Evaluating master integrals in non-factorizable corrections to $t$-channel single-top production at NNLO QCD

We studied the two-loop non-factorizable Feynman diagrams for the $t$-channel single-top production process in quantum chromodynamics. We present a systematic computation of master integrals of the two-loop Feynman diagrams with one internal massive propagator in which a complete uniform transcendental basis can be built. The master integrals are derived by means of canonical differential equations and uniform transcendental integrals. The results are expressed in the form of Goncharov polylogarithm functions, whose variables are the scalar products of external momenta, as well as the masses of the top quark and the $W$ boson. We also gave a discussion on the diagrams with potential elliptic sectors.

==> attachment_files/db1/Atilde.txt <==
{{-2*Log[W[3]] + Log[W[4]] - 2*Log[W[10]] + Log[W[11]], -Log[W[10]] + Log[W[11]], Log[W[3]] - Log[W[11]], 0, -4*Log[W[7]] + Log[W[10]] + 3*Log[W[11]], -Log[W[10]] + Log[W[11]], 0, 0, Log[W[7]] - Log[W[11]], 0, Log[W[10]] - Log[W[11]], -Log[W[10]] + Log[W[11]], 0, 0, -Log[W[10]] + Log[W[11]], 4*Log[W[7]] - 4*Log[W[11]], Log[W[3]] - Log[W[11]], 2*Log[W[7]] - Log[W[10]] - Log[W[11]], -Log[W[3]] + Log[W[11]], 2*Log[W[3]] - 2*Log[W[5]] - Log[W[10]] + Log[W[11]], 2*Log[W[10]] - 2*Log[W[11]], Log[W[10]] - Log[W[11]], -2*Log[W[7]] + Log[W[10]] + Log[W[11]], 2*Log[W[7]] - 2*Log[W[11]], Log[W[7]] - Log[W[11]], -2*Log[W[7]] + Log[W[10]] + Log[W[11]], 0, 0, Log[W[10]] - Log[W[11]], 0, 0}, {2*Log[W[2]] - 4*Log[W[9]] + 2*Log[W[10]], Log[W[2]] - 2*Log[W[3]] + Log[W[4]] - 4*Log[W[9]] + Log[W[10]] + Log[W[11]], -Log[W[2]] - 2*Log[W[6]] + 4*Log[W[9]] - Log[W[10]], 0, 5*Log[W[2]] - 4*Log[W[9]] - Log[W[10]], -Log[W[2]] - Log[W[6]] + 2*Log[W[10]], -Log[W[2]]/4 + Log[W[9]]/2 - Log[W[10]]/4, 0, -2*Log[W[2]] + 2*Log[W[9]], Log[W[2]] - 2*Log[W[9]] + Log[W[10]], (-3*Log[W[2]])/2 + Log[W[6]] + 2*Log[W[9]] - (3*Log[W[10]])/2, 2*Log[W[2]] + Log[W[4]] - 4*Log[W[9]] + 2*Log[W[10]] - Log[W[11]], Log[W[2]]/2 - Log[W[6]] + Log[W[10]]/2, -Log[W[2]] + 2*Log[W[9]] - Log[W[10]], 2*Log[W[2]] - Log[W[6]] - 2*Log[W[9]] + Log[W[10]], (-9*Log[W[2]])/2 + 6*Log[W[9]] - (3*Log[W[10]])/2, -3*Log[W[2]] + 4*Log[W[9]] - Log[W[10]], -3*Log[W[2]] - Log[W[6]] + 4*Log[W[9]], (-3*Log[W[2]])/2 + 3*Log[W[6]] - (3*Log[W[10]])/2, Log[W[2]]/2 - Log[W[6]] + Log[W[10]]/2, (-9*Log[W[2]])/2 + 2*Log[W[6]] + 6*Log[W[9]] - (7*Log[W[10]])/2, 2*Log[W[2]] - 4*Log[W[9]] + 2*Log[W[10]], (7*Log[W[2]])/2 + Log[W[6]] - 2*Log[W[9]] - (5*Log[W[10]])/2, -2*Log[W[2]] + Log[W[6]] + 4*Log[W[9]] - 3*Log[W[10]], Log[W[2]] + Log[W[6]] - 2*Log[W[10]], Log[W[2]]/2 - Log[W[10]]/2, Log[W[2]]/4 - Log[W[9]]/2 + Log[W[10]]/4, 0, Log[W[6]] - Log[W[10]], Log[W[2]]/4 - Log[W[9]]/2 + Log[W[10]]/4, 0}, {0, 0, -2*Log[W[3]] + Log[W[4]] - 2*Log[W[6]] + Log[W[11]], 0, 0, Log[W[3]] - Log[W[6]], Log[W[1]]/4 - Log[W[3]]/4 - Log[W[6]]/4 + Log[W[8]]/4, 0, 0, Log[W[1]] + Log[W[3]] - 2*Log[W[8]], -Log[W[1]]/2 - Log[W[3]]/2 + Log[W[6]], 0, Log[W[1]]/2 + Log[W[3]]/2 - Log[W[6]], 0, Log[W[1]] - Log[W[6]], (3*Log[W[1]])/2 - (3*Log[W[3]])/2, -Log[W[1]] + Log[W[3]] + Log[W[4]] - Log[W[11]], Log[W[1]] - Log[W[6]], -Log[W[1]]/2 - Log[W[3]]/2 - Log[W[4]] + 3*Log[W[8]] - Log[W[11]], (3*Log[W[1]])/2 + (3*Log[W[3]])/2 - 2*Log[W[5]] - Log[W[6]], -Log[W[1]]/2 - (3*Log[W[3]])/2 + Log[W[6]] + Log[W[8]], 0, -Log[W[1]]/2 - Log[W[3]]/2 + Log[W[6]], -Log[W[3]] + Log[W[6]], -Log[W[3]] + Log[W[6]], -Log[W[1]]/2 + Log[W[3]]/2, -Log[W[1]]/4 + Log[W[3]]/4 + Log[W[6]]/4 - Log[W[8]]/4, 0, Log[W[6]]/2 - Log[W[8]]/2, 0, -Log[W[1]] + Log[W[6]]}, {0, 0, 0, Log[W[2]] + Log[W[3]] - 2*Log[W[6]] - 2*Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6*Log[W[2]] + 6*Log[W[3]] - 6*Log[W[6]] - 6*Log[W[7]], 3*Log[W[2]] - Log[W[6]] - 2*Log[W[10]], 0, 0, 3*Log[W[3]] - 3*Log[W[6]], 0}, {Log[W[10]] - Log[W[11]], Log[W[10]] - Log[W[11]], -Log[W[10]] + Log[W[11]], 0, (-3*Log[W[2]])/2 - 2*Log[W[3]] - Log[W[4]]/2 + 4*Log[W[7]] - Log[W[10]]/2 - (3*Log[W[11]])/2, 0, -Log[W[1]]/2 + Log[W[8]]/2, -Log[W[10]]/2 + Log[W[11]]/2, -Log[W[10]]/2 + Log[W[11]]/2, Log[W[10]]/2 - Log[W[11]]/2, 0, Log[W[10]] - Log[W[11]], Log[W[2]]/2 - Log[W[4]]/2 + Log[W[10]]/2 - Log[W[11]]/2, -Log[W[10]]/2 + Log[W[11]]/2, Log[W[10]]/2 - Log[W[11]]/2, -4*Log[W[7]] + 4*Log[W[11]], -Log[W[10]] + Log[W[11]], -Log[W[10]] + Log[W[11]], -2*Log[W[1]] + (3*Log[W[2]])/2 + 2*Log[W[3]] + Log[W[4]]/2 - (3*Log[W[10]])/2 - Log[W[11]]/2, 0, -2*Log[W[1]] + 2*Log[W[8]] - Log[W[10]] + Log[W[11]], (-3*Log[W[2]])/2 - Log[W[4]]/2 + (5*Log[W[10]])/2 - Log[W[11]]/2, Log[W[10]] - Log[W[11]], -Log[W[10]] + Log[W[11]], 0, 0, Log[W[1]]/2 - Log[W[8]]/2, 0, -Log[W[10]]/2 + Log[W[11]]/2, 0, Log[W[1]] - Log[W[8]]}, {Log[W[2]] + Log[W[3]] - Log[W[4]] - Log[W[11]], Log[W[2]] + Log[W[3]] - Log[W[4]] - Log[W[11]], -Log[W[2]] - Log[W[3]] + Log[W[4]] + Log[W[11]], 0, Log[W[2]] + Log[W[3]] - Log[W[4]] - Log[W[11]], -Log[W[3]] + Log[W[4]] - 3*Log[W[9]] + Log[W[11]], -Log[W[2]]/2 - Log[W[3]]/2 + Log[W[8]]/2 + Log[W[9]]/2, -Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[11]]/2, -Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[11]]/2, Log[W[2]]/2 + Log[W[3]]/2 - Log[W[4]]/2 - Log[W[11]]/2, 0, Log[W[2]] + Log[W[3]] - Log[W[4]] - Log[W[11]], Log[W[2]] + Log[W[3]] - Log[W[4]] - Log[W[11]], -Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[11]]/2, Log[W[2]]/2 + Log[W[3]]/2 + Log[W[4]]/2 - Log[W[9]] - Log[W[11]]/2, -3*Log[W[2]] - 3*Log[W[3]] + 3*Log[W[9]] + 3*Log[W[11]], -Log[W[2]] - Log[W[3]] + Log[W[4]] + Log[W[11]], -Log[W[2]] - Log[W[3]] + 2*Log[W[4]] - Log[W[9]] + Log[W[11]], 0, 0, -3*Log[W[2]] - 3*Log[W[3]] + 2*Log[W[8]] + 3*Log[W[9]] + Log[W[11]], Log[W[2]] + Log[W[3]] - Log[W[4]] - Log[W[11]], 2*Log[W[9]] - 2*Log[W[11]], -Log[W[2]] - Log[W[3]] + Log[W[4]] + Log[W[9]], Log[W[9]] - Log[W[11]], 0, Log[W[2]]/2 + Log[W[3]]/2 - Log[W[8]]/2 - Log[W[9]]/2, 2*Log[W[2]] - 2*Log[W[9]], 0, -Log[W[2]]/2 + Log[W[9]]/2, Log[W[2]] + Log[W[3]] - Log[W[8]] - Log[W[9]]}, {0, 0, 0, 0, 0, 0, -2*Log[W[6]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4*Log[W[1]] - 4*Log[W[6]]}, {0, -Log[W[2]] + Log[W[4]] - Log[W[10]] + Log[W[11]], 0, 0, 0, -3*Log[W[6]] + 3*Log[W[10]], Log[W[6]]/2 - Log[W[10]]/2, Log[W[2]] - 2*Log[W[3]] + Log[W[4]] - 4*Log[W[9]] + Log[W[10]] + Log[W[11]], -Log[W[2]] + Log[W[4]] + Log[W[10]] - Log[W[11]], Log[W[2]] - Log[W[4]] - 2*Log[W[6]] + 2*Log[W[8]] + Log[W[10]] - Log[W[11]], -2*Log[W[2]] + 2*Log[W[6]] + 2*Log[W[9]] - 2*Log[W[10]], -Log[W[2]] + Log[W[4]] + Log[W[10]] - Log[W[11]], -2*Log[W[6]] + 2*Log[W[9]], -Log[W[2]] + Log[W[4]] - Log[W[10]] + Log[W[11]], Log[W[2]] - Log[W[4]] - Log[W[6]] + Log[W[11]], 3*Log[W[6]] - 3*Log[W[10]], 0, -Log[W[6]] + Log[W[10]], 0, 0, 3*Log[W[6]] - 3*Log[W[10]], 0, 2*Log[W[6]] - 2*Log[W[10]], Log[W[6]] - Log[W[10]], Log[W[6]] - Log[W[10]], 0, -Log[W[6]]/2 + Log[W[10]]/2, -2*Log[W[6]] + 2*Log[W[10]], 0, Log[W[6]]/2 - Log[W[10]]/2, -Log[W[6]] + Log[W[10]]}, {2*Log[W[4]] - 2*Log[W[11]], -Log[W[2]] + Log[W[4]] + Log[W[10]] - Log[W[11]], Log[W[1]] - Log[W[3]] - Log[W[4]] + Log[W[11]], 0, 2*Log[W[4]] - 2*Log[W[11]], -Log[W[1]] + 3*Log[W[2]] + Log[W[3]] - Log[W[4]] - 3*Log[W[10]] + Log[W[11]], -Log[W[2]]/2 + Log[W[10]]/2, Log[W[2]] - Log[W[4]] - Log[W[10]] + Log[W[11]], -Log[W[2]] - 2*Log[W[3]] - Log[W[4]] + 2*Log[W[7]] - Log[W[10]] + Log[W[11]], -2*Log[W[1]] + Log[W[2]] + 2*Log[W[3]] + Log[W[4]] - Log[W[10]] - Log[W[11]], Log[W[1]] - 2*Log[W[2]] - Log[W[3]] + Log[W[4]] + 2*Log[W[10]] - Log[W[11]], -Log[W[2]] + Log[W[4]] + 4*Log[W[7]] - Log[W[10]] - 3*Log[W[11]], -Log[W[1]] + Log[W[3]] + Log[W[4]] - Log[W[11]], -Log[W[2]] - Log[W[4]] + Log[W[10]] + Log[W[11]], -Log[W[1]] + Log[W[3]], -3*Log[W[2]] + 3*Log[W[10]], Log[W[1]] + Log[W[3]] - Log[W[4]] - 4*Log[W[7]] + 3*Log[W[11]], -Log[W[1]] + Log[W[2]] + Log[W[3]] - Log[W[4]] - 2*Log[W[7]] - Log[W[10]] + 3*Log[W[11]], 0, -Log[W[1]] + Log[W[3]] - Log[W[4]] + Log[W[11]], -3*Log[W[2]] + 3*Log[W[10]], 2*Log[W[4]] - 2*Log[W[11]], Log[W[1]] - 2*Log[W[2]] - Log[W[3]] + Log[W[4]] + 2*Log[W[7]] + 2*Log[W[10]] - 3*Log[W[11]], -Log[W[2]] + Log[W[10]], -Log[W[2]] - Log[W[3]] + 3*Log[W[7]] + Log[W[10]] - 2*Log[W[11]], Log[W[1]] + Log[W[3]] + Log[W[4]] - 4*Log[W[7]] + Log[W[11]], Log[W[2]]/2 - Log[W[10]]/2, 2*Log[W[2]] - 2*Log[W[10]], 0, -Log[W[2]]/2 + Log[W[10]]/2, Log[W[2]] - Log[W[10]]}, {-Log[W[3]] + Log[W[11]], -Log[W[3]] + Log[W[11]], -Log[W[1]] + Log[W[4]], 0, -Log[W[3]] + Log[W[11]], Log[W[1]] + Log[W[3]] - Log[W[4]] - 3*Log[W[6]] + 3*Log[W[9]] - Log[W[11]], Log[W[6]]/2 - Log[W[9]]/2, Log[W[3]]/2 - Log[W[11]]/2, Log[W[3]]/2 - Log[W[11]]/2, 2*Log[W[1]] - Log[W[3]]/2 - 2*Log[W[6]] - 2*Log[W[8]] + Log[W[11]]/2, -Log[W[1]] - Log[W[3]] + Log[W[4]] + 2*Log[W[6]] - 2*Log[W[9]] + Log[W[11]], -Log[W[3]] + Log[W[11]], Log[W[1]] - Log[W[4]] - 2*Log[W[6]] + 2*Log[W[9]], Log[W[3]]/2 - Log[W[11]]/2, Log[W[1]] - Log[W[3]]/2 - Log[W[4]] - Log[W[6]] + Log[W[9]] + Log[W[11]]/2, 3*Log[W[6]] - 3*Log[W[9]], -Log[W[1]] + 2*Log[W[3]] + Log[W[4]] - 2*Log[W[11]], Log[W[1]] + Log[W[3]] - Log[W[4]] - Log[W[6]] + Log[W[9]] - Log[W[11]], 0, Log[W[1]] + Log[W[3]] - Log[W[4]] - Log[W[11]], 3*Log[W[6]] - 3*Log[W[9]], -Log[W[3]] + Log[W[11]], -Log[W[1]] - Log[W[3]] + Log[W[4]] + 2*Log[W[6]] - 2*Log[W[9]] + Log[W[11]], Log[W[6]] - Log[W[9]], -Log[W[3]] + Log[W[6]] - Log[W[9]] + Log[W[11]], -Log[W[1]] + Log[W[3]] + Log[W[4]] - Log[W[11]], -Log[W[6]]/2 + Log[W[9]]/2, -2*Log[W[6]] + 2*Log[W[9]], 0, Log[W[6]]/2 - Log[W[9]]/2, -Log[W[6]] + Log[W[9]]}, {-Log[W[2]] - Log[W[10]] + Log[W[12]], -Log[W[2]] - Log[W[10]] + Log[W[12]], Log[W[2]] + Log[W[10]] - Log[W[12]], -Log[W[2]]/2 - Log[W[10]]/2 + Log[W[12]]/2, (-5*Log[W[2]])/2 + (3*Log[W[4]])/2 + Log[W[10]]/2 - (3*Log[W[11]])/2 + Log[W[12]], 0, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[12]]/2, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[12]]/2, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[12]]/2, -Log[W[2]]/2 - Log[W[10]]/2 + Log[W[12]]/2, -2*Log[W[3]] + (3*Log[W[4]])/2 - 4*Log[W[9]] + (3*Log[W[11]])/2 + Log[W[12]]/2, -Log[W[2]] - Log[W[10]] + Log[W[12]], -Log[W[2]]/2 - Log[W[10]]/2 + Log[W[12]]/2, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[12]]/2, -Log[W[2]]/2 - Log[W[10]]/2 + Log[W[12]]/2, 3*Log[W[2]] - (3*Log[W[4]])/2 + (3*Log[W[11]])/2 - (3*Log[W[12]])/2, Log[W[2]] + Log[W[10]] - Log[W[12]], Log[W[2]] + Log[W[10]] - Log[W[12]], (3*Log[W[2]])/2 + (3*Log[W[10]])/2 - (3*Log[W[12]])/2, (-3*Log[W[4]])/2 - (3*Log[W[11]])/2 + (3*Log[W[12]])/2, 3*Log[W[2]] - Log[W[4]]/2 + Log[W[10]] + (3*Log[W[11]])/2 - (5*Log[W[12]])/2, (-5*Log[W[2]])/2 + (3*Log[W[4]])/2 - (5*Log[W[10]])/2 + (3*Log[W[11]])/2 + Log[W[12]], -2*Log[W[2]] + (3*Log[W[4]])/2 + Log[W[10]] - (3*Log[W[11]])/2 + Log[W[12]]/2, Log[W[2]] + Log[W[10]] - Log[W[12]], 0, -3*Log[W[2]] + (3*Log[W[4]])/2 - (3*Log[W[11]])/2 + (3*Log[W[12]])/2, -Log[W[2]]/2 - Log[W[10]]/2 + Log[W[12]]/2, 0, Log[W[4]]/2 + Log[W[10]]/2 - Log[W[12]]/2, -Log[W[2]]/2 - Log[W[10]]/2 + Log[W[12]]/2, 0}, {0, 0, -Log[W[2]] + Log[W[10]], 0, 0, Log[W[2]] - Log[W[10]], -Log[W[2]]/4 + Log[W[10]]/4, 0, 0, Log[W[2]] - Log[W[10]], -Log[W[2]]/2 + Log[W[10]]/2, -Log[W[2]] - 2*Log[W[3]] + 2*Log[W[7]] - Log[W[10]], Log[W[2]]/2 - Log[W[10]]/2, -Log[W[2]] + Log[W[10]], 0, (-3*Log[W[2]])/2 + (3*Log[W[10]])/2, Log[W[2]] - 2*Log[W[6]] + Log[W[10]], -Log[W[2]] + Log[W[10]], (-3*Log[W[2]])/2 + (3*Log[W[10]])/2, -Log[W[2]]/2 + Log[W[10]]/2, (-3*Log[W[2]])/2 + (3*Log[W[10]])/2, 3*Log[W[2]] - 3*Log[W[10]], (-3*Log[W[2]])/2 + (3*Log[W[10]])/2, -2*Log[W[2]] - Log[W[6]] + 3*Log[W[10]], -Log[W[2]] - Log[W[6]] + 2*Log[W[10]], -Log[W[2]]/2 + Log[W[6]] - Log[W[10]]/2, Log[W[2]]/4 - Log[W[10]]/4, 0, 0, Log[W[2]]/4 - Log[W[10]]/4, 0}, {-Log[W[10]] + Log[W[11]], -Log[W[10]] + Log[W[11]], Log[W[10]] - Log[W[11]], 0, (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 + Log[W[10]]/2 - Log[W[11]]/2, 0, -Log[W[6]]/4 + Log[W[8]]/4, Log[W[10]]/2 - Log[W[11]]/2, Log[W[10]]/2 - Log[W[11]]/2, -Log[W[10]]/2 + Log[W[11]]/2, 0, -Log[W[10]] + Log[W[11]], Log[W[2]]/2 - 2*Log[W[3]] + (3*Log[W[4]])/2 - 4*Log[W[9]] - Log[W[10]]/2 + (5*Log[W[11]])/2, Log[W[10]]/2 - Log[W[11]]/2, -Log[W[10]]/2 + Log[W[11]]/2, 0, Log[W[10]] - Log[W[11]], Log[W[10]] - Log[W[11]], (3*Log[W[2]])/2 - (3*Log[W[4]])/2 - 3*Log[W[6]] + 3*Log[W[8]] + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, 0, -Log[W[6]] + Log[W[8]] + Log[W[10]] - Log[W[11]], (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 - (5*Log[W[10]])/2 + (5*Log[W[11]])/2, -Log[W[10]] + Log[W[11]], Log[W[10]] - Log[W[11]], 0, 0, Log[W[6]]/4 - Log[W[8]]/4, 0, -Log[W[6]]/2 + Log[W[8]]/2 + Log[W[10]]/2 - Log[W[11]]/2, 0, Log[W[6]] - Log[W[8]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {Log[W[3]] - Log[W[11]], Log[W[3]] - Log[W[11]], -Log[W[3]] + Log[W[11]], 0, Log[W[3]] - Log[W[11]], 3*Log[W[2]] - 3*Log[W[9]], -Log[W[2]]/2 + Log[W[9]]/2, -Log[W[3]]/2 + Log[W[11]]/2, -Log[W[3]]/2 + Log[W[11]]/2, Log[W[3]]/2 - Log[W[11]]/2, 0, Log[W[3]] - Log[W[11]], Log[W[3]] - Log[W[11]], -Log[W[3]]/2 + Log[W[11]]/2, -Log[W[2]] - Log[W[3]]/2 - Log[W[9]] + Log[W[11]]/2, -3*Log[W[2]] + 3*Log[W[9]], -Log[W[3]] + Log[W[11]], Log[W[2]] - 2*Log[W[7]] - Log[W[9]] + 2*Log[W[11]], 0, 0, -3*Log[W[2]] + 3*Log[W[9]], Log[W[3]] - Log[W[11]], -2*Log[W[2]] + 2*Log[W[7]] + 2*Log[W[9]] - 2*Log[W[11]], -Log[W[2]] + Log[W[9]], -Log[W[2]] + Log[W[7]] + Log[W[9]] - Log[W[11]], 0, Log[W[2]]/2 - Log[W[9]]/2, 2*Log[W[2]] - 2*Log[W[9]], 0, -Log[W[2]]/2 + Log[W[9]]/2, Log[W[2]] - Log[W[9]]}, {Log[W[2]] - Log[W[4]], Log[W[2]] - Log[W[4]], -Log[W[2]] + Log[W[4]], 0, Log[W[2]] - Log[W[4]], 0, -Log[W[3]]/2 + Log[W[8]]/2, -Log[W[2]]/2 + Log[W[4]]/2, -Log[W[2]]/2 + Log[W[4]]/2, Log[W[2]]/2 - Log[W[4]]/2, 0, Log[W[2]] - Log[W[4]], Log[W[2]] - Log[W[4]], -Log[W[2]]/2 + Log[W[4]]/2, Log[W[2]]/2 - Log[W[4]]/2, -3*Log[W[2]] - 2*Log[W[3]] + Log[W[4]] + 2*Log[W[11]], -Log[W[2]] + Log[W[4]], -Log[W[2]] + Log[W[4]], 0, 0, -Log[W[2]] - 2*Log[W[3]] + Log[W[4]] + 2*Log[W[8]], Log[W[2]] - Log[W[4]], Log[W[2]] - Log[W[7]], -Log[W[2]] + Log[W[4]], 0, 0, Log[W[3]]/2 - Log[W[8]]/2, 0, -Log[W[2]]/2 + Log[W[4]]/2, 0, Log[W[3]] - Log[W[8]]}, {0, 0, -Log[W[1]] + Log[W[3]], 0, 0, Log[W[1]] - Log[W[3]], -Log[W[1]]/4 + Log[W[3]]/4, 0, 0, Log[W[1]] - Log[W[3]], -Log[W[1]]/2 + Log[W[3]]/2, 0, Log[W[1]]/2 - Log[W[3]]/2, 0, 0, (-3*Log[W[1]])/2 + (3*Log[W[3]])/2, -2*Log[W[3]] - 2*Log[W[6]] + 2*Log[W[7]], 0, (-3*Log[W[1]])/2 + (3*Log[W[3]])/2, -Log[W[1]]/2 + Log[W[3]]/2, (-3*Log[W[1]])/2 + (3*Log[W[3]])/2, 0, -Log[W[1]]/2 + Log[W[3]]/2, Log[W[3]] - Log[W[6]], Log[W[3]] - Log[W[6]], -Log[W[1]]/2 - Log[W[3]]/2 + Log[W[6]], Log[W[1]]/4 - Log[W[3]]/4, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[7]], 0, 0, 0, 0, -Log[W[2]] + Log[W[7]], -Log[W[2]] - Log[W[3]] + 2*Log[W[7]], -Log[W[2]] + Log[W[7]], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[6]]/4 - Log[W[8]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - 3*Log[W[6]] - Log[W[8]], 0, 2*Log[W[1]] - Log[W[6]] - Log[W[8]], 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[6]]/4 + Log[W[8]]/4, 0, -Log[W[6]]/2 + Log[W[8]]/2, 0, -Log[W[1]] + Log[W[6]]}, {Log[W[4]] + Log[W[11]] - Log[W[12]], Log[W[4]] + Log[W[11]] - Log[W[12]], -Log[W[4]] - Log[W[11]] + Log[W[12]], Log[W[1]]/2 + Log[W[3]]/2 - Log[W[12]]/2, Log[W[4]] + Log[W[11]] - Log[W[12]], 0, -Log[W[1]]/2 - Log[W[3]]/2 + Log[W[12]]/2, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[12]]/2, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[12]]/2, Log[W[4]] + Log[W[11]] - Log[W[12]], Log[W[4]]/2 + Log[W[11]]/2 - Log[W[12]]/2, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[12]]/2, (-3*Log[W[4]])/2 - (3*Log[W[11]])/2 + (3*Log[W[12]])/2, -Log[W[4]] - Log[W[11]] + Log[W[12]], -Log[W[4]] - Log[W[11]] + Log[W[12]], -2*Log[W[1]] - 2*Log[W[3]] + Log[W[4]]/2 + Log[W[11]]/2 + (3*Log[W[12]])/2, -2*Log[W[3]] - Log[W[4]]/2 + 4*Log[W[5]] - Log[W[11]]/2 - (3*Log[W[12]])/2, -2*Log[W[1]] - (5*Log[W[4]])/2 - Log[W[11]]/2 + (5*Log[W[12]])/2, Log[W[4]] + Log[W[11]] - Log[W[12]], Log[W[4]]/2 + Log[W[11]]/2 - Log[W[12]]/2, -Log[W[4]] - Log[W[11]] + Log[W[12]], 0, 2*Log[W[1]] + Log[W[3]] + Log[W[4]]/2 - Log[W[11]]/2 - (3*Log[W[12]])/2, Log[W[1]]/2 + Log[W[3]]/2 - Log[W[12]]/2, 0, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2, Log[W[1]]/2 + Log[W[3]]/2 - Log[W[12]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0, 0, 0, 0, Log[W[2]]/2 - Log[W[4]]/2, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, Log[W[2]]/2 - Log[W[10]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - 2*Log[W[3]] + 3*Log[W[7]] - 2*Log[W[10]], 0, 0, 0, 0, 0, 0, -Log[W[2]]/2 + Log[W[10]]/2, -Log[W[1]] + Log[W[3]]}, {0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[3]], Log[W[2]] - Log[W[7]], 0, Log[W[1]]/2 - Log[W[3]]/2, 0, 0, 0, Log[W[1]] - Log[W[3]]}, {0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]] - Log[W[3]]/2 + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[2]] + 2*Log[W[7]] - 3*Log[W[10]], -Log[W[2]] - Log[W[3]] + 3*Log[W[7]] - 3*Log[W[10]], 0, -Log[W[1]]/2 + Log[W[3]]/2, 2*Log[W[2]] - 2*Log[W[10]], 0, 0, Log[W[2]] - Log[W[10]]}, {0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2 - Log[W[3]]/2 + Log[W[10]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - 3*Log[W[2]] - 3*Log[W[3]] + 2*Log[W[7]], -Log[W[2]]/2 + Log[W[10]]/2, 0, 0, Log[W[1]]/2 - Log[W[3]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[3]], 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4*Log[W[2]] + 4*Log[W[9]], 0, 0, 0, 0, 0, Log[W[2]] - Log[W[9]], 0, Log[W[2]] + Log[W[4]] - 4*Log[W[9]], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0}, {0, 0, 0, 0, 0, 0, Log[W[2]] - Log[W[6]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]] - 2*Log[W[6]]}}

==> attachment_files/db1/DEMI.txt <==
Print["DE information is in such form: {MI,variables,{DEx1,DEx2,....}}"];
{{G[1, 1, 1, 1, 1, 2, 1, 0, 0], G[1, 1, 1, 1, 1, 1, 2, 0, 0], G[1, 1, 1, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 1, 0, 1, 0, 0], G[1, 1, 1, 0, 1, 0, 2, 0, 0], G[1, 1, 1, 0, 1, 0, 1, 0, 0], G[1, 1, 0, 1, 1, 0, 2, 0, 0], G[1, 1, 0, 1, 1, 0, 1, 0, 0], G[1, 0, 1, 1, 1, 1, 0, 0, 0], G[1, 0, 1, 1, 1, 0, 1, 0, 0], G[1, 0, 1, 0, 1, 1, 1, 0, 0], G[0, 1, 1, 0, 1, 1, 2, 0, 0], G[0, 1, 1, 0, 1, 1, 1, 0, 0], G[0, 1, 0, 1, 1, 1, 2, 0, 0], G[0, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 0, 1, 1, 1, 0, 0, 0, 0], G[1, 0, 1, 1, 0, 1, 0, 0, 0], G[1, 0, 1, 0, 1, 0, 2, 0, 0], G[1, 0, 1, 0, 1, 0, 1, 0, 0], G[1, 0, 0, 1, 1, 0, 2, 0, 0], G[1, 0, 0, 1, 1, 0, 1, 0, 0], G[0, 1, 0, 1, 1, 0, 1, 0, 0], G[0, 1, 0, 1, 0, 1, 1, 0, 0], G[0, 0, 1, 0, 1, 1, 1, 0, 0], G[1, 0, 1, 0, 1, 0, 0, 0, 0], G[1, 0, 0, 0, 1, 0, 1, 0, 0], G[0, 1, 0, 0, 1, 0, 2, 0, 0], G[0, 1, 0, 0, 1, 0, 1, 0, 0], G[0, 0, 1, 0, 1, 0, 2, 0, 0], G[0, 0, 1, 0, 1, 0, 1, 0, 0], G[0, 0, 1, 0, 0, 1, 1, 0, 0]}, {mtt, mWW, s, t}, {{{(mtt^3 + 2*ep*mtt^3 - mtt^2*mWW - 3*ep*mtt^2*mWW + ep*mtt*mWW^2 - 3*mtt^2*s - 4*ep*mtt^2*s + ep*mtt*mWW*s + mWW^2*s + ep*mWW^2*s + 3*mtt*s^2 + 2*ep*mtt*s^2 + mWW*s^2 + 2*ep*mWW*s^2 - s^3 - mtt^2*t - ep*mtt^2*t + mtt*mWW*t + ep*mtt*mWW*t + 2*mtt*s*t + ep*mtt*s*t + ep*mWW*s*t - s^2*t)/((-mtt + mWW)*(mtt - s)*(-mtt + mWW + s)*(mtt - s - t)), ((1 + ep)*s*(-mWW + t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -(((1 + 2*ep)*(mtt^3 + ep*mtt^3 - mtt^2*mWW - ep*mtt^2*mWW - 4*mtt^2*s - 4*ep*mtt^2*s + 2*mtt*mWW*s + 2*ep*mtt*mWW*s + 4*mtt*s^2 + 3*ep*mtt*s^2 + ep*mWW*s^2 - s^3 - mtt^2*t - ep*mtt^2*t + mtt*mWW*t + ep*mtt*mWW*t + 2*mtt*s*t + ep*mtt*s*t + ep*mWW*s*t - s^2*t))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t))), (-2*ep*(1 + 2*ep)*mtt)/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s), -(3*mtt^2*mWW^3 + 9*ep*mtt^2*mWW^3 + 6*ep^2*mtt^2*mWW^3 - 3*mtt^2*mWW^2*s - 9*ep*mtt^2*mWW^2*s - 6*mtt*mWW^3*s - 24*ep*mtt*mWW^3*s - 24*ep^2*mtt*mWW^3*s + 6*mtt*mWW^2*s^2 + 18*ep*mtt*mWW^2*s^2 + 6*mWW^3*s^2 + 30*ep*mWW^3*s^2 + 36*ep^2*mWW^3*s^2 - 3*mWW^2*s^3 - 9*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 6*ep*mtt^2*mWW^2*t - 4*ep^2*mtt^2*mWW^2*t - 3*mtt*mWW^3*t - 9*ep*mtt*mWW^3*t - 6*ep^2*mtt*mWW^3*t - mtt^2*mWW*s*t - 8*ep*mtt^2*mWW*s*t + 7*mtt*mWW^2*s*t + 25*ep*mtt*mWW^2*s*t + 16*ep^2*mtt*mWW^2*s*t - 5*ep*mWW^3*s*t - 10*ep^2*mWW^3*s*t + 2*mtt*mWW*s^2*t + 16*ep*mtt*mWW*s^2*t - mWW^2*s^2*t + 11*ep*mWW^2*s^2*t + 32*ep^2*mWW^2*s^2*t - mWW*s^3*t - 8*ep*mWW*s^3*t - mtt^2*mWW*t^2 - 3*ep*mtt^2*mWW*t^2 - 2*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 6*ep*mtt*mWW^2*t^2 + 4*ep^2*mtt*mWW^2*t^2 + ep*mtt^2*s*t^2 + 3*mtt*mWW*s*t^2 + 16*ep*mtt*mWW*s*t^2 + 8*ep^2*mtt*mWW*s*t^2 + 6*ep*mWW^2*s*t^2 + 12*ep^2*mWW^2*s*t^2 - 2*ep*mtt*s^2*t^2 - mWW*s^2*t^2 - 10*ep*mWW*s^2*t^2 - 4*ep^2*mWW*s^2*t^2 + ep*s^3*t^2 + mtt*mWW*t^3 + 3*ep*mtt*mWW*t^3 + 2*ep^2*mtt*mWW*t^3 - ep*mtt*s*t^3 - ep*mWW*s*t^3 - 2*ep^2*mWW*s*t^3 + ep*s^2*t^3)/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - s)*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), (3*(-1 + 2*ep)*(mtt^2*mWW^2 + 3*ep*mtt^2*mWW^2 + 2*ep^2*mtt^2*mWW^2 - mtt^2*mWW*s - 3*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s - 8*ep*mtt*mWW^2*s - 8*ep^2*mtt*mWW^2*s + 2*mtt*mWW*s^2 + 6*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 10*ep*mWW^2*s^2 + 12*ep^2*mWW^2*s^2 - mWW*s^3 - 3*ep*mWW*s^3 - mtt^2*mWW*t - 3*ep*mtt^2*mWW*t - 2*ep^2*mtt^2*mWW*t - mtt*mWW^2*t - 3*ep*mtt*mWW^2*t - 2*ep^2*mtt*mWW^2*t + ep*mtt^2*s*t + 3*mtt*mWW*s*t + 11*ep*mtt*mWW*s*t + 8*ep^2*mtt*mWW*s*t + ep*mWW^2*s*t + 2*ep^2*mWW^2*s*t - 2*ep*mtt*s^2*t - mWW*s^2*t - 5*ep*mWW*s^2*t - 4*ep^2*mWW*s^2*t + ep*s^3*t + mtt*mWW*t^2 + 3*ep*mtt*mWW*t^2 + 2*ep^2*mtt*mWW*t^2 - ep*mtt*s*t^2 - ep*mWW*s*t^2 - 2*ep^2*mWW*s*t^2 + ep*s^2*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - s)*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), (-2*mtt^2*mWW^2*s - 7*ep*mtt^2*mWW^2*s - 5*ep^2*mtt^2*mWW^2*s + ep*mtt*mWW^3*s + ep^2*mtt*mWW^3*s + 2*mtt^2*mWW*s^2 + 8*ep*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 + 18*ep*mtt*mWW^2*s^2 + 20*ep^2*mtt*mWW^2*s^2 - 4*mtt*mWW*s^3 - 16*ep*mtt*mWW*s^3 - 4*mWW^2*s^3 - 24*ep*mWW^2*s^3 - 32*ep^2*mWW^2*s^3 + 2*mWW*s^4 + 8*ep*mWW*s^4 + 2*mtt^3*mWW*t + 10*ep*mtt^3*mWW*t + 8*ep^2*mtt^3*mWW*t - 2*mtt^2*mWW^2*t - 11*ep*mtt^2*mWW^2*t - 9*ep^2*mtt^2*mWW^2*t + ep*mtt*mWW^3*t + ep^2*mtt*mWW^3*t - 4*mtt^3*s*t - 16*ep*mtt^3*s*t - 12*ep*mtt^2*mWW*s*t - 30*ep^2*mtt^2*mWW*s*t + 6*mtt*mWW^2*s*t + 26*ep*mtt*mWW^2*s*t + 26*ep^2*mtt*mWW^2*s*t + 10*mtt^2*s^2*t + 40*ep*mtt^2*s^2*t + 2*mtt*mWW*s^2*t + 36*ep*mtt*mWW*s^2*t + 88*ep^2*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 48*ep*mWW^2*s^2*t - 64*ep^2*mWW^2*s^2*t - 8*mtt*s^3*t - 32*ep*mtt*s^3*t - 8*ep*mWW*s^3*t - 32*ep^2*mWW*s^3*t + 2*s^4*t + 8*ep*s^4*t - 2*mtt^3*t^2 - 10*ep*mtt^3*t^2 - 8*ep^2*mtt^3*t^2 + 2*ep*mtt^2*mWW*t^2 + 2*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 8*ep*mtt*mWW^2*t^2 + 6*ep^2*mtt*mWW^2*t^2 + 2*mtt^2*s*t^2 + 3*ep*mtt^2*s*t^2 - 29*ep^2*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 43*ep*mtt*mWW*s*t^2 + 81*ep^2*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 24*ep*mWW^2*s*t^2 - 32*ep^2*mWW^2*s*t^2 - 6*mtt*s^2*t^2 - 22*ep*mtt*s^2*t^2 + 20*ep^2*mtt*s^2*t^2 - 6*mWW*s^2*t^2 - 40*ep*mWW*s^2*t^2 - 64*ep^2*mWW*s^2*t^2 + 4*s^3*t^2 + 16*ep*s^3*t^2 + 2*mtt^2*t^3 + 9*ep*mtt^2*t^3 + 7*ep^2*mtt^2*t^3 - 2*mtt*mWW*t^3 - 9*ep*mtt*mWW*t^3 - 7*ep^2*mtt*mWW*t^3 + 2*mtt*s*t^3 + 10*ep*mtt*s*t^3 + 20*ep^2*mtt*s*t^3 - 4*mWW*s*t^3 - 24*ep*mWW*s*t^3 - 32*ep^2*mWW*s*t^3 + 2*s^2*t^3 + 8*ep*s^2*t^3)/(2*(1 + ep)*(mtt - mWW)*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (-3*ep^2*(s + t)^2*(-(mtt^2*mWW) - ep*mtt^2*mWW + mtt*mWW^2 + ep*mtt*mWW^2 + 2*mtt^2*s + 2*mtt*mWW*s + 4*ep*mtt*mWW*s - 4*mtt*s^2 - 4*mWW*s^2 - 8*ep*mWW*s^2 + 2*s^3 + mtt^2*t + ep*mtt^2*t - mtt*mWW*t - ep*mtt*mWW*t + 4*ep*mtt*s*t - 4*mWW*s*t - 8*ep*mWW*s*t + 2*s^2*t))/((1 + ep)*(mtt - mWW)*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (2*ep*(-1 + 2*ep)*(mtt - mWW)*(-mtt + s))/(mWW*s^3*(-mtt + mWW + s)*(-mtt + s + t)), (-2*ep^2*(-mtt + s))/((mtt - mWW)*s^3*(-mtt + s + t)), (2*ep^2*(-mtt + s))/(mWW*s^3*(-mtt + s + t)), -(-2*mtt^3*mWW - 9*ep*mtt^3*mWW - 7*ep^2*mtt^3*mWW + 2*mtt^2*mWW^2 + 9*ep*mtt^2*mWW^2 + 7*ep^2*mtt^2*mWW^2 + 4*mtt^2*mWW*s + 16*ep*mtt^2*mWW*s + 7*ep^2*mtt^2*mWW*s + 4*ep^2*mtt*mWW^2*s + 2*ep*mWW^3*s + 3*ep^2*mWW^3*s - 4*mtt*mWW*s^2 - 14*ep*mtt*mWW*s^2 - 4*mWW^2*s^2 - 22*ep*mWW^2*s^2 - 28*ep^2*mWW^2*s^2 + 2*mWW*s^3 + 7*ep*mWW*s^3 - ep*mtt^3*t - ep^2*mtt^3*t + 2*mtt^2*mWW*t + 10*ep*mtt^2*mWW*t + 8*ep^2*mtt^2*mWW*t - 2*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t - 7*ep^2*mtt*mWW^2*t + 2*ep*mtt^2*s*t + ep^2*mtt^2*s*t - 8*mtt*mWW*s*t - 36*ep*mtt*mWW*s*t - 27*ep^2*mtt*mWW*s*t + 4*mWW^2*s*t + 18*ep*mWW^2*s*t + 14*ep^2*mWW^2*s*t - 2*ep*mtt*s^2*t + 2*mWW*s^2*t + 5*ep*mWW*s^2*t - 4*ep^2*mWW*s^2*t + ep*s^3*t + ep*mtt^2*t^2 + ep^2*mtt^2*t^2 - ep*mtt*mWW*t^2 - ep^2*mtt*mWW*t^2 - 2*ep*mtt*s*t^2 - ep^2*mtt*s*t^2 - ep^2*mWW*s*t^2 + ep*s^2*t^2)/(2*(1 + ep)*(mtt - mWW)*mWW*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)), (3*ep^2*(-mtt + s + t)*(-mtt^3 - ep*mtt^3 + mtt^2*mWW + ep*mtt^2*mWW + 2*mtt^2*s + ep*mtt^2*s - 2*mtt*mWW*s - 2*ep*mtt*mWW*s + 2*mWW^2*s + 3*ep*mWW^2*s - 2*mtt*s^2 - 2*mWW*s^2 - 4*ep*mWW*s^2 + s^3 + mtt^2*t + ep*mtt^2*t - mtt*mWW*t - ep*mtt*mWW*t - 2*mtt*s*t - ep*mtt*s*t - ep*mWW*s*t + s^2*t))/((1 + ep)*(mtt - mWW)*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)), -((2*mtt^4*mWW^2 + 9*ep*mtt^4*mWW^2 + 7*ep^2*mtt^4*mWW^2 - 2*mtt^3*mWW^3 - 9*ep*mtt^3*mWW^3 - 7*ep^2*mtt^3*mWW^3 - 6*mtt^3*mWW^2*s - 26*ep*mtt^3*mWW^2*s - 14*ep^2*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s + 6*ep*mtt^2*mWW^3*s - 2*ep^2*mtt^2*mWW^3*s + 8*mtt^2*mWW^2*s^2 + 33*ep*mtt^2*mWW^2*s^2 + 7*ep^2*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 + 27*ep*mtt*mWW^3*s^2 + 41*ep^2*mtt*mWW^3*s^2 - 6*mtt*mWW^2*s^3 - 24*ep*mtt*mWW^2*s^3 - 4*mWW^3*s^3 - 24*ep*mWW^3*s^3 - 32*ep^2*mWW^3*s^3 + 2*mWW^2*s^4 + 8*ep*mWW^2*s^4 - 2*mtt^4*mWW*t - 8*ep*mtt^4*mWW*t - 6*ep^2*mtt^4*mWW*t - 2*ep*mtt^3*mWW^2*t - 2*ep^2*mtt^3*mWW^2*t + 2*mtt^2*mWW^3*t + 10*ep*mtt^2*mWW^3*t + 8*ep^2*mtt^2*mWW^3*t + 2*mtt^3*mWW*s*t + 8*ep*mtt^3*mWW*s*t + 12*ep^2*mtt^3*mWW*s*t - 6*ep*mtt^2*mWW^2*s*t - 36*ep^2*mtt^2*mWW^2*s*t + 6*mtt*mWW^3*s*t + 38*ep*mtt*mWW^3*s*t + 56*ep^2*mtt*mWW^3*s*t + 4*mtt^2*mWW*s^2*t + 16*ep*mtt^2*mWW*s^2*t - 6*ep^2*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t + 8*ep*mtt*mWW^2*s^2*t + 70*ep^2*mtt*mWW^2*s^2*t - 12*mWW^3*s^2*t - 72*ep*mWW^3*s^2*t - 96*ep^2*mWW^3*s^2*t - 6*mtt*mWW*s^3*t - 24*ep*mtt*mWW*s^3*t + 2*mWW^2*s^3*t - 32*ep^2*mWW^2*s^3*t + 2*mWW*s^4*t + 8*ep*mWW*s^4*t - ep*mtt^4*t^2 - ep^2*mtt^4*t^2 + 2*mtt^3*mWW*t^2 + 11*ep*mtt^3*mWW*t^2 + 9*ep^2*mtt^3*mWW*t^2 - 2*mtt^2*mWW^2*t^2 - 10*ep*mtt^2*mWW^2*t^2 - 8*ep^2*mtt^2*mWW^2*t^2 + 2*ep*mtt^3*s*t^2 + 2*ep^2*mtt^3*s*t^2 - 2*mtt^2*mWW*s*t^2 - 16*ep*mtt^2*mWW*s*t^2 - 26*ep^2*mtt^2*mWW*s*t^2 + 6*mtt*mWW^2*s*t^2 + 42*ep*mtt*mWW^2*s*t^2 + 72*ep^2*mtt*mWW^2*s*t^2 - 8*mWW^3*s*t^2 - 48*ep*mWW^3*s*t^2 - 64*ep^2*mWW^3*s*t^2 - ep*mtt^2*s^2*t^2 - ep^2*mtt^2*s^2*t^2 - 2*mtt*mWW*s^2*t^2 - 3*ep*mtt*mWW*s^2*t^2 + 17*ep^2*mtt*mWW*s^2*t^2 - 8*ep*mWW^2*s^2*t^2 - 32*ep^2*mWW^2*s^2*t^2 + 2*mWW*s^3*t^2 + 8*ep*mWW*s^3*t^2)/((1 + ep)*(mtt - mWW)*mWW*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t))), (3*ep*(-1 + 2*ep)*(mtt - s)*(mtt^3*mWW + ep*mtt^3*mWW - mtt^2*mWW^2 - ep*mtt^2*mWW^2 - 3*mtt^2*mWW*s - ep*mtt^2*mWW*s - mtt*mWW^2*s - 3*ep*mtt*mWW^2*s + 4*mtt*mWW*s^2 + 4*mWW^2*s^2 + 8*ep*mWW^2*s^2 - 2*mWW*s^3 - mtt^3*t - ep*mtt^3*t + mtt^2*mWW*t + ep*mtt^2*mWW*t + mtt^2*s*t + ep*mtt^2*s*t - mtt*mWW*s*t - 5*ep*mtt*mWW*s*t + 4*mWW^2*s*t + 8*ep*mWW^2*s*t - 2*mWW*s^2*t))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2*(mtt - s - t)), (-2*(-1 + 2*ep)^2*mtt*(-mtt^3 + mtt^2*mWW + mtt^2*s + mWW*s^2))/((mtt - mWW)^2*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (2*(-1 + 2*ep)^2*(-mtt^2 + mtt*mWW + mtt*s + mWW*s))/(mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (8*ep^2*mtt^6*mWW^2 + 8*ep^3*mtt^6*mWW^2 - 40*ep^2*mtt^5*mWW^3 - 40*ep^3*mtt^5*mWW^3 - 8*ep*mtt^4*mWW^4 + 96*ep^2*mtt^4*mWW^4 + 104*ep^3*mtt^4*mWW^4 + 24*ep*mtt^3*mWW^5 - 128*ep^2*mtt^3*mWW^5 - 152*ep^3*mtt^3*mWW^5 - 24*ep*mtt^2*mWW^6 + 88*ep^2*mtt^2*mWW^6 + 112*ep^3*mtt^2*mWW^6 + 8*ep*mtt*mWW^7 - 24*ep^2*mtt*mWW^7 - 32*ep^3*mtt*mWW^7 + ep*mtt^5*mWW^2*s - 37*ep^2*mtt^5*mWW^2*s - 38*ep^3*mtt^5*mWW^2*s - mtt^4*mWW^3*s - 3*ep*mtt^4*mWW^3*s + 166*ep^2*mtt^4*mWW^3*s + 168*ep^3*mtt^4*mWW^3*s + 2*mtt^3*mWW^4*s + 35*ep*mtt^3*mWW^4*s - 317*ep^2*mtt^3*mWW^4*s - 446*ep^3*mtt^3*mWW^4*s - mtt^2*mWW^5*s - 73*ep*mtt^2*mWW^5*s + 308*ep^2*mtt^2*mWW^5*s + 572*ep^3*mtt^2*mWW^5*s + 48*ep*mtt*mWW^6*s - 144*ep^2*mtt*mWW^6*s - 288*ep^3*mtt*mWW^6*s - 8*ep*mWW^7*s + 24*ep^2*mWW^7*s + 32*ep^3*mWW^7*s - ep*mtt^5*mWW*s^2 - 11*ep^2*mtt^5*mWW*s^2 + mtt^4*mWW^2*s^2 - 6*ep*mtt^4*mWW^2*s^2 + 99*ep^2*mtt^4*mWW^2*s^2 + 66*ep^3*mtt^4*mWW^2*s^2 + 2*mtt^3*mWW^3*s^2 + 7*ep*mtt^3*mWW^3*s^2 - 271*ep^2*mtt^3*mWW^3*s^2 - 288*ep^3*mtt^3*mWW^3*s^2 - 5*mtt^2*mWW^4*s^2 - 56*ep*mtt^2*mWW^4*s^2 + 379*ep^2*mtt^2*mWW^4*s^2 + 798*ep^3*mtt^2*mWW^4*s^2 + 2*mtt*mWW^5*s^2 + 72*ep*mtt*mWW^5*s^2 - 252*ep^2*mtt*mWW^5*s^2 - 720*ep^3*mtt*mWW^5*s^2 - 16*ep*mWW^6*s^2 + 56*ep^2*mWW^6*s^2 + 144*ep^3*mWW^6*s^2 + 5*ep*mtt^4*mWW*s^3 + 55*ep^2*mtt^4*mWW*s^3 - 4*mtt^3*mWW^2*s^3 + 15*ep*mtt^3*mWW^2*s^3 - 165*ep^2*mtt^3*mWW^2*s^3 - 6*ep^3*mtt^3*mWW^2*s^3 - mtt^2*mWW^3*s^3 + 155*ep^2*mtt^2*mWW^3*s^3 + 112*ep^3*mtt^2*mWW^3*s^3 + 6*mtt*mWW^4*s^3 + 42*ep*mtt*mWW^4*s^3 - 154*ep^2*mtt*mWW^4*s^3 - 536*ep^3*mtt*mWW^4*s^3 - 2*mWW^5*s^3 - 42*ep*mWW^5*s^3 + 76*ep^2*mWW^5*s^3 + 376*ep^3*mWW^5*s^3 - 10*ep*mtt^3*mWW*s^4 - 110*ep^2*mtt^3*mWW*s^4 + 6*mtt^2*mWW^2*s^4 - 19*ep*mtt^2*mWW^2*s^4 + 151*ep^2*mtt^2*mWW^2*s^4 - 118*ep^3*mtt^2*mWW^2*s^4 - 9*ep*mtt*mWW^3*s^4 + 39*ep^2*mtt*mWW^3*s^4 + 168*ep^3*mtt*mWW^3*s^4 - 3*mWW^4*s^4 - 13*ep*mWW^4*s^4 - 4*ep^2*mWW^4*s^4 + 80*ep^3*mWW^4*s^4 + 10*ep*mtt^2*mWW*s^5 + 110*ep^2*mtt^2*mWW*s^5 - 4*mtt*mWW^2*s^5 + 12*ep*mtt*mWW^2*s^5 - 66*ep^2*mtt*mWW^2*s^5 + 132*ep^3*mtt*mWW^2*s^5 + 5*ep*mWW^3*s^5 - 49*ep^2*mWW^3*s^5 - 120*ep^3*mWW^3*s^5 - 5*ep*mtt*mWW*s^6 - 55*ep^2*mtt*mWW*s^6 + mWW^2*s^6 - 3*ep*mWW^2*s^6 + 10*ep^2*mWW^2*s^6 - 44*ep^3*mWW^2*s^6 + ep*mWW*s^7 + 11*ep^2*mWW*s^7 - 8*ep^2*mtt^6*mWW*t - 8*ep^3*mtt^6*mWW*t + 40*ep^2*mtt^5*mWW^2*t + 40*ep^3*mtt^5*mWW^2*t + 8*ep*mtt^4*mWW^3*t - 96*ep^2*mtt^4*mWW^3*t - 104*ep^3*mtt^4*mWW^3*t - 24*ep*mtt^3*mWW^4*t + 128*ep^2*mtt^3*mWW^4*t + 152*ep^3*mtt^3*mWW^4*t + 24*ep*mtt^2*mWW^5*t - 88*ep^2*mtt^2*mWW^5*t - 112*ep^3*mtt^2*mWW^5*t - 8*ep*mtt*mWW^6*t + 24*ep^2*mtt*mWW^6*t + 32*ep^3*mtt*mWW^6*t - ep*mtt^5*mWW*s*t + 37*ep^2*mtt^5*mWW*s*t + 38*ep^3*mtt^5*mWW*s*t + mtt^4*mWW^2*s*t + 2*ep*mtt^4*mWW^2*s*t - 169*ep^2*mtt^4*mWW^2*s*t - 170*ep^3*mtt^4*mWW^2*s*t - mtt^3*mWW^3*s*t - 32*ep*mtt^3*mWW^3*s*t + 319*ep^2*mtt^3*mWW^3*s*t + 446*ep^3*mtt^3*mWW^3*s*t - mtt^2*mWW^4*s*t + 70*ep*mtt^2*mWW^4*s*t - 303*ep^2*mtt^2*mWW^4*s*t - 566*ep^3*mtt^2*mWW^4*s*t + mtt*mWW^5*s*t - 47*ep*mtt*mWW^5*s*t + 140*ep^2*mtt*mWW^5*s*t + 284*ep^3*mtt*mWW^5*s*t + 8*ep*mWW^6*s*t - 24*ep^2*mWW^6*s*t - 32*ep^3*mWW^6*s*t + ep^2*mtt^5*s^2*t + 5*ep*mtt^4*mWW*s^2*t - 52*ep^2*mtt^4*mWW*s^2*t - 66*ep^3*mtt^4*mWW*s^2*t - 5*mtt^3*mWW^2*s^2*t - 8*ep*mtt^3*mWW^2*s^2*t + 239*ep^2*mtt^3*mWW^2*s^2*t + 296*ep^3*mtt^3*mWW^2*s^2*t + 6*mtt^2*mWW^3*s^2*t + 64*ep*mtt^2*mWW^3*s^2*t - 402*ep^2*mtt^2*mWW^3*s^2*t - 798*ep^3*mtt^2*mWW^3*s^2*t - mtt*mWW^4*s^2*t - 76*ep*mtt*mWW^4*s^2*t + 270*ep^2*mtt*mWW^4*s^2*t + 708*ep^3*mtt*mWW^4*s^2*t + 15*ep*mWW^5*s^2*t - 56*ep^2*mWW^5*s^2*t - 140*ep^3*mWW^5*s^2*t - 5*ep^2*mtt^4*s^3*t - 9*ep*mtt^3*mWW*s^3*t + ep^2*mtt^3*mWW*s^3*t + 46*ep^3*mtt^3*mWW*s^3*t + 8*mtt^2*mWW^2*s^3*t + 9*ep*mtt^2*mWW^2*s^3*t - 105*ep^2*mtt^2*mWW^2*s^3*t - 268*ep^3*mtt^2*mWW^2*s^3*t - 7*mtt*mWW^3*s^3*t - 49*ep*mtt*mWW^3*s^3*t + 226*ep^2*mtt*mWW^3*s^3*t + 560*ep^3*mtt*mWW^3*s^3*t + mWW^4*s^3*t + 29*ep*mWW^4*s^3*t - 91*ep^2*mWW^4*s^3*t - 290*ep^3*mWW^4*s^3*t + 10*ep^2*mtt^3*s^4*t + 7*ep*mtt^2*mWW*s^4*t + 59*ep^2*mtt^2*mWW*s^4*t - 2*ep^3*mtt^2*mWW*s^4*t - 5*mtt*mWW^2*s^4*t - 2*ep*mtt*mWW^2*s^4*t - 31*ep^2*mtt*mWW^2*s^4*t + 128*ep^3*mtt*mWW^2*s^4*t + 2*mWW^3*s^4*t + 9*ep*mWW^3*s^4*t - 47*ep^2*mWW^3*s^4*t - 104*ep^3*mWW^3*s^4*t - 10*ep^2*mtt^2*s^5*t - 2*ep*mtt*mWW*s^5*t - 50*ep^2*mtt*mWW*s^5*t - 12*ep^3*mtt*mWW*s^5*t + mWW^2*s^5*t - ep*mWW^2*s^5*t + 26*ep^2*mWW^2*s^5*t - 26*ep^3*mWW^2*s^5*t + 5*ep^2*mtt*s^6*t + 13*ep^2*mWW*s^6*t + 4*ep^3*mWW*s^6*t - ep^2*s^7*t + ep*mtt^4*mWW*s*t^2 + 3*ep^2*mtt^4*mWW*s*t^2 + 2*ep^3*mtt^4*mWW*s*t^2 - mtt^3*mWW^2*s*t^2 - 3*ep*mtt^3*mWW^2*s*t^2 - 2*ep^2*mtt^3*mWW^2*s*t^2 + 2*mtt^2*mWW^3*s*t^2 + 3*ep*mtt^2*mWW^3*s*t^2 - 5*ep^2*mtt^2*mWW^3*s*t^2 - 6*ep^3*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 - ep*mtt*mWW^4*s*t^2 + 4*ep^2*mtt*mWW^4*s*t^2 + 4*ep^3*mtt*mWW^4*s*t^2 - ep^2*mtt^4*s^2*t^2 - 2*ep*mtt^3*mWW*s^2*t^2 - 10*ep^2*mtt^3*mWW*s^2*t^2 - 8*ep^3*mtt^3*mWW*s^2*t^2 + 2*mtt^2*mWW^2*s^2*t^2 + 5*ep*mtt^2*mWW^2*s^2*t^2 + 9*ep^2*mtt^2*mWW^2*s^2*t^2 - 2*mtt*mWW^3*s^2*t^2 - 4*ep*mtt*mWW^3*s^2*t^2 + 2*ep^2*mtt*mWW^3*s^2*t^2 + 12*ep^3*mtt*mWW^3*s^2*t^2 + ep*mWW^4*s^2*t^2 - 4*ep^3*mWW^4*s^2*t^2 + 4*ep^2*mtt^3*s^3*t^2 + 12*ep^2*mtt^2*mWW*s^3*t^2 + 12*ep^3*mtt^2*mWW*s^3*t^2 - mtt*mWW^2*s^3*t^2 - ep*mtt*mWW^2*s^3*t^2 - 12*ep^2*mtt*mWW^2*s^3*t^2 + ep*mWW^3*s^3*t^2 + 3*ep^2*mWW^3*s^3*t^2 - 6*ep^3*mWW^3*s^3*t^2 - 6*ep^2*mtt^2*s^4*t^2 + 2*ep*mtt*mWW*s^4*t^2 - 6*ep^2*mtt*mWW*s^4*t^2 - 8*ep^3*mtt*mWW*s^4*t^2 - ep*mWW^2*s^4*t^2 + 5*ep^2*mWW^2*s^4*t^2 + 4*ep^2*mtt*s^5*t^2 - ep*mWW*s^5*t^2 + ep^2*mWW*s^5*t^2 + 2*ep^3*mWW*s^5*t^2 - ep^2*s^6*t^2)/(4*(1 + ep)*(mtt - mWW)*mWW^2*s^3*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), ((-1 + 2*ep)*(-1 + 3*ep)*(-4*ep*mtt^5*mWW^2 - 4*ep^2*mtt^5*mWW^2 + 12*ep*mtt^4*mWW^3 + 12*ep^2*mtt^4*mWW^3 - 12*ep*mtt^3*mWW^4 - 12*ep^2*mtt^3*mWW^4 + 4*ep*mtt^2*mWW^5 + 4*ep^2*mtt^2*mWW^5 - mtt^4*mWW^2*s + 13*ep*mtt^4*mWW^2*s + 14*ep^2*mtt^4*mWW^2*s + 2*mtt^3*mWW^3*s - 30*ep*mtt^3*mWW^3*s - 20*ep^2*mtt^3*mWW^3*s - mtt^2*mWW^4*s + 21*ep*mtt^2*mWW^4*s - 2*ep^2*mtt^2*mWW^4*s - 4*ep*mtt*mWW^5*s + 8*ep^2*mtt*mWW^5*s + mtt^4*mWW*s^2 + 5*ep*mtt^4*mWW*s^2 + 2*mtt^3*mWW^2*s^2 - 26*ep*mtt^3*mWW^2*s^2 - 12*ep^2*mtt^3*mWW^2*s^2 - 5*mtt^2*mWW^3*s^2 + 27*ep*mtt^2*mWW^3*s^2 - 16*ep^2*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 - 14*ep*mtt*mWW^4*s^2 + 24*ep^2*mtt*mWW^4*s^2 + 8*ep*mWW^5*s^2 + 4*ep^2*mWW^5*s^2 - 4*mtt^3*mWW*s^3 - 20*ep*mtt^3*mWW*s^3 - mtt^2*mWW^2*s^3 + 31*ep*mtt^2*mWW^2*s^3 - 22*ep^2*mtt^2*mWW^2*s^3 + 6*mtt*mWW^3*s^3 + 12*ep*mtt*mWW^3*s^3 + 78*ep^2*mtt*mWW^3*s^3 - 2*mWW^4*s^3 - 16*ep*mWW^4*s^3 - 48*ep^2*mWW^4*s^3 + 6*mtt^2*mWW*s^4 + 30*ep*mtt^2*mWW*s^4 - 16*ep*mtt*mWW^2*s^4 + 44*ep^2*mtt*mWW^2*s^4 - 3*mWW^3*s^4 - 21*ep*mWW^3*s^4 - 54*ep^2*mWW^3*s^4 - 4*mtt*mWW*s^5 - 20*ep*mtt*mWW*s^5 + 2*ep*mWW^2*s^5 - 20*ep^2*mWW^2*s^5 + mWW*s^6 + 5*ep*mWW*s^6 + 4*ep*mtt^5*mWW*t + 4*ep^2*mtt^5*mWW*t - 12*ep*mtt^4*mWW^2*t - 12*ep^2*mtt^4*mWW^2*t + 12*ep*mtt^3*mWW^3*t + 12*ep^2*mtt^3*mWW^3*t - 4*ep*mtt^2*mWW^4*t - 4*ep^2*mtt^2*mWW^4*t + mtt^4*mWW*s*t - 13*ep*mtt^4*mWW*s*t - 14*ep^2*mtt^4*mWW*s*t - mtt^3*mWW^2*s*t + 33*ep*mtt^3*mWW^2*s*t + 22*ep^2*mtt^3*mWW^2*s*t - mtt^2*mWW^3*s*t - 27*ep*mtt^2*mWW^3*s*t - 2*ep^2*mtt^2*mWW^3*s*t + mtt*mWW^4*s*t + 7*ep*mtt*mWW^4*s*t - 6*ep^2*mtt*mWW^4*s*t - ep*mtt^4*s^2*t - 5*mtt^3*mWW*s^2*t + 7*ep*mtt^3*mWW*s^2*t + 12*ep^2*mtt^3*mWW*s^2*t + 6*mtt^2*mWW^2*s^2*t - 8*ep*mtt^2*mWW^2*s^2*t + 10*ep^2*mtt^2*mWW^2*s^2*t - mtt*mWW^3*s^2*t + 11*ep*mtt*mWW^3*s^2*t - 16*ep^2*mtt*mWW^3*s^2*t - 9*ep*mWW^4*s^2*t - 6*ep^2*mWW^4*s^2*t + 4*ep*mtt^3*s^3*t + 8*mtt^2*mWW*s^3*t + 14*ep*mtt^2*mWW*s^3*t + 6*ep^2*mtt^2*mWW*s^3*t - 7*mtt*mWW^2*s^3*t - 23*ep*mtt*mWW^2*s^3*t - 16*ep^2*mtt*mWW^2*s^3*t + mWW^3*s^3*t + ep*mWW^3*s^3*t + 4*ep^2*mWW^3*s^3*t - 6*ep*mtt^2*s^4*t - 5*mtt*mWW*s^4*t - 17*ep*mtt*mWW*s^4*t - 12*ep^2*mtt*mWW*s^4*t + 2*mWW^2*s^4*t + 10*ep*mWW^2*s^4*t - 4*ep^2*mWW^2*s^4*t + 4*ep*mtt*s^5*t + mWW*s^5*t + 5*ep*mWW*s^5*t + 4*ep^2*mWW*s^5*t - ep*s^6*t - mtt^3*mWW*s*t^2 - 3*ep*mtt^3*mWW*s*t^2 - 2*ep^2*mtt^3*mWW*s*t^2 + 2*mtt^2*mWW^2*s*t^2 + 6*ep*mtt^2*mWW^2*s*t^2 + 4*ep^2*mtt^2*mWW^2*s*t^2 - mtt*mWW^3*s*t^2 - 3*ep*mtt*mWW^3*s*t^2 - 2*ep^2*mtt*mWW^3*s*t^2 + ep*mtt^3*s^2*t^2 + 2*mtt^2*mWW*s^2*t^2 + 5*ep*mtt^2*mWW*s^2*t^2 + 6*ep^2*mtt^2*mWW*s^2*t^2 - 2*mtt*mWW^2*s^2*t^2 - 7*ep*mtt*mWW^2*s^2*t^2 - 8*ep^2*mtt*mWW^2*s^2*t^2 + ep*mWW^3*s^2*t^2 + 2*ep^2*mWW^3*s^2*t^2 - 3*ep*mtt^2*s^3*t^2 - mtt*mWW*s^3*t^2 - ep*mtt*mWW*s^3*t^2 - 6*ep^2*mtt*mWW*s^3*t^2 + ep*mWW^2*s^3*t^2 + 4*ep^2*mWW^2*s^3*t^2 + 3*ep*mtt*s^4*t^2 - ep*mWW*s^4*t^2 + 2*ep^2*mWW*s^4*t^2 - ep*s^5*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW^2*s^3*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), -((ep*(4*ep*mtt^6*mWW^2 + 2*mtt^5*mWW^3 - 10*ep*mtt^5*mWW^3 - 6*mtt^4*mWW^4 + 6*ep*mtt^4*mWW^4 + 6*mtt^3*mWW^5 + 2*ep*mtt^3*mWW^5 - 2*mtt^2*mWW^6 - 2*ep*mtt^2*mWW^6 - 4*mtt^6*mWW*s + 5*mtt^5*mWW^2*s - 19*ep*mtt^5*mWW^2*s - 5*mtt^4*mWW^3*s + 35*ep*mtt^4*mWW^3*s + 15*mtt^3*mWW^4*s - 9*ep*mtt^3*mWW^4*s - 15*mtt^2*mWW^5*s - 11*ep*mtt^2*mWW^5*s + 4*mtt*mWW^6*s + 4*ep*mtt*mWW^6*s + 22*mtt^5*mWW*s^2 - 16*mtt^4*mWW^2*s^2 + 54*ep*mtt^4*mWW^2*s^2 - 13*mtt^3*mWW^3*s^2 - 83*ep*mtt^3*mWW^3*s^2 - 6*mtt^2*mWW^4*s^2 + 12*ep*mtt^2*mWW^4*s^2 + 15*mtt*mWW^5*s^2 + 19*ep*mtt*mWW^5*s^2 - 2*mWW^6*s^2 - 2*ep*mWW^6*s^2 - 48*mtt^4*mWW*s^3 + 23*mtt^3*mWW^2*s^3 - 91*ep*mtt^3*mWW^2*s^3 + 38*mtt^2*mWW^3*s^3 + 118*ep*mtt^2*mWW^3*s^3 - 7*mtt*mWW^4*s^3 - 17*ep*mtt*mWW^4*s^3 - 4*mWW^5*s^3 - 8*ep*mWW^5*s^3 + 52*mtt^3*mWW*s^4 - 24*mtt^2*mWW^2*s^4 + 76*ep*mtt^2*mWW^2*s^4 - 32*mtt*mWW^3*s^4 - 84*ep*mtt*mWW^3*s^4 + 6*mWW^4*s^4 + 10*ep*mWW^4*s^4 - 28*mtt^2*mWW*s^5 + 18*mtt*mWW^2*s^5 - 24*ep*mtt*mWW^2*s^5 + 10*mWW^3*s^5 + 24*ep*mWW^3*s^5 + 6*mtt*mWW*s^6 - 6*mWW^2*s^6 + 4*mtt^6*mWW*t - 4*ep*mtt^6*mWW*t - 17*mtt^5*mWW^2*t + 7*ep*mtt^5*mWW^2*t + 27*mtt^4*mWW^3*t + 3*ep*mtt^4*mWW^3*t - 19*mtt^3*mWW^4*t - 11*ep*mtt^3*mWW^4*t + 5*mtt^2*mWW^5*t + 5*ep*mtt^2*mWW^5*t - 4*mtt^6*s*t - 7*mtt^5*mWW*s*t - 5*ep*mtt^5*mWW*s*t + 57*mtt^4*mWW^2*s*t + 43*ep*mtt^4*mWW^2*s*t - 84*mtt^3*mWW^3*s*t - 78*ep*mtt^3*mWW^3*s*t + 45*mtt^2*mWW^4*s*t + 47*ep*mtt^2*mWW^4*s*t - 7*mtt*mWW^5*s*t - 7*ep*mtt*mWW^5*s*t + 16*mtt^5*s^2*t - 10*mtt^4*mWW*s^2*t + 50*ep*mtt^4*mWW*s^2*t - 74*mtt^3*mWW^2*s^2*t - 168*ep*mtt^3*mWW^2*s^2*t + 110*mtt^2*mWW^3*s^2*t + 182*ep*mtt^2*mWW^3*s^2*t - 46*mtt*mWW^4*s^2*t - 68*ep*mtt*mWW^4*s^2*t + 4*mWW^5*s^2*t + 4*ep*mWW^5*s^2*t - 24*mtt^4*s^3*t + 37*mtt^3*mWW*s^3*t - 69*ep*mtt^3*mWW*s^3*t + 38*mtt^2*mWW^2*s^3*t + 178*ep*mtt^2*mWW^2*s^3*t - 63*mtt*mWW^3*s^3*t - 129*ep*mtt*mWW^3*s^3*t + 8*mWW^4*s^3*t + 16*ep*mWW^4*s^3*t + 16*mtt^3*s^4*t - 36*mtt^2*mWW*s^4*t + 28*ep*mtt^2*mWW*s^4*t + 4*mtt*mWW^2*s^4*t - 60*ep*mtt*mWW^2*s^4*t + 12*mWW^3*s^4*t + 28*ep*mWW^3*s^4*t - 4*mtt^2*s^5*t + 12*mtt*mWW*s^5*t - 8*mWW^2*s^5*t - 4*mtt^6*t^2 + 15*mtt^5*mWW*t^2 + 3*ep*mtt^5*mWW*t^2 - 21*mtt^4*mWW^2*t^2 - 9*ep*mtt^4*mWW^2*t^2 + 13*mtt^3*mWW^3*t^2 + 9*ep*mtt^3*mWW^3*t^2 - 3*mtt^2*mWW^4*t^2 - 3*ep*mtt^2*mWW^4*t^2 + 12*mtt^5*s*t^2 - 8*ep*mtt^5*s*t^2 - 30*mtt^4*mWW*s*t^2 + 26*ep*mtt^4*mWW*s*t^2 + 23*mtt^3*mWW^2*s*t^2 - 33*ep*mtt^3*mWW^2*s*t^2 - 4*mtt^2*mWW^3*s*t^2 + 20*ep*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 - 5*ep*mtt*mWW^4*s*t^2 - 16*mtt^4*s^2*t^2 + 16*ep*mtt^4*s^2*t^2 + 25*mtt^3*mWW*s^2*t^2 - 53*ep*mtt^3*mWW*s^2*t^2 - 10*mtt^2*mWW^2*s^2*t^2 + 46*ep*mtt^2*mWW^2*s^2*t^2 + 7*mtt*mWW^3*s^2*t^2 + ep*mtt*mWW^3*s^2*t^2 - 6*mWW^4*s^2*t^2 - 10*ep*mWW^4*s^2*t^2 + 12*mtt^3*s^3*t^2 - 8*ep*mtt^3*s^3*t^2 - 16*mtt^2*mWW*s^3*t^2 + 24*ep*mtt^2*mWW*s^3*t^2 + 4*mtt*mWW^2*s^3*t^2 - 14*ep*mtt*mWW^2*s^3*t^2 + 2*mWW^3*s^3*t^2 - 4*mtt^2*s^4*t^2 + 6*mtt*mWW*s^4*t^2 + 2*ep*mWW^2*s^4*t^2))/((1 + ep)*(mtt - mWW)^2*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)^2*(-mtt + s + t))), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(ep*mtt^4*mWW^2 - 2*ep*mtt^3*mWW^3 + ep*mtt^2*mWW^4 - mtt^4*mWW*s + mtt^3*mWW^2*s - 3*ep*mtt^3*mWW^2*s + mtt^2*mWW^3*s + 6*ep*mtt^2*mWW^3*s - mtt*mWW^4*s - 3*ep*mtt*mWW^4*s + 3*mtt^3*mWW*s^2 - mtt^2*mWW^2*s^2 + 6*ep*mtt^2*mWW^2*s^2 - 3*mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 + ep*mWW^4*s^2 - 3*mtt^2*mWW*s^3 + mtt*mWW^2*s^3 - 4*ep*mtt*mWW^2*s^3 + mWW^3*s^3 + 3*ep*mWW^3*s^3 + mtt*mWW*s^4 - mWW^2*s^4 + mtt^4*mWW*t - ep*mtt^4*mWW*t - 3*mtt^3*mWW^2*t + ep*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t + ep*mtt^2*mWW^3*t - mtt*mWW^4*t - ep*mtt*mWW^4*t - mtt^4*s*t - mtt^3*mWW*s*t - 3*ep*mtt^3*mWW*s*t + 5*mtt^2*mWW^2*s*t + 6*ep*mtt^2*mWW^2*s*t - 3*mtt*mWW^3*s*t - 3*ep*mtt*mWW^3*s*t + 3*mtt^3*s^2*t - 3*mtt^2*mWW*s^2*t + 8*ep*mtt^2*mWW*s^2*t - 4*mtt*mWW^2*s^2*t - 16*ep*mtt*mWW^2*s^2*t + 6*mWW^3*s^2*t + 10*ep*mWW^3*s^2*t - 3*mtt^2*s^3*t + 4*mtt*mWW*s^3*t - 4*ep*mtt*mWW*s^3*t + mWW^2*s^3*t + 6*ep*mWW^2*s^3*t + mtt*s^4*t - mWW*s^4*t - mtt^4*t^2 + 3*mtt^3*mWW*t^2 + ep*mtt^3*mWW*t^2 - 3*mtt^2*mWW^2*t^2 - 2*ep*mtt^2*mWW^2*t^2 + mtt*mWW^3*t^2 + ep*mtt*mWW^3*t^2 + 2*mtt^3*s*t^2 - 2*ep*mtt^3*s*t^2 + 12*ep*mtt^2*mWW*s*t^2 - 6*mtt*mWW^2*s*t^2 - 18*ep*mtt*mWW^2*s*t^2 + 4*mWW^3*s*t^2 + 8*ep*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 + 2*ep*mtt^2*s^2*t^2 + mtt*mWW*s^2*t^2 - 8*ep*mtt*mWW*s^2*t^2 + 5*ep*mWW^2*s^2*t^2 + mtt*s^3*t^2 - 2*mWW*s^3*t^2 - ep*mWW*s^3*t^2))/((1 + ep)*(mtt - mWW)^2*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)^2*(-mtt + s + t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-(mtt^4*mWW) - ep*mtt^4*mWW + mtt^3*mWW^2 + ep*mtt^3*mWW^2 + 4*mtt^3*mWW*s + 2*ep*mtt^3*mWW*s + mtt^2*mWW^2*s + 3*ep*mtt^2*mWW^2*s - mtt*mWW^3*s - ep*mtt*mWW^3*s - 5*mtt^2*mWW*s^2 - ep*mtt^2*mWW*s^2 - 5*mtt*mWW^2*s^2 - 9*ep*mtt*mWW^2*s^2 + 2*mtt*mWW*s^3 + mtt^4*t + ep*mtt^4*t - mtt^3*mWW*t - ep*mtt^3*mWW*t + mtt^2*mWW^2*t + ep*mtt^2*mWW^2*t - mtt*mWW^3*t - ep*mtt*mWW^3*t - 2*mtt^3*s*t - 2*ep*mtt^3*s*t - mtt^2*mWW*s*t + 5*ep*mtt^2*mWW*s*t - 5*mtt*mWW^2*s*t - 11*ep*mtt*mWW^2*s*t + mtt^2*s^2*t + ep*mtt^2*s^2*t + 7*mtt*mWW*s^2*t + ep*mtt*mWW*s^2*t + 4*mWW^2*s^2*t + 8*ep*mWW^2*s^2*t - 2*mWW*s^3*t - mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 + ep*mtt*mWW^2*t^2 - 4*ep*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 8*ep*mWW^2*s*t^2 - 2*mWW*s^2*t^2))/(2*(1 + ep)*(mtt - mWW)^2*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-(mtt^4*mWW) - 3*ep*mtt^4*mWW - 2*ep^2*mtt^4*mWW + 3*mtt^3*mWW^2 + 9*ep*mtt^3*mWW^2 + 6*ep^2*mtt^3*mWW^2 - 4*mtt^2*mWW^3 - 14*ep*mtt^2*mWW^3 - 10*ep^2*mtt^2*mWW^3 + 2*mtt*mWW^4 + 8*ep*mtt*mWW^4 + 6*ep^2*mtt*mWW^4 + 4*mtt^3*mWW*s + 10*ep*mtt^3*mWW*s + 4*ep^2*mtt^3*mWW*s - 4*mtt^2*mWW^2*s - 6*ep*mtt^2*mWW^2*s - 7*mtt^2*mWW*s^2 - 15*ep*mtt^2*mWW*s^2 - 2*ep^2*mtt^2*mWW*s^2 - mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 - 22*ep^2*mtt*mWW^2*s^2 + 4*mWW^3*s^2 + 12*ep*mWW^3*s^2 + 8*ep^2*mWW^3*s^2 + 6*mtt*mWW*s^3 + 12*ep*mtt*mWW*s^3 + 2*mWW^2*s^3 + 14*ep*mWW^2*s^3 + 16*ep^2*mWW^2*s^3 - 2*mWW*s^4 - 4*ep*mWW*s^4 + mtt^4*t + 3*ep*mtt^4*t + 2*ep^2*mtt^4*t - 3*mtt^3*mWW*t - 9*ep*mtt^3*mWW*t - 6*ep^2*mtt^3*mWW*t + 6*mtt^2*mWW^2*t + 22*ep*mtt^2*mWW^2*t + 16*ep^2*mtt^2*mWW^2*t - 4*mtt*mWW^3*t - 16*ep*mtt*mWW^3*t - 12*ep^2*mtt*mWW^3*t - 2*mtt^3*s*t - 6*ep*mtt^3*s*t - 4*ep^2*mtt^3*s*t + 2*mtt^2*mWW*s*t + 10*ep*mtt^2*mWW*s*t + 16*ep^2*mtt^2*mWW*s*t - 8*mtt*mWW^2*s*t - 36*ep*mtt*mWW^2*s*t - 36*ep^2*mtt*mWW^2*s*t + 4*mWW^3*s*t + 12*ep*mWW^3*s*t + 8*ep^2*mWW^3*s*t + mtt^2*s^2*t + 3*ep*mtt^2*s^2*t + 2*ep^2*mtt^2*s^2*t + 5*mtt*mWW*s^2*t + 9*ep*mtt*mWW*s^2*t - 10*ep^2*mtt*mWW*s^2*t + 6*mWW^2*s^2*t + 34*ep*mWW^2*s^2*t + 40*ep^2*mWW^2*s^2*t - 4*mWW*s^3*t - 10*ep*mWW*s^3*t - 2*mtt^2*mWW*t^2 - 8*ep*mtt^2*mWW*t^2 - 6*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 8*ep*mtt*mWW^2*t^2 + 6*ep^2*mtt*mWW^2*t^2 - 4*ep*mtt*mWW*s*t^2 - 12*ep^2*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 20*ep*mWW^2*s*t^2 + 24*ep^2*mWW^2*s*t^2 - 2*mWW*s^2*t^2 - 6*ep*mWW*s^2*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), -(((-1 + 2*ep)^2*(-mtt + s)*(-3*mtt^5 - 3*ep*mtt^5 + 8*mtt^4*mWW + 12*ep*mtt^4*mWW - 9*mtt^3*mWW^2 - 17*ep*mtt^3*mWW^2 + 6*mtt^2*mWW^3 + 10*ep*mtt^2*mWW^3 - 2*mtt*mWW^4 - 2*ep*mtt*mWW^4 + 12*mtt^4*s + 9*ep*mtt^4*s - 27*mtt^3*mWW*s - 36*ep*mtt^3*mWW*s + 21*mtt^2*mWW^2*s + 40*ep*mtt^2*mWW^2*s - 8*mtt*mWW^3*s - 15*ep*mtt*mWW^3*s + 2*mWW^4*s + 2*ep*mWW^4*s - 21*mtt^3*s^2 - 9*ep*mtt^3*s^2 + 27*mtt^2*mWW*s^2 + 24*ep*mtt^2*mWW*s^2 - 14*mtt*mWW^2*s^2 - 26*ep*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 5*ep*mWW^3*s^2 + 21*mtt^2*s^3 + 3*ep*mtt^2*s^3 - 5*mtt*mWW*s^3 + 12*ep*mtt*mWW*s^3 + 2*mWW^2*s^3 + 3*ep*mWW^2*s^3 - 12*mtt*s^4 - 3*mWW*s^4 - 12*ep*mWW*s^4 + 3*s^5 - 4*ep*mtt^4*t + 2*mtt^3*mWW*t + 10*ep*mtt^3*mWW*t - 4*mtt^2*mWW^2*t - 8*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 2*ep*mtt*mWW^3*t - 3*mtt^3*s*t + 11*ep*mtt^3*s*t + 4*mtt^2*mWW*s*t - 17*ep*mtt^2*mWW*s*t + 3*mtt*mWW^2*s*t + 11*ep*mtt*mWW^2*s*t - 4*mWW^3*s*t - 5*ep*mWW^3*s*t + 8*mtt^2*s^2*t - 10*ep*mtt^2*s^2*t - 8*mtt*mWW*s^2*t + 12*ep*mtt*mWW*s^2*t + 4*mWW^2*s^2*t + 2*ep*mWW^2*s^2*t - 7*mtt*s^3*t + 3*ep*mtt*s^3*t + 2*mWW*s^3*t - 5*ep*mWW*s^3*t + 2*s^4*t + mtt^3*t^2 + ep*mtt^3*t^2 - 2*mtt^2*mWW*t^2 - 2*ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 + ep*mtt*mWW^2*t^2 - 3*mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 3*mtt*mWW*s*t^2 + ep*mtt*mWW*s*t^2 + ep*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + ep*mtt*s^2*t^2 - mWW*s^2*t^2 + ep*mWW*s^2*t^2 - s^3*t^2))/((1 + ep)*(mtt - mWW)*mWW*s^4*(-mtt + mWW + s)^3*(mWW - t)*(-mtt + s + t))), ((-1 + ep)*(-1 + 2*ep)*(4*ep*mtt^6*mWW^2 - 8*ep^2*mtt^6*mWW^2 - 12*ep^3*mtt^6*mWW^2 - 12*ep*mtt^5*mWW^3 + 24*ep^2*mtt^5*mWW^3 + 36*ep^3*mtt^5*mWW^3 + 12*ep*mtt^4*mWW^4 - 24*ep^2*mtt^4*mWW^4 - 36*ep^3*mtt^4*mWW^4 - 4*ep*mtt^3*mWW^5 + 8*ep^2*mtt^3*mWW^5 + 12*ep^3*mtt^3*mWW^5 + 4*ep^2*mtt^6*mWW*s + mtt^5*mWW^2*s - 13*ep*mtt^5*mWW^2*s - 10*ep^2*mtt^5*mWW^2*s + 48*ep^3*mtt^5*mWW^2*s - 3*mtt^4*mWW^3*s + 27*ep*mtt^4*mWW^3*s + 30*ep^2*mtt^4*mWW^3*s - 108*ep^3*mtt^4*mWW^3*s + 3*mtt^3*mWW^4*s - 15*ep*mtt^3*mWW^4*s - 46*ep^2*mtt^3*mWW^4*s + 72*ep^3*mtt^3*mWW^4*s - mtt^2*mWW^5*s + ep*mtt^2*mWW^5*s + 22*ep^2*mtt^2*mWW^5*s - 12*ep^3*mtt^2*mWW^5*s - mtt^5*mWW*s^2 - ep*mtt^5*mWW*s^2 - mtt^4*mWW^2*s^2 + 19*ep*mtt^4*mWW^2*s^2 + 36*ep^2*mtt^4*mWW^2*s^2 - 56*ep^3*mtt^4*mWW^2*s^2 + 7*mtt^3*mWW^3*s^2 - 25*ep*mtt^3*mWW^3*s^2 - 128*ep^2*mtt^3*mWW^3*s^2 + 64*ep^3*mtt^3*mWW^3*s^2 - 7*mtt^2*mWW^4*s^2 + 9*ep*mtt^2*mWW^4*s^2 + 124*ep^2*mtt^2*mWW^4*s^2 + 4*ep^3*mtt^2*mWW^4*s^2 + 2*mtt*mWW^5*s^2 - 2*ep*mtt*mWW^5*s^2 - 32*ep^2*mtt*mWW^5*s^2 - 12*ep^3*mtt*mWW^5*s^2 + 4*mtt^4*mWW*s^3 + 4*ep*mtt^4*mWW*s^3 - 40*ep^2*mtt^4*mWW*s^3 - 3*mtt^3*mWW^2*s^3 - 15*ep*mtt^3*mWW^2*s^3 + 30*ep^2*mtt^3*mWW^2*s^3 - 48*ep^3*mtt^3*mWW^2*s^3 - 7*mtt^2*mWW^3*s^3 + 3*ep*mtt^2*mWW^3*s^3 + 108*ep^2*mtt^2*mWW^3*s^3 + 204*ep^3*mtt^2*mWW^3*s^3 + 8*mtt*mWW^4*s^3 + 16*ep*mtt*mWW^4*s^3 - 150*ep^2*mtt*mWW^4*s^3 - 260*ep^3*mtt*mWW^4*s^3 - 2*mWW^5*s^3 - 12*ep*mWW^5*s^3 + 60*ep^2*mWW^5*s^3 + 116*ep^3*mWW^5*s^3 - 6*mtt^3*mWW*s^4 - 6*ep*mtt^3*mWW*s^4 + 80*ep^2*mtt^3*mWW*s^4 + 6*mtt^2*mWW^2*s^4 + 6*ep*mtt^2*mWW^2*s^4 - 104*ep^2*mtt^2*mWW^2*s^4 + 132*ep^3*mtt^2*mWW^2*s^4 + 3*mtt*mWW^3*s^4 + 9*ep*mtt*mWW^3*s^4 - 26*ep^2*mtt*mWW^3*s^4 - 264*ep^3*mtt*mWW^3*s^4 - 3*mWW^4*s^4 - 13*ep*mWW^4*s^4 + 62*ep^2*mWW^4*s^4 + 148*ep^3*mWW^4*s^4 + 4*mtt^2*mWW*s^5 + 4*ep*mtt^2*mWW*s^5 - 60*ep^2*mtt^2*mWW*s^5 - 4*mtt*mWW^2*s^5 - 2*ep*mtt*mWW^2*s^5 + 72*ep^2*mtt*mWW^2*s^5 - 64*ep^3*mtt*mWW^2*s^5 - 2*ep*mWW^3*s^5 - 8*ep^2*mWW^3*s^5 + 68*ep^3*mWW^3*s^5 - mtt*mWW*s^6 - ep*mtt*mWW*s^6 + 16*ep^2*mtt*mWW*s^6 + mWW^2*s^6 + ep*mWW^2*s^6 - 16*ep^2*mWW^2*s^6 - 4*ep*mtt^6*mWW*t + 8*ep^2*mtt^6*mWW*t + 12*ep^3*mtt^6*mWW*t + 12*ep*mtt^5*mWW^2*t - 24*ep^2*mtt^5*mWW^2*t - 36*ep^3*mtt^5*mWW^2*t - 12*ep*mtt^4*mWW^3*t + 24*ep^2*mtt^4*mWW^3*t + 36*ep^3*mtt^4*mWW^3*t + 4*ep*mtt^3*mWW^4*t - 8*ep^2*mtt^3*mWW^4*t - 12*ep^3*mtt^3*mWW^4*t - 4*ep^2*mtt^6*s*t - mtt^5*mWW*s*t + 13*ep*mtt^5*mWW*s*t + 10*ep^2*mtt^5*mWW*s*t - 48*ep^3*mtt^5*mWW*s*t + 2*mtt^4*mWW^2*s*t - 26*ep*mtt^4*mWW^2*s*t - 20*ep^2*mtt^4*mWW^2*s*t + 116*ep^3*mtt^4*mWW^2*s*t + 12*ep*mtt^3*mWW^3*s*t + 16*ep^2*mtt^3*mWW^3*s*t - 96*ep^3*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t + 2*ep*mtt^2*mWW^4*s*t + 8*ep^2*mtt^2*mWW^4*s*t + 36*ep^3*mtt^2*mWW^4*s*t + mtt*mWW^5*s*t - ep*mtt*mWW^5*s*t - 10*ep^2*mtt*mWW^5*s*t - 8*ep^3*mtt*mWW^5*s*t + ep*mtt^5*s^2*t + 12*ep^2*mtt^5*s^2*t + 5*mtt^4*mWW*s^2*t - 16*ep*mtt^4*mWW*s^2*t - 100*ep^2*mtt^4*mWW*s^2*t + 56*ep^3*mtt^4*mWW*s^2*t - 11*mtt^3*mWW^2*s^2*t + 15*ep*mtt^3*mWW^2*s^2*t + 226*ep^2*mtt^3*mWW^2*s^2*t - 88*ep^3*mtt^3*mWW^2*s^2*t + 7*mtt^2*mWW^3*s^2*t + ep*mtt^2*mWW^3*s^2*t - 174*ep^2*mtt^2*mWW^3*s^2*t + 52*ep^3*mtt^2*mWW^3*s^2*t - mtt*mWW^4*s^2*t + 34*ep^2*mtt*mWW^4*s^2*t - 28*ep^3*mtt*mWW^4*s^2*t - ep*mWW^5*s^2*t + 2*ep^2*mWW^5*s^2*t + 8*ep^3*mWW^5*s^2*t - 4*ep*mtt^4*s^3*t - 8*ep^2*mtt^4*s^3*t - 8*mtt^3*mWW*s^3*t + 10*ep*mtt^3*mWW*s^3*t + 150*ep^2*mtt^3*mWW*s^3*t + 15*mtt^2*mWW^2*s^3*t + ep*mtt^2*mWW^2*s^3*t - 298*ep^2*mtt^2*mWW^2*s^3*t + 12*ep^3*mtt^2*mWW^2*s^3*t - 8*mtt*mWW^3*s^3*t - 8*ep*mtt*mWW^3*s^3*t + 192*ep^2*mtt*mWW^3*s^3*t - 20*ep^3*mtt*mWW^3*s^3*t + mWW^4*s^3*t + 5*ep*mWW^4*s^3*t - 44*ep^2*mWW^4*s^3*t - 4*ep^3*mWW^4*s^3*t + 6*ep*mtt^3*s^4*t - 8*ep^2*mtt^3*s^4*t + 5*mtt^2*mWW*s^4*t - 5*ep*mtt^2*mWW*s^4*t - 76*ep^2*mtt^2*mWW*s^4*t - 36*ep^3*mtt^2*mWW*s^4*t - 7*mtt*mWW^2*s^4*t - 3*ep*mtt*mWW^2*s^4*t + 136*ep^2*mtt*mWW^2*s^4*t + 16*ep^3*mtt*mWW^2*s^4*t + 2*mWW^3*s^4*t + 6*ep*mWW^3*s^4*t - 64*ep^2*mWW^3*s^4*t + 4*ep^3*mWW^3*s^4*t - 4*ep*mtt^2*s^5*t + 12*ep^2*mtt^2*s^5*t - mtt*mWW*s^5*t + 3*ep*mtt*mWW*s^5*t + 4*ep^2*mtt*mWW*s^5*t + 16*ep^3*mtt*mWW*s^5*t + mWW^2*s^5*t + ep*mWW^2*s^5*t - 20*ep^2*mWW^2*s^5*t - 20*ep^3*mWW^2*s^5*t + ep*mtt*s^6*t - 4*ep^2*mtt*s^6*t - ep*mWW*s^6*t + 4*ep^2*mWW*s^6*t + mtt^4*mWW*s*t^2 - ep*mtt^4*mWW*s*t^2 - 10*ep^2*mtt^4*mWW*s*t^2 - 8*ep^3*mtt^4*mWW*s*t^2 - 3*mtt^3*mWW^2*s*t^2 + 3*ep*mtt^3*mWW^2*s*t^2 + 30*ep^2*mtt^3*mWW^2*s*t^2 + 24*ep^3*mtt^3*mWW^2*s*t^2 + 3*mtt^2*mWW^3*s*t^2 - 3*ep*mtt^2*mWW^3*s*t^2 - 30*ep^2*mtt^2*mWW^3*s*t^2 - 24*ep^3*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 + ep*mtt*mWW^4*s*t^2 + 10*ep^2*mtt*mWW^4*s*t^2 + 8*ep^3*mtt*mWW^4*s*t^2 - ep*mtt^4*s^2*t^2 + 4*ep^2*mtt^4*s^2*t^2 - 2*mtt^3*mWW*s^2*t^2 + 4*ep*mtt^3*mWW*s^2*t^2 + 10*ep^2*mtt^3*mWW*s^2*t^2 + 24*ep^3*mtt^3*mWW*s^2*t^2 + 4*mtt^2*mWW^2*s^2*t^2 - 4*ep*mtt^2*mWW^2*s^2*t^2 - 34*ep^2*mtt^2*mWW^2*s^2*t^2 - 56*ep^3*mtt^2*mWW^2*s^2*t^2 - 2*mtt*mWW^3*s^2*t^2 + 22*ep^2*mtt*mWW^3*s^2*t^2 + 40*ep^3*mtt*mWW^3*s^2*t^2 + ep*mWW^4*s^2*t^2 - 2*ep^2*mWW^4*s^2*t^2 - 8*ep^3*mWW^4*s^2*t^2 + 3*ep*mtt^3*s^3*t^2 - 12*ep^2*mtt^3*s^3*t^2 + mtt^2*mWW*s^3*t^2 - 6*ep*mtt^2*mWW*s^3*t^2 + 14*ep^2*mtt^2*mWW*s^3*t^2 - 24*ep^3*mtt^2*mWW*s^3*t^2 - mtt*mWW^2*s^3*t^2 + 2*ep*mtt*mWW^2*s^3*t^2 - 2*ep^2*mtt*mWW^2*s^3*t^2 + 40*ep^3*mtt*mWW^2*s^3*t^2 + ep*mWW^3*s^3*t^2 - 16*ep^3*mWW^3*s^3*t^2 - 3*ep*mtt^2*s^4*t^2 + 12*ep^2*mtt^2*s^4*t^2 + 4*ep*mtt*mWW*s^4*t^2 - 18*ep^2*mtt*mWW*s^4*t^2 + 8*ep^3*mtt*mWW*s^4*t^2 - ep*mWW^2*s^4*t^2 + 6*ep^2*mWW^2*s^4*t^2 - 8*ep^3*mWW^2*s^4*t^2 + ep*mtt*s^5*t^2 - 4*ep^2*mtt*s^5*t^2 - ep*mWW*s^5*t^2 + 4*ep^2*mWW*s^5*t^2))/(2*ep*(1 + ep)*(mtt - mWW)^2*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), ((-1 + ep)*(-1 + 2*ep)*(4*ep*mtt^5*mWW^3 + 20*ep^2*mtt^5*mWW^3 + 24*ep^3*mtt^5*mWW^3 - 12*ep*mtt^4*mWW^4 - 52*ep^2*mtt^4*mWW^4 - 56*ep^3*mtt^4*mWW^4 + 12*ep*mtt^3*mWW^5 + 44*ep^2*mtt^3*mWW^5 + 40*ep^3*mtt^3*mWW^5 - 4*ep*mtt^2*mWW^6 - 12*ep^2*mtt^2*mWW^6 - 8*ep^3*mtt^2*mWW^6 - 8*ep*mtt^5*mWW^2*s - 16*ep^2*mtt^5*mWW^2*s + mtt^4*mWW^3*s - ep*mtt^4*mWW^3*s - 42*ep^2*mtt^4*mWW^3*s - 80*ep^3*mtt^4*mWW^3*s - 2*mtt^3*mWW^4*s + 24*ep*mtt^3*mWW^4*s + 118*ep^2*mtt^3*mWW^4*s + 148*ep^3*mtt^3*mWW^4*s + mtt^2*mWW^5*s - 13*ep*mtt^2*mWW^5*s - 46*ep^2*mtt^2*mWW^5*s - 56*ep^3*mtt^2*mWW^5*s - 2*ep*mtt*mWW^6*s - 14*ep^2*mtt*mWW^6*s - 12*ep^3*mtt*mWW^6*s - mtt^4*mWW^2*s^2 + 15*ep*mtt^4*mWW^2*s^2 + 26*ep^2*mtt^4*mWW^2*s^2 - mtt^3*mWW^3*s^2 + 19*ep*mtt^3*mWW^3*s^2 + 118*ep^2*mtt^3*mWW^3*s^2 + 128*ep^3*mtt^3*mWW^3*s^2 + 4*mtt^2*mWW^4*s^2 - 44*ep*mtt^2*mWW^4*s^2 - 198*ep^2*mtt^2*mWW^4*s^2 - 188*ep^3*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 + 10*ep*mtt*mWW^5*s^2 + 62*ep^2*mtt*mWW^5*s^2 + 76*ep^3*mtt*mWW^5*s^2 - 8*ep*mWW^6*s^2 - 32*ep^2*mWW^6*s^2 - 32*ep^3*mWW^6*s^2 + 3*mtt^3*mWW^2*s^3 + 3*ep*mtt^3*mWW^2*s^3 + 18*ep^2*mtt^3*mWW^2*s^3 - mtt^2*mWW^3*s^3 - 27*ep*mtt^2*mWW^3*s^3 - 82*ep^2*mtt^2*mWW^3*s^3 + 16*ep^3*mtt^2*mWW^3*s^3 - 4*mtt*mWW^4*s^3 - 6*ep*mtt*mWW^4*s^3 - 40*ep^2*mtt*mWW^4*s^3 - 120*ep^3*mtt*mWW^4*s^3 + 2*mWW^5*s^3 + 22*ep*mWW^5*s^3 + 80*ep^2*mWW^5*s^3 + 88*ep^3*mWW^5*s^3 - 3*mtt^2*mWW^2*s^4 - 19*ep*mtt^2*mWW^2*s^4 - 50*ep^2*mtt^2*mWW^2*s^4 + 2*mtt*mWW^3*s^4 + 14*ep*mtt*mWW^3*s^4 + 8*ep^2*mtt*mWW^3*s^4 - 88*ep^3*mtt*mWW^3*s^4 + mWW^4*s^4 + 5*ep*mWW^4*s^4 + 42*ep^2*mWW^4*s^4 + 88*ep^3*mWW^4*s^4 + mtt*mWW^2*s^5 + 9*ep*mtt*mWW^2*s^5 + 22*ep^2*mtt*mWW^2*s^5 - mWW^3*s^5 - 9*ep*mWW^3*s^5 - 22*ep^2*mWW^3*s^5 - 16*ep^2*mtt^5*mWW^2*t - 32*ep^3*mtt^5*mWW^2*t + 6*ep*mtt^4*mWW^3*t + 50*ep^2*mtt^4*mWW^3*t + 76*ep^3*mtt^4*mWW^3*t - 18*ep*mtt^3*mWW^4*t - 70*ep^2*mtt^3*mWW^4*t - 68*ep^3*mtt^3*mWW^4*t + 18*ep*mtt^2*mWW^5*t + 54*ep^2*mtt^2*mWW^5*t + 36*ep^3*mtt^2*mWW^5*t - 6*ep*mtt*mWW^6*t - 18*ep^2*mtt*mWW^6*t - 12*ep^3*mtt*mWW^6*t - 8*ep*mtt^5*mWW*s*t - 16*ep^2*mtt^5*mWW*s*t - 2*mtt^4*mWW^2*s*t - 4*ep*mtt^4*mWW^2*s*t - 2*ep^2*mtt^4*mWW^2*s*t + 12*ep^3*mtt^4*mWW^2*s*t + 3*mtt^3*mWW^3*s*t + 15*ep*mtt^3*mWW^3*s*t + 12*ep^2*mtt^3*mWW^3*s*t - 60*ep^3*mtt^3*mWW^3*s*t + 14*ep*mtt^2*mWW^4*s*t + 46*ep^2*mtt^2*mWW^4*s*t + 84*ep^3*mtt^2*mWW^4*s*t - mtt*mWW^5*s*t - 17*ep*mtt*mWW^5*s*t - 40*ep^2*mtt*mWW^5*s*t - 36*ep^3*mtt*mWW^5*s*t + mtt^4*mWW*s^2*t + 38*ep*mtt^4*mWW*s^2*t + 80*ep^2*mtt^4*mWW*s^2*t + 5*mtt^3*mWW^2*s^2*t - 3*ep*mtt^3*mWW^2*s^2*t + 16*ep^2*mtt^3*mWW^2*s^2*t + 84*ep^3*mtt^3*mWW^2*s^2*t - 10*mtt^2*mWW^3*s^2*t - 68*ep*mtt^2*mWW^3*s^2*t - 100*ep^2*mtt^2*mWW^3*s^2*t + 40*ep^3*mtt^2*mWW^3*s^2*t + 4*mtt*mWW^4*s^2*t - 160*ep^2*mtt*mWW^4*s^2*t - 320*ep^3*mtt*mWW^4*s^2*t + 49*ep*mWW^5*s^2*t + 212*ep^2*mWW^5*s^2*t + 228*ep^3*mWW^5*s^2*t - 3*mtt^3*mWW*s^3*t - 66*ep*mtt^3*mWW*s^3*t - 144*ep^2*mtt^3*mWW*s^3*t - 3*mtt^2*mWW^2*s^3*t + 12*ep*mtt^2*mWW^2*s^3*t - 36*ep^2*mtt^2*mWW^2*s^3*t - 192*ep^3*mtt^2*mWW^2*s^3*t + 9*mtt*mWW^3*s^3*t + 98*ep*mtt*mWW^3*s^3*t + 262*ep^2*mtt*mWW^3*s^3*t + 188*ep^3*mtt*mWW^3*s^3*t - 3*mWW^4*s^3*t - 28*ep*mWW^4*s^3*t - 34*ep^2*mWW^4*s^3*t + 36*ep^3*mWW^4*s^3*t + 3*mtt^2*mWW*s^4*t + 50*ep*mtt^2*mWW*s^4*t + 112*ep^2*mtt^2*mWW*s^4*t - mtt*mWW^2*s^4*t - 19*ep*mtt*mWW^2*s^4*t + 6*ep^2*mtt*mWW^2*s^4*t + 128*ep^3*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t - 31*ep*mWW^3*s^4*t - 118*ep^2*mWW^3*s^4*t - 128*ep^3*mWW^3*s^4*t - mtt*mWW*s^5*t - 14*ep*mtt*mWW*s^5*t - 32*ep^2*mtt*mWW*s^5*t + mWW^2*s^5*t + 14*ep*mWW^2*s^5*t + 32*ep^2*mWW^2*s^5*t - 4*ep*mtt^5*mWW*t^2 - 4*ep^2*mtt^5*mWW*t^2 + 8*ep^3*mtt^5*mWW*t^2 + 6*ep*mtt^4*mWW^2*t^2 + 2*ep^2*mtt^4*mWW^2*t^2 - 20*ep^3*mtt^4*mWW^2*t^2 + 6*ep*mtt^3*mWW^3*t^2 + 26*ep^2*mtt^3*mWW^3*t^2 + 28*ep^3*mtt^3*mWW^3*t^2 - 14*ep*mtt^2*mWW^4*t^2 - 42*ep^2*mtt^2*mWW^4*t^2 - 28*ep^3*mtt^2*mWW^4*t^2 + 6*ep*mtt*mWW^5*t^2 + 18*ep^2*mtt*mWW^5*t^2 + 12*ep^3*mtt*mWW^5*t^2 + mtt^4*mWW*s*t^2 + 9*ep*mtt^4*mWW*s*t^2 - 12*ep^2*mtt^4*mWW*s*t^2 - 60*ep^3*mtt^4*mWW*s*t^2 + 26*ep*mtt^3*mWW^2*s*t^2 + 142*ep^2*mtt^3*mWW^2*s*t^2 + 204*ep^3*mtt^3*mWW^2*s*t^2 - 3*mtt^2*mWW^3*s*t^2 - 55*ep*mtt^2*mWW^3*s*t^2 - 152*ep^2*mtt^2*mWW^3*s*t^2 - 132*ep^3*mtt^2*mWW^3*s*t^2 + 2*mtt*mWW^4*s*t^2 - 4*ep*mtt*mWW^4*s*t^2 - 74*ep^2*mtt*mWW^4*s*t^2 - 108*ep^3*mtt*mWW^4*s*t^2 + 24*ep*mWW^5*s*t^2 + 96*ep^2*mWW^5*s*t^2 + 96*ep^3*mWW^5*s*t^2 - ep*mtt^4*s^2*t^2 - 2*ep^2*mtt^4*s^2*t^2 - 4*mtt^3*mWW*s^2*t^2 - 33*ep*mtt^3*mWW*s^2*t^2 - 24*ep^2*mtt^3*mWW*s^2*t^2 + 76*ep^3*mtt^3*mWW*s^2*t^2 + 5*mtt^2*mWW^2*s^2*t^2 + 12*ep*mtt^2*mWW^2*s^2*t^2 - 110*ep^2*mtt^2*mWW^2*s^2*t^2 - 276*ep^3*mtt^2*mWW^2*s^2*t^2 - mtt*mWW^3*s^2*t^2 + 28*ep*mtt*mWW^3*s^2*t^2 + 160*ep^2*mtt*mWW^3*s^2*t^2 + 224*ep^3*mtt*mWW^3*s^2*t^2 - 14*ep*mWW^4*s^2*t^2 - 48*ep^2*mWW^4*s^2*t^2 - 40*ep^3*mWW^4*s^2*t^2 + 3*ep*mtt^3*s^3*t^2 + 6*ep^2*mtt^3*s^3*t^2 + 4*mtt^2*mWW*s^3*t^2 + 41*ep*mtt^2*mWW*s^3*t^2 + 74*ep^2*mtt^2*mWW*s^3*t^2 - 16*ep^3*mtt^2*mWW*s^3*t^2 - 5*mtt*mWW^2*s^3*t^2 - 46*ep*mtt*mWW^2*s^3*t^2 - 48*ep^2*mtt*mWW^2*s^3*t^2 + 96*ep^3*mtt*mWW^2*s^3*t^2 + mWW^3*s^3*t^2 - 6*ep*mWW^3*s^3*t^2 - 56*ep^2*mWW^3*s^3*t^2 - 96*ep^3*mWW^3*s^3*t^2 - 3*ep*mtt^2*s^4*t^2 - 6*ep^2*mtt^2*s^4*t^2 - mtt*mWW*s^4*t^2 - 12*ep*mtt*mWW*s^4*t^2 - 32*ep^2*mtt*mWW*s^4*t^2 - 8*ep^3*mtt*mWW*s^4*t^2 + mWW^2*s^4*t^2 + 15*ep*mWW^2*s^4*t^2 + 38*ep^2*mWW^2*s^4*t^2 + 8*ep^3*mWW^2*s^4*t^2 + ep*mtt*s^5*t^2 + 2*ep^2*mtt*s^5*t^2 - ep*mWW*s^5*t^2 - 2*ep^2*mWW*s^5*t^2 - mtt^3*mWW*s*t^3 - 5*ep*mtt^3*mWW*s*t^3 - 8*ep^2*mtt^3*mWW*s*t^3 - 4*ep^3*mtt^3*mWW*s*t^3 + 2*mtt^2*mWW^2*s*t^3 + 10*ep*mtt^2*mWW^2*s*t^3 + 16*ep^2*mtt^2*mWW^2*s*t^3 + 8*ep^3*mtt^2*mWW^2*s*t^3 - mtt*mWW^3*s*t^3 - 5*ep*mtt*mWW^3*s*t^3 - 8*ep^2*mtt*mWW^3*s*t^3 - 4*ep^3*mtt*mWW^3*s*t^3 + ep*mtt^3*s^2*t^3 + 2*ep^2*mtt^3*s^2*t^3 + mtt^2*mWW*s^2*t^3 + 4*ep*mtt^2*mWW*s^2*t^3 + 8*ep^2*mtt^2*mWW*s^2*t^3 + 8*ep^3*mtt^2*mWW*s^2*t^3 - mtt*mWW^2*s^2*t^3 - 6*ep*mtt*mWW^2*s^2*t^3 - 14*ep^2*mtt*mWW^2*s^2*t^3 - 12*ep^3*mtt*mWW^2*s^2*t^3 + ep*mWW^3*s^2*t^3 + 4*ep^2*mWW^3*s^2*t^3 + 4*ep^3*mWW^3*s^2*t^3 - 2*ep*mtt^2*s^3*t^3 - 4*ep^2*mtt^2*s^3*t^3 + 2*ep*mtt*mWW*s^3*t^3 + 2*ep^2*mtt*mWW*s^3*t^3 - 4*ep^3*mtt*mWW*s^3*t^3 + 2*ep^2*mWW^2*s^3*t^3 + 4*ep^3*mWW^2*s^3*t^3 + ep*mtt*s^4*t^3 + 2*ep^2*mtt*s^4*t^3 - ep*mWW*s^4*t^3 - 2*ep^2*mWW*s^4*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^3*s^3*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)^2*(-mtt + s + t)), -(-3*ep*mtt^4*mWW^4 - 9*ep^2*mtt^4*mWW^4 - 6*ep^3*mtt^4*mWW^4 + 3*ep*mtt^3*mWW^5 + 9*ep^2*mtt^3*mWW^5 + 6*ep^3*mtt^3*mWW^5 + 3*ep*mtt^4*mWW^3*s + 6*ep^2*mtt^4*mWW^3*s + 18*ep*mtt^3*mWW^4*s + 53*ep^2*mtt^3*mWW^4*s + 38*ep^3*mtt^3*mWW^4*s - 12*ep*mtt^2*mWW^5*s - 31*ep^2*mtt^2*mWW^5*s - 22*ep^3*mtt^2*mWW^5*s + 3*ep*mtt*mWW^6*s + 8*ep^2*mtt*mWW^6*s + 8*ep^3*mtt*mWW^6*s - 5*ep*mtt^3*mWW^3*s^2 - 6*ep^2*mtt^3*mWW^3*s^2 - 23*ep*mtt^2*mWW^4*s^2 - 78*ep^2*mtt^2*mWW^4*s^2 - 52*ep^3*mtt^2*mWW^4*s^2 + 4*ep*mtt*mWW^5*s^2 + 23*ep^2*mtt*mWW^5*s^2 + 22*ep^3*mtt*mWW^5*s^2 - 6*ep*mWW^6*s^2 - 29*ep^2*mWW^6*s^2 - 30*ep^3*mWW^6*s^2 + ep*mtt^2*mWW^3*s^3 - 6*ep^2*mtt^2*mWW^3*s^3 + 3*ep*mtt*mWW^4*s^3 + 2*ep^2*mtt*mWW^4*s^3 - 24*ep^3*mtt*mWW^4*s^3 + 2*ep*mWW^5*s^3 + 16*ep^2*mWW^5*s^3 + 24*ep^3*mWW^5*s^3 + ep*mtt*mWW^3*s^4 + 6*ep^2*mtt*mWW^3*s^4 - ep*mWW^4*s^4 - 6*ep^2*mWW^4*s^4 - 3*ep*mtt^4*mWW^3*t - 9*ep^2*mtt^4*mWW^3*t - 6*ep^3*mtt^4*mWW^3*t + 9*ep*mtt^3*mWW^4*t + 27*ep^2*mtt^3*mWW^4*t + 18*ep^3*mtt^3*mWW^4*t - 3*ep*mtt^2*mWW^5*t - 9*ep^2*mtt^2*mWW^5*t - 6*ep^3*mtt^2*mWW^5*t - 3*ep*mtt*mWW^6*t - 9*ep^2*mtt*mWW^6*t - 6*ep^3*mtt*mWW^6*t + 3*ep*mtt^4*mWW^2*s*t + 6*ep^2*mtt^4*mWW^2*s*t - 5*ep*mtt^3*mWW^3*s*t + 50*ep^2*mtt^3*mWW^3*s*t + 64*ep^3*mtt^3*mWW^3*s*t - 14*ep*mtt^2*mWW^4*s*t - 148*ep^2*mtt^2*mWW^4*s*t - 128*ep^3*mtt^2*mWW^4*s*t - 2*ep*mtt*mWW^5*s*t + 41*ep^2*mtt*mWW^5*s*t + 34*ep^3*mtt*mWW^5*s*t - 6*ep*mWW^6*s*t - 21*ep^2*mWW^6*s*t - 18*ep^3*mWW^6*s*t + 8*mtt^3*mWW^2*s^2*t - 13*ep*mtt^3*mWW^2*s^2*t - 110*ep^2*mtt^3*mWW^2*s^2*t - 4*mtt^2*mWW^3*s^2*t + 20*ep*mtt^2*mWW^3*s^2*t + 131*ep^2*mtt^2*mWW^3*s^2*t - 2*ep^3*mtt^2*mWW^3*s^2*t - 4*mtt*mWW^4*s^2*t + 9*ep*mtt*mWW^4*s^2*t - 119*ep^2*mtt*mWW^4*s^2*t - 202*ep^3*mtt*mWW^4*s^2*t + 20*ep*mWW^5*s^2*t + 200*ep^2*mWW^5*s^2*t + 264*ep^3*mWW^5*s^2*t - 16*mtt^2*mWW^2*s^3*t + 17*ep*mtt^2*mWW^2*s^3*t + 202*ep^2*mtt^2*mWW^2*s^3*t - 31*ep*mtt*mWW^3*s^3*t + 34*ep^2*mtt*mWW^3*s^3*t + 392*ep^3*mtt*mWW^3*s^3*t + 16*mWW^4*s^3*t + 8*ep*mWW^4*s^3*t - 248*ep^2*mWW^4*s^3*t - 392*ep^3*mWW^4*s^3*t + 8*mtt*mWW^2*s^4*t - 7*ep*mtt*mWW^2*s^4*t - 98*ep^2*mtt*mWW^2*s^4*t - 8*mWW^3*s^4*t + 7*ep*mWW^3*s^4*t + 98*ep^2*mWW^3*s^4*t + 9*ep*mtt^4*mWW^2*t^2 + 27*ep^2*mtt^4*mWW^2*t^2 + 18*ep^3*mtt^4*mWW^2*t^2 - 12*ep*mtt^3*mWW^3*t^2 - 36*ep^2*mtt^3*mWW^3*t^2 - 24*ep^3*mtt^3*mWW^3*t^2 - 3*ep*mtt^2*mWW^4*t^2 - 9*ep^2*mtt^2*mWW^4*t^2 - 6*ep^3*mtt^2*mWW^4*t^2 + 6*ep*mtt*mWW^5*t^2 + 18*ep^2*mtt*mWW^5*t^2 + 12*ep^3*mtt*mWW^5*t^2 - 3*ep*mtt^4*mWW*s*t^2 - 6*ep^2*mtt^4*mWW*s*t^2 - 33*ep*mtt^3*mWW^2*s*t^2 - 96*ep^2*mtt^3*mWW^2*s*t^2 - 60*ep^3*mtt^3*mWW^2*s*t^2 + 30*ep*mtt^2*mWW^3*s*t^2 + 87*ep^2*mtt^2*mWW^3*s*t^2 + 54*ep^3*mtt^2*mWW^3*s*t^2 - 12*ep*mtt*mWW^4*s*t^2 - 57*ep^2*mtt*mWW^4*s*t^2 - 66*ep^3*mtt*mWW^4*s*t^2 + 18*ep*mWW^5*s*t^2 + 72*ep^2*mWW^5*s*t^2 + 72*ep^3*mWW^5*s*t^2 + 9*ep*mtt^3*mWW*s^2*t^2 - 34*ep^2*mtt^3*mWW*s^2*t^2 - 60*mtt^2*mWW^2*s^2*t^2 - 42*ep*mtt^2*mWW^2*s^2*t^2 + 891*ep^2*mtt^2*mWW^2*s^2*t^2 + 982*ep^3*mtt^2*mWW^2*s^2*t^2 + 108*mtt*mWW^3*s^2*t^2 + 138*ep*mtt*mWW^3*s^2*t^2 - 1371*ep^2*mtt*mWW^3*s^2*t^2 - 1766*ep^3*mtt*mWW^3*s^2*t^2 - 48*mWW^4*s^2*t^2 - 81*ep*mWW^4*s^2*t^2 + 592*ep^2*mWW^4*s^2*t^2 + 844*ep^3*mWW^4*s^2*t^2 - 9*ep*mtt^2*mWW*s^3*t^2 + 86*ep^2*mtt^2*mWW*s^3*t^2 + 8*mtt*mWW^2*s^3*t^2 - 13*ep*mtt*mWW^2*s^3*t^2 - 122*ep^2*mtt*mWW^2*s^3*t^2 + 184*ep^3*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 + 16*ep*mWW^3*s^3*t^2 + 24*ep^2*mWW^3*s^3*t^2 - 184*ep^3*mWW^3*s^3*t^2 + 3*ep*mtt*mWW*s^4*t^2 - 46*ep^2*mtt*mWW*s^4*t^2 - 3*ep*mWW^2*s^4*t^2 + 46*ep^2*mWW^2*s^4*t^2 + 3*ep*mtt^4*mWW*t^3 + 9*ep^2*mtt^4*mWW*t^3 + 6*ep^3*mtt^4*mWW*t^3 - 12*ep*mtt^3*mWW^2*t^3 - 36*ep^2*mtt^3*mWW^2*t^3 - 24*ep^3*mtt^3*mWW^2*t^3 + 9*ep*mtt^2*mWW^3*t^3 + 27*ep^2*mtt^2*mWW^3*t^3 + 18*ep^3*mtt^2*mWW^3*t^3 - 3*ep*mtt^4*s*t^3 - 6*ep^2*mtt^4*s*t^3 + 5*ep*mtt^3*mWW*s*t^3 - 50*ep^2*mtt^3*mWW*s*t^3 - 64*ep^3*mtt^3*mWW*s*t^3 + 20*ep*mtt^2*mWW^2*s*t^3 + 163*ep^2*mtt^2*mWW^2*s*t^3 + 134*ep^3*mtt^2*mWW^2*s*t^3 - 4*ep*mtt*mWW^3*s*t^3 - 53*ep^2*mtt*mWW^3*s*t^3 - 34*ep^3*mtt*mWW^3*s*t^3 + 6*ep*mWW^4*s*t^3 + 18*ep^2*mWW^4*s*t^3 + 12*ep^3*mWW^4*s*t^3 + 9*ep*mtt^3*s^2*t^3 + 22*ep^2*mtt^3*s^2*t^3 - 4*ep*mtt^2*mWW*s^2*t^3 + 121*ep^2*mtt^2*mWW*s^2*t^3 + 106*ep^3*mtt^2*mWW*s^2*t^3 - 32*ep*mtt*mWW^2*s^2*t^3 - 211*ep^2*mtt*mWW^2*s^2*t^3 - 78*ep^3*mtt*mWW^2*s^2*t^3 - 9*ep*mWW^3*s^2*t^3 - 34*ep^2*mWW^3*s^2*t^3 - 88*ep^3*mWW^3*s^2*t^3 - 9*ep*mtt^2*s^3*t^3 - 26*ep^2*mtt^2*s^3*t^3 + 3*ep*mtt*mWW*s^3*t^3 - 58*ep^2*mtt*mWW*s^3*t^3 - 40*ep^3*mtt*mWW*s^3*t^3 + 12*ep*mWW^2*s^3*t^3 + 96*ep^2*mWW^2*s^3*t^3 + 40*ep^3*mWW^2*s^3*t^3 + 3*ep*mtt*s^4*t^3 + 10*ep^2*mtt*s^4*t^3 - 3*ep*mWW*s^4*t^3 - 10*ep^2*mWW*s^4*t^3 - 6*ep*mtt^4*t^4 - 18*ep^2*mtt^4*t^4 - 12*ep^3*mtt^4*t^4 + 9*ep*mtt^3*mWW*t^4 + 27*ep^2*mtt^3*mWW*t^4 + 18*ep^3*mtt^3*mWW*t^4 + 3*ep*mtt^2*mWW^2*t^4 + 9*ep^2*mtt^2*mWW^2*t^4 + 6*ep^3*mtt^2*mWW^2*t^4 - 6*ep*mtt*mWW^3*t^4 - 18*ep^2*mtt*mWW^3*t^4 - 12*ep^3*mtt*mWW^3*t^4 + 15*ep*mtt^3*s*t^4 + 43*ep^2*mtt^3*s*t^4 + 22*ep^3*mtt^3*s*t^4 - 18*ep*mtt^2*mWW*s*t^4 - 56*ep^2*mtt^2*mWW*s*t^4 - 32*ep^3*mtt^2*mWW*s*t^4 + 9*ep*mtt*mWW^2*s*t^4 + 49*ep^2*mtt*mWW^2*s*t^4 + 58*ep^3*mtt*mWW^2*s*t^4 - 18*ep*mWW^3*s*t^4 - 72*ep^2*mWW^3*s*t^4 - 72*ep^3*mWW^3*s*t^4 - 15*ep*mtt^2*s^2*t^4 - 41*ep^2*mtt^2*s^2*t^4 - 10*ep^3*mtt^2*s^2*t^4 + 6*ep*mtt*mWW*s^2*t^4 + 8*ep^2*mtt*mWW*s^2*t^4 - 24*ep^3*mtt*mWW*s^2*t^4 + 15*ep*mWW^2*s^2*t^4 + 45*ep^2*mWW^2*s^2*t^4 + 34*ep^3*mWW^2*s^2*t^4 + 6*ep*mtt*s^3*t^4 + 16*ep^2*mtt*s^3*t^4 - 6*ep*mWW*s^3*t^4 - 16*ep^2*mWW*s^3*t^4 + 3*ep*mtt^3*t^5 + 9*ep^2*mtt^3*t^5 + 6*ep^3*mtt^3*t^5 - 6*ep*mtt^2*mWW*t^5 - 18*ep^2*mtt^2*mWW*t^5 - 12*ep^3*mtt^2*mWW*t^5 + 3*ep*mtt*mWW^2*t^5 + 9*ep^2*mtt*mWW^2*t^5 + 6*ep^3*mtt*mWW^2*t^5 - 6*ep*mtt^2*s*t^5 - 15*ep^2*mtt^2*s*t^5 - 6*ep^3*mtt^2*s*t^5 + 6*ep*mtt*mWW*s*t^5 + 12*ep^2*mtt*mWW*s*t^5 + 3*ep^2*mWW^2*s*t^5 + 6*ep^3*mWW^2*s*t^5 + 3*ep*mtt*s^2*t^5 + 6*ep^2*mtt*s^2*t^5 - 3*ep*mWW*s^2*t^5 - 6*ep^2*mWW*s^2*t^5)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^3*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt^4*mWW^3 - 9*ep*mtt^4*mWW^3 - 6*ep^2*mtt^4*mWW^3 + 3*mtt^3*mWW^4 + 9*ep*mtt^3*mWW^4 + 6*ep^2*mtt^3*mWW^4 + 3*mtt^4*mWW^2*s + 6*ep*mtt^4*mWW^2*s + 18*mtt^3*mWW^3*s + 53*ep*mtt^3*mWW^3*s + 38*ep^2*mtt^3*mWW^3*s - 12*mtt^2*mWW^4*s - 31*ep*mtt^2*mWW^4*s - 22*ep^2*mtt^2*mWW^4*s + 3*mtt*mWW^5*s + 8*ep*mtt*mWW^5*s + 8*ep^2*mtt*mWW^5*s - 5*mtt^3*mWW^2*s^2 - 6*ep*mtt^3*mWW^2*s^2 - 23*mtt^2*mWW^3*s^2 - 78*ep*mtt^2*mWW^3*s^2 - 52*ep^2*mtt^2*mWW^3*s^2 + 4*mtt*mWW^4*s^2 + 23*ep*mtt*mWW^4*s^2 + 22*ep^2*mtt*mWW^4*s^2 - 6*mWW^5*s^2 - 29*ep*mWW^5*s^2 - 30*ep^2*mWW^5*s^2 + mtt^2*mWW^2*s^3 - 6*ep*mtt^2*mWW^2*s^3 + 3*mtt*mWW^3*s^3 + 2*ep*mtt*mWW^3*s^3 - 24*ep^2*mtt*mWW^3*s^3 + 2*mWW^4*s^3 + 16*ep*mWW^4*s^3 + 24*ep^2*mWW^4*s^3 + mtt*mWW^2*s^4 + 6*ep*mtt*mWW^2*s^4 - mWW^3*s^4 - 6*ep*mWW^3*s^4 + 6*mtt^3*mWW^3*t + 18*ep*mtt^3*mWW^3*t + 12*ep^2*mtt^3*mWW^3*t - 3*mtt^2*mWW^4*t - 9*ep*mtt^2*mWW^4*t - 6*ep^2*mtt^2*mWW^4*t - 3*mtt*mWW^5*t - 9*ep*mtt*mWW^5*t - 6*ep^2*mtt*mWW^5*t - 15*mtt^3*mWW^2*s*t - 19*ep*mtt^3*mWW^2*s*t + 2*ep^2*mtt^3*mWW^2*s*t - 18*mtt^2*mWW^3*s*t - 85*ep*mtt^2*mWW^3*s*t - 58*ep^2*mtt^2*mWW^3*s*t + 3*mtt*mWW^4*s*t + 17*ep*mtt*mWW^4*s*t + 2*ep^2*mtt*mWW^4*s*t - 6*mWW^5*s*t - 21*ep*mWW^5*s*t - 18*ep^2*mWW^5*s*t - 8*mtt^3*mWW*s^2*t - 32*ep*mtt^3*mWW*s^2*t + 43*mtt^2*mWW^2*s^2*t + 157*ep*mtt^2*mWW^2*s^2*t + 98*ep^2*mtt^2*mWW^2*s^2*t - 11*mtt*mWW^3*s^2*t - 138*ep*mtt*mWW^3*s^2*t - 200*ep^2*mtt*mWW^3*s^2*t + 42*mWW^4*s^2*t + 205*ep*mWW^4*s^2*t + 222*ep^2*mWW^4*s^2*t + 16*mtt^2*mWW*s^3*t + 64*ep*mtt^2*mWW*s^3*t - 2*mtt*mWW^2*s^3*t + 32*ep*mtt*mWW^2*s^3*t + 128*ep^2*mtt*mWW^2*s^3*t - 26*mWW^3*s^3*t - 120*ep*mWW^3*s^3*t - 128*ep^2*mWW^3*s^3*t - 8*mtt*mWW*s^4*t - 32*ep*mtt*mWW*s^4*t + 8*mWW^2*s^4*t + 32*ep*mWW^2*s^4*t + 9*mtt^4*mWW*t^2 + 27*ep*mtt^4*mWW*t^2 + 18*ep^2*mtt^4*mWW*t^2 - 18*mtt^3*mWW^2*t^2 - 54*ep*mtt^3*mWW^2*t^2 - 36*ep^2*mtt^3*mWW^2*t^2 + 9*mtt*mWW^4*t^2 + 27*ep*mtt*mWW^4*t^2 + 18*ep^2*mtt*mWW^4*t^2 - 3*mtt^4*s*t^2 - 6*ep*mtt^4*s*t^2 - 18*mtt^3*mWW*s*t^2 - 77*ep*mtt^3*mWW*s*t^2 - 62*ep^2*mtt^3*mWW*s*t^2 + 48*mtt^2*mWW^2*s*t^2 + 172*ep*mtt^2*mWW^2*s*t^2 + 112*ep^2*mtt^2*mWW^2*s*t^2 - 15*mtt*mWW^3*s*t^2 - 74*ep*mtt*mWW^3*s*t^2 - 68*ep^2*mtt*mWW^3*s*t^2 + 24*mWW^4*s*t^2 + 93*ep*mWW^4*s*t^2 + 90*ep^2*mWW^4*s*t^2 + 9*mtt^3*s^2*t^2 + 22*ep*mtt^3*s^2*t^2 + 27*mtt^2*mWW*s^2*t^2 + 122*ep*mtt^2*mWW*s^2*t^2 + 92*ep^2*mtt^2*mWW*s^2*t^2 - 51*mtt*mWW^2*s^2*t^2 - 165*ep*mtt*mWW^2*s^2*t^2 - 54*ep^2*mtt*mWW^2*s^2*t^2 - 27*mWW^3*s^2*t^2 - 93*ep*mWW^3*s^2*t^2 - 98*ep^2*mWW^3*s^2*t^2 - 9*mtt^2*s^3*t^2 - 26*ep*mtt^2*s^3*t^2 - 11*mtt*mWW*s^3*t^2 - 50*ep*mtt*mWW*s^3*t^2 - 40*ep^2*mtt*mWW*s^3*t^2 + 26*mWW^2*s^3*t^2 + 88*ep*mWW^2*s^3*t^2 + 40*ep^2*mWW^2*s^3*t^2 + 3*mtt*s^4*t^2 + 10*ep*mtt*s^4*t^2 - 3*mWW*s^4*t^2 - 10*ep*mWW*s^4*t^2 - 6*mtt^4*t^3 - 18*ep*mtt^4*t^3 - 12*ep^2*mtt^4*t^3 + 6*mtt^3*mWW*t^3 + 18*ep*mtt^3*mWW*t^3 + 12*ep^2*mtt^3*mWW*t^3 + 9*mtt^2*mWW^2*t^3 + 27*ep*mtt^2*mWW^2*t^3 + 18*ep^2*mtt^2*mWW^2*t^3 - 9*mtt*mWW^3*t^3 - 27*ep*mtt*mWW^3*t^3 - 18*ep^2*mtt*mWW^3*t^3 + 15*mtt^3*s*t^3 + 43*ep*mtt^3*s*t^3 + 22*ep^2*mtt^3*s*t^3 - 12*mtt^2*mWW*s*t^3 - 41*ep*mtt^2*mWW*s*t^3 - 26*ep^2*mtt^2*mWW*s*t^3 + 3*mtt*mWW^2*s*t^3 + 37*ep*mtt*mWW^2*s*t^3 + 58*ep^2*mtt*mWW^2*s*t^3 - 18*mWW^3*s*t^3 - 75*ep*mWW^3*s*t^3 - 78*ep^2*mWW^3*s*t^3 - 15*mtt^2*s^2*t^3 - 41*ep*mtt^2*s^2*t^3 - 10*ep^2*mtt^2*s^2*t^3 + 3*mtt*mWW*s^2*t^3 + 2*ep*mtt*mWW*s^2*t^3 - 24*ep^2*mtt*mWW*s^2*t^3 + 18*mWW^2*s^2*t^3 + 51*ep*mWW^2*s^2*t^3 + 34*ep^2*mWW^2*s^2*t^3 + 6*mtt*s^3*t^3 + 16*ep*mtt*s^3*t^3 - 6*mWW*s^3*t^3 - 16*ep*mWW*s^3*t^3 + 3*mtt^3*t^4 + 9*ep*mtt^3*t^4 + 6*ep^2*mtt^3*t^4 - 6*mtt^2*mWW*t^4 - 18*ep*mtt^2*mWW*t^4 - 12*ep^2*mtt^2*mWW*t^4 + 3*mtt*mWW^2*t^4 + 9*ep*mtt*mWW^2*t^4 + 6*ep^2*mtt*mWW^2*t^4 - 6*mtt^2*s*t^4 - 15*ep*mtt^2*s*t^4 - 6*ep^2*mtt^2*s*t^4 + 6*mtt*mWW*s*t^4 + 12*ep*mtt*mWW*s*t^4 + 3*ep*mWW^2*s*t^4 + 6*ep^2*mWW^2*s*t^4 + 3*mtt*s^2*t^4 + 6*ep*mtt*s^2*t^4 - 3*mWW*s^2*t^4 - 6*ep*mWW*s^2*t^4))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^3*(-mtt + s + t)), -(12*ep^3*mtt^11 + 36*ep^4*mtt^11 + 24*ep^5*mtt^11 + 12*ep^2*mtt^10*mWW - 80*ep^3*mtt^10*mWW - 340*ep^4*mtt^10*mWW - 264*ep^5*mtt^10*mWW - 68*ep^2*mtt^9*mWW^2 + 220*ep^3*mtt^9*mWW^2 + 1296*ep^4*mtt^9*mWW^2 + 1168*ep^5*mtt^9*mWW^2 + 168*ep^2*mtt^8*mWW^3 - 328*ep^3*mtt^8*mWW^3 - 2720*ep^4*mtt^8*mWW^3 - 2784*ep^5*mtt^8*mWW^3 - 240*ep^2*mtt^7*mWW^4 + 300*ep^3*mtt^7*mWW^4 + 3540*ep^4*mtt^7*mWW^4 + 3960*ep^5*mtt^7*mWW^4 + 220*ep^2*mtt^6*mWW^5 - 192*ep^3*mtt^6*mWW^5 - 2996*ep^4*mtt^6*mWW^5 - 3464*ep^5*mtt^6*mWW^5 - 132*ep^2*mtt^5*mWW^6 + 100*ep^3*mtt^5*mWW^6 + 1640*ep^4*mtt^5*mWW^6 + 1824*ep^5*mtt^5*mWW^6 + 48*ep^2*mtt^4*mWW^7 - 40*ep^3*mtt^4*mWW^7 - 536*ep^4*mtt^4*mWW^7 - 528*ep^5*mtt^4*mWW^7 - 8*ep^2*mtt^3*mWW^8 + 8*ep^3*mtt^3*mWW^8 + 80*ep^4*mtt^3*mWW^8 + 64*ep^5*mtt^3*mWW^8 - 84*ep^3*mtt^10*s - 240*ep^4*mtt^10*s - 144*ep^5*mtt^10*s - 84*ep^2*mtt^9*mWW*s + 522*ep^3*mtt^9*mWW*s + 2134*ep^4*mtt^9*mWW*s + 1508*ep^5*mtt^9*mWW*s - 12*ep*mtt^8*mWW^2*s + 466*ep^2*mtt^8*mWW^2*s - 1204*ep^3*mtt^8*mWW^2*s - 7570*ep^4*mtt^8*mWW^2*s - 6404*ep^5*mtt^8*mWW^2*s + 56*ep*mtt^7*mWW^3*s - 1078*ep^2*mtt^7*mWW^3*s + 1154*ep^3*mtt^7*mWW^3*s + 14372*ep^4*mtt^7*mWW^3*s + 14608*ep^5*mtt^7*mWW^3*s - 104*ep*mtt^6*mWW^4*s + 1344*ep^2*mtt^6*mWW^4*s - 88*ep^3*mtt^6*mWW^4*s - 16188*ep^4*mtt^6*mWW^4*s - 19608*ep^5*mtt^6*mWW^4*s + 96*ep*mtt^5*mWW^5*s - 976*ep^2*mtt^5*mWW^5*s - 674*ep^3*mtt^5*mWW^5*s + 11182*ep^4*mtt^5*mWW^5*s + 15716*ep^5*mtt^5*mWW^5*s - 44*ep*mtt^4*mWW^6*s + 418*ep^2*mtt^4*mWW^6*s + 460*ep^3*mtt^4*mWW^6*s - 4682*ep^4*mtt^4*mWW^6*s - 7156*ep^5*mtt^4*mWW^6*s + 8*ep*mtt^3*mWW^7*s - 102*ep^2*mtt^3*mWW^7*s - 74*ep^3*mtt^3*mWW^7*s + 1112*ep^4*mtt^3*mWW^7*s + 1576*ep^5*mtt^3*mWW^7*s + 12*ep^2*mtt^2*mWW^8*s - 12*ep^3*mtt^2*mWW^8*s - 120*ep^4*mtt^2*mWW^8*s - 96*ep^5*mtt^2*mWW^8*s + 264*ep^3*mtt^9*s^2 + 708*ep^4*mtt^9*s^2 + 360*ep^5*mtt^9*s^2 + 264*ep^2*mtt^8*mWW*s^2 - 1496*ep^3*mtt^8*mWW*s^2 - 5790*ep^4*mtt^8*mWW*s^2 - 3484*ep^5*mtt^8*mWW*s^2 + 60*ep*mtt^7*mWW^2*s^2 - 1341*ep^2*mtt^7*mWW^2*s^2 + 2897*ep^3*mtt^7*mWW^2*s^2 + 18340*ep^4*mtt^7*mWW^2*s^2 + 13404*ep^5*mtt^7*mWW^2*s^2 + 2*mtt^6*mWW^3*s^2 - 221*ep*mtt^6*mWW^3*s^2 + 2607*ep^2*mtt^6*mWW^3*s^2 - 1798*ep^3*mtt^6*mWW^3*s^2 - 29370*ep^4*mtt^6*mWW^3*s^2 - 27092*ep^5*mtt^6*mWW^3*s^2 - 6*mtt^5*mWW^4*s^2 + 304*ep*mtt^5*mWW^4*s^2 - 2408*ep^2*mtt^5*mWW^4*s^2 - 1164*ep^3*mtt^5*mWW^4*s^2 + 25496*ep^4*mtt^5*mWW^4*s^2 + 31328*ep^5*mtt^5*mWW^4*s^2 + 6*mtt^4*mWW^5*s^2 - 186*ep*mtt^4*mWW^5*s^2 + 1016*ep^2*mtt^4*mWW^5*s^2 + 2216*ep^3*mtt^4*mWW^5*s^2 - 11514*ep^4*mtt^4*mWW^5*s^2 - 20596*ep^5*mtt^4*mWW^5*s^2 - 2*mtt^3*mWW^6*s^2 + 44*ep*mtt^3*mWW^6*s^2 - 99*ep^2*mtt^3*mWW^6*s^2 - 1115*ep^3*mtt^3*mWW^6*s^2 + 1932*ep^4*mtt^3*mWW^6*s^2 + 6764*ep^5*mtt^3*mWW^6*s^2 - ep*mtt^2*mWW^7*s^2 - 55*ep^2*mtt^2*mWW^7*s^2 + 206*ep^3*mtt^2*mWW^7*s^2 + 370*ep^4*mtt^2*mWW^7*s^2 - 508*ep^5*mtt^2*mWW^7*s^2 + 16*ep^2*mtt*mWW^8*s^2 - 10*ep^3*mtt*mWW^8*s^2 - 172*ep^4*mtt*mWW^8*s^2 - 176*ep^5*mtt*mWW^8*s^2 - 492*ep^3*mtt^8*s^3 - 1224*ep^4*mtt^8*s^3 - 480*ep^5*mtt^8*s^3 - 481*ep^2*mtt^7*mWW*s^3 + 2455*ep^3*mtt^7*mWW*s^3 + 8854*ep^4*mtt^7*mWW*s^3 + 4040*ep^5*mtt^7*mWW*s^3 - 2*mtt^6*mWW^2*s^3 - 121*ep*mtt^6*mWW^2*s^3 + 2102*ep^2*mtt^6*mWW^2*s^3 - 3945*ep^3*mtt^6*mWW^2*s^3 - 23460*ep^4*mtt^6*mWW^2*s^3 - 12452*ep^5*mtt^6*mWW^2*s^3 - 2*mtt^5*mWW^3*s^3 + 310*ep*mtt^5*mWW^3*s^3 - 2996*ep^2*mtt^5*mWW^3*s^3 + 1960*ep^3*mtt^5*mWW^3*s^3 + 27770*ep^4*mtt^5*mWW^3*s^3 + 18428*ep^5*mtt^5*mWW^3*s^3 + 14*mtt^4*mWW^4*s^3 - 258*ep*mtt^4*mWW^4*s^3 + 1358*ep^2*mtt^4*mWW^4*s^3 + 1410*ep^3*mtt^4*mWW^4*s^3 - 13718*ep^4*mtt^4*mWW^4*s^3 - 15508*ep^5*mtt^4*mWW^4*s^3 - 14*mtt^3*mWW^5*s^3 + 80*ep*mtt^3*mWW^5*s^3 + 265*ep^2*mtt^3*mWW^5*s^3 - 2315*ep^3*mtt^3*mWW^5*s^3 + 472*ep^4*mtt^3*mWW^5*s^3 + 7860*ep^5*mtt^3*mWW^5*s^3 + 4*mtt^2*mWW^6*s^3 - 21*ep*mtt^2*mWW^6*s^3 - 256*ep^2*mtt^2*mWW^6*s^3 + 997*ep^3*mtt^2*mWW^6*s^3 + 2030*ep^4*mtt^2*mWW^6*s^3 - 1352*ep^5*mtt^2*mWW^6*s^3 + 10*ep*mtt*mWW^7*s^3 + 20*ep^2*mtt*mWW^7*s^3 - 68*ep^3*mtt*mWW^7*s^3 - 880*ep^4*mtt*mWW^7*s^3 - 712*ep^5*mtt*mWW^7*s^3 - 12*ep^2*mWW^8*s^3 - 2*ep^3*mWW^8*s^3 + 156*ep^4*mWW^8*s^3 + 176*ep^5*mWW^8*s^3 + 600*ep^3*mtt^7*s^4 + 1380*ep^4*mtt^7*s^4 + 360*ep^5*mtt^7*s^4 + 2*ep*mtt^6*mWW*s^4 + 551*ep^2*mtt^6*mWW*s^4 - 2541*ep^3*mtt^6*mWW*s^4 - 8390*ep^4*mtt^6*mWW*s^4 - 2240*ep^5*mtt^6*mWW*s^4 + 8*mtt^5*mWW^2*s^4 + 118*ep*mtt^5*mWW^2*s^4 - 1989*ep^2*mtt^5*mWW^2*s^4 + 3311*ep^3*mtt^5*mWW^2*s^4 + 17028*ep^4*mtt^5*mWW^2*s^4 + 3268*ep^5*mtt^5*mWW^2*s^4 - 6*mtt^4*mWW^3*s^4 - 175*ep*mtt^4*mWW^3*s^4 + 1761*ep^2*mtt^4*mWW^3*s^4 - 1718*ep^3*mtt^4*mWW^3*s^4 - 11354*ep^4*mtt^4*mWW^3*s^4 + 1700*ep^5*mtt^4*mWW^3*s^4 - 14*mtt^3*mWW^4*s^4 + 46*ep*mtt^3*mWW^4*s^4 + 243*ep^2*mtt^3*mWW^4*s^4 - 529*ep^3*mtt^3*mWW^4*s^4 - 1116*ep^4*mtt^3*mWW^4*s^4 - 3500*ep^5*mtt^3*mWW^4*s^4 + 16*mtt^2*mWW^5*s^4 + ep*mtt^2*mWW^5*s^4 - 728*ep^2*mtt^2*mWW^5*s^4 + 957*ep^3*mtt^2*mWW^5*s^4 + 4454*ep^4*mtt^2*mWW^5*s^4 + 1576*ep^5*mtt^2*mWW^5*s^4 - 4*mtt*mWW^6*s^4 + 10*ep*mtt*mWW^6*s^4 + 196*ep^2*mtt*mWW^6*s^4 - 108*ep^3*mtt*mWW^6*s^4 - 2596*ep^4*mtt*mWW^6*s^4 - 1896*ep^5*mtt*mWW^6*s^4 - 2*ep*mWW^7*s^4 - 34*ep^2*mWW^7*s^4 + 28*ep^3*mWW^7*s^4 + 594*ep^4*mWW^7*s^4 + 732*ep^5*mWW^7*s^4 - 492*ep^3*mtt^6*s^5 - 1056*ep^4*mtt^6*s^5 - 144*ep^5*mtt^6*s^5 - 8*ep*mtt^5*mWW*s^5 - 406*ep^2*mtt^5*mWW*s^5 + 1744*ep^3*mtt^5*mWW*s^5 + 5170*ep^4*mtt^5*mWW*s^5 + 244*ep^5*mtt^5*mWW*s^5 - 12*mtt^4*mWW^2*s^5 - 48*ep*mtt^4*mWW^2*s^5 + 1197*ep^2*mtt^4*mWW^2*s^5 - 1787*ep^3*mtt^4*mWW^2*s^5 - 7258*ep^4*mtt^4*mWW^2*s^5 + 2592*ep^5*mtt^4*mWW^2*s^5 + 12*mtt^3*mWW^3*s^5 + 26*ep*mtt^3*mWW^3*s^5 - 583*ep^2*mtt^3*mWW^3*s^5 + 907*ep^3*mtt^3*mWW^3*s^5 + 1016*ep^4*mtt^3*mWW^3*s^5 - 7132*ep^5*mtt^3*mWW^3*s^5 + 6*mtt^2*mWW^4*s^5 + 23*ep*mtt^2*mWW^4*s^5 - 440*ep^2*mtt^2*mWW^4*s^5 - 35*ep^3*mtt^2*mWW^4*s^5 + 3186*ep^4*mtt^2*mWW^4*s^5 + 4720*ep^5*mtt^2*mWW^4*s^5 - 6*mtt*mWW^5*s^5 - 22*ep*mtt*mWW^5*s^5 + 319*ep^2*mtt*mWW^5*s^5 + 253*ep^3*mtt*mWW^5*s^5 - 2438*ep^4*mtt*mWW^5*s^5 - 2256*ep^5*mtt*mWW^5*s^5 - 3*ep*mWW^6*s^5 - 23*ep^2*mWW^6*s^5 + 18*ep^3*mWW^6*s^5 + 356*ep^4*mWW^6*s^5 + 440*ep^5*mWW^6*s^5 + 264*ep^3*mtt^5*s^6 + 540*ep^4*mtt^5*s^6 + 24*ep^5*mtt^5*s^6 + 12*ep*mtt^4*mWW*s^6 + 190*ep^2*mtt^4*mWW*s^6 - 818*ep^3*mtt^4*mWW*s^6 - 2154*ep^4*mtt^4*mWW*s^6 + 292*ep^5*mtt^4*mWW*s^6 + 8*mtt^3*mWW^2*s^6 - 4*ep*mtt^3*mWW^2*s^6 - 458*ep^2*mtt^3*mWW^2*s^6 + 630*ep^3*mtt^3*mWW^2*s^6 + 1956*ep^4*mtt^3*mWW^2*s^6 - 1952*ep^5*mtt^3*mWW^2*s^6 - 8*mtt^2*mWW^3*s^6 + 6*ep*mtt^2*mWW^3*s^6 + 157*ep^2*mtt^2*mWW^3*s^6 - 163*ep^3*mtt^2*mWW^3*s^6 + 290*ep^4*mtt^2*mWW^3*s^6 + 2416*ep^5*mtt^2*mWW^3*s^6 - 14*ep*mtt*mWW^4*s^6 + 130*ep^2*mtt*mWW^4*s^6 + 144*ep^3*mtt*mWW^4*s^6 - 884*ep^4*mtt*mWW^4*s^6 - 968*ep^5*mtt*mWW^4*s^6 + 13*ep^2*mWW^5*s^6 - 25*ep^3*mWW^5*s^6 - 260*ep^4*mWW^5*s^6 - 324*ep^5*mWW^5*s^6 - 84*ep^3*mtt^4*s^7 - 168*ep^4*mtt^4*s^7 - 8*ep*mtt^3*mWW*s^7 - 53*ep^2*mtt^3*mWW*s^7 + 255*ep^3*mtt^3*mWW*s^7 + 610*ep^4*mtt^3*mWW*s^7 - 96*ep^5*mtt^3*mWW*s^7 - 2*mtt^2*mWW^2*s^7 + 9*ep*mtt^2*mWW^2*s^7 + 99*ep^2*mtt^2*mWW^2*s^7 - 132*ep^3*mtt^2*mWW^2*s^7 - 368*ep^4*mtt^2*mWW^2*s^7 + 376*ep^5*mtt^2*mWW^2*s^7 + 2*mtt*mWW^3*s^7 - 2*ep*mtt*mWW^3*s^7 - 37*ep^2*mtt*mWW^3*s^7 - 33*ep^3*mtt*mWW^3*s^7 - 38*ep^4*mtt*mWW^3*s^7 - 144*ep^5*mtt*mWW^3*s^7 + ep*mWW^4*s^7 - 9*ep^2*mWW^4*s^7 - 6*ep^3*mWW^4*s^7 - 36*ep^4*mWW^4*s^7 - 136*ep^5*mWW^4*s^7 + 12*ep^3*mtt^3*s^8 + 24*ep^4*mtt^3*s^8 + 2*ep*mtt^2*mWW*s^8 + 7*ep^2*mtt^2*mWW*s^8 - 41*ep^3*mtt^2*mWW*s^8 - 94*ep^4*mtt^2*mWW*s^8 - 2*ep*mtt*mWW^2*s^8 - 8*ep^2*mtt*mWW^2*s^8 + 10*ep^3*mtt*mWW^2*s^8 + 36*ep^4*mtt*mWW^2*s^8 + ep^2*mWW^3*s^8 + 19*ep^3*mWW^3*s^8 + 34*ep^4*mWW^3*s^8 + 16*ep^4*mtt^10*t + 32*ep^5*mtt^10*t + 8*ep^3*mtt^9*mWW*t - 136*ep^4*mtt^9*mWW*t - 304*ep^5*mtt^9*mWW*t - 8*ep^2*mtt^8*mWW^2*t - 32*ep^3*mtt^8*mWW^2*t + 520*ep^4*mtt^8*mWW^2*t + 1104*ep^5*mtt^8*mWW^2*t + 40*ep^2*mtt^7*mWW^3*t + 40*ep^3*mtt^7*mWW^3*t - 1120*ep^4*mtt^7*mWW^3*t - 2080*ep^5*mtt^7*mWW^3*t - 80*ep^2*mtt^6*mWW^4*t + 1440*ep^4*mtt^6*mWW^4*t + 2240*ep^5*mtt^6*mWW^4*t + 80*ep^2*mtt^5*mWW^5*t - 40*ep^3*mtt^5*mWW^5*t - 1096*ep^4*mtt^5*mWW^5*t - 1392*ep^5*mtt^5*mWW^5*t - 40*ep^2*mtt^4*mWW^6*t + 32*ep^3*mtt^4*mWW^6*t + 456*ep^4*mtt^4*mWW^6*t + 464*ep^5*mtt^4*mWW^6*t + 8*ep^2*mtt^3*mWW^7*t - 8*ep^3*mtt^3*mWW^7*t - 80*ep^4*mtt^3*mWW^7*t - 64*ep^5*mtt^3*mWW^7*t + 20*ep^3*mtt^9*s*t - 36*ep^4*mtt^9*s*t - 152*ep^5*mtt^9*s*t + 28*ep^2*mtt^8*mWW*s*t - 184*ep^3*mtt^8*mWW*s*t + 152*ep^4*mtt^8*mWW*s*t + 1264*ep^5*mtt^8*mWW*s*t - 116*ep^2*mtt^7*mWW^2*s*t + 608*ep^3*mtt^7*mWW^2*s*t - 508*ep^4*mtt^7*mWW^2*s*t - 4376*ep^5*mtt^7*mWW^2*s*t + 152*ep^2*mtt^6*mWW^3*s*t - 964*ep^3*mtt^6*mWW^3*s*t + 1560*ep^4*mtt^6*mWW^3*s*t + 8192*ep^5*mtt^6*mWW^3*s*t - 8*ep^2*mtt^5*mWW^4*s*t + 756*ep^3*mtt^5*mWW^4*s*t - 2940*ep^4*mtt^5*mWW^4*s*t - 8968*ep^5*mtt^5*mWW^4*s*t - 148*ep^2*mtt^4*mWW^5*s*t - 224*ep^3*mtt^4*mWW^5*s*t + 3016*ep^4*mtt^4*mWW^5*s*t + 5744*ep^5*mtt^4*mWW^5*s*t + 124*ep^2*mtt^3*mWW^6*s*t - 40*ep^3*mtt^3*mWW^6*s*t - 1572*ep^4*mtt^3*mWW^6*s*t - 1992*ep^5*mtt^3*mWW^6*s*t - 32*ep^2*mtt^2*mWW^7*s*t + 28*ep^3*mtt^2*mWW^7*s*t + 328*ep^4*mtt^2*mWW^7*s*t + 288*ep^5*mtt^2*mWW^7*s*t - 108*ep^3*mtt^8*s^2*t - 76*ep^4*mtt^8*s^2*t + 280*ep^5*mtt^8*s^2*t - 133*ep^2*mtt^7*mWW*s^2*t + 733*ep^3*mtt^7*mWW*s^2*t + 1010*ep^4*mtt^7*mWW*s^2*t - 1976*ep^5*mtt^7*mWW*s^2*t - 2*mtt^6*mWW^2*s^2*t - 7*ep*mtt^6*mWW^2*s^2*t + 584*ep^2*mtt^6*mWW^2*s^2*t - 1953*ep^3*mtt^6*mWW^2*s^2*t - 2992*ep^4*mtt^6*mWW^2*s^2*t + 6548*ep^5*mtt^6*mWW^2*s^2*t + 4*mtt^5*mWW^3*s^2*t + 21*ep*mtt^5*mWW^3*s^2*t - 855*ep^2*mtt^5*mWW^3*s^2*t + 2614*ep^3*mtt^5*mWW^3*s^2*t + 2614*ep^4*mtt^5*mWW^3*s^2*t - 12276*ep^5*mtt^5*mWW^3*s^2*t - 14*ep*mtt^4*mWW^4*s^2*t + 352*ep^2*mtt^4*mWW^4*s^2*t - 1872*ep^3*mtt^4*mWW^4*s^2*t + 1480*ep^4*mtt^4*mWW^4*s^2*t + 13488*ep^5*mtt^4*mWW^4*s^2*t - 4*mtt^3*mWW^5*s^2*t - 14*ep*mtt^3*mWW^5*s^2*t + 241*ep^2*mtt^3*mWW^5*s^2*t + 729*ep^3*mtt^3*mWW^5*s^2*t - 3890*ep^4*mtt^3*mWW^5*s^2*t - 8672*ep^5*mtt^3*mWW^5*s^2*t + 2*mtt^2*mWW^6*s^2*t + 21*ep*mtt^2*mWW^6*s^2*t - 252*ep^2*mtt^2*mWW^6*s^2*t - 169*ep^3*mtt^2*mWW^6*s^2*t + 2448*ep^4*mtt^2*mWW^6*s^2*t + 3284*ep^5*mtt^2*mWW^6*s^2*t - 7*ep*mtt*mWW^7*s^2*t + 75*ep^2*mtt*mWW^7*s^2*t + 20*ep^3*mtt*mWW^7*s^2*t - 726*ep^4*mtt*mWW^7*s^2*t - 820*ep^5*mtt*mWW^7*s^2*t - 12*ep^2*mWW^8*s^2*t + 6*ep^3*mWW^8*s^2*t + 132*ep^4*mWW^8*s^2*t + 144*ep^5*mWW^8*s^2*t + 249*ep^3*mtt^7*s^3*t + 378*ep^4*mtt^7*s^3*t - 240*ep^5*mtt^7*s^3*t + 4*ep*mtt^6*mWW*s^3*t + 249*ep^2*mtt^6*mWW*s^3*t - 1318*ep^3*mtt^6*mWW*s^3*t - 2922*ep^4*mtt^6*mWW*s^3*t + 1356*ep^5*mtt^6*mWW*s^3*t + 10*mtt^5*mWW^2*s^3*t + 5*ep*mtt^5*mWW^2*s^3*t - 1012*ep^2*mtt^5*mWW^2*s^3*t + 2678*ep^3*mtt^5*mWW^2*s^3*t + 6646*ep^4*mtt^5*mWW^2*s^3*t - 4996*ep^5*mtt^5*mWW^2*s^3*t - 22*mtt^4*mWW^3*s^3*t + 36*ep*mtt^4*mWW^3*s^3*t + 1079*ep^2*mtt^4*mWW^3*s^3*t - 3454*ep^3*mtt^4*mWW^3*s^3*t - 3186*ep^4*mtt^4*mWW^3*s^3*t + 12668*ep^5*mtt^4*mWW^3*s^3*t + 14*mtt^3*mWW^4*s^3*t - 162*ep*mtt^3*mWW^4*s^3*t + 182*ep^2*mtt^3*mWW^4*s^3*t + 3177*ep^3*mtt^3*mWW^4*s^3*t - 5314*ep^4*mtt^3*mWW^4*s^3*t - 16104*ep^5*mtt^3*mWW^4*s^3*t - 2*mtt^2*mWW^5*s^3*t + 176*ep*mtt^2*mWW^5*s^3*t - 787*ep^2*mtt^2*mWW^5*s^3*t - 1590*ep^3*mtt^2*mWW^5*s^3*t + 5834*ep^4*mtt^2*mWW^5*s^3*t + 8692*ep^5*mtt^2*mWW^5*s^3*t - 59*ep*mtt*mWW^6*s^3*t + 278*ep^2*mtt*mWW^6*s^3*t + 240*ep^3*mtt*mWW^6*s^3*t - 1326*ep^4*mtt*mWW^6*s^3*t - 1220*ep^5*mtt*mWW^6*s^3*t + 11*ep^2*mWW^7*s^3*t + 18*ep^3*mWW^7*s^3*t - 110*ep^4*mWW^7*s^3*t - 156*ep^5*mWW^7*s^3*t - 2*ep^2*mtt^6*s^4*t - 313*ep^3*mtt^6*s^4*t - 578*ep^4*mtt^6*s^4*t + 80*ep^5*mtt^6*s^4*t - 18*ep*mtt^5*mWW*s^4*t - 221*ep^2*mtt^5*mWW*s^4*t + 1325*ep^3*mtt^5*mWW*s^4*t + 3272*ep^4*mtt^5*mWW*s^4*t - 236*ep^5*mtt^5*mWW*s^4*t - 16*mtt^4*mWW^2*s^4*t + 34*ep*mtt^4*mWW^2*s^4*t + 787*ep^2*mtt^4*mWW^2*s^4*t - 1914*ep^3*mtt^4*mWW^2*s^4*t - 4930*ep^4*mtt^4*mWW^2*s^4*t + 2196*ep^5*mtt^4*mWW^2*s^4*t + 30*mtt^3*mWW^3*s^4*t - 137*ep*mtt^3*mWW^3*s^4*t - 358*ep^2*mtt^3*mWW^3*s^4*t + 2409*ep^3*mtt^3*mWW^3*s^4*t - 1824*ep^4*mtt^3*mWW^3*s^4*t - 8852*ep^5*mtt^3*mWW^3*s^4*t - 16*mtt^2*mWW^4*s^4*t + 205*ep*mtt^2*mWW^4*s^4*t - 618*ep^2*mtt^2*mWW^4*s^4*t - 1748*ep^3*mtt^2*mWW^4*s^4*t + 5970*ep^4*mtt^2*mWW^4*s^4*t + 8372*ep^5*mtt^2*mWW^4*s^4*t + 2*mtt*mWW^5*s^4*t - 85*ep*mtt*mWW^5*s^4*t + 403*ep^2*mtt*mWW^5*s^4*t + 250*ep^3*mtt*mWW^5*s^4*t - 1608*ep^4*mtt*mWW^5*s^4*t - 1152*ep^5*mtt*mWW^5*s^4*t + ep*mWW^6*s^4*t + 9*ep^2*mWW^6*s^4*t - 9*ep^3*mWW^6*s^4*t - 302*ep^4*mWW^6*s^4*t - 408*ep^5*mWW^6*s^4*t + 8*ep^2*mtt^5*s^5*t + 222*ep^3*mtt^5*s^5*t + 416*ep^4*mtt^5*s^5*t + 8*ep^5*mtt^5*s^5*t + 28*ep*mtt^4*mWW*s^5*t + 75*ep^2*mtt^4*mWW*s^5*t - 787*ep^3*mtt^4*mWW*s^5*t - 1772*ep^4*mtt^4*mWW*s^5*t - 244*ep^5*mtt^4*mWW*s^5*t + 10*mtt^3*mWW^2*s^5*t - 55*ep*mtt^3*mWW^2*s^5*t - 230*ep^2*mtt^3*mWW^2*s^5*t + 719*ep^3*mtt^3*mWW^2*s^5*t + 1072*ep^4*mtt^3*mWW^2*s^5*t - 532*ep^5*mtt^3*mWW^2*s^5*t - 14*mtt^2*mWW^3*s^5*t + 88*ep*mtt^2*mWW^3*s^5*t - 46*ep^2*mtt^2*mWW^3*s^5*t - 516*ep^3*mtt^2*mWW^3*s^5*t + 2040*ep^4*mtt^2*mWW^3*s^5*t + 2016*ep^5*mtt^2*mWW^3*s^5*t + 4*mtt*mWW^4*s^5*t - 31*ep*mtt*mWW^4*s^5*t + 128*ep^2*mtt*mWW^4*s^5*t - 247*ep^3*mtt*mWW^4*s^5*t - 568*ep^4*mtt*mWW^4*s^5*t + 580*ep^5*mtt*mWW^4*s^5*t + 2*ep*mWW^5*s^5*t + ep^2*mWW^5*s^5*t + ep^3*mWW^5*s^5*t - 164*ep^4*mWW^5*s^5*t - 292*ep^5*mWW^5*s^5*t - 12*ep^2*mtt^4*s^6*t - 78*ep^3*mtt^4*s^6*t - 112*ep^4*mtt^4*s^6*t - 8*ep^5*mtt^4*s^6*t - 18*ep*mtt^3*mWW*s^6*t + 16*ep^2*mtt^3*mWW*s^6*t + 252*ep^3*mtt^3*mWW*s^6*t + 394*ep^4*mtt^3*mWW*s^6*t + 196*ep^5*mtt^3*mWW*s^6*t - 2*mtt^2*mWW^2*s^6*t + 27*ep*mtt^2*mWW^2*s^6*t - 13*ep^2*mtt^2*mWW^2*s^6*t - 104*ep^3*mtt^2*mWW^2*s^6*t + 236*ep^4*mtt^2*mWW^2*s^6*t + 8*ep^5*mtt^2*mWW^2*s^6*t + 2*mtt*mWW^3*s^6*t - 10*ep*mtt*mWW^3*s^6*t - 14*ep^2*mtt*mWW^3*s^6*t - 136*ep^3*mtt*mWW^3*s^6*t - 62*ep^4*mtt*mWW^3*s^6*t + 420*ep^5*mtt*mWW^3*s^6*t + ep*mWW^4*s^6*t - 9*ep^2*mWW^4*s^6*t + 34*ep^3*mWW^4*s^6*t + 56*ep^4*mWW^4*s^6*t - 104*ep^5*mWW^4*s^6*t + 8*ep^2*mtt^3*s^7*t + 5*ep^3*mtt^3*s^7*t - 22*ep^4*mtt^3*s^7*t + 4*ep*mtt^2*mWW*s^7*t - 16*ep^2*mtt^2*mWW*s^7*t - 27*ep^3*mtt^2*mWW*s^7*t + 14*ep^4*mtt^2*mWW*s^7*t - 56*ep^5*mtt^2*mWW*s^7*t - 4*ep*mtt*mWW^2*s^7*t + 8*ep^2*mtt*mWW^2*s^7*t - ep^3*mtt*mWW^2*s^7*t - 42*ep^4*mtt*mWW^2*s^7*t + 48*ep^5*mtt*mWW^2*s^7*t + 23*ep^3*mWW^3*s^7*t + 50*ep^4*mWW^3*s^7*t + 8*ep^5*mWW^3*s^7*t - 2*ep^2*mtt^2*s^8*t + 3*ep^3*mtt^2*s^8*t + 14*ep^4*mtt^2*s^8*t + 2*ep^2*mtt*mWW*s^8*t - 2*ep^3*mtt*mWW*s^8*t - 12*ep^4*mtt*mWW*s^8*t - ep^3*mWW^2*s^8*t - 2*ep^4*mWW^2*s^8*t - 4*ep^3*mtt^9*t^2 - 12*ep^4*mtt^9*t^2 - 8*ep^5*mtt^9*t^2 - 4*ep^2*mtt^8*mWW*t^2 + 24*ep^3*mtt^8*mWW*t^2 + 100*ep^4*mtt^8*mWW*t^2 + 72*ep^5*mtt^8*mWW*t^2 + 20*ep^2*mtt^7*mWW^2*t^2 - 60*ep^3*mtt^7*mWW^2*t^2 - 320*ep^4*mtt^7*mWW^2*t^2 - 240*ep^5*mtt^7*mWW^2*t^2 - 40*ep^2*mtt^6*mWW^3*t^2 + 80*ep^3*mtt^6*mWW^3*t^2 + 520*ep^4*mtt^6*mWW^3*t^2 + 400*ep^5*mtt^6*mWW^3*t^2 + 40*ep^2*mtt^5*mWW^4*t^2 - 60*ep^3*mtt^5*mWW^4*t^2 - 460*ep^4*mtt^5*mWW^4*t^2 - 360*ep^5*mtt^5*mWW^4*t^2 - 20*ep^2*mtt^4*mWW^5*t^2 + 24*ep^3*mtt^4*mWW^5*t^2 + 212*ep^4*mtt^4*mWW^5*t^2 + 168*ep^5*mtt^4*mWW^5*t^2 + 4*ep^2*mtt^3*mWW^6*t^2 - 4*ep^3*mtt^3*mWW^6*t^2 - 40*ep^4*mtt^3*mWW^6*t^2 - 32*ep^5*mtt^3*mWW^6*t^2 + 16*ep^3*mtt^8*s*t^2 + 44*ep^4*mtt^8*s*t^2 + 24*ep^5*mtt^8*s*t^2 + 16*ep^2*mtt^7*mWW*s*t^2 - 86*ep^3*mtt^7*mWW*s*t^2 - 330*ep^4*mtt^7*mWW*s*t^2 - 188*ep^5*mtt^7*mWW*s*t^2 + 4*ep*mtt^6*mWW^2*s*t^2 - 82*ep^2*mtt^6*mWW^2*s*t^2 + 168*ep^3*mtt^6*mWW^2*s*t^2 + 998*ep^4*mtt^6*mWW^2*s*t^2 + 604*ep^5*mtt^6*mWW^2*s*t^2 - 16*ep*mtt^5*mWW^3*s*t^2 + 174*ep^2*mtt^5*mWW^3*s*t^2 - 138*ep^3*mtt^5*mWW^3*s*t^2 - 1632*ep^4*mtt^5*mWW^3*s*t^2 - 1064*ep^5*mtt^5*mWW^3*s*t^2 + 24*ep*mtt^4*mWW^4*s*t^2 - 196*ep^2*mtt^4*mWW^4*s*t^2 + 32*ep^3*mtt^4*mWW^4*s*t^2 + 1608*ep^4*mtt^4*mWW^4*s*t^2 + 1136*ep^5*mtt^4*mWW^4*s*t^2 - 16*ep*mtt^3*mWW^5*s*t^2 + 124*ep^2*mtt^3*mWW^5*s*t^2 + 6*ep^3*mtt^3*mWW^5*s*t^2 - 986*ep^4*mtt^3*mWW^5*s*t^2 - 748*ep^5*mtt^3*mWW^5*s*t^2 + 4*ep*mtt^2*mWW^6*s*t^2 - 42*ep^2*mtt^2*mWW^6*s*t^2 + 8*ep^3*mtt^2*mWW^6*s*t^2 + 358*ep^4*mtt^2*mWW^6*s*t^2 + 284*ep^5*mtt^2*mWW^6*s*t^2 + 6*ep^2*mtt*mWW^7*s*t^2 - 6*ep^3*mtt*mWW^7*s*t^2 - 60*ep^4*mtt*mWW^7*s*t^2 - 48*ep^5*mtt*mWW^7*s*t^2 - 20*ep^3*mtt^7*s^2*t^2 - 48*ep^4*mtt^7*s^2*t^2 - 16*ep^5*mtt^7*s^2*t^2 - 27*ep^2*mtt^6*mWW*s^2*t^2 + 111*ep^3*mtt^6*mWW*s^2*t^2 + 412*ep^4*mtt^6*mWW*s^2*t^2 + 164*ep^5*mtt^6*mWW*s^2*t^2 + 2*mtt^5*mWW^2*s^2*t^2 - 21*ep*mtt^5*mWW^2*s^2*t^2 + 133*ep^2*mtt^5*mWW^2*s^2*t^2 - 152*ep^3*mtt^5*mWW^2*s^2*t^2 - 1348*ep^4*mtt^5*mWW^2*s^2*t^2 - 624*ep^5*mtt^5*mWW^2*s^2*t^2 - 6*mtt^4*mWW^3*s^2*t^2 + 64*ep*mtt^4*mWW^3*s^2*t^2 - 260*ep^2*mtt^4*mWW^3*s^2*t^2 + 32*ep^3*mtt^4*mWW^3*s^2*t^2 + 2228*ep^4*mtt^4*mWW^3*s^2*t^2 + 1032*ep^5*mtt^4*mWW^3*s^2*t^2 + 6*mtt^3*mWW^4*s^2*t^2 - 66*ep*mtt^3*mWW^4*s^2*t^2 + 252*ep^2*mtt^3*mWW^4*s^2*t^2 - 1984*ep^4*mtt^3*mWW^4*s^2*t^2 - 704*ep^5*mtt^3*mWW^4*s^2*t^2 - 2*mtt^2*mWW^5*s^2*t^2 + 24*ep*mtt^2*mWW^5*s^2*t^2 - 121*ep^2*mtt^2*mWW^5*s^2*t^2 + 83*ep^3*mtt^2*mWW^5*s^2*t^2 + 892*ep^4*mtt^2*mWW^5*s^2*t^2 + 36*ep^5*mtt^2*mWW^5*s^2*t^2 - ep*mtt*mWW^6*s^2*t^2 + 23*ep^2*mtt*mWW^6*s^2*t^2 - 60*ep^3*mtt*mWW^6*s^2*t^2 - 140*ep^4*mtt*mWW^6*s^2*t^2 + 160*ep^5*mtt*mWW^6*s^2*t^2 + 6*ep^3*mWW^7*s^2*t^2 - 12*ep^4*mWW^7*s^2*t^2 - 48*ep^5*mWW^7*s^2*t^2 - ep^3*mtt^6*s^3*t^2 - 10*ep^4*mtt^6*s^3*t^2 - 16*ep^5*mtt^6*s^3*t^2 - 4*ep*mtt^5*mWW*s^3*t^2 + 38*ep^2*mtt^5*mWW*s^3*t^2 - 30*ep^3*mtt^5*mWW*s^3*t^2 - 272*ep^4*mtt^5*mWW*s^3*t^2 - 56*ep^5*mtt^5*mWW*s^3*t^2 - 4*mtt^4*mWW^2*s^3*t^2 + 44*ep*mtt^4*mWW^2*s^3*t^2 - 157*ep^2*mtt^4*mWW^2*s^3*t^2 + 20*ep^3*mtt^4*mWW^2*s^3*t^2 + 1196*ep^4*mtt^4*mWW^2*s^3*t^2 + 224*ep^5*mtt^4*mWW^2*s^3*t^2 + 8*mtt^3*mWW^3*s^3*t^2 - 80*ep*mtt^3*mWW^3*s^3*t^2 + 244*ep^2*mtt^3*mWW^3*s^3*t^2 - 62*ep^3*mtt^3*mWW^3*s^3*t^2 - 1814*ep^4*mtt^3*mWW^3*s^3*t^2 + 108*ep^5*mtt^3*mWW^3*s^3*t^2 - 4*mtt^2*mWW^4*s^3*t^2 + 44*ep*mtt^2*mWW^4*s^3*t^2 - 174*ep^2*mtt^2*mWW^4*s^3*t^2 + 209*ep^3*mtt^2*mWW^4*s^3*t^2 + 1192*ep^4*mtt^2*mWW^4*s^3*t^2 - 676*ep^5*mtt^2*mWW^4*s^3*t^2 - 4*ep*mtt*mWW^5*s^3*t^2 + 54*ep^2*mtt*mWW^5*s^3*t^2 - 156*ep^3*mtt*mWW^5*s^3*t^2 - 306*ep^4*mtt*mWW^5*s^3*t^2 + 508*ep^5*mtt*mWW^5*s^3*t^2 - 5*ep^2*mWW^6*s^3*t^2 + 20*ep^3*mWW^6*s^3*t^2 + 14*ep^4*mWW^6*s^3*t^2 - 92*ep^5*mWW^6*s^3*t^2 + 2*ep^2*mtt^5*s^4*t^2 + 20*ep^3*mtt^5*s^4*t^2 + 44*ep^4*mtt^5*s^4*t^2 + 24*ep^5*mtt^5*s^4*t^2 + 10*ep*mtt^4*mWW*s^4*t^2 - 58*ep^2*mtt^4*mWW*s^4*t^2 - 42*ep^3*mtt^4*mWW*s^4*t^2 + 220*ep^4*mtt^4*mWW*s^4*t^2 - 16*ep^5*mtt^4*mWW*s^4*t^2 + 2*mtt^3*mWW^2*s^4*t^2 - 39*ep*mtt^3*mWW^2*s^4*t^2 + 163*ep^2*mtt^3*mWW^2*s^4*t^2 - 20*ep^3*mtt^3*mWW^2*s^4*t^2 - 920*ep^4*mtt^3*mWW^2*s^4*t^2 + 232*ep^5*mtt^3*mWW^2*s^4*t^2 - 2*mtt^2*mWW^3*s^4*t^2 + 36*ep*mtt^2*mWW^3*s^4*t^2 - 165*ep^2*mtt^2*mWW^3*s^4*t^2 + 185*ep^3*mtt^2*mWW^3*s^4*t^2 + 1016*ep^4*mtt^2*mWW^3*s^4*t^2 - 668*ep^5*mtt^2*mWW^3*s^4*t^2 - 7*ep*mtt*mWW^4*s^4*t^2 + 65*ep^2*mtt*mWW^4*s^4*t^2 - 170*ep^3*mtt*mWW^4*s^4*t^2 - 412*ep^4*mtt*mWW^4*s^4*t^2 + 488*ep^5*mtt*mWW^4*s^4*t^2 - 7*ep^2*mWW^5*s^4*t^2 + 27*ep^3*mWW^5*s^4*t^2 + 52*ep^4*mWW^5*s^4*t^2 - 60*ep^5*mWW^5*s^4*t^2 - 6*ep^2*mtt^4*s^5*t^2 - 10*ep^3*mtt^4*s^5*t^2 - 8*ep^5*mtt^4*s^5*t^2 - 8*ep*mtt^3*mWW*s^5*t^2 + 56*ep^2*mtt^3*mWW*s^5*t^2 + 14*ep^3*mtt^3*mWW*s^5*t^2 - 234*ep^4*mtt^3*mWW*s^5*t^2 + 52*ep^5*mtt^3*mWW*s^5*t^2 + 14*ep*mtt^2*mWW^2*s^5*t^2 - 95*ep^2*mtt^2*mWW^2*s^5*t^2 + 55*ep^3*mtt^2*mWW^2*s^5*t^2 + 492*ep^4*mtt^2*mWW^2*s^5*t^2 - 220*ep^5*mtt^2*mWW^2*s^5*t^2 - 6*ep*mtt*mWW^3*s^5*t^2 + 48*ep^2*mtt*mWW^3*s^5*t^2 - 76*ep^3*mtt*mWW^3*s^5*t^2 - 298*ep^4*mtt*mWW^3*s^5*t^2 + 188*ep^5*mtt*mWW^3*s^5*t^2 - 3*ep^2*mWW^4*s^5*t^2 + 17*ep^3*mWW^4*s^5*t^2 + 40*ep^4*mWW^4*s^5*t^2 - 12*ep^5*mWW^4*s^5*t^2 + 6*ep^2*mtt^3*s^6*t^2 - 4*ep^3*mtt^3*s^6*t^2 - 32*ep^4*mtt^3*s^6*t^2 + 2*ep*mtt^2*mWW*s^6*t^2 - 23*ep^2*mtt^2*mWW*s^6*t^2 + 11*ep^3*mtt^2*mWW*s^6*t^2 + 116*ep^4*mtt^2*mWW*s^6*t^2 - 28*ep^5*mtt^2*mWW*s^6*t^2 - 2*ep*mtt*mWW^2*s^6*t^2 + 18*ep^2*mtt*mWW^2*s^6*t^2 - 10*ep^3*mtt*mWW^2*s^6*t^2 - 96*ep^4*mtt*mWW^2*s^6*t^2 + 24*ep^5*mtt*mWW^2*s^6*t^2 - ep^2*mWW^3*s^6*t^2 + 3*ep^3*mWW^3*s^6*t^2 + 12*ep^4*mWW^3*s^6*t^2 + 4*ep^5*mWW^3*s^6*t^2 - 2*ep^2*mtt^2*s^7*t^2 + 3*ep^3*mtt^2*s^7*t^2 + 14*ep^4*mtt^2*s^7*t^2 + 2*ep^2*mtt*mWW*s^7*t^2 - 2*ep^3*mtt*mWW*s^7*t^2 - 12*ep^4*mtt*mWW*s^7*t^2 - ep^3*mWW^2*s^7*t^2 - 2*ep^4*mWW^2*s^7*t^2)/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*mWW^2*s^4*(-mtt + s)*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(12*ep^2*mtt^10 + 36*ep^3*mtt^10 + 24*ep^4*mtt^10 + 12*ep*mtt^9*mWW - 68*ep^2*mtt^9*mWW - 304*ep^3*mtt^9*mWW - 240*ep^4*mtt^9*mWW - 56*ep*mtt^8*mWW^2 + 152*ep^2*mtt^8*mWW^2 + 992*ep^3*mtt^8*mWW^2 + 928*ep^4*mtt^8*mWW^2 + 112*ep*mtt^7*mWW^3 - 176*ep^2*mtt^7*mWW^3 - 1728*ep^3*mtt^7*mWW^3 - 1856*ep^4*mtt^7*mWW^3 - 128*ep*mtt^6*mWW^4 + 124*ep^2*mtt^6*mWW^4 + 1812*ep^3*mtt^6*mWW^4 + 2104*ep^4*mtt^6*mWW^4 + 92*ep*mtt^5*mWW^5 - 68*ep^2*mtt^5*mWW^5 - 1184*ep^3*mtt^5*mWW^5 - 1360*ep^4*mtt^5*mWW^5 - 40*ep*mtt^4*mWW^6 + 32*ep^2*mtt^4*mWW^6 + 456*ep^3*mtt^4*mWW^6 + 464*ep^4*mtt^4*mWW^6 + 8*ep*mtt^3*mWW^7 - 8*ep^2*mtt^3*mWW^7 - 80*ep^3*mtt^3*mWW^7 - 64*ep^4*mtt^3*mWW^7 - 84*ep^2*mtt^9*s - 240*ep^3*mtt^9*s - 144*ep^4*mtt^9*s - 72*ep*mtt^8*mWW*s + 462*ep^2*mtt^8*mWW*s + 1882*ep^3*mtt^8*mWW*s + 1340*ep^4*mtt^8*mWW*s + 314*ep*mtt^7*mWW^2*s - 990*ep^2*mtt^7*mWW^2*s - 5644*ep^3*mtt^7*mWW^2*s - 4816*ep^4*mtt^7*mWW^2*s - 560*ep*mtt^6*mWW^3*s + 1072*ep^2*mtt^6*mWW^3*s + 8752*ep^3*mtt^6*mWW^3*s + 8736*ep^4*mtt^6*mWW^3*s + 536*ep*mtt^5*mWW^4*s - 656*ep^2*mtt^5*mWW^4*s - 7812*ep^3*mtt^5*mWW^4*s - 8712*ep^4*mtt^5*mWW^4*s - 308*ep*mtt^4*mWW^5*s + 270*ep^2*mtt^4*mWW^5*s + 4174*ep^3*mtt^4*mWW^5*s + 4804*ep^4*mtt^4*mWW^5*s + 110*ep*mtt^3*mWW^6*s - 94*ep^2*mtt^3*mWW^6*s - 1312*ep^3*mtt^3*mWW^6*s - 1368*ep^4*mtt^3*mWW^6*s - 20*ep*mtt^2*mWW^7*s + 20*ep^2*mtt^2*mWW^7*s + 200*ep^3*mtt^2*mWW^7*s + 160*ep^4*mtt^2*mWW^7*s + 264*ep^2*mtt^8*s^2 + 708*ep^3*mtt^8*s^2 + 360*ep^4*mtt^8*s^2 + 192*ep*mtt^7*mWW*s^2 - 1364*ep^2*mtt^7*mWW*s^2 - 4998*ep^3*mtt^7*mWW*s^2 - 3004*ep^4*mtt^7*mWW*s^2 - 2*mtt^6*mWW^2*s^2 - 749*ep*mtt^6*mWW^2*s^2 + 2799*ep^2*mtt^6*mWW^2*s^2 + 13398*ep^3*mtt^6*mWW^2*s^2 + 9640*ep^4*mtt^6*mWW^2*s^2 + 7*mtt^5*mWW^3*s^2 + 1194*ep*mtt^5*mWW^3*s^2 - 2947*ep^2*mtt^5*mWW^3*s^2 - 18528*ep^3*mtt^5*mWW^3*s^2 - 15828*ep^4*mtt^5*mWW^3*s^2 - 9*mtt^4*mWW^4*s^2 - 1016*ep*mtt^4*mWW^4*s^2 + 1753*ep^2*mtt^4*mWW^4*s^2 + 14720*ep^3*mtt^4*mWW^4*s^2 + 14444*ep^4*mtt^4*mWW^4*s^2 + 5*mtt^3*mWW^5*s^2 + 518*ep*mtt^3*mWW^5*s^2 - 651*ep^2*mtt^3*mWW^5*s^2 - 7038*ep^3*mtt^3*mWW^5*s^2 - 7408*ep^4*mtt^3*mWW^5*s^2 - mtt^2*mWW^6*s^2 - 171*ep*mtt^2*mWW^6*s^2 + 172*ep^2*mtt^2*mWW^6*s^2 + 2070*ep^3*mtt^2*mWW^6*s^2 + 2100*ep^4*mtt^2*mWW^6*s^2 + 32*ep*mtt*mWW^7*s^2 - 26*ep^2*mtt*mWW^7*s^2 - 332*ep^3*mtt*mWW^7*s^2 - 304*ep^4*mtt*mWW^7*s^2 - 492*ep^2*mtt^7*s^3 - 1224*ep^3*mtt^7*s^3 - 480*ep^4*mtt^7*s^3 + 2*mtt^6*mWW*s^3 - 293*ep*mtt^6*mWW*s^3 + 2265*ep^2*mtt^6*mWW*s^3 + 7378*ep^3*mtt^6*mWW*s^3 + 3320*ep^4*mtt^6*mWW*s^3 + mtt^5*mWW^2*s^3 + 969*ep*mtt^5*mWW^2*s^3 - 4242*ep^2*mtt^5*mWW^2*s^3 - 16722*ep^3*mtt^5*mWW^2*s^3 - 8740*ep^4*mtt^5*mWW^2*s^3 - 15*mtt^4*mWW^3*s^3 - 1287*ep*mtt^4*mWW^3*s^3 + 4110*ep^2*mtt^4*mWW^3*s^3 + 19516*ep^3*mtt^4*mWW^3*s^3 + 12496*ep^4*mtt^4*mWW^3*s^3 + 21*mtt^3*mWW^4*s^3 + 899*ep*mtt^3*mWW^4*s^3 - 2152*ep^2*mtt^3*mWW^4*s^3 - 13310*ep^3*mtt^3*mWW^4*s^3 - 10828*ep^4*mtt^3*mWW^4*s^3 - 11*mtt^2*mWW^5*s^3 - 360*ep*mtt^2*mWW^5*s^3 + 567*ep^2*mtt^2*mWW^5*s^3 + 5570*ep^3*mtt^2*mWW^5*s^3 + 5584*ep^4*mtt^2*mWW^5*s^3 + 2*mtt*mWW^6*s^3 + 84*ep*mtt*mWW^6*s^3 - 54*ep^2*mtt*mWW^6*s^3 - 1364*ep^3*mtt*mWW^6*s^3 - 1528*ep^4*mtt*mWW^6*s^3 - 12*ep*mWW^7*s^3 - 2*ep^2*mWW^7*s^3 + 156*ep^3*mWW^7*s^3 + 176*ep^4*mWW^7*s^3 + 600*ep^2*mtt^6*s^4 + 1380*ep^3*mtt^6*s^4 + 360*ep^4*mtt^6*s^4 - 8*mtt^5*mWW*s^4 + 271*ep*mtt^5*mWW*s^4 - 2311*ep^2*mtt^5*mWW*s^4 - 6590*ep^3*mtt^5*mWW*s^4 - 1640*ep^4*mtt^5*mWW*s^4 + 10*mtt^4*mWW^2*s^4 - 740*ep*mtt^4*mWW^2*s^4 + 3614*ep^2*mtt^4*mWW^2*s^4 + 11558*ep^3*mtt^4*mWW^2*s^4 + 2580*ep^4*mtt^4*mWW^2*s^4 + 11*mtt^3*mWW^3*s^4 + 731*ep*mtt^3*mWW^3*s^4 - 2916*ep^2*mtt^3*mWW^3*s^4 - 10136*ep^3*mtt^3*mWW^3*s^4 - 2816*ep^4*mtt^3*mWW^3*s^4 - 23*mtt^2*mWW^4*s^4 - 390*ep*mtt^2*mWW^4*s^4 + 1205*ep^2*mtt^2*mWW^4*s^4 + 5996*ep^3*mtt^2*mWW^4*s^4 + 3756*ep^4*mtt^2*mWW^4*s^4 + 12*mtt*mWW^5*s^4 + 162*ep*mtt*mWW^5*s^4 - 220*ep^2*mtt*mWW^5*s^4 - 2802*ep^3*mtt*mWW^5*s^4 - 2972*ep^4*mtt*mWW^5*s^4 - 2*mWW^6*s^4 - 34*ep*mWW^6*s^4 + 28*ep^2*mWW^6*s^4 + 594*ep^3*mWW^6*s^4 + 732*ep^4*mWW^6*s^4 - 492*ep^2*mtt^5*s^5 - 1056*ep^3*mtt^5*s^5 - 144*ep^4*mtt^5*s^5 + 12*mtt^4*mWW*s^5 - 146*ep*mtt^4*mWW*s^5 + 1512*ep^2*mtt^4*mWW*s^5 + 3694*ep^3*mtt^4*mWW*s^5 - 20*ep^4*mtt^4*mWW*s^5 - 18*mtt^3*mWW^2*s^5 + 347*ep*mtt^3*mWW^2*s^5 - 1725*ep^2*mtt^3*mWW^2*s^5 - 4360*ep^3*mtt^3*mWW^2*s^5 + 1244*ep^4*mtt^3*mWW^2*s^5 - 226*ep*mtt^2*mWW^3*s^5 + 936*ep^2*mtt^2*mWW^3*s^5 + 2056*ep^3*mtt^2*mWW^3*s^5 - 1560*ep^4*mtt^2*mWW^3*s^5 + 9*mtt*mWW^4*s^5 + 64*ep*mtt*mWW^4*s^5 - 217*ep^2*mtt*mWW^4*s^5 - 866*ep^3*mtt*mWW^4*s^5 - 152*ep^4*mtt*mWW^4*s^5 - 3*mWW^5*s^5 - 23*ep*mWW^5*s^5 + 18*ep^2*mWW^5*s^5 + 356*ep^3*mWW^5*s^5 + 440*ep^4*mWW^5*s^5 + 264*ep^2*mtt^4*s^6 + 540*ep^3*mtt^4*s^6 + 24*ep^4*mtt^4*s^6 - 8*mtt^3*mWW*s^6 + 38*ep*mtt^3*mWW*s^6 - 658*ep^2*mtt^3*mWW*s^6 - 1362*ep^3*mtt^3*mWW*s^6 + 340*ep^4*mtt^3*mWW*s^6 + 12*mtt^2*mWW^2*s^6 - 96*ep*mtt^2*mWW^2*s^6 + 476*ep^2*mtt^2*mWW^2*s^6 + 898*ep^3*mtt^2*mWW^2*s^6 - 1068*ep^4*mtt^2*mWW^2*s^6 - 4*mtt*mWW^3*s^6 + 45*ep*mtt*mWW^3*s^6 - 73*ep^2*mtt*mWW^3*s^6 + 104*ep^3*mtt*mWW^3*s^6 + 964*ep^4*mtt*mWW^3*s^6 + 13*ep*mWW^4*s^6 - 25*ep^2*mWW^4*s^6 - 260*ep^3*mWW^4*s^6 - 324*ep^4*mWW^4*s^6 - 84*ep^2*mtt^3*s^7 - 168*ep^3*mtt^3*s^7 + 2*mtt^2*mWW*s^7 - ep*mtt^2*mWW*s^7 + 193*ep^2*mtt^2*mWW*s^7 + 358*ep^3*mtt^2*mWW*s^7 - 96*ep^4*mtt^2*mWW*s^7 - 3*mtt*mWW^2*s^7 + 10*ep*mtt*mWW^2*s^7 - 103*ep^2*mtt*mWW^2*s^7 - 154*ep^3*mtt*mWW^2*s^7 + 232*ep^4*mtt*mWW^2*s^7 + mWW^3*s^7 - 9*ep*mWW^3*s^7 - 6*ep^2*mWW^3*s^7 - 36*ep^3*mWW^3*s^7 - 136*ep^4*mWW^3*s^7 + 12*ep^2*mtt^2*s^8 + 24*ep^3*mtt^2*s^8 - ep*mtt*mWW*s^8 - 31*ep^2*mtt*mWW*s^8 - 58*ep^3*mtt*mWW*s^8 + ep*mWW^2*s^8 + 19*ep^2*mWW^2*s^8 + 34*ep^3*mWW^2*s^8 + 16*ep^3*mtt^9*t + 32*ep^4*mtt^9*t + 8*ep^2*mtt^8*mWW*t - 120*ep^3*mtt^8*mWW*t - 272*ep^4*mtt^8*mWW*t - 8*ep*mtt^7*mWW^2*t - 24*ep^2*mtt^7*mWW^2*t + 400*ep^3*mtt^7*mWW^2*t + 832*ep^4*mtt^7*mWW^2*t + 32*ep*mtt^6*mWW^3*t + 16*ep^2*mtt^6*mWW^3*t - 720*ep^3*mtt^6*mWW^3*t - 1248*ep^4*mtt^6*mWW^3*t - 48*ep*mtt^5*mWW^4*t + 16*ep^2*mtt^5*mWW^4*t + 720*ep^3*mtt^5*mWW^4*t + 992*ep^4*mtt^5*mWW^4*t + 32*ep*mtt^4*mWW^5*t - 24*ep^2*mtt^4*mWW^5*t - 376*ep^3*mtt^4*mWW^5*t - 400*ep^4*mtt^4*mWW^5*t - 8*ep*mtt^3*mWW^6*t + 8*ep^2*mtt^3*mWW^6*t + 80*ep^3*mtt^3*mWW^6*t + 64*ep^4*mtt^3*mWW^6*t + 20*ep^2*mtt^8*s*t - 36*ep^3*mtt^8*s*t - 152*ep^4*mtt^8*s*t + 28*ep*mtt^7*mWW*s*t - 164*ep^2*mtt^7*mWW*s*t + 68*ep^3*mtt^7*mWW*s*t + 1016*ep^4*mtt^7*mWW*s*t - 104*ep*mtt^6*mWW^2*s*t + 412*ep^2*mtt^6*mWW^2*s*t + 8*ep^3*mtt^6*mWW^2*s*t - 2464*ep^4*mtt^6*mWW^2*s*t + 128*ep*mtt^5*mWW^3*s*t - 440*ep^2*mtt^5*mWW^3*s*t + 96*ep^3*mtt^5*mWW^3*s*t + 2976*ep^4*mtt^5*mWW^3*s*t - 40*ep*mtt^4*mWW^4*s*t + 188*ep^2*mtt^4*mWW^4*s*t - 476*ep^3*mtt^4*mWW^4*s*t - 2024*ep^4*mtt^4*mWW^4*s*t - 28*ep*mtt^3*mWW^5*s*t - 4*ep^2*mtt^3*mWW^5*s*t + 508*ep^3*mtt^3*mWW^5*s*t + 808*ep^4*mtt^3*mWW^5*s*t + 16*ep*mtt^2*mWW^6*s*t - 12*ep^2*mtt^2*mWW^6*s*t - 168*ep^3*mtt^2*mWW^6*s*t - 160*ep^4*mtt^2*mWW^6*s*t - 108*ep^2*mtt^7*s^2*t - 76*ep^3*mtt^7*s^2*t + 280*ep^4*mtt^7*s^2*t + 2*mtt^6*mWW*s^2*t - 117*ep*mtt^6*mWW*s^2*t + 643*ep^2*mtt^6*mWW*s^2*t + 1098*ep^3*mtt^6*mWW*s^2*t - 1344*ep^4*mtt^6*mWW*s^2*t - 5*mtt^5*mWW^2*s^2*t + 439*ep*mtt^5*mWW^2*s^2*t - 1416*ep^2*mtt^5*mWW^2*s^2*t - 3518*ep^3*mtt^5*mWW^2*s^2*t + 2220*ep^4*mtt^5*mWW^2*s^2*t + 2*mtt^4*mWW^3*s^2*t - 622*ep*mtt^4*mWW^3*s^2*t + 1490*ep^2*mtt^4*mWW^3*s^2*t + 4796*ep^3*mtt^4*mWW^3*s^2*t - 1376*ep^4*mtt^4*mWW^3*s^2*t + 4*mtt^3*mWW^4*s^2*t + 398*ep*mtt^3*mWW^4*s^2*t - 790*ep^2*mtt^3*mWW^4*s^2*t - 3140*ep^3*mtt^3*mWW^4*s^2*t - 4*mtt^2*mWW^5*s^2*t - 113*ep*mtt^2*mWW^5*s^2*t + 213*ep^2*mtt^2*mWW^5*s^2*t + 1062*ep^3*mtt^2*mWW^5*s^2*t + 432*ep^4*mtt^2*mWW^5*s^2*t + mtt*mWW^6*s^2*t + 27*ep*mtt*mWW^6*s^2*t - 38*ep^2*mtt*mWW^6*s^2*t - 354*ep^3*mtt*mWW^6*s^2*t - 356*ep^4*mtt*mWW^6*s^2*t - 12*ep*mWW^7*s^2*t + 6*ep^2*mWW^7*s^2*t + 132*ep^3*mWW^7*s^2*t + 144*ep^4*mWW^7*s^2*t - 2*ep*mtt^6*s^3*t + 251*ep^2*mtt^6*s^3*t + 390*ep^3*mtt^6*s^3*t - 240*ep^4*mtt^6*s^3*t - 10*mtt^5*mWW*s^3*t + 191*ep*mtt^5*mWW*s^3*t - 1151*ep^2*mtt^5*mWW*s^3*t - 2776*ep^3*mtt^5*mWW*s^3*t + 740*ep^4*mtt^5*mWW*s^3*t + 27*mtt^4*mWW^2*s^3*t - 623*ep*mtt^4*mWW^2*s^3*t + 2071*ep^2*mtt^4*mWW^2*s^3*t + 6442*ep^3*mtt^4*mWW^2*s^3*t - 776*ep^4*mtt^4*mWW^2*s^3*t - 25*mtt^3*mWW^3*s^3*t + 760*ep*mtt^3*mWW^3*s^3*t - 1835*ep^2*mtt^3*mWW^3*s^3*t - 6508*ep^3*mtt^3*mWW^3*s^3*t + 476*ep^4*mtt^3*mWW^3*s^3*t + 9*mtt^2*mWW^4*s^3*t - 394*ep*mtt^2*mWW^4*s^3*t + 824*ep^2*mtt^2*mWW^4*s^3*t + 2734*ep^3*mtt^2*mWW^4*s^3*t - 540*ep^4*mtt^2*mWW^4*s^3*t - mtt*mWW^5*s^3*t + 57*ep*mtt*mWW^5*s^3*t - 178*ep^2*mtt*mWW^5*s^3*t - 172*ep^3*mtt*mWW^5*s^3*t + 496*ep^4*mtt*mWW^5*s^3*t + 11*ep*mWW^6*s^3*t + 18*ep^2*mWW^6*s^3*t - 110*ep^3*mWW^6*s^3*t - 156*ep^4*mWW^6*s^3*t + 8*ep*mtt^5*s^4*t - 323*ep^2*mtt^5*s^4*t - 638*ep^3*mtt^5*s^4*t + 80*ep^4*mtt^5*s^4*t + 16*mtt^4*mWW*s^4*t - 155*ep*mtt^4*mWW*s^4*t + 1172*ep^2*mtt^4*mWW*s^4*t + 2978*ep^3*mtt^4*mWW*s^4*t - 228*ep^4*mtt^4*mWW*s^4*t - 38*mtt^3*mWW^2*s^4*t + 410*ep*mtt^3*mWW^2*s^4*t - 1594*ep^2*mtt^3*mWW^2*s^4*t - 4772*ep^3*mtt^3*mWW^2*s^4*t + 600*ep^4*mtt^3*mWW^2*s^4*t + 31*mtt^2*mWW^3*s^4*t - 350*ep*mtt^2*mWW^3*s^4*t + 1005*ep^2*mtt^2*mWW^3*s^4*t + 2524*ep^3*mtt^2*mWW^3*s^4*t - 1604*ep^4*mtt^2*mWW^3*s^4*t - 10*mtt*mWW^4*s^4*t + 78*ep*mtt*mWW^4*s^4*t - 251*ep^2*mtt*mWW^4*s^4*t + 210*ep^3*mtt*mWW^4*s^4*t + 1560*ep^4*mtt*mWW^4*s^4*t + mWW^5*s^4*t + 9*ep*mWW^5*s^4*t - 9*ep^2*mWW^5*s^4*t - 302*ep^3*mWW^5*s^4*t - 408*ep^4*mWW^5*s^4*t - 12*ep*mtt^4*s^5*t + 242*ep^2*mtt^4*s^5*t + 536*ep^3*mtt^4*s^5*t + 8*ep^4*mtt^4*s^5*t - 10*mtt^3*mWW*s^5*t + 67*ep*mtt^3*mWW*s^5*t - 731*ep^2*mtt^3*mWW*s^5*t - 1732*ep^3*mtt^3*mWW*s^5*t + 156*ep^4*mtt^3*mWW*s^5*t + 19*mtt^2*mWW^2*s^5*t - 131*ep*mtt^2*mWW^2*s^5*t + 710*ep^2*mtt^2*mWW^2*s^5*t + 1708*ep^3*mtt^2*mWW^2*s^5*t - 656*ep^4*mtt^2*mWW^2*s^5*t - 11*mtt*mWW^3*s^5*t + 59*ep*mtt*mWW^3*s^5*t - 254*ep^2*mtt*mWW^3*s^5*t - 172*ep^3*mtt*mWW^3*s^5*t + 976*ep^4*mtt*mWW^3*s^5*t + 2*mWW^4*s^5*t + ep*mWW^4*s^5*t + ep^2*mWW^4*s^5*t - 164*ep^3*mWW^4*s^5*t - 292*ep^4*mWW^4*s^5*t + 8*ep*mtt^3*s^6*t - 98*ep^2*mtt^3*s^6*t - 232*ep^3*mtt^3*s^6*t - 8*ep^4*mtt^3*s^6*t + 2*mtt^2*mWW*s^6*t - 16*ep*mtt^2*mWW*s^6*t + 262*ep^2*mtt^2*mWW*s^6*t + 574*ep^3*mtt^2*mWW*s^6*t - 60*ep^4*mtt^2*mWW*s^6*t - 3*mtt*mWW^2*s^6*t + 17*ep*mtt*mWW^2*s^6*t - 182*ep^2*mtt*mWW^2*s^6*t - 318*ep^3*mtt*mWW^2*s^6*t + 236*ep^4*mtt*mWW^2*s^6*t + mWW^3*s^6*t - 9*ep*mWW^3*s^6*t + 34*ep^2*mWW^3*s^6*t + 56*ep^3*mWW^3*s^6*t - 104*ep^4*mWW^3*s^6*t - 2*ep*mtt^2*s^7*t + 15*ep^2*mtt^2*s^7*t + 38*ep^3*mtt^2*s^7*t + 2*ep*mtt*mWW*s^7*t - 38*ep^2*mtt*mWW*s^7*t - 88*ep^3*mtt*mWW*s^7*t - 8*ep^4*mtt*mWW*s^7*t + 23*ep^2*mWW^2*s^7*t + 50*ep^3*mWW^2*s^7*t + 8*ep^4*mWW^2*s^7*t + ep^2*mtt*s^8*t + 2*ep^3*mtt*s^8*t - ep^2*mWW*s^8*t - 2*ep^3*mWW*s^8*t - 4*ep^2*mtt^8*t^2 - 12*ep^3*mtt^8*t^2 - 8*ep^4*mtt^8*t^2 - 4*ep*mtt^7*mWW*t^2 + 20*ep^2*mtt^7*mWW*t^2 + 88*ep^3*mtt^7*mWW*t^2 + 64*ep^4*mtt^7*mWW*t^2 + 16*ep*mtt^6*mWW^2*t^2 - 40*ep^2*mtt^6*mWW^2*t^2 - 232*ep^3*mtt^6*mWW^2*t^2 - 176*ep^4*mtt^6*mWW^2*t^2 - 24*ep*mtt^5*mWW^3*t^2 + 40*ep^2*mtt^5*mWW^3*t^2 + 288*ep^3*mtt^5*mWW^3*t^2 + 224*ep^4*mtt^5*mWW^3*t^2 + 16*ep*mtt^4*mWW^4*t^2 - 20*ep^2*mtt^4*mWW^4*t^2 - 172*ep^3*mtt^4*mWW^4*t^2 - 136*ep^4*mtt^4*mWW^4*t^2 - 4*ep*mtt^3*mWW^5*t^2 + 4*ep^2*mtt^3*mWW^5*t^2 + 40*ep^3*mtt^3*mWW^5*t^2 + 32*ep^4*mtt^3*mWW^5*t^2 + 16*ep^2*mtt^7*s*t^2 + 44*ep^3*mtt^7*s*t^2 + 24*ep^4*mtt^7*s*t^2 + 12*ep*mtt^6*mWW*s*t^2 - 62*ep^2*mtt^6*mWW*s*t^2 - 234*ep^3*mtt^6*mWW*s*t^2 - 124*ep^4*mtt^6*mWW*s*t^2 - 30*ep*mtt^5*mWW^2*s*t^2 + 82*ep^2*mtt^5*mWW^2*s*t^2 + 352*ep^3*mtt^5*mWW^2*s*t^2 + 136*ep^4*mtt^5*mWW^2*s*t^2 + 12*ep*mtt^4*mWW^3*s*t^2 - 28*ep^2*mtt^4*mWW^3*s*t^2 - 32*ep^3*mtt^4*mWW^3*s*t^2 + 144*ep^4*mtt^4*mWW^3*s*t^2 + 24*ep*mtt^3*mWW^4*s*t^2 - 28*ep^2*mtt^3*mWW^4*s*t^2 - 336*ep^3*mtt^3*mWW^4*s*t^2 - 368*ep^4*mtt^3*mWW^4*s*t^2 - 24*ep*mtt^2*mWW^5*s*t^2 + 26*ep^2*mtt^2*mWW^5*s*t^2 + 266*ep^3*mtt^2*mWW^5*s*t^2 + 236*ep^4*mtt^2*mWW^5*s*t^2 + 6*ep*mtt*mWW^6*s*t^2 - 6*ep^2*mtt*mWW^6*s*t^2 - 60*ep^3*mtt*mWW^6*s*t^2 - 48*ep^4*mtt*mWW^6*s*t^2 - 20*ep^2*mtt^6*s^2*t^2 - 48*ep^3*mtt^6*s^2*t^2 - 16*ep^4*mtt^6*s^2*t^2 - 2*mtt^5*mWW*s^2*t^2 - 11*ep*mtt^5*mWW*s^2*t^2 + 61*ep^2*mtt^5*mWW*s^2*t^2 + 156*ep^3*mtt^5*mWW*s^2*t^2 + 12*ep^4*mtt^5*mWW*s^2*t^2 + 7*mtt^4*mWW^2*s^2*t^2 + 6*ep*mtt^4*mWW^2*s^2*t^2 - 43*ep^2*mtt^4*mWW^2*s^2*t^2 + 48*ep^3*mtt^4*mWW^2*s^2*t^2 + 204*ep^4*mtt^4*mWW^2*s^2*t^2 - 9*mtt^3*mWW^3*s^2*t^2 + 40*ep*mtt^3*mWW^3*s^2*t^2 - 43*ep^2*mtt^3*mWW^3*s^2*t^2 - 532*ep^3*mtt^3*mWW^3*s^2*t^2 - 428*ep^4*mtt^3*mWW^3*s^2*t^2 + 5*mtt^2*mWW^4*s^2*t^2 - 54*ep*mtt^2*mWW^4*s^2*t^2 + 77*ep^2*mtt^2*mWW^4*s^2*t^2 + 524*ep^3*mtt^2*mWW^4*s^2*t^2 + 228*ep^4*mtt^2*mWW^4*s^2*t^2 - mtt*mWW^5*s^2*t^2 + 19*ep*mtt*mWW^5*s^2*t^2 - 38*ep^2*mtt*mWW^5*s^2*t^2 - 136*ep^3*mtt*mWW^5*s^2*t^2 + 48*ep^4*mtt*mWW^5*s^2*t^2 + 6*ep^2*mWW^6*s^2*t^2 - 12*ep^3*mWW^6*s^2*t^2 - 48*ep^4*mWW^6*s^2*t^2 + 2*ep*mtt^5*s^3*t^2 - 3*ep^2*mtt^5*s^3*t^2 - 22*ep^3*mtt^5*s^3*t^2 - 16*ep^4*mtt^5*s^3*t^2 + 4*mtt^4*mWW*s^3*t^2 - 6*ep*mtt^4*mWW*s^3*t^2 + 31*ep^2*mtt^4*mWW*s^3*t^2 + 154*ep^3*mtt^4*mWW*s^3*t^2 + 72*ep^4*mtt^4*mWW*s^3*t^2 - 10*mtt^3*mWW^2*s^3*t^2 + 25*ep*mtt^3*mWW^2*s^3*t^2 - 105*ep^2*mtt^3*mWW^2*s^3*t^2 - 426*ep^3*mtt^3*mWW^2*s^3*t^2 - 72*ep^4*mtt^3*mWW^2*s^3*t^2 + 8*mtt^2*mWW^3*s^3*t^2 - 45*ep*mtt^2*mWW^3*s^3*t^2 + 149*ep^2*mtt^2*mWW^3*s^3*t^2 + 492*ep^3*mtt^2*mWW^3*s^3*t^2 - 100*ep^4*mtt^2*mWW^3*s^3*t^2 - 2*mtt*mWW^4*s^3*t^2 + 29*ep*mtt*mWW^4*s^3*t^2 - 92*ep^2*mtt*mWW^4*s^3*t^2 - 212*ep^3*mtt*mWW^4*s^3*t^2 + 208*ep^4*mtt*mWW^4*s^3*t^2 - 5*ep*mWW^5*s^3*t^2 + 20*ep^2*mWW^5*s^3*t^2 + 14*ep^3*mWW^5*s^3*t^2 - 92*ep^4*mWW^5*s^3*t^2 - 6*ep*mtt^4*s^4*t^2 + 28*ep^2*mtt^4*s^4*t^2 + 92*ep^3*mtt^4*s^4*t^2 + 24*ep^4*mtt^4*s^4*t^2 - 2*mtt^3*mWW*s^4*t^2 + 20*ep*mtt^3*mWW*s^4*t^2 - 106*ep^2*mtt^3*mWW*s^4*t^2 - 312*ep^3*mtt^3*mWW*s^4*t^2 - 8*ep^4*mtt^3*mWW*s^4*t^2 + 3*mtt^2*mWW^2*s^4*t^2 - 27*ep*mtt^2*mWW^2*s^4*t^2 + 162*ep^2*mtt^2*mWW^2*s^4*t^2 + 392*ep^3*mtt^2*mWW^2*s^4*t^2 - 128*ep^4*mtt^2*mWW^2*s^4*t^2 - mtt*mWW^3*s^4*t^2 + 20*ep*mtt*mWW^3*s^4*t^2 - 111*ep^2*mtt*mWW^3*s^4*t^2 - 224*ep^3*mtt*mWW^3*s^4*t^2 + 172*ep^4*mtt*mWW^3*s^4*t^2 - 7*ep*mWW^4*s^4*t^2 + 27*ep^2*mWW^4*s^4*t^2 + 52*ep^3*mWW^4*s^4*t^2 - 60*ep^4*mWW^4*s^4*t^2 + 6*ep*mtt^3*s^5*t^2 - 22*ep^2*mtt^3*s^5*t^2 - 72*ep^3*mtt^3*s^5*t^2 - 8*ep^4*mtt^3*s^5*t^2 - 14*ep*mtt^2*mWW*s^5*t^2 + 64*ep^2*mtt^2*mWW*s^5*t^2 + 178*ep^3*mtt^2*mWW*s^5*t^2 - 12*ep^4*mtt^2*mWW*s^5*t^2 + 11*ep*mtt*mWW^2*s^5*t^2 - 59*ep^2*mtt*mWW^2*s^5*t^2 - 146*ep^3*mtt*mWW^2*s^5*t^2 + 32*ep^4*mtt*mWW^2*s^5*t^2 - 3*ep*mWW^3*s^5*t^2 + 17*ep^2*mWW^3*s^5*t^2 + 40*ep^3*mWW^3*s^5*t^2 - 12*ep^4*mWW^3*s^5*t^2 - 2*ep*mtt^2*s^6*t^2 + 4*ep^2*mtt^2*s^6*t^2 + 16*ep^3*mtt^2*s^6*t^2 + 3*ep*mtt*mWW*s^6*t^2 - 7*ep^2*mtt*mWW*s^6*t^2 - 28*ep^3*mtt*mWW*s^6*t^2 - 4*ep^4*mtt*mWW*s^6*t^2 - ep*mWW^2*s^6*t^2 + 3*ep^2*mWW^2*s^6*t^2 + 12*ep^3*mWW^2*s^6*t^2 + 4*ep^4*mWW^2*s^6*t^2 + ep^2*mtt*s^7*t^2 + 2*ep^3*mtt*s^7*t^2 - ep^2*mWW*s^7*t^2 - 2*ep^3*mWW*s^7*t^2))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*mWW^2*s^4*(-mtt + s)*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt^6*mWW - 6*ep*mtt^6*mWW + 3*ep^2*mtt^6*mWW + 6*ep^3*mtt^6*mWW + 27*mtt^5*mWW^2 + 20*ep*mtt^5*mWW^2 - 137*ep^2*mtt^5*mWW^2 - 138*ep^3*mtt^5*mWW^2 - 75*mtt^4*mWW^3 - 42*ep*mtt^4*mWW^3 + 491*ep^2*mtt^4*mWW^3 + 490*ep^3*mtt^4*mWW^3 + 93*mtt^3*mWW^4 + 60*ep*mtt^3*mWW^4 - 691*ep^2*mtt^3*mWW^4 - 698*ep^3*mtt^3*mWW^4 - 54*mtt^2*mWW^5 - 44*ep*mtt^2*mWW^5 + 442*ep^2*mtt^2*mWW^5 + 448*ep^3*mtt^2*mWW^5 + 12*mtt*mWW^6 + 12*ep*mtt*mWW^6 - 108*ep^2*mtt*mWW^6 - 108*ep^3*mtt*mWW^6 + 19*mtt^5*mWW*s + 23*ep*mtt^5*mWW*s - 42*ep^2*mtt^5*mWW*s - 24*ep^3*mtt^5*mWW*s - 116*mtt^4*mWW^2*s - 48*ep*mtt^4*mWW^2*s + 530*ep^2*mtt^4*mWW^2*s + 444*ep^3*mtt^4*mWW^2*s + 200*mtt^3*mWW^3*s + 40*ep*mtt^3*mWW^3*s - 1110*ep^2*mtt^3*mWW^3*s - 960*ep^3*mtt^3*mWW^3*s - 104*mtt^2*mWW^4*s + 10*ep*mtt^2*mWW^4*s + 572*ep^2*mtt^2*mWW^4*s + 332*ep^3*mtt^2*mWW^4*s - 23*mtt*mWW^5*s - 61*ep*mtt*mWW^5*s + 266*ep^2*mtt*mWW^5*s + 532*ep^3*mtt*mWW^5*s + 24*mWW^6*s + 36*ep*mWW^6*s - 216*ep^2*mWW^6*s - 324*ep^3*mWW^6*s - 55*mtt^4*mWW*s^2 - 29*ep*mtt^4*mWW*s^2 + 180*ep^2*mtt^4*mWW*s^2 + 36*ep^3*mtt^4*mWW*s^2 + 203*mtt^3*mWW^2*s^2 - 44*ep*mtt^3*mWW^2*s^2 - 837*ep^2*mtt^3*mWW^2*s^2 - 354*ep^3*mtt^3*mWW^2*s^2 - 160*mtt^2*mWW^3*s^2 + 128*ep*mtt^2*mWW^3*s^2 + 494*ep^2*mtt^2*mWW^3*s^2 - 24*ep^3*mtt^2*mWW^3*s^2 - 46*mtt*mWW^4*s^2 - 124*ep*mtt*mWW^4*s^2 + 630*ep^2*mtt*mWW^4*s^2 + 968*ep^3*mtt*mWW^4*s^2 + 58*mWW^5*s^2 + 57*ep*mWW^5*s^2 - 503*ep^2*mWW^5*s^2 - 650*ep^3*mWW^5*s^2 + 90*mtt^3*mWW*s^3 + 6*ep*mtt^3*mWW*s^3 - 360*ep^2*mtt^3*mWW*s^3 - 24*ep^3*mtt^3*mWW*s^3 - 182*mtt^2*mWW^2*s^3 + 222*ep*mtt^2*mWW^2*s^3 + 692*ep^2*mtt^2*mWW^2*s^3 - 240*ep^3*mtt^2*mWW^2*s^3 + 14*mtt*mWW^3*s^3 - 216*ep*mtt*mWW^3*s^3 + 428*ep^2*mtt*mWW^3*s^3 + 1052*ep^3*mtt*mWW^3*s^3 + 62*mWW^4*s^3 + 60*ep*mWW^4*s^3 - 552*ep^2*mWW^4*s^3 - 668*ep^3*mWW^4*s^3 - 85*mtt^2*mWW*s^4 + 16*ep*mtt^2*mWW*s^4 + 375*ep^2*mtt^2*mWW*s^4 + 6*ep^3*mtt^2*mWW*s^4 + 84*mtt*mWW^2*s^4 - 220*ep*mtt*mWW^2*s^4 - 308*ep^2*mtt*mWW^2*s^4 + 456*ep^3*mtt*mWW^2*s^4 + 21*mWW^3*s^4 + 90*ep*mWW^3*s^4 - 303*ep^2*mWW^3*s^4 - 558*ep^3*mWW^3*s^4 + 43*mtt*mWW*s^5 - 13*ep*mtt*mWW*s^5 - 198*ep^2*mtt*mWW*s^5 - 16*mWW^2*s^5 + 70*ep*mWW^2*s^5 + 60*ep^2*mWW^2*s^5 - 168*ep^3*mWW^2*s^5 - 9*mWW*s^6 + 3*ep*mWW*s^6 + 42*ep^2*mWW*s^6 + 3*mtt^6*t + 6*ep*mtt^6*t - 3*ep^2*mtt^6*t - 6*ep^3*mtt^6*t - 39*mtt^5*mWW*t - 24*ep*mtt^5*mWW*t + 217*ep^2*mtt^5*mWW*t + 218*ep^3*mtt^5*mWW*t + 118*mtt^4*mWW^2*t + 70*ep*mtt^4*mWW^2*t - 800*ep^2*mtt^4*mWW^2*t - 816*ep^3*mtt^4*mWW^2*t - 150*mtt^3*mWW^3*t - 116*ep*mtt^3*mWW^3*t + 1142*ep^2*mtt^3*mWW^3*t + 1188*ep^3*mtt^3*mWW^3*t + 87*mtt^2*mWW^4*t + 88*ep*mtt^2*mWW^4*t - 737*ep^2*mtt^2*mWW^4*t - 770*ep^3*mtt^2*mWW^4*t - 19*mtt*mWW^5*t - 24*ep*mtt*mWW^5*t + 181*ep^2*mtt*mWW^5*t + 186*ep^3*mtt*mWW^5*t - 11*mtt^5*s*t - 31*ep*mtt^5*s*t - 6*ep^2*mtt^5*s*t + 24*ep^3*mtt^5*s*t + 135*mtt^4*mWW*s*t + 106*ep*mtt^4*mWW*s*t - 709*ep^2*mtt^4*mWW*s*t - 882*ep^3*mtt^4*mWW*s*t - 255*mtt^3*mWW^2*s*t - 165*ep*mtt^3*mWW^2*s*t + 1614*ep^2*mtt^3*mWW^2*s*t + 1848*ep^3*mtt^3*mWW^2*s*t + 87*mtt^2*mWW^3*s*t + 47*ep*mtt^2*mWW^3*s*t - 490*ep^2*mtt^2*mWW^3*s*t - 232*ep^3*mtt^2*mWW^3*s*t + 106*mtt*mWW^4*s*t + 134*ep*mtt*mWW^4*s*t - 958*ep^2*mtt*mWW^4*s*t - 1604*ep^3*mtt*mWW^4*s*t - 62*mWW^5*s*t - 91*ep*mWW^5*s*t + 549*ep^2*mWW^5*s*t + 846*ep^3*mWW^5*s*t + 17*mtt^4*s^2*t + 67*ep*mtt^4*s^2*t + 48*ep^2*mtt^4*s^2*t - 36*ep^3*mtt^4*s^2*t - 174*mtt^3*mWW*s^2*t - 148*ep*mtt^3*mWW*s^2*t + 850*ep^2*mtt^3*mWW*s^2*t + 1380*ep^3*mtt^3*mWW*s^2*t + 153*mtt^2*mWW^2*s^2*t + 181*ep*mtt^2*mWW^2*s^2*t - 828*ep^2*mtt^2*mWW^2*s^2*t - 1636*ep^3*mtt^2*mWW^2*s^2*t + 104*mtt*mWW^3*s^2*t + 6*ep*mtt*mWW^3*s^2*t - 870*ep^2*mtt*mWW^3*s^2*t - 812*ep^3*mtt*mWW^3*s^2*t - 100*mWW^4*s^2*t - 86*ep*mWW^4*s^2*t + 860*ep^2*mWW^4*s^2*t + 1144*ep^3*mWW^4*s^2*t - 18*mtt^3*s^3*t - 78*ep*mtt^3*s^3*t - 72*ep^2*mtt^3*s^3*t + 24*ep^3*mtt^3*s^3*t + 97*mtt^2*mWW*s^3*t + 42*ep*mtt^2*mWW*s^3*t - 425*ep^2*mtt^2*mWW*s^3*t - 962*ep^3*mtt^2*mWW*s^3*t + 5*mtt*mWW^2*s^3*t - 127*ep*mtt*mWW^2*s^3*t - 132*ep^2*mtt*mWW^2*s^3*t + 764*ep^3*mtt*mWW^2*s^3*t - 54*mWW^3*s^3*t + 49*ep*mWW^3*s^3*t + 323*ep^2*mWW^3*s^3*t + 18*ep^3*mWW^3*s^3*t + 17*mtt^2*s^4*t + 52*ep*mtt^2*s^4*t + 33*ep^2*mtt^2*s^4*t - 6*ep^3*mtt^2*s^4*t - 17*mtt*mWW*s^4*t + 56*ep*mtt*mWW*s^4*t + 51*ep^2*mtt*mWW*s^4*t + 222*ep^3*mtt*mWW*s^4*t - 21*mWW^2*s^4*t + 41*ep*mWW^2*s^4*t + 146*ep^2*mWW^2*s^4*t - 160*ep^3*mWW^2*s^4*t - 11*mtt*s^5*t - 19*ep*mtt*s^5*t + 6*ep^2*mtt*s^5*t - 2*mWW*s^5*t - 32*ep*mWW*s^5*t + 16*ep^2*mWW*s^5*t + 24*ep^3*mWW*s^5*t + 3*s^6*t + 3*ep*s^6*t - 6*ep^2*s^6*t + 12*mtt^5*t^2 + 4*ep*mtt^5*t^2 - 80*ep^2*mtt^5*t^2 - 80*ep^3*mtt^5*t^2 - 38*mtt^4*mWW*t^2 - 26*ep*mtt^4*mWW*t^2 + 280*ep^2*mtt^4*mWW*t^2 + 300*ep^3*mtt^4*mWW*t^2 + 42*mtt^3*mWW^2*t^2 + 52*ep*mtt^3*mWW^2*t^2 - 358*ep^2*mtt^3*mWW^2*t^2 - 408*ep^3*mtt^3*mWW^2*t^2 - 18*mtt^2*mWW^3*t^2 - 42*ep*mtt^2*mWW^3*t^2 + 196*ep^2*mtt^2*mWW^3*t^2 + 236*ep^3*mtt^2*mWW^3*t^2 + 2*mtt*mWW^4*t^2 + 12*ep*mtt*mWW^4*t^2 - 38*ep^2*mtt*mWW^4*t^2 - 48*ep^3*mtt*mWW^4*t^2 - 41*mtt^4*s*t^2 - 4*ep*mtt^4*s*t^2 + 279*ep^2*mtt^4*s*t^2 + 246*ep^3*mtt^4*s*t^2 + 25*mtt^3*mWW*s*t^2 - 20*ep*mtt^3*mWW*s*t^2 - 179*ep^2*mtt^3*mWW*s*t^2 + 102*ep^3*mtt^3*mWW*s*t^2 + 139*mtt^2*mWW^2*s*t^2 + 120*ep*mtt^2*mWW^2*s*t^2 - 1077*ep^2*mtt^2*mWW^2*s*t^2 - 1822*ep^3*mtt^2*mWW^2*s*t^2 - 189*mtt*mWW^3*s*t^2 - 174*ep*mtt*mWW^3*s*t^2 + 1529*ep^2*mtt*mWW^3*s*t^2 + 2302*ep^3*mtt*mWW^3*s*t^2 + 66*mWW^4*s*t^2 + 78*ep*mWW^4*s*t^2 - 552*ep^2*mWW^4*s*t^2 - 828*ep^3*mWW^4*s*t^2 + 57*mtt^3*s^2*t^2 - 14*ep*mtt^3*s^2*t^2 - 409*ep^2*mtt^3*s^2*t^2 - 306*ep^3*mtt^3*s^2*t^2 + 61*mtt^2*mWW*s^2*t^2 + 96*ep*mtt^2*mWW*s^2*t^2 - 407*ep^2*mtt^2*mWW*s^2*t^2 - 1010*ep^3*mtt^2*mWW*s^2*t^2 - 247*mtt*mWW^2*s^2*t^2 - 210*ep*mtt*mWW^2*s^2*t^2 + 1867*ep^2*mtt*mWW^2*s^2*t^2 + 2898*ep^3*mtt*mWW^2*s^2*t^2 + 129*mWW^3*s^2*t^2 + 124*ep*mWW^3*s^2*t^2 - 1063*ep^2*mWW^3*s^2*t^2 - 1590*ep^3*mWW^3*s^2*t^2 - 41*mtt^2*s^3*t^2 + 30*ep*mtt^2*s^3*t^2 + 321*ep^2*mtt^2*s^3*t^2 + 194*ep^3*mtt^2*s^3*t^2 - 57*mtt*mWW*s^3*t^2 - 40*ep*mtt*mWW*s^3*t^2 + 327*ep^2*mtt*mWW*s^3*t^2 + 658*ep^3*mtt*mWW*s^3*t^2 + 74*mWW^2*s^3*t^2 + 46*ep*mWW^2*s^3*t^2 - 496*ep^2*mWW^2*s^3*t^2 - 764*ep^3*mWW^2*s^3*t^2 + 15*mtt*s^4*t^2 - 22*ep*mtt*s^4*t^2 - 131*ep^2*mtt*s^4*t^2 - 54*ep^3*mtt*s^4*t^2 + 9*mWW*s^4*t^2 - 10*ep*mWW*s^4*t^2 - 21*ep^2*mWW*s^4*t^2 - 50*ep^3*mWW*s^4*t^2 - 2*s^5*t^2 + 6*ep*s^5*t^2 + 20*ep^2*s^5*t^2 - 5*mtt^4*t^3 - 2*ep*mtt^4*t^3 + 29*ep^2*mtt^4*t^3 + 26*ep^3*mtt^4*t^3 + 15*mtt^3*mWW*t^3 + 4*ep*mtt^3*mWW*t^3 - 93*ep^2*mtt^3*mWW*t^3 - 82*ep^3*mtt^3*mWW*t^3 - 15*mtt^2*mWW^2*t^3 - 2*ep*mtt^2*mWW^2*t^3 + 99*ep^2*mtt^2*mWW^2*t^3 + 86*ep^3*mtt^2*mWW^2*t^3 + 5*mtt*mWW^3*t^3 - 35*ep^2*mtt*mWW^3*t^3 - 30*ep^3*mtt*mWW^3*t^3 + 20*mtt^3*s*t^3 + 3*ep*mtt^3*s*t^3 - 113*ep^2*mtt^3*s*t^3 - 78*ep^3*mtt^3*s*t^3 - 40*mtt^2*mWW*s*t^3 + 5*ep*mtt^2*mWW*s*t^3 + 239*ep^2*mtt^2*mWW*s*t^3 + 138*ep^3*mtt^2*mWW*s*t^3 + 20*mtt*mWW^2*s*t^3 - 13*ep*mtt*mWW^2*s*t^3 - 121*ep^2*mtt*mWW^2*s*t^3 - 30*ep^3*mtt*mWW^2*s*t^3 + 5*ep*mWW^3*s*t^3 - 5*ep^2*mWW^3*s*t^3 - 30*ep^3*mWW^3*s*t^3 - 30*mtt^2*s^2*t^3 + 3*ep*mtt^2*s^2*t^3 + 165*ep^2*mtt^2*s^2*t^3 + 78*ep^3*mtt^2*s^2*t^3 + 35*mtt*mWW*s^2*t^3 - 22*ep*mtt*mWW*s^2*t^3 - 199*ep^2*mtt*mWW*s^2*t^3 - 30*ep^3*mtt*mWW*s^2*t^3 - 5*mWW^2*s^2*t^3 + 15*ep*mWW^2*s^2*t^3 + 22*ep^2*mWW^2*s^2*t^3 - 56*ep^3*mWW^2*s^2*t^3 + 20*mtt*s^3*t^3 - 7*ep*mtt*s^3*t^3 - 107*ep^2*mtt*s^3*t^3 - 26*ep^3*mtt*s^3*t^3 - 10*mWW*s^3*t^3 + 13*ep*mWW*s^3*t^3 + 53*ep^2*mWW*s^3*t^3 - 26*ep^3*mWW*s^3*t^3 - 5*s^4*t^3 + 3*ep*s^4*t^3 + 26*ep^2*s^4*t^3))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s^4*(-mtt + s)*(-mtt + mWW + s)^3*(mWW - t)^2*(-mtt + s + t))}, {-(((1 + 2*ep)*mWW)/((mtt - mWW)*(mtt - s - t))), (1 + 2*ep)/(mtt - s - t), ((1 + 2*ep)^2*mtt)/((mtt - mWW)*s*(mtt - s - t)), (2*ep*(1 + 2*ep)^2*mtt)/((1 + ep)*(mtt - mWW)^2*s*(mtt - t)), ((1 + 2*ep)*(3*mtt^2*mWW^3 + 6*ep*mtt^2*mWW^3 + 3*mtt^2*mWW^2*s + 9*ep*mtt^2*mWW^2*s - 6*mtt*mWW^3*s - 15*ep*mtt*mWW^3*s - 5*mtt^2*mWW^2*t - 10*ep*mtt^2*mWW^2*t - 3*mtt*mWW^3*t - 6*ep*mtt*mWW^3*t + 4*mtt^2*mWW*s*t + 22*ep*mtt^2*mWW*s*t - 5*mtt*mWW^2*s*t - 35*ep*mtt*mWW^2*s*t + 6*mWW^3*s*t + 23*ep*mWW^3*s*t + mtt^2*mWW*t^2 + 2*ep*mtt^2*mWW*t^2 + 5*mtt*mWW^2*t^2 + 10*ep*mtt*mWW^2*t^2 + mtt^2*s*t^2 + ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 - 13*ep*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 10*ep*mWW^2*s*t^2 + mtt^2*t^3 + 2*ep*mtt^2*t^3 - mtt*mWW*t^3 - 2*ep*mtt*mWW*t^3 - mtt*s*t^3 - ep*mtt*s*t^3 - ep*mWW*s*t^3 - mtt*t^4 - 2*ep*mtt*t^4))/(4*(1 + ep)*(mtt - mWW)^2*mWW*s*(mtt - t)*(mWW - t)^2*(mtt - s - t)), (-3*(-1 + 2*ep)*(1 + 2*ep)*(mtt*mWW^2 + 2*ep*mtt*mWW^2 + mtt*mWW*s + 3*ep*mtt*mWW*s - 2*mWW^2*s - 5*ep*mWW^2*s - 2*mtt*mWW*t - 4*ep*mtt*mWW*t + mtt*s*t + ep*mtt*s*t + ep*mWW*s*t + mtt*t^2 + 2*ep*mtt*t^2))/(4*(1 + ep)*(mtt - mWW)^2*mWW*s*(mWW - t)^2*(mtt - s - t)), ((1 + 2*ep)*(-2*mtt^2*mWW^2*s - 5*ep*mtt^2*mWW^2*s + ep*mtt*mWW^3*s - 2*mtt^2*mWW*s^2 - 8*ep*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 + 13*ep*mtt*mWW^2*s^2 - ep*mWW^3*s^2 + 2*mtt^3*mWW*t + 8*ep*mtt^3*mWW*t - 2*mtt^2*mWW^2*t - 9*ep*mtt^2*mWW^2*t + ep*mtt*mWW^3*t + 4*mtt^3*s*t + 16*ep*mtt^3*s*t - 8*mtt^2*mWW*s*t - 38*ep*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 36*ep*mtt*mWW^2*s*t - 2*ep*mWW^3*s*t - 2*mtt^2*s^2*t - 8*ep*mtt^2*s^2*t + 2*mtt*mWW*s^2*t + 14*ep*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 14*ep*mWW^2*s^2*t + 2*mtt^3*t^2 + 8*ep*mtt^3*t^2 - 8*mtt^2*mWW*t^2 - 30*ep*mtt^2*mWW*t^2 + 6*mtt*mWW^2*t^2 + 23*ep*mtt*mWW^2*t^2 - ep*mWW^3*t^2 - 6*mtt^2*s*t^2 - 21*ep*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 + 37*ep*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 28*ep*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 5*ep*mtt*s^2*t^2 - ep*mWW*s^2*t^2 - 2*mtt^2*t^3 - 9*ep*mtt^2*t^3 + 6*mtt*mWW*t^3 + 23*ep*mtt*mWW*t^3 - 4*mWW^2*t^3 - 14*ep*mWW^2*t^3 + 2*mtt*s*t^3 + 6*ep*mtt*s*t^3 - 2*ep*mWW*s*t^3 + ep*mtt*t^4 - ep*mWW*t^4))/(2*(1 + ep)*(mtt - mWW)^2*s^2*(mtt - t)*(mtt - s - t)*(-mWW + t)^2), (3*ep^2*(1 + 2*ep)*(s + t)^2*(mtt*mWW + 2*mtt*s - mWW*s + mtt*t - mWW*t - s*t - t^2))/((1 + ep)*(mtt - mWW)*s^3*(mtt - t)*(mtt - s - t)*(-mWW + t)^2), (2*ep*(-1 + 2*ep)*(1 + 2*ep)*(-mtt + s))/((1 + ep)*s^3*(-mtt + mWW + s)*(-mtt + s + t)), (-2*ep^2*(1 + 2*ep)*(mtt - s)*(mtt*mWW - 2*mtt*s + s^2 - mWW*t + s*t))/((1 + ep)*(mtt - mWW)^2*s^3*(mtt - t)*(mtt - s - t)), (-2*ep^2*(1 + 2*ep)*(-mtt + s))/((1 + ep)*mWW*s^3*(-mtt + s + t)), ((1 + 2*ep)*(2*mtt*mWW + 8*ep*mtt*mWW - ep*mWW^2 + 2*mtt*t + 8*ep*mtt*t - 4*mWW*t - 14*ep*mWW*t - ep*t^2))/(2*(1 + ep)*(mtt - mWW)*s^2*(-mWW + t)^2), (3*ep^2*(1 + 2*ep)*(2*mtt - mWW - t)*(mtt - s - t))/((1 + ep)*(mtt - mWW)*s^3*(-mWW + t)^2), (-2*(1 + 2*ep)*(1 + 4*ep)*mtt*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW)*s^2*(mtt - s - t)*(-mWW + t)^2), (-6*ep*(-1 + 2*ep)*(1 + 2*ep)*mtt*(mtt - s)^2)/((1 + ep)*(mtt - mWW)*s^3*(mtt - s - t)*(-mWW + t)^2), (-2*(-1 + 2*ep)^2*(1 + 2*ep)*mtt*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s - mtt*s^2 + mWW*s^2 + s^3 - mtt^2*t + mtt*mWW*t + mtt*s*t + s^2*t))/((1 + ep)*(mtt - mWW)^3*s^3*(-mtt + mWW + s)*(mtt - t)*(-mtt + s + t)), (-2*(-1 + 2*ep)^2*(1 + 2*ep))/((1 + ep)*(mtt - mWW - s)*s^3*(mtt - s - t)), ((-mtt + s)*(8*ep^2*mtt^7*mWW^2 + 24*ep^3*mtt^7*mWW^2 + 16*ep^4*mtt^7*mWW^2 - 48*ep^2*mtt^6*mWW^3 - 144*ep^3*mtt^6*mWW^3 - 96*ep^4*mtt^6*mWW^3 + 120*ep^2*mtt^5*mWW^4 + 360*ep^3*mtt^5*mWW^4 + 240*ep^4*mtt^5*mWW^4 + 8*ep*mtt^4*mWW^5 - 160*ep^2*mtt^4*mWW^5 - 536*ep^3*mtt^4*mWW^5 - 368*ep^4*mtt^4*mWW^5 - 24*ep*mtt^3*mWW^6 + 120*ep^2*mtt^3*mWW^6 + 528*ep^3*mtt^3*mWW^6 + 384*ep^4*mtt^3*mWW^6 + 24*ep*mtt^2*mWW^7 - 48*ep^2*mtt^2*mWW^7 - 312*ep^3*mtt^2*mWW^7 - 240*ep^4*mtt^2*mWW^7 - 8*ep*mtt*mWW^8 + 8*ep^2*mtt*mWW^8 + 80*ep^3*mtt*mWW^8 + 64*ep^4*mtt*mWW^8 + ep*mtt^6*mWW^2*s - 27*ep^2*mtt^6*mWW^2*s - 88*ep^3*mtt^6*mWW^2*s - 60*ep^4*mtt^6*mWW^2*s - mtt^5*mWW^3*s - 6*ep*mtt^5*mWW^3*s + 147*ep^2*mtt^5*mWW^3*s + 468*ep^3*mtt^5*mWW^3*s + 316*ep^4*mtt^5*mWW^3*s + 3*mtt^4*mWW^4*s - 4*ep*mtt^4*mWW^4*s - 311*ep^2*mtt^4*mWW^4*s - 860*ep^3*mtt^4*mWW^4*s - 556*ep^4*mtt^4*mWW^4*s - 3*mtt^3*mWW^5*s + 14*ep*mtt^3*mWW^5*s + 297*ep^2*mtt^3*mWW^5*s + 844*ep^3*mtt^3*mWW^5*s + 660*ep^4*mtt^3*mWW^5*s + mtt^2*mWW^6*s + 3*ep*mtt^2*mWW^6*s - 114*ep^2*mtt^2*mWW^6*s - 540*ep^3*mtt^2*mWW^6*s - 616*ep^4*mtt^2*mWW^6*s - 8*ep*mtt*mWW^7*s + 8*ep^2*mtt*mWW^7*s + 176*ep^3*mtt*mWW^7*s + 256*ep^4*mtt*mWW^7*s + ep*mtt^6*mWW*s^2 + 22*ep^2*mtt^6*mWW*s^2 + 59*ep^3*mtt^6*mWW*s^2 + 38*ep^4*mtt^6*mWW*s^2 - mtt^5*mWW^2*s^2 - 5*ep*mtt^5*mWW^2*s^2 - 88*ep^2*mtt^5*mWW^2*s^2 - 244*ep^3*mtt^5*mWW^2*s^2 - 160*ep^4*mtt^5*mWW^2*s^2 + 8*mtt^4*mWW^3*s^2 + 22*ep*mtt^4*mWW^3*s^2 + 80*ep^2*mtt^4*mWW^3*s^2 + 266*ep^3*mtt^4*mWW^3*s^2 + 200*ep^4*mtt^4*mWW^3*s^2 - 15*mtt^3*mWW^4*s^2 - 40*ep*mtt^3*mWW^4*s^2 + 15*ep^2*mtt^3*mWW^4*s^2 + 40*ep^3*mtt^3*mWW^4*s^2 + 10*mtt^2*mWW^5*s^2 + 17*ep*mtt^2*mWW^5*s^2 - 32*ep^2*mtt^2*mWW^5*s^2 - 65*ep^3*mtt^2*mWW^5*s^2 - 26*ep^4*mtt^2*mWW^5*s^2 - 2*mtt*mWW^6*s^2 + 5*ep*mtt*mWW^6*s^2 - 5*ep^2*mtt*mWW^6*s^2 - 80*ep^3*mtt*mWW^6*s^2 - 68*ep^4*mtt*mWW^6*s^2 + 8*ep^2*mWW^7*s^2 + 24*ep^3*mWW^7*s^2 + 16*ep^4*mWW^7*s^2 - 4*ep*mtt^5*mWW*s^3 - 88*ep^2*mtt^5*mWW*s^3 - 236*ep^3*mtt^5*mWW*s^3 - 152*ep^4*mtt^5*mWW*s^3 + 3*mtt^4*mWW^2*s^3 + 11*ep*mtt^4*mWW^2*s^3 + 381*ep^2*mtt^4*mWW^2*s^3 + 1111*ep^3*mtt^4*mWW^2*s^3 + 738*ep^4*mtt^4*mWW^2*s^3 - 15*mtt^3*mWW^3*s^3 - 27*ep*mtt^3*mWW^3*s^3 - 551*ep^2*mtt^3*mWW^3*s^3 - 1809*ep^3*mtt^3*mWW^3*s^3 - 1270*ep^4*mtt^3*mWW^3*s^3 + 18*mtt^2*mWW^4*s^3 + 55*ep*mtt^2*mWW^4*s^3 + 388*ep^2*mtt^2*mWW^4*s^3 + 1169*ep^3*mtt^2*mWW^4*s^3 + 818*ep^4*mtt^2*mWW^4*s^3 - 6*mtt*mWW^5*s^3 - 31*ep*mtt*mWW^5*s^3 - 162*ep^2*mtt*mWW^5*s^3 - 359*ep^3*mtt*mWW^5*s^3 - 222*ep^4*mtt*mWW^5*s^3 + 32*ep^2*mWW^6*s^3 + 96*ep^3*mWW^6*s^3 + 64*ep^4*mWW^6*s^3 + 6*ep*mtt^4*mWW*s^4 + 132*ep^2*mtt^4*mWW*s^4 + 354*ep^3*mtt^4*mWW*s^4 + 228*ep^4*mtt^4*mWW*s^4 - 3*mtt^3*mWW^2*s^4 - 13*ep*mtt^3*mWW^2*s^4 - 465*ep^2*mtt^3*mWW^2*s^4 - 1349*ep^3*mtt^3*mWW^2*s^4 - 894*ep^4*mtt^3*mWW^2*s^4 + 10*mtt^2*mWW^3*s^4 + 12*ep*mtt^2*mWW^3*s^4 + 522*ep^2*mtt^2*mWW^3*s^4 + 1692*ep^3*mtt^2*mWW^3*s^4 + 1172*ep^4*mtt^2*mWW^3*s^4 - 6*mtt*mWW^4*s^4 - 11*ep*mtt*mWW^4*s^4 - 244*ep^2*mtt*mWW^4*s^4 - 805*ep^3*mtt*mWW^4*s^4 - 566*ep^4*mtt*mWW^4*s^4 + 48*ep^2*mWW^5*s^4 + 144*ep^3*mWW^5*s^4 + 96*ep^4*mWW^5*s^4 - 4*ep*mtt^3*mWW*s^5 - 88*ep^2*mtt^3*mWW*s^5 - 236*ep^3*mtt^3*mWW*s^5 - 152*ep^4*mtt^3*mWW*s^5 + mtt^2*mWW^2*s^5 + 8*ep*mtt^2*mWW^2*s^5 + 226*ep^2*mtt^2*mWW^2*s^5 + 637*ep^3*mtt^2*mWW^2*s^5 + 418*ep^4*mtt^2*mWW^2*s^5 - 2*mtt*mWW^3*s^5 - ep*mtt*mWW^3*s^5 - 158*ep^2*mtt*mWW^3*s^5 - 497*ep^3*mtt*mWW^3*s^5 - 338*ep^4*mtt*mWW^3*s^5 + 32*ep^2*mWW^4*s^5 + 96*ep^3*mWW^4*s^5 + 64*ep^4*mWW^4*s^5 + ep*mtt^2*mWW*s^6 + 22*ep^2*mtt^2*mWW*s^6 + 59*ep^3*mtt^2*mWW*s^6 + 38*ep^4*mtt^2*mWW*s^6 - 2*ep*mtt*mWW^2*s^6 - 35*ep^2*mtt*mWW^2*s^6 - 91*ep^3*mtt*mWW^2*s^6 - 58*ep^4*mtt*mWW^2*s^6 + 8*ep^2*mWW^3*s^6 + 24*ep^3*mWW^3*s^6 + 16*ep^4*mWW^3*s^6 - 16*ep^2*mtt^7*mWW*t - 48*ep^3*mtt^7*mWW*t - 32*ep^4*mtt^7*mWW*t + 88*ep^2*mtt^6*mWW^2*t + 264*ep^3*mtt^6*mWW^2*t + 176*ep^4*mtt^6*mWW^2*t - 192*ep^2*mtt^5*mWW^3*t - 576*ep^3*mtt^5*mWW^3*t - 384*ep^4*mtt^5*mWW^3*t - 16*ep*mtt^4*mWW^4*t + 200*ep^2*mtt^4*mWW^4*t + 712*ep^3*mtt^4*mWW^4*t + 496*ep^4*mtt^4*mWW^4*t + 40*ep*mtt^3*mWW^5*t - 80*ep^2*mtt^3*mWW^5*t - 520*ep^3*mtt^3*mWW^5*t - 400*ep^4*mtt^3*mWW^5*t - 24*ep*mtt^2*mWW^6*t - 24*ep^2*mtt^2*mWW^6*t + 96*ep^3*mtt^2*mWW^6*t + 96*ep^4*mtt^2*mWW^6*t - 8*ep*mtt*mWW^7*t + 32*ep^2*mtt*mWW^7*t + 152*ep^3*mtt*mWW^7*t + 112*ep^4*mtt*mWW^7*t + 8*ep*mWW^8*t - 8*ep^2*mWW^8*t - 80*ep^3*mWW^8*t - 64*ep^4*mWW^8*t - 2*ep*mtt^6*mWW*s*t + 54*ep^2*mtt^6*mWW*s*t + 176*ep^3*mtt^6*mWW*s*t + 120*ep^4*mtt^6*mWW*s*t + 2*mtt^5*mWW^2*s*t + 11*ep*mtt^5*mWW^2*s*t - 267*ep^2*mtt^5*mWW^2*s*t - 848*ep^3*mtt^5*mWW^2*s*t - 572*ep^4*mtt^5*mWW^2*s*t - 5*mtt^4*mWW^3*s*t + 14*ep*mtt^4*mWW^3*s*t + 475*ep^2*mtt^4*mWW^3*s*t + 1252*ep^3*mtt^4*mWW^3*s*t + 796*ep^4*mtt^4*mWW^3*s*t + 3*mtt^3*mWW^4*s*t - 32*ep*mtt^3*mWW^4*s*t - 283*ep^2*mtt^3*mWW^4*s*t - 772*ep^3*mtt^3*mWW^4*s*t - 716*ep^4*mtt^3*mWW^4*s*t + mtt^2*mWW^5*s*t + 4*ep*mtt^2*mWW^5*s*t - 69*ep^2*mtt^2*mWW^5*s*t + 68*ep^3*mtt^2*mWW^5*s*t + 428*ep^4*mtt^2*mWW^5*s*t - mtt*mWW^6*s*t - 11*ep*mtt*mWW^6*s*t + 98*ep^2*mtt*mWW^6*s*t + 356*ep^3*mtt*mWW^6*s*t + 248*ep^4*mtt*mWW^6*s*t + 16*ep*mWW^7*s*t - 8*ep^2*mWW^7*s*t - 232*ep^3*mWW^7*s*t - 304*ep^4*mWW^7*s*t + ep*mtt^6*s^2*t + 4*ep^2*mtt^6*s^2*t + 5*ep^3*mtt^6*s^2*t + 2*ep^4*mtt^6*s^2*t - mtt^5*mWW*s^2*t + 2*ep*mtt^5*mWW*s^2*t - 78*ep^2*mtt^5*mWW*s^2*t - 263*ep^3*mtt^5*mWW*s^2*t - 182*ep^4*mtt^5*mWW*s^2*t - 2*mtt^4*mWW^2*s^2*t - 7*ep*mtt^4*mWW^2*s^2*t + 357*ep^2*mtt^4*mWW^2*s^2*t + 1030*ep^3*mtt^4*mWW^2*s^2*t + 668*ep^4*mtt^4*mWW^2*s^2*t + mtt^3*mWW^3*s^2*t - 50*ep*mtt^3*mWW^3*s^2*t - 489*ep^2*mtt^3*mWW^3*s^2*t - 1162*ep^3*mtt^3*mWW^3*s^2*t - 724*ep^4*mtt^3*mWW^3*s^2*t + 10*mtt^2*mWW^4*s^2*t + 163*ep*mtt^2*mWW^4*s^2*t + 192*ep^2*mtt^2*mWW^4*s^2*t - 295*ep^3*mtt^2*mWW^4*s^2*t - 334*ep^4*mtt^2*mWW^4*s^2*t - 10*mtt*mWW^5*s^2*t - 128*ep*mtt*mWW^5*s^2*t + 57*ep^2*mtt*mWW^5*s^2*t + 917*ep^3*mtt*mWW^5*s^2*t + 742*ep^4*mtt*mWW^5*s^2*t + 2*mWW^6*s^2*t + 19*ep*mWW^6*s^2*t - 43*ep^2*mWW^6*s^2*t - 232*ep^3*mWW^6*s^2*t - 172*ep^4*mWW^6*s^2*t - 4*ep*mtt^5*s^3*t - 16*ep^2*mtt^5*s^3*t - 20*ep^3*mtt^5*s^3*t - 8*ep^4*mtt^5*s^3*t + 3*mtt^4*mWW*s^3*t + 7*ep*mtt^4*mWW*s^3*t + 83*ep^2*mtt^4*mWW*s^3*t + 245*ep^3*mtt^4*mWW*s^3*t + 166*ep^4*mtt^4*mWW*s^3*t - 3*mtt^3*mWW^2*s^3*t - 26*ep*mtt^3*mWW^2*s^3*t - 353*ep^2*mtt^3*mWW^2*s^3*t - 802*ep^3*mtt^3*mWW^2*s^3*t - 472*ep^4*mtt^3*mWW^2*s^3*t + 12*mtt^2*mWW^3*s^3*t + 64*ep*mtt^2*mWW^3*s^3*t + 400*ep^2*mtt^2*mWW^3*s^3*t + 992*ep^3*mtt^2*mWW^3*s^3*t + 644*ep^4*mtt^2*mWW^3*s^3*t - 18*mtt*mWW^4*s^3*t - 108*ep*mtt*mWW^4*s^3*t - 116*ep^2*mtt*mWW^4*s^3*t - 42*ep^3*mtt*mWW^4*s^3*t - 16*ep^4*mtt*mWW^4*s^3*t + 6*mWW^5*s^3*t + 55*ep*mWW^5*s^3*t + 2*ep^2*mWW^5*s^3*t - 289*ep^3*mWW^5*s^3*t - 242*ep^4*mWW^5*s^3*t + 6*ep*mtt^4*s^4*t + 24*ep^2*mtt^4*s^4*t + 30*ep^3*mtt^4*s^4*t + 12*ep^4*mtt^4*s^4*t - 3*mtt^3*mWW*s^4*t - 13*ep*mtt^3*mWW*s^4*t - 81*ep^2*mtt^3*mWW*s^4*t - 197*ep^3*mtt^3*mWW*s^4*t - 126*ep^4*mtt^3*mWW*s^4*t + 4*mtt^2*mWW^2*s^4*t + 31*ep*mtt^2*mWW^2*s^4*t + 282*ep^2*mtt^2*mWW^2*s^4*t + 629*ep^3*mtt^2*mWW^2*s^4*t + 374*ep^4*mtt^2*mWW^2*s^4*t - 10*mtt*mWW^3*s^4*t - 29*ep*mtt*mWW^3*s^4*t - 256*ep^2*mtt*mWW^3*s^4*t - 715*ep^3*mtt*mWW^3*s^4*t - 478*ep^4*mtt*mWW^3*s^4*t + 6*mWW^4*s^4*t + 19*ep*mWW^4*s^4*t + 52*ep^2*mWW^4*s^4*t + 173*ep^3*mWW^4*s^4*t + 134*ep^4*mWW^4*s^4*t - 4*ep*mtt^3*s^5*t - 16*ep^2*mtt^3*s^5*t - 20*ep^3*mtt^3*s^5*t - 8*ep^4*mtt^3*s^5*t + mtt^2*mWW*s^5*t + 7*ep*mtt^2*mWW*s^5*t + 51*ep^2*mtt^2*mWW*s^5*t + 119*ep^3*mtt^2*mWW*s^5*t + 74*ep^4*mtt^2*mWW*s^5*t - mtt*mWW^2*s^5*t - 11*ep*mtt*mWW^2*s^5*t - 126*ep^2*mtt*mWW^2*s^5*t - 316*ep^3*mtt*mWW^2*s^5*t - 200*ep^4*mtt*mWW^2*s^5*t + 2*mWW^3*s^5*t + ep*mWW^3*s^5*t + 62*ep^2*mWW^3*s^5*t + 209*ep^3*mWW^3*s^5*t + 146*ep^4*mWW^3*s^5*t + ep*mtt^2*s^6*t + 4*ep^2*mtt^2*s^6*t + 5*ep^3*mtt^2*s^6*t + 2*ep^4*mtt^2*s^6*t - ep*mtt*mWW*s^6*t - 13*ep^2*mtt*mWW*s^6*t - 32*ep^3*mtt*mWW*s^6*t - 20*ep^4*mtt*mWW*s^6*t + 2*ep*mWW^2*s^6*t + 19*ep^2*mWW^2*s^6*t + 43*ep^3*mWW^2*s^6*t + 26*ep^4*mWW^2*s^6*t + 8*ep^2*mtt^7*t^2 + 24*ep^3*mtt^7*t^2 + 16*ep^4*mtt^7*t^2 - 32*ep^2*mtt^6*mWW*t^2 - 96*ep^3*mtt^6*mWW*t^2 - 64*ep^4*mtt^6*mWW*t^2 + 24*ep^2*mtt^5*mWW^2*t^2 + 72*ep^3*mtt^5*mWW^2*t^2 + 48*ep^4*mtt^5*mWW^2*t^2 + 8*ep*mtt^4*mWW^3*t^2 + 80*ep^2*mtt^4*mWW^3*t^2 + 184*ep^3*mtt^4*mWW^3*t^2 + 112*ep^4*mtt^4*mWW^3*t^2 - 8*ep*mtt^3*mWW^4*t^2 - 200*ep^2*mtt^3*mWW^4*t^2 - 544*ep^3*mtt^3*mWW^4*t^2 - 352*ep^4*mtt^3*mWW^4*t^2 - 24*ep*mtt^2*mWW^5*t^2 + 192*ep^2*mtt^2*mWW^5*t^2 + 744*ep^3*mtt^2*mWW^5*t^2 + 528*ep^4*mtt^2*mWW^5*t^2 + 40*ep*mtt*mWW^6*t^2 - 88*ep^2*mtt*mWW^6*t^2 - 544*ep^3*mtt*mWW^6*t^2 - 416*ep^4*mtt*mWW^6*t^2 - 16*ep*mWW^7*t^2 + 16*ep^2*mWW^7*t^2 + 160*ep^3*mWW^7*t^2 + 128*ep^4*mWW^7*t^2 + ep*mtt^6*s*t^2 - 27*ep^2*mtt^6*s*t^2 - 88*ep^3*mtt^6*s*t^2 - 60*ep^4*mtt^6*s*t^2 - mtt^5*mWW*s*t^2 - 4*ep*mtt^5*mWW*s*t^2 + 93*ep^2*mtt^5*mWW*s*t^2 + 292*ep^3*mtt^5*mWW*s*t^2 + 196*ep^4*mtt^5*mWW*s*t^2 + mtt^4*mWW^2*s*t^2 - 16*ep*mtt^4*mWW^2*s*t^2 - 17*ep^2*mtt^4*mWW^2*s*t^2 + 76*ep^3*mtt^4*mWW^2*s*t^2 + 76*ep^4*mtt^4*mWW^2*s*t^2 + 3*mtt^3*mWW^3*s*t^2 + 22*ep*mtt^3*mWW^3*s*t^2 - 325*ep^2*mtt^3*mWW^3*s*t^2 - 988*ep^3*mtt^3*mWW^3*s*t^2 - 548*ep^4*mtt^3*mWW^3*s*t^2 - 5*mtt^2*mWW^4*s*t^2 - 17*ep*mtt^2*mWW^4*s*t^2 + 480*ep^2*mtt^2*mWW^4*s*t^2 + 1484*ep^3*mtt^2*mWW^4*s*t^2 + 992*ep^4*mtt^2*mWW^4*s*t^2 + 2*mtt*mWW^5*s*t^2 + 46*ep*mtt*mWW^5*s*t^2 - 220*ep^2*mtt*mWW^5*s*t^2 - 1240*ep^3*mtt*mWW^5*s*t^2 - 1264*ep^4*mtt*mWW^5*s*t^2 - 32*ep*mWW^6*s*t^2 + 16*ep^2*mWW^6*s*t^2 + 464*ep^3*mWW^6*s*t^2 + 608*ep^4*mWW^6*s*t^2 - 5*ep*mtt^5*s^2*t^2 + 24*ep^2*mtt^5*s^2*t^2 + 107*ep^3*mtt^5*s^2*t^2 + 78*ep^4*mtt^5*s^2*t^2 + 4*mtt^4*mWW*s^2*t^2 + 15*ep*mtt^4*mWW*s^2*t^2 - 89*ep^2*mtt^4*mWW*s^2*t^2 - 312*ep^3*mtt^4*mWW*s^2*t^2 - 212*ep^4*mtt^4*mWW*s^2*t^2 - 3*mtt^3*mWW^2*s^2*t^2 + 12*ep*mtt^3*mWW^2*s^2*t^2 - 59*ep^2*mtt^3*mWW^2*s^2*t^2 - 186*ep^3*mtt^3*mWW^2*s^2*t^2 - 112*ep^4*mtt^3*mWW^2*s^2*t^2 - 6*mtt^2*mWW^3*s^2*t^2 - 70*ep*mtt^2*mWW^3*s^2*t^2 + 348*ep^2*mtt^2*mWW^3*s^2*t^2 + 1384*ep^3*mtt^2*mWW^3*s^2*t^2 + 972*ep^4*mtt^2*mWW^3*s^2*t^2 + 5*mtt*mWW^4*s^2*t^2 + 33*ep*mtt*mWW^4*s^2*t^2 - 319*ep^2*mtt*mWW^4*s^2*t^2 - 1173*ep^3*mtt*mWW^4*s^2*t^2 - 826*ep^4*mtt*mWW^4*s^2*t^2 + 15*ep*mWW^5*s^2*t^2 + 95*ep^2*mWW^5*s^2*t^2 + 180*ep^3*mWW^5*s^2*t^2 + 100*ep^4*mWW^5*s^2*t^2 + 10*ep*mtt^4*s^3*t^2 + 14*ep^2*mtt^4*s^3*t^2 - 28*ep^3*mtt^4*s^3*t^2 - 32*ep^4*mtt^4*s^3*t^2 - 6*mtt^3*mWW*s^3*t^2 - 21*ep*mtt^3*mWW*s^3*t^2 + 30*ep^2*mtt^3*mWW*s^3*t^2 + 147*ep^3*mtt^3*mWW*s^3*t^2 + 102*ep^4*mtt^3*mWW*s^3*t^2 + 3*mtt^2*mWW^2*s^3*t^2 + 15*ep*mtt^2*mWW^2*s^3*t^2 + 57*ep^2*mtt^2*mWW^2*s^3*t^2 - 69*ep^3*mtt^2*mWW^2*s^3*t^2 - 114*ep^4*mtt^2*mWW^2*s^3*t^2 + 3*mtt*mWW^3*s^3*t^2 + 27*ep*mtt*mWW^3*s^3*t^2 - 149*ep^2*mtt*mWW^3*s^3*t^2 - 471*ep^3*mtt*mWW^3*s^3*t^2 - 298*ep^4*mtt*mWW^3*s^3*t^2 - 19*ep*mWW^4*s^3*t^2 + 48*ep^2*mWW^4*s^3*t^2 + 337*ep^3*mWW^4*s^3*t^2 + 270*ep^4*mWW^4*s^3*t^2 - 10*ep*mtt^3*s^4*t^2 - 36*ep^2*mtt^3*s^4*t^2 - 38*ep^3*mtt^3*s^4*t^2 - 12*ep^4*mtt^3*s^4*t^2 + 4*mtt^2*mWW*s^4*t^2 + 13*ep*mtt^2*mWW*s^4*t^2 - 6*ep^2*mtt^2*mWW*s^4*t^2 - 49*ep^3*mtt^2*mWW*s^4*t^2 - 34*ep^4*mtt^2*mWW*s^4*t^2 - mtt*mWW^2*s^4*t^2 - 14*ep*mtt*mWW^2*s^4*t^2 - ep^2*mtt*mWW^2*s^4*t^2 + 140*ep^3*mtt*mWW^2*s^4*t^2 + 128*ep^4*mtt*mWW^2*s^4*t^2 + ep*mWW^3*s^4*t^2 + 22*ep^2*mWW^3*s^4*t^2 - ep^3*mWW^3*s^4*t^2 - 22*ep^4*mWW^3*s^4*t^2 + 5*ep*mtt^2*s^5*t^2 + 21*ep^2*mtt^2*s^5*t^2 + 28*ep^3*mtt^2*s^5*t^2 + 12*ep^4*mtt^2*s^5*t^2 - mtt*mWW*s^5*t^2 - 3*ep*mtt*mWW*s^5*t^2 + 5*ep^2*mtt*mWW*s^5*t^2 + 21*ep^3*mtt*mWW*s^5*t^2 + 14*ep^4*mtt*mWW*s^5*t^2 + 3*ep*mWW^2*s^5*t^2 - 4*ep^2*mWW^2*s^5*t^2 - 33*ep^3*mWW^2*s^5*t^2 - 26*ep^4*mWW^2*s^5*t^2 - ep*mtt*s^6*t^2 - 4*ep^2*mtt*s^6*t^2 - 5*ep^3*mtt*s^6*t^2 - 2*ep^4*mtt*s^6*t^2 - ep^2*mWW*s^6*t^2 - 3*ep^3*mWW*s^6*t^2 - 2*ep^4*mWW*s^6*t^2 - 8*ep^2*mtt^6*t^3 - 24*ep^3*mtt^6*t^3 - 16*ep^4*mtt^6*t^3 + 48*ep^2*mtt^5*mWW*t^3 + 144*ep^3*mtt^5*mWW*t^3 + 96*ep^4*mtt^5*mWW*t^3 - 120*ep^2*mtt^4*mWW^2*t^3 - 360*ep^3*mtt^4*mWW^2*t^3 - 240*ep^4*mtt^4*mWW^2*t^3 - 8*ep*mtt^3*mWW^3*t^3 + 160*ep^2*mtt^3*mWW^3*t^3 + 536*ep^3*mtt^3*mWW^3*t^3 + 368*ep^4*mtt^3*mWW^3*t^3 + 24*ep*mtt^2*mWW^4*t^3 - 120*ep^2*mtt^2*mWW^4*t^3 - 528*ep^3*mtt^2*mWW^4*t^3 - 384*ep^4*mtt^2*mWW^4*t^3 - 24*ep*mtt*mWW^5*t^3 + 48*ep^2*mtt*mWW^5*t^3 + 312*ep^3*mtt*mWW^5*t^3 + 240*ep^4*mtt*mWW^5*t^3 + 8*ep*mWW^6*t^3 - 8*ep^2*mWW^6*t^3 - 80*ep^3*mWW^6*t^3 - 64*ep^4*mWW^6*t^3 - ep*mtt^5*s*t^3 + 27*ep^2*mtt^5*s*t^3 + 88*ep^3*mtt^5*s*t^3 + 60*ep^4*mtt^5*s*t^3 + mtt^4*mWW*s*t^3 + 6*ep*mtt^4*mWW*s*t^3 - 147*ep^2*mtt^4*mWW*s*t^3 - 468*ep^3*mtt^4*mWW*s*t^3 - 316*ep^4*mtt^4*mWW*s*t^3 - 3*mtt^3*mWW^2*s*t^3 - 4*ep*mtt^3*mWW^2*s*t^3 + 311*ep^2*mtt^3*mWW^2*s*t^3 + 916*ep^3*mtt^3*mWW^2*s*t^3 + 604*ep^4*mtt^3*mWW^2*s*t^3 + 3*mtt^2*mWW^3*s*t^3 + 10*ep*mtt^2*mWW^3*s*t^3 - 297*ep^2*mtt^2*mWW^3*s*t^3 - 1012*ep^3*mtt^2*mWW^3*s*t^3 - 804*ep^4*mtt^2*mWW^3*s*t^3 - mtt*mWW^4*s*t^3 - 27*ep*mtt*mWW^4*s*t^3 + 114*ep^2*mtt*mWW^4*s*t^3 + 708*ep^3*mtt*mWW^4*s*t^3 + 760*ep^4*mtt*mWW^4*s*t^3 + 16*ep*mWW^5*s*t^3 - 8*ep^2*mWW^5*s*t^3 - 232*ep^3*mWW^5*s*t^3 - 304*ep^4*mWW^5*s*t^3 + 4*ep*mtt^4*s^2*t^3 - 28*ep^2*mtt^4*s^2*t^3 - 112*ep^3*mtt^4*s^2*t^3 - 80*ep^4*mtt^4*s^2*t^3 - 3*mtt^3*mWW*s^2*t^3 - 18*ep*mtt^3*mWW*s^2*t^3 + 153*ep^2*mtt^3*mWW*s^2*t^3 + 540*ep^3*mtt^3*mWW*s^2*t^3 + 372*ep^4*mtt^3*mWW*s^2*t^3 + 6*mtt^2*mWW^2*s^2*t^3 + 24*ep*mtt^2*mWW^2*s^2*t^3 - 258*ep^2*mtt^2*mWW^2*s^2*t^3 - 912*ep^3*mtt^2*mWW^2*s^2*t^3 - 636*ep^4*mtt^2*mWW^2*s^2*t^3 - 3*mtt*mWW^3*s^2*t^3 + 2*ep*mtt*mWW^3*s^2*t^3 + 181*ep^2*mtt*mWW^3*s^2*t^3 + 544*ep^3*mtt*mWW^3*s^2*t^3 + 368*ep^4*mtt*mWW^3*s^2*t^3 - 12*ep*mWW^4*s^2*t^3 - 48*ep^2*mWW^4*s^2*t^3 - 60*ep^3*mWW^4*s^2*t^3 - 24*ep^4*mWW^4*s^2*t^3 - 6*ep*mtt^3*s^3*t^3 + 2*ep^2*mtt^3*s^3*t^3 + 48*ep^3*mtt^3*s^3*t^3 + 40*ep^4*mtt^3*s^3*t^3 + 3*mtt^2*mWW*s^3*t^3 + 18*ep*mtt^2*mWW*s^3*t^3 - 57*ep^2*mtt^2*mWW*s^3*t^3 - 252*ep^3*mtt^2*mWW*s^3*t^3 - 180*ep^4*mtt^2*mWW*s^3*t^3 - 3*mtt*mWW^2*s^3*t^3 - 24*ep*mtt*mWW^2*s^3*t^3 + 75*ep^2*mtt*mWW^2*s^3*t^3 + 408*ep^3*mtt*mWW^2*s^3*t^3 + 312*ep^4*mtt*mWW^2*s^3*t^3 + 8*ep*mWW^3*s^3*t^3 - 20*ep^2*mWW^3*s^3*t^3 - 176*ep^3*mWW^3*s^3*t^3 - 148*ep^4*mWW^3*s^3*t^3 + 4*ep*mtt^2*s^4*t^3 + 12*ep^2*mtt^2*s^4*t^3 + 8*ep^3*mtt^2*s^4*t^3 - mtt*mWW*s^4*t^3 - 6*ep*mtt*mWW*s^4*t^3 + 3*ep^2*mtt*mWW*s^4*t^3 + 36*ep^3*mtt*mWW*s^4*t^3 + 28*ep^4*mtt*mWW*s^4*t^3 + 4*ep*mWW^2*s^4*t^3 - 8*ep^2*mWW^2*s^4*t^3 - 52*ep^3*mWW^2*s^4*t^3 - 40*ep^4*mWW^2*s^4*t^3 - ep*mtt*s^5*t^3 - 5*ep^2*mtt*s^5*t^3 - 8*ep^3*mtt*s^5*t^3 - 4*ep^4*mtt*s^5*t^3))/(4*(1 + ep)^2*(mtt - mWW)^2*mWW*s^3*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*(-mtt + s + t)), ((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(-4*ep*mtt^6*mWW^2 - 12*ep^2*mtt^6*mWW^2 - 8*ep^3*mtt^6*mWW^2 + 20*ep*mtt^5*mWW^3 + 60*ep^2*mtt^5*mWW^3 + 40*ep^3*mtt^5*mWW^3 - 36*ep*mtt^4*mWW^4 - 108*ep^2*mtt^4*mWW^4 - 72*ep^3*mtt^4*mWW^4 + 28*ep*mtt^3*mWW^5 + 84*ep^2*mtt^3*mWW^5 + 56*ep^3*mtt^3*mWW^5 - 8*ep*mtt^2*mWW^6 - 24*ep^2*mtt^2*mWW^6 - 16*ep^3*mtt^2*mWW^6 - mtt^5*mWW^2*s + 7*ep*mtt^5*mWW^2*s + 28*ep^2*mtt^5*mWW^2*s + 20*ep^3*mtt^5*mWW^2*s + 3*mtt^4*mWW^3*s - 41*ep*mtt^4*mWW^3*s - 144*ep^2*mtt^4*mWW^3*s - 100*ep^3*mtt^4*mWW^3*s - 3*mtt^3*mWW^4*s + 69*ep*mtt^3*mWW^4*s + 216*ep^2*mtt^3*mWW^4*s + 132*ep^3*mtt^3*mWW^4*s + mtt^2*mWW^5*s - 43*ep*mtt^2*mWW^5*s - 112*ep^2*mtt^2*mWW^5*s - 44*ep^3*mtt^2*mWW^5*s + 8*ep*mtt*mWW^6*s + 12*ep^2*mtt*mWW^6*s - 8*ep^3*mtt*mWW^6*s - mtt^5*mWW*s^2 - 10*ep*mtt^5*mWW*s^2 - 23*ep^2*mtt^5*mWW*s^2 - 14*ep^3*mtt^5*mWW*s^2 + 8*mtt^4*mWW^2*s^2 + 56*ep*mtt^4*mWW^2*s^2 + 106*ep^2*mtt^4*mWW^2*s^2 + 58*ep^3*mtt^4*mWW^2*s^2 - 15*mtt^3*mWW^3*s^2 - 97*ep*mtt^3*mWW^3*s^2 - 180*ep^2*mtt^3*mWW^3*s^2 - 98*ep^3*mtt^3*mWW^3*s^2 + 10*mtt^2*mWW^4*s^2 + 64*ep*mtt^2*mWW^4*s^2 + 122*ep^2*mtt^2*mWW^4*s^2 + 68*ep^3*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 - 17*ep*mtt*mWW^5*s^2 - 37*ep^2*mtt*mWW^5*s^2 - 22*ep^3*mtt*mWW^5*s^2 + 4*ep*mWW^6*s^2 + 12*ep^2*mWW^6*s^2 + 8*ep^3*mWW^6*s^2 + 3*mtt^4*mWW*s^3 + 30*ep*mtt^4*mWW*s^3 + 69*ep^2*mtt^4*mWW*s^3 + 42*ep^3*mtt^4*mWW*s^3 - 15*mtt^3*mWW^2*s^3 - 134*ep*mtt^3*mWW^2*s^3 - 285*ep^2*mtt^3*mWW^2*s^3 - 166*ep^3*mtt^3*mWW^2*s^3 + 18*mtt^2*mWW^3*s^3 + 187*ep*mtt^2*mWW^3*s^3 + 423*ep^2*mtt^2*mWW^3*s^3 + 254*ep^3*mtt^2*mWW^3*s^3 - 6*mtt*mWW^4*s^3 - 93*ep*mtt*mWW^4*s^3 - 237*ep^2*mtt*mWW^4*s^3 - 150*ep^3*mtt*mWW^4*s^3 + 12*ep*mWW^5*s^3 + 36*ep^2*mWW^5*s^3 + 24*ep^3*mWW^5*s^3 - 3*mtt^3*mWW*s^4 - 30*ep*mtt^3*mWW*s^4 - 69*ep^2*mtt^3*mWW*s^4 - 42*ep^3*mtt^3*mWW*s^4 + 10*mtt^2*mWW^2*s^4 + 92*ep*mtt^2*mWW^2*s^4 + 200*ep^2*mtt^2*mWW^2*s^4 + 118*ep^3*mtt^2*mWW^2*s^4 - 6*mtt*mWW^3*s^4 - 73*ep*mtt*mWW^3*s^4 - 171*ep^2*mtt*mWW^3*s^4 - 104*ep^3*mtt*mWW^3*s^4 + 12*ep*mWW^4*s^4 + 36*ep^2*mWW^4*s^4 + 24*ep^3*mWW^4*s^4 + mtt^2*mWW*s^5 + 10*ep*mtt^2*mWW*s^5 + 23*ep^2*mtt^2*mWW*s^5 + 14*ep^3*mtt^2*mWW*s^5 - 2*mtt*mWW^2*s^5 - 17*ep*mtt*mWW^2*s^5 - 37*ep^2*mtt*mWW^2*s^5 - 22*ep^3*mtt*mWW^2*s^5 + 4*ep*mWW^3*s^5 + 12*ep^2*mWW^3*s^5 + 8*ep^3*mWW^3*s^5 + 8*ep*mtt^6*mWW*t + 24*ep^2*mtt^6*mWW*t + 16*ep^3*mtt^6*mWW*t - 36*ep*mtt^5*mWW^2*t - 108*ep^2*mtt^5*mWW^2*t - 72*ep^3*mtt^5*mWW^2*t + 52*ep*mtt^4*mWW^3*t + 156*ep^2*mtt^4*mWW^3*t + 104*ep^3*mtt^4*mWW^3*t - 20*ep*mtt^3*mWW^4*t - 60*ep^2*mtt^3*mWW^4*t - 40*ep^3*mtt^3*mWW^4*t - 12*ep*mtt^2*mWW^5*t - 36*ep^2*mtt^2*mWW^5*t - 24*ep^3*mtt^2*mWW^5*t + 8*ep*mtt*mWW^6*t + 24*ep^2*mtt*mWW^6*t + 16*ep^3*mtt*mWW^6*t + 2*mtt^5*mWW*s*t - 14*ep*mtt^5*mWW*s*t - 56*ep^2*mtt^5*mWW*s*t - 40*ep^3*mtt^5*mWW*s*t - 5*mtt^4*mWW^2*s*t + 75*ep*mtt^4*mWW^2*s*t + 260*ep^2*mtt^4*mWW^2*s*t + 180*ep^3*mtt^4*mWW^2*s*t + 3*mtt^3*mWW^3*s*t - 101*ep*mtt^3*mWW^3*s*t - 300*ep^2*mtt^3*mWW^3*s*t - 172*ep^3*mtt^3*mWW^3*s*t + mtt^2*mWW^4*s*t + 29*ep*mtt^2*mWW^4*s*t + 44*ep^2*mtt^2*mWW^4*s*t - 20*ep^3*mtt^2*mWW^4*s*t - mtt*mWW^5*s*t + 15*ep*mtt*mWW^5*s*t + 52*ep^2*mtt*mWW^5*s*t + 36*ep^3*mtt*mWW^5*s*t - 4*ep*mWW^6*s*t + 16*ep^3*mWW^6*s*t - mtt^5*s^2*t - 4*ep*mtt^5*s^2*t - 5*ep^2*mtt^5*s^2*t - 2*ep^3*mtt^5*s^2*t - 2*mtt^4*mWW*s^2*t + 19*ep*mtt^4*mWW*s^2*t + 77*ep^2*mtt^4*mWW*s^2*t + 56*ep^3*mtt^4*mWW*s^2*t + mtt^3*mWW^2*s^2*t - 93*ep*mtt^3*mWW^2*s^2*t - 280*ep^2*mtt^3*mWW^2*s^2*t - 186*ep^3*mtt^3*mWW^2*s^2*t + 10*mtt^2*mWW^3*s^2*t + 172*ep*mtt^2*mWW^3*s^2*t + 434*ep^2*mtt^2*mWW^3*s^2*t + 272*ep^3*mtt^2*mWW^3*s^2*t - 10*mtt*mWW^4*s^2*t - 103*ep*mtt*mWW^4*s^2*t - 239*ep^2*mtt*mWW^4*s^2*t - 146*ep^3*mtt*mWW^4*s^2*t + 2*mWW^5*s^2*t + 9*ep*mWW^5*s^2*t + 13*ep^2*mWW^5*s^2*t + 6*ep^3*mWW^5*s^2*t + 3*mtt^4*s^3*t + 12*ep*mtt^4*s^3*t + 15*ep^2*mtt^4*s^3*t + 6*ep^3*mtt^4*s^3*t - 3*mtt^3*mWW*s^3*t - 35*ep*mtt^3*mWW*s^3*t - 96*ep^2*mtt^3*mWW*s^3*t - 64*ep^3*mtt^3*mWW*s^3*t + 12*mtt^2*mWW^2*s^3*t + 108*ep*mtt^2*mWW^2*s^3*t + 234*ep^2*mtt^2*mWW^2*s^3*t + 138*ep^3*mtt^2*mWW^2*s^3*t - 18*mtt*mWW^3*s^3*t - 148*ep*mtt*mWW^3*s^3*t - 300*ep^2*mtt*mWW^3*s^3*t - 170*ep^3*mtt*mWW^3*s^3*t + 6*mWW^4*s^3*t + 57*ep*mWW^4*s^3*t + 129*ep^2*mWW^4*s^3*t + 78*ep^3*mWW^4*s^3*t - 3*mtt^3*s^4*t - 12*ep*mtt^3*s^4*t - 15*ep^2*mtt^3*s^4*t - 6*ep^3*mtt^3*s^4*t + 4*mtt^2*mWW*s^4*t + 29*ep*mtt^2*mWW*s^4*t + 65*ep^2*mtt^2*mWW*s^4*t + 40*ep^3*mtt^2*mWW*s^4*t - 10*mtt*mWW^2*s^4*t - 63*ep*mtt*mWW^2*s^4*t - 119*ep^2*mtt*mWW^2*s^4*t - 66*ep^3*mtt*mWW^2*s^4*t + 6*mWW^3*s^4*t + 41*ep*mWW^3*s^4*t + 75*ep^2*mWW^3*s^4*t + 40*ep^3*mWW^3*s^4*t + mtt^2*s^5*t + 4*ep*mtt^2*s^5*t + 5*ep^2*mtt^2*s^5*t + 2*ep^3*mtt^2*s^5*t - mtt*mWW*s^5*t - 7*ep*mtt*mWW*s^5*t - 14*ep^2*mtt*mWW*s^5*t - 8*ep^3*mtt*mWW*s^5*t + 2*mWW^2*s^5*t + 9*ep*mWW^2*s^5*t + 13*ep^2*mWW^2*s^5*t + 6*ep^3*mWW^2*s^5*t - 4*ep*mtt^6*t^2 - 12*ep^2*mtt^6*t^2 - 8*ep^3*mtt^6*t^2 + 12*ep*mtt^5*mWW*t^2 + 36*ep^2*mtt^5*mWW*t^2 + 24*ep^3*mtt^5*mWW*t^2 + 4*ep*mtt^4*mWW^2*t^2 + 12*ep^2*mtt^4*mWW^2*t^2 + 8*ep^3*mtt^4*mWW^2*t^2 - 44*ep*mtt^3*mWW^3*t^2 - 132*ep^2*mtt^3*mWW^3*t^2 - 88*ep^3*mtt^3*mWW^3*t^2 + 48*ep*mtt^2*mWW^4*t^2 + 144*ep^2*mtt^2*mWW^4*t^2 + 96*ep^3*mtt^2*mWW^4*t^2 - 16*ep*mtt*mWW^5*t^2 - 48*ep^2*mtt*mWW^5*t^2 - 32*ep^3*mtt*mWW^5*t^2 - mtt^5*s*t^2 + 7*ep*mtt^5*s*t^2 + 28*ep^2*mtt^5*s*t^2 + 20*ep^3*mtt^5*s*t^2 + mtt^4*mWW*s*t^2 - 27*ep*mtt^4*mWW*s*t^2 - 88*ep^2*mtt^4*mWW*s*t^2 - 60*ep^3*mtt^4*mWW*s*t^2 + 3*mtt^3*mWW^2*s*t^2 - 5*ep*mtt^3*mWW^2*s*t^2 - 48*ep^2*mtt^3*mWW^2*s*t^2 - 52*ep^3*mtt^3*mWW^2*s*t^2 - 5*mtt^2*mWW^3*s*t^2 + 71*ep*mtt^2*mWW^3*s*t^2 + 248*ep^2*mtt^2*mWW^3*s*t^2 + 172*ep^3*mtt^2*mWW^3*s*t^2 + 2*mtt*mWW^4*s*t^2 - 54*ep*mtt*mWW^4*s*t^2 - 140*ep^2*mtt*mWW^4*s*t^2 - 48*ep^3*mtt*mWW^4*s*t^2 + 8*ep*mWW^5*s*t^2 - 32*ep^3*mWW^5*s*t^2 + 4*mtt^4*s^2*t^2 + 7*ep*mtt^4*s^2*t^2 - 7*ep^2*mtt^4*s^2*t^2 - 10*ep^3*mtt^4*s^2*t^2 - 3*mtt^3*mWW*s^2*t^2 + 5*ep*mtt^3*mWW*s^2*t^2 + 24*ep^2*mtt^3*mWW*s^2*t^2 + 16*ep^3*mtt^3*mWW*s^2*t^2 - 6*mtt^2*mWW^2*s^2*t^2 - 18*ep*mtt^2*mWW^2*s^2*t^2 - 6*ep^2*mtt^2*mWW^2*s^2*t^2 + 6*ep^3*mtt^2*mWW^2*s^2*t^2 + 5*mtt*mWW^3*s^2*t^2 - 25*ep*mtt*mWW^3*s^2*t^2 - 104*ep^2*mtt*mWW^3*s^2*t^2 - 74*ep^3*mtt*mWW^3*s^2*t^2 + 31*ep*mWW^4*s^2*t^2 + 93*ep^2*mWW^4*s^2*t^2 + 62*ep^3*mWW^4*s^2*t^2 - 6*mtt^3*s^3*t^2 - 23*ep*mtt^3*s^3*t^2 - 27*ep^2*mtt^3*s^3*t^2 - 10*ep^3*mtt^3*s^3*t^2 + 3*mtt^2*mWW*s^3*t^2 + 18*ep*mtt^2*mWW*s^3*t^2 + 51*ep^2*mtt^2*mWW*s^3*t^2 + 36*ep^3*mtt^2*mWW*s^3*t^2 + 3*mtt*mWW^2*s^3*t^2 + 14*ep*mtt*mWW^2*s^3*t^2 + 9*ep^2*mtt*mWW^2*s^3*t^2 - 2*ep^3*mtt*mWW^2*s^3*t^2 - 3*ep*mWW^3*s^3*t^2 - 15*ep^2*mWW^3*s^3*t^2 - 12*ep^3*mWW^3*s^3*t^2 + 4*mtt^2*s^4*t^2 + 17*ep*mtt^2*s^4*t^2 + 23*ep^2*mtt^2*s^4*t^2 + 10*ep^3*mtt^2*s^4*t^2 - mtt*mWW*s^4*t^2 - 9*ep*mtt*mWW*s^4*t^2 - 26*ep^2*mtt*mWW*s^4*t^2 - 18*ep^3*mtt*mWW*s^4*t^2 - ep*mWW^2*s^4*t^2 + 3*ep^2*mWW^2*s^4*t^2 + 4*ep^3*mWW^2*s^4*t^2 - mtt*s^5*t^2 - 4*ep*mtt*s^5*t^2 - 5*ep^2*mtt*s^5*t^2 - 2*ep^3*mtt*s^5*t^2 + ep*mWW*s^5*t^2 + 3*ep^2*mWW*s^5*t^2 + 2*ep^3*mWW*s^5*t^2 + 4*ep*mtt^5*t^3 + 12*ep^2*mtt^5*t^3 + 8*ep^3*mtt^5*t^3 - 20*ep*mtt^4*mWW*t^3 - 60*ep^2*mtt^4*mWW*t^3 - 40*ep^3*mtt^4*mWW*t^3 + 36*ep*mtt^3*mWW^2*t^3 + 108*ep^2*mtt^3*mWW^2*t^3 + 72*ep^3*mtt^3*mWW^2*t^3 - 28*ep*mtt^2*mWW^3*t^3 - 84*ep^2*mtt^2*mWW^3*t^3 - 56*ep^3*mtt^2*mWW^3*t^3 + 8*ep*mtt*mWW^4*t^3 + 24*ep^2*mtt*mWW^4*t^3 + 16*ep^3*mtt*mWW^4*t^3 + mtt^4*s*t^3 - 7*ep*mtt^4*s*t^3 - 28*ep^2*mtt^4*s*t^3 - 20*ep^3*mtt^4*s*t^3 - 3*mtt^3*mWW*s*t^3 + 37*ep*mtt^3*mWW*s*t^3 + 132*ep^2*mtt^3*mWW*s*t^3 + 92*ep^3*mtt^3*mWW*s*t^3 + 3*mtt^2*mWW^2*s*t^3 - 57*ep*mtt^2*mWW^2*s*t^3 - 180*ep^2*mtt^2*mWW^2*s*t^3 - 108*ep^3*mtt^2*mWW^2*s*t^3 - mtt*mWW^3*s*t^3 + 31*ep*mtt*mWW^3*s*t^3 + 76*ep^2*mtt*mWW^3*s*t^3 + 20*ep^3*mtt*mWW^3*s*t^3 - 4*ep*mWW^4*s*t^3 + 16*ep^3*mWW^4*s*t^3 - 3*mtt^3*s^2*t^3 - 3*ep*mtt^3*s^2*t^3 + 12*ep^2*mtt^3*s^2*t^3 + 12*ep^3*mtt^3*s^2*t^3 + 6*mtt^2*mWW*s^2*t^3 - 6*ep*mtt^2*mWW*s^2*t^3 - 54*ep^2*mtt^2*mWW*s^2*t^3 - 42*ep^3*mtt^2*mWW*s^2*t^3 - 3*mtt*mWW^2*s^2*t^3 + 27*ep*mtt*mWW^2*s^2*t^3 + 96*ep^2*mtt*mWW^2*s^2*t^3 + 66*ep^3*mtt*mWW^2*s^2*t^3 - 18*ep*mWW^3*s^2*t^3 - 54*ep^2*mWW^3*s^2*t^3 - 36*ep^3*mWW^3*s^2*t^3 + 3*mtt^2*s^3*t^3 + 11*ep*mtt^2*s^3*t^3 + 12*ep^2*mtt^2*s^3*t^3 + 4*ep^3*mtt^2*s^3*t^3 - 3*mtt*mWW*s^3*t^3 - 13*ep*mtt*mWW*s^3*t^3 - 24*ep^2*mtt*mWW*s^3*t^3 - 14*ep^3*mtt*mWW*s^3*t^3 + 6*ep^2*mWW^2*s^3*t^3 + 6*ep^3*mWW^2*s^3*t^3 - mtt*s^4*t^3 - 5*ep*mtt*s^4*t^3 - 8*ep^2*mtt*s^4*t^3 - 4*ep^3*mtt*s^4*t^3 + 2*ep*mWW*s^4*t^3 + 6*ep^2*mWW*s^4*t^3 + 4*ep^3*mWW*s^4*t^3))/(2*(1 + ep)^2*(mtt - mWW)^2*mWW*s^3*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*(-mtt + s + t)), -((ep*(1 + 2*ep)*(4*mtt^7*mWW^2 + 8*ep*mtt^7*mWW^2 - 12*mtt^6*mWW^3 - 28*ep*mtt^6*mWW^3 + 10*mtt^5*mWW^4 + 34*ep*mtt^5*mWW^4 + 2*mtt^4*mWW^5 - 14*ep*mtt^4*mWW^5 - 6*mtt^3*mWW^6 - 2*ep*mtt^3*mWW^6 + 2*mtt^2*mWW^7 + 2*ep*mtt^2*mWW^7 + 4*mtt^7*mWW*s + 4*ep*mtt^7*mWW*s - 35*mtt^6*mWW^2*s - 43*ep*mtt^6*mWW^2*s + 76*mtt^5*mWW^3*s + 100*ep*mtt^5*mWW^3*s - 62*mtt^4*mWW^4*s - 86*ep*mtt^4*mWW^4*s + 14*mtt^3*mWW^5*s + 22*ep*mtt^3*mWW^5*s + 5*mtt^2*mWW^6*s + 5*ep*mtt^2*mWW^6*s - 2*mtt*mWW^7*s - 2*ep*mtt*mWW^7*s - 18*mtt^6*mWW*s^2 - 18*ep*mtt^6*mWW*s^2 + 96*mtt^5*mWW^2*s^2 + 100*ep*mtt^5*mWW^2*s^2 - 164*mtt^4*mWW^3*s^2 - 172*ep*mtt^4*mWW^3*s^2 + 120*mtt^3*mWW^4*s^2 + 120*ep*mtt^3*mWW^4*s^2 - 36*mtt^2*mWW^5*s^2 - 28*ep*mtt^2*mWW^5*s^2 + 2*mtt*mWW^6*s^2 - 2*ep*mtt*mWW^6*s^2 + 30*mtt^5*mWW*s^3 + 30*ep*mtt^5*mWW*s^3 - 118*mtt^4*mWW^2*s^3 - 118*ep*mtt^4*mWW^2*s^3 + 160*mtt^3*mWW^3*s^3 + 160*ep*mtt^3*mWW^3*s^3 - 97*mtt^2*mWW^4*s^3 - 97*ep*mtt^2*mWW^4*s^3 + 24*mtt*mWW^5*s^3 + 24*ep*mtt*mWW^5*s^3 - mWW^6*s^3 - ep*mWW^6*s^3 - 22*mtt^4*mWW*s^4 - 22*ep*mtt^4*mWW*s^4 + 68*mtt^3*mWW^2*s^4 + 68*ep*mtt^3*mWW^2*s^4 - 72*mtt^2*mWW^3*s^4 - 72*ep*mtt^2*mWW^3*s^4 + 28*mtt*mWW^4*s^4 + 28*ep*mtt*mWW^4*s^4 - 2*mWW^5*s^4 - 2*ep*mWW^5*s^4 + 6*mtt^3*mWW*s^5 + 6*ep*mtt^3*mWW*s^5 - 15*mtt^2*mWW^2*s^5 - 15*ep*mtt^2*mWW^2*s^5 + 12*mtt*mWW^3*s^5 + 12*ep*mtt*mWW^3*s^5 - mWW^4*s^5 - ep*mWW^4*s^5 - 8*ep*mtt^7*mWW*t - 13*mtt^6*mWW^2*t + 15*ep*mtt^6*mWW^2*t + 44*mtt^5*mWW^3*t + 12*ep*mtt^5*mWW^3*t - 52*mtt^4*mWW^4*t - 44*ep*mtt^4*mWW^4*t + 22*mtt^3*mWW^5*t + 30*ep*mtt^3*mWW^5*t + mtt^2*mWW^6*t - 3*ep*mtt^2*mWW^6*t - 2*mtt*mWW^7*t - 2*ep*mtt*mWW^7*t + 4*mtt^7*s*t + 4*ep*mtt^7*s*t - 21*mtt^6*mWW*s*t - 5*ep*mtt^6*mWW*s*t + 89*mtt^5*mWW^2*s*t + 49*ep*mtt^5*mWW^2*s*t - 166*mtt^4*mWW^3*s*t - 142*ep*mtt^4*mWW^3*s*t + 130*mtt^3*mWW^4*s*t + 138*ep*mtt^3*mWW^4*s*t - 35*mtt^2*mWW^5*s*t - 43*ep*mtt^2*mWW^5*s*t - 3*mtt*mWW^6*s*t - 3*ep*mtt*mWW^6*s*t + 2*mWW^7*s*t + 2*ep*mWW^7*s*t - 12*mtt^6*s^2*t - 12*ep*mtt^6*s^2*t + 58*mtt^5*mWW*s^2*t + 50*ep*mtt^5*mWW*s^2*t - 159*mtt^4*mWW^2*s^2*t - 147*ep*mtt^4*mWW^2*s^2*t + 196*mtt^3*mWW^3*s^2*t + 204*ep*mtt^3*mWW^3*s^2*t - 101*mtt^2*mWW^4*s^2*t - 117*ep*mtt^2*mWW^4*s^2*t + 14*mtt*mWW^5*s^2*t + 14*ep*mtt*mWW^5*s^2*t + 4*mWW^6*s^2*t + 8*ep*mWW^6*s^2*t + 12*mtt^5*s^3*t + 12*ep*mtt^5*s^3*t - 56*mtt^4*mWW*s^3*t - 56*ep*mtt^4*mWW*s^3*t + 121*mtt^3*mWW^2*s^3*t + 121*ep*mtt^3*mWW^2*s^3*t - 105*mtt^2*mWW^3*s^3*t - 105*ep*mtt^2*mWW^3*s^3*t + 39*mtt*mWW^4*s^3*t + 39*ep*mtt*mWW^4*s^3*t - 5*mWW^5*s^3*t - 5*ep*mWW^5*s^3*t - 4*mtt^4*s^4*t - 4*ep*mtt^4*s^4*t + 22*mtt^3*mWW*s^4*t + 22*ep*mtt^3*mWW*s^4*t - 44*mtt^2*mWW^2*s^4*t - 44*ep*mtt^2*mWW^2*s^4*t + 38*mtt*mWW^3*s^4*t + 38*ep*mtt*mWW^3*s^4*t - 10*mWW^4*s^4*t - 10*ep*mWW^4*s^4*t - 3*mtt^2*mWW*s^5*t - 3*ep*mtt^2*mWW*s^5*t + 6*mtt*mWW^2*s^5*t + 6*ep*mtt*mWW^2*s^5*t - 7*mWW^3*s^5*t - 7*ep*mWW^3*s^5*t + 4*mtt^7*t^2 + 8*ep*mtt^7*t^2 - 13*mtt^6*mWW*t^2 - 21*ep*mtt^6*mWW*t^2 + 23*mtt^5*mWW^2*t^2 + 15*ep*mtt^5*mWW^2*t^2 - 36*mtt^4*mWW^3*t^2 - 4*ep*mtt^4*mWW^3*t^2 + 40*mtt^3*mWW^4*t^2 + 12*ep*mtt^3*mWW^4*t^2 - 23*mtt^2*mWW^5*t^2 - 15*ep*mtt^2*mWW^5*t^2 + 5*mtt*mWW^6*t^2 + 5*ep*mtt*mWW^6*t^2 - 16*mtt^6*s*t^2 - 24*ep*mtt^6*s*t^2 + 49*mtt^5*mWW*s*t^2 + 57*ep*mtt^5*mWW*s*t^2 - 83*mtt^4*mWW^2*s*t^2 - 59*ep*mtt^4*mWW^2*s*t^2 + 100*mtt^3*mWW^3*s*t^2 + 60*ep*mtt^3*mWW^3*s*t^2 - 70*mtt^2*mWW^4*s*t^2 - 54*ep*mtt^2*mWW^4*s*t^2 + 23*mtt*mWW^5*s*t^2 + 23*ep*mtt*mWW^5*s*t^2 - 3*mWW^6*s*t^2 - 3*ep*mWW^6*s*t^2 + 24*mtt^5*s^2*t^2 + 28*ep*mtt^5*s^2*t^2 - 71*mtt^4*mWW*s^2*t^2 - 71*ep*mtt^4*mWW*s^2*t^2 + 109*mtt^3*mWW^2*s^2*t^2 + 93*ep*mtt^3*mWW^2*s^2*t^2 - 91*mtt^2*mWW^3*s^2*t^2 - 83*ep*mtt^2*mWW^3*s^2*t^2 + 37*mtt*mWW^4*s^2*t^2 + 49*ep*mtt*mWW^4*s^2*t^2 - 8*mWW^5*s^2*t^2 - 16*ep*mWW^5*s^2*t^2 - 16*mtt^4*s^3*t^2 - 16*ep*mtt^4*s^3*t^2 + 45*mtt^3*mWW*s^3*t^2 + 45*ep*mtt^3*mWW*s^3*t^2 - 61*mtt^2*mWW^2*s^3*t^2 - 61*ep*mtt^2*mWW^2*s^3*t^2 + 31*mtt*mWW^3*s^3*t^2 + 31*ep*mtt*mWW^3*s^3*t^2 - 5*mWW^4*s^3*t^2 - 5*ep*mWW^4*s^3*t^2 + 4*mtt^3*s^4*t^2 + 4*ep*mtt^3*s^4*t^2 - 10*mtt^2*mWW*s^4*t^2 - 10*ep*mtt^2*mWW*s^4*t^2 + 8*mtt*mWW^2*s^4*t^2 + 8*ep*mtt*mWW^2*s^4*t^2 - 6*mWW^3*s^4*t^2 - 6*ep*mWW^3*s^4*t^2 + 2*mWW^2*s^5*t^2 + 2*ep*mWW^2*s^5*t^2 - 4*mtt^6*t^3 - 8*ep*mtt^6*t^3 + 13*mtt^5*mWW*t^3 + 29*ep*mtt^5*mWW*t^3 - 14*mtt^4*mWW^2*t^3 - 38*ep*mtt^4*mWW^2*t^3 + 4*mtt^3*mWW^3*t^3 + 20*ep*mtt^3*mWW^3*t^3 + 2*mtt^2*mWW^4*t^3 - 2*ep*mtt^2*mWW^4*t^3 - mtt*mWW^5*t^3 - ep*mtt*mWW^5*t^3 + 12*mtt^5*s*t^3 + 20*ep*mtt^5*s*t^3 - 31*mtt^4*mWW*s*t^3 - 55*ep*mtt^4*mWW*s*t^3 + 24*mtt^3*mWW^2*s*t^3 + 48*ep*mtt^3*mWW^2*s*t^3 - 8*ep*mtt^2*mWW^3*s*t^3 - 8*mtt*mWW^4*s*t^3 - 8*ep*mtt*mWW^4*s*t^3 + 3*mWW^5*s*t^3 + 3*ep*mWW^5*s*t^3 - 12*mtt^4*s^2*t^3 - 16*ep*mtt^4*s^2*t^3 + 25*mtt^3*mWW*s^2*t^3 + 33*ep*mtt^3*mWW*s^2*t^3 - 16*mtt^2*mWW^2*s^2*t^3 - 16*ep*mtt^2*mWW^2*s^2*t^3 - mtt*mWW^3*s^2*t^3 - 9*ep*mtt*mWW^3*s^2*t^3 + 4*mWW^4*s^2*t^3 + 8*ep*mWW^4*s^2*t^3 + 4*mtt^3*s^3*t^3 + 4*ep*mtt^3*s^3*t^3 - 7*mtt^2*mWW*s^3*t^3 - 7*ep*mtt^2*mWW*s^3*t^3 + 6*mtt*mWW^2*s^3*t^3 + 6*ep*mtt*mWW^2*s^3*t^3 - mWW^3*s^3*t^3 - ep*mWW^3*s^3*t^3 + 2*mWW^2*s^4*t^3 + 2*ep*mWW^2*s^4*t^3))/((1 + ep)^2*(mtt - mWW)^3*mWW*s^3*(-mtt + mWW + s)^2*(mtt - t)*(mWW - t)^2*(-mtt + s + t))), (2*(-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*mtt*(-(mtt^5*mWW^2) - 2*ep*mtt^5*mWW^2 + 2*mtt^4*mWW^3 + 5*ep*mtt^4*mWW^3 - mtt^3*mWW^4 - 4*ep*mtt^3*mWW^4 + ep*mtt^2*mWW^5 - mtt^5*mWW*s - ep*mtt^5*mWW*s + 6*mtt^4*mWW^2*s + 7*ep*mtt^4*mWW^2*s - 8*mtt^3*mWW^3*s - 11*ep*mtt^3*mWW^3*s + 4*mtt^2*mWW^4*s + 7*ep*mtt^2*mWW^4*s - mtt*mWW^5*s - 2*ep*mtt*mWW^5*s + 2*mtt^4*mWW*s^2 + 2*ep*mtt^4*mWW*s^2 - 8*mtt^3*mWW^2*s^2 - 8*ep*mtt^3*mWW^2*s^2 + 8*mtt^2*mWW^3*s^2 + 8*ep*mtt^2*mWW^3*s^2 - 4*mtt*mWW^4*s^2 - 4*ep*mtt*mWW^4*s^2 + mWW^5*s^2 + ep*mWW^5*s^2 - mtt^3*mWW*s^3 - ep*mtt^3*mWW*s^3 + 3*mtt^2*mWW^2*s^3 + 3*ep*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 - 4*ep*mtt*mWW^3*s^3 + 2*mWW^4*s^3 + 2*ep*mWW^4*s^3 + mWW^3*s^4 + ep*mWW^3*s^4 + 2*ep*mtt^5*mWW*t + 4*mtt^4*mWW^2*t - ep*mtt^4*mWW^2*t - 9*mtt^3*mWW^3*t - 6*ep*mtt^3*mWW^3*t + 6*mtt^2*mWW^4*t + 7*ep*mtt^2*mWW^4*t - mtt*mWW^5*t - 2*ep*mtt*mWW^5*t - mtt^5*s*t - ep*mtt^5*s*t + 5*mtt^4*mWW*s*t + 3*ep*mtt^4*mWW*s*t - 19*mtt^3*mWW^2*s*t - 14*ep*mtt^3*mWW^2*s*t + 23*mtt^2*mWW^3*s*t + 20*ep*mtt^2*mWW^3*s*t - 10*mtt*mWW^4*s*t - 11*ep*mtt*mWW^4*s*t + 2*mWW^5*s*t + 3*ep*mWW^5*s*t + 2*mtt^4*s^2*t + 2*ep*mtt^4*s^2*t - 7*mtt^3*mWW*s^2*t - 7*ep*mtt^3*mWW*s^2*t + 16*mtt^2*mWW^2*s^2*t + 16*ep*mtt^2*mWW^2*s^2*t - 10*mtt*mWW^3*s^2*t - 10*ep*mtt*mWW^3*s^2*t + 2*mWW^4*s^2*t + 2*ep*mWW^4*s^2*t - mtt^3*s^3*t - ep*mtt^3*s^3*t + 2*mtt^2*mWW*s^3*t + 2*ep*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t + ep*mtt*mWW^2*s^3*t - mWW^3*s^3*t - ep*mWW^3*s^3*t - 2*mWW^2*s^4*t - 2*ep*mWW^2*s^4*t - mtt^5*t^2 - 2*ep*mtt^5*t^2 + 3*mtt^4*mWW*t^2 + 4*ep*mtt^4*mWW*t^2 - 7*mtt^3*mWW^2*t^2 - 4*ep*mtt^3*mWW^2*t^2 + 10*mtt^2*mWW^3*t^2 + 5*ep*mtt^2*mWW^3*t^2 - 6*mtt*mWW^4*t^2 - 4*ep*mtt*mWW^4*t^2 + mWW^5*t^2 + ep*mWW^5*t^2 + 3*mtt^4*s*t^2 + 4*ep*mtt^4*s*t^2 - 7*mtt^3*mWW*s*t^2 - 8*ep*mtt^3*mWW*s*t^2 + 13*mtt^2*mWW^2*s*t^2 + 10*ep*mtt^2*mWW^2*s*t^2 - 11*mtt*mWW^3*s*t^2 - 6*ep*mtt*mWW^3*s*t^2 + 2*mWW^4*s*t^2 - 3*mtt^3*s^2*t^2 - 3*ep*mtt^3*s^2*t^2 + 5*mtt^2*mWW*s^2*t^2 + 5*ep*mtt^2*mWW*s^2*t^2 - 7*mtt*mWW^2*s^2*t^2 - 7*ep*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 + 2*ep*mWW^3*s^2*t^2 + mtt^2*s^3*t^2 + ep*mtt^2*s^3*t^2 - 3*mtt*mWW*s^3*t^2 - 3*ep*mtt*mWW*s^3*t^2 + mWW*s^4*t^2 + ep*mWW*s^4*t^2 + mtt^4*t^3 + 2*ep*mtt^4*t^3 - 3*mtt^3*mWW*t^3 - 6*ep*mtt^3*mWW*t^3 + 4*mtt^2*mWW^2*t^3 + 7*ep*mtt^2*mWW^2*t^3 - 3*mtt*mWW^3*t^3 - 4*ep*mtt*mWW^3*t^3 + mWW^4*t^3 + ep*mWW^4*t^3 - 2*mtt^3*s*t^3 - 3*ep*mtt^3*s*t^3 + 4*mtt^2*mWW*s*t^3 + 7*ep*mtt^2*mWW*s*t^3 - 4*mtt*mWW^2*s*t^3 - 7*ep*mtt*mWW^2*s*t^3 + 2*mWW^3*s*t^3 + 3*ep*mWW^3*s*t^3 + mtt^2*s^2*t^3 + ep*mtt^2*s^2*t^3 - mtt*mWW*s^2*t^3 - ep*mtt*mWW*s^2*t^3 + mWW^2*s^2*t^3 + ep*mWW^2*s^2*t^3 + mWW*s^3*t^3 + ep*mWW*s^3*t^3))/((1 + ep)^2*(mtt - mWW)^3*mWW*s^3*(-mtt + mWW + s)^2*(mtt - t)*(mWW - t)^2*(-mtt + s + t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^4 + 4*ep*mtt^4 - 2*mtt^3*mWW - 4*ep*mtt^3*mWW - 2*mtt^3*s - 4*ep*mtt^3*s + mtt^2*mWW*s + 4*ep*mtt^2*mWW*s + mtt*mWW^2*s + 2*ep*mtt*mWW^2*s + 2*mtt^2*s^2 + 4*ep*mtt^2*s^2 - mtt*mWW*s^2 - 4*ep*mtt*mWW*s^2 - mWW^2*s^2 - 2*ep*mWW^2*s^2 - 2*mtt^3*t - 4*ep*mtt^3*t + mtt^2*mWW*t + 2*ep*mtt^2*mWW*t + mtt*mWW^2*t + 2*ep*mtt*mWW^2*t - mtt^2*s*t - 4*ep*mtt^2*s*t + 3*mtt*mWW*s*t + 4*ep*mtt*mWW*s*t - 2*mWW^2*s*t - 4*ep*mWW^2*s*t + mtt*s^2*t + 4*ep*mtt*s^2*t - mWW*s^2*t - 2*ep*mWW*s^2*t - mtt^2*t^2 - 2*ep*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 - mWW^2*t^2 - 2*ep*mWW^2*t^2 + 2*mtt*s*t^2 + 6*ep*mtt*s*t^2 - 2*mWW*s*t^2 - 4*ep*mWW*s*t^2 + mtt*t^3 + 2*ep*mtt*t^3 - mWW*t^3 - 2*ep*mWW*t^3))/(2*(1 + ep)*(mtt - mWW)^3*s^3*(mtt - t)*(mtt - s - t)*(-mWW + t)^2), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-mtt - 2*ep*mtt + mWW + ep*mWW + s + 2*ep*s + t + 3*ep*t))/((1 + ep)*(mtt - mWW)*s^3*(-mWW + t)^2*(-mtt + s + t)), -(((-1 + 2*ep)^2*(1 + 2*ep)*(-mtt + s)^2*(-6*mtt^4*mWW - 6*ep*mtt^4*mWW + 9*mtt^3*mWW^2 + 9*ep*mtt^3*mWW^2 - 6*mtt^2*mWW^3 - 10*ep*mtt^2*mWW^3 + 5*mtt*mWW^4 + 9*ep*mtt*mWW^4 - 2*mWW^5 - 2*ep*mWW^5 + 18*mtt^3*mWW*s + 18*ep*mtt^3*mWW*s - 21*mtt^2*mWW^2*s - 21*ep*mtt^2*mWW^2*s + 6*mtt*mWW^3*s + 10*ep*mtt*mWW^3*s - 3*mWW^4*s - 7*ep*mWW^4*s - 18*mtt^2*mWW*s^2 - 18*ep*mtt^2*mWW*s^2 + 15*mtt*mWW^2*s^2 + 15*ep*mtt*mWW^2*s^2 + 6*mtt*mWW*s^3 + 6*ep*mtt*mWW*s^3 - 3*mWW^2*s^3 - 3*ep*mWW^2*s^3 + 9*mtt^3*mWW*t + 9*ep*mtt^3*mWW*t - 5*mtt^2*mWW^2*t + 3*ep*mtt^2*mWW^2*t - 9*mtt*mWW^3*t - 17*ep*mtt*mWW^3*t + 5*mWW^4*t + 5*ep*mWW^4*t - 21*mtt^2*mWW*s*t - 21*ep*mtt^2*mWW*s*t + 18*mtt*mWW^2*s*t + 10*ep*mtt*mWW^2*s*t + 3*mWW^3*s*t + 11*ep*mWW^3*s*t + 15*mtt*mWW*s^2*t + 15*ep*mtt*mWW*s^2*t - 13*mWW^2*s^2*t - 13*ep*mWW^2*s^2*t - 3*mWW*s^3*t - 3*ep*mWW*s^3*t - 2*mtt^3*t^2 - 2*ep*mtt^3*t^2 - mtt^2*mWW*t^2 - 5*ep*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 + 8*ep*mtt*mWW^2*t^2 - mWW^3*t^2 - ep*mWW^3*t^2 + 4*mtt^2*s*t^2 + 4*ep*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 + 2*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 6*ep*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 2*ep*mtt*s^2*t^2 + 3*mWW*s^2*t^2 + 3*ep*mWW*s^2*t^2))/((1 + ep)^2*(mtt - mWW)*mWW*s^4*(-mtt + mWW + s)^3*(mWW - t)^2*(-mtt + s + t))), ((-1 + ep)*(-1 + 2*ep)*(-4*ep^2*mtt^8*mWW^2 - 12*ep^3*mtt^8*mWW^2 - 8*ep^4*mtt^8*mWW^2 + 20*ep^2*mtt^7*mWW^3 + 60*ep^3*mtt^7*mWW^3 + 40*ep^4*mtt^7*mWW^3 - 4*ep*mtt^6*mWW^4 - 40*ep^2*mtt^6*mWW^4 - 92*ep^3*mtt^6*mWW^4 - 56*ep^4*mtt^6*mWW^4 + 12*ep*mtt^5*mWW^5 + 40*ep^2*mtt^5*mWW^5 + 36*ep^3*mtt^5*mWW^5 + 8*ep^4*mtt^5*mWW^5 - 12*ep*mtt^4*mWW^6 - 20*ep^2*mtt^4*mWW^6 + 24*ep^3*mtt^4*mWW^6 + 32*ep^4*mtt^4*mWW^6 + 4*ep*mtt^3*mWW^7 + 4*ep^2*mtt^3*mWW^7 - 16*ep^3*mtt^3*mWW^7 - 16*ep^4*mtt^3*mWW^7 + 16*ep^2*mtt^7*mWW^2*s + 48*ep^3*mtt^7*mWW^2*s + 32*ep^4*mtt^7*mWW^2*s + mtt^6*mWW^3*s + ep*mtt^6*mWW^3*s - 84*ep^2*mtt^6*mWW^3*s - 240*ep^3*mtt^6*mWW^3*s - 152*ep^4*mtt^6*mWW^3*s - 4*mtt^5*mWW^4*s + 12*ep*mtt^5*mWW^4*s + 184*ep^2*mtt^5*mWW^4*s + 364*ep^3*mtt^5*mWW^4*s + 152*ep^4*mtt^5*mWW^4*s + 6*mtt^4*mWW^5*s - 30*ep*mtt^4*mWW^5*s - 208*ep^2*mtt^4*mWW^5*s - 216*ep^3*mtt^4*mWW^5*s + 64*ep^4*mtt^4*mWW^5*s - 4*mtt^3*mWW^6*s + 20*ep*mtt^3*mWW^6*s + 120*ep^2*mtt^3*mWW^6*s + 60*ep^3*mtt^3*mWW^6*s - 136*ep^4*mtt^3*mWW^6*s + mtt^2*mWW^7*s - 3*ep*mtt^2*mWW^7*s - 28*ep^2*mtt^2*mWW^7*s - 16*ep^3*mtt^2*mWW^7*s + 40*ep^4*mtt^2*mWW^7*s + mtt^6*mWW^2*s^2 + 6*ep*mtt^6*mWW^2*s^2 - 37*ep^2*mtt^6*mWW^2*s^2 - 138*ep^3*mtt^6*mWW^2*s^2 - 96*ep^4*mtt^6*mWW^2*s^2 - 9*mtt^5*mWW^3*s^2 - 38*ep*mtt^5*mWW^3*s^2 + 211*ep^2*mtt^5*mWW^3*s^2 + 716*ep^3*mtt^5*mWW^3*s^2 + 468*ep^4*mtt^5*mWW^3*s^2 + 23*mtt^4*mWW^4*s^2 + 77*ep*mtt^4*mWW^4*s^2 - 482*ep^2*mtt^4*mWW^4*s^2 - 1480*ep^3*mtt^4*mWW^4*s^2 - 888*ep^4*mtt^4*mWW^4*s^2 - 25*mtt^3*mWW^5*s^2 - 89*ep*mtt^3*mWW^5*s^2 + 522*ep^2*mtt^3*mWW^5*s^2 + 1606*ep^3*mtt^3*mWW^5*s^2 + 900*ep^4*mtt^3*mWW^5*s^2 + 12*mtt^2*mWW^6*s^2 + 57*ep*mtt^2*mWW^6*s^2 - 257*ep^2*mtt^2*mWW^6*s^2 - 862*ep^3*mtt^2*mWW^6*s^2 - 456*ep^4*mtt^2*mWW^6*s^2 - 2*mtt*mWW^7*s^2 - 13*ep*mtt*mWW^7*s^2 + 43*ep^2*mtt*mWW^7*s^2 + 158*ep^3*mtt*mWW^7*s^2 + 72*ep^4*mtt*mWW^7*s^2 - 3*mtt^5*mWW^2*s^3 - 18*ep*mtt^5*mWW^2*s^3 + 55*ep^2*mtt^5*mWW^2*s^3 + 246*ep^3*mtt^5*mWW^2*s^3 + 176*ep^4*mtt^5*mWW^2*s^3 + 18*mtt^4*mWW^3*s^3 + 88*ep*mtt^4*mWW^3*s^3 - 286*ep^2*mtt^4*mWW^3*s^3 - 1120*ep^3*mtt^4*mWW^3*s^3 - 760*ep^4*mtt^4*mWW^3*s^3 - 33*mtt^3*mWW^4*s^3 - 161*ep*mtt^3*mWW^4*s^3 + 536*ep^2*mtt^3*mWW^4*s^3 + 2044*ep^3*mtt^3*mWW^4*s^3 + 1368*ep^4*mtt^3*mWW^4*s^3 + 24*mtt^2*mWW^5*s^3 + 140*ep*mtt^2*mWW^5*s^3 - 412*ep^2*mtt^2*mWW^5*s^3 - 1716*ep^3*mtt^2*mWW^5*s^3 - 1176*ep^4*mtt^2*mWW^5*s^3 - 6*mtt*mWW^6*s^3 - 45*ep*mtt*mWW^6*s^3 + 103*ep^2*mtt*mWW^6*s^3 + 506*ep^3*mtt*mWW^6*s^3 + 360*ep^4*mtt*mWW^6*s^3 + 4*ep^2*mWW^7*s^3 + 12*ep^3*mWW^7*s^3 + 8*ep^4*mWW^7*s^3 + 3*mtt^4*mWW^2*s^4 + 18*ep*mtt^4*mWW^2*s^4 - 43*ep^2*mtt^4*mWW^2*s^4 - 210*ep^3*mtt^4*mWW^2*s^4 - 152*ep^4*mtt^4*mWW^2*s^4 - 13*mtt^3*mWW^3*s^4 - 66*ep*mtt^3*mWW^3*s^4 + 175*ep^2*mtt^3*mWW^3*s^4 + 752*ep^3*mtt^3*mWW^3*s^4 + 524*ep^4*mtt^3*mWW^3*s^4 + 16*mtt^2*mWW^4*s^4 + 89*ep*mtt^2*mWW^4*s^4 - 213*ep^2*mtt^2*mWW^4*s^4 - 942*ep^3*mtt^2*mWW^4*s^4 - 656*ep^4*mtt^2*mWW^4*s^4 - 6*mtt*mWW^5*s^4 - 41*ep*mtt*mWW^5*s^4 + 65*ep^2*mtt*mWW^5*s^4 + 352*ep^3*mtt*mWW^5*s^4 + 252*ep^4*mtt*mWW^5*s^4 + 12*ep^2*mWW^6*s^4 + 36*ep^3*mWW^6*s^4 + 24*ep^4*mWW^6*s^4 - mtt^3*mWW^2*s^5 - 6*ep*mtt^3*mWW^2*s^5 + 13*ep^2*mtt^3*mWW^2*s^5 + 66*ep^3*mtt^3*mWW^2*s^5 + 48*ep^4*mtt^3*mWW^2*s^5 + 3*mtt^2*mWW^3*s^5 + 15*ep*mtt^2*mWW^3*s^5 - 36*ep^2*mtt^2*mWW^3*s^5 - 168*ep^3*mtt^2*mWW^3*s^5 - 120*ep^4*mtt^2*mWW^3*s^5 - 2*mtt*mWW^4*s^5 - 13*ep*mtt*mWW^4*s^5 + 11*ep^2*mtt*mWW^4*s^5 + 94*ep^3*mtt*mWW^4*s^5 + 72*ep^4*mtt*mWW^4*s^5 + 12*ep^2*mWW^5*s^5 + 36*ep^3*mWW^5*s^5 + 24*ep^4*mWW^5*s^5 + 4*ep^2*mWW^4*s^6 + 12*ep^3*mWW^4*s^6 + 8*ep^4*mWW^4*s^6 + 8*ep^2*mtt^8*mWW*t + 24*ep^3*mtt^8*mWW*t + 16*ep^4*mtt^8*mWW*t - 36*ep^2*mtt^7*mWW^2*t - 108*ep^3*mtt^7*mWW^2*t - 72*ep^4*mtt^7*mWW^2*t + 8*ep*mtt^6*mWW^3*t + 60*ep^2*mtt^6*mWW^3*t + 124*ep^3*mtt^6*mWW^3*t + 72*ep^4*mtt^6*mWW^3*t - 20*ep*mtt^5*mWW^4*t - 40*ep^2*mtt^5*mWW^4*t + 20*ep^3*mtt^5*mWW^4*t + 40*ep^4*mtt^5*mWW^4*t + 12*ep*mtt^4*mWW^5*t - 84*ep^3*mtt^4*mWW^5*t - 72*ep^4*mtt^4*mWW^5*t + 4*ep*mtt^3*mWW^6*t + 12*ep^2*mtt^3*mWW^6*t + 8*ep^3*mtt^3*mWW^6*t - 4*ep*mtt^2*mWW^7*t - 4*ep^2*mtt^2*mWW^7*t + 16*ep^3*mtt^2*mWW^7*t + 16*ep^4*mtt^2*mWW^7*t - 32*ep^2*mtt^7*mWW*s*t - 96*ep^3*mtt^7*mWW*s*t - 64*ep^4*mtt^7*mWW*s*t - 2*mtt^6*mWW^2*s*t - 2*ep*mtt^6*mWW^2*s*t + 152*ep^2*mtt^6*mWW^2*s*t + 432*ep^3*mtt^6*mWW^2*s*t + 272*ep^4*mtt^6*mWW^2*s*t + 7*mtt^5*mWW^3*s*t - 25*ep*mtt^5*mWW^3*s*t - 284*ep^2*mtt^5*mWW^3*s*t - 488*ep^3*mtt^5*mWW^3*s*t - 152*ep^4*mtt^5*mWW^3*s*t - 8*mtt^4*mWW^4*s*t + 52*ep*mtt^4*mWW^4*s*t + 232*ep^2*mtt^4*mWW^4*s*t + 40*ep^3*mtt^4*mWW^4*s*t - 304*ep^4*mtt^4*mWW^4*s*t + 2*mtt^3*mWW^5*s*t - 22*ep*mtt^3*mWW^5*s*t - 32*ep^2*mtt^3*mWW^5*s*t + 180*ep^3*mtt^3*mWW^5*s*t + 280*ep^4*mtt^3*mWW^5*s*t + 2*mtt^2*mWW^6*s*t - 2*ep*mtt^2*mWW^6*s*t - 64*ep^2*mtt^2*mWW^6*s*t - 112*ep^3*mtt^2*mWW^6*s*t - 16*ep^4*mtt^2*mWW^6*s*t - mtt*mWW^7*s*t - ep*mtt*mWW^7*s*t + 28*ep^2*mtt*mWW^7*s*t + 44*ep^3*mtt*mWW^7*s*t - 16*ep^4*mtt*mWW^7*s*t + mtt^6*mWW*s^2*t + 41*ep^2*mtt^6*mWW*s^2*t + 138*ep^3*mtt^6*mWW*s^2*t + 96*ep^4*mtt^6*mWW*s^2*t + mtt^5*mWW^2*s^2*t + ep*mtt^5*mWW^2*s^2*t - 190*ep^2*mtt^5*mWW^2*s^2*t - 506*ep^3*mtt^5*mWW^2*s^2*t - 300*ep^4*mtt^5*mWW^2*s^2*t - 3*mtt^4*mWW^3*s^2*t + 44*ep*mtt^4*mWW^3*s^2*t + 293*ep^2*mtt^4*mWW^3*s^2*t + 398*ep^3*mtt^4*mWW^3*s^2*t + 48*ep^4*mtt^4*mWW^3*s^2*t - 9*mtt^3*mWW^4*s^2*t - 93*ep*mtt^3*mWW^4*s^2*t - 26*ep^2*mtt^3*mWW^4*s^2*t + 502*ep^3*mtt^3*mWW^4*s^2*t + 628*ep^4*mtt^3*mWW^4*s^2*t + 20*mtt^2*mWW^5*s^2*t + 95*ep*mtt^2*mWW^5*s^2*t - 311*ep^2*mtt^2*mWW^5*s^2*t - 1234*ep^3*mtt^2*mWW^5*s^2*t - 936*ep^4*mtt^2*mWW^5*s^2*t - 12*mtt*mWW^6*s^2*t - 56*ep*mtt*mWW^6*s^2*t + 232*ep^2*mtt*mWW^6*s^2*t + 820*ep^3*mtt*mWW^6*s^2*t + 504*ep^4*mtt*mWW^6*s^2*t + 2*mWW^7*s^2*t + 9*ep*mWW^7*s^2*t - 39*ep^2*mWW^7*s^2*t - 118*ep^3*mWW^7*s^2*t - 40*ep^4*mWW^7*s^2*t - 3*mtt^5*mWW*s^3*t - 11*ep^2*mtt^5*mWW*s^3*t - 78*ep^3*mtt^5*mWW*s^3*t - 64*ep^4*mtt^5*mWW*s^3*t + 6*mtt^4*mWW^2*s^3*t + 7*ep*mtt^4*mWW^2*s^3*t + 51*ep^2*mtt^4*mWW^2*s^3*t + 106*ep^3*mtt^4*mWW^2*s^3*t + 48*ep^4*mtt^4*mWW^2*s^3*t - 15*mtt^3*mWW^3*s^3*t - 51*ep*mtt^3*mWW^3*s^3*t + 34*ep^2*mtt^3*mWW^3*s^3*t + 318*ep^3*mtt^3*mWW^3*s^3*t + 268*ep^4*mtt^3*mWW^3*s^3*t + 30*mtt^2*mWW^4*s^3*t + 100*ep*mtt^2*mWW^4*s^3*t - 342*ep^2*mtt^2*mWW^4*s^3*t - 1152*ep^3*mtt^2*mWW^4*s^3*t - 752*ep^4*mtt^2*mWW^4*s^3*t - 24*mtt*mWW^5*s^3*t - 101*ep*mtt*mWW^5*s^3*t + 379*ep^2*mtt*mWW^5*s^3*t + 1336*ep^3*mtt*mWW^5*s^3*t + 876*ep^4*mtt*mWW^5*s^3*t + 6*mWW^6*s^3*t + 33*ep*mWW^6*s^3*t - 111*ep^2*mWW^6*s^3*t - 446*ep^3*mWW^6*s^3*t - 304*ep^4*mWW^6*s^3*t + 3*mtt^4*mWW*s^4*t - 13*ep^2*mtt^4*mWW*s^4*t + 6*ep^3*mtt^4*mWW*s^4*t + 16*ep^4*mtt^4*mWW*s^4*t - 7*mtt^3*mWW^2*s^4*t - 9*ep*mtt^3*mWW^2*s^4*t + 40*ep^2*mtt^3*mWW^2*s^4*t + 118*ep^3*mtt^3*mWW^2*s^4*t + 76*ep^4*mtt^3*mWW^2*s^4*t + 14*mtt^2*mWW^3*s^4*t + 28*ep*mtt^2*mWW^3*s^4*t - 152*ep^2*mtt^2*mWW^3*s^4*t - 482*ep^3*mtt^2*mWW^3*s^4*t - 316*ep^4*mtt^2*mWW^3*s^4*t - 16*mtt*mWW^4*s^4*t - 52*ep*mtt*mWW^4*s^4*t + 238*ep^2*mtt*mWW^4*s^4*t + 798*ep^3*mtt*mWW^4*s^4*t + 524*ep^4*mtt*mWW^4*s^4*t + 6*mWW^5*s^4*t + 29*ep*mWW^5*s^4*t - 101*ep^2*mWW^5*s^4*t - 376*ep^3*mWW^5*s^4*t - 252*ep^4*mWW^5*s^4*t - mtt^3*mWW*s^5*t + 7*ep^2*mtt^3*mWW*s^5*t + 6*ep^3*mtt^3*mWW*s^5*t + 2*mtt^2*mWW^2*s^5*t + 3*ep*mtt^2*mWW^2*s^5*t - 17*ep^2*mtt^2*mWW^2*s^5*t - 42*ep^3*mtt^2*mWW^2*s^5*t - 24*ep^4*mtt^2*mWW^2*s^5*t - 3*mtt*mWW^3*s^5*t - 4*ep*mtt*mWW^3*s^5*t + 57*ep^2*mtt*mWW^3*s^5*t + 154*ep^3*mtt*mWW^3*s^5*t + 96*ep^4*mtt*mWW^3*s^5*t + 2*mWW^4*s^5*t + 9*ep*mWW^4*s^5*t - 43*ep^2*mWW^4*s^5*t - 162*ep^3*mWW^4*s^5*t - 112*ep^4*mWW^4*s^5*t - 8*ep^2*mWW^3*s^6*t - 24*ep^3*mWW^3*s^6*t - 16*ep^4*mWW^3*s^6*t - 4*ep^2*mtt^8*t^2 - 12*ep^3*mtt^8*t^2 - 8*ep^4*mtt^8*t^2 + 12*ep^2*mtt^7*mWW*t^2 + 36*ep^3*mtt^7*mWW*t^2 + 24*ep^4*mtt^7*mWW*t^2 - 4*ep*mtt^6*mWW^2*t^2 + 28*ep^3*mtt^6*mWW^2*t^2 + 24*ep^4*mtt^6*mWW^2*t^2 + 4*ep*mtt^5*mWW^3*t^2 - 40*ep^2*mtt^5*mWW^3*t^2 - 148*ep^3*mtt^5*mWW^3*t^2 - 104*ep^4*mtt^5*mWW^3*t^2 + 12*ep*mtt^4*mWW^4*t^2 + 60*ep^2*mtt^4*mWW^4*t^2 + 96*ep^3*mtt^4*mWW^4*t^2 + 48*ep^4*mtt^4*mWW^4*t^2 - 20*ep*mtt^3*mWW^5*t^2 - 36*ep^2*mtt^3*mWW^5*t^2 + 32*ep^3*mtt^3*mWW^5*t^2 + 48*ep^4*mtt^3*mWW^5*t^2 + 8*ep*mtt^2*mWW^6*t^2 + 8*ep^2*mtt^2*mWW^6*t^2 - 32*ep^3*mtt^2*mWW^6*t^2 - 32*ep^4*mtt^2*mWW^6*t^2 + 16*ep^2*mtt^7*s*t^2 + 48*ep^3*mtt^7*s*t^2 + 32*ep^4*mtt^7*s*t^2 + mtt^6*mWW*s*t^2 + ep*mtt^6*mWW*s*t^2 - 52*ep^2*mtt^6*mWW*s*t^2 - 144*ep^3*mtt^6*mWW*s*t^2 - 88*ep^4*mtt^6*mWW*s*t^2 - 2*mtt^5*mWW^2*s*t^2 + 14*ep*mtt^5*mWW^2*s*t^2 + 16*ep^2*mtt^5*mWW^2*s*t^2 - 116*ep^3*mtt^5*mWW^2*s*t^2 - 152*ep^4*mtt^5*mWW^2*s*t^2 - 2*mtt^4*mWW^3*s*t^2 - 14*ep*mtt^4*mWW^3*s*t^2 + 160*ep^2*mtt^4*mWW^3*s*t^2 + 568*ep^3*mtt^4*mWW^3*s*t^2 + 416*ep^4*mtt^4*mWW^3*s*t^2 + 8*mtt^3*mWW^4*s*t^2 - 16*ep*mtt^3*mWW^4*s*t^2 - 296*ep^2*mtt^3*mWW^4*s*t^2 - 540*ep^3*mtt^3*mWW^4*s*t^2 - 152*ep^4*mtt^3*mWW^4*s*t^2 - 7*mtt^2*mWW^5*s*t^2 + 13*ep*mtt^2*mWW^5*s*t^2 + 212*ep^2*mtt^2*mWW^5*s*t^2 + 272*ep^3*mtt^2*mWW^5*s*t^2 - 88*ep^4*mtt^2*mWW^5*s*t^2 + 2*mtt*mWW^6*s*t^2 + 2*ep*mtt*mWW^6*s*t^2 - 56*ep^2*mtt*mWW^6*s*t^2 - 88*ep^3*mtt*mWW^6*s*t^2 + 32*ep^4*mtt*mWW^6*s*t^2 - 24*ep^2*mtt^6*s^2*t^2 - 72*ep^3*mtt^6*s^2*t^2 - 48*ep^4*mtt^6*s^2*t^2 - 4*mtt^5*mWW*s^2*t^2 - 3*ep*mtt^5*mWW*s^2*t^2 + 87*ep^2*mtt^5*mWW*s^2*t^2 + 214*ep^3*mtt^5*mWW*s^2*t^2 + 120*ep^4*mtt^5*mWW*s^2*t^2 + 7*mtt^4*mWW^2*s^2*t^2 - 14*ep*mtt^4*mWW^2*s^2*t^2 - 43*ep^2*mtt^4*mWW^2*s^2*t^2 + 34*ep^3*mtt^4*mWW^2*s^2*t^2 + 96*ep^4*mtt^4*mWW^2*s^2*t^2 + 3*mtt^3*mWW^3*s^2*t^2 + 23*ep*mtt^3*mWW^3*s^2*t^2 - 242*ep^2*mtt^3*mWW^3*s^2*t^2 - 682*ep^3*mtt^3*mWW^3*s^2*t^2 - 428*ep^4*mtt^3*mWW^3*s^2*t^2 - 11*mtt^2*mWW^4*s^2*t^2 - 21*ep*mtt^2*mWW^4*s^2*t^2 + 390*ep^2*mtt^2*mWW^4*s^2*t^2 + 944*ep^3*mtt^2*mWW^4*s^2*t^2 + 408*ep^4*mtt^2*mWW^4*s^2*t^2 + 5*mtt*mWW^5*s^2*t^2 + 8*ep*mtt*mWW^5*s^2*t^2 - 173*ep^2*mtt*mWW^5*s^2*t^2 - 364*ep^3*mtt*mWW^5*s^2*t^2 - 12*ep^4*mtt*mWW^5*s^2*t^2 + 7*ep*mWW^6*s^2*t^2 + 5*ep^2*mWW^6*s^2*t^2 - 74*ep^3*mWW^6*s^2*t^2 - 136*ep^4*mWW^6*s^2*t^2 + 16*ep^2*mtt^5*s^3*t^2 + 48*ep^3*mtt^5*s^3*t^2 + 32*ep^4*mtt^5*s^3*t^2 + 6*mtt^4*mWW*s^3*t^2 + 3*ep*mtt^4*mWW*s^3*t^2 - 73*ep^2*mtt^4*mWW*s^3*t^2 - 146*ep^3*mtt^4*mWW*s^3*t^2 - 72*ep^4*mtt^4*mWW*s^3*t^2 - 9*mtt^3*mWW^2*s^3*t^2 + 3*ep*mtt^3*mWW^2*s^3*t^2 + 42*ep^2*mtt^3*mWW^2*s^3*t^2 + 86*ep^3*mtt^3*mWW^2*s^3*t^2 + 52*ep^4*mtt^3*mWW^2*s^3*t^2 - 20*ep*mtt^2*mWW^3*s^3*t^2 + 150*ep^2*mtt^2*mWW^3*s^3*t^2 + 354*ep^3*mtt^2*mWW^3*s^3*t^2 + 172*ep^4*mtt^2*mWW^3*s^3*t^2 + 3*mtt*mWW^4*s^3*t^2 + 29*ep*mtt*mWW^4*s^3*t^2 - 160*ep^2*mtt*mWW^4*s^3*t^2 - 530*ep^3*mtt*mWW^4*s^3*t^2 - 324*ep^4*mtt*mWW^4*s^3*t^2 - 3*ep*mWW^5*s^3*t^2 + 25*ep^2*mWW^5*s^3*t^2 + 104*ep^3*mWW^5*s^3*t^2 + 68*ep^4*mWW^5*s^3*t^2 - 4*ep^2*mtt^4*s^4*t^2 - 12*ep^3*mtt^4*s^4*t^2 - 8*ep^4*mtt^4*s^4*t^2 - 4*mtt^3*mWW*s^4*t^2 - ep*mtt^3*mWW*s^4*t^2 + 33*ep^2*mtt^3*mWW*s^4*t^2 + 46*ep^3*mtt^3*mWW*s^4*t^2 + 16*ep^4*mtt^3*mWW*s^4*t^2 + 5*mtt^2*mWW^2*s^4*t^2 + 2*ep*mtt^2*mWW^2*s^4*t^2 - 11*ep^2*mtt^2*mWW^2*s^4*t^2 - 12*ep^3*mtt^2*mWW^2*s^4*t^2 - 4*ep^4*mtt^2*mWW^2*s^4*t^2 - mtt*mWW^3*s^4*t^2 + 12*ep*mtt*mWW^3*s^4*t^2 - 41*ep^2*mtt*mWW^3*s^4*t^2 - 142*ep^3*mtt*mWW^3*s^4*t^2 - 88*ep^4*mtt*mWW^3*s^4*t^2 - 5*ep*mWW^4*s^4*t^2 + 11*ep^2*mWW^4*s^4*t^2 + 28*ep^3*mWW^4*s^4*t^2 + 12*ep^4*mWW^4*s^4*t^2 + mtt^2*mWW*s^5*t^2 - 7*ep^2*mtt^2*mWW*s^5*t^2 - 6*ep^3*mtt^2*mWW*s^5*t^2 - mtt*mWW^2*s^5*t^2 - ep*mtt*mWW^2*s^5*t^2 - 8*ep^2*mtt*mWW^2*s^5*t^2 - 32*ep^3*mtt*mWW^2*s^5*t^2 - 24*ep^4*mtt*mWW^2*s^5*t^2 - 3*ep*mWW^3*s^5*t^2 + 7*ep^2*mWW^3*s^5*t^2 + 42*ep^3*mWW^3*s^5*t^2 + 32*ep^4*mWW^3*s^5*t^2 + 4*ep^2*mWW^2*s^6*t^2 + 12*ep^3*mWW^2*s^6*t^2 + 8*ep^4*mWW^2*s^6*t^2 + 4*ep^2*mtt^7*t^3 + 12*ep^3*mtt^7*t^3 + 8*ep^4*mtt^7*t^3 - 20*ep^2*mtt^6*mWW*t^3 - 60*ep^3*mtt^6*mWW*t^3 - 40*ep^4*mtt^6*mWW*t^3 + 4*ep*mtt^5*mWW^2*t^3 + 40*ep^2*mtt^5*mWW^2*t^3 + 92*ep^3*mtt^5*mWW^2*t^3 + 56*ep^4*mtt^5*mWW^2*t^3 - 12*ep*mtt^4*mWW^3*t^3 - 40*ep^2*mtt^4*mWW^3*t^3 - 36*ep^3*mtt^4*mWW^3*t^3 - 8*ep^4*mtt^4*mWW^3*t^3 + 12*ep*mtt^3*mWW^4*t^3 + 20*ep^2*mtt^3*mWW^4*t^3 - 24*ep^3*mtt^3*mWW^4*t^3 - 32*ep^4*mtt^3*mWW^4*t^3 - 4*ep*mtt^2*mWW^5*t^3 - 4*ep^2*mtt^2*mWW^5*t^3 + 16*ep^3*mtt^2*mWW^5*t^3 + 16*ep^4*mtt^2*mWW^5*t^3 - 16*ep^2*mtt^6*s*t^3 - 48*ep^3*mtt^6*s*t^3 - 32*ep^4*mtt^6*s*t^3 - mtt^5*mWW*s*t^3 - ep*mtt^5*mWW*s*t^3 + 84*ep^2*mtt^5*mWW*s*t^3 + 240*ep^3*mtt^5*mWW*s*t^3 + 152*ep^4*mtt^5*mWW*s*t^3 + 4*mtt^4*mWW^2*s*t^3 - 8*ep*mtt^4*mWW^2*s*t^3 - 184*ep^2*mtt^4*mWW^2*s*t^3 - 392*ep^3*mtt^4*mWW^2*s*t^3 - 176*ep^4*mtt^4*mWW^2*s*t^3 - 6*mtt^3*mWW^3*s*t^3 + 18*ep*mtt^3*mWW^3*s*t^3 + 208*ep^2*mtt^3*mWW^3*s*t^3 + 300*ep^3*mtt^3*mWW^3*s*t^3 + 8*ep^4*mtt^3*mWW^3*s*t^3 + 4*mtt^2*mWW^4*s*t^3 - 8*ep*mtt^2*mWW^4*s*t^3 - 120*ep^2*mtt^2*mWW^4*s*t^3 - 144*ep^3*mtt^2*mWW^4*s*t^3 + 64*ep^4*mtt^2*mWW^4*s*t^3 - mtt*mWW^5*s*t^3 - ep*mtt*mWW^5*s*t^3 + 28*ep^2*mtt*mWW^5*s*t^3 + 44*ep^3*mtt*mWW^5*s*t^3 - 16*ep^4*mtt*mWW^5*s*t^3 + 24*ep^2*mtt^5*s^2*t^3 + 72*ep^3*mtt^5*s^2*t^3 + 48*ep^4*mtt^5*s^2*t^3 + 3*mtt^4*mWW*s^2*t^3 + 3*ep*mtt^4*mWW*s^2*t^3 - 128*ep^2*mtt^4*mWW*s^2*t^3 - 352*ep^3*mtt^4*mWW*s^2*t^3 - 216*ep^4*mtt^4*mWW*s^2*t^3 - 9*mtt^3*mWW^2*s^2*t^3 - ep*mtt^3*mWW^2*s^2*t^3 + 266*ep^2*mtt^3*mWW^2*s^2*t^3 + 654*ep^3*mtt^3*mWW^2*s^2*t^3 + 340*ep^4*mtt^3*mWW^2*s^2*t^3 + 9*mtt^2*mWW^3*s^2*t^3 - ep*mtt^2*mWW^3*s^2*t^3 - 242*ep^2*mtt^2*mWW^3*s^2*t^3 - 568*ep^3*mtt^2*mWW^3*s^2*t^3 - 216*ep^4*mtt^2*mWW^3*s^2*t^3 - 3*mtt*mWW^4*s^2*t^3 + 5*ep*mtt*mWW^4*s^2*t^3 + 78*ep^2*mtt*mWW^4*s^2*t^3 + 138*ep^3*mtt*mWW^4*s^2*t^3 - 36*ep^4*mtt*mWW^4*s^2*t^3 - 6*ep*mWW^5*s^2*t^3 + 2*ep^2*mWW^5*s^2*t^3 + 56*ep^3*mWW^5*s^2*t^3 + 80*ep^4*mWW^5*s^2*t^3 - 16*ep^2*mtt^4*s^3*t^3 - 48*ep^3*mtt^4*s^3*t^3 - 32*ep^4*mtt^4*s^3*t^3 - 3*mtt^3*mWW*s^3*t^3 - 3*ep*mtt^3*mWW*s^3*t^3 + 84*ep^2*mtt^3*mWW*s^3*t^3 + 224*ep^3*mtt^3*mWW*s^3*t^3 + 136*ep^4*mtt^3*mWW*s^3*t^3 + 6*mtt^2*mWW^2*s^3*t^3 + 8*ep*mtt^2*mWW^2*s^3*t^3 - 140*ep^2*mtt^2*mWW^2*s^3*t^3 - 414*ep^3*mtt^2*mWW^2*s^3*t^3 - 260*ep^4*mtt^2*mWW^2*s^3*t^3 - 3*mtt*mWW^3*s^3*t^3 - 5*ep*mtt*mWW^3*s^3*t^3 + 74*ep^2*mtt*mWW^3*s^3*t^3 + 280*ep^3*mtt*mWW^3*s^3*t^3 + 192*ep^4*mtt*mWW^3*s^3*t^3 - 4*ep*mWW^4*s^3*t^3 - 2*ep^2*mWW^4*s^3*t^3 - 14*ep^3*mWW^4*s^3*t^3 - 12*ep^4*mWW^4*s^3*t^3 + 4*ep^2*mtt^3*s^4*t^3 + 12*ep^3*mtt^3*s^4*t^3 + 8*ep^4*mtt^3*s^4*t^3 + mtt^2*mWW*s^4*t^3 + ep*mtt^2*mWW*s^4*t^3 - 20*ep^2*mtt^2*mWW*s^4*t^3 - 52*ep^3*mtt^2*mWW*s^4*t^3 - 32*ep^4*mtt^2*mWW*s^4*t^3 - mtt*mWW^2*s^4*t^3 - 3*ep*mtt*mWW^2*s^4*t^3 + 14*ep^2*mtt*mWW^2*s^4*t^3 + 48*ep^3*mtt*mWW^2*s^4*t^3 + 32*ep^4*mtt*mWW^2*s^4*t^3 - 2*ep*mWW^3*s^4*t^3 + 6*ep^2*mWW^3*s^4*t^3 + 32*ep^3*mWW^3*s^4*t^3 + 24*ep^4*mWW^3*s^4*t^3 + 4*ep^2*mWW^2*s^5*t^3 + 12*ep^3*mWW^2*s^5*t^3 + 8*ep^4*mWW^2*s^5*t^3))/(2*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^2*s^3*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*(-mtt + s + t)), ((-1 + ep)*(-1 + 2*ep)*(12*ep*mtt^6*mWW^2 + 44*ep^2*mtt^6*mWW^2 + 40*ep^3*mtt^6*mWW^2 - 36*ep*mtt^5*mWW^3 - 132*ep^2*mtt^5*mWW^3 - 120*ep^3*mtt^5*mWW^3 + 44*ep*mtt^4*mWW^4 + 156*ep^2*mtt^4*mWW^4 + 136*ep^3*mtt^4*mWW^4 - 28*ep*mtt^3*mWW^5 - 92*ep^2*mtt^3*mWW^5 - 72*ep^3*mtt^3*mWW^5 + 8*ep*mtt^2*mWW^6 + 24*ep^2*mtt^2*mWW^6 + 16*ep^3*mtt^2*mWW^6 + 8*ep*mtt^6*mWW*s + 24*ep^2*mtt^6*mWW*s + 16*ep^3*mtt^6*mWW*s + mtt^5*mWW^2*s - 53*ep*mtt^5*mWW^2*s - 182*ep^2*mtt^5*mWW^2*s - 144*ep^3*mtt^5*mWW^2*s - 3*mtt^4*mWW^3*s + 89*ep*mtt^4*mWW^3*s + 336*ep^2*mtt^4*mWW^3*s + 292*ep^3*mtt^4*mWW^3*s + 3*mtt^3*mWW^4*s - 69*ep*mtt^3*mWW^4*s - 276*ep^2*mtt^3*mWW^4*s - 252*ep^3*mtt^3*mWW^4*s - mtt^2*mWW^5*s + 27*ep*mtt^2*mWW^5*s + 104*ep^2*mtt^2*mWW^5*s + 92*ep^3*mtt^2*mWW^5*s - 2*ep*mtt*mWW^6*s - 6*ep^2*mtt*mWW^6*s - 4*ep^3*mtt*mWW^6*s + mtt^5*mWW*s^2 + 2*ep*mtt^5*mWW*s^2 + 7*ep^2*mtt^5*mWW*s^2 + 6*ep^3*mtt^5*mWW*s^2 - 7*mtt^4*mWW^2*s^2 - 29*ep*mtt^4*mWW^2*s^2 - 62*ep^2*mtt^4*mWW^2*s^2 - 32*ep^3*mtt^4*mWW^2*s^2 + 13*mtt^3*mWW^3*s^2 + 99*ep*mtt^3*mWW^3*s^2 + 230*ep^2*mtt^3*mWW^3*s^2 + 120*ep^3*mtt^3*mWW^3*s^2 - 9*mtt^2*mWW^4*s^2 - 101*ep*mtt^2*mWW^4*s^2 - 248*ep^2*mtt^2*mWW^4*s^2 - 132*ep^3*mtt^2*mWW^4*s^2 + 2*mtt*mWW^5*s^2 + 47*ep*mtt*mWW^5*s^2 + 127*ep^2*mtt*mWW^5*s^2 + 74*ep^3*mtt*mWW^5*s^2 - 10*ep*mWW^6*s^2 - 30*ep^2*mWW^6*s^2 - 20*ep^3*mWW^6*s^2 - 2*mtt^4*mWW*s^3 - 28*ep*mtt^4*mWW*s^3 - 86*ep^2*mtt^4*mWW*s^3 - 60*ep^3*mtt^4*mWW*s^3 + 9*mtt^3*mWW^2*s^3 + 117*ep*mtt^3*mWW^2*s^3 + 336*ep^2*mtt^3*mWW^2*s^3 + 228*ep^3*mtt^3*mWW^2*s^3 - 11*mtt^2*mWW^3*s^3 - 157*ep*mtt^2*mWW^3*s^3 - 442*ep^2*mtt^2*mWW^3*s^3 - 296*ep^3*mtt^2*mWW^3*s^3 + 4*mtt*mWW^4*s^3 + 88*ep*mtt*mWW^4*s^3 + 252*ep^2*mtt*mWW^4*s^3 + 168*ep^3*mtt*mWW^4*s^3 - 20*ep*mWW^5*s^3 - 60*ep^2*mWW^5*s^3 - 40*ep^3*mWW^5*s^3 + mtt^3*mWW*s^4 + 18*ep*mtt^3*mWW*s^4 + 55*ep^2*mtt^3*mWW*s^4 + 38*ep^3*mtt^3*mWW*s^4 - 3*mtt^2*mWW^2*s^4 - 47*ep*mtt^2*mWW^2*s^4 - 136*ep^2*mtt^2*mWW^2*s^4 - 92*ep^3*mtt^2*mWW^2*s^4 + 2*mtt*mWW^3*s^4 + 31*ep*mtt*mWW^3*s^4 + 87*ep^2*mtt*mWW^3*s^4 + 58*ep^3*mtt*mWW^3*s^4 - 10*ep*mWW^4*s^4 - 30*ep^2*mWW^4*s^4 - 20*ep^3*mWW^4*s^4 - 8*ep*mtt^6*mWW*t - 40*ep^2*mtt^6*mWW*t - 48*ep^3*mtt^6*mWW*t + 10*ep*mtt^5*mWW^2*t + 70*ep^2*mtt^5*mWW^2*t + 100*ep^3*mtt^5*mWW^2*t - 4*ep*mtt^4*mWW^3*t - 36*ep^2*mtt^4*mWW^3*t - 56*ep^3*mtt^4*mWW^3*t + 8*ep*mtt^3*mWW^4*t + 16*ep^2*mtt^3*mWW^4*t - 4*ep*mtt^2*mWW^5*t - 4*ep^2*mtt^2*mWW^5*t + 8*ep^3*mtt^2*mWW^5*t - 2*ep*mtt*mWW^6*t - 6*ep^2*mtt*mWW^6*t - 4*ep^3*mtt*mWW^6*t + 8*ep*mtt^6*s*t + 24*ep^2*mtt^6*s*t + 16*ep^3*mtt^6*s*t - 2*mtt^5*mWW*s*t - 24*ep*mtt^5*mWW*s*t - 18*ep^2*mtt^5*mWW*s*t + 36*ep^3*mtt^5*mWW*s*t + 5*mtt^4*mWW^2*s*t + 57*ep*mtt^4*mWW^2*s*t + 24*ep^2*mtt^4*mWW^2*s*t - 108*ep^3*mtt^4*mWW^2*s*t - 3*mtt^3*mWW^3*s*t - 11*ep*mtt^3*mWW^3*s*t + 84*ep^2*mtt^3*mWW^3*s*t + 140*ep^3*mtt^3*mWW^3*s*t - mtt^2*mWW^4*s*t - 53*ep*mtt^2*mWW^4*s*t - 168*ep^2*mtt^2*mWW^4*s*t - 100*ep^3*mtt^2*mWW^4*s*t + mtt*mWW^5*s*t + 31*ep*mtt*mWW^5*s*t + 78*ep^2*mtt*mWW^5*s*t + 32*ep^3*mtt*mWW^5*s*t - 8*ep*mWW^6*s*t - 24*ep^2*mWW^6*s*t - 16*ep^3*mWW^6*s*t + mtt^5*s^2*t - 12*ep*mtt^5*s^2*t - 51*ep^2*mtt^5*s^2*t - 38*ep^3*mtt^5*s^2*t + 33*ep*mtt^4*mWW*s^2*t + 91*ep^2*mtt^4*mWW*s^2*t + 42*ep^3*mtt^4*mWW*s^2*t + 2*mtt^3*mWW^2*s^2*t - 2*ep*mtt^3*mWW^2*s^2*t + 52*ep^2*mtt^3*mWW^2*s^2*t + 96*ep^3*mtt^3*mWW^2*s^2*t - 10*mtt^2*mWW^3*s^2*t - 132*ep*mtt^2*mWW^3*s^2*t - 414*ep^2*mtt^2*mWW^3*s^2*t - 316*ep^3*mtt^2*mWW^3*s^2*t + 9*mtt*mWW^4*s^2*t + 114*ep*mtt*mWW^4*s^2*t + 311*ep^2*mtt*mWW^4*s^2*t + 198*ep^3*mtt*mWW^4*s^2*t - 2*mWW^5*s^2*t - 25*ep*mWW^5*s^2*t - 61*ep^2*mWW^5*s^2*t - 30*ep^3*mWW^5*s^2*t - 2*mtt^4*s^3*t + 30*ep^2*mtt^4*s^3*t + 28*ep^3*mtt^4*s^3*t + 4*mtt^3*mWW*s^3*t + 14*ep*mtt^3*mWW*s^3*t - 10*ep^2*mtt^3*mWW*s^3*t - 20*ep^3*mtt^3*mWW*s^3*t - 9*mtt^2*mWW^2*s^3*t - 89*ep*mtt^2*mWW^2*s^3*t - 220*ep^2*mtt^2*mWW^2*s^3*t - 140*ep^3*mtt^2*mWW^2*s^3*t + 11*mtt*mWW^3*s^3*t + 101*ep*mtt*mWW^3*s^3*t + 266*ep^2*mtt*mWW^3*s^3*t + 176*ep^3*mtt*mWW^3*s^3*t - 4*mWW^4*s^3*t - 34*ep*mWW^4*s^3*t - 90*ep^2*mWW^4*s^3*t - 60*ep^3*mWW^4*s^3*t + mtt^3*s^4*t + 4*ep*mtt^3*s^4*t - 3*ep^2*mtt^3*s^4*t - 6*ep^3*mtt^3*s^4*t - 2*mtt^2*mWW*s^4*t - 15*ep*mtt^2*mWW*s^4*t - 23*ep^2*mtt^2*mWW*s^4*t - 10*ep^3*mtt^2*mWW*s^4*t + 3*mtt*mWW^2*s^4*t + 36*ep*mtt*mWW^2*s^4*t + 95*ep^2*mtt*mWW^2*s^4*t + 62*ep^3*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t - 9*ep*mWW^3*s^4*t - 21*ep^2*mWW^3*s^4*t - 14*ep^3*mWW^3*s^4*t + 12*ep*mtt^6*t^2 + 44*ep^2*mtt^6*t^2 + 40*ep^3*mtt^6*t^2 - 30*ep*mtt^5*mWW*t^2 - 98*ep^2*mtt^5*mWW*t^2 - 76*ep^3*mtt^5*mWW*t^2 + 22*ep*mtt^4*mWW^2*t^2 + 42*ep^2*mtt^4*mWW^2*t^2 - 4*ep^3*mtt^4*mWW^2*t^2 + 24*ep*mtt^3*mWW^3*t^2 + 112*ep^2*mtt^3*mWW^3*t^2 + 128*ep^3*mtt^3*mWW^3*t^2 - 60*ep*mtt^2*mWW^4*t^2 - 196*ep^2*mtt^2*mWW^4*t^2 - 152*ep^3*mtt^2*mWW^4*t^2 + 38*ep*mtt*mWW^5*t^2 + 114*ep^2*mtt*mWW^5*t^2 + 76*ep^3*mtt*mWW^5*t^2 - 6*ep*mWW^6*t^2 - 18*ep^2*mWW^6*t^2 - 12*ep^3*mWW^6*t^2 + mtt^5*s*t^2 - 27*ep*mtt^5*s*t^2 - 112*ep^2*mtt^5*s*t^2 - 100*ep^3*mtt^5*s*t^2 - mtt^4*mWW*s*t^2 + 59*ep*mtt^4*mWW*s*t^2 + 224*ep^2*mtt^4*mWW*s*t^2 + 180*ep^3*mtt^4*mWW*s*t^2 - 3*mtt^3*mWW^2*s*t^2 - 55*ep*mtt^3*mWW^2*s*t^2 - 112*ep^2*mtt^3*mWW^2*s*t^2 - 12*ep^3*mtt^3*mWW^2*s*t^2 + 5*mtt^2*mWW^3*s*t^2 - 23*ep*mtt^2*mWW^3*s*t^2 - 200*ep^2*mtt^2*mWW^3*s*t^2 - 252*ep^3*mtt^2*mWW^3*s*t^2 - 2*mtt*mWW^4*s*t^2 + 62*ep*mtt*mWW^4*s*t^2 + 256*ep^2*mtt*mWW^4*s*t^2 + 224*ep^3*mtt*mWW^4*s*t^2 - 16*ep*mWW^5*s*t^2 - 56*ep^2*mWW^5*s*t^2 - 40*ep^3*mWW^5*s*t^2 - 3*mtt^4*s^2*t^2 + 14*ep*mtt^4*s^2*t^2 + 95*ep^2*mtt^4*s^2*t^2 + 86*ep^3*mtt^4*s^2*t^2 + 3*mtt^3*mWW*s^2*t^2 - 39*ep*mtt^3*mWW*s^2*t^2 - 210*ep^2*mtt^3*mWW*s^2*t^2 - 176*ep^3*mtt^3*mWW*s^2*t^2 + 3*mtt^2*mWW^2*s^2*t^2 + 55*ep*mtt^2*mWW^2*s^2*t^2 + 168*ep^2*mtt^2*mWW^2*s^2*t^2 + 92*ep^3*mtt^2*mWW^2*s^2*t^2 - 3*mtt*mWW^3*s^2*t^2 + 11*ep*mtt*mWW^3*s^2*t^2 + 94*ep^2*mtt*mWW^3*s^2*t^2 + 120*ep^3*mtt*mWW^3*s^2*t^2 - 17*ep*mWW^4*s^2*t^2 - 75*ep^2*mWW^4*s^2*t^2 - 74*ep^3*mWW^4*s^2*t^2 + 3*mtt^3*s^3*t^2 + 5*ep*mtt^3*s^3*t^2 - 30*ep^2*mtt^3*s^3*t^2 - 32*ep^3*mtt^3*s^3*t^2 - 3*mtt^2*mWW*s^3*t^2 + 11*ep*mtt^2*mWW*s^3*t^2 + 110*ep^2*mtt^2*mWW*s^3*t^2 + 96*ep^3*mtt^2*mWW*s^3*t^2 - 6*ep*mtt*mWW^2*s^3*t^2 - 58*ep^2*mtt*mWW^2*s^3*t^2 - 52*ep^3*mtt*mWW^2*s^3*t^2 + 6*ep*mWW^3*s^3*t^2 + 26*ep^2*mWW^3*s^3*t^2 + 20*ep^3*mWW^3*s^3*t^2 - mtt^2*s^4*t^2 - 4*ep*mtt^2*s^4*t^2 + 3*ep^2*mtt^2*s^4*t^2 + 6*ep^3*mtt^2*s^4*t^2 + mtt*mWW*s^4*t^2 - ep*mtt*mWW*s^4*t^2 - 26*ep^2*mtt*mWW*s^4*t^2 - 24*ep^3*mtt*mWW*s^4*t^2 - 3*ep*mWW^2*s^4*t^2 - ep^2*mWW^2*s^4*t^2 + 2*ep^3*mWW^2*s^4*t^2 - 12*ep*mtt^5*t^3 - 44*ep^2*mtt^5*t^3 - 40*ep^3*mtt^5*t^3 + 38*ep*mtt^4*mWW*t^3 + 138*ep^2*mtt^4*mWW*t^3 + 124*ep^3*mtt^4*mWW*t^3 - 44*ep*mtt^3*mWW^2*t^3 - 156*ep^2*mtt^3*mWW^2*t^3 - 136*ep^3*mtt^3*mWW^2*t^3 + 16*ep*mtt^2*mWW^3*t^3 + 56*ep^2*mtt^2*mWW^3*t^3 + 48*ep^3*mtt^2*mWW^3*t^3 + 8*ep*mtt*mWW^4*t^3 + 24*ep^2*mtt*mWW^4*t^3 + 16*ep^3*mtt*mWW^4*t^3 - 6*ep*mWW^5*t^3 - 18*ep^2*mWW^5*t^3 - 12*ep^3*mWW^5*t^3 - mtt^4*s*t^3 + 19*ep*mtt^4*s*t^3 + 88*ep^2*mtt^4*s*t^3 + 84*ep^3*mtt^4*s*t^3 + 3*mtt^3*mWW*s*t^3 - 41*ep*mtt^3*mWW*s*t^3 - 224*ep^2*mtt^3*mWW*s*t^3 - 228*ep^3*mtt^3*mWW*s*t^3 - 3*mtt^2*mWW^2*s*t^3 + 33*ep*mtt^2*mWW^2*s*t^3 + 216*ep^2*mtt^2*mWW^2*s*t^3 + 228*ep^3*mtt^2*mWW^2*s*t^3 + mtt*mWW^3*s*t^3 - 3*ep*mtt*mWW^3*s*t^3 - 64*ep^2*mtt*mWW^3*s*t^3 - 76*ep^3*mtt*mWW^3*s*t^3 - 8*ep*mWW^4*s*t^3 - 16*ep^2*mWW^4*s*t^3 - 8*ep^3*mWW^4*s*t^3 + 2*mtt^3*s^2*t^3 - 2*ep*mtt^3*s^2*t^3 - 44*ep^2*mtt^3*s^2*t^3 - 48*ep^3*mtt^3*s^2*t^3 - 4*mtt^2*mWW*s^2*t^3 + 2*ep*mtt^2*mWW*s^2*t^3 + 106*ep^2*mtt^2*mWW*s^2*t^3 + 124*ep^3*mtt^2*mWW*s^2*t^3 + 2*mtt*mWW^2*s^2*t^3 - 10*ep*mtt*mWW^2*s^2*t^3 - 116*ep^2*mtt*mWW^2*s^2*t^3 - 128*ep^3*mtt*mWW^2*s^2*t^3 + 2*ep*mWW^3*s^2*t^3 + 30*ep^2*mWW^3*s^2*t^3 + 36*ep^3*mWW^3*s^2*t^3 - mtt^2*s^3*t^3 - 5*ep*mtt^2*s^3*t^3 + 4*ep^3*mtt^2*s^3*t^3 + mtt*mWW*s^3*t^3 + ep*mtt*mWW*s^3*t^3 - 20*ep^2*mtt*mWW*s^3*t^3 - 20*ep^3*mtt*mWW*s^3*t^3 - 4*ep*mWW^2*s^3*t^3 - 4*ep^2*mWW^2*s^3*t^3))/(4*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^2*s^3*(-mtt + mWW + s)^2*(mtt - t)*(mWW - t)^2*(-mtt + s + t)), -(9*ep*mtt^4*mWW^4 + 18*ep^2*mtt^4*mWW^4 - 12*ep*mtt^3*mWW^5 - 24*ep^2*mtt^3*mWW^5 + 3*ep*mtt^2*mWW^6 + 6*ep^2*mtt^2*mWW^6 - 9*ep*mtt^3*mWW^4*s - 16*ep^2*mtt^3*mWW^4*s + 9*ep*mtt^2*mWW^5*s + 22*ep^2*mtt^2*mWW^5*s + 4*ep*mtt^3*mWW^3*s^2 + 16*ep^2*mtt^3*mWW^3*s^2 - 2*ep*mtt^2*mWW^4*s^2 - 26*ep^2*mtt^2*mWW^4*s^2 + ep*mtt*mWW^5*s^2 + 14*ep^2*mtt*mWW^5*s^2 - 3*ep*mWW^6*s^2 - 10*ep^2*mWW^6*s^2 - 18*ep*mtt^3*mWW^4*t - 36*ep^2*mtt^3*mWW^4*t + 21*ep*mtt^2*mWW^5*t + 42*ep^2*mtt^2*mWW^5*t - 3*ep*mtt*mWW^6*t - 6*ep^2*mtt*mWW^6*t + 10*ep*mtt^3*mWW^3*s*t - 6*ep^2*mtt^3*mWW^3*s*t - 7*ep*mtt^2*mWW^4*s*t - 2*ep^2*mtt^2*mWW^4*s*t - 4*ep^2*mtt*mWW^5*s*t - 3*ep*mWW^6*s*t - 6*ep^2*mWW^6*s*t + 8*mtt^3*mWW^2*s^2*t - 8*ep*mtt^3*mWW^2*s^2*t - 160*ep^2*mtt^3*mWW^2*s^2*t - 16*mtt^2*mWW^3*s^2*t + 6*ep*mtt^2*mWW^3*s^2*t + 382*ep^2*mtt^2*mWW^3*s^2*t + 8*mtt*mWW^4*s^2*t + 2*ep*mtt*mWW^4*s^2*t - 266*ep^2*mtt*mWW^4*s^2*t + 56*ep^2*mWW^5*s^2*t - 18*ep*mtt^4*mWW^2*t^2 - 36*ep^2*mtt^4*mWW^2*t^2 + 30*ep*mtt^3*mWW^3*t^2 + 60*ep^2*mtt^3*mWW^3*t^2 - 3*ep*mtt^2*mWW^4*t^2 - 6*ep^2*mtt^2*mWW^4*t^2 - 9*ep*mtt*mWW^5*t^2 - 18*ep^2*mtt*mWW^5*t^2 + 4*ep*mtt^3*mWW^2*s*t^2 + 50*ep^2*mtt^3*mWW^2*s*t^2 - 8*ep*mtt^2*mWW^3*s*t^2 - 32*ep^2*mtt^2*mWW^3*s*t^2 + 4*ep*mtt*mWW^4*s*t^2 - 6*ep^2*mtt*mWW^4*s*t^2 + 24*mtt^3*mWW*s^2*t^2 + 4*ep*mtt^3*mWW*s^2*t^2 - 368*ep^2*mtt^3*mWW*s^2*t^2 - 80*mtt^2*mWW^2*s^2*t^2 - 6*ep*mtt^2*mWW^2*s^2*t^2 + 1106*ep^2*mtt^2*mWW^2*s^2*t^2 + 88*mtt*mWW^3*s^2*t^2 - 4*ep*mtt*mWW^3*s^2*t^2 - 1158*ep^2*mtt*mWW^3*s^2*t^2 - 32*mWW^4*s^2*t^2 + 6*ep*mWW^4*s^2*t^2 + 420*ep^2*mWW^4*s^2*t^2 + 30*ep*mtt^3*mWW^2*t^3 + 60*ep^2*mtt^3*mWW^2*t^3 - 42*ep*mtt^2*mWW^3*t^3 - 84*ep^2*mtt^2*mWW^3*t^3 + 12*ep*mtt*mWW^4*t^3 + 24*ep^2*mtt*mWW^4*t^3 - 2*ep*mtt^3*mWW*s*t^3 - 18*ep^2*mtt^3*mWW*s*t^3 + 4*ep*mtt^2*mWW^2*s*t^3 - 8*ep^2*mtt^2*mWW^2*s*t^3 - 8*ep*mtt*mWW^3*s*t^3 + 26*ep^2*mtt*mWW^3*s*t^3 + 6*ep*mWW^4*s*t^3 + 12*ep^2*mWW^4*s*t^3 + 2*ep*mtt^2*mWW*s^2*t^3 + 74*ep^2*mtt^2*mWW*s^2*t^3 - 2*ep*mtt*mWW^2*s^2*t^3 - 142*ep^2*mtt*mWW^2*s^2*t^3 + 56*ep^2*mWW^3*s^2*t^3 + 9*ep*mtt^4*t^4 + 18*ep^2*mtt^4*t^4 - 18*ep*mtt^3*mWW*t^4 - 36*ep^2*mtt^3*mWW*t^4 - 3*ep*mtt^2*mWW^2*t^4 - 6*ep^2*mtt^2*mWW^2*t^4 + 12*ep*mtt*mWW^3*t^4 + 24*ep^2*mtt*mWW^3*t^4 - 3*ep*mtt^3*s*t^4 - 10*ep^2*mtt^3*s*t^4 - ep*mtt^2*mWW*s*t^4 + 10*ep^2*mtt^2*mWW*s*t^4 + 4*ep*mtt*mWW^2*s*t^4 - 18*ep^2*mtt*mWW^2*s*t^4 + 3*ep*mtt*mWW*s^2*t^4 + 16*ep^2*mtt*mWW*s^2*t^4 - 3*ep*mWW^2*s^2*t^4 - 10*ep^2*mWW^2*s^2*t^4 - 12*ep*mtt^3*t^5 - 24*ep^2*mtt^3*t^5 + 21*ep*mtt^2*mWW*t^5 + 42*ep^2*mtt^2*mWW*t^5 - 9*ep*mtt*mWW^2*t^5 - 18*ep^2*mtt*mWW^2*t^5 + 3*ep*mtt^2*s*t^5 + 10*ep^2*mtt^2*s*t^5 + 2*ep^2*mtt*mWW*s*t^5 - 3*ep*mWW^2*s*t^5 - 6*ep^2*mWW^2*s*t^5 + 3*ep*mtt^2*t^6 + 6*ep^2*mtt^2*t^6 - 3*ep*mtt*mWW*t^6 - 6*ep^2*mtt*mWW*t^6)/(4*(1 + ep)*(mtt - mWW)^3*mWW*s^3*(mtt - t)*(mtt - s - t)*(-mWW + t)^4), ((-1 + 2*ep)*(-2 + 3*ep)*(9*mtt^4*mWW^3 + 18*ep*mtt^4*mWW^3 - 12*mtt^3*mWW^4 - 24*ep*mtt^3*mWW^4 + 3*mtt^2*mWW^5 + 6*ep*mtt^2*mWW^5 - 9*mtt^3*mWW^3*s - 16*ep*mtt^3*mWW^3*s + 9*mtt^2*mWW^4*s + 22*ep*mtt^2*mWW^4*s + 4*mtt^3*mWW^2*s^2 + 16*ep*mtt^3*mWW^2*s^2 - 2*mtt^2*mWW^3*s^2 - 26*ep*mtt^2*mWW^3*s^2 + mtt*mWW^4*s^2 + 14*ep*mtt*mWW^4*s^2 - 3*mWW^5*s^2 - 10*ep*mWW^5*s^2 - 9*mtt^4*mWW^2*t - 18*ep*mtt^4*mWW^2*t - 6*mtt^3*mWW^3*t - 12*ep*mtt^3*mWW^3*t + 18*mtt^2*mWW^4*t + 36*ep*mtt^2*mWW^4*t - 3*mtt*mWW^5*t - 6*ep*mtt*mWW^5*t + 15*mtt^3*mWW^2*s*t + 22*ep*mtt^3*mWW^2*s*t - 12*mtt^2*mWW^3*s*t - 36*ep*mtt^2*mWW^3*s*t - 4*ep*mtt*mWW^4*s*t - 3*mWW^5*s*t - 6*ep*mWW^5*s*t - 20*mtt^3*mWW*s^2*t - 80*ep*mtt^3*mWW*s^2*t + 36*mtt^2*mWW^2*s^2*t + 180*ep*mtt^2*mWW^2*s^2*t - 27*mtt*mWW^3*s^2*t - 124*ep*mtt*mWW^3*s^2*t + 11*mWW^4*s^2*t + 42*ep*mWW^4*s^2*t - 9*mtt^4*mWW*t^2 - 18*ep*mtt^4*mWW*t^2 + 36*mtt^3*mWW^2*t^2 + 72*ep*mtt^3*mWW^2*t^2 - 21*mtt^2*mWW^3*t^2 - 42*ep*mtt^2*mWW^3*t^2 - 6*mtt*mWW^4*t^2 - 12*ep*mtt*mWW^4*t^2 - 3*mtt^3*mWW*s*t^2 + 4*ep*mtt^3*mWW*s*t^2 + 16*ep*mtt^2*mWW^2*s*t^2 + 10*ep*mtt*mWW^3*s*t^2 + 3*mWW^4*s*t^2 + 6*ep*mWW^4*s*t^2 + 14*mtt^2*mWW*s^2*t^2 + 38*ep*mtt^2*mWW*s^2*t^2 - 25*mtt*mWW^2*s^2*t^2 - 98*ep*mtt*mWW^2*s^2*t^2 + 11*mWW^3*s^2*t^2 + 42*ep*mWW^3*s^2*t^2 + 9*mtt^4*t^3 + 18*ep*mtt^4*t^3 - 6*mtt^3*mWW*t^3 - 12*ep*mtt^3*mWW*t^3 - 21*mtt^2*mWW^2*t^3 - 42*ep*mtt^2*mWW^2*t^3 + 18*mtt*mWW^3*t^3 + 36*ep*mtt*mWW^3*t^3 - 3*mtt^3*s*t^3 - 10*ep*mtt^3*s*t^3 - 12*ep*mtt^2*mWW*s*t^3 - 8*ep*mtt*mWW^2*s*t^3 + 3*mWW^3*s*t^3 + 6*ep*mWW^3*s*t^3 + 3*mtt*mWW*s^2*t^3 + 16*ep*mtt*mWW*s^2*t^3 - 3*mWW^2*s^2*t^3 - 10*ep*mWW^2*s^2*t^3 - 12*mtt^3*t^4 - 24*ep*mtt^3*t^4 + 18*mtt^2*mWW*t^4 + 36*ep*mtt^2*mWW*t^4 - 6*mtt*mWW^2*t^4 - 12*ep*mtt*mWW^2*t^4 + 3*mtt^2*s*t^4 + 10*ep*mtt^2*s*t^4 + 2*ep*mtt*mWW*s*t^4 - 3*mWW^2*s*t^4 - 6*ep*mWW^2*s*t^4 + 3*mtt^2*t^5 + 6*ep*mtt^2*t^5 - 3*mtt*mWW*t^5 - 6*ep*mtt*mWW*t^5))/(4*(1 + ep)*(mtt - mWW)^3*mWW*s^3*(mtt - t)*(mtt - s - t)*(-mWW + t)^4), -(24*ep^3*mtt^12*mWW + 72*ep^4*mtt^12*mWW + 48*ep^5*mtt^12*mWW + 24*ep^2*mtt^11*mWW^2 - 156*ep^3*mtt^11*mWW^2 - 636*ep^4*mtt^11*mWW^2 - 456*ep^5*mtt^11*mWW^2 - 132*ep^2*mtt^10*mWW^3 + 444*ep^3*mtt^10*mWW^3 + 2272*ep^4*mtt^10*mWW^3 + 1712*ep^5*mtt^10*mWW^3 + 312*ep^2*mtt^9*mWW^4 - 724*ep^3*mtt^9*mWW^4 - 4516*ep^4*mtt^9*mWW^4 - 3640*ep^5*mtt^9*mWW^4 - 428*ep^2*mtt^8*mWW^5 + 748*ep^3*mtt^8*mWW^5 + 5800*ep^4*mtt^8*mWW^5 + 5184*ep^5*mtt^8*mWW^5 + 400*ep^2*mtt^7*mWW^6 - 524*ep^3*mtt^7*mWW^6 - 5332*ep^4*mtt^7*mWW^6 - 5368*ep^5*mtt^7*mWW^6 - 284*ep^2*mtt^6*mWW^7 + 276*ep^3*mtt^6*mWW^7 + 3696*ep^4*mtt^6*mWW^7 + 4016*ep^5*mtt^6*mWW^7 + 152*ep^2*mtt^5*mWW^8 - 124*ep^3*mtt^5*mWW^8 - 1852*ep^4*mtt^5*mWW^8 - 1992*ep^5*mtt^5*mWW^8 - 52*ep^2*mtt^4*mWW^9 + 44*ep^3*mtt^4*mWW^9 + 576*ep^4*mtt^4*mWW^9 + 560*ep^5*mtt^4*mWW^9 + 8*ep^2*mtt^3*mWW^10 - 8*ep^3*mtt^3*mWW^10 - 80*ep^4*mtt^3*mWW^10 - 64*ep^5*mtt^3*mWW^10 - 144*ep^3*mtt^11*mWW*s - 432*ep^4*mtt^11*mWW*s - 288*ep^5*mtt^11*mWW*s - 144*ep^2*mtt^10*mWW^2*s + 868*ep^3*mtt^10*mWW^2*s + 3612*ep^4*mtt^10*mWW^2*s + 2600*ep^5*mtt^10*mWW^2*s - 24*ep*mtt^9*mWW^3*s + 812*ep^2*mtt^9*mWW^3*s - 2066*ep^3*mtt^9*mWW^3*s - 12298*ep^4*mtt^9*mWW^3*s - 9452*ep^5*mtt^9*mWW^3*s + 108*ep*mtt^8*mWW^4*s - 1902*ep^2*mtt^8*mWW^4*s + 2390*ep^3*mtt^8*mWW^4*s + 22632*ep^4*mtt^8*mWW^4*s + 18760*ep^5*mtt^8*mWW^4*s - 204*ep*mtt^7*mWW^5*s + 2420*ep^2*mtt^7*mWW^5*s - 1046*ep^3*mtt^7*mWW^5*s - 25130*ep^4*mtt^7*mWW^5*s - 23452*ep^5*mtt^7*mWW^5*s + 216*ep*mtt^6*mWW^6*s - 1862*ep^2*mtt^6*mWW^6*s - 710*ep^3*mtt^6*mWW^6*s + 17952*ep^4*mtt^6*mWW^6*s + 20392*ep^5*mtt^6*mWW^6*s - 144*ep*mtt^5*mWW^7*s + 932*ep^2*mtt^5*mWW^7*s + 1298*ep^3*mtt^5*mWW^7*s - 8702*ep^4*mtt^5*mWW^7*s - 12836*ep^5*mtt^5*mWW^7*s + 60*ep*mtt^4*mWW^8*s - 314*ep^2*mtt^4*mWW^8*s - 758*ep^3*mtt^4*mWW^8*s + 2888*ep^4*mtt^4*mWW^8*s + 5336*ep^5*mtt^4*mWW^8*s - 12*ep*mtt^3*mWW^9*s + 60*ep^2*mtt^3*mWW^9*s + 166*ep^3*mtt^3*mWW^9*s - 542*ep^4*mtt^3*mWW^9*s - 1076*ep^5*mtt^3*mWW^9*s - 2*ep^2*mtt^2*mWW^10*s + 2*ep^3*mtt^2*mWW^10*s + 20*ep^4*mtt^2*mWW^10*s + 16*ep^5*mtt^2*mWW^10*s + 360*ep^3*mtt^10*mWW*s^2 + 1080*ep^4*mtt^10*mWW*s^2 + 720*ep^5*mtt^10*mWW*s^2 + 360*ep^2*mtt^9*mWW^2*s^2 - 1992*ep^3*mtt^9*mWW^2*s^2 - 8496*ep^4*mtt^9*mWW^2*s^2 - 6144*ep^5*mtt^9*mWW^2*s^2 + 96*ep*mtt^8*mWW^3*s^2 - 1955*ep^2*mtt^8*mWW^3*s^2 + 3815*ep^3*mtt^8*mWW^3*s^2 + 26914*ep^4*mtt^8*mWW^3*s^2 + 21112*ep^5*mtt^8*mWW^3*s^2 + 2*mtt^7*mWW^4*s^2 - 357*ep*mtt^7*mWW^4*s^2 + 3996*ep^2*mtt^7*mWW^4*s^2 - 2343*ep^3*mtt^7*mWW^4*s^2 - 43338*ep^4*mtt^7*mWW^4*s^2 - 37152*ep^5*mtt^7*mWW^4*s^2 - 8*mtt^6*mWW^5*s^2 + 521*ep*mtt^6*mWW^5*s^2 - 3887*ep^2*mtt^6*mWW^5*s^2 - 1648*ep^3*mtt^6*mWW^5*s^2 + 36984*ep^4*mtt^6*mWW^5*s^2 + 36008*ep^5*mtt^6*mWW^5*s^2 + 12*mtt^5*mWW^6*s^2 - 394*ep*mtt^5*mWW^6*s^2 + 1858*ep^2*mtt^5*mWW^6*s^2 + 3392*ep^3*mtt^5*mWW^6*s^2 - 15336*ep^4*mtt^5*mWW^6*s^2 - 19792*ep^5*mtt^5*mWW^6*s^2 - 8*mtt^4*mWW^7*s^2 + 186*ep*mtt^4*mWW^7*s^2 - 441*ep^2*mtt^4*mWW^7*s^2 - 2337*ep^3*mtt^4*mWW^7*s^2 + 1890*ep^4*mtt^4*mWW^7*s^2 + 6984*ep^5*mtt^4*mWW^7*s^2 + 2*mtt^3*mWW^8*s^2 - 65*ep*mtt^3*mWW^8*s^2 + 80*ep^2*mtt^3*mWW^8*s^2 + 985*ep^3*mtt^3*mWW^8*s^2 + 390*ep^4*mtt^3*mWW^8*s^2 - 2240*ep^5*mtt^3*mWW^8*s^2 + 13*ep*mtt^2*mWW^9*s^2 - 5*ep^2*mtt^2*mWW^9*s^2 - 238*ep^3*mtt^2*mWW^9*s^2 - 148*ep^4*mtt^2*mWW^9*s^2 + 456*ep^5*mtt^2*mWW^9*s^2 - 6*ep^2*mtt*mWW^10*s^2 + 6*ep^3*mtt*mWW^10*s^2 + 60*ep^4*mtt*mWW^10*s^2 + 48*ep^5*mtt*mWW^10*s^2 - 480*ep^3*mtt^9*mWW*s^3 - 1440*ep^4*mtt^9*mWW*s^3 - 960*ep^5*mtt^9*mWW*s^3 - 503*ep^2*mtt^8*mWW^2*s^3 + 2430*ep^3*mtt^8*mWW^2*s^3 + 10811*ep^4*mtt^8*mWW^2*s^3 + 7878*ep^5*mtt^8*mWW^2*s^3 + 2*mtt^7*mWW^3*s^3 - 165*ep*mtt^7*mWW^3*s^3 + 2483*ep^2*mtt^7*mWW^3*s^3 - 3454*ep^3*mtt^7*mWW^3*s^3 - 31484*ep^4*mtt^7*mWW^3*s^3 - 25404*ep^5*mtt^7*mWW^3*s^3 - 18*mtt^6*mWW^4*s^3 + 516*ep*mtt^6*mWW^4*s^3 - 3857*ep^2*mtt^6*mWW^4*s^3 - 644*ep^3*mtt^6*mWW^4*s^3 + 41241*ep^4*mtt^6*mWW^4*s^3 + 37638*ep^5*mtt^6*mWW^4*s^3 + 46*mtt^5*mWW^5*s^3 - 496*ep*mtt^5*mWW^5*s^3 + 1503*ep^2*mtt^5*mWW^5*s^3 + 3697*ep^3*mtt^5*mWW^5*s^3 - 16572*ep^4*mtt^5*mWW^5*s^3 - 18584*ep^5*mtt^5*mWW^5*s^3 - 50*mtt^4*mWW^6*s^3 + 84*ep*mtt^4*mWW^6*s^3 + 1453*ep^2*mtt^4*mWW^6*s^3 - 834*ep^3*mtt^4*mWW^6*s^3 - 13067*ep^4*mtt^4*mWW^6*s^3 - 10434*ep^5*mtt^4*mWW^6*s^3 + 24*mtt^3*mWW^7*s^3 + 87*ep*mtt^3*mWW^7*s^3 - 1469*ep^2*mtt^3*mWW^7*s^3 - 640*ep^3*mtt^3*mWW^7*s^3 + 13924*ep^4*mtt^3*mWW^7*s^3 + 12672*ep^5*mtt^3*mWW^7*s^3 - 4*mtt^2*mWW^8*s^3 - 32*ep*mtt^2*mWW^8*s^3 + 479*ep^2*mtt^2*mWW^8*s^3 - 244*ep^3*mtt^2*mWW^8*s^3 - 3833*ep^4*mtt^2*mWW^8*s^3 - 2938*ep^5*mtt^2*mWW^8*s^3 + 6*ep*mtt*mWW^9*s^3 - 93*ep^2*mtt*mWW^9*s^3 + 181*ep^3*mtt*mWW^9*s^3 + 436*ep^4*mtt*mWW^9*s^3 + 132*ep^5*mtt*mWW^9*s^3 + 4*ep^2*mWW^10*s^3 - 12*ep^3*mWW^10*s^3 - 16*ep^4*mWW^10*s^3 + 360*ep^3*mtt^8*mWW*s^4 + 1080*ep^4*mtt^8*mWW*s^4 + 720*ep^5*mtt^8*mWW*s^4 - 2*ep*mtt^7*mWW^2*s^4 + 440*ep^2*mtt^7*mWW^2*s^4 - 1674*ep^3*mtt^7*mWW^2*s^4 - 8132*ep^4*mtt^7*mWW^2*s^4 - 6016*ep^5*mtt^7*mWW^2*s^4 - 6*mtt^6*mWW^3*s^4 + 171*ep*mtt^6*mWW^3*s^4 - 1813*ep^2*mtt^6*mWW^3*s^4 + 1305*ep^3*mtt^6*mWW^3*s^4 + 21577*ep^4*mtt^6*mWW^3*s^4 + 18282*ep^5*mtt^6*mWW^3*s^4 + 36*mtt^5*mWW^4*s^4 - 443*ep*mtt^5*mWW^4*s^4 + 1395*ep^2*mtt^5*mWW^4*s^4 + 3155*ep^3*mtt^5*mWW^4*s^4 - 17609*ep^4*mtt^5*mWW^4*s^4 - 18890*ep^5*mtt^5*mWW^4*s^4 - 66*mtt^4*mWW^5*s^4 + 113*ep*mtt^4*mWW^5*s^4 + 2228*ep^2*mtt^4*mWW^5*s^4 - 995*ep^3*mtt^4*mWW^5*s^4 - 16084*ep^4*mtt^4*mWW^5*s^4 - 13040*ep^5*mtt^4*mWW^5*s^4 + 48*mtt^3*mWW^6*s^4 + 303*ep*mtt^3*mWW^6*s^4 - 3530*ep^2*mtt^3*mWW^6*s^4 - 3369*ep^3*mtt^3*mWW^6*s^4 + 29112*ep^4*mtt^3*mWW^6*s^4 + 28696*ep^5*mtt^3*mWW^6*s^4 - 12*mtt^2*mWW^7*s^4 - 160*ep*mtt^2*mWW^7*s^4 + 1521*ep^2*mtt^2*mWW^7*s^4 + 806*ep^3*mtt^2*mWW^7*s^4 - 10825*ep^4*mtt^2*mWW^7*s^4 - 9962*ep^5*mtt^2*mWW^7*s^4 + 18*ep*mtt*mWW^8*s^4 - 253*ep^2*mtt*mWW^8*s^4 + 444*ep^3*mtt*mWW^8*s^4 + 909*ep^4*mtt*mWW^8*s^4 + 194*ep^5*mtt*mWW^8*s^4 + 12*ep^2*mWW^9*s^4 - 32*ep^3*mWW^9*s^4 - 28*ep^4*mWW^9*s^4 + 16*ep^5*mWW^9*s^4 - 144*ep^3*mtt^7*mWW*s^5 - 432*ep^4*mtt^7*mWW*s^5 - 288*ep^5*mtt^7*mWW*s^5 + 6*ep*mtt^6*mWW^2*s^5 - 246*ep^2*mtt^6*mWW^2*s^5 + 618*ep^3*mtt^6*mWW^2*s^5 + 3666*ep^4*mtt^6*mWW^2*s^5 + 2796*ep^5*mtt^6*mWW^2*s^5 + 6*mtt^5*mWW^3*s^5 - 117*ep*mtt^5*mWW^3*s^5 + 723*ep^2*mtt^5*mWW^3*s^5 + 239*ep^3*mtt^5*mWW^3*s^5 - 8585*ep^4*mtt^5*mWW^3*s^5 - 7978*ep^5*mtt^5*mWW^3*s^5 - 26*mtt^4*mWW^4*s^5 + 224*ep*mtt^4*mWW^4*s^5 + 474*ep^2*mtt^4*mWW^4*s^5 - 2512*ep^3*mtt^4*mWW^4*s^5 - 1596*ep^4*mtt^4*mWW^4*s^5 + 1140*ep^5*mtt^4*mWW^4*s^5 + 32*mtt^3*mWW^5*s^5 + 125*ep*mtt^3*mWW^5*s^5 - 2500*ep^2*mtt^3*mWW^5*s^5 - 1615*ep^3*mtt^3*mWW^5*s^5 + 20886*ep^4*mtt^3*mWW^5*s^5 + 19908*ep^5*mtt^3*mWW^5*s^5 - 12*mtt^2*mWW^6*s^5 - 192*ep*mtt^2*mWW^6*s^5 + 1654*ep^2*mtt^2*mWW^6*s^5 + 1896*ep^3*mtt^2*mWW^6*s^5 - 12298*ep^4*mtt^2*mWW^6*s^5 - 12360*ep^5*mtt^2*mWW^6*s^5 + 18*ep*mtt*mWW^7*s^5 - 245*ep^2*mtt*mWW^7*s^5 + 326*ep^3*mtt*mWW^7*s^5 + 395*ep^4*mtt*mWW^7*s^5 - 194*ep^5*mtt*mWW^7*s^5 + 12*ep^2*mWW^8*s^5 - 24*ep^3*mWW^8*s^5 + 12*ep^4*mWW^8*s^5 + 48*ep^5*mWW^8*s^5 + 24*ep^3*mtt^6*mWW*s^6 + 72*ep^4*mtt^6*mWW*s^6 + 48*ep^5*mtt^6*mWW*s^6 - 6*ep*mtt^5*mWW^2*s^6 + 80*ep^2*mtt^5*mWW^2*s^6 - 90*ep^3*mtt^5*mWW^2*s^6 - 920*ep^4*mtt^5*mWW^2*s^6 - 744*ep^5*mtt^5*mWW^2*s^6 - 2*mtt^4*mWW^3*s^6 + 45*ep*mtt^4*mWW^3*s^6 - 112*ep^2*mtt^4*mWW^3*s^6 - 364*ep^3*mtt^4*mWW^3*s^6 + 1689*ep^4*mtt^4*mWW^3*s^6 + 1894*ep^5*mtt^4*mWW^3*s^6 + 6*mtt^3*mWW^4*s^6 - 52*ep*mtt^3*mWW^4*s^6 - 509*ep^2*mtt^3*mWW^4*s^6 + 688*ep^3*mtt^3*mWW^4*s^6 + 4185*ep^4*mtt^3*mWW^4*s^6 + 3046*ep^5*mtt^3*mWW^4*s^6 - 4*mtt^2*mWW^5*s^6 - 57*ep*mtt^2*mWW^5*s^6 + 690*ep^2*mtt^2*mWW^5*s^6 + 828*ep^3*mtt^2*mWW^5*s^6 - 6025*ep^4*mtt^2*mWW^5*s^6 - 6110*ep^5*mtt^2*mWW^5*s^6 + 6*ep*mtt*mWW^6*s^6 - 89*ep^2*mtt*mWW^6*s^6 + 66*ep^3*mtt*mWW^6*s^6 - 69*ep^4*mtt*mWW^6*s^6 - 230*ep^5*mtt*mWW^6*s^6 + 4*ep^2*mWW^7*s^6 + 44*ep^4*mWW^7*s^6 + 48*ep^5*mWW^7*s^6 + 2*ep*mtt^4*mWW^2*s^7 - 11*ep^2*mtt^4*mWW^2*s^7 - 4*ep^3*mtt^4*mWW^2*s^7 + 95*ep^4*mtt^4*mWW^2*s^7 + 86*ep^5*mtt^4*mWW^2*s^7 - 6*ep*mtt^3*mWW^3*s^7 - 6*ep^2*mtt^3*mWW^3*s^7 + 81*ep^3*mtt^3*mWW^3*s^7 - 85*ep^4*mtt^3*mWW^3*s^7 - 166*ep^5*mtt^3*mWW^3*s^7 + 4*ep*mtt^2*mWW^4*s^7 + 91*ep^2*mtt^2*mWW^4*s^7 - 10*ep^3*mtt^2*mWW^4*s^7 - 999*ep^4*mtt^2*mWW^4*s^7 - 902*ep^5*mtt^2*mWW^4*s^7 - 10*ep^2*mtt*mWW^5*s^7 - 7*ep^3*mtt*mWW^5*s^7 - 55*ep^4*mtt*mWW^5*s^7 - 58*ep^5*mtt*mWW^5*s^7 + 4*ep^3*mWW^6*s^7 + 20*ep^4*mWW^6*s^7 + 16*ep^5*mWW^6*s^7 - 60*ep^3*mtt^11*mWW*t - 180*ep^4*mtt^11*mWW*t - 120*ep^5*mtt^11*mWW*t - 60*ep^2*mtt^10*mWW^2*t + 356*ep^3*mtt^10*mWW^2*t + 1456*ep^4*mtt^10*mWW^2*t + 1008*ep^5*mtt^10*mWW^2*t + 296*ep^2*mtt^9*mWW^3*t - 900*ep^3*mtt^9*mWW^3*t - 4468*ep^4*mtt^9*mWW^3*t - 2968*ep^5*mtt^9*mWW^3*t - 572*ep^2*mtt^8*mWW^4*t + 1244*ep^3*mtt^8*mWW^4*t + 6776*ep^4*mtt^8*mWW^4*t + 4000*ep^5*mtt^8*mWW^4*t + 528*ep^2*mtt^7*mWW^5*t - 988*ep^3*mtt^7*mWW^5*t - 5300*ep^4*mtt^7*mWW^5*t - 2424*ep^5*mtt^7*mWW^5*t - 220*ep^2*mtt^6*mWW^6*t + 420*ep^3*mtt^6*mWW^6*t + 2000*ep^4*mtt^6*mWW^6*t + 560*ep^5*mtt^6*mWW^6*t + 40*ep^2*mtt^5*mWW^7*t - 76*ep^3*mtt^5*mWW^7*t - 556*ep^4*mtt^5*mWW^7*t - 488*ep^5*mtt^5*mWW^7*t - 36*ep^2*mtt^4*mWW^8*t + 20*ep^3*mtt^4*mWW^8*t + 568*ep^4*mtt^4*mWW^8*t + 768*ep^5*mtt^4*mWW^8*t + 32*ep^2*mtt^3*mWW^9*t - 24*ep^3*mtt^3*mWW^9*t - 376*ep^4*mtt^3*mWW^9*t - 400*ep^5*mtt^3*mWW^9*t - 8*ep^2*mtt^2*mWW^10*t + 8*ep^3*mtt^2*mWW^10*t + 80*ep^4*mtt^2*mWW^10*t + 64*ep^5*mtt^2*mWW^10*t + 328*ep^3*mtt^10*mWW*s*t + 984*ep^4*mtt^10*mWW*s*t + 656*ep^5*mtt^10*mWW*s*t + 344*ep^2*mtt^9*mWW^2*s*t - 1862*ep^3*mtt^9*mWW^2*s*t - 7882*ep^4*mtt^9*mWW^2*s*t - 5564*ep^5*mtt^9*mWW^2*s*t + 60*ep*mtt^8*mWW^3*s*t - 1846*ep^2*mtt^8*mWW^3*s*t + 4070*ep^3*mtt^8*mWW^3*s*t + 25032*ep^4*mtt^8*mWW^3*s*t + 18056*ep^5*mtt^8*mWW^3*s*t - 236*ep*mtt^7*mWW^4*s*t + 3924*ep^2*mtt^7*mWW^4*s*t - 4358*ep^3*mtt^7*mWW^4*s*t - 40626*ep^4*mtt^7*mWW^4*s*t - 28652*ep^5*mtt^7*mWW^4*s*t + 352*ep*mtt^6*mWW^5*s*t - 4110*ep^2*mtt^6*mWW^5*s*t + 2298*ep^3*mtt^6*mWW^5*s*t + 35320*ep^4*mtt^6*mWW^5*s*t + 22936*ep^5*mtt^6*mWW^5*s*t - 248*ep*mtt^5*mWW^6*s*t + 2076*ep^2*mtt^5*mWW^6*s*t - 206*ep^3*mtt^5*mWW^6*s*t - 14854*ep^4*mtt^5*mWW^6*s*t - 8308*ep^5*mtt^5*mWW^6*s*t + 92*ep*mtt^4*mWW^7*s*t - 338*ep^2*mtt^4*mWW^7*s*t - 726*ep^3*mtt^4*mWW^7*s*t + 1352*ep^4*mtt^4*mWW^7*s*t + 1432*ep^5*mtt^4*mWW^7*s*t - 28*ep*mtt^3*mWW^8*s*t - 68*ep^2*mtt^3*mWW^8*s*t + 662*ep^3*mtt^3*mWW^8*s*t + 858*ep^4*mtt^3*mWW^8*s*t - 1028*ep^5*mtt^3*mWW^8*s*t + 8*ep*mtt^2*mWW^9*s*t + 22*ep^2*mtt^2*mWW^9*s*t - 210*ep^3*mtt^2*mWW^9*s*t - 224*ep^4*mtt^2*mWW^9*s*t + 440*ep^5*mtt^2*mWW^9*s*t - 4*ep^2*mtt*mWW^10*s*t + 4*ep^3*mtt*mWW^10*s*t + 40*ep^4*mtt*mWW^10*s*t + 32*ep^5*mtt*mWW^10*s*t - 756*ep^3*mtt^9*mWW*s^2*t - 2268*ep^4*mtt^9*mWW*s^2*t - 1512*ep^5*mtt^9*mWW*s^2*t - 782*ep^2*mtt^8*mWW^2*s^2*t + 4052*ep^3*mtt^8*mWW^2*s^2*t + 17222*ep^4*mtt^8*mWW^2*s^2*t + 12260*ep^5*mtt^8*mWW^2*s^2*t - 4*mtt^7*mWW^3*s^2*t - 174*ep*mtt^7*mWW^3*s^2*t + 4079*ep^2*mtt^7*mWW^3*s^2*t - 7811*ep^3*mtt^7*mWW^3*s^2*t - 51664*ep^4*mtt^7*mWW^3*s^2*t - 38644*ep^5*mtt^7*mWW^3*s^2*t + 14*mtt^6*mWW^4*s^2*t + 507*ep*mtt^6*mWW^4*s^2*t - 7406*ep^2*mtt^6*mWW^4*s^2*t + 6189*ep^3*mtt^6*mWW^4*s^2*t + 74460*ep^4*mtt^6*mWW^4*s^2*t + 57300*ep^5*mtt^6*mWW^4*s^2*t - 16*mtt^5*mWW^5*s^2*t - 413*ep*mtt^5*mWW^5*s^2*t + 5135*ep^2*mtt^5*mWW^5*s^2*t - 1378*ep^3*mtt^5*mWW^5*s^2*t - 47746*ep^4*mtt^5*mWW^5*s^2*t - 35972*ep^5*mtt^5*mWW^5*s^2*t + 4*mtt^4*mWW^6*s^2*t - 58*ep*mtt^4*mWW^6*s^2*t - 8*ep^2*mtt^4*mWW^6*s^2*t + 36*ep^3*mtt^4*mWW^6*s^2*t + 2122*ep^4*mtt^4*mWW^6*s^2*t - 1316*ep^5*mtt^4*mWW^6*s^2*t + 4*mtt^3*mWW^7*s^2*t + 192*ep*mtt^3*mWW^7*s^2*t - 1499*ep^2*mtt^3*mWW^7*s^2*t - 479*ep^3*mtt^3*mWW^7*s^2*t + 12412*ep^4*mtt^3*mWW^7*s^2*t + 11396*ep^5*mtt^3*mWW^7*s^2*t - 2*mtt^2*mWW^8*s^2*t - 49*ep*mtt^2*mWW^8*s^2*t + 522*ep^2*mtt^2*mWW^8*s^2*t - 43*ep^3*mtt^2*mWW^8*s^2*t - 5032*ep^4*mtt^2*mWW^8*s^2*t - 3396*ep^5*mtt^2*mWW^8*s^2*t - 5*ep*mtt*mWW^9*s^2*t - 51*ep^2*mtt*mWW^9*s^2*t + 200*ep^3*mtt*mWW^9*s^2*t + 594*ep^4*mtt*mWW^9*s^2*t - 36*ep^5*mtt*mWW^9*s^2*t + 10*ep^2*mWW^10*s^2*t - 10*ep^3*mWW^10*s^2*t - 100*ep^4*mWW^10*s^2*t - 80*ep^5*mWW^10*s^2*t + ep^2*mtt^8*mWW*s^3*t + 948*ep^3*mtt^8*mWW*s^3*t + 2837*ep^4*mtt^8*mWW*s^3*t + 1890*ep^5*mtt^8*mWW*s^3*t + 2*mtt^7*mWW^2*s^3*t - 3*ep*mtt^7*mWW^2*s^3*t + 864*ep^2*mtt^7*mWW^2*s^3*t - 4744*ep^3*mtt^7*mWW^2*s^3*t - 19159*ep^4*mtt^7*mWW^2*s^3*t - 13498*ep^5*mtt^7*mWW^2*s^3*t + 2*mtt^6*mWW^3*s^3*t + 166*ep*mtt^6*mWW^3*s^3*t - 4038*ep^2*mtt^6*mWW^3*s^3*t + 8243*ep^3*mtt^6*mWW^3*s^3*t + 50067*ep^4*mtt^6*mWW^3*s^3*t + 37358*ep^5*mtt^6*mWW^3*s^3*t - 6*mtt^5*mWW^4*s^3*t - 410*ep*mtt^5*mWW^4*s^3*t + 5180*ep^2*mtt^5*mWW^4*s^3*t - 2077*ep^3*mtt^5*mWW^4*s^3*t - 58395*ep^4*mtt^5*mWW^4*s^3*t - 50158*ep^5*mtt^5*mWW^4*s^3*t - 18*mtt^4*mWW^5*s^3*t + 106*ep*mtt^4*mWW^5*s^3*t + 224*ep^2*mtt^4*mWW^5*s^3*t - 4907*ep^3*mtt^4*mWW^5*s^3*t + 14455*ep^4*mtt^4*mWW^5*s^3*t + 18862*ep^5*mtt^4*mWW^5*s^3*t + 40*mtt^3*mWW^6*s^3*t + 381*ep*mtt^3*mWW^6*s^3*t - 4454*ep^2*mtt^3*mWW^6*s^3*t + 954*ep^3*mtt^3*mWW^6*s^3*t + 28139*ep^4*mtt^3*mWW^6*s^3*t + 22630*ep^5*mtt^3*mWW^6*s^3*t - 24*mtt^2*mWW^7*s^3*t - 250*ep*mtt^2*mWW^7*s^3*t + 2544*ep^2*mtt^2*mWW^7*s^3*t + 1681*ep^3*mtt^2*mWW^7*s^3*t - 21707*ep^4*mtt^2*mWW^7*s^3*t - 20546*ep^5*mtt^2*mWW^7*s^3*t + 4*mtt*mWW^8*s^3*t + 8*ep*mtt*mWW^8*s^3*t - 350*ep^2*mtt*mWW^8*s^3*t - 45*ep^3*mtt*mWW^8*s^3*t + 4167*ep^4*mtt*mWW^8*s^3*t + 3762*ep^5*mtt*mWW^8*s^3*t + 2*ep*mWW^9*s^3*t + 29*ep^2*mWW^9*s^3*t - 53*ep^3*mWW^9*s^3*t - 404*ep^4*mWW^9*s^3*t - 300*ep^5*mWW^9*s^3*t - 2*ep*mtt^7*mWW*s^4*t - 4*ep^2*mtt^7*mWW*s^4*t - 678*ep^3*mtt^7*mWW*s^4*t - 2036*ep^4*mtt^7*mWW*s^4*t - 1360*ep^5*mtt^7*mWW*s^4*t - 6*mtt^6*mWW^2*s^4*t + 19*ep*mtt^6*mWW^2*s^4*t - 407*ep^2*mtt^6*mWW^2*s^4*t + 3137*ep^3*mtt^6*mWW^2*s^4*t + 10511*ep^4*mtt^6*mWW^2*s^4*t + 6942*ep^5*mtt^6*mWW^2*s^4*t + 12*mtt^5*mWW^3*s^4*t - 61*ep*mtt^5*mWW^3*s^4*t + 1714*ep^2*mtt^5*mWW^3*s^4*t - 4833*ep^3*mtt^5*mWW^3*s^4*t - 23736*ep^4*mtt^5*mWW^3*s^4*t - 17116*ep^5*mtt^5*mWW^3*s^4*t - 30*mtt^4*mWW^4*s^4*t + 343*ep*mtt^4*mWW^4*s^4*t - 803*ep^2*mtt^4*mWW^4*s^4*t - 5787*ep^3*mtt^4*mWW^4*s^4*t + 23127*ep^4*mtt^4*mWW^4*s^4*t + 27738*ep^5*mtt^4*mWW^4*s^4*t + 60*mtt^3*mWW^5*s^4*t - 61*ep*mtt^3*mWW^5*s^4*t - 3636*ep^2*mtt^3*mWW^5*s^4*t + 7535*ep^3*mtt^3*mWW^5*s^4*t + 15010*ep^4*mtt^3*mWW^5*s^4*t + 3960*ep^5*mtt^3*mWW^5*s^4*t - 48*mtt^2*mWW^6*s^4*t - 308*ep*mtt^2*mWW^6*s^4*t + 4061*ep^2*mtt^2*mWW^6*s^4*t + 1722*ep^3*mtt^2*mWW^6*s^4*t - 31701*ep^4*mtt^2*mWW^6*s^4*t - 29102*ep^5*mtt^2*mWW^6*s^4*t + 12*mtt*mWW^7*s^4*t + 64*ep*mtt*mWW^7*s^4*t - 966*ep^2*mtt*mWW^7*s^4*t - 1020*ep^3*mtt*mWW^7*s^4*t + 9554*ep^4*mtt*mWW^7*s^4*t + 9556*ep^5*mtt*mWW^7*s^4*t + 6*ep*mWW^8*s^4*t + 41*ep^2*mWW^8*s^4*t - 76*ep^3*mWW^8*s^4*t - 729*ep^4*mWW^8*s^4*t - 618*ep^5*mWW^8*s^4*t + 6*ep*mtt^6*mWW*s^5*t + 6*ep^2*mtt^6*mWW*s^5*t + 246*ep^3*mtt^6*mWW*s^5*t + 786*ep^4*mtt^6*mWW*s^5*t + 540*ep^5*mtt^6*mWW*s^5*t + 6*mtt^5*mWW^2*s^5*t - 33*ep*mtt^5*mWW^2*s^5*t - 39*ep^2*mtt^5*mWW^2*s^5*t - 1079*ep^3*mtt^5*mWW^2*s^5*t - 1345*ep^4*mtt^5*mWW^2*s^5*t - 266*ep^5*mtt^5*mWW^2*s^5*t - 14*mtt^4*mWW^3*s^5*t + 20*ep*mtt^4*mWW^3*s^5*t - 207*ep^2*mtt^4*mWW^3*s^5*t + 1140*ep^3*mtt^4*mWW^3*s^5*t + 6311*ep^4*mtt^4*mWW^3*s^5*t + 4930*ep^5*mtt^4*mWW^3*s^5*t + 28*mtt^3*mWW^4*s^5*t - 293*ep*mtt^3*mWW^4*s^5*t - 542*ep^2*mtt^3*mWW^4*s^5*t + 6815*ep^3*mtt^3*mWW^4*s^5*t - 5924*ep^4*mtt^3*mWW^4*s^5*t - 12960*ep^5*mtt^3*mWW^4*s^5*t - 32*mtt^2*mWW^5*s^5*t - 2*ep*mtt^2*mWW^5*s^5*t + 2258*ep^2*mtt^2*mWW^5*s^5*t - 1898*ep^3*mtt^2*mWW^5*s^5*t - 16190*ep^4*mtt^2*mWW^5*s^5*t - 12064*ep^5*mtt^2*mWW^5*s^5*t + 12*mtt*mWW^6*s^5*t + 104*ep*mtt*mWW^6*s^5*t - 1113*ep^2*mtt*mWW^6*s^5*t - 1594*ep^3*mtt*mWW^6*s^5*t + 10557*ep^4*mtt*mWW^6*s^5*t + 10946*ep^5*mtt*mWW^6*s^5*t + 6*ep*mWW^7*s^5*t + 21*ep^2*mWW^7*s^5*t + 18*ep^3*mWW^7*s^5*t - 339*ep^4*mWW^7*s^5*t - 342*ep^5*mWW^7*s^5*t - 6*ep*mtt^5*mWW*s^6*t - 4*ep^2*mtt^5*mWW*s^6*t - 18*ep^3*mtt^5*mWW*s^6*t - 116*ep^4*mtt^5*mWW*s^6*t - 96*ep^5*mtt^5*mWW*s^6*t - 2*mtt^4*mWW^2*s^6*t + 21*ep*mtt^4*mWW^2*s^6*t + 109*ep^2*mtt^4*mWW^2*s^6*t + 143*ep^3*mtt^4*mWW^2*s^6*t - 1217*ep^4*mtt^4*mWW^2*s^6*t - 1274*ep^5*mtt^4*mWW^2*s^6*t + 4*mtt^3*mWW^3*s^6*t - 17*ep*mtt^3*mWW^3*s^6*t + 37*ep^2*mtt^3*mWW^3*s^6*t + 248*ep^3*mtt^3*mWW^3*s^6*t - 2358*ep^4*mtt^3*mWW^3*s^6*t - 2548*ep^5*mtt^3*mWW^3*s^6*t - 6*mtt^2*mWW^4*s^6*t + 95*ep*mtt^2*mWW^4*s^6*t + 294*ep^2*mtt^2*mWW^4*s^6*t - 2091*ep^3*mtt^2*mWW^4*s^6*t - 328*ep^4*mtt^2*mWW^4*s^6*t + 1956*ep^5*mtt^2*mWW^4*s^6*t + 4*mtt*mWW^5*s^6*t + 33*ep*mtt*mWW^5*s^6*t - 501*ep^2*mtt*mWW^5*s^6*t - 572*ep^3*mtt*mWW^5*s^6*t + 5074*ep^4*mtt*mWW^5*s^6*t + 5116*ep^5*mtt*mWW^5*s^6*t + 2*ep*mWW^6*s^6*t + ep^2*mWW^6*s^6*t + 50*ep^3*mWW^6*s^6*t - 31*ep^4*mWW^6*s^6*t - 82*ep^5*mWW^6*s^6*t + 2*ep*mtt^4*mWW*s^7*t + ep^2*mtt^4*mWW*s^7*t - 10*ep^3*mtt^4*mWW*s^7*t - 7*ep^4*mtt^4*mWW*s^7*t + 2*ep^5*mtt^4*mWW*s^7*t - 4*ep*mtt^3*mWW^2*s^7*t - 29*ep^2*mtt^3*mWW^2*s^7*t - 3*ep^3*mtt^3*mWW^2*s^7*t + 414*ep^4*mtt^3*mWW^2*s^7*t + 392*ep^5*mtt^3*mWW^2*s^7*t + 6*ep*mtt^2*mWW^3*s^7*t - 35*ep^2*mtt^2*mWW^3*s^7*t - 157*ep^3*mtt^2*mWW^3*s^7*t + 816*ep^4*mtt^2*mWW^3*s^7*t + 932*ep^5*mtt^2*mWW^3*s^7*t - 4*ep*mtt*mWW^4*s^7*t - 67*ep^2*mtt*mWW^4*s^7*t + 27*ep^3*mtt*mWW^4*s^7*t + 818*ep^4*mtt*mWW^4*s^7*t + 728*ep^5*mtt*mWW^4*s^7*t + 2*ep^2*mWW^5*s^7*t + 15*ep^3*mWW^5*s^7*t + 7*ep^4*mWW^5*s^7*t - 6*ep^5*mWW^5*s^7*t + 8*ep^3*mtt^11*t^2 + 24*ep^4*mtt^11*t^2 + 16*ep^5*mtt^11*t^2 + 8*ep^2*mtt^10*mWW*t^2 - 40*ep^4*mtt^10*mWW*t^2 - 16*ep^5*mtt^10*mWW*t^2 + 8*ep^2*mtt^9*mWW^2*t^2 - 140*ep^3*mtt^9*mWW^2*t^2 - 604*ep^4*mtt^9*mWW^2*t^2 - 584*ep^5*mtt^9*mWW^2*t^2 - 148*ep^2*mtt^8*mWW^3*t^2 + 420*ep^3*mtt^8*mWW^3*t^2 + 2536*ep^4*mtt^8*mWW^3*t^2 + 2208*ep^5*mtt^8*mWW^3*t^2 + 320*ep^2*mtt^7*mWW^4*t^2 - 540*ep^3*mtt^7*mWW^4*t^2 - 3700*ep^4*mtt^7*mWW^4*t^2 - 2680*ep^5*mtt^7*mWW^4*t^2 - 220*ep^2*mtt^6*mWW^5*t^2 + 292*ep^3*mtt^6*mWW^5*t^2 + 1376*ep^4*mtt^6*mWW^5*t^2 - 176*ep^5*mtt^6*mWW^5*t^2 - 88*ep^2*mtt^5*mWW^6*t^2 + 60*ep^3*mtt^5*mWW^6*t^2 + 2140*ep^4*mtt^5*mWW^6*t^2 + 3336*ep^5*mtt^5*mWW^6*t^2 + 212*ep^2*mtt^4*mWW^7*t^2 - 180*ep^3*mtt^4*mWW^7*t^2 - 2776*ep^4*mtt^4*mWW^7*t^2 - 3136*ep^5*mtt^4*mWW^7*t^2 - 112*ep^2*mtt^3*mWW^8*t^2 + 100*ep^3*mtt^3*mWW^8*t^2 + 1244*ep^4*mtt^3*mWW^8*t^2 + 1192*ep^5*mtt^3*mWW^8*t^2 + 20*ep^2*mtt^2*mWW^9*t^2 - 20*ep^3*mtt^2*mWW^9*t^2 - 200*ep^4*mtt^2*mWW^9*t^2 - 160*ep^5*mtt^2*mWW^9*t^2 - 32*ep^3*mtt^10*s*t^2 - 96*ep^4*mtt^10*s*t^2 - 64*ep^5*mtt^10*s*t^2 - 40*ep^2*mtt^9*mWW*s*t^2 - 48*ep^3*mtt^9*mWW*s*t^2 + 80*ep^4*mtt^9*mWW*s*t^2 + 32*ep^5*mtt^9*mWW*s*t^2 - 8*ep*mtt^8*mWW^2*s*t^2 - 24*ep^2*mtt^8*mWW^2*s*t^2 + 816*ep^3*mtt^8*mWW^2*s*t^2 + 2912*ep^4*mtt^8*mWW^2*s*t^2 + 2496*ep^5*mtt^8*mWW^2*s*t^2 - 16*ep*mtt^7*mWW^3*s*t^2 + 792*ep^2*mtt^7*mWW^3*s*t^2 - 1846*ep^3*mtt^7*mWW^3*s*t^2 - 12258*ep^4*mtt^7*mWW^3*s*t^2 - 10540*ep^5*mtt^7*mWW^3*s*t^2 + 124*ep*mtt^6*mWW^4*s*t^2 - 1998*ep^2*mtt^6*mWW^4*s*t^2 + 1538*ep^3*mtt^6*mWW^4*s*t^2 + 20284*ep^4*mtt^6*mWW^4*s*t^2 + 16448*ep^5*mtt^6*mWW^4*s*t^2 - 172*ep*mtt^5*mWW^5*s*t^2 + 1888*ep^2*mtt^5*mWW^5*s*t^2 - 514*ep^3*mtt^5*mWW^5*s*t^2 - 13634*ep^4*mtt^5*mWW^5*s*t^2 - 7356*ep^5*mtt^5*mWW^5*s*t^2 + 48*ep*mtt^4*mWW^6*s*t^2 - 326*ep^2*mtt^4*mWW^6*s*t^2 + 406*ep^3*mtt^4*mWW^6*s*t^2 - 1540*ep^4*mtt^4*mWW^6*s*t^2 - 8080*ep^5*mtt^4*mWW^6*s*t^2 + 56*ep*mtt^3*mWW^7*s*t^2 - 632*ep^2*mtt^3*mWW^7*s*t^2 - 458*ep^3*mtt^3*mWW^7*s*t^2 + 7578*ep^4*mtt^3*mWW^7*s*t^2 + 11036*ep^5*mtt^3*mWW^7*s*t^2 - 36*ep*mtt^2*mWW^8*s*t^2 + 422*ep^2*mtt^2*mWW^8*s*t^2 + 94*ep^3*mtt^2*mWW^8*s*t^2 - 4092*ep^4*mtt^2*mWW^8*s*t^2 - 4608*ep^5*mtt^2*mWW^8*s*t^2 + 4*ep*mtt*mWW^9*s*t^2 - 88*ep^2*mtt*mWW^9*s*t^2 + 50*ep^3*mtt*mWW^9*s*t^2 + 826*ep^4*mtt*mWW^9*s*t^2 + 684*ep^5*mtt*mWW^9*s*t^2 + 6*ep^2*mWW^10*s*t^2 - 6*ep^3*mWW^10*s*t^2 - 60*ep^4*mWW^10*s*t^2 - 48*ep^5*mWW^10*s*t^2 + 48*ep^3*mtt^9*s^2*t^2 + 144*ep^4*mtt^9*s^2*t^2 + 96*ep^5*mtt^9*s^2*t^2 + 81*ep^2*mtt^8*mWW*s^2*t^2 + 209*ep^3*mtt^8*mWW*s^2*t^2 + 124*ep^4*mtt^8*mWW*s^2*t^2 + 60*ep^5*mtt^8*mWW*s^2*t^2 + 2*mtt^7*mWW^2*s^2*t^2 + 19*ep*mtt^7*mWW^2*s^2*t^2 + 14*ep^2*mtt^7*mWW^2*s^2*t^2 - 1953*ep^3*mtt^7*mWW^2*s^2*t^2 - 5558*ep^4*mtt^7*mWW^2*s^2*t^2 - 3992*ep^5*mtt^7*mWW^2*s^2*t^2 - 4*mtt^6*mWW^3*s^2*t^2 + 47*ep*mtt^6*mWW^3*s^2*t^2 - 1523*ep^2*mtt^6*mWW^3*s^2*t^2 + 4298*ep^3*mtt^6*mWW^3*s^2*t^2 + 20616*ep^4*mtt^6*mWW^3*s^2*t^2 + 15512*ep^5*mtt^6*mWW^3*s^2*t^2 - 4*mtt^5*mWW^4*s^2*t^2 - 192*ep*mtt^5*mWW^4*s^2*t^2 + 3300*ep^2*mtt^5*mWW^4*s^2*t^2 - 3816*ep^3*mtt^5*mWW^4*s^2*t^2 - 29728*ep^4*mtt^5*mWW^4*s^2*t^2 - 22168*ep^5*mtt^5*mWW^4*s^2*t^2 + 16*mtt^4*mWW^5*s^2*t^2 + 38*ep*mtt^4*mWW^5*s^2*t^2 - 1761*ep^2*mtt^4*mWW^5*s^2*t^2 + 1659*ep^3*mtt^4*mWW^5*s^2*t^2 + 13186*ep^4*mtt^4*mWW^5*s^2*t^2 + 6480*ep^5*mtt^4*mWW^5*s^2*t^2 - 14*mtt^3*mWW^6*s^2*t^2 + 283*ep*mtt^3*mWW^6*s^2*t^2 - 1194*ep^2*mtt^3*mWW^6*s^2*t^2 - 1505*ep^3*mtt^3*mWW^6*s^2*t^2 + 9386*ep^4*mtt^3*mWW^6*s^2*t^2 + 14392*ep^5*mtt^3*mWW^6*s^2*t^2 + 4*mtt^2*mWW^7*s^2*t^2 - 261*ep*mtt^2*mWW^7*s^2*t^2 + 1431*ep^2*mtt^2*mWW^7*s^2*t^2 + 1684*ep^3*mtt^2*mWW^7*s^2*t^2 - 11172*ep^4*mtt^2*mWW^7*s^2*t^2 - 14360*ep^5*mtt^2*mWW^7*s^2*t^2 + 66*ep*mtt*mWW^8*s^2*t^2 - 344*ep^2*mtt*mWW^8*s^2*t^2 - 630*ep^3*mtt*mWW^8*s^2*t^2 + 3004*ep^4*mtt*mWW^8*s^2*t^2 + 3992*ep^5*mtt*mWW^8*s^2*t^2 - 4*ep^2*mWW^9*s^2*t^2 + 6*ep^3*mWW^9*s^2*t^2 - 2*ep^4*mWW^9*s^2*t^2 - 12*ep^5*mWW^9*s^2*t^2 - 32*ep^3*mtt^8*s^3*t^2 - 96*ep^4*mtt^8*s^3*t^2 - 64*ep^5*mtt^8*s^3*t^2 - 2*ep*mtt^7*mWW*s^3*t^2 - 87*ep^2*mtt^7*mWW*s^3*t^2 - 344*ep^3*mtt^7*mWW*s^3*t^2 - 477*ep^4*mtt^7*mWW*s^3*t^2 - 242*ep^5*mtt^7*mWW*s^3*t^2 - 8*mtt^6*mWW^2*s^3*t^2 + 2*ep*mtt^6*mWW^2*s^3*t^2 + 121*ep^2*mtt^6*mWW^2*s^3*t^2 + 2455*ep^3*mtt^6*mWW^2*s^3*t^2 + 4252*ep^4*mtt^6*mWW^2*s^3*t^2 + 2004*ep^5*mtt^6*mWW^2*s^3*t^2 + 14*mtt^5*mWW^3*s^3*t^2 + 23*ep*mtt^5*mWW^3*s^3*t^2 + 867*ep^2*mtt^5*mWW^3*s^3*t^2 - 6937*ep^3*mtt^5*mWW^3*s^3*t^2 - 9789*ep^4*mtt^5*mWW^3*s^3*t^2 - 2066*ep^5*mtt^5*mWW^3*s^3*t^2 + 6*mtt^4*mWW^4*s^3*t^2 - 80*ep*mtt^4*mWW^4*s^3*t^2 - 1473*ep^2*mtt^4*mWW^4*s^3*t^2 + 6247*ep^3*mtt^4*mWW^4*s^3*t^2 + 9926*ep^4*mtt^4*mWW^4*s^3*t^2 + 2052*ep^5*mtt^4*mWW^4*s^3*t^2 - 22*mtt^3*mWW^5*s^3*t^2 + 256*ep*mtt^3*mWW^5*s^3*t^2 - 619*ep^2*mtt^3*mWW^5*s^3*t^2 - 766*ep^3*mtt^3*mWW^5*s^3*t^2 + 2089*ep^4*mtt^3*mWW^5*s^3*t^2 + 2558*ep^5*mtt^3*mWW^5*s^3*t^2 + 10*mtt^2*mWW^6*s^3*t^2 - 362*ep*mtt^2*mWW^6*s^3*t^2 + 2109*ep^2*mtt^2*mWW^6*s^3*t^2 + 585*ep^3*mtt^2*mWW^6*s^3*t^2 - 12600*ep^4*mtt^2*mWW^6*s^3*t^2 - 11280*ep^5*mtt^2*mWW^6*s^3*t^2 + 163*ep*mtt*mWW^7*s^3*t^2 - 921*ep^2*mtt*mWW^7*s^3*t^2 - 1241*ep^3*mtt*mWW^7*s^3*t^2 + 6769*ep^4*mtt*mWW^7*s^3*t^2 + 7190*ep^5*mtt*mWW^7*s^3*t^2 + 3*ep^2*mWW^8*s^3*t^2 + 33*ep^3*mWW^8*s^3*t^2 - 74*ep^4*mWW^8*s^3*t^2 - 152*ep^5*mWW^8*s^3*t^2 + 8*ep^3*mtt^7*s^4*t^2 + 24*ep^4*mtt^7*s^4*t^2 + 16*ep^5*mtt^7*s^4*t^2 + 8*ep*mtt^6*mWW*s^4*t^2 + 56*ep^2*mtt^6*mWW*s^4*t^2 + 256*ep^3*mtt^6*mWW*s^4*t^2 + 496*ep^4*mtt^6*mWW*s^4*t^2 + 288*ep^5*mtt^6*mWW*s^4*t^2 + 12*mtt^5*mWW^2*s^4*t^2 - 42*ep*mtt^5*mWW^2*s^4*t^2 - 393*ep^2*mtt^5*mWW^2*s^4*t^2 - 1812*ep^3*mtt^5*mWW^2*s^4*t^2 + 1813*ep^4*mtt^5*mWW^2*s^4*t^2 + 3286*ep^5*mtt^5*mWW^2*s^4*t^2 - 18*mtt^4*mWW^3*s^4*t^2 - 167*ep*mtt^4*mWW^3*s^4*t^2 + 543*ep^2*mtt^4*mWW^3*s^4*t^2 + 7575*ep^3*mtt^4*mWW^3*s^4*t^2 - 8411*ep^4*mtt^4*mWW^3*s^4*t^2 - 15294*ep^5*mtt^4*mWW^3*s^4*t^2 + 145*ep*mtt^3*mWW^4*s^4*t^2 - 170*ep^2*mtt^3*mWW^4*s^4*t^2 - 3303*ep^3*mtt^3*mWW^4*s^4*t^2 + 2508*ep^4*mtt^3*mWW^4*s^4*t^2 + 5496*ep^5*mtt^3*mWW^4*s^4*t^2 + 6*mtt^2*mWW^5*s^4*t^2 - 93*ep*mtt^2*mWW^5*s^4*t^2 + 888*ep^2*mtt^2*mWW^5*s^4*t^2 - 1953*ep^3*mtt^2*mWW^5*s^4*t^2 - 3532*ep^4*mtt^2*mWW^5*s^4*t^2 - 592*ep^5*mtt^2*mWW^5*s^4*t^2 + 149*ep*mtt*mWW^6*s^4*t^2 - 945*ep^2*mtt*mWW^6*s^4*t^2 - 809*ep^3*mtt*mWW^6*s^4*t^2 + 7151*ep^4*mtt*mWW^6*s^4*t^2 + 6866*ep^5*mtt*mWW^6*s^4*t^2 + 21*ep^2*mWW^7*s^4*t^2 + 38*ep^3*mWW^7*s^4*t^2 - 49*ep^4*mWW^7*s^4*t^2 - 66*ep^5*mWW^7*s^4*t^2 - 12*ep*mtt^5*mWW*s^5*t^2 - 24*ep^2*mtt^5*mWW*s^5*t^2 - 66*ep^3*mtt^5*mWW*s^5*t^2 - 210*ep^4*mtt^5*mWW*s^5*t^2 - 156*ep^5*mtt^5*mWW*s^5*t^2 - 8*mtt^4*mWW^2*s^5*t^2 + 44*ep*mtt^4*mWW^2*s^5*t^2 + 483*ep^2*mtt^4*mWW^2*s^5*t^2 + 874*ep^3*mtt^4*mWW^2*s^5*t^2 - 5651*ep^4*mtt^4*mWW^2*s^5*t^2 - 6094*ep^5*mtt^4*mWW^2*s^5*t^2 + 10*mtt^3*mWW^3*s^5*t^2 + 149*ep*mtt^3*mWW^3*s^5*t^2 - 672*ep^2*mtt^3*mWW^3*s^5*t^2 - 4447*ep^3*mtt^3*mWW^3*s^5*t^2 + 9020*ep^4*mtt^3*mWW^3*s^5*t^2 + 12656*ep^5*mtt^3*mWW^3*s^5*t^2 - 2*mtt^2*mWW^4*s^5*t^2 + 14*ep*mtt^2*mWW^4*s^5*t^2 + 12*ep^2*mtt^2*mWW^4*s^5*t^2 - 614*ep^3*mtt^2*mWW^4*s^5*t^2 + 1790*ep^4*mtt^2*mWW^4*s^5*t^2 + 2400*ep^5*mtt^2*mWW^4*s^5*t^2 - 3*ep*mtt*mWW^5*s^5*t^2 - 194*ep^2*mtt*mWW^5*s^5*t^2 + 651*ep^3*mtt*mWW^5*s^5*t^2 + 1374*ep^4*mtt*mWW^5*s^5*t^2 + 532*ep^5*mtt*mWW^5*s^5*t^2 + 11*ep^2*mWW^6*s^5*t^2 - 46*ep^3*mWW^6*s^5*t^2 - 179*ep^4*mWW^6*s^5*t^2 - 122*ep^5*mWW^6*s^5*t^2 + 8*ep*mtt^4*mWW*s^6*t^2 + 7*ep^2*mtt^4*mWW*s^6*t^2 - 17*ep^3*mtt^4*mWW*s^6*t^2 + 20*ep^4*mtt^4*mWW*s^6*t^2 + 36*ep^5*mtt^4*mWW*s^6*t^2 + 2*mtt^3*mWW^2*s^6*t^2 - 17*ep*mtt^3*mWW^2*s^6*t^2 - 257*ep^2*mtt^3*mWW^2*s^6*t^2 - 291*ep^3*mtt^3*mWW^2*s^6*t^2 + 3549*ep^4*mtt^3*mWW^2*s^6*t^2 + 3602*ep^5*mtt^3*mWW^2*s^6*t^2 - 2*mtt^2*mWW^3*s^6*t^2 - 36*ep*mtt^2*mWW^3*s^6*t^2 + 120*ep^2*mtt^2*mWW^3*s^6*t^2 + 945*ep^3*mtt^2*mWW^3*s^6*t^2 - 1367*ep^4*mtt^2*mWW^3*s^6*t^2 - 2158*ep^5*mtt^2*mWW^3*s^6*t^2 - 19*ep*mtt*mWW^4*s^6*t^2 + 63*ep^2*mtt*mWW^4*s^6*t^2 + 419*ep^3*mtt*mWW^4*s^6*t^2 - 1177*ep^4*mtt*mWW^4*s^6*t^2 - 1514*ep^5*mtt*mWW^4*s^6*t^2 + 3*ep^2*mWW^5*s^6*t^2 - 32*ep^3*mWW^5*s^6*t^2 - ep^4*mWW^5*s^6*t^2 + 34*ep^5*mWW^5*s^6*t^2 - 2*ep*mtt^3*mWW*s^7*t^2 - ep^2*mtt^3*mWW*s^7*t^2 + 10*ep^3*mtt^3*mWW*s^7*t^2 + 7*ep^4*mtt^3*mWW*s^7*t^2 - 2*ep^5*mtt^3*mWW*s^7*t^2 + 2*ep*mtt^2*mWW^2*s^7*t^2 + 48*ep^2*mtt^2*mWW^2*s^7*t^2 + 51*ep^3*mtt^2*mWW^2*s^7*t^2 - 713*ep^4*mtt^2*mWW^2*s^7*t^2 - 718*ep^5*mtt^2*mWW^2*s^7*t^2 + 17*ep^2*mtt*mWW^3*s^7*t^2 + 4*ep^3*mtt*mWW^3*s^7*t^2 - 331*ep^4*mtt*mWW^3*s^7*t^2 - 318*ep^5*mtt*mWW^3*s^7*t^2 - ep^3*mWW^4*s^7*t^2 + 13*ep^4*mWW^4*s^7*t^2 + 14*ep^5*mWW^4*s^7*t^2 - 8*ep^3*mtt^10*t^3 - 24*ep^4*mtt^10*t^3 - 16*ep^5*mtt^10*t^3 - 8*ep^2*mtt^9*mWW*t^3 + 36*ep^3*mtt^9*mWW*t^3 + 148*ep^4*mtt^9*mWW*t^3 + 88*ep^5*mtt^9*mWW*t^3 + 28*ep^2*mtt^8*mWW^2*t^3 - 60*ep^3*mtt^8*mWW^2*t^3 - 216*ep^4*mtt^8*mWW^2*t^3 + 32*ep^5*mtt^8*mWW^2*t^3 - 16*ep^2*mtt^7*mWW^3*t^3 + 36*ep^3*mtt^7*mWW^3*t^3 - 340*ep^4*mtt^7*mWW^3*t^3 - 952*ep^5*mtt^7*mWW^3*t^3 - 60*ep^2*mtt^6*mWW^4*t^3 + 20*ep^3*mtt^6*mWW^4*t^3 + 1440*ep^4*mtt^6*mWW^4*t^3 + 2320*ep^5*mtt^6*mWW^4*t^3 + 120*ep^2*mtt^5*mWW^5*t^3 - 52*ep^3*mtt^5*mWW^5*t^3 - 1876*ep^4*mtt^5*mWW^5*t^3 - 2584*ep^5*mtt^5*mWW^5*t^3 - 92*ep^2*mtt^4*mWW^6*t^3 + 44*ep^3*mtt^4*mWW^6*t^3 + 1192*ep^4*mtt^4*mWW^6*t^3 + 1472*ep^5*mtt^4*mWW^6*t^3 + 32*ep^2*mtt^3*mWW^7*t^3 - 20*ep^3*mtt^3*mWW^7*t^3 - 364*ep^4*mtt^3*mWW^7*t^3 - 392*ep^5*mtt^3*mWW^7*t^3 - 4*ep^2*mtt^2*mWW^8*t^3 + 4*ep^3*mtt^2*mWW^8*t^3 + 40*ep^4*mtt^2*mWW^8*t^3 + 32*ep^5*mtt^2*mWW^8*t^3 + 32*ep^3*mtt^9*s*t^3 + 96*ep^4*mtt^9*s*t^3 + 64*ep^5*mtt^9*s*t^3 + 40*ep^2*mtt^8*mWW*s*t^3 - 136*ep^3*mtt^8*mWW*s*t^3 - 632*ep^4*mtt^8*mWW*s*t^3 - 400*ep^5*mtt^8*mWW*s*t^3 + 8*ep*mtt^7*mWW^2*s*t^3 - 176*ep^2*mtt^7*mWW^2*s*t^3 + 178*ep^3*mtt^7*mWW^2*s*t^3 + 1358*ep^4*mtt^7*mWW^2*s*t^3 + 468*ep^5*mtt^7*mWW^2*s*t^3 - 20*ep*mtt^6*mWW^3*s*t^3 + 242*ep^2*mtt^6*mWW^3*s*t^3 - 158*ep^3*mtt^6*mWW^3*s*t^3 - 476*ep^4*mtt^6*mWW^3*s*t^3 + 1936*ep^5*mtt^6*mWW^3*s*t^3 + 4*ep*mtt^5*mWW^4*s*t^3 - 24*ep^2*mtt^5*mWW^4*s*t^3 + 430*ep^3*mtt^5*mWW^4*s*t^3 - 2290*ep^4*mtt^5*mWW^4*s*t^3 - 6556*ep^5*mtt^5*mWW^4*s*t^3 + 24*ep*mtt^4*mWW^5*s*t^3 - 198*ep^2*mtt^4*mWW^5*s*t^3 - 738*ep^3*mtt^4*mWW^5*s*t^3 + 3444*ep^4*mtt^4*mWW^5*s*t^3 + 7872*ep^5*mtt^4*mWW^5*s*t^3 - 16*ep*mtt^3*mWW^6*s*t^3 + 112*ep^2*mtt^3*mWW^6*s*t^3 + 510*ep^3*mtt^3*mWW^6*s*t^3 - 1558*ep^4*mtt^3*mWW^6*s*t^3 - 4004*ep^5*mtt^3*mWW^6*s*t^3 - 4*ep*mtt^2*mWW^7*s*t^3 + 38*ep^2*mtt^2*mWW^7*s*t^3 - 114*ep^3*mtt^2*mWW^7*s*t^3 - 228*ep^4*mtt^2*mWW^7*s*t^3 + 368*ep^5*mtt^2*mWW^7*s*t^3 + 4*ep*mtt*mWW^8*s*t^3 - 40*ep^2*mtt*mWW^8*s*t^3 + 2*ep^3*mtt*mWW^8*s*t^3 + 346*ep^4*mtt*mWW^8*s*t^3 + 300*ep^5*mtt*mWW^8*s*t^3 + 6*ep^2*mWW^9*s*t^3 - 6*ep^3*mWW^9*s*t^3 - 60*ep^4*mWW^9*s*t^3 - 48*ep^5*mWW^9*s*t^3 - 48*ep^3*mtt^8*s^2*t^3 - 144*ep^4*mtt^8*s^2*t^3 - 96*ep^5*mtt^8*s^2*t^3 - 81*ep^2*mtt^7*mWW*s^2*t^3 + 187*ep^3*mtt^7*mWW*s^2*t^3 + 1064*ep^4*mtt^7*mWW*s^2*t^3 + 732*ep^5*mtt^7*mWW*s^2*t^3 - 2*mtt^6*mWW^2*s^2*t^3 - 19*ep*mtt^6*mWW^2*s^2*t^3 + 408*ep^2*mtt^6*mWW^2*s^2*t^3 - 103*ep^3*mtt^6*mWW^2*s^2*t^3 - 3156*ep^4*mtt^6*mWW^2*s^2*t^3 - 2116*ep^5*mtt^6*mWW^2*s^2*t^3 + 8*mtt^5*mWW^3*s^2*t^3 + 39*ep*mtt^5*mWW^3*s^2*t^3 - 637*ep^2*mtt^5*mWW^3*s^2*t^3 - 382*ep^3*mtt^5*mWW^3*s^2*t^3 + 4266*ep^4*mtt^5*mWW^3*s^2*t^3 + 2188*ep^5*mtt^5*mWW^3*s^2*t^3 - 12*mtt^4*mWW^4*s^2*t^3 - 6*ep*mtt^4*mWW^4*s^2*t^3 + 330*ep^2*mtt^4*mWW^4*s^2*t^3 + 362*ep^3*mtt^4*mWW^4*s^2*t^3 - 2478*ep^4*mtt^4*mWW^4*s^2*t^3 + 812*ep^5*mtt^4*mWW^4*s^2*t^3 + 8*mtt^3*mWW^5*s^2*t^3 - 26*ep*mtt^3*mWW^5*s^2*t^3 - 51*ep^2*mtt^3*mWW^5*s^2*t^3 + 471*ep^3*mtt^3*mWW^5*s^2*t^3 + 636*ep^4*mtt^3*mWW^5*s^2*t^3 - 3244*ep^5*mtt^3*mWW^5*s^2*t^3 - 2*mtt^2*mWW^6*s^2*t^3 + 9*ep*mtt^2*mWW^6*s^2*t^3 + 124*ep^2*mtt^2*mWW^6*s^2*t^3 - 803*ep^3*mtt^2*mWW^6*s^2*t^3 - 672*ep^4*mtt^2*mWW^6*s^2*t^3 + 2036*ep^5*mtt^2*mWW^6*s^2*t^3 + 3*ep*mtt*mWW^7*s^2*t^3 - 111*ep^2*mtt*mWW^7*s^2*t^3 + 348*ep^3*mtt*mWW^7*s^2*t^3 + 658*ep^4*mtt*mWW^7*s^2*t^3 - 188*ep^5*mtt*mWW^7*s^2*t^3 + 18*ep^2*mWW^8*s^2*t^3 - 32*ep^3*mWW^8*s^2*t^3 - 174*ep^4*mWW^8*s^2*t^3 - 124*ep^5*mWW^8*s^2*t^3 + 32*ep^3*mtt^7*s^3*t^3 + 96*ep^4*mtt^7*s^3*t^3 + 64*ep^5*mtt^7*s^3*t^3 + 2*ep*mtt^6*mWW*s^3*t^3 + 86*ep^2*mtt^6*mWW*s^3*t^3 - 124*ep^3*mtt^6*mWW*s^3*t^3 - 920*ep^4*mtt^6*mWW*s^3*t^3 - 688*ep^5*mtt^6*mWW*s^3*t^3 + 6*mtt^5*mWW^2*s^3*t^3 + ep*mtt^5*mWW^2*s^3*t^3 - 490*ep^2*mtt^5*mWW^2*s^3*t^3 - 97*ep^3*mtt^5*mWW^2*s^3*t^3 + 4004*ep^4*mtt^5*mWW^2*s^3*t^3 + 3472*ep^5*mtt^5*mWW^2*s^3*t^3 - 18*mtt^4*mWW^3*s^3*t^3 - 40*ep*mtt^4*mWW^3*s^3*t^3 + 856*ep^2*mtt^4*mWW^3*s^3*t^3 + 1724*ep^3*mtt^4*mWW^3*s^3*t^3 - 8514*ep^4*mtt^4*mWW^3*s^3*t^3 - 9000*ep^5*mtt^4*mWW^3*s^3*t^3 + 18*mtt^3*mWW^4*s^3*t^3 + 46*ep*mtt^3*mWW^4*s^3*t^3 - 526*ep^2*mtt^3*mWW^4*s^3*t^3 - 2134*ep^3*mtt^3*mWW^4*s^3*t^3 + 7256*ep^4*mtt^3*mWW^4*s^3*t^3 + 8356*ep^5*mtt^3*mWW^4*s^3*t^3 - 6*mtt^2*mWW^5*s^3*t^3 + 14*ep*mtt^2*mWW^5*s^3*t^3 + 28*ep^2*mtt^2*mWW^5*s^3*t^3 - 152*ep^3*mtt^2*mWW^5*s^3*t^3 - 1076*ep^4*mtt^2*mWW^5*s^3*t^3 - 556*ep^5*mtt^2*mWW^5*s^3*t^3 - 23*ep*mtt*mWW^6*s^3*t^3 + 32*ep^2*mtt*mWW^6*s^3*t^3 + 815*ep^3*mtt*mWW^6*s^3*t^3 - 732*ep^4*mtt*mWW^6*s^3*t^3 - 1636*ep^5*mtt*mWW^6*s^3*t^3 + 14*ep^2*mWW^7*s^3*t^3 - 64*ep^3*mWW^7*s^3*t^3 - 114*ep^4*mWW^7*s^3*t^3 - 12*ep^5*mWW^7*s^3*t^3 - 8*ep^3*mtt^6*s^4*t^3 - 24*ep^4*mtt^6*s^4*t^3 - 16*ep^5*mtt^6*s^4*t^3 - 6*ep*mtt^5*mWW*s^4*t^3 - 52*ep^2*mtt^5*mWW*s^4*t^3 + 62*ep^3*mtt^5*mWW*s^4*t^3 + 460*ep^4*mtt^5*mWW*s^4*t^3 + 352*ep^5*mtt^5*mWW*s^4*t^3 - 6*mtt^4*mWW^2*s^4*t^3 + 25*ep*mtt^4*mWW^2*s^4*t^3 + 376*ep^2*mtt^4*mWW^2*s^4*t^3 + 149*ep^3*mtt^4*mWW^2*s^4*t^3 - 3784*ep^4*mtt^4*mWW^2*s^4*t^3 - 3588*ep^5*mtt^4*mWW^2*s^4*t^3 + 12*mtt^3*mWW^3*s^4*t^3 + 57*ep*mtt^3*mWW^3*s^4*t^3 - 660*ep^2*mtt^3*mWW^3*s^4*t^3 - 2271*ep^3*mtt^3*mWW^3*s^4*t^3 + 8058*ep^4*mtt^3*mWW^3*s^4*t^3 + 9624*ep^5*mtt^3*mWW^3*s^4*t^3 - 6*mtt^2*mWW^4*s^4*t^3 - 21*ep*mtt^2*mWW^4*s^4*t^3 + 118*ep^2*mtt^2*mWW^4*s^4*t^3 + 1071*ep^3*mtt^2*mWW^4*s^4*t^3 - 1990*ep^4*mtt^2*mWW^4*s^4*t^3 - 2928*ep^5*mtt^2*mWW^4*s^4*t^3 - 55*ep*mtt*mWW^5*s^4*t^3 + 212*ep^2*mtt*mWW^5*s^4*t^3 + 1077*ep^3*mtt*mWW^5*s^4*t^3 - 2606*ep^4*mtt*mWW^5*s^4*t^3 - 3416*ep^5*mtt*mWW^5*s^4*t^3 + 6*ep^2*mWW^6*s^4*t^3 - 80*ep^3*mWW^6*s^4*t^3 - 114*ep^4*mWW^6*s^4*t^3 - 28*ep^5*mWW^6*s^4*t^3 + 6*ep*mtt^4*mWW*s^5*t^3 + 18*ep^2*mtt^4*mWW*s^5*t^3 - 36*ep^3*mtt^4*mWW*s^5*t^3 - 144*ep^4*mtt^4*mWW*s^5*t^3 - 96*ep^5*mtt^4*mWW*s^5*t^3 + 2*mtt^3*mWW^2*s^5*t^3 - 17*ep*mtt^3*mWW^2*s^5*t^3 - 198*ep^2*mtt^3*mWW^2*s^5*t^3 - 117*ep^3*mtt^3*mWW^2*s^5*t^3 + 2538*ep^4*mtt^3*mWW^2*s^5*t^3 + 2476*ep^5*mtt^3*mWW^2*s^5*t^3 - 2*mtt^2*mWW^3*s^5*t^3 - 36*ep*mtt^2*mWW^3*s^5*t^3 + 204*ep^2*mtt^2*mWW^3*s^5*t^3 + 1036*ep^3*mtt^2*mWW^3*s^5*t^3 - 2690*ep^4*mtt^2*mWW^3*s^5*t^3 - 3488*ep^5*mtt^2*mWW^3*s^5*t^3 - 17*ep*mtt*mWW^4*s^5*t^3 + 100*ep^2*mtt*mWW^4*s^5*t^3 + 359*ep^3*mtt*mWW^4*s^5*t^3 - 1778*ep^4*mtt*mWW^4*s^5*t^3 - 2020*ep^5*mtt*mWW^4*s^5*t^3 + 4*ep^2*mWW^5*s^5*t^3 - 26*ep^3*mWW^5*s^5*t^3 + 26*ep^4*mWW^5*s^5*t^3 + 56*ep^5*mWW^5*s^5*t^3 - 2*ep*mtt^3*mWW*s^6*t^3 - 3*ep^2*mtt^3*mWW*s^6*t^3 + 11*ep^3*mtt^3*mWW*s^6*t^3 + 24*ep^4*mtt^3*mWW*s^6*t^3 + 12*ep^5*mtt^3*mWW*s^6*t^3 + 2*ep*mtt^2*mWW^2*s^6*t^3 + 52*ep^2*mtt^2*mWW^2*s^6*t^3 + 50*ep^3*mtt^2*mWW^2*s^6*t^3 - 744*ep^4*mtt^2*mWW^2*s^6*t^3 - 744*ep^5*mtt^2*mWW^2*s^6*t^3 + 15*ep^2*mtt*mWW^3*s^6*t^3 + 3*ep^3*mtt*mWW^3*s^6*t^3 - 320*ep^4*mtt*mWW^3*s^6*t^3 - 308*ep^5*mtt*mWW^3*s^6*t^3 + 16*ep^4*mWW^4*s^6*t^3 + 16*ep^5*mWW^4*s^6*t^3)/(8*ep*(1 + ep)^2*(mtt - mWW)^4*mWW^2*s^4*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(24*ep^2*mtt^11*mWW + 72*ep^3*mtt^11*mWW + 48*ep^4*mtt^11*mWW + 24*ep*mtt^10*mWW^2 - 132*ep^2*mtt^10*mWW^2 - 564*ep^3*mtt^10*mWW^2 - 408*ep^4*mtt^10*mWW^2 - 108*ep*mtt^9*mWW^3 + 312*ep^2*mtt^9*mWW^3 + 1708*ep^3*mtt^9*mWW^3 + 1304*ep^4*mtt^9*mWW^3 + 204*ep*mtt^8*mWW^4 - 412*ep^2*mtt^8*mWW^4 - 2808*ep^3*mtt^8*mWW^4 - 2336*ep^4*mtt^8*mWW^4 - 224*ep*mtt^7*mWW^5 + 336*ep^2*mtt^7*mWW^5 + 2992*ep^3*mtt^7*mWW^5 + 2848*ep^4*mtt^7*mWW^5 + 176*ep*mtt^6*mWW^6 - 188*ep^2*mtt^6*mWW^6 - 2340*ep^3*mtt^6*mWW^6 - 2520*ep^4*mtt^6*mWW^6 - 108*ep*mtt^5*mWW^7 + 88*ep^2*mtt^5*mWW^7 + 1356*ep^3*mtt^5*mWW^7 + 1496*ep^4*mtt^5*mWW^7 + 44*ep*mtt^4*mWW^8 - 36*ep^2*mtt^4*mWW^8 - 496*ep^3*mtt^4*mWW^8 - 496*ep^4*mtt^4*mWW^8 - 8*ep*mtt^3*mWW^9 + 8*ep^2*mtt^3*mWW^9 + 80*ep^3*mtt^3*mWW^9 + 64*ep^4*mtt^3*mWW^9 - 144*ep^2*mtt^10*mWW*s - 432*ep^3*mtt^10*mWW*s - 288*ep^4*mtt^10*mWW*s - 120*ep*mtt^9*mWW^2*s + 772*ep^2*mtt^9*mWW^2*s + 3156*ep^3*mtt^9*mWW^2*s + 2264*ep^4*mtt^9*mWW^2*s + 536*ep*mtt^8*mWW^3*s - 1782*ep^2*mtt^8*mWW^3*s - 9154*ep^3*mtt^8*mWW^3*s - 6892*ep^4*mtt^8*mWW^3*s - 986*ep*mtt^7*mWW^4*s + 2328*ep^2*mtt^7*mWW^4*s + 14310*ep^3*mtt^7*mWW^4*s + 11420*ep^4*mtt^7*mWW^4*s + 998*ep*mtt^6*mWW^5*s - 1906*ep^2*mtt^6*mWW^5*s - 13840*ep^3*mtt^6*mWW^5*s - 12072*ep^4*mtt^6*mWW^5*s - 652*ep*mtt^5*mWW^6*s + 1028*ep^2*mtt^5*mWW^6*s + 9072*ep^3*mtt^5*mWW^6*s + 8816*ep^4*mtt^5*mWW^6*s + 308*ep*mtt^4*mWW^7*s - 378*ep^2*mtt^4*mWW^7*s - 4146*ep^3*mtt^4*mWW^7*s - 4316*ep^4*mtt^4*mWW^7*s - 98*ep*mtt^3*mWW^8*s + 96*ep^2*mtt^3*mWW^8*s + 1174*ep^3*mtt^3*mWW^8*s + 1180*ep^4*mtt^3*mWW^8*s + 14*ep*mtt^2*mWW^9*s - 14*ep^2*mtt^2*mWW^9*s - 140*ep^3*mtt^2*mWW^9*s - 112*ep^4*mtt^2*mWW^9*s + 360*ep^2*mtt^9*mWW*s^2 + 1080*ep^3*mtt^9*mWW*s^2 + 720*ep^4*mtt^9*mWW*s^2 + 240*ep*mtt^8*mWW^2*s^2 - 1872*ep^2*mtt^8*mWW^2*s^2 - 7296*ep^3*mtt^8*mWW^2*s^2 - 5184*ep^4*mtt^8*mWW^2*s^2 - 2*mtt^7*mWW^3*s^2 - 1067*ep*mtt^7*mWW^3*s^2 + 4165*ep^2*mtt^7*mWW^3*s^2 + 20038*ep^3*mtt^7*mWW^3*s^2 + 14872*ep^4*mtt^7*mWW^3*s^2 + 9*mtt^6*mWW^4*s^2 + 1893*ep*mtt^6*mWW^4*s^2 - 5172*ep^2*mtt^6*mWW^4*s^2 - 29352*ep^3*mtt^6*mWW^4*s^2 - 22648*ep^4*mtt^6*mWW^4*s^2 - 16*mtt^5*mWW^5*s^2 - 1716*ep*mtt^5*mWW^5*s^2 + 3916*ep^2*mtt^5*mWW^5*s^2 + 25200*ep^3*mtt^5*mWW^5*s^2 + 20352*ep^4*mtt^5*mWW^5*s^2 + 14*mtt^4*mWW^6*s^2 + 866*ep*mtt^4*mWW^6*s^2 - 1852*ep^2*mtt^4*mWW^6*s^2 - 13168*ep^3*mtt^4*mWW^6*s^2 - 11296*ep^4*mtt^4*mWW^6*s^2 - 6*mtt^3*mWW^7*s^2 - 267*ep*mtt^3*mWW^7*s^2 + 537*ep^2*mtt^3*mWW^7*s^2 + 4230*ep^3*mtt^3*mWW^7*s^2 + 3880*ep^4*mtt^3*mWW^7*s^2 + mtt^2*mWW^8*s^2 + 57*ep*mtt^2*mWW^8*s^2 - 88*ep^2*mtt^2*mWW^8*s^2 - 792*ep^3*mtt^2*mWW^8*s^2 - 744*ep^4*mtt^2*mWW^8*s^2 - 6*ep*mtt*mWW^9*s^2 + 6*ep^2*mtt*mWW^9*s^2 + 60*ep^3*mtt*mWW^9*s^2 + 48*ep^4*mtt*mWW^9*s^2 - 480*ep^2*mtt^8*mWW*s^3 - 1440*ep^3*mtt^8*mWW*s^3 - 960*ep^4*mtt^8*mWW*s^3 - 2*mtt^7*mWW^2*s^3 - 253*ep*mtt^7*mWW^2*s^3 + 2444*ep^2*mtt^7*mWW^2*s^3 + 9073*ep^3*mtt^7*mWW^2*s^3 + 6378*ep^4*mtt^7*mWW^2*s^3 + 19*mtt^6*mWW^3*s^3 + 1168*ep*mtt^6*mWW^3*s^3 - 5312*ep^2*mtt^6*mWW^3*s^3 - 23951*ep^3*mtt^6*mWW^3*s^3 - 17514*ep^4*mtt^6*mWW^3*s^3 - 55*mtt^5*mWW^4*s^3 - 2143*ep*mtt^5*mWW^4*s^3 + 6312*ep^2*mtt^5*mWW^4*s^3 + 34136*ep^3*mtt^5*mWW^4*s^3 + 25808*ep^4*mtt^5*mWW^4*s^3 + 73*mtt^4*mWW^5*s^3 + 1964*ep*mtt^4*mWW^5*s^3 - 4529*ep^2*mtt^4*mWW^5*s^3 - 27756*ep^3*mtt^4*mWW^5*s^3 - 21384*ep^4*mtt^4*mWW^5*s^3 - 49*mtt^3*mWW^6*s^3 - 947*ep*mtt^3*mWW^6*s^3 + 2159*ep^2*mtt^3*mWW^6*s^3 + 12507*ep^3*mtt^3*mWW^6*s^3 + 9402*ep^4*mtt^3*mWW^6*s^3 + 16*mtt^2*mWW^7*s^3 + 256*ep*mtt^2*mWW^7*s^3 - 735*ep^2*mtt^2*mWW^7*s^3 - 2909*ep^3*mtt^2*mWW^7*s^3 - 1862*ep^4*mtt^2*mWW^7*s^3 - 2*mtt*mWW^8*s^3 - 49*ep*mtt*mWW^8*s^3 + 153*ep^2*mtt*mWW^8*s^3 + 356*ep^3*mtt*mWW^8*s^3 + 132*ep^4*mtt*mWW^8*s^3 + 4*ep*mWW^9*s^3 - 12*ep^2*mWW^9*s^3 - 16*ep^3*mWW^9*s^3 + 360*ep^2*mtt^7*mWW*s^4 + 1080*ep^3*mtt^7*mWW*s^4 + 720*ep^4*mtt^7*mWW*s^4 + 6*mtt^6*mWW^2*s^4 + 160*ep*mtt^6*mWW^2*s^4 - 1850*ep^2*mtt^6*mWW^2*s^4 - 6580*ep^3*mtt^6*mWW^2*s^4 - 4576*ep^4*mtt^6*mWW^2*s^4 - 39*mtt^5*mWW^3*s^4 - 805*ep*mtt^5*mWW^3*s^4 + 4019*ep^2*mtt^5*mWW^3*s^4 + 17287*ep^3*mtt^5*mWW^3*s^4 + 12502*ep^4*mtt^5*mWW^3*s^4 + 84*mtt^4*mWW^4*s^4 + 1580*ep*mtt^4*mWW^4*s^4 - 4400*ep^2*mtt^4*mWW^4*s^4 - 24088*ep^3*mtt^4*mWW^4*s^4 - 18192*ep^4*mtt^4*mWW^4*s^4 - 81*mtt^3*mWW^5*s^4 - 1402*ep*mtt^3*mWW^5*s^4 + 2763*ep^2*mtt^3*mWW^5*s^4 + 17012*ep^3*mtt^3*mWW^5*s^4 + 12928*ep^4*mtt^3*mWW^5*s^4 + 36*mtt^2*mWW^6*s^4 + 568*ep*mtt^2*mWW^6*s^4 - 1200*ep^2*mtt^2*mWW^6*s^4 - 5308*ep^3*mtt^2*mWW^6*s^4 - 3576*ep^4*mtt^2*mWW^6*s^4 - 6*mtt*mWW^7*s^4 - 113*ep*mtt*mWW^7*s^4 + 340*ep^2*mtt*mWW^7*s^4 + 625*ep^3*mtt*mWW^7*s^4 + 178*ep^4*mtt*mWW^7*s^4 + 12*ep*mWW^8*s^4 - 32*ep^2*mWW^8*s^4 - 28*ep^3*mWW^8*s^4 + 16*ep^4*mWW^8*s^4 - 144*ep^2*mtt^6*mWW*s^5 - 432*ep^3*mtt^6*mWW*s^5 - 288*ep^4*mtt^6*mWW*s^5 - 6*mtt^5*mWW^2*s^5 - 66*ep*mtt^5*mWW^2*s^5 + 798*ep^2*mtt^5*mWW^2*s^5 + 2766*ep^3*mtt^5*mWW^2*s^5 + 1908*ep^4*mtt^5*mWW^2*s^5 + 29*mtt^4*mWW^3*s^5 + 345*ep*mtt^4*mWW^3*s^5 - 1743*ep^2*mtt^4*mWW^3*s^5 - 7469*ep^3*mtt^4*mWW^3*s^5 - 5410*ep^4*mtt^4*mWW^3*s^5 - 45*mtt^3*mWW^4*s^5 - 651*ep*mtt^3*mWW^4*s^5 + 1467*ep^2*mtt^3*mWW^4*s^5 + 8995*ep^3*mtt^3*mWW^4*s^5 + 6922*ep^4*mtt^3*mWW^4*s^5 + 28*mtt^2*mWW^5*s^5 + 417*ep*mtt^2*mWW^5*s^5 - 600*ep^2*mtt^2*mWW^5*s^5 - 3543*ep^3*mtt^2*mWW^5*s^5 - 2554*ep^4*mtt^2*mWW^5*s^5 - 6*mtt*mWW^6*s^5 - 89*ep*mtt*mWW^6*s^5 + 182*ep^2*mtt*mWW^6*s^5 + 23*ep^3*mtt*mWW^6*s^5 - 242*ep^4*mtt*mWW^6*s^5 + 12*ep*mWW^7*s^5 - 24*ep^2*mWW^7*s^5 + 12*ep^3*mWW^7*s^5 + 48*ep^4*mWW^7*s^5 + 24*ep^2*mtt^5*mWW*s^6 + 72*ep^3*mtt^5*mWW*s^6 + 48*ep^4*mtt^5*mWW*s^6 + 2*mtt^4*mWW^2*s^6 + 16*ep*mtt^4*mWW^2*s^6 - 170*ep^2*mtt^4*mWW^2*s^6 - 592*ep^3*mtt^4*mWW^2*s^6 - 408*ep^4*mtt^4*mWW^2*s^6 - 7*mtt^3*mWW^3*s^6 - 72*ep*mtt^3*mWW^3*s^6 + 360*ep^2*mtt^3*mWW^3*s^6 + 1659*ep^3*mtt^3*mWW^3*s^6 + 1234*ep^4*mtt^3*mWW^3*s^6 + 7*mtt^2*mWW^4*s^6 + 105*ep*mtt^2*mWW^4*s^6 - 96*ep^2*mtt^2*mWW^4*s^6 - 1094*ep^3*mtt^2*mWW^4*s^6 - 900*ep^4*mtt^2*mWW^4*s^6 - 2*mtt*mWW^5*s^6 - 21*ep*mtt*mWW^5*s^6 - 22*ep^2*mtt*mWW^5*s^6 - 281*ep^3*mtt*mWW^5*s^6 - 278*ep^4*mtt*mWW^5*s^6 + 4*ep*mWW^6*s^6 + 44*ep^3*mWW^6*s^6 + 48*ep^4*mWW^6*s^6 - ep*mtt^3*mWW^2*s^7 + 10*ep^2*mtt^3*mWW^2*s^7 + 37*ep^3*mtt^3*mWW^2*s^7 + 26*ep^4*mtt^3*mWW^2*s^7 + 3*ep*mtt^2*mWW^3*s^7 - 19*ep^2*mtt^2*mWW^3*s^7 - 118*ep^3*mtt^2*mWW^3*s^7 - 96*ep^4*mtt^2*mWW^3*s^7 - 2*ep*mtt*mWW^4*s^7 - 27*ep^2*mtt*mWW^4*s^7 - 99*ep^3*mtt*mWW^4*s^7 - 74*ep^4*mtt*mWW^4*s^7 + 4*ep^2*mWW^5*s^7 + 20*ep^3*mWW^5*s^7 + 16*ep^4*mWW^5*s^7 - 60*ep^2*mtt^10*mWW*t - 180*ep^3*mtt^10*mWW*t - 120*ep^4*mtt^10*mWW*t - 60*ep*mtt^9*mWW^2*t + 296*ep^2*mtt^9*mWW^2*t + 1276*ep^3*mtt^9*mWW^2*t + 888*ep^4*mtt^9*mWW^2*t + 236*ep*mtt^8*mWW^3*t - 604*ep^2*mtt^8*mWW^3*t - 3192*ep^3*mtt^8*mWW^3*t - 2080*ep^4*mtt^8*mWW^3*t - 336*ep*mtt^7*mWW^4*t + 640*ep^2*mtt^7*mWW^4*t + 3584*ep^3*mtt^7*mWW^4*t + 1920*ep^4*mtt^7*mWW^4*t + 192*ep*mtt^6*mWW^5*t - 348*ep^2*mtt^6*mWW^5*t - 1716*ep^3*mtt^6*mWW^5*t - 504*ep^4*mtt^6*mWW^5*t - 28*ep*mtt^5*mWW^6*t + 72*ep^2*mtt^5*mWW^6*t + 284*ep^3*mtt^5*mWW^6*t + 56*ep^4*mtt^5*mWW^6*t + 12*ep*mtt^4*mWW^7*t - 4*ep^2*mtt^4*mWW^7*t - 272*ep^3*mtt^4*mWW^7*t - 432*ep^4*mtt^4*mWW^7*t - 24*ep*mtt^3*mWW^8*t + 16*ep^2*mtt^3*mWW^8*t + 296*ep^3*mtt^3*mWW^8*t + 336*ep^4*mtt^3*mWW^8*t + 8*ep*mtt^2*mWW^9*t - 8*ep^2*mtt^2*mWW^9*t - 80*ep^3*mtt^2*mWW^9*t - 64*ep^4*mtt^2*mWW^9*t + 328*ep^2*mtt^9*mWW*s*t + 984*ep^3*mtt^9*mWW*s*t + 656*ep^4*mtt^9*mWW*s*t + 284*ep*mtt^8*mWW^2*s*t - 1638*ep^2*mtt^8*mWW^2*s*t - 6790*ep^3*mtt^8*mWW^2*s*t - 4756*ep^4*mtt^8*mWW^2*s*t - 1222*ep*mtt^7*mWW^3*s*t + 3472*ep^2*mtt^7*mWW^3*s*t + 18178*ep^3*mtt^7*mWW^3*s*t + 12692*ep^4*mtt^7*mWW^3*s*t + 2098*ep*mtt^6*mWW^4*s*t - 4122*ep^2*mtt^6*mWW^4*s*t - 25204*ep^3*mtt^6*mWW^4*s*t - 17136*ep^4*mtt^6*mWW^4*s*t - 1872*ep*mtt^5*mWW^5*s*t + 3068*ep^2*mtt^5*mWW^5*s*t + 20596*ep^3*mtt^5*mWW^5*s*t + 13944*ep^4*mtt^5*mWW^5*s*t + 1008*ep*mtt^4*mWW^6*s*t - 1530*ep^2*mtt^4*mWW^6*s*t - 11358*ep^3*mtt^4*mWW^6*s*t - 8532*ep^4*mtt^4*mWW^6*s*t - 406*ep*mtt^3*mWW^7*s*t + 536*ep^2*mtt^3*mWW^7*s*t + 4906*ep^3*mtt^3*mWW^7*s*t + 4420*ep^4*mtt^3*mWW^7*s*t + 130*ep*mtt^2*mWW^8*s*t - 134*ep^2*mtt^2*mWW^8*s*t - 1512*ep^3*mtt^2*mWW^8*s*t - 1448*ep^4*mtt^2*mWW^8*s*t - 20*ep*mtt*mWW^9*s*t + 20*ep^2*mtt*mWW^9*s*t + 200*ep^3*mtt*mWW^9*s*t + 160*ep^4*mtt*mWW^9*s*t - 756*ep^2*mtt^8*mWW*s^2*t - 2268*ep^3*mtt^8*mWW*s^2*t - 1512*ep^4*mtt^8*mWW*s^2*t + 4*mtt^7*mWW^2*s^2*t - 530*ep*mtt^7*mWW^2*s^2*t + 3724*ep^2*mtt^7*mWW^2*s^2*t + 14774*ep^3*mtt^7*mWW^2*s^2*t + 10388*ep^4*mtt^7*mWW^2*s^2*t - 16*mtt^6*mWW^3*s^2*t + 2381*ep*mtt^6*mWW^3*s^2*t - 7749*ep^2*mtt^6*mWW^3*s^2*t - 39226*ep^3*mtt^6*mWW^3*s^2*t - 28440*ep^4*mtt^6*mWW^3*s^2*t + 23*mtt^5*mWW^4*s^2*t - 4229*ep*mtt^5*mWW^4*s^2*t + 8850*ep^2*mtt^5*mWW^4*s^2*t + 55138*ep^3*mtt^5*mWW^4*s^2*t + 40852*ep^4*mtt^5*mWW^4*s^2*t - 12*mtt^4*mWW^5*s^2*t + 3756*ep*mtt^4*mWW^5*s^2*t - 6036*ep^2*mtt^4*mWW^5*s^2*t - 44580*ep^3*mtt^4*mWW^5*s^2*t - 33880*ep^4*mtt^4*mWW^5*s^2*t - 2*mtt^3*mWW^6*s^2*t - 1764*ep*mtt^3*mWW^6*s^2*t + 2524*ep^2*mtt^3*mWW^6*s^2*t + 21290*ep^3*mtt^3*mWW^6*s^2*t + 16940*ep^4*mtt^3*mWW^6*s^2*t + 4*mtt^2*mWW^7*s^2*t + 461*ep*mtt^2*mWW^7*s^2*t - 657*ep^2*mtt^2*mWW^7*s^2*t - 6130*ep^3*mtt^2*mWW^7*s^2*t - 5272*ep^4*mtt^2*mWW^7*s^2*t - mtt*mWW^8*s^2*t - 85*ep*mtt*mWW^8*s^2*t + 110*ep^2*mtt*mWW^8*s^2*t + 1102*ep^3*mtt*mWW^8*s^2*t + 1004*ep^4*mtt*mWW^8*s^2*t + 10*ep*mWW^9*s^2*t - 10*ep^2*mWW^9*s^2*t - 100*ep^3*mWW^9*s^2*t - 80*ep^4*mWW^9*s^2*t - 2*mtt^7*mWW*s^3*t - ep*mtt^7*mWW*s^3*t + 962*ep^2*mtt^7*mWW*s^3*t + 2863*ep^3*mtt^7*mWW*s^3*t + 1902*ep^4*mtt^7*mWW*s^3*t - mtt^6*mWW^2*s^3*t + 507*ep*mtt^6*mWW^2*s^3*t - 4566*ep^2*mtt^6*mWW^2*s^3*t - 17114*ep^3*mtt^6*mWW^2*s^3*t - 11992*ep^4*mtt^6*mWW^2*s^3*t + 7*mtt^5*mWW^3*s^3*t - 2249*ep*mtt^5*mWW^3*s^3*t + 9157*ep^2*mtt^5*mWW^3*s^3*t + 42487*ep^3*mtt^5*mWW^3*s^3*t + 30954*ep^4*mtt^5*mWW^3*s^3*t + 15*mtt^4*mWW^4*s^3*t + 3935*ep*mtt^4*mWW^4*s^3*t - 9598*ep^2*mtt^4*mWW^4*s^3*t - 56974*ep^3*mtt^4*mWW^4*s^3*t - 43432*ep^4*mtt^4*mWW^4*s^3*t - 49*mtt^3*mWW^5*s^3*t - 3323*ep*mtt^3*mWW^5*s^3*t + 5459*ep^2*mtt^3*mWW^5*s^3*t + 43447*ep^3*mtt^3*mWW^5*s^3*t + 34858*ep^4*mtt^3*mWW^5*s^3*t + 44*mtt^2*mWW^6*s^3*t + 1337*ep*mtt^2*mWW^6*s^3*t - 1747*ep^2*mtt^2*mWW^6*s^3*t - 17932*ep^3*mtt^2*mWW^6*s^3*t - 14988*ep^4*mtt^2*mWW^6*s^3*t - 16*mtt*mWW^7*s^3*t - 235*ep*mtt*mWW^7*s^3*t + 386*ep^2*mtt*mWW^7*s^3*t + 3627*ep^3*mtt*mWW^7*s^3*t + 2998*ep^4*mtt*mWW^7*s^3*t + 2*mWW^8*s^3*t + 29*ep*mWW^8*s^3*t - 53*ep^2*mWW^8*s^3*t - 404*ep^3*mWW^8*s^3*t - 300*ep^4*mWW^8*s^3*t + 6*mtt^6*mWW*s^4*t + 4*ep*mtt^6*mWW*s^4*t - 734*ep^2*mtt^6*mWW*s^4*t - 2140*ep^3*mtt^6*mWW*s^4*t - 1408*ep^4*mtt^6*mWW*s^4*t - 15*mtt^5*mWW^2*s^4*t - 279*ep*mtt^5*mWW^2*s^4*t + 3215*ep^2*mtt^5*mWW^2*s^4*t + 11193*ep^3*mtt^5*mWW^2*s^4*t + 7714*ep^4*mtt^5*mWW^2*s^4*t + 36*mtt^4*mWW^3*s^4*t + 1087*ep*mtt^4*mWW^3*s^4*t - 6238*ep^2*mtt^4*mWW^3*s^4*t - 25275*ep^3*mtt^4*mWW^3*s^4*t - 17986*ep^4*mtt^4*mWW^3*s^4*t - 75*mtt^3*mWW^4*s^4*t - 1908*ep*mtt^3*mWW^4*s^4*t + 5601*ep^2*mtt^3*mWW^4*s^4*t + 32638*ep^3*mtt^3*mWW^4*s^4*t + 25204*ep^4*mtt^3*mWW^4*s^4*t + 78*mtt^2*mWW^5*s^4*t + 1476*ep*mtt^2*mWW^5*s^4*t - 2186*ep^2*mtt^2*mWW^5*s^4*t - 21876*ep^3*mtt^2*mWW^5*s^4*t - 18292*ep^4*mtt^2*mWW^5*s^4*t - 36*mtt*mWW^6*s^4*t - 421*ep*mtt*mWW^6*s^4*t + 418*ep^2*mtt*mWW^6*s^4*t + 6189*ep^3*mtt*mWW^6*s^4*t + 5386*ep^4*mtt*mWW^6*s^4*t + 6*mWW^7*s^4*t + 41*ep*mWW^7*s^4*t - 76*ep^2*mWW^7*s^4*t - 729*ep^3*mWW^7*s^4*t - 618*ep^4*mWW^7*s^4*t - 6*mtt^5*mWW*s^5*t - 6*ep*mtt^5*mWW*s^5*t + 330*ep^2*mtt^5*mWW*s^5*t + 942*ep^3*mtt^5*mWW*s^5*t + 612*ep^4*mtt^5*mWW*s^5*t + 17*mtt^4*mWW^2*s^5*t + 99*ep*mtt^4*mWW^2*s^5*t - 1201*ep^2*mtt^4*mWW^2*s^5*t - 3781*ep^3*mtt^4*mWW^2*s^5*t - 2498*ep^4*mtt^4*mWW^2*s^5*t - 35*mtt^3*mWW^3*s^5*t - 256*ep*mtt^3*mWW^3*s^5*t + 2363*ep^2*mtt^3*mWW^3*s^5*t + 8404*ep^3*mtt^3*mWW^3*s^5*t + 5820*ep^4*mtt^3*mWW^3*s^5*t + 46*mtt^2*mWW^4*s^5*t + 518*ep*mtt^2*mWW^4*s^5*t - 1500*ep^2*mtt^2*mWW^4*s^5*t - 10984*ep^3*mtt^2*mWW^4*s^5*t - 9012*ep^4*mtt^2*mWW^4*s^5*t - 28*mtt*mWW^5*s^5*t - 280*ep*mtt*mWW^5*s^5*t + 182*ep^2*mtt*mWW^5*s^5*t + 4702*ep^3*mtt*mWW^5*s^5*t + 4268*ep^4*mtt*mWW^5*s^5*t + 6*mWW^6*s^5*t + 21*ep*mWW^6*s^5*t + 18*ep^2*mWW^6*s^5*t - 339*ep^3*mWW^6*s^5*t - 342*ep^4*mWW^6*s^5*t + 2*mtt^4*mWW*s^6*t + 4*ep*mtt^4*mWW*s^6*t - 74*ep^2*mtt^4*mWW*s^6*t - 220*ep^3*mtt^4*mWW*s^6*t - 144*ep^4*mtt^4*mWW*s^6*t - 5*mtt^3*mWW^2*s^6*t - 23*ep*mtt^3*mWW^2*s^6*t + 157*ep^2*mtt^3*mWW^2*s^6*t + 377*ep^3*mtt^3*mWW^2*s^6*t + 202*ep^4*mtt^3*mWW^2*s^6*t + 8*mtt^2*mWW^3*s^6*t + 26*ep*mtt^2*mWW^3*s^6*t - 433*ep^2*mtt^2*mWW^3*s^6*t - 1605*ep^3*mtt^2*mWW^3*s^6*t - 1154*ep^4*mtt^2*mWW^3*s^6*t - 7*mtt*mWW^4*s^6*t - 72*ep*mtt*mWW^4*s^6*t + 76*ep^2*mtt*mWW^4*s^6*t + 1703*ep^3*mtt*mWW^4*s^6*t + 1562*ep^4*mtt*mWW^4*s^6*t + 2*mWW^5*s^6*t + ep*mWW^5*s^6*t + 50*ep^2*mWW^5*s^6*t - 31*ep^3*mWW^5*s^6*t - 82*ep^4*mWW^5*s^6*t - ep*mtt^3*mWW*s^7*t + 4*ep^2*mtt^3*mWW*s^7*t + 19*ep^3*mtt^3*mWW*s^7*t + 14*ep^4*mtt^3*mWW*s^7*t + 2*ep*mtt^2*mWW^2*s^7*t + 13*ep^2*mtt^2*mWW^2*s^7*t + 65*ep^3*mtt^2*mWW^2*s^7*t + 54*ep^4*mtt^2*mWW^2*s^7*t - 3*ep*mtt*mWW^3*s^7*t + 32*ep^2*mtt*mWW^3*s^7*t + 229*ep^3*mtt*mWW^3*s^7*t + 194*ep^4*mtt*mWW^3*s^7*t + 2*ep*mWW^4*s^7*t + 15*ep^2*mWW^4*s^7*t + 7*ep^3*mWW^4*s^7*t - 6*ep^4*mWW^4*s^7*t + 8*ep^2*mtt^10*t^2 + 24*ep^3*mtt^10*t^2 + 16*ep^4*mtt^10*t^2 + 8*ep*mtt^9*mWW*t^2 + 8*ep^2*mtt^9*mWW*t^2 - 16*ep^3*mtt^9*mWW*t^2 + 16*ep*mtt^8*mWW^2*t^2 - 132*ep^2*mtt^8*mWW^2*t^2 - 620*ep^3*mtt^8*mWW^2*t^2 - 584*ep^4*mtt^8*mWW^2*t^2 - 132*ep*mtt^7*mWW^3*t^2 + 288*ep^2*mtt^7*mWW^3*t^2 + 1916*ep^3*mtt^7*mWW^3*t^2 + 1624*ep^4*mtt^7*mWW^3*t^2 + 188*ep*mtt^6*mWW^4*t^2 - 252*ep^2*mtt^6*mWW^4*t^2 - 1784*ep^3*mtt^6*mWW^4*t^2 - 1056*ep^4*mtt^6*mWW^4*t^2 - 32*ep*mtt^5*mWW^5*t^2 + 40*ep^2*mtt^5*mWW^5*t^2 - 408*ep^3*mtt^5*mWW^5*t^2 - 1232*ep^4*mtt^5*mWW^5*t^2 - 120*ep*mtt^4*mWW^6*t^2 + 100*ep^2*mtt^4*mWW^6*t^2 + 1732*ep^3*mtt^4*mWW^6*t^2 + 2104*ep^4*mtt^4*mWW^6*t^2 + 92*ep*mtt^3*mWW^7*t^2 - 80*ep^2*mtt^3*mWW^7*t^2 - 1044*ep^3*mtt^3*mWW^7*t^2 - 1032*ep^4*mtt^3*mWW^7*t^2 - 20*ep*mtt^2*mWW^8*t^2 + 20*ep^2*mtt^2*mWW^8*t^2 + 200*ep^3*mtt^2*mWW^8*t^2 + 160*ep^4*mtt^2*mWW^8*t^2 - 32*ep^2*mtt^9*s*t^2 - 96*ep^3*mtt^9*s*t^2 - 64*ep^4*mtt^9*s*t^2 - 32*ep*mtt^8*mWW*s*t^2 - 80*ep^2*mtt^8*mWW*s*t^2 - 72*ep^3*mtt^8*mWW*s*t^2 - 80*ep^4*mtt^8*mWW*s*t^2 - 56*ep*mtt^7*mWW^2*s*t^2 + 784*ep^2*mtt^7*mWW^2*s*t^2 + 3056*ep^3*mtt^7*mWW^2*s*t^2 + 2528*ep^4*mtt^7*mWW^2*s*t^2 + 588*ep*mtt^6*mWW^3*s*t^2 - 1782*ep^2*mtt^6*mWW^3*s*t^2 - 9750*ep^3*mtt^6*mWW^3*s*t^2 - 7668*ep^4*mtt^6*mWW^3*s*t^2 - 1166*ep*mtt^5*mWW^4*s*t^2 + 2028*ep^2*mtt^5*mWW^4*s*t^2 + 13398*ep^3*mtt^5*mWW^4*s*t^2 + 9356*ep^4*mtt^5*mWW^4*s*t^2 + 1030*ep*mtt^4*mWW^5*s*t^2 - 1386*ep^2*mtt^4*mWW^5*s*t^2 - 9376*ep^3*mtt^4*mWW^5*s*t^2 - 4968*ep^4*mtt^4*mWW^5*s*t^2 - 468*ep*mtt^3*mWW^6*s*t^2 + 632*ep^2*mtt^3*mWW^6*s*t^2 + 3660*ep^3*mtt^3*mWW^6*s*t^2 + 1048*ep^4*mtt^3*mWW^6*s*t^2 + 136*ep*mtt^2*mWW^7*s*t^2 - 202*ep^2*mtt^2*mWW^7*s*t^2 - 1158*ep^3*mtt^2*mWW^7*s*t^2 - 420*ep^4*mtt^2*mWW^7*s*t^2 - 38*ep*mtt*mWW^8*s*t^2 + 44*ep^2*mtt*mWW^8*s*t^2 + 398*ep^3*mtt*mWW^8*s*t^2 + 316*ep^4*mtt*mWW^8*s*t^2 + 6*ep*mWW^9*s*t^2 - 6*ep^2*mWW^9*s*t^2 - 60*ep^3*mWW^9*s*t^2 - 48*ep^4*mWW^9*s*t^2 + 48*ep^2*mtt^8*s^2*t^2 + 144*ep^3*mtt^8*s^2*t^2 + 96*ep^4*mtt^8*s^2*t^2 - 2*mtt^7*mWW*s^2*t^2 + 45*ep*mtt^7*mWW*s^2*t^2 + 271*ep^2*mtt^7*mWW*s^2*t^2 + 532*ep^3*mtt^7*mWW*s^2*t^2 + 372*ep^4*mtt^7*mWW*s^2*t^2 + 5*mtt^6*mWW^2*s^2*t^2 + 99*ep*mtt^6*mWW^2*s^2*t^2 - 1892*ep^2*mtt^6*mWW^2*s^2*t^2 - 6438*ep^3*mtt^6*mWW^2*s^2*t^2 - 4676*ep^4*mtt^6*mWW^2*s^2*t^2 + 2*mtt^5*mWW^3*s^2*t^2 - 1022*ep*mtt^5*mWW^3*s^2*t^2 + 4086*ep^2*mtt^5*mWW^3*s^2*t^2 + 18810*ep^3*mtt^5*mWW^3*s^2*t^2 + 13764*ep^4*mtt^5*mWW^3*s^2*t^2 - 18*mtt^4*mWW^4*s^2*t^2 + 2138*ep*mtt^4*mWW^4*s^2*t^2 - 4422*ep^2*mtt^4*mWW^4*s^2*t^2 - 26342*ep^3*mtt^4*mWW^4*s^2*t^2 - 19060*ep^4*mtt^4*mWW^4*s^2*t^2 + 22*mtt^3*mWW^5*s^2*t^2 - 1943*ep*mtt^3*mWW^5*s^2*t^2 + 2591*ep^2*mtt^3*mWW^5*s^2*t^2 + 19544*ep^3*mtt^3*mWW^5*s^2*t^2 + 13772*ep^4*mtt^3*mWW^5*s^2*t^2 - 11*mtt^2*mWW^6*s^2*t^2 + 791*ep*mtt^2*mWW^6*s^2*t^2 - 756*ep^2*mtt^2*mWW^6*s^2*t^2 - 7314*ep^3*mtt^2*mWW^6*s^2*t^2 - 4956*ep^4*mtt^2*mWW^6*s^2*t^2 + 2*mtt*mWW^7*s^2*t^2 - 104*ep*mtt*mWW^7*s^2*t^2 + 68*ep^2*mtt*mWW^7*s^2*t^2 + 1066*ep^3*mtt*mWW^7*s^2*t^2 + 700*ep^4*mtt*mWW^7*s^2*t^2 - 4*ep*mWW^8*s^2*t^2 + 6*ep^2*mWW^8*s^2*t^2 - 2*ep^3*mWW^8*s^2*t^2 - 12*ep^4*mWW^8*s^2*t^2 - 32*ep^2*mtt^7*s^3*t^2 - 96*ep^3*mtt^7*s^3*t^2 - 64*ep^4*mtt^7*s^3*t^2 + 8*mtt^6*mWW*s^3*t^2 - 21*ep*mtt^6*mWW*s^3*t^2 - 446*ep^2*mtt^6*mWW*s^3*t^2 - 1095*ep^3*mtt^6*mWW*s^3*t^2 - 702*ep^4*mtt^6*mWW*s^3*t^2 - 18*mtt^5*mWW^2*s^3*t^2 - 140*ep*mtt^5*mWW^2*s^3*t^2 + 2313*ep^2*mtt^5*mWW^2*s^3*t^2 + 7433*ep^3*mtt^5*mWW^2*s^3*t^2 + 5022*ep^4*mtt^5*mWW^2*s^3*t^2 + mtt^4*mWW^3*s^3*t^2 + 829*ep*mtt^4*mWW^3*s^3*t^2 - 4518*ep^2*mtt^4*mWW^3*s^3*t^2 - 16994*ep^3*mtt^4*mWW^3*s^3*t^2 - 11552*ep^4*mtt^4*mWW^3*s^3*t^2 + 25*mtt^3*mWW^4*s^3*t^2 - 1512*ep*mtt^3*mWW^4*s^3*t^2 + 4259*ep^2*mtt^3*mWW^4*s^3*t^2 + 20000*ep^3*mtt^3*mWW^4*s^3*t^2 + 14060*ep^4*mtt^3*mWW^4*s^3*t^2 - 21*mtt^2*mWW^5*s^3*t^2 + 1205*ep*mtt^2*mWW^5*s^3*t^2 - 1761*ep^2*mtt^2*mWW^5*s^3*t^2 - 12773*ep^3*mtt^2*mWW^5*s^3*t^2 - 9810*ep^4*mtt^2*mWW^5*s^3*t^2 + 5*mtt*mWW^6*s^3*t^2 - 364*ep*mtt*mWW^6*s^3*t^2 + 152*ep^2*mtt*mWW^6*s^3*t^2 + 3599*ep^3*mtt*mWW^6*s^3*t^2 + 3198*ep^4*mtt*mWW^6*s^3*t^2 + 3*ep*mWW^7*s^3*t^2 + 33*ep^2*mWW^7*s^3*t^2 - 74*ep^3*mWW^7*s^3*t^2 - 152*ep^4*mWW^7*s^3*t^2 + 8*ep^2*mtt^6*s^4*t^2 + 24*ep^3*mtt^6*s^4*t^2 + 16*ep^4*mtt^6*s^4*t^2 - 12*mtt^5*mWW*s^4*t^2 - 8*ep*mtt^5*mWW*s^4*t^2 + 404*ep^2*mtt^5*mWW*s^4*t^2 + 1088*ep^3*mtt^5*mWW*s^4*t^2 + 688*ep^4*mtt^5*mWW*s^4*t^2 + 24*mtt^4*mWW^2*s^4*t^2 + 137*ep*mtt^4*mWW^2*s^4*t^2 - 1442*ep^2*mtt^4*mWW^2*s^4*t^2 - 4345*ep^3*mtt^4*mWW^2*s^4*t^2 - 2790*ep^4*mtt^4*mWW^2*s^4*t^2 - 9*mtt^3*mWW^3*s^4*t^2 - 264*ep*mtt^3*mWW^3*s^4*t^2 + 2627*ep^2*mtt^3*mWW^3*s^4*t^2 + 6106*ep^3*mtt^3*mWW^3*s^4*t^2 + 3224*ep^4*mtt^3*mWW^3*s^4*t^2 - 6*mtt^2*mWW^4*s^4*t^2 + 386*ep*mtt^2*mWW^4*s^4*t^2 - 2114*ep^2*mtt^2*mWW^4*s^4*t^2 - 6074*ep^3*mtt^2*mWW^4*s^4*t^2 - 3568*ep^4*mtt^2*mWW^4*s^4*t^2 + 3*mtt*mWW^5*s^4*t^2 - 272*ep*mtt*mWW^5*s^4*t^2 + 479*ep^2*mtt*mWW^5*s^4*t^2 + 3250*ep^3*mtt*mWW^5*s^4*t^2 + 2496*ep^4*mtt*mWW^5*s^4*t^2 + 21*ep*mWW^6*s^4*t^2 + 38*ep^2*mWW^6*s^4*t^2 - 49*ep^3*mWW^6*s^4*t^2 - 66*ep^4*mWW^6*s^4*t^2 + 8*mtt^4*mWW*s^5*t^2 + 12*ep*mtt^4*mWW*s^5*t^2 - 206*ep^2*mtt^4*mWW*s^5*t^2 - 582*ep^3*mtt^4*mWW*s^5*t^2 - 372*ep^4*mtt^4*mWW*s^5*t^2 - 14*mtt^3*mWW^2*s^5*t^2 - 71*ep*mtt^3*mWW^2*s^5*t^2 + 350*ep^2*mtt^3*mWW^2*s^5*t^2 + 577*ep^3*mtt^3*mWW^2*s^5*t^2 + 170*ep^4*mtt^3*mWW^2*s^5*t^2 + 7*mtt^2*mWW^3*s^5*t^2 - 21*ep*mtt^2*mWW^3*s^5*t^2 - 781*ep^2*mtt^2*mWW^3*s^5*t^2 + 441*ep^3*mtt^2*mWW^3*s^5*t^2 + 1194*ep^4*mtt^2*mWW^3*s^5*t^2 - mtt*mWW^4*s^5*t^2 - 27*ep*mtt*mWW^4*s^5*t^2 + 491*ep^2*mtt*mWW^4*s^5*t^2 + 799*ep^3*mtt*mWW^4*s^5*t^2 + 282*ep^4*mtt*mWW^4*s^5*t^2 + 11*ep*mWW^5*s^5*t^2 - 46*ep^2*mWW^5*s^5*t^2 - 179*ep^3*mWW^5*s^5*t^2 - 122*ep^4*mWW^5*s^5*t^2 - 2*mtt^3*mWW*s^6*t^2 - 5*ep*mtt^3*mWW*s^6*t^2 + 53*ep^2*mtt^3*mWW*s^6*t^2 + 164*ep^3*mtt^3*mWW*s^6*t^2 + 108*ep^4*mtt^3*mWW*s^6*t^2 + 3*mtt^2*mWW^2*s^6*t^2 + 16*ep*mtt^2*mWW^2*s^6*t^2 + 46*ep^2*mtt^2*mWW^2*s^6*t^2 + 491*ep^3*mtt^2*mWW^2*s^6*t^2 + 458*ep^4*mtt^2*mWW^2*s^6*t^2 - mtt*mWW^3*s^6*t^2 + 18*ep*mtt*mWW^3*s^6*t^2 + 93*ep^2*mtt*mWW^3*s^6*t^2 - 526*ep^3*mtt*mWW^3*s^6*t^2 - 600*ep^4*mtt*mWW^3*s^6*t^2 + 3*ep*mWW^4*s^6*t^2 - 32*ep^2*mWW^4*s^6*t^2 - ep^3*mWW^4*s^6*t^2 + 34*ep^4*mWW^4*s^6*t^2 + ep*mtt^2*mWW*s^7*t^2 - 4*ep^2*mtt^2*mWW*s^7*t^2 - 19*ep^3*mtt^2*mWW*s^7*t^2 - 14*ep^4*mtt^2*mWW*s^7*t^2 - ep*mtt*mWW^2*s^7*t^2 - 27*ep^2*mtt*mWW^2*s^7*t^2 - 154*ep^3*mtt*mWW^2*s^7*t^2 - 128*ep^4*mtt*mWW^2*s^7*t^2 - ep^2*mWW^3*s^7*t^2 + 13*ep^3*mWW^3*s^7*t^2 + 14*ep^4*mWW^3*s^7*t^2 - 8*ep^2*mtt^9*t^3 - 24*ep^3*mtt^9*t^3 - 16*ep^4*mtt^9*t^3 - 8*ep*mtt^8*mWW*t^3 + 28*ep^2*mtt^8*mWW*t^3 + 124*ep^3*mtt^8*mWW*t^3 + 72*ep^4*mtt^8*mWW*t^3 + 20*ep*mtt^7*mWW^2*t^3 - 32*ep^2*mtt^7*mWW^2*t^3 - 92*ep^3*mtt^7*mWW^2*t^3 + 104*ep^4*mtt^7*mWW^2*t^3 + 4*ep*mtt^6*mWW^3*t^3 + 4*ep^2*mtt^6*mWW^3*t^3 - 432*ep^3*mtt^6*mWW^3*t^3 - 848*ep^4*mtt^6*mWW^3*t^3 - 56*ep*mtt^5*mWW^4*t^3 + 24*ep^2*mtt^5*mWW^4*t^3 + 1008*ep^3*mtt^5*mWW^4*t^3 + 1472*ep^4*mtt^5*mWW^4*t^3 + 64*ep*mtt^4*mWW^5*t^3 - 28*ep^2*mtt^4*mWW^5*t^3 - 868*ep^3*mtt^4*mWW^5*t^3 - 1112*ep^4*mtt^4*mWW^5*t^3 - 28*ep*mtt^3*mWW^6*t^3 + 16*ep^2*mtt^3*mWW^6*t^3 + 324*ep^3*mtt^3*mWW^6*t^3 + 360*ep^4*mtt^3*mWW^6*t^3 + 4*ep*mtt^2*mWW^7*t^3 - 4*ep^2*mtt^2*mWW^7*t^3 - 40*ep^3*mtt^2*mWW^7*t^3 - 32*ep^4*mtt^2*mWW^7*t^3 + 32*ep^2*mtt^8*s*t^3 + 96*ep^3*mtt^8*s*t^3 + 64*ep^4*mtt^8*s*t^3 + 32*ep*mtt^7*mWW*s*t^3 - 104*ep^2*mtt^7*mWW*s*t^3 - 480*ep^3*mtt^7*mWW*s*t^3 - 288*ep^4*mtt^7*mWW*s*t^3 - 108*ep*mtt^6*mWW^2*s*t^3 + 82*ep^2*mtt^6*mWW^2*s*t^3 + 578*ep^3*mtt^6*mWW^2*s*t^3 - 36*ep^4*mtt^6*mWW^2*s*t^3 + 98*ep*mtt^5*mWW^3*s*t^3 + 92*ep^2*mtt^5*mWW^3*s*t^3 + 726*ep^3*mtt^5*mWW^3*s*t^3 + 1868*ep^4*mtt^5*mWW^3*s*t^3 + 54*ep*mtt^4*mWW^4*s*t^3 - 234*ep^2*mtt^4*mWW^4*s*t^3 - 2504*ep^3*mtt^4*mWW^4*s*t^3 - 3640*ep^4*mtt^4*mWW^4*s*t^3 - 156*ep*mtt^3*mWW^5*s*t^3 + 224*ep^2*mtt^3*mWW^5*s*t^3 + 2620*ep^3*mtt^3*mWW^5*s*t^3 + 3096*ep^4*mtt^3*mWW^5*s*t^3 + 112*ep*mtt^2*mWW^6*s*t^3 - 130*ep^2*mtt^2*mWW^6*s*t^3 - 1374*ep^3*mtt^2*mWW^6*s*t^3 - 1332*ep^4*mtt^2*mWW^6*s*t^3 - 38*ep*mtt*mWW^7*s*t^3 + 44*ep^2*mtt*mWW^7*s*t^3 + 398*ep^3*mtt*mWW^7*s*t^3 + 316*ep^4*mtt*mWW^7*s*t^3 + 6*ep*mWW^8*s*t^3 - 6*ep^2*mWW^8*s*t^3 - 60*ep^3*mWW^8*s*t^3 - 48*ep^4*mWW^8*s*t^3 - 48*ep^2*mtt^7*s^2*t^3 - 144*ep^3*mtt^7*s^2*t^3 - 96*ep^4*mtt^7*s^2*t^3 + 2*mtt^6*mWW*s^2*t^3 - 45*ep*mtt^6*mWW*s^2*t^3 + 125*ep^2*mtt^6*mWW*s^2*t^3 + 656*ep^3*mtt^6*mWW*s^2*t^3 + 420*ep^4*mtt^6*mWW*s^2*t^3 - 9*mtt^5*mWW^2*s^2*t^3 + 183*ep*mtt^5*mWW^2*s^2*t^3 + 44*ep^2*mtt^5*mWW^2*s^2*t^3 - 972*ep^3*mtt^5*mWW^2*s^2*t^3 - 472*ep^4*mtt^5*mWW^2*s^2*t^3 + 16*mtt^4*mWW^3*s^2*t^3 - 240*ep*mtt^4*mWW^3*s^2*t^3 - 530*ep^2*mtt^4*mWW^3*s^2*t^3 - 70*ep^3*mtt^4*mWW^3*s^2*t^3 - 564*ep^4*mtt^4*mWW^3*s^2*t^3 - 14*mtt^3*mWW^4*s^2*t^3 + 54*ep*mtt^3*mWW^4*s^2*t^3 + 828*ep^2*mtt^3*mWW^4*s^2*t^3 + 1816*ep^3*mtt^3*mWW^4*s^2*t^3 + 1888*ep^4*mtt^3*mWW^4*s^2*t^3 + 6*mtt^2*mWW^5*s^2*t^3 + 123*ep*mtt^2*mWW^5*s^2*t^3 - 611*ep^2*mtt^2*mWW^5*s^2*t^3 - 2124*ep^3*mtt^2*mWW^5*s^2*t^3 - 1844*ep^4*mtt^2*mWW^5*s^2*t^3 - mtt*mWW^6*s^2*t^3 - 93*ep*mtt*mWW^6*s^2*t^3 + 224*ep^2*mtt*mWW^6*s^2*t^3 + 1012*ep^3*mtt*mWW^6*s^2*t^3 + 792*ep^4*mtt*mWW^6*s^2*t^3 + 18*ep*mWW^7*s^2*t^3 - 32*ep^2*mWW^7*s^2*t^3 - 174*ep^3*mWW^7*s^2*t^3 - 124*ep^4*mWW^7*s^2*t^3 + 32*ep^2*mtt^6*s^3*t^3 + 96*ep^3*mtt^6*s^3*t^3 + 64*ep^4*mtt^6*s^3*t^3 - 6*mtt^5*mWW*s^3*t^3 + 22*ep*mtt^5*mWW*s^3*t^3 - 36*ep^2*mtt^5*mWW*s^3*t^3 - 328*ep^3*mtt^5*mWW*s^3*t^3 - 240*ep^4*mtt^5*mWW*s^3*t^3 + 21*mtt^4*mWW^2*s^3*t^3 - 98*ep*mtt^4*mWW^2*s^3*t^3 - 195*ep^2*mtt^4*mWW^2*s^3*t^3 + 444*ep^3*mtt^4*mWW^2*s^3*t^3 + 448*ep^4*mtt^4*mWW^2*s^3*t^3 - 27*mtt^3*mWW^3*s^3*t^3 + 172*ep*mtt^3*mWW^3*s^3*t^3 + 653*ep^2*mtt^3*mWW^3*s^3*t^3 - 594*ep^3*mtt^3*mWW^3*s^3*t^3 - 1000*ep^4*mtt^3*mWW^3*s^3*t^3 + 15*mtt^2*mWW^4*s^3*t^3 - 124*ep*mtt^2*mWW^4*s^3*t^3 - 801*ep^2*mtt^2*mWW^4*s^3*t^3 + 574*ep^3*mtt^2*mWW^4*s^3*t^3 + 1284*ep^4*mtt^2*mWW^4*s^3*t^3 - 3*mtt*mWW^5*s^3*t^3 + 14*ep*mtt*mWW^5*s^3*t^3 + 411*ep^2*mtt*mWW^5*s^3*t^3 - 78*ep^3*mtt*mWW^5*s^3*t^3 - 544*ep^4*mtt*mWW^5*s^3*t^3 + 14*ep*mWW^6*s^3*t^3 - 64*ep^2*mWW^6*s^3*t^3 - 114*ep^3*mWW^6*s^3*t^3 - 12*ep^4*mWW^6*s^3*t^3 - 8*ep^2*mtt^5*s^4*t^3 - 24*ep^3*mtt^5*s^4*t^3 - 16*ep^4*mtt^5*s^4*t^3 + 6*mtt^4*mWW*s^4*t^3 + 4*ep*mtt^4*mWW*s^4*t^3 - 30*ep^2*mtt^4*mWW*s^4*t^3 - 28*ep^3*mtt^4*mWW*s^4*t^3 - 15*mtt^3*mWW^2*s^4*t^3 - 18*ep*mtt^3*mWW^2*s^4*t^3 + 69*ep^2*mtt^3*mWW^2*s^4*t^3 - 132*ep^3*mtt^3*mWW^2*s^4*t^3 - 204*ep^4*mtt^3*mWW^2*s^4*t^3 + 12*mtt^2*mWW^3*s^4*t^3 - 42*ep*mtt^2*mWW^3*s^4*t^3 - 240*ep^2*mtt^2*mWW^3*s^4*t^3 + 1122*ep^3*mtt^2*mWW^3*s^4*t^3 + 1308*ep^4*mtt^2*mWW^3*s^4*t^3 - 3*mtt*mWW^4*s^4*t^3 + 50*ep*mtt*mWW^4*s^4*t^3 + 289*ep^2*mtt*mWW^4*s^4*t^3 - 824*ep^3*mtt*mWW^4*s^4*t^3 - 1060*ep^4*mtt*mWW^4*s^4*t^3 + 6*ep*mWW^5*s^4*t^3 - 80*ep^2*mWW^5*s^4*t^3 - 114*ep^3*mWW^5*s^4*t^3 - 28*ep^4*mWW^5*s^4*t^3 - 2*mtt^3*mWW*s^5*t^3 - 6*ep*mtt^3*mWW*s^5*t^3 + 20*ep^2*mtt^3*mWW*s^5*t^3 + 72*ep^3*mtt^3*mWW*s^5*t^3 + 48*ep^4*mtt^3*mWW*s^5*t^3 + 3*mtt^2*mWW^2*s^5*t^3 + 22*ep*mtt^2*mWW^2*s^5*t^3 + 61*ep^2*mtt^2*mWW^2*s^5*t^3 + 334*ep^3*mtt^2*mWW^2*s^5*t^3 + 292*ep^4*mtt^2*mWW^2*s^5*t^3 - mtt*mWW^3*s^5*t^3 + 12*ep*mtt*mWW^3*s^5*t^3 + 9*ep^2*mtt*mWW^3*s^5*t^3 - 784*ep^3*mtt*mWW^3*s^5*t^3 - 780*ep^4*mtt*mWW^3*s^5*t^3 + 4*ep*mWW^4*s^5*t^3 - 26*ep^2*mWW^4*s^5*t^3 + 26*ep^3*mWW^4*s^5*t^3 + 56*ep^4*mWW^4*s^5*t^3 + ep*mtt^2*mWW*s^6*t^3 - 3*ep^2*mtt^2*mWW*s^6*t^3 - 16*ep^3*mtt^2*mWW*s^6*t^3 - 12*ep^4*mtt^2*mWW*s^6*t^3 - ep*mtt*mWW^2*s^6*t^3 - 29*ep^2*mtt*mWW^2*s^6*t^3 - 160*ep^3*mtt*mWW^2*s^6*t^3 - 132*ep^4*mtt*mWW^2*s^6*t^3 + 16*ep^3*mWW^3*s^6*t^3 + 16*ep^4*mWW^3*s^6*t^3))/(8*ep*(1 + ep)^2*(mtt - mWW)^4*mWW^2*s^4*(-mtt + mWW + s)^3*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^7*mWW - 12*ep*mtt^7*mWW + 6*ep^2*mtt^7*mWW + 12*ep^3*mtt^7*mWW + 25*mtt^6*mWW^2 + 14*ep*mtt^6*mWW^2 - 57*ep^2*mtt^6*mWW^2 - 30*ep^3*mtt^6*mWW^2 - 10*mtt^5*mWW^3 + 74*ep*mtt^5*mWW^3 - 192*ep^2*mtt^5*mWW^3 - 460*ep^3*mtt^5*mWW^3 - 84*mtt^4*mWW^4 - 230*ep*mtt^4*mWW^4 + 1042*ep^2*mtt^4*mWW^4 + 1732*ep^3*mtt^4*mWW^4 + 152*mtt^3*mWW^5 + 278*ep*mtt^3*mWW^5 - 1526*ep^2*mtt^3*mWW^5 - 2348*ep^3*mtt^3*mWW^5 - 101*mtt^2*mWW^6 - 160*ep*mtt^2*mWW^6 + 943*ep^2*mtt^2*mWW^6 + 1418*ep^3*mtt^2*mWW^6 + 24*mtt*mWW^7 + 36*ep*mtt*mWW^7 - 216*ep^2*mtt*mWW^7 - 324*ep^3*mtt*mWW^7 + 20*mtt^6*mWW*s + 48*ep*mtt^6*mWW*s + 4*ep^2*mtt^6*mWW*s - 24*ep^3*mtt^6*mWW*s - 61*mtt^5*mWW^2*s - 76*ep*mtt^5*mWW^2*s + 47*ep^2*mtt^5*mWW^2*s + 30*ep^3*mtt^5*mWW^2*s - 19*mtt^4*mWW^3*s - 96*ep*mtt^4*mWW^3*s + 677*ep^2*mtt^4*mWW^3*s + 1106*ep^3*mtt^4*mWW^3*s + 213*mtt^3*mWW^4*s + 304*ep*mtt^3*mWW^4*s - 2131*ep^2*mtt^3*mWW^4*s - 3054*ep^3*mtt^3*mWW^4*s - 225*mtt^2*mWW^5*s - 256*ep*mtt^2*mWW^5*s + 2023*ep^2*mtt^2*mWW^5*s + 2790*ep^3*mtt^2*mWW^5*s + 72*mtt*mWW^6*s + 76*ep*mtt*mWW^6*s - 620*ep^2*mtt*mWW^6*s - 848*ep^3*mtt*mWW^6*s - 18*mtt^5*mWW*s^2 - 72*ep*mtt^5*mWW*s^2 - 90*ep^2*mtt^5*mWW*s^2 - 36*ep^3*mtt^5*mWW*s^2 + 14*mtt^4*mWW^2*s^2 + 140*ep*mtt^4*mWW^2*s^2 + 338*ep^2*mtt^4*mWW^2*s^2 + 228*ep^3*mtt^4*mWW^2*s^2 + 114*mtt^3*mWW^3*s^2 - 44*ep*mtt^3*mWW^3*s^2 - 1098*ep^2*mtt^3*mWW^3*s^2 - 1108*ep^3*mtt^3*mWW^3*s^2 - 193*mtt^2*mWW^4*s^2 - 50*ep*mtt^2*mWW^4*s^2 + 1489*ep^2*mtt^2*mWW^4*s^2 + 1634*ep^3*mtt^2*mWW^4*s^2 + 84*mtt*mWW^5*s^2 + 26*ep*mtt*mWW^5*s^2 - 646*ep^2*mtt*mWW^5*s^2 - 724*ep^3*mtt*mWW^5*s^2 - mWW^6*s^2 + 7*ep^2*mWW^6*s^2 + 6*ep^3*mWW^6*s^2 - 6*mtt^4*mWW*s^3 + 48*ep*mtt^4*mWW*s^3 + 186*ep^2*mtt^4*mWW*s^3 + 132*ep^3*mtt^4*mWW*s^3 + 64*mtt^3*mWW^2*s^3 - 108*ep*mtt^3*mWW^2*s^3 - 652*ep^2*mtt^3*mWW^2*s^3 - 480*ep^3*mtt^3*mWW^2*s^3 - 122*mtt^2*mWW^3*s^3 + 84*ep*mtt^2*mWW^3*s^3 + 866*ep^2*mtt^2*mWW^3*s^3 + 660*ep^3*mtt^2*mWW^3*s^3 + 65*mtt*mWW^4*s^3 - 24*ep*mtt*mWW^4*s^3 - 407*ep^2*mtt*mWW^4*s^3 - 318*ep^3*mtt*mWW^4*s^3 - 3*mWW^5*s^3 + 21*ep^2*mWW^5*s^3 + 18*ep^3*mWW^5*s^3 + 16*mtt^3*mWW*s^4 - 12*ep*mtt^3*mWW*s^4 - 148*ep^2*mtt^3*mWW*s^4 - 120*ep^3*mtt^3*mWW*s^4 - 51*mtt^2*mWW^2*s^4 + 30*ep*mtt^2*mWW^2*s^4 + 387*ep^2*mtt^2*mWW^2*s^4 + 306*ep^3*mtt^2*mWW^2*s^4 + 38*mtt*mWW^3*s^4 - 18*ep*mtt*mWW^3*s^4 - 260*ep^2*mtt*mWW^3*s^4 - 204*ep^3*mtt*mWW^3*s^4 - 3*mWW^4*s^4 + 21*ep^2*mWW^4*s^4 + 18*ep^3*mWW^4*s^4 - 6*mtt^2*mWW*s^5 + 42*ep^2*mtt^2*mWW*s^5 + 36*ep^3*mtt^2*mWW*s^5 + 9*mtt*mWW^2*s^5 - 63*ep^2*mtt*mWW^2*s^5 - 54*ep^3*mtt*mWW^2*s^5 - mWW^3*s^5 + 7*ep^2*mWW^3*s^5 + 6*ep^3*mWW^3*s^5 + 23*mtt^6*mWW*t + 50*ep*mtt^6*mWW*t - 103*ep^2*mtt^6*mWW*t - 162*ep^3*mtt^6*mWW*t - 153*mtt^5*mWW^2*t - 202*ep*mtt^5*mWW^2*t + 1117*ep^2*mtt^5*mWW^2*t + 1518*ep^3*mtt^5*mWW^2*t + 340*mtt^4*mWW^3*t + 350*ep*mtt^4*mWW^3*t - 2774*ep^2*mtt^4*mWW^3*t - 3688*ep^3*mtt^4*mWW^3*t - 308*mtt^3*mWW^4*t - 278*ep*mtt^3*mWW^4*t + 2530*ep^2*mtt^3*mWW^4*t + 3348*ep^3*mtt^3*mWW^4*t + 69*mtt^2*mWW^5*t + 28*ep*mtt^2*mWW^5*t - 475*ep^2*mtt^2*mWW^5*t - 570*ep^3*mtt^2*mWW^5*t + 53*mtt*mWW^6*t + 88*ep*mtt*mWW^6*t - 511*ep^2*mtt*mWW^6*t - 770*ep^3*mtt*mWW^6*t - 24*mWW^7*t - 36*ep*mWW^7*t + 216*ep^2*mWW^7*t + 324*ep^3*mWW^7*t - 4*mtt^6*s*t + 28*ep^2*mtt^6*s*t + 24*ep^3*mtt^6*s*t - 45*mtt^5*mWW*s*t - 148*ep*mtt^5*mWW*s*t + 55*ep^2*mtt^5*mWW*s*t + 222*ep^3*mtt^5*mWW*s*t + 303*mtt^4*mWW^2*s*t + 482*ep*mtt^4*mWW^2*s*t - 1887*ep^2*mtt^4*mWW^2*s*t - 2738*ep^3*mtt^4*mWW^2*s*t - 496*mtt^3*mWW^3*s*t - 578*ep*mtt^3*mWW^3*s*t + 3830*ep^2*mtt^3*mWW^3*s*t + 5224*ep^3*mtt^3*mWW^3*s*t + 210*mtt^2*mWW^4*s*t + 226*ep*mtt^2*mWW^4*s*t - 1732*ep^2*mtt^2*mWW^4*s*t - 2388*ep^3*mtt^2*mWW^4*s*t + 105*mtt*mWW^5*s*t + 94*ep*mtt*mWW^5*s*t - 921*ep^2*mtt*mWW^5*s*t - 1198*ep^3*mtt*mWW^5*s*t - 73*mWW^6*s*t - 76*ep*mWW^6*s*t + 627*ep^2*mWW^6*s*t + 854*ep^3*mWW^6*s*t + 12*mtt^5*s^2*t - 84*ep^2*mtt^5*s^2*t - 72*ep^3*mtt^5*s^2*t + 10*mtt^4*mWW*s^2*t + 152*ep*mtt^4*mWW*s^2*t + 354*ep^2*mtt^4*mWW*s^2*t + 180*ep^3*mtt^4*mWW*s^2*t - 128*mtt^3*mWW^2*s^2*t - 390*ep*mtt^3*mWW^2*s^2*t + 226*ep^2*mtt^3*mWW^2*s^2*t + 808*ep^3*mtt^3*mWW^2*s^2*t + 78*mtt^2*mWW^3*s^2*t + 308*ep*mtt^2*mWW^3*s^2*t - 390*ep^2*mtt^2*mWW^3*s^2*t - 1028*ep^3*mtt^2*mWW^3*s^2*t + 110*mtt*mWW^4*s^2*t - 44*ep*mtt*mWW^4*s^2*t - 738*ep^2*mtt*mWW^4*s^2*t - 600*ep^3*mtt*mWW^4*s^2*t - 82*mWW^5*s^2*t - 26*ep*mWW^5*s^2*t + 632*ep^2*mWW^5*s^2*t + 712*ep^3*mWW^5*s^2*t - 12*mtt^4*s^3*t + 84*ep^2*mtt^4*s^3*t + 72*ep^3*mtt^4*s^3*t + 26*mtt^3*mWW*s^3*t - 60*ep*mtt^3*mWW*s^3*t - 482*ep^2*mtt^3*mWW*s^3*t - 396*ep^3*mtt^3*mWW*s^3*t - 60*mtt^2*mWW^2*s^3*t + 134*ep*mtt^2*mWW^2*s^3*t + 882*ep^2*mtt^2*mWW^2*s^3*t + 688*ep^3*mtt^2*mWW^2*s^3*t + 108*mtt*mWW^3*s^3*t - 98*ep*mtt*mWW^3*s^3*t - 870*ep^2*mtt*mWW^3*s^3*t - 664*ep^3*mtt*mWW^3*s^3*t - 56*mWW^4*s^3*t + 24*ep*mWW^4*s^3*t + 344*ep^2*mWW^4*s^3*t + 264*ep^3*mWW^4*s^3*t + 4*mtt^3*s^4*t - 28*ep^2*mtt^3*s^4*t - 24*ep^3*mtt^3*s^4*t - 17*mtt^2*mWW*s^4*t + 6*ep*mtt^2*mWW*s^4*t + 197*ep^2*mtt^2*mWW*s^4*t + 174*ep^3*mtt^2*mWW*s^4*t + 45*mtt*mWW^2*s^4*t - 24*ep*mtt*mWW^2*s^4*t - 387*ep^2*mtt*mWW^2*s^4*t - 318*ep^3*mtt*mWW^2*s^4*t - 30*mWW^3*s^4*t + 18*ep*mWW^3*s^4*t + 204*ep^2*mWW^3*s^4*t + 156*ep^3*mWW^3*s^4*t + 3*mtt*mWW*s^5*t - 21*ep^2*mtt*mWW*s^5*t - 18*ep^3*mtt*mWW*s^5*t - 7*mWW^2*s^5*t + 49*ep^2*mWW^2*s^5*t + 42*ep^3*mWW^2*s^5*t - 6*mtt^6*t^2 - 8*ep*mtt^6*t^2 + 34*ep^2*mtt^6*t^2 + 52*ep^3*mtt^6*t^2 + 37*mtt^5*mWW*t^2 + 20*ep*mtt^5*mWW*t^2 - 351*ep^2*mtt^5*mWW*t^2 - 486*ep^3*mtt^5*mWW*t^2 - 22*mtt^4*mWW^2*t^2 + 18*ep*mtt^4*mWW^2*t^2 + 264*ep^2*mtt^4*mWW^2*t^2 + 400*ep^3*mtt^4*mWW^2*t^2 - 144*mtt^3*mWW^3*t^2 - 190*ep*mtt^3*mWW^3*t^2 + 1310*ep^2*mtt^3*mWW^3*t^2 + 1748*ep^3*mtt^3*mWW^3*t^2 + 284*mtt^2*mWW^4*t^2 + 358*ep*mtt^2*mWW^4*t^2 - 2610*ep^2*mtt^2*mWW^4*t^2 - 3660*ep^3*mtt^2*mWW^4*t^2 - 197*mtt*mWW^5*t^2 - 270*ep*mtt*mWW^5*t^2 + 1785*ep^2*mtt*mWW^5*t^2 + 2594*ep^3*mtt*mWW^5*t^2 + 48*mWW^6*t^2 + 72*ep*mWW^6*t^2 - 432*ep^2*mWW^6*t^2 - 648*ep^3*mWW^6*t^2 + 22*mtt^5*s*t^2 + 20*ep*mtt^5*s*t^2 - 126*ep^2*mtt^5*s*t^2 - 156*ep^3*mtt^5*s*t^2 - 104*mtt^4*mWW*s*t^2 - 34*ep*mtt^4*mWW*s*t^2 + 974*ep^2*mtt^4*mWW*s*t^2 + 1192*ep^3*mtt^4*mWW*s*t^2 + 25*mtt^3*mWW^2*s*t^2 - 108*ep*mtt^3*mWW^2*s*t^2 - 507*ep^2*mtt^3*mWW^2*s*t^2 - 502*ep^3*mtt^3*mWW^2*s*t^2 + 299*mtt^2*mWW^3*s*t^2 + 400*ep*mtt^2*mWW^3*s*t^2 - 2541*ep^2*mtt^2*mWW^3*s*t^2 - 3570*ep^3*mtt^2*mWW^3*s*t^2 - 367*mtt*mWW^4*s*t^2 - 440*ep*mtt*mWW^4*s*t^2 + 3337*ep^2*mtt*mWW^4*s*t^2 + 4658*ep^3*mtt*mWW^4*s*t^2 + 125*mWW^5*s*t^2 + 162*ep*mWW^5*s*t^2 - 1137*ep^2*mWW^5*s*t^2 - 1622*ep^3*mWW^5*s*t^2 - 30*mtt^4*s^2*t^2 - 16*ep*mtt^4*s^2*t^2 + 178*ep^2*mtt^4*s^2*t^2 + 180*ep^3*mtt^4*s^2*t^2 + 98*mtt^3*mWW*s^2*t^2 + 18*ep*mtt^3*mWW*s^2*t^2 - 948*ep^2*mtt^3*mWW*s^2*t^2 - 1004*ep^3*mtt^3*mWW*s^2*t^2 - 3*mtt^2*mWW^2*s^2*t^2 + 104*ep*mtt^2*mWW^2*s^2*t^2 + 465*ep^2*mtt^2*mWW^2*s^2*t^2 + 310*ep^3*mtt^2*mWW^2*s^2*t^2 - 150*mtt*mWW^3*s^2*t^2 - 200*ep*mtt*mWW^3*s^2*t^2 + 1070*ep^2*mtt*mWW^3*s^2*t^2 + 1560*ep^3*mtt*mWW^3*s^2*t^2 + 85*mWW^4*s^2*t^2 + 94*ep*mWW^4*s^2*t^2 - 765*ep^2*mWW^4*s^2*t^2 - 1046*ep^3*mWW^4*s^2*t^2 + 18*mtt^3*s^3*t^2 + 4*ep*mtt^3*s^3*t^2 - 114*ep^2*mtt^3*s^3*t^2 - 100*ep^3*mtt^3*s^3*t^2 - 34*mtt^2*mWW*s^3*t^2 - 10*ep*mtt^2*mWW*s^3*t^2 + 388*ep^2*mtt^2*mWW*s^3*t^2 + 364*ep^3*mtt^2*mWW*s^3*t^2 + 5*mtt*mWW^2*s^3*t^2 - 8*ep*mtt*mWW^2*s^3*t^2 - 299*ep^2*mtt*mWW^2*s^3*t^2 - 286*ep^3*mtt*mWW^2*s^3*t^2 + 5*mWW^3*s^3*t^2 + 14*ep*mWW^3*s^3*t^2 + 67*ep^2*mWW^3*s^3*t^2 + 58*ep^3*mWW^3*s^3*t^2 - 4*mtt^2*s^4*t^2 + 28*ep^2*mtt^2*s^4*t^2 + 24*ep^3*mtt^2*s^4*t^2 + mtt*mWW*s^4*t^2 + 6*ep*mtt*mWW*s^4*t^2 - 49*ep^2*mtt*mWW*s^4*t^2 - 54*ep^3*mtt*mWW*s^4*t^2 - mWW^2*s^4*t^2 - 6*ep*mWW^2*s^4*t^2 + 49*ep^2*mWW^2*s^4*t^2 + 54*ep^3*mWW^2*s^4*t^2 + 2*mWW*s^5*t^2 - 14*ep^2*mWW*s^5*t^2 - 12*ep^3*mWW*s^5*t^2 + 6*mtt^5*t^3 + 8*ep*mtt^5*t^3 - 34*ep^2*mtt^5*t^3 - 52*ep^3*mtt^5*t^3 - 54*mtt^4*mWW*t^3 - 58*ep*mtt^4*mWW*t^3 + 448*ep^2*mtt^4*mWW*t^3 + 636*ep^3*mtt^4*mWW*t^3 + 150*mtt^3*mWW^2*t^3 + 170*ep*mtt^3*mWW^2*t^3 - 1324*ep^2*mtt^3*mWW^2*t^3 - 1888*ep^3*mtt^3*mWW^2*t^3 - 186*mtt^2*mWW^3*t^3 - 234*ep*mtt^2*mWW^3*t^3 + 1656*ep^2*mtt^2*mWW^3*t^3 + 2400*ep^3*mtt^2*mWW^3*t^3 + 108*mtt*mWW^4*t^3 + 150*ep*mtt*mWW^4*t^3 - 962*ep^2*mtt*mWW^4*t^3 - 1420*ep^3*mtt*mWW^4*t^3 - 24*mWW^5*t^3 - 36*ep*mWW^5*t^3 + 216*ep^2*mWW^5*t^3 + 324*ep^3*mWW^5*t^3 - 18*mtt^4*s*t^3 - 20*ep*mtt^4*s*t^3 + 98*ep^2*mtt^4*s*t^3 + 132*ep^3*mtt^4*s*t^3 + 130*mtt^3*mWW*s*t^3 + 134*ep*mtt^3*mWW*s*t^3 - 1040*ep^2*mtt^3*mWW*s*t^3 - 1396*ep^3*mtt^3*mWW*s*t^3 - 272*mtt^2*mWW^2*s*t^3 - 298*ep*mtt^2*mWW^2*s*t^3 + 2382*ep^2*mtt^2*mWW^2*s*t^3 + 3240*ep^3*mtt^2*mWW^2*s*t^3 + 226*mtt*mWW^3*s*t^3 + 274*ep*mtt*mWW^3*s*t^3 - 2036*ep^2*mtt*mWW^3*s*t^3 - 2820*ep^3*mtt*mWW^3*s*t^3 - 66*mWW^4*s*t^3 - 90*ep*mWW^4*s*t^3 + 596*ep^2*mWW^4*s*t^3 + 844*ep^3*mWW^4*s*t^3 + 18*mtt^3*s^2*t^3 + 16*ep*mtt^3*s^2*t^3 - 94*ep^2*mtt^3*s^2*t^3 - 108*ep^3*mtt^3*s^2*t^3 - 92*mtt^2*mWW*s^2*t^3 - 98*ep*mtt^2*mWW*s^2*t^3 + 698*ep^2*mtt^2*mWW*s^2*t^3 + 872*ep^3*mtt^2*mWW*s^2*t^3 + 124*mtt*mWW^2*s^2*t^3 + 146*ep*mtt*mWW^2*s^2*t^3 - 1078*ep^2*mtt*mWW^2*s^2*t^3 - 1388*ep^3*mtt*mWW^2*s^2*t^3 - 50*mWW^3*s^2*t^3 - 64*ep*mWW^3*s^2*t^3 + 474*ep^2*mWW^3*s^2*t^3 + 624*ep^3*mWW^3*s^2*t^3 - 6*mtt^2*s^3*t^3 - 4*ep*mtt^2*s^3*t^3 + 30*ep^2*mtt^2*s^3*t^3 + 28*ep^3*mtt^2*s^3*t^3 + 14*mtt*mWW*s^3*t^3 + 22*ep*mtt*mWW*s^3*t^3 - 92*ep^2*mtt*mWW*s^3*t^3 - 100*ep^3*mtt*mWW*s^3*t^3 - 6*mWW^2*s^3*t^3 - 18*ep*mWW^2*s^3*t^3 + 48*ep^2*mWW^2*s^3*t^3 + 60*ep^3*mWW^2*s^3*t^3 + 2*mWW*s^4*t^3 - 14*ep^2*mWW*s^4*t^3 - 12*ep^3*mWW*s^4*t^3))/(2*ep*(1 + ep)^2*(mtt - mWW)^2*mWW*s^4*(-mtt + mWW + s)^3*(mtt - t)*(mWW - t)^2*(-mtt + s + t))}, {(mWW*s*(2*mtt - mWW - 2*s - t))/((mtt - mWW)*(mtt - s)*(mtt - s - t)), ((1 + ep)*s*(-mWW + t))/((1 + 2*ep)*(mtt - s)*(-mtt + s + t)), -((mtt^2 + ep*mtt^2 + ep*mtt*mWW - mtt*s - ep*mtt*s - mWW*s - 3*ep*mWW*s - mWW*t - 2*ep*mWW*t)/((mtt - mWW)*(mtt - s)*(mtt - s - t))), (2*ep)/((mtt - mWW)*(mtt - s)), -(6*ep*mtt*mWW^2 - 3*mWW^2*s - 15*ep*mWW^2*s - 4*ep*mtt*mWW*t + 3*mWW^2*t + 8*ep*mWW^2*t - 4*mWW*s*t - 18*ep*mWW*s*t - 2*ep*mtt*t^2 - 2*mWW*t^2 - 8*ep*mWW*t^2 - s*t^2 + ep*s*t^2 - t^3)/(4*(1 + ep)*(mtt - mWW)*mWW*(mtt - s)*(mWW - t)*(mtt - s - t)), (3*(-1 + 2*ep)*(2*ep*mtt*mWW - mWW*s - 5*ep*mWW*s - 2*ep*mtt*t + mWW*t - s*t + ep*s*t - t^2))/(4*(1 + ep)*(mtt - mWW)*mWW*(mtt - s)*(mWW - t)*(mtt - s - t)), -(-5*ep*mtt*mWW^2*s - 11*ep^2*mtt*mWW^2*s - ep*mWW^3*s - ep^2*mWW^3*s + 2*mWW^2*s^2 + 18*ep*mWW^2*s^2 + 28*ep^2*mWW^2*s^2 + 2*mtt^2*mWW*t + 14*ep*mtt^2*mWW*t + 24*ep^2*mtt^2*mWW*t - ep*mtt*mWW^2*t - 7*ep^2*mtt*mWW^2*t - ep*mWW^3*t - ep^2*mWW^3*t - 14*mtt*mWW*s*t - 76*ep*mtt*mWW*s*t - 98*ep^2*mtt*mWW*s*t + 4*mWW^2*s*t + 34*ep*mWW^2*s*t + 54*ep^2*mWW^2*s*t + 8*mWW*s^2*t + 36*ep*mWW*s^2*t + 40*ep^2*mWW*s^2*t + 6*mtt^2*t^2 + 34*ep*mtt^2*t^2 + 40*ep^2*mtt^2*t^2 - 12*mtt*mWW*t^2 - 74*ep*mtt*mWW*t^2 - 98*ep^2*mtt*mWW*t^2 + 2*mWW^2*t^2 + 16*ep*mWW^2*t^2 + 26*ep^2*mWW^2*t^2 - 2*mtt*s*t^2 - 15*ep*mtt*s*t^2 - 19*ep^2*mtt*s*t^2 + 14*mWW*s*t^2 + 69*ep*mWW*s*t^2 + 79*ep^2*mWW*s*t^2 - 2*s^2*t^2 - 6*ep*s^2*t^2 - 4*ep^2*s^2*t^2 - 4*mtt*t^3 - 21*ep*mtt*t^3 - 23*ep^2*mtt*t^3 + 6*mWW*t^3 + 33*ep*mWW*t^3 + 39*ep^2*mWW*t^3 - 2*s*t^3 - 6*ep*s*t^3 - 4*ep^2*s*t^3)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*s*(mtt - s - t)*(-mWW + t)^2), (-3*ep^2*(s + t)^2*(mtt*mWW + 3*ep*mtt*mWW + mWW^2 + ep*mWW^2 - 4*mWW*s - 8*ep*mWW*s + 3*mtt*t + 5*ep*mtt*t - 5*mWW*t - 9*ep*mWW*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*s^2*(mtt - s - t)*(-mWW + t)^2), 0, (-2*ep^2*(-mtt + s))/((1 + 2*ep)*(mtt - mWW)*s^2*(-mtt + s + t)), (2*ep^2*(-mtt + s))/((1 + 2*ep)*mWW*s^2*(-mtt + s + t)), -(-2*mtt*mWW - 9*ep*mtt*mWW - 11*ep^2*mtt*mWW - 2*ep*mWW^2 - 3*ep^2*mWW^2 + 4*mWW*s + 22*ep*mWW*s + 28*ep^2*mWW*s + 4*mtt*t + 19*ep*mtt*t + 19*ep^2*mtt*t - 2*mWW*t - 9*ep*mWW*t - 7*ep^2*mWW*t + 2*ep*s*t + 4*ep^2*s*t + ep*t^2 + 2*ep^2*t^2)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*s*(-mWW + t)), (-3*ep^2*(mtt - s - t)*(mtt + ep*mtt - 2*mWW - 3*ep*mWW + 2*s + 4*ep*s + t + 2*ep*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*s^2*(-mWW + t)), (2*(1 + 4*ep)*(mtt*mWW - 2*mWW*s + mtt*t - 2*mWW*t)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW)*(mtt - s)*s*(mtt - s - t)*(-mWW + t)^2), (-6*ep*(-1 + 2*ep)*(-mtt + s)*(-(mtt*mWW) + 2*mWW*s - mtt*t + 2*mWW*t))/((1 + ep)*(mtt - mWW)*s^2*(-mWW + t)^2*(-mtt + s + t)), (-2*(-1 + 2*ep)^2*mtt*(mtt + s))/((1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*s^2*(mtt - s - t)), (4*(-1 + 2*ep)^2)/((1 + 2*ep)*s^2*(-mtt + s)*(-mtt + s + t)), -(8*ep^2*mtt^5*mWW + 8*ep^3*mtt^5*mWW - 32*ep^2*mtt^4*mWW^2 - 32*ep^3*mtt^4*mWW^2 - 8*ep*mtt^3*mWW^3 + 64*ep^2*mtt^3*mWW^3 + 72*ep^3*mtt^3*mWW^3 + 16*ep*mtt^2*mWW^4 - 64*ep^2*mtt^2*mWW^4 - 80*ep^3*mtt^2*mWW^4 - 8*ep*mtt*mWW^5 + 24*ep^2*mtt*mWW^5 + 32*ep^3*mtt*mWW^5 - 30*ep^2*mtt^4*mWW*s - 28*ep^3*mtt^4*mWW*s - 2*ep*mtt^3*mWW^2*s + 108*ep^2*mtt^3*mWW^2*s + 120*ep^3*mtt^3*mWW^2*s + 32*ep*mtt^2*mWW^3*s - 170*ep^2*mtt^2*mWW^3*s - 348*ep^3*mtt^2*mWW^3*s - 30*ep*mtt*mWW^4*s + 116*ep^2*mtt*mWW^4*s + 256*ep^3*mtt*mWW^4*s - 24*ep^2*mWW^5*s - ep*mtt^3*mWW*s^2 + 19*ep^2*mtt^3*mWW*s^2 - 6*ep^3*mtt^3*mWW*s^2 + mtt^2*mWW^2*s^2 + 3*ep*mtt^2*mWW^2*s^2 - 70*ep^2*mtt^2*mWW^2*s^2 - 24*ep^3*mtt^2*mWW^2*s^2 - 2*mtt*mWW^3*s^2 - 43*ep*mtt*mWW^3*s^2 + 111*ep^2*mtt*mWW^3*s^2 + 342*ep^3*mtt*mWW^3*s^2 + mWW^4*s^2 + 33*ep*mWW^4*s^2 - 56*ep^2*mWW^4*s^2 - 252*ep^3*mWW^4*s^2 + 3*ep*mtt^2*mWW*s^3 + 43*ep^2*mtt^2*mWW*s^3 + 106*ep^3*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 - 56*ep^2*mtt*mWW^2*s^3 - 184*ep^3*mtt*mWW^2*s^3 + 2*mWW^3*s^3 + 19*ep*mWW^3*s^3 - 5*ep^2*mWW^3*s^3 - 66*ep^3*mWW^3*s^3 - 3*ep*mtt*mWW*s^4 - 63*ep^2*mtt*mWW*s^4 - 122*ep^3*mtt*mWW*s^4 + mWW^2*s^4 - ep*mWW^2*s^4 + 50*ep^2*mWW^2*s^4 + 120*ep^3*mWW^2*s^4 + ep*mWW*s^5 + 23*ep^2*mWW*s^5 + 42*ep^3*mWW*s^5 - 8*ep^2*mtt^5*t - 8*ep^3*mtt^5*t + 32*ep^2*mtt^4*mWW*t + 32*ep^3*mtt^4*mWW*t + 8*ep*mtt^3*mWW^2*t - 64*ep^2*mtt^3*mWW^2*t - 72*ep^3*mtt^3*mWW^2*t - 16*ep*mtt^2*mWW^3*t + 64*ep^2*mtt^2*mWW^3*t + 80*ep^3*mtt^2*mWW^3*t + 8*ep*mtt*mWW^4*t - 24*ep^2*mtt*mWW^4*t - 32*ep^3*mtt*mWW^4*t + 30*ep^2*mtt^4*s*t + 28*ep^3*mtt^4*s*t + 3*ep*mtt^3*mWW*s*t - 106*ep^2*mtt^3*mWW*s*t - 120*ep^3*mtt^3*mWW*s*t - mtt^2*mWW^2*s*t - 34*ep*mtt^2*mWW^2*s*t + 170*ep^2*mtt^2*mWW^2*s*t + 348*ep^3*mtt^2*mWW^2*s*t + 2*mtt*mWW^3*s*t + 31*ep*mtt*mWW^3*s*t - 122*ep^2*mtt*mWW^3*s*t - 256*ep^3*mtt*mWW^3*s*t - mWW^4*s*t + 28*ep^2*mWW^4*s*t - ep*mtt^3*s^2*t - 43*ep^2*mtt^3*s^2*t - 34*ep^3*mtt^3*s^2*t + mtt^2*mWW*s^2*t - 6*ep*mtt^2*mWW*s^2*t + 128*ep^2*mtt^2*mWW*s^2*t + 168*ep^3*mtt^2*mWW*s^2*t + 29*ep*mtt*mWW^2*s^2*t - 143*ep^2*mtt*mWW^2*s^2*t - 366*ep^3*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 14*ep*mWW^3*s^2*t + 54*ep^2*mWW^3*s^2*t + 172*ep^3*mWW^3*s^2*t + 3*ep*mtt^2*s^3*t + 29*ep^2*mtt^2*s^3*t + 14*ep^3*mtt^2*s^3*t - 2*mtt*mWW*s^3*t + 3*ep*mtt*mWW*s^3*t - 66*ep^2*mtt*mWW*s^3*t - 104*ep^3*mtt*mWW*s^3*t + mWW^2*s^3*t - 3*ep*mWW^2*s^3*t + 37*ep^2*mWW^2*s^3*t + 90*ep^3*mWW^2*s^3*t - 3*ep*mtt*s^4*t - 9*ep^2*mtt*s^4*t + 2*ep^3*mtt*s^4*t + mWW*s^4*t + 12*ep^2*mWW*s^4*t + 24*ep^3*mWW*s^4*t + ep*s^5*t + ep^2*s^5*t - 2*ep^3*s^5*t - ep*mtt^3*s*t^2 - 2*ep^2*mtt^3*s*t^2 + mtt^2*mWW*s*t^2 + 2*ep*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 - ep*mtt*mWW^2*s*t^2 + 6*ep^2*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 - 4*ep^2*mWW^3*s*t^2 + 3*ep*mtt^2*s^2*t^2 + 6*ep^2*mtt^2*s^2*t^2 - 2*mtt*mWW*s^2*t^2 - 4*ep*mtt*mWW*s^2*t^2 + 2*mWW^2*s^2*t^2 + ep*mWW^2*s^2*t^2 - 6*ep^2*mWW^2*s^2*t^2 - 3*ep*mtt*s^3*t^2 - 6*ep^2*mtt*s^3*t^2 + mWW*s^3*t^2 + 2*ep*mWW*s^3*t^2 + ep*s^4*t^2 + 2*ep^2*s^4*t^2)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s^2*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), -((-1 + 2*ep)*(-1 + 3*ep)*(-4*ep*mtt^4*mWW - 4*ep^2*mtt^4*mWW + 8*ep*mtt^3*mWW^2 + 8*ep^2*mtt^3*mWW^2 - 4*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 + 10*ep*mtt^3*mWW*s + 8*ep^2*mtt^3*mWW*s - 14*ep*mtt^2*mWW^2*s + 12*ep*mtt*mWW^3*s + 8*ep^2*mtt*mWW^3*s - 8*ep*mWW^4*s - 16*ep^2*mWW^4*s + mtt^2*mWW*s^2 + 3*ep*mtt^2*mWW*s^2 + 14*ep^2*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 - 20*ep*mtt*mWW^2*s^2 - 58*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 13*ep*mWW^3*s^2 + 34*ep^2*mWW^3*s^2 - 2*mtt*mWW*s^3 - 20*ep*mtt*mWW*s^3 - 36*ep^2*mtt*mWW*s^3 + 2*mWW^2*s^3 + 26*ep*mWW^2*s^3 + 50*ep^2*mWW^2*s^3 + mWW*s^4 + 11*ep*mWW*s^4 + 18*ep^2*mWW*s^4 + 4*ep*mtt^4*t + 4*ep^2*mtt^4*t - 8*ep*mtt^3*mWW*t - 8*ep^2*mtt^3*mWW*t + 4*ep*mtt^2*mWW^2*t + 4*ep^2*mtt^2*mWW^2*t - 10*ep*mtt^3*s*t - 8*ep^2*mtt^3*s*t - mtt^2*mWW*s*t + 12*ep*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t - 8*ep*mtt*mWW^2*s*t - 8*ep^2*mtt*mWW^2*s*t - mWW^3*s*t + 6*ep*mWW^3*s*t + 16*ep^2*mWW^3*s*t + mtt^2*s^2*t + 9*ep*mtt^2*s^2*t + 2*ep^2*mtt^2*s^2*t - 12*ep*mtt*mWW*s^2*t + 2*ep^2*mtt*mWW*s^2*t - mWW^2*s^2*t + 7*ep*mWW^2*s^2*t + 6*ep^2*mWW^2*s^2*t - 2*mtt*s^3*t - 4*ep*mtt*s^3*t + 4*ep^2*mtt*s^3*t + mWW*s^3*t + 8*ep*mWW*s^3*t + 6*ep^2*mWW*s^3*t + s^4*t + ep*s^4*t - 2*ep^2*s^4*t + mtt^2*s*t^2 + 2*ep*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 4*ep*mtt*mWW*s*t^2 + mWW^2*s*t^2 + 2*ep*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 4*ep*mtt*s^2*t^2 + 2*mWW*s^2*t^2 + 4*ep*mWW*s^2*t^2 + s^3*t^2 + 2*ep*s^3*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s^2*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), (ep*(4*ep*mtt^5*mWW^2 + 2*mtt^4*mWW^3 - 6*ep*mtt^4*mWW^3 - 4*mtt^3*mWW^4 + 2*mtt^2*mWW^5 + 2*ep*mtt^2*mWW^5 - 11*mtt^4*mWW^2*s - 33*ep*mtt^4*mWW^2*s + 13*mtt^3*mWW^3*s + 49*ep*mtt^3*mWW^3*s + 3*mtt^2*mWW^4*s - 11*ep*mtt^2*mWW^4*s - 5*mtt*mWW^5*s - 5*ep*mtt*mWW^5*s + 34*mtt^3*mWW^2*s^2 + 78*ep*mtt^3*mWW^2*s^2 - 39*mtt^2*mWW^3*s^2 - 97*ep*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 + 16*ep*mtt*mWW^4*s^2 + mWW^5*s^2 + ep*mWW^5*s^2 - 35*mtt^2*mWW^2*s^3 - 73*ep*mtt^2*mWW^2*s^3 + 36*mtt*mWW^3*s^3 + 78*ep*mtt*mWW^3*s^3 - 3*mWW^4*s^3 - 7*ep*mWW^4*s^3 + 12*mtt*mWW^2*s^4 + 24*ep*mtt*mWW^2*s^4 - 12*mWW^3*s^4 - 24*ep*mWW^3*s^4 + 12*mtt^5*mWW*t + 20*ep*mtt^5*mWW*t - 33*mtt^4*mWW^2*t - 59*ep*mtt^4*mWW^2*t + 29*mtt^3*mWW^3*t + 57*ep*mtt^3*mWW^3*t - 7*mtt^2*mWW^4*t - 17*ep*mtt^2*mWW^4*t - mtt*mWW^5*t - ep*mtt*mWW^5*t - 41*mtt^4*mWW*s*t - 71*ep*mtt^4*mWW*s*t + 101*mtt^3*mWW^2*s*t + 185*ep*mtt^3*mWW^2*s*t - 78*mtt^2*mWW^3*s*t - 146*ep*mtt^2*mWW^3*s*t + 19*mtt*mWW^4*s*t + 33*ep*mtt*mWW^4*s*t - mWW^5*s*t - ep*mWW^5*s*t + 46*mtt^3*mWW*s^2*t + 82*ep*mtt^3*mWW*s^2*t - 104*mtt^2*mWW^2*s^2*t - 192*ep*mtt^2*mWW^2*s^2*t + 62*mtt*mWW^3*s^2*t + 114*ep*mtt*mWW^3*s^2*t - 17*mtt^2*mWW*s^3*t - 31*ep*mtt^2*mWW*s^3*t + 36*mtt*mWW^2*s^3*t + 66*ep*mtt*mWW^2*s^3*t - 15*mWW^3*s^3*t - 31*ep*mWW^3*s^3*t + 4*mtt^5*t^2 + 8*ep*mtt^5*t^2 - 21*mtt^4*mWW*t^2 - 39*ep*mtt^4*mWW*t^2 + 35*mtt^3*mWW^2*t^2 + 63*ep*mtt^3*mWW^2*t^2 - 23*mtt^2*mWW^3*t^2 - 41*ep*mtt^2*mWW^3*t^2 + 5*mtt*mWW^4*t^2 + 9*ep*mtt*mWW^4*t^2 - 8*mtt^4*s*t^2 - 16*ep*mtt^4*s*t^2 + 38*mtt^3*mWW*s*t^2 + 70*ep*mtt^3*mWW*s*t^2 - 45*mtt^2*mWW^2*s*t^2 - 83*ep*mtt^2*mWW^2*s*t^2 + 10*mtt*mWW^3*s*t^2 + 20*ep*mtt*mWW^3*s*t^2 + 5*mWW^4*s*t^2 + 9*ep*mWW^4*s*t^2 + 4*mtt^3*s^2*t^2 + 8*ep*mtt^3*s^2*t^2 - 17*mtt^2*mWW*s^2*t^2 - 31*ep*mtt^2*mWW*s^2*t^2 + 16*mtt*mWW^2*s^2*t^2 + 30*ep*mtt*mWW^2*s^2*t^2 - 5*mWW^3*s^2*t^2 - 9*ep*mWW^3*s^2*t^2 - 2*mWW^2*s^3*t^2 - 2*ep*mWW^2*s^3*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*s^2*(-mtt + s)*(-mtt + mWW + s)*(mWW - t)^2*(-mtt + s + t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(ep*mtt^3*mWW^2 - ep*mtt^2*mWW^3 - 2*mtt^2*mWW^2*s - 5*ep*mtt^2*mWW^2*s + 2*mtt*mWW^3*s + 5*ep*mtt*mWW^3*s + mWW^4*s + ep*mWW^4*s + 2*mtt*mWW^2*s^2 + 4*ep*mtt*mWW^2*s^2 - mWW^3*s^2 - 3*ep*mWW^3*s^2 + 3*mtt^3*mWW*t + 5*ep*mtt^3*mWW*t - 5*mtt^2*mWW^2*t - 11*ep*mtt^2*mWW^2*t + mtt*mWW^3*t + 5*ep*mtt*mWW^3*t + mWW^4*t + ep*mWW^4*t - 5*mtt^2*mWW*s*t - 9*ep*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 20*ep*mtt*mWW^2*s*t - 7*mWW^3*s*t - 13*ep*mWW^3*s*t + 2*mtt*mWW*s^2*t + 4*ep*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 6*ep*mWW^2*s^2*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - 7*mtt^2*mWW*t^2 - 12*ep*mtt^2*mWW*t^2 + 11*mtt*mWW^2*t^2 + 19*ep*mtt*mWW^2*t^2 - 5*mWW^3*t^2 - 9*ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 7*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 + mWW*s^2*t^2 + ep*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - s)*(mtt - mWW - s)*s^2*(mWW - t)^2*(mtt - s - t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^2*mWW + 4*ep*mtt^2*mWW - 5*mtt*mWW*s - 9*ep*mtt*mWW*s - mWW^2*s - ep*mWW^2*s + 2*mtt^2*t + 4*ep*mtt^2*t - 5*mtt*mWW*t - 11*ep*mtt*mWW*t - mWW^2*t - ep*mWW^2*t + mtt*s*t + ep*mtt*s*t + 5*mWW*s*t + 9*ep*mWW*s*t - 3*mtt*t^2 - 5*ep*mtt*t^2 + 5*mWW*t^2 + 9*ep*mWW*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*s^2*(mtt - s - t)*(-mWW + t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt^2*mWW + 4*ep*mtt^2*mWW + 4*ep^2*mtt^2*mWW - 2*mtt*mWW^2 - 7*ep*mtt*mWW^2 - 5*ep^2*mtt*mWW^2 + mWW^3 + 4*ep*mWW^3 + 3*ep^2*mWW^3 - 3*mtt*mWW*s - 12*ep*mtt*mWW*s - 12*ep^2*mtt*mWW*s + 2*mWW^2*s + 6*ep*mWW^2*s + 4*ep^2*mWW^2*s + 2*mWW*s^2 + 8*ep*mWW*s^2 + 8*ep^2*mWW*s^2 + mtt^2*t + 4*ep*mtt^2*t + 4*ep^2*mtt^2*t - 2*mtt*mWW*t - 8*ep*mtt*mWW*t - 10*ep^2*mtt*mWW*t - 2*ep*mWW^2*t - 2*ep^2*mWW^2*t - mtt*s*t - 4*ep*mtt*s*t - 4*ep^2*mtt*s*t + 4*mWW*s*t + 18*ep*mWW*s*t + 20*ep^2*mWW*s*t - 2*mtt*t^2 - 9*ep*mtt*t^2 - 9*ep^2*mtt*t^2 + 3*mWW*t^2 + 14*ep*mWW*t^2 + 15*ep^2*mWW*t^2))/((1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*s^2*(-mtt + s)*(-mWW + t)^2*(-mtt + s + t)), ((-1 + 2*ep)^2*(-mtt + s)*(mtt^3*mWW + ep*mtt^3*mWW - mtt^2*mWW^2 - ep*mtt*mWW^3 + 4*mtt^2*mWW*s + 10*ep*mtt^2*mWW*s - mtt*mWW^2*s - 5*ep*mtt*mWW^2*s + ep*mWW^3*s - 11*mtt*mWW*s^2 - 23*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 5*ep*mWW^2*s^2 + 6*mWW*s^3 + 12*ep*mWW*s^3 + 2*mtt^3*t + 2*ep*mtt^3*t - 4*mtt^2*mWW*t - 5*ep*mtt^2*mWW*t + 2*mWW^3*t + 3*ep*mWW^3*t - 4*mtt^2*s*t - 4*ep*mtt^2*s*t + 5*mtt*mWW*s*t + 5*ep*mtt*mWW*s*t - 3*mWW^2*s*t - 5*ep*mWW^2*s*t + 2*mtt*s^2*t + 2*ep*mtt*s^2*t - mWW*s^2*t + mtt*mWW*t^2 + 2*ep*mtt*mWW*t^2 - mWW^2*t^2 - 2*ep*mWW^2*t^2 - mWW*s*t^2 - 2*ep*mWW*s*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)^2*(mWW - t)*(-mtt + s + t)), ((-1 + ep)*(-1 + 2*ep)*(4*ep^2*mtt^6*mWW + 4*ep^3*mtt^6*mWW - 16*ep^2*mtt^5*mWW^2 - 16*ep^3*mtt^5*mWW^2 - 4*ep*mtt^4*mWW^3 + 32*ep^2*mtt^4*mWW^3 + 36*ep^3*mtt^4*mWW^3 + 8*ep*mtt^3*mWW^4 - 32*ep^2*mtt^3*mWW^4 - 40*ep^3*mtt^3*mWW^4 - 4*ep*mtt^2*mWW^5 + 12*ep^2*mtt^2*mWW^5 + 16*ep^3*mtt^2*mWW^5 - 16*ep^2*mtt^5*mWW*s - 16*ep^3*mtt^5*mWW*s - 2*ep*mtt^4*mWW^2*s + 56*ep^2*mtt^4*mWW^2*s + 64*ep^3*mtt^4*mWW^2*s + 12*ep*mtt^3*mWW^3*s - 80*ep^2*mtt^3*mWW^3*s - 152*ep^3*mtt^3*mWW^3*s - 10*ep*mtt^2*mWW^4*s + 40*ep^2*mtt^2*mWW^4*s + 152*ep^3*mtt^2*mWW^4*s - 48*ep^3*mtt*mWW^5*s + 24*ep^2*mtt^4*mWW*s^2 + 24*ep^3*mtt^4*mWW*s^2 + mtt^3*mWW^2*s^2 + 11*ep*mtt^3*mWW^2*s^2 - 90*ep^2*mtt^3*mWW^2*s^2 - 144*ep^3*mtt^3*mWW^2*s^2 - 3*mtt^2*mWW^3*s^2 - 31*ep*mtt^2*mWW^3*s^2 + 136*ep^2*mtt^2*mWW^3*s^2 + 344*ep^3*mtt^2*mWW^3*s^2 + 3*mtt*mWW^4*s^2 + 29*ep*mtt*mWW^4*s^2 - 108*ep^2*mtt*mWW^4*s^2 - 348*ep^3*mtt*mWW^4*s^2 - mWW^5*s^2 - 13*ep*mWW^5*s^2 + 46*ep^2*mWW^5*s^2 + 136*ep^3*mWW^5*s^2 - 16*ep^2*mtt^3*mWW*s^3 - 16*ep^3*mtt^3*mWW*s^3 - 2*mtt^2*mWW^2*s^3 - 16*ep*mtt^2*mWW^2*s^3 + 76*ep^2*mtt^2*mWW^2*s^3 + 160*ep^3*mtt^2*mWW^2*s^3 + 4*mtt*mWW^3*s^3 + 30*ep*mtt*mWW^3*s^3 - 114*ep^2*mtt*mWW^3*s^3 - 292*ep^3*mtt*mWW^3*s^3 - 2*mWW^4*s^3 - 18*ep*mWW^4*s^3 + 66*ep^2*mWW^4*s^3 + 164*ep^3*mWW^4*s^3 + 4*ep^2*mtt^2*mWW*s^4 + 4*ep^3*mtt^2*mWW*s^4 + mtt*mWW^2*s^4 + 7*ep*mtt*mWW^2*s^4 - 26*ep^2*mtt*mWW^2*s^4 - 64*ep^3*mtt*mWW^2*s^4 - mWW^3*s^4 - 7*ep*mWW^3*s^4 + 26*ep^2*mWW^3*s^4 + 64*ep^3*mWW^3*s^4 - 4*ep^2*mtt^6*t - 4*ep^3*mtt^6*t + 16*ep^2*mtt^5*mWW*t + 16*ep^3*mtt^5*mWW*t + 4*ep*mtt^4*mWW^2*t - 32*ep^2*mtt^4*mWW^2*t - 36*ep^3*mtt^4*mWW^2*t - 8*ep*mtt^3*mWW^3*t + 32*ep^2*mtt^3*mWW^3*t + 40*ep^3*mtt^3*mWW^3*t + 4*ep*mtt^2*mWW^4*t - 12*ep^2*mtt^2*mWW^4*t - 16*ep^3*mtt^2*mWW^4*t + 16*ep^2*mtt^5*s*t + 16*ep^3*mtt^5*s*t + 2*ep*mtt^4*mWW*s*t - 56*ep^2*mtt^4*mWW*s*t - 64*ep^3*mtt^4*mWW*s*t - mtt^3*mWW^2*s*t - 10*ep*mtt^3*mWW^2*s*t + 88*ep^2*mtt^3*mWW^2*s*t + 152*ep^3*mtt^3*mWW^2*s*t + 3*mtt^2*mWW^3*s*t + 4*ep*mtt^2*mWW^3*s*t - 64*ep^2*mtt^2*mWW^3*s*t - 152*ep^3*mtt^2*mWW^3*s*t - 3*mtt*mWW^4*s*t + 6*ep*mtt*mWW^4*s*t + 24*ep^2*mtt*mWW^4*s*t + 48*ep^3*mtt*mWW^4*s*t + mWW^5*s*t - 2*ep*mWW^5*s*t - 8*ep^2*mWW^5*s*t - 24*ep^2*mtt^4*s^2*t - 24*ep^3*mtt^4*s^2*t + mtt^3*mWW*s^2*t - 7*ep*mtt^3*mWW*s^2*t + 66*ep^2*mtt^3*mWW*s^2*t + 96*ep^3*mtt^3*mWW*s^2*t - mtt^2*mWW^2*s^2*t + 11*ep*mtt^2*mWW^2*s^2*t - 64*ep^2*mtt^2*mWW^2*s^2*t - 152*ep^3*mtt^2*mWW^2*s^2*t - mtt*mWW^3*s^2*t - ep*mtt*mWW^3*s^2*t + 36*ep^2*mtt*mWW^3*s^2*t + 108*ep^3*mtt*mWW^3*s^2*t + mWW^4*s^2*t + ep*mWW^4*s^2*t - 22*ep^2*mWW^4*s^2*t - 40*ep^3*mWW^4*s^2*t + 16*ep^2*mtt^3*s^3*t + 16*ep^3*mtt^3*s^3*t - 2*mtt^2*mWW*s^3*t + 8*ep*mtt^2*mWW*s^3*t - 28*ep^2*mtt^2*mWW*s^3*t - 64*ep^3*mtt^2*mWW*s^3*t + 3*mtt*mWW^2*s^3*t - 8*ep*mtt*mWW^2*s^3*t + 10*ep^2*mtt*mWW^2*s^3*t + 52*ep^3*mtt*mWW^2*s^3*t - mWW^3*s^3*t + 4*ep*mWW^3*s^3*t - 10*ep^2*mWW^3*s^3*t - 20*ep^3*mWW^3*s^3*t - 4*ep^2*mtt^2*s^4*t - 4*ep^3*mtt^2*s^4*t + mtt*mWW*s^4*t - 3*ep*mtt*mWW*s^4*t + 2*ep^2*mtt*mWW*s^4*t + 16*ep^3*mtt*mWW*s^4*t - mWW^2*s^4*t + 3*ep*mWW^2*s^4*t - 2*ep^2*mWW^2*s^4*t - 16*ep^3*mWW^2*s^4*t + mtt^3*mWW*s*t^2 - 2*ep*mtt^3*mWW*s*t^2 - 8*ep^2*mtt^3*mWW*s*t^2 - 3*mtt^2*mWW^2*s*t^2 + 6*ep*mtt^2*mWW^2*s*t^2 + 24*ep^2*mtt^2*mWW^2*s*t^2 + 3*mtt*mWW^3*s*t^2 - 6*ep*mtt*mWW^3*s*t^2 - 24*ep^2*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 + 2*ep*mWW^4*s*t^2 + 8*ep^2*mWW^4*s*t^2 - 2*mtt^2*mWW*s^2*t^2 + 4*ep*mtt^2*mWW*s^2*t^2 + 16*ep^2*mtt^2*mWW*s^2*t^2 + 4*mtt*mWW^2*s^2*t^2 - 8*ep*mtt*mWW^2*s^2*t^2 - 32*ep^2*mtt*mWW^2*s^2*t^2 - 2*mWW^3*s^2*t^2 + 4*ep*mWW^3*s^2*t^2 + 16*ep^2*mWW^3*s^2*t^2 + mtt*mWW*s^3*t^2 - 2*ep*mtt*mWW*s^3*t^2 - 8*ep^2*mtt*mWW*s^3*t^2 - mWW^2*s^3*t^2 + 2*ep*mWW^2*s^3*t^2 + 8*ep^2*mWW^2*s^3*t^2))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^2*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), ((-1 + ep)*(-1 + 2*ep)*(4*ep*mtt^4*mWW^2 + 20*ep^2*mtt^4*mWW^2 + 24*ep^3*mtt^4*mWW^2 - 8*ep*mtt^3*mWW^3 - 32*ep^2*mtt^3*mWW^3 - 32*ep^3*mtt^3*mWW^3 + 4*ep*mtt^2*mWW^4 + 12*ep^2*mtt^2*mWW^4 + 8*ep^3*mtt^2*mWW^4 - 24*ep*mtt^3*mWW^2*s - 98*ep^2*mtt^3*mWW^2*s - 92*ep^3*mtt^3*mWW^2*s + 34*ep*mtt^2*mWW^3*s + 138*ep^2*mtt^2*mWW^3*s + 116*ep^3*mtt^2*mWW^3*s - 16*ep*mtt*mWW^4*s - 74*ep^2*mtt*mWW^4*s - 60*ep^3*mtt*mWW^4*s + 14*ep*mWW^5*s + 58*ep^2*mWW^5*s + 52*ep^3*mWW^5*s - mtt^2*mWW^2*s^2 + 3*ep*mtt^2*mWW^2*s^2 + 6*ep^2*mtt^2*mWW^2*s^2 - 16*ep^3*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 + 24*ep*mtt*mWW^3*s^2 + 96*ep^2*mtt*mWW^3*s^2 + 128*ep^3*mtt*mWW^3*s^2 - mWW^4*s^2 - 19*ep*mWW^4*s^2 - 78*ep^2*mWW^4*s^2 - 96*ep^3*mWW^4*s^2 + mtt*mWW^2*s^3 + 17*ep*mtt*mWW^2*s^3 + 72*ep^2*mtt*mWW^2*s^3 + 84*ep^3*mtt*mWW^2*s^3 - mWW^3*s^3 - 17*ep*mWW^3*s^3 - 72*ep^2*mWW^3*s^3 - 84*ep^3*mWW^3*s^3 + 16*ep*mtt^4*mWW*t + 64*ep^2*mtt^4*mWW*t + 64*ep^3*mtt^4*mWW*t - 18*ep*mtt^3*mWW^2*t - 90*ep^2*mtt^3*mWW^2*t - 108*ep^3*mtt^3*mWW^2*t - 6*ep*mtt^2*mWW^3*t - 10*ep^2*mtt^2*mWW^3*t + 4*ep^3*mtt^2*mWW^3*t + 2*ep*mtt*mWW^4*t + 18*ep^2*mtt*mWW^4*t + 28*ep^3*mtt*mWW^4*t + 6*ep*mWW^5*t + 18*ep^2*mWW^5*t + 12*ep^3*mWW^5*t - 34*ep*mtt^3*mWW*s*t - 126*ep^2*mtt^3*mWW*s*t - 132*ep^3*mtt^3*mWW*s*t + mtt^2*mWW^2*s*t + 28*ep*mtt^2*mWW^2*s*t + 64*ep^2*mtt^2*mWW^2*s*t + 72*ep^3*mtt^2*mWW^2*s*t - 2*mtt*mWW^3*s*t + 42*ep*mtt*mWW^3*s*t + 258*ep^2*mtt*mWW^3*s*t + 284*ep^3*mtt*mWW^3*s*t + mWW^4*s*t - 52*ep*mWW^4*s*t - 244*ep^2*mWW^4*s*t - 256*ep^3*mWW^4*s*t + 40*ep*mtt^2*mWW*s^2*t + 166*ep^2*mtt^2*mWW*s^2*t + 188*ep^3*mtt^2*mWW*s^2*t - mtt*mWW^2*s^2*t - 52*ep*mtt*mWW^2*s^2*t - 184*ep^2*mtt*mWW^2*s^2*t - 200*ep^3*mtt*mWW^2*s^2*t + mWW^3*s^2*t - 4*ep*mWW^3*s^2*t - 30*ep^2*mWW^3*s^2*t - 20*ep^3*mWW^3*s^2*t - 22*ep*mtt*mWW*s^3*t - 104*ep^2*mtt*mWW*s^3*t - 120*ep^3*mtt*mWW*s^3*t + 22*ep*mWW^2*s^3*t + 104*ep^2*mWW^2*s^3*t + 120*ep^3*mWW^2*s^3*t + 12*ep*mtt^4*t^2 + 44*ep^2*mtt^4*t^2 + 40*ep^3*mtt^4*t^2 - 46*ep*mtt^3*mWW*t^2 - 166*ep^2*mtt^3*mWW*t^2 - 148*ep^3*mtt^3*mWW*t^2 + 26*ep*mtt^2*mWW^2*t^2 + 94*ep^2*mtt^2*mWW^2*t^2 + 84*ep^3*mtt^2*mWW^2*t^2 + 38*ep*mtt*mWW^3*t^2 + 142*ep^2*mtt*mWW^3*t^2 + 132*ep^3*mtt*mWW^3*t^2 - 30*ep*mWW^4*t^2 - 114*ep^2*mWW^4*t^2 - 108*ep^3*mWW^4*t^2 - 14*ep*mtt^3*s*t^2 - 64*ep^2*mtt^3*s*t^2 - 64*ep^3*mtt^3*s*t^2 - 2*mtt^2*mWW*s*t^2 + 38*ep*mtt^2*mWW*s*t^2 + 210*ep^2*mtt^2*mWW*s*t^2 + 228*ep^3*mtt^2*mWW*s*t^2 + 4*mtt*mWW^2*s*t^2 - 10*ep*mtt*mWW^2*s*t^2 - 144*ep^2*mtt*mWW^2*s*t^2 - 192*ep^3*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 - 6*ep*mWW^3*s*t^2 + 22*ep^2*mWW^3*s*t^2 + 44*ep^3*mWW^3*s*t^2 + mtt^2*s^2*t^2 + 5*ep*mtt^2*s^2*t^2 + 20*ep^2*mtt^2*s^2*t^2 + 20*ep^3*mtt^2*s^2*t^2 - 8*ep*mtt*mWW*s^2*t^2 - 68*ep^2*mtt*mWW*s^2*t^2 - 88*ep^3*mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 + 11*ep*mWW^2*s^2*t^2 + 72*ep^2*mWW^2*s^2*t^2 + 84*ep^3*mWW^2*s^2*t^2 - mtt*s^3*t^2 - 3*ep*mtt*s^3*t^2 + 4*ep^3*mtt*s^3*t^2 + mWW*s^3*t^2 + 3*ep*mWW*s^3*t^2 - 4*ep^3*mWW*s^3*t^2 + mtt^2*s*t^3 + 4*ep*mtt^2*s*t^3 + 4*ep^2*mtt^2*s*t^3 - 2*mtt*mWW*s*t^3 - 8*ep*mtt*mWW*s*t^3 - 8*ep^2*mtt*mWW*s*t^3 + mWW^2*s*t^3 + 4*ep*mWW^2*s*t^3 + 4*ep^2*mWW^2*s*t^3 - mtt*s^2*t^3 - 4*ep*mtt*s^2*t^3 - 4*ep^2*mtt*s^2*t^3 + mWW*s^2*t^3 + 4*ep*mWW*s^2*t^3 + 4*ep^2*mWW*s^2*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW^2*(mtt - s)*(mtt - mWW - s)*s^2*(mWW - t)^2*(mtt - s - t)), (-9*ep*mtt^3*mWW^3 - 33*ep^2*mtt^3*mWW^3 - 30*ep^3*mtt^3*mWW^3 + 9*ep*mtt^2*mWW^4 + 30*ep^2*mtt^2*mWW^4 + 24*ep^3*mtt^2*mWW^4 - 6*ep*mtt*mWW^5 - 21*ep^2*mtt*mWW^5 - 18*ep^3*mtt*mWW^5 + 13*ep*mtt^2*mWW^3*s + 55*ep^2*mtt^2*mWW^3*s + 50*ep^3*mtt^2*mWW^3*s - 4*ep*mtt*mWW^4*s - 31*ep^2*mtt*mWW^4*s - 30*ep^3*mtt*mWW^4*s + 9*ep*mWW^5*s + 42*ep^2*mWW^5*s + 40*ep^3*mWW^5*s + 2*ep*mtt*mWW^3*s^2 + 16*ep^2*mtt*mWW^3*s^2 + 24*ep^3*mtt*mWW^3*s^2 - 2*ep*mWW^4*s^2 - 16*ep^2*mWW^4*s^2 - 24*ep^3*mWW^4*s^2 - 3*ep*mtt^3*mWW^2*t - 15*ep^2*mtt^3*mWW^2*t - 18*ep^3*mtt^3*mWW^2*t + 3*ep*mtt^2*mWW^3*t + 15*ep^2*mtt^2*mWW^3*t + 18*ep^3*mtt^2*mWW^3*t + 3*ep*mtt*mWW^4*t + 18*ep^2*mtt*mWW^4*t + 24*ep^3*mtt*mWW^4*t + 9*ep*mWW^5*t + 30*ep^2*mWW^5*t + 24*ep^3*mWW^5*t - 4*mtt^2*mWW^2*s*t - 3*ep*mtt^2*mWW^2*s*t - 65*ep^2*mtt^2*mWW^2*s*t - 38*ep^3*mtt^2*mWW^2*s*t + 4*mtt*mWW^3*s*t + 3*ep*mtt*mWW^3*s*t + 249*ep^2*mtt*mWW^3*s*t + 294*ep^3*mtt*mWW^3*s*t - 18*ep*mWW^4*s*t - 250*ep^2*mWW^4*s*t - 316*ep^3*mWW^4*s*t + 16*mtt*mWW^2*s^2*t + 18*ep*mtt*mWW^2*s^2*t - 224*ep^2*mtt*mWW^2*s^2*t - 392*ep^3*mtt*mWW^2*s^2*t - 16*mWW^3*s^2*t - 18*ep*mWW^3*s^2*t + 224*ep^2*mWW^3*s^2*t + 392*ep^3*mWW^3*s^2*t + 9*ep*mtt^3*mWW*t^2 + 33*ep^2*mtt^3*mWW*t^2 + 30*ep^3*mtt^3*mWW*t^2 - 9*ep*mtt^2*mWW^2*t^2 - 27*ep^2*mtt^2*mWW^2*t^2 - 18*ep^3*mtt^2*mWW^2*t^2 + 24*ep*mtt*mWW^3*t^2 + 84*ep^2*mtt*mWW^3*t^2 + 72*ep^3*mtt*mWW^3*t^2 - 24*ep*mWW^4*t^2 - 90*ep^2*mWW^4*t^2 - 84*ep^3*mWW^4*t^2 + 52*mtt^2*mWW*s*t^2 + 67*ep*mtt^2*mWW*s*t^2 - 699*ep^2*mtt^2*mWW*s*t^2 - 970*ep^3*mtt^2*mWW*s*t^2 - 100*mtt*mWW^2*s*t^2 - 157*ep*mtt*mWW^2*s*t^2 + 1243*ep^2*mtt*mWW^2*s*t^2 + 1754*ep^3*mtt*mWW^2*s*t^2 + 48*mWW^3*s*t^2 + 72*ep*mWW^3*s*t^2 - 610*ep^2*mWW^3*s*t^2 - 844*ep^3*mWW^3*s*t^2 + 6*ep*mtt*mWW*s^2*t^2 - 80*ep^2*mtt*mWW*s^2*t^2 - 184*ep^3*mtt*mWW*s^2*t^2 - 6*ep*mWW^2*s^2*t^2 + 80*ep^2*mWW^2*s^2*t^2 + 184*ep^3*mWW^2*s^2*t^2 + 3*ep*mtt^3*t^3 + 15*ep^2*mtt^3*t^3 + 18*ep^3*mtt^3*t^3 - 3*ep*mtt^2*mWW*t^3 - 15*ep^2*mtt^2*mWW*t^3 - 18*ep^3*mtt^2*mWW*t^3 - 6*ep*mtt*mWW^2*t^3 - 30*ep^2*mtt*mWW^2*t^3 - 36*ep^3*mtt*mWW^2*t^3 - 6*ep*mWW^3*t^3 - 18*ep^2*mWW^3*t^3 - 12*ep^3*mWW^3*t^3 - 13*ep*mtt^2*s*t^3 - 59*ep^2*mtt^2*s*t^3 - 66*ep^3*mtt^2*s*t^3 + 21*ep*mtt*mWW*s*t^3 + 35*ep^2*mtt*mWW*s*t^3 - 14*ep^3*mtt*mWW*s*t^3 + 10*ep*mWW^2*s*t^3 + 90*ep^2*mWW^2*s*t^3 + 140*ep^3*mWW^2*s*t^3 + 6*ep*mtt*s^2*t^3 + 32*ep^2*mtt*s^2*t^3 + 40*ep^3*mtt*s^2*t^3 - 6*ep*mWW*s^2*t^3 - 32*ep^2*mWW*s^2*t^3 - 40*ep^3*mWW*s^2*t^3 - 3*ep^2*mtt^2*t^4 - 6*ep^3*mtt^2*t^4 - 18*ep*mtt*mWW*t^4 - 63*ep^2*mtt*mWW*t^4 - 54*ep^3*mtt*mWW*t^4 + 24*ep*mWW^2*t^4 + 90*ep^2*mWW^2*t^4 + 84*ep^3*mWW^2*t^4 + 9*ep*mtt*s*t^4 + 40*ep^2*mtt*s*t^4 + 44*ep^3*mtt*s*t^4 - 9*ep*mWW*s*t^4 - 40*ep^2*mWW*s*t^4 - 44*ep^3*mWW*s*t^4 + 3*ep*mtt*t^5 + 12*ep^2*mtt*t^5 + 12*ep^3*mtt*t^5 - 3*ep*mWW*t^5 - 12*ep^2*mWW*t^5 - 12*ep^3*mWW*t^5)/(4*(1 + ep)*(1 + 2*ep)^2*mWW*(-mtt + mWW)^2*(mtt - s)*s^2*(mWW - t)^3*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-9*mtt^3*mWW^2 - 33*ep*mtt^3*mWW^2 - 30*ep^2*mtt^3*mWW^2 + 9*mtt^2*mWW^3 + 30*ep*mtt^2*mWW^3 + 24*ep^2*mtt^2*mWW^3 - 6*mtt*mWW^4 - 21*ep*mtt*mWW^4 - 18*ep^2*mtt*mWW^4 + 13*mtt^2*mWW^2*s + 55*ep*mtt^2*mWW^2*s + 50*ep^2*mtt^2*mWW^2*s - 4*mtt*mWW^3*s - 31*ep*mtt*mWW^3*s - 30*ep^2*mtt*mWW^3*s + 9*mWW^4*s + 42*ep*mWW^4*s + 40*ep^2*mWW^4*s + 2*mtt*mWW^2*s^2 + 16*ep*mtt*mWW^2*s^2 + 24*ep^2*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 16*ep*mWW^3*s^2 - 24*ep^2*mWW^3*s^2 + 6*mtt^3*mWW*t + 18*ep*mtt^3*mWW*t + 12*ep^2*mtt^3*mWW*t - 6*mtt^2*mWW^2*t - 15*ep*mtt^2*mWW^2*t - 6*ep^2*mtt^2*mWW^2*t + 9*mtt*mWW^3*t + 39*ep*mtt*mWW^3*t + 42*ep^2*mtt*mWW^3*t + 9*mWW^4*t + 30*ep*mWW^4*t + 24*ep^2*mWW^4*t - 24*mtt^2*mWW*s*t - 124*ep*mtt^2*mWW*s*t - 112*ep^2*mtt^2*mWW*s*t + 39*mtt*mWW^2*s*t + 244*ep*mtt*mWW^2*s*t + 252*ep^2*mtt*mWW^2*s*t - 51*mWW^3*s*t - 252*ep*mWW^3*s*t - 260*ep^2*mWW^3*s*t - 16*mtt*mWW*s^2*t - 96*ep*mtt*mWW*s^2*t - 128*ep^2*mtt*mWW*s^2*t + 16*mWW^2*s^2*t + 96*ep*mWW^2*s^2*t + 128*ep^2*mWW^2*s^2*t + 3*mtt^3*t^2 + 15*ep*mtt^3*t^2 + 18*ep^2*mtt^3*t^2 - 3*mtt^2*mWW*t^2 - 12*ep*mtt^2*mWW*t^2 - 12*ep^2*mtt^2*mWW*t^2 + 15*mtt*mWW^2*t^2 + 45*ep*mtt*mWW^2*t^2 + 30*ep^2*mtt*mWW^2*t^2 - 33*mWW^3*t^2 - 120*ep*mWW^3*t^2 - 108*ep^2*mWW^3*t^2 - 13*mtt^2*s*t^2 - 59*ep*mtt^2*s*t^2 - 66*ep^2*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 3*ep*mtt*mWW*s*t^2 - 10*ep^2*mtt*mWW*s*t^2 + 27*mWW^2*s*t^2 + 122*ep*mWW^2*s*t^2 + 136*ep^2*mWW^2*s*t^2 + 6*mtt*s^2*t^2 + 32*ep*mtt*s^2*t^2 + 40*ep^2*mtt*s^2*t^2 - 6*mWW*s^2*t^2 - 32*ep*mWW*s^2*t^2 - 40*ep^2*mWW*s^2*t^2 - 3*ep*mtt^2*t^3 - 6*ep^2*mtt^2*t^3 - 21*mtt*mWW*t^3 - 75*ep*mtt*mWW*t^3 - 66*ep^2*mtt*mWW*t^3 + 27*mWW^2*t^3 + 102*ep*mWW^2*t^3 + 96*ep^2*mWW^2*t^3 + 9*mtt*s*t^3 + 40*ep*mtt*s*t^3 + 44*ep^2*mtt*s*t^3 - 9*mWW*s*t^3 - 40*ep*mWW*s*t^3 - 44*ep^2*mWW*s*t^3 + 3*mtt*t^4 + 12*ep*mtt*t^4 + 12*ep^2*mtt*t^4 - 3*mWW*t^4 - 12*ep*mWW*t^4 - 12*ep^2*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)^2*mWW*(-mtt + mWW)^2*(mtt - s)*s^2*(mWW - t)^3*(-mtt + s + t)), (-4*ep^3*mtt^9*mWW - 12*ep^4*mtt^9*mWW - 8*ep^5*mtt^9*mWW - 4*ep^2*mtt^8*mWW^2 + 20*ep^3*mtt^8*mWW^2 + 84*ep^4*mtt^8*mWW^2 + 56*ep^5*mtt^8*mWW^2 + 16*ep^2*mtt^7*mWW^3 - 44*ep^3*mtt^7*mWW^3 - 208*ep^4*mtt^7*mWW^3 - 112*ep^5*mtt^7*mWW^3 - 24*ep^2*mtt^6*mWW^4 + 56*ep^3*mtt^6*mWW^4 + 232*ep^4*mtt^6*mWW^4 + 48*ep^5*mtt^6*mWW^4 + 16*ep^2*mtt^5*mWW^5 - 44*ep^3*mtt^5*mWW^5 - 108*ep^4*mtt^5*mWW^5 + 88*ep^5*mtt^5*mWW^5 - 4*ep^2*mtt^4*mWW^6 + 20*ep^3*mtt^4*mWW^6 + 4*ep^4*mtt^4*mWW^6 - 104*ep^5*mtt^4*mWW^6 - 4*ep^3*mtt^3*mWW^7 + 8*ep^4*mtt^3*mWW^7 + 32*ep^5*mtt^3*mWW^7 + 4*ep^3*mtt^8*mWW*s - 12*ep^4*mtt^8*mWW*s - 40*ep^5*mtt^8*mWW*s - 4*ep^2*mtt^7*mWW^2*s - 46*ep^3*mtt^7*mWW^2*s + 102*ep^4*mtt^7*mWW^2*s + 356*ep^5*mtt^7*mWW^2*s + 4*ep*mtt^6*mWW^3*s - 10*ep^2*mtt^6*mWW^3*s + 106*ep^3*mtt^6*mWW^3*s - 150*ep^4*mtt^6*mWW^3*s - 868*ep^5*mtt^6*mWW^3*s - 4*ep*mtt^5*mWW^4*s + 20*ep^2*mtt^5*mWW^4*s - 146*ep^3*mtt^5*mWW^4*s + 240*ep^4*mtt^5*mWW^4*s + 1288*ep^5*mtt^5*mWW^4*s - 12*ep*mtt^4*mWW^5*s + 52*ep^2*mtt^4*mWW^5*s + 196*ep^3*mtt^4*mWW^5*s - 792*ep^4*mtt^4*mWW^5*s - 1760*ep^5*mtt^4*mWW^5*s + 20*ep*mtt^3*mWW^6*s - 116*ep^2*mtt^3*mWW^6*s - 166*ep^3*mtt^3*mWW^6*s + 1158*ep^4*mtt^3*mWW^6*s + 1732*ep^5*mtt^3*mWW^6*s - 8*ep*mtt^2*mWW^7*s + 70*ep^2*mtt^2*mWW^7*s + 46*ep^3*mtt^2*mWW^7*s - 678*ep^4*mtt^2*mWW^7*s - 852*ep^5*mtt^2*mWW^7*s - 12*ep^2*mtt*mWW^8*s + 6*ep^3*mtt*mWW^8*s + 132*ep^4*mtt*mWW^8*s + 144*ep^5*mtt*mWW^8*s + 48*ep^3*mtt^7*mWW*s^2 + 264*ep^4*mtt^7*mWW*s^2 + 336*ep^5*mtt^7*mWW*s^2 + 80*ep^2*mtt^6*mWW^2*s^2 - 58*ep^3*mtt^6*mWW^2*s^2 - 1688*ep^4*mtt^6*mWW^2*s^2 - 2504*ep^5*mtt^6*mWW^2*s^2 + 16*ep*mtt^5*mWW^3*s^2 - 244*ep^2*mtt^5*mWW^3*s^2 - 262*ep^3*mtt^5*mWW^3*s^2 + 3400*ep^4*mtt^5*mWW^3*s^2 + 5920*ep^5*mtt^5*mWW^3*s^2 - 40*ep*mtt^4*mWW^4*s^2 + 340*ep^2*mtt^4*mWW^4*s^2 + 190*ep^3*mtt^4*mWW^4*s^2 - 2996*ep^4*mtt^4*mWW^4*s^2 - 5520*ep^5*mtt^4*mWW^4*s^2 + 24*ep*mtt^3*mWW^5*s^2 - 240*ep^2*mtt^3*mWW^5*s^2 + 332*ep^3*mtt^3*mWW^5*s^2 + 1648*ep^4*mtt^3*mWW^5*s^2 + 2400*ep^5*mtt^3*mWW^5*s^2 + 8*ep*mtt^2*mWW^6*s^2 + 40*ep^2*mtt^2*mWW^6*s^2 - 174*ep^3*mtt^2*mWW^6*s^2 - 1128*ep^4*mtt^2*mWW^6*s^2 - 1528*ep^5*mtt^2*mWW^6*s^2 - 8*ep*mtt*mWW^7*s^2 + 20*ep^2*mtt*mWW^7*s^2 - 86*ep^3*mtt*mWW^7*s^2 + 576*ep^4*mtt*mWW^7*s^2 + 1008*ep^5*mtt*mWW^7*s^2 + 4*ep^2*mWW^8*s^2 + 10*ep^3*mWW^8*s^2 - 76*ep^4*mWW^8*s^2 - 112*ep^5*mWW^8*s^2 - 152*ep^3*mtt^6*mWW*s^3 - 696*ep^4*mtt^6*mWW*s^3 - 784*ep^5*mtt^6*mWW*s^3 - 181*ep^2*mtt^5*mWW^2*s^3 + 269*ep^3*mtt^5*mWW^2*s^3 + 3748*ep^4*mtt^5*mWW^2*s^3 + 4972*ep^5*mtt^5*mWW^2*s^3 - 2*mtt^4*mWW^3*s^3 - 55*ep*mtt^4*mWW^3*s^3 + 557*ep^2*mtt^4*mWW^3*s^3 + 530*ep^3*mtt^4*mWW^3*s^3 - 6244*ep^4*mtt^4*mWW^3*s^3 - 10176*ep^5*mtt^4*mWW^3*s^3 + 6*mtt^3*mWW^4*s^3 + 60*ep*mtt^3*mWW^4*s^3 - 556*ep^2*mtt^3*mWW^4*s^3 - 162*ep^3*mtt^3*mWW^4*s^3 + 3146*ep^4*mtt^3*mWW^4*s^3 + 5868*ep^5*mtt^3*mWW^4*s^3 - 6*mtt^2*mWW^5*s^3 + 10*ep*mtt^2*mWW^5*s^3 + 194*ep^2*mtt^2*mWW^5*s^3 - 470*ep^3*mtt^2*mWW^5*s^3 - 1030*ep^4*mtt^2*mWW^5*s^3 - 804*ep^5*mtt^2*mWW^5*s^3 + 2*mtt*mWW^6*s^3 - 16*ep*mtt*mWW^6*s^3 - 47*ep^2*mtt*mWW^6*s^3 - 7*ep^3*mtt*mWW^6*s^3 + 1642*ep^4*mtt*mWW^6*s^3 + 1672*ep^5*mtt*mWW^6*s^3 + ep*mWW^7*s^3 + 33*ep^2*mWW^7*s^3 - 8*ep^3*mWW^7*s^3 - 566*ep^4*mWW^7*s^3 - 748*ep^5*mWW^7*s^3 + 188*ep^3*mtt^5*mWW*s^4 + 804*ep^4*mtt^5*mWW*s^4 + 856*ep^5*mtt^5*mWW*s^4 + 2*ep*mtt^4*mWW^2*s^4 + 177*ep^2*mtt^4*mWW^2*s^4 - 315*ep^3*mtt^4*mWW^2*s^4 - 3564*ep^4*mtt^4*mWW^2*s^4 - 4484*ep^5*mtt^4*mWW^2*s^4 + 4*mtt^3*mWW^3*s^4 + 40*ep*mtt^3*mWW^3*s^4 - 474*ep^2*mtt^3*mWW^3*s^4 - 460*ep^3*mtt^3*mWW^3*s^4 + 4352*ep^4*mtt^3*mWW^3*s^4 + 7080*ep^5*mtt^3*mWW^3*s^4 - 8*mtt^2*mWW^4*s^4 - 20*ep*mtt^2*mWW^4*s^4 + 348*ep^2*mtt^2*mWW^4*s^4 + 256*ep^3*mtt^2*mWW^4*s^4 - 1328*ep^4*mtt^2*mWW^4*s^4 - 2736*ep^5*mtt^2*mWW^4*s^4 + 4*mtt*mWW^5*s^4 + 8*ep*mtt*mWW^5*s^4 - 138*ep^2*mtt*mWW^5*s^4 - 252*ep^3*mtt*mWW^5*s^4 + 1116*ep^4*mtt*mWW^5*s^4 + 1216*ep^5*mtt*mWW^5*s^4 + 2*ep*mWW^6*s^4 + 23*ep^2*mWW^6*s^4 - 25*ep^3*mWW^6*s^4 - 356*ep^4*mWW^6*s^4 - 396*ep^5*mWW^6*s^4 - 108*ep^3*mtt^4*mWW*s^5 - 444*ep^4*mtt^4*mWW*s^5 - 456*ep^5*mtt^4*mWW*s^5 - 4*ep*mtt^3*mWW^2*s^5 - 87*ep^2*mtt^3*mWW^2*s^5 + 165*ep^3*mtt^3*mWW^2*s^5 + 1622*ep^4*mtt^3*mWW^2*s^5 + 1952*ep^5*mtt^3*mWW^2*s^5 - 2*mtt^2*mWW^3*s^5 - 3*ep*mtt^2*mWW^3*s^5 + 175*ep^2*mtt^2*mWW^3*s^5 + 156*ep^3*mtt^2*mWW^3*s^5 - 1222*ep^4*mtt^2*mWW^3*s^5 - 1964*ep^5*mtt^2*mWW^3*s^5 + 2*mtt*mWW^4*s^5 + 6*ep*mtt*mWW^4*s^5 - 107*ep^2*mtt*mWW^4*s^5 - 263*ep^3*mtt*mWW^4*s^5 + 290*ep^4*mtt*mWW^4*s^5 + 632*ep^5*mtt*mWW^4*s^5 + ep*mWW^5*s^5 - 13*ep^2*mWW^5*s^5 + 18*ep^3*mWW^5*s^5 + 266*ep^4*mWW^5*s^5 + 348*ep^5*mWW^5*s^5 + 24*ep^3*mtt^3*mWW*s^6 + 96*ep^4*mtt^3*mWW*s^6 + 96*ep^5*mtt^3*mWW*s^6 + 2*ep*mtt^2*mWW^2*s^6 + 19*ep^2*mtt^2*mWW^2*s^6 - 35*ep^3*mtt^2*mWW^2*s^6 - 304*ep^4*mtt^2*mWW^2*s^6 - 348*ep^5*mtt^2*mWW^2*s^6 - 2*ep*mtt*mWW^3*s^6 - 20*ep^2*mtt*mWW^3*s^6 - 26*ep^3*mtt*mWW^3*s^6 + 72*ep^4*mtt*mWW^3*s^6 + 120*ep^5*mtt*mWW^3*s^6 + ep^2*mWW^4*s^6 + 37*ep^3*mWW^4*s^6 + 136*ep^4*mWW^4*s^6 + 132*ep^5*mWW^4*s^6 - 8*ep^3*mtt^9*t - 24*ep^4*mtt^9*t - 16*ep^5*mtt^9*t - 8*ep^2*mtt^8*mWW*t + 48*ep^3*mtt^8*mWW*t + 204*ep^4*mtt^8*mWW*t + 152*ep^5*mtt^8*mWW*t + 40*ep^2*mtt^7*mWW^2*t - 108*ep^3*mtt^7*mWW^2*t - 636*ep^4*mtt^7*mWW^2*t - 520*ep^5*mtt^7*mWW^2*t - 72*ep^2*mtt^6*mWW^3*t + 108*ep^3*mtt^6*mWW^3*t + 896*ep^4*mtt^6*mWW^3*t + 784*ep^5*mtt^6*mWW^3*t + 48*ep^2*mtt^5*mWW^4*t - 32*ep^3*mtt^5*mWW^4*t - 464*ep^4*mtt^5*mWW^4*t - 416*ep^5*mtt^5*mWW^4*t + 8*ep^2*mtt^4*mWW^5*t - 24*ep^3*mtt^4*mWW^5*t - 180*ep^4*mtt^4*mWW^5*t - 200*ep^5*mtt^4*mWW^5*t - 24*ep^2*mtt^3*mWW^6*t + 20*ep^3*mtt^3*mWW^6*t + 292*ep^4*mtt^3*mWW^6*t + 312*ep^5*mtt^3*mWW^6*t + 8*ep^2*mtt^2*mWW^7*t - 4*ep^3*mtt^2*mWW^7*t - 88*ep^4*mtt^2*mWW^7*t - 96*ep^5*mtt^2*mWW^7*t + 32*ep^3*mtt^8*s*t + 96*ep^4*mtt^8*s*t + 64*ep^5*mtt^8*s*t + 40*ep^2*mtt^7*mWW*s*t - 176*ep^3*mtt^7*mWW*s*t - 812*ep^4*mtt^7*mWW*s*t - 600*ep^5*mtt^7*mWW*s*t + 8*ep*mtt^6*mWW^2*s*t - 200*ep^2*mtt^6*mWW^2*s*t + 332*ep^3*mtt^6*mWW^2*s*t + 2554*ep^4*mtt^6*mWW^2*s*t + 2052*ep^5*mtt^6*mWW^2*s*t - 40*ep*mtt^5*mWW^3*s*t + 428*ep^2*mtt^5*mWW^3*s*t - 126*ep^3*mtt^5*mWW^3*s*t - 4178*ep^4*mtt^5*mWW^3*s*t - 3788*ep^5*mtt^5*mWW^3*s*t + 64*ep*mtt^4*mWW^4*s*t - 452*ep^2*mtt^4*mWW^4*s*t - 278*ep^3*mtt^4*mWW^4*s*t + 3648*ep^4*mtt^4*mWW^4*s*t + 3768*ep^5*mtt^4*mWW^4*s*t - 32*ep*mtt^3*mWW^5*s*t + 176*ep^2*mtt^3*mWW^5*s*t + 244*ep^3*mtt^3*mWW^5*s*t - 1120*ep^4*mtt^3*mWW^5*s*t - 1296*ep^5*mtt^3*mWW^5*s*t - 8*ep*mtt^2*mWW^6*s*t + 64*ep^2*mtt^2*mWW^6*s*t + 16*ep^3*mtt^2*mWW^6*s*t - 694*ep^4*mtt^2*mWW^6*s*t - 812*ep^5*mtt^2*mWW^6*s*t + 8*ep*mtt*mWW^7*s*t - 68*ep^2*mtt*mWW^7*s*t - 38*ep^3*mtt*mWW^7*s*t + 638*ep^4*mtt*mWW^7*s*t + 756*ep^5*mtt*mWW^7*s*t + 12*ep^2*mWW^8*s*t - 6*ep^3*mWW^8*s*t - 132*ep^4*mWW^8*s*t - 144*ep^5*mWW^8*s*t - 48*ep^3*mtt^7*s^2*t - 144*ep^4*mtt^7*s^2*t - 96*ep^5*mtt^7*s^2*t - 80*ep^2*mtt^6*mWW*s^2*t + 238*ep^3*mtt^6*mWW*s^2*t + 1248*ep^4*mtt^6*mWW*s^2*t + 904*ep^5*mtt^6*mWW*s^2*t - 28*ep*mtt^5*mWW^2*s^2*t + 343*ep^2*mtt^5*mWW^2*s^2*t - 354*ep^3*mtt^5*mWW^2*s^2*t - 3338*ep^4*mtt^5*mWW^2*s^2*t - 2348*ep^5*mtt^5*mWW^2*s^2*t + 2*mtt^4*mWW^3*s^2*t + 49*ep*mtt^4*mWW^3*s^2*t - 534*ep^2*mtt^4*mWW^3*s^2*t + 676*ep^3*mtt^4*mWW^3*s^2*t + 3526*ep^4*mtt^4*mWW^3*s^2*t + 1484*ep^5*mtt^4*mWW^3*s^2*t - 6*mtt^3*mWW^4*s^2*t + 30*ep*mtt^3*mWW^4*s^2*t + 210*ep^2*mtt^3*mWW^4*s^2*t - 1116*ep^3*mtt^3*mWW^4*s^2*t - 876*ep^4*mtt^3*mWW^4*s^2*t + 984*ep^5*mtt^3*mWW^4*s^2*t + 6*mtt^2*mWW^5*s^2*t - 96*ep*mtt^2*mWW^5*s^2*t + 208*ep^2*mtt^2*mWW^5*s^2*t + 702*ep^3*mtt^2*mWW^5*s^2*t - 812*ep^4*mtt^2*mWW^5*s^2*t - 880*ep^5*mtt^2*mWW^5*s^2*t - 2*mtt*mWW^6*s^2*t + 46*ep*mtt*mWW^6*s^2*t - 145*ep^2*mtt*mWW^6*s^2*t - 82*ep^3*mtt*mWW^6*s^2*t + 358*ep^4*mtt*mWW^6*s^2*t - 140*ep^5*mtt*mWW^6*s^2*t - ep*mWW^7*s^2*t - 2*ep^2*mWW^7*s^2*t - 16*ep^3*mWW^7*s^2*t + 38*ep^4*mWW^7*s^2*t + 92*ep^5*mWW^7*s^2*t + 32*ep^3*mtt^6*s^3*t + 96*ep^4*mtt^6*s^3*t + 64*ep^5*mtt^6*s^3*t + 83*ep^2*mtt^5*mWW*s^3*t - 133*ep^3*mtt^5*mWW*s^3*t - 928*ep^4*mtt^5*mWW*s^3*t - 660*ep^5*mtt^5*mWW*s^3*t - 2*mtt^4*mWW^2*s^3*t + 39*ep*mtt^4*mWW^2*s^3*t - 214*ep^2*mtt^4*mWW^2*s^3*t + 90*ep^3*mtt^4*mWW^2*s^3*t + 1274*ep^4*mtt^4*mWW^2*s^3*t + 628*ep^5*mtt^4*mWW^2*s^3*t + 2*mtt^3*mWW^3*s^3*t - 6*ep^2*mtt^3*mWW^3*s^3*t - 1044*ep^3*mtt^3*mWW^3*s^3*t + 1614*ep^4*mtt^3*mWW^3*s^3*t + 3276*ep^5*mtt^3*mWW^3*s^3*t + 2*mtt^2*mWW^4*s^3*t - 86*ep*mtt^2*mWW^4*s^3*t + 324*ep^2*mtt^2*mWW^4*s^3*t + 1110*ep^3*mtt^2*mWW^4*s^3*t - 2166*ep^4*mtt^2*mWW^4*s^3*t - 2916*ep^5*mtt^2*mWW^4*s^3*t - 2*mtt*mWW^5*s^3*t + 48*ep*mtt*mWW^5*s^3*t - 173*ep^2*mtt*mWW^5*s^3*t - 47*ep^3*mtt*mWW^5*s^3*t - 230*ep^4*mtt*mWW^5*s^3*t - 904*ep^5*mtt*mWW^5*s^3*t - ep*mWW^6*s^3*t - 14*ep^2*mWW^6*s^3*t - 8*ep^3*mWW^6*s^3*t + 340*ep^4*mWW^6*s^3*t + 512*ep^5*mWW^6*s^3*t - 8*ep^3*mtt^5*s^4*t - 24*ep^4*mtt^5*s^4*t - 16*ep^5*mtt^5*s^4*t + 2*ep*mtt^4*mWW*s^4*t - 47*ep^2*mtt^4*mWW*s^4*t - 5*ep^3*mtt^4*mWW*s^4*t + 332*ep^4*mtt^4*mWW*s^4*t + 276*ep^5*mtt^4*mWW*s^4*t + 4*mtt^3*mWW^2*s^4*t - 32*ep*mtt^3*mWW^2*s^4*t - 9*ep^2*mtt^3*mWW^2*s^4*t + 148*ep^3*mtt^3*mWW^2*s^4*t + 630*ep^4*mtt^3*mWW^2*s^4*t + 396*ep^5*mtt^3*mWW^2*s^4*t - 6*mtt^2*mWW^3*s^4*t + 5*ep*mtt^2*mWW^3*s^4*t + 206*ep^2*mtt^2*mWW^3*s^4*t + 270*ep^3*mtt^2*mWW^3*s^4*t - 1862*ep^4*mtt^2*mWW^3*s^4*t - 1524*ep^5*mtt^2*mWW^3*s^4*t + 2*mtt*mWW^4*s^4*t - 8*ep*mtt*mWW^4*s^4*t - 77*ep^2*mtt*mWW^4*s^4*t + 204*ep^3*mtt*mWW^4*s^4*t - 350*ep^4*mtt*mWW^4*s^4*t - 1020*ep^5*mtt*mWW^4*s^4*t + ep*mWW^5*s^4*t - 9*ep^2*mWW^5*s^4*t - ep^3*mWW^5*s^4*t + 250*ep^4*mWW^5*s^4*t + 352*ep^5*mWW^5*s^4*t - 4*ep*mtt^3*mWW*s^5*t + 13*ep^2*mtt^3*mWW*s^5*t + 49*ep^3*mtt^3*mWW*s^5*t - 36*ep^4*mtt^3*mWW*s^5*t - 100*ep^5*mtt^3*mWW*s^5*t - 2*mtt^2*mWW^2*s^5*t + 15*ep*mtt^2*mWW^2*s^5*t + 40*ep^2*mtt^2*mWW^2*s^5*t - 126*ep^3*mtt^2*mWW^2*s^5*t - 492*ep^4*mtt^2*mWW^2*s^5*t - 184*ep^5*mtt^2*mWW^2*s^5*t + 2*mtt*mWW^3*s^5*t - 12*ep*mtt*mWW^3*s^5*t - 21*ep^2*mtt*mWW^3*s^5*t + 97*ep^3*mtt*mWW^3*s^5*t - 68*ep^4*mtt*mWW^3*s^5*t - 324*ep^5*mtt*mWW^3*s^5*t + ep*mWW^4*s^5*t + 12*ep^3*mWW^4*s^5*t + 84*ep^4*mWW^4*s^5*t + 96*ep^5*mWW^4*s^5*t + 2*ep*mtt^2*mWW*s^6*t - ep^2*mtt^2*mWW*s^6*t - 21*ep^3*mtt^2*mWW*s^6*t - 8*ep^4*mtt^2*mWW*s^6*t + 28*ep^5*mtt^2*mWW*s^6*t - 2*ep*mtt*mWW^2*s^6*t + 18*ep^3*mtt*mWW^2*s^6*t + 8*ep^4*mtt*mWW^2*s^6*t - 24*ep^5*mtt*mWW^2*s^6*t + ep^2*mWW^3*s^6*t + 3*ep^3*mWW^3*s^6*t - 4*ep^5*mWW^3*s^6*t - 4*ep^3*mtt^7*mWW*t^2 - 16*ep^4*mtt^7*mWW*t^2 - 16*ep^5*mtt^7*mWW*t^2 - 4*ep^2*mtt^6*mWW^2*t^2 + 16*ep^3*mtt^6*mWW^2*t^2 + 112*ep^4*mtt^6*mWW^2*t^2 + 128*ep^5*mtt^6*mWW^2*t^2 + 16*ep^2*mtt^5*mWW^3*t^2 - 24*ep^3*mtt^5*mWW^3*t^2 - 288*ep^4*mtt^5*mWW^3*t^2 - 352*ep^5*mtt^5*mWW^3*t^2 - 24*ep^2*mtt^4*mWW^4*t^2 + 16*ep^3*mtt^4*mWW^4*t^2 + 352*ep^4*mtt^4*mWW^4*t^2 + 448*ep^5*mtt^4*mWW^4*t^2 + 16*ep^2*mtt^3*mWW^5*t^2 - 4*ep^3*mtt^3*mWW^5*t^2 - 208*ep^4*mtt^3*mWW^5*t^2 - 272*ep^5*mtt^3*mWW^5*t^2 - 4*ep^2*mtt^2*mWW^6*t^2 + 48*ep^4*mtt^2*mWW^6*t^2 + 64*ep^5*mtt^2*mWW^6*t^2 + 8*ep^3*mtt^6*mWW*s*t^2 + 32*ep^4*mtt^6*mWW*s*t^2 + 32*ep^5*mtt^6*mWW*s*t^2 + 8*ep^2*mtt^5*mWW^2*s*t^2 - 26*ep^3*mtt^5*mWW^2*s*t^2 - 200*ep^4*mtt^5*mWW^2*s*t^2 - 232*ep^5*mtt^5*mWW^2*s*t^2 + 4*ep*mtt^4*mWW^3*s*t^2 - 38*ep^2*mtt^4*mWW^3*s*t^2 - 12*ep^3*mtt^4*mWW^3*s*t^2 + 536*ep^4*mtt^4*mWW^3*s*t^2 + 752*ep^5*mtt^4*mWW^3*s*t^2 - 12*ep*mtt^3*mWW^4*s*t^2 + 72*ep^2*mtt^3*mWW^4*s*t^2 + 112*ep^3*mtt^3*mWW^4*s*t^2 - 800*ep^4*mtt^3*mWW^4*s*t^2 - 1280*ep^5*mtt^3*mWW^4*s*t^2 + 12*ep*mtt^2*mWW^5*s*t^2 - 68*ep^2*mtt^2*mWW^5*s*t^2 - 124*ep^3*mtt^2*mWW^5*s*t^2 + 704*ep^4*mtt^2*mWW^5*s*t^2 + 1168*ep^5*mtt^2*mWW^5*s*t^2 - 4*ep*mtt*mWW^6*s*t^2 + 32*ep^2*mtt*mWW^6*s*t^2 + 42*ep^3*mtt*mWW^6*s*t^2 - 344*ep^4*mtt*mWW^6*s*t^2 - 536*ep^5*mtt*mWW^6*s*t^2 - 6*ep^2*mWW^7*s*t^2 + 72*ep^4*mWW^7*s*t^2 + 96*ep^5*mWW^7*s*t^2 - ep^2*mtt^5*mWW*s^2*t^2 - 4*ep^3*mtt^5*mWW*s^2*t^2 - 4*ep^4*mtt^5*mWW*s^2*t^2 - 2*mtt^4*mWW^2*s^2*t^2 + 7*ep*mtt^4*mWW^2*s^2*t^2 + 20*ep^2*mtt^4*mWW^2*s^2*t^2 - 38*ep^3*mtt^4*mWW^2*s^2*t^2 - 8*ep^4*mtt^4*mWW^2*s^2*t^2 + 120*ep^5*mtt^4*mWW^2*s^2*t^2 + 6*mtt^3*mWW^3*s^2*t^2 - 30*ep*mtt^3*mWW^3*s^2*t^2 - 30*ep^2*mtt^3*mWW^3*s^2*t^2 + 232*ep^3*mtt^3*mWW^3*s^2*t^2 - 152*ep^4*mtt^3*mWW^3*s^2*t^2 - 800*ep^5*mtt^3*mWW^3*s^2*t^2 - 6*mtt^2*mWW^4*s^2*t^2 + 40*ep*mtt^2*mWW^4*s^2*t^2 - 4*ep^2*mtt^2*mWW^4*s^2*t^2 - 340*ep^3*mtt^2*mWW^4*s^2*t^2 + 448*ep^4*mtt^2*mWW^4*s^2*t^2 + 1392*ep^5*mtt^2*mWW^4*s^2*t^2 + 2*mtt*mWW^5*s^2*t^2 - 18*ep*mtt*mWW^5*s^2*t^2 + 23*ep^2*mtt*mWW^5*s^2*t^2 + 156*ep^3*mtt*mWW^5*s^2*t^2 - 388*ep^4*mtt*mWW^5*s^2*t^2 - 864*ep^5*mtt*mWW^5*s^2*t^2 + ep*mWW^6*s^2*t^2 - 8*ep^2*mWW^6*s^2*t^2 - 6*ep^3*mWW^6*s^2*t^2 + 104*ep^4*mWW^6*s^2*t^2 + 152*ep^5*mWW^6*s^2*t^2 + 2*ep*mtt^4*mWW*s^3*t^2 + 3*ep^2*mtt^4*mWW*s^3*t^2 - 20*ep^3*mtt^4*mWW*s^3*t^2 - 52*ep^4*mtt^4*mWW*s^3*t^2 - 32*ep^5*mtt^4*mWW*s^3*t^2 + 4*mtt^3*mWW^2*s^3*t^2 - 20*ep*mtt^3*mWW^2*s^3*t^2 - 50*ep^2*mtt^3*mWW^2*s^3*t^2 + 154*ep^3*mtt^3*mWW^2*s^3*t^2 + 256*ep^4*mtt^3*mWW^2*s^3*t^2 - 56*ep^5*mtt^3*mWW^2*s^3*t^2 - 8*mtt^2*mWW^3*s^3*t^2 + 40*ep*mtt^2*mWW^3*s^3*t^2 + 78*ep^2*mtt^2*mWW^3*s^3*t^2 - 308*ep^3*mtt^2*mWW^3*s^3*t^2 - 248*ep^4*mtt^2*mWW^3*s^3*t^2 + 464*ep^5*mtt^2*mWW^3*s^3*t^2 + 4*mtt*mWW^4*s^3*t^2 - 24*ep*mtt*mWW^4*s^3*t^2 - 30*ep^2*mtt*mWW^4*s^3*t^2 + 186*ep^3*mtt*mWW^4*s^3*t^2 + 16*ep^4*mtt*mWW^4*s^3*t^2 - 440*ep^5*mtt*mWW^4*s^3*t^2 + 2*ep*mWW^5*s^3*t^2 - ep^2*mWW^5*s^3*t^2 - 12*ep^3*mWW^5*s^3*t^2 + 28*ep^4*mWW^5*s^3*t^2 + 64*ep^5*mWW^5*s^3*t^2 - 4*ep*mtt^3*mWW*s^4*t^2 - 3*ep^2*mtt^3*mWW*s^4*t^2 + 40*ep^3*mtt^3*mWW*s^4*t^2 + 68*ep^4*mtt^3*mWW*s^4*t^2 + 16*ep^5*mtt^3*mWW*s^4*t^2 - 2*mtt^2*mWW^2*s^4*t^2 + 15*ep*mtt^2*mWW^2*s^4*t^2 + 28*ep^2*mtt^2*mWW^2*s^4*t^2 - 122*ep^3*mtt^2*mWW^2*s^4*t^2 - 184*ep^4*mtt^2*mWW^2*s^4*t^2 + 40*ep^5*mtt^2*mWW^2*s^4*t^2 + 2*mtt*mWW^3*s^4*t^2 - 12*ep*mtt*mWW^3*s^4*t^2 - 27*ep^2*mtt*mWW^3*s^4*t^2 + 84*ep^3*mtt*mWW^3*s^4*t^2 + 116*ep^4*mtt*mWW^3*s^4*t^2 - 64*ep^5*mtt*mWW^3*s^4*t^2 + ep*mWW^4*s^4*t^2 + 2*ep^2*mWW^4*s^4*t^2 - 2*ep^3*mWW^4*s^4*t^2 + 8*ep^5*mWW^4*s^4*t^2 + 2*ep*mtt^2*mWW*s^5*t^2 + ep^2*mtt^2*mWW*s^5*t^2 - 20*ep^3*mtt^2*mWW*s^5*t^2 - 28*ep^4*mtt^2*mWW*s^5*t^2 - 2*ep*mtt*mWW^2*s^5*t^2 - 2*ep^2*mtt*mWW^2*s^5*t^2 + 16*ep^3*mtt*mWW^2*s^5*t^2 + 24*ep^4*mtt*mWW^2*s^5*t^2 + ep^2*mWW^3*s^5*t^2 + 4*ep^3*mWW^3*s^5*t^2 + 4*ep^4*mWW^3*s^5*t^2)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-4*ep^2*mtt^8*mWW - 12*ep^3*mtt^8*mWW - 8*ep^4*mtt^8*mWW - 4*ep*mtt^7*mWW^2 + 16*ep^2*mtt^7*mWW^2 + 72*ep^3*mtt^7*mWW^2 + 48*ep^4*mtt^7*mWW^2 + 12*ep*mtt^6*mWW^3 - 28*ep^2*mtt^6*mWW^3 - 136*ep^3*mtt^6*mWW^3 - 64*ep^4*mtt^6*mWW^3 - 12*ep*mtt^5*mWW^4 + 28*ep^2*mtt^5*mWW^4 + 96*ep^3*mtt^5*mWW^4 - 16*ep^4*mtt^5*mWW^4 + 4*ep*mtt^4*mWW^5 - 16*ep^2*mtt^4*mWW^5 - 12*ep^3*mtt^4*mWW^5 + 72*ep^4*mtt^4*mWW^5 + 4*ep^2*mtt^3*mWW^6 - 8*ep^3*mtt^3*mWW^6 - 32*ep^4*mtt^3*mWW^6 + 4*ep^2*mtt^7*mWW*s - 12*ep^3*mtt^7*mWW*s - 40*ep^4*mtt^7*mWW*s - 8*ep*mtt^6*mWW^2*s - 66*ep^2*mtt^6*mWW^2*s + 46*ep^3*mtt^6*mWW^2*s + 292*ep^4*mtt^6*mWW^2*s - 6*ep*mtt^5*mWW^3*s + 196*ep^2*mtt^5*mWW^3*s + 244*ep^3*mtt^5*mWW^3*s - 344*ep^4*mtt^5*mWW^3*s + 66*ep*mtt^4*mWW^4*s - 250*ep^2*mtt^4*mWW^4*s - 924*ep^3*mtt^4*mWW^4*s - 320*ep^4*mtt^4*mWW^4*s - 94*ep*mtt^3*mWW^5*s + 162*ep^2*mtt^3*mWW^5*s + 1124*ep^3*mtt^3*mWW^5*s + 848*ep^4*mtt^3*mWW^5*s + 54*ep*mtt^2*mWW^6*s - 52*ep^2*mtt^2*mWW^6*s - 610*ep^3*mtt^2*mWW^6*s - 580*ep^4*mtt^2*mWW^6*s - 12*ep*mtt*mWW^7*s + 6*ep^2*mtt*mWW^7*s + 132*ep^3*mtt*mWW^7*s + 144*ep^4*mtt*mWW^7*s + 48*ep^2*mtt^6*mWW*s^2 + 264*ep^3*mtt^6*mWW*s^2 + 336*ep^4*mtt^6*mWW*s^2 + 68*ep*mtt^5*mWW^2*s^2 + 10*ep^2*mtt^5*mWW^2*s^2 - 1216*ep^3*mtt^5*mWW^2*s^2 - 1928*ep^4*mtt^5*mWW^2*s^2 - 120*ep*mtt^4*mWW^3*s^2 - 296*ep^2*mtt^4*mWW^3*s^2 + 1200*ep^3*mtt^4*mWW^3*s^2 + 2664*ep^4*mtt^4*mWW^3*s^2 + 8*ep*mtt^3*mWW^4*s^2 + 362*ep^2*mtt^3*mWW^4*s^2 + 780*ep^3*mtt^3*mWW^4*s^2 - 152*ep^4*mtt^3*mWW^4*s^2 + 76*ep*mtt^2*mWW^5*s^2 - 106*ep^2*mtt^2*mWW^5*s^2 - 1692*ep^3*mtt^2*mWW^5*s^2 - 1768*ep^4*mtt^2*mWW^5*s^2 - 36*ep*mtt*mWW^6*s^2 - 28*ep^2*mtt*mWW^6*s^2 + 740*ep^3*mtt*mWW^6*s^2 + 960*ep^4*mtt*mWW^6*s^2 + 4*ep*mWW^7*s^2 + 10*ep^2*mWW^7*s^2 - 76*ep^3*mWW^7*s^2 - 112*ep^4*mWW^7*s^2 - 152*ep^2*mtt^5*mWW*s^3 - 696*ep^3*mtt^5*mWW*s^3 - 784*ep^4*mtt^5*mWW*s^3 + 2*mtt^4*mWW^2*s^3 - 101*ep*mtt^4*mWW^2*s^3 + 251*ep^2*mtt^4*mWW^2*s^3 + 2716*ep^3*mtt^4*mWW^2*s^3 + 3588*ep^4*mtt^4*mWW^2*s^3 - 7*mtt^3*mWW^3*s^3 + 196*ep*mtt^3*mWW^3*s^3 + 81*ep^2*mtt^3*mWW^3*s^3 - 2880*ep^3*mtt^3*mWW^3*s^3 - 4524*ep^4*mtt^3*mWW^3*s^3 + 9*mtt^2*mWW^4*s^3 - 38*ep*mtt^2*mWW^4*s^3 - 241*ep^2*mtt^2*mWW^4*s^3 - 434*ep^3*mtt^2*mWW^4*s^3 + 312*ep^4*mtt^2*mWW^4*s^3 - 5*mtt*mWW^5*s^3 - 90*ep*mtt*mWW^5*s^3 + 69*ep^2*mtt*mWW^5*s^3 + 1860*ep^3*mtt*mWW^5*s^3 + 2156*ep^4*mtt*mWW^5*s^3 + mWW^6*s^3 + 33*ep*mWW^6*s^3 - 8*ep^2*mWW^6*s^3 - 566*ep^3*mWW^6*s^3 - 748*ep^4*mWW^6*s^3 + 188*ep^2*mtt^4*mWW*s^4 + 804*ep^3*mtt^4*mWW*s^4 + 856*ep^4*mtt^4*mWW*s^4 - 4*mtt^3*mWW^2*s^4 + 49*ep*mtt^3*mWW^2*s^4 - 409*ep^2*mtt^3*mWW^2*s^4 - 2560*ep^3*mtt^3*mWW^2*s^4 - 3028*ep^4*mtt^3*mWW^2*s^4 + 10*mtt^2*mWW^3*s^4 - 99*ep*mtt^2*mWW^3*s^4 + 163*ep^2*mtt^2*mWW^3*s^4 + 2352*ep^3*mtt^2*mWW^3*s^4 + 3220*ep^4*mtt^2*mWW^3*s^4 - 8*mtt*mWW^4*s^4 + 11*ep*mtt*mWW^4*s^4 + 51*ep^2*mtt*mWW^4*s^4 - 64*ep^3*mtt*mWW^4*s^4 - 460*ep^4*mtt*mWW^4*s^4 + 2*mWW^5*s^4 + 23*ep*mWW^5*s^4 - 25*ep^2*mWW^5*s^4 - 356*ep^3*mWW^5*s^4 - 396*ep^4*mWW^5*s^4 - 108*ep^2*mtt^3*mWW*s^5 - 444*ep^3*mtt^3*mWW*s^5 - 456*ep^4*mtt^3*mWW*s^5 + 2*mtt^2*mWW^2*s^5 - 3*ep*mtt^2*mWW^2*s^5 + 259*ep^2*mtt^2*mWW^2*s^5 + 1174*ep^3*mtt^2*mWW^2*s^5 + 1256*ep^4*mtt^2*mWW^2*s^5 - 3*mtt*mWW^3*s^5 + 16*ep*mtt*mWW^3*s^5 - 153*ep^2*mtt*mWW^3*s^5 - 916*ep^3*mtt*mWW^3*s^5 - 1084*ep^4*mtt*mWW^3*s^5 + mWW^4*s^5 - 13*ep*mWW^4*s^5 + 18*ep^2*mWW^4*s^5 + 266*ep^3*mWW^4*s^5 + 348*ep^4*mWW^4*s^5 + 24*ep^2*mtt^2*mWW*s^6 + 96*ep^3*mtt^2*mWW*s^6 + 96*ep^4*mtt^2*mWW*s^6 - ep*mtt*mWW^2*s^6 - 61*ep^2*mtt*mWW^2*s^6 - 232*ep^3*mtt*mWW^2*s^6 - 228*ep^4*mtt*mWW^2*s^6 + ep*mWW^3*s^6 + 37*ep^2*mWW^3*s^6 + 136*ep^3*mWW^3*s^6 + 132*ep^4*mWW^3*s^6 - 8*ep^2*mtt^8*t - 24*ep^3*mtt^8*t - 16*ep^4*mtt^8*t - 8*ep*mtt^7*mWW*t + 40*ep^2*mtt^7*mWW*t + 180*ep^3*mtt^7*mWW*t + 136*ep^4*mtt^7*mWW*t + 32*ep*mtt^6*mWW^2*t - 68*ep^2*mtt^6*mWW^2*t - 456*ep^3*mtt^6*mWW^2*t - 384*ep^4*mtt^6*mWW^2*t - 40*ep*mtt^5*mWW^3*t + 40*ep^2*mtt^5*mWW^3*t + 440*ep^3*mtt^5*mWW^3*t + 400*ep^4*mtt^5*mWW^3*t + 8*ep*mtt^4*mWW^4*t + 8*ep^2*mtt^4*mWW^4*t - 24*ep^3*mtt^4*mWW^4*t - 16*ep^4*mtt^4*mWW^4*t + 16*ep*mtt^3*mWW^5*t - 16*ep^2*mtt^3*mWW^5*t - 204*ep^3*mtt^3*mWW^5*t - 216*ep^4*mtt^3*mWW^5*t - 8*ep*mtt^2*mWW^6*t + 4*ep^2*mtt^2*mWW^6*t + 88*ep^3*mtt^2*mWW^6*t + 96*ep^4*mtt^2*mWW^6*t + 32*ep^2*mtt^7*s*t + 96*ep^3*mtt^7*s*t + 64*ep^4*mtt^7*s*t + 32*ep*mtt^6*mWW*s*t - 144*ep^2*mtt^6*mWW*s*t - 660*ep^3*mtt^6*mWW*s*t - 488*ep^4*mtt^6*mWW*s*t - 112*ep*mtt^5*mWW^2*s*t + 256*ep^2*mtt^5*mWW^2*s*t + 1562*ep^3*mtt^5*mWW^2*s*t + 1204*ep^4*mtt^5*mWW^2*s*t + 152*ep*mtt^4*mWW^3*s*t - 234*ep^2*mtt^4*mWW^3*s*t - 1780*ep^3*mtt^4*mWW^3*s*t - 1408*ep^4*mtt^4*mWW^3*s*t - 108*ep*mtt^3*mWW^4*s*t + 140*ep^2*mtt^3*mWW^4*s*t + 1196*ep^3*mtt^3*mWW^4*s*t + 968*ep^4*mtt^3*mWW^4*s*t + 60*ep*mtt^2*mWW^5*s*t - 80*ep^2*mtt^2*mWW^5*s*t - 708*ep^3*mtt^2*mWW^5*s*t - 616*ep^4*mtt^2*mWW^5*s*t - 36*ep*mtt*mWW^6*s*t + 36*ep^2*mtt*mWW^6*s*t + 426*ep^3*mtt*mWW^6*s*t + 420*ep^4*mtt*mWW^6*s*t + 12*ep*mWW^7*s*t - 6*ep^2*mWW^7*s*t - 132*ep^3*mWW^7*s*t - 144*ep^4*mWW^7*s*t - 48*ep^2*mtt^6*s^2*t - 144*ep^3*mtt^6*s^2*t - 96*ep^4*mtt^6*s^2*t - 44*ep*mtt^5*mWW*s^2*t + 194*ep^2*mtt^5*mWW*s^2*t + 848*ep^3*mtt^5*mWW*s^2*t + 568*ep^4*mtt^5*mWW*s^2*t - 2*mtt^4*mWW^2*s^2*t + 133*ep*mtt^4*mWW^2*s^2*t - 336*ep^2*mtt^4*mWW^2*s^2*t - 1566*ep^3*mtt^4*mWW^2*s^2*t - 732*ep^4*mtt^4*mWW^2*s^2*t + 7*mtt^3*mWW^3*s^2*t - 157*ep*mtt^3*mWW^3*s^2*t + 356*ep^2*mtt^3*mWW^3*s^2*t + 1092*ep^3*mtt^3*mWW^3*s^2*t - 280*ep^4*mtt^3*mWW^3*s^2*t - 9*mtt^2*mWW^4*s^2*t + 89*ep*mtt^2*mWW^4*s^2*t - 256*ep^2*mtt^2*mWW^4*s^2*t - 120*ep^3*mtt^2*mWW^4*s^2*t + 1056*ep^4*mtt^2*mWW^4*s^2*t + 5*mtt*mWW^5*s^2*t - 19*ep*mtt*mWW^5*s^2*t + 106*ep^2*mtt*mWW^5*s^2*t - 148*ep^3*mtt*mWW^5*s^2*t - 608*ep^4*mtt*mWW^5*s^2*t - mWW^6*s^2*t - 2*ep*mWW^6*s^2*t - 16*ep^2*mWW^6*s^2*t + 38*ep^3*mWW^6*s^2*t + 92*ep^4*mWW^6*s^2*t + 32*ep^2*mtt^5*s^3*t + 96*ep^3*mtt^5*s^3*t + 64*ep^4*mtt^5*s^3*t + 2*mtt^4*mWW*s^3*t + 23*ep*mtt^4*mWW*s^3*t - 131*ep^2*mtt^4*mWW*s^3*t - 408*ep^3*mtt^4*mWW*s^3*t - 140*ep^4*mtt^4*mWW*s^3*t - 3*mtt^3*mWW^2*s^3*t - 65*ep*mtt^3*mWW^2*s^3*t + 199*ep^2*mtt^3*mWW^2*s^3*t + 270*ep^3*mtt^3*mWW^2*s^3*t - 608*ep^4*mtt^3*mWW^2*s^3*t - mtt^2*mWW^3*s^3*t + 31*ep*mtt^2*mWW^3*s^3*t - 213*ep^2*mtt^2*mWW^3*s^3*t + 888*ep^3*mtt^2*mWW^3*s^3*t + 2228*ep^4*mtt^2*mWW^3*s^3*t + 3*mtt*mWW^4*s^3*t + 25*ep*mtt*mWW^4*s^3*t + 121*ep^2*mtt*mWW^4*s^3*t - 1186*ep^3*mtt*mWW^4*s^3*t - 2056*ep^4*mtt*mWW^4*s^3*t - mWW^5*s^3*t - 14*ep*mWW^5*s^3*t - 8*ep^2*mWW^5*s^3*t + 340*ep^3*mWW^5*s^3*t + 512*ep^4*mWW^5*s^3*t - 8*ep^2*mtt^4*s^4*t - 24*ep^3*mtt^4*s^4*t - 16*ep^4*mtt^4*s^4*t - 4*mtt^3*mWW*s^4*t - 3*ep*mtt^3*mWW*s^4*t + 53*ep^2*mtt^3*mWW*s^4*t + 12*ep^3*mtt^3*mWW*s^4*t - 148*ep^4*mtt^3*mWW*s^4*t + 8*mtt^2*mWW^2*s^4*t + 12*ep*mtt^2*mWW^2*s^4*t - 35*ep^2*mtt^2*mWW^2*s^4*t + 382*ep^3*mtt^2*mWW^2*s^4*t + 752*ep^4*mtt^2*mWW^2*s^4*t - 5*mtt*mWW^3*s^4*t + 16*ep*mtt*mWW^3*s^4*t + 23*ep^2*mtt*mWW^3*s^4*t - 796*ep^3*mtt*mWW^3*s^4*t - 1132*ep^4*mtt*mWW^3*s^4*t + mWW^4*s^4*t - 9*ep*mWW^4*s^4*t - ep^2*mWW^4*s^4*t + 250*ep^3*mWW^4*s^4*t + 352*ep^4*mWW^4*s^4*t + 2*mtt^2*mWW*s^5*t + ep*mtt^2*mWW*s^5*t - 9*ep^2*mtt^2*mWW*s^5*t + 28*ep^3*mtt^2*mWW*s^5*t + 68*ep^4*mtt^2*mWW*s^5*t - 3*mtt*mWW^2*s^5*t - ep*mtt*mWW^2*s^5*t - 19*ep^2*mtt*mWW^2*s^5*t - 192*ep^3*mtt*mWW^2*s^5*t - 228*ep^4*mtt*mWW^2*s^5*t + mWW^3*s^5*t + 12*ep^2*mWW^3*s^5*t + 84*ep^3*mWW^3*s^5*t + 96*ep^4*mWW^3*s^5*t - ep*mtt*mWW*s^6*t - 3*ep^2*mtt*mWW*s^6*t + 4*ep^4*mtt*mWW*s^6*t + ep*mWW^2*s^6*t + 3*ep^2*mWW^2*s^6*t - 4*ep^4*mWW^2*s^6*t - 4*ep^2*mtt^6*mWW*t^2 - 16*ep^3*mtt^6*mWW*t^2 - 16*ep^4*mtt^6*mWW*t^2 - 4*ep*mtt^5*mWW^2*t^2 + 12*ep^2*mtt^5*mWW^2*t^2 + 96*ep^3*mtt^5*mWW^2*t^2 + 112*ep^4*mtt^5*mWW^2*t^2 + 12*ep*mtt^4*mWW^3*t^2 - 12*ep^2*mtt^4*mWW^3*t^2 - 192*ep^3*mtt^4*mWW^3*t^2 - 240*ep^4*mtt^4*mWW^3*t^2 - 12*ep*mtt^3*mWW^4*t^2 + 4*ep^2*mtt^3*mWW^4*t^2 + 160*ep^3*mtt^3*mWW^4*t^2 + 208*ep^4*mtt^3*mWW^4*t^2 + 4*ep*mtt^2*mWW^5*t^2 - 48*ep^3*mtt^2*mWW^5*t^2 - 64*ep^4*mtt^2*mWW^5*t^2 + 8*ep^2*mtt^5*mWW*s*t^2 + 32*ep^3*mtt^5*mWW*s*t^2 + 32*ep^4*mtt^5*mWW*s*t^2 + 4*ep*mtt^4*mWW^2*s*t^2 - 14*ep^2*mtt^4*mWW^2*s*t^2 - 104*ep^3*mtt^4*mWW^2*s*t^2 - 120*ep^4*mtt^4*mWW^2*s*t^2 - 2*ep*mtt^3*mWW^3*s*t^2 - 2*ep^2*mtt^3*mWW^3*s*t^2 + 16*ep^3*mtt^3*mWW^3*s*t^2 + 24*ep^4*mtt^3*mWW^3*s*t^2 - 14*ep*mtt^2*mWW^4*s*t^2 + 14*ep^2*mtt^2*mWW^4*s*t^2 + 224*ep^3*mtt^2*mWW^4*s*t^2 + 280*ep^4*mtt^2*mWW^4*s*t^2 + 18*ep*mtt*mWW^5*s*t^2 - 6*ep^2*mtt*mWW^5*s*t^2 - 240*ep^3*mtt*mWW^5*s*t^2 - 312*ep^4*mtt*mWW^5*s*t^2 - 6*ep*mWW^6*s*t^2 + 72*ep^3*mWW^6*s*t^2 + 96*ep^4*mWW^6*s*t^2 + 2*mtt^4*mWW*s^2*t^2 + ep*mtt^4*mWW*s^2*t^2 - 20*ep^2*mtt^4*mWW*s^2*t^2 - 28*ep^3*mtt^4*mWW*s^2*t^2 - 7*mtt^3*mWW^2*s^2*t^2 + ep*mtt^3*mWW^2*s^2*t^2 + 58*ep^2*mtt^3*mWW^2*s^2*t^2 - 4*ep^3*mtt^3*mWW^2*s^2*t^2 - 120*ep^4*mtt^3*mWW^2*s^2*t^2 + 9*mtt^2*mWW^3*s^2*t^2 - 13*ep*mtt^2*mWW^3*s^2*t^2 - 62*ep^2*mtt^2*mWW^3*s^2*t^2 + 196*ep^3*mtt^2*mWW^3*s^2*t^2 + 392*ep^4*mtt^2*mWW^3*s^2*t^2 - 5*mtt*mWW^4*s^2*t^2 + 19*ep*mtt*mWW^4*s^2*t^2 + 30*ep^2*mtt*mWW^4*s^2*t^2 - 268*ep^3*mtt*mWW^4*s^2*t^2 - 424*ep^4*mtt*mWW^4*s^2*t^2 + mWW^5*s^2*t^2 - 8*ep*mWW^5*s^2*t^2 - 6*ep^2*mWW^5*s^2*t^2 + 104*ep^3*mWW^5*s^2*t^2 + 152*ep^4*mWW^5*s^2*t^2 - 4*mtt^3*mWW*s^3*t^2 - 3*ep*mtt^3*mWW*s^3*t^2 + 28*ep^2*mtt^3*mWW*s^3*t^2 + 20*ep^3*mtt^3*mWW*s^3*t^2 - 32*ep^4*mtt^3*mWW*s^3*t^2 + 10*mtt^2*mWW^2*s^3*t^2 + 3*ep*mtt^2*mWW^2*s^3*t^2 - 70*ep^2*mtt^2*mWW^2*s^3*t^2 + 4*ep^3*mtt^2*mWW^2*s^3*t^2 + 152*ep^4*mtt^2*mWW^2*s^3*t^2 - 8*mtt*mWW^3*s^3*t^2 + ep*mtt*mWW^3*s^3*t^2 + 54*ep^2*mtt*mWW^3*s^3*t^2 - 52*ep^3*mtt*mWW^3*s^3*t^2 - 184*ep^4*mtt*mWW^3*s^3*t^2 + 2*mWW^4*s^3*t^2 - ep*mWW^4*s^3*t^2 - 12*ep^2*mWW^4*s^3*t^2 + 28*ep^3*mWW^4*s^3*t^2 + 64*ep^4*mWW^4*s^3*t^2 + 2*mtt^2*mWW*s^4*t^2 + 3*ep*mtt^2*mWW*s^4*t^2 - 8*ep^2*mtt^2*mWW*s^4*t^2 - 4*ep^3*mtt^2*mWW*s^4*t^2 + 16*ep^4*mtt^2*mWW*s^4*t^2 - 3*mtt*mWW^2*s^4*t^2 - 5*ep*mtt*mWW^2*s^4*t^2 + 10*ep^2*mtt*mWW^2*s^4*t^2 + 4*ep^3*mtt*mWW^2*s^4*t^2 - 24*ep^4*mtt*mWW^2*s^4*t^2 + mWW^3*s^4*t^2 + 2*ep*mWW^3*s^4*t^2 - 2*ep^2*mWW^3*s^4*t^2 + 8*ep^4*mWW^3*s^4*t^2 - ep*mtt*mWW*s^5*t^2 - 4*ep^2*mtt*mWW*s^5*t^2 - 4*ep^3*mtt*mWW*s^5*t^2 + ep*mWW^2*s^5*t^2 + 4*ep^2*mWW^2*s^5*t^2 + 4*ep^3*mWW^2*s^5*t^2))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt^4*mWW^2 - 2*ep*mtt^4*mWW^2 + 3*ep^2*mtt^4*mWW^2 + 22*ep^3*mtt^4*mWW^2 + 32*mtt^3*mWW^3 + 47*ep*mtt^3*mWW^3 - 301*ep^2*mtt^3*mWW^3 - 414*ep^3*mtt^3*mWW^3 - 103*mtt^2*mWW^4 - 134*ep*mtt^2*mWW^4 + 925*ep^2*mtt^2*mWW^4 + 1202*ep^3*mtt^2*mWW^4 + 106*mtt*mWW^5 + 137*ep*mtt*mWW^5 - 951*ep^2*mtt*mWW^5 - 1242*ep^3*mtt*mWW^5 - 36*mWW^6 - 48*ep*mWW^6 + 324*ep^2*mWW^6 + 432*ep^3*mWW^6 + 14*mtt^3*mWW^2*s + 34*ep*mtt^3*mWW^2*s - 96*ep^2*mtt^3*mWW^2*s - 216*ep^3*mtt^3*mWW^2*s - 121*mtt^2*mWW^3*s - 131*ep*mtt^2*mWW^3*s + 1016*ep^2*mtt^2*mWW^3*s + 1348*ep^3*mtt^2*mWW^3*s + 194*mtt*mWW^4*s + 192*ep*mtt*mWW^4*s - 1642*ep^2*mtt*mWW^4*s - 2020*ep^3*mtt*mWW^4*s - 87*mWW^5*s - 89*ep*mWW^5*s + 746*ep^2*mWW^5*s + 912*ep^3*mWW^5*s - 49*mtt^2*mWW^2*s^2 - 92*ep*mtt^2*mWW^2*s^2 + 279*ep^2*mtt^2*mWW^2*s^2 + 534*ep^3*mtt^2*mWW^2*s^2 + 152*mtt*mWW^3*s^2 + 129*ep*mtt*mWW^3*s^2 - 1179*ep^2*mtt*mWW^3*s^2 - 1538*ep^3*mtt*mWW^3*s^2 - 96*mWW^4*s^2 - 64*ep*mWW^4*s^2 + 758*ep^2*mWW^4*s^2 + 884*ep^3*mWW^4*s^2 + 52*mtt*mWW^2*s^3 + 90*ep*mtt*mWW^2*s^3 - 282*ep^2*mtt*mWW^2*s^3 - 508*ep^3*mtt*mWW^2*s^3 - 63*mWW^3*s^3 - 45*ep*mWW^3*s^3 + 464*ep^2*mWW^3*s^3 + 604*ep^3*mWW^3*s^3 - 18*mWW^2*s^4 - 30*ep*mWW^2*s^4 + 96*ep^2*mWW^2*s^4 + 168*ep^3*mWW^2*s^4 - 11*mtt^4*mWW*t - 6*ep*mtt^4*mWW*t + 91*ep^2*mtt^4*mWW*t + 118*ep^3*mtt^4*mWW*t - 45*mtt^3*mWW^2*t - 74*ep*mtt^3*mWW^2*t + 409*ep^2*mtt^3*mWW^2*t + 514*ep^3*mtt^3*mWW^2*t + 204*mtt^2*mWW^3*t + 275*ep*mtt^2*mWW^3*t - 1845*ep^2*mtt^2*mWW^3*t - 2438*ep^3*mtt^2*mWW^3*t - 229*mtt*mWW^4*t - 310*ep*mtt*mWW^4*t + 2075*ep^2*mtt*mWW^4*t + 2838*ep^3*mtt*mWW^4*t + 81*mWW^5*t + 115*ep*mWW^5*t - 730*ep^2*mWW^5*t - 1032*ep^3*mWW^5*t + 32*mtt^3*mWW*s*t + 6*ep*mtt^3*mWW*s*t - 314*ep^2*mtt^3*mWW*s*t - 396*ep^3*mtt^3*mWW*s*t + 82*mtt^2*mWW^2*s*t + 118*ep*mtt^2*mWW^2*s*t - 704*ep^2*mtt^2*mWW^2*s*t - 744*ep^3*mtt^2*mWW^2*s*t - 250*mtt*mWW^3*s*t - 308*ep*mtt*mWW^3*s*t + 2218*ep^2*mtt*mWW^3*s*t + 2708*ep^3*mtt*mWW^3*s*t + 136*mWW^4*s*t + 174*ep*mWW^4*s*t - 1240*ep^2*mWW^4*s*t - 1608*ep^3*mWW^4*s*t - 25*mtt^2*mWW*s^2*t + 24*ep*mtt^2*mWW*s^2*t + 355*ep^2*mtt^2*mWW*s^2*t + 414*ep^3*mtt^2*mWW*s^2*t - 47*mtt*mWW^2*s^2*t - 34*ep*mtt*mWW^2*s^2*t + 327*ep^2*mtt*mWW^2*s^2*t + 174*ep^3*mtt*mWW^2*s^2*t + 59*mWW^3*s^2*t + 47*ep*mWW^3*s^2*t - 478*ep^2*mWW^3*s^2*t - 432*ep^3*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 42*ep*mtt*mWW*s^3*t - 132*ep^2*mtt*mWW*s^3*t - 112*ep^3*mtt*mWW*s^3*t + 10*mWW^2*s^3*t - 10*ep*mWW^2*s^3*t - 32*ep^2*mWW^2*s^3*t + 56*ep^3*mWW^2*s^3*t + 6*mWW*s^4*t + 18*ep*mWW*s^4*t - 24*ep^3*mWW*s^4*t - 6*mtt^4*t^2 - 8*ep*mtt^4*t^2 + 34*ep^2*mtt^4*t^2 + 52*ep^3*mtt^4*t^2 + 89*mtt^3*mWW*t^2 + 103*ep*mtt^3*mWW*t^2 - 716*ep^2*mtt^3*mWW*t^2 - 1012*ep^3*mtt^3*mWW*t^2 - 228*mtt^2*mWW^2*t^2 - 266*ep*mtt^2*mWW^2*t^2 + 1944*ep^2*mtt^2*mWW^2*t^2 + 2768*ep^3*mtt^2*mWW^2*t^2 + 213*mtt*mWW^3*t^2 + 261*ep*mtt*mWW^3*t^2 - 1852*ep^2*mtt*mWW^3*t^2 - 2684*ep^3*mtt*mWW^3*t^2 - 68*mWW^4*t^2 - 90*ep*mWW^4*t^2 + 590*ep^2*mWW^4*t^2 + 876*ep^3*mWW^4*t^2 + 14*mtt^3*s*t^2 + 20*ep*mtt^3*s*t^2 - 70*ep^2*mtt^3*s*t^2 - 108*ep^3*mtt^3*s*t^2 - 177*mtt^2*mWW*s*t^2 - 203*ep*mtt^2*mWW*s*t^2 + 1416*ep^2*mtt^2*mWW*s*t^2 + 1988*ep^3*mtt^2*mWW*s*t^2 + 298*mtt*mWW^2*s*t^2 + 354*ep*mtt*mWW^2*s*t^2 - 2528*ep^2*mtt*mWW^2*s*t^2 - 3608*ep^3*mtt*mWW^2*s*t^2 - 135*mWW^3*s*t^2 - 169*ep*mWW^3*s*t^2 + 1190*ep^2*mWW^3*s*t^2 + 1736*ep^3*mWW^3*s*t^2 - 10*mtt^2*s^2*t^2 - 16*ep*mtt^2*s^2*t^2 + 38*ep^2*mtt^2*s^2*t^2 + 60*ep^3*mtt^2*s^2*t^2 + 99*mtt*mWW*s^2*t^2 + 109*ep*mtt*mWW*s^2*t^2 - 780*ep^2*mtt*mWW*s^2*t^2 - 1084*ep^3*mtt*mWW*s^2*t^2 - 78*mWW^2*s^2*t^2 - 96*ep*mWW^2*s^2*t^2 + 648*ep^2*mWW^2*s^2*t^2 + 936*ep^3*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 4*ep*mtt*s^3*t^2 - 2*ep^2*mtt*s^3*t^2 - 4*ep^3*mtt*s^3*t^2 - 11*mWW*s^3*t^2 - 9*ep*mWW*s^3*t^2 + 80*ep^2*mWW*s^3*t^2 + 108*ep^3*mWW*s^3*t^2 - 5*mtt^2*mWW*t^3 - 7*ep*mtt^2*mWW*t^3 + 32*ep^2*mtt^2*mWW*t^3 + 52*ep^3*mtt^2*mWW*t^3 + 10*mtt*mWW^2*t^3 + 12*ep*mtt*mWW^2*t^3 - 72*ep^2*mtt*mWW^2*t^3 - 112*ep^3*mtt*mWW^2*t^3 - 5*mWW^3*t^3 - 5*ep*mWW^3*t^3 + 40*ep^2*mWW^3*t^3 + 60*ep^3*mWW^3*t^3 + 10*mtt*mWW*s*t^3 + 14*ep*mtt*mWW*s*t^3 - 64*ep^2*mtt*mWW*s*t^3 - 104*ep^3*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 12*ep*mWW^2*s*t^3 + 72*ep^2*mWW^2*s*t^3 + 112*ep^3*mWW^2*s*t^3 - 5*mWW*s^2*t^3 - 7*ep*mWW*s^2*t^3 + 32*ep^2*mWW*s^2*t^3 + 52*ep^3*mWW*s^2*t^3))/(2*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)^2*(-mtt + s + t))}, {0, 0, 0, -((mtt^3 + 2*ep*mtt^3 - mtt^2*mWW - mtt^2*s - 3*ep*mtt^2*s + mtt*mWW*s + ep*mtt*mWW*s - mtt^2*t - 3*ep*mtt^2*t + mtt*mWW*t - ep*mtt*mWW*t + ep*mtt*s*t + ep*mWW*s*t + ep*mtt*t^2 + ep*mWW*t^2)/(mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t))), -((mWW - t)*(3*mtt + t))/(4*mtt*(mtt - mWW)*(mtt - t)), (3*(-1 + 2*ep))/(4*mtt*(mtt - mWW)), ((mWW - t)*(4*mtt^2 - 3*mtt*s - mWW*s - 3*mtt*t - mWW*t))/(4*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)), (-3*ep*(s + t)^2)/(2*mtt*s*(mtt - t)*(mtt - s - t)), 0, -((ep*(mtt - s)*(2*mtt - s - t))/(mtt*s*(mtt - t)*(mtt - s - t))), 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(s + t))/(ep*(mtt - mWW)*s*(mtt - t)*(mtt - s - t))), 0, ((mtt - s)*(3*ep*mtt^3 + 5*mtt^2*mWW - 22*ep*mtt^2*mWW - 4*mtt*mWW^2 + 16*ep*mtt*mWW^2 - 6*ep*mtt^2*s - mtt*mWW*s + 14*ep*mtt*mWW*s - 4*ep*mWW^2*s + 3*ep*mtt*s^2 - 4*ep*mWW*s^2 - 2*ep*mtt^2*t - 2*mtt*mWW*t + 12*ep*mtt*mWW*t - 4*ep*mWW^2*t + ep*mtt*s*t + mWW*s*t - 6*ep*mWW*s*t + ep*s^2*t - ep*mtt*t^2 + mWW*t^2 - 2*ep*mWW*t^2 + ep*s*t^2))/(4*mtt*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(mtt^2 + mtt*s - 2*mWW*s - 2*mWW*t + s*t + t^2))/(2*mtt*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)), -(4*mtt^3 - 4*mtt^2*mWW - 7*mtt^2*s + 7*mtt*mWW*s + 3*mtt*s^2 - mWW*s^2 - 3*mtt^2*t + 3*mtt*mWW*t + 3*mtt*s*t - mWW*s*t)/(2*mtt*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)), ((-1 + 2*ep)*(-1 + 3*ep)*(s + t))/(ep*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(s + t))/(4*ep*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(-mtt^2 + 4*ep*mtt^2 - mtt*s + 2*ep*mtt*s + 2*ep*s^2 - 2*ep*mtt*t - s*t + 6*ep*s*t - t^2 + 4*ep*t^2))/(2*ep*mtt*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)), ((-1 + ep)*(-1 + 2*ep)*(mtt^2 - 5*mWW*s - mtt*t - 5*mWW*t + s*t + t^2))/(4*ep*mtt*(mtt - mWW)*mWW*s*(mtt - t)*(mtt - s - t)), (-3*(mWW + t)*(s + t))/(8*mtt*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)), (3*(-1 + 2*ep)*(-2 + 3*ep)*(s + t))/(8*ep*mtt*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)), -((ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW + ep*mWW^2 - 4*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)*(mtt^2 + mtt*s - 2*mWW*s - 2*mWW*t + s*t + t^2))/(8*ep*mtt*(mtt - mWW)^2*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt + 7*ep*mtt + mWW - 4*ep*mWW + ep*s)*(mtt^2 + mtt*s - 2*mWW*s - 2*mWW*t + s*t + t^2))/(8*ep*mtt*(mtt - mWW)^2*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(s + t))/(4*ep^2*mtt*s^2*(mtt - t)*(mtt - s - t))}, {0, 0, 0, 0, ep/(mtt - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(-(ep*mtt^2) - 2*mtt*mWW + 8*ep*mtt*mWW - mWW^2 + 2*ep*mWW^2 + 2*ep*mtt*s + 2*mWW*s - 8*ep*mWW*s - ep*s^2))/(s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(-mtt + s + t)), -((ep*(-1 + 2*ep)*(-1 + 3*ep)*(mtt + 2*mWW - s))/(s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(-mtt + s + t))), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-1 + 6*ep))/(s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(-mtt + s + t)), -(((-1 + ep)*(-1 + 2*ep)*(s + t))/(mtt*mWW*s*(mtt - s - t)*t)), -(-(ep*mWW^2) - 2*mWW*t + 10*ep*mWW*t - 6*t^2 + 23*ep*t^2)/(2*(mtt - t)*t*(-mWW + t)^2*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mWW + 5*t))/(2*(mtt - t)*t*(-mWW + t)^2*(-mtt + s + t)), -(-3*ep*mtt^5 + 10*ep^2*mtt^5 - 4*mtt^4*mWW + 33*ep*mtt^4*mWW - 65*ep^2*mtt^4*mWW + 2*mtt^3*mWW^2 - 14*ep*mtt^3*mWW^2 + 24*ep^2*mtt^3*mWW^2 + 2*mtt^2*mWW^3 - 17*ep*mtt^2*mWW^3 + 35*ep^2*mtt^2*mWW^3 + ep*mtt*mWW^4 - 4*ep^2*mtt*mWW^4 + 16*ep*mtt^4*s - 62*ep^2*mtt^4*s + 12*mtt^3*mWW*s - 98*ep*mtt^3*mWW*s + 194*ep^2*mtt^3*mWW*s - 2*mtt^2*mWW^2*s + 7*ep*mtt^2*mWW^2*s + 10*ep^2*mtt^2*mWW^2*s - 2*mtt*mWW^3*s + 20*ep*mtt*mWW^3*s - 50*ep^2*mtt*mWW^3*s - ep*mWW^4*s + 4*ep^2*mWW^4*s - 18*ep*mtt^3*s^2 + 69*ep^2*mtt^3*s^2 - 6*mtt^2*mWW*s^2 + 47*ep*mtt^2*mWW*s^2 - 85*ep^2*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 20*ep*mtt*mWW^2*s^2 - 53*ep^2*mtt*mWW^2*s^2 - ep*mWW^3*s^2 + 5*ep^2*mWW^3*s^2 + 6*ep*mtt^2*s^3 - 23*ep^2*mtt^2*s^3 + 2*ep*mtt*mWW*s^3 - 10*ep^2*mtt*mWW*s^3 + ep^2*mWW^2*s^3 + 3*ep*mtt^4*t - 10*ep^2*mtt^4*t + 4*mtt^3*mWW*t - 33*ep*mtt^3*mWW*t + 65*ep^2*mtt^3*mWW*t - 2*mtt^2*mWW^2*t + 14*ep*mtt^2*mWW^2*t - 24*ep^2*mtt^2*mWW^2*t - 2*mtt*mWW^3*t + 17*ep*mtt*mWW^3*t - 35*ep^2*mtt*mWW^3*t - ep*mWW^4*t + 4*ep^2*mWW^4*t - 10*ep*mtt^3*s*t + 39*ep^2*mtt^3*s*t - 6*mtt^2*mWW*s*t + 47*ep*mtt^2*mWW*s*t - 89*ep^2*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t + 20*ep*mtt*mWW^2*s*t - 51*ep^2*mtt*mWW^2*s*t - ep*mWW^3*s*t + 5*ep^2*mWW^3*s*t + 6*ep*mtt^2*s^2*t - 23*ep^2*mtt^2*s^2*t + 2*ep*mtt*mWW*s^2*t - 10*ep^2*mtt*mWW*s^2*t + ep^2*mWW^2*s^2*t)/(2*mtt*(-mtt + mWW)^2*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt^4 - 2*ep*mtt^4 + 2*mtt^3*mWW - 9*ep*mtt^3*mWW - 4*mtt^2*mWW^2 + 15*ep*mtt^2*mWW^2 + mtt*mWW^3 - 4*ep*mtt*mWW^3 - 14*ep*mtt^3*s - 10*mtt^2*mWW*s + 52*ep*mtt^2*mWW*s + 7*mtt*mWW^2*s - 30*ep*mtt*mWW^2*s - mWW^3*s + 4*ep*mWW^3*s + 15*ep*mtt^2*s^2 + 5*mtt*mWW*s^2 - 28*ep*mtt*mWW*s^2 - mWW^2*s^2 + 5*ep*mWW^2*s^2 - 5*ep*mtt*s^3 + ep*mWW*s^3 - mtt^3*t + 2*ep*mtt^3*t - 2*mtt^2*mWW*t + 9*ep*mtt^2*mWW*t + 4*mtt*mWW^2*t - 15*ep*mtt*mWW^2*t - mWW^3*t + 4*ep*mWW^3*t + 9*ep*mtt^2*s*t + 5*mtt*mWW*s*t - 26*ep*mtt*mWW*s*t - mWW^2*s*t + 5*ep*mWW^2*s*t - 5*ep*mtt*s^2*t + ep*mWW*s^2*t))/(2*mtt*(-mtt + mWW)^2*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(-mtt + s + t)), 0}, {0, 0, 0, 0, 0, ep/(mtt - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mWW*(mtt - mWW - s))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t))), (ep*(-1 + 3*ep)*(mtt - 2*mWW - s))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t))), -(((-1 + ep)*(s + t))/(mtt*s*(mtt - s - t)*t)), -(ep*mWW + 2*t - 5*ep*t)/(2*(-1 + 2*ep)*(mtt - t)*(mtt - s - t)*t), (-2 + 3*ep)/(2*(mtt - t)*(mtt - s - t)*t), (-(ep*mtt^3) + 3*ep^2*mtt^3 - 2*mtt^2*mWW + 14*ep*mtt^2*mWW - 23*ep^2*mtt^2*mWW - ep*mtt*mWW^2 + 4*ep^2*mtt*mWW^2 + 4*ep*mtt^2*s - 10*ep^2*mtt^2*s + 2*mtt*mWW*s - 13*ep*mtt*mWW*s + 22*ep^2*mtt*mWW*s + ep*mWW^2*s - 4*ep^2*mWW^2*s - 2*ep*mtt*s^2 + 5*ep^2*mtt*s^2 - ep^2*mWW*s^2 + ep*mtt^2*t - 3*ep^2*mtt^2*t + 2*mtt*mWW*t - 14*ep*mtt*mWW*t + 23*ep^2*mtt*mWW*t + ep*mWW^2*t - 4*ep^2*mWW^2*t - 2*ep*mtt*s*t + 5*ep^2*mtt*s*t - ep^2*mWW*s*t)/(2*(-1 + 2*ep)*mtt*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)), ((-2 + 3*ep)*(-mtt^2 + 3*ep*mtt^2 + mtt*mWW - 4*ep*mtt*mWW - 2*ep*mtt*s - mWW*s + 4*ep*mWW*s + ep*s^2 + mtt*t - 3*ep*mtt*t - mWW*t + 4*ep*mWW*t + ep*s*t))/(2*mtt*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)), 0}, {0, 0, 0, 0, 0, 0, (ep*(-3*mWW*s + 4*mtt*t - 3*mWW*t - s*t - t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep^2*(s + t)^2)/(s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt^3*s - 4*mtt^2*mWW*s + 3*mtt*mWW^2*s - 2*mtt^2*s^2 + 3*mtt*mWW*s^2 - 3*mWW^2*s^2 + mtt*s^3 + mWW*s^3 + 3*mtt^3*t - 6*mtt^2*mWW*t + 3*mtt*mWW^2*t - 4*mtt^2*s*t + 7*mtt*mWW*s*t - 3*mWW^2*s*t + mtt*s^2*t + mWW*s^2*t))/((mtt - mWW)*(mtt - mWW - s)*s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/((mtt - mWW)*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2*s + mtt*mWW*s - 2*mWW*s^2 - mtt^2*t + mtt*mWW*t + mtt*s*t - 3*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(3*mtt^2*s - 2*mtt*mWW*s + 3*mWW^2*s - 3*mtt*s^2 - mWW*s^2 + 3*mtt^2*t - 6*mtt*mWW*t + 3*mWW^2*t - 3*mtt*s*t - mWW*s*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (-2*ep*mtt^3*mWW^2*s - ep*mtt^2*mWW^3*s - 3*ep*mtt*mWW^4*s - 4*ep*mtt^2*mWW^2*s^2 + 10*ep*mtt*mWW^3*s^2 + 3*ep*mtt^2*mWW^3*t - 3*ep*mtt*mWW^4*t - 4*mtt^3*mWW*s*t + 20*ep*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 25*ep*mtt^2*mWW^2*s*t + 14*ep*mtt*mWW^3*s*t + 3*ep*mWW^4*s*t + 16*mtt^2*mWW*s^2*t - 56*ep*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t + 96*ep*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t - 46*ep*mWW^3*s^2*t - 3*ep*mtt^2*mWW^2*t^2 + 3*ep*mWW^4*t^2 - 12*mtt^3*s*t^2 + 46*ep*mtt^3*s*t^2 + 44*mtt^2*mWW*s*t^2 - 155*ep*mtt^2*mWW*s*t^2 - 44*mtt*mWW^2*s*t^2 + 158*ep*mtt*mWW^2*s*t^2 + 12*mWW^3*s*t^2 - 49*ep*mWW^3*s*t^2 - 4*ep*mtt^2*s^2*t^2 - 4*mtt*mWW*s^2*t^2 + 18*ep*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 - 20*ep*mWW^2*s^2*t^2 - 3*ep*mtt^2*mWW*t^3 + 6*ep*mtt*mWW^2*t^3 - 3*ep*mWW^3*t^3 - 11*ep*mtt^2*s*t^3 - 4*mtt*mWW*s*t^3 + 22*ep*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 - 23*ep*mWW^2*s*t^3 + 4*ep*mtt*s^2*t^3 + 2*ep*mWW*s^2*t^3 + 3*ep*mtt^2*t^4 - 3*ep*mWW^2*t^4 + ep*mtt*s*t^4 + 5*ep*mWW*s*t^4 - 3*ep*mtt*t^5 + 3*ep*mWW*t^5)/(4*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*mWW*s - mtt*mWW^2*s - 3*mWW^3*s - 4*mtt*mWW*s^2 + 10*mWW^2*s^2 + 3*mtt*mWW^2*t - 3*mWW^3*t + 10*mtt^2*s*t - 14*mtt*mWW*s*t + 16*mWW^2*s*t - 4*mtt*s^2*t - 2*mWW*s^2*t - 6*mtt*mWW*t^2 + 6*mWW^2*t^2 - mtt*s*t^2 - 5*mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/(4*(mtt - mWW)^2*s*(mtt - s - t)*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-(mtt*s) - 3*mWW*s + s^2 + 3*mtt*t - 3*mWW*t + s*t))/(2*ep*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, -(s*(-mWW + t)^2)/(4*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-(mWW*s) + 4*mtt*t - mWW*t - 3*s*t - 3*t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(mtt^2*mWW - mtt*mWW^2 - 3*mtt*mWW*s + mWW^2*s + 2*mWW*s^2 + mtt^2*t - 3*mtt*mWW*t + 2*mWW^2*t - mtt*s*t + 3*mWW*s*t)/(2*(mtt - mWW)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mWW)/(ep*(-mtt + mWW)*(mWW*s - mtt*t + mWW*t))), ((-1 + 2*ep)*(-1 + 3*ep)*(-3*mtt*mWW + 4*mWW*s - mtt*t + 4*mWW*t))/(4*ep*(-mtt + mWW)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-3*mtt*mWW - mWW^2 + 4*mWW*s - mtt*t + 5*mWW*t))/(4*ep*mWW*(-mtt + mWW)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(-2*ep*mtt*mWW - ep*mWW^2 + 4*ep*mWW*s - 4*mtt*t + 10*ep*mtt*t + 4*mWW*t - 10*ep*mWW*t + 4*ep*s*t + 3*ep*t^2)/(8*ep*(mtt - mWW)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt - mWW + 4*s + 3*t))/(8*ep*(-mtt + mWW)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mWW + t))/(4*ep^2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, -((mtt - ep*mtt - mWW + 2*ep*mWW - s + ep*s)/((-mtt + s)*(-mtt + mWW + s))), 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(2*mtt - mWW - s))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)), -((-1 + 2*ep)/((mtt - s)*(mtt - mWW - s))), 0, 0, 0, 0, 0, 0, 0, -((-1 + ep)/((mtt - mWW)*mWW*(mtt - mWW - s))), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -((mtt - mWW + 2*ep*mWW - 2*ep*s)/((mtt - mWW)*(mtt - s))), 0, 0, 0, 0, 0, (-1 + 2*ep)^2/(ep*(mtt - mWW)*(mtt - s)), 0, ((-1 + 3*ep)*mWW)/((mtt - mWW)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -(((-1 + 2*ep)*(-1 + 3*ep))/((mtt - mWW)*(ep*mtt + mWW - 4*ep*mWW - ep*s))), mWW/((mtt - mWW)*(mtt - s)), -(((-1 + 2*ep)*(-1 + 3*ep))/(ep*(mtt - mWW)*(mtt - s))), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-1 + 4*ep))/(ep*(mtt - mWW)*(mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), ((-1 + ep)*(-1 + 2*ep))/(ep*mtt*(mtt - mWW)*(mtt - s)), 0, 0, ((mtt + mWW)*(-mtt + 5*ep*mtt + mWW - 4*ep*mWW - ep*s))/(2*mtt*(mtt - mWW)*(mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 5*ep*mtt + mWW - 4*ep*mWW - ep*s))/(2*ep*mtt*(mtt - mWW)*(mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 2*ep)/(mtt - s), 0, 0, 0, 0, 0, 0, -((ep*mtt - mWW + 2*ep*mWW - ep*s)/((mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s))), (2*(-1 + 2*ep)*(-1 + 3*ep))/((mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0, 0, 0, 0, -((-1 + 2*ep)^2/(ep*(mtt - mWW - s)*s)), (-2*(-1 + ep)*(-1 + 2*ep))/(mWW*(mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0, 0, 0, -(ep*mtt^3 + mtt^2*mWW - 5*ep*mtt^2*mWW - mtt*mWW^2 + 4*ep*mtt*mWW^2 - mtt*mWW*s + 4*ep*mtt*mWW*s - mWW^2*s + 2*ep*mWW^2*s - ep*mtt*s^2 - ep*mWW*s^2)/(2*mWW*(mtt - s)*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt^2 + mtt*mWW - 4*ep*mtt*mWW - mWW*s + 2*ep*mWW*s - ep*s^2))/(2*ep*mWW*(mtt - s)*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -(((-1 + 2*ep)*(-2 + 3*ep))/(ep*(mtt - s)*(mtt - mWW - s)*s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(mtt - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*(-1 + 2*ep)^2*(mtt - s)^2)/(s^2*(-mtt + mWW + s)^2*(mtt - s - t)), 0, 0, -((ep*mWW^2 - 4*mWW*t + 14*ep*mWW*t + ep*t^2)/(mWW*(mtt - t)*(-mWW + t)^2*(-mtt + s + t))), ((-1 + 2*ep)*(-2 + 3*ep)*(mWW + t))/(mWW*(mtt - t)*(-mWW + t)^2*(-mtt + s + t)), -((-2*ep*mtt^6 + 6*ep*mtt^5*mWW - 6*ep*mtt^4*mWW^2 + 2*ep*mtt^3*mWW^3 + 3*ep*mtt^5*s + 2*mtt^4*mWW*s - 13*ep*mtt^4*mWW*s - 4*mtt^3*mWW^2*s + 17*ep*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s - 7*ep*mtt^2*mWW^3*s + ep*mtt^4*s^2 - 10*mtt^3*mWW*s^2 + 33*ep*mtt^3*mWW*s^2 + 14*mtt^2*mWW^2*s^2 - 44*ep*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 + 9*ep*mtt*mWW^3*s^2 + ep*mWW^4*s^2 - 3*ep*mtt^3*s^3 + 12*mtt^2*mWW*s^3 - 40*ep*mtt^2*mWW*s^3 - 8*mtt*mWW^2*s^3 + 25*ep*mtt*mWW^2*s^3 + 2*ep*mWW^3*s^3 + ep*mtt^2*s^4 - 4*mtt*mWW*s^4 + 14*ep*mtt*mWW*s^4 + ep*mWW^2*s^4 + 2*ep*mtt^5*t - 6*ep*mtt^4*mWW*t + 6*ep*mtt^3*mWW^2*t - 2*ep*mtt^2*mWW^3*t - 3*ep*mtt^4*s*t - 2*mtt^3*mWW*s*t + 13*ep*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 17*ep*mtt^2*mWW^2*s*t - 2*mtt*mWW^3*s*t + 7*ep*mtt*mWW^3*s*t + 6*mtt^2*mWW*s^2*t - 21*ep*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t + 18*ep*mtt*mWW^2*s^2*t + 3*ep*mWW^3*s^2*t + ep*mtt^2*s^3*t - 4*mtt*mWW*s^3*t + 14*ep*mtt*mWW*s^3*t + ep*mWW^2*s^3*t)/(mWW*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(mtt - t)*(mtt - s - t))), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^5 + 4*mtt^4*mWW - 2*mtt^3*mWW^2 + 3*mtt^4*s - 6*mtt^3*mWW*s + 3*mtt^2*mWW^2*s + mtt^3*s^2 + 2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 + mWW^3*s^2 - 3*mtt^2*s^3 - mtt*mWW*s^3 + 2*mWW^2*s^3 + mtt*s^4 + mWW*s^4 + 2*mtt^4*t - 4*mtt^3*mWW*t + 2*mtt^2*mWW^2*t - 3*mtt^3*s*t + 6*mtt^2*mWW*s*t - 3*mtt*mWW^2*s*t - 3*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + mtt*s^3*t + mWW*s^3*t))/(mWW*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(mtt - t)*(mtt - s - t)), (-2*(-1 + 2*ep)*(-2 + 3*ep)*(mtt - 5*ep*mtt - mWW + 3*ep*mWW - s + 5*ep*s))/(ep*s^2*(-mtt + mWW + s)^2*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 2*ep)/(mtt - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s))/(ep*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, -(mWW + t)/(2*mWW*(mtt - t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*ep*mWW*(mtt - t)*(-mtt + s + t)), (mtt^3 - mtt^2*mWW - 2*mtt^2*s - mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - mtt^2*t + mtt*mWW*t + mtt*s*t + mWW*s*t)/(2*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt^2 - 2*mtt*s + mWW*s + s^2 - mtt*t + s*t))/(2*ep*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep))/(ep*(mtt - mWW - s)*s*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(4*mtt - 3*mWW - 4*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep*(-1 + 2*ep)*(mtt - s))/(2*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2 - mtt*mWW - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/(4*(mtt - mWW)^2*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)), (3*(-1 + 2*ep)*(-1 + 3*ep))/(4*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, (3*ep*mtt^3*mWW^3 - 3*ep*mtt^2*mWW^4 + 4*ep*mtt^3*mWW^2*s - 16*ep*mtt^2*mWW^3*s + 6*ep*mtt*mWW^4*s - 4*ep*mtt^2*mWW^2*s^2 + 10*ep*mtt*mWW^3*s^2 - 3*ep*mtt^3*mWW^2*t + 3*ep*mtt*mWW^4*t - 16*mtt^3*mWW*s*t + 56*ep*mtt^3*mWW*s*t + 40*mtt^2*mWW^2*s*t - 136*ep*mtt^2*mWW^2*s*t - 36*mtt*mWW^3*s*t + 134*ep*mtt*mWW^3*s*t + 12*mWW^4*s*t - 42*ep*mWW^4*s*t + 16*mtt^2*mWW*s^2*t - 56*ep*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t + 96*ep*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t - 46*ep*mWW^3*s^2*t - 3*ep*mtt^3*mWW*t^2 + 6*ep*mtt^2*mWW^2*t^2 - 3*ep*mtt*mWW^3*t^2 + 4*ep*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 - 32*ep*mtt^2*mWW*s*t^2 - 8*mtt*mWW^2*s*t^2 + 38*ep*mtt*mWW^2*s*t^2 - 10*ep*mWW^3*s*t^2 - 4*ep*mtt^2*s^2*t^2 - 4*mtt*mWW*s^2*t^2 + 18*ep*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 - 20*ep*mWW^2*s^2*t^2 + 3*ep*mtt^3*t^3 - 3*ep*mtt*mWW^2*t^3 - 8*ep*mtt^2*s*t^3 - 4*mtt*mWW*s*t^3 + 10*ep*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 - 14*ep*mWW^2*s*t^3 + 4*ep*mtt*s^2*t^3 + 2*ep*mWW*s^2*t^3 - 3*ep*mtt^2*t^4 + 3*ep*mtt*mWW*t^4 + 4*ep*mtt*s*t^4 + 2*ep*mWW*s*t^4)/(8*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)*(-mWW + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^2*mWW^2 - 3*mtt*mWW^3 + 4*mtt^2*mWW*s - 16*mtt*mWW^2*s + 6*mWW^3*s - 4*mtt*mWW*s^2 + 10*mWW^2*s^2 - 6*mtt^2*mWW*t + 6*mtt*mWW^2*t + 4*mtt^2*s*t + 4*mtt*mWW*s*t + 4*mWW^2*s*t - 4*mtt*s^2*t - 2*mWW*s^2*t + 3*mtt^2*t^2 - 3*mtt*mWW*t^2 - 4*mtt*s*t^2 - 2*mWW*s*t^2))/(8*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)^2), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*s*(mWW - t)^2)/(2*(-1 + 2*ep)*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (-2*mtt^2 + 4*ep*mtt^2 + 2*mtt*mWW - 7*ep*mtt*mWW + 4*mtt*s - 8*ep*mtt*s - 2*mWW*s + 7*ep*mWW*s - 2*s^2 + 4*ep*s^2 + 2*mtt*t - 5*ep*mtt*t - 2*mWW*t + 8*ep*mWW*t - 2*s*t + 5*ep*s*t)/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, 0, 0, ((-1 + 3*ep)*(8*mtt^2 - 5*mtt*mWW - 12*mtt*s + 4*mWW*s + 4*s^2 - 7*mtt*t + 4*mWW*t + 4*s*t))/(4*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((-1 + 3*ep)*(-4*mtt + mWW + 4*s + 3*t))/(4*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), 0, 0, 0, (4*ep*mtt^2*mWW - ep*mtt*mWW^2 - 8*ep*mtt*mWW*s + 4*ep*mWW*s^2 + 4*ep*mtt^2*t + 4*mtt*mWW*t - 18*ep*mtt*mWW*t - 4*mWW^2*t + 14*ep*mWW^2*t - 8*ep*mtt*s*t + 4*ep*mWW*s*t + 4*ep*s^2*t - 5*ep*mtt*t^2 + 2*ep*mWW*t^2 + 4*ep*s*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((-2 + 3*ep)*(4*mtt^2 - mtt*mWW - 8*mtt*s + 4*s^2 - 5*mtt*t + 2*mWW*t + 4*s*t))/(8*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mtt - mWW + ep*mWW)/(mtt*(mtt - mWW))), 0, 0, 0, 0, 0, 0, 0, 0, (-1 + ep)/(mtt*(mtt - mWW)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-(ep*mtt^2) + ep^2*mtt^2 - mtt*mWW + 5*ep*mtt*mWW - 2*ep^2*mtt*mWW + mWW^2 - 7*ep*mWW^2 + 10*ep^2*mWW^2 + 2*ep*mtt*s - 2*ep^2*mtt*s + mWW*s - 5*ep*mWW*s + 2*ep^2*mWW*s - ep*s^2 + ep^2*s^2)/((mtt - s)*(mtt - mWW - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((ep*(-1 + 2*ep)*(-1 + 3*ep)*(mtt + 2*mWW - s))/((mtt - s)*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-1 + 6*ep))/((mtt - s)*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -(((-1 + ep)*(-1 + 2*ep))/(mtt*mWW*(mtt - s))), 0, 0, (-5*ep*mtt^3 + 20*ep^2*mtt^3 - 4*mtt^2*mWW + 32*ep*mtt^2*mWW - 61*ep^2*mtt^2*mWW + 2*mtt*mWW^2 - 12*ep*mtt*mWW^2 + 13*ep^2*mtt*mWW^2 - ep*mWW^3 + 4*ep^2*mWW^3 + 6*ep*mtt^2*s - 21*ep^2*mtt^2*s + 2*mtt*mWW*s - 17*ep*mtt*mWW*s + 32*ep^2*mtt*mWW*s - ep*mWW^2*s + 5*ep^2*mWW^2*s - 2*ep*mtt*s^2 + 7*ep^2*mtt*s^2 + ep^2*mWW*s^2)/(2*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(-mtt^2 + 8*ep*mtt^2 + 3*mtt*mWW - 15*ep*mtt*mWW - mWW^2 + 4*ep*mWW^2 - 3*ep*mtt*s - mWW*s + 5*ep*mWW*s + ep*s^2))/(2*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mWW*(mtt - mWW - s))/((mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((ep^2*mtt + mWW - 4*ep*mWW + 2*ep^2*mWW - ep^2*s)/((mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s))), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/((mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + ep)/(mtt*(mtt - s))), 0, 0, (ep*(-mtt^2 + 3*ep*mtt^2 - 3*ep*mtt*mWW - mWW^2 + 4*ep*mWW^2 - ep*mtt*s + ep*mWW*s))/(2*(-1 + 2*ep)*mtt*(mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-2 + 3*ep)*(-mtt + ep*mtt - mWW + 4*ep*mWW + ep*s))/(2*mtt*(mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-mtt^2 + 2*ep*mtt^2 + 2*mtt*mWW - 5*ep*mtt*mWW - mWW^2 + 3*ep*mWW^2 + mtt*s - 3*ep*mtt*s - mWW*s + 2*ep*mWW*s + ep*s^2)/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)), ((-1 + 2*ep)*(-1 + 3*ep)*(2*mtt - mWW - s))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)), 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/((mtt - mWW)*mWW*(mtt - mWW - s))), 0, 0, 0, 0, -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep*(mtt - s)*(mtt - mWW - s)*s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mWW*(2*mtt - mWW - s)*s)/((-1 + 2*ep)*mtt*(mtt - mWW)*(mtt - s)), -((2*ep*mtt^2 - mtt*mWW + ep*mtt*mWW - ep*mtt*s + mWW*s - 2*ep*mWW*s)/(mtt*(mtt - mWW)*(mtt - s))), 0, 0, 0, 0, (-1 + ep)/(mtt*(mtt - mWW)), 0, 0, 0, 0, (-2 + 3*ep)/(mtt*(mtt - s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((2*ep*mtt^2 - mtt*mWW + ep*mtt*mWW - ep*mtt*t + mWW*t - 2*ep*mWW*t)/(mtt*(mtt - mWW)*(mtt - t))), 0, 0, 0, 0, -(ep*(mWW - t)*(mtt + t))/(2*(-1 + 2*ep)*mtt*(-mtt + mWW)*(-mtt + t)), (-2 + 3*ep)/(2*mtt*(mtt - mWW)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-mtt + ep*mtt + 2*mWW - 3*ep*mWW + s - ep*s)/((mtt - s)*(mtt - mWW - s)), 0, 0, 0, 0, (ep*(mtt - mWW))/(2*(-1 + 2*ep)*mWW*(mtt - mWW - s)), -((-2 + 3*ep)*(mtt - 2*mWW - s))/(2*mWW*(mtt - s)*(mtt - mWW - s)), -((-2 + 3*ep)/((mtt - s)*(mtt - mWW - s)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(5*ep*mtt - 2*mWW + 3*ep*mWW)/(2*mtt*(mtt - mWW)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*mtt*(mtt - mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(mtt - mWW))/(2*(-1 + 2*ep)*mtt), -ep/(2*mtt), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}, {{-(((1 + ep)*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s))), ((1 + ep)*(mtt - mWW))/(mWW*(mtt - mWW - s)), ((1 + ep)*(1 + 2*ep)*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s)*s), (2*ep*(1 + 2*ep)*mtt)/((mtt - mWW)*mWW*(mtt - mWW - s)*s), (3*mtt*mWW^3 + 9*ep*mtt*mWW^3 + 6*ep^2*mtt*mWW^3 + 3*mtt*mWW^2*s + 15*ep*mtt*mWW^2*s + 18*ep^2*mtt*mWW^2*s - 9*mWW^3*s - 39*ep*mWW^3*s - 36*ep^2*mWW^3*s - 5*mtt*mWW^2*t - 15*ep*mtt*mWW^2*t - 10*ep^2*mtt*mWW^2*t + 4*mtt*mWW*s*t + 30*ep*mtt*mWW*s*t + 44*ep^2*mtt*mWW*s*t - 24*ep*mWW^2*s*t - 42*ep^2*mWW^2*s*t + mtt*mWW*t^2 + 3*ep*mtt*mWW*t^2 + 2*ep^2*mtt*mWW*t^2 + mtt*s*t^2 + 3*ep*mtt*s*t^2 + 2*ep^2*mtt*s*t^2 + mWW*s*t^2 + 17*ep*mWW*s*t^2 + 16*ep^2*mWW*s*t^2 + mtt*t^3 + 3*ep*mtt*t^3 + 2*ep^2*mtt*t^3 - 2*ep*s*t^3 - 2*ep^2*s*t^3)/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(mWW - t)^2), (-3*(-1 + 2*ep)*(mtt*mWW^2 + 3*ep*mtt*mWW^2 + 2*ep^2*mtt*mWW^2 + mtt*mWW*s + 5*ep*mtt*mWW*s + 6*ep^2*mtt*mWW*s - 3*mWW^2*s - 13*ep*mWW^2*s - 12*ep^2*mWW^2*s - 2*mtt*mWW*t - 6*ep*mtt*mWW*t - 4*ep^2*mtt*mWW*t + mtt*s*t + 3*ep*mtt*s*t + 2*ep^2*mtt*s*t + mWW*s*t + 7*ep*mWW*s*t + 6*ep^2*mWW*s*t + mtt*t^2 + 3*ep*mtt*t^2 + 2*ep^2*mtt*t^2 - 2*ep*s*t^2 - 2*ep^2*s*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(mWW - t)^2), -(2*mtt*mWW^3*s + 7*ep*mtt*mWW^3*s + 5*ep^2*mtt*mWW^3*s - ep*mWW^4*s - ep^2*mWW^4*s + 2*mtt*mWW^2*s^2 + 13*ep*mtt*mWW^2*s^2 + 17*ep^2*mtt*mWW^2*s^2 - 6*mWW^3*s^2 - 33*ep*mWW^3*s^2 - 33*ep^2*mWW^3*s^2 - 2*mtt^2*mWW^2*t - 10*ep*mtt^2*mWW^2*t - 8*ep^2*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 11*ep*mtt*mWW^3*t + 9*ep^2*mtt*mWW^3*t - ep*mWW^4*t - ep^2*mWW^4*t - 12*mtt^2*mWW*s*t - 66*ep*mtt^2*mWW*s*t - 72*ep^2*mtt^2*mWW*s*t + 24*mtt*mWW^2*s*t + 141*ep*mtt*mWW^2*s*t + 147*ep^2*mtt*mWW^2*s*t - 14*mWW^3*s*t - 73*ep*mWW^3*s*t - 71*ep^2*mWW^3*s*t + 8*mtt*mWW*s^2*t + 40*ep*mtt*mWW*s^2*t + 38*ep^2*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 40*ep*mWW^2*s^2*t - 38*ep^2*mWW^2*s^2*t + 12*mtt^3*t^2 + 64*ep*mtt^3*t^2 + 64*ep^2*mtt^3*t^2 - 28*mtt^2*mWW*t^2 - 150*ep*mtt^2*mWW*t^2 - 152*ep^2*mtt^2*mWW*t^2 + 24*mtt*mWW^2*t^2 + 126*ep*mtt*mWW^2*t^2 + 126*ep^2*mtt*mWW^2*t^2 - 8*mWW^3*t^2 - 40*ep*mWW^3*t^2 - 38*ep^2*mWW^3*t^2 - 12*mtt^2*s*t^2 - 62*ep*mtt^2*s*t^2 - 56*ep^2*mtt^2*s*t^2 + 22*mtt*mWW*s*t^2 + 103*ep*mtt*mWW*s*t^2 + 99*ep^2*mtt*mWW*s*t^2 - 12*mWW^2*s*t^2 - 63*ep*mWW^2*s*t^2 - 63*ep^2*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 11*ep*mtt*s^2*t^2 + 9*ep^2*mtt*s^2*t^2 + 2*mWW*s^2*t^2 + 9*ep*mWW*s^2*t^2 + 7*ep^2*mWW*s^2*t^2 - 6*mtt^2*t^3 - 32*ep*mtt^2*t^3 - 32*ep^2*mtt^2*t^3 + 10*mtt*mWW*t^3 + 55*ep*mtt*mWW*t^3 + 57*ep^2*mtt*mWW*t^3 - 4*mWW^2*t^3 - 23*ep*mWW^2*t^3 - 25*ep^2*mWW^2*t^3 + 5*ep*mtt*s*t^3 + 5*ep^2*mtt*s*t^3 + 2*mWW*s*t^3 + 9*ep*mWW*s*t^3 + 7*ep^2*mWW*s*t^3)/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^3), (-3*ep^2*(s + t)^2*(-(mtt*mWW^2) - ep*mtt*mWW^2 + mWW^3 + ep*mWW^3 - 3*mtt*mWW*s - 5*ep*mtt*mWW*s + 7*mWW^2*s + 9*ep*mWW^2*s + 6*mtt^2*t + 8*ep*mtt^2*t - 11*mtt*mWW*t - 15*ep*mtt*mWW*t + 5*mWW^2*t + 7*ep*mWW^2*t - 3*mtt*s*t - 3*ep*mtt*s*t - mWW*s*t - ep*mWW*s*t))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3), 0, 0, 0, ((mtt - s - t)*(2*mtt^2*mWW + 10*ep*mtt^2*mWW + 8*ep^2*mtt^2*mWW - 2*mtt*mWW^2 - 11*ep*mtt*mWW^2 - 9*ep^2*mtt*mWW^2 + ep*mWW^3 + ep^2*mWW^3 + 2*mtt*mWW*s + 12*ep*mtt*mWW*s + 16*ep^2*mtt*mWW*s - 6*mWW^2*s - 30*ep*mWW^2*s - 30*ep^2*mWW^2*s + 2*mtt^2*t + 10*ep*mtt^2*t + 8*ep^2*mtt^2*t - 6*mtt*mWW*t - 28*ep*mtt*mWW*t - 22*ep^2*mtt*mWW*t + 4*mWW^2*t + 18*ep*mWW^2*t + 14*ep^2*mWW^2*t + 2*mtt*s*t + 12*ep*mtt*s*t + 16*ep^2*mtt*s*t + 2*mWW*s*t + 4*ep*mWW*s*t - 4*ep^2*mWW*s*t - ep*mtt*t^2 - ep^2*mtt*t^2 + ep*mWW*t^2 + ep^2*mWW*t^2 + 2*ep*s*t^2 + 2*ep^2*s*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^2), (3*ep^2*(mtt - s - t)^2*(2*mtt^2 + 2*ep*mtt^2 - 3*mtt*mWW - 3*ep*mtt*mWW + mWW^2 + ep*mWW^2 + 2*mtt*s + 4*ep*mtt*s - 4*mWW*s - 6*ep*mWW*s - mtt*t - ep*mtt*t + mWW*t + ep*mWW*t + 2*s*t + 2*ep*s*t))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2), -((2*mtt^3*mWW^2 + 9*ep*mtt^3*mWW^2 + 7*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 9*ep*mtt^2*mWW^3 - 7*ep^2*mtt^2*mWW^3 + 4*ep*mtt^2*mWW^2*s + 10*ep^2*mtt^2*mWW^2*s - 4*mtt*mWW^3*s - 24*ep*mtt*mWW^3*s - 26*ep^2*mtt*mWW^3*s - 2*mtt*mWW^2*s^2 - 13*ep*mtt*mWW^2*s^2 - 17*ep^2*mtt*mWW^2*s^2 + 6*mWW^3*s^2 + 33*ep*mWW^3*s^2 + 33*ep^2*mWW^3*s^2 - 8*mtt^3*mWW*t - 40*ep*mtt^3*mWW*t - 38*ep^2*mtt^3*mWW*t + 12*mtt^2*mWW^2*t + 62*ep*mtt^2*mWW^2*t + 62*ep^2*mtt^2*mWW^2*t - 4*mtt*mWW^3*t - 22*ep*mtt*mWW^3*t - 24*ep^2*mtt*mWW^3*t + 16*mtt^2*mWW*s*t + 80*ep*mtt^2*mWW*s*t + 76*ep^2*mtt^2*mWW*s*t - 28*mtt*mWW^2*s*t - 146*ep*mtt*mWW^2*s*t - 148*ep^2*mtt*mWW^2*s*t + 20*mWW^3*s*t + 106*ep*mWW^3*s*t + 104*ep^2*mWW^3*s*t - 8*mtt*mWW*s^2*t - 40*ep*mtt*mWW*s^2*t - 38*ep^2*mtt*mWW*s^2*t + 8*mWW^2*s^2*t + 40*ep*mWW^2*s^2*t + 38*ep^2*mWW^2*s^2*t - 6*mtt^3*t^2 - 33*ep*mtt^3*t^2 - 33*ep^2*mtt^3*t^2 + 26*mtt^2*mWW*t^2 + 139*ep*mtt^2*mWW*t^2 + 137*ep^2*mtt^2*mWW*t^2 - 32*mtt*mWW^2*t^2 - 170*ep*mtt*mWW^2*t^2 - 168*ep^2*mtt*mWW^2*t^2 + 12*mWW^3*t^2 + 64*ep*mWW^3*t^2 + 64*ep^2*mWW^3*t^2 + 8*mtt^2*s*t^2 + 44*ep*mtt^2*s*t^2 + 42*ep^2*mtt^2*s*t^2 - 16*mtt*mWW*s*t^2 - 86*ep*mtt*mWW*s*t^2 - 82*ep^2*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 22*ep*mWW^2*s*t^2 + 24*ep^2*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 11*ep*mtt*s^2*t^2 - 9*ep^2*mtt*s^2*t^2 - 2*mWW*s^2*t^2 - 9*ep*mWW*s^2*t^2 - 7*ep^2*mWW*s^2*t^2)/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^3)), (-3*ep*(-1 + 2*ep)*(mtt - s)^2*(mtt^2*mWW + ep*mtt^2*mWW - mtt*mWW^2 - ep*mtt*mWW^2 + 3*mtt*mWW*s + 5*ep*mtt*mWW*s - 7*mWW^2*s - 9*ep*mWW^2*s - 7*mtt^2*t - 9*ep*mtt^2*t + 13*mtt*mWW*t + 17*ep*mtt*mWW*t - 6*mWW^2*t - 8*ep*mWW^2*t + 3*mtt*s*t + 3*ep*mtt*s*t + mWW*s*t + ep*mWW*s*t))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3), 0, 0, ((mtt - s)*(ep*mtt^4*mWW^2 + 3*ep^2*mtt^4*mWW^2 + 2*ep^3*mtt^4*mWW^2 - mtt^3*mWW^3 - 3*ep*mtt^3*mWW^3 - 2*ep^2*mtt^3*mWW^3 + 2*mtt^2*mWW^4 + 3*ep*mtt^2*mWW^4 - 5*ep^2*mtt^2*mWW^4 - 6*ep^3*mtt^2*mWW^4 - mtt*mWW^5 - ep*mtt*mWW^5 + 4*ep^2*mtt*mWW^5 + 4*ep^3*mtt*mWW^5 + ep*mtt^4*mWW*s + 21*ep^2*mtt^4*mWW*s + 38*ep^3*mtt^4*mWW*s - mtt^3*mWW^2*s - 3*ep*mtt^3*mWW^2*s - 116*ep^2*mtt^3*mWW^2*s - 210*ep^3*mtt^3*mWW^2*s + 7*mtt^2*mWW^3*s + 6*ep*mtt^2*mWW^3*s + 173*ep^2*mtt^2*mWW^3*s + 354*ep^3*mtt^2*mWW^3*s - 9*mtt*mWW^4*s - 43*ep*mtt*mWW^4*s - 48*ep^2*mtt*mWW^4*s - 62*ep^3*mtt*mWW^4*s + 3*mWW^5*s + 39*ep*mWW^5*s - 30*ep^2*mWW^5*s - 120*ep^3*mWW^5*s - 3*ep*mtt^3*mWW*s^2 - 63*ep^2*mtt^3*mWW*s^2 - 114*ep^3*mtt^3*mWW*s^2 + 2*mtt^2*mWW^2*s^2 + 6*ep*mtt^2*mWW^2*s^2 + 268*ep^2*mtt^2*mWW^2*s^2 + 474*ep^3*mtt^2*mWW^2*s^2 - 9*mtt*mWW^3*s^2 - 303*ep^2*mtt*mWW^3*s^2 - 570*ep^3*mtt*mWW^3*s^2 + 6*mWW^4*s^2 + 21*ep*mWW^4*s^2 + 57*ep^2*mWW^4*s^2 + 144*ep^3*mWW^4*s^2 + 3*ep*mtt^2*mWW*s^3 + 63*ep^2*mtt^2*mWW*s^3 + 114*ep^3*mtt^2*mWW*s^3 - mtt*mWW^2*s^3 - 7*ep*mtt*mWW^2*s^3 - 200*ep^2*mtt*mWW^2*s^3 - 326*ep^3*mtt*mWW^2*s^3 + 3*mWW^3*s^3 - 3*ep*mWW^3*s^3 + 132*ep^2*mWW^3*s^3 + 216*ep^3*mWW^3*s^3 - ep*mtt*mWW*s^4 - 21*ep^2*mtt*mWW*s^4 - 38*ep^3*mtt*mWW*s^4 + 3*ep*mWW^2*s^4 + 45*ep^2*mWW^2*s^4 + 60*ep^3*mWW^2*s^4 - 2*ep*mtt^4*mWW*t - 6*ep^2*mtt^4*mWW*t - 4*ep^3*mtt^4*mWW*t + 2*mtt^3*mWW^2*t + 6*ep*mtt^3*mWW^2*t + 4*ep^2*mtt^3*mWW^2*t - 4*mtt^2*mWW^3*t - 6*ep*mtt^2*mWW^3*t + 10*ep^2*mtt^2*mWW^3*t + 12*ep^3*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 2*ep*mtt*mWW^4*t - 8*ep^2*mtt*mWW^4*t - 8*ep^3*mtt*mWW^4*t + ep*mtt^4*s*t + 3*ep^2*mtt^4*s*t + 2*ep^3*mtt^4*s*t - mtt^3*mWW*s*t + 4*ep*mtt^3*mWW*s*t + 39*ep^2*mtt^3*mWW*s*t + 34*ep^3*mtt^3*mWW*s*t - 3*mtt^2*mWW^2*s*t + 4*ep*mtt^2*mWW^2*s*t - 83*ep^2*mtt^2*mWW^2*s*t - 186*ep^3*mtt^2*mWW^2*s*t + 5*mtt*mWW^3*s*t + 12*ep*mtt*mWW^3*s*t + 17*ep^2*mtt*mWW^3*s*t + 106*ep^3*mtt*mWW^3*s*t - mWW^4*s*t - 21*ep*mWW^4*s*t + 24*ep^2*mWW^4*s*t + 44*ep^3*mWW^4*s*t - 3*ep*mtt^3*s^2*t - 9*ep^2*mtt^3*s^2*t - 6*ep^3*mtt^3*s^2*t + 2*mtt^2*mWW*s^2*t - 3*ep*mtt^2*mWW*s^2*t - 83*ep^2*mtt^2*mWW*s^2*t - 78*ep^3*mtt^2*mWW*s^2*t + 2*mtt*mWW^2*s^2*t - 11*ep*mtt*mWW^2*s^2*t + 149*ep^2*mtt*mWW^2*s^2*t + 258*ep^3*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 7*ep*mWW^3*s^2*t - 23*ep^2*mWW^3*s^2*t - 114*ep^3*mWW^3*s^2*t + 3*ep*mtt^2*s^3*t + 9*ep^2*mtt^2*s^3*t + 6*ep^3*mtt^2*s^3*t - mtt*mWW*s^3*t + 2*ep*mtt*mWW*s^3*t + 73*ep^2*mtt*mWW*s^3*t + 70*ep^3*mtt*mWW*s^3*t - mWW^2*s^3*t + ep*mWW^2*s^3*t - 70*ep^2*mWW^2*s^3*t - 72*ep^3*mWW^2*s^3*t - ep*mtt*s^4*t - 3*ep^2*mtt*s^4*t - 2*ep^3*mtt*s^4*t - ep*mWW*s^4*t - 23*ep^2*mWW*s^4*t - 22*ep^3*mWW*s^4*t + ep*mtt^4*t^2 + 3*ep^2*mtt^4*t^2 + 2*ep^3*mtt^4*t^2 - mtt^3*mWW*t^2 - 3*ep*mtt^3*mWW*t^2 - 2*ep^2*mtt^3*mWW*t^2 + 2*mtt^2*mWW^2*t^2 + 3*ep*mtt^2*mWW^2*t^2 - 5*ep^2*mtt^2*mWW^2*t^2 - 6*ep^3*mtt^2*mWW^2*t^2 - mtt*mWW^3*t^2 - ep*mtt*mWW^3*t^2 + 4*ep^2*mtt*mWW^3*t^2 + 4*ep^3*mtt*mWW^3*t^2 - 3*ep*mtt^3*s*t^2 - 11*ep^2*mtt^3*s*t^2 - 8*ep^3*mtt^3*s*t^2 + 2*mtt^2*mWW*s*t^2 + 8*ep*mtt^2*mWW*s*t^2 + 6*ep^2*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 - 7*ep*mtt*mWW^2*s*t^2 + 7*ep^2*mtt*mWW^2*s*t^2 + 12*ep^3*mtt*mWW^2*s*t^2 + 2*ep*mWW^3*s*t^2 - 2*ep^2*mWW^3*s*t^2 - 4*ep^3*mWW^3*s*t^2 + 3*ep*mtt^2*s^2*t^2 + 15*ep^2*mtt^2*s^2*t^2 + 12*ep^3*mtt^2*s^2*t^2 - mtt*mWW*s^2*t^2 - 7*ep*mtt*mWW*s^2*t^2 - 6*ep^2*mtt*mWW*s^2*t^2 + 4*ep*mWW^2*s^2*t^2 - 2*ep^2*mWW^2*s^2*t^2 - 6*ep^3*mWW^2*s^2*t^2 - ep*mtt*s^3*t^2 - 9*ep^2*mtt*s^3*t^2 - 8*ep^3*mtt*s^3*t^2 + 2*ep*mWW*s^3*t^2 + 2*ep^2*mWW*s^3*t^2 + 2*ep^2*s^4*t^2 + 2*ep^3*s^4*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^3*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), -((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(mtt^3*mWW^2 + 3*ep*mtt^3*mWW^2 + 2*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 6*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 + mtt*mWW^4 + 3*ep*mtt*mWW^4 + 2*ep^2*mtt*mWW^4 + mtt^3*mWW*s + 9*ep*mtt^3*mWW*s + 14*ep^2*mtt^3*mWW*s - 7*mtt^2*mWW^2*s - 51*ep*mtt^2*mWW^2*s - 62*ep^2*mtt^2*mWW^2*s + 9*mtt*mWW^3*s + 87*ep*mtt*mWW^3*s + 108*ep^2*mtt*mWW^3*s - 3*mWW^4*s - 45*ep*mWW^4*s - 60*ep^2*mWW^4*s - 2*mtt^2*mWW*s^2 - 18*ep*mtt^2*mWW*s^2 - 28*ep^2*mtt^2*mWW*s^2 + 9*mtt*mWW^2*s^2 + 69*ep*mtt*mWW^2*s^2 + 84*ep^2*mtt*mWW^2*s^2 - 6*mWW^3*s^2 - 60*ep*mWW^3*s^2 - 66*ep^2*mWW^3*s^2 + mtt*mWW*s^3 + 9*ep*mtt*mWW*s^3 + 14*ep^2*mtt*mWW*s^3 - 3*mWW^2*s^3 - 21*ep*mWW^2*s^3 - 24*ep^2*mWW^2*s^3 - 2*mtt^3*mWW*t - 6*ep*mtt^3*mWW*t - 4*ep^2*mtt^3*mWW*t + 4*mtt^2*mWW^2*t + 12*ep*mtt^2*mWW^2*t + 8*ep^2*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 6*ep*mtt*mWW^3*t - 4*ep^2*mtt*mWW^3*t + mtt^3*s*t + 3*ep*mtt^3*s*t + 2*ep^2*mtt^3*s*t + 3*mtt^2*mWW*s*t + 11*ep*mtt^2*mWW*s*t - 4*ep^2*mtt^2*mWW*s*t - 5*mtt*mWW^2*s*t - 37*ep*mtt*mWW^2*s*t - 20*ep^2*mtt*mWW^2*s*t + mWW^3*s*t + 23*ep*mWW^3*s*t + 22*ep^2*mWW^3*s*t - 2*mtt^2*s^2*t - 6*ep*mtt^2*s^2*t - 4*ep^2*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 16*ep*mtt*mWW*s^2*t - 2*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 28*ep*mWW^2*s^2*t + 14*ep^2*mWW^2*s^2*t + mtt*s^3*t + 3*ep*mtt*s^3*t + 2*ep^2*mtt*s^3*t + mWW*s^3*t + 11*ep*mWW*s^3*t + 10*ep^2*mWW*s^3*t + mtt^3*t^2 + 3*ep*mtt^3*t^2 + 2*ep^2*mtt^3*t^2 - 2*mtt^2*mWW*t^2 - 6*ep*mtt^2*mWW*t^2 - 4*ep^2*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 + 3*ep*mtt*mWW^2*t^2 + 2*ep^2*mtt*mWW^2*t^2 - 2*mtt^2*s*t^2 - 8*ep*mtt^2*s*t^2 - 6*ep^2*mtt^2*s*t^2 + 2*mtt*mWW*s*t^2 + 10*ep*mtt*mWW*s*t^2 + 8*ep^2*mtt*mWW*s*t^2 - 2*ep*mWW^2*s*t^2 - 2*ep^2*mWW^2*s*t^2 + mtt*s^2*t^2 + 7*ep*mtt*s^2*t^2 + 6*ep^2*mtt*s^2*t^2 - 4*ep*mWW*s^2*t^2 - 4*ep^2*mWW*s^2*t^2 - 2*ep*s^3*t^2 - 2*ep^2*s^3*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^3*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), (ep*(4*mtt^5*mWW^2 + 8*ep*mtt^5*mWW^2 - 8*mtt^4*mWW^3 - 16*ep*mtt^4*mWW^3 + 4*mtt^3*mWW^4 + 8*ep*mtt^3*mWW^4 - 4*mtt^4*mWW^2*s - 12*ep*mtt^4*mWW^2*s - 9*mtt^3*mWW^3*s - ep*mtt^3*mWW^3*s + 14*mtt^2*mWW^4*s + 14*ep*mtt^2*mWW^4*s - mtt*mWW^5*s - ep*mtt*mWW^5*s - 13*mtt^3*mWW^2*s^2 - 15*ep*mtt^3*mWW^2*s^2 + 58*mtt^2*mWW^3*s^2 + 70*ep*mtt^2*mWW^3*s^2 - 28*mtt*mWW^4*s^2 - 38*ep*mtt*mWW^4*s^2 - mWW^5*s^2 - ep*mWW^5*s^2 + 22*mtt^2*mWW^2*s^3 + 34*ep*mtt^2*mWW^2*s^3 - 62*mtt*mWW^3*s^3 - 80*ep*mtt*mWW^3*s^3 + 12*mWW^4*s^3 + 18*ep*mWW^4*s^3 - 9*mtt*mWW^2*s^4 - 15*ep*mtt*mWW^2*s^4 + 21*mWW^3*s^4 + 27*ep*mWW^3*s^4 - 20*mtt^5*mWW*t - 32*ep*mtt^5*mWW*t + 56*mtt^4*mWW^2*t + 84*ep*mtt^4*mWW^2*t - 53*mtt^3*mWW^3*t - 73*ep*mtt^3*mWW^3*t + 18*mtt^2*mWW^4*t + 22*ep*mtt^2*mWW^4*t - mtt*mWW^5*t - ep*mtt*mWW^5*t + 74*mtt^4*mWW*s*t + 116*ep*mtt^4*mWW*s*t - 162*mtt^3*mWW^2*s*t - 238*ep*mtt^3*mWW^2*s*t + 118*mtt^2*mWW^3*s*t + 160*ep*mtt^2*mWW^3*s*t - 29*mtt*mWW^4*s*t - 37*ep*mtt*mWW^4*s*t - mWW^5*s*t - ep*mWW^5*s*t - 97*mtt^3*mWW*s^2*t - 145*ep*mtt^3*mWW*s^2*t + 154*mtt^2*mWW^2*s^2*t + 220*ep*mtt^2*mWW^2*s^2*t - 80*mtt*mWW^3*s^2*t - 98*ep*mtt*mWW^3*s^2*t + 3*mWW^4*s^2*t + 3*ep*mWW^4*s^2*t + 52*mtt^2*mWW*s^3*t + 70*ep*mtt^2*mWW*s^3*t - 45*mtt*mWW^2*s^3*t - 63*ep*mtt*mWW^2*s^3*t + 17*mWW^3*s^3*t + 17*ep*mWW^3*s^3*t - 9*mtt*mWW*s^4*t - 9*ep*mtt*mWW*s^4*t - 3*mWW^2*s^4*t - 3*ep*mWW^2*s^4*t - 8*mtt^5*t^2 - 8*ep*mtt^5*t^2 + 30*mtt^4*mWW*t^2 + 36*ep*mtt^4*mWW*t^2 - 41*mtt^3*mWW^2*t^2 - 55*ep*mtt^3*mWW^2*t^2 + 24*mtt^2*mWW^3*t^2 + 34*ep*mtt^2*mWW^3*t^2 - 5*mtt*mWW^4*t^2 - 7*ep*mtt*mWW^4*t^2 + 20*mtt^4*s*t^2 + 16*ep*mtt^4*s*t^2 - 57*mtt^3*mWW*s*t^2 - 65*ep*mtt^3*mWW*s*t^2 + 48*mtt^2*mWW^2*s*t^2 + 66*ep*mtt^2*mWW^2*s*t^2 - 6*mtt*mWW^3*s*t^2 - 10*ep*mtt*mWW^3*s*t^2 - 5*mWW^4*s*t^2 - 7*ep*mWW^4*s*t^2 - 16*mtt^3*s^2*t^2 - 8*ep*mtt^3*s^2*t^2 + 28*mtt^2*mWW*s^2*t^2 + 30*ep*mtt^2*mWW*s^2*t^2 - 12*mtt*mWW^2*s^2*t^2 - 24*ep*mtt*mWW^2*s^2*t^2 + 4*mWW^3*s^2*t^2 + 6*ep*mWW^3*s^2*t^2 + 4*mtt^2*s^3*t^2 - mtt*mWW*s^3*t^2 - ep*mtt*mWW*s^3*t^2 + mWW^2*s^3*t^2 + 5*ep*mWW^2*s^3*t^2))/((1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^3), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^3*mWW^2 + 2*ep*mtt^3*mWW^2 - mtt^2*mWW^3 - 2*ep*mtt^2*mWW^3 - ep*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 2*ep*mtt*mWW^3*s + mWW^4*s + ep*mWW^4*s - mtt*mWW^2*s^2 - ep*mtt*mWW^2*s^2 + 3*mWW^3*s^2 + 3*ep*mWW^3*s^2 - 5*mtt^3*mWW*t - 8*ep*mtt^3*mWW*t + 9*mtt^2*mWW^2*t + 13*ep*mtt^2*mWW^2*t - 5*mtt*mWW^3*t - 6*ep*mtt*mWW^3*t + mWW^4*t + ep*mWW^4*t + 9*mtt^2*mWW*s*t + 15*ep*mtt^2*mWW*s*t - 14*mtt*mWW^2*s*t - 23*ep*mtt*mWW^2*s*t + 9*mWW^3*s*t + 12*ep*mWW^3*s*t - 4*mtt*mWW*s^2*t - 7*ep*mtt*mWW*s^2*t + 4*mWW^2*s^2*t + 7*ep*mWW^2*s^2*t - 2*mtt^3*t^2 - 2*ep*mtt^3*t^2 + 10*mtt^2*mWW*t^2 + 13*ep*mtt^2*mWW*t^2 - 13*mtt*mWW^2*t^2 - 18*ep*mtt*mWW^2*t^2 + 5*mWW^3*t^2 + 7*ep*mWW^3*t^2 + 3*mtt^2*s*t^2 + 2*ep*mtt^2*s*t^2 - 7*mtt*mWW*s*t^2 - 7*ep*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 3*ep*mWW^2*s*t^2 - mtt*s^2*t^2 - mWW*s^2*t^2 - 2*ep*mWW*s^2*t^2))/((1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^3), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^3*mWW + ep*mtt^3*mWW - mtt^2*mWW^2 - ep*mtt^2*mWW^2 + 2*mtt^2*mWW*s + 4*ep*mtt^2*mWW*s - 7*mtt*mWW^2*s - 9*ep*mtt*mWW^2*s + mWW^3*s + ep*mWW^3*s - 7*mtt^3*t - 9*ep*mtt^3*t + 13*mtt^2*mWW*t + 17*ep*mtt^2*mWW*t - 7*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t + mWW^3*t + ep*mWW^3*t + 4*mtt^2*s*t + 4*ep*mtt^2*s*t - 2*mtt*mWW*s*t - 4*ep*mtt*mWW*s*t + 6*mWW^2*s*t + 8*ep*mWW^2*s*t + 6*mtt^2*t^2 + 8*ep*mtt^2*t^2 - 11*mtt*mWW*t^2 - 15*ep*mtt*mWW*t^2 + 5*mWW^2*t^2 + 7*ep*mWW^2*t^2 - 3*mtt*s*t^2 - 3*ep*mtt*s*t^2 - mWW*s*t^2 - ep*mWW*s*t^2))/(2*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt^3*mWW + 3*ep*mtt^3*mWW + 2*ep^2*mtt^3*mWW - 3*mtt^2*mWW^2 - 9*ep*mtt^2*mWW^2 - 6*ep^2*mtt^2*mWW^2 + 4*mtt*mWW^3 + 14*ep*mtt*mWW^3 + 10*ep^2*mtt*mWW^3 - 2*mWW^4 - 8*ep*mWW^4 - 6*ep^2*mWW^4 + 2*mtt^2*mWW*s + 8*ep*mtt^2*mWW*s + 8*ep^2*mtt^2*mWW*s - 8*mtt*mWW^2*s - 24*ep*mtt*mWW^2*s - 18*ep^2*mtt*mWW^2*s + 6*mWW^3*s + 12*ep*mWW^3*s + 6*ep^2*mWW^3*s - 3*mtt*mWW*s^2 - 11*ep*mtt*mWW*s^2 - 10*ep^2*mtt*mWW*s^2 + 7*mWW^2*s^2 + 23*ep*mWW^2*s^2 + 18*ep^2*mWW^2*s^2 - 7*mtt^3*t - 23*ep*mtt^3*t - 18*ep^2*mtt^3*t + 21*mtt^2*mWW*t + 63*ep*mtt^2*mWW*t + 46*ep^2*mtt^2*mWW*t - 24*mtt*mWW^2*t - 70*ep*mtt*mWW^2*t - 48*ep^2*mtt*mWW^2*t + 10*mWW^3*t + 30*ep*mWW^3*t + 20*ep^2*mWW^3*t + 10*mtt^2*s*t + 32*ep*mtt^2*s*t + 24*ep^2*mtt^2*s*t - 20*mtt*mWW*s*t - 68*ep*mtt*mWW*s*t - 56*ep^2*mtt*mWW*s*t + 14*mWW^2*s*t + 56*ep*mWW^2*s*t + 48*ep^2*mWW^2*s*t - 3*mtt*s^2*t - 9*ep*mtt*s^2*t - 6*ep^2*mtt*s^2*t - mWW*s^2*t - 3*ep*mWW*s^2*t - 2*ep^2*mWW*s^2*t + 6*mtt^2*t^2 + 26*ep*mtt^2*t^2 + 24*ep^2*mtt^2*t^2 - 10*mtt*mWW*t^2 - 44*ep*mtt*mWW*t^2 - 42*ep^2*mtt*mWW*t^2 + 4*mWW^2*t^2 + 18*ep*mWW^2*t^2 + 18*ep^2*mWW^2*t^2 - 2*mtt*s*t^2 - 8*ep*mtt*s*t^2 - 6*ep^2*mtt*s*t^2 - 2*mWW*s*t^2 - 8*ep*mWW*s*t^2 - 6*ep^2*mWW*s*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3), ((-1 + 2*ep)^2*(mtt - s)^2*(6*mtt^4 + 6*ep*mtt^4 - 11*mtt^3*mWW - 11*ep*mtt^3*mWW + 4*mtt^2*mWW^2 + 4*ep*mtt^2*mWW^2 + mtt*mWW^3 + ep*mtt*mWW^3 - 6*mtt^3*s + 6*mtt^2*mWW*s - 2*ep*mtt^2*mWW*s + mtt*mWW^2*s + 3*ep*mtt*mWW^2*s - mWW^3*s - ep*mWW^3*s - 6*mtt^2*s^2 - 18*ep*mtt^2*s^2 + 17*mtt*mWW*s^2 + 31*ep*mtt*mWW*s^2 - 5*mWW^2*s^2 - 7*ep*mWW^2*s^2 + 6*mtt*s^3 + 12*ep*mtt*s^3 - 12*mWW*s^3 - 18*ep*mWW*s^3 - 5*mtt^3*t - 5*ep*mtt^3*t + 9*mtt^2*mWW*t + 9*ep*mtt^2*mWW*t - 3*mtt*mWW^2*t - 3*ep*mtt*mWW^2*t - mWW^3*t - ep*mWW^3*t + 12*mtt^2*s*t + 10*ep*mtt^2*s*t - 22*mtt*mWW*s*t - 22*ep*mtt*mWW*s*t + 10*mWW^2*s*t + 12*ep*mWW^2*s*t - 13*mtt*s^2*t - 11*ep*mtt*s^2*t + 9*mWW*s^2*t + 7*ep*mWW*s^2*t + 6*s^3*t + 6*ep*s^3*t - mtt^2*t^2 - ep*mtt^2*t^2 + 2*mtt*mWW*t^2 + 2*ep*mtt*mWW*t^2 - mWW^2*t^2 - ep*mWW^2*t^2 + 3*mtt*s*t^2 + 3*ep*mtt*s*t^2 - 3*mWW*s*t^2 - 3*ep*mWW*s*t^2 - 2*s^2*t^2 - 2*ep*s^2*t^2))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^3*s^4*(mWW - t)^2), ((-1 + ep)*(-1 + 2*ep)*(-(mtt^3*mWW^2) + ep*mtt^3*mWW^2 + 10*ep^2*mtt^3*mWW^2 + 8*ep^3*mtt^3*mWW^2 + 2*mtt^2*mWW^3 - 2*ep*mtt^2*mWW^3 - 20*ep^2*mtt^2*mWW^3 - 16*ep^3*mtt^2*mWW^3 - mtt*mWW^4 + ep*mtt*mWW^4 + 10*ep^2*mtt*mWW^4 + 8*ep^3*mtt*mWW^4 - mtt^3*mWW*s - 5*ep*mtt^3*mWW*s + 18*ep^2*mtt^3*mWW*s + 48*ep^3*mtt^3*mWW*s + 7*mtt^2*mWW^2*s + 19*ep*mtt^2*mWW^2*s - 114*ep^2*mtt^2*mWW^2*s - 180*ep^3*mtt^2*mWW^2*s - 9*mtt*mWW^3*s - 31*ep*mtt*mWW^3*s + 180*ep^2*mtt*mWW^3*s + 260*ep^3*mtt*mWW^3*s + 3*mWW^4*s + 17*ep*mWW^4*s - 84*ep^2*mWW^4*s - 128*ep^3*mWW^4*s + 2*mtt^2*mWW*s^2 + 10*ep*mtt^2*mWW*s^2 - 36*ep^2*mtt^2*mWW*s^2 - 96*ep^3*mtt^2*mWW*s^2 - 9*mtt*mWW^2*s^2 - 29*ep*mtt*mWW^2*s^2 + 152*ep^2*mtt*mWW^2*s^2 + 252*ep^3*mtt*mWW^2*s^2 + 6*mWW^3*s^2 + 24*ep*mWW^3*s^2 - 126*ep^2*mWW^3*s^2 - 172*ep^3*mWW^3*s^2 - mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 + 18*ep^2*mtt*mWW*s^3 + 48*ep^3*mtt*mWW*s^3 + 3*mWW^2*s^3 + 9*ep*mWW^2*s^3 - 48*ep^2*mWW^2*s^3 - 80*ep^3*mWW^2*s^3 + 2*mtt^3*mWW*t - 2*ep*mtt^3*mWW*t - 20*ep^2*mtt^3*mWW*t - 16*ep^3*mtt^3*mWW*t - 4*mtt^2*mWW^2*t + 4*ep*mtt^2*mWW^2*t + 40*ep^2*mtt^2*mWW^2*t + 32*ep^3*mtt^2*mWW^2*t + 2*mtt*mWW^3*t - 2*ep*mtt*mWW^3*t - 20*ep^2*mtt*mWW^3*t - 16*ep^3*mtt*mWW^3*t - mtt^3*s*t + ep*mtt^3*s*t + 6*ep^2*mtt^3*s*t - 3*mtt^2*mWW*s*t - 3*ep*mtt^2*mWW*s*t + 52*ep^2*mtt^2*mWW*s*t + 12*ep^3*mtt^2*mWW*s*t + 5*mtt*mWW^2*s*t + 13*ep*mtt*mWW^2*s*t - 108*ep^2*mtt*mWW^2*s*t - 52*ep^3*mtt*mWW^2*s*t - mWW^3*s*t - 11*ep*mWW^3*s*t + 50*ep^2*mWW^3*s*t + 40*ep^3*mWW^3*s*t + 2*mtt^2*s^2*t - 2*ep*mtt^2*s^2*t - 12*ep^2*mtt^2*s^2*t + 2*mtt*mWW*s^2*t + 12*ep*mtt*mWW*s^2*t - 62*ep^2*mtt*mWW*s^2*t - 36*ep^3*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - 16*ep*mWW^2*s^2*t + 74*ep^2*mWW^2*s^2*t + 44*ep^3*mWW^2*s^2*t - mtt*s^3*t + ep*mtt*s^3*t + 6*ep^2*mtt*s^3*t - mWW*s^3*t - 7*ep*mWW*s^3*t + 30*ep^2*mWW*s^3*t + 40*ep^3*mWW*s^3*t - mtt^3*t^2 + ep*mtt^3*t^2 + 10*ep^2*mtt^3*t^2 + 8*ep^3*mtt^3*t^2 + 2*mtt^2*mWW*t^2 - 2*ep*mtt^2*mWW*t^2 - 20*ep^2*mtt^2*mWW*t^2 - 16*ep^3*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 + ep*mtt*mWW^2*t^2 + 10*ep^2*mtt*mWW^2*t^2 + 8*ep^3*mtt*mWW^2*t^2 + 2*mtt^2*s*t^2 - 26*ep^2*mtt^2*s*t^2 - 24*ep^3*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 2*ep*mtt*mWW*s*t^2 + 32*ep^2*mtt*mWW*s*t^2 + 32*ep^3*mtt*mWW*s*t^2 + 2*ep*mWW^2*s*t^2 - 6*ep^2*mWW^2*s*t^2 - 8*ep^3*mWW^2*s*t^2 - mtt*s^2*t^2 - 3*ep*mtt*s^2*t^2 + 22*ep^2*mtt*s^2*t^2 + 24*ep^3*mtt*s^2*t^2 + 4*ep*mWW*s^2*t^2 - 12*ep^2*mWW*s^2*t^2 - 16*ep^3*mWW*s^2*t^2 + 2*ep*s^3*t^2 - 6*ep^2*s^3*t^2 - 8*ep^3*s^3*t^2))/(2*ep*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^3*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), -((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^4*mWW^2 + 32*ep^2*mtt^4*mWW^2 + 32*ep^3*mtt^4*mWW^2 - 8*ep*mtt^3*mWW^3 - 32*ep^2*mtt^3*mWW^3 - 32*ep^3*mtt^3*mWW^3 - 16*ep^2*mtt^3*mWW^2*s - 32*ep^3*mtt^3*mWW^2*s + mtt^2*mWW^3*s - 21*ep*mtt^2*mWW^3*s - 46*ep^2*mtt^2*mWW^3*s - 8*ep^3*mtt^2*mWW^3*s - mtt*mWW^4*s - ep*mtt*mWW^4*s - 12*ep^2*mtt*mWW^4*s - 12*ep^3*mtt*mWW^4*s + 6*ep*mWW^5*s + 26*ep^2*mWW^5*s + 20*ep^3*mWW^5*s + mtt^2*mWW^2*s^2 + 9*ep*mtt^2*mWW^2*s^2 + 66*ep^2*mtt^2*mWW^2*s^2 + 96*ep^3*mtt^2*mWW^2*s^2 - 5*mtt*mWW^3*s^2 - 41*ep*mtt*mWW^3*s^2 - 196*ep^2*mtt*mWW^3*s^2 - 228*ep^3*mtt*mWW^3*s^2 + 3*mWW^4*s^2 + 59*ep*mWW^4*s^2 + 218*ep^2*mWW^4*s^2 + 192*ep^3*mWW^4*s^2 - mtt*mWW^2*s^3 - 17*ep*mtt*mWW^2*s^3 - 82*ep^2*mtt*mWW^2*s^3 - 96*ep^3*mtt*mWW^2*s^3 + 3*mWW^3*s^3 + 37*ep*mWW^3*s^3 + 144*ep^2*mWW^3*s^3 + 140*ep^3*mWW^3*s^3 - 40*ep*mtt^4*mWW*t - 144*ep^2*mtt^4*mWW*t - 128*ep^3*mtt^4*mWW*t + 72*ep*mtt^3*mWW^2*t + 248*ep^2*mtt^3*mWW^2*t + 208*ep^3*mtt^3*mWW^2*t - 34*ep*mtt^2*mWW^3*t - 110*ep^2*mtt^2*mWW^3*t - 84*ep^3*mtt^2*mWW^3*t - 4*ep*mtt*mWW^4*t - 12*ep^2*mtt*mWW^4*t - 8*ep^3*mtt*mWW^4*t + 6*ep*mWW^5*t + 18*ep^2*mWW^5*t + 12*ep^3*mWW^5*t + 84*ep*mtt^3*mWW*s*t + 296*ep^2*mtt^3*mWW*s*t + 272*ep^3*mtt^3*mWW*s*t - 3*mtt^2*mWW^2*s*t - 119*ep*mtt^2*mWW^2*s*t - 360*ep^2*mtt^2*mWW^2*s*t - 300*ep^3*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t + 21*ep*mtt*mWW^3*s*t - 2*ep^2*mtt*mWW^3*s*t - 48*ep^3*mtt*mWW^3*s*t + 46*ep*mWW^4*s*t + 162*ep^2*mWW^4*s*t + 140*ep^3*mWW^4*s*t - 68*ep*mtt^2*mWW*s^2*t - 266*ep^2*mtt^2*mWW*s^2*t - 276*ep^3*mtt^2*mWW*s^2*t + 7*mtt*mWW^2*s^2*t + 141*ep*mtt*mWW^2*s^2*t + 486*ep^2*mtt*mWW^2*s^2*t + 448*ep^3*mtt*mWW^2*s^2*t - 4*mWW^3*s^2*t - 66*ep*mWW^3*s^2*t - 220*ep^2*mWW^3*s^2*t - 176*ep^3*mWW^3*s^2*t + 24*ep*mtt*mWW*s^3*t + 114*ep^2*mtt*mWW*s^3*t + 132*ep^3*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 74*ep*mWW^2*s^3*t - 268*ep^2*mWW^2*s^3*t - 240*ep^3*mWW^2*s^3*t - 16*ep*mtt^4*t^2 - 48*ep^2*mtt^4*t^2 - 32*ep^3*mtt^4*t^2 + 44*ep*mtt^3*mWW*t^2 + 144*ep^2*mtt^3*mWW*t^2 + 112*ep^3*mtt^3*mWW*t^2 - 2*ep*mtt^2*mWW^2*t^2 - 10*ep^2*mtt^2*mWW^2*t^2 - 12*ep^3*mtt^2*mWW^2*t^2 - 56*ep*mtt*mWW^3*t^2 - 188*ep^2*mtt*mWW^3*t^2 - 152*ep^3*mtt*mWW^3*t^2 + 30*ep*mWW^4*t^2 + 102*ep^2*mWW^4*t^2 + 84*ep^3*mWW^4*t^2 + 24*ep*mtt^3*s*t^2 + 80*ep^2*mtt^3*s*t^2 + 48*ep^3*mtt^3*s*t^2 + 3*mtt^2*mWW*s*t^2 - 11*ep*mtt^2*mWW*s*t^2 - 106*ep^2*mtt^2*mWW*s*t^2 - 104*ep^3*mtt^2*mWW*s*t^2 - 3*mtt*mWW^2*s*t^2 - 37*ep*mtt*mWW^2*s*t^2 - 34*ep^2*mtt*mWW^2*s*t^2 + 24*ep^3*mtt*mWW^2*s*t^2 + 8*ep*mWW^3*s*t^2 + 12*ep^2*mWW^3*s*t^2 - mtt^2*s^2*t^2 - 13*ep*mtt^2*s^2*t^2 - 40*ep^2*mtt^2*s^2*t^2 - 12*ep^3*mtt^2*s^2*t^2 - 3*mtt*mWW*s^2*t^2 - 47*ep*mtt*mWW*s^2*t^2 - 104*ep^2*mtt*mWW*s^2*t^2 - 68*ep^3*mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 + 21*ep*mWW^2*s^2*t^2 + 48*ep^2*mWW^2*s^2*t^2 + 20*ep^3*mWW^2*s^2*t^2 + mtt*s^3*t^2 + 5*ep*mtt*s^3*t^2 + 8*ep^2*mtt*s^3*t^2 - 4*ep^3*mtt*s^3*t^2 + mWW*s^3*t^2 + 27*ep*mWW*s^3*t^2 + 90*ep^2*mWW*s^3*t^2 + 72*ep^3*mWW*s^3*t^2 - mtt^2*s*t^3 - 5*ep*mtt^2*s*t^3 - 8*ep^2*mtt^2*s*t^3 - 4*ep^3*mtt^2*s*t^3 + mtt*mWW*s*t^3 + 5*ep*mtt*mWW*s*t^3 + 8*ep^2*mtt*mWW*s*t^3 + 4*ep^3*mtt*mWW*s*t^3 + mtt*s^2*t^3 + 7*ep*mtt*s^2*t^3 + 14*ep^2*mtt*s^2*t^3 + 8*ep^3*mtt*s^2*t^3 - 2*ep*mWW*s^2*t^3 - 6*ep^2*mWW*s^2*t^3 - 4*ep^3*mWW*s^2*t^3 - 2*ep*s^3*t^3 - 6*ep^2*s^3*t^3 - 4*ep^3*s^3*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW^3*(mtt - mWW - s)^2*s^3*(mWW - t)^3), (3*ep*mtt^4*mWW^3 + 9*ep^2*mtt^4*mWW^3 + 6*ep^3*mtt^4*mWW^3 - 12*ep*mtt^3*mWW^4 - 36*ep^2*mtt^3*mWW^4 - 24*ep^3*mtt^3*mWW^4 + 12*ep*mtt^2*mWW^5 + 36*ep^2*mtt^2*mWW^5 + 24*ep^3*mtt^2*mWW^5 - 3*ep*mtt*mWW^6 - 9*ep^2*mtt*mWW^6 - 6*ep^3*mtt*mWW^6 - 6*ep*mtt^3*mWW^3*s - 22*ep^2*mtt^3*mWW^3*s - 16*ep^3*mtt^3*mWW^3*s + 15*ep*mtt^2*mWW^4*s + 47*ep^2*mtt^2*mWW^4*s + 26*ep^3*mtt^2*mWW^4*s + 3*ep*mtt*mWW^5*s + 11*ep^2*mtt*mWW^5*s + 14*ep^3*mtt*mWW^5*s - 3*ep*mtt^2*mWW^3*s^2 - 25*ep^2*mtt^2*mWW^3*s^2 - 34*ep^3*mtt^2*mWW^3*s^2 + 8*ep*mtt*mWW^4*s^2 + 64*ep^2*mtt*mWW^4*s^2 + 80*ep^3*mtt*mWW^4*s^2 - 5*ep*mWW^5*s^2 - 39*ep^2*mWW^5*s^2 - 46*ep^3*mWW^5*s^2 + 15*ep*mtt^4*mWW^2*t + 51*ep^2*mtt^4*mWW^2*t + 42*ep^3*mtt^4*mWW^2*t - 33*ep*mtt^3*mWW^3*t - 111*ep^2*mtt^3*mWW^3*t - 90*ep^3*mtt^3*mWW^3*t + 27*ep*mtt^2*mWW^4*t + 87*ep^2*mtt^2*mWW^4*t + 66*ep^3*mtt^2*mWW^4*t - 9*ep*mtt*mWW^5*t - 27*ep^2*mtt*mWW^5*t - 18*ep^3*mtt*mWW^5*t - 10*ep*mtt^3*mWW^2*s*t + 34*ep^2*mtt^3*mWW^2*s*t + 44*ep^3*mtt^3*mWW^2*s*t - 8*ep*mtt^2*mWW^3*s*t - 172*ep^2*mtt^2*mWW^3*s*t - 176*ep^3*mtt^2*mWW^3*s*t + 34*ep*mtt*mWW^4*s*t + 212*ep^2*mtt*mWW^4*s*t + 208*ep^3*mtt*mWW^4*s*t - 40*ep*mWW^5*s*t - 146*ep^2*mWW^5*s*t - 124*ep^3*mWW^5*s*t - 12*mtt^2*mWW^2*s^2*t - 17*ep*mtt^2*mWW^2*s^2*t + 219*ep^2*mtt^2*mWW^2*s^2*t + 362*ep^3*mtt^2*mWW^2*s^2*t + 40*mtt*mWW^3*s^2*t + 34*ep*mtt*mWW^3*s^2*t - 662*ep^2*mtt*mWW^3*s^2*t - 932*ep^3*mtt*mWW^3*s^2*t - 28*mWW^4*s^2*t - 17*ep*mWW^4*s^2*t + 443*ep^2*mWW^4*s^2*t + 570*ep^3*mWW^4*s^2*t - 3*ep*mtt^4*mWW*t^2 - 9*ep^2*mtt^4*mWW*t^2 - 6*ep^3*mtt^4*mWW*t^2 + 21*ep*mtt^3*mWW^2*t^2 + 63*ep^2*mtt^3*mWW^2*t^2 + 42*ep^3*mtt^3*mWW^2*t^2 - 48*ep*mtt^2*mWW^3*t^2 - 150*ep^2*mtt^2*mWW^3*t^2 - 108*ep^3*mtt^2*mWW^3*t^2 + 45*ep*mtt*mWW^4*t^2 + 147*ep^2*mtt*mWW^4*t^2 + 114*ep^3*mtt*mWW^4*t^2 - 15*ep*mWW^5*t^2 - 51*ep^2*mWW^5*t^2 - 42*ep^3*mWW^5*t^2 - 40*mtt^3*mWW*s*t^2 - 54*ep*mtt^3*mWW*s*t^2 + 542*ep^2*mtt^3*mWW*s*t^2 + 664*ep^3*mtt^3*mWW*s*t^2 + 120*mtt^2*mWW^2*s*t^2 + 162*ep*mtt^2*mWW^2*s*t^2 - 1614*ep^2*mtt^2*mWW^2*s*t^2 - 1968*ep^3*mtt^2*mWW^2*s*t^2 - 120*mtt*mWW^3*s*t^2 - 186*ep*mtt*mWW^3*s*t^2 + 1536*ep^2*mtt*mWW^3*s*t^2 + 1908*ep^3*mtt*mWW^3*s*t^2 + 40*mWW^4*s*t^2 + 78*ep*mWW^4*s*t^2 - 464*ep^2*mWW^4*s*t^2 - 604*ep^3*mWW^4*s*t^2 - 12*mtt^2*mWW*s^2*t^2 - 25*ep*mtt^2*mWW*s^2*t^2 + 213*ep^2*mtt^2*mWW*s^2*t^2 + 466*ep^3*mtt^2*mWW*s^2*t^2 + 8*mtt*mWW^2*s^2*t^2 + 54*ep*mtt*mWW^2*s^2*t^2 - 302*ep^2*mtt*mWW^2*s^2*t^2 - 828*ep^3*mtt*mWW^2*s^2*t^2 + 4*mWW^3*s^2*t^2 - 29*ep*mWW^3*s^2*t^2 + 89*ep^2*mWW^3*s^2*t^2 + 362*ep^3*mWW^3*s^2*t^2 - 15*ep*mtt^4*t^3 - 51*ep^2*mtt^4*t^3 - 42*ep^3*mtt^4*t^3 + 33*ep*mtt^3*mWW*t^3 + 111*ep^2*mtt^3*mWW*t^3 + 90*ep^3*mtt^3*mWW*t^3 - 30*ep*mtt^2*mWW^2*t^3 - 96*ep^2*mtt^2*mWW^2*t^3 - 72*ep^3*mtt^2*mWW^2*t^3 + 15*ep*mtt*mWW^3*t^3 + 45*ep^2*mtt*mWW^3*t^3 + 30*ep^3*mtt*mWW^3*t^3 - 3*ep*mWW^4*t^3 - 9*ep^2*mWW^4*t^3 - 6*ep^3*mWW^4*t^3 + 22*ep*mtt^3*s*t^3 + 86*ep^2*mtt^3*s*t^3 + 76*ep^3*mtt^3*s*t^3 - 28*ep*mtt^2*mWW*s*t^3 - 188*ep^2*mtt^2*mWW*s*t^3 - 184*ep^3*mtt^2*mWW*s*t^3 + 8*ep*mtt*mWW^2*s*t^3 + 166*ep^2*mtt*mWW^2*s*t^3 + 164*ep^3*mtt*mWW^2*s*t^3 + 22*ep*mWW^3*s*t^3 + 8*ep^2*mWW^3*s*t^3 - 8*ep^3*mWW^3*s*t^3 - 3*ep*mtt^2*s^2*t^3 - 23*ep^2*mtt^2*s^2*t^3 - 26*ep^3*mtt^2*s^2*t^3 + 6*ep*mtt*mWW*s^2*t^3 + 158*ep^2*mtt*mWW*s^2*t^3 + 164*ep^3*mtt*mWW*s^2*t^3 - 3*ep*mWW^2*s^2*t^3 - 135*ep^2*mWW^2*s^2*t^3 - 138*ep^3*mWW^2*s^2*t^3 - 9*ep*mtt^3*t^4 - 27*ep^2*mtt^3*t^4 - 18*ep^3*mtt^3*t^4 + 36*ep*mtt^2*mWW*t^4 + 114*ep^2*mtt^2*mWW*t^4 + 84*ep^3*mtt^2*mWW*t^4 - 42*ep*mtt*mWW^2*t^4 - 138*ep^2*mtt*mWW^2*t^4 - 108*ep^3*mtt*mWW^2*t^4 + 15*ep*mWW^3*t^4 + 51*ep^2*mWW^3*t^4 + 42*ep^3*mWW^3*t^4 + 3*ep*mtt^2*s*t^4 + 7*ep^2*mtt^2*s*t^4 - 2*ep^3*mtt^2*s*t^4 + 3*ep*mtt*mWW*s*t^4 + 13*ep^2*mtt*mWW*s*t^4 + 22*ep^3*mtt*mWW*s*t^4 - 18*ep*mWW^2*s*t^4 - 56*ep^2*mWW^2*s*t^4 - 44*ep^3*mWW^2*s*t^4 - 6*ep*mtt*s^2*t^4 - 26*ep^2*mtt*s^2*t^4 - 20*ep^3*mtt*s^2*t^4 + 6*ep*mWW*s^2*t^4 + 26*ep^2*mWW*s^2*t^4 + 20*ep^3*mWW*s^2*t^4 + 3*ep*mtt^2*t^5 + 9*ep^2*mtt^2*t^5 + 6*ep^3*mtt^2*t^5 - 6*ep*mtt*mWW*t^5 - 18*ep^2*mtt*mWW*t^5 - 12*ep^3*mtt*mWW*t^5 + 3*ep*mWW^2*t^5 + 9*ep^2*mWW^2*t^5 + 6*ep^3*mWW^2*t^5 - 6*ep*mtt*s*t^5 - 18*ep^2*mtt*s*t^5 - 12*ep^3*mtt*s*t^5 + 6*ep*mWW*s*t^5 + 18*ep^2*mWW*s*t^5 + 12*ep^3*mWW*s*t^5)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(mWW - t)^4), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^4*mWW^2 + 9*ep*mtt^4*mWW^2 + 6*ep^2*mtt^4*mWW^2 - 12*mtt^3*mWW^3 - 36*ep*mtt^3*mWW^3 - 24*ep^2*mtt^3*mWW^3 + 12*mtt^2*mWW^4 + 36*ep*mtt^2*mWW^4 + 24*ep^2*mtt^2*mWW^4 - 3*mtt*mWW^5 - 9*ep*mtt*mWW^5 - 6*ep^2*mtt*mWW^5 - 6*mtt^3*mWW^2*s - 22*ep*mtt^3*mWW^2*s - 16*ep^2*mtt^3*mWW^2*s + 15*mtt^2*mWW^3*s + 47*ep*mtt^2*mWW^3*s + 26*ep^2*mtt^2*mWW^3*s + 3*mtt*mWW^4*s + 11*ep*mtt*mWW^4*s + 14*ep^2*mtt*mWW^4*s - 3*mtt^2*mWW^2*s^2 - 25*ep*mtt^2*mWW^2*s^2 - 34*ep^2*mtt^2*mWW^2*s^2 + 8*mtt*mWW^3*s^2 + 64*ep*mtt*mWW^3*s^2 + 80*ep^2*mtt*mWW^3*s^2 - 5*mWW^4*s^2 - 39*ep*mWW^4*s^2 - 46*ep^2*mWW^4*s^2 + 12*mtt^4*mWW*t + 42*ep*mtt^4*mWW*t + 36*ep^2*mtt^4*mWW*t - 21*mtt^3*mWW^2*t - 75*ep*mtt^3*mWW^2*t - 66*ep^2*mtt^3*mWW^2*t + 15*mtt^2*mWW^3*t + 51*ep*mtt^2*mWW^3*t + 42*ep^2*mtt^2*mWW^3*t - 6*mtt*mWW^4*t - 18*ep*mtt*mWW^4*t - 12*ep^2*mtt*mWW^4*t + 4*mtt^3*mWW*s*t + 40*ep*mtt^3*mWW*s*t + 36*ep^2*mtt^3*mWW*s*t - 39*mtt^2*mWW^2*s*t - 187*ep*mtt^2*mWW^2*s*t - 154*ep^2*mtt^2*mWW^2*s*t + 39*mtt*mWW^3*s*t + 185*ep*mtt*mWW^3*s*t + 170*ep^2*mtt*mWW^3*s*t - 40*mWW^4*s*t - 146*ep*mWW^4*s*t - 124*ep^2*mWW^4*s*t + 18*mtt^2*mWW*s^2*t + 120*ep*mtt^2*mWW*s^2*t + 156*ep^2*mtt^2*mWW*s^2*t - 54*mtt*mWW^2*s^2*t - 334*ep*mtt*mWW^2*s^2*t - 388*ep^2*mtt*mWW^2*s^2*t + 36*mWW^3*s^2*t + 214*ep*mWW^3*s^2*t + 232*ep^2*mWW^3*s^2*t - 15*mtt^4*t^2 - 51*ep*mtt^4*t^2 - 42*ep^2*mtt^4*t^2 + 42*mtt^3*mWW*t^2 + 138*ep*mtt^3*mWW*t^2 + 108*ep^2*mtt^3*mWW*t^2 - 63*mtt^2*mWW^2*t^2 - 201*ep*mtt^2*mWW^2*t^2 - 150*ep^2*mtt^2*mWW^2*t^2 + 51*mtt*mWW^3*t^2 + 165*ep*mtt*mWW^3*t^2 + 126*ep^2*mtt*mWW^3*t^2 - 15*mWW^4*t^2 - 51*ep*mWW^4*t^2 - 42*ep^2*mWW^4*t^2 + 22*mtt^3*s*t^2 + 86*ep*mtt^3*s*t^2 + 76*ep^2*mtt^3*s*t^2 - 39*mtt^2*mWW*s*t^2 - 179*ep*mtt^2*mWW*s*t^2 - 158*ep^2*mtt^2*mWW*s*t^2 + 15*mtt*mWW^2*s*t^2 + 103*ep*mtt*mWW^2*s*t^2 + 82*ep^2*mtt*mWW^2*s*t^2 + 38*mWW^3*s*t^2 + 98*ep*mWW^3*s*t^2 + 72*ep^2*mWW^3*s*t^2 - 3*mtt^2*s^2*t^2 - 23*ep*mtt^2*s^2*t^2 - 26*ep^2*mtt^2*s^2*t^2 + 28*mtt*mWW*s^2*t^2 + 152*ep*mtt*mWW*s^2*t^2 + 136*ep^2*mtt*mWW*s^2*t^2 - 25*mWW^2*s^2*t^2 - 129*ep*mWW^2*s^2*t^2 - 110*ep^2*mWW^2*s^2*t^2 - 9*mtt^3*t^3 - 27*ep*mtt^3*t^3 - 18*ep^2*mtt^3*t^3 + 33*mtt^2*mWW*t^3 + 105*ep*mtt^2*mWW*t^3 + 78*ep^2*mtt^2*mWW*t^3 - 36*mtt*mWW^2*t^3 - 120*ep*mtt*mWW^2*t^3 - 96*ep^2*mtt*mWW^2*t^3 + 12*mWW^3*t^3 + 42*ep*mWW^3*t^3 + 36*ep^2*mWW^3*t^3 + 3*mtt^2*s*t^3 + 7*ep*mtt^2*s*t^3 - 2*ep^2*mtt^2*s*t^3 + 9*mtt*mWW*s*t^3 + 31*ep*mtt*mWW*s*t^3 + 34*ep^2*mtt*mWW*s*t^3 - 24*mWW^2*s*t^3 - 74*ep*mWW^2*s*t^3 - 56*ep^2*mWW^2*s*t^3 - 6*mtt*s^2*t^3 - 26*ep*mtt*s^2*t^3 - 20*ep^2*mtt*s^2*t^3 + 6*mWW*s^2*t^3 + 26*ep*mWW*s^2*t^3 + 20*ep^2*mWW*s^2*t^3 + 3*mtt^2*t^4 + 9*ep*mtt^2*t^4 + 6*ep^2*mtt^2*t^4 - 6*mtt*mWW*t^4 - 18*ep*mtt*mWW*t^4 - 12*ep^2*mtt*mWW*t^4 + 3*mWW^2*t^4 + 9*ep*mWW^2*t^4 + 6*ep^2*mWW^2*t^4 - 6*mtt*s*t^4 - 18*ep*mtt*s*t^4 - 12*ep^2*mtt*s*t^4 + 6*mWW*s*t^4 + 18*ep*mWW*s*t^4 + 12*ep^2*mWW*s*t^4))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(mWW - t)^4), (24*ep^3*mtt^9 + 72*ep^4*mtt^9 + 48*ep^5*mtt^9 + 24*ep^2*mtt^8*mWW - 116*ep^3*mtt^8*mWW - 516*ep^4*mtt^8*mWW - 376*ep^5*mtt^8*mWW - 92*ep^2*mtt^7*mWW^2 + 220*ep^3*mtt^7*mWW^2 + 1304*ep^4*mtt^7*mWW^2 + 992*ep^5*mtt^7*mWW^2 + 128*ep^2*mtt^6*mWW^3 - 200*ep^3*mtt^6*mWW^3 - 1496*ep^4*mtt^6*mWW^3 - 1168*ep^5*mtt^6*mWW^3 - 72*ep^2*mtt^5*mWW^4 + 80*ep^3*mtt^5*mWW^4 + 744*ep^4*mtt^5*mWW^4 + 592*ep^5*mtt^5*mWW^4 + 8*ep^2*mtt^4*mWW^5 - 4*ep^3*mtt^4*mWW^5 - 68*ep^4*mtt^4*mWW^5 - 56*ep^5*mtt^4*mWW^5 + 4*ep^2*mtt^3*mWW^6 - 4*ep^3*mtt^3*mWW^6 - 40*ep^4*mtt^3*mWW^6 - 32*ep^5*mtt^3*mWW^6 - 96*ep^3*mtt^8*s - 264*ep^4*mtt^8*s - 144*ep^5*mtt^8*s - 96*ep^2*mtt^7*mWW*s + 416*ep^3*mtt^7*mWW*s + 1720*ep^4*mtt^7*mWW*s + 1008*ep^5*mtt^7*mWW*s - 24*ep*mtt^6*mWW^2*s + 392*ep^2*mtt^6*mWW^2*s - 502*ep^3*mtt^6*mWW^2*s - 4114*ep^4*mtt^6*mWW^2*s - 2700*ep^5*mtt^6*mWW^2*s + 68*ep*mtt^5*mWW^3*s - 566*ep^2*mtt^5*mWW^3*s - 26*ep^3*mtt^5*mWW^3*s + 4376*ep^4*mtt^5*mWW^3*s + 3240*ep^5*mtt^5*mWW^3*s - 60*ep*mtt^4*mWW^4*s + 300*ep^2*mtt^4*mWW^4*s + 376*ep^3*mtt^4*mWW^4*s - 1624*ep^4*mtt^4*mWW^4*s - 1392*ep^5*mtt^4*mWW^4*s + 12*ep*mtt^3*mWW^5*s + 16*ep^2*mtt^3*mWW^5*s - 176*ep^3*mtt^3*mWW^5*s - 500*ep^4*mtt^3*mWW^5*s - 360*ep^5*mtt^3*mWW^5*s + 4*ep*mtt^2*mWW^6*s - 52*ep^2*mtt^2*mWW^6*s + 14*ep^3*mtt^2*mWW^6*s + 466*ep^4*mtt^2*mWW^6*s + 396*ep^5*mtt^2*mWW^6*s + 6*ep^2*mtt*mWW^7*s - 6*ep^3*mtt*mWW^7*s - 60*ep^4*mtt*mWW^7*s - 48*ep^5*mtt*mWW^7*s + 120*ep^3*mtt^7*s^2 + 240*ep^4*mtt^7*s^2 + 120*ep^2*mtt^6*mWW*s^2 - 460*ep^3*mtt^6*mWW*s^2 - 1280*ep^4*mtt^6*mWW*s^2 + 240*ep^5*mtt^6*mWW*s^2 + 48*ep*mtt^5*mWW^2*s^2 - 407*ep^2*mtt^5*mWW^2*s^2 + 277*ep^3*mtt^5*mWW^2*s^2 + 2180*ep^4*mtt^5*mWW^2*s^2 - 1052*ep^5*mtt^5*mWW^2*s^2 + 2*mtt^4*mWW^3*s^2 - 65*ep*mtt^4*mWW^3*s^2 + 144*ep^2*mtt^4*mWW^3*s^2 + 495*ep^3*mtt^4*mWW^3*s^2 + 120*ep^4*mtt^4*mWW^3*s^2 + 2644*ep^5*mtt^4*mWW^3*s^2 - 4*mtt^3*mWW^4*s^2 - 17*ep*mtt^3*mWW^4*s^2 + 450*ep^2*mtt^3*mWW^4*s^2 - 457*ep^3*mtt^3*mWW^4*s^2 - 3132*ep^4*mtt^3*mWW^4*s^2 - 3428*ep^5*mtt^3*mWW^4*s^2 + 2*mtt^2*mWW^5*s^2 + 37*ep*mtt^2*mWW^5*s^2 - 310*ep^2*mtt^2*mWW^5*s^2 - 101*ep^3*mtt^2*mWW^5*s^2 + 2228*ep^4*mtt^2*mWW^5*s^2 + 2012*ep^5*mtt^2*mWW^5*s^2 - 3*ep*mtt*mWW^6*s^2 + 9*ep^2*mtt*mWW^6*s^2 + 128*ep^3*mtt*mWW^6*s^2 - 440*ep^4*mtt*mWW^6*s^2 - 496*ep^5*mtt*mWW^6*s^2 - 6*ep^2*mWW^7*s^2 - 2*ep^3*mWW^7*s^2 + 84*ep^4*mWW^7*s^2 + 80*ep^5*mWW^7*s^2 + 240*ep^4*mtt^6*s^3 + 480*ep^5*mtt^6*s^3 - 23*ep^2*mtt^5*mWW*s^3 - ep^3*mtt^5*mWW*s^3 - 1488*ep^4*mtt^5*mWW*s^3 - 3156*ep^5*mtt^5*mWW*s^3 + 2*mtt^4*mWW^2*s^3 - 19*ep*mtt^4*mWW^2*s^3 - 140*ep^2*mtt^4*mWW^2*s^3 + 109*ep^3*mtt^4*mWW^2*s^3 + 4206*ep^4*mtt^4*mWW^2*s^3 + 8064*ep^5*mtt^4*mWW^2*s^3 - 14*mtt^3*mWW^3*s^3 - 36*ep*mtt^3*mWW^3*s^3 + 949*ep^2*mtt^3*mWW^3*s^3 - 167*ep^3*mtt^3*mWW^3*s^3 - 6958*ep^4*mtt^3*mWW^3*s^3 - 9672*ep^5*mtt^3*mWW^3*s^3 + 18*mtt^2*mWW^4*s^3 + 66*ep*mtt^2*mWW^4*s^3 - 1013*ep^2*mtt^2*mWW^4*s^3 - 257*ep^3*mtt^2*mWW^4*s^3 + 5788*ep^4*mtt^2*mWW^4*s^3 + 5844*ep^5*mtt^2*mWW^4*s^3 - 6*mtt*mWW^5*s^3 - 8*ep*mtt*mWW^5*s^3 + 266*ep^2*mtt*mWW^5*s^3 + 260*ep^3*mtt*mWW^5*s^3 - 2318*ep^4*mtt*mWW^5*s^3 - 2028*ep^5*mtt*mWW^5*s^3 - 3*ep*mWW^6*s^3 - 39*ep^2*mWW^6*s^3 + 56*ep^3*mWW^6*s^3 + 530*ep^4*mWW^6*s^3 + 468*ep^5*mWW^6*s^3 - 120*ep^3*mtt^5*s^4 - 600*ep^4*mtt^5*s^4 - 720*ep^5*mtt^5*s^4 - 2*ep*mtt^4*mWW*s^4 - 65*ep^2*mtt^4*mWW*s^4 + 359*ep^3*mtt^4*mWW*s^4 + 2852*ep^4*mtt^4*mWW*s^4 + 3780*ep^5*mtt^4*mWW*s^4 - 4*mtt^3*mWW^2*s^4 + 459*ep^2*mtt^3*mWW^2*s^4 - 207*ep^3*mtt^3*mWW^2*s^4 - 5606*ep^4*mtt^3*mWW^2*s^4 - 7680*ep^5*mtt^3*mWW^2*s^4 + 18*mtt^2*mWW^3*s^4 + 27*ep*mtt^2*mWW^3*s^4 - 936*ep^2*mtt^2*mWW^3*s^4 - 259*ep^3*mtt^2*mWW^3*s^4 + 5530*ep^4*mtt^2*mWW^3*s^4 + 6656*ep^5*mtt^2*mWW^3*s^4 - 12*mtt*mWW^4*s^4 - 15*ep*mtt*mWW^4*s^4 + 443*ep^2*mtt*mWW^4*s^4 + 528*ep^3*mtt*mWW^4*s^4 - 2386*ep^4*mtt*mWW^4*s^4 - 2564*ep^5*mtt*mWW^4*s^4 - 6*ep*mWW^5*s^4 - 27*ep^2*mWW^5*s^4 + 43*ep^3*mWW^5*s^4 + 202*ep^4*mWW^5*s^4 + 48*ep^5*mWW^5*s^4 + 96*ep^3*mtt^4*s^5 + 408*ep^4*mtt^4*s^5 + 432*ep^5*mtt^4*s^5 + 4*ep*mtt^3*mWW*s^5 + 55*ep^2*mtt^3*mWW*s^5 - 259*ep^3*mtt^3*mWW*s^5 - 1624*ep^4*mtt^3*mWW*s^5 - 1836*ep^5*mtt^3*mWW*s^5 + 2*mtt^2*mWW^2*s^5 - 11*ep*mtt^2*mWW^2*s^5 - 246*ep^2*mtt^2*mWW^2*s^5 + 125*ep^3*mtt^2*mWW^2*s^5 + 2268*ep^4*mtt^2*mWW^2*s^5 + 2588*ep^5*mtt^2*mWW^2*s^5 - 6*mtt*mWW^3*s^5 + 4*ep*mtt*mWW^3*s^5 + 262*ep^2*mtt*mWW^3*s^5 + 264*ep^3*mtt*mWW^3*s^5 - 1058*ep^4*mtt*mWW^3*s^5 - 1220*ep^5*mtt*mWW^3*s^5 - 3*ep*mWW^4*s^5 + 27*ep^2*mWW^4*s^5 - 78*ep^3*mWW^4*s^5 - 586*ep^4*mWW^4*s^5 - 604*ep^5*mWW^4*s^5 - 24*ep^3*mtt^3*s^6 - 96*ep^4*mtt^3*s^6 - 96*ep^5*mtt^3*s^6 - 2*ep*mtt^2*mWW*s^6 - 15*ep^2*mtt^2*mWW*s^6 + 61*ep^3*mtt^2*mWW*s^6 + 336*ep^4*mtt^2*mWW*s^6 + 340*ep^5*mtt^2*mWW*s^6 + 6*ep*mtt*mWW^2*s^6 + 34*ep^2*mtt*mWW^2*s^6 - 22*ep^3*mtt*mWW^2*s^6 - 238*ep^4*mtt*mWW^2*s^6 - 212*ep^5*mtt*mWW^2*s^6 - 3*ep^2*mWW^3*s^6 - 75*ep^3*mWW^3*s^6 - 234*ep^4*mWW^3*s^6 - 192*ep^5*mWW^3*s^6 - 20*ep^3*mtt^8*t - 60*ep^4*mtt^8*t - 40*ep^5*mtt^8*t - 20*ep^2*mtt^7*mWW*t + 96*ep^3*mtt^7*mWW*t + 428*ep^4*mtt^7*mWW*t + 312*ep^5*mtt^7*mWW*t + 76*ep^2*mtt^6*mWW^2*t - 180*ep^3*mtt^6*mWW^2*t - 1072*ep^4*mtt^6*mWW^2*t - 816*ep^5*mtt^6*mWW^2*t - 104*ep^2*mtt^5*mWW^3*t + 160*ep^3*mtt^5*mWW^3*t + 1208*ep^4*mtt^5*mWW^3*t + 944*ep^5*mtt^5*mWW^3*t + 56*ep^2*mtt^4*mWW^4*t - 60*ep^3*mtt^4*mWW^4*t - 572*ep^4*mtt^4*mWW^4*t - 456*ep^5*mtt^4*mWW^4*t - 4*ep^2*mtt^3*mWW^5*t + 28*ep^4*mtt^3*mWW^5*t + 24*ep^5*mtt^3*mWW^5*t - 4*ep^2*mtt^2*mWW^6*t + 4*ep^3*mtt^2*mWW^6*t + 40*ep^4*mtt^2*mWW^6*t + 32*ep^5*mtt^2*mWW^6*t + 116*ep^3*mtt^7*s*t + 340*ep^4*mtt^7*s*t + 216*ep^5*mtt^7*s*t + 116*ep^2*mtt^6*mWW*s*t - 518*ep^3*mtt^6*mWW*s*t - 2310*ep^4*mtt^6*mWW*s*t - 1620*ep^5*mtt^6*mWW*s*t + 20*ep*mtt^5*mWW^2*s*t - 474*ep^2*mtt^5*mWW^2*s*t + 736*ep^3*mtt^5*mWW^2*s*t + 5746*ep^4*mtt^5*mWW^2*s*t + 4436*ep^5*mtt^5*mWW^2*s*t - 56*ep*mtt^4*mWW^3*s*t + 690*ep^2*mtt^4*mWW^3*s*t - 262*ep^3*mtt^4*mWW^3*s*t - 6472*ep^4*mtt^4*mWW^3*s*t - 5480*ep^5*mtt^4*mWW^3*s*t + 48*ep*mtt^3*mWW^4*s*t - 380*ep^2*mtt^3*mWW^4*s*t - 196*ep^3*mtt^3*mWW^4*s*t + 2880*ep^4*mtt^3*mWW^4*s*t + 2736*ep^5*mtt^3*mWW^4*s*t - 8*ep*mtt^2*mWW^5*s*t + 134*ep^3*mtt^2*mWW^5*s*t + 242*ep^4*mtt^2*mWW^5*s*t + 76*ep^5*mtt^2*mWW^5*s*t - 4*ep*mtt*mWW^6*s*t + 54*ep^2*mtt*mWW^6*s*t - 16*ep^3*mtt*mWW^6*s*t - 486*ep^4*mtt*mWW^6*s*t - 412*ep^5*mtt*mWW^6*s*t - 6*ep^2*mWW^7*s*t + 6*ep^3*mWW^7*s*t + 60*ep^4*mWW^7*s*t + 48*ep^5*mWW^7*s*t - 280*ep^3*mtt^6*s^2*t - 800*ep^4*mtt^6*s^2*t - 480*ep^5*mtt^6*s^2*t - 242*ep^2*mtt^5*mWW*s^2*t + 1090*ep^3*mtt^5*mWW*s^2*t + 4400*ep^4*mtt^5*mWW*s^2*t + 2784*ep^5*mtt^5*mWW*s^2*t - 4*mtt^4*mWW^2*s^2*t - 26*ep*mtt^4*mWW^2*s^2*t + 858*ep^2*mtt^4*mWW^2*s^2*t - 1574*ep^3*mtt^4*mWW^2*s^2*t - 8254*ep^4*mtt^4*mWW^2*s^2*t - 5188*ep^5*mtt^4*mWW^2*s^2*t + 8*mtt^3*mWW^3*s^2*t + 22*ep*mtt^3*mWW^3*s^2*t - 784*ep^2*mtt^3*mWW^3*s^2*t + 966*ep^3*mtt^3*mWW^3*s^2*t + 5452*ep^4*mtt^3*mWW^3*s^2*t + 3408*ep^5*mtt^3*mWW^3*s^2*t - 4*mtt^2*mWW^4*s^2*t + 34*ep*mtt^2*mWW^4*s^2*t - 12*ep^2*mtt^2*mWW^4*s^2*t - 170*ep^3*mtt^2*mWW^4*s^2*t - 32*ep^4*mtt^2*mWW^4*s^2*t - 312*ep^5*mtt^2*mWW^4*s^2*t - 30*ep*mtt*mWW^5*s^2*t + 154*ep^2*mtt*mWW^5*s^2*t - 32*ep^3*mtt*mWW^5*s^2*t - 476*ep^4*mtt*mWW^5*s^2*t + 112*ep^5*mtt*mWW^5*s^2*t + 26*ep^2*mWW^6*s^2*t - 290*ep^4*mWW^6*s^2*t - 324*ep^5*mWW^6*s^2*t + ep^2*mtt^5*s^3*t + 365*ep^3*mtt^5*s^3*t + 1008*ep^4*mtt^5*s^3*t + 564*ep^5*mtt^5*s^3*t + 2*mtt^4*mWW*s^3*t - ep*mtt^4*mWW*s^3*t + 221*ep^2*mtt^4*mWW*s^3*t - 1128*ep^3*mtt^4*mWW*s^3*t - 3940*ep^4*mtt^4*mWW*s^3*t - 2360*ep^5*mtt^4*mWW*s^3*t + 6*mtt^3*mWW^2*s^3*t + 14*ep*mtt^3*mWW^2*s^3*t - 668*ep^2*mtt^3*mWW^2*s^3*t + 1262*ep^3*mtt^3*mWW^2*s^3*t + 4534*ep^4*mtt^3*mWW^2*s^3*t + 2788*ep^5*mtt^3*mWW^2*s^3*t - 10*mtt^2*mWW^3*s^3*t + 8*ep*mtt^2*mWW^3*s^3*t + 292*ep^2*mtt^2*mWW^3*s^3*t - 156*ep^3*mtt^2*mWW^3*s^3*t - 1018*ep^4*mtt^2*mWW^3*s^3*t - 1348*ep^5*mtt^2*mWW^3*s^3*t + 2*mtt*mWW^4*s^3*t - 22*ep*mtt*mWW^4*s^3*t + 123*ep^2*mtt*mWW^4*s^3*t - 291*ep^3*mtt*mWW^4*s^3*t - 110*ep^4*mtt*mWW^4*s^3*t + 760*ep^5*mtt*mWW^4*s^3*t + ep*mWW^5*s^3*t + 31*ep^2*mWW^5*s^3*t - 52*ep^3*mWW^5*s^3*t - 474*ep^4*mWW^5*s^3*t - 404*ep^5*mWW^5*s^3*t - 2*ep*mtt^4*s^4*t - 5*ep^2*mtt^4*s^4*t - 259*ep^3*mtt^4*s^4*t - 700*ep^4*mtt^4*s^4*t - 372*ep^5*mtt^4*s^4*t - 4*mtt^3*mWW*s^4*t + 4*ep*mtt^3*mWW*s^4*t - 90*ep^2*mtt^3*mWW*s^4*t + 574*ep^3*mtt^3*mWW*s^4*t + 1780*ep^4*mtt^3*mWW*s^4*t + 1192*ep^5*mtt^3*mWW*s^4*t - 4*mtt^2*mWW^2*s^4*t - 18*ep*mtt^2*mWW^2*s^4*t + 352*ep^2*mtt^2*mWW^2*s^4*t - 84*ep^3*mtt^2*mWW^2*s^4*t - 1762*ep^4*mtt^2*mWW^2*s^4*t - 2116*ep^5*mtt^2*mWW^2*s^4*t + 4*mtt*mWW^3*s^4*t + 22*ep*mtt*mWW^3*s^4*t - 142*ep^2*mtt*mWW^3*s^4*t - 628*ep^3*mtt*mWW^3*s^4*t + 824*ep^4*mtt*mWW^3*s^4*t + 1880*ep^5*mtt*mWW^3*s^4*t + 2*ep*mWW^4*s^4*t + 9*ep^2*mWW^4*s^4*t - 19*ep^3*mWW^4*s^4*t - 94*ep^4*mWW^4*s^4*t - 8*ep^5*mWW^4*s^4*t + 4*ep*mtt^3*s^5*t + 7*ep^2*mtt^3*s^5*t + 83*ep^3*mtt^3*s^5*t + 236*ep^4*mtt^3*s^5*t + 132*ep^5*mtt^3*s^5*t + 2*mtt^2*mWW*s^5*t - ep*mtt^2*mWW*s^5*t + 33*ep^2*mtt^2*mWW*s^5*t - 146*ep^3*mtt^2*mWW*s^5*t - 550*ep^4*mtt^2*mWW*s^5*t - 452*ep^5*mtt^2*mWW*s^5*t + 2*mtt*mWW^2*s^5*t + 8*ep*mtt*mWW^2*s^5*t - 147*ep^2*mtt*mWW^2*s^5*t - 181*ep^3*mtt*mWW^2*s^5*t + 776*ep^4*mtt*mWW^2*s^5*t + 924*ep^5*mtt*mWW^2*s^5*t + ep*mWW^3*s^5*t - 13*ep^2*mWW^3*s^5*t + 52*ep^3*mWW^3*s^5*t + 242*ep^4*mWW^3*s^5*t + 164*ep^5*mWW^3*s^5*t - 2*ep*mtt^2*s^6*t - 3*ep^2*mtt^2*s^6*t - 5*ep^3*mtt^2*s^6*t - 24*ep^4*mtt^2*s^6*t - 20*ep^5*mtt^2*s^6*t - 2*ep*mtt*mWW*s^6*t - 18*ep^2*mtt*mWW*s^6*t + 32*ep^3*mtt*mWW*s^6*t + 192*ep^4*mtt*mWW*s^6*t + 144*ep^5*mtt*mWW*s^6*t + ep^2*mWW^2*s^6*t + 37*ep^3*mWW^2*s^6*t + 104*ep^4*mWW^2*s^6*t + 68*ep^5*mWW^2*s^6*t - 4*ep^3*mtt^7*t^2 - 12*ep^4*mtt^7*t^2 - 8*ep^5*mtt^7*t^2 - 4*ep^2*mtt^6*mWW*t^2 + 20*ep^3*mtt^6*mWW*t^2 + 88*ep^4*mtt^6*mWW*t^2 + 64*ep^5*mtt^6*mWW*t^2 + 16*ep^2*mtt^5*mWW^2*t^2 - 40*ep^3*mtt^5*mWW^2*t^2 - 232*ep^4*mtt^5*mWW^2*t^2 - 176*ep^5*mtt^5*mWW^2*t^2 - 24*ep^2*mtt^4*mWW^3*t^2 + 40*ep^3*mtt^4*mWW^3*t^2 + 288*ep^4*mtt^4*mWW^3*t^2 + 224*ep^5*mtt^4*mWW^3*t^2 + 16*ep^2*mtt^3*mWW^4*t^2 - 20*ep^3*mtt^3*mWW^4*t^2 - 172*ep^4*mtt^3*mWW^4*t^2 - 136*ep^5*mtt^3*mWW^4*t^2 - 4*ep^2*mtt^2*mWW^5*t^2 + 4*ep^3*mtt^2*mWW^5*t^2 + 40*ep^4*mtt^2*mWW^5*t^2 + 32*ep^5*mtt^2*mWW^5*t^2 + 16*ep^3*mtt^6*s*t^2 + 48*ep^4*mtt^6*s*t^2 + 32*ep^5*mtt^6*s*t^2 + 16*ep^2*mtt^5*mWW*s*t^2 - 66*ep^3*mtt^5*mWW*s*t^2 - 310*ep^4*mtt^5*mWW*s*t^2 - 228*ep^5*mtt^5*mWW*s*t^2 + 4*ep*mtt^4*mWW^2*s*t^2 - 66*ep^2*mtt^4*mWW^2*s*t^2 + 82*ep^3*mtt^4*mWW^2*s*t^2 + 768*ep^4*mtt^4*mWW^2*s*t^2 + 616*ep^5*mtt^4*mWW^2*s*t^2 - 12*ep*mtt^3*mWW^3*s*t^2 + 108*ep^2*mtt^3*mWW^3*s*t^2 - 16*ep^3*mtt^3*mWW^3*s*t^2 - 984*ep^4*mtt^3*mWW^3*s*t^2 - 848*ep^5*mtt^3*mWW^3*s*t^2 + 12*ep*mtt^2*mWW^4*s*t^2 - 88*ep^2*mtt^2*mWW^4*s*t^2 - 24*ep^3*mtt^2*mWW^4*s*t^2 + 724*ep^4*mtt^2*mWW^4*s*t^2 + 648*ep^5*mtt^2*mWW^4*s*t^2 - 4*ep*mtt*mWW^5*s*t^2 + 36*ep^2*mtt*mWW^5*s*t^2 + 2*ep^3*mtt*mWW^5*s*t^2 - 306*ep^4*mtt*mWW^5*s*t^2 - 268*ep^5*mtt*mWW^5*s*t^2 - 6*ep^2*mWW^6*s*t^2 + 6*ep^3*mWW^6*s*t^2 + 60*ep^4*mWW^6*s*t^2 + 48*ep^5*mWW^6*s*t^2 + ep^2*mtt^5*s^2*t^2 - 11*ep^3*mtt^5*s^2*t^2 - 40*ep^4*mtt^5*s^2*t^2 - 28*ep^5*mtt^5*s^2*t^2 + 2*mtt^4*mWW*s^2*t^2 - 5*ep*mtt^4*mWW*s^2*t^2 - 58*ep^2*mtt^4*mWW*s^2*t^2 + 71*ep^3*mtt^4*mWW*s^2*t^2 + 482*ep^4*mtt^4*mWW*s^2*t^2 + 360*ep^5*mtt^4*mWW*s^2*t^2 - 4*mtt^3*mWW^2*s^2*t^2 - 5*ep*mtt^3*mWW^2*s^2*t^2 + 190*ep^2*mtt^3*mWW^2*s^2*t^2 - 45*ep^3*mtt^3*mWW^2*s^2*t^2 - 1416*ep^4*mtt^3*mWW^2*s^2*t^2 - 1180*ep^5*mtt^3*mWW^2*s^2*t^2 + 2*mtt^2*mWW^3*s^2*t^2 + 25*ep*mtt^2*mWW^3*s^2*t^2 - 230*ep^2*mtt^2*mWW^3*s^2*t^2 - 53*ep^3*mtt^2*mWW^3*s^2*t^2 + 1764*ep^4*mtt^2*mWW^3*s^2*t^2 + 1564*ep^5*mtt^2*mWW^3*s^2*t^2 - 15*ep*mtt*mWW^4*s^2*t^2 + 117*ep^2*mtt*mWW^4*s^2*t^2 + 12*ep^3*mtt*mWW^4*s^2*t^2 - 1008*ep^4*mtt*mWW^4*s^2*t^2 - 888*ep^5*mtt*mWW^4*s^2*t^2 - 20*ep^2*mWW^5*s^2*t^2 + 26*ep^3*mWW^5*s^2*t^2 + 218*ep^4*mWW^5*s^2*t^2 + 172*ep^5*mWW^5*s^2*t^2 - 2*ep*mtt^4*s^3*t^2 - 5*ep^2*mtt^4*s^3*t^2 - ep^3*mtt^4*s^3*t^2 + 2*ep^4*mtt^4*s^3*t^2 - 4*mtt^3*mWW*s^3*t^2 + 10*ep*mtt^3*mWW*s^3*t^2 + 115*ep^2*mtt^3*mWW*s^3*t^2 - 39*ep^3*mtt^3*mWW*s^3*t^2 - 648*ep^4*mtt^3*mWW*s^3*t^2 - 508*ep^5*mtt^3*mWW*s^3*t^2 + 4*mtt^2*mWW^2*s^3*t^2 + 14*ep*mtt^2*mWW^2*s^3*t^2 - 239*ep^2*mtt^2*mWW^2*s^3*t^2 - 51*ep^3*mtt^2*mWW^2*s^3*t^2 + 1606*ep^4*mtt^2*mWW^2*s^3*t^2 + 1408*ep^5*mtt^2*mWW^2*s^3*t^2 - 22*ep*mtt*mWW^3*s^3*t^2 + 149*ep^2*mtt*mWW^3*s^3*t^2 + 51*ep^3*mtt*mWW^3*s^3*t^2 - 1220*ep^4*mtt*mWW^3*s^3*t^2 - 1100*ep^5*mtt*mWW^3*s^3*t^2 - 20*ep^2*mWW^4*s^3*t^2 + 40*ep^3*mWW^4*s^3*t^2 + 260*ep^4*mWW^4*s^3*t^2 + 200*ep^5*mWW^4*s^3*t^2 + 4*ep*mtt^3*s^4*t^2 + 11*ep^2*mtt^3*s^4*t^2 - 11*ep^3*mtt^3*s^4*t^2 - 50*ep^4*mtt^3*s^4*t^2 - 32*ep^5*mtt^3*s^4*t^2 + 2*mtt^2*mWW*s^4*t^2 - ep*mtt^2*mWW*s^4*t^2 - 104*ep^2*mtt^2*mWW*s^4*t^2 - 13*ep^3*mtt^2*mWW*s^4*t^2 + 612*ep^4*mtt^2*mWW*s^4*t^2 + 524*ep^5*mtt^2*mWW*s^4*t^2 - 15*ep*mtt*mWW^2*s^4*t^2 + 103*ep^2*mtt*mWW^2*s^4*t^2 + 72*ep^3*mtt*mWW^2*s^4*t^2 - 730*ep^4*mtt*mWW^2*s^4*t^2 - 684*ep^5*mtt*mWW^2*s^4*t^2 - 8*ep^2*mWW^3*s^4*t^2 + 24*ep^3*mWW^3*s^4*t^2 + 128*ep^4*mWW^3*s^4*t^2 + 96*ep^5*mWW^3*s^4*t^2 - 2*ep*mtt^2*s^5*t^2 - 11*ep^2*mtt^2*s^5*t^2 + 13*ep^3*mtt^2*s^5*t^2 + 86*ep^4*mtt^2*s^5*t^2 + 64*ep^5*mtt^2*s^5*t^2 - 4*ep*mtt*mWW*s^5*t^2 + 35*ep^2*mtt*mWW*s^5*t^2 + 29*ep^3*mtt*mWW*s^5*t^2 - 218*ep^4*mtt*mWW*s^5*t^2 - 208*ep^5*mtt*mWW*s^5*t^2 - 2*ep^2*mWW^2*s^5*t^2 + 2*ep^3*mWW^2*s^5*t^2 + 20*ep^4*mWW^2*s^5*t^2 + 16*ep^5*mWW^2*s^5*t^2 + 4*ep^2*mtt*s^6*t^2 - 2*ep^3*mtt*s^6*t^2 - 34*ep^4*mtt*s^6*t^2 - 28*ep^5*mtt*s^6*t^2 - 2*ep^3*mWW*s^6*t^2 - 6*ep^4*mWW*s^6*t^2 - 4*ep^5*mWW*s^6*t^2)/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(24*ep^2*mtt^8 + 72*ep^3*mtt^8 + 48*ep^4*mtt^8 + 24*ep*mtt^7*mWW - 92*ep^2*mtt^7*mWW - 444*ep^3*mtt^7*mWW - 328*ep^4*mtt^7*mWW - 68*ep*mtt^6*mWW^2 + 128*ep^2*mtt^6*mWW^2 + 860*ep^3*mtt^6*mWW^2 + 664*ep^4*mtt^6*mWW^2 + 60*ep*mtt^5*mWW^3 - 72*ep^2*mtt^5*mWW^3 - 636*ep^3*mtt^5*mWW^3 - 504*ep^4*mtt^5*mWW^3 - 12*ep*mtt^4*mWW^4 + 8*ep^2*mtt^4*mWW^4 + 108*ep^3*mtt^4*mWW^4 + 88*ep^4*mtt^4*mWW^4 - 4*ep*mtt^3*mWW^5 + 4*ep^2*mtt^3*mWW^5 + 40*ep^3*mtt^3*mWW^5 + 32*ep^4*mtt^3*mWW^5 - 96*ep^2*mtt^7*s - 264*ep^3*mtt^7*s - 144*ep^4*mtt^7*s - 72*ep*mtt^6*mWW*s + 368*ep^2*mtt^6*mWW*s + 1432*ep^3*mtt^6*mWW*s + 816*ep^4*mtt^6*mWW*s + 204*ep*mtt^5*mWW^2*s - 526*ep^2*mtt^5*mWW^2*s - 2686*ep^3*mtt^5*mWW^2*s - 1636*ep^4*mtt^5*mWW^2*s - 206*ep*mtt^4*mWW^3*s + 352*ep^2*mtt^4*mWW^3*s + 2290*ep^3*mtt^4*mWW^3*s + 1524*ep^4*mtt^4*mWW^3*s + 94*ep*mtt^3*mWW^4*s - 124*ep^2*mtt^3*mWW^4*s - 990*ep^3*mtt^3*mWW^4*s - 732*ep^4*mtt^3*mWW^4*s - 26*ep*mtt^2*mWW^5*s + 32*ep^2*mtt^2*mWW^5*s + 278*ep^3*mtt^2*mWW^5*s + 220*ep^4*mtt^2*mWW^5*s + 6*ep*mtt*mWW^6*s - 6*ep^2*mtt*mWW^6*s - 60*ep^3*mtt*mWW^6*s - 48*ep^4*mtt*mWW^6*s + 120*ep^2*mtt^6*s^2 + 240*ep^3*mtt^6*s^2 + 48*ep*mtt^5*mWW*s^2 - 460*ep^2*mtt^5*mWW*s^2 - 944*ep^3*mtt^5*mWW*s^2 + 336*ep^4*mtt^5*mWW*s^2 - 2*mtt^4*mWW^2*s^2 - 115*ep*mtt^4*mWW^2*s^2 + 671*ep^2*mtt^4*mWW^2*s^2 + 1412*ep^3*mtt^4*mWW^2*s^2 - 788*ep^4*mtt^4*mWW^2*s^2 + 5*mtt^3*mWW^3*s^2 + 105*ep*mtt^3*mWW^3*s^2 - 432*ep^2*mtt^3*mWW^3*s^2 - 1228*ep^3*mtt^3*mWW^3*s^2 + 360*ep^4*mtt^3*mWW^3*s^2 - 4*mtt^2*mWW^4*s^2 - 39*ep*mtt^2*mWW^4*s^2 + 89*ep^2*mtt^2*mWW^4*s^2 + 712*ep^3*mtt^2*mWW^4*s^2 + 236*ep^4*mtt^2*mWW^4*s^2 + mtt*mWW^5*s^2 + 7*ep*mtt*mWW^5*s^2 + 14*ep^2*mtt*mWW^5*s^2 - 276*ep^3*mtt*mWW^5*s^2 - 224*ep^4*mtt*mWW^5*s^2 - 6*ep*mWW^6*s^2 - 2*ep^2*mWW^6*s^2 + 84*ep^3*mWW^6*s^2 + 80*ep^4*mWW^6*s^2 + 240*ep^3*mtt^5*s^3 + 480*ep^4*mtt^5*s^3 - 2*mtt^4*mWW*s^3 + 33*ep*mtt^4*mWW*s^3 + 25*ep^2*mtt^4*mWW*s^3 - 1448*ep^3*mtt^4*mWW*s^3 - 2700*ep^4*mtt^4*mWW*s^3 + 15*mtt^3*mWW^2*s^3 - 107*ep*mtt^3*mWW^2*s^3 - 168*ep^2*mtt^3*mWW^2*s^3 + 2466*ep^3*mtt^3*mWW^2*s^3 + 4628*ep^4*mtt^3*mWW^2*s^3 - 25*mtt^2*mWW^3*s^3 + 42*ep*mtt^2*mWW^3*s^3 + 215*ep^2*mtt^2*mWW^3*s^3 - 736*ep^3*mtt^2*mWW^3*s^3 - 2260*ep^4*mtt^2*mWW^3*s^3 + 15*mtt*mWW^4*s^3 + 71*ep*mtt*mWW^4*s^3 - 128*ep^2*mtt*mWW^4*s^3 - 1052*ep^3*mtt*mWW^4*s^3 - 616*ep^4*mtt*mWW^4*s^3 - 3*mWW^5*s^3 - 39*ep*mWW^5*s^3 + 56*ep^2*mWW^5*s^3 + 530*ep^3*mWW^5*s^3 + 468*ep^4*mWW^5*s^3 - 120*ep^2*mtt^4*s^4 - 600*ep^3*mtt^4*s^4 - 720*ep^4*mtt^4*s^4 + 4*mtt^3*mWW*s^4 - 41*ep*mtt^3*mWW*s^4 + 401*ep^2*mtt^3*mWW*s^4 + 2516*ep^3*mtt^3*mWW*s^4 + 3036*ep^4*mtt^3*mWW*s^4 - 20*mtt^2*mWW^2*s^4 + 112*ep*mtt^2*mWW^2*s^4 - 332*ep^2*mtt^2*mWW^2*s^4 - 3310*ep^3*mtt^2*mWW^2*s^4 - 4196*ep^4*mtt^2*mWW^2*s^4 + 21*mtt*mWW^3*s^4 - 50*ep*mtt*mWW^3*s^4 + 47*ep^2*mtt*mWW^3*s^4 + 1176*ep^3*mtt*mWW^3*s^4 + 1772*ep^4*mtt*mWW^3*s^4 - 6*mWW^4*s^4 - 27*ep*mWW^4*s^4 + 43*ep^2*mWW^4*s^4 + 202*ep^3*mWW^4*s^4 + 48*ep^4*mWW^4*s^4 + 96*ep^2*mtt^3*s^5 + 408*ep^3*mtt^3*s^5 + 432*ep^4*mtt^3*s^5 - 2*mtt^2*mWW*s^5 + 7*ep*mtt^2*mWW*s^5 - 325*ep^2*mtt^2*mWW*s^5 - 1408*ep^3*mtt^2*mWW*s^5 - 1428*ep^4*mtt^2*mWW*s^5 + 7*mtt*mWW^2*s^5 - 23*ep*mtt*mWW^2*s^5 + 302*ep^2*mtt*mWW^2*s^5 + 1492*ep^3*mtt*mWW^2*s^5 + 1520*ep^4*mtt*mWW^2*s^5 - 3*mWW^3*s^5 + 27*ep*mWW^3*s^5 - 78*ep^2*mWW^3*s^5 - 586*ep^3*mWW^3*s^5 - 604*ep^4*mWW^3*s^5 - 24*ep^2*mtt^2*s^6 - 96*ep^3*mtt^2*s^6 - 96*ep^4*mtt^2*s^6 + ep*mtt*mWW*s^6 + 83*ep^2*mtt*mWW*s^6 + 296*ep^3*mtt*mWW*s^6 + 268*ep^4*mtt*mWW*s^6 - 3*ep*mWW^2*s^6 - 75*ep^2*mWW^2*s^6 - 234*ep^3*mWW^2*s^6 - 192*ep^4*mWW^2*s^6 - 20*ep^2*mtt^7*t - 60*ep^3*mtt^7*t - 40*ep^4*mtt^7*t - 20*ep*mtt^6*mWW*t + 76*ep^2*mtt^6*mWW*t + 368*ep^3*mtt^6*mWW*t + 272*ep^4*mtt^6*mWW*t + 56*ep*mtt^5*mWW^2*t - 104*ep^2*mtt^5*mWW^2*t - 704*ep^3*mtt^5*mWW^2*t - 544*ep^4*mtt^5*mWW^2*t - 48*ep*mtt^4*mWW^3*t + 56*ep^2*mtt^4*mWW^3*t + 504*ep^3*mtt^4*mWW^3*t + 400*ep^4*mtt^4*mWW^3*t + 8*ep*mtt^3*mWW^4*t - 4*ep^2*mtt^3*mWW^4*t - 68*ep^3*mtt^3*mWW^4*t - 56*ep^4*mtt^3*mWW^4*t + 4*ep*mtt^2*mWW^5*t - 4*ep^2*mtt^2*mWW^5*t - 40*ep^3*mtt^2*mWW^5*t - 32*ep^4*mtt^2*mWW^5*t + 116*ep^2*mtt^6*s*t + 340*ep^3*mtt^6*s*t + 216*ep^4*mtt^6*s*t + 96*ep*mtt^5*mWW*s*t - 458*ep^2*mtt^5*mWW*s*t - 1998*ep^3*mtt^5*mWW*s*t - 1396*ep^4*mtt^5*mWW*s*t - 298*ep*mtt^4*mWW^2*s*t + 686*ep^2*mtt^4*mWW^2*s*t + 4112*ep^3*mtt^4*mWW^2*s*t + 3096*ep^4*mtt^4*mWW^2*s*t + 332*ep*mtt^3*mWW^3*s*t - 492*ep^2*mtt^3*mWW^3*s*t - 3848*ep^3*mtt^3*mWW^3*s*t - 3072*ep^4*mtt^3*mWW^3*s*t - 160*ep*mtt^2*mWW^4*s*t + 184*ep^2*mtt^2*mWW^4*s*t + 1712*ep^3*mtt^2*mWW^4*s*t + 1408*ep^4*mtt^2*mWW^4*s*t + 36*ep*mtt*mWW^5*s*t - 42*ep^2*mtt*mWW^5*s*t - 378*ep^3*mtt*mWW^5*s*t - 300*ep^4*mtt*mWW^5*s*t - 6*ep*mWW^6*s*t + 6*ep^2*mWW^6*s*t + 60*ep^3*mWW^6*s*t + 48*ep^4*mWW^6*s*t - 280*ep^2*mtt^5*s^2*t - 800*ep^3*mtt^5*s^2*t - 480*ep^4*mtt^5*s^2*t + 4*mtt^4*mWW*s^2*t - 178*ep*mtt^4*mWW*s^2*t + 950*ep^2*mtt^4*mWW*s^2*t + 3872*ep^3*mtt^4*mWW*s^2*t + 2496*ep^4*mtt^4*mWW*s^2*t - 10*mtt^3*mWW^2*s^2*t + 460*ep*mtt^3*mWW^2*s^2*t - 1208*ep^2*mtt^3*mWW^2*s^2*t - 6226*ep^3*mtt^3*mWW^2*s^2*t - 4108*ep^4*mtt^3*mWW^2*s^2*t + 8*mtt^2*mWW^3*s^2*t - 376*ep*mtt^2*mWW^3*s^2*t + 686*ep^2*mtt^2*mWW^3*s^2*t + 3858*ep^3*mtt^2*mWW^3*s^2*t + 2420*ep^4*mtt^2*mWW^3*s^2*t - 2*mtt*mWW^4*s^2*t + 68*ep*mtt*mWW^4*s^2*t - 148*ep^2*mtt*mWW^4*s^2*t - 414*ep^3*mtt*mWW^4*s^2*t - 4*ep^4*mtt*mWW^4*s^2*t + 26*ep*mWW^5*s^2*t - 290*ep^3*mWW^5*s^2*t - 324*ep^4*mWW^5*s^2*t - 2*mtt^4*s^3*t - 3*ep*mtt^4*s^3*t + 379*ep^2*mtt^4*s^3*t + 1048*ep^3*mtt^4*s^3*t + 588*ep^4*mtt^4*s^3*t - 5*mtt^3*mWW*s^3*t + 162*ep*mtt^3*mWW*s^3*t - 965*ep^2*mtt^3*mWW*s^3*t - 3692*ep^3*mtt^3*mWW*s^3*t - 2268*ep^4*mtt^3*mWW*s^3*t + 13*mtt^2*mWW^2*s^3*t - 260*ep*mtt^2*mWW^2*s^3*t + 849*ep^2*mtt^2*mWW^2*s^3*t + 3542*ep^3*mtt^2*mWW^2*s^3*t + 2064*ep^4*mtt^2*mWW^2*s^3*t - 7*mtt*mWW^3*s^3*t + 70*ep*mtt*mWW^3*s^3*t - 211*ep^2*mtt*mWW^3*s^3*t - 424*ep^3*mtt*mWW^3*s^3*t + 20*ep^4*mtt*mWW^3*s^3*t + mWW^4*s^3*t + 31*ep*mWW^4*s^3*t - 52*ep^2*mWW^4*s^3*t - 474*ep^3*mWW^4*s^3*t - 404*ep^4*mWW^4*s^3*t + 4*mtt^3*s^4*t + 7*ep*mtt^3*s^4*t - 301*ep^2*mtt^3*s^4*t - 820*ep^3*mtt^3*s^4*t - 444*ep^4*mtt^3*s^4*t + 2*mtt^2*mWW*s^4*t - 65*ep*mtt^2*mWW*s^4*t + 533*ep^2*mtt^2*mWW*s^4*t + 1832*ep^3*mtt^2*mWW*s^4*t + 1100*ep^4*mtt^2*mWW*s^4*t - 6*mtt*mWW^2*s^4*t + 53*ep*mtt*mWW^2*s^4*t - 259*ep^2*mtt*mWW^2*s^4*t - 894*ep^3*mtt*mWW^2*s^4*t - 576*ep^4*mtt*mWW^2*s^4*t + 2*mWW^3*s^4*t + 9*ep*mWW^3*s^4*t - 19*ep^2*mWW^3*s^4*t - 94*ep^3*mWW^3*s^4*t - 8*ep^4*mWW^3*s^4*t - 2*mtt^2*s^5*t - 5*ep*mtt^2*s^5*t + 125*ep^2*mtt^2*s^5*t + 356*ep^3*mtt^2*s^5*t + 204*ep^4*mtt^2*s^5*t - mtt*mWW*s^5*t + 4*ep*mtt*mWW*s^5*t - 173*ep^2*mtt*mWW*s^5*t - 486*ep^3*mtt*mWW*s^5*t - 272*ep^4*mtt*mWW*s^5*t + mWW^2*s^5*t - 13*ep*mWW^2*s^5*t + 52*ep^2*mWW^2*s^5*t + 242*ep^3*mWW^2*s^5*t + 164*ep^4*mWW^2*s^5*t + ep*mtt*s^6*t - 19*ep^2*mtt*s^6*t - 64*ep^3*mtt*s^6*t - 44*ep^4*mtt*s^6*t + ep*mWW*s^6*t + 37*ep^2*mWW*s^6*t + 104*ep^3*mWW*s^6*t + 68*ep^4*mWW*s^6*t - 4*ep^2*mtt^6*t^2 - 12*ep^3*mtt^6*t^2 - 8*ep^4*mtt^6*t^2 - 4*ep*mtt^5*mWW*t^2 + 16*ep^2*mtt^5*mWW*t^2 + 76*ep^3*mtt^5*mWW*t^2 + 56*ep^4*mtt^5*mWW*t^2 + 12*ep*mtt^4*mWW^2*t^2 - 24*ep^2*mtt^4*mWW^2*t^2 - 156*ep^3*mtt^4*mWW^2*t^2 - 120*ep^4*mtt^4*mWW^2*t^2 - 12*ep*mtt^3*mWW^3*t^2 + 16*ep^2*mtt^3*mWW^3*t^2 + 132*ep^3*mtt^3*mWW^3*t^2 + 104*ep^4*mtt^3*mWW^3*t^2 + 4*ep*mtt^2*mWW^4*t^2 - 4*ep^2*mtt^2*mWW^4*t^2 - 40*ep^3*mtt^2*mWW^4*t^2 - 32*ep^4*mtt^2*mWW^4*t^2 + 16*ep^2*mtt^5*s*t^2 + 48*ep^3*mtt^5*s*t^2 + 32*ep^4*mtt^5*s*t^2 + 12*ep*mtt^4*mWW*s*t^2 - 42*ep^2*mtt^4*mWW*s*t^2 - 210*ep^3*mtt^4*mWW*s*t^2 - 156*ep^4*mtt^4*mWW*s*t^2 - 18*ep*mtt^3*mWW^2*s*t^2 + 24*ep^2*mtt^3*mWW^2*s*t^2 + 198*ep^3*mtt^3*mWW^2*s*t^2 + 156*ep^4*mtt^3*mWW^2*s*t^2 - 6*ep*mtt^2*mWW^3*s*t^2 + 20*ep^2*mtt^2*mWW^3*s*t^2 + 102*ep^3*mtt^2*mWW^3*s*t^2 + 76*ep^4*mtt^2*mWW^3*s*t^2 + 18*ep*mtt*mWW^4*s*t^2 - 24*ep^2*mtt*mWW^4*s*t^2 - 198*ep^3*mtt*mWW^4*s*t^2 - 156*ep^4*mtt*mWW^4*s*t^2 - 6*ep*mWW^5*s*t^2 + 6*ep^2*mWW^5*s*t^2 + 60*ep^3*mWW^5*s*t^2 + 48*ep^4*mWW^5*s*t^2 - 2*mtt^4*s^2*t^2 - 3*ep*mtt^4*s^2*t^2 + 3*ep^2*mtt^4*s^2*t^2 - 4*ep^4*mtt^4*s^2*t^2 + 5*mtt^3*mWW*s^2*t^2 + 3*ep*mtt^3*mWW*s^2*t^2 - 48*ep^2*mtt^3*mWW*s^2*t^2 - 90*ep^3*mtt^3*mWW*s^2*t^2 - 44*ep^4*mtt^3*mWW*s^2*t^2 - 4*mtt^2*mWW^2*s^2*t^2 - 25*ep*mtt^2*mWW^2*s^2*t^2 + 113*ep^2*mtt^2*mWW^2*s^2*t^2 + 454*ep^3*mtt^2*mWW^2*s^2*t^2 + 320*ep^4*mtt^2*mWW^2*s^2*t^2 + mtt*mWW^3*s^2*t^2 + 45*ep*mtt*mWW^3*s^2*t^2 - 94*ep^2*mtt*mWW^3*s^2*t^2 - 582*ep^3*mtt*mWW^3*s^2*t^2 - 444*ep^4*mtt*mWW^3*s^2*t^2 - 20*ep*mWW^4*s^2*t^2 + 26*ep^2*mWW^4*s^2*t^2 + 218*ep^3*mWW^4*s^2*t^2 + 172*ep^4*mWW^4*s^2*t^2 + 4*mtt^3*s^3*t^2 + 11*ep*mtt^3*s^3*t^2 - 43*ep^2*mtt^3*s^3*t^2 - 146*ep^3*mtt^3*s^3*t^2 - 96*ep^4*mtt^3*s^3*t^2 - 6*mtt^2*mWW*s^3*t^2 - 32*ep*mtt^2*mWW*s^3*t^2 + 120*ep^2*mtt^2*mWW*s^3*t^2 + 494*ep^3*mtt^2*mWW*s^3*t^2 + 348*ep^4*mtt^2*mWW*s^3*t^2 + 2*mtt*mWW^2*s^3*t^2 + 41*ep*mtt*mWW^2*s^3*t^2 - 117*ep^2*mtt*mWW^2*s^3*t^2 - 608*ep^3*mtt*mWW^2*s^3*t^2 - 452*ep^4*mtt*mWW^2*s^3*t^2 - 20*ep*mWW^3*s^3*t^2 + 40*ep^2*mWW^3*s^3*t^2 + 260*ep^3*mWW^3*s^3*t^2 + 200*ep^4*mWW^3*s^3*t^2 - 2*mtt^2*s^4*t^2 - 13*ep*mtt^2*s^4*t^2 + 31*ep^2*mtt^2*s^4*t^2 + 154*ep^3*mtt^2*s^4*t^2 + 112*ep^4*mtt^2*s^4*t^2 + mtt*mWW*s^4*t^2 + 23*ep*mtt*mWW*s^4*t^2 - 48*ep^2*mtt*mWW*s^4*t^2 - 290*ep^3*mtt*mWW*s^4*t^2 - 220*ep^4*mtt*mWW*s^4*t^2 - 8*ep*mWW^2*s^4*t^2 + 24*ep^2*mWW^2*s^4*t^2 + 128*ep^3*mWW^2*s^4*t^2 + 96*ep^4*mWW^2*s^4*t^2 + 5*ep*mtt*s^5*t^2 - ep^2*mtt*s^5*t^2 - 38*ep^3*mtt*s^5*t^2 - 32*ep^4*mtt*s^5*t^2 - 2*ep*mWW*s^5*t^2 + 2*ep^2*mWW*s^5*t^2 + 20*ep^3*mWW*s^5*t^2 + 16*ep^4*mWW*s^5*t^2 - 2*ep^2*s^6*t^2 - 6*ep^3*s^6*t^2 - 4*ep^4*s^6*t^2))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-10*mtt^5*mWW^2 - 16*ep*mtt^5*mWW^2 + 38*ep^2*mtt^5*mWW^2 + 60*ep^3*mtt^5*mWW^2 + 37*mtt^4*mWW^3 + 10*ep*mtt^4*mWW^3 - 169*ep^2*mtt^4*mWW^3 - 142*ep^3*mtt^4*mWW^3 - 39*mtt^3*mWW^4 + 76*ep*mtt^3*mWW^4 + 129*ep^2*mtt^3*mWW^4 - 178*ep^3*mtt^3*mWW^4 - 5*mtt^2*mWW^5 - 142*ep*mtt^2*mWW^5 + 205*ep^2*mtt^2*mWW^5 + 758*ep^3*mtt^2*mWW^5 + 29*mtt*mWW^6 + 96*ep*mtt*mWW^6 - 311*ep^2*mtt*mWW^6 - 714*ep^3*mtt*mWW^6 - 12*mWW^7 - 24*ep*mWW^7 + 108*ep^2*mWW^7 + 216*ep^3*mWW^7 + 16*mtt^4*mWW^2*s + 26*ep*mtt^4*mWW^2*s - 54*ep^2*mtt^4*mWW^2*s - 84*ep^3*mtt^4*mWW^2*s - 24*mtt^3*mWW^3*s - 8*ep*mtt^3*mWW^3*s + 44*ep^2*mtt^3*mWW^3*s - 12*ep^3*mtt^3*mWW^3*s - 48*mtt^2*mWW^4*s - 52*ep*mtt^2*mWW^4*s + 396*ep^2*mtt^2*mWW^4*s + 676*ep^3*mtt^2*mWW^4*s + 104*mtt*mWW^5*s + 34*ep*mtt*mWW^5*s - 686*ep^2*mtt*mWW^5*s - 976*ep^3*mtt*mWW^5*s - 48*mWW^6*s + 300*ep^2*mWW^6*s + 396*ep^3*mWW^6*s + 13*mtt^3*mWW^2*s^2 + 20*ep*mtt^3*mWW^2*s^2 - 75*ep^2*mtt^3*mWW^2*s^2 - 126*ep^3*mtt^3*mWW^2*s^2 - 102*mtt^2*mWW^3*s^2 - 58*ep*mtt^2*mWW^3*s^2 + 628*ep^2*mtt^2*mWW^3*s^2 + 732*ep^3*mtt^2*mWW^3*s^2 + 198*mtt*mWW^4*s^2 - 28*ep*mtt*mWW^4*s^2 - 1218*ep^2*mtt*mWW^4*s^2 - 1160*ep^3*mtt*mWW^4*s^2 - 109*mWW^5*s^2 + 54*ep*mWW^5*s^2 + 629*ep^2*mWW^5*s^2 + 530*ep^3*mWW^5*s^2 - 34*mtt^2*mWW^2*s^3 - 54*ep*mtt^2*mWW^2*s^3 + 160*ep^2*mtt^2*mWW^2*s^3 + 264*ep^3*mtt^2*mWW^2*s^3 + 122*mtt*mWW^3*s^3 + 92*ep*mtt*mWW^3*s^3 - 662*ep^2*mtt*mWW^3*s^3 - 776*ep^3*mtt*mWW^3*s^3 - 106*mWW^4*s^3 + 10*ep*mWW^4*s^3 + 652*ep^2*mWW^4*s^3 + 596*ep^3*mWW^4*s^3 + 15*mtt*mWW^2*s^4 + 24*ep*mtt*mWW^2*s^4 - 69*ep^2*mtt*mWW^2*s^4 - 114*ep^3*mtt*mWW^2*s^4 - 33*mWW^3*s^4 - 36*ep*mWW^3*s^4 + 159*ep^2*mWW^3*s^4 + 198*ep^3*mWW^3*s^4 + 26*mtt^5*mWW*t + 24*ep*mtt^5*mWW*t - 158*ep^2*mtt^5*mWW*t - 204*ep^3*mtt^5*mWW*t - 88*mtt^4*mWW^2*t + 32*ep*mtt^4*mWW^2*t + 488*ep^2*mtt^4*mWW^2*t + 384*ep^3*mtt^4*mWW^2*t + 72*mtt^3*mWW^3*t - 298*ep*mtt^3*mWW^3*t - 78*ep^2*mtt^3*mWW^3*t + 772*ep^3*mtt^3*mWW^3*t + 52*mtt^2*mWW^4*t + 488*ep*mtt^2*mWW^4*t - 1036*ep^2*mtt^2*mWW^4*t - 2528*ep^3*mtt^2*mWW^4*t - 98*mtt*mWW^5*t - 330*ep*mtt*mWW^5*t + 1144*ep^2*mtt*mWW^5*t + 2224*ep^3*mtt*mWW^5*t + 36*mWW^6*t + 84*ep*mWW^6*t - 360*ep^2*mWW^6*t - 648*ep^3*mWW^6*t - 86*mtt^4*mWW*s*t - 60*ep*mtt^4*mWW*s*t + 578*ep^2*mtt^4*mWW*s*t + 708*ep^3*mtt^4*mWW*s*t + 268*mtt^3*mWW^2*s*t - 26*ep*mtt^3*mWW^2*s*t - 1766*ep^2*mtt^3*mWW^2*s*t - 1764*ep^3*mtt^3*mWW^2*s*t - 238*mtt^2*mWW^3*s*t + 286*ep*mtt^2*mWW^3*s*t + 1416*ep^2*mtt^2*mWW^3*s*t + 744*ep^3*mtt^2*mWW^3*s*t + 16*mtt*mWW^4*s*t - 268*ep*mtt*mWW^4*s*t + 128*ep^2*mtt*mWW^4*s*t + 976*ep^3*mtt*mWW^4*s*t + 40*mWW^5*s*t + 68*ep*mWW^5*s*t - 356*ep^2*mWW^5*s*t - 664*ep^3*mWW^5*s*t + 97*mtt^3*mWW*s^2*t + 30*ep*mtt^3*mWW*s^2*t - 745*ep^2*mtt^3*mWW*s^2*t - 834*ep^3*mtt^3*mWW*s^2*t - 233*mtt^2*mWW^2*s^2*t + 18*ep*mtt^2*mWW^2*s^2*t + 1889*ep^2*mtt^2*mWW^2*s^2*t + 2082*ep^3*mtt^2*mWW^2*s^2*t + 111*mtt*mWW^3*s^2*t + 48*ep*mtt*mWW^3*s^2*t - 1149*ep^2*mtt*mWW^3*s^2*t - 1482*ep^3*mtt*mWW^3*s^2*t + 25*mWW^4*s^2*t - 76*ep*mWW^4*s^2*t + 65*ep^2*mWW^4*s^2*t + 274*ep^3*mWW^4*s^2*t - 40*mtt^2*mWW*s^3*t + 24*ep*mtt^2*mWW*s^3*t + 388*ep^2*mtt^2*mWW*s^3*t + 360*ep^3*mtt^2*mWW*s^3*t + 32*mtt*mWW^2*s^3*t - 66*ep*mtt*mWW^2*s^3*t - 578*ep^2*mtt*mWW^2*s^3*t - 636*ep^3*mtt*mWW^2*s^3*t + 42*mWW^3*s^3*t - 50*ep*mWW^3*s^3*t - 84*ep^2*mWW^3*s^3*t + 128*ep^3*mWW^3*s^3*t + 3*mtt*mWW*s^4*t - 18*ep*mtt*mWW*s^4*t - 63*ep^2*mtt*mWW*s^4*t - 30*ep^3*mtt*mWW*s^4*t + 21*mWW^2*s^4*t + 42*ep*mWW^2*s^4*t - 33*ep^2*mWW^2*s^4*t - 66*ep^3*mWW^2*s^4*t + 8*mtt^5*t^2 - 56*ep^2*mtt^5*t^2 - 48*ep^3*mtt^5*t^2 - 87*mtt^4*mWW*t^2 - 88*ep*mtt^4*mWW*t^2 + 693*ep^2*mtt^4*mWW*t^2 + 862*ep^3*mtt^4*mWW*t^2 + 284*mtt^3*mWW^2*t^2 + 328*ep*mtt^3*mWW^2*t^2 - 2368*ep^2*mtt^3*mWW^2*t^2 - 3116*ep^3*mtt^3*mWW^2*t^2 - 410*mtt^2*mWW^3*t^2 - 466*ep*mtt^2*mWW^3*t^2 + 3476*ep^2*mtt^2*mWW^3*t^2 + 4636*ep^3*mtt^2*mWW^3*t^2 + 276*mtt*mWW^4*t^2 + 300*ep*mtt*mWW^4*t^2 - 2340*ep^2*mtt*mWW^4*t^2 - 3132*ep^3*mtt*mWW^4*t^2 - 71*mWW^5*t^2 - 74*ep*mWW^5*t^2 + 595*ep^2*mWW^5*t^2 + 798*ep^3*mWW^5*t^2 - 20*mtt^4*s*t^2 + 4*ep*mtt^4*s*t^2 + 136*ep^2*mtt^4*s*t^2 + 96*ep^3*mtt^4*s*t^2 + 170*mtt^3*mWW*s*t^2 + 172*ep*mtt^3*mWW*s*t^2 - 1314*ep^2*mtt^3*mWW*s*t^2 - 1536*ep^3*mtt^3*mWW*s*t^2 - 436*mtt^2*mWW^2*s*t^2 - 476*ep*mtt^2*mWW^2*s*t^2 + 3452*ep^2*mtt^2*mWW^2*s*t^2 + 4300*ep^3*mtt^2*mWW^2*s*t^2 + 442*mtt*mWW^3*s*t^2 + 418*ep*mtt*mWW^3*s*t^2 - 3520*ep^2*mtt*mWW^3*s*t^2 - 4396*ep^3*mtt*mWW^3*s*t^2 - 156*mWW^4*s*t^2 - 118*ep*mWW^4*s*t^2 + 1246*ep^2*mWW^4*s*t^2 + 1536*ep^3*mWW^4*s*t^2 + 16*mtt^3*s^2*t^2 - 8*ep*mtt^3*s^2*t^2 - 104*ep^2*mtt^3*s^2*t^2 - 48*ep^3*mtt^3*s^2*t^2 - 97*mtt^2*mWW*s^2*t^2 - 104*ep*mtt^2*mWW*s^2*t^2 + 651*ep^2*mtt^2*mWW*s^2*t^2 + 642*ep^3*mtt^2*mWW*s^2*t^2 + 202*mtt*mWW^2*s^2*t^2 + 152*ep*mtt*mWW^2*s^2*t^2 - 1342*ep^2*mtt*mWW^2*s^2*t^2 - 1376*ep^3*mtt*mWW^2*s^2*t^2 - 121*mWW^3*s^2*t^2 - 44*ep*mWW^3*s^2*t^2 + 783*ep^2*mWW^3*s^2*t^2 + 774*ep^3*mWW^3*s^2*t^2 - 4*mtt^2*s^3*t^2 + 4*ep*mtt^2*s^3*t^2 + 24*ep^2*mtt^2*s^3*t^2 + 20*mtt*mWW*s^3*t^2 + 32*ep*mtt*mWW*s^3*t^2 - 36*ep^2*mtt*mWW*s^3*t^2 + 20*ep^3*mtt*mWW*s^3*t^2 - 42*mWW^2*s^3*t^2 + 4*ep*mWW^2*s^3*t^2 + 194*ep^2*mWW^2*s^3*t^2 + 96*ep^3*mWW^2*s^3*t^2 - 6*mWW*s^4*t^2 - 12*ep*mWW*s^4*t^2 + 6*ep^2*mWW*s^4*t^2 + 12*ep^3*mWW*s^4*t^2 - 5*mtt^3*mWW*t^3 - 2*ep*mtt^3*mWW*t^3 + 29*ep^2*mtt^3*mWW*t^3 + 26*ep^3*mtt^3*mWW*t^3 + 15*mtt^2*mWW^2*t^3 + 4*ep*mtt^2*mWW^2*t^3 - 93*ep^2*mtt^2*mWW^2*t^3 - 82*ep^3*mtt^2*mWW^2*t^3 - 15*mtt*mWW^3*t^3 - 2*ep*mtt*mWW^3*t^3 + 99*ep^2*mtt*mWW^3*t^3 + 86*ep^3*mtt*mWW^3*t^3 + 5*mWW^4*t^3 - 35*ep^2*mWW^4*t^3 - 30*ep^3*mWW^4*t^3 + 20*mtt^2*mWW*s*t^3 + 8*ep*mtt^2*mWW*s*t^3 - 116*ep^2*mtt^2*mWW*s*t^3 - 104*ep^3*mtt^2*mWW*s*t^3 - 40*mtt*mWW^2*s*t^3 - 10*ep*mtt*mWW^2*s*t^3 + 250*ep^2*mtt*mWW^2*s*t^3 + 220*ep^3*mtt*mWW^2*s*t^3 + 20*mWW^3*s*t^3 + 2*ep*mWW^3*s*t^3 - 134*ep^2*mWW^3*s*t^3 - 116*ep^3*mWW^3*s*t^3 - 25*mtt*mWW*s^2*t^3 - 10*ep*mtt*mWW*s^2*t^3 + 145*ep^2*mtt*mWW*s^2*t^3 + 130*ep^3*mtt*mWW*s^2*t^3 + 25*mWW^2*s^2*t^3 + 6*ep*mWW^2*s^2*t^3 - 157*ep^2*mWW^2*s^2*t^3 - 138*ep^3*mWW^2*s^2*t^3 + 10*mWW*s^3*t^3 + 4*ep*mWW*s^3*t^3 - 58*ep^2*mWW*s^3*t^3 - 52*ep^3*mWW*s^3*t^3))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^3*s^4*(mWW - t)^3)}, {-(((1 + 2*ep)*(mtt - 2*mWW - s))/((mtt - mWW)*(mWW - t))), -((3 + 4*ep)/(mWW - t)), -(((1 + 2*ep)^2*(mtt + s))/((mtt - mWW)*s*(mWW - t))), (-2*ep*(1 + 2*ep)^2*mtt)/((1 + ep)*(mtt - mWW)^2*s*(mWW - t)), -((1 + 2*ep)*(3*mtt*mWW^3 + 6*ep*mtt*mWW^3 + 3*mtt*mWW^2*s + 9*ep*mtt*mWW^2*s - 3*mWW^3*s - 9*ep*mWW^3*s - 2*mtt*mWW^2*t - 4*ep*mtt*mWW^2*t + mtt*mWW*s*t + 8*ep*mtt*mWW*s*t - mWW^2*s*t - 8*ep*mWW^2*s*t - mtt*mWW*t^2 - 2*ep*mtt*mWW*t^2 - ep*mtt*s*t^2 + ep*mWW*s*t^2))/(4*(1 + ep)*(mtt - mWW)^2*mWW^2*s*(mWW - t)^2), (3*(-1 + 2*ep)*(1 + 2*ep)*(mtt*mWW^2 + 2*ep*mtt*mWW^2 + mtt*mWW*s + 3*ep*mtt*mWW*s - mWW^2*s - 3*ep*mWW^2*s - mtt*mWW*t - 2*ep*mtt*mWW*t - ep*mtt*s*t + ep*mWW*s*t))/(4*(1 + ep)*(mtt - mWW)^2*mWW^2*s*(mWW - t)^2), -((1 + 2*ep)*(-2*mtt*mWW^2*s - 5*ep*mtt*mWW^2*s + ep*mWW^3*s - 2*mtt*mWW*s^2 - 8*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 8*ep*mWW^2*s^2 + 2*mtt^2*mWW*t + 8*ep*mtt^2*mWW*t - 2*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t + ep*mWW^3*t + 4*mtt^2*s*t + 16*ep*mtt^2*s*t - 6*mtt*mWW*s*t - 30*ep*mtt*mWW*s*t + 6*mWW^2*s*t + 22*ep*mWW^2*s*t - 2*mtt*s^2*t - 8*ep*mtt*s^2*t + 2*mWW*s^2*t + 8*ep*mWW*s^2*t + 2*mtt^2*t^2 + 8*ep*mtt^2*t^2 - 6*mtt*mWW*t^2 - 22*ep*mtt*mWW*t^2 + 4*mWW^2*t^2 + 14*ep*mWW^2*t^2 - 4*mtt*s*t^2 - 13*ep*mtt*s*t^2 + 2*mWW*s*t^2 + 9*ep*mWW*s*t^2 - ep*mtt*t^3 + ep*mWW*t^3))/(2*(1 + ep)*(mtt - mWW)^2*s^2*(mWW - t)^3), (-3*ep^2*(1 + 2*ep)*(s + t)^2*(mWW + 2*s + t))/((1 + ep)*(mtt - mWW)*s^3*(mWW - t)^3), (2*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^2)/((1 + ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)), (2*ep^2*(1 + 2*ep)*(mtt - s)^2)/((1 + ep)*(mtt - mWW)^2*s^3*(mWW - t)), (2*ep^2*(1 + 2*ep)*(mtt - s)^2)/((1 + ep)*mWW^2*s^3*(mWW - t)), -((1 + 2*ep)*(mtt - s - t)*(2*mtt*mWW^2 + 8*ep*mtt*mWW^2 - ep*mWW^3 + 2*mWW^2*s + 7*ep*mWW^2*s + 2*mtt*mWW*t + 8*ep*mtt*mWW*t - 4*mWW^2*t - 14*ep*mWW^2*t - 2*mWW*s*t - 6*ep*mWW*s*t - ep*mWW*t^2 - ep*s*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW*s^2*(mWW - t)^3), (-3*ep^2*(1 + 2*ep)*(mtt - s - t)^2*(2*mtt*mWW - mWW^2 + mWW*s - mWW*t - s*t))/((1 + ep)*(mtt - mWW)*mWW*s^3*(mWW - t)^3), (2*(1 + 2*ep)*(1 + 4*ep)*(mtt + s)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW)*s^2*(mWW - t)^3), (6*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^2*(mtt + s))/((1 + ep)*(mtt - mWW)*s^3*(mWW - t)^3), (2*(-1 + 2*ep)^2*(1 + 2*ep)*mtt*(mtt^3 - mtt^2*mWW - mtt^2*s - mWW*s^2))/((1 + ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)*s^3*(mWW - t)), (-2*(-1 + 2*ep)^2*(1 + 2*ep)*(mtt - 2*mWW - s))/((1 + ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)), -((mtt - s)*(8*ep^2*mtt^7*mWW + 24*ep^3*mtt^7*mWW + 16*ep^4*mtt^7*mWW - 48*ep^2*mtt^6*mWW^2 - 144*ep^3*mtt^6*mWW^2 - 96*ep^4*mtt^6*mWW^2 + 120*ep^2*mtt^5*mWW^3 + 360*ep^3*mtt^5*mWW^3 + 240*ep^4*mtt^5*mWW^3 + 8*ep*mtt^4*mWW^4 - 160*ep^2*mtt^4*mWW^4 - 536*ep^3*mtt^4*mWW^4 - 368*ep^4*mtt^4*mWW^4 - 24*ep*mtt^3*mWW^5 + 120*ep^2*mtt^3*mWW^5 + 528*ep^3*mtt^3*mWW^5 + 384*ep^4*mtt^3*mWW^5 + 24*ep*mtt^2*mWW^6 - 48*ep^2*mtt^2*mWW^6 - 312*ep^3*mtt^2*mWW^6 - 240*ep^4*mtt^2*mWW^6 - 8*ep*mtt*mWW^7 + 8*ep^2*mtt*mWW^7 + 80*ep^3*mtt*mWW^7 + 64*ep^4*mtt*mWW^7 - 40*ep^2*mtt^6*mWW*s - 120*ep^3*mtt^6*mWW*s - 80*ep^4*mtt^6*mWW*s + ep*mtt^5*mWW^2*s + 213*ep^2*mtt^5*mWW^2*s + 632*ep^3*mtt^5*mWW^2*s + 420*ep^4*mtt^5*mWW^2*s - mtt^4*mWW^3*s - 6*ep*mtt^4*mWW^3*s - 453*ep^2*mtt^4*mWW^3*s - 1332*ep^3*mtt^4*mWW^3*s - 884*ep^4*mtt^4*mWW^3*s + 3*mtt^3*mWW^4*s - 20*ep*mtt^3*mWW^4*s + 465*ep^2*mtt^3*mWW^4*s + 1676*ep^3*mtt^3*mWW^4*s + 1284*ep^4*mtt^3*mWW^4*s - 3*mtt^2*mWW^5*s + 62*ep*mtt^2*mWW^5*s - 231*ep^2*mtt^2*mWW^5*s - 1364*ep^3*mtt^2*mWW^5*s - 1260*ep^4*mtt^2*mWW^5*s + mtt*mWW^6*s - 45*ep*mtt*mWW^6*s + 54*ep^2*mtt*mWW^6*s + 588*ep^3*mtt*mWW^6*s + 584*ep^4*mtt*mWW^6*s + 8*ep*mWW^7*s - 8*ep^2*mWW^7*s - 80*ep^3*mWW^7*s - 64*ep^4*mWW^7*s + ep*mtt^5*mWW*s^2 + 94*ep^2*mtt^5*mWW*s^2 + 275*ep^3*mtt^5*mWW*s^2 + 182*ep^4*mtt^5*mWW*s^2 - mtt^4*mWW^2*s^2 - 8*ep*mtt^4*mWW^2*s^2 - 435*ep^2*mtt^4*mWW^2*s^2 - 1264*ep^3*mtt^4*mWW^2*s^2 - 836*ep^4*mtt^4*mWW^2*s^2 + 7*mtt^3*mWW^3*s^2 + 36*ep*mtt^3*mWW^3*s^2 + 759*ep^2*mtt^3*mWW^3*s^2 + 2130*ep^3*mtt^3*mWW^3*s^2 + 1400*ep^4*mtt^3*mWW^3*s^2 - 12*mtt^2*mWW^4*s^2 - 52*ep*mtt^2*mWW^4*s^2 - 616*ep^2*mtt^2*mWW^4*s^2 - 1700*ep^3*mtt^2*mWW^4*s^2 - 1220*ep^4*mtt^2*mWW^4*s^2 + 7*mtt*mWW^5*s^2 + 11*ep*mtt*mWW^5*s^2 + 213*ep^2*mtt*mWW^5*s^2 + 799*ep^3*mtt*mWW^5*s^2 + 782*ep^4*mtt*mWW^5*s^2 - mWW^6*s^2 + 12*ep*mWW^6*s^2 - 15*ep^2*mWW^6*s^2 - 240*ep^3*mWW^6*s^2 - 308*ep^4*mWW^6*s^2 - 4*ep*mtt^4*mWW*s^3 - 136*ep^2*mtt^4*mWW*s^3 - 380*ep^3*mtt^4*mWW*s^3 - 248*ep^4*mtt^4*mWW*s^3 + 3*mtt^3*mWW^2*s^3 + 19*ep*mtt^3*mWW^2*s^3 + 521*ep^2*mtt^3*mWW^2*s^3 + 1475*ep^3*mtt^3*mWW^2*s^3 + 970*ep^4*mtt^3*mWW^2*s^3 - 12*mtt^2*mWW^3*s^3 - 57*ep*mtt^2*mWW^3*s^3 - 696*ep^2*mtt^2*mWW^3*s^3 - 1869*ep^3*mtt^2*mWW^3*s^3 - 1218*ep^4*mtt^2*mWW^3*s^3 + 12*mtt*mWW^4*s^3 + 83*ep*mtt*mWW^4*s^3 + 406*ep^2*mtt*mWW^4*s^3 + 757*ep^3*mtt*mWW^4*s^3 + 422*ep^4*mtt*mWW^4*s^3 - 3*mWW^5*s^3 - 37*ep*mWW^5*s^3 - 95*ep^2*mWW^5*s^3 - 11*ep^3*mWW^5*s^3 + 50*ep^4*mWW^5*s^3 + 6*ep*mtt^3*mWW*s^4 + 124*ep^2*mtt^3*mWW*s^4 + 330*ep^3*mtt^3*mWW*s^4 + 212*ep^4*mtt^3*mWW*s^4 - 3*mtt^2*mWW^2*s^4 - 19*ep*mtt^2*mWW^2*s^4 - 363*ep^2*mtt^2*mWW^2*s^4 - 1001*ep^3*mtt^2*mWW^2*s^4 - 654*ep^4*mtt^2*mWW^2*s^4 + 7*mtt*mWW^3*s^4 + 30*ep*mtt*mWW^3*s^4 + 327*ep^2*mtt*mWW^3*s^4 + 876*ep^3*mtt*mWW^3*s^4 + 572*ep^4*mtt*mWW^3*s^4 - 3*mWW^4*s^4 - 19*ep*mWW^4*s^4 - 95*ep^2*mWW^4*s^4 - 197*ep^3*mWW^4*s^4 - 118*ep^4*mWW^4*s^4 - 4*ep*mtt^2*mWW*s^5 - 64*ep^2*mtt^2*mWW*s^5 - 164*ep^3*mtt^2*mWW*s^5 - 104*ep^4*mtt^2*mWW*s^5 + mtt*mWW^2*s^5 + 8*ep*mtt*mWW^2*s^5 + 126*ep^2*mtt*mWW^2*s^5 + 337*ep^3*mtt*mWW^2*s^5 + 218*ep^4*mtt*mWW^2*s^5 - mWW^3*s^5 - 3*ep*mWW^3*s^5 - 57*ep^2*mWW^3*s^5 - 165*ep^3*mWW^3*s^5 - 110*ep^4*mWW^3*s^5 + ep*mtt*mWW*s^6 + 14*ep^2*mtt*mWW*s^6 + 35*ep^3*mtt*mWW*s^6 + 22*ep^4*mtt*mWW*s^6 - ep*mWW^2*s^6 - 14*ep^2*mWW^2*s^6 - 35*ep^3*mWW^2*s^6 - 22*ep^4*mWW^2*s^6 - 8*ep^2*mtt^7*t - 24*ep^3*mtt^7*t - 16*ep^4*mtt^7*t + 48*ep^2*mtt^6*mWW*t + 144*ep^3*mtt^6*mWW*t + 96*ep^4*mtt^6*mWW*t - 120*ep^2*mtt^5*mWW^2*t - 360*ep^3*mtt^5*mWW^2*t - 240*ep^4*mtt^5*mWW^2*t - 8*ep*mtt^4*mWW^3*t + 160*ep^2*mtt^4*mWW^3*t + 536*ep^3*mtt^4*mWW^3*t + 368*ep^4*mtt^4*mWW^3*t + 24*ep*mtt^3*mWW^4*t - 120*ep^2*mtt^3*mWW^4*t - 528*ep^3*mtt^3*mWW^4*t - 384*ep^4*mtt^3*mWW^4*t - 24*ep*mtt^2*mWW^5*t + 48*ep^2*mtt^2*mWW^5*t + 312*ep^3*mtt^2*mWW^5*t + 240*ep^4*mtt^2*mWW^5*t + 8*ep*mtt*mWW^6*t - 8*ep^2*mtt*mWW^6*t - 80*ep^3*mtt*mWW^6*t - 64*ep^4*mtt*mWW^6*t + 40*ep^2*mtt^6*s*t + 120*ep^3*mtt^6*s*t + 80*ep^4*mtt^6*s*t - ep*mtt^5*mWW*s*t - 213*ep^2*mtt^5*mWW*s*t - 632*ep^3*mtt^5*mWW*s*t - 420*ep^4*mtt^5*mWW*s*t + mtt^4*mWW^2*s*t + 6*ep*mtt^4*mWW^2*s*t + 453*ep^2*mtt^4*mWW^2*s*t + 1332*ep^3*mtt^4*mWW^2*s*t + 884*ep^4*mtt^4*mWW^2*s*t - 3*mtt^3*mWW^3*s*t + 20*ep*mtt^3*mWW^3*s*t - 465*ep^2*mtt^3*mWW^3*s*t - 1676*ep^3*mtt^3*mWW^3*s*t - 1284*ep^4*mtt^3*mWW^3*s*t + 3*mtt^2*mWW^4*s*t - 62*ep*mtt^2*mWW^4*s*t + 231*ep^2*mtt^2*mWW^4*s*t + 1364*ep^3*mtt^2*mWW^4*s*t + 1260*ep^4*mtt^2*mWW^4*s*t - mtt*mWW^5*s*t + 45*ep*mtt*mWW^5*s*t - 54*ep^2*mtt*mWW^5*s*t - 588*ep^3*mtt*mWW^5*s*t - 584*ep^4*mtt*mWW^5*s*t - 8*ep*mWW^6*s*t + 8*ep^2*mWW^6*s*t + 80*ep^3*mWW^6*s*t + 64*ep^4*mWW^6*s*t - 81*ep^2*mtt^5*s^2*t - 243*ep^3*mtt^5*s^2*t - 162*ep^4*mtt^5*s^2*t + 5*ep*mtt^4*mWW*s^2*t + 377*ep^2*mtt^4*mWW*s^2*t + 1096*ep^3*mtt^4*mWW*s^2*t + 724*ep^4*mtt^4*mWW*s^2*t - 3*mtt^3*mWW^2*s^2*t - 22*ep*mtt^3*mWW^2*s^2*t - 657*ep^2*mtt^3*mWW^2*s^2*t - 1862*ep^3*mtt^3*mWW^2*s^2*t - 1224*ep^4*mtt^3*mWW^2*s^2*t + 6*mtt^2*mWW^3*s^2*t + 18*ep*mtt^2*mWW^3*s^2*t + 528*ep^2*mtt^2*mWW^3*s^2*t + 1584*ep^3*mtt^2*mWW^3*s^2*t + 1164*ep^4*mtt^2*mWW^3*s^2*t - 3*mtt*mWW^4*s^2*t + 22*ep*mtt*mWW^4*s^2*t - 176*ep^2*mtt*mWW^4*s^2*t - 859*ep^3*mtt*mWW^4*s^2*t - 850*ep^4*mtt*mWW^4*s^2*t - 23*ep*mWW^5*s^2*t + 9*ep^2*mWW^5*s^2*t + 284*ep^3*mWW^5*s^2*t + 348*ep^4*mWW^5*s^2*t + 84*ep^2*mtt^4*s^3*t + 252*ep^3*mtt^4*s^3*t + 168*ep^4*mtt^4*s^3*t - 9*ep*mtt^3*mWW*s^3*t - 334*ep^2*mtt^3*mWW*s^3*t - 939*ep^3*mtt^3*mWW*s^3*t - 614*ep^4*mtt^3*mWW*s^3*t + 3*mtt^2*mWW^2*s^3*t + 27*ep*mtt^2*mWW^2*s^3*t + 447*ep^2*mtt^2*mWW^2*s^3*t + 1197*ep^3*mtt^2*mWW^2*s^3*t + 774*ep^4*mtt^2*mWW^2*s^3*t - 3*mtt*mWW^3*s^3*t - 37*ep*mtt*mWW^3*s^3*t - 261*ep^2*mtt*mWW^3*s^3*t - 509*ep^3*mtt*mWW^3*s^3*t - 282*ep^4*mtt*mWW^3*s^3*t + 15*ep*mWW^4*s^3*t + 64*ep^2*mWW^4*s^3*t + 27*ep^3*mWW^4*s^3*t - 22*ep^4*mWW^4*s^3*t - 46*ep^2*mtt^3*s^4*t - 138*ep^3*mtt^3*s^4*t - 92*ep^4*mtt^3*s^4*t + 7*ep*mtt^2*mWW*s^4*t + 150*ep^2*mtt^2*mWW*s^4*t + 401*ep^3*mtt^2*mWW*s^4*t + 258*ep^4*mtt^2*mWW*s^4*t - mtt*mWW^2*s^4*t - 12*ep*mtt*mWW^2*s^4*t - 135*ep^2*mtt*mWW^2*s^4*t - 336*ep^3*mtt*mWW^2*s^4*t - 212*ep^4*mtt*mWW^2*s^4*t + 7*ep*mWW^3*s^4*t + 38*ep^2*mWW^3*s^4*t + 65*ep^3*mWW^3*s^4*t + 34*ep^4*mWW^3*s^4*t + 12*ep^2*mtt^2*s^5*t + 36*ep^3*mtt^2*s^5*t + 24*ep^4*mtt^2*s^5*t - 2*ep*mtt*mWW*s^5*t - 29*ep^2*mtt*mWW*s^5*t - 73*ep^3*mtt*mWW*s^5*t - 46*ep^4*mtt*mWW*s^5*t + ep*mWW^2*s^5*t + 12*ep^2*mWW^2*s^5*t + 29*ep^3*mWW^2*s^5*t + 18*ep^4*mWW^2*s^5*t - ep^2*mtt*s^6*t - 3*ep^3*mtt*s^6*t - 2*ep^4*mtt*s^6*t + ep^2*mWW*s^6*t + 3*ep^3*mWW*s^6*t + 2*ep^4*mWW*s^6*t))/(4*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(4*ep*mtt^6*mWW + 12*ep^2*mtt^6*mWW + 8*ep^3*mtt^6*mWW - 20*ep*mtt^5*mWW^2 - 60*ep^2*mtt^5*mWW^2 - 40*ep^3*mtt^5*mWW^2 + 36*ep*mtt^4*mWW^3 + 108*ep^2*mtt^4*mWW^3 + 72*ep^3*mtt^4*mWW^3 - 28*ep*mtt^3*mWW^4 - 84*ep^2*mtt^3*mWW^4 - 56*ep^3*mtt^3*mWW^4 + 8*ep*mtt^2*mWW^5 + 24*ep^2*mtt^2*mWW^5 + 16*ep^3*mtt^2*mWW^5 - 16*ep*mtt^5*mWW*s - 48*ep^2*mtt^5*mWW*s - 32*ep^3*mtt^5*mWW*s + mtt^4*mWW^2*s + 73*ep*mtt^4*mWW^2*s + 212*ep^2*mtt^4*mWW^2*s + 140*ep^3*mtt^4*mWW^2*s - 3*mtt^3*mWW^3*s - 111*ep*mtt^3*mWW^3*s - 300*ep^2*mtt^3*mWW^3*s - 180*ep^3*mtt^3*mWW^3*s + 3*mtt^2*mWW^4*s + 67*ep*mtt^2*mWW^4*s + 156*ep^2*mtt^2*mWW^4*s + 68*ep^3*mtt^2*mWW^4*s - mtt*mWW^5*s - 13*ep*mtt*mWW^5*s - 20*ep^2*mtt*mWW^5*s + 4*ep^3*mtt*mWW^5*s + mtt^4*mWW*s^2 + 32*ep*mtt^4*mWW*s^2 + 89*ep^2*mtt^4*mWW*s^2 + 58*ep^3*mtt^4*mWW*s^2 - 7*mtt^3*mWW^2*s^2 - 137*ep*mtt^3*mWW^2*s^2 - 362*ep^2*mtt^3*mWW^2*s^2 - 232*ep^3*mtt^3*mWW^2*s^2 + 12*mtt^2*mWW^3*s^2 + 198*ep*mtt^2*mWW^3*s^2 + 504*ep^2*mtt^2*mWW^3*s^2 + 306*ep^3*mtt^2*mWW^3*s^2 - 7*mtt*mWW^4*s^2 - 107*ep*mtt*mWW^4*s^2 - 254*ep^2*mtt*mWW^4*s^2 - 130*ep^3*mtt*mWW^4*s^2 + mWW^5*s^2 + 14*ep*mWW^5*s^2 + 23*ep^2*mWW^5*s^2 - 2*ep^3*mWW^5*s^2 - 3*mtt^3*mWW*s^3 - 40*ep*mtt^3*mWW*s^3 - 99*ep^2*mtt^3*mWW*s^3 - 62*ep^3*mtt^3*mWW*s^3 + 12*mtt^2*mWW^2*s^3 + 143*ep*mtt^2*mWW^2*s^3 + 345*ep^2*mtt^2*mWW^2*s^3 + 214*ep^3*mtt^2*mWW^2*s^3 - 12*mtt*mWW^3*s^3 - 159*ep*mtt*mWW^3*s^3 - 399*ep^2*mtt*mWW^3*s^3 - 252*ep^3*mtt*mWW^3*s^3 + 3*mWW^4*s^3 + 54*ep*mWW^4*s^3 + 147*ep^2*mWW^4*s^3 + 96*ep^3*mWW^4*s^3 + 3*mtt^2*mWW*s^4 + 28*ep*mtt^2*mWW*s^4 + 63*ep^2*mtt^2*mWW*s^4 + 38*ep^3*mtt^2*mWW*s^4 - 7*mtt*mWW^2*s^4 - 67*ep*mtt*mWW^2*s^4 - 152*ep^2*mtt*mWW^2*s^4 - 92*ep^3*mtt*mWW^2*s^4 + 3*mWW^3*s^4 + 36*ep*mWW^3*s^4 + 87*ep^2*mWW^3*s^4 + 54*ep^3*mWW^3*s^4 - mtt*mWW*s^5 - 8*ep*mtt*mWW*s^5 - 17*ep^2*mtt*mWW*s^5 - 10*ep^3*mtt*mWW*s^5 + mWW^2*s^5 + 8*ep*mWW^2*s^5 + 17*ep^2*mWW^2*s^5 + 10*ep^3*mWW^2*s^5 - 4*ep*mtt^6*t - 12*ep^2*mtt^6*t - 8*ep^3*mtt^6*t + 20*ep*mtt^5*mWW*t + 60*ep^2*mtt^5*mWW*t + 40*ep^3*mtt^5*mWW*t - 36*ep*mtt^4*mWW^2*t - 108*ep^2*mtt^4*mWW^2*t - 72*ep^3*mtt^4*mWW^2*t + 28*ep*mtt^3*mWW^3*t + 84*ep^2*mtt^3*mWW^3*t + 56*ep^3*mtt^3*mWW^3*t - 8*ep*mtt^2*mWW^4*t - 24*ep^2*mtt^2*mWW^4*t - 16*ep^3*mtt^2*mWW^4*t + 16*ep*mtt^5*s*t + 48*ep^2*mtt^5*s*t + 32*ep^3*mtt^5*s*t - mtt^4*mWW*s*t - 73*ep*mtt^4*mWW*s*t - 212*ep^2*mtt^4*mWW*s*t - 140*ep^3*mtt^4*mWW*s*t + 3*mtt^3*mWW^2*s*t + 111*ep*mtt^3*mWW^2*s*t + 300*ep^2*mtt^3*mWW^2*s*t + 180*ep^3*mtt^3*mWW^2*s*t - 3*mtt^2*mWW^3*s*t - 67*ep*mtt^2*mWW^3*s*t - 156*ep^2*mtt^2*mWW^3*s*t - 68*ep^3*mtt^2*mWW^3*s*t + mtt*mWW^4*s*t + 13*ep*mtt*mWW^4*s*t + 20*ep^2*mtt*mWW^4*s*t - 4*ep^3*mtt*mWW^4*s*t - 25*ep*mtt^4*s^2*t - 75*ep^2*mtt^4*s^2*t - 50*ep^3*mtt^4*s^2*t + 3*mtt^3*mWW*s^2*t + 103*ep*mtt^3*mWW*s^2*t + 288*ep^2*mtt^3*mWW*s^2*t + 188*ep^3*mtt^3*mWW*s^2*t - 6*mtt^2*mWW^2*s^2*t - 138*ep*mtt^2*mWW^2*s^2*t - 366*ep^2*mtt^2*mWW^2*s^2*t - 222*ep^3*mtt^2*mWW^2*s^2*t + 3*mtt*mWW^3*s^2*t + 61*ep*mtt*mWW^3*s^2*t + 144*ep^2*mtt*mWW^3*s^2*t + 62*ep^3*mtt*mWW^3*s^2*t - ep*mWW^4*s^2*t + 9*ep^2*mWW^4*s^2*t + 22*ep^3*mWW^4*s^2*t + 19*ep*mtt^3*s^3*t + 57*ep^2*mtt^3*s^3*t + 38*ep^3*mtt^3*s^3*t - 3*mtt^2*mWW*s^3*t - 68*ep*mtt^2*mWW*s^3*t - 183*ep^2*mtt^2*mWW*s^3*t - 118*ep^3*mtt^2*mWW*s^3*t + 3*mtt*mWW^2*s^3*t + 72*ep*mtt*mWW^2*s^3*t + 201*ep^2*mtt*mWW^2*s^3*t + 132*ep^3*mtt*mWW^2*s^3*t - 21*ep*mWW^3*s^3*t - 69*ep^2*mWW^3*s^3*t - 48*ep^3*mWW^3*s^3*t - 7*ep*mtt^2*s^4*t - 21*ep^2*mtt^2*s^4*t - 14*ep^3*mtt^2*s^4*t + mtt*mWW*s^4*t + 19*ep*mtt*mWW*s^4*t + 50*ep^2*mtt*mWW*s^4*t + 32*ep^3*mtt*mWW*s^4*t - 9*ep*mWW^2*s^4*t - 27*ep^2*mWW^2*s^4*t - 18*ep^3*mWW^2*s^4*t + ep*mtt*s^5*t + 3*ep^2*mtt*s^5*t + 2*ep^3*mtt*s^5*t - ep*mWW*s^5*t - 3*ep^2*mWW*s^5*t - 2*ep^3*mWW*s^5*t))/(2*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), -((ep*(1 + 2*ep)*(4*mtt^7*mWW^2 + 8*ep*mtt^7*mWW^2 - 12*mtt^6*mWW^3 - 28*ep*mtt^6*mWW^3 + 10*mtt^5*mWW^4 + 34*ep*mtt^5*mWW^4 + 2*mtt^4*mWW^5 - 14*ep*mtt^4*mWW^5 - 6*mtt^3*mWW^6 - 2*ep*mtt^3*mWW^6 + 2*mtt^2*mWW^7 + 2*ep*mtt^2*mWW^7 - 8*mtt^6*mWW^2*s - 20*ep*mtt^6*mWW^2*s + 7*mtt^5*mWW^3*s + 47*ep*mtt^5*mWW^3*s + 26*mtt^4*mWW^4*s - 22*ep*mtt^4*mWW^4*s - 46*mtt^3*mWW^5*s - 22*ep*mtt^3*mWW^5*s + 26*mtt^2*mWW^6*s + 22*ep*mtt^2*mWW^6*s - 5*mtt*mWW^7*s - 5*ep*mtt*mWW^7*s - 6*mtt^5*mWW^2*s^2 + 6*ep*mtt^5*mWW^2*s^2 + 53*mtt^4*mWW^3*s^2 + 21*ep*mtt^4*mWW^3*s^2 - 106*mtt^3*mWW^4*s^2 - 82*ep*mtt^3*mWW^4*s^2 + 84*mtt^2*mWW^5*s^2 + 84*ep*mtt^2*mWW^5*s^2 - 26*mtt*mWW^6*s^2 - 30*ep*mtt*mWW^6*s^2 + mWW^7*s^2 + ep*mWW^7*s^2 + 26*mtt^4*mWW^2*s^3 + 22*ep*mtt^4*mWW^2*s^3 - 91*mtt^3*mWW^3*s^3 - 83*ep*mtt^3*mWW^3*s^3 + 108*mtt^2*mWW^4*s^3 + 108*ep*mtt^2*mWW^4*s^3 - 53*mtt*mWW^5*s^3 - 61*ep*mtt*mWW^5*s^3 + 8*mWW^6*s^3 + 12*ep*mWW^6*s^3 - 22*mtt^3*mWW^2*s^4 - 22*ep*mtt^3*mWW^2*s^4 + 55*mtt^2*mWW^3*s^4 + 55*ep*mtt^2*mWW^3*s^4 - 44*mtt*mWW^4*s^4 - 44*ep*mtt*mWW^4*s^4 + 9*mWW^5*s^4 + 9*ep*mWW^5*s^4 + 6*mtt^2*mWW^2*s^5 + 6*ep*mtt^2*mWW^2*s^5 - 12*mtt*mWW^3*s^5 - 12*ep*mtt*mWW^3*s^5 + 6*mWW^4*s^5 + 6*ep*mWW^4*s^5 - 8*mtt^7*mWW*t - 16*ep*mtt^7*mWW*t + 32*mtt^6*mWW^2*t + 64*ep*mtt^6*mWW^2*t - 53*mtt^5*mWW^3*t - 101*ep*mtt^5*mWW^3*t + 48*mtt^4*mWW^4*t + 80*ep*mtt^4*mWW^4*t - 26*mtt^3*mWW^5*t - 34*ep*mtt^3*mWW^5*t + 8*mtt^2*mWW^6*t + 8*ep*mtt^2*mWW^6*t - mtt*mWW^7*t - ep*mtt*mWW^7*t + 28*mtt^6*mWW*s*t + 52*ep*mtt^6*mWW*s*t - 97*mtt^5*mWW^2*s*t - 177*ep*mtt^5*mWW^2*s*t + 141*mtt^4*mWW^3*s*t + 237*ep*mtt^4*mWW^3*s*t - 108*mtt^3*mWW^4*s*t - 156*ep*mtt^3*mWW^4*s*t + 40*mtt^2*mWW^5*s*t + 48*ep*mtt^2*mWW^5*s*t - 3*mtt*mWW^6*s*t - 3*ep*mtt*mWW^6*s*t - mWW^7*s*t - ep*mWW^7*s*t - 36*mtt^5*mWW*s^2*t - 60*ep*mtt^5*mWW*s^2*t + 111*mtt^4*mWW^2*s^2*t + 175*ep*mtt^4*mWW^2*s^2*t - 141*mtt^3*mWW^3*s^2*t - 189*ep*mtt^3*mWW^3*s^2*t + 80*mtt^2*mWW^4*s^2*t + 80*ep*mtt^2*mWW^4*s^2*t - 13*mtt*mWW^5*s^2*t - 5*ep*mtt*mWW^5*s^2*t - mWW^6*s^2*t - ep*mWW^6*s^2*t + 20*mtt^4*mWW*s^3*t + 28*ep*mtt^4*mWW*s^3*t - 59*mtt^3*mWW^2*s^3*t - 75*ep*mtt^3*mWW^2*s^3*t + 67*mtt^2*mWW^3*s^3*t + 67*ep*mtt^2*mWW^3*s^3*t - 25*mtt*mWW^4*s^3*t - 9*ep*mtt*mWW^4*s^3*t + mWW^5*s^3*t - 7*ep*mWW^5*s^3*t - 4*mtt^3*mWW*s^4*t - 4*ep*mtt^3*mWW*s^4*t + 13*mtt^2*mWW^2*s^4*t + 13*ep*mtt^2*mWW^2*s^4*t - 14*mtt*mWW^3*s^4*t - 14*ep*mtt*mWW^3*s^4*t + 9*mWW^4*s^4*t + 9*ep*mWW^4*s^4*t + 4*mtt^7*t^2 + 8*ep*mtt^7*t^2 - 12*mtt^6*mWW*t^2 - 28*ep*mtt^6*mWW*t^2 + 9*mtt^5*mWW^2*t^2 + 33*ep*mtt^5*mWW^2*t^2 + 6*mtt^4*mWW^3*t^2 - 10*ep*mtt^4*mWW^3*t^2 - 12*mtt^3*mWW^4*t^2 - 8*ep*mtt^3*mWW^4*t^2 + 6*mtt^2*mWW^5*t^2 + 6*ep*mtt^2*mWW^5*t^2 - mtt*mWW^6*t^2 - ep*mtt*mWW^6*t^2 - 12*mtt^6*s*t^2 - 24*ep*mtt^6*s*t^2 + 26*mtt^5*mWW*s*t^2 + 66*ep*mtt^5*mWW*s*t^2 - 5*mtt^4*mWW^2*s*t^2 - 53*ep*mtt^4*mWW^2*s*t^2 - 26*mtt^3*mWW^3*s*t^2 - 2*ep*mtt^3*mWW^3*s*t^2 + 22*mtt^2*mWW^4*s*t^2 + 18*ep*mtt^2*mWW^4*s*t^2 - 4*mtt*mWW^5*s*t^2 - 4*ep*mtt*mWW^5*s*t^2 - mWW^6*s*t^2 - ep*mWW^6*s*t^2 + 12*mtt^5*s^2*t^2 + 24*ep*mtt^5*s^2*t^2 - 16*mtt^4*mWW*s^2*t^2 - 48*ep*mtt^4*mWW*s^2*t^2 - 11*mtt^3*mWW^2*s^2*t^2 + 13*ep*mtt^3*mWW^2*s^2*t^2 + 28*mtt^2*mWW^3*s^2*t^2 + 28*ep*mtt^2*mWW^3*s^2*t^2 - 13*mtt*mWW^4*s^2*t^2 - 17*ep*mtt*mWW^4*s^2*t^2 - 4*mtt^4*s^3*t^2 - 8*ep*mtt^4*s^3*t^2 + 2*mtt^3*mWW*s^3*t^2 + 10*ep*mtt^3*mWW*s^3*t^2 + 7*mtt^2*mWW^2*s^3*t^2 + 7*ep*mtt^2*mWW^2*s^3*t^2 - 10*mtt*mWW^3*s^3*t^2 - 18*ep*mtt*mWW^3*s^3*t^2 + 3*mWW^4*s^3*t^2 + 7*ep*mWW^4*s^3*t^2 - 2*mWW^3*s^4*t^2 - 2*ep*mWW^3*s^4*t^2))/((1 + ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^3)), (-2*(-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^5*mWW^2 + 2*ep*mtt^5*mWW^2 - 2*mtt^4*mWW^3 - 5*ep*mtt^4*mWW^3 + mtt^3*mWW^4 + 4*ep*mtt^3*mWW^4 - ep*mtt^2*mWW^5 - mtt^4*mWW^2*s - 3*ep*mtt^4*mWW^2*s - mtt^3*mWW^3*s + 5*ep*mtt^3*mWW^3*s + 4*mtt^2*mWW^4*s - 2*ep*mtt^2*mWW^4*s - 3*mtt*mWW^5*s - ep*mtt*mWW^5*s + mWW^6*s + ep*mWW^6*s - mtt^3*mWW^2*s^2 + 5*mtt^2*mWW^3*s^2 + 2*ep*mtt^2*mWW^3*s^2 - 5*mtt*mWW^4*s^2 - 2*ep*mtt*mWW^4*s^2 + 2*mWW^5*s^2 + ep*mWW^5*s^2 + mtt^2*mWW^2*s^3 + ep*mtt^2*mWW^2*s^3 - 2*mtt*mWW^3*s^3 - 2*ep*mtt*mWW^3*s^3 + 2*mWW^4*s^3 + 2*ep*mWW^4*s^3 - 2*mtt^5*mWW*t - 4*ep*mtt^5*mWW*t + 6*mtt^4*mWW^2*t + 12*ep*mtt^4*mWW^2*t - 9*mtt^3*mWW^3*t - 15*ep*mtt^3*mWW^3*t + 9*mtt^2*mWW^4*t + 11*ep*mtt^2*mWW^4*t - 5*mtt*mWW^5*t - 5*ep*mtt*mWW^5*t + mWW^6*t + ep*mWW^6*t + 5*mtt^4*mWW*s*t + 9*ep*mtt^4*mWW*s*t - 13*mtt^3*mWW^2*s*t - 25*ep*mtt^3*mWW^2*s*t + 18*mtt^2*mWW^3*s*t + 30*ep*mtt^2*mWW^3*s*t - 13*mtt*mWW^4*s*t - 17*ep*mtt*mWW^4*s*t + 3*mWW^5*s*t + 3*ep*mWW^5*s*t - 4*mtt^3*mWW*s^2*t - 6*ep*mtt^3*mWW*s^2*t + 9*mtt^2*mWW^2*s^2*t + 15*ep*mtt^2*mWW^2*s^2*t - 10*mtt*mWW^3*s^2*t - 16*ep*mtt*mWW^3*s^2*t + 3*mWW^4*s^2*t + 5*ep*mWW^4*s^2*t + mtt^2*mWW*s^3*t + ep*mtt^2*mWW*s^3*t - 2*mtt*mWW^2*s^3*t - 2*ep*mtt*mWW^2*s^3*t - mWW^3*s^3*t - ep*mWW^3*s^3*t + mtt^5*t^2 + 2*ep*mtt^5*t^2 - 2*mtt^4*mWW*t^2 - 5*ep*mtt^4*mWW*t^2 + 3*ep*mtt^3*mWW^2*t^2 + 3*mtt^2*mWW^3*t^2 + 2*ep*mtt^2*mWW^3*t^2 - 3*mtt*mWW^4*t^2 - 3*ep*mtt*mWW^4*t^2 + mWW^5*t^2 + ep*mWW^5*t^2 - 2*mtt^4*s*t^2 - 4*ep*mtt^4*s*t^2 + 2*mtt^3*mWW*s*t^2 + 8*ep*mtt^3*mWW*s*t^2 + 2*mtt^2*mWW^2*s*t^2 - 4*ep*mtt^2*mWW^2*s*t^2 - 4*mtt*mWW^3*s*t^2 - 2*ep*mtt*mWW^3*s*t^2 + 2*mWW^4*s*t^2 + 2*ep*mWW^4*s*t^2 + mtt^3*s^2*t^2 + 2*ep*mtt^3*s^2*t^2 - 3*ep*mtt^2*mWW*s^2*t^2 - mtt*mWW^2*s^2*t^2 + 2*ep*mtt*mWW^2*s^2*t^2 + mWW^3*s^2*t^2 + mWW^2*s^3*t^2 + ep*mWW^2*s^3*t^2))/((1 + ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^3), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^3 + 4*ep*mtt^3 - 2*mtt^2*mWW - 4*ep*mtt^2*mWW - mtt*mWW*s + mWW^2*s + 2*ep*mWW^2*s - mtt*mWW*t - 2*ep*mtt*mWW*t + mWW^2*t + 2*ep*mWW^2*t - 3*mtt*s*t - 8*ep*mtt*s*t + 3*mWW*s*t + 6*ep*mWW*s*t - mtt*t^2 - 2*ep*mtt*t^2 + mWW*t^2 + 2*ep*mWW*t^2))/(2*(1 + ep)*(mtt - mWW)^3*s^3*(mWW - t)^3), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt + s)*(mtt + 2*ep*mtt - mWW - ep*mWW - s - 2*ep*s - t - 3*ep*t))/((1 + ep)*(mtt - mWW)*s^3*(mWW - t)^3), -(((-1 + 2*ep)^2*(1 + 2*ep)*(mtt - s)^2*(8*mtt^4*mWW^2 + 8*ep*mtt^4*mWW^2 - 9*mtt^3*mWW^3 - 5*ep*mtt^3*mWW^3 - 2*mtt^2*mWW^4 - 6*ep*mtt^2*mWW^4 + 3*mtt*mWW^5 + 3*ep*mtt*mWW^5 - 21*mtt^3*mWW^2*s - 21*ep*mtt^3*mWW^2*s + 17*mtt^2*mWW^3*s + 9*ep*mtt^2*mWW^3*s + 7*mtt*mWW^4*s + 15*ep*mtt*mWW^4*s - 3*mWW^5*s - 3*ep*mWW^5*s + 15*mtt^2*mWW^2*s^2 + 15*ep*mtt^2*mWW^2*s^2 - 7*mtt*mWW^3*s^2 - 3*ep*mtt*mWW^3*s^2 - 5*mWW^4*s^2 - 9*ep*mWW^4*s^2 + mtt*mWW^2*s^3 + ep*mtt*mWW^2*s^3 - mWW^3*s^3 - ep*mWW^3*s^3 - 3*mWW^2*s^4 - 3*ep*mWW^2*s^4 - 4*mtt^4*mWW*t - 4*ep*mtt^4*mWW*t - 9*mtt^3*mWW^2*t - 17*ep*mtt^3*mWW^2*t + 21*mtt^2*mWW^3*t + 29*ep*mtt^2*mWW^3*t - 7*mtt*mWW^4*t - 7*ep*mtt*mWW^4*t - mWW^5*t - ep*mWW^5*t + 9*mtt^3*mWW*s*t + 9*ep*mtt^3*mWW*s*t + 24*mtt^2*mWW^2*s*t + 40*ep*mtt^2*mWW^2*s*t - 43*mtt*mWW^3*s*t - 59*ep*mtt*mWW^3*s*t + 10*mWW^4*s*t + 10*ep*mWW^4*s*t - 3*mtt^2*mWW*s^2*t - 3*ep*mtt^2*mWW*s^2*t - 21*mtt*mWW^2*s^2*t - 29*ep*mtt*mWW^2*s^2*t + 22*mWW^3*s^2*t + 30*ep*mWW^3*s^2*t - 5*mtt*mWW*s^3*t - 5*ep*mtt*mWW*s^3*t + 6*mWW^2*s^3*t + 6*ep*mWW^2*s^3*t + 3*mWW*s^4*t + 3*ep*mWW*s^4*t + 2*mtt^4*t^2 + 2*ep*mtt^4*t^2 + 2*mtt^3*mWW*t^2 + 6*ep*mtt^3*mWW*t^2 - 7*mtt^2*mWW^2*t^2 - 11*ep*mtt^2*mWW^2*t^2 + 4*mtt*mWW^3*t^2 + 4*ep*mtt*mWW^3*t^2 - mWW^4*t^2 - ep*mWW^4*t^2 - 6*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 - 3*mtt^2*mWW*s*t^2 - 11*ep*mtt^2*mWW*s*t^2 + 14*mtt*mWW^2*s*t^2 + 22*ep*mtt*mWW^2*s*t^2 - 5*mWW^3*s*t^2 - 5*ep*mWW^3*s*t^2 + 6*mtt^2*s^2*t^2 + 6*ep*mtt^2*s^2*t^2 + 4*ep*mtt*mWW*s^2*t^2 - 7*mWW^2*s^2*t^2 - 11*ep*mWW^2*s^2*t^2 - 2*mtt*s^3*t^2 - 2*ep*mtt*s^3*t^2 + mWW*s^3*t^2 + ep*mWW*s^3*t^2))/((1 + ep)^2*(mtt - mWW)*mWW^2*(mtt - mWW - s)^3*s^4*(mWW - t)^3)), -((-1 + ep)*(-1 + 2*ep)*(4*ep^2*mtt^8*mWW + 12*ep^3*mtt^8*mWW + 8*ep^4*mtt^8*mWW - 20*ep^2*mtt^7*mWW^2 - 60*ep^3*mtt^7*mWW^2 - 40*ep^4*mtt^7*mWW^2 + 4*ep*mtt^6*mWW^3 + 40*ep^2*mtt^6*mWW^3 + 92*ep^3*mtt^6*mWW^3 + 56*ep^4*mtt^6*mWW^3 - 12*ep*mtt^5*mWW^4 - 40*ep^2*mtt^5*mWW^4 - 36*ep^3*mtt^5*mWW^4 - 8*ep^4*mtt^5*mWW^4 + 12*ep*mtt^4*mWW^5 + 20*ep^2*mtt^4*mWW^5 - 24*ep^3*mtt^4*mWW^5 - 32*ep^4*mtt^4*mWW^5 - 4*ep*mtt^3*mWW^6 - 4*ep^2*mtt^3*mWW^6 + 16*ep^3*mtt^3*mWW^6 + 16*ep^4*mtt^3*mWW^6 - 20*ep^2*mtt^7*mWW*s - 60*ep^3*mtt^7*mWW*s - 40*ep^4*mtt^7*mWW*s + 92*ep^2*mtt^6*mWW^2*s + 272*ep^3*mtt^6*mWW^2*s + 176*ep^4*mtt^6*mWW^2*s - mtt^5*mWW^3*s - 13*ep*mtt^5*mWW^3*s - 164*ep^2*mtt^5*mWW^3*s - 372*ep^3*mtt^5*mWW^3*s - 176*ep^4*mtt^5*mWW^3*s + 4*mtt^4*mWW^4*s + 28*ep*mtt^4*mWW^4*s + 128*ep^2*mtt^4*mWW^4*s + 140*ep^3*mtt^4*mWW^4*s - 72*ep^4*mtt^4*mWW^4*s - 6*mtt^3*mWW^5*s - 18*ep*mtt^3*mWW^5*s - 20*ep^2*mtt^3*mWW^5*s + 76*ep^3*mtt^3*mWW^5*s + 184*ep^4*mtt^3*mWW^5*s + 4*mtt^2*mWW^6*s + 4*ep*mtt^2*mWW^6*s - 28*ep^2*mtt^2*mWW^6*s - 84*ep^3*mtt^2*mWW^6*s - 88*ep^4*mtt^2*mWW^6*s - mtt*mWW^7*s - ep*mtt*mWW^7*s + 12*ep^2*mtt*mWW^7*s + 28*ep^3*mtt*mWW^7*s + 16*ep^4*mtt*mWW^7*s + 40*ep^2*mtt^6*mWW*s^2 + 120*ep^3*mtt^6*mWW*s^2 + 80*ep^4*mtt^6*mWW*s^2 - mtt^5*mWW^2*s^2 - 4*ep*mtt^5*mWW^2*s^2 - 157*ep^2*mtt^5*mWW^2*s^2 - 446*ep^3*mtt^5*mWW^2*s^2 - 280*ep^4*mtt^5*mWW^2*s^2 + 8*mtt^4*mWW^3*s^2 + 37*ep*mtt^4*mWW^3*s^2 + 207*ep^2*mtt^4*mWW^3*s^2 + 382*ep^3*mtt^4*mWW^3*s^2 + 104*ep^4*mtt^4*mWW^3*s^2 - 19*mtt^3*mWW^4*s^2 - 75*ep*mtt^3*mWW^4*s^2 - 42*ep^2*mtt^3*mWW^4*s^2 + 382*ep^3*mtt^3*mWW^4*s^2 + 596*ep^4*mtt^3*mWW^4*s^2 + 19*mtt^2*mWW^5*s^2 + 69*ep*mtt^2*mWW^5*s^2 - 118*ep^2*mtt^2*mWW^5*s^2 - 860*ep^3*mtt^2*mWW^5*s^2 - 896*ep^4*mtt^2*mWW^5*s^2 - 8*mtt*mWW^6*s^2 - 29*ep*mtt*mWW^6*s^2 + 79*ep^2*mtt*mWW^6*s^2 + 472*ep^3*mtt*mWW^6*s^2 + 436*ep^4*mtt*mWW^6*s^2 + mWW^7*s^2 + 2*ep*mWW^7*s^2 - 9*ep^2*mWW^7*s^2 - 50*ep^3*mWW^7*s^2 - 40*ep^4*mWW^7*s^2 - 40*ep^2*mtt^5*mWW*s^3 - 120*ep^3*mtt^5*mWW*s^3 - 80*ep^4*mtt^5*mWW*s^3 + 3*mtt^4*mWW^2*s^3 + 12*ep*mtt^4*mWW^2*s^3 + 119*ep^2*mtt^4*mWW^2*s^3 + 306*ep^3*mtt^4*mWW^2*s^3 + 184*ep^4*mtt^4*mWW^2*s^3 - 15*mtt^3*mWW^3*s^3 - 59*ep*mtt^3*mWW^3*s^3 - 72*ep^2*mtt^3*mWW^3*s^3 + 40*ep^3*mtt^3*mWW^3*s^3 + 136*ep^4*mtt^3*mWW^3*s^3 + 24*mtt^2*mWW^4*s^3 + 98*ep*mtt^2*mWW^4*s^3 - 100*ep^2*mtt^2*mWW^4*s^3 - 798*ep^3*mtt^2*mWW^4*s^3 - 756*ep^4*mtt^2*mWW^4*s^3 - 15*mtt*mWW^5*s^3 - 69*ep*mtt*mWW^5*s^3 + 122*ep^2*mtt*mWW^5*s^3 + 812*ep^3*mtt*mWW^5*s^3 + 744*ep^4*mtt*mWW^5*s^3 + 3*mWW^6*s^3 + 14*ep*mWW^6*s^3 - 29*ep^2*mWW^6*s^3 - 212*ep^3*mWW^6*s^3 - 204*ep^4*mWW^6*s^3 + 20*ep^2*mtt^4*mWW*s^4 + 60*ep^3*mtt^4*mWW*s^4 + 40*ep^4*mtt^4*mWW*s^4 - 3*mtt^3*mWW^2*s^4 - 12*ep*mtt^3*mWW^2*s^4 - 35*ep^2*mtt^3*mWW^2*s^4 - 62*ep^3*mtt^3*mWW^2*s^4 - 32*ep^4*mtt^3*mWW^2*s^4 + 10*mtt^2*mWW^3*s^4 + 39*ep*mtt^2*mWW^3*s^4 - 21*ep^2*mtt^2*mWW^3*s^4 - 198*ep^3*mtt^2*mWW^3*s^4 - 160*ep^4*mtt^2*mWW^3*s^4 - 10*mtt*mWW^4*s^4 - 43*ep*mtt*mWW^4*s^4 + 57*ep^2*mtt*mWW^4*s^4 + 334*ep^3*mtt*mWW^4*s^4 + 256*ep^4*mtt*mWW^4*s^4 + 3*mWW^5*s^4 + 12*ep*mWW^5*s^4 - 17*ep^2*mWW^5*s^4 - 94*ep^3*mWW^5*s^4 - 72*ep^4*mWW^5*s^4 - 4*ep^2*mtt^3*mWW*s^5 - 12*ep^3*mtt^3*mWW*s^5 - 8*ep^4*mtt^3*mWW*s^5 + mtt^2*mWW^2*s^5 + 4*ep*mtt^2*mWW^2*s^5 + ep^2*mtt^2*mWW^2*s^5 - 10*ep^3*mtt^2*mWW^2*s^5 - 8*ep^4*mtt^2*mWW^2*s^5 - 2*mtt*mWW^3*s^5 - 8*ep*mtt*mWW^3*s^5 + 10*ep^2*mtt*mWW^3*s^5 + 56*ep^3*mtt*mWW^3*s^5 + 40*ep^4*mtt*mWW^3*s^5 + mWW^4*s^5 + 4*ep*mWW^4*s^5 - 3*ep^2*mWW^4*s^5 - 22*ep^3*mWW^4*s^5 - 16*ep^4*mWW^4*s^5 - 4*ep^2*mtt^8*t - 12*ep^3*mtt^8*t - 8*ep^4*mtt^8*t + 20*ep^2*mtt^7*mWW*t + 60*ep^3*mtt^7*mWW*t + 40*ep^4*mtt^7*mWW*t - 4*ep*mtt^6*mWW^2*t - 40*ep^2*mtt^6*mWW^2*t - 92*ep^3*mtt^6*mWW^2*t - 56*ep^4*mtt^6*mWW^2*t + 12*ep*mtt^5*mWW^3*t + 40*ep^2*mtt^5*mWW^3*t + 36*ep^3*mtt^5*mWW^3*t + 8*ep^4*mtt^5*mWW^3*t - 12*ep*mtt^4*mWW^4*t - 20*ep^2*mtt^4*mWW^4*t + 24*ep^3*mtt^4*mWW^4*t + 32*ep^4*mtt^4*mWW^4*t + 4*ep*mtt^3*mWW^5*t + 4*ep^2*mtt^3*mWW^5*t - 16*ep^3*mtt^3*mWW^5*t - 16*ep^4*mtt^3*mWW^5*t + 20*ep^2*mtt^7*s*t + 60*ep^3*mtt^7*s*t + 40*ep^4*mtt^7*s*t - 92*ep^2*mtt^6*mWW*s*t - 272*ep^3*mtt^6*mWW*s*t - 176*ep^4*mtt^6*mWW*s*t + mtt^5*mWW^2*s*t + 13*ep*mtt^5*mWW^2*s*t + 164*ep^2*mtt^5*mWW^2*s*t + 372*ep^3*mtt^5*mWW^2*s*t + 176*ep^4*mtt^5*mWW^2*s*t - 4*mtt^4*mWW^3*s*t - 28*ep*mtt^4*mWW^3*s*t - 128*ep^2*mtt^4*mWW^3*s*t - 140*ep^3*mtt^4*mWW^3*s*t + 72*ep^4*mtt^4*mWW^3*s*t + 6*mtt^3*mWW^4*s*t + 18*ep*mtt^3*mWW^4*s*t + 20*ep^2*mtt^3*mWW^4*s*t - 76*ep^3*mtt^3*mWW^4*s*t - 184*ep^4*mtt^3*mWW^4*s*t - 4*mtt^2*mWW^5*s*t - 4*ep*mtt^2*mWW^5*s*t + 28*ep^2*mtt^2*mWW^5*s*t + 84*ep^3*mtt^2*mWW^5*s*t + 88*ep^4*mtt^2*mWW^5*s*t + mtt*mWW^6*s*t + ep*mtt*mWW^6*s*t - 12*ep^2*mtt*mWW^6*s*t - 28*ep^3*mtt*mWW^6*s*t - 16*ep^4*mtt*mWW^6*s*t - 40*ep^2*mtt^6*s^2*t - 120*ep^3*mtt^6*s^2*t - 80*ep^4*mtt^6*s^2*t + ep*mtt^5*mWW*s^2*t + 167*ep^2*mtt^5*mWW*s^2*t + 482*ep^3*mtt^5*mWW*s^2*t + 304*ep^4*mtt^5*mWW*s^2*t - 3*mtt^4*mWW^2*s^2*t - 20*ep*mtt^4*mWW^2*s^2*t - 263*ep^2*mtt^4*mWW^2*s^2*t - 594*ep^3*mtt^4*mWW^2*s^2*t - 248*ep^4*mtt^4*mWW^2*s^2*t + 9*mtt^3*mWW^3*s^2*t + 37*ep*mtt^3*mWW^3*s^2*t + 166*ep^2*mtt^3*mWW^3*s^2*t + 106*ep^3*mtt^3*mWW^3*s^2*t - 260*ep^4*mtt^3*mWW^3*s^2*t - 9*mtt^2*mWW^4*s^2*t - 27*ep*mtt^2*mWW^4*s^2*t - 18*ep^2*mtt^2*mWW^4*s^2*t + 308*ep^3*mtt^2*mWW^4*s^2*t + 512*ep^4*mtt^2*mWW^4*s^2*t + 3*mtt*mWW^5*s^2*t + 6*ep*mtt*mWW^5*s^2*t - 5*ep^2*mtt*mWW^5*s^2*t - 164*ep^3*mtt*mWW^5*s^2*t - 220*ep^4*mtt*mWW^5*s^2*t + 3*ep*mWW^6*s^2*t - 7*ep^2*mWW^6*s^2*t - 18*ep^3*mWW^6*s^2*t - 8*ep^4*mWW^6*s^2*t + 40*ep^2*mtt^5*s^3*t + 120*ep^3*mtt^5*s^3*t + 80*ep^4*mtt^5*s^3*t - 3*ep*mtt^4*mWW*s^3*t - 149*ep^2*mtt^4*mWW*s^3*t - 414*ep^3*mtt^4*mWW*s^3*t - 256*ep^4*mtt^4*mWW*s^3*t + 3*mtt^3*mWW^2*s^3*t + 19*ep*mtt^3*mWW^2*s^3*t + 204*ep^2*mtt^3*mWW^2*s^3*t + 456*ep^3*mtt^3*mWW^2*s^3*t + 200*ep^4*mtt^3*mWW^2*s^3*t - 6*mtt^2*mWW^3*s^3*t - 32*ep*mtt^2*mWW^3*s^3*t - 116*ep^2*mtt^2*mWW^3*s^3*t - 42*ep^3*mtt^2*mWW^3*s^3*t + 180*ep^4*mtt^2*mWW^3*s^3*t + 3*mtt*mWW^4*s^3*t + 21*ep*mtt*mWW^4*s^3*t + 34*ep^2*mtt*mWW^4*s^3*t - 188*ep^3*mtt*mWW^4*s^3*t - 312*ep^4*mtt*mWW^4*s^3*t - ep*mWW^5*s^3*t - 13*ep^2*mWW^5*s^3*t + 40*ep^3*mWW^5*s^3*t + 84*ep^4*mWW^5*s^3*t - 20*ep^2*mtt^4*s^4*t - 60*ep^3*mtt^4*s^4*t - 40*ep^4*mtt^4*s^4*t + 3*ep*mtt^3*mWW*s^4*t + 65*ep^2*mtt^3*mWW*s^4*t + 170*ep^3*mtt^3*mWW*s^4*t + 104*ep^4*mtt^3*mWW*s^4*t - mtt^2*mWW^2*s^4*t - 10*ep*mtt^2*mWW^2*s^4*t - 75*ep^2*mtt^2*mWW^2*s^4*t - 158*ep^3*mtt^2*mWW^2*s^4*t - 80*ep^4*mtt^2*mWW^2*s^4*t + mtt*mWW^3*s^4*t + 12*ep*mtt*mWW^3*s^4*t + 45*ep^2*mtt*mWW^3*s^4*t + 54*ep^3*mtt*mWW^3*s^4*t + 8*ep^4*mtt*mWW^3*s^4*t - ep*mWW^4*s^4*t - 19*ep^2*mWW^4*s^4*t - 46*ep^3*mWW^4*s^4*t - 24*ep^4*mWW^4*s^4*t + 4*ep^2*mtt^3*s^5*t + 12*ep^3*mtt^3*s^5*t + 8*ep^4*mtt^3*s^5*t - ep*mtt^2*mWW*s^5*t - 11*ep^2*mtt^2*mWW*s^5*t - 26*ep^3*mtt^2*mWW*s^5*t - 16*ep^4*mtt^2*mWW*s^5*t + 2*ep*mtt*mWW^2*s^5*t + 10*ep^2*mtt*mWW^2*s^5*t + 16*ep^3*mtt*mWW^2*s^5*t + 8*ep^4*mtt*mWW^2*s^5*t - ep*mWW^3*s^5*t - 7*ep^2*mWW^3*s^5*t - 14*ep^3*mWW^3*s^5*t - 8*ep^4*mWW^3*s^5*t))/(2*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2), ((-1 + ep)*(-1 + 2*ep)*(12*ep*mtt^6*mWW^2 + 44*ep^2*mtt^6*mWW^2 + 40*ep^3*mtt^6*mWW^2 - 36*ep*mtt^5*mWW^3 - 132*ep^2*mtt^5*mWW^3 - 120*ep^3*mtt^5*mWW^3 + 44*ep*mtt^4*mWW^4 + 156*ep^2*mtt^4*mWW^4 + 136*ep^3*mtt^4*mWW^4 - 28*ep*mtt^3*mWW^5 - 92*ep^2*mtt^3*mWW^5 - 72*ep^3*mtt^3*mWW^5 + 8*ep*mtt^2*mWW^6 + 24*ep^2*mtt^2*mWW^6 + 16*ep^3*mtt^2*mWW^6 - 20*ep*mtt^5*mWW^2*s - 92*ep^2*mtt^5*mWW^2*s - 96*ep^3*mtt^5*mWW^2*s + mtt^4*mWW^3*s + 47*ep*mtt^4*mWW^3*s + 246*ep^2*mtt^4*mWW^3*s + 272*ep^3*mtt^4*mWW^3*s - 3*mtt^3*mWW^4*s - 59*ep*mtt^3*mWW^4*s - 308*ep^2*mtt^3*mWW^4*s - 324*ep^3*mtt^3*mWW^4*s + 3*mtt^2*mWW^5*s + 47*ep*mtt^2*mWW^5*s + 224*ep^2*mtt^2*mWW^5*s + 204*ep^3*mtt^2*mWW^5*s - mtt*mWW^6*s - 21*ep*mtt*mWW^6*s - 96*ep^2*mtt*mWW^6*s - 76*ep^3*mtt*mWW^6*s + 6*ep*mWW^7*s + 26*ep^2*mWW^7*s + 20*ep^3*mWW^7*s + mtt^4*mWW^2*s^2 + 14*ep*mtt^4*mWW^2*s^2 + 83*ep^2*mtt^4*mWW^2*s^2 + 94*ep^3*mtt^4*mWW^2*s^2 - 6*mtt^3*mWW^3*s^2 - 58*ep*mtt^3*mWW^3*s^2 - 300*ep^2*mtt^3*mWW^3*s^2 - 320*ep^3*mtt^3*mWW^3*s^2 + 10*mtt^2*mWW^4*s^2 + 108*ep*mtt^2*mWW^4*s^2 + 470*ep^2*mtt^2*mWW^4*s^2 + 444*ep^3*mtt^2*mWW^4*s^2 - 6*mtt*mWW^5*s^2 - 78*ep*mtt*mWW^5*s^2 - 312*ep^2*mtt*mWW^5*s^2 - 264*ep^3*mtt*mWW^5*s^2 + mWW^6*s^2 + 22*ep*mWW^6*s^2 + 83*ep^2*mWW^6*s^2 + 62*ep^3*mWW^6*s^2 - 2*mtt^3*mWW^2*s^3 - 16*ep*mtt^3*mWW^2*s^3 - 66*ep^2*mtt^3*mWW^2*s^3 - 60*ep^3*mtt^3*mWW^2*s^3 + 7*mtt^2*mWW^3*s^3 + 67*ep*mtt^2*mWW^3*s^3 + 248*ep^2*mtt^2*mWW^3*s^3 + 212*ep^3*mtt^2*mWW^3*s^3 - 7*mtt*mWW^4*s^3 - 77*ep*mtt*mWW^4*s^3 - 278*ep^2*mtt*mWW^4*s^3 - 232*ep^3*mtt*mWW^4*s^3 + 2*mWW^5*s^3 + 34*ep*mWW^5*s^3 + 120*ep^2*mWW^5*s^3 + 96*ep^3*mWW^5*s^3 + mtt^2*mWW^2*s^4 + 10*ep*mtt^2*mWW^2*s^4 + 31*ep^2*mtt^2*mWW^2*s^4 + 22*ep^3*mtt^2*mWW^2*s^4 - 2*mtt*mWW^3*s^4 - 20*ep*mtt*mWW^3*s^4 - 62*ep^2*mtt*mWW^3*s^4 - 44*ep^3*mtt*mWW^3*s^4 + mWW^4*s^4 + 10*ep*mWW^4*s^4 + 31*ep^2*mWW^4*s^4 + 22*ep^3*mWW^4*s^4 - 24*ep*mtt^6*mWW*t - 88*ep^2*mtt^6*mWW*t - 80*ep^3*mtt^6*mWW*t + 88*ep*mtt^5*mWW^2*t + 312*ep^2*mtt^5*mWW^2*t + 272*ep^3*mtt^5*mWW^2*t - 138*ep*mtt^4*mWW^3*t - 462*ep^2*mtt^4*mWW^3*t - 372*ep^3*mtt^4*mWW^3*t + 104*ep*mtt^3*mWW^4*t + 328*ep^2*mtt^3*mWW^4*t + 240*ep^3*mtt^3*mWW^4*t - 20*ep*mtt^2*mWW^5*t - 60*ep^2*mtt^2*mWW^5*t - 40*ep^3*mtt^2*mWW^5*t - 16*ep*mtt*mWW^6*t - 48*ep^2*mtt*mWW^6*t - 32*ep^3*mtt*mWW^6*t + 6*ep*mWW^7*t + 18*ep^2*mWW^7*t + 12*ep^3*mWW^7*t + 64*ep*mtt^5*mWW*s*t + 256*ep^2*mtt^5*mWW*s*t + 240*ep^3*mtt^5*mWW*s*t - 2*mtt^4*mWW^2*s*t - 208*ep*mtt^4*mWW^2*s*t - 826*ep^2*mtt^4*mWW^2*s*t - 764*ep^3*mtt^4*mWW^2*s*t + 6*mtt^3*mWW^3*s*t + 282*ep*mtt^3*mWW^3*s*t + 1076*ep^2*mtt^3*mWW^3*s*t + 944*ep^3*mtt^3*mWW^3*s*t - 6*mtt^2*mWW^4*s*t - 150*ep*mtt^2*mWW^4*s*t - 568*ep^2*mtt^2*mWW^4*s*t - 472*ep^3*mtt^2*mWW^4*s*t + 2*mtt*mWW^5*s*t - 2*ep*mtt*mWW^5*s*t + 28*ep^2*mtt*mWW^5*s*t + 32*ep^3*mtt*mWW^5*s*t + 14*ep*mWW^6*s*t + 34*ep^2*mWW^6*s*t + 20*ep^3*mWW^6*s*t - mtt^4*mWW*s^2*t - 71*ep*mtt^4*mWW*s^2*t - 294*ep^2*mtt^4*mWW*s^2*t - 272*ep^3*mtt^4*mWW*s^2*t + 8*mtt^3*mWW^2*s^2*t + 228*ep*mtt^3*mWW^2*s^2*t + 916*ep^2*mtt^3*mWW^2*s^2*t + 840*ep^3*mtt^3*mWW^2*s^2*t - 14*mtt^2*mWW^3*s^2*t - 272*ep*mtt^2*mWW^3*s^2*t - 1054*ep^2*mtt^2*mWW^3*s^2*t - 940*ep^3*mtt^2*mWW^3*s^2*t + 8*mtt*mWW^4*s^2*t + 104*ep*mtt*mWW^4*s^2*t + 416*ep^2*mtt*mWW^4*s^2*t + 368*ep^3*mtt*mWW^4*s^2*t - mWW^5*s^2*t - 5*ep*mWW^5*s^2*t - 32*ep^2*mWW^5*s^2*t - 28*ep^3*mWW^5*s^2*t + 2*mtt^3*mWW*s^3*t + 46*ep*mtt^3*mWW*s^3*t + 172*ep^2*mtt^3*mWW*s^3*t + 144*ep^3*mtt^3*mWW*s^3*t - 8*mtt^2*mWW^2*s^3*t - 138*ep*mtt^2*mWW^2*s^3*t - 494*ep^2*mtt^2*mWW^2*s^3*t - 412*ep^3*mtt^2*mWW^2*s^3*t + 8*mtt*mWW^3*s^3*t + 120*ep*mtt*mWW^3*s^3*t + 432*ep^2*mtt*mWW^3*s^3*t + 368*ep^3*mtt*mWW^3*s^3*t - 2*mWW^4*s^3*t - 44*ep*mWW^4*s^3*t - 158*ep^2*mWW^4*s^3*t - 132*ep^3*mWW^4*s^3*t - mtt^2*mWW*s^4*t - 15*ep*mtt^2*mWW*s^4*t - 46*ep^2*mtt^2*mWW*s^4*t - 32*ep^3*mtt^2*mWW*s^4*t + 2*mtt*mWW^2*s^4*t + 30*ep*mtt*mWW^2*s^4*t + 92*ep^2*mtt*mWW^2*s^4*t + 64*ep^3*mtt*mWW^2*s^4*t - mWW^3*s^4*t - 15*ep*mWW^3*s^4*t - 46*ep^2*mWW^3*s^4*t - 32*ep^3*mWW^3*s^4*t + 12*ep*mtt^6*t^2 + 44*ep^2*mtt^6*t^2 + 40*ep^3*mtt^6*t^2 - 36*ep*mtt^5*mWW*t^2 - 132*ep^2*mtt^5*mWW*t^2 - 120*ep^3*mtt^5*mWW*t^2 + 42*ep*mtt^4*mWW^2*t^2 + 150*ep^2*mtt^4*mWW^2*t^2 + 132*ep^3*mtt^4*mWW^2*t^2 - 28*ep*mtt^3*mWW^3*t^2 - 92*ep^2*mtt^3*mWW^3*t^2 - 72*ep^3*mtt^3*mWW^3*t^2 + 20*ep*mtt^2*mWW^4*t^2 + 60*ep^2*mtt^2*mWW^4*t^2 + 40*ep^3*mtt^2*mWW^4*t^2 - 16*ep*mtt*mWW^5*t^2 - 48*ep^2*mtt*mWW^5*t^2 - 32*ep^3*mtt*mWW^5*t^2 + 6*ep*mWW^6*t^2 + 18*ep^2*mWW^6*t^2 + 12*ep^3*mWW^6*t^2 - 28*ep*mtt^5*s*t^2 - 116*ep^2*mtt^5*s*t^2 - 112*ep^3*mtt^5*s*t^2 + mtt^4*mWW*s*t^2 + 73*ep*mtt^4*mWW*s*t^2 + 316*ep^2*mtt^4*mWW*s*t^2 + 316*ep^3*mtt^4*mWW*s*t^2 - 3*mtt^3*mWW^2*s*t^2 - 87*ep*mtt^3*mWW^2*s*t^2 - 360*ep^2*mtt^3*mWW^2*s*t^2 - 348*ep^3*mtt^3*mWW^2*s*t^2 + 3*mtt^2*mWW^3*s*t^2 + 63*ep*mtt^2*mWW^3*s*t^2 + 224*ep^2*mtt^2*mWW^3*s*t^2 + 188*ep^3*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 - 33*ep*mtt*mWW^4*s*t^2 - 100*ep^2*mtt*mWW^4*s*t^2 - 68*ep^3*mtt*mWW^4*s*t^2 + 12*ep*mWW^5*s*t^2 + 36*ep^2*mWW^5*s*t^2 + 24*ep^3*mWW^5*s*t^2 + 21*ep*mtt^4*s^2*t^2 + 103*ep^2*mtt^4*s^2*t^2 + 106*ep^3*mtt^4*s^2*t^2 - 2*mtt^3*mWW*s^2*t^2 - 58*ep*mtt^3*mWW*s^2*t^2 - 280*ep^2*mtt^3*mWW*s^2*t^2 - 296*ep^3*mtt^3*mWW*s^2*t^2 + 4*mtt^2*mWW^2*s^2*t^2 + 72*ep*mtt^2*mWW^2*s^2*t^2 + 308*ep^2*mtt^2*mWW^2*s^2*t^2 + 312*ep^3*mtt^2*mWW^2*s^2*t^2 - 2*mtt*mWW^3*s^2*t^2 - 34*ep*mtt*mWW^3*s^2*t^2 - 128*ep^2*mtt*mWW^3*s^2*t^2 - 120*ep^3*mtt*mWW^3*s^2*t^2 + 7*ep*mWW^4*s^2*t^2 + 21*ep^2*mWW^4*s^2*t^2 + 14*ep^3*mWW^4*s^2*t^2 - 6*ep*mtt^3*s^3*t^2 - 34*ep^2*mtt^3*s^3*t^2 - 36*ep^3*mtt^3*s^3*t^2 + mtt^2*mWW*s^3*t^2 + 23*ep*mtt^2*mWW*s^3*t^2 + 102*ep^2*mtt^2*mWW*s^3*t^2 + 104*ep^3*mtt^2*mWW*s^3*t^2 - mtt*mWW^2*s^3*t^2 - 19*ep*mtt*mWW^2*s^3*t^2 - 82*ep^2*mtt*mWW^2*s^3*t^2 - 88*ep^3*mtt*mWW^2*s^3*t^2 + 10*ep*mWW^3*s^3*t^2 + 38*ep^2*mWW^3*s^3*t^2 + 36*ep^3*mWW^3*s^3*t^2 + ep*mtt^2*s^4*t^2 + 3*ep^2*mtt^2*s^4*t^2 + 2*ep^3*mtt^2*s^4*t^2 - 2*ep*mtt*mWW*s^4*t^2 - 6*ep^2*mtt*mWW*s^4*t^2 - 4*ep^3*mtt*mWW*s^4*t^2 + ep*mWW^2*s^4*t^2 + 3*ep^2*mWW^2*s^4*t^2 + 2*ep^3*mWW^2*s^4*t^2))/(4*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)^2*s^3*(mWW - t)^3), (9*ep*mtt^3*mWW^4 + 18*ep^2*mtt^3*mWW^4 - 12*ep*mtt^2*mWW^5 - 24*ep^2*mtt^2*mWW^5 + 3*ep*mtt*mWW^6 + 6*ep^2*mtt*mWW^6 + 3*ep*mtt^3*mWW^3*s + 6*ep^2*mtt^3*mWW^3*s - 9*ep*mtt^2*mWW^4*s - 16*ep^2*mtt^2*mWW^4*s + 6*ep*mtt*mWW^5*s + 16*ep^2*mtt*mWW^5*s + ep*mtt^2*mWW^3*s^2 + 6*ep^2*mtt^2*mWW^3*s^2 - 2*ep*mtt*mWW^4*s^2 - 12*ep^2*mtt*mWW^4*s^2 + ep*mWW^5*s^2 + 6*ep^2*mWW^5*s^2 + 9*ep*mtt^3*mWW^3*t + 18*ep^2*mtt^3*mWW^3*t - 21*ep*mtt^2*mWW^4*t - 42*ep^2*mtt^2*mWW^4*t + 12*ep*mtt*mWW^5*t + 24*ep^2*mtt*mWW^5*t + 3*ep*mtt^3*mWW^2*s*t + 6*ep^2*mtt^3*mWW^2*s*t - 2*ep*mtt^2*mWW^3*s*t - 28*ep^2*mtt^2*mWW^3*s*t - 10*ep*mtt*mWW^4*s*t - 2*ep^2*mtt*mWW^4*s*t + 9*ep*mWW^5*s*t + 18*ep^2*mWW^5*s*t + 8*mtt^2*mWW^2*s^2*t - 7*ep*mtt^2*mWW^2*s^2*t - 98*ep^2*mtt^2*mWW^2*s^2*t - 16*mtt*mWW^3*s^2*t + 14*ep*mtt*mWW^3*s^2*t + 196*ep^2*mtt*mWW^3*s^2*t + 8*mWW^4*s^2*t - 7*ep*mWW^4*s^2*t - 98*ep^2*mWW^4*s^2*t - 9*ep*mtt^3*mWW^2*t^2 - 18*ep^2*mtt^3*mWW^2*t^2 + 9*ep*mtt^2*mWW^3*t^2 + 18*ep^2*mtt^2*mWW^3*t^2 - 3*ep*mtt^3*mWW*s*t^2 - 6*ep^2*mtt^3*mWW*s*t^2 + 2*ep*mtt^2*mWW^2*s*t^2 + 22*ep^2*mtt^2*mWW^2*s*t^2 + 4*ep*mtt*mWW^3*s*t^2 - 16*ep^2*mtt*mWW^3*s*t^2 - 3*ep*mWW^4*s*t^2 - 6*ep^2*mWW^4*s*t^2 + 3*ep*mtt^2*mWW*s^2*t^2 - 46*ep^2*mtt^2*mWW*s^2*t^2 - 6*ep*mtt*mWW^2*s^2*t^2 + 92*ep^2*mtt*mWW^2*s^2*t^2 + 3*ep*mWW^3*s^2*t^2 - 46*ep^2*mWW^3*s^2*t^2 - 9*ep*mtt^3*mWW*t^3 - 18*ep^2*mtt^3*mWW*t^3 + 21*ep*mtt^2*mWW^2*t^3 + 42*ep^2*mtt^2*mWW^2*t^3 - 12*ep*mtt*mWW^3*t^3 - 24*ep^2*mtt*mWW^3*t^3 - 3*ep*mtt^3*s*t^3 - 6*ep^2*mtt^3*s*t^3 + 6*ep*mtt^2*mWW*s*t^3 + 16*ep^2*mtt^2*mWW*s*t^3 + 6*ep*mtt*mWW^2*s*t^3 + 14*ep^2*mtt*mWW^2*s*t^3 - 9*ep*mWW^3*s*t^3 - 18*ep^2*mWW^3*s*t^3 + 3*ep*mtt^2*s^2*t^3 + 10*ep^2*mtt^2*s^2*t^3 - 6*ep*mtt*mWW*s^2*t^3 - 20*ep^2*mtt*mWW*s^2*t^3 + 3*ep*mWW^2*s^2*t^3 + 10*ep^2*mWW^2*s^2*t^3 + 3*ep*mtt^2*mWW*t^4 + 6*ep^2*mtt^2*mWW*t^4 - 3*ep*mtt*mWW^2*t^4 - 6*ep^2*mtt*mWW^2*t^4 + 3*ep*mtt^2*s*t^4 + 6*ep^2*mtt^2*s*t^4 - 6*ep*mtt*mWW*s*t^4 - 12*ep^2*mtt*mWW*s*t^4 + 3*ep*mWW^2*s*t^4 + 6*ep^2*mWW^2*s*t^4)/(4*(1 + ep)*(mtt - mWW)^3*mWW^2*s^3*(mWW - t)^4), -((-1 + 2*ep)*(-2 + 3*ep)*(9*mtt^3*mWW^3 + 18*ep*mtt^3*mWW^3 - 12*mtt^2*mWW^4 - 24*ep*mtt^2*mWW^4 + 3*mtt*mWW^5 + 6*ep*mtt*mWW^5 + 3*mtt^3*mWW^2*s + 6*ep*mtt^3*mWW^2*s - 9*mtt^2*mWW^3*s - 16*ep*mtt^2*mWW^3*s + 6*mtt*mWW^4*s + 16*ep*mtt*mWW^4*s + mtt^2*mWW^2*s^2 + 6*ep*mtt^2*mWW^2*s^2 - 2*mtt*mWW^3*s^2 - 12*ep*mtt*mWW^3*s^2 + mWW^4*s^2 + 6*ep*mWW^4*s^2 - 9*mtt^2*mWW^3*t - 18*ep*mtt^2*mWW^3*t + 9*mtt*mWW^4*t + 18*ep*mtt*mWW^4*t + 3*mtt^2*mWW^2*s*t - 12*mtt*mWW^3*s*t - 30*ep*mtt*mWW^3*s*t + 9*mWW^4*s*t + 18*ep*mWW^4*s*t - 8*mtt^2*mWW*s^2*t - 32*ep*mtt^2*mWW*s^2*t + 16*mtt*mWW^2*s^2*t + 64*ep*mtt*mWW^2*s^2*t - 8*mWW^3*s^2*t - 32*ep*mWW^3*s^2*t - 9*mtt^3*mWW*t^2 - 18*ep*mtt^3*mWW*t^2 + 18*mtt^2*mWW^2*t^2 + 36*ep*mtt^2*mWW^2*t^2 - 9*mtt*mWW^3*t^2 - 18*ep*mtt*mWW^3*t^2 - 3*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 + 3*mtt^2*mWW*s*t^2 + 10*ep*mtt^2*mWW*s*t^2 + 12*mtt*mWW^2*s*t^2 + 26*ep*mtt*mWW^2*s*t^2 - 12*mWW^3*s*t^2 - 24*ep*mWW^3*s*t^2 + 3*mtt^2*s^2*t^2 + 10*ep*mtt^2*s^2*t^2 - 6*mtt*mWW*s^2*t^2 - 20*ep*mtt*mWW*s^2*t^2 + 3*mWW^2*s^2*t^2 + 10*ep*mWW^2*s^2*t^2 + 3*mtt^2*mWW*t^3 + 6*ep*mtt^2*mWW*t^3 - 3*mtt*mWW^2*t^3 - 6*ep*mtt*mWW^2*t^3 + 3*mtt^2*s*t^3 + 6*ep*mtt^2*s*t^3 - 6*mtt*mWW*s*t^3 - 12*ep*mtt*mWW*s*t^3 + 3*mWW^2*s*t^3 + 6*ep*mWW^2*s*t^3))/(4*(1 + ep)*(mtt - mWW)^3*mWW^2*s^3*(mWW - t)^4), -(32*ep^3*mtt^11*mWW^2 + 96*ep^4*mtt^11*mWW^2 + 64*ep^5*mtt^11*mWW^2 + 32*ep^2*mtt^10*mWW^3 - 196*ep^3*mtt^10*mWW^3 - 796*ep^4*mtt^10*mWW^3 - 552*ep^5*mtt^10*mWW^3 - 164*ep^2*mtt^9*mWW^4 + 508*ep^3*mtt^9*mWW^4 + 2512*ep^4*mtt^9*mWW^4 + 1680*ep^5*mtt^9*mWW^4 + 328*ep^2*mtt^8*mWW^5 - 708*ep^3*mtt^8*mWW^5 - 3860*ep^4*mtt^8*mWW^5 - 2264*ep^5*mtt^8*mWW^5 - 300*ep^2*mtt^7*mWW^6 + 540*ep^3*mtt^7*mWW^6 + 2760*ep^4*mtt^7*mWW^6 + 960*ep^5*mtt^7*mWW^6 + 80*ep^2*mtt^6*mWW^7 - 172*ep^3*mtt^6*mWW^7 - 196*ep^4*mtt^6*mWW^7 + 936*ep^5*mtt^6*mWW^7 + 68*ep^2*mtt^5*mWW^8 - 44*ep^3*mtt^5*mWW^8 - 1024*ep^4*mtt^5*mWW^8 - 1328*ep^5*mtt^5*mWW^8 - 56*ep^2*mtt^4*mWW^9 + 52*ep^3*mtt^4*mWW^9 + 628*ep^4*mtt^4*mWW^9 + 600*ep^5*mtt^4*mWW^9 + 12*ep^2*mtt^3*mWW^10 - 12*ep^3*mtt^3*mWW^10 - 120*ep^4*mtt^3*mWW^10 - 96*ep^5*mtt^3*mWW^10 - 172*ep^3*mtt^10*mWW^2*s - 516*ep^4*mtt^10*mWW^2*s - 344*ep^5*mtt^10*mWW^2*s - 180*ep^2*mtt^9*mWW^3*s + 972*ep^3*mtt^9*mWW^3*s + 4104*ep^4*mtt^9*mWW^3*s + 2880*ep^5*mtt^9*mWW^3*s - 32*ep*mtt^8*mWW^4*s + 968*ep^2*mtt^8*mWW^4*s - 2074*ep^3*mtt^8*mWW^4*s - 12790*ep^4*mtt^8*mWW^4*s - 9028*ep^5*mtt^8*mWW^4*s + 132*ep*mtt^7*mWW^5*s - 2042*ep^2*mtt^7*mWW^5*s + 2014*ep^3*mtt^7*mWW^5*s + 19764*ep^4*mtt^7*mWW^5*s + 13024*ep^5*mtt^7*mWW^5*s - 204*ep*mtt^6*mWW^6*s + 2032*ep^2*mtt^6*mWW^6*s - 718*ep^3*mtt^6*mWW^6*s - 14670*ep^4*mtt^6*mWW^6*s - 6948*ep^5*mtt^6*mWW^6*s + 136*ep*mtt^5*mWW^7*s - 762*ep^2*mtt^5*mWW^7*s - 182*ep^3*mtt^5*mWW^7*s + 2036*ep^4*mtt^5*mWW^7*s - 3472*ep^5*mtt^5*mWW^7*s - 24*ep*mtt^4*mWW^8*s - 232*ep^2*mtt^4*mWW^8*s + 234*ep^3*mtt^4*mWW^8*s + 4446*ep^4*mtt^4*mWW^8*s + 6484*ep^5*mtt^4*mWW^8*s - 12*ep*mtt^3*mWW^9*s + 290*ep^2*mtt^3*mWW^9*s - 110*ep^3*mtt^3*mWW^9*s - 3060*ep^4*mtt^3*mWW^9*s - 3168*ep^5*mtt^3*mWW^9*s + 4*ep*mtt^2*mWW^10*s - 80*ep^2*mtt^2*mWW^10*s + 42*ep^3*mtt^2*mWW^10*s + 746*ep^4*mtt^2*mWW^10*s + 620*ep^5*mtt^2*mWW^10*s + 6*ep^2*mtt*mWW^11*s - 6*ep^3*mtt*mWW^11*s - 60*ep^4*mtt*mWW^11*s - 48*ep^5*mtt*mWW^11*s + 368*ep^3*mtt^9*mWW^2*s^2 + 1104*ep^4*mtt^9*mWW^2*s^2 + 736*ep^5*mtt^9*mWW^2*s^2 + 408*ep^2*mtt^8*mWW^3*s^2 - 1898*ep^3*mtt^8*mWW^3*s^2 - 8430*ep^4*mtt^8*mWW^3*s^2 - 6004*ep^5*mtt^8*mWW^3*s^2 + 116*ep*mtt^7*mWW^4*s^2 - 2129*ep^2*mtt^7*mWW^4*s^2 + 3053*ep^3*mtt^7*mWW^4*s^2 + 25322*ep^4*mtt^7*mWW^4*s^2 + 18984*ep^5*mtt^7*mWW^4*s^2 + 2*mtt^6*mWW^5*s^2 - 393*ep*mtt^6*mWW^5*s^2 + 3888*ep^2*mtt^6*mWW^5*s^2 - 549*ep^3*mtt^6*mWW^5*s^2 - 36132*ep^4*mtt^6*mWW^5*s^2 - 27516*ep^5*mtt^6*mWW^5*s^2 - 8*mtt^5*mWW^6*s^2 + 449*ep*mtt^5*mWW^6*s^2 - 2625*ep^2*mtt^5*mWW^6*s^2 - 3030*ep^3*mtt^5*mWW^6*s^2 + 21268*ep^4*mtt^5*mWW^6*s^2 + 14080*ep^5*mtt^5*mWW^6*s^2 + 12*mtt^4*mWW^7*s^2 - 146*ep*mtt^4*mWW^7*s^2 - 310*ep^2*mtt^4*mWW^7*s^2 + 2474*ep^3*mtt^4*mWW^7*s^2 + 3678*ep^4*mtt^4*mWW^7*s^2 + 8356*ep^5*mtt^4*mWW^7*s^2 - 8*mtt^3*mWW^8*s^2 - 66*ep*mtt^3*mWW^8*s^2 + 1173*ep^2*mtt^3*mWW^8*s^2 + 9*ep^3*mtt^3*mWW^8*s^2 - 11118*ep^4*mtt^3*mWW^8*s^2 - 13752*ep^5*mtt^3*mWW^8*s^2 + 2*mtt^2*mWW^9*s^2 + 43*ep*mtt^2*mWW^9*s^2 - 444*ep^2*mtt^2*mWW^9*s^2 - 553*ep^3*mtt^2*mWW^9*s^2 + 5120*ep^4*mtt^2*mWW^9*s^2 + 6012*ep^5*mtt^2*mWW^9*s^2 - 3*ep*mtt*mWW^10*s^2 + 45*ep^2*mtt*mWW^10*s^2 + 128*ep^3*mtt*mWW^10*s^2 - 896*ep^4*mtt*mWW^10*s^2 - 976*ep^5*mtt*mWW^10*s^2 - 6*ep^2*mWW^11*s^2 - 2*ep^3*mWW^11*s^2 + 84*ep^4*mWW^11*s^2 + 80*ep^5*mWW^11*s^2 - 380*ep^3*mtt^8*mWW^2*s^3 - 1140*ep^4*mtt^8*mWW^2*s^3 - 760*ep^5*mtt^8*mWW^2*s^3 - 471*ep^2*mtt^7*mWW^3*s^3 + 1768*ep^3*mtt^7*mWW^3*s^3 + 8513*ep^4*mtt^7*mWW^3*s^3 + 6186*ep^5*mtt^7*mWW^3*s^3 + 2*mtt^6*mWW^4*s^3 - 157*ep*mtt^6*mWW^4*s^3 + 2168*ep^2*mtt^6*mWW^4*s^3 - 1623*ep^3*mtt^6*mWW^4*s^3 - 24046*ep^4*mtt^6*mWW^4*s^3 - 19440*ep^5*mtt^6*mWW^4*s^3 - 16*mtt^5*mWW^5*s^3 + 435*ep*mtt^5*mWW^5*s^3 - 2663*ep^2*mtt^5*mWW^5*s^3 - 3499*ep^3*mtt^5*mWW^5*s^3 + 28297*ep^4*mtt^5*mWW^5*s^3 + 26530*ep^5*mtt^5*mWW^5*s^3 + 38*mtt^4*mWW^6*s^3 - 299*ep*mtt^4*mWW^6*s^3 - 432*ep^2*mtt^4*mWW^6*s^3 + 6073*ep^3*mtt^4*mWW^6*s^3 - 4232*ep^4*mtt^4*mWW^6*s^3 - 6592*ep^5*mtt^4*mWW^6*s^3 - 38*mtt^3*mWW^7*s^3 - 94*ep*mtt^3*mWW^7*s^3 + 2693*ep^2*mtt^3*mWW^7*s^3 - 1170*ep^3*mtt^3*mWW^7*s^3 - 18461*ep^4*mtt^3*mWW^7*s^3 - 18294*ep^5*mtt^3*mWW^7*s^3 + 16*mtt^2*mWW^8*s^3 + 129*ep*mtt^2*mWW^8*s^3 - 1462*ep^2*mtt^2*mWW^8*s^3 - 1713*ep^3*mtt^2*mWW^8*s^3 + 13778*ep^4*mtt^2*mWW^8*s^3 + 15852*ep^5*mtt^2*mWW^8*s^3 - 2*mtt*mWW^9*s^3 - 13*ep*mtt*mWW^9*s^3 + 177*ep^2*mtt*mWW^9*s^3 + 541*ep^3*mtt*mWW^9*s^3 - 2925*ep^4*mtt*mWW^9*s^3 - 3686*ep^5*mtt*mWW^9*s^3 - ep*mWW^10*s^3 - 10*ep^2*mWW^10*s^3 + 3*ep^3*mWW^10*s^3 + 216*ep^4*mWW^10*s^3 + 204*ep^5*mWW^10*s^3 + 160*ep^3*mtt^7*mWW^2*s^4 + 480*ep^4*mtt^7*mWW^2*s^4 + 320*ep^5*mtt^7*mWW^2*s^4 - 2*ep*mtt^6*mWW^3*s^4 + 276*ep^2*mtt^6*mWW^3*s^4 - 650*ep^3*mtt^6*mWW^3*s^4 - 3888*ep^4*mtt^6*mWW^3*s^4 - 2936*ep^5*mtt^6*mWW^3*s^4 - 6*mtt^5*mWW^4*s^4 + 105*ep*mtt^5*mWW^4*s^4 - 903*ep^2*mtt^5*mWW^4*s^4 - 435*ep^3*mtt^5*mWW^4*s^4 + 9993*ep^4*mtt^5*mWW^4*s^4 + 9270*ep^5*mtt^5*mWW^4*s^4 + 30*mtt^4*mWW^5*s^4 - 240*ep*mtt^4*mWW^5*s^4 - 113*ep^2*mtt^4*mWW^5*s^4 + 4356*ep^3*mtt^4*mWW^5*s^4 - 5287*ep^4*mtt^4*mWW^5*s^4 - 9126*ep^5*mtt^4*mWW^5*s^4 - 48*mtt^3*mWW^6*s^4 + 17*ep*mtt^3*mWW^6*s^4 + 2478*ep^2*mtt^3*mWW^6*s^4 - 2463*ep^3*mtt^3*mWW^6*s^4 - 13848*ep^4*mtt^3*mWW^6*s^4 - 9452*ep^5*mtt^3*mWW^6*s^4 + 30*mtt^2*mWW^7*s^4 + 129*ep*mtt^2*mWW^7*s^4 - 2124*ep^2*mtt^2*mWW^7*s^4 - 1355*ep^3*mtt^2*mWW^7*s^4 + 15936*ep^4*mtt^2*mWW^7*s^4 + 15428*ep^5*mtt^2*mWW^7*s^4 - 6*mtt*mWW^8*s^4 - 6*ep*mtt*mWW^8*s^4 + 413*ep^2*mtt*mWW^8*s^4 + 366*ep^3*mtt*mWW^8*s^4 - 3785*ep^4*mtt*mWW^8*s^4 - 3882*ep^5*mtt*mWW^8*s^4 - 3*ep*mWW^9*s^4 - 27*ep^2*mWW^9*s^4 + 21*ep^3*mWW^9*s^4 + 399*ep^4*mWW^9*s^4 + 378*ep^5*mWW^9*s^4 + 28*ep^3*mtt^6*mWW^2*s^5 + 84*ep^4*mtt^6*mWW^2*s^5 + 56*ep^5*mtt^6*mWW^2*s^5 + 6*ep*mtt^5*mWW^3*s^5 - 54*ep^2*mtt^5*mWW^3*s^5 - 142*ep^3*mtt^5*mWW^3*s^5 + 42*ep^4*mtt^5*mWW^3*s^5 + 124*ep^5*mtt^5*mWW^3*s^5 + 6*mtt^4*mWW^4*s^5 - 47*ep*mtt^4*mWW^4*s^5 - 57*ep^2*mtt^4*mWW^4*s^5 + 885*ep^3*mtt^4*mWW^4*s^5 - 77*ep^4*mtt^4*mWW^4*s^5 - 966*ep^5*mtt^4*mWW^4*s^5 - 20*mtt^3*mWW^5*s^5 + 83*ep*mtt^3*mWW^5*s^5 + 876*ep^2*mtt^3*mWW^5*s^5 - 1737*ep^3*mtt^3*mWW^5*s^5 - 4914*ep^4*mtt^3*mWW^5*s^5 - 2404*ep^5*mtt^3*mWW^5*s^5 + 20*mtt^2*mWW^6*s^5 + 32*ep*mtt^2*mWW^6*s^5 - 1240*ep^2*mtt^2*mWW^6*s^5 - 488*ep^3*mtt^2*mWW^6*s^5 + 8904*ep^4*mtt^2*mWW^6*s^5 + 8140*ep^5*mtt^2*mWW^6*s^5 - 6*mtt*mWW^7*s^5 - 7*ep*mtt*mWW^7*s^5 + 364*ep^2*mtt*mWW^7*s^5 + 261*ep^3*mtt*mWW^7*s^5 - 2008*ep^4*mtt*mWW^7*s^5 - 1904*ep^5*mtt*mWW^7*s^5 - 3*ep*mWW^8*s^5 - 17*ep^2*mWW^8*s^5 - 23*ep^3*mWW^8*s^5 + 17*ep^4*mWW^8*s^5 + 26*ep^5*mWW^8*s^5 - 48*ep^3*mtt^5*mWW^2*s^6 - 144*ep^4*mtt^5*mWW^2*s^6 - 96*ep^5*mtt^5*mWW^2*s^6 - 6*ep*mtt^4*mWW^3*s^6 - 20*ep^2*mtt^4*mWW^3*s^6 + 192*ep^3*mtt^4*mWW^3*s^6 + 626*ep^4*mtt^4*mWW^3*s^6 + 420*ep^5*mtt^4*mWW^3*s^6 - 2*mtt^3*mWW^4*s^6 + 19*ep*mtt^3*mWW^4*s^6 + 136*ep^2*mtt^3*mWW^4*s^6 - 350*ep^3*mtt^3*mWW^4*s^6 - 1095*ep^4*mtt^3*mWW^4*s^6 - 630*ep^5*mtt^3*mWW^4*s^6 + 4*mtt^2*mWW^5*s^6 - 19*ep*mtt^2*mWW^5*s^6 - 285*ep^2*mtt^2*mWW^5*s^6 + 105*ep^3*mtt^2*mWW^5*s^6 + 2125*ep^4*mtt^2*mWW^5*s^6 + 1758*ep^5*mtt^2*mWW^5*s^6 - 2*mtt*mWW^6*s^6 + 7*ep*mtt*mWW^6*s^6 + 100*ep^2*mtt*mWW^6*s^6 + 80*ep^3*mtt*mWW^6*s^6 - 309*ep^4*mtt*mWW^6*s^6 - 298*ep^5*mtt*mWW^6*s^6 - ep*mWW^7*s^6 + 5*ep^2*mWW^7*s^6 - 43*ep^3*mWW^7*s^6 - 179*ep^4*mWW^7*s^6 - 130*ep^5*mWW^7*s^6 + 12*ep^3*mtt^4*mWW^2*s^7 + 36*ep^4*mtt^4*mWW^2*s^7 + 24*ep^5*mtt^4*mWW^2*s^7 + 2*ep*mtt^3*mWW^3*s^7 + 9*ep^2*mtt^3*mWW^3*s^7 - 46*ep^3*mtt^3*mWW^3*s^7 - 171*ep^4*mtt^3*mWW^3*s^7 - 118*ep^5*mtt^3*mWW^3*s^7 - 4*ep*mtt^2*mWW^4*s^7 - 19*ep^2*mtt^2*mWW^4*s^7 + 36*ep^3*mtt^2*mWW^4*s^7 + 181*ep^4*mtt^2*mWW^4*s^7 + 130*ep^5*mtt^2*mWW^4*s^7 + 2*ep*mtt*mWW^5*s^7 + 11*ep^2*mtt*mWW^5*s^7 + 18*ep^3*mtt*mWW^5*s^7 + 7*ep^4*mtt*mWW^5*s^7 - 2*ep^5*mtt*mWW^5*s^7 - ep^2*mWW^6*s^7 - 20*ep^3*mWW^6*s^7 - 53*ep^4*mWW^6*s^7 - 34*ep^5*mWW^6*s^7 - 16*ep^3*mtt^11*mWW*t - 48*ep^4*mtt^11*mWW*t - 32*ep^5*mtt^11*mWW*t - 16*ep^2*mtt^10*mWW^2*t + 44*ep^3*mtt^10*mWW^2*t + 212*ep^4*mtt^10*mWW^2*t + 120*ep^5*mtt^10*mWW^2*t + 28*ep^2*mtt^9*mWW^3*t + 72*ep^3*mtt^9*mWW^3*t + 340*ep^4*mtt^9*mWW^3*t + 616*ep^5*mtt^9*mWW^3*t + 132*ep^2*mtt^8*mWW^4*t - 488*ep^3*mtt^8*mWW^4*t - 3508*ep^4*mtt^8*mWW^4*t - 4008*ep^5*mtt^8*mWW^4*t - 516*ep^2*mtt^7*mWW^5*t + 936*ep^3*mtt^7*mWW^5*t + 8340*ep^4*mtt^7*mWW^5*t + 8808*ep^5*mtt^7*mWW^5*t + 740*ep^2*mtt^6*mWW^6*t - 944*ep^3*mtt^6*mWW^6*t - 9772*ep^4*mtt^6*mWW^6*t - 9848*ep^5*mtt^6*mWW^6*t - 524*ep^2*mtt^5*mWW^7*t + 536*ep^3*mtt^5*mWW^7*t + 6108*ep^4*mtt^5*mWW^7*t + 5880*ep^5*mtt^5*mWW^7*t + 172*ep^2*mtt^4*mWW^8*t - 152*ep^3*mtt^4*mWW^8*t - 1820*ep^4*mtt^4*mWW^8*t - 1656*ep^5*mtt^4*mWW^8*t - 12*ep^2*mtt^3*mWW^9*t + 8*ep^3*mtt^3*mWW^9*t + 108*ep^4*mtt^3*mWW^9*t + 88*ep^5*mtt^3*mWW^9*t - 4*ep^2*mtt^2*mWW^10*t + 4*ep^3*mtt^2*mWW^10*t + 40*ep^4*mtt^2*mWW^10*t + 32*ep^5*mtt^2*mWW^10*t + 68*ep^3*mtt^10*mWW*s*t + 204*ep^4*mtt^10*mWW*s*t + 136*ep^5*mtt^10*mWW*s*t + 84*ep^2*mtt^9*mWW^2*s*t - 104*ep^3*mtt^9*mWW^2*s*t - 756*ep^4*mtt^9*mWW^2*s*t - 424*ep^5*mtt^9*mWW^2*s*t + 16*ep*mtt^8*mWW^3*s*t - 180*ep^2*mtt^8*mWW^3*s*t - 754*ep^3*mtt^8*mWW^3*s*t - 2138*ep^4*mtt^8*mWW^3*s*t - 2956*ep^5*mtt^8*mWW^3*s*t - 12*ep*mtt^7*mWW^4*s*t - 598*ep^2*mtt^7*mWW^4*s*t + 2420*ep^3*mtt^7*mWW^4*s*t + 16370*ep^4*mtt^7*mWW^4*s*t + 18468*ep^5*mtt^7*mWW^4*s*t - 128*ep*mtt^6*mWW^5*s*t + 2618*ep^2*mtt^6*mWW^5*s*t - 2344*ep^3*mtt^6*mWW^5*s*t - 36814*ep^4*mtt^6*mWW^5*s*t - 41260*ep^5*mtt^6*mWW^5*s*t + 308*ep*mtt^5*mWW^6*s*t - 3790*ep^2*mtt^5*mWW^6*s*t + 84*ep^3*mtt^5*mWW^6*s*t + 40986*ep^4*mtt^5*mWW^6*s*t + 46388*ep^5*mtt^5*mWW^6*s*t - 272*ep*mtt^4*mWW^7*s*t + 2530*ep^2*mtt^4*mWW^7*s*t + 1212*ep^3*mtt^4*mWW^7*s*t - 23114*ep^4*mtt^4*mWW^7*s*t - 26484*ep^5*mtt^4*mWW^7*s*t + 92*ep*mtt^3*mWW^8*s*t - 626*ep^2*mtt^3*mWW^8*s*t - 708*ep^3*mtt^3*mWW^8*s*t + 4678*ep^4*mtt^3*mWW^8*s*t + 5708*ep^5*mtt^3*mWW^8*s*t - 98*ep^2*mtt^2*mWW^9*s*t + 148*ep^3*mtt^2*mWW^9*s*t + 1130*ep^4*mtt^2*mWW^9*s*t + 884*ep^5*mtt^2*mWW^9*s*t - 4*ep*mtt*mWW^10*s*t + 66*ep^2*mtt*mWW^10*s*t - 28*ep^3*mtt*mWW^10*s*t - 606*ep^4*mtt*mWW^10*s*t - 508*ep^5*mtt*mWW^10*s*t - 6*ep^2*mWW^11*s*t + 6*ep^3*mWW^11*s*t + 60*ep^4*mWW^11*s*t + 48*ep^5*mWW^11*s*t - 88*ep^3*mtt^9*mWW*s^2*t - 264*ep^4*mtt^9*mWW*s^2*t - 176*ep^5*mtt^9*mWW*s^2*t - 168*ep^2*mtt^8*mWW^2*s^2*t - 146*ep^3*mtt^8*mWW^2*s^2*t + 498*ep^4*mtt^8*mWW^2*s^2*t + 236*ep^5*mtt^8*mWW^2*s^2*t - 52*ep*mtt^7*mWW^3*s^2*t + 340*ep^2*mtt^7*mWW^3*s^2*t + 2560*ep^3*mtt^7*mWW^3*s^2*t + 5760*ep^4*mtt^7*mWW^3*s^2*t + 5672*ep^5*mtt^7*mWW^3*s^2*t - 4*mtt^6*mWW^4*s^2*t + 50*ep*mtt^6*mWW^4*s^2*t + 1374*ep^2*mtt^6*mWW^4*s^2*t - 6500*ep^3*mtt^6*mWW^4*s^2*t - 28308*ep^4*mtt^6*mWW^4*s^2*t - 28056*ep^5*mtt^6*mWW^4*s^2*t + 16*mtt^5*mWW^5*s^2*t + 194*ep*mtt^5*mWW^5*s^2*t - 4800*ep^2*mtt^5*mWW^5*s^2*t + 6262*ep^3*mtt^5*mWW^5*s^2*t + 52072*ep^4*mtt^5*mWW^5*s^2*t + 55104*ep^5*mtt^5*mWW^5*s^2*t - 24*mtt^4*mWW^6*s^2*t - 316*ep*mtt^4*mWW^6*s^2*t + 4990*ep^2*mtt^4*mWW^6*s^2*t - 1406*ep^3*mtt^4*mWW^6*s^2*t - 44200*ep^4*mtt^4*mWW^6*s^2*t - 52120*ep^5*mtt^4*mWW^6*s^2*t + 16*mtt^3*mWW^7*s^2*t + 64*ep*mtt^3*mWW^7*s^2*t - 1484*ep^2*mtt^3*mWW^7*s^2*t - 1236*ep^3*mtt^3*mWW^7*s^2*t + 13808*ep^4*mtt^3*mWW^7*s^2*t + 21224*ep^5*mtt^3*mWW^7*s^2*t - 4*mtt^2*mWW^8*s^2*t + 106*ep*mtt^2*mWW^8*s^2*t - 534*ep^2*mtt^2*mWW^8*s^2*t + 520*ep^3*mtt^2*mWW^8*s^2*t + 2276*ep^4*mtt^2*mWW^8*s^2*t - 536*ep^5*mtt^2*mWW^8*s^2*t - 46*ep*mtt*mWW^9*s^2*t + 280*ep^2*mtt*mWW^9*s^2*t + 22*ep^3*mtt*mWW^9*s^2*t - 1616*ep^4*mtt*mWW^9*s^2*t - 1312*ep^5*mtt*mWW^9*s^2*t + 2*ep^2*mWW^10*s^2*t + 12*ep^3*mWW^10*s^2*t - 26*ep^4*mWW^10*s^2*t - 36*ep^5*mWW^10*s^2*t - 20*ep^3*mtt^8*mWW*s^3*t - 60*ep^4*mtt^8*mWW*s^3*t - 40*ep^5*mtt^8*mWW*s^3*t + 151*ep^2*mtt^7*mWW^2*s^3*t + 767*ep^3*mtt^7*mWW^2*s^3*t + 1420*ep^4*mtt^7*mWW^2*s^3*t + 980*ep^5*mtt^7*mWW^2*s^3*t - 2*mtt^6*mWW^3*s^3*t + 61*ep*mtt^6*mWW^3*s^3*t - 169*ep^2*mtt^6*mWW^3*s^3*t - 4146*ep^3*mtt^6*mWW^3*s^3*t - 8230*ep^4*mtt^6*mWW^3*s^3*t - 5628*ep^5*mtt^6*mWW^3*s^3*t + 22*mtt^5*mWW^4*s^3*t - 124*ep*mtt^5*mWW^4*s^3*t - 1879*ep^2*mtt^5*mWW^4*s^3*t + 9819*ep^3*mtt^5*mWW^4*s^3*t + 22036*ep^4*mtt^5*mWW^4*s^3*t + 14788*ep^5*mtt^5*mWW^4*s^3*t - 56*mtt^4*mWW^5*s^3*t + 15*ep*mtt^4*mWW^5*s^3*t + 4481*ep^2*mtt^4*mWW^5*s^3*t - 8504*ep^3*mtt^4*mWW^5*s^3*t - 31110*ep^4*mtt^4*mWW^5*s^3*t - 25812*ep^5*mtt^4*mWW^5*s^3*t + 56*mtt^3*mWW^6*s^3*t - 8*ep*mtt^3*mWW^6*s^3*t - 2787*ep^2*mtt^3*mWW^6*s^3*t + 221*ep^3*mtt^3*mWW^6*s^3*t + 19156*ep^4*mtt^3*mWW^6*s^3*t + 23716*ep^5*mtt^3*mWW^6*s^3*t - 22*mtt^2*mWW^7*s^3*t + 163*ep*mtt^2*mWW^7*s^3*t - 419*ep^2*mtt^2*mWW^7*s^3*t + 2078*ep^3*mtt^2*mWW^7*s^3*t - 130*ep^4*mtt^2*mWW^7*s^3*t - 6684*ep^5*mtt^2*mWW^7*s^3*t + 2*mtt*mWW^8*s^3*t - 108*ep*mtt*mWW^8*s^3*t + 627*ep^2*mtt*mWW^8*s^3*t - 231*ep^3*mtt*mWW^8*s^3*t - 3028*ep^4*mtt*mWW^8*s^3*t - 1244*ep^5*mtt*mWW^8*s^3*t + ep*mWW^9*s^3*t - 5*ep^2*mWW^9*s^3*t + 16*ep^3*mWW^9*s^3*t - 54*ep^4*mWW^9*s^3*t - 76*ep^5*mWW^9*s^3*t + 160*ep^3*mtt^7*mWW*s^4*t + 480*ep^4*mtt^7*mWW*s^4*t + 320*ep^5*mtt^7*mWW*s^4*t + 2*ep*mtt^6*mWW^2*s^4*t - 34*ep^2*mtt^6*mWW^2*s^4*t - 1092*ep^3*mtt^6*mWW^2*s^4*t - 3056*ep^4*mtt^6*mWW^2*s^4*t - 2048*ep^5*mtt^6*mWW^2*s^4*t + 6*mtt^5*mWW^3*s^4*t - 41*ep*mtt^5*mWW^3*s^4*t - 210*ep^2*mtt^5*mWW^3*s^4*t + 3643*ep^3*mtt^5*mWW^3*s^4*t + 6846*ep^4*mtt^5*mWW^3*s^4*t + 3328*ep^5*mtt^5*mWW^3*s^4*t - 36*mtt^4*mWW^4*s^4*t + 165*ep*mtt^4*mWW^4*s^4*t + 1730*ep^2*mtt^4*mWW^4*s^4*t - 7493*ep^3*mtt^4*mWW^4*s^4*t - 10334*ep^4*mtt^4*mWW^4*s^4*t - 2032*ep^5*mtt^4*mWW^4*s^4*t + 60*mtt^3*mWW^5*s^4*t - 32*ep*mtt^3*mWW^5*s^4*t - 2884*ep^2*mtt^3*mWW^5*s^4*t + 2104*ep^3*mtt^3*mWW^5*s^4*t + 15568*ep^4*mtt^3*mWW^5*s^4*t + 11632*ep^5*mtt^3*mWW^5*s^4*t - 36*mtt^2*mWW^6*s^4*t + 14*ep*mtt^2*mWW^6*s^4*t + 1014*ep^2*mtt^2*mWW^6*s^4*t + 2748*ep^3*mtt^2*mWW^6*s^4*t - 6024*ep^4*mtt^2*mWW^6*s^4*t - 8528*ep^5*mtt^2*mWW^6*s^4*t + 6*mtt*mWW^7*s^4*t - 111*ep*mtt*mWW^7*s^4*t + 382*ep^2*mtt*mWW^7*s^4*t - 91*ep^3*mtt*mWW^7*s^4*t - 3358*ep^4*mtt*mWW^7*s^4*t - 2480*ep^5*mtt*mWW^7*s^4*t + 3*ep*mWW^8*s^4*t + 2*ep^2*mWW^8*s^4*t + 21*ep^3*mWW^8*s^4*t - 122*ep^4*mWW^8*s^4*t - 192*ep^5*mWW^8*s^4*t - 164*ep^3*mtt^6*mWW*s^5*t - 492*ep^4*mtt^6*mWW*s^5*t - 328*ep^5*mtt^6*mWW*s^5*t - 6*ep*mtt^5*mWW^2*s^5*t - 48*ep^2*mtt^5*mWW^2*s^5*t + 770*ep^3*mtt^5*mWW^2*s^5*t + 2556*ep^4*mtt^5*mWW^2*s^5*t + 1744*ep^5*mtt^5*mWW^2*s^5*t - 6*mtt^4*mWW^3*s^5*t + 31*ep*mtt^4*mWW^3*s^5*t + 322*ep^2*mtt^4*mWW^3*s^5*t - 1787*ep^3*mtt^4*mWW^3*s^5*t - 3604*ep^4*mtt^4*mWW^3*s^5*t - 1532*ep^5*mtt^4*mWW^3*s^5*t + 22*mtt^3*mWW^4*s^5*t - 94*ep*mtt^3*mWW^4*s^5*t - 1080*ep^2*mtt^3*mWW^4*s^5*t + 2250*ep^3*mtt^3*mWW^4*s^5*t + 6282*ep^4*mtt^3*mWW^4*s^5*t + 3068*ep^5*mtt^3*mWW^4*s^5*t - 22*mtt^2*mWW^5*s^5*t - 46*ep*mtt^2*mWW^5*s^5*t + 1176*ep^2*mtt^2*mWW^5*s^5*t + 1730*ep^3*mtt^2*mWW^5*s^5*t - 7738*ep^4*mtt^2*mWW^5*s^5*t - 8268*ep^5*mtt^2*mWW^5*s^5*t + 6*mtt*mWW^6*s^5*t - 16*ep*mtt*mWW^6*s^5*t - 124*ep^2*mtt*mWW^6*s^5*t - 456*ep^3*mtt*mWW^6*s^5*t - 1390*ep^4*mtt*mWW^6*s^5*t - 1036*ep^5*mtt*mWW^6*s^5*t + 3*ep*mWW^7*s^5*t + 10*ep^2*mWW^7*s^5*t + 89*ep^3*mWW^7*s^5*t + 290*ep^4*mWW^7*s^5*t + 208*ep^5*mWW^7*s^5*t + 72*ep^3*mtt^5*mWW*s^6*t + 216*ep^4*mtt^5*mWW*s^6*t + 144*ep^5*mtt^5*mWW*s^6*t + 6*ep*mtt^4*mWW^2*s^6*t + 42*ep^2*mtt^4*mWW^2*s^6*t - 286*ep^3*mtt^4*mWW^2*s^6*t - 1062*ep^4*mtt^4*mWW^2*s^6*t - 740*ep^5*mtt^4*mWW^2*s^6*t + 2*mtt^3*mWW^3*s^6*t - 19*ep*mtt^3*mWW^3*s^6*t - 154*ep^2*mtt^3*mWW^3*s^6*t + 449*ep^3*mtt^3*mWW^3*s^6*t + 1238*ep^4*mtt^3*mWW^3*s^6*t + 656*ep^5*mtt^3*mWW^3*s^6*t - 4*mtt^2*mWW^4*s^6*t + 17*ep*mtt^2*mWW^4*s^6*t + 334*ep^2*mtt^2*mWW^4*s^6*t + 11*ep^3*mtt^2*mWW^4*s^6*t - 2542*ep^4*mtt^2*mWW^4*s^6*t - 2240*ep^5*mtt^2*mWW^4*s^6*t + 2*mtt*mWW^5*s^6*t - 5*ep*mtt*mWW^5*s^6*t - 90*ep^2*mtt*mWW^5*s^6*t - 185*ep^3*mtt*mWW^5*s^6*t - 150*ep^4*mtt*mWW^5*s^6*t - 48*ep^5*mtt*mWW^5*s^6*t + ep*mWW^6*s^6*t - 4*ep^2*mWW^6*s^6*t + 67*ep^3*mWW^6*s^6*t + 252*ep^4*mWW^6*s^6*t + 180*ep^5*mWW^6*s^6*t - 12*ep^3*mtt^4*mWW*s^7*t - 36*ep^4*mtt^4*mWW*s^7*t - 24*ep^5*mtt^4*mWW*s^7*t - 2*ep*mtt^3*mWW^2*s^7*t - 11*ep^2*mtt^3*mWW^2*s^7*t + 47*ep^3*mtt^3*mWW^2*s^7*t + 188*ep^4*mtt^3*mWW^2*s^7*t + 132*ep^5*mtt^3*mWW^2*s^7*t + 4*ep*mtt^2*mWW^3*s^7*t + 23*ep^2*mtt^2*mWW^3*s^7*t - 37*ep^3*mtt^2*mWW^3*s^7*t - 212*ep^4*mtt^2*mWW^3*s^7*t - 156*ep^5*mtt^2*mWW^3*s^7*t - 2*ep*mtt*mWW^4*s^7*t - 13*ep^2*mtt*mWW^4*s^7*t - 19*ep^3*mtt*mWW^4*s^7*t + 4*ep^4*mtt*mWW^4*s^7*t + 12*ep^5*mtt*mWW^4*s^7*t + ep^2*mWW^5*s^7*t + 21*ep^3*mWW^5*s^7*t + 56*ep^4*mWW^5*s^7*t + 36*ep^5*mWW^5*s^7*t + 8*ep^3*mtt^11*t^2 + 24*ep^4*mtt^11*t^2 + 16*ep^5*mtt^11*t^2 + 8*ep^2*mtt^10*mWW*t^2 - 32*ep^3*mtt^10*mWW*t^2 - 136*ep^4*mtt^10*mWW*t^2 - 80*ep^5*mtt^10*mWW*t^2 - 24*ep^2*mtt^9*mWW^2*t^2 + 28*ep^3*mtt^9*mWW^2*t^2 + 92*ep^4*mtt^9*mWW^2*t^2 - 120*ep^5*mtt^9*mWW^2*t^2 - 12*ep^2*mtt^8*mWW^3*t^2 + 76*ep^3*mtt^8*mWW^3*t^2 + 872*ep^4*mtt^8*mWW^3*t^2 + 1344*ep^5*mtt^8*mWW^3*t^2 + 144*ep^2*mtt^7*mWW^4*t^2 - 244*ep^3*mtt^7*mWW^4*t^2 - 2700*ep^4*mtt^7*mWW^4*t^2 - 3272*ep^5*mtt^7*mWW^4*t^2 - 260*ep^2*mtt^6*mWW^5*t^2 + 332*ep^3*mtt^6*mWW^5*t^2 + 3696*ep^4*mtt^6*mWW^5*t^2 + 3984*ep^5*mtt^6*mWW^5*t^2 + 232*ep^2*mtt^5*mWW^6*t^2 - 268*ep^3*mtt^5*mWW^6*t^2 - 2844*ep^4*mtt^5*mWW^6*t^2 - 2760*ep^5*mtt^5*mWW^6*t^2 - 116*ep^2*mtt^4*mWW^7*t^2 + 132*ep^3*mtt^4*mWW^7*t^2 + 1288*ep^4*mtt^4*mWW^7*t^2 + 1120*ep^5*mtt^4*mWW^7*t^2 + 32*ep^2*mtt^3*mWW^8*t^2 - 36*ep^3*mtt^3*mWW^8*t^2 - 332*ep^4*mtt^3*mWW^8*t^2 - 264*ep^5*mtt^3*mWW^8*t^2 - 4*ep^2*mtt^2*mWW^9*t^2 + 4*ep^3*mtt^2*mWW^9*t^2 + 40*ep^4*mtt^2*mWW^9*t^2 + 32*ep^5*mtt^2*mWW^9*t^2 - 40*ep^3*mtt^10*s*t^2 - 120*ep^4*mtt^10*s*t^2 - 80*ep^5*mtt^10*s*t^2 - 48*ep^2*mtt^9*mWW*s*t^2 + 152*ep^3*mtt^9*mWW*s*t^2 + 720*ep^4*mtt^9*mWW*s*t^2 + 448*ep^5*mtt^9*mWW*s*t^2 - 8*ep*mtt^8*mWW^2*s*t^2 + 184*ep^2*mtt^8*mWW^2*s*t^2 - 96*ep^3*mtt^8*mWW^2*s*t^2 - 1008*ep^4*mtt^8*mWW^2*s*t^2 - 32*ep^5*mtt^8*mWW^2*s*t^2 + 16*ep*mtt^7*mWW^3*s*t^2 - 120*ep^2*mtt^7*mWW^3*s*t^2 - 218*ep^3*mtt^7*mWW^3*s*t^2 - 2126*ep^4*mtt^7*mWW^3*s*t^2 - 4596*ep^5*mtt^7*mWW^3*s*t^2 + 20*ep*mtt^6*mWW^4*s*t^2 - 450*ep^2*mtt^6*mWW^4*s*t^2 + 206*ep^3*mtt^6*mWW^4*s*t^2 + 8836*ep^4*mtt^6*mWW^4*s*t^2 + 12928*ep^5*mtt^6*mWW^4*s*t^2 - 84*ep*mtt^5*mWW^5*s*t^2 + 1024*ep^2*mtt^5*mWW^5*s*t^2 + 210*ep^3*mtt^5*mWW^5*s*t^2 - 12590*ep^4*mtt^5*mWW^5*s*t^2 - 16484*ep^5*mtt^5*mWW^5*s*t^2 + 96*ep*mtt^4*mWW^6*s*t^2 - 954*ep^2*mtt^4*mWW^6*s*t^2 - 326*ep^3*mtt^4*mWW^6*s*t^2 + 9620*ep^4*mtt^4*mWW^6*s*t^2 + 11376*ep^5*mtt^4*mWW^6*s*t^2 - 56*ep*mtt^3*mWW^7*s*t^2 + 504*ep^2*mtt^3*mWW^7*s*t^2 + 122*ep^3*mtt^3*mWW^7*s*t^2 - 4522*ep^4*mtt^3*mWW^7*s*t^2 - 4604*ep^5*mtt^3*mWW^7*s*t^2 + 20*ep*mtt^2*mWW^8*s*t^2 - 182*ep^2*mtt^2*mWW^8*s*t^2 - 6*ep^3*mtt^2*mWW^8*s*t^2 + 1556*ep^4*mtt^2*mWW^8*s*t^2 + 1360*ep^5*mtt^2*mWW^8*s*t^2 - 4*ep*mtt*mWW^9*s*t^2 + 48*ep^2*mtt*mWW^9*s*t^2 - 10*ep^3*mtt*mWW^9*s*t^2 - 426*ep^4*mtt*mWW^9*s*t^2 - 364*ep^5*mtt*mWW^9*s*t^2 - 6*ep^2*mWW^10*s*t^2 + 6*ep^3*mWW^10*s*t^2 + 60*ep^4*mWW^10*s*t^2 + 48*ep^5*mWW^10*s*t^2 + 80*ep^3*mtt^9*s^2*t^2 + 240*ep^4*mtt^9*s^2*t^2 + 160*ep^5*mtt^9*s^2*t^2 + 120*ep^2*mtt^8*mWW*s^2*t^2 - 296*ep^3*mtt^8*mWW*s^2*t^2 - 1608*ep^4*mtt^8*mWW*s^2*t^2 - 1072*ep^5*mtt^8*mWW*s^2*t^2 + 32*ep*mtt^7*mWW^2*s^2*t^2 - 507*ep^2*mtt^7*mWW^2*s^2*t^2 + 75*ep^3*mtt^7*mWW^2*s^2*t^2 + 3494*ep^4*mtt^7*mWW^2*s^2*t^2 + 1840*ep^5*mtt^7*mWW^2*s^2*t^2 + 2*mtt^6*mWW^3*s^2*t^2 - 73*ep*mtt^6*mWW^3*s^2*t^2 + 450*ep^2*mtt^6*mWW^3*s^2*t^2 + 817*ep^3*mtt^6*mWW^3*s^2*t^2 - 480*ep^4*mtt^6*mWW^3*s^2*t^2 + 3012*ep^5*mtt^6*mWW^3*s^2*t^2 - 8*mtt^5*mWW^4*s^2*t^2 - 3*ep*mtt^5*mWW^4*s^2*t^2 + 729*ep^2*mtt^5*mWW^4*s^2*t^2 - 728*ep^3*mtt^5*mWW^4*s^2*t^2 - 9356*ep^4*mtt^5*mWW^4*s^2*t^2 - 15040*ep^5*mtt^5*mWW^4*s^2*t^2 + 12*mtt^4*mWW^5*s^2*t^2 + 142*ep*mtt^4*mWW^5*s^2*t^2 - 1720*ep^2*mtt^4*mWW^5*s^2*t^2 - 748*ep^3*mtt^4*mWW^5*s^2*t^2 + 15962*ep^4*mtt^4*mWW^5*s^2*t^2 + 22164*ep^5*mtt^4*mWW^5*s^2*t^2 - 8*mtt^3*mWW^6*s^2*t^2 - 158*ep*mtt^3*mWW^6*s^2*t^2 + 1391*ep^2*mtt^3*mWW^6*s^2*t^2 + 1267*ep^3*mtt^3*mWW^6*s^2*t^2 - 12530*ep^4*mtt^3*mWW^6*s^2*t^2 - 16112*ep^5*mtt^3*mWW^6*s^2*t^2 + 2*mtt^2*mWW^7*s^2*t^2 + 75*ep*mtt^2*mWW^7*s^2*t^2 - 606*ep^2*mtt^2*mWW^7*s^2*t^2 - 455*ep^3*mtt^2*mWW^7*s^2*t^2 + 5588*ep^4*mtt^2*mWW^7*s^2*t^2 + 6188*ep^5*mtt^2*mWW^7*s^2*t^2 - 15*ep*mtt*mWW^8*s^2*t^2 + 163*ep^2*mtt*mWW^8*s^2*t^2 - 38*ep^3*mtt*mWW^8*s^2*t^2 - 1528*ep^4*mtt*mWW^8*s^2*t^2 - 1312*ep^5*mtt*mWW^8*s^2*t^2 - 20*ep^2*mWW^9*s^2*t^2 + 26*ep^3*mWW^9*s^2*t^2 + 218*ep^4*mWW^9*s^2*t^2 + 172*ep^5*mWW^9*s^2*t^2 - 80*ep^3*mtt^8*s^3*t^2 - 240*ep^4*mtt^8*s^3*t^2 - 160*ep^5*mtt^8*s^3*t^2 - 160*ep^2*mtt^7*mWW*s^3*t^2 + 305*ep^3*mtt^7*mWW*s^3*t^2 + 1947*ep^4*mtt^7*mWW*s^3*t^2 + 1394*ep^5*mtt^7*mWW*s^3*t^2 - 48*ep*mtt^6*mWW^2*s^3*t^2 + 665*ep^2*mtt^6*mWW^2*s^3*t^2 + 97*ep^3*mtt^6*mWW^2*s^3*t^2 - 5548*ep^4*mtt^6*mWW^2*s^3*t^2 - 4276*ep^5*mtt^6*mWW^2*s^3*t^2 - 6*mtt^5*mWW^3*s^3*t^2 + 121*ep*mtt^5*mWW^3*s^3*t^2 - 458*ep^2*mtt^5*mWW^3*s^3*t^2 - 1800*ep^3*mtt^5*mWW^3*s^3*t^2 + 4707*ep^4*mtt^5*mWW^3*s^3*t^2 + 3770*ep^5*mtt^5*mWW^3*s^3*t^2 + 18*mtt^4*mWW^4*s^3*t^2 - 4*ep*mtt^4*mWW^4*s^3*t^2 - 1121*ep^2*mtt^4*mWW^4*s^3*t^2 + 1127*ep^3*mtt^4*mWW^4*s^3*t^2 + 6614*ep^4*mtt^4*mWW^4*s^3*t^2 + 8196*ep^5*mtt^4*mWW^4*s^3*t^2 - 18*mtt^3*mWW^5*s^3*t^2 - 186*ep*mtt^3*mWW^5*s^3*t^2 + 1902*ep^2*mtt^3*mWW^5*s^3*t^2 + 1885*ep^3*mtt^3*mWW^5*s^3*t^2 - 14863*ep^4*mtt^3*mWW^5*s^3*t^2 - 18430*ep^5*mtt^3*mWW^5*s^3*t^2 + 6*mtt^2*mWW^6*s^3*t^2 + 140*ep*mtt^2*mWW^6*s^3*t^2 - 991*ep^2*mtt^2*mWW^6*s^3*t^2 - 1669*ep^3*mtt^2*mWW^6*s^3*t^2 + 9024*ep^4*mtt^2*mWW^6*s^3*t^2 + 11504*ep^5*mtt^2*mWW^6*s^3*t^2 - 23*ep*mtt*mWW^7*s^3*t^2 + 180*ep^2*mtt*mWW^7*s^3*t^2 + 98*ep^3*mtt*mWW^7*s^3*t^2 - 1871*ep^4*mtt*mWW^7*s^3*t^2 - 2174*ep^5*mtt*mWW^7*s^3*t^2 - 17*ep^2*mWW^8*s^3*t^2 + 37*ep^3*mWW^8*s^3*t^2 + 230*ep^4*mWW^8*s^3*t^2 + 176*ep^5*mWW^8*s^3*t^2 + 40*ep^3*mtt^7*s^4*t^2 + 120*ep^4*mtt^7*s^4*t^2 + 80*ep^5*mtt^7*s^4*t^2 + 118*ep^2*mtt^6*mWW*s^4*t^2 - 178*ep^3*mtt^6*mWW*s^4*t^2 - 1336*ep^4*mtt^6*mWW*s^4*t^2 - 1016*ep^5*mtt^6*mWW*s^4*t^2 + 32*ep*mtt^5*mWW^2*s^4*t^2 - 423*ep^2*mtt^5*mWW^2*s^4*t^2 - 200*ep^3*mtt^5*mWW^2*s^4*t^2 + 4377*ep^4*mtt^5*mWW^2*s^4*t^2 + 3978*ep^5*mtt^5*mWW^2*s^4*t^2 + 6*mtt^4*mWW^3*s^4*t^2 - 85*ep*mtt^4*mWW^3*s^4*t^2 - 9*ep^2*mtt^4*mWW^3*s^4*t^2 + 1609*ep^3*mtt^4*mWW^3*s^4*t^2 - 2619*ep^4*mtt^4*mWW^3*s^4*t^2 - 3786*ep^5*mtt^4*mWW^3*s^4*t^2 - 12*mtt^3*mWW^4*s^4*t^2 - 81*ep*mtt^3*mWW^4*s^4*t^2 + 1238*ep^2*mtt^3*mWW^4*s^4*t^2 + 623*ep^3*mtt^3*mWW^4*s^4*t^2 - 8192*ep^4*mtt^3*mWW^4*s^4*t^2 - 7988*ep^5*mtt^3*mWW^4*s^4*t^2 + 6*mtt^2*mWW^5*s^4*t^2 + 145*ep*mtt^2*mWW^5*s^4*t^2 - 1074*ep^2*mtt^2*mWW^5*s^4*t^2 - 1857*ep^3*mtt^2*mWW^5*s^4*t^2 + 8304*ep^4*mtt^2*mWW^5*s^4*t^2 + 9308*ep^5*mtt^2*mWW^5*s^4*t^2 - 11*ep*mtt*mWW^6*s^4*t^2 + 165*ep^2*mtt*mWW^6*s^4*t^2 - 67*ep^3*mtt*mWW^6*s^4*t^2 - 873*ep^4*mtt*mWW^6*s^4*t^2 - 774*ep^5*mtt*mWW^6*s^4*t^2 - 15*ep^2*mWW^7*s^4*t^2 + 30*ep^3*mWW^7*s^4*t^2 + 219*ep^4*mWW^7*s^4*t^2 + 198*ep^5*mWW^7*s^4*t^2 - 8*ep^3*mtt^6*s^5*t^2 - 24*ep^4*mtt^6*s^5*t^2 - 16*ep^5*mtt^6*s^5*t^2 - 42*ep^2*mtt^5*mWW*s^5*t^2 + 56*ep^3*mtt^5*mWW*s^5*t^2 + 462*ep^4*mtt^5*mWW*s^5*t^2 + 364*ep^5*mtt^5*mWW*s^5*t^2 - 8*ep*mtt^4*mWW^2*s^5*t^2 + 99*ep^2*mtt^4*mWW^2*s^5*t^2 + 122*ep^3*mtt^4*mWW^2*s^5*t^2 - 1567*ep^4*mtt^4*mWW^2*s^5*t^2 - 1582*ep^5*mtt^4*mWW^2*s^5*t^2 - 2*mtt^3*mWW^3*s^5*t^2 + 19*ep*mtt^3*mWW^3*s^5*t^2 + 252*ep^2*mtt^3*mWW^3*s^5*t^2 - 449*ep^3*mtt^3*mWW^3*s^5*t^2 - 1392*ep^4*mtt^3*mWW^3*s^5*t^2 - 712*ep^5*mtt^3*mWW^3*s^5*t^2 + 2*mtt^2*mWW^4*s^5*t^2 + 70*ep*mtt^2*mWW^4*s^5*t^2 - 568*ep^2*mtt^2*mWW^4*s^5*t^2 - 986*ep^3*mtt^2*mWW^4*s^5*t^2 + 4866*ep^4*mtt^2*mWW^4*s^5*t^2 + 5216*ep^5*mtt^2*mWW^4*s^5*t^2 - 17*ep*mtt*mWW^5*s^5*t^2 + 144*ep^2*mtt*mWW^5*s^5*t^2 + 55*ep^3*mtt*mWW^5*s^5*t^2 - 310*ep^4*mtt*mWW^5*s^5*t^2 - 204*ep^5*mtt*mWW^5*s^5*t^2 - 13*ep^2*mWW^6*s^5*t^2 - 6*ep^3*mWW^6*s^5*t^2 + 13*ep^4*mWW^6*s^5*t^2 + 6*ep^5*mWW^6*s^5*t^2 + 2*ep^2*mtt^4*mWW*s^6*t^2 - 6*ep^3*mtt^4*mWW*s^6*t^2 - 32*ep^4*mtt^4*mWW*s^6*t^2 - 24*ep^5*mtt^4*mWW*s^6*t^2 + 10*ep^2*mtt^3*mWW^2*s^6*t^2 - 27*ep^3*mtt^3*mWW^2*s^6*t^2 + 129*ep^4*mtt^3*mWW^2*s^6*t^2 + 166*ep^5*mtt^3*mWW^2*s^6*t^2 + 2*ep*mtt^2*mWW^3*s^6*t^2 - 105*ep^2*mtt^2*mWW^3*s^6*t^2 - 36*ep^3*mtt^2*mWW^3*s^6*t^2 + 1049*ep^4*mtt^2*mWW^3*s^6*t^2 + 978*ep^5*mtt^2*mWW^3*s^6*t^2 - 2*ep*mtt*mWW^4*s^6*t^2 + 30*ep^2*mtt*mWW^4*s^6*t^2 + 9*ep^3*mtt*mWW^4*s^6*t^2 - 109*ep^4*mtt*mWW^4*s^6*t^2 - 86*ep^5*mtt*mWW^4*s^6*t^2 - ep^2*mWW^5*s^6*t^2 - 4*ep^3*mWW^5*s^6*t^2 - 13*ep^4*mWW^5*s^6*t^2 - 10*ep^5*mWW^5*s^6*t^2 + 2*ep^2*mtt^3*mWW*s^7*t^2 - ep^3*mtt^3*mWW*s^7*t^2 - 17*ep^4*mtt^3*mWW*s^7*t^2 - 14*ep^5*mtt^3*mWW*s^7*t^2 - 4*ep^2*mtt^2*mWW^2*s^7*t^2 + ep^3*mtt^2*mWW^2*s^7*t^2 + 31*ep^4*mtt^2*mWW^2*s^7*t^2 + 26*ep^5*mtt^2*mWW^2*s^7*t^2 + 2*ep^2*mtt*mWW^3*s^7*t^2 + ep^3*mtt*mWW^3*s^7*t^2 - 11*ep^4*mtt*mWW^3*s^7*t^2 - 10*ep^5*mtt*mWW^3*s^7*t^2 - ep^3*mWW^4*s^7*t^2 - 3*ep^4*mWW^4*s^7*t^2 - 2*ep^5*mWW^4*s^7*t^2)/(8*ep*(1 + ep)^2*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(32*ep^2*mtt^10*mWW^2 + 96*ep^3*mtt^10*mWW^2 + 64*ep^4*mtt^10*mWW^2 + 32*ep*mtt^9*mWW^3 - 164*ep^2*mtt^9*mWW^3 - 700*ep^3*mtt^9*mWW^3 - 488*ep^4*mtt^9*mWW^3 - 132*ep*mtt^8*mWW^4 + 344*ep^2*mtt^8*mWW^4 + 1812*ep^3*mtt^8*mWW^4 + 1192*ep^4*mtt^8*mWW^4 + 196*ep*mtt^7*mWW^5 - 364*ep^2*mtt^7*mWW^5 - 2048*ep^3*mtt^7*mWW^5 - 1072*ep^4*mtt^7*mWW^5 - 104*ep*mtt^6*mWW^6 + 176*ep^2*mtt^6*mWW^6 + 712*ep^3*mtt^6*mWW^6 - 112*ep^4*mtt^6*mWW^6 - 24*ep*mtt^5*mWW^7 + 4*ep^2*mtt^5*mWW^7 + 516*ep^3*mtt^5*mWW^7 + 824*ep^4*mtt^5*mWW^7 + 44*ep*mtt^4*mWW^8 - 40*ep^2*mtt^4*mWW^8 - 508*ep^3*mtt^4*mWW^8 - 504*ep^4*mtt^4*mWW^8 - 12*ep*mtt^3*mWW^9 + 12*ep^2*mtt^3*mWW^9 + 120*ep^3*mtt^3*mWW^9 + 96*ep^4*mtt^3*mWW^9 - 172*ep^2*mtt^9*mWW^2*s - 516*ep^3*mtt^9*mWW^2*s - 344*ep^4*mtt^9*mWW^2*s - 148*ep*mtt^8*mWW^3*s + 848*ep^2*mtt^8*mWW^3*s + 3508*ep^3*mtt^8*mWW^3*s + 2440*ep^4*mtt^8*mWW^3*s + 624*ep*mtt^7*mWW^4*s - 1730*ep^2*mtt^7*mWW^4*s - 8990*ep^3*mtt^7*mWW^4*s - 6068*ep^4*mtt^7*mWW^4*s - 1014*ep*mtt^6*mWW^5*s + 1884*ep^2*mtt^6*mWW^5*s + 11198*ep^3*mtt^6*mWW^5*s + 6748*ep^4*mtt^6*mWW^5*s + 782*ep*mtt^5*mWW^6*s - 1182*ep^2*mtt^5*mWW^6*s - 7052*ep^3*mtt^5*mWW^6*s - 3120*ep^4*mtt^5*mWW^6*s - 288*ep*mtt^4*mWW^7*s + 440*ep^2*mtt^4*mWW^7*s + 2144*ep^3*mtt^4*mWW^7*s + 224*ep^4*mtt^4*mWW^7*s + 60*ep*mtt^3*mWW^8*s - 110*ep^2*mtt^3*mWW^8*s - 470*ep^3*mtt^3*mWW^8*s - 20*ep^4*mtt^3*mWW^8*s - 22*ep*mtt^2*mWW^9*s + 28*ep^2*mtt^2*mWW^9*s + 238*ep^3*mtt^2*mWW^9*s + 188*ep^4*mtt^2*mWW^9*s + 6*ep*mtt*mWW^10*s - 6*ep^2*mtt*mWW^10*s - 60*ep^3*mtt*mWW^10*s - 48*ep^4*mtt*mWW^10*s + 368*ep^2*mtt^8*mWW^2*s^2 + 1104*ep^3*mtt^8*mWW^2*s^2 + 736*ep^4*mtt^8*mWW^2*s^2 + 260*ep*mtt^7*mWW^3*s^2 - 1746*ep^2*mtt^7*mWW^3*s^2 - 6938*ep^3*mtt^7*mWW^3*s^2 - 4812*ep^4*mtt^7*mWW^3*s^2 - 2*mtt^6*mWW^4*s^2 - 1121*ep*mtt^6*mWW^4*s^2 + 3425*ep^2*mtt^6*mWW^4*s^2 + 17396*ep^3*mtt^6*mWW^4*s^2 + 12076*ep^4*mtt^6*mWW^4*s^2 + 9*mtt^5*mWW^5*s^2 + 1879*ep*mtt^5*mWW^5*s^2 - 3546*ep^2*mtt^5*mWW^5*s^2 - 22528*ep^3*mtt^5*mWW^5*s^2 - 15208*ep^4*mtt^5*mWW^5*s^2 - 16*mtt^4*mWW^6*s^2 - 1520*ep*mtt^4*mWW^6*s^2 + 2004*ep^2*mtt^4*mWW^6*s^2 + 16348*ep^3*mtt^4*mWW^6*s^2 + 10584*ep^4*mtt^4*mWW^6*s^2 + 14*mtt^3*mWW^7*s^2 + 602*ep*mtt^3*mWW^7*s^2 - 522*ep^2*mtt^3*mWW^7*s^2 - 7034*ep^3*mtt^3*mWW^7*s^2 - 4620*ep^4*mtt^3*mWW^7*s^2 - 6*mtt^2*mWW^8*s^2 - 121*ep*mtt^2*mWW^8*s^2 - 11*ep^2*mtt^2*mWW^8*s^2 + 2140*ep^3*mtt^2*mWW^8*s^2 + 1740*ep^4*mtt^2*mWW^8*s^2 + mtt*mWW^9*s^2 + 27*ep*mtt*mWW^9*s^2 + 30*ep^2*mtt*mWW^9*s^2 - 572*ep^3*mtt*mWW^9*s^2 - 576*ep^4*mtt*mWW^9*s^2 - 6*ep*mWW^10*s^2 - 2*ep^2*mWW^10*s^2 + 84*ep^3*mWW^10*s^2 + 80*ep^4*mWW^10*s^2 - 380*ep^2*mtt^7*mWW^2*s^3 - 1140*ep^3*mtt^7*mWW^2*s^3 - 760*ep^4*mtt^7*mWW^2*s^3 - 2*mtt^6*mWW^3*s^3 - 209*ep*mtt^6*mWW^3*s^3 + 1762*ep^2*mtt^6*mWW^3*s^3 + 6631*ep^3*mtt^6*mWW^3*s^3 + 4574*ep^4*mtt^6*mWW^3*s^3 + 17*mtt^5*mWW^4*s^3 + 957*ep*mtt^5*mWW^4*s^3 - 3361*ep^2*mtt^5*mWW^4*s^3 - 16423*ep^3*mtt^5*mWW^4*s^3 - 11698*ep^4*mtt^5*mWW^4*s^3 - 46*mtt^4*mWW^5*s^3 - 1684*ep*mtt^4*mWW^5*s^3 + 3174*ep^2*mtt^4*mWW^5*s^3 + 22248*ep^3*mtt^4*mWW^5*s^3 + 16620*ep^4*mtt^4*mWW^5*s^3 + 57*mtt^3*mWW^6*s^3 + 1386*ep*mtt^3*mWW^6*s^3 - 1387*ep^2*mtt^3*mWW^6*s^3 - 17248*ep^3*mtt^3*mWW^6*s^3 - 13748*ep^4*mtt^3*mWW^6*s^3 - 35*mtt^2*mWW^7*s^3 - 513*ep*mtt^2*mWW^7*s^3 + 169*ep^2*mtt^2*mWW^7*s^3 + 7345*ep^3*mtt^2*mWW^7*s^3 + 6322*ep^4*mtt^2*mWW^7*s^3 + 10*mtt*mWW^8*s^3 + 73*ep*mtt*mWW^8*s^3 + 20*ep^2*mtt*mWW^8*s^3 - 1629*ep^3*mtt*mWW^8*s^3 - 1514*ep^4*mtt*mWW^8*s^3 - mWW^9*s^3 - 10*ep*mWW^9*s^3 + 3*ep^2*mWW^9*s^3 + 216*ep^3*mWW^9*s^3 + 204*ep^4*mWW^9*s^3 + 160*ep^2*mtt^6*mWW^2*s^4 + 480*ep^3*mtt^6*mWW^2*s^4 + 320*ep^4*mtt^6*mWW^2*s^4 + 6*mtt^5*mWW^3*s^4 + 68*ep*mtt^5*mWW^3*s^4 - 786*ep^2*mtt^5*mWW^3*s^4 - 2720*ep^3*mtt^5*mWW^3*s^4 - 1848*ep^4*mtt^5*mWW^3*s^4 - 33*mtt^4*mWW^4*s^4 - 379*ep*mtt^4*mWW^4*s^4 + 1551*ep^2*mtt^4*mWW^4*s^4 + 7219*ep^3*mtt^4*mWW^4*s^4 + 5250*ep^4*mtt^4*mWW^4*s^4 + 63*mtt^3*mWW^5*s^4 + 756*ep*mtt^3*mWW^5*s^4 - 1217*ep^2*mtt^3*mWW^5*s^4 - 10446*ep^3*mtt^3*mWW^5*s^4 - 8488*ep^4*mtt^3*mWW^5*s^4 - 54*mtt^2*mWW^6*s^4 - 602*ep*mtt^2*mWW^6*s^4 + 290*ep^2*mtt^2*mWW^6*s^4 + 7322*ep^3*mtt^2*mWW^6*s^4 + 6532*ep^4*mtt^2*mWW^6*s^4 + 21*mtt*mWW^7*s^4 + 184*ep*mtt*mWW^7*s^4 - 19*ep^2*mtt*mWW^7*s^4 - 2254*ep^3*mtt*mWW^7*s^4 - 2144*ep^4*mtt*mWW^7*s^4 - 3*mWW^8*s^4 - 27*ep*mWW^8*s^4 + 21*ep^2*mWW^8*s^4 + 399*ep^3*mWW^8*s^4 + 378*ep^4*mWW^8*s^4 + 28*ep^2*mtt^5*mWW^2*s^5 + 84*ep^3*mtt^5*mWW^2*s^5 + 56*ep^4*mtt^5*mWW^2*s^5 - 6*mtt^4*mWW^3*s^5 - 2*ep*mtt^4*mWW^3*s^5 - 30*ep^2*mtt^4*mWW^3*s^5 - 166*ep^3*mtt^4*mWW^3*s^5 - 132*ep^4*mtt^4*mWW^3*s^5 + 23*mtt^3*mWW^4*s^5 + 45*ep*mtt^3*mWW^4*s^5 - 81*ep^2*mtt^3*mWW^4*s^5 - 533*ep^3*mtt^3*mWW^4*s^5 - 430*ep^4*mtt^3*mWW^4*s^5 - 30*mtt^2*mWW^5*s^5 - 123*ep*mtt^2*mWW^5*s^5 - 74*ep^2*mtt^2*mWW^5*s^5 + 1033*ep^3*mtt^2*mWW^5*s^5 + 1014*ep^4*mtt^2*mWW^5*s^5 + 16*mtt*mWW^6*s^5 + 65*ep*mtt*mWW^6*s^5 + 116*ep^2*mtt*mWW^6*s^5 - 83*ep^3*mtt*mWW^6*s^5 - 150*ep^4*mtt*mWW^6*s^5 - 3*mWW^7*s^5 - 17*ep*mWW^7*s^5 - 23*ep^2*mWW^7*s^5 + 17*ep^3*mWW^7*s^5 + 26*ep^4*mWW^7*s^5 - 48*ep^2*mtt^4*mWW^2*s^6 - 144*ep^3*mtt^4*mWW^2*s^6 - 96*ep^4*mtt^4*mWW^2*s^6 + 2*mtt^3*mWW^3*s^6 + 160*ep^2*mtt^3*mWW^3*s^6 + 510*ep^3*mtt^3*mWW^3*s^6 + 348*ep^4*mtt^3*mWW^3*s^6 - 5*mtt^2*mWW^4*s^6 + 4*ep*mtt^2*mWW^4*s^6 - 200*ep^2*mtt^2*mWW^4*s^6 - 623*ep^3*mtt^2*mWW^4*s^6 - 414*ep^4*mtt^2*mWW^4*s^6 + 4*mtt*mWW^5*s^6 - 9*ep*mtt*mWW^5*s^6 + 163*ep^2*mtt*mWW^5*s^6 + 596*ep^3*mtt*mWW^5*s^6 + 420*ep^4*mtt*mWW^5*s^6 - mWW^6*s^6 + 5*ep*mWW^6*s^6 - 43*ep^2*mWW^6*s^6 - 179*ep^3*mWW^6*s^6 - 130*ep^4*mWW^6*s^6 + 12*ep^2*mtt^3*mWW^2*s^7 + 36*ep^3*mtt^3*mWW^2*s^7 + 24*ep^4*mtt^3*mWW^2*s^7 - ep*mtt^2*mWW^3*s^7 - 44*ep^2*mtt^2*mWW^3*s^7 - 125*ep^3*mtt^2*mWW^3*s^7 - 82*ep^4*mtt^2*mWW^3*s^7 + 2*ep*mtt*mWW^4*s^7 + 52*ep^2*mtt*mWW^4*s^7 + 142*ep^3*mtt*mWW^4*s^7 + 92*ep^4*mtt*mWW^4*s^7 - ep*mWW^5*s^7 - 20*ep^2*mWW^5*s^7 - 53*ep^3*mWW^5*s^7 - 34*ep^4*mWW^5*s^7 - 16*ep^2*mtt^10*mWW*t - 48*ep^3*mtt^10*mWW*t - 32*ep^4*mtt^10*mWW*t - 16*ep*mtt^9*mWW^2*t + 28*ep^2*mtt^9*mWW^2*t + 164*ep^3*mtt^9*mWW^2*t + 88*ep^4*mtt^9*mWW^2*t + 12*ep*mtt^8*mWW^3*t + 100*ep^2*mtt^8*mWW^3*t + 504*ep^3*mtt^8*mWW^3*t + 704*ep^4*mtt^8*mWW^3*t + 144*ep*mtt^7*mWW^4*t - 388*ep^2*mtt^7*mWW^4*t - 3004*ep^3*mtt^7*mWW^4*t - 3304*ep^4*mtt^7*mWW^4*t - 372*ep*mtt^6*mWW^5*t + 548*ep^2*mtt^6*mWW^5*t + 5336*ep^3*mtt^6*mWW^5*t + 5504*ep^4*mtt^6*mWW^5*t + 368*ep*mtt^5*mWW^6*t - 396*ep^2*mtt^5*mWW^6*t - 4436*ep^3*mtt^5*mWW^6*t - 4344*ep^4*mtt^5*mWW^6*t - 156*ep*mtt^4*mWW^7*t + 140*ep^2*mtt^4*mWW^7*t + 1672*ep^3*mtt^4*mWW^7*t + 1536*ep^4*mtt^4*mWW^7*t + 16*ep*mtt^3*mWW^8*t - 12*ep^2*mtt^3*mWW^8*t - 148*ep^3*mtt^3*mWW^8*t - 120*ep^4*mtt^3*mWW^8*t + 4*ep*mtt^2*mWW^9*t - 4*ep^2*mtt^2*mWW^9*t - 40*ep^3*mtt^2*mWW^9*t - 32*ep^4*mtt^2*mWW^9*t + 68*ep^2*mtt^9*mWW*s*t + 204*ep^3*mtt^9*mWW*s*t + 136*ep^4*mtt^9*mWW*s*t + 68*ep*mtt^8*mWW^2*s*t - 36*ep^2*mtt^8*mWW^2*s*t - 440*ep^3*mtt^8*mWW^2*s*t - 192*ep^4*mtt^8*mWW^2*s*t - 68*ep*mtt^7*mWW^3*s*t - 814*ep^2*mtt^7*mWW^3*s*t - 3102*ep^3*mtt^7*mWW^3*s*t - 3492*ep^4*mtt^7*mWW^3*s*t - 530*ep*mtt^6*mWW^4*s*t + 2398*ep^2*mtt^6*mWW^4*s*t + 14008*ep^3*mtt^6*mWW^4*s*t + 14184*ep^4*mtt^6*mWW^4*s*t + 1464*ep*mtt^5*mWW^5*s*t - 3142*ep^2*mtt^5*mWW^5*s*t - 23610*ep^3*mtt^5*mWW^5*s*t - 22940*ep^4*mtt^5*mWW^5*s*t - 1582*ep*mtt^4*mWW^6*s*t + 2326*ep^2*mtt^4*mWW^6*s*t + 20436*ep^3*mtt^4*mWW^6*s*t + 18912*ep^4*mtt^4*mWW^6*s*t + 860*ep*mtt^3*mWW^7*s*t - 1050*ep^2*mtt^3*mWW^7*s*t - 9730*ep^3*mtt^3*mWW^7*s*t - 8380*ep^4*mtt^3*mWW^7*s*t - 254*ep*mtt^2*mWW^8*s*t + 298*ep^2*mtt^2*mWW^8*s*t + 2672*ep^3*mtt^2*mWW^8*s*t + 2120*ep^4*mtt^2*mWW^8*s*t + 48*ep*mtt*mWW^9*s*t - 54*ep^2*mtt*mWW^9*s*t - 498*ep^3*mtt*mWW^9*s*t - 396*ep^4*mtt*mWW^9*s*t - 6*ep*mWW^10*s*t + 6*ep^2*mWW^10*s*t + 60*ep^3*mWW^10*s*t + 48*ep^4*mWW^10*s*t - 88*ep^2*mtt^8*mWW*s^2*t - 264*ep^3*mtt^8*mWW*s^2*t - 176*ep^4*mtt^8*mWW*s^2*t - 100*ep*mtt^7*mWW^2*s^2*t - 258*ep^2*mtt^7*mWW^2*s^2*t - 314*ep^3*mtt^7*mWW^2*s^2*t - 396*ep^4*mtt^7*mWW^2*s^2*t + 4*mtt^6*mWW^3*s^2*t + 92*ep*mtt^6*mWW^3*s^2*t + 2450*ep^2*mtt^6*mWW^3*s^2*t + 8198*ep^3*mtt^6*mWW^3*s^2*t + 7388*ep^4*mtt^6*mWW^3*s^2*t - 18*mtt^5*mWW^4*s^2*t + 834*ep*mtt^5*mWW^4*s^2*t - 5750*ep^2*mtt^5*mWW^4*s^2*t - 26022*ep^3*mtt^5*mWW^4*s^2*t - 23228*ep^4*mtt^5*mWW^4*s^2*t + 32*mtt^4*mWW^5*s^2*t - 2222*ep*mtt^4*mWW^5*s^2*t + 6688*ep^2*mtt^4*mWW^5*s^2*t + 37506*ep^3*mtt^4*mWW^5*s^2*t + 33076*ep^4*mtt^4*mWW^5*s^2*t - 28*mtt^3*mWW^6*s^2*t + 2240*ep*mtt^3*mWW^6*s^2*t - 4358*ep^2*mtt^3*mWW^6*s^2*t - 28086*ep^3*mtt^3*mWW^6*s^2*t - 24068*ep^4*mtt^3*mWW^6*s^2*t + 12*mtt^2*mWW^7*s^2*t - 1008*ep*mtt^2*mWW^7*s^2*t + 1578*ep^2*mtt^2*mWW^7*s^2*t + 10458*ep^3*mtt^2*mWW^7*s^2*t + 8452*ep^4*mtt^2*mWW^7*s^2*t - 2*mtt*mWW^8*s^2*t + 162*ep*mtt*mWW^8*s^2*t - 274*ep^2*mtt*mWW^8*s^2*t - 1450*ep^3*mtt*mWW^8*s^2*t - 1012*ep^4*mtt*mWW^8*s^2*t + 2*ep*mWW^9*s^2*t + 12*ep^2*mWW^9*s^2*t - 26*ep^3*mWW^9*s^2*t - 36*ep^4*mWW^9*s^2*t - 20*ep^2*mtt^7*mWW*s^3*t - 60*ep^3*mtt^7*mWW*s^3*t - 40*ep^4*mtt^7*mWW*s^3*t + 2*mtt^6*mWW^2*s^3*t + 51*ep*mtt^6*mWW^2*s^3*t + 853*ep^2*mtt^6*mWW^2*s^3*t + 2408*ep^3*mtt^6*mWW^2*s^3*t + 1780*ep^4*mtt^6*mWW^2*s^3*t - 23*mtt^5*mWW^3*s^3*t - 18*ep*mtt^5*mWW^3*s^3*t - 3605*ep^2*mtt^5*mWW^3*s^3*t - 11402*ep^3*mtt^5*mWW^3*s^3*t - 8640*ep^4*mtt^5*mWW^3*s^3*t + 67*mtt^4*mWW^4*s^3*t - 535*ep*mtt^4*mWW^4*s^3*t + 6700*ep^2*mtt^4*mWW^4*s^3*t + 22866*ep^3*mtt^4*mWW^4*s^3*t + 17196*ep^4*mtt^4*mWW^4*s^3*t - 84*mtt^3*mWW^5*s^3*t + 1256*ep*mtt^3*mWW^5*s^3*t - 6500*ep^2*mtt^3*mWW^5*s^3*t - 24080*ep^3*mtt^3*mWW^5*s^3*t - 17808*ep^4*mtt^3*mWW^5*s^3*t + 50*mtt^2*mWW^6*s^3*t - 1095*ep*mtt^2*mWW^6*s^3*t + 3191*ep^2*mtt^2*mWW^6*s^3*t + 13436*ep^3*mtt^2*mWW^6*s^3*t + 9852*ep^4*mtt^2*mWW^6*s^3*t - 13*mtt*mWW^7*s^3*t + 346*ep*mtt*mWW^7*s^3*t - 635*ep^2*mtt*mWW^7*s^3*t - 3114*ep^3*mtt*mWW^7*s^3*t - 2264*ep^4*mtt*mWW^7*s^3*t + mWW^8*s^3*t - 5*ep*mWW^8*s^3*t + 16*ep^2*mWW^8*s^3*t - 54*ep^3*mWW^8*s^3*t - 76*ep^4*mWW^8*s^3*t + 160*ep^2*mtt^6*mWW*s^4*t + 480*ep^3*mtt^6*mWW*s^4*t + 320*ep^4*mtt^6*mWW*s^4*t - 6*mtt^5*mWW^2*s^4*t + 6*ep*mtt^5*mWW^2*s^4*t - 1116*ep^2*mtt^5*mWW^2*s^4*t - 3528*ep^3*mtt^5*mWW^2*s^4*t - 2448*ep^4*mtt^5*mWW^2*s^4*t + 39*mtt^4*mWW^3*s^4*t - 30*ep*mtt^4*mWW^3*s^4*t + 2877*ep^2*mtt^4*mWW^3*s^4*t + 8850*ep^3*mtt^4*mWW^3*s^4*t + 6048*ep^4*mtt^4*mWW^3*s^4*t - 78*mtt^3*mWW^4*s^4*t + 28*ep*mtt^3*mWW^4*s^4*t - 4142*ep^2*mtt^3*mWW^4*s^4*t - 10264*ep^3*mtt^3*mWW^4*s^4*t - 6112*ep^4*mtt^3*mWW^4*s^4*t + 66*mtt^2*mWW^5*s^4*t - 132*ep*mtt^2*mWW^5*s^4*t + 3050*ep^2*mtt^2*mWW^5*s^4*t + 7152*ep^3*mtt^2*mWW^5*s^4*t + 3808*ep^4*mtt^2*mWW^5*s^4*t - 24*mtt*mWW^6*s^4*t + 126*ep*mtt*mWW^6*s^4*t - 850*ep^2*mtt*mWW^6*s^4*t - 2568*ep^3*mtt*mWW^6*s^4*t - 1424*ep^4*mtt*mWW^6*s^4*t + 3*mWW^7*s^4*t + 2*ep*mWW^7*s^4*t + 21*ep^2*mWW^7*s^4*t - 122*ep^3*mWW^7*s^4*t - 192*ep^4*mWW^7*s^4*t - 164*ep^2*mtt^5*mWW*s^5*t - 492*ep^3*mtt^5*mWW*s^5*t - 328*ep^4*mtt^5*mWW*s^5*t + 6*mtt^4*mWW^2*s^5*t - 8*ep*mtt^4*mWW^2*s^5*t + 762*ep^2*mtt^4*mWW^2*s^5*t + 2432*ep^3*mtt^4*mWW^2*s^5*t + 1656*ep^4*mtt^4*mWW^2*s^5*t - 25*mtt^3*mWW^3*s^5*t + 12*ep*mtt^3*mWW^3*s^5*t - 1323*ep^2*mtt^3*mWW^3*s^5*t - 3948*ep^3*mtt^3*mWW^3*s^5*t - 2588*ep^4*mtt^3*mWW^3*s^5*t + 33*mtt^2*mWW^4*s^5*t + 54*ep*mtt^2*mWW^4*s^5*t + 1455*ep^2*mtt^2*mWW^4*s^5*t + 3346*ep^3*mtt^2*mWW^4*s^5*t + 1912*ep^4*mtt^2*mWW^4*s^5*t - 17*mtt*mWW^5*s^5*t - 4*ep*mtt*mWW^5*s^5*t - 691*ep^2*mtt*mWW^5*s^5*t - 2332*ep^3*mtt*mWW^5*s^5*t - 1628*ep^4*mtt*mWW^5*s^5*t + 3*mWW^6*s^5*t + 10*ep*mWW^6*s^5*t + 89*ep^2*mWW^6*s^5*t + 290*ep^3*mWW^6*s^5*t + 208*ep^4*mWW^6*s^5*t + 72*ep^2*mtt^4*mWW*s^6*t + 216*ep^3*mtt^4*mWW*s^6*t + 144*ep^4*mtt^4*mWW*s^6*t - 2*mtt^3*mWW^2*s^6*t - 2*ep*mtt^3*mWW^2*s^6*t - 278*ep^2*mtt^3*mWW^2*s^6*t - 850*ep^3*mtt^3*mWW^2*s^6*t - 572*ep^4*mtt^3*mWW^2*s^6*t + 5*mtt^2*mWW^3*s^6*t + 2*ep*mtt^2*mWW^3*s^6*t + 369*ep^2*mtt^2*mWW^3*s^6*t + 1048*ep^3*mtt^2*mWW^3*s^6*t + 676*ep^4*mtt^2*mWW^3*s^6*t - 4*mtt*mWW^4*s^6*t + 4*ep*mtt*mWW^4*s^6*t - 294*ep^2*mtt*mWW^4*s^6*t - 986*ep^3*mtt*mWW^4*s^6*t - 684*ep^4*mtt*mWW^4*s^6*t + mWW^5*s^6*t - 4*ep*mWW^5*s^6*t + 67*ep^2*mWW^5*s^6*t + 252*ep^3*mWW^5*s^6*t + 180*ep^4*mWW^5*s^6*t - 12*ep^2*mtt^3*mWW*s^7*t - 36*ep^3*mtt^3*mWW*s^7*t - 24*ep^4*mtt^3*mWW*s^7*t + ep*mtt^2*mWW^2*s^7*t + 45*ep^2*mtt^2*mWW^2*s^7*t + 128*ep^3*mtt^2*mWW^2*s^7*t + 84*ep^4*mtt^2*mWW^2*s^7*t - 2*ep*mtt*mWW^3*s^7*t - 54*ep^2*mtt*mWW^3*s^7*t - 148*ep^3*mtt*mWW^3*s^7*t - 96*ep^4*mtt*mWW^3*s^7*t + ep*mWW^4*s^7*t + 21*ep^2*mWW^4*s^7*t + 56*ep^3*mWW^4*s^7*t + 36*ep^4*mWW^4*s^7*t + 8*ep^2*mtt^10*t^2 + 24*ep^3*mtt^10*t^2 + 16*ep^4*mtt^10*t^2 + 8*ep*mtt^9*mWW*t^2 - 24*ep^2*mtt^9*mWW*t^2 - 112*ep^3*mtt^9*mWW*t^2 - 64*ep^4*mtt^9*mWW*t^2 - 16*ep*mtt^8*mWW^2*t^2 + 4*ep^2*mtt^8*mWW^2*t^2 - 20*ep^3*mtt^8*mWW^2*t^2 - 184*ep^4*mtt^8*mWW^2*t^2 - 28*ep*mtt^7*mWW^3*t^2 + 80*ep^2*mtt^7*mWW^3*t^2 + 852*ep^3*mtt^7*mWW^3*t^2 + 1160*ep^4*mtt^7*mWW^3*t^2 + 116*ep*mtt^6*mWW^4*t^2 - 164*ep^2*mtt^6*mWW^4*t^2 - 1848*ep^3*mtt^6*mWW^4*t^2 - 2112*ep^4*mtt^6*mWW^4*t^2 - 144*ep*mtt^5*mWW^5*t^2 + 168*ep^2*mtt^5*mWW^5*t^2 + 1848*ep^3*mtt^5*mWW^5*t^2 + 1872*ep^4*mtt^5*mWW^5*t^2 + 88*ep*mtt^4*mWW^6*t^2 - 100*ep^2*mtt^4*mWW^6*t^2 - 996*ep^3*mtt^4*mWW^6*t^2 - 888*ep^4*mtt^4*mWW^6*t^2 - 28*ep*mtt^3*mWW^7*t^2 + 32*ep^2*mtt^3*mWW^7*t^2 + 292*ep^3*mtt^3*mWW^7*t^2 + 232*ep^4*mtt^3*mWW^7*t^2 + 4*ep*mtt^2*mWW^8*t^2 - 4*ep^2*mtt^2*mWW^8*t^2 - 40*ep^3*mtt^2*mWW^8*t^2 - 32*ep^4*mtt^2*mWW^8*t^2 - 40*ep^2*mtt^9*s*t^2 - 120*ep^3*mtt^9*s*t^2 - 80*ep^4*mtt^9*s*t^2 - 40*ep*mtt^8*mWW*s*t^2 + 112*ep^2*mtt^8*mWW*s*t^2 + 544*ep^3*mtt^8*mWW*s*t^2 + 320*ep^4*mtt^8*mWW*s*t^2 + 112*ep*mtt^7*mWW^2*s*t^2 - 216*ep^3*mtt^7*mWW^2*s*t^2 + 464*ep^4*mtt^7*mWW^2*s*t^2 - 20*ep*mtt^6*mWW^3*s*t^2 - 346*ep^2*mtt^6*mWW^3*s*t^2 - 2450*ep^3*mtt^6*mWW^3*s*t^2 - 3676*ep^4*mtt^6*mWW^3*s*t^2 - 234*ep*mtt^5*mWW^4*s*t^2 + 532*ep^2*mtt^5*mWW^4*s*t^2 + 5202*ep^3*mtt^5*mWW^4*s*t^2 + 6404*ep^4*mtt^5*mWW^4*s*t^2 + 290*ep*mtt^4*mWW^5*s*t^2 - 342*ep^2*mtt^4*mWW^5*s*t^2 - 4248*ep^3*mtt^4*mWW^5*s*t^2 - 4808*ep^4*mtt^4*mWW^5*s*t^2 - 100*ep*mtt^3*mWW^6*s*t^2 + 56*ep^2*mtt^3*mWW^6*s*t^2 + 1148*ep^3*mtt^3*mWW^6*s*t^2 + 1272*ep^4*mtt^3*mWW^6*s*t^2 - 32*ep*mtt^2*mWW^7*s*t^2 + 58*ep^2*mtt^2*mWW^7*s*t^2 + 398*ep^3*mtt^2*mWW^7*s*t^2 + 308*ep^4*mtt^2*mWW^7*s*t^2 + 30*ep*mtt*mWW^8*s*t^2 - 36*ep^2*mtt*mWW^8*s*t^2 - 318*ep^3*mtt*mWW^8*s*t^2 - 252*ep^4*mtt*mWW^8*s*t^2 - 6*ep*mWW^9*s*t^2 + 6*ep^2*mWW^9*s*t^2 + 60*ep^3*mWW^9*s*t^2 + 48*ep^4*mWW^9*s*t^2 + 80*ep^2*mtt^8*s^2*t^2 + 240*ep^3*mtt^8*s^2*t^2 + 160*ep^4*mtt^8*s^2*t^2 + 80*ep*mtt^7*mWW*s^2*t^2 - 216*ep^2*mtt^7*mWW*s^2*t^2 - 1088*ep^3*mtt^7*mWW*s^2*t^2 - 672*ep^4*mtt^7*mWW*s^2*t^2 - 2*mtt^6*mWW^2*s^2*t^2 - 283*ep*mtt^6*mWW^2*s^2*t^2 + 17*ep^2*mtt^6*mWW^2*s^2*t^2 + 1266*ep^3*mtt^6*mWW^2*s^2*t^2 + 192*ep^4*mtt^6*mWW^2*s^2*t^2 + 9*mtt^5*mWW^3*s^2*t^2 + 303*ep*mtt^5*mWW^3*s^2*t^2 + 500*ep^2*mtt^5*mWW^3*s^2*t^2 + 1050*ep^3*mtt^5*mWW^3*s^2*t^2 + 2748*ep^4*mtt^5*mWW^3*s^2*t^2 - 16*mtt^4*mWW^4*s^2*t^2 - 26*ep*mtt^4*mWW^4*s^2*t^2 - 592*ep^2*mtt^4*mWW^4*s^2*t^2 - 3178*ep^3*mtt^4*mWW^4*s^2*t^2 - 4852*ep^4*mtt^4*mWW^4*s^2*t^2 + 14*mtt^3*mWW^5*s^2*t^2 - 90*ep*mtt^3*mWW^5*s^2*t^2 + 140*ep^2*mtt^3*mWW^5*s^2*t^2 + 1636*ep^3*mtt^3*mWW^5*s^2*t^2 + 2696*ep^4*mtt^3*mWW^5*s^2*t^2 - 6*mtt^2*mWW^6*s^2*t^2 - 39*ep*mtt^2*mWW^6*s^2*t^2 + 173*ep^2*mtt^2*mWW^6*s^2*t^2 + 798*ep^3*mtt^2*mWW^6*s^2*t^2 + 296*ep^4*mtt^2*mWW^6*s^2*t^2 + mtt*mWW^7*s^2*t^2 + 75*ep*mtt*mWW^7*s^2*t^2 - 128*ep^2*mtt*mWW^7*s^2*t^2 - 942*ep^3*mtt*mWW^7*s^2*t^2 - 740*ep^4*mtt*mWW^7*s^2*t^2 - 20*ep*mWW^8*s^2*t^2 + 26*ep^2*mWW^8*s^2*t^2 + 218*ep^3*mWW^8*s^2*t^2 + 172*ep^4*mWW^8*s^2*t^2 - 80*ep^2*mtt^7*s^3*t^2 - 240*ep^3*mtt^7*s^3*t^2 - 160*ep^4*mtt^7*s^3*t^2 - 82*ep*mtt^6*mWW*s^3*t^2 + 225*ep^2*mtt^6*mWW*s^3*t^2 + 1161*ep^3*mtt^6*mWW*s^3*t^2 + 766*ep^4*mtt^6*mWW*s^3*t^2 + 6*mtt^5*mWW^2*s^3*t^2 + 349*ep*mtt^5*mWW^2*s^3*t^2 - 122*ep^2*mtt^5*mWW^2*s^3*t^2 - 2455*ep^3*mtt^5*mWW^2*s^3*t^2 - 1566*ep^4*mtt^5*mWW^2*s^3*t^2 - 21*mtt^4*mWW^3*s^3*t^2 - 565*ep*mtt^4*mWW^3*s^3*t^2 - 266*ep^2*mtt^4*mWW^3*s^3*t^2 + 3198*ep^3*mtt^4*mWW^3*s^3*t^2 + 2104*ep^4*mtt^4*mWW^3*s^3*t^2 + 27*mtt^3*mWW^4*s^3*t^2 + 414*ep*mtt^3*mWW^4*s^3*t^2 + 335*ep^2*mtt^3*mWW^4*s^3*t^2 - 2720*ep^3*mtt^3*mWW^4*s^3*t^2 - 1884*ep^4*mtt^3*mWW^4*s^3*t^2 - 15*mtt^2*mWW^5*s^3*t^2 - 136*ep*mtt^2*mWW^5*s^3*t^2 + 8*ep^2*mtt^2*mWW^5*s^3*t^2 + 1531*ep^3*mtt^2*mWW^5*s^3*t^2 + 1026*ep^4*mtt^2*mWW^5*s^3*t^2 + 3*mtt*mWW^6*s^3*t^2 + 37*ep*mtt*mWW^6*s^3*t^2 - 137*ep^2*mtt*mWW^6*s^3*t^2 - 705*ep^3*mtt*mWW^6*s^3*t^2 - 462*ep^4*mtt*mWW^6*s^3*t^2 - 17*ep*mWW^7*s^3*t^2 + 37*ep^2*mWW^7*s^3*t^2 + 230*ep^3*mWW^7*s^3*t^2 + 176*ep^4*mWW^7*s^3*t^2 + 40*ep^2*mtt^6*s^4*t^2 + 120*ep^3*mtt^6*s^4*t^2 + 80*ep^4*mtt^6*s^4*t^2 + 46*ep*mtt^5*mWW*s^4*t^2 - 138*ep^2*mtt^5*mWW*s^4*t^2 - 712*ep^3*mtt^5*mWW*s^4*t^2 - 504*ep^4*mtt^5*mWW*s^4*t^2 - 6*mtt^4*mWW^2*s^4*t^2 - 223*ep*mtt^4*mWW^2*s^4*t^2 + 204*ep^2*mtt^4*mWW^2*s^4*t^2 + 2251*ep^3*mtt^4*mWW^2*s^4*t^2 + 1758*ep^4*mtt^4*mWW^2*s^4*t^2 + 15*mtt^3*mWW^3*s^4*t^2 + 432*ep*mtt^3*mWW^3*s^4*t^2 + 31*ep^2*mtt^3*mWW^3*s^4*t^2 - 3786*ep^3*mtt^3*mWW^3*s^4*t^2 - 3352*ep^4*mtt^3*mWW^3*s^4*t^2 - 12*mtt^2*mWW^4*s^4*t^2 - 322*ep*mtt^2*mWW^4*s^4*t^2 - 148*ep^2*mtt^2*mWW^4*s^4*t^2 + 2494*ep^3*mtt^2*mWW^4*s^4*t^2 + 2380*ep^4*mtt^2*mWW^4*s^4*t^2 + 3*mtt*mWW^5*s^4*t^2 + 82*ep*mtt*mWW^5*s^4*t^2 - 19*ep^2*mtt*mWW^5*s^4*t^2 - 586*ep^3*mtt*mWW^5*s^4*t^2 - 560*ep^4*mtt*mWW^5*s^4*t^2 - 15*ep*mWW^6*s^4*t^2 + 30*ep^2*mWW^6*s^4*t^2 + 219*ep^3*mWW^6*s^4*t^2 + 198*ep^4*mWW^6*s^4*t^2 - 8*ep^2*mtt^5*s^5*t^2 - 24*ep^3*mtt^5*s^5*t^2 - 16*ep^4*mtt^5*s^5*t^2 - 14*ep*mtt^4*mWW*s^5*t^2 + 48*ep^2*mtt^4*mWW*s^5*t^2 + 242*ep^3*mtt^4*mWW*s^5*t^2 + 180*ep^4*mtt^4*mWW*s^5*t^2 + 2*mtt^3*mWW^2*s^5*t^2 + 67*ep*mtt^3*mWW^2*s^5*t^2 - 132*ep^2*mtt^3*mWW^2*s^5*t^2 - 995*ep^3*mtt^3*mWW^2*s^5*t^2 - 798*ep^4*mtt^3*mWW^2*s^5*t^2 - 3*mtt^2*mWW^3*s^5*t^2 - 127*ep*mtt^2*mWW^3*s^5*t^2 - 13*ep^2*mtt^2*mWW^3*s^5*t^2 + 1097*ep^3*mtt^2*mWW^3*s^5*t^2 + 986*ep^4*mtt^2*mWW^3*s^5*t^2 + mtt*mWW^4*s^5*t^2 + 55*ep*mtt*mWW^4*s^5*t^2 + 47*ep^2*mtt*mWW^4*s^5*t^2 + 19*ep^3*mtt*mWW^4*s^5*t^2 + 26*ep^4*mtt*mWW^4*s^5*t^2 - 13*ep*mWW^5*s^5*t^2 - 6*ep^2*mWW^5*s^5*t^2 + 13*ep^3*mWW^5*s^5*t^2 + 6*ep^4*mWW^5*s^5*t^2 + 2*ep*mtt^3*mWW*s^6*t^2 - 6*ep^2*mtt^3*mWW*s^6*t^2 - 32*ep^3*mtt^3*mWW*s^6*t^2 - 24*ep^4*mtt^3*mWW*s^6*t^2 - 6*ep*mtt^2*mWW^2*s^6*t^2 + 27*ep^2*mtt^2*mWW^2*s^6*t^2 + 163*ep^3*mtt^2*mWW^2*s^6*t^2 + 130*ep^4*mtt^2*mWW^2*s^6*t^2 + 5*ep*mtt*mWW^3*s^6*t^2 + 15*ep^2*mtt*mWW^3*s^6*t^2 + 42*ep^3*mtt*mWW^3*s^6*t^2 + 32*ep^4*mtt*mWW^3*s^6*t^2 - ep*mWW^4*s^6*t^2 - 4*ep^2*mWW^4*s^6*t^2 - 13*ep^3*mWW^4*s^6*t^2 - 10*ep^4*mWW^4*s^6*t^2 - ep^2*mtt^2*mWW*s^7*t^2 - 3*ep^3*mtt^2*mWW*s^7*t^2 - 2*ep^4*mtt^2*mWW*s^7*t^2 + 2*ep^2*mtt*mWW^2*s^7*t^2 + 6*ep^3*mtt*mWW^2*s^7*t^2 + 4*ep^4*mtt*mWW^2*s^7*t^2 - ep^2*mWW^3*s^7*t^2 - 3*ep^3*mWW^3*s^7*t^2 - 2*ep^4*mWW^3*s^7*t^2))/(8*ep*(1 + ep)^2*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(-12*mtt^6*mWW^2 - 20*ep*mtt^6*mWW^2 + 40*ep^2*mtt^6*mWW^2 + 64*ep^3*mtt^6*mWW^2 + 37*mtt^5*mWW^3 + 6*ep*mtt^5*mWW^3 - 113*ep^2*mtt^5*mWW^3 - 74*ep^3*mtt^5*mWW^3 + 26*mtt^4*mWW^4 + 214*ep*mtt^4*mWW^4 - 556*ep^2*mtt^4*mWW^4 - 1160*ep^3*mtt^4*mWW^4 - 228*mtt^3*mWW^5 - 558*ep*mtt^3*mWW^5 + 2346*ep^2*mtt^3*mWW^5 + 3900*ep^3*mtt^3*mWW^5 + 338*mtt^2*mWW^6 + 622*ep*mtt^2*mWW^6 - 3204*ep^2*mtt^2*mWW^6 - 4992*ep^3*mtt^2*mWW^6 - 209*mtt*mWW^7 - 336*ep*mtt*mWW^7 + 1919*ep^2*mtt*mWW^7 + 2910*ep^3*mtt*mWW^7 + 48*mWW^8 + 72*ep*mWW^8 - 432*ep^2*mWW^8 - 648*ep^3*mWW^8 + 37*mtt^5*mWW^2*s + 70*ep*mtt^5*mWW^2*s - 97*ep^2*mtt^5*mWW^2*s - 178*ep^3*mtt^5*mWW^2*s - 69*mtt^4*mWW^3*s - 34*ep*mtt^4*mWW^3*s + 41*ep^2*mtt^4*mWW^3*s - 34*ep^3*mtt^4*mWW^3*s - 169*mtt^3*mWW^4*s - 450*ep*mtt^3*mWW^4*s + 1961*ep^2*mtt^3*mWW^4*s + 3170*ep^3*mtt^3*mWW^4*s + 541*mtt^2*mWW^5*s + 902*ep*mtt^2*mWW^5*s - 4905*ep^2*mtt^2*mWW^5*s - 7290*ep^3*mtt^2*mWW^5*s - 484*mtt*mWW^6*s - 668*ep*mtt*mWW^6*s + 4248*ep^2*mtt*mWW^6*s + 6096*ep^3*mtt*mWW^6*s + 144*mWW^7*s + 180*ep*mWW^7*s - 1248*ep^2*mWW^7*s - 1764*ep^3*mWW^7*s - 30*mtt^4*mWW^2*s^2 - 84*ep*mtt^4*mWW^2*s^2 + 6*ep^2*mtt^4*mWW^2*s^2 + 108*ep^3*mtt^4*mWW^2*s^2 - 22*mtt^3*mWW^3*s^2 + 64*ep*mtt^3*mWW^3*s^2 + 582*ep^2*mtt^3*mWW^3*s^2 + 552*ep^3*mtt^3*mWW^3*s^2 + 297*mtt^2*mWW^4*s^2 + 248*ep*mtt^2*mWW^4*s^2 - 2483*ep^2*mtt^2*mWW^4*s^2 - 3042*ep^3*mtt^2*mWW^4*s^2 - 402*mtt*mWW^5*s^2 - 358*ep*mtt*mWW^5*s^2 + 3136*ep^2*mtt*mWW^5*s^2 + 3948*ep^3*mtt*mWW^5*s^2 + 157*mWW^6*s^2 + 130*ep*mWW^6*s^2 - 1241*ep^2*mWW^6*s^2 - 1566*ep^3*mWW^6*s^2 - 12*mtt^3*mWW^2*s^3 + 32*ep*mtt^3*mWW^2*s^3 + 164*ep^2*mtt^3*mWW^2*s^3 + 104*ep^3*mtt^3*mWW^2*s^3 + 112*mtt^2*mWW^3*s^3 - 44*ep*mtt^2*mWW^3*s^3 - 880*ep^2*mtt^2*mWW^3*s^3 - 748*ep^3*mtt^2*mWW^3*s^3 - 193*mtt*mWW^4*s^3 - 2*ep*mtt*mWW^4*s^3 + 1321*ep^2*mtt*mWW^4*s^3 + 1226*ep^3*mtt*mWW^4*s^3 + 91*mWW^5*s^3 + 14*ep*mWW^5*s^3 - 591*ep^2*mWW^5*s^3 - 570*ep^3*mWW^5*s^3 + 26*mtt^2*mWW^2*s^4 + 8*ep*mtt^2*mWW^2*s^4 - 158*ep^2*mtt^2*mWW^2*s^4 - 140*ep^3*mtt^2*mWW^2*s^4 - 67*mtt*mWW^3*s^4 + 2*ep*mtt*mWW^3*s^4 + 415*ep^2*mtt*mWW^3*s^4 + 346*ep^3*mtt*mWW^3*s^4 + 39*mWW^4*s^4 - 10*ep*mWW^4*s^4 - 243*ep^2*mWW^4*s^4 - 194*ep^3*mWW^4*s^4 - 9*mtt*mWW^2*s^5 - 6*ep*mtt*mWW^2*s^5 + 45*ep^2*mtt*mWW^2*s^5 + 42*ep^3*mtt*mWW^2*s^5 + 9*mWW^3*s^5 + 6*ep*mWW^3*s^5 - 45*ep^2*mWW^3*s^5 - 42*ep^3*mWW^3*s^5 + 12*mtt^6*mWW*t + 16*ep*mtt^6*mWW*t - 68*ep^2*mtt^6*mWW*t - 104*ep^3*mtt^6*mWW*t - 7*mtt^5*mWW^2*t + 54*ep*mtt^5*mWW^2*t + 15*ep^2*mtt^5*mWW^2*t - 62*ep^3*mtt^5*mWW^2*t - 200*mtt^4*mWW^3*t - 468*ep*mtt^4*mWW^3*t + 1788*ep^2*mtt^4*mWW^3*t + 2888*ep^3*mtt^4*mWW^3*t + 618*mtt^3*mWW^4*t + 1080*ep*mtt^3*mWW^4*t - 5574*ep^2*mtt^3*mWW^4*t - 8484*ep^3*mtt^3*mWW^4*t - 764*mtt^2*mWW^5*t - 1196*ep*mtt^2*mWW^5*t + 6928*ep^2*mtt^2*mWW^5*t + 10368*ep^3*mtt^2*mWW^5*t + 437*mtt*mWW^6*t + 658*ep*mtt*mWW^6*t - 3953*ep^2*mtt*mWW^6*t - 5902*ep^3*mtt*mWW^6*t - 96*mWW^7*t - 144*ep*mWW^7*t + 864*ep^2*mWW^7*t + 1296*ep^3*mWW^7*t - 41*mtt^5*mWW*s*t - 50*ep*mtt^5*mWW*s*t + 233*ep^2*mtt^5*mWW*s*t + 338*ep^3*mtt^5*mWW*s*t + 6*mtt^4*mWW^2*s*t - 168*ep*mtt^4*mWW^2*s*t + 14*ep^2*mtt^4*mWW^2*s*t + 268*ep^3*mtt^4*mWW^2*s*t + 515*mtt^3*mWW^3*s*t + 1102*ep*mtt^3*mWW^3*s*t - 4255*ep^2*mtt^3*mWW^3*s*t - 6698*ep^3*mtt^3*mWW^3*s*t - 1151*mtt^2*mWW^4*s*t - 1870*ep*mtt^2*mWW^4*s*t + 9915*ep^2*mtt^2*mWW^4*s*t + 14682*ep^3*mtt^2*mWW^4*s*t + 938*mtt*mWW^5*s*t + 1356*ep*mtt*mWW^5*s*t - 8286*ep^2*mtt*mWW^5*s*t - 12032*ep^3*mtt*mWW^5*s*t - 267*mWW^6*s*t - 370*ep*mWW^6*s*t + 2379*ep^2*mWW^6*s*t + 3442*ep^3*mWW^6*s*t + 48*mtt^4*mWW*s^2*t + 48*ep*mtt^4*mWW*s^2*t - 288*ep^2*mtt^4*mWW*s^2*t - 384*ep^3*mtt^4*mWW*s^2*t + 19*mtt^3*mWW^2*s^2*t + 178*ep*mtt^3*mWW^2*s^2*t - 71*ep^2*mtt^3*mWW^2*s^2*t - 342*ep^3*mtt^3*mWW^2*s^2*t - 426*mtt^2*mWW^3*s^2*t - 800*ep*mtt^2*mWW^3*s^2*t + 3058*ep^2*mtt^2*mWW^3*s^2*t + 4648*ep^3*mtt^2*mWW^3*s^2*t + 591*mtt*mWW^4*s^2*t + 878*ep*mtt*mWW^4*s^2*t - 4655*ep^2*mtt*mWW^4*s^2*t - 6654*ep^3*mtt*mWW^4*s^2*t - 232*mWW^5*s^2*t - 304*ep*mWW^5*s^2*t + 1956*ep^2*mWW^5*s^2*t + 2732*ep^3*mWW^5*s^2*t - 18*mtt^3*mWW*s^3*t - 4*ep*mtt^3*mWW*s^3*t + 146*ep^2*mtt^3*mWW*s^3*t + 164*ep^3*mtt^3*mWW*s^3*t - 31*mtt^2*mWW^2*s^3*t - 74*ep*mtt^2*mWW^2*s^3*t + 43*ep^2*mtt^2*mWW^2*s^3*t + 134*ep^3*mtt^2*mWW^2*s^3*t + 119*mtt*mWW^3*s^3*t + 166*ep*mtt*mWW^3*s^3*t - 587*ep^2*mtt*mWW^3*s^3*t - 826*ep^3*mtt*mWW^3*s^3*t - 66*mWW^4*s^3*t - 88*ep*mWW^4*s^3*t + 370*ep^2*mWW^4*s^3*t + 504*ep^3*mWW^4*s^3*t - 4*mtt^2*mWW*s^4*t - 16*ep*mtt^2*mWW*s^4*t - 20*ep^2*mtt^2*mWW*s^4*t - 8*ep^3*mtt^2*mWW*s^4*t + 16*mtt*mWW^2*s^4*t + 16*ep*mtt*mWW^2*s^4*t - 4*ep^2*mtt*mWW^2*s^4*t - 4*ep^3*mtt*mWW^2*s^4*t - 8*mWW^3*s^4*t - 4*ep^2*mWW^3*s^4*t - 12*ep^3*mWW^3*s^4*t + 3*mtt*mWW*s^5*t + 6*ep*mtt*mWW*s^5*t - 3*ep^2*mtt*mWW*s^5*t - 6*ep^3*mtt*mWW*s^5*t - 3*mWW^2*s^5*t - 6*ep*mWW^2*s^5*t + 3*ep^2*mWW^2*s^5*t + 6*ep^3*mWW^2*s^5*t - 6*mtt^6*t^2 - 8*ep*mtt^6*t^2 + 34*ep^2*mtt^6*t^2 + 52*ep^3*mtt^6*t^2 + 6*mtt^5*mWW*t^2 - 16*ep*mtt^5*mWW*t^2 - 22*ep^2*mtt^5*mWW*t^2 + 8*ep^3*mtt^5*mWW*t^2 + 90*mtt^4*mWW^2*t^2 + 198*ep*mtt^4*mWW^2*t^2 - 812*ep^2*mtt^4*mWW^2*t^2 - 1336*ep^3*mtt^4*mWW^2*t^2 - 294*mtt^3*mWW^3*t^2 - 498*ep*mtt^3*mWW^3*t^2 + 2628*ep^2*mtt^3*mWW^3*t^2 + 4056*ep^3*mtt^3*mWW^3*t^2 + 372*mtt^2*mWW^4*t^2 + 578*ep*mtt^2*mWW^4*t^2 - 3334*ep^2*mtt^2*mWW^4*t^2 - 5044*ep^3*mtt^2*mWW^4*t^2 - 216*mtt*mWW^5*t^2 - 326*ep*mtt*mWW^5*t^2 + 1938*ep^2*mtt*mWW^5*t^2 + 2912*ep^3*mtt*mWW^5*t^2 + 48*mWW^6*t^2 + 72*ep*mWW^6*t^2 - 432*ep^2*mWW^6*t^2 - 648*ep^3*mWW^6*t^2 + 20*mtt^5*s*t^2 + 28*ep*mtt^5*s*t^2 - 104*ep^2*mtt^5*s*t^2 - 160*ep^3*mtt^5*s*t^2 - 5*mtt^4*mWW*s*t^2 + 46*ep*mtt^4*mWW*s*t^2 - 47*ep^2*mtt^4*mWW*s*t^2 - 138*ep^3*mtt^4*mWW*s*t^2 - 252*mtt^3*mWW^2*s*t^2 - 476*ep*mtt^3*mWW^2*s*t^2 + 2164*ep^2*mtt^3*mWW^2*s*t^2 + 3316*ep^3*mtt^3*mWW^2*s*t^2 + 576*mtt^2*mWW^3*s*t^2 + 896*ep*mtt^2*mWW^3*s*t^2 - 4988*ep^2*mtt^2*mWW^3*s*t^2 - 7332*ep^3*mtt^2*mWW^3*s*t^2 - 476*mtt*mWW^4*s*t^2 - 688*ep*mtt*mWW^4*s*t^2 + 4192*ep^2*mtt*mWW^4*s*t^2 + 6068*ep^3*mtt*mWW^4*s*t^2 + 137*mWW^5*s*t^2 + 194*ep*mWW^5*s*t^2 - 1217*ep^2*mWW^5*s*t^2 - 1754*ep^3*mWW^5*s*t^2 - 24*mtt^4*s^2*t^2 - 36*ep*mtt^4*s^2*t^2 + 108*ep^2*mtt^4*s^2*t^2 + 168*ep^3*mtt^4*s^2*t^2 - 9*mtt^3*mWW*s^2*t^2 - 38*ep*mtt^3*mWW*s^2*t^2 + 185*ep^2*mtt^3*mWW*s^2*t^2 + 270*ep^3*mtt^3*mWW*s^2*t^2 + 219*mtt^2*mWW^2*s^2*t^2 + 356*ep*mtt^2*mWW^2*s^2*t^2 - 1793*ep^2*mtt^2*mWW^2*s^2*t^2 - 2538*ep^3*mtt^2*mWW^2*s^2*t^2 - 309*mtt*mWW^3*s^2*t^2 - 452*ep*mtt*mWW^3*s^2*t^2 + 2563*ep^2*mtt*mWW^3*s^2*t^2 + 3562*ep^3*mtt*mWW^3*s^2*t^2 + 123*mWW^4*s^2*t^2 + 170*ep*mWW^4*s^2*t^2 - 1063*ep^2*mWW^4*s^2*t^2 - 1462*ep^3*mWW^4*s^2*t^2 + 12*mtt^3*s^3*t^2 + 20*ep*mtt^3*s^3*t^2 - 40*ep^2*mtt^3*s^3*t^2 - 64*ep^3*mtt^3*s^3*t^2 + 9*mtt^2*mWW*s^3*t^2 + 2*ep*mtt^2*mWW*s^3*t^2 - 141*ep^2*mtt^2*mWW*s^3*t^2 - 158*ep^3*mtt^2*mWW*s^3*t^2 - 58*mtt*mWW^2*s^3*t^2 - 76*ep*mtt*mWW^2*s^3*t^2 + 454*ep^2*mtt*mWW^2*s^3*t^2 + 568*ep^3*mtt*mWW^2*s^3*t^2 + 35*mWW^3*s^3*t^2 + 54*ep*mWW^3*s^3*t^2 - 259*ep^2*mWW^3*s^3*t^2 - 334*ep^3*mWW^3*s^3*t^2 - 2*mtt^2*s^4*t^2 - 4*ep*mtt^2*s^4*t^2 + 2*ep^2*mtt^2*s^4*t^2 + 4*ep^3*mtt^2*s^4*t^2 - mtt*mWW*s^4*t^2 + 6*ep*mtt*mWW*s^4*t^2 + 25*ep^2*mtt*mWW*s^4*t^2 + 18*ep^3*mtt*mWW*s^4*t^2 + mWW^2*s^4*t^2 - 2*ep*mWW^2*s^4*t^2 - 13*ep^2*mWW^2*s^4*t^2 - 10*ep^3*mWW^2*s^4*t^2))/(2*ep*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^3*s^4*(mWW - t)^3)}, {-(s/(mtt - mWW)), 0, (1 + 2*ep)/(mtt - mWW), 0, (3*mWW^2 + 9*ep*mWW^2 + mWW*t + 8*ep*mWW*t - ep*t^2)/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mWW - t)), (-3*(-1 + 2*ep)*(mWW + 3*ep*mWW - ep*t))/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mWW - t)), ((1 + 4*ep)*(-(mWW*s) + 2*mtt*t - mWW*t - s*t - t^2))/((1 + ep)*(mtt - mWW)*s*(mWW - t)^2), (6*ep^2*(s + t)^2)/((1 + ep)*(mtt - mWW)*s^2*(mWW - t)^2), 0, 0, 0, ((mtt - s - t)*(2*mWW + 7*ep*mWW + ep*t))/(2*(1 + ep)*(mtt - mWW)*mWW*s*(mWW - t)), (3*ep^2*(mtt - s - t)^2)/((1 + ep)*(mtt - mWW)*mWW*s^2*(mWW - t)), (-2*(1 + 4*ep)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW)*s*(mWW - t)^2), (-6*ep*(-1 + 2*ep)*(mtt - s)^2)/((1 + ep)*(mtt - mWW)*s^2*(mWW - t)^2), 0, 0, ((mtt - s)*(ep*mtt^2*mWW + 11*ep^2*mtt^2*mWW - mtt*mWW^2 + 2*ep*mtt*mWW^2 - 25*ep^2*mtt*mWW^2 + mWW^3 + 9*ep*mWW^3 - 22*ep^2*mWW^3 - 2*ep*mtt*mWW*s - 22*ep^2*mtt*mWW*s + mWW^2*s - 2*ep*mWW^2*s + 25*ep^2*mWW^2*s + ep*mWW*s^2 + 11*ep^2*mWW*s^2 - ep^2*mtt^2*t + ep*mtt*mWW*t - ep^2*mtt*mWW*t - ep*mWW^2*t + 2*ep^2*mWW^2*t + 2*ep^2*mtt*s*t - ep*mWW*s*t + ep^2*mWW*s*t - ep^2*s^2*t))/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(mtt*mWW + 5*ep*mtt*mWW - mWW^2 - 11*ep*mWW^2 - mWW*s - 5*ep*mWW*s - ep*mtt*t + ep*mWW*t + ep*s*t))/(2*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), (2*ep*(2*mtt^3*mWW - 2*mtt^2*mWW^2 - 7*mtt^2*mWW*s + 3*mtt*mWW^2*s + 8*mtt*mWW*s^2 - mWW^2*s^2 - 3*mWW*s^3 + 2*mtt^3*t - 3*mtt^2*mWW*t + mtt*mWW^2*t - 4*mtt^2*s*t + 4*mtt*mWW*s*t + mWW^2*s*t + 2*mtt*s^2*t - mWW*s^2*t))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^2), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - t))/((1 + ep)*(mtt - mWW)^2*s^2*(mWW - t)^2), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt + 2*ep*mtt - mWW - ep*mWW - s - 2*ep*s - t - 3*ep*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^2*(mWW - t)^2), ((-1 + 2*ep)^2*(mtt - s)^2*(3*mtt - 3*s + t))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)), ((-1 + ep)*(-1 + 2*ep)*(-(mtt*mWW) - ep*mtt*mWW + 16*ep^2*mtt*mWW + mWW^2 + 3*ep*mWW^2 - 28*ep^2*mWW^2 + mWW*s + ep*mWW*s - 16*ep^2*mWW*s + ep*mtt*t - 4*ep^2*mtt*t - ep*mWW*t + 4*ep^2*mWW*t - ep*s*t + 4*ep^2*s*t))/(2*ep*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^2*mWW^2 + 16*ep^2*mtt^2*mWW^2 + mtt*mWW^2*s + ep*mtt*mWW^2*s + 6*ep^2*mtt*mWW^2*s - mWW^3*s - 17*ep*mWW^3*s - 38*ep^2*mWW^3*s - mWW^2*s^2 - 9*ep*mWW^2*s^2 - 22*ep^2*mWW^2*s^2 + 8*ep*mtt^2*mWW*t + 16*ep^2*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t - 8*ep^2*mtt*mWW^2*t - 12*ep*mWW^3*t - 24*ep^2*mWW^3*t - mtt*mWW*s*t - 22*ep*mtt*mWW*s*t - 48*ep^2*mtt*mWW*s*t + mWW^2*s*t + 10*ep*mWW^2*s*t + 24*ep^2*mWW^2*s*t + mWW*s^2*t + 14*ep*mWW*s^2*t + 32*ep^2*mWW*s^2*t + ep*mtt*s*t^2 + 2*ep^2*mtt*s*t^2 - ep*mWW*s*t^2 - 2*ep^2*mWW*s*t^2 - ep*s^2*t^2 - 2*ep^2*s^2*t^2))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW^3*(mtt - mWW - s)*s^2*(mWW - t)^2), -(3*ep*mtt^2*mWW^3 + 6*ep^2*mtt^2*mWW^3 + 3*ep*mtt*mWW^4 + 6*ep^2*mtt*mWW^4 + ep*mtt*mWW^3*s + 6*ep^2*mtt*mWW^3*s - ep*mWW^4*s - 6*ep^2*mWW^4*s + 3*ep*mtt^2*mWW^2*t + 6*ep^2*mtt^2*mWW^2*t - 9*ep*mWW^4*t - 18*ep^2*mWW^4*t + 8*mtt*mWW^2*s*t - 7*ep*mtt*mWW^2*s*t - 98*ep^2*mtt*mWW^2*s*t - 8*mWW^3*s*t + 7*ep*mWW^3*s*t + 98*ep^2*mWW^3*s*t - 3*ep*mtt^2*mWW*t^2 - 6*ep^2*mtt^2*mWW*t^2 - 6*ep*mtt*mWW^2*t^2 - 12*ep^2*mtt*mWW^2*t^2 + 3*ep*mWW^3*t^2 + 6*ep^2*mWW^3*t^2 + 3*ep*mtt*mWW*s*t^2 - 46*ep^2*mtt*mWW*s*t^2 - 3*ep*mWW^2*s*t^2 + 46*ep^2*mWW^2*s*t^2 - 3*ep*mtt^2*t^3 - 6*ep^2*mtt^2*t^3 + 9*ep*mWW^2*t^3 + 18*ep^2*mWW^2*t^3 + 3*ep*mtt*s*t^3 + 10*ep^2*mtt*s*t^3 - 3*ep*mWW*s*t^3 - 10*ep^2*mWW*s*t^3 + 3*ep*mtt*t^4 + 6*ep^2*mtt*t^4 - 3*ep*mWW*t^4 - 6*ep^2*mWW*t^4)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^2*(mWW - t)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^2*mWW^2 + 6*ep*mtt^2*mWW^2 + 3*mtt*mWW^3 + 6*ep*mtt*mWW^3 + mtt*mWW^2*s + 6*ep*mtt*mWW^2*s - mWW^3*s - 6*ep*mWW^3*s - 3*mtt*mWW^2*t - 6*ep*mtt*mWW^2*t - 9*mWW^3*t - 18*ep*mWW^3*t - 8*mtt*mWW*s*t - 32*ep*mtt*mWW*s*t + 8*mWW^2*s*t + 32*ep*mWW^2*s*t - 3*mtt^2*t^2 - 6*ep*mtt^2*t^2 - 3*mtt*mWW*t^2 - 6*ep*mtt*mWW*t^2 + 12*mWW^2*t^2 + 24*ep*mWW^2*t^2 + 3*mtt*s*t^2 + 10*ep*mtt*s*t^2 - 3*mWW*s*t^2 - 10*ep*mWW*s*t^2 + 3*mtt*t^3 + 6*ep*mtt*t^3 - 3*mWW*t^3 - 6*ep*mWW*t^3))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^2*(mWW - t)^3), (12*ep^3*mtt^6 + 12*ep^2*mtt^5*mWW - 72*ep^3*mtt^5*mWW - 24*ep^2*mtt^4*mWW^2 + 108*ep^3*mtt^4*mWW^2 + 12*ep^2*mtt^3*mWW^3 - 48*ep^3*mtt^3*mWW^3 - 48*ep^3*mtt^5*s - 48*ep^2*mtt^4*mWW*s + 258*ep^3*mtt^4*mWW*s - 12*ep*mtt^3*mWW^2*s + 150*ep^2*mtt^3*mWW^2*s - 420*ep^3*mtt^3*mWW^2*s + 12*ep*mtt^2*mWW^3*s - 96*ep^2*mtt^2*mWW^3*s + 186*ep^3*mtt^2*mWW^3*s - 6*ep^2*mtt*mWW^4*s + 24*ep^3*mtt*mWW^4*s + 72*ep^3*mtt^4*s^2 + 61*ep^2*mtt^3*mWW*s^2 - 303*ep^3*mtt^3*mWW*s^2 + 2*mtt^2*mWW^2*s^2 + 7*ep*mtt^2*mWW^2*s^2 - 163*ep^2*mtt^2*mWW^2*s^2 + 380*ep^3*mtt^2*mWW^2*s^2 - 2*mtt*mWW^3*s^2 + 14*ep*mtt*mWW^3*s^2 - 29*ep^2*mtt*mWW^3*s^2 + 39*ep^3*mtt*mWW^3*s^2 - ep*mWW^4*s^2 - 9*ep^2*mWW^4*s^2 + 52*ep^3*mWW^4*s^2 - 48*ep^3*mtt^3*s^3 - 2*ep*mtt^2*mWW*s^3 - 28*ep^2*mtt^2*mWW*s^3 + 152*ep^3*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 + 7*ep*mtt*mWW^2*s^3 + 44*ep^2*mtt*mWW^2*s^3 - 107*ep^3*mtt*mWW^2*s^3 - ep*mWW^3*s^3 + 10*ep^2*mWW^3*s^3 - 37*ep^3*mWW^3*s^3 + 12*ep^3*mtt^2*s^4 + 2*ep*mtt*mWW*s^4 + 3*ep^2*mtt*mWW*s^4 - 35*ep^3*mtt*mWW*s^4 - ep^2*mWW^2*s^4 - 17*ep^3*mWW^2*s^4 + 4*ep^3*mtt^5*t + 4*ep^2*mtt^4*mWW*t - 24*ep^3*mtt^4*mWW*t - 8*ep^2*mtt^3*mWW^2*t + 36*ep^3*mtt^3*mWW^2*t + 4*ep^2*mtt^2*mWW^3*t - 16*ep^3*mtt^2*mWW^3*t - 4*ep^3*mtt^4*s*t - 4*ep^2*mtt^3*mWW*s*t + 22*ep^3*mtt^3*mWW*s*t - 4*ep*mtt^2*mWW^2*s*t + 34*ep^2*mtt^2*mWW^2*s*t - 80*ep^3*mtt^2*mWW^2*s*t + 4*ep*mtt*mWW^3*s*t - 36*ep^2*mtt*mWW^3*s*t + 86*ep^3*mtt*mWW^3*s*t + 6*ep^2*mWW^4*s*t - 24*ep^3*mWW^4*s*t - 5*ep^3*mtt^3*s^2*t - 2*ep*mtt^2*mWW*s^2*t + 19*ep^2*mtt^2*mWW*s^2*t - 38*ep^3*mtt^2*mWW*s^2*t + 6*ep*mtt*mWW^2*s^2*t - 50*ep^2*mtt*mWW^2*s^2*t + 109*ep^3*mtt*mWW^2*s^2*t + 3*ep^2*mWW^3*s^2*t - 18*ep^3*mWW^3*s^2*t + 2*ep^2*mtt^2*s^3*t - 2*ep^3*mtt^2*s^3*t + 2*ep*mtt*mWW*s^3*t - 21*ep^2*mtt*mWW*s^3*t + 47*ep^3*mtt*mWW*s^3*t + ep^2*mWW^2*s^3*t - 5*ep^3*mWW^2*s^3*t - 2*ep^2*mtt*s^4*t + 7*ep^3*mtt*s^4*t + ep^3*mWW*s^4*t)/(8*ep*(1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(12*ep^2*mtt^5 + 12*ep*mtt^4*mWW - 60*ep^2*mtt^4*mWW - 12*ep*mtt^3*mWW^2 + 48*ep^2*mtt^3*mWW^2 - 48*ep^2*mtt^4*s - 36*ep*mtt^3*mWW*s + 198*ep^2*mtt^3*mWW*s + 42*ep*mtt^2*mWW^2*s - 174*ep^2*mtt^2*mWW^2*s - 6*ep*mtt*mWW^3*s + 24*ep^2*mtt*mWW^3*s + 72*ep^2*mtt^3*s^2 - 2*mtt^2*mWW*s^2 + 33*ep*mtt^2*mWW*s^2 - 201*ep^2*mtt^2*mWW*s^2 + 3*mtt*mWW^2*s^2 - 34*ep*mtt*mWW^2*s^2 + 107*ep^2*mtt*mWW^2*s^2 - mWW^3*s^2 - 9*ep*mWW^3*s^2 + 52*ep^2*mWW^3*s^2 - 48*ep^2*mtt^2*s^3 + 2*mtt*mWW*s^3 - 8*ep*mtt*mWW*s^3 + 80*ep^2*mtt*mWW*s^3 - mWW^2*s^3 + 10*ep*mWW^2*s^3 - 37*ep^2*mWW^2*s^3 + 12*ep^2*mtt*s^4 - ep*mWW*s^4 - 17*ep^2*mWW*s^4 + 4*ep^2*mtt^4*t + 4*ep*mtt^3*mWW*t - 20*ep^2*mtt^3*mWW*t - 4*ep*mtt^2*mWW^2*t + 16*ep^2*mtt^2*mWW^2*t - 4*ep^2*mtt^3*s*t - 2*ep^2*mtt^2*mWW*s*t - 6*ep*mtt*mWW^2*s*t + 30*ep^2*mtt*mWW^2*s*t + 6*ep*mWW^3*s*t - 24*ep^2*mWW^3*s*t + 2*ep*mtt^2*s^2*t - 11*ep^2*mtt^2*s^2*t - 7*ep*mtt*mWW*s^2*t + 35*ep^2*mtt*mWW*s^2*t + 3*ep*mWW^2*s^2*t - 18*ep^2*mWW^2*s^2*t - 2*ep*mtt*s^3*t + 10*ep^2*mtt*s^3*t + ep*mWW*s^3*t - 5*ep^2*mWW*s^3*t + ep^2*s^4*t))/(8*ep*(1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-7*mtt^2*mWW + ep*mtt^2*mWW + 30*ep^2*mtt^2*mWW + 19*mtt*mWW^2 - 31*ep*mtt*mWW^2 - 78*ep^2*mtt*mWW^2 - 12*mWW^3 + 24*ep*mWW^3 + 36*ep^2*mWW^3 + 16*mtt*mWW*s - 4*ep*mtt*mWW*s - 72*ep^2*mtt*mWW*s - 25*mWW^2*s + 37*ep*mWW^2*s + 114*ep^2*mWW^2*s - 9*mWW*s^2 + 3*ep*mWW*s^2 + 42*ep^2*mWW*s^2 - mtt^2*t + 7*ep*mtt^2*t + 18*ep^2*mtt^2*t - 2*mtt*mWW*t + 12*ep*mtt*mWW*t - 28*ep^2*mtt*mWW*t + 3*mWW^2*t - 15*ep*mWW^2*t + 18*ep^2*mWW^2*t - 2*mtt*s*t - 10*ep*mtt*s*t - 12*ep^2*mtt*s*t + 10*mWW*s*t - 20*ep*mWW*s*t - 20*ep^2*mWW*s*t + 3*s^2*t + 3*ep*s^2*t - 6*ep^2*s^2*t + 5*mtt*t^2 - 3*ep*mtt*t^2 - 26*ep^2*mtt*t^2 - 5*mWW*t^2 + 5*ep*mWW*t^2 + 30*ep^2*mWW*t^2 - 5*s*t^2 + 3*ep*s*t^2 + 26*ep^2*s*t^2))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2)}, {0, 0, 0, (2*ep)/(mtt - mWW), (3*mWW + t)/(4*(mtt - mWW)*mWW), (-3*(-1 + 2*ep))/(4*(mtt - mWW)*mWW), -(mtt - mWW)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((mtt - s)*(ep*mtt - mWW + 2*ep*mWW - ep*s))/(4*(mtt - mWW)*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s))/(2*(mtt - mWW)*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-1 + 4*ep))/(2*ep*(mtt - mWW)*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + ep)*(-1 + 2*ep))/(4*ep*(mtt - mWW)*mWW^2*s), 0, 0, (ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW + ep*mWW^2 - 4*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)/(8*ep*(mtt - mWW)^2*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt + 7*ep*mtt + mWW - 4*ep*mWW + ep*s))/(8*ep*(mtt - mWW)^2*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, (3*mWW + 14*ep*mWW + t + 2*ep*t)/(4*mWW*(-mWW + t)), (-3*(-1 + 2*ep)*(1 + 2*ep))/(4*mWW*(-mWW + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((mtt - s)*(ep*mtt^2 + 10*ep^2*mtt^2 - mtt*mWW + 3*ep*mtt*mWW - 26*ep^2*mtt*mWW + mWW^2 + 8*ep*mWW^2 - 20*ep^2*mWW^2 - 2*ep*mtt*s - 20*ep^2*mtt*s + mWW*s - 3*ep*mWW*s + 26*ep^2*mWW*s + ep*s^2 + 10*ep^2*s^2))/(4*mWW*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(mtt + 4*ep*mtt - mWW - 10*ep*mWW - s - 4*ep*s))/(2*mWW*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), 0, 0, 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(-mtt + 12*ep^2*mtt + mWW + 2*ep*mWW - 24*ep^2*mWW + s - 12*ep^2*s))/(2*ep*mWW*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + ep)*(-1 + 2*ep)*(1 + 10*ep))/(4*ep*mWW^2*s*(-mWW + t)), 0, 0, -(-11*ep^2*mtt^4 + 46*ep^3*mtt^4 + 2*mtt^3*mWW - 19*ep*mtt^3*mWW + 67*ep^2*mtt^3*mWW - 110*ep^3*mtt^3*mWW - 4*mtt^2*mWW^2 + 15*ep*mtt^2*mWW^2 + 73*ep^2*mtt^2*mWW^2 - 246*ep^3*mtt^2*mWW^2 + 2*mtt*mWW^3 + 3*ep*mtt*mWW^3 - 135*ep^2*mtt*mWW^3 + 350*ep^3*mtt*mWW^3 + ep*mWW^4 + 6*ep^2*mWW^4 - 40*ep^3*mWW^4 - 2*ep*mtt^3*s + 22*ep^2*mtt^3*s - 68*ep^3*mtt^3*s - 2*mtt^2*mWW*s + 23*ep*mtt^2*mWW*s - 41*ep^2*mtt^2*mWW*s - 38*ep^3*mtt^2*mWW*s + 2*mtt*mWW^2*s + 10*ep*mtt*mWW^2*s - 204*ep^2*mtt*mWW^2*s + 488*ep^3*mtt*mWW^2*s + ep*mWW^3*s - ep^2*mWW^3*s + 2*ep^3*mWW^3*s + 2*ep*mtt^2*s^2 - 11*ep^2*mtt^2*s^2 + 22*ep^3*mtt^2*s^2 - 2*ep*mtt*mWW*s^2 - 22*ep^2*mtt*mWW*s^2 + 100*ep^3*mtt*mWW*s^2 + ep^2*mWW^2*s^2 + 6*ep^3*mWW^2*s^2)/(8*ep*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^3 - ep*mtt^3 + 34*ep^2*mtt^3 + 5*mtt^2*mWW + 20*ep*mtt^2*mWW - 144*ep^2*mtt^2*mWW - 4*mtt*mWW^2 - 25*ep*mtt*mWW^2 + 150*ep^2*mtt*mWW^2 + mWW^3 + 6*ep*mWW^3 - 40*ep^2*mWW^3 + 2*mtt^2*s + 2*ep*mtt^2*s - 44*ep^2*mtt^2*s - 3*mtt*mWW*s - 17*ep*mtt*mWW*s + 90*ep^2*mtt*mWW*s + mWW^2*s - ep*mWW^2*s + 2*ep^2*mWW^2*s - ep*mtt*s^2 + 10*ep^2*mtt*s^2 + ep*mWW*s^2 + 6*ep^2*mWW*s^2))/(8*ep*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), 0}, {0, 0, 0, 0, -(mWW - t)/(4*mWW), (-3*(-1 + 2*ep))/(4*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((mtt - s)*(ep*mtt - mWW + 2*ep*mWW - ep*s))/(4*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s))/(2*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-1 + 4*ep))/(2*ep*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + ep)*(-1 + 2*ep))/(4*ep*mWW^2*s), 0, 0, (ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW + ep*mWW^2 - 4*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)/(8*ep*(mtt - mWW)*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt + 7*ep*mtt + mWW - 4*ep*mWW + ep*s))/(8*ep*(mtt - mWW)*mWW*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, -(-2*mWW*s - 7*ep*mWW*s + 2*mtt*t + 8*ep*mtt*t - 2*mWW*t - 7*ep*mWW*t - ep*s*t - ep*t^2)/(2*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep^2*(s + t)^2)/(s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(-3*mtt^3*mWW*s + 4*mtt^2*mWW^2*s - mtt*mWW^3*s + 6*mtt^2*mWW*s^2 - 7*mtt*mWW^2*s^2 - mWW^3*s^2 - 3*mtt*mWW*s^3 + 3*mWW^2*s^3 + 4*mtt^4*t - 9*mtt^3*mWW*t + 6*mtt^2*mWW^2*t - mtt*mWW^3*t - 8*mtt^3*s*t + 14*mtt^2*mWW*s*t - 5*mtt*mWW^2*s*t - mWW^3*s*t + 4*mtt^2*s^2*t - 5*mtt*mWW*s^2*t + 3*mWW^2*s^2*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t))), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt*s + mWW*s - mtt*t + mWW*t))/(2*(mtt - mWW)^2*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-(mtt^2*mWW*s) + 2*mtt*mWW^2*s + 3*mWW^3*s + mtt*mWW*s^2 - mWW^2*s^2 + 4*mtt^3*t - 5*mtt^2*mWW*t - 2*mtt*mWW^2*t + 3*mWW^3*t - 4*mtt^2*s*t + mtt*mWW*s*t - mWW^2*s*t))/(2*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), (2*ep*mtt^2*mWW^2*s + ep*mtt*mWW^3*s + 3*ep*mWW^4*s - 3*ep*mtt*mWW^3*t + 3*ep*mWW^4*t + 4*mtt^2*mWW*s*t - 14*ep*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t - 4*ep*mtt^2*s*t^2 + ep*mtt*mWW*s*t^2 - 3*ep*mWW^2*s*t^2 + 3*ep*mtt*mWW*t^3 - 3*ep*mWW^2*t^3)/(4*(mtt - mWW)^2*mWW*s*(mWW - t)^2*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^2*mWW*s + mtt*mWW^2*s + 3*mWW^3*s - 3*mtt*mWW^2*t + 3*mWW^3*t - 4*mtt^2*s*t + mtt*mWW*s*t - 3*mWW^2*s*t + 3*mtt*mWW*t^2 - 3*mWW^2*t^2))/(4*(mtt - mWW)^2*mWW*s*(mWW - t)^2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-3*mtt*mWW*s + 7*mWW^2*s + 3*mWW*s^2 + 4*mtt^2*t - 11*mtt*mWW*t + 7*mWW^2*t - 4*mtt*s*t + 3*mWW*s*t))/(2*ep*mWW*(mtt - mWW - s)*s^2*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, (s*(mWW - t))/(4*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(s + t))/(2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt^2 - mtt*mWW - mtt*s - mWW*s)/(2*(mtt - mWW)*(-(mWW*s) + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(mtt - mWW)*(-(mWW*s) + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(4*ep*(mtt - mWW)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(3*mtt + mWW))/(4*ep*(mtt - mWW)*mWW*(-(mWW*s) + mtt*t - mWW*t)), -(2*ep*mtt*mWW^2 + ep*mWW^3 + 4*mtt*mWW*t - 14*ep*mtt*mWW*t - 4*mWW^2*t + 14*ep*mWW^2*t - 4*ep*mtt*t^2 + ep*mWW*t^2)/(8*ep*(mtt - mWW)*mWW*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt*mWW + mWW^2 - 4*mtt*t + mWW*t))/(8*ep*(mtt - mWW)*mWW*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(4*ep^2*s*(-(mWW*s) + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt - 2*mWW - s))/(mWW*(mtt - mWW - s))), 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*mtt)/((mtt - mWW)*mWW*(mtt - mWW - s))), (-1 + 2*ep)/(mWW*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, (-1 + ep)/((mtt - mWW)*mWW*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, 0, -(((-1 + 3*ep)*mWW)/((mtt - mWW)*(ep*mtt + mWW - 4*ep*mWW - ep*s))), ((-1 + 2*ep)*(-1 + 3*ep))/((mtt - mWW)*(ep*mtt + mWW - 4*ep*mWW - ep*s)), -(mtt - mWW)^(-1), 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/((mtt - mWW)*mWW*(ep*mtt + mWW - 4*ep*mWW - ep*s))), 0, 0, 0, -(ep*(mtt + mWW))/(2*(mtt - mWW)*mWW*(ep*mtt + mWW - 4*ep*mWW - ep*s)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*(mtt - mWW)*mWW*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/mWW, 0, 0, 0, 0, 0, 0, -((-1 + 3*ep)/(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-1 + 3*ep))/(mWW*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), 0, 0, 0, 0, -(((-1 + 2*ep)^2*(mtt - s))/(ep*mWW*s*(-mtt + mWW + s))), -(((-1 + ep)*(-1 + 2*ep))/(mWW^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), 0, 0, 0, (ep*mtt^3 + mtt^2*mWW - 5*ep*mtt^2*mWW - mtt*mWW^2 + 4*ep*mtt*mWW^2 - ep*mtt^2*s - mtt*mWW*s + 4*ep*mtt*mWW*s - mWW^2*s + 3*ep*mWW^2*s)/(2*mWW^2*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(-(ep*mtt^2) - mtt*mWW + 4*ep*mtt*mWW + ep*mtt*s + mWW*s - 3*ep*mWW*s))/(2*ep*mWW^2*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -(((-1 + 2*ep)*(-2 + 3*ep))/(ep*mWW*s*(-mtt + mWW + s)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mWW + 7*ep*mWW + ep*t)/(2*mWW*(mWW - t)), (-3*ep^2*(mtt - s - t))/(mWW*s*(mWW - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(3*mtt + mWW - 3*s)*(mtt - s)^2)/(mWW*(mtt - mWW - s)^2*s^2*(mWW - t))), 0, 0, (-3*ep*(mWW + t))/(4*mWW^2*s*(mWW - t)), (3*(-1 + 2*ep)*(-2 + 3*ep))/(4*mWW^2*s*(mWW - t)), -(6*ep*mtt^6 - 16*ep*mtt^5*mWW + 12*ep*mtt^4*mWW^2 - 2*ep*mtt^2*mWW^4 - 18*ep*mtt^5*s - 6*mtt^4*mWW*s + 63*ep*mtt^4*mWW*s + 10*mtt^3*mWW^2*s - 62*ep*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s + 4*ep*mtt^2*mWW^3*s - 2*mtt*mWW^4*s + 16*ep*mtt*mWW^4*s - 3*ep*mWW^5*s + 18*ep*mtt^4*s^2 + 12*mtt^3*mWW*s^2 - 78*ep*mtt^3*mWW*s^2 + 6*ep*mtt^2*mWW^2*s^2 - 12*mtt*mWW^3*s^2 + 54*ep*mtt*mWW^3*s^2 - 6*ep*mtt^3*s^3 - 6*mtt^2*mWW*s^3 + 31*ep*mtt^2*mWW*s^3 - 10*mtt*mWW^2*s^3 + 44*ep*mtt*mWW^2*s^3 - 5*ep*mWW^3*s^3)/(4*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^2*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(6*mtt^5 - 10*mtt^4*mWW + 2*mtt^3*mWW^2 + 2*mtt^2*mWW^3 - 18*mtt^4*s + 39*mtt^3*mWW*s - 27*mtt^2*mWW^2*s + 9*mtt*mWW^3*s - 3*mWW^4*s + 18*mtt^3*s^2 - 48*mtt^2*mWW*s^2 + 30*mtt*mWW^2*s^2 - 6*mtt^2*s^3 + 19*mtt*mWW*s^3 - 5*mWW^2*s^3))/(4*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^2*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt^2 + 3*ep*mtt^2 + 10*mtt*mWW - 32*ep*mtt*mWW - 7*mWW^2 + 21*ep*mWW^2 + 6*mtt*s - 6*ep*mtt*s - 10*mWW*s + 32*ep*mWW*s - 3*s^2 + 3*ep*s^2))/(2*ep*mWW*(mtt - mWW - s)^2*s^2*(mWW - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(s*(-mWW + t))/(4*mWW*(mtt - s - t)), (-3*ep)/(2*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)^2*(mtt - s)^2)/(2*ep*mWW*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, (ep*mWW^2 - 4*mWW*t + 14*ep*mWW*t + ep*t^2)/(8*ep*mWW^2*(mWW - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mWW + t))/(8*ep*mWW^2*(mWW - t)*(mtt - s - t)), -(2*ep*mtt^4 - 4*ep*mtt^3*mWW + 2*ep*mtt^2*mWW^2 - 4*ep*mtt^3*s + 2*mtt^2*mWW*s - 3*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s + 6*ep*mtt*mWW^2*s + ep*mWW^3*s + 2*ep*mtt^2*s^2 - 2*mtt*mWW*s^2 + 7*ep*mtt*mWW*s^2 - ep*mWW^2*s^2)/(8*ep*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + 3*mtt*mWW*s + mWW^2*s + 2*mtt*s^2 - mWW*s^2))/(8*ep*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 5*ep*mtt + mWW - 3*ep*mWW + s - 5*ep*s))/(4*ep^2*mWW*(mtt - mWW - s)*s*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mtt*mWW + 7*ep*mtt*mWW - 2*mWW^2 - 6*ep*mWW^2 - 2*mWW*s - 7*ep*mWW*s + ep*mtt*t - 2*ep*mWW*t - ep*s*t)/(2*mWW*(mtt - mWW - s)*(mWW - t)), (-3*ep*(-1 + 2*ep)*(mtt - s)^2)/(2*mWW*(mtt - mWW - s)*s*(mWW - t)), 0, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(4*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mWW - t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt - 2*mWW - s))/(4*mWW*(mtt - mWW - s)*s*(mWW - t)), 0, 0, 0, -(3*ep*mtt^3*mWW^2 - 3*ep*mtt^2*mWW^3 - 3*ep*mtt^2*mWW^2*s + ep*mtt*mWW^3*s - 4*ep*mWW^4*s - 4*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t + 4*mWW^3*s*t - 14*ep*mWW^3*s*t - 3*ep*mtt^3*t^2 + 3*ep*mtt^2*mWW*t^2 + 3*ep*mtt^2*s*t^2 + ep*mtt*mWW*s*t^2 + 2*ep*mWW^2*s*t^2)/(8*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s*(mWW - t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^3*mWW - 3*mtt^2*mWW^2 - 3*mtt^2*mWW*s + mtt*mWW^2*s - 4*mWW^3*s - 3*mtt^3*t + 3*mtt^2*mWW*t + 3*mtt^2*s*t + mtt*mWW*s*t + 2*mWW^2*s*t))/(8*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s*(mWW - t)^2), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(mWW - t))/(2*(-1 + 2*ep)*mWW*(-mtt + mWW + s)), (-3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, (3*(-1 + 3*ep)*mtt)/(4*(mtt - mWW)*mWW*(-mtt + mWW + s)), (-3*(-1 + 3*ep))/(4*mWW*(-mtt + mWW + s)), 0, 0, 0, -(ep*mtt*mWW^2 - 4*ep*mWW^3 - 4*mtt*mWW*t + 14*ep*mtt*mWW*t + 4*mWW^2*t - 14*ep*mWW^2*t + ep*mtt*t^2 + 2*ep*mWW*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW^2*(-mtt + mWW + s)*(mWW - t)), ((-2 + 3*ep)*(mtt*mWW - 4*mWW^2 + mtt*t + 2*mWW*t))/(8*(mtt - mWW)*mWW^2*(-mtt + mWW + s)*(mWW - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 2*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + ep)/((mtt - mWW)*mWW)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*ep*mtt^2 + mtt*mWW - 7*ep*mtt*mWW - 4*mWW^2 + 14*ep*mWW^2 - 4*ep*mtt*s - mWW*s + 7*ep*mWW*s + 2*ep*s^2))/(mWW*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), -((ep*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt - 2*mWW + s))/(mWW*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(-1 + 6*ep))/(mWW*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), 0, 0, 0, (3*ep*mtt^2 - 13*ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW - 2*ep*mWW^2 + 10*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)/(2*(mtt - mWW)*mWW*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 7*ep*mtt - 2*mWW + 10*ep*mWW + ep*s))/(2*(mtt - mWW)*mWW*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt - mWW - s))/(ep*mtt + mWW - 4*ep*mWW - ep*s)), ((-1 + 2*ep)*(-1 + 3*ep))/(ep*mtt + mWW - 4*ep*mWW - ep*s), 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/(mWW*(ep*mtt + mWW - 4*ep*mWW - ep*s))), 0, 0, 0, (ep*(mtt + mWW))/(2*mWW*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*mWW*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt^2 - 5*mtt*mWW + 3*mWW^2 - 2*mtt*s + mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s))), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt)/((mtt - mWW)*mWW*(mtt - mWW - s))), 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/((mtt - mWW)*mWW*(mtt - mWW - s)), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep*mWW*(mtt - mWW - s)*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*s)/((-1 + 2*ep)*(mtt - mWW))), (-1 + 3*ep)/(mtt - mWW), 0, 0, 0, 0, -((-1 + ep)/((mtt - mWW)*mWW)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 3*ep)/(mtt - mWW), 0, 0, 0, 0, (ep*(mWW + t))/(2*(-1 + 2*ep)*(mtt - mWW)*mWW), -(-2 + 3*ep)/(2*(mtt - mWW)*mWW), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mtt + mWW - 3*ep*mWW - ep*s)/(mWW*(mtt - mWW - s))), 0, 0, 0, 0, -(ep*(mtt - mWW))/(2*(-1 + 2*ep)*mWW*(mtt - mWW - s)), -(-2 + 3*ep)/(2*mWW*(mtt - mWW - s)), (-2 + 3*ep)/(mWW*(mtt - mWW - s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + ep)/mWW), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)/mWW), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(-2*mWW + 7*ep*mWW + ep*t)/(2*mWW*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*mWW*(mWW - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(mWW - t))/(2*(-1 + 2*ep)*mWW), -(-2 + 3*ep)/(2*mWW), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mtt - 2*mWW + 7*ep*mWW)/(2*(mtt - mWW)*mWW), -((-1 + 2*ep)*(-2 + 3*ep))/(2*(mtt - mWW)*mWW), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - mWW))/(2*(-1 + 2*ep)*mWW), -(-2 + 3*ep)/(2*mWW), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}, {{-((-3*mtt^4 - 2*ep*mtt^4 + 6*mtt^3*mWW + 4*ep*mtt^3*mWW - 3*mtt^2*mWW^2 - 2*ep*mtt^2*mWW^2 + 9*mtt^3*s + 4*ep*mtt^3*s - 15*mtt^2*mWW*s - 7*ep*mtt^2*mWW*s + 6*mtt*mWW^2*s + 3*ep*mtt*mWW^2*s - 9*mtt^2*s^2 - 2*ep*mtt^2*s^2 + 14*mtt*mWW*s^2 + 7*ep*mtt*mWW*s^2 - 4*mWW^2*s^2 - 3*ep*mWW^2*s^2 + 3*mtt*s^3 - 5*mWW*s^3 - 4*ep*mWW*s^3 + 3*mtt^3*t + 2*ep*mtt^3*t - 6*mtt^2*mWW*t - 4*ep*mtt^2*mWW*t + 3*mtt*mWW^2*t + 2*ep*mtt*mWW^2*t - 6*mtt^2*s*t - 3*ep*mtt^2*s*t + 9*mtt*mWW*s*t + 5*ep*mtt*mWW*s*t - 3*mWW^2*s*t - 2*ep*mWW^2*s*t + 3*mtt*s^2*t + ep*mtt*s^2*t - 4*mWW*s^2*t - 3*ep*mWW*s^2*t)/((mtt - mWW)*s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t))), ((1 + ep)*s*(-mWW + t))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), ((1 + 2*ep)*(ep*mtt^3 - ep*mtt^2*mWW - mtt^2*s - 4*ep*mtt^2*s + 2*ep*mtt*mWW*s + mtt*s^2 + 3*ep*mtt*s^2 + mWW*s^2 + ep*mWW*s^2 - ep*mtt^2*t + ep*mtt*mWW*t + ep*mtt*s*t + mWW*s*t + ep*mWW*s*t))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), (2*ep*(1 + 2*ep)*mtt)/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s), -(3*mtt^3*mWW^2 + 9*ep*mtt^3*mWW^2 - 6*mtt^2*mWW^3 - 18*ep*mtt^2*mWW^3 - 6*ep^2*mtt^2*mWW^3 - 6*mtt^2*mWW^2*s - 18*ep*mtt^2*mWW^2*s + 12*mtt*mWW^3*s + 42*ep*mtt*mWW^3*s + 24*ep^2*mtt*mWW^3*s + 3*mtt*mWW^2*s^2 + 9*ep*mtt*mWW^2*s^2 - 9*mWW^3*s^2 - 39*ep*mWW^3*s^2 - 36*ep^2*mWW^3*s^2 + mtt^3*mWW*t + 8*ep*mtt^3*mWW*t - 2*mtt^2*mWW^2*t - 11*ep*mtt^2*mWW^2*t + 4*ep^2*mtt^2*mWW^2*t + 6*mtt*mWW^3*t + 18*ep*mtt*mWW^3*t + 6*ep^2*mtt*mWW^3*t - 2*mtt^2*mWW*s*t - 16*ep*mtt^2*mWW*s*t + mtt*mWW^2*s*t + 9*ep*mtt*mWW^2*s*t - 16*ep^2*mtt*mWW^2*s*t - 3*mWW^3*s*t - 4*ep*mWW^3*s*t + 10*ep^2*mWW^3*s*t + mtt*mWW*s^2*t + 8*ep*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 28*ep*mWW^2*s^2*t - 32*ep^2*mWW^2*s^2*t - ep*mtt^3*t^2 - 4*ep*mtt^2*mWW*t^2 + 2*ep^2*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 + 2*ep*mtt*mWW^2*t^2 - 4*ep^2*mtt*mWW^2*t^2 + 2*ep*mtt^2*s*t^2 - mtt*mWW*s*t^2 - 2*ep*mtt*mWW*s*t^2 - 8*ep^2*mtt*mWW*s*t^2 - mWW^2*s*t^2 - 14*ep*mWW^2*s*t^2 - 12*ep^2*mWW^2*s*t^2 - ep*mtt*s^2*t^2 + 3*ep*mWW*s^2*t^2 + 4*ep^2*mWW*s^2*t^2 + ep*mtt^2*t^3 - mtt*mWW*t^3 - 4*ep*mtt*mWW*t^3 - 2*ep^2*mtt*mWW*t^3 - ep*mtt*s*t^3 + 2*ep*mWW*s*t^3 + 2*ep^2*mWW*s*t^3)/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - s)*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), (3*(-1 + 2*ep)*(mtt^3*mWW + 3*ep*mtt^3*mWW - 2*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - 2*ep^2*mtt^2*mWW^2 - 2*mtt^2*mWW*s - 6*ep*mtt^2*mWW*s + 4*mtt*mWW^2*s + 14*ep*mtt*mWW^2*s + 8*ep^2*mtt*mWW^2*s + mtt*mWW*s^2 + 3*ep*mtt*mWW*s^2 - 3*mWW^2*s^2 - 13*ep*mWW^2*s^2 - 12*ep^2*mWW^2*s^2 - ep*mtt^3*t + ep*mtt^2*mWW*t + 2*ep^2*mtt^2*mWW*t + 2*mtt*mWW^2*t + 6*ep*mtt*mWW^2*t + 2*ep^2*mtt*mWW^2*t + 2*ep*mtt^2*s*t - mtt*mWW*s*t - 7*ep*mtt*mWW*s*t - 8*ep^2*mtt*mWW*s*t - mWW^2*s*t - 4*ep*mWW^2*s*t - 2*ep^2*mWW^2*s*t - ep*mtt*s^2*t + 3*ep*mWW*s^2*t + 4*ep^2*mWW*s^2*t + ep*mtt^2*t^2 - mtt*mWW*t^2 - 4*ep*mtt*mWW*t^2 - 2*ep^2*mtt*mWW*t^2 - ep*mtt*s*t^2 + 2*ep*mWW*s*t^2 + 2*ep^2*mWW*s*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - s)*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), -(2*mtt^3*mWW*s + 8*ep*mtt^3*mWW*s - 4*mtt^2*mWW^2*s - 15*ep*mtt^2*mWW^2*s - 5*ep^2*mtt^2*mWW^2*s + ep*mtt*mWW^3*s + ep^2*mtt*mWW^3*s - 4*mtt^2*mWW*s^2 - 16*ep*mtt^2*mWW*s^2 + 8*mtt*mWW^2*s^2 + 34*ep*mtt*mWW^2*s^2 + 20*ep^2*mtt*mWW^2*s^2 + 2*mtt*mWW*s^3 + 8*ep*mtt*mWW*s^3 - 6*mWW^2*s^3 - 32*ep*mWW^2*s^3 - 32*ep^2*mWW^2*s^3 - 4*mtt^4*t - 16*ep*mtt^4*t + 8*mtt^3*mWW*t + 34*ep*mtt^3*mWW*t + 8*ep^2*mtt^3*mWW*t - 4*mtt^2*mWW^2*t - 19*ep*mtt^2*mWW^2*t - 9*ep^2*mtt^2*mWW^2*t + ep*mtt*mWW^3*t + ep^2*mtt*mWW^3*t + 10*mtt^3*s*t + 40*ep*mtt^3*s*t - 18*mtt^2*mWW*s*t - 84*ep*mtt^2*mWW*s*t - 30*ep^2*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 50*ep*mtt*mWW^2*s*t + 26*ep^2*mtt*mWW^2*s*t - 8*mtt^2*s^2*t - 32*ep*mtt^2*s^2*t + 20*mtt*mWW*s^2*t + 108*ep*mtt*mWW*s^2*t + 88*ep^2*mtt*mWW*s^2*t - 12*mWW^2*s^2*t - 64*ep*mWW^2*s^2*t - 64*ep^2*mWW^2*s^2*t + 2*mtt*s^3*t + 8*ep*mtt*s^3*t - 6*mWW*s^3*t - 32*ep*mWW*s^3*t - 32*ep^2*mWW*s^3*t + 4*mtt^3*t^2 + 14*ep*mtt^3*t^2 - 8*ep^2*mtt^3*t^2 - 8*mtt^2*mWW*t^2 - 30*ep*mtt^2*mWW*t^2 + 2*ep^2*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 + 16*ep*mtt*mWW^2*t^2 + 6*ep^2*mtt*mWW^2*t^2 - 14*mtt^2*s*t^2 - 61*ep*mtt^2*s*t^2 - 29*ep^2*mtt^2*s*t^2 + 18*mtt*mWW*s*t^2 + 99*ep*mtt*mWW*s*t^2 + 81*ep^2*mtt*mWW*s*t^2 - 6*mWW^2*s*t^2 - 32*ep*mWW^2*s*t^2 - 32*ep^2*mWW^2*s*t^2 + 8*mtt*s^2*t^2 + 34*ep*mtt*s^2*t^2 + 20*ep^2*mtt*s^2*t^2 - 12*mWW*s^2*t^2 - 64*ep*mWW*s^2*t^2 - 64*ep^2*mWW*s^2*t^2 + ep*mtt^2*t^3 + 7*ep^2*mtt^2*t^3 - ep*mtt*mWW*t^3 - 7*ep^2*mtt*mWW*t^3 + 6*mtt*s*t^3 + 26*ep*mtt*s*t^3 + 20*ep^2*mtt*s*t^3 - 6*mWW*s*t^3 - 32*ep*mWW*s*t^3 - 32*ep^2*mWW*s*t^3)/(2*(1 + ep)*(mtt - mWW)*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (3*ep^2*(s + t)^2*(2*mtt^3 - 3*mtt^2*mWW - ep*mtt^2*mWW + mtt*mWW^2 + ep*mtt*mWW^2 - 4*mtt^2*s + 6*mtt*mWW*s + 4*ep*mtt*mWW*s + 2*mtt*s^2 - 6*mWW*s^2 - 8*ep*mWW*s^2 - mtt^2*t + ep*mtt^2*t + mtt*mWW*t - ep*mtt*mWW*t + 4*mtt*s*t + 4*ep*mtt*s*t - 6*mWW*s*t - 8*ep*mWW*s*t))/((1 + ep)*(mtt - mWW)*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (2*ep*(-1 + 2*ep)*(mtt - mWW)*(mtt - s))/(mWW*(mtt - mWW - s)*s^3*(mtt - s - t)), (2*ep^2*(mtt - s))/((mtt - mWW)*s^3*(mtt - s - t)), (-2*ep^2*(mtt - s))/(mWW*s^3*(mtt - s - t)), (-2*ep*mtt^3*mWW - 7*ep^2*mtt^3*mWW + 2*ep*mtt^2*mWW^2 + 7*ep^2*mtt^2*mWW^2 - 2*mtt^2*mWW*s - 5*ep*mtt^2*mWW*s + 7*ep^2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 14*ep*mtt*mWW^2*s + 4*ep^2*mtt*mWW^2*s + 2*ep*mWW^3*s + 3*ep^2*mWW^3*s + 2*mtt*mWW*s^2 + 7*ep*mtt*mWW*s^2 - 6*mWW^2*s^2 - 29*ep*mWW^2*s^2 - 28*ep^2*mWW^2*s^2 - ep^2*mtt^3*t + 2*ep*mtt^2*mWW*t + 8*ep^2*mtt^2*mWW*t - 2*ep*mtt*mWW^2*t - 7*ep^2*mtt*mWW^2*t - ep*mtt^2*s*t + ep^2*mtt^2*s*t - 4*mtt*mWW*s*t - 20*ep*mtt*mWW*s*t - 27*ep^2*mtt*mWW*s*t + 2*mWW^2*s*t + 11*ep*mWW^2*s*t + 14*ep^2*mWW^2*s*t + ep*mtt*s^2*t - 3*ep*mWW*s^2*t - 4*ep^2*mWW*s^2*t + ep^2*mtt^2*t^2 - ep^2*mtt*mWW*t^2 - ep^2*mtt*s*t^2 - ep*mWW*s*t^2 - ep^2*mWW*s*t^2)/(2*(1 + ep)*(mtt - mWW)*mWW*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)), (-3*ep^2*(-mtt + s + t)*(-(ep*mtt^3) + ep*mtt^2*mWW - mtt^2*s + ep*mtt^2*s - 2*ep*mtt*mWW*s + 2*mWW^2*s + 3*ep*mWW^2*s + mtt*s^2 - 3*mWW*s^2 - 4*ep*mWW*s^2 + ep*mtt^2*t - ep*mtt*mWW*t - ep*mtt*s*t - mWW*s*t - ep*mWW*s*t))/((1 + ep)*(mtt - mWW)*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)), (ep*mtt^4*mWW^2 + 7*ep^2*mtt^4*mWW^2 - ep*mtt^3*mWW^3 - 7*ep^2*mtt^3*mWW^3 + 2*mtt^3*mWW^2*s + 6*ep*mtt^3*mWW^2*s - 14*ep^2*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 18*ep*mtt^2*mWW^3*s - 2*ep^2*mtt^2*mWW^3*s - 4*mtt^2*mWW^2*s^2 - 15*ep*mtt^2*mWW^2*s^2 + 7*ep^2*mtt^2*mWW^2*s^2 + 10*mtt*mWW^3*s^2 + 51*ep*mtt*mWW^3*s^2 + 41*ep^2*mtt*mWW^3*s^2 + 2*mtt*mWW^2*s^3 + 8*ep*mtt*mWW^2*s^3 - 6*mWW^3*s^3 - 32*ep*mWW^3*s^3 - 32*ep^2*mWW^3*s^3 - 4*mtt^4*mWW*t - 16*ep*mtt^4*mWW*t - 6*ep^2*mtt^4*mWW*t + 8*mtt^3*mWW^2*t + 30*ep*mtt^3*mWW^2*t - 2*ep^2*mtt^3*mWW^2*t - 4*mtt^2*mWW^3*t - 14*ep*mtt^2*mWW^3*t + 8*ep^2*mtt^2*mWW^3*t + 10*mtt^3*mWW*s*t + 40*ep*mtt^3*mWW*s*t + 12*ep^2*mtt^3*mWW*s*t - 24*mtt^2*mWW^2*s*t - 102*ep*mtt^2*mWW^2*s*t - 36*ep^2*mtt^2*mWW^2*s*t + 18*mtt*mWW^3*s*t + 86*ep*mtt*mWW^3*s*t + 56*ep^2*mtt*mWW^3*s*t - 8*mtt^2*mWW*s^2*t - 32*ep*mtt^2*mWW*s^2*t - 6*ep^2*mtt^2*mWW*s^2*t + 22*mtt*mWW^2*s^2*t + 104*ep*mtt*mWW^2*s^2*t + 70*ep^2*mtt*mWW^2*s^2*t - 18*mWW^3*s^2*t - 96*ep*mWW^3*s^2*t - 96*ep^2*mWW^3*s^2*t + 2*mtt*mWW*s^3*t + 8*ep*mtt*mWW*s^3*t - 6*mWW^2*s^3*t - 32*ep*mWW^2*s^3*t - 32*ep^2*mWW^2*s^3*t - ep*mtt^4*t^2 - ep^2*mtt^4*t^2 + 4*mtt^3*mWW*t^2 + 19*ep*mtt^3*mWW*t^2 + 9*ep^2*mtt^3*mWW*t^2 - 8*mtt^2*mWW^2*t^2 - 34*ep*mtt^2*mWW^2*t^2 - 8*ep^2*mtt^2*mWW^2*t^2 + 4*mtt*mWW^3*t^2 + 16*ep*mtt*mWW^3*t^2 + 2*ep*mtt^3*s*t^2 + 2*ep^2*mtt^3*s*t^2 - 8*mtt^2*mWW*s*t^2 - 40*ep*mtt^2*mWW*s*t^2 - 26*ep^2*mtt^2*mWW*s*t^2 + 18*mtt*mWW^2*s*t^2 + 90*ep*mtt*mWW^2*s*t^2 + 72*ep^2*mtt*mWW^2*s*t^2 - 12*mWW^3*s*t^2 - 64*ep*mWW^3*s*t^2 - 64*ep^2*mWW^3*s*t^2 - ep*mtt^2*s^2*t^2 - ep^2*mtt^2*s^2*t^2 + 4*mtt*mWW*s^2*t^2 + 21*ep*mtt*mWW*s^2*t^2 + 17*ep^2*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 - 32*ep*mWW^2*s^2*t^2 - 32*ep^2*mWW^2*s^2*t^2)/((1 + ep)*(mtt - mWW)*mWW*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (-3*ep*(-1 + 2*ep)*(-mtt + s)*(mtt^3*mWW - ep*mtt^3*mWW - mtt^2*mWW^2 + ep*mtt^2*mWW^2 - 3*mtt^2*mWW*s + ep*mtt^2*mWW*s + 5*mtt*mWW^2*s + 3*ep*mtt*mWW^2*s + 2*mtt*mWW*s^2 - 6*mWW^2*s^2 - 8*ep*mWW^2*s^2 + mtt^3*t + ep*mtt^3*t - 3*mtt^2*mWW*t - ep*mtt^2*mWW*t + 2*mtt*mWW^2*t - mtt^2*s*t - ep*mtt^2*s*t + 5*mtt*mWW*s*t + 5*ep*mtt*mWW*s*t - 6*mWW^2*s*t - 8*ep*mWW^2*s*t))/((1 + ep)*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2*(-mtt + s + t)), (2*(-1 + 2*ep)^2*mtt*(mtt^3 - mtt^2*mWW - mtt^2*s - mWW*s^2))/((mtt - mWW)^2*mWW*(mtt - s)*(mtt - mWW - s)*s^3*(mtt - s - t)), (-2*(-1 + 2*ep)^2*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(mWW*(mtt - s)*(mtt - mWW - s)*s^3*(mtt - s - t)), -(-8*ep^2*mtt^6*mWW^2 - 8*ep^3*mtt^6*mWW^2 + 40*ep^2*mtt^5*mWW^3 + 40*ep^3*mtt^5*mWW^3 + 8*ep*mtt^4*mWW^4 - 96*ep^2*mtt^4*mWW^4 - 104*ep^3*mtt^4*mWW^4 - 24*ep*mtt^3*mWW^5 + 128*ep^2*mtt^3*mWW^5 + 152*ep^3*mtt^3*mWW^5 + 24*ep*mtt^2*mWW^6 - 88*ep^2*mtt^2*mWW^6 - 112*ep^3*mtt^2*mWW^6 - 8*ep*mtt*mWW^7 + 24*ep^2*mtt*mWW^7 + 32*ep^3*mtt*mWW^7 + ep*mtt^6*mWW*s + 11*ep^2*mtt^6*mWW*s - mtt^5*mWW^2*s - ep*mtt^5*mWW^2*s - 10*ep^2*mtt^5*mWW^2*s + 38*ep^3*mtt^5*mWW^2*s + 4*mtt^4*mWW^3*s + 9*ep*mtt^4*mWW^3*s - 127*ep^2*mtt^4*mWW^3*s - 168*ep^3*mtt^4*mWW^3*s - 5*mtt^3*mWW^4*s - 51*ep*mtt^3*mWW^4*s + 336*ep^2*mtt^3*mWW^4*s + 446*ep^3*mtt^3*mWW^4*s + 2*mtt^2*mWW^5*s + 82*ep*mtt^2*mWW^5*s - 330*ep^2*mtt^2*mWW^5*s - 572*ep^3*mtt^2*mWW^5*s - 48*ep*mtt*mWW^6*s + 144*ep^2*mtt*mWW^6*s + 288*ep^3*mtt*mWW^6*s + 8*ep*mWW^7*s - 24*ep^2*mWW^7*s - 32*ep^3*mWW^7*s - 5*ep*mtt^5*mWW*s^2 - 55*ep^2*mtt^5*mWW*s^2 + 4*mtt^4*mWW^2*s^2 + 6*ep*mtt^4*mWW^2*s^2 + 136*ep^2*mtt^4*mWW^2*s^2 - 66*ep^3*mtt^4*mWW^2*s^2 - 14*mtt^3*mWW^3*s^2 - 31*ep*mtt^3*mWW^3*s^2 + 115*ep^2*mtt^3*mWW^3*s^2 + 288*ep^3*mtt^3*mWW^3*s^2 + 14*mtt^2*mWW^4*s^2 + 104*ep*mtt^2*mWW^4*s^2 - 436*ep^2*mtt^2*mWW^4*s^2 - 798*ep^3*mtt^2*mWW^4*s^2 - 4*mtt*mWW^5*s^2 - 90*ep*mtt*mWW^5*s^2 + 296*ep^2*mtt*mWW^5*s^2 + 720*ep^3*mtt*mWW^5*s^2 + 16*ep*mWW^6*s^2 - 56*ep^2*mWW^6*s^2 - 144*ep^3*mWW^6*s^2 + 10*ep*mtt^4*mWW*s^3 + 110*ep^2*mtt^4*mWW*s^3 - 6*mtt^3*mWW^2*s^3 - 15*ep*mtt^3*mWW^2*s^3 - 305*ep^2*mtt^3*mWW^2*s^3 + 6*ep^3*mtt^3*mWW^2*s^3 + 19*mtt^2*mWW^3*s^3 + 36*ep*mtt^2*mWW^3*s^3 + 79*ep^2*mtt^2*mWW^3*s^3 - 112*ep^3*mtt^2*mWW^3*s^3 - 15*mtt*mWW^4*s^3 - 90*ep*mtt*mWW^4*s^3 + 211*ep^2*mtt*mWW^4*s^3 + 536*ep^3*mtt*mWW^4*s^3 + 3*mWW^5*s^3 + 51*ep*mWW^5*s^3 - 98*ep^2*mWW^5*s^3 - 376*ep^3*mWW^5*s^3 - 10*ep*mtt^3*mWW*s^4 - 110*ep^2*mtt^3*mWW*s^4 + 4*mtt^2*mWW^2*s^4 + 19*ep*mtt^2*mWW^2*s^4 + 319*ep^2*mtt^2*mWW^2*s^4 + 118*ep^3*mtt^2*mWW^2*s^4 - 12*mtt*mWW^3*s^4 - 15*ep*mtt*mWW^3*s^4 - 195*ep^2*mtt*mWW^3*s^4 - 168*ep^3*mtt*mWW^3*s^4 + 6*mWW^4*s^4 + 29*ep*mWW^4*s^4 - 15*ep^2*mWW^4*s^4 - 80*ep^3*mWW^4*s^4 + 5*ep*mtt^2*mWW*s^5 + 55*ep^2*mtt^2*mWW*s^5 - mtt*mWW^2*s^5 - 12*ep*mtt*mWW^2*s^5 - 169*ep^2*mtt*mWW^2*s^5 - 132*ep^3*mtt*mWW^2*s^5 + 3*mWW^3*s^5 + ep*mWW^3*s^5 + 88*ep^2*mWW^3*s^5 + 120*ep^3*mWW^3*s^5 - ep*mtt*mWW*s^6 - 11*ep^2*mtt*mWW*s^6 + 3*ep*mWW^2*s^6 + 37*ep^2*mWW^2*s^6 + 44*ep^3*mWW^2*s^6 + 8*ep^2*mtt^6*mWW*t + 8*ep^3*mtt^6*mWW*t - 40*ep^2*mtt^5*mWW^2*t - 40*ep^3*mtt^5*mWW^2*t - 8*ep*mtt^4*mWW^3*t + 96*ep^2*mtt^4*mWW^3*t + 104*ep^3*mtt^4*mWW^3*t + 24*ep*mtt^3*mWW^4*t - 128*ep^2*mtt^3*mWW^4*t - 152*ep^3*mtt^3*mWW^4*t - 24*ep*mtt^2*mWW^5*t + 88*ep^2*mtt^2*mWW^5*t + 112*ep^3*mtt^2*mWW^5*t + 8*ep*mtt*mWW^6*t - 24*ep^2*mtt*mWW^6*t - 32*ep^3*mtt*mWW^6*t - ep^2*mtt^6*s*t + ep*mtt^5*mWW*s*t - 47*ep^2*mtt^5*mWW*s*t - 38*ep^3*mtt^5*mWW*s*t - 5*ep*mtt^4*mWW^2*s*t + 219*ep^2*mtt^4*mWW^2*s*t + 170*ep^3*mtt^4*mWW^2*s*t - 2*mtt^3*mWW^3*s*t + 29*ep*mtt^3*mWW^3*s*t - 363*ep^2*mtt^3*mWW^3*s*t - 446*ep^3*mtt^3*mWW^3*s*t + 4*mtt^2*mWW^4*s*t - 55*ep*mtt^2*mWW^4*s*t + 286*ep^2*mtt^2*mWW^4*s*t + 566*ep^3*mtt^2*mWW^4*s*t - 2*mtt*mWW^5*s*t + 38*ep*mtt*mWW^5*s*t - 118*ep^2*mtt*mWW^5*s*t - 284*ep^3*mtt*mWW^5*s*t - 8*ep*mWW^6*s*t + 24*ep^2*mWW^6*s*t + 32*ep^3*mWW^6*s*t + 5*ep^2*mtt^5*s^2*t - 5*ep*mtt^4*mWW*s^2*t + 102*ep^2*mtt^4*mWW*s^2*t + 66*ep^3*mtt^4*mWW*s^2*t + mtt^3*mWW^2*s^2*t + 20*ep*mtt^3*mWW^2*s^2*t - 439*ep^2*mtt^3*mWW^2*s^2*t - 296*ep^3*mtt^3*mWW^2*s^2*t + 3*mtt^2*mWW^3*s^2*t - 55*ep*mtt^2*mWW^3*s^2*t + 534*ep^2*mtt^2*mWW^3*s^2*t + 798*ep^3*mtt^2*mWW^3*s^2*t - 5*mtt*mWW^4*s^2*t + 46*ep*mtt*mWW^4*s^2*t - 236*ep^2*mtt*mWW^4*s^2*t - 708*ep^3*mtt*mWW^4*s^2*t + mWW^5*s^2*t - 6*ep*mWW^5*s^2*t + 34*ep^2*mWW^5*s^2*t + 140*ep^3*mWW^5*s^2*t - 10*ep^2*mtt^4*s^3*t + 9*ep*mtt^3*mWW*s^3*t - 101*ep^2*mtt^3*mWW*s^3*t - 46*ep^3*mtt^3*mWW*s^3*t - 2*mtt^2*mWW^2*s^3*t - 27*ep*mtt^2*mWW^2*s^3*t + 405*ep^2*mtt^2*mWW^2*s^3*t + 268*ep^3*mtt^2*mWW^2*s^3*t - 2*mtt*mWW^3*s^3*t + 40*ep*mtt*mWW^3*s^3*t - 358*ep^2*mtt*mWW^3*s^3*t - 560*ep^3*mtt*mWW^3*s^3*t + 2*mWW^4*s^3*t - 14*ep*mWW^4*s^3*t + 74*ep^2*mWW^4*s^3*t + 290*ep^3*mWW^4*s^3*t + 10*ep^2*mtt^3*s^4*t - 7*ep*mtt^2*mWW*s^4*t + 41*ep^2*mtt^2*mWW*s^4*t + 2*ep^3*mtt^2*mWW*s^4*t + mtt*mWW^2*s^4*t + 14*ep*mtt*mWW^2*s^4*t - 169*ep^2*mtt*mWW^2*s^4*t - 128*ep^3*mtt*mWW^2*s^4*t + mWW^3*s^4*t - 6*ep*mWW^3*s^4*t + 91*ep^2*mWW^3*s^4*t + 104*ep^3*mWW^3*s^4*t - 5*ep^2*mtt^2*s^5*t + 2*ep*mtt*mWW*s^5*t + 12*ep^3*mtt*mWW*s^5*t - 2*ep*mWW^2*s^5*t + 24*ep^2*mWW^2*s^5*t + 26*ep^3*mWW^2*s^5*t + ep^2*mtt*s^6*t - 3*ep^2*mWW*s^6*t - 4*ep^3*mWW*s^6*t + ep^2*mtt^5*s*t^2 - 2*ep*mtt^4*mWW*s*t^2 - 4*ep^2*mtt^4*mWW*s*t^2 - 2*ep^3*mtt^4*mWW*s*t^2 + mtt^3*mWW^2*s*t^2 + 6*ep*mtt^3*mWW^2*s*t^2 - ep^2*mtt^3*mWW^2*s*t^2 - 2*mtt^2*mWW^3*s*t^2 - 6*ep*mtt^2*mWW^3*s*t^2 + 10*ep^2*mtt^2*mWW^3*s*t^2 + 6*ep^3*mtt^2*mWW^3*s*t^2 + mtt*mWW^4*s*t^2 + 2*ep*mtt*mWW^4*s*t^2 - 6*ep^2*mtt*mWW^4*s*t^2 - 4*ep^3*mtt*mWW^4*s*t^2 - 4*ep^2*mtt^4*s^2*t^2 + 6*ep*mtt^3*mWW*s^2*t^2 + 14*ep^2*mtt^3*mWW*s^2*t^2 + 8*ep^3*mtt^3*mWW*s^2*t^2 - 2*mtt^2*mWW^2*s^2*t^2 - 14*ep*mtt^2*mWW^2*s^2*t^2 + 2*mtt*mWW^3*s^2*t^2 + 10*ep*mtt*mWW^3*s^2*t^2 - 12*ep^2*mtt*mWW^3*s^2*t^2 - 12*ep^3*mtt*mWW^3*s^2*t^2 - 2*ep*mWW^4*s^2*t^2 + 2*ep^2*mWW^4*s^2*t^2 + 4*ep^3*mWW^4*s^2*t^2 + 6*ep^2*mtt^3*s^3*t^2 - 6*ep*mtt^2*mWW*s^3*t^2 - 18*ep^2*mtt^2*mWW*s^3*t^2 - 12*ep^3*mtt^2*mWW*s^3*t^2 + mtt*mWW^2*s^3*t^2 + 10*ep*mtt*mWW^2*s^3*t^2 + 3*ep^2*mtt*mWW^2*s^3*t^2 - 4*ep*mWW^3*s^3*t^2 + 2*ep^2*mWW^3*s^3*t^2 + 6*ep^3*mWW^3*s^3*t^2 - 4*ep^2*mtt^2*s^4*t^2 + 2*ep*mtt*mWW*s^4*t^2 + 10*ep^2*mtt*mWW*s^4*t^2 + 8*ep^3*mtt*mWW*s^4*t^2 - 2*ep*mWW^2*s^4*t^2 - 2*ep^2*mWW^2*s^4*t^2 + ep^2*mtt*s^5*t^2 - 2*ep^2*mWW*s^5*t^2 - 2*ep^3*mWW*s^5*t^2)/(4*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), ((-1 + 2*ep)*(-1 + 3*ep)*(-4*ep*mtt^5*mWW^2 - 4*ep^2*mtt^5*mWW^2 + 12*ep*mtt^4*mWW^3 + 12*ep^2*mtt^4*mWW^3 - 12*ep*mtt^3*mWW^4 - 12*ep^2*mtt^3*mWW^4 + 4*ep*mtt^2*mWW^5 + 4*ep^2*mtt^2*mWW^5 + mtt^5*mWW*s + 5*ep*mtt^5*mWW*s - 4*mtt^4*mWW^2*s - 8*ep*mtt^4*mWW^2*s + 14*ep^2*mtt^4*mWW^2*s + 5*mtt^3*mWW^3*s - 3*ep*mtt^3*mWW^3*s - 20*ep^2*mtt^3*mWW^3*s - 2*mtt^2*mWW^4*s + 10*ep*mtt^2*mWW^4*s - 2*ep^2*mtt^2*mWW^4*s - 4*ep*mtt*mWW^5*s + 8*ep^2*mtt*mWW^5*s - 4*mtt^4*mWW*s^2 - 20*ep*mtt^4*mWW*s^2 + 14*mtt^3*mWW^2*s^2 + 58*ep*mtt^3*mWW^2*s^2 - 12*ep^2*mtt^3*mWW^2*s^2 - 14*mtt^2*mWW^3*s^2 - 54*ep*mtt^2*mWW^3*s^2 - 16*ep^2*mtt^2*mWW^3*s^2 + 4*mtt*mWW^4*s^2 + 8*ep*mtt*mWW^4*s^2 + 24*ep^2*mtt*mWW^4*s^2 + 8*ep*mWW^5*s^2 + 4*ep^2*mWW^5*s^2 + 6*mtt^3*mWW*s^3 + 30*ep*mtt^3*mWW*s^3 - 19*mtt^2*mWW^2*s^3 - 95*ep*mtt^2*mWW^2*s^3 - 22*ep^2*mtt^2*mWW^2*s^3 + 15*mtt*mWW^3*s^3 + 93*ep*mtt*mWW^3*s^3 + 78*ep^2*mtt*mWW^3*s^3 - 3*mWW^4*s^3 - 27*ep*mWW^4*s^3 - 48*ep^2*mWW^4*s^3 - 4*mtt^2*mWW*s^4 - 20*ep*mtt^2*mWW*s^4 + 12*mtt*mWW^2*s^4 + 68*ep*mtt*mWW^2*s^4 + 44*ep^2*mtt*mWW^2*s^4 - 6*mWW^3*s^4 - 48*ep*mWW^3*s^4 - 54*ep^2*mWW^3*s^4 + mtt*mWW*s^5 + 5*ep*mtt*mWW*s^5 - 3*mWW^2*s^5 - 19*ep*mWW^2*s^5 - 20*ep^2*mWW^2*s^5 + 4*ep*mtt^5*mWW*t + 4*ep^2*mtt^5*mWW*t - 12*ep*mtt^4*mWW^2*t - 12*ep^2*mtt^4*mWW^2*t + 12*ep*mtt^3*mWW^3*t + 12*ep^2*mtt^3*mWW^3*t - 4*ep*mtt^2*mWW^4*t - 4*ep^2*mtt^2*mWW^4*t - ep*mtt^5*s*t - 15*ep*mtt^4*mWW*s*t - 14*ep^2*mtt^4*mWW*s*t + 2*mtt^3*mWW^2*s*t + 51*ep*mtt^3*mWW^2*s*t + 22*ep^2*mtt^3*mWW^2*s*t - 4*mtt^2*mWW^3*s*t - 53*ep*mtt^2*mWW^3*s*t - 2*ep^2*mtt^2*mWW^3*s*t + 2*mtt*mWW^4*s*t + 18*ep*mtt*mWW^4*s*t - 6*ep^2*mtt*mWW^4*s*t + 4*ep*mtt^4*s^2*t - mtt^3*mWW*s^2*t + 15*ep*mtt^3*mWW*s^2*t + 12*ep^2*mtt^3*mWW*s^2*t - 3*mtt^2*mWW^2*s^2*t - 62*ep*mtt^2*mWW^2*s^2*t + 10*ep^2*mtt^2*mWW^2*s^2*t + 5*mtt*mWW^3*s^2*t + 63*ep*mtt*mWW^3*s^2*t - 16*ep^2*mtt*mWW^3*s^2*t - mWW^4*s^2*t - 20*ep*mWW^4*s^2*t - 6*ep^2*mWW^4*s^2*t - 6*ep*mtt^3*s^3*t + 2*mtt^2*mWW*s^3*t + 2*ep*mtt^2*mWW*s^3*t + 6*ep^2*mtt^2*mWW*s^3*t + 2*mtt*mWW^2*s^3*t + 31*ep*mtt*mWW^2*s^3*t - 16*ep^2*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - 25*ep*mWW^3*s^3*t + 4*ep^2*mWW^3*s^3*t + 4*ep*mtt^2*s^4*t - mtt*mWW*s^4*t - 9*ep*mtt*mWW*s^4*t - 12*ep^2*mtt*mWW*s^4*t - mWW^2*s^4*t - 8*ep*mWW^2*s^4*t - 4*ep^2*mWW^2*s^4*t - ep*mtt*s^5*t + 3*ep*mWW*s^5*t + 4*ep^2*mWW*s^5*t + ep*mtt^4*s*t^2 - mtt^3*mWW*s*t^2 - 6*ep*mtt^3*mWW*s*t^2 - 2*ep^2*mtt^3*mWW*s*t^2 + 2*mtt^2*mWW^2*s*t^2 + 9*ep*mtt^2*mWW^2*s*t^2 + 4*ep^2*mtt^2*mWW^2*s*t^2 - mtt*mWW^3*s*t^2 - 4*ep*mtt*mWW^3*s*t^2 - 2*ep^2*mtt*mWW^3*s*t^2 - 3*ep*mtt^3*s^2*t^2 + 2*mtt^2*mWW*s^2*t^2 + 14*ep*mtt^2*mWW*s^2*t^2 + 6*ep^2*mtt^2*mWW*s^2*t^2 - 2*mtt*mWW^2*s^2*t^2 - 13*ep*mtt*mWW^2*s^2*t^2 - 8*ep^2*mtt*mWW^2*s^2*t^2 + 2*ep*mWW^3*s^2*t^2 + 2*ep^2*mWW^3*s^2*t^2 + 3*ep*mtt^2*s^3*t^2 - mtt*mWW*s^3*t^2 - 10*ep*mtt*mWW*s^3*t^2 - 6*ep^2*mtt*mWW*s^3*t^2 + 4*ep*mWW^2*s^3*t^2 + 4*ep^2*mWW^2*s^3*t^2 - ep*mtt*s^4*t^2 + 2*ep*mWW*s^4*t^2 + 2*ep^2*mWW*s^4*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), -((ep*(4*mtt^7*mWW - 12*mtt^6*mWW^2 - 4*ep*mtt^6*mWW^2 + 10*mtt^5*mWW^3 + 10*ep*mtt^5*mWW^3 + 2*mtt^4*mWW^4 - 6*ep*mtt^4*mWW^4 - 6*mtt^3*mWW^5 - 2*ep*mtt^3*mWW^5 + 2*mtt^2*mWW^6 + 2*ep*mtt^2*mWW^6 - 22*mtt^6*mWW*s + 61*mtt^5*mWW^2*s + 19*ep*mtt^5*mWW^2*s - 49*mtt^4*mWW^3*s - 35*ep*mtt^4*mWW^3*s - mtt^3*mWW^4*s + 9*ep*mtt^3*mWW^4*s + 15*mtt^2*mWW^5*s + 11*ep*mtt^2*mWW^5*s - 4*mtt*mWW^6*s - 4*ep*mtt*mWW^6*s + 48*mtt^5*mWW*s^2 - 134*mtt^4*mWW^2*s^2 - 54*ep*mtt^4*mWW^2*s^2 + 111*mtt^3*mWW^3*s^2 + 83*ep*mtt^3*mWW^3*s^2 - 12*mtt^2*mWW^4*s^2 - 12*ep*mtt^2*mWW^4*s^2 - 15*mtt*mWW^5*s^2 - 19*ep*mtt*mWW^5*s^2 + 2*mWW^6*s^2 + 2*ep*mWW^6*s^2 - 52*mtt^4*mWW*s^3 + 157*mtt^3*mWW^2*s^3 + 91*ep*mtt^3*mWW^2*s^3 - 128*mtt^2*mWW^3*s^3 - 118*ep*mtt^2*mWW^3*s^3 + 17*mtt*mWW^4*s^3 + 17*ep*mtt*mWW^4*s^3 + 4*mWW^5*s^3 + 8*ep*mWW^5*s^3 + 28*mtt^3*mWW*s^4 - 96*mtt^2*mWW^2*s^4 - 76*ep*mtt^2*mWW^2*s^4 + 74*mtt*mWW^3*s^4 + 84*ep*mtt*mWW^3*s^4 - 8*mWW^4*s^4 - 10*ep*mWW^4*s^4 - 6*mtt^2*mWW*s^5 + 24*mtt*mWW^2*s^5 + 24*ep*mtt*mWW^2*s^5 - 18*mWW^3*s^5 - 24*ep*mWW^3*s^5 + 4*mtt^7*t - 22*mtt^6*mWW*t + 4*ep*mtt^6*mWW*t + 47*mtt^5*mWW^2*t - 7*ep*mtt^5*mWW^2*t - 49*mtt^4*mWW^3*t - 3*ep*mtt^4*mWW^3*t + 25*mtt^3*mWW^4*t + 11*ep*mtt^3*mWW^4*t - 5*mtt^2*mWW^5*t - 5*ep*mtt^2*mWW^5*t - 16*mtt^6*s*t + 91*mtt^5*mWW*s*t + 5*ep*mtt^5*mWW*s*t - 177*mtt^4*mWW^2*s*t - 43*ep*mtt^4*mWW^2*s*t + 152*mtt^3*mWW^3*s*t + 78*ep*mtt^3*mWW^3*s*t - 57*mtt^2*mWW^4*s*t - 47*ep*mtt^2*mWW^4*s*t + 7*mtt*mWW^5*s*t + 7*ep*mtt*mWW^5*s*t + 24*mtt^5*s^2*t - 146*mtt^4*mWW*s^2*t - 50*ep*mtt^4*mWW*s^2*t + 262*mtt^3*mWW^2*s^2*t + 168*ep*mtt^3*mWW^2*s^2*t - 188*mtt^2*mWW^3*s^2*t - 182*ep*mtt^2*mWW^3*s^2*t + 52*mtt*mWW^4*s^2*t + 68*ep*mtt*mWW^4*s^2*t - 4*mWW^5*s^2*t - 4*ep*mWW^5*s^2*t - 16*mtt^4*s^3*t + 107*mtt^3*mWW*s^3*t + 69*ep*mtt^3*mWW*s^3*t - 182*mtt^2*mWW^2*s^3*t - 178*ep*mtt^2*mWW^2*s^3*t + 103*mtt*mWW^3*s^3*t + 129*ep*mtt*mWW^3*s^3*t - 8*mWW^4*s^3*t - 16*ep*mWW^4*s^3*t + 4*mtt^3*s^4*t - 30*mtt^2*mWW*s^4*t - 28*ep*mtt^2*mWW*s^4*t + 50*mtt*mWW^2*s^4*t + 60*ep*mtt*mWW^2*s^4*t - 20*mWW^3*s^4*t - 28*ep*mWW^3*s^4*t - mtt^5*mWW*t^2 - 3*ep*mtt^5*mWW*t^2 + 3*mtt^4*mWW^2*t^2 + 9*ep*mtt^4*mWW^2*t^2 - 3*mtt^3*mWW^3*t^2 - 9*ep*mtt^3*mWW^3*t^2 + mtt^2*mWW^4*t^2 + 3*ep*mtt^2*mWW^4*t^2 + 4*mtt^5*s*t^2 + 8*ep*mtt^5*s*t^2 - 18*mtt^4*mWW*s*t^2 - 26*ep*mtt^4*mWW*s*t^2 + 25*mtt^3*mWW^2*s*t^2 + 33*ep*mtt^3*mWW^2*s*t^2 - 12*mtt^2*mWW^3*s*t^2 - 20*ep*mtt^2*mWW^3*s*t^2 + mtt*mWW^4*s*t^2 + 5*ep*mtt*mWW^4*s*t^2 - 8*mtt^4*s^2*t^2 - 16*ep*mtt^4*s^2*t^2 + 35*mtt^3*mWW*s^2*t^2 + 53*ep*mtt^3*mWW*s^2*t^2 - 34*mtt^2*mWW^2*s^2*t^2 - 46*ep*mtt^2*mWW^2*s^2*t^2 - mtt*mWW^3*s^2*t^2 - ep*mtt*mWW^3*s^2*t^2 + 8*mWW^4*s^2*t^2 + 10*ep*mWW^4*s^2*t^2 + 4*mtt^3*s^3*t^2 + 8*ep*mtt^3*s^3*t^2 - 16*mtt^2*mWW*s^3*t^2 - 24*ep*mtt^2*mWW*s^3*t^2 + 12*mtt*mWW^2*s^3*t^2 + 14*ep*mtt*mWW^2*s^3*t^2 - 2*mWW^3*s^3*t^2 - 2*mWW^2*s^4*t^2 - 2*ep*mWW^2*s^4*t^2))/((1 + ep)*(mtt - mWW)^2*mWW*(mtt - s)*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t))), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^5*mWW - 2*mtt^4*mWW^2 - ep*mtt^4*mWW^2 + mtt^3*mWW^3 + 2*ep*mtt^3*mWW^3 - ep*mtt^2*mWW^4 - 3*mtt^4*mWW*s + 6*mtt^3*mWW^2*s + 3*ep*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 6*ep*mtt^2*mWW^3*s + mtt*mWW^4*s + 3*ep*mtt*mWW^4*s + 3*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 - 6*ep*mtt^2*mWW^2*s^2 + 6*mtt*mWW^3*s^2 + 8*ep*mtt*mWW^3*s^2 - ep*mWW^4*s^2 - mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 4*ep*mtt*mWW^2*s^3 - 2*mWW^3*s^3 - 3*ep*mWW^3*s^3 + mtt^5*t - 6*mtt^4*mWW*t + ep*mtt^4*mWW*t + 10*mtt^3*mWW^2*t - ep*mtt^3*mWW^2*t - 6*mtt^2*mWW^3*t - ep*mtt^2*mWW^3*t + mtt*mWW^4*t + ep*mtt*mWW^4*t - 3*mtt^4*s*t + 17*mtt^3*mWW*s*t + 3*ep*mtt^3*mWW*s*t - 23*mtt^2*mWW^2*s*t - 6*ep*mtt^2*mWW^2*s*t + 9*mtt*mWW^3*s*t + 3*ep*mtt*mWW^3*s*t + 3*mtt^3*s^2*t - 15*mtt^2*mWW*s^2*t - 8*ep*mtt^2*mWW*s^2*t + 19*mtt*mWW^2*s^2*t + 16*ep*mtt*mWW^2*s^2*t - 9*mWW^3*s^2*t - 10*ep*mWW^3*s^2*t - mtt^2*s^3*t + 4*mtt*mWW*s^3*t + 4*ep*mtt*mWW*s^3*t - 5*mWW^2*s^3*t - 6*ep*mWW^2*s^3*t + mtt^3*mWW*t^2 - ep*mtt^3*mWW*t^2 - 2*mtt^2*mWW^2*t^2 + 2*ep*mtt^2*mWW^2*t^2 + mtt*mWW^3*t^2 - ep*mtt*mWW^3*t^2 + mtt^3*s*t^2 + 2*ep*mtt^3*s*t^2 - 9*mtt^2*mWW*s*t^2 - 12*ep*mtt^2*mWW*s*t^2 + 14*mtt*mWW^2*s*t^2 + 18*ep*mtt*mWW^2*s*t^2 - 6*mWW^3*s*t^2 - 8*ep*mWW^3*s*t^2 - mtt^2*s^2*t^2 - 2*ep*mtt^2*s^2*t^2 + 5*mtt*mWW*s^2*t^2 + 8*ep*mtt*mWW*s^2*t^2 - 3*mWW^2*s^2*t^2 - 5*ep*mWW^2*s^2*t^2 + mWW*s^3*t^2 + ep*mWW*s^3*t^2))/((1 + ep)*(mtt - mWW)^2*mWW*(mtt - s)*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^4*mWW - ep*mtt^4*mWW - mtt^3*mWW^2 + ep*mtt^3*mWW^2 - 2*mtt^3*mWW*s + 2*ep*mtt^3*mWW*s + 5*mtt^2*mWW^2*s + 3*ep*mtt^2*mWW^2*s - mtt*mWW^3*s - ep*mtt*mWW^3*s + mtt^2*mWW*s^2 - ep*mtt^2*mWW*s^2 - 7*mtt*mWW^2*s^2 - 9*ep*mtt*mWW^2*s^2 + mtt^4*t + ep*mtt^4*t - 5*mtt^3*mWW*t - ep*mtt^3*mWW*t + 5*mtt^2*mWW^2*t + ep*mtt^2*mWW^2*t - mtt*mWW^3*t - ep*mtt*mWW^3*t - 2*mtt^3*s*t - 2*ep*mtt^3*s*t + 9*mtt^2*mWW*s*t + 5*ep*mtt^2*mWW*s*t - 11*mtt*mWW^2*s*t - 11*ep*mtt*mWW^2*s*t + mtt^2*s^2*t + ep*mtt^2*s^2*t - mtt*mWW*s^2*t + ep*mtt*mWW*s^2*t + 6*mWW^2*s^2*t + 8*ep*mWW^2*s^2*t + mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 + ep*mtt*mWW^2*t^2 - 4*mtt*mWW*s*t^2 - 4*ep*mtt*mWW*s*t^2 + 6*mWW^2*s*t^2 + 8*ep*mWW^2*s*t^2))/(2*(1 + ep)*(mtt - mWW)^2*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt^4*mWW + ep*mtt^4*mWW - 2*ep^2*mtt^4*mWW - mtt^3*mWW^2 + 3*ep*mtt^3*mWW^2 + 6*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 12*ep*mtt^2*mWW^3 - 10*ep^2*mtt^2*mWW^3 + 2*mtt*mWW^4 + 8*ep*mtt*mWW^4 + 6*ep^2*mtt*mWW^4 - 4*mtt^3*mWW*s - 6*ep*mtt^3*mWW*s + 4*ep^2*mtt^3*mWW*s + 8*mtt^2*mWW^2*s + 12*ep*mtt^2*mWW^2*s - 4*mtt*mWW^3*s - 4*ep*mtt*mWW^3*s + 5*mtt^2*mWW*s^2 + 9*ep*mtt^2*mWW*s^2 - 2*ep^2*mtt^2*mWW*s^2 - 13*mtt*mWW^2*s^2 - 35*ep*mtt*mWW^2*s^2 - 22*ep^2*mtt*mWW^2*s^2 + 6*mWW^3*s^2 + 14*ep*mWW^3*s^2 + 8*ep^2*mWW^3*s^2 - 2*mtt*mWW*s^3 - 4*ep*mtt*mWW*s^3 + 6*mWW^2*s^3 + 20*ep*mWW^2*s^3 + 16*ep^2*mWW^2*s^3 + mtt^4*t + 3*ep*mtt^4*t + 2*ep^2*mtt^4*t - 7*mtt^3*mWW*t - 19*ep*mtt^3*mWW*t - 6*ep^2*mtt^3*mWW*t + 12*mtt^2*mWW^2*t + 34*ep*mtt^2*mWW^2*t + 16*ep^2*mtt^2*mWW^2*t - 6*mtt*mWW^3*t - 18*ep*mtt*mWW^3*t - 12*ep^2*mtt*mWW^3*t - 2*mtt^3*s*t - 6*ep*mtt^3*s*t - 4*ep^2*mtt^3*s*t + 14*mtt^2*mWW*s*t + 40*ep*mtt^2*mWW*s*t + 16*ep^2*mtt^2*mWW*s*t - 20*mtt*mWW^2*s*t - 60*ep*mtt*mWW^2*s*t - 36*ep^2*mtt*mWW^2*s*t + 6*mWW^3*s*t + 14*ep*mWW^3*s*t + 8*ep^2*mWW^3*s*t + mtt^2*s^2*t + 3*ep*mtt^2*s^2*t + 2*ep^2*mtt^2*s^2*t - 7*mtt*mWW*s^2*t - 21*ep*mtt*mWW*s^2*t - 10*ep^2*mtt*mWW*s^2*t + 12*mWW^2*s^2*t + 46*ep*mWW^2*s^2*t + 40*ep^2*mWW^2*s^2*t - 2*ep*mtt^2*mWW*t^2 - 6*ep^2*mtt^2*mWW*t^2 + 2*ep*mtt*mWW^2*t^2 + 6*ep^2*mtt*mWW^2*t^2 - 4*mtt*mWW*s*t^2 - 16*ep*mtt*mWW*s*t^2 - 12*ep^2*mtt*mWW*s*t^2 + 6*mWW^2*s*t^2 + 26*ep*mWW^2*s*t^2 + 24*ep^2*mWW^2*s*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), ((-1 + 2*ep)^2*(mtt - s)*(3*ep*mtt^5 - 2*mtt^4*mWW - 12*ep*mtt^4*mWW + 6*mtt^3*mWW^2 + 17*ep*mtt^3*mWW^2 - 6*mtt^2*mWW^3 - 10*ep*mtt^2*mWW^3 + 2*mtt*mWW^4 + 2*ep*mtt*mWW^4 + 3*mtt^4*s - 9*ep*mtt^4*s + 3*mtt^3*mWW*s + 36*ep*mtt^3*mWW*s - 12*mtt^2*mWW^2*s - 40*ep*mtt^2*mWW^2*s + 8*mtt*mWW^3*s + 15*ep*mtt*mWW^3*s - 2*mWW^4*s - 2*ep*mWW^4*s - 9*mtt^3*s^2 + 9*ep*mtt^3*s^2 + 9*mtt^2*mWW*s^2 - 24*ep*mtt^2*mWW*s^2 + 5*mtt*mWW^2*s^2 + 26*ep*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 5*ep*mWW^3*s^2 + 9*mtt^2*s^3 - 3*ep*mtt^2*s^3 - 19*mtt*mWW*s^3 - 12*ep*mtt*mWW*s^3 + mWW^2*s^3 - 3*ep*mWW^2*s^3 - 3*mtt*s^4 + 9*mWW*s^4 + 12*ep*mWW*s^4 + 2*mtt^4*t + 4*ep*mtt^4*t - 6*mtt^3*mWW*t - 10*ep*mtt^3*mWW*t + 6*mtt^2*mWW^2*t + 8*ep*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 2*ep*mtt*mWW^3*t - 5*mtt^3*s*t - 11*ep*mtt^3*s*t + 8*mtt^2*mWW*s*t + 17*ep*mtt^2*mWW*s*t - 7*mtt*mWW^2*s*t - 11*ep*mtt*mWW^2*s*t + 4*mWW^3*s*t + 5*ep*mWW^3*s*t + 4*mtt^2*s^2*t + 10*ep*mtt^2*s^2*t - 4*mtt*mWW*s^2*t - 12*ep*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - 2*ep*mWW^2*s^2*t - mtt*s^3*t - 3*ep*mtt*s^3*t + 2*mWW*s^3*t + 5*ep*mWW*s^3*t - ep*mtt^3*t^2 + 2*ep*mtt^2*mWW*t^2 - ep*mtt*mWW^2*t^2 + 2*ep*mtt^2*s*t^2 + mtt*mWW*s*t^2 - ep*mtt*mWW*s*t^2 - mWW^2*s*t^2 - ep*mWW^2*s*t^2 - ep*mtt*s^2*t^2 - mWW*s^2*t^2 - ep*mWW*s^2*t^2))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^3*s^4*(mWW - t)*(mtt - s - t)), -((-1 + ep)*(-1 + 2*ep)*(4*ep*mtt^6*mWW^2 - 8*ep^2*mtt^6*mWW^2 - 12*ep^3*mtt^6*mWW^2 - 12*ep*mtt^5*mWW^3 + 24*ep^2*mtt^5*mWW^3 + 36*ep^3*mtt^5*mWW^3 + 12*ep*mtt^4*mWW^4 - 24*ep^2*mtt^4*mWW^4 - 36*ep^3*mtt^4*mWW^4 - 4*ep*mtt^3*mWW^5 + 8*ep^2*mtt^3*mWW^5 + 12*ep^3*mtt^3*mWW^5 - mtt^6*mWW*s - ep*mtt^6*mWW*s + 20*ep^2*mtt^6*mWW*s + 5*mtt^5*mWW^2*s - 7*ep*mtt^5*mWW^2*s - 86*ep^2*mtt^5*mWW^2*s + 48*ep^3*mtt^5*mWW^2*s - 9*mtt^4*mWW^3*s + 15*ep*mtt^4*mWW^3*s + 162*ep^2*mtt^4*mWW^3*s - 108*ep^3*mtt^4*mWW^3*s + 7*mtt^3*mWW^4*s - 5*ep*mtt^3*mWW^4*s - 146*ep^2*mtt^3*mWW^4*s + 72*ep^3*mtt^3*mWW^4*s - 2*mtt^2*mWW^5*s - 2*ep*mtt^2*mWW^5*s + 50*ep^2*mtt^2*mWW^5*s - 12*ep^3*mtt^2*mWW^5*s + 4*mtt^5*mWW*s^2 + 4*ep*mtt^5*mWW*s^2 - 80*ep^2*mtt^5*mWW*s^2 - 18*mtt^4*mWW^2*s^2 - 6*ep*mtt^4*mWW^2*s^2 + 356*ep^2*mtt^4*mWW^2*s^2 - 56*ep^3*mtt^4*mWW^2*s^2 + 28*mtt^3*mWW^3*s^2 + 16*ep*mtt^3*mWW^3*s^2 - 584*ep^2*mtt^3*mWW^3*s^2 + 64*ep^3*mtt^3*mWW^3*s^2 - 18*mtt^2*mWW^4*s^2 - 18*ep*mtt^2*mWW^4*s^2 + 396*ep^2*mtt^2*mWW^4*s^2 + 4*ep^3*mtt^2*mWW^4*s^2 + 4*mtt*mWW^5*s^2 + 4*ep*mtt*mWW^5*s^2 - 88*ep^2*mtt*mWW^5*s^2 - 12*ep^3*mtt*mWW^5*s^2 - 6*mtt^4*mWW*s^3 - 6*ep*mtt^4*mWW*s^3 + 120*ep^2*mtt^4*mWW*s^3 + 25*mtt^3*mWW^2*s^3 + 25*ep*mtt^3*mWW^2*s^3 - 490*ep^2*mtt^3*mWW^2*s^3 - 48*ep^3*mtt^3*mWW^2*s^3 - 34*mtt^2*mWW^3*s^3 - 48*ep*mtt^2*mWW^3*s^3 + 684*ep^2*mtt^2*mWW^3*s^3 + 204*ep^3*mtt^2*mWW^3*s^3 + 18*mtt*mWW^4*s^3 + 40*ep*mtt*mWW^4*s^3 - 394*ep^2*mtt*mWW^4*s^3 - 260*ep^3*mtt*mWW^4*s^3 - 3*mWW^5*s^3 - 15*ep*mWW^5*s^3 + 88*ep^2*mWW^5*s^3 + 116*ep^3*mWW^5*s^3 + 4*mtt^3*mWW*s^4 + 4*ep*mtt^3*mWW*s^4 - 80*ep^2*mtt^3*mWW*s^4 - 16*mtt^2*mWW^2*s^4 - 24*ep*mtt^2*mWW^2*s^4 + 296*ep^2*mtt^2*mWW^2*s^4 + 132*ep^3*mtt^2*mWW^2*s^4 + 18*mtt*mWW^3*s^4 + 36*ep*mtt*mWW^3*s^4 - 338*ep^2*mtt*mWW^3*s^4 - 264*ep^3*mtt*mWW^3*s^4 - 6*mWW^4*s^4 - 20*ep*mWW^4*s^4 + 134*ep^2*mWW^4*s^4 + 148*ep^3*mWW^4*s^4 - mtt^2*mWW*s^5 - ep*mtt^2*mWW*s^5 + 20*ep^2*mtt^2*mWW*s^5 + 4*mtt*mWW^2*s^5 + 8*ep*mtt*mWW^2*s^5 - 68*ep^2*mtt*mWW^2*s^5 - 64*ep^3*mtt*mWW^2*s^5 - 3*mWW^3*s^5 - 7*ep*mWW^3*s^5 + 52*ep^2*mWW^3*s^5 + 68*ep^3*mWW^3*s^5 - 4*ep*mtt^6*mWW*t + 8*ep^2*mtt^6*mWW*t + 12*ep^3*mtt^6*mWW*t + 12*ep*mtt^5*mWW^2*t - 24*ep^2*mtt^5*mWW^2*t - 36*ep^3*mtt^5*mWW^2*t - 12*ep*mtt^4*mWW^3*t + 24*ep^2*mtt^4*mWW^3*t + 36*ep^3*mtt^4*mWW^3*t + 4*ep*mtt^3*mWW^4*t - 8*ep^2*mtt^3*mWW^4*t - 12*ep^3*mtt^3*mWW^4*t + ep*mtt^6*s*t - 8*ep^2*mtt^6*s*t + 10*ep*mtt^5*mWW*s*t + 10*ep^2*mtt^5*mWW*s*t - 48*ep^3*mtt^5*mWW*s*t - 2*mtt^4*mWW^2*s*t - 26*ep*mtt^4*mWW^2*s*t + 32*ep^2*mtt^4*mWW^2*s*t + 116*ep^3*mtt^4*mWW^2*s*t + 6*mtt^3*mWW^3*s*t + 20*ep*mtt^3*mWW^3*s*t - 100*ep^2*mtt^3*mWW^3*s*t - 96*ep^3*mtt^3*mWW^3*s*t - 6*mtt^2*mWW^4*s*t - 7*ep*mtt^2*mWW^4*s*t + 104*ep^2*mtt^2*mWW^4*s*t + 36*ep^3*mtt^2*mWW^4*s*t + 2*mtt*mWW^5*s*t + 2*ep*mtt*mWW^5*s*t - 38*ep^2*mtt*mWW^5*s*t - 8*ep^3*mtt*mWW^5*s*t - 4*ep*mtt^5*s^2*t + 32*ep^2*mtt^5*s^2*t + mtt^4*mWW*s^2*t - 3*ep*mtt^4*mWW*s^2*t - 104*ep^2*mtt^4*mWW*s^2*t + 56*ep^3*mtt^4*mWW*s^2*t + 2*mtt^3*mWW^2*s^2*t + 13*ep*mtt^3*mWW^2*s^2*t + 66*ep^2*mtt^3*mWW^2*s^2*t - 88*ep^3*mtt^3*mWW^2*s^2*t - 8*mtt^2*mWW^3*s^2*t - 17*ep*mtt^2*mWW^3*s^2*t + 106*ep^2*mtt^2*mWW^3*s^2*t + 52*ep^3*mtt^2*mWW^3*s^2*t + 6*mtt*mWW^4*s^2*t + 15*ep*mtt*mWW^4*s^2*t - 130*ep^2*mtt*mWW^4*s^2*t - 28*ep^3*mtt*mWW^4*s^2*t - mWW^5*s^2*t - 4*ep*mWW^5*s^2*t + 30*ep^2*mWW^5*s^2*t + 8*ep^3*mWW^5*s^2*t + 6*ep*mtt^4*s^3*t - 48*ep^2*mtt^4*s^3*t - 2*mtt^3*mWW*s^3*t - 12*ep*mtt^3*mWW*s^3*t + 166*ep^2*mtt^3*mWW*s^3*t + 7*ep*mtt^2*mWW^2*s^3*t - 130*ep^2*mtt^2*mWW^2*s^3*t + 12*ep^3*mtt^2*mWW^2*s^3*t + 4*mtt*mWW^3*s^3*t + 4*ep*mtt*mWW^3*s^3*t - 20*ep^2*mtt*mWW^3*s^3*t - 20*ep^3*mtt*mWW^3*s^3*t - 2*mWW^4*s^3*t - ep*mWW^4*s^3*t + 24*ep^2*mWW^4*s^3*t - 4*ep^3*mWW^4*s^3*t - 4*ep*mtt^3*s^4*t + 32*ep^2*mtt^3*s^4*t + mtt^2*mWW*s^4*t + 13*ep*mtt^2*mWW*s^4*t - 100*ep^2*mtt^2*mWW*s^4*t - 36*ep^3*mtt^2*mWW*s^4*t - 9*ep*mtt*mWW^2*s^4*t + 72*ep^2*mtt*mWW^2*s^4*t + 16*ep^3*mtt*mWW^2*s^4*t - mWW^3*s^4*t + 4*ep*mWW^3*s^4*t - 16*ep^2*mWW^3*s^4*t + 4*ep^3*mWW^3*s^4*t + ep*mtt^2*s^5*t - 8*ep^2*mtt^2*s^5*t - 4*ep*mtt*mWW*s^5*t + 20*ep^2*mtt*mWW*s^5*t + 16*ep^3*mtt*mWW*s^5*t + 3*ep*mWW^2*s^5*t - 16*ep^2*mWW^2*s^5*t - 20*ep^3*mWW^2*s^5*t - ep*mtt^5*s*t^2 + 4*ep^2*mtt^5*s*t^2 + mtt^4*mWW*s*t^2 + 3*ep*mtt^4*mWW*s*t^2 - 26*ep^2*mtt^4*mWW*s*t^2 - 8*ep^3*mtt^4*mWW*s*t^2 - 3*mtt^3*mWW^2*s*t^2 - 3*ep*mtt^3*mWW^2*s*t^2 + 54*ep^2*mtt^3*mWW^2*s*t^2 + 24*ep^3*mtt^3*mWW^2*s*t^2 + 3*mtt^2*mWW^3*s*t^2 + ep*mtt^2*mWW^3*s*t^2 - 46*ep^2*mtt^2*mWW^3*s*t^2 - 24*ep^3*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 + 14*ep^2*mtt*mWW^4*s*t^2 + 8*ep^3*mtt*mWW^4*s*t^2 + 3*ep*mtt^4*s^2*t^2 - 12*ep^2*mtt^4*s^2*t^2 - 2*mtt^3*mWW*s^2*t^2 - 9*ep*mtt^3*mWW*s^2*t^2 + 62*ep^2*mtt^3*mWW*s^2*t^2 + 24*ep^3*mtt^3*mWW*s^2*t^2 + 4*mtt^2*mWW^2*s^2*t^2 + 11*ep*mtt^2*mWW^2*s^2*t^2 - 94*ep^2*mtt^2*mWW^2*s^2*t^2 - 56*ep^3*mtt^2*mWW^2*s^2*t^2 - 2*mtt*mWW^3*s^2*t^2 - 7*ep*mtt*mWW^3*s^2*t^2 + 50*ep^2*mtt*mWW^3*s^2*t^2 + 40*ep^3*mtt*mWW^3*s^2*t^2 + 2*ep*mWW^4*s^2*t^2 - 6*ep^2*mWW^4*s^2*t^2 - 8*ep^3*mWW^4*s^2*t^2 - 3*ep*mtt^3*s^3*t^2 + 12*ep^2*mtt^3*s^3*t^2 + mtt^2*mWW*s^3*t^2 + 9*ep*mtt^2*mWW*s^3*t^2 - 46*ep^2*mtt^2*mWW*s^3*t^2 - 24*ep^3*mtt^2*mWW*s^3*t^2 - mtt*mWW^2*s^3*t^2 - 10*ep*mtt*mWW^2*s^3*t^2 + 46*ep^2*mtt*mWW^2*s^3*t^2 + 40*ep^3*mtt*mWW^2*s^3*t^2 + 4*ep*mWW^3*s^3*t^2 - 12*ep^2*mWW^3*s^3*t^2 - 16*ep^3*mWW^3*s^3*t^2 + ep*mtt^2*s^4*t^2 - 4*ep^2*mtt^2*s^4*t^2 - 3*ep*mtt*mWW*s^4*t^2 + 10*ep^2*mtt*mWW*s^4*t^2 + 8*ep^3*mtt*mWW*s^4*t^2 + 2*ep*mWW^2*s^4*t^2 - 6*ep^2*mWW^2*s^4*t^2 - 8*ep^3*mWW^2*s^4*t^2))/(2*ep*(1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - s)*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), ((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^6*mWW^2 + 16*ep^2*mtt^6*mWW^2 - 20*ep*mtt^5*mWW^3 - 52*ep^2*mtt^5*mWW^3 - 24*ep^3*mtt^5*mWW^3 + 20*ep*mtt^4*mWW^4 + 68*ep^2*mtt^4*mWW^4 + 56*ep^3*mtt^4*mWW^4 - 12*ep*mtt^3*mWW^5 - 44*ep^2*mtt^3*mWW^5 - 40*ep^3*mtt^3*mWW^5 + 4*ep*mtt^2*mWW^6 + 12*ep^2*mtt^2*mWW^6 + 8*ep^3*mtt^2*mWW^6 + mtt^5*mWW^2*s - 15*ep*mtt^5*mWW^2*s - 26*ep^2*mtt^5*mWW^2*s - 4*mtt^4*mWW^3*s + 22*ep*mtt^4*mWW^3*s + 72*ep^2*mtt^4*mWW^3*s + 80*ep^3*mtt^4*mWW^3*s + 5*mtt^3*mWW^4*s - 5*ep*mtt^3*mWW^4*s - 68*ep^2*mtt^3*mWW^4*s - 148*ep^3*mtt^3*mWW^4*s - 2*mtt^2*mWW^5*s - 4*ep*mtt^2*mWW^5*s + 8*ep^2*mtt^2*mWW^5*s + 56*ep^3*mtt^2*mWW^5*s + 2*ep*mtt*mWW^6*s + 14*ep^2*mtt*mWW^6*s + 12*ep^3*mtt*mWW^6*s - 3*mtt^4*mWW^2*s^2 - 3*ep*mtt^4*mWW^2*s^2 - 18*ep^2*mtt^4*mWW^2*s^2 + 11*mtt^3*mWW^3*s^2 + 23*ep*mtt^3*mWW^3*s^2 + 6*ep^2*mtt^3*mWW^3*s^2 - 128*ep^3*mtt^3*mWW^3*s^2 - 12*mtt^2*mWW^4*s^2 - 44*ep*mtt^2*mWW^4*s^2 - 10*ep^2*mtt^2*mWW^4*s^2 + 188*ep^3*mtt^2*mWW^4*s^2 + 4*mtt*mWW^5*s^2 + 24*ep*mtt*mWW^5*s^2 + 14*ep^2*mtt*mWW^5*s^2 - 76*ep^3*mtt*mWW^5*s^2 + 8*ep*mWW^6*s^2 + 32*ep^2*mWW^6*s^2 + 32*ep^3*mWW^6*s^2 + 3*mtt^3*mWW^2*s^3 + 19*ep*mtt^3*mWW^2*s^3 + 50*ep^2*mtt^3*mWW^2*s^3 - 11*mtt^2*mWW^3*s^3 - 65*ep*mtt^2*mWW^3*s^3 - 150*ep^2*mtt^2*mWW^3*s^3 - 16*ep^3*mtt^2*mWW^3*s^3 + 11*mtt*mWW^4*s^3 + 93*ep*mtt*mWW^4*s^3 + 242*ep^2*mtt*mWW^4*s^3 + 120*ep^3*mtt*mWW^4*s^3 - 3*mWW^5*s^3 - 39*ep*mWW^5*s^3 - 118*ep^2*mWW^5*s^3 - 88*ep^3*mWW^5*s^3 - mtt^2*mWW^2*s^4 - 9*ep*mtt^2*mWW^2*s^4 - 22*ep^2*mtt^2*mWW^2*s^4 + 4*mtt*mWW^3*s^4 + 40*ep*mtt*mWW^3*s^4 + 124*ep^2*mtt*mWW^3*s^4 + 88*ep^3*mtt*mWW^3*s^4 - 3*mWW^4*s^4 - 31*ep*mWW^4*s^4 - 102*ep^2*mWW^4*s^4 - 88*ep^3*mWW^4*s^4 + 8*ep*mtt^6*mWW*t + 16*ep^2*mtt^6*mWW*t - 28*ep*mtt^5*mWW^2*t - 40*ep^2*mtt^5*mWW^2*t + 32*ep^3*mtt^5*mWW^2*t + 14*ep*mtt^4*mWW^3*t - 10*ep^2*mtt^4*mWW^3*t - 76*ep^3*mtt^4*mWW^3*t + 30*ep*mtt^3*mWW^4*t + 94*ep^2*mtt^3*mWW^4*t + 68*ep^3*mtt^3*mWW^4*t - 30*ep*mtt^2*mWW^5*t - 78*ep^2*mtt^2*mWW^5*t - 36*ep^3*mtt^2*mWW^5*t + 6*ep*mtt*mWW^6*t + 18*ep^2*mtt*mWW^6*t + 12*ep^3*mtt*mWW^6*t - mtt^5*mWW*s*t - 38*ep*mtt^5*mWW*s*t - 80*ep^2*mtt^5*mWW*s*t + 4*mtt^4*mWW^2*s*t + 125*ep*mtt^4*mWW^2*s*t + 252*ep^2*mtt^4*mWW^2*s*t - 12*ep^3*mtt^4*mWW^2*s*t - 3*mtt^3*mWW^3*s*t - 62*ep*mtt^3*mWW^3*s*t - 106*ep^2*mtt^3*mWW^3*s*t + 60*ep^3*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t - 83*ep*mtt^2*mWW^4*s*t - 192*ep^2*mtt^2*mWW^4*s*t - 84*ep^3*mtt^2*mWW^4*s*t + 2*mtt*mWW^5*s*t + 58*ep*mtt*mWW^5*s*t + 126*ep^2*mtt*mWW^5*s*t + 36*ep^3*mtt*mWW^5*s*t + 3*mtt^4*mWW*s^2*t + 66*ep*mtt^4*mWW*s^2*t + 144*ep^2*mtt^4*mWW*s^2*t - 12*mtt^3*mWW^2*s^2*t - 206*ep*mtt^3*mWW^2*s^2*t - 462*ep^2*mtt^3*mWW^2*s^2*t - 84*ep^3*mtt^3*mWW^2*s^2*t + 11*mtt^2*mWW^3*s^2*t + 117*ep*mtt^2*mWW^3*s^2*t + 202*ep^2*mtt^2*mWW^3*s^2*t - 40*ep^3*mtt^2*mWW^3*s^2*t - mtt*mWW^4*s^2*t + 85*ep*mtt*mWW^4*s^2*t + 342*ep^2*mtt*mWW^4*s^2*t + 320*ep^3*mtt*mWW^4*s^2*t - mWW^5*s^2*t - 78*ep*mWW^5*s^2*t - 274*ep^2*mWW^5*s^2*t - 228*ep^3*mWW^5*s^2*t - 3*mtt^3*mWW*s^3*t - 50*ep*mtt^3*mWW*s^3*t - 112*ep^2*mtt^3*mWW*s^3*t + 12*mtt^2*mWW^2*s^3*t + 169*ep*mtt^2*mWW^2*s^3*t + 434*ep^2*mtt^2*mWW^2*s^3*t + 192*ep^3*mtt^2*mWW^2*s^3*t - 11*mtt*mWW^3*s^3*t - 135*ep*mtt*mWW^3*s^3*t - 344*ep^2*mtt*mWW^3*s^3*t - 188*ep^3*mtt*mWW^3*s^3*t + 2*mWW^4*s^3*t - 26*ep^2*mWW^4*s^3*t - 36*ep^3*mWW^4*s^3*t + mtt^2*mWW*s^4*t + 14*ep*mtt^2*mWW*s^4*t + 32*ep^2*mtt^2*mWW*s^4*t - 4*mtt*mWW^2*s^4*t - 60*ep*mtt*mWW^2*s^4*t - 184*ep^2*mtt*mWW^2*s^4*t - 128*ep^3*mtt*mWW^2*s^4*t + 3*mWW^3*s^4*t + 46*ep*mWW^3*s^4*t + 152*ep^2*mWW^3*s^4*t + 128*ep^3*mWW^3*s^4*t - 4*ep*mtt^5*mWW*t^2 - 12*ep^2*mtt^5*mWW*t^2 - 8*ep^3*mtt^5*mWW*t^2 + 14*ep*mtt^4*mWW^2*t^2 + 38*ep^2*mtt^4*mWW^2*t^2 + 20*ep^3*mtt^4*mWW^2*t^2 - 10*ep*mtt^3*mWW^3*t^2 - 34*ep^2*mtt^3*mWW^3*t^2 - 28*ep^3*mtt^3*mWW^3*t^2 - 6*ep*mtt^2*mWW^4*t^2 + 2*ep^2*mtt^2*mWW^4*t^2 + 28*ep^3*mtt^2*mWW^4*t^2 + 6*ep*mtt*mWW^5*t^2 + 6*ep^2*mtt*mWW^5*t^2 - 12*ep^3*mtt*mWW^5*t^2 + ep*mtt^5*s*t^2 + 2*ep^2*mtt^5*s*t^2 + 26*ep*mtt^4*mWW*s*t^2 + 86*ep^2*mtt^4*mWW*s*t^2 + 60*ep^3*mtt^4*mWW*s*t^2 - 3*mtt^3*mWW^2*s*t^2 - 109*ep*mtt^3*mWW^2*s*t^2 - 320*ep^2*mtt^3*mWW^2*s*t^2 - 204*ep^3*mtt^3*mWW^2*s*t^2 + 6*mtt^2*mWW^3*s*t^2 + 92*ep*mtt^2*mWW^3*s*t^2 + 238*ep^2*mtt^2*mWW^3*s*t^2 + 132*ep^3*mtt^2*mWW^3*s*t^2 - 3*mtt*mWW^4*s*t^2 + 26*ep*mtt*mWW^4*s*t^2 + 114*ep^2*mtt*mWW^4*s*t^2 + 108*ep^3*mtt*mWW^4*s*t^2 - 36*ep*mWW^5*s*t^2 - 120*ep^2*mWW^5*s*t^2 - 96*ep^3*mWW^5*s*t^2 - 3*ep*mtt^4*s^2*t^2 - 6*ep^2*mtt^4*s^2*t^2 + mtt^3*mWW*s^2*t^2 - 23*ep*mtt^3*mWW*s^2*t^2 - 100*ep^2*mtt^3*mWW*s^2*t^2 - 76*ep^3*mtt^3*mWW*s^2*t^2 + 2*mtt^2*mWW^2*s^2*t^2 + 106*ep*mtt^2*mWW^2*s^2*t^2 + 374*ep^2*mtt^2*mWW^2*s^2*t^2 + 276*ep^3*mtt^2*mWW^2*s^2*t^2 - 4*mtt*mWW^3*s^2*t^2 - 84*ep*mtt*mWW^3*s^2*t^2 - 292*ep^2*mtt*mWW^3*s^2*t^2 - 224*ep^3*mtt*mWW^3*s^2*t^2 + mWW^4*s^2*t^2 + 12*ep*mWW^4*s^2*t^2 + 48*ep^2*mWW^4*s^2*t^2 + 40*ep^3*mWW^4*s^2*t^2 + 3*ep*mtt^3*s^3*t^2 + 6*ep^2*mtt^3*s^3*t^2 - mtt^2*mWW*s^3*t^2 - 3*ep*mtt^2*mWW*s^3*t^2 + 14*ep^2*mtt^2*mWW*s^3*t^2 + 16*ep^3*mtt^2*mWW*s^3*t^2 - 21*ep*mtt*mWW^2*s^3*t^2 - 106*ep^2*mtt*mWW^2*s^3*t^2 - 96*ep^3*mtt*mWW^2*s^3*t^2 + mWW^3*s^3*t^2 + 29*ep*mWW^3*s^3*t^2 + 110*ep^2*mWW^3*s^3*t^2 + 96*ep^3*mWW^3*s^3*t^2 - ep*mtt^2*s^4*t^2 - 2*ep^2*mtt^2*s^4*t^2 + 4*ep*mtt*mWW*s^4*t^2 + 12*ep^2*mtt*mWW*s^4*t^2 + 8*ep^3*mtt*mWW*s^4*t^2 - 3*ep*mWW^2*s^4*t^2 - 10*ep^2*mWW^2*s^4*t^2 - 8*ep^3*mWW^2*s^4*t^2 - ep*mtt^4*s*t^3 - 2*ep^2*mtt^4*s*t^3 + mtt^3*mWW*s*t^3 + 8*ep*mtt^3*mWW*s*t^3 + 14*ep^2*mtt^3*mWW*s*t^3 + 4*ep^3*mtt^3*mWW*s*t^3 - 2*mtt^2*mWW^2*s*t^3 - 13*ep*mtt^2*mWW^2*s*t^3 - 22*ep^2*mtt^2*mWW^2*s*t^3 - 8*ep^3*mtt^2*mWW^2*s*t^3 + mtt*mWW^3*s*t^3 + 6*ep*mtt*mWW^3*s*t^3 + 10*ep^2*mtt*mWW^3*s*t^3 + 4*ep^3*mtt*mWW^3*s*t^3 + 2*ep*mtt^3*s^2*t^3 + 4*ep^2*mtt^3*s^2*t^3 - mtt^2*mWW*s^2*t^3 - 11*ep*mtt^2*mWW*s^2*t^3 - 22*ep^2*mtt^2*mWW*s^2*t^3 - 8*ep^3*mtt^2*mWW*s^2*t^3 + mtt*mWW^2*s^2*t^3 + 11*ep*mtt*mWW^2*s^2*t^3 + 24*ep^2*mtt*mWW^2*s^2*t^3 + 12*ep^3*mtt*mWW^2*s^2*t^3 - 2*ep*mWW^3*s^2*t^3 - 6*ep^2*mWW^3*s^2*t^3 - 4*ep^3*mWW^3*s^2*t^3 - ep*mtt^2*s^3*t^3 - 2*ep^2*mtt^2*s^3*t^3 + 3*ep*mtt*mWW*s^3*t^3 + 8*ep^2*mtt*mWW*s^3*t^3 + 4*ep^3*mtt*mWW*s^3*t^3 - 2*ep*mWW^2*s^3*t^3 - 6*ep^2*mWW^2*s^3*t^3 - 4*ep^3*mWW^2*s^3*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^3*(mtt - s)*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t)), (3*ep*mtt^5*mWW^3 + 6*ep^2*mtt^5*mWW^3 - 3*ep*mtt^4*mWW^4 - 9*ep^2*mtt^4*mWW^4 - 6*ep^3*mtt^4*mWW^4 + 3*ep^2*mtt^3*mWW^5 + 6*ep^3*mtt^3*mWW^5 - 5*ep*mtt^4*mWW^3*s - 6*ep^2*mtt^4*mWW^3*s + 13*ep*mtt^3*mWW^4*s + 35*ep^2*mtt^3*mWW^4*s + 38*ep^3*mtt^3*mWW^4*s - 5*ep*mtt^2*mWW^5*s - 13*ep^2*mtt^2*mWW^5*s - 22*ep^3*mtt^2*mWW^5*s + 3*ep*mtt*mWW^6*s + 8*ep^2*mtt*mWW^6*s + 8*ep^3*mtt*mWW^6*s + ep*mtt^3*mWW^3*s^2 - 6*ep^2*mtt^3*mWW^3*s^2 - 12*ep*mtt^2*mWW^4*s^2 - 36*ep^2*mtt^2*mWW^4*s^2 - 52*ep^3*mtt^2*mWW^4*s^2 - ep*mtt*mWW^5*s^2 + 5*ep^2*mtt*mWW^5*s^2 + 22*ep^3*mtt*mWW^5*s^2 - 6*ep*mWW^6*s^2 - 29*ep^2*mWW^6*s^2 - 30*ep^3*mWW^6*s^2 + ep*mtt^2*mWW^3*s^3 + 6*ep^2*mtt^2*mWW^3*s^3 - 4*ep*mtt*mWW^4*s^3 - 28*ep^2*mtt*mWW^4*s^3 - 24*ep^3*mtt*mWW^4*s^3 + 3*ep*mWW^5*s^3 + 22*ep^2*mWW^5*s^3 + 24*ep^3*mWW^5*s^3 + 3*ep*mtt^5*mWW^2*t + 6*ep^2*mtt^5*mWW^2*t - 9*ep*mtt^4*mWW^3*t - 21*ep^2*mtt^4*mWW^3*t - 6*ep^3*mtt^4*mWW^3*t + 9*ep^2*mtt^3*mWW^4*t + 18*ep^3*mtt^3*mWW^4*t + 9*ep*mtt^2*mWW^5*t + 15*ep^2*mtt^2*mWW^5*t - 6*ep^3*mtt^2*mWW^5*t - 3*ep*mtt*mWW^6*t - 9*ep^2*mtt*mWW^6*t - 6*ep^3*mtt*mWW^6*t + 8*mtt^4*mWW^2*s*t - 13*ep*mtt^4*mWW^2*s*t - 110*ep^2*mtt^4*mWW^2*s*t - 16*mtt^3*mWW^3*s*t + 20*ep*mtt^3*mWW^3*s*t + 264*ep^2*mtt^3*mWW^3*s*t + 64*ep^3*mtt^3*mWW^3*s*t + 8*mtt^2*mWW^4*s*t + 11*ep*mtt^2*mWW^4*s*t - 174*ep^2*mtt^2*mWW^4*s*t - 128*ep^3*mtt^2*mWW^4*s*t - 24*ep*mtt*mWW^5*s*t - 7*ep^2*mtt*mWW^5*s*t + 34*ep^3*mtt*mWW^5*s*t - 6*ep*mWW^6*s*t - 21*ep^2*mWW^6*s*t - 18*ep^3*mWW^6*s*t - 16*mtt^3*mWW^2*s^2*t + 17*ep*mtt^3*mWW^2*s^2*t + 202*ep^2*mtt^3*mWW^2*s^2*t + 36*mtt^2*mWW^3*s^2*t - 19*ep*mtt^2*mWW^3*s^2*t - 359*ep^2*mtt^2*mWW^3*s^2*t - 2*ep^3*mtt^2*mWW^3*s^2*t - 20*mtt*mWW^4*s^2*t - 10*ep*mtt*mWW^4*s^2*t - ep^2*mtt*mWW^4*s^2*t - 202*ep^3*mtt*mWW^4*s^2*t + 30*ep*mWW^5*s^2*t + 224*ep^2*mWW^5*s^2*t + 264*ep^3*mWW^5*s^2*t + 8*mtt^2*mWW^2*s^3*t - 7*ep*mtt^2*mWW^2*s^3*t - 98*ep^2*mtt^2*mWW^2*s^3*t - 32*mtt*mWW^3*s^3*t - 4*ep*mtt*mWW^3*s^3*t + 420*ep^2*mtt*mWW^3*s^3*t + 392*ep^3*mtt*mWW^3*s^3*t + 24*mWW^4*s^3*t + 11*ep*mWW^4*s^3*t - 322*ep^2*mWW^4*s^3*t - 392*ep^3*mWW^4*s^3*t - 3*ep*mtt^5*mWW*t^2 - 6*ep^2*mtt^5*mWW*t^2 + 3*ep*mtt^4*mWW^2*t^2 + 15*ep^2*mtt^4*mWW^2*t^2 + 18*ep^3*mtt^4*mWW^2*t^2 - 12*ep^2*mtt^3*mWW^3*t^2 - 24*ep^3*mtt^3*mWW^3*t^2 + 3*ep*mtt^2*mWW^4*t^2 + 3*ep^2*mtt^2*mWW^4*t^2 - 6*ep^3*mtt^2*mWW^4*t^2 - 3*ep*mtt*mWW^5*t^2 + 12*ep^3*mtt*mWW^5*t^2 + 9*ep*mtt^4*mWW*s*t^2 - 34*ep^2*mtt^4*mWW*s*t^2 - 8*mtt^3*mWW^2*s*t^2 - 14*ep*mtt^3*mWW^2*s*t^2 + 130*ep^2*mtt^3*mWW^2*s*t^2 - 60*ep^3*mtt^3*mWW^2*s*t^2 + 16*mtt^2*mWW^3*s*t^2 - 5*ep*mtt^2*mWW^3*s*t^2 - 203*ep^2*mtt^2*mWW^3*s*t^2 + 54*ep^3*mtt^2*mWW^3*s*t^2 - 8*mtt*mWW^4*s*t^2 - 17*ep*mtt*mWW^4*s*t^2 + 17*ep^2*mtt*mWW^4*s*t^2 - 66*ep^3*mtt*mWW^4*s*t^2 + 27*ep*mWW^5*s*t^2 + 90*ep^2*mWW^5*s*t^2 + 72*ep^3*mWW^5*s*t^2 - 9*ep*mtt^3*mWW*s^2*t^2 + 86*ep^2*mtt^3*mWW*s^2*t^2 - 44*mtt^2*mWW^2*s^2*t^2 - 59*ep*mtt^2*mWW^2*s^2*t^2 + 429*ep^2*mtt^2*mWW^2*s^2*t^2 + 982*ep^3*mtt^2*mWW^2*s^2*t^2 + 84*mtt*mWW^3*s^2*t^2 + 168*ep*mtt*mWW^3*s^2*t^2 - 955*ep^2*mtt*mWW^3*s^2*t^2 - 1766*ep^3*mtt*mWW^3*s^2*t^2 - 40*mWW^4*s^2*t^2 - 82*ep*mWW^4*s^2*t^2 + 506*ep^2*mWW^4*s^2*t^2 + 844*ep^3*mWW^4*s^2*t^2 + 3*ep*mtt^2*mWW*s^3*t^2 - 46*ep^2*mtt^2*mWW*s^3*t^2 - 12*ep*mtt*mWW^2*s^3*t^2 + 172*ep^2*mtt*mWW^2*s^3*t^2 + 184*ep^3*mtt*mWW^2*s^3*t^2 + 9*ep*mWW^3*s^3*t^2 - 126*ep^2*mWW^3*s^3*t^2 - 184*ep^3*mWW^3*s^3*t^2 - 3*ep*mtt^5*t^3 - 6*ep^2*mtt^5*t^3 + 9*ep*mtt^4*mWW*t^3 + 21*ep^2*mtt^4*mWW*t^3 + 6*ep^3*mtt^4*mWW*t^3 - 12*ep^2*mtt^3*mWW^2*t^3 - 24*ep^3*mtt^3*mWW^2*t^3 - 9*ep*mtt^2*mWW^3*t^3 - 9*ep^2*mtt^2*mWW^3*t^3 + 18*ep^3*mtt^2*mWW^3*t^3 + 3*ep*mtt*mWW^4*t^3 + 6*ep^2*mtt*mWW^4*t^3 + 9*ep*mtt^4*s*t^3 + 22*ep^2*mtt^4*s*t^3 - 16*ep*mtt^3*mWW*s*t^3 - 48*ep^2*mtt^3*mWW*s*t^3 - 64*ep^3*mtt^3*mWW*s*t^3 - 7*ep*mtt^2*mWW^2*s*t^3 + 9*ep^2*mtt^2*mWW^2*s*t^3 + 134*ep^3*mtt^2*mWW^2*s*t^3 + 23*ep*mtt*mWW^3*s*t^3 + 53*ep^2*mtt*mWW^3*s*t^3 - 34*ep^3*mtt*mWW^3*s*t^3 + 3*ep*mWW^4*s*t^3 + 12*ep^2*mWW^4*s*t^3 + 12*ep^3*mWW^4*s*t^3 - 9*ep*mtt^3*s^2*t^3 - 26*ep^2*mtt^3*s^2*t^3 + 23*ep*mtt^2*mWW*s^2*t^3 + 91*ep^2*mtt^2*mWW*s^2*t^3 + 106*ep^3*mtt^2*mWW*s^2*t^3 - 14*ep*mtt*mWW^2*s^2*t^3 - 27*ep^2*mtt*mWW^2*s^2*t^3 - 78*ep^3*mtt*mWW^2*s^2*t^3 - 18*ep*mWW^3*s^2*t^3 - 104*ep^2*mWW^3*s^2*t^3 - 88*ep^3*mWW^3*s^2*t^3 + 3*ep*mtt^2*s^3*t^3 + 10*ep^2*mtt^2*s^3*t^3 - 12*ep*mtt*mWW*s^3*t^3 - 52*ep^2*mtt*mWW*s^3*t^3 - 40*ep^3*mtt*mWW*s^3*t^3 + 9*ep*mWW^2*s^3*t^3 + 42*ep^2*mWW^2*s^3*t^3 + 40*ep^3*mWW^2*s^3*t^3 - 6*ep^2*mtt^4*t^4 - 12*ep^3*mtt^4*t^4 + 9*ep^2*mtt^3*mWW*t^4 + 18*ep^3*mtt^3*mWW*t^4 - 3*ep*mtt^2*mWW^2*t^4 - 3*ep^2*mtt^2*mWW^2*t^4 + 6*ep^3*mtt^2*mWW^2*t^4 + 3*ep*mtt*mWW^3*t^4 - 12*ep^3*mtt*mWW^3*t^4 - 3*ep*mtt^3*s*t^4 + 3*ep^2*mtt^3*s*t^4 + 22*ep^3*mtt^3*s*t^4 + 6*ep*mtt^2*mWW*s*t^4 - 32*ep^3*mtt^2*mWW*s*t^4 + 18*ep*mtt*mWW^2*s*t^4 + 63*ep^2*mtt*mWW^2*s*t^4 + 58*ep^3*mtt*mWW^2*s*t^4 - 27*ep*mWW^3*s*t^4 - 90*ep^2*mWW^3*s*t^4 - 72*ep^3*mWW^3*s*t^4 + 3*ep*mtt^2*s^2*t^4 + 3*ep^2*mtt^2*s^2*t^4 - 10*ep^3*mtt^2*s^2*t^4 - 15*ep*mtt*mWW*s^2*t^4 - 46*ep^2*mtt*mWW*s^2*t^4 - 24*ep^3*mtt*mWW*s^2*t^4 + 12*ep*mWW^2*s^2*t^4 + 43*ep^2*mWW^2*s^2*t^4 + 34*ep^3*mWW^2*s^2*t^4 + 3*ep^2*mtt^3*t^5 + 6*ep^3*mtt^3*t^5 - 6*ep^2*mtt^2*mWW*t^5 - 12*ep^3*mtt^2*mWW*t^5 + 3*ep^2*mtt*mWW^2*t^5 + 6*ep^3*mtt*mWW^2*t^5 - 3*ep^2*mtt^2*s*t^5 - 6*ep^3*mtt^2*s*t^5 - 3*ep*mtt*mWW*s*t^5 - 6*ep^2*mtt*mWW*s*t^5 + 3*ep*mWW^2*s*t^5 + 9*ep^2*mWW^2*s*t^5 + 6*ep^3*mWW^2*s*t^5)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^3*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^5*mWW^2 + 6*ep*mtt^5*mWW^2 - 3*mtt^4*mWW^3 - 9*ep*mtt^4*mWW^3 - 6*ep^2*mtt^4*mWW^3 + 3*ep*mtt^3*mWW^4 + 6*ep^2*mtt^3*mWW^4 - 5*mtt^4*mWW^2*s - 6*ep*mtt^4*mWW^2*s + 13*mtt^3*mWW^3*s + 35*ep*mtt^3*mWW^3*s + 38*ep^2*mtt^3*mWW^3*s - 5*mtt^2*mWW^4*s - 13*ep*mtt^2*mWW^4*s - 22*ep^2*mtt^2*mWW^4*s + 3*mtt*mWW^5*s + 8*ep*mtt*mWW^5*s + 8*ep^2*mtt*mWW^5*s + mtt^3*mWW^2*s^2 - 6*ep*mtt^3*mWW^2*s^2 - 12*mtt^2*mWW^3*s^2 - 36*ep*mtt^2*mWW^3*s^2 - 52*ep^2*mtt^2*mWW^3*s^2 - mtt*mWW^4*s^2 + 5*ep*mtt*mWW^4*s^2 + 22*ep^2*mtt*mWW^4*s^2 - 6*mWW^5*s^2 - 29*ep*mWW^5*s^2 - 30*ep^2*mWW^5*s^2 + mtt^2*mWW^2*s^3 + 6*ep*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 - 28*ep*mtt*mWW^3*s^3 - 24*ep^2*mtt*mWW^3*s^3 + 3*mWW^4*s^3 + 22*ep*mWW^4*s^3 + 24*ep^2*mWW^4*s^3 - 6*mtt^4*mWW^2*t - 12*ep*mtt^4*mWW^2*t + 6*ep*mtt^3*mWW^3*t + 12*ep^2*mtt^3*mWW^3*t + 9*mtt^2*mWW^4*t + 15*ep*mtt^2*mWW^4*t - 6*ep^2*mtt^2*mWW^4*t - 3*mtt*mWW^5*t - 9*ep*mtt*mWW^5*t - 6*ep^2*mtt*mWW^5*t - 8*mtt^4*mWW*s*t - 32*ep*mtt^4*mWW*s*t + 15*mtt^3*mWW^2*s*t + 69*ep*mtt^3*mWW^2*s*t + 2*ep^2*mtt^3*mWW^2*s*t - 57*ep*mtt^2*mWW^3*s*t - 58*ep^2*mtt^2*mWW^3*s*t - 19*mtt*mWW^4*s*t - 31*ep*mtt*mWW^4*s*t + 2*ep^2*mtt*mWW^4*s*t - 6*mWW^5*s*t - 21*ep*mWW^5*s*t - 18*ep^2*mWW^5*s*t + 16*mtt^3*mWW*s^2*t + 64*ep*mtt^3*mWW*s^2*t - 7*mtt^2*mWW^2*s^2*t - 15*ep*mtt^2*mWW^2*s^2*t + 98*ep^2*mtt^2*mWW^2*s^2*t - 25*mtt*mWW^3*s^2*t - 146*ep*mtt*mWW^3*s^2*t - 200*ep^2*mtt*mWW^3*s^2*t + 52*mWW^4*s^2*t + 229*ep*mWW^4*s^2*t + 222*ep^2*mWW^4*s^2*t - 8*mtt^2*mWW*s^3*t - 32*ep*mtt^2*mWW*s^3*t + 32*mtt*mWW^2*s^3*t + 160*ep*mtt*mWW^2*s^3*t + 128*ep^2*mtt*mWW^2*s^3*t - 24*mWW^3*s^3*t - 128*ep*mWW^3*s^3*t - 128*ep^2*mWW^3*s^3*t - 3*mtt^5*t^2 - 6*ep*mtt^5*t^2 + 9*mtt^4*mWW*t^2 + 27*ep*mtt^4*mWW*t^2 + 18*ep^2*mtt^4*mWW*t^2 - 18*ep*mtt^3*mWW^2*t^2 - 36*ep^2*mtt^3*mWW^2*t^2 - 6*mtt^2*mWW^3*t^2 - 12*ep*mtt^2*mWW^3*t^2 + 9*ep*mtt*mWW^4*t^2 + 18*ep^2*mtt*mWW^4*t^2 + 9*mtt^4*s*t^2 + 22*ep*mtt^4*s*t^2 - 13*mtt^3*mWW*s*t^2 - 59*ep*mtt^3*mWW*s*t^2 - 62*ep^2*mtt^3*mWW*s*t^2 - 13*mtt^2*mWW^2*s*t^2 + 22*ep*mtt^2*mWW^2*s*t^2 + 112*ep^2*mtt^2*mWW^2*s*t^2 + 2*mtt*mWW^3*s*t^2 - 24*ep*mtt*mWW^3*s*t^2 - 68*ep^2*mtt*mWW^3*s*t^2 + 33*mWW^4*s*t^2 + 111*ep*mWW^4*s*t^2 + 90*ep^2*mWW^4*s*t^2 - 9*mtt^3*s^2*t^2 - 26*ep*mtt^3*s^2*t^2 + 20*mtt^2*mWW*s^2*t^2 + 96*ep*mtt^2*mWW*s^2*t^2 + 92*ep^2*mtt^2*mWW*s^2*t^2 + 9*mtt*mWW^2*s^2*t^2 - 5*ep*mtt*mWW^2*s^2*t^2 - 54*ep^2*mtt*mWW^2*s^2*t^2 - 38*mWW^3*s^2*t^2 - 131*ep*mWW^3*s^2*t^2 - 98*ep^2*mWW^3*s^2*t^2 + 3*mtt^2*s^3*t^2 + 10*ep*mtt^2*s^3*t^2 - 12*mtt*mWW*s^3*t^2 - 52*ep*mtt*mWW*s^3*t^2 - 40*ep^2*mtt*mWW*s^3*t^2 + 9*mWW^2*s^3*t^2 + 42*ep*mWW^2*s^3*t^2 + 40*ep^2*mWW^2*s^3*t^2 - 6*ep*mtt^4*t^3 - 12*ep^2*mtt^4*t^3 + 6*ep*mtt^3*mWW*t^3 + 12*ep^2*mtt^3*mWW*t^3 - 3*mtt^2*mWW^2*t^3 + 3*ep*mtt^2*mWW^2*t^3 + 18*ep^2*mtt^2*mWW^2*t^3 + 3*mtt*mWW^3*t^3 - 3*ep*mtt*mWW^3*t^3 - 18*ep^2*mtt*mWW^3*t^3 - 3*mtt^3*s*t^3 + 3*ep*mtt^3*s*t^3 + 22*ep^2*mtt^3*s*t^3 + 6*mtt^2*mWW*s*t^3 + 3*ep*mtt^2*mWW*s*t^3 - 26*ep^2*mtt^2*mWW*s*t^3 + 21*mtt*mWW^2*s*t^3 + 69*ep*mtt*mWW^2*s*t^3 + 58*ep^2*mtt*mWW^2*s*t^3 - 30*mWW^3*s*t^3 - 99*ep*mWW^3*s*t^3 - 78*ep^2*mWW^3*s*t^3 + 3*mtt^2*s^2*t^3 + 3*ep*mtt^2*s^2*t^3 - 10*ep^2*mtt^2*s^2*t^3 - 15*mtt*mWW*s^2*t^3 - 46*ep*mtt*mWW*s^2*t^3 - 24*ep^2*mtt*mWW*s^2*t^3 + 12*mWW^2*s^2*t^3 + 43*ep*mWW^2*s^2*t^3 + 34*ep^2*mWW^2*s^2*t^3 + 3*ep*mtt^3*t^4 + 6*ep^2*mtt^3*t^4 - 6*ep*mtt^2*mWW*t^4 - 12*ep^2*mtt^2*mWW*t^4 + 3*ep*mtt*mWW^2*t^4 + 6*ep^2*mtt*mWW^2*t^4 - 3*ep*mtt^2*s*t^4 - 6*ep^2*mtt^2*s*t^4 - 3*mtt*mWW*s*t^4 - 6*ep*mtt*mWW*s*t^4 + 3*mWW^2*s*t^4 + 9*ep*mWW^2*s*t^4 + 6*ep^2*mWW^2*s*t^4))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^3*(-mtt + s + t)), (12*ep^4*mtt^11 + 24*ep^5*mtt^11 + 4*ep^3*mtt^10*mWW - 124*ep^4*mtt^10*mWW - 264*ep^5*mtt^10*mWW - 8*ep^2*mtt^9*mWW^2 - 20*ep^3*mtt^9*mWW^2 + 576*ep^4*mtt^9*mWW^2 + 1168*ep^5*mtt^9*mWW^2 + 48*ep^2*mtt^8*mWW^3 + 32*ep^3*mtt^8*mWW^3 - 1520*ep^4*mtt^8*mWW^3 - 2784*ep^5*mtt^8*mWW^3 - 120*ep^2*mtt^7*mWW^4 + 2460*ep^4*mtt^7*mWW^4 + 3960*ep^5*mtt^7*mWW^4 + 160*ep^2*mtt^6*mWW^5 - 60*ep^3*mtt^6*mWW^5 - 2492*ep^4*mtt^6*mWW^5 - 3464*ep^5*mtt^6*mWW^5 - 120*ep^2*mtt^5*mWW^6 + 76*ep^3*mtt^5*mWW^6 + 1544*ep^4*mtt^5*mWW^6 + 1824*ep^5*mtt^5*mWW^6 + 48*ep^2*mtt^4*mWW^7 - 40*ep^3*mtt^4*mWW^7 - 536*ep^4*mtt^4*mWW^7 - 528*ep^5*mtt^4*mWW^7 - 8*ep^2*mtt^3*mWW^8 + 8*ep^3*mtt^3*mWW^8 + 80*ep^4*mtt^3*mWW^8 + 64*ep^5*mtt^3*mWW^8 + 12*ep^3*mtt^10*s - 48*ep^4*mtt^10*s - 144*ep^5*mtt^10*s + 12*ep^2*mtt^9*mWW*s - 96*ep^3*mtt^9*mWW*s + 514*ep^4*mtt^9*mWW*s + 1508*ep^5*mtt^9*mWW*s - 20*ep^2*mtt^8*mWW^2*s + 362*ep^3*mtt^8*mWW^2*s - 2398*ep^4*mtt^8*mWW^2*s - 6404*ep^5*mtt^8*mWW^2*s + 8*ep*mtt^7*mWW^3*s - 100*ep^2*mtt^7*mWW^3*s - 838*ep^3*mtt^7*mWW^3*s + 6092*ep^4*mtt^7*mWW^3*s + 14608*ep^5*mtt^7*mWW^3*s - 32*ep*mtt^6*mWW^4*s + 372*ep^2*mtt^6*mWW^4*s + 1220*ep^3*mtt^6*mWW^4*s - 9108*ep^4*mtt^6*mWW^4*s - 19608*ep^5*mtt^6*mWW^4*s + 48*ep*mtt^5*mWW^5*s - 508*ep^2*mtt^5*mWW^5*s - 1052*ep^3*mtt^5*mWW^5*s + 8170*ep^4*mtt^5*mWW^5*s + 15716*ep^5*mtt^5*mWW^5*s - 32*ep*mtt^4*mWW^6*s + 340*ep^2*mtt^4*mWW^6*s + 466*ep^3*mtt^4*mWW^6*s - 4262*ep^4*mtt^4*mWW^6*s - 7156*ep^5*mtt^4*mWW^6*s + 8*ep*mtt^3*mWW^7*s - 108*ep^2*mtt^3*mWW^7*s - 62*ep^3*mtt^3*mWW^7*s + 1160*ep^4*mtt^3*mWW^7*s + 1576*ep^5*mtt^3*mWW^7*s + 12*ep^2*mtt^2*mWW^8*s - 12*ep^3*mtt^2*mWW^8*s - 120*ep^4*mtt^2*mWW^8*s - 96*ep^5*mtt^2*mWW^8*s - 72*ep^3*mtt^9*s^2 + 36*ep^4*mtt^9*s^2 + 360*ep^5*mtt^9*s^2 - 61*ep^2*mtt^8*mWW*s^2 + 461*ep^3*mtt^8*mWW*s^2 - 576*ep^4*mtt^8*mWW*s^2 - 3484*ep^5*mtt^8*mWW*s^2 - 2*mtt^7*mWW^2*s^2 + ep*mtt^7*mWW^2*s^2 + 263*ep^2*mtt^7*mWW^2*s^2 - 1420*ep^3*mtt^7*mWW^2*s^2 + 2850*ep^4*mtt^7*mWW^2*s^2 + 13404*ep^5*mtt^7*mWW^2*s^2 + 10*mtt^6*mWW^3*s^2 - 30*ep*mtt^6*mWW^3*s^2 - 398*ep^2*mtt^6*mWW^3*s^2 + 2778*ep^3*mtt^6*mWW^3*s^2 - 6798*ep^4*mtt^6*mWW^3*s^2 - 27092*ep^5*mtt^6*mWW^3*s^2 - 18*mtt^5*mWW^4*s^2 + 86*ep*mtt^5*mWW^4*s^2 + 232*ep^2*mtt^5*mWW^4*s^2 - 3530*ep^3*mtt^5*mWW^4*s^2 + 8652*ep^4*mtt^5*mWW^4*s^2 + 31328*ep^5*mtt^5*mWW^4*s^2 + 14*mtt^4*mWW^5*s^2 - 88*ep*mtt^4*mWW^5*s^2 - 39*ep^2*mtt^4*mWW^5*s^2 + 2729*ep^3*mtt^4*mWW^5*s^2 - 5612*ep^4*mtt^4*mWW^5*s^2 - 20596*ep^5*mtt^4*mWW^5*s^2 - 4*mtt^3*mWW^6*s^2 + 33*ep*mtt^3*mWW^6*s^2 + 41*ep^2*mtt^3*mWW^6*s^2 - 1152*ep^3*mtt^3*mWW^6*s^2 + 1242*ep^4*mtt^3*mWW^6*s^2 + 6764*ep^5*mtt^3*mWW^6*s^2 - 2*ep*mtt^2*mWW^7*s^2 - 54*ep^2*mtt^2*mWW^7*s^2 + 216*ep^3*mtt^2*mWW^7*s^2 + 378*ep^4*mtt^2*mWW^7*s^2 - 508*ep^5*mtt^2*mWW^7*s^2 + 16*ep^2*mtt*mWW^8*s^2 - 10*ep^3*mtt*mWW^8*s^2 - 172*ep^4*mtt*mWW^8*s^2 - 176*ep^5*mtt*mWW^8*s^2 + 180*ep^3*mtt^8*s^3 + 120*ep^4*mtt^8*s^3 - 480*ep^5*mtt^8*s^3 + 2*ep*mtt^7*mWW*s^3 + 131*ep^2*mtt^7*mWW*s^3 - 1041*ep^3*mtt^7*mWW*s^3 - 570*ep^4*mtt^7*mWW*s^3 + 4040*ep^5*mtt^7*mWW*s^3 + 8*mtt^6*mWW^2*s^3 - 14*ep*mtt^6*mWW^2*s^3 - 758*ep^2*mtt^6*mWW^2*s^3 + 2660*ep^3*mtt^6*mWW^2*s^3 + 1886*ep^4*mtt^6*mWW^2*s^3 - 12452*ep^5*mtt^6*mWW^2*s^3 - 36*mtt^5*mWW^3*s^3 + 40*ep*mtt^5*mWW^3*s^3 + 1736*ep^2*mtt^5*mWW^3*s^3 - 3762*ep^3*mtt^5*mWW^3*s^3 - 4218*ep^4*mtt^5*mWW^3*s^3 + 18428*ep^5*mtt^5*mWW^3*s^3 + 56*mtt^4*mWW^4*s^3 - 60*ep*mtt^4*mWW^4*s^3 - 2050*ep^2*mtt^4*mWW^4*s^3 + 3754*ep^3*mtt^4*mWW^4*s^3 + 5514*ep^4*mtt^4*mWW^4*s^3 - 15508*ep^5*mtt^4*mWW^4*s^3 - 36*mtt^3*mWW^5*s^3 + 58*ep*mtt^3*mWW^5*s^3 + 1281*ep^2*mtt^3*mWW^5*s^3 - 2865*ep^3*mtt^3*mWW^5*s^3 - 4516*ep^4*mtt^3*mWW^5*s^3 + 7860*ep^5*mtt^3*mWW^5*s^3 + 8*mtt^2*mWW^6*s^3 - 38*ep*mtt^2*mWW^6*s^3 - 364*ep^2*mtt^2*mWW^6*s^3 + 1200*ep^3*mtt^2*mWW^6*s^3 + 2668*ep^4*mtt^2*mWW^6*s^3 - 1352*ep^5*mtt^2*mWW^6*s^3 + 12*ep*mtt*mWW^7*s^3 + 36*ep^2*mtt*mWW^7*s^3 - 124*ep^3*mtt*mWW^7*s^3 - 1040*ep^4*mtt*mWW^7*s^3 - 712*ep^5*mtt*mWW^7*s^3 - 12*ep^2*mWW^8*s^3 - 2*ep^3*mWW^8*s^3 + 156*ep^4*mWW^8*s^3 + 176*ep^5*mWW^8*s^3 - 240*ep^3*mtt^7*s^4 - 300*ep^4*mtt^7*s^4 + 360*ep^5*mtt^7*s^4 - 8*ep*mtt^6*mWW*s^4 - 154*ep^2*mtt^6*mWW*s^4 + 1334*ep^3*mtt^6*mWW*s^4 + 2100*ep^4*mtt^6*mWW*s^4 - 2240*ep^5*mtt^6*mWW*s^4 - 12*mtt^5*mWW^2*s^4 + 42*ep*mtt^5*mWW^2*s^4 + 1039*ep^2*mtt^5*mWW^2*s^4 - 2869*ep^3*mtt^5*mWW^2*s^4 - 7732*ep^4*mtt^5*mWW^2*s^4 + 3268*ep^5*mtt^5*mWW^2*s^4 + 50*mtt^4*mWW^3*s^4 - 39*ep*mtt^4*mWW^3*s^4 - 2452*ep^2*mtt^4*mWW^3*s^4 + 2515*ep^3*mtt^4*mWW^3*s^4 + 14156*ep^4*mtt^4*mWW^3*s^4 + 1700*ep^5*mtt^4*mWW^3*s^4 - 68*mtt^3*mWW^4*s^4 + 39*ep*mtt^3*mWW^4*s^4 + 2531*ep^2*mtt^3*mWW^4*s^4 - 1846*ep^3*mtt^3*mWW^4*s^4 - 12094*ep^4*mtt^3*mWW^4*s^4 - 3500*ep^5*mtt^3*mWW^4*s^4 + 36*mtt^2*mWW^5*s^4 - 60*ep*mtt^2*mWW^5*s^4 - 1163*ep^2*mtt^2*mWW^5*s^4 + 1351*ep^3*mtt^2*mWW^5*s^4 + 6174*ep^4*mtt^2*mWW^5*s^4 + 1576*ep^5*mtt^2*mWW^5*s^4 - 6*mtt*mWW^6*s^4 + 29*ep*mtt*mWW^6*s^4 + 244*ep^2*mtt*mWW^6*s^4 - 307*ep^3*mtt*mWW^6*s^4 - 3002*ep^4*mtt*mWW^6*s^4 - 1896*ep^5*mtt*mWW^6*s^4 - 3*ep*mWW^7*s^4 - 45*ep^2*mWW^7*s^4 + 62*ep^3*mWW^7*s^4 + 698*ep^4*mWW^7*s^4 + 732*ep^5*mWW^7*s^4 + 180*ep^3*mtt^6*s^5 + 288*ep^4*mtt^6*s^5 - 144*ep^5*mtt^6*s^5 + 12*ep*mtt^5*mWW*s^5 + 106*ep^2*mtt^5*mWW*s^5 - 1010*ep^3*mtt^5*mWW*s^5 - 2226*ep^4*mtt^5*mWW*s^5 + 244*ep^5*mtt^5*mWW*s^5 + 8*mtt^4*mWW^2*s^5 - 54*ep*mtt^4*mWW^2*s^5 - 745*ep^2*mtt^4*mWW^2*s^5 + 1853*ep^3*mtt^4*mWW^2*s^5 + 7422*ep^4*mtt^4*mWW^2*s^5 + 2592*ep^5*mtt^4*mWW^2*s^5 - 32*mtt^3*mWW^3*s^5 + 48*ep*mtt^3*mWW^3*s^5 + 1565*ep^2*mtt^3*mWW^3*s^5 - 881*ep^3*mtt^3*mWW^3*s^5 - 10272*ep^4*mtt^3*mWW^3*s^5 - 7132*ep^5*mtt^3*mWW^3*s^5 + 36*mtt^2*mWW^4*s^5 - 46*ep*mtt^2*mWW^4*s^5 - 1206*ep^2*mtt^2*mWW^4*s^5 + 236*ep^3*mtt^2*mWW^4*s^5 + 5760*ep^4*mtt^2*mWW^4*s^5 + 4720*ep^5*mtt^2*mWW^4*s^5 - 12*mtt*mWW^5*s^5 + 14*ep*mtt*mWW^5*s^5 + 381*ep^2*mtt*mWW^5*s^5 + 161*ep^3*mtt*mWW^5*s^5 - 2486*ep^4*mtt*mWW^5*s^5 - 2256*ep^5*mtt*mWW^5*s^5 - 6*ep*mWW^6*s^5 - 37*ep^2*mWW^6*s^5 + 69*ep^3*mWW^6*s^5 + 490*ep^4*mWW^6*s^5 + 440*ep^5*mWW^6*s^5 - 72*ep^3*mtt^5*s^6 - 132*ep^4*mtt^5*s^6 + 24*ep^5*mtt^5*s^6 - 8*ep*mtt^4*mWW*s^6 - 41*ep^2*mtt^4*mWW*s^6 + 425*ep^3*mtt^4*mWW*s^6 + 1096*ep^4*mtt^4*mWW*s^6 + 292*ep^5*mtt^4*mWW*s^6 - 2*mtt^3*mWW^2*s^6 + 33*ep*mtt^3*mWW^2*s^6 + 266*ep^2*mtt^3*mWW^2*s^6 - 671*ep^3*mtt^3*mWW^2*s^6 - 3086*ep^4*mtt^3*mWW^2*s^6 - 1952*ep^5*mtt^3*mWW^2*s^6 + 8*mtt^2*mWW^3*s^6 - 33*ep*mtt^2*mWW^3*s^6 - 432*ep^2*mtt^2*mWW^3*s^6 + 135*ep^3*mtt^2*mWW^3*s^6 + 2674*ep^4*mtt^2*mWW^3*s^6 + 2416*ep^5*mtt^2*mWW^3*s^6 - 6*mtt*mWW^4*s^6 + 11*ep*mtt*mWW^4*s^6 + 222*ep^2*mtt*mWW^4*s^6 + 259*ep^3*mtt*mWW^4*s^6 - 726*ep^4*mtt*mWW^4*s^6 - 968*ep^5*mtt*mWW^4*s^6 - 3*ep*mWW^5*s^6 + 17*ep^2*mWW^5*s^6 - 44*ep^3*mWW^5*s^6 - 338*ep^4*mWW^5*s^6 - 324*ep^5*mWW^5*s^6 + 12*ep^3*mtt^4*s^7 + 24*ep^4*mtt^4*s^7 + 2*ep*mtt^3*mWW*s^7 + 7*ep^2*mtt^3*mWW*s^7 - 77*ep^3*mtt^3*mWW*s^7 - 214*ep^4*mtt^3*mWW*s^7 - 96*ep^5*mtt^3*mWW*s^7 - 8*ep*mtt^2*mWW^2*s^7 - 37*ep^2*mtt^2*mWW^2*s^7 + 105*ep^3*mtt^2*mWW^2*s^7 + 482*ep^4*mtt^2*mWW^2*s^7 + 376*ep^5*mtt^2*mWW^2*s^7 + 6*ep*mtt*mWW^3*s^7 + 33*ep^2*mtt*mWW^3*s^7 + 21*ep^3*mtt*mWW^3*s^7 - 114*ep^4*mtt*mWW^3*s^7 - 144*ep^5*mtt*mWW^3*s^7 - 3*ep^2*mWW^4*s^7 - 61*ep^3*mWW^4*s^7 - 178*ep^4*mWW^4*s^7 - 136*ep^5*mWW^4*s^7 + 8*ep^3*mtt^10*t + 32*ep^4*mtt^10*t + 32*ep^5*mtt^10*t + 8*ep^2*mtt^9*mWW*t - 48*ep^3*mtt^9*mWW*t - 280*ep^4*mtt^9*mWW*t - 304*ep^5*mtt^9*mWW*t - 48*ep^2*mtt^8*mWW^2*t + 128*ep^3*mtt^8*mWW^2*t + 1000*ep^4*mtt^8*mWW^2*t + 1104*ep^5*mtt^8*mWW^2*t + 120*ep^2*mtt^7*mWW^3*t - 200*ep^3*mtt^7*mWW^3*t - 1920*ep^4*mtt^7*mWW^3*t - 2080*ep^5*mtt^7*mWW^3*t - 160*ep^2*mtt^6*mWW^4*t + 200*ep^3*mtt^6*mWW^4*t + 2160*ep^4*mtt^6*mWW^4*t + 2240*ep^5*mtt^6*mWW^4*t + 120*ep^2*mtt^5*mWW^5*t - 128*ep^3*mtt^5*mWW^5*t - 1432*ep^4*mtt^5*mWW^5*t - 1392*ep^5*mtt^5*mWW^5*t - 48*ep^2*mtt^4*mWW^6*t + 48*ep^3*mtt^4*mWW^6*t + 520*ep^4*mtt^4*mWW^6*t + 464*ep^5*mtt^4*mWW^6*t + 8*ep^2*mtt^3*mWW^7*t - 8*ep^3*mtt^3*mWW^7*t - 80*ep^4*mtt^3*mWW^7*t - 64*ep^5*mtt^3*mWW^7*t - 44*ep^3*mtt^9*s*t - 164*ep^4*mtt^9*s*t - 152*ep^5*mtt^9*s*t - 36*ep^2*mtt^8*mWW*s*t + 220*ep^3*mtt^8*mWW*s*t + 1216*ep^4*mtt^8*mWW*s*t + 1264*ep^5*mtt^8*mWW*s*t - 8*ep*mtt^7*mWW^2*s*t + 200*ep^2*mtt^7*mWW^2*s*t - 380*ep^3*mtt^7*mWW^2*s*t - 3812*ep^4*mtt^7*mWW^2*s*t - 4376*ep^5*mtt^7*mWW^2*s*t + 32*ep*mtt^6*mWW^3*s*t - 460*ep^2*mtt^6*mWW^3*s*t + 204*ep^3*mtt^6*mWW^3*s*t + 6600*ep^4*mtt^6*mWW^3*s*t + 8192*ep^5*mtt^6*mWW^3*s*t - 48*ep*mtt^5*mWW^4*s*t + 560*ep^2*mtt^5*mWW^4*s*t + 124*ep^3*mtt^5*mWW^4*s*t - 6860*ep^4*mtt^5*mWW^4*s*t - 8968*ep^5*mtt^5*mWW^4*s*t + 32*ep*mtt^4*mWW^5*s*t - 380*ep^2*mtt^4*mWW^5*s*t - 172*ep^3*mtt^4*mWW^5*s*t + 4304*ep^4*mtt^4*mWW^5*s*t + 5744*ep^5*mtt^4*mWW^5*s*t - 8*ep*mtt^3*mWW^6*s*t + 136*ep^2*mtt^3*mWW^6*s*t + 44*ep^3*mtt^3*mWW^6*s*t - 1516*ep^4*mtt^3*mWW^6*s*t - 1992*ep^5*mtt^3*mWW^6*s*t - 20*ep^2*mtt^2*mWW^7*s*t + 4*ep^3*mtt^2*mWW^7*s*t + 232*ep^4*mtt^2*mWW^7*s*t + 288*ep^5*mtt^2*mWW^7*s*t + 109*ep^3*mtt^8*s^2*t + 358*ep^4*mtt^8*s^2*t + 280*ep^5*mtt^8*s^2*t + 2*ep*mtt^7*mWW*s^2*t + 53*ep^2*mtt^7*mWW*s^2*t - 465*ep^3*mtt^7*mWW*s^2*t - 2114*ep^4*mtt^7*mWW*s^2*t - 1976*ep^5*mtt^7*mWW*s^2*t + 12*ep*mtt^6*mWW^2*s^2*t - 271*ep^2*mtt^6*mWW^2*s^2*t + 484*ep^3*mtt^6*mWW^2*s^2*t + 5422*ep^4*mtt^6*mWW^2*s^2*t + 6548*ep^5*mtt^6*mWW^2*s^2*t - 4*mtt^5*mWW^3*s^2*t - 42*ep*mtt^5*mWW^3*s^2*t + 578*ep^2*mtt^5*mWW^3*s^2*t + 404*ep^3*mtt^5*mWW^3*s^2*t - 7914*ep^4*mtt^5*mWW^3*s^2*t - 12276*ep^5*mtt^5*mWW^3*s^2*t + 12*mtt^4*mWW^4*s^2*t + 40*ep*mtt^4*mWW^4*s^2*t - 670*ep^2*mtt^4*mWW^4*s^2*t - 1141*ep^3*mtt^4*mWW^4*s^2*t + 7270*ep^4*mtt^4*mWW^4*s^2*t + 13488*ep^5*mtt^4*mWW^4*s^2*t - 12*mtt^3*mWW^5*s^2*t - 18*ep*mtt^3*mWW^5*s^2*t + 469*ep^2*mtt^3*mWW^5*s^2*t + 839*ep^3*mtt^3*mWW^5*s^2*t - 4486*ep^4*mtt^3*mWW^5*s^2*t - 8672*ep^5*mtt^3*mWW^5*s^2*t + 4*mtt^2*mWW^6*s^2*t + 12*ep*mtt^2*mWW^6*s^2*t - 215*ep^2*mtt^2*mWW^6*s^2*t - 258*ep^3*mtt^2*mWW^6*s^2*t + 2018*ep^4*mtt^2*mWW^6*s^2*t + 3284*ep^5*mtt^2*mWW^6*s^2*t - 6*ep*mtt*mWW^7*s^2*t + 68*ep^2*mtt*mWW^7*s^2*t + 22*ep^3*mtt*mWW^7*s^2*t - 686*ep^4*mtt*mWW^7*s^2*t - 820*ep^5*mtt*mWW^7*s^2*t - 12*ep^2*mWW^8*s^2*t + 6*ep^3*mWW^8*s^2*t + 132*ep^4*mWW^8*s^2*t + 144*ep^5*mWW^8*s^2*t - 2*ep^2*mtt^7*s^3*t - 153*ep^3*mtt^7*s^3*t - 418*ep^4*mtt^7*s^3*t - 240*ep^5*mtt^7*s^3*t - 8*ep*mtt^6*mWW*s^3*t + ep^2*mtt^6*mWW*s^3*t + 586*ep^3*mtt^6*mWW*s^3*t + 1782*ep^4*mtt^6*mWW*s^3*t + 1356*ep^5*mtt^6*mWW*s^3*t + 2*mtt^5*mWW^2*s^3*t + 19*ep*mtt^5*mWW^2*s^3*t + 50*ep^2*mtt^5*mWW^2*s^3*t - 476*ep^3*mtt^5*mWW^2*s^3*t - 3670*ep^4*mtt^5*mWW^2*s^3*t - 4996*ep^5*mtt^5*mWW^2*s^3*t + 4*mtt^4*mWW^3*s^3*t + 9*ep*mtt^4*mWW^3*s^3*t - 358*ep^2*mtt^4*mWW^3*s^3*t - 1340*ep^3*mtt^4*mWW^3*s^3*t + 6158*ep^4*mtt^4*mWW^3*s^3*t + 12668*ep^5*mtt^4*mWW^3*s^3*t - 16*mtt^3*mWW^4*s^3*t - 84*ep*mtt^3*mWW^4*s^3*t + 820*ep^2*mtt^3*mWW^4*s^3*t + 2823*ep^3*mtt^3*mWW^4*s^3*t - 7470*ep^4*mtt^3*mWW^4*s^3*t - 16104*ep^5*mtt^3*mWW^4*s^3*t + 12*mtt^2*mWW^5*s^3*t + 104*ep*mtt^2*mWW^5*s^3*t - 753*ep^2*mtt^2*mWW^5*s^3*t - 1694*ep^3*mtt^2*mWW^5*s^3*t + 4690*ep^4*mtt^2*mWW^5*s^3*t + 8692*ep^5*mtt^2*mWW^5*s^3*t - 2*mtt*mWW^6*s^3*t - 39*ep*mtt*mWW^6*s^3*t + 236*ep^2*mtt*mWW^6*s^3*t + 214*ep^3*mtt*mWW^6*s^3*t - 1018*ep^4*mtt*mWW^6*s^3*t - 1220*ep^5*mtt*mWW^6*s^3*t - ep*mWW^7*s^3*t + 6*ep^2*mWW^7*s^3*t + 40*ep^3*mWW^7*s^3*t - 54*ep^4*mWW^7*s^3*t - 156*ep^5*mWW^7*s^3*t + 8*ep^2*mtt^6*s^4*t + 122*ep^3*mtt^6*s^4*t + 252*ep^4*mtt^6*s^4*t + 80*ep^5*mtt^6*s^4*t + 10*ep*mtt^5*mWW*s^4*t - 91*ep^2*mtt^5*mWW*s^4*t - 429*ep^3*mtt^5*mWW*s^4*t - 532*ep^4*mtt^5*mWW*s^4*t - 236*ep^5*mtt^5*mWW*s^4*t - 4*mtt^4*mWW^2*s^4*t - 46*ep*mtt^4*mWW^2*s^4*t + 185*ep^2*mtt^4*mWW^2*s^4*t + 405*ep^3*mtt^4*mWW^2*s^4*t + 1284*ep^4*mtt^4*mWW^2*s^4*t + 2196*ep^5*mtt^4*mWW^2*s^4*t - 4*ep*mtt^3*mWW^3*s^4*t + 251*ep^2*mtt^3*mWW^3*s^4*t + 1379*ep^3*mtt^3*mWW^3*s^4*t - 4776*ep^4*mtt^3*mWW^3*s^4*t - 8852*ep^5*mtt^3*mWW^3*s^4*t + 8*mtt^2*mWW^4*s^4*t + 80*ep*mtt^2*mWW^4*s^4*t - 679*ep^2*mtt^2*mWW^4*s^4*t - 1821*ep^3*mtt^2*mWW^4*s^4*t + 4684*ep^4*mtt^2*mWW^4*s^4*t + 8372*ep^5*mtt^2*mWW^4*s^4*t - 4*mtt*mWW^5*s^4*t - 38*ep*mtt*mWW^5*s^4*t + 316*ep^2*mtt*mWW^5*s^4*t + 338*ep^3*mtt*mWW^5*s^4*t - 612*ep^4*mtt*mWW^5*s^4*t - 1152*ep^5*mtt*mWW^5*s^4*t - 2*ep*mWW^6*s^4*t + 10*ep^2*mWW^6*s^4*t + 6*ep^3*mWW^6*s^4*t - 300*ep^4*mWW^6*s^4*t - 408*ep^5*mWW^6*s^4*t - 12*ep^2*mtt^5*s^5*t - 46*ep^3*mtt^5*s^5*t - 40*ep^4*mtt^5*s^5*t + 8*ep^5*mtt^5*s^5*t - 4*ep*mtt^4*mWW*s^5*t + 107*ep^2*mtt^4*mWW*s^5*t + 145*ep^3*mtt^4*mWW*s^5*t - 292*ep^4*mtt^4*mWW*s^5*t - 244*ep^5*mtt^4*mWW*s^5*t + 2*mtt^3*mWW^2*s^5*t + 31*ep*mtt^3*mWW^2*s^5*t - 146*ep^2*mtt^3*mWW^2*s^5*t - 225*ep^3*mtt^3*mWW^2*s^5*t - 336*ep^4*mtt^3*mWW^2*s^5*t - 532*ep^5*mtt^3*mWW^2*s^5*t - 5*ep*mtt^2*mWW^3*s^5*t - 105*ep^2*mtt^2*mWW^3*s^5*t - 378*ep^3*mtt^2*mWW^3*s^5*t + 1584*ep^4*mtt^2*mWW^3*s^5*t + 2016*ep^5*mtt^2*mWW^3*s^5*t - 2*mtt*mWW^4*s^5*t + 11*ep*mtt*mWW^4*s^5*t + 74*ep^2*mtt*mWW^4*s^5*t - 47*ep^3*mtt*mWW^4*s^5*t + 480*ep^4*mtt*mWW^4*s^5*t + 580*ep^5*mtt*mWW^4*s^5*t - ep*mWW^5*s^5*t + 18*ep^2*mWW^5*s^5*t - 57*ep^3*mWW^5*s^5*t - 372*ep^4*mWW^5*s^5*t - 292*ep^5*mWW^5*s^5*t + 8*ep^2*mtt^4*s^6*t + ep^3*mtt^4*s^6*t - 34*ep^4*mtt^4*s^6*t - 8*ep^5*mtt^4*s^6*t - 50*ep^2*mtt^3*mWW*s^6*t - 6*ep^3*mtt^3*mWW*s^6*t + 286*ep^4*mtt^3*mWW*s^6*t + 196*ep^5*mtt^3*mWW*s^6*t - 8*ep*mtt^2*mWW^2*s^6*t + 36*ep^2*mtt^2*mWW^2*s^6*t + 67*ep^3*mtt^2*mWW^2*s^6*t + 70*ep^4*mtt^2*mWW^2*s^6*t + 8*ep^5*mtt^2*mWW^2*s^6*t + 8*ep*mtt*mWW^3*s^6*t - 28*ep^2*mtt*mWW^3*s^6*t - 56*ep^3*mtt*mWW^3*s^6*t + 330*ep^4*mtt*mWW^3*s^6*t + 420*ep^5*mtt*mWW^3*s^6*t + 2*ep^2*mWW^4*s^6*t - 38*ep^3*mWW^4*s^6*t - 140*ep^4*mWW^4*s^6*t - 104*ep^5*mWW^4*s^6*t - 2*ep^2*mtt^3*s^7*t + 3*ep^3*mtt^3*s^7*t + 14*ep^4*mtt^3*s^7*t + 8*ep^2*mtt^2*mWW*s^7*t - 3*ep^3*mtt^2*mWW*s^7*t - 66*ep^4*mtt^2*mWW*s^7*t - 56*ep^5*mtt^2*mWW*s^7*t - 6*ep^2*mtt*mWW^2*s^7*t - 3*ep^3*mtt*mWW^2*s^7*t + 42*ep^4*mtt*mWW^2*s^7*t + 48*ep^5*mtt*mWW^2*s^7*t + 3*ep^3*mWW^3*s^7*t + 10*ep^4*mWW^3*s^7*t + 8*ep^5*mWW^3*s^7*t - 4*ep^4*mtt^9*t^2 - 8*ep^5*mtt^9*t^2 - 4*ep^3*mtt^8*mWW*t^2 + 28*ep^4*mtt^8*mWW*t^2 + 72*ep^5*mtt^8*mWW*t^2 + 20*ep^3*mtt^7*mWW^2*t^2 - 80*ep^4*mtt^7*mWW^2*t^2 - 240*ep^5*mtt^7*mWW^2*t^2 - 40*ep^3*mtt^6*mWW^3*t^2 + 120*ep^4*mtt^6*mWW^3*t^2 + 400*ep^5*mtt^6*mWW^3*t^2 + 40*ep^3*mtt^5*mWW^4*t^2 - 100*ep^4*mtt^5*mWW^4*t^2 - 360*ep^5*mtt^5*mWW^4*t^2 - 20*ep^3*mtt^4*mWW^5*t^2 + 44*ep^4*mtt^4*mWW^5*t^2 + 168*ep^5*mtt^4*mWW^5*t^2 + 4*ep^3*mtt^3*mWW^6*t^2 - 8*ep^4*mtt^3*mWW^6*t^2 - 32*ep^5*mtt^3*mWW^6*t^2 + 12*ep^4*mtt^8*s*t^2 + 24*ep^5*mtt^8*s*t^2 + 16*ep^3*mtt^7*mWW*s*t^2 - 62*ep^4*mtt^7*mWW*s*t^2 - 188*ep^5*mtt^7*mWW*s*t^2 + 8*ep^2*mtt^6*mWW^2*s*t^2 - 90*ep^3*mtt^6*mWW^2*s*t^2 + 90*ep^4*mtt^6*mWW^2*s*t^2 + 604*ep^5*mtt^6*mWW^2*s*t^2 - 32*ep^2*mtt^5*mWW^3*s*t^2 + 206*ep^3*mtt^5*mWW^3*s*t^2 + 8*ep^4*mtt^5*mWW^3*s*t^2 - 1064*ep^5*mtt^5*mWW^3*s*t^2 + 48*ep^2*mtt^4*mWW^4*s*t^2 - 244*ep^3*mtt^4*mWW^4*s*t^2 - 112*ep^4*mtt^4*mWW^4*s*t^2 + 1136*ep^5*mtt^4*mWW^4*s*t^2 - 32*ep^2*mtt^3*mWW^5*s*t^2 + 156*ep^3*mtt^3*mWW^5*s*t^2 + 66*ep^4*mtt^3*mWW^5*s*t^2 - 748*ep^5*mtt^3*mWW^5*s*t^2 + 8*ep^2*mtt^2*mWW^6*s*t^2 - 50*ep^3*mtt^2*mWW^6*s*t^2 + 10*ep^4*mtt^2*mWW^6*s*t^2 + 284*ep^5*mtt^2*mWW^6*s*t^2 + 6*ep^3*mtt*mWW^7*s*t^2 - 12*ep^4*mtt*mWW^7*s*t^2 - 48*ep^5*mtt*mWW^7*s*t^2 - ep^3*mtt^7*s^2*t^2 - 10*ep^4*mtt^7*s^2*t^2 - 16*ep^5*mtt^7*s^2*t^2 - 2*ep*mtt^6*mWW*s^2*t^2 + 12*ep^2*mtt^6*mWW*s^2*t^2 - 12*ep^3*mtt^6*mWW*s^2*t^2 - 6*ep^4*mtt^6*mWW*s^2*t^2 + 164*ep^5*mtt^6*mWW*s^2*t^2 + 2*mtt^5*mWW^2*s^2*t^2 + 3*ep*mtt^5*mWW^2*s^2*t^2 - 100*ep^2*mtt^5*mWW^2*s^2*t^2 + 144*ep^3*mtt^5*mWW^2*s^2*t^2 + 368*ep^4*mtt^5*mWW^2*s^2*t^2 - 624*ep^5*mtt^5*mWW^2*s^2*t^2 - 6*mtt^4*mWW^3*s^2*t^2 + 248*ep^2*mtt^4*mWW^3*s^2*t^2 - 358*ep^3*mtt^4*mWW^3*s^2*t^2 - 1096*ep^4*mtt^4*mWW^3*s^2*t^2 + 1032*ep^5*mtt^4*mWW^3*s^2*t^2 + 6*mtt^3*mWW^4*s^2*t^2 + 2*ep*mtt^3*mWW^4*s^2*t^2 - 270*ep^2*mtt^3*mWW^4*s^2*t^2 + 351*ep^3*mtt^3*mWW^4*s^2*t^2 + 1350*ep^4*mtt^3*mWW^4*s^2*t^2 - 704*ep^5*mtt^3*mWW^4*s^2*t^2 - 2*mtt^2*mWW^5*s^2*t^2 - 6*ep*mtt^2*mWW^5*s^2*t^2 + 142*ep^2*mtt^2*mWW^5*s^2*t^2 - 144*ep^3*mtt^2*mWW^5*s^2*t^2 - 854*ep^4*mtt^2*mWW^5*s^2*t^2 + 36*ep^5*mtt^2*mWW^5*s^2*t^2 + 3*ep*mtt*mWW^6*s^2*t^2 - 38*ep^2*mtt*mWW^6*s^2*t^2 + 26*ep^3*mtt*mWW^6*s^2*t^2 + 308*ep^4*mtt*mWW^6*s^2*t^2 + 160*ep^5*mtt*mWW^6*s^2*t^2 + 6*ep^2*mWW^7*s^2*t^2 - 6*ep^3*mWW^7*s^2*t^2 - 60*ep^4*mWW^7*s^2*t^2 - 48*ep^5*mWW^7*s^2*t^2 + 2*ep^2*mtt^6*s^3*t^2 - 16*ep^4*mtt^6*s^3*t^2 - 16*ep^5*mtt^6*s^3*t^2 + 4*ep*mtt^5*mWW*s^3*t^2 - 46*ep^2*mtt^5*mWW*s^3*t^2 + 16*ep^3*mtt^5*mWW*s^3*t^2 + 220*ep^4*mtt^5*mWW*s^3*t^2 - 56*ep^5*mtt^5*mWW*s^3*t^2 - 4*mtt^4*mWW^2*s^3*t^2 - 6*ep*mtt^4*mWW^2*s^3*t^2 + 230*ep^2*mtt^4*mWW^2*s^3*t^2 - 144*ep^3*mtt^4*mWW^2*s^3*t^2 - 1080*ep^4*mtt^4*mWW^2*s^3*t^2 + 224*ep^5*mtt^4*mWW^2*s^3*t^2 + 8*mtt^3*mWW^3*s^3*t^2 + 10*ep*mtt^3*mWW^3*s^3*t^2 - 396*ep^2*mtt^3*mWW^3*s^3*t^2 + 212*ep^3*mtt^3*mWW^3*s^3*t^2 + 2014*ep^4*mtt^3*mWW^3*s^3*t^2 + 108*ep^5*mtt^3*mWW^3*s^3*t^2 - 4*mtt^2*mWW^4*s^3*t^2 - 18*ep*mtt^2*mWW^4*s^3*t^2 + 286*ep^2*mtt^2*mWW^4*s^3*t^2 - 72*ep^3*mtt^2*mWW^4*s^3*t^2 - 1706*ep^4*mtt^2*mWW^4*s^3*t^2 - 676*ep^5*mtt^2*mWW^4*s^3*t^2 + 10*ep*mtt*mWW^5*s^3*t^2 - 86*ep^2*mtt*mWW^5*s^3*t^2 + 4*ep^3*mtt*mWW^5*s^3*t^2 + 686*ep^4*mtt*mWW^5*s^3*t^2 + 508*ep^5*mtt*mWW^5*s^3*t^2 + 10*ep^2*mWW^6*s^3*t^2 - 16*ep^3*mWW^6*s^3*t^2 - 118*ep^4*mWW^6*s^3*t^2 - 92*ep^5*mWW^6*s^3*t^2 - 6*ep^2*mtt^5*s^4*t^2 + 6*ep^3*mtt^5*s^4*t^2 + 48*ep^4*mtt^5*s^4*t^2 + 24*ep^5*mtt^5*s^4*t^2 - 2*ep*mtt^4*mWW*s^4*t^2 + 62*ep^2*mtt^4*mWW*s^4*t^2 - 44*ep^3*mtt^4*mWW*s^4*t^2 - 360*ep^4*mtt^4*mWW*s^4*t^2 - 16*ep^5*mtt^4*mWW*s^4*t^2 + 2*mtt^3*mWW^2*s^4*t^2 + 7*ep*mtt^3*mWW^2*s^4*t^2 - 194*ep^2*mtt^3*mWW^2*s^4*t^2 + 63*ep^3*mtt^3*mWW^2*s^4*t^2 + 1042*ep^4*mtt^3*mWW^2*s^4*t^2 + 232*ep^5*mtt^3*mWW^2*s^4*t^2 - 2*mtt^2*mWW^3*s^4*t^2 - 16*ep*mtt^2*mWW^3*s^4*t^2 + 214*ep^2*mtt^2*mWW^3*s^4*t^2 + 34*ep^3*mtt^2*mWW^3*s^4*t^2 - 1218*ep^4*mtt^2*mWW^3*s^4*t^2 - 668*ep^5*mtt^2*mWW^3*s^4*t^2 + 11*ep*mtt*mWW^4*s^4*t^2 - 82*ep^2*mtt*mWW^4*s^4*t^2 - 47*ep^3*mtt*mWW^4*s^4*t^2 + 566*ep^4*mtt*mWW^4*s^4*t^2 + 488*ep^5*mtt*mWW^4*s^4*t^2 + 6*ep^2*mWW^5*s^4*t^2 - 12*ep^3*mWW^5*s^4*t^2 - 78*ep^4*mWW^5*s^4*t^2 - 60*ep^5*mWW^5*s^4*t^2 + 6*ep^2*mtt^4*s^5*t^2 - 8*ep^3*mtt^4*s^5*t^2 - 44*ep^4*mtt^4*s^5*t^2 - 8*ep^5*mtt^4*s^5*t^2 - 34*ep^2*mtt^3*mWW*s^5*t^2 + 32*ep^3*mtt^3*mWW*s^5*t^2 + 226*ep^4*mtt^3*mWW*s^5*t^2 + 52*ep^5*mtt^3*mWW*s^5*t^2 - 4*ep*mtt^2*mWW^2*s^5*t^2 + 60*ep^2*mtt^2*mWW^2*s^5*t^2 + 8*ep^3*mtt^2*mWW^2*s^5*t^2 - 366*ep^4*mtt^2*mWW^2*s^5*t^2 - 220*ep^5*mtt^2*mWW^2*s^5*t^2 + 4*ep*mtt*mWW^3*s^5*t^2 - 34*ep^2*mtt*mWW^3*s^5*t^2 - 32*ep^3*mtt*mWW^3*s^5*t^2 + 198*ep^4*mtt*mWW^3*s^5*t^2 + 188*ep^5*mtt*mWW^3*s^5*t^2 + 2*ep^2*mWW^4*s^5*t^2 - 14*ep^4*mWW^4*s^5*t^2 - 12*ep^5*mWW^4*s^5*t^2 - 2*ep^2*mtt^3*s^6*t^2 + 3*ep^3*mtt^3*s^6*t^2 + 14*ep^4*mtt^3*s^6*t^2 + 6*ep^2*mtt^2*mWW*s^6*t^2 - 4*ep^3*mtt^2*mWW*s^6*t^2 - 46*ep^4*mtt^2*mWW*s^6*t^2 - 28*ep^5*mtt^2*mWW*s^6*t^2 - 4*ep^2*mtt*mWW^2*s^6*t^2 - ep^3*mtt*mWW^2*s^6*t^2 + 26*ep^4*mtt*mWW^2*s^6*t^2 + 24*ep^5*mtt*mWW^2*s^6*t^2 + 2*ep^3*mWW^3*s^6*t^2 + 6*ep^4*mWW^3*s^6*t^2 + 4*ep^5*mWW^3*s^6*t^2)/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*mWW^2*(mtt - s)*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(12*ep^3*mtt^10 + 24*ep^4*mtt^10 + 4*ep^2*mtt^9*mWW - 112*ep^3*mtt^9*mWW - 240*ep^4*mtt^9*mWW - 8*ep*mtt^8*mWW^2 - 16*ep^2*mtt^8*mWW^2 + 464*ep^3*mtt^8*mWW^2 + 928*ep^4*mtt^8*mWW^2 + 40*ep*mtt^7*mWW^3 + 16*ep^2*mtt^7*mWW^3 - 1056*ep^3*mtt^7*mWW^3 - 1856*ep^4*mtt^7*mWW^3 - 80*ep*mtt^6*mWW^4 + 16*ep^2*mtt^6*mWW^4 + 1404*ep^3*mtt^6*mWW^4 + 2104*ep^4*mtt^6*mWW^4 + 80*ep*mtt^5*mWW^5 - 44*ep^2*mtt^5*mWW^5 - 1088*ep^3*mtt^5*mWW^5 - 1360*ep^4*mtt^5*mWW^5 - 40*ep*mtt^4*mWW^6 + 32*ep^2*mtt^4*mWW^6 + 456*ep^3*mtt^4*mWW^6 + 464*ep^4*mtt^4*mWW^6 + 8*ep*mtt^3*mWW^7 - 8*ep^2*mtt^3*mWW^7 - 80*ep^3*mtt^3*mWW^7 - 64*ep^4*mtt^3*mWW^7 + 12*ep^2*mtt^9*s - 48*ep^3*mtt^9*s - 144*ep^4*mtt^9*s + 12*ep*mtt^8*mWW*s - 72*ep^2*mtt^8*mWW*s + 478*ep^3*mtt^8*mWW*s + 1340*ep^4*mtt^8*mWW*s - 4*ep*mtt^7*mWW^2*s + 174*ep^2*mtt^7*mWW^2*s - 2044*ep^3*mtt^7*mWW^2*s - 4816*ep^4*mtt^7*mWW^2*s - 104*ep*mtt^6*mWW^3*s - 188*ep^2*mtt^6*mWW^3*s + 4408*ep^3*mtt^6*mWW^3*s + 8736*ep^4*mtt^6*mWW^3*s + 236*ep*mtt^5*mWW^4*s + 40*ep^2*mtt^5*mWW^4*s - 5220*ep^3*mtt^5*mWW^4*s - 8712*ep^4*mtt^5*mWW^4*s - 224*ep*mtt^4*mWW^5*s + 96*ep^2*mtt^4*mWW^5*s + 3490*ep^3*mtt^4*mWW^5*s + 4804*ep^4*mtt^4*mWW^5*s + 104*ep*mtt^3*mWW^6*s - 82*ep^2*mtt^3*mWW^6*s - 1264*ep^3*mtt^3*mWW^6*s - 1368*ep^4*mtt^3*mWW^6*s - 20*ep*mtt^2*mWW^7*s + 20*ep^2*mtt^2*mWW^7*s + 200*ep^3*mtt^2*mWW^7*s + 160*ep^4*mtt^2*mWW^7*s - 72*ep^2*mtt^8*s^2 + 36*ep^3*mtt^8*s^2 + 360*ep^4*mtt^8*s^2 + 2*mtt^7*mWW*s^2 - 53*ep*mtt^7*mWW*s^2 + 331*ep^2*mtt^7*mWW*s^2 - 612*ep^3*mtt^7*mWW*s^2 - 3004*ep^4*mtt^7*mWW*s^2 - 11*mtt^6*mWW^2*s^2 + 110*ep*mtt^6*mWW^2*s^2 - 525*ep^2*mtt^6*mWW^2*s^2 + 3242*ep^3*mtt^6*mWW^2*s^2 + 9640*ep^4*mtt^6*mWW^2*s^2 + 23*mtt^5*mWW^3*s^2 + 74*ep*mtt^5*mWW^3*s^2 + 217*ep^2*mtt^5*mWW^3*s^2 - 7592*ep^3*mtt^5*mWW^3*s^2 - 15828*ep^4*mtt^5*mWW^3*s^2 - 23*mtt^4*mWW^4*s^2 - 372*ep*mtt^4*mWW^4*s^2 + 307*ep^2*mtt^4*mWW^4*s^2 + 9140*ep^3*mtt^4*mWW^4*s^2 + 14444*ep^4*mtt^4*mWW^4*s^2 + 11*mtt^3*mWW^5*s^2 + 379*ep*mtt^3*mWW^5*s^2 - 414*ep^2*mtt^3*mWW^5*s^2 - 5960*ep^3*mtt^3*mWW^5*s^2 - 7408*ep^4*mtt^3*mWW^5*s^2 - 2*mtt^2*mWW^6*s^2 - 170*ep*mtt^2*mWW^6*s^2 + 182*ep^2*mtt^2*mWW^6*s^2 + 2078*ep^3*mtt^2*mWW^6*s^2 + 2100*ep^4*mtt^2*mWW^6*s^2 + 32*ep*mtt*mWW^7*s^2 - 26*ep^2*mtt*mWW^7*s^2 - 332*ep^3*mtt*mWW^7*s^2 - 304*ep^4*mtt*mWW^7*s^2 + 180*ep^2*mtt^7*s^3 + 120*ep^3*mtt^7*s^3 - 480*ep^4*mtt^7*s^3 - 8*mtt^6*mWW*s^3 + 91*ep*mtt^6*mWW*s^3 - 751*ep^2*mtt^6*mWW*s^3 - 270*ep^3*mtt^6*mWW*s^3 + 3320*ep^4*mtt^6*mWW*s^3 + 40*mtt^5*mWW^2*s^3 - 257*ep*mtt^5*mWW^2*s^3 + 917*ep^2*mtt^5*mWW^2*s^3 - 1188*ep^3*mtt^5*mWW^2*s^3 - 8740*ep^4*mtt^5*mWW^2*s^3 - 74*mtt^4*mWW^3*s^3 + 105*ep*mtt^4*mWW^3*s^3 + 43*ep^2*mtt^4*mWW^3*s^3 + 5342*ep^3*mtt^4*mWW^3*s^3 + 12496*ep^4*mtt^4*mWW^3*s^3 + 64*mtt^3*mWW^4*s^3 + 273*ep*mtt^3*mWW^4*s^3 - 847*ep^2*mtt^3*mWW^4*s^3 - 7852*ep^3*mtt^3*mWW^4*s^3 - 10828*ep^4*mtt^3*mWW^4*s^3 - 26*mtt^2*mWW^5*s^3 - 300*ep*mtt^2*mWW^5*s^3 + 570*ep^2*mtt^2*mWW^5*s^3 + 5216*ep^3*mtt^2*mWW^5*s^3 + 5584*ep^4*mtt^2*mWW^5*s^3 + 4*mtt*mWW^6*s^3 + 100*ep*mtt*mWW^6*s^3 - 110*ep^2*mtt*mWW^6*s^3 - 1524*ep^3*mtt*mWW^6*s^3 - 1528*ep^4*mtt*mWW^6*s^3 - 12*ep*mWW^7*s^3 - 2*ep^2*mWW^7*s^3 + 156*ep^3*mWW^7*s^3 + 176*ep^4*mWW^7*s^3 - 240*ep^2*mtt^6*s^4 - 300*ep^3*mtt^6*s^4 + 360*ep^4*mtt^6*s^4 + 12*mtt^5*mWW*s^4 - 74*ep*mtt^5*mWW*s^4 + 994*ep^2*mtt^5*mWW*s^4 + 1560*ep^3*mtt^5*mWW*s^4 - 1640*ep^4*mtt^5*mWW*s^4 - 56*mtt^4*mWW^2*s^4 + 253*ep*mtt^4*mWW^2*s^4 - 1201*ep^2*mtt^4*mWW^2*s^4 - 2572*ep^3*mtt^4*mWW^2*s^4 + 2580*ep^4*mtt^4*mWW^2*s^4 + 93*mtt^3*mWW^3*s^4 - 211*ep*mtt^3*mWW^3*s^4 + 76*ep^2*mtt^3*mWW^3*s^4 + 272*ep^3*mtt^3*mWW^3*s^4 - 2816*ep^4*mtt^3*mWW^3*s^4 - 70*mtt^2*mWW^4*s^4 - 106*ep*mtt^2*mWW^4*s^4 + 670*ep^2*mtt^2*mWW^4*s^4 + 3414*ep^3*mtt^2*mWW^4*s^4 + 3756*ep^4*mtt^2*mWW^4*s^4 + 24*mtt*mWW^5*s^4 + 183*ep*mtt*mWW^5*s^4 - 361*ep^2*mtt*mWW^5*s^4 - 3072*ep^3*mtt*mWW^5*s^4 - 2972*ep^4*mtt*mWW^5*s^4 - 3*mWW^6*s^4 - 45*ep*mWW^6*s^4 + 62*ep^2*mWW^6*s^4 + 698*ep^3*mWW^6*s^4 + 732*ep^4*mWW^6*s^4 + 180*ep^2*mtt^5*s^5 + 288*ep^3*mtt^5*s^5 - 144*ep^4*mtt^5*s^5 - 8*mtt^4*mWW*s^5 + 26*ep*mtt^4*mWW*s^5 - 790*ep^2*mtt^4*mWW*s^5 - 1758*ep^3*mtt^4*mWW*s^5 - 20*ep^4*mtt^4*mWW*s^5 + 36*mtt^3*mWW^2*s^5 - 103*ep*mtt^3*mWW^2*s^5 + 1093*ep^2*mtt^3*mWW^2*s^5 + 3508*ep^3*mtt^3*mWW^2*s^5 + 1244*ep^4*mtt^3*mWW^2*s^5 - 52*mtt^2*mWW^3*s^5 + 120*ep*mtt^2*mWW^3*s^5 - 410*ep^2*mtt^2*mWW^3*s^5 - 2436*ep^3*mtt^2*mWW^3*s^5 - 1560*ep^4*mtt^2*mWW^3*s^5 + 30*mtt*mWW^4*s^5 + 10*ep*mtt*mWW^4*s^5 - 110*ep^2*mtt*mWW^4*s^5 - 268*ep^3*mtt*mWW^4*s^5 - 152*ep^4*mtt*mWW^4*s^5 - 6*mWW^5*s^5 - 37*ep*mWW^5*s^5 + 69*ep^2*mWW^5*s^5 + 490*ep^3*mWW^5*s^5 + 440*ep^4*mWW^5*s^5 - 72*ep^2*mtt^4*s^6 - 132*ep^3*mtt^4*s^6 + 24*ep^4*mtt^4*s^6 + 2*mtt^3*mWW*s^6 - ep*mtt^3*mWW*s^6 + 351*ep^2*mtt^3*mWW*s^6 + 892*ep^3*mtt^3*mWW*s^6 + 340*ep^4*mtt^3*mWW*s^6 - 9*mtt^2*mWW^2*s^6 + 5*ep*mtt^2*mWW^2*s^6 - 558*ep^2*mtt^2*mWW^2*s^6 - 1742*ep^3*mtt^2*mWW^2*s^6 - 1068*ep^4*mtt^2*mWW^2*s^6 + 10*mtt*mWW^3*s^6 - 21*ep*mtt*mWW^3*s^6 + 307*ep^2*mtt*mWW^3*s^6 + 1240*ep^3*mtt*mWW^3*s^6 + 964*ep^4*mtt*mWW^3*s^6 - 3*mWW^4*s^6 + 17*ep*mWW^4*s^6 - 44*ep^2*mWW^4*s^6 - 338*ep^3*mWW^4*s^6 - 324*ep^4*mWW^4*s^6 + 12*ep^2*mtt^3*s^7 + 24*ep^3*mtt^3*s^7 - ep*mtt^2*mWW*s^7 - 67*ep^2*mtt^2*mWW*s^7 - 178*ep^3*mtt^2*mWW*s^7 - 96*ep^4*mtt^2*mWW*s^7 + 4*ep*mtt*mWW^2*s^7 + 116*ep^2*mtt*mWW^2*s^7 + 332*ep^3*mtt*mWW^2*s^7 + 232*ep^4*mtt*mWW^2*s^7 - 3*ep*mWW^3*s^7 - 61*ep^2*mWW^3*s^7 - 178*ep^3*mWW^3*s^7 - 136*ep^4*mWW^3*s^7 + 8*ep^2*mtt^9*t + 32*ep^3*mtt^9*t + 32*ep^4*mtt^9*t + 8*ep*mtt^8*mWW*t - 40*ep^2*mtt^8*mWW*t - 248*ep^3*mtt^8*mWW*t - 272*ep^4*mtt^8*mWW*t - 40*ep*mtt^7*mWW^2*t + 88*ep^2*mtt^7*mWW^2*t + 752*ep^3*mtt^7*mWW^2*t + 832*ep^4*mtt^7*mWW^2*t + 80*ep*mtt^6*mWW^3*t - 112*ep^2*mtt^6*mWW^3*t - 1168*ep^3*mtt^6*mWW^3*t - 1248*ep^4*mtt^6*mWW^3*t - 80*ep*mtt^5*mWW^4*t + 88*ep^2*mtt^5*mWW^4*t + 992*ep^3*mtt^5*mWW^4*t + 992*ep^4*mtt^5*mWW^4*t + 40*ep*mtt^4*mWW^5*t - 40*ep^2*mtt^4*mWW^5*t - 440*ep^3*mtt^4*mWW^5*t - 400*ep^4*mtt^4*mWW^5*t - 8*ep*mtt^3*mWW^6*t + 8*ep^2*mtt^3*mWW^6*t + 80*ep^3*mtt^3*mWW^6*t + 64*ep^4*mtt^3*mWW^6*t - 44*ep^2*mtt^8*s*t - 164*ep^3*mtt^8*s*t - 152*ep^4*mtt^8*s*t - 28*ep*mtt^7*mWW*s*t + 200*ep^2*mtt^7*mWW*s*t + 1020*ep^3*mtt^7*mWW*s*t + 1016*ep^4*mtt^7*mWW*s*t + 116*ep*mtt^6*mWW^2*s*t - 412*ep^2*mtt^6*mWW^2*s*t - 2520*ep^3*mtt^6*mWW^2*s*t - 2464*ep^4*mtt^6*mWW^2*s*t - 208*ep*mtt^5*mWW^3*s*t + 512*ep^2*mtt^5*mWW^3*s*t + 3344*ep^3*mtt^5*mWW^3*s*t + 2976*ep^4*mtt^5*mWW^3*s*t + 208*ep*mtt^4*mWW^4*s*t - 404*ep^2*mtt^4*mWW^4*s*t - 2652*ep^3*mtt^4*mWW^4*s*t - 2024*ep^4*mtt^4*mWW^4*s*t - 116*ep*mtt^3*mWW^5*s*t + 184*ep^2*mtt^3*mWW^5*s*t + 1236*ep^3*mtt^3*mWW^5*s*t + 808*ep^4*mtt^3*mWW^5*s*t + 28*ep*mtt^2*mWW^6*s*t - 36*ep^2*mtt^2*mWW^6*s*t - 264*ep^3*mtt^2*mWW^6*s*t - 160*ep^4*mtt^2*mWW^6*s*t - 2*ep*mtt^7*s^2*t + 111*ep^2*mtt^7*s^2*t + 370*ep^3*mtt^7*s^2*t + 280*ep^4*mtt^7*s^2*t + 45*ep*mtt^6*mWW*s^2*t - 480*ep^2*mtt^6*mWW*s^2*t - 1812*ep^3*mtt^6*mWW*s^2*t - 1344*ep^4*mtt^6*mWW*s^2*t + 4*mtt^5*mWW^2*s^2*t - 132*ep*mtt^5*mWW^2*s^2*t + 848*ep^2*mtt^5*mWW^2*s^2*t + 3366*ep^3*mtt^5*mWW^2*s^2*t + 2220*ep^4*mtt^5*mWW^2*s^2*t - 14*mtt^4*mWW^3*s^2*t + 154*ep*mtt^4*mWW^3*s^2*t - 764*ep^2*mtt^4*mWW^3*s^2*t - 2944*ep^3*mtt^4*mWW^3*s^2*t - 1376*ep^4*mtt^4*mWW^3*s^2*t + 18*mtt^3*mWW^4*s^2*t - 86*ep*mtt^3*mWW^4*s^2*t + 325*ep^2*mtt^3*mWW^4*s^2*t + 1138*ep^3*mtt^3*mWW^4*s^2*t - 10*mtt^2*mWW^5*s^2*t + 13*ep*mtt^2*mWW^5*s^2*t - 10*ep^2*mtt^2*mWW^5*s^2*t + 64*ep^3*mtt^2*mWW^5*s^2*t + 432*ep^4*mtt^2*mWW^5*s^2*t + 2*mtt*mWW^6*s^2*t + 20*ep*mtt*mWW^6*s^2*t - 36*ep^2*mtt*mWW^6*s^2*t - 314*ep^3*mtt*mWW^6*s^2*t - 356*ep^4*mtt*mWW^6*s^2*t - 12*ep*mWW^7*s^2*t + 6*ep^2*mWW^7*s^2*t + 132*ep^3*mWW^7*s^2*t + 144*ep^4*mWW^7*s^2*t + 8*ep*mtt^6*s^3*t - 163*ep^2*mtt^6*s^3*t - 478*ep^3*mtt^6*s^3*t - 240*ep^4*mtt^6*s^3*t - 2*mtt^5*mWW*s^3*t - 59*ep*mtt^5*mWW*s^3*t + 699*ep^2*mtt^5*mWW*s^3*t + 1988*ep^3*mtt^5*mWW*s^3*t + 740*ep^4*mtt^5*mWW*s^3*t - 3*mtt^4*mWW^2*s^3*t + 117*ep*mtt^4*mWW^2*s^3*t - 1093*ep^2*mtt^4*mWW^2*s^3*t - 3086*ep^3*mtt^4*mWW^2*s^3*t - 776*ep^4*mtt^4*mWW^2*s^3*t + 18*mtt^3*mWW^3*s^3*t - 67*ep*mtt^3*mWW^3*s^3*t + 679*ep^2*mtt^3*mWW^3*s^3*t + 2172*ep^3*mtt^3*mWW^3*s^3*t + 476*ep^4*mtt^3*mWW^3*s^3*t - 20*mtt^2*mWW^4*s^3*t - 15*ep*mtt^2*mWW^4*s^3*t - 20*ep^2*mtt^2*mWW^4*s^3*t - 702*ep^3*mtt^2*mWW^4*s^3*t - 540*ep^4*mtt^2*mWW^4*s^3*t + 8*mtt*mWW^5*s^3*t + 10*ep*mtt*mWW^5*s^3*t - 142*ep^2*mtt*mWW^5*s^3*t + 160*ep^3*mtt*mWW^5*s^3*t + 496*ep^4*mtt*mWW^5*s^3*t - mWW^6*s^3*t + 6*ep*mWW^6*s^3*t + 40*ep^2*mWW^6*s^3*t - 54*ep^3*mWW^6*s^3*t - 156*ep^4*mWW^6*s^3*t - 12*ep*mtt^5*s^4*t + 142*ep^2*mtt^5*s^4*t + 372*ep^3*mtt^5*s^4*t + 80*ep^4*mtt^5*s^4*t + 4*mtt^4*mWW*s^4*t + 65*ep*mtt^4*mWW*s^4*t - 597*ep^2*mtt^4*mWW*s^4*t - 1536*ep^3*mtt^4*mWW*s^4*t - 228*ep^4*mtt^4*mWW*s^4*t - 2*mtt^3*mWW^2*s^4*t - 104*ep*mtt^3*mWW^2*s^4*t + 894*ep^2*mtt^3*mWW^2*s^4*t + 2548*ep^3*mtt^3*mWW^2*s^4*t + 600*ep^4*mtt^3*mWW^2*s^4*t - 8*mtt^2*mWW^3*s^4*t + 91*ep*mtt^2*mWW^3*s^4*t - 501*ep^2*mtt^2*mWW^3*s^4*t - 2564*ep^3*mtt^2*mWW^3*s^4*t - 1604*ep^4*mtt^2*mWW^3*s^4*t + 8*mtt*mWW^4*s^4*t - 50*ep*mtt*mWW^4*s^4*t + 56*ep^2*mtt*mWW^4*s^4*t + 1480*ep^3*mtt*mWW^4*s^4*t + 1560*ep^4*mtt*mWW^4*s^4*t - 2*mWW^5*s^4*t + 10*ep*mWW^5*s^4*t + 6*ep^2*mWW^5*s^4*t - 300*ep^3*mWW^5*s^4*t - 408*ep^4*mWW^5*s^4*t + 8*ep*mtt^4*s^5*t - 66*ep^2*mtt^4*s^5*t - 160*ep^3*mtt^4*s^5*t + 8*ep^4*mtt^4*s^5*t - 2*mtt^3*mWW*s^5*t - 41*ep*mtt^3*mWW*s^5*t + 253*ep^2*mtt^3*mWW*s^5*t + 732*ep^3*mtt^3*mWW*s^5*t + 156*ep^4*mtt^3*mWW*s^5*t + mtt^2*mWW^2*s^5*t + 53*ep*mtt^2*mWW^2*s^5*t - 402*ep^2*mtt^2*mWW^2*s^5*t - 1396*ep^3*mtt^2*mWW^2*s^5*t - 656*ep^4*mtt^2*mWW^2*s^5*t + 2*mtt*mWW^3*s^5*t - 54*ep*mtt*mWW^3*s^5*t + 240*ep^2*mtt*mWW^3*s^5*t + 1372*ep^3*mtt*mWW^3*s^5*t + 976*ep^4*mtt*mWW^3*s^5*t - mWW^4*s^5*t + 18*ep*mWW^4*s^5*t - 57*ep^2*mWW^4*s^5*t - 372*ep^3*mWW^4*s^5*t - 292*ep^4*mWW^4*s^5*t - 2*ep*mtt^3*s^6*t + 11*ep^2*mtt^3*s^6*t + 26*ep^3*mtt^3*s^6*t - 8*ep^4*mtt^3*s^6*t + 10*ep*mtt^2*mWW*s^6*t - 31*ep^2*mtt^2*mWW*s^6*t - 132*ep^3*mtt^2*mWW*s^6*t - 60*ep^4*mtt^2*mWW*s^6*t - 10*ep*mtt*mWW^2*s^6*t + 74*ep^2*mtt*mWW^2*s^6*t + 326*ep^3*mtt*mWW^2*s^6*t + 236*ep^4*mtt*mWW^2*s^6*t + 2*ep*mWW^3*s^6*t - 38*ep^2*mWW^3*s^6*t - 140*ep^3*mWW^3*s^6*t - 104*ep^4*mWW^3*s^6*t + ep^2*mtt^2*s^7*t + 2*ep^3*mtt^2*s^7*t - 4*ep^2*mtt*mWW*s^7*t - 12*ep^3*mtt*mWW*s^7*t - 8*ep^4*mtt*mWW*s^7*t + 3*ep^2*mWW^2*s^7*t + 10*ep^3*mWW^2*s^7*t + 8*ep^4*mWW^2*s^7*t - 4*ep^3*mtt^8*t^2 - 8*ep^4*mtt^8*t^2 - 4*ep^2*mtt^7*mWW*t^2 + 24*ep^3*mtt^7*mWW*t^2 + 64*ep^4*mtt^7*mWW*t^2 + 16*ep^2*mtt^6*mWW^2*t^2 - 56*ep^3*mtt^6*mWW^2*t^2 - 176*ep^4*mtt^6*mWW^2*t^2 - 24*ep^2*mtt^5*mWW^3*t^2 + 64*ep^3*mtt^5*mWW^3*t^2 + 224*ep^4*mtt^5*mWW^3*t^2 + 16*ep^2*mtt^4*mWW^4*t^2 - 36*ep^3*mtt^4*mWW^4*t^2 - 136*ep^4*mtt^4*mWW^4*t^2 - 4*ep^2*mtt^3*mWW^5*t^2 + 8*ep^3*mtt^3*mWW^5*t^2 + 32*ep^4*mtt^3*mWW^5*t^2 + 12*ep^3*mtt^7*s*t^2 + 24*ep^4*mtt^7*s*t^2 + 12*ep^2*mtt^6*mWW*s*t^2 - 38*ep^3*mtt^6*mWW*s*t^2 - 124*ep^4*mtt^6*mWW*s*t^2 + 4*ep*mtt^5*mWW^2*s*t^2 - 34*ep^2*mtt^5*mWW^2*s*t^2 - 16*ep^3*mtt^5*mWW^2*s*t^2 + 136*ep^4*mtt^5*mWW^2*s*t^2 - 12*ep*mtt^4*mWW^3*s*t^2 + 24*ep^2*mtt^4*mWW^3*s*t^2 + 168*ep^3*mtt^4*mWW^3*s*t^2 + 144*ep^4*mtt^4*mWW^3*s*t^2 + 12*ep*mtt^3*mWW^4*s*t^2 + 12*ep^2*mtt^3*mWW^4*s*t^2 - 208*ep^3*mtt^3*mWW^4*s*t^2 - 368*ep^4*mtt^3*mWW^4*s*t^2 - 4*ep*mtt^2*mWW^5*s*t^2 - 20*ep^2*mtt^2*mWW^5*s*t^2 + 94*ep^3*mtt^2*mWW^5*s*t^2 + 236*ep^4*mtt^2*mWW^5*s*t^2 + 6*ep^2*mtt*mWW^6*s*t^2 - 12*ep^3*mtt*mWW^6*s*t^2 - 48*ep^4*mtt*mWW^6*s*t^2 + 2*ep*mtt^6*s^2*t^2 - 3*ep^2*mtt^6*s^2*t^2 - 22*ep^3*mtt^6*s^2*t^2 - 16*ep^4*mtt^6*s^2*t^2 - 2*mtt^5*mWW*s^2*t^2 - 12*ep*mtt^5*mWW*s^2*t^2 + 25*ep^2*mtt^5*mWW*s^2*t^2 + 88*ep^3*mtt^5*mWW*s^2*t^2 + 12*ep^4*mtt^5*mWW*s^2*t^2 + 7*mtt^4*mWW^2*s^2*t^2 + 22*ep*mtt^4*mWW^2*s^2*t^2 - 95*ep^2*mtt^4*mWW^2*s^2*t^2 - 120*ep^3*mtt^4*mWW^2*s^2*t^2 + 204*ep^4*mtt^4*mWW^2*s^2*t^2 - 9*mtt^3*mWW^3*s^2*t^2 - 24*ep*mtt^3*mWW^3*s^2*t^2 + 167*ep^2*mtt^3*mWW^3*s^2*t^2 + 144*ep^3*mtt^3*mWW^3*s^2*t^2 - 428*ep^4*mtt^3*mWW^3*s^2*t^2 + 5*mtt^2*mWW^4*s^2*t^2 + 26*ep*mtt^2*mWW^4*s^2*t^2 - 140*ep^2*mtt^2*mWW^4*s^2*t^2 - 230*ep^3*mtt^2*mWW^4*s^2*t^2 + 228*ep^4*mtt^2*mWW^4*s^2*t^2 - mtt*mWW^5*s^2*t^2 - 20*ep*mtt*mWW^5*s^2*t^2 + 52*ep^2*mtt*mWW^5*s^2*t^2 + 200*ep^3*mtt*mWW^5*s^2*t^2 + 48*ep^4*mtt*mWW^5*s^2*t^2 + 6*ep*mWW^6*s^2*t^2 - 6*ep^2*mWW^6*s^2*t^2 - 60*ep^3*mWW^6*s^2*t^2 - 48*ep^4*mWW^6*s^2*t^2 - 6*ep*mtt^5*s^3*t^2 + 8*ep^2*mtt^5*s^3*t^2 + 32*ep^3*mtt^5*s^3*t^2 - 16*ep^4*mtt^5*s^3*t^2 + 4*mtt^4*mWW*s^3*t^2 + 32*ep*mtt^4*mWW*s^3*t^2 - 72*ep^2*mtt^4*mWW*s^3*t^2 - 204*ep^3*mtt^4*mWW*s^3*t^2 + 72*ep^4*mtt^4*mWW*s^3*t^2 - 10*mtt^3*mWW^2*s^3*t^2 - 62*ep*mtt^3*mWW^2*s^3*t^2 + 176*ep^2*mtt^3*mWW^2*s^3*t^2 + 484*ep^3*mtt^3*mWW^2*s^3*t^2 - 72*ep^4*mtt^3*mWW^2*s^3*t^2 + 8*mtt^2*mWW^3*s^3*t^2 + 62*ep*mtt^2*mWW^3*s^3*t^2 - 184*ep^2*mtt^2*mWW^3*s^3*t^2 - 602*ep^3*mtt^2*mWW^3*s^3*t^2 - 100*ep^4*mtt^2*mWW^3*s^3*t^2 - 2*mtt*mWW^4*s^3*t^2 - 36*ep*mtt*mWW^4*s^3*t^2 + 88*ep^2*mtt*mWW^4*s^3*t^2 + 408*ep^3*mtt*mWW^4*s^3*t^2 + 208*ep^4*mtt*mWW^4*s^3*t^2 + 10*ep*mWW^5*s^3*t^2 - 16*ep^2*mWW^5*s^3*t^2 - 118*ep^3*mWW^5*s^3*t^2 - 92*ep^4*mWW^5*s^3*t^2 + 6*ep*mtt^4*s^4*t^2 - 6*ep^2*mtt^4*s^4*t^2 - 24*ep^3*mtt^4*s^4*t^2 + 24*ep^4*mtt^4*s^4*t^2 - 2*mtt^3*mWW*s^4*t^2 - 28*ep*mtt^3*mWW*s^4*t^2 + 38*ep^2*mtt^3*mWW*s^4*t^2 + 168*ep^3*mtt^3*mWW*s^4*t^2 - 8*ep^4*mtt^3*mWW*s^4*t^2 + 3*mtt^2*mWW^2*s^4*t^2 + 44*ep*mtt^2*mWW^2*s^4*t^2 - 61*ep^2*mtt^2*mWW^2*s^4*t^2 - 338*ep^3*mtt^2*mWW^2*s^4*t^2 - 128*ep^4*mtt^2*mWW^2*s^4*t^2 - mtt*mWW^3*s^4*t^2 - 28*ep*mtt*mWW^3*s^4*t^2 + 41*ep^2*mtt*mWW^3*s^4*t^2 + 272*ep^3*mtt*mWW^3*s^4*t^2 + 172*ep^4*mtt*mWW^3*s^4*t^2 + 6*ep*mWW^4*s^4*t^2 - 12*ep^2*mWW^4*s^4*t^2 - 78*ep^3*mWW^4*s^4*t^2 - 60*ep^4*mWW^4*s^4*t^2 - 2*ep*mtt^3*s^5*t^2 + 4*ep^3*mtt^3*s^5*t^2 - 8*ep^4*mtt^3*s^5*t^2 + 8*ep*mtt^2*mWW*s^5*t^2 + 4*ep^2*mtt^2*mWW*s^5*t^2 - 30*ep^3*mtt^2*mWW*s^5*t^2 - 12*ep^4*mtt^2*mWW*s^5*t^2 - 8*ep*mtt*mWW^2*s^5*t^2 - 4*ep^2*mtt*mWW^2*s^5*t^2 + 40*ep^3*mtt*mWW^2*s^5*t^2 + 32*ep^4*mtt*mWW^2*s^5*t^2 + 2*ep*mWW^3*s^5*t^2 - 14*ep^3*mWW^3*s^5*t^2 - 12*ep^4*mWW^3*s^5*t^2 + ep^2*mtt^2*s^6*t^2 + 2*ep^3*mtt^2*s^6*t^2 - 3*ep^2*mtt*mWW*s^6*t^2 - 8*ep^3*mtt*mWW*s^6*t^2 - 4*ep^4*mtt*mWW*s^6*t^2 + 2*ep^2*mWW^2*s^6*t^2 + 6*ep^3*mWW^2*s^6*t^2 + 4*ep^4*mWW^2*s^6*t^2))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*mWW^2*(mtt - s)*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*mtt^6*mWW - 7*ep*mtt^6*mWW - 27*ep^2*mtt^6*mWW + 6*ep^3*mtt^6*mWW - 6*mtt^5*mWW^2 + 53*ep*mtt^5*mWW^2 + ep^2*mtt^5*mWW^2 - 138*ep^3*mtt^5*mWW^2 - 18*mtt^4*mWW^3 - 129*ep*mtt^4*mWW^3 + 269*ep^2*mtt^4*mWW^3 + 490*ep^3*mtt^4*mWW^3 + 50*mtt^3*mWW^4 + 139*ep*mtt^3*mWW^4 - 541*ep^2*mtt^3*mWW^4 - 698*ep^3*mtt^3*mWW^4 - 42*mtt^2*mWW^5 - 68*ep*mtt^2*mWW^5 + 406*ep^2*mtt^2*mWW^5 + 448*ep^3*mtt^2*mWW^5 + 12*mtt*mWW^6 + 12*ep*mtt*mWW^6 - 108*ep^2*mtt*mWW^6 - 108*ep^3*mtt*mWW^6 - 25*mtt^5*mWW*s + 31*ep*mtt^5*mWW*s + 150*ep^2*mtt^5*mWW*s - 24*ep^3*mtt^5*mWW*s + 59*mtt^4*mWW^2*s - 223*ep*mtt^4*mWW^2*s - 220*ep^2*mtt^4*mWW^2*s + 444*ep^3*mtt^4*mWW^2*s - 42*mtt^3*mWW^3*s + 402*ep*mtt^3*mWW^3*s - 138*ep^2*mtt^3*mWW^3*s - 960*ep^3*mtt^3*mWW^3*s + 31*mtt^2*mWW^4*s - 233*ep*mtt^2*mWW^4*s + 86*ep^2*mtt^2*mWW^4*s + 332*ep^3*mtt^2*mWW^4*s - 47*mtt*mWW^5*s - 13*ep*mtt*mWW^5*s + 338*ep^2*mtt*mWW^5*s + 532*ep^3*mtt*mWW^5*s + 24*mWW^6*s + 36*ep*mWW^6*s - 216*ep^2*mWW^6*s - 324*ep^3*mWW^6*s + 60*mtt^4*mWW*s^2 - 54*ep*mtt^4*mWW*s^2 - 330*ep^2*mtt^4*mWW*s^2 + 36*ep^3*mtt^4*mWW*s^2 - 167*mtt^3*mWW^2*s^2 + 326*ep*mtt^3*mWW^2*s^2 + 783*ep^2*mtt^3*mWW^2*s^2 - 354*ep^3*mtt^3*mWW^2*s^2 + 224*mtt^2*mWW^3*s^2 - 436*ep*mtt^2*mWW^3*s^2 - 1090*ep^2*mtt^2*mWW^3*s^2 - 24*ep^3*mtt^2*mWW^3*s^2 - 187*mtt*mWW^4*s^2 + 125*ep*mtt*mWW^4*s^2 + 1152*ep^2*mtt*mWW^4*s^2 + 968*ep^3*mtt*mWW^4*s^2 + 70*mWW^5*s^2 + 33*ep*mWW^5*s^2 - 539*ep^2*mWW^5*s^2 - 650*ep^3*mWW^5*s^2 - 70*mtt^3*mWW*s^3 + 46*ep*mtt^3*mWW*s^3 + 360*ep^2*mtt^3*mWW*s^3 - 24*ep^3*mtt^3*mWW*s^3 + 208*mtt^2*mWW^2*s^3 - 168*ep*mtt^2*mWW^2*s^3 - 1048*ep^2*mtt^2*mWW^2*s^3 - 240*ep^3*mtt^2*mWW^2*s^3 - 256*mtt*mWW^3*s^3 + 174*ep*mtt*mWW^3*s^3 + 1568*ep^2*mtt*mWW^3*s^3 + 1052*ep^3*mtt*mWW^3*s^3 + 111*mWW^4*s^3 - 25*ep*mWW^4*s^3 - 738*ep^2*mWW^4*s^3 - 668*ep^3*mWW^4*s^3 + 40*mtt^2*mWW*s^4 - 19*ep*mtt^2*mWW*s^4 - 195*ep^2*mtt^2*mWW*s^4 + 6*ep^3*mtt^2*mWW*s^4 - 121*mtt*mWW^2*s^4 - 15*ep*mtt*mWW^2*s^4 + 622*ep^2*mtt*mWW^2*s^4 + 456*ep^3*mtt*mWW^2*s^4 + 92*mWW^3*s^4 - 11*ep*mWW^3*s^4 - 609*ep^2*mWW^3*s^4 - 558*ep^3*mWW^3*s^4 - 9*mtt*mWW*s^5 + 3*ep*mtt*mWW*s^5 + 42*ep^2*mtt*mWW*s^5 + 27*mWW^2*s^5 + 27*ep*mWW^2*s^5 - 138*ep^2*mWW^2*s^5 - 168*ep^3*mWW^2*s^5 + 4*mtt^6*t - ep*mtt^6*t - 21*ep^2*mtt^6*t - 6*ep^3*mtt^6*t - 46*mtt^5*mWW*t - 21*ep*mtt^5*mWW*t + 311*ep^2*mtt^5*mWW*t + 218*ep^3*mtt^5*mWW*t + 145*mtt^4*mWW^2*t + 69*ep*mtt^4*mWW^2*t - 1030*ep^2*mtt^4*mWW^2*t - 816*ep^3*mtt^4*mWW^2*t - 199*mtt^3*mWW^3*t - 71*ep*mtt^3*mWW^3*t + 1428*ep^2*mtt^3*mWW^3*t + 1188*ep^3*mtt^3*mWW^3*t + 127*mtt^2*mWW^4*t + 24*ep*mtt^2*mWW^4*t - 905*ep^2*mtt^2*mWW^4*t - 770*ep^3*mtt^2*mWW^4*t - 31*mtt*mWW^5*t + 217*ep^2*mtt*mWW^5*t + 186*ep^3*mtt*mWW^5*t - 13*mtt^5*s*t + 7*ep*mtt^5*s*t + 78*ep^2*mtt^5*s*t + 24*ep^3*mtt^5*s*t + 156*mtt^4*mWW*s*t + 105*ep*mtt^4*mWW*s*t - 1095*ep^2*mtt^4*mWW*s*t - 882*ep^3*mtt^4*mWW*s*t - 353*mtt^3*mWW^2*s*t - 171*ep*mtt^3*mWW^2*s*t + 2474*ep^2*mtt^3*mWW^2*s*t + 1848*ep^3*mtt^3*mWW^2*s*t + 240*mtt^2*mWW^3*s*t - 94*ep*mtt^2*mWW^3*s*t - 1384*ep^2*mtt^2*mWW^3*s*t - 232*ep^3*mtt^2*mWW^3*s*t + 20*mtt*mWW^4*s*t + 268*ep*mtt*mWW^4*s*t - 586*ep^2*mtt*mWW^4*s*t - 1604*ep^3*mtt*mWW^4*s*t - 50*mWW^5*s*t - 115*ep*mWW^5*s*t + 513*ep^2*mWW^5*s*t + 846*ep^3*mWW^5*s*t + 12*mtt^4*s^2*t - 18*ep*mtt^4*s^2*t - 102*ep^2*mtt^4*s^2*t - 36*ep^3*mtt^4*s^2*t - 188*mtt^3*mWW*s^2*t - 174*ep*mtt^3*mWW*s^2*t + 1454*ep^2*mtt^3*mWW*s^2*t + 1380*ep^3*mtt^3*mWW*s^2*t + 285*mtt^2*mWW^2*s^2*t + 205*ep*mtt^2*mWW^2*s^2*t - 2028*ep^2*mtt^2*mWW^2*s^2*t - 1636*ep^3*mtt^2*mWW^2*s^2*t - 55*mtt*mWW^3*s^2*t + 153*ep*mtt*mWW^3*s^2*t + 60*ep^2*mtt*mWW^3*s^2*t - 812*ep^3*mtt*mWW^3*s^2*t - 54*mWW^4*s^2*t - 156*ep*mWW^4*s^2*t + 656*ep^2*mWW^4*s^2*t + 1144*ep^3*mWW^4*s^2*t + 2*mtt^3*s^3*t + 22*ep*mtt^3*s^3*t + 48*ep^2*mtt^3*s^3*t + 24*ep^3*mtt^3*s^3*t + 83*mtt^2*mWW*s^3*t + 96*ep*mtt^2*mWW*s^3*t - 861*ep^2*mtt^2*mWW*s^3*t - 962*ep^3*mtt^2*mWW*s^3*t - 73*mtt*mWW^2*s^3*t - 153*ep*mtt*mWW^2*s^3*t + 608*ep^2*mtt*mWW^2*s^3*t + 764*ep^3*mtt*mWW^2*s^3*t + mWW^3*s^3*t - 2*ep*mWW^3*s^3*t + ep^2*mWW^3*s^3*t + 18*ep^3*mWW^3*s^3*t - 8*mtt^2*s^4*t - 13*ep*mtt^2*s^4*t + 3*ep^2*mtt^2*s^4*t - 6*ep^3*mtt^2*s^4*t + 4*mtt*mWW*s^4*t + 15*ep*mtt*mWW*s^4*t + 185*ep^2*mtt*mWW*s^4*t + 222*ep^3*mtt*mWW*s^4*t - 4*mWW^2*s^4*t + 50*ep*mWW^2*s^4*t - 24*ep^2*mWW^2*s^4*t - 160*ep^3*mWW^2*s^4*t + 3*mtt*s^5*t + 3*ep*mtt*s^5*t - 6*ep^2*mtt*s^5*t - 9*mWW*s^5*t - 21*ep*mWW*s^5*t + 6*ep^2*mWW*s^5*t + 24*ep^3*mWW*s^5*t + 6*mtt^5*t^2 + 14*ep*mtt^5*t^2 - 36*ep^2*mtt^5*t^2 - 80*ep^3*mtt^5*t^2 - 23*mtt^4*mWW*t^2 - 39*ep*mtt^4*mWW*t^2 + 134*ep^2*mtt^4*mWW*t^2 + 300*ep^3*mtt^4*mWW*t^2 + 33*mtt^3*mWW^2*t^2 + 33*ep*mtt^3*mWW^2*t^2 - 180*ep^2*mtt^3*mWW^2*t^2 - 408*ep^3*mtt^3*mWW^2*t^2 - 21*mtt^2*mWW^3*t^2 - 5*ep*mtt^2*mWW^3*t^2 + 102*ep^2*mtt^2*mWW^3*t^2 + 236*ep^3*mtt^2*mWW^3*t^2 + 5*mtt*mWW^4*t^2 - 3*ep*mtt*mWW^4*t^2 - 20*ep^2*mtt*mWW^4*t^2 - 48*ep^3*mtt*mWW^4*t^2 - 15*mtt^4*s*t^2 - 50*ep*mtt^4*s*t^2 + 83*ep^2*mtt^4*s*t^2 + 246*ep^3*mtt^4*s*t^2 - 19*mtt^3*mWW*s*t^2 + 16*ep*mtt^3*mWW*s*t^2 + 309*ep^2*mtt^3*mWW*s*t^2 + 102*ep^3*mtt^3*mWW*s*t^2 + 146*mtt^2*mWW^2*s*t^2 + 197*ep*mtt^2*mWW^2*s*t^2 - 1491*ep^2*mtt^2*mWW^2*s*t^2 - 1822*ep^3*mtt^2*mWW^2*s*t^2 - 175*mtt*mWW^3*s*t^2 - 256*ep*mtt*mWW^3*s*t^2 + 1669*ep^2*mtt*mWW^3*s*t^2 + 2302*ep^3*mtt*mWW^3*s*t^2 + 63*mWW^4*s*t^2 + 93*ep*mWW^4*s*t^2 - 570*ep^2*mWW^4*s*t^2 - 828*ep^3*mWW^4*s*t^2 + 13*mtt^3*s^2*t^2 + 70*ep*mtt^3*s^2*t^2 - 65*ep^2*mtt^3*s^2*t^2 - 306*ep^3*mtt^3*s^2*t^2 + 103*mtt^2*mWW*s^2*t^2 + 66*ep*mtt^2*mWW*s^2*t^2 - 995*ep^2*mtt^2*mWW*s^2*t^2 - 1010*ep^3*mtt^2*mWW*s^2*t^2 - 234*mtt*mWW^2*s^2*t^2 - 307*ep*mtt*mWW^2*s^2*t^2 + 2161*ep^2*mtt*mWW^2*s^2*t^2 + 2898*ep^3*mtt*mWW^2*s^2*t^2 + 118*mWW^3*s^2*t^2 + 169*ep*mWW^3*s^2*t^2 - 1109*ep^2*mWW^3*s^2*t^2 - 1590*ep^3*mWW^3*s^2*t^2 - 5*mtt^2*s^3*t^2 - 46*ep*mtt^2*s^3*t^2 + 25*ep^2*mtt^2*s^3*t^2 + 194*ep^3*mtt^2*s^3*t^2 - 69*mtt*mWW*s^3*t^2 - 36*ep*mtt*mWW*s^3*t^2 + 623*ep^2*mtt*mWW*s^3*t^2 + 658*ep^3*mtt*mWW*s^3*t^2 + 63*mWW^2*s^3*t^2 + 85*ep*mWW^2*s^3*t^2 - 554*ep^2*mWW^2*s^3*t^2 - 764*ep^3*mWW^2*s^3*t^2 + mtt*s^4*t^2 + 12*ep*mtt*s^4*t^2 - 7*ep^2*mtt*s^4*t^2 - 54*ep^3*mtt*s^4*t^2 + 8*mWW*s^4*t^2 - 7*ep*mWW*s^4*t^2 - 71*ep^2*mWW*s^4*t^2 - 50*ep^3*mWW*s^4*t^2 - 5*ep*mtt^4*t^3 + 3*ep^2*mtt^4*t^3 + 26*ep^3*mtt^4*t^3 + 15*ep*mtt^3*mWW*t^3 - 11*ep^2*mtt^3*mWW*t^3 - 82*ep^3*mtt^3*mWW*t^3 - 15*ep*mtt^2*mWW^2*t^3 + 13*ep^2*mtt^2*mWW^2*t^3 + 86*ep^3*mtt^2*mWW^2*t^3 + 5*ep*mtt*mWW^3*t^3 - 5*ep^2*mtt*mWW^3*t^3 - 30*ep^3*mtt*mWW^3*t^3 + 15*ep*mtt^3*s*t^3 - 9*ep^2*mtt^3*s*t^3 - 78*ep^3*mtt^3*s*t^3 + 5*mtt^2*mWW*s*t^3 - 28*ep*mtt^2*mWW*s*t^3 - 7*ep^2*mtt^2*mWW*s*t^3 + 138*ep^3*mtt^2*mWW*s*t^3 - 10*mtt*mWW^2*s*t^3 + 13*ep*mtt*mWW^2*s*t^3 + 51*ep^2*mtt*mWW^2*s*t^3 - 30*ep^3*mtt*mWW^2*s*t^3 + 5*mWW^3*s*t^3 - 35*ep^2*mWW^3*s*t^3 - 30*ep^3*mWW^3*s*t^3 - 15*ep*mtt^2*s^2*t^3 + 9*ep^2*mtt^2*s^2*t^3 + 78*ep^3*mtt^2*s^2*t^3 - 10*mtt*mWW*s^2*t^3 + 11*ep*mtt*mWW*s^2*t^3 + 47*ep^2*mtt*mWW*s^2*t^3 - 30*ep^3*mtt*mWW*s^2*t^3 + 10*mWW^2*s^2*t^3 + 2*ep*mWW^2*s^2*t^3 - 64*ep^2*mWW^2*s^2*t^3 - 56*ep^3*mWW^2*s^2*t^3 + 5*ep*mtt*s^3*t^3 - 3*ep^2*mtt*s^3*t^3 - 26*ep^3*mtt*s^3*t^3 + 5*mWW*s^3*t^3 + 2*ep*mWW*s^3*t^3 - 29*ep^2*mWW*s^3*t^3 - 26*ep^3*mWW*s^3*t^3))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)^3*s^4*(mWW - t)^2*(mtt - s - t))}, {((1 + 2*ep)*mWW)/((mtt - mWW)*(mtt - s - t)), -((-3*mtt - 2*ep*mtt + 2*s + 3*t + 2*ep*t)/(s*(-mtt + s + t))), -(((1 + 2*ep)^2*mtt)/((mtt - mWW)*s*(mtt - s - t))), 0, -((1 + 2*ep)*(3*mtt*mWW^2 + 9*ep*mtt*mWW^2 + 4*mtt*mWW*t + 22*ep*mtt*mWW*t - 6*mWW^2*t - 23*ep*mWW^2*t + mtt*t^2 + ep*mtt*t^2 - 2*mWW*t^2 - 10*ep*mWW*t^2 + ep*t^3))/(4*(1 + ep)*(mtt - mWW)*mWW*s*(mWW - t)^2*(mtt - s - t)), (3*(-1 + 2*ep)*(1 + 2*ep)*(mtt*mWW + 3*ep*mtt*mWW + mtt*t + ep*mtt*t - 2*mWW*t - 5*ep*mWW*t + ep*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW*s*(mWW - t)^2*(mtt - s - t)), -(((1 + 2*ep)*(1 + 4*ep)*mtt*(-(mWW*s) + 2*mtt*t - mWW*t - s*t - t^2))/((1 + ep)*(mtt - mWW)*s^2*(mtt - s - t)*(-mWW + t)^2)), (-6*ep^2*(1 + 2*ep)*mtt*(s + t)^2)/((1 + ep)*(mtt - mWW)*s^3*(mtt - s - t)*(-mWW + t)^2), (2*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s))/((1 + ep)*(mtt - mWW - s)*s^3*(mtt - s - t)), (-2*ep^2*(1 + 2*ep)*(mtt - s))/((1 + ep)*(mtt - mWW)*s^3*(mtt - s - t)), (2*ep^2*(1 + 2*ep)*(mtt - s))/((1 + ep)*mWW*s^3*(mtt - s - t)), -((1 + 2*ep)*(2*mtt*mWW + 8*ep*mtt*mWW - ep*mWW^2 + 2*mtt*t + 8*ep*mtt*t - 4*mWW*t - 14*ep*mWW*t - ep*t^2))/(2*(1 + ep)*(mtt - mWW)*s^2*(-mWW + t)^2), (-3*ep^2*(1 + 2*ep)*(2*mtt - mWW - t)*(mtt - s - t))/((1 + ep)*(mtt - mWW)*s^3*(-mWW + t)^2), (2*(1 + 2*ep)*(1 + 4*ep)*mtt*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW)*s^2*(mtt - s - t)*(-mWW + t)^2), (-6*ep*(-1 + 2*ep)*(1 + 2*ep)*mtt*(-mtt + s)^2)/((1 + ep)*(mtt - mWW)*s^3*(-mWW + t)^2*(-mtt + s + t)), (-2*(-1 + 2*ep)^2*(1 + 2*ep)*mtt)/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)*s^2*(mtt - s - t)), (2*(-1 + 2*ep)^2*(1 + 2*ep))/((1 + ep)*(mtt - mWW - s)*s^3*(mtt - s - t)), -((mtt - s)*(8*ep^2*mtt^5*mWW^2 + 24*ep^3*mtt^5*mWW^2 + 16*ep^4*mtt^5*mWW^2 - 40*ep^2*mtt^4*mWW^3 - 120*ep^3*mtt^4*mWW^3 - 80*ep^4*mtt^4*mWW^3 - 8*ep*mtt^3*mWW^4 + 80*ep^2*mtt^3*mWW^4 + 296*ep^3*mtt^3*mWW^4 + 208*ep^4*mtt^3*mWW^4 + 24*ep*mtt^2*mWW^5 - 80*ep^2*mtt^2*mWW^5 - 408*ep^3*mtt^2*mWW^5 - 304*ep^4*mtt^2*mWW^5 - 24*ep*mtt*mWW^6 + 40*ep^2*mtt*mWW^6 + 288*ep^3*mtt*mWW^6 + 224*ep^4*mtt*mWW^6 + 8*ep*mWW^7 - 8*ep^2*mWW^7 - 80*ep^3*mWW^7 - 64*ep^4*mWW^7 + ep*mtt^5*mWW*s + 22*ep^2*mtt^5*mWW*s + 59*ep^3*mtt^5*mWW*s + 38*ep^4*mtt^5*mWW*s - mtt^4*mWW^2*s + ep*mtt^4*mWW^2*s - 121*ep^2*mtt^4*mWW^2*s - 385*ep^3*mtt^4*mWW^2*s - 262*ep^4*mtt^4*mWW^2*s + 3*mtt^3*mWW^3*s - ep*mtt^3*mWW^3*s + 259*ep^2*mtt^3*mWW^3*s + 889*ep^3*mtt^3*mWW^3*s + 626*ep^4*mtt^3*mWW^3*s - 3*mtt^2*mWW^4*s - 13*ep*mtt^2*mWW^4*s - 295*ep^2*mtt^2*mWW^4*s - 899*ep^3*mtt^2*mWW^4*s - 614*ep^4*mtt^2*mWW^4*s + mtt*mWW^5*s - 4*ep*mtt*mWW^5*s + 151*ep^2*mtt*mWW^5*s + 592*ep^3*mtt*mWW^5*s + 532*ep^4*mtt*mWW^5*s + 16*ep*mWW^6*s - 16*ep^2*mWW^6*s - 256*ep^3*mWW^6*s - 320*ep^4*mWW^6*s - 4*ep*mtt^4*mWW*s^2 - 88*ep^2*mtt^4*mWW*s^2 - 236*ep^3*mtt^4*mWW*s^2 - 152*ep^4*mtt^4*mWW*s^2 + 3*mtt^3*mWW^2*s^2 - 3*ep*mtt^3*mWW^2*s^2 + 323*ep^2*mtt^3*mWW^2*s^2 + 1035*ep^3*mtt^3*mWW^2*s^2 + 706*ep^4*mtt^3*mWW^2*s^2 - 6*mtt^2*mWW^3*s^2 + 6*ep*mtt^2*mWW^3*s^2 - 438*ep^2*mtt^2*mWW^3*s^2 - 1566*ep^3*mtt^2*mWW^3*s^2 - 1116*ep^4*mtt^2*mWW^3*s^2 + 3*mtt*mWW^4*s^2 + 13*ep*mtt*mWW^4*s^2 + 283*ep^2*mtt*mWW^4*s^2 + 923*ep^3*mtt*mWW^4*s^2 + 650*ep^4*mtt*mWW^4*s^2 - 12*ep*mWW^5*s^2 - 80*ep^2*mWW^5*s^2 - 156*ep^3*mWW^5*s^2 - 88*ep^4*mWW^5*s^2 + 6*ep*mtt^3*mWW*s^3 + 132*ep^2*mtt^3*mWW*s^3 + 354*ep^3*mtt^3*mWW*s^3 + 228*ep^4*mtt^3*mWW*s^3 - 3*mtt^2*mWW^2*s^3 + 3*ep*mtt^2*mWW^2*s^3 - 323*ep^2*mtt^2*mWW^2*s^3 - 1035*ep^3*mtt^2*mWW^2*s^3 - 706*ep^4*mtt^2*mWW^2*s^3 + 3*mtt*mWW^3*s^3 - 9*ep*mtt*mWW^3*s^3 + 259*ep^2*mtt*mWW^3*s^3 + 945*ep^3*mtt*mWW^3*s^3 + 674*ep^4*mtt*mWW^3*s^3 + 8*ep*mWW^4*s^3 - 68*ep^2*mWW^4*s^3 - 320*ep^3*mWW^4*s^3 - 244*ep^4*mWW^4*s^3 - 4*ep*mtt^2*mWW*s^4 - 88*ep^2*mtt^2*mWW*s^4 - 236*ep^3*mtt^2*mWW*s^4 - 152*ep^4*mtt^2*mWW*s^4 + mtt*mWW^2*s^4 - ep*mtt*mWW^2*s^4 + 121*ep^2*mtt*mWW^2*s^4 + 385*ep^3*mtt*mWW^2*s^4 + 262*ep^4*mtt*mWW^2*s^4 + 4*ep*mWW^3*s^4 - 40*ep^2*mWW^3*s^4 - 148*ep^3*mWW^3*s^4 - 104*ep^4*mWW^3*s^4 + ep*mtt*mWW*s^5 + 22*ep^2*mtt*mWW*s^5 + 59*ep^3*mtt*mWW*s^5 + 38*ep^4*mtt*mWW*s^5 - 8*ep^2*mWW^2*s^5 - 24*ep^3*mWW^2*s^5 - 16*ep^4*mWW^2*s^5 - 16*ep^2*mtt^5*mWW*t - 48*ep^3*mtt^5*mWW*t - 32*ep^4*mtt^5*mWW*t + 80*ep^2*mtt^4*mWW^2*t + 240*ep^3*mtt^4*mWW^2*t + 160*ep^4*mtt^4*mWW^2*t + 16*ep*mtt^3*mWW^3*t - 160*ep^2*mtt^3*mWW^3*t - 592*ep^3*mtt^3*mWW^3*t - 416*ep^4*mtt^3*mWW^3*t - 48*ep*mtt^2*mWW^4*t + 160*ep^2*mtt^2*mWW^4*t + 816*ep^3*mtt^2*mWW^4*t + 608*ep^4*mtt^2*mWW^4*t + 48*ep*mtt*mWW^5*t - 80*ep^2*mtt*mWW^5*t - 576*ep^3*mtt*mWW^5*t - 448*ep^4*mtt*mWW^5*t - 16*ep*mWW^6*t + 16*ep^2*mWW^6*t + 160*ep^3*mWW^6*t + 128*ep^4*mWW^6*t + ep*mtt^5*s*t + 4*ep^2*mtt^5*s*t + 5*ep^3*mtt^5*s*t + 2*ep^4*mtt^5*s*t - mtt^4*mWW*s*t - 7*ep*mtt^4*mWW*s*t + 36*ep^2*mtt^4*mWW*s*t + 142*ep^3*mtt^4*mWW*s*t + 100*ep^4*mtt^4*mWW*s*t + 5*mtt^3*mWW^2*s*t + 30*ep*mtt^3*mWW^2*s*t - 179*ep^2*mtt^3*mWW^2*s*t - 732*ep^3*mtt^3*mWW^2*s*t - 528*ep^4*mtt^3*mWW^2*s*t - 9*mtt^2*mWW^3*s*t - 58*ep*mtt^2*mWW^3*s*t + 317*ep^2*mtt^2*mWW^3*s*t + 1222*ep^3*mtt^2*mWW^3*s*t + 856*ep^4*mtt^2*mWW^3*s*t + 7*mtt*mWW^4*s*t + 97*ep*mtt*mWW^4*s*t - 189*ep^2*mtt*mWW^4*s*t - 1273*ep^3*mtt*mWW^4*s*t - 1186*ep^4*mtt*mWW^4*s*t - 2*mWW^5*s*t - 63*ep*mWW^5*s*t + 11*ep^2*mWW^5*s*t + 636*ep^3*mWW^5*s*t + 756*ep^4*mWW^5*s*t - 4*ep*mtt^4*s^2*t - 16*ep^2*mtt^4*s^2*t - 20*ep^3*mtt^4*s^2*t - 8*ep^4*mtt^4*s^2*t + 3*mtt^3*mWW*s^2*t + 23*ep*mtt^3*mWW*s^2*t + 7*ep^2*mtt^3*mWW*s^2*t - 95*ep^3*mtt^3*mWW*s^2*t - 82*ep^4*mtt^3*mWW*s^2*t - 12*mtt^2*mWW^2*s^2*t - 69*ep*mtt^2*mWW^2*s^2*t + 72*ep^2*mtt^2*mWW^2*s^2*t + 639*ep^3*mtt^2*mWW^2*s^2*t + 510*ep^4*mtt^2*mWW^2*s^2*t + 15*mtt*mWW^3*s^2*t + 73*ep*mtt*mWW^3*s^2*t - 137*ep^2*mtt*mWW^3*s^2*t - 757*ep^3*mtt*mWW^3*s^2*t - 562*ep^4*mtt*mWW^3*s^2*t - 6*mWW^4*s^2*t - 23*ep*mWW^4*s^2*t + 74*ep^2*mWW^4*s^2*t + 233*ep^3*mWW^4*s^2*t + 142*ep^4*mWW^4*s^2*t + 6*ep*mtt^3*s^3*t + 24*ep^2*mtt^3*s^3*t + 30*ep^3*mtt^3*s^3*t + 12*ep^4*mtt^3*s^3*t - 3*mtt^2*mWW*s^3*t - 27*ep*mtt^2*mWW*s^3*t - 77*ep^2*mtt^2*mWW*s^3*t - 87*ep^3*mtt^2*mWW*s^3*t - 34*ep^4*mtt^2*mWW*s^3*t + 9*mtt*mWW^2*s^3*t + 48*ep*mtt*mWW^2*s^3*t + 73*ep^2*mtt*mWW^2*s^3*t - 42*ep^3*mtt*mWW^2*s^3*t - 76*ep^4*mtt*mWW^2*s^3*t - 6*mWW^3*s^3*t - 31*ep*mWW^3*s^3*t - 20*ep^2*mWW^3*s^3*t + 127*ep^3*mWW^3*s^3*t + 122*ep^4*mWW^3*s^3*t - 4*ep*mtt^2*s^4*t - 16*ep^2*mtt^2*s^4*t - 20*ep^3*mtt^2*s^4*t - 8*ep^4*mtt^2*s^4*t + mtt*mWW*s^4*t + 13*ep*mtt*mWW*s^4*t + 69*ep^2*mtt*mWW*s^4*t + 131*ep^3*mtt*mWW*s^4*t + 74*ep^4*mtt*mWW*s^4*t - 2*mWW^2*s^4*t - 9*ep*mWW^2*s^4*t - 46*ep^2*mWW^2*s^4*t - 105*ep^3*mWW^2*s^4*t - 66*ep^4*mWW^2*s^4*t + ep*mtt*s^5*t + 4*ep^2*mtt*s^5*t + 5*ep^3*mtt*s^5*t + 2*ep^4*mtt*s^5*t - 2*ep*mWW*s^5*t - 19*ep^2*mWW*s^5*t - 43*ep^3*mWW*s^5*t - 26*ep^4*mWW*s^5*t + 8*ep^2*mtt^5*t^2 + 24*ep^3*mtt^5*t^2 + 16*ep^4*mtt^5*t^2 - 40*ep^2*mtt^4*mWW*t^2 - 120*ep^3*mtt^4*mWW*t^2 - 80*ep^4*mtt^4*mWW*t^2 - 8*ep*mtt^3*mWW^2*t^2 + 80*ep^2*mtt^3*mWW^2*t^2 + 296*ep^3*mtt^3*mWW^2*t^2 + 208*ep^4*mtt^3*mWW^2*t^2 + 24*ep*mtt^2*mWW^3*t^2 - 80*ep^2*mtt^2*mWW^3*t^2 - 408*ep^3*mtt^2*mWW^3*t^2 - 304*ep^4*mtt^2*mWW^3*t^2 - 24*ep*mtt*mWW^4*t^2 + 40*ep^2*mtt*mWW^4*t^2 + 288*ep^3*mtt*mWW^4*t^2 + 224*ep^4*mtt*mWW^4*t^2 + 8*ep*mWW^5*t^2 - 8*ep^2*mWW^5*t^2 - 80*ep^3*mWW^5*t^2 - 64*ep^4*mWW^5*t^2 - 31*ep^2*mtt^4*s*t^2 - 93*ep^3*mtt^4*s*t^2 - 62*ep^4*mtt^4*s*t^2 - ep*mtt^3*mWW*s*t^2 + 124*ep^2*mtt^3*mWW*s*t^2 + 379*ep^3*mtt^3*mWW*s*t^2 + 254*ep^4*mtt^3*mWW*s*t^2 + 3*ep*mtt^2*mWW^2*s*t^2 - 198*ep^2*mtt^2*mWW^2*s*t^2 - 555*ep^3*mtt^2*mWW^2*s*t^2 - 354*ep^4*mtt^2*mWW^2*s*t^2 - 27*ep*mtt*mWW^3*s*t^2 + 112*ep^2*mtt*mWW^3*s*t^2 + 561*ep^3*mtt*mWW^3*s*t^2 + 518*ep^4*mtt*mWW^3*s*t^2 + 25*ep*mWW^4*s*t^2 - 7*ep^2*mWW^4*s*t^2 - 292*ep^3*mWW^4*s*t^2 - 356*ep^4*mWW^4*s*t^2 + 44*ep^2*mtt^3*s^2*t^2 + 132*ep^3*mtt^3*s^2*t^2 + 88*ep^4*mtt^3*s^2*t^2 + 3*ep*mtt^2*mWW*s^2*t^2 - 132*ep^2*mtt^2*mWW*s^2*t^2 - 417*ep^3*mtt^2*mWW*s^2*t^2 - 282*ep^4*mtt^2*mWW*s^2*t^2 + 6*ep*mtt*mWW^2*s^2*t^2 + 144*ep^2*mtt*mWW^2*s^2*t^2 + 330*ep^3*mtt*mWW^2*s^2*t^2 + 192*ep^4*mtt*mWW^2*s^2*t^2 - 9*ep*mWW^3*s^2*t^2 - 56*ep^2*mWW^3*s^2*t^2 - 45*ep^3*mWW^3*s^2*t^2 + 2*ep^4*mWW^3*s^2*t^2 - 26*ep^2*mtt^2*s^3*t^2 - 78*ep^3*mtt^2*s^3*t^2 - 52*ep^4*mtt^2*s^3*t^2 - 3*ep*mtt*mWW*s^3*t^2 + 52*ep^2*mtt*mWW*s^3*t^2 + 177*ep^3*mtt*mWW*s^3*t^2 + 122*ep^4*mtt*mWW*s^3*t^2 - ep*mWW^2*s^3*t^2 - 26*ep^2*mWW^2*s^3*t^2 - 71*ep^3*mWW^2*s^3*t^2 - 46*ep^4*mWW^2*s^3*t^2 + 4*ep^2*mtt*s^4*t^2 + 12*ep^3*mtt*s^4*t^2 + 8*ep^4*mtt*s^4*t^2 + ep*mWW*s^4*t^2 - 4*ep^2*mWW*s^4*t^2 - 19*ep^3*mWW*s^4*t^2 - 14*ep^4*mWW*s^4*t^2 + ep^2*s^5*t^2 + 3*ep^3*s^5*t^2 + 2*ep^4*s^5*t^2))/(4*(1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2*(mtt - s - t)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(4*ep*mtt^4*mWW^2 + 12*ep^2*mtt^4*mWW^2 + 8*ep^3*mtt^4*mWW^2 - 12*ep*mtt^3*mWW^3 - 36*ep^2*mtt^3*mWW^3 - 24*ep^3*mtt^3*mWW^3 + 12*ep*mtt^2*mWW^4 + 36*ep^2*mtt^2*mWW^4 + 24*ep^3*mtt^2*mWW^4 - 4*ep*mtt*mWW^5 - 12*ep^2*mtt*mWW^5 - 8*ep^3*mtt*mWW^5 + mtt^4*mWW*s + 10*ep*mtt^4*mWW*s + 23*ep^2*mtt^4*mWW*s + 14*ep^3*mtt^4*mWW*s - 3*mtt^3*mWW^2*s - 50*ep*mtt^3*mWW^2*s - 123*ep^2*mtt^3*mWW^2*s - 76*ep^3*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s + 90*ep*mtt^2*mWW^3*s + 243*ep^2*mtt^2*mWW^3*s + 156*ep^3*mtt^2*mWW^3*s - mtt*mWW^4*s - 58*ep*mtt*mWW^4*s - 155*ep^2*mtt*mWW^4*s - 86*ep^3*mtt*mWW^4*s + 8*ep*mWW^5*s + 12*ep^2*mWW^5*s - 8*ep^3*mWW^5*s - 3*mtt^3*mWW*s^2 - 30*ep*mtt^3*mWW*s^2 - 69*ep^2*mtt^3*mWW*s^2 - 42*ep^3*mtt^3*mWW*s^2 + 6*mtt^2*mWW^2*s^2 + 90*ep*mtt^2*mWW^2*s^2 + 216*ep^2*mtt^2*mWW^2*s^2 + 132*ep^3*mtt^2*mWW^2*s^2 - 3*mtt*mWW^3*s^2 - 90*ep*mtt*mWW^3*s^2 - 237*ep^2*mtt*mWW^3*s^2 - 150*ep^3*mtt*mWW^3*s^2 + 30*ep*mWW^4*s^2 + 90*ep^2*mWW^4*s^2 + 60*ep^3*mWW^4*s^2 + 3*mtt^2*mWW*s^3 + 30*ep*mtt^2*mWW*s^3 + 69*ep^2*mtt^2*mWW*s^3 + 42*ep^3*mtt^2*mWW*s^3 - 3*mtt*mWW^2*s^3 - 46*ep*mtt*mWW^2*s^3 - 111*ep^2*mtt*mWW^2*s^3 - 68*ep^3*mtt*mWW^2*s^3 + 12*ep*mWW^3*s^3 + 30*ep^2*mWW^3*s^3 + 18*ep^3*mWW^3*s^3 - mtt*mWW*s^4 - 10*ep*mtt*mWW*s^4 - 23*ep^2*mtt*mWW*s^4 - 14*ep^3*mtt*mWW*s^4 + 2*ep*mWW^2*s^4 + 6*ep^2*mWW^2*s^4 + 4*ep^3*mWW^2*s^4 - 8*ep*mtt^4*mWW*t - 24*ep^2*mtt^4*mWW*t - 16*ep^3*mtt^4*mWW*t + 24*ep*mtt^3*mWW^2*t + 72*ep^2*mtt^3*mWW^2*t + 48*ep^3*mtt^3*mWW^2*t - 24*ep*mtt^2*mWW^3*t - 72*ep^2*mtt^2*mWW^3*t - 48*ep^3*mtt^2*mWW^3*t + 8*ep*mtt*mWW^4*t + 24*ep^2*mtt*mWW^4*t + 16*ep^3*mtt*mWW^4*t + mtt^4*s*t + 4*ep*mtt^4*s*t + 5*ep^2*mtt^4*s*t + 2*ep^3*mtt^4*s*t - 5*mtt^3*mWW*s*t - 7*ep*mtt^3*mWW*s*t + 8*ep^2*mtt^3*mWW*s*t + 10*ep^3*mtt^3*mWW*s*t + 9*mtt^2*mWW^2*s*t - 3*ep*mtt^2*mWW^2*s*t - 72*ep^2*mtt^2*mWW^2*s*t - 60*ep^3*mtt^2*mWW^2*s*t - 7*mtt*mWW^3*s*t - 13*ep*mtt*mWW^3*s*t - 8*ep^2*mtt*mWW^3*s*t - 26*ep^3*mtt*mWW^3*s*t + 2*mWW^4*s*t + 19*ep*mWW^4*s*t + 67*ep^2*mWW^4*s*t + 74*ep^3*mWW^4*s*t - 3*mtt^3*s^2*t - 12*ep*mtt^3*s^2*t - 15*ep^2*mtt^3*s^2*t - 6*ep^3*mtt^3*s^2*t + 12*mtt^2*mWW*s^2*t + 51*ep*mtt^2*mWW*s^2*t + 81*ep^2*mtt^2*mWW*s^2*t + 42*ep^3*mtt^2*mWW*s^2*t - 15*mtt*mWW^2*s^2*t - 60*ep*mtt*mWW^2*s^2*t - 81*ep^2*mtt*mWW^2*s^2*t - 36*ep^3*mtt*mWW^2*s^2*t + 6*mWW^3*s^2*t + 21*ep*mWW^3*s^2*t + 15*ep^2*mWW^3*s^2*t + 3*mtt^2*s^3*t + 12*ep*mtt^2*s^3*t + 15*ep^2*mtt^2*s^3*t + 6*ep^3*mtt^2*s^3*t - 9*mtt*mWW*s^3*t - 49*ep*mtt*mWW*s^3*t - 90*ep^2*mtt*mWW*s^3*t - 50*ep^3*mtt*mWW*s^3*t + 6*mWW^2*s^3*t + 39*ep*mWW^2*s^3*t + 81*ep^2*mWW^2*s^3*t + 48*ep^3*mWW^2*s^3*t - mtt*s^4*t - 4*ep*mtt*s^4*t - 5*ep^2*mtt*s^4*t - 2*ep^3*mtt*s^4*t + 2*mWW*s^4*t + 13*ep*mWW*s^4*t + 25*ep^2*mWW*s^4*t + 14*ep^3*mWW*s^4*t + 4*ep*mtt^4*t^2 + 12*ep^2*mtt^4*t^2 + 8*ep^3*mtt^4*t^2 - 12*ep*mtt^3*mWW*t^2 - 36*ep^2*mtt^3*mWW*t^2 - 24*ep^3*mtt^3*mWW*t^2 + 12*ep*mtt^2*mWW^2*t^2 + 36*ep^2*mtt^2*mWW^2*t^2 + 24*ep^3*mtt^2*mWW^2*t^2 - 4*ep*mtt*mWW^3*t^2 - 12*ep^2*mtt*mWW^3*t^2 - 8*ep^3*mtt*mWW^3*t^2 - 11*ep*mtt^3*s*t^2 - 33*ep^2*mtt^3*s*t^2 - 22*ep^3*mtt^3*s*t^2 + 33*ep*mtt^2*mWW*s*t^2 + 105*ep^2*mtt^2*mWW*s*t^2 + 72*ep^3*mtt^2*mWW*s*t^2 - 21*ep*mtt*mWW^2*s*t^2 - 57*ep^2*mtt*mWW^2*s*t^2 - 24*ep^3*mtt*mWW^2*s*t^2 - ep*mWW^3*s*t^2 - 15*ep^2*mWW^3*s*t^2 - 26*ep^3*mWW^3*s*t^2 + 9*ep*mtt^2*s^2*t^2 + 27*ep^2*mtt^2*s^2*t^2 + 18*ep^3*mtt^2*s^2*t^2 - 24*ep*mtt*mWW*s^2*t^2 - 78*ep^2*mtt*mWW*s^2*t^2 - 54*ep^3*mtt*mWW*s^2*t^2 + 15*ep*mWW^2*s^2*t^2 + 51*ep^2*mWW^2*s^2*t^2 + 36*ep^3*mWW^2*s^2*t^2 - ep*mtt*s^3*t^2 - 3*ep^2*mtt*s^3*t^2 - 2*ep^3*mtt*s^3*t^2 + 3*ep*mWW*s^3*t^2 + 9*ep^2*mWW*s^3*t^2 + 6*ep^3*mWW*s^3*t^2 - ep*s^4*t^2 - 3*ep^2*s^4*t^2 - 2*ep^3*s^4*t^2))/(2*(1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2*(mtt - s - t)), (-2*ep*(1 + 2*ep)*(2*mtt^6*mWW + 2*ep*mtt^6*mWW - 6*mtt^5*mWW^2 - 4*ep*mtt^5*mWW^2 + 7*mtt^4*mWW^3 + ep*mtt^4*mWW^3 - 5*mtt^3*mWW^4 + ep*mtt^3*mWW^4 + 3*mtt^2*mWW^5 + ep*mtt^2*mWW^5 - mtt*mWW^6 - ep*mtt*mWW^6 - 9*mtt^5*mWW*s - 9*ep*mtt^5*mWW*s + 21*mtt^4*mWW^2*s + 17*ep*mtt^4*mWW^2*s - 18*mtt^3*mWW^3*s - 10*ep*mtt^3*mWW^3*s + 10*mtt^2*mWW^4*s + 6*ep*mtt^2*mWW^4*s - 5*mtt*mWW^5*s - 5*ep*mtt*mWW^5*s + mWW^6*s + ep*mWW^6*s + 15*mtt^4*mWW*s^2 + 15*ep*mtt^4*mWW*s^2 - 27*mtt^3*mWW^2*s^2 - 25*ep*mtt^3*mWW^2*s^2 + 15*mtt^2*mWW^3*s^2 + 13*ep*mtt^2*mWW^3*s^2 - 5*mtt*mWW^4*s^2 - 7*ep*mtt*mWW^4*s^2 + 2*mWW^5*s^2 + 4*ep*mWW^5*s^2 - 11*mtt^3*mWW*s^3 - 11*ep*mtt^3*mWW*s^3 + 15*mtt^2*mWW^2*s^3 + 15*ep*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 - 4*ep*mtt*mWW^3*s^3 - mWW^4*s^3 - ep*mWW^4*s^3 + 3*mtt^2*mWW*s^4 + 3*ep*mtt^2*mWW*s^4 - 3*mtt*mWW^2*s^4 - 3*ep*mtt*mWW^2*s^4 + 2*mtt^6*t + 2*ep*mtt^6*t - 7*mtt^5*mWW*t - 11*ep*mtt^5*mWW*t + 7*mtt^4*mWW^2*t + 19*ep*mtt^4*mWW^2*t + mtt^3*mWW^3*t - 11*ep*mtt^3*mWW^3*t - 5*mtt^2*mWW^4*t - ep*mtt^2*mWW^4*t + 2*mtt*mWW^5*t + 2*ep*mtt*mWW^5*t - 6*mtt^5*s*t - 6*ep*mtt^5*s*t + 17*mtt^4*mWW*s*t + 25*ep*mtt^4*mWW*s*t - 9*mtt^3*mWW^2*s*t - 25*ep*mtt^3*mWW^2*s*t - 11*mtt^2*mWW^3*s*t - 3*ep*mtt^2*mWW^3*s*t + 11*mtt*mWW^4*s*t + 11*ep*mtt*mWW^4*s*t - 2*mWW^5*s*t - 2*ep*mWW^5*s*t + 6*mtt^4*s^2*t + 6*ep*mtt^4*s^2*t - 13*mtt^3*mWW*s^2*t - 17*ep*mtt^3*mWW*s^2*t + 3*mtt^2*mWW^2*s^2*t + 7*ep*mtt^2*mWW^2*s^2*t + 8*mtt*mWW^3*s^2*t + 12*ep*mtt*mWW^3*s^2*t - 4*mWW^4*s^2*t - 8*ep*mWW^4*s^2*t - 2*mtt^3*s^3*t - 2*ep*mtt^3*s^3*t + 3*mtt^2*mWW*s^3*t + 3*ep*mtt^2*mWW*s^3*t - mtt*mWW^2*s^3*t - ep*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + 2*ep*mWW^3*s^3*t + 2*ep*mtt^5*t^2 + mtt^4*mWW*t^2 - 5*ep*mtt^4*mWW*t^2 - 3*mtt^3*mWW^2*t^2 + 3*ep*mtt^3*mWW^2*t^2 + 3*mtt^2*mWW^3*t^2 + ep*mtt^2*mWW^3*t^2 - mtt*mWW^4*t^2 - ep*mtt*mWW^4*t^2 - 4*ep*mtt^4*s*t^2 - 3*mtt^3*mWW*s*t^2 + 5*ep*mtt^3*mWW*s*t^2 + 7*mtt^2*mWW^2*s*t^2 + 3*ep*mtt^2*mWW^2*s*t^2 - 5*mtt*mWW^3*s*t^2 - 5*ep*mtt*mWW^3*s*t^2 + mWW^4*s*t^2 + ep*mWW^4*s*t^2 + 2*ep*mtt^3*s^2*t^2 + 2*mtt^2*mWW*s^2*t^2 - 4*mtt*mWW^2*s^2*t^2 - 6*ep*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 + 4*ep*mWW^3*s^2*t^2 - mWW^2*s^3*t^2 - ep*mWW^2*s^3*t^2))/((1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t)), (-2*(-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^4*mWW + ep*mtt^4*mWW - 2*mtt^3*mWW^2 - ep*mtt^3*mWW^2 + mtt^2*mWW^3 - ep*mtt^2*mWW^3 + ep*mtt*mWW^4 - 2*mtt^3*mWW*s - 2*ep*mtt^3*mWW*s + 3*mtt^2*mWW^2*s + 2*ep*mtt^2*mWW^2*s - mtt*mWW^3*s + ep*mtt*mWW^3*s - ep*mWW^4*s + mtt^2*mWW*s^2 + ep*mtt^2*mWW*s^2 - mtt*mWW^2*s^2 - ep*mtt*mWW^2*s^2 + mWW^3*s^2 + ep*mWW^3*s^2 + mtt^4*t + ep*mtt^4*t - 4*mtt^3*mWW*t - 6*ep*mtt^3*mWW*t + 5*mtt^2*mWW^2*t + 9*ep*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 4*ep*mtt*mWW^3*t - 2*mtt^3*s*t - 2*ep*mtt^3*s*t + 5*mtt^2*mWW*s*t + 7*ep*mtt^2*mWW*s*t - 3*mtt*mWW^2*s*t - 7*ep*mtt*mWW^2*s*t + 2*ep*mWW^3*s*t + mtt^2*s^2*t + ep*mtt^2*s^2*t - mtt*mWW*s^2*t - ep*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - 2*ep*mWW^2*s^2*t + ep*mtt^3*t^2 - 2*ep*mtt^2*mWW*t^2 + ep*mtt*mWW^2*t^2 - ep*mtt^2*s*t^2 + 2*ep*mtt*mWW*s*t^2 - ep*mWW^2*s*t^2 + mWW*s^2*t^2 + ep*mWW*s^2*t^2))/((1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t)), (3*(-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*mtt^2*(mtt - t))/((1 + ep)*(mtt - mWW)^2*s^3*(mtt - s - t)*(-mWW + t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-mtt - 2*ep*mtt + mWW + ep*mWW + s + 2*ep*s + t + 3*ep*t))/((1 + ep)*(mtt - mWW)*s^3*(-mWW + t)^2*(-mtt + s + t)), -(((-1 + 2*ep)^2*(1 + 2*ep)*(mtt - s)^2*(6*mtt^4*mWW + 6*ep*mtt^4*mWW - 9*mtt^3*mWW^2 - 9*ep*mtt^3*mWW^2 + 6*mtt^2*mWW^3 + 10*ep*mtt^2*mWW^3 - 5*mtt*mWW^4 - 9*ep*mtt*mWW^4 + 2*mWW^5 + 2*ep*mWW^5 - 18*mtt^3*mWW*s - 18*ep*mtt^3*mWW*s + 21*mtt^2*mWW^2*s + 21*ep*mtt^2*mWW^2*s - 6*mtt*mWW^3*s - 10*ep*mtt*mWW^3*s + 3*mWW^4*s + 7*ep*mWW^4*s + 18*mtt^2*mWW*s^2 + 18*ep*mtt^2*mWW*s^2 - 15*mtt*mWW^2*s^2 - 15*ep*mtt*mWW^2*s^2 - 6*mtt*mWW*s^3 - 6*ep*mtt*mWW*s^3 + 3*mWW^2*s^3 + 3*ep*mWW^2*s^3 - 9*mtt^3*mWW*t - 9*ep*mtt^3*mWW*t + 5*mtt^2*mWW^2*t - 3*ep*mtt^2*mWW^2*t + 9*mtt*mWW^3*t + 17*ep*mtt*mWW^3*t - 5*mWW^4*t - 5*ep*mWW^4*t + 21*mtt^2*mWW*s*t + 21*ep*mtt^2*mWW*s*t - 18*mtt*mWW^2*s*t - 10*ep*mtt*mWW^2*s*t - 3*mWW^3*s*t - 11*ep*mWW^3*s*t - 15*mtt*mWW*s^2*t - 15*ep*mtt*mWW*s^2*t + 13*mWW^2*s^2*t + 13*ep*mWW^2*s^2*t + 3*mWW*s^3*t + 3*ep*mWW*s^3*t + 2*mtt^3*t^2 + 2*ep*mtt^3*t^2 + mtt^2*mWW*t^2 + 5*ep*mtt^2*mWW*t^2 - 4*mtt*mWW^2*t^2 - 8*ep*mtt*mWW^2*t^2 + mWW^3*t^2 + ep*mWW^3*t^2 - 4*mtt^2*s*t^2 - 4*ep*mtt^2*s*t^2 + 2*mtt*mWW*s*t^2 - 2*ep*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 6*ep*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 2*ep*mtt*s^2*t^2 - 3*mWW*s^2*t^2 - 3*ep*mWW*s^2*t^2))/((1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^3*s^4*(mWW - t)^2*(mtt - s - t))), -((-1 + ep)*(-1 + 2*ep)*(4*ep^2*mtt^6*mWW^2 + 12*ep^3*mtt^6*mWW^2 + 8*ep^4*mtt^6*mWW^2 - 16*ep^2*mtt^5*mWW^3 - 48*ep^3*mtt^5*mWW^3 - 32*ep^4*mtt^5*mWW^3 + 24*ep^2*mtt^4*mWW^4 + 72*ep^3*mtt^4*mWW^4 + 48*ep^4*mtt^4*mWW^4 - 16*ep^2*mtt^3*mWW^5 - 48*ep^3*mtt^3*mWW^5 - 32*ep^4*mtt^3*mWW^5 + 4*ep^2*mtt^2*mWW^6 + 12*ep^3*mtt^2*mWW^6 + 8*ep^4*mtt^2*mWW^6 - mtt^5*mWW^2*s - 6*ep*mtt^5*mWW^2*s - 3*ep^2*mtt^5*mWW^2*s + 18*ep^3*mtt^5*mWW^2*s + 16*ep^4*mtt^5*mWW^2*s + 4*mtt^4*mWW^3*s + 28*ep*mtt^4*mWW^3*s - 2*ep^2*mtt^4*mWW^3*s - 106*ep^3*mtt^4*mWW^3*s - 84*ep^4*mtt^4*mWW^3*s - 6*mtt^3*mWW^4*s - 56*ep*mtt^3*mWW^4*s + 30*ep^2*mtt^3*mWW^4*s + 328*ep^3*mtt^3*mWW^4*s + 288*ep^4*mtt^3*mWW^4*s + 4*mtt^2*mWW^5*s + 52*ep*mtt^2*mWW^5*s - 42*ep^2*mtt^2*mWW^5*s - 410*ep^3*mtt^2*mWW^5*s - 388*ep^4*mtt^2*mWW^5*s - mtt*mWW^6*s - 18*ep*mtt*mWW^6*s + 17*ep^2*mtt*mWW^6*s + 170*ep^3*mtt*mWW^6*s + 168*ep^4*mtt*mWW^6*s + 3*mtt^4*mWW^2*s^2 + 18*ep*mtt^4*mWW^2*s^2 - 15*ep^2*mtt^4*mWW^2*s^2 - 126*ep^3*mtt^4*mWW^2*s^2 - 96*ep^4*mtt^4*mWW^2*s^2 - 9*mtt^3*mWW^3*s^2 - 64*ep*mtt^3*mWW^3*s^2 + 59*ep^2*mtt^3*mWW^3*s^2 + 418*ep^3*mtt^3*mWW^3*s^2 + 312*ep^4*mtt^3*mWW^3*s^2 + 9*mtt^2*mWW^4*s^2 + 88*ep*mtt^2*mWW^4*s^2 - 71*ep^2*mtt^2*mWW^4*s^2 - 558*ep^3*mtt^2*mWW^4*s^2 - 456*ep^4*mtt^2*mWW^4*s^2 - 3*mtt*mWW^5*s^2 - 48*ep*mtt*mWW^5*s^2 + 25*ep^2*mtt*mWW^5*s^2 + 310*ep^3*mtt*mWW^5*s^2 + 312*ep^4*mtt*mWW^5*s^2 + 6*ep*mWW^6*s^2 + 2*ep^2*mWW^6*s^2 - 44*ep^3*mWW^6*s^2 - 72*ep^4*mWW^6*s^2 - 3*mtt^3*mWW^2*s^3 - 18*ep*mtt^3*mWW^2*s^3 + 23*ep^2*mtt^3*mWW^2*s^3 + 150*ep^3*mtt^3*mWW^2*s^3 + 112*ep^4*mtt^3*mWW^2*s^3 + 6*mtt^2*mWW^3*s^3 + 44*ep*mtt^2*mWW^3*s^3 - 48*ep^2*mtt^2*mWW^3*s^3 - 326*ep^3*mtt^2*mWW^3*s^3 - 244*ep^4*mtt^2*mWW^3*s^3 - 3*mtt*mWW^4*s^3 - 34*ep*mtt*mWW^4*s^3 + 11*ep^2*mtt*mWW^4*s^3 + 154*ep^3*mtt*mWW^4*s^3 + 120*ep^4*mtt*mWW^4*s^3 + 4*ep*mWW^5*s^3 + 14*ep^2*mWW^5*s^3 + 50*ep^3*mWW^5*s^3 + 36*ep^4*mWW^5*s^3 + mtt^2*mWW^2*s^4 + 6*ep*mtt^2*mWW^2*s^4 - 9*ep^2*mtt^2*mWW^2*s^4 - 54*ep^3*mtt^2*mWW^2*s^4 - 40*ep^4*mtt^2*mWW^2*s^4 - mtt*mWW^3*s^4 - 8*ep*mtt*mWW^3*s^4 + 7*ep^2*mtt*mWW^3*s^4 + 62*ep^3*mtt*mWW^3*s^4 + 48*ep^4*mtt*mWW^3*s^4 + 2*ep*mWW^4*s^4 + 6*ep^2*mWW^4*s^4 + 4*ep^3*mWW^4*s^4 - 8*ep^2*mtt^6*mWW*t - 24*ep^3*mtt^6*mWW*t - 16*ep^4*mtt^6*mWW*t + 32*ep^2*mtt^5*mWW^2*t + 96*ep^3*mtt^5*mWW^2*t + 64*ep^4*mtt^5*mWW^2*t - 48*ep^2*mtt^4*mWW^3*t - 144*ep^3*mtt^4*mWW^3*t - 96*ep^4*mtt^4*mWW^3*t + 32*ep^2*mtt^3*mWW^4*t + 96*ep^3*mtt^3*mWW^4*t + 64*ep^4*mtt^3*mWW^4*t - 8*ep^2*mtt^2*mWW^5*t - 24*ep^3*mtt^2*mWW^5*t - 16*ep^4*mtt^2*mWW^5*t - mtt^5*mWW*s*t + 39*ep^2*mtt^5*mWW*s*t + 102*ep^3*mtt^5*mWW*s*t + 64*ep^4*mtt^5*mWW*s*t + 6*mtt^4*mWW^2*s*t + 7*ep*mtt^4*mWW^2*s*t - 171*ep^2*mtt^4*mWW^2*s*t - 504*ep^3*mtt^4*mWW^2*s*t - 324*ep^4*mtt^4*mWW^2*s*t - 14*mtt^3*mWW^3*s*t - 20*ep*mtt^3*mWW^3*s*t + 308*ep^2*mtt^3*mWW^3*s*t + 838*ep^3*mtt^3*mWW^3*s*t + 444*ep^4*mtt^3*mWW^3*s*t + 16*mtt^2*mWW^4*s*t + 34*ep*mtt^2*mWW^4*s*t - 300*ep^2*mtt^2*mWW^4*s*t - 746*ep^3*mtt^2*mWW^4*s*t - 292*ep^4*mtt^2*mWW^4*s*t - 9*mtt*mWW^5*s*t - 36*ep*mtt*mWW^5*s*t + 165*ep^2*mtt*mWW^5*s*t + 484*ep^3*mtt*mWW^5*s*t + 228*ep^4*mtt*mWW^5*s*t + 2*mWW^6*s*t + 15*ep*mWW^6*s*t - 41*ep^2*mWW^6*s*t - 174*ep^3*mWW^6*s*t - 120*ep^4*mWW^6*s*t + 3*mtt^4*mWW*s^2*t - 69*ep^2*mtt^4*mWW*s^2*t - 162*ep^3*mtt^4*mWW*s^2*t - 96*ep^4*mtt^4*mWW*s^2*t - 15*mtt^3*mWW^2*s^2*t - 19*ep*mtt^3*mWW^2*s^2*t + 288*ep^2*mtt^3*mWW^2*s^2*t + 836*ep^3*mtt^3*mWW^2*s^2*t + 528*ep^4*mtt^3*mWW^2*s^2*t + 27*mtt^2*mWW^3*s^2*t + 47*ep*mtt^2*mWW^3*s^2*t - 474*ep^2*mtt^2*mWW^3*s^2*t - 1394*ep^3*mtt^2*mWW^3*s^2*t - 804*ep^4*mtt^2*mWW^3*s^2*t - 21*mtt*mWW^4*s^2*t - 53*ep*mtt*mWW^4*s^2*t + 360*ep^2*mtt*mWW^4*s^2*t + 1040*ep^3*mtt*mWW^4*s^2*t + 504*ep^4*mtt*mWW^4*s^2*t + 6*mWW^5*s^2*t + 25*ep*mWW^5*s^2*t - 105*ep^2*mWW^5*s^2*t - 320*ep^3*mWW^5*s^2*t - 132*ep^4*mWW^5*s^2*t - 3*mtt^3*mWW*s^3*t + 53*ep^2*mtt^3*mWW*s^3*t + 114*ep^3*mtt^3*mWW*s^3*t + 64*ep^4*mtt^3*mWW*s^3*t + 12*mtt^2*mWW^2*s^3*t + 17*ep*mtt^2*mWW^2*s^3*t - 191*ep^2*mtt^2*mWW^2*s^3*t - 544*ep^3*mtt^2*mWW^2*s^3*t - 340*ep^4*mtt^2*mWW^2*s^3*t - 15*mtt*mWW^3*s^3*t - 32*ep*mtt*mWW^3*s^3*t + 249*ep^2*mtt*mWW^3*s^3*t + 810*ep^3*mtt*mWW^3*s^3*t + 528*ep^4*mtt*mWW^3*s^3*t + 6*mWW^4*s^3*t + 23*ep*mWW^4*s^3*t - 111*ep^2*mWW^4*s^3*t - 436*ep^3*mWW^4*s^3*t - 300*ep^4*mWW^4*s^3*t + mtt^2*mWW*s^4*t - 15*ep^2*mtt^2*mWW*s^4*t - 30*ep^3*mtt^2*mWW*s^4*t - 16*ep^4*mtt^2*mWW*s^4*t - 3*mtt*mWW^2*s^4*t - 5*ep*mtt*mWW^2*s^4*t + 42*ep^2*mtt*mWW^2*s^4*t + 116*ep^3*mtt*mWW^2*s^4*t + 72*ep^4*mtt*mWW^2*s^4*t + 2*mWW^3*s^4*t + 5*ep*mWW^3*s^4*t - 35*ep^2*mWW^3*s^4*t - 110*ep^3*mWW^3*s^4*t - 72*ep^4*mWW^3*s^4*t + 4*ep^2*mtt^6*t^2 + 12*ep^3*mtt^6*t^2 + 8*ep^4*mtt^6*t^2 - 16*ep^2*mtt^5*mWW*t^2 - 48*ep^3*mtt^5*mWW*t^2 - 32*ep^4*mtt^5*mWW*t^2 + 24*ep^2*mtt^4*mWW^2*t^2 + 72*ep^3*mtt^4*mWW^2*t^2 + 48*ep^4*mtt^4*mWW^2*t^2 - 16*ep^2*mtt^3*mWW^3*t^2 - 48*ep^3*mtt^3*mWW^3*t^2 - 32*ep^4*mtt^3*mWW^3*t^2 + 4*ep^2*mtt^2*mWW^4*t^2 + 12*ep^3*mtt^2*mWW^4*t^2 + 8*ep^4*mtt^2*mWW^4*t^2 - 16*ep^2*mtt^5*s*t^2 - 48*ep^3*mtt^5*s*t^2 - 32*ep^4*mtt^5*s*t^2 - ep*mtt^4*mWW*s*t^2 + 61*ep^2*mtt^4*mWW*s*t^2 + 186*ep^3*mtt^4*mWW*s*t^2 + 120*ep^4*mtt^4*mWW*s*t^2 - 90*ep^2*mtt^3*mWW^2*s*t^2 - 190*ep^3*mtt^3*mWW^2*s*t^2 - 60*ep^4*mtt^3*mWW^2*s*t^2 - 2*ep*mtt^2*mWW^3*s*t^2 + 70*ep^2*mtt^2*mWW^3*s*t^2 + 52*ep^3*mtt^2*mWW^3*s*t^2 - 88*ep^4*mtt^2*mWW^3*s*t^2 + 8*ep*mtt*mWW^4*s*t^2 - 34*ep^2*mtt*mWW^4*s*t^2 - 38*ep^3*mtt*mWW^4*s*t^2 + 36*ep^4*mtt*mWW^4*s*t^2 - 5*ep*mWW^5*s*t^2 + 9*ep^2*mWW^5*s*t^2 + 38*ep^3*mWW^5*s*t^2 + 24*ep^4*mWW^5*s*t^2 + 24*ep^2*mtt^4*s^2*t^2 + 72*ep^3*mtt^4*s^2*t^2 + 48*ep^4*mtt^4*s^2*t^2 + 3*ep*mtt^3*mWW*s^2*t^2 - 83*ep^2*mtt^3*mWW*s^2*t^2 - 262*ep^3*mtt^3*mWW*s^2*t^2 - 168*ep^4*mtt^3*mWW*s^2*t^2 - 3*ep*mtt^2*mWW^2*s^2*t^2 + 113*ep^2*mtt^2*mWW^2*s^2*t^2 + 272*ep^3*mtt^2*mWW^2*s^2*t^2 + 108*ep^4*mtt^2*mWW^2*s^2*t^2 + 5*ep*mtt*mWW^3*s^2*t^2 - 73*ep^2*mtt*mWW^3*s^2*t^2 - 102*ep^3*mtt*mWW^3*s^2*t^2 + 48*ep^4*mtt*mWW^3*s^2*t^2 - 5*ep*mWW^4*s^2*t^2 + 19*ep^2*mWW^4*s^2*t^2 + 20*ep^3*mWW^4*s^2*t^2 - 36*ep^4*mWW^4*s^2*t^2 - 16*ep^2*mtt^3*s^3*t^2 - 48*ep^3*mtt^3*s^3*t^2 - 32*ep^4*mtt^3*s^3*t^2 - 3*ep*mtt^2*mWW*s^3*t^2 + 47*ep^2*mtt^2*mWW*s^3*t^2 + 158*ep^3*mtt^2*mWW*s^3*t^2 + 104*ep^4*mtt^2*mWW*s^3*t^2 + 4*ep*mtt*mWW^2*s^3*t^2 - 56*ep^2*mtt*mWW^2*s^3*t^2 - 188*ep^3*mtt*mWW^2*s^3*t^2 - 120*ep^4*mtt*mWW^2*s^3*t^2 - 5*ep*mWW^3*s^3*t^2 + 25*ep^2*mWW^3*s^3*t^2 + 106*ep^3*mWW^3*s^3*t^2 + 72*ep^4*mWW^3*s^3*t^2 + 4*ep^2*mtt^2*s^4*t^2 + 12*ep^3*mtt^2*s^4*t^2 + 8*ep^4*mtt^2*s^4*t^2 + ep*mtt*mWW*s^4*t^2 - 9*ep^2*mtt*mWW*s^4*t^2 - 34*ep^3*mtt*mWW*s^4*t^2 - 24*ep^4*mtt*mWW*s^4*t^2 - ep*mWW^2*s^4*t^2 + 9*ep^2*mWW^2*s^4*t^2 + 34*ep^3*mWW^2*s^4*t^2 + 24*ep^4*mWW^2*s^4*t^2))/(2*ep*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^3*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2*(mtt - s - t)), ((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^5*mWW + 24*ep^2*mtt^5*mWW + 16*ep^3*mtt^5*mWW - 12*ep*mtt^4*mWW^2 - 28*ep^2*mtt^4*mWW^2 - 8*ep^3*mtt^4*mWW^2 - 4*ep*mtt^3*mWW^3 - 28*ep^2*mtt^3*mWW^3 - 40*ep^3*mtt^3*mWW^3 + 12*ep*mtt^2*mWW^4 + 44*ep^2*mtt^2*mWW^4 + 40*ep^3*mtt^2*mWW^4 - 4*ep*mtt*mWW^5 - 12*ep^2*mtt*mWW^5 - 8*ep^3*mtt*mWW^5 + mtt^4*mWW*s + 2*ep*mtt^4*mWW*s + 7*ep^2*mtt^4*mWW*s + 6*ep^3*mtt^4*mWW*s - 3*mtt^3*mWW^2*s - 54*ep*mtt^3*mWW^2*s - 181*ep^2*mtt^3*mWW^2*s - 146*ep^3*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s + 102*ep*mtt^2*mWW^3*s + 341*ep^2*mtt^2*mWW^3*s + 274*ep^3*mtt^2*mWW^3*s - mtt*mWW^4*s - 58*ep*mtt*mWW^4*s - 191*ep^2*mtt*mWW^4*s - 150*ep^3*mtt*mWW^4*s + 8*ep*mWW^5*s + 24*ep^2*mWW^5*s + 16*ep^3*mWW^5*s - 2*mtt^3*mWW*s^2 - 28*ep*mtt^3*mWW*s^2 - 86*ep^2*mtt^3*mWW*s^2 - 60*ep^3*mtt^3*mWW*s^2 + 4*mtt^2*mWW^2*s^2 + 92*ep*mtt^2*mWW^2*s^2 + 288*ep^2*mtt^2*mWW^2*s^2 + 208*ep^3*mtt^2*mWW^2*s^2 - 2*mtt*mWW^3*s^2 - 80*ep*mtt*mWW^3*s^2 - 258*ep^2*mtt*mWW^3*s^2 - 196*ep^3*mtt*mWW^3*s^2 + 24*ep*mWW^4*s^2 + 80*ep^2*mWW^4*s^2 + 64*ep^3*mWW^4*s^2 + mtt^2*mWW*s^3 + 18*ep*mtt^2*mWW*s^3 + 55*ep^2*mtt^2*mWW*s^3 + 38*ep^3*mtt^2*mWW*s^3 - mtt*mWW^2*s^3 - 26*ep*mtt*mWW^2*s^3 - 79*ep^2*mtt*mWW^2*s^3 - 54*ep^3*mtt*mWW^2*s^3 + 8*ep*mWW^3*s^3 + 24*ep^2*mWW^3*s^3 + 16*ep^3*mWW^3*s^3 + 8*ep*mtt^5*t + 24*ep^2*mtt^5*t + 16*ep^3*mtt^5*t - 28*ep*mtt^4*mWW*t - 100*ep^2*mtt^4*mWW*t - 88*ep^3*mtt^4*mWW*t + 28*ep*mtt^3*mWW^2*t + 116*ep^2*mtt^3*mWW^2*t + 120*ep^3*mtt^3*mWW^2*t - 4*ep*mtt^2*mWW^3*t - 28*ep^2*mtt^2*mWW^3*t - 40*ep^3*mtt^2*mWW^3*t - 4*ep*mtt*mWW^4*t - 12*ep^2*mtt*mWW^4*t - 8*ep^3*mtt*mWW^4*t + mtt^4*s*t - 12*ep*mtt^4*s*t - 51*ep^2*mtt^4*s*t - 38*ep^3*mtt^4*s*t - 5*mtt^3*mWW*s*t + 9*ep*mtt^3*mWW*s*t + 118*ep^2*mtt^3*mWW*s*t + 136*ep^3*mtt^3*mWW*s*t + 9*mtt^2*mWW^2*s*t + 45*ep*mtt^2*mWW^2*s*t - 16*ep^2*mtt^2*mWW^2*s*t - 116*ep^3*mtt^2*mWW^2*s*t - 7*mtt*mWW^3*s*t - 61*ep*mtt*mWW^3*s*t - 94*ep^2*mtt*mWW^3*s*t - 8*ep^3*mtt*mWW^3*s*t + 2*mWW^4*s*t + 19*ep*mWW^4*s*t + 43*ep^2*mWW^4*s*t + 26*ep^3*mWW^4*s*t - 2*mtt^3*s^2*t + 30*ep^2*mtt^3*s^2*t + 28*ep^3*mtt^3*s^2*t + 8*mtt^2*mWW*s^2*t + 42*ep*mtt^2*mWW*s^2*t + 22*ep^2*mtt^2*mWW*s^2*t - 28*ep^3*mtt^2*mWW*s^2*t - 10*mtt*mWW^2*s^2*t - 80*ep*mtt*mWW^2*s^2*t - 122*ep^2*mtt*mWW^2*s^2*t - 20*ep^3*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t + 22*ep*mWW^3*s^2*t + 22*ep^2*mWW^3*s^2*t - 12*ep^3*mWW^3*s^2*t + mtt^2*s^3*t + 4*ep*mtt^2*s^3*t - 3*ep^2*mtt^2*s^3*t - 6*ep^3*mtt^2*s^3*t - 3*mtt*mWW*s^3*t - 23*ep*mtt*mWW*s^3*t - 40*ep^2*mtt*mWW*s^3*t - 20*ep^3*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + 19*ep*mWW^2*s^3*t + 43*ep^2*mWW^2*s^3*t + 26*ep^3*mWW^2*s^3*t + 4*ep*mtt^4*t^2 + 20*ep^2*mtt^4*t^2 + 24*ep^3*mtt^4*t^2 - 12*ep*mtt^3*mWW*t^2 - 52*ep^2*mtt^3*mWW*t^2 - 56*ep^3*mtt^3*mWW*t^2 + 12*ep*mtt^2*mWW^2*t^2 + 44*ep^2*mtt^2*mWW^2*t^2 + 40*ep^3*mtt^2*mWW^2*t^2 - 4*ep*mtt*mWW^3*t^2 - 12*ep^2*mtt*mWW^3*t^2 - 8*ep^3*mtt*mWW^3*t^2 - 7*ep*mtt^3*s*t^2 - 37*ep^2*mtt^3*s*t^2 - 46*ep^3*mtt^3*s*t^2 + 13*ep*mtt^2*mWW*s*t^2 + 71*ep^2*mtt^2*mWW*s*t^2 + 90*ep^3*mtt^2*mWW*s*t^2 - 5*ep*mtt*mWW^2*s*t^2 - 31*ep^2*mtt*mWW^2*s*t^2 - 42*ep^3*mtt*mWW^2*s*t^2 - ep*mWW^3*s*t^2 - 3*ep^2*mWW^3*s*t^2 - 2*ep^3*mWW^3*s*t^2 + 2*ep*mtt^2*s^2*t^2 + 14*ep^2*mtt^2*s^2*t^2 + 20*ep^3*mtt^2*s^2*t^2 - 16*ep^2*mtt*mWW*s^2*t^2 - 32*ep^3*mtt*mWW*s^2*t^2 + 6*ep*mWW^2*s^2*t^2 + 26*ep^2*mWW^2*s^2*t^2 + 28*ep^3*mWW^2*s^2*t^2 + ep*mtt*s^3*t^2 + 3*ep^2*mtt*s^3*t^2 + 2*ep^3*mtt*s^3*t^2 - ep*mWW*s^3*t^2 - 3*ep^2*mWW*s^3*t^2 - 2*ep^3*mWW*s^3*t^2))/(4*ep*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t)), -(-9*ep*mtt^2*mWW^4 - 18*ep^2*mtt^2*mWW^4 + 3*ep*mtt*mWW^5 + 6*ep^2*mtt*mWW^5 - 4*ep*mtt^2*mWW^3*s - 16*ep^2*mtt^2*mWW^3*s + 7*ep*mtt*mWW^4*s + 26*ep^2*mtt*mWW^4*s - 3*ep*mWW^5*s - 10*ep^2*mWW^5*s + 15*ep*mtt*mWW^4*t + 30*ep^2*mtt*mWW^4*t - 3*ep*mWW^5*t - 6*ep^2*mWW^5*t - 8*mtt^2*mWW^2*s*t + 8*ep*mtt^2*mWW^2*s*t + 160*ep^2*mtt^2*mWW^2*s*t + 8*mtt*mWW^3*s*t - 8*ep*mtt*mWW^3*s*t - 216*ep^2*mtt*mWW^3*s*t + 56*ep^2*mWW^4*s*t + 18*ep*mtt^2*mWW^2*t^2 + 36*ep^2*mtt^2*mWW^2*t^2 - 18*ep*mtt*mWW^3*t^2 - 36*ep^2*mtt*mWW^3*t^2 - 24*mtt^2*mWW*s*t^2 - 4*ep*mtt^2*mWW*s*t^2 + 368*ep^2*mtt^2*mWW*s*t^2 + 56*mtt*mWW^2*s*t^2 - 2*ep*mtt*mWW^2*s*t^2 - 788*ep^2*mtt*mWW^2*s*t^2 - 32*mWW^3*s*t^2 + 6*ep*mWW^3*s*t^2 + 420*ep^2*mWW^3*s*t^2 - 18*ep*mtt*mWW^2*t^3 - 36*ep^2*mtt*mWW^2*t^3 + 6*ep*mWW^3*t^3 + 12*ep^2*mWW^3*t^3 - 56*ep^2*mtt*mWW*s*t^3 + 56*ep^2*mWW^2*s*t^3 - 9*ep*mtt^2*t^4 - 18*ep^2*mtt^2*t^4 + 15*ep*mtt*mWW*t^4 + 30*ep^2*mtt*mWW*t^4 + 3*ep*mtt*s*t^4 + 10*ep^2*mtt*s*t^4 - 3*ep*mWW*s*t^4 - 10*ep^2*mWW*s*t^4 + 3*ep*mtt*t^5 + 6*ep^2*mtt*t^5 - 3*ep*mWW*t^5 - 6*ep^2*mWW*t^5)/(4*(1 + ep)*(mtt - mWW)^2*mWW*s^3*(mtt - s - t)*(-mWW + t)^4), ((-1 + 2*ep)*(-2 + 3*ep)*(-9*mtt^2*mWW^3 - 18*ep*mtt^2*mWW^3 + 3*mtt*mWW^4 + 6*ep*mtt*mWW^4 - 4*mtt^2*mWW^2*s - 16*ep*mtt^2*mWW^2*s + 7*mtt*mWW^3*s + 26*ep*mtt*mWW^3*s - 3*mWW^4*s - 10*ep*mWW^4*s + 9*mtt^2*mWW^2*t + 18*ep*mtt^2*mWW^2*t + 12*mtt*mWW^3*t + 24*ep*mtt*mWW^3*t - 3*mWW^4*t - 6*ep*mWW^4*t + 20*mtt^2*mWW*s*t + 80*ep*mtt^2*mWW*s*t - 31*mtt*mWW^2*s*t - 122*ep*mtt*mWW^2*s*t + 11*mWW^3*s*t + 42*ep*mWW^3*s*t + 9*mtt^2*mWW*t^2 + 18*ep*mtt^2*mWW*t^2 - 30*mtt*mWW^2*t^2 - 60*ep*mtt*mWW^2*t^2 + 3*mWW^3*t^2 + 6*ep*mWW^3*t^2 - 11*mtt*mWW*s*t^2 - 42*ep*mtt*mWW*s*t^2 + 11*mWW^2*s*t^2 + 42*ep*mWW^2*s*t^2 - 9*mtt^2*t^3 - 18*ep*mtt^2*t^3 + 12*mtt*mWW*t^3 + 24*ep*mtt*mWW*t^3 + 3*mWW^2*t^3 + 6*ep*mWW^2*t^3 + 3*mtt*s*t^3 + 10*ep*mtt*s*t^3 - 3*mWW*s*t^3 - 10*ep*mWW*s*t^3 + 3*mtt*t^4 + 6*ep*mtt*t^4 - 3*mWW*t^4 - 6*ep*mWW*t^4))/(4*(1 + ep)*(mtt - mWW)^2*mWW*s^3*(mtt - s - t)*(-mWW + t)^4), -(24*ep^3*mtt^10*mWW + 72*ep^4*mtt^10*mWW + 48*ep^5*mtt^10*mWW + 24*ep^2*mtt^9*mWW^2 - 132*ep^3*mtt^9*mWW^2 - 564*ep^4*mtt^9*mWW^2 - 408*ep^5*mtt^9*mWW^2 - 108*ep^2*mtt^8*mWW^3 + 312*ep^3*mtt^8*mWW^3 + 1708*ep^4*mtt^8*mWW^3 + 1304*ep^5*mtt^8*mWW^3 + 204*ep^2*mtt^7*mWW^4 - 412*ep^3*mtt^7*mWW^4 - 2808*ep^4*mtt^7*mWW^4 - 2336*ep^5*mtt^7*mWW^4 - 224*ep^2*mtt^6*mWW^5 + 336*ep^3*mtt^6*mWW^5 + 2992*ep^4*mtt^6*mWW^5 + 2848*ep^5*mtt^6*mWW^5 + 176*ep^2*mtt^5*mWW^6 - 188*ep^3*mtt^5*mWW^6 - 2340*ep^4*mtt^5*mWW^6 - 2520*ep^5*mtt^5*mWW^6 - 108*ep^2*mtt^4*mWW^7 + 88*ep^3*mtt^4*mWW^7 + 1356*ep^4*mtt^4*mWW^7 + 1496*ep^5*mtt^4*mWW^7 + 44*ep^2*mtt^3*mWW^8 - 36*ep^3*mtt^3*mWW^8 - 496*ep^4*mtt^3*mWW^8 - 496*ep^5*mtt^3*mWW^8 - 8*ep^2*mtt^2*mWW^9 + 8*ep^3*mtt^2*mWW^9 + 80*ep^4*mtt^2*mWW^9 + 64*ep^5*mtt^2*mWW^9 - 144*ep^3*mtt^9*mWW*s - 432*ep^4*mtt^9*mWW*s - 288*ep^5*mtt^9*mWW*s - 144*ep^2*mtt^8*mWW^2*s + 724*ep^3*mtt^8*mWW^2*s + 3180*ep^4*mtt^8*mWW^2*s + 2312*ep^5*mtt^8*mWW^2*s - 24*ep*mtt^7*mWW^3*s + 668*ep^2*mtt^7*mWW^3*s - 1342*ep^3*mtt^7*mWW^3*s - 9118*ep^4*mtt^7*mWW^3*s - 7140*ep^5*mtt^7*mWW^3*s + 84*ep*mtt^6*mWW^4*s - 1234*ep^2*mtt^6*mWW^4*s + 1052*ep^3*mtt^6*mWW^4*s + 13526*ep^4*mtt^6*mWW^4*s + 11628*ep^5*mtt^6*mWW^4*s - 112*ep*mtt^5*mWW^5*s + 1150*ep^2*mtt^5*mWW^5*s - 66*ep^3*mtt^5*mWW^5*s - 11448*ep^4*mtt^5*mWW^5*s - 11640*ep^5*mtt^5*mWW^5*s + 72*ep*mtt^4*mWW^6*s - 564*ep^2*mtt^4*mWW^6*s - 532*ep^3*mtt^4*mWW^6*s + 5720*ep^4*mtt^4*mWW^6*s + 7904*ep^5*mtt^4*mWW^6*s - 24*ep*mtt^3*mWW^7*s + 136*ep^2*mtt^3*mWW^7*s + 430*ep^3*mtt^3*mWW^7*s - 1646*ep^4*mtt^3*mWW^7*s - 3540*ep^5*mtt^3*mWW^7*s + 4*ep*mtt^2*mWW^8*s - 10*ep^2*mtt^2*mWW^8*s - 124*ep^3*mtt^2*mWW^8*s + 198*ep^4*mtt^2*mWW^8*s + 748*ep^5*mtt^2*mWW^8*s - 2*ep^2*mtt*mWW^9*s + 2*ep^3*mtt*mWW^9*s + 20*ep^4*mtt*mWW^9*s + 16*ep^5*mtt*mWW^9*s + 360*ep^3*mtt^8*mWW*s^2 + 1080*ep^4*mtt^8*mWW*s^2 + 720*ep^5*mtt^8*mWW*s^2 + 337*ep^2*mtt^7*mWW^2*s^2 - 1610*ep^3*mtt^7*mWW^2*s^2 - 7189*ep^4*mtt^7*mWW^2*s^2 - 5242*ep^5*mtt^7*mWW^2*s^2 + 2*mtt^6*mWW^3*s^2 + 77*ep*mtt^6*mWW^3*s^2 - 1473*ep^2*mtt^6*mWW^3*s^2 + 2215*ep^3*mtt^6*mWW^3*s^2 + 18333*ep^4*mtt^6*mWW^3*s^2 + 14634*ep^5*mtt^6*mWW^3*s^2 - 8*mtt^5*mWW^4*s^2 - 195*ep*mtt^5*mWW^4*s^2 + 2304*ep^2*mtt^5*mWW^4*s^2 - 553*ep^3*mtt^5*mWW^4*s^2 - 22420*ep^4*mtt^5*mWW^4*s^2 - 19824*ep^5*mtt^5*mWW^4*s^2 + 12*mtt^4*mWW^5*s^2 + 198*ep*mtt^4*mWW^5*s^2 - 1736*ep^2*mtt^4*mWW^5*s^2 - 1576*ep^3*mtt^4*mWW^5*s^2 + 14610*ep^4*mtt^4*mWW^5*s^2 + 15608*ep^5*mtt^4*mWW^5*s^2 - 8*mtt^3*mWW^6*s^2 - 130*ep*mtt^3*mWW^6*s^2 + 821*ep^2*mtt^3*mWW^6*s^2 + 1892*ep^3*mtt^3*mWW^6*s^2 - 5873*ep^4*mtt^3*mWW^6*s^2 - 8806*ep^5*mtt^3*mWW^6*s^2 + 2*mtt^2*mWW^7*s^2 + 61*ep*mtt^2*mWW^7*s^2 - 301*ep^2*mtt^2*mWW^7*s^2 - 777*ep^3*mtt^2*mWW^7*s^2 + 1421*ep^4*mtt^2*mWW^7*s^2 + 3246*ep^5*mtt^2*mWW^7*s^2 - 11*ep*mtt*mWW^8*s^2 + 42*ep^2*mtt*mWW^8*s^2 + 47*ep^3*mtt*mWW^8*s^2 + 122*ep^4*mtt*mWW^8*s^2 - 256*ep^5*mtt*mWW^8*s^2 + 6*ep^2*mWW^9*s^2 + 2*ep^3*mWW^9*s^2 - 84*ep^4*mWW^9*s^2 - 80*ep^5*mWW^9*s^2 - 480*ep^3*mtt^7*mWW*s^3 - 1440*ep^4*mtt^7*mWW*s^3 - 960*ep^5*mtt^7*mWW*s^3 - 2*ep*mtt^6*mWW^2*s^3 - 400*ep^2*mtt^6*mWW^2*s^3 + 1866*ep^3*mtt^6*mWW^2*s^3 + 8368*ep^4*mtt^6*mWW^2*s^3 + 6104*ep^5*mtt^6*mWW^2*s^3 - 6*mtt^5*mWW^3*s^3 - 79*ep*mtt^5*mWW^3*s^3 + 1549*ep^2*mtt^5*mWW^3*s^3 - 1803*ep^3*mtt^5*mWW^3*s^3 - 17855*ep^4*mtt^5*mWW^3*s^3 - 14454*ep^5*mtt^5*mWW^3*s^3 + 18*mtt^4*mWW^4*s^3 + 134*ep*mtt^4*mWW^4*s^3 - 1958*ep^2*mtt^4*mWW^4*s^3 - 462*ep^3*mtt^4*mWW^4*s^3 + 17224*ep^4*mtt^4*mWW^4*s^3 + 15732*ep^5*mtt^4*mWW^4*s^3 - 18*mtt^3*mWW^5*s^3 - 144*ep*mtt^3*mWW^5*s^3 + 1342*ep^2*mtt^3*mWW^5*s^3 + 2432*ep^3*mtt^3*mWW^5*s^3 - 9584*ep^4*mtt^3*mWW^5*s^3 - 10788*ep^5*mtt^3*mWW^5*s^3 + 6*mtt^2*mWW^6*s^3 + 116*ep*mtt^2*mWW^6*s^3 - 720*ep^2*mtt^2*mWW^6*s^3 - 1464*ep^3*mtt^2*mWW^6*s^3 + 3022*ep^4*mtt^2*mWW^6*s^3 + 3896*ep^5*mtt^2*mWW^6*s^3 - 25*ep*mtt*mWW^7*s^3 + 189*ep^2*mtt*mWW^7*s^3 - 93*ep^3*mtt*mWW^7*s^3 + 367*ep^4*mtt*mWW^7*s^3 + 554*ep^5*mtt*mWW^7*s^3 - 2*ep^2*mWW^8*s^3 + 4*ep^3*mWW^8*s^3 - 102*ep^4*mWW^8*s^3 - 84*ep^5*mWW^8*s^3 + 360*ep^3*mtt^6*mWW*s^4 + 1080*ep^4*mtt^6*mWW*s^4 + 720*ep^5*mtt^6*mWW*s^4 + 6*ep*mtt^5*mWW^2*s^4 + 258*ep^2*mtt^5*mWW^2*s^4 - 1198*ep^3*mtt^5*mWW^2*s^4 - 5310*ep^4*mtt^5*mWW^2*s^4 - 3860*ep^5*mtt^5*mWW^2*s^4 + 6*mtt^4*mWW^3*s^4 + 21*ep*mtt^4*mWW^3*s^4 - 829*ep^2*mtt^4*mWW^3*s^4 + 773*ep^3*mtt^4*mWW^3*s^4 + 8751*ep^4*mtt^4*mWW^3*s^4 + 7134*ep^5*mtt^4*mWW^3*s^4 - 12*mtt^3*mWW^4*s^4 - 25*ep*mtt^3*mWW^4*s^4 + 873*ep^2*mtt^3*mWW^4*s^4 + 591*ep^3*mtt^3*mWW^4*s^4 - 6529*ep^4*mtt^3*mWW^4*s^4 - 6234*ep^5*mtt^3*mWW^4*s^4 + 6*mtt^2*mWW^5*s^4 + 63*ep*mtt^2*mWW^5*s^4 - 545*ep^2*mtt^2*mWW^5*s^4 - 1309*ep^3*mtt^2*mWW^5*s^4 + 2875*ep^4*mtt^2*mWW^5*s^4 + 3582*ep^5*mtt^2*mWW^5*s^4 - 33*ep*mtt*mWW^6*s^4 + 177*ep^2*mtt*mWW^6*s^4 + 211*ep^3*mtt*mWW^6*s^4 + 447*ep^4*mtt*mWW^6*s^4 + 446*ep^5*mtt*mWW^6*s^4 + 2*ep^2*mWW^7*s^4 - 36*ep^3*mWW^7*s^4 - 290*ep^4*mWW^7*s^4 - 252*ep^5*mWW^7*s^4 - 144*ep^3*mtt^5*mWW*s^5 - 432*ep^4*mtt^5*mWW*s^5 - 288*ep^5*mtt^5*mWW*s^5 - 6*ep*mtt^4*mWW^2*s^5 - 88*ep^2*mtt^4*mWW^2*s^5 + 410*ep^3*mtt^4*mWW^2*s^5 + 1756*ep^4*mtt^4*mWW^2*s^5 + 1264*ep^5*mtt^4*mWW^2*s^5 - 2*mtt^3*mWW^3*s^5 + 7*ep*mtt^3*mWW^3*s^5 + 211*ep^2*mtt^3*mWW^3*s^5 - 159*ep^3*mtt^3*mWW^3*s^5 - 1927*ep^4*mtt^3*mWW^3*s^5 - 1566*ep^5*mtt^3*mWW^3*s^5 + 2*mtt^2*mWW^4*s^5 + 2*ep*mtt^2*mWW^4*s^5 - 194*ep^2*mtt^2*mWW^4*s^5 - 262*ep^3*mtt^2*mWW^4*s^5 + 904*ep^4*mtt^2*mWW^4*s^5 + 972*ep^5*mtt^2*mWW^4*s^5 - 3*ep*mtt*mWW^5*s^5 + 29*ep^2*mtt*mWW^5*s^5 + 159*ep^3*mtt*mWW^5*s^5 + 401*ep^4*mtt*mWW^5*s^5 + 274*ep^5*mtt*mWW^5*s^5 + 10*ep^2*mWW^6*s^5 - 36*ep^3*mWW^6*s^5 - 190*ep^4*mWW^6*s^5 - 144*ep^5*mWW^6*s^5 + 24*ep^3*mtt^4*mWW*s^6 + 72*ep^4*mtt^4*mWW*s^6 + 48*ep^5*mtt^4*mWW*s^6 + 2*ep*mtt^3*mWW^2*s^6 + 13*ep^2*mtt^3*mWW^2*s^6 - 60*ep^3*mtt^3*mWW^2*s^6 - 241*ep^4*mtt^3*mWW^2*s^6 - 170*ep^5*mtt^3*mWW^2*s^6 - 2*ep*mtt^2*mWW^3*s^6 - 18*ep^2*mtt^2*mWW^3*s^6 + 4*ep^3*mtt^2*mWW^3*s^6 + 108*ep^4*mtt^2*mWW^3*s^6 + 88*ep^5*mtt^2*mWW^3*s^6 + 5*ep^2*mtt*mWW^4*s^6 + 46*ep^3*mtt*mWW^4*s^6 + 103*ep^4*mtt*mWW^4*s^6 + 62*ep^5*mtt*mWW^4*s^6 - 14*ep^3*mWW^5*s^6 - 42*ep^4*mWW^5*s^6 - 28*ep^5*mWW^5*s^6 - 36*ep^3*mtt^9*mWW*t - 108*ep^4*mtt^9*mWW*t - 72*ep^5*mtt^9*mWW*t - 36*ep^2*mtt^8*mWW^2*t + 164*ep^3*mtt^8*mWW^2*t + 712*ep^4*mtt^8*mWW^2*t + 480*ep^5*mtt^8*mWW^2*t + 128*ep^2*mtt^7*mWW^3*t - 292*ep^3*mtt^7*mWW^3*t - 1484*ep^4*mtt^7*mWW^3*t - 776*ep^5*mtt^7*mWW^3*t - 132*ep^2*mtt^6*mWW^4*t + 228*ep^3*mtt^6*mWW^4*t + 776*ep^4*mtt^6*mWW^4*t - 416*ep^5*mtt^6*mWW^4*t - 32*ep^2*mtt^5*mWW^5*t - 12*ep^3*mtt^5*mWW^5*t + 1276*ep^4*mtt^5*mWW^5*t + 2344*ep^5*mtt^5*mWW^5*t + 148*ep^2*mtt^4*mWW^6*t - 116*ep^3*mtt^4*mWW^6*t - 2056*ep^4*mtt^4*mWW^6*t - 2464*ep^5*mtt^4*mWW^6*t - 96*ep^2*mtt^3*mWW^7*t + 84*ep^3*mtt^3*mWW^7*t + 1084*ep^4*mtt^3*mWW^7*t + 1064*ep^5*mtt^3*mWW^7*t + 20*ep^2*mtt^2*mWW^8*t - 20*ep^3*mtt^2*mWW^8*t - 200*ep^4*mtt^2*mWW^8*t - 160*ep^5*mtt^2*mWW^8*t + 184*ep^3*mtt^8*mWW*s*t + 552*ep^4*mtt^8*mWW*s*t + 368*ep^5*mtt^8*mWW*s*t + 200*ep^2*mtt^7*mWW^2*s*t - 810*ep^3*mtt^7*mWW^2*s*t - 3718*ep^4*mtt^7*mWW^2*s*t - 2596*ep^5*mtt^7*mWW^2*s*t + 36*ep*mtt^6*mWW^3*s*t - 834*ep^2*mtt^6*mWW^3*s*t + 1186*ep^3*mtt^6*mWW^3*s*t + 8992*ep^4*mtt^6*mWW^3*s*t + 5992*ep^5*mtt^6*mWW^3*s*t - 108*ep*mtt^5*mWW^4*s*t + 1260*ep^2*mtt^5*mWW^4*s*t - 638*ep^3*mtt^5*mWW^4*s*t - 9314*ep^4*mtt^5*mWW^4*s*t - 4268*ep^5*mtt^5*mWW^4*s*t + 104*ep*mtt^4*mWW^5*s*t - 726*ep^2*mtt^4*mWW^5*s*t + 126*ep^3*mtt^4*mWW^5*s*t + 2444*ep^4*mtt^4*mWW^5*s*t - 3088*ep^5*mtt^4*mWW^5*s*t - 24*ep*mtt^3*mWW^6*s*t - 48*ep^2*mtt^3*mWW^6*s*t - 118*ep^3*mtt^3*mWW^6*s*t + 2870*ep^4*mtt^3*mWW^6*s*t + 6212*ep^5*mtt^3*mWW^6*s*t - 12*ep*mtt^2*mWW^7*s*t + 210*ep^2*mtt^2*mWW^7*s*t + 46*ep^3*mtt^2*mWW^7*s*t - 2392*ep^4*mtt^2*mWW^7*s*t - 3096*ep^5*mtt^2*mWW^7*s*t + 4*ep*mtt*mWW^8*s*t - 68*ep^2*mtt*mWW^8*s*t + 30*ep^3*mtt*mWW^8*s*t + 626*ep^4*mtt*mWW^8*s*t + 524*ep^5*mtt*mWW^8*s*t + 6*ep^2*mWW^9*s*t - 6*ep^3*mWW^9*s*t - 60*ep^4*mWW^9*s*t - 48*ep^5*mWW^9*s*t + ep^2*mtt^7*mWW*s^2*t - 392*ep^3*mtt^7*mWW*s^2*t - 1183*ep^4*mtt^7*mWW*s^2*t - 790*ep^5*mtt^7*mWW*s^2*t + 2*mtt^6*mWW^2*s^2*t - 7*ep*mtt^6*mWW^2*s^2*t - 449*ep^2*mtt^6*mWW^2*s^2*t + 1664*ep^3*mtt^6*mWW^2*s^2*t + 7620*ep^4*mtt^6*mWW^2*s^2*t + 5388*ep^5*mtt^6*mWW^2*s^2*t - 12*mtt^5*mWW^3*s^2*t - 67*ep*mtt^5*mWW^3*s^2*t + 1827*ep^2*mtt^5*mWW^3*s^2*t - 2191*ep^3*mtt^5*mWW^3*s^2*t - 17531*ep^4*mtt^5*mWW^3*s^2*t - 12562*ep^5*mtt^5*mWW^3*s^2*t + 28*mtt^4*mWW^4*s^2*t + 72*ep*mtt^4*mWW^4*s^2*t - 2205*ep^2*mtt^4*mWW^4*s^2*t + 1931*ep^3*mtt^4*mWW^4*s^2*t + 14608*ep^4*mtt^4*mWW^4*s^2*t + 7740*ep^5*mtt^4*mWW^4*s^2*t - 32*mtt^3*mWW^5*s^2*t + 130*ep*mtt^3*mWW^5*s^2*t + 615*ep^2*mtt^3*mWW^5*s^2*t - 2254*ep^3*mtt^3*mWW^5*s^2*t - 421*ep^4*mtt^3*mWW^5*s^2*t + 6254*ep^5*mtt^3*mWW^5*s^2*t + 18*mtt^2*mWW^6*s^2*t - 175*ep*mtt^2*mWW^6*s^2*t + 293*ep^2*mtt^2*mWW^6*s^2*t + 1542*ep^3*mtt^2*mWW^6*s^2*t - 3588*ep^4*mtt^2*mWW^6*s^2*t - 7460*ep^5*mtt^2*mWW^6*s^2*t - 4*mtt*mWW^7*s^2*t + 49*ep*mtt*mWW^7*s^2*t - 59*ep^2*mtt*mWW^7*s^2*t - 331*ep^3*mtt*mWW^7*s^2*t + 223*ep^4*mtt*mWW^7*s^2*t + 1210*ep^5*mtt*mWW^7*s^2*t - 2*ep*mWW^8*s^2*t - 23*ep^2*mWW^8*s^2*t + 31*ep^3*mWW^8*s^2*t + 272*ep^4*mWW^8*s^2*t + 220*ep^5*mWW^8*s^2*t - 2*ep*mtt^6*mWW*s^3*t - 4*ep^2*mtt^6*mWW*s^3*t + 462*ep^3*mtt^6*mWW*s^3*t + 1384*ep^4*mtt^6*mWW*s^3*t + 920*ep^5*mtt^6*mWW*s^3*t - 6*mtt^5*mWW^2*s^3*t + 33*ep*mtt^5*mWW^2*s^3*t + 525*ep^2*mtt^5*mWW^2*s^3*t - 1905*ep^3*mtt^5*mWW^2*s^3*t - 8081*ep^4*mtt^5*mWW^2*s^3*t - 5642*ep^5*mtt^5*mWW^2*s^3*t + 30*mtt^4*mWW^3*s^3*t - 14*ep*mtt^4*mWW^3*s^3*t - 1757*ep^2*mtt^4*mWW^3*s^3*t + 2388*ep^3*mtt^4*mWW^3*s^3*t + 14271*ep^4*mtt^4*mWW^3*s^3*t + 9930*ep^5*mtt^4*mWW^3*s^3*t - 54*mtt^3*mWW^4*s^3*t + 206*ep*mtt^3*mWW^4*s^3*t + 1244*ep^2*mtt^3*mWW^4*s^3*t - 3270*ep^3*mtt^3*mWW^4*s^3*t - 4750*ep^4*mtt^3*mWW^4*s^3*t - 16*ep^5*mtt^3*mWW^4*s^3*t + 42*mtt^2*mWW^5*s^3*t - 306*ep*mtt^2*mWW^5*s^3*t + 108*ep^2*mtt^2*mWW^5*s^3*t + 2242*ep^3*mtt^2*mWW^5*s^3*t - 2422*ep^4*mtt^2*mWW^5*s^3*t - 4688*ep^5*mtt^2*mWW^5*s^3*t - 12*mtt*mWW^6*s^3*t + 89*ep*mtt*mWW^6*s^3*t - 97*ep^2*mtt*mWW^6*s^3*t + 31*ep^3*mtt*mWW^6*s^3*t - 705*ep^4*mtt*mWW^6*s^3*t - 694*ep^5*mtt*mWW^6*s^3*t - 6*ep*mWW^7*s^3*t - 19*ep^2*mWW^7*s^3*t + 52*ep^3*mWW^7*s^3*t + 303*ep^4*mWW^7*s^3*t + 190*ep^5*mWW^7*s^3*t + 6*ep*mtt^5*mWW*s^4*t + 6*ep^2*mtt^5*mWW*s^4*t - 334*ep^3*mtt^5*mWW*s^4*t - 954*ep^4*mtt^5*mWW*s^4*t - 620*ep^5*mtt^5*mWW*s^4*t + 6*mtt^4*mWW^2*s^4*t - 51*ep*mtt^4*mWW^2*s^4*t - 337*ep^2*mtt^4*mWW^2*s^4*t + 1305*ep^3*mtt^4*mWW^2*s^4*t + 4823*ep^4*mtt^4*mWW^2*s^4*t + 3238*ep^5*mtt^4*mWW^2*s^4*t - 24*mtt^3*mWW^3*s^4*t + 83*ep*mtt^3*mWW^3*s^4*t + 748*ep^2*mtt^3*mWW^3*s^4*t - 1433*ep^3*mtt^3*mWW^3*s^4*t - 4658*ep^4*mtt^3*mWW^3*s^4*t - 2584*ep^5*mtt^3*mWW^3*s^4*t + 30*mtt^2*mWW^4*s^4*t - 187*ep*mtt^2*mWW^4*s^4*t - 240*ep^2*mtt^2*mWW^4*s^4*t + 1629*ep^3*mtt^2*mWW^4*s^4*t - 1216*ep^4*mtt^2*mWW^4*s^4*t - 2868*ep^5*mtt^2*mWW^4*s^4*t - 12*mtt*mWW^5*s^4*t + 91*ep*mtt*mWW^5*s^4*t - 62*ep^2*mtt*mWW^5*s^4*t + 35*ep^3*mtt*mWW^5*s^4*t - 132*ep^4*mtt*mWW^5*s^4*t - 332*ep^5*mtt*mWW^5*s^4*t - 6*ep*mWW^6*s^4*t + 13*ep^2*mWW^6*s^4*t + 14*ep^3*mWW^6*s^4*t + 89*ep^4*mWW^6*s^4*t + 94*ep^5*mWW^6*s^4*t - 6*ep*mtt^4*mWW*s^5*t - 4*ep^2*mtt^4*mWW*s^5*t + 146*ep^3*mtt^4*mWW*s^5*t + 376*ep^4*mtt^4*mWW*s^5*t + 232*ep^5*mtt^4*mWW*s^5*t - 2*mtt^3*mWW^2*s^5*t + 31*ep*mtt^3*mWW^2*s^5*t + 111*ep^2*mtt^3*mWW^2*s^5*t - 485*ep^3*mtt^3*mWW^2*s^5*t - 1565*ep^4*mtt^3*mWW^2*s^5*t - 1002*ep^5*mtt^3*mWW^2*s^5*t + 6*mtt^2*mWW^3*s^5*t - 42*ep*mtt^2*mWW^3*s^5*t - 127*ep^2*mtt^2*mWW^3*s^5*t + 354*ep^3*mtt^2*mWW^3*s^5*t + 491*ep^4*mtt^2*mWW^3*s^5*t + 58*ep^5*mtt^2*mWW^3*s^5*t - 4*mtt*mWW^4*s^5*t + 19*ep*mtt*mWW^4*s^5*t + 83*ep^2*mtt*mWW^4*s^5*t + 107*ep^3*mtt*mWW^4*s^5*t - 135*ep^4*mtt*mWW^4*s^5*t - 182*ep^5*mtt*mWW^4*s^5*t - 2*ep*mWW^5*s^5*t + ep^2*mWW^5*s^5*t - 58*ep^3*mWW^5*s^5*t - 191*ep^4*mWW^5*s^5*t - 130*ep^5*mWW^5*s^5*t + 2*ep*mtt^3*mWW*s^6*t + ep^2*mtt^3*mWW*s^6*t - 30*ep^3*mtt^3*mWW*s^6*t - 67*ep^4*mtt^3*mWW*s^6*t - 38*ep^5*mtt^3*mWW*s^6*t - 6*ep*mtt^2*mWW^2*s^6*t - 14*ep^2*mtt^2*mWW^2*s^6*t + 67*ep^3*mtt^2*mWW^2*s^6*t + 209*ep^4*mtt^2*mWW^2*s^6*t + 134*ep^5*mtt^2*mWW^2*s^6*t + 4*ep*mtt*mWW^3*s^6*t + 15*ep^2*mtt*mWW^3*s^6*t - 12*ep^3*mtt*mWW^3*s^6*t - 81*ep^4*mtt*mWW^3*s^6*t - 58*ep^5*mtt*mWW^3*s^6*t - 2*ep^2*mWW^4*s^6*t - 25*ep^3*mWW^4*s^6*t - 61*ep^4*mWW^4*s^6*t - 38*ep^5*mWW^4*s^6*t + 8*ep^3*mtt^9*t^2 + 24*ep^4*mtt^9*t^2 + 16*ep^5*mtt^9*t^2 + 8*ep^2*mtt^8*mWW*t^2 - 28*ep^3*mtt^8*mWW*t^2 - 124*ep^4*mtt^8*mWW*t^2 - 72*ep^5*mtt^8*mWW*t^2 - 20*ep^2*mtt^7*mWW^2*t^2 + 32*ep^3*mtt^7*mWW^2*t^2 + 92*ep^4*mtt^7*mWW^2*t^2 - 104*ep^5*mtt^7*mWW^2*t^2 - 4*ep^2*mtt^6*mWW^3*t^2 - 4*ep^3*mtt^6*mWW^3*t^2 + 432*ep^4*mtt^6*mWW^3*t^2 + 848*ep^5*mtt^6*mWW^3*t^2 + 56*ep^2*mtt^5*mWW^4*t^2 - 24*ep^3*mtt^5*mWW^4*t^2 - 1008*ep^4*mtt^5*mWW^4*t^2 - 1472*ep^5*mtt^5*mWW^4*t^2 - 64*ep^2*mtt^4*mWW^5*t^2 + 28*ep^3*mtt^4*mWW^5*t^2 + 868*ep^4*mtt^4*mWW^5*t^2 + 1112*ep^5*mtt^4*mWW^5*t^2 + 28*ep^2*mtt^3*mWW^6*t^2 - 16*ep^3*mtt^3*mWW^6*t^2 - 324*ep^4*mtt^3*mWW^6*t^2 - 360*ep^5*mtt^3*mWW^6*t^2 - 4*ep^2*mtt^2*mWW^7*t^2 + 4*ep^3*mtt^2*mWW^7*t^2 + 40*ep^4*mtt^2*mWW^7*t^2 + 32*ep^5*mtt^2*mWW^7*t^2 - 32*ep^3*mtt^8*s*t^2 - 96*ep^4*mtt^8*s*t^2 - 64*ep^5*mtt^8*s*t^2 - 40*ep^2*mtt^7*mWW*s*t^2 + 104*ep^3*mtt^7*mWW*s*t^2 + 536*ep^4*mtt^7*mWW*s*t^2 + 336*ep^5*mtt^7*mWW*s*t^2 - 8*ep*mtt^6*mWW^2*s*t^2 + 136*ep^2*mtt^6*mWW^2*s*t^2 - 70*ep^3*mtt^6*mWW^2*s*t^2 - 810*ep^4*mtt^6*mWW^2*s*t^2 - 124*ep^5*mtt^6*mWW^2*s*t^2 + 20*ep*mtt^5*mWW^3*s*t^2 - 142*ep^2*mtt^5*mWW^3*s*t^2 + 16*ep^3*mtt^5*mWW^3*s*t^2 - 178*ep^4*mtt^5*mWW^3*s*t^2 - 1876*ep^5*mtt^5*mWW^3*s*t^2 - 16*ep*mtt^4*mWW^4*s*t^2 + 30*ep^2*mtt^4*mWW^4*s*t^2 - 170*ep^3*mtt^4*mWW^4*s*t^2 + 1328*ep^4*mtt^4*mWW^4*s*t^2 + 3832*ep^5*mtt^4*mWW^4*s*t^2 + 8*ep*mtt^3*mWW^5*s*t^2 - 4*ep^2*mtt^3*mWW^5*s*t^2 + 232*ep^3*mtt^3*mWW^5*s*t^2 - 780*ep^4*mtt^3*mWW^5*s*t^2 - 2648*ep^5*mtt^3*mWW^5*s*t^2 - 8*ep*mtt^2*mWW^6*s*t^2 + 52*ep^2*mtt^2*mWW^6*s*t^2 - 74*ep^3*mtt^2*mWW^6*s*t^2 - 266*ep^4*mtt^2*mWW^6*s*t^2 + 308*ep^5*mtt^2*mWW^6*s*t^2 + 4*ep*mtt*mWW^7*s*t^2 - 38*ep^2*mtt*mWW^7*s*t^2 + 326*ep^4*mtt*mWW^7*s*t^2 + 284*ep^5*mtt*mWW^7*s*t^2 + 6*ep^2*mWW^8*s*t^2 - 6*ep^3*mWW^8*s*t^2 - 60*ep^4*mWW^8*s*t^2 - 48*ep^5*mWW^8*s*t^2 + 48*ep^3*mtt^7*s^2*t^2 + 144*ep^4*mtt^7*s^2*t^2 + 96*ep^5*mtt^7*s^2*t^2 + 80*ep^2*mtt^6*mWW*s^2*t^2 - 143*ep^3*mtt^6*mWW*s^2*t^2 - 925*ep^4*mtt^6*mWW*s^2*t^2 - 638*ep^5*mtt^6*mWW*s^2*t^2 + 26*ep*mtt^5*mWW^2*s^2*t^2 - 285*ep^2*mtt^5*mWW^2*s^2*t^2 - 14*ep^3*mtt^5*mWW^2*s^2*t^2 + 1835*ep^4*mtt^5*mWW^2*s^2*t^2 + 1090*ep^5*mtt^5*mWW^2*s^2*t^2 - 28*ep*mtt^4*mWW^3*s^2*t^2 + 223*ep^2*mtt^4*mWW^3*s^2*t^2 - 199*ep^3*mtt^4*mWW^3*s^2*t^2 - 334*ep^4*mtt^4*mWW^3*s^2*t^2 + 1460*ep^5*mtt^4*mWW^3*s^2*t^2 - 8*ep*mtt^3*mWW^4*s^2*t^2 - 14*ep^2*mtt^3*mWW^4*s^2*t^2 + 828*ep^3*mtt^3*mWW^4*s^2*t^2 - 1142*ep^4*mtt^3*mWW^4*s^2*t^2 - 3960*ep^5*mtt^3*mWW^4*s^2*t^2 - 4*ep*mtt^2*mWW^5*s^2*t^2 + 122*ep^2*mtt^2*mWW^5*s^2*t^2 - 605*ep^3*mtt^2*mWW^5*s^2*t^2 - 541*ep^4*mtt^2*mWW^5*s^2*t^2 + 1598*ep^5*mtt^2*mWW^5*s^2*t^2 + 14*ep*mtt*mWW^6*s^2*t^2 - 149*ep^2*mtt*mWW^6*s^2*t^2 + 114*ep^3*mtt*mWW^6*s^2*t^2 + 1211*ep^4*mtt*mWW^6*s^2*t^2 + 550*ep^5*mtt*mWW^6*s^2*t^2 + 23*ep^2*mWW^7*s^2*t^2 - 29*ep^3*mWW^7*s^2*t^2 - 248*ep^4*mWW^7*s^2*t^2 - 196*ep^5*mWW^7*s^2*t^2 - 32*ep^3*mtt^6*s^3*t^2 - 96*ep^4*mtt^6*s^3*t^2 - 64*ep^5*mtt^6*s^3*t^2 - 82*ep^2*mtt^5*mWW*s^3*t^2 + 94*ep^3*mtt^5*mWW*s^3*t^2 + 832*ep^4*mtt^5*mWW*s^3*t^2 + 632*ep^5*mtt^5*mWW*s^3*t^2 - 30*ep*mtt^4*mWW^2*s^3*t^2 + 227*ep^2*mtt^4*mWW^2*s^3*t^2 + 88*ep^3*mtt^4*mWW^2*s^3*t^2 - 1175*ep^4*mtt^4*mWW^2*s^3*t^2 - 886*ep^5*mtt^4*mWW^2*s^3*t^2 - 10*ep*mtt^3*mWW^3*s^3*t^2 - 26*ep^2*mtt^3*mWW^3*s^3*t^2 + 698*ep^3*mtt^3*mWW^3*s^3*t^2 - 994*ep^4*mtt^3*mWW^3*s^3*t^2 - 1948*ep^5*mtt^3*mWW^3*s^3*t^2 + 14*ep*mtt^2*mWW^4*s^3*t^2 - 662*ep^3*mtt^2*mWW^4*s^3*t^2 - 96*ep^4*mtt^2*mWW^4*s^3*t^2 + 792*ep^5*mtt^2*mWW^4*s^3*t^2 + 26*ep*mtt*mWW^5*s^3*t^2 - 132*ep^2*mtt*mWW^5*s^3*t^2 - 152*ep^3*mtt*mWW^5*s^3*t^2 + 1698*ep^4*mtt*mWW^5*s^3*t^2 + 1572*ep^5*mtt*mWW^5*s^3*t^2 + 13*ep^2*mWW^6*s^3*t^2 - 34*ep^3*mWW^6*s^3*t^2 - 169*ep^4*mWW^6*s^3*t^2 - 98*ep^5*mWW^6*s^3*t^2 + 8*ep^3*mtt^5*s^4*t^2 + 24*ep^4*mtt^5*s^4*t^2 + 16*ep^5*mtt^5*s^4*t^2 + 46*ep^2*mtt^4*mWW*s^4*t^2 - 36*ep^3*mtt^4*mWW*s^4*t^2 - 430*ep^4*mtt^4*mWW*s^4*t^2 - 348*ep^5*mtt^4*mWW*s^4*t^2 + 14*ep*mtt^3*mWW^2*s^4*t^2 - 49*ep^2*mtt^3*mWW^2*s^4*t^2 - 22*ep^3*mtt^3*mWW^2*s^4*t^2 - 213*ep^4*mtt^3*mWW^2*s^4*t^2 - 254*ep^5*mtt^3*mWW^2*s^4*t^2 + 16*ep*mtt^2*mWW^3*s^4*t^2 - 43*ep^2*mtt^2*mWW^3*s^4*t^2 - 476*ep^3*mtt^2*mWW^3*s^4*t^2 + 933*ep^4*mtt^2*mWW^3*s^4*t^2 + 1350*ep^5*mtt^2*mWW^3*s^4*t^2 + 2*ep*mtt*mWW^4*s^4*t^2 - 15*ep^2*mtt*mWW^4*s^4*t^2 - 50*ep^3*mtt*mWW^4*s^4*t^2 + 845*ep^4*mtt*mWW^4*s^4*t^2 + 878*ep^5*mtt*mWW^4*s^4*t^2 - 3*ep^2*mWW^5*s^4*t^2 - 32*ep^3*mWW^5*s^4*t^2 - 135*ep^4*mWW^5*s^4*t^2 - 106*ep^5*mWW^5*s^4*t^2 - 14*ep^2*mtt^3*mWW*s^5*t^2 + 10*ep^3*mtt^3*mWW*s^5*t^2 + 128*ep^4*mtt^3*mWW*s^5*t^2 + 104*ep^5*mtt^3*mWW*s^5*t^2 - 2*ep*mtt^2*mWW^2*s^5*t^2 - 7*ep^2*mtt^2*mWW^2*s^5*t^2 - 14*ep^3*mtt^2*mWW^2*s^5*t^2 + 257*ep^4*mtt^2*mWW^2*s^5*t^2 + 266*ep^5*mtt^2*mWW^2*s^5*t^2 + 2*ep*mtt*mWW^3*s^5*t^2 - 12*ep^2*mtt*mWW^3*s^5*t^2 - 24*ep^3*mtt*mWW^3*s^5*t^2 + 154*ep^4*mtt*mWW^3*s^5*t^2 + 164*ep^5*mtt*mWW^3*s^5*t^2 + ep^2*mWW^4*s^5*t^2 - 4*ep^3*mWW^4*s^5*t^2 - 27*ep^4*mWW^4*s^5*t^2 - 22*ep^5*mWW^4*s^5*t^2 + 2*ep^2*mtt^2*mWW*s^6*t^2 - ep^3*mtt^2*mWW*s^6*t^2 - 17*ep^4*mtt^2*mWW*s^6*t^2 - 14*ep^5*mtt^2*mWW*s^6*t^2 - 2*ep^2*mtt*mWW^2*s^6*t^2 + 14*ep^4*mtt*mWW^2*s^6*t^2 + 12*ep^5*mtt*mWW^2*s^6*t^2 + ep^3*mWW^3*s^6*t^2 + 3*ep^4*mWW^3*s^6*t^2 + 2*ep^5*mWW^3*s^6*t^2)/(8*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(24*ep^2*mtt^9*mWW + 72*ep^3*mtt^9*mWW + 48*ep^4*mtt^9*mWW + 24*ep*mtt^8*mWW^2 - 108*ep^2*mtt^8*mWW^2 - 492*ep^3*mtt^8*mWW^2 - 360*ep^4*mtt^8*mWW^2 - 84*ep*mtt^7*mWW^3 + 204*ep^2*mtt^7*mWW^3 + 1216*ep^3*mtt^7*mWW^3 + 944*ep^4*mtt^7*mWW^3 + 120*ep*mtt^6*mWW^4 - 208*ep^2*mtt^6*mWW^4 - 1592*ep^3*mtt^6*mWW^4 - 1392*ep^4*mtt^6*mWW^4 - 104*ep*mtt^5*mWW^5 + 128*ep^2*mtt^5*mWW^5 + 1400*ep^3*mtt^5*mWW^5 + 1456*ep^4*mtt^5*mWW^5 + 72*ep*mtt^4*mWW^6 - 60*ep^2*mtt^4*mWW^6 - 940*ep^3*mtt^4*mWW^6 - 1064*ep^4*mtt^4*mWW^6 - 36*ep*mtt^3*mWW^7 + 28*ep^2*mtt^3*mWW^7 + 416*ep^3*mtt^3*mWW^7 + 432*ep^4*mtt^3*mWW^7 + 8*ep*mtt^2*mWW^8 - 8*ep^2*mtt^2*mWW^8 - 80*ep^3*mtt^2*mWW^8 - 64*ep^4*mtt^2*mWW^8 - 144*ep^2*mtt^8*mWW*s - 432*ep^3*mtt^8*mWW*s - 288*ep^4*mtt^8*mWW*s - 120*ep*mtt^7*mWW^2*s + 628*ep^2*mtt^7*mWW^2*s + 2724*ep^3*mtt^7*mWW^2*s + 1976*ep^4*mtt^7*mWW^2*s + 416*ep*mtt^6*mWW^3*s - 1154*ep^2*mtt^6*mWW^3*s - 6430*ep^3*mtt^6*mWW^3*s - 4916*ep^4*mtt^6*mWW^3*s - 578*ep*mtt^5*mWW^4*s + 1178*ep^2*mtt^5*mWW^4*s + 7948*ep^3*mtt^5*mWW^4*s + 6560*ep^4*mtt^5*mWW^4*s + 456*ep*mtt^4*mWW^5*s - 748*ep^2*mtt^4*mWW^5*s - 6204*ep^3*mtt^4*mWW^5*s - 5768*ep^4*mtt^4*mWW^5*s - 260*ep*mtt^3*mWW^6*s + 320*ep^2*mtt^3*mWW^6*s + 3436*ep^3*mtt^3*mWW^6*s + 3512*ep^4*mtt^3*mWW^6*s + 104*ep*mtt^2*mWW^7*s - 98*ep^2*mtt^2*mWW^7*s - 1222*ep^3*mtt^2*mWW^7*s - 1220*ep^4*mtt^2*mWW^7*s - 18*ep*mtt*mWW^8*s + 18*ep^2*mtt*mWW^8*s + 180*ep^3*mtt*mWW^8*s + 144*ep^4*mtt*mWW^8*s + 360*ep^2*mtt^7*mWW*s^2 + 1080*ep^3*mtt^7*mWW*s^2 + 720*ep^4*mtt^7*mWW*s^2 - 2*mtt^6*mWW^2*s^2 + 227*ep*mtt^6*mWW^2*s^2 - 1476*ep^2*mtt^6*mWW^2*s^2 - 6047*ep^3*mtt^6*mWW^2*s^2 - 4342*ep^4*mtt^6*mWW^2*s^2 + 9*mtt^5*mWW^3*s^2 - 738*ep*mtt^5*mWW^3*s^2 + 2441*ep^2*mtt^5*mWW^3*s^2 + 12788*ep^3*mtt^5*mWW^3*s^2 + 9664*ep^4*mtt^5*mWW^3*s^2 - 16*mtt^4*mWW^4*s^2 + 850*ep*mtt^4*mWW^4*s^2 - 2070*ep^2*mtt^4*mWW^4*s^2 - 13176*ep^3*mtt^4*mWW^4*s^2 - 10528*ep^4*mtt^4*mWW^4*s^2 + 14*mtt^3*mWW^5*s^2 - 418*ep*mtt^3*mWW^5*s^2 + 910*ep^2*mtt^3*mWW^5*s^2 + 7318*ep^3*mtt^3*mWW^5*s^2 + 6456*ep^4*mtt^3*mWW^5*s^2 - 6*mtt^2*mWW^6*s^2 + 109*ep*mtt^2*mWW^6*s^2 - 152*ep^2*mtt^2*mWW^6*s^2 - 2589*ep^3*mtt^2*mWW^6*s^2 - 2674*ep^4*mtt^2*mWW^6*s^2 + mtt*mWW^7*s^2 - 36*ep*mtt*mWW^7*s^2 - 15*ep^2*mtt*mWW^7*s^2 + 710*ep^3*mtt*mWW^7*s^2 + 784*ep^4*mtt*mWW^7*s^2 + 6*ep*mWW^8*s^2 + 2*ep^2*mWW^8*s^2 - 84*ep^3*mWW^8*s^2 - 80*ep^4*mWW^8*s^2 - 480*ep^2*mtt^6*mWW*s^3 - 1440*ep^3*mtt^6*mWW*s^3 - 960*ep^4*mtt^6*mWW*s^3 + 6*mtt^5*mWW^2*s^3 - 200*ep*mtt^5*mWW^2*s^3 + 1810*ep^2*mtt^5*mWW^2*s^3 + 6920*ep^3*mtt^5*mWW^2*s^3 + 4904*ep^4*mtt^5*mWW^2*s^3 - 21*mtt^4*mWW^3*s^3 + 597*ep*mtt^4*mWW^3*s^3 - 2585*ep^2*mtt^4*mWW^3*s^3 - 12493*ep^3*mtt^4*mWW^3*s^3 - 9314*ep^4*mtt^4*mWW^3*s^3 + 27*mtt^3*mWW^4*s^3 - 531*ep*mtt^3*mWW^4*s^3 + 1735*ep^2*mtt^3*mWW^4*s^3 + 10367*ep^3*mtt^3*mWW^4*s^3 + 8122*ep^4*mtt^3*mWW^4*s^3 - 15*mtt^2*mWW^5*s^3 + 117*ep*mtt^2*mWW^5*s^3 - 503*ep^2*mtt^2*mWW^5*s^3 - 4269*ep^3*mtt^2*mWW^5*s^3 - 3634*ep^4*mtt^2*mWW^5*s^3 + 3*mtt*mWW^6*s^3 + 19*ep*mtt*mWW^6*s^3 + 19*ep^2*mtt*mWW^6*s^3 + 1017*ep^3*mtt*mWW^6*s^3 + 966*ep^4*mtt*mWW^6*s^3 - 2*ep*mWW^7*s^3 + 4*ep^2*mWW^7*s^3 - 102*ep^3*mWW^7*s^3 - 84*ep^4*mWW^7*s^3 + 360*ep^2*mtt^5*mWW*s^4 + 1080*ep^3*mtt^5*mWW*s^4 + 720*ep^4*mtt^5*mWW*s^4 - 6*mtt^4*mWW^2*s^4 + 78*ep*mtt^4*mWW^2*s^4 - 1234*ep^2*mtt^4*mWW^2*s^4 - 4338*ep^3*mtt^4*mWW^2*s^4 - 3020*ep^4*mtt^4*mWW^2*s^4 + 15*mtt^3*mWW^3*s^4 - 223*ep*mtt^3*mWW^3*s^4 + 1503*ep^2*mtt^3*mWW^3*s^4 + 6435*ep^3*mtt^3*mWW^3*s^4 + 4694*ep^4*mtt^3*mWW^3*s^4 - 12*mtt^2*mWW^4*s^4 + 172*ep*mtt^2*mWW^4*s^4 - 836*ep^2*mtt^2*mWW^4*s^4 - 4460*ep^3*mtt^2*mWW^4*s^4 - 3440*ep^4*mtt^2*mWW^4*s^4 + 3*mtt*mWW^5*s^4 - 45*ep*mtt*mWW^5*s^4 + 211*ep^2*mtt*mWW^5*s^4 + 1749*ep^3*mtt*mWW^5*s^4 + 1490*ep^4*mtt*mWW^5*s^4 + 2*ep*mWW^6*s^4 - 36*ep^2*mWW^6*s^4 - 290*ep^3*mWW^6*s^4 - 252*ep^4*mWW^6*s^4 - 144*ep^2*mtt^4*mWW*s^5 - 432*ep^3*mtt^4*mWW*s^5 - 288*ep^4*mtt^4*mWW*s^5 + 2*mtt^3*mWW^2*s^5 - 8*ep*mtt^3*mWW^2*s^5 + 450*ep^2*mtt^3*mWW^2*s^5 + 1436*ep^3*mtt^3*mWW^2*s^5 + 976*ep^4*mtt^3*mWW^2*s^5 - 3*mtt^2*mWW^3*s^5 + 31*ep*mtt^2*mWW^3*s^5 - 469*ep^2*mtt^2*mWW^3*s^5 - 1689*ep^3*mtt^2*mWW^3*s^5 - 1186*ep^4*mtt^2*mWW^3*s^5 + mtt*mWW^4*s^5 - 33*ep*mtt*mWW^4*s^5 + 215*ep^2*mtt*mWW^4*s^5 + 955*ep^3*mtt*mWW^4*s^5 + 706*ep^4*mtt*mWW^4*s^5 + 10*ep*mWW^5*s^5 - 36*ep^2*mWW^5*s^5 - 190*ep^3*mWW^5*s^5 - 144*ep^4*mWW^5*s^5 + 24*ep^2*mtt^3*mWW*s^6 + 72*ep^3*mtt^3*mWW*s^6 + 48*ep^4*mtt^3*mWW*s^6 - ep*mtt^2*mWW^2*s^6 - 70*ep^2*mtt^2*mWW^2*s^6 - 203*ep^3*mtt^2*mWW^2*s^6 - 134*ep^4*mtt^2*mWW^2*s^6 + ep*mtt*mWW^3*s^6 + 60*ep^2*mtt*mWW^3*s^6 + 173*ep^3*mtt*mWW^3*s^6 + 114*ep^4*mtt*mWW^3*s^6 - 14*ep^2*mWW^4*s^6 - 42*ep^3*mWW^4*s^6 - 28*ep^4*mWW^4*s^6 - 36*ep^2*mtt^8*mWW*t - 108*ep^3*mtt^8*mWW*t - 72*ep^4*mtt^8*mWW*t - 36*ep*mtt^7*mWW^2*t + 128*ep^2*mtt^7*mWW^2*t + 604*ep^3*mtt^7*mWW^2*t + 408*ep^4*mtt^7*mWW^2*t + 92*ep*mtt^6*mWW^3*t - 164*ep^2*mtt^6*mWW^3*t - 880*ep^3*mtt^6*mWW^3*t - 368*ep^4*mtt^6*mWW^3*t - 40*ep*mtt^5*mWW^4*t + 64*ep^2*mtt^5*mWW^4*t - 104*ep^3*mtt^5*mWW^4*t - 784*ep^4*mtt^5*mWW^4*t - 72*ep*mtt^4*mWW^5*t + 52*ep^2*mtt^4*mWW^5*t + 1172*ep^3*mtt^4*mWW^5*t + 1560*ep^4*mtt^4*mWW^5*t + 76*ep*mtt^3*mWW^6*t - 64*ep^2*mtt^3*mWW^6*t - 884*ep^3*mtt^3*mWW^6*t - 904*ep^4*mtt^3*mWW^6*t - 20*ep*mtt^2*mWW^7*t + 20*ep^2*mtt^2*mWW^7*t + 200*ep^3*mtt^2*mWW^7*t + 160*ep^4*mtt^2*mWW^7*t + 184*ep^2*mtt^7*mWW*s*t + 552*ep^3*mtt^7*mWW*s*t + 368*ep^4*mtt^7*mWW*s*t + 164*ep*mtt^6*mWW^2*s*t - 682*ep^2*mtt^6*mWW^2*s*t - 3082*ep^3*mtt^6*mWW^2*s*t - 2124*ep^4*mtt^6*mWW^2*s*t - 506*ep*mtt^5*mWW^3*s*t + 1000*ep^2*mtt^5*mWW^3*s*t + 5806*ep^3*mtt^5*mWW^3*s*t + 3564*ep^4*mtt^5*mWW^3*s*t + 534*ep*mtt^4*mWW^4*s*t - 754*ep^2*mtt^4*mWW^4*s*t - 4464*ep^3*mtt^4*mWW^4*s*t - 1640*ep^4*mtt^4*mWW^4*s*t - 212*ep*mtt^3*mWW^5*s*t + 328*ep^2*mtt^3*mWW^5*s*t + 1156*ep^3*mtt^3*mWW^5*s*t - 696*ep^4*mtt^3*mWW^5*s*t + 32*ep*mtt^2*mWW^6*s*t - 94*ep^2*mtt^2*mWW^6*s*t - 106*ep^3*mtt^2*mWW^6*s*t + 420*ep^4*mtt^2*mWW^6*s*t - 18*ep*mtt*mWW^7*s*t + 24*ep^2*mtt*mWW^7*s*t + 198*ep^3*mtt*mWW^7*s*t + 156*ep^4*mtt*mWW^7*s*t + 6*ep*mWW^8*s*t - 6*ep^2*mWW^8*s*t - 60*ep^3*mWW^8*s*t - 48*ep^4*mWW^8*s*t - 2*mtt^6*mWW*s^2*t - ep*mtt^6*mWW*s^2*t - 378*ep^2*mtt^6*mWW*s^2*t - 1157*ep^3*mtt^6*mWW*s^2*t - 778*ep^4*mtt^6*mWW*s^2*t + 13*mtt^5*mWW^2*s^2*t - 268*ep*mtt^5*mWW^2*s^2*t + 1376*ep^2*mtt^5*mWW^2*s^2*t + 5971*ep^3*mtt^5*mWW^2*s^2*t + 4186*ep^4*mtt^5*mWW^2*s^2*t - 34*mtt^4*mWW^3*s^2*t + 899*ep*mtt^4*mWW^3*s^2*t - 1873*ep^2*mtt^4*mWW^3*s^2*t - 11418*ep^3*mtt^4*mWW^3*s^2*t - 8036*ep^4*mtt^4*mWW^3*s^2*t + 46*mtt^3*mWW^4*s^2*t - 1000*ep*mtt^3*mWW^4*s^2*t + 1136*ep^2*mtt^3*mWW^4*s^2*t + 9286*ep^3*mtt^3*mWW^4*s^2*t + 6144*ep^4*mtt^3*mWW^4*s^2*t - 34*mtt^2*mWW^5*s^2*t + 357*ep*mtt^2*mWW^5*s^2*t - 236*ep^2*mtt^2*mWW^5*s^2*t - 2145*ep^3*mtt^2*mWW^5*s^2*t - 814*ep^4*mtt^2*mWW^5*s^2*t + 13*mtt*mWW^6*s^2*t + 36*ep*mtt*mWW^6*s^2*t - 56*ep^2*mtt*mWW^6*s^2*t - 809*ep^3*mtt*mWW^6*s^2*t - 922*ep^4*mtt*mWW^6*s^2*t - 2*mWW^7*s^2*t - 23*ep*mWW^7*s^2*t + 31*ep^2*mWW^7*s^2*t + 272*ep^3*mWW^7*s^2*t + 220*ep^4*mWW^7*s^2*t + 6*mtt^5*mWW*s^3*t + 4*ep*mtt^5*mWW*s^3*t + 406*ep^2*mtt^5*mWW*s^3*t + 1280*ep^3*mtt^5*mWW*s^3*t + 872*ep^4*mtt^5*mWW*s^3*t - 33*mtt^4*mWW^2*s^3*t + 181*ep*mtt^4*mWW^2*s^3*t - 1423*ep^2*mtt^4*mWW^2*s^3*t - 5763*ep^3*mtt^4*mWW^2*s^3*t - 4078*ep^4*mtt^4*mWW^2*s^3*t + 69*mtt^3*mWW^3*s^3*t - 640*ep*mtt^3*mWW^3*s^3*t + 1641*ep^2*mtt^3*mWW^3*s^3*t + 9350*ep^3*mtt^3*mWW^3*s^3*t + 6904*ep^4*mtt^3*mWW^3*s^3*t - 69*mtt^2*mWW^4*s^3*t + 606*ep*mtt^2*mWW^4*s^3*t - 681*ep^2*mtt^2*mWW^4*s^3*t - 5364*ep^3*mtt^2*mWW^4*s^3*t - 4008*ep^4*mtt^2*mWW^4*s^3*t + 33*mtt*mWW^5*s^3*t - 132*ep*mtt*mWW^5*s^3*t + 5*ep^2*mtt*mWW^5*s^3*t + 194*ep^3*mtt*mWW^5*s^3*t + 120*ep^4*mtt*mWW^5*s^3*t - 6*mWW^6*s^3*t - 19*ep*mWW^6*s^3*t + 52*ep^2*mWW^6*s^3*t + 303*ep^3*mWW^6*s^3*t + 190*ep^4*mWW^6*s^3*t - 6*mtt^4*mWW*s^4*t - 6*ep*mtt^4*mWW*s^4*t - 250*ep^2*mtt^4*mWW*s^4*t - 798*ep^3*mtt^4*mWW*s^4*t - 548*ep^4*mtt^4*mWW*s^4*t + 27*mtt^3*mWW^2*s^4*t - 31*ep*mtt^3*mWW^2*s^4*t + 847*ep^2*mtt^3*mWW^2*s^4*t + 3023*ep^3*mtt^3*mWW^2*s^4*t + 2118*ep^4*mtt^3*mWW^2*s^4*t - 42*mtt^2*mWW^3*s^4*t + 149*ep*mtt^2*mWW^3*s^4*t - 802*ep^2*mtt^2*mWW^3*s^4*t - 3411*ep^3*mtt^2*mWW^3*s^4*t - 2418*ep^4*mtt^2*mWW^3*s^4*t + 27*mtt*mWW^4*s^4*t - 93*ep*mtt*mWW^4*s^4*t + 255*ep^2*mtt*mWW^4*s^4*t + 745*ep^3*mtt*mWW^4*s^4*t + 370*ep^4*mtt*mWW^4*s^4*t - 6*mWW^5*s^4*t + 13*ep*mWW^5*s^4*t + 14*ep^2*mWW^5*s^4*t + 89*ep^3*mWW^5*s^4*t + 94*ep^4*mWW^5*s^4*t + 2*mtt^3*mWW*s^5*t + 4*ep*mtt^3*mWW*s^5*t + 90*ep^2*mtt^3*mWW*s^5*t + 272*ep^3*mtt^3*mWW*s^5*t + 184*ep^4*mtt^3*mWW*s^5*t - 7*mtt^2*mWW^2*s^5*t - 13*ep*mtt^2*mWW^2*s^5*t - 287*ep^2*mtt^2*mWW^2*s^5*t - 855*ep^3*mtt^2*mWW^2*s^5*t - 574*ep^4*mtt^2*mWW^2*s^5*t + 7*mtt*mWW^3*s^5*t + 8*ep*mtt*mWW^3*s^5*t + 223*ep^2*mtt*mWW^3*s^5*t + 614*ep^3*mtt*mWW^3*s^5*t + 392*ep^4*mtt*mWW^3*s^5*t - 2*mWW^4*s^5*t + ep*mWW^4*s^5*t - 58*ep^2*mWW^4*s^5*t - 191*ep^3*mWW^4*s^5*t - 130*ep^4*mWW^4*s^5*t - ep*mtt^2*mWW*s^6*t - 16*ep^2*mtt^2*mWW*s^6*t - 41*ep^3*mtt^2*mWW*s^6*t - 26*ep^4*mtt^2*mWW*s^6*t + 3*ep*mtt*mWW^2*s^6*t + 41*ep^2*mtt*mWW^2*s^6*t + 102*ep^3*mtt*mWW^2*s^6*t + 64*ep^4*mtt*mWW^2*s^6*t - 2*ep*mWW^3*s^6*t - 25*ep^2*mWW^3*s^6*t - 61*ep^3*mWW^3*s^6*t - 38*ep^4*mWW^3*s^6*t + 8*ep^2*mtt^8*t^2 + 24*ep^3*mtt^8*t^2 + 16*ep^4*mtt^8*t^2 + 8*ep*mtt^7*mWW*t^2 - 20*ep^2*mtt^7*mWW*t^2 - 100*ep^3*mtt^7*mWW*t^2 - 56*ep^4*mtt^7*mWW*t^2 - 12*ep*mtt^6*mWW^2*t^2 + 12*ep^2*mtt^6*mWW^2*t^2 - 8*ep^3*mtt^6*mWW^2*t^2 - 160*ep^4*mtt^6*mWW^2*t^2 - 16*ep*mtt^5*mWW^3*t^2 + 8*ep^2*mtt^5*mWW^3*t^2 + 424*ep^3*mtt^5*mWW^3*t^2 + 688*ep^4*mtt^5*mWW^3*t^2 + 40*ep*mtt^4*mWW^4*t^2 - 16*ep^2*mtt^4*mWW^4*t^2 - 584*ep^3*mtt^4*mWW^4*t^2 - 784*ep^4*mtt^4*mWW^4*t^2 - 24*ep*mtt^3*mWW^5*t^2 + 12*ep^2*mtt^3*mWW^5*t^2 + 284*ep^3*mtt^3*mWW^5*t^2 + 328*ep^4*mtt^3*mWW^5*t^2 + 4*ep*mtt^2*mWW^6*t^2 - 4*ep^2*mtt^2*mWW^6*t^2 - 40*ep^3*mtt^2*mWW^6*t^2 - 32*ep^4*mtt^2*mWW^6*t^2 - 32*ep^2*mtt^7*s*t^2 - 96*ep^3*mtt^7*s*t^2 - 64*ep^4*mtt^7*s*t^2 - 32*ep*mtt^6*mWW*s*t^2 + 72*ep^2*mtt^6*mWW*s*t^2 + 384*ep^3*mtt^6*mWW*s*t^2 + 224*ep^4*mtt^6*mWW*s*t^2 + 68*ep*mtt^5*mWW^2*s*t^2 - 6*ep^2*mtt^5*mWW^2*s*t^2 - 126*ep^3*mtt^5*mWW^2*s*t^2 + 316*ep^4*mtt^5*mWW^2*s*t^2 + 6*ep*mtt^4*mWW^3*s*t^2 - 118*ep^2*mtt^4*mWW^3*s*t^2 - 1164*ep^3*mtt^4*mWW^3*s*t^2 - 1808*ep^4*mtt^4*mWW^3*s*t^2 - 112*ep*mtt^3*mWW^4*s*t^2 + 156*ep^2*mtt^3*mWW^4*s*t^2 + 1908*ep^3*mtt^3*mWW^4*s*t^2 + 2296*ep^4*mtt^3*mWW^4*s*t^2 + 100*ep*mtt^2*mWW^5*s*t^2 - 108*ep^2*mtt^2*mWW^5*s*t^2 - 1224*ep^3*mtt^2*mWW^5*s*t^2 - 1216*ep^4*mtt^2*mWW^5*s*t^2 - 36*ep*mtt*mWW^6*s*t^2 + 42*ep^2*mtt*mWW^6*s*t^2 + 378*ep^3*mtt*mWW^6*s*t^2 + 300*ep^4*mtt*mWW^6*s*t^2 + 6*ep*mWW^7*s*t^2 - 6*ep^2*mWW^7*s*t^2 - 60*ep^3*mWW^7*s*t^2 - 48*ep^4*mWW^7*s*t^2 + 48*ep^2*mtt^6*s^2*t^2 + 144*ep^3*mtt^6*s^2*t^2 + 96*ep^4*mtt^6*s^2*t^2 + 46*ep*mtt^5*mWW*s^2*t^2 - 95*ep^2*mtt^5*mWW*s^2*t^2 - 543*ep^3*mtt^5*mWW*s^2*t^2 - 338*ep^4*mtt^5*mWW*s^2*t^2 - 131*ep*mtt^4*mWW^2*s^2*t^2 - 81*ep^2*mtt^4*mWW^2*s^2*t^2 + 446*ep^3*mtt^4*mWW^2*s^2*t^2 + 108*ep^4*mtt^4*mWW^2*s^2*t^2 + 58*ep*mtt^3*mWW^3*s^2*t^2 + 350*ep^2*mtt^3*mWW^3*s^2*t^2 + 1004*ep^3*mtt^3*mWW^3*s^2*t^2 + 1192*ep^4*mtt^3*mWW^3*s^2*t^2 + 116*ep*mtt^2*mWW^4*s^2*t^2 - 346*ep^2*mtt^2*mWW^4*s^2*t^2 - 2142*ep^3*mtt^2*mWW^4*s^2*t^2 - 2032*ep^4*mtt^2*mWW^4*s^2*t^2 - 112*ep*mtt*mWW^5*s^2*t^2 + 153*ep^2*mtt*mWW^5*s^2*t^2 + 1339*ep^3*mtt*mWW^5*s^2*t^2 + 1170*ep^4*mtt*mWW^5*s^2*t^2 + 23*ep*mWW^6*s^2*t^2 - 29*ep^2*mWW^6*s^2*t^2 - 248*ep^3*mWW^6*s^2*t^2 - 196*ep^4*mWW^6*s^2*t^2 - 32*ep^2*mtt^5*s^3*t^2 - 96*ep^3*mtt^5*s^3*t^2 - 64*ep^4*mtt^5*s^3*t^2 - 26*ep*mtt^4*mWW*s^3*t^2 + 62*ep^2*mtt^4*mWW*s^3*t^2 + 344*ep^3*mtt^4*mWW*s^3*t^2 + 232*ep^4*mtt^4*mWW*s^3*t^2 + 99*ep*mtt^3*mWW^2*s^3*t^2 + 136*ep^2*mtt^3*mWW^2*s^3*t^2 - 237*ep^3*mtt^3*mWW^2*s^3*t^2 - 226*ep^4*mtt^3*mWW^2*s^3*t^2 - 59*ep*mtt^2*mWW^3*s^3*t^2 - 316*ep^2*mtt^2*mWW^3*s^3*t^2 - 775*ep^3*mtt^2*mWW^3*s^3*t^2 - 518*ep^4*mtt^2*mWW^3*s^3*t^2 - 27*ep*mtt*mWW^4*s^3*t^2 + 184*ep^2*mtt*mWW^4*s^3*t^2 + 933*ep^3*mtt*mWW^4*s^3*t^2 + 674*ep^4*mtt*mWW^4*s^3*t^2 + 13*ep*mWW^5*s^3*t^2 - 34*ep^2*mWW^5*s^3*t^2 - 169*ep^3*mWW^5*s^3*t^2 - 98*ep^4*mWW^5*s^3*t^2 + 8*ep^2*mtt^4*s^4*t^2 + 24*ep^3*mtt^4*s^4*t^2 + 16*ep^4*mtt^4*s^4*t^2 + 2*ep*mtt^3*mWW*s^4*t^2 - 28*ep^2*mtt^3*mWW*s^4*t^2 - 98*ep^3*mtt^3*mWW*s^4*t^2 - 68*ep^4*mtt^3*mWW*s^4*t^2 - 21*ep*mtt^2*mWW^2*s^4*t^2 - 72*ep^2*mtt^2*mWW^2*s^4*t^2 - 169*ep^3*mtt^2*mWW^2*s^4*t^2 - 118*ep^4*mtt^2*mWW^2*s^4*t^2 + 6*ep*mtt*mWW^3*s^4*t^2 + 92*ep^2*mtt*mWW^3*s^4*t^2 + 554*ep^3*mtt*mWW^3*s^4*t^2 + 468*ep^4*mtt*mWW^3*s^4*t^2 - 3*ep*mWW^4*s^4*t^2 - 32*ep^2*mWW^4*s^4*t^2 - 135*ep^3*mWW^4*s^4*t^2 - 106*ep^4*mWW^4*s^4*t^2 + 2*ep*mtt^2*mWW*s^5*t^2 + 10*ep^2*mtt^2*mWW*s^5*t^2 + 16*ep^3*mtt^2*mWW*s^5*t^2 + 8*ep^4*mtt^2*mWW*s^5*t^2 - 3*ep*mtt*mWW^2*s^5*t^2 + 10*ep^2*mtt*mWW^2*s^5*t^2 + 91*ep^3*mtt*mWW^2*s^5*t^2 + 78*ep^4*mtt*mWW^2*s^5*t^2 + ep*mWW^3*s^5*t^2 - 4*ep^2*mWW^3*s^5*t^2 - 27*ep^3*mWW^3*s^5*t^2 - 22*ep^4*mWW^3*s^5*t^2 - ep^2*mtt*mWW*s^6*t^2 - 3*ep^3*mtt*mWW*s^6*t^2 - 2*ep^4*mtt*mWW*s^6*t^2 + ep^2*mWW^2*s^6*t^2 + 3*ep^3*mWW^2*s^6*t^2 + 2*ep^4*mWW^2*s^6*t^2))/(8*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^3*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-10*mtt^5*mWW - 12*ep*mtt^5*mWW + 34*ep^2*mtt^5*mWW + 36*ep^3*mtt^5*mWW + 35*mtt^4*mWW^2 - 10*ep*mtt^4*mWW^2 - 139*ep^2*mtt^4*mWW^2 - 78*ep^3*mtt^4*mWW^2 - 17*mtt^3*mWW^3 + 112*ep*mtt^3*mWW^3 - 133*ep^2*mtt^3*mWW^3 - 430*ep^3*mtt^3*mWW^3 - 55*mtt^2*mWW^4 - 190*ep*mtt^2*mWW^4 + 731*ep^2*mtt^2*mWW^4 + 1242*ep^3*mtt^2*mWW^4 + 71*mtt*mWW^5 + 136*ep*mtt*mWW^5 - 709*ep^2*mtt*mWW^5 - 1094*ep^3*mtt*mWW^5 - 24*mWW^6 - 36*ep*mWW^6 + 216*ep^2*mWW^6 + 324*ep^3*mWW^6 + 42*mtt^4*mWW*s + 48*ep*mtt^4*mWW*s - 150*ep^2*mtt^4*mWW*s - 156*ep^3*mtt^4*mWW*s - 118*mtt^3*mWW^2*s + 20*ep*mtt^3*mWW^2*s + 494*ep^2*mtt^3*mWW^2*s + 324*ep^3*mtt^3*mWW^2*s + 41*mtt^2*mWW^3*s - 232*ep*mtt^2*mWW^3*s + 237*ep^2*mtt^2*mWW^3*s + 830*ep^3*mtt^2*mWW^3*s + 100*mtt*mWW^4*s + 252*ep*mtt*mWW^4*s - 1176*ep^2*mtt*mWW^4*s - 1840*ep^3*mtt*mWW^4*s - 65*mWW^5*s - 88*ep*mWW^5*s + 595*ep^2*mWW^5*s + 842*ep^3*mWW^5*s - 66*mtt^3*mWW*s^2 - 72*ep*mtt^3*mWW*s^2 + 246*ep^2*mtt^3*mWW*s^2 + 252*ep^3*mtt^3*mWW*s^2 + 134*mtt^2*mWW^2*s^2 - 4*ep*mtt^2*mWW^2*s^2 - 574*ep^2*mtt^2*mWW^2*s^2 - 420*ep^3*mtt^2*mWW^2*s^2 - 21*mtt*mWW^3*s^2 + 132*ep*mtt*mWW^3*s^2 - 149*ep^2*mtt*mWW^3*s^2 - 454*ep^3*mtt*mWW^3*s^2 - 47*mWW^4*s^2 - 62*ep*mWW^4*s^2 + 459*ep^2*mWW^4*s^2 + 610*ep^3*mWW^4*s^2 + 46*mtt^2*mWW*s^3 + 48*ep*mtt^2*mWW*s^3 - 178*ep^2*mtt^2*mWW*s^3 - 180*ep^3*mtt^2*mWW*s^3 - 54*mtt*mWW^2*s^3 - 12*ep*mtt*mWW^2*s^3 + 222*ep^2*mtt*mWW^2*s^3 + 180*ep^3*mtt*mWW^2*s^3 - 3*mWW^3*s^3 - 12*ep*mWW^3*s^3 + 45*ep^2*mWW^3*s^3 + 54*ep^3*mWW^3*s^3 - 12*mtt*mWW*s^4 - 12*ep*mtt*mWW*s^4 + 48*ep^2*mtt*mWW*s^4 + 48*ep^3*mtt*mWW*s^4 + 3*mWW^2*s^4 + 6*ep*mWW^2*s^4 - 3*ep^2*mWW^2*s^4 - 6*ep^3*mWW^2*s^4 - 4*mtt^5*t + 28*ep^2*mtt^5*t + 24*ep^3*mtt^5*t + 43*mtt^4*mWW*t + 50*ep*mtt^4*mWW*t - 303*ep^2*mtt^4*mWW*t - 342*ep^3*mtt^4*mWW*t - 168*mtt^3*mWW^2*t - 174*ep*mtt^3*mWW^2*t + 1410*ep^2*mtt^3*mWW^2*t + 1752*ep^3*mtt^3*mWW^2*t + 278*mtt^2*mWW^3*t + 274*ep*mtt^2*mWW^3*t - 2416*ep^2*mtt^2*mWW^3*t - 3164*ep^3*mtt^2*mWW^3*t - 204*mtt*mWW^4*t - 210*ep*mtt*mWW^4*t + 1738*ep^2*mtt*mWW^4*t + 2384*ep^3*mtt*mWW^4*t + 55*mWW^5*t + 60*ep*mWW^5*t - 457*ep^2*mWW^5*t - 654*ep^3*mWW^5*t + 12*mtt^4*s*t - 84*ep^2*mtt^4*s*t - 72*ep^3*mtt^4*s*t - 116*mtt^3*mWW*s*t - 148*ep*mtt^3*mWW*s*t + 792*ep^2*mtt^3*mWW*s*t + 888*ep^3*mtt^3*mWW*s*t + 368*mtt^2*mWW^2*s*t + 378*ep*mtt^2*mWW^2*s*t - 2982*ep^2*mtt^2*mWW^2*s*t - 3632*ep^3*mtt^2*mWW^2*s*t - 428*mtt*mWW^3*s*t - 368*ep*mtt*mWW^3*s*t + 3636*ep^2*mtt*mWW^3*s*t + 4600*ep^3*mtt*mWW^3*s*t + 164*mWW^4*s*t + 138*ep*mWW^4*s*t - 1362*ep^2*mWW^4*s*t - 1784*ep^3*mWW^4*s*t - 12*mtt^3*s^2*t + 84*ep^2*mtt^3*s^2*t + 72*ep^3*mtt^3*s^2*t + 106*mtt^2*mWW*s^2*t + 152*ep*mtt^2*mWW*s^2*t - 678*ep^2*mtt^2*mWW*s^2*t - 756*ep^3*mtt^2*mWW*s^2*t - 244*mtt*mWW^2*s^2*t - 242*ep*mtt*mWW^2*s^2*t + 1826*ep^2*mtt*mWW^2*s^2*t + 2128*ep^3*mtt*mWW^2*s^2*t + 150*mWW^3*s^2*t + 94*ep*mWW^3*s^2*t - 1220*ep^2*mWW^3*s^2*t - 1436*ep^3*mWW^3*s^2*t + 4*mtt^2*s^3*t - 28*ep^2*mtt^2*s^3*t - 24*ep^3*mtt^2*s^3*t - 36*mtt*mWW*s^3*t - 60*ep*mtt*mWW*s^3*t + 192*ep^2*mtt*mWW*s^3*t + 216*ep^3*mtt*mWW*s^3*t + 44*mWW^2*s^3*t + 38*ep*mWW^2*s^3*t - 254*ep^2*mWW^2*s^3*t - 248*ep^3*mWW^2*s^3*t + 3*mWW*s^4*t + 6*ep*mWW*s^4*t - 3*ep^2*mWW*s^4*t - 6*ep^3*mWW*s^4*t - 2*mtt^4*t^2 - 8*ep*mtt^4*t^2 + 6*ep^2*mtt^4*t^2 + 28*ep^3*mtt^4*t^2 + 27*mtt^3*mWW*t^2 + 38*ep*mtt^3*mWW*t^2 - 243*ep^2*mtt^3*mWW*t^2 - 422*ep^3*mtt^3*mWW*t^2 - 65*mtt^2*mWW^2*t^2 - 84*ep*mtt^2*mWW^2*t^2 + 579*ep^2*mtt^2*mWW^2*t^2 + 974*ep^3*mtt^2*mWW^2*t^2 + 57*mtt*mWW^3*t^2 + 78*ep*mtt*mWW^3*t^2 - 485*ep^2*mtt*mWW^3*t^2 - 826*ep^3*mtt*mWW^3*t^2 - 17*mWW^4*t^2 - 24*ep*mWW^4*t^2 + 143*ep^2*mWW^4*t^2 + 246*ep^3*mWW^4*t^2 + 6*mtt^3*s*t^2 + 20*ep*mtt^3*s*t^2 - 14*ep^2*mtt^3*s*t^2 - 60*ep^3*mtt^3*s*t^2 - 67*mtt^2*mWW*s*t^2 - 78*ep*mtt^2*mWW*s*t^2 + 555*ep^2*mtt^2*mWW*s*t^2 + 886*ep^3*mtt^2*mWW*s*t^2 + 112*mtt*mWW^2*s*t^2 + 112*ep*mtt*mWW^2*s*t^2 - 960*ep^2*mtt*mWW^2*s*t^2 - 1472*ep^3*mtt*mWW^2*s*t^2 - 51*mWW^3*s*t^2 - 54*ep*mWW^3*s*t^2 + 419*ep^2*mWW^3*s*t^2 + 646*ep^3*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 - 16*ep*mtt^2*s^2*t^2 + 10*ep^2*mtt^2*s^2*t^2 + 36*ep^3*mtt^2*s^2*t^2 + 49*mtt*mWW*s^2*t^2 + 46*ep*mtt*mWW*s^2*t^2 - 357*ep^2*mtt*mWW*s^2*t^2 - 506*ep^3*mtt*mWW*s^2*t^2 - 43*mWW^2*s^2*t^2 - 28*ep*mWW^2*s^2*t^2 + 353*ep^2*mWW^2*s^2*t^2 + 474*ep^3*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 4*ep*mtt*s^3*t^2 - 2*ep^2*mtt*s^3*t^2 - 4*ep^3*mtt*s^3*t^2 - 9*mWW*s^3*t^2 - 6*ep*mWW*s^3*t^2 + 45*ep^2*mWW*s^3*t^2 + 42*ep^3*mWW*s^3*t^2))/(2*ep*(1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^3*s^4*(mWW - t)^2*(mtt - s - t))}, {-((mWW*s*(-2*mtt + mWW + 2*s + t))/((-mtt + mWW)*(mtt - s)*(mtt - s - t))), -(((1 + ep)*s*(-mWW + t))/((1 + 2*ep)*(mtt - s)*(-mtt + s + t))), -((2*mtt^3 + 2*ep*mtt^3 - 2*mtt^2*mWW - 2*ep*mtt^2*mWW - 5*mtt^2*s - 5*ep*mtt^2*s + 4*mtt*mWW*s + 3*ep*mtt*mWW*s + 3*mtt*s^2 + 3*ep*mtt*s^2 - mWW*s^2 + ep*mWW*s^2 - 2*mtt^2*t - 2*ep*mtt^2*t + 2*mtt*mWW*t + 2*ep*mtt*mWW*t + 2*mtt*s*t + 2*ep*mtt*s*t - mWW*s*t)/((mtt - mWW)*s*(-mtt + s)*(-mtt + s + t))), (-2*ep*mtt)/((mtt - mWW)*(mtt - s)*s), -(3*mtt^2*mWW^2 + 3*ep*mtt^2*mWW^2 - 6*mtt*mWW^2*s - 12*ep*mtt*mWW^2*s + 6*mWW^2*s^2 + 18*ep*mWW^2*s^2 - 2*mtt^2*mWW*t - 2*ep*mtt^2*mWW*t - 3*mtt*mWW^2*t - 3*ep*mtt*mWW^2*t + 4*mtt*mWW*s*t + 8*ep*mtt*mWW*s*t - 5*ep*mWW^2*s*t + 2*mWW*s^2*t + 16*ep*mWW*s^2*t - mtt^2*t^2 - ep*mtt^2*t^2 + 2*mtt*mWW*t^2 + 2*ep*mtt*mWW*t^2 + 2*mtt*s*t^2 + 4*ep*mtt*s*t^2 + 6*ep*mWW*s*t^2 - 2*ep*s^2*t^2 + mtt*t^3 + ep*mtt*t^3 - ep*s*t^3)/(4*(1 + ep)*(mtt - mWW)*mWW*(mtt - s)*s*(mWW - t)*(mtt - s - t)), (3*(-1 + 2*ep)*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW*s - 4*ep*mtt*mWW*s + 2*mWW*s^2 + 6*ep*mWW*s^2 - mtt^2*t - ep*mtt^2*t - mtt*mWW*t - ep*mtt*mWW*t + 2*mtt*s*t + 4*ep*mtt*s*t + ep*mWW*s*t - 2*ep*s^2*t + mtt*t^2 + ep*mtt*t^2 - ep*s*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW*(mtt - s)*s*(mWW - t)*(mtt - s - t)), (2*mtt^2*mWW^2 + 6*ep*mtt^2*mWW^2 + 4*ep^2*mtt^2*mWW^2 - 4*mtt*mWW^2*s - 17*ep*mtt*mWW^2*s - 19*ep^2*mtt*mWW^2*s - ep*mWW^3*s - ep^2*mWW^3*s + 4*mWW^2*s^2 + 24*ep*mWW^2*s^2 + 32*ep^2*mWW^2*s^2 - 2*mtt^2*mWW*t + 2*ep*mtt^2*mWW*t + 16*ep^2*mtt^2*mWW*t - 2*mtt*mWW^2*t - 7*ep*mtt*mWW^2*t - 11*ep^2*mtt*mWW^2*t - ep*mWW^3*t - ep^2*mWW^3*t - 6*mtt*mWW*s*t - 52*ep*mtt*mWW*s*t - 82*ep^2*mtt*mWW*s*t + 6*mWW^2*s*t + 40*ep*mWW^2*s*t + 58*ep^2*mWW^2*s*t + 4*mWW*s^2*t + 24*ep*mWW*s^2*t + 32*ep^2*mWW*s^2*t + 8*mtt^2*t^2 + 40*ep*mtt^2*t^2 + 44*ep^2*mtt^2*t^2 - 8*mtt*mWW*t^2 - 62*ep*mtt*mWW*t^2 - 90*ep^2*mtt*mWW*t^2 + 2*mWW^2*t^2 + 16*ep*mWW^2*t^2 + 26*ep^2*mWW^2*t^2 - 6*mtt*s*t^2 - 27*ep*mtt*s*t^2 - 27*ep^2*mtt*s*t^2 + 10*mWW*s*t^2 + 57*ep*mWW*s*t^2 + 71*ep^2*mWW*s*t^2 - 6*mtt*t^3 - 27*ep*mtt*t^3 - 27*ep^2*mtt*t^3 + 6*mWW*t^3 + 33*ep*mWW*t^3 + 39*ep^2*mWW*t^3)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s*(-mtt + s)*(-mWW + t)^2*(-mtt + s + t)), (-3*ep^2*(s + t)^2*(-(mtt*mWW) - 3*ep*mtt*mWW - mWW^2 - ep*mWW^2 + 4*mWW*s + 8*ep*mWW*s - 3*mtt*t - 5*ep*mtt*t + 5*mWW*t + 9*ep*mWW*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^2*(-mtt + s)*(-mWW + t)^2*(-mtt + s + t)), 0, (2*ep^2*(mtt - s))/((1 + 2*ep)*(mtt - mWW)*s^2*(mtt - s - t)), (-2*ep^2*(mtt - s))/((1 + 2*ep)*mWW*s^2*(mtt - s - t)), -(-2*mtt*mWW - 9*ep*mtt*mWW - 11*ep^2*mtt*mWW - 2*ep*mWW^2 - 3*ep^2*mWW^2 + 4*mWW*s + 22*ep*mWW*s + 28*ep^2*mWW*s + 4*mtt*t + 19*ep*mtt*t + 19*ep^2*mtt*t - 2*mWW*t - 9*ep*mWW*t - 7*ep^2*mWW*t + 2*ep*s*t + 4*ep^2*s*t + ep*t^2 + 2*ep^2*t^2)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s*(-mtt + s)*(-mWW + t)), (3*ep^2*(-mtt + s + t)*(mtt + ep*mtt - 2*mWW - 3*ep*mWW + 2*s + 4*ep*s + t + 2*ep*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^2*(-mtt + s)*(-mWW + t)), (-2*(1 + 4*ep)*(-(mtt*mWW) + 2*mWW*s - mtt*t + 2*mWW*t)*(-(mtt*mWW) + mWW*s - mtt*t + 2*mWW*t + s*t))/((1 + ep)*(mtt - mWW)*s*(-mtt + s)*(-mWW + t)^2*(-mtt + s + t)), (-6*ep*(-1 + 2*ep)*(mtt - s)*(mtt*mWW - 2*mWW*s + mtt*t - 2*mWW*t))/((1 + ep)*(mtt - mWW)*s^2*(mtt - s - t)*(-mWW + t)^2), (2*(-1 + 2*ep)^2*mtt*(mtt + s))/((1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*s^2*(mtt - s - t)), (-4*(-1 + 2*ep)^2)/((1 + 2*ep)*(mtt - s)*s^2*(mtt - s - t)), (-(ep*mtt^5*mWW) + 5*ep^2*mtt^5*mWW + 6*ep^3*mtt^5*mWW + mtt^4*mWW^2 + 3*ep*mtt^4*mWW^2 - 30*ep^2*mtt^4*mWW^2 - 32*ep^3*mtt^4*mWW^2 - 2*mtt^3*mWW^3 - 11*ep*mtt^3*mWW^3 + 69*ep^2*mtt^3*mWW^3 + 78*ep^3*mtt^3*mWW^3 + mtt^2*mWW^4 + 17*ep*mtt^2*mWW^4 - 68*ep^2*mtt^2*mWW^4 - 84*ep^3*mtt^2*mWW^4 - 8*ep*mtt*mWW^5 + 24*ep^2*mtt*mWW^5 + 32*ep^3*mtt*mWW^5 + 5*ep*mtt^4*mWW*s - 15*ep^2*mtt^4*mWW*s - 18*ep^3*mtt^4*mWW*s - 4*mtt^3*mWW^2*s - 14*ep*mtt^3*mWW^2*s + 100*ep^2*mtt^3*mWW^2*s + 120*ep^3*mtt^3*mWW^2*s + 6*mtt^2*mWW^3*s + 41*ep*mtt^2*mWW^3*s - 185*ep^2*mtt^2*mWW^3*s - 366*ep^3*mtt^2*mWW^3*s - 2*mtt*mWW^4*s - 32*ep*mtt*mWW^4*s + 124*ep^2*mtt*mWW^4*s + 264*ep^3*mtt*mWW^4*s - 24*ep^2*mWW^5*s - 11*ep*mtt^3*mWW*s^2 - 11*ep^2*mtt^3*mWW*s^2 - 26*ep^3*mtt^3*mWW*s^2 + 7*mtt^2*mWW^2*s^2 + 21*ep*mtt^2*mWW^2*s^2 - 58*ep^2*mtt^2*mWW^2*s^2 - 24*ep^3*mtt^2*mWW^2*s^2 - 8*mtt*mWW^3*s^2 - 52*ep*mtt*mWW^3*s^2 + 126*ep^2*mtt*mWW^3*s^2 + 360*ep^3*mtt*mWW^3*s^2 + 2*mWW^4*s^2 + 34*ep*mWW^4*s^2 - 60*ep^2*mWW^4*s^2 - 256*ep^3*mWW^4*s^2 + 13*ep*mtt^2*mWW*s^3 + 73*ep^2*mtt^2*mWW*s^3 + 126*ep^3*mtt^2*mWW*s^3 - 6*mtt*mWW^2*s^3 - 12*ep*mtt*mWW^2*s^3 - 64*ep^2*mtt*mWW^2*s^3 - 184*ep^3*mtt*mWW^2*s^3 + 4*mWW^3*s^3 + 22*ep*mWW^3*s^3 - 10*ep^2*mWW^3*s^3 - 72*ep^3*mWW^3*s^3 - 8*ep*mtt*mWW*s^4 - 78*ep^2*mtt*mWW*s^4 - 132*ep^3*mtt*mWW*s^4 + 2*mWW^2*s^4 + 2*ep*mWW^2*s^4 + 52*ep^2*mWW^2*s^4 + 120*ep^3*mWW^2*s^4 + 2*ep*mWW*s^5 + 26*ep^2*mWW*s^5 + 44*ep^3*mWW*s^5 + ep*mtt^5*t - 5*ep^2*mtt^5*t - 6*ep^3*mtt^5*t - mtt^4*mWW*t - 2*ep*mtt^4*mWW*t + 33*ep^2*mtt^4*mWW*t + 34*ep^3*mtt^4*mWW*t + mtt^3*mWW^2*t + 8*ep*mtt^3*mWW^2*t - 71*ep^2*mtt^3*mWW^2*t - 78*ep^3*mtt^3*mWW^2*t + mtt^2*mWW^3*t - 14*ep*mtt^2*mWW^3*t + 63*ep^2*mtt^2*mWW^3*t + 78*ep^3*mtt^2*mWW^3*t - mtt*mWW^4*t + 7*ep*mtt*mWW^4*t - 20*ep^2*mtt*mWW^4*t - 28*ep^3*mtt*mWW^4*t - 5*ep*mtt^4*s*t + 15*ep^2*mtt^4*s*t + 18*ep^3*mtt^4*s*t + 4*mtt^3*mWW*s*t + 11*ep*mtt^3*mWW*s*t - 110*ep^2*mtt^3*mWW*s*t - 128*ep^3*mtt^3*mWW*s*t - 4*mtt^2*mWW^2*s*t - 34*ep*mtt^2*mWW^2*s*t + 191*ep^2*mtt^2*mWW^2*s*t + 366*ep^3*mtt^2*mWW^2*s*t + 27*ep*mtt*mWW^3*s*t - 120*ep^2*mtt*mWW^3*s*t - 252*ep^3*mtt*mWW^3*s*t + ep*mWW^4*s*t + 24*ep^2*mWW^4*s*t - 4*ep^3*mWW^4*s*t + 9*ep*mtt^3*s^2*t - 13*ep^2*mtt^3*s^2*t - 14*ep^3*mtt^3*s^2*t - 5*mtt^2*mWW*s^2*t - 18*ep*mtt^2*mWW*s^2*t + 134*ep^2*mtt^2*mWW*s^2*t + 180*ep^3*mtt^2*mWW*s^2*t + 3*mtt*mWW^2*s^2*t + 29*ep*mtt*mWW^2*s^2*t - 164*ep^2*mtt*mWW^2*s^2*t - 384*ep^3*mtt*mWW^2*s^2*t - 12*ep*mWW^3*s^2*t + 53*ep^2*mWW^3*s^2*t + 170*ep^3*mWW^3*s^2*t - 7*ep*mtt^2*s^3*t - ep^2*mtt^2*s^3*t - 6*ep^3*mtt^2*s^3*t + 2*mtt*mWW*s^3*t + 11*ep*mtt*mWW*s^3*t - 70*ep^2*mtt*mWW*s^3*t - 112*ep^3*mtt*mWW*s^3*t - 3*ep*mWW^2*s^3*t + 44*ep^2*mWW^2*s^3*t + 96*ep^3*mWW^2*s^3*t + 2*ep*mtt*s^4*t + 6*ep^2*mtt*s^4*t + 12*ep^3*mtt*s^4*t - 2*ep*mWW*s^4*t + 13*ep^2*mWW*s^4*t + 26*ep^3*mWW*s^4*t - 2*ep^2*s^5*t - 4*ep^3*s^5*t - ep*mtt^4*t^2 - 3*ep^2*mtt^4*t^2 - 2*ep^3*mtt^4*t^2 + mtt^3*mWW*t^2 + 3*ep*mtt^3*mWW*t^2 + 2*ep^2*mtt^3*mWW*t^2 - 2*mtt^2*mWW^2*t^2 - 3*ep*mtt^2*mWW^2*t^2 + 5*ep^2*mtt^2*mWW^2*t^2 + 6*ep^3*mtt^2*mWW^2*t^2 + mtt*mWW^3*t^2 + ep*mtt*mWW^3*t^2 - 4*ep^2*mtt*mWW^3*t^2 - 4*ep^3*mtt*mWW^3*t^2 + 3*ep*mtt^3*s*t^2 + 10*ep^2*mtt^3*s*t^2 + 8*ep^3*mtt^3*s*t^2 - 2*mtt^2*mWW*s*t^2 - 7*ep*mtt^2*mWW*s*t^2 - 6*ep^2*mtt^2*mWW*s*t^2 + 2*mtt*mWW^2*s*t^2 + 5*ep*mtt*mWW^2*s*t^2 - 4*ep^2*mtt*mWW^2*s*t^2 - 12*ep^3*mtt*mWW^2*s*t^2 - ep*mWW^3*s*t^2 + 4*ep^3*mWW^3*s*t^2 - 3*ep*mtt^2*s^2*t^2 - 12*ep^2*mtt^2*s^2*t^2 - 12*ep^3*mtt^2*s^2*t^2 + mtt*mWW*s^2*t^2 + 5*ep*mtt*mWW*s^2*t^2 + 6*ep^2*mtt*mWW*s^2*t^2 - 2*ep*mWW^2*s^2*t^2 - ep^2*mWW^2*s^2*t^2 + 6*ep^3*mWW^2*s^2*t^2 + ep*mtt*s^3*t^2 + 6*ep^2*mtt*s^3*t^2 + 8*ep^3*mtt*s^3*t^2 - ep*mWW*s^3*t^2 - 2*ep^2*mWW*s^3*t^2 - ep^2*s^4*t^2 - 2*ep^3*s^4*t^2)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), -((-1 + 2*ep)*(-1 + 3*ep)*(-(mtt^4*mWW) + ep*mtt^4*mWW + 2*ep^2*mtt^4*mWW + 2*mtt^3*mWW^2 - 2*ep*mtt^3*mWW^2 - 4*ep^2*mtt^3*mWW^2 - mtt^2*mWW^3 + ep*mtt^2*mWW^3 + 2*ep^2*mtt^2*mWW^3 + 4*mtt^3*mWW*s + 2*ep*mtt^3*mWW*s - 6*mtt^2*mWW^2*s - 4*ep*mtt^2*mWW^2*s - 12*ep^2*mtt^2*mWW^2*s + 2*mtt*mWW^3*s - 6*ep*mtt*mWW^3*s - 4*ep^2*mtt*mWW^3*s + 8*ep*mWW^4*s + 16*ep^2*mWW^4*s - 7*mtt^2*mWW*s^2 - 21*ep*mtt^2*mWW*s^2 - 26*ep^2*mtt^2*mWW*s^2 + 8*mtt*mWW^2*s^2 + 38*ep*mtt*mWW^2*s^2 + 70*ep^2*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 16*ep*mWW^3*s^2 - 36*ep^2*mWW^3*s^2 + 6*mtt*mWW*s^3 + 32*ep*mtt*mWW*s^3 + 44*ep^2*mtt*mWW*s^3 - 4*mWW^2*s^3 - 32*ep*mWW^2*s^3 - 54*ep^2*mWW^2*s^3 - 2*mWW*s^4 - 14*ep*mWW*s^4 - 20*ep^2*mWW*s^4 + mtt^4*t - ep*mtt^4*t - 2*ep^2*mtt^4*t - mtt^3*mWW*t + 5*ep*mtt^3*mWW*t + 6*ep^2*mtt^3*mWW*t - mtt^2*mWW^2*t - 7*ep*mtt^2*mWW^2*t - 6*ep^2*mtt^2*mWW^2*t + mtt*mWW^3*t + 3*ep*mtt*mWW^3*t + 2*ep^2*mtt*mWW^3*t - 4*mtt^3*s*t - 2*ep*mtt^3*s*t + 4*mtt^2*mWW*s*t - 3*ep*mtt^2*mWW*s*t + 6*ep^2*mtt^2*mWW*s*t + 14*ep*mtt*mWW^2*s*t + 12*ep^2*mtt*mWW^2*s*t - 9*ep*mWW^3*s*t - 18*ep^2*mWW^3*s*t + 5*mtt^2*s^2*t + 9*ep*mtt^2*s^2*t + 10*ep^2*mtt^2*s^2*t - 3*mtt*mWW*s^2*t + 3*ep*mtt*mWW*s^2*t - 8*ep^2*mtt*mWW*s^2*t - 10*ep*mWW^2*s^2*t - 8*ep^2*mWW^2*s^2*t - 2*mtt*s^3*t - 8*ep*mtt*s^3*t - 12*ep^2*mtt*s^3*t - 5*ep*mWW*s^3*t - 4*ep^2*mWW*s^3*t + 2*ep*s^4*t + 4*ep^2*s^4*t - mtt^3*t^2 - 3*ep*mtt^3*t^2 - 2*ep^2*mtt^3*t^2 + 2*mtt^2*mWW*t^2 + 6*ep*mtt^2*mWW*t^2 + 4*ep^2*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 - 3*ep*mtt*mWW^2*t^2 - 2*ep^2*mtt*mWW^2*t^2 + 2*mtt^2*s*t^2 + 7*ep*mtt^2*s*t^2 + 6*ep^2*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 8*ep*mtt*mWW*s*t^2 - 8*ep^2*mtt*mWW*s*t^2 + ep*mWW^2*s*t^2 + 2*ep^2*mWW^2*s*t^2 - mtt*s^2*t^2 - 5*ep*mtt*s^2*t^2 - 6*ep^2*mtt*s^2*t^2 + 2*ep*mWW*s^2*t^2 + 4*ep^2*mWW*s^2*t^2 + ep*s^3*t^2 + 2*ep^2*s^3*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), (ep*(4*ep*mtt^5*mWW^2 + 2*mtt^4*mWW^3 - 6*ep*mtt^4*mWW^3 - 4*mtt^3*mWW^4 + 2*mtt^2*mWW^5 + 2*ep*mtt^2*mWW^5 - 11*mtt^4*mWW^2*s - 33*ep*mtt^4*mWW^2*s + 13*mtt^3*mWW^3*s + 49*ep*mtt^3*mWW^3*s + 3*mtt^2*mWW^4*s - 11*ep*mtt^2*mWW^4*s - 5*mtt*mWW^5*s - 5*ep*mtt*mWW^5*s + 34*mtt^3*mWW^2*s^2 + 78*ep*mtt^3*mWW^2*s^2 - 39*mtt^2*mWW^3*s^2 - 97*ep*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 + 16*ep*mtt*mWW^4*s^2 + mWW^5*s^2 + ep*mWW^5*s^2 - 35*mtt^2*mWW^2*s^3 - 73*ep*mtt^2*mWW^2*s^3 + 36*mtt*mWW^3*s^3 + 78*ep*mtt*mWW^3*s^3 - 3*mWW^4*s^3 - 7*ep*mWW^4*s^3 + 12*mtt*mWW^2*s^4 + 24*ep*mtt*mWW^2*s^4 - 12*mWW^3*s^4 - 24*ep*mWW^3*s^4 + 12*mtt^5*mWW*t + 20*ep*mtt^5*mWW*t - 33*mtt^4*mWW^2*t - 59*ep*mtt^4*mWW^2*t + 29*mtt^3*mWW^3*t + 57*ep*mtt^3*mWW^3*t - 7*mtt^2*mWW^4*t - 17*ep*mtt^2*mWW^4*t - mtt*mWW^5*t - ep*mtt*mWW^5*t - 41*mtt^4*mWW*s*t - 71*ep*mtt^4*mWW*s*t + 101*mtt^3*mWW^2*s*t + 185*ep*mtt^3*mWW^2*s*t - 78*mtt^2*mWW^3*s*t - 146*ep*mtt^2*mWW^3*s*t + 19*mtt*mWW^4*s*t + 33*ep*mtt*mWW^4*s*t - mWW^5*s*t - ep*mWW^5*s*t + 46*mtt^3*mWW*s^2*t + 82*ep*mtt^3*mWW*s^2*t - 104*mtt^2*mWW^2*s^2*t - 192*ep*mtt^2*mWW^2*s^2*t + 62*mtt*mWW^3*s^2*t + 114*ep*mtt*mWW^3*s^2*t - 17*mtt^2*mWW*s^3*t - 31*ep*mtt^2*mWW*s^3*t + 36*mtt*mWW^2*s^3*t + 66*ep*mtt*mWW^2*s^3*t - 15*mWW^3*s^3*t - 31*ep*mWW^3*s^3*t + 4*mtt^5*t^2 + 8*ep*mtt^5*t^2 - 21*mtt^4*mWW*t^2 - 39*ep*mtt^4*mWW*t^2 + 35*mtt^3*mWW^2*t^2 + 63*ep*mtt^3*mWW^2*t^2 - 23*mtt^2*mWW^3*t^2 - 41*ep*mtt^2*mWW^3*t^2 + 5*mtt*mWW^4*t^2 + 9*ep*mtt*mWW^4*t^2 - 8*mtt^4*s*t^2 - 16*ep*mtt^4*s*t^2 + 38*mtt^3*mWW*s*t^2 + 70*ep*mtt^3*mWW*s*t^2 - 45*mtt^2*mWW^2*s*t^2 - 83*ep*mtt^2*mWW^2*s*t^2 + 10*mtt*mWW^3*s*t^2 + 20*ep*mtt*mWW^3*s*t^2 + 5*mWW^4*s*t^2 + 9*ep*mWW^4*s*t^2 + 4*mtt^3*s^2*t^2 + 8*ep*mtt^3*s^2*t^2 - 17*mtt^2*mWW*s^2*t^2 - 31*ep*mtt^2*mWW*s^2*t^2 + 16*mtt*mWW^2*s^2*t^2 + 30*ep*mtt*mWW^2*s^2*t^2 - 5*mWW^3*s^2*t^2 - 9*ep*mWW^3*s^2*t^2 - 2*mWW^2*s^3*t^2 - 2*ep*mWW^2*s^3*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - s)*(mtt - mWW - s)*s^2*(mWW - t)^2*(mtt - s - t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(ep*mtt^3*mWW^2 - ep*mtt^2*mWW^3 - 2*mtt^2*mWW^2*s - 5*ep*mtt^2*mWW^2*s + 2*mtt*mWW^3*s + 5*ep*mtt*mWW^3*s + mWW^4*s + ep*mWW^4*s + 2*mtt*mWW^2*s^2 + 4*ep*mtt*mWW^2*s^2 - mWW^3*s^2 - 3*ep*mWW^3*s^2 + 3*mtt^3*mWW*t + 5*ep*mtt^3*mWW*t - 5*mtt^2*mWW^2*t - 11*ep*mtt^2*mWW^2*t + mtt*mWW^3*t + 5*ep*mtt*mWW^3*t + mWW^4*t + ep*mWW^4*t - 5*mtt^2*mWW*s*t - 9*ep*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 20*ep*mtt*mWW^2*s*t - 7*mWW^3*s*t - 13*ep*mWW^3*s*t + 2*mtt*mWW*s^2*t + 4*ep*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 6*ep*mWW^2*s^2*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - 7*mtt^2*mWW*t^2 - 12*ep*mtt^2*mWW*t^2 + 11*mtt*mWW^2*t^2 + 19*ep*mtt*mWW^2*t^2 - 5*mWW^3*t^2 - 9*ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 7*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 + mWW*s^2*t^2 + ep*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - s)*(mtt - mWW - s)*s^2*(mWW - t)^2*(mtt - s - t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^2*mWW + 4*ep*mtt^2*mWW - 5*mtt*mWW*s - 9*ep*mtt*mWW*s - mWW^2*s - ep*mWW^2*s + 2*mtt^2*t + 4*ep*mtt^2*t - 5*mtt*mWW*t - 11*ep*mtt*mWW*t - mWW^2*t - ep*mWW^2*t + mtt*s*t + ep*mtt*s*t + 5*mWW*s*t + 9*ep*mWW*s*t - 3*mtt*t^2 - 5*ep*mtt*t^2 + 5*mWW*t^2 + 9*ep*mWW*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*s^2*(-mtt + s)*(-mWW + t)^2*(-mtt + s + t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt^2*mWW + 4*ep*mtt^2*mWW + 4*ep^2*mtt^2*mWW - 2*mtt*mWW^2 - 7*ep*mtt*mWW^2 - 5*ep^2*mtt*mWW^2 + mWW^3 + 4*ep*mWW^3 + 3*ep^2*mWW^3 - 3*mtt*mWW*s - 12*ep*mtt*mWW*s - 12*ep^2*mtt*mWW*s + 2*mWW^2*s + 6*ep*mWW^2*s + 4*ep^2*mWW^2*s + 2*mWW*s^2 + 8*ep*mWW*s^2 + 8*ep^2*mWW*s^2 + mtt^2*t + 4*ep*mtt^2*t + 4*ep^2*mtt^2*t - 2*mtt*mWW*t - 8*ep*mtt*mWW*t - 10*ep^2*mtt*mWW*t - 2*ep*mWW^2*t - 2*ep^2*mWW^2*t - mtt*s*t - 4*ep*mtt*s*t - 4*ep^2*mtt*s*t + 4*mWW*s*t + 18*ep*mWW*s*t + 20*ep^2*mWW*s*t - 2*mtt*t^2 - 9*ep*mtt*t^2 - 9*ep^2*mtt*t^2 + 3*mWW*t^2 + 14*ep*mWW*t^2 + 15*ep^2*mWW*t^2))/((1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*s^2*(-mtt + s)*(-mWW + t)^2*(-mtt + s + t)), -(((-1 + 2*ep)^2*(mtt - s)*(mtt^3*mWW + ep*mtt^3*mWW - mtt^2*mWW^2 - ep*mtt*mWW^3 + 4*mtt^2*mWW*s + 10*ep*mtt^2*mWW*s - mtt*mWW^2*s - 5*ep*mtt*mWW^2*s + ep*mWW^3*s - 11*mtt*mWW*s^2 - 23*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 5*ep*mWW^2*s^2 + 6*mWW*s^3 + 12*ep*mWW*s^3 + 2*mtt^3*t + 2*ep*mtt^3*t - 4*mtt^2*mWW*t - 5*ep*mtt^2*mWW*t + 2*mWW^3*t + 3*ep*mWW^3*t - 4*mtt^2*s*t - 4*ep*mtt^2*s*t + 5*mtt*mWW*s*t + 5*ep*mtt*mWW*s*t - 3*mWW^2*s*t - 5*ep*mWW^2*s*t + 2*mtt*s^2*t + 2*ep*mtt*s^2*t - mWW*s^2*t + mtt*mWW*t^2 + 2*ep*mtt*mWW*t^2 - mWW^2*t^2 - 2*ep*mWW^2*t^2 - mWW*s*t^2 - 2*ep*mWW*s*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^3*(mWW - t)*(mtt - s - t))), ((-1 + ep)*(-1 + 2*ep)*(4*ep^2*mtt^6*mWW + 4*ep^3*mtt^6*mWW + mtt^5*mWW^2 - ep*mtt^5*mWW^2 - 26*ep^2*mtt^5*mWW^2 - 24*ep^3*mtt^5*mWW^2 - 3*mtt^4*mWW^3 - ep*mtt^4*mWW^3 + 62*ep^2*mtt^4*mWW^3 + 60*ep^3*mtt^4*mWW^3 + 3*mtt^3*mWW^4 + 5*ep*mtt^3*mWW^4 - 62*ep^2*mtt^3*mWW^4 - 64*ep^3*mtt^3*mWW^4 - mtt^2*mWW^5 - 3*ep*mtt^2*mWW^5 + 22*ep^2*mtt^2*mWW^5 + 24*ep^3*mtt^2*mWW^5 - 16*ep^2*mtt^5*mWW*s - 16*ep^3*mtt^5*mWW*s - 4*mtt^4*mWW^2*s + 2*ep*mtt^4*mWW^2*s + 96*ep^2*mtt^4*mWW^2*s + 96*ep^3*mtt^4*mWW^2*s + 10*mtt^3*mWW^3*s + 2*ep*mtt^3*mWW^3*s - 180*ep^2*mtt^3*mWW^3*s - 232*ep^3*mtt^3*mWW^3*s - 8*mtt^2*mWW^4*s - 2*ep*mtt^2*mWW^4*s + 120*ep^2*mtt^2*mWW^4*s + 216*ep^3*mtt^2*mWW^4*s + 2*mtt*mWW^5*s - 2*ep*mtt*mWW^5*s - 20*ep^2*mtt*mWW^5*s - 64*ep^3*mtt*mWW^5*s + 24*ep^2*mtt^4*mWW*s^2 + 24*ep^3*mtt^4*mWW*s^2 + 7*mtt^3*mWW^2*s^2 + 5*ep*mtt^3*mWW^2*s^2 - 150*ep^2*mtt^3*mWW^2*s^2 - 192*ep^3*mtt^3*mWW^2*s^2 - 15*mtt^2*mWW^3*s^2 - 19*ep*mtt^2*mWW^3*s^2 + 256*ep^2*mtt^2*mWW^3*s^2 + 440*ep^3*mtt^2*mWW^3*s^2 + 10*mtt*mWW^4*s^2 + 22*ep*mtt*mWW^4*s^2 - 178*ep^2*mtt*mWW^4*s^2 - 404*ep^3*mtt*mWW^4*s^2 - 2*mWW^5*s^2 - 12*ep*mWW^5*s^2 + 56*ep^2*mWW^5*s^2 + 144*ep^3*mWW^5*s^2 - 16*ep^2*mtt^3*mWW*s^3 - 16*ep^3*mtt^3*mWW*s^3 - 6*mtt^2*mWW^2*s^3 - 12*ep*mtt^2*mWW^2*s^3 + 116*ep^2*mtt^2*mWW^2*s^3 + 192*ep^3*mtt^2*mWW^2*s^3 + 10*mtt*mWW^3*s^3 + 24*ep*mtt*mWW^3*s^3 - 174*ep^2*mtt*mWW^3*s^3 - 340*ep^3*mtt*mWW^3*s^3 - 4*mWW^4*s^3 - 16*ep*mWW^4*s^3 + 86*ep^2*mWW^4*s^3 + 180*ep^3*mWW^4*s^3 + 4*ep^2*mtt^2*mWW*s^4 + 4*ep^3*mtt^2*mWW*s^4 + 2*mtt*mWW^2*s^4 + 6*ep*mtt*mWW^2*s^4 - 36*ep^2*mtt*mWW^2*s^4 - 72*ep^3*mtt*mWW^2*s^4 - 2*mWW^3*s^4 - 6*ep*mWW^3*s^4 + 36*ep^2*mWW^3*s^4 + 72*ep^3*mWW^3*s^4 - 4*ep^2*mtt^6*t - 4*ep^3*mtt^6*t - mtt^5*mWW*t + ep*mtt^5*mWW*t + 26*ep^2*mtt^5*mWW*t + 24*ep^3*mtt^5*mWW*t + 2*mtt^4*mWW^2*t + 2*ep*mtt^4*mWW^2*t - 52*ep^2*mtt^4*mWW^2*t - 52*ep^3*mtt^4*mWW^2*t - 8*ep*mtt^3*mWW^3*t + 32*ep^2*mtt^3*mWW^3*t + 40*ep^3*mtt^3*mWW^3*t - 2*mtt^2*mWW^4*t + 6*ep*mtt^2*mWW^4*t + 8*ep^2*mtt^2*mWW^4*t + mtt*mWW^5*t - ep*mtt*mWW^5*t - 10*ep^2*mtt*mWW^5*t - 8*ep^3*mtt*mWW^5*t + 16*ep^2*mtt^5*s*t + 16*ep^3*mtt^5*s*t + 4*mtt^4*mWW*s*t - 2*ep*mtt^4*mWW*s*t - 96*ep^2*mtt^4*mWW*s*t - 96*ep^3*mtt^4*mWW*s*t - 8*mtt^3*mWW^2*s*t - 3*ep*mtt^3*mWW^2*s*t + 158*ep^2*mtt^3*mWW^2*s*t + 208*ep^3*mtt^3*mWW^2*s*t + 4*mtt^2*mWW^3*s*t + 3*ep*mtt^2*mWW^3*s*t - 74*ep^2*mtt^2*mWW^3*s*t - 160*ep^3*mtt^2*mWW^3*s*t + 3*ep*mtt*mWW^4*s*t - 6*ep^2*mtt*mWW^4*s*t + 24*ep^3*mtt*mWW^4*s*t - ep*mWW^5*s*t + 2*ep^2*mWW^5*s*t + 8*ep^3*mWW^5*s*t - 24*ep^2*mtt^4*s^2*t - 24*ep^3*mtt^4*s^2*t - 5*mtt^3*mWW*s^2*t - ep*mtt^3*mWW*s^2*t + 126*ep^2*mtt^3*mWW*s^2*t + 144*ep^3*mtt^3*mWW*s^2*t + 8*mtt^2*mWW^2*s^2*t + 2*ep*mtt^2*mWW^2*s^2*t - 154*ep^2*mtt^2*mWW^2*s^2*t - 224*ep^3*mtt^2*mWW^2*s^2*t - 3*mtt*mWW^3*s^2*t + ep*mtt*mWW^3*s^2*t + 56*ep^2*mtt*mWW^3*s^2*t + 124*ep^3*mtt*mWW^3*s^2*t + 2*ep*mWW^4*s^2*t - 12*ep^2*mWW^4*s^2*t - 32*ep^3*mWW^4*s^2*t + 16*ep^2*mtt^3*s^3*t + 16*ep^3*mtt^3*s^3*t + 2*mtt^2*mWW*s^3*t + 4*ep*mtt^2*mWW*s^3*t - 68*ep^2*mtt^2*mWW*s^3*t - 96*ep^3*mtt^2*mWW*s^3*t - 2*mtt*mWW^2*s^3*t - 3*ep*mtt*mWW^2*s^3*t + 60*ep^2*mtt*mWW^2*s^3*t + 92*ep^3*mtt*mWW^2*s^3*t + 3*ep*mWW^3*s^3*t - 20*ep^2*mWW^3*s^3*t - 28*ep^3*mWW^3*s^3*t - 4*ep^2*mtt^2*s^4*t - 4*ep^3*mtt^2*s^4*t - 2*ep*mtt*mWW*s^4*t + 12*ep^2*mtt*mWW*s^4*t + 24*ep^3*mtt*mWW*s^4*t + 2*ep*mWW^2*s^4*t - 12*ep^2*mWW^2*s^4*t - 24*ep^3*mWW^2*s^4*t + mtt^4*mWW*t^2 - ep*mtt^4*mWW*t^2 - 10*ep^2*mtt^4*mWW*t^2 - 8*ep^3*mtt^4*mWW*t^2 - 3*mtt^3*mWW^2*t^2 + 3*ep*mtt^3*mWW^2*t^2 + 30*ep^2*mtt^3*mWW^2*t^2 + 24*ep^3*mtt^3*mWW^2*t^2 + 3*mtt^2*mWW^3*t^2 - 3*ep*mtt^2*mWW^3*t^2 - 30*ep^2*mtt^2*mWW^3*t^2 - 24*ep^3*mtt^2*mWW^3*t^2 - mtt*mWW^4*t^2 + ep*mtt*mWW^4*t^2 + 10*ep^2*mtt*mWW^4*t^2 + 8*ep^3*mtt*mWW^4*t^2 - 2*mtt^3*mWW*s*t^2 + ep*mtt^3*mWW*s*t^2 + 22*ep^2*mtt^3*mWW*s*t^2 + 24*ep^3*mtt^3*mWW*s*t^2 + 4*mtt^2*mWW^2*s*t^2 - ep*mtt^2*mWW^2*s*t^2 - 46*ep^2*mtt^2*mWW^2*s*t^2 - 56*ep^3*mtt^2*mWW^2*s*t^2 - 2*mtt*mWW^3*s*t^2 - ep*mtt*mWW^3*s*t^2 + 26*ep^2*mtt*mWW^3*s*t^2 + 40*ep^3*mtt*mWW^3*s*t^2 + ep*mWW^4*s*t^2 - 2*ep^2*mWW^4*s*t^2 - 8*ep^3*mWW^4*s*t^2 + mtt^2*mWW*s^2*t^2 + ep*mtt^2*mWW*s^2*t^2 - 14*ep^2*mtt^2*mWW*s^2*t^2 - 24*ep^3*mtt^2*mWW*s^2*t^2 - mtt*mWW^2*s^2*t^2 - 3*ep*mtt*mWW^2*s^2*t^2 + 18*ep^2*mtt*mWW^2*s^2*t^2 + 40*ep^3*mtt*mWW^2*s^2*t^2 + 2*ep*mWW^3*s^2*t^2 - 4*ep^2*mWW^3*s^2*t^2 - 16*ep^3*mWW^3*s^2*t^2 - ep*mtt*mWW*s^3*t^2 + 2*ep^2*mtt*mWW*s^3*t^2 + 8*ep^3*mtt*mWW*s^3*t^2 + ep*mWW^2*s^3*t^2 - 2*ep^2*mWW^2*s^3*t^2 - 8*ep^3*mWW^2*s^3*t^2))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - s)*(mtt - mWW - s)^2*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), -((-1 + ep)*(-1 + 2*ep)*(-(mtt^4*mWW^2) - ep*mtt^4*mWW^2 + 12*ep^2*mtt^4*mWW^2 + 20*ep^3*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 2*ep*mtt^3*mWW^3 - 16*ep^2*mtt^3*mWW^3 - 24*ep^3*mtt^3*mWW^3 - mtt^2*mWW^4 - ep*mtt^2*mWW^4 + 4*ep^2*mtt^2*mWW^4 + 4*ep^3*mtt^2*mWW^4 + 3*mtt^3*mWW^2*s - 9*ep*mtt^3*mWW^2*s - 74*ep^2*mtt^3*mWW^2*s - 80*ep^3*mtt^3*mWW^2*s - 5*mtt^2*mWW^3*s + 9*ep*mtt^2*mWW^3*s + 98*ep^2*mtt^2*mWW^3*s + 96*ep^3*mtt^2*mWW^3*s + 2*mtt*mWW^4*s - 6*ep*mtt*mWW^4*s - 58*ep^2*mtt*mWW^4*s - 52*ep^3*mtt*mWW^4*s + 14*ep*mWW^5*s + 58*ep^2*mWW^5*s + 52*ep^3*mWW^5*s - 4*mtt^2*mWW^2*s^2 - 12*ep*mtt^2*mWW^2*s^2 - 18*ep^2*mtt^2*mWW^2*s^2 - 28*ep^3*mtt^2*mWW^2*s^2 + 6*mtt*mWW^3*s^2 + 44*ep*mtt*mWW^3*s^2 + 128*ep^2*mtt*mWW^3*s^2 + 144*ep^3*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 24*ep*mWW^4*s^2 - 86*ep^2*mWW^4*s^2 - 100*ep^3*mWW^4*s^2 + 2*mtt*mWW^2*s^3 + 22*ep*mtt*mWW^2*s^3 + 80*ep^2*mtt*mWW^2*s^3 + 88*ep^3*mtt*mWW^2*s^3 - 2*mWW^3*s^3 - 22*ep*mWW^3*s^3 - 80*ep^2*mWW^3*s^3 - 88*ep^3*mWW^3*s^3 + 2*mtt^4*mWW*t + 26*ep*mtt^4*mWW*t + 80*ep^2*mtt^4*mWW*t + 72*ep^3*mtt^4*mWW*t - 3*mtt^3*mWW^2*t - 33*ep*mtt^3*mWW^2*t - 114*ep^2*mtt^3*mWW^2*t - 120*ep^3*mtt^3*mWW^2*t - 6*ep*mtt^2*mWW^3*t - 10*ep^2*mtt^2*mWW^3*t + 4*ep^3*mtt^2*mWW^3*t + mtt*mWW^4*t + 7*ep*mtt*mWW^4*t + 26*ep^2*mtt*mWW^4*t + 32*ep^3*mtt*mWW^4*t + 6*ep*mWW^5*t + 18*ep^2*mWW^5*t + 12*ep^3*mWW^5*t - 6*mtt^3*mWW*s*t - 64*ep*mtt^3*mWW*s*t - 174*ep^2*mtt^3*mWW*s*t - 156*ep^3*mtt^3*mWW*s*t + 9*mtt^2*mWW^2*s*t + 68*ep*mtt^2*mWW^2*s*t + 128*ep^2*mtt^2*mWW^2*s*t + 104*ep^3*mtt^2*mWW^2*s*t - 3*mtt*mWW^3*s*t + 37*ep*mtt*mWW^3*s*t + 250*ep^2*mtt*mWW^3*s*t + 280*ep^3*mtt*mWW^3*s*t - 57*ep*mWW^4*s*t - 252*ep^2*mWW^4*s*t - 260*ep^3*mWW^4*s*t + 6*mtt^2*mWW*s^2*t + 70*ep*mtt^2*mWW*s^2*t + 214*ep^2*mtt^2*mWW*s^2*t + 212*ep^3*mtt^2*mWW*s^2*t - 8*mtt*mWW^2*s^2*t - 87*ep*mtt*mWW^2*s^2*t - 240*ep^2*mtt*mWW^2*s^2*t - 228*ep^3*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + ep*mWW^3*s^2*t - 22*ep^2*mWW^3*s^2*t - 16*ep^3*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 32*ep*mtt*mWW*s^3*t - 120*ep^2*mtt*mWW*s^3*t - 128*ep^3*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + 32*ep*mWW^2*s^3*t + 120*ep^2*mWW^2*s^3*t + 128*ep^3*mWW^2*s^3*t - mtt^4*t^2 + 7*ep*mtt^4*t^2 + 36*ep^2*mtt^4*t^2 + 36*ep^3*mtt^4*t^2 - 46*ep*mtt^3*mWW*t^2 - 166*ep^2*mtt^3*mWW*t^2 - 148*ep^3*mtt^3*mWW*t^2 + 3*mtt^2*mWW^2*t^2 + 41*ep*mtt^2*mWW^2*t^2 + 118*ep^2*mtt^2*mWW^2*t^2 + 96*ep^3*mtt^2*mWW^2*t^2 - 2*mtt*mWW^3*t^2 + 28*ep*mtt*mWW^3*t^2 + 126*ep^2*mtt*mWW^3*t^2 + 124*ep^3*mtt*mWW^3*t^2 - 30*ep*mWW^4*t^2 - 114*ep^2*mWW^4*t^2 - 108*ep^3*mWW^4*t^2 + 3*mtt^3*s*t^2 + ep*mtt^3*s*t^2 - 40*ep^2*mtt^3*s*t^2 - 52*ep^3*mtt^3*s*t^2 - 3*mtt^2*mWW*s*t^2 + 33*ep*mtt^2*mWW*s*t^2 + 202*ep^2*mtt^2*mWW*s*t^2 + 224*ep^3*mtt^2*mWW*s*t^2 - 30*ep*mtt*mWW^2*s*t^2 - 176*ep^2*mtt*mWW^2*s*t^2 - 208*ep^3*mtt*mWW^2*s*t^2 + 4*ep*mWW^3*s*t^2 + 38*ep^2*mWW^3*s*t^2 + 52*ep^3*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 - 10*ep*mtt^2*s^2*t^2 - 4*ep^2*mtt^2*s^2*t^2 + 8*ep^3*mtt^2*s^2*t^2 + 2*mtt*mWW*s^2*t^2 + 2*ep*mtt*mWW*s^2*t^2 - 52*ep^2*mtt*mWW*s^2*t^2 - 80*ep^3*mtt*mWW*s^2*t^2 + 16*ep*mWW^2*s^2*t^2 + 80*ep^2*mWW^2*s^2*t^2 + 88*ep^3*mWW^2*s^2*t^2 + 2*ep*mtt*s^3*t^2 + 8*ep^2*mtt*s^3*t^2 + 8*ep^3*mtt*s^3*t^2 - 2*ep*mWW*s^3*t^2 - 8*ep^2*mWW*s^3*t^2 - 8*ep^3*mWW*s^3*t^2 + mtt^3*t^3 + 5*ep*mtt^3*t^3 + 8*ep^2*mtt^3*t^3 + 4*ep^3*mtt^3*t^3 - 2*mtt^2*mWW*t^3 - 10*ep*mtt^2*mWW*t^3 - 16*ep^2*mtt^2*mWW*t^3 - 8*ep^3*mtt^2*mWW*t^3 + mtt*mWW^2*t^3 + 5*ep*mtt*mWW^2*t^3 + 8*ep^2*mtt*mWW^2*t^3 + 4*ep^3*mtt*mWW^2*t^3 - mtt^2*s*t^3 - 6*ep*mtt^2*s*t^3 - 12*ep^2*mtt^2*s*t^3 - 8*ep^3*mtt^2*s*t^3 + mtt*mWW*s*t^3 + 7*ep*mtt*mWW*s*t^3 + 16*ep^2*mtt*mWW*s*t^3 + 12*ep^3*mtt*mWW*s*t^3 - ep*mWW^2*s*t^3 - 4*ep^2*mWW^2*s*t^3 - 4*ep^3*mWW^2*s*t^3 + ep*mtt*s^2*t^3 + 4*ep^2*mtt*s^2*t^3 + 4*ep^3*mtt*s^2*t^3 - ep*mWW*s^2*t^3 - 4*ep^2*mWW*s^2*t^3 - 4*ep^3*mWW*s^2*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW^2*(mtt - s)*(mtt - mWW - s)*s^2*(mWW - t)^2*(mtt - s - t)), (-9*ep*mtt^3*mWW^3 - 33*ep^2*mtt^3*mWW^3 - 30*ep^3*mtt^3*mWW^3 + 9*ep*mtt^2*mWW^4 + 30*ep^2*mtt^2*mWW^4 + 24*ep^3*mtt^2*mWW^4 - 6*ep*mtt*mWW^5 - 21*ep^2*mtt*mWW^5 - 18*ep^3*mtt*mWW^5 + 13*ep*mtt^2*mWW^3*s + 55*ep^2*mtt^2*mWW^3*s + 50*ep^3*mtt^2*mWW^3*s - 4*ep*mtt*mWW^4*s - 31*ep^2*mtt*mWW^4*s - 30*ep^3*mtt*mWW^4*s + 9*ep*mWW^5*s + 42*ep^2*mWW^5*s + 40*ep^3*mWW^5*s + 2*ep*mtt*mWW^3*s^2 + 16*ep^2*mtt*mWW^3*s^2 + 24*ep^3*mtt*mWW^3*s^2 - 2*ep*mWW^4*s^2 - 16*ep^2*mWW^4*s^2 - 24*ep^3*mWW^4*s^2 - 3*ep*mtt^3*mWW^2*t - 15*ep^2*mtt^3*mWW^2*t - 18*ep^3*mtt^3*mWW^2*t + 3*ep*mtt^2*mWW^3*t + 15*ep^2*mtt^2*mWW^3*t + 18*ep^3*mtt^2*mWW^3*t + 3*ep*mtt*mWW^4*t + 18*ep^2*mtt*mWW^4*t + 24*ep^3*mtt*mWW^4*t + 9*ep*mWW^5*t + 30*ep^2*mWW^5*t + 24*ep^3*mWW^5*t - 4*mtt^2*mWW^2*s*t - 3*ep*mtt^2*mWW^2*s*t - 65*ep^2*mtt^2*mWW^2*s*t - 38*ep^3*mtt^2*mWW^2*s*t + 4*mtt*mWW^3*s*t + 3*ep*mtt*mWW^3*s*t + 249*ep^2*mtt*mWW^3*s*t + 294*ep^3*mtt*mWW^3*s*t - 18*ep*mWW^4*s*t - 250*ep^2*mWW^4*s*t - 316*ep^3*mWW^4*s*t + 16*mtt*mWW^2*s^2*t + 18*ep*mtt*mWW^2*s^2*t - 224*ep^2*mtt*mWW^2*s^2*t - 392*ep^3*mtt*mWW^2*s^2*t - 16*mWW^3*s^2*t - 18*ep*mWW^3*s^2*t + 224*ep^2*mWW^3*s^2*t + 392*ep^3*mWW^3*s^2*t + 9*ep*mtt^3*mWW*t^2 + 33*ep^2*mtt^3*mWW*t^2 + 30*ep^3*mtt^3*mWW*t^2 - 9*ep*mtt^2*mWW^2*t^2 - 27*ep^2*mtt^2*mWW^2*t^2 - 18*ep^3*mtt^2*mWW^2*t^2 + 24*ep*mtt*mWW^3*t^2 + 84*ep^2*mtt*mWW^3*t^2 + 72*ep^3*mtt*mWW^3*t^2 - 24*ep*mWW^4*t^2 - 90*ep^2*mWW^4*t^2 - 84*ep^3*mWW^4*t^2 + 52*mtt^2*mWW*s*t^2 + 67*ep*mtt^2*mWW*s*t^2 - 699*ep^2*mtt^2*mWW*s*t^2 - 970*ep^3*mtt^2*mWW*s*t^2 - 100*mtt*mWW^2*s*t^2 - 157*ep*mtt*mWW^2*s*t^2 + 1243*ep^2*mtt*mWW^2*s*t^2 + 1754*ep^3*mtt*mWW^2*s*t^2 + 48*mWW^3*s*t^2 + 72*ep*mWW^3*s*t^2 - 610*ep^2*mWW^3*s*t^2 - 844*ep^3*mWW^3*s*t^2 + 6*ep*mtt*mWW*s^2*t^2 - 80*ep^2*mtt*mWW*s^2*t^2 - 184*ep^3*mtt*mWW*s^2*t^2 - 6*ep*mWW^2*s^2*t^2 + 80*ep^2*mWW^2*s^2*t^2 + 184*ep^3*mWW^2*s^2*t^2 + 3*ep*mtt^3*t^3 + 15*ep^2*mtt^3*t^3 + 18*ep^3*mtt^3*t^3 - 3*ep*mtt^2*mWW*t^3 - 15*ep^2*mtt^2*mWW*t^3 - 18*ep^3*mtt^2*mWW*t^3 - 6*ep*mtt*mWW^2*t^3 - 30*ep^2*mtt*mWW^2*t^3 - 36*ep^3*mtt*mWW^2*t^3 - 6*ep*mWW^3*t^3 - 18*ep^2*mWW^3*t^3 - 12*ep^3*mWW^3*t^3 - 13*ep*mtt^2*s*t^3 - 59*ep^2*mtt^2*s*t^3 - 66*ep^3*mtt^2*s*t^3 + 21*ep*mtt*mWW*s*t^3 + 35*ep^2*mtt*mWW*s*t^3 - 14*ep^3*mtt*mWW*s*t^3 + 10*ep*mWW^2*s*t^3 + 90*ep^2*mWW^2*s*t^3 + 140*ep^3*mWW^2*s*t^3 + 6*ep*mtt*s^2*t^3 + 32*ep^2*mtt*s^2*t^3 + 40*ep^3*mtt*s^2*t^3 - 6*ep*mWW*s^2*t^3 - 32*ep^2*mWW*s^2*t^3 - 40*ep^3*mWW*s^2*t^3 - 3*ep^2*mtt^2*t^4 - 6*ep^3*mtt^2*t^4 - 18*ep*mtt*mWW*t^4 - 63*ep^2*mtt*mWW*t^4 - 54*ep^3*mtt*mWW*t^4 + 24*ep*mWW^2*t^4 + 90*ep^2*mWW^2*t^4 + 84*ep^3*mWW^2*t^4 + 9*ep*mtt*s*t^4 + 40*ep^2*mtt*s*t^4 + 44*ep^3*mtt*s*t^4 - 9*ep*mWW*s*t^4 - 40*ep^2*mWW*s*t^4 - 44*ep^3*mWW*s*t^4 + 3*ep*mtt*t^5 + 12*ep^2*mtt*t^5 + 12*ep^3*mtt*t^5 - 3*ep*mWW*t^5 - 12*ep^2*mWW*t^5 - 12*ep^3*mWW*t^5)/(4*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*s^2*(-mtt + s)*(mWW - t)^3*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-9*mtt^3*mWW^2 - 33*ep*mtt^3*mWW^2 - 30*ep^2*mtt^3*mWW^2 + 9*mtt^2*mWW^3 + 30*ep*mtt^2*mWW^3 + 24*ep^2*mtt^2*mWW^3 - 6*mtt*mWW^4 - 21*ep*mtt*mWW^4 - 18*ep^2*mtt*mWW^4 + 13*mtt^2*mWW^2*s + 55*ep*mtt^2*mWW^2*s + 50*ep^2*mtt^2*mWW^2*s - 4*mtt*mWW^3*s - 31*ep*mtt*mWW^3*s - 30*ep^2*mtt*mWW^3*s + 9*mWW^4*s + 42*ep*mWW^4*s + 40*ep^2*mWW^4*s + 2*mtt*mWW^2*s^2 + 16*ep*mtt*mWW^2*s^2 + 24*ep^2*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 16*ep*mWW^3*s^2 - 24*ep^2*mWW^3*s^2 + 6*mtt^3*mWW*t + 18*ep*mtt^3*mWW*t + 12*ep^2*mtt^3*mWW*t - 6*mtt^2*mWW^2*t - 15*ep*mtt^2*mWW^2*t - 6*ep^2*mtt^2*mWW^2*t + 9*mtt*mWW^3*t + 39*ep*mtt*mWW^3*t + 42*ep^2*mtt*mWW^3*t + 9*mWW^4*t + 30*ep*mWW^4*t + 24*ep^2*mWW^4*t - 24*mtt^2*mWW*s*t - 124*ep*mtt^2*mWW*s*t - 112*ep^2*mtt^2*mWW*s*t + 39*mtt*mWW^2*s*t + 244*ep*mtt*mWW^2*s*t + 252*ep^2*mtt*mWW^2*s*t - 51*mWW^3*s*t - 252*ep*mWW^3*s*t - 260*ep^2*mWW^3*s*t - 16*mtt*mWW*s^2*t - 96*ep*mtt*mWW*s^2*t - 128*ep^2*mtt*mWW*s^2*t + 16*mWW^2*s^2*t + 96*ep*mWW^2*s^2*t + 128*ep^2*mWW^2*s^2*t + 3*mtt^3*t^2 + 15*ep*mtt^3*t^2 + 18*ep^2*mtt^3*t^2 - 3*mtt^2*mWW*t^2 - 12*ep*mtt^2*mWW*t^2 - 12*ep^2*mtt^2*mWW*t^2 + 15*mtt*mWW^2*t^2 + 45*ep*mtt*mWW^2*t^2 + 30*ep^2*mtt*mWW^2*t^2 - 33*mWW^3*t^2 - 120*ep*mWW^3*t^2 - 108*ep^2*mWW^3*t^2 - 13*mtt^2*s*t^2 - 59*ep*mtt^2*s*t^2 - 66*ep^2*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 3*ep*mtt*mWW*s*t^2 - 10*ep^2*mtt*mWW*s*t^2 + 27*mWW^2*s*t^2 + 122*ep*mWW^2*s*t^2 + 136*ep^2*mWW^2*s*t^2 + 6*mtt*s^2*t^2 + 32*ep*mtt*s^2*t^2 + 40*ep^2*mtt*s^2*t^2 - 6*mWW*s^2*t^2 - 32*ep*mWW*s^2*t^2 - 40*ep^2*mWW*s^2*t^2 - 3*ep*mtt^2*t^3 - 6*ep^2*mtt^2*t^3 - 21*mtt*mWW*t^3 - 75*ep*mtt*mWW*t^3 - 66*ep^2*mtt*mWW*t^3 + 27*mWW^2*t^3 + 102*ep*mWW^2*t^3 + 96*ep^2*mWW^2*t^3 + 9*mtt*s*t^3 + 40*ep*mtt*s*t^3 + 44*ep^2*mtt*s*t^3 - 9*mWW*s*t^3 - 40*ep*mWW*s*t^3 - 44*ep^2*mWW*s*t^3 + 3*mtt*t^4 + 12*ep*mtt*t^4 + 12*ep^2*mtt*t^4 - 3*mWW*t^4 - 12*ep*mWW*t^4 - 12*ep^2*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*s^2*(-mtt + s)*(mWW - t)^3*(-mtt + s + t)), -(4*ep^3*mtt^9*mWW + 12*ep^4*mtt^9*mWW + 8*ep^5*mtt^9*mWW + 4*ep^2*mtt^8*mWW^2 - 20*ep^3*mtt^8*mWW^2 - 84*ep^4*mtt^8*mWW^2 - 56*ep^5*mtt^8*mWW^2 - 16*ep^2*mtt^7*mWW^3 + 44*ep^3*mtt^7*mWW^3 + 208*ep^4*mtt^7*mWW^3 + 112*ep^5*mtt^7*mWW^3 + 24*ep^2*mtt^6*mWW^4 - 56*ep^3*mtt^6*mWW^4 - 232*ep^4*mtt^6*mWW^4 - 48*ep^5*mtt^6*mWW^4 - 16*ep^2*mtt^5*mWW^5 + 44*ep^3*mtt^5*mWW^5 + 108*ep^4*mtt^5*mWW^5 - 88*ep^5*mtt^5*mWW^5 + 4*ep^2*mtt^4*mWW^6 - 20*ep^3*mtt^4*mWW^6 - 4*ep^4*mtt^4*mWW^6 + 104*ep^5*mtt^4*mWW^6 + 4*ep^3*mtt^3*mWW^7 - 8*ep^4*mtt^3*mWW^7 - 32*ep^5*mtt^3*mWW^7 - 4*ep^3*mtt^8*mWW*s + 12*ep^4*mtt^8*mWW*s + 40*ep^5*mtt^8*mWW*s + 5*ep^2*mtt^7*mWW^2*s + 51*ep^3*mtt^7*mWW^2*s - 94*ep^4*mtt^7*mWW^2*s - 352*ep^5*mtt^7*mWW^2*s + 2*mtt^6*mWW^3*s - 9*ep*mtt^6*mWW^3*s - 25*ep^2*mtt^6*mWW^3*s - 98*ep^3*mtt^6*mWW^3*s + 282*ep^4*mtt^6*mWW^3*s + 964*ep^5*mtt^6*mWW^3*s - 6*mtt^5*mWW^4*s + 20*ep*mtt^5*mWW^4*s + 80*ep^2*mtt^5*mWW^4*s + 80*ep^3*mtt^5*mWW^4*s - 712*ep^4*mtt^5*mWW^4*s - 1616*ep^5*mtt^5*mWW^4*s + 6*mtt^4*mWW^5*s - 6*ep*mtt^4*mWW^5*s - 152*ep^2*mtt^4*mWW^5*s - 96*ep^3*mtt^4*mWW^5*s + 1336*ep^4*mtt^4*mWW^5*s + 2128*ep^5*mtt^4*mWW^5*s - 2*mtt^3*mWW^6*s - 12*ep*mtt^3*mWW^6*s + 151*ep^2*mtt^3*mWW^6*s + 107*ep^3*mtt^3*mWW^6*s - 1398*ep^4*mtt^3*mWW^6*s - 1888*ep^5*mtt^3*mWW^6*s + 7*ep*mtt^2*mWW^7*s - 71*ep^2*mtt^2*mWW^7*s - 34*ep^3*mtt^2*mWW^7*s + 706*ep^4*mtt^2*mWW^7*s + 868*ep^5*mtt^2*mWW^7*s + 12*ep^2*mtt*mWW^8*s - 6*ep^3*mtt*mWW^8*s - 132*ep^4*mtt*mWW^8*s - 144*ep^5*mtt*mWW^8*s - 48*ep^3*mtt^7*mWW*s^2 - 264*ep^4*mtt^7*mWW*s^2 - 336*ep^5*mtt^7*mWW*s^2 - 2*ep*mtt^6*mWW^2*s^2 - 87*ep^2*mtt^6*mWW^2*s^2 + 57*ep^3*mtt^6*mWW^2*s^2 + 1704*ep^4*mtt^6*mWW^2*s^2 + 2516*ep^5*mtt^6*mWW^2*s^2 - 8*mtt^5*mWW^3*s^2 + 10*ep*mtt^5*mWW^3*s^2 + 392*ep^2*mtt^5*mWW^3*s^2 + 168*ep^3*mtt^5*mWW^3*s^2 - 4080*ep^4*mtt^5*mWW^3*s^2 - 6392*ep^5*mtt^5*mWW^3*s^2 + 20*mtt^4*mWW^4*s^2 - 20*ep*mtt^4*mWW^4*s^2 - 684*ep^2*mtt^4*mWW^4*s^2 + 90*ep^3*mtt^4*mWW^4*s^2 + 4724*ep^4*mtt^4*mWW^4*s^2 + 6704*ep^5*mtt^4*mWW^4*s^2 - 16*mtt^3*mWW^5*s^2 + 28*ep*mtt^3*mWW^5*s^2 + 514*ep^2*mtt^3*mWW^5*s^2 - 630*ep^3*mtt^3*mWW^5*s^2 - 3184*ep^4*mtt^3*mWW^5*s^2 - 3432*ep^5*mtt^3*mWW^5*s^2 + 4*mtt^2*mWW^6*s^2 - 26*ep*mtt^2*mWW^6*s^2 - 113*ep^2*mtt^2*mWW^6*s^2 + 311*ep^3*mtt^2*mWW^6*s^2 + 1656*ep^4*mtt^2*mWW^6*s^2 + 1868*ep^5*mtt^2*mWW^6*s^2 + 10*ep*mtt*mWW^7*s^2 - 18*ep^2*mtt*mWW^7*s^2 + 62*ep^3*mtt*mWW^7*s^2 - 632*ep^4*mtt*mWW^7*s^2 - 1040*ep^5*mtt*mWW^7*s^2 - 4*ep^2*mWW^8*s^2 - 10*ep^3*mWW^8*s^2 + 76*ep^4*mWW^8*s^2 + 112*ep^5*mWW^8*s^2 + 152*ep^3*mtt^6*mWW*s^3 + 696*ep^4*mtt^6*mWW*s^3 + 784*ep^5*mtt^6*mWW*s^3 + 8*ep*mtt^5*mWW^2*s^3 + 199*ep^2*mtt^5*mWW^2*s^3 - 315*ep^3*mtt^5*mWW^2*s^3 - 3892*ep^4*mtt^5*mWW^2*s^3 - 5060*ep^5*mtt^5*mWW^2*s^3 + 14*mtt^4*mWW^3*s^3 + 5*ep*mtt^4*mWW^3*s^3 - 795*ep^2*mtt^4*mWW^3*s^3 - 282*ep^3*mtt^4*mWW^3*s^3 + 7532*ep^4*mtt^4*mWW^3*s^3 + 11040*ep^5*mtt^4*mWW^3*s^3 - 30*mtt^3*mWW^4*s^3 + 22*ep*mtt^3*mWW^4*s^3 + 987*ep^2*mtt^3*mWW^4*s^3 - 253*ep^3*mtt^3*mWW^4*s^3 - 5434*ep^4*mtt^3*mWW^4*s^3 - 7416*ep^5*mtt^3*mWW^4*s^3 + 20*mtt^2*mWW^5*s^3 - 61*ep*mtt^2*mWW^5*s^3 - 445*ep^2*mtt^2*mWW^5*s^3 + 768*ep^3*mtt^2*mWW^5*s^3 + 2482*ep^4*mtt^2*mWW^5*s^3 + 1772*ep^5*mtt^2*mWW^5*s^3 - 4*mtt*mWW^6*s^3 + 28*ep*mtt*mWW^6*s^3 + 88*ep^2*mtt*mWW^6*s^3 - 90*ep^3*mtt*mWW^6*s^3 - 1978*ep^4*mtt*mWW^6*s^3 - 1884*ep^5*mtt*mWW^6*s^3 - 2*ep*mWW^7*s^3 - 34*ep^2*mWW^7*s^3 + 20*ep^3*mWW^7*s^3 + 594*ep^4*mWW^7*s^3 + 764*ep^5*mWW^7*s^3 - 188*ep^3*mtt^5*mWW*s^4 - 804*ep^4*mtt^5*mWW*s^4 - 856*ep^5*mtt^5*mWW*s^4 - 14*ep*mtt^4*mWW^2*s^4 - 199*ep^2*mtt^4*mWW^2*s^4 + 409*ep^3*mtt^4*mWW^2*s^4 + 3820*ep^4*mtt^4*mWW^2*s^4 + 4636*ep^5*mtt^4*mWW^2*s^4 - 12*mtt^3*mWW^3*s^4 + 4*ep*mtt^3*mWW^3*s^4 + 650*ep^2*mtt^3*mWW^3*s^4 + 200*ep^3*mtt^3*mWW^3*s^4 - 5456*ep^4*mtt^3*mWW^3*s^4 - 7800*ep^5*mtt^3*mWW^3*s^4 + 20*mtt^2*mWW^4*s^4 - 28*ep*mtt^2*mWW^4*s^4 - 579*ep^2*mtt^2*mWW^4*s^4 - 7*ep^3*mtt^2*mWW^4*s^4 + 2600*ep^4*mtt^2*mWW^4*s^4 + 3588*ep^5*mtt^2*mWW^4*s^4 - 8*mtt*mWW^5*s^4 + 10*ep*mtt*mWW^5*s^4 + 218*ep^2*mtt*mWW^5*s^4 + 150*ep^3*mtt*mWW^5*s^4 - 1588*ep^4*mtt*mWW^5*s^4 - 1528*ep^5*mtt*mWW^5*s^4 - 4*ep*mWW^6*s^4 - 26*ep^2*mWW^6*s^4 + 44*ep^3*mWW^6*s^4 + 404*ep^4*mWW^6*s^4 + 424*ep^5*mWW^6*s^4 + 108*ep^3*mtt^4*mWW*s^5 + 444*ep^4*mtt^4*mWW*s^5 + 456*ep^5*mtt^4*mWW*s^5 + 12*ep*mtt^3*mWW^2*s^5 + 100*ep^2*mtt^3*mWW^2*s^5 - 236*ep^3*mtt^3*mWW^2*s^5 - 1806*ep^4*mtt^3*mWW^2*s^5 - 2060*ep^5*mtt^3*mWW^2*s^5 + 4*mtt^2*mWW^3*s^5 - 14*ep*mtt^2*mWW^3*s^5 - 230*ep^2*mtt^2*mWW^3*s^5 - 44*ep^3*mtt^2*mWW^3*s^5 + 1626*ep^4*mtt^2*mWW^3*s^5 + 2220*ep^5*mtt^2*mWW^3*s^5 - 4*mtt*mWW^4*s^5 + 4*ep*mtt*mWW^4*s^5 + 152*ep^2*mtt*mWW^4*s^5 + 220*ep^3*mtt*mWW^4*s^5 - 522*ep^4*mtt*mWW^4*s^5 - 788*ep^5*mtt*mWW^4*s^5 - 2*ep*mWW^5*s^5 + 10*ep^2*mWW^5*s^5 - 16*ep^3*mWW^5*s^5 - 254*ep^4*mWW^5*s^5 - 340*ep^5*mWW^5*s^5 - 24*ep^3*mtt^3*mWW*s^6 - 96*ep^4*mtt^3*mWW*s^6 - 96*ep^5*mtt^3*mWW*s^6 - 4*ep*mtt^2*mWW^2*s^6 - 22*ep^2*mtt^2*mWW^2*s^6 + 54*ep^3*mtt^2*mWW^2*s^6 + 352*ep^4*mtt^2*mWW^2*s^6 + 376*ep^5*mtt^2*mWW^2*s^6 + 4*ep*mtt*mWW^3*s^6 + 24*ep^2*mtt*mWW^3*s^6 + 12*ep^3*mtt*mWW^3*s^6 - 112*ep^4*mtt*mWW^3*s^6 - 144*ep^5*mtt*mWW^3*s^6 - 2*ep^2*mWW^4*s^6 - 42*ep^3*mWW^4*s^6 - 144*ep^4*mWW^4*s^6 - 136*ep^5*mWW^4*s^6 + 8*ep^3*mtt^9*t + 24*ep^4*mtt^9*t + 16*ep^5*mtt^9*t + 8*ep^2*mtt^8*mWW*t - 48*ep^3*mtt^8*mWW*t - 204*ep^4*mtt^8*mWW*t - 152*ep^5*mtt^8*mWW*t - 40*ep^2*mtt^7*mWW^2*t + 108*ep^3*mtt^7*mWW^2*t + 636*ep^4*mtt^7*mWW^2*t + 520*ep^5*mtt^7*mWW^2*t + 72*ep^2*mtt^6*mWW^3*t - 108*ep^3*mtt^6*mWW^3*t - 896*ep^4*mtt^6*mWW^3*t - 784*ep^5*mtt^6*mWW^3*t - 48*ep^2*mtt^5*mWW^4*t + 32*ep^3*mtt^5*mWW^4*t + 464*ep^4*mtt^5*mWW^4*t + 416*ep^5*mtt^5*mWW^4*t - 8*ep^2*mtt^4*mWW^5*t + 24*ep^3*mtt^4*mWW^5*t + 180*ep^4*mtt^4*mWW^5*t + 200*ep^5*mtt^4*mWW^5*t + 24*ep^2*mtt^3*mWW^6*t - 20*ep^3*mtt^3*mWW^6*t - 292*ep^4*mtt^3*mWW^6*t - 312*ep^5*mtt^3*mWW^6*t - 8*ep^2*mtt^2*mWW^7*t + 4*ep^3*mtt^2*mWW^7*t + 88*ep^4*mtt^2*mWW^7*t + 96*ep^5*mtt^2*mWW^7*t - 32*ep^3*mtt^8*s*t - 96*ep^4*mtt^8*s*t - 64*ep^5*mtt^8*s*t - 41*ep^2*mtt^7*mWW*s*t + 171*ep^3*mtt^7*mWW*s*t + 804*ep^4*mtt^7*mWW*s*t + 596*ep^5*mtt^7*mWW*s*t - 2*mtt^6*mWW^2*s*t - 3*ep*mtt^6*mWW^2*s*t + 234*ep^2*mtt^6*mWW^2*s*t - 345*ep^3*mtt^6*mWW^2*s*t - 2694*ep^4*mtt^6*mWW^2*s*t - 2152*ep^5*mtt^6*mWW^2*s*t + 4*mtt^5*mWW^3*s*t + 29*ep*mtt^5*mWW^3*s*t - 493*ep^2*mtt^5*mWW^3*s*t + 184*ep^3*mtt^5*mWW^3*s*t + 4518*ep^4*mtt^5*mWW^3*s*t + 4020*ep^5*mtt^5*mWW^3*s*t - 62*ep*mtt^4*mWW^4*s*t + 452*ep^2*mtt^4*mWW^4*s*t + 244*ep^3*mtt^4*mWW^4*s*t - 3720*ep^4*mtt^4*mWW^4*s*t - 3808*ep^5*mtt^4*mWW^4*s*t - 4*mtt^3*mWW^5*s*t + 42*ep*mtt^3*mWW^5*s*t - 111*ep^2*mtt^3*mWW^5*s*t - 285*ep^3*mtt^3*mWW^5*s*t + 816*ep^4*mtt^3*mWW^5*s*t + 1084*ep^5*mtt^3*mWW^5*s*t + 2*mtt^2*mWW^6*s*t + ep*mtt^2*mWW^6*s*t - 98*ep^2*mtt^2*mWW^6*s*t + 31*ep^3*mtt^2*mWW^6*s*t + 906*ep^4*mtt^2*mWW^6*s*t + 952*ep^5*mtt^2*mWW^6*s*t - 7*ep*mtt*mWW^7*s*t + 69*ep^2*mtt*mWW^7*s*t + 26*ep^3*mtt*mWW^7*s*t - 666*ep^4*mtt*mWW^7*s*t - 772*ep^5*mtt*mWW^7*s*t - 12*ep^2*mWW^8*s*t + 6*ep^3*mWW^8*s*t + 132*ep^4*mWW^8*s*t + 144*ep^5*mWW^8*s*t + 48*ep^3*mtt^7*s^2*t + 144*ep^4*mtt^7*s^2*t + 96*ep^5*mtt^7*s^2*t + 2*ep*mtt^6*mWW*s^2*t + 87*ep^2*mtt^6*mWW*s^2*t - 237*ep^3*mtt^6*mWW*s^2*t - 1264*ep^4*mtt^6*mWW*s^2*t - 916*ep^5*mtt^6*mWW*s^2*t + 8*mtt^5*mWW^2*s^2*t + 4*ep*mtt^5*mWW^2*s^2*t - 485*ep^2*mtt^5*mWW^2*s^2*t + 444*ep^3*mtt^5*mWW^2*s^2*t + 3994*ep^4*mtt^5*mWW^2*s^2*t + 2804*ep^5*mtt^5*mWW^2*s^2*t - 16*mtt^4*mWW^3*s^2*t - 10*ep*mtt^4*mWW^3*s^2*t + 765*ep^2*mtt^4*mWW^3*s^2*t - 870*ep^3*mtt^4*mWW^3*s^2*t - 4706*ep^4*mtt^4*mWW^3*s^2*t - 2292*ep^5*mtt^4*mWW^3*s^2*t + 8*mtt^3*mWW^4*s^2*t - 38*ep*mtt^3*mWW^4*s^2*t - 240*ep^2*mtt^3*mWW^4*s^2*t + 1200*ep^3*mtt^3*mWW^4*s^2*t + 1156*ep^4*mtt^3*mWW^4*s^2*t - 808*ep^5*mtt^3*mWW^4*s^2*t + 80*ep*mtt^2*mWW^5*s^2*t - 309*ep^2*mtt^2*mWW^5*s^2*t - 641*ep^3*mtt^2*mWW^5*s^2*t + 1276*ep^4*mtt^2*mWW^5*s^2*t + 1204*ep^5*mtt^2*mWW^5*s^2*t - 38*ep*mtt*mWW^6*s^2*t + 181*ep^2*mtt*mWW^6*s^2*t + 28*ep^3*mtt*mWW^6*s^2*t - 590*ep^4*mtt*mWW^6*s^2*t - 12*ep^5*mtt*mWW^6*s^2*t + ep^2*mWW^7*s^2*t + 28*ep^3*mWW^7*s^2*t - 10*ep^4*mWW^7*s^2*t - 76*ep^5*mWW^7*s^2*t - 32*ep^3*mtt^6*s^3*t - 96*ep^4*mtt^6*s^3*t - 64*ep^5*mtt^6*s^3*t - 8*ep*mtt^5*mWW*s^3*t - 101*ep^2*mtt^5*mWW*s^3*t + 179*ep^3*mtt^5*mWW*s^3*t + 1072*ep^4*mtt^5*mWW*s^3*t + 748*ep^5*mtt^5*mWW*s^3*t - 10*mtt^4*mWW^2*s^3*t + 5*ep*mtt^4*mWW^2*s^3*t + 440*ep^2*mtt^4*mWW^2*s^3*t - 296*ep^3*mtt^4*mWW^2*s^3*t - 2442*ep^4*mtt^4*mWW^2*s^3*t - 1420*ep^5*mtt^4*mWW^2*s^3*t + 16*mtt^3*mWW^3*s^3*t - 53*ep*mtt^3*mWW^3*s^3*t - 300*ep^2*mtt^3*mWW^3*s^3*t + 1297*ep^3*mtt^3*mWW^3*s^3*t - 66*ep^4*mtt^3*mWW^3*s^3*t - 2216*ep^5*mtt^3*mWW^3*s^3*t - 6*mtt^2*mWW^4*s^3*t + 99*ep*mtt^2*mWW^4*s^3*t - 260*ep^2*mtt^2*mWW^4*s^3*t - 1207*ep^3*mtt^2*mWW^4*s^3*t + 1746*ep^4*mtt^2*mWW^4*s^3*t + 2640*ep^5*mtt^2*mWW^4*s^3*t - 43*ep*mtt*mWW^5*s^3*t + 209*ep^2*mtt*mWW^5*s^3*t + 44*ep^3*mtt*mWW^5*s^3*t + 106*ep^4*mtt*mWW^5*s^3*t + 812*ep^5*mtt*mWW^5*s^3*t + 12*ep^2*mWW^6*s^3*t + 15*ep^3*mWW^6*s^3*t - 320*ep^4*mWW^6*s^3*t - 500*ep^5*mWW^6*s^3*t + 8*ep^3*mtt^5*s^4*t + 24*ep^4*mtt^5*s^4*t + 16*ep^5*mtt^5*s^4*t + 10*ep*mtt^4*mWW*s^4*t + 69*ep^2*mtt^4*mWW*s^4*t - 89*ep^3*mtt^4*mWW*s^4*t - 588*ep^4*mtt^4*mWW*s^4*t - 428*ep^5*mtt^4*mWW*s^4*t + 4*mtt^3*mWW^2*s^4*t - 6*ep*mtt^3*mWW^2*s^4*t - 157*ep^2*mtt^3*mWW^2*s^4*t + 60*ep^3*mtt^3*mWW^2*s^4*t + 338*ep^4*mtt^3*mWW^2*s^4*t + 244*ep^5*mtt^3*mWW^2*s^4*t - 4*mtt^2*mWW^3*s^4*t + 28*ep*mtt^2*mWW^3*s^4*t - 26*ep^2*mtt^2*mWW^3*s^4*t - 421*ep^3*mtt^2*mWW^3*s^4*t + 954*ep^4*mtt^2*mWW^3*s^4*t + 904*ep^5*mtt^2*mWW^3*s^4*t + 41*ep^2*mtt*mWW^4*s^4*t - 150*ep^3*mtt*mWW^4*s^4*t + 582*ep^4*mtt*mWW^4*s^4*t + 1172*ep^5*mtt*mWW^4*s^4*t + 9*ep^2*mWW^5*s^4*t - 16*ep^3*mWW^5*s^4*t - 286*ep^4*mWW^5*s^4*t - 372*ep^5*mWW^5*s^4*t - 4*ep*mtt^3*mWW*s^5*t - 26*ep^2*mtt^3*mWW*s^5*t + 22*ep^3*mtt^3*mWW*s^5*t + 220*ep^4*mtt^3*mWW*s^5*t + 208*ep^5*mtt^3*mWW*s^5*t + 12*ep^2*mtt^2*mWW^2*s^5*t + 33*ep^3*mtt^2*mWW^2*s^5*t + 136*ep^4*mtt^2*mWW^2*s^5*t - 44*ep^5*mtt^2*mWW^2*s^5*t + 4*ep*mtt*mWW^3*s^5*t - 20*ep^2*mtt*mWW^3*s^5*t - 68*ep^3*mtt*mWW^3*s^5*t + 260*ep^4*mtt*mWW^3*s^5*t + 456*ep^5*mtt*mWW^3*s^5*t + 2*ep^2*mWW^4*s^5*t - 19*ep^3*mWW^4*s^5*t - 104*ep^4*mWW^4*s^5*t - 108*ep^5*mWW^4*s^5*t + 4*ep^2*mtt^2*mWW*s^6*t + 2*ep^3*mtt^2*mWW*s^6*t - 40*ep^4*mtt^2*mWW*s^6*t - 56*ep^5*mtt^2*mWW*s^6*t - 4*ep^2*mtt*mWW^2*s^6*t - 4*ep^3*mtt*mWW^2*s^6*t + 32*ep^4*mtt*mWW^2*s^6*t + 48*ep^5*mtt*mWW^2*s^6*t + 2*ep^3*mWW^3*s^6*t + 8*ep^4*mWW^3*s^6*t + 8*ep^5*mWW^3*s^6*t + 4*ep^3*mtt^7*mWW*t^2 + 16*ep^4*mtt^7*mWW*t^2 + 16*ep^5*mtt^7*mWW*t^2 + 4*ep^2*mtt^6*mWW^2*t^2 - 16*ep^3*mtt^6*mWW^2*t^2 - 112*ep^4*mtt^6*mWW^2*t^2 - 128*ep^5*mtt^6*mWW^2*t^2 - 16*ep^2*mtt^5*mWW^3*t^2 + 24*ep^3*mtt^5*mWW^3*t^2 + 288*ep^4*mtt^5*mWW^3*t^2 + 352*ep^5*mtt^5*mWW^3*t^2 + 24*ep^2*mtt^4*mWW^4*t^2 - 16*ep^3*mtt^4*mWW^4*t^2 - 352*ep^4*mtt^4*mWW^4*t^2 - 448*ep^5*mtt^4*mWW^4*t^2 - 16*ep^2*mtt^3*mWW^5*t^2 + 4*ep^3*mtt^3*mWW^5*t^2 + 208*ep^4*mtt^3*mWW^5*t^2 + 272*ep^5*mtt^3*mWW^5*t^2 + 4*ep^2*mtt^2*mWW^6*t^2 - 48*ep^4*mtt^2*mWW^6*t^2 - 64*ep^5*mtt^2*mWW^6*t^2 + ep^2*mtt^6*mWW*s*t^2 - 3*ep^3*mtt^6*mWW*s*t^2 - 24*ep^4*mtt^6*mWW*s*t^2 - 28*ep^5*mtt^6*mWW*s*t^2 + 2*mtt^5*mWW^2*s*t^2 - 5*ep*mtt^5*mWW^2*s*t^2 - 43*ep^2*mtt^5*mWW^2*s*t^2 + 34*ep^3*mtt^5*mWW^2*s*t^2 + 332*ep^4*mtt^5*mWW^2*s*t^2 + 328*ep^5*mtt^5*mWW^2*s*t^2 - 6*mtt^4*mWW^3*s*t^2 + 12*ep*mtt^4*mWW^3*s*t^2 + 138*ep^2*mtt^4*mWW^3*s*t^2 - 54*ep^3*mtt^4*mWW^3*s*t^2 - 1008*ep^4*mtt^4*mWW^3*s*t^2 - 1080*ep^5*mtt^4*mWW^3*s*t^2 + 6*mtt^3*mWW^4*s*t^2 - 6*ep*mtt^3*mWW^4*s*t^2 - 172*ep^2*mtt^3*mWW^4*s*t^2 - 12*ep^3*mtt^3*mWW^4*s*t^2 + 1344*ep^4*mtt^3*mWW^4*s*t^2 + 1648*ep^5*mtt^3*mWW^4*s*t^2 - 2*mtt^2*mWW^5*s*t^2 - 4*ep*mtt^2*mWW^5*s*t^2 + 103*ep^2*mtt^2*mWW^5*s*t^2 + 65*ep^3*mtt^2*mWW^5*s*t^2 - 944*ep^4*mtt^2*mWW^5*s*t^2 - 1324*ep^5*mtt^2*mWW^5*s*t^2 + 3*ep*mtt*mWW^6*s*t^2 - 33*ep^2*mtt*mWW^6*s*t^2 - 30*ep^3*mtt*mWW^6*s*t^2 + 372*ep^4*mtt*mWW^6*s*t^2 + 552*ep^5*mtt*mWW^6*s*t^2 + 6*ep^2*mWW^7*s*t^2 - 72*ep^4*mWW^7*s*t^2 - 96*ep^5*mWW^7*s*t^2 - 2*ep*mtt^5*mWW*s^2*t^2 - 5*ep^2*mtt^5*mWW*s^2*t^2 + 8*ep^3*mtt^5*mWW*s^2*t^2 + 28*ep^4*mtt^5*mWW*s^2*t^2 + 16*ep^5*mtt^5*mWW*s^2*t^2 - 4*mtt^4*mWW^2*s^2*t^2 + 14*ep*mtt^4*mWW^2*s^2*t^2 + 93*ep^2*mtt^4*mWW^2*s^2*t^2 - 48*ep^3*mtt^4*mWW^2*s^2*t^2 - 540*ep^4*mtt^4*mWW^2*s^2*t^2 - 496*ep^5*mtt^4*mWW^2*s^2*t^2 + 8*mtt^3*mWW^3*s^2*t^2 - 14*ep*mtt^3*mWW^3*s^2*t^2 - 214*ep^2*mtt^3*mWW^3*s^2*t^2 - 18*ep^3*mtt^3*mWW^3*s^2*t^2 + 1408*ep^4*mtt^3*mWW^3*s^2*t^2 + 1656*ep^5*mtt^3*mWW^3*s^2*t^2 - 4*mtt^2*mWW^4*s^2*t^2 - 6*ep*mtt^2*mWW^4*s^2*t^2 + 178*ep^2*mtt^2*mWW^4*s^2*t^2 + 142*ep^3*mtt^2*mWW^4*s^2*t^2 - 1440*ep^4*mtt^2*mWW^4*s^2*t^2 - 2056*ep^5*mtt^2*mWW^4*s^2*t^2 + 8*ep*mtt*mWW^5*s^2*t^2 - 61*ep^2*mtt*mWW^5*s^2*t^2 - 78*ep^3*mtt*mWW^5*s^2*t^2 + 676*ep^4*mtt*mWW^5*s^2*t^2 + 1048*ep^5*mtt*mWW^5*s^2*t^2 + 9*ep^2*mWW^6*s^2*t^2 - 6*ep^3*mWW^6*s^2*t^2 - 132*ep^4*mWW^6*s^2*t^2 - 168*ep^5*mWW^6*s^2*t^2 + 4*ep*mtt^4*mWW*s^3*t^2 + 9*ep^2*mtt^4*mWW*s^3*t^2 - 22*ep^3*mtt^4*mWW*s^3*t^2 - 68*ep^4*mtt^4*mWW*s^3*t^2 - 40*ep^5*mtt^4*mWW*s^3*t^2 + 2*mtt^3*mWW^2*s^3*t^2 - 9*ep*mtt^3*mWW^2*s^3*t^2 - 75*ep^2*mtt^3*mWW^2*s^3*t^2 + 8*ep^3*mtt^3*mWW^2*s^3*t^2 + 484*ep^4*mtt^3*mWW^2*s^3*t^2 + 544*ep^5*mtt^3*mWW^2*s^3*t^2 - 2*mtt^2*mWW^3*s^3*t^2 - 2*ep*mtt^2*mWW^3*s^3*t^2 + 109*ep^2*mtt^2*mWW^3*s^3*t^2 + 107*ep^3*mtt^2*mWW^3*s^3*t^2 - 784*ep^4*mtt^2*mWW^3*s^3*t^2 - 1156*ep^5*mtt^2*mWW^3*s^3*t^2 + 7*ep*mtt*mWW^4*s^3*t^2 - 47*ep^2*mtt*mWW^4*s^3*t^2 - 86*ep^3*mtt*mWW^4*s^3*t^2 + 444*ep^4*mtt*mWW^4*s^3*t^2 + 744*ep^5*mtt*mWW^4*s^3*t^2 + 4*ep^2*mWW^5*s^3*t^2 - 7*ep^3*mWW^5*s^3*t^2 - 76*ep^4*mWW^5*s^3*t^2 - 92*ep^5*mWW^5*s^3*t^2 - 2*ep*mtt^3*mWW*s^4*t^2 - 7*ep^2*mtt^3*mWW*s^4*t^2 + 12*ep^3*mtt^3*mWW*s^4*t^2 + 68*ep^4*mtt^3*mWW*s^4*t^2 + 64*ep^5*mtt^3*mWW*s^4*t^2 + 23*ep^2*mtt^2*mWW^2*s^4*t^2 + 24*ep^3*mtt^2*mWW^2*s^4*t^2 - 180*ep^4*mtt^2*mWW^2*s^4*t^2 - 272*ep^5*mtt^2*mWW^2*s^4*t^2 + 2*ep*mtt*mWW^3*s^4*t^2 - 17*ep^2*mtt*mWW^3*s^4*t^2 - 36*ep^3*mtt*mWW^3*s^4*t^2 + 124*ep^4*mtt*mWW^3*s^4*t^2 + 224*ep^5*mtt*mWW^3*s^4*t^2 + ep^2*mWW^4*s^4*t^2 - 12*ep^4*mWW^4*s^4*t^2 - 16*ep^5*mWW^4*s^4*t^2 + 2*ep^2*mtt^2*mWW*s^5*t^2 + ep^3*mtt^2*mWW*s^5*t^2 - 20*ep^4*mtt^2*mWW*s^5*t^2 - 28*ep^5*mtt^2*mWW*s^5*t^2 - 2*ep^2*mtt*mWW^2*s^5*t^2 - 2*ep^3*mtt*mWW^2*s^5*t^2 + 16*ep^4*mtt*mWW^2*s^5*t^2 + 24*ep^5*mtt*mWW^2*s^5*t^2 + ep^3*mWW^3*s^5*t^2 + 4*ep^4*mWW^3*s^5*t^2 + 4*ep^5*mWW^3*s^5*t^2)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*(mtt - s)*(mtt - mWW - s)^2*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(4*ep^2*mtt^8*mWW + 12*ep^3*mtt^8*mWW + 8*ep^4*mtt^8*mWW + 4*ep*mtt^7*mWW^2 - 16*ep^2*mtt^7*mWW^2 - 72*ep^3*mtt^7*mWW^2 - 48*ep^4*mtt^7*mWW^2 - 12*ep*mtt^6*mWW^3 + 28*ep^2*mtt^6*mWW^3 + 136*ep^3*mtt^6*mWW^3 + 64*ep^4*mtt^6*mWW^3 + 12*ep*mtt^5*mWW^4 - 28*ep^2*mtt^5*mWW^4 - 96*ep^3*mtt^5*mWW^4 + 16*ep^4*mtt^5*mWW^4 - 4*ep*mtt^4*mWW^5 + 16*ep^2*mtt^4*mWW^5 + 12*ep^3*mtt^4*mWW^5 - 72*ep^4*mtt^4*mWW^5 - 4*ep^2*mtt^3*mWW^6 + 8*ep^3*mtt^3*mWW^6 + 32*ep^4*mtt^3*mWW^6 - 4*ep^2*mtt^7*mWW*s + 12*ep^3*mtt^7*mWW*s + 40*ep^4*mtt^7*mWW*s - 2*mtt^6*mWW^2*s + 5*ep*mtt^6*mWW^2*s + 85*ep^2*mtt^6*mWW^2*s + 2*ep^3*mtt^6*mWW^2*s - 264*ep^4*mtt^6*mWW^2*s + 7*mtt^5*mWW^3*s + 16*ep*mtt^5*mWW^3*s - 265*ep^2*mtt^5*mWW^3*s - 416*ep^3*mtt^5*mWW^3*s + 244*ep^4*mtt^5*mWW^3*s - 9*mtt^4*mWW^4*s - 78*ep*mtt^4*mWW^4*s + 343*ep^2*mtt^4*mWW^4*s + 1152*ep^3*mtt^4*mWW^4*s + 452*ep^4*mtt^4*mWW^4*s + 5*mtt^3*mWW^5*s + 100*ep*mtt^3*mWW^5*s - 217*ep^2*mtt^3*mWW^5*s - 1256*ep^3*mtt^3*mWW^5*s - 924*ep^4*mtt^3*mWW^5*s - mtt^2*mWW^6*s - 55*ep*mtt^2*mWW^6*s + 64*ep^2*mtt^2*mWW^6*s + 638*ep^3*mtt^2*mWW^6*s + 596*ep^4*mtt^2*mWW^6*s + 12*ep*mtt*mWW^7*s - 6*ep^2*mtt*mWW^7*s - 132*ep^3*mtt*mWW^7*s - 144*ep^4*mtt*mWW^7*s - 48*ep^2*mtt^6*mWW*s^2 - 264*ep^3*mtt^6*mWW*s^2 - 336*ep^4*mtt^6*mWW*s^2 + 8*mtt^5*mWW^2*s^2 - 55*ep*mtt^5*mWW^2*s^2 - 81*ep^2*mtt^5*mWW^2*s^2 + 1032*ep^3*mtt^5*mWW^2*s^2 + 1820*ep^4*mtt^5*mWW^2*s^2 - 24*mtt^4*mWW^3*s^2 + 83*ep*mtt^4*mWW^3*s^2 + 519*ep^2*mtt^4*mWW^3*s^2 - 632*ep^3*mtt^4*mWW^3*s^2 - 2332*ep^4*mtt^4*mWW^3*s^2 + 26*mtt^3*mWW^4*s^2 + 29*ep*mtt^3*mWW^4*s^2 - 619*ep^2*mtt^3*mWW^4*s^2 - 1420*ep^3*mtt^3*mWW^4*s^2 - 220*ep^4*mtt^3*mWW^4*s^2 - 12*mtt^2*mWW^5*s^2 - 91*ep*mtt^2*mWW^5*s^2 + 235*ep^2*mtt^2*mWW^5*s^2 + 2004*ep^3*mtt^2*mWW^5*s^2 + 1948*ep^4*mtt^2*mWW^5*s^2 + 2*mtt*mWW^6*s^2 + 38*ep*mtt*mWW^6*s^2 + 4*ep^2*mtt*mWW^6*s^2 - 796*ep^3*mtt*mWW^6*s^2 - 992*ep^4*mtt*mWW^6*s^2 - 4*ep*mWW^7*s^2 - 10*ep^2*mWW^7*s^2 + 76*ep^3*mWW^7*s^2 + 112*ep^4*mWW^7*s^2 + 152*ep^2*mtt^5*mWW*s^3 + 696*ep^3*mtt^5*mWW*s^3 + 784*ep^4*mtt^5*mWW*s^3 - 14*mtt^4*mWW^2*s^3 + 79*ep*mtt^4*mWW^2*s^3 - 157*ep^2*mtt^4*mWW^2*s^3 - 2460*ep^3*mtt^4*mWW^2*s^3 - 3436*ep^4*mtt^4*mWW^2*s^3 + 37*mtt^3*mWW^3*s^3 - 144*ep*mtt^3*mWW^3*s^3 - 331*ep^2*mtt^3*mWW^3*s^3 + 2216*ep^3*mtt^3*mWW^3*s^3 + 4132*ep^4*mtt^3*mWW^3*s^3 - 35*mtt^2*mWW^4*s^3 - 3*ep*mtt^2*mWW^4*s^3 + 478*ep^2*mtt^2*mWW^4*s^3 + 1042*ep^3*mtt^2*mWW^4*s^3 + 44*ep^4*mtt^2*mWW^4*s^3 + 14*mtt*mWW^5*s^3 + 102*ep*mtt*mWW^5*s^3 - 162*ep^2*mtt*mWW^5*s^3 - 2088*ep^3*mtt*mWW^5*s^3 - 2288*ep^4*mtt*mWW^5*s^3 - 2*mWW^6*s^3 - 34*ep*mWW^6*s^3 + 20*ep^2*mWW^6*s^3 + 594*ep^3*mWW^6*s^3 + 764*ep^4*mWW^6*s^3 - 188*ep^2*mtt^4*mWW*s^4 - 804*ep^3*mtt^4*mWW*s^4 - 856*ep^4*mtt^4*mWW*s^4 + 12*mtt^3*mWW^2*s^4 - 31*ep*mtt^3*mWW^2*s^4 + 363*ep^2*mtt^3*mWW^2*s^4 + 2416*ep^3*mtt^3*mWW^2*s^4 + 2940*ep^4*mtt^3*mWW^2*s^4 - 26*mtt^2*mWW^3*s^4 + 65*ep*mtt^2*mWW^3*s^4 - 61*ep^2*mtt^2*mWW^3*s^4 - 2048*ep^3*mtt^2*mWW^3*s^4 - 3036*ep^4*mtt^2*mWW^3*s^4 + 18*mtt*mWW^4*s^4 + 8*ep*mtt*mWW^4*s^4 - 126*ep^2*mtt*mWW^4*s^4 - 144*ep^3*mtt*mWW^4*s^4 + 336*ep^4*mtt*mWW^4*s^4 - 4*mWW^5*s^4 - 26*ep*mWW^5*s^4 + 44*ep^2*mWW^5*s^4 + 404*ep^3*mWW^5*s^4 + 424*ep^4*mWW^5*s^4 + 108*ep^2*mtt^3*mWW*s^5 + 444*ep^3*mtt^3*mWW*s^5 + 456*ep^4*mtt^3*mWW*s^5 - 4*mtt^2*mWW^2*s^5 - 4*ep*mtt^2*mWW^2*s^5 - 260*ep^2*mtt^2*mWW^2*s^5 - 1158*ep^3*mtt^2*mWW^2*s^5 - 1244*ep^4*mtt^2*mWW^2*s^5 + 6*mtt*mWW^3*s^5 - 6*ep*mtt*mWW^3*s^5 + 152*ep^2*mtt*mWW^3*s^5 + 888*ep^3*mtt*mWW^3*s^5 + 1064*ep^4*mtt*mWW^3*s^5 - 2*mWW^4*s^5 + 10*ep*mWW^4*s^5 - 16*ep^2*mWW^4*s^5 - 254*ep^3*mWW^4*s^5 - 340*ep^4*mWW^4*s^5 - 24*ep^2*mtt^2*mWW*s^6 - 96*ep^3*mtt^2*mWW*s^6 - 96*ep^4*mtt^2*mWW*s^6 + 2*ep*mtt*mWW^2*s^6 + 66*ep^2*mtt*mWW^2*s^6 + 240*ep^3*mtt*mWW^2*s^6 + 232*ep^4*mtt*mWW^2*s^6 - 2*ep*mWW^3*s^6 - 42*ep^2*mWW^3*s^6 - 144*ep^3*mWW^3*s^6 - 136*ep^4*mWW^3*s^6 + 8*ep^2*mtt^8*t + 24*ep^3*mtt^8*t + 16*ep^4*mtt^8*t + 8*ep*mtt^7*mWW*t - 40*ep^2*mtt^7*mWW*t - 180*ep^3*mtt^7*mWW*t - 136*ep^4*mtt^7*mWW*t - 32*ep*mtt^6*mWW^2*t + 68*ep^2*mtt^6*mWW^2*t + 456*ep^3*mtt^6*mWW^2*t + 384*ep^4*mtt^6*mWW^2*t + 40*ep*mtt^5*mWW^3*t - 40*ep^2*mtt^5*mWW^3*t - 440*ep^3*mtt^5*mWW^3*t - 400*ep^4*mtt^5*mWW^3*t - 8*ep*mtt^4*mWW^4*t - 8*ep^2*mtt^4*mWW^4*t + 24*ep^3*mtt^4*mWW^4*t + 16*ep^4*mtt^4*mWW^4*t - 16*ep*mtt^3*mWW^5*t + 16*ep^2*mtt^3*mWW^5*t + 204*ep^3*mtt^3*mWW^5*t + 216*ep^4*mtt^3*mWW^5*t + 8*ep*mtt^2*mWW^6*t - 4*ep^2*mtt^2*mWW^6*t - 88*ep^3*mtt^2*mWW^6*t - 96*ep^4*mtt^2*mWW^6*t - 32*ep^2*mtt^7*s*t - 96*ep^3*mtt^7*s*t - 64*ep^4*mtt^7*s*t + 2*mtt^6*mWW*s*t - 29*ep*mtt^6*mWW*s*t + 125*ep^2*mtt^6*mWW*s*t + 612*ep^3*mtt^6*mWW*s*t + 460*ep^4*mtt^6*mWW*s*t - 5*mtt^5*mWW^2*s*t + 105*ep*mtt^5*mWW^2*s*t - 206*ep^2*mtt^5*mWW^2*s*t - 1438*ep^3*mtt^5*mWW^2*s*t - 1132*ep^4*mtt^5*mWW^2*s*t + 2*mtt^4*mWW^3*s*t - 150*ep*mtt^4*mWW^3*s*t + 210*ep^2*mtt^4*mWW^3*s*t + 1724*ep^3*mtt^4*mWW^3*s*t + 1376*ep^4*mtt^4*mWW^3*s*t + 4*mtt^3*mWW^4*s*t + 114*ep*mtt^3*mWW^4*s*t - 178*ep^2*mtt^3*mWW^4*s*t - 1292*ep^3*mtt^3*mWW^4*s*t - 1024*ep^4*mtt^3*mWW^4*s*t - 4*mtt^2*mWW^5*s*t - 65*ep*mtt^2*mWW^5*s*t + 123*ep^2*mtt^2*mWW^5*s*t + 812*ep^3*mtt^2*mWW^5*s*t + 676*ep^4*mtt^2*mWW^5*s*t + mtt*mWW^6*s*t + 37*ep*mtt*mWW^6*s*t - 48*ep^2*mtt*mWW^6*s*t - 454*ep^3*mtt*mWW^6*s*t - 436*ep^4*mtt*mWW^6*s*t - 12*ep*mWW^7*s*t + 6*ep^2*mWW^7*s*t + 132*ep^3*mWW^7*s*t + 144*ep^4*mWW^7*s*t + 48*ep^2*mtt^6*s^2*t + 144*ep^3*mtt^6*s^2*t + 96*ep^4*mtt^6*s^2*t - 8*mtt^5*mWW*s^2*t + 31*ep*mtt^5*mWW*s^2*t - 123*ep^2*mtt^5*mWW*s^2*t - 664*ep^3*mtt^5*mWW*s^2*t - 460*ep^4*mtt^5*mWW*s^2*t + 20*mtt^4*mWW^2*s^2*t - 106*ep*mtt^4*mWW^2*s^2*t + 165*ep^2*mtt^4*mWW^2*s^2*t + 1134*ep^3*mtt^4*mWW^2*s^2*t + 480*ep^4*mtt^4*mWW^2*s^2*t - 16*mtt^3*mWW^3*s^2*t + 147*ep*mtt^3*mWW^3*s^2*t - 253*ep^2*mtt^3*mWW^3*s^2*t - 848*ep^3*mtt^3*mWW^3*s^2*t + 420*ep^4*mtt^3*mWW^3*s^2*t + 4*mtt^2*mWW^4*s^2*t - 99*ep*mtt^2*mWW^4*s^2*t + 291*ep^2*mtt^2*mWW^4*s^2*t + 220*ep^3*mtt^2*mWW^4*s^2*t - 996*ep^4*mtt^2*mWW^4*s^2*t + 26*ep*mtt*mWW^5*s^2*t - 156*ep^2*mtt*mWW^5*s^2*t + 24*ep^3*mtt*mWW^5*s^2*t + 536*ep^4*mtt*mWW^5*s^2*t + ep*mWW^6*s^2*t + 28*ep^2*mWW^6*s^2*t - 10*ep^3*mWW^6*s^2*t - 76*ep^4*mWW^6*s^2*t - 32*ep^2*mtt^5*s^3*t - 96*ep^3*mtt^5*s^3*t - 64*ep^4*mtt^5*s^3*t + 10*mtt^4*mWW*s^3*t - ep*mtt^4*mWW*s^3*t + 37*ep^2*mtt^4*mWW*s^3*t + 152*ep^3*mtt^4*mWW*s^3*t - 12*ep^4*mtt^4*mWW*s^3*t - 21*mtt^3*mWW^2*s^3*t + 25*ep*mtt^3*mWW^2*s^3*t + 9*ep^2*mtt^3*mWW^2*s^3*t + 274*ep^3*mtt^3*mWW^2*s^3*t + 928*ep^4*mtt^3*mWW^2*s^3*t + 14*mtt^2*mWW^3*s^3*t - 15*ep*mtt^2*mWW^3*s^3*t + 72*ep^2*mtt^2*mWW^3*s^3*t - 1228*ep^3*mtt^2*mWW^3*s^3*t - 2424*ep^4*mtt^2*mWW^3*s^3*t - 3*mtt*mWW^4*s^3*t - 21*ep*mtt*mWW^4*s^3*t - 101*ep^2*mtt*mWW^4*s^3*t + 1218*ep^3*mtt*mWW^4*s^3*t + 2072*ep^4*mtt*mWW^4*s^3*t + 12*ep*mWW^5*s^3*t + 15*ep^2*mWW^5*s^3*t - 320*ep^3*mWW^5*s^3*t - 500*ep^4*mWW^5*s^3*t + 8*ep^2*mtt^4*s^4*t + 24*ep^3*mtt^4*s^4*t + 16*ep^4*mtt^4*s^4*t - 4*mtt^3*mWW*s^4*t - 15*ep*mtt^3*mWW*s^4*t - 7*ep^2*mtt^3*mWW*s^4*t + 132*ep^3*mtt^3*mWW*s^4*t + 236*ep^4*mtt^3*mWW*s^4*t + 6*mtt^2*mWW^2*s^4*t + 16*ep*mtt^2*mWW^2*s^4*t - 63*ep^2*mtt^2*mWW^2*s^4*t - 662*ep^3*mtt^2*mWW^2*s^4*t - 920*ep^4*mtt^2*mWW^2*s^4*t - 2*mtt*mWW^3*s^4*t - 26*ep*mtt*mWW^3*s^4*t + 46*ep^2*mtt*mWW^3*s^4*t + 968*ep^3*mtt*mWW^3*s^4*t + 1232*ep^4*mtt*mWW^3*s^4*t + 9*ep*mWW^4*s^4*t - 16*ep^2*mWW^4*s^4*t - 286*ep^3*mWW^4*s^4*t - 372*ep^4*mWW^4*s^4*t + 6*ep*mtt^2*mWW*s^5*t + 10*ep^2*mtt^2*mWW*s^5*t - 44*ep^3*mtt^2*mWW*s^5*t - 80*ep^4*mtt^2*mWW*s^5*t - 8*ep*mtt*mWW^2*s^5*t + 25*ep^2*mtt*mWW^2*s^5*t + 228*ep^3*mtt*mWW^2*s^5*t + 252*ep^4*mtt*mWW^2*s^5*t + 2*ep*mWW^3*s^5*t - 19*ep^2*mWW^3*s^5*t - 104*ep^3*mWW^3*s^5*t - 108*ep^4*mWW^3*s^5*t - 2*ep^2*mtt*mWW*s^6*t - 8*ep^3*mtt*mWW*s^6*t - 8*ep^4*mtt*mWW*s^6*t + 2*ep^2*mWW^2*s^6*t + 8*ep^3*mWW^2*s^6*t + 8*ep^4*mWW^2*s^6*t + 4*ep^2*mtt^6*mWW*t^2 + 16*ep^3*mtt^6*mWW*t^2 + 16*ep^4*mtt^6*mWW*t^2 + 4*ep*mtt^5*mWW^2*t^2 - 12*ep^2*mtt^5*mWW^2*t^2 - 96*ep^3*mtt^5*mWW^2*t^2 - 112*ep^4*mtt^5*mWW^2*t^2 - 12*ep*mtt^4*mWW^3*t^2 + 12*ep^2*mtt^4*mWW^3*t^2 + 192*ep^3*mtt^4*mWW^3*t^2 + 240*ep^4*mtt^4*mWW^3*t^2 + 12*ep*mtt^3*mWW^4*t^2 - 4*ep^2*mtt^3*mWW^4*t^2 - 160*ep^3*mtt^3*mWW^4*t^2 - 208*ep^4*mtt^3*mWW^4*t^2 - 4*ep*mtt^2*mWW^5*t^2 + 48*ep^3*mtt^2*mWW^5*t^2 + 64*ep^4*mtt^2*mWW^5*t^2 - 2*mtt^5*mWW*s*t^2 - 3*ep*mtt^5*mWW*s*t^2 + 11*ep^2*mtt^5*mWW*s*t^2 + 16*ep^3*mtt^5*mWW*s*t^2 - 4*ep^4*mtt^5*mWW*s*t^2 + 7*mtt^4*mWW^2*s*t^2 + 6*ep*mtt^4*mWW^2*s*t^2 - 55*ep^2*mtt^4*mWW^2*s*t^2 - 68*ep^3*mtt^4*mWW^2*s*t^2 + 20*ep^4*mtt^4*mWW^2*s*t^2 - 9*mtt^3*mWW^3*s*t^2 - 10*ep*mtt^3*mWW^3*s*t^2 + 95*ep^2*mtt^3*mWW^3*s*t^2 + 212*ep^3*mtt^3*mWW^3*s*t^2 + 108*ep^4*mtt^3*mWW^3*s*t^2 + 5*mtt^2*mWW^4*s*t^2 + 20*ep*mtt^2*mWW^4*s*t^2 - 69*ep^2*mtt^2*mWW^4*s*t^2 - 356*ep^3*mtt^2*mWW^4*s*t^2 - 356*ep^4*mtt^2*mWW^4*s*t^2 - mtt*mWW^5*s*t^2 - 19*ep*mtt*mWW^5*s*t^2 + 18*ep^2*mtt*mWW^5*s*t^2 + 268*ep^3*mtt*mWW^5*s*t^2 + 328*ep^4*mtt*mWW^5*s*t^2 + 6*ep*mWW^6*s*t^2 - 72*ep^3*mWW^6*s*t^2 - 96*ep^4*mWW^6*s*t^2 + 4*mtt^4*mWW*s^2*t^2 + 9*ep*mtt^4*mWW*s^2*t^2 - 32*ep^2*mtt^4*mWW*s^2*t^2 - 108*ep^3*mtt^4*mWW*s^2*t^2 - 80*ep^4*mtt^4*mWW*s^2*t^2 - 10*mtt^3*mWW^2*s^2*t^2 - 28*ep*mtt^3*mWW^2*s^2*t^2 + 96*ep^2*mtt^3*mWW^2*s^2*t^2 + 400*ep^3*mtt^3*mWW^2*s^2*t^2 + 352*ep^4*mtt^3*mWW^2*s^2*t^2 + 8*mtt^2*mWW^3*s^2*t^2 + 38*ep*mtt^2*mWW^3*s^2*t^2 - 102*ep^2*mtt^2*mWW^3*s^2*t^2 - 608*ep^3*mtt^2*mWW^3*s^2*t^2 - 632*ep^4*mtt^2*mWW^3*s^2*t^2 - 2*mtt*mWW^4*s^2*t^2 - 28*ep*mtt*mWW^4*s^2*t^2 + 44*ep^2*mtt*mWW^4*s^2*t^2 + 448*ep^3*mtt*mWW^4*s^2*t^2 + 528*ep^4*mtt*mWW^4*s^2*t^2 + 9*ep*mWW^5*s^2*t^2 - 6*ep^2*mWW^5*s^2*t^2 - 132*ep^3*mWW^5*s^2*t^2 - 168*ep^4*mWW^5*s^2*t^2 - 2*mtt^3*mWW*s^3*t^2 - 9*ep*mtt^3*mWW*s^3*t^2 + 14*ep^2*mtt^3*mWW*s^3*t^2 + 100*ep^3*mtt^3*mWW*s^3*t^2 + 104*ep^4*mtt^3*mWW*s^3*t^2 + 3*mtt^2*mWW^2*s^3*t^2 + 22*ep*mtt^2*mWW^2*s^3*t^2 - 26*ep^2*mtt^2*mWW^2*s^3*t^2 - 272*ep^3*mtt^2*mWW^2*s^3*t^2 - 312*ep^4*mtt^2*mWW^2*s^3*t^2 - mtt*mWW^3*s^3*t^2 - 17*ep*mtt*mWW^3*s^3*t^2 + 19*ep^2*mtt*mWW^3*s^3*t^2 + 248*ep^3*mtt*mWW^3*s^3*t^2 + 300*ep^4*mtt*mWW^3*s^3*t^2 + 4*ep*mWW^4*s^3*t^2 - 7*ep^2*mWW^4*s^3*t^2 - 76*ep^3*mWW^4*s^3*t^2 - 92*ep^4*mWW^4*s^3*t^2 + 3*ep*mtt^2*mWW*s^4*t^2 + 4*ep^2*mtt^2*mWW*s^4*t^2 - 20*ep^3*mtt^2*mWW*s^4*t^2 - 32*ep^4*mtt^2*mWW*s^4*t^2 - 4*ep*mtt*mWW^2*s^4*t^2 - 4*ep^2*mtt*mWW^2*s^4*t^2 + 32*ep^3*mtt*mWW^2*s^4*t^2 + 48*ep^4*mtt*mWW^2*s^4*t^2 + ep*mWW^3*s^4*t^2 - 12*ep^3*mWW^3*s^4*t^2 - 16*ep^4*mWW^3*s^4*t^2 - ep^2*mtt*mWW*s^5*t^2 - 4*ep^3*mtt*mWW*s^5*t^2 - 4*ep^4*mtt*mWW*s^5*t^2 + ep^2*mWW^2*s^5*t^2 + 4*ep^3*mWW^2*s^5*t^2 + 4*ep^4*mWW^2*s^5*t^2))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*(mtt - s)*(mtt - mWW - s)^2*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt^4*mWW^2 - 2*ep*mtt^4*mWW^2 + 3*ep^2*mtt^4*mWW^2 + 22*ep^3*mtt^4*mWW^2 + 32*mtt^3*mWW^3 + 47*ep*mtt^3*mWW^3 - 301*ep^2*mtt^3*mWW^3 - 414*ep^3*mtt^3*mWW^3 - 103*mtt^2*mWW^4 - 134*ep*mtt^2*mWW^4 + 925*ep^2*mtt^2*mWW^4 + 1202*ep^3*mtt^2*mWW^4 + 106*mtt*mWW^5 + 137*ep*mtt*mWW^5 - 951*ep^2*mtt*mWW^5 - 1242*ep^3*mtt*mWW^5 - 36*mWW^6 - 48*ep*mWW^6 + 324*ep^2*mWW^6 + 432*ep^3*mWW^6 + 14*mtt^3*mWW^2*s + 34*ep*mtt^3*mWW^2*s - 96*ep^2*mtt^3*mWW^2*s - 216*ep^3*mtt^3*mWW^2*s - 121*mtt^2*mWW^3*s - 131*ep*mtt^2*mWW^3*s + 1016*ep^2*mtt^2*mWW^3*s + 1348*ep^3*mtt^2*mWW^3*s + 194*mtt*mWW^4*s + 192*ep*mtt*mWW^4*s - 1642*ep^2*mtt*mWW^4*s - 2020*ep^3*mtt*mWW^4*s - 87*mWW^5*s - 89*ep*mWW^5*s + 746*ep^2*mWW^5*s + 912*ep^3*mWW^5*s - 49*mtt^2*mWW^2*s^2 - 92*ep*mtt^2*mWW^2*s^2 + 279*ep^2*mtt^2*mWW^2*s^2 + 534*ep^3*mtt^2*mWW^2*s^2 + 152*mtt*mWW^3*s^2 + 129*ep*mtt*mWW^3*s^2 - 1179*ep^2*mtt*mWW^3*s^2 - 1538*ep^3*mtt*mWW^3*s^2 - 96*mWW^4*s^2 - 64*ep*mWW^4*s^2 + 758*ep^2*mWW^4*s^2 + 884*ep^3*mWW^4*s^2 + 52*mtt*mWW^2*s^3 + 90*ep*mtt*mWW^2*s^3 - 282*ep^2*mtt*mWW^2*s^3 - 508*ep^3*mtt*mWW^2*s^3 - 63*mWW^3*s^3 - 45*ep*mWW^3*s^3 + 464*ep^2*mWW^3*s^3 + 604*ep^3*mWW^3*s^3 - 18*mWW^2*s^4 - 30*ep*mWW^2*s^4 + 96*ep^2*mWW^2*s^4 + 168*ep^3*mWW^2*s^4 - 11*mtt^4*mWW*t - 6*ep*mtt^4*mWW*t + 91*ep^2*mtt^4*mWW*t + 118*ep^3*mtt^4*mWW*t - 45*mtt^3*mWW^2*t - 74*ep*mtt^3*mWW^2*t + 409*ep^2*mtt^3*mWW^2*t + 514*ep^3*mtt^3*mWW^2*t + 204*mtt^2*mWW^3*t + 275*ep*mtt^2*mWW^3*t - 1845*ep^2*mtt^2*mWW^3*t - 2438*ep^3*mtt^2*mWW^3*t - 229*mtt*mWW^4*t - 310*ep*mtt*mWW^4*t + 2075*ep^2*mtt*mWW^4*t + 2838*ep^3*mtt*mWW^4*t + 81*mWW^5*t + 115*ep*mWW^5*t - 730*ep^2*mWW^5*t - 1032*ep^3*mWW^5*t + 32*mtt^3*mWW*s*t + 6*ep*mtt^3*mWW*s*t - 314*ep^2*mtt^3*mWW*s*t - 396*ep^3*mtt^3*mWW*s*t + 82*mtt^2*mWW^2*s*t + 118*ep*mtt^2*mWW^2*s*t - 704*ep^2*mtt^2*mWW^2*s*t - 744*ep^3*mtt^2*mWW^2*s*t - 250*mtt*mWW^3*s*t - 308*ep*mtt*mWW^3*s*t + 2218*ep^2*mtt*mWW^3*s*t + 2708*ep^3*mtt*mWW^3*s*t + 136*mWW^4*s*t + 174*ep*mWW^4*s*t - 1240*ep^2*mWW^4*s*t - 1608*ep^3*mWW^4*s*t - 25*mtt^2*mWW*s^2*t + 24*ep*mtt^2*mWW*s^2*t + 355*ep^2*mtt^2*mWW*s^2*t + 414*ep^3*mtt^2*mWW*s^2*t - 47*mtt*mWW^2*s^2*t - 34*ep*mtt*mWW^2*s^2*t + 327*ep^2*mtt*mWW^2*s^2*t + 174*ep^3*mtt*mWW^2*s^2*t + 59*mWW^3*s^2*t + 47*ep*mWW^3*s^2*t - 478*ep^2*mWW^3*s^2*t - 432*ep^3*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 42*ep*mtt*mWW*s^3*t - 132*ep^2*mtt*mWW*s^3*t - 112*ep^3*mtt*mWW*s^3*t + 10*mWW^2*s^3*t - 10*ep*mWW^2*s^3*t - 32*ep^2*mWW^2*s^3*t + 56*ep^3*mWW^2*s^3*t + 6*mWW*s^4*t + 18*ep*mWW*s^4*t - 24*ep^3*mWW*s^4*t - 6*mtt^4*t^2 - 8*ep*mtt^4*t^2 + 34*ep^2*mtt^4*t^2 + 52*ep^3*mtt^4*t^2 + 89*mtt^3*mWW*t^2 + 103*ep*mtt^3*mWW*t^2 - 716*ep^2*mtt^3*mWW*t^2 - 1012*ep^3*mtt^3*mWW*t^2 - 228*mtt^2*mWW^2*t^2 - 266*ep*mtt^2*mWW^2*t^2 + 1944*ep^2*mtt^2*mWW^2*t^2 + 2768*ep^3*mtt^2*mWW^2*t^2 + 213*mtt*mWW^3*t^2 + 261*ep*mtt*mWW^3*t^2 - 1852*ep^2*mtt*mWW^3*t^2 - 2684*ep^3*mtt*mWW^3*t^2 - 68*mWW^4*t^2 - 90*ep*mWW^4*t^2 + 590*ep^2*mWW^4*t^2 + 876*ep^3*mWW^4*t^2 + 14*mtt^3*s*t^2 + 20*ep*mtt^3*s*t^2 - 70*ep^2*mtt^3*s*t^2 - 108*ep^3*mtt^3*s*t^2 - 177*mtt^2*mWW*s*t^2 - 203*ep*mtt^2*mWW*s*t^2 + 1416*ep^2*mtt^2*mWW*s*t^2 + 1988*ep^3*mtt^2*mWW*s*t^2 + 298*mtt*mWW^2*s*t^2 + 354*ep*mtt*mWW^2*s*t^2 - 2528*ep^2*mtt*mWW^2*s*t^2 - 3608*ep^3*mtt*mWW^2*s*t^2 - 135*mWW^3*s*t^2 - 169*ep*mWW^3*s*t^2 + 1190*ep^2*mWW^3*s*t^2 + 1736*ep^3*mWW^3*s*t^2 - 10*mtt^2*s^2*t^2 - 16*ep*mtt^2*s^2*t^2 + 38*ep^2*mtt^2*s^2*t^2 + 60*ep^3*mtt^2*s^2*t^2 + 99*mtt*mWW*s^2*t^2 + 109*ep*mtt*mWW*s^2*t^2 - 780*ep^2*mtt*mWW*s^2*t^2 - 1084*ep^3*mtt*mWW*s^2*t^2 - 78*mWW^2*s^2*t^2 - 96*ep*mWW^2*s^2*t^2 + 648*ep^2*mWW^2*s^2*t^2 + 936*ep^3*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 4*ep*mtt*s^3*t^2 - 2*ep^2*mtt*s^3*t^2 - 4*ep^3*mtt*s^3*t^2 - 11*mWW*s^3*t^2 - 9*ep*mWW*s^3*t^2 + 80*ep^2*mWW*s^3*t^2 + 108*ep^3*mWW*s^3*t^2 - 5*mtt^2*mWW*t^3 - 7*ep*mtt^2*mWW*t^3 + 32*ep^2*mtt^2*mWW*t^3 + 52*ep^3*mtt^2*mWW*t^3 + 10*mtt*mWW^2*t^3 + 12*ep*mtt*mWW^2*t^3 - 72*ep^2*mtt*mWW^2*t^3 - 112*ep^3*mtt*mWW^2*t^3 - 5*mWW^3*t^3 - 5*ep*mWW^3*t^3 + 40*ep^2*mWW^3*t^3 + 60*ep^3*mWW^3*t^3 + 10*mtt*mWW*s*t^3 + 14*ep*mtt*mWW*s*t^3 - 64*ep^2*mtt*mWW*s*t^3 - 104*ep^3*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 12*ep*mWW^2*s*t^3 + 72*ep^2*mWW^2*s*t^3 + 112*ep^3*mWW^2*s*t^3 - 5*mWW*s^2*t^3 - 7*ep*mWW*s^2*t^3 + 32*ep^2*mWW*s^2*t^3 + 52*ep^3*mWW*s^2*t^3))/(2*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t))}, {0, 0, 0, -((-mtt - ep*mtt + s + t + ep*t)/(s*(-mtt + s + t))), 0, 0, -(mWW - t)/(4*s*(mtt - s - t)), (3*ep*(s + t))/(2*s^2*(mtt - s - t)), 0, (ep*(mtt - s))/(s^2*(mtt - s - t)), 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*mtt)/(ep*(mtt - mWW)*s^2*(mtt - s - t)), 0, ((-1 + 3*ep)*mWW*(mtt - s))/(s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), -(((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s))/(s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t))), (mtt^2 - mtt*mWW - mtt*s + 3*mWW*s)/(2*(mtt - mWW)*s^2*(mtt - s - t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(mtt - mWW)*s^2*(mtt - s - t))), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(4*ep*(mtt - mWW)*s^2*(mtt - s - t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-mtt + 3*ep*mtt + ep*s))/(ep*(mtt - mWW)*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), -((-1 + ep)*(-1 + 2*ep)*(mtt - 5*mWW))/(4*ep*(mtt - mWW)*mWW*s^2*(mtt - s - t)), (3*(mWW + t))/(8*(mtt - mWW)*s^2*(mtt - s - t)), (-3*(-1 + 2*ep)*(-2 + 3*ep))/(8*ep*(mtt - mWW)*s^2*(mtt - s - t)), (ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW + ep*mWW^2 - 4*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)/(4*ep*(mtt - mWW)*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt + 7*ep*mtt + mWW - 4*ep*mWW + ep*s))/(4*ep*(mtt - mWW)*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(4*ep^2*s^3*(mtt - s - t))}, {0, 0, 0, 0, -((-mtt - ep*mtt + s + t + ep*t)/(s*(-mtt + s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(-(ep*mtt^2) - 2*mtt*mWW + 8*ep*mtt*mWW - mWW^2 + 2*ep*mWW^2 + 2*ep*mtt*s + 2*mWW*s - 8*ep*mWW*s - ep*s^2))/(s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - s - t)), -((ep*(-1 + 2*ep)*(-1 + 3*ep)*(mtt + 2*mWW - s))/(s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - s - t))), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-1 + 6*ep))/(s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - s - t)), ((-1 + ep)*(-1 + 2*ep))/(mWW*s*(mtt - s - t)*t), -(ep*mWW^2 + 2*mWW*t - 10*ep*mWW*t + 6*t^2 - 23*ep*t^2)/(2*s*(mWW - t)^2*t*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mWW - 5*t))/(2*s*(mWW - t)^2*t*(-mtt + s + t)), (3*ep*mtt^2 - 13*ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW - 2*ep*mWW^2 + 10*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)/(2*(-mtt + mWW)*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 7*ep*mtt - 2*mWW + 10*ep*mWW + ep*s))/(2*(-mtt + mWW)*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - s - t)), 0}, {0, 0, 0, 0, 0, -((-mtt - ep*mtt + s + t + ep*t)/(s*(-mtt + s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mWW*(mtt - mWW - s))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), -((ep*(-1 + 3*ep)*(mtt - 2*mWW - s))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t))), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), (-1 + ep)/(s*(mtt - s - t)*t), -(ep*mWW + 2*t - 5*ep*t)/(2*(-1 + 2*ep)*s*t*(-mtt + s + t)), (-2 + 3*ep)/(2*s*t*(-mtt + s + t)), (ep*(mtt + mWW))/(2*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep))/(2*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)), 0}, {0, 0, 0, 0, 0, 0, -(-2*mtt*mWW*s - 3*ep*mtt*mWW*s + 2*mWW*s^2 + 2*mtt^2*t + 4*ep*mtt^2*t - 2*mtt*mWW*t - 4*ep*mtt*mWW*t - 2*mtt*s*t - ep*mtt*s*t + 4*mWW*s*t + 4*ep*mWW*s*t - 2*mtt*t^2 - 4*ep*mtt*t^2 + 2*mWW*t^2 + 4*ep*mWW*t^2)/(2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (-3*ep^2*mtt*(s + t))/(s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s - 3*mtt*mWW*s + mtt*s^2 + 4*mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 4*mWW*s*t))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/((mtt - mWW - s)*s*(-(mWW*s) + mtt*t - mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt^2)/(2*(mtt - mWW)*s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-3*mtt^2 - mtt*mWW + 3*mtt*s + 4*mWW*s + 4*mWW*t))/(2*mWW*s*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(-2*ep*mtt^2*mWW^2 - ep*mtt*mWW^3 - 4*ep*mtt*mWW^2*s + 4*ep*mWW^3*s - 4*mtt^2*mWW*t + 20*ep*mtt^2*mWW*t + 4*mtt*mWW^2*t - 21*ep*mtt*mWW^2*t + 4*ep*mWW^3*t + 16*mtt*mWW*s*t - 56*ep*mtt*mWW*s*t - 16*mWW^2*s*t + 56*ep*mWW^2*s*t - 12*mtt^2*t^2 + 46*ep*mtt^2*t^2 + 28*mtt*mWW*t^2 - 99*ep*mtt*mWW*t^2 - 16*mWW^2*t^2 + 56*ep*mWW^2*t^2 - 4*ep*mtt*s*t^2 + 4*ep*mWW*s*t^2 - 7*ep*mtt*t^3 + 4*ep*mWW*t^3)/(4*(mtt - mWW)*s*(mtt - s - t)*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*mWW - mtt*mWW^2 - 4*mtt*mWW*s + 4*mWW^2*s + 10*mtt^2*t - 8*mtt*mWW*t + 4*mWW^2*t - 4*mtt*s*t + 4*mWW*s*t - 7*mtt*t^2 + 4*mWW*t^2))/(4*(mtt - mWW)*s*(mtt - s - t)*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mtt^2 + mtt*mWW + mtt*s - 4*mWW*s + 4*mtt*t - 4*mWW*t))/(2*ep*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, (mtt*s*(-mWW + t)^2)/(4*(mtt - s - t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), -(-2*mtt*mWW*s^2 + ep*mtt*mWW*s^2 + 2*mWW*s^3 + 2*mtt^2*s*t - 4*ep*mtt^2*s*t - 2*mtt*mWW*s*t - 3*ep*mtt*mWW*s*t - 2*mtt*s^2*t + 3*ep*mtt*s^2*t + 4*mWW*s^2*t + 4*ep*mWW*s^2*t + 4*ep*mtt^2*t^2 - 4*ep*mtt*mWW*t^2 - 2*mtt*s*t^2 - ep*mtt*s*t^2 + 2*mWW*s*t^2 + 8*ep*mWW*s*t^2 - 4*ep*mtt*t^3 + 4*ep*mWW*t^3)/(2*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt^2*mWW - 3*mtt*mWW*s + 2*mWW*s^2 + mtt^2*t - 4*mtt*mWW*t - mtt*s*t + 4*mWW*s*t + 2*mWW*t^2)/(2*(mtt - s - t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*t)/(ep*s*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt*mWW*s - 4*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 4*mWW*s*t + 4*mtt*t^2 - 4*mWW*t^2))/(4*ep*(mtt - mWW)*s*(s + t)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(3*mtt*mWW*s - 4*mWW*s^2 + 4*mtt*mWW*t + mtt*s*t - 8*mWW*s*t - 4*mWW*t^2))/(4*ep*mWW*s*(mtt - s - t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), (-2*ep*mtt^2*mWW*s + 3*ep*mtt*mWW^2*s + 4*ep*mtt*mWW*s^2 - 4*ep*mWW^2*s^2 - 4*ep*mtt^2*mWW*t + 4*ep*mtt*mWW^2*t - 4*mtt^2*s*t + 10*ep*mtt^2*s*t + 4*mtt*mWW*s*t - 2*ep*mtt*mWW*s*t - 8*ep*mWW^2*s*t + 4*ep*mtt*s^2*t - 4*ep*mWW*s^2*t - 4*ep*mtt^2*t^2 + 8*ep*mtt*mWW*t^2 - 4*ep*mWW^2*t^2 + 7*ep*mtt*s*t^2 - 8*ep*mWW*s*t^2 + 4*ep*mtt*t^3 - 4*ep*mWW*t^3)/(8*ep*(mtt - mWW)*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*s + 3*mtt*mWW*s + 4*mtt*s^2 - 4*mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 7*mtt*s*t - 8*mWW*s*t + 4*mtt*t^2 - 4*mWW*t^2))/(8*ep*(mtt - mWW)*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*mtt*(-mWW + t))/(4*ep^2*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, -((2*ep*mtt^2 - 2*ep*mtt*mWW - mtt*s - 3*ep*mtt*s + mWW*s + s^2 + ep*s^2)/((mtt - s)*(mtt - mWW - s)*s)), 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*mtt)/((mtt - s)*(mtt - mWW - s)*s)), (-1 + 2*ep)/((-mtt + s)*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, (-1 + ep)/(mWW*(mtt - mWW - s)*s), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -((2*ep*mtt - s)/((mtt - s)*s)), 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*mtt)/(ep*(mtt - mWW)*(mtt - s)*s)), 0, ((-1 + 3*ep)*mWW)/(s*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -(((-1 + 2*ep)*(-1 + 3*ep))/(s*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), -(mWW/((mtt - mWW)*(mtt - s))), ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(mtt - mWW)*(mtt - s)*s), 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(-mtt + 3*ep*mtt + ep*s))/(ep*(mtt - mWW)*s*(-mtt + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), -(((-1 + ep)*(-1 + 2*ep))/(ep*(mtt - mWW)*(mtt - s)*s)), 0, 0, -((-1 + 4*ep)*(mtt + mWW))/(2*(mtt - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 4*ep))/(2*ep*(mtt - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep*mtt - s)/(s*(-mtt + s)), 0, 0, 0, 0, 0, 0, -((-(ep*mtt^2) + ep*mtt*mWW + ep*mtt*s + mWW*s - 3*ep*mWW*s)/(s*(-mtt + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), -(((-1 + 2*ep)*(-1 + 3*ep)*(mtt + s))/(s*(-mtt + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), 0, 0, 0, 0, -((-1 + 2*ep)^2/(ep*s*(-mtt + mWW + s))), ((-1 + ep)*(-1 + 2*ep)*(mtt + s))/(mWW*s*(-mtt + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), 0, 0, 0, (-2*ep*mtt^3 - mtt^2*mWW + 5*ep*mtt^2*mWW + mtt*mWW^2 - 3*ep*mtt*mWW^2 + 2*ep*mtt^2*s + mtt*mWW*s - 3*ep*mtt*mWW*s + mWW^2*s - 3*ep*mWW^2*s)/(2*mWW*s*(-mtt + s)*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^2 - mtt*mWW + 5*ep*mtt*mWW + 2*ep*mtt*s + mWW*s - 3*ep*mWW*s))/(2*ep*mWW*s*(-mtt + s)*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep))/(ep*s*(-mtt + s)*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-mtt - 2*ep*mtt + s + t + 2*ep*t)/(s*(-mtt + s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*(-1 + 2*ep)^2*(mtt - s)^2)/(s^2*(-mtt + mWW + s)^2*(mtt - s - t)), 0, 0, (ep*mWW^2 - 4*mWW*t + 14*ep*mWW*t + ep*t^2)/(mWW*s*(-mWW + t)^2*(-mtt + s + t)), -(((-1 + 2*ep)*(-2 + 3*ep)*(mWW + t))/(mWW*s*(-mWW + t)^2*(-mtt + s + t))), (2*ep*mtt^4 - 4*ep*mtt^3*mWW + 2*ep*mtt^2*mWW^2 - 4*ep*mtt^3*s + 2*mtt^2*mWW*s - 3*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s + 6*ep*mtt*mWW^2*s + ep*mWW^3*s + 2*ep*mtt^2*s^2 - 2*mtt*mWW*s^2 + 7*ep*mtt*mWW*s^2 - ep*mWW^2*s^2)/(mWW*(-mtt + mWW)*s^2*(-mtt + mWW + s)^2*(mtt - s - t)), -(((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + 3*mtt*mWW*s + mWW^2*s + 2*mtt*s^2 - mWW*s^2))/(mWW*(-mtt + mWW)*s^2*(-mtt + mWW + s)^2*(mtt - s - t))), (2*(-1 + 2*ep)*(-2 + 3*ep)*(mtt - 5*ep*mtt - mWW + 3*ep*mWW - s + 5*ep*s))/(ep*s^2*(-mtt + mWW + s)^2*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-2*ep*mtt + s + 2*ep*t)/(s*(-mtt + s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(mtt - s))/(ep*(mtt - mWW - s)*s*(mtt - s - t))), 0, 0, (mWW + t)/(2*mWW*s*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep))/(2*ep*mWW*s*(-mtt + s + t)), (mtt - mWW)/(2*(mtt - mWW - s)*s*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*ep*(mtt - mWW - s)*s*(mtt - s - t)), -(((-1 + 2*ep)*(-2 + 3*ep))/(ep*(mtt - mWW - s)*s*(mtt - s - t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mtt^2 + 4*ep*mtt^2 - 2*mtt*mWW - 4*ep*mtt*mWW - 4*mtt*s - 4*ep*mtt*s + 2*mWW*s + ep*mWW*s + 2*s^2 - 2*mtt*t - 4*ep*mtt*t + 2*mWW*t + 4*ep*mWW*t + 2*s*t + 3*ep*s*t)/(2*s*(-mtt + mWW + s)*(-mtt + s + t)), (-3*ep*(-1 + 2*ep)*(mtt - s))/(2*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(4*(mtt - mWW)*(mtt - mWW - s)*s*(mtt - s - t)), (-3*(-1 + 2*ep)*(-1 + 3*ep))/(4*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, -(4*ep*mtt^2*mWW^2 - 7*ep*mtt*mWW^3 - 4*ep*mtt*mWW^2*s + 4*ep*mWW^3*s - 16*mtt^2*mWW*t + 56*ep*mtt^2*mWW*t + 28*mtt*mWW^2*t - 99*ep*mtt*mWW^2*t - 12*mWW^3*t + 46*ep*mWW^3*t + 16*mtt*mWW*s*t - 56*ep*mtt*mWW*s*t - 16*mWW^2*s*t + 56*ep*mWW^2*s*t + 4*ep*mtt^2*t^2 + 4*mtt*mWW*t^2 - 21*ep*mtt*mWW*t^2 - 4*mWW^2*t^2 + 20*ep*mWW^2*t^2 - 4*ep*mtt*s*t^2 + 4*ep*mWW*s*t^2 - ep*mtt*t^3 - 2*ep*mWW*t^3)/(8*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(4*mtt^2*mWW - 7*mtt*mWW^2 - 4*mtt*mWW*s + 4*mWW^2*s + 4*mtt^2*t - 8*mtt*mWW*t + 10*mWW^2*t - 4*mtt*s*t + 4*mWW*s*t - mtt*t^2 - 2*mWW*t^2))/(8*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)^2), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(-mWW + t)^2)/(2*(-1 + 2*ep)*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), -(-4*ep*mtt^3 + 4*ep*mtt^2*mWW + 2*mtt^2*s + 8*ep*mtt^2*s - 2*mtt*mWW*s - ep*mtt*mWW*s - 4*mtt*s^2 - 4*ep*mtt*s^2 + 2*mWW*s^2 - 3*ep*mWW*s^2 + 2*s^3 + 4*ep*mtt^2*t - 4*ep*mtt*mWW*t - 2*mtt*s*t - 3*ep*mtt*s*t + 2*mWW*s*t - 4*ep*mWW*s*t + 2*s^2*t - ep*s^2*t)/(2*s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, -((-1 + 3*ep)*mtt*(4*mtt^2 - 4*mtt*mWW - 4*mtt*s + 3*mWW*s - 4*mtt*t + 4*mWW*t + s*t))/(4*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), ((-1 + 3*ep)*(-4*mtt + mWW + 4*s + 3*t))/(4*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, 0, (4*ep*mtt^3*mWW - 4*ep*mtt^2*mWW^2 - 8*ep*mtt^2*mWW*s + 7*ep*mtt*mWW^2*s + 4*ep*mtt*mWW*s^2 - 4*ep*mWW^2*s^2 + 4*ep*mtt^3*t - 8*ep*mtt^2*mWW*t + 4*ep*mtt*mWW^2*t - 8*ep*mtt^2*s*t + 4*mtt*mWW*s*t - 2*ep*mtt*mWW*s*t - 4*mWW^2*s*t + 10*ep*mWW^2*s*t + 4*ep*mtt*s^2*t - 4*ep*mWW*s^2*t - 4*ep*mtt^2*t^2 + 4*ep*mtt*mWW*t^2 + 3*ep*mtt*s*t^2 - 2*ep*mWW*s*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), ((-2 + 3*ep)*(4*mtt^3 - 4*mtt^2*mWW - 8*mtt^2*s + 7*mtt*mWW*s + 4*mtt*s^2 - 4*mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 2*mWW*s*t))/(8*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*mtt^3 + ep*mtt^2*mWW - 5*ep^2*mtt^2*mWW - ep*mtt*mWW^2 + 4*ep^2*mtt*mWW^2 - ep*mtt^2*s - 2*ep^2*mtt^2*s - mtt*mWW*s + 3*ep*mtt*mWW*s + 8*ep^2*mtt*mWW*s + mWW^2*s - 6*ep*mWW^2*s + 6*ep^2*mWW^2*s + 2*ep*mtt*s^2 + ep^2*mtt*s^2 + mWW*s^2 - 4*ep*mWW*s^2 - 3*ep^2*mWW*s^2 - ep*s^3)/(s*(-mtt + s)*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((ep*(-1 + 2*ep)*(-1 + 3*ep)*(mtt + 2*mWW - s))/((-mtt + s)*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s))), 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-1 + 6*ep))/((-mtt + s)*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + ep)*(-1 + 2*ep))/(mWW*(mtt - s)*s), 0, 0, -(-2*ep*mtt^2 + 7*ep^2*mtt^2 - 2*mtt*mWW + 15*ep*mtt*mWW - 27*ep^2*mtt*mWW + ep*mWW^2 - 4*ep^2*mWW^2 + ep*mtt*s - ep^2*mtt*s - ep*mWW*s + 5*ep^2*mWW*s)/(2*(mtt - s)*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt + mWW - 4*ep*mWW - s + 5*ep*s))/(2*(mtt - s)*(mtt - mWW - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mWW*(mtt - mWW - s))/((mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s))), -((ep^2*mtt^2 + ep*mtt*mWW - 4*ep^2*mtt*mWW - 3*ep^2*mtt*s - mWW*s + 3*ep*mWW*s + 2*ep^2*mWW*s + 2*ep^2*s^2)/((mtt - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s))), 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/((mtt - s)*(ep*mtt + mWW - 4*ep*mWW - ep*s))), (-1 + ep)/((mtt - s)*s), 0, 0, -(ep*(ep*mtt^2 + mtt*mWW - 5*ep*mtt*mWW - mWW^2 + 4*ep*mWW^2 - mtt*s + ep*mtt*s - mWW*s + 3*ep*mWW*s))/(2*(-1 + 2*ep)*s*(-mtt + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((-2 + 3*ep)*(ep*mtt + mWW - 4*ep*mWW + s - 3*ep*s))/(2*(mtt - s)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((2*ep*mtt^2 - 2*ep*mtt*mWW - mtt*s - 3*ep*mtt*s + mWW*s - ep*mWW*s + s^2 + ep*s^2)/((mtt - s)*(mtt - mWW - s)*s)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt)/((mtt - s)*(mtt - mWW - s)*s)), 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(mWW*(mtt - mWW - s)*s), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep*s*(-mtt + s)*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mWW)/((-1 + 2*ep)*(mtt - s))), ep/(mtt - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-2 + 3*ep)/((mtt - s)*s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-mtt^2 + 2*ep*mtt^2 + mtt*mWW - 2*ep*mtt*mWW + mtt*s - 3*ep*mtt*s + mWW*s - ep*mWW*s + ep*s^2)/(s*(-mtt + s)*(-mtt + mWW + s))), 0, 0, 0, 0, (ep*(mtt - mWW)^2)/(2*(-1 + 2*ep)*mWW*s*(-mtt + mWW + s)), -((-2 + 3*ep)*(-mtt^2 + mtt*mWW + mtt*s + mWW*s))/(2*mWW*s*(-mtt + s)*(-mtt + mWW + s)), (-2 + 3*ep)/((-mtt + s)*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/s), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)/s)}}, {{-((mtt^2 + ep*mtt^2 - mtt*mWW - ep*mtt*mWW - mtt*s - ep*mtt*s - ep*mWW*s - mtt*t + mWW*t)/((mtt - mWW)*(mtt - s - t)*t)), -(((1 + ep)*(-mtt + t))/(t*(-mtt + s + t))), -(((1 + 2*ep)^2*mtt)/((mtt - mWW)*(mtt - s - t)*t)), 0, -((1 + 2*ep)*(3*mtt*mWW^2 + 9*ep*mtt*mWW^2 + 4*mtt*mWW*t + 22*ep*mtt*mWW*t - 6*mWW^2*t - 23*ep*mWW^2*t + mtt*t^2 + ep*mtt*t^2 - 2*mWW*t^2 - 10*ep*mWW*t^2 + ep*t^3))/(4*(1 + ep)*(mtt - mWW)*mWW*(mWW - t)^2*(mtt - s - t)*t), (3*(-1 + 2*ep)*(1 + 2*ep)*(mtt*mWW + 3*ep*mtt*mWW + mtt*t + ep*mtt*t - 2*mWW*t - 5*ep*mWW*t + ep*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW*(mWW - t)^2*(mtt - s - t)*t), (2*mtt*mWW^2*s^2 + 13*ep*mtt*mWW^2*s^2 + 17*ep^2*mtt*mWW^2*s^2 - ep*mWW^3*s^2 - ep^2*mWW^3*s^2 - 12*mtt^2*mWW*s*t - 66*ep*mtt^2*mWW*s*t - 72*ep^2*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 56*ep*mtt*mWW^2*s*t + 58*ep^2*mtt*mWW^2*s*t - 2*ep*mWW^3*s*t - 2*ep^2*mWW^3*s*t + 8*mtt*mWW*s^2*t + 40*ep*mtt*mWW*s^2*t + 38*ep^2*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 40*ep*mWW^2*s^2*t - 38*ep^2*mWW^2*s^2*t + 12*mtt^3*t^2 + 64*ep*mtt^3*t^2 + 64*ep^2*mtt^3*t^2 - 20*mtt^2*mWW*t^2 - 106*ep*mtt^2*mWW*t^2 - 104*ep^2*mtt^2*mWW*t^2 + 8*mtt*mWW^2*t^2 + 43*ep*mtt*mWW^2*t^2 + 41*ep^2*mtt*mWW^2*t^2 - ep*mWW^3*t^2 - ep^2*mWW^3*t^2 - 12*mtt^2*s*t^2 - 62*ep*mtt^2*s*t^2 - 56*ep^2*mtt^2*s*t^2 + 32*mtt*mWW*s*t^2 + 166*ep*mtt*mWW*s*t^2 + 164*ep^2*mtt*mWW*s*t^2 - 16*mWW^2*s*t^2 - 80*ep*mWW^2*s*t^2 - 76*ep^2*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 11*ep*mtt*s^2*t^2 + 9*ep^2*mtt*s^2*t^2 - 4*mWW*s^2*t^2 - 23*ep*mWW*s^2*t^2 - 25*ep^2*mWW*s^2*t^2 - 16*mtt^2*t^3 - 86*ep*mtt^2*t^3 - 88*ep^2*mtt^2*t^3 + 24*mtt*mWW*t^3 + 126*ep*mtt*mWW*t^3 + 126*ep^2*mtt*mWW*t^3 - 8*mWW^2*t^3 - 40*ep*mWW^2*t^3 - 38*ep^2*mWW^2*t^3 + 6*mtt*s*t^3 + 34*ep*mtt*s*t^3 + 34*ep^2*mtt*s*t^3 - 8*mWW*s*t^3 - 46*ep*mWW*s*t^3 - 50*ep^2*mWW*s*t^3 + 4*mtt*t^4 + 23*ep*mtt*t^4 + 25*ep^2*mtt*t^4 - 4*mWW*t^4 - 23*ep*mWW*t^4 - 25*ep^2*mWW*t^4)/(2*(1 + ep)*(mtt - mWW)*s^2*(mWW - t)^3*(mtt - s - t)*t), (3*ep^2*(s + t)^2*(-3*mtt*mWW*s - 5*ep*mtt*mWW*s + mWW^2*s + ep*mWW^2*s + 6*mtt^2*t + 8*ep*mtt^2*t - 7*mtt*mWW*t - 9*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t - 3*mtt*s*t - 3*ep*mtt*s*t + 5*mWW*s*t + 7*ep*mWW*s*t - 5*mtt*t^2 - 7*ep*mtt*t^2 + 5*mWW*t^2 + 7*ep*mWW*t^2))/((1 + ep)*(mtt - mWW)*s^3*(mWW - t)^3*(mtt - s - t)*t), (2*ep*(-1 + 2*ep)*(mtt - mWW)*(mtt - s)^2)/(mWW*(mtt - mWW - s)*s^3*(mtt - s - t)*t), (2*ep^2*(mtt - s)^2)/((mtt - mWW)*s^3*(mtt - s - t)*t), (2*ep^2*(mtt - s)^2)/(mWW*s^3*t*(-mtt + s + t)), -(ep*mtt^2*mWW^2 + ep^2*mtt^2*mWW^2 - ep*mtt*mWW^3 - ep^2*mtt*mWW^3 + 2*mtt*mWW^2*s + 12*ep*mtt*mWW^2*s + 16*ep^2*mtt*mWW^2*s - ep*mWW^3*s - 2*ep^2*mWW^3*s + 4*mtt^2*mWW*t + 18*ep*mtt^2*mWW*t + 14*ep^2*mtt^2*mWW*t - 4*mtt*mWW^2*t - 19*ep*mtt*mWW^2*t - 15*ep^2*mtt*mWW^2*t + ep*mWW^3*t + ep^2*mWW^3*t + 2*mtt*mWW*s*t + 12*ep*mtt*mWW*s*t + 16*ep^2*mtt*mWW*s*t - 4*mWW^2*s*t - 22*ep*mWW^2*s*t - 28*ep^2*mWW^2*s*t + ep*mtt^2*t^2 + ep^2*mtt^2*t^2 - 4*mtt*mWW*t^2 - 19*ep*mtt*mWW*t^2 - 15*ep^2*mtt*mWW*t^2 + 4*mWW^2*t^2 + 18*ep*mWW^2*t^2 + 14*ep^2*mWW^2*t^2 - ep*mWW*s*t^2 - 2*ep^2*mWW*s*t^2 - ep*mtt*t^3 - ep^2*mtt*t^3 + ep*mWW*t^3 + ep^2*mWW*t^3)/(2*(1 + ep)*(mtt - mWW)*mWW*s^2*(mWW - t)^2*t), (-3*ep^2*(mtt - s - t)*(mtt^2*mWW + ep*mtt^2*mWW - mtt*mWW^2 - ep*mtt*mWW^2 + 2*mtt*mWW*s + 4*ep*mtt*mWW*s - mWW^2*s - 2*ep*mWW^2*s + mtt^2*t + ep*mtt^2*t - 2*mtt*mWW*t - 2*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t - mWW*s*t - 2*ep*mWW*s*t - mtt*t^2 - ep*mtt*t^2 + mWW*t^2 + ep*mWW*t^2))/((1 + ep)*(mtt - mWW)*mWW*s^3*(mWW - t)^2*t), -((-2*mtt^3*mWW^3*s - 13*ep*mtt^3*mWW^3*s - 17*ep^2*mtt^3*mWW^3*s + 2*mtt^2*mWW^4*s + 13*ep*mtt^2*mWW^4*s + 17*ep^2*mtt^2*mWW^4*s + 4*mtt^2*mWW^3*s^2 + 26*ep*mtt^2*mWW^3*s^2 + 34*ep^2*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 - 14*ep*mtt*mWW^4*s^2 - 18*ep^2*mtt*mWW^4*s^2 - 2*mtt*mWW^3*s^3 - 13*ep*mtt*mWW^3*s^3 - 17*ep^2*mtt*mWW^3*s^3 + ep*mWW^4*s^3 + ep^2*mWW^4*s^3 + 4*mtt^4*mWW^2*t + 23*ep*mtt^4*mWW^2*t + 25*ep^2*mtt^4*mWW^2*t - 8*mtt^3*mWW^3*t - 46*ep*mtt^3*mWW^3*t - 50*ep^2*mtt^3*mWW^3*t + 4*mtt^2*mWW^4*t + 23*ep*mtt^2*mWW^4*t + 25*ep^2*mtt^2*mWW^4*t - 16*mtt^3*mWW^2*s*t - 86*ep*mtt^3*mWW^2*s*t - 88*ep^2*mtt^3*mWW^2*s*t + 32*mtt^2*mWW^3*s*t + 176*ep*mtt^2*mWW^3*s*t + 186*ep^2*mtt^2*mWW^3*s*t - 16*mtt*mWW^4*s*t - 90*ep*mtt*mWW^4*s*t - 98*ep^2*mtt*mWW^4*s*t + 20*mtt^2*mWW^2*s^2*t + 103*ep*mtt^2*mWW^2*s^2*t + 101*ep^2*mtt^2*mWW^2*s^2*t - 32*mtt*mWW^3*s^2*t - 170*ep*mtt*mWW^3*s^2*t - 174*ep^2*mtt*mWW^3*s^2*t + 8*mWW^4*s^2*t + 43*ep*mWW^4*s^2*t + 41*ep^2*mWW^4*s^2*t - 8*mtt*mWW^2*s^3*t - 40*ep*mtt*mWW^2*s^3*t - 38*ep^2*mtt*mWW^2*s^3*t + 8*mWW^3*s^3*t + 40*ep*mWW^3*s^3*t + 38*ep^2*mWW^3*s^3*t + 8*mtt^4*mWW*t^2 + 40*ep*mtt^4*mWW*t^2 + 38*ep^2*mtt^4*mWW*t^2 - 32*mtt^3*mWW^2*t^2 - 166*ep*mtt^3*mWW^2*t^2 - 164*ep^2*mtt^3*mWW^2*t^2 + 40*mtt^2*mWW^3*t^2 + 212*ep*mtt^2*mWW^3*t^2 + 214*ep^2*mtt^2*mWW^3*t^2 - 16*mtt*mWW^4*t^2 - 86*ep*mtt*mWW^4*t^2 - 88*ep^2*mtt*mWW^4*t^2 - 18*mtt^3*mWW*s*t^2 - 91*ep*mtt^3*mWW*s*t^2 - 85*ep^2*mtt^3*mWW*s*t^2 + 62*mtt^2*mWW^2*s*t^2 + 319*ep*mtt^2*mWW^2*s*t^2 + 305*ep^2*mtt^2*mWW^2*s*t^2 - 64*mtt*mWW^3*s*t^2 - 334*ep*mtt*mWW^3*s*t^2 - 324*ep^2*mtt*mWW^3*s*t^2 + 20*mWW^4*s*t^2 + 106*ep*mWW^4*s*t^2 + 104*ep^2*mWW^4*s*t^2 + 12*mtt^2*mWW*s^2*t^2 + 62*ep*mtt^2*mWW*s^2*t^2 + 56*ep^2*mtt^2*mWW*s^2*t^2 - 34*mtt*mWW^2*s^2*t^2 - 176*ep*mtt*mWW^2*s^2*t^2 - 166*ep^2*mtt*mWW^2*s^2*t^2 + 24*mWW^3*s^2*t^2 + 126*ep*mWW^3*s^2*t^2 + 126*ep^2*mWW^3*s^2*t^2 - 2*mtt*mWW*s^3*t^2 - 11*ep*mtt*mWW*s^3*t^2 - 9*ep^2*mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 + 23*ep*mWW^2*s^3*t^2 + 25*ep^2*mWW^2*s^3*t^2 + ep*mtt^4*t^3 + ep^2*mtt^4*t^3 - 8*mtt^3*mWW*t^3 - 44*ep*mtt^3*mWW*t^3 - 42*ep^2*mtt^3*mWW*t^3 + 28*mtt^2*mWW^2*t^3 + 149*ep*mtt^2*mWW^2*t^3 + 145*ep^2*mtt^2*mWW^2*t^3 - 32*mtt*mWW^3*t^3 - 170*ep*mtt*mWW^3*t^3 - 168*ep^2*mtt*mWW^3*t^3 + 12*mWW^4*t^3 + 64*ep*mWW^4*t^3 + 64*ep^2*mWW^4*t^3 - 2*ep*mtt^3*s*t^3 - 2*ep^2*mtt^3*s*t^3 + 12*mtt^2*mWW*s*t^3 + 68*ep*mtt^2*mWW*s*t^3 + 68*ep^2*mtt^2*mWW*s*t^3 - 28*mtt*mWW^2*s*t^3 - 152*ep*mtt*mWW^2*s*t^3 - 154*ep^2*mtt*mWW^2*s*t^3 + 16*mWW^3*s*t^3 + 86*ep*mWW^3*s*t^3 + 88*ep^2*mWW^3*s*t^3 + ep*mtt^2*s^2*t^3 + ep^2*mtt^2*s^2*t^3 - 4*mtt*mWW*s^2*t^3 - 24*ep*mtt*mWW*s^2*t^3 - 26*ep^2*mtt*mWW*s^2*t^3 + 4*mWW^2*s^2*t^3 + 23*ep*mWW^2*s^2*t^3 + 25*ep^2*mWW^2*s^2*t^3)/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^3*(mtt - s - t)*t)), (-3*ep*(-1 + 2*ep)*(mtt - s)^2*(-3*mtt^2*mWW^2*s - 5*ep*mtt^2*mWW^2*s + 3*mtt*mWW^3*s + 5*ep*mtt*mWW^3*s + 3*mtt*mWW^2*s^2 + 5*ep*mtt*mWW^2*s^2 - mWW^3*s^2 - ep*mWW^3*s^2 + 5*mtt^3*mWW*t + 7*ep*mtt^3*mWW*t - 10*mtt^2*mWW^2*t - 14*ep*mtt^2*mWW^2*t + 5*mtt*mWW^3*t + 7*ep*mtt*mWW^3*t - 8*mtt^2*mWW*s*t - 10*ep*mtt^2*mWW*s*t + 15*mtt*mWW^2*s*t + 19*ep*mtt*mWW^2*s*t - 7*mWW^3*s*t - 9*ep*mWW^3*s*t + 3*mtt*mWW*s^2*t + 3*ep*mtt*mWW*s^2*t - 5*mWW^2*s^2*t - 7*ep*mWW^2*s^2*t + mtt^3*t^2 + ep*mtt^3*t^2 - 8*mtt^2*mWW*t^2 - 10*ep*mtt^2*mWW*t^2 + 13*mtt*mWW^2*t^2 + 17*ep*mtt*mWW^2*t^2 - 6*mWW^3*t^2 - 8*ep*mWW^3*t^2 - mtt^2*s*t^2 - ep*mtt^2*s*t^2 + 6*mtt*mWW*s*t^2 + 8*ep*mtt*mWW*s*t^2 - 5*mWW^2*s*t^2 - 7*ep*mWW^2*s*t^2))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - s - t)*t), (2*(-1 + 2*ep)^2*mtt*(mtt^3 - mtt^2*mWW - mtt^2*s - mWW*s^2))/((mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mtt - s - t)*t), (-2*(-1 + 2*ep)^2*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(mWW*(mtt - mWW - s)*s^3*(mtt - s - t)*t), -((mtt - s)*(8*ep^2*mtt^5*mWW^2 + 8*ep^3*mtt^5*mWW^2 - 32*ep^2*mtt^4*mWW^3 - 32*ep^3*mtt^4*mWW^3 - 8*ep*mtt^3*mWW^4 + 64*ep^2*mtt^3*mWW^4 + 72*ep^3*mtt^3*mWW^4 + 16*ep*mtt^2*mWW^5 - 64*ep^2*mtt^2*mWW^5 - 80*ep^3*mtt^2*mWW^5 - 8*ep*mtt*mWW^6 + 24*ep^2*mtt*mWW^6 + 32*ep^3*mtt*mWW^6 - 32*ep^2*mtt^4*mWW^2*s - 32*ep^3*mtt^4*mWW^2*s + 104*ep^2*mtt^3*mWW^3*s + 104*ep^3*mtt^3*mWW^3*s + 24*ep*mtt^2*mWW^4*s - 144*ep^2*mtt^2*mWW^4*s - 264*ep^3*mtt^2*mWW^4*s - 32*ep*mtt*mWW^5*s + 96*ep^2*mtt*mWW^5*s + 224*ep^3*mtt*mWW^5*s + 8*ep*mWW^6*s - 24*ep^2*mWW^6*s - 32*ep^3*mWW^6*s - ep*mtt^4*mWW*s^2 - 21*ep^2*mtt^4*mWW*s^2 - 38*ep^3*mtt^4*mWW*s^2 + mtt^3*mWW^2*s^2 - 3*ep*mtt^3*mWW^2*s^2 + 118*ep^2*mtt^3*mWW^2*s^2 + 208*ep^3*mtt^3*mWW^2*s^2 - 2*mtt^2*mWW^3*s^2 + ep*mtt^2*mWW^3*s^2 - 185*ep^2*mtt^2*mWW^3*s^2 - 330*ep^3*mtt^2*mWW^3*s^2 + mtt*mWW^4*s^2 - ep*mtt*mWW^4*s^2 + 112*ep^2*mtt*mWW^4*s^2 + 260*ep^3*mtt*mWW^4*s^2 + 8*ep*mWW^5*s^2 - 32*ep^2*mWW^5*s^2 - 112*ep^3*mWW^5*s^2 + 3*ep*mtt^3*mWW*s^3 + 63*ep^2*mtt^3*mWW*s^3 + 114*ep^3*mtt^3*mWW*s^3 - 2*mtt^2*mWW^2*s^3 + 6*ep*mtt^2*mWW^2*s^3 - 180*ep^2*mtt^2*mWW^2*s^3 - 368*ep^3*mtt^2*mWW^2*s^3 + 2*mtt*mWW^3*s^3 - 5*ep*mtt*mWW^3*s^3 + 149*ep^2*mtt*mWW^3*s^3 + 338*ep^3*mtt*mWW^3*s^3 + 4*ep*mWW^4*s^3 - 36*ep^2*mWW^4*s^3 - 144*ep^3*mWW^4*s^3 - 3*ep*mtt^2*mWW*s^4 - 63*ep^2*mtt^2*mWW*s^4 - 114*ep^3*mtt^2*mWW*s^4 + mtt*mWW^2*s^4 - 3*ep*mtt*mWW^2*s^4 + 94*ep^2*mtt*mWW^2*s^4 + 200*ep^3*mtt*mWW^2*s^4 + 4*ep*mWW^3*s^4 - 36*ep^2*mWW^3*s^4 - 80*ep^3*mWW^3*s^4 + ep*mtt*mWW*s^5 + 21*ep^2*mtt*mWW*s^5 + 38*ep^3*mtt*mWW*s^5 - 8*ep^2*mWW^2*s^5 - 16*ep^3*mWW^2*s^5 - 16*ep^2*mtt^5*mWW*t - 16*ep^3*mtt^5*mWW*t + 64*ep^2*mtt^4*mWW^2*t + 64*ep^3*mtt^4*mWW^2*t + 16*ep*mtt^3*mWW^3*t - 128*ep^2*mtt^3*mWW^3*t - 144*ep^3*mtt^3*mWW^3*t - 32*ep*mtt^2*mWW^4*t + 128*ep^2*mtt^2*mWW^4*t + 160*ep^3*mtt^2*mWW^4*t + 16*ep*mtt*mWW^5*t - 48*ep^2*mtt*mWW^5*t - 64*ep^3*mtt*mWW^5*t + 64*ep^2*mtt^4*mWW*s*t + 64*ep^3*mtt^4*mWW*s*t - 208*ep^2*mtt^3*mWW^2*s*t - 208*ep^3*mtt^3*mWW^2*s*t - 48*ep*mtt^2*mWW^3*s*t + 288*ep^2*mtt^2*mWW^3*s*t + 528*ep^3*mtt^2*mWW^3*s*t + 64*ep*mtt*mWW^4*s*t - 192*ep^2*mtt*mWW^4*s*t - 448*ep^3*mtt*mWW^4*s*t - 16*ep*mWW^5*s*t + 48*ep^2*mWW^5*s*t + 64*ep^3*mWW^5*s*t - ep*mtt^4*s^2*t - 3*ep^2*mtt^4*s^2*t - 2*ep^3*mtt^4*s^2*t + mtt^3*mWW*s^2*t + 5*ep*mtt^3*mWW*s^2*t - 77*ep^2*mtt^3*mWW*s^2*t - 70*ep^3*mtt^3*mWW*s^2*t - 4*mtt^2*mWW^2*s^2*t - 20*ep*mtt^2*mWW^2*s^2*t + 207*ep^2*mtt^2*mWW^2*s^2*t + 282*ep^3*mtt^2*mWW^2*s^2*t + 5*mtt*mWW^3*s^2*t + 53*ep*mtt*mWW^3*s^2*t - 183*ep^2*mtt*mWW^3*s^2*t - 526*ep^3*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t - 45*ep*mWW^4*s^2*t + 72*ep^2*mWW^4*s^2*t + 340*ep^3*mWW^4*s^2*t + 3*ep*mtt^3*s^3*t + 9*ep^2*mtt^3*s^3*t + 6*ep^3*mtt^3*s^3*t - 2*mtt^2*mWW*s^3*t - 12*ep*mtt^2*mWW*s^3*t + 9*ep^2*mtt^2*mWW*s^3*t - 14*ep^3*mtt^2*mWW*s^3*t + 6*mtt*mWW^2*s^3*t + 25*ep*mtt*mWW^2*s^3*t - 41*ep^2*mtt*mWW^2*s^3*t - 82*ep^3*mtt*mWW^2*s^3*t - 4*mWW^3*s^3*t - 20*ep*mWW^3*s^3*t + 19*ep^2*mWW^3*s^3*t + 138*ep^3*mWW^3*s^3*t - 3*ep*mtt^2*s^4*t - 9*ep^2*mtt^2*s^4*t - 6*ep^3*mtt^2*s^4*t + mtt*mWW*s^4*t + 9*ep*mtt*mWW*s^4*t + 37*ep^2*mtt*mWW*s^4*t + 62*ep^3*mtt*mWW*s^4*t - 2*mWW^2*s^4*t - 5*ep*mWW^2*s^4*t - 22*ep^2*mWW^2*s^4*t - 56*ep^3*mWW^2*s^4*t + ep*mtt*s^5*t + 3*ep^2*mtt*s^5*t + 2*ep^3*mtt*s^5*t - 2*ep*mWW*s^5*t - 17*ep^2*mWW*s^5*t - 26*ep^3*mWW*s^5*t + 8*ep^2*mtt^5*t^2 + 8*ep^3*mtt^5*t^2 - 32*ep^2*mtt^4*mWW*t^2 - 32*ep^3*mtt^4*mWW*t^2 - 8*ep*mtt^3*mWW^2*t^2 + 64*ep^2*mtt^3*mWW^2*t^2 + 72*ep^3*mtt^3*mWW^2*t^2 + 16*ep*mtt^2*mWW^3*t^2 - 64*ep^2*mtt^2*mWW^3*t^2 - 80*ep^3*mtt^2*mWW^3*t^2 - 8*ep*mtt*mWW^4*t^2 + 24*ep^2*mtt*mWW^4*t^2 + 32*ep^3*mtt*mWW^4*t^2 - 32*ep^2*mtt^4*s*t^2 - 32*ep^3*mtt^4*s*t^2 + 104*ep^2*mtt^3*mWW*s*t^2 + 104*ep^3*mtt^3*mWW*s*t^2 + 24*ep*mtt^2*mWW^2*s*t^2 - 144*ep^2*mtt^2*mWW^2*s*t^2 - 264*ep^3*mtt^2*mWW^2*s*t^2 - 32*ep*mtt*mWW^3*s*t^2 + 96*ep^2*mtt*mWW^3*s*t^2 + 224*ep^3*mtt*mWW^3*s*t^2 + 8*ep*mWW^4*s*t^2 - 24*ep^2*mWW^4*s*t^2 - 32*ep^3*mWW^4*s*t^2 + 47*ep^2*mtt^3*s^2*t^2 + 46*ep^3*mtt^3*s^2*t^2 + ep*mtt^2*mWW*s^2*t^2 - 118*ep^2*mtt^2*mWW*s^2*t^2 - 120*ep^3*mtt^2*mWW*s^2*t^2 - 14*ep*mtt*mWW^2*s^2*t^2 + 95*ep^2*mtt*mWW^2*s^2*t^2 + 210*ep^3*mtt*mWW^2*s^2*t^2 + 17*ep*mWW^3*s^2*t^2 - 32*ep^2*mWW^3*s^2*t^2 - 148*ep^3*mWW^3*s^2*t^2 - 29*ep^2*mtt^2*s^3*t^2 - 26*ep^3*mtt^2*s^3*t^2 - 2*ep*mtt*mWW*s^3*t^2 + 52*ep^2*mtt*mWW*s^3*t^2 + 56*ep^3*mtt*mWW*s^3*t^2 - 2*ep*mWW^2*s^3*t^2 - 15*ep^2*mWW^2*s^3*t^2 - 18*ep^3*mWW^2*s^3*t^2 + 5*ep^2*mtt*s^4*t^2 + 2*ep^3*mtt*s^4*t^2 + ep*mWW*s^4*t^2 - 6*ep^2*mWW*s^4*t^2 - 8*ep^3*mWW*s^4*t^2 + ep^2*s^5*t^2 + 2*ep^3*s^5*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*t*(-mWW + t)^2*(-mtt + s + t)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(4*ep*mtt^4*mWW^2 + 4*ep^2*mtt^4*mWW^2 - 8*ep*mtt^3*mWW^3 - 8*ep^2*mtt^3*mWW^3 + 4*ep*mtt^2*mWW^4 + 4*ep^2*mtt^2*mWW^4 - 12*ep*mtt^3*mWW^2*s - 12*ep^2*mtt^3*mWW^2*s + 16*ep*mtt^2*mWW^3*s + 4*ep^2*mtt^2*mWW^3*s - 4*ep*mtt*mWW^4*s + 8*ep^2*mtt*mWW^4*s - mtt^3*mWW*s^2 - 9*ep*mtt^3*mWW*s^2 - 14*ep^2*mtt^3*mWW*s^2 + 2*mtt^2*mWW^2*s^2 + 38*ep*mtt^2*mWW^2*s^2 + 50*ep^2*mtt^2*mWW^2*s^2 - mtt*mWW^3*s^2 - 39*ep*mtt*mWW^3*s^2 - 42*ep^2*mtt*mWW^3*s^2 + 8*ep*mWW^4*s^2 + 4*ep^2*mWW^4*s^2 + 2*mtt^2*mWW*s^3 + 18*ep*mtt^2*mWW*s^3 + 28*ep^2*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 - 32*ep*mtt*mWW^2*s^3 - 46*ep^2*mtt*mWW^2*s^3 + 10*ep*mWW^3*s^3 + 8*ep^2*mWW^3*s^3 - mtt*mWW*s^4 - 9*ep*mtt*mWW*s^4 - 14*ep^2*mtt*mWW*s^4 + 2*ep*mWW^2*s^4 + 4*ep^2*mWW^2*s^4 - 8*ep*mtt^4*mWW*t - 8*ep^2*mtt^4*mWW*t + 16*ep*mtt^3*mWW^2*t + 16*ep^2*mtt^3*mWW^2*t - 8*ep*mtt^2*mWW^3*t - 8*ep^2*mtt^2*mWW^3*t + 24*ep*mtt^3*mWW*s*t + 24*ep^2*mtt^3*mWW*s*t - 32*ep*mtt^2*mWW^2*s*t - 8*ep^2*mtt^2*mWW^2*s*t + 8*ep*mtt*mWW^3*s*t - 16*ep^2*mtt*mWW^3*s*t - mtt^3*s^2*t - 3*ep*mtt^3*s^2*t - 2*ep^2*mtt^3*s^2*t + 4*mtt^2*mWW*s^2*t - ep*mtt^2*mWW*s^2*t + 12*ep^2*mtt^2*mWW*s^2*t - 5*mtt*mWW^2*s^2*t - 9*ep*mtt*mWW^2*s^2*t - 56*ep^2*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + 17*ep*mWW^3*s^2*t + 50*ep^2*mWW^3*s^2*t + 2*mtt^2*s^3*t + 6*ep*mtt^2*s^3*t + 4*ep^2*mtt^2*s^3*t - 6*mtt*mWW*s^3*t - 26*ep*mtt*mWW*s^3*t - 42*ep^2*mtt*mWW*s^3*t + 4*mWW^2*s^3*t + 22*ep*mWW^2*s^3*t + 46*ep^2*mWW^2*s^3*t - mtt*s^4*t - 3*ep*mtt*s^4*t - 2*ep^2*mtt*s^4*t + 2*mWW*s^4*t + 11*ep*mWW*s^4*t + 14*ep^2*mWW*s^4*t + 4*ep*mtt^4*t^2 + 4*ep^2*mtt^4*t^2 - 8*ep*mtt^3*mWW*t^2 - 8*ep^2*mtt^3*mWW*t^2 + 4*ep*mtt^2*mWW^2*t^2 + 4*ep^2*mtt^2*mWW^2*t^2 - 12*ep*mtt^3*s*t^2 - 12*ep^2*mtt^3*s*t^2 + 16*ep*mtt^2*mWW*s*t^2 + 4*ep^2*mtt^2*mWW*s*t^2 - 4*ep*mtt*mWW^2*s*t^2 + 8*ep^2*mtt*mWW^2*s*t^2 + 11*ep*mtt^2*s^2*t^2 + 10*ep^2*mtt^2*s^2*t^2 - 12*ep*mtt*mWW*s^2*t^2 + 2*ep^2*mtt*mWW*s^2*t^2 - ep*mWW^2*s^2*t^2 - 14*ep^2*mWW^2*s^2*t^2 - 2*ep*mtt*s^3*t^2 + 4*ep*mWW*s^3*t^2 + 2*ep^2*mWW*s^3*t^2 - ep*s^4*t^2 - 2*ep^2*s^4*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*t*(-mWW + t)^2*(-mtt + s + t)), -((ep*(4*mtt^6*mWW^2 + 8*ep*mtt^6*mWW^2 - 8*mtt^5*mWW^3 - 20*ep*mtt^5*mWW^3 + 2*mtt^4*mWW^4 + 14*ep*mtt^4*mWW^4 + 4*mtt^3*mWW^5 - 2*mtt^2*mWW^6 - 2*ep*mtt^2*mWW^6 - 4*mtt^5*mWW^2*s - 12*ep*mtt^5*mWW^2*s + 2*mtt^4*mWW^3*s + 22*ep*mtt^4*mWW^3*s + 8*mtt^3*mWW^4*s - 8*ep*mtt^3*mWW^4*s - 10*mtt^2*mWW^5*s - 6*ep*mtt^2*mWW^5*s + 4*mtt*mWW^6*s + 4*ep*mtt*mWW^6*s - 13*mtt^4*mWW^2*s^2 - 15*ep*mtt^4*mWW^2*s^2 + 27*mtt^3*mWW^3*s^2 + 27*ep*mtt^3*mWW^3*s^2 - 19*mtt^2*mWW^4*s^2 - 21*ep*mtt^2*mWW^4*s^2 + 9*mtt*mWW^5*s^2 + 13*ep*mtt*mWW^5*s^2 - 2*mWW^6*s^2 - 2*ep*mWW^6*s^2 + 22*mtt^3*mWW^2*s^3 + 34*ep*mtt^3*mWW^2*s^3 - 33*mtt^2*mWW^3*s^3 - 47*ep*mtt^2*mWW^3*s^3 + 14*mtt*mWW^4*s^3 + 20*ep*mtt*mWW^4*s^3 - mWW^5*s^3 - 5*ep*mWW^5*s^3 - 9*mtt^2*mWW^2*s^4 - 15*ep*mtt^2*mWW^2*s^4 + 12*mtt*mWW^3*s^4 + 18*ep*mtt*mWW^3*s^4 - 3*mWW^4*s^4 - 3*ep*mWW^4*s^4 - 20*mtt^6*mWW*t - 32*ep*mtt^6*mWW*t + 48*mtt^5*mWW^2*t + 84*ep*mtt^5*mWW^2*t - 30*mtt^4*mWW^3*t - 66*ep*mtt^4*mWW^3*t - 4*mtt^3*mWW^4*t + 8*ep*mtt^3*mWW^4*t + 6*mtt^2*mWW^5*t + 6*ep*mtt^2*mWW^5*t + 74*mtt^5*mWW*s*t + 116*ep*mtt^5*mWW*s*t - 168*mtt^4*mWW^2*s*t - 272*ep*mtt^4*mWW^2*s*t + 116*mtt^3*mWW^3*s*t + 198*ep*mtt^3*mWW^3*s*t - 12*mtt^2*mWW^4*s*t - 32*ep*mtt^2*mWW^4*s*t - 10*mtt*mWW^5*s*t - 10*ep*mtt*mWW^5*s*t - 97*mtt^4*mWW*s^2*t - 145*ep*mtt^4*mWW*s^2*t + 217*mtt^3*mWW^2*s^2*t + 321*ep*mtt^3*mWW^2*s^2*t - 143*mtt^2*mWW^3*s^2*t - 197*ep*mtt^2*mWW^3*s^2*t + 9*mtt*mWW^4*s^2*t + 7*ep*mtt*mWW^4*s^2*t + 8*mWW^5*s^2*t + 8*ep*mWW^5*s^2*t + 52*mtt^3*mWW*s^3*t + 70*ep*mtt^3*mWW*s^3*t - 121*mtt^2*mWW^2*s^3*t - 163*ep*mtt^2*mWW^2*s^3*t + 74*mtt*mWW^3*s^3*t + 92*ep*mtt*mWW^3*s^3*t - 11*mWW^4*s^3*t - 5*ep*mWW^4*s^3*t - 9*mtt^2*mWW*s^4*t - 9*ep*mtt^2*mWW*s^4*t + 24*mtt*mWW^2*s^4*t + 30*ep*mtt*mWW^2*s^4*t - 15*mWW^3*s^4*t - 21*ep*mWW^3*s^4*t - 8*mtt^6*t^2 - 8*ep*mtt^6*t^2 + 58*mtt^5*mWW*t^2 + 64*ep*mtt^5*mWW*t^2 - 121*mtt^4*mWW^2*t^2 - 139*ep*mtt^4*mWW^2*t^2 + 101*mtt^3*mWW^3*t^2 + 119*ep*mtt^3*mWW^3*t^2 - 31*mtt^2*mWW^4*t^2 - 37*ep*mtt^2*mWW^4*t^2 + mtt*mWW^5*t^2 + ep*mtt*mWW^5*t^2 + 20*mtt^5*s*t^2 + 16*ep*mtt^5*s*t^2 - 144*mtt^4*mWW*s*t^2 - 158*ep*mtt^4*mWW*s*t^2 + 250*mtt^3*mWW^2*s*t^2 + 296*ep*mtt^3*mWW^2*s*t^2 - 159*mtt^2*mWW^3*s*t^2 - 193*ep*mtt^2*mWW^3*s*t^2 + 32*mtt*mWW^4*s*t^2 + 38*ep*mtt*mWW^4*s*t^2 + mWW^5*s*t^2 + ep*mWW^5*s*t^2 - 16*mtt^4*s^2*t^2 - 8*ep*mtt^4*s^2*t^2 + 118*mtt^3*mWW*s^2*t^2 + 132*ep*mtt^3*mWW*s^2*t^2 - 183*mtt^2*mWW^2*s^2*t^2 - 237*ep*mtt^2*mWW^2*s^2*t^2 + 98*mtt*mWW^3*s^2*t^2 + 130*ep*mtt*mWW^3*s^2*t^2 - 11*mWW^4*s^2*t^2 - 11*ep*mWW^4*s^2*t^2 + 4*mtt^3*s^3*t^2 - 32*mtt^2*mWW*s^3*t^2 - 38*ep*mtt^2*mWW*s^3*t^2 + 50*mtt*mWW^2*s^3*t^2 + 72*ep*mtt*mWW^2*s^3*t^2 - 16*mWW^3*s^3*t^2 - 28*ep*mWW^3*s^3*t^2 + 4*mtt^5*t^3 + 8*ep*mtt^5*t^3 - 19*mtt^4*mWW*t^3 - 33*ep*mtt^4*mWW*t^3 + 31*mtt^3*mWW^2*t^3 + 49*ep*mtt^3*mWW^2*t^3 - 21*mtt^2*mWW^3*t^3 - 31*ep*mtt^2*mWW^3*t^3 + 5*mtt*mWW^4*t^3 + 7*ep*mtt*mWW^4*t^3 - 8*mtt^4*s*t^3 - 16*ep*mtt^4*s*t^3 + 34*mtt^3*mWW*s*t^3 + 58*ep*mtt^3*mWW*s*t^3 - 35*mtt^2*mWW^2*s*t^3 - 57*ep*mtt^2*mWW^2*s*t^3 + 4*mtt*mWW^3*s*t^3 + 8*ep*mtt*mWW^3*s*t^3 + 5*mWW^4*s*t^3 + 7*ep*mWW^4*s*t^3 + 4*mtt^3*s^2*t^3 + 8*ep*mtt^3*s^2*t^3 - 15*mtt^2*mWW*s^2*t^3 - 25*ep*mtt^2*mWW*s^2*t^3 + 10*mtt*mWW^2*s^2*t^3 + 18*ep*mtt*mWW^2*s^2*t^3 - mWW^3*s^2*t^3 - 3*ep*mWW^3*s^2*t^3 - 2*mWW^2*s^3*t^3 - 2*ep*mWW^2*s^3*t^3))/((1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - s - t)*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^4*mWW^2 + 2*ep*mtt^4*mWW^2 - mtt^3*mWW^3 - 3*ep*mtt^3*mWW^3 + ep*mtt^2*mWW^4 - ep*mtt^3*mWW^2*s - mtt^2*mWW^3*s + 2*ep*mtt^2*mWW^3*s - 2*ep*mtt*mWW^4*s - mtt^2*mWW^2*s^2 - ep*mtt^2*mWW^2*s^2 + mtt*mWW^3*s^2 - mWW^4*s^2 - 5*mtt^4*mWW*t - 8*ep*mtt^4*mWW*t + 7*mtt^3*mWW^2*t + 13*ep*mtt^3*mWW^2*t - 2*mtt^2*mWW^3*t - 5*ep*mtt^2*mWW^3*t + 9*mtt^3*mWW*s*t + 15*ep*mtt^3*mWW*s*t - 16*mtt^2*mWW^2*s*t - 30*ep*mtt^2*mWW^2*s*t + 12*mtt*mWW^3*s*t + 20*ep*mtt*mWW^3*s*t - 2*mWW^4*s*t - 2*ep*mWW^4*s*t - 4*mtt^2*mWW*s^2*t - 7*ep*mtt^2*mWW*s^2*t + 8*mtt*mWW^2*s^2*t + 14*ep*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 4*ep*mWW^3*s^2*t - 2*mtt^4*t^2 - 2*ep*mtt^4*t^2 + 17*mtt^3*mWW*t^2 + 20*ep*mtt^3*mWW*t^2 - 26*mtt^2*mWW^2*t^2 - 32*ep*mtt^2*mWW^2*t^2 + 12*mtt*mWW^3*t^2 + 15*ep*mtt*mWW^3*t^2 - mWW^4*t^2 - ep*mWW^4*t^2 + 3*mtt^3*s*t^2 + 2*ep*mtt^3*s*t^2 - 18*mtt^2*mWW*s*t^2 - 18*ep*mtt^2*mWW*s*t^2 + 19*mtt*mWW^2*s*t^2 + 23*ep*mtt*mWW^2*s*t^2 - 7*mWW^3*s*t^2 - 10*ep*mWW^3*s*t^2 - mtt^2*s^2*t^2 + 3*mtt*mWW*s^2*t^2 + 2*ep*mtt*mWW*s^2*t^2 - 5*mWW^2*s^2*t^2 - 5*ep*mWW^2*s^2*t^2 + mtt^3*t^3 + 2*ep*mtt^3*t^3 - 8*mtt^2*mWW*t^3 - 12*ep*mtt^2*mWW*t^3 + 12*mtt*mWW^2*t^3 + 17*ep*mtt*mWW^2*t^3 - 5*mWW^3*t^3 - 7*ep*mWW^3*t^3 - mtt^2*s*t^3 - 2*ep*mtt^2*s*t^3 + 5*mtt*mWW*s*t^3 + 7*ep*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 - 4*ep*mWW^2*s*t^3 + mWW*s^2*t^3 + ep*mWW*s^2*t^3))/((1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - s - t)*t), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-3*mtt^3*mWW^2*s - 5*ep*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s + 5*ep*mtt^2*mWW^3*s + 3*mtt^2*mWW^2*s^2 + 5*ep*mtt^2*mWW^2*s^2 + mWW^4*s^2 + ep*mWW^4*s^2 + 5*mtt^4*mWW*t + 7*ep*mtt^4*mWW*t - 10*mtt^3*mWW^2*t - 14*ep*mtt^3*mWW^2*t + 5*mtt^2*mWW^3*t + 7*ep*mtt^2*mWW^3*t - 7*mtt^3*mWW*s*t - 9*ep*mtt^3*mWW*s*t + 17*mtt^2*mWW^2*s*t + 23*ep*mtt^2*mWW^2*s*t - 12*mtt*mWW^3*s*t - 16*ep*mtt*mWW^3*s*t + 2*mWW^4*s*t + 2*ep*mWW^4*s*t + 2*mtt^2*mWW*s^2*t + 2*ep*mtt^2*mWW*s^2*t - 10*mtt*mWW^2*s^2*t - 14*ep*mtt*mWW^2*s^2*t + mtt^4*t^2 + ep*mtt^4*t^2 - 14*mtt^3*mWW*t^2 - 18*ep*mtt^3*mWW*t^2 + 26*mtt^2*mWW^2*t^2 + 34*ep*mtt^2*mWW^2*t^2 - 14*mtt*mWW^3*t^2 - 18*ep*mtt*mWW^3*t^2 + mWW^4*t^2 + ep*mWW^4*t^2 - 2*mtt^3*s*t^2 - 2*ep*mtt^3*s*t^2 + 16*mtt^2*mWW*s*t^2 + 20*ep*mtt^2*mWW*s*t^2 - 19*mtt*mWW^2*s*t^2 - 25*ep*mtt*mWW^2*s*t^2 + 5*mWW^3*s*t^2 + 7*ep*mWW^3*s*t^2 + mtt^2*s^2*t^2 + ep*mtt^2*s^2*t^2 - 2*mtt*mWW*s^2*t^2 - 2*ep*mtt*mWW*s^2*t^2 + 5*mWW^2*s^2*t^2 + 7*ep*mWW^2*s^2*t^2 + 5*mtt^2*mWW*t^3 + 7*ep*mtt^2*mWW*t^3 - 10*mtt*mWW^2*t^3 - 14*ep*mtt*mWW^2*t^3 + 5*mWW^3*t^3 + 7*ep*mWW^3*t^3 - 5*mtt*mWW*s*t^3 - 7*ep*mtt*mWW*s*t^3 + 5*mWW^2*s*t^3 + 7*ep*mWW^2*s*t^3))/(2*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - s - t)*t), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-3*mtt^3*mWW^2*s - 11*ep*mtt^3*mWW^2*s - 10*ep^2*mtt^3*mWW^2*s + 5*mtt^2*mWW^3*s + 15*ep*mtt^2*mWW^3*s + 12*ep^2*mtt^2*mWW^3*s + 4*ep*mtt*mWW^4*s + 4*ep^2*mtt*mWW^4*s - 2*mWW^5*s - 8*ep*mWW^5*s - 6*ep^2*mWW^5*s + 6*mtt^2*mWW^2*s^2 + 22*ep*mtt^2*mWW^2*s^2 + 20*ep^2*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 - 18*ep*mtt*mWW^3*s^2 - 14*ep^2*mtt*mWW^3*s^2 - 2*ep*mWW^4*s^2 - 2*ep^2*mWW^4*s^2 - 3*mtt*mWW^2*s^3 - 11*ep*mtt*mWW^2*s^3 - 10*ep^2*mtt*mWW^2*s^3 + mWW^3*s^3 + 3*ep*mWW^3*s^3 + 2*ep^2*mWW^3*s^3 + 5*mtt^4*mWW*t + 17*ep*mtt^4*mWW*t + 14*ep^2*mtt^4*mWW*t - 14*mtt^3*mWW^2*t - 42*ep*mtt^3*mWW^2*t - 32*ep^2*mtt^3*mWW^2*t + 11*mtt^2*mWW^3*t + 25*ep*mtt^2*mWW^3*t + 16*ep^2*mtt^2*mWW^3*t + 8*ep*mtt*mWW^4*t + 8*ep^2*mtt*mWW^4*t - 2*mWW^5*t - 8*ep*mWW^5*t - 6*ep^2*mWW^5*t - 13*mtt^3*mWW*s*t - 43*ep*mtt^3*mWW*s*t - 34*ep^2*mtt^3*mWW*s*t + 37*mtt^2*mWW^2*s*t + 119*ep*mtt^2*mWW^2*s*t + 94*ep^2*mtt^2*mWW^2*s*t - 34*mtt*mWW^3*s*t - 104*ep*mtt*mWW^3*s*t - 78*ep^2*mtt*mWW^3*s*t + 10*mWW^4*s*t + 28*ep*mWW^4*s*t + 18*ep^2*mWW^4*s*t + 11*mtt^2*mWW*s^2*t + 35*ep*mtt^2*mWW*s^2*t + 26*ep^2*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t - 94*ep*mtt*mWW^2*s^2*t - 76*ep^2*mtt*mWW^2*s^2*t + 15*mWW^3*s^2*t + 47*ep*mWW^3*s^2*t + 34*ep^2*mWW^3*s^2*t - 3*mtt*mWW*s^3*t - 9*ep*mtt*mWW*s^3*t - 6*ep^2*mtt*mWW*s^3*t + 5*mWW^2*s^3*t + 17*ep*mWW^2*s^3*t + 14*ep^2*mWW^2*s^3*t + mtt^4*t^2 + 3*ep*mtt^4*t^2 + 2*ep^2*mtt^4*t^2 - 16*mtt^3*mWW*t^2 - 58*ep*mtt^3*mWW*t^2 - 48*ep^2*mtt^3*mWW*t^2 + 39*mtt^2*mWW^2*t^2 + 137*ep*mtt^2*mWW^2*t^2 + 110*ep^2*mtt^2*mWW^2*t^2 - 34*mtt*mWW^3*t^2 - 112*ep*mtt*mWW^3*t^2 - 84*ep^2*mtt*mWW^3*t^2 + 10*mWW^4*t^2 + 30*ep*mWW^4*t^2 + 20*ep^2*mWW^4*t^2 - 2*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 - 4*ep^2*mtt^3*s*t^2 + 24*mtt^2*mWW*s*t^2 + 86*ep*mtt^2*mWW*s*t^2 + 70*ep^2*mtt^2*mWW*s*t^2 - 40*mtt*mWW^2*s*t^2 - 142*ep*mtt*mWW^2*s*t^2 - 116*ep^2*mtt*mWW^2*s*t^2 + 18*mWW^3*s*t^2 + 62*ep*mWW^3*s*t^2 + 50*ep^2*mWW^3*s*t^2 + mtt^2*s^2*t^2 + 3*ep*mtt^2*s^2*t^2 + 2*ep^2*mtt^2*s^2*t^2 - 8*mtt*mWW*s^2*t^2 - 28*ep*mtt*mWW*s^2*t^2 - 22*ep^2*mtt*mWW*s^2*t^2 + 9*mWW^2*s^2*t^2 + 35*ep*mWW^2*s^2*t^2 + 32*ep^2*mWW^2*s^2*t^2 + 4*mtt^2*mWW*t^3 + 18*ep*mtt^2*mWW*t^3 + 18*ep^2*mtt^2*mWW*t^3 - 8*mtt*mWW^2*t^3 - 36*ep*mtt*mWW^2*t^3 - 36*ep^2*mtt*mWW^2*t^3 + 4*mWW^3*t^3 + 18*ep*mWW^3*t^3 + 18*ep^2*mWW^3*t^3 - 4*mtt*mWW*s*t^3 - 18*ep*mtt*mWW*s*t^3 - 18*ep^2*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 18*ep*mWW^2*s*t^3 + 18*ep^2*mWW^2*s*t^3))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - s - t)*t), -(((-1 + 2*ep)^2*(mtt - s)^2*(3*mtt^4*mWW + 3*ep*mtt^4*mWW + 4*ep*mtt^3*mWW^2 - 5*mtt^2*mWW^3 - 9*ep*mtt^2*mWW^3 + 2*mtt*mWW^4 + 2*ep*mtt*mWW^4 + 6*ep*mtt^3*mWW*s - 4*mtt^2*mWW^2*s - 17*ep*mtt^2*mWW^2*s + 6*mtt*mWW^3*s + 13*ep*mtt*mWW^3*s - 2*mWW^4*s - 2*ep*mWW^4*s - 9*mtt^2*mWW*s^2 - 21*ep*mtt^2*mWW*s^2 + 7*mtt*mWW^2*s^2 + 19*ep*mtt*mWW^2*s^2 - mWW^3*s^2 - 4*ep*mWW^3*s^2 + 6*mtt*mWW*s^3 + 12*ep*mtt*mWW*s^3 - 3*mWW^2*s^3 - 6*ep*mWW^2*s^3 + 3*mtt^4*t + 3*ep*mtt^4*t - 16*mtt^3*mWW*t - 24*ep*mtt^3*mWW*t + 15*mtt^2*mWW^2*t + 23*ep*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 2*ep*mtt*mWW^3*t - 6*mtt^3*s*t - 6*ep*mtt^3*s*t + 21*mtt^2*mWW*s*t + 32*ep*mtt^2*mWW*s*t - 19*mtt*mWW^2*s*t - 31*ep*mtt*mWW^2*s*t + 4*mWW^3*s*t + 5*ep*mWW^3*s*t + 3*mtt^2*s^2*t + 3*ep*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*ep*mtt*mWW*s^2*t + mWW^2*s^2*t + 3*ep*mWW^2*s^2*t - 3*mWW*s^3*t - 6*ep*mWW*s^3*t + 4*ep*mtt^3*t^2 + 3*mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 - 2*ep*mtt*mWW^2*t^2 - mWW^3*t^2 - ep*mWW^3*t^2 + mtt^2*s*t^2 - 7*ep*mtt^2*s*t^2 - 6*mtt*mWW*s*t^2 + ep*mtt*mWW*s*t^2 + 5*mWW^2*s*t^2 + 6*ep*mWW^2*s*t^2 - mtt*s^2*t^2 + 3*ep*mtt*s^2*t^2 + 2*mWW*s^2*t^2 - ep*mWW*s^2*t^2 - mtt^2*t^3 - ep*mtt^2*t^3 + 2*mtt*mWW*t^3 + 2*ep*mtt*mWW*t^3 - mWW^2*t^3 - ep*mWW^2*t^3 + mtt*s*t^3 + ep*mtt*s*t^3 - mWW*s*t^3 - ep*mWW*s*t^3))/((1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^4*(mWW - t)^2*(mtt - s - t)*t)), ((-1 + ep)*(-1 + 2*ep)*(4*ep*mtt^5*mWW^3 - 8*ep^2*mtt^5*mWW^3 - 12*ep^3*mtt^5*mWW^3 - 8*ep*mtt^4*mWW^4 + 16*ep^2*mtt^4*mWW^4 + 24*ep^3*mtt^4*mWW^4 + 4*ep*mtt^3*mWW^5 - 8*ep^2*mtt^3*mWW^5 - 12*ep^3*mtt^3*mWW^5 + 4*ep^2*mtt^5*mWW^2*s - 8*ep*mtt^4*mWW^3*s - 4*ep^2*mtt^4*mWW^3*s + 44*ep^3*mtt^4*mWW^3*s + 8*ep*mtt^3*mWW^4*s + 12*ep^2*mtt^3*mWW^4*s - 64*ep^3*mtt^3*mWW^4*s - 12*ep^2*mtt^2*mWW^5*s + 20*ep^3*mtt^2*mWW^5*s - mtt^4*mWW^2*s^2 - 5*ep*mtt^4*mWW^2*s^2 + 6*ep^2*mtt^4*mWW^2*s^2 + 48*ep^3*mtt^4*mWW^2*s^2 + 3*mtt^3*mWW^3*s^2 + 23*ep*mtt^3*mWW^3*s^2 - 28*ep^2*mtt^3*mWW^3*s^2 - 200*ep^3*mtt^3*mWW^3*s^2 - 3*mtt^2*mWW^4*s^2 - 29*ep*mtt^2*mWW^4*s^2 + 48*ep^2*mtt^2*mWW^4*s^2 + 264*ep^3*mtt^2*mWW^4*s^2 + mtt*mWW^5*s^2 + 15*ep*mtt*mWW^5*s^2 - 34*ep^2*mtt*mWW^5*s^2 - 124*ep^3*mtt*mWW^5*s^2 + 2*mtt^3*mWW^2*s^3 + 10*ep*mtt^3*mWW^2*s^3 - 24*ep^2*mtt^3*mWW^2*s^3 - 96*ep^3*mtt^3*mWW^2*s^3 - 4*mtt^2*mWW^3*s^3 - 26*ep*mtt^2*mWW^3*s^3 + 54*ep^2*mtt^2*mWW^3*s^3 + 232*ep^3*mtt^2*mWW^3*s^3 + 2*mtt*mWW^4*s^3 + 22*ep*mtt*mWW^4*s^3 - 38*ep^2*mtt*mWW^4*s^3 - 164*ep^3*mtt*mWW^4*s^3 - 2*ep*mWW^5*s^3 - 4*ep^2*mWW^5*s^3 + 12*ep^3*mWW^5*s^3 - mtt^2*mWW^2*s^4 - 5*ep*mtt^2*mWW^2*s^4 + 14*ep^2*mtt^2*mWW^2*s^4 + 48*ep^3*mtt^2*mWW^2*s^4 + mtt*mWW^3*s^4 + 7*ep*mtt*mWW^3*s^4 - 14*ep^2*mtt*mWW^3*s^4 - 64*ep^3*mtt*mWW^3*s^4 - 2*ep*mWW^4*s^4 - 4*ep^2*mWW^4*s^4 + 12*ep^3*mWW^4*s^4 - 8*ep*mtt^5*mWW^2*t + 16*ep^2*mtt^5*mWW^2*t + 24*ep^3*mtt^5*mWW^2*t + 16*ep*mtt^4*mWW^3*t - 32*ep^2*mtt^4*mWW^3*t - 48*ep^3*mtt^4*mWW^3*t - 8*ep*mtt^3*mWW^4*t + 16*ep^2*mtt^3*mWW^4*t + 24*ep^3*mtt^3*mWW^4*t - 8*ep^2*mtt^5*mWW*s*t + 16*ep*mtt^4*mWW^2*s*t + 8*ep^2*mtt^4*mWW^2*s*t - 88*ep^3*mtt^4*mWW^2*s*t - 16*ep*mtt^3*mWW^3*s*t - 24*ep^2*mtt^3*mWW^3*s*t + 128*ep^3*mtt^3*mWW^3*s*t + 24*ep^2*mtt^2*mWW^4*s*t - 40*ep^3*mtt^2*mWW^4*s*t - mtt^4*mWW*s^2*t + ep*mtt^4*mWW*s^2*t + 30*ep^2*mtt^4*mWW*s^2*t + 5*mtt^3*mWW^2*s^2*t - 6*ep*mtt^3*mWW^2*s^2*t - 126*ep^2*mtt^3*mWW^2*s^2*t + 4*ep^3*mtt^3*mWW^2*s^2*t - 9*mtt^2*mWW^3*s^2*t - 8*ep*mtt^2*mWW^3*s^2*t + 196*ep^2*mtt^2*mWW^3*s^2*t + 96*ep^3*mtt^2*mWW^3*s^2*t + 7*mtt*mWW^4*s^2*t + 18*ep*mtt*mWW^4*s^2*t - 138*ep^2*mtt*mWW^4*s^2*t - 196*ep^3*mtt*mWW^4*s^2*t - 2*mWW^5*s^2*t - 13*ep*mWW^5*s^2*t + 54*ep^2*mWW^5*s^2*t + 120*ep^3*mWW^5*s^2*t + 2*mtt^3*mWW*s^3*t - 2*ep*mtt^3*mWW*s^3*t - 36*ep^2*mtt^3*mWW*s^3*t - 8*mtt^2*mWW^2*s^3*t - 4*ep*mtt^2*mWW^2*s^3*t + 146*ep^2*mtt^2*mWW^2*s^3*t + 100*ep^3*mtt^2*mWW^2*s^3*t + 10*mtt*mWW^3*s^3*t + 12*ep*mtt*mWW^3*s^3*t - 172*ep^2*mtt*mWW^3*s^3*t - 200*ep^3*mtt*mWW^3*s^3*t - 4*mWW^4*s^3*t - 14*ep*mWW^4*s^3*t + 86*ep^2*mWW^4*s^3*t + 132*ep^3*mWW^4*s^3*t - mtt^2*mWW*s^4*t + ep*mtt^2*mWW*s^4*t + 14*ep^2*mtt^2*mWW*s^4*t + 3*mtt*mWW^2*s^4*t + 2*ep*mtt*mWW^2*s^4*t - 44*ep^2*mtt*mWW^2*s^4*t - 40*ep^3*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t - 3*ep*mWW^3*s^4*t + 38*ep^2*mWW^3*s^4*t + 48*ep^3*mWW^3*s^4*t + 4*ep*mtt^5*mWW*t^2 - 8*ep^2*mtt^5*mWW*t^2 - 12*ep^3*mtt^5*mWW*t^2 - 8*ep*mtt^4*mWW^2*t^2 + 16*ep^2*mtt^4*mWW^2*t^2 + 24*ep^3*mtt^4*mWW^2*t^2 + 4*ep*mtt^3*mWW^3*t^2 - 8*ep^2*mtt^3*mWW^3*t^2 - 12*ep^3*mtt^3*mWW^3*t^2 + 4*ep^2*mtt^5*s*t^2 - 8*ep*mtt^4*mWW*s*t^2 - 4*ep^2*mtt^4*mWW*s*t^2 + 44*ep^3*mtt^4*mWW*s*t^2 + 8*ep*mtt^3*mWW^2*s*t^2 + 12*ep^2*mtt^3*mWW^2*s*t^2 - 64*ep^3*mtt^3*mWW^2*s*t^2 - 12*ep^2*mtt^2*mWW^3*s*t^2 + 20*ep^3*mtt^2*mWW^3*s*t^2 - 12*ep^2*mtt^4*s^2*t^2 + 3*ep*mtt^3*mWW*s^2*t^2 + 42*ep^2*mtt^3*mWW*s^2*t^2 - 44*ep^3*mtt^3*mWW*s^2*t^2 + ep*mtt^2*mWW^2*s^2*t^2 - 52*ep^2*mtt^2*mWW^2*s^2*t^2 + 72*ep^3*mtt^2*mWW^2*s^2*t^2 - 5*ep*mtt*mWW^3*s^2*t^2 + 28*ep^2*mtt*mWW^3*s^2*t^2 - 16*ep^3*mtt*mWW^3*s^2*t^2 + 5*ep*mWW^4*s^2*t^2 - 14*ep^2*mWW^4*s^2*t^2 - 24*ep^3*mWW^4*s^2*t^2 + 12*ep^2*mtt^3*s^3*t^2 + 2*ep*mtt^2*mWW*s^3*t^2 - 40*ep^2*mtt^2*mWW*s^3*t^2 + 4*ep^3*mtt^2*mWW*s^3*t^2 - 2*ep*mtt*mWW^2*s^3*t^2 + 34*ep^2*mtt*mWW^2*s^3*t^2 - 20*ep^3*mtt*mWW^2*s^3*t^2 + 4*ep*mWW^3*s^3*t^2 - 18*ep^2*mWW^3*s^3*t^2 - 4*ep^2*mtt^2*s^4*t^2 - ep*mtt*mWW*s^4*t^2 + 10*ep^2*mtt*mWW*s^4*t^2 + 8*ep^3*mtt*mWW*s^4*t^2 + ep*mWW^2*s^4*t^2 - 10*ep^2*mWW^2*s^4*t^2 - 12*ep^3*mWW^2*s^4*t^2))/(2*ep*(1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*t*(-mWW + t)^2*(-mtt + s + t)), ((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^5*mWW^2 + 32*ep^2*mtt^5*mWW^2 + 32*ep^3*mtt^5*mWW^2 - 12*ep*mtt^4*mWW^3 - 52*ep^2*mtt^4*mWW^3 - 56*ep^3*mtt^4*mWW^3 + 8*ep*mtt^3*mWW^4 + 32*ep^2*mtt^3*mWW^4 + 32*ep^3*mtt^3*mWW^4 - 4*ep*mtt^2*mWW^5 - 12*ep^2*mtt^2*mWW^5 - 8*ep^3*mtt^2*mWW^5 - 16*ep^2*mtt^4*mWW^2*s - 32*ep^3*mtt^4*mWW^2*s + 40*ep^2*mtt^3*mWW^3*s + 80*ep^3*mtt^3*mWW^3*s - 12*ep*mtt^2*mWW^4*s - 60*ep^2*mtt^2*mWW^4*s - 72*ep^3*mtt^2*mWW^4*s + 4*ep*mtt*mWW^5*s + 12*ep^2*mtt*mWW^5*s + 8*ep^3*mtt*mWW^5*s + mtt^3*mWW^2*s^2 + 9*ep*mtt^3*mWW^2*s^2 + 66*ep^2*mtt^3*mWW^2*s^2 + 96*ep^3*mtt^3*mWW^2*s^2 - 2*mtt^2*mWW^3*s^2 - 44*ep*mtt^2*mWW^3*s^2 - 242*ep^2*mtt^2*mWW^3*s^2 - 300*ep^3*mtt^2*mWW^3*s^2 + mtt*mWW^4*s^2 + 41*ep*mtt*mWW^4*s^2 + 210*ep^2*mtt*mWW^4*s^2 + 240*ep^3*mtt*mWW^4*s^2 - 14*ep*mWW^5*s^2 - 58*ep^2*mWW^5*s^2 - 52*ep^3*mWW^5*s^2 - mtt^2*mWW^2*s^3 - 17*ep*mtt^2*mWW^2*s^3 - 82*ep^2*mtt^2*mWW^2*s^3 - 96*ep^3*mtt^2*mWW^2*s^3 + mtt*mWW^3*s^3 + 23*ep*mtt*mWW^3*s^3 + 124*ep^2*mtt*mWW^3*s^3 + 148*ep^3*mtt*mWW^3*s^3 - 6*ep*mWW^4*s^3 - 42*ep^2*mWW^4*s^3 - 52*ep^3*mWW^4*s^3 - 40*ep*mtt^5*mWW*t - 144*ep^2*mtt^5*mWW*t - 128*ep^3*mtt^5*mWW*t + 68*ep*mtt^4*mWW^2*t + 252*ep^2*mtt^4*mWW^2*t + 232*ep^3*mtt^4*mWW^2*t - 40*ep*mtt^3*mWW^3*t - 144*ep^2*mtt^3*mWW^3*t - 128*ep^3*mtt^3*mWW^3*t + 12*ep*mtt^2*mWW^4*t + 36*ep^2*mtt^2*mWW^4*t + 24*ep^3*mtt^2*mWW^4*t + 84*ep*mtt^4*mWW*s*t + 296*ep^2*mtt^4*mWW*s*t + 272*ep^3*mtt^4*mWW*s*t - 148*ep*mtt^3*mWW^2*s*t - 500*ep^2*mtt^3*mWW^2*s*t - 464*ep^3*mtt^3*mWW^2*s*t + 76*ep*mtt^2*mWW^3*s*t + 184*ep^2*mtt^2*mWW^3*s*t + 136*ep^3*mtt^2*mWW^3*s*t + 24*ep*mtt*mWW^4*s*t + 136*ep^2*mtt*mWW^4*s*t + 136*ep^3*mtt*mWW^4*s*t - 12*ep*mWW^5*s*t - 44*ep^2*mWW^5*s*t - 32*ep^3*mWW^5*s*t - 68*ep*mtt^3*mWW*s^2*t - 266*ep^2*mtt^3*mWW*s^2*t - 276*ep^3*mtt^3*mWW*s^2*t - 2*mtt^2*mWW^2*s^2*t + 121*ep*mtt^2*mWW^2*s^2*t + 482*ep^2*mtt^2*mWW^2*s^2*t + 504*ep^3*mtt^2*mWW^2*s^2*t + 4*mtt*mWW^3*s^2*t - 22*ep*mtt*mWW^3*s^2*t - 114*ep^2*mtt*mWW^3*s^2*t - 140*ep^3*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t - 7*ep*mWW^4*s^2*t - 30*ep^2*mWW^4*s^2*t - 40*ep^3*mWW^4*s^2*t + 24*ep*mtt^2*mWW*s^3*t + 114*ep^2*mtt^2*mWW*s^3*t + 132*ep^3*mtt^2*mWW*s^3*t + 2*mtt*mWW^2*s^3*t - 21*ep*mtt*mWW^2*s^3*t - 128*ep^2*mtt*mWW^2*s^3*t - 156*ep^3*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - 3*ep*mWW^3*s^3*t + 14*ep^2*mWW^3*s^3*t + 24*ep^3*mWW^3*s^3*t - 16*ep*mtt^5*t^2 - 48*ep^2*mtt^5*t^2 - 32*ep^3*mtt^5*t^2 + 88*ep*mtt^4*mWW*t^2 + 276*ep^2*mtt^4*mWW*t^2 + 200*ep^3*mtt^4*mWW*t^2 - 70*ep*mtt^3*mWW^2*t^2 - 222*ep^2*mtt^3*mWW^2*t^2 - 164*ep^3*mtt^3*mWW^2*t^2 - 42*ep*mtt^2*mWW^3*t^2 - 138*ep^2*mtt^2*mWW^3*t^2 - 108*ep^3*mtt^2*mWW^3*t^2 + 46*ep*mtt*mWW^4*t^2 + 150*ep^2*mtt*mWW^4*t^2 + 116*ep^3*mtt*mWW^4*t^2 - 6*ep*mWW^5*t^2 - 18*ep^2*mWW^5*t^2 - 12*ep^3*mWW^5*t^2 + 24*ep*mtt^4*s*t^2 + 80*ep^2*mtt^4*s*t^2 + 48*ep^3*mtt^4*s*t^2 - 100*ep*mtt^3*mWW*s*t^2 - 348*ep^2*mtt^3*mWW*s*t^2 - 248*ep^3*mtt^3*mWW*s*t^2 + 42*ep*mtt^2*mWW^2*s*t^2 + 182*ep^2*mtt^2*mWW^2*s*t^2 + 148*ep^3*mtt^2*mWW^2*s*t^2 + 44*ep*mtt*mWW^3*s*t^2 + 140*ep^2*mtt*mWW^3*s*t^2 + 120*ep^3*mtt*mWW^3*s*t^2 - 34*ep*mWW^4*s*t^2 - 126*ep^2*mWW^4*s*t^2 - 116*ep^3*mWW^4*s*t^2 - mtt^3*s^2*t^2 - 13*ep*mtt^3*s^2*t^2 - 40*ep^2*mtt^3*s^2*t^2 - 12*ep^3*mtt^3*s^2*t^2 + 4*mtt^2*mWW*s^2*t^2 + 52*ep*mtt^2*mWW*s^2*t^2 + 176*ep^2*mtt^2*mWW*s^2*t^2 + 120*ep^3*mtt^2*mWW*s^2*t^2 - 5*mtt*mWW^2*s^2*t^2 - 65*ep*mtt*mWW^2*s^2*t^2 - 220*ep^2*mtt*mWW^2*s^2*t^2 - 180*ep^3*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 + 2*ep*mWW^3*s^2*t^2 + 12*ep^2*mWW^3*s^2*t^2 + 24*ep^3*mWW^3*s^2*t^2 + mtt^2*s^3*t^2 + 5*ep*mtt^2*s^3*t^2 + 8*ep^2*mtt^2*s^3*t^2 - 4*ep^3*mtt^2*s^3*t^2 - 3*mtt*mWW*s^3*t^2 - 27*ep*mtt*mWW*s^3*t^2 - 80*ep^2*mtt*mWW*s^3*t^2 - 60*ep^3*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 + 22*ep*mWW^2*s^3*t^2 + 72*ep^2*mWW^2*s^3*t^2 + 64*ep^3*mWW^2*s^3*t^2 + 12*ep*mtt^4*t^3 + 44*ep^2*mtt^4*t^3 + 40*ep^3*mtt^4*t^3 - 42*ep*mtt^3*mWW*t^3 - 146*ep^2*mtt^3*mWW*t^3 - 124*ep^3*mtt^3*mWW*t^3 + 10*ep*mtt^2*mWW^2*t^3 + 34*ep^2*mtt^2*mWW^2*t^3 + 28*ep^3*mtt^2*mWW^2*t^3 + 50*ep*mtt*mWW^3*t^3 + 170*ep^2*mtt*mWW^3*t^3 + 140*ep^3*mtt*mWW^3*t^3 - 30*ep*mWW^4*t^3 - 102*ep^2*mWW^4*t^3 - 84*ep^3*mWW^4*t^3 - 16*ep*mtt^3*s*t^3 - 72*ep^2*mtt^3*s*t^3 - 72*ep^3*mtt^3*s*t^3 + 38*ep*mtt^2*mWW*s*t^3 + 174*ep^2*mtt^2*mWW*s*t^3 + 172*ep^3*mtt^2*mWW*s*t^3 - 48*ep^2*mtt*mWW^2*s*t^3 - 72*ep^3*mtt*mWW^2*s*t^3 - 14*ep*mWW^3*s*t^3 - 30*ep^2*mWW^3*s*t^3 - 12*ep^3*mWW^3*s*t^3 + 3*ep*mtt^2*s^2*t^3 + 24*ep^2*mtt^2*s^2*t^3 + 28*ep^3*mtt^2*s^2*t^3 - 2*ep*mtt*mWW*s^2*t^3 - 36*ep^2*mtt*mWW*s^2*t^3 - 48*ep^3*mtt*mWW*s^2*t^3 + 7*ep*mWW^2*s^2*t^3 + 36*ep^2*mWW^2*s^2*t^3 + 36*ep^3*mWW^2*s^2*t^3 + ep*mtt*s^3*t^3 + 4*ep^2*mtt*s^3*t^3 + 4*ep^3*mtt*s^3*t^3 - ep*mWW*s^3*t^3 - 4*ep^2*mWW*s^3*t^3 - 4*ep^3*mWW*s^3*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - s - t)*t), -(3*ep*mtt^5*mWW^4 + 9*ep^2*mtt^5*mWW^4 + 6*ep^3*mtt^5*mWW^4 - 9*ep*mtt^4*mWW^5 - 27*ep^2*mtt^4*mWW^5 - 18*ep^3*mtt^4*mWW^5 + 9*ep*mtt^3*mWW^6 + 27*ep^2*mtt^3*mWW^6 + 18*ep^3*mtt^3*mWW^6 - 3*ep*mtt^2*mWW^7 - 9*ep^2*mtt^2*mWW^7 - 6*ep^3*mtt^2*mWW^7 - 9*ep*mtt^4*mWW^4*s - 31*ep^2*mtt^4*mWW^4*s - 22*ep^3*mtt^4*mWW^4*s + 9*ep*mtt^3*mWW^5*s + 30*ep^2*mtt^3*mWW^5*s + 12*ep^3*mtt^3*mWW^5*s + 12*ep^3*mtt^2*mWW^6*s + ep^2*mtt*mWW^7*s - 2*ep^3*mtt*mWW^7*s + 3*ep*mtt^3*mWW^4*s^2 - 3*ep^2*mtt^3*mWW^4*s^2 - 18*ep^3*mtt^3*mWW^4*s^2 + 11*ep*mtt^2*mWW^5*s^2 + 77*ep^2*mtt^2*mWW^5*s^2 + 106*ep^3*mtt^2*mWW^5*s^2 - 8*ep*mtt*mWW^6*s^2 - 61*ep^2*mtt*mWW^6*s^2 - 82*ep^3*mtt*mWW^6*s^2 + 6*ep*mWW^7*s^2 + 29*ep^2*mWW^7*s^2 + 30*ep^3*mWW^7*s^2 + 3*ep*mtt^2*mWW^4*s^3 + 25*ep^2*mtt^2*mWW^4*s^3 + 34*ep^3*mtt^2*mWW^4*s^3 - 5*ep*mtt*mWW^5*s^3 - 42*ep^2*mtt*mWW^5*s^3 - 56*ep^3*mtt*mWW^5*s^3 + 2*ep*mWW^6*s^3 + 17*ep^2*mWW^6*s^3 + 22*ep^3*mWW^6*s^3 + 15*ep*mtt^5*mWW^3*t + 51*ep^2*mtt^5*mWW^3*t + 42*ep^3*mtt^5*mWW^3*t - 36*ep*mtt^4*mWW^4*t - 120*ep^2*mtt^4*mWW^4*t - 96*ep^3*mtt^4*mWW^4*t + 33*ep*mtt^3*mWW^5*t + 105*ep^2*mtt^3*mWW^5*t + 78*ep^3*mtt^3*mWW^5*t - 18*ep*mtt^2*mWW^6*t - 54*ep^2*mtt^2*mWW^6*t - 36*ep^3*mtt^2*mWW^6*t + 6*ep*mtt*mWW^7*t + 18*ep^2*mtt*mWW^7*t + 12*ep^3*mtt*mWW^7*t - 25*ep*mtt^4*mWW^3*s*t - 17*ep^2*mtt^4*mWW^3*s*t + 2*ep^3*mtt^4*mWW^3*s*t + 48*ep*mtt^3*mWW^4*s*t - 48*ep^2*mtt^3*mWW^4*s*t - 96*ep^3*mtt^3*mWW^4*s*t - 12*ep*mtt^2*mWW^5*s*t + 183*ep^2*mtt^2*mWW^5*s*t + 222*ep^3*mtt^2*mWW^5*s*t - 17*ep*mtt*mWW^6*s*t - 139*ep^2*mtt*mWW^6*s*t - 146*ep^3*mtt*mWW^6*s*t + 6*ep*mWW^7*s*t + 21*ep^2*mWW^7*s*t + 18*ep^3*mWW^7*s*t - 12*mtt^3*mWW^3*s^2*t - 7*ep*mtt^3*mWW^3*s^2*t + 185*ep^2*mtt^3*mWW^3*s^2*t + 318*ep^3*mtt^3*mWW^3*s^2*t + 28*mtt^2*mWW^4*s^2*t + 26*ep*mtt^2*mWW^4*s^2*t - 454*ep^2*mtt^2*mWW^4*s^2*t - 772*ep^3*mtt^2*mWW^4*s^2*t - 16*mtt*mWW^5*s^2*t - 52*ep*mtt*mWW^5*s^2*t + 253*ep^2*mtt*mWW^5*s^2*t + 506*ep^3*mtt*mWW^5*s^2*t + 9*ep*mWW^6*s^2*t - 68*ep^2*mWW^6*s^2*t - 124*ep^3*mWW^6*s^2*t + 12*mtt^2*mWW^3*s^3*t + 17*ep*mtt^2*mWW^3*s^3*t - 219*ep^2*mtt^2*mWW^3*s^3*t - 362*ep^3*mtt^2*mWW^3*s^3*t - 16*mtt*mWW^4*s^3*t - 26*ep*mtt*mWW^4*s^3*t + 318*ep^2*mtt*mWW^4*s^3*t + 516*ep^3*mtt*mWW^4*s^3*t + 4*mWW^5*s^3*t + 9*ep*mWW^5*s^3*t - 99*ep^2*mWW^5*s^3*t - 154*ep^3*mWW^5*s^3*t - 3*ep*mtt^5*mWW^2*t^2 - 9*ep^2*mtt^5*mWW^2*t^2 - 6*ep^3*mtt^5*mWW^2*t^2 - 6*ep*mtt^4*mWW^3*t^2 - 24*ep^2*mtt^4*mWW^3*t^2 - 24*ep^3*mtt^4*mWW^3*t^2 + 6*ep*mtt^3*mWW^4*t^2 + 24*ep^2*mtt^3*mWW^4*t^2 + 24*ep^3*mtt^3*mWW^4*t^2 + 18*ep*mtt^2*mWW^5*t^2 + 60*ep^2*mtt^2*mWW^5*t^2 + 48*ep^3*mtt^2*mWW^5*t^2 - 15*ep*mtt*mWW^6*t^2 - 51*ep^2*mtt*mWW^6*t^2 - 42*ep^3*mtt*mWW^6*t^2 - 40*mtt^4*mWW^2*s*t^2 - 51*ep*mtt^4*mWW^2*s*t^2 + 551*ep^2*mtt^4*mWW^2*s*t^2 + 670*ep^3*mtt^4*mWW^2*s*t^2 + 120*mtt^3*mWW^3*s*t^2 + 179*ep*mtt^3*mWW^3*s*t^2 - 1565*ep^2*mtt^3*mWW^3*s*t^2 - 1930*ep^3*mtt^3*mWW^3*s*t^2 - 120*mtt^2*mWW^4*s*t^2 - 153*ep*mtt^2*mWW^4*s*t^2 + 1665*ep^2*mtt^2*mWW^4*s*t^2 + 2010*ep^3*mtt^2*mWW^4*s*t^2 + 40*mtt*mWW^5*s*t^2 + 3*ep*mtt*mWW^5*s*t^2 - 737*ep^2*mtt*mWW^5*s*t^2 - 826*ep^3*mtt*mWW^5*s*t^2 + 22*ep*mWW^6*s*t^2 + 86*ep^2*mWW^6*s*t^2 + 76*ep^3*mWW^6*s*t^2 + 28*mtt^3*mWW^2*s^2*t^2 + 29*ep*mtt^3*mWW^2*s^2*t^2 - 329*ep^2*mtt^3*mWW^2*s^2*t^2 - 198*ep^3*mtt^3*mWW^2*s^2*t^2 - 36*mtt^2*mWW^3*s^2*t^2 - 35*ep*mtt^2*mWW^3*s^2*t^2 + 345*ep^2*mtt^2*mWW^3*s^2*t^2 - 206*ep^3*mtt^2*mWW^3*s^2*t^2 - 20*mtt*mWW^4*s^2*t^2 - 45*ep*mtt*mWW^4*s^2*t^2 + 245*ep^2*mtt*mWW^4*s^2*t^2 + 950*ep^3*mtt*mWW^4*s^2*t^2 + 28*mWW^5*s^2*t^2 + 51*ep*mWW^5*s^2*t^2 - 261*ep^2*mWW^5*s^2*t^2 - 546*ep^3*mWW^5*s^2*t^2 + 12*mtt^2*mWW^2*s^3*t^2 + 25*ep*mtt^2*mWW^2*s^3*t^2 - 213*ep^2*mtt^2*mWW^2*s^3*t^2 - 466*ep^3*mtt^2*mWW^2*s^3*t^2 - 32*mtt*mWW^3*s^3*t^2 - 56*ep*mtt*mWW^3*s^3*t^2 + 498*ep^2*mtt*mWW^3*s^3*t^2 + 1036*ep^3*mtt*mWW^3*s^3*t^2 + 20*mWW^4*s^3*t^2 + 31*ep*mWW^4*s^3*t^2 - 285*ep^2*mWW^4*s^3*t^2 - 570*ep^3*mWW^4*s^3*t^2 - 15*ep*mtt^5*mWW*t^3 - 51*ep^2*mtt^5*mWW*t^3 - 42*ep^3*mtt^5*mWW*t^3 + 42*ep*mtt^4*mWW^2*t^3 + 138*ep^2*mtt^4*mWW^2*t^3 + 108*ep^3*mtt^4*mWW^2*t^3 - 51*ep*mtt^3*mWW^3*t^3 - 159*ep^2*mtt^3*mWW^3*t^3 - 114*ep^3*mtt^3*mWW^3*t^3 + 51*ep*mtt^2*mWW^4*t^3 + 159*ep^2*mtt^2*mWW^4*t^3 + 114*ep^3*mtt^2*mWW^4*t^3 - 42*ep*mtt*mWW^5*t^3 - 138*ep^2*mtt*mWW^5*t^3 - 108*ep^3*mtt*mWW^5*t^3 + 15*ep*mWW^6*t^3 + 51*ep^2*mWW^6*t^3 + 42*ep^3*mWW^6*t^3 + 37*ep*mtt^4*mWW*s*t^3 + 137*ep^2*mtt^4*mWW*s*t^3 + 118*ep^3*mtt^4*mWW*s*t^3 + 40*mtt^3*mWW^2*s*t^3 - 33*ep*mtt^3*mWW^2*s*t^3 - 863*ep^2*mtt^3*mWW^2*s*t^3 - 934*ep^3*mtt^3*mWW^2*s*t^3 - 120*mtt^2*mWW^3*s*t^3 - 114*ep*mtt^2*mWW^3*s*t^3 + 1800*ep^2*mtt^2*mWW^3*s*t^3 + 2124*ep^3*mtt^2*mWW^3*s*t^3 + 120*mtt*mWW^4*s*t^3 + 161*ep*mtt*mWW^4*s*t^3 - 1625*ep^2*mtt*mWW^4*s*t^3 - 1978*ep^3*mtt*mWW^4*s*t^3 - 40*mWW^5*s*t^3 - 51*ep*mWW^5*s*t^3 + 551*ep^2*mWW^5*s*t^3 + 670*ep^3*mWW^5*s*t^3 - 25*ep*mtt^3*mWW*s^2*t^3 - 109*ep^2*mtt^3*mWW*s^2*t^3 - 102*ep^3*mtt^3*mWW*s^2*t^3 - 40*mtt^2*mWW^2*s^2*t^3 - 7*ep*mtt^2*mWW^2*s^2*t^3 + 703*ep^2*mtt^2*mWW^2*s^2*t^3 + 758*ep^3*mtt^2*mWW^2*s^2*t^3 + 84*mtt*mWW^3*s^2*t^3 + 113*ep*mtt*mWW^3*s^2*t^3 - 1023*ep^2*mtt*mWW^3*s^2*t^3 - 1162*ep^3*mtt*mWW^3*s^2*t^3 - 44*mWW^4*s^2*t^3 - 57*ep*mWW^4*s^2*t^3 + 513*ep^2*mWW^4*s^2*t^3 + 578*ep^3*mWW^4*s^2*t^3 + 3*ep*mtt^2*mWW*s^3*t^3 + 23*ep^2*mtt^2*mWW*s^3*t^3 + 26*ep^3*mtt^2*mWW*s^3*t^3 - 6*ep*mtt*mWW^2*s^3*t^3 + 10*ep^2*mtt*mWW^2*s^3*t^3 + 60*ep^3*mtt*mWW^2*s^3*t^3 + 3*ep*mWW^3*s^3*t^3 - 33*ep^2*mWW^3*s^3*t^3 - 86*ep^3*mWW^3*s^3*t^3 + 15*ep*mtt^4*mWW*t^4 + 51*ep^2*mtt^4*mWW*t^4 + 42*ep^3*mtt^4*mWW*t^4 - 18*ep*mtt^3*mWW^2*t^4 - 60*ep^2*mtt^3*mWW^2*t^4 - 48*ep^3*mtt^3*mWW^2*t^4 - 6*ep*mtt^2*mWW^3*t^4 - 24*ep^2*mtt^2*mWW^3*t^4 - 24*ep^3*mtt^2*mWW^3*t^4 + 6*ep*mtt*mWW^4*t^4 + 24*ep^2*mtt*mWW^4*t^4 + 24*ep^3*mtt*mWW^4*t^4 + 3*ep*mWW^5*t^4 + 9*ep^2*mWW^5*t^4 + 6*ep^3*mWW^5*t^4 - 20*ep*mtt^3*mWW*s*t^4 - 145*ep^2*mtt^3*mWW*s*t^4 - 146*ep^3*mtt^3*mWW*s*t^4 + 12*ep*mtt^2*mWW^2*s*t^4 + 264*ep^2*mtt^2*mWW^2*s*t^4 + 288*ep^3*mtt^2*mWW^2*s*t^4 + 15*ep*mtt*mWW^3*s*t^4 - 162*ep^2*mtt*mWW^3*s*t^4 - 192*ep^3*mtt*mWW^3*s*t^4 - 7*ep*mWW^4*s*t^4 + 43*ep^2*mWW^4*s*t^4 + 50*ep^3*mWW^4*s*t^4 + 8*ep*mtt^2*mWW*s^2*t^4 + 110*ep^2*mtt^2*mWW*s^2*t^4 + 124*ep^3*mtt^2*mWW*s^2*t^4 - 11*ep*mtt*mWW^2*s^2*t^4 - 196*ep^2*mtt*mWW^2*s^2*t^4 - 220*ep^3*mtt*mWW^2*s^2*t^4 - 9*ep*mWW^3*s^2*t^4 + 44*ep^2*mWW^3*s^2*t^4 + 60*ep^3*mWW^3*s^2*t^4 - 3*ep*mtt*mWW*s^3*t^4 - 16*ep^2*mtt*mWW*s^3*t^4 - 20*ep^3*mtt*mWW*s^3*t^4 + 3*ep*mWW^2*s^3*t^4 + 16*ep^2*mWW^2*s^3*t^4 + 20*ep^3*mWW^2*s^3*t^4 - 6*ep*mtt^4*t^5 - 18*ep^2*mtt^4*t^5 - 12*ep^3*mtt^4*t^5 + 18*ep*mtt^3*mWW*t^5 + 54*ep^2*mtt^3*mWW*t^5 + 36*ep^3*mtt^3*mWW*t^5 - 33*ep*mtt^2*mWW^2*t^5 - 105*ep^2*mtt^2*mWW^2*t^5 - 78*ep^3*mtt^2*mWW^2*t^5 + 36*ep*mtt*mWW^3*t^5 + 120*ep^2*mtt*mWW^3*t^5 + 96*ep^3*mtt*mWW^3*t^5 - 15*ep*mWW^4*t^5 - 51*ep^2*mWW^4*t^5 - 42*ep^3*mWW^4*t^5 + 9*ep*mtt^3*s*t^5 + 31*ep^2*mtt^3*s*t^5 + 22*ep^3*mtt^3*s*t^5 - 18*ep*mtt^2*mWW*s*t^5 - 63*ep^2*mtt^2*mWW*s*t^5 - 42*ep^3*mtt^2*mWW*s*t^5 + 24*ep*mtt*mWW^2*s*t^5 + 84*ep^2*mtt*mWW^2*s*t^5 + 60*ep^3*mtt*mWW^2*s*t^5 - 15*ep*mWW^3*s*t^5 - 52*ep^2*mWW^3*s*t^5 - 40*ep^3*mWW^3*s*t^5 - 3*ep*mtt^2*s^2*t^5 - 13*ep^2*mtt^2*s^2*t^5 - 10*ep^3*mtt^2*s^2*t^5 + 3*ep*mtt*mWW*s^2*t^5 + 14*ep^2*mtt*mWW*s^2*t^5 + 8*ep^3*mtt*mWW*s^2*t^5 - ep^2*mWW^2*s^2*t^5 + 2*ep^3*mWW^2*s^2*t^5 + 3*ep*mtt^3*t^6 + 9*ep^2*mtt^3*t^6 + 6*ep^3*mtt^3*t^6 - 9*ep*mtt^2*mWW*t^6 - 27*ep^2*mtt^2*mWW*t^6 - 18*ep^3*mtt^2*mWW*t^6 + 9*ep*mtt*mWW^2*t^6 + 27*ep^2*mtt*mWW^2*t^6 + 18*ep^3*mtt*mWW^2*t^6 - 3*ep*mWW^3*t^6 - 9*ep^2*mWW^3*t^6 - 6*ep^3*mWW^3*t^6 - 3*ep*mtt^2*s*t^6 - 9*ep^2*mtt^2*s*t^6 - 6*ep^3*mtt^2*s*t^6 + 6*ep*mtt*mWW*s*t^6 + 18*ep^2*mtt*mWW*s*t^6 + 12*ep^3*mtt*mWW*s*t^6 - 3*ep*mWW^2*s*t^6 - 9*ep^2*mWW^2*s*t^6 - 6*ep^3*mWW^2*s*t^6)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(mWW - t)^4*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^5*mWW^3 + 9*ep*mtt^5*mWW^3 + 6*ep^2*mtt^5*mWW^3 - 9*mtt^4*mWW^4 - 27*ep*mtt^4*mWW^4 - 18*ep^2*mtt^4*mWW^4 + 9*mtt^3*mWW^5 + 27*ep*mtt^3*mWW^5 + 18*ep^2*mtt^3*mWW^5 - 3*mtt^2*mWW^6 - 9*ep*mtt^2*mWW^6 - 6*ep^2*mtt^2*mWW^6 - 9*mtt^4*mWW^3*s - 31*ep*mtt^4*mWW^3*s - 22*ep^2*mtt^4*mWW^3*s + 9*mtt^3*mWW^4*s + 30*ep*mtt^3*mWW^4*s + 12*ep^2*mtt^3*mWW^4*s + 12*ep^2*mtt^2*mWW^5*s + ep*mtt*mWW^6*s - 2*ep^2*mtt*mWW^6*s + 3*mtt^3*mWW^3*s^2 - 3*ep*mtt^3*mWW^3*s^2 - 18*ep^2*mtt^3*mWW^3*s^2 + 11*mtt^2*mWW^4*s^2 + 77*ep*mtt^2*mWW^4*s^2 + 106*ep^2*mtt^2*mWW^4*s^2 - 8*mtt*mWW^5*s^2 - 61*ep*mtt*mWW^5*s^2 - 82*ep^2*mtt*mWW^5*s^2 + 6*mWW^6*s^2 + 29*ep*mWW^6*s^2 + 30*ep^2*mWW^6*s^2 + 3*mtt^2*mWW^3*s^3 + 25*ep*mtt^2*mWW^3*s^3 + 34*ep^2*mtt^2*mWW^3*s^3 - 5*mtt*mWW^4*s^3 - 42*ep*mtt*mWW^4*s^3 - 56*ep^2*mtt*mWW^4*s^3 + 2*mWW^5*s^3 + 17*ep*mWW^5*s^3 + 22*ep^2*mWW^5*s^3 + 12*mtt^5*mWW^2*t + 42*ep*mtt^5*mWW^2*t + 36*ep^2*mtt^5*mWW^2*t - 27*mtt^4*mWW^3*t - 93*ep*mtt^4*mWW^3*t - 78*ep^2*mtt^4*mWW^3*t + 24*mtt^3*mWW^4*t + 78*ep*mtt^3*mWW^4*t + 60*ep^2*mtt^3*mWW^4*t - 15*mtt^2*mWW^5*t - 45*ep*mtt^2*mWW^5*t - 30*ep^2*mtt^2*mWW^5*t + 6*mtt*mWW^6*t + 18*ep*mtt*mWW^6*t + 12*ep^2*mtt*mWW^6*t - 8*mtt^4*mWW^2*s*t - 2*ep*mtt^4*mWW^2*s*t + 15*mtt^3*mWW^3*s*t - 30*ep*mtt^3*mWW^3*s*t - 36*ep^2*mtt^3*mWW^3*s*t + 12*mtt^2*mWW^4*s*t + 135*ep*mtt^2*mWW^4*s*t + 138*ep^2*mtt^2*mWW^4*s*t - 25*mtt*mWW^5*s*t - 124*ep*mtt*mWW^5*s*t - 120*ep^2*mtt*mWW^5*s*t + 6*mWW^6*s*t + 21*ep*mWW^6*s*t + 18*ep^2*mWW^6*s*t + 14*mtt^3*mWW^2*s^2*t + 80*ep*mtt^3*mWW^2*s^2*t + 120*ep^2*mtt^3*mWW^2*s^2*t - 49*mtt^2*mWW^3*s^2*t - 263*ep*mtt^2*mWW^3*s^2*t - 350*ep^2*mtt^2*mWW^3*s^2*t + 12*mtt*mWW^4*s^2*t + 130*ep*mtt*mWW^4*s^2*t + 204*ep^2*mtt*mWW^4*s^2*t - 13*mWW^5*s^2*t - 73*ep*mWW^5*s^2*t - 82*ep^2*mWW^5*s^2*t - 18*mtt^2*mWW^2*s^3*t - 120*ep*mtt^2*mWW^2*s^3*t - 156*ep^2*mtt^2*mWW^2*s^3*t + 27*mtt*mWW^3*s^3*t + 184*ep*mtt*mWW^3*s^3*t + 236*ep^2*mtt*mWW^3*s^3*t - 9*mWW^4*s^3*t - 64*ep*mWW^4*s^3*t - 80*ep^2*mWW^4*s^3*t - 15*mtt^5*mWW*t^2 - 51*ep*mtt^5*mWW*t^2 - 42*ep^2*mtt^5*mWW*t^2 + 21*mtt^4*mWW^2*t^2 + 69*ep*mtt^4*mWW^2*t^2 + 54*ep^2*mtt^4*mWW^2*t^2 - 18*mtt^3*mWW^3*t^2 - 54*ep*mtt^3*mWW^3*t^2 - 36*ep^2*mtt^3*mWW^3*t^2 + 33*mtt^2*mWW^4*t^2 + 105*ep*mtt^2*mWW^4*t^2 + 78*ep^2*mtt^2*mWW^4*t^2 - 21*mtt*mWW^5*t^2 - 69*ep*mtt*mWW^5*t^2 - 54*ep^2*mtt*mWW^5*t^2 + 37*mtt^4*mWW*s*t^2 + 137*ep*mtt^4*mWW*s*t^2 + 118*ep^2*mtt^4*mWW*s*t^2 - 76*mtt^3*mWW^2*s*t^2 - 287*ep*mtt^3*mWW^2*s*t^2 - 238*ep^2*mtt^3*mWW^2*s*t^2 + 75*mtt^2*mWW^3*s*t^2 + 282*ep*mtt^2*mWW^3*s*t^2 + 216*ep^2*mtt^2*mWW^3*s*t^2 - 52*mtt*mWW^4*s*t^2 - 197*ep*mtt*mWW^4*s*t^2 - 154*ep^2*mtt*mWW^4*s*t^2 + 16*mWW^5*s*t^2 + 65*ep*mWW^5*s*t^2 + 58*ep^2*mWW^5*s*t^2 - 25*mtt^3*mWW*s^2*t^2 - 109*ep*mtt^3*mWW*s^2*t^2 - 102*ep^2*mtt^3*mWW*s^2*t^2 + 46*mtt^2*mWW^2*s^2*t^2 + 188*ep*mtt^2*mWW^2*s^2*t^2 + 144*ep^2*mtt^2*mWW^2*s^2*t^2 - mtt*mWW^3*s^2*t^2 - ep*mtt*mWW^3*s^2*t^2 + 50*ep^2*mtt*mWW^3*s^2*t^2 + 16*mWW^4*s^2*t^2 + 48*ep*mWW^4*s^2*t^2 + 16*ep^2*mWW^4*s^2*t^2 + 3*mtt^2*mWW*s^3*t^2 + 23*ep*mtt^2*mWW*s^3*t^2 + 26*ep^2*mtt^2*mWW*s^3*t^2 + 5*mtt*mWW^2*s^3*t^2 + 18*ep*mtt*mWW^2*s^3*t^2 + 32*ep^2*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 - 41*ep*mWW^3*s^3*t^2 - 58*ep^2*mWW^3*s^3*t^2 + 21*mtt^4*mWW*t^3 + 69*ep*mtt^4*mWW*t^3 + 54*ep^2*mtt^4*mWW*t^3 - 33*mtt^3*mWW^2*t^3 - 105*ep*mtt^3*mWW^2*t^3 - 78*ep^2*mtt^3*mWW^2*t^3 + 18*mtt^2*mWW^3*t^3 + 54*ep*mtt^2*mWW^3*t^3 + 36*ep^2*mtt^2*mWW^3*t^3 - 21*mtt*mWW^4*t^3 - 69*ep*mtt*mWW^4*t^3 - 54*ep^2*mtt*mWW^4*t^3 + 15*mWW^5*t^3 + 51*ep*mWW^5*t^3 + 42*ep^2*mWW^5*t^3 - 37*mtt^3*mWW*s*t^3 - 160*ep*mtt^3*mWW*s*t^3 - 144*ep^2*mtt^3*mWW*s*t^3 + 51*mtt^2*mWW^2*s*t^3 + 270*ep*mtt^2*mWW^2*s*t^3 + 252*ep^2*mtt^2*mWW^2*s*t^3 - 27*mtt*mWW^3*s*t^3 - 180*ep*mtt*mWW^3*s*t^3 - 168*ep^2*mtt*mWW^3*s*t^3 + 13*mWW^4*s*t^3 + 70*ep*mWW^4*s*t^3 + 60*ep^2*mWW^4*s*t^3 + 19*mtt^2*mWW*s^2*t^3 + 107*ep*mtt^2*mWW*s^2*t^3 + 110*ep^2*mtt^2*mWW*s^2*t^3 - 30*mtt*mWW^2*s^2*t^3 - 178*ep*mtt*mWW^2*s^2*t^3 - 180*ep^2*mtt*mWW^2*s^2*t^3 - mWW^3*s^2*t^3 + 29*ep*mWW^3*s^2*t^3 + 34*ep^2*mWW^3*s^2*t^3 - 3*mtt*mWW*s^3*t^3 - 16*ep*mtt*mWW*s^3*t^3 - 20*ep^2*mtt*mWW*s^3*t^3 + 3*mWW^2*s^3*t^3 + 16*ep*mWW^2*s^3*t^3 + 20*ep^2*mWW^2*s^3*t^3 - 6*mtt^4*t^4 - 18*ep*mtt^4*t^4 - 12*ep^2*mtt^4*t^4 + 15*mtt^3*mWW*t^4 + 45*ep*mtt^3*mWW*t^4 + 30*ep^2*mtt^3*mWW*t^4 - 24*mtt^2*mWW^2*t^4 - 78*ep*mtt^2*mWW^2*t^4 - 60*ep^2*mtt^2*mWW^2*t^4 + 27*mtt*mWW^3*t^4 + 93*ep*mtt*mWW^3*t^4 + 78*ep^2*mtt*mWW^3*t^4 - 12*mWW^4*t^4 - 42*ep*mWW^4*t^4 - 36*ep^2*mWW^4*t^4 + 9*mtt^3*s*t^4 + 31*ep*mtt^3*s*t^4 + 22*ep^2*mtt^3*s*t^4 - 15*mtt^2*mWW*s*t^4 - 54*ep*mtt^2*mWW*s*t^4 - 36*ep^2*mtt^2*mWW*s*t^4 + 18*mtt*mWW^2*s*t^4 + 66*ep*mtt*mWW^2*s*t^4 + 48*ep^2*mtt*mWW^2*s*t^4 - 12*mWW^3*s*t^4 - 43*ep*mWW^3*s*t^4 - 34*ep^2*mWW^3*s*t^4 - 3*mtt^2*s^2*t^4 - 13*ep*mtt^2*s^2*t^4 - 10*ep^2*mtt^2*s^2*t^4 + 3*mtt*mWW*s^2*t^4 + 14*ep*mtt*mWW*s^2*t^4 + 8*ep^2*mtt*mWW*s^2*t^4 - ep*mWW^2*s^2*t^4 + 2*ep^2*mWW^2*s^2*t^4 + 3*mtt^3*t^5 + 9*ep*mtt^3*t^5 + 6*ep^2*mtt^3*t^5 - 9*mtt^2*mWW*t^5 - 27*ep*mtt^2*mWW*t^5 - 18*ep^2*mtt^2*mWW*t^5 + 9*mtt*mWW^2*t^5 + 27*ep*mtt*mWW^2*t^5 + 18*ep^2*mtt*mWW^2*t^5 - 3*mWW^3*t^5 - 9*ep*mWW^3*t^5 - 6*ep^2*mWW^3*t^5 - 3*mtt^2*s*t^5 - 9*ep*mtt^2*s*t^5 - 6*ep^2*mtt^2*s*t^5 + 6*mtt*mWW*s*t^5 + 18*ep*mtt*mWW*s*t^5 + 12*ep^2*mtt*mWW*s*t^5 - 3*mWW^2*s*t^5 - 9*ep*mWW^2*s*t^5 - 6*ep^2*mWW^2*s*t^5))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(mWW - t)^4*(mtt - s - t)*t), -(12*ep^3*mtt^10*mWW + 36*ep^4*mtt^10*mWW + 24*ep^5*mtt^10*mWW + 12*ep^2*mtt^9*mWW^2 - 48*ep^3*mtt^9*mWW^2 - 212*ep^4*mtt^9*mWW^2 - 136*ep^5*mtt^9*mWW^2 - 36*ep^2*mtt^8*mWW^3 + 68*ep^3*mtt^8*mWW^3 + 312*ep^4*mtt^8*mWW^3 + 64*ep^5*mtt^8*mWW^3 + 16*ep^2*mtt^7*mWW^4 - 24*ep^3*mtt^7*mWW^4 + 232*ep^4*mtt^7*mWW^4 + 688*ep^5*mtt^7*mWW^4 + 56*ep^2*mtt^6*mWW^5 - 44*ep^3*mtt^6*mWW^5 - 1068*ep^4*mtt^6*mWW^5 - 1512*ep^5*mtt^6*mWW^5 - 84*ep^2*mtt^5*mWW^6 + 64*ep^3*mtt^5*mWW^6 + 1116*ep^4*mtt^5*mWW^6 + 1304*ep^5*mtt^5*mWW^6 + 44*ep^2*mtt^4*mWW^7 - 36*ep^3*mtt^4*mWW^7 - 496*ep^4*mtt^4*mWW^7 - 496*ep^5*mtt^4*mWW^7 - 8*ep^2*mtt^3*mWW^8 + 8*ep^3*mtt^3*mWW^8 + 80*ep^4*mtt^3*mWW^8 + 64*ep^5*mtt^3*mWW^8 - 36*ep^3*mtt^9*mWW*s - 84*ep^4*mtt^9*mWW*s - 24*ep^5*mtt^9*mWW*s - 36*ep^2*mtt^8*mWW^2*s + 130*ep^3*mtt^8*mWW^2*s + 358*ep^4*mtt^8*mWW^2*s - 92*ep^5*mtt^8*mWW^2*s - 12*ep*mtt^7*mWW^3*s + 126*ep^2*mtt^7*mWW^3*s - 92*ep^3*mtt^7*mWW^3*s - 134*ep^4*mtt^7*mWW^3*s + 1300*ep^5*mtt^7*mWW^3*s + 24*ep*mtt^6*mWW^4*s - 78*ep^2*mtt^6*mWW^4*s - 14*ep^3*mtt^6*mWW^4*s - 1784*ep^4*mtt^6*mWW^4*s - 4520*ep^5*mtt^6*mWW^4*s - 180*ep^2*mtt^5*mWW^5*s - 148*ep^3*mtt^5*mWW^5*s + 4016*ep^4*mtt^5*mWW^5*s + 7184*ep^5*mtt^5*mWW^5*s - 24*ep*mtt^4*mWW^6*s + 288*ep^2*mtt^4*mWW^6*s + 254*ep^3*mtt^4*mWW^6*s - 3610*ep^4*mtt^4*mWW^6*s - 5548*ep^5*mtt^4*mWW^6*s + 12*ep*mtt^3*mWW^7*s - 138*ep^2*mtt^3*mWW^7*s - 76*ep^3*mtt^3*mWW^7*s + 1418*ep^4*mtt^3*mWW^7*s + 1844*ep^5*mtt^3*mWW^7*s + 18*ep^2*mtt^2*mWW^8*s - 18*ep^3*mtt^2*mWW^8*s - 180*ep^4*mtt^2*mWW^8*s - 144*ep^5*mtt^2*mWW^8*s - 120*ep^4*mtt^8*mWW*s^2 - 240*ep^5*mtt^8*mWW*s^2 + 1120*ep^4*mtt^7*mWW^2*s^2 + 2240*ep^5*mtt^7*mWW^2*s^2 + 12*ep*mtt^6*mWW^3*s^2 + 26*ep^2*mtt^6*mWW^3*s^2 - 8*ep^3*mtt^6*mWW^3*s^2 - 3608*ep^4*mtt^6*mWW^3*s^2 - 7448*ep^5*mtt^6*mWW^3*s^2 + 4*ep*mtt^5*mWW^4*s^2 - 292*ep^2*mtt^5*mWW^4*s^2 - 114*ep^3*mtt^5*mWW^4*s^2 + 6348*ep^4*mtt^5*mWW^4*s^2 + 12880*ep^5*mtt^5*mWW^4*s^2 - 52*ep*mtt^4*mWW^5*s^2 + 524*ep^2*mtt^4*mWW^5*s^2 + 556*ep^3*mtt^4*mWW^5*s^2 - 6384*ep^4*mtt^4*mWW^5*s^2 - 12704*ep^5*mtt^4*mWW^5*s^2 + 44*ep*mtt^3*mWW^6*s^2 - 272*ep^2*mtt^3*mWW^6*s^2 - 744*ep^3*mtt^3*mWW^6*s^2 + 3248*ep^4*mtt^3*mWW^6*s^2 + 6752*ep^5*mtt^3*mWW^6*s^2 - 8*ep*mtt^2*mWW^7*s^2 + 10*ep^2*mtt^2*mWW^7*s^2 + 316*ep^3*mtt^2*mWW^7*s^2 - 576*ep^4*mtt^2*mWW^7*s^2 - 1432*ep^5*mtt^2*mWW^7*s^2 + 4*ep^2*mtt*mWW^8*s^2 - 6*ep^3*mtt*mWW^8*s^2 - 28*ep^4*mtt*mWW^8*s^2 - 48*ep^5*mtt*mWW^8*s^2 + 120*ep^3*mtt^7*mWW*s^3 + 600*ep^4*mtt^7*mWW*s^3 + 720*ep^5*mtt^7*mWW*s^3 + 97*ep^2*mtt^6*mWW^2*s^3 - 333*ep^3*mtt^6*mWW^2*s^3 - 3532*ep^4*mtt^6*mWW^2*s^3 - 4956*ep^5*mtt^6*mWW^2*s^3 + 2*mtt^5*mWW^3*s^3 + 19*ep*mtt^5*mWW^3*s^3 - 391*ep^2*mtt^5*mWW^3*s^3 - 14*ep^3*mtt^5*mWW^3*s^3 + 7516*ep^4*mtt^5*mWW^3*s^3 + 12560*ep^5*mtt^5*mWW^3*s^3 - 6*mtt^4*mWW^4*s^3 - 48*ep*mtt^4*mWW^4*s^3 + 704*ep^2*mtt^4*mWW^4*s^3 + 362*ep^3*mtt^4*mWW^4*s^3 - 7518*ep^4*mtt^4*mWW^4*s^3 - 14420*ep^5*mtt^4*mWW^4*s^3 + 6*mtt^3*mWW^5*s^3 + 66*ep*mtt^3*mWW^5*s^3 - 610*ep^2*mtt^3*mWW^5*s^3 - 988*ep^3*mtt^3*mWW^5*s^3 + 4970*ep^4*mtt^3*mWW^5*s^3 + 9972*ep^5*mtt^3*mWW^5*s^3 - 2*mtt^2*mWW^6*s^3 - 48*ep*mtt^2*mWW^6*s^3 + 245*ep^2*mtt^2*mWW^6*s^3 + 1011*ep^3*mtt^2*mWW^6*s^3 - 2326*ep^4*mtt^2*mWW^6*s^3 - 4448*ep^5*mtt^2*mWW^6*s^3 + 11*ep*mtt*mWW^7*s^3 - 39*ep^2*mtt*mWW^7*s^3 - 158*ep^3*mtt*mWW^7*s^3 + 218*ep^4*mtt*mWW^7*s^3 + 476*ep^5*mtt*mWW^7*s^3 - 6*ep^2*mWW^8*s^3 + 72*ep^4*mWW^8*s^3 + 96*ep^5*mWW^8*s^3 - 180*ep^3*mtt^6*mWW*s^4 - 780*ep^4*mtt^6*mWW*s^4 - 840*ep^5*mtt^6*mWW*s^4 - 2*ep*mtt^5*mWW^2*s^4 - 125*ep^2*mtt^5*mWW^2*s^4 + 435*ep^3*mtt^5*mWW^2*s^4 + 3644*ep^4*mtt^5*mWW^2*s^4 + 4580*ep^5*mtt^5*mWW^2*s^4 - 4*mtt^4*mWW^3*s^4 - 20*ep*mtt^4*mWW^3*s^4 + 432*ep^2*mtt^4*mWW^3*s^4 + 48*ep^3*mtt^4*mWW^3*s^4 - 5712*ep^4*mtt^4*mWW^3*s^4 - 8808*ep^5*mtt^4*mWW^3*s^4 + 8*mtt^3*mWW^4*s^4 + 24*ep*mtt^3*mWW^4*s^4 - 524*ep^2*mtt^3*mWW^4*s^4 - 426*ep^3*mtt^3*mWW^4*s^4 + 3928*ep^4*mtt^3*mWW^4*s^4 + 7144*ep^5*mtt^3*mWW^4*s^4 - 4*mtt^2*mWW^5*s^4 - 48*ep*mtt^2*mWW^5*s^4 + 344*ep^2*mtt^2*mWW^5*s^4 + 978*ep^3*mtt^2*mWW^5*s^4 - 2260*ep^4*mtt^2*mWW^5*s^4 - 4120*ep^5*mtt^2*mWW^5*s^4 + 14*ep*mtt*mWW^6*s^4 - 63*ep^2*mtt*mWW^6*s^4 - 253*ep^3*mtt*mWW^6*s^4 + 60*ep^4*mtt*mWW^6*s^4 + 340*ep^5*mtt*mWW^6*s^4 + 6*ep^3*mWW^7*s^4 + 96*ep^4*mWW^7*s^4 + 168*ep^5*mWW^7*s^4 + 108*ep^3*mtt^5*mWW*s^5 + 444*ep^4*mtt^5*mWW*s^5 + 456*ep^5*mtt^5*mWW*s^5 + 4*ep*mtt^4*mWW^2*s^5 + 67*ep^2*mtt^4*mWW^2*s^5 - 233*ep^3*mtt^4*mWW^2*s^5 - 1690*ep^4*mtt^4*mWW^2*s^5 - 1976*ep^5*mtt^4*mWW^2*s^5 + 2*mtt^3*mWW^3*s^5 - ep*mtt^3*mWW^3*s^5 - 177*ep^2*mtt^3*mWW^3*s^5 - 14*ep^3*mtt^3*mWW^3*s^5 + 1754*ep^4*mtt^3*mWW^3*s^5 + 2508*ep^5*mtt^3*mWW^3*s^5 - 2*mtt^2*mWW^4*s^5 - 6*ep*mtt^2*mWW^4*s^5 + 157*ep^2*mtt^2*mWW^4*s^5 + 299*ep^3*mtt^2*mWW^4*s^5 - 782*ep^4*mtt^2*mWW^4*s^5 - 1360*ep^5*mtt^2*mWW^4*s^5 + 3*ep*mtt*mWW^5*s^5 - 5*ep^2*mtt*mWW^5*s^5 - 148*ep^3*mtt*mWW^5*s^5 - 430*ep^4*mtt*mWW^5*s^5 - 364*ep^5*mtt*mWW^5*s^5 - 10*ep^2*mWW^6*s^5 + 20*ep^3*mWW^6*s^5 + 192*ep^4*mWW^6*s^5 + 224*ep^5*mWW^6*s^5 - 24*ep^3*mtt^4*mWW*s^6 - 96*ep^4*mtt^4*mWW*s^6 - 96*ep^5*mtt^4*mWW*s^6 - 2*ep*mtt^3*mWW^2*s^6 - 15*ep^2*mtt^3*mWW^2*s^6 + 49*ep^3*mtt^3*mWW^2*s^6 + 312*ep^4*mtt^3*mWW^2*s^6 + 340*ep^5*mtt^3*mWW^2*s^6 + 2*ep*mtt^2*mWW^3*s^6 + 20*ep^2*mtt^2*mWW^3*s^6 + 12*ep^3*mtt^2*mWW^3*s^6 - 128*ep^4*mtt^2*mWW^3*s^6 - 176*ep^5*mtt^2*mWW^3*s^6 - 5*ep^2*mtt*mWW^4*s^6 - 51*ep^3*mtt*mWW^4*s^6 - 144*ep^4*mtt*mWW^4*s^6 - 124*ep^5*mtt*mWW^4*s^6 + 14*ep^3*mWW^5*s^6 + 56*ep^4*mWW^5*s^6 + 56*ep^5*mWW^5*s^6 + 12*ep^3*mtt^10*t + 36*ep^4*mtt^10*t + 24*ep^5*mtt^10*t + 12*ep^2*mtt^9*mWW*t - 112*ep^3*mtt^9*mWW*t - 452*ep^4*mtt^9*mWW*t - 360*ep^5*mtt^9*mWW*t - 100*ep^2*mtt^8*mWW^2*t + 356*ep^3*mtt^8*mWW^2*t + 2056*ep^4*mtt^8*mWW^2*t + 1888*ep^5*mtt^8*mWW^2*t + 288*ep^2*mtt^7*mWW^3*t - 552*ep^3*mtt^7*mWW^3*t - 4504*ep^4*mtt^7*mWW^3*t - 4496*ep^5*mtt^7*mWW^3*t - 392*ep^2*mtt^6*mWW^4*t + 468*ep^3*mtt^6*mWW^4*t + 5236*ep^4*mtt^6*mWW^4*t + 5464*ep^5*mtt^6*mWW^4*t + 268*ep^2*mtt^5*mWW^5*t - 224*ep^3*mtt^5*mWW^5*t - 3220*ep^4*mtt^5*mWW^5*t - 3400*ep^5*mtt^5*mWW^5*t - 84*ep^2*mtt^4*mWW^6*t + 60*ep^3*mtt^4*mWW^6*t + 928*ep^4*mtt^4*mWW^6*t + 944*ep^5*mtt^4*mWW^6*t + 8*ep^2*mtt^3*mWW^7*t - 8*ep^3*mtt^3*mWW^7*t - 80*ep^4*mtt^3*mWW^7*t - 64*ep^5*mtt^3*mWW^7*t - 60*ep^3*mtt^9*s*t - 180*ep^4*mtt^9*s*t - 120*ep^5*mtt^9*s*t - 60*ep^2*mtt^8*mWW*s*t + 486*ep^3*mtt^8*mWW*s*t + 2002*ep^4*mtt^8*mWW*s*t + 1580*ep^5*mtt^8*mWW*s*t - 12*ep*mtt^7*mWW^2*s*t + 458*ep^2*mtt^7*mWW^2*s*t - 1256*ep^3*mtt^7*mWW^2*s*t - 8210*ep^4*mtt^7*mWW^2*s*t - 7540*ep^5*mtt^7*mWW^2*s*t + 88*ep*mtt^6*mWW^3*s*t - 1310*ep^2*mtt^6*mWW^3*s*t + 986*ep^3*mtt^6*mWW^3*s*t + 16836*ep^4*mtt^6*mWW^3*s*t + 17840*ep^5*mtt^6*mWW^3*s*t - 184*ep*mtt^5*mWW^4*s*t + 1752*ep^2*mtt^5*mWW^4*s*t + 576*ep^3*mtt^5*mWW^4*s*t - 18384*ep^4*mtt^5*mWW^4*s*t - 22112*ep^5*mtt^5*mWW^4*s*t + 144*ep*mtt^4*mWW^5*s*t - 1064*ep^2*mtt^4*mWW^5*s*t - 1126*ep^3*mtt^4*mWW^5*s*t + 9866*ep^4*mtt^4*mWW^5*s*t + 13420*ep^5*mtt^4*mWW^5*s*t - 28*ep*mtt^3*mWW^6*s*t + 170*ep^2*mtt^3*mWW^6*s*t + 376*ep^3*mtt^3*mWW^6*s*t - 1506*ep^4*mtt^3*mWW^6*s*t - 2708*ep^5*mtt^3*mWW^6*s*t - 8*ep*mtt^2*mWW^7*s*t + 66*ep^2*mtt^2*mWW^7*s*t + 6*ep^3*mtt^2*mWW^7*s*t - 544*ep^4*mtt^2*mWW^7*s*t - 456*ep^5*mtt^2*mWW^7*s*t - 12*ep^2*mtt*mWW^8*s*t + 12*ep^3*mtt*mWW^8*s*t + 120*ep^4*mtt*mWW^8*s*t + 96*ep^5*mtt*mWW^8*s*t + 120*ep^3*mtt^8*s^2*t + 360*ep^4*mtt^8*s^2*t + 240*ep^5*mtt^8*s^2*t + 120*ep^2*mtt^7*mWW*s^2*t - 820*ep^3*mtt^7*mWW*s^2*t - 3440*ep^4*mtt^7*mWW*s^2*t - 2640*ep^5*mtt^7*mWW*s^2*t + 36*ep*mtt^6*mWW^2*s^2*t - 738*ep^2*mtt^6*mWW^2*s^2*t + 1694*ep^3*mtt^6*mWW^2*s^2*t + 11518*ep^4*mtt^6*mWW^2*s^2*t + 10060*ep^5*mtt^6*mWW^2*s^2*t - 144*ep*mtt^5*mWW^3*s^2*t + 1610*ep^2*mtt^5*mWW^3*s^2*t - 1016*ep^3*mtt^5*mWW^3*s^2*t - 17938*ep^4*mtt^5*mWW^3*s^2*t - 18476*ep^5*mtt^5*mWW^3*s^2*t + 152*ep*mtt^4*mWW^4*s^2*t - 1228*ep^2*mtt^4*mWW^4*s^2*t - 978*ep^3*mtt^4*mWW^4*s^2*t + 12784*ep^4*mtt^4*mWW^4*s^2*t + 17832*ep^5*mtt^4*mWW^4*s^2*t - 16*ep*mtt^3*mWW^5*s^2*t - 12*ep^2*mtt^3*mWW^5*s^2*t + 1548*ep^3*mtt^3*mWW^5*s^2*t - 2620*ep^4*mtt^3*mWW^5*s^2*t - 8696*ep^5*mtt^3*mWW^5*s^2*t - 28*ep*mtt^2*mWW^6*s^2*t + 238*ep^2*mtt^2*mWW^6*s^2*t - 486*ep^3*mtt^2*mWW^6*s^2*t - 842*ep^4*mtt^2*mWW^6*s^2*t + 1676*ep^5*mtt^2*mWW^6*s^2*t + 10*ep^2*mtt*mWW^7*s^2*t - 64*ep^3*mtt*mWW^7*s^2*t + 190*ep^4*mtt*mWW^7*s^2*t - 12*ep^5*mtt*mWW^7*s^2*t + 2*ep^3*mWW^8*s^2*t - 12*ep^4*mWW^8*s^2*t + 16*ep^5*mWW^8*s^2*t - 120*ep^3*mtt^7*s^3*t - 360*ep^4*mtt^7*s^3*t - 240*ep^5*mtt^7*s^3*t - 119*ep^2*mtt^6*mWW*s^3*t + 649*ep^3*mtt^6*mWW*s^3*t + 2756*ep^4*mtt^6*mWW*s^3*t + 1964*ep^5*mtt^6*mWW*s^3*t + 2*mtt^5*mWW^2*s^3*t - 41*ep*mtt^5*mWW^2*s^3*t + 433*ep^2*mtt^5*mWW^2*s^3*t - 1005*ep^3*mtt^5*mWW^2*s^3*t - 5850*ep^4*mtt^5*mWW^2*s^3*t - 4336*ep^5*mtt^5*mWW^2*s^3*t - 10*mtt^4*mWW^3*s^3*t + 48*ep*mtt^4*mWW^3*s^3*t - 245*ep^2*mtt^4*mWW^3*s^3*t + 870*ep^3*mtt^4*mWW^3*s^3*t + 2868*ep^4*mtt^4*mWW^3*s^3*t + 2512*ep^5*mtt^4*mWW^3*s^3*t + 18*mtt^3*mWW^4*s^3*t - 16*ep*mtt^3*mWW^4*s^3*t - 568*ep^2*mtt^3*mWW^4*s^3*t + 1150*ep^3*mtt^3*mWW^4*s^3*t + 1582*ep^4*mtt^3*mWW^4*s^3*t - 2828*ep^5*mtt^3*mWW^4*s^3*t - 14*mtt^2*mWW^5*s^3*t + 22*ep*mtt^2*mWW^5*s^3*t + 637*ep^2*mtt^2*mWW^5*s^3*t - 1671*ep^3*mtt^2*mWW^5*s^3*t - 2410*ep^4*mtt^2*mWW^5*s^3*t + 2752*ep^5*mtt^2*mWW^5*s^3*t + 4*mtt*mWW^6*s^3*t - 15*ep*mtt*mWW^6*s^3*t - 169*ep^2*mtt*mWW^6*s^3*t + 143*ep^3*mtt*mWW^6*s^3*t + 1852*ep^4*mtt*mWW^6*s^3*t + 668*ep^5*mtt*mWW^6*s^3*t + 2*ep*mWW^7*s^3*t + 31*ep^2*mWW^7*s^3*t - 16*ep^3*mWW^7*s^3*t - 438*ep^4*mWW^7*s^3*t - 492*ep^5*mWW^7*s^3*t + 60*ep^3*mtt^6*s^4*t + 180*ep^4*mtt^6*s^4*t + 120*ep^5*mtt^6*s^4*t - 2*ep*mtt^5*mWW*s^4*t + 55*ep^2*mtt^5*mWW*s^4*t - 191*ep^3*mtt^5*mWW*s^4*t - 844*ep^4*mtt^5*mWW*s^4*t - 452*ep^5*mtt^5*mWW*s^4*t - 4*mtt^4*mWW^2*s^4*t + 32*ep*mtt^4*mWW^2*s^4*t + 44*ep^2*mtt^4*mWW^2*s^4*t + 77*ep^3*mtt^4*mWW^2*s^4*t - 770*ep^4*mtt^4*mWW^2*s^4*t - 1296*ep^5*mtt^4*mWW^2*s^4*t + 16*mtt^3*mWW^3*s^4*t - 16*ep*mtt^3*mWW^3*s^4*t - 522*ep^2*mtt^3*mWW^3*s^4*t - 106*ep^3*mtt^3*mWW^3*s^4*t + 3886*ep^4*mtt^3*mWW^3*s^4*t + 3724*ep^5*mtt^3*mWW^3*s^4*t - 20*mtt^2*mWW^4*s^4*t + 60*ep*mtt^2*mWW^4*s^4*t + 536*ep^2*mtt^2*mWW^4*s^4*t - 1122*ep^3*mtt^2*mWW^4*s^4*t - 2154*ep^4*mtt^2*mWW^4*s^4*t + 44*ep^5*mtt^2*mWW^4*s^4*t + 8*mtt*mWW^5*s^4*t - 14*ep*mtt*mWW^5*s^4*t - 261*ep^2*mtt*mWW^5*s^4*t + 97*ep^3*mtt*mWW^5*s^4*t + 2038*ep^4*mtt*mWW^5*s^4*t + 1224*ep^5*mtt*mWW^5*s^4*t + 4*ep*mWW^6*s^4*t + 20*ep^2*mWW^6*s^4*t - 31*ep^3*mWW^6*s^4*t - 288*ep^4*mWW^6*s^4*t - 292*ep^5*mWW^6*s^4*t - 12*ep^3*mtt^5*s^5*t - 36*ep^4*mtt^5*s^5*t - 24*ep^5*mtt^5*s^5*t + 4*ep*mtt^4*mWW*s^5*t - 5*ep^2*mtt^4*mWW*s^5*t - 43*ep^3*mtt^4*mWW*s^5*t - 118*ep^4*mtt^4*mWW*s^5*t - 168*ep^5*mtt^4*mWW*s^5*t + 2*mtt^3*mWW^2*s^5*t - 21*ep*mtt^3*mWW^2*s^5*t - 117*ep^2*mtt^3*mWW^2*s^5*t + 193*ep^3*mtt^3*mWW^2*s^5*t + 1540*ep^4*mtt^3*mWW^2*s^5*t + 1492*ep^5*mtt^3*mWW^2*s^5*t - 6*mtt^2*mWW^3*s^5*t + 26*ep*mtt^2*mWW^3*s^5*t + 196*ep^2*mtt^2*mWW^3*s^5*t - 167*ep^3*mtt^2*mWW^3*s^5*t - 1180*ep^4*mtt^2*mWW^3*s^5*t - 1124*ep^5*mtt^2*mWW^3*s^5*t + 4*mtt*mWW^4*s^5*t - 11*ep*mtt*mWW^4*s^5*t - 137*ep^2*mtt*mWW^4*s^5*t - 37*ep^3*mtt*mWW^4*s^5*t + 712*ep^4*mtt*mWW^4*s^5*t + 676*ep^5*mtt*mWW^4*s^5*t + 2*ep*mWW^5*s^5*t - ep^2*mWW^5*s^5*t + 2*ep^3*mWW^5*s^5*t + 106*ep^4*mWW^5*s^5*t + 172*ep^5*mWW^5*s^5*t - 2*ep*mtt^3*mWW*s^6*t - 3*ep^2*mtt^3*mWW*s^6*t + 31*ep^3*mtt^3*mWW*s^6*t + 96*ep^4*mtt^3*mWW*s^6*t + 76*ep^5*mtt^3*mWW*s^6*t + 6*ep*mtt^2*mWW^2*s^6*t + 20*ep^2*mtt^2*mWW^2*s^6*t - 59*ep^3*mtt^2*mWW^2*s^6*t - 284*ep^4*mtt^2*mWW^2*s^6*t - 268*ep^5*mtt^2*mWW^2*s^6*t - 4*ep*mtt*mWW^3*s^6*t - 19*ep^2*mtt*mWW^3*s^6*t + ep^3*mtt*mWW^3*s^6*t + 104*ep^4*mtt*mWW^3*s^6*t + 116*ep^5*mtt*mWW^3*s^6*t + 2*ep^2*mWW^4*s^6*t + 27*ep^3*mWW^4*s^6*t + 84*ep^4*mWW^4*s^6*t + 76*ep^5*mWW^4*s^6*t + 16*ep^4*mtt^9*t^2 + 32*ep^5*mtt^9*t^2 + 28*ep^3*mtt^8*mWW*t^2 - 60*ep^4*mtt^8*mWW*t^2 - 232*ep^5*mtt^8*mWW*t^2 + 12*ep^2*mtt^7*mWW^2*t^2 - 120*ep^3*mtt^7*mWW^2*t^2 - 28*ep^4*mtt^7*mWW^2*t^2 + 520*ep^5*mtt^7*mWW^2*t^2 - 44*ep^2*mtt^6*mWW^3*t^2 + 196*ep^3*mtt^6*mWW^3*t^2 + 352*ep^4*mtt^6*mWW^3*t^2 - 432*ep^5*mtt^6*mWW^3*t^2 + 56*ep^2*mtt^5*mWW^4*t^2 - 144*ep^3*mtt^5*mWW^4*t^2 - 488*ep^4*mtt^5*mWW^4*t^2 + 48*ep^5*mtt^5*mWW^4*t^2 - 24*ep^2*mtt^4*mWW^5*t^2 + 36*ep^3*mtt^4*mWW^5*t^2 + 196*ep^4*mtt^4*mWW^5*t^2 + 56*ep^5*mtt^4*mWW^5*t^2 - 4*ep^2*mtt^3*mWW^6*t^2 + 8*ep^3*mtt^3*mWW^6*t^2 + 52*ep^4*mtt^3*mWW^6*t^2 + 40*ep^5*mtt^3*mWW^6*t^2 + 4*ep^2*mtt^2*mWW^7*t^2 - 4*ep^3*mtt^2*mWW^7*t^2 - 40*ep^4*mtt^2*mWW^7*t^2 - 32*ep^5*mtt^2*mWW^7*t^2 + 12*ep^3*mtt^8*s*t^2 - 36*ep^4*mtt^8*s*t^2 - 120*ep^5*mtt^8*s*t^2 + 20*ep^2*mtt^7*mWW*s*t^2 - 196*ep^3*mtt^7*mWW*s*t^2 - 116*ep^4*mtt^7*mWW*s*t^2 + 712*ep^5*mtt^7*mWW*s*t^2 - 152*ep^2*mtt^6*mWW^2*s*t^2 + 718*ep^3*mtt^6*mWW^2*s*t^2 + 1318*ep^4*mtt^6*mWW^2*s*t^2 - 1452*ep^5*mtt^6*mWW^2*s*t^2 - 20*ep*mtt^5*mWW^3*s*t^2 + 426*ep^2*mtt^5*mWW^3*s*t^2 - 944*ep^3*mtt^5*mWW^3*s*t^2 - 3386*ep^4*mtt^5*mWW^3*s*t^2 + 732*ep^5*mtt^5*mWW^3*s*t^2 + 56*ep*mtt^4*mWW^4*s*t^2 - 530*ep^2*mtt^4*mWW^4*s*t^2 + 306*ep^3*mtt^4*mWW^4*s*t^2 + 3644*ep^4*mtt^4*mWW^4*s*t^2 + 928*ep^5*mtt^4*mWW^4*s*t^2 - 48*ep*mtt^3*mWW^5*s*t^2 + 248*ep^2*mtt^3*mWW^5*s*t^2 + 260*ep^3*mtt^3*mWW^5*s*t^2 - 1240*ep^4*mtt^3*mWW^5*s*t^2 - 768*ep^5*mtt^3*mWW^5*s*t^2 + 8*ep*mtt^2*mWW^6*s*t^2 + 36*ep^2*mtt^2*mWW^6*s*t^2 - 166*ep^3*mtt^2*mWW^6*s*t^2 - 610*ep^4*mtt^2*mWW^6*s*t^2 - 396*ep^5*mtt^2*mWW^6*s*t^2 + 4*ep*mtt*mWW^7*s*t^2 - 54*ep^2*mtt*mWW^7*s*t^2 + 16*ep^3*mtt*mWW^7*s*t^2 + 486*ep^4*mtt*mWW^7*s*t^2 + 412*ep^5*mtt*mWW^7*s*t^2 + 6*ep^2*mWW^8*s*t^2 - 6*ep^3*mWW^8*s*t^2 - 60*ep^4*mWW^8*s*t^2 - 48*ep^5*mWW^8*s*t^2 - 40*ep^3*mtt^7*s^2*t^2 + 160*ep^5*mtt^7*s^2*t^2 - 56*ep^2*mtt^6*mWW*s^2*t^2 + 410*ep^3*mtt^6*mWW*s^2*t^2 + 710*ep^4*mtt^6*mWW*s^2*t^2 - 668*ep^5*mtt^6*mWW*s^2*t^2 - 4*ep*mtt^5*mWW^2*s^2*t^2 + 282*ep^2*mtt^5*mWW^2*s^2*t^2 - 1240*ep^3*mtt^5*mWW^2*s^2*t^2 - 2676*ep^4*mtt^5*mWW^2*s^2*t^2 + 1648*ep^5*mtt^5*mWW^2*s^2*t^2 + 4*ep*mtt^4*mWW^3*s^2*t^2 - 448*ep^2*mtt^4*mWW^3*s^2*t^2 + 1876*ep^3*mtt^4*mWW^3*s^2*t^2 + 2670*ep^4*mtt^4*mWW^3*s^2*t^2 - 3684*ep^5*mtt^4*mWW^3*s^2*t^2 + 44*ep*mtt^3*mWW^4*s^2*t^2 + 28*ep^2*mtt^3*mWW^4*s^2*t^2 - 1516*ep^3*mtt^3*mWW^4*s^2*t^2 + 1232*ep^4*mtt^3*mWW^4*s^2*t^2 + 5312*ep^5*mtt^3*mWW^4*s^2*t^2 - 84*ep*mtt^2*mWW^5*s^2*t^2 + 432*ep^2*mtt^2*mWW^5*s^2*t^2 + 542*ep^3*mtt^2*mWW^5*s^2*t^2 - 3222*ep^4*mtt^2*mWW^5*s^2*t^2 - 3652*ep^5*mtt^2*mWW^5*s^2*t^2 + 40*ep*mtt*mWW^6*s^2*t^2 - 230*ep^2*mtt*mWW^6*s^2*t^2 - 20*ep^3*mtt*mWW^6*s^2*t^2 + 1188*ep^4*mtt*mWW^6*s^2*t^2 + 752*ep^5*mtt*mWW^6*s^2*t^2 - 8*ep^2*mWW^7*s^2*t^2 - 12*ep^3*mWW^7*s^2*t^2 + 98*ep^4*mWW^7*s^2*t^2 + 132*ep^5*mWW^7*s^2*t^2 + 48*ep^3*mtt^6*s^3*t^2 + 56*ep^4*mtt^6*s^3*t^2 - 80*ep^5*mtt^6*s^3*t^2 + 56*ep^2*mtt^5*mWW*s^3*t^2 - 357*ep^3*mtt^5*mWW*s^3*t^2 - 894*ep^4*mtt^5*mWW*s^3*t^2 + 88*ep^5*mtt^5*mWW*s^3*t^2 + 10*ep*mtt^4*mWW^2*s^3*t^2 - 147*ep^2*mtt^4*mWW^2*s^3*t^2 + 826*ep^3*mtt^4*mWW^2*s^3*t^2 + 1312*ep^4*mtt^4*mWW^2*s^3*t^2 - 1176*ep^5*mtt^4*mWW^2*s^3*t^2 + 46*ep*mtt^3*mWW^3*s^3*t^2 - 136*ep^2*mtt^3*mWW^3*s^3*t^2 - 1658*ep^3*mtt^3*mWW^3*s^3*t^2 + 2614*ep^4*mtt^3*mWW^3*s^3*t^2 + 5892*ep^5*mtt^3*mWW^3*s^3*t^2 - 106*ep*mtt^2*mWW^4*s^3*t^2 + 554*ep^2*mtt^2*mWW^4*s^3*t^2 + 1128*ep^3*mtt^2*mWW^4*s^3*t^2 - 4782*ep^4*mtt^2*mWW^4*s^3*t^2 - 6124*ep^5*mtt^2*mWW^4*s^3*t^2 + 50*ep*mtt*mWW^5*s^3*t^2 - 328*ep^2*mtt*mWW^5*s^3*t^2 + 31*ep^3*mtt*mWW^5*s^3*t^2 + 1600*ep^4*mtt*mWW^5*s^3*t^2 + 1236*ep^5*mtt*mWW^5*s^3*t^2 + ep^2*mWW^6*s^3*t^2 - 18*ep^3*mWW^6*s^3*t^2 + 94*ep^4*mWW^6*s^3*t^2 + 164*ep^5*mWW^6*s^3*t^2 - 24*ep^3*mtt^5*s^4*t^2 - 48*ep^4*mtt^5*s^4*t^2 - 26*ep^2*mtt^4*mWW*s^4*t^2 + 127*ep^3*mtt^4*mWW*s^4*t^2 + 442*ep^4*mtt^4*mWW*s^4*t^2 + 168*ep^5*mtt^4*mWW*s^4*t^2 - 8*ep*mtt^3*mWW^2*s^4*t^2 - 18*ep^2*mtt^3*mWW^2*s^4*t^2 - 174*ep^3*mtt^3*mWW^2*s^4*t^2 + 432*ep^4*mtt^3*mWW^2*s^4*t^2 + 704*ep^5*mtt^3*mWW^2*s^4*t^2 - 28*ep*mtt^2*mWW^3*s^4*t^2 + 204*ep^2*mtt^2*mWW^3*s^4*t^2 + 474*ep^3*mtt^2*mWW^3*s^4*t^2 - 2196*ep^4*mtt^2*mWW^3*s^4*t^2 - 2304*ep^5*mtt^2*mWW^3*s^4*t^2 + 4*ep*mtt*mWW^4*s^4*t^2 - 102*ep^2*mtt*mWW^4*s^4*t^2 + 226*ep^3*mtt*mWW^4*s^4*t^2 + 384*ep^4*mtt*mWW^4*s^4*t^2 - 96*ep^5*mtt*mWW^4*s^4*t^2 + 6*ep^2*mWW^5*s^4*t^2 - 21*ep^3*mWW^5*s^4*t^2 - 38*ep^4*mWW^5*s^4*t^2 - 8*ep^5*mWW^5*s^4*t^2 + 4*ep^3*mtt^4*s^5*t^2 + 12*ep^4*mtt^4*s^5*t^2 + 8*ep^5*mtt^4*s^5*t^2 + 8*ep^2*mtt^3*mWW*s^5*t^2 - 11*ep^3*mtt^3*mWW*s^5*t^2 - 102*ep^4*mtt^3*mWW*s^5*t^2 - 96*ep^5*mtt^3*mWW*s^5*t^2 + 2*ep*mtt^2*mWW^2*s^5*t^2 + 21*ep^2*mtt^2*mWW^2*s^5*t^2 - 12*ep^3*mtt^2*mWW^2*s^5*t^2 - 342*ep^4*mtt^2*mWW^2*s^5*t^2 - 220*ep^5*mtt^2*mWW^2*s^5*t^2 - 2*ep*mtt*mWW^3*s^5*t^2 + 4*ep^2*mtt*mWW^3*s^5*t^2 + 49*ep^3*mtt*mWW^3*s^5*t^2 - 106*ep^4*mtt*mWW^3*s^5*t^2 - 232*ep^5*mtt*mWW^3*s^5*t^2 - ep^2*mWW^4*s^5*t^2 + 2*ep^3*mWW^4*s^5*t^2 + 26*ep^4*mWW^4*s^5*t^2 + 28*ep^5*mWW^4*s^5*t^2 - 2*ep^2*mtt^2*mWW*s^6*t^2 - ep^3*mtt^2*mWW*s^6*t^2 + 20*ep^4*mtt^2*mWW*s^6*t^2 + 28*ep^5*mtt^2*mWW*s^6*t^2 + 2*ep^2*mtt*mWW^2*s^6*t^2 + 2*ep^3*mtt*mWW^2*s^6*t^2 - 16*ep^4*mtt*mWW^2*s^6*t^2 - 24*ep^5*mtt*mWW^2*s^6*t^2 - ep^3*mWW^3*s^6*t^2 - 4*ep^4*mWW^3*s^6*t^2 - 4*ep^5*mWW^3*s^6*t^2 - 4*ep^3*mtt^8*t^3 - 12*ep^4*mtt^8*t^3 - 8*ep^5*mtt^8*t^3 - 4*ep^2*mtt^7*mWW*t^3 + 24*ep^3*mtt^7*mWW*t^3 + 100*ep^4*mtt^7*mWW*t^3 + 72*ep^5*mtt^7*mWW*t^3 + 20*ep^2*mtt^6*mWW^2*t^3 - 60*ep^3*mtt^6*mWW^2*t^3 - 320*ep^4*mtt^6*mWW^2*t^3 - 240*ep^5*mtt^6*mWW^2*t^3 - 40*ep^2*mtt^5*mWW^3*t^3 + 80*ep^3*mtt^5*mWW^3*t^3 + 520*ep^4*mtt^5*mWW^3*t^3 + 400*ep^5*mtt^5*mWW^3*t^3 + 40*ep^2*mtt^4*mWW^4*t^3 - 60*ep^3*mtt^4*mWW^4*t^3 - 460*ep^4*mtt^4*mWW^4*t^3 - 360*ep^5*mtt^4*mWW^4*t^3 - 20*ep^2*mtt^3*mWW^5*t^3 + 24*ep^3*mtt^3*mWW^5*t^3 + 212*ep^4*mtt^3*mWW^5*t^3 + 168*ep^5*mtt^3*mWW^5*t^3 + 4*ep^2*mtt^2*mWW^6*t^3 - 4*ep^3*mtt^2*mWW^6*t^3 - 40*ep^4*mtt^2*mWW^6*t^3 - 32*ep^5*mtt^2*mWW^6*t^3 + 8*ep^3*mtt^7*s*t^3 + 24*ep^4*mtt^7*s*t^3 + 16*ep^5*mtt^7*s*t^3 + 8*ep^2*mtt^6*mWW*s*t^3 - 42*ep^3*mtt^6*mWW*s*t^3 - 182*ep^4*mtt^6*mWW*s*t^3 - 132*ep^5*mtt^6*mWW*s*t^3 + 4*ep*mtt^5*mWW^2*s*t^3 - 50*ep^2*mtt^5*mWW^2*s*t^3 + 68*ep^3*mtt^5*mWW^2*s*t^3 + 614*ep^4*mtt^5*mWW^2*s*t^3 + 492*ep^5*mtt^5*mWW^2*s*t^3 - 16*ep*mtt^4*mWW^3*s*t^3 + 126*ep^2*mtt^4*mWW^3*s*t^3 - 18*ep^3*mtt^4*mWW^3*s*t^3 - 1176*ep^4*mtt^4*mWW^3*s*t^3 - 1016*ep^5*mtt^4*mWW^3*s*t^3 + 24*ep*mtt^3*mWW^4*s*t^3 - 164*ep^2*mtt^3*mWW^4*s*t^3 - 48*ep^3*mtt^3*mWW^4*s*t^3 + 1364*ep^4*mtt^3*mWW^4*s*t^3 + 1224*ep^5*mtt^3*mWW^4*s*t^3 - 16*ep*mtt^2*mWW^5*s*t^3 + 116*ep^2*mtt^2*mWW^5*s*t^3 + 34*ep^3*mtt^2*mWW^5*s*t^3 - 950*ep^4*mtt^2*mWW^5*s*t^3 - 852*ep^5*mtt^2*mWW^5*s*t^3 + 4*ep*mtt*mWW^6*s*t^3 - 42*ep^2*mtt*mWW^6*s*t^3 + 4*ep^3*mtt*mWW^6*s*t^3 + 366*ep^4*mtt*mWW^6*s*t^3 + 316*ep^5*mtt*mWW^6*s*t^3 + 6*ep^2*mWW^7*s*t^3 - 6*ep^3*mWW^7*s*t^3 - 60*ep^4*mWW^7*s*t^3 - 48*ep^5*mWW^7*s*t^3 - 8*ep^2*mtt^5*mWW*s^2*t^3 + 6*ep^3*mtt^5*mWW*s^2*t^3 + 74*ep^4*mtt^5*mWW*s^2*t^3 + 60*ep^5*mtt^5*mWW*s^2*t^3 - 8*ep*mtt^4*mWW^2*s^2*t^3 + 64*ep^2*mtt^4*mWW^2*s^2*t^3 + 18*ep^3*mtt^4*mWW^2*s^2*t^3 - 514*ep^4*mtt^4*mWW^2*s^2*t^3 - 460*ep^5*mtt^4*mWW^2*s^2*t^3 + 24*ep*mtt^3*mWW^3*s^2*t^3 - 152*ep^2*mtt^3*mWW^3*s^2*t^3 - 76*ep^3*mtt^3*mWW^3*s^2*t^3 + 1196*ep^4*mtt^3*mWW^3*s^2*t^3 + 1096*ep^5*mtt^3*mWW^3*s^2*t^3 - 24*ep*mtt^2*mWW^4*s^2*t^3 + 152*ep^2*mtt^2*mWW^4*s^2*t^3 + 60*ep^3*mtt^2*mWW^4*s^2*t^3 - 1244*ep^4*mtt^2*mWW^4*s^2*t^3 - 1128*ep^5*mtt^2*mWW^4*s^2*t^3 + 8*ep*mtt*mWW^5*s^2*t^3 - 64*ep^2*mtt*mWW^5*s^2*t^3 + 6*ep^3*mtt*mWW^5*s^2*t^3 + 586*ep^4*mtt*mWW^5*s^2*t^3 + 508*ep^5*mtt*mWW^5*s^2*t^3 + 8*ep^2*mWW^6*s^2*t^3 - 14*ep^3*mWW^6*s^2*t^3 - 98*ep^4*mWW^6*s^2*t^3 - 76*ep^5*mWW^6*s^2*t^3 - 8*ep^3*mtt^5*s^3*t^3 - 24*ep^4*mtt^5*s^3*t^3 - 16*ep^5*mtt^5*s^3*t^3 + 8*ep^2*mtt^4*mWW*s^3*t^3 + 18*ep^3*mtt^4*mWW*s^3*t^3 - 2*ep^4*mtt^4*mWW*s^3*t^3 - 12*ep^5*mtt^4*mWW*s^3*t^3 + 4*ep*mtt^3*mWW^2*s^3*t^3 - 42*ep^2*mtt^3*mWW^2*s^3*t^3 - 24*ep^3*mtt^3*mWW^2*s^3*t^3 + 282*ep^4*mtt^3*mWW^2*s^3*t^3 + 260*ep^5*mtt^3*mWW^2*s^3*t^3 - 8*ep*mtt^2*mWW^3*s^3*t^3 + 62*ep^2*mtt^2*mWW^3*s^3*t^3 + 16*ep^3*mtt^2*mWW^3*s^3*t^3 - 506*ep^4*mtt^2*mWW^3*s^3*t^3 - 452*ep^5*mtt^2*mWW^3*s^3*t^3 + 4*ep*mtt*mWW^4*s^3*t^3 - 30*ep^2*mtt*mWW^4*s^3*t^3 + 8*ep^3*mtt*mWW^4*s^3*t^3 + 294*ep^4*mtt*mWW^4*s^3*t^3 + 252*ep^5*mtt*mWW^4*s^3*t^3 + 2*ep^2*mWW^5*s^3*t^3 - 10*ep^3*mWW^5*s^3*t^3 - 44*ep^4*mWW^5*s^3*t^3 - 32*ep^5*mWW^5*s^3*t^3 + 4*ep^3*mtt^4*s^4*t^3 + 12*ep^4*mtt^4*s^4*t^3 + 8*ep^5*mtt^4*s^4*t^3 - 4*ep^2*mtt^3*mWW*s^4*t^3 - 6*ep^3*mtt^3*mWW*s^4*t^3 + 10*ep^4*mtt^3*mWW*s^4*t^3 + 12*ep^5*mtt^3*mWW*s^4*t^3 + 8*ep^2*mtt^2*mWW^2*s^4*t^3 - 2*ep^3*mtt^2*mWW^2*s^4*t^3 - 62*ep^4*mtt^2*mWW^2*s^4*t^3 - 52*ep^5*mtt^2*mWW^2*s^4*t^3 - 4*ep^2*mtt*mWW^3*s^4*t^3 + 6*ep^3*mtt*mWW^3*s^4*t^3 + 46*ep^4*mtt*mWW^3*s^4*t^3 + 36*ep^5*mtt*mWW^3*s^4*t^3 - 2*ep^3*mWW^4*s^4*t^3 - 6*ep^4*mWW^4*s^4*t^3 - 4*ep^5*mWW^4*s^4*t^3)/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(12*ep^2*mtt^9*mWW + 36*ep^3*mtt^9*mWW + 24*ep^4*mtt^9*mWW + 12*ep*mtt^8*mWW^2 - 36*ep^2*mtt^8*mWW^2 - 176*ep^3*mtt^8*mWW^2 - 112*ep^4*mtt^8*mWW^2 - 24*ep*mtt^7*mWW^3 + 32*ep^2*mtt^7*mWW^3 + 136*ep^3*mtt^7*mWW^3 - 48*ep^4*mtt^7*mWW^3 - 8*ep*mtt^6*mWW^4 + 8*ep^2*mtt^6*mWW^4 + 368*ep^3*mtt^6*mWW^4 + 640*ep^4*mtt^6*mWW^4 + 48*ep*mtt^5*mWW^5 - 36*ep^2*mtt^5*mWW^5 - 700*ep^3*mtt^5*mWW^5 - 872*ep^4*mtt^5*mWW^5 - 36*ep*mtt^4*mWW^6 + 28*ep^2*mtt^4*mWW^6 + 416*ep^3*mtt^4*mWW^6 + 432*ep^4*mtt^4*mWW^6 + 8*ep*mtt^3*mWW^7 - 8*ep^2*mtt^3*mWW^7 - 80*ep^3*mtt^3*mWW^7 - 64*ep^4*mtt^3*mWW^7 - 36*ep^2*mtt^8*mWW*s - 84*ep^3*mtt^8*mWW*s - 24*ep^4*mtt^8*mWW*s - 24*ep*mtt^7*mWW^2*s + 118*ep^2*mtt^7*mWW^2*s + 262*ep^3*mtt^7*mWW^2*s - 140*ep^4*mtt^7*mWW^2*s + 54*ep*mtt^6*mWW^3*s - 142*ep^2*mtt^6*mWW^3*s + 92*ep^3*mtt^6*mWW^3*s + 1184*ep^4*mtt^6*mWW^3*s - 4*ep*mtt^5*mWW^4*s + 64*ep^2*mtt^5*mWW^4*s - 1148*ep^3*mtt^5*mWW^4*s - 2584*ep^4*mtt^5*mWW^4*s - 72*ep*mtt^4*mWW^5*s + 20*ep^2*mtt^4*mWW^5*s + 1532*ep^3*mtt^4*mWW^5*s + 2408*ep^4*mtt^4*mWW^5*s + 60*ep*mtt^3*mWW^6*s - 38*ep^2*mtt^3*mWW^6*s - 794*ep^3*mtt^3*mWW^6*s - 956*ep^4*mtt^3*mWW^6*s - 14*ep*mtt^2*mWW^7*s + 14*ep^2*mtt^2*mWW^7*s + 140*ep^3*mtt^2*mWW^7*s + 112*ep^4*mtt^2*mWW^7*s - 120*ep^3*mtt^7*mWW*s^2 - 240*ep^4*mtt^7*mWW*s^2 - 24*ep*mtt^6*mWW^2*s^2 - 24*ep^2*mtt^6*mWW^2*s^2 + 1048*ep^3*mtt^6*mWW^2*s^2 + 2000*ep^4*mtt^6*mWW^2*s^2 + 70*ep*mtt^5*mWW^3*s^2 + 56*ep^2*mtt^5*mWW^3*s^2 - 2712*ep^3*mtt^5*mWW^3*s^2 - 5128*ep^4*mtt^5*mWW^3*s^2 - 114*ep*mtt^4*mWW^4*s^2 + 18*ep^2*mtt^4*mWW^4*s^2 + 3380*ep^3*mtt^4*mWW^4*s^2 + 6104*ep^4*mtt^4*mWW^4*s^2 + 134*ep*mtt^3*mWW^5*s^2 - 130*ep^2*mtt^3*mWW^5*s^2 - 2404*ep^3*mtt^3*mWW^5*s^2 - 3800*ep^4*mtt^3*mWW^5*s^2 - 86*ep*mtt^2*mWW^6*s^2 + 102*ep^2*mtt^2*mWW^6*s^2 + 996*ep^3*mtt^2*mWW^6*s^2 + 1240*ep^4*mtt^2*mWW^6*s^2 + 20*ep*mtt*mWW^7*s^2 - 22*ep^2*mtt*mWW^7*s^2 - 188*ep^3*mtt*mWW^7*s^2 - 176*ep^4*mtt*mWW^7*s^2 + 120*ep^2*mtt^6*mWW*s^3 + 600*ep^3*mtt^6*mWW*s^3 + 720*ep^4*mtt^6*mWW*s^3 - 2*mtt^5*mWW^2*s^3 + 81*ep*mtt^5*mWW^2*s^3 - 331*ep^2*mtt^5*mWW^2*s^3 - 3060*ep^3*mtt^5*mWW^2*s^3 - 4116*ep^4*mtt^5*mWW^2*s^3 + 7*mtt^4*mWW^3*s^3 - 206*ep*mtt^4*mWW^3*s^3 + 315*ep^2*mtt^4*mWW^3*s^3 + 5424*ep^3*mtt^4*mWW^3*s^3 + 7948*ep^4*mtt^4*mWW^3*s^3 - 9*mtt^3*mWW^4*s^3 + 160*ep*mtt^3*mWW^4*s^3 - 195*ep^2*mtt^3*mWW^4*s^3 - 4010*ep^3*mtt^3*mWW^4*s^3 - 6480*ep^4*mtt^3*mWW^4*s^3 + 5*mtt^2*mWW^5*s^3 - 40*ep*mtt^2*mWW^5*s^3 + 105*ep^2*mtt^2*mWW^5*s^3 + 1244*ep^3*mtt^2*mWW^5*s^3 + 2316*ep^4*mtt^2*mWW^5*s^3 - mtt*mWW^6*s^3 + 11*ep*mtt*mWW^6*s^3 - 14*ep^2*mtt*mWW^6*s^3 - 270*ep^3*mtt*mWW^6*s^3 - 484*ep^4*mtt*mWW^6*s^3 - 6*ep*mWW^7*s^3 + 72*ep^3*mWW^7*s^3 + 96*ep^4*mWW^7*s^3 - 180*ep^2*mtt^5*mWW*s^4 - 780*ep^3*mtt^5*mWW*s^4 - 840*ep^4*mtt^5*mWW*s^4 + 4*mtt^4*mWW^2*s^4 - 53*ep*mtt^4*mWW^2*s^4 + 513*ep^2*mtt^4*mWW^2*s^4 + 3080*ep^3*mtt^4*mWW^2*s^4 + 3620*ep^4*mtt^4*mWW^2*s^4 - 10*mtt^3*mWW^3*s^4 + 137*ep*mtt^3*mWW^3*s^4 - 495*ep^2*mtt^3*mWW^3*s^4 - 4344*ep^3*mtt^3*mWW^3*s^4 - 5572*ep^4*mtt^3*mWW^3*s^4 + 8*mtt^2*mWW^4*s^4 - 89*ep*mtt^2*mWW^4*s^4 + 251*ep^2*mtt^2*mWW^4*s^4 + 2560*ep^3*mtt^2*mWW^4*s^4 + 3620*ep^4*mtt^2*mWW^4*s^4 - 2*mtt*mWW^5*s^4 + 21*ep*mtt*mWW^5*s^4 - 63*ep^2*mtt*mWW^5*s^4 - 788*ep^3*mtt*mWW^5*s^4 - 1188*ep^4*mtt*mWW^5*s^4 + 6*ep^2*mWW^6*s^4 + 96*ep^3*mWW^6*s^4 + 168*ep^4*mWW^6*s^4 + 108*ep^2*mtt^4*mWW*s^5 + 444*ep^3*mtt^4*mWW*s^5 + 456*ep^4*mtt^4*mWW*s^5 - 2*mtt^3*mWW^2*s^5 + 7*ep*mtt^3*mWW^2*s^5 - 311*ep^2*mtt^3*mWW^2*s^5 - 1426*ep^3*mtt^3*mWW^2*s^5 - 1520*ep^4*mtt^3*mWW^2*s^5 + 3*mtt^2*mWW^3*s^5 - 30*ep*mtt^2*mWW^3*s^5 + 295*ep^2*mtt^2*mWW^3*s^5 + 1636*ep^3*mtt^2*mWW^3*s^5 + 1844*ep^4*mtt^2*mWW^3*s^5 - mtt*mWW^4*s^5 + 33*ep*mtt*mWW^4*s^5 - 128*ep^2*mtt*mWW^4*s^5 - 926*ep^3*mtt*mWW^4*s^5 - 1068*ep^4*mtt*mWW^4*s^5 - 10*ep*mWW^5*s^5 + 20*ep^2*mWW^5*s^5 + 192*ep^3*mWW^5*s^5 + 224*ep^4*mWW^5*s^5 - 24*ep^2*mtt^3*mWW*s^6 - 96*ep^3*mtt^3*mWW*s^6 - 96*ep^4*mtt^3*mWW*s^6 + ep*mtt^2*mWW^2*s^6 + 71*ep^2*mtt^2*mWW^2*s^6 + 272*ep^3*mtt^2*mWW^2*s^6 + 268*ep^4*mtt^2*mWW^2*s^6 - ep*mtt*mWW^3*s^6 - 61*ep^2*mtt*mWW^3*s^6 - 232*ep^3*mtt*mWW^3*s^6 - 228*ep^4*mtt*mWW^3*s^6 + 14*ep^2*mWW^4*s^6 + 56*ep^3*mWW^4*s^6 + 56*ep^4*mWW^4*s^6 + 12*ep^2*mtt^9*t + 36*ep^3*mtt^9*t + 24*ep^4*mtt^9*t + 12*ep*mtt^8*mWW*t - 100*ep^2*mtt^8*mWW*t - 416*ep^3*mtt^8*mWW*t - 336*ep^4*mtt^8*mWW*t - 88*ep*mtt^7*mWW^2*t + 256*ep^2*mtt^7*mWW^2*t + 1640*ep^3*mtt^7*mWW^2*t + 1552*ep^4*mtt^7*mWW^2*t + 200*ep*mtt^6*mWW^3*t - 296*ep^2*mtt^6*mWW^3*t - 2864*ep^3*mtt^6*mWW^3*t - 2944*ep^4*mtt^6*mWW^3*t - 192*ep*mtt^5*mWW^4*t + 172*ep^2*mtt^5*mWW^4*t + 2372*ep^3*mtt^5*mWW^4*t + 2520*ep^4*mtt^5*mWW^4*t + 76*ep*mtt^4*mWW^5*t - 52*ep^2*mtt^4*mWW^5*t - 848*ep^3*mtt^4*mWW^5*t - 880*ep^4*mtt^4*mWW^5*t - 8*ep*mtt^3*mWW^6*t + 8*ep^2*mtt^3*mWW^6*t + 80*ep^3*mtt^3*mWW^6*t + 64*ep^4*mtt^3*mWW^6*t - 60*ep^2*mtt^8*s*t - 180*ep^3*mtt^8*s*t - 120*ep^4*mtt^8*s*t - 48*ep*mtt^7*mWW*s*t + 450*ep^2*mtt^7*mWW*s*t + 1810*ep^3*mtt^7*mWW*s*t + 1436*ep^4*mtt^7*mWW*s*t + 298*ep*mtt^6*mWW^2*s*t - 1134*ep^2*mtt^6*mWW^2*s*t - 6324*ep^3*mtt^6*mWW^2*s*t - 5728*ep^4*mtt^6*mWW^2*s*t - 664*ep*mtt^5*mWW^3*s*t + 1368*ep^2*mtt^5*mWW^3*s*t + 10536*ep^3*mtt^5*mWW^3*s*t + 10288*ep^4*mtt^5*mWW^3*s*t + 696*ep*mtt^4*mWW^4*s*t - 912*ep^2*mtt^4*mWW^4*s*t - 9184*ep^3*mtt^4*mWW^4*s*t - 9152*ep^4*mtt^4*mWW^4*s*t - 364*ep*mtt^3*mWW^5*s*t + 378*ep^2*mtt^3*mWW^5*s*t + 4206*ep^3*mtt^3*mWW^5*s*t + 3988*ep^4*mtt^3*mWW^5*s*t + 94*ep*mtt^2*mWW^6*s*t - 102*ep^2*mtt^2*mWW^6*s*t - 984*ep^3*mtt^2*mWW^6*s*t - 808*ep^4*mtt^2*mWW^6*s*t - 12*ep*mtt*mWW^7*s*t + 12*ep^2*mtt*mWW^7*s*t + 120*ep^3*mtt*mWW^7*s*t + 96*ep^4*mtt*mWW^7*s*t + 120*ep^2*mtt^7*s^2*t + 360*ep^3*mtt^7*s^2*t + 240*ep^4*mtt^7*s^2*t + 72*ep*mtt^6*mWW*s^2*t - 796*ep^2*mtt^6*mWW*s^2*t - 3032*ep^3*mtt^6*mWW*s^2*t - 2304*ep^4*mtt^6*mWW*s^2*t - 362*ep*mtt^5*mWW^2*s^2*t + 1930*ep^2*mtt^5*mWW^2*s^2*t + 8890*ep^3*mtt^5*mWW^2*s^2*t + 7204*ep^4*mtt^5*mWW^2*s^2*t + 728*ep*mtt^4*mWW^3*s^2*t - 2310*ep^2*mtt^4*mWW^3*s^2*t - 12652*ep^3*mtt^4*mWW^3*s^2*t - 10528*ep^4*mtt^4*mWW^3*s^2*t - 692*ep*mtt^3*mWW^4*s^2*t + 1452*ep^2*mtt^3*mWW^4*s^2*t + 9388*ep^3*mtt^3*mWW^4*s^2*t + 7688*ep^4*mtt^3*mWW^4*s^2*t + 288*ep*mtt^2*mWW^5*s^2*t - 432*ep^2*mtt^2*mWW^5*s^2*t - 3392*ep^3*mtt^2*mWW^5*s^2*t - 2512*ep^4*mtt^2*mWW^5*s^2*t - 34*ep*mtt*mWW^6*s^2*t + 34*ep^2*mtt*mWW^6*s^2*t + 450*ep^3*mtt*mWW^6*s^2*t + 196*ep^4*mtt*mWW^6*s^2*t + 2*ep^2*mWW^7*s^2*t - 12*ep^3*mWW^7*s^2*t + 16*ep^4*mWW^7*s^2*t - 120*ep^2*mtt^6*s^3*t - 360*ep^3*mtt^6*s^3*t - 240*ep^4*mtt^6*s^3*t - 2*mtt^5*mWW*s^3*t - 51*ep*mtt^5*mWW*s^3*t + 687*ep^2*mtt^5*mWW*s^3*t + 2364*ep^3*mtt^5*mWW*s^3*t + 1604*ep^4*mtt^5*mWW*s^3*t + 11*mtt^4*mWW^2*s^3*t + 200*ep*mtt^4*mWW^2*s^3*t - 1552*ep^2*mtt^4*mWW^2*s^3*t - 5418*ep^3*mtt^4*mWW^2*s^3*t - 3324*ep^4*mtt^4*mWW^2*s^3*t - 23*mtt^3*mWW^3*s^3*t - 303*ep*mtt^3*mWW^3*s^3*t + 1798*ep^2*mtt^3*mWW^3*s^3*t + 5866*ep^3*mtt^3*mWW^3*s^3*t + 3028*ep^4*mtt^3*mWW^3*s^3*t + 23*mtt^2*mWW^4*s^3*t + 257*ep*mtt^2*mWW^4*s^3*t - 976*ep^2*mtt^2*mWW^4*s^3*t - 3940*ep^3*mtt^2*mWW^4*s^3*t - 2272*ep^4*mtt^2*mWW^4*s^3*t - 11*mtt*mWW^5*s^3*t - 134*ep*mtt*mWW^5*s^3*t + 179*ep^2*mtt*mWW^5*s^3*t + 1926*ep^3*mtt*mWW^5*s^3*t + 1696*ep^4*mtt*mWW^5*s^3*t + 2*mWW^6*s^3*t + 31*ep*mWW^6*s^3*t - 16*ep^2*mWW^6*s^3*t - 438*ep^3*mWW^6*s^3*t - 492*ep^4*mWW^6*s^3*t + 60*ep^2*mtt^5*s^4*t + 180*ep^3*mtt^5*s^4*t + 120*ep^4*mtt^5*s^4*t + 4*mtt^4*mWW*s^4*t + 19*ep*mtt^4*mWW*s^4*t - 269*ep^2*mtt^4*mWW*s^4*t - 736*ep^3*mtt^4*mWW*s^4*t - 308*ep^4*mtt^4*mWW*s^4*t - 18*mtt^3*mWW^2*s^4*t - 61*ep*mtt^3*mWW^2*s^4*t + 490*ep^2*mtt^3*mWW^2*s^4*t + 930*ep^3*mtt^3*mWW^2*s^4*t - 180*ep^4*mtt^3*mWW^2*s^4*t + 28*mtt^2*mWW^3*s^4*t + 45*ep*mtt^2*mWW^3*s^4*t - 548*ep^2*mtt^2*mWW^3*s^4*t - 612*ep^3*mtt^2*mWW^3*s^4*t + 656*ep^4*mtt^2*mWW^3*s^4*t - 18*mtt*mWW^4*s^4*t - 55*ep*mtt*mWW^4*s^4*t + 234*ep^2*mtt*mWW^4*s^4*t + 878*ep^3*mtt*mWW^4*s^4*t + 388*ep^4*mtt*mWW^4*s^4*t + 4*mWW^5*s^4*t + 20*ep*mWW^5*s^4*t - 31*ep^2*mWW^5*s^4*t - 288*ep^3*mWW^5*s^4*t - 292*ep^4*mWW^5*s^4*t - 12*ep^2*mtt^4*s^5*t - 36*ep^3*mtt^4*s^5*t - 24*ep^4*mtt^4*s^5*t - 2*mtt^3*mWW*s^5*t - 5*ep*mtt^3*mWW*s^5*t + 11*ep^2*mtt^3*mWW*s^5*t - 46*ep^3*mtt^3*mWW*s^5*t - 144*ep^4*mtt^3*mWW*s^5*t + 7*mtt^2*mWW^2*s^5*t + 16*ep*mtt^2*mWW^2*s^5*t + 54*ep^2*mtt^2*mWW^2*s^5*t + 422*ep^3*mtt^2*mWW^2*s^5*t + 604*ep^4*mtt^2*mWW^2*s^5*t - 7*mtt*mWW^3*s^5*t - 10*ep*mtt*mWW^3*s^5*t - 23*ep^2*mtt*mWW^3*s^5*t - 286*ep^3*mtt*mWW^3*s^5*t - 480*ep^4*mtt*mWW^3*s^5*t + 2*mWW^4*s^5*t - ep*mWW^4*s^5*t + 2*ep^2*mWW^4*s^5*t + 106*ep^3*mWW^4*s^5*t + 172*ep^4*mWW^4*s^5*t + ep*mtt^2*mWW*s^6*t + 17*ep^2*mtt^2*mWW*s^6*t + 56*ep^3*mtt^2*mWW*s^6*t + 52*ep^4*mtt^2*mWW*s^6*t - 3*ep*mtt*mWW^2*s^6*t - 44*ep^2*mtt*mWW^2*s^6*t - 140*ep^3*mtt*mWW^2*s^6*t - 128*ep^4*mtt*mWW^2*s^6*t + 2*ep*mWW^3*s^6*t + 27*ep^2*mWW^3*s^6*t + 84*ep^3*mWW^3*s^6*t + 76*ep^4*mWW^3*s^6*t + 16*ep^3*mtt^8*t^2 + 32*ep^4*mtt^8*t^2 + 28*ep^2*mtt^7*mWW*t^2 - 44*ep^3*mtt^7*mWW*t^2 - 200*ep^4*mtt^7*mWW*t^2 + 12*ep*mtt^6*mWW^2*t^2 - 92*ep^2*mtt^6*mWW^2*t^2 - 72*ep^3*mtt^6*mWW^2*t^2 + 320*ep^4*mtt^6*mWW^2*t^2 - 32*ep*mtt^5*mWW^3*t^2 + 104*ep^2*mtt^5*mWW^3*t^2 + 280*ep^3*mtt^5*mWW^3*t^2 - 112*ep^4*mtt^5*mWW^3*t^2 + 24*ep*mtt^4*mWW^4*t^2 - 40*ep^2*mtt^4*mWW^4*t^2 - 208*ep^3*mtt^4*mWW^4*t^2 - 64*ep^4*mtt^4*mWW^4*t^2 - 4*ep^2*mtt^3*mWW^5*t^2 - 12*ep^3*mtt^3*mWW^5*t^2 - 8*ep^4*mtt^3*mWW^5*t^2 - 4*ep*mtt^2*mWW^6*t^2 + 4*ep^2*mtt^2*mWW^6*t^2 + 40*ep^3*mtt^2*mWW^6*t^2 + 32*ep^4*mtt^2*mWW^6*t^2 + 12*ep^2*mtt^7*s*t^2 - 36*ep^3*mtt^7*s*t^2 - 120*ep^4*mtt^7*s*t^2 + 20*ep*mtt^6*mWW*s*t^2 - 184*ep^2*mtt^6*mWW*s*t^2 - 200*ep^3*mtt^6*mWW*s*t^2 + 496*ep^4*mtt^6*mWW*s*t^2 - 128*ep*mtt^5*mWW^2*s*t^2 + 558*ep^2*mtt^5*mWW^2*s*t^2 + 1546*ep^3*mtt^5*mWW^2*s*t^2 - 164*ep^4*mtt^5*mWW^2*s*t^2 + 282*ep*mtt^4*mWW^3*s*t^2 - 714*ep^2*mtt^4*mWW^3*s*t^2 - 3276*ep^3*mtt^4*mWW^3*s*t^2 - 1440*ep^4*mtt^4*mWW^3*s*t^2 - 284*ep*mtt^3*mWW^4*s*t^2 + 460*ep^2*mtt^3*mWW^4*s*t^2 + 3152*ep^3*mtt^3*mWW^4*s*t^2 + 2192*ep^4*mtt^3*mWW^4*s*t^2 + 140*ep*mtt^2*mWW^5*s*t^2 - 168*ep^2*mtt^2*mWW^5*s*t^2 - 1504*ep^3*mtt^2*mWW^5*s*t^2 - 1216*ep^4*mtt^2*mWW^5*s*t^2 - 36*ep*mtt*mWW^6*s*t^2 + 42*ep^2*mtt*mWW^6*s*t^2 + 378*ep^3*mtt*mWW^6*s*t^2 + 300*ep^4*mtt*mWW^6*s*t^2 + 6*ep*mWW^7*s*t^2 - 6*ep^2*mWW^7*s*t^2 - 60*ep^3*mWW^7*s*t^2 - 48*ep^4*mWW^7*s*t^2 - 40*ep^2*mtt^6*s^2*t^2 + 160*ep^4*mtt^6*s^2*t^2 - 52*ep*mtt^5*mWW*s^2*t^2 + 378*ep^2*mtt^5*mWW*s^2*t^2 + 850*ep^3*mtt^5*mWW*s^2*t^2 - 228*ep^4*mtt^5*mWW*s^2*t^2 + 246*ep*mtt^4*mWW^2*s^2*t^2 - 1002*ep^2*mtt^4*mWW^2*s^2*t^2 - 3474*ep^3*mtt^4*mWW^2*s^2*t^2 - 1012*ep^4*mtt^4*mWW^2*s^2*t^2 - 430*ep*mtt^3*mWW^3*s^2*t^2 + 1186*ep^2*mtt^3*mWW^3*s^2*t^2 + 5240*ep^3*mtt^3*mWW^3*s^2*t^2 + 2624*ep^4*mtt^3*mWW^3*s^2*t^2 + 322*ep*mtt^2*mWW^4*s^2*t^2 - 690*ep^2*mtt^2*mWW^4*s^2*t^2 - 3360*ep^3*mtt^2*mWW^4*s^2*t^2 - 1968*ep^4*mtt^2*mWW^4*s^2*t^2 - 78*ep*mtt*mWW^5*s^2*t^2 + 180*ep^2*mtt*mWW^5*s^2*t^2 + 646*ep^3*mtt*mWW^5*s^2*t^2 + 292*ep^4*mtt*mWW^5*s^2*t^2 - 8*ep*mWW^6*s^2*t^2 - 12*ep^2*mWW^6*s^2*t^2 + 98*ep^3*mWW^6*s^2*t^2 + 132*ep^4*mWW^6*s^2*t^2 + 48*ep^2*mtt^5*s^3*t^2 + 56*ep^3*mtt^5*s^3*t^2 - 80*ep^4*mtt^5*s^3*t^2 + 42*ep*mtt^4*mWW*s^3*t^2 - 335*ep^2*mtt^4*mWW*s^3*t^2 - 954*ep^3*mtt^4*mWW*s^3*t^2 - 232*ep^4*mtt^4*mWW*s^3*t^2 - 169*ep*mtt^3*mWW^2*s^3*t^2 + 723*ep^2*mtt^3*mWW^2*s^3*t^2 + 2686*ep^3*mtt^3*mWW^2*s^3*t^2 + 1248*ep^4*mtt^3*mWW^2*s^3*t^2 + 205*ep*mtt^2*mWW^3*s^3*t^2 - 715*ep^2*mtt^2*mWW^3*s^3*t^2 - 2456*ep^3*mtt^2*mWW^3*s^3*t^2 - 1076*ep^4*mtt^2*mWW^3*s^3*t^2 - 79*ep*mtt*mWW^4*s^3*t^2 + 297*ep^2*mtt*mWW^4*s^3*t^2 + 574*ep^3*mtt*mWW^4*s^3*t^2 - 24*ep^4*mtt*mWW^4*s^3*t^2 + ep*mWW^5*s^3*t^2 - 18*ep^2*mWW^5*s^3*t^2 + 94*ep^3*mWW^5*s^3*t^2 + 164*ep^4*mWW^5*s^3*t^2 - 24*ep^2*mtt^4*s^4*t^2 - 48*ep^3*mtt^4*s^4*t^2 - 8*ep*mtt^3*mWW*s^4*t^2 + 133*ep^2*mtt^3*mWW*s^4*t^2 + 382*ep^3*mtt^3*mWW*s^4*t^2 + 168*ep^4*mtt^3*mWW*s^4*t^2 + 36*ep*mtt^2*mWW^2*s^4*t^2 - 185*ep^2*mtt^2*mWW^2*s^4*t^2 - 602*ep^3*mtt^2*mWW^2*s^4*t^2 - 296*ep^4*mtt^2*mWW^2*s^4*t^2 - 18*ep*mtt*mWW^3*s^4*t^2 + 129*ep^2*mtt*mWW^3*s^4*t^2 + 130*ep^3*mtt*mWW^3*s^4*t^2 - 56*ep^4*mtt*mWW^3*s^4*t^2 + 6*ep*mWW^4*s^4*t^2 - 21*ep^2*mWW^4*s^4*t^2 - 38*ep^3*mWW^4*s^4*t^2 - 8*ep^4*mWW^4*s^4*t^2 + 4*ep^2*mtt^3*s^5*t^2 + 12*ep^3*mtt^3*s^5*t^2 + 8*ep^4*mtt^3*s^5*t^2 - 2*ep*mtt^2*mWW*s^5*t^2 - 21*ep^2*mtt^2*mWW*s^5*t^2 - 38*ep^3*mtt^2*mWW*s^5*t^2 - 8*ep^4*mtt^2*mWW*s^5*t^2 + 3*ep*mtt*mWW^2*s^5*t^2 - ep^2*mtt*mWW^2*s^5*t^2 - 80*ep^3*mtt*mWW^2*s^5*t^2 - 92*ep^4*mtt*mWW^2*s^5*t^2 - ep*mWW^3*s^5*t^2 + 2*ep^2*mWW^3*s^5*t^2 + 26*ep^3*mWW^3*s^5*t^2 + 28*ep^4*mWW^3*s^5*t^2 + ep^2*mtt*mWW*s^6*t^2 + 4*ep^3*mtt*mWW*s^6*t^2 + 4*ep^4*mtt*mWW*s^6*t^2 - ep^2*mWW^2*s^6*t^2 - 4*ep^3*mWW^2*s^6*t^2 - 4*ep^4*mWW^2*s^6*t^2 - 4*ep^2*mtt^7*t^3 - 12*ep^3*mtt^7*t^3 - 8*ep^4*mtt^7*t^3 - 4*ep*mtt^6*mWW*t^3 + 20*ep^2*mtt^6*mWW*t^3 + 88*ep^3*mtt^6*mWW*t^3 + 64*ep^4*mtt^6*mWW*t^3 + 16*ep*mtt^5*mWW^2*t^3 - 40*ep^2*mtt^5*mWW^2*t^3 - 232*ep^3*mtt^5*mWW^2*t^3 - 176*ep^4*mtt^5*mWW^2*t^3 - 24*ep*mtt^4*mWW^3*t^3 + 40*ep^2*mtt^4*mWW^3*t^3 + 288*ep^3*mtt^4*mWW^3*t^3 + 224*ep^4*mtt^4*mWW^3*t^3 + 16*ep*mtt^3*mWW^4*t^3 - 20*ep^2*mtt^3*mWW^4*t^3 - 172*ep^3*mtt^3*mWW^4*t^3 - 136*ep^4*mtt^3*mWW^4*t^3 - 4*ep*mtt^2*mWW^5*t^3 + 4*ep^2*mtt^2*mWW^5*t^3 + 40*ep^3*mtt^2*mWW^5*t^3 + 32*ep^4*mtt^2*mWW^5*t^3 + 8*ep^2*mtt^6*s*t^3 + 24*ep^3*mtt^6*s*t^3 + 16*ep^4*mtt^6*s*t^3 + 4*ep*mtt^5*mWW*s*t^3 - 26*ep^2*mtt^5*mWW*s*t^3 - 106*ep^3*mtt^5*mWW*s*t^3 - 76*ep^4*mtt^5*mWW*s*t^3 - 6*ep*mtt^4*mWW^2*s*t^3 + 18*ep^2*mtt^4*mWW^2*s*t^3 + 96*ep^3*mtt^4*mWW^2*s*t^3 + 72*ep^4*mtt^4*mWW^2*s*t^3 - 12*ep*mtt^3*mWW^3*s*t^3 + 28*ep^2*mtt^3*mWW^3*s*t^3 + 168*ep^3*mtt^3*mWW^3*s*t^3 + 128*ep^4*mtt^3*mWW^3*s*t^3 + 32*ep*mtt^2*mWW^4*s*t^3 - 52*ep^2*mtt^2*mWW^4*s*t^3 - 380*ep^3*mtt^2*mWW^4*s*t^3 - 296*ep^4*mtt^2*mWW^4*s*t^3 - 24*ep*mtt*mWW^5*s*t^3 + 30*ep^2*mtt*mWW^5*s*t^3 + 258*ep^3*mtt*mWW^5*s*t^3 + 204*ep^4*mtt*mWW^5*s*t^3 + 6*ep*mWW^6*s*t^3 - 6*ep^2*mWW^6*s*t^3 - 60*ep^3*mWW^6*s*t^3 - 48*ep^4*mWW^6*s*t^3 + 4*ep*mtt^4*mWW*s^2*t^3 - 18*ep^2*mtt^4*mWW*s^2*t^3 - 82*ep^3*mtt^4*mWW*s^2*t^3 - 60*ep^4*mtt^4*mWW*s^2*t^3 - 20*ep*mtt^3*mWW^2*s^2*t^3 + 68*ep^2*mtt^3*mWW^2*s^2*t^3 + 344*ep^3*mtt^3*mWW^2*s^2*t^3 + 256*ep^4*mtt^3*mWW^2*s^2*t^3 + 36*ep*mtt^2*mWW^3*s^2*t^3 - 96*ep^2*mtt^2*mWW^3*s^2*t^3 - 540*ep^3*mtt^2*mWW^3*s^2*t^3 - 408*ep^4*mtt^2*mWW^3*s^2*t^3 - 28*ep*mtt*mWW^4*s^2*t^3 + 60*ep^2*mtt*mWW^4*s^2*t^3 + 376*ep^3*mtt*mWW^4*s^2*t^3 + 288*ep^4*mtt*mWW^4*s^2*t^3 + 8*ep*mWW^5*s^2*t^3 - 14*ep^2*mWW^5*s^2*t^3 - 98*ep^3*mWW^5*s^2*t^3 - 76*ep^4*mWW^5*s^2*t^3 - 8*ep^2*mtt^4*s^3*t^3 - 24*ep^3*mtt^4*s^3*t^3 - 16*ep^4*mtt^4*s^3*t^3 - 4*ep*mtt^3*mWW*s^3*t^3 + 34*ep^2*mtt^3*mWW*s^3*t^3 + 130*ep^3*mtt^3*mWW*s^3*t^3 + 92*ep^4*mtt^3*mWW*s^3*t^3 + 10*ep*mtt^2*mWW^2*s^3*t^3 - 54*ep^2*mtt^2*mWW^2*s^3*t^3 - 232*ep^3*mtt^2*mWW^2*s^3*t^3 - 168*ep^4*mtt^2*mWW^2*s^3*t^3 - 8*ep*mtt*mWW^3*s^3*t^3 + 38*ep^2*mtt*mWW^3*s^3*t^3 + 170*ep^3*mtt*mWW^3*s^3*t^3 + 124*ep^4*mtt*mWW^3*s^3*t^3 + 2*ep*mWW^4*s^3*t^3 - 10*ep^2*mWW^4*s^3*t^3 - 44*ep^3*mWW^4*s^3*t^3 - 32*ep^4*mWW^4*s^3*t^3 + 4*ep^2*mtt^3*s^4*t^3 + 12*ep^3*mtt^3*s^4*t^3 + 8*ep^4*mtt^3*s^4*t^3 - 10*ep^2*mtt^2*mWW*s^4*t^3 - 30*ep^3*mtt^2*mWW*s^4*t^3 - 20*ep^4*mtt^2*mWW*s^4*t^3 + 8*ep^2*mtt*mWW^2*s^4*t^3 + 24*ep^3*mtt*mWW^2*s^4*t^3 + 16*ep^4*mtt*mWW^2*s^4*t^3 - 2*ep^2*mWW^3*s^4*t^3 - 6*ep^3*mWW^3*s^4*t^3 - 4*ep^4*mWW^3*s^4*t^3))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)^2*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(-7*mtt^5*mWW^2 - 10*ep*mtt^5*mWW^2 + 35*ep^2*mtt^5*mWW^2 + 54*ep^3*mtt^5*mWW^2 + 3*mtt^4*mWW^3 - 20*ep*mtt^4*mWW^3 + 3*ep^2*mtt^4*mWW^3 + 50*ep^3*mtt^4*mWW^3 + 39*mtt^3*mWW^4 + 98*ep*mtt^3*mWW^4 - 359*ep^2*mtt^3*mWW^4 - 618*ep^3*mtt^3*mWW^4 - 59*mtt^2*mWW^5 - 104*ep*mtt^2*mWW^5 + 537*ep^2*mtt^2*mWW^5 + 838*ep^3*mtt^2*mWW^5 + 24*mtt*mWW^6 + 36*ep*mtt*mWW^6 - 216*ep^2*mtt*mWW^6 - 324*ep^3*mtt*mWW^6 + 7*mtt^4*mWW^2*s + 8*ep*mtt^4*mWW^2*s - 45*ep^2*mtt^4*mWW^2*s - 66*ep^3*mtt^4*mWW^2*s + 32*mtt^3*mWW^3*s + 51*ep*mtt^3*mWW^3*s - 221*ep^2*mtt^3*mWW^3*s - 330*ep^3*mtt^3*mWW^3*s - 81*mtt^2*mWW^4*s - 106*ep*mtt^2*mWW^4*s + 575*ep^2*mtt^2*mWW^4*s + 866*ep^3*mtt^2*mWW^4*s + 30*mtt*mWW^5*s + 35*ep*mtt*mWW^5*s - 201*ep^2*mtt*mWW^5*s - 362*ep^3*mtt*mWW^5*s + 12*mWW^6*s + 12*ep*mWW^6*s - 108*ep^2*mWW^6*s - 108*ep^3*mWW^6*s + 22*mtt^3*mWW^2*s^2 + 38*ep*mtt^3*mWW^2*s^2 - 84*ep^2*mtt^3*mWW^2*s^2 - 144*ep^3*mtt^3*mWW^2*s^2 - 85*mtt^2*mWW^3*s^2 - 59*ep*mtt^2*mWW^3*s^2 + 504*ep^2*mtt^2*mWW^3*s^2 + 624*ep^3*mtt^2*mWW^3*s^2 + 55*mtt*mWW^4*s^2 + 6*ep*mtt*mWW^4*s^2 - 279*ep^2*mtt*mWW^4*s^2 - 322*ep^3*mtt*mWW^4*s^2 + 10*mWW^5*s^2 + 21*ep*mWW^5*s^2 - 131*ep^2*mWW^5*s^2 - 146*ep^3*mWW^5*s^2 - 37*mtt^2*mWW^2*s^3 - 60*ep*mtt^2*mWW^2*s^3 + 163*ep^2*mtt^2*mWW^2*s^3 + 270*ep^3*mtt^2*mWW^2*s^3 + 56*mtt*mWW^3*s^3 + 37*ep*mtt*mWW^3*s^3 - 307*ep^2*mtt*mWW^3*s^3 - 374*ep^3*mtt*mWW^3*s^3 - 8*mWW^4*s^3 + 8*ep*mWW^4*s^3 + 22*ep^2*mWW^4*s^3 + 8*ep^3*mWW^4*s^3 + 15*mtt*mWW^2*s^4 + 24*ep*mtt*mWW^2*s^4 - 69*ep^2*mtt*mWW^2*s^4 - 114*ep^3*mtt*mWW^2*s^4 - 6*mWW^3*s^4 - 9*ep*mWW^3*s^4 + 21*ep^2*mWW^3*s^4 + 30*ep^3*mWW^3*s^4 + 20*mtt^5*mWW*t + 12*ep*mtt^5*mWW*t - 152*ep^2*mtt^5*mWW*t - 192*ep^3*mtt^5*mWW*t + 8*mtt^4*mWW^2*t + 104*ep*mtt^4*mWW^2*t - 56*ep^2*mtt^4*mWW^2*t - 224*ep^3*mtt^4*mWW^2*t - 150*mtt^3*mWW^3*t - 316*ep*mtt^3*mWW^3*t + 1326*ep^2*mtt^3*mWW^3*t + 1996*ep^3*mtt^3*mWW^3*t + 184*mtt^2*mWW^4*t + 272*ep*mtt^2*mWW^4*t - 1672*ep^2*mtt^2*mWW^4*t - 2240*ep^3*mtt^2*mWW^4*t - 50*mtt*mWW^5*t - 48*ep*mtt*mWW^5*t + 446*ep^2*mtt*mWW^5*t + 444*ep^3*mtt*mWW^5*t - 12*mWW^6*t - 24*ep*mWW^6*t + 108*ep^2*mWW^6*t + 216*ep^3*mWW^6*t - 68*mtt^4*mWW*s*t - 24*ep*mtt^4*mWW*s*t + 560*ep^2*mtt^4*mWW*s*t + 672*ep^3*mtt^4*mWW*s*t + 55*mtt^3*mWW^2*s*t - 188*ep*mtt^3*mWW^2*s*t - 501*ep^2*mtt^3*mWW^2*s*t - 290*ep^3*mtt^3*mWW^2*s*t + 44*mtt^2*mWW^3*s*t + 379*ep*mtt^2*mWW^3*s*t - 457*ep^2*mtt^2*mWW^3*s*t - 1118*ep^3*mtt^2*mWW^3*s*t + 43*mtt*mWW^4*s*t - 124*ep*mtt*mWW^4*s*t - 163*ep^2*mtt*mWW^4*s*t + 34*ep^3*mtt*mWW^4*s*t - 74*mWW^5*s*t - 43*ep*mWW^5*s*t + 561*ep^2*mWW^5*s*t + 702*ep^3*mWW^5*s*t + 79*mtt^3*mWW*s^2*t - 6*ep*mtt^3*mWW*s^2*t - 727*ep^2*mtt^3*mWW*s^2*t - 798*ep^3*mtt^3*mWW*s^2*t - 131*mtt^2*mWW^2*s^2*t + 78*ep*mtt^2*mWW^2*s^2*t + 1135*ep^2*mtt^2*mWW^2*s^2*t + 1150*ep^3*mtt^2*mWW^2*s^2*t + 165*mtt*mWW^3*s^2*t - 58*ep*mtt*mWW^3*s^2*t - 1313*ep^2*mtt*mWW^3*s^2*t - 1314*ep^3*mtt*mWW^3*s^2*t - 119*mWW^4*s^2*t - 24*ep*mWW^4*s^2*t + 907*ep^2*mWW^4*s^2*t + 958*ep^3*mWW^4*s^2*t - 34*mtt^2*mWW*s^3*t + 36*ep*mtt^2*mWW*s^3*t + 382*ep^2*mtt^2*mWW*s^3*t + 348*ep^3*mtt^2*mWW*s^3*t + 83*mtt*mWW^2*s^3*t + 12*ep*mtt*mWW^2*s^3*t - 689*ep^2*mtt*mWW^2*s^3*t - 762*ep^3*mtt*mWW^2*s^3*t - 72*mWW^3*s^3*t - 19*ep*mWW^3*s^3*t + 549*ep^2*mWW^3*s^3*t + 598*ep^3*mWW^3*s^3*t + 3*mtt*mWW*s^4*t - 18*ep*mtt*mWW*s^4*t - 63*ep^2*mtt*mWW*s^4*t - 30*ep^3*mtt*mWW*s^4*t - 15*mWW^2*s^4*t - 6*ep*mWW^2*s^4*t + 111*ep^2*mWW^2*s^4*t + 126*ep^3*mWW^2*s^4*t + 11*mtt^5*t^2 + 6*ep*mtt^5*t^2 - 59*ep^2*mtt^5*t^2 - 54*ep^3*mtt^5*t^2 - 153*mtt^4*mWW*t^2 - 134*ep*mtt^4*mWW*t^2 + 1089*ep^2*mtt^4*mWW*t^2 + 1310*ep^3*mtt^4*mWW*t^2 + 375*mtt^3*mWW^2*t^2 + 258*ep*mtt^3*mWW^2*t^2 - 2847*ep^2*mtt^3*mWW^2*t^2 - 3306*ep^3*mtt^3*mWW^2*t^2 - 299*mtt^2*mWW^3*t^2 - 78*ep*mtt^2*mWW^3*t^2 + 2207*ep^2*mtt^2*mWW^3*t^2 + 2154*ep^3*mtt^2*mWW^3*t^2 + 30*mtt*mWW^4*t^2 - 136*ep*mtt*mWW^4*t^2 - 30*ep^2*mtt*mWW^4*t^2 + 544*ep^3*mtt*mWW^4*t^2 + 36*mWW^5*t^2 + 84*ep*mWW^5*t^2 - 360*ep^2*mWW^5*t^2 - 648*ep^3*mWW^5*t^2 - 29*mtt^4*s*t^2 - 14*ep*mtt^4*s*t^2 + 145*ep^2*mtt^4*s*t^2 + 114*ep^3*mtt^4*s*t^2 + 338*mtt^3*mWW*s*t^2 + 289*ep*mtt^3*mWW*s*t^2 - 2389*ep^2*mtt^3*mWW*s*t^2 - 2810*ep^3*mtt^3*mWW*s*t^2 - 567*mtt^2*mWW^2*s*t^2 - 388*ep*mtt^2*mWW^2*s*t^2 + 4227*ep^2*mtt^2*mWW^2*s*t^2 + 4810*ep^3*mtt^2*mWW^2*s*t^2 + 212*mtt*mWW^3*s*t^2 - 5*ep*mtt*mWW^3*s*t^2 - 1499*ep^2*mtt*mWW^3*s*t^2 - 1222*ep^3*mtt*mWW^3*s*t^2 + 46*mWW^4*s*t^2 + 118*ep*mWW^4*s*t^2 - 484*ep^2*mWW^4*s*t^2 - 892*ep^3*mWW^4*s*t^2 + 25*mtt^3*s^2*t^2 + 10*ep*mtt^3*s^2*t^2 - 113*ep^2*mtt^3*s^2*t^2 - 66*ep^3*mtt^3*s^2*t^2 - 226*mtt^2*mWW*s^2*t^2 - 179*ep*mtt^2*mWW*s^2*t^2 + 1607*ep^2*mtt^2*mWW*s^2*t^2 + 1822*ep^3*mtt^2*mWW*s^2*t^2 + 212*mtt*mWW^2*s^2*t^2 + 158*ep*mtt*mWW^2*s^2*t^2 - 1558*ep^2*mtt*mWW^2*s^2*t^2 - 1752*ep^3*mtt*mWW^2*s^2*t^2 - 5*mWW^3*s^2*t^2 + 13*ep*mWW^3*s^2*t^2 + 30*ep^2*mWW^3*s^2*t^2 - 32*ep^3*mWW^3*s^2*t^2 - 7*mtt^2*s^3*t^2 - 2*ep*mtt^2*s^3*t^2 + 27*ep^2*mtt^2*s^3*t^2 + 6*ep^3*mtt^2*s^3*t^2 + 38*mtt*mWW*s^3*t^2 + 15*ep*mtt*mWW*s^3*t^2 - 307*ep^2*mtt*mWW*s^3*t^2 - 310*ep^3*mtt*mWW*s^3*t^2 - 12*mWW^2*s^3*t^2 - 20*ep*mWW^2*s^3*t^2 + 114*ep^2*mWW^2*s^3*t^2 + 152*ep^3*mWW^2*s^3*t^2 + 3*mWW*s^4*t^2 + 9*ep*mWW*s^4*t^2 - 12*ep^3*mWW*s^4*t^2 + 4*mtt^4*t^3 + 4*ep*mtt^4*t^3 - 24*ep^2*mtt^4*t^3 - 32*ep^3*mtt^4*t^3 + 53*mtt^3*mWW*t^3 + 66*ep*mtt^3*mWW*t^3 - 437*ep^2*mtt^3*mWW*t^3 - 594*ep^3*mtt^3*mWW*t^3 - 189*mtt^2*mWW^2*t^3 - 210*ep*mtt^2*mWW^2*t^3 + 1573*ep^2*mtt^2*mWW^2*t^3 + 2114*ep^3*mtt^2*mWW^2*t^3 + 203*mtt*mWW^3*t^3 + 214*ep*mtt*mWW^3*t^3 - 1707*ep^2*mtt*mWW^3*t^3 - 2286*ep^3*mtt*mWW^3*t^3 - 71*mWW^4*t^3 - 74*ep*mWW^4*t^3 + 595*ep^2*mWW^4*t^3 + 798*ep^3*mWW^4*t^3 - 11*mtt^3*s*t^3 - 14*ep*mtt^3*s*t^3 + 75*ep^2*mtt^3*s*t^3 + 118*ep^3*mtt^3*s*t^3 - 108*mtt^2*mWW*s*t^3 - 123*ep*mtt^2*mWW*s*t^3 + 861*ep^2*mtt^2*mWW*s*t^3 + 1110*ep^3*mtt^2*mWW*s*t^3 + 257*mtt*mWW^2*s*t^3 + 274*ep*mtt*mWW^2*s*t^3 - 2087*ep^2*mtt*mWW^2*s*t^3 - 2734*ep^3*mtt*mWW^2*s*t^3 - 138*mWW^3*s*t^3 - 137*ep*mWW^3*s*t^3 + 1151*ep^2*mWW^3*s*t^3 + 1506*ep^3*mWW^3*s*t^3 + 10*mtt^2*s^2*t^3 + 16*ep*mtt^2*s^2*t^3 - 78*ep^2*mtt^2*s^2*t^3 - 140*ep^3*mtt^2*s^2*t^3 + 59*mtt*mWW*s^2*t^3 + 58*ep*mtt*mWW*s^2*t^3 - 443*ep^2*mtt*mWW*s^2*t^3 - 526*ep^3*mtt*mWW*s^2*t^3 - 71*mWW^2*s^2*t^3 - 72*ep*mWW^2*s^2*t^3 + 543*ep^2*mWW^2*s^2*t^3 + 686*ep^3*mWW^2*s^2*t^3 - 3*mtt*s^3*t^3 - 6*ep*mtt*s^3*t^3 + 27*ep^2*mtt*s^3*t^3 + 54*ep^3*mtt*s^3*t^3 - 4*mWW*s^3*t^3 - ep*mWW*s^3*t^3 + 19*ep^2*mWW*s^3*t^3 + 10*ep^3*mWW*s^3*t^3 - 5*mtt^3*t^4 - 2*ep*mtt^3*t^4 + 29*ep^2*mtt^3*t^4 + 26*ep^3*mtt^3*t^4 + 15*mtt^2*mWW*t^4 + 4*ep*mtt^2*mWW*t^4 - 93*ep^2*mtt^2*mWW*t^4 - 82*ep^3*mtt^2*mWW*t^4 - 15*mtt*mWW^2*t^4 - 2*ep*mtt*mWW^2*t^4 + 99*ep^2*mtt*mWW^2*t^4 + 86*ep^3*mtt*mWW^2*t^4 + 5*mWW^3*t^4 - 35*ep^2*mWW^3*t^4 - 30*ep^3*mWW^3*t^4 + 10*mtt^2*s*t^4 + 4*ep*mtt^2*s*t^4 - 58*ep^2*mtt^2*s*t^4 - 52*ep^3*mtt^2*s*t^4 - 20*mtt*mWW*s*t^4 - 6*ep*mtt*mWW*s*t^4 + 122*ep^2*mtt*mWW*s*t^4 + 108*ep^3*mtt*mWW*s*t^4 + 10*mWW^2*s*t^4 + 2*ep*mWW^2*s*t^4 - 64*ep^2*mWW^2*s*t^4 - 56*ep^3*mWW^2*s*t^4 - 5*mtt*s^2*t^4 - 2*ep*mtt*s^2*t^4 + 29*ep^2*mtt*s^2*t^4 + 26*ep^3*mtt*s^2*t^4 + 5*mWW*s^2*t^4 + 2*ep*mWW*s^2*t^4 - 29*ep^2*mWW*s^2*t^4 - 26*ep^3*mWW*s^2*t^4))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^4*(mWW - t)^3*(mtt - s - t)*t)}, {((1 + 2*ep)*mWW*(mtt - mWW - s)*(mtt - s - 2*t))/((mtt - mWW)*(mWW - t)*(mtt - s - t)*t), -((mtt*mWW + 2*ep*mtt*mWW - mWW*s - 2*ep*mWW*s + 2*mtt*t + 2*ep*mtt*t - 2*mWW*t - 4*ep*mWW*t - 2*s*t - 2*ep*s*t - t^2)/((mtt - s - t)*t*(-mWW + t))), ((1 + 2*ep)^2*(-(mtt*mWW*s) + mWW*s^2 - mtt^2*t + mtt*mWW*t + mtt*s*t + mWW*s*t))/((mtt - mWW)*s*(mWW - t)*t*(-mtt + s + t)), (2*ep*(1 + 2*ep)^2*mtt)/((1 + ep)*(mtt - mWW)*s*(mtt - t)*(mWW - t)), ((1 + 2*ep)*(-3*mtt^2*mWW^2*s - 9*ep*mtt^2*mWW^2*s + 3*mtt*mWW^2*s^2 + 9*ep*mtt*mWW^2*s^2 - 3*mtt^2*mWW^2*t - 6*ep*mtt^2*mWW^2*t - mtt^2*mWW*s*t - 8*ep*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 33*ep*mtt*mWW^2*s*t + mtt*mWW*s^2*t + 8*ep*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 9*ep*mWW^2*s^2*t + 2*mtt^2*mWW*t^2 + 4*ep*mtt^2*mWW*t^2 + 3*mtt*mWW^2*t^2 + 6*ep*mtt*mWW^2*t^2 + ep*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 34*ep*mtt*mWW*s*t^2 - 9*mWW^2*s*t^2 - 32*ep*mWW^2*s*t^2 - ep*mtt*s^2*t^2 - mWW*s^2*t^2 - 8*ep*mWW*s^2*t^2 + mtt^2*t^3 + 2*ep*mtt^2*t^3 - 2*mtt*mWW*t^3 - 4*ep*mtt*mWW*t^3 - 3*ep*mtt*s*t^3 - 3*mWW*s*t^3 - 18*ep*mWW*s*t^3 + ep*s^2*t^3 - mtt*t^4 - 2*ep*mtt*t^4 + 2*ep*s*t^4))/(4*(1 + ep)*(mtt - mWW)*mWW*s*(mtt - t)*(mWW - t)^2*t*(-mtt + s + t)), (-3*(-1 + 2*ep)*(1 + 2*ep)*(-(mtt*mWW*s) - 3*ep*mtt*mWW*s + mWW*s^2 + 3*ep*mWW*s^2 - mtt*mWW*t - 2*ep*mtt*mWW*t + ep*mtt*s*t + 3*mWW*s*t + 8*ep*mWW*s*t - ep*s^2*t + mtt*t^2 + 2*ep*mtt*t^2 - 2*ep*s*t^2))/(4*(1 + ep)*(mtt - mWW)*mWW*s*(mWW - t)^2*t*(-mtt + s + t)), -((1 + 2*ep)*(-2*mtt^2*mWW^2*s^2 - 8*ep*mtt^2*mWW^2*s^2 + 2*mtt*mWW^2*s^3 + 8*ep*mtt*mWW^2*s^3 + 4*mtt^3*mWW*s*t + 16*ep*mtt^3*mWW*s*t - 4*mtt^2*mWW^2*s*t - 13*ep*mtt^2*mWW^2*s*t + ep*mtt*mWW^3*s*t - 6*mtt^2*mWW*s^2*t - 24*ep*mtt^2*mWW*s^2*t + 10*mtt*mWW^2*s^2*t + 37*ep*mtt*mWW^2*s^2*t - ep*mWW^3*s^2*t + 2*mtt*mWW*s^3*t + 8*ep*mtt*mWW*s^3*t - 2*mWW^2*s^3*t - 8*ep*mWW^2*s^3*t + 2*mtt^3*mWW*t^2 + 8*ep*mtt^3*mWW*t^2 - 2*mtt^2*mWW^2*t^2 - 9*ep*mtt^2*mWW^2*t^2 + ep*mtt*mWW^3*t^2 - 16*mtt^2*mWW*s*t^2 - 70*ep*mtt^2*mWW*s*t^2 + 14*mtt*mWW^2*s*t^2 + 52*ep*mtt*mWW^2*s*t^2 - 2*ep*mWW^3*s*t^2 + 10*mtt*mWW*s^2*t^2 + 46*ep*mtt*mWW*s^2*t^2 - 8*mWW^2*s^2*t^2 - 30*ep*mWW^2*s^2*t^2 - 2*mWW*s^3*t^2 - 8*ep*mWW*s^3*t^2 + 2*mtt^3*t^3 + 8*ep*mtt^3*t^3 - 8*mtt^2*mWW*t^3 - 30*ep*mtt^2*mWW*t^3 + 6*mtt*mWW^2*t^3 + 23*ep*mtt*mWW^2*t^3 - ep*mWW^3*t^3 + 3*ep*mtt^2*s*t^3 + 14*mtt*mWW*s*t^3 + 61*ep*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 36*ep*mWW^2*s*t^3 - 3*ep*mtt*s^2*t^3 - 4*mWW*s^2*t^3 - 17*ep*mWW*s^2*t^3 - 2*mtt^2*t^4 - 9*ep*mtt^2*t^4 + 6*mtt*mWW*t^4 + 23*ep*mtt*mWW*t^4 - 4*mWW^2*t^4 - 14*ep*mWW^2*t^4 - 2*ep*mtt*s*t^4 - 2*mWW*s*t^4 - 10*ep*mWW*s*t^4 + ep*mtt*t^5 - ep*mWW*t^5))/(2*(1 + ep)*(mtt - mWW)*s^2*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^3), (-3*ep^2*(1 + 2*ep)*(s + t)^2*(2*mtt^2*mWW*s - 2*mtt*mWW*s^2 + mtt^2*mWW*t - mtt*mWW^2*t - 7*mtt*mWW*s*t + mWW^2*s*t + 2*mWW*s^2*t + mtt^2*t^2 - 2*mtt*mWW*t^2 + mWW^2*t^2 + mtt*s*t^2 + 3*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/((1 + ep)*(mtt - mWW)*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^3), (2*ep*(-1 + 2*ep)*(1 + 2*ep)*(-mtt + s)^2)/((1 + ep)*s^3*(mWW - t)*t*(-mtt + s + t)), (-2*ep^2*(1 + 2*ep)*(-mtt + s)^2*(-(mtt*mWW) + mWW*t + s*t))/((1 + ep)*(mtt - mWW)*s^3*(mtt - t)*(mWW - t)*t*(-mtt + s + t)), (-2*ep^2*(1 + 2*ep)*(-mtt + s)^2*(-mtt + mWW + s))/((1 + ep)*mWW*s^3*(mWW - t)*t*(-mtt + s + t)), ((1 + 2*ep)*(2*mtt*mWW^2*s + 7*ep*mtt*mWW^2*s - 2*mWW^2*s^2 - 7*ep*mWW^2*s^2 + 2*mtt^2*mWW*t + 8*ep*mtt^2*mWW*t - 2*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t + ep*mWW^3*t - 4*mtt*mWW*s*t - 14*ep*mtt*mWW*s*t - 2*mWW^2*s*t - 6*ep*mWW^2*s*t + 2*mWW*s^2*t + 6*ep*mWW*s^2*t + 2*mtt^2*t^2 + 8*ep*mtt^2*t^2 - 6*mtt*mWW*t^2 - 22*ep*mtt*mWW*t^2 + 4*mWW^2*t^2 + 14*ep*mWW^2*t^2 - 2*mtt*s*t^2 - 9*ep*mtt*s*t^2 + 6*mWW*s*t^2 + 20*ep*mWW*s*t^2 + ep*s^2*t^2 - ep*mtt*t^3 + ep*mWW*t^3 + 2*ep*s*t^3))/(2*(1 + ep)*(mtt - mWW)*s^2*(mWW - t)^3*t), (3*ep^2*(1 + 2*ep)*(mtt - s - t)*(mtt*mWW*s - mWW*s^2 + 2*mtt^2*t - 3*mtt*mWW*t + mWW^2*t - 3*mtt*s*t + s^2*t - mtt*t^2 + mWW*t^2 + 2*s*t^2))/((1 + ep)*(mtt - mWW)*s^3*(mWW - t)^3*t), (2*(1 + 2*ep)*(1 + 4*ep)*(-(mtt*mWW) + mWW*s - mtt*t + 2*mWW*t + s*t)*(-(mtt*mWW*s) + mWW*s^2 - mtt^2*t + mtt*mWW*t + mtt*s*t + mWW*s*t))/((1 + ep)*(mtt - mWW)*s^2*(mWW - t)^3*t*(-mtt + s + t)), (6*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^2*(mtt*mWW*s - mWW*s^2 + mtt^2*t - mtt*mWW*t - mtt*s*t - mWW*s*t))/((1 + ep)*(mtt - mWW)*s^3*(mtt - s - t)*t*(-mWW + t)^3), (-2*(-1 + 2*ep)^2*(1 + 2*ep)*mtt*(-mtt^3 + mtt^2*s + mtt^2*t + s^2*t))/((1 + ep)*(mtt - mWW)^2*s^3*(mtt - t)*(mWW - t)*t*(-mtt + s + t)), (2*(-1 + 2*ep)^2*(1 + 2*ep)*(-mtt + s + 2*t))/((1 + ep)*s^3*(mWW - t)*t*(-mtt + s + t)), -((1 + 2*ep)*(-mtt + s)*(8*ep^2*mtt^7*mWW + 8*ep^3*mtt^7*mWW - 40*ep^2*mtt^6*mWW^2 - 40*ep^3*mtt^6*mWW^2 + 80*ep^2*mtt^5*mWW^3 + 80*ep^3*mtt^5*mWW^3 + 8*ep*mtt^4*mWW^4 - 96*ep^2*mtt^4*mWW^4 - 104*ep^3*mtt^4*mWW^4 - 16*ep*mtt^3*mWW^5 + 72*ep^2*mtt^3*mWW^5 + 88*ep^3*mtt^3*mWW^5 + 8*ep*mtt^2*mWW^6 - 24*ep^2*mtt^2*mWW^6 - 32*ep^3*mtt^2*mWW^6 - 40*ep^2*mtt^6*mWW*s - 40*ep^3*mtt^6*mWW*s + 168*ep^2*mtt^5*mWW^2*s + 168*ep^3*mtt^5*mWW^2*s - 272*ep^2*mtt^4*mWW^3*s - 272*ep^3*mtt^4*mWW^3*s - 24*ep*mtt^3*mWW^4*s + 232*ep^2*mtt^3*mWW^4*s + 352*ep^3*mtt^3*mWW^4*s + 32*ep*mtt^2*mWW^5*s - 112*ep^2*mtt^2*mWW^5*s - 240*ep^3*mtt^2*mWW^5*s - 8*ep*mtt*mWW^6*s + 24*ep^2*mtt*mWW^6*s + 32*ep^3*mtt*mWW^6*s + ep*mtt^5*mWW*s^2 + 92*ep^2*mtt^5*mWW*s^2 + 91*ep^3*mtt^5*mWW*s^2 - mtt^4*mWW^2*s^2 - 307*ep^2*mtt^4*mWW^2*s^2 - 308*ep^3*mtt^4*mWW^2*s^2 + 2*mtt^3*mWW^3*s^2 + 9*ep*mtt^3*mWW^3*s^2 + 346*ep^2*mtt^3*mWW^3*s^2 + 339*ep^3*mtt^3*mWW^3*s^2 - mtt^2*mWW^4*s^2 + 2*ep*mtt^2*mWW^4*s^2 - 163*ep^2*mtt^2*mWW^4*s^2 - 262*ep^3*mtt^2*mWW^4*s^2 - 16*ep*mtt*mWW^5*s^2 + 40*ep^2*mtt*mWW^5*s^2 + 152*ep^3*mtt*mWW^5*s^2 - 4*ep*mtt^4*mWW*s^3 - 128*ep^2*mtt^4*mWW*s^3 - 124*ep^3*mtt^4*mWW*s^3 + 3*mtt^3*mWW^2*s^3 + 313*ep^2*mtt^3*mWW^2*s^3 + 316*ep^3*mtt^3*mWW^2*s^3 - 4*mtt^2*mWW^3*s^3 - 18*ep*mtt^2*mWW^3*s^3 - 196*ep^2*mtt^2*mWW^3*s^3 - 182*ep^3*mtt^2*mWW^3*s^3 + mtt*mWW^4*s^3 + 14*ep*mtt*mWW^4*s^3 + 27*ep^2*mtt*mWW^4*s^3 + 14*ep^3*mtt*mWW^4*s^3 + 6*ep*mtt^3*mWW*s^4 + 112*ep^2*mtt^3*mWW*s^4 + 106*ep^3*mtt^3*mWW*s^4 - 3*mtt^2*mWW^2*s^4 - 177*ep^2*mtt^2*mWW^2*s^4 - 180*ep^3*mtt^2*mWW^2*s^4 + 2*mtt*mWW^3*s^4 + 9*ep*mtt*mWW^3*s^4 + 42*ep^2*mtt*mWW^3*s^4 + 35*ep^3*mtt*mWW^3*s^4 - 4*ep*mtt^2*mWW*s^5 - 56*ep^2*mtt^2*mWW*s^5 - 52*ep^3*mtt^2*mWW*s^5 + mtt*mWW^2*s^5 + 43*ep^2*mtt*mWW^2*s^5 + 44*ep^3*mtt*mWW^2*s^5 + ep*mtt*mWW*s^6 + 12*ep^2*mtt*mWW*s^6 + 11*ep^3*mtt*mWW*s^6 - 8*ep^2*mtt^7*t - 8*ep^3*mtt^7*t + 32*ep^2*mtt^6*mWW*t + 32*ep^3*mtt^6*mWW*t - 40*ep^2*mtt^5*mWW^2*t - 40*ep^3*mtt^5*mWW^2*t - 8*ep*mtt^4*mWW^3*t + 16*ep^2*mtt^4*mWW^3*t + 24*ep^3*mtt^4*mWW^3*t + 8*ep*mtt^3*mWW^4*t + 24*ep^2*mtt^3*mWW^4*t + 16*ep^3*mtt^3*mWW^4*t + 8*ep*mtt^2*mWW^5*t - 48*ep^2*mtt^2*mWW^5*t - 56*ep^3*mtt^2*mWW^5*t - 8*ep*mtt*mWW^6*t + 24*ep^2*mtt*mWW^6*t + 32*ep^3*mtt*mWW^6*t + 40*ep^2*mtt^6*s*t + 40*ep^3*mtt^6*s*t + ep*mtt^5*mWW*s*t - 125*ep^2*mtt^5*mWW*s*t - 126*ep^3*mtt^5*mWW*s*t - mtt^4*mWW^2*s*t - 3*ep*mtt^4*mWW^2*s*t + 102*ep^2*mtt^4*mWW^2*s*t + 104*ep^3*mtt^4*mWW^2*s*t + 2*mtt^3*mWW^3*s*t + 19*ep*mtt^3*mWW^3*s*t + 51*ep^2*mtt^3*mWW^3*s*t - 62*ep^3*mtt^3*mWW^3*s*t - mtt^2*mWW^4*s*t + 7*ep*mtt^2*mWW^4*s*t - 148*ep^2*mtt^2*mWW^4*s*t - 156*ep^3*mtt^2*mWW^4*s*t - 32*ep*mtt*mWW^5*s*t + 104*ep^2*mtt*mWW^5*s*t + 232*ep^3*mtt*mWW^5*s*t + 8*ep*mWW^6*s*t - 24*ep^2*mWW^6*s*t - 32*ep^3*mWW^6*s*t - 81*ep^2*mtt^5*s^2*t - 81*ep^3*mtt^5*s^2*t - 6*ep*mtt^4*mWW*s^2*t + 137*ep^2*mtt^4*mWW*s^2*t + 143*ep^3*mtt^4*mWW*s^2*t + 6*mtt^3*mWW^2*s^2*t + 3*ep*mtt^3*mWW^2*s^2*t + 88*ep^2*mtt^3*mWW^2*s^2*t + 91*ep^3*mtt^3*mWW^2*s^2*t - 10*mtt^2*mWW^3*s^2*t - 32*ep*mtt^2*mWW^3*s^2*t - 253*ep^2*mtt^2*mWW^3*s^2*t - 135*ep^3*mtt^2*mWW^3*s^2*t + 4*mtt*mWW^4*s^2*t + 27*ep*mtt*mWW^4*s^2*t + 141*ep^2*mtt*mWW^4*s^2*t + 118*ep^3*mtt*mWW^4*s^2*t + 16*ep*mWW^5*s^2*t - 48*ep^2*mWW^5*s^2*t - 160*ep^3*mWW^5*s^2*t + 84*ep^2*mtt^4*s^3*t + 84*ep^3*mtt^4*s^3*t + 13*ep*mtt^3*mWW*s^3*t + 31*ep^2*mtt^3*mWW*s^3*t + 18*ep^3*mtt^3*mWW*s^3*t - 10*mtt^2*mWW^2*s^3*t + 3*ep*mtt^2*mWW^2*s^3*t - 373*ep^2*mtt^2*mWW^2*s^3*t - 386*ep^3*mtt^2*mWW^2*s^3*t + 10*mtt*mWW^3*s^3*t + 30*ep*mtt*mWW^3*s^3*t + 252*ep^2*mtt*mWW^3*s^3*t + 232*ep^3*mtt*mWW^3*s^3*t - mWW^4*s^3*t - 14*ep*mWW^4*s^3*t - 51*ep^2*mWW^4*s^3*t - 38*ep^3*mWW^4*s^3*t - 46*ep^2*mtt^3*s^4*t - 46*ep^3*mtt^3*s^4*t - 13*ep*mtt^2*mWW*s^4*t - 145*ep^2*mtt^2*mWW*s^4*t - 132*ep^3*mtt^2*mWW*s^4*t + 6*mtt*mWW^2*s^4*t - 3*ep*mtt*mWW^2*s^4*t + 274*ep^2*mtt*mWW^2*s^4*t + 283*ep^3*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t - 9*ep*mWW^3*s^4*t - 66*ep^2*mWW^3*s^4*t - 59*ep^3*mWW^3*s^4*t + 12*ep^2*mtt^2*s^5*t + 12*ep^3*mtt^2*s^5*t + 6*ep*mtt*mWW*s^5*t + 82*ep^2*mtt*mWW*s^5*t + 76*ep^3*mtt*mWW*s^5*t - mWW^2*s^5*t - 51*ep^2*mWW^2*s^5*t - 52*ep^3*mWW^2*s^5*t - ep^2*mtt*s^6*t - ep^3*mtt*s^6*t - ep*mWW*s^6*t - 12*ep^2*mWW*s^6*t - 11*ep^3*mWW*s^6*t + 8*ep^2*mtt^6*t^2 + 8*ep^3*mtt^6*t^2 - 40*ep^2*mtt^5*mWW*t^2 - 40*ep^3*mtt^5*mWW*t^2 + 80*ep^2*mtt^4*mWW^2*t^2 + 80*ep^3*mtt^4*mWW^2*t^2 + 8*ep*mtt^3*mWW^3*t^2 - 96*ep^2*mtt^3*mWW^3*t^2 - 104*ep^3*mtt^3*mWW^3*t^2 - 16*ep*mtt^2*mWW^4*t^2 + 72*ep^2*mtt^2*mWW^4*t^2 + 88*ep^3*mtt^2*mWW^4*t^2 + 8*ep*mtt*mWW^5*t^2 - 24*ep^2*mtt*mWW^5*t^2 - 32*ep^3*mtt*mWW^5*t^2 - ep*mtt^5*s*t^2 - 43*ep^2*mtt^5*s*t^2 - 42*ep^3*mtt^5*s*t^2 + mtt^4*mWW*s*t^2 + 2*ep*mtt^4*mWW*s*t^2 + 167*ep^2*mtt^4*mWW*s*t^2 + 166*ep^3*mtt^4*mWW*s*t^2 - mtt^3*mWW^2*s*t^2 + 8*ep*mtt^3*mWW^2*s*t^2 - 281*ep^2*mtt^3*mWW^2*s*t^2 - 290*ep^3*mtt^3*mWW^2*s*t^2 - mtt^2*mWW^3*s*t^2 - 42*ep*mtt^2*mWW^3*s*t^2 + 265*ep^2*mtt^2*mWW^3*s*t^2 + 402*ep^3*mtt^2*mWW^3*s*t^2 + mtt*mWW^4*s*t^2 + 41*ep*mtt*mWW^4*s*t^2 - 132*ep^2*mtt*mWW^4*s*t^2 - 268*ep^3*mtt*mWW^4*s*t^2 - 8*ep*mWW^5*s*t^2 + 24*ep^2*mWW^5*s*t^2 + 32*ep^3*mWW^5*s*t^2 + 3*ep*mtt^4*s^2*t^2 + 92*ep^2*mtt^4*s^2*t^2 + 89*ep^3*mtt^4*s^2*t^2 - 2*mtt^3*mWW*s^2*t^2 - 3*ep*mtt^3*mWW*s^2*t^2 - 243*ep^2*mtt^3*mWW*s^2*t^2 - 242*ep^3*mtt^3*mWW*s^2*t^2 - 3*mtt^2*mWW^2*s^2*t^2 - 12*ep*mtt^2*mWW^2*s^2*t^2 + 276*ep^2*mtt^2*mWW^2*s^2*t^2 + 285*ep^3*mtt^2*mWW^2*s^2*t^2 + 8*mtt*mWW^3*s^2*t^2 + 53*ep*mtt*mWW^3*s^2*t^2 - 203*ep^2*mtt*mWW^3*s^2*t^2 - 344*ep^3*mtt*mWW^3*s^2*t^2 - 3*mWW^4*s^2*t^2 - 45*ep*mWW^4*s^2*t^2 + 86*ep^2*mWW^4*s^2*t^2 + 224*ep^3*mWW^4*s^2*t^2 - 3*ep*mtt^3*s^3*t^2 - 99*ep^2*mtt^3*s^3*t^2 - 96*ep^3*mtt^3*s^3*t^2 + mtt^2*mWW*s^3*t^2 - 2*ep*mtt^2*mWW*s^3*t^2 + 127*ep^2*mtt^2*mWW*s^3*t^2 + 130*ep^3*mtt^2*mWW*s^3*t^2 + 7*mtt*mWW^2*s^3*t^2 + ep*mtt*mWW^2*s^3*t^2 - 26*ep^2*mtt*mWW^2*s^3*t^2 - 20*ep^3*mtt*mWW^2*s^3*t^2 - 6*mWW^3*s^3*t^2 - 20*ep*mWW^3*s^3*t^2 + 32*ep^2*mWW^3*s^3*t^2 + 46*ep^3*mWW^3*s^3*t^2 + ep*mtt^2*s^4*t^2 + 55*ep^2*mtt^2*s^4*t^2 + 54*ep^3*mtt^2*s^4*t^2 + 5*ep*mtt*mWW*s^4*t^2 + 7*ep^2*mtt*mWW*s^4*t^2 + 2*ep^3*mtt*mWW*s^4*t^2 - 3*mWW^2*s^4*t^2 + 3*ep*mWW^2*s^4*t^2 - 49*ep^2*mWW^2*s^4*t^2 - 55*ep^3*mWW^2*s^4*t^2 - 14*ep^2*mtt*s^5*t^2 - 14*ep^3*mtt*s^5*t^2 - 2*ep*mWW*s^5*t^2 - 18*ep^2*mWW*s^5*t^2 - 16*ep^3*mWW*s^5*t^2 + ep^2*s^6*t^2 + ep^3*s^6*t^2 + ep*mtt^4*s*t^3 + 3*ep^2*mtt^4*s*t^3 + 2*ep^3*mtt^4*s*t^3 - mtt^3*mWW*s*t^3 - 3*ep*mtt^3*mWW*s*t^3 - 2*ep^2*mtt^3*mWW*s*t^3 + 2*mtt^2*mWW^2*s*t^3 + 3*ep*mtt^2*mWW^2*s*t^3 - 5*ep^2*mtt^2*mWW^2*s*t^3 - 6*ep^3*mtt^2*mWW^2*s*t^3 - mtt*mWW^3*s*t^3 - ep*mtt*mWW^3*s*t^3 + 4*ep^2*mtt*mWW^3*s*t^3 + 4*ep^3*mtt*mWW^3*s*t^3 - 3*ep*mtt^3*s^2*t^3 - 11*ep^2*mtt^3*s^2*t^3 - 8*ep^3*mtt^3*s^2*t^3 + 2*mtt^2*mWW*s^2*t^3 + 8*ep*mtt^2*mWW*s^2*t^3 + 6*ep^2*mtt^2*mWW*s^2*t^3 - 2*mtt*mWW^2*s^2*t^3 - 7*ep*mtt*mWW^2*s^2*t^3 + 7*ep^2*mtt*mWW^2*s^2*t^3 + 12*ep^3*mtt*mWW^2*s^2*t^3 + 2*ep*mWW^3*s^2*t^3 - 2*ep^2*mWW^3*s^2*t^3 - 4*ep^3*mWW^3*s^2*t^3 + 3*ep*mtt^2*s^3*t^3 + 15*ep^2*mtt^2*s^3*t^3 + 12*ep^3*mtt^2*s^3*t^3 - mtt*mWW*s^3*t^3 - 7*ep*mtt*mWW*s^3*t^3 - 6*ep^2*mtt*mWW*s^3*t^3 + 4*ep*mWW^2*s^3*t^3 - 2*ep^2*mWW^2*s^3*t^3 - 6*ep^3*mWW^2*s^3*t^3 - ep*mtt*s^4*t^3 - 9*ep^2*mtt*s^4*t^3 - 8*ep^3*mtt*s^4*t^3 + 2*ep*mWW*s^4*t^3 + 2*ep^2*mWW*s^4*t^3 + 2*ep^2*s^5*t^3 + 2*ep^3*s^5*t^3))/(4*(1 + ep)^2*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*t*(-mtt + s + t)), -((-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(-4*ep*mtt^6*mWW - 4*ep^2*mtt^6*mWW + 16*ep*mtt^5*mWW^2 + 16*ep^2*mtt^5*mWW^2 - 20*ep*mtt^4*mWW^3 - 20*ep^2*mtt^4*mWW^3 + 8*ep*mtt^3*mWW^4 + 8*ep^2*mtt^3*mWW^4 + 16*ep*mtt^5*mWW*s + 16*ep^2*mtt^5*mWW*s - 52*ep*mtt^4*mWW^2*s - 52*ep^2*mtt^4*mWW^2*s + 48*ep*mtt^3*mWW^3*s + 36*ep^2*mtt^3*mWW^3*s - 12*ep*mtt^2*mWW^4*s - mtt^4*mWW*s^2 - 30*ep*mtt^4*mWW*s^2 - 29*ep^2*mtt^4*mWW*s^2 + 2*mtt^3*mWW^2*s^2 + 78*ep*mtt^3*mWW^2*s^2 + 76*ep^2*mtt^3*mWW^2*s^2 - mtt^2*mWW^3*s^2 - 54*ep*mtt^2*mWW^3*s^2 - 41*ep^2*mtt^2*mWW^3*s^2 + 4*ep*mtt*mWW^4*s^2 - 8*ep^2*mtt*mWW^4*s^2 + 3*mtt^3*mWW*s^3 + 34*ep*mtt^3*mWW*s^3 + 31*ep^2*mtt^3*mWW*s^3 - 4*mtt^2*mWW^2*s^3 - 64*ep*mtt^2*mWW^2*s^3 - 60*ep^2*mtt^2*mWW^2*s^3 + mtt*mWW^3*s^3 + 26*ep*mtt*mWW^3*s^3 + 25*ep^2*mtt*mWW^3*s^3 - 3*mtt^2*mWW*s^4 - 22*ep*mtt^2*mWW*s^4 - 19*ep^2*mtt^2*mWW*s^4 + 2*mtt*mWW^2*s^4 + 22*ep*mtt*mWW^2*s^4 + 20*ep^2*mtt*mWW^2*s^4 + mtt*mWW*s^5 + 6*ep*mtt*mWW*s^5 + 5*ep^2*mtt*mWW*s^5 + 4*ep*mtt^6*t + 4*ep^2*mtt^6*t - 12*ep*mtt^5*mWW*t - 12*ep^2*mtt^5*mWW*t + 4*ep*mtt^4*mWW^2*t + 4*ep^2*mtt^4*mWW^2*t + 12*ep*mtt^3*mWW^3*t + 12*ep^2*mtt^3*mWW^3*t - 8*ep*mtt^2*mWW^4*t - 8*ep^2*mtt^2*mWW^4*t - 16*ep*mtt^5*s*t - 16*ep^2*mtt^5*s*t - mtt^4*mWW*s*t + 33*ep*mtt^4*mWW*s*t + 34*ep^2*mtt^4*mWW*s*t + 2*mtt^3*mWW^2*s*t + 6*ep*mtt^3*mWW^2*s*t + 16*ep^2*mtt^3*mWW^2*s*t - mtt^2*mWW^3*s*t - 31*ep*mtt^2*mWW^3*s*t - 30*ep^2*mtt^2*mWW^3*s*t + 8*ep*mtt*mWW^4*s*t - 4*ep^2*mtt*mWW^4*s*t + 25*ep*mtt^4*s^2*t + 25*ep^2*mtt^4*s^2*t + 6*mtt^3*mWW*s^2*t - 9*ep*mtt^3*mWW*s^2*t - 15*ep^2*mtt^3*mWW*s^2*t - 10*mtt^2*mWW^2*s^2*t - 89*ep*mtt^2*mWW^2*s^2*t - 91*ep^2*mtt^2*mWW^2*s^2*t + 4*mtt*mWW^3*s^2*t + 85*ep*mtt*mWW^3*s^2*t + 81*ep^2*mtt*mWW^3*s^2*t - 8*ep*mWW^4*s^2*t + 4*ep^2*mWW^4*s^2*t - 19*ep*mtt^3*s^3*t - 19*ep^2*mtt^3*s^3*t - 10*mtt^2*mWW*s^3*t - 39*ep*mtt^2*mWW*s^3*t - 29*ep^2*mtt^2*mWW*s^3*t + 10*mtt*mWW^2*s^3*t + 105*ep*mtt*mWW^2*s^3*t + 95*ep^2*mtt*mWW^2*s^3*t - mWW^3*s^3*t - 34*ep*mWW^3*s^3*t - 33*ep^2*mWW^3*s^3*t + 7*ep*mtt^2*s^4*t + 7*ep^2*mtt^2*s^4*t + 6*mtt*mWW*s^4*t + 33*ep*mtt*mWW*s^4*t + 27*ep^2*mtt*mWW*s^4*t - 2*mWW^2*s^4*t - 26*ep*mWW^2*s^4*t - 24*ep^2*mWW^2*s^4*t - ep*mtt*s^5*t - ep^2*mtt*s^5*t - mWW*s^5*t - 6*ep*mWW*s^5*t - 5*ep^2*mWW*s^5*t - 4*ep*mtt^5*t^2 - 4*ep^2*mtt^5*t^2 + 16*ep*mtt^4*mWW*t^2 + 16*ep^2*mtt^4*mWW*t^2 - 20*ep*mtt^3*mWW^2*t^2 - 20*ep^2*mtt^3*mWW^2*t^2 + 8*ep*mtt^2*mWW^3*t^2 + 8*ep^2*mtt^2*mWW^3*t^2 + mtt^4*s*t^2 + 19*ep*mtt^4*s*t^2 + 18*ep^2*mtt^4*s*t^2 - mtt^3*mWW*s*t^2 - 51*ep*mtt^3*mWW*s*t^2 - 50*ep^2*mtt^3*mWW*s*t^2 - mtt^2*mWW^2*s*t^2 + 37*ep*mtt^2*mWW^2*s*t^2 + 26*ep^2*mtt^2*mWW^2*s*t^2 + mtt*mWW^3*s*t^2 - 5*ep*mtt*mWW^3*s*t^2 + 6*ep^2*mtt*mWW^3*s*t^2 - 2*mtt^3*s^2*t^2 - 33*ep*mtt^3*s^2*t^2 - 31*ep^2*mtt^3*s^2*t^2 - 3*mtt^2*mWW*s^2*t^2 + 45*ep*mtt^2*mWW*s^2*t^2 + 48*ep^2*mtt^2*mWW*s^2*t^2 + 8*mtt*mWW^2*s^2*t^2 + 13*ep*mtt*mWW^2*s^2*t^2 + 17*ep^2*mtt*mWW^2*s^2*t^2 - 3*mWW^3*s^2*t^2 - 27*ep*mWW^3*s^2*t^2 - 36*ep^2*mWW^3*s^2*t^2 + mtt^2*s^3*t^2 + 26*ep*mtt^2*s^3*t^2 + 25*ep^2*mtt^2*s^3*t^2 + 7*mtt*mWW*s^3*t^2 - 3*ep*mtt*mWW*s^3*t^2 - 10*ep^2*mtt*mWW*s^3*t^2 - 6*mWW^2*s^3*t^2 - 29*ep*mWW^2*s^3*t^2 - 23*ep^2*mWW^2*s^3*t^2 - 9*ep*mtt*s^4*t^2 - 9*ep^2*mtt*s^4*t^2 - 3*mWW*s^4*t^2 - 7*ep*mWW*s^4*t^2 - 4*ep^2*mWW*s^4*t^2 + ep*s^5*t^2 + ep^2*s^5*t^2 - mtt^3*s*t^3 - 3*ep*mtt^3*s*t^3 - 2*ep^2*mtt^3*s*t^3 + 2*mtt^2*mWW*s*t^3 + 6*ep*mtt^2*mWW*s*t^3 + 4*ep^2*mtt^2*mWW*s*t^3 - mtt*mWW^2*s*t^3 - 3*ep*mtt*mWW^2*s*t^3 - 2*ep^2*mtt*mWW^2*s*t^3 + 2*mtt^2*s^2*t^3 + 8*ep*mtt^2*s^2*t^3 + 6*ep^2*mtt^2*s^2*t^3 - 2*mtt*mWW*s^2*t^3 - 10*ep*mtt*mWW*s^2*t^3 - 8*ep^2*mtt*mWW*s^2*t^3 + 2*ep*mWW^2*s^2*t^3 + 2*ep^2*mWW^2*s^2*t^3 - mtt*s^3*t^3 - 7*ep*mtt*s^3*t^3 - 6*ep^2*mtt*s^3*t^3 + 4*ep*mWW*s^3*t^3 + 4*ep^2*mWW*s^3*t^3 + 2*ep*s^4*t^3 + 2*ep^2*s^4*t^3))/(2*(1 + ep)^2*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*t*(-mtt + s + t)), -((ep*(1 + 2*ep)*(4*mtt^7*mWW^2 + 8*ep*mtt^7*mWW^2 - 8*mtt^6*mWW^3 - 20*ep*mtt^6*mWW^3 + 2*mtt^5*mWW^4 + 14*ep*mtt^5*mWW^4 + 4*mtt^4*mWW^5 - 2*mtt^3*mWW^6 - 2*ep*mtt^3*mWW^6 - 8*mtt^6*mWW^2*s - 20*ep*mtt^6*mWW^2*s + 10*mtt^5*mWW^3*s + 38*ep*mtt^5*mWW^3*s + 4*mtt^4*mWW^4*s - 16*ep*mtt^4*mWW^4*s - 10*mtt^3*mWW^5*s - 6*ep*mtt^3*mWW^5*s + 4*mtt^2*mWW^6*s + 4*ep*mtt^2*mWW^6*s - 6*mtt^5*mWW^2*s^2 + 6*ep*mtt^5*mWW^2*s^2 + 16*mtt^4*mWW^3*s^2 - 4*ep*mtt^4*mWW^3*s^2 - 14*mtt^3*mWW^4*s^2 - 10*ep*mtt^3*mWW^4*s^2 + 8*mtt^2*mWW^5*s^2 + 12*ep*mtt^2*mWW^5*s^2 - 2*mtt*mWW^6*s^2 - 2*ep*mtt*mWW^6*s^2 + 26*mtt^4*mWW^2*s^3 + 22*ep*mtt^4*mWW^2*s^3 - 36*mtt^3*mWW^3*s^3 - 32*ep*mtt^3*mWW^3*s^3 + 10*mtt^2*mWW^4*s^3 + 14*ep*mtt^2*mWW^4*s^3 - 2*mtt*mWW^5*s^3 - 6*ep*mtt*mWW^5*s^3 - 22*mtt^3*mWW^2*s^4 - 22*ep*mtt^3*mWW^2*s^4 + 24*mtt^2*mWW^3*s^4 + 24*ep*mtt^2*mWW^3*s^4 - 2*mtt*mWW^4*s^4 - 2*ep*mtt*mWW^4*s^4 + 6*mtt^2*mWW^2*s^5 + 6*ep*mtt^2*mWW^2*s^5 - 6*mtt*mWW^3*s^5 - 6*ep*mtt*mWW^3*s^5 - 8*mtt^7*mWW*t - 16*ep*mtt^7*mWW*t + 12*mtt^6*mWW^2*t + 32*ep*mtt^6*mWW^2*t + 4*mtt^5*mWW^3*t - 8*ep*mtt^5*mWW^3*t - 10*mtt^4*mWW^4*t - 14*ep*mtt^4*mWW^4*t + 4*ep*mtt^3*mWW^5*t + 2*mtt^2*mWW^6*t + 2*ep*mtt^2*mWW^6*t + 28*mtt^6*mWW*s*t + 52*ep*mtt^6*mWW*s*t - 53*mtt^5*mWW^2*s*t - 97*ep*mtt^5*mWW^2*s*t + 31*mtt^4*mWW^3*s*t + 43*ep*mtt^4*mWW^3*s*t - 7*mtt^3*mWW^4*s*t + 5*ep*mtt^3*mWW^4*s*t + 5*mtt^2*mWW^5*s*t + ep*mtt^2*mWW^5*s*t - 4*mtt*mWW^6*s*t - 4*ep*mtt*mWW^6*s*t - 36*mtt^5*mWW*s^2*t - 60*ep*mtt^5*mWW*s^2*t + 101*mtt^4*mWW^2*s^2*t + 129*ep*mtt^4*mWW^2*s^2*t - 98*mtt^3*mWW^3*s^2*t - 86*ep*mtt^3*mWW^3*s^2*t + 33*mtt^2*mWW^4*s^2*t + 21*ep*mtt^2*mWW^4*s^2*t - 8*mtt*mWW^5*s^2*t - 12*ep*mtt*mWW^5*s^2*t + 2*mWW^6*s^2*t + 2*ep*mWW^6*s^2*t + 20*mtt^4*mWW*s^3*t + 28*ep*mtt^4*mWW*s^3*t - 97*mtt^3*mWW^2*s^3*t - 101*ep*mtt^3*mWW^2*s^3*t + 101*mtt^2*mWW^3*s^3*t + 89*ep*mtt^2*mWW^3*s^3*t - 23*mtt*mWW^4*s^3*t - 19*ep*mtt*mWW^4*s^3*t + 3*mWW^5*s^3*t + 7*ep*mWW^5*s^3*t - 4*mtt^3*mWW*s^4*t - 4*ep*mtt^3*mWW*s^4*t + 43*mtt^2*mWW^2*s^4*t + 43*ep*mtt^2*mWW^2*s^4*t - 44*mtt*mWW^3*s^4*t - 44*ep*mtt*mWW^3*s^4*t + 3*mWW^4*s^4*t + 3*ep*mWW^4*s^4*t - 6*mtt*mWW^2*s^5*t - 6*ep*mtt*mWW^2*s^5*t + 6*mWW^3*s^5*t + 6*ep*mWW^3*s^5*t + 4*mtt^7*t^2 + 8*ep*mtt^7*t^2 + 8*mtt^6*mWW*t^2 + 4*ep*mtt^6*mWW*t^2 - 39*mtt^5*mWW^2*t^2 - 51*ep*mtt^5*mWW^2*t^2 + 35*mtt^4*mWW^3*t^2 + 55*ep*mtt^4*mWW^3*t^2 - 5*mtt^3*mWW^4*t^2 - 13*ep*mtt^3*mWW^4*t^2 - 3*mtt^2*mWW^5*t^2 - 3*ep*mtt^2*mWW^5*t^2 - 12*mtt^6*s*t^2 - 24*ep*mtt^6*s*t^2 - 33*mtt^5*mWW*s*t^2 - 29*ep*mtt^5*mWW*s*t^2 + 119*mtt^4*mWW^2*s*t^2 + 155*ep*mtt^4*mWW^2*s*t^2 - 96*mtt^3*mWW^3*s*t^2 - 132*ep*mtt^3*mWW^3*s*t^2 + 15*mtt^2*mWW^4*s*t^2 + 23*ep*mtt^2*mWW^4*s*t^2 + 7*mtt*mWW^5*s*t^2 + 7*ep*mtt*mWW^5*s*t^2 + 12*mtt^5*s^2*t^2 + 24*ep*mtt^5*s^2*t^2 + 43*mtt^4*mWW*s^2*t^2 + 47*ep*mtt^4*mWW*s^2*t^2 - 133*mtt^3*mWW^2*s^2*t^2 - 169*ep*mtt^3*mWW^2*s^2*t^2 + 91*mtt^2*mWW^3*s^2*t^2 + 103*ep*mtt^2*mWW^3*s^2*t^2 - mtt*mWW^4*s^2*t^2 + 7*ep*mtt*mWW^4*s^2*t^2 - 6*mWW^5*s^2*t^2 - 6*ep*mWW^5*s^2*t^2 - 4*mtt^4*s^3*t^2 - 8*ep*mtt^4*s^3*t^2 - 19*mtt^3*mWW*s^3*t^2 - 23*ep*mtt^3*mWW*s^3*t^2 + 65*mtt^2*mWW^2*s^3*t^2 + 77*ep*mtt^2*mWW^2*s^3*t^2 - 45*mtt*mWW^3*s^3*t^2 - 41*ep*mtt*mWW^3*s^3*t^2 + mWW^4*s^3*t^2 - 7*ep*mWW^4*s^3*t^2 + mtt^2*mWW*s^4*t^2 + ep*mtt^2*mWW*s^4*t^2 - 12*mtt*mWW^2*s^4*t^2 - 12*ep*mtt*mWW^2*s^4*t^2 + 15*mWW^3*s^4*t^2 + 15*ep*mWW^3*s^4*t^2 - 4*mtt^6*t^3 - 8*ep*mtt^6*t^3 - mtt^5*mWW*t^3 + 11*ep*mtt^5*mWW*t^3 + 26*mtt^4*mWW^2*t^3 + 14*ep*mtt^4*mWW^2*t^3 - 34*mtt^3*mWW^3*t^3 - 30*ep*mtt^3*mWW^3*t^3 + 14*mtt^2*mWW^4*t^3 + 14*ep*mtt^2*mWW^4*t^3 - mtt*mWW^5*t^3 - ep*mtt*mWW^5*t^3 + 12*mtt^5*s*t^3 + 24*ep*mtt^5*s*t^3 + 8*mtt^4*mWW*s*t^3 - 20*ep*mtt^4*mWW*s*t^3 - 65*mtt^3*mWW^2*s*t^3 - 45*ep*mtt^3*mWW^2*s*t^3 + 61*mtt^2*mWW^3*s*t^3 + 57*ep*mtt^2*mWW^3*s*t^3 - 15*mtt*mWW^4*s*t^3 - 15*ep*mtt*mWW^4*s*t^3 - mWW^5*s*t^3 - ep*mWW^5*s*t^3 - 12*mtt^4*s^2*t^3 - 24*ep*mtt^4*s^2*t^3 - 13*mtt^3*mWW*s^2*t^3 + 7*ep*mtt^3*mWW*s^2*t^3 + 59*mtt^2*mWW^2*s^2*t^3 + 55*ep*mtt^2*mWW^2*s^2*t^3 - 41*mtt*mWW^3*s^2*t^3 - 45*ep*mtt*mWW^3*s^2*t^3 + 5*mWW^4*s^2*t^3 + 5*ep*mWW^4*s^2*t^3 + 4*mtt^3*s^3*t^3 + 8*ep*mtt^3*s^3*t^3 + 6*mtt^2*mWW*s^3*t^3 + 2*ep*mtt^2*mWW*s^3*t^3 - 18*mtt*mWW^2*s^3*t^3 - 22*ep*mtt*mWW^2*s^3*t^3 + 8*mWW^3*s^3*t^3 + 12*ep*mWW^3*s^3*t^3 - 2*mWW^2*s^4*t^3 - 2*ep*mWW^2*s^4*t^3 + mtt^4*mWW*t^4 + ep*mtt^4*mWW*t^4 - 3*mtt^3*mWW^2*t^4 - 3*ep*mtt^3*mWW^2*t^4 + 3*mtt^2*mWW^3*t^4 + 3*ep*mtt^2*mWW^3*t^4 - mtt*mWW^4*t^4 - ep*mtt*mWW^4*t^4 - 2*mtt^3*mWW*s*t^4 - 2*ep*mtt^3*mWW*s*t^4 + 3*mtt^2*mWW^2*s*t^4 + 3*ep*mtt^2*mWW^2*s*t^4 - mWW^4*s*t^4 - ep*mWW^4*s*t^4 + mtt^2*mWW*s^2*t^4 + ep*mtt^2*mWW*s^2*t^4 - mWW^3*s^2*t^4 - ep*mWW^3*s^2*t^4))/((1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^3)), (-2*(-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^5*mWW^2 + 2*ep*mtt^5*mWW^2 - mtt^4*mWW^3 - 3*ep*mtt^4*mWW^3 + ep*mtt^3*mWW^4 - mtt^4*mWW^2*s - 3*ep*mtt^4*mWW^2*s + 4*ep*mtt^3*mWW^3*s - 2*ep*mtt^2*mWW^4*s - mtt^3*mWW^2*s^2 + 2*mtt^2*mWW^3*s^2 + ep*mtt*mWW^4*s^2 + mtt^2*mWW^2*s^3 + ep*mtt^2*mWW^2*s^3 - mtt*mWW^3*s^3 - ep*mtt*mWW^3*s^3 - 2*mtt^5*mWW*t - 4*ep*mtt^5*mWW*t + mtt^4*mWW^2*t + 4*ep*mtt^4*mWW^2*t + mtt^3*mWW^3*t + ep*mtt^3*mWW^3*t - ep*mtt^2*mWW^4*t + 5*mtt^4*mWW*s*t + 9*ep*mtt^4*mWW*s*t - 7*mtt^3*mWW^2*s*t - 13*ep*mtt^3*mWW^2*s*t + 6*mtt^2*mWW^3*s*t + 6*ep*mtt^2*mWW^3*s*t - mtt*mWW^4*s*t + ep*mtt*mWW^4*s*t - 4*mtt^3*mWW*s^2*t - 6*ep*mtt^3*mWW*s^2*t + 8*mtt^2*mWW^2*s^2*t + 11*ep*mtt^2*mWW^2*s^2*t - 7*mtt*mWW^3*s^2*t - 7*ep*mtt*mWW^3*s^2*t + mWW^4*s^2*t + mtt^2*mWW*s^3*t + ep*mtt^2*mWW*s^3*t - 2*mtt*mWW^2*s^3*t - 2*ep*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + 2*ep*mWW^3*s^3*t + mtt^5*t^2 + 2*ep*mtt^5*t^2 + 3*mtt^4*mWW*t^2 + 3*ep*mtt^4*mWW*t^2 - 7*mtt^3*mWW^2*t^2 - 10*ep*mtt^3*mWW^2*t^2 + 4*mtt^2*mWW^3*t^2 + 6*ep*mtt^2*mWW^3*t^2 - mtt*mWW^4*t^2 - ep*mtt*mWW^4*t^2 - 2*mtt^4*s*t^2 - 4*ep*mtt^4*s*t^2 - 7*mtt^3*mWW*s*t^2 - 7*ep*mtt^3*mWW*s*t^2 + 16*mtt^2*mWW^2*s*t^2 + 22*ep*mtt^2*mWW^2*s*t^2 - 12*mtt*mWW^3*s*t^2 - 16*ep*mtt*mWW^3*s*t^2 + 2*mWW^4*s*t^2 + 2*ep*mWW^4*s*t^2 + mtt^3*s^2*t^2 + 2*ep*mtt^3*s^2*t^2 + 5*mtt^2*mWW*s^2*t^2 + 5*ep*mtt^2*mWW*s^2*t^2 - 8*mtt*mWW^2*s^2*t^2 - 11*ep*mtt*mWW^2*s^2*t^2 + 3*mWW^3*s^2*t^2 + 5*ep*mWW^3*s^2*t^2 - mtt*mWW*s^3*t^2 - ep*mtt*mWW*s^3*t^2 - mWW^2*s^3*t^2 - ep*mWW^2*s^3*t^2 - mtt^4*t^3 - 2*ep*mtt^4*t^3 - 2*mtt^3*mWW*t^3 + 7*mtt^2*mWW^2*t^3 + 6*ep*mtt^2*mWW^2*t^3 - 5*mtt*mWW^3*t^3 - 5*ep*mtt*mWW^3*t^3 + mWW^4*t^3 + ep*mWW^4*t^3 + 2*mtt^3*s*t^3 + 4*ep*mtt^3*s*t^3 + 2*mtt^2*mWW*s*t^3 - 2*ep*mtt^2*mWW*s*t^3 - 6*mtt*mWW^2*s*t^3 - 4*ep*mtt*mWW^2*s*t^3 + 3*mWW^3*s*t^3 + 3*ep*mWW^3*s*t^3 - mtt^2*s^2*t^3 - 2*ep*mtt^2*s^2*t^3 - mtt*mWW*s^2*t^3 + ep*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 + ep*mWW^2*s^2*t^3 + mWW*s^3*t^3 + ep*mWW*s^3*t^3 + mtt^2*mWW*t^4 + ep*mtt^2*mWW*t^4 - 2*mtt*mWW^2*t^4 - 2*ep*mtt*mWW^2*t^4 + mWW^3*t^4 + ep*mWW^3*t^4 - mtt*mWW*s*t^4 - ep*mtt*mWW*s*t^4 + mWW^2*s*t^4 + ep*mWW^2*s*t^4))/((1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^3), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^3*mWW*s + 4*ep*mtt^3*mWW*s - 2*mtt^2*mWW*s^2 - 4*ep*mtt^2*mWW*s^2 + 2*mtt^4*t + 4*ep*mtt^4*t - 2*mtt^3*mWW*t - 4*ep*mtt^3*mWW*t - 4*mtt^3*s*t - 8*ep*mtt^3*s*t - 5*mtt^2*mWW*s*t - 8*ep*mtt^2*mWW*s*t + mtt*mWW^2*s*t + 2*ep*mtt*mWW^2*s*t + 2*mtt^2*s^2*t + 4*ep*mtt^2*s^2*t + 3*mtt*mWW*s^2*t + 4*ep*mtt*mWW*s^2*t - mWW^2*s^2*t - 2*ep*mWW^2*s^2*t - 2*mtt^3*t^2 - 4*ep*mtt^3*t^2 + mtt^2*mWW*t^2 + 2*ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 + 2*ep*mtt*mWW^2*t^2 + 3*mtt^2*s*t^2 + 4*ep*mtt^2*s*t^2 + 9*mtt*mWW*s*t^2 + 16*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 + mtt*s^2*t^2 + 4*ep*mtt*s^2*t^2 - 3*mWW*s^2*t^2 - 6*ep*mWW*s^2*t^2 - mtt^2*t^3 - 2*ep*mtt^2*t^3 + 2*mtt*mWW*t^3 + 4*ep*mtt*mWW*t^3 - mWW^2*t^3 - 2*ep*mWW^2*t^3 + 2*ep*mtt*s*t^3 - 4*mWW*s*t^3 - 8*ep*mWW*s*t^3 + mtt*t^4 + 2*ep*mtt*t^4 - mWW*t^4 - 2*ep*mWW*t^4))/(2*(1 + ep)*(mtt - mWW)^2*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^3), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt + 2*ep*mtt - mWW - ep*mWW - s - 2*ep*s - t - 3*ep*t)*(mtt*mWW*s - mWW*s^2 + mtt^2*t - mtt*mWW*t - mtt*s*t - mWW*s*t))/((1 + ep)*(mtt - mWW)*s^3*(mtt - s - t)*t*(-mWW + t)^3), ((-1 + 2*ep)^2*(1 + 2*ep)*(mtt - s)^2*(2*mtt^4*mWW^2 + 2*ep*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 6*ep*mtt^3*mWW^3 - 6*mtt^2*mWW^4 - 10*ep*mtt^2*mWW^4 + 2*mtt*mWW^5 + 2*ep*mtt*mWW^5 - 3*mtt^3*mWW^2*s - 3*ep*mtt^3*mWW^2*s - 5*mtt^2*mWW^3*s - 13*ep*mtt^2*mWW^3*s + 10*mtt*mWW^4*s + 18*ep*mtt*mWW^4*s - 2*mWW^5*s - 2*ep*mWW^5*s - 3*mtt^2*mWW^2*s^2 - 3*ep*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 + 8*ep*mtt*mWW^3*s^2 - 4*mWW^4*s^2 - 8*ep*mWW^4*s^2 + 7*mtt*mWW^2*s^3 + 7*ep*mtt*mWW^2*s^3 - mWW^3*s^3 - ep*mWW^3*s^3 - 3*mWW^2*s^4 - 3*ep*mWW^2*s^4 + 2*mtt^4*mWW*t + 2*ep*mtt^4*mWW*t - 15*mtt^3*mWW^2*t - 23*ep*mtt^3*mWW^2*t + 16*mtt^2*mWW^3*t + 24*ep*mtt^2*mWW^3*t - 3*mtt*mWW^4*t - 3*ep*mtt*mWW^4*t - 9*mtt^3*mWW*s*t - 9*ep*mtt^3*mWW*s*t + 30*mtt^2*mWW^2*s*t + 46*ep*mtt^2*mWW^2*s*t - 24*mtt*mWW^3*s*t - 40*ep*mtt*mWW^3*s*t + 3*mWW^4*s*t + 3*ep*mWW^4*s*t + 15*mtt^2*mWW*s^2*t + 15*ep*mtt^2*mWW*s^2*t - 15*mtt*mWW^2*s^2*t - 23*ep*mtt*mWW^2*s^2*t + 8*mWW^3*s^2*t + 16*ep*mWW^3*s^2*t - 11*mtt*mWW*s^3*t - 11*ep*mtt*mWW*s^3*t + 3*mWW*s^4*t + 3*ep*mWW*s^4*t + 2*mtt^4*t^2 + 2*ep*mtt^4*t^2 - 3*mtt^3*mWW*t^2 + ep*mtt^3*mWW*t^2 + 3*mtt^2*mWW^2*t^2 - ep*mtt^2*mWW^2*t^2 - mtt*mWW^3*t^2 - ep*mtt*mWW^3*t^2 - mWW^4*t^2 - ep*mWW^4*t^2 - 6*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 + 13*mtt^2*mWW*s*t^2 + 5*ep*mtt^2*mWW*s*t^2 - 11*mtt*mWW^2*s*t^2 - 3*ep*mtt*mWW^2*s*t^2 + 4*mWW^3*s*t^2 + 4*ep*mWW^3*s*t^2 + 6*mtt^2*s^2*t^2 + 6*ep*mtt^2*s^2*t^2 - 17*mtt*mWW*s^2*t^2 - 13*ep*mtt*mWW*s^2*t^2 + 8*mWW^2*s^2*t^2 + 4*ep*mWW^2*s^2*t^2 - 2*mtt*s^3*t^2 - 2*ep*mtt*s^3*t^2 + 7*mWW*s^3*t^2 + 7*ep*mWW*s^3*t^2 - mtt^2*mWW*t^3 - ep*mtt^2*mWW*t^3 + 2*mtt*mWW^2*t^3 + 2*ep*mtt*mWW^2*t^3 - mWW^3*t^3 - ep*mWW^3*t^3 + 3*mtt*mWW*s*t^3 + 3*ep*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 - 3*ep*mWW^2*s*t^3 - 2*mWW*s^2*t^3 - 2*ep*mWW*s^2*t^3))/((1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^4*(mWW - t)^3*(mtt - s - t)*t), -((-1 + ep)*(-1 + 2*ep)*(1 + 2*ep)*(-4*ep^2*mtt^8*mWW - 4*ep^3*mtt^8*mWW + 16*ep^2*mtt^7*mWW^2 + 16*ep^3*mtt^7*mWW^2 - 4*ep*mtt^6*mWW^3 - 16*ep^2*mtt^6*mWW^3 - 12*ep^3*mtt^6*mWW^3 + 8*ep*mtt^5*mWW^4 - 8*ep^3*mtt^5*mWW^4 - 4*ep*mtt^4*mWW^5 + 4*ep^2*mtt^4*mWW^5 + 8*ep^3*mtt^4*mWW^5 + 20*ep^2*mtt^7*mWW*s + 20*ep^3*mtt^7*mWW*s - 72*ep^2*mtt^6*mWW^2*s - 68*ep^3*mtt^6*mWW^2*s + 12*ep*mtt^5*mWW^3*s + 80*ep^2*mtt^5*mWW^3*s + 28*ep^3*mtt^5*mWW^3*s - 16*ep*mtt^4*mWW^4*s - 40*ep^2*mtt^4*mWW^4*s + 44*ep^3*mtt^4*mWW^4*s + 4*ep*mtt^3*mWW^5*s + 12*ep^2*mtt^3*mWW^5*s - 24*ep^3*mtt^3*mWW^5*s - 40*ep^2*mtt^6*mWW*s^2 - 40*ep^3*mtt^6*mWW*s^2 + mtt^5*mWW^2*s^2 + 2*ep*mtt^5*mWW^2*s^2 + 113*ep^2*mtt^5*mWW^2*s^2 + 100*ep^3*mtt^5*mWW^2*s^2 - 3*mtt^4*mWW^3*s^2 - 20*ep*mtt^4*mWW^3*s^2 - 93*ep^2*mtt^4*mWW^3*s^2 + 12*ep^3*mtt^4*mWW^3*s^2 + 3*mtt^3*mWW^4*s^2 + 20*ep*mtt^3*mWW^4*s^2 + 21*ep^2*mtt^3*mWW^4*s^2 - 136*ep^3*mtt^3*mWW^4*s^2 - mtt^2*mWW^5*s^2 - 6*ep*mtt^2*mWW^5*s^2 + 7*ep^2*mtt^2*mWW^5*s^2 + 76*ep^3*mtt^2*mWW^5*s^2 + 40*ep^2*mtt^5*mWW*s^3 + 40*ep^3*mtt^5*mWW*s^3 - 3*mtt^4*mWW^2*s^3 - 6*ep*mtt^4*mWW^2*s^3 - 67*ep^2*mtt^4*mWW^2*s^3 - 52*ep^3*mtt^4*mWW^2*s^3 + 7*mtt^3*mWW^3*s^3 + 22*ep*mtt^3*mWW^3*s^3 - ep^2*mtt^3*mWW^3*s^3 - 72*ep^3*mtt^3*mWW^3*s^3 - 5*mtt^2*mWW^4*s^3 - 18*ep*mtt^2*mWW^4*s^3 + 47*ep^2*mtt^2*mWW^4*s^3 + 136*ep^3*mtt^2*mWW^4*s^3 + mtt*mWW^5*s^3 + 6*ep*mtt*mWW^5*s^3 - 23*ep^2*mtt*mWW^5*s^3 - 60*ep^3*mtt*mWW^5*s^3 - 20*ep^2*mtt^4*mWW*s^4 - 20*ep^3*mtt^4*mWW*s^4 + 3*mtt^3*mWW^2*s^4 + 6*ep*mtt^3*mWW^2*s^4 + 3*ep^2*mtt^3*mWW^2*s^4 - 4*ep^3*mtt^3*mWW^2*s^4 - 5*mtt^2*mWW^3*s^4 - 12*ep*mtt^2*mWW^3*s^4 + 41*ep^2*mtt^2*mWW^3*s^4 + 56*ep^3*mtt^2*mWW^3*s^4 + 2*mtt*mWW^4*s^4 + 6*ep*mtt*mWW^4*s^4 - 28*ep^2*mtt*mWW^4*s^4 - 36*ep^3*mtt*mWW^4*s^4 + 4*ep^2*mtt^3*mWW*s^5 + 4*ep^3*mtt^3*mWW*s^5 - mtt^2*mWW^2*s^5 - 2*ep*mtt^2*mWW^2*s^5 + 7*ep^2*mtt^2*mWW^2*s^5 + 8*ep^3*mtt^2*mWW^2*s^5 + mtt*mWW^3*s^5 + 2*ep*mtt*mWW^3*s^5 - 11*ep^2*mtt*mWW^3*s^5 - 12*ep^3*mtt*mWW^3*s^5 + 4*ep^2*mtt^8*t + 4*ep^3*mtt^8*t - 12*ep^2*mtt^7*mWW*t - 12*ep^3*mtt^7*mWW*t + 4*ep*mtt^6*mWW^2*t - 4*ep^3*mtt^6*mWW^2*t - 4*ep*mtt^5*mWW^3*t + 16*ep^2*mtt^5*mWW^3*t + 20*ep^3*mtt^5*mWW^3*t - 4*ep*mtt^4*mWW^4*t - 4*ep^2*mtt^4*mWW^4*t + 4*ep*mtt^3*mWW^5*t - 4*ep^2*mtt^3*mWW^5*t - 8*ep^3*mtt^3*mWW^5*t - 20*ep^2*mtt^7*s*t - 20*ep^3*mtt^7*s*t + 52*ep^2*mtt^6*mWW*s*t + 48*ep^3*mtt^6*mWW*s*t + mtt^5*mWW^2*s*t - 13*ep*mtt^5*mWW^2*s*t - 18*ep^2*mtt^5*mWW^2*s*t + 32*ep^3*mtt^5*mWW^2*s*t - 3*mtt^4*mWW^3*s*t + 11*ep*mtt^4*mWW^3*s*t - 18*ep^2*mtt^4*mWW^3*s*t - 60*ep^3*mtt^4*mWW^3*s*t + 3*mtt^3*mWW^4*s*t + ep*mtt^3*mWW^4*s*t + 14*ep^2*mtt^3*mWW^4*s*t - 20*ep^3*mtt^3*mWW^4*s*t - mtt^2*mWW^5*s*t + ep*mtt^2*mWW^5*s*t - 10*ep^2*mtt^2*mWW^5*s*t + 20*ep^3*mtt^2*mWW^5*s*t + 40*ep^2*mtt^6*s^2*t + 40*ep^3*mtt^6*s^2*t - ep*mtt^5*mWW*s^2*t - 85*ep^2*mtt^5*mWW*s^2*t - 72*ep^3*mtt^5*mWW*s^2*t - 6*mtt^4*mWW^2*s^2*t + 10*ep*mtt^4*mWW^2*s^2*t + 88*ep^2*mtt^4*mWW^2*s^2*t - 4*ep^3*mtt^4*mWW^2*s^2*t + 16*mtt^3*mWW^3*s^2*t + 20*ep*mtt^3*mWW^3*s^2*t - 176*ep^2*mtt^3*mWW^3*s^2*t - 128*ep^3*mtt^3*mWW^3*s^2*t - 14*mtt^2*mWW^4*s^2*t - 42*ep*mtt^2*mWW^4*s^2*t + 208*ep^2*mtt^2*mWW^4*s^2*t + 312*ep^3*mtt^2*mWW^4*s^2*t + 4*mtt*mWW^5*s^2*t + 21*ep*mtt*mWW^5*s^2*t - 91*ep^2*mtt*mWW^5*s^2*t - 172*ep^3*mtt*mWW^5*s^2*t - 40*ep^2*mtt^5*s^3*t - 40*ep^3*mtt^5*s^3*t + 3*ep*mtt^4*mWW*s^3*t + 63*ep^2*mtt^4*mWW*s^3*t + 48*ep^3*mtt^4*mWW*s^3*t + 10*mtt^3*mWW^2*s^3*t + 4*ep*mtt^3*mWW^2*s^3*t - 130*ep^2*mtt^3*mWW^2*s^3*t - 80*ep^3*mtt^3*mWW^2*s^3*t - 20*mtt^2*mWW^3*s^3*t - 44*ep*mtt^2*mWW^3*s^3*t + 264*ep^2*mtt^2*mWW^3*s^3*t + 268*ep^3*mtt^2*mWW^3*s^3*t + 11*mtt*mWW^4*s^3*t + 39*ep*mtt*mWW^4*s^3*t - 176*ep^2*mtt*mWW^4*s^3*t - 248*ep^3*mtt*mWW^4*s^3*t - mWW^5*s^3*t - 6*ep*mWW^5*s^3*t + 19*ep^2*mWW^5*s^3*t + 56*ep^3*mWW^5*s^3*t + 20*ep^2*mtt^4*s^4*t + 20*ep^3*mtt^4*s^4*t - 3*ep*mtt^3*mWW*s^4*t - 19*ep^2*mtt^3*mWW*s^4*t - 12*ep^3*mtt^3*mWW*s^4*t - 6*mtt^2*mWW^2*s^4*t - 6*ep*mtt^2*mWW^2*s^4*t + 68*ep^2*mtt^2*mWW^2*s^4*t + 64*ep^3*mtt^2*mWW^2*s^4*t + 8*mtt*mWW^3*s^4*t + 19*ep*mtt*mWW^3*s^4*t - 93*ep^2*mtt*mWW^3*s^4*t - 108*ep^3*mtt*mWW^3*s^4*t - 2*mWW^4*s^4*t - 6*ep*mWW^4*s^4*t + 20*ep^2*mWW^4*s^4*t + 28*ep^3*mWW^4*s^4*t - 4*ep^2*mtt^3*s^5*t - 4*ep^3*mtt^3*s^5*t + ep*mtt^2*mWW*s^5*t + ep^2*mtt^2*mWW*s^5*t + mtt*mWW^2*s^5*t + ep*mtt*mWW^2*s^5*t - 8*ep^2*mtt*mWW^2*s^5*t - 8*ep^3*mtt*mWW^2*s^5*t - mWW^3*s^5*t - 2*ep*mWW^3*s^5*t + 7*ep^2*mWW^3*s^5*t + 8*ep^3*mWW^3*s^5*t - 4*ep^2*mtt^7*t^2 - 4*ep^3*mtt^7*t^2 + 16*ep^2*mtt^6*mWW*t^2 + 16*ep^3*mtt^6*mWW*t^2 - 4*ep*mtt^5*mWW^2*t^2 - 16*ep^2*mtt^5*mWW^2*t^2 - 12*ep^3*mtt^5*mWW^2*t^2 + 8*ep*mtt^4*mWW^3*t^2 - 8*ep^3*mtt^4*mWW^3*t^2 - 4*ep*mtt^3*mWW^4*t^2 + 4*ep^2*mtt^3*mWW^4*t^2 + 8*ep^3*mtt^3*mWW^4*t^2 + 20*ep^2*mtt^6*s*t^2 + 20*ep^3*mtt^6*s*t^2 - mtt^5*mWW*s*t^2 + ep*mtt^5*mWW*s*t^2 - 62*ep^2*mtt^5*mWW*s*t^2 - 60*ep^3*mtt^5*mWW*s*t^2 + 2*mtt^4*mWW^2*s*t^2 + 6*ep*mtt^4*mWW^2*s*t^2 + 68*ep^2*mtt^4*mWW^2*s*t^2 + 24*ep^3*mtt^4*mWW^2*s*t^2 - 8*ep*mtt^3*mWW^3*s*t^2 - 56*ep^2*mtt^3*mWW^3*s*t^2 + 20*ep^3*mtt^3*mWW^3*s*t^2 - 2*mtt^2*mWW^4*s*t^2 + 2*ep*mtt^2*mWW^4*s*t^2 + 40*ep^2*mtt^2*mWW^4*s*t^2 + 4*ep^3*mtt^2*mWW^4*s*t^2 + mtt*mWW^5*s*t^2 - ep*mtt*mWW^5*s*t^2 - 10*ep^2*mtt*mWW^5*s*t^2 - 8*ep^3*mtt*mWW^5*s*t^2 - 40*ep^2*mtt^5*s^2*t^2 - 40*ep^3*mtt^5*s^2*t^2 + 2*mtt^4*mWW*s^2*t^2 + ep*mtt^4*mWW*s^2*t^2 + 99*ep^2*mtt^4*mWW*s^2*t^2 + 88*ep^3*mtt^4*mWW*s^2*t^2 + mtt^3*mWW^2*s^2*t^2 - 10*ep*mtt^3*mWW^2*s^2*t^2 - 147*ep^2*mtt^3*mWW^2*s^2*t^2 - 48*ep^3*mtt^3*mWW^2*s^2*t^2 - 11*mtt^2*mWW^3*s^2*t^2 + 227*ep^2*mtt^2*mWW^3*s^2*t^2 + 76*ep^3*mtt^2*mWW^3*s^2*t^2 + 11*mtt*mWW^4*s^2*t^2 + 16*ep*mtt*mWW^4*s^2*t^2 - 203*ep^2*mtt*mWW^4*s^2*t^2 - 144*ep^3*mtt*mWW^4*s^2*t^2 - 3*mWW^5*s^2*t^2 - 11*ep*mWW^5*s^2*t^2 + 72*ep^2*mWW^5*s^2*t^2 + 80*ep^3*mWW^5*s^2*t^2 + 40*ep^2*mtt^4*s^3*t^2 + 40*ep^3*mtt^4*s^3*t^2 - mtt^3*mWW*s^3*t^2 - 6*ep*mtt^3*mWW*s^3*t^2 - 81*ep^2*mtt^3*mWW*s^3*t^2 - 64*ep^3*mtt^3*mWW*s^3*t^2 - 6*mtt^2*mWW^2*s^3*t^2 + 13*ep*mtt^2*mWW^2*s^3*t^2 + 151*ep^2*mtt^2*mWW^2*s^3*t^2 + 76*ep^3*mtt^2*mWW^2*s^3*t^2 + 13*mtt*mWW^3*s^3*t^2 + 6*ep*mtt*mWW^3*s^3*t^2 - 223*ep^2*mtt*mWW^3*s^3*t^2 - 140*ep^3*mtt*mWW^3*s^3*t^2 - 6*mWW^4*s^3*t^2 - 13*ep*mWW^4*s^3*t^2 + 117*ep^2*mWW^4*s^3*t^2 + 92*ep^3*mWW^4*s^3*t^2 - 20*ep^2*mtt^3*s^4*t^2 - 20*ep^3*mtt^3*s^4*t^2 + 5*ep*mtt^2*mWW*s^4*t^2 + 33*ep^2*mtt^2*mWW*s^4*t^2 + 24*ep^3*mtt^2*mWW*s^4*t^2 + 3*mtt*mWW^2*s^4*t^2 - 6*ep*mtt*mWW^2*s^4*t^2 - 61*ep^2*mtt*mWW^2*s^4*t^2 - 44*ep^3*mtt*mWW^2*s^4*t^2 - 3*mWW^3*s^4*t^2 - 3*ep*mWW^3*s^4*t^2 + 56*ep^2*mWW^3*s^4*t^2 + 52*ep^3*mWW^3*s^4*t^2 + 4*ep^2*mtt^2*s^5*t^2 + 4*ep^3*mtt^2*s^5*t^2 - ep*mtt*mWW*s^5*t^2 - 5*ep^2*mtt*mWW*s^5*t^2 - 4*ep^3*mtt*mWW*s^5*t^2 + ep*mWW^2*s^5*t^2 + 5*ep^2*mWW^2*s^5*t^2 + 4*ep^3*mWW^2*s^5*t^2 + mtt^4*mWW*s*t^3 - ep*mtt^4*mWW*s*t^3 - 10*ep^2*mtt^4*mWW*s*t^3 - 8*ep^3*mtt^4*mWW*s*t^3 - 3*mtt^3*mWW^2*s*t^3 + 3*ep*mtt^3*mWW^2*s*t^3 + 30*ep^2*mtt^3*mWW^2*s*t^3 + 24*ep^3*mtt^3*mWW^2*s*t^3 + 3*mtt^2*mWW^3*s*t^3 - 3*ep*mtt^2*mWW^3*s*t^3 - 30*ep^2*mtt^2*mWW^3*s*t^3 - 24*ep^3*mtt^2*mWW^3*s*t^3 - mtt*mWW^4*s*t^3 + ep*mtt*mWW^4*s*t^3 + 10*ep^2*mtt*mWW^4*s*t^3 + 8*ep^3*mtt*mWW^4*s*t^3 - 2*mtt^3*mWW*s^2*t^3 + 26*ep^2*mtt^3*mWW*s^2*t^3 + 24*ep^3*mtt^3*mWW*s^2*t^3 + 4*mtt^2*mWW^2*s^2*t^3 + 2*ep*mtt^2*mWW^2*s^2*t^3 - 58*ep^2*mtt^2*mWW^2*s^2*t^3 - 56*ep^3*mtt^2*mWW^2*s^2*t^3 - 2*mtt*mWW^3*s^2*t^3 - 4*ep*mtt*mWW^3*s^2*t^3 + 38*ep^2*mtt*mWW^3*s^2*t^3 + 40*ep^3*mtt*mWW^3*s^2*t^3 + 2*ep*mWW^4*s^2*t^3 - 6*ep^2*mWW^4*s^2*t^3 - 8*ep^3*mWW^4*s^2*t^3 + mtt^2*mWW*s^3*t^3 + 3*ep*mtt^2*mWW*s^3*t^3 - 22*ep^2*mtt^2*mWW*s^3*t^3 - 24*ep^3*mtt^2*mWW*s^3*t^3 - mtt*mWW^2*s^3*t^3 - 7*ep*mtt*mWW^2*s^3*t^3 + 34*ep^2*mtt*mWW^2*s^3*t^3 + 40*ep^3*mtt*mWW^2*s^3*t^3 + 4*ep*mWW^3*s^3*t^3 - 12*ep^2*mWW^3*s^3*t^3 - 16*ep^3*mWW^3*s^3*t^3 - 2*ep*mtt*mWW*s^4*t^3 + 6*ep^2*mtt*mWW*s^4*t^3 + 8*ep^3*mtt*mWW*s^4*t^3 + 2*ep*mWW^2*s^4*t^3 - 6*ep^2*mWW^2*s^4*t^3 - 8*ep^3*mWW^2*s^4*t^3))/(2*ep*(1 + ep)^2*(mtt - mWW)^2*mWW^2*s^3*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mtt - t)*(mWW - t)^2*t*(-mtt + s + t)), ((-1 + ep)*(-1 + 2*ep)*(12*ep*mtt^6*mWW^2 + 44*ep^2*mtt^6*mWW^2 + 40*ep^3*mtt^6*mWW^2 - 24*ep*mtt^5*mWW^3 - 88*ep^2*mtt^5*mWW^3 - 80*ep^3*mtt^5*mWW^3 + 20*ep*mtt^4*mWW^4 + 68*ep^2*mtt^4*mWW^4 + 56*ep^3*mtt^4*mWW^4 - 8*ep*mtt^3*mWW^5 - 24*ep^2*mtt^3*mWW^5 - 16*ep^3*mtt^3*mWW^5 - 20*ep*mtt^5*mWW^2*s - 92*ep^2*mtt^5*mWW^2*s - 96*ep^3*mtt^5*mWW^2*s + 40*ep*mtt^4*mWW^3*s + 192*ep^2*mtt^4*mWW^3*s + 200*ep^3*mtt^4*mWW^3*s - 40*ep*mtt^3*mWW^4*s - 168*ep^2*mtt^3*mWW^4*s - 152*ep^3*mtt^3*mWW^4*s + 12*ep*mtt^2*mWW^5*s + 44*ep^2*mtt^2*mWW^5*s + 32*ep^3*mtt^2*mWW^5*s + mtt^4*mWW^2*s^2 + 14*ep*mtt^4*mWW^2*s^2 + 83*ep^2*mtt^4*mWW^2*s^2 + 94*ep^3*mtt^4*mWW^2*s^2 - 2*mtt^3*mWW^3*s^2 - 44*ep*mtt^3*mWW^3*s^2 - 222*ep^2*mtt^3*mWW^3*s^2 - 228*ep^3*mtt^3*mWW^3*s^2 + mtt^2*mWW^4*s^2 + 42*ep*mtt^2*mWW^4*s^2 + 183*ep^2*mtt^2*mWW^4*s^2 + 166*ep^3*mtt^2*mWW^4*s^2 - 4*ep*mtt*mWW^5*s^2 - 20*ep^2*mtt*mWW^5*s^2 - 16*ep^3*mtt*mWW^5*s^2 - 2*mtt^3*mWW^2*s^3 - 16*ep*mtt^3*mWW^2*s^3 - 66*ep^2*mtt^3*mWW^2*s^3 - 60*ep^3*mtt^3*mWW^2*s^3 + 3*mtt^2*mWW^3*s^3 + 38*ep*mtt^2*mWW^3*s^3 + 149*ep^2*mtt^2*mWW^3*s^3 + 130*ep^3*mtt^2*mWW^3*s^3 - mtt*mWW^4*s^3 - 22*ep*mtt*mWW^4*s^3 - 83*ep^2*mtt*mWW^4*s^3 - 70*ep^3*mtt*mWW^4*s^3 + mtt^2*mWW^2*s^4 + 10*ep*mtt^2*mWW^2*s^4 + 31*ep^2*mtt^2*mWW^2*s^4 + 22*ep^3*mtt^2*mWW^2*s^4 - mtt*mWW^3*s^4 - 10*ep*mtt*mWW^3*s^4 - 31*ep^2*mtt*mWW^3*s^4 - 22*ep^3*mtt*mWW^3*s^4 - 24*ep*mtt^6*mWW*t - 88*ep^2*mtt^6*mWW*t - 80*ep^3*mtt^6*mWW*t + 36*ep*mtt^5*mWW^2*t + 132*ep^2*mtt^5*mWW^2*t + 120*ep^3*mtt^5*mWW^2*t - 16*ep*mtt^4*mWW^3*t - 48*ep^2*mtt^4*mWW^3*t - 32*ep^3*mtt^4*mWW^3*t - 4*ep*mtt^3*mWW^4*t - 20*ep^2*mtt^3*mWW^4*t - 24*ep^3*mtt^3*mWW^4*t + 8*ep*mtt^2*mWW^5*t + 24*ep^2*mtt^2*mWW^5*t + 16*ep^3*mtt^2*mWW^5*t + 64*ep*mtt^5*mWW*s*t + 256*ep^2*mtt^5*mWW*s*t + 240*ep^3*mtt^5*mWW*s*t + mtt^4*mWW^2*s*t - 109*ep*mtt^4*mWW^2*s*t - 438*ep^2*mtt^4*mWW^2*s*t - 400*ep^3*mtt^4*mWW^2*s*t - 2*mtt^3*mWW^3*s*t + 56*ep*mtt^3*mWW^3*s*t + 182*ep^2*mtt^3*mWW^3*s*t + 124*ep^3*mtt^3*mWW^3*s*t + mtt^2*mWW^4*s*t + 27*ep*mtt^2*mWW^4*s*t + 130*ep^2*mtt^2*mWW^4*s*t + 128*ep^3*mtt^2*mWW^4*s*t - 14*ep*mtt*mWW^5*s*t - 58*ep^2*mtt*mWW^5*s*t - 44*ep^3*mtt*mWW^5*s*t - mtt^4*mWW*s^2*t - 71*ep*mtt^4*mWW*s^2*t - 294*ep^2*mtt^4*mWW*s^2*t - 272*ep^3*mtt^4*mWW*s^2*t - 3*mtt^3*mWW^2*s^2*t + 86*ep*mtt^3*mWW^2*s^2*t + 399*ep^2*mtt^3*mWW^2*s^2*t + 382*ep^3*mtt^3*mWW^2*s^2*t + 8*mtt^2*mWW^3*s^2*t + 54*ep*mtt^2*mWW^3*s^2*t + 138*ep^2*mtt^2*mWW^3*s^2*t + 92*ep^3*mtt^2*mWW^3*s^2*t - 4*mtt*mWW^4*s^2*t - 99*ep*mtt*mWW^4*s^2*t - 341*ep^2*mtt*mWW^4*s^2*t - 270*ep^3*mtt*mWW^4*s^2*t + 14*ep*mWW^5*s^2*t + 50*ep^2*mWW^5*s^2*t + 36*ep^3*mWW^5*s^2*t + 2*mtt^3*mWW*s^3*t + 46*ep*mtt^3*mWW*s^3*t + 172*ep^2*mtt^3*mWW*s^3*t + 144*ep^3*mtt^3*mWW*s^3*t + 2*mtt^2*mWW^2*s^3*t - 18*ep*mtt^2*mWW^2*s^3*t - 108*ep^2*mtt^2*mWW^2*s^3*t - 112*ep^3*mtt^2*mWW^2*s^3*t - 5*mtt*mWW^3*s^3*t - 52*ep*mtt*mWW^3*s^3*t - 153*ep^2*mtt*mWW^3*s^3*t - 106*ep^3*mtt*mWW^3*s^3*t + mWW^4*s^3*t + 32*ep*mWW^4*s^3*t + 113*ep^2*mWW^4*s^3*t + 90*ep^3*mWW^4*s^3*t - mtt^2*mWW*s^4*t - 15*ep*mtt^2*mWW*s^4*t - 46*ep^2*mtt^2*mWW*s^4*t - 32*ep^3*mtt^2*mWW*s^4*t + 5*ep*mtt*mWW^2*s^4*t + 15*ep^2*mtt*mWW^2*s^4*t + 10*ep^3*mtt*mWW^2*s^4*t + mWW^3*s^4*t + 10*ep*mWW^3*s^4*t + 31*ep^2*mWW^3*s^4*t + 22*ep^3*mWW^3*s^4*t + 12*ep*mtt^6*t^2 + 44*ep^2*mtt^6*t^2 + 40*ep^3*mtt^6*t^2 + 16*ep*mtt^5*mWW*t^2 + 48*ep^2*mtt^5*mWW*t^2 + 32*ep^3*mtt^5*mWW*t^2 - 62*ep*mtt^4*mWW^2*t^2 - 210*ep^2*mtt^4*mWW^2*t^2 - 172*ep^3*mtt^4*mWW^2*t^2 + 46*ep*mtt^3*mWW^3*t^2 + 154*ep^2*mtt^3*mWW^3*t^2 + 124*ep^3*mtt^3*mWW^3*t^2 - 6*ep*mtt^2*mWW^4*t^2 - 18*ep^2*mtt^2*mWW^4*t^2 - 12*ep^3*mtt^2*mWW^4*t^2 - 6*ep*mtt*mWW^5*t^2 - 18*ep^2*mtt*mWW^5*t^2 - 12*ep^3*mtt*mWW^5*t^2 - 28*ep*mtt^5*s*t^2 - 116*ep^2*mtt^5*s*t^2 - 112*ep^3*mtt^5*s*t^2 - 2*mtt^4*mWW*s*t^2 - 52*ep*mtt^4*mWW*s*t^2 - 142*ep^2*mtt^4*mWW*s*t^2 - 92*ep^3*mtt^4*mWW*s*t^2 + 3*mtt^3*mWW^2*s*t^2 + 143*ep*mtt^3*mWW^2*s*t^2 + 520*ep^2*mtt^3*mWW^2*s*t^2 + 452*ep^3*mtt^3*mWW^2*s*t^2 - 66*ep*mtt^2*mWW^3*s*t^2 - 286*ep^2*mtt^2*mWW^3*s*t^2 - 268*ep^3*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 - 33*ep*mtt*mWW^4*s*t^2 - 92*ep^2*mtt*mWW^4*s*t^2 - 60*ep^3*mtt*mWW^4*s*t^2 + 12*ep*mWW^5*s*t^2 + 44*ep^2*mWW^5*s*t^2 + 32*ep^3*mWW^5*s*t^2 + 21*ep*mtt^4*s^2*t^2 + 103*ep^2*mtt^4*s^2*t^2 + 106*ep^3*mtt^4*s^2*t^2 + 6*mtt^3*mWW*s^2*t^2 + 98*ep*mtt^3*mWW*s^2*t^2 + 276*ep^2*mtt^3*mWW*s^2*t^2 + 184*ep^3*mtt^3*mWW*s^2*t^2 - 6*mtt^2*mWW^2*s^2*t^2 - 177*ep*mtt^2*mWW^2*s^2*t^2 - 649*ep^2*mtt^2*mWW^2*s^2*t^2 - 550*ep^3*mtt^2*mWW^2*s^2*t^2 - 3*mtt*mWW^3*s^2*t^2 + 31*ep*mtt*mWW^3*s^2*t^2 + 202*ep^2*mtt*mWW^3*s^2*t^2 + 216*ep^3*mtt*mWW^3*s^2*t^2 + 3*mWW^4*s^2*t^2 + 35*ep*mWW^4*s^2*t^2 + 92*ep^2*mWW^4*s^2*t^2 + 60*ep^3*mWW^4*s^2*t^2 - 6*ep*mtt^3*s^3*t^2 - 34*ep^2*mtt^3*s^3*t^2 - 36*ep^3*mtt^3*s^3*t^2 - 5*mtt^2*mWW*s^3*t^2 - 76*ep*mtt^2*mWW*s^3*t^2 - 225*ep^2*mtt^2*mWW*s^3*t^2 - 154*ep^3*mtt^2*mWW*s^3*t^2 + 3*mtt*mWW^2*s^3*t^2 + 74*ep*mtt*mWW^2*s^3*t^2 + 273*ep^2*mtt*mWW^2*s^3*t^2 + 226*ep^3*mtt*mWW^2*s^3*t^2 + 2*mWW^3*s^3*t^2 - 8*ep*mWW^3*s^3*t^2 - 62*ep^2*mWW^3*s^3*t^2 - 68*ep^3*mWW^3*s^3*t^2 + ep*mtt^2*s^4*t^2 + 3*ep^2*mtt^2*s^4*t^2 + 2*ep^3*mtt^2*s^4*t^2 + mtt*mWW*s^4*t^2 + 14*ep*mtt*mWW*s^4*t^2 + 43*ep^2*mtt*mWW*s^4*t^2 + 30*ep^3*mtt*mWW*s^4*t^2 - mWW^2*s^4*t^2 - 15*ep*mWW^2*s^4*t^2 - 46*ep^2*mWW^2*s^4*t^2 - 32*ep^3*mWW^2*s^4*t^2 - 12*ep*mtt^5*t^3 - 44*ep^2*mtt^5*t^3 - 40*ep^3*mtt^5*t^3 + 6*ep*mtt^4*mWW*t^3 + 34*ep^2*mtt^4*mWW*t^3 + 44*ep^3*mtt^4*mWW*t^3 + 12*ep*mtt^3*mWW^2*t^3 + 28*ep^2*mtt^3*mWW^2*t^3 + 8*ep^3*mtt^3*mWW^2*t^3 + 4*ep*mtt^2*mWW^3*t^3 + 12*ep^2*mtt^2*mWW^3*t^3 + 8*ep^3*mtt^2*mWW^3*t^3 - 16*ep*mtt*mWW^4*t^3 - 48*ep^2*mtt*mWW^4*t^3 - 32*ep^3*mtt*mWW^4*t^3 + 6*ep*mWW^5*t^3 + 18*ep^2*mWW^5*t^3 + 12*ep^3*mWW^5*t^3 + mtt^4*s*t^3 + 33*ep*mtt^4*s*t^3 + 124*ep^2*mtt^4*s*t^3 + 116*ep^3*mtt^4*s*t^3 - 18*ep*mtt^3*mWW*s*t^3 - 118*ep^2*mtt^3*mWW*s*t^3 - 148*ep^3*mtt^3*mWW*s*t^3 - 3*mtt^2*mWW^2*s*t^3 - 21*ep*mtt^2*mWW^2*s*t^3 - 18*ep^2*mtt^2*mWW^2*s*t^3 + 24*ep^3*mtt^2*mWW^2*s*t^3 + 2*mtt*mWW^3*s*t^3 + 2*ep^2*mtt*mWW^3*s*t^3 + 4*ep^3*mtt*mWW^3*s*t^3 + 14*ep*mWW^4*s*t^3 + 34*ep^2*mWW^4*s*t^3 + 20*ep^3*mWW^4*s*t^3 - mtt^3*s^2*t^3 - 28*ep*mtt^3*s^2*t^3 - 117*ep^2*mtt^3*s^2*t^3 - 114*ep^3*mtt^3*s^2*t^3 - 4*mtt^2*mWW*s^2*t^3 - 18*ep*mtt^2*mWW*s^2*t^3 + 38*ep^2*mtt^2*mWW*s^2*t^3 + 100*ep^3*mtt^2*mWW*s^2*t^3 + 8*mtt*mWW^2*s^2*t^3 + 73*ep*mtt*mWW^2*s^2*t^3 + 155*ep^2*mtt*mWW^2*s^2*t^3 + 66*ep^3*mtt*mWW^2*s^2*t^3 - 3*mWW^3*s^2*t^3 - 27*ep*mWW^3*s^2*t^3 - 76*ep^2*mWW^3*s^2*t^3 - 52*ep^3*mWW^3*s^2*t^3 + 8*ep*mtt^2*s^3*t^3 + 40*ep^2*mtt^2*s^3*t^3 + 40*ep^3*mtt^2*s^3*t^3 + 3*mtt*mWW*s^3*t^3 + 26*ep*mtt*mWW*s^3*t^3 + 41*ep^2*mtt*mWW*s^3*t^3 + 2*ep^3*mtt*mWW*s^3*t^3 - 3*mWW^2*s^3*t^3 - 26*ep*mWW^2*s^3*t^3 - 57*ep^2*mWW^2*s^3*t^3 - 26*ep^3*mWW^2*s^3*t^3 - ep*mtt*s^4*t^3 - 3*ep^2*mtt*s^4*t^3 - 2*ep^3*mtt*s^4*t^3 + ep*mWW*s^4*t^3 + 3*ep^2*mWW*s^4*t^3 + 2*ep^3*mWW*s^4*t^3 + 2*ep*mtt^3*mWW*t^4 + 6*ep^2*mtt^3*mWW*t^4 + 4*ep^3*mtt^3*mWW*t^4 + 2*ep*mtt^2*mWW^2*t^4 + 6*ep^2*mtt^2*mWW^2*t^4 + 4*ep^3*mtt^2*mWW^2*t^4 - 10*ep*mtt*mWW^3*t^4 - 30*ep^2*mtt*mWW^3*t^4 - 20*ep^3*mtt*mWW^3*t^4 + 6*ep*mWW^4*t^4 + 18*ep^2*mWW^4*t^4 + 12*ep^3*mWW^4*t^4 - mtt^3*s*t^4 - 5*ep*mtt^3*s*t^4 - 8*ep^2*mtt^3*s*t^4 - 4*ep^3*mtt^3*s*t^4 + 2*mtt^2*mWW*s*t^4 + 8*ep*mtt^2*mWW*s*t^4 + 10*ep^2*mtt^2*mWW*s*t^4 + 4*ep^3*mtt^2*mWW*s*t^4 - mtt*mWW^2*s*t^4 - 9*ep*mtt*mWW^2*s*t^4 - 20*ep^2*mtt*mWW^2*s*t^4 - 12*ep^3*mtt*mWW^2*s*t^4 + 6*ep*mWW^3*s*t^4 + 18*ep^2*mWW^3*s*t^4 + 12*ep^3*mWW^3*s*t^4 + mtt^2*s^2*t^4 + 7*ep*mtt^2*s^2*t^4 + 14*ep^2*mtt^2*s^2*t^4 + 8*ep^3*mtt^2*s^2*t^4 - mtt*mWW*s^2*t^4 - 9*ep*mtt*mWW*s^2*t^4 - 20*ep^2*mtt*mWW*s^2*t^4 - 12*ep^3*mtt*mWW*s^2*t^4 + 2*ep*mWW^2*s^2*t^4 + 6*ep^2*mWW^2*s^2*t^4 + 4*ep^3*mWW^2*s^2*t^4 - 2*ep*mtt*s^3*t^4 - 6*ep^2*mtt*s^3*t^4 - 4*ep^3*mtt*s^3*t^4 + 2*ep*mWW*s^3*t^4 + 6*ep^2*mWW*s^3*t^4 + 4*ep^3*mWW*s^3*t^4))/(4*ep*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^3), (-3*ep*mtt^4*mWW^3*s - 6*ep^2*mtt^4*mWW^3*s - 3*ep*mtt^3*mWW^4*s - 6*ep^2*mtt^3*mWW^4*s + 2*ep*mtt^3*mWW^3*s^2 + 4*ep*mtt^2*mWW^4*s^2 + 12*ep^2*mtt^2*mWW^4*s^2 + ep*mtt^2*mWW^3*s^3 + 6*ep^2*mtt^2*mWW^3*s^3 - ep*mtt*mWW^4*s^3 - 6*ep^2*mtt*mWW^4*s^3 - 9*ep*mtt^4*mWW^3*t - 18*ep^2*mtt^4*mWW^3*t + 12*ep*mtt^3*mWW^4*t + 24*ep^2*mtt^3*mWW^4*t - 3*ep*mtt^2*mWW^5*t - 6*ep^2*mtt^2*mWW^5*t - 3*ep*mtt^4*mWW^2*s*t - 6*ep^2*mtt^4*mWW^2*s*t + 24*ep*mtt^3*mWW^3*s*t + 46*ep^2*mtt^3*mWW^3*s*t + 3*ep*mtt^2*mWW^4*s*t + 2*ep^2*mtt^2*mWW^4*s*t - 8*mtt^3*mWW^2*s^2*t + 10*ep*mtt^3*mWW^2*s^2*t + 104*ep^2*mtt^3*mWW^2*s^2*t + 8*mtt^2*mWW^3*s^2*t - 13*ep*mtt^2*mWW^3*s^2*t - 92*ep^2*mtt^2*mWW^3*s^2*t - 12*ep*mtt*mWW^4*s^2*t - 40*ep^2*mtt*mWW^4*s^2*t + 3*ep*mWW^5*s^2*t + 10*ep^2*mWW^5*s^2*t + 8*mtt^2*mWW^2*s^3*t - 7*ep*mtt^2*mWW^2*s^3*t - 98*ep^2*mtt^2*mWW^2*s^3*t - 8*mtt*mWW^3*s^3*t + 6*ep*mtt*mWW^3*s^3*t + 92*ep^2*mtt*mWW^3*s^3*t + ep*mWW^4*s^3*t + 6*ep^2*mWW^4*s^3*t - 9*ep*mtt^4*mWW^2*t^2 - 18*ep^2*mtt^4*mWW^2*t^2 + 30*ep*mtt^3*mWW^3*t^2 + 60*ep^2*mtt^3*mWW^3*t^2 - 24*ep*mtt^2*mWW^4*t^2 - 48*ep^2*mtt^2*mWW^4*t^2 + 3*ep*mtt*mWW^5*t^2 + 6*ep^2*mtt*mWW^5*t^2 + 3*ep*mtt^4*mWW*s*t^2 + 6*ep^2*mtt^4*mWW*s*t^2 + 20*ep*mtt^3*mWW^2*s*t^2 + 64*ep^2*mtt^3*mWW^2*s*t^2 - 35*ep*mtt^2*mWW^3*s*t^2 - 86*ep^2*mtt^2*mWW^3*s*t^2 - 15*ep*mtt*mWW^4*s*t^2 - 26*ep^2*mtt*mWW^4*s*t^2 + 3*ep*mWW^5*s*t^2 + 6*ep^2*mWW^5*s*t^2 - 6*ep*mtt^3*mWW*s^2*t^2 + 40*ep^2*mtt^3*mWW*s^2*t^2 + 24*mtt^2*mWW^2*s^2*t^2 - 27*ep*mtt^2*mWW^2*s^2*t^2 - 442*ep^2*mtt^2*mWW^2*s^2*t^2 - 24*mtt*mWW^3*s^2*t^2 + 23*ep*mtt*mWW^3*s^2*t^2 + 428*ep^2*mtt*mWW^3*s^2*t^2 + 10*ep*mWW^4*s^2*t^2 - 32*ep^2*mWW^4*s^2*t^2 + 3*ep*mtt^2*mWW*s^3*t^2 - 46*ep^2*mtt^2*mWW*s^3*t^2 - 8*mtt*mWW^2*s^3*t^2 + 4*ep*mtt*mWW^2*s^3*t^2 + 144*ep^2*mtt*mWW^2*s^3*t^2 + 8*mWW^3*s^3*t^2 - 7*ep*mWW^3*s^3*t^2 - 98*ep^2*mWW^3*s^3*t^2 + 9*ep*mtt^4*mWW*t^3 + 18*ep^2*mtt^4*mWW*t^3 - 21*ep*mtt^2*mWW^3*t^3 - 42*ep^2*mtt^2*mWW^3*t^3 + 12*ep*mtt*mWW^4*t^3 + 24*ep^2*mtt*mWW^4*t^3 + 3*ep*mtt^4*s*t^3 + 6*ep^2*mtt^4*s*t^3 - 20*ep*mtt^3*mWW*s*t^3 - 58*ep^2*mtt^3*mWW*s*t^3 - 27*ep*mtt^2*mWW^2*s*t^3 - 54*ep^2*mtt^2*mWW^2*s*t^3 + 23*ep*mtt*mWW^3*s*t^3 + 64*ep^2*mtt*mWW^3*s*t^3 + 9*ep*mWW^4*s*t^3 + 18*ep^2*mWW^4*s*t^3 - 6*ep*mtt^3*s^2*t^3 - 16*ep^2*mtt^3*s^2*t^3 + 24*mtt^2*mWW*s^2*t^3 + 21*ep*mtt^2*mWW*s^2*t^3 - 416*ep^2*mtt^2*mWW*s^2*t^3 - 64*mtt*mWW^2*s^2*t^3 + 13*ep*mtt*mWW^2*s^2*t^3 + 974*ep^2*mtt*mWW^2*s^2*t^3 + 40*mWW^3*s^2*t^3 - 16*ep*mWW^3*s^2*t^3 - 524*ep^2*mWW^3*s^2*t^3 + 3*ep*mtt^2*s^3*t^3 + 10*ep^2*mtt^2*s^3*t^3 - 6*ep*mtt*mWW*s^3*t^3 + 36*ep^2*mtt*mWW*s^3*t^3 + 3*ep*mWW^2*s^3*t^3 - 46*ep^2*mWW^2*s^3*t^3 + 9*ep*mtt^4*t^4 + 18*ep^2*mtt^4*t^4 - 30*ep*mtt^3*mWW*t^4 - 60*ep^2*mtt^3*mWW*t^4 + 21*ep*mtt^2*mWW^2*t^4 + 42*ep^2*mtt^2*mWW^2*t^4 - 21*ep*mtt^3*s*t^4 - 46*ep^2*mtt^3*s*t^4 + 35*ep*mtt^2*mWW*s*t^4 + 86*ep^2*mtt^2*mWW*s*t^4 + 25*ep*mtt*mWW^2*s*t^4 + 26*ep^2*mtt*mWW^2*s*t^4 - 9*ep*mWW^3*s*t^4 - 18*ep^2*mWW^3*s*t^4 + 15*ep*mtt^2*s^2*t^4 + 42*ep^2*mtt^2*s^2*t^4 - 15*ep*mtt*mWW*s^2*t^4 + 72*ep^2*mtt*mWW*s^2*t^4 - 6*ep*mWW^2*s^2*t^4 - 120*ep^2*mWW^2*s^2*t^4 - 3*ep*mtt*s^3*t^4 - 10*ep^2*mtt*s^3*t^4 + 3*ep*mWW*s^3*t^4 + 10*ep^2*mWW*s^3*t^4 - 12*ep*mtt^3*t^5 - 24*ep^2*mtt^3*t^5 + 24*ep*mtt^2*mWW*t^5 + 48*ep^2*mtt^2*mWW*t^5 - 12*ep*mtt*mWW^2*t^5 - 24*ep^2*mtt*mWW^2*t^5 + 24*ep*mtt^2*s*t^5 + 52*ep^2*mtt^2*s*t^5 - 27*ep*mtt*mWW*s*t^5 - 52*ep^2*mtt*mWW*s*t^5 - 9*ep*mWW^2*s*t^5 - 18*ep^2*mWW^2*s*t^5 - 9*ep*mtt*s^2*t^5 - 26*ep^2*mtt*s^2*t^5 + 9*ep*mWW*s^2*t^5 + 26*ep^2*mWW*s^2*t^5 + 3*ep*mtt^2*t^6 + 6*ep^2*mtt^2*t^6 - 3*ep*mtt*mWW*t^6 - 6*ep^2*mtt*mWW*t^6 - 6*ep*mtt*s*t^6 - 12*ep^2*mtt*s*t^6 + 6*ep*mWW*s*t^6 + 12*ep^2*mWW*s*t^6)/(4*(1 + ep)*(mtt - mWW)^2*mWW*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^4), ((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^4*mWW^2*s + 6*ep*mtt^4*mWW^2*s + 3*mtt^3*mWW^3*s + 6*ep*mtt^3*mWW^3*s - 2*mtt^3*mWW^2*s^2 - 4*mtt^2*mWW^3*s^2 - 12*ep*mtt^2*mWW^3*s^2 - mtt^2*mWW^2*s^3 - 6*ep*mtt^2*mWW^2*s^3 + mtt*mWW^3*s^3 + 6*ep*mtt*mWW^3*s^3 + 9*mtt^4*mWW^2*t + 18*ep*mtt^4*mWW^2*t - 12*mtt^3*mWW^3*t - 24*ep*mtt^3*mWW^3*t + 3*mtt^2*mWW^4*t + 6*ep*mtt^2*mWW^4*t - 27*mtt^3*mWW^2*s*t - 52*ep*mtt^3*mWW^2*s*t - 3*mtt^2*mWW^3*s*t - 2*ep*mtt^2*mWW^3*s*t - 8*mtt^3*mWW*s^2*t - 32*ep*mtt^3*mWW*s^2*t + 17*mtt^2*mWW^2*s^2*t + 32*ep*mtt^2*mWW^2*s^2*t + 12*mtt*mWW^3*s^2*t + 40*ep*mtt*mWW^3*s^2*t - 3*mWW^4*s^2*t - 10*ep*mWW^4*s^2*t + 8*mtt^2*mWW*s^3*t + 32*ep*mtt^2*mWW*s^3*t - 7*mtt*mWW^2*s^3*t - 26*ep*mtt*mWW^2*s^3*t - mWW^3*s^3*t - 6*ep*mWW^3*s^3*t - 18*mtt^3*mWW^2*t^2 - 36*ep*mtt^3*mWW^2*t^2 + 21*mtt^2*mWW^3*t^2 + 42*ep*mtt^2*mWW^3*t^2 - 3*mtt*mWW^4*t^2 - 6*ep*mtt*mWW^4*t^2 - 3*mtt^4*s*t^2 - 6*ep*mtt^4*s*t^2 + 3*mtt^3*mWW*s*t^2 + 42*mtt^2*mWW^2*s*t^2 + 76*ep*mtt^2*mWW^2*s*t^2 + 15*mtt*mWW^3*s*t^2 + 26*ep*mtt*mWW^3*s*t^2 - 3*mWW^4*s*t^2 - 6*ep*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 + 16*ep*mtt^3*s^2*t^2 + 30*mtt^2*mWW*s^2*t^2 + 134*ep*mtt^2*mWW*s^2*t^2 - 55*mtt*mWW^2*s^2*t^2 - 192*ep*mtt*mWW^2*s^2*t^2 + mWW^3*s^2*t^2 + 18*ep*mWW^3*s^2*t^2 - 3*mtt^2*s^3*t^2 - 10*ep*mtt^2*s^3*t^2 - 5*mtt*mWW*s^3*t^2 - 22*ep*mtt*mWW*s^3*t^2 + 8*mWW^2*s^3*t^2 + 32*ep*mWW^2*s^3*t^2 - 9*mtt^4*t^3 - 18*ep*mtt^4*t^3 + 18*mtt^3*mWW*t^3 + 36*ep*mtt^3*mWW*t^3 - 9*mtt*mWW^3*t^3 - 18*ep*mtt*mWW^3*t^3 + 21*mtt^3*s*t^3 + 46*ep*mtt^3*s*t^3 - 15*mtt^2*mWW*s*t^3 - 22*ep*mtt^2*mWW*s*t^3 - 42*mtt*mWW^2*s*t^3 - 78*ep*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 12*ep*mWW^3*s*t^3 - 15*mtt^2*s^2*t^3 - 42*ep*mtt^2*s^2*t^3 - 10*mtt*mWW*s^2*t^3 - 50*ep*mtt*mWW*s^2*t^3 + 31*mWW^2*s^2*t^3 + 98*ep*mWW^2*s^2*t^3 + 3*mtt*s^3*t^3 + 10*ep*mtt*s^3*t^3 - 3*mWW*s^3*t^3 - 10*ep*mWW*s^3*t^3 + 12*mtt^3*t^4 + 24*ep*mtt^3*t^4 - 21*mtt^2*mWW*t^4 - 42*ep*mtt^2*mWW*t^4 + 9*mtt*mWW^2*t^4 + 18*ep*mtt*mWW^2*t^4 - 24*mtt^2*s*t^4 - 52*ep*mtt^2*s*t^4 + 21*mtt*mWW*s*t^4 + 40*ep*mtt*mWW*s*t^4 + 15*mWW^2*s*t^4 + 30*ep*mWW^2*s*t^4 + 9*mtt*s^2*t^4 + 26*ep*mtt*s^2*t^4 - 9*mWW*s^2*t^4 - 26*ep*mWW*s^2*t^4 - 3*mtt^2*t^5 - 6*ep*mtt^2*t^5 + 3*mtt*mWW*t^5 + 6*ep*mtt*mWW*t^5 + 6*mtt*s*t^5 + 12*ep*mtt*s*t^5 - 6*mWW*s*t^5 - 12*ep*mWW*s*t^5))/(4*(1 + ep)*(mtt - mWW)^2*mWW*s^3*(mtt - t)*(mWW - t)^4*(mtt - s - t)*t), (8*ep^3*mtt^11*mWW^2 + 24*ep^4*mtt^11*mWW^2 + 16*ep^5*mtt^11*mWW^2 + 8*ep^2*mtt^10*mWW^3 - 24*ep^3*mtt^10*mWW^3 - 112*ep^4*mtt^10*mWW^3 - 64*ep^5*mtt^10*mWW^3 - 16*ep^2*mtt^9*mWW^4 + 8*ep^3*mtt^9*mWW^4 - 8*ep^4*mtt^9*mWW^4 - 176*ep^5*mtt^9*mWW^4 - 24*ep^2*mtt^8*mWW^5 + 56*ep^3*mtt^8*mWW^5 + 752*ep^4*mtt^8*mWW^5 + 1088*ep^5*mtt^8*mWW^5 + 96*ep^2*mtt^7*mWW^6 - 104*ep^3*mtt^7*mWW^6 - 1528*ep^4*mtt^7*mWW^6 - 1872*ep^5*mtt^7*mWW^6 - 104*ep^2*mtt^6*mWW^7 + 88*ep^3*mtt^6*mWW^7 + 1328*ep^4*mtt^6*mWW^7 + 1472*ep^5*mtt^6*mWW^7 + 48*ep^2*mtt^5*mWW^8 - 40*ep^3*mtt^5*mWW^8 - 536*ep^4*mtt^5*mWW^8 - 528*ep^5*mtt^5*mWW^8 - 8*ep^2*mtt^4*mWW^9 + 8*ep^3*mtt^4*mWW^9 + 80*ep^4*mtt^4*mWW^9 + 64*ep^5*mtt^4*mWW^9 - 28*ep^3*mtt^10*mWW^2*s - 84*ep^4*mtt^10*mWW^2*s - 56*ep^5*mtt^10*mWW^2*s - 36*ep^2*mtt^9*mWW^3*s + 56*ep^3*mtt^9*mWW^3*s + 348*ep^4*mtt^9*mWW^3*s + 184*ep^5*mtt^9*mWW^3*s - 8*ep*mtt^8*mWW^4*s + 92*ep^2*mtt^8*mWW^4*s + 100*ep^3*mtt^8*mWW^4*s + 152*ep^4*mtt^8*mWW^4*s + 768*ep^5*mtt^8*mWW^4*s + 8*ep*mtt^7*mWW^5*s + 56*ep^2*mtt^7*mWW^5*s - 200*ep^3*mtt^7*mWW^5*s - 2808*ep^4*mtt^7*mWW^5*s - 4496*ep^5*mtt^7*mWW^5*s + 24*ep*mtt^6*mWW^6*s - 376*ep^2*mtt^6*mWW^6*s - 124*ep^3*mtt^6*mWW^6*s + 5452*ep^4*mtt^6*mWW^6*s + 8008*ep^5*mtt^6*mWW^6*s - 40*ep*mtt^5*mWW^7*s + 412*ep^2*mtt^5*mWW^7*s + 320*ep^3*mtt^5*mWW^7*s - 4484*ep^4*mtt^5*mWW^7*s - 6312*ep^5*mtt^5*mWW^7*s + 16*ep*mtt^4*mWW^8*s - 164*ep^2*mtt^4*mWW^8*s - 108*ep^3*mtt^4*mWW^8*s + 1584*ep^4*mtt^4*mWW^8*s + 2032*ep^5*mtt^4*mWW^8*s + 16*ep^2*mtt^3*mWW^9*s - 16*ep^3*mtt^3*mWW^9*s - 160*ep^4*mtt^3*mWW^9*s - 128*ep^5*mtt^3*mWW^9*s + 8*ep^3*mtt^9*mWW^2*s^2 + 24*ep^4*mtt^9*mWW^2*s^2 + 16*ep^5*mtt^9*mWW^2*s^2 + 48*ep^2*mtt^8*mWW^3*s^2 + 90*ep^3*mtt^8*mWW^3*s^2 + 54*ep^4*mtt^8*mWW^3*s^2 + 132*ep^5*mtt^8*mWW^3*s^2 + 20*ep*mtt^7*mWW^4*s^2 - 106*ep^2*mtt^7*mWW^4*s^2 - 538*ep^3*mtt^7*mWW^4*s^2 - 1212*ep^4*mtt^7*mWW^4*s^2 - 1720*ep^5*mtt^7*mWW^4*s^2 - 4*ep*mtt^6*mWW^5*s^2 - 264*ep^2*mtt^6*mWW^5*s^2 + 708*ep^3*mtt^6*mWW^5*s^2 + 4648*ep^4*mtt^6*mWW^5*s^2 + 6544*ep^5*mtt^6*mWW^5*s^2 - 76*ep*mtt^5*mWW^6*s^2 + 760*ep^2*mtt^5*mWW^6*s^2 + 248*ep^3*mtt^5*mWW^6*s^2 - 7252*ep^4*mtt^5*mWW^6*s^2 - 10936*ep^5*mtt^5*mWW^6*s^2 + 84*ep*mtt^4*mWW^7*s^2 - 548*ep^2*mtt^4*mWW^7*s^2 - 970*ep^3*mtt^4*mWW^7*s^2 + 5058*ep^4*mtt^4*mWW^7*s^2 + 8428*ep^5*mtt^4*mWW^7*s^2 - 24*ep*mtt^3*mWW^8*s^2 + 114*ep^2*mtt^3*mWW^8*s^2 + 458*ep^3*mtt^3*mWW^8*s^2 - 1384*ep^4*mtt^3*mWW^8*s^2 - 2528*ep^5*mtt^3*mWW^8*s^2 - 4*ep^2*mtt^2*mWW^9*s^2 - 4*ep^3*mtt^2*mWW^9*s^2 + 64*ep^4*mtt^2*mWW^9*s^2 + 64*ep^5*mtt^2*mWW^9*s^2 + 100*ep^3*mtt^8*mWW^2*s^3 + 300*ep^4*mtt^8*mWW^2*s^3 + 200*ep^5*mtt^8*mWW^2*s^3 + 9*ep^2*mtt^7*mWW^3*s^3 - 452*ep^3*mtt^7*mWW^3*s^3 - 1507*ep^4*mtt^7*mWW^3*s^3 - 1134*ep^5*mtt^7*mWW^3*s^3 + 2*mtt^6*mWW^4*s^3 - 11*ep*mtt^6*mWW^4*s^3 - 132*ep^2*mtt^6*mWW^4*s^3 + 971*ep^3*mtt^6*mWW^4*s^3 + 3058*ep^4*mtt^6*mWW^4*s^3 + 2536*ep^5*mtt^6*mWW^4*s^3 - 6*mtt^5*mWW^5*s^3 - 6*ep*mtt^5*mWW^5*s^3 + 652*ep^2*mtt^5*mWW^5*s^3 - 1434*ep^3*mtt^5*mWW^5*s^3 - 4082*ep^4*mtt^5*mWW^5*s^3 - 3580*ep^5*mtt^5*mWW^5*s^3 + 6*mtt^4*mWW^6*s^3 + 68*ep*mtt^4*mWW^6*s^3 - 890*ep^2*mtt^4*mWW^6*s^3 + 84*ep^3*mtt^4*mWW^6*s^3 + 4980*ep^4*mtt^4*mWW^6*s^3 + 6168*ep^5*mtt^4*mWW^6*s^3 - 2*mtt^3*mWW^7*s^3 - 58*ep*mtt^3*mWW^7*s^3 + 367*ep^2*mtt^3*mWW^7*s^3 + 1042*ep^3*mtt^3*mWW^7*s^3 - 3203*ep^4*mtt^3*mWW^7*s^3 - 5350*ep^5*mtt^3*mWW^7*s^3 + 7*ep*mtt^2*mWW^8*s^3 - 2*ep^2*mtt^2*mWW^8*s^3 - 323*ep^3*mtt^2*mWW^8*s^3 + 438*ep^4*mtt^2*mWW^8*s^3 + 1160*ep^5*mtt^2*mWW^8*s^3 - 4*ep^2*mtt*mWW^9*s^3 + 12*ep^3*mtt*mWW^9*s^3 + 16*ep^4*mtt*mWW^9*s^3 - 200*ep^3*mtt^7*mWW^2*s^4 - 600*ep^4*mtt^7*mWW^2*s^4 - 400*ep^5*mtt^7*mWW^2*s^4 - 2*ep*mtt^6*mWW^3*s^4 - 84*ep^2*mtt^6*mWW^3*s^4 + 650*ep^3*mtt^6*mWW^3*s^4 + 2532*ep^4*mtt^6*mWW^3*s^4 + 1824*ep^5*mtt^6*mWW^3*s^4 - 6*mtt^5*mWW^4*s^4 - ep*mtt^5*mWW^4*s^4 + 382*ep^2*mtt^5*mWW^4*s^4 - 863*ep^3*mtt^5*mWW^4*s^4 - 3532*ep^4*mtt^5*mWW^4*s^4 - 2412*ep^5*mtt^5*mWW^4*s^4 + 14*mtt^4*mWW^5*s^4 - 14*ep*mtt^4*mWW^5*s^4 - 720*ep^2*mtt^4*mWW^5*s^4 + 1260*ep^3*mtt^4*mWW^5*s^4 + 2368*ep^4*mtt^4*mWW^5*s^4 + 656*ep^5*mtt^4*mWW^5*s^4 - 10*mtt^3*mWW^6*s^4 - 28*ep*mtt^3*mWW^6*s^4 + 618*ep^2*mtt^3*mWW^6*s^4 + 254*ep^3*mtt^3*mWW^6*s^4 - 3010*ep^4*mtt^3*mWW^6*s^4 - 2868*ep^5*mtt^3*mWW^6*s^4 + 2*mtt^2*mWW^7*s^4 + 12*ep*mtt^2*mWW^7*s^4 - 136*ep^2*mtt^2*mWW^7*s^4 - 506*ep^3*mtt^2*mWW^7*s^4 + 1320*ep^4*mtt^2*mWW^7*s^4 + 1800*ep^5*mtt^2*mWW^7*s^4 + ep*mtt*mWW^8*s^4 + 4*ep^2*mtt*mWW^8*s^4 + 13*ep^3*mtt*mWW^8*s^4 - 102*ep^4*mtt*mWW^8*s^4 - 136*ep^5*mtt*mWW^8*s^4 + 172*ep^3*mtt^6*mWW^2*s^5 + 516*ep^4*mtt^6*mWW^2*s^5 + 344*ep^5*mtt^6*mWW^2*s^5 + 6*ep*mtt^5*mWW^3*s^5 + 90*ep^2*mtt^5*mWW^3*s^5 - 474*ep^3*mtt^5*mWW^3*s^5 - 1962*ep^4*mtt^5*mWW^3*s^5 - 1404*ep^5*mtt^5*mWW^3*s^5 + 6*mtt^4*mWW^4*s^5 - 7*ep*mtt^4*mWW^4*s^5 - 318*ep^2*mtt^4*mWW^4*s^5 + 419*ep^3*mtt^4*mWW^4*s^5 + 2072*ep^4*mtt^4*mWW^4*s^5 + 1348*ep^5*mtt^4*mWW^4*s^5 - 10*mtt^3*mWW^5*s^5 + 20*ep*mtt^3*mWW^5*s^5 + 389*ep^2*mtt^3*mWW^5*s^5 - 328*ep^3*mtt^3*mWW^5*s^5 - 1305*ep^4*mtt^3*mWW^5*s^5 - 618*ep^5*mtt^3*mWW^5*s^5 + 4*mtt^2*mWW^6*s^5 + 11*ep*mtt^2*mWW^6*s^5 - 202*ep^2*mtt^2*mWW^6*s^5 - 391*ep^3*mtt^2*mWW^6*s^5 + 1210*ep^4*mtt^2*mWW^6*s^5 + 1392*ep^5*mtt^2*mWW^6*s^5 + 2*ep*mtt*mWW^7*s^5 + 9*ep^2*mtt*mWW^7*s^5 + 26*ep^3*mtt*mWW^7*s^5 - 19*ep^4*mtt*mWW^7*s^5 - 38*ep^5*mtt*mWW^7*s^5 - 72*ep^3*mtt^5*mWW^2*s^6 - 216*ep^4*mtt^5*mWW^2*s^6 - 144*ep^5*mtt^5*mWW^2*s^6 - 6*ep*mtt^4*mWW^3*s^6 - 44*ep^2*mtt^4*mWW^3*s^6 + 188*ep^3*mtt^4*mWW^3*s^6 + 782*ep^4*mtt^4*mWW^3*s^6 + 556*ep^5*mtt^4*mWW^3*s^6 - 2*mtt^3*mWW^4*s^6 + 9*ep*mtt^3*mWW^4*s^6 + 108*ep^2*mtt^3*mWW^4*s^6 - 99*ep^3*mtt^3*mWW^4*s^6 - 576*ep^4*mtt^3*mWW^4*s^6 - 380*ep^5*mtt^3*mWW^4*s^6 + 2*mtt^2*mWW^5*s^6 - 4*ep*mtt^2*mWW^5*s^6 - 90*ep^2*mtt^2*mWW^5*s^6 - 82*ep^3*mtt^2*mWW^5*s^6 + 374*ep^4*mtt^2*mWW^5*s^6 + 372*ep^5*mtt^2*mWW^5*s^6 + ep*mtt*mWW^6*s^6 - 6*ep^2*mtt*mWW^6*s^6 + 33*ep^3*mtt*mWW^6*s^6 + 148*ep^4*mtt*mWW^6*s^6 + 108*ep^5*mtt*mWW^6*s^6 + 12*ep^3*mtt^4*mWW^2*s^7 + 36*ep^4*mtt^4*mWW^2*s^7 + 24*ep^5*mtt^4*mWW^2*s^7 + 2*ep*mtt^3*mWW^3*s^7 + 9*ep^2*mtt^3*mWW^3*s^7 - 34*ep^3*mtt^3*mWW^3*s^7 - 135*ep^4*mtt^3*mWW^3*s^7 - 94*ep^5*mtt^3*mWW^3*s^7 - 2*ep*mtt^2*mWW^4*s^7 - 10*ep^2*mtt^2*mWW^4*s^7 + 2*ep^3*mtt^2*mWW^4*s^7 + 46*ep^4*mtt^2*mWW^4*s^7 + 36*ep^5*mtt^2*mWW^4*s^7 + ep^2*mtt*mWW^5*s^7 + 20*ep^3*mtt*mWW^5*s^7 + 53*ep^4*mtt*mWW^5*s^7 + 34*ep^5*mtt*mWW^5*s^7 + 8*ep^3*mtt^11*mWW*t + 24*ep^4*mtt^11*mWW*t + 16*ep^5*mtt^11*mWW*t + 8*ep^2*mtt^10*mWW^2*t - 100*ep^3*mtt^10*mWW^2*t - 388*ep^4*mtt^10*mWW^2*t - 312*ep^5*mtt^10*mWW^2*t - 92*ep^2*mtt^9*mWW^3*t + 344*ep^3*mtt^9*mWW^3*t + 1948*ep^4*mtt^9*mWW^3*t + 1784*ep^5*mtt^9*mWW^3*t + 284*ep^2*mtt^8*mWW^4*t - 540*ep^3*mtt^8*mWW^4*t - 4296*ep^4*mtt^8*mWW^4*t - 4160*ep^5*mtt^8*mWW^4*t - 368*ep^2*mtt^7*mWW^5*t + 432*ep^3*mtt^7*mWW^5*t + 4544*ep^4*mtt^7*mWW^5*t + 4416*ep^5*mtt^7*mWW^5*t + 192*ep^2*mtt^6*mWW^6*t - 156*ep^3*mtt^6*mWW^6*t - 1940*ep^4*mtt^6*mWW^6*t - 1720*ep^5*mtt^6*mWW^6*t + 4*ep^2*mtt^5*mWW^7*t - 8*ep^3*mtt^5*mWW^7*t - 228*ep^4*mtt^5*mWW^7*t - 392*ep^5*mtt^5*mWW^7*t - 36*ep^2*mtt^4*mWW^8*t + 28*ep^3*mtt^4*mWW^8*t + 416*ep^4*mtt^4*mWW^8*t + 432*ep^5*mtt^4*mWW^8*t + 8*ep^2*mtt^3*mWW^9*t - 8*ep^3*mtt^3*mWW^9*t - 80*ep^4*mtt^3*mWW^9*t - 64*ep^5*mtt^3*mWW^9*t - 76*ep^3*mtt^10*mWW*s*t - 228*ep^4*mtt^10*mWW*s*t - 152*ep^5*mtt^10*mWW*s*t - 60*ep^2*mtt^9*mWW^2*s*t + 604*ep^3*mtt^9*mWW^2*s*t + 2376*ep^4*mtt^9*mWW^2*s*t + 1856*ep^5*mtt^9*mWW^2*s*t - 8*ep*mtt^8*mWW^3*s*t + 504*ep^2*mtt^8*mWW^3*s*t - 1530*ep^3*mtt^8*mWW^3*s*t - 9398*ep^4*mtt^8*mWW^3*s*t - 8516*ep^5*mtt^8*mWW^3*s*t + 84*ep*mtt^7*mWW^4*s*t - 1458*ep^2*mtt^7*mWW^4*s*t + 1160*ep^3*mtt^7*mWW^4*s*t + 18202*ep^4*mtt^7*mWW^4*s*t + 18756*ep^5*mtt^7*mWW^4*s*t - 184*ep*mtt^6*mWW^5*s*t + 1826*ep^2*mtt^6*mWW^5*s*t + 614*ep^3*mtt^6*mWW^5*s*t - 17428*ep^4*mtt^6*mWW^5*s*t - 19760*ep^5*mtt^6*mWW^5*s*t + 128*ep*mtt^5*mWW^6*s*t - 848*ep^2*mtt^5*mWW^6*s*t - 988*ep^3*mtt^5*mWW^6*s*t + 5980*ep^4*mtt^5*mWW^6*s*t + 7080*ep^5*mtt^5*mWW^6*s*t - 132*ep^2*mtt^4*mWW^7*s*t + 74*ep^3*mtt^4*mWW^7*s*t + 2066*ep^4*mtt^4*mWW^7*s*t + 2780*ep^5*mtt^4*mWW^7*s*t - 20*ep*mtt^3*mWW^8*s*t + 190*ep^2*mtt^3*mWW^8*s*t + 120*ep^3*mtt^3*mWW^8*s*t - 1790*ep^4*mtt^3*mWW^8*s*t - 2220*ep^5*mtt^3*mWW^8*s*t - 22*ep^2*mtt^2*mWW^9*s*t + 22*ep^3*mtt^2*mWW^9*s*t + 220*ep^4*mtt^2*mWW^9*s*t + 176*ep^5*mtt^2*mWW^9*s*t + 272*ep^3*mtt^9*mWW*s^2*t + 816*ep^4*mtt^9*mWW*s^2*t + 544*ep^5*mtt^9*mWW*s^2*t + 192*ep^2*mtt^8*mWW^2*s^2*t - 1502*ep^3*mtt^8*mWW^2*s^2*t - 6090*ep^4*mtt^8*mWW^2*s^2*t - 4636*ep^5*mtt^8*mWW^2*s^2*t + 44*ep*mtt^7*mWW^3*s^2*t - 1169*ep^2*mtt^7*mWW^3*s^2*t + 2639*ep^3*mtt^7*mWW^3*s^2*t + 18200*ep^4*mtt^7*mWW^3*s^2*t + 16068*ep^5*mtt^7*mWW^3*s^2*t + 2*mtt^6*mWW^4*s^2*t - 253*ep*mtt^6*mWW^4*s^2*t + 2679*ep^2*mtt^6*mWW^4*s^2*t - 494*ep^3*mtt^6*mWW^4*s^2*t - 27332*ep^4*mtt^6*mWW^4*s^2*t - 28712*ep^5*mtt^6*mWW^4*s^2*t - 6*mtt^5*mWW^5*s^2*t + 380*ep*mtt^5*mWW^5*s^2*t - 2294*ep^2*mtt^5*mWW^5*s^2*t - 3392*ep^3*mtt^5*mWW^5*s^2*t + 18968*ep^4*mtt^5*mWW^5*s^2*t + 25360*ep^5*mtt^5*mWW^5*s^2*t + 6*mtt^4*mWW^6*s^2*t - 158*ep*mtt^4*mWW^6*s^2*t + 188*ep^2*mtt^4*mWW^6*s^2*t + 3078*ep^3*mtt^4*mWW^6*s^2*t - 1742*ep^4*mtt^4*mWW^6*s^2*t - 6260*ep^5*mtt^4*mWW^6*s^2*t - 2*mtt^3*mWW^7*s^2*t - 32*ep*mtt^3*mWW^7*s^2*t + 489*ep^2*mtt^3*mWW^7*s^2*t - 81*ep^3*mtt^3*mWW^7*s^2*t - 4372*ep^4*mtt^3*mWW^7*s^2*t - 5156*ep^5*mtt^3*mWW^7*s^2*t + 19*ep*mtt^2*mWW^8*s^2*t - 91*ep^2*mtt^2*mWW^8*s^2*t - 530*ep^3*mtt^2*mWW^8*s^2*t + 1660*ep^4*mtt^2*mWW^8*s^2*t + 2904*ep^5*mtt^2*mWW^8*s^2*t + 6*ep^2*mtt*mWW^9*s^2*t + 10*ep^3*mtt*mWW^9*s^2*t - 108*ep^4*mtt*mWW^9*s^2*t - 112*ep^5*mtt*mWW^9*s^2*t - 500*ep^3*mtt^8*mWW*s^3*t - 1500*ep^4*mtt^8*mWW*s^3*t - 1000*ep^5*mtt^8*mWW*s^3*t - 329*ep^2*mtt^7*mWW^2*s^3*t + 1967*ep^3*mtt^7*mWW^2*s^3*t + 8380*ep^4*mtt^7*mWW^2*s^3*t + 6260*ep^5*mtt^7*mWW^2*s^3*t - 2*mtt^6*mWW^3*s^3*t - 89*ep*mtt^6*mWW^3*s^3*t + 1464*ep^2*mtt^6*mWW^3*s^3*t - 2074*ep^3*mtt^6*mWW^3*s^3*t - 17671*ep^4*mtt^6*mWW^3*s^3*t - 15094*ep^5*mtt^6*mWW^3*s^3*t - 6*mtt^5*mWW^4*s^3*t + 266*ep*mtt^5*mWW^4*s^3*t - 2123*ep^2*mtt^5*mWW^4*s^3*t - 429*ep^3*mtt^5*mWW^4*s^3*t + 15758*ep^4*mtt^5*mWW^4*s^3*t + 16392*ep^5*mtt^5*mWW^4*s^3*t + 26*mtt^4*mWW^5*s^3*t - 256*ep*mtt^4*mWW^5*s^3*t + 366*ep^2*mtt^4*mWW^5*s^3*t + 3688*ep^3*mtt^4*mWW^5*s^3*t - 2736*ep^4*mtt^4*mWW^5*s^3*t - 8640*ep^5*mtt^4*mWW^5*s^3*t - 26*mtt^3*mWW^6*s^3*t + 10*ep*mtt^3*mWW^6*s^3*t + 1331*ep^2*mtt^3*mWW^6*s^3*t - 1831*ep^3*mtt^3*mWW^6*s^3*t - 7950*ep^4*mtt^3*mWW^6*s^3*t - 3992*ep^5*mtt^3*mWW^6*s^3*t + 8*mtt^2*mWW^7*s^3*t + 81*ep*mtt^2*mWW^7*s^3*t - 806*ep^2*mtt^2*mWW^7*s^3*t - 978*ep^3*mtt^2*mWW^7*s^3*t + 6675*ep^4*mtt^2*mWW^7*s^3*t + 7486*ep^5*mtt^2*mWW^7*s^3*t - 12*ep*mtt*mWW^8*s^3*t + 97*ep^2*mtt*mWW^8*s^3*t + 157*ep^3*mtt*mWW^8*s^3*t - 956*ep^4*mtt*mWW^8*s^3*t - 1412*ep^5*mtt*mWW^8*s^3*t + 520*ep^3*mtt^7*mWW*s^4*t + 1560*ep^4*mtt^7*mWW*s^4*t + 1040*ep^5*mtt^7*mWW*s^4*t + 2*ep*mtt^6*mWW^2*s^4*t + 326*ep^2*mtt^6*mWW^2*s^4*t - 1452*ep^3*mtt^6*mWW^2*s^4*t - 6656*ep^4*mtt^6*mWW^2*s^4*t - 4928*ep^5*mtt^6*mWW^2*s^4*t + 6*mtt^5*mWW^3*s^4*t + 83*ep*mtt^5*mWW^3*s^4*t - 1045*ep^2*mtt^5*mWW^3*s^4*t + 516*ep^3*mtt^5*mWW^3*s^4*t + 8458*ep^4*mtt^5*mWW^3*s^4*t + 7036*ep^5*mtt^5*mWW^3*s^4*t + 6*mtt^4*mWW^4*s^4*t - 124*ep*mtt^4*mWW^4*s^4*t + 537*ep^2*mtt^4*mWW^4*s^4*t + 673*ep^3*mtt^4*mWW^4*s^4*t + 222*ep^4*mtt^4*mWW^4*s^4*t - 144*ep^5*mtt^4*mWW^4*s^4*t - 30*mtt^3*mWW^5*s^4*t + 70*ep*mtt^3*mWW^5*s^4*t + 1045*ep^2*mtt^3*mWW^5*s^4*t - 1757*ep^3*mtt^3*mWW^5*s^4*t - 7462*ep^4*mtt^3*mWW^5*s^4*t - 4520*ep^5*mtt^3*mWW^5*s^4*t + 20*mtt^2*mWW^6*s^4*t + 89*ep*mtt^2*mWW^6*s^4*t - 1337*ep^2*mtt^2*mWW^6*s^4*t - 570*ep^3*mtt^2*mWW^6*s^4*t + 8556*ep^4*mtt^2*mWW^6*s^4*t + 7720*ep^5*mtt^2*mWW^6*s^4*t - 2*mtt*mWW^7*s^4*t - 23*ep*mtt*mWW^7*s^4*t + 294*ep^2*mtt*mWW^7*s^4*t + 239*ep^3*mtt*mWW^7*s^4*t - 1720*ep^4*mtt*mWW^7*s^4*t - 1716*ep^5*mtt*mWW^7*s^4*t - ep*mWW^8*s^4*t - 12*ep^2*mWW^8*s^4*t + 7*ep^3*mWW^8*s^4*t + 114*ep^4*mWW^8*s^4*t + 120*ep^5*mWW^8*s^4*t - 308*ep^3*mtt^6*mWW*s^5*t - 924*ep^4*mtt^6*mWW*s^5*t - 616*ep^5*mtt^6*mWW*s^5*t - 6*ep*mtt^5*mWW^2*s^5*t - 192*ep^2*mtt^5*mWW^2*s^5*t + 614*ep^3*mtt^5*mWW^2*s^5*t + 3096*ep^4*mtt^5*mWW^2*s^5*t + 2296*ep^5*mtt^5*mWW^2*s^5*t - 6*mtt^4*mWW^3*s^5*t - 35*ep*mtt^4*mWW^3*s^5*t + 409*ep^2*mtt^4*mWW^3*s^5*t + 252*ep^3*mtt^4*mWW^3*s^5*t - 1326*ep^4*mtt^4*mWW^3*s^5*t - 1140*ep^5*mtt^4*mWW^3*s^5*t - 2*mtt^3*mWW^4*s^5*t + 38*ep*mtt^3*mWW^4*s^5*t + 144*ep^2*mtt^3*mWW^4*s^5*t - 594*ep^3*mtt^3*mWW^4*s^5*t - 3390*ep^4*mtt^3*mWW^4*s^5*t - 2692*ep^5*mtt^3*mWW^4*s^5*t + 12*mtt^2*mWW^5*s^5*t - 9*ep*mtt^2*mWW^5*s^5*t - 648*ep^2*mtt^2*mWW^5*s^5*t + 300*ep^3*mtt^2*mWW^5*s^5*t + 4225*ep^4*mtt^2*mWW^5*s^5*t + 3298*ep^5*mtt^2*mWW^5*s^5*t - 4*mtt*mWW^6*s^5*t - 18*ep*mtt*mWW^6*s^5*t + 268*ep^2*mtt*mWW^6*s^5*t + 270*ep^3*mtt*mWW^6*s^5*t - 1164*ep^4*mtt*mWW^6*s^5*t - 1152*ep^5*mtt*mWW^6*s^5*t - 2*ep*mWW^7*s^5*t - 13*ep^2*mWW^7*s^5*t - 22*ep^3*mWW^7*s^5*t - 5*ep^4*mWW^7*s^5*t + 6*ep^5*mWW^7*s^5*t + 96*ep^3*mtt^5*mWW*s^6*t + 288*ep^4*mtt^5*mWW*s^6*t + 192*ep^5*mtt^5*mWW*s^6*t + 6*ep*mtt^4*mWW^2*s^6*t + 66*ep^2*mtt^4*mWW^2*s^6*t - 154*ep^3*mtt^4*mWW^2*s^6*t - 834*ep^4*mtt^4*mWW^2*s^6*t - 620*ep^5*mtt^4*mWW^2*s^6*t + 2*mtt^3*mWW^3*s^6*t + 5*ep*mtt^3*mWW^3*s^6*t - 74*ep^2*mtt^3*mWW^3*s^6*t - 179*ep^3*mtt^3*mWW^3*s^6*t - 286*ep^4*mtt^3*mWW^3*s^6*t - 184*ep^5*mtt^3*mWW^3*s^6*t - 13*ep*mtt^2*mWW^4*s^6*t - 72*ep^2*mtt^2*mWW^4*s^6*t + 247*ep^3*mtt^2*mWW^4*s^6*t + 938*ep^4*mtt^2*mWW^4*s^6*t + 632*ep^5*mtt^2*mWW^4*s^6*t - 2*mtt*mWW^5*s^6*t + 3*ep*mtt*mWW^5*s^6*t + 106*ep^2*mtt*mWW^5*s^6*t + 59*ep^3*mtt*mWW^5*s^6*t - 450*ep^4*mtt*mWW^5*s^6*t - 408*ep^5*mtt*mWW^5*s^6*t - ep*mWW^6*s^6*t + 6*ep^2*mWW^6*s^6*t - 37*ep^3*mWW^6*s^6*t - 168*ep^4*mWW^6*s^6*t - 124*ep^5*mWW^6*s^6*t - 12*ep^3*mtt^4*mWW*s^7*t - 36*ep^4*mtt^4*mWW*s^7*t - 24*ep^5*mtt^4*mWW*s^7*t - 2*ep*mtt^3*mWW^2*s^7*t - 11*ep^2*mtt^3*mWW^2*s^7*t + 23*ep^3*mtt^3*mWW^2*s^7*t + 116*ep^4*mtt^3*mWW^2*s^7*t + 84*ep^5*mtt^3*mWW^2*s^7*t + 3*ep^2*mtt^2*mWW^3*s^7*t + 32*ep^3*mtt^2*mWW^3*s^7*t + 75*ep^4*mtt^2*mWW^3*s^7*t + 46*ep^5*mtt^2*mWW^3*s^7*t + 2*ep*mtt*mWW^4*s^7*t + 9*ep^2*mtt*mWW^4*s^7*t - 23*ep^3*mtt*mWW^4*s^7*t - 102*ep^4*mtt*mWW^4*s^7*t - 72*ep^5*mtt*mWW^4*s^7*t - ep^2*mWW^5*s^7*t - 20*ep^3*mWW^5*s^7*t - 53*ep^4*mWW^5*s^7*t - 34*ep^5*mWW^5*s^7*t + 8*ep^3*mtt^11*t^2 + 24*ep^4*mtt^11*t^2 + 16*ep^5*mtt^11*t^2 + 8*ep^2*mtt^10*mWW*t^2 - 52*ep^3*mtt^10*mWW*t^2 - 196*ep^4*mtt^10*mWW*t^2 - 120*ep^5*mtt^10*mWW*t^2 - 44*ep^2*mtt^9*mWW^2*t^2 + 216*ep^3*mtt^9*mWW^2*t^2 + 844*ep^4*mtt^9*mWW^2*t^2 + 472*ep^5*mtt^9*mWW^2*t^2 + 156*ep^2*mtt^8*mWW^3*t^2 - 540*ep^3*mtt^8*mWW^3*t^2 - 2584*ep^4*mtt^8*mWW^3*t^2 - 1760*ep^5*mtt^8*mWW^3*t^2 - 352*ep^2*mtt^7*mWW^4*t^2 + 768*ep^3*mtt^7*mWW^4*t^2 + 5056*ep^4*mtt^7*mWW^4*t^2 + 4224*ep^5*mtt^7*mWW^4*t^2 + 448*ep^2*mtt^6*mWW^5*t^2 - 620*ep^3*mtt^6*mWW^5*t^2 - 5748*ep^4*mtt^6*mWW^5*t^2 - 5432*ep^5*mtt^6*mWW^5*t^2 - 300*ep^2*mtt^5*mWW^6*t^2 + 280*ep^3*mtt^5*mWW^6*t^2 + 3532*ep^4*mtt^5*mWW^6*t^2 + 3544*ep^5*mtt^5*mWW^6*t^2 + 92*ep^2*mtt^4*mWW^7*t^2 - 68*ep^3*mtt^4*mWW^7*t^2 - 1008*ep^4*mtt^4*mWW^7*t^2 - 1008*ep^5*mtt^4*mWW^7*t^2 - 8*ep^2*mtt^3*mWW^8*t^2 + 8*ep^3*mtt^3*mWW^8*t^2 + 80*ep^4*mtt^3*mWW^8*t^2 + 64*ep^5*mtt^3*mWW^8*t^2 - 40*ep^3*mtt^10*s*t^2 - 120*ep^4*mtt^10*s*t^2 - 80*ep^5*mtt^10*s*t^2 - 48*ep^2*mtt^9*mWW*s*t^2 + 320*ep^3*mtt^9*mWW*s*t^2 + 1224*ep^4*mtt^9*mWW*s*t^2 + 784*ep^5*mtt^9*mWW*s*t^2 - 8*ep*mtt^8*mWW^2*s*t^2 + 328*ep^2*mtt^8*mWW^2*s*t^2 - 1266*ep^3*mtt^8*mWW^2*s*t^2 - 5742*ep^4*mtt^8*mWW^2*s*t^2 - 3668*ep^5*mtt^8*mWW^2*s*t^2 + 36*ep*mtt^7*mWW^3*s*t^2 - 1106*ep^2*mtt^7*mWW^3*s*t^2 + 2664*ep^3*mtt^7*mWW^3*s*t^2 + 15570*ep^4*mtt^7*mWW^3*s*t^2 + 11060*ep^5*mtt^7*mWW^3*s*t^2 - 128*ep*mtt^6*mWW^4*s*t^2 + 2210*ep^2*mtt^6*mWW^4*s*t^2 - 2386*ep^3*mtt^6*mWW^4*s*t^2 - 25588*ep^4*mtt^6*mWW^4*s*t^2 - 21904*ep^5*mtt^6*mWW^4*s*t^2 + 240*ep*mtt^5*mWW^5*s*t^2 - 2504*ep^2*mtt^5*mWW^5*s*t^2 - 100*ep^3*mtt^5*mWW^5*s*t^2 + 24532*ep^4*mtt^5*mWW^5*s*t^2 + 25592*ep^5*mtt^5*mWW^5*s*t^2 - 192*ep*mtt^4*mWW^6*s*t^2 + 1388*ep^2*mtt^4*mWW^6*s*t^2 + 1378*ep^3*mtt^4*mWW^6*s*t^2 - 11862*ep^4*mtt^4*mWW^6*s*t^2 - 15060*ep^5*mtt^4*mWW^6*s*t^2 + 44*ep*mtt^3*mWW^7*s*t^2 - 194*ep^2*mtt^3*mWW^7*s*t^2 - 568*ep^3*mtt^3*mWW^7*s*t^2 + 1354*ep^4*mtt^3*mWW^7*s*t^2 + 2724*ep^5*mtt^3*mWW^7*s*t^2 + 8*ep*mtt^2*mWW^8*s*t^2 - 86*ep^2*mtt^2*mWW^8*s*t^2 + 10*ep^3*mtt^2*mWW^8*s*t^2 + 752*ep^4*mtt^2*mWW^8*s*t^2 + 648*ep^5*mtt^2*mWW^8*s*t^2 + 12*ep^2*mtt*mWW^9*s*t^2 - 12*ep^3*mtt*mWW^9*s*t^2 - 120*ep^4*mtt*mWW^9*s*t^2 - 96*ep^5*mtt*mWW^9*s*t^2 + 80*ep^3*mtt^9*s^2*t^2 + 240*ep^4*mtt^9*s^2*t^2 + 160*ep^5*mtt^9*s^2*t^2 + 120*ep^2*mtt^8*mWW*s^2*t^2 - 848*ep^3*mtt^8*mWW*s^2*t^2 - 3264*ep^4*mtt^8*mWW*s^2*t^2 - 2176*ep^5*mtt^8*mWW*s^2*t^2 + 32*ep*mtt^7*mWW^2*s^2*t^2 - 902*ep^2*mtt^7*mWW^2*s^2*t^2 + 3022*ep^3*mtt^7*mWW^2*s^2*t^2 + 15180*ep^4*mtt^7*mWW^2*s^2*t^2 + 10544*ep^5*mtt^7*mWW^2*s^2*t^2 - 4*mtt^6*mWW^3*s^2*t^2 - 122*ep*mtt^6*mWW^3*s^2*t^2 + 2647*ep^2*mtt^6*mWW^3*s^2*t^2 - 5015*ep^3*mtt^6*mWW^3*s^2*t^2 - 33696*ep^4*mtt^6*mWW^3*s^2*t^2 - 24892*ep^5*mtt^6*mWW^3*s^2*t^2 + 10*mtt^5*mWW^4*s^2*t^2 + 245*ep*mtt^5*mWW^4*s^2*t^2 - 3907*ep^2*mtt^5*mWW^4*s^2*t^2 + 3636*ep^3*mtt^5*mWW^4*s^2*t^2 + 39102*ep^4*mtt^5*mWW^4*s^2*t^2 + 32780*ep^5*mtt^5*mWW^4*s^2*t^2 - 6*mtt^4*mWW^5*s^2*t^2 - 224*ep*mtt^4*mWW^5*s^2*t^2 + 2470*ep^2*mtt^4*mWW^5*s^2*t^2 + 392*ep^3*mtt^4*mWW^5*s^2*t^2 - 21456*ep^4*mtt^4*mWW^5*s^2*t^2 - 24672*ep^5*mtt^4*mWW^5*s^2*t^2 - 2*mtt^3*mWW^6*s^2*t^2 + 38*ep*mtt^3*mWW^6*s^2*t^2 + 2*ep^2*mtt^3*mWW^6*s^2*t^2 - 2122*ep^3*mtt^3*mWW^6*s^2*t^2 + 1908*ep^4*mtt^3*mWW^6*s^2*t^2 + 9232*ep^5*mtt^3*mWW^6*s^2*t^2 + 2*mtt^2*mWW^7*s^2*t^2 + 34*ep*mtt^2*mWW^7*s^2*t^2 - 455*ep^2*mtt^2*mWW^7*s^2*t^2 + 761*ep^3*mtt^2*mWW^7*s^2*t^2 + 2556*ep^4*mtt^2*mWW^7*s^2*t^2 - 340*ep^5*mtt^2*mWW^7*s^2*t^2 - 3*ep*mtt*mWW^8*s^2*t^2 + 31*ep^2*mtt*mWW^8*s^2*t^2 + 96*ep^3*mtt*mWW^8*s^2*t^2 - 654*ep^4*mtt*mWW^8*s^2*t^2 - 716*ep^5*mtt*mWW^8*s^2*t^2 - 6*ep^2*mWW^9*s^2*t^2 - 2*ep^3*mWW^9*s^2*t^2 + 84*ep^4*mWW^9*s^2*t^2 + 80*ep^5*mWW^9*s^2*t^2 - 80*ep^3*mtt^8*s^3*t^2 - 240*ep^4*mtt^8*s^3*t^2 - 160*ep^5*mtt^8*s^3*t^2 - 160*ep^2*mtt^7*mWW*s^3*t^2 + 1245*ep^3*mtt^7*mWW*s^3*t^2 + 4767*ep^4*mtt^7*mWW*s^3*t^2 + 3274*ep^5*mtt^7*mWW*s^3*t^2 - 42*ep*mtt^6*mWW^2*s^3*t^2 + 1177*ep^2*mtt^6*mWW^2*s^3*t^2 - 3823*ep^3*mtt^6*mWW^2*s^3*t^2 - 19946*ep^4*mtt^6*mWW^2*s^3*t^2 - 14512*ep^5*mtt^6*mWW^2*s^3*t^2 + 16*mtt^5*mWW^3*s^3*t^2 + 116*ep*mtt^5*mWW^3*s^3*t^2 - 2798*ep^2*mtt^5*mWW^3*s^3*t^2 + 4616*ep^3*mtt^5*mWW^3*s^3*t^2 + 32830*ep^4*mtt^5*mWW^3*s^3*t^2 + 24868*ep^5*mtt^5*mWW^3*s^3*t^2 - 30*mtt^4*mWW^4*s^3*t^2 - 57*ep*mtt^4*mWW^4*s^3*t^2 + 2477*ep^2*mtt^4*mWW^4*s^3*t^2 - 2560*ep^3*mtt^4*mWW^4*s^3*t^2 - 20568*ep^4*mtt^4*mWW^4*s^3*t^2 - 16448*ep^5*mtt^4*mWW^4*s^3*t^2 + 6*mtt^3*mWW^5*s^3*t^2 - 26*ep*mtt^3*mWW^5*s^3*t^2 - 42*ep^2*mtt^3*mWW^5*s^3*t^2 - 1663*ep^3*mtt^3*mWW^5*s^3*t^2 + 881*ep^4*mtt^3*mWW^5*s^3*t^2 + 5454*ep^5*mtt^3*mWW^5*s^3*t^2 + 14*mtt^2*mWW^6*s^3*t^2 + 14*ep*mtt^2*mWW^6*s^3*t^2 - 919*ep^2*mtt^2*mWW^6*s^3*t^2 + 2153*ep^3*mtt^2*mWW^6*s^3*t^2 + 4868*ep^4*mtt^2*mWW^6*s^3*t^2 - 852*ep^5*mtt^2*mWW^6*s^3*t^2 - 6*mtt*mWW^7*s^3*t^2 - 2*ep*mtt*mWW^7*s^3*t^2 + 296*ep^2*mtt*mWW^7*s^3*t^2 + 66*ep^3*mtt*mWW^7*s^3*t^2 - 3054*ep^4*mtt*mWW^7*s^3*t^2 - 2012*ep^5*mtt*mWW^7*s^3*t^2 - 3*ep*mWW^8*s^3*t^2 - 31*ep^2*mWW^8*s^3*t^2 + 46*ep^3*mWW^8*s^3*t^2 + 462*ep^4*mWW^8*s^3*t^2 + 388*ep^5*mWW^8*s^3*t^2 + 40*ep^3*mtt^7*s^4*t^2 + 120*ep^4*mtt^7*s^4*t^2 + 80*ep^5*mtt^7*s^4*t^2 + 118*ep^2*mtt^6*mWW*s^4*t^2 - 1078*ep^3*mtt^6*mWW*s^4*t^2 - 4036*ep^4*mtt^6*mWW*s^4*t^2 - 2816*ep^5*mtt^6*mWW*s^4*t^2 + 10*ep*mtt^5*mWW^2*s^4*t^2 - 766*ep^2*mtt^5*mWW^2*s^4*t^2 + 2808*ep^3*mtt^5*mWW^2*s^4*t^2 + 13864*ep^4*mtt^5*mWW^2*s^4*t^2 + 10208*ep^5*mtt^5*mWW^2*s^4*t^2 - 22*mtt^4*mWW^3*s^4*t^2 - ep*mtt^4*mWW^3*s^4*t^2 + 1469*ep^2*mtt^4*mWW^3*s^4*t^2 - 2162*ep^3*mtt^4*mWW^3*s^4*t^2 - 15262*ep^4*mtt^4*mWW^3*s^4*t^2 - 11652*ep^5*mtt^4*mWW^3*s^4*t^2 + 28*mtt^3*mWW^4*s^4*t^2 - 41*ep*mtt^3*mWW^4*s^4*t^2 - 729*ep^2*mtt^3*mWW^4*s^4*t^2 - 488*ep^3*mtt^3*mWW^4*s^4*t^2 + 3572*ep^4*mtt^3*mWW^4*s^4*t^2 + 3640*ep^5*mtt^3*mWW^4*s^4*t^2 + 4*mtt^2*mWW^5*s^4*t^2 - 48*ep*mtt^2*mWW^5*s^4*t^2 - 291*ep^2*mtt^2*mWW^5*s^4*t^2 + 2503*ep^3*mtt^2*mWW^5*s^4*t^2 + 2774*ep^4*mtt^2*mWW^5*s^4*t^2 - 328*ep^5*mtt^2*mWW^5*s^4*t^2 - 10*mtt*mWW^6*s^4*t^2 - 11*ep*mtt*mWW^6*s^4*t^2 + 409*ep^2*mtt*mWW^6*s^4*t^2 + 162*ep^3*mtt*mWW^6*s^4*t^2 - 4392*ep^4*mtt*mWW^6*s^4*t^2 - 3928*ep^5*mtt*mWW^6*s^4*t^2 - 5*ep*mWW^7*s^4*t^2 - 18*ep^2*mWW^7*s^4*t^2 + 39*ep^3*mWW^7*s^4*t^2 + 288*ep^4*mWW^7*s^4*t^2 + 188*ep^5*mWW^7*s^4*t^2 - 8*ep^3*mtt^6*s^5*t^2 - 24*ep^4*mtt^6*s^5*t^2 - 16*ep^5*mtt^6*s^5*t^2 - 42*ep^2*mtt^5*mWW*s^5*t^2 + 536*ep^3*mtt^5*mWW*s^5*t^2 + 1902*ep^4*mtt^5*mWW*s^5*t^2 + 1324*ep^5*mtt^5*mWW*s^5*t^2 + 20*ep*mtt^4*mWW^2*s^5*t^2 + 242*ep^2*mtt^4*mWW^2*s^5*t^2 - 1236*ep^3*mtt^4*mWW^2*s^5*t^2 - 5102*ep^4*mtt^4*mWW^2*s^5*t^2 - 3644*ep^5*mtt^4*mWW^2*s^5*t^2 + 12*mtt^3*mWW^3*s^5*t^2 - 36*ep*mtt^3*mWW^3*s^5*t^2 - 500*ep^2*mtt^3*mWW^3*s^5*t^2 + 389*ep^3*mtt^3*mWW^3*s^5*t^2 + 4035*ep^4*mtt^3*mWW^3*s^5*t^2 + 3194*ep^5*mtt^3*mWW^3*s^5*t^2 - 10*mtt^2*mWW^4*s^5*t^2 - 25*ep*mtt^2*mWW^4*s^5*t^2 + 328*ep^2*mtt^2*mWW^4*s^5*t^2 + 1273*ep^3*mtt^2*mWW^4*s^5*t^2 - 950*ep^4*mtt^2*mWW^4*s^5*t^2 - 1880*ep^5*mtt^2*mWW^4*s^5*t^2 - 2*mtt*mWW^5*s^5*t^2 + 10*ep*mtt*mWW^5*s^5*t^2 + 118*ep^2*mtt*mWW^5*s^5*t^2 - 259*ep^3*mtt*mWW^5*s^5*t^2 - 2407*ep^4*mtt*mWW^5*s^5*t^2 - 2042*ep^5*mtt*mWW^5*s^5*t^2 - ep*mWW^6*s^5*t^2 + 14*ep^2*mWW^6*s^5*t^2 + 9*ep^3*mWW^6*s^5*t^2 - 14*ep^4*mWW^6*s^5*t^2 - 8*ep^5*mWW^6*s^5*t^2 + 2*ep^2*mtt^4*mWW*s^6*t^2 - 134*ep^3*mtt^4*mWW*s^6*t^2 - 416*ep^4*mtt^4*mWW*s^6*t^2 - 280*ep^5*mtt^4*mWW*s^6*t^2 - 14*ep*mtt^3*mWW^2*s^6*t^2 - 44*ep^2*mtt^3*mWW^2*s^6*t^2 + 314*ep^3*mtt^3*mWW^2*s^6*t^2 + 1040*ep^4*mtt^3*mWW^2*s^6*t^2 + 696*ep^5*mtt^3*mWW^2*s^6*t^2 - 2*mtt^2*mWW^3*s^6*t^2 + 9*ep*mtt^2*mWW^3*s^6*t^2 + 144*ep^2*mtt^2*mWW^3*s^6*t^2 + 45*ep^3*mtt^2*mWW^3*s^6*t^2 - 956*ep^4*mtt^2*mWW^3*s^6*t^2 - 868*ep^5*mtt^2*mWW^3*s^6*t^2 + 2*mtt*mWW^4*s^6*t^2 + 4*ep*mtt*mWW^4*s^6*t^2 - 62*ep^2*mtt*mWW^4*s^6*t^2 - 208*ep^3*mtt*mWW^4*s^6*t^2 - 304*ep^4*mtt*mWW^4*s^6*t^2 - 160*ep^5*mtt*mWW^4*s^6*t^2 + ep*mWW^5*s^6*t^2 - 8*ep^2*mWW^5*s^6*t^2 + 15*ep^3*mWW^5*s^6*t^2 + 124*ep^4*mWW^5*s^6*t^2 + 100*ep^5*mWW^5*s^6*t^2 + 2*ep^2*mtt^3*mWW*s^7*t^2 + 11*ep^3*mtt^3*mWW*s^7*t^2 + 19*ep^4*mtt^3*mWW*s^7*t^2 + 10*ep^5*mtt^3*mWW*s^7*t^2 + 2*ep*mtt^2*mWW^2*s^7*t^2 + 9*ep^2*mtt^2*mWW^2*s^7*t^2 - 35*ep^3*mtt^2*mWW^2*s^7*t^2 - 138*ep^4*mtt^2*mWW^2*s^7*t^2 - 96*ep^5*mtt^2*mWW^2*s^7*t^2 - 2*ep*mtt*mWW^3*s^7*t^2 - 12*ep^2*mtt*mWW^3*s^7*t^2 + 3*ep^3*mtt*mWW^3*s^7*t^2 + 63*ep^4*mtt*mWW^3*s^7*t^2 + 50*ep^5*mtt*mWW^3*s^7*t^2 + ep^2*mWW^4*s^7*t^2 + 21*ep^3*mWW^4*s^7*t^2 + 56*ep^4*mWW^4*s^7*t^2 + 36*ep^5*mWW^4*s^7*t^2 - 8*ep^3*mtt^10*t^3 - 24*ep^4*mtt^10*t^3 - 16*ep^5*mtt^10*t^3 - 8*ep^2*mtt^9*mWW*t^3 + 40*ep^3*mtt^9*mWW*t^3 + 160*ep^4*mtt^9*mWW*t^3 + 96*ep^5*mtt^9*mWW*t^3 + 32*ep^2*mtt^8*mWW^2*t^3 - 100*ep^3*mtt^8*mWW^2*t^3 - 380*ep^4*mtt^8*mWW^2*t^3 - 104*ep^5*mtt^8*mWW^2*t^3 - 52*ep^2*mtt^7*mWW^3*t^3 + 160*ep^3*mtt^7*mWW^3*t^3 + 428*ep^4*mtt^7*mWW^3*t^3 - 200*ep^5*mtt^7*mWW^3*t^3 + 44*ep^2*mtt^6*mWW^4*t^3 - 156*ep^3*mtt^6*mWW^4*t^3 - 232*ep^4*mtt^6*mWW^4*t^3 + 512*ep^5*mtt^6*mWW^4*t^3 - 16*ep^2*mtt^5*mWW^5*t^3 + 72*ep^3*mtt^5*mWW^5*t^3 - 8*ep^4*mtt^5*mWW^5*t^3 - 432*ep^5*mtt^5*mWW^5*t^3 - 8*ep^2*mtt^4*mWW^6*t^3 + 4*ep^3*mtt^4*mWW^6*t^3 + 148*ep^4*mtt^4*mWW^6*t^3 + 216*ep^5*mtt^4*mWW^6*t^3 + 12*ep^2*mtt^3*mWW^7*t^3 - 16*ep^3*mtt^3*mWW^7*t^3 - 132*ep^4*mtt^3*mWW^7*t^3 - 104*ep^5*mtt^3*mWW^7*t^3 - 4*ep^2*mtt^2*mWW^8*t^3 + 4*ep^3*mtt^2*mWW^8*t^3 + 40*ep^4*mtt^2*mWW^8*t^3 + 32*ep^5*mtt^2*mWW^8*t^3 + 40*ep^3*mtt^9*s*t^3 + 120*ep^4*mtt^9*s*t^3 + 80*ep^5*mtt^9*s*t^3 + 48*ep^2*mtt^8*mWW*s*t^3 - 228*ep^3*mtt^8*mWW*s*t^3 - 948*ep^4*mtt^8*mWW*s*t^3 - 600*ep^5*mtt^8*mWW*s*t^3 + 8*ep*mtt^7*mWW^2*s*t^3 - 252*ep^2*mtt^7*mWW^2*s*t^3 + 608*ep^3*mtt^7*mWW^2*s*t^3 + 3092*ep^4*mtt^7*mWW^2*s*t^3 + 1608*ep^5*mtt^7*mWW^2*s*t^3 - 24*ep*mtt^6*mWW^3*s*t^3 + 556*ep^2*mtt^6*mWW^3*s*t^3 - 1042*ep^3*mtt^6*mWW^3*s*t^3 - 5442*ep^4*mtt^6*mWW^3*s*t^3 - 1884*ep^5*mtt^6*mWW^3*s*t^3 + 36*ep*mtt^5*mWW^4*s*t^3 - 670*ep^2*mtt^5*mWW^4*s*t^3 + 1028*ep^3*mtt^5*mWW^4*s*t^3 + 5482*ep^4*mtt^5*mWW^4*s*t^3 + 916*ep^5*mtt^5*mWW^4*s*t^3 - 40*ep*mtt^4*mWW^5*s*t^3 + 426*ep^2*mtt^4*mWW^5*s*t^3 - 322*ep^3*mtt^4*mWW^5*s*t^3 - 2588*ep^4*mtt^4*mWW^5*s*t^3 + 160*ep^5*mtt^4*mWW^5*s*t^3 + 24*ep*mtt^3*mWW^6*s*t^3 - 40*ep^2*mtt^3*mWW^6*s*t^3 - 240*ep^3*mtt^3*mWW^6*s*t^3 - 600*ep^4*mtt^3*mWW^6*s*t^3 - 944*ep^5*mtt^3*mWW^6*s*t^3 - 128*ep^2*mtt^2*mWW^7*s*t^3 + 178*ep^3*mtt^2*mWW^7*s*t^3 + 1430*ep^4*mtt^2*mWW^7*s*t^3 + 1124*ep^5*mtt^2*mWW^7*s*t^3 - 4*ep*mtt*mWW^8*s*t^3 + 66*ep^2*mtt*mWW^8*s*t^3 - 28*ep^3*mtt*mWW^8*s*t^3 - 606*ep^4*mtt*mWW^8*s*t^3 - 508*ep^5*mtt*mWW^8*s*t^3 - 6*ep^2*mWW^9*s*t^3 + 6*ep^3*mWW^9*s*t^3 + 60*ep^4*mWW^9*s*t^3 + 48*ep^5*mWW^9*s*t^3 - 80*ep^3*mtt^8*s^2*t^3 - 240*ep^4*mtt^8*s^2*t^3 - 160*ep^5*mtt^8*s^2*t^3 - 119*ep^2*mtt^7*mWW*s^2*t^3 + 565*ep^3*mtt^7*mWW*s^2*t^3 + 2408*ep^4*mtt^7*mWW*s^2*t^3 + 1604*ep^5*mtt^7*mWW*s^2*t^3 + 2*mtt^6*mWW^2*s^2*t^3 - 37*ep*mtt^6*mWW^2*s^2*t^3 + 651*ep^2*mtt^6*mWW^2*s^2*t^3 - 1442*ep^3*mtt^6*mWW^2*s^2*t^3 - 8580*ep^4*mtt^6*mWW^2*s^2*t^3 - 5528*ep^5*mtt^6*mWW^2*s^2*t^3 - 2*mtt^5*mWW^3*s^2*t^3 + 86*ep*mtt^5*mWW^3*s^2*t^3 - 1314*ep^2*mtt^5*mWW^3*s^2*t^3 + 2094*ep^3*mtt^5*mWW^3*s^2*t^3 + 13688*ep^4*mtt^5*mWW^3*s^2*t^3 + 7328*ep^5*mtt^5*mWW^3*s^2*t^3 - 6*mtt^4*mWW^4*s^2*t^3 - 22*ep*mtt^4*mWW^4*s^2*t^3 + 1098*ep^2*mtt^4*mWW^4*s^2*t^3 - 2296*ep^3*mtt^4*mWW^4*s^2*t^3 - 8318*ep^4*mtt^4*mWW^4*s^2*t^3 - 636*ep^5*mtt^4*mWW^4*s^2*t^3 + 10*mtt^3*mWW^5*s^2*t^3 - 112*ep*mtt^3*mWW^5*s^2*t^3 + 55*ep^2*mtt^3*mWW^5*s^2*t^3 + 1777*ep^3*mtt^3*mWW^5*s^2*t^3 - 2812*ep^4*mtt^3*mWW^5*s^2*t^3 - 7444*ep^5*mtt^3*mWW^5*s^2*t^3 - 4*mtt^2*mWW^6*s^2*t^3 + 131*ep*mtt^2*mWW^6*s^2*t^3 - 687*ep^2*mtt^2*mWW^6*s^2*t^3 - 650*ep^3*mtt^2*mWW^6*s^2*t^3 + 5932*ep^4*mtt^2*mWW^6*s^2*t^3 + 6584*ep^5*mtt^2*mWW^6*s^2*t^3 - 46*ep*mtt*mWW^7*s^2*t^3 + 314*ep^2*mtt*mWW^7*s^2*t^3 + 20*ep^3*mtt*mWW^7*s^2*t^3 - 2052*ep^4*mtt*mWW^7*s^2*t^3 - 1712*ep^5*mtt*mWW^7*s^2*t^3 + 2*ep^2*mWW^8*s^2*t^3 + 12*ep^3*mWW^8*s^2*t^3 - 26*ep^4*mWW^8*s^2*t^3 - 36*ep^5*mWW^8*s^2*t^3 + 80*ep^3*mtt^7*s^3*t^3 + 240*ep^4*mtt^7*s^3*t^3 + 160*ep^5*mtt^7*s^3*t^3 - 2*ep*mtt^6*mWW*s^3*t^3 + 155*ep^2*mtt^6*mWW*s^3*t^3 - 746*ep^3*mtt^6*mWW*s^3*t^3 - 3265*ep^4*mtt^6*mWW*s^3*t^3 - 2274*ep^5*mtt^6*mWW*s^3*t^3 - 4*mtt^5*mWW^2*s^3*t^3 + 54*ep*mtt^5*mWW^2*s^3*t^3 - 736*ep^2*mtt^5*mWW^2*s^3*t^3 + 1766*ep^3*mtt^5*mWW^2*s^3*t^3 + 10536*ep^4*mtt^5*mWW^2*s^3*t^3 + 7408*ep^5*mtt^5*mWW^2*s^3*t^3 - 6*mtt^4*mWW^3*s^3*t^3 - 31*ep*mtt^4*mWW^3*s^3*t^3 + 1095*ep^2*mtt^4*mWW^3*s^3*t^3 - 2554*ep^3*mtt^4*mWW^3*s^3*t^3 - 11054*ep^4*mtt^4*mWW^3*s^3*t^3 - 5796*ep^5*mtt^4*mWW^3*s^3*t^3 + 30*mtt^3*mWW^4*s^3*t^3 - 210*ep*mtt^3*mWW^4*s^3*t^3 - 202*ep^2*mtt^3*mWW^4*s^3*t^3 + 3376*ep^3*mtt^3*mWW^4*s^3*t^3 - 1642*ep^4*mtt^3*mWW^4*s^3*t^3 - 7204*ep^5*mtt^3*mWW^4*s^3*t^3 - 26*mtt^2*mWW^5*s^3*t^3 + 294*ep*mtt^2*mWW^5*s^3*t^3 - 757*ep^2*mtt^2*mWW^5*s^3*t^3 - 2054*ep^3*mtt^2*mWW^5*s^3*t^3 + 7865*ep^4*mtt^2*mWW^5*s^3*t^3 + 10370*ep^5*mtt^2*mWW^5*s^3*t^3 + 6*mtt*mWW^6*s^3*t^3 - 108*ep*mtt*mWW^6*s^3*t^3 + 426*ep^2*mtt*mWW^6*s^3*t^3 + 162*ep^3*mtt*mWW^6*s^3*t^3 - 2350*ep^4*mtt*mWW^6*s^3*t^3 - 2380*ep^5*mtt*mWW^6*s^3*t^3 + 3*ep*mWW^7*s^3*t^3 + 19*ep^2*mWW^7*s^3*t^3 - 30*ep^3*mWW^7*s^3*t^3 - 330*ep^4*mWW^7*s^3*t^3 - 284*ep^5*mWW^7*s^3*t^3 - 40*ep^3*mtt^6*s^4*t^3 - 120*ep^4*mtt^6*s^4*t^3 - 80*ep^5*mtt^6*s^4*t^3 + 4*ep*mtt^5*mWW*s^4*t^3 - 107*ep^2*mtt^5*mWW*s^4*t^3 + 547*ep^3*mtt^5*mWW*s^4*t^3 + 2426*ep^4*mtt^5*mWW*s^4*t^3 + 1744*ep^5*mtt^5*mWW*s^4*t^3 + 2*mtt^4*mWW^2*s^4*t^3 - 17*ep*mtt^4*mWW^2*s^4*t^3 + 333*ep^2*mtt^4*mWW^2*s^4*t^3 - 1310*ep^3*mtt^4*mWW^2*s^4*t^3 - 5618*ep^4*mtt^4*mWW^2*s^4*t^3 - 3836*ep^5*mtt^4*mWW^2*s^4*t^3 + 14*mtt^3*mWW^3*s^4*t^3 - 102*ep*mtt^3*mWW^3*s^4*t^3 - 217*ep^2*mtt^3*mWW^3*s^4*t^3 + 2253*ep^3*mtt^3*mWW^3*s^4*t^3 + 1090*ep^4*mtt^3*mWW^3*s^4*t^3 - 1504*ep^5*mtt^3*mWW^3*s^4*t^3 - 28*mtt^2*mWW^4*s^4*t^3 + 221*ep*mtt^2*mWW^4*s^4*t^3 - 213*ep^2*mtt^2*mWW^4*s^4*t^3 - 1806*ep^3*mtt^2*mWW^4*s^4*t^3 + 4224*ep^4*mtt^2*mWW^4*s^4*t^3 + 5808*ep^5*mtt^2*mWW^4*s^4*t^3 + 12*mtt*mWW^5*s^4*t^3 - 80*ep*mtt*mWW^5*s^4*t^3 + 142*ep^2*mtt*mWW^5*s^4*t^3 - 254*ep^3*mtt*mWW^5*s^4*t^3 - 944*ep^4*mtt*mWW^5*s^4*t^3 - 576*ep^5*mtt*mWW^5*s^4*t^3 + 6*ep*mWW^6*s^4*t^3 - 2*ep^2*mWW^6*s^4*t^3 + 2*ep^3*mWW^6*s^4*t^3 - 34*ep^4*mWW^6*s^4*t^3 - 20*ep^5*mWW^6*s^4*t^3 + 8*ep^3*mtt^5*s^5*t^3 + 24*ep^4*mtt^5*s^5*t^3 + 16*ep^5*mtt^5*s^5*t^3 - 2*ep*mtt^4*mWW*s^5*t^3 + 31*ep^2*mtt^4*mWW*s^5*t^3 - 215*ep^3*mtt^4*mWW*s^5*t^3 - 892*ep^4*mtt^4*mWW*s^5*t^3 - 644*ep^5*mtt^4*mWW*s^5*t^3 - 16*ep*mtt^3*mWW^2*s^5*t^3 + 4*ep^2*mtt^3*mWW^2*s^5*t^3 + 610*ep^3*mtt^3*mWW^2*s^5*t^3 + 722*ep^4*mtt^3*mWW^2*s^5*t^3 + 132*ep^5*mtt^3*mWW^2*s^5*t^3 - 6*mtt^2*mWW^3*s^5*t^3 + 77*ep*mtt^2*mWW^3*s^5*t^3 - 64*ep^2*mtt^2*mWW^3*s^5*t^3 - 910*ep^3*mtt^2*mWW^3*s^5*t^3 + 1243*ep^4*mtt^2*mWW^3*s^5*t^3 + 2006*ep^5*mtt^2*mWW^3*s^5*t^3 + 6*mtt*mWW^4*s^5*t^3 - 30*ep*mtt*mWW^4*s^5*t^3 - 48*ep^2*mtt*mWW^4*s^5*t^3 - 204*ep^3*mtt*mWW^4*s^5*t^3 + 120*ep^4*mtt*mWW^4*s^5*t^3 + 312*ep^5*mtt*mWW^4*s^5*t^3 + 3*ep*mWW^5*s^5*t^3 - 19*ep^2*mWW^5*s^5*t^3 + 71*ep^3*mWW^5*s^5*t^3 + 319*ep^4*mWW^5*s^5*t^3 + 226*ep^5*mWW^5*s^5*t^3 + 2*ep^2*mtt^3*mWW*s^6*t^3 + 36*ep^3*mtt^3*mWW*s^6*t^3 + 94*ep^4*mtt^3*mWW*s^6*t^3 + 60*ep^5*mtt^3*mWW*s^6*t^3 + 8*ep*mtt^2*mWW^2*s^6*t^3 - 34*ep^2*mtt^2*mWW^2*s^6*t^3 - 132*ep^3*mtt^2*mWW^2*s^6*t^3 + 242*ep^4*mtt^2*mWW^2*s^6*t^3 + 332*ep^5*mtt^2*mWW^2*s^6*t^3 - 8*ep*mtt*mWW^3*s^6*t^3 - 2*ep^2*mtt*mWW^3*s^6*t^3 + 20*ep^3*mtt*mWW^3*s^6*t^3 + 66*ep^4*mtt*mWW^3*s^6*t^3 + 52*ep^5*mtt*mWW^3*s^6*t^3 + 2*ep^2*mWW^4*s^6*t^3 + 44*ep^3*mWW^4*s^6*t^3 + 110*ep^4*mWW^4*s^6*t^3 + 68*ep^5*mWW^4*s^6*t^3 - 2*ep^2*mtt^2*mWW*s^7*t^3 + ep^3*mtt^2*mWW*s^7*t^3 + 17*ep^4*mtt^2*mWW*s^7*t^3 + 14*ep^5*mtt^2*mWW*s^7*t^3 + 2*ep^2*mtt*mWW^2*s^7*t^3 - 14*ep^4*mtt*mWW^2*s^7*t^3 - 12*ep^5*mtt*mWW^2*s^7*t^3 - ep^3*mWW^3*s^7*t^3 - 3*ep^4*mWW^3*s^7*t^3 - 2*ep^5*mWW^3*s^7*t^3 + 4*ep^3*mtt^8*mWW*t^4 + 12*ep^4*mtt^8*mWW*t^4 + 8*ep^5*mtt^8*mWW*t^4 + 4*ep^2*mtt^7*mWW^2*t^4 - 24*ep^3*mtt^7*mWW^2*t^4 - 100*ep^4*mtt^7*mWW^2*t^4 - 72*ep^5*mtt^7*mWW^2*t^4 - 20*ep^2*mtt^6*mWW^3*t^4 + 60*ep^3*mtt^6*mWW^3*t^4 + 320*ep^4*mtt^6*mWW^3*t^4 + 240*ep^5*mtt^6*mWW^3*t^4 + 40*ep^2*mtt^5*mWW^4*t^4 - 80*ep^3*mtt^5*mWW^4*t^4 - 520*ep^4*mtt^5*mWW^4*t^4 - 400*ep^5*mtt^5*mWW^4*t^4 - 40*ep^2*mtt^4*mWW^5*t^4 + 60*ep^3*mtt^4*mWW^5*t^4 + 460*ep^4*mtt^4*mWW^5*t^4 + 360*ep^5*mtt^4*mWW^5*t^4 + 20*ep^2*mtt^3*mWW^6*t^4 - 24*ep^3*mtt^3*mWW^6*t^4 - 212*ep^4*mtt^3*mWW^6*t^4 - 168*ep^5*mtt^3*mWW^6*t^4 - 4*ep^2*mtt^2*mWW^7*t^4 + 4*ep^3*mtt^2*mWW^7*t^4 + 40*ep^4*mtt^2*mWW^7*t^4 + 32*ep^5*mtt^2*mWW^7*t^4 - 16*ep^3*mtt^7*mWW*s*t^4 - 48*ep^4*mtt^7*mWW*s*t^4 - 32*ep^5*mtt^7*mWW*s*t^4 - 16*ep^2*mtt^6*mWW^2*s*t^4 + 82*ep^3*mtt^6*mWW^2*s*t^4 + 358*ep^4*mtt^6*mWW^2*s*t^4 + 260*ep^5*mtt^6*mWW^2*s*t^4 - 4*ep*mtt^5*mWW^3*s*t^4 + 82*ep^2*mtt^5*mWW^3*s*t^4 - 148*ep^3*mtt^5*mWW^3*s*t^4 - 1078*ep^4*mtt^5*mWW^3*s*t^4 - 844*ep^5*mtt^5*mWW^3*s*t^4 + 16*ep*mtt^4*mWW^4*s*t^4 - 174*ep^2*mtt^4*mWW^4*s*t^4 + 98*ep^3*mtt^4*mWW^4*s*t^4 + 1752*ep^4*mtt^4*mWW^4*s*t^4 + 1464*ep^5*mtt^4*mWW^4*s*t^4 - 24*ep*mtt^3*mWW^5*s*t^4 + 196*ep^2*mtt^3*mWW^5*s*t^4 + 8*ep^3*mtt^3*mWW^5*s*t^4 - 1708*ep^4*mtt^3*mWW^5*s*t^4 - 1496*ep^5*mtt^3*mWW^5*s*t^4 + 16*ep*mtt^2*mWW^6*s*t^4 - 124*ep^2*mtt^2*mWW^6*s*t^4 - 26*ep^3*mtt^2*mWW^6*s*t^4 + 1030*ep^4*mtt^2*mWW^6*s*t^4 + 916*ep^5*mtt^2*mWW^6*s*t^4 - 4*ep*mtt*mWW^7*s*t^4 + 42*ep^2*mtt*mWW^7*s*t^4 - 4*ep^3*mtt*mWW^7*s*t^4 - 366*ep^4*mtt*mWW^7*s*t^4 - 316*ep^5*mtt*mWW^7*s*t^4 - 6*ep^2*mWW^8*s*t^4 + 6*ep^3*mWW^8*s*t^4 + 60*ep^4*mWW^8*s*t^4 + 48*ep^5*mWW^8*s*t^4 - ep^2*mtt^6*mWW*s^2*t^4 + 11*ep^3*mtt^6*mWW*s^2*t^4 + 40*ep^4*mtt^6*mWW*s^2*t^4 + 28*ep^5*mtt^6*mWW*s^2*t^4 - 2*mtt^5*mWW^2*s^2*t^4 + 5*ep*mtt^5*mWW^2*s^2*t^4 + 59*ep^2*mtt^5*mWW^2*s^2*t^4 - 82*ep^3*mtt^5*mWW^2*s^2*t^4 - 522*ep^4*mtt^5*mWW^2*s^2*t^4 - 388*ep^5*mtt^5*mWW^2*s^2*t^4 + 6*mtt^4*mWW^3*s^2*t^4 - 248*ep^2*mtt^4*mWW^3*s^2*t^4 + 116*ep^3*mtt^4*mWW^3*s^2*t^4 + 1898*ep^4*mtt^4*mWW^3*s^2*t^4 + 1540*ep^5*mtt^4*mWW^3*s^2*t^4 - 6*mtt^3*mWW^4*s^2*t^4 - 30*ep*mtt^3*mWW^4*s^2*t^4 + 420*ep^2*mtt^3*mWW^4*s^2*t^4 + 8*ep^3*mtt^3*mWW^4*s^2*t^4 - 3180*ep^4*mtt^3*mWW^4*s^2*t^4 - 2744*ep^5*mtt^3*mWW^4*s^2*t^4 + 2*mtt^2*mWW^5*s^2*t^4 + 40*ep*mtt^2*mWW^5*s^2*t^4 - 347*ep^2*mtt^2*mWW^5*s^2*t^4 - 65*ep^3*mtt^2*mWW^5*s^2*t^4 + 2772*ep^4*mtt^2*mWW^5*s^2*t^4 + 2452*ep^5*mtt^2*mWW^5*s^2*t^4 - 15*ep*mtt*mWW^6*s^2*t^4 + 137*ep^2*mtt*mWW^6*s^2*t^4 - 14*ep^3*mtt*mWW^6*s^2*t^4 - 1226*ep^4*mtt*mWW^6*s^2*t^4 - 1060*ep^5*mtt*mWW^6*s^2*t^4 - 20*ep^2*mWW^7*s^2*t^4 + 26*ep^3*mWW^7*s^2*t^4 + 218*ep^4*mWW^7*s^2*t^4 + 172*ep^5*mWW^7*s^2*t^4 + 2*ep*mtt^5*mWW*s^3*t^4 + 5*ep^2*mtt^5*mWW*s^3*t^4 + ep^3*mtt^5*mWW*s^3*t^4 - 2*ep^4*mtt^5*mWW*s^3*t^4 + 4*mtt^4*mWW^2*s^3*t^4 - 12*ep*mtt^4*mWW^2*s^3*t^4 - 120*ep^2*mtt^4*mWW^2*s^3*t^4 + 38*ep^3*mtt^4*mWW^2*s^3*t^4 + 650*ep^4*mtt^4*mWW^2*s^3*t^4 + 508*ep^5*mtt^4*mWW^2*s^3*t^4 - 8*mtt^3*mWW^3*s^3*t^4 - 4*ep*mtt^3*mWW^3*s^3*t^4 + 354*ep^2*mtt^3*mWW^3*s^3*t^4 + 12*ep^3*mtt^3*mWW^3*s^3*t^4 - 2254*ep^4*mtt^3*mWW^3*s^3*t^4 - 1916*ep^5*mtt^3*mWW^3*s^3*t^4 + 4*mtt^2*mWW^4*s^3*t^4 + 36*ep*mtt^2*mWW^4*s^3*t^4 - 388*ep^2*mtt^2*mWW^4*s^3*t^4 - 102*ep^3*mtt^2*mWW^4*s^3*t^4 + 2826*ep^4*mtt^2*mWW^4*s^3*t^4 + 2508*ep^5*mtt^2*mWW^4*s^3*t^4 - 22*ep*mtt*mWW^5*s^3*t^4 + 169*ep^2*mtt*mWW^5*s^3*t^4 + 11*ep^3*mtt*mWW^5*s^3*t^4 - 1480*ep^4*mtt*mWW^5*s^3*t^4 - 1300*ep^5*mtt*mWW^5*s^3*t^4 - 20*ep^2*mWW^6*s^3*t^4 + 40*ep^3*mWW^6*s^3*t^4 + 260*ep^4*mWW^6*s^3*t^4 + 200*ep^5*mWW^6*s^3*t^4 - 4*ep*mtt^4*mWW*s^4*t^4 - 11*ep^2*mtt^4*mWW*s^4*t^4 + 11*ep^3*mtt^4*mWW*s^4*t^4 + 50*ep^4*mtt^4*mWW*s^4*t^4 + 32*ep^5*mtt^4*mWW*s^4*t^4 - 2*mtt^3*mWW^2*s^4*t^4 + 5*ep*mtt^3*mWW^2*s^4*t^4 + 115*ep^2*mtt^3*mWW^2*s^4*t^4 + 2*ep^3*mtt^3*mWW^2*s^4*t^4 - 662*ep^4*mtt^3*mWW^2*s^4*t^4 - 556*ep^5*mtt^3*mWW^2*s^4*t^4 + 2*mtt^2*mWW^3*s^4*t^4 + 14*ep*mtt^2*mWW^3*s^4*t^4 - 207*ep^2*mtt^2*mWW^3*s^4*t^4 - 85*ep^3*mtt^2*mWW^3*s^4*t^4 + 1342*ep^4*mtt^2*mWW^3*s^4*t^4 + 1208*ep^5*mtt^2*mWW^3*s^4*t^4 - 15*ep*mtt*mWW^4*s^4*t^4 + 111*ep^2*mtt*mWW^4*s^4*t^4 + 48*ep^3*mtt*mWW^4*s^4*t^4 - 858*ep^4*mtt*mWW^4*s^4*t^4 - 780*ep^5*mtt*mWW^4*s^4*t^4 - 8*ep^2*mWW^5*s^4*t^4 + 24*ep^3*mWW^5*s^4*t^4 + 128*ep^4*mWW^5*s^4*t^4 + 96*ep^5*mWW^5*s^4*t^4 + 2*ep*mtt^3*mWW*s^5*t^4 + 11*ep^2*mtt^3*mWW*s^5*t^4 - 13*ep^3*mtt^3*mWW*s^5*t^4 - 86*ep^4*mtt^3*mWW*s^5*t^4 - 64*ep^5*mtt^3*mWW*s^5*t^4 + 2*ep*mtt^2*mWW^2*s^5*t^4 - 46*ep^2*mtt^2*mWW^2*s^5*t^4 - 16*ep^3*mtt^2*mWW^2*s^5*t^4 + 304*ep^4*mtt^2*mWW^2*s^5*t^4 + 272*ep^5*mtt^2*mWW^2*s^5*t^4 - 4*ep*mtt*mWW^3*s^5*t^4 + 37*ep^2*mtt*mWW^3*s^5*t^4 + 27*ep^3*mtt*mWW^3*s^5*t^4 - 238*ep^4*mtt*mWW^3*s^5*t^4 - 224*ep^5*mtt*mWW^3*s^5*t^4 - 2*ep^2*mWW^4*s^5*t^4 + 2*ep^3*mWW^4*s^5*t^4 + 20*ep^4*mWW^4*s^5*t^4 + 16*ep^5*mWW^4*s^5*t^4 - 4*ep^2*mtt^2*mWW*s^6*t^4 + 2*ep^3*mtt^2*mWW*s^6*t^4 + 34*ep^4*mtt^2*mWW*s^6*t^4 + 28*ep^5*mtt^2*mWW*s^6*t^4 + 4*ep^2*mtt*mWW^2*s^6*t^4 - 28*ep^4*mtt*mWW^2*s^6*t^4 - 24*ep^5*mtt*mWW^2*s^6*t^4 - 2*ep^3*mWW^3*s^6*t^4 - 6*ep^4*mWW^3*s^6*t^4 - 4*ep^5*mWW^3*s^6*t^4)/(8*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mWW - t)^3*(mtt - s - t)*t), -((-1 + 2*ep)*(-2 + 3*ep)*(8*ep^2*mtt^10*mWW^2 + 24*ep^3*mtt^10*mWW^2 + 16*ep^4*mtt^10*mWW^2 + 8*ep*mtt^9*mWW^3 - 16*ep^2*mtt^9*mWW^3 - 88*ep^3*mtt^9*mWW^3 - 48*ep^4*mtt^9*mWW^3 - 8*ep*mtt^8*mWW^4 - 8*ep^2*mtt^8*mWW^4 - 96*ep^3*mtt^8*mWW^4 - 224*ep^4*mtt^8*mWW^4 - 32*ep*mtt^7*mWW^5 + 48*ep^2*mtt^7*mWW^5 + 656*ep^3*mtt^7*mWW^5 + 864*ep^4*mtt^7*mWW^5 + 64*ep*mtt^6*mWW^6 - 56*ep^2*mtt^6*mWW^6 - 872*ep^3*mtt^6*mWW^6 - 1008*ep^4*mtt^6*mWW^6 - 40*ep*mtt^5*mWW^7 + 32*ep^2*mtt^5*mWW^7 + 456*ep^3*mtt^5*mWW^7 + 464*ep^4*mtt^5*mWW^7 + 8*ep*mtt^4*mWW^8 - 8*ep^2*mtt^4*mWW^8 - 80*ep^3*mtt^4*mWW^8 - 64*ep^4*mtt^4*mWW^8 - 28*ep^2*mtt^9*mWW^2*s - 84*ep^3*mtt^9*mWW^2*s - 56*ep^4*mtt^9*mWW^2*s - 28*ep*mtt^8*mWW^3*s + 28*ep^2*mtt^8*mWW^3*s + 208*ep^3*mtt^8*mWW^3*s + 80*ep^4*mtt^8*mWW^3*s + 40*ep*mtt^7*mWW^4*s + 112*ep^2*mtt^7*mWW^4*s + 552*ep^3*mtt^7*mWW^4*s + 976*ep^4*mtt^7*mWW^4*s + 64*ep*mtt^6*mWW^5*s - 240*ep^2*mtt^6*mWW^5*s - 2224*ep^3*mtt^6*mWW^5*s - 2976*ep^4*mtt^6*mWW^5*s - 152*ep*mtt^5*mWW^6*s + 188*ep^2*mtt^5*mWW^6*s + 2540*ep^3*mtt^5*mWW^6*s + 3112*ep^4*mtt^5*mWW^6*s + 92*ep*mtt^4*mWW^7*s - 76*ep^2*mtt^4*mWW^7*s - 1152*ep^3*mtt^4*mWW^7*s - 1264*ep^4*mtt^4*mWW^7*s - 16*ep*mtt^3*mWW^8*s + 16*ep^2*mtt^3*mWW^8*s + 160*ep^3*mtt^3*mWW^8*s + 128*ep^4*mtt^3*mWW^8*s + 8*ep^2*mtt^8*mWW^2*s^2 + 24*ep^3*mtt^8*mWW^2*s^2 + 16*ep^4*mtt^8*mWW^2*s^2 + 20*ep*mtt^7*mWW^3*s^2 + 122*ep^2*mtt^7*mWW^3*s^2 + 346*ep^3*mtt^7*mWW^3*s^2 + 364*ep^4*mtt^7*mWW^3*s^2 - 34*ep*mtt^6*mWW^4*s^2 - 472*ep^2*mtt^6*mWW^4*s^2 - 1794*ep^3*mtt^6*mWW^4*s^2 - 2012*ep^4*mtt^6*mWW^4*s^2 - 58*ep*mtt^5*mWW^5*s^2 + 656*ep^2*mtt^5*mWW^5*s^2 + 3294*ep^3*mtt^5*mWW^5*s^2 + 3828*ep^4*mtt^5*mWW^5*s^2 + 150*ep*mtt^4*mWW^6*s^2 - 444*ep^2*mtt^4*mWW^6*s^2 - 2806*ep^3*mtt^4*mWW^6*s^2 - 3220*ep^4*mtt^4*mWW^6*s^2 - 90*ep*mtt^3*mWW^7*s^2 + 150*ep^2*mtt^3*mWW^7*s^2 + 1032*ep^3*mtt^3*mWW^7*s^2 + 1088*ep^4*mtt^3*mWW^7*s^2 + 12*ep*mtt^2*mWW^8*s^2 - 20*ep^2*mtt^2*mWW^8*s^2 - 96*ep^3*mtt^2*mWW^8*s^2 - 64*ep^4*mtt^2*mWW^8*s^2 + 100*ep^2*mtt^7*mWW^2*s^3 + 300*ep^3*mtt^7*mWW^2*s^3 + 200*ep^4*mtt^7*mWW^2*s^3 - 2*mtt^6*mWW^3*s^3 + 31*ep*mtt^6*mWW^3*s^3 - 458*ep^2*mtt^6*mWW^3*s^3 - 1709*ep^3*mtt^6*mWW^3*s^3 - 1306*ep^4*mtt^6*mWW^3*s^3 + 7*mtt^5*mWW^4*s^3 - 47*ep*mtt^5*mWW^4*s^3 + 833*ep^2*mtt^5*mWW^4*s^3 + 3109*ep^3*mtt^5*mWW^4*s^3 + 2558*ep^4*mtt^5*mWW^4*s^3 - 9*mtt^4*mWW^5*s^3 + 19*ep*mtt^4*mWW^5*s^3 - 851*ep^2*mtt^4*mWW^5*s^3 - 2309*ep^3*mtt^4*mWW^5*s^3 - 1910*ep^4*mtt^4*mWW^5*s^3 + 5*mtt^3*mWW^6*s^3 - 33*ep*mtt^3*mWW^6*s^3 + 483*ep^2*mtt^3*mWW^6*s^3 + 827*ep^3*mtt^3*mWW^6*s^3 + 610*ep^4*mtt^3*mWW^6*s^3 - mtt^2*mWW^7*s^3 + 34*ep*mtt^2*mWW^7*s^3 - 119*ep^2*mtt^2*mWW^7*s^3 - 234*ep^3*mtt^2*mWW^7*s^3 - 152*ep^4*mtt^2*mWW^7*s^3 - 4*ep*mtt*mWW^8*s^3 + 12*ep^2*mtt*mWW^8*s^3 + 16*ep^3*mtt*mWW^8*s^3 - 200*ep^2*mtt^6*mWW^2*s^4 - 600*ep^3*mtt^6*mWW^2*s^4 - 400*ep^4*mtt^6*mWW^2*s^4 + 6*mtt^5*mWW^3*s^4 - 52*ep*mtt^5*mWW^3*s^4 + 634*ep^2*mtt^5*mWW^3*s^4 + 2380*ep^3*mtt^5*mWW^3*s^4 + 1712*ep^4*mtt^5*mWW^3*s^4 - 17*mtt^4*mWW^4*s^4 + 84*ep*mtt^4*mWW^4*s^4 - 743*ep^2*mtt^4*mWW^4*s^4 - 2880*ep^3*mtt^4*mWW^4*s^4 - 2084*ep^4*mtt^4*mWW^4*s^4 + 17*mtt^3*mWW^5*s^4 + 18*ep*mtt^3*mWW^5*s^4 + 525*ep^2*mtt^3*mWW^5*s^4 + 696*ep^3*mtt^3*mWW^5*s^4 + 172*ep^4*mtt^3*mWW^5*s^4 - 7*mtt^2*mWW^6*s^4 - 38*ep*mtt^2*mWW^6*s^4 - 197*ep^2*mtt^2*mWW^6*s^4 + 330*ep^3*mtt^2*mWW^6*s^4 + 544*ep^4*mtt^2*mWW^6*s^4 + mtt*mWW^7*s^4 + 4*ep*mtt*mWW^7*s^4 + 13*ep^2*mtt*mWW^7*s^4 - 102*ep^3*mtt*mWW^7*s^4 - 136*ep^4*mtt*mWW^7*s^4 + 172*ep^2*mtt^5*mWW^2*s^5 + 516*ep^3*mtt^5*mWW^2*s^5 + 344*ep^4*mtt^5*mWW^2*s^5 - 6*mtt^4*mWW^3*s^5 + 22*ep*mtt^4*mWW^3*s^5 - 458*ep^2*mtt^4*mWW^3*s^5 - 1618*ep^3*mtt^4*mWW^3*s^5 - 1132*ep^4*mtt^4*mWW^3*s^5 + 13*mtt^3*mWW^4*s^5 - 42*ep*mtt^3*mWW^4*s^5 + 383*ep^2*mtt^3*mWW^4*s^5 + 1478*ep^3*mtt^3*mWW^4*s^5 + 1040*ep^4*mtt^3*mWW^4*s^5 - 9*mtt^2*mWW^5*s^5 - 5*ep*mtt^2*mWW^5*s^5 - 171*ep^2*mtt^2*mWW^5*s^5 - 261*ep^3*mtt^2*mWW^5*s^5 - 86*ep^4*mtt^2*mWW^5*s^5 + 2*mtt*mWW^6*s^5 + 9*ep*mtt*mWW^6*s^5 + 26*ep^2*mtt*mWW^6*s^5 - 19*ep^3*mtt*mWW^6*s^5 - 38*ep^4*mtt*mWW^6*s^5 - 72*ep^2*mtt^4*mWW^2*s^6 - 216*ep^3*mtt^4*mWW^2*s^6 - 144*ep^4*mtt^4*mWW^2*s^6 + 2*mtt^3*mWW^3*s^6 + 180*ep^2*mtt^3*mWW^3*s^6 + 570*ep^3*mtt^3*mWW^3*s^6 + 388*ep^4*mtt^3*mWW^3*s^6 - 3*mtt^2*mWW^4*s^6 + 6*ep*mtt^2*mWW^4*s^6 - 125*ep^2*mtt^2*mWW^4*s^6 - 422*ep^3*mtt^2*mWW^4*s^6 - 288*ep^4*mtt^2*mWW^4*s^6 + mtt*mWW^5*s^6 - 6*ep*mtt*mWW^5*s^6 + 33*ep^2*mtt*mWW^5*s^6 + 148*ep^3*mtt*mWW^5*s^6 + 108*ep^4*mtt*mWW^5*s^6 + 12*ep^2*mtt^3*mWW^2*s^7 + 36*ep^3*mtt^3*mWW^2*s^7 + 24*ep^4*mtt^3*mWW^2*s^7 - ep*mtt^2*mWW^3*s^7 - 32*ep^2*mtt^2*mWW^3*s^7 - 89*ep^3*mtt^2*mWW^3*s^7 - 58*ep^4*mtt^2*mWW^3*s^7 + ep*mtt*mWW^4*s^7 + 20*ep^2*mtt*mWW^4*s^7 + 53*ep^3*mtt*mWW^4*s^7 + 34*ep^4*mtt*mWW^4*s^7 + 8*ep^2*mtt^10*mWW*t + 24*ep^3*mtt^10*mWW*t + 16*ep^4*mtt^10*mWW*t + 8*ep*mtt^9*mWW^2*t - 92*ep^2*mtt^9*mWW^2*t - 364*ep^3*mtt^9*mWW^2*t - 296*ep^4*mtt^9*mWW^2*t - 84*ep*mtt^8*mWW^3*t + 252*ep^2*mtt^8*mWW^3*t + 1584*ep^3*mtt^8*mWW^3*t + 1488*ep^4*mtt^8*mWW^3*t + 200*ep*mtt^7*mWW^4*t - 288*ep^2*mtt^7*mWW^4*t - 2712*ep^3*mtt^7*mWW^4*t - 2672*ep^4*mtt^7*mWW^4*t - 168*ep*mtt^6*mWW^5*t + 144*ep^2*mtt^6*mWW^5*t + 1832*ep^3*mtt^6*mWW^5*t + 1744*ep^4*mtt^6*mWW^5*t + 24*ep*mtt^5*mWW^6*t - 12*ep^2*mtt^5*mWW^6*t - 108*ep^3*mtt^5*mWW^6*t + 24*ep^4*mtt^5*mWW^6*t + 28*ep*mtt^4*mWW^7*t - 20*ep^2*mtt^4*mWW^7*t - 336*ep^3*mtt^4*mWW^7*t - 368*ep^4*mtt^4*mWW^7*t - 8*ep*mtt^3*mWW^8*t + 8*ep^2*mtt^3*mWW^8*t + 80*ep^3*mtt^3*mWW^8*t + 64*ep^4*mtt^3*mWW^8*t - 76*ep^2*mtt^9*mWW*s*t - 228*ep^3*mtt^9*mWW*s*t - 152*ep^4*mtt^9*mWW*s*t - 52*ep*mtt^8*mWW^2*s*t + 576*ep^2*mtt^8*mWW^2*s*t + 2236*ep^3*mtt^8*mWW^2*s*t + 1752*ep^4*mtt^8*mWW^2*s*t + 352*ep*mtt^7*mWW^3*s*t - 1362*ep^2*mtt^7*mWW^3*s*t - 7470*ep^3*mtt^7*mWW^3*s*t - 6676*ep^4*mtt^7*mWW^3*s*t - 746*ep*mtt^6*mWW^4*s*t + 1414*ep^2*mtt^6*mWW^4*s*t + 11080*ep^3*mtt^6*mWW^4*s*t + 10536*ep^4*mtt^6*mWW^4*s*t + 636*ep*mtt^5*mWW^5*s*t - 680*ep^2*mtt^5*mWW^5*s*t - 7260*ep^3*mtt^5*mWW^5*s*t - 6712*ep^4*mtt^5*mWW^5*s*t - 172*ep*mtt^4*mWW^6*s*t + 132*ep^2*mtt^4*mWW^6*s*t + 1248*ep^3*mtt^4*mWW^6*s*t + 592*ep^4*mtt^4*mWW^6*s*t - 28*ep*mtt^3*mWW^7*s*t + 6*ep^2*mtt^3*mWW^7*s*t + 494*ep^3*mtt^3*mWW^7*s*t + 740*ep^4*mtt^3*mWW^7*s*t + 10*ep*mtt^2*mWW^8*s*t - 10*ep^2*mtt^2*mWW^8*s*t - 100*ep^3*mtt^2*mWW^8*s*t - 80*ep^4*mtt^2*mWW^8*s*t + 272*ep^2*mtt^8*mWW*s^2*t + 816*ep^3*mtt^8*mWW*s^2*t + 544*ep^4*mtt^8*mWW*s^2*t + 140*ep*mtt^7*mWW^2*s^2*t - 1494*ep^2*mtt^7*mWW^2*s^2*t - 5702*ep^3*mtt^7*mWW^2*s^2*t - 4308*ep^4*mtt^7*mWW^2*s^2*t - 2*mtt^6*mWW^3*s^2*t - 613*ep*mtt^6*mWW^3*s^2*t + 2991*ep^2*mtt^6*mWW^3*s^2*t + 14386*ep^3*mtt^6*mWW^3*s^2*t + 11976*ep^4*mtt^6*mWW^3*s^2*t + 7*mtt^5*mWW^4*s^2*t + 1066*ep*mtt^5*mWW^4*s^2*t - 2767*ep^2*mtt^5*mWW^4*s^2*t - 17250*ep^3*mtt^5*mWW^4*s^2*t - 15264*ep^4*mtt^5*mWW^4*s^2*t - 9*mtt^4*mWW^5*s^2*t - 818*ep*mtt^4*mWW^5*s^2*t + 1093*ep^2*mtt^4*mWW^5*s^2*t + 9710*ep^3*mtt^4*mWW^5*s^2*t + 8576*ep^4*mtt^4*mWW^5*s^2*t + 5*mtt^3*mWW^6*s^2*t + 180*ep*mtt^3*mWW^6*s^2*t + 15*ep^2*mtt^3*mWW^6*s^2*t - 1548*ep^3*mtt^3*mWW^6*s^2*t - 972*ep^4*mtt^3*mWW^6*s^2*t - mtt^2*mWW^7*s^2*t + 55*ep*mtt^2*mWW^7*s^2*t - 136*ep^2*mtt^2*mWW^7*s^2*t - 464*ep^3*mtt^2*mWW^7*s^2*t - 568*ep^4*mtt^2*mWW^7*s^2*t - 10*ep*mtt*mWW^8*s^2*t + 26*ep^2*mtt*mWW^8*s^2*t + 52*ep^3*mtt*mWW^8*s^2*t + 16*ep^4*mtt*mWW^8*s^2*t - 500*ep^2*mtt^7*mWW*s^3*t - 1500*ep^3*mtt^7*mWW*s^3*t - 1000*ep^4*mtt^7*mWW*s^3*t + 2*mtt^6*mWW^2*s^3*t - 189*ep*mtt^6*mWW^2*s^3*t + 2053*ep^2*mtt^6*mWW^2*s^3*t + 7688*ep^3*mtt^6*mWW^2*s^3*t + 5620*ep^4*mtt^6*mWW^2*s^3*t + 5*mtt^5*mWW^3*s^3*t + 569*ep*mtt^5*mWW^3*s^3*t - 3307*ep^2*mtt^5*mWW^3*s^3*t - 14253*ep^3*mtt^5*mWW^3*s^3*t - 10966*ep^4*mtt^5*mWW^3*s^3*t - 29*mtt^4*mWW^4*s^3*t - 748*ep*mtt^4*mWW^4*s^3*t + 2672*ep^2*mtt^4*mWW^4*s^3*t + 12689*ep^3*mtt^4*mWW^4*s^3*t + 9922*ep^4*mtt^4*mWW^4*s^3*t + 39*mtt^3*mWW^5*s^3*t + 586*ep*mtt^3*mWW^5*s^3*t - 962*ep^2*mtt^3*mWW^5*s^3*t - 6627*ep^3*mtt^3*mWW^5*s^3*t - 5246*ep^4*mtt^3*mWW^5*s^3*t - 21*mtt^2*mWW^6*s^3*t - 235*ep*mtt^2*mWW^6*s^3*t + 63*ep^2*mtt^2*mWW^6*s^3*t + 2207*ep^3*mtt^2*mWW^6*s^3*t + 1770*ep^4*mtt^2*mWW^6*s^3*t + 4*mtt*mWW^7*s^3*t + 17*ep*mtt*mWW^7*s^3*t - 19*ep^2*mtt*mWW^7*s^3*t - 204*ep^3*mtt*mWW^7*s^3*t - 100*ep^4*mtt*mWW^7*s^3*t + 520*ep^2*mtt^6*mWW*s^4*t + 1560*ep^3*mtt^6*mWW*s^4*t + 1040*ep^4*mtt^6*mWW*s^4*t - 6*mtt^5*mWW^2*s^4*t + 126*ep*mtt^5*mWW^2*s^4*t - 1596*ep^2*mtt^5*mWW^2*s^4*t - 5808*ep^3*mtt^5*mWW^2*s^4*t - 4128*ep^4*mtt^5*mWW^2*s^4*t - 3*mtt^4*mWW^3*s^4*t - 293*ep*mtt^4*mWW^3*s^4*t + 1824*ep^2*mtt^4*mWW^3*s^4*t + 7310*ep^3*mtt^4*mWW^3*s^4*t + 5268*ep^4*mtt^4*mWW^3*s^4*t + 33*mtt^3*mWW^4*s^4*t + 252*ep*mtt^3*mWW^4*s^4*t - 1105*ep^2*mtt^3*mWW^4*s^4*t - 3768*ep^3*mtt^3*mWW^4*s^4*t - 2396*ep^4*mtt^3*mWW^4*s^4*t - 35*mtt^2*mWW^5*s^4*t - 221*ep*mtt^2*mWW^5*s^4*t + 248*ep^2*mtt^2*mWW^5*s^4*t + 1646*ep^3*mtt^2*mWW^5*s^4*t + 1116*ep^4*mtt^2*mWW^5*s^4*t + 12*mtt*mWW^6*s^4*t + 100*ep*mtt*mWW^6*s^4*t + 6*ep^2*mtt*mWW^6*s^4*t - 526*ep^3*mtt*mWW^6*s^4*t - 444*ep^4*mtt*mWW^6*s^4*t - mWW^7*s^4*t - 12*ep*mWW^7*s^4*t + 7*ep^2*mWW^7*s^4*t + 114*ep^3*mWW^7*s^4*t + 120*ep^4*mWW^7*s^4*t - 308*ep^2*mtt^5*mWW*s^5*t - 924*ep^3*mtt^5*mWW*s^5*t - 616*ep^4*mtt^5*mWW*s^5*t + 6*mtt^4*mWW^2*s^5*t - 32*ep*mtt^4*mWW^2*s^5*t + 702*ep^2*mtt^4*mWW^2*s^5*t + 2420*ep^3*mtt^4*mWW^2*s^5*t + 1680*ep^4*mtt^4*mWW^2*s^5*t - mtt^3*mWW^3*s^5*t + 75*ep*mtt^3*mWW^3*s^5*t - 382*ep^2*mtt^3*mWW^3*s^5*t - 1526*ep^3*mtt^3*mWW^3*s^5*t - 1068*ep^4*mtt^3*mWW^3*s^5*t - 13*mtt^2*mWW^4*s^5*t - 25*ep*mtt^2*mWW^4*s^5*t - 28*ep^2*mtt^2*mWW^4*s^5*t - 376*ep^3*mtt^2*mWW^4*s^5*t - 360*ep^4*mtt^2*mWW^4*s^5*t + 10*mtt*mWW^5*s^5*t + 11*ep*mtt*mWW^5*s^5*t + 118*ep^2*mtt*mWW^5*s^5*t + 475*ep^3*mtt*mWW^5*s^5*t + 358*ep^4*mtt*mWW^5*s^5*t - 2*mWW^6*s^5*t - 13*ep*mWW^6*s^5*t - 22*ep^2*mWW^6*s^5*t - 5*ep^3*mWW^6*s^5*t + 6*ep^4*mWW^6*s^5*t + 96*ep^2*mtt^4*mWW*s^6*t + 288*ep^3*mtt^4*mWW*s^6*t + 192*ep^4*mtt^4*mWW*s^6*t - 2*mtt^3*mWW^2*s^6*t - 2*ep*mtt^3*mWW^2*s^6*t - 170*ep^2*mtt^3*mWW^2*s^6*t - 526*ep^3*mtt^3*mWW^2*s^6*t - 356*ep^4*mtt^3*mWW^2*s^6*t + mtt^2*mWW^3*s^6*t - 6*ep*mtt^2*mWW^3*s^6*t - 27*ep^2*mtt^2*mWW^3*s^6*t - 64*ep^3*mtt^2*mWW^3*s^6*t - 44*ep^4*mtt^2*mWW^3*s^6*t + 2*mtt*mWW^4*s^6*t + 2*ep*mtt*mWW^4*s^6*t + 122*ep^2*mtt*mWW^4*s^6*t + 390*ep^3*mtt*mWW^4*s^6*t + 268*ep^4*mtt*mWW^4*s^6*t - mWW^5*s^6*t + 6*ep*mWW^5*s^6*t - 37*ep^2*mWW^5*s^6*t - 168*ep^3*mWW^5*s^6*t - 124*ep^4*mWW^5*s^6*t - 12*ep^2*mtt^3*mWW*s^7*t - 36*ep^3*mtt^3*mWW*s^7*t - 24*ep^4*mtt^3*mWW*s^7*t + ep*mtt^2*mWW^2*s^7*t + 21*ep^2*mtt^2*mWW^2*s^7*t + 56*ep^3*mtt^2*mWW^2*s^7*t + 36*ep^4*mtt^2*mWW^2*s^7*t + 11*ep^2*mtt*mWW^3*s^7*t + 33*ep^3*mtt*mWW^3*s^7*t + 22*ep^4*mtt*mWW^3*s^7*t - ep*mWW^4*s^7*t - 20*ep^2*mWW^4*s^7*t - 53*ep^3*mWW^4*s^7*t - 34*ep^4*mWW^4*s^7*t + 8*ep^2*mtt^10*t^2 + 24*ep^3*mtt^10*t^2 + 16*ep^4*mtt^10*t^2 + 8*ep*mtt^9*mWW*t^2 - 44*ep^2*mtt^9*mWW*t^2 - 172*ep^3*mtt^9*mWW*t^2 - 104*ep^4*mtt^9*mWW*t^2 - 36*ep*mtt^8*mWW^2*t^2 + 172*ep^2*mtt^8*mWW^2*t^2 + 672*ep^3*mtt^8*mWW^2*t^2 + 368*ep^4*mtt^8*mWW^2*t^2 + 120*ep*mtt^7*mWW^3*t^2 - 368*ep^2*mtt^7*mWW^3*t^2 - 1912*ep^3*mtt^7*mWW^3*t^2 - 1392*ep^4*mtt^7*mWW^3*t^2 - 232*ep*mtt^6*mWW^4*t^2 + 400*ep^2*mtt^6*mWW^4*t^2 + 3144*ep^3*mtt^6*mWW^4*t^2 + 2832*ep^4*mtt^6*mWW^4*t^2 + 216*ep*mtt^5*mWW^5*t^2 - 220*ep^2*mtt^5*mWW^5*t^2 - 2604*ep^3*mtt^5*mWW^5*t^2 - 2600*ep^4*mtt^5*mWW^5*t^2 - 84*ep*mtt^4*mWW^6*t^2 + 60*ep^2*mtt^4*mWW^6*t^2 + 928*ep^3*mtt^4*mWW^6*t^2 + 944*ep^4*mtt^4*mWW^6*t^2 + 8*ep*mtt^3*mWW^7*t^2 - 8*ep^2*mtt^3*mWW^7*t^2 - 80*ep^3*mtt^3*mWW^7*t^2 - 64*ep^4*mtt^3*mWW^7*t^2 - 40*ep^2*mtt^9*s*t^2 - 120*ep^3*mtt^9*s*t^2 - 80*ep^4*mtt^9*s*t^2 - 40*ep*mtt^8*mWW*s*t^2 + 280*ep^2*mtt^8*mWW*s*t^2 + 1048*ep^3*mtt^8*mWW*s*t^2 + 656*ep^4*mtt^8*mWW*s*t^2 + 236*ep*mtt^7*mWW^2*s*t^2 - 1106*ep^2*mtt^7*mWW^2*s*t^2 - 4618*ep^3*mtt^7*mWW^2*s*t^2 - 2924*ep^4*mtt^7*mWW^2*s*t^2 - 710*ep*mtt^6*mWW^3*s*t^2 + 2278*ep^2*mtt^6*mWW^3*s*t^2 + 11740*ep^3*mtt^6*mWW^3*s*t^2 + 8688*ep^4*mtt^6*mWW^3*s*t^2 + 1184*ep*mtt^5*mWW^4*s*t^2 - 2480*ep^2*mtt^5*mWW^4*s*t^2 - 16928*ep^3*mtt^5*mWW^4*s*t^2 - 14464*ep^4*mtt^5*mWW^4*s*t^2 - 1064*ep*mtt^4*mWW^5*s*t^2 + 1484*ep^2*mtt^4*mWW^5*s*t^2 + 13444*ep^3*mtt^4*mWW^5*s*t^2 + 12440*ep^4*mtt^4*mWW^5*s*t^2 + 488*ep*mtt^3*mWW^6*s*t^2 - 522*ep^2*mtt^3*mWW^6*s*t^2 - 5542*ep^3*mtt^3*mWW^6*s*t^2 - 5092*ep^4*mtt^3*mWW^6*s*t^2 - 106*ep*mtt^2*mWW^7*s*t^2 + 118*ep^2*mtt^2*mWW^7*s*t^2 + 1096*ep^3*mtt^2*mWW^7*s*t^2 + 872*ep^4*mtt^2*mWW^7*s*t^2 + 12*ep*mtt*mWW^8*s*t^2 - 12*ep^2*mtt*mWW^8*s*t^2 - 120*ep^3*mtt*mWW^8*s*t^2 - 96*ep^4*mtt*mWW^8*s*t^2 + 80*ep^2*mtt^8*s^2*t^2 + 240*ep^3*mtt^8*s^2*t^2 + 160*ep^4*mtt^8*s^2*t^2 + 80*ep*mtt^7*mWW*s^2*t^2 - 768*ep^2*mtt^7*mWW*s^2*t^2 - 2744*ep^3*mtt^7*mWW*s^2*t^2 - 1776*ep^4*mtt^7*mWW*s^2*t^2 + 4*mtt^6*mWW^2*s^2*t^2 - 582*ep*mtt^6*mWW^2*s^2*t^2 + 2874*ep^2*mtt^6*mWW^2*s^2*t^2 + 12340*ep^3*mtt^6*mWW^2*s^2*t^2 + 8464*ep^4*mtt^6*mWW^2*s^2*t^2 - 12*mtt^5*mWW^3*s^2*t^2 + 1565*ep*mtt^5*mWW^3*s^2*t^2 - 5247*ep^2*mtt^5*mWW^3*s^2*t^2 - 26860*ep^3*mtt^5*mWW^3*s^2*t^2 - 20100*ep^4*mtt^5*mWW^3*s^2*t^2 + 11*mtt^4*mWW^4*s^2*t^2 - 2138*ep*mtt^4*mWW^4*s^2*t^2 + 5129*ep^2*mtt^4*mWW^4*s^2*t^2 + 31390*ep^3*mtt^4*mWW^4*s^2*t^2 + 25600*ep^4*mtt^4*mWW^4*s^2*t^2 - mtt^3*mWW^5*s^2*t^2 + 1558*ep*mtt^3*mWW^5*s^2*t^2 - 2707*ep^2*mtt^3*mWW^5*s^2*t^2 - 19922*ep^3*mtt^3*mWW^5*s^2*t^2 - 17376*ep^4*mtt^3*mWW^5*s^2*t^2 - 3*mtt^2*mWW^6*s^2*t^2 - 538*ep*mtt^2*mWW^6*s^2*t^2 + 691*ep^2*mtt^2*mWW^6*s^2*t^2 + 6282*ep^3*mtt^2*mWW^6*s^2*t^2 + 5648*ep^4*mtt^2*mWW^6*s^2*t^2 + mtt*mWW^7*s^2*t^2 + 61*ep*mtt*mWW^7*s^2*t^2 - 50*ep^2*mtt*mWW^7*s^2*t^2 - 810*ep^3*mtt*mWW^7*s^2*t^2 - 700*ep^4*mtt*mWW^7*s^2*t^2 - 6*ep*mWW^8*s^2*t^2 - 2*ep^2*mWW^8*s^2*t^2 + 84*ep^3*mWW^8*s^2*t^2 + 80*ep^4*mWW^8*s^2*t^2 - 80*ep^2*mtt^7*s^3*t^2 - 240*ep^3*mtt^7*s^3*t^2 - 160*ep^4*mtt^7*s^3*t^2 - 82*ep*mtt^6*mWW*s^3*t^2 + 1165*ep^2*mtt^6*mWW*s^3*t^2 + 3981*ep^3*mtt^6*mWW*s^3*t^2 + 2646*ep^4*mtt^6*mWW*s^3*t^2 - 16*mtt^5*mWW^2*s^3*t^2 + 673*ep*mtt^5*mWW^2*s^3*t^2 - 3906*ep^2*mtt^5*mWW^2*s^3*t^2 - 16509*ep^3*mtt^5*mWW^2*s^3*t^2 - 11754*ep^4*mtt^5*mWW^2*s^3*t^2 + 38*mtt^4*mWW^3*s^3*t^2 - 1525*ep*mtt^4*mWW^3*s^3*t^2 + 5828*ep^2*mtt^4*mWW^3*s^3*t^2 + 28721*ep^3*mtt^4*mWW^3*s^3*t^2 + 21522*ep^4*mtt^4*mWW^3*s^3*t^2 - 21*mtt^3*mWW^4*s^3*t^2 + 1490*ep*mtt^3*mWW^4*s^3*t^2 - 4566*ep^2*mtt^3*mWW^4*s^3*t^2 - 24219*ep^3*mtt^3*mWW^4*s^3*t^2 - 18798*ep^4*mtt^3*mWW^4*s^3*t^2 - 11*mtt^2*mWW^5*s^3*t^2 - 742*ep*mtt^2*mWW^5*s^3*t^2 + 1781*ep^2*mtt^2*mWW^5*s^3*t^2 + 10860*ep^3*mtt^2*mWW^5*s^3*t^2 + 8884*ep^4*mtt^2*mWW^5*s^3*t^2 + 13*mtt*mWW^6*s^3*t^2 + 217*ep*mtt*mWW^6*s^3*t^2 - 268*ep^2*mtt*mWW^6*s^3*t^2 - 3056*ep^3*mtt*mWW^6*s^3*t^2 - 2728*ep^4*mtt*mWW^6*s^3*t^2 - 3*mWW^7*s^3*t^2 - 31*ep*mWW^7*s^3*t^2 + 46*ep^2*mWW^7*s^3*t^2 + 462*ep^3*mWW^7*s^3*t^2 + 388*ep^4*mWW^7*s^3*t^2 + 40*ep^2*mtt^6*s^4*t^2 + 120*ep^3*mtt^6*s^4*t^2 + 80*ep^4*mtt^6*s^4*t^2 + 46*ep*mtt^5*mWW*s^4*t^2 - 1038*ep^2*mtt^5*mWW*s^4*t^2 - 3412*ep^3*mtt^5*mWW*s^4*t^2 - 2304*ep^4*mtt^5*mWW*s^4*t^2 + 22*mtt^4*mWW^2*s^4*t^2 - 364*ep*mtt^4*mWW^2*s^4*t^2 + 3002*ep^2*mtt^4*mWW^2*s^4*t^2 + 11884*ep^3*mtt^4*mWW^2*s^4*t^2 + 8496*ep^4*mtt^4*mWW^2*s^4*t^2 - 39*mtt^3*mWW^3*s^4*t^2 + 651*ep*mtt^3*mWW^3*s^4*t^2 - 3424*ep^2*mtt^3*mWW^3*s^4*t^2 - 15390*ep^3*mtt^3*mWW^3*s^4*t^2 - 11372*ep^4*mtt^3*mWW^3*s^4*t^2 + 10*mtt^2*mWW^4*s^4*t^2 - 380*ep*mtt^2*mWW^4*s^4*t^2 + 1908*ep^2*mtt^2*mWW^4*s^4*t^2 + 8678*ep^3*mtt^2*mWW^4*s^4*t^2 + 6428*ep^4*mtt^2*mWW^4*s^4*t^2 + 12*mtt*mWW^5*s^4*t^2 + 113*ep*mtt*mWW^5*s^4*t^2 - 431*ep^2*mtt*mWW^5*s^4*t^2 - 2696*ep^3*mtt*mWW^5*s^4*t^2 - 2092*ep^4*mtt*mWW^5*s^4*t^2 - 5*mWW^6*s^4*t^2 - 18*ep*mWW^6*s^4*t^2 + 39*ep^2*mWW^6*s^4*t^2 + 288*ep^3*mWW^6*s^4*t^2 + 188*ep^4*mWW^6*s^4*t^2 - 8*ep^2*mtt^5*s^5*t^2 - 24*ep^3*mtt^5*s^5*t^2 - 16*ep^4*mtt^5*s^5*t^2 - 14*ep*mtt^4*mWW*s^5*t^2 + 528*ep^2*mtt^4*mWW*s^5*t^2 + 1682*ep^3*mtt^4*mWW*s^5*t^2 + 1140*ep^4*mtt^4*mWW*s^5*t^2 - 12*mtt^3*mWW^2*s^5*t^2 + 72*ep*mtt^3*mWW^2*s^5*t^2 - 1316*ep^2*mtt^3*mWW^2*s^5*t^2 - 4632*ep^3*mtt^3*mWW^2*s^5*t^2 - 3232*ep^4*mtt^3*mWW^2*s^5*t^2 + 16*mtt^2*mWW^3*s^5*t^2 - 106*ep*mtt^2*mWW^3*s^5*t^2 + 1121*ep^2*mtt^2*mWW^3*s^5*t^2 + 4385*ep^3*mtt^2*mWW^3*s^5*t^2 + 3142*ep^4*mtt^2*mWW^3*s^5*t^2 - 3*mtt*mWW^4*s^5*t^2 + 50*ep*mtt*mWW^4*s^5*t^2 - 350*ep^2*mtt*mWW^4*s^5*t^2 - 1813*ep^3*mtt*mWW^4*s^5*t^2 - 1410*ep^4*mtt*mWW^4*s^5*t^2 - mWW^5*s^5*t^2 + 14*ep*mWW^5*s^5*t^2 + 9*ep^2*mWW^5*s^5*t^2 - 14*ep^3*mWW^5*s^5*t^2 - 8*ep^4*mWW^5*s^5*t^2 + 2*ep*mtt^3*mWW*s^6*t^2 - 134*ep^2*mtt^3*mWW*s^6*t^2 - 416*ep^3*mtt^3*mWW*s^6*t^2 - 280*ep^4*mtt^3*mWW*s^6*t^2 + 2*mtt^2*mWW^2*s^6*t^2 + 2*ep*mtt^2*mWW^2*s^6*t^2 + 312*ep^2*mtt^2*mWW^2*s^6*t^2 + 952*ep^3*mtt^2*mWW^2*s^6*t^2 + 640*ep^4*mtt^2*mWW^2*s^6*t^2 - 3*mtt*mWW^3*s^6*t^2 + 4*ep*mtt*mWW^3*s^6*t^2 - 209*ep^2*mtt*mWW^3*s^6*t^2 - 740*ep^3*mtt*mWW^3*s^6*t^2 - 524*ep^4*mtt*mWW^3*s^6*t^2 + mWW^4*s^6*t^2 - 8*ep*mWW^4*s^6*t^2 + 15*ep^2*mWW^4*s^6*t^2 + 124*ep^3*mWW^4*s^6*t^2 + 100*ep^4*mWW^4*s^6*t^2 + 11*ep^2*mtt^2*mWW*s^7*t^2 + 33*ep^3*mtt^2*mWW*s^7*t^2 + 22*ep^4*mtt^2*mWW*s^7*t^2 - ep*mtt*mWW^2*s^7*t^2 - 32*ep^2*mtt*mWW^2*s^7*t^2 - 89*ep^3*mtt*mWW^2*s^7*t^2 - 58*ep^4*mtt*mWW^2*s^7*t^2 + ep*mWW^3*s^7*t^2 + 21*ep^2*mWW^3*s^7*t^2 + 56*ep^3*mWW^3*s^7*t^2 + 36*ep^4*mWW^3*s^7*t^2 - 8*ep^2*mtt^9*t^3 - 24*ep^3*mtt^9*t^3 - 16*ep^4*mtt^9*t^3 - 8*ep*mtt^8*mWW*t^3 + 32*ep^2*mtt^8*mWW*t^3 + 136*ep^3*mtt^8*mWW*t^3 + 80*ep^4*mtt^8*mWW*t^3 + 24*ep*mtt^7*mWW^2*t^3 - 68*ep^2*mtt^7*mWW^2*t^3 - 244*ep^3*mtt^7*mWW^2*t^3 - 24*ep^4*mtt^7*mWW^2*t^3 - 28*ep*mtt^6*mWW^3*t^3 + 92*ep^2*mtt^6*mWW^3*t^3 + 184*ep^3*mtt^6*mWW^3*t^3 - 224*ep^4*mtt^6*mWW^3*t^3 + 16*ep*mtt^5*mWW^4*t^3 - 64*ep^2*mtt^5*mWW^4*t^3 - 48*ep^3*mtt^5*mWW^4*t^3 + 288*ep^4*mtt^5*mWW^4*t^3 + 8*ep^2*mtt^4*mWW^5*t^3 - 56*ep^3*mtt^4*mWW^5*t^3 - 144*ep^4*mtt^4*mWW^5*t^3 - 8*ep*mtt^3*mWW^6*t^3 + 12*ep^2*mtt^3*mWW^6*t^3 + 92*ep^3*mtt^3*mWW^6*t^3 + 72*ep^4*mtt^3*mWW^6*t^3 + 4*ep*mtt^2*mWW^7*t^3 - 4*ep^2*mtt^2*mWW^7*t^3 - 40*ep^3*mtt^2*mWW^7*t^3 - 32*ep^4*mtt^2*mWW^7*t^3 + 40*ep^2*mtt^8*s*t^3 + 120*ep^3*mtt^8*s*t^3 + 80*ep^4*mtt^8*s*t^3 + 40*ep*mtt^7*mWW*s*t^3 - 188*ep^2*mtt^7*mWW*s*t^3 - 772*ep^3*mtt^7*mWW*s*t^3 - 472*ep^4*mtt^7*mWW*s*t^3 - 172*ep*mtt^6*mWW^2*s*t^3 + 500*ep^2*mtt^6*mWW^2*s*t^3 + 2208*ep^3*mtt^6*mWW^2*s*t^3 + 1040*ep^4*mtt^6*mWW^2*s*t^3 + 356*ep*mtt^5*mWW^3*s*t^3 - 878*ep^2*mtt^5*mWW^3*s*t^3 - 4070*ep^3*mtt^5*mWW^3*s*t^3 - 1780*ep^4*mtt^5*mWW^3*s*t^3 - 466*ep*mtt^4*mWW^4*s*t^3 + 950*ep^2*mtt^4*mWW^4*s*t^3 + 5200*ep^3*mtt^4*mWW^4*s*t^3 + 2872*ep^4*mtt^4*mWW^4*s*t^3 + 388*ep*mtt^3*mWW^5*s*t^3 - 608*ep^2*mtt^3*mWW^5*s*t^3 - 4260*ep^3*mtt^3*mWW^5*s*t^3 - 2984*ep^4*mtt^3*mWW^5*s*t^3 - 188*ep*mtt^2*mWW^6*s*t^3 + 232*ep^2*mtt^2*mWW^6*s*t^3 + 2012*ep^3*mtt^2*mWW^6*s*t^3 + 1592*ep^4*mtt^2*mWW^6*s*t^3 + 48*ep*mtt*mWW^7*s*t^3 - 54*ep^2*mtt*mWW^7*s*t^3 - 498*ep^3*mtt*mWW^7*s*t^3 - 396*ep^4*mtt*mWW^7*s*t^3 - 6*ep*mWW^8*s*t^3 + 6*ep^2*mWW^8*s*t^3 + 60*ep^3*mWW^8*s*t^3 + 48*ep^4*mWW^8*s*t^3 - 80*ep^2*mtt^7*s^2*t^3 - 240*ep^3*mtt^7*s^2*t^3 - 160*ep^4*mtt^7*s^2*t^3 - 2*mtt^6*mWW*s^2*t^3 - 83*ep*mtt^6*mWW*s^2*t^3 + 499*ep^2*mtt^6*mWW*s^2*t^3 + 1928*ep^3*mtt^6*mWW*s^2*t^3 + 1228*ep^4*mtt^6*mWW*s^2*t^3 + 3*mtt^5*mWW^2*s^2*t^3 + 440*ep*mtt^5*mWW^2*s^2*t^3 - 1435*ep^2*mtt^5*mWW^2*s^2*t^3 - 6684*ep^3*mtt^5*mWW^2*s^2*t^3 - 4156*ep^4*mtt^5*mWW^2*s^2*t^3 + 5*mtt^4*mWW^3*s^2*t^3 - 956*ep*mtt^4*mWW^3*s^2*t^3 + 2271*ep^2*mtt^4*mWW^3*s^2*t^3 + 12292*ep^3*mtt^4*mWW^3*s^2*t^3 + 7812*ep^4*mtt^4*mWW^3*s^2*t^3 - 13*mtt^3*mWW^4*s^2*t^3 + 1076*ep*mtt^3*mWW^4*s^2*t^3 - 2037*ep^2*mtt^3*mWW^4*s^2*t^3 - 12502*ep^3*mtt^3*mWW^4*s^2*t^3 - 8368*ep^4*mtt^3*mWW^4*s^2*t^3 + 9*mtt^2*mWW^5*s^2*t^3 - 627*ep*mtt^2*mWW^5*s^2*t^3 + 998*ep^2*mtt^2*mWW^5*s^2*t^3 + 6638*ep^3*mtt^2*mWW^5*s^2*t^3 + 4708*ep^4*mtt^2*mWW^5*s^2*t^3 - 2*mtt*mWW^6*s^2*t^3 + 148*ep*mtt*mWW^6*s^2*t^3 - 228*ep^2*mtt*mWW^6*s^2*t^3 - 1406*ep^3*mtt*mWW^6*s^2*t^3 - 1028*ep^4*mtt*mWW^6*s^2*t^3 + 2*ep*mWW^7*s^2*t^3 + 12*ep^2*mWW^7*s^2*t^3 - 26*ep^3*mWW^7*s^2*t^3 - 36*ep^4*mWW^7*s^2*t^3 + 80*ep^2*mtt^6*s^3*t^3 + 240*ep^3*mtt^6*s^3*t^3 + 160*ep^4*mtt^6*s^3*t^3 + 4*mtt^5*mWW*s^3*t^3 + 93*ep*mtt^5*mWW*s^3*t^3 - 708*ep^2*mtt^5*mWW*s^3*t^3 - 2627*ep^3*mtt^5*mWW*s^3*t^3 - 1742*ep^4*mtt^5*mWW*s^3*t^3 + 4*mtt^4*mWW^2*s^3*t^3 - 519*ep*mtt^4*mWW^2*s^3*t^3 + 1916*ep^2*mtt^4*mWW^2*s^3*t^3 + 9065*ep^3*mtt^4*mWW^2*s^3*t^3 + 6290*ep^4*mtt^4*mWW^2*s^3*t^3 - 33*mtt^3*mWW^3*s^3*t^3 + 970*ep*mtt^3*mWW^3*s^3*t^3 - 2344*ep^2*mtt^3*mWW^3*s^3*t^3 - 13389*ep^3*mtt^3*mWW^3*s^3*t^3 - 9562*ep^4*mtt^3*mWW^3*s^3*t^3 + 41*mtt^2*mWW^4*s^3*t^3 - 728*ep*mtt^2*mWW^4*s^3*t^3 + 1406*ep^2*mtt^2*mWW^4*s^3*t^3 + 8377*ep^3*mtt^2*mWW^4*s^3*t^3 + 5898*ep^4*mtt^2*mWW^4*s^3*t^3 - 19*mtt*mWW^5*s^3*t^3 + 165*ep*mtt*mWW^5*s^3*t^3 - 320*ep^2*mtt*mWW^5*s^3*t^3 - 1336*ep^3*mtt*mWW^5*s^3*t^3 - 760*ep^4*mtt*mWW^5*s^3*t^3 + 3*mWW^6*s^3*t^3 + 19*ep*mWW^6*s^3*t^3 - 30*ep^2*mWW^6*s^3*t^3 - 330*ep^3*mWW^6*s^3*t^3 - 284*ep^4*mWW^6*s^3*t^3 - 40*ep^2*mtt^5*s^4*t^3 - 120*ep^3*mtt^5*s^4*t^3 - 80*ep^4*mtt^5*s^4*t^3 - 2*mtt^4*mWW*s^4*t^3 - 59*ep*mtt^4*mWW*s^4*t^3 + 549*ep^2*mtt^4*mWW*s^4*t^3 + 2006*ep^3*mtt^4*mWW*s^4*t^3 + 1376*ep^4*mtt^4*mWW*s^4*t^3 - 13*mtt^3*mWW^2*s^4*t^3 + 282*ep*mtt^3*mWW^2*s^4*t^3 - 1293*ep^2*mtt^3*mWW^2*s^4*t^3 - 5880*ep^3*mtt^3*mWW^2*s^4*t^3 - 4244*ep^4*mtt^3*mWW^2*s^4*t^3 + 35*mtt^2*mWW^3*s^4*t^3 - 381*ep*mtt^2*mWW^3*s^4*t^3 + 1154*ep^2*mtt^2*mWW^3*s^4*t^3 + 5870*ep^3*mtt^2*mWW^3*s^4*t^3 + 4300*ep^4*mtt^2*mWW^3*s^4*t^3 - 26*mtt*mWW^4*s^4*t^3 + 144*ep*mtt*mWW^4*s^4*t^3 - 404*ep^2*mtt*mWW^4*s^4*t^3 - 1666*ep^3*mtt*mWW^4*s^4*t^3 - 1140*ep^4*mtt*mWW^4*s^4*t^3 + 6*mWW^5*s^4*t^3 - 2*ep*mWW^5*s^4*t^3 + 2*ep^2*mWW^5*s^4*t^3 - 34*ep^3*mWW^5*s^4*t^3 - 20*ep^4*mWW^5*s^4*t^3 + 8*ep^2*mtt^4*s^5*t^3 + 24*ep^3*mtt^4*s^5*t^3 + 16*ep^4*mtt^4*s^5*t^3 + 19*ep*mtt^3*mWW*s^5*t^3 - 221*ep^2*mtt^3*mWW*s^5*t^3 - 796*ep^3*mtt^3*mWW*s^5*t^3 - 556*ep^4*mtt^3*mWW*s^5*t^3 + 6*mtt^2*mWW^2*s^5*t^3 - 55*ep*mtt^2*mWW^2*s^5*t^3 + 445*ep^2*mtt^2*mWW^2*s^5*t^3 + 1690*ep^3*mtt^2*mWW^2*s^5*t^3 + 1184*ep^4*mtt^2*mWW^2*s^5*t^3 - 9*mtt*mWW^3*s^5*t^3 + 39*ep*mtt*mWW^3*s^5*t^3 - 319*ep^2*mtt*mWW^3*s^5*t^3 - 981*ep^3*mtt*mWW^3*s^5*t^3 - 614*ep^4*mtt*mWW^3*s^5*t^3 + 3*mWW^4*s^5*t^3 - 19*ep*mWW^4*s^5*t^3 + 71*ep^2*mWW^4*s^5*t^3 + 319*ep^3*mWW^4*s^5*t^3 + 226*ep^4*mWW^4*s^5*t^3 - 2*ep*mtt^2*mWW*s^6*t^3 + 36*ep^2*mtt^2*mWW*s^6*t^3 + 122*ep^3*mtt^2*mWW*s^6*t^3 + 84*ep^4*mtt^2*mWW*s^6*t^3 - 64*ep^2*mtt*mWW^2*s^6*t^3 - 152*ep^3*mtt*mWW^2*s^6*t^3 - 88*ep^4*mtt*mWW^2*s^6*t^3 + 2*ep*mWW^3*s^6*t^3 + 44*ep^2*mWW^3*s^6*t^3 + 110*ep^3*mWW^3*s^6*t^3 + 68*ep^4*mWW^3*s^6*t^3 + ep^2*mtt*mWW*s^7*t^3 + 3*ep^3*mtt*mWW*s^7*t^3 + 2*ep^4*mtt*mWW*s^7*t^3 - ep^2*mWW^2*s^7*t^3 - 3*ep^3*mWW^2*s^7*t^3 - 2*ep^4*mWW^2*s^7*t^3 + 4*ep^2*mtt^7*mWW*t^4 + 12*ep^3*mtt^7*mWW*t^4 + 8*ep^4*mtt^7*mWW*t^4 + 4*ep*mtt^6*mWW^2*t^4 - 20*ep^2*mtt^6*mWW^2*t^4 - 88*ep^3*mtt^6*mWW^2*t^4 - 64*ep^4*mtt^6*mWW^2*t^4 - 16*ep*mtt^5*mWW^3*t^4 + 40*ep^2*mtt^5*mWW^3*t^4 + 232*ep^3*mtt^5*mWW^3*t^4 + 176*ep^4*mtt^5*mWW^3*t^4 + 24*ep*mtt^4*mWW^4*t^4 - 40*ep^2*mtt^4*mWW^4*t^4 - 288*ep^3*mtt^4*mWW^4*t^4 - 224*ep^4*mtt^4*mWW^4*t^4 - 16*ep*mtt^3*mWW^5*t^4 + 20*ep^2*mtt^3*mWW^5*t^4 + 172*ep^3*mtt^3*mWW^5*t^4 + 136*ep^4*mtt^3*mWW^5*t^4 + 4*ep*mtt^2*mWW^6*t^4 - 4*ep^2*mtt^2*mWW^6*t^4 - 40*ep^3*mtt^2*mWW^6*t^4 - 32*ep^4*mtt^2*mWW^6*t^4 - 16*ep^2*mtt^6*mWW*s*t^4 - 48*ep^3*mtt^6*mWW*s*t^4 - 32*ep^4*mtt^6*mWW*s*t^4 - 12*ep*mtt^5*mWW^2*s*t^4 + 58*ep^2*mtt^5*mWW^2*s*t^4 + 258*ep^3*mtt^5*mWW^2*s*t^4 + 188*ep^4*mtt^5*mWW^2*s*t^4 + 30*ep*mtt^4*mWW^3*s*t^4 - 66*ep^2*mtt^4*mWW^3*s*t^4 - 408*ep^3*mtt^4*mWW^3*s*t^4 - 312*ep^4*mtt^4*mWW^3*s*t^4 - 12*ep*mtt^3*mWW^4*s*t^4 + 4*ep^2*mtt^3*mWW^4*s*t^4 + 96*ep^3*mtt^3*mWW^4*s*t^4 + 80*ep^4*mtt^3*mWW^4*s*t^4 - 24*ep*mtt^2*mWW^5*s*t^4 + 44*ep^2*mtt^2*mWW^5*s*t^4 + 300*ep^3*mtt^2*mWW^5*s*t^4 + 232*ep^4*mtt^2*mWW^5*s*t^4 + 24*ep*mtt*mWW^6*s*t^4 - 30*ep^2*mtt*mWW^6*s*t^4 - 258*ep^3*mtt*mWW^6*s*t^4 - 204*ep^4*mtt*mWW^6*s*t^4 - 6*ep*mWW^7*s*t^4 + 6*ep^2*mWW^7*s*t^4 + 60*ep^3*mWW^7*s*t^4 + 48*ep^4*mWW^7*s*t^4 + 2*mtt^5*mWW*s^2*t^4 + 3*ep*mtt^5*mWW*s^2*t^4 - 3*ep^2*mtt^5*mWW*s^2*t^4 + 4*ep^4*mtt^5*mWW*s^2*t^4 - 7*mtt^4*mWW^2*s^2*t^4 - 6*ep*mtt^4*mWW^2*s^2*t^4 + 51*ep^2*mtt^4*mWW^2*s^2*t^4 + 90*ep^3*mtt^4*mWW^2*s^2*t^4 + 40*ep^4*mtt^4*mWW^2*s^2*t^4 + 9*mtt^3*mWW^3*s^2*t^4 + 28*ep*mtt^3*mWW^3*s^2*t^4 - 161*ep^2*mtt^3*mWW^3*s^2*t^4 - 544*ep^3*mtt^3*mWW^3*s^2*t^4 - 364*ep^4*mtt^3*mWW^3*s^2*t^4 - 5*mtt^2*mWW^4*s^2*t^4 - 70*ep*mtt^2*mWW^4*s^2*t^4 + 207*ep^2*mtt^2*mWW^4*s^2*t^4 + 1036*ep^3*mtt^2*mWW^4*s^2*t^4 + 764*ep^4*mtt^2*mWW^4*s^2*t^4 + mtt*mWW^5*s^2*t^4 + 65*ep*mtt*mWW^5*s^2*t^4 - 120*ep^2*mtt*mWW^5*s^2*t^4 - 800*ep^3*mtt*mWW^5*s^2*t^4 - 616*ep^4*mtt*mWW^5*s^2*t^4 - 20*ep*mWW^6*s^2*t^4 + 26*ep^2*mWW^6*s^2*t^4 + 218*ep^3*mWW^6*s^2*t^4 + 172*ep^4*mWW^6*s^2*t^4 - 4*mtt^4*mWW*s^3*t^4 - 11*ep*mtt^4*mWW*s^3*t^4 + 43*ep^2*mtt^4*mWW*s^3*t^4 + 146*ep^3*mtt^4*mWW*s^3*t^4 + 96*ep^4*mtt^4*mWW*s^3*t^4 + 10*mtt^3*mWW^2*s^3*t^4 + 43*ep*mtt^3*mWW^2*s^3*t^4 - 163*ep^2*mtt^3*mWW^2*s^3*t^4 - 640*ep^3*mtt^3*mWW^2*s^3*t^4 - 444*ep^4*mtt^3*mWW^2*s^3*t^4 - 8*mtt^2*mWW^3*s^3*t^4 - 73*ep*mtt^2*mWW^3*s^3*t^4 + 237*ep^2*mtt^2*mWW^3*s^3*t^4 + 1102*ep^3*mtt^2*mWW^3*s^3*t^4 + 800*ep^4*mtt^2*mWW^3*s^3*t^4 + 2*mtt*mWW^4*s^3*t^4 + 61*ep*mtt*mWW^4*s^3*t^4 - 157*ep^2*mtt*mWW^4*s^3*t^4 - 868*ep^3*mtt*mWW^4*s^3*t^4 - 652*ep^4*mtt*mWW^4*s^3*t^4 - 20*ep*mWW^5*s^3*t^4 + 40*ep^2*mWW^5*s^3*t^4 + 260*ep^3*mWW^5*s^3*t^4 + 200*ep^4*mWW^5*s^3*t^4 + 2*mtt^3*mWW*s^4*t^4 + 13*ep*mtt^3*mWW*s^4*t^4 - 31*ep^2*mtt^3*mWW*s^4*t^4 - 154*ep^3*mtt^3*mWW*s^4*t^4 - 112*ep^4*mtt^3*mWW*s^4*t^4 - 3*mtt^2*mWW^2*s^4*t^4 - 36*ep*mtt^2*mWW^2*s^4*t^4 + 79*ep^2*mtt^2*mWW^2*s^4*t^4 + 444*ep^3*mtt^2*mWW^2*s^4*t^4 + 332*ep^4*mtt^2*mWW^2*s^4*t^4 + mtt*mWW^3*s^4*t^4 + 31*ep*mtt*mWW^3*s^4*t^4 - 72*ep^2*mtt*mWW^3*s^4*t^4 - 418*ep^3*mtt*mWW^3*s^4*t^4 - 316*ep^4*mtt*mWW^3*s^4*t^4 - 8*ep*mWW^4*s^4*t^4 + 24*ep^2*mWW^4*s^4*t^4 + 128*ep^3*mWW^4*s^4*t^4 + 96*ep^4*mWW^4*s^4*t^4 - 5*ep*mtt^2*mWW*s^5*t^4 + ep^2*mtt^2*mWW*s^5*t^4 + 38*ep^3*mtt^2*mWW*s^5*t^4 + 32*ep^4*mtt^2*mWW*s^5*t^4 + 7*ep*mtt*mWW^2*s^5*t^4 - 3*ep^2*mtt*mWW^2*s^5*t^4 - 58*ep^3*mtt*mWW^2*s^5*t^4 - 48*ep^4*mtt*mWW^2*s^5*t^4 - 2*ep*mWW^3*s^5*t^4 + 2*ep^2*mWW^3*s^5*t^4 + 20*ep^3*mWW^3*s^5*t^4 + 16*ep^4*mWW^3*s^5*t^4 + 2*ep^2*mtt*mWW*s^6*t^4 + 6*ep^3*mtt*mWW*s^6*t^4 + 4*ep^4*mtt*mWW*s^6*t^4 - 2*ep^2*mWW^2*s^6*t^4 - 6*ep^3*mWW^2*s^6*t^4 - 4*ep^4*mWW^2*s^6*t^4))/(8*ep*(1 + ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^4*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mWW - t)^3*(mtt - s - t)*t), -((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^6*mWW^2 - 8*ep*mtt^6*mWW^2 + 34*ep^2*mtt^6*mWW^2 + 52*ep^3*mtt^6*mWW^2 - 24*ep*mtt^5*mWW^3 + 12*ep^2*mtt^5*mWW^3 + 60*ep^3*mtt^5*mWW^3 + 42*mtt^4*mWW^4 + 100*ep*mtt^4*mWW^4 - 374*ep^2*mtt^4*mWW^4 - 632*ep^3*mtt^4*mWW^4 - 60*mtt^3*mWW^5 - 104*ep*mtt^3*mWW^5 + 544*ep^2*mtt^3*mWW^5 + 844*ep^3*mtt^3*mWW^5 + 24*mtt^2*mWW^6 + 36*ep*mtt^2*mWW^6 - 216*ep^2*mtt^2*mWW^6 - 324*ep^3*mtt^2*mWW^6 + 13*mtt^5*mWW^2*s + 22*ep*mtt^5*mWW^2*s - 73*ep^2*mtt^5*mWW^2*s - 130*ep^3*mtt^5*mWW^2*s + 32*mtt^4*mWW^3*s + 66*ep*mtt^4*mWW^3*s - 234*ep^2*mtt^4*mWW^3*s - 356*ep^3*mtt^4*mWW^3*s - 135*mtt^3*mWW^4*s - 212*ep*mtt^3*mWW^4*s + 1065*ep^2*mtt^3*mWW^4*s + 1598*ep^3*mtt^3*mWW^4*s + 114*mtt^2*mWW^5*s + 160*ep*mtt^2*mWW^5*s - 974*ep^2*mtt^2*mWW^5*s - 1436*ep^3*mtt^2*mWW^5*s - 24*mtt*mWW^6*s - 36*ep*mtt*mWW^6*s + 216*ep^2*mtt*mWW^6*s + 324*ep^3*mtt*mWW^6*s + 6*mtt^4*mWW^2*s^2 - 12*ep*mtt^4*mWW^2*s^2 - 30*ep^2*mtt^4*mWW^2*s^2 + 36*ep^3*mtt^4*mWW^2*s^2 - 96*mtt^3*mWW^3*s^2 - 50*ep*mtt^3*mWW^3*s^2 + 626*ep^2*mtt^3*mWW^3*s^2 + 684*ep^3*mtt^3*mWW^3*s^2 + 146*mtt^2*mWW^4*s^2 + 124*ep*mtt^2*mWW^4*s^2 - 1022*ep^2*mtt^2*mWW^4*s^2 - 1312*ep^3*mtt^2*mWW^4*s^2 - 54*mtt*mWW^5*s^2 - 56*ep*mtt*mWW^5*s^2 + 430*ep^2*mtt*mWW^5*s^2 + 592*ep^3*mtt*mWW^5*s^2 - 36*mtt^3*mWW^2*s^3 - 16*ep*mtt^3*mWW^2*s^3 + 188*ep^2*mtt^3*mWW^2*s^3 + 152*ep^3*mtt^3*mWW^2*s^3 + 96*mtt^2*mWW^3*s^3 - 2*ep*mtt^2*mWW^3*s^3 - 598*ep^2*mtt^2*mWW^3*s^3 - 540*ep^3*mtt^2*mWW^3*s^3 - 53*mtt*mWW^4*s^3 - 12*ep*mtt*mWW^4*s^3 + 331*ep^2*mtt*mWW^4*s^3 + 346*ep^3*mtt*mWW^4*s^3 + 32*mtt^2*mWW^2*s^4 + 20*ep*mtt^2*mWW^2*s^4 - 164*ep^2*mtt^2*mWW^2*s^4 - 152*ep^3*mtt^2*mWW^2*s^4 - 32*mtt*mWW^3*s^4 + 10*ep*mtt*mWW^3*s^4 + 194*ep^2*mtt*mWW^3*s^4 + 152*ep^3*mtt*mWW^3*s^4 - 9*mtt*mWW^2*s^5 - 6*ep*mtt*mWW^2*s^5 + 45*ep^2*mtt*mWW^2*s^5 + 42*ep^3*mtt*mWW^2*s^5 + 6*mtt^6*mWW*t + 4*ep*mtt^6*mWW*t - 62*ep^2*mtt^6*mWW*t - 92*ep^3*mtt^6*mWW*t + 31*mtt^5*mWW^2*t + 66*ep*mtt^5*mWW^2*t - 143*ep^2*mtt^5*mWW^2*t - 242*ep^3*mtt^5*mWW^2*t - 75*mtt^4*mWW^3*t - 76*ep*mtt^4*mWW^3*t + 481*ep^2*mtt^4*mWW^3*t + 666*ep^3*mtt^4*mWW^3*t - 39*mtt^3*mWW^4*t - 146*ep*mtt^3*mWW^4*t + 459*ep^2*mtt^3*mWW^4*t + 830*ep^3*mtt^3*mWW^4*t + 149*mtt^2*mWW^5*t + 260*ep*mtt^2*mWW^5*t - 1383*ep^2*mtt^2*mWW^5*t - 2134*ep^3*mtt^2*mWW^5*t - 72*mtt*mWW^6*t - 108*ep*mtt*mWW^6*t + 648*ep^2*mtt*mWW^6*t + 972*ep^3*mtt*mWW^6*t - 17*mtt^5*mWW*s*t - 2*ep*mtt^5*mWW*s*t + 209*ep^2*mtt^5*mWW*s*t + 290*ep^3*mtt^5*mWW*s*t - 86*mtt^4*mWW^2*s*t - 192*ep*mtt^4*mWW^2*s*t + 370*ep^2*mtt^4*mWW^2*s*t + 700*ep^3*mtt^4*mWW^2*s*t + 103*mtt^3*mWW^3*s*t + 194*ep*mtt^3*mWW^3*s*t - 639*ep^2*mtt^3*mWW^3*s*t - 1170*ep^3*mtt^3*mWW^3*s*t + 168*mtt^2*mWW^4*s*t + 184*ep*mtt^2*mWW^4*s*t - 1316*ep^2*mtt^2*mWW^4*s*t - 1724*ep^3*mtt^2*mWW^4*s*t - 192*mtt*mWW^5*s*t - 220*ep*mtt*mWW^5*s*t + 1592*ep^2*mtt*mWW^5*s*t + 2228*ep^3*mtt*mWW^5*s*t + 24*mWW^6*s*t + 36*ep*mWW^6*s*t - 216*ep^2*mWW^6*s*t - 324*ep^3*mWW^6*s*t + 12*mtt^4*mWW*s^2*t - 24*ep*mtt^4*mWW*s^2*t - 252*ep^2*mtt^4*mWW*s^2*t - 312*ep^3*mtt^4*mWW*s^2*t + 59*mtt^3*mWW^2*s^2*t + 166*ep*mtt^3*mWW^2*s^2*t - 171*ep^2*mtt^3*mWW^2*s^2*t - 534*ep^3*mtt^3*mWW^2*s^2*t + 56*mtt^2*mWW^3*s^2*t - 170*ep*mtt^2*mWW^3*s^2*t - 394*ep^2*mtt^2*mWW^3*s^2*t + 160*ep^3*mtt^2*mWW^3*s^2*t - 188*mtt*mWW^4*s^2*t - 50*ep*mtt*mWW^4*s^2*t + 1230*ep^2*mtt*mWW^4*s^2*t + 1276*ep^3*mtt*mWW^4*s^2*t + 55*mWW^5*s^2*t + 56*ep*mWW^5*s^2*t - 437*ep^2*mWW^5*s^2*t - 598*ep^3*mWW^5*s^2*t + 6*mtt^3*mWW*s^3*t + 44*ep*mtt^3*mWW*s^3*t + 122*ep^2*mtt^3*mWW*s^3*t + 116*ep^3*mtt^3*mWW*s^3*t + 25*mtt^2*mWW^2*s^3*t - 14*ep*mtt^2*mWW^2*s^3*t - 241*ep^2*mtt^2*mWW^2*s^3*t - 106*ep^3*mtt^2*mWW^2*s^3*t - 117*mtt*mWW^3*s^3*t + 62*ep*mtt*mWW^3*s^3*t + 753*ep^2*mtt*mWW^3*s^3*t + 502*ep^3*mtt*mWW^3*s^3*t + 55*mWW^4*s^3*t + 12*ep*mWW^4*s^3*t - 345*ep^2*mWW^4*s^3*t - 358*ep^3*mWW^4*s^3*t - 10*mtt^2*mWW*s^4*t - 28*ep*mtt^2*mWW*s^4*t - 14*ep^2*mtt^2*mWW*s^4*t + 4*ep^3*mtt^2*mWW*s^4*t - 38*mtt*mWW^2*s^4*t - 32*ep*mtt*mWW^2*s^4*t + 230*ep^2*mtt*mWW^2*s^4*t + 224*ep^3*mtt*mWW^2*s^4*t + 33*mWW^3*s^4*t - 10*ep*mWW^3*s^4*t - 201*ep^2*mWW^3*s^4*t - 158*ep^3*mWW^3*s^4*t + 3*mtt*mWW*s^5*t + 6*ep*mtt*mWW*s^5*t - 3*ep^2*mtt*mWW*s^5*t - 6*ep^3*mtt*mWW*s^5*t + 9*mWW^2*s^5*t + 6*ep*mWW^2*s^5*t - 45*ep^2*mWW^2*s^5*t - 42*ep^3*mWW^2*s^5*t - 6*mtt^6*t^2 - 8*ep*mtt^6*t^2 + 34*ep^2*mtt^6*t^2 + 52*ep^3*mtt^6*t^2 - mtt^5*mWW*t^2 - 6*ep*mtt^5*mWW*t^2 + 45*ep^2*mtt^5*mWW*t^2 + 106*ep^3*mtt^5*mWW*t^2 - 94*mtt^4*mWW^2*t^2 - 156*ep*mtt^4*mWW^2*t^2 + 722*ep^2*mtt^4*mWW^2*t^2 + 1016*ep^3*mtt^4*mWW^2*t^2 + 318*mtt^3*mWW^3*t^2 + 470*ep*mtt^3*mWW^3*t^2 - 2700*ep^2*mtt^3*mWW^3*t^2 - 3956*ep^3*mtt^3*mWW^3*t^2 - 272*mtt^2*mWW^4*t^2 - 360*ep*mtt^2*mWW^4*t^2 + 2356*ep^2*mtt^2*mWW^4*t^2 + 3436*ep^3*mtt^2*mWW^4*t^2 + 7*mtt*mWW^5*t^2 - 12*ep*mtt*mWW^5*t^2 - 25*ep^2*mtt*mWW^5*t^2 - 6*ep^3*mtt*mWW^5*t^2 + 48*mWW^6*t^2 + 72*ep*mWW^6*t^2 - 432*ep^2*mWW^6*t^2 - 648*ep^3*mWW^6*t^2 + 20*mtt^5*s*t^2 + 28*ep*mtt^5*s*t^2 - 104*ep^2*mtt^5*s*t^2 - 160*ep^3*mtt^5*s*t^2 + 6*mtt^4*mWW*s*t^2 - 2*ep*mtt^4*mWW*s*t^2 - 232*ep^2*mtt^4*mWW*s*t^2 - 408*ep^3*mtt^4*mWW*s*t^2 + 220*mtt^3*mWW^2*s*t^2 + 342*ep*mtt^3*mWW^2*s*t^2 - 1482*ep^2*mtt^3*mWW^2*s*t^2 - 2092*ep^3*mtt^3*mWW^2*s*t^2 - 483*mtt^2*mWW^3*s*t^2 - 694*ep*mtt^2*mWW^3*s*t^2 + 3847*ep^2*mtt^2*mWW^3*s*t^2 + 5706*ep^3*mtt^2*mWW^3*s*t^2 + 158*mtt*mWW^4*s*t^2 + 266*ep*mtt*mWW^4*s*t^2 - 1404*ep^2*mtt*mWW^4*s*t^2 - 2248*ep^3*mtt*mWW^4*s*t^2 + 79*mWW^5*s*t^2 + 60*ep*mWW^5*s*t^2 - 625*ep^2*mWW^5*s*t^2 - 798*ep^3*mWW^5*s*t^2 - 24*mtt^4*s^2*t^2 - 36*ep*mtt^4*s^2*t^2 + 108*ep^2*mtt^4*s^2*t^2 + 168*ep^3*mtt^4*s^2*t^2 + mtt^3*mWW*s^2*t^2 + 52*ep*mtt^3*mWW*s^2*t^2 + 349*ep^2*mtt^3*mWW*s^2*t^2 + 498*ep^3*mtt^3*mWW*s^2*t^2 - 166*mtt^2*mWW^2*s^2*t^2 - 204*ep*mtt^2*mWW^2*s^2*t^2 + 830*ep^2*mtt^2*mWW^2*s^2*t^2 + 1148*ep^3*mtt^2*mWW^2*s^2*t^2 + 155*mtt*mWW^3*s^2*t^2 + 284*ep*mtt*mWW^3*s^2*t^2 - 1069*ep^2*mtt*mWW^3*s^2*t^2 - 1854*ep^3*mtt*mWW^3*s^2*t^2 + 40*mWW^4*s^2*t^2 - 74*ep*mWW^4*s^2*t^2 - 194*ep^2*mWW^4*s^2*t^2 + 48*ep^3*mWW^4*s^2*t^2 + 12*mtt^3*s^3*t^2 + 20*ep*mtt^3*s^3*t^2 - 40*ep^2*mtt^3*s^3*t^2 - 64*ep^3*mtt^3*s^3*t^2 - 19*mtt^2*mWW*s^3*t^2 - 80*ep*mtt^2*mWW*s^3*t^2 - 179*ep^2*mtt^2*mWW*s^3*t^2 - 190*ep^3*mtt^2*mWW*s^3*t^2 + 36*mtt*mWW^2*s^3*t^2 + 6*ep*mtt*mWW^2*s^3*t^2 - 18*ep^2*mtt*mWW^2*s^3*t^2 - 12*ep^3*mtt*mWW^2*s^3*t^2 + 16*mWW^3*s^3*t^2 - 60*ep*mWW^3*s^3*t^2 - 120*ep^2*mWW^3*s^3*t^2 + 68*ep^3*mWW^3*s^3*t^2 - 2*mtt^2*s^4*t^2 - 4*ep*mtt^2*s^4*t^2 + 2*ep^2*mtt^2*s^4*t^2 + 4*ep^3*mtt^2*s^4*t^2 + 16*mtt*mWW*s^4*t^2 + 42*ep*mtt*mWW*s^4*t^2 + 14*ep^2*mtt*mWW*s^4*t^2 - 12*ep^3*mtt*mWW*s^4*t^2 + 4*mWW^2*s^4*t^2 + 12*ep*mWW^2*s^4*t^2 - 52*ep^2*mWW^2*s^4*t^2 - 60*ep^3*mWW^2*s^4*t^2 - 3*mWW*s^5*t^2 - 6*ep*mWW*s^5*t^2 + 3*ep^2*mWW*s^5*t^2 + 6*ep^3*mWW*s^5*t^2 + 6*mtt^5*t^3 + 8*ep*mtt^5*t^3 - 34*ep^2*mtt^5*t^3 - 52*ep^3*mtt^5*t^3 + 43*mtt^4*mWW*t^3 + 76*ep*mtt^4*mWW*t^3 - 409*ep^2*mtt^4*mWW*t^3 - 658*ep^3*mtt^4*mWW*t^3 - 75*mtt^3*mWW^2*t^3 - 122*ep*mtt^3*mWW^2*t^3 + 671*ep^2*mtt^3*mWW^2*t^3 + 1110*ep^3*mtt^3*mWW^2*t^3 - 99*mtt^2*mWW^3*t^3 - 152*ep*mtt^2*mWW^3*t^3 + 917*ep^2*mtt^2*mWW^3*t^3 + 1290*ep^3*mtt^2*mWW^3*t^3 + 221*mtt*mWW^4*t^3 + 334*ep*mtt*mWW^4*t^3 - 2009*ep^2*mtt*mWW^4*t^3 - 2986*ep^3*mtt*mWW^4*t^3 - 96*mWW^5*t^3 - 144*ep*mWW^5*t^3 + 864*ep^2*mWW^5*t^3 + 1296*ep^3*mWW^5*t^3 - 20*mtt^4*s*t^3 - 28*ep*mtt^4*s*t^3 + 104*ep^2*mtt^4*s*t^3 + 160*ep^3*mtt^4*s*t^3 - 94*mtt^3*mWW*s*t^3 - 148*ep*mtt^3*mWW*s*t^3 + 926*ep^2*mtt^3*mWW*s*t^3 + 1452*ep^3*mtt^3*mWW*s*t^3 + 61*mtt^2*mWW^2*s*t^3 + 126*ep*mtt^2*mWW^2*s*t^3 - 625*ep^2*mtt^2*mWW^2*s*t^3 - 1146*ep^3*mtt^2*mWW^2*s*t^3 + 248*mtt*mWW^3*s*t^3 + 288*ep*mtt*mWW^3*s*t^3 - 2088*ep^2*mtt*mWW^3*s*t^3 - 2864*ep^3*mtt*mWW^3*s*t^3 - 195*mWW^4*s*t^3 - 238*ep*mWW^4*s*t^3 + 1683*ep^2*mWW^4*s*t^3 + 2398*ep^3*mWW^4*s*t^3 + 24*mtt^3*s^2*t^3 + 36*ep*mtt^3*s^2*t^3 - 108*ep^2*mtt^3*s^2*t^3 - 168*ep^3*mtt^3*s^2*t^3 + 54*mtt^2*mWW*s^2*t^3 + 54*ep*mtt^2*mWW*s^2*t^3 - 632*ep^2*mtt^2*mWW*s^2*t^3 - 928*ep^3*mtt^2*mWW*s^2*t^3 + 35*mtt*mWW^2*s^2*t^3 - 28*ep*mtt*mWW^2*s^2*t^3 - 89*ep^2*mtt*mWW^2*s^2*t^3 + 94*ep^3*mtt*mWW^2*s^2*t^3 - 115*mWW^3*s^2*t^3 - 64*ep*mWW^3*s^2*t^3 + 837*ep^2*mWW^3*s^2*t^3 + 1010*ep^3*mWW^3*s^2*t^3 - 12*mtt^2*s^3*t^3 - 20*ep*mtt^2*s^3*t^3 + 40*ep^2*mtt^2*s^3*t^3 + 64*ep^3*mtt^2*s^3*t^3 + 2*mtt*mWW*s^3*t^3 + 32*ep*mtt*mWW*s^3*t^3 + 122*ep^2*mtt*mWW*s^3*t^3 + 132*ep^3*mtt*mWW*s^3*t^3 - 21*mWW^2*s^3*t^3 + 24*ep*mWW^2*s^3*t^3 + 43*ep^2*mWW^2*s^3*t^3 - 58*ep^3*mWW^2*s^3*t^3 + 2*mtt*s^4*t^3 + 4*ep*mtt*s^4*t^3 - 2*ep^2*mtt*s^4*t^3 - 4*ep^3*mtt*s^4*t^3 - 5*mWW*s^4*t^3 - 14*ep*mWW*s^4*t^3 - 7*ep^2*mWW*s^4*t^3 + 2*ep^3*mWW*s^4*t^3 - 48*mtt^3*mWW*t^4 - 74*ep*mtt^3*mWW*t^4 + 426*ep^2*mtt^3*mWW*t^4 + 644*ep^3*mtt^3*mWW*t^4 + 144*mtt^2*mWW^2*t^4 + 220*ep*mtt^2*mWW^2*t^4 - 1284*ep^2*mtt^2*mWW^2*t^4 - 1936*ep^3*mtt^2*mWW^2*t^4 - 144*mtt*mWW^3*t^4 - 218*ep*mtt*mWW^3*t^4 + 1290*ep^2*mtt*mWW^3*t^4 + 1940*ep^3*mtt*mWW^3*t^4 + 48*mWW^4*t^4 + 72*ep*mWW^4*t^4 - 432*ep^2*mWW^4*t^4 - 648*ep^3*mWW^4*t^4 + 106*mtt^2*mWW*s*t^4 + 152*ep*mtt^2*mWW*s*t^4 - 910*ep^2*mtt^2*mWW*s*t^4 - 1340*ep^3*mtt^2*mWW*s*t^4 - 212*mtt*mWW^2*s*t^4 - 298*ep*mtt*mWW^2*s*t^4 + 1838*ep^2*mtt*mWW^2*s*t^4 + 2692*ep^3*mtt*mWW^2*s*t^4 + 106*mWW^3*s*t^4 + 146*ep*mWW^3*s*t^4 - 928*ep^2*mWW^3*s*t^4 - 1352*ep^3*mWW^3*s*t^4 - 68*mtt*mWW*s^2*t^4 - 82*ep*mtt*mWW*s^2*t^4 + 542*ep^2*mtt*mWW*s^2*t^4 + 748*ep^3*mtt*mWW*s^2*t^4 + 68*mWW^2*s^2*t^4 + 78*ep*mWW^2*s^2*t^4 - 554*ep^2*mWW^2*s^2*t^4 - 756*ep^3*mWW^2*s^2*t^4 + 10*mWW*s^3*t^4 + 4*ep*mWW*s^3*t^4 - 58*ep^2*mWW*s^3*t^4 - 52*ep^3*mWW*s^3*t^4))/(2*ep*(1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^4*(mtt - t)*(mWW - t)^3*(mtt - s - t)*t)}, {-((mWW*(mtt - mWW - s)*s)/((mtt - mWW)*(mtt - s - t)*t)), -(((1 + ep)*s*(-mWW + t))/((1 + 2*ep)*t*(-mtt + s + t))), (ep*mtt^2 - ep*mtt*mWW - ep*mtt*s - mWW*s - ep*mWW*s + mtt*t - mWW*t)/((mtt - mWW)*(mtt - s - t)*t), 0, (-3*mWW^2*s - 9*ep*mWW^2*s - 3*mtt*mWW*t - 14*ep*mtt*mWW*t + 3*mWW^2*t + 14*ep*mWW^2*t - mWW*s*t - 8*ep*mWW*s*t - mtt*t^2 - 2*ep*mtt*t^2 + mWW*t^2 + 2*ep*mWW*t^2 + ep*s*t^2)/(4*(1 + ep)*(mtt - mWW)*mWW*t*(-mWW + t)*(-mtt + s + t)), (-3*(-1 + 2*ep)*(-(mWW*s) - 3*ep*mWW*s - mtt*t - 2*ep*mtt*t + mWW*t + 2*ep*mWW*t + ep*s*t))/(4*(1 + ep)*(mtt - mWW)*mWW*t*(-mWW + t)*(-mtt + s + t)), (ep*mtt*mWW^2*s + ep^2*mtt*mWW^2*s - ep*mWW^3*s - ep^2*mWW^3*s + 2*mWW^2*s^2 + 12*ep*mWW^2*s^2 + 16*ep^2*mWW^2*s^2 - 2*mtt^2*mWW*t - 10*ep*mtt^2*mWW*t - 8*ep^2*mtt^2*mWW*t + 2*mtt*mWW^2*t + 11*ep*mtt*mWW^2*t + 9*ep^2*mtt*mWW^2*t - ep*mWW^3*t - ep^2*mWW^3*t - 4*mtt*mWW*s*t - 28*ep*mtt*mWW*s*t - 42*ep^2*mtt*mWW*s*t + 2*mWW^2*s*t + 16*ep*mWW^2*s*t + 26*ep^2*mWW^2*s*t + 2*mWW*s^2*t + 12*ep*mWW*s^2*t + 16*ep^2*mWW*s^2*t + 6*mtt^2*t^2 + 34*ep*mtt^2*t^2 + 40*ep^2*mtt^2*t^2 - 6*mtt*mWW*t^2 - 38*ep*mtt*mWW*t^2 - 50*ep^2*mtt*mWW*t^2 + 4*ep*mWW^2*t^2 + 10*ep^2*mWW^2*t^2 - 4*mtt*s*t^2 - 21*ep*mtt*s*t^2 - 23*ep^2*mtt*s*t^2 + 6*mWW*s*t^2 + 33*ep*mWW*s*t^2 + 39*ep^2*mWW*s*t^2 - 4*mtt*t^3 - 21*ep*mtt*t^3 - 23*ep^2*mtt*t^3 + 4*mWW*t^3 + 21*ep*mWW*t^3 + 23*ep^2*mWW*t^3)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s*(mtt - s - t)*t*(-mWW + t)^2), (3*ep^2*(s + t)^2*(-(mtt*mWW) - ep*mtt*mWW + mWW^2 + ep*mWW^2 - 2*mWW*s - 4*ep*mWW*s + 3*mtt*t + 5*ep*mtt*t - 3*mWW*t - 5*ep*mWW*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^2*(mtt - s - t)*t*(-mWW + t)^2), 0, (-2*ep^2*(-mtt + s)^2)/((1 + 2*ep)*(mtt - mWW)*s^2*t*(-mtt + s + t)), (2*ep^2*(-mtt + s)^2)/((1 + 2*ep)*mWW*s^2*t*(-mtt + s + t)), (2*ep*mtt*mWW + 3*ep^2*mtt*mWW - 2*ep*mWW^2 - 3*ep^2*mWW^2 + 2*mWW*s + 11*ep*mWW*s + 14*ep^2*mWW*s + 4*mtt*t + 20*ep*mtt*t + 21*ep^2*mtt*t - 4*mWW*t - 20*ep*mWW*t - 21*ep^2*mWW*t + ep*s*t + 2*ep^2*s*t)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s*t*(-mWW + t)), (3*ep^2*(2*mtt + 3*ep*mtt - 2*mWW - 3*ep*mWW + s + 2*ep*s)*(mtt - s - t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^2*t*(-mWW + t)), (-2*(1 + 4*ep)*(-(mWW*s) + mtt*t - mWW*t)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW)*s*(mtt - s - t)*t*(-mWW + t)^2), (-6*ep*(-1 + 2*ep)*(mtt - s)^2*(-(mWW*s) + mtt*t - mWW*t))/((1 + ep)*(mtt - mWW)*s^2*(mtt - s - t)*t*(-mWW + t)^2), (-2*(-1 + 2*ep)^2*mtt*(mtt + s))/((1 + 2*ep)*(mtt - mWW)^2*s^2*t*(-mtt + s + t)), (4*(-1 + 2*ep)^2)/((1 + 2*ep)*s^2*t*(-mtt + s + t)), -((mtt - s)*(-8*ep^2*mtt^5*mWW - 8*ep^3*mtt^5*mWW + 32*ep^2*mtt^4*mWW^2 + 32*ep^3*mtt^4*mWW^2 + 8*ep*mtt^3*mWW^3 - 64*ep^2*mtt^3*mWW^3 - 72*ep^3*mtt^3*mWW^3 - 16*ep*mtt^2*mWW^4 + 64*ep^2*mtt^2*mWW^4 + 80*ep^3*mtt^2*mWW^4 + 8*ep*mtt*mWW^5 - 24*ep^2*mtt*mWW^5 - 32*ep^3*mtt*mWW^5 + 40*ep^2*mtt^4*mWW*s + 48*ep^3*mtt^4*mWW*s + 4*ep*mtt^3*mWW^2*s - 140*ep^2*mtt^3*mWW^2*s - 192*ep^3*mtt^3*mWW^2*s - 24*ep*mtt^2*mWW^3*s + 192*ep^2*mtt^2*mWW^3*s + 360*ep^3*mtt^2*mWW^3*s + 20*ep*mtt*mWW^4*s - 116*ep^2*mtt*mWW^4*s - 216*ep^3*mtt*mWW^4*s + 24*ep^2*mWW^5*s + ep*mtt^3*mWW*s^2 - 59*ep^2*mtt^3*mWW*s^2 - 74*ep^3*mtt^3*mWW*s^2 - mtt^2*mWW^2*s^2 - 9*ep*mtt^2*mWW^2*s^2 + 166*ep^2*mtt^2*mWW^2*s^2 + 240*ep^3*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 + 27*ep*mtt*mWW^3*s^2 - 155*ep^2*mtt*mWW^3*s^2 - 366*ep^3*mtt*mWW^3*s^2 - mWW^4*s^2 - 23*ep*mWW^4*s^2 + 56*ep^2*mWW^4*s^2 + 212*ep^3*mWW^4*s^2 - 3*ep*mtt^2*mWW*s^3 + 17*ep^2*mtt^2*mWW*s^3 + 14*ep^3*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 6*ep*mtt*mWW^2*s^3 - 40*ep^2*mtt*mWW^2*s^3 - 32*ep^3*mtt*mWW^2*s^3 - 2*mWW^3*s^3 - 11*ep*mWW^3*s^3 + 27*ep^2*mWW^3*s^3 + 78*ep^3*mWW^3*s^3 + 3*ep*mtt*mWW*s^4 + 23*ep^2*mtt*mWW*s^4 + 42*ep^3*mtt*mWW*s^4 - mWW^2*s^4 - ep*mWW^2*s^4 - 18*ep^2*mWW^2*s^4 - 48*ep^3*mWW^2*s^4 - ep*mWW*s^5 - 13*ep^2*mWW*s^5 - 22*ep^3*mWW*s^5 + 8*ep^2*mtt^5*t + 8*ep^3*mtt^5*t - 32*ep^2*mtt^4*mWW*t - 32*ep^3*mtt^4*mWW*t - 8*ep*mtt^3*mWW^2*t + 64*ep^2*mtt^3*mWW^2*t + 72*ep^3*mtt^3*mWW^2*t + 16*ep*mtt^2*mWW^3*t - 64*ep^2*mtt^2*mWW^3*t - 80*ep^3*mtt^2*mWW^3*t - 8*ep*mtt*mWW^4*t + 24*ep^2*mtt*mWW^4*t + 32*ep^3*mtt*mWW^4*t + ep*mtt^4*s*t - 28*ep^2*mtt^4*s*t - 28*ep^3*mtt^4*s*t - mtt^3*mWW*s*t - 5*ep*mtt^3*mWW*s*t + 96*ep^2*mtt^3*mWW*s*t + 100*ep^3*mtt^3*mWW*s*t + 3*mtt^2*mWW^2*s*t + 33*ep*mtt^2*mWW^2*s*t - 144*ep^2*mtt^2*mWW^2*s*t - 276*ep^3*mtt^2*mWW^2*s*t - 3*mtt*mWW^3*s*t - 39*ep*mtt*mWW^3*s*t + 104*ep^2*mtt*mWW^3*s*t + 244*ep^3*mtt*mWW^3*s*t + mWW^4*s*t + 10*ep*mWW^4*s*t - 28*ep^2*mWW^4*s*t - 40*ep^3*mWW^4*s*t - 3*ep*mtt^3*s^2*t + 35*ep^2*mtt^3*s^2*t + 34*ep^3*mtt^3*s^2*t + 2*mtt^2*mWW*s^2*t + 12*ep*mtt^2*mWW*s^2*t - 98*ep^2*mtt^2*mWW*s^2*t - 108*ep^3*mtt^2*mWW*s^2*t - 4*mtt*mWW^2*s^2*t - 27*ep*mtt*mWW^2*s^2*t + 91*ep^2*mtt*mWW^2*s^2*t + 222*ep^3*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + 22*ep*mWW^3*s^2*t - 36*ep^2*mWW^3*s^2*t - 160*ep^3*mWW^3*s^2*t + 3*ep*mtt^2*s^3*t - 17*ep^2*mtt^2*s^3*t - 14*ep^3*mtt^2*s^3*t - mtt*mWW*s^3*t - 9*ep*mtt*mWW*s^3*t + 36*ep^2*mtt*mWW*s^3*t + 44*ep^3*mtt*mWW*s^3*t + mWW^2*s^3*t + 2*ep*mWW^2*s^3*t - 11*ep^2*mWW^2*s^3*t - 18*ep^3*mWW^2*s^3*t - ep*mtt*s^4*t + ep^2*mtt*s^4*t - 2*ep^3*mtt*s^4*t + 2*ep*mWW*s^4*t - 2*ep^2*mWW*s^4*t - 4*ep^3*mWW*s^4*t + ep^2*s^5*t + 2*ep^3*s^5*t))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*t*(-mWW + t)*(-mtt + s + t)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(-4*ep*mtt^4*mWW - 4*ep^2*mtt^4*mWW + 8*ep*mtt^3*mWW^2 + 8*ep^2*mtt^3*mWW^2 - 4*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 + 14*ep*mtt^3*mWW*s + 16*ep^2*mtt^3*mWW*s - 28*ep*mtt^2*mWW^2*s - 28*ep^2*mtt^2*mWW^2*s + 22*ep*mtt*mWW^3*s + 28*ep^2*mtt*mWW^3*s - 8*ep*mWW^4*s - 16*ep^2*mWW^4*s + mtt^2*mWW*s^2 - 9*ep*mtt^2*mWW*s^2 - 10*ep^2*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 8*ep*mtt*mWW^2*s^2 - 2*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 3*ep*mWW^3*s^2 + 14*ep^2*mWW^3*s^2 - 2*mtt*mWW*s^3 - 8*ep*mtt*mWW*s^3 - 12*ep^2*mtt*mWW*s^3 + 2*mWW^2*s^3 + 12*ep*mWW^2*s^3 + 22*ep^2*mWW^2*s^3 + mWW*s^4 + 7*ep*mWW*s^4 + 10*ep^2*mWW*s^4 + 4*ep*mtt^4*t + 4*ep^2*mtt^4*t - 8*ep*mtt^3*mWW*t - 8*ep^2*mtt^3*mWW*t + 4*ep*mtt^2*mWW^2*t + 4*ep^2*mtt^2*mWW^2*t + mtt^3*s*t - 8*ep*mtt^3*s*t - 8*ep^2*mtt^3*s*t - 3*mtt^2*mWW*s*t + 4*ep*mtt^2*mWW*s*t - 8*ep^2*mtt^2*mWW*s*t + 3*mtt*mWW^2*s*t + 8*ep*mtt*mWW^2*s*t + 20*ep^2*mtt*mWW^2*s*t - mWW^3*s*t - 4*ep*mWW^3*s*t - 4*ep^2*mWW^3*s*t - 2*mtt^2*s^2*t + 3*ep*mtt^2*s^2*t + 2*ep^2*mtt^2*s^2*t + 4*mtt*mWW*s^2*t + 4*ep*mtt*mWW*s^2*t + 18*ep^2*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - 9*ep*mWW^2*s^2*t - 22*ep^2*mWW^2*s^2*t + mtt*s^3*t + 2*ep*mtt*s^3*t + 4*ep^2*mtt*s^3*t - mWW*s^3*t - 2*ep^2*mWW*s^3*t - ep*s^4*t - 2*ep^2*s^4*t))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*t*(-mWW + t)*(-mtt + s + t)), (ep*(-4*mtt^5*mWW^2 - 4*ep*mtt^5*mWW^2 + 10*mtt^4*mWW^3 + 10*ep*mtt^4*mWW^3 - 8*mtt^3*mWW^4 - 8*ep*mtt^3*mWW^4 + 2*mtt^2*mWW^5 + 2*ep*mtt^2*mWW^5 + 7*mtt^4*mWW^2*s + 3*ep*mtt^4*mWW^2*s - 15*mtt^3*mWW^3*s - 7*ep*mtt^3*mWW^3*s + 13*mtt^2*mWW^4*s + 9*ep*mtt^2*mWW^4*s - 5*mtt*mWW^5*s - 5*ep*mtt*mWW^5*s + 4*mtt^3*mWW^2*s^2 + 18*ep*mtt^3*mWW^2*s^2 - mtt^2*mWW^3*s^2 - 21*ep*mtt^2*mWW^3*s^2 - 6*mtt*mWW^4*s^2 + mWW^5*s^2 + ep*mWW^5*s^2 - 13*mtt^2*mWW^2*s^3 - 29*ep*mtt^2*mWW^2*s^3 + 12*mtt*mWW^3*s^3 + 30*ep*mtt*mWW^3*s^3 - mWW^4*s^3 - 3*ep*mWW^4*s^3 + 6*mtt*mWW^2*s^4 + 12*ep*mtt*mWW^2*s^4 - 6*mWW^3*s^4 - 12*ep*mWW^3*s^4 + 8*mtt^5*mWW*t + 12*ep*mtt^5*mWW*t - 19*mtt^4*mWW^2*t - 31*ep*mtt^4*mWW^2*t + 13*mtt^3*mWW^3*t + 25*ep*mtt^3*mWW^3*t - mtt^2*mWW^4*t - 5*ep*mtt^2*mWW^4*t - mtt*mWW^5*t - ep*mtt*mWW^5*t - 29*mtt^4*mWW*s*t - 47*ep*mtt^4*mWW*s*t + 61*mtt^3*mWW^2*s*t + 105*ep*mtt^3*mWW^2*s*t - 44*mtt^2*mWW^3*s*t - 78*ep*mtt^2*mWW^3*s*t + 13*mtt*mWW^4*s*t + 21*ep*mtt*mWW^4*s*t - mWW^5*s*t - ep*mWW^5*s*t + 34*mtt^3*mWW*s^2*t + 58*ep*mtt^3*mWW*s^2*t - 66*mtt^2*mWW^2*s^2*t - 116*ep*mtt^2*mWW^2*s^2*t + 36*mtt*mWW^3*s^2*t + 62*ep*mtt*mWW^3*s^2*t - 13*mtt^2*mWW*s^3*t - 23*ep*mtt^2*mWW*s^3*t + 24*mtt*mWW^2*s^3*t + 42*ep*mtt*mWW^2*s^3*t - 7*mWW^3*s^3*t - 15*ep*mWW^3*s^3*t + 4*mtt^5*t^2 + 8*ep*mtt^5*t^2 - 17*mtt^4*mWW*t^2 - 31*ep*mtt^4*mWW*t^2 + 25*mtt^3*mWW^2*t^2 + 43*ep*mtt^3*mWW^2*t^2 - 15*mtt^2*mWW^3*t^2 - 25*ep*mtt^2*mWW^3*t^2 + 3*mtt*mWW^4*t^2 + 5*ep*mtt*mWW^4*t^2 - 8*mtt^4*s*t^2 - 16*ep*mtt^4*s*t^2 + 30*mtt^3*mWW*s*t^2 + 54*ep*mtt^3*mWW*s*t^2 - 29*mtt^2*mWW^2*s*t^2 - 51*ep*mtt^2*mWW^2*s*t^2 + 4*mtt*mWW^3*s*t^2 + 8*ep*mtt*mWW^3*s*t^2 + 3*mWW^4*s*t^2 + 5*ep*mWW^4*s*t^2 + 4*mtt^3*s^2*t^2 + 8*ep*mtt^3*s^2*t^2 - 13*mtt^2*mWW*s^2*t^2 - 23*ep*mtt^2*mWW*s^2*t^2 + 10*mtt*mWW^2*s^2*t^2 + 18*ep*mtt*mWW^2*s^2*t^2 - 3*mWW^3*s^2*t^2 - 5*ep*mWW^3*s^2*t^2 - 2*mWW^2*s^3*t^2 - 2*ep*mWW^2*s^3*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mtt - s - t)*t*(-mWW + t)^2), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-(mtt^3*mWW^2) - ep*mtt^3*mWW^2 + mtt^2*mWW^3 + ep*mtt^2*mWW^3 - ep*mtt^2*mWW^2*s + ep*mtt*mWW^3*s + mWW^4*s + ep*mWW^4*s + mtt*mWW^2*s^2 + 2*ep*mtt*mWW^2*s^2 - ep*mWW^3*s^2 + 2*mtt^3*mWW*t + 3*ep*mtt^3*mWW*t - mtt^2*mWW^2*t - 3*ep*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - ep*mtt*mWW^3*t + mWW^4*t + ep*mWW^4*t - 3*mtt^2*mWW*s*t - 5*ep*mtt^2*mWW*s*t + 5*mtt*mWW^2*s*t + 10*ep*mtt*mWW^2*s*t - 4*mWW^3*s*t - 7*ep*mWW^3*s*t + mtt*mWW*s^2*t + 2*ep*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 4*ep*mWW^2*s^2*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - 6*mtt^2*mWW*t^2 - 10*ep*mtt^2*mWW*t^2 + 8*mtt*mWW^2*t^2 + 13*ep*mtt*mWW^2*t^2 - 3*mWW^3*t^2 - 5*ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 3*mtt*mWW*s*t^2 + 5*ep*mtt*mWW*s*t^2 - mWW^2*s*t^2 - 2*ep*mWW^2*s*t^2 + mWW*s^2*t^2 + ep*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mtt - s - t)*t*(-mWW + t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-3*mtt*mWW*s - 5*ep*mtt*mWW*s - mWW^2*s - ep*mWW^2*s + 2*mtt^2*t + 4*ep*mtt^2*t - mtt*mWW*t - 3*ep*mtt*mWW*t - mWW^2*t - ep*mWW^2*t + mtt*s*t + ep*mtt*s*t + 3*mWW*s*t + 5*ep*mWW*s*t - 3*mtt*t^2 - 5*ep*mtt*t^2 + 3*mWW*t^2 + 5*ep*mWW*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*s^2*(mtt - s - t)*t*(-mWW + t)^2), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-(mtt*mWW^2) - 4*ep*mtt*mWW^2 - 3*ep^2*mtt*mWW^2 + mWW^3 + 4*ep*mWW^3 + 3*ep^2*mWW^3 - mtt*mWW*s - 4*ep*mtt*mWW*s - 4*ep^2*mtt*mWW*s + mWW^2*s + 3*ep*mWW^2*s + 2*ep^2*mWW^2*s + mWW*s^2 + 4*ep*mWW*s^2 + 4*ep^2*mWW*s^2 + mtt^2*t + 4*ep*mtt^2*t + 4*ep^2*mtt^2*t + ep*mtt*mWW*t - mWW^2*t - 5*ep*mWW^2*t - 4*ep^2*mWW^2*t - mtt*s*t - 4*ep*mtt*s*t - 4*ep^2*mtt*s*t + 2*mWW*s*t + 9*ep*mWW*s*t + 10*ep^2*mWW*s*t - 2*mtt*t^2 - 9*ep*mtt*t^2 - 9*ep^2*mtt*t^2 + 2*mWW*t^2 + 9*ep*mWW*t^2 + 9*ep^2*mWW*t^2))/((1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*s^2*(mtt - s - t)*t*(-mWW + t)^2), ((-1 + 2*ep)^2*(mtt - s)^2*(4*mtt^3*mWW + 7*ep*mtt^3*mWW - 4*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - ep*mtt*mWW^3 - 5*mtt^2*mWW*s - 8*ep*mtt^2*mWW*s + 5*mtt*mWW^2*s + 7*ep*mtt*mWW^2*s + ep*mWW^3*s - 2*mtt*mWW*s^2 - 5*ep*mtt*mWW*s^2 - mWW^2*s^2 - ep*mWW^2*s^2 + 3*mWW*s^3 + 6*ep*mWW*s^3 + 2*mtt^3*t + 2*ep*mtt^3*t - 6*mtt^2*mWW*t - 9*ep*mtt^2*mWW*t + 2*mtt*mWW^2*t + 4*ep*mtt*mWW^2*t + 2*mWW^3*t + 3*ep*mWW^3*t - 4*mtt^2*s*t - 4*ep*mtt^2*s*t + 9*mtt*mWW*s*t + 13*ep*mtt*mWW*s*t - 5*mWW^2*s*t - 9*ep*mWW^2*s*t + 2*mtt*s^2*t + 2*ep*mtt*s^2*t - 3*mWW*s^2*t - 4*ep*mWW*s^2*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^3*(mtt - s - t)*t*(-mWW + t)), -((-1 + ep)*(-1 + 2*ep)*(-4*ep^2*mtt^6*mWW - 4*ep^3*mtt^6*mWW + 16*ep^2*mtt^5*mWW^2 + 16*ep^3*mtt^5*mWW^2 + 4*ep*mtt^4*mWW^3 - 32*ep^2*mtt^4*mWW^3 - 36*ep^3*mtt^4*mWW^3 - 8*ep*mtt^3*mWW^4 + 32*ep^2*mtt^3*mWW^4 + 40*ep^3*mtt^3*mWW^4 + 4*ep*mtt^2*mWW^5 - 12*ep^2*mtt^2*mWW^5 - 16*ep^3*mtt^2*mWW^5 + 16*ep^2*mtt^5*mWW*s + 16*ep^3*mtt^5*mWW*s - 2*ep*mtt^4*mWW^2*s - 52*ep^2*mtt^4*mWW^2*s - 40*ep^3*mtt^4*mWW^2*s + 2*ep*mtt^3*mWW^3*s + 60*ep^2*mtt^3*mWW^3*s + 56*ep^3*mtt^3*mWW^3*s - 6*ep*mtt^2*mWW^4*s - 12*ep^2*mtt^2*mWW^4*s - 32*ep^3*mtt^2*mWW^4*s + 6*ep*mtt*mWW^5*s - 12*ep^2*mtt*mWW^5*s - 24*ep^2*mtt^4*mWW*s^2 - 24*ep^3*mtt^4*mWW*s^2 - mtt^3*mWW^2*s^2 + ep*mtt^3*mWW^2*s^2 + 78*ep^2*mtt^3*mWW^2*s^2 + 72*ep^3*mtt^3*mWW^2*s^2 + 3*mtt^2*mWW^3*s^2 - ep*mtt^2*mWW^3*s^2 - 92*ep^2*mtt^2*mWW^3*s^2 - 128*ep^3*mtt^2*mWW^3*s^2 - 3*mtt*mWW^4*s^2 - 3*ep*mtt*mWW^4*s^2 + 64*ep^2*mtt*mWW^4*s^2 + 156*ep^3*mtt*mWW^4*s^2 + mWW^5*s^2 + 7*ep*mWW^5*s^2 - 34*ep^2*mWW^5*s^2 - 88*ep^3*mWW^5*s^2 + 16*ep^2*mtt^3*mWW*s^3 + 16*ep^3*mtt^3*mWW*s^3 + 2*mtt^2*mWW^2*s^3 + 4*ep*mtt^2*mWW^2*s^3 - 64*ep^2*mtt^2*mWW^2*s^3 - 88*ep^3*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 - 8*ep*mtt*mWW^3*s^3 + 86*ep^2*mtt*mWW^3*s^3 + 148*ep^3*mtt*mWW^3*s^3 + 2*mWW^4*s^3 + 8*ep*mWW^4*s^3 - 50*ep^2*mWW^4*s^3 - 92*ep^3*mWW^4*s^3 - 4*ep^2*mtt^2*mWW*s^4 - 4*ep^3*mtt^2*mWW*s^4 - mtt*mWW^2*s^4 - 3*ep*mtt*mWW^2*s^4 + 22*ep^2*mtt*mWW^2*s^4 + 40*ep^3*mtt*mWW^2*s^4 + mWW^3*s^4 + 3*ep*mWW^3*s^4 - 22*ep^2*mWW^3*s^4 - 40*ep^3*mWW^3*s^4 + 4*ep^2*mtt^6*t + 4*ep^3*mtt^6*t - 16*ep^2*mtt^5*mWW*t - 16*ep^3*mtt^5*mWW*t - 4*ep*mtt^4*mWW^2*t + 32*ep^2*mtt^4*mWW^2*t + 36*ep^3*mtt^4*mWW^2*t + 8*ep*mtt^3*mWW^3*t - 32*ep^2*mtt^3*mWW^3*t - 40*ep^3*mtt^3*mWW^3*t - 4*ep*mtt^2*mWW^4*t + 12*ep^2*mtt^2*mWW^4*t + 16*ep^3*mtt^2*mWW^4*t - 16*ep^2*mtt^5*s*t - 16*ep^3*mtt^5*s*t - mtt^4*mWW*s*t + 64*ep^2*mtt^4*mWW*s*t + 64*ep^3*mtt^4*mWW*s*t + 4*mtt^3*mWW^2*s*t + 8*ep*mtt^3*mWW^2*s*t - 116*ep^2*mtt^3*mWW^2*s*t - 176*ep^3*mtt^3*mWW^2*s*t - 6*mtt^2*mWW^3*s*t - 12*ep*mtt^2*mWW^3*s*t + 108*ep^2*mtt^2*mWW^3*s*t + 248*ep^3*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t + 8*ep*mtt*mWW^4*s*t - 60*ep^2*mtt*mWW^4*s*t - 168*ep^3*mtt*mWW^4*s*t - mWW^5*s*t - 4*ep*mWW^5*s*t + 20*ep^2*mWW^5*s*t + 48*ep^3*mWW^5*s*t + 24*ep^2*mtt^4*s^2*t + 24*ep^3*mtt^4*s^2*t + 2*mtt^3*mWW*s^2*t + ep*mtt^3*mWW*s^2*t - 90*ep^2*mtt^3*mWW*s^2*t - 96*ep^3*mtt^3*mWW*s^2*t - 6*mtt^2*mWW^2*s^2*t - 5*ep*mtt^2*mWW^2*s^2*t + 128*ep^2*mtt^2*mWW^2*s^2*t + 200*ep^3*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t + 9*ep*mtt*mWW^3*s^2*t - 100*ep^2*mtt*mWW^3*s^2*t - 228*ep^3*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t - 9*ep*mWW^4*s^2*t + 46*ep^2*mWW^4*s^2*t + 112*ep^3*mWW^4*s^2*t - 16*ep^2*mtt^3*s^3*t - 16*ep^3*mtt^3*s^3*t - mtt^2*mWW*s^3*t - 2*ep*mtt^2*mWW*s^3*t + 52*ep^2*mtt^2*mWW*s^3*t + 64*ep^3*mtt^2*mWW*s^3*t + 2*mtt*mWW^2*s^3*t + 2*ep*mtt*mWW^2*s^3*t - 54*ep^2*mtt*mWW^2*s^3*t - 76*ep^3*mtt*mWW^2*s^3*t - mWW^3*s^3*t - 4*ep*mWW^3*s^3*t + 30*ep^2*mWW^3*s^3*t + 44*ep^3*mWW^3*s^3*t + 4*ep^2*mtt^2*s^4*t + 4*ep^3*mtt^2*s^4*t + ep*mtt*mWW*s^4*t - 10*ep^2*mtt*mWW*s^4*t - 16*ep^3*mtt*mWW*s^4*t - ep*mWW^2*s^4*t + 10*ep^2*mWW^2*s^4*t + 16*ep^3*mWW^2*s^4*t))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*t*(-mWW + t)*(-mtt + s + t)), -((-1 + ep)*(-1 + 2*ep)*(-4*ep*mtt^4*mWW^2 - 12*ep^2*mtt^4*mWW^2 - 8*ep^3*mtt^4*mWW^2 + 4*ep*mtt^2*mWW^4 + 12*ep^2*mtt^2*mWW^4 + 8*ep^3*mtt^2*mWW^4 - 14*ep*mtt^3*mWW^2*s - 66*ep^2*mtt^3*mWW^2*s - 68*ep^3*mtt^3*mWW^2*s + 38*ep*mtt^2*mWW^3*s + 170*ep^2*mtt^2*mWW^3*s + 164*ep^3*mtt^2*mWW^3*s - 30*ep*mtt*mWW^4*s - 138*ep^2*mtt*mWW^4*s - 132*ep^3*mtt*mWW^4*s + 14*ep*mWW^5*s + 58*ep^2*mWW^5*s + 52*ep^3*mWW^5*s - mtt^2*mWW^2*s^2 + 7*ep*mtt^2*mWW^2*s^2 + 38*ep^2*mtt^2*mWW^2*s^2 + 32*ep^3*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 + 6*ep*mtt*mWW^3*s^2 + 8*ep^3*mtt*mWW^3*s^2 - mWW^4*s^2 - 5*ep*mWW^4*s^2 - 14*ep^2*mWW^4*s^2 - 24*ep^3*mWW^4*s^2 + mtt*mWW^2*s^3 + 11*ep*mtt*mWW^2*s^3 + 40*ep^2*mtt*mWW^2*s^3 + 44*ep^3*mtt*mWW^2*s^3 - mWW^3*s^3 - 11*ep*mWW^3*s^3 - 40*ep^2*mWW^3*s^3 - 44*ep^3*mWW^3*s^3 + 8*ep*mtt^4*mWW*t + 32*ep^2*mtt^4*mWW*t + 32*ep^3*mtt^4*mWW*t + 2*ep*mtt^3*mWW^2*t - 10*ep^2*mtt^3*mWW^2*t - 28*ep^3*mtt^3*mWW^2*t - 6*ep*mtt^2*mWW^3*t - 10*ep^2*mtt^2*mWW^3*t + 4*ep^3*mtt^2*mWW^3*t - 10*ep*mtt*mWW^4*t - 30*ep^2*mtt*mWW^4*t - 20*ep^3*mtt*mWW^4*t + 6*ep*mWW^5*t + 18*ep^2*mWW^5*t + 12*ep^3*mWW^5*t - mtt^3*mWW*s*t - 12*ep*mtt^3*mWW*s*t - 18*ep^2*mtt^3*mWW*s*t - 12*ep^3*mtt^3*mWW*s*t + 3*mtt^2*mWW^2*s*t - 2*ep*mtt^2*mWW^2*s*t - 88*ep^2*mtt^2*mWW^2*s*t - 96*ep^3*mtt^2*mWW^2*s*t - 3*mtt*mWW^3*s*t + 24*ep*mtt*mWW^3*s*t + 190*ep^2*mtt*mWW^3*s*t + 212*ep^3*mtt*mWW^3*s*t + mWW^4*s*t - 26*ep*mWW^4*s*t - 132*ep^2*mWW^4*s*t - 136*ep^3*mWW^4*s*t + 2*mtt^2*mWW*s^2*t + 20*ep*mtt^2*mWW*s^2*t + 46*ep^2*mtt^2*mWW*s^2*t + 44*ep^3*mtt^2*mWW*s^2*t - 4*mtt*mWW^2*s^2*t - 36*ep*mtt*mWW^2*s^2*t - 68*ep^2*mtt*mWW^2*s^2*t - 56*ep^3*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t - 26*ep^2*mWW^3*s^2*t - 20*ep^3*mWW^3*s^2*t - mtt*mWW*s^3*t - 16*ep*mtt*mWW*s^3*t - 60*ep^2*mtt*mWW*s^3*t - 64*ep^3*mtt*mWW*s^3*t + mWW^2*s^3*t + 16*ep*mWW^2*s^3*t + 60*ep^2*mWW^2*s^3*t + 64*ep^3*mWW^2*s^3*t + 12*ep*mtt^4*t^2 + 44*ep^2*mtt^4*t^2 + 40*ep^3*mtt^4*t^2 - 38*ep*mtt^3*mWW*t^2 - 134*ep^2*mtt^3*mWW*t^2 - 116*ep^3*mtt^3*mWW*t^2 + 14*ep*mtt^2*mWW^2*t^2 + 46*ep^2*mtt^2*mWW^2*t^2 + 36*ep^3*mtt^2*mWW^2*t^2 + 30*ep*mtt*mWW^3*t^2 + 110*ep^2*mtt*mWW^3*t^2 + 100*ep^3*mtt*mWW^3*t^2 - 18*ep*mWW^4*t^2 - 66*ep^2*mWW^4*t^2 - 60*ep^3*mWW^4*t^2 + mtt^3*s*t^2 - 10*ep*mtt^3*s*t^2 - 60*ep^2*mtt^3*s*t^2 - 64*ep^3*mtt^3*s*t^2 - 3*mtt^2*mWW*s*t^2 + 16*ep*mtt^2*mWW*s*t^2 + 126*ep^2*mtt^2*mWW*s*t^2 + 140*ep^3*mtt^2*mWW*s*t^2 + 3*mtt*mWW^2*s*t^2 + 10*ep*mtt*mWW^2*s*t^2 - 36*ep^2*mtt*mWW^2*s*t^2 - 64*ep^3*mtt*mWW^2*s*t^2 - mWW^3*s*t^2 - 8*ep*mWW^3*s*t^2 - 6*ep^2*mWW^3*s*t^2 + 4*ep^3*mWW^3*s*t^2 - mtt^2*s^2*t^2 - 3*ep*mtt^2*s^2*t^2 + 12*ep^2*mtt^2*s^2*t^2 + 20*ep^3*mtt^2*s^2*t^2 + 2*mtt*mWW*s^2*t^2 + 10*ep*mtt*mWW*s^2*t^2 - 12*ep^2*mtt*mWW*s^2*t^2 - 32*ep^3*mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 + ep*mWW^2*s^2*t^2 + 24*ep^2*mWW^2*s^2*t^2 + 28*ep^3*mWW^2*s^2*t^2 + ep*mtt*s^3*t^2 + 4*ep^2*mtt*s^3*t^2 + 4*ep^3*mtt*s^3*t^2 - ep*mWW*s^3*t^2 - 4*ep^2*mWW*s^3*t^2 - 4*ep^3*mWW*s^3*t^2))/(4*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s^2*(mtt - s - t)*t*(-mWW + t)^2), -(-6*ep*mtt^3*mWW^3 - 21*ep^2*mtt^3*mWW^3 - 18*ep^3*mtt^3*mWW^3 + 12*ep*mtt^2*mWW^4 + 42*ep^2*mtt^2*mWW^4 + 36*ep^3*mtt^2*mWW^4 - 6*ep*mtt*mWW^5 - 21*ep^2*mtt*mWW^5 - 18*ep^3*mtt*mWW^5 + 11*ep*mtt^2*mWW^3*s + 51*ep^2*mtt^2*mWW^3*s + 50*ep^3*mtt^2*mWW^3*s - 8*ep*mtt*mWW^4*s - 51*ep^2*mtt*mWW^4*s - 54*ep^3*mtt*mWW^4*s + 9*ep*mWW^5*s + 42*ep^2*mWW^5*s + 40*ep^3*mWW^5*s + ep*mtt*mWW^3*s^2 + 8*ep^2*mtt*mWW^3*s^2 + 12*ep^3*mtt*mWW^3*s^2 - ep*mWW^4*s^2 - 8*ep^2*mWW^4*s^2 - 12*ep^3*mWW^4*s^2 - 3*ep^2*mtt^3*mWW^2*t - 6*ep^3*mtt^3*mWW^2*t + 3*ep^2*mtt^2*mWW^3*t + 6*ep^3*mtt^2*mWW^3*t - 9*ep*mtt*mWW^4*t - 30*ep^2*mtt*mWW^4*t - 24*ep^3*mtt*mWW^4*t + 9*ep*mWW^5*t + 30*ep^2*mWW^5*t + 24*ep^3*mWW^5*t + 4*mtt^2*mWW^2*s*t + 3*ep*mtt^2*mWW^2*s*t - 189*ep^2*mtt^2*mWW^2*s*t - 246*ep^3*mtt^2*mWW^2*s*t - 4*mtt*mWW^3*s*t - 7*ep*mtt*mWW^3*s*t + 353*ep^2*mtt*mWW^3*s*t + 478*ep^3*mtt*mWW^3*s*t - 8*ep*mWW^4*s*t - 206*ep^2*mWW^4*s*t - 268*ep^3*mWW^4*s*t + 8*mtt*mWW^2*s^2*t + 9*ep*mtt*mWW^2*s^2*t - 112*ep^2*mtt*mWW^2*s^2*t - 196*ep^3*mtt*mWW^2*s^2*t - 8*mWW^3*s^2*t - 9*ep*mWW^3*s^2*t + 112*ep^2*mWW^3*s^2*t + 196*ep^3*mWW^3*s^2*t + 6*ep*mtt^3*mWW*t^2 + 21*ep^2*mtt^3*mWW*t^2 + 18*ep^3*mtt^3*mWW*t^2 - 18*ep*mtt^2*mWW^2*t^2 - 63*ep^2*mtt^2*mWW^2*t^2 - 54*ep^3*mtt^2*mWW^2*t^2 + 27*ep*mtt*mWW^3*t^2 + 96*ep^2*mtt*mWW^3*t^2 + 84*ep^3*mtt*mWW^3*t^2 - 15*ep*mWW^4*t^2 - 54*ep^2*mWW^4*t^2 - 48*ep^3*mWW^4*t^2 + 52*mtt^2*mWW*s*t^2 + 73*ep*mtt^2*mWW*s*t^2 - 727*ep^2*mtt^2*mWW*s*t^2 - 1050*ep^3*mtt^2*mWW*s*t^2 - 108*mtt*mWW^2*s*t^2 - 163*ep*mtt*mWW^2*s*t^2 + 1419*ep^2*mtt*mWW^2*s*t^2 + 2066*ep^3*mtt*mWW^2*s*t^2 + 56*mWW^3*s*t^2 + 78*ep*mWW^3*s*t^2 - 734*ep^2*mWW^3*s*t^2 - 1052*ep^3*mWW^3*s*t^2 + 3*ep*mtt*mWW*s^2*t^2 - 40*ep^2*mtt*mWW*s^2*t^2 - 92*ep^3*mtt*mWW*s^2*t^2 - 3*ep*mWW^2*s^2*t^2 + 40*ep^2*mWW^2*s^2*t^2 + 92*ep^3*mWW^2*s^2*t^2 + 3*ep^2*mtt^3*t^3 + 6*ep^3*mtt^3*t^3 - 3*ep^2*mtt^2*mWW*t^3 - 6*ep^3*mtt^2*mWW*t^3 + 9*ep*mtt*mWW^2*t^3 + 30*ep^2*mtt*mWW^2*t^3 + 24*ep^3*mtt*mWW^2*t^3 - 9*ep*mWW^3*t^3 - 30*ep^2*mWW^3*t^3 - 24*ep^3*mWW^3*t^3 - 7*ep*mtt^2*s*t^3 - 31*ep^2*mtt^2*s*t^3 - 34*ep^3*mtt^2*s*t^3 + 15*ep*mtt*mWW*s*t^3 + 59*ep^2*mtt*mWW*s*t^3 + 58*ep^3*mtt*mWW*s*t^3 + 4*ep*mWW^2*s*t^3 + 14*ep^2*mWW^2*s*t^3 + 12*ep^3*mWW^2*s*t^3 + 3*ep*mtt*s^2*t^3 + 16*ep^2*mtt*s^2*t^3 + 20*ep^3*mtt*s^2*t^3 - 3*ep*mWW*s^2*t^3 - 16*ep^2*mWW*s^2*t^3 - 20*ep^3*mWW*s^2*t^3 + 6*ep*mtt^2*t^4 + 21*ep^2*mtt^2*t^4 + 18*ep^3*mtt^2*t^4 - 21*ep*mtt*mWW*t^4 - 75*ep^2*mtt*mWW*t^4 - 66*ep^3*mtt*mWW*t^4 + 15*ep*mWW^2*t^4 + 54*ep^2*mWW^2*t^4 + 48*ep^3*mWW^2*t^4 + 3*ep*mtt*s*t^4 + 12*ep^2*mtt*s*t^4 + 12*ep^3*mtt*s*t^4 - 3*ep*mWW*s*t^4 - 12*ep^2*mWW*s*t^4 - 12*ep^3*mWW*s*t^4)/(4*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*s^2*(mtt - s - t)*t*(-mWW + t)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^3*mWW^2 - 21*ep*mtt^3*mWW^2 - 18*ep^2*mtt^3*mWW^2 + 12*mtt^2*mWW^3 + 42*ep*mtt^2*mWW^3 + 36*ep^2*mtt^2*mWW^3 - 6*mtt*mWW^4 - 21*ep*mtt*mWW^4 - 18*ep^2*mtt*mWW^4 + 11*mtt^2*mWW^2*s + 51*ep*mtt^2*mWW^2*s + 50*ep^2*mtt^2*mWW^2*s - 8*mtt*mWW^3*s - 51*ep*mtt*mWW^3*s - 54*ep^2*mtt*mWW^3*s + 9*mWW^4*s + 42*ep*mWW^4*s + 40*ep^2*mWW^4*s + mtt*mWW^2*s^2 + 8*ep*mtt*mWW^2*s^2 + 12*ep^2*mtt*mWW^2*s^2 - mWW^3*s^2 - 8*ep*mWW^3*s^2 - 12*ep^2*mWW^3*s^2 + 6*mtt^3*mWW*t + 18*ep*mtt^3*mWW*t + 12*ep^2*mtt^3*mWW*t - 12*mtt^2*mWW^2*t - 39*ep*mtt^2*mWW^2*t - 30*ep^2*mtt^2*mWW^2*t - 3*mtt*mWW^3*t - 9*ep*mtt*mWW^3*t - 6*ep^2*mtt*mWW^3*t + 9*mWW^4*t + 30*ep*mWW^4*t + 24*ep^2*mWW^4*t - 32*mtt^2*mWW*s*t - 172*ep*mtt^2*mWW*s*t - 176*ep^2*mtt^2*mWW*s*t + 49*mtt*mWW^2*s*t + 296*ep*mtt*mWW^2*s*t + 316*ep^2*mtt*mWW^2*s*t - 41*mWW^3*s*t - 208*ep*mWW^3*s*t - 212*ep^2*mWW^3*s*t - 8*mtt*mWW*s^2*t - 48*ep*mtt*mWW*s^2*t - 64*ep^2*mtt*mWW*s^2*t + 8*mWW^2*s^2*t + 48*ep*mWW^2*s^2*t + 64*ep^2*mWW^2*s^2*t + 3*ep*mtt^3*t^2 + 6*ep^2*mtt^3*t^2 - 6*mtt^2*mWW*t^2 - 24*ep*mtt^2*mWW*t^2 - 24*ep^2*mtt^2*mWW*t^2 + 30*mtt*mWW^2*t^2 + 105*ep*mtt*mWW^2*t^2 + 90*ep^2*mtt*mWW^2*t^2 - 24*mWW^3*t^2 - 84*ep*mWW^3*t^2 - 72*ep^2*mWW^3*t^2 - 7*mtt^2*s*t^2 - 31*ep*mtt^2*s*t^2 - 34*ep^2*mtt^2*s*t^2 + 12*mtt*mWW*s*t^2 + 47*ep*mtt*mWW*s*t^2 + 46*ep^2*mtt*mWW*s*t^2 + 7*mWW^2*s*t^2 + 26*ep*mWW^2*s*t^2 + 24*ep^2*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + 16*ep*mtt*s^2*t^2 + 20*ep^2*mtt*s^2*t^2 - 3*mWW*s^2*t^2 - 16*ep*mWW*s^2*t^2 - 20*ep^2*mWW*s^2*t^2 + 6*mtt^2*t^3 + 21*ep*mtt^2*t^3 + 18*ep^2*mtt^2*t^3 - 21*mtt*mWW*t^3 - 75*ep*mtt*mWW*t^3 - 66*ep^2*mtt*mWW*t^3 + 15*mWW^2*t^3 + 54*ep*mWW^2*t^3 + 48*ep^2*mWW^2*t^3 + 3*mtt*s*t^3 + 12*ep*mtt*s*t^3 + 12*ep^2*mtt*s*t^3 - 3*mWW*s*t^3 - 12*ep*mWW*s*t^3 - 12*ep^2*mWW*s*t^3))/(4*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*s^2*(mtt - s - t)*t*(-mWW + t)^3), (16*ep^3*mtt^9*mWW + 60*ep^4*mtt^9*mWW + 56*ep^5*mtt^9*mWW + 16*ep^2*mtt^8*mWW^2 - 68*ep^3*mtt^8*mWW^2 - 420*ep^4*mtt^8*mWW^2 - 440*ep^5*mtt^8*mWW^2 - 64*ep^2*mtt^7*mWW^3 + 116*ep^3*mtt^7*mWW^3 + 1072*ep^4*mtt^7*mWW^3 + 1168*ep^5*mtt^7*mWW^3 + 96*ep^2*mtt^6*mWW^4 - 104*ep^3*mtt^6*mWW^4 - 1288*ep^4*mtt^6*mWW^4 - 1392*ep^5*mtt^6*mWW^4 - 64*ep^2*mtt^5*mWW^5 + 56*ep^3*mtt^5*mWW^5 + 732*ep^4*mtt^5*mWW^5 + 728*ep^5*mtt^5*mWW^5 + 16*ep^2*mtt^4*mWW^6 - 20*ep^3*mtt^4*mWW^6 - 148*ep^4*mtt^4*mWW^6 - 88*ep^5*mtt^4*mWW^6 + 4*ep^3*mtt^3*mWW^7 - 8*ep^4*mtt^3*mWW^7 - 32*ep^5*mtt^3*mWW^7 - 76*ep^3*mtt^8*mWW*s - 276*ep^4*mtt^8*mWW*s - 248*ep^5*mtt^8*mWW*s - 68*ep^2*mtt^7*mWW^2*s + 292*ep^3*mtt^7*mWW^2*s + 1746*ep^4*mtt^7*mWW^2*s + 1780*ep^5*mtt^7*mWW^2*s - 16*ep*mtt^6*mWW^3*s + 292*ep^2*mtt^6*mWW^3*s - 262*ep^3*mtt^6*mWW^3*s - 4242*ep^4*mtt^6*mWW^3*s - 4844*ep^5*mtt^6*mWW^3*s + 40*ep*mtt^5*mWW^4*s - 428*ep^2*mtt^5*mWW^4*s - 142*ep^3*mtt^5*mWW^4*s + 4656*ep^4*mtt^5*mWW^4*s + 5816*ep^5*mtt^5*mWW^4*s - 24*ep*mtt^4*mWW^5*s + 200*ep^2*mtt^4*mWW^5*s + 224*ep^3*mtt^4*mWW^5*s - 1704*ep^4*mtt^4*mWW^5*s - 2320*ep^5*mtt^4*mWW^5*s - 8*ep*mtt^3*mWW^6*s + 68*ep^2*mtt^3*mWW^6*s + 16*ep^3*mtt^3*mWW^6*s - 798*ep^4*mtt^3*mWW^6*s - 988*ep^5*mtt^3*mWW^6*s + 8*ep*mtt^2*mWW^7*s - 76*ep^2*mtt^2*mWW^7*s - 46*ep^3*mtt^2*mWW^7*s + 750*ep^4*mtt^2*mWW^7*s + 948*ep^5*mtt^2*mWW^7*s + 12*ep^2*mtt*mWW^8*s - 6*ep^3*mtt*mWW^8*s - 132*ep^4*mtt*mWW^8*s - 144*ep^5*mtt*mWW^8*s + 132*ep^3*mtt^7*mWW*s^2 + 456*ep^4*mtt^7*mWW*s^2 + 384*ep^5*mtt^7*mWW*s^2 + 88*ep^2*mtt^6*mWW^2*s^2 - 462*ep^3*mtt^6*mWW^2*s^2 - 2408*ep^4*mtt^6*mWW^2*s^2 - 2264*ep^5*mtt^6*mWW^2*s^2 + 28*ep*mtt^5*mWW^3*s^2 - 354*ep^2*mtt^5*mWW^3*s^2 + 218*ep^3*mtt^5*mWW^3*s^2 + 5008*ep^4*mtt^5*mWW^3*s^2 + 5584*ep^5*mtt^5*mWW^3*s^2 - 60*ep*mtt^4*mWW^4*s^2 + 380*ep^2*mtt^4*mWW^4*s^2 + 902*ep^3*mtt^4*mWW^4*s^2 - 4476*ep^4*mtt^4*mWW^4*s^2 - 6432*ep^5*mtt^4*mWW^4*s^2 + 44*ep*mtt^3*mWW^5*s^2 - 84*ep^2*mtt^3*mWW^5*s^2 - 1204*ep^3*mtt^3*mWW^5*s^2 + 928*ep^4*mtt^3*mWW^5*s^2 + 2560*ep^5*mtt^3*mWW^5*s^2 - 20*ep*mtt^2*mWW^6*s^2 + 338*ep^3*mtt^2*mWW^6*s^2 + 920*ep^4*mtt^2*mWW^6*s^2 + 968*ep^5*mtt^2*mWW^6*s^2 + 8*ep*mtt*mWW^7*s^2 - 26*ep^2*mtt*mWW^7*s^2 + 86*ep^3*mtt*mWW^7*s^2 - 504*ep^4*mtt*mWW^7*s^2 - 912*ep^5*mtt*mWW^7*s^2 - 4*ep^2*mWW^8*s^2 - 10*ep^3*mWW^8*s^2 + 76*ep^4*mWW^8*s^2 + 112*ep^5*mWW^8*s^2 - 88*ep^3*mtt^6*mWW*s^3 - 264*ep^4*mtt^6*mWW*s^3 - 176*ep^5*mtt^6*mWW*s^3 - 19*ep^2*mtt^5*mWW^2*s^3 + 303*ep^3*mtt^5*mWW^2*s^3 + 940*ep^4*mtt^5*mWW^2*s^3 + 516*ep^5*mtt^5*mWW^2*s^3 + 2*mtt^4*mWW^3*s^3 - 5*ep*mtt^4*mWW^3*s^3 + 53*ep^2*mtt^4*mWW^3*s^3 - 154*ep^3*mtt^4*mWW^3*s^3 - 1492*ep^4*mtt^4*mWW^3*s^3 - 960*ep^5*mtt^4*mWW^3*s^3 - 6*mtt^3*mWW^4*s^3 + 40*ep*mtt^3*mWW^4*s^3 + 12*ep^2*mtt^3*mWW^4*s^3 - 1128*ep^3*mtt^3*mWW^4*s^3 + 1422*ep^4*mtt^3*mWW^4*s^3 + 2476*ep^5*mtt^3*mWW^4*s^3 + 6*mtt^2*mWW^5*s^3 - 50*ep*mtt^2*mWW^5*s^3 - 64*ep^2*mtt^2*mWW^5*s^3 + 1074*ep^3*mtt^2*mWW^5*s^3 + 606*ep^4*mtt^2*mWW^5*s^3 - 780*ep^5*mtt^2*mWW^5*s^3 - 2*mtt*mWW^6*s^3 + 16*ep*mtt*mWW^6*s^3 + 39*ep^2*mtt*mWW^6*s^3 - 15*ep^3*mtt*mWW^6*s^3 - 1634*ep^4*mtt*mWW^6*s^3 - 1632*ep^5*mtt*mWW^6*s^3 - ep*mWW^7*s^3 - 21*ep^2*mWW^7*s^3 + 8*ep^3*mWW^7*s^3 + 422*ep^4*mWW^7*s^3 + 556*ep^5*mWW^7*s^3 - 8*ep^3*mtt^5*mWW*s^4 - 84*ep^4*mtt^5*mWW*s^4 - 136*ep^5*mtt^5*mWW*s^4 - 2*ep*mtt^4*mWW^2*s^4 - 45*ep^2*mtt^4*mWW^2*s^4 - 21*ep^3*mtt^4*mWW^2*s^4 + 636*ep^4*mtt^4*mWW^2*s^4 + 1028*ep^5*mtt^4*mWW^2*s^4 - 4*mtt^3*mWW^3*s^4 - 4*ep*mtt^3*mWW^3*s^4 + 152*ep^2*mtt^3*mWW^3*s^4 + 84*ep^3*mtt^3*mWW^3*s^4 - 840*ep^4*mtt^3*mWW^3*s^4 - 1704*ep^5*mtt^3*mWW^3*s^4 + 8*mtt^2*mWW^4*s^4 - 24*ep*mtt^2*mWW^4*s^4 - 160*ep^2*mtt^2*mWW^4*s^4 + 456*ep^3*mtt^2*mWW^4*s^4 + 512*ep^4*mtt^2*mWW^4*s^4 + 464*ep^5*mtt^2*mWW^4*s^4 - 4*mtt*mWW^5*s^4 + 136*ep^2*mtt*mWW^5*s^4 + 64*ep^3*mtt*mWW^5*s^4 - 1588*ep^4*mtt*mWW^5*s^4 - 1552*ep^5*mtt*mWW^5*s^4 - 2*ep*mWW^6*s^4 - 19*ep^2*mWW^6*s^4 + 33*ep^3*mWW^6*s^4 + 340*ep^4*mWW^6*s^4 + 364*ep^5*mWW^6*s^4 + 36*ep^3*mtt^4*mWW*s^5 + 156*ep^4*mtt^4*mWW*s^5 + 168*ep^5*mtt^4*mWW*s^5 + 4*ep*mtt^3*mWW^2*s^5 + 39*ep^2*mtt^3*mWW^2*s^5 - 71*ep^3*mtt^3*mWW^2*s^5 - 670*ep^4*mtt^3*mWW^2*s^5 - 808*ep^5*mtt^3*mWW^2*s^5 + 2*mtt^2*mWW^3*s^5 - 5*ep*mtt^2*mWW^3*s^5 - 91*ep^2*mtt^2*mWW^3*s^5 - 8*ep^3*mtt^2*mWW^3*s^5 + 550*ep^4*mtt^2*mWW^3*s^5 + 828*ep^5*mtt^2*mWW^3*s^5 - 2*mtt*mWW^4*s^5 + 2*ep*mtt*mWW^4*s^5 + 79*ep^2*mtt*mWW^4*s^5 + 69*ep^3*mtt*mWW^4*s^5 - 474*ep^4*mtt*mWW^4*s^5 - 576*ep^5*mtt*mWW^4*s^5 - ep*mWW^5*s^5 + 5*ep^2*mWW^5*s^5 + 6*ep^3*mWW^5*s^5 - 74*ep^4*mWW^5*s^5 - 124*ep^5*mWW^5*s^5 - 12*ep^3*mtt^3*mWW*s^6 - 48*ep^4*mtt^3*mWW*s^6 - 48*ep^5*mtt^3*mWW*s^6 - 2*ep*mtt^2*mWW^2*s^6 - 11*ep^2*mtt^2*mWW^2*s^6 + 27*ep^3*mtt^2*mWW^2*s^6 + 176*ep^4*mtt^2*mWW^2*s^6 + 188*ep^5*mtt^2*mWW^2*s^6 + 2*ep*mtt*mWW^3*s^6 + 12*ep^2*mtt*mWW^3*s^6 + 6*ep^3*mtt*mWW^3*s^6 - 56*ep^4*mtt*mWW^3*s^6 - 72*ep^5*mtt*mWW^3*s^6 - ep^2*mWW^4*s^6 - 21*ep^3*mWW^4*s^6 - 72*ep^4*mWW^4*s^6 - 68*ep^5*mWW^4*s^6 + 8*ep^3*mtt^9*t + 24*ep^4*mtt^9*t + 16*ep^5*mtt^9*t + 8*ep^2*mtt^8*mWW*t - 56*ep^3*mtt^8*mWW*t - 236*ep^4*mtt^8*mWW*t - 184*ep^5*mtt^8*mWW*t - 48*ep^2*mtt^7*mWW^2*t + 140*ep^3*mtt^7*mWW^2*t + 860*ep^4*mtt^7*mWW^2*t + 776*ep^5*mtt^7*mWW^2*t + 104*ep^2*mtt^6*mWW^3*t - 156*ep^3*mtt^6*mWW^3*t - 1472*ep^4*mtt^6*mWW^3*t - 1488*ep^5*mtt^6*mWW^3*t - 96*ep^2*mtt^5*mWW^4*t + 64*ep^3*mtt^5*mWW^4*t + 1168*ep^4*mtt^5*mWW^4*t + 1312*ep^5*mtt^5*mWW^4*t + 24*ep^2*mtt^4*mWW^5*t + 16*ep^3*mtt^4*mWW^5*t - 236*ep^4*mtt^4*mWW^5*t - 344*ep^5*mtt^4*mWW^5*t + 16*ep^2*mtt^3*mWW^6*t - 20*ep^3*mtt^3*mWW^6*t - 196*ep^4*mtt^3*mWW^6*t - 184*ep^5*mtt^3*mWW^6*t - 8*ep^2*mtt^2*mWW^7*t + 4*ep^3*mtt^2*mWW^7*t + 88*ep^4*mtt^2*mWW^7*t + 96*ep^5*mtt^2*mWW^7*t - 32*ep^3*mtt^8*s*t - 96*ep^4*mtt^8*s*t - 64*ep^5*mtt^8*s*t - 40*ep^2*mtt^7*mWW*s*t + 224*ep^3*mtt^7*mWW*s*t + 1004*ep^4*mtt^7*mWW*s*t + 792*ep^5*mtt^7*mWW*s*t - 8*ep*mtt^6*mWW^2*s*t + 248*ep^2*mtt^6*mWW^2*s*t - 488*ep^3*mtt^6*mWW^2*s*t - 3754*ep^4*mtt^6*mWW^2*s*t - 3444*ep^5*mtt^6*mWW^2*s*t + 48*ep*mtt^5*mWW^3*s*t - 608*ep^2*mtt^5*mWW^3*s*t + 198*ep^3*mtt^5*mWW^3*s*t + 6882*ep^4*mtt^5*mWW^3*s*t + 7340*ep^5*mtt^5*mWW^3*s*t - 88*ep*mtt^4*mWW^4*s*t + 692*ep^2*mtt^4*mWW^4*s*t + 518*ep^3*mtt^4*mWW^4*s*t - 6336*ep^4*mtt^4*mWW^4*s*t - 7800*ep^5*mtt^4*mWW^4*s*t + 56*ep*mtt^3*mWW^5*s*t - 296*ep^2*mtt^3*mWW^5*s*t - 556*ep^3*mtt^3*mWW^5*s*t + 2080*ep^4*mtt^3*mWW^5*s*t + 3120*ep^5*mtt^3*mWW^5*s*t - 64*ep^2*mtt^2*mWW^6*s*t + 92*ep^3*mtt^2*mWW^6*s*t + 870*ep^4*mtt^2*mWW^6*s*t + 860*ep^5*mtt^2*mWW^6*s*t - 8*ep*mtt*mWW^7*s*t + 80*ep^2*mtt*mWW^7*s*t + 38*ep^3*mtt*mWW^7*s*t - 782*ep^4*mtt*mWW^7*s*t - 948*ep^5*mtt*mWW^7*s*t - 12*ep^2*mWW^8*s*t + 6*ep^3*mWW^8*s*t + 132*ep^4*mWW^8*s*t + 144*ep^5*mWW^8*s*t + 48*ep^3*mtt^7*s^2*t + 144*ep^4*mtt^7*s^2*t + 96*ep^5*mtt^7*s^2*t + 81*ep^2*mtt^6*mWW*s^2*t - 346*ep^3*mtt^6*mWW*s^2*t - 1692*ep^4*mtt^6*mWW*s^2*t - 1352*ep^5*mtt^6*mWW*s^2*t + 2*mtt^5*mWW^2*s^2*t + 21*ep*mtt^5*mWW^2*s^2*t - 463*ep^2*mtt^5*mWW^2*s^2*t + 688*ep^3*mtt^5*mWW^2*s^2*t + 5730*ep^4*mtt^5*mWW^2*s^2*t + 5012*ep^5*mtt^5*mWW^2*s^2*t - 8*mtt^4*mWW^3*s^2*t - 47*ep*mtt^4*mWW^3*s^2*t + 890*ep^2*mtt^4*mWW^3*s^2*t - 792*ep^3*mtt^4*mWW^3*s^2*t - 7718*ep^4*mtt^4*mWW^3*s^2*t - 6780*ep^5*mtt^4*mWW^3*s^2*t + 12*mtt^3*mWW^4*s^2*t - 18*ep*mtt^3*mWW^4*s^2*t - 518*ep^2*mtt^3*mWW^4*s^2*t + 812*ep^3*mtt^3*mWW^4*s^2*t + 3260*ep^4*mtt^3*mWW^4*s^2*t + 2536*ep^5*mtt^3*mWW^4*s^2*t - 8*mtt^2*mWW^5*s^2*t + 94*ep*mtt^2*mWW^5*s^2*t - 179*ep^2*mtt^2*mWW^5*s^2*t - 542*ep^3*mtt^2*mWW^5*s^2*t + 1200*ep^4*mtt^2*mWW^5*s^2*t + 1216*ep^5*mtt^2*mWW^5*s^2*t + 2*mtt*mWW^6*s^2*t - 51*ep*mtt*mWW^6*s^2*t + 181*ep^2*mtt*mWW^6*s^2*t + 116*ep^3*mtt*mWW^6*s^2*t - 814*ep^4*mtt*mWW^6*s^2*t - 540*ep^5*mtt*mWW^6*s^2*t + ep*mWW^7*s^2*t + 8*ep^2*mWW^7*s^2*t + 16*ep^3*mWW^7*s^2*t - 110*ep^4*mWW^7*s^2*t - 188*ep^5*mWW^7*s^2*t - 32*ep^3*mtt^6*s^3*t - 96*ep^4*mtt^6*s^3*t - 64*ep^5*mtt^6*s^3*t - 2*ep*mtt^5*mWW*s^3*t - 87*ep^2*mtt^5*mWW*s^3*t + 269*ep^3*mtt^5*mWW*s^3*t + 1456*ep^4*mtt^5*mWW*s^3*t + 1172*ep^5*mtt^5*mWW*s^3*t - 4*mtt^4*mWW^2*s^3*t - 12*ep*mtt^4*mWW^2*s^3*t + 376*ep^2*mtt^4*mWW^2*s^3*t - 532*ep^3*mtt^4*mWW^2*s^3*t - 3642*ep^4*mtt^4*mWW^2*s^3*t - 2924*ep^5*mtt^4*mWW^2*s^3*t + 12*mtt^3*mWW^3*s^3*t - 42*ep*mtt^3*mWW^3*s^3*t - 348*ep^2*mtt^3*mWW^3*s^3*t + 1336*ep^3*mtt^3*mWW^3*s^3*t + 1338*ep^4*mtt^3*mWW^3*s^3*t - 252*ep^5*mtt^3*mWW^3*s^3*t - 12*mtt^2*mWW^4*s^3*t + 114*ep*mtt^2*mWW^4*s^3*t - 138*ep^2*mtt^2*mWW^4*s^3*t - 1102*ep^3*mtt^2*mWW^4*s^3*t + 1662*ep^4*mtt^2*mWW^4*s^3*t + 2596*ep^5*mtt^2*mWW^4*s^3*t + 4*mtt*mWW^5*s^3*t - 60*ep*mtt*mWW^5*s^3*t + 187*ep^2*mtt*mWW^5*s^3*t + 51*ep^3*mtt*mWW^5*s^3*t - 466*ep^4*mtt*mWW^5*s^3*t - 136*ep^5*mtt*mWW^5*s^3*t + 2*ep*mWW^6*s^3*t + 10*ep^2*mWW^6*s^3*t + 10*ep^3*mWW^6*s^3*t - 252*ep^4*mWW^6*s^3*t - 392*ep^5*mWW^6*s^3*t + 8*ep^3*mtt^5*s^4*t + 24*ep^4*mtt^5*s^4*t + 16*ep^5*mtt^5*s^4*t + 4*ep*mtt^4*mWW*s^4*t + 53*ep^2*mtt^4*mWW*s^4*t - 115*ep^3*mtt^4*mWW*s^4*t - 692*ep^4*mtt^4*mWW*s^4*t - 564*ep^5*mtt^4*mWW*s^4*t + 2*mtt^3*mWW^2*s^4*t - 3*ep*mtt^3*mWW^2*s^4*t - 109*ep^2*mtt^3*mWW^2*s^4*t + 214*ep^3*mtt^3*mWW^2*s^4*t + 634*ep^4*mtt^3*mWW^2*s^4*t + 492*ep^5*mtt^3*mWW^2*s^4*t - 4*mtt^2*mWW^3*s^4*t + 39*ep*mtt^2*mWW^3*s^4*t - 25*ep^2*mtt^2*mWW^3*s^4*t - 534*ep^3*mtt^2*mWW^3*s^4*t + 842*ep^4*mtt^2*mWW^3*s^4*t + 964*ep^5*mtt^2*mWW^3*s^4*t + 2*mtt*mWW^4*s^4*t - 9*ep*mtt*mWW^4*s^4*t + 17*ep^2*mtt*mWW^4*s^4*t - 194*ep^3*mtt*mWW^4*s^4*t + 246*ep^4*mtt*mWW^4*s^4*t + 692*ep^5*mtt*mWW^4*s^4*t + ep*mWW^5*s^4*t + 13*ep^3*mWW^5*s^4*t - 30*ep^4*mWW^5*s^4*t - 64*ep^5*mWW^5*s^4*t - 2*ep*mtt^3*mWW*s^5*t - 17*ep^2*mtt^3*mWW*s^5*t + 23*ep^3*mtt^3*mWW*s^5*t + 180*ep^4*mtt^3*mWW*s^5*t + 164*ep^5*mtt^3*mWW*s^5*t + 2*ep*mtt^2*mWW^2*s^5*t - 2*ep^2*mtt^2*mWW^2*s^5*t - 20*ep^3*mtt^2*mWW^2*s^5*t + 156*ep^4*mtt^2*mWW^2*s^5*t + 64*ep^5*mtt^2*mWW^2*s^5*t - 15*ep^2*mtt*mWW^3*s^5*t - 37*ep^3*mtt*mWW^3*s^5*t + 196*ep^4*mtt*mWW^3*s^5*t + 308*ep^5*mtt*mWW^3*s^5*t + 2*ep^2*mWW^4*s^5*t + 2*ep^3*mWW^4*s^5*t - 20*ep^4*mWW^4*s^5*t - 24*ep^5*mWW^4*s^5*t + 2*ep^2*mtt^2*mWW*s^6*t + ep^3*mtt^2*mWW*s^6*t - 20*ep^4*mtt^2*mWW*s^6*t - 28*ep^5*mtt^2*mWW*s^6*t - 2*ep^2*mtt*mWW^2*s^6*t - 2*ep^3*mtt*mWW^2*s^6*t + 16*ep^4*mtt*mWW^2*s^6*t + 24*ep^5*mtt*mWW^2*s^6*t + ep^3*mWW^3*s^6*t + 4*ep^4*mWW^3*s^6*t + 4*ep^5*mWW^3*s^6*t)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)*t*(-mWW + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(16*ep^2*mtt^8*mWW + 60*ep^3*mtt^8*mWW + 56*ep^4*mtt^8*mWW + 16*ep*mtt^7*mWW^2 - 52*ep^2*mtt^7*mWW^2 - 360*ep^3*mtt^7*mWW^2 - 384*ep^4*mtt^7*mWW^2 - 48*ep*mtt^6*mWW^3 + 64*ep^2*mtt^6*mWW^3 + 712*ep^3*mtt^6*mWW^3 + 784*ep^4*mtt^6*mWW^3 + 48*ep*mtt^5*mWW^4 - 40*ep^2*mtt^5*mWW^4 - 576*ep^3*mtt^5*mWW^4 - 608*ep^4*mtt^5*mWW^4 - 16*ep*mtt^4*mWW^5 + 16*ep^2*mtt^4*mWW^5 + 156*ep^3*mtt^4*mWW^5 + 120*ep^4*mtt^4*mWW^5 - 4*ep^2*mtt^3*mWW^6 + 8*ep^3*mtt^3*mWW^6 + 32*ep^4*mtt^3*mWW^6 - 76*ep^2*mtt^7*mWW*s - 276*ep^3*mtt^7*mWW*s - 248*ep^4*mtt^7*mWW*s - 52*ep*mtt^6*mWW^2*s + 276*ep^2*mtt^6*mWW^2*s + 1514*ep^3*mtt^6*mWW^2*s + 1508*ep^4*mtt^6*mWW^2*s + 180*ep*mtt^5*mWW^3*s - 406*ep^2*mtt^5*mWW^3*s - 3172*ep^3*mtt^5*mWW^3*s - 3280*ep^4*mtt^5*mWW^3*s - 240*ep*mtt^4*mWW^4*s + 328*ep^2*mtt^4*mWW^4*s + 3324*ep^3*mtt^4*mWW^4*s + 3416*ep^4*mtt^4*mWW^4*s + 160*ep*mtt^3*mWW^5*s - 168*ep^2*mtt^3*mWW^5*s - 1940*ep^3*mtt^3*mWW^5*s - 1928*ep^4*mtt^3*mWW^5*s - 60*ep*mtt^2*mWW^6*s + 52*ep^2*mtt^2*mWW^6*s + 682*ep^3*mtt^2*mWW^6*s + 676*ep^4*mtt^2*mWW^6*s + 12*ep*mtt*mWW^7*s - 6*ep^2*mtt*mWW^7*s - 132*ep^3*mtt*mWW^7*s - 144*ep^4*mtt*mWW^7*s + 132*ep^2*mtt^6*mWW*s^2 + 456*ep^3*mtt^6*mWW*s^2 + 384*ep^4*mtt^6*mWW*s^2 + 44*ep*mtt^5*mWW^2*s^2 - 526*ep^2*mtt^5*mWW^2*s^2 - 2192*ep^3*mtt^5*mWW^2*s^2 - 1928*ep^4*mtt^5*mWW^2*s^2 - 178*ep*mtt^4*mWW^3*s^2 + 808*ep^2*mtt^4*mWW^3*s^2 + 4424*ep^3*mtt^4*mWW^3*s^2 + 4152*ep^4*mtt^4*mWW^3*s^2 + 246*ep*mtt^3*mWW^4*s^2 - 558*ep^2*mtt^3*mWW^4*s^2 - 4612*ep^3*mtt^3*mWW^4*s^2 - 4696*ep^4*mtt^3*mWW^4*s^2 - 138*ep*mtt^2*mWW^5*s^2 + 126*ep^2*mtt^2*mWW^5*s^2 + 2516*ep^3*mtt^2*mWW^5*s^2 + 2840*ep^4*mtt^2*mWW^5*s^2 + 30*ep*mtt*mWW^6*s^2 + 28*ep^2*mtt*mWW^6*s^2 - 668*ep^3*mtt*mWW^6*s^2 - 864*ep^4*mtt*mWW^6*s^2 - 4*ep*mWW^7*s^2 - 10*ep^2*mWW^7*s^2 + 76*ep^3*mWW^7*s^2 + 112*ep^4*mWW^7*s^2 - 88*ep^2*mtt^5*mWW*s^3 - 264*ep^3*mtt^5*mWW*s^3 - 176*ep^4*mtt^5*mWW*s^3 - 2*mtt^4*mWW^2*s^3 + 5*ep*mtt^4*mWW^2*s^3 + 425*ep^2*mtt^4*mWW^2*s^3 + 1140*ep^3*mtt^4*mWW^2*s^3 + 652*ep^4*mtt^4*mWW^2*s^3 + 7*mtt^3*mWW^3*s^3 + 34*ep*mtt^3*mWW^3*s^3 - 725*ep^2*mtt^3*mWW^3*s^3 - 2456*ep^3*mtt^3*mWW^3*s^3 - 1732*ep^4*mtt^3*mWW^3*s^3 - 9*mtt^2*mWW^4*s^3 - 112*ep*mtt^2*mWW^4*s^3 + 471*ep^2*mtt^2*mWW^4*s^3 + 3154*ep^3*mtt^2*mWW^4*s^3 + 3008*ep^4*mtt^2*mWW^4*s^3 + 5*mtt*mWW^5*s^3 + 94*ep*mtt*mWW^5*s^3 - 91*ep^2*mtt*mWW^5*s^3 - 1996*ep^3*mtt*mWW^5*s^3 - 2308*ep^4*mtt*mWW^5*s^3 - mWW^6*s^3 - 21*ep*mWW^6*s^3 + 8*ep^2*mWW^6*s^3 + 422*ep^3*mWW^6*s^3 + 556*ep^4*mWW^6*s^3 - 8*ep^2*mtt^4*mWW*s^4 - 84*ep^3*mtt^4*mWW*s^4 - 136*ep^4*mtt^4*mWW*s^4 + 4*mtt^3*mWW^2*s^4 - 13*ep*mtt^3*mWW^2*s^4 - 83*ep^2*mtt^3*mWW^2*s^4 + 160*ep^3*mtt^3*mWW^2*s^4 + 484*ep^4*mtt^3*mWW^2*s^4 - 10*mtt^2*mWW^3*s^4 + 17*ep*mtt^2*mWW^3*s^4 + 265*ep^2*mtt^2*mWW^3*s^4 + 344*ep^3*mtt^2*mWW^3*s^4 - 196*ep^4*mtt^2*mWW^3*s^4 + 8*mtt*mWW^4*s^4 + 31*ep*mtt*mWW^4*s^4 - 175*ep^2*mtt*mWW^4*s^4 - 936*ep^3*mtt*mWW^4*s^4 - 708*ep^4*mtt*mWW^4*s^4 - 2*mWW^5*s^4 - 19*ep*mWW^5*s^4 + 33*ep^2*mWW^5*s^4 + 340*ep^3*mWW^5*s^4 + 364*ep^4*mWW^5*s^4 + 36*ep^2*mtt^3*mWW*s^5 + 156*ep^3*mtt^3*mWW*s^5 + 168*ep^4*mtt^3*mWW*s^5 - 2*mtt^2*mWW^2*s^5 - ep*mtt^2*mWW^2*s^5 - 73*ep^2*mtt^2*mWW^2*s^5 - 382*ep^3*mtt^2*mWW^2*s^5 - 448*ep^4*mtt^2*mWW^2*s^5 + 3*mtt*mWW^3*s^5 - 4*ep*mtt*mWW^3*s^5 + 15*ep^2*mtt*mWW^3*s^5 + 220*ep^3*mtt*mWW^3*s^5 + 340*ep^4*mtt*mWW^3*s^5 - mWW^4*s^5 + 5*ep*mWW^4*s^5 + 6*ep^2*mWW^4*s^5 - 74*ep^3*mWW^4*s^5 - 124*ep^4*mWW^4*s^5 - 12*ep^2*mtt^2*mWW*s^6 - 48*ep^3*mtt^2*mWW*s^6 - 48*ep^4*mtt^2*mWW*s^6 + ep*mtt*mWW^2*s^6 + 33*ep^2*mtt*mWW^2*s^6 + 120*ep^3*mtt*mWW^2*s^6 + 116*ep^4*mtt*mWW^2*s^6 - ep*mWW^3*s^6 - 21*ep^2*mWW^3*s^6 - 72*ep^3*mWW^3*s^6 - 68*ep^4*mWW^3*s^6 + 8*ep^2*mtt^8*t + 24*ep^3*mtt^8*t + 16*ep^4*mtt^8*t + 8*ep*mtt^7*mWW*t - 48*ep^2*mtt^7*mWW*t - 212*ep^3*mtt^7*mWW*t - 168*ep^4*mtt^7*mWW*t - 40*ep*mtt^6*mWW^2*t + 92*ep^2*mtt^6*mWW^2*t + 648*ep^3*mtt^6*mWW^2*t + 608*ep^4*mtt^6*mWW^2*t + 64*ep*mtt^5*mWW^3*t - 64*ep^2*mtt^5*mWW^3*t - 824*ep^3*mtt^5*mWW^3*t - 880*ep^4*mtt^5*mWW^3*t - 32*ep*mtt^4*mWW^4*t + 344*ep^3*mtt^4*mWW^4*t + 432*ep^4*mtt^4*mWW^4*t - 8*ep*mtt^3*mWW^5*t + 16*ep^2*mtt^3*mWW^5*t + 108*ep^3*mtt^3*mWW^5*t + 88*ep^4*mtt^3*mWW^5*t + 8*ep*mtt^2*mWW^6*t - 4*ep^2*mtt^2*mWW^6*t - 88*ep^3*mtt^2*mWW^6*t - 96*ep^4*mtt^2*mWW^6*t - 32*ep^2*mtt^7*s*t - 96*ep^3*mtt^7*s*t - 64*ep^4*mtt^7*s*t - 32*ep*mtt^6*mWW*s*t + 192*ep^2*mtt^6*mWW*s*t + 852*ep^3*mtt^6*mWW*s*t + 680*ep^4*mtt^6*mWW*s*t + 152*ep*mtt^5*mWW^2*s*t - 404*ep^2*mtt^5*mWW^2*s*t - 2634*ep^3*mtt^5*mWW^2*s*t - 2436*ep^4*mtt^5*mWW^2*s*t - 276*ep*mtt^4*mWW^3*s*t + 398*ep^2*mtt^4*mWW^3*s*t + 3924*ep^3*mtt^4*mWW^3*s*t + 4048*ep^4*mtt^4*mWW^3*s*t + 248*ep*mtt^3*mWW^4*s*t - 216*ep^2*mtt^3*mWW^4*s*t - 3180*ep^3*mtt^3*mWW^4*s*t - 3512*ep^4*mtt^3*mWW^4*s*t - 128*ep*mtt^2*mWW^5*s*t + 92*ep^2*mtt^2*mWW^5*s*t + 1572*ep^3*mtt^2*mWW^5*s*t + 1752*ep^4*mtt^2*mWW^5*s*t + 48*ep*mtt*mWW^6*s*t - 36*ep^2*mtt*mWW^6*s*t - 570*ep^3*mtt*mWW^6*s*t - 612*ep^4*mtt*mWW^6*s*t - 12*ep*mWW^7*s*t + 6*ep^2*mWW^7*s*t + 132*ep^3*mWW^7*s*t + 144*ep^4*mWW^7*s*t + 48*ep^2*mtt^6*s^2*t + 144*ep^3*mtt^6*s^2*t + 96*ep^4*mtt^6*s^2*t - 2*mtt^5*mWW*s^2*t + 43*ep*mtt^5*mWW*s^2*t - 286*ep^2*mtt^5*mWW*s^2*t - 1268*ep^3*mtt^5*mWW*s^2*t - 1016*ep^4*mtt^5*mWW*s^2*t + 9*mtt^4*mWW^2*s^2*t - 194*ep*mtt^4*mWW^2*s^2*t + 606*ep^2*mtt^4*mWW^2*s^2*t + 3602*ep^3*mtt^4*mWW^2*s^2*t + 3124*ep^4*mtt^4*mWW^2*s^2*t - 16*mtt^3*mWW^3*s^2*t + 328*ep*mtt^3*mWW^3*s^2*t - 634*ep^2*mtt^3*mWW^3*s^2*t - 4544*ep^3*mtt^3*mWW^3*s^2*t - 4000*ep^4*mtt^3*mWW^3*s^2*t + 14*mtt^2*mWW^4*s^2*t - 238*ep*mtt^2*mWW^4*s^2*t + 370*ep^2*mtt^2*mWW^4*s^2*t + 2524*ep^3*mtt^2*mWW^4*s^2*t + 2024*ep^4*mtt^2*mWW^4*s^2*t - 6*mtt*mWW^5*s^2*t + 53*ep*mtt*mWW^5*s^2*t - 120*ep^2*mtt*mWW^5*s^2*t - 348*ep^3*mtt*mWW^5*s^2*t - 40*ep^4*mtt*mWW^5*s^2*t + mWW^6*s^2*t + 8*ep*mWW^6*s^2*t + 16*ep^2*mWW^6*s^2*t - 110*ep^3*mWW^6*s^2*t - 188*ep^4*mWW^6*s^2*t - 32*ep^2*mtt^5*s^3*t - 96*ep^3*mtt^5*s^3*t - 64*ep^4*mtt^5*s^3*t + 4*mtt^4*mWW*s^3*t - 19*ep*mtt^4*mWW*s^3*t + 203*ep^2*mtt^4*mWW*s^3*t + 840*ep^3*mtt^4*mWW*s^3*t + 652*ep^4*mtt^4*mWW*s^3*t - 14*mtt^3*mWW^2*s^3*t + 95*ep*mtt^3*mWW^2*s^3*t - 405*ep^2*mtt^3*mWW^2*s^3*t - 1998*ep^3*mtt^3*mWW^2*s^3*t - 1512*ep^4*mtt^3*mWW^2*s^3*t + 18*mtt^2*mWW^3*s^3*t - 115*ep*mtt^2*mWW^3*s^3*t + 403*ep^2*mtt^2*mWW^3*s^3*t + 1424*ep^3*mtt^2*mWW^3*s^3*t + 692*ep^4*mtt^2*mWW^3*s^3*t - 10*mtt*mWW^4*s^3*t + 29*ep*mtt*mWW^4*s^3*t - 179*ep^2*mtt*mWW^4*s^3*t + 82*ep^3*mtt*mWW^4*s^3*t + 624*ep^4*mtt*mWW^4*s^3*t + 2*mWW^5*s^3*t + 10*ep*mWW^5*s^3*t + 10*ep^2*mWW^5*s^3*t - 252*ep^3*mWW^5*s^3*t - 392*ep^4*mWW^5*s^3*t + 8*ep^2*mtt^4*s^4*t + 24*ep^3*mtt^4*s^4*t + 16*ep^4*mtt^4*s^4*t - 2*mtt^3*mWW*s^4*t - 3*ep*mtt^3*mWW*s^4*t - 77*ep^2*mtt^3*mWW*s^4*t - 228*ep^3*mtt^3*mWW*s^4*t - 140*ep^4*mtt^3*mWW*s^4*t + 5*mtt^2*mWW^2*s^4*t - 8*ep*mtt^2*mWW^2*s^4*t + 113*ep^2*mtt^2*mWW^2*s^4*t + 298*ep^3*mtt^2*mWW^2*s^4*t + 120*ep^4*mtt^2*mWW^2*s^4*t - 4*mtt*mWW^3*s^4*t - 5*ep*mtt*mWW^3*s^4*t - 89*ep^2*mtt*mWW^3*s^4*t + 112*ep^3*mtt*mWW^3*s^4*t + 260*ep^4*mtt*mWW^3*s^4*t + mWW^4*s^4*t + 13*ep^2*mWW^4*s^4*t - 30*ep^3*mWW^4*s^4*t - 64*ep^4*mWW^4*s^4*t + 3*ep*mtt^2*mWW*s^5*t + 17*ep^2*mtt^2*mWW*s^5*t + 20*ep^3*mtt^2*mWW*s^5*t - 4*ep^4*mtt^2*mWW*s^5*t - 5*ep*mtt*mWW^2*s^5*t - 3*ep^2*mtt*mWW^2*s^5*t + 80*ep^3*mtt*mWW^2*s^5*t + 92*ep^4*mtt*mWW^2*s^5*t + 2*ep*mWW^3*s^5*t + 2*ep^2*mWW^3*s^5*t - 20*ep^3*mWW^3*s^5*t - 24*ep^4*mWW^3*s^5*t - ep^2*mtt*mWW*s^6*t - 4*ep^3*mtt*mWW*s^6*t - 4*ep^4*mtt*mWW*s^6*t + ep^2*mWW^2*s^6*t + 4*ep^3*mWW^2*s^6*t + 4*ep^4*mWW^2*s^6*t))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s^3*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)*t*(-mWW + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(8*mtt^4*mWW^2 + 11*ep*mtt^4*mWW^2 - 29*ep^2*mtt^4*mWW^2 - 38*ep^3*mtt^4*mWW^2 + 6*mtt^3*mWW^3 + 27*ep*mtt^3*mWW^3 - 129*ep^2*mtt^3*mWW^3 - 198*ep^3*mtt^3*mWW^3 - 72*mtt^2*mWW^4 - 127*ep*mtt^2*mWW^4 + 701*ep^2*mtt^2*mWW^4 + 974*ep^3*mtt^2*mWW^4 + 94*mtt*mWW^5 + 137*ep*mtt*mWW^5 - 867*ep^2*mtt*mWW^5 - 1170*ep^3*mtt*mWW^5 - 36*mWW^6 - 48*ep*mWW^6 + 324*ep^2*mWW^6 + 432*ep^3*mWW^6 - 16*mtt^3*mWW^2*s - 20*ep*mtt^3*mWW^2*s + 48*ep^2*mtt^3*mWW^2*s + 48*ep^3*mtt^3*mWW^2*s - 35*mtt^2*mWW^3*s - 63*ep*mtt^2*mWW^3*s + 436*ep^2*mtt^2*mWW^3*s + 604*ep^3*mtt^2*mWW^3*s + 126*mtt*mWW^4*s + 172*ep*mtt*mWW^4*s - 1146*ep^2*mtt*mWW^4*s - 1492*ep^3*mtt*mWW^4*s - 75*mWW^5*s - 89*ep*mWW^5*s + 662*ep^2*mWW^5*s + 840*ep^3*mWW^5*s - mtt^2*mWW^2*s^2 - 8*ep*mtt^2*mWW^2*s^2 + 39*ep^2*mtt^2*mWW^2*s^2 + 102*ep^3*mtt^2*mWW^2*s^2 + 58*mtt*mWW^3*s^2 + 53*ep*mtt*mWW^3*s^2 - 535*ep^2*mtt*mWW^3*s^2 - 698*ep^3*mtt*mWW^3*s^2 - 59*mWW^4*s^2 - 51*ep*mWW^4*s^2 + 486*ep^2*mWW^4*s^2 + 584*ep^3*mWW^4*s^2 + 18*mtt*mWW^2*s^3 + 32*ep*mtt*mWW^2*s^3 - 106*ep^2*mtt*mWW^2*s^3 - 196*ep^3*mtt*mWW^2*s^3 - 29*mWW^3*s^3 - 17*ep*mWW^3*s^3 + 228*ep^2*mWW^3*s^3 + 292*ep^3*mWW^3*s^3 - 9*mWW^2*s^4 - 15*ep*mWW^2*s^4 + 48*ep^2*mWW^2*s^4 + 84*ep^3*mWW^2*s^4 - 10*mtt^4*mWW*t - 11*ep*mtt^4*mWW*t + 59*ep^2*mtt^4*mWW*t + 82*ep^3*mtt^4*mWW*t - 51*mtt^3*mWW^2*t - 90*ep*mtt^3*mWW^2*t + 477*ep^2*mtt^3*mWW^2*t + 666*ep^3*mtt^3*mWW^2*t + 225*mtt^2*mWW^3*t + 312*ep*mtt^2*mWW^3*t - 2009*ep^2*mtt^2*mWW^3*t - 2746*ep^3*mtt^2*mWW^3*t - 257*mtt*mWW^4*t - 326*ep*mtt*mWW^4*t + 2287*ep^2*mtt*mWW^4*t + 3102*ep^3*mtt*mWW^4*t + 93*mWW^5*t + 115*ep*mWW^5*t - 814*ep^2*mWW^5*t - 1104*ep^3*mWW^5*t + 32*mtt^3*mWW*s*t + 30*ep*mtt^3*mWW*s*t - 218*ep^2*mtt^3*mWW*s*t - 300*ep^3*mtt^3*mWW*s*t + 90*mtt^2*mWW^2*s*t + 156*ep*mtt^2*mWW^2*s*t - 828*ep^2*mtt^2*mWW^2*s*t - 1080*ep^3*mtt^2*mWW^2*s*t - 292*mtt*mWW^3*s*t - 382*ep*mtt*mWW^3*s*t + 2546*ep^2*mtt*mWW^3*s*t + 3324*ep^3*mtt*mWW^3*s*t + 170*mWW^4*s*t + 196*ep*mWW^4*s*t - 1500*ep^2*mWW^4*s*t - 1944*ep^3*mWW^4*s*t - 31*mtt^2*mWW*s^2*t - 18*ep*mtt^2*mWW*s^2*t + 259*ep^2*mtt^2*mWW*s^2*t + 342*ep^3*mtt^2*mWW*s^2*t - 45*mtt*mWW^2*s^2*t - 62*ep*mtt*mWW^2*s^2*t + 371*ep^2*mtt*mWW^2*s^2*t + 390*ep^3*mtt*mWW^2*s^2*t + 80*mWW^3*s^2*t + 84*ep*mWW^3*s^2*t - 642*ep^2*mWW^3*s^2*t - 740*ep^3*mWW^3*s^2*t + 6*mtt*mWW*s^3*t - 10*ep*mtt*mWW*s^3*t - 100*ep^2*mtt*mWW*s^3*t - 112*ep^3*mtt*mWW*s^3*t + 6*mWW^2*s^3*t - 4*ep*mWW^2*s^3*t - 20*ep^2*mWW^2*s^3*t + 24*ep^3*mWW^2*s^3*t + 3*mWW*s^4*t + 9*ep*mWW*s^4*t - 12*ep^3*mWW*s^4*t - 6*mtt^4*t^2 - 8*ep*mtt^4*t^2 + 34*ep^2*mtt^4*t^2 + 52*ep^3*mtt^4*t^2 + 83*mtt^3*mWW*t^2 + 101*ep*mtt^3*mWW*t^2 - 652*ep^2*mtt^3*mWW*t^2 - 924*ep^3*mtt^3*mWW*t^2 - 219*mtt^2*mWW^2*t^2 - 251*ep*mtt^2*mWW^2*t^2 + 1836*ep^2*mtt^2*mWW^2*t^2 + 2564*ep^3*mtt^2*mWW^2*t^2 + 213*mtt*mWW^3*t^2 + 239*ep*mtt*mWW^3*t^2 - 1820*ep^2*mtt*mWW^3*t^2 - 2532*ep^3*mtt*mWW^3*t^2 - 71*mWW^4*t^2 - 81*ep*mWW^4*t^2 + 602*ep^2*mWW^4*t^2 + 840*ep^3*mWW^4*t^2 + 14*mtt^3*s*t^2 + 20*ep*mtt^3*s*t^2 - 70*ep^2*mtt^3*s*t^2 - 108*ep^3*mtt^3*s*t^2 - 163*mtt^2*mWW*s*t^2 - 201*ep*mtt^2*mWW*s*t^2 + 1256*ep^2*mtt^2*mWW*s*t^2 + 1772*ep^3*mtt^2*mWW*s*t^2 + 292*mtt*mWW^2*s*t^2 + 336*ep*mtt*mWW^2*s*t^2 - 2408*ep^2*mtt*mWW^2*s*t^2 - 3344*ep^3*mtt*mWW^2*s*t^2 - 143*mWW^3*s*t^2 - 155*ep*mWW^3*s*t^2 + 1222*ep^2*mWW^3*s*t^2 + 1680*ep^3*mWW^3*s*t^2 - 10*mtt^2*s^2*t^2 - 16*ep*mtt^2*s^2*t^2 + 38*ep^2*mtt^2*s^2*t^2 + 60*ep^3*mtt^2*s^2*t^2 + 89*mtt*mWW*s^2*t^2 + 111*ep*mtt*mWW*s^2*t^2 - 652*ep^2*mtt*mWW*s^2*t^2 - 916*ep^3*mtt*mWW*s^2*t^2 - 81*mWW^2*s^2*t^2 - 93*ep*mWW^2*s^2*t^2 + 636*ep^2*mWW^2*s^2*t^2 + 876*ep^3*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 4*ep*mtt*s^3*t^2 - 2*ep^2*mtt*s^3*t^2 - 4*ep^3*mtt*s^3*t^2 - 9*mWW*s^3*t^2 - 11*ep*mWW*s^3*t^2 + 48*ep^2*mWW*s^3*t^2 + 68*ep^3*mWW*s^3*t^2))/(2*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^3*(mtt - s - t)*t*(-mWW + t)^2)}, {0, 0, 0, (ep*mtt^2 - ep*mtt*s + mtt*t - ep*mtt*t - s*t - ep*s*t - t^2)/((mtt - t)*(mtt - s - t)*t), -(mtt - t)^(-1), 0, (mtt*mWW - mWW*s + 3*mtt*t - 2*mWW*t - 3*s*t - 2*t^2)/(4*(mtt - t)*(mtt - s - t)*t), (-3*ep*(mtt - s - 2*t)*(s + t))/(2*s*(mtt - t)*(mtt - s - t)*t), 0, (ep*(mtt - s)^2)/(s*(mtt - t)*(mtt - s - t)*t), 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*mtt*(mtt - s - 2*t))/(ep*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t)), 0, -(((mtt - s)*(ep*mtt^2 - ep*mtt*mWW - 2*ep*mtt*s + ep*mWW*s + ep*s^2 - ep*mtt*t + mWW*t - 2*ep*mWW*t + ep*s*t))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(mtt - s - 2*t))/(s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t), (3*mtt^3 - 3*mtt^2*mWW - 6*mtt^2*s + 4*mtt*mWW*s + 3*mtt*s^2 - mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + 2*mWW*s*t)/(2*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - s - 2*t))/(ep*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - s - 2*t))/(4*ep*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t), 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(-mtt + 3*ep*mtt + ep*s)*(mtt - s - 2*t))/(ep*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t)), ((-1 + ep)*(-1 + 2*ep)*(mtt - 5*mWW)*(mtt - s - 2*t))/(4*ep*(mtt - mWW)*mWW*s*(mtt - t)*(mtt - s - t)*t), (-3*(mtt - s - 2*t)*(mWW + t))/(8*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t), (3*(-1 + 2*ep)*(-2 + 3*ep)*(mtt - s - 2*t))/(8*ep*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t), -((ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW + ep*mWW^2 - 4*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)*(mtt - s - 2*t))/(4*ep*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt + 7*ep*mtt + mWW - 4*ep*mWW + ep*s)*(mtt - s - 2*t))/(4*ep*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt - s - 2*t))/(4*ep^2*s^2*(mtt - t)*(mtt - s - t)*t)}, {0, 0, 0, 0, -(mtt*mWW - 6*ep*mtt*mWW - mWW*s + 6*ep*mWW*s - 5*mtt*t - 10*ep*mtt*t - mWW*t + 10*ep*mWW*t + 5*s*t + 10*ep*s*t + 5*t^2 + 6*ep*t^2)/(4*t*(-mWW + t)*(-mtt + s + t)), (-3*(-1 + 2*ep)*(1 + 2*ep))/(4*(mWW - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-mtt + s)*(-(ep*mtt^2) - 10*ep^2*mtt^2 + mtt*mWW - 4*ep*mtt*mWW + 20*ep^2*mtt*mWW - 4*ep*mWW^2 + 8*ep^2*mWW^2 + 2*ep*mtt*s + 20*ep^2*mtt*s - mWW*s + 4*ep*mWW*s - 20*ep^2*mWW*s - ep*s^2 - 10*ep^2*s^2 + ep*mtt*t + 6*ep^2*mtt*t - mWW*t - 4*ep*mWW*t + 12*ep^2*mWW*t - ep*s*t - 6*ep^2*s*t))/(4*s*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*t*(-mtt + s + t)), -((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(-mtt - 4*ep*mtt + 4*ep*mWW + s + 4*ep*s + t + 6*ep*t))/(2*s*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*t*(-mtt + s + t)), 0, 0, 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(mtt - 12*ep^2*mtt - s + 12*ep^2*s - t - 2*ep*t + 24*ep^2*t))/(2*ep*s*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)*t*(-mtt + s + t)), -((-1 + ep)*(-1 + 2*ep)*(-mtt - 10*ep*mtt + 4*ep*mWW + s + 10*ep*s + t + 6*ep*t))/(4*ep*mWW*s*(mWW - t)*t*(-mtt + s + t)), -(-(ep*mWW^2) - 2*mWW*t + 10*ep*mWW*t - 6*t^2 + 23*ep*t^2)/(2*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-mWW + 5*t))/(2*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2), -(-11*ep^2*mtt^4 + 46*ep^3*mtt^4 + 2*mtt^3*mWW - 19*ep*mtt^3*mWW + 57*ep^2*mtt^3*mWW - 58*ep^3*mtt^3*mWW - 7*ep*mtt^2*mWW^2 + 66*ep^2*mtt^2*mWW^2 - 148*ep^3*mtt^2*mWW^2 - 4*ep^2*mtt*mWW^3 + 16*ep^3*mtt*mWW^3 - 2*ep*mtt^3*s + 22*ep^2*mtt^3*s - 68*ep^3*mtt^3*s - 2*mtt^2*mWW*s + 19*ep*mtt^2*mWW*s - 48*ep^2*mtt^2*mWW*s + 28*ep^3*mtt^2*mWW*s + 7*ep*mtt*mWW^2*s - 66*ep^2*mtt*mWW^2*s + 152*ep^3*mtt*mWW^2*s + 4*ep^2*mWW^3*s - 16*ep^3*mWW^3*s + 2*ep*mtt^2*s^2 - 11*ep^2*mtt^2*s^2 + 22*ep^3*mtt^2*s^2 - 9*ep^2*mtt*mWW*s^2 + 30*ep^3*mtt*mWW*s^2 - 4*ep^3*mWW^2*s^2 + 10*ep^2*mtt^3*t - 52*ep^3*mtt^3*t - 4*mtt^2*mWW*t + 22*ep*mtt^2*mWW*t + 6*ep^2*mtt^2*mWW*t - 104*ep^3*mtt^2*mWW*t + 6*ep*mtt*mWW^2*t - 68*ep^2*mtt*mWW^2*t + 172*ep^3*mtt*mWW^2*t + 4*ep^2*mWW^3*t - 16*ep^3*mWW^3*t + 4*ep*mtt^2*s*t + 7*ep^2*mtt^2*s*t - 66*ep^3*mtt^2*s*t + 2*mtt*mWW*s*t + 5*ep*mtt*mWW*s*t - 133*ep^2*mtt*mWW*s*t + 294*ep^3*mtt*mWW*s*t + ep*mWW^2*s*t - 6*ep^2*mWW^2*s*t + 12*ep^3*mWW^2*s*t - 2*ep*mtt*s^2*t - 13*ep^2*mtt*s^2*t + 70*ep^3*mtt*s^2*t + ep^2*mWW*s^2*t + 10*ep^3*mWW*s^2*t + ep^2*mtt^2*t^2 + 6*ep^3*mtt^2*t^2 + 2*mtt*mWW*t^2 - 3*ep*mtt*mWW*t^2 - 63*ep^2*mtt*mWW*t^2 + 162*ep^3*mtt*mWW*t^2 + ep*mWW^2*t^2 + 2*ep^2*mWW^2*t^2 - 24*ep^3*mWW^2*t^2 - 2*ep*mtt*s*t^2 - 5*ep^2*mtt*s*t^2 + 42*ep^3*mtt*s*t^2 + ep^2*mWW*s*t^2 + 6*ep^3*mWW*s*t^2)/(8*ep*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t*(-mWW + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^3 - ep*mtt^3 + 34*ep^2*mtt^3 + mtt^2*mWW + 14*ep*mtt^2*mWW - 68*ep^2*mtt^2*mWW - 4*ep*mtt*mWW^2 + 16*ep^2*mtt*mWW^2 + 2*mtt^2*s + 2*ep*mtt^2*s - 44*ep^2*mtt^2*s - mtt*mWW*s - 14*ep*mtt*mWW*s + 72*ep^2*mtt*mWW*s + 4*ep*mWW^2*s - 16*ep^2*mWW^2*s - ep*mtt*s^2 + 10*ep^2*mtt*s^2 - 4*ep^2*mWW*s^2 + 4*mtt^2*t + 6*ep*mtt^2*t - 76*ep^2*mtt^2*t - 2*mtt*mWW*t - 16*ep*mtt*mWW*t + 92*ep^2*mtt*mWW*t + 4*ep*mWW^2*t - 16*ep^2*mWW^2*t - 2*mtt*s*t - 3*ep*mtt*s*t + 18*ep^2*mtt*s*t + mWW*s*t - 6*ep*mWW*s*t + 12*ep^2*mWW*s*t + ep*s^2*t + 10*ep^2*s^2*t - 2*mtt*t^2 - 5*ep*mtt*t^2 + 42*ep^2*mtt*t^2 + mWW*t^2 + 2*ep*mWW*t^2 - 24*ep^2*mWW*t^2 + ep*s*t^2 + 6*ep^2*s*t^2))/(8*ep*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t*(-mWW + t)), 0}, {0, 0, 0, 0, -(-mWW + t)/(4*t), (3*mtt + 2*ep*mtt - 3*s - 2*ep*s - 3*t + 2*ep*t)/(4*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((mtt - s)*(ep*mtt^2 - mtt*mWW - 2*ep*mtt*mWW + 4*ep*mWW^2 - 2*ep*mtt*s + mWW*s + 2*ep*mWW*s + ep*s^2 - ep*mtt*t + mWW*t - 2*ep*mWW*t + ep*s*t))/(4*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)*t), -((-1 + 3*ep)*(mtt - s)*(mtt - 4*ep*mWW - s - t + 2*ep*t))/(2*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)*t), 0, 0, 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(-mtt + 2*ep*mtt + s - 2*ep*s + t - 4*ep*t))/(2*ep*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - s - t)*t), ((-1 + ep)*(-mtt + 2*ep*mtt + 4*ep*mWW + s - 2*ep*s + t - 2*ep*t))/(4*ep*mWW*s*(mtt - s - t)*t), (ep*mWW + 2*t - 5*ep*t)/(2*(-1 + 2*ep)*(mtt - t)*(mtt - s - t)*t), -(-2 + 3*ep)/(2*(mtt - t)*(mtt - s - t)*t), -(-5*ep^2*mtt^4 + 14*ep^3*mtt^4 - 2*mtt^3*mWW + 11*ep*mtt^3*mWW + 3*ep^2*mtt^3*mWW - 50*ep^3*mtt^3*mWW + 7*ep*mtt^2*mWW^2 - 54*ep^2*mtt^2*mWW^2 + 100*ep^3*mtt^2*mWW^2 + 4*ep^2*mtt*mWW^3 - 16*ep^3*mtt*mWW^3 + 2*ep*mtt^3*s + 2*ep^2*mtt^3*s - 20*ep^3*mtt^3*s + 2*mtt^2*mWW*s - 11*ep*mtt^2*mWW*s - 12*ep^2*mtt^2*mWW*s + 76*ep^3*mtt^2*mWW*s - 7*ep*mtt*mWW^2*s + 54*ep^2*mtt*mWW^2*s - 104*ep^3*mtt*mWW^2*s - 4*ep^2*mWW^3*s + 16*ep^3*mWW^3*s - 2*ep*mtt^2*s^2 + 3*ep^2*mtt^2*s^2 + 6*ep^3*mtt^2*s^2 + 9*ep^2*mtt*mWW*s^2 - 26*ep^3*mtt*mWW*s^2 + 4*ep^3*mWW^2*s^2 + 6*ep^2*mtt^3*t - 16*ep^3*mtt^3*t + 4*mtt^2*mWW*t - 30*ep*mtt^2*mWW*t + 54*ep^2*mtt^2*mWW*t - 4*ep^3*mtt^2*mWW*t - 6*ep*mtt*mWW^2*t + 48*ep^2*mtt*mWW^2*t - 92*ep^3*mtt*mWW^2*t - 4*ep^2*mWW^3*t + 16*ep^3*mWW^3*t - 4*ep*mtt^2*s*t + 17*ep^2*mtt^2*s*t - 14*ep^3*mtt^2*s*t - 2*mtt*mWW*s*t + 19*ep*mtt*mWW*s*t - 47*ep^2*mtt*mWW*s*t + 26*ep^3*mtt*mWW*s*t - ep*mWW^2*s*t + 2*ep^2*mWW^2*s*t + 4*ep^3*mWW^2*s*t + 2*ep*mtt*s^2*t - 11*ep^2*mtt*s^2*t + 14*ep^3*mtt*s^2*t - ep^2*mWW*s^2*t + 2*ep^3*mWW*s^2*t - ep^2*mtt^2*t^2 + 2*ep^3*mtt^2*t^2 - 2*mtt*mWW*t^2 + 19*ep*mtt*mWW*t^2 - 57*ep^2*mtt*mWW*t^2 + 54*ep^3*mtt*mWW*t^2 - ep*mWW^2*t^2 + 6*ep^2*mWW^2*t^2 - 8*ep^3*mWW^2*t^2 + 2*ep*mtt*s*t^2 - 11*ep^2*mtt*s*t^2 + 14*ep^3*mtt*s*t^2 - ep^2*mWW*s*t^2 + 2*ep^3*mWW*s*t^2)/(8*ep*(-1 + 2*ep)*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t), ((-2 + 3*ep)*(2*mtt^3 - 7*ep*mtt^3 + 2*ep^2*mtt^3 - mtt^2*mWW - 2*ep*mtt^2*mWW + 20*ep^2*mtt^2*mWW + 4*ep*mtt*mWW^2 - 16*ep^2*mtt*mWW^2 - 2*mtt^2*s + 6*ep*mtt^2*s + 4*ep^2*mtt^2*s + mtt*mWW*s + 2*ep*mtt*mWW*s - 24*ep^2*mtt*mWW*s - 4*ep*mWW^2*s + 16*ep^2*mWW^2*s + ep*mtt*s^2 - 6*ep^2*mtt*s^2 + 4*ep^2*mWW*s^2 - 4*mtt^2*t + 18*ep*mtt^2*t - 16*ep^2*mtt^2*t + 2*mtt*mWW*t - 4*ep*mtt*mWW*t - 12*ep^2*mtt*mWW*t - 4*ep*mWW^2*t + 16*ep^2*mWW^2*t + 2*mtt*s*t - 5*ep*mtt*s*t - 2*ep^2*mtt*s*t - mWW*s*t + 2*ep*mWW*s*t + 4*ep^2*mWW*s*t - ep*s^2*t + 2*ep^2*s^2*t + 2*mtt*t^2 - 11*ep*mtt*t^2 + 14*ep^2*mtt*t^2 - mWW*t^2 + 6*ep*mWW*t^2 - 8*ep^2*mWW*t^2 - ep*s*t^2 + 2*ep^2*s*t^2))/(8*ep*(mtt - mWW)*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mtt - t)*(mtt - s - t)*t), 0}, {0, 0, 0, 0, 0, 0, -(3*ep*mtt*mWW^2*s - 3*ep*mWW^2*s^2 - 4*ep*mtt^2*mWW*t + 4*ep*mtt*mWW^2*t + 2*mtt*mWW*s*t + 9*ep*mtt*mWW*s*t - 10*ep*mWW^2*s*t - 2*mWW*s^2*t - 5*ep*mWW*s^2*t - 2*mtt^2*t^2 - 4*ep*mtt^2*t^2 + 2*mtt*mWW*t^2 + 11*ep*mtt*mWW*t^2 - 7*ep*mWW^2*t^2 + 2*mtt*s*t^2 + 4*ep*mtt*s*t^2 - 4*mWW*s*t^2 - 6*ep*mWW*s*t^2 + 2*mtt*t^3 + ep*mtt*t^3 - 2*mWW*t^3 - ep*mWW*t^3)/(2*t*(-mWW + t)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep^2*(s + t)*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(s*(mtt - s - t)*t*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(3*mtt^2*mWW*s - 6*mtt*mWW*s^2 + 3*mWW*s^3 - 4*mtt^3*t + 4*mtt^2*mWW*t + 8*mtt^2*s*t - 6*mtt*mWW*s*t - 4*mtt*s^2*t + 2*mWW*s^2*t + mtt^2*t^2 - mtt*mWW*t^2 - mtt*s*t^2 - mWW*s*t^2))/(s*t*(-mWW + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(s*(-mWW + t)*(mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-(mtt^2*mWW*s) + mtt*mWW*s^2 + mtt*mWW*s*t + mWW*s^2*t + mtt^2*t^2 - mtt*mWW*t^2 - 2*mtt*s*t^2 + 2*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-(mtt*mWW*s) + mWW*s^2 + 4*mtt^2*t - 4*mtt*s*t - 2*mWW*s*t - mtt*t^2 - 3*mWW*t^2))/(2*mWW*s*t*(-mWW + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (-2*ep*mtt^3*mWW^2*s - ep*mtt^2*mWW^3*s + 2*ep*mtt^2*mWW^2*s^2 + ep*mtt*mWW^3*s^2 - 4*mtt^3*mWW*s*t + 14*ep*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 10*ep*mtt^2*mWW^2*s*t - ep*mtt*mWW^3*s*t + 4*mtt^2*mWW*s^2*t - 14*ep*mtt^2*mWW*s^2*t - 4*mtt*mWW^2*s^2*t + 18*ep*mtt*mWW^2*s^2*t - ep*mWW^3*s^2*t + 3*ep*mtt^2*mWW^2*t^2 - 3*ep*mtt*mWW^3*t^2 + 4*ep*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 - 35*ep*mtt^2*mWW*s*t^2 - 8*mtt*mWW^2*s*t^2 + 32*ep*mtt*mWW^2*s*t^2 + 2*ep*mWW^3*s*t^2 - 4*ep*mtt^2*s^2*t^2 - 16*mtt*mWW*s^2*t^2 + 57*ep*mtt*mWW*s^2*t^2 + 16*mWW^2*s^2*t^2 - 56*ep*mWW^2*s^2*t^2 - 3*ep*mtt*mWW^2*t^3 + 3*ep*mWW^3*t^3 + 12*mtt^2*s*t^3 - 50*ep*mtt^2*s*t^3 - 28*mtt*mWW*s*t^3 + 103*ep*mtt*mWW*s*t^3 + 16*mWW^2*s*t^3 - 56*ep*mWW^2*s*t^3 + 4*ep*mtt*s^2*t^3 - 7*ep*mWW*s^2*t^3 - 3*ep*mtt^2*t^4 + 3*ep*mtt*mWW*t^4 + 10*ep*mtt*s*t^4 - 10*ep*mWW*s*t^4 + 3*ep*mtt*t^5 - 3*ep*mWW*t^5)/(4*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*mWW*s - mtt*mWW^2*s + 2*mtt*mWW*s^2 + mWW^2*s^2 + 4*mtt^2*s*t + mtt*mWW*s*t - 2*mWW^2*s*t - 4*mtt*s^2*t + 7*mWW*s^2*t + 3*mtt*mWW*t^2 - 3*mWW^2*t^2 - 10*mtt*s*t^2 + 10*mWW*s*t^2 - 3*mtt*t^3 + 3*mWW*t^3))/(4*(mtt - mWW)*s*(mtt - s - t)*t*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-3*mtt*mWW*s + 3*mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 4*mtt*s*t + 10*mWW*s*t - 7*mtt*t^2 + 7*mWW*t^2))/(2*ep*s^2*t*(-mWW + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, -(s*(-mWW + t)*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(4*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (-(ep*mtt*mWW*s^2) + ep*mWW*s^3 + 4*ep*mtt^2*s*t - 2*mtt*mWW*s*t + 3*ep*mtt*mWW*s*t - 4*ep*mtt*s^2*t + 2*mWW*s^2*t - ep*mWW*s^2*t + 2*mtt^2*t^2 - 4*ep*mtt^2*t^2 - 2*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 - 2*mtt*s*t^2 - ep*mtt*s*t^2 + 4*mWW*s*t^2 - 5*ep*mWW*s*t^2 - 2*mtt*t^3 + 3*ep*mtt*t^3 + 2*mWW*t^3 - 3*ep*mWW*t^3)/(2*t*(s + t)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(mtt^2*mWW*s - 2*mtt*mWW*s^2 + mWW*s^3 - 2*mtt*mWW*s*t + 2*mWW*s^2*t - mtt^2*t^2 + mtt*mWW*t^2 + mtt*s*t^2 + mWW*s*t^2)/(2*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(s + t)*(mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-(mtt*mWW*s) + mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 4*mtt*s*t + 6*mWW*s*t - 5*mtt*t^2 + 5*mWW*t^2))/(4*ep*(mtt - mWW)*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(-3*mtt*mWW*s + 3*mWW*s^2 - 4*mtt*mWW*t + 6*mWW*s*t + mtt*t^2 + 3*mWW*t^2))/(4*ep*mWW*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (-2*ep*mtt^2*mWW^2*s + 3*ep*mtt*mWW^3*s + 2*ep*mtt*mWW^2*s^2 - 3*ep*mWW^3*s^2 - 4*ep*mtt^2*mWW^2*t + 4*ep*mtt*mWW^3*t - 4*mtt^2*mWW*s*t + 14*ep*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t - 10*ep*mtt*mWW^2*s*t - 6*ep*mWW^3*s*t + 4*mtt*mWW*s^2*t - 14*ep*mtt*mWW*s^2*t - 4*mWW^2*s^2*t + 14*ep*mWW^2*s^2*t + 2*ep*mtt^2*mWW*t^2 + ep*mtt*mWW^2*t^2 - 3*ep*mWW^3*t^2 + 4*ep*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 - 33*ep*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 + 28*ep*mWW^2*s*t^2 - 4*ep*mtt*s^2*t^2 + 5*ep*mWW*s^2*t^2 - 4*mtt^2*t^3 + 18*ep*mtt^2*t^3 + 8*mtt*mWW*t^3 - 32*ep*mtt*mWW*t^3 - 4*mWW^2*t^3 + 14*ep*mWW^2*t^3 - 8*ep*mtt*s*t^3 + 10*ep*mWW*s*t^3 - 5*ep*mtt*t^4 + 5*ep*mWW*t^4)/(8*ep*(mtt - mWW)*(mtt - s - t)*t*(-mWW + t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*mWW*s + 3*mtt*mWW^2*s + 2*mtt*mWW*s^2 - 3*mWW^2*s^2 - 4*mtt^2*mWW*t + 4*mtt*mWW^2*t + 4*mtt^2*s*t - mtt*mWW*s*t - 6*mWW^2*s*t - 4*mtt*s^2*t + 5*mWW*s^2*t + 6*mtt^2*t^2 - 3*mtt*mWW*t^2 - 3*mWW^2*t^2 - 8*mtt*s*t^2 + 10*mWW*s*t^2 - 5*mtt*t^3 + 5*mWW*t^3))/(8*ep*(mtt - mWW)*(mtt - s - t)*t*(-mWW + t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(4*ep^2*s*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(-3*ep*mtt*mWW + 3*ep*mWW*s - 2*mtt*t - 5*ep*mtt*t + 7*ep*mWW*t + 2*s*t + 5*ep*s*t + 2*t^2 + ep*t^2)/(2*t*(-mWW + t)*(-mtt + s + t)), (-3*ep^2*(mtt - s - t))/(s*t*(-mWW + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(-mtt + s)^2*(-3*mtt + 3*s - t))/(s^2*(-mtt + mWW + s)*(mWW - t)*t*(-mtt + s + t))), 0, 0, -(-3*ep*mtt^2*mWW^2 + 3*ep*mtt*mWW^2*s + 6*ep*mtt*mWW^2*t + ep*mWW^2*s*t + 3*ep*mtt^2*t^2 - 3*ep*mWW^2*t^2 - 3*ep*mtt*s*t^2 - 16*mWW*s*t^2 + 56*ep*mWW*s*t^2 - 6*ep*mtt*t^3 + 7*ep*s*t^3 + 3*ep*t^4)/(4*mWW*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt^2*mWW + 3*mtt*mWW*s + 3*mtt^2*t + 6*mtt*mWW*t - 3*mtt*s*t + mWW*s*t - 6*mtt*t^2 - 3*mWW*t^2 + 7*s*t^2 + 3*t^3))/(4*mWW*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2), -(-6*ep*mtt^6 + 12*ep*mtt^5*mWW - 6*ep*mtt^4*mWW^2 + 18*ep*mtt^5*s + 6*mtt^4*mWW*s - 45*ep*mtt^4*mWW*s - 6*mtt^3*mWW^2*s + 24*ep*mtt^3*mWW^2*s + 3*ep*mtt^2*mWW^3*s - 18*ep*mtt^4*s^2 - 12*mtt^3*mWW*s^2 + 54*ep*mtt^3*mWW*s^2 + 6*mtt^2*mWW^2*s^2 - 9*ep*mtt^2*mWW^2*s^2 - 3*ep*mtt*mWW^3*s^2 + 6*ep*mtt^3*s^3 + 6*mtt^2*mWW*s^3 - 21*ep*mtt^2*mWW*s^3 - 9*ep*mtt*mWW^2*s^3 + 4*ep*mtt^5*t - 8*ep*mtt^4*mWW*t + 4*ep*mtt^3*mWW^2*t - 18*ep*mtt^4*s*t - 4*mtt^3*mWW*s*t + 38*ep*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 14*ep*mtt^2*mWW^2*s*t - 6*ep*mtt*mWW^3*s*t + 24*ep*mtt^3*s^2*t - 6*mtt^2*mWW*s^2*t + 5*ep*mtt^2*mWW*s^2*t + 10*mtt*mWW^2*s^2*t - 44*ep*mtt*mWW^2*s^2*t - ep*mWW^3*s^2*t - 10*ep*mtt^2*s^3*t + 10*mtt*mWW*s^3*t - 35*ep*mtt*mWW*s^3*t + 5*ep*mWW^2*s^3*t + 2*ep*mtt^4*t^2 - 4*ep*mtt^3*mWW*t^2 + 2*ep*mtt^2*mWW^2*t^2 - 2*mtt^2*mWW*s*t^2 + 7*ep*mtt^2*mWW*s*t^2 + 2*mtt*mWW^2*s*t^2 - 10*ep*mtt*mWW^2*s*t^2 + 3*ep*mWW^3*s*t^2 - 2*ep*mtt^2*s^2*t^2 + 2*mtt*mWW*s^2*t^2 - 7*ep*mtt*mWW*s^2*t^2 + ep*mWW^2*s^2*t^2)/(4*mWW*(-mtt + mWW)*s^2*(-mtt + mWW + s)*(mWW - t)*t*(-mtt + t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^5 + 6*mtt^4*mWW + 18*mtt^4*s - 21*mtt^3*mWW*s + 3*mtt^2*mWW^2*s - 18*mtt^3*s^2 + 24*mtt^2*mWW*s^2 - 3*mtt*mWW^2*s^2 + 6*mtt^2*s^3 - 9*mtt*mWW*s^3 + 4*mtt^4*t - 4*mtt^3*mWW*t - 18*mtt^3*s*t + 24*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t + 24*mtt^2*s^2*t - 25*mtt*mWW*s^2*t - mWW^2*s^2*t - 10*mtt*s^3*t + 5*mWW*s^3*t + 2*mtt^3*t^2 - 2*mtt^2*mWW*t^2 - 3*mtt*mWW*s*t^2 + 3*mWW^2*s*t^2 - 2*mtt*s^2*t^2 + mWW*s^2*t^2))/(4*mWW*(-mtt + mWW)*s^2*(-mtt + mWW + s)*(mWW - t)*t*(-mtt + t)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt^2 + 3*ep*mtt^2 + 3*mtt*mWW - 9*ep*mtt*mWW + 6*mtt*s - 6*ep*mtt*s - 3*mWW*s + 9*ep*mWW*s - 3*s^2 + 3*ep*s^2 + 7*mtt*t - 23*ep*mtt*t - 7*mWW*t + 21*ep*mWW*t - 7*s*t + 23*ep*s*t))/(2*ep*s^2*(-mtt + mWW + s)*(mWW - t)*t*(-mtt + s + t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(s*(-mWW + t))/(4*t*(-mtt + s + t)), (ep*mtt - ep*s - 2*t + 3*ep*t)/(2*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)^2*(-mtt + s)^2)/(2*ep*s*(-mtt + mWW + s)*t*(-mtt + s + t)), 0, 0, (ep*mtt*mWW^2 - 4*mtt*mWW*t + 14*ep*mtt*mWW*t + 3*ep*mWW^2*t + ep*mtt*t^2 + 4*mWW*t^2 - 14*ep*mWW*t^2 - 5*ep*t^3)/(8*ep*mWW*(mtt - t)*(mtt - s - t)*t*(-mWW + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt*mWW + mtt*t + 3*mWW*t - 5*t^2))/(8*ep*mWW*(mtt - t)*(mtt - s - t)*t*(-mWW + t)), -(2*ep*mtt^5 - 4*ep*mtt^4*mWW + 2*ep*mtt^3*mWW^2 - 4*ep*mtt^4*s - 2*mtt^3*mWW*s + 11*ep*mtt^3*mWW*s + 2*mtt^2*mWW^2*s - 6*ep*mtt^2*mWW^2*s - ep*mtt*mWW^3*s + 2*ep*mtt^3*s^2 + 2*mtt^2*mWW*s^2 - 7*ep*mtt^2*mWW*s^2 - 3*ep*mtt*mWW^2*s^2 - 2*ep*mtt^4*t + 4*ep*mtt^3*mWW*t - 2*ep*mtt^2*mWW^2*t + 2*mtt^2*mWW*s*t - 7*ep*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t + 10*ep*mtt*mWW^2*s*t - 3*ep*mWW^3*s*t + 2*ep*mtt^2*s^2*t - 2*mtt*mWW*s^2*t + 7*ep*mtt*mWW*s^2*t - ep*mWW^2*s^2*t)/(8*ep*(mtt - mWW)*mWW*s*(-mtt + mWW + s)*(mtt - t)*t*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^4 - 2*mtt^3*mWW - 4*mtt^3*s + 5*mtt^2*mWW*s - mtt*mWW^2*s + 2*mtt^2*s^2 - 3*mtt*mWW*s^2 - 2*mtt^3*t + 2*mtt^2*mWW*t + 3*mtt*mWW*s*t - 3*mWW^2*s*t + 2*mtt*s^2*t - mWW*s^2*t))/(8*ep*(mtt - mWW)*mWW*s*(-mtt + mWW + s)*(mtt - t)*t*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + ep*mtt + mWW - 3*ep*mWW + s - ep*s))/(4*ep^2*(mtt - mWW - s)*s*(mtt - s - t)*t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(-3*ep*mtt*mWW + 3*ep*mWW*s - 2*mtt*t - 5*ep*mtt*t + 6*ep*mWW*t + 2*s*t + 5*ep*s*t + 2*t^2 + 2*ep*t^2)/(2*t*(-mWW + t)*(-mtt + s + t)), (-3*ep*(-1 + 2*ep)*(-mtt + s)^2)/(2*s*(mWW - t)*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-mtt^2 + mtt*s + mtt*t + s*t))/(4*(mtt - mWW)*s*(mtt - t)*(mWW - t)*t*(-mtt + s + t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s + 2*t))/(4*s*(mWW - t)*t*(-mtt + s + t)), 0, 0, 0, (-3*(-(ep*mtt^3*mWW^2) + ep*mtt^2*mWW^2*s + ep*mtt^2*mWW^2*t + ep*mtt*mWW^2*s*t + ep*mtt^3*t^2 - ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 + 14*ep*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 - 14*ep*mWW^2*s*t^2 - ep*mtt^2*t^3 + ep*mtt*s*t^3 - 2*ep*mWW*s*t^3))/(8*(mtt - mWW)*mWW*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2), (-3*(-1 + 2*ep)*(-2 + 3*ep)*(-(mtt^2*mWW) + mtt*mWW*s + mtt^2*t - mtt*s*t + 2*mWW*s*t))/(8*(mtt - mWW)*mWW*s*(mWW - t)^2*t*(-mtt + s + t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(-mWW + t))/(2*(-1 + 2*ep)*t*(-mtt + s + t)), -(ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, -((-1 + 3*ep)*mtt)/(4*(mtt - mWW)*(mtt - s - t)*t), -(-1 + 3*ep)/(4*t*(-mtt + s + t)), 0, 0, 0, (ep*mtt*mWW^2 - 4*mtt*mWW*t + 14*ep*mtt*mWW*t + 4*mWW^2*t - 14*ep*mWW^2*t + ep*mtt*t^2 - 2*ep*mWW*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s - t)*t*(-mWW + t)), -((-2 + 3*ep)*(mtt*mWW + mtt*t - 2*mWW*t))/(8*(mtt - mWW)*mWW*(mtt - s - t)*t*(-mWW + t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/(-mtt + t)), 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - t))), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(-2*mWW + 3*ep*mWW + 5*ep*t)/(2*t*(-mWW + t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*t*(-mWW + t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(-mWW + t))/(2*(-1 + 2*ep)*t), -ep/(2*t), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}}}

==> attachment_files/db1/DEUT.txt <==
Print["The data read is in such form:
{UTbasis,variables,{UTDE_x1,UTDE_x2,....}}"];{{t*G[0, 1, 1, 0, 1, 1, 1, 0, 0] - mtt*G[0, 1, 1, 1, 1, 1, 1, 0, -1] - s*G[1, 0, 1, 1, 0, 1, 1, 0, 0] + mtt*G[1, 0, 1, 1, 1, 0, 1, 0, 0] - mWW*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0] + t*G[1, 1, 0, 1, 1, 0, 1, 0, 0] - s*t*G[1, 1, 1, 1, 1, 1, 0, 0, 0] + s*G[1, 1, 1, 1, 1, 1, 1, -1, -1], -(s*(mtt - t)*G[0, 1, 1, 1, 1, 1, 1, 0, 0]) + s*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + s^2*G[1, 1, 1, 1, 1, 1, 1, -1, 0] - s^2*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0], t*G[1, 1, 0, 1, 1, 0, 1, 0, 0] + s*G[1, 1, 1, 1, 1, 0, 1, -1, 0] - s*t*G[1, 1, 1, 1, 1, 0, 1, 0, 0], -(((-1 + ep)*mWW*s*G[1, 0, 0, 0, 2, 0, 2, 0, 0])/(ep^3*(-mtt + mWW))) - (6*mtt*(mtt - mWW - s)*G[1, 0, 0, 1, 1, 0, 2, 0, 0])/(ep*(mtt - mWW)) + (mWW*s*(-mtt + mWW + s)*G[2, 0, 0, 1, 1, 0, 2, 0, 0])/(ep^2*(-mtt + mWW)), -(t*G[0, 1, 1, 0, 1, 1, 1, 0, 0]) + (mtt - s)*G[0, 1, 1, 1, 1, 1, 1, 0, -1], -(s*G[0, 1, 1, 0, 1, 1, 1, 0, 0]) + s*G[1, 1, 1, 0, 1, 1, 1, -1, 0], (-2*mWW*G[0, 0, 1, 0, 2, 0, 2, 0, 0])/ep^2 + ((mtt - mWW)*G[0, 0, 2, 0, 1, 0, 2, 0, 0])/ep^2, s^2*(mWW - t)*G[1, 1, 1, 1, 1, 1, 1, 0, 0], -(s*(-mtt + s)*G[1, 1, 1, 1, 1, 1, 1, 0, -1]), s*(mtt - t)*G[1, 1, 1, 1, 1, 0, 1, 0, 0], s*(mWW - t)*G[1, 1, 0, 1, 1, 1, 1, 0, 0], (mtt - s)*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0], s*(mWW - t)*G[0, 1, 1, 1, 1, 1, 1, 0, 0], s^2*G[1, 1, 1, 1, 0, 1, 1, 0, 0], s*t*G[1, 1, 1, 0, 1, 1, 1, 0, 0], (mtt - s - t)*G[0, 1, 1, 0, 1, 1, 1, 0, 0], (mtt - s)*G[1, 0, 1, 1, 1, 0, 1, 0, 0], (mtt - s)*G[1, 0, 1, 0, 1, 1, 1, 0, 0], (mtt - t)*G[0, 1, 1, 1, 1, 0, 1, 0, 0], (s + t)*G[1, 1, 0, 1, 1, 0, 1, 0, 0], t*G[1, 1, 0, 0, 1, 1, 1, 0, 0], s*G[0, 1, 1, 1, 0, 1, 1, 0, 0], -(((mtt - s)*G[0, 0, 1, 0, 1, 1, 2, 0, 0])/ep), ((mtt - s)*G[1, 0, 1, 0, 2, 0, 1, 0, 0])/ep, ((mtt - s)*G[1, 0, 1, 0, 1, 0, 2, 0, 0])/ep, ((mtt - s)*G[1, 0, 0, 1, 1, 0, 2, 0, 0])/ep, -(((-1 + ep)*mWW*G[1, 0, 0, 0, 2, 0, 2, 0, 0])/ep^3), (mWW*s*G[1, 0, 2, 0, 3, 0, 0, 0, 0])/ep^3, (t*G[0, 1, 0, 0, 2, 0, 2, 0, 0])/ep^2, (s*G[0, 0, 2, 0, 0, 2, 1, 0, 0])/ep^2, (mtt*G[0, 0, 1, 0, 2, 0, 2, 0, 0])/ep^2}, {mtt, mWW, s, t}, {{{-((ep*(mtt + mWW - s - 2*t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -(ep/(mtt - s - t)), 0, (ep*(mtt*mWW - mWW*s + 3*mtt*t - 4*mWW*t - 3*s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0, -((ep*t)/((mtt - s)*(mtt - s - t))), 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (-4*ep*t)/((mtt - s)*(mtt - s - t)), -(ep/(mtt - s - t)), -((ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t))), ep/(mtt - s - t), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (2*ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), (-2*ep*t)/((mtt - s)*(mtt - s - t)), -((ep*t)/((mtt - s)*(mtt - s - t))), (ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, 0}, {(2*ep)/(mtt - mWW - s), (ep*(2*mtt - mWW - 2*s - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(3*mtt - 3*mWW - 2*s))/((mtt - mWW)*(mtt - mWW - s))), 0, -(ep/(mtt - mWW - s)), (ep*(mtt - mWW + s))/((mtt - mWW)*(mtt - mWW - s)), -ep/(4*(mtt - mWW - s)), 0, 0, ep/(mtt - mWW - s), -(ep*(mtt - mWW + 2*s))/(2*(mtt - mWW)*(mtt - mWW - s)), (ep*(mtt + mWW - s - 2*t))/((mtt - mWW - s)*(mtt - s - t)), -(ep*(mtt - mWW - 2*s))/(2*(mtt - mWW)*(mtt - mWW - s)), -(ep/(mtt - mWW - s)), (ep*s)/((mtt - mWW)*(mtt - mWW - s)), (-3*ep)/(2*(mtt - mWW - s)), -(ep/(mtt - mWW - s)), -(ep/(mtt - mWW)), (3*ep*(mtt - mWW - 2*s))/(2*(mtt - mWW)*(mtt - mWW - s)), -(ep*(mtt - mWW - 2*s))/(2*(mtt - mWW)*(mtt - mWW - s)), -(ep*(3*mtt - 3*mWW + 4*s))/(2*(mtt - mWW)*(mtt - mWW - s)), (2*ep)/(mtt - mWW - s), -(ep*(3*mtt - 3*mWW + 2*s))/(2*(mtt - mWW)*(mtt - mWW - s)), -((ep*(2*mtt - 2*mWW + s))/((mtt - mWW)*(mtt - mWW - s))), -((ep*(mtt - mWW + s))/((mtt - mWW)*(mtt - mWW - s))), -ep/(2*(mtt - mWW - s)), ep/(4*(mtt - mWW - s)), 0, -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), ep/(4*(mtt - mWW - s)), 0}, {0, 0, -((ep*(mtt + mWW - 2*s - 2*t))/((mtt - mWW)*(mtt - s - t))), 0, 0, -(ep/(mtt - mWW)), (ep*(mtt^2 - 2*mtt*mWW + mWW*t))/(4*mtt*(mtt - mWW)*(mtt - t)), 0, 0, -((ep*(mtt + t))/(mtt*(mtt - t))), (ep*(mtt + mWW))/(2*mtt*(mtt - mWW)), 0, -(ep*(mtt + mWW))/(2*mtt*(mtt - mWW)), 0, -((ep*mWW)/(mtt*(mtt - mWW))), (3*ep)/(2*mtt), -((ep*(2*mtt - s - t))/(mtt*(mtt - s - t))), -((ep*mWW)/(mtt*(mtt - mWW))), (ep*(3*mtt^2 - 5*mtt*s - 2*mtt*t - s*t - t^2))/(2*mtt*(mtt - t)*(mtt - s - t)), (ep*(mtt - 3*mWW))/(2*mtt*(mtt - mWW)), (ep*(3*mtt^2 - mtt*mWW - mtt*t - mWW*t))/(2*mtt*(mtt - mWW)*(mtt - t)), 0, (ep*(mtt + mWW))/(2*mtt*(mtt - mWW)), ep/(mtt - mWW), ep/(mtt - mWW), -ep/(2*mtt), -(ep*(mtt^2 - 2*mtt*mWW + mWW*t))/(4*mtt*(mtt - mWW)*(mtt - t)), 0, (ep*(mWW - t))/(2*(mtt - mWW)*(mtt - t)), 0, (ep*mWW)/(mtt*(mtt - mWW))}, {0, 0, 0, (-2*ep*(2*mtt - 2*mWW - s))/((mtt - mWW)*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-6*ep*(2*mtt - mWW - s))/((mtt - mWW)*(mtt - s)), -((ep*(3*mtt - 3*mWW - s))/((mtt - mWW)*(mtt - mWW - s))), 0, 0, (-3*ep)/(mtt - mWW), 0}, {(ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, (ep*(4*mtt^2 - 5*mtt*mWW - 8*mtt*s + 5*mWW*s + 4*s^2 - 7*mtt*t + 8*mWW*t + 7*s*t))/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, (ep*t)/(2*mtt*(mtt - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (4*ep*t)/((mtt - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -(ep*(8*mtt^2 - 5*mtt*mWW - 12*mtt*s + 4*mWW*s + 4*s^2 - 7*mtt*t + 4*mWW*t + 4*s*t))/(2*mtt*(mtt - mWW - s)*(mtt - s - t)), 0, -((ep*(mtt^2*mWW - 3*mtt^2*t + mtt*mWW*t + 4*mtt*s*t - 2*mWW*s*t - 2*s^2*t + 3*mtt*t^2 - 2*mWW*t^2 - 2*s*t^2))/(mtt*(mtt - mWW - s)*(mtt - t)*(mtt - s - t))), (ep*(4*mtt + mWW - 4*s - 5*t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0, -(ep*t)/(2*mtt*(mtt - t)), 0, -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, -((ep*t)/(mtt*(mtt - t)))}, {-(ep/(mtt - s - t)), -(ep/(mtt - s - t)), ep/(mtt - s - t), 0, -(ep/(mtt - s - t)), ep/(mtt - s - t), ep/(2*(mtt - t)), ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), 0, -(ep/(mtt - s - t)), -(ep/(mtt - s - t)), ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), (3*ep)/(mtt - s - t), ep/(mtt - s - t), ep/(mtt - s - t), 0, 0, (ep*(3*mtt - 2*s - 3*t))/((mtt - t)*(mtt - s - t)), -(ep/(mtt - s - t)), (-2*ep)/(mtt - s - t), 0, -(ep/(mtt - s - t)), 0, -ep/(2*(mtt - t)), 0, 0, 0, -(ep/(mtt - t))}, {0, 0, 0, 0, 0, 0, (-2*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*ep*mWW)/(mtt*(mtt - mWW))}, {0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0, 0, (3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), (ep*(2*mtt - mWW - 2*s - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t)*(mtt^2 - mtt*mWW - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/((mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t))), (-2*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (-2*ep)/(mtt - mWW), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mWW - s - t))/((mtt - mWW)*(mtt - s - t))), (-3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, (ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, 0, (-3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, (-2*ep*s)/((mtt - mWW)*(mtt - mWW - s)), -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), 0, (ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), (2*ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), (ep*s)/((mtt - mWW)*(mtt - mWW - s))}, {(-2*ep)/(mtt - s - t), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(2*mtt - s - t))/(mtt*(mtt - s - t)), 0, (-2*ep)/(mtt - s - t), -((ep*(3*mtt^2 - 4*mtt*s + mWW*s + s^2 - 4*mtt*t + mWW*t + s*t))/(mtt*(mtt - mWW - s)*(mtt - s - t))), ep/(2*(mtt - mWW - s)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(2*mtt^2 - 3*mtt*mWW - 4*mtt*s + 3*mWW*s + 2*s^2 - mtt*t + 2*mWW*t + s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((ep*(4*mtt^2 - 3*mtt*mWW - 6*mtt*s + 2*mWW*s + 2*s^2 - 3*mtt*t + 2*mWW*t + 2*s*t))/(mtt*(mtt - mWW - s)*(mtt - s - t))), (ep*(2*mtt^2 - 3*mtt*s + mWW*s + s^2 - 3*mtt*t + mWW*t + s*t))/(mtt*(mtt - mWW - s)*(mtt - s - t)), -((ep*(mtt*mWW - mWW*s + 3*mtt*t - 4*mWW*t - 3*s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t))), -((ep*(2*mtt - s - t))/(mtt*(mtt - s - t))), (ep*(2*mtt - mWW - 2*s - t))/((mtt - mWW - s)*(mtt - s - t)), -(ep/mtt), (3*ep)/(mtt - mWW - s), -((ep*(mtt*s - s^2 - 3*mtt*t - s*t))/(mtt*(mtt - s)*(mtt - s - t))), -((ep*(mtt^3 - 3*mtt^2*s + mtt*mWW*s + 3*mtt*s^2 - mWW*s^2 - s^3 - 4*mtt^2*t + 3*mtt*mWW*t + 5*mtt*s*t - mWW*s*t - s^2*t))/(mtt*(mtt - s)*(mtt - mWW - s)*(mtt - s - t))), 0, (ep*(s + t))/(mtt*(mtt - s - t)), (3*ep)/(mtt - mWW - s), (-2*ep)/(mtt - s - t), (ep*(2*mtt^3 - 5*mtt^2*s + mtt*mWW*s + 4*mtt*s^2 - mWW*s^2 - s^3 - 5*mtt^2*t + 3*mtt*mWW*t + 6*mtt*s*t - mWW*s*t - s^2*t))/(mtt*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), ep/(mtt - mWW - s), (ep*(2*mtt^2 - mtt*mWW - 4*mtt*s + mWW*s + 2*s^2 - 4*mtt*t + 3*mWW*t + 4*s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((ep*(2*mtt^2 - mtt*s - s^2 - 3*mtt*t - s*t))/(mtt*(mtt - s)*(mtt - s - t))), -ep/(2*(mtt - mWW - s)), (-2*ep)/(mtt - mWW - s), 0, ep/(2*(mtt - mWW - s)), -(ep/(mtt - mWW - s))}, {ep/(mtt - s - t), ep/(mtt - s - t), -(ep/mtt), 0, ep/(mtt - s - t), -((ep*(3*mtt^2 - 2*mtt*s - mWW*s - 2*mtt*t - mWW*t))/(mtt*(mtt - mWW)*(mtt - s - t))), ep/(2*(mtt - mWW)), -ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), -(ep*(3*mtt^3 + mtt^2*mWW - 4*mtt^2*s - 3*mtt^2*t - 5*mtt*mWW*t + 4*mWW*s*t + 4*mWW*t^2))/(2*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)), (ep*(2*mtt^2 - mtt*s - mWW*s - mtt*t - mWW*t))/(mtt*(mtt - mWW)*(mtt - s - t)), ep/(mtt - s - t), -((ep*(mtt + mWW))/(mtt*(mtt - mWW))), -ep/(2*(mtt - s - t)), (ep*(mtt^2 - 3*mtt*mWW + 2*mWW*s + 2*mWW*t))/(2*mtt*(mtt - mWW)*(mtt - s - t)), (3*ep)/(mtt - mWW), -((ep*(3*mtt - s - t))/(mtt*(mtt - s - t))), -((ep*(mtt^2 - mWW*s - mWW*t))/(mtt*(mtt - mWW)*(mtt - s - t))), 0, -((ep*(s + t))/(mtt*(mtt - s - t))), (3*ep)/(mtt - mWW), ep/(mtt - s - t), (ep*(2*mtt^2 - mtt*s - mWW*s - mtt*t - mWW*t))/(mtt*(mtt - mWW)*(mtt - s - t)), ep/(mtt - mWW), (ep*(2*mtt - mWW - s - t))/((mtt - mWW)*(mtt - s - t)), -((ep*(2*mtt - s - t))/(mtt*(mtt - s - t))), -ep/(2*(mtt - mWW)), (-2*ep)/(mtt - mWW), 0, ep/(2*(mtt - mWW)), -(ep/(mtt - mWW))}, {(ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), (ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mWW - t)*(2*mtt*s - 3*mWW*s - 2*s^2 + 3*mtt*t - 3*mWW*t - 2*s*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-3*mWW*s + 4*mtt*t - 3*mWW*t - s*t - t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(-mWW + t)*(s + t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), -((ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), (-3*ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW - t)*(5*mtt*s - 3*mWW*s - 5*s^2 + 3*mtt*t - 3*mWW*t - 5*s*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mWW - t)*(2*mtt*s + 3*mWW*s - 2*s^2 - 3*mtt*t + 3*mWW*t - 2*s*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mWW - t)*(mtt*s - 3*mWW*s - s^2 + 3*mtt*t - 3*mWW*t - s*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), 0, (3*ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*s*(mWW - t))/(2*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0}, {0, 0, ep/(mtt - mWW - s), 0, 0, -(ep/(mtt - mWW - s)), ep/(4*(mtt - mWW - s)), 0, 0, -(ep/(mtt - mWW - s)), ep/(2*(mtt - mWW - s)), (ep*(mtt - 2*mWW - s))/((mtt - s)*(mtt - mWW - s)), -ep/(2*(mtt - mWW - s)), ep/(mtt - mWW - s), 0, (3*ep)/(2*(mtt - mWW - s)), -((ep*(mtt - mWW - 2*s))/((mtt - mWW)*(mtt - mWW - s))), ep/(mtt - mWW - s), (3*ep)/(2*(mtt - mWW - s)), ep/(2*(mtt - mWW - s)), (3*ep)/(2*(mtt - mWW - s)), (-3*ep)/(mtt - mWW - s), (3*ep)/(2*(mtt - mWW - s)), (ep*(2*mtt - 2*mWW + s))/((mtt - mWW)*(mtt - mWW - s)), (ep*(mtt - mWW + s))/((mtt - mWW)*(mtt - mWW - s)), (ep*(mtt - mWW - 2*s))/(2*(mtt - mWW)*(mtt - mWW - s)), -ep/(4*(mtt - mWW - s)), 0, 0, -ep/(4*(mtt - mWW - s)), 0}, {-((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, -(ep*(mWW - t))/(4*(mtt - mWW)*(mtt - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(4*mtt - 5*mWW - 4*s + t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (-3*ep*(mWW - t)*(mtt^2 - mtt*mWW - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, (ep*s*(mWW - t)*(2*mtt - mWW - s - t))/((mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), (-5*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*(mWW - t))/(4*(mtt - mWW)*(mtt - t)), 0, (ep*s*(mWW - t)*(2*mtt - mWW - s - t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, (ep*(mWW - t))/((mtt - mWW)*(mtt - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-(ep/(mtt - s - t)), -(ep/(mtt - s - t)), ep/(mtt - s - t), 0, -(ep/(mtt - s - t)), 0, 0, ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), 0, -(ep/(mtt - s - t)), -(ep/(mtt - s - t)), ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), 0, ep/(mtt - s - t), (2*ep*t)/((mtt - s)*(mtt - s - t)), 0, 0, 0, -(ep/(mtt - s - t)), (-2*ep*t)/((mtt - s)*(mtt - s - t)), 0, -((ep*t)/((mtt - s)*(mtt - s - t))), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, ep/(2*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(mtt - s - t), 0, 0, 0, 0, (2*ep)/(mtt - t), 0, -(ep/(mtt - s)), 0, 0, 0, -ep/(2*(mtt - t)), 0, 0, 0, -(ep/(mtt - t))}, {0, 0, -(ep/mtt), 0, 0, ep/mtt, -ep/(4*mtt), 0, 0, ep/mtt, -ep/(2*mtt), 0, ep/(2*mtt), 0, 0, (-3*ep)/(2*mtt), (-2*ep*(mWW - s))/((mtt - mWW)*(mtt - s)), 0, (-3*ep)/(2*mtt), -ep/(2*mtt), (-3*ep)/(2*mtt), 0, -ep/(2*mtt), -(ep/(mtt - mWW)), -(ep/(mtt - mWW)), (ep*(mtt + mWW))/(2*mtt*(mtt - mWW)), ep/(4*mtt), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(mtt - s), 0, 0, 0, 0, ep/(mtt - s), (2*ep)/(mtt - s), ep/(mtt - s), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -(ep*(mtt*mWW + mtt*t - 2*mWW*t))/(4*mtt*(mtt - mWW)*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt^2 + mtt*mWW - mtt*t - 2*mWW*t))/(mtt*(mtt - mWW)*(mtt - t))), 0, -((ep*(mtt*mWW + mtt*t - 2*mWW*t))/(mtt*(mtt - mWW)*(mtt - t))), 0, 0, 0, 0, 0, (ep*(mtt*mWW + mtt*t - 2*mWW*t))/(4*mtt*(mtt - mWW)*(mtt - t)), 0, -(ep*(mWW - t))/(2*(mtt - mWW)*(mtt - t)), 0, (ep*mWW)/(mtt*(mtt - mWW))}, {-((ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t))), -((ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t))), (ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*mWW*(s + t))/(2*mtt*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t))), 0, (ep*mWW*(s + t))/(2*mtt*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -((ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t))), -(ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (3*ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(s + t)*(3*mtt*mWW - 4*mWW*s + mtt*t - 4*mWW*t))/(2*mtt*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-(mWW*s) + 4*mtt*t - mWW*t - 3*s*t - 3*t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(s + t)*(-5*mtt*mWW + 4*mWW*s + mtt*t + 4*mWW*t))/(2*mtt*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t))), -(ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, -(ep*(s + t)*(3*mtt*mWW - 4*mWW*s + mtt*t - 4*mWW*t))/(2*mtt*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*mWW*(s + t))/(2*mtt*(-(mWW*s) + mtt*t - mWW*t)), 0, (ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*mWW*(s + t))/(2*mtt*(-(mWW*s) + mtt*t - mWW*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -ep/(2*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - 3*mWW - s))/((mtt - s)*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, ep/(2*(mtt - mWW - s)), -(ep/mtt)}, {0, 0, 0, 0, 0, 0, -ep/(2*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/(mtt - s)), 0, ep/(2*mtt), 0, 0, 0, ep/mtt}, {0, 0, 0, 0, 0, 0, (ep*(3*mtt - mWW - s))/(2*mtt*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt + 2*mWW - s))/((mtt - s)*(mtt - mWW - s))), (3*ep*mWW)/((mtt - s)*(-mtt + mWW + s)), 0, -ep/(2*mtt), (-2*ep)/(mtt - mWW - s), 0, 0, -(ep/(mtt - mWW - s))}, {0, 0, 0, (ep*(2*mtt - mWW - s))/(2*mtt*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep*(2*mtt - s))/(mtt*(mtt - s)), ep/(2*(mtt - mWW - s)), 0, 0, ep/(2*mtt), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -(ep/(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt + mWW))/(mtt*(mtt - mWW)))}}, {{(2*ep)/(mtt - mWW - s), ep/(mtt - mWW - s), 0, 0, -(ep/(mtt - mWW - s)), ep/(mtt - mWW - s), 0, 0, 0, 0, -(ep/(mtt - mWW - s)), ep/(mtt - mWW - s), 0, 0, ep/(mtt - mWW - s), 0, 0, ep/(mtt - mWW - s), 0, ep/(mtt - mWW - s), (-2*ep)/(mtt - mWW - s), -(ep/(mtt - mWW - s)), -(ep/(mtt - mWW - s)), 0, 0, -(ep/(mtt - mWW - s)), 0, 0, -(ep/(mtt - mWW - s)), 0, 0}, {(2*ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(mWW*(-mtt + mWW + s)*(mWW - t)), -((ep*(-3*mtt*mWW + 2*mWW^2 + 3*mWW*s - mtt*t + 2*mWW*t + s*t))/(mWW*(-mtt + mWW + s)*(mWW - t))), (ep*(3*mtt^2*mWW - 3*mtt*mWW^2 - 3*mtt*mWW*s + mWW^2*s + mtt^2*t - 5*mtt*mWW*t + 4*mWW^2*t - mtt*s*t + 3*mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)), 0, -((ep*(mtt*mWW - mWW*s - 5*mtt*t + 4*mWW*t + 5*s*t))/(mWW*(-mtt + mWW + s)*(mWW - t))), -((ep*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s))), -(ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(4*mWW*(-mtt + mWW + s)*(mWW - t)), 0, (2*ep*t)/(mWW*(mWW - t)), (ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(mWW*(-mtt + mWW + s)*(mWW - t)), (ep*(mtt^2*mWW - mtt*mWW^2 - mtt*mWW*s + 3*mWW^2*s + 3*mtt^2*t - 7*mtt*mWW*t + 4*mWW^2*t - 3*mtt*s*t + mWW*s*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)), (2*ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(mWW*(-mtt + mWW + s)*(mWW - t)), (ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)), -((ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(mWW*(-mtt + mWW + s)*(mWW - t))), -((ep*(mWW^2*s + 2*mtt^2*t - 4*mtt*mWW*t + 2*mWW^2*t - 2*mtt*s*t + mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t))), (-3*ep*(mtt*mWW - mWW*s + 3*mtt*t - 4*mWW*t - 3*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW - t)), -((ep*(mtt*mWW - mWW*s + 3*mtt*t - 4*mWW*t - 3*s*t))/(mWW*(-mtt + mWW + s)*(mWW - t))), -((ep*(mtt*mWW + 3*mtt*t - 4*mWW*t))/(mWW*(-mtt + mWW)*(mWW - t))), (-3*ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)), (ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)), (ep*(3*mtt^2*mWW - 3*mtt*mWW^2 - 3*mtt*mWW*s + 7*mWW^2*s + 9*mtt^2*t - 21*mtt*mWW*t + 12*mWW^2*t - 9*mtt*s*t + 5*mWW*s*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)), (2*ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(mWW*(-mtt + mWW + s)*(mWW - t)), -(ep*(-3*mtt^2*mWW + 3*mtt*mWW^2 + 3*mtt*mWW*s - 5*mWW^2*s + 7*mtt^2*t - 11*mtt*mWW*t + 4*mWW^2*t - 7*mtt*s*t + 9*mWW*s*t))/(2*mWW*(-mtt + mWW)*(-mtt + mWW + s)*(mWW - t)), (ep*(2*mtt^2*mWW - 2*mtt*mWW^2 - 2*mtt*mWW*s + 3*mWW^2*s + 2*mtt^2*t - 6*mtt*mWW*t + 4*mWW^2*t - 2*mtt*s*t + mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)), -((ep*(-mtt^2 + mtt*mWW + mtt*s - 2*mWW*s))/(mWW*(-mtt + mWW)*(-mtt + mWW + s))), -(ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(4*mWW*(-mtt + mWW + s)*(mWW - t)), 0, (ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/(4*mWW*(-mtt + mWW + s)*(mWW - t)), 0}, {0, 0, (2*ep)/(mtt - mWW), 0, 0, ep/(mtt - mWW), ep/(4*(mtt - mWW)), 0, 0, 0, -(ep/(mtt - mWW)), 0, ep/(mtt - mWW), 0, ep/(mtt - mWW), 0, 0, ep/(mtt - mWW), 0, ep/(mtt - mWW), -(ep/(mtt - mWW)), 0, -(ep/(mtt - mWW)), -(ep/(mtt - mWW)), -(ep/(mtt - mWW)), 0, -ep/(4*(mtt - mWW)), 0, -ep/(2*(mtt - mWW)), 0, -(ep/(mtt - mWW))}, {0, 0, 0, (ep*(mtt^2 + 2*mtt*mWW - 3*mWW^2 - mtt*s - mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (6*ep*mtt)/((mtt - mWW)*mWW), -((ep*(-3*mtt^2 + 3*mtt*mWW + 3*mtt*s - 2*mWW*s))/(mWW*(-mtt + mWW)*(-mtt + mWW + s))), 0, 0, (3*ep)/(mtt - mWW), 0}, {-(ep/(mtt - mWW - s)), -(ep/(mtt - mWW - s)), ep/(mtt - mWW - s), 0, -(ep*(-3*mtt + 4*mWW + 3*s))/(2*mWW*(-mtt + mWW + s)), 0, 0, ep/(2*(mtt - mWW - s)), ep/(2*(mtt - mWW - s)), -ep/(2*(mtt - mWW - s)), 0, -(ep/(mtt - mWW - s)), (ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), ep/(2*(mtt - mWW - s)), -ep/(2*(mtt - mWW - s)), 0, ep/(mtt - mWW - s), ep/(mtt - mWW - s), (-3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, ep/(mtt - mWW - s), (ep*(3*mtt + 2*mWW - 3*s))/(2*mWW*(-mtt + mWW + s)), -(ep/(mtt - mWW - s)), ep/(mtt - mWW - s), 0, 0, 0, 0, ep/(2*(mtt - mWW - s)), 0, 0}, {ep/mWW, ep/mWW, -(ep/mWW), 0, ep/mWW, (-3*ep)/(mWW - t), (ep*t)/(2*mWW*(mWW - t)), -ep/(2*mWW), -ep/(2*mWW), ep/(2*mWW), 0, ep/mWW, ep/mWW, -ep/(2*mWW), -(ep*(mWW + t))/(2*mWW*(mWW - t)), (3*ep*t)/(mWW*(mWW - t)), -(ep/mWW), -((ep*(2*mWW - t))/(mWW*(mWW - t))), 0, 0, (3*ep*t)/(mWW*(mWW - t)), ep/mWW, (2*ep)/(mWW - t), (ep*t)/(mWW*(mWW - t)), ep/(mWW - t), 0, -(ep*t)/(2*mWW*(mWW - t)), (-2*ep*t)/(mWW*(mWW - t)), 0, (ep*t)/(2*mWW*(mWW - t)), -((ep*t)/(mWW*(mWW - t)))}, {0, 0, 0, 0, 0, 0, (2*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep)/(mtt - mWW)}, {0, -((ep*(-mtt + 2*mWW + s))/(mWW*(-mtt + mWW + s))), 0, 0, 0, (-3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), -((ep*(-3*mtt*mWW + 2*mWW^2 + 3*mWW*s - mtt*t + 2*mWW*t + s*t))/(mWW*(-mtt + mWW + s)*(mWW - t))), (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), (ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s)), (2*ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)), (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), (2*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), -((ep*(-mtt + 2*mWW + s))/(mWW*(-mtt + mWW + s))), (ep*mtt)/((mtt - mWW)*mWW), (3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), 0, 0, (3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, (2*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), (-2*ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, (ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), -((ep*s)/((mtt - mWW)*(mtt - mWW - s)))}, {0, (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, 0, 0, (-3*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), (ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), -((ep*(mtt - s))/(mWW*(-mtt + mWW + s))), -((ep*(-mtt + 2*mWW + s))/(mWW*(-mtt + mWW + s))), -((ep*(mtt - s))/(mWW*(-mtt + mWW + s))), (2*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), -((ep*(-mtt + 2*mWW + s))/(mWW*(-mtt + mWW + s))), 0, (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, (3*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, -((ep*(mtt - s))/(mWW*(-mtt + mWW + s))), 0, 0, (3*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, (2*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, -(ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (-2*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, (ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), -((ep*(mtt - s))/(mWW*(-mtt + mWW + s)))}, {0, 0, 0, 0, 0, (3*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), -(ep*(mtt - t))/(2*(mtt - mWW)*(mWW - t)), 0, 0, (2*ep)/(mtt - mWW), (-2*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), 0, (2*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), 0, (ep*(mtt - t))/((mtt - mWW)*(mWW - t)), (-3*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), 0, (ep*(mtt - t))/((mtt - mWW)*(mWW - t)), 0, 0, (-3*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), 0, (-2*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), -((ep*(mtt - t))/((mtt - mWW)*(mWW - t))), -((ep*(mtt - t))/((mtt - mWW)*(mWW - t))), 0, (ep*(mtt - t))/(2*(mtt - mWW)*(mWW - t)), (2*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), 0, -(ep*(mtt - t))/(2*(mtt - mWW)*(mWW - t)), (ep*(mtt - t))/((mtt - mWW)*(mWW - t))}, {-((ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t))), -((ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t))), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -(ep*(-3*mtt*mWW*s + 2*mWW^2*s + 3*mWW*s^2 + 5*mtt^2*t - 7*mtt*mWW*t + 2*mWW^2*t - 5*mtt*s*t + 3*mWW*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -(ep*(7*mWW*s - 8*mtt*t + 7*mWW*t + s*t + t^2))/(2*(mWW - t)*(mWW*s - mtt*t + mWW*t)), -((ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t))), -(ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (3*ep*(mWW*s - 2*mtt*t + mWW*t))/(2*mWW*(mWW*s - mtt*t + mWW*t)), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (3*ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (ep*(-(mtt*mWW*s) + 3*mWW^2*s + mWW*s^2 + 6*mtt^2*t - 9*mtt*mWW*t + 3*mWW^2*t - 6*mtt*s*t + mWW*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -(ep*(-3*mtt*mWW*s + 8*mWW^2*s + 3*mWW*s^2 + 5*mtt^2*t - 13*mtt*mWW*t + 8*mWW^2*t - 5*mtt*s*t + 3*mWW*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -(ep*(-3*mtt*mWW*s + mWW^2*s + 3*mWW*s^2 + 4*mtt^2*t - 5*mtt*mWW*t + mWW^2*t - 4*mtt*s*t + 3*mWW*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, (-3*ep*(mWW*s - 2*mtt*t + mWW*t))/(2*mWW*(mWW*s - mtt*t + mWW*t)), -(ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, (ep*s*(mtt - s - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0}, {0, 0, (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, 0, -((ep*(mtt - s))/(mWW*(-mtt + mWW + s))), (ep*(mtt - s))/(4*mWW*(-mtt + mWW + s)), 0, 0, -((ep*(mtt - s))/(mWW*(-mtt + mWW + s))), (ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), -((ep*(-mtt + 2*mWW + s))/(mWW*(-mtt + mWW + s))), -(ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s)), (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (-3*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), -((ep*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + 3*mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s))), (ep*(-mtt^2 + mtt*mWW + mtt*s - 2*mWW*s))/(mWW*(-mtt + mWW)*(-mtt + mWW + s)), (ep*(-mtt^2 + mtt*mWW + mtt*s + mWW*s))/(2*mWW*(-mtt + mWW)*(-mtt + mWW + s)), -(ep*(mtt - s))/(4*mWW*(-mtt + mWW + s)), 0, 0, -(ep*(mtt - s))/(4*mWW*(-mtt + mWW + s)), 0}, {ep/(mtt - mWW - s), ep/(mtt - mWW - s), -(ep/(mtt - mWW - s)), 0, -(ep*(-3*mtt + 2*mWW + 3*s))/(2*mWW*(-mtt + mWW + s)), 0, ep/(4*(mtt - mWW)), -ep/(2*(mtt - mWW - s)), -ep/(2*(mtt - mWW - s)), ep/(2*(mtt - mWW - s)), 0, ep/(mtt - mWW - s), -(ep*(-7*mtt*mWW + 8*mWW^2 + 7*mWW*s - mtt*t + s*t))/(2*mWW*(-mtt + mWW + s)*(mWW - t)), -ep/(2*(mtt - mWW - s)), ep/(2*(mtt - mWW - s)), 0, -(ep/(mtt - mWW - s)), -(ep/(mtt - mWW - s)), (3*ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)), 0, -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), -(ep*(-3*mtt + 8*mWW + 3*s))/(2*mWW*(-mtt + mWW + s)), ep/(mtt - mWW - s), -(ep/(mtt - mWW - s)), 0, 0, -ep/(4*(mtt - mWW)), 0, -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), 0, -(ep/(mtt - mWW))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, (-3*ep*t)/(mWW*(mWW - t)), (ep*t)/(2*mWW*(mWW - t)), 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mWW - t))/(mWW*(mWW - t))), (3*ep*t)/(mWW*(mWW - t)), 0, -((ep*t)/(mWW*(mWW - t))), 0, 0, (3*ep*t)/(mWW*(mWW - t)), 0, (2*ep*t)/(mWW*(mWW - t)), (ep*t)/(mWW*(mWW - t)), (ep*t)/(mWW*(mWW - t)), 0, -(ep*t)/(2*mWW*(mWW - t)), (-2*ep*t)/(mWW*(mWW - t)), 0, (ep*t)/(2*mWW*(mWW - t)), -((ep*t)/(mWW*(mWW - t)))}, {ep/mWW, ep/mWW, -(ep/mWW), 0, ep/mWW, 0, 0, -ep/(2*mWW), -ep/(2*mWW), ep/(2*mWW), 0, ep/mWW, ep/mWW, -ep/(2*mWW), ep/(2*mWW), (-3*ep)/mWW, -(ep/mWW), -(ep/mWW), 0, 0, -(ep/mWW), ep/mWW, ep/mWW, -(ep/mWW), 0, 0, 0, 0, -ep/(2*mWW), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, ep/(mtt - mWW), ep/(mtt - mWW), -(ep/(mtt - mWW)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/mWW, 0, 0, 0, 0, -(ep/mWW), -(ep/mWW), -(ep/mWW), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, ep/(4*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*ep)/(mtt - mWW), 0, ep/(mtt - mWW), 0, 0, 0, 0, 0, -ep/(4*(mtt - mWW)), 0, ep/(2*(mtt - mWW)), 0, -(ep/(mtt - mWW))}, {-((ep*(s + t))/(mWW*s - mtt*t + mWW*t)), -((ep*(s + t))/(mWW*s - mtt*t + mWW*t)), (ep*(s + t))/(mWW*s - mtt*t + mWW*t), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -((ep*(s + t))/(mWW*s - mtt*t + mWW*t)), 0, (ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -((ep*(s + t))/(mWW*s - mtt*t + mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (ep*(s + t))/(mWW*s - mtt*t + mWW*t), (ep*(s + t))/(mWW*s - mtt*t + mWW*t), (3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (-3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (5*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -((ep*(s + t))/(mWW*s - mtt*t + mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (ep*(s + t))/(mWW*s - mtt*t + mWW*t), 0, (-3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0, (ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/mWW, 0, 0, 0, 0, 0, 0, 0, ep/(2*mWW), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -(ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(-mtt + 3*mWW + s))/(mWW*(-mtt + mWW + s))), 0, 0, 0, 0, 0, 0, (ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/mWW), ep/mWW, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt + 2*mWW - s))/(mWW*(-mtt + mWW + s))), -((ep*(-mtt + 4*mWW + s))/(mWW*(-mtt + mWW + s))), 0, 0, (-2*ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, 0, -((ep*(mtt - s))/(mWW*(-mtt + mWW + s)))}, {0, 0, 0, (ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*ep)/mWW, (ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/mWW, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/mWW), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep*t)/(mWW*(mWW - t)), 0, 0, 0, 0, 0, -((ep*t)/(mWW*(mWW - t))), 0, -((ep*(3*mWW + t))/(mWW*(mWW - t))), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, (ep*mtt)/((mtt - mWW)*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt - 3*mWW))/((mtt - mWW)*mWW))}}, {{-((ep*(2*mtt^2 - 2*mtt*mWW - 5*mtt*s + mWW*s + 3*s^2 - 2*mtt*t + 2*mWW*t + 4*s*t))/(s*(-mtt + mWW + s)*(-mtt + s + t))), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mtt - t))/(s*(-mtt + s + t))), 0, -((ep*(mtt*mWW - mWW*s + 3*mtt*t - 4*mWW*t - 3*s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t))), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*t)/((mtt - s)*(mtt - s - t)), 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (4*ep*t)/((mtt - s)*(mtt - s - t)), -((ep*(mtt - t))/(s*(-mtt + s + t))), (ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), (ep*(mtt - t))/(s*(-mtt + s + t)), (ep*(mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 4*mtt*s*t + 3*mWW*s*t + s^2*t - 2*mtt*t^2 + 2*mWW*t^2 + s*t^2))/((mtt - mWW - s)*s*(mtt - s - t)*(s + t)), (-2*ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t))), (2*ep*t)/((mtt - s)*(mtt - s - t)), (ep*t)/((mtt - s)*(mtt - s - t)), -((ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t))), 0, 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0}, {(-2*ep)/(mtt - mWW - s), (ep*(-2*mtt^2 + 2*mtt*mWW + 2*mtt*s - mWW*s + 2*mtt*t - 2*mWW*t - s*t))/(s*(-mtt + mWW + s)*(-mtt + s + t)), ep/(mtt - mWW - s), 0, ep/(mtt - mWW - s), (-2*ep)/(mtt - mWW - s), ep/(4*(mtt - mWW - s)), 0, 0, -(ep/(mtt - mWW - s)), (3*ep)/(2*(mtt - mWW - s)), -((ep*(mtt + mWW - s - 2*t))/((mtt - mWW - s)*(mtt - s - t))), -ep/(2*(mtt - mWW - s)), ep/(mtt - mWW - s), -(ep/(mtt - mWW - s)), (3*ep)/(2*(mtt - mWW - s)), ep/(mtt - mWW - s), 0, (3*ep)/(2*(mtt - mWW - s)), -ep/(2*(mtt - mWW - s)), (7*ep)/(2*(mtt - mWW - s)), (-2*ep)/(mtt - mWW - s), (5*ep)/(2*(mtt - mWW - s)), (3*ep)/(mtt - mWW - s), (2*ep)/(mtt - mWW - s), ep/(2*(mtt - mWW - s)), -ep/(4*(mtt - mWW - s)), 0, ep/(mtt - mWW - s), -ep/(4*(mtt - mWW - s)), 0}, {0, 0, -((ep*(-2*mtt + s + 2*t))/(s*(-mtt + s + t))), 0, 0, ep/s, -ep/(4*s), 0, 0, ep/s, -ep/(2*s), 0, ep/(2*s), 0, 0, (-3*ep)/(2*s), -((ep*(mtt - t))/(s*(-mtt + s + t))), 0, -(ep*(-mtt + 3*s + t))/(2*s*(-mtt + s + t)), -(ep*(s - 3*t))/(2*s*(s + t)), (-3*ep)/(2*s), 0, -ep/(2*s), -(ep/s), -(ep/s), ep/(2*s), ep/(4*s), 0, 0, 0, 0}, {0, 0, 0, (ep*(mtt - mWW + s))/((mtt - mWW - s)*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (6*ep*mtt)/((mtt - s)*s), (2*ep)/(mtt - mWW - s), 0, 0, (3*ep)/s, 0}, {-((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, -(ep*(4*mtt^3 - 4*mtt^2*mWW - 8*mtt^2*s + 3*mtt*mWW*s + 4*mtt*s^2 + mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + mtt*s*t + 4*mWW*s*t + 3*s^2*t))/(2*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (-4*ep*t)/((mtt - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(4*mtt^2 - 4*mtt*mWW - 4*mtt*s + 3*mWW*s - 4*mtt*t + 4*mWW*t + s*t))/(2*(mtt - mWW - s)*s*(mtt - s - t)), 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -(ep*(4*mtt + mWW - 4*s - 5*t))/(2*(mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0}, {-((ep*(mtt - t))/(s*(-mtt + s + t))), -((ep*(mtt - t))/(s*(-mtt + s + t))), (ep*(mtt - t))/(s*(-mtt + s + t)), 0, -((ep*(mtt - t))/(s*(-mtt + s + t))), (ep*(mtt - t))/(s*(-mtt + s + t)), -ep/(2*s), (ep*(mtt - t))/(2*s*(-mtt + s + t)), (ep*(mtt - t))/(2*s*(-mtt + s + t)), -(ep*(mtt - t))/(2*s*(-mtt + s + t)), 0, -((ep*(mtt - t))/(s*(-mtt + s + t))), -((ep*(mtt - t))/(s*(-mtt + s + t))), (ep*(mtt - t))/(2*s*(-mtt + s + t)), -(ep*(mtt - t))/(2*s*(-mtt + s + t)), (3*ep*(mtt - t))/(s*(-mtt + s + t)), (ep*(mtt - t))/(s*(-mtt + s + t)), (ep*(mtt - t))/(s*(-mtt + s + t)), 0, 0, -((ep*(-3*mtt + 2*s + 3*t))/(s*(-mtt + s + t))), -((ep*(mtt - t))/(s*(-mtt + s + t))), (2*ep)/(mtt - s - t), -(ep/s), ep/(mtt - s - t), 0, ep/(2*s), 0, 0, 0, ep/s}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, (-3*ep)/(mtt - mWW - s), ep/(2*(mtt - mWW - s)), -((ep*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + mWW*s - 2*mtt*t + 2*mWW*t + s*t))/((mtt - mWW - s)*s*(mtt - s - t))), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (2*ep)/(mtt - mWW - s), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -(ep/(mtt - s - t)), (3*ep)/(mtt - mWW - s), 0, -(ep/(mtt - mWW - s)), 0, 0, (3*ep)/(mtt - mWW - s), 0, (2*ep)/(mtt - mWW - s), ep/(mtt - mWW - s), ep/(mtt - mWW - s), 0, -ep/(2*(mtt - mWW - s)), (-2*ep)/(mtt - mWW - s), 0, ep/(2*(mtt - mWW - s)), -(ep/(mtt - mWW - s))}, {(2*ep)/(mtt - s - t), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(mtt - t))/(s*(-mtt + s + t)), 0, (2*ep)/(mtt - s - t), (ep*(mtt^2 - mtt*mWW + 2*mWW*s - s^2 - mtt*t + mWW*t - 2*s*t))/((mtt - mWW - s)*s*(mtt - s - t)), -ep/(2*(mtt - mWW - s)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + mtt*mWW*s + 2*mtt*s^2 + mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 3*mtt*s*t - s^2*t))/(s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), -((ep*(-2*mtt^2 + 2*mtt*mWW + 2*mtt*s - mWW*s + 2*mtt*t - 2*mWW*t - s*t))/(s*(-mtt + mWW + s)*(-mtt + s + t))), -((ep*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s - mtt*t + mWW*t - s*t))/((mtt - mWW - s)*s*(mtt - s - t))), (ep*(mtt*mWW - mWW*s + 3*mtt*t - 4*mWW*t - 3*s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((ep*(mtt - t))/(s*(-mtt + s + t))), -((ep*(2*mtt - mWW - 2*s - t))/((mtt - mWW - s)*(mtt - s - t))), ep/s, (-3*ep)/(mtt - mWW - s), (ep*(mtt^2 - mtt*s - mtt*t - 3*s*t))/((mtt - s)*s*(mtt - s - t)), (ep*(mtt^3 - mtt^2*mWW - 3*mtt^2*s + 3*mtt*mWW*s + 3*mtt*s^2 - 2*mWW*s^2 - s^3 - mtt^2*t + mtt*mWW*t - mtt*s*t + mWW*s*t + 2*s^2*t))/((mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), 0, (ep*(-mtt + 2*s + t))/(s*(-mtt + s + t)), (-3*ep)/(mtt - mWW - s), (2*ep)/(mtt - s - t), -((ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + 3*mtt*mWW*s + mtt*s^2 - 2*mWW*s^2 - mtt^2*t + mtt*mWW*t - 2*mtt*s*t + mWW*s*t + 3*s^2*t))/((mtt - s)*(mtt - mWW - s)*s*(mtt - s - t))), -(ep/(mtt - mWW - s)), -((ep*(mtt^3 - mtt^2*mWW - mtt^2*s + mtt*mWW*s - mtt*s^2 + s^3 - mtt^2*t + mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t + 3*s^2*t))/((mtt - s)*(mtt - mWW - s)*s*(mtt - s - t))), (ep*(mtt^2 + mtt*s - 2*s^2 - mtt*t - 3*s*t))/((mtt - s)*s*(mtt - s - t)), ep/(2*(mtt - mWW - s)), (2*ep)/(mtt - mWW - s), 0, -ep/(2*(mtt - mWW - s)), ep/(mtt - mWW - s)}, {(ep*(mtt - t))/(s*(-mtt + s + t)), (ep*(mtt - t))/(s*(-mtt + s + t)), 0, 0, (ep*(mtt - t))/(s*(-mtt + s + t)), -((ep*(mtt - t))/(s*(-mtt + s + t))), 0, -(ep*(mtt - t))/(2*s*(-mtt + s + t)), -(ep*(mtt - t))/(2*s*(-mtt + s + t)), (ep*(mtt - t))/(2*s*(-mtt + s + t)), (ep*(mtt - t))/(s*(-mtt + s + t)), (ep*(mtt - t))/(s*(-mtt + s + t)), 0, -(ep*(mtt - t))/(2*s*(-mtt + s + t)), (ep*(mtt - t))/(2*s*(-mtt + s + t)), 0, (-2*ep*(mtt - t))/(s*(-mtt + s + t)), -((ep*(mtt - t))/(s*(-mtt + s + t))), 0, -((ep*(mtt - t))/(s*(-mtt + s + t))), 0, (ep*(mtt - t))/(s*(-mtt + s + t)), (ep*(mtt - t))/(s*(-mtt + s + t)), 0, (ep*(mtt - t))/(s*(-mtt + s + t)), -((ep*(mtt - t))/(s*(-mtt + s + t))), 0, 0, 0, 0, 0}, {-((ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), -((ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), (ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mWW - t)*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s - mWW*s + mtt*t - mWW*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, (ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(3*mtt*mWW*s - 4*mtt^2*t + 4*mtt*mWW*t + mtt*s*t - 4*mWW*s*t + 4*mtt*t^2 - 4*mWW*t^2))/(2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -((ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), -(ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mWW - t)*(5*mtt^2 - 5*mtt*mWW - 5*mtt*s + 2*mWW*s - 2*mtt*t + 2*mWW*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mWW - t)*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + 5*mWW*s - 5*mtt*t + 5*mWW*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mWW - t)*(mtt^2 - mtt*mWW - mtt*s - 2*mWW*s + 2*mtt*t - 2*mWW*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, (-3*ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, (ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0}, {0, 0, -(ep/(mtt - mWW - s)), 0, 0, ep/(mtt - mWW - s), -ep/(4*(mtt - mWW - s)), 0, 0, ep/(mtt - mWW - s), -ep/(2*(mtt - mWW - s)), -((ep*(2*mtt^2 - 2*mtt*mWW - 3*mtt*s + s^2))/((mtt - s)*(mtt - mWW - s)*s)), ep/(2*(mtt - mWW - s)), -(ep/(mtt - mWW - s)), 0, (-3*ep)/(2*(mtt - mWW - s)), -(ep/(mtt - mWW - s)), -(ep/(mtt - mWW - s)), (-3*ep)/(2*(mtt - mWW - s)), -ep/(2*(mtt - mWW - s)), (-3*ep)/(2*(mtt - mWW - s)), (3*ep)/(mtt - mWW - s), (-3*ep)/(2*(mtt - mWW - s)), (-3*ep)/(mtt - mWW - s), (-2*ep)/(mtt - mWW - s), ep/(2*(mtt - mWW - s)), ep/(4*(mtt - mWW - s)), 0, 0, ep/(4*(mtt - mWW - s)), 0}, {(ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), (ep*(-4*mtt^2 + 4*mtt*mWW + 4*mtt*s + mWW*s + 4*mtt*t - 4*mWW*t - 5*s*t))/(2*s*(-mtt + mWW + s)*(-mtt + s + t)), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), (5*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0, 0, 0, -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-((ep*(mtt - t))/(s*(-mtt + s + t))), -((ep*(mtt - t))/(s*(-mtt + s + t))), (ep*(mtt - t))/(s*(-mtt + s + t)), 0, -((ep*(mtt - t))/(s*(-mtt + s + t))), 0, 0, (ep*(mtt - t))/(2*s*(-mtt + s + t)), (ep*(mtt - t))/(2*s*(-mtt + s + t)), -(ep*(mtt - t))/(2*s*(-mtt + s + t)), 0, -((ep*(mtt - t))/(s*(-mtt + s + t))), -((ep*(mtt - t))/(s*(-mtt + s + t))), (ep*(mtt - t))/(2*s*(-mtt + s + t)), (ep*(mtt - t))/(2*s*(-mtt + s + t)), 0, (ep*(mtt - t))/(s*(-mtt + s + t)), (-2*ep*t)/((mtt - s)*(mtt - s - t)), 0, 0, 0, -((ep*(mtt - t))/(s*(-mtt + s + t))), (2*ep*t)/((mtt - s)*(mtt - s - t)), 0, (ep*t)/((mtt - s)*(mtt - s - t)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -ep/(2*s), 0, 0, 0, 0, 0, 0, 0, 0, (2*ep*(mtt - t))/(s*(-mtt + s + t)), 0, 0, 0, 0, (-2*ep)/s, 0, ep/(mtt - s), 0, 0, 0, ep/(2*s), 0, 0, 0, ep/s}, {0, 0, ep/s, 0, 0, -(ep/s), ep/(4*s), 0, 0, -(ep/s), ep/(2*s), 0, -ep/(2*s), 0, 0, (3*ep)/(2*s), (-2*ep*mtt)/((mtt - s)*s), 0, (3*ep)/(2*s), ep/(2*s), (3*ep)/(2*s), 0, ep/(2*s), ep/s, ep/s, -ep/(2*s), -ep/(4*s), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep*mtt)/((mtt - s)*s), 0, 0, 0, 0, -(ep/(mtt - s)), (ep*(mtt + s))/(s*(-mtt + s)), -(ep/(mtt - s)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {(ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t))), (ep*(mtt - mWW)*t)/(2*s*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, (ep*(mtt - mWW)*t)/(2*s*(mWW*s - mtt*t + mWW*t)), -(ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t))), -((ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t))), (ep*(mtt*mWW*s - 4*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 4*mWW*s*t + 4*mtt*t^2 - 4*mWW*t^2))/(2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(mtt*mWW*s^2 - 4*mtt^2*s*t - 3*mtt*mWW*s*t + 3*mtt*s^2*t + 4*mWW*s^2*t + 4*mtt^2*t^2 - 4*mtt*mWW*t^2 - mtt*s*t^2 + 8*mWW*s*t^2 - 4*mtt*t^3 + 4*mWW*t^3))/(2*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(-5*mtt*mWW + 4*mWW*s + mtt*t + 4*mWW*t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t))), 0, -(ep*(-(mtt*mWW*s) + 2*mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + mtt*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mtt - mWW)*t)/(2*s*(-(mWW*s) + mtt*t - mWW*t)), 0, (ep*mtt*(-mWW + t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW)*t)/(2*s*(mWW*s - mtt*t + mWW*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, ep/(2*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt^2 - 2*mtt*mWW - 3*mtt*s - mWW*s + s^2))/((mtt - s)*(mtt - mWW - s)*s)), 0, 0, 0, 0, 0, 0, -ep/(2*(mtt - mWW - s)), ep/s}, {0, 0, 0, 0, 0, 0, ep/(2*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/s), ep/(mtt - s), 0, -ep/(2*s), 0, 0, 0, -(ep/s)}, {0, 0, 0, 0, 0, 0, (ep*(mtt - mWW + s))/(2*s*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt + 2*mWW - s))/((mtt - s)*(mtt - mWW - s)), -((ep*(mtt^2 - mtt*mWW - 2*mtt*s - 2*mWW*s + s^2))/((mtt - s)*(mtt - mWW - s)*s)), 0, ep/(2*s), (2*ep)/(mtt - mWW - s), 0, 0, ep/(mtt - mWW - s)}, {0, 0, 0, -(ep*(mtt - mWW))/(2*(mtt - mWW - s)*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(3*mtt - s))/((mtt - s)*s)), -ep/(2*(mtt - mWW - s)), 0, 0, -ep/(2*s), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/s), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}, {{(ep*(-mtt + s + 2*t))/(t*(-mtt + s + t)), -(ep/(mtt - s - t)), ep/(mtt - s - t), 0, (-3*ep)/(mtt - s - t), -(ep/(mtt - s - t)), 0, 0, ep/(mtt - s - t), 0, ep/(mtt - s - t), -(ep/(mtt - s - t)), 0, 0, -(ep/(mtt - s - t)), (4*ep)/(mtt - s - t), ep/(mtt - s - t), ep/(mtt - s - t), -(ep/(mtt - s - t)), -((ep*(-2*mtt + s + t))/((s + t)*(-mtt + s + t))), (2*ep)/(mtt - s - t), ep/(mtt - s - t), -(ep/(mtt - s - t)), (2*ep)/(mtt - s - t), ep/(mtt - s - t), -(ep/(mtt - s - t)), 0, 0, ep/(mtt - s - t), 0, 0}, {(4*ep)/(mWW - t), (ep*(-(mtt*mWW) + mWW*s - 3*mtt*t + 2*mWW*t + 3*s*t + 2*t^2))/((mWW - t)*t*(-mtt + s + t)), (-4*ep)/(mWW - t), 0, (4*ep)/(mWW - t), 0, -ep/(2*(mWW - t)), 0, (-2*ep)/(mWW - t), (2*ep)/(mWW - t), (-2*ep)/(mWW - t), -((ep*(mtt*mWW - mWW*s + 3*mtt*t - 3*s*t - 4*t^2))/((mtt - s - t)*t*(-mWW + t))), 0, (-2*ep)/(mWW - t), (2*ep)/(mWW - t), (-6*ep)/(mWW - t), (-4*ep)/(mWW - t), (-4*ep)/(mWW - t), 0, 0, (-6*ep)/(mWW - t), (4*ep)/(mWW - t), (2*ep)/(mWW - t), (-4*ep)/(mWW - t), 0, 0, ep/(2*(mWW - t)), 0, 0, ep/(2*(mWW - t)), 0}, {0, 0, (ep*(mtt - s - 2*t))/((mtt - s - t)*t), 0, 0, 0, -ep/(4*(mtt - t)), 0, 0, (2*ep)/(mtt - t), 0, 0, 0, 0, 0, 0, (ep*(mtt - s))/((mtt - s - t)*t), 0, -((ep*(mtt^2 - mtt*s - 2*s*t - t^2))/((mtt - t)*(mtt - s - t)*t)), (-2*ep)/(s + t), -(ep/(mtt - t)), 0, 0, 0, 0, 0, ep/(4*(mtt - t)), 0, ep/(2*(mtt - t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {ep/(mtt - s - t), ep/(mtt - s - t), -(ep/(mtt - s - t)), 0, -(ep*(mtt - s - 4*t))/(2*(mtt - s - t)*t), 0, -ep/(2*(mtt - t)), -ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), 0, ep/(mtt - s - t), -(ep*(mtt - s - 2*t))/(2*(mtt - s - t)*t), -ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), (-4*ep)/(mtt - s - t), -(ep/(mtt - s - t)), -(ep/(mtt - s - t)), (ep*(mtt - s))/(2*(mtt - s - t)*t), 0, -((ep*(3*mtt - 2*s - 3*t))/((mtt - t)*(mtt - s - t))), -(ep*(mtt - s - 2*t))/(2*(mtt - s - t)*t), ep/(mtt - s - t), -(ep/(mtt - s - t)), 0, 0, ep/(2*(mtt - t)), 0, -ep/(2*(mtt - s - t)), 0, ep/(mtt - t)}, {-((ep*(-mtt + s + 2*t))/(t*(-mtt + s + t))), -((ep*(-mtt + s + 2*t))/(t*(-mtt + s + t))), (ep*(-mtt + s + 2*t))/(t*(-mtt + s + t)), 0, -((ep*(-mtt + s + 2*t))/(t*(-mtt + s + t))), -((ep*(-(mtt*mWW) + mWW*s - 2*mtt*t + 2*mWW*t + 2*s*t + t^2))/(t*(-mWW + t)*(-mtt + s + t))), (ep*(mtt + mWW - 2*t))/(2*(mtt - t)*(-mWW + t)), (ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), (ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), -(ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), 0, -((ep*(-mtt + s + 2*t))/(t*(-mtt + s + t))), -((ep*(-mtt + s + 2*t))/(t*(-mtt + s + t))), (ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), -(ep*(mtt*mWW - mWW*s + mtt*t - s*t - 2*t^2))/(2*(mWW - t)*t*(-mtt + s + t)), (3*ep*(mtt + mWW - s - 2*t))/((mWW - t)*(-mtt + s + t)), (ep*(-mtt + s + 2*t))/(t*(-mtt + s + t)), (ep*(2*mtt*mWW - 2*mWW*s - mtt*t - 3*mWW*t + s*t + 2*t^2))/(t*(-mWW + t)*(-mtt + s + t)), 0, 0, (ep*(3*mtt^2 + 3*mtt*mWW - 3*mtt*s - 2*mWW*s - 9*mtt*t - 3*mWW*t + 5*s*t + 6*t^2))/((mtt - t)*(mtt - s - t)*(-mWW + t)), -((ep*(-mtt + s + 2*t))/(t*(-mtt + s + t))), (-2*ep*(mtt - mWW - s))/((mWW - t)*(mtt - s - t)), (ep*(-mWW + 2*t))/(t*(-mWW + t)), -((ep*(mtt - mWW - s))/((mWW - t)*(mtt - s - t))), 0, -(ep*(mtt + mWW - 2*t))/(2*(mtt - t)*(-mWW + t)), (2*ep)/(mWW - t), 0, -ep/(2*(mWW - t)), -((ep*(mtt + mWW - 2*t))/((mtt - t)*(-mWW + t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, (ep*(mtt - s - 2*t))/((mtt - s - t)*t), 0, 0, 0, 0, 0, (ep*(-(mtt*mWW) + mWW*s - 3*mtt*t + 2*mWW*t + 3*s*t + 2*t^2))/((mWW - t)*t*(-mtt + s + t)), (ep*(mtt - s))/((mtt - s - t)*t), -((ep*(mtt^2 - mtt*s - mtt*t - s*t))/((mtt - t)*(mtt - s - t)*t)), (-2*ep)/(mWW - t), (ep*(mtt - s))/((mtt - s - t)*t), (-2*ep)/(mWW - t), (ep*(-mtt + s + 2*t))/(t*(-mtt + s + t)), -((ep*(mtt - s))/((mtt - s - t)*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {(2*ep*(mtt - s))/((mtt - s - t)*t), (ep*(mtt - s))/((mtt - s - t)*t), -((ep*(mtt - s))/((mtt - s - t)*t)), 0, (2*ep*(mtt - s))/((mtt - s - t)*t), -((ep*(mtt - s))/((mtt - s - t)*t)), 0, -((ep*(mtt - s))/((mtt - s - t)*t)), -((ep*(mtt - s))/((mtt - s - t)*t)), (ep*(mtt - s))/((mtt - s - t)*t), (ep*(mtt - s))/((mtt - s - t)*t), (ep*(mtt - s + 2*t))/((mtt - s - t)*t), (ep*(mtt - s))/((mtt - s - t)*t), -((ep*(mtt - s))/((mtt - s - t)*t)), 0, 0, -((ep*(mtt - s + 2*t))/((mtt - s - t)*t)), -((ep*(mtt - s + 2*t))/((mtt - s - t)*t)), 0, -((ep*(mtt - s))/((mtt - s - t)*t)), 0, (2*ep*(mtt - s))/((mtt - s - t)*t), (ep*(mtt - s + 2*t))/((mtt - s - t)*t), 0, (2*ep)/(mtt - s - t), (ep*(mtt - s - 2*t))/((mtt - s - t)*t), 0, 0, 0, 0, 0}, {-(ep/(mtt - s - t)), -(ep/(mtt - s - t)), ep/t, 0, -(ep/(mtt - s - t)), -((ep*(-(mtt*mWW) + mWW*s - 2*mtt*t + 2*mWW*t + 2*s*t + t^2))/((mWW - t)*t*(-mtt + s + t))), ep/(2*(mWW - t)), ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), (ep*(3*mtt - 4*s - 3*t))/(2*(mtt - t)*(mtt - s - t)), -((ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s - t)*t*(-mWW + t))), -(ep/(mtt - s - t)), (ep*(mWW + t))/(t*(-mWW + t)), ep/(2*(mtt - s - t)), -(ep*(-2*mtt*mWW + 2*mWW*s + mWW*t + t^2))/(2*(mWW - t)*t*(-mtt + s + t)), (3*ep)/(mWW - t), (ep*(mtt - s + t))/((mtt - s - t)*t), -((ep*(-(mtt*mWW) + mWW*s + 2*mWW*t - t^2))/((mWW - t)*t*(-mtt + s + t))), 0, -((ep*(mtt - s - 2*t))/((mtt - s - t)*t)), (3*ep)/(mWW - t), -(ep/(mtt - s - t)), -((ep*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((mtt - s - t)*t*(-mWW + t))), ep/(mWW - t), (ep*(mtt - mWW - s))/((mWW - t)*(mtt - s - t)), (ep*(mtt - s))/((mtt - s - t)*t), -ep/(2*(mWW - t)), (-2*ep)/(mWW - t), 0, ep/(2*(mWW - t)), -(ep/(mWW - t))}, {(ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t), (ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t), -((ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-3*mtt*mWW*s + 3*mWW*s^2 + 5*mtt^2*t - 5*mtt*mWW*t - 5*mtt*s*t + 5*mWW*s*t - 2*mtt*t^2 + 2*mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-3*mtt*mWW^2*s + 3*mWW^2*s^2 + 4*mtt^2*mWW*t - 4*mtt*mWW^2*t - 9*mtt*mWW*s*t + 10*mWW^2*s*t + 5*mWW*s^2*t + 4*mtt^2*t^2 - 11*mtt*mWW*t^2 + 7*mWW^2*t^2 - 4*mtt*s*t^2 + 6*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*(mWW - t)*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t), (ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt*mWW*s - mWW*s^2 - 6*mtt^2*t + 6*mtt*mWW*t + 6*mtt*s*t - 4*mWW*s*t + 3*mtt*t^2 - 3*mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(3*mtt*mWW*s - 3*mWW*s^2 - 5*mtt^2*t + 5*mtt*mWW*t + 5*mtt*s*t - 11*mWW*s*t + 8*mtt*t^2 - 8*mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-3*mtt*mWW*s + 3*mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 4*mtt*s*t + 4*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t)), 0, (3*ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), 0, (ep*mWW*s)/(2*t*(mWW*s - mtt*t + mWW*t)), (ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-(ep/(mtt - s - t)), -(ep/(mtt - s - t)), ep/(mtt - s - t), 0, (ep*(3*mtt - 3*s - 2*t))/(2*(mtt - s - t)*t), 0, -ep/(4*(mtt - t)), ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), 0, -(ep/(mtt - s - t)), (ep*(-3*mtt*mWW + 3*mWW*s - 5*mtt*t + 8*mWW*t + 5*s*t))/(2*(mWW - t)*t*(-mtt + s + t)), ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), 0, ep/(mtt - s - t), ep/(mtt - s - t), (-3*ep*(mtt^2 - mtt*s - mtt*t - s*t))/(2*(mtt - t)*(mtt - s - t)*t), 0, -((ep*s)/((mtt - t)*(-mtt + s + t))), (ep*(-3*mtt + 3*s + 8*t))/(2*t*(-mtt + s + t)), -(ep/(mtt - s - t)), ep/(mtt - s - t), 0, 0, ep/(4*(mtt - t)), 0, -(ep*s)/(2*(mtt - t)*(-mtt + s + t)), 0, ep/(mtt - t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {ep/(mtt - s - t), ep/(mtt - s - t), -(ep/(mtt - s - t)), 0, ep/(mtt - s - t), (3*ep)/(mWW - t), -ep/(2*(mWW - t)), -ep/(2*(mtt - s - t)), -ep/(2*(mtt - s - t)), ep/(2*(mtt - s - t)), 0, ep/(mtt - s - t), ep/(mtt - s - t), -ep/(2*(mtt - s - t)), (ep*(-2*mtt + mWW + 2*s + t))/(2*(mWW - t)*(-mtt + s + t)), (-3*ep)/(mWW - t), -(ep/(mtt - s - t)), (ep*(-mtt + 2*mWW + s - t))/((mWW - t)*(-mtt + s + t)), 0, 0, (-3*ep)/(mWW - t), ep/(mtt - s - t), (-2*ep*(mtt - mWW - s))/((mWW - t)*(mtt - s - t)), -(ep/(mWW - t)), -((ep*(mtt - mWW - s))/((mWW - t)*(mtt - s - t))), 0, ep/(2*(mWW - t)), (2*ep)/(mWW - t), 0, -ep/(2*(mWW - t)), ep/(mWW - t)}, {-(ep/t), -(ep/t), ep/t, 0, -(ep/t), 0, -ep/(2*(mtt - t)), ep/(2*t), ep/(2*t), -ep/(2*t), 0, -(ep/t), -(ep/t), ep/(2*t), -ep/(2*t), (ep*(-mtt + s + 3*t))/(t*(-mtt + s + t)), ep/t, ep/t, 0, 0, (ep*(-mtt + 3*t))/(t*(-mtt + t)), -(ep/t), 0, ep/t, 0, 0, ep/(2*(mtt - t)), 0, ep/(2*t), 0, ep/(mtt - t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, ep/(4*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - t), 0, ep/(mtt - t), 0, 0, 0, 0, 0, -ep/(4*(mtt - t)), 0, -ep/(2*(mtt - t)), 0, 0}, {(ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t))), -(ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, (ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t))), -((ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t))), (ep*(mtt*mWW*s - mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - 6*mWW*s*t + 5*mtt*t^2 - 5*mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-(mtt*mWW*s^2) + mWW*s^3 + 4*mtt^2*s*t + 3*mtt*mWW*s*t - 4*mtt*s^2*t - mWW*s^2*t - 4*mtt^2*t^2 + 4*mtt*mWW*t^2 - mtt*s*t^2 - 5*mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/(2*t*(s + t)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(5*mtt*mWW*s - 5*mWW*s^2 - 6*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t))), 0, -(ep*(mtt*mWW*s - mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*t), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*ep)/(mWW - t), 0, 0, 0, 0, 0, ep/(mWW - t), 0, (ep*(mWW + 3*t))/((mWW - t)*t), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}}}

==> attachment_files/db1/MI.txt <==
{G[1, 1, 1, 1, 1, 2, 1, 0, 0], G[1, 1, 1, 1, 1, 1, 2, 0, 0], G[1, 1, 1, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 1, 0, 1, 0, 0], G[1, 1, 1, 0, 1, 0, 2, 0, 0], G[1, 1, 1, 0, 1, 0, 1, 0, 0], G[1, 1, 0, 1, 1, 0, 2, 0, 0], G[1, 1, 0, 1, 1, 0, 1, 0, 0], G[1, 0, 1, 1, 1, 1, 0, 0, 0], G[1, 0, 1, 1, 1, 0, 1, 0, 0], G[1, 0, 1, 0, 1, 1, 1, 0, 0], G[0, 1, 1, 0, 1, 1, 2, 0, 0], G[0, 1, 1, 0, 1, 1, 1, 0, 0], G[0, 1, 0, 1, 1, 1, 2, 0, 0], G[0, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 0, 1, 1, 1, 0, 0, 0, 0], G[1, 0, 1, 1, 0, 1, 0, 0, 0], G[1, 0, 1, 0, 1, 0, 2, 0, 0], G[1, 0, 1, 0, 1, 0, 1, 0, 0], G[1, 0, 0, 1, 1, 0, 2, 0, 0], G[1, 0, 0, 1, 1, 0, 1, 0, 0], G[0, 1, 0, 1, 1, 0, 1, 0, 0], G[0, 1, 0, 1, 0, 1, 1, 0, 0], G[0, 0, 1, 0, 1, 1, 1, 0, 0], G[1, 0, 1, 0, 1, 0, 0, 0, 0], G[1, 0, 0, 0, 1, 0, 1, 0, 0], G[0, 1, 0, 0, 1, 0, 2, 0, 0], G[0, 1, 0, 0, 1, 0, 1, 0, 0], G[0, 0, 1, 0, 1, 0, 2, 0, 0], G[0, 0, 1, 0, 1, 0, 1, 0, 0], G[0, 0, 1, 0, 0, 1, 1, 0, 0]}

==> attachment_files/db1/MI2UT.txt <==
{{(2*ep^2*(-mtt + t))/((1 + ep)*mWW*s^3*(mWW - t)), -((ep*(mtt^2 - ep*mtt^2 - 3*mtt*mWW - ep*mtt*mWW + 2*mWW^2 + 2*ep*mWW^2 - mtt*s + ep*mtt*s + mWW*s + ep*mWW*s + 2*ep*mtt*t - 2*ep*mWW*t - 2*ep*s*t))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t))), (-2*ep^2*(-mtt + t))/((1 + ep)*mWW*s^3*(mWW - t)), (ep^2*(mtt - mWW)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2), (-2*ep^2*(-2*mtt*mWW + 3*mWW*s - mtt*t - mWW*t + t^2))/((1 + ep)*mWW*s^3*(mWW - t)^2), (3*ep*(-(mtt*mWW) - 3*ep*mtt*mWW + 2*ep*mWW^2 + mWW*s + 3*ep*mWW*s - ep*mtt*t + mWW*t + 2*ep*mWW*t + ep*s*t))/((1 + ep)*mWW*s^2*(-mtt + mWW + s)*(mWW - t)^2), -(ep*(ep*mtt^2*mWW - ep*mtt*mWW^2 + mtt*mWW*s + ep*mtt*mWW*s + ep*mWW^2*s - mWW*s^2 - 2*ep*mWW*s^2 + 2*ep*mtt^2*t - 3*ep*mtt*mWW*t + ep*mWW^2*t - mWW*s*t - 4*ep*mWW*s*t - 2*ep*s^2*t - 2*ep*mtt*t^2 + 2*ep*mWW*t^2 + 2*ep*s*t^2))/(2*(1 + ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2), -((mtt^2*mWW + 4*ep*mtt^2*mWW + 4*ep^2*mtt^2*mWW - mtt*mWW^2 - 4*ep*mtt*mWW^2 - 4*ep^2*mtt*mWW^2 - mtt*mWW*s - 4*ep*mtt*mWW*s - 4*ep^2*mtt*mWW*s + ep*mWW^2*s + ep^2*mWW^2*s + ep*mtt^2*t - mtt*mWW*t - 6*ep*mtt*mWW*t - 5*ep^2*mtt*mWW*t + mWW^2*t + 5*ep*mWW^2*t + 5*ep^2*mWW^2*t - ep*mtt*s*t + mWW*s*t + 4*ep*mWW*s*t + 4*ep^2*mWW*s*t + ep^2*mtt*t^2 - ep^2*mWW*t^2 - ep^2*s*t^2)/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2)), -((ep*(mtt^2 + 2*ep*mtt^2 - mtt*mWW - 2*ep*mtt*mWW - mtt*s - 2*ep*mtt*s + mWW*s + ep*mWW*s - ep*mtt*t + ep*mWW*t + ep*s*t))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t))), -((ep*(-mtt^2 - 2*ep*mtt^2 + mtt*mWW + 2*ep*mtt*mWW + mtt*s + 2*ep*mtt*s + mWW*s + ep*mWW*s + ep*mtt*t - ep*mWW*t - ep*s*t))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t))), (-2*ep*(-(mtt*mWW^2*s) - 4*ep*mtt*mWW^2*s + 3*ep*mWW^3*s + mWW^2*s^2 + 4*ep*mWW^2*s^2 + mtt^2*mWW*t + 7*ep*mtt^2*mWW*t - mtt*mWW^2*t - 10*ep*mtt*mWW^2*t + 3*ep*mWW^3*t - 2*mtt*mWW*s*t - 11*ep*mtt*mWW*s*t + 3*mWW^2*s*t + 9*ep*mWW^2*s*t + mWW*s^2*t + 4*ep*mWW*s^2*t + mtt^2*t^2 + ep*mtt^2*t^2 - 3*mtt*mWW*t^2 - 6*ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 5*ep*mWW^2*t^2 - mtt*s*t^2 - ep*mtt*s*t^2 + mWW*s*t^2 + 4*ep*mWW*s*t^2))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^3), -((ep*(mtt^2 - ep*mtt^2 - mtt*mWW + ep*mtt*mWW - mtt*s + ep*mtt*s + mWW*s + ep*mWW*s + 2*ep*mtt*t - 2*ep*mWW*t - 2*ep*s*t))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t))), (-2*ep^2*(-mtt + t)*(2*mWW + t))/((1 + ep)*mWW*s^3*(mWW - t)^2), -((ep*(mtt^2 + 2*ep*mtt^2 - 3*mtt*mWW - 4*ep*mtt*mWW + 2*mWW^2 + 2*ep*mWW^2 - mtt*s - 2*ep*mtt*s + mWW*s + ep*mWW*s - ep*mtt*t + ep*mWW*t + ep*s*t))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t))), (ep*(-(mtt*mWW) - 2*ep*mtt*mWW + mWW*s + 5*ep*mWW*s + mtt*t + 2*ep*mtt*t + ep*mWW*t - ep*s*t - ep*t^2))/((1 + ep)*mWW*s^3*(mWW - t)^2), (-3*ep*(-(mtt*mWW*s) - ep*mtt*mWW*s + mWW*s^2 + ep*mWW*s^2 - 2*ep*mtt^2*t + 2*ep*mWW^2*t + ep*mtt*s*t + mWW*s*t + 4*ep*mWW*s*t + ep*s^2*t + 2*ep*mtt*t^2 - 2*ep*mWW*t^2 - 2*ep*s*t^2))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2), (-2*ep^2*(-mtt + t))/((1 + ep)*mWW*s^3*(mWW - t)), (ep*(-2*ep*mtt^2*mWW + 2*ep*mtt*mWW^2 - mtt*mWW*s - 3*ep*mtt*mWW*s + 4*ep*mWW^2*s + mWW*s^2 + 5*ep*mWW*s^2 + 2*ep*mtt^2*t - 2*ep*mWW^2*t - ep*mtt*s*t + mWW*s*t - 2*ep*mWW*s*t - ep*s^2*t - 2*ep*mtt*t^2 + 2*ep*mWW*t^2 + 2*ep*s*t^2))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2), (-6*ep^2*(mtt - t))/((1 + ep)*s^3*(-mWW + t)^2), (6*ep^2*(s + t))/((1 + ep)*s^3*(mWW - t)^2), -((ep*(-3*mtt*mWW*s - 13*ep*mtt*mWW*s - 18*ep^2*mtt*mWW*s + 4*ep*mWW^2*s + 12*ep^2*mWW^2*s + 3*mWW*s^2 + 13*ep*mWW*s^2 + 18*ep^2*mWW*s^2 - 6*ep*mtt^2*t - 12*ep^2*mtt^2*t + 6*ep*mWW^2*t + 12*ep^2*mWW^2*t + 3*ep*mtt*s*t + 14*ep^2*mtt*s*t + 3*mWW*s*t + 18*ep*mWW*s*t + 16*ep^2*mWW*s*t + 3*ep*s^2*t - 2*ep^2*s^2*t + 6*ep*mtt*t^2 + 12*ep^2*mtt*t^2 - 6*ep*mWW*t^2 - 12*ep^2*mWW*t^2 - 6*ep*s*t^2 - 12*ep^2*s*t^2))/((1 + ep)*(1 + 2*ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2)), (-2*ep^2*(-2*mtt*mWW - 4*ep*mtt*mWW + 3*mWW^2 + 3*ep*mWW^2 + 3*mWW*s + 6*ep*mWW*s - mtt*t - 2*ep*mtt*t + 2*mWW*t + 7*ep*mWW*t + t^2 + 2*ep*t^2))/((1 + ep)*(1 + 2*ep)*mWW*s^3*(mWW - t)^2), (-2*ep*(ep*mtt^2*mWW - ep*mtt*mWW^2 - mtt*mWW*s - 6*ep*mtt*mWW*s + 4*ep*mWW^2*s + mWW*s^2 + 5*ep*mWW*s^2 + 2*ep*mtt^2*t - 2*ep*mtt*mWW*t - 4*ep*mtt*s*t + mWW*s*t + 3*ep*mWW*s*t + 2*ep*s^2*t))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2), -((ep*(2*ep*mtt^2*mWW - 2*ep*mtt*mWW^2 - mtt*mWW*s - 4*ep*mtt*mWW*s + 4*ep*mWW^2*s + mWW*s^2 + 2*ep*mWW*s^2 - 2*ep*mtt^2*t + 2*ep*mWW^2*t + mWW*s*t + 2*ep*mWW*s*t + 2*ep*s^2*t + 2*ep*mtt*t^2 - 2*ep*mWW*t^2 - 2*ep*s*t^2))/((1 + ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2)), -((ep*(-(mtt*mWW) - 2*ep*mtt*mWW + 4*ep*mWW^2 + mWW*s + 2*ep*mWW*s - 2*ep*mtt*t + mWW*t + 2*ep*s*t))/((1 + ep)*mWW*s^2*(-mtt + mWW + s)*(mWW - t)^2)), (-6*ep^2*(-(mtt*mWW) + mWW*s - mtt*t + mWW*t))/((1 + ep)*mWW*s^3*(mWW - t)^2), -(ep*(ep*mtt^2*mWW + 2*ep^2*mtt^2*mWW - ep*mtt*mWW^2 - 2*ep^2*mtt*mWW^2 + mtt*mWW*s + 3*ep*mtt*mWW*s + 2*ep^2*mtt*mWW*s + ep*mWW^2*s + 2*ep^2*mWW^2*s - mWW*s^2 - 4*ep*mWW*s^2 - 4*ep^2*mWW*s^2 + 2*ep*mtt^2*t + 4*ep^2*mtt^2*t - 3*ep*mtt*mWW*t - 6*ep^2*mtt*mWW*t + ep*mWW^2*t + 2*ep^2*mWW^2*t - 2*ep^2*mtt*s*t - mWW*s*t - 6*ep*mWW*s*t - 6*ep^2*mWW*s*t - 2*ep*s^2*t - 2*ep^2*s^2*t - 2*ep*mtt*t^2 - 4*ep^2*mtt*t^2 + 2*ep*mWW*t^2 + 4*ep^2*mWW*t^2 + 2*ep*s*t^2 + 4*ep^2*s*t^2))/(2*(1 + ep)*(1 + 2*ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2), (2*ep*(-(mtt*mWW) - 2*ep*mtt*mWW + mWW*s + 2*ep*mWW*s - 2*ep*mtt*t + mWW*t + 4*ep*mWW*t + 2*ep*s*t))/((1 + ep)*mWW*s^2*(-mtt + mWW + s)*(mWW - t)^2), (-2*ep^2*(mWW + 3*ep*mWW + ep*t))/((1 + ep)*(1 + 2*ep)*mWW*s^2*(mWW - t)^2), -(ep*(ep*mtt^2*mWW + 2*ep^2*mtt^2*mWW + 2*ep*mtt*mWW^2 + ep^2*mtt*mWW^2 - 3*ep*mWW^3 - 3*ep^2*mWW^3 - mtt*mWW*s - 5*ep*mtt*mWW*s - 6*ep^2*mtt*mWW*s - 2*ep*mWW^2*s - ep^2*mWW^2*s + mWW*s^2 + 4*ep*mWW*s^2 + 4*ep^2*mWW*s^2 + 2*ep*mtt^2*t + 4*ep^2*mtt^2*t - 10*ep*mtt*mWW*t - 17*ep^2*mtt*mWW*t + 8*ep*mWW^2*t + 13*ep^2*mWW^2*t - 4*ep*mtt*s*t - 8*ep^2*mtt*s*t + mWW*s*t + 13*ep*mWW*s*t + 19*ep^2*mWW*s*t + 2*ep*s^2*t + 4*ep^2*s^2*t + 2*ep*mtt*t^2 + 4*ep^2*mtt*t^2 - 2*ep*mWW*t^2 - 4*ep^2*mWW*t^2 - 2*ep*s*t^2 - 4*ep^2*s*t^2))/(2*(1 + ep)*(1 + 2*ep)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2), (ep*(mtt*mWW*s + 2*ep*mtt*mWW*s - mWW*s^2 - 2*ep*mWW*s^2 + 2*ep*mtt*mWW*t - 2*ep*mWW^2*t + 2*ep*mtt*s*t - mWW*s*t - 6*ep*mWW*s*t - 2*ep*s^2*t - 2*ep*mtt*t^2 + 2*ep*mWW*t^2 + 2*ep*s*t^2))/((1 + ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2)}, {(2*ep*(-(ep*mtt*mWW) - ep^2*mtt*mWW + 2*ep*mWW*s + 2*ep^2*mWW*s - 8*mtt*t - 43*ep*mtt*t - 47*ep^2*mtt*t + 2*ep*mWW*t + 2*ep^2*mWW*t + 4*s*t + 18*ep*s*t + 14*ep^2*s*t + 8*t^2 + 42*ep*t^2 + 46*ep^2*t^2))/((1 + ep)^2*s^3*(mWW - t)^3), (2*ep*(-(mtt*mWW) - 4*ep*mtt*mWW - 3*ep^2*mtt*mWW + mWW^2 + 3*ep*mWW^2 + 2*ep^2*mWW^2 + mWW*s + 5*ep*mWW*s + 4*ep^2*mWW*s - 7*mtt*t - 40*ep*mtt*t - 45*ep^2*mtt*t + 2*ep*mWW*t + 2*ep^2*mWW*t + 3*s*t + 15*ep*s*t + 12*ep^2*s*t + 7*t^2 + 39*ep*t^2 + 44*ep^2*t^2))/((1 + ep)^2*s^3*(mWW - t)^3), (2*ep*(ep*mtt^2*mWW + ep^2*mtt^2*mWW - 2*ep*mtt*mWW^2 - 2*ep^2*mtt*mWW^2 - 2*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s + ep*mWW^2*s + ep^2*mWW^2*s + 8*mtt^2*t + 43*ep*mtt^2*t + 47*ep^2*mtt^2*t - 8*mtt*mWW*t - 43*ep*mtt*mWW*t - 47*ep^2*mtt*mWW*t + 2*ep*mWW^2*t + 2*ep^2*mWW^2*t - 4*mtt*s*t - 18*ep*mtt*s*t - 14*ep^2*mtt*s*t + 4*mWW*s*t + 20*ep*mWW*s*t + 16*ep^2*mWW*s*t - 8*mtt*t^2 - 43*ep*mtt*t^2 - 47*ep^2*mtt*t^2 + 8*mWW*t^2 + 42*ep*mWW*t^2 + 46*ep^2*mWW*t^2 - ep*s*t^2 - ep^2*s*t^2))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^3), (ep^2*(2*mtt^2*mWW + 3*ep*mtt^2*mWW - 2*mtt*mWW^2 - 3*ep*mtt*mWW^2 - 2*mtt*mWW*s - 3*ep*mtt*mWW*s + mWW^2*s + 2*ep*mWW^2*s + mtt^2*t + 2*ep*mtt^2*t - 4*mtt*mWW*t - 7*ep*mtt*mWW*t + 3*mWW^2*t + 5*ep*mWW^2*t - mtt*s*t - 2*ep*mtt*s*t + 2*mWW*s*t + 3*ep*mWW*s*t))/((1 + ep)^2*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2), (2*ep*(-4*ep*mtt*mWW - 7*ep^2*mtt*mWW + 5*ep*mWW*s + 8*ep^2*mWW*s - 8*mtt*t - 40*ep*mtt*t - 41*ep^2*mtt*t + 2*ep*mWW*t + 2*ep^2*mWW*t + 4*s*t + 15*ep*s*t + 8*ep^2*s*t + 8*t^2 + 42*ep*t^2 + 46*ep^2*t^2))/((1 + ep)^2*s^3*(mWW - t)^3), (ep*(2*ep*mtt*mWW^2 + 2*ep^2*mtt*mWW^2 - 3*mtt*mWW*s - 15*ep*mtt*mWW*s - 18*ep^2*mtt*mWW*s + 8*ep*mWW^2*s + 14*ep^2*mWW^2*s - 4*ep*mtt*mWW*t - 4*ep^2*mtt*mWW*t - 3*mtt*s*t - 21*ep*mtt*s*t - 30*ep^2*mtt*s*t + 6*mWW*s*t + 26*ep*mWW*s*t + 32*ep^2*mWW*s*t + 2*ep*mtt*t^2 + 2*ep^2*mtt*t^2 + 2*ep*s*t^2 + 2*ep^2*s*t^2))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^3), (ep*(-2*ep*mtt^4*mWW^3 - 6*ep^2*mtt^4*mWW^3 - 4*ep^3*mtt^4*mWW^3 + 6*ep*mtt^3*mWW^4 + 18*ep^2*mtt^3*mWW^4 + 12*ep^3*mtt^3*mWW^4 - 6*ep*mtt^2*mWW^5 - 18*ep^2*mtt^2*mWW^5 - 12*ep^3*mtt^2*mWW^5 + 2*ep*mtt*mWW^6 + 6*ep^2*mtt*mWW^6 + 4*ep^3*mtt*mWW^6 + mtt^4*mWW^2*s + 6*ep*mtt^4*mWW^2*s + 11*ep^2*mtt^4*mWW^2*s + 6*ep^3*mtt^4*mWW^2*s - 3*mtt^3*mWW^3*s - 14*ep*mtt^3*mWW^3*s - 31*ep^2*mtt^3*mWW^3*s - 24*ep^3*mtt^3*mWW^3*s + 3*mtt^2*mWW^4*s + 10*ep*mtt^2*mWW^4*s + 31*ep^2*mtt^2*mWW^4*s + 32*ep^3*mtt^2*mWW^4*s - mtt*mWW^5*s - 2*ep*mtt*mWW^5*s - 13*ep^2*mtt*mWW^5*s - 16*ep^3*mtt*mWW^5*s + 2*ep^2*mWW^6*s + 2*ep^3*mWW^6*s - 2*mtt^3*mWW^2*s^2 - 12*ep*mtt^3*mWW^2*s^2 - 22*ep^2*mtt^3*mWW^2*s^2 - 12*ep^3*mtt^3*mWW^2*s^2 + 4*mtt^2*mWW^3*s^2 + 24*ep*mtt^2*mWW^3*s^2 + 60*ep^2*mtt^2*mWW^3*s^2 + 44*ep^3*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 - 14*ep*mtt*mWW^4*s^2 - 52*ep^2*mtt*mWW^4*s^2 - 48*ep^3*mtt*mWW^4*s^2 + 2*ep*mWW^5*s^2 + 14*ep^2*mWW^5*s^2 + 16*ep^3*mWW^5*s^2 + mtt^2*mWW^2*s^3 + 6*ep*mtt^2*mWW^2*s^3 + 11*ep^2*mtt^2*mWW^2*s^3 + 6*ep^3*mtt^2*mWW^2*s^3 - mtt*mWW^3*s^3 - 8*ep*mtt*mWW^3*s^3 - 23*ep^2*mtt*mWW^3*s^3 - 16*ep^3*mtt*mWW^3*s^3 + 2*ep^2*mWW^4*s^3 + 2*ep^3*mWW^4*s^3 + 4*mtt^5*mWW*t + 29*ep*mtt^5*mWW*t + 65*ep^2*mtt^5*mWW*t + 46*ep^3*mtt^5*mWW*t - 16*mtt^4*mWW^2*t - 113*ep*mtt^4*mWW^2*t - 251*ep^2*mtt^4*mWW^2*t - 178*ep^3*mtt^4*mWW^2*t + 24*mtt^3*mWW^3*t + 166*ep*mtt^3*mWW^3*t + 366*ep^2*mtt^3*mWW^3*t + 260*ep^3*mtt^3*mWW^3*t - 16*mtt^2*mWW^4*t - 110*ep*mtt^2*mWW^4*t - 242*ep^2*mtt^2*mWW^4*t - 172*ep^3*mtt^2*mWW^4*t + 4*mtt*mWW^5*t + 29*ep*mtt*mWW^5*t + 65*ep^2*mtt*mWW^5*t + 46*ep^3*mtt*mWW^5*t - ep*mWW^6*t - 3*ep^2*mWW^6*t - 2*ep^3*mWW^6*t - 9*mtt^4*mWW*s*t - 61*ep*mtt^4*mWW*s*t - 126*ep^2*mtt^4*mWW*s*t - 80*ep^3*mtt^4*mWW*s*t + 27*mtt^3*mWW^2*s*t + 182*ep*mtt^3*mWW^2*s*t + 393*ep^2*mtt^3*mWW^2*s*t + 262*ep^3*mtt^3*mWW^2*s*t - 27*mtt^2*mWW^3*s*t - 188*ep*mtt^2*mWW^3*s*t - 431*ep^2*mtt^2*mWW^3*s*t - 298*ep^3*mtt^2*mWW^3*s*t + 9*mtt*mWW^4*s*t + 74*ep*mtt*mWW^4*s*t + 187*ep^2*mtt*mWW^4*s*t + 130*ep^3*mtt*mWW^4*s*t - 7*ep*mWW^5*s*t - 23*ep^2*mWW^5*s*t - 14*ep^3*mWW^5*s*t + 6*mtt^3*mWW*s^2*t + 35*ep*mtt^3*mWW*s^2*t + 57*ep^2*mtt^3*mWW*s^2*t + 22*ep^3*mtt^3*mWW*s^2*t - 12*mtt^2*mWW^2*s^2*t - 77*ep*mtt^2*mWW^2*s^2*t - 159*ep^2*mtt^2*mWW^2*s^2*t - 82*ep^3*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t + 53*ep*mtt*mWW^3*s^2*t + 143*ep^2*mtt*mWW^3*s^2*t + 90*ep^3*mtt*mWW^3*s^2*t - 11*ep*mWW^4*s^2*t - 41*ep^2*mWW^4*s^2*t - 30*ep^3*mWW^4*s^2*t - mtt^2*mWW*s^3*t - 3*ep*mtt^2*mWW*s^3*t + 4*ep^2*mtt^2*mWW*s^3*t + 12*ep^3*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t + 8*ep*mtt*mWW^2*s^3*t + 17*ep^2*mtt*mWW^2*s^3*t - 2*ep^3*mtt*mWW^2*s^3*t - ep*mWW^3*s^3*t - ep^2*mWW^3*s^3*t + 6*ep^3*mWW^3*s^3*t + ep*mtt^5*t^2 + 3*ep^2*mtt^5*t^2 + 2*ep^3*mtt^5*t^2 - 4*mtt^4*mWW*t^2 - 35*ep*mtt^4*mWW*t^2 - 83*ep^2*mtt^4*mWW*t^2 - 58*ep^3*mtt^4*mWW*t^2 + 16*mtt^3*mWW^2*t^2 + 128*ep*mtt^3*mWW^2*t^2 + 296*ep^2*mtt^3*mWW^2*t^2 + 208*ep^3*mtt^3*mWW^2*t^2 - 24*mtt^2*mWW^3*t^2 - 184*ep*mtt^2*mWW^3*t^2 - 420*ep^2*mtt^2*mWW^3*t^2 - 296*ep^3*mtt^2*mWW^3*t^2 + 16*mtt*mWW^4*t^2 + 119*ep*mtt*mWW^4*t^2 + 269*ep^2*mtt*mWW^4*t^2 + 190*ep^3*mtt*mWW^4*t^2 - 4*mWW^5*t^2 - 29*ep*mWW^5*t^2 - 65*ep^2*mWW^5*t^2 - 46*ep^3*mWW^5*t^2 - 3*ep*mtt^4*s*t^2 - 9*ep^2*mtt^4*s*t^2 - 6*ep^3*mtt^4*s*t^2 + 8*mtt^3*mWW*s*t^2 + 64*ep*mtt^3*mWW*s*t^2 + 134*ep^2*mtt^3*mWW*s*t^2 + 82*ep^3*mtt^3*mWW*s*t^2 - 24*mtt^2*mWW^2*s*t^2 - 170*ep*mtt^2*mWW^2*s*t^2 - 344*ep^2*mtt^2*mWW^2*s*t^2 - 214*ep^3*mtt^2*mWW^2*s*t^2 + 24*mtt*mWW^3*s*t^2 + 160*ep*mtt*mWW^3*s*t^2 + 322*ep^2*mtt*mWW^3*s*t^2 + 206*ep^3*mtt*mWW^3*s*t^2 - 8*mWW^4*s*t^2 - 51*ep*mWW^4*s*t^2 - 103*ep^2*mWW^4*s*t^2 - 68*ep^3*mWW^4*s*t^2 + 3*ep*mtt^3*s^2*t^2 + 9*ep^2*mtt^3*s^2*t^2 + 6*ep^3*mtt^3*s^2*t^2 - 4*mtt^2*mWW*s^2*t^2 - 25*ep*mtt^2*mWW*s^2*t^2 - 33*ep^2*mtt^2*mWW*s^2*t^2 - 10*ep^3*mtt^2*mWW*s^2*t^2 + 8*mtt*mWW^2*s^2*t^2 + 39*ep*mtt*mWW^2*s^2*t^2 + 41*ep^2*mtt*mWW^2*s^2*t^2 + 6*ep^3*mtt*mWW^2*s^2*t^2 - 4*mWW^3*s^2*t^2 - 17*ep*mWW^3*s^2*t^2 - 17*ep^2*mWW^3*s^2*t^2 - 2*ep^3*mWW^3*s^2*t^2 - ep*mtt^2*s^3*t^2 - 3*ep^2*mtt^2*s^3*t^2 - 2*ep^3*mtt^2*s^3*t^2 - 4*ep*mtt*mWW*s^3*t^2 - 18*ep^2*mtt*mWW*s^3*t^2 - 14*ep^3*mtt*mWW*s^3*t^2 + 3*ep*mWW^2*s^3*t^2 + 11*ep^2*mWW^2*s^3*t^2 + 8*ep^3*mWW^2*s^3*t^2))/(2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(mWW - t)^3), (-(mtt*mWW) - 6*ep*mtt*mWW - 10*ep^2*mtt*mWW - 5*ep^3*mtt*mWW + mWW*s + 6*ep*mWW*s + 9*ep^2*mWW*s + 4*ep^3*mWW*s - mtt*t + 26*ep^2*mtt*t + 37*ep^3*mtt*t + 2*mWW*t + 12*ep*mWW*t + 20*ep^2*mWW*t + 10*ep^3*mWW*t + s*t + 4*ep*s*t - ep^2*s*t - 4*ep^3*s*t - 6*ep*t^2 - 36*ep^2*t^2 - 42*ep^3*t^2)/((1 + ep)^2*s^3*(mWW - t)^3), (ep*(-2*mtt*mWW - 5*ep*mtt*mWW - 3*ep^2*mtt*mWW + 2*mWW*s + 4*ep*mWW*s + 2*ep^2*mWW*s + 10*mtt*t + 49*ep*mtt*t + 51*ep^2*mtt*t - 2*ep*mWW*t - 2*ep^2*mWW*t - 6*s*t - 24*ep*s*t - 18*ep^2*s*t - 8*t^2 - 42*ep*t^2 - 46*ep^2*t^2))/((1 + ep)^2*s^3*(mWW - t)^3), (ep*(2*mtt^3*mWW + 5*ep*mtt^3*mWW + 3*ep^2*mtt^3*mWW - 2*mtt^2*mWW^2 - 3*ep*mtt^2*mWW^2 - ep^2*mtt^2*mWW^2 - 2*mtt^2*mWW*s - 4*ep*mtt^2*mWW*s - 2*ep^2*mtt^2*mWW*s - 10*mtt^3*t - 49*ep*mtt^3*t - 51*ep^2*mtt^3*t + 8*mtt^2*mWW*t + 42*ep*mtt^2*mWW*t + 46*ep^2*mtt^2*mWW*t + 2*mtt*mWW^2*t + ep*mtt*mWW^2*t - ep^2*mtt*mWW^2*t + 6*mtt^2*s*t + 24*ep*mtt^2*s*t + 18*ep^2*mtt^2*s*t - 4*mtt*mWW*s*t - 24*ep*mtt*mWW*s*t - 20*ep^2*mtt*mWW*s*t + 2*mWW^2*s*t + 6*ep*mWW^2*s*t + 4*ep^2*mWW^2*s*t + 18*mtt^2*t^2 + 93*ep*mtt^2*t^2 + 99*ep^2*mtt^2*t^2 - 18*mtt*mWW*t^2 - 89*ep*mtt*mWW*t^2 - 95*ep^2*mtt*mWW*t^2 + 2*ep*mWW^2*t^2 + 2*ep^2*mWW^2*t^2 - 4*mtt*s*t^2 - 16*ep*mtt*s*t^2 - 12*ep^2*mtt*s*t^2 + 2*mWW*s*t^2 + 16*ep*mWW*s*t^2 + 14*ep^2*mWW*s*t^2 - 8*mtt*t^3 - 44*ep*mtt*t^3 - 48*ep^2*mtt*t^3 + 8*mWW*t^3 + 42*ep*mWW*t^3 + 46*ep^2*mWW*t^3 - 2*ep*s*t^3 - 2*ep^2*s*t^3))/((1 + ep)^2*(mtt - mWW)*s^3*(mtt - t)*(mWW - t)^3), -((ep*(ep*mtt*mWW^2 + ep^2*mtt*mWW^2 - 2*mtt*mWW*s - 13*ep*mtt*mWW*s - 17*ep^2*mtt*mWW*s + 8*ep*mWW^2*s + 14*ep^2*mWW^2*s + 2*mtt^2*t + 22*ep*mtt^2*t + 32*ep^2*mtt^2*t - 2*mtt*mWW*t - 31*ep*mtt*mWW*t - 47*ep^2*mtt*mWW*t + 7*ep*mWW^2*t + 13*ep^2*mWW^2*t - 9*ep*mtt*s*t - 15*ep^2*mtt*s*t + 2*mWW*s*t + 13*ep*mWW*s*t + 17*ep^2*mWW*s*t - 2*mtt*t^2 - 14*ep*mtt*t^2 - 18*ep^2*mtt*t^2 + 2*mWW*t^2 + 15*ep*mWW*t^2 + 19*ep^2*mWW*t^2 + ep*s*t^2 + ep^2*s*t^2))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^3)), (2*ep*(-(mtt*mWW) - 4*ep*mtt*mWW - 3*ep^2*mtt*mWW + mWW*s + 5*ep*mWW*s + 4*ep^2*mWW*s - 7*mtt*t - 40*ep*mtt*t - 45*ep^2*mtt*t + 2*ep*mWW*t + 2*ep^2*mWW*t + 3*s*t + 15*ep*s*t + 12*ep^2*s*t + 8*t^2 + 42*ep*t^2 + 46*ep^2*t^2))/((1 + ep)^2*s^3*(mWW - t)^3), -((ep*(8*ep*mtt^2*mWW + 14*ep^2*mtt^2*mWW - 9*ep*mtt*mWW^2 - 15*ep^2*mtt*mWW^2 + 2*mtt*mWW*s + 3*ep*mtt*mWW*s + ep^2*mtt*mWW*s + 2*ep*mWW^2*s + 2*ep^2*mWW^2*s + 10*mtt^2*t + 58*ep*mtt^2*t + 66*ep^2*mtt^2*t - 10*mtt*mWW*t - 65*ep*mtt*mWW*t - 79*ep^2*mtt*mWW*t + 9*ep*mWW^2*t + 15*ep^2*mWW^2*t - 4*mtt*s*t - 21*ep*mtt*s*t - 17*ep^2*mtt*s*t + 2*mWW*s*t + 17*ep*mWW*s*t + 15*ep^2*mWW*s*t - 10*mtt*t^2 - 58*ep*mtt*t^2 - 66*ep^2*mtt*t^2 + 10*mWW*t^2 + 57*ep*mWW*t^2 + 65*ep^2*mWW*t^2 - ep*s*t^2 - ep^2*s*t^2))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^3)), (ep*(-2*mtt*mWW - 5*ep*mtt*mWW - 3*ep^2*mtt*mWW + 2*mWW^2 + 2*ep*mWW^2 + 2*mWW*s + 4*ep*mWW*s + 2*ep^2*mWW*s + 10*mtt*t + 49*ep*mtt*t + 51*ep^2*mtt*t + 6*ep*mWW*t + 6*ep^2*mWW*t - 6*s*t - 24*ep*s*t - 18*ep^2*s*t - 10*t^2 - 52*ep*t^2 - 54*ep^2*t^2))/((1 + ep)^2*s^3*(mWW - t)^3), (ep*(2*mtt^2*mWW + 5*ep*mtt^2*mWW + 3*ep^2*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 - 3*ep^2*mtt*mWW^2 - 3*mtt*mWW*s - 13*ep*mtt*mWW*s - 16*ep^2*mtt*mWW*s + 2*mWW^2*s + 10*ep*mWW^2*s + 14*ep^2*mWW^2*s - 10*mtt^2*t - 49*ep*mtt^2*t - 51*ep^2*mtt^2*t + 10*mtt*mWW*t + 51*ep*mtt*mWW*t + 53*ep^2*mtt*mWW*t - 2*ep*mWW^2*t - 2*ep^2*mWW^2*t + 5*mtt*s*t + 21*ep*mtt*s*t + 16*ep^2*mtt*s*t - 4*mWW*s*t - 18*ep*mWW*s*t - 14*ep^2*mWW*s*t + 8*mtt*t^2 + 42*ep*mtt*t^2 + 46*ep^2*mtt*t^2 - 8*mWW*t^2 - 42*ep*mWW*t^2 - 46*ep^2*mWW*t^2))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^3), (3*ep*(-(ep*mtt*mWW^2) - ep^2*mtt*mWW^2 + mtt*mWW*s + 2*ep*mtt*mWW*s + ep^2*mtt*mWW*s + 8*mtt^2*t + 44*ep*mtt^2*t + 48*ep^2*mtt^2*t - 8*mtt*mWW*t - 41*ep*mtt*mWW*t - 43*ep^2*mtt*mWW*t - ep*mWW^2*t - 3*ep^2*mWW^2*t - 3*mtt*s*t - 10*ep*mtt*s*t - ep^2*mtt*s*t + 2*mWW*s*t + 9*ep*mWW*s*t + ep^2*mWW*s*t - 8*mtt*t^2 - 46*ep*mtt*t^2 - 52*ep^2*mtt*t^2 + 8*mWW*t^2 + 45*ep*mWW*t^2 + 51*ep^2*mWW*t^2 - ep*s*t^2 - ep^2*s*t^2))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^3), (2*ep*(ep*mtt^2*mWW + ep^2*mtt^2*mWW - 2*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s + ep*mWW^2*s + ep^2*mWW^2*s + 8*mtt^2*t + 43*ep*mtt^2*t + 47*ep^2*mtt^2*t - 8*mtt*mWW*t - 47*ep*mtt*mWW*t - 51*ep^2*mtt*mWW*t + 2*ep*mWW^2*t + 2*ep^2*mWW^2*t - 4*mtt*s*t - 18*ep*mtt*s*t - 14*ep^2*mtt*s*t + 4*mWW*s*t + 20*ep*mWW*s*t + 16*ep^2*mWW*s*t - 8*mtt*t^2 - 41*ep*mtt*t^2 - 45*ep^2*mtt*t^2 + 8*mWW*t^2 + 42*ep*mWW*t^2 + 46*ep^2*mWW*t^2 - ep*s*t^2 - ep^2*s*t^2))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^3), (ep*(-(mtt*mWW^2*s) - 11*ep*mtt*mWW^2*s - 16*ep^2*mtt*mWW^2*s + 8*ep*mWW^3*s + 14*ep^2*mWW^3*s + 16*mtt^2*mWW*t + 90*ep*mtt^2*mWW*t + 98*ep^2*mtt^2*mWW*t - 16*mtt*mWW^2*t - 94*ep*mtt*mWW^2*t - 102*ep^2*mtt*mWW^2*t + 4*ep*mWW^3*t + 4*ep^2*mWW^3*t - 9*mtt*mWW*s*t - 43*ep*mtt*mWW*s*t - 34*ep^2*mtt*mWW*s*t + 10*mWW^2*s*t + 46*ep*mWW^2*s*t + 36*ep^2*mWW^2*s*t - 2*ep*mtt^2*t^2 - 2*ep^2*mtt^2*t^2 - 16*mtt*mWW*t^2 - 82*ep*mtt*mWW*t^2 - 90*ep^2*mtt*mWW*t^2 + 16*mWW^2*t^2 + 84*ep*mWW^2*t^2 + 92*ep^2*mWW^2*t^2 + 2*ep*mtt*s*t^2 + 2*ep^2*mtt*s*t^2 - 2*ep*mWW*s*t^2 - 2*ep^2*mWW*s*t^2))/((1 + ep)^2*(mtt - mWW)*mWW*s^3*(mWW - t)^3), (3*ep^2*(2*mtt^2 + 4*ep*mtt^2 - 3*mtt*mWW - 5*ep*mtt*mWW + mtt*s + ep*mtt*s - 2*mtt*t - 4*ep*mtt*t + 3*mWW*t + 5*ep*mWW*t + s*t + ep*s*t))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^2), -((ep^2*(mtt*mWW + ep*mtt*mWW + 9*mtt*s + 15*ep*mtt*s - 8*mWW*s - 14*ep*mWW*s + 8*mtt*t + 14*ep*mtt*t - 9*mWW*t - 15*ep*mWW*t - s*t - ep*s*t))/((1 + ep)^2*(mtt - mWW)*s^3*(mWW - t)^2)), (ep*(-3*ep*mtt*mWW^2 - 9*ep^2*mtt*mWW^2 - 6*ep^3*mtt*mWW^2 + 3*mtt*mWW*s + 18*ep*mtt*mWW*s + 53*ep^2*mtt*mWW*s + 50*ep^3*mtt*mWW*s - 4*ep*mWW^2*s - 32*ep^2*mWW^2*s - 40*ep^3*mWW^2*s + 24*mtt^2*t + 180*ep*mtt^2*t + 408*ep^2*mtt^2*t + 288*ep^3*mtt^2*t - 24*mtt*mWW*t - 171*ep*mtt*mWW*t - 375*ep^2*mtt*mWW*t - 258*ep^3*mtt*mWW*t - 3*ep*mWW^2*t - 15*ep^2*mWW^2*t - 18*ep^3*mWW^2*t - 9*mtt*s*t - 70*ep*mtt*s*t - 189*ep^2*mtt*s*t - 146*ep^3*mtt*s*t + 6*mWW*s*t + 59*ep*mWW*s*t + 177*ep^2*mWW*s*t + 142*ep^3*mWW*s*t - 24*mtt*t^2 - 186*ep*mtt*t^2 - 432*ep^2*mtt*t^2 - 312*ep^3*mtt*t^2 + 24*mWW*t^2 + 183*ep*mWW*t^2 + 423*ep^2*mWW*t^2 + 306*ep^3*mWW*t^2 - 3*ep*s*t^2 - 9*ep^2*s*t^2 - 6*ep^3*s*t^2))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*s^3*(mWW - t)^3), (2*ep*(-4*ep*mtt*mWW - 15*ep^2*mtt*mWW - 14*ep^3*mtt*mWW + 6*ep*mWW^2 + 15*ep^2*mWW^2 + 9*ep^3*mWW^2 + 5*ep*mWW*s + 18*ep^2*mWW*s + 16*ep^3*mWW*s - 8*mtt*t - 56*ep*mtt*t - 121*ep^2*mtt*t - 82*ep^3*mtt*t - 4*ep*mWW*t + 10*ep^3*mWW*t + 4*s*t + 23*ep*s*t + 38*ep^2*s*t + 16*ep^3*s*t + 8*t^2 + 58*ep*t^2 + 121*ep^2*t^2 + 77*ep^3*t^2))/((1 + ep)^2*(1 + 2*ep)*s^3*(mWW - t)^3), -((ep*(-3*ep*mtt^2*mWW^3 - 7*ep^2*mtt^2*mWW^3 + 3*ep*mtt*mWW^4 + 7*ep^2*mtt*mWW^4 - 2*mtt^2*mWW^2*s - 13*ep*mtt^2*mWW^2*s - 17*ep^2*mtt^2*mWW^2*s + 2*mtt*mWW^3*s + 24*ep*mtt*mWW^3*s + 38*ep^2*mtt*mWW^3*s - 12*ep*mWW^4*s - 22*ep^2*mWW^4*s + 2*mtt*mWW^2*s^2 + 13*ep*mtt*mWW^2*s^2 + 17*ep^2*mtt*mWW^2*s^2 - 8*ep*mWW^3*s^2 - 14*ep^2*mWW^3*s^2 + 8*mtt^3*mWW*t + 42*ep*mtt^3*mWW*t + 46*ep^2*mtt^3*mWW*t - 16*mtt^2*mWW^2*t - 83*ep*mtt^2*mWW^2*t - 85*ep^2*mtt^2*mWW^2*t + 8*mtt*mWW^3*t + 46*ep*mtt*mWW^3*t + 46*ep^2*mtt*mWW^3*t - 5*ep*mWW^4*t - 7*ep^2*mWW^4*t - 14*mtt^2*mWW*s*t - 71*ep*mtt^2*mWW*s*t - 75*ep^2*mtt^2*mWW*s*t + 22*mtt*mWW^2*s*t + 103*ep*mtt*mWW^2*s*t + 99*ep^2*mtt*mWW^2*s*t - 8*mWW^3*s*t - 30*ep*mWW^3*s*t - 22*ep^2*mWW^3*s*t + 6*mtt*mWW*s^2*t + 29*ep*mtt*mWW*s^2*t + 29*ep^2*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 33*ep*mWW^2*s^2*t - 31*ep^2*mWW^2*s^2*t + 2*ep*mtt^3*t^2 + 2*ep^2*mtt^3*t^2 - 8*mtt^2*mWW*t^2 - 46*ep*mtt^2*mWW*t^2 - 52*ep^2*mtt^2*mWW*t^2 + 16*mtt*mWW^2*t^2 + 83*ep*mtt*mWW^2*t^2 + 91*ep^2*mtt*mWW^2*t^2 - 8*mWW^3*t^2 - 39*ep*mWW^3*t^2 - 41*ep^2*mWW^3*t^2 - 4*ep*mtt^2*s*t^2 - 4*ep^2*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 + 49*ep*mtt*mWW*s*t^2 + 55*ep^2*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 46*ep*mWW^2*s*t^2 - 52*ep^2*mWW^2*s*t^2 + 2*ep*mtt*s^2*t^2 + 2*ep^2*mtt*s^2*t^2 - 3*ep*mWW*s^2*t^2 - 3*ep^2*mWW*s^2*t^2))/((1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3)), (ep*(-2*ep*mtt^3*mWW^3 - 2*ep^2*mtt^3*mWW^3 + 4*ep*mtt^2*mWW^4 + 4*ep^2*mtt^2*mWW^4 - 2*ep*mtt*mWW^5 - 2*ep^2*mtt*mWW^5 + mtt^3*mWW^2*s + ep*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s + 2*ep^2*mtt^2*mWW^3*s + mtt*mWW^4*s + ep*mtt*mWW^4*s + 6*ep^2*mtt*mWW^4*s - 2*ep*mWW^5*s - 8*ep^2*mWW^5*s - 2*mtt^2*mWW^2*s^2 - 2*ep*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 + ep*mtt*mWW^3*s^2 - ep^2*mtt*mWW^3*s^2 + 2*ep*mWW^4*s^2 + 2*ep^2*mWW^4*s^2 + mtt*mWW^2*s^3 + ep*mtt*mWW^2*s^3 + ep*mWW^3*s^3 + ep^2*mWW^3*s^3 + 16*mtt^4*mWW*t + 90*ep*mtt^4*mWW*t + 98*ep^2*mtt^4*mWW*t - 48*mtt^3*mWW^2*t - 270*ep*mtt^3*mWW^2*t - 294*ep^2*mtt^3*mWW^2*t + 48*mtt^2*mWW^3*t + 274*ep*mtt^2*mWW^3*t + 298*ep^2*mtt^2*mWW^3*t - 16*mtt*mWW^4*t - 98*ep*mtt*mWW^4*t - 106*ep^2*mtt*mWW^4*t + 4*ep*mWW^5*t + 4*ep^2*mWW^5*t - 39*mtt^3*mWW*s*t - 211*ep*mtt^3*mWW*s*t - 214*ep^2*mtt^3*mWW*s*t + 84*mtt^2*mWW^2*s*t + 452*ep*mtt^2*mWW^2*s*t + 440*ep^2*mtt^2*mWW^2*s*t - 51*mtt*mWW^3*s*t - 279*ep*mtt*mWW^3*s*t - 258*ep^2*mtt*mWW^3*s*t + 6*mWW^4*s*t + 38*ep*mWW^4*s*t + 32*ep^2*mWW^4*s*t + 30*mtt^2*mWW*s^2*t + 152*ep*mtt^2*mWW*s^2*t + 134*ep^2*mtt^2*mWW*s^2*t - 42*mtt*mWW^2*s^2*t - 212*ep*mtt*mWW^2*s^2*t - 164*ep^2*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t + 58*ep*mWW^3*s^2*t + 28*ep^2*mWW^3*s^2*t - 7*mtt*mWW*s^3*t - 31*ep*mtt*mWW*s^3*t - 18*ep^2*mtt*mWW*s^3*t + 6*mWW^2*s^3*t + 30*ep*mWW^2*s^3*t + 18*ep^2*mWW^2*s^3*t - 2*ep*mtt^4*t^2 - 2*ep^2*mtt^4*t^2 - 16*mtt^3*mWW*t^2 - 80*ep*mtt^3*mWW*t^2 - 88*ep^2*mtt^3*mWW*t^2 + 48*mtt^2*mWW^2*t^2 + 250*ep*mtt^2*mWW^2*t^2 + 274*ep^2*mtt^2*mWW^2*t^2 - 48*mtt*mWW^3*t^2 - 252*ep*mtt*mWW^3*t^2 - 276*ep^2*mtt*mWW^3*t^2 + 16*mWW^4*t^2 + 84*ep*mWW^4*t^2 + 92*ep^2*mWW^4*t^2 + 6*ep*mtt^3*s*t^2 + 6*ep^2*mtt^3*s*t^2 + 32*mtt^2*mWW*s*t^2 + 160*ep*mtt^2*mWW*s*t^2 + 182*ep^2*mtt^2*mWW*s*t^2 - 64*mtt*mWW^2*s*t^2 - 334*ep*mtt*mWW^2*s*t^2 - 372*ep^2*mtt*mWW^2*s*t^2 + 32*mWW^3*s*t^2 + 168*ep*mWW^3*s*t^2 + 184*ep^2*mWW^3*s*t^2 - 6*ep*mtt^2*s^2*t^2 - 6*ep^2*mtt^2*s^2*t^2 - 16*mtt*mWW*s^2*t^2 - 77*ep*mtt*mWW*s^2*t^2 - 91*ep^2*mtt*mWW*s^2*t^2 + 16*mWW^2*s^2*t^2 + 84*ep*mWW^2*s^2*t^2 + 98*ep^2*mWW^2*s^2*t^2 + 2*ep*mtt*s^3*t^2 + 2*ep^2*mtt*s^3*t^2 - 3*ep*mWW*s^3*t^2 - 3*ep^2*mWW*s^3*t^2))/((1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^3*(mWW - t)^3), -((ep*(2*ep*mtt^3*mWW^2 + 2*ep^2*mtt^3*mWW^2 - 4*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 + 2*ep*mtt*mWW^4 + 2*ep^2*mtt*mWW^4 - mtt^3*mWW*s - 3*ep*mtt^3*mWW*s - 2*ep^2*mtt^3*mWW*s + 2*mtt^2*mWW^2*s + 6*ep*mtt^2*mWW^2*s + 4*ep^2*mtt^2*mWW^2*s - mtt*mWW^3*s - 7*ep*mtt*mWW^3*s - 12*ep^2*mtt*mWW^3*s + 4*ep*mWW^4*s + 10*ep^2*mWW^4*s + 2*mtt^2*mWW*s^2 + 6*ep*mtt^2*mWW*s^2 + 4*ep^2*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 - 9*ep*mtt*mWW^2*s^2 - 7*ep^2*mtt*mWW^2*s^2 + 2*ep*mWW^3*s^2 + 2*ep^2*mWW^3*s^2 - mtt*mWW*s^3 - 3*ep*mtt*mWW*s^3 - 2*ep^2*mtt*mWW*s^3 + ep*mWW^2*s^3 + ep^2*mWW^2*s^3 - 4*ep*mtt^3*mWW*t - 4*ep^2*mtt^3*mWW*t + 8*ep*mtt^2*mWW^2*t + 8*ep^2*mtt^2*mWW^2*t - 4*ep*mtt*mWW^3*t - 4*ep^2*mtt*mWW^3*t - mtt^3*s*t - 9*ep*mtt^3*s*t - 14*ep^2*mtt^3*s*t + 4*mtt^2*mWW*s*t + 36*ep*mtt^2*mWW*s*t + 56*ep^2*mtt^2*mWW*s*t - 5*mtt*mWW^2*s*t - 37*ep*mtt*mWW^2*s*t - 50*ep^2*mtt*mWW^2*s*t + 2*mWW^3*s*t + 10*ep*mWW^3*s*t + 8*ep^2*mWW^3*s*t + 2*mtt^2*s^2*t + 18*ep*mtt^2*s^2*t + 28*ep^2*mtt^2*s^2*t - 6*mtt*mWW*s^2*t - 42*ep*mtt*mWW*s^2*t - 66*ep^2*mtt*mWW*s^2*t + 4*mWW^2*s^2*t + 26*ep*mWW^2*s^2*t + 40*ep^2*mWW^2*s^2*t - mtt*s^3*t - 9*ep*mtt*s^3*t - 14*ep^2*mtt*s^3*t + 2*mWW*s^3*t + 10*ep*mWW*s^3*t + 14*ep^2*mWW*s^3*t + 2*ep*mtt^3*t^2 + 2*ep^2*mtt^3*t^2 - 4*ep*mtt^2*mWW*t^2 - 4*ep^2*mtt^2*mWW*t^2 + 2*ep*mtt*mWW^2*t^2 + 2*ep^2*mtt*mWW^2*t^2 - 6*ep*mtt^2*s*t^2 - 12*ep^2*mtt^2*s*t^2 + 8*ep*mtt*mWW*s*t^2 + 14*ep^2*mtt*mWW*s*t^2 - 2*ep*mWW^2*s*t^2 - 2*ep^2*mWW^2*s*t^2 + 3*ep*mtt*s^2*t^2 + 9*ep^2*mtt*s^2*t^2 - 4*ep*mWW*s^2*t^2 - 10*ep^2*mWW*s^2*t^2 + ep*s^3*t^2 + ep^2*s^3*t^2))/((1 + ep)^2*(mtt - mWW)*(mtt - mWW - s)^2*s^3*(mWW - t)^3)), -((ep^2*(12*mtt^2*mWW + 18*ep*mtt^2*mWW - 11*mtt*mWW^2 - 17*ep*mtt*mWW^2 - 9*mtt*mWW*s - 15*ep*mtt*mWW*s + 8*mWW^2*s + 14*ep*mWW^2*s + 6*mtt^2*t + 12*ep*mtt^2*t - 16*mtt*mWW*t - 28*ep*mtt*mWW*t + 9*mWW^2*t + 15*ep*mWW^2*t + mWW*s*t + ep*mWW*s*t))/((1 + ep)^2*(mtt - mWW)*mWW*s^3*(mWW - t)^2)), -(ep*(-2*ep*mtt^2*mWW^3 - 6*ep^2*mtt^2*mWW^3 - 4*ep^3*mtt^2*mWW^3 + 2*ep*mtt*mWW^4 + 6*ep^2*mtt*mWW^4 + 4*ep^3*mtt*mWW^4 + mtt^2*mWW^2*s + 6*ep*mtt^2*mWW^2*s + 15*ep^2*mtt^2*mWW^2*s + 12*ep^3*mtt^2*mWW^2*s - mtt*mWW^3*s - 4*ep*mtt*mWW^3*s - 11*ep^2*mtt*mWW^3*s - 10*ep^3*mtt*mWW^3*s + 2*ep^2*mWW^4*s + 2*ep^3*mWW^4*s - mtt*mWW^2*s^2 - 6*ep*mtt*mWW^2*s^2 - 15*ep^2*mtt*mWW^2*s^2 - 12*ep^3*mtt*mWW^2*s^2 + 2*ep*mWW^3*s^2 + 10*ep^2*mWW^3*s^2 + 10*ep^3*mWW^3*s^2 + 4*mtt^3*mWW*t + 29*ep*mtt^3*mWW*t + 65*ep^2*mtt^3*mWW*t + 46*ep^3*mtt^3*mWW*t - 8*mtt^2*mWW^2*t - 55*ep*mtt^2*mWW^2*t - 121*ep^2*mtt^2*mWW^2*t - 86*ep^3*mtt^2*mWW^2*t + 4*mtt*mWW^3*t + 27*ep*mtt*mWW^3*t + 59*ep^2*mtt*mWW^3*t + 42*ep^3*mtt*mWW^3*t - ep*mWW^4*t - 3*ep^2*mWW^4*t - 2*ep^3*mWW^4*t - 5*mtt^2*mWW*s*t - 40*ep*mtt^2*mWW*s*t - 105*ep^2*mtt^2*mWW*s*t - 82*ep^3*mtt^2*mWW*s*t + 5*mtt*mWW^2*s*t + 42*ep*mtt*mWW^2*s*t + 121*ep^2*mtt*mWW^2*s*t + 98*ep^3*mtt*mWW^2*s*t - 6*ep*mWW^3*s*t - 28*ep^2*mWW^3*s*t - 24*ep^3*mWW^3*s*t + mtt*mWW*s^2*t + 11*ep*mtt*mWW*s^2*t + 40*ep^2*mtt*mWW*s^2*t + 36*ep^3*mtt*mWW*s^2*t - 9*ep*mWW^2*s^2*t - 41*ep^2*mWW^2*s^2*t - 38*ep^3*mWW^2*s^2*t + ep*mtt^3*t^2 + 3*ep^2*mtt^3*t^2 + 2*ep^3*mtt^3*t^2 - 4*mtt^2*mWW*t^2 - 33*ep*mtt^2*mWW*t^2 - 77*ep^2*mtt^2*mWW*t^2 - 54*ep^3*mtt^2*mWW*t^2 + 8*mtt*mWW^2*t^2 + 61*ep*mtt*mWW^2*t^2 + 139*ep^2*mtt*mWW^2*t^2 + 98*ep^3*mtt*mWW^2*t^2 - 4*mWW^3*t^2 - 29*ep*mWW^3*t^2 - 65*ep^2*mWW^3*t^2 - 46*ep^3*mWW^3*t^2 - 2*ep*mtt^2*s*t^2 - 10*ep^2*mtt^2*s*t^2 - 10*ep^3*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 34*ep*mtt*mWW*s*t^2 + 90*ep^2*mtt*mWW*s*t^2 + 72*ep^3*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 30*ep*mWW^2*s*t^2 - 74*ep^2*mWW^2*s*t^2 - 58*ep^3*mWW^2*s*t^2 + ep*mtt*s^2*t^2 + 7*ep^2*mtt*s^2*t^2 + 8*ep^3*mtt*s^2*t^2 + ep*mWW*s^2*t^2 - ep^2*mWW*s^2*t^2 - 4*ep^3*mWW*s^2*t^2))/(2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3), (-2*ep*(mtt^3*mWW + 3*ep*mtt^3*mWW + 2*ep^2*mtt^3*mWW - 2*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - 6*ep^2*mtt^2*mWW^2 + mtt*mWW^3 + 3*ep*mtt*mWW^3 + 4*ep^2*mtt*mWW^3 - 2*mtt^2*mWW*s - 6*ep*mtt^2*mWW*s - 4*ep^2*mtt^2*mWW*s + 2*mtt*mWW^2*s + 7*ep*mtt*mWW^2*s + 7*ep^2*mtt*mWW^2*s - 2*ep*mWW^3*s - 4*ep^2*mWW^3*s + mtt*mWW*s^2 + 3*ep*mtt*mWW*s^2 + 2*ep^2*mtt*mWW*s^2 - ep*mWW^2*s^2 - ep^2*mWW^2*s^2 + mtt^3*t + 9*ep*mtt^3*t + 14*ep^2*mtt^3*t - 4*mtt^2*mWW*t - 28*ep*mtt^2*mWW*t - 36*ep^2*mtt^2*mWW*t + 5*mtt*mWW^2*t + 29*ep*mtt*mWW^2*t + 34*ep^2*mtt*mWW^2*t - 2*mWW^3*t - 10*ep*mWW^3*t - 12*ep^2*mWW^3*t - 2*mtt^2*s*t - 18*ep*mtt^2*s*t - 28*ep^2*mtt^2*s*t + 6*mtt*mWW*s*t + 38*ep*mtt*mWW*s*t + 50*ep^2*mtt*mWW*s*t - 4*mWW^2*s*t - 18*ep*mWW^2*s*t - 20*ep^2*mWW^2*s*t + mtt*s^2*t + 9*ep*mtt*s^2*t + 14*ep^2*mtt*s^2*t - 2*mWW*s^2*t - 10*ep*mWW*s^2*t - 14*ep^2*mWW*s^2*t - 2*ep*mtt^2*t^2 - 6*ep^2*mtt^2*t^2 + 4*ep*mtt*mWW*t^2 + 10*ep^2*mtt*mWW*t^2 - 2*ep*mWW^2*t^2 - 4*ep^2*mWW^2*t^2 + 3*ep*mtt*s*t^2 + 7*ep^2*mtt*s*t^2 - 4*ep*mWW*s*t^2 - 8*ep^2*mWW*s*t^2 - ep*s^2*t^2 - ep^2*s^2*t^2))/((1 + ep)^2*(mtt - mWW)*(mtt - mWW - s)^2*s^2*(mWW - t)^3), (ep^2*(3*mtt*mWW + 19*ep*mtt*mWW + 22*ep^2*mtt*mWW - 2*mWW^2 - 16*ep*mWW^2 - 20*ep^2*mWW^2 + 13*mtt*t + 69*ep*mtt*t + 74*ep^2*mtt*t - 14*mWW*t - 72*ep*mWW*t - 76*ep^2*mWW*t))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*s^2*(mWW - t)^3), (ep*(-3*ep*mtt^2*mWW^3 - 28*ep^2*mtt^2*mWW^3 - 35*ep^3*mtt^2*mWW^3 + 9*ep*mtt*mWW^4 + 67*ep^2*mtt*mWW^4 + 80*ep^3*mtt*mWW^4 - 6*ep*mWW^5 - 39*ep^2*mWW^5 - 45*ep^3*mWW^5 - mtt^2*mWW^2*s - 4*ep*mtt^2*mWW^2*s - 5*ep^2*mtt^2*mWW^2*s - 2*ep^3*mtt^2*mWW^2*s + mtt*mWW^3*s + 7*ep*mtt*mWW^3*s + 33*ep^2*mtt*mWW^3*s + 37*ep^3*mtt*mWW^3*s - 4*ep*mWW^4*s - 31*ep^2*mWW^4*s - 37*ep^3*mWW^4*s + mtt*mWW^2*s^2 + 4*ep*mtt*mWW^2*s^2 + 5*ep^2*mtt*mWW^2*s^2 + 2*ep^3*mtt*mWW^2*s^2 + 4*mtt^3*mWW*t + 29*ep*mtt^3*mWW*t + 65*ep^2*mtt^3*mWW*t + 46*ep^3*mtt^3*mWW*t - 8*mtt^2*mWW^2*t - 44*ep*mtt^2*mWW^2*t - 46*ep^2*mtt^2*mWW^2*t + 2*ep^3*mtt^2*mWW^2*t + 4*mtt*mWW^3*t - 5*ep*mtt*mWW^3*t - 125*ep^2*mtt*mWW^3*t - 162*ep^3*mtt*mWW^3*t + 20*ep*mWW^4*t + 106*ep^2*mWW^4*t + 114*ep^3*mWW^4*t - 7*mtt^2*mWW*s*t - 54*ep*mtt^2*mWW*s*t - 125*ep^2*mtt^2*mWW*s*t - 90*ep^3*mtt^2*mWW*s*t + 11*mtt*mWW^2*s*t + 68*ep*mtt*mWW^2*s*t + 103*ep^2*mtt*mWW^2*s*t + 40*ep^3*mtt*mWW^2*s*t - 4*mWW^3*s*t - 12*ep*mWW^3*s*t + 28*ep^2*mWW^3*s*t + 54*ep^3*mWW^3*s*t + 3*mtt*mWW*s^2*t + 25*ep*mtt*mWW*s^2*t + 60*ep^2*mtt*mWW*s^2*t + 44*ep^3*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 28*ep*mWW^2*s^2*t - 62*ep^2*mWW^2*s^2*t - 44*ep^3*mWW^2*s^2*t + ep*mtt^3*t^2 + 3*ep^2*mtt^3*t^2 + 2*ep^3*mtt^3*t^2 - 4*mtt^2*mWW*t^2 - 43*ep*mtt^2*mWW*t^2 - 130*ep^2*mtt^2*mWW*t^2 - 111*ep^3*mtt^2*mWW*t^2 + 8*mtt*mWW^2*t^2 + 86*ep*mtt*mWW^2*t^2 + 262*ep^2*mtt*mWW^2*t^2 + 226*ep^3*mtt*mWW^2*t^2 - 4*mWW^3*t^2 - 44*ep*mWW^3*t^2 - 135*ep^2*mWW^3*t^2 - 117*ep^3*mWW^3*t^2 - 2*ep*mtt^2*s*t^2 - 6*ep^2*mtt^2*s*t^2 - 4*ep^3*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 45*ep*mtt*mWW*s*t^2 + 136*ep^2*mtt*mWW*s*t^2 + 115*ep^3*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 44*ep*mWW^2*s*t^2 - 133*ep^2*mWW^2*s*t^2 - 113*ep^3*mWW^2*s*t^2 + ep*mtt*s^2*t^2 + 3*ep^2*mtt*s^2*t^2 + 2*ep^3*mtt*s^2*t^2 - 2*ep*mWW*s^2*t^2 - 6*ep^2*mWW*s^2*t^2 - 4*ep^3*mWW*s^2*t^2))/(2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^3), -((ep*(2*ep*mtt^4*mWW^2 + 8*ep^2*mtt^4*mWW^2 + 8*ep^3*mtt^4*mWW^2 - 6*ep*mtt^3*mWW^3 - 24*ep^2*mtt^3*mWW^3 - 24*ep^3*mtt^3*mWW^3 + 6*ep*mtt^2*mWW^4 + 24*ep^2*mtt^2*mWW^4 + 24*ep^3*mtt^2*mWW^4 - 2*ep*mtt*mWW^5 - 8*ep^2*mtt*mWW^5 - 8*ep^3*mtt*mWW^5 + mtt^4*mWW*s + 5*ep*mtt^4*mWW*s + 8*ep^2*mtt^4*mWW*s + 4*ep^3*mtt^4*mWW*s - 3*mtt^3*mWW^2*s - 19*ep*mtt^3*mWW^2*s - 42*ep^2*mtt^3*mWW^2*s - 32*ep^3*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s + 25*ep*mtt^2*mWW^3*s + 72*ep^2*mtt^2*mWW^3*s + 64*ep^3*mtt^2*mWW^3*s - mtt*mWW^4*s - 13*ep*mtt*mWW^4*s - 50*ep^2*mtt*mWW^4*s - 48*ep^3*mtt*mWW^4*s + 2*ep*mWW^5*s + 12*ep^2*mWW^5*s + 12*ep^3*mWW^5*s - 2*mtt^3*mWW*s^2 - 10*ep*mtt^3*mWW*s^2 - 16*ep^2*mtt^3*mWW*s^2 - 8*ep^3*mtt^3*mWW*s^2 + 4*mtt^2*mWW^2*s^2 + 23*ep*mtt^2*mWW^2*s^2 + 45*ep^2*mtt^2*mWW^2*s^2 + 30*ep^3*mtt^2*mWW^2*s^2 - 2*mtt*mWW^3*s^2 - 19*ep*mtt*mWW^3*s^2 - 59*ep^2*mtt*mWW^3*s^2 - 50*ep^3*mtt*mWW^3*s^2 + 6*ep*mWW^4*s^2 + 30*ep^2*mWW^4*s^2 + 28*ep^3*mWW^4*s^2 + mtt^2*mWW*s^3 + 5*ep*mtt^2*mWW*s^3 + 8*ep^2*mtt^2*mWW*s^3 + 4*ep^3*mtt^2*mWW*s^3 - mtt*mWW^2*s^3 - 6*ep*mtt*mWW^2*s^3 - 11*ep^2*mtt*mWW^2*s^3 - 6*ep^3*mtt*mWW^2*s^3 + 3*ep*mWW^3*s^3 + 13*ep^2*mWW^3*s^3 + 10*ep^3*mWW^3*s^3 + 2*ep*mtt^4*mWW*t + 6*ep^2*mtt^4*mWW*t + 4*ep^3*mtt^4*mWW*t - 12*ep*mtt^3*mWW^2*t - 40*ep^2*mtt^3*mWW^2*t - 32*ep^3*mtt^3*mWW^2*t + 24*ep*mtt^2*mWW^3*t + 84*ep^2*mtt^2*mWW^3*t + 72*ep^3*mtt^2*mWW^3*t - 20*ep*mtt*mWW^4*t - 72*ep^2*mtt*mWW^4*t - 64*ep^3*mtt*mWW^4*t + 6*ep*mWW^5*t + 22*ep^2*mWW^5*t + 20*ep^3*mWW^5*t + mtt^4*s*t + 11*ep*mtt^4*s*t + 32*ep^2*mtt^4*s*t + 28*ep^3*mtt^4*s*t - 5*mtt^3*mWW*s*t - 53*ep*mtt^3*mWW*s*t - 142*ep^2*mtt^3*mWW*s*t - 112*ep^3*mtt^3*mWW*s*t + 9*mtt^2*mWW^2*s*t + 97*ep*mtt^2*mWW^2*s*t + 246*ep^2*mtt^2*mWW^2*s*t + 184*ep^3*mtt^2*mWW^2*s*t - 7*mtt*mWW^3*s*t - 79*ep*mtt*mWW^3*s*t - 194*ep^2*mtt*mWW^3*s*t - 144*ep^3*mtt*mWW^3*s*t + 2*mWW^4*s*t + 24*ep*mWW^4*s*t + 58*ep^2*mWW^4*s*t + 44*ep^3*mWW^4*s*t - 2*mtt^3*s^2*t - 22*ep*mtt^3*s^2*t - 64*ep^2*mtt^3*s^2*t - 56*ep^3*mtt^3*s^2*t + 8*mtt^2*mWW*s^2*t + 78*ep*mtt^2*mWW*s^2*t + 208*ep^2*mtt^2*mWW*s^2*t + 168*ep^3*mtt^2*mWW*s^2*t - 10*mtt*mWW^2*s^2*t - 84*ep*mtt*mWW^2*s^2*t - 190*ep^2*mtt*mWW^2*s^2*t - 140*ep^3*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t + 28*ep*mWW^3*s^2*t + 46*ep^2*mWW^3*s^2*t + 28*ep^3*mWW^3*s^2*t + mtt^2*s^3*t + 11*ep*mtt^2*s^3*t + 32*ep^2*mtt^2*s^3*t + 28*ep^3*mtt^2*s^3*t - 3*mtt*mWW*s^3*t - 27*ep*mtt*mWW*s^3*t - 72*ep^2*mtt*mWW*s^3*t - 60*ep^3*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + 12*ep*mWW^2*s^3*t + 20*ep^2*mWW^2*s^3*t + 16*ep^3*mWW^2*s^3*t - 4*ep*mtt^4*t^2 - 14*ep^2*mtt^4*t^2 - 12*ep^3*mtt^4*t^2 + 18*ep*mtt^3*mWW*t^2 + 64*ep^2*mtt^3*mWW*t^2 + 56*ep^3*mtt^3*mWW*t^2 - 30*ep*mtt^2*mWW^2*t^2 - 108*ep^2*mtt^2*mWW^2*t^2 - 96*ep^3*mtt^2*mWW^2*t^2 + 22*ep*mtt*mWW^3*t^2 + 80*ep^2*mtt*mWW^3*t^2 + 72*ep^3*mtt*mWW^3*t^2 - 6*ep*mWW^4*t^2 - 22*ep^2*mWW^4*t^2 - 20*ep^3*mWW^4*t^2 + 8*ep*mtt^3*s*t^2 + 24*ep^2*mtt^3*s*t^2 + 16*ep^3*mtt^3*s*t^2 - 26*ep*mtt^2*mWW*s*t^2 - 78*ep^2*mtt^2*mWW*s*t^2 - 56*ep^3*mtt^2*mWW*s*t^2 + 28*ep*mtt*mWW^2*s*t^2 + 84*ep^2*mtt*mWW^2*s*t^2 + 64*ep^3*mtt*mWW^2*s*t^2 - 10*ep*mWW^3*s*t^2 - 30*ep^2*mWW^3*s*t^2 - 24*ep^3*mWW^3*s*t^2 - 5*ep*mtt^2*s^2*t^2 - 13*ep^2*mtt^2*s^2*t^2 - 6*ep^3*mtt^2*s^2*t^2 + 7*ep*mtt*mWW*s^2*t^2 + 9*ep^2*mtt*mWW*s^2*t^2 - 2*ep^3*mtt*mWW*s^2*t^2 - 2*ep*mWW^2*s^2*t^2 + 4*ep^2*mWW^2*s^2*t^2 + 8*ep^3*mWW^2*s^2*t^2 + ep*mtt*s^3*t^2 + 3*ep^2*mtt*s^3*t^2 + 2*ep^3*mtt*s^3*t^2 + ep*mWW*s^3*t^2 + 7*ep^2*mWW*s^3*t^2 + 6*ep^3*mWW*s^3*t^2))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s^3*(mWW - t)^3))}, {0, 0, 0, 0, 0, 0, 0, 1/(s^2*(mWW - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 1/(s*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {(ep*(mWW + 3*t))/(s*(mWW - t)*t), (ep*(mWW + 3*t))/(s*(mWW - t)*t), -((ep*(mWW + 3*t))/(s*(mWW - t)*t)), 0, (ep*(mWW + 3*t))/(s*(mWW - t)*t), (3*ep)/(s*(mWW - t)), -(ep/(s*(mWW - t))), -(ep*(mWW + 3*t))/(2*s*(mWW - t)*t), -(ep*(mWW + 3*t))/(2*s*(mWW - t)*t), (ep*(mWW + 3*t))/(2*s*(mWW - t)*t), 0, (ep*(mWW + 3*t))/(s*(mWW - t)*t), (ep*(mWW + 3*t))/(s*(mWW - t)*t), -(ep*(mWW + 3*t))/(2*s*(mWW - t)*t), (3*ep*(mWW + t))/(2*s*(mWW - t)*t), (-9*ep)/(s*(mWW - t)), -((ep*(mWW + 3*t))/(s*(mWW - t)*t)), (-3*ep)/(s*(mWW - t)), 0, 0, (-9*ep)/(s*(mWW - t)), (ep*(mWW + 3*t))/(s*(mWW - t)*t), 0, (-5*ep)/(s*(mWW - t)), -(ep/(s*(mWW - t))), 0, ep/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), 0, 0, ep/(s*(mWW - t))}, {(ep*(mWW - t))/((-1 + 2*ep)*s*t), (ep*(mWW - t))/((-1 + 2*ep)*s*t), -((ep*(mWW - t))/((-1 + 2*ep)*s*t)), 0, (ep*(mWW - t))/((-1 + 2*ep)*s*t), -(ep/((-1 + 2*ep)*s)), ep/(2*(-1 + 2*ep)*s), -(ep*(mWW - t))/(2*(-1 + 2*ep)*s*t), -(ep*(mWW - t))/(2*(-1 + 2*ep)*s*t), (ep*(mWW - t))/(2*(-1 + 2*ep)*s*t), 0, (ep*(mWW - t))/((-1 + 2*ep)*s*t), (ep*(mWW - t))/((-1 + 2*ep)*s*t), -(ep*(mWW - t))/(2*(-1 + 2*ep)*s*t), (ep*(3*mWW - t))/(2*(-1 + 2*ep)*s*t), (3*ep)/((-1 + 2*ep)*s), -((ep*(mWW - t))/((-1 + 2*ep)*s*t)), ep/((-1 + 2*ep)*s), 0, 0, (3*ep)/((-1 + 2*ep)*s), (ep*(mWW - t))/((-1 + 2*ep)*s*t), 0, ep/((-1 + 2*ep)*s), 0, 0, -ep/(2*(-1 + 2*ep)*s), (-2*ep)/((-1 + 2*ep)*s), 0, 0, -(ep/((-1 + 2*ep)*s))}, {(4*ep)/(s*(mWW - t)), (4*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), 0, (4*ep)/(s*(mWW - t)), 0, -ep/(2*s*(mWW - t)), (-2*ep)/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (4*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (-6*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), 0, 0, (-6*ep)/(s*(mWW - t)), (4*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), 0, 0, ep/(2*s*(mWW - t)), 0, 0, -ep/(2*s*(-mWW + t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s + t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - s))), 0, 0, 0, 0, ep/((-1 + 2*ep)*(mtt - s)), ep/((-1 + 2*ep)*(mtt - s)), 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - s))), 0, -(ep/((-1 + 2*ep)*(mtt - s))), ep/((-1 + 2*ep)*(mtt - s)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {(4*ep)/(s*(mWW - t)), (4*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), 0, (4*ep)/(s*(mWW - t)), 0, -ep/(2*s*(mWW - t)), (-2*ep)/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), 0, (4*ep)/(s*(mWW - t)), (4*ep)/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (-6*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), 0, 0, (-6*ep)/(s*(mWW - t)), (4*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (-4*ep)/(s*(mWW - t)), 0, 0, ep/(2*s*(mWW - t)), 0, 0, -ep/(2*s*(-mWW + t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s - t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {(2*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), 0, (2*ep)/(s*(mWW - t)), 0, -ep/(4*s*(mWW - t)), -(ep/(s*(mWW - t))), -(ep/(s*(mWW - t))), ep/(s*(mWW - t)), 0, (2*ep)/(s*(mWW - t)), ep/(s*(mWW - t)), -(ep/(s*(mWW - t))), ep/(s*(mWW - t)), (-3*ep)/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), 0, 0, (-3*ep)/(s*(mWW - t)), (2*ep)/(s*(mWW - t)), ep/(s*(mWW - t)), (-2*ep)/(s*(mWW - t)), 0, 0, ep/(4*s*(mWW - t)), 0, 0, ep/(4*s*(mWW - t)), 0}, {0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - s))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/((-1 + 2*ep)*(mtt - s)), 0, 0, 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - s))), 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, -((ep^2*(mtt - mWW))/((-1 + 2*ep)^2*mtt)), (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), 0, (ep^2*(mtt - mWW))/((-1 + 2*ep)^2*mtt), (-3*ep^2*(mtt - mWW))/(4*(-1 + 2*ep)^2*mtt), 0, 0, (ep^2*(mtt - mWW))/((-1 + 2*ep)^2*mtt), -(ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), 0, 0, (-3*ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), 0, 0, (-3*ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), -(ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), (-3*ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), 0, -(ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), 0, 0, (3*ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), (3*ep^2*(mtt - mWW))/(4*(-1 + 2*ep)^2*mtt), (2*ep^2)/(-1 + 2*ep)^2, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)^2*mtt), (ep^2*(mtt - mWW))/((-1 + 2*ep)^2*mtt)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep^2/(-1 + 2*ep)^2, 0, 0, 0, 0, 0, 0, 0, (-3*ep^2)/(-1 + 2*ep)^2, 0, 0, 0, 0, 0, 0, 0, (3*ep^2)/(4*(-1 + 2*ep)^2), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - s), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -ep^2/(2*(-1 + 2*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(ep*mtt + mWW - 4*ep*mWW - ep*s))/((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)), (ep^2*(mtt - mWW - s))/((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)), 0, 0, (2*ep^2)/((-1 + 2*ep)*(-1 + 3*ep)), 0, 0, ep^2/((-1 + 2*ep)*(-1 + 3*ep))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - s), 0, 0, 0, 0, 0}, {0, 0, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s))/((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - s)), ep^2/(2*(-1 + 2*ep)*(-1 + 3*ep)), 0, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0}, {0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, (-2*ep^2*mWW)/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, (ep^2*mWW)/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2)/((-1 + 2*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, ep^2/(2*(-1 + 2*ep)*(-1 + 3*ep)), 0}, {0, 0, 0, 0, 0, 0, (ep^2*(-mtt + 4*ep*mtt + s - 3*ep*s))/(2*(-1 + 2*ep)^2*(-1 + 3*ep)*(mtt - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*(mtt - mWW - s)*s)/((-1 + 2*ep)^2*(mtt - s)^2)), 0, 0, 0, 0, 0, 0, -(ep^3*s)/(2*(-1 + 2*ep)^2*(-1 + 3*ep)*(mtt - s)), -((ep^2*(-mtt + 3*ep*mtt + ep*mWW + s - 3*ep*s))/((-1 + 2*ep)^2*(-1 + 3*ep)*(mtt - s)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2*mWW)/((-1 + ep)*(-1 + 2*ep)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*mWW)/(2*(-1 + ep)*(-1 + 2*ep)), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2)/(-1 + 3*ep), 0, 0, 0, 0, 0, ep^2/(2*(-1 + 3*ep)), 0, -((ep^2*(mWW - t))/((-1 + 3*ep)*t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2*(-2*mWW + 7*ep*mWW + ep*t))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, (ep^2*(-2*mWW + 7*ep*mWW + ep*t))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, -((ep^3*(mWW - t)*(mWW + t))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*t)), 0, 0}, {0, 0, 0, 0, 0, 0, ep^2/(2*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*mWW)/((-1 + 3*ep)*mtt))}, {0, 0, 0, 0, 0, 0, (ep^2*(ep*mtt - 2*mWW + 7*ep*mWW))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*mWW*(-2*mtt + 7*ep*mtt + ep*mWW))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*mtt))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^3*s)/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0}}

==> attachment_files/db1/UT2MI.txt <==
{{-(mWW*s^3*(-mtt + mWW + s)*(-3*mtt + mWW + 3*s + t))/(2*ep*(mtt - mWW)*(-mtt + s)), ((1 + ep)*s^3*(-3*mtt + 2*mWW + 3*s)*(mWW - t))/(4*ep*(1 + 2*ep)*(-mtt + s)), (s^2*(3*mtt^3 + 9*ep*mtt^3 - 3*mtt^2*mWW - 11*ep*mtt^2*mWW + 2*ep*mtt*mWW^2 - 6*mtt^2*s - 18*ep*mtt^2*s + 8*ep*mtt*mWW*s + 2*mWW^2*s + 2*ep*mWW^2*s + 3*mtt*s^2 + 9*ep*mtt*s^2 + 3*mWW*s^2 + 3*ep*mWW*s^2 - 2*ep*mtt^2*t - 2*mtt*mWW*t - 2*ep*mtt*mWW*t + 2*mWW^2*t + 4*ep*mWW^2*t + 2*ep*mtt*s*t + 2*mWW*s*t + 2*ep*mWW*s*t))/(4*ep*(mtt - mWW)*(-mtt + s)), -(mtt*s*(2*mtt^2 - 2*mtt*mWW - 5*mtt*s + 2*mWW*s + 3*s^2 - 2*mtt*t + 2*mWW*t + 2*s*t))/(2*(mtt - mWW)*(-mtt + s)), (s*(-4*mtt^2*mWW^3 - 4*ep*mtt^2*mWW^3 + 4*mtt*mWW^4 + 4*ep*mtt*mWW^4 + 9*mtt^2*mWW^2*s + 27*ep*mtt^2*mWW^2*s + 4*mtt*mWW^3*s - 14*ep*mtt*mWW^3*s - 4*mWW^4*s - 4*ep*mWW^4*s - 27*mtt*mWW^2*s^2 - 81*ep*mtt*mWW^2*s^2 + 6*mWW^3*s^2 + 36*ep*mWW^3*s^2 + 18*mWW^2*s^3 + 54*ep*mWW^2*s^3 + 8*mtt^2*mWW^2*t + 8*ep*mtt^2*mWW^2*t - 8*mtt*mWW^3*t - 8*ep*mtt*mWW^3*t - 6*mtt^2*mWW*s*t - 18*ep*mtt^2*mWW*s*t - 8*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t + 2*mWW^3*s*t - 8*ep*mWW^3*s*t - 30*ep*mtt*mWW*s^2*t + 8*mWW^2*s^2*t + 22*ep*mWW^2*s^2*t + 6*mWW*s^3*t + 48*ep*mWW*s^3*t - 4*mtt^2*mWW*t^2 - 4*ep*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 + 4*ep*mtt*mWW^2*t^2 - 3*mtt^2*s*t^2 - 9*ep*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 - 2*ep*mtt*mWW*s*t^2 + 12*ep*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + 15*ep*mtt*s^2*t^2 + 2*mWW*s^2*t^2 + 8*ep*mWW*s^2*t^2 - 6*ep*s^3*t^2 + 2*ep*mtt*s*t^3 + 2*mWW*s*t^3 - 2*ep*s^2*t^3))/(16*ep*(1 + ep)*(mtt - mWW)*mWW*(-mtt + s)*(mWW - t)), -((-1 + 2*ep)*s*(-4*mtt^2*mWW^2 - 4*ep*mtt^2*mWW^2 + 4*mtt*mWW^3 + 4*ep*mtt*mWW^3 + 9*mtt^2*mWW*s + 27*ep*mtt^2*mWW*s + 4*mtt*mWW^2*s - 14*ep*mtt*mWW^2*s - 4*mWW^3*s - 4*ep*mWW^3*s - 27*mtt*mWW*s^2 - 81*ep*mtt*mWW*s^2 + 6*mWW^2*s^2 + 36*ep*mWW^2*s^2 + 18*mWW*s^3 + 54*ep*mWW*s^3 + 4*mtt^2*mWW*t + 4*ep*mtt^2*mWW*t - 4*mtt*mWW^2*t - 4*ep*mtt*mWW^2*t - 9*mtt^2*s*t - 27*ep*mtt^2*s*t - 4*mtt*mWW*s*t + 8*ep*mtt*mWW*s*t - 2*mWW^2*s*t + 4*ep*mWW^2*s*t + 9*mtt*s^2*t + 45*ep*mtt*s^2*t + 6*mWW*s^2*t - 6*ep*mWW*s^2*t - 18*ep*s^3*t + 6*ep*mtt*s*t^2 + 6*mWW*s*t^2 - 6*ep*s^2*t^2))/(16*ep*(1 + ep)*(mtt - mWW)*mWW*(-mtt + s)*(mWW - t)), -(s*(-2*mtt^2*mWW^3 - 6*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 + 2*mtt*mWW^4 + 6*ep*mtt*mWW^4 + 4*ep^2*mtt*mWW^4 + 6*mtt^2*mWW^2*s + 33*ep*mtt^2*mWW^2*s + 45*ep^2*mtt^2*mWW^2*s + 2*mtt*mWW^3*s - 7*ep*mtt*mWW^3*s - 27*ep^2*mtt*mWW^3*s - 2*mWW^4*s - 8*ep*mWW^4*s - 6*ep^2*mWW^4*s - 18*mtt*mWW^2*s^2 - 105*ep*mtt*mWW^2*s^2 - 141*ep^2*mtt*mWW^2*s^2 + 4*mWW^3*s^2 + 39*ep*mWW^3*s^2 + 65*ep^2*mWW^3*s^2 + 12*mWW^2*s^3 + 72*ep*mWW^2*s^3 + 96*ep^2*mWW^2*s^3 - 6*mtt^3*mWW*t - 42*ep*mtt^3*mWW*t - 72*ep^2*mtt^3*mWW*t + 12*mtt^2*mWW^2*t + 67*ep*mtt^2*mWW^2*t + 109*ep^2*mtt^2*mWW^2*t - 6*mtt*mWW^3*t - 23*ep*mtt*mWW^3*t - 35*ep^2*mtt*mWW^3*t - 2*ep*mWW^4*t - 2*ep^2*mWW^4*t + 36*mtt^2*mWW*s*t + 234*ep*mtt^2*mWW*s*t + 342*ep^2*mtt^2*mWW*s*t - 58*mtt*mWW^2*s*t - 323*ep*mtt*mWW^2*s*t - 439*ep^2*mtt*mWW^2*s*t + 14*mWW^3*s*t + 89*ep*mWW^3*s*t + 129*ep^2*mWW^3*s*t - 42*mtt*mWW*s^2*t - 264*ep*mtt*mWW*s^2*t - 366*ep^2*mtt*mWW*s^2*t + 38*mWW^2*s^2*t + 204*ep*mWW^2*s^2*t + 262*ep^2*mWW^2*s^2*t + 12*mWW*s^3*t + 72*ep*mWW*s^3*t + 96*ep^2*mWW*s^3*t - 18*mtt^3*t^2 - 102*ep*mtt^3*t^2 - 120*ep^2*mtt^3*t^2 + 42*mtt^2*mWW*t^2 + 260*ep*mtt^2*mWW*t^2 + 338*ep^2*mtt^2*mWW*t^2 - 28*mtt*mWW^2*t^2 - 190*ep*mtt*mWW^2*t^2 - 270*ep^2*mtt*mWW^2*t^2 + 4*mWW^3*t^2 + 32*ep*mWW^3*t^2 + 52*ep^2*mWW^3*t^2 + 30*mtt^2*s*t^2 + 165*ep*mtt^2*s*t^2 + 189*ep^2*mtt^2*s*t^2 - 60*mtt*mWW*s*t^2 - 375*ep*mtt*mWW*s*t^2 - 489*ep^2*mtt*mWW*s*t^2 + 32*mWW^2*s*t^2 + 180*ep*mWW^2*s*t^2 + 232*ep^2*mWW^2*s*t^2 - 12*mtt*s^2*t^2 - 63*ep*mtt*s^2*t^2 - 69*ep^2*mtt*s^2*t^2 + 22*mWW*s^2*t^2 + 141*ep*mWW*s^2*t^2 + 185*ep^2*mWW*s^2*t^2 + 12*mtt^2*t^3 + 63*ep*mtt^2*t^3 + 69*ep^2*mtt^2*t^3 - 24*mtt*mWW*t^3 - 129*ep*mtt*mWW*t^3 - 147*ep^2*mtt*mWW*t^3 + 12*mWW^2*t^3 + 66*ep*mWW^2*t^3 + 78*ep^2*mWW^2*t^3 - 12*mtt*s*t^3 - 63*ep*mtt*s*t^3 - 69*ep^2*mtt*s*t^3 + 12*mWW*s*t^3 + 75*ep*mWW*s*t^3 + 93*ep^2*mWW*s*t^3))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)^2), -((s + t)*(-2*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - 4*ep^2*mtt^2*mWW^2 + 2*mtt*mWW^3 + 6*ep*mtt*mWW^3 + 4*ep^2*mtt*mWW^3 - 9*ep*mtt^2*mWW*s - 27*ep^2*mtt^2*mWW*s + 2*mtt*mWW^2*s + 9*ep*mtt*mWW^2*s + 25*ep^2*mtt*mWW^2*s - 2*mWW^3*s + 2*ep^2*mWW^3*s + 45*ep*mtt*mWW*s^2 + 99*ep^2*mtt*mWW*s^2 - 21*ep*mWW^2*s^2 - 51*ep^2*mWW^2*s^2 - 36*ep*mWW*s^3 - 72*ep^2*mWW*s^3 + 4*mtt^2*mWW*t + 3*ep*mtt^2*mWW*t - 19*ep^2*mtt^2*mWW*t - 4*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t + 13*ep^2*mtt*mWW^2*t + 6*ep*mWW^3*t + 6*ep^2*mWW^3*t - 27*ep*mtt^2*s*t - 45*ep^2*mtt^2*s*t - 4*mtt*mWW*s*t + 90*ep*mtt*mWW*s*t + 190*ep^2*mtt*mWW*s*t + 4*mWW^2*s*t - 39*ep*mWW^2*s*t - 97*ep^2*mWW^2*s*t + 27*ep*mtt*s^2*t + 45*ep^2*mtt*s^2*t - 75*ep*mWW*s^2*t - 141*ep^2*mWW*s^2*t - 2*mtt^2*t^2 - 33*ep*mtt^2*t^2 - 49*ep^2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 63*ep*mtt*mWW*t^2 + 103*ep^2*mtt*mWW*t^2 - 30*ep*mWW^2*t^2 - 54*ep^2*mWW^2*t^2 + 2*mtt*s*t^2 + 33*ep*mtt*s*t^2 + 49*ep^2*mtt*s*t^2 - 2*mWW*s*t^2 - 45*ep*mWW*s*t^2 - 73*ep^2*mWW*s*t^2))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mtt + s)*(-mWW + t)^2), (-3*(-1 + 2*ep)*(-mtt + s))/(2*ep), -((mtt - s)*(mtt + 5*ep*mtt - mWW - 4*ep*mWW - 3*ep*s))/(2*(1 + 2*ep)*(mtt - mWW)), ((-mtt + s)*(-3*ep*mtt + mWW + 4*ep*mWW + 3*ep*s))/(2*(1 + 2*ep)*mWW), -(s*(-9*ep*mtt^3*mWW - 21*ep^2*mtt^3*mWW - 2*mtt^2*mWW^2 - ep*mtt^2*mWW^2 + 11*ep^2*mtt^2*mWW^2 + 2*mtt*mWW^3 + 10*ep*mtt*mWW^3 + 10*ep^2*mtt*mWW^3 + 12*mtt^2*mWW*s + 84*ep*mtt^2*mWW*s + 126*ep^2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 30*ep*mtt*mWW^2*s - 60*ep^2*mtt*mWW^2*s - 2*mWW^3*s - 10*ep*mWW^3*s - 10*ep^2*mWW^3*s - 24*mtt*mWW*s^2 - 141*ep*mtt*mWW*s^2 - 189*ep^2*mtt*mWW*s^2 + 4*mWW^2*s^2 + 31*ep*mWW^2*s^2 + 49*ep^2*mWW^2*s^2 + 12*mWW*s^3 + 66*ep*mWW*s^3 + 84*ep^2*mWW*s^3 + 6*mtt^3*t + 39*ep*mtt^3*t + 45*ep^2*mtt^3*t - 6*mtt^2*mWW*t - 36*ep*mtt^2*mWW*t - 30*ep^2*mtt^2*mWW*t + ep*mtt*mWW^2*t - 9*ep^2*mtt*mWW^2*t - 4*ep*mWW^3*t - 6*ep^2*mWW^3*t - 12*mtt^2*s*t - 72*ep*mtt^2*s*t - 78*ep^2*mtt^2*s*t - 4*mtt*mWW*s*t - 15*ep*mtt*mWW*s*t - 41*ep^2*mtt*mWW*s*t + 4*mWW^2*s*t + 25*ep*mWW^2*s*t + 43*ep^2*mWW^2*s*t + 6*mtt*s^2*t + 27*ep*mtt*s^2*t + 21*ep^2*mtt*s^2*t + 10*mWW*s^2*t + 51*ep*mWW*s^2*t + 71*ep^2*mWW*s^2*t + 6*ep*s^3*t + 12*ep^2*s^3*t - 8*mtt^2*t^2 - 43*ep*mtt^2*t^2 - 45*ep^2*mtt^2*t^2 + 12*mtt*mWW*t^2 + 61*ep*mtt*mWW*t^2 + 59*ep^2*mtt*mWW*t^2 - 4*mWW^2*t^2 - 18*ep*mWW^2*t^2 - 14*ep^2*mWW^2*t^2 + 8*mtt*s*t^2 + 35*ep*mtt*s*t^2 + 29*ep^2*mtt*s*t^2 - 4*mWW*s*t^2 - 19*ep*mWW*s*t^2 - 13*ep^2*mWW*s*t^2 + 8*ep*s^2*t^2 + 16*ep^2*s^2*t^2 - 2*ep*mtt*t^3 - 4*ep^2*mtt*t^3 + 2*ep*mWW*t^3 + 4*ep^2*mWW*t^3 + 2*ep*s*t^3 + 4*ep^2*s*t^3))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)), -((mtt - s - t)*(9*ep*mtt^3 + 9*ep^2*mtt^3 + 2*mtt^2*mWW - 15*ep*mtt^2*mWW - 23*ep^2*mtt^2*mWW - 2*mtt*mWW^2 + 6*ep*mtt*mWW^2 + 14*ep^2*mtt*mWW^2 + 18*ep^2*mtt^2*s - 2*mtt*mWW*s + 18*ep*mtt*mWW*s + 20*ep^2*mtt*mWW*s + 2*mWW^2*s - 6*ep*mWW^2*s - 14*ep^2*mWW^2*s - 27*ep*mtt*s^2 - 63*ep^2*mtt*s^2 - 3*ep*mWW*s^2 + 3*ep^2*mWW*s^2 + 18*ep*s^3 + 36*ep^2*s^3 - 2*mtt^2*t - 9*ep*mtt^2*t - ep^2*mtt^2*t + 2*mtt*mWW*t + 21*ep*mtt*mWW*t + 19*ep^2*mtt*mWW*t - 12*ep*mWW^2*t - 18*ep^2*mWW^2*t + 2*mtt*s*t - 15*ep*mtt*s*t - 47*ep^2*mtt*s*t - 2*mWW*s*t - 3*ep*mWW*s*t + 11*ep^2*mWW*s*t + 24*ep*s^2*t + 48*ep^2*s^2*t - 6*ep*mtt*t^2 - 12*ep^2*mtt*t^2 + 6*ep*mWW*t^2 + 12*ep^2*mWW*t^2 + 6*ep*s*t^2 + 12*ep^2*s*t^2))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*(-mWW + t)), (s*(-9*ep*mtt^3*mWW^2 - 2*mtt^2*mWW^3 + 7*ep*mtt^2*mWW^3 + 2*mtt*mWW^4 + 2*ep*mtt*mWW^4 + 6*mtt^2*mWW^2*s + 42*ep*mtt^2*mWW^2*s - 24*ep*mtt*mWW^3*s - 2*mWW^4*s - 2*ep*mWW^4*s - 12*mtt*mWW^2*s^2 - 57*ep*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 17*ep*mWW^3*s^2 + 6*mWW^2*s^3 + 24*ep*mWW^2*s^3 - 12*mtt^3*mWW*t - 30*ep*mtt^3*mWW*t + 24*mtt^2*mWW^2*t + 72*ep*mtt^2*mWW^2*t - 12*mtt*mWW^3*t - 42*ep*mtt*mWW^3*t + 30*mtt^2*mWW*s*t + 84*ep*mtt^2*mWW*s*t - 52*mtt*mWW^2*s*t - 166*ep*mtt*mWW^2*s*t + 16*mWW^3*s*t + 58*ep*mWW^3*s*t - 24*mtt*mWW*s^2*t - 78*ep*mtt*mWW*s^2*t + 28*mWW^2*s^2*t + 94*ep*mWW^2*s^2*t + 6*mWW*s^3*t + 24*ep*mWW*s^3*t - 9*ep*mtt^3*t^2 + 12*mtt^2*mWW*t^2 + 51*ep*mtt^2*mWW*t^2 - 20*mtt*mWW^2*t^2 - 74*ep*mtt*mWW^2*t^2 + 8*mWW^3*t^2 + 32*ep*mWW^3*t^2 + 18*ep*mtt^2*s*t^2 - 14*mtt*mWW*s*t^2 - 68*ep*mtt*mWW*s*t^2 + 16*mWW^2*s*t^2 + 58*ep*mWW^2*s*t^2 - 9*ep*mtt*s^2*t^2 + 2*mWW*s^2*t^2 + 17*ep*mWW*s^2*t^2 - 2*mtt^2*t^3 - 2*ep*mtt^2*t^3 + 2*mtt*mWW*t^3 + 2*ep*mtt*mWW*t^3 + 2*mtt*s*t^3 + 2*ep*mtt*s*t^3 - 2*mWW*s*t^3 - 2*ep*mWW*s*t^3))/(2*ep*(1 + ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)^2), ((-1 + 2*ep)*(mtt - s)*(9*ep*mtt^2*mWW + 2*mtt*mWW^2 - 7*ep*mtt*mWW^2 - 2*mWW^3 - 2*ep*mWW^3 - 27*ep*mtt*mWW*s + 15*ep*mWW^2*s + 18*ep*mWW*s^2 + 9*ep*mtt^2*t - 4*mtt*mWW*t - 25*ep*mtt*mWW*t + 4*mWW^2*t + 16*ep*mWW^2*t - 9*ep*mtt*s*t + 15*ep*mWW*s*t + 2*mtt*t^2 + 2*ep*mtt*t^2 - 2*mWW*t^2 - 2*ep*mWW*t^2))/(2*ep*(1 + ep)*(mtt - mWW)*(mWW - t)^2), -((-1 + 2*ep)^2*mtt*(-2*mtt^2 - 7*ep*mtt^2 + 2*mtt*mWW + 6*ep*mtt*mWW + 2*mtt*s + 4*ep*mtt*s - 2*mWW*s - 2*ep*mWW*s + 3*ep*s^2))/(2*ep^2*(1 + 2*ep)*(mtt - mWW)^2*(-mtt + s)), ((-1 + 2*ep)^2*(-3*mtt - 12*ep*mtt + 4*ep*mWW + 3*s + 12*ep*s))/(2*ep^2*(1 + 2*ep)*(-mtt + s)), -(24*ep^2*mtt^6*mWW + 24*ep^3*mtt^6*mWW - 4*ep*mtt^5*mWW^2 - 124*ep^2*mtt^5*mWW^2 - 120*ep^3*mtt^5*mWW^2 - 28*mtt^4*mWW^3 - 8*ep*mtt^4*mWW^3 + 500*ep^2*mtt^4*mWW^3 + 480*ep^3*mtt^4*mWW^3 + 84*mtt^3*mWW^4 + 40*ep*mtt^3*mWW^4 - 980*ep^2*mtt^3*mWW^4 - 936*ep^3*mtt^3*mWW^4 - 84*mtt^2*mWW^5 - 40*ep*mtt^2*mWW^5 + 836*ep^2*mtt^2*mWW^5 + 792*ep^3*mtt^2*mWW^5 + 28*mtt*mWW^6 + 12*ep*mtt*mWW^6 - 256*ep^2*mtt*mWW^6 - 240*ep^3*mtt*mWW^6 + 3*ep*mtt^5*mWW*s - 105*ep^2*mtt^5*mWW*s - 102*ep^3*mtt^5*mWW*s - 3*mtt^4*mWW^2*s + ep*mtt^4*mWW^2*s + 512*ep^2*mtt^4*mWW^2*s + 524*ep^3*mtt^4*mWW^2*s + 90*mtt^3*mWW^3*s + 79*ep*mtt^3*mWW^3*s - 1645*ep^2*mtt^3*mWW^3*s - 2054*ep^3*mtt^3*mWW^3*s - 199*mtt^2*mWW^4*s - 153*ep*mtt^2*mWW^4*s + 2422*ep^2*mtt^2*mWW^4*s + 3000*ep^3*mtt^2*mWW^4*s + 140*mtt*mWW^5*s + 66*ep*mtt*mWW^5*s - 1440*ep^2*mtt*mWW^5*s - 1544*ep^3*mtt*mWW^5*s - 28*mWW^6*s + 4*ep*mWW^6*s + 256*ep^2*mWW^6*s + 176*ep^3*mWW^6*s - 18*ep*mtt^4*mWW*s^2 + 102*ep^2*mtt^4*mWW*s^2 + 36*ep^3*mtt^4*mWW*s^2 + 15*mtt^3*mWW^2*s^2 + 29*ep*mtt^3*mWW^2*s^2 - 580*ep^2*mtt^3*mWW^2*s^2 - 388*ep^3*mtt^3*mWW^2*s^2 - 110*mtt^2*mWW^3*s^2 - 192*ep*mtt^2*mWW^3*s^2 + 1700*ep^2*mtt^2*mWW^3*s^2 + 2580*ep^3*mtt^2*mWW^3*s^2 + 153*mtt*mWW^4*s^2 + 249*ep*mtt*mWW^4*s^2 - 1842*ep^2*mtt*mWW^4*s^2 - 3144*ep^3*mtt*mWW^4*s^2 - 58*mWW^5*s^2 - 64*ep*mWW^5*s^2 + 612*ep^2*mWW^5*s^2 + 904*ep^3*mWW^5*s^2 + 42*ep*mtt^3*mWW*s^3 + 162*ep^2*mtt^3*mWW*s^3 + 396*ep^3*mtt^3*mWW*s^3 - 27*mtt^2*mWW^2*s^3 - 53*ep*mtt^2*mWW^2*s^3 - 92*ep^2*mtt^2*mWW^2*s^3 - 780*ep^3*mtt^2*mWW^2*s^3 + 62*mtt*mWW^3*s^3 + 179*ep*mtt*mWW^3*s^3 - 465*ep^2*mtt*mWW^3*s^3 - 918*ep^3*mtt*mWW^3*s^3 - 38*mWW^4*s^3 - 136*ep*mWW^4*s^3 + 400*ep^2*mWW^4*s^3 + 1080*ep^3*mWW^4*s^3 - 48*ep*mtt^2*mWW*s^4 - 408*ep^2*mtt^2*mWW*s^4 - 744*ep^3*mtt^2*mWW*s^4 + 21*mtt*mWW^2*s^4 + 35*ep*mtt*mWW^2*s^4 + 496*ep^2*mtt*mWW^2*s^4 + 1228*ep^3*mtt*mWW^2*s^4 - 14*mWW^3*s^4 - 58*ep*mWW^3*s^4 - 90*ep^2*mWW^3*s^4 - 88*ep^3*mWW^3*s^4 + 27*ep*mtt*mWW*s^5 + 303*ep^2*mtt*mWW*s^5 + 522*ep^3*mtt*mWW*s^5 - 6*mWW^2*s^5 - 8*ep*mWW^2*s^5 - 212*ep^2*mWW^2*s^5 - 464*ep^3*mWW^2*s^5 - 6*ep*mWW*s^6 - 78*ep^2*mWW*s^6 - 132*ep^3*mWW*s^6 - 24*ep^2*mtt^6*t - 24*ep^3*mtt^6*t + 4*ep*mtt^5*mWW*t + 124*ep^2*mtt^5*mWW*t + 120*ep^3*mtt^5*mWW*t + 28*mtt^4*mWW^2*t + 8*ep*mtt^4*mWW^2*t - 500*ep^2*mtt^4*mWW^2*t - 480*ep^3*mtt^4*mWW^2*t - 84*mtt^3*mWW^3*t - 40*ep*mtt^3*mWW^3*t + 980*ep^2*mtt^3*mWW^3*t + 936*ep^3*mtt^3*mWW^3*t + 84*mtt^2*mWW^4*t + 40*ep*mtt^2*mWW^4*t - 836*ep^2*mtt^2*mWW^4*t - 792*ep^3*mtt^2*mWW^4*t - 28*mtt*mWW^5*t - 12*ep*mtt*mWW^5*t + 256*ep^2*mtt*mWW^5*t + 240*ep^3*mtt*mWW^5*t - 3*ep*mtt^5*s*t + 105*ep^2*mtt^5*s*t + 102*ep^3*mtt^5*s*t + 3*mtt^4*mWW*s*t - ep*mtt^4*mWW*s*t - 514*ep^2*mtt^4*mWW*s*t - 528*ep^3*mtt^4*mWW*s*t - 90*mtt^3*mWW^2*s*t - 79*ep*mtt^3*mWW^2*s*t + 1645*ep^2*mtt^3*mWW^2*s*t + 2054*ep^3*mtt^3*mWW^2*s*t + 201*mtt^2*mWW^3*s*t + 153*ep*mtt^2*mWW^3*s*t - 2424*ep^2*mtt^2*mWW^3*s*t - 2988*ep^3*mtt^2*mWW^3*s*t - 144*mtt*mWW^4*s*t - 66*ep*mtt*mWW^4*s*t + 1452*ep^2*mtt*mWW^4*s*t + 1536*ep^3*mtt*mWW^4*s*t + 30*mWW^5*s*t - 4*ep*mWW^5*s*t - 264*ep^2*mWW^5*s*t - 176*ep^3*mWW^5*s*t + 12*ep*mtt^4*s^2*t - 174*ep^2*mtt^4*s^2*t - 156*ep^3*mtt^4*s^2*t - 9*mtt^3*mWW*s^2*t - 25*ep*mtt^3*mWW*s^2*t + 828*ep^2*mtt^3*mWW*s^2*t + 916*ep^3*mtt^3*mWW*s^2*t + 94*mtt^2*mWW^2*s^2*t + 138*ep*mtt^2*mWW^2*s^2*t - 1924*ep^2*mtt^2*mWW^2*s^2*t - 2940*ep^3*mtt^2*mWW^2*s^2*t - 143*mtt*mWW^3*s^2*t - 153*ep*mtt*mWW^3*s^2*t + 1886*ep^2*mtt*mWW^3*s^2*t + 2928*ep^3*mtt*mWW^3*s^2*t + 58*mWW^4*s^2*t + 24*ep*mWW^4*s^2*t - 608*ep^2*mWW^4*s^2*t - 736*ep^3*mWW^4*s^2*t - 18*ep*mtt^3*s^3*t + 126*ep^2*mtt^3*s^3*t + 84*ep^3*mtt^3*s^3*t + 9*mtt^2*mWW*s^3*t + 41*ep*mtt^2*mWW*s^3*t - 640*ep^2*mtt^2*mWW*s^3*t - 780*ep^3*mtt^2*mWW*s^3*t - 30*mtt*mWW^2*s^3*t - 71*ep*mtt*mWW^2*s^3*t + 913*ep^2*mtt*mWW^2*s^3*t + 1638*ep^3*mtt*mWW^2*s^3*t + 26*mWW^3*s^3*t + 40*ep*mWW^3*s^3*t - 442*ep^2*mWW^3*s^3*t - 876*ep^3*mWW^3*s^3*t + 12*ep*mtt^2*s^4*t - 24*ep^2*mtt^2*s^4*t + 24*ep^3*mtt^2*s^4*t - 3*mtt*mWW*s^4*t - 23*ep*mtt*mWW*s^4*t + 232*ep^2*mtt*mWW*s^4*t + 324*ep^3*mtt*mWW*s^4*t - 2*mWW^2*s^4*t + 4*ep*mWW^2*s^4*t - 134*ep^2*mWW^2*s^4*t - 272*ep^3*mWW^2*s^4*t - 3*ep*mtt*s^5*t - 15*ep^2*mtt*s^5*t - 42*ep^3*mtt*s^5*t + 4*ep*mWW*s^5*t - 30*ep^2*mWW*s^5*t - 52*ep^3*mWW*s^5*t + 6*ep^2*s^6*t + 12*ep^3*s^6*t + 2*ep^2*mtt^4*s*t^2 + 4*ep^3*mtt^4*s*t^2 - 2*mtt^2*mWW^2*s*t^2 + 2*ep^2*mtt^2*mWW^2*s*t^2 - 12*ep^3*mtt^2*mWW^2*s*t^2 + 4*mtt*mWW^3*s*t^2 - 12*ep^2*mtt*mWW^3*s*t^2 + 8*ep^3*mtt*mWW^3*s*t^2 - 2*mWW^4*s*t^2 + 8*ep^2*mWW^4*s*t^2 - 8*ep^2*mtt^3*s^2*t^2 - 16*ep^3*mtt^3*s^2*t^2 + 4*mtt*mWW^2*s^2*t^2 - 4*ep^2*mtt*mWW^2*s^2*t^2 + 24*ep^3*mtt*mWW^2*s^2*t^2 - 4*mWW^3*s^2*t^2 + 12*ep^2*mWW^3*s^2*t^2 - 8*ep^3*mWW^3*s^2*t^2 + 12*ep^2*mtt^2*s^3*t^2 + 24*ep^3*mtt^2*s^3*t^2 - 2*mWW^2*s^3*t^2 + 2*ep^2*mWW^2*s^3*t^2 - 12*ep^3*mWW^2*s^3*t^2 - 8*ep^2*mtt*s^4*t^2 - 16*ep^3*mtt*s^4*t^2 + 2*ep^2*s^5*t^2 + 4*ep^3*s^5*t^2)/(16*ep*(1 + ep)*(1 + 2*ep)*mWW*(-mtt + mWW)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), -((-1 + 2*ep)*(-1 + 3*ep)*(12*ep*mtt^5*mWW + 12*ep^2*mtt^5*mWW + 12*mtt^4*mWW^2 + 4*ep*mtt^4*mWW^2 - 8*ep^2*mtt^4*mWW^2 - 36*mtt^3*mWW^3 - 80*ep*mtt^3*mWW^3 - 44*ep^2*mtt^3*mWW^3 + 36*mtt^2*mWW^4 + 100*ep*mtt^2*mWW^4 + 64*ep^2*mtt^2*mWW^4 - 12*mtt*mWW^5 - 36*ep*mtt*mWW^5 - 24*ep^2*mtt*mWW^5 + 3*mtt^4*mWW*s - 33*ep*mtt^4*mWW*s - 30*ep^2*mtt^4*mWW*s - 42*mtt^3*mWW^2*s - 44*ep*mtt^3*mWW^2*s - 52*ep^2*mtt^3*mWW^2*s + 87*mtt^2*mWW^3*s + 199*ep*mtt^2*mWW^3*s + 166*ep^2*mtt^2*mWW^3*s - 60*mtt*mWW^4*s - 142*ep*mtt*mWW^4*s - 76*ep^2*mtt*mWW^4*s + 12*mWW^5*s + 20*ep*mWW^5*s - 8*ep^2*mWW^5*s - 15*mtt^3*mWW*s^2 - 15*ep*mtt^3*mWW*s^2 - 42*ep^2*mtt^3*mWW*s^2 + 62*mtt^2*mWW^2*s^2 + 198*ep*mtt^2*mWW^2*s^2 + 334*ep^2*mtt^2*mWW^2*s^2 - 73*mtt*mWW^3*s^2 - 269*ep*mtt*mWW^3*s^2 - 382*ep^2*mtt*mWW^3*s^2 + 26*mWW^4*s^2 + 84*ep*mWW^4*s^2 + 88*ep^2*mWW^4*s^2 + 27*mtt^2*mWW*s^3 + 123*ep*mtt^2*mWW*s^3 + 186*ep^2*mtt^2*mWW*s^3 - 46*mtt*mWW^2*s^3 - 280*ep*mtt*mWW^2*s^3 - 480*ep^2*mtt*mWW^2*s^3 + 22*mWW^3*s^3 + 150*ep*mWW^3*s^3 + 260*ep^2*mWW^3*s^3 - 21*mtt*mWW*s^4 - 129*ep*mtt*mWW*s^4 - 186*ep^2*mtt*mWW*s^4 + 14*mWW^2*s^4 + 122*ep*mWW^2*s^4 + 206*ep^2*mWW^2*s^4 + 6*mWW*s^5 + 42*ep*mWW*s^5 + 60*ep^2*mWW*s^5 - 12*ep*mtt^5*t - 12*ep^2*mtt^5*t - 12*mtt^4*mWW*t - 4*ep*mtt^4*mWW*t + 8*ep^2*mtt^4*mWW*t + 36*mtt^3*mWW^2*t + 80*ep*mtt^3*mWW^2*t + 44*ep^2*mtt^3*mWW^2*t - 36*mtt^2*mWW^3*t - 100*ep*mtt^2*mWW^3*t - 64*ep^2*mtt^2*mWW^3*t + 12*mtt*mWW^4*t + 36*ep*mtt*mWW^4*t + 24*ep^2*mtt*mWW^4*t - 3*mtt^4*s*t + 33*ep*mtt^4*s*t + 30*ep^2*mtt^4*s*t + 42*mtt^3*mWW*s*t + 42*ep*mtt^3*mWW*s*t + 48*ep^2*mtt^3*mWW*s*t - 89*mtt^2*mWW^2*s*t - 199*ep*mtt^2*mWW^2*s*t - 158*ep^2*mtt^2*mWW^2*s*t + 64*mtt*mWW^3*s*t + 148*ep*mtt*mWW^3*s*t + 72*ep^2*mtt*mWW^3*s*t - 14*mWW^4*s*t - 24*ep*mWW^4*s*t + 8*ep^2*mWW^4*s*t + 9*mtt^3*s^2*t - 21*ep*mtt^3*s^2*t - 6*ep^2*mtt^3*s^2*t - 46*mtt^2*mWW*s^2*t - 60*ep*mtt^2*mWW*s^2*t - 122*ep^2*mtt^2*mWW*s^2*t + 63*mtt*mWW^2*s^2*t + 125*ep*mtt*mWW^2*s^2*t + 134*ep^2*mtt*mWW^2*s^2*t - 26*mWW^3*s^2*t - 42*ep*mWW^3*s^2*t - 4*ep^2*mWW^3*s^2*t - 9*mtt^2*s^3*t - 15*ep*mtt^2*s^3*t - 42*ep^2*mtt^2*s^3*t + 14*mtt*mWW*s^3*t + 10*ep*mtt*mWW*s^3*t + 68*ep^2*mtt*mWW*s^3*t - 10*mWW^2*s^3*t - 6*ep*mWW^2*s^3*t - 20*ep^2*mWW^2*s^3*t + 3*mtt*s^4*t + 21*ep*mtt*s^4*t + 42*ep^2*mtt*s^4*t + 2*mWW*s^4*t + 12*ep*mWW*s^4*t - 2*ep^2*mWW*s^4*t - 6*ep*s^5*t - 12*ep^2*s^5*t + 2*ep*mtt^3*s*t^2 + 4*ep^2*mtt^3*s*t^2 + 2*mtt^2*mWW*s*t^2 - 8*ep^2*mtt^2*mWW*s*t^2 - 4*mtt*mWW^2*s*t^2 - 6*ep*mtt*mWW^2*s*t^2 + 4*ep^2*mtt*mWW^2*s*t^2 + 2*mWW^3*s*t^2 + 4*ep*mWW^3*s*t^2 - 6*ep*mtt^2*s^2*t^2 - 12*ep^2*mtt^2*s^2*t^2 - 4*mtt*mWW*s^2*t^2 + 16*ep^2*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 6*ep*mWW^2*s^2*t^2 - 4*ep^2*mWW^2*s^2*t^2 + 6*ep*mtt*s^3*t^2 + 12*ep^2*mtt*s^3*t^2 + 2*mWW*s^3*t^2 - 8*ep^2*mWW*s^3*t^2 - 2*ep*s^4*t^2 - 4*ep^2*s^4*t^2))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), (-12*ep^2*mtt^6*mWW^2 - 4*mtt^5*mWW^3 - 14*ep*mtt^5*mWW^3 + 26*ep^2*mtt^5*mWW^3 + 12*mtt^4*mWW^4 + 44*ep*mtt^4*mWW^4 - 4*ep^2*mtt^4*mWW^4 - 12*mtt^3*mWW^5 - 46*ep*mtt^3*mWW^5 - 22*ep^2*mtt^3*mWW^5 + 4*mtt^2*mWW^6 + 16*ep*mtt^2*mWW^6 + 12*ep^2*mtt^2*mWW^6 + 33*ep*mtt^5*mWW^2*s + 111*ep^2*mtt^5*mWW^2*s + 12*mtt^4*mWW^3*s - 37*ep*mtt^4*mWW^3*s - 243*ep^2*mtt^4*mWW^3*s - 36*mtt^3*mWW^4*s - 75*ep*mtt^3*mWW^4*s + 115*ep^2*mtt^3*mWW^4*s + 36*mtt^2*mWW^5*s + 125*ep*mtt^2*mWW^5*s + 51*ep^2*mtt^2*mWW^5*s - 12*mtt*mWW^6*s - 46*ep*mtt*mWW^6*s - 34*ep^2*mtt*mWW^6*s - 135*ep*mtt^4*mWW^2*s^2 - 333*ep^2*mtt^4*mWW^2*s^2 - 12*mtt^3*mWW^3*s^2 + 218*ep*mtt^3*mWW^3*s^2 + 630*ep^2*mtt^3*mWW^3*s^2 + 36*mtt^2*mWW^4*s^2 - 5*ep*mtt^2*mWW^4*s^2 - 279*ep^2*mtt^2*mWW^4*s^2 - 32*mtt*mWW^5*s^2 - 102*ep*mtt*mWW^5*s^2 - 34*ep^2*mtt*mWW^5*s^2 + 8*mWW^6*s^2 + 26*ep*mWW^6*s^2 + 18*ep^2*mWW^6*s^2 + 207*ep*mtt^3*mWW^2*s^3 + 453*ep^2*mtt^3*mWW^2*s^3 + 4*mtt^2*mWW^3*s^3 - 305*ep*mtt^2*mWW^3*s^3 - 707*ep^2*mtt^2*mWW^3*s^3 - 12*mtt*mWW^4*s^3 + 75*ep*mtt*mWW^4*s^3 + 249*ep^2*mtt*mWW^4*s^3 + 8*mWW^5*s^3 + 19*ep*mWW^5*s^3 + ep^2*mWW^5*s^3 - 141*ep*mtt^2*mWW^2*s^4 - 291*ep^2*mtt^2*mWW^2*s^4 + 174*ep*mtt*mWW^3*s^4 + 366*ep^2*mtt*mWW^3*s^4 - 39*ep*mWW^4*s^4 - 81*ep^2*mWW^4*s^4 + 36*ep*mtt*mWW^2*s^5 + 72*ep^2*mtt*mWW^2*s^5 - 36*ep*mWW^3*s^5 - 72*ep^2*mWW^3*s^5 - 36*ep*mtt^6*mWW*t - 60*ep^2*mtt^6*mWW*t + 8*mtt^5*mWW^2*t + 147*ep*mtt^5*mWW^2*t + 233*ep^2*mtt^5*mWW^2*t - 24*mtt^4*mWW^3*t - 227*ep*mtt^4*mWW^3*t - 341*ep^2*mtt^4*mWW^3*t + 24*mtt^3*mWW^4*t + 155*ep*mtt^3*mWW^4*t + 221*ep^2*mtt^3*mWW^4*t - 8*mtt^2*mWW^5*t - 37*ep*mtt^2*mWW^5*t - 51*ep^2*mtt^2*mWW^5*t - 2*ep*mtt*mWW^6*t - 2*ep^2*mtt*mWW^6*t + 159*ep*mtt^5*mWW*s*t + 273*ep^2*mtt^5*mWW*s*t - 24*mtt^4*mWW^2*s*t - 550*ep*mtt^4*mWW^2*s*t - 910*ep^2*mtt^4*mWW^2*s*t + 72*mtt^3*mWW^3*s*t + 737*ep*mtt^3*mWW^3*s*t + 1119*ep^2*mtt^3*mWW^3*s*t - 72*mtt^2*mWW^4*s*t - 454*ep*mtt^2*mWW^4*s*t - 594*ep^2*mtt^2*mWW^4*s*t + 24*mtt*mWW^5*s*t + 110*ep*mtt*mWW^5*s*t + 114*ep^2*mtt*mWW^5*s*t - 2*ep*mWW^6*s*t - 2*ep^2*mWW^6*s*t - 261*ep*mtt^4*mWW*s^2*t - 459*ep^2*mtt^4*mWW*s^2*t + 24*mtt^3*mWW^2*s^2*t + 761*ep*mtt^3*mWW^2*s^2*t + 1307*ep^2*mtt^3*mWW^2*s^2*t - 72*mtt^2*mWW^3*s^2*t - 828*ep*mtt^2*mWW^3*s^2*t - 1276*ep^2*mtt^2*mWW^3*s^2*t + 64*mtt*mWW^4*s^2*t + 373*ep*mtt*mWW^4*s^2*t + 455*ep^2*mtt*mWW^4*s^2*t - 16*mWW^5*s^2*t - 49*ep*mWW^5*s^2*t - 31*ep^2*mWW^5*s^2*t + 189*ep*mtt^3*mWW*s^3*t + 339*ep^2*mtt^3*mWW*s^3*t - 8*mtt^2*mWW^2*s^3*t - 460*ep*mtt^2*mWW^2*s^3*t - 816*ep^2*mtt^2*mWW^2*s^3*t + 24*mtt*mWW^3*s^3*t + 357*ep*mtt*mWW^3*s^3*t + 579*ep^2*mtt*mWW^3*s^3*t - 16*mWW^4*s^3*t - 78*ep*mWW^4*s^3*t - 94*ep^2*mWW^4*s^3*t - 51*ep*mtt^2*mWW*s^4*t - 93*ep^2*mtt^2*mWW*s^4*t + 102*ep*mtt*mWW^2*s^4*t + 186*ep^2*mtt*mWW^2*s^4*t - 39*ep*mWW^3*s^4*t - 81*ep^2*mWW^3*s^4*t - 12*ep*mtt^6*t^2 - 24*ep^2*mtt^6*t^2 - 4*mtt^5*mWW*t^2 + 55*ep*mtt^5*mWW*t^2 + 117*ep^2*mtt^5*mWW*t^2 + 12*mtt^4*mWW^2*t^2 - 101*ep*mtt^4*mWW^2*t^2 - 223*ep^2*mtt^4*mWW^2*t^2 - 12*mtt^3*mWW^3*t^2 + 95*ep*mtt^3*mWW^3*t^2 + 209*ep^2*mtt^3*mWW^3*t^2 + 4*mtt^2*mWW^4*t^2 - 47*ep*mtt^2*mWW^4*t^2 - 97*ep^2*mtt^2*mWW^4*t^2 + 10*ep*mtt*mWW^5*t^2 + 18*ep^2*mtt*mWW^5*t^2 + 36*ep*mtt^5*s*t^2 + 72*ep^2*mtt^5*s*t^2 + 12*mtt^4*mWW*s*t^2 - 145*ep*mtt^4*mWW*s*t^2 - 311*ep^2*mtt^4*mWW*s*t^2 - 36*mtt^3*mWW^2*s*t^2 + 182*ep*mtt^3*mWW^2*s*t^2 + 454*ep^2*mtt^3*mWW^2*s*t^2 + 36*mtt^2*mWW^3*s*t^2 - 67*ep*mtt^2*mWW^3*s*t^2 - 249*ep^2*mtt^2*mWW^3*s*t^2 - 12*mtt*mWW^4*s*t^2 - 16*ep*mtt*mWW^4*s*t^2 + 16*ep^2*mtt*mWW^4*s*t^2 + 10*ep*mWW^5*s*t^2 + 18*ep^2*mWW^5*s*t^2 - 36*ep*mtt^4*s^2*t^2 - 72*ep^2*mtt^4*s^2*t^2 - 12*mtt^3*mWW*s^2*t^2 + 125*ep*mtt^3*mWW*s^2*t^2 + 271*ep^2*mtt^3*mWW*s^2*t^2 + 36*mtt^2*mWW^2*s^2*t^2 - 87*ep*mtt^2*mWW^2*s^2*t^2 - 285*ep^2*mtt^2*mWW^2*s^2*t^2 - 32*mtt*mWW^3*s^2*t^2 - 27*ep*mtt*mWW^3*s^2*t^2 + 67*ep^2*mtt*mWW^3*s^2*t^2 + 8*mWW^4*s^2*t^2 + 27*ep*mWW^4*s^2*t^2 + 21*ep^2*mWW^4*s^2*t^2 + 12*ep*mtt^3*s^3*t^2 + 24*ep^2*mtt^3*s^3*t^2 + 4*mtt^2*mWW*s^3*t^2 - 35*ep*mtt^2*mWW*s^3*t^2 - 77*ep^2*mtt^2*mWW*s^3*t^2 - 12*mtt*mWW^2*s^3*t^2 + 12*ep*mtt*mWW^2*s^3*t^2 + 60*ep^2*mtt*mWW^2*s^3*t^2 + 8*mWW^3*s^3*t^2 + 7*ep*mWW^3*s^3*t^2 - 11*ep^2*mWW^3*s^3*t^2 - 6*ep*mWW^2*s^4*t^2 - 6*ep^2*mWW^2*s^4*t^2)/(4*ep*(1 + ep)*(1 + 2*ep)*mWW*(-mtt + mWW)^2*(-mtt + s)*(-mtt + mWW + s)*(mWW - t)^2), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-3*ep^2*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 7*ep*mtt^3*mWW^3 + 11*ep^2*mtt^3*mWW^3 - 4*mtt^2*mWW^4 - 13*ep*mtt^2*mWW^4 - 12*ep^2*mtt^2*mWW^4 + 2*mtt*mWW^5 + 6*ep*mtt*mWW^5 + 4*ep^2*mtt*mWW^5 + 6*ep*mtt^3*mWW^2*s + 18*ep^2*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 24*ep*mtt^2*mWW^3*s - 40*ep^2*mtt^2*mWW^3*s + 6*mtt*mWW^4*s + 21*ep*mtt*mWW^4*s + 23*ep^2*mtt*mWW^4*s - 2*mWW^5*s - 4*ep*mWW^5*s - 2*ep^2*mWW^5*s - 12*ep*mtt^2*mWW^2*s^2 - 27*ep^2*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 + 20*ep*mtt*mWW^3*s^2 + 38*ep^2*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 6*ep*mWW^4*s^2 - 9*ep^2*mWW^4*s^2 + 6*ep*mtt*mWW^2*s^3 + 12*ep^2*mtt*mWW^2*s^3 - 3*ep*mWW^3*s^3 - 9*ep^2*mWW^3*s^3 - 9*ep*mtt^4*mWW*t - 15*ep^2*mtt^4*mWW*t - 4*mtt^3*mWW^2*t + 9*ep*mtt^3*mWW^2*t + 35*ep^2*mtt^3*mWW^2*t + 8*mtt^2*mWW^3*t + 9*ep*mtt^2*mWW^3*t - 25*ep^2*mtt^2*mWW^3*t - 4*mtt*mWW^4*t - 11*ep*mtt*mWW^4*t + 3*ep^2*mtt*mWW^4*t + 2*ep*mWW^5*t + 2*ep^2*mWW^5*t + 24*ep*mtt^3*mWW*s*t + 42*ep^2*mtt^3*mWW*s*t + 8*mtt^2*mWW^2*s*t - 31*ep*mtt^2*mWW^2*s*t - 95*ep^2*mtt^2*mWW^2*s*t - 12*mtt*mWW^3*s*t + 10*ep*mtt*mWW^3*s*t + 74*ep^2*mtt*mWW^3*s*t + 4*mWW^4*s*t - ep*mWW^4*s*t - 19*ep^2*mWW^4*s*t - 21*ep*mtt^2*mWW*s^2*t - 39*ep^2*mtt^2*mWW*s^2*t - 4*mtt*mWW^2*s^2*t + 34*ep*mtt*mWW^2*s^2*t + 78*ep^2*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t - 17*ep*mWW^3*s^2*t - 43*ep^2*mWW^3*s^2*t + 6*ep*mtt*mWW*s^3*t + 12*ep^2*mtt*mWW*s^3*t - 12*ep*mWW^2*s^3*t - 18*ep^2*mWW^2*s^3*t - 3*ep*mtt^4*t^2 - 6*ep^2*mtt^4*t^2 + 2*mtt^3*mWW*t^2 + 28*ep*mtt^3*mWW*t^2 + 42*ep^2*mtt^3*mWW*t^2 - 4*mtt^2*mWW^2*t^2 - 56*ep*mtt^2*mWW^2*t^2 - 83*ep^2*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 41*ep*mtt*mWW^3*t^2 + 65*ep^2*mtt*mWW^3*t^2 - 10*ep*mWW^4*t^2 - 18*ep^2*mWW^4*t^2 + 6*ep*mtt^3*s*t^2 + 12*ep^2*mtt^3*s*t^2 - 4*mtt^2*mWW*s*t^2 - 45*ep*mtt^2*mWW*s*t^2 - 65*ep^2*mtt^2*mWW*s*t^2 + 6*mtt*mWW^2*s*t^2 + 61*ep*mtt*mWW^2*s*t^2 + 87*ep^2*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 - 23*ep*mWW^3*s*t^2 - 35*ep^2*mWW^3*s*t^2 - 3*ep*mtt^2*s^2*t^2 - 6*ep^2*mtt^2*s^2*t^2 + 2*mtt*mWW*s^2*t^2 + 14*ep*mtt*mWW*s^2*t^2 + 20*ep^2*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 - 9*ep*mWW^2*s^2*t^2 - 12*ep^2*mWW^2*s^2*t^2 + 3*ep*mWW*s^3*t^2 + 3*ep^2*mWW*s^3*t^2))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(-mtt + s)*(-mtt + mWW + s)*(mWW - t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*ep*mtt^3*mWW + 12*ep^2*mtt^3*mWW - 2*mtt^2*mWW^2 - 12*ep*mtt^2*mWW^2 - 16*ep^2*mtt^2*mWW^2 + 2*mtt*mWW^3 + 6*ep*mtt*mWW^3 + 4*ep^2*mtt*mWW^3 - 21*ep*mtt^2*mWW*s - 39*ep^2*mtt^2*mWW*s + 2*mtt*mWW^2*s + 15*ep*mtt*mWW^2*s + 23*ep^2*mtt*mWW^2*s - 2*mWW^3*s - 4*ep*mWW^3*s - 2*ep^2*mWW^3*s + 15*ep*mtt*mWW*s^2 + 27*ep^2*mtt*mWW*s^2 + 3*ep*mWW^2*s^2 + 3*ep^2*mWW^2*s^2 + 6*ep*mtt^3*t + 12*ep^2*mtt^3*t + 4*mtt^2*mWW*t - 5*ep*mtt^2*mWW*t - 29*ep^2*mtt^2*mWW*t - 4*mtt*mWW^2*t - 3*ep*mtt*mWW^2*t + 15*ep^2*mtt*mWW^2*t + 2*ep*mWW^3*t + 2*ep^2*mWW^3*t - 3*ep*mtt^2*s*t - 9*ep^2*mtt^2*s*t - 4*mtt*mWW*s*t + 14*ep*mtt*mWW*s*t + 46*ep^2*mtt*mWW*s*t + 4*mWW^2*s*t + 3*ep*mWW^2*s*t - 11*ep^2*mWW^2*s*t - 3*ep*mtt*s^2*t - 3*ep^2*mtt*s^2*t - 15*ep*mWW*s^2*t - 27*ep^2*mWW*s^2*t - 2*mtt^2*t^2 - 15*ep*mtt^2*t^2 - 19*ep^2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 25*ep*mtt*mWW*t^2 + 37*ep^2*mtt*mWW*t^2 - 10*ep*mWW^2*t^2 - 18*ep^2*mWW^2*t^2 + 2*mtt*s*t^2 + 15*ep*mtt*s*t^2 + 19*ep^2*mtt*s*t^2 - 2*mWW*s*t^2 - 19*ep*mWW*s*t^2 - 27*ep^2*mWW*s*t^2))/(8*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(-mtt + s)*(mWW - t)^2), -((-1 + 2*ep)*(-1 + 3*ep)*(-9*ep*mtt^3*mWW - 36*ep^2*mtt^3*mWW - 36*ep^3*mtt^3*mWW + 7*mtt^2*mWW^2 + 62*ep*mtt^2*mWW^2 + 155*ep^2*mtt^2*mWW^2 + 109*ep^3*mtt^2*mWW^2 - 7*mtt*mWW^3 - 59*ep*mtt*mWW^3 - 143*ep^2*mtt*mWW^3 - 91*ep^3*mtt*mWW^3 + 6*ep*mWW^4 + 24*ep^2*mWW^4 + 18*ep^3*mWW^4 + 36*ep*mtt^2*mWW*s + 144*ep^2*mtt^2*mWW*s + 144*ep^3*mtt^2*mWW*s - 7*mtt*mWW^2*s - 95*ep*mtt*mWW^2*s - 269*ep^2*mtt*mWW^2*s - 205*ep^3*mtt*mWW^2*s + 7*mWW^3*s + 59*ep*mWW^3*s + 137*ep^2*mWW^3*s + 85*ep^3*mWW^3*s - 45*ep*mtt*mWW*s^2 - 180*ep^2*mtt*mWW*s^2 - 180*ep^3*mtt*mWW*s^2 + 33*ep*mWW^2*s^2 + 114*ep^2*mWW^2*s^2 + 96*ep^3*mWW^2*s^2 + 18*ep*mWW*s^3 + 72*ep^2*mWW*s^3 + 72*ep^3*mWW*s^3 - 9*ep*mtt^3*t - 36*ep^2*mtt^3*t - 36*ep^3*mtt^3*t - 14*mtt^2*mWW*t - 49*ep*mtt^2*mWW*t - 28*ep^2*mtt^2*mWW*t + 46*ep^3*mtt^2*mWW*t + 14*mtt*mWW^2*t + 58*ep*mtt*mWW^2*t + 76*ep^2*mtt*mWW^2*t + 2*ep^3*mtt*mWW^2*t - 12*ep^2*mWW^3*t - 12*ep^3*mWW^3*t + 18*ep*mtt^2*s*t + 72*ep^2*mtt^2*s*t + 72*ep^3*mtt^2*s*t + 14*mtt*mWW*s*t + 16*ep*mtt*mWW*s*t - 122*ep^2*mtt*mWW*s*t - 214*ep^3*mtt*mWW*s*t - 14*mWW^2*s*t - 46*ep*mWW^2*s*t - 16*ep^2*mWW^2*s*t + 58*ep^3*mWW^2*s*t - 9*ep*mtt*s^2*t - 36*ep^2*mtt*s^2*t - 36*ep^3*mtt*s^2*t + 33*ep*mWW*s^2*t + 150*ep^2*mWW*s^2*t + 168*ep^3*mWW*s^2*t + 7*mtt^2*t^2 + 53*ep*mtt^2*t^2 + 137*ep^2*mtt^2*t^2 + 109*ep^3*mtt^2*t^2 - 7*mtt*mWW*t^2 - 71*ep*mtt*mWW*t^2 - 221*ep^2*mtt*mWW*t^2 - 199*ep^3*mtt*mWW*t^2 + 18*ep*mWW^2*t^2 + 84*ep^2*mWW^2*t^2 + 90*ep^3*mWW^2*t^2 - 7*mtt*s*t^2 - 53*ep*mtt*s*t^2 - 137*ep^2*mtt*s*t^2 - 109*ep^3*mtt*s*t^2 + 7*mWW*s*t^2 + 59*ep*mWW*s*t^2 + 167*ep^2*mWW*s*t^2 + 145*ep^3*mWW*s*t^2))/(4*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*(-mtt + s)*(mWW - t)^2), ((-1 + 2*ep)^2*(-mtt + s)*(3*ep*mtt^4*mWW + 3*ep^2*mtt^4*mWW - 8*mtt^3*mWW^2 - 26*ep*mtt^3*mWW^2 - 12*ep^2*mtt^3*mWW^2 + 16*mtt^2*mWW^3 + 47*ep*mtt^2*mWW^3 + 23*ep^2*mtt^2*mWW^3 - 8*mtt*mWW^4 - 24*ep*mtt*mWW^4 - 14*ep^2*mtt*mWW^4 + 9*ep*mtt^3*mWW*s + 27*ep^2*mtt^3*mWW*s + 16*mtt^2*mWW^2*s + 31*ep*mtt^2*mWW^2*s - 21*ep^2*mtt^2*mWW^2*s - 24*mtt*mWW^3*s - 64*ep*mtt*mWW^3*s - 20*ep^2*mtt*mWW^3*s + 8*mWW^4*s + 24*ep*mWW^4*s + 14*ep^2*mWW^4*s - 45*ep*mtt^2*mWW*s^2 - 99*ep^2*mtt^2*mWW*s^2 - 8*mtt*mWW^2*s^2 + 16*ep*mtt*mWW^2*s^2 + 78*ep^2*mtt*mWW^2*s^2 + 8*mWW^3*s^2 + 17*ep*mWW^3*s^2 - 3*ep^2*mWW^3*s^2 + 51*ep*mtt*mWW*s^3 + 105*ep^2*mtt*mWW*s^3 - 21*ep*mWW^2*s^3 - 45*ep^2*mWW^2*s^3 - 18*ep*mWW*s^4 - 36*ep^2*mWW*s^4 + 6*ep*mtt^4*t + 6*ep^2*mtt^4*t + 8*mtt^3*mWW*t + 5*ep*mtt^3*mWW*t - 9*ep^2*mtt^3*mWW*t - 16*mtt^2*mWW^2*t - 36*ep*mtt^2*mWW^2*t - 14*ep^2*mtt^2*mWW^2*t + 8*mtt*mWW^3*t + 29*ep*mtt*mWW^3*t + 23*ep^2*mtt*mWW^3*t - 4*ep*mWW^4*t - 6*ep^2*mWW^4*t - 18*ep*mtt^3*s*t - 18*ep^2*mtt^3*s*t - 16*mtt^2*mWW*s*t - 4*ep*mtt^2*mWW*s*t + 24*ep^2*mtt^2*mWW*s*t + 24*mtt*mWW^2*s*t + 45*ep*mtt*mWW^2*s*t + 7*ep^2*mtt*mWW^2*s*t - 8*mWW^3*s*t - 23*ep*mWW^3*s*t - 13*ep^2*mWW^3*s*t + 18*ep*mtt^2*s^2*t + 18*ep^2*mtt^2*s^2*t + 8*mtt*mWW*s^2*t - 7*ep*mtt*mWW*s^2*t - 21*ep^2*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 9*ep*mWW^2*s^2*t + 7*ep^2*mWW^2*s^2*t - 6*ep*mtt*s^3*t - 6*ep^2*mtt*s^3*t + 6*ep*mWW*s^3*t + 6*ep^2*mWW*s^3*t + 2*ep*mtt^2*mWW*t^2 + 4*ep^2*mtt^2*mWW*t^2 - 4*ep*mtt*mWW^2*t^2 - 8*ep^2*mtt*mWW^2*t^2 + 2*ep*mWW^3*t^2 + 4*ep^2*mWW^3*t^2 - 4*ep*mtt*mWW*s*t^2 - 8*ep^2*mtt*mWW*s*t^2 + 4*ep*mWW^2*s*t^2 + 8*ep^2*mWW^2*s*t^2 + 2*ep*mWW*s^2*t^2 + 4*ep^2*mWW*s^2*t^2))/(4*ep^2*(1 + ep)*(1 + 2*ep)*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)^2*(mWW - t)), ((-1 + ep)*(-1 + 2*ep)*(-12*ep^2*mtt^7*mWW - 12*ep^3*mtt^7*mWW - 8*ep*mtt^6*mWW^2 + 32*ep^2*mtt^6*mWW^2 + 40*ep^3*mtt^6*mWW^2 + 4*mtt^5*mWW^3 + 48*ep*mtt^5*mWW^3 - 48*ep^2*mtt^5*mWW^3 - 92*ep^3*mtt^5*mWW^3 - 8*mtt^4*mWW^4 - 96*ep*mtt^4*mWW^4 + 24*ep^2*mtt^4*mWW^4 + 112*ep^3*mtt^4*mWW^4 + 84*ep*mtt^3*mWW^5 + 68*ep^2*mtt^3*mWW^5 - 16*ep^3*mtt^3*mWW^5 + 8*mtt^2*mWW^6 - 32*ep*mtt^2*mWW^6 - 104*ep^2*mtt^2*mWW^6 - 64*ep^3*mtt^2*mWW^6 - 4*mtt*mWW^7 + 4*ep*mtt*mWW^7 + 40*ep^2*mtt*mWW^7 + 32*ep^3*mtt*mWW^7 + 60*ep^2*mtt^6*mWW*s + 60*ep^3*mtt^6*mWW*s + 3*mtt^5*mWW^2*s + 35*ep*mtt^5*mWW^2*s - 182*ep^2*mtt^5*mWW^2*s - 232*ep^3*mtt^5*mWW^2*s - 21*mtt^4*mWW^3*s - 179*ep*mtt^4*mWW^3*s + 230*ep^2*mtt^4*mWW^3*s + 596*ep^3*mtt^4*mWW^3*s + 25*mtt^3*mWW^4*s + 291*ep*mtt^3*mWW^4*s + 26*ep^2*mtt^3*mWW^4*s - 728*ep^3*mtt^3*mWW^4*s + 5*mtt^2*mWW^5*s - 197*ep*mtt^2*mWW^5*s - 338*ep^2*mtt^2*mWW^5*s + 288*ep^3*mtt^2*mWW^5*s - 16*mtt*mWW^6*s + 54*ep*mtt*mWW^6*s + 244*ep^2*mtt*mWW^6*s + 48*ep^3*mtt*mWW^6*s + 4*mWW^7*s - 4*ep*mWW^7*s - 40*ep^2*mWW^7*s - 32*ep^3*mWW^7*s - 120*ep^2*mtt^5*mWW*s^2 - 120*ep^3*mtt^5*mWW*s^2 - 15*mtt^4*mWW^2*s^2 - 75*ep*mtt^4*mWW^2*s^2 + 462*ep^2*mtt^4*mWW^2*s^2 + 672*ep^3*mtt^4*mWW^2*s^2 + 53*mtt^3*mWW^3*s^2 + 313*ep*mtt^3*mWW^3*s^2 - 684*ep^2*mtt^3*mWW^3*s^2 - 1800*ep^3*mtt^3*mWW^3*s^2 - 47*mtt^2*mWW^4*s^2 - 427*ep*mtt^2*mWW^4*s^2 + 336*ep^2*mtt^2*mWW^4*s^2 + 2164*ep^3*mtt^2*mWW^4*s^2 + 3*mtt*mWW^5*s^2 + 249*ep*mtt*mWW^5*s^2 + 22*ep^2*mtt*mWW^5*s^2 - 1152*ep^3*mtt*mWW^5*s^2 + 6*mWW^6*s^2 - 56*ep*mWW^6*s^2 - 24*ep^2*mWW^6*s^2 + 224*ep^3*mWW^6*s^2 + 120*ep^2*mtt^4*mWW*s^3 + 120*ep^3*mtt^4*mWW*s^3 + 27*mtt^3*mWW^2*s^3 + 95*ep*mtt^3*mWW^2*s^3 - 614*ep^2*mtt^3*mWW^2*s^3 - 1024*ep^3*mtt^3*mWW^2*s^3 - 65*mtt^2*mWW^3*s^3 - 299*ep*mtt^2*mWW^3*s^3 + 978*ep^2*mtt^2*mWW^3*s^3 + 2396*ep^3*mtt^2*mWW^3*s^3 + 44*mtt*mWW^4*s^3 + 314*ep*mtt*mWW^4*s^3 - 652*ep^2*mtt*mWW^4*s^3 - 2208*ep^3*mtt*mWW^4*s^3 - 6*mWW^5*s^3 - 118*ep*mWW^5*s^3 + 180*ep^2*mWW^5*s^3 + 736*ep^3*mWW^5*s^3 - 60*ep^2*mtt^3*mWW*s^4 - 60*ep^3*mtt^3*mWW*s^4 - 21*mtt^2*mWW^2*s^4 - 65*ep*mtt^2*mWW^2*s^4 + 410*ep^2*mtt^2*mWW^2*s^4 + 760*ep^3*mtt^2*mWW^2*s^4 + 35*mtt*mWW^3*s^4 + 135*ep*mtt*mWW^3*s^4 - 584*ep^2*mtt*mWW^3*s^4 - 1316*ep^3*mtt*mWW^3*s^4 - 14*mWW^4*s^4 - 82*ep*mWW^4*s^4 + 266*ep^2*mWW^4*s^4 + 660*ep^3*mWW^4*s^4 + 12*ep^2*mtt^2*mWW*s^5 + 12*ep^3*mtt^2*mWW*s^5 + 6*mtt*mWW^2*s^5 + 18*ep*mtt*mWW^2*s^5 - 108*ep^2*mtt*mWW^2*s^5 - 216*ep^3*mtt*mWW^2*s^5 - 6*mWW^3*s^5 - 18*ep*mWW^3*s^5 + 108*ep^2*mWW^3*s^5 + 216*ep^3*mWW^3*s^5 + 12*ep^2*mtt^7*t + 12*ep^3*mtt^7*t + 8*ep*mtt^6*mWW*t - 32*ep^2*mtt^6*mWW*t - 40*ep^3*mtt^6*mWW*t - 4*mtt^5*mWW^2*t - 48*ep*mtt^5*mWW^2*t + 48*ep^2*mtt^5*mWW^2*t + 92*ep^3*mtt^5*mWW^2*t + 8*mtt^4*mWW^3*t + 96*ep*mtt^4*mWW^3*t - 24*ep^2*mtt^4*mWW^3*t - 112*ep^3*mtt^4*mWW^3*t - 84*ep*mtt^3*mWW^4*t - 68*ep^2*mtt^3*mWW^4*t + 16*ep^3*mtt^3*mWW^4*t - 8*mtt^2*mWW^5*t + 32*ep*mtt^2*mWW^5*t + 104*ep^2*mtt^2*mWW^5*t + 64*ep^3*mtt^2*mWW^5*t + 4*mtt*mWW^6*t - 4*ep*mtt*mWW^6*t - 40*ep^2*mtt*mWW^6*t - 32*ep^3*mtt*mWW^6*t - 60*ep^2*mtt^6*s*t - 60*ep^3*mtt^6*s*t - 3*mtt^5*mWW*s*t - 35*ep*mtt^5*mWW*s*t + 182*ep^2*mtt^5*mWW*s*t + 232*ep^3*mtt^5*mWW*s*t + 21*mtt^4*mWW^2*s*t + 177*ep*mtt^4*mWW^2*s*t - 226*ep^2*mtt^4*mWW^2*s*t - 580*ep^3*mtt^4*mWW^2*s*t - 27*mtt^3*mWW^3*s*t - 281*ep*mtt^3*mWW^3*s*t - 22*ep^2*mtt^3*mWW^3*s*t + 680*ep^3*mtt^3*mWW^3*s*t + mtt^2*mWW^4*s*t + 179*ep*mtt^2*mWW^4*s*t + 302*ep^2*mtt^2*mWW^4*s*t - 240*ep^3*mtt^2*mWW^4*s*t + 10*mtt*mWW^5*s*t - 40*ep*mtt*mWW^5*s*t - 200*ep^2*mtt*mWW^5*s*t - 64*ep^3*mtt*mWW^5*s*t - 2*mWW^6*s*t + 24*ep^2*mWW^6*s*t + 32*ep^3*mWW^6*s*t + 120*ep^2*mtt^5*s^2*t + 120*ep^3*mtt^5*s^2*t + 9*mtt^4*mWW*s^2*t + 63*ep*mtt^4*mWW*s^2*t - 390*ep^2*mtt^4*mWW*s^2*t - 528*ep^3*mtt^4*mWW*s^2*t - 31*mtt^3*mWW^2*s^2*t - 251*ep*mtt^3*mWW^2*s^2*t + 360*ep^2*mtt^3*mWW^2*s^2*t + 1080*ep^3*mtt^3*mWW^2*s^2*t + 21*mtt^2*mWW^3*s^2*t + 313*ep*mtt^2*mWW^3*s^2*t + 148*ep^2*mtt^2*mWW^3*s^2*t - 948*ep^3*mtt^2*mWW^3*s^2*t + 7*mtt*mWW^4*s^2*t - 159*ep*mtt*mWW^4*s^2*t - 306*ep^2*mtt*mWW^4*s^2*t + 304*ep^3*mtt*mWW^4*s^2*t - 6*mWW^5*s^2*t + 30*ep*mWW^5*s^2*t + 76*ep^2*mWW^5*s^2*t - 16*ep^3*mWW^5*s^2*t - 120*ep^2*mtt^4*s^3*t - 120*ep^3*mtt^4*s^3*t - 9*mtt^3*mWW*s^3*t - 59*ep*mtt^3*mWW*s^3*t + 398*ep^2*mtt^3*mWW*s^3*t + 592*ep^3*mtt^3*mWW*s^3*t + 15*mtt^2*mWW^2*s^3*t + 169*ep*mtt^2*mWW^2*s^3*t - 270*ep^2*mtt^2*mWW^2*s^3*t - 860*ep^3*mtt^2*mWW^2*s^3*t - 164*ep*mtt*mWW^3*s^3*t - 80*ep^2*mtt*mWW^3*s^3*t + 496*ep^3*mtt*mWW^3*s^3*t - 6*mWW^4*s^3*t + 62*ep*mWW^4*s^3*t + 60*ep^2*mWW^4*s^3*t - 128*ep^3*mWW^4*s^3*t + 60*ep^2*mtt^3*s^4*t + 60*ep^3*mtt^3*s^4*t + 3*mtt^2*mWW*s^4*t + 29*ep*mtt^2*mWW*s^4*t - 194*ep^2*mtt^2*mWW*s^4*t - 328*ep^3*mtt^2*mWW*s^4*t - mtt*mWW^2*s^4*t - 53*ep*mtt*mWW^2*s^4*t + 124*ep^2*mtt*mWW^2*s^4*t + 340*ep^3*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t + 36*ep*mWW^3*s^4*t - 22*ep^2*mWW^3*s^4*t - 116*ep^3*mWW^3*s^4*t - 12*ep^2*mtt^2*s^5*t - 12*ep^3*mtt^2*s^5*t - 6*ep*mtt*mWW*s^5*t + 36*ep^2*mtt*mWW*s^5*t + 72*ep^3*mtt*mWW*s^5*t + 6*ep*mWW^2*s^5*t - 36*ep^2*mWW^2*s^5*t - 72*ep^3*mWW^2*s^5*t + 2*ep*mtt^4*mWW*s*t^2 - 4*ep^2*mtt^4*mWW*s*t^2 - 16*ep^3*mtt^4*mWW*s*t^2 + 2*mtt^3*mWW^2*s*t^2 - 10*ep*mtt^3*mWW^2*s*t^2 - 4*ep^2*mtt^3*mWW^2*s*t^2 + 48*ep^3*mtt^3*mWW^2*s*t^2 - 6*mtt^2*mWW^3*s*t^2 + 18*ep*mtt^2*mWW^3*s*t^2 + 36*ep^2*mtt^2*mWW^3*s*t^2 - 48*ep^3*mtt^2*mWW^3*s*t^2 + 6*mtt*mWW^4*s*t^2 - 14*ep*mtt*mWW^4*s*t^2 - 44*ep^2*mtt*mWW^4*s*t^2 + 16*ep^3*mtt*mWW^4*s*t^2 - 2*mWW^5*s*t^2 + 4*ep*mWW^5*s*t^2 + 16*ep^2*mWW^5*s*t^2 - 6*ep*mtt^3*mWW*s^2*t^2 + 12*ep^2*mtt^3*mWW*s^2*t^2 + 48*ep^3*mtt^3*mWW*s^2*t^2 - 4*mtt^2*mWW^2*s^2*t^2 + 22*ep*mtt^2*mWW^2*s^2*t^2 + 4*ep^2*mtt^2*mWW^2*s^2*t^2 - 112*ep^3*mtt^2*mWW^2*s^2*t^2 + 8*mtt*mWW^3*s^2*t^2 - 26*ep*mtt*mWW^3*s^2*t^2 - 44*ep^2*mtt*mWW^3*s^2*t^2 + 80*ep^3*mtt*mWW^3*s^2*t^2 - 4*mWW^4*s^2*t^2 + 10*ep*mWW^4*s^2*t^2 + 28*ep^2*mWW^4*s^2*t^2 - 16*ep^3*mWW^4*s^2*t^2 + 6*ep*mtt^2*mWW*s^3*t^2 - 12*ep^2*mtt^2*mWW*s^3*t^2 - 48*ep^3*mtt^2*mWW*s^3*t^2 + 2*mtt*mWW^2*s^3*t^2 - 14*ep*mtt*mWW^2*s^3*t^2 + 4*ep^2*mtt*mWW^2*s^3*t^2 + 80*ep^3*mtt*mWW^2*s^3*t^2 - 2*mWW^3*s^3*t^2 + 8*ep*mWW^3*s^3*t^2 + 8*ep^2*mWW^3*s^3*t^2 - 32*ep^3*mWW^3*s^3*t^2 - 2*ep*mtt*mWW*s^4*t^2 + 4*ep^2*mtt*mWW*s^4*t^2 + 16*ep^3*mtt*mWW*s^4*t^2 + 2*ep*mWW^2*s^4*t^2 - 4*ep^2*mWW^2*s^4*t^2 - 16*ep^3*mWW^2*s^4*t^2))/(8*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), -((-1 + ep)*(-1 + 2*ep)*(-12*ep*mtt^5*mWW^2 - 60*ep^2*mtt^5*mWW^2 - 72*ep^3*mtt^5*mWW^2 - 8*mtt^4*mWW^3 + 104*ep^2*mtt^4*mWW^3 + 144*ep^3*mtt^4*mWW^3 + 40*mtt^3*mWW^4 + 164*ep*mtt^3*mWW^4 + 188*ep^2*mtt^3*mWW^4 + 40*ep^3*mtt^3*mWW^4 - 56*mtt^2*mWW^5 - 272*ep*mtt^2*mWW^5 - 424*ep^2*mtt^2*mWW^5 - 208*ep^3*mtt^2*mWW^5 + 24*mtt*mWW^6 + 120*ep*mtt*mWW^6 + 192*ep^2*mtt*mWW^6 + 96*ep^3*mtt*mWW^6 - 3*mtt^4*mWW^2*s + 69*ep*mtt^4*mWW^2*s + 330*ep^2*mtt^4*mWW^2*s + 336*ep^3*mtt^4*mWW^2*s + 22*mtt^3*mWW^3*s - 74*ep*mtt^3*mWW^3*s - 562*ep^2*mtt^3*mWW^3*s - 564*ep^3*mtt^3*mWW^3*s - 75*mtt^2*mWW^4*s - 251*ep*mtt^2*mWW^4*s - 98*ep^2*mtt^2*mWW^4*s + 88*ep^3*mtt^2*mWW^4*s + 80*mtt*mWW^5*s + 340*ep*mtt*mWW^5*s + 382*ep^2*mtt*mWW^5*s + 116*ep^3*mtt*mWW^5*s - 24*mWW^6*s - 92*ep*mWW^6*s - 76*ep^2*mWW^6*s + 8*ep^3*mWW^6*s + 12*mtt^3*mWW^2*s^2 - 36*ep*mtt^3*mWW^2*s^2 - 240*ep^2*mtt^3*mWW^2*s^2 - 192*ep^3*mtt^3*mWW^2*s^2 - 31*mtt^2*mWW^3*s^2 - 83*ep*mtt^2*mWW^3*s^2 - 78*ep^2*mtt^2*mWW^3*s^2 - 208*ep^3*mtt^2*mWW^3*s^2 + 45*mtt*mWW^4*s^2 + 265*ep*mtt*mWW^4*s^2 + 604*ep^2*mtt*mWW^4*s^2 + 636*ep^3*mtt*mWW^4*s^2 - 26*mWW^5*s^2 - 130*ep*mWW^5*s^2 - 238*ep^2*mWW^5*s^2 - 204*ep^3*mWW^5*s^2 - 15*mtt^2*mWW^2*s^3 - 87*ep*mtt^2*mWW^2*s^3 - 270*ep^2*mtt^2*mWW^2*s^3 - 336*ep^3*mtt^2*mWW^2*s^3 + 23*mtt*mWW^3*s^3 + 223*ep*mtt*mWW^3*s^3 + 776*ep^2*mtt*mWW^3*s^3 + 892*ep^3*mtt*mWW^3*s^3 - 8*mWW^4*s^3 - 112*ep*mWW^4*s^3 - 434*ep^2*mWW^4*s^3 - 508*ep^3*mWW^4*s^3 + 6*mtt*mWW^2*s^4 + 66*ep*mtt*mWW^2*s^4 + 240*ep^2*mtt*mWW^2*s^4 + 264*ep^3*mtt*mWW^2*s^4 - 6*mWW^3*s^4 - 66*ep*mWW^3*s^4 - 240*ep^2*mWW^3*s^4 - 264*ep^3*mWW^3*s^4 - 48*ep*mtt^5*mWW*t - 192*ep^2*mtt^5*mWW*t - 192*ep^3*mtt^5*mWW*t + 16*mtt^4*mWW^2*t + 166*ep*mtt^4*mWW^2*t + 526*ep^2*mtt^4*mWW^2*t + 516*ep^3*mtt^4*mWW^2*t - 80*mtt^3*mWW^3*t - 422*ep*mtt^3*mWW^3*t - 806*ep^2*mtt^3*mWW^3*t - 564*ep^3*mtt^3*mWW^3*t + 112*mtt^2*mWW^4*t + 534*ep*mtt^2*mWW^4*t + 790*ep^2*mtt^2*mWW^4*t + 340*ep^3*mtt^2*mWW^4*t - 48*mtt*mWW^5*t - 242*ep*mtt*mWW^5*t - 354*ep^2*mtt*mWW^5*t - 124*ep^3*mtt*mWW^5*t + 12*ep*mWW^6*t + 36*ep^2*mWW^6*t + 24*ep^3*mWW^6*t + 6*mtt^4*mWW*s*t + 180*ep*mtt^4*mWW*s*t + 618*ep^2*mtt^4*mWW*s*t + 612*ep^3*mtt^4*mWW*s*t - 44*mtt^3*mWW^2*s*t - 428*ep*mtt^3*mWW^2*s*t - 1126*ep^2*mtt^3*mWW^2*s*t - 1068*ep^3*mtt^3*mWW^2*s*t + 152*mtt^2*mWW^3*s*t + 674*ep*mtt^2*mWW^3*s*t + 676*ep^2*mtt^2*mWW^3*s*t + 112*ep^3*mtt^2*mWW^3*s*t - 164*mtt*mWW^4*s*t - 552*ep*mtt*mWW^4*s*t - 22*ep^2*mtt*mWW^4*s*t + 708*ep^3*mtt*mWW^4*s*t + 50*mWW^5*s*t + 142*ep*mWW^5*s*t - 98*ep^2*mWW^5*s*t - 332*ep^3*mWW^5*s*t - 18*mtt^3*mWW*s^2*t - 312*ep*mtt^3*mWW*s^2*t - 1020*ep^2*mtt^3*mWW*s^2*t - 1032*ep^3*mtt^3*mWW*s^2*t + 46*mtt^2*mWW^2*s^2*t + 554*ep*mtt^2*mWW^2*s^2*t + 1564*ep^2*mtt^2*mWW^2*s^2*t + 1552*ep^3*mtt^2*mWW^2*s^2*t - 78*mtt*mWW^3*s^2*t - 356*ep*mtt*mWW^3*s^2*t - 308*ep^2*mtt*mWW^3*s^2*t - 72*ep^3*mtt*mWW^3*s^2*t + 50*mWW^4*s^2*t + 82*ep*mWW^4*s^2*t - 332*ep^2*mWW^4*s^2*t - 512*ep^3*mWW^4*s^2*t + 18*mtt^2*mWW*s^3*t + 276*ep*mtt^2*mWW*s^3*t + 954*ep^2*mtt^2*mWW*s^3*t + 996*ep^3*mtt^2*mWW*s^3*t - 24*mtt*mWW^2*s^3*t - 388*ep*mtt*mWW^2*s^3*t - 1324*ep^2*mtt*mWW^2*s^3*t - 1384*ep^3*mtt*mWW^2*s^3*t + 6*mWW^3*s^3*t + 64*ep*mWW^3*s^3*t + 226*ep^2*mWW^3*s^3*t + 292*ep^3*mWW^3*s^3*t - 6*mtt*mWW*s^4*t - 96*ep*mtt*mWW*s^4*t - 360*ep^2*mtt*mWW*s^4*t - 384*ep^3*mtt*mWW*s^4*t + 6*mWW^2*s^4*t + 96*ep*mWW^2*s^4*t + 360*ep^2*mWW^2*s^4*t + 384*ep^3*mWW^2*s^4*t - 36*ep*mtt^5*t^2 - 132*ep^2*mtt^5*t^2 - 120*ep^3*mtt^5*t^2 - 8*mtt^4*mWW*t^2 + 114*ep*mtt^4*mWW*t^2 + 490*ep^2*mtt^4*mWW*t^2 + 460*ep^3*mtt^4*mWW*t^2 + 40*mtt^3*mWW^2*t^2 + 42*ep*mtt^3*mWW^2*t^2 - 246*ep^2*mtt^3*mWW^2*t^2 - 340*ep^3*mtt^3*mWW^2*t^2 - 56*mtt^2*mWW^3*t^2 - 334*ep*mtt^2*mWW^3*t^2 - 654*ep^2*mtt^2*mWW^3*t^2 - 420*ep^3*mtt^2*mWW^3*t^2 + 24*mtt*mWW^4*t^2 + 274*ep*mtt*mWW^4*t^2 + 770*ep^2*mtt*mWW^4*t^2 + 636*ep^3*mtt*mWW^4*t^2 - 60*ep*mWW^5*t^2 - 228*ep^2*mWW^5*t^2 - 216*ep^3*mWW^5*t^2 - 3*mtt^4*s*t^2 + 63*ep*mtt^4*s*t^2 + 300*ep^2*mtt^4*s*t^2 + 300*ep^3*mtt^4*s*t^2 + 22*mtt^3*mWW*s*t^2 - 172*ep*mtt^3*mWW*s*t^2 - 1008*ep^2*mtt^3*mWW*s*t^2 - 1064*ep^3*mtt^3*mWW*s*t^2 - 79*mtt^2*mWW^2*s*t^2 - 171*ep*mtt^2*mWW^2*s*t^2 + 454*ep^2*mtt^2*mWW^2*s*t^2 + 840*ep^3*mtt^2*mWW^2*s*t^2 + 88*mtt*mWW^3*s*t^2 + 482*ep*mtt*mWW^3*s*t^2 + 672*ep^2*mtt*mWW^3*s*t^2 + 192*ep^3*mtt*mWW^3*s*t^2 - 28*mWW^4*s*t^2 - 210*ep*mWW^4*s*t^2 - 442*ep^2*mWW^4*s*t^2 - 284*ep^3*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 - 12*ep*mtt^3*s^2*t^2 - 180*ep^2*mtt^3*s^2*t^2 - 216*ep^3*mtt^3*s^2*t^2 - 15*mtt^2*mWW*s^2*t^2 + 61*ep*mtt^2*mWW*s^2*t^2 + 642*ep^2*mtt^2*mWW*s^2*t^2 + 784*ep^3*mtt^2*mWW*s^2*t^2 + 35*mtt*mWW^2*s^2*t^2 + 61*ep*mtt*mWW^2*s^2*t^2 - 440*ep^2*mtt*mWW^2*s^2*t^2 - 716*ep^3*mtt*mWW^2*s^2*t^2 - 26*mWW^3*s^2*t^2 - 94*ep*mWW^3*s^2*t^2 + 26*ep^2*mWW^3*s^2*t^2 + 180*ep^3*mWW^3*s^2*t^2 - 3*mtt^2*s^3*t^2 - 21*ep*mtt^2*s^3*t^2 - 12*ep^2*mtt^2*s^3*t^2 + 12*ep^3*mtt^2*s^3*t^2 + mtt*mWW*s^3*t^2 + 3*ep*mtt*mWW*s^3*t^2 - 100*ep^2*mtt*mWW*s^3*t^2 - 156*ep^3*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 + 42*ep*mWW^2*s^3*t^2 + 184*ep^2*mWW^2*s^3*t^2 + 192*ep^3*mWW^2*s^3*t^2 + 6*ep*mtt*s^4*t^2 + 24*ep^2*mtt*s^4*t^2 + 24*ep^3*mtt*s^4*t^2 - 6*ep*mWW*s^4*t^2 - 24*ep^2*mWW*s^4*t^2 - 24*ep^3*mWW*s^4*t^2 + 2*ep*mtt^3*s*t^3 + 8*ep^2*mtt^3*s*t^3 + 8*ep^3*mtt^3*s*t^3 + 2*mtt^2*mWW*s*t^3 + 4*ep*mtt^2*mWW*s*t^3 - 8*ep^2*mtt^2*mWW*s*t^3 - 16*ep^3*mtt^2*mWW*s*t^3 - 4*mtt*mWW^2*s*t^3 - 14*ep*mtt*mWW^2*s*t^3 - 8*ep^2*mtt*mWW^2*s*t^3 + 8*ep^3*mtt*mWW^2*s*t^3 + 2*mWW^3*s*t^3 + 8*ep*mWW^3*s*t^3 + 8*ep^2*mWW^3*s*t^3 - 4*ep*mtt^2*s^2*t^3 - 16*ep^2*mtt^2*s^2*t^3 - 16*ep^3*mtt^2*s^2*t^3 - 2*mtt*mWW*s^2*t^3 - 2*ep*mtt*mWW*s^2*t^3 + 16*ep^2*mtt*mWW*s^2*t^3 + 24*ep^3*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 + 6*ep*mWW^2*s^2*t^3 - 8*ep^3*mWW^2*s^2*t^3 + 2*ep*mtt*s^3*t^3 + 8*ep^2*mtt*s^3*t^3 + 8*ep^3*mtt*s^3*t^3 - 2*ep*mWW*s^3*t^3 - 8*ep^2*mWW*s^3*t^3 - 8*ep^3*mWW*s^3*t^3))/(16*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW^2*(-mtt + s)*(-mtt + mWW + s)*(mWW - t)^2), -(27*ep*mtt^4*mWW^3 + 99*ep^2*mtt^4*mWW^3 + 90*ep^3*mtt^4*mWW^3 + 6*mtt^3*mWW^4 - 18*ep*mtt^3*mWW^4 - 120*ep^2*mtt^3*mWW^4 - 120*ep^3*mtt^3*mWW^4 - 18*mtt^2*mWW^5 - 57*ep*mtt^2*mWW^5 - 33*ep^2*mtt^2*mWW^5 + 18*ep^3*mtt^2*mWW^5 + 12*mtt*mWW^6 + 48*ep*mtt*mWW^6 + 54*ep^2*mtt*mWW^6 + 12*ep^3*mtt*mWW^6 - 66*ep*mtt^3*mWW^3*s - 264*ep^2*mtt^3*mWW^3*s - 240*ep^3*mtt^3*mWW^3*s - 6*mtt^2*mWW^4*s + 37*ep*mtt^2*mWW^4*s + 249*ep^2*mtt^2*mWW^4*s + 238*ep^3*mtt^2*mWW^4*s + 18*mtt*mWW^5*s + 41*ep*mtt*mWW^5*s - 87*ep^2*mtt*mWW^5*s - 138*ep^3*mtt*mWW^5*s - 12*mWW^6*s - 42*ep*mWW^6*s - 12*ep^2*mWW^6*s + 32*ep^3*mWW^6*s + 33*ep*mtt^2*mWW^3*s^2 + 117*ep^2*mtt^2*mWW^3*s^2 + 78*ep^3*mtt^2*mWW^3*s^2 - ep*mtt*mWW^4*s^2 - 5*ep^2*mtt*mWW^4*s^2 + 42*ep^3*mtt*mWW^4*s^2 + 22*ep*mWW^5*s^2 + 86*ep^2*mWW^5*s^2 + 60*ep^3*mWW^5*s^2 + 6*ep*mtt*mWW^3*s^3 + 48*ep^2*mtt*mWW^3*s^3 + 72*ep^3*mtt*mWW^3*s^3 - 6*ep*mWW^4*s^3 - 48*ep^2*mWW^4*s^3 - 72*ep^3*mWW^4*s^3 + 9*ep*mtt^4*mWW^2*t + 45*ep^2*mtt^4*mWW^2*t + 54*ep^3*mtt^4*mWW^2*t - 12*mtt^3*mWW^3*t - 75*ep*mtt^3*mWW^3*t - 171*ep^2*mtt^3*mWW^3*t - 138*ep^3*mtt^3*mWW^3*t + 36*mtt^2*mWW^4*t + 180*ep*mtt^2*mWW^4*t + 276*ep^2*mtt^2*mWW^4*t + 120*ep^3*mtt^2*mWW^4*t - 24*mtt*mWW^5*t - 132*ep*mtt*mWW^5*t - 210*ep^2*mtt*mWW^5*t - 84*ep^3*mtt*mWW^5*t + 18*ep*mWW^6*t + 60*ep^2*mWW^6*t + 48*ep^3*mWW^6*t + 12*mtt^3*mWW^2*s*t + 150*ep^2*mtt^3*mWW^2*s*t + 60*ep^3*mtt^3*mWW^2*s*t - 16*mtt^2*mWW^3*s*t + 46*ep*mtt^2*mWW^3*s*t - 616*ep^2*mtt^2*mWW^3*s*t - 648*ep^3*mtt^2*mWW^3*s*t - 20*mtt*mWW^4*s*t - 106*ep*mtt*mWW^4*s*t + 882*ep^2*mtt*mWW^4*s*t + 1244*ep^3*mtt*mWW^4*s*t + 24*mWW^5*s*t + 102*ep*mWW^5*s*t - 254*ep^2*mWW^5*s*t - 500*ep^3*mWW^5*s*t - 60*mtt^2*mWW^2*s^2*t - 63*ep*mtt^2*mWW^2*s^2*t + 477*ep^2*mtt^2*mWW^2*s^2*t + 1062*ep^3*mtt^2*mWW^2*s^2*t + 100*mtt*mWW^3*s^2*t + 107*ep*mtt*mWW^3*s^2*t - 493*ep^2*mtt*mWW^3*s^2*t - 1286*ep^3*mtt*mWW^3*s^2*t - 40*mWW^4*s^2*t - 98*ep*mWW^4*s^2*t - 182*ep^2*mWW^4*s^2*t + 44*ep^3*mWW^4*s^2*t + 48*mtt*mWW^2*s^3*t + 54*ep*mtt*mWW^2*s^3*t - 672*ep^2*mtt*mWW^2*s^3*t - 1176*ep^3*mtt*mWW^2*s^3*t - 48*mWW^3*s^3*t - 54*ep*mWW^3*s^3*t + 672*ep^2*mWW^3*s^3*t + 1176*ep^3*mWW^3*s^3*t - 27*ep*mtt^4*mWW*t^2 - 99*ep^2*mtt^4*mWW*t^2 - 90*ep^3*mtt^4*mWW*t^2 + 51*ep*mtt^3*mWW^2*t^2 + 171*ep^2*mtt^3*mWW^2*t^2 + 138*ep^3*mtt^3*mWW^2*t^2 - 84*ep*mtt^2*mWW^3*t^2 - 282*ep^2*mtt^2*mWW^3*t^2 - 228*ep^3*mtt^2*mWW^3*t^2 + 108*ep*mtt*mWW^4*t^2 + 390*ep^2*mtt*mWW^4*t^2 + 348*ep^3*mtt*mWW^4*t^2 - 48*ep*mWW^5*t^2 - 180*ep^2*mWW^5*t^2 - 168*ep^3*mWW^5*t^2 - 156*mtt^3*mWW*s*t^2 - 174*ep*mtt^3*mWW*s*t^2 + 2196*ep^2*mtt^3*mWW*s*t^2 + 3000*ep^3*mtt^3*mWW*s*t^2 + 412*mtt^2*mWW^2*s*t^2 + 578*ep*mtt^2*mWW^2*s*t^2 - 5304*ep^2*mtt^2*mWW^2*s*t^2 - 7384*ep^3*mtt^2*mWW^2*s*t^2 - 352*mtt*mWW^3*s*t^2 - 470*ep*mtt*mWW^3*s*t^2 + 4616*ep^2*mtt*mWW^3*s*t^2 + 6336*ep^3*mtt*mWW^3*s*t^2 + 96*mWW^4*s*t^2 + 84*ep*mWW^4*s*t^2 - 1442*ep^2*mWW^4*s*t^2 - 1892*ep^3*mWW^4*s*t^2 + 156*mtt^2*mWW*s^2*t^2 + 183*ep*mtt^2*mWW*s^2*t^2 - 1857*ep^2*mtt^2*mWW*s^2*t^2 - 2358*ep^3*mtt^2*mWW*s^2*t^2 - 308*mtt*mWW^2*s^2*t^2 - 447*ep*mtt*mWW^2*s^2*t^2 + 3401*ep^2*mtt*mWW^2*s^2*t^2 + 4446*ep^3*mtt*mWW^2*s^2*t^2 + 152*mWW^3*s^2*t^2 + 210*ep*mWW^3*s^2*t^2 - 1742*ep^2*mWW^3*s^2*t^2 - 2268*ep^3*mWW^3*s^2*t^2 + 18*ep*mtt*mWW*s^3*t^2 - 240*ep^2*mtt*mWW*s^3*t^2 - 552*ep^3*mtt*mWW*s^3*t^2 - 18*ep*mWW^2*s^3*t^2 + 240*ep^2*mWW^2*s^3*t^2 + 552*ep^3*mWW^2*s^3*t^2 - 9*ep*mtt^4*t^3 - 45*ep^2*mtt^4*t^3 - 54*ep^3*mtt^4*t^3 + 12*mtt^3*mWW*t^3 + 75*ep*mtt^3*mWW*t^3 + 171*ep^2*mtt^3*mWW*t^3 + 138*ep^3*mtt^3*mWW*t^3 - 36*mtt^2*mWW^2*t^3 - 174*ep*mtt^2*mWW^2*t^3 - 252*ep^2*mtt^2*mWW^2*t^3 - 96*ep^3*mtt^2*mWW^2*t^3 + 24*mtt*mWW^3*t^3 + 120*ep*mtt*mWW^3*t^3 + 162*ep^2*mtt*mWW^3*t^3 + 36*ep^3*mtt*mWW^3*t^3 - 12*ep*mWW^4*t^3 - 36*ep^2*mWW^4*t^3 - 24*ep^3*mWW^4*t^3 + 48*ep*mtt^3*s*t^3 + 222*ep^2*mtt^3*s*t^3 + 252*ep^3*mtt^3*s*t^3 - 12*mtt^2*mWW*s*t^3 - 158*ep*mtt^2*mWW*s*t^3 - 420*ep^2*mtt^2*mWW*s*t^3 - 304*ep^3*mtt^2*mWW*s*t^3 + 36*mtt*mWW^2*s*t^3 + 180*ep*mtt*mWW^2*s*t^3 + 78*ep^2*mtt*mWW^2*s*t^3 - 276*ep^3*mtt*mWW^2*s*t^3 - 24*mWW^3*s*t^3 - 112*ep*mWW^3*s*t^3 - 42*ep^2*mWW^3*s*t^3 + 172*ep^3*mWW^3*s*t^3 - 57*ep*mtt^2*s^2*t^3 - 273*ep^2*mtt^2*s^2*t^3 - 318*ep^3*mtt^2*s^2*t^3 + 93*ep*mtt*mWW*s^2*t^3 + 321*ep^2*mtt*mWW*s^2*t^3 + 270*ep^3*mtt*mWW*s^2*t^3 + 18*ep*mWW^2*s^2*t^3 + 150*ep^2*mWW^2*s^2*t^3 + 228*ep^3*mWW^2*s^2*t^3 + 18*ep*mtt*s^3*t^3 + 96*ep^2*mtt*s^3*t^3 + 120*ep^3*mtt*s^3*t^3 - 18*ep*mWW*s^3*t^3 - 96*ep^2*mWW*s^3*t^3 - 120*ep^3*mWW*s^3*t^3 - 6*mtt^3*t^4 - 33*ep*mtt^3*t^4 - 51*ep^2*mtt^3*t^4 - 18*ep^3*mtt^3*t^4 + 18*mtt^2*mWW*t^4 + 141*ep*mtt^2*mWW*t^4 + 315*ep^2*mtt^2*mWW*t^4 + 210*ep^3*mtt^2*mWW*t^4 - 12*mtt*mWW^2*t^4 - 156*ep*mtt*mWW^2*t^4 - 444*ep^2*mtt*mWW^2*t^4 - 360*ep^3*mtt*mWW^2*t^4 + 48*ep*mWW^3*t^4 + 180*ep^2*mWW^3*t^4 + 168*ep^3*mWW^3*t^4 + 6*mtt^2*s*t^4 + 9*ep*mtt^2*s*t^4 - 53*ep^2*mtt^2*s*t^4 - 94*ep^3*mtt^2*s*t^4 - 18*mtt*mWW*s*t^4 - 99*ep*mtt*mWW*s*t^4 - 137*ep^2*mtt*mWW*s*t^4 - 22*ep^3*mtt*mWW*s*t^4 + 12*mWW^2*s*t^4 + 102*ep*mWW^2*s*t^4 + 238*ep^2*mWW^2*s*t^4 + 164*ep^3*mWW^2*s*t^4 + 24*ep*mtt*s^2*t^4 + 104*ep^2*mtt*s^2*t^4 + 112*ep^3*mtt*s^2*t^4 - 24*ep*mWW*s^2*t^4 - 104*ep^2*mWW*s^2*t^4 - 112*ep^3*mWW*s^2*t^4 - 6*ep*mtt^2*t^5 - 24*ep^2*mtt^2*t^5 - 24*ep^3*mtt^2*t^5 + 12*ep*mtt*mWW*t^5 + 48*ep^2*mtt*mWW*t^5 + 48*ep^3*mtt*mWW*t^5 - 6*ep*mWW^2*t^5 - 24*ep^2*mWW^2*t^5 - 24*ep^3*mWW^2*t^5 + 6*ep*mtt*s*t^5 + 24*ep^2*mtt*s*t^5 + 24*ep^3*mtt*s*t^5 - 6*ep*mWW*s*t^5 - 24*ep^2*mWW*s*t^5 - 24*ep^3*mWW*s*t^5)/(16*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*(-mtt + s)*(mWW - t)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(27*ep*mtt^4*mWW^2 + 99*ep^2*mtt^4*mWW^2 + 90*ep^3*mtt^4*mWW^2 + 6*mtt^3*mWW^3 - 18*ep*mtt^3*mWW^3 - 120*ep^2*mtt^3*mWW^3 - 120*ep^3*mtt^3*mWW^3 - 18*mtt^2*mWW^4 - 57*ep*mtt^2*mWW^4 - 33*ep^2*mtt^2*mWW^4 + 18*ep^3*mtt^2*mWW^4 + 12*mtt*mWW^5 + 48*ep*mtt*mWW^5 + 54*ep^2*mtt*mWW^5 + 12*ep^3*mtt*mWW^5 - 66*ep*mtt^3*mWW^2*s - 264*ep^2*mtt^3*mWW^2*s - 240*ep^3*mtt^3*mWW^2*s - 6*mtt^2*mWW^3*s + 37*ep*mtt^2*mWW^3*s + 249*ep^2*mtt^2*mWW^3*s + 238*ep^3*mtt^2*mWW^3*s + 18*mtt*mWW^4*s + 41*ep*mtt*mWW^4*s - 87*ep^2*mtt*mWW^4*s - 138*ep^3*mtt*mWW^4*s - 12*mWW^5*s - 42*ep*mWW^5*s - 12*ep^2*mWW^5*s + 32*ep^3*mWW^5*s + 33*ep*mtt^2*mWW^2*s^2 + 117*ep^2*mtt^2*mWW^2*s^2 + 78*ep^3*mtt^2*mWW^2*s^2 - ep*mtt*mWW^3*s^2 - 5*ep^2*mtt*mWW^3*s^2 + 42*ep^3*mtt*mWW^3*s^2 + 22*ep*mWW^4*s^2 + 86*ep^2*mWW^4*s^2 + 60*ep^3*mWW^4*s^2 + 6*ep*mtt*mWW^2*s^3 + 48*ep^2*mtt*mWW^2*s^3 + 72*ep^3*mtt*mWW^2*s^3 - 6*ep*mWW^3*s^3 - 48*ep^2*mWW^3*s^3 - 72*ep^3*mWW^3*s^3 - 18*ep*mtt^4*mWW*t - 54*ep^2*mtt^4*mWW*t - 36*ep^3*mtt^4*mWW*t - 18*mtt^3*mWW^2*t - 57*ep*mtt^3*mWW^2*t - 51*ep^2*mtt^3*mWW^2*t - 18*ep^3*mtt^3*mWW^2*t + 54*mtt^2*mWW^3*t + 237*ep*mtt^2*mWW^3*t + 309*ep^2*mtt^2*mWW^3*t + 102*ep^3*mtt^2*mWW^3*t - 36*mtt*mWW^4*t - 180*ep*mtt*mWW^4*t - 264*ep^2*mtt*mWW^4*t - 96*ep^3*mtt*mWW^4*t + 18*ep*mWW^5*t + 60*ep^2*mWW^5*t + 48*ep^3*mWW^5*t + 90*ep*mtt^3*mWW*s*t + 426*ep^2*mtt^3*mWW*s*t + 372*ep^3*mtt^3*mWW*s*t + 18*mtt^2*mWW^2*s*t - 87*ep*mtt^2*mWW^2*s*t - 837*ep^2*mtt^2*mWW^2*s*t - 862*ep^3*mtt^2*mWW^2*s*t - 54*mtt*mWW^3*s*t - 27*ep*mtt*mWW^3*s*t + 849*ep^2*mtt*mWW^3*s*t + 1094*ep^3*mtt*mWW^3*s*t + 36*mWW^4*s*t + 96*ep*mWW^4*s*t - 162*ep^2*mWW^4*s*t - 340*ep^3*mWW^4*s*t - 24*ep*mtt^2*mWW*s^2*t - 84*ep^2*mtt^2*mWW*s^2*t + 48*ep^3*mtt^2*mWW*s^2*t + 28*ep*mtt*mWW^2*s^2*t + 196*ep^2*mtt*mWW^2*s^2*t + 40*ep^3*mtt*mWW^2*s^2*t - 112*ep*mWW^3*s^2*t - 508*ep^2*mWW^3*s^2*t - 448*ep^3*mWW^3*s^2*t - 48*ep*mtt*mWW*s^3*t - 288*ep^2*mtt*mWW*s^3*t - 384*ep^3*mtt*mWW*s^3*t + 48*ep*mWW^2*s^3*t + 288*ep^2*mWW^2*s^3*t + 384*ep^3*mWW^2*s^3*t - 9*ep*mtt^4*t^2 - 45*ep^2*mtt^4*t^2 - 54*ep^3*mtt^4*t^2 + 18*mtt^3*mWW*t^2 + 108*ep*mtt^3*mWW*t^2 + 222*ep^2*mtt^3*mWW*t^2 + 156*ep^3*mtt^3*mWW*t^2 - 54*mtt^2*mWW^2*t^2 - 321*ep*mtt^2*mWW^2*t^2 - 591*ep^2*mtt^2*mWW^2*t^2 - 330*ep^3*mtt^2*mWW^2*t^2 + 36*mtt*mWW^3*t^2 + 288*ep*mtt*mWW^3*t^2 + 654*ep^2*mtt*mWW^3*t^2 + 444*ep^3*mtt*mWW^3*t^2 - 66*ep*mWW^4*t^2 - 240*ep^2*mWW^4*t^2 - 216*ep^3*mWW^4*t^2 + 48*ep*mtt^3*s*t^2 + 222*ep^2*mtt^3*s*t^2 + 252*ep^3*mtt^3*s*t^2 - 18*mtt^2*mWW*s*t^2 - 151*ep*mtt^2*mWW*s*t^2 - 383*ep^2*mtt^2*mWW*s*t^2 - 306*ep^3*mtt^2*mWW*s*t^2 + 54*mtt*mWW^2*s*t^2 + 253*ep*mtt*mWW^2*s*t^2 + 271*ep^2*mtt*mWW^2*s*t^2 - 38*ep^3*mtt*mWW^2*s*t^2 - 36*mWW^3*s*t^2 - 204*ep*mWW^3*s*t^2 - 320*ep^2*mWW^3*s*t^2 - 112*ep^3*mWW^3*s*t^2 - 57*ep*mtt^2*s^2*t^2 - 273*ep^2*mtt^2*s^2*t^2 - 318*ep^3*mtt^2*s^2*t^2 + 53*ep*mtt*mWW*s^2*t^2 + 233*ep^2*mtt*mWW*s^2*t^2 + 254*ep^3*mtt*mWW*s^2*t^2 + 58*ep*mWW^2*s^2*t^2 + 238*ep^2*mWW^2*s^2*t^2 + 244*ep^3*mWW^2*s^2*t^2 + 18*ep*mtt*s^3*t^2 + 96*ep^2*mtt*s^3*t^2 + 120*ep^3*mtt*s^3*t^2 - 18*ep*mWW*s^3*t^2 - 96*ep^2*mWW*s^3*t^2 - 120*ep^3*mWW*s^3*t^2 - 6*mtt^3*t^3 - 33*ep*mtt^3*t^3 - 51*ep^2*mtt^3*t^3 - 18*ep^3*mtt^3*t^3 + 18*mtt^2*mWW*t^3 + 147*ep*mtt^2*mWW*t^3 + 339*ep^2*mtt^2*mWW*t^3 + 234*ep^3*mtt^2*mWW*t^3 - 12*mtt*mWW^2*t^3 - 168*ep*mtt*mWW^2*t^3 - 492*ep^2*mtt*mWW^2*t^3 - 408*ep^3*mtt*mWW^2*t^3 + 54*ep*mWW^3*t^3 + 204*ep^2*mWW^3*t^3 + 192*ep^3*mWW^3*t^3 + 6*mtt^2*s*t^3 + 9*ep*mtt^2*s*t^3 - 53*ep^2*mtt^2*s*t^3 - 94*ep^3*mtt^2*s*t^3 - 18*mtt*mWW*s*t^3 - 105*ep*mtt*mWW*s*t^3 - 161*ep^2*mtt*mWW*s*t^3 - 46*ep^3*mtt*mWW*s*t^3 + 12*mWW^2*s*t^3 + 108*ep*mWW^2*s*t^3 + 262*ep^2*mWW^2*s*t^3 + 188*ep^3*mWW^2*s*t^3 + 24*ep*mtt*s^2*t^3 + 104*ep^2*mtt*s^2*t^3 + 112*ep^3*mtt*s^2*t^3 - 24*ep*mWW*s^2*t^3 - 104*ep^2*mWW*s^2*t^3 - 112*ep^3*mWW*s^2*t^3 - 6*ep*mtt^2*t^4 - 24*ep^2*mtt^2*t^4 - 24*ep^3*mtt^2*t^4 + 12*ep*mtt*mWW*t^4 + 48*ep^2*mtt*mWW*t^4 + 48*ep^3*mtt*mWW*t^4 - 6*ep*mWW^2*t^4 - 24*ep^2*mWW^2*t^4 - 24*ep^3*mWW^2*t^4 + 6*ep*mtt*s*t^4 + 24*ep^2*mtt*s*t^4 + 24*ep^3*mtt*s*t^4 - 6*ep*mWW*s*t^4 - 24*ep^2*mWW*s*t^4 - 24*ep^3*mWW*s*t^4))/(16*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*(-mtt + s)*(mWW - t)^3), (-12*ep^3*mtt^10*mWW - 36*ep^4*mtt^10*mWW - 24*ep^5*mtt^10*mWW + 20*ep^2*mtt^9*mWW^2 + 216*ep^3*mtt^9*mWW^2 + 484*ep^4*mtt^9*mWW^2 + 264*ep^5*mtt^9*mWW^2 + 32*ep*mtt^8*mWW^3 - 84*ep^2*mtt^8*mWW^3 - 1308*ep^3*mtt^8*mWW^3 - 2632*ep^4*mtt^8*mWW^3 - 1216*ep^5*mtt^8*mWW^3 - 160*ep*mtt^7*mWW^4 + 104*ep^2*mtt^7*mWW^4 + 3704*ep^3*mtt^7*mWW^4 + 7288*ep^4*mtt^7*mWW^4 + 3152*ep^5*mtt^7*mWW^4 + 320*ep*mtt^6*mWW^5 + 24*ep^2*mtt^6*mWW^5 - 5636*ep^3*mtt^6*mWW^5 - 11252*ep^4*mtt^6*mWW^5 - 4888*ep^5*mtt^6*mWW^5 - 320*ep*mtt^5*mWW^6 - 156*ep^2*mtt^5*mWW^6 + 4776*ep^3*mtt^5*mWW^6 + 9844*ep^4*mtt^5*mWW^6 + 4456*ep^5*mtt^5*mWW^6 + 160*ep*mtt^4*mWW^7 + 124*ep^2*mtt^4*mWW^7 - 2132*ep^3*mtt^4*mWW^7 - 4576*ep^4*mtt^4*mWW^7 - 2192*ep^5*mtt^4*mWW^7 - 32*ep*mtt^3*mWW^8 - 32*ep^2*mtt^3*mWW^8 + 392*ep^3*mtt^3*mWW^8 + 880*ep^4*mtt^3*mWW^8 + 448*ep^5*mtt^3*mWW^8 + 24*ep^3*mtt^9*mWW*s - 96*ep^5*mtt^9*mWW*s - 144*ep^2*mtt^8*mWW^2*s - 854*ep^3*mtt^8*mWW^2*s - 786*ep^4*mtt^8*mWW^2*s + 692*ep^5*mtt^8*mWW^2*s - 108*ep*mtt^7*mWW^3*s + 530*ep^2*mtt^7*mWW^3*s + 4976*ep^3*mtt^7*mWW^3*s + 6666*ep^4*mtt^7*mWW^3*s - 604*ep^5*mtt^7*mWW^3*s + 16*mtt^6*mWW^4*s + 464*ep*mtt^6*mWW^4*s - 1042*ep^2*mtt^6*mWW^4*s - 12462*ep^3*mtt^6*mWW^4*s - 17716*ep^4*mtt^6*mWW^4*s - 832*ep^5*mtt^6*mWW^4*s - 64*mtt^5*mWW^5*s - 752*ep*mtt^5*mWW^5*s + 1724*ep^2*mtt^5*mWW^5*s + 16100*ep^3*mtt^5*mWW^5*s + 19900*ep^4*mtt^5*mWW^5*s - 824*ep^5*mtt^5*mWW^5*s + 96*mtt^4*mWW^6*s + 552*ep*mtt^4*mWW^6*s - 2084*ep^2*mtt^4*mWW^6*s - 10970*ep^3*mtt^4*mWW^6*s - 8010*ep^4*mtt^4*mWW^6*s + 5428*ep^5*mtt^4*mWW^6*s - 64*mtt^3*mWW^7*s - 164*ep*mtt^3*mWW^7*s + 1402*ep^2*mtt^3*mWW^7*s + 3552*ep^3*mtt^3*mWW^7*s - 1694*ep^4*mtt^3*mWW^7*s - 5804*ep^5*mtt^3*mWW^7*s + 16*mtt^2*mWW^8*s + 8*ep*mtt^2*mWW^8*s - 410*ep^2*mtt^2*mWW^8*s - 354*ep^3*mtt^2*mWW^8*s + 1904*ep^4*mtt^2*mWW^8*s + 2328*ep^5*mtt^2*mWW^8*s + 24*ep^2*mtt*mWW^9*s - 12*ep^3*mtt*mWW^9*s - 264*ep^4*mtt*mWW^9*s - 288*ep^5*mtt*mWW^9*s + 132*ep^3*mtt^8*mWW*s^2 + 828*ep^4*mtt^8*mWW*s^2 + 1128*ep^5*mtt^8*mWW*s^2 + 511*ep^2*mtt^7*mWW^2*s^2 + 983*ep^3*mtt^7*mWW^2*s^2 - 4546*ep^4*mtt^7*mWW^2*s^2 - 8936*ep^5*mtt^7*mWW^2*s^2 + 6*mtt^6*mWW^3*s^2 + 173*ep*mtt^6*mWW^3*s^2 - 2007*ep^2*mtt^6*mWW^3*s^2 - 7388*ep^3*mtt^6*mWW^3*s^2 + 6070*ep^4*mtt^6*mWW^3*s^2 + 23900*ep^5*mtt^6*mWW^3*s^2 - 66*mtt^5*mWW^4*s^2 - 544*ep*mtt^5*mWW^4*s^2 + 4210*ep^2*mtt^5*mWW^4*s^2 + 15282*ep^3*mtt^5*mWW^4*s^2 - 2300*ep^4*mtt^5*mWW^4*s^2 - 32400*ep^5*mtt^5*mWW^4*s^2 + 178*mtt^4*mWW^5*s^2 + 474*ep*mtt^4*mWW^5*s^2 - 5824*ep^2*mtt^4*mWW^5*s^2 - 13244*ep^3*mtt^4*mWW^5*s^2 + 6352*ep^4*mtt^4*mWW^5*s^2 + 29664*ep^5*mtt^4*mWW^5*s^2 - 198*mtt^3*mWW^6*s^2 + 80*ep*mtt^3*mWW^6*s^2 + 4817*ep^2*mtt^3*mWW^6*s^2 + 4263*ep^3*mtt^3*mWW^6*s^2 - 15690*ep^4*mtt^3*mWW^6*s^2 - 23464*ep^5*mtt^3*mWW^6*s^2 + 96*mtt^2*mWW^7*s^2 - 271*ep*mtt^2*mWW^7*s^2 - 2041*ep^2*mtt^2*mWW^7*s^2 + 176*ep^3*mtt^2*mWW^7*s^2 + 12806*ep^4*mtt^2*mWW^7*s^2 + 13980*ep^5*mtt^2*mWW^7*s^2 - 16*mtt*mWW^8*s^2 + 88*ep*mtt*mWW^8*s^2 + 342*ep^2*mtt*mWW^8*s^2 - 184*ep^3*mtt*mWW^8*s^2 - 3672*ep^4*mtt*mWW^8*s^2 - 4096*ep^5*mtt*mWW^8*s^2 - 8*ep^2*mWW^9*s^2 - 20*ep^3*mWW^9*s^2 + 152*ep^4*mWW^9*s^2 + 224*ep^5*mWW^9*s^2 - 600*ep^3*mtt^7*mWW*s^3 - 2880*ep^4*mtt^7*mWW*s^3 - 3360*ep^5*mtt^7*mWW*s^3 - 6*ep*mtt^6*mWW^2*s^3 - 1028*ep^2*mtt^6*mWW^2*s^3 + 402*ep^3*mtt^6*mWW^2*s^3 + 16916*ep^4*mtt^6*mWW^2*s^3 + 24096*ep^5*mtt^6*mWW^2*s^3 - 30*mtt^5*mWW^3*s^3 - 191*ep*mtt^5*mWW^3*s^3 + 4137*ep^2*mtt^5*mWW^3*s^3 + 5576*ep^3*mtt^5*mWW^3*s^3 - 35316*ep^4*mtt^5*mWW^3*s^3 - 61104*ep^5*mtt^5*mWW^3*s^3 + 130*mtt^4*mWW^4*s^3 + 298*ep*mtt^4*mWW^4*s^3 - 7132*ep^2*mtt^4*mWW^4*s^3 - 7876*ep^3*mtt^4*mWW^4*s^3 + 35610*ep^4*mtt^4*mWW^4*s^3 + 65556*ep^5*mtt^4*mWW^4*s^3 - 206*mtt^3*mWW^5*s^3 + 206*ep*mtt^3*mWW^5*s^3 + 6532*ep^2*mtt^3*mWW^5*s^3 + 498*ep^3*mtt^3*mWW^5*s^3 - 27566*ep^4*mtt^3*mWW^5*s^3 - 36724*ep^5*mtt^3*mWW^5*s^3 + 142*mtt^2*mWW^6*s^3 - 562*ep*mtt^2*mWW^6*s^3 - 3286*ep^2*mtt^2*mWW^6*s^3 + 3048*ep^3*mtt^2*mWW^6*s^3 + 23482*ep^4*mtt^2*mWW^6*s^3 + 21396*ep^5*mtt^2*mWW^6*s^3 - 36*mtt*mWW^7*s^3 + 289*ep*mtt*mWW^7*s^3 + 923*ep^2*mtt*mWW^7*s^3 - 1298*ep^3*mtt*mWW^7*s^3 - 12454*ep^4*mtt*mWW^7*s^3 - 12300*ep^5*mtt*mWW^7*s^3 - 34*ep*mWW^8*s^3 - 146*ep^2*mWW^8*s^3 + 250*ep^3*mWW^8*s^3 + 2208*ep^4*mWW^8*s^3 + 2440*ep^5*mWW^8*s^3 + 1020*ep^3*mtt^6*mWW*s^4 + 4500*ep^4*mtt^6*mWW*s^4 + 4920*ep^5*mtt^6*mWW*s^4 + 30*ep*mtt^5*mWW^2*s^4 + 1224*ep^2*mtt^5*mWW^2*s^4 - 1966*ep^3*mtt^5*mWW^2*s^4 - 23928*ep^4*mtt^5*mWW^2*s^4 - 30680*ep^5*mtt^5*mWW^2*s^4 + 54*mtt^4*mWW^3*s^4 + 107*ep*mtt^4*mWW^3*s^4 - 4605*ep^2*mtt^4*mWW^3*s^4 - 2412*ep^3*mtt^4*mWW^3*s^4 + 44076*ep^4*mtt^4*mWW^3*s^4 + 66016*ep^5*mtt^4*mWW^3*s^4 - 138*mtt^3*mWW^4*s^4 + 10*ep*mtt^3*mWW^4*s^4 + 5907*ep^2*mtt^3*mWW^4*s^4 + 1641*ep^3*mtt^3*mWW^4*s^4 - 33622*ep^4*mtt^3*mWW^4*s^4 - 50952*ep^5*mtt^3*mWW^4*s^4 + 120*mtt^2*mWW^5*s^4 - 275*ep*mtt^2*mWW^5*s^4 - 3393*ep^2*mtt^2*mWW^5*s^4 + 1492*ep^3*mtt^2*mWW^5*s^4 + 19098*ep^4*mtt^2*mWW^5*s^4 + 19844*ep^5*mtt^2*mWW^5*s^4 - 36*mtt*mWW^6*s^4 + 202*ep*mtt*mWW^6*s^4 + 1003*ep^2*mtt*mWW^6*s^4 - 789*ep^3*mtt*mWW^6*s^4 - 12378*ep^4*mtt*mWW^6*s^4 - 11176*ep^5*mtt*mWW^6*s^4 - 42*ep*mWW^7*s^4 - 200*ep^2*mWW^7*s^4 + 406*ep^3*mWW^7*s^4 + 3278*ep^4*mWW^7*s^4 + 3564*ep^5*mWW^7*s^4 - 888*ep^3*mtt^5*mWW*s^5 - 3744*ep^4*mtt^5*mWW*s^5 - 3936*ep^5*mtt^5*mWW*s^5 - 54*ep*mtt^4*mWW^2*s^5 - 874*ep^2*mtt^4*mWW^2*s^5 + 1930*ep^3*mtt^4*mWW^2*s^5 + 17374*ep^4*mtt^4*mWW^2*s^5 + 20900*ep^5*mtt^4*mWW^2*s^5 - 42*mtt^3*mWW^3*s^5 + 27*ep*mtt^3*mWW^3*s^5 + 2753*ep^2*mtt^3*mWW^3*s^5 + 652*ep^3*mtt^3*mWW^3*s^5 - 24358*ep^4*mtt^3*mWW^3*s^5 - 34436*ep^5*mtt^3*mWW^3*s^5 + 70*mtt^2*mWW^4*s^5 - 84*ep*mtt^2*mWW^4*s^5 - 2548*ep^2*mtt^2*mWW^4*s^5 - 1006*ep^3*mtt^2*mWW^4*s^5 + 12490*ep^4*mtt^2*mWW^4*s^5 + 18140*ep^5*mtt^2*mWW^4*s^5 - 28*mtt*mWW^5*s^5 + 29*ep*mtt*mWW^5*s^5 + 865*ep^2*mtt*mWW^5*s^5 + 992*ep^3*mtt*mWW^5*s^5 - 4874*ep^4*mtt*mWW^5*s^5 - 5148*ep^5*mtt*mWW^5*s^5 - 14*ep*mWW^6*s^5 - 36*ep^2*mWW^6*s^5 + 112*ep^3*mWW^6*s^5 + 552*ep^4*mWW^6*s^5 + 384*ep^5*mWW^6*s^5 + 396*ep^3*mtt^4*mWW*s^6 + 1620*ep^4*mtt^4*mWW*s^6 + 1656*ep^5*mtt^4*mWW*s^6 + 42*ep*mtt^3*mWW^2*s^6 + 357*ep^2*mtt^3*mWW^2*s^6 - 873*ep^3*mtt^3*mWW^2*s^6 - 6570*ep^4*mtt^3*mWW^2*s^6 - 7464*ep^5*mtt^3*mWW^2*s^6 + 12*mtt^2*mWW^3*s^6 - 52*ep*mtt^2*mWW^3*s^6 - 796*ep^2*mtt^2*mWW^3*s^6 - 132*ep^3*mtt^2*mWW^3*s^6 + 5830*ep^4*mtt^2*mWW^3*s^6 + 7876*ep^5*mtt^2*mWW^3*s^6 - 12*mtt*mWW^4*s^6 + 16*ep*mtt*mWW^4*s^6 + 507*ep^2*mtt*mWW^4*s^6 + 843*ep^3*mtt*mWW^4*s^6 - 1318*ep^4*mtt*mWW^4*s^6 - 2256*ep^5*mtt*mWW^4*s^6 - 6*ep*mWW^5*s^6 + 28*ep^2*mWW^5*s^6 - 138*ep^3*mWW^5*s^6 - 1098*ep^4*mWW^5*s^6 - 1348*ep^5*mWW^5*s^6 - 72*ep^3*mtt^3*mWW*s^7 - 288*ep^4*mtt^3*mWW*s^7 - 288*ep^5*mtt^3*mWW*s^7 - 12*ep*mtt^2*mWW^2*s^7 - 66*ep^2*mtt^2*mWW^2*s^7 + 162*ep^3*mtt^2*mWW^2*s^7 + 1056*ep^4*mtt^2*mWW^2*s^7 + 1128*ep^5*mtt^2*mWW^2*s^7 + 12*ep*mtt*mWW^3*s^7 + 72*ep^2*mtt*mWW^3*s^7 + 36*ep^3*mtt*mWW^3*s^7 - 336*ep^4*mtt*mWW^3*s^7 - 432*ep^5*mtt*mWW^3*s^7 - 6*ep^2*mWW^4*s^7 - 126*ep^3*mWW^4*s^7 - 432*ep^4*mWW^4*s^7 - 408*ep^5*mWW^4*s^7 - 24*ep^3*mtt^10*t - 72*ep^4*mtt^10*t - 48*ep^5*mtt^10*t - 56*ep^2*mtt^9*mWW*t + 12*ep^3*mtt^9*mWW*t + 452*ep^4*mtt^9*mWW*t + 408*ep^5*mtt^9*mWW*t - 32*ep*mtt^8*mWW^2*t + 276*ep^2*mtt^8*mWW^2*t + 712*ep^3*mtt^8*mWW^2*t - 492*ep^4*mtt^8*mWW^2*t - 1112*ep^5*mtt^8*mWW^2*t + 160*ep*mtt^7*mWW^3*t - 508*ep^2*mtt^7*mWW^3*t - 2892*ep^3*mtt^7*mWW^3*t - 2104*ep^4*mtt^7*mWW^3*t + 736*ep^5*mtt^7*mWW^3*t - 320*ep*mtt^6*mWW^4*t + 376*ep^2*mtt^6*mWW^4*t + 5056*ep^3*mtt^6*mWW^4*t + 6992*ep^4*mtt^6*mWW^4*t + 1888*ep^5*mtt^6*mWW^4*t + 320*ep*mtt^5*mWW^5*t + 16*ep^2*mtt^5*mWW^5*t - 4620*ep^3*mtt^5*mWW^5*t - 8876*ep^4*mtt^5*mWW^5*t - 4264*ep^5*mtt^5*mWW^5*t - 160*ep*mtt^4*mWW^6*t - 188*ep^2*mtt^4*mWW^6*t + 2184*ep^3*mtt^4*mWW^6*t + 5620*ep^4*mtt^4*mWW^6*t + 3560*ep^5*mtt^4*mWW^6*t + 32*ep*mtt^3*mWW^7*t + 100*ep^2*mtt^3*mWW^7*t - 436*ep^3*mtt^3*mWW^7*t - 1696*ep^4*mtt^3*mWW^7*t - 1360*ep^5*mtt^3*mWW^7*t - 16*ep^2*mtt^2*mWW^8*t + 8*ep^3*mtt^2*mWW^8*t + 176*ep^4*mtt^2*mWW^8*t + 192*ep^5*mtt^2*mWW^8*t + 120*ep^3*mtt^9*s*t + 360*ep^4*mtt^9*s*t + 240*ep^5*mtt^9*s*t + 288*ep^2*mtt^8*mWW*s*t - 88*ep^3*mtt^8*mWW*s*t - 2376*ep^4*mtt^8*mWW*s*t - 2096*ep^5*mtt^8*mWW*s*t + 144*ep*mtt^7*mWW^2*s*t - 1400*ep^2*mtt^7*mWW^2*s*t - 2750*ep^3*mtt^7*mWW^2*s*t + 4546*ep^4*mtt^7*mWW^2*s*t + 6588*ep^5*mtt^7*mWW^2*s*t - 16*mtt^6*mWW^3*s*t - 620*ep*mtt^6*mWW^3*s*t + 3106*ep^2*mtt^6*mWW^3*s*t + 10236*ep^3*mtt^6*mWW^3*s*t - 2602*ep^4*mtt^6*mWW^3*s*t - 11892*ep^5*mtt^6*mWW^3*s*t + 64*mtt^5*mWW^4*s*t + 1000*ep*mtt^5*mWW^4*s*t - 4066*ep^2*mtt^5*mWW^4*s*t - 15562*ep^3*mtt^5*mWW^4*s*t - 916*ep^4*mtt^5*mWW^4*s*t + 13936*ep^5*mtt^5*mWW^4*s*t - 96*mtt^4*mWW^5*s*t - 704*ep*mtt^4*mWW^5*s*t + 3148*ep^2*mtt^4*mWW^5*s*t + 11476*ep^3*mtt^4*mWW^5*s*t + 1788*ep^4*mtt^4*mWW^5*s*t - 8952*ep^5*mtt^4*mWW^5*s*t + 64*mtt^3*mWW^6*s*t + 152*ep*mtt^3*mWW^6*s*t - 1132*ep^2*mtt^3*mWW^6*s*t - 3690*ep^3*mtt^3*mWW^6*s*t - 2486*ep^4*mtt^3*mWW^6*s*t + 348*ep^5*mtt^3*mWW^6*s*t - 16*mtt^2*mWW^7*s*t + 44*ep*mtt^2*mWW^7*s*t - 86*ep^2*mtt^2*mWW^7*s*t + 188*ep^3*mtt^2*mWW^7*s*t + 3022*ep^4*mtt^2*mWW^7*s*t + 3388*ep^5*mtt^2*mWW^7*s*t - 16*ep*mtt*mWW^8*s*t + 166*ep^2*mtt*mWW^8*s*t + 58*ep^3*mtt*mWW^8*s*t - 1600*ep^4*mtt*mWW^8*s*t - 1848*ep^5*mtt*mWW^8*s*t - 24*ep^2*mWW^9*s*t + 12*ep^3*mWW^9*s*t + 264*ep^4*mWW^9*s*t + 288*ep^5*mWW^9*s*t - 240*ep^3*mtt^8*s^2*t - 720*ep^4*mtt^8*s^2*t - 480*ep^5*mtt^8*s^2*t - 619*ep^2*mtt^7*mWW*s^2*t + 223*ep^3*mtt^7*mWW*s^2*t + 5116*ep^4*mtt^7*mWW*s^2*t + 4388*ep^5*mtt^7*mWW*s^2*t - 6*mtt^6*mWW^2*s^2*t - 245*ep*mtt^6*mWW^2*s^2*t + 2931*ep^2*mtt^6*mWW^2*s^2*t + 3844*ep^3*mtt^6*mWW^2*s^2*t - 12268*ep^4*mtt^6*mWW^2*s^2*t - 13576*ep^5*mtt^6*mWW^2*s^2*t + 66*mtt^5*mWW^3*s^2*t + 744*ep*mtt^5*mWW^3*s^2*t - 6252*ep^2*mtt^5*mWW^3*s^2*t - 10664*ep^3*mtt^5*mWW^3*s^2*t + 15508*ep^4*mtt^5*mWW^3*s^2*t + 20808*ep^5*mtt^5*mWW^3*s^2*t - 182*mtt^4*mWW^4*s^2*t - 552*ep*mtt^4*mWW^4*s^2*t + 7130*ep^2*mtt^4*mWW^4*s^2*t + 9782*ep^3*mtt^4*mWW^4*s^2*t - 13408*ep^4*mtt^4*mWW^4*s^2*t - 18360*ep^5*mtt^4*mWW^4*s^2*t + 210*mtt^3*mWW^5*s^2*t - 328*ep*mtt^3*mWW^5*s^2*t - 4069*ep^2*mtt^3*mWW^5*s^2*t - 1997*ep^3*mtt^3*mWW^5*s^2*t + 8372*ep^4*mtt^3*mWW^5*s^2*t + 10100*ep^5*mtt^3*mWW^5*s^2*t - 108*mtt^2*mWW^6*s^2*t + 563*ep*mtt^2*mWW^6*s^2*t + 789*ep^2*mtt^2*mWW^6*s^2*t - 1524*ep^3*mtt^2*mWW^6*s^2*t - 2620*ep^4*mtt^2*mWW^6*s^2*t - 3288*ep^5*mtt^2*mWW^6*s^2*t + 20*mtt*mWW^7*s^2*t - 184*ep*mtt*mWW^7*s^2*t + 116*ep^2*mtt*mWW^7*s^2*t + 526*ep^3*mtt*mWW^7*s^2*t - 228*ep^4*mtt*mWW^7*s^2*t + 256*ep^5*mtt*mWW^7*s^2*t + 2*ep*mWW^8*s^2*t - 26*ep^2*mWW^8*s^2*t + 50*ep^3*mWW^8*s^2*t + 248*ep^4*mWW^8*s^2*t + 152*ep^5*mWW^8*s^2*t + 240*ep^3*mtt^7*s^3*t + 720*ep^4*mtt^7*s^3*t + 480*ep^5*mtt^7*s^3*t + 6*ep*mtt^6*mWW*s^3*t + 734*ep^2*mtt^6*mWW*s^3*t - 294*ep^3*mtt^6*mWW*s^3*t - 5936*ep^4*mtt^6*mWW*s^3*t - 4920*ep^5*mtt^6*mWW*s^3*t + 18*mtt^5*mWW^2*s^3*t + 185*ep*mtt^5*mWW^2*s^3*t - 3193*ep^2*mtt^5*mWW^2*s^3*t - 2164*ep^3*mtt^5*mWW^2*s^3*t + 14484*ep^4*mtt^5*mWW^2*s^3*t + 13056*ep^5*mtt^5*mWW^2*s^3*t - 86*mtt^4*mWW^3*s^3*t - 182*ep*mtt^4*mWW^3*s^3*t + 5046*ep^2*mtt^4*mWW^3*s^3*t + 784*ep^3*mtt^4*mWW^3*s^3*t - 11620*ep^4*mtt^4*mWW^3*s^3*t - 6344*ep^5*mtt^4*mWW^3*s^3*t + 154*mtt^3*mWW^4*s^3*t - 558*ep*mtt^3*mWW^4*s^3*t - 3168*ep^2*mtt^3*mWW^4*s^3*t + 5218*ep^3*mtt^3*mWW^4*s^3*t + 3534*ep^4*mtt^3*mWW^4*s^3*t - 3324*ep^5*mtt^3*mWW^4*s^3*t - 122*mtt^2*mWW^5*s^3*t + 942*ep*mtt^2*mWW^5*s^3*t + 472*ep^2*mtt^2*mWW^5*s^3*t - 5152*ep^3*mtt^2*mWW^5*s^3*t - 5482*ep^4*mtt^2*mWW^5*s^3*t - 4932*ep^5*mtt^2*mWW^5*s^3*t + 36*mtt*mWW^6*s^3*t - 427*ep*mtt*mWW^6*s^3*t + ep^2*mtt*mWW^6*s^3*t + 1538*ep^3*mtt*mWW^6*s^3*t + 5990*ep^4*mtt*mWW^6*s^3*t + 8012*ep^5*mtt*mWW^6*s^3*t + 34*ep*mWW^7*s^3*t + 108*ep^2*mWW^7*s^3*t - 170*ep^3*mWW^7*s^3*t - 1690*ep^4*mWW^7*s^3*t - 2028*ep^5*mWW^7*s^3*t - 120*ep^3*mtt^6*s^4*t - 360*ep^4*mtt^6*s^4*t - 240*ep^5*mtt^6*s^4*t - 18*ep*mtt^5*mWW*s^4*t - 540*ep^2*mtt^5*mWW*s^4*t + 238*ep^3*mtt^5*mWW*s^4*t + 4212*ep^4*mtt^5*mWW*s^4*t + 3440*ep^5*mtt^5*mWW*s^4*t - 18*mtt^4*mWW^2*s^4*t - 61*ep*mtt^4*mWW^2*s^4*t + 1837*ep^2*mtt^4*mWW^2*s^4*t + 400*ep^3*mtt^4*mWW^2*s^4*t - 7396*ep^4*mtt^4*mWW^2*s^4*t - 6336*ep^5*mtt^4*mWW^2*s^4*t + 38*mtt^3*mWW^3*s^4*t - 158*ep*mtt^3*mWW^3*s^4*t - 1265*ep^2*mtt^3*mWW^3*s^4*t + 3579*ep^3*mtt^3*mWW^3*s^4*t - 2112*ep^4*mtt^3*mWW^3*s^4*t - 5092*ep^5*mtt^3*mWW^3*s^4*t - 32*mtt^2*mWW^4*s^4*t + 405*ep*mtt^2*mWW^4*s^4*t - 393*ep^2*mtt^2*mWW^4*s^4*t - 3814*ep^3*mtt^2*mWW^4*s^4*t + 1596*ep^4*mtt^2*mWW^4*s^4*t + 1280*ep^5*mtt^2*mWW^4*s^4*t + 12*mtt*mWW^5*s^4*t - 230*ep*mtt*mWW^5*s^4*t + 315*ep^2*mtt*mWW^5*s^4*t + 581*ep^3*mtt*mWW^5*s^4*t + 5356*ep^4*mtt*mWW^5*s^4*t + 8188*ep^5*mtt*mWW^5*s^4*t + 30*ep*mWW^6*s^4*t + 110*ep^2*mWW^6*s^4*t - 256*ep^3*mWW^6*s^4*t - 2320*ep^4*mWW^6*s^4*t - 2776*ep^5*mWW^6*s^4*t + 24*ep^3*mtt^5*s^5*t + 72*ep^4*mtt^5*s^5*t + 48*ep^5*mtt^5*s^5*t + 18*ep*mtt^4*mWW*s^5*t + 262*ep^2*mtt^4*mWW*s^5*t - 112*ep^3*mtt^4*mWW*s^5*t - 2032*ep^4*mtt^4*mWW*s^5*t - 1808*ep^5*mtt^4*mWW*s^5*t + 6*mtt^3*mWW^2*s^5*t + 19*ep*mtt^3*mWW^2*s^5*t - 487*ep^2*mtt^3*mWW^2*s^5*t - 218*ep^3*mtt^3*mWW^2*s^5*t + 730*ep^4*mtt^3*mWW^2*s^5*t + 1684*ep^5*mtt^3*mWW^2*s^5*t - 2*mtt^2*mWW^3*s^5*t + 40*ep*mtt^2*mWW^3*s^5*t - 60*ep^2*mtt^2*mWW^3*s^5*t - 796*ep^3*mtt^2*mWW^3*s^5*t + 2110*ep^4*mtt^2*mWW^3*s^5*t + 284*ep^5*mtt^2*mWW^3*s^5*t - 4*mtt*mWW^4*s^5*t + 21*ep*mtt*mWW^4*s^5*t + 113*ep^2*mtt*mWW^4*s^5*t - 602*ep^3*mtt*mWW^4*s^5*t + 2590*ep^4*mtt*mWW^4*s^5*t + 5020*ep^5*mtt*mWW^4*s^5*t - 2*ep*mWW^5*s^5*t + 12*ep^2*mWW^5*s^5*t - 88*ep^3*mWW^5*s^5*t - 910*ep^4*mWW^5*s^5*t - 1132*ep^5*mWW^5*s^5*t - 6*ep*mtt^3*mWW*s^6*t - 81*ep^2*mtt^3*mWW*s^6*t + 15*ep^3*mtt^3*mWW*s^6*t + 684*ep^4*mtt^3*mWW*s^6*t + 756*ep^5*mtt^3*mWW*s^6*t - 10*ep*mtt^2*mWW^2*s^6*t + 48*ep^2*mtt^2*mWW^2*s^6*t + 188*ep^3*mtt^2*mWW^2*s^6*t + 300*ep^4*mtt^2*mWW^2*s^6*t - 448*ep^5*mtt^2*mWW^2*s^6*t + 16*ep*mtt*mWW^3*s^6*t - 67*ep^2*mtt*mWW^3*s^6*t - 253*ep^3*mtt*mWW^3*s^6*t + 796*ep^4*mtt*mWW^3*s^6*t + 1476*ep^5*mtt*mWW^3*s^6*t + 4*ep^2*mWW^4*s^6*t - 46*ep^3*mWW^4*s^6*t - 244*ep^4*mWW^4*s^6*t - 248*ep^5*mWW^4*s^6*t + 12*ep^2*mtt^2*mWW*s^7*t + 6*ep^3*mtt^2*mWW*s^7*t - 120*ep^4*mtt^2*mWW*s^7*t - 168*ep^5*mtt^2*mWW*s^7*t - 12*ep^2*mtt*mWW^2*s^7*t - 12*ep^3*mtt*mWW^2*s^7*t + 96*ep^4*mtt*mWW^2*s^7*t + 144*ep^5*mtt*mWW^2*s^7*t + 6*ep^3*mWW^3*s^7*t + 24*ep^4*mWW^3*s^7*t + 24*ep^5*mWW^3*s^7*t - 8*ep^3*mtt^8*mWW*t^2 - 32*ep^4*mtt^8*mWW*t^2 - 32*ep^5*mtt^8*mWW*t^2 - 8*ep^2*mtt^7*mWW^2*t^2 + 40*ep^3*mtt^7*mWW^2*t^2 + 256*ep^4*mtt^7*mWW^2*t^2 + 288*ep^5*mtt^7*mWW^2*t^2 + 40*ep^2*mtt^6*mWW^3*t^2 - 80*ep^3*mtt^6*mWW^3*t^2 - 800*ep^4*mtt^6*mWW^3*t^2 - 960*ep^5*mtt^6*mWW^3*t^2 - 80*ep^2*mtt^5*mWW^4*t^2 + 80*ep^3*mtt^5*mWW^4*t^2 + 1280*ep^4*mtt^5*mWW^4*t^2 + 1600*ep^5*mtt^5*mWW^4*t^2 + 80*ep^2*mtt^4*mWW^5*t^2 - 40*ep^3*mtt^4*mWW^5*t^2 - 1120*ep^4*mtt^4*mWW^5*t^2 - 1440*ep^5*mtt^4*mWW^5*t^2 - 40*ep^2*mtt^3*mWW^6*t^2 + 8*ep^3*mtt^3*mWW^6*t^2 + 512*ep^4*mtt^3*mWW^6*t^2 + 672*ep^5*mtt^3*mWW^6*t^2 + 8*ep^2*mtt^2*mWW^7*t^2 - 96*ep^4*mtt^2*mWW^7*t^2 - 128*ep^5*mtt^2*mWW^7*t^2 + 24*ep^3*mtt^7*mWW*s*t^2 + 96*ep^4*mtt^7*mWW*s*t^2 + 96*ep^5*mtt^7*mWW*s*t^2 + 24*ep^2*mtt^6*mWW^2*s*t^2 - 100*ep^3*mtt^6*mWW^2*s*t^2 - 688*ep^4*mtt^6*mWW^2*s*t^2 - 784*ep^5*mtt^6*mWW^2*s*t^2 + 8*ep*mtt^5*mWW^3*s*t^2 - 124*ep^2*mtt^5*mWW^3*s*t^2 + 76*ep^3*mtt^5*mWW^3*s*t^2 + 2048*ep^4*mtt^5*mWW^3*s*t^2 + 2672*ep^5*mtt^5*mWW^3*s*t^2 - 32*ep*mtt^4*mWW^4*s*t^2 + 268*ep^2*mtt^4*mWW^4*s*t^2 + 216*ep^3*mtt^4*mWW^4*s*t^2 - 3376*ep^4*mtt^4*mWW^4*s*t^2 - 4960*ep^5*mtt^4*mWW^4*s*t^2 + 48*ep*mtt^3*mWW^5*s*t^2 - 312*ep^2*mtt^3*mWW^5*s*t^2 - 464*ep^3*mtt^3*mWW^5*s*t^2 + 3424*ep^4*mtt^3*mWW^5*s*t^2 + 5440*ep^5*mtt^3*mWW^5*s*t^2 - 32*ep*mtt^2*mWW^6*s*t^2 + 208*ep^2*mtt^2*mWW^6*s*t^2 + 332*ep^3*mtt^2*mWW^6*s*t^2 - 2192*ep^4*mtt^2*mWW^6*s*t^2 - 3536*ep^5*mtt^2*mWW^6*s*t^2 + 8*ep*mtt*mWW^7*s*t^2 - 76*ep^2*mtt*mWW^7*s*t^2 - 84*ep^3*mtt*mWW^7*s*t^2 + 832*ep^4*mtt*mWW^7*s*t^2 + 1264*ep^5*mtt*mWW^7*s*t^2 + 12*ep^2*mWW^8*s*t^2 - 144*ep^4*mWW^8*s*t^2 - 192*ep^5*mWW^8*s*t^2 - 14*ep^3*mtt^6*mWW*s^2*t^2 - 56*ep^4*mtt^6*mWW*s^2*t^2 - 56*ep^5*mtt^6*mWW*s^2*t^2 + 4*ep*mtt^5*mWW^2*s^2*t^2 - 44*ep^2*mtt^5*mWW^2*s^2*t^2 + 656*ep^4*mtt^5*mWW^2*s^2*t^2 + 896*ep^5*mtt^5*mWW^2*s^2*t^2 + 4*mtt^4*mWW^3*s^2*t^2 - 50*ep*mtt^4*mWW^3*s^2*t^2 + 176*ep^2*mtt^4*mWW^3*s^2*t^2 + 432*ep^3*mtt^4*mWW^3*s^2*t^2 - 2304*ep^4*mtt^4*mWW^3*s^2*t^2 - 4000*ep^5*mtt^4*mWW^3*s^2*t^2 - 12*mtt^3*mWW^4*s^2*t^2 + 128*ep*mtt^3*mWW^4*s^2*t^2 - 292*ep^2*mtt^3*mWW^4*s^2*t^2 - 1168*ep^3*mtt^3*mWW^4*s^2*t^2 + 3888*ep^4*mtt^3*mWW^4*s^2*t^2 + 7680*ep^5*mtt^3*mWW^4*s^2*t^2 + 12*mtt^2*mWW^5*s^2*t^2 - 124*ep*mtt^2*mWW^5*s^2*t^2 + 260*ep^2*mtt^2*mWW^5*s^2*t^2 + 1122*ep^3*mtt^2*mWW^5*s^2*t^2 - 3560*ep^4*mtt^2*mWW^5*s^2*t^2 - 7160*ep^5*mtt^2*mWW^5*s^2*t^2 - 4*mtt*mWW^6*s^2*t^2 + 44*ep*mtt*mWW^6*s^2*t^2 - 128*ep^2*mtt*mWW^6*s^2*t^2 - 384*ep^3*mtt*mWW^6*s^2*t^2 + 1728*ep^4*mtt*mWW^6*s^2*t^2 + 3136*ep^5*mtt*mWW^6*s^2*t^2 - 2*ep*mWW^7*s^2*t^2 + 28*ep^2*mWW^7*s^2*t^2 + 12*ep^3*mWW^7*s^2*t^2 - 352*ep^4*mWW^7*s^2*t^2 - 496*ep^5*mWW^7*s^2*t^2 - 4*ep^2*mtt^5*mWW*s^3*t^2 - 24*ep^3*mtt^5*mWW*s^3*t^2 - 48*ep^4*mtt^5*mWW*s^3*t^2 - 32*ep^5*mtt^5*mWW*s^3*t^2 - 16*ep*mtt^4*mWW^2*s^3*t^2 + 80*ep^2*mtt^4*mWW^2*s^3*t^2 + 252*ep^3*mtt^4*mWW^2*s^3*t^2 - 464*ep^4*mtt^4*mWW^2*s^3*t^2 - 1040*ep^5*mtt^4*mWW^2*s^3*t^2 - 8*mtt^3*mWW^3*s^3*t^2 + 92*ep*mtt^3*mWW^3*s^3*t^2 - 172*ep^2*mtt^3*mWW^3*s^3*t^2 - 960*ep^3*mtt^3*mWW^3*s^3*t^2 + 1808*ep^4*mtt^3*mWW^3*s^3*t^2 + 4352*ep^5*mtt^3*mWW^3*s^3*t^2 + 16*mtt^2*mWW^4*s^3*t^2 - 140*ep*mtt^2*mWW^4*s^3*t^2 + 140*ep^2*mtt^2*mWW^4*s^3*t^2 + 1272*ep^3*mtt^2*mWW^4*s^3*t^2 - 2352*ep^4*mtt^2*mWW^4*s^3*t^2 - 5920*ep^5*mtt^2*mWW^4*s^3*t^2 - 8*mtt*mWW^5*s^3*t^2 + 68*ep*mtt*mWW^5*s^3*t^2 - 64*ep^2*mtt*mWW^5*s^3*t^2 - 552*ep^3*mtt*mWW^5*s^3*t^2 + 1376*ep^4*mtt*mWW^5*s^3*t^2 + 3104*ep^5*mtt*mWW^5*s^3*t^2 - 4*ep*mWW^6*s^3*t^2 + 20*ep^2*mWW^6*s^3*t^2 + 12*ep^3*mWW^6*s^3*t^2 - 320*ep^4*mWW^6*s^3*t^2 - 464*ep^5*mWW^6*s^3*t^2 + 12*ep^2*mtt^4*mWW*s^4*t^2 + 36*ep^3*mtt^4*mWW*s^4*t^2 - 48*ep^5*mtt^4*mWW*s^4*t^2 + 20*ep*mtt^3*mWW^2*s^4*t^2 - 88*ep^2*mtt^3*mWW^2*s^4*t^2 - 308*ep^3*mtt^3*mWW^2*s^4*t^2 + 464*ep^4*mtt^3*mWW^2*s^4*t^2 + 1136*ep^5*mtt^3*mWW^2*s^4*t^2 + 4*mtt^2*mWW^3*s^4*t^2 - 58*ep*mtt^2*mWW^3*s^4*t^2 + 108*ep^2*mtt^2*mWW^3*s^4*t^2 + 626*ep^3*mtt^2*mWW^3*s^4*t^2 - 968*ep^4*mtt^2*mWW^3*s^4*t^2 - 2520*ep^5*mtt^2*mWW^3*s^4*t^2 - 4*mtt*mWW^4*s^4*t^2 + 40*ep*mtt*mWW^4*s^4*t^2 - 36*ep^2*mtt*mWW^4*s^4*t^2 - 344*ep^3*mtt*mWW^4*s^4*t^2 + 656*ep^4*mtt*mWW^4*s^4*t^2 + 1632*ep^5*mtt*mWW^4*s^4*t^2 - 2*ep*mWW^5*s^4*t^2 + 4*ep^2*mWW^5*s^4*t^2 - 10*ep^3*mWW^5*s^4*t^2 - 152*ep^4*mWW^5*s^4*t^2 - 200*ep^5*mWW^5*s^4*t^2 - 12*ep^2*mtt^3*mWW*s^5*t^2 - 16*ep^3*mtt^3*mWW*s^5*t^2 + 80*ep^4*mtt^3*mWW*s^5*t^2 + 128*ep^5*mtt^3*mWW*s^5*t^2 - 8*ep*mtt^2*mWW^2*s^5*t^2 + 40*ep^2*mtt^2*mWW^2*s^5*t^2 + 120*ep^3*mtt^2*mWW^2*s^5*t^2 - 256*ep^4*mtt^2*mWW^2*s^5*t^2 - 544*ep^5*mtt^2*mWW^2*s^5*t^2 + 8*ep*mtt*mWW^3*s^5*t^2 - 28*ep^2*mtt*mWW^3*s^5*t^2 - 96*ep^3*mtt*mWW^3*s^5*t^2 + 208*ep^4*mtt*mWW^3*s^5*t^2 + 448*ep^5*mtt*mWW^3*s^5*t^2 - 8*ep^3*mWW^4*s^5*t^2 - 32*ep^4*mWW^4*s^5*t^2 - 32*ep^5*mWW^4*s^5*t^2 + 4*ep^2*mtt^2*mWW*s^6*t^2 + 2*ep^3*mtt^2*mWW*s^6*t^2 - 40*ep^4*mtt^2*mWW*s^6*t^2 - 56*ep^5*mtt^2*mWW*s^6*t^2 - 4*ep^2*mtt*mWW^2*s^6*t^2 - 4*ep^3*mtt*mWW^2*s^6*t^2 + 32*ep^4*mtt*mWW^2*s^6*t^2 + 48*ep^5*mtt*mWW^2*s^6*t^2 + 2*ep^3*mWW^3*s^6*t^2 + 8*ep^4*mWW^3*s^6*t^2 + 8*ep^5*mWW^3*s^6*t^2)/(32*ep^2*(1 + ep)*(1 + 2*ep)^2*mWW^2*(-mtt + mWW)^3*s*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-12*ep^2*mtt^9*mWW - 36*ep^3*mtt^9*mWW - 24*ep^4*mtt^9*mWW + 20*ep*mtt^8*mWW^2 + 204*ep^2*mtt^8*mWW^2 + 448*ep^3*mtt^8*mWW^2 + 240*ep^4*mtt^8*mWW^2 + 32*mtt^7*mWW^3 - 64*ep*mtt^7*mWW^3 - 1104*ep^2*mtt^7*mWW^3 - 2184*ep^3*mtt^7*mWW^3 - 976*ep^4*mtt^7*mWW^3 - 128*mtt^6*mWW^4 + 40*ep*mtt^6*mWW^4 + 2600*ep^2*mtt^6*mWW^4 + 5104*ep^3*mtt^6*mWW^4 + 2176*ep^4*mtt^6*mWW^4 + 192*mtt^5*mWW^5 + 64*ep*mtt^5*mWW^5 - 3036*ep^2*mtt^5*mWW^5 - 6148*ep^3*mtt^5*mWW^5 - 2712*ep^4*mtt^5*mWW^5 - 128*mtt^4*mWW^6 - 92*ep*mtt^4*mWW^6 + 1740*ep^2*mtt^4*mWW^6 + 3696*ep^3*mtt^4*mWW^6 + 1744*ep^4*mtt^4*mWW^6 + 32*mtt^3*mWW^7 + 32*ep*mtt^3*mWW^7 - 392*ep^2*mtt^3*mWW^7 - 880*ep^3*mtt^3*mWW^7 - 448*ep^4*mtt^3*mWW^7 + 24*ep^2*mtt^8*mWW*s - 96*ep^4*mtt^8*mWW*s - 156*ep*mtt^7*mWW^2*s - 902*ep^2*mtt^7*mWW^2*s - 918*ep^3*mtt^7*mWW^2*s + 524*ep^4*mtt^7*mWW^2*s - 136*mtt^6*mWW^3*s + 406*ep*mtt^6*mWW^3*s + 4826*ep^2*mtt^6*mWW^3*s + 7456*ep^3*mtt^6*mWW^3*s + 1032*ep^4*mtt^6*mWW^3*s + 512*mtt^5*mWW^4*s - 88*ep*mtt^5*mWW^4*s - 10520*ep^2*mtt^5*mWW^4*s - 20332*ep^3*mtt^5*mWW^4*s - 7480*ep^4*mtt^5*mWW^4*s - 720*mtt^4*mWW^5*s - 636*ep*mtt^4*mWW^5*s + 11276*ep^2*mtt^4*mWW^5*s + 25704*ep^3*mtt^4*mWW^5*s + 12736*ep^4*mtt^4*mWW^5*s + 448*mtt^3*mWW^6*s + 716*ep*mtt^3*mWW^6*s - 5942*ep^2*mtt^3*mWW^6*s - 15910*ep^3*mtt^3*mWW^6*s - 9492*ep^4*mtt^3*mWW^6*s - 104*mtt^2*mWW^7*s - 266*ep*mtt^2*mWW^7*s + 1250*ep^2*mtt^2*mWW^7*s + 4264*ep^3*mtt^2*mWW^7*s + 3064*ep^4*mtt^2*mWW^7*s + 24*ep*mtt*mWW^8*s - 12*ep^2*mtt*mWW^8*s - 264*ep^3*mtt*mWW^8*s - 288*ep^4*mtt*mWW^8*s + 132*ep^2*mtt^7*mWW*s^2 + 828*ep^3*mtt^7*mWW*s^2 + 1128*ep^4*mtt^7*mWW*s^2 - 6*mtt^6*mWW^2*s^2 + 475*ep*mtt^6*mWW^2*s^2 + 1289*ep^2*mtt^6*mWW^2*s^2 - 2842*ep^3*mtt^6*mWW^2*s^2 - 6944*ep^4*mtt^6*mWW^2*s^2 + 237*mtt^5*mWW^3*s^2 - 1176*ep*mtt^5*mWW^3*s^2 - 7939*ep^2*mtt^5*mWW^3*s^2 - 4512*ep^3*mtt^5*mWW^3*s^2 + 9652*ep^4*mtt^5*mWW^3*s^2 - 779*mtt^4*mWW^4*s^2 + 488*ep*mtt^4*mWW^4*s^2 + 15779*ep^2*mtt^4*mWW^4*s^2 + 26124*ep^3*mtt^4*mWW^4*s^2 + 4436*ep^4*mtt^4*mWW^4*s^2 + 975*mtt^3*mWW^5*s^2 + 914*ep*mtt^3*mWW^5*s^2 - 14537*ep^2*mtt^3*mWW^5*s^2 - 35884*ep^3*mtt^3*mWW^5*s^2 - 19500*ep^4*mtt^3*mWW^5*s^2 - 531*mtt^2*mWW^6*s^2 - 971*ep*mtt^2*mWW^6*s^2 + 6236*ep^2*mtt^2*mWW^6*s^2 + 20838*ep^3*mtt^2*mWW^6*s^2 + 15260*ep^4*mtt^2*mWW^6*s^2 + 104*mtt*mWW^7*s^2 + 278*ep*mtt*mWW^7*s^2 - 940*ep^2*mtt*mWW^7*s^2 - 4704*ep^3*mtt*mWW^7*s^2 - 4256*ep^4*mtt*mWW^7*s^2 - 8*ep*mWW^8*s^2 - 20*ep^2*mWW^8*s^2 + 152*ep^3*mWW^8*s^2 + 224*ep^4*mWW^8*s^2 - 600*ep^2*mtt^6*mWW*s^3 - 2880*ep^3*mtt^6*mWW*s^3 - 3360*ep^4*mtt^6*mWW*s^3 + 30*mtt^5*mWW^2*s^3 - 692*ep*mtt^5*mWW^2*s^3 - 66*ep^2*mtt^5*mWW^2*s^3 + 11804*ep^3*mtt^5*mWW^2*s^3 + 17856*ep^4*mtt^5*mWW^2*s^3 - 249*mtt^4*mWW^3*s^3 + 1639*ep*mtt^4*mWW^3*s^3 + 5726*ep^2*mtt^4*mWW^3*s^3 - 10320*ep^3*mtt^4*mWW^3*s^3 - 26928*ep^4*mtt^4*mWW^3*s^3 + 599*mtt^3*mWW^4*s^3 - 777*ep*mtt^3*mWW^4*s^3 - 10898*ep^2*mtt^3*mWW^4*s^3 - 12770*ep^3*mtt^3*mWW^4*s^3 + 5468*ep^4*mtt^3*mWW^4*s^3 - 605*mtt^2*mWW^5*s^3 - 733*ep*mtt^2*mWW^5*s^3 + 8196*ep^2*mtt^2*mWW^5*s^3 + 25708*ep^3*mtt^2*mWW^5*s^3 + 17424*ep^4*mtt^2*mWW^5*s^3 + 259*mtt*mWW^6*s^3 + 709*ep*mtt*mWW^6*s^3 - 2608*ep^2*mtt*mWW^6*s^3 - 13750*ep^3*mtt*mWW^6*s^3 - 12900*ep^4*mtt*mWW^6*s^3 - 34*mWW^7*s^3 - 146*ep*mWW^7*s^3 + 250*ep^2*mWW^7*s^3 + 2208*ep^3*mWW^7*s^3 + 2440*ep^4*mWW^7*s^3 + 1020*ep^2*mtt^5*mWW*s^4 + 4500*ep^3*mtt^5*mWW*s^4 + 4920*ep^4*mtt^5*mWW*s^4 - 54*mtt^4*mWW^2*s^4 + 480*ep*mtt^4*mWW^2*s^4 - 1774*ep^2*mtt^4*mWW^2*s^4 - 16620*ep^3*mtt^4*mWW^2*s^4 - 21440*ep^4*mtt^4*mWW^2*s^4 + 189*mtt^3*mWW^3*s^4 - 1079*ep*mtt^3*mWW^3*s^4 - 954*ep^2*mtt^3*mWW^3*s^4 + 18056*ep^3*mtt^3*mWW^3*s^4 + 28992*ep^4*mtt^3*mWW^3*s^4 - 261*mtt^2*mWW^4*s^4 + 400*ep*mtt^2*mWW^4*s^4 + 3217*ep^2*mtt^2*mWW^4*s^4 + 334*ep^3*mtt^2*mWW^4*s^4 - 8088*ep^4*mtt^2*mWW^4*s^4 + 168*mtt*mWW^5*s^4 + 383*ep*mtt*mWW^5*s^4 - 1947*ep^2*mtt*mWW^5*s^4 - 9372*ep^3*mtt*mWW^5*s^4 - 7756*ep^4*mtt*mWW^5*s^4 - 42*mWW^6*s^4 - 200*ep*mWW^6*s^4 + 406*ep^2*mWW^6*s^4 + 3278*ep^3*mWW^6*s^4 + 3564*ep^4*mWW^6*s^4 - 888*ep^2*mtt^4*mWW*s^5 - 3744*ep^3*mtt^4*mWW*s^5 - 3936*ep^4*mtt^4*mWW*s^5 + 42*mtt^3*mWW^2*s^5 - 118*ep*mtt^3*mWW^2*s^5 + 2074*ep^2*mtt^3*mWW^2*s^5 + 11818*ep^3*mtt^3*mWW^2*s^5 + 13724*ep^4*mtt^3*mWW^2*s^5 - 91*mtt^2*mWW^3*s^5 + 293*ep*mtt^2*mWW^3*s^5 - 1146*ep^2*mtt^2*mWW^3*s^5 - 11712*ep^3*mtt^2*mWW^3*s^5 - 15520*ep^4*mtt^2*mWW^3*s^5 + 63*mtt*mWW^4*s^5 - 91*ep*mtt*mWW^4*s^5 - 40*ep^2*mtt*mWW^4*s^5 + 2638*ep^3*mtt*mWW^4*s^5 + 4836*ep^4*mtt*mWW^4*s^5 - 14*mWW^5*s^5 - 36*ep*mWW^5*s^5 + 112*ep^2*mWW^5*s^5 + 552*ep^3*mWW^5*s^5 + 384*ep^4*mWW^5*s^5 + 396*ep^2*mtt^3*mWW*s^6 + 1620*ep^3*mtt^3*mWW*s^6 + 1656*ep^4*mtt^3*mWW*s^6 - 12*mtt^2*mWW^2*s^6 - 15*ep*mtt^2*mWW^2*s^6 - 1023*ep^2*mtt^2*mWW^2*s^6 - 4410*ep^3*mtt^2*mWW^2*s^6 - 4656*ep^4*mtt^2*mWW^2*s^6 + 18*mtt*mWW^3*s^6 - 13*ep*mtt*mWW^3*s^6 + 717*ep^2*mtt*mWW^3*s^6 + 3648*ep^3*mtt*mWW^3*s^6 + 4156*ep^4*mtt*mWW^3*s^6 - 6*mWW^4*s^6 + 28*ep*mWW^4*s^6 - 138*ep^2*mWW^4*s^6 - 1098*ep^3*mWW^4*s^6 - 1348*ep^4*mWW^4*s^6 - 72*ep^2*mtt^2*mWW*s^7 - 288*ep^3*mtt^2*mWW*s^7 - 288*ep^4*mtt^2*mWW*s^7 + 6*ep*mtt*mWW^2*s^7 + 198*ep^2*mtt*mWW^2*s^7 + 720*ep^3*mtt*mWW^2*s^7 + 696*ep^4*mtt*mWW^2*s^7 - 6*ep*mWW^3*s^7 - 126*ep^2*mWW^3*s^7 - 432*ep^3*mWW^3*s^7 - 408*ep^4*mWW^3*s^7 - 24*ep^2*mtt^9*t - 72*ep^3*mtt^9*t - 48*ep^4*mtt^9*t - 56*ep*mtt^8*mWW*t - 12*ep^2*mtt^8*mWW*t + 380*ep^3*mtt^8*mWW*t + 360*ep^4*mtt^8*mWW*t - 32*mtt^7*mWW^2*t + 220*ep*mtt^7*mWW^2*t + 700*ep^2*mtt^7*mWW^2*t - 112*ep^3*mtt^7*mWW^2*t - 752*ep^4*mtt^7*mWW^2*t + 128*mtt^6*mWW^3*t - 288*ep*mtt^6*mWW^3*t - 2192*ep^2*mtt^6*mWW^3*t - 2216*ep^3*mtt^6*mWW^3*t - 16*ep^4*mtt^6*mWW^3*t - 192*mtt^5*mWW^4*t + 88*ep*mtt^5*mWW^4*t + 2864*ep^2*mtt^5*mWW^4*t + 4776*ep^3*mtt^5*mWW^4*t + 1872*ep^4*mtt^5*mWW^4*t + 128*mtt^4*mWW^5*t + 104*ep*mtt^4*mWW^5*t - 1756*ep^2*mtt^4*mWW^5*t - 4100*ep^3*mtt^4*mWW^5*t - 2392*ep^4*mtt^4*mWW^5*t - 32*mtt^3*mWW^6*t - 84*ep*mtt^3*mWW^6*t + 428*ep^2*mtt^3*mWW^6*t + 1520*ep^3*mtt^3*mWW^6*t + 1168*ep^4*mtt^3*mWW^6*t + 16*ep*mtt^2*mWW^7*t - 8*ep^2*mtt^2*mWW^7*t - 176*ep^3*mtt^2*mWW^7*t - 192*ep^4*mtt^2*mWW^7*t + 120*ep^2*mtt^8*s*t + 360*ep^3*mtt^8*s*t + 240*ep^4*mtt^8*s*t + 264*ep*mtt^7*mWW*s*t + 32*ep^2*mtt^7*mWW*s*t - 1848*ep^3*mtt^7*mWW*s*t - 1712*ep^4*mtt^7*mWW*s*t + 136*mtt^6*mWW^2*s*t - 940*ep*mtt^6*mWW^2*s*t - 2750*ep^2*mtt^6*mWW^2*s*t + 1014*ep^3*mtt^6*mWW^2*s*t + 3332*ep^4*mtt^6*mWW^2*s*t - 512*mtt^5*mWW^3*s*t + 1142*ep*mtt^5*mWW^3*s*t + 7934*ep^2*mtt^5*mWW^3*s*t + 6800*ep^3*mtt^5*mWW^3*s*t - 808*ep^4*mtt^5*mWW^3*s*t + 720*mtt^4*mWW^4*s*t - 456*ep*mtt^4*mWW^4*s*t - 9368*ep^2*mtt^4*mWW^4*s*t - 13020*ep^3*mtt^4*mWW^4*s*t - 3736*ep^4*mtt^4*mWW^4*s*t - 448*mtt^3*mWW^5*s*t - 20*ep*mtt^3*mWW^5*s*t + 4988*ep^2*mtt^3*mWW^5*s*t + 8016*ep^3*mtt^3*mWW^5*s*t + 3088*ep^4*mtt^3*mWW^5*s*t + 104*mtt^2*mWW^6*s*t - 68*ep*mtt^2*mWW^6*s*t - 878*ep^2*mtt^2*mWW^6*s*t - 410*ep^3*mtt^2*mWW^6*s*t + 484*ep^4*mtt^2*mWW^6*s*t + 102*ep*mtt*mWW^7*s*t - 90*ep^2*mtt*mWW^7*s*t - 1176*ep^3*mtt*mWW^7*s*t - 1176*ep^4*mtt*mWW^7*s*t - 24*ep*mWW^8*s*t + 12*ep^2*mWW^8*s*t + 264*ep^3*mWW^8*s*t + 288*ep^4*mWW^8*s*t - 240*ep^2*mtt^7*s^2*t - 720*ep^3*mtt^7*s^2*t - 480*ep^4*mtt^7*s^2*t + 6*mtt^6*mWW*s^2*t - 475*ep*mtt^6*mWW*s^2*t - 47*ep^2*mtt^6*mWW*s^2*t + 3340*ep^3*mtt^6*mWW*s^2*t + 2972*ep^4*mtt^6*mWW*s^2*t - 237*mtt^5*mWW^2*s^2*t + 1528*ep*mtt^5*mWW^2*s^2*t + 4213*ep^2*mtt^5*mWW^2*s^2*t - 1424*ep^3*mtt^5*mWW^2*s^2*t - 3804*ep^4*mtt^5*mWW^2*s^2*t + 783*mtt^4*mWW^3*s^2*t - 1638*ep*mtt^4*mWW^3*s^2*t - 10699*ep^2*mtt^4*mWW^3*s^2*t - 11220*ep^3*mtt^4*mWW^3*s^2*t - 4212*ep^4*mtt^4*mWW^3*s^2*t - 989*mtt^3*mWW^4*s^2*t + 498*ep*mtt^3*mWW^4*s^2*t + 10863*ep^2*mtt^3*mWW^4*s^2*t + 19468*ep^3*mtt^3*mWW^4*s^2*t + 12884*ep^4*mtt^3*mWW^4*s^2*t + 549*mtt^2*mWW^5*s^2*t + 155*ep*mtt^2*mWW^5*s^2*t - 4756*ep^2*mtt^2*mWW^5*s^2*t - 11712*ep^3*mtt^2*mWW^5*s^2*t - 9744*ep^4*mtt^2*mWW^5*s^2*t - 114*mtt*mWW^6*s^2*t - 42*ep*mtt*mWW^6*s^2*t + 616*ep^2*mtt*mWW^6*s^2*t + 2020*ep^3*mtt*mWW^6*s^2*t + 2232*ep^4*mtt*mWW^6*s^2*t + 2*mWW^7*s^2*t - 26*ep*mWW^7*s^2*t + 50*ep^2*mWW^7*s^2*t + 248*ep^3*mWW^7*s^2*t + 152*ep^4*mWW^7*s^2*t + 240*ep^2*mtt^6*s^3*t + 720*ep^3*mtt^6*s^3*t + 480*ep^4*mtt^6*s^3*t - 18*mtt^5*mWW*s^3*t + 386*ep*mtt^5*mWW*s^3*t + 54*ep^2*mtt^5*mWW*s^3*t - 2576*ep^3*mtt^5*mWW*s^3*t - 1992*ep^4*mtt^5*mWW*s^3*t + 199*mtt^4*mWW^2*s^3*t - 1153*ep*mtt^4*mWW^2*s^3*t - 3078*ep^2*mtt^4*mWW^2*s^3*t - 708*ep^3*mtt^4*mWW^2*s^3*t - 1032*ep^4*mtt^4*mWW^2*s^3*t - 525*mtt^3*mWW^3*s^3*t + 997*ep*mtt^3*mWW^3*s^3*t + 6386*ep^2*mtt^3*mWW^3*s^3*t + 12952*ep^3*mtt^3*mWW^3*s^3*t + 13520*ep^4*mtt^3*mWW^3*s^3*t + 559*mtt^2*mWW^4*s^3*t + 21*ep*mtt^2*mWW^4*s^3*t - 5188*ep^2*mtt^2*mWW^4*s^3*t - 18582*ep^3*mtt^2*mWW^4*s^3*t - 20164*ep^4*mtt^2*mWW^4*s^3*t - 249*mtt*mWW^5*s^3*t - 359*ep*mtt*mWW^5*s^3*t + 1756*ep^2*mtt*mWW^5*s^3*t + 9884*ep^3*mtt*mWW^5*s^3*t + 11216*ep^4*mtt*mWW^5*s^3*t + 34*mWW^6*s^3*t + 108*ep*mWW^6*s^3*t - 170*ep^2*mWW^6*s^3*t - 1690*ep^3*mWW^6*s^3*t - 2028*ep^4*mWW^6*s^3*t - 120*ep^2*mtt^5*s^4*t - 360*ep^3*mtt^5*s^4*t - 240*ep^4*mtt^5*s^4*t + 18*mtt^4*mWW*s^4*t - 108*ep*mtt^4*mWW*s^4*t - 14*ep^2*mtt^4*mWW*s^4*t + 492*ep^3*mtt^4*mWW*s^4*t - 112*ep^4*mtt^4*mWW*s^4*t - 71*mtt^3*mWW^2*s^4*t + 363*ep*mtt^3*mWW^2*s^4*t + 1090*ep^2*mtt^3*mWW^2*s^4*t + 2808*ep^3*mtt^3*mWW^2*s^4*t + 4576*ep^4*mtt^3*mWW^2*s^4*t + 123*mtt^2*mWW^3*s^4*t - 182*ep*mtt^2*mWW^3*s^4*t - 1617*ep^2*mtt^2*mWW^3*s^4*t - 9208*ep^3*mtt^2*mWW^3*s^4*t - 12108*ep^4*mtt^2*mWW^3*s^4*t - 100*mtt*mWW^4*s^4*t - 167*ep*mtt*mWW^4*s^4*t + 949*ep^2*mtt*mWW^4*s^4*t + 8412*ep^3*mtt*mWW^4*s^4*t + 10468*ep^4*mtt*mWW^4*s^4*t + 30*mWW^5*s^4*t + 110*ep*mWW^5*s^4*t - 256*ep^2*mWW^5*s^4*t - 2320*ep^3*mWW^5*s^4*t - 2776*ep^4*mWW^5*s^4*t + 24*ep^2*mtt^4*s^5*t + 72*ep^3*mtt^4*s^5*t + 48*ep^4*mtt^4*s^5*t - 6*mtt^3*mWW*s^5*t - 26*ep*mtt^3*mWW*s^5*t - 40*ep^2*mtt^3*mWW*s^5*t + 320*ep^3*mtt^3*mWW*s^5*t + 688*ep^4*mtt^3*mWW*s^5*t + 5*mtt^2*mWW^2*s^5*t + ep*mtt^2*mWW^2*s^5*t - 242*ep^2*mtt^2*mWW^2*s^5*t - 2170*ep^3*mtt^2*mWW^2*s^5*t - 2964*ep^4*mtt^2*mWW^2*s^5*t + 3*mtt*mWW^3*s^5*t - 35*ep*mtt*mWW^3*s^5*t + 234*ep^2*mtt*mWW^3*s^5*t + 3136*ep^3*mtt*mWW^3*s^5*t + 3872*ep^4*mtt*mWW^3*s^5*t - 2*mWW^4*s^5*t + 12*ep*mWW^4*s^5*t - 88*ep^2*mWW^4*s^5*t - 910*ep^3*mWW^4*s^5*t - 1132*ep^4*mWW^4*s^5*t + 15*ep*mtt^2*mWW*s^6*t + 33*ep^2*mtt^2*mWW*s^6*t - 84*ep^3*mtt^2*mWW*s^6*t - 180*ep^4*mtt^2*mWW*s^6*t - 19*ep*mtt*mWW^2*s^6*t + 61*ep^2*mtt*mWW^2*s^6*t + 568*ep^3*mtt*mWW^2*s^6*t + 620*ep^4*mtt*mWW^2*s^6*t + 4*ep*mWW^3*s^6*t - 46*ep^2*mWW^3*s^6*t - 244*ep^3*mWW^3*s^6*t - 248*ep^4*mWW^3*s^6*t - 6*ep^2*mtt*mWW*s^7*t - 24*ep^3*mtt*mWW*s^7*t - 24*ep^4*mtt*mWW*s^7*t + 6*ep^2*mWW^2*s^7*t + 24*ep^3*mWW^2*s^7*t + 24*ep^4*mWW^2*s^7*t - 8*ep^2*mtt^7*mWW*t^2 - 32*ep^3*mtt^7*mWW*t^2 - 32*ep^4*mtt^7*mWW*t^2 - 8*ep*mtt^6*mWW^2*t^2 + 32*ep^2*mtt^6*mWW^2*t^2 + 224*ep^3*mtt^6*mWW^2*t^2 + 256*ep^4*mtt^6*mWW^2*t^2 + 32*ep*mtt^5*mWW^3*t^2 - 48*ep^2*mtt^5*mWW^3*t^2 - 576*ep^3*mtt^5*mWW^3*t^2 - 704*ep^4*mtt^5*mWW^3*t^2 - 48*ep*mtt^4*mWW^4*t^2 + 32*ep^2*mtt^4*mWW^4*t^2 + 704*ep^3*mtt^4*mWW^4*t^2 + 896*ep^4*mtt^4*mWW^4*t^2 + 32*ep*mtt^3*mWW^5*t^2 - 8*ep^2*mtt^3*mWW^5*t^2 - 416*ep^3*mtt^3*mWW^5*t^2 - 544*ep^4*mtt^3*mWW^5*t^2 - 8*ep*mtt^2*mWW^6*t^2 + 96*ep^3*mtt^2*mWW^6*t^2 + 128*ep^4*mtt^2*mWW^6*t^2 + 24*ep^2*mtt^6*mWW*s*t^2 + 96*ep^3*mtt^6*mWW*s*t^2 + 96*ep^4*mtt^6*mWW*s*t^2 + 16*ep*mtt^5*mWW^2*s*t^2 - 68*ep^2*mtt^5*mWW^2*s*t^2 - 464*ep^3*mtt^5*mWW^2*s*t^2 - 528*ep^4*mtt^5*mWW^2*s*t^2 - 36*ep*mtt^4*mWW^3*s*t^2 + 48*ep^2*mtt^4*mWW^3*s*t^2 + 624*ep^3*mtt^4*mWW^3*s*t^2 + 768*ep^4*mtt^4*mWW^3*s*t^2 + 24*ep^2*mtt^3*mWW^4*s*t^2 + 96*ep^3*mtt^3*mWW^4*s*t^2 + 96*ep^4*mtt^3*mWW^4*s*t^2 + 56*ep*mtt^2*mWW^5*s*t^2 - 40*ep^2*mtt^2*mWW^5*s*t^2 - 832*ep^3*mtt^2*mWW^5*s*t^2 - 1056*ep^4*mtt^2*mWW^5*s*t^2 - 48*ep*mtt*mWW^6*s*t^2 + 12*ep^2*mtt*mWW^6*s*t^2 + 624*ep^3*mtt*mWW^6*s*t^2 + 816*ep^4*mtt*mWW^6*s*t^2 + 12*ep*mWW^7*s*t^2 - 144*ep^3*mWW^7*s*t^2 - 192*ep^4*mWW^7*s*t^2 - 4*ep*mtt^5*mWW*s^2*t^2 - 18*ep^2*mtt^5*mWW*s^2*t^2 - 24*ep^3*mtt^5*mWW*s^2*t^2 - 8*ep^4*mtt^5*mWW*s^2*t^2 - 4*mtt^4*mWW^2*s^2*t^2 + 12*ep*mtt^4*mWW^2*s^2*t^2 + 46*ep^2*mtt^4*mWW^2*s^2*t^2 - 88*ep^3*mtt^4*mWW^2*s^2*t^2 - 200*ep^4*mtt^4*mWW^2*s^2*t^2 + 14*mtt^3*mWW^3*s^2*t^2 - 48*ep*mtt^3*mWW^3*s^2*t^2 - 50*ep^2*mtt^3*mWW^3*s^2*t^2 + 824*ep^3*mtt^3*mWW^3*s^2*t^2 + 1240*ep^4*mtt^3*mWW^3*s^2*t^2 - 18*mtt^2*mWW^4*s^2*t^2 + 104*ep*mtt^2*mWW^4*s^2*t^2 + 46*ep^2*mtt^2*mWW^4*s^2*t^2 - 1640*ep^3*mtt^2*mWW^4*s^2*t^2 - 2344*ep^4*mtt^2*mWW^4*s^2*t^2 + 10*mtt*mWW^5*s^2*t^2 - 92*ep*mtt*mWW^5*s^2*t^2 - 36*ep^2*mtt*mWW^5*s^2*t^2 + 1280*ep^3*mtt*mWW^5*s^2*t^2 + 1808*ep^4*mtt*mWW^5*s^2*t^2 - 2*mWW^6*s^2*t^2 + 28*ep*mWW^6*s^2*t^2 + 12*ep^2*mWW^6*s^2*t^2 - 352*ep^3*mWW^6*s^2*t^2 - 496*ep^4*mWW^6*s^2*t^2 + 12*ep*mtt^4*mWW*s^3*t^2 - 8*ep^2*mtt^4*mWW*s^3*t^2 - 176*ep^3*mtt^4*mWW*s^3*t^2 - 224*ep^4*mtt^4*mWW*s^3*t^2 + 8*mtt^3*mWW^2*s^3*t^2 - 44*ep*mtt^3*mWW^2*s^3*t^2 - 4*ep^2*mtt^3*mWW^2*s^3*t^2 + 768*ep^3*mtt^3*mWW^2*s^3*t^2 + 1072*ep^4*mtt^3*mWW^2*s^3*t^2 - 20*mtt^2*mWW^3*s^3*t^2 + 72*ep*mtt^2*mWW^3*s^3*t^2 + 44*ep^2*mtt^2*mWW^3*s^3*t^2 - 1328*ep^3*mtt^2*mWW^3*s^3*t^2 - 1936*ep^4*mtt^2*mWW^3*s^3*t^2 + 16*mtt*mWW^4*s^3*t^2 - 60*ep*mtt*mWW^4*s^3*t^2 - 44*ep^2*mtt*mWW^4*s^3*t^2 + 1056*ep^3*mtt*mWW^4*s^3*t^2 + 1552*ep^4*mtt*mWW^4*s^3*t^2 - 4*mWW^5*s^3*t^2 + 20*ep*mWW^5*s^3*t^2 + 12*ep^2*mWW^5*s^3*t^2 - 320*ep^3*mWW^5*s^3*t^2 - 464*ep^4*mWW^5*s^3*t^2 - 12*ep*mtt^3*mWW*s^4*t^2 + 12*ep^2*mtt^3*mWW*s^4*t^2 + 192*ep^3*mtt^3*mWW*s^4*t^2 + 240*ep^4*mtt^3*mWW*s^4*t^2 - 4*mtt^2*mWW^2*s^4*t^2 + 28*ep*mtt^2*mWW^2*s^4*t^2 - 16*ep^2*mtt^2*mWW^2*s^4*t^2 - 528*ep^3*mtt^2*mWW^2*s^4*t^2 - 704*ep^4*mtt^2*mWW^2*s^4*t^2 + 6*mtt*mWW^3*s^4*t^2 - 20*ep*mtt*mWW^3*s^4*t^2 + 14*ep^2*mtt*mWW^3*s^4*t^2 + 488*ep^3*mtt*mWW^3*s^4*t^2 + 664*ep^4*mtt*mWW^3*s^4*t^2 - 2*mWW^4*s^4*t^2 + 4*ep*mWW^4*s^4*t^2 - 10*ep^2*mWW^4*s^4*t^2 - 152*ep^3*mWW^4*s^4*t^2 - 200*ep^4*mWW^4*s^4*t^2 + 4*ep*mtt^2*mWW*s^5*t^2 - 48*ep^3*mtt^2*mWW*s^5*t^2 - 64*ep^4*mtt^2*mWW*s^5*t^2 - 4*ep*mtt*mWW^2*s^5*t^2 + 8*ep^2*mtt*mWW^2*s^5*t^2 + 80*ep^3*mtt*mWW^2*s^5*t^2 + 96*ep^4*mtt*mWW^2*s^5*t^2 - 8*ep^2*mWW^3*s^5*t^2 - 32*ep^3*mWW^3*s^5*t^2 - 32*ep^4*mWW^3*s^5*t^2 - 2*ep^2*mtt*mWW*s^6*t^2 - 8*ep^3*mtt*mWW*s^6*t^2 - 8*ep^4*mtt*mWW*s^6*t^2 + 2*ep^2*mWW^2*s^6*t^2 + 8*ep^3*mWW^2*s^6*t^2 + 8*ep^4*mWW^2*s^6*t^2))/(32*ep^2*(1 + ep)*(1 + 2*ep)^2*mWW^2*(-mtt + mWW)^3*s*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-3*ep*mtt^5*mWW^2 + 6*ep^2*mtt^5*mWW^2 - 9*ep^3*mtt^5*mWW^2 - 66*ep^4*mtt^5*mWW^2 - 32*mtt^4*mWW^3 - 149*ep*mtt^4*mWW^3 + 146*ep^2*mtt^4*mWW^3 + 1709*ep^3*mtt^4*mWW^3 + 1794*ep^4*mtt^4*mWW^3 + 96*mtt^3*mWW^4 + 559*ep*mtt^3*mWW^4 - 316*ep^2*mtt^3*mWW^4 - 5725*ep^3*mtt^3*mWW^4 - 5930*ep^4*mtt^3*mWW^4 - 96*mtt^2*mWW^5 - 731*ep*mtt^2*mWW^5 + 66*ep^2*mtt^2*mWW^5 + 6975*ep^3*mtt^2*mWW^5 + 7574*ep^4*mtt^2*mWW^5 + 32*mtt*mWW^6 + 396*ep*mtt*mWW^6 + 194*ep^2*mtt*mWW^6 - 3598*ep^3*mtt*mWW^6 - 4236*ep^4*mtt*mWW^6 - 72*ep*mWW^7 - 96*ep^2*mWW^7 + 648*ep^3*mWW^7 + 864*ep^4*mWW^7 - 39*ep*mtt^4*mWW^2*s - 108*ep^2*mtt^4*mWW^2*s + 297*ep^3*mtt^4*mWW^2*s + 714*ep^4*mtt^4*mWW^2*s + 96*mtt^3*mWW^3*s + 661*ep*mtt^3*mWW^3*s - 256*ep^2*mtt^3*mWW^3*s - 6591*ep^3*mtt^3*mWW^3*s - 7326*ep^4*mtt^3*mWW^3*s - 224*mtt^2*mWW^4*s - 1587*ep*mtt^2*mWW^4*s + 660*ep^2*mtt^2*mWW^4*s + 15433*ep^3*mtt^2*mWW^4*s + 16114*ep^4*mtt^2*mWW^4*s + 160*mtt*mWW^5*s + 1323*ep*mtt*mWW^5*s - 198*ep^2*mtt*mWW^5*s - 12327*ep^3*mtt*mWW^5*s - 13078*ep^4*mtt*mWW^5*s - 32*mWW^6*s - 358*ep*mWW^6*s - 98*ep^2*mWW^6*s + 3188*ep^3*mWW^6*s + 3576*ep^4*mWW^6*s + 189*ep*mtt^3*mWW^2*s^2 + 378*ep^2*mtt^3*mWW^2*s^2 - 1125*ep^3*mtt^3*mWW^2*s^2 - 2250*ep^4*mtt^3*mWW^2*s^2 - 96*mtt^2*mWW^3*s^2 - 1109*ep*mtt^2*mWW^3*s^2 - 136*ep^2*mtt^2*mWW^3*s^2 + 9687*ep^3*mtt^2*mWW^3*s^2 + 11502*ep^4*mtt^2*mWW^3*s^2 + 160*mtt*mWW^4*s^2 + 1524*ep*mtt*mWW^4*s^2 - 338*ep^2*mtt*mWW^4*s^2 - 13914*ep^3*mtt*mWW^4*s^2 - 14804*ep^4*mtt*mWW^4*s^2 - 64*mWW^5*s^2 - 602*ep*mWW^5*s^2 + 120*ep^2*mWW^5*s^2 + 5434*ep^3*mWW^5*s^2 + 5636*ep^4*mWW^5*s^2 - 303*ep*mtt^2*mWW^2*s^3 - 546*ep^2*mtt^2*mWW^2*s^3 + 1683*ep^3*mtt^2*mWW^2*s^3 + 3126*ep^4*mtt^2*mWW^2*s^3 + 32*mtt*mWW^3*s^3 + 831*ep*mtt*mWW^3*s^3 + 456*ep^2*mtt*mWW^3*s^3 - 6437*ep^3*mtt*mWW^3*s^3 - 8202*ep^4*mtt*mWW^3*s^3 - 32*mWW^4*s^3 - 496*ep*mWW^4*s^3 - 6*ep^2*mWW^4*s^3 + 4206*ep^3*mWW^4*s^3 + 4620*ep^4*mWW^4*s^3 + 210*ep*mtt*mWW^2*s^4 + 360*ep^2*mtt*mWW^2*s^4 - 1134*ep^3*mtt*mWW^2*s^4 - 2028*ep^4*mtt*mWW^2*s^4 - 234*ep*mWW^3*s^4 - 210*ep^2*mWW^3*s^4 + 1632*ep^3*mWW^3*s^4 + 2232*ep^4*mWW^3*s^4 - 54*ep*mWW^2*s^5 - 90*ep^2*mWW^2*s^5 + 288*ep^3*mWW^2*s^5 + 504*ep^4*mWW^2*s^5 + 33*ep*mtt^5*mWW*t + 18*ep^2*mtt^5*mWW*t - 273*ep^3*mtt^5*mWW*t - 354*ep^4*mtt^5*mWW*t + 64*mtt^4*mWW^2*t + 215*ep*mtt^4*mWW^2*t - 380*ep^2*mtt^4*mWW^2*t - 2581*ep^3*mtt^4*mWW^2*t - 2226*ep^4*mtt^4*mWW^2*t - 192*mtt^3*mWW^3*t - 1049*ep*mtt^3*mWW^3*t + 674*ep^2*mtt^3*mWW^3*t + 10841*ep^3*mtt^3*mWW^3*t + 11026*ep^4*mtt^3*mWW^3*t + 192*mtt^2*mWW^4*t + 1483*ep*mtt^2*mWW^4*t - 34*ep^2*mtt^2*mWW^4*t - 14243*ep^3*mtt^2*mWW^4*t - 15958*ep^4*mtt^2*mWW^4*t - 64*mtt*mWW^5*t - 844*ep*mtt*mWW^5*t - 508*ep^2*mtt*mWW^5*t + 7716*ep^3*mtt*mWW^5*t + 9576*ep^4*mtt*mWW^5*t + 162*ep*mWW^6*t + 230*ep^2*mWW^6*t - 1460*ep^3*mWW^6*t - 2064*ep^4*mWW^6*t - 129*ep*mtt^4*mWW*s*t - 36*ep^2*mtt^4*mWW*s*t + 1215*ep^3*mtt^4*mWW*s*t + 1542*ep^4*mtt^4*mWW*s*t - 192*mtt^3*mWW^2*s*t - 635*ep*mtt^3*mWW^2*s*t + 1182*ep^2*mtt^3*mWW^2*s*t + 7367*ep^3*mtt^3*mWW^2*s*t + 5838*ep^4*mtt^3*mWW^2*s*t + 448*mtt^2*mWW^3*s*t + 2363*ep*mtt^2*mWW^3*s*t - 1880*ep^2*mtt^2*mWW^3*s*t - 24405*ep^3*mtt^2*mWW^3*s*t - 23554*ep^4*mtt^2*mWW^3*s*t - 320*mtt*mWW^4*s*t - 2257*ep*mtt*mWW^4*s*t + 498*ep^2*mtt*mWW^4*s*t + 21869*ep^3*mtt*mWW^4*s*t + 23290*ep^4*mtt*mWW^4*s*t + 64*mWW^5*s*t + 658*ep*mWW^5*s*t + 236*ep^2*mWW^5*s*t - 6046*ep^3*mWW^5*s*t - 7116*ep^4*mWW^5*s*t + 171*ep*mtt^3*mWW*s^2*t - 54*ep^2*mtt^3*mWW*s^2*t - 2007*ep^3*mtt^3*mWW*s^2*t - 2430*ep^4*mtt^3*mWW*s^2*t + 192*mtt^2*mWW^2*s^2*t + 679*ep*mtt^2*mWW^2*s^2*t - 1194*ep^2*mtt^2*mWW^2*s^2*t - 7135*ep^3*mtt^2*mWW^2*s^2*t - 4974*ep^4*mtt^2*mWW^2*s^2*t - 320*mtt*mWW^3*s^2*t - 1654*ep*mtt*mWW^3*s^2*t + 1656*ep^2*mtt*mWW^3*s^2*t + 16894*ep^3*mtt*mWW^3*s^2*t + 14972*ep^4*mtt*mWW^3*s^2*t + 128*mWW^4*s^2*t + 800*ep*mWW^4*s^2*t - 436*ep^2*mWW^4*s^2*t - 7836*ep^3*mWW^4*s^2*t - 7656*ep^4*mWW^4*s^2*t - 69*ep*mtt^2*mWW*s^3*t + 198*ep^2*mtt^2*mWW*s^3*t + 1461*ep^3*mtt^2*mWW*s^3*t + 1578*ep^4*mtt^2*mWW*s^3*t - 64*mtt*mWW^2*s^3*t - 313*ep*mtt*mWW^2*s^3*t + 362*ep^2*mtt*mWW^2*s^3*t + 2493*ep^3*mtt*mWW^2*s^3*t + 1338*ep^4*mtt*mWW^2*s^3*t + 64*mWW^3*s^3*t + 340*ep*mWW^3*s^3*t - 450*ep^2*mWW^3*s^3*t - 3330*ep^3*mWW^3*s^3*t - 2444*ep^4*mWW^3*s^3*t - 24*ep*mtt*mWW*s^4*t - 180*ep^2*mtt*mWW*s^4*t - 396*ep^3*mtt*mWW*s^4*t - 264*ep^4*mtt*mWW*s^4*t + 54*ep*mWW^2*s^4*t + 30*ep^2*mWW^2*s^4*t - 144*ep^3*mWW^2*s^4*t + 24*ep^4*mWW^2*s^4*t + 18*ep*mWW*s^5*t + 54*ep^2*mWW*s^5*t - 72*ep^4*mWW*s^5*t + 18*ep*mtt^5*t^2 + 24*ep^2*mtt^5*t^2 - 102*ep^3*mtt^5*t^2 - 156*ep^4*mtt^5*t^2 - 32*mtt^4*mWW*t^2 - 326*ep*mtt^4*mWW*t^2 - 26*ep^2*mtt^4*mWW*t^2 + 2952*ep^3*mtt^4*mWW*t^2 + 3552*ep^4*mtt^4*mWW*t^2 + 96*mtt^3*mWW^2*t^2 + 1028*ep*mtt^3*mWW^2*t^2 + 176*ep^2*mtt^3*mWW^2*t^2 - 9436*ep^3*mtt^3*mWW^2*t^2 - 11568*ep^4*mtt^3*mWW^2*t^2 - 96*mtt^2*mWW^3*t^2 - 1286*ep*mtt^2*mWW^3*t^2 - 558*ep^2*mtt^2*mWW^3*t^2 + 11572*ep^3*mtt^2*mWW^3*t^2 + 14824*ep^4*mtt^2*mWW^3*t^2 + 32*mtt*mWW^4*t^2 + 702*ep*mtt*mWW^4*t^2 + 564*ep^2*mtt*mWW^4*t^2 - 6166*ep^3*mtt*mWW^4*t^2 - 8404*ep^4*mtt*mWW^4*t^2 - 136*ep*mWW^5*t^2 - 180*ep^2*mWW^5*t^2 + 1180*ep^3*mWW^5*t^2 + 1752*ep^4*mWW^5*t^2 - 60*ep*mtt^4*s*t^2 - 84*ep^2*mtt^4*s*t^2 + 312*ep^3*mtt^4*s*t^2 + 480*ep^4*mtt^4*s*t^2 + 96*mtt^3*mWW*s*t^2 + 970*ep*mtt^3*mWW*s*t^2 + 70*ep^2*mtt^3*mWW*s*t^2 - 8744*ep^3*mtt^3*mWW*s*t^2 - 10464*ep^4*mtt^3*mWW*s*t^2 - 224*mtt^2*mWW^2*s*t^2 - 2330*ep*mtt^2*mWW^2*s*t^2 - 322*ep^2*mtt^2*mWW^2*s*t^2 + 21452*ep^3*mtt^2*mWW^2*s*t^2 + 26136*ep^4*mtt^2*mWW^2*s*t^2 + 160*mtt*mWW^3*s*t^2 + 1966*ep*mtt*mWW^3*s*t^2 + 716*ep^2*mtt*mWW^3*s*t^2 - 17862*ep^3*mtt*mWW^3*s*t^2 - 22660*ep^4*mtt*mWW^3*s*t^2 - 32*mWW^4*s*t^2 - 546*ep*mWW^4*s*t^2 - 380*ep^2*mWW^4*s*t^2 + 4842*ep^3*mWW^4*s*t^2 + 6508*ep^4*mWW^4*s*t^2 + 72*ep*mtt^3*s^2*t^2 + 108*ep^2*mtt^3*s^2*t^2 - 324*ep^3*mtt^3*s^2*t^2 - 504*ep^4*mtt^3*s^2*t^2 - 96*mtt^2*mWW*s^2*t^2 - 998*ep*mtt^2*mWW*s^2*t^2 - 98*ep^2*mtt^2*mWW*s^2*t^2 + 8872*ep^3*mtt^2*mWW*s^2*t^2 + 10608*ep^4*mtt^2*mWW*s^2*t^2 + 160*mtt*mWW^2*s^2*t^2 + 1624*ep*mtt*mWW^2*s^2*t^2 + 164*ep^2*mtt*mWW^2*s^2*t^2 - 14980*ep^3*mtt*mWW^2*s^2*t^2 - 18144*ep^4*mtt*mWW^2*s^2*t^2 - 64*mWW^3*s^2*t^2 - 696*ep*mWW^3*s^2*t^2 - 174*ep^2*mWW^3*s^2*t^2 + 6418*ep^3*mWW^3*s^2*t^2 + 8028*ep^4*mWW^3*s^2*t^2 - 36*ep*mtt^2*s^3*t^2 - 60*ep^2*mtt^2*s^3*t^2 + 120*ep^3*mtt^2*s^3*t^2 + 192*ep^4*mtt^2*s^3*t^2 + 32*mtt*mWW*s^3*t^2 + 390*ep*mtt*mWW*s^3*t^2 + 90*ep^2*mtt*mWW*s^3*t^2 - 3320*ep^3*mtt*mWW*s^3*t^2 - 4032*ep^4*mtt*mWW*s^3*t^2 - 32*mWW^2*s^3*t^2 - 322*ep*mWW^2*s^3*t^2 - 18*ep^2*mWW^2*s^3*t^2 + 2964*ep^3*mWW^2*s^3*t^2 + 3576*ep^4*mWW^2*s^3*t^2 + 6*ep*mtt*s^4*t^2 + 12*ep^2*mtt*s^4*t^2 - 6*ep^3*mtt*s^4*t^2 - 12*ep^4*mtt*s^4*t^2 - 36*ep*mWW*s^4*t^2 - 36*ep^2*mWW*s^4*t^2 + 240*ep^3*mWW*s^4*t^2 + 336*ep^4*mWW*s^4*t^2 + 10*ep*mtt^3*mWW*t^3 + 14*ep^2*mtt^3*mWW*t^3 - 64*ep^3*mtt^3*mWW*t^3 - 104*ep^4*mtt^3*mWW*t^3 - 30*ep*mtt^2*mWW^2*t^3 - 38*ep^2*mtt^2*mWW^2*t^3 + 208*ep^3*mtt^2*mWW^2*t^3 + 328*ep^4*mtt^2*mWW^2*t^3 + 30*ep*mtt*mWW^3*t^3 + 34*ep^2*mtt*mWW^3*t^3 - 224*ep^3*mtt*mWW^3*t^3 - 344*ep^4*mtt*mWW^3*t^3 - 10*ep*mWW^4*t^3 - 10*ep^2*mWW^4*t^3 + 80*ep^3*mWW^4*t^3 + 120*ep^4*mWW^4*t^3 - 30*ep*mtt^2*mWW*s*t^3 - 42*ep^2*mtt^2*mWW*s*t^3 + 192*ep^3*mtt^2*mWW*s*t^3 + 312*ep^4*mtt^2*mWW*s*t^3 + 60*ep*mtt*mWW^2*s*t^3 + 76*ep^2*mtt*mWW^2*s*t^3 - 416*ep^3*mtt*mWW^2*s*t^3 - 656*ep^4*mtt*mWW^2*s*t^3 - 30*ep*mWW^3*s*t^3 - 34*ep^2*mWW^3*s*t^3 + 224*ep^3*mWW^3*s*t^3 + 344*ep^4*mWW^3*s*t^3 + 30*ep*mtt*mWW*s^2*t^3 + 42*ep^2*mtt*mWW*s^2*t^3 - 192*ep^3*mtt*mWW*s^2*t^3 - 312*ep^4*mtt*mWW*s^2*t^3 - 30*ep*mWW^2*s^2*t^3 - 38*ep^2*mWW^2*s^2*t^3 + 208*ep^3*mWW^2*s^2*t^3 + 328*ep^4*mWW^2*s^2*t^3 - 10*ep*mWW*s^3*t^3 - 14*ep^2*mWW*s^3*t^3 + 64*ep^3*mWW*s^3*t^3 + 104*ep^4*mWW*s^3*t^3))/(8*ep^3*(1 + ep)*(1 + 2*ep)^2*mWW*(-mtt + mWW)*s*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)^2)}, {-((mWW*(mtt - mWW - s)*s^3)/(ep*(mtt - mWW))), -((1 + ep)*s^3*(mWW - t))/(2*ep*(1 + 2*ep)), (s^2*(mtt^2 + 3*ep*mtt^2 - mtt*mWW - 3*ep*mtt*mWW - mtt*s - 3*ep*mtt*s - mWW*s - ep*mWW*s - 2*ep*mtt*t + 2*ep*mWW*t))/(2*ep*(mtt - mWW)), (mtt*s^2)/(mtt - mWW), (s^2*(3*mtt*mWW^2 + 9*ep*mtt*mWW^2 - 6*ep*mWW^3 - 6*mWW^2*s - 18*ep*mWW^2*s - 2*mtt*mWW*t - 6*ep*mtt*mWW*t + 4*ep*mWW^2*t - 2*mWW*s*t - 16*ep*mWW*s*t - mtt*t^2 - 3*ep*mtt*t^2 + 2*ep*mWW*t^2 + 2*ep*s*t^2))/(8*ep*(1 + ep)*(mtt - mWW)*mWW*(mWW - t)), (-3*(-1 + 2*ep)*s^2*(mtt*mWW + 3*ep*mtt*mWW - 2*ep*mWW^2 - 2*mWW*s - 6*ep*mWW*s - mtt*t - 3*ep*mtt*t + 2*ep*mWW*t + 2*ep*s*t))/(8*ep*(1 + ep)*(mtt - mWW)*mWW*(mWW - t)), (s*(-2*mtt*mWW^2*s - 11*ep*mtt*mWW^2*s - 15*ep^2*mtt*mWW^2*s + 5*ep*mWW^3*s + 11*ep^2*mWW^3*s + 4*mWW^2*s^2 + 24*ep*mWW^2*s^2 + 32*ep^2*mWW^2*s^2 + 2*mtt^2*mWW*t + 14*ep*mtt^2*mWW*t + 24*ep^2*mtt^2*mWW*t - 2*mtt*mWW^2*t - 19*ep*mtt*mWW^2*t - 35*ep^2*mtt*mWW^2*t + 5*ep*mWW^3*t + 11*ep^2*mWW^3*t - 10*mtt*mWW*s*t - 64*ep*mtt*mWW*s*t - 90*ep^2*mtt*mWW*s*t + 10*mWW^2*s*t + 52*ep*mWW^2*s*t + 66*ep^2*mWW^2*s*t + 4*mWW*s^2*t + 24*ep*mWW*s^2*t + 32*ep^2*mWW*s^2*t + 6*mtt^2*t^2 + 34*ep*mtt^2*t^2 + 40*ep^2*mtt^2*t^2 - 12*mtt*mWW*t^2 - 62*ep*mtt*mWW*t^2 - 74*ep^2*mtt*mWW*t^2 + 6*mWW^2*t^2 + 28*ep*mWW^2*t^2 + 34*ep^2*mWW^2*t^2 - 4*mtt*s*t^2 - 21*ep*mtt*s*t^2 - 23*ep^2*mtt*s*t^2 + 6*mWW*s*t^2 + 39*ep*mWW*s*t^2 + 51*ep^2*mWW*s*t^2 - 2*mtt*t^3 - 15*ep*mtt*t^3 - 19*ep^2*mtt*t^3 + 2*mWW*t^3 + 15*ep*mWW*t^3 + 19*ep^2*mWW*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mWW + t)^2), (3*ep*(s + t)^2*(mtt*mWW + 3*ep*mtt*mWW - mWW^2 - 3*ep*mWW^2 - 4*mWW*s - 8*ep*mWW*s + 3*mtt*t + 5*ep*mtt*t - 3*mWW*t - 5*ep*mWW*t))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mWW - t)^2), 0, (ep*(mtt - s)^2)/((1 + 2*ep)*(mtt - mWW)), -((ep*(mtt - s)^2)/((1 + 2*ep)*mWW)), -(s*(-mtt + s + t)*(-3*ep*mtt*mWW - 7*ep^2*mtt*mWW + 3*ep*mWW^2 + 7*ep^2*mWW^2 + 4*mWW*s + 22*ep*mWW*s + 28*ep^2*mWW*s + 2*mtt*t + 13*ep*mtt*t + 15*ep^2*mtt*t - 2*mWW*t - 13*ep*mWW*t - 15*ep^2*mWW*t + 2*ep*s*t + 4*ep^2*s*t))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mWW + t)), (-3*ep*(mtt + ep*mtt - mWW - ep*mWW + 2*s + 4*ep*s)*(mtt - s - t)^2)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mWW - t)), -((s*(3*ep*mtt^2*mWW^2 - 3*ep*mtt*mWW^3 - 2*mtt*mWW^2*s - 11*ep*mtt*mWW^2*s + 3*ep*mWW^3*s + 2*mWW^2*s^2 + 8*ep*mWW^2*s^2 + 4*mtt^2*mWW*t + 10*ep*mtt^2*mWW*t - 4*mtt*mWW^2*t - 16*ep*mtt*mWW^2*t + 6*ep*mWW^3*t - 6*mtt*mWW*s*t - 18*ep*mtt*mWW*s*t + 8*mWW^2*s*t + 26*ep*mWW^2*s*t + 2*mWW*s^2*t + 8*ep*mWW*s^2*t + 3*ep*mtt^2*t^2 - 6*mtt*mWW*t^2 - 15*ep*mtt*mWW*t^2 + 6*mWW^2*t^2 + 12*ep*mWW^2*t^2 - 3*ep*mtt*s*t^2 + 3*ep*mWW*s*t^2 + 2*mtt*t^3 + 2*ep*mtt*t^3 - 2*mWW*t^3 - 2*ep*mWW*t^3))/(ep*(1 + ep)*(mtt - mWW)*(-mWW + t)^2)), (-3*(-1 + 2*ep)*(mtt - s)^2*(mtt*mWW - mWW^2 - 2*mWW*s + mtt*t - mWW*t))/((1 + ep)*(mtt - mWW)*(mWW - t)^2), ((-1 + 2*ep)^2*mtt*(mtt + s))/(ep*(1 + 2*ep)*(mtt - mWW)^2), -(((-1 + 2*ep)^2*(1 + 4*ep))/(ep^2*(1 + 2*ep))), ((mtt - s)*(8*ep^2*mtt^5*mWW + 8*ep^3*mtt^5*mWW - 32*ep^2*mtt^4*mWW^2 - 32*ep^3*mtt^4*mWW^2 - 8*ep*mtt^3*mWW^3 + 64*ep^2*mtt^3*mWW^3 + 72*ep^3*mtt^3*mWW^3 + 16*ep*mtt^2*mWW^4 - 64*ep^2*mtt^2*mWW^4 - 80*ep^3*mtt^2*mWW^4 - 8*ep*mtt*mWW^5 + 24*ep^2*mtt*mWW^5 + 32*ep^3*mtt*mWW^5 + ep*mtt^4*mWW*s - 27*ep^2*mtt^4*mWW*s - 26*ep^3*mtt^4*mWW*s - mtt^3*mWW^2*s - 5*ep*mtt^3*mWW^2*s + 96*ep^2*mtt^3*mWW^2*s + 100*ep^3*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s + 33*ep*mtt^2*mWW^3*s - 143*ep^2*mtt^2*mWW^3*s - 282*ep^3*mtt^2*mWW^3*s - mtt*mWW^4*s - 39*ep*mtt*mWW^4*s + 98*ep^2*mtt*mWW^4*s + 248*ep^3*mtt*mWW^4*s + 10*ep*mWW^5*s - 24*ep^2*mWW^5*s - 40*ep^3*mWW^5*s - 5*ep*mtt^3*mWW*s^2 + 7*ep^2*mtt^3*mWW*s^2 - 14*ep^3*mtt^3*mWW*s^2 + 4*mtt^2*mWW^2*s^2 + 12*ep*mtt^2*mWW^2*s^2 - 34*ep^2*mtt^2*mWW^2*s^2 + 36*ep^3*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 - 45*ep*mtt*mWW^3*s^2 + 57*ep^2*mtt*mWW^3*s^2 + 210*ep^3*mtt*mWW^3*s^2 + 2*mWW^4*s^2 + 42*ep*mWW^4*s^2 - 38*ep^2*mWW^4*s^2 - 244*ep^3*mWW^4*s^2 + 9*ep*mtt^2*mWW*s^3 + 61*ep^2*mtt^2*mWW*s^3 + 118*ep^3*mtt^2*mWW*s^3 - 5*mtt*mWW^2*s^3 - 9*ep*mtt*mWW^2*s^3 - 92*ep^2*mtt*mWW^2*s^3 - 244*ep^3*mtt*mWW^2*s^3 + 4*mWW^3*s^3 + 20*ep*mWW^3*s^3 + 22*ep^2*mWW^3*s^3 - 7*ep*mtt*mWW*s^4 - 75*ep^2*mtt*mWW*s^4 - 130*ep^3*mtt*mWW*s^4 + 2*mWW^2*s^4 + 2*ep*mWW^2*s^4 + 62*ep^2*mWW^2*s^4 + 140*ep^3*mWW^2*s^4 + 2*ep*mWW*s^5 + 26*ep^2*mWW*s^5 + 44*ep^3*mWW*s^5 - 8*ep^2*mtt^5*t - 8*ep^3*mtt^5*t + 32*ep^2*mtt^4*mWW*t + 32*ep^3*mtt^4*mWW*t + 8*ep*mtt^3*mWW^2*t - 64*ep^2*mtt^3*mWW^2*t - 72*ep^3*mtt^3*mWW^2*t - 16*ep*mtt^2*mWW^3*t + 64*ep^2*mtt^2*mWW^3*t + 80*ep^3*mtt^2*mWW^3*t + 8*ep*mtt*mWW^4*t - 24*ep^2*mtt*mWW^4*t - 32*ep^3*mtt*mWW^4*t - ep*mtt^4*s*t + 27*ep^2*mtt^4*s*t + 26*ep^3*mtt^4*s*t + mtt^3*mWW*s*t + 5*ep*mtt^3*mWW*s*t - 96*ep^2*mtt^3*mWW*s*t - 100*ep^3*mtt^3*mWW*s*t - 2*mtt^2*mWW^2*s*t - 33*ep*mtt^2*mWW^2*s*t + 143*ep^2*mtt^2*mWW^2*s*t + 282*ep^3*mtt^2*mWW^2*s*t + mtt*mWW^3*s*t + 39*ep*mtt*mWW^3*s*t - 98*ep^2*mtt*mWW^3*s*t - 248*ep^3*mtt*mWW^3*s*t - 10*ep*mWW^4*s*t + 24*ep^2*mWW^4*s*t + 40*ep^3*mWW^4*s*t + 3*ep*mtt^3*s^2*t - 31*ep^2*mtt^3*s^2*t - 26*ep^3*mtt^3*s^2*t - 2*mtt^2*mWW*s^2*t - 12*ep*mtt^2*mWW*s^2*t + 98*ep^2*mtt^2*mWW*s^2*t + 108*ep^3*mtt^2*mWW*s^2*t + 2*mtt*mWW^2*s^2*t + 27*ep*mtt*mWW^2*s^2*t - 89*ep^2*mtt*mWW^2*s^2*t - 234*ep^3*mtt*mWW^2*s^2*t - 22*ep*mWW^3*s^2*t + 30*ep^2*mWW^3*s^2*t + 164*ep^3*mWW^3*s^2*t - 3*ep*mtt^2*s^3*t + 11*ep^2*mtt^2*s^3*t + 2*ep^3*mtt^2*s^3*t + mtt*mWW*s^3*t + 9*ep*mtt*mWW*s^3*t - 36*ep^2*mtt*mWW*s^3*t - 44*ep^3*mtt*mWW*s^3*t - 2*ep*mWW^2*s^3*t + 10*ep^2*mWW^2*s^3*t + 24*ep^3*mWW^2*s^3*t + ep*mtt*s^4*t + 3*ep^2*mtt*s^4*t + 10*ep^3*mtt*s^4*t - 2*ep*mWW*s^4*t + 2*ep^2*mWW*s^4*t + 4*ep^3*mWW*s^4*t - 2*ep^2*s^5*t - 4*ep^3*s^5*t))/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(4*ep*mtt^4*mWW + 4*ep^2*mtt^4*mWW - 8*ep*mtt^3*mWW^2 - 8*ep^2*mtt^3*mWW^2 + 4*ep*mtt^2*mWW^3 + 4*ep^2*mtt^2*mWW^3 + mtt^3*mWW*s - 7*ep*mtt^3*mWW*s - 6*ep^2*mtt^3*mWW*s - 2*mtt^2*mWW^2*s + 4*ep*mtt^2*mWW^2*s - 12*ep^2*mtt^2*mWW^2*s + mtt*mWW^3*s + 5*ep*mtt*mWW^3*s + 22*ep^2*mtt*mWW^3*s - 2*ep*mWW^4*s - 4*ep^2*mWW^4*s - 4*mtt^2*mWW*s^2 - 12*ep*mtt^2*mWW*s^2 - 20*ep^2*mtt^2*mWW*s^2 + 6*mtt*mWW^2*s^2 + 40*ep*mtt*mWW^2*s^2 + 82*ep^2*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 30*ep*mWW^3*s^2 - 64*ep^2*mWW^3*s^2 + 5*mtt*mWW*s^3 + 29*ep*mtt*mWW*s^3 + 42*ep^2*mtt*mWW*s^3 - 4*mWW^2*s^3 - 36*ep*mWW^2*s^3 - 62*ep^2*mWW^2*s^3 - 2*mWW*s^4 - 14*ep*mWW*s^4 - 20*ep^2*mWW*s^4 - 4*ep*mtt^4*t - 4*ep^2*mtt^4*t + 8*ep*mtt^3*mWW*t + 8*ep^2*mtt^3*mWW*t - 4*ep*mtt^2*mWW^2*t - 4*ep^2*mtt^2*mWW^2*t - mtt^3*s*t + 7*ep*mtt^3*s*t + 6*ep^2*mtt^3*s*t + 2*mtt^2*mWW*s*t - 4*ep*mtt^2*mWW*s*t + 12*ep^2*mtt^2*mWW*s*t - mtt*mWW^2*s*t - 5*ep*mtt*mWW^2*s*t - 22*ep^2*mtt*mWW^2*s*t + 2*ep*mWW^3*s*t + 4*ep^2*mWW^3*s*t + 2*mtt^2*s^2*t + 4*ep^2*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 4*ep*mtt*mWW*s^2*t - 26*ep^2*mtt*mWW*s^2*t + 6*ep*mWW^2*s^2*t + 24*ep^2*mWW^2*s^2*t - mtt*s^3*t - 5*ep*mtt*s^3*t - 10*ep^2*mtt*s^3*t + 6*ep^2*mWW*s^3*t + 2*ep*s^4*t + 4*ep^2*s^4*t))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), (4*ep*mtt^5*mWW^2 - 2*mtt^4*mWW^3 - 14*ep*mtt^4*mWW^3 + 4*mtt^3*mWW^4 + 16*ep*mtt^3*mWW^4 - 2*mtt^2*mWW^5 - 6*ep*mtt^2*mWW^5 - 11*mtt^4*mWW^2*s - 33*ep*mtt^4*mWW^2*s + 27*mtt^3*mWW^3*s + 77*ep*mtt^3*mWW^3*s - 17*mtt^2*mWW^4*s - 51*ep*mtt^2*mWW^4*s + mtt*mWW^5*s + 7*ep*mtt*mWW^5*s + 34*mtt^3*mWW^2*s^2 + 78*ep*mtt^3*mWW^2*s^2 - 55*mtt^2*mWW^3*s^2 - 129*ep*mtt^2*mWW^3*s^2 + 20*mtt*mWW^4*s^2 + 52*ep*mtt*mWW^4*s^2 - mWW^5*s^2 - 3*ep*mWW^5*s^2 - 35*mtt^2*mWW^2*s^3 - 73*ep*mtt^2*mWW^2*s^3 + 42*mtt*mWW^3*s^3 + 90*ep*mtt*mWW^3*s^3 - 9*mWW^4*s^3 - 19*ep*mWW^4*s^3 + 12*mtt*mWW^2*s^4 + 24*ep*mtt*mWW^2*s^4 - 12*mWW^3*s^4 - 24*ep*mWW^3*s^4 + 12*mtt^5*mWW*t + 20*ep*mtt^5*mWW*t - 33*mtt^4*mWW^2*t - 59*ep*mtt^4*mWW^2*t + 31*mtt^3*mWW^3*t + 61*ep*mtt^3*mWW^3*t - 11*mtt^2*mWW^4*t - 25*ep*mtt^2*mWW^4*t + mtt*mWW^5*t + 3*ep*mtt*mWW^5*t - 41*mtt^4*mWW*s*t - 71*ep*mtt^4*mWW*s*t + 95*mtt^3*mWW^2*s*t + 173*ep*mtt^3*mWW^2*s*t - 74*mtt^2*mWW^3*s*t - 138*ep*mtt^2*mWW^3*s*t + 19*mtt*mWW^4*s*t + 33*ep*mtt*mWW^4*s*t + mWW^5*s*t + 3*ep*mWW^5*s*t + 46*mtt^3*mWW*s^2*t + 82*ep*mtt^3*mWW*s^2*t - 92*mtt^2*mWW^2*s^2*t - 168*ep*mtt^2*mWW^2*s^2*t + 50*mtt*mWW^3*s^2*t + 90*ep*mtt*mWW^3*s^2*t - 17*mtt^2*mWW*s^3*t - 31*ep*mtt^2*mWW*s^3*t + 30*mtt*mWW^2*s^3*t + 54*ep*mtt*mWW^2*s^3*t - 9*mWW^3*s^3*t - 19*ep*mWW^3*s^3*t + 4*mtt^5*t^2 + 8*ep*mtt^5*t^2 - 17*mtt^4*mWW*t^2 - 31*ep*mtt^4*mWW*t^2 + 25*mtt^3*mWW^2*t^2 + 43*ep*mtt^3*mWW^2*t^2 - 15*mtt^2*mWW^3*t^2 - 25*ep*mtt^2*mWW^3*t^2 + 3*mtt*mWW^4*t^2 + 5*ep*mtt*mWW^4*t^2 - 8*mtt^4*s*t^2 - 16*ep*mtt^4*s*t^2 + 30*mtt^3*mWW*s*t^2 + 54*ep*mtt^3*mWW*s*t^2 - 29*mtt^2*mWW^2*s*t^2 - 51*ep*mtt^2*mWW^2*s*t^2 + 4*mtt*mWW^3*s*t^2 + 8*ep*mtt*mWW^3*s*t^2 + 3*mWW^4*s*t^2 + 5*ep*mWW^4*s*t^2 + 4*mtt^3*s^2*t^2 + 8*ep*mtt^3*s^2*t^2 - 13*mtt^2*mWW*s^2*t^2 - 23*ep*mtt^2*mWW*s^2*t^2 + 10*mtt*mWW^2*s^2*t^2 + 18*ep*mtt*mWW^2*s^2*t^2 - 3*mWW^3*s^2*t^2 - 5*ep*mWW^3*s^2*t^2 - 2*mWW^2*s^3*t^2 - 2*ep*mWW^2*s^3*t^2)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*(mWW - t)^2), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(ep*mtt^3*mWW^2 - mtt^2*mWW^3 - 3*ep*mtt^2*mWW^3 + mtt*mWW^4 + 2*ep*mtt*mWW^4 - 2*mtt^2*mWW^2*s - 5*ep*mtt^2*mWW^2*s + 3*mtt*mWW^3*s + 7*ep*mtt*mWW^3*s - ep*mWW^4*s + 2*mtt*mWW^2*s^2 + 4*ep*mtt*mWW^2*s^2 - mWW^3*s^2 - 3*ep*mWW^3*s^2 + 3*mtt^3*mWW*t + 5*ep*mtt^3*mWW*t - 5*mtt^2*mWW^2*t - 11*ep*mtt^2*mWW^2*t + 3*mtt*mWW^3*t + 9*ep*mtt*mWW^3*t - mWW^4*t - 3*ep*mWW^4*t - 5*mtt^2*mWW*s*t - 9*ep*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 20*ep*mtt*mWW^2*s*t - 7*mWW^3*s*t - 13*ep*mWW^3*s*t + 2*mtt*mWW*s^2*t + 4*ep*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 6*ep*mWW^2*s^2*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - 6*mtt^2*mWW*t^2 - 10*ep*mtt^2*mWW*t^2 + 8*mtt*mWW^2*t^2 + 13*ep*mtt*mWW^2*t^2 - 3*mWW^3*t^2 - 5*ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 3*mtt*mWW*s*t^2 + 5*ep*mtt*mWW*s*t^2 - mWW^2*s*t^2 - 2*ep*mWW^2*s*t^2 + mWW*s^2*t^2 + ep*mWW*s^2*t^2))/(ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*(mWW - t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^2*mWW + 4*ep*mtt^2*mWW - 2*mtt*mWW^2 - 4*ep*mtt*mWW^2 - 5*mtt*mWW*s - 9*ep*mtt*mWW*s - mWW^2*s - ep*mWW^2*s + 2*mtt^2*t + 4*ep*mtt^2*t - 3*mtt*mWW*t - 7*ep*mtt*mWW*t + mWW^2*t + 3*ep*mWW^2*t + mtt*s*t + ep*mtt*s*t + 5*mWW*s*t + 9*ep*mWW*s*t - 3*mtt*t^2 - 5*ep*mtt*t^2 + 3*mWW*t^2 + 5*ep*mWW*t^2))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mWW - t)^2), (3*(-1 + 2*ep)*(-1 + 3*ep)*(ep*mtt^2*mWW + 4*ep^2*mtt^2*mWW + 4*ep^3*mtt^2*mWW - mtt*mWW^2 - 8*ep*mtt*mWW^2 - 19*ep^2*mtt*mWW^2 - 13*ep^3*mtt*mWW^2 + mWW^3 + 7*ep*mWW^3 + 15*ep^2*mWW^3 + 9*ep^3*mWW^3 - 3*ep*mtt*mWW*s - 12*ep^2*mtt*mWW*s - 12*ep^3*mtt*mWW*s + 3*ep*mWW^2*s + 10*ep^2*mWW^2*s + 8*ep^3*mWW^2*s + 2*ep*mWW*s^2 + 8*ep^2*mWW*s^2 + 8*ep^3*mWW*s^2 + ep*mtt^2*t + 4*ep^2*mtt^2*t + 4*ep^3*mtt^2*t + 2*mtt*mWW*t + 9*ep*mtt*mWW*t + 12*ep^2*mtt*mWW*t + 2*ep^3*mtt*mWW*t - 2*mWW^2*t - 10*ep*mWW^2*t - 16*ep^2*mWW^2*t - 6*ep^3*mWW^2*t - ep*mtt*s*t - 4*ep^2*mtt*s*t - 4*ep^3*mtt*s*t + 3*ep*mWW*s*t + 14*ep^2*mWW*s*t + 16*ep^3*mWW*s*t - mtt*t^2 - 7*ep*mtt*t^2 - 17*ep^2*mtt*t^2 - 13*ep^3*mtt*t^2 + mWW*t^2 + 7*ep*mWW*t^2 + 17*ep^2*mWW*t^2 + 13*ep^3*mWW*t^2))/(2*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*(mWW - t)^2), -((-1 + 2*ep)^2*(mtt - s)^2*(mtt^3*mWW + ep*mtt^3*mWW + 2*mtt^2*mWW^2 + 6*ep*mtt^2*mWW^2 - 3*mtt*mWW^3 - 7*ep*mtt*mWW^3 + 4*mtt^2*mWW*s + 10*ep*mtt^2*mWW*s - 7*mtt*mWW^2*s - 17*ep*mtt*mWW^2*s + 3*mWW^3*s + 7*ep*mWW^3*s - 11*mtt*mWW*s^2 - 23*ep*mtt*mWW*s^2 + 5*mWW^2*s^2 + 11*ep*mWW^2*s^2 + 6*mWW*s^3 + 12*ep*mWW*s^3 + 2*mtt^3*t + 2*ep*mtt^3*t - 7*mtt^2*mWW*t - 11*ep*mtt^2*mWW*t + 4*mtt*mWW^2*t + 8*ep*mtt*mWW^2*t + mWW^3*t + ep*mWW^3*t - 4*mtt^2*s*t - 4*ep*mtt^2*s*t + 11*mtt*mWW*s*t + 17*ep*mtt*mWW*s*t - 7*mWW^2*s*t - 13*ep*mWW^2*s*t + 2*mtt*s^2*t + 2*ep*mtt*s^2*t - 4*mWW*s^2*t - 6*ep*mWW*s^2*t))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s*(mWW - t)), ((-1 + ep)*(-1 + 2*ep)*(4*ep^2*mtt^6*mWW + 4*ep^3*mtt^6*mWW - 16*ep^2*mtt^5*mWW^2 - 16*ep^3*mtt^5*mWW^2 - 4*ep*mtt^4*mWW^3 + 32*ep^2*mtt^4*mWW^3 + 36*ep^3*mtt^4*mWW^3 + 8*ep*mtt^3*mWW^4 - 32*ep^2*mtt^3*mWW^4 - 40*ep^3*mtt^3*mWW^4 - 4*ep*mtt^2*mWW^5 + 12*ep^2*mtt^2*mWW^5 + 16*ep^3*mtt^2*mWW^5 - 16*ep^2*mtt^5*mWW*s - 16*ep^3*mtt^5*mWW*s - mtt^4*mWW^2*s - ep*mtt^4*mWW^2*s + 66*ep^2*mtt^4*mWW^2*s + 72*ep^3*mtt^4*mWW^2*s + 3*mtt^3*mWW^3*s + 13*ep*mtt^3*mWW^3*s - 114*ep^2*mtt^3*mWW^3*s - 200*ep^3*mtt^3*mWW^3*s - 3*mtt^2*mWW^4*s - 21*ep*mtt^2*mWW^4*s + 90*ep^2*mtt^2*mWW^4*s + 272*ep^3*mtt^2*mWW^4*s + mtt*mWW^5*s + 15*ep*mtt*mWW^5*s - 38*ep^2*mtt*mWW^5*s - 176*ep^3*mtt*mWW^5*s - 6*ep*mWW^6*s + 12*ep^2*mWW^6*s + 48*ep^3*mWW^6*s + 24*ep^2*mtt^4*mWW*s^2 + 24*ep^3*mtt^4*mWW*s^2 + 4*mtt^3*mWW^2*s^2 + 8*ep*mtt^3*mWW^2*s^2 - 120*ep^2*mtt^3*mWW^2*s^2 - 168*ep^3*mtt^3*mWW^2*s^2 - 10*mtt^2*mWW^3*s^2 - 32*ep*mtt^2*mWW^3*s^2 + 214*ep^2*mtt^2*mWW^3*s^2 + 448*ep^3*mtt^2*mWW^3*s^2 + 8*mtt*mWW^4*s^2 + 42*ep*mtt*mWW^4*s^2 - 182*ep^2*mtt*mWW^4*s^2 - 508*ep^3*mtt*mWW^4*s^2 - 2*mWW^5*s^2 - 22*ep*mWW^5*s^2 + 72*ep^2*mWW^5*s^2 + 216*ep^3*mWW^5*s^2 - 16*ep^2*mtt^3*mWW*s^3 - 16*ep^3*mtt^3*mWW*s^3 - 5*mtt^2*mWW^2*s^3 - 13*ep*mtt^2*mWW^2*s^3 + 106*ep^2*mtt^2*mWW^2*s^3 + 184*ep^3*mtt^2*mWW^2*s^3 + 9*mtt*mWW^3*s^3 + 29*ep*mtt*mWW^3*s^3 - 168*ep^2*mtt*mWW^3*s^3 - 356*ep^3*mtt*mWW^3*s^3 - 4*mWW^4*s^3 - 20*ep*mWW^4*s^3 + 90*ep^2*mWW^4*s^3 + 204*ep^3*mWW^4*s^3 + 4*ep^2*mtt^2*mWW*s^4 + 4*ep^3*mtt^2*mWW*s^4 + 2*mtt*mWW^2*s^4 + 6*ep*mtt*mWW^2*s^4 - 36*ep^2*mtt*mWW^2*s^4 - 72*ep^3*mtt*mWW^2*s^4 - 2*mWW^3*s^4 - 6*ep*mWW^3*s^4 + 36*ep^2*mWW^3*s^4 + 72*ep^3*mWW^3*s^4 - 4*ep^2*mtt^6*t - 4*ep^3*mtt^6*t + 16*ep^2*mtt^5*mWW*t + 16*ep^3*mtt^5*mWW*t + 4*ep*mtt^4*mWW^2*t - 32*ep^2*mtt^4*mWW^2*t - 36*ep^3*mtt^4*mWW^2*t - 8*ep*mtt^3*mWW^3*t + 32*ep^2*mtt^3*mWW^3*t + 40*ep^3*mtt^3*mWW^3*t + 4*ep*mtt^2*mWW^4*t - 12*ep^2*mtt^2*mWW^4*t - 16*ep^3*mtt^2*mWW^4*t + 16*ep^2*mtt^5*s*t + 16*ep^3*mtt^5*s*t + mtt^4*mWW*s*t + ep*mtt^4*mWW*s*t - 66*ep^2*mtt^4*mWW*s*t - 72*ep^3*mtt^4*mWW*s*t - 3*mtt^3*mWW^2*s*t - 13*ep*mtt^3*mWW^2*s*t + 114*ep^2*mtt^3*mWW^2*s*t + 200*ep^3*mtt^3*mWW^2*s*t + 3*mtt^2*mWW^3*s*t + 21*ep*mtt^2*mWW^3*s*t - 90*ep^2*mtt^2*mWW^3*s*t - 272*ep^3*mtt^2*mWW^3*s*t - mtt*mWW^4*s*t - 15*ep*mtt*mWW^4*s*t + 38*ep^2*mtt*mWW^4*s*t + 176*ep^3*mtt*mWW^4*s*t + 6*ep*mWW^5*s*t - 12*ep^2*mWW^5*s*t - 48*ep^3*mWW^5*s*t - 24*ep^2*mtt^4*s^2*t - 24*ep^3*mtt^4*s^2*t - 2*mtt^3*mWW*s^2*t - 4*ep*mtt^3*mWW*s^2*t + 96*ep^2*mtt^3*mWW*s^2*t + 120*ep^3*mtt^3*mWW*s^2*t + 4*mtt^2*mWW^2*s^2*t + 16*ep*mtt^2*mWW^2*s^2*t - 126*ep^2*mtt^2*mWW^2*s^2*t - 256*ep^3*mtt^2*mWW^2*s^2*t - 2*mtt*mWW^3*s^2*t - 22*ep*mtt*mWW^3*s^2*t + 78*ep^2*mtt*mWW^3*s^2*t + 268*ep^3*mtt*mWW^3*s^2*t + 14*ep*mWW^4*s^2*t - 32*ep^2*mWW^4*s^2*t - 120*ep^3*mWW^4*s^2*t + 16*ep^2*mtt^3*s^3*t + 16*ep^3*mtt^3*s^3*t + mtt^2*mWW*s^3*t + 5*ep*mtt^2*mWW*s^3*t - 58*ep^2*mtt^2*mWW*s^3*t - 88*ep^3*mtt^2*mWW*s^3*t - mtt*mWW^2*s^3*t - 9*ep*mtt*mWW^2*s^3*t + 56*ep^2*mtt*mWW^2*s^3*t + 116*ep^3*mtt*mWW^2*s^3*t + 8*ep*mWW^3*s^3*t - 26*ep^2*mWW^3*s^3*t - 60*ep^3*mWW^3*s^3*t - 4*ep^2*mtt^2*s^4*t - 4*ep^3*mtt^2*s^4*t - 2*ep*mtt*mWW*s^4*t + 12*ep^2*mtt*mWW*s^4*t + 24*ep^3*mtt*mWW*s^4*t + 2*ep*mWW^2*s^4*t - 12*ep^2*mWW^2*s^4*t - 24*ep^3*mWW^2*s^4*t))/(4*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + ep)*(-1 + 2*ep)*(4*ep*mtt^4*mWW^2 + 20*ep^2*mtt^4*mWW^2 + 24*ep^3*mtt^4*mWW^2 - 16*ep*mtt^3*mWW^3 - 64*ep^2*mtt^3*mWW^3 - 64*ep^3*mtt^3*mWW^3 + 12*ep*mtt^2*mWW^4 + 44*ep^2*mtt^2*mWW^4 + 40*ep^3*mtt^2*mWW^4 + mtt^3*mWW^2*s - 19*ep*mtt^3*mWW^2*s - 90*ep^2*mtt^3*mWW^2*s - 88*ep^3*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s + 26*ep*mtt^2*mWW^3*s + 122*ep^2*mtt^2*mWW^3*s + 100*ep^3*mtt^2*mWW^3*s + mtt*mWW^4*s + ep*mtt*mWW^4*s - 2*ep^2*mtt*mWW^4*s + 24*ep^3*mtt*mWW^4*s - 6*ep^2*mWW^5*s - 20*ep^3*mWW^5*s - 3*mtt^2*mWW^2*s^2 - 7*ep*mtt^2*mWW^2*s^2 - 10*ep^2*mtt^2*mWW^2*s^2 - 24*ep^3*mtt^2*mWW^2*s^2 + 5*mtt*mWW^3*s^2 + 45*ep*mtt*mWW^3*s^2 + 152*ep^2*mtt*mWW^3*s^2 + 180*ep^3*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 30*ep*mWW^4*s^2 - 118*ep^2*mWW^4*s^2 - 140*ep^3*mWW^4*s^2 + 2*mtt*mWW^2*s^3 + 22*ep*mtt*mWW^2*s^3 + 80*ep^2*mtt*mWW^2*s^3 + 88*ep^3*mtt*mWW^2*s^3 - 2*mWW^3*s^3 - 22*ep*mWW^3*s^3 - 80*ep^2*mWW^3*s^3 - 88*ep^3*mWW^3*s^3 + 16*ep*mtt^4*mWW*t + 64*ep^2*mtt^4*mWW*t + 64*ep^3*mtt^4*mWW*t - 18*ep*mtt^3*mWW^2*t - 90*ep^2*mtt^3*mWW^2*t - 108*ep^3*mtt^3*mWW^2*t - 2*ep*mtt^2*mWW^3*t + 6*ep^2*mtt^2*mWW^3*t + 20*ep^3*mtt^2*mWW^3*t + 10*ep*mtt*mWW^4*t + 50*ep^2*mtt*mWW^4*t + 60*ep^3*mtt*mWW^4*t - 6*ep*mWW^5*t - 30*ep^2*mWW^5*t - 36*ep^3*mWW^5*t - 2*mtt^3*mWW*s*t - 44*ep*mtt^3*mWW*s*t - 142*ep^2*mtt^3*mWW*s*t - 140*ep^3*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t + 60*ep*mtt^2*mWW^2*s*t + 172*ep^2*mtt^2*mWW^2*s*t + 184*ep^3*mtt^2*mWW^2*s*t - 2*mtt*mWW^3*s*t + 4*ep*mtt*mWW^3*s*t + 74*ep^2*mtt*mWW^3*s*t + 68*ep^3*mtt*mWW^3*s*t - 36*ep*mWW^4*s*t - 152*ep^2*mWW^4*s*t - 144*ep^3*mWW^4*s*t + 4*mtt^2*mWW*s^2*t + 60*ep*mtt^2*mWW*s^2*t + 198*ep^2*mtt^2*mWW*s^2*t + 204*ep^3*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t - 94*ep*mtt*mWW^2*s^2*t - 308*ep^2*mtt*mWW^2*s^2*t - 320*ep^3*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + 18*ep*mWW^3*s^2*t + 62*ep^2*mWW^3*s^2*t + 84*ep^3*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 32*ep*mtt*mWW*s^3*t - 120*ep^2*mtt*mWW*s^3*t - 128*ep^3*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + 32*ep*mWW^2*s^3*t + 120*ep^2*mWW^2*s^3*t + 128*ep^3*mWW^2*s^3*t + 12*ep*mtt^4*t^2 + 44*ep^2*mtt^4*t^2 + 40*ep^3*mtt^4*t^2 - 38*ep*mtt^3*mWW*t^2 - 134*ep^2*mtt^3*mWW*t^2 - 116*ep^3*mtt^3*mWW*t^2 + 14*ep*mtt^2*mWW^2*t^2 + 46*ep^2*mtt^2*mWW^2*t^2 + 36*ep^3*mtt^2*mWW^2*t^2 + 30*ep*mtt*mWW^3*t^2 + 110*ep^2*mtt*mWW^3*t^2 + 100*ep^3*mtt*mWW^3*t^2 - 18*ep*mWW^4*t^2 - 66*ep^2*mWW^4*t^2 - 60*ep^3*mWW^4*t^2 + mtt^3*s*t^2 - 9*ep*mtt^3*s*t^2 - 56*ep^2*mtt^3*s*t^2 - 60*ep^3*mtt^3*s*t^2 - 2*mtt^2*mWW*s*t^2 + 18*ep*mtt^2*mWW*s*t^2 + 122*ep^2*mtt^2*mWW*s*t^2 + 132*ep^3*mtt^2*mWW*s*t^2 + mtt*mWW^2*s*t^2 + 3*ep*mtt*mWW^2*s*t^2 - 40*ep^2*mtt*mWW^2*s*t^2 - 60*ep^3*mtt*mWW^2*s*t^2 - 4*ep*mWW^3*s*t^2 - 2*ep^2*mWW^3*s*t^2 + 4*ep^3*mWW^3*s*t^2 - mtt^2*s^2*t^2 - 5*ep*mtt^2*s^2*t^2 + 4*ep^2*mtt^2*s^2*t^2 + 12*ep^3*mtt^2*s^2*t^2 + mtt*mWW*s^2*t^2 + 9*ep*mtt*mWW*s^2*t^2 - 4*ep^2*mtt*mWW*s^2*t^2 - 20*ep^3*mtt*mWW*s^2*t^2 + 4*ep*mWW^2*s^2*t^2 + 24*ep^2*mWW^2*s^2*t^2 + 24*ep^3*mWW^2*s^2*t^2 + 2*ep*mtt*s^3*t^2 + 8*ep^2*mtt*s^3*t^2 + 8*ep^3*mtt*s^3*t^2 - 2*ep*mWW*s^3*t^2 - 8*ep^2*mWW*s^3*t^2 - 8*ep^3*mWW*s^3*t^2))/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*(mWW - t)^2), -(9*ep*mtt^3*mWW^3 + 33*ep^2*mtt^3*mWW^3 + 30*ep^3*mtt^3*mWW^3 - 12*ep*mtt^2*mWW^4 - 42*ep^2*mtt^2*mWW^4 - 36*ep^3*mtt^2*mWW^4 + 3*ep*mtt*mWW^5 + 9*ep^2*mtt*mWW^5 + 6*ep^3*mtt*mWW^5 - 13*ep*mtt^2*mWW^3*s - 55*ep^2*mtt^2*mWW^3*s - 50*ep^3*mtt^2*mWW^3*s + 3*ep*mtt*mWW^4*s + 23*ep^2*mtt*mWW^4*s + 18*ep^3*mtt*mWW^4*s - 8*ep*mWW^5*s - 34*ep^2*mWW^5*s - 28*ep^3*mWW^5*s - 2*ep*mtt*mWW^3*s^2 - 16*ep^2*mtt*mWW^3*s^2 - 24*ep^3*mtt*mWW^3*s^2 + 2*ep*mWW^4*s^2 + 16*ep^2*mWW^4*s^2 + 24*ep^3*mWW^4*s^2 + 3*ep*mtt^3*mWW^2*t + 15*ep^2*mtt^3*mWW^2*t + 18*ep^3*mtt^3*mWW^2*t - 3*ep*mtt^2*mWW^3*t - 15*ep^2*mtt^2*mWW^3*t - 18*ep^3*mtt^2*mWW^3*t - 6*ep^2*mtt*mWW^4*t - 12*ep^3*mtt*mWW^4*t + 6*ep^2*mWW^5*t + 12*ep^3*mWW^5*t + 4*mtt^2*mWW^2*s*t + 3*ep*mtt^2*mWW^2*s*t + 65*ep^2*mtt^2*mWW^2*s*t + 38*ep^3*mtt^2*mWW^2*s*t - 12*mtt*mWW^3*s*t - 11*ep*mtt*mWW^3*s*t - 129*ep^2*mtt*mWW^3*s*t - 86*ep^3*mtt*mWW^3*s*t + 8*mWW^4*s*t + 26*ep*mWW^4*s*t + 130*ep^2*mWW^4*s*t + 108*ep^3*mWW^4*s*t - 16*mtt*mWW^2*s^2*t - 18*ep*mtt*mWW^2*s^2*t + 224*ep^2*mtt*mWW^2*s^2*t + 392*ep^3*mtt*mWW^2*s^2*t + 16*mWW^3*s^2*t + 18*ep*mWW^3*s^2*t - 224*ep^2*mWW^3*s^2*t - 392*ep^3*mWW^3*s^2*t - 9*ep*mtt^3*mWW*t^2 - 33*ep^2*mtt^3*mWW*t^2 - 30*ep^3*mtt^3*mWW*t^2 + 15*ep*mtt^2*mWW^2*t^2 + 51*ep^2*mtt^2*mWW^2*t^2 + 42*ep^3*mtt^2*mWW^2*t^2 - 18*ep*mtt*mWW^3*t^2 - 60*ep^2*mtt*mWW^3*t^2 - 48*ep^3*mtt*mWW^3*t^2 + 12*ep*mWW^4*t^2 + 42*ep^2*mWW^4*t^2 + 36*ep^3*mWW^4*t^2 - 52*mtt^2*mWW*s*t^2 - 67*ep*mtt^2*mWW*s*t^2 + 699*ep^2*mtt^2*mWW*s*t^2 + 970*ep^3*mtt^2*mWW*s*t^2 + 108*mtt*mWW^2*s*t^2 + 163*ep*mtt*mWW^2*s*t^2 - 1315*ep^2*mtt*mWW^2*s*t^2 - 1858*ep^3*mtt*mWW^2*s*t^2 - 56*mWW^3*s*t^2 - 78*ep*mWW^3*s*t^2 + 682*ep^2*mWW^3*s*t^2 + 948*ep^3*mWW^3*s*t^2 - 6*ep*mtt*mWW*s^2*t^2 + 80*ep^2*mtt*mWW*s^2*t^2 + 184*ep^3*mtt*mWW*s^2*t^2 + 6*ep*mWW^2*s^2*t^2 - 80*ep^2*mWW^2*s^2*t^2 - 184*ep^3*mWW^2*s^2*t^2 - 3*ep*mtt^3*t^3 - 15*ep^2*mtt^3*t^3 - 18*ep^3*mtt^3*t^3 + 3*ep*mtt^2*mWW*t^3 + 15*ep^2*mtt^2*mWW*t^3 + 18*ep^3*mtt^2*mWW*t^3 + 6*ep^2*mtt*mWW^2*t^3 + 12*ep^3*mtt*mWW^2*t^3 - 6*ep^2*mWW^3*t^3 - 12*ep^3*mWW^3*t^3 + 13*ep*mtt^2*s*t^3 + 59*ep^2*mtt^2*s*t^3 + 66*ep^3*mtt^2*s*t^3 - 21*ep*mtt*mWW*s*t^3 - 91*ep^2*mtt*mWW*s*t^3 - 98*ep^3*mtt*mWW*s*t^3 - 10*ep*mWW^2*s*t^3 - 34*ep^2*mWW^2*s*t^3 - 28*ep^3*mWW^2*s*t^3 - 6*ep*mtt*s^2*t^3 - 32*ep^2*mtt*s^2*t^3 - 40*ep^3*mtt*s^2*t^3 + 6*ep*mWW*s^2*t^3 + 32*ep^2*mWW*s^2*t^3 + 40*ep^3*mWW*s^2*t^3 - 3*ep*mtt^2*t^4 - 9*ep^2*mtt^2*t^4 - 6*ep^3*mtt^2*t^4 + 15*ep*mtt*mWW*t^4 + 51*ep^2*mtt*mWW*t^4 + 42*ep^3*mtt*mWW*t^4 - 12*ep*mWW^2*t^4 - 42*ep^2*mWW^2*t^4 - 36*ep^3*mWW^2*t^4 - 6*ep*mtt*s*t^4 - 24*ep^2*mtt*s*t^4 - 24*ep^3*mtt*s*t^4 + 6*ep*mWW*s*t^4 + 24*ep^2*mWW*s*t^4 + 24*ep^3*mWW*s*t^4)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*(mWW - t)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(9*mtt^3*mWW^2 + 33*ep*mtt^3*mWW^2 + 30*ep^2*mtt^3*mWW^2 - 12*mtt^2*mWW^3 - 42*ep*mtt^2*mWW^3 - 36*ep^2*mtt^2*mWW^3 + 3*mtt*mWW^4 + 9*ep*mtt*mWW^4 + 6*ep^2*mtt*mWW^4 - 13*mtt^2*mWW^2*s - 55*ep*mtt^2*mWW^2*s - 50*ep^2*mtt^2*mWW^2*s + 3*mtt*mWW^3*s + 23*ep*mtt*mWW^3*s + 18*ep^2*mtt*mWW^3*s - 8*mWW^4*s - 34*ep*mWW^4*s - 28*ep^2*mWW^4*s - 2*mtt*mWW^2*s^2 - 16*ep*mtt*mWW^2*s^2 - 24*ep^2*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 16*ep*mWW^3*s^2 + 24*ep^2*mWW^3*s^2 - 6*mtt^3*mWW*t - 18*ep*mtt^3*mWW*t - 12*ep^2*mtt^3*mWW*t + 9*mtt^2*mWW^2*t + 27*ep*mtt^2*mWW^2*t + 18*ep^2*mtt^2*mWW^2*t - 3*mtt*mWW^3*t - 15*ep*mtt*mWW^3*t - 18*ep^2*mtt*mWW^3*t + 6*ep*mWW^4*t + 12*ep^2*mWW^4*t + 24*mtt^2*mWW*s*t + 124*ep*mtt^2*mWW*s*t + 112*ep^2*mtt^2*mWW*s*t - 30*mtt*mWW^2*s*t - 188*ep*mtt*mWW^2*s*t - 176*ep^2*mtt*mWW^2*s*t + 42*mWW^3*s*t + 196*ep*mWW^3*s*t + 184*ep^2*mWW^3*s*t + 16*mtt*mWW*s^2*t + 96*ep*mtt*mWW*s^2*t + 128*ep^2*mtt*mWW*s^2*t - 16*mWW^2*s^2*t - 96*ep*mWW^2*s^2*t - 128*ep^2*mWW^2*s^2*t - 3*mtt^3*t^2 - 15*ep*mtt^3*t^2 - 18*ep^2*mtt^3*t^2 + 6*mtt^2*mWW*t^2 + 24*ep*mtt^2*mWW*t^2 + 24*ep^2*mtt^2*mWW*t^2 - 15*mtt*mWW^2*t^2 - 45*ep*mtt*mWW^2*t^2 - 30*ep^2*mtt*mWW^2*t^2 + 12*mWW^3*t^2 + 36*ep*mWW^3*t^2 + 24*ep^2*mWW^3*t^2 + 13*mtt^2*s*t^2 + 59*ep*mtt^2*s*t^2 + 66*ep^2*mtt^2*s*t^2 - 15*mtt*mWW*s*t^2 - 67*ep*mtt*mWW*s*t^2 - 74*ep^2*mtt*mWW*s*t^2 - 16*mWW^2*s*t^2 - 58*ep*mWW^2*s*t^2 - 52*ep^2*mWW^2*s*t^2 - 6*mtt*s^2*t^2 - 32*ep*mtt*s^2*t^2 - 40*ep^2*mtt*s^2*t^2 + 6*mWW*s^2*t^2 + 32*ep*mWW*s^2*t^2 + 40*ep^2*mWW*s^2*t^2 - 3*mtt^2*t^3 - 9*ep*mtt^2*t^3 - 6*ep^2*mtt^2*t^3 + 15*mtt*mWW*t^3 + 51*ep*mtt*mWW*t^3 + 42*ep^2*mtt*mWW*t^3 - 12*mWW^2*t^3 - 42*ep*mWW^2*t^3 - 36*ep^2*mWW^2*t^3 - 6*mtt*s*t^3 - 24*ep*mtt*s*t^3 - 24*ep^2*mtt*s*t^3 + 6*mWW*s*t^3 + 24*ep*mWW*s*t^3 + 24*ep^2*mWW*s*t^3))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*(mWW - t)^3), -(4*ep^3*mtt^9*mWW + 12*ep^4*mtt^9*mWW + 8*ep^5*mtt^9*mWW + 4*ep^2*mtt^8*mWW^2 - 8*ep^3*mtt^8*mWW^2 - 36*ep^4*mtt^8*mWW^2 - 8*ep^5*mtt^8*mWW^2 - 4*ep^2*mtt^7*mWW^3 - 4*ep^3*mtt^7*mWW^3 - 128*ep^4*mtt^7*mWW^3 - 272*ep^5*mtt^7*mWW^3 - 24*ep^2*mtt^6*mWW^4 + 16*ep^3*mtt^6*mWW^4 + 632*ep^4*mtt^6*mWW^4 + 1008*ep^5*mtt^6*mWW^4 + 56*ep^2*mtt^5*mWW^5 - 4*ep^3*mtt^5*mWW^5 - 948*ep^4*mtt^5*mWW^5 - 1432*ep^5*mtt^5*mWW^5 - 44*ep^2*mtt^4*mWW^6 - 8*ep^3*mtt^4*mWW^6 + 620*ep^4*mtt^4*mWW^6 + 920*ep^5*mtt^4*mWW^6 + 12*ep^2*mtt^3*mWW^7 + 4*ep^3*mtt^3*mWW^7 - 152*ep^4*mtt^3*mWW^7 - 224*ep^5*mtt^3*mWW^7 - 4*ep^3*mtt^8*mWW*s + 12*ep^4*mtt^8*mWW*s + 40*ep^5*mtt^8*mWW*s + 4*ep^2*mtt^7*mWW^2*s - 14*ep^3*mtt^7*mWW^2*s - 342*ep^4*mtt^7*mWW^2*s - 596*ep^5*mtt^7*mWW^2*s - 4*ep*mtt^6*mWW^3*s - 50*ep^2*mtt^6*mWW^3*s + 92*ep^3*mtt^6*mWW^3*s + 1662*ep^4*mtt^6*mWW^3*s + 2620*ep^5*mtt^6*mWW^3*s - 8*ep*mtt^5*mWW^4*s + 214*ep^2*mtt^5*mWW^4*s + 62*ep^3*mtt^5*mWW^4*s - 3768*ep^4*mtt^5*mWW^4*s - 5944*ep^5*mtt^5*mWW^4*s + 48*ep*mtt^4*mWW^5*s - 388*ep^2*mtt^4*mWW^5*s - 532*ep^3*mtt^4*mWW^5*s + 4632*ep^4*mtt^4*mWW^5*s + 7520*ep^5*mtt^4*mWW^5*s - 56*ep*mtt^3*mWW^6*s + 320*ep^2*mtt^3*mWW^6*s + 598*ep^3*mtt^3*mWW^6*s - 3030*ep^4*mtt^3*mWW^6*s - 4996*ep^5*mtt^3*mWW^6*s + 20*ep*mtt^2*mWW^7*s - 106*ep^2*mtt^2*mWW^7*s - 196*ep^3*mtt^2*mWW^7*s + 894*ep^4*mtt^2*mWW^7*s + 1404*ep^5*mtt^2*mWW^7*s + 6*ep^2*mtt*mWW^8*s - 6*ep^3*mtt*mWW^8*s - 60*ep^4*mtt*mWW^8*s - 48*ep^5*mtt*mWW^8*s - 48*ep^3*mtt^7*mWW*s^2 - 264*ep^4*mtt^7*mWW*s^2 - 336*ep^5*mtt^7*mWW*s^2 - 81*ep^2*mtt^6*mWW^2*s^2 + 173*ep^3*mtt^6*mWW^2*s^2 + 2160*ep^4*mtt^6*mWW^2*s^2 + 2980*ep^5*mtt^6*mWW^2*s^2 - 2*mtt^5*mWW^3*s^2 - 11*ep*mtt^5*mWW^3*s^2 + 387*ep^2*mtt^5*mWW^3*s^2 - 68*ep^3*mtt^5*mWW^3*s^2 - 6116*ep^4*mtt^5*mWW^3*s^2 - 9032*ep^5*mtt^5*mWW^3*s^2 + 6*mtt^4*mWW^4*s^2 + 56*ep*mtt^4*mWW^4*s^2 - 804*ep^2*mtt^4*mWW^4*s^2 - 252*ep^3*mtt^4*mWW^4*s^2 + 8348*ep^4*mtt^4*mWW^4*s^2 + 12696*ep^5*mtt^4*mWW^4*s^2 - 6*mtt^3*mWW^5*s^2 - 70*ep*mtt^3*mWW^5*s^2 + 724*ep^2*mtt^3*mWW^5*s^2 + 324*ep^3*mtt^3*mWW^5*s^2 - 5824*ep^4*mtt^3*mWW^5*s^2 - 8960*ep^5*mtt^3*mWW^5*s^2 + 2*mtt^2*mWW^6*s^2 + 16*ep*mtt^2*mWW^6*s^2 - 195*ep^2*mtt^2*mWW^6*s^2 - 207*ep^3*mtt^2*mWW^6*s^2 + 2072*ep^4*mtt^2*mWW^6*s^2 + 3380*ep^5*mtt^2*mWW^6*s^2 + 9*ep*mtt*mWW^7*s^2 - 15*ep^2*mtt*mWW^7*s^2 + 88*ep^3*mtt*mWW^7*s^2 - 596*ep^4*mtt*mWW^7*s^2 - 1032*ep^5*mtt*mWW^7*s^2 - 16*ep^2*mWW^8*s^2 - 10*ep^3*mWW^8*s^2 + 220*ep^4*mWW^8*s^2 + 304*ep^5*mWW^8*s^2 + 152*ep^3*mtt^6*mWW*s^3 + 696*ep^4*mtt^6*mWW*s^3 + 784*ep^5*mtt^6*mWW*s^3 + 2*ep*mtt^5*mWW^2*s^3 + 187*ep^2*mtt^5*mWW^2*s^3 - 393*ep^3*mtt^5*mWW^2*s^3 - 4252*ep^4*mtt^5*mWW^2*s^3 - 5468*ep^5*mtt^5*mWW^2*s^3 + 8*mtt^4*mWW^3*s^3 + 34*ep*mtt^4*mWW^3*s^3 - 762*ep^2*mtt^4*mWW^3*s^3 - 194*ep^3*mtt^4*mWW^3*s^3 + 8896*ep^4*mtt^4*mWW^3*s^3 + 13024*ep^5*mtt^4*mWW^3*s^3 - 20*mtt^3*mWW^4*s^3 - 44*ep*mtt^3*mWW^4*s^3 + 1046*ep^2*mtt^3*mWW^4*s^3 + 196*ep^3*mtt^3*mWW^4*s^3 - 7258*ep^4*mtt^3*mWW^4*s^3 - 11012*ep^5*mtt^3*mWW^4*s^3 + 16*mtt^2*mWW^5*s^3 - 8*ep*mtt^2*mWW^5*s^3 - 528*ep^2*mtt^2*mWW^5*s^3 + 134*ep^3*mtt^2*mWW^5*s^3 + 2958*ep^4*mtt^2*mWW^5*s^3 + 3620*ep^5*mtt^2*mWW^5*s^3 - 4*mtt*mWW^6*s^3 + 18*ep*mtt*mWW^6*s^3 + 95*ep^2*mtt*mWW^6*s^3 + 93*ep^3*mtt*mWW^6*s^3 - 1650*ep^4*mtt*mWW^6*s^3 - 1744*ep^5*mtt*mWW^6*s^3 - 2*ep*mWW^7*s^3 - 38*ep^2*mWW^7*s^3 + 12*ep^3*mWW^7*s^3 + 610*ep^4*mWW^7*s^3 + 796*ep^5*mWW^7*s^3 - 188*ep^3*mtt^5*mWW*s^4 - 804*ep^4*mtt^5*mWW*s^4 - 856*ep^5*mtt^5*mWW*s^4 - 8*ep*mtt^4*mWW^2*s^4 - 189*ep^2*mtt^4*mWW^2*s^4 + 417*ep^3*mtt^4*mWW^2*s^4 + 3924*ep^4*mtt^4*mWW^2*s^4 + 4796*ep^5*mtt^4*mWW^2*s^4 - 10*mtt^3*mWW^3*s^4 - 11*ep*mtt^3*mWW^3*s^4 + 639*ep^2*mtt^3*mWW^3*s^4 + 212*ep^3*mtt^3*mWW^3*s^4 - 5916*ep^4*mtt^3*mWW^3*s^4 - 8552*ep^5*mtt^3*mWW^3*s^4 + 18*mtt^2*mWW^4*s^4 - 10*ep*mtt^2*mWW^4*s^4 - 611*ep^2*mtt^2*mWW^4*s^4 - 183*ep^3*mtt^2*mWW^4*s^4 + 3016*ep^4*mtt^2*mWW^4*s^4 + 4516*ep^5*mtt^2*mWW^4*s^4 - 8*mtt*mWW^5*s^4 + ep*mtt*mWW^5*s^4 + 243*ep^2*mtt*mWW^5*s^4 + 330*ep^3*mtt*mWW^5*s^4 - 1456*ep^4*mtt*mWW^5*s^4 - 1640*ep^5*mtt*mWW^5*s^4 - 4*ep*mWW^6*s^4 - 18*ep^2*mWW^6*s^4 + 20*ep^3*mWW^6*s^4 + 212*ep^4*mWW^6*s^4 + 200*ep^5*mWW^6*s^4 + 108*ep^3*mtt^4*mWW*s^5 + 444*ep^4*mtt^4*mWW*s^5 + 456*ep^5*mtt^4*mWW*s^5 + 10*ep*mtt^3*mWW^2*s^5 + 97*ep^2*mtt^3*mWW^2*s^5 - 229*ep^3*mtt^3*mWW^2*s^5 - 1806*ep^4*mtt^3*mWW^2*s^5 - 2080*ep^5*mtt^3*mWW^2*s^5 + 4*mtt^2*mWW^3*s^5 - 12*ep*mtt^2*mWW^3*s^5 - 234*ep^2*mtt^2*mWW^3*s^5 - 50*ep^3*mtt^2*mWW^3*s^5 + 1714*ep^4*mtt^2*mWW^3*s^5 + 2356*ep^5*mtt^2*mWW^3*s^5 - 4*mtt*mWW^4*s^5 + 4*ep*mtt*mWW^4*s^5 + 159*ep^2*mtt*mWW^4*s^5 + 235*ep^3*mtt*mWW^4*s^5 - 546*ep^4*mtt*mWW^4*s^5 - 840*ep^5*mtt*mWW^4*s^5 - 2*ep*mWW^5*s^5 + 10*ep^2*mWW^5*s^5 - 32*ep^3*mWW^5*s^5 - 318*ep^4*mWW^5*s^5 - 404*ep^5*mWW^5*s^5 - 24*ep^3*mtt^3*mWW*s^6 - 96*ep^4*mtt^3*mWW*s^6 - 96*ep^5*mtt^3*mWW*s^6 - 4*ep*mtt^2*mWW^2*s^6 - 22*ep^2*mtt^2*mWW^2*s^6 + 54*ep^3*mtt^2*mWW^2*s^6 + 352*ep^4*mtt^2*mWW^2*s^6 + 376*ep^5*mtt^2*mWW^2*s^6 + 4*ep*mtt*mWW^3*s^6 + 24*ep^2*mtt*mWW^3*s^6 + 12*ep^3*mtt*mWW^3*s^6 - 112*ep^4*mtt*mWW^3*s^6 - 144*ep^5*mtt*mWW^3*s^6 - 2*ep^2*mWW^4*s^6 - 42*ep^3*mWW^4*s^6 - 144*ep^4*mWW^4*s^6 - 136*ep^5*mWW^4*s^6 + 8*ep^3*mtt^9*t + 24*ep^4*mtt^9*t + 16*ep^5*mtt^9*t + 8*ep^2*mtt^8*mWW*t - 60*ep^3*mtt^8*mWW*t - 252*ep^4*mtt^8*mWW*t - 200*ep^5*mtt^8*mWW*t - 52*ep^2*mtt^7*mWW^2*t + 160*ep^3*mtt^7*mWW^2*t + 988*ep^4*mtt^7*mWW^2*t + 920*ep^5*mtt^7*mWW^2*t + 124*ep^2*mtt^6*mWW^3*t - 196*ep^3*mtt^6*mWW^3*t - 1872*ep^4*mtt^6*mWW^3*t - 1968*ep^5*mtt^6*mWW^3*t - 136*ep^2*mtt^5*mWW^4*t + 104*ep^3*mtt^5*mWW^4*t + 1808*ep^4*mtt^5*mWW^4*t + 2112*ep^5*mtt^5*mWW^4*t + 64*ep^2*mtt^4*mWW^5*t - 4*ep^3*mtt^4*mWW^5*t - 796*ep^4*mtt^4*mWW^5*t - 1064*ep^5*mtt^4*mWW^5*t - 4*ep^2*mtt^3*mWW^6*t - 16*ep^3*mtt^3*mWW^6*t + 60*ep^4*mtt^3*mWW^6*t + 152*ep^5*mtt^3*mWW^6*t - 4*ep^2*mtt^2*mWW^7*t + 4*ep^3*mtt^2*mWW^7*t + 40*ep^4*mtt^2*mWW^7*t + 32*ep^5*mtt^2*mWW^7*t - 32*ep^3*mtt^8*s*t - 96*ep^4*mtt^8*s*t - 64*ep^5*mtt^8*s*t - 40*ep^2*mtt^7*mWW*s*t + 236*ep^3*mtt^7*mWW*s*t + 1052*ep^4*mtt^7*mWW*s*t + 840*ep^5*mtt^7*mWW*s*t - 8*ep*mtt^6*mWW^2*s*t + 260*ep^2*mtt^6*mWW^2*s*t - 538*ep^3*mtt^6*mWW^2*s*t - 4098*ep^4*mtt^6*mWW^2*s*t - 3836*ep^5*mtt^6*mWW^2*s*t + 52*ep*mtt^5*mWW^3*s*t - 670*ep^2*mtt^5*mWW^3*s*t + 236*ep^3*mtt^5*mWW^3*s*t + 7906*ep^4*mtt^5*mWW^3*s*t + 8676*ep^5*mtt^5*mWW^3*s*t - 104*ep*mtt^4*mWW^4*s*t + 826*ep^2*mtt^4*mWW^4*s*t + 626*ep^3*mtt^4*mWW^4*s*t - 8024*ep^4*mtt^4*mWW^4*s*t - 10280*ep^5*mtt^4*mWW^4*s*t + 80*ep*mtt^3*mWW^5*s*t - 452*ep^2*mtt^3*mWW^5*s*t - 788*ep^3*mtt^3*mWW^5*s*t + 3792*ep^4*mtt^3*mWW^5*s*t + 5840*ep^5*mtt^3*mWW^5*s*t - 16*ep*mtt^2*mWW^6*s*t + 40*ep^2*mtt^2*mWW^6*s*t + 258*ep^3*mtt^2*mWW^6*s*t - 226*ep^4*mtt^2*mWW^6*s*t - 908*ep^5*mtt^2*mWW^6*s*t - 4*ep*mtt*mWW^7*s*t + 42*ep^2*mtt*mWW^7*s*t - 4*ep^3*mtt*mWW^7*s*t - 366*ep^4*mtt*mWW^7*s*t - 316*ep^5*mtt*mWW^7*s*t - 6*ep^2*mWW^8*s*t + 6*ep^3*mWW^8*s*t + 60*ep^4*mWW^8*s*t + 48*ep^5*mWW^8*s*t + 48*ep^3*mtt^7*s^2*t + 144*ep^4*mtt^7*s^2*t + 96*ep^5*mtt^7*s^2*t + 81*ep^2*mtt^6*mWW*s^2*t - 353*ep^3*mtt^6*mWW*s^2*t - 1720*ep^4*mtt^6*mWW*s^2*t - 1380*ep^5*mtt^6*mWW*s^2*t + 2*mtt^5*mWW^2*s^2*t + 23*ep*mtt^5*mWW^2*s^2*t - 485*ep^2*mtt^5*mWW^2*s^2*t + 688*ep^3*mtt^5*mWW^2*s^2*t + 6058*ep^4*mtt^5*mWW^2*s^2*t + 5460*ep^5*mtt^5*mWW^2*s^2*t - 6*mtt^4*mWW^3*s^2*t - 72*ep*mtt^4*mWW^3*s^2*t + 978*ep^2*mtt^4*mWW^3*s^2*t - 576*ep^3*mtt^4*mWW^3*s^2*t - 8870*ep^4*mtt^4*mWW^3*s^2*t - 8780*ep^5*mtt^4*mWW^3*s^2*t + 6*mtt^3*mWW^4*s^2*t + 46*ep*mtt^3*mWW^4*s^2*t - 664*ep^2*mtt^3*mWW^4*s^2*t + 228*ep^3*mtt^3*mWW^4*s^2*t + 5204*ep^4*mtt^3*mWW^4*s^2*t + 6376*ep^5*mtt^3*mWW^4*s^2*t - 2*mtt^2*mWW^5*s^2*t + 32*ep*mtt^2*mWW^5*s^2*t - 49*ep^2*mtt^2*mWW^5*s^2*t + 19*ep^3*mtt^2*mWW^5*s^2*t - 580*ep^4*mtt^2*mWW^5*s^2*t - 2364*ep^5*mtt^2*mWW^5*s^2*t - 29*ep*mtt*mWW^6*s^2*t + 117*ep^2*mtt*mWW^6*s^2*t - 76*ep^3*mtt*mWW^6*s^2*t + 50*ep^4*mtt*mWW^6*s^2*t + 1028*ep^5*mtt*mWW^6*s^2*t + 22*ep^2*mWW^7*s^2*t + 22*ep^3*mWW^7*s^2*t - 286*ep^4*mWW^7*s^2*t - 436*ep^5*mWW^7*s^2*t - 32*ep^3*mtt^6*s^3*t - 96*ep^4*mtt^6*s^3*t - 64*ep^5*mtt^6*s^3*t - 2*ep*mtt^5*mWW*s^3*t - 89*ep^2*mtt^5*mWW*s^3*t + 257*ep^3*mtt^5*mWW*s^3*t + 1432*ep^4*mtt^5*mWW*s^3*t + 1156*ep^5*mtt^5*mWW*s^3*t - 4*mtt^4*mWW^2*s^3*t - 20*ep*mtt^4*mWW^2*s^3*t + 416*ep^2*mtt^4*mWW^2*s^3*t - 406*ep^3*mtt^4*mWW^2*s^3*t - 3874*ep^4*mtt^4*mWW^2*s^3*t - 3444*ep^5*mtt^4*mWW^2*s^3*t + 8*mtt^3*mWW^3*s^3*t + 4*ep*mtt^3*mWW^3*s^3*t - 434*ep^2*mtt^3*mWW^3*s^3*t + 856*ep^3*mtt^3*mWW^3*s^3*t + 2242*ep^4*mtt^3*mWW^3*s^3*t + 1924*ep^5*mtt^3*mWW^3*s^3*t - 4*mtt^2*mWW^4*s^3*t + 44*ep*mtt^2*mWW^4*s^3*t - 68*ep^2*mtt^2*mWW^4*s^3*t - 466*ep^3*mtt^2*mWW^4*s^3*t + 486*ep^4*mtt^2*mWW^4*s^3*t - 364*ep^5*mtt^2*mWW^4*s^3*t - 26*ep*mtt*mWW^5*s^3*t + 155*ep^2*mtt*mWW^5*s^3*t - 225*ep^3*mtt*mWW^5*s^3*t + 222*ep^4*mtt*mWW^5*s^3*t + 1416*ep^5*mtt*mWW^5*s^3*t + 20*ep^2*mWW^6*s^3*t + 16*ep^3*mWW^6*s^3*t - 412*ep^4*mWW^6*s^3*t - 624*ep^5*mWW^6*s^3*t + 8*ep^3*mtt^5*s^4*t + 24*ep^4*mtt^5*s^4*t + 16*ep^5*mtt^5*s^4*t + 4*ep*mtt^4*mWW*s^4*t + 59*ep^2*mtt^4*mWW*s^4*t - 97*ep^3*mtt^4*mWW*s^4*t - 692*ep^4*mtt^4*mWW*s^4*t - 588*ep^5*mtt^4*mWW*s^4*t + 2*mtt^3*mWW^2*s^4*t + 7*ep*mtt^3*mWW^2*s^4*t - 153*ep^2*mtt^3*mWW^2*s^4*t + 60*ep^3*mtt^3*mWW^2*s^4*t + 866*ep^4*mtt^3*mWW^2*s^4*t + 1060*ep^5*mtt^3*mWW^2*s^4*t - 2*mtt^2*mWW^3*s^4*t + 10*ep*mtt^2*mWW^3*s^4*t + 29*ep^2*mtt^2*mWW^3*s^4*t - 221*ep^3*mtt^2*mWW^3*s^4*t + 358*ep^4*mtt^2*mWW^3*s^4*t - 296*ep^5*mtt^2*mWW^3*s^4*t + 11*ep*mtt*mWW^4*s^4*t - ep^2*mtt*mWW^4*s^4*t - 366*ep^3*mtt*mWW^4*s^4*t + 574*ep^4*mtt*mWW^4*s^4*t + 1508*ep^5*mtt*mWW^4*s^4*t + 2*ep^2*mWW^5*s^4*t + 8*ep^3*mWW^5*s^4*t - 106*ep^4*mWW^5*s^4*t - 164*ep^5*mWW^5*s^4*t - 2*ep*mtt^3*mWW*s^5*t - 23*ep^2*mtt^3*mWW*s^5*t + 15*ep^3*mtt^3*mWW*s^5*t + 220*ep^4*mtt^3*mWW*s^5*t + 228*ep^5*mtt^3*mWW*s^5*t - 2*ep*mtt^2*mWW^2*s^5*t + 18*ep^2*mtt^2*mWW^2*s^5*t + 40*ep^3*mtt^2*mWW^2*s^5*t + 28*ep^4*mtt^2*mWW^2*s^5*t - 208*ep^5*mtt^2*mWW^2*s^5*t + 4*ep*mtt*mWW^3*s^5*t - 29*ep^2*mtt*mWW^3*s^5*t - 85*ep^3*mtt*mWW^3*s^5*t + 300*ep^4*mtt*mWW^3*s^5*t + 532*ep^5*mtt*mWW^3*s^5*t + 2*ep^2*mWW^4*s^5*t - 2*ep^3*mWW^4*s^5*t - 36*ep^4*mWW^4*s^5*t - 40*ep^5*mWW^4*s^5*t + 4*ep^2*mtt^2*mWW*s^6*t + 2*ep^3*mtt^2*mWW*s^6*t - 40*ep^4*mtt^2*mWW*s^6*t - 56*ep^5*mtt^2*mWW*s^6*t - 4*ep^2*mtt*mWW^2*s^6*t - 4*ep^3*mtt*mWW^2*s^6*t + 32*ep^4*mtt*mWW^2*s^6*t + 48*ep^5*mtt*mWW^2*s^6*t + 2*ep^3*mWW^3*s^6*t + 8*ep^4*mWW^3*s^6*t + 8*ep^5*mWW^3*s^6*t)/(16*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(4*ep^2*mtt^8*mWW + 12*ep^3*mtt^8*mWW + 8*ep^4*mtt^8*mWW + 4*ep*mtt^7*mWW^2 - 4*ep^2*mtt^7*mWW^2 - 24*ep^3*mtt^7*mWW^2 - 8*ep^2*mtt^6*mWW^3 - 152*ep^3*mtt^6*mWW^3 - 272*ep^4*mtt^6*mWW^3 - 24*ep*mtt^5*mWW^4 + 8*ep^2*mtt^5*mWW^4 + 480*ep^3*mtt^5*mWW^4 + 736*ep^4*mtt^5*mWW^4 + 32*ep*mtt^4*mWW^5 + 4*ep^2*mtt^4*mWW^5 - 468*ep^3*mtt^4*mWW^5 - 696*ep^4*mtt^4*mWW^5 - 12*ep*mtt^3*mWW^6 - 4*ep^2*mtt^3*mWW^6 + 152*ep^3*mtt^3*mWW^6 + 224*ep^4*mtt^3*mWW^6 - 4*ep^2*mtt^7*mWW*s + 12*ep^3*mtt^7*mWW*s + 40*ep^4*mtt^7*mWW*s + 8*ep*mtt^6*mWW^2*s + 6*ep^2*mtt^6*mWW^2*s - 286*ep^3*mtt^6*mWW^2*s - 532*ep^4*mtt^6*mWW^2*s - 42*ep*mtt^5*mWW^3*s - 22*ep^2*mtt^5*mWW^3*s + 1028*ep^3*mtt^5*mWW^3*s + 1808*ep^4*mtt^5*mWW^3*s + 72*ep*mtt^4*mWW^4*s + 76*ep^2*mtt^4*mWW^4*s - 1428*ep^3*mtt^4*mWW^4*s - 2584*ep^4*mtt^4*mWW^4*s - 44*ep*mtt^3*mWW^5*s - 96*ep^2*mtt^3*mWW^5*s + 796*ep^3*mtt^3*mWW^5*s + 1624*ep^4*mtt^3*mWW^5*s + 46*ep^2*mtt^2*mWW^6*s - 62*ep^3*mtt^2*mWW^6*s - 308*ep^4*mtt^2*mWW^6*s + 6*ep*mtt*mWW^7*s - 6*ep^2*mtt*mWW^7*s - 60*ep^3*mtt*mWW^7*s - 48*ep^4*mtt*mWW^7*s - 48*ep^2*mtt^6*mWW*s^2 - 264*ep^3*mtt^6*mWW*s^2 - 336*ep^4*mtt^6*mWW*s^2 + 2*mtt^5*mWW^2*s^2 - 65*ep*mtt^5*mWW^2*s^2 + 91*ep^2*mtt^5*mWW^2*s^2 + 1648*ep^3*mtt^5*mWW^2*s^2 + 2380*ep^4*mtt^5*mWW^2*s^2 - 7*mtt^4*mWW^3*s^2 + 174*ep*mtt^4*mWW^3*s^2 + 23*ep^2*mtt^4*mWW^3*s^2 - 3164*ep^3*mtt^4*mWW^3*s^2 - 4956*ep^4*mtt^4*mWW^3*s^2 + 9*mtt^3*mWW^4*s^2 - 156*ep*mtt^3*mWW^4*s^2 - 117*ep^2*mtt^3*mWW^4*s^2 + 2264*ep^3*mtt^3*mWW^4*s^2 + 3932*ep^4*mtt^3*mWW^4*s^2 - 5*mtt^2*mWW^5*s^2 + 34*ep*mtt^2*mWW^5*s^2 + 31*ep^2*mtt^2*mWW^5*s^2 - 88*ep^3*mtt^2*mWW^5*s^2 - 532*ep^4*mtt^2*mWW^5*s^2 + mtt*mWW^6*s^2 + 29*ep*mtt*mWW^6*s^2 + 30*ep^2*mtt*mWW^6*s^2 - 616*ep^3*mtt*mWW^6*s^2 - 792*ep^4*mtt*mWW^6*s^2 - 16*ep*mWW^7*s^2 - 10*ep^2*mWW^7*s^2 + 220*ep^3*mWW^7*s^2 + 304*ep^4*mWW^7*s^2 + 152*ep^2*mtt^5*mWW*s^3 + 696*ep^3*mtt^5*mWW*s^3 + 784*ep^4*mtt^5*mWW*s^3 - 8*mtt^4*mWW^2*s^3 + 91*ep*mtt^4*mWW^2*s^3 - 319*ep^2*mtt^4*mWW^2*s^3 - 3060*ep^3*mtt^4*mWW^2*s^3 - 3988*ep^4*mtt^4*mWW^2*s^3 + 24*mtt^3*mWW^3*s^3 - 201*ep*mtt^3*mWW^3*s^3 + 99*ep^2*mtt^3*mWW^3*s^3 + 4204*ep^3*mtt^3*mWW^3*s^3 + 6140*ep^4*mtt^3*mWW^3*s^3 - 26*mtt^2*mWW^4*s^3 + 83*ep*mtt^2*mWW^4*s^3 + 99*ep^2*mtt^2*mWW^4*s^3 - 1218*ep^3*mtt^2*mWW^4*s^3 - 2416*ep^4*mtt^2*mWW^4*s^3 + 12*mtt*mWW^5*s^3 + 65*ep*mtt*mWW^5*s^3 - 43*ep^2*mtt*mWW^5*s^3 - 1232*ep^3*mtt*mWW^5*s^3 - 1316*ep^4*mtt*mWW^5*s^3 - 2*mWW^6*s^3 - 38*ep*mWW^6*s^3 + 12*ep^2*mWW^6*s^3 + 610*ep^3*mWW^6*s^3 + 796*ep^4*mWW^6*s^3 - 188*ep^2*mtt^4*mWW*s^4 - 804*ep^3*mtt^4*mWW*s^4 - 856*ep^4*mtt^4*mWW*s^4 + 10*mtt^3*mWW^2*s^4 - 37*ep*mtt^3*mWW^2*s^4 + 427*ep^2*mtt^3*mWW^2*s^4 + 2680*ep^3*mtt^3*mWW^2*s^4 + 3196*ep^4*mtt^3*mWW^2*s^4 - 23*mtt^2*mWW^3*s^4 + 78*ep*mtt^2*mWW^3*s^4 - 225*ep^2*mtt^2*mWW^3*s^4 - 2764*ep^3*mtt^2*mWW^3*s^4 - 3756*ep^4*mtt^2*mWW^3*s^4 + 17*mtt*mWW^4*s^4 - 7*ep*mtt*mWW^4*s^4 - 2*ep^2*mtt*mWW^4*s^4 + 500*ep^3*mtt*mWW^4*s^4 + 1024*ep^4*mtt*mWW^4*s^4 - 4*mWW^5*s^4 - 18*ep*mWW^5*s^4 + 20*ep^2*mWW^5*s^4 + 212*ep^3*mWW^5*s^4 + 200*ep^4*mWW^5*s^4 + 108*ep^2*mtt^3*mWW*s^5 + 444*ep^3*mtt^3*mWW*s^5 + 456*ep^4*mtt^3*mWW*s^5 - 4*mtt^2*mWW^2*s^5 - 3*ep*mtt^2*mWW^2*s^5 - 267*ep^2*mtt^2*mWW^2*s^5 - 1198*ep^3*mtt^2*mWW^2*s^5 - 1288*ep^4*mtt^2*mWW^2*s^5 + 6*mtt*mWW^3*s^5 - 7*ep*mtt*mWW^3*s^5 + 175*ep^2*mtt*mWW^3*s^5 + 992*ep^3*mtt*mWW^3*s^5 + 1172*ep^4*mtt*mWW^3*s^5 - 2*mWW^4*s^5 + 10*ep*mWW^4*s^5 - 32*ep^2*mWW^4*s^5 - 318*ep^3*mWW^4*s^5 - 404*ep^4*mWW^4*s^5 - 24*ep^2*mtt^2*mWW*s^6 - 96*ep^3*mtt^2*mWW*s^6 - 96*ep^4*mtt^2*mWW*s^6 + 2*ep*mtt*mWW^2*s^6 + 66*ep^2*mtt*mWW^2*s^6 + 240*ep^3*mtt*mWW^2*s^6 + 232*ep^4*mtt*mWW^2*s^6 - 2*ep*mWW^3*s^6 - 42*ep^2*mWW^3*s^6 - 144*ep^3*mWW^3*s^6 - 136*ep^4*mWW^3*s^6 + 8*ep^2*mtt^8*t + 24*ep^3*mtt^8*t + 16*ep^4*mtt^8*t + 8*ep*mtt^7*mWW*t - 52*ep^2*mtt^7*mWW*t - 228*ep^3*mtt^7*mWW*t - 184*ep^4*mtt^7*mWW*t - 44*ep*mtt^6*mWW^2*t + 108*ep^2*mtt^6*mWW^2*t + 760*ep^3*mtt^6*mWW^2*t + 736*ep^4*mtt^6*mWW^2*t + 80*ep*mtt^5*mWW^3*t - 88*ep^2*mtt^5*mWW^3*t - 1112*ep^3*mtt^5*mWW^3*t - 1232*ep^4*mtt^5*mWW^3*t - 56*ep*mtt^4*mWW^4*t + 16*ep^2*mtt^4*mWW^4*t + 696*ep^3*mtt^4*mWW^4*t + 880*ep^4*mtt^4*mWW^4*t + 8*ep*mtt^3*mWW^5*t + 12*ep^2*mtt^3*mWW^5*t - 100*ep^3*mtt^3*mWW^5*t - 184*ep^4*mtt^3*mWW^5*t + 4*ep*mtt^2*mWW^6*t - 4*ep^2*mtt^2*mWW^6*t - 40*ep^3*mtt^2*mWW^6*t - 32*ep^4*mtt^2*mWW^6*t - 32*ep^2*mtt^7*s*t - 96*ep^3*mtt^7*s*t - 64*ep^4*mtt^7*s*t - 32*ep*mtt^6*mWW*s*t + 204*ep^2*mtt^6*mWW*s*t + 900*ep^3*mtt^6*mWW*s*t + 728*ep^4*mtt^6*mWW*s*t + 160*ep*mtt^5*mWW^2*s*t - 438*ep^2*mtt^5*mWW^2*s*t - 2866*ep^3*mtt^5*mWW^2*s*t - 2700*ep^4*mtt^5*mWW^2*s*t - 294*ep*mtt^4*mWW^3*s*t + 422*ep^2*mtt^4*mWW^3*s*t + 4236*ep^3*mtt^4*mWW^3*s*t + 4432*ep^4*mtt^4*mWW^3*s*t + 248*ep*mtt^3*mWW^4*s*t - 204*ep^2*mtt^3*mWW^4*s*t - 3132*ep^3*mtt^3*mWW^4*s*t - 3464*ep^4*mtt^3*mWW^4*s*t - 100*ep*mtt^2*mWW^5*s*t + 72*ep^2*mtt^2*mWW^5*s*t + 1156*ep^3*mtt^2*mWW^5*s*t + 1224*ep^4*mtt^2*mWW^5*s*t + 24*ep*mtt*mWW^6*s*t - 30*ep^2*mtt*mWW^6*s*t - 258*ep^3*mtt*mWW^6*s*t - 204*ep^4*mtt*mWW^6*s*t - 6*ep*mWW^7*s*t + 6*ep^2*mWW^7*s*t + 60*ep^3*mWW^7*s*t + 48*ep^4*mWW^7*s*t + 48*ep^2*mtt^6*s^2*t + 144*ep^3*mtt^6*s^2*t + 96*ep^4*mtt^6*s^2*t - 2*mtt^5*mWW*s^2*t + 41*ep*mtt^5*mWW*s^2*t - 295*ep^2*mtt^5*mWW*s^2*t - 1280*ep^3*mtt^5*mWW*s^2*t - 1020*ep^4*mtt^5*mWW*s^2*t + 7*mtt^4*mWW^2*s^2*t - 188*ep*mtt^4*mWW^2*s^2*t + 629*ep^2*mtt^4*mWW^2*s^2*t + 3558*ep^3*mtt^4*mWW^2*s^2*t + 3024*ep^4*mtt^4*mWW^2*s^2*t - 9*mtt^3*mWW^3*s^2*t + 304*ep*mtt^3*mWW^3*s^2*t - 659*ep^2*mtt^3*mWW^3*s^2*t - 4132*ep^3*mtt^3*mWW^3*s^2*t - 3380*ep^4*mtt^3*mWW^3*s^2*t + 5*mtt^2*mWW^4*s^2*t - 186*ep*mtt^2*mWW^4*s^2*t + 393*ep^2*mtt^2*mWW^4*s^2*t + 1704*ep^3*mtt^2*mWW^4*s^2*t + 852*ep^4*mtt^2*mWW^4*s^2*t - mtt*mWW^5*s^2*t + 7*ep*mtt*mWW^5*s^2*t - 138*ep^2*mtt*mWW^5*s^2*t + 292*ep^3*mtt*mWW^5*s^2*t + 864*ep^4*mtt*mWW^5*s^2*t + 22*ep*mWW^6*s^2*t + 22*ep^2*mWW^6*s^2*t - 286*ep^3*mWW^6*s^2*t - 436*ep^4*mWW^6*s^2*t - 32*ep^2*mtt^5*s^3*t - 96*ep^3*mtt^5*s^3*t - 64*ep^4*mtt^5*s^3*t + 4*mtt^4*mWW*s^3*t - 13*ep*mtt^4*mWW*s^3*t + 199*ep^2*mtt^4*mWW*s^3*t + 752*ep^3*mtt^4*mWW*s^3*t + 540*ep^4*mtt^4*mWW*s^3*t - 10*mtt^3*mWW^2*s^3*t + 73*ep*mtt^3*mWW^2*s^3*t - 407*ep^2*mtt^3*mWW^2*s^3*t - 1614*ep^3*mtt^3*mWW^2*s^3*t - 976*ep^4*mtt^3*mWW^2*s^3*t + 8*mtt^2*mWW^3*s^3*t - 79*ep*mtt^2*mWW^3*s^3*t + 425*ep^2*mtt^2*mWW^3*s^3*t + 760*ep^3*mtt^2*mWW^3*s^3*t - 276*ep^4*mtt^2*mWW^3*s^3*t - 2*mtt*mWW^4*s^3*t - ep*mtt*mWW^4*s^3*t - 201*ep^2*mtt*mWW^4*s^3*t + 610*ep^3*mtt*mWW^4*s^3*t + 1400*ep^4*mtt*mWW^4*s^3*t + 20*ep*mWW^5*s^3*t + 16*ep^2*mWW^5*s^3*t - 412*ep^3*mWW^5*s^3*t - 624*ep^4*mWW^5*s^3*t + 8*ep^2*mtt^4*s^4*t + 24*ep^3*mtt^4*s^4*t + 16*ep^4*mtt^4*s^4*t - 2*mtt^3*mWW*s^4*t - 9*ep*mtt^3*mWW*s^4*t - 71*ep^2*mtt^3*mWW*s^4*t - 132*ep^3*mtt^3*mWW*s^4*t - 20*ep^4*mtt^3*mWW*s^4*t + 3*mtt^2*mWW^2*s^4*t + 6*ep*mtt^2*mWW^2*s^4*t + 105*ep^2*mtt^2*mWW^2*s^4*t + 34*ep^3*mtt^2*mWW^2*s^4*t - 232*ep^4*mtt^2*mWW^2*s^4*t - mtt*mWW^3*s^4*t - 15*ep*mtt*mWW^3*s^4*t - 82*ep^2*mtt*mWW^3*s^4*t + 356*ep^3*mtt*mWW^3*s^4*t + 592*ep^4*mtt*mWW^3*s^4*t + 2*ep*mWW^4*s^4*t + 8*ep^2*mWW^4*s^4*t - 106*ep^3*mWW^4*s^4*t - 164*ep^4*mWW^4*s^4*t + 5*ep*mtt^2*mWW*s^5*t + 17*ep^2*mtt^2*mWW*s^5*t - 4*ep^3*mtt^2*mWW*s^5*t - 36*ep^4*mtt^2*mWW*s^5*t - 7*ep*mtt*mWW^2*s^5*t + ep^2*mtt*mWW^2*s^5*t + 120*ep^3*mtt*mWW^2*s^5*t + 140*ep^4*mtt*mWW^2*s^5*t + 2*ep*mWW^3*s^5*t - 2*ep^2*mWW^3*s^5*t - 36*ep^3*mWW^3*s^5*t - 40*ep^4*mWW^3*s^5*t - 2*ep^2*mtt*mWW*s^6*t - 8*ep^3*mtt*mWW*s^6*t - 8*ep^4*mtt*mWW*s^6*t + 2*ep^2*mWW^2*s^6*t + 8*ep^3*mWW^2*s^6*t + 8*ep^4*mWW^2*s^6*t))/(16*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*(mtt - mWW - s)^2*s*(ep*mtt + mWW - 4*ep*mWW - ep*s)*(mWW - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt^4*mWW^2 - 2*ep^2*mtt^4*mWW^2 + 3*ep^3*mtt^4*mWW^2 + 22*ep^4*mtt^4*mWW^2 + 12*mtt^3*mWW^3 + 63*ep*mtt^3*mWW^3 - 24*ep^2*mtt^3*mWW^3 - 573*ep^3*mtt^3*mWW^3 - 618*ep^4*mtt^3*mWW^3 - 36*mtt^2*mWW^4 - 201*ep*mtt^2*mWW^4 + 98*ep^2*mtt^2*mWW^4 + 1817*ep^3*mtt^2*mWW^4 + 1850*ep^4*mtt^2*mWW^4 + 36*mtt*mWW^5 + 209*ep*mtt*mWW^5 - 108*ep^2*mtt*mWW^5 - 1895*ep^3*mtt*mWW^5 - 1902*ep^4*mtt*mWW^5 - 12*mWW^6 - 72*ep*mWW^6 + 36*ep^2*mWW^6 + 648*ep^3*mWW^6 + 648*ep^4*mWW^6 + 14*ep*mtt^3*mWW^2*s + 34*ep^2*mtt^3*mWW^2*s - 96*ep^3*mtt^3*mWW^2*s - 216*ep^4*mtt^3*mWW^2*s - 24*mtt^2*mWW^3*s - 192*ep*mtt^2*mWW^3*s - 4*ep^2*mtt^2*mWW^3*s + 1608*ep^3*mtt^2*mWW^3*s + 1840*ep^4*mtt^2*mWW^3*s + 48*mtt*mWW^4*s + 350*ep*mtt*mWW^4*s - 96*ep^2*mtt*mWW^4*s - 3010*ep^3*mtt*mWW^4*s - 3124*ep^4*mtt*mWW^4*s - 24*mWW^5*s - 172*ep*mWW^5*s + 66*ep^2*mWW^5*s + 1498*ep^3*mWW^5*s + 1500*ep^4*mWW^5*s - 49*ep*mtt^2*mWW^2*s^2 - 92*ep^2*mtt^2*mWW^2*s^2 + 279*ep^3*mtt^2*mWW^2*s^2 + 534*ep^4*mtt^2*mWW^2*s^2 + 12*mtt*mWW^3*s^2 + 201*ep*mtt*mWW^3*s^2 + 88*ep^2*mtt*mWW^3*s^2 - 1547*ep^3*mtt*mWW^3*s^2 - 1910*ep^4*mtt*mWW^3*s^2 - 12*mWW^4*s^2 - 154*ep*mWW^4*s^2 - 8*ep^2*mWW^4*s^2 + 1234*ep^3*mWW^4*s^2 + 1340*ep^4*mWW^4*s^2 + 52*ep*mtt*mWW^2*s^3 + 90*ep^2*mtt*mWW^2*s^3 - 282*ep^3*mtt*mWW^2*s^3 - 508*ep^4*mtt*mWW^2*s^3 - 72*ep*mWW^3*s^3 - 60*ep^2*mWW^3*s^3 + 512*ep^3*mWW^3*s^3 + 688*ep^4*mWW^3*s^3 - 18*ep*mWW^2*s^4 - 30*ep^2*mWW^2*s^4 + 96*ep^3*mWW^2*s^4 + 168*ep^4*mWW^2*s^4 - 11*ep*mtt^4*mWW*t - 6*ep^2*mtt^4*mWW*t + 91*ep^3*mtt^4*mWW*t + 118*ep^4*mtt^4*mWW*t - 24*mtt^3*mWW^2*t - 99*ep*mtt^3*mWW^2*t + 76*ep^2*mtt^3*mWW^2*t + 889*ep^3*mtt^3*mWW^2*t + 826*ep^4*mtt^3*mWW^2*t + 72*mtt^2*mWW^3*t + 375*ep*mtt^2*mWW^3*t - 212*ep^2*mtt^2*mWW^3*t - 3421*ep^3*mtt^2*mWW^3*t - 3426*ep^4*mtt^2*mWW^3*t - 72*mtt*mWW^4*t - 409*ep*mtt*mWW^4*t + 204*ep^2*mtt*mWW^4*t + 3747*ep^3*mtt*mWW^4*t + 3838*ep^4*mtt*mWW^4*t + 24*mWW^5*t + 144*ep*mWW^5*t - 62*ep^2*mWW^5*t - 1306*ep^3*mWW^5*t - 1356*ep^4*mWW^5*t + 32*ep*mtt^3*mWW*s*t + 6*ep^2*mtt^3*mWW*s*t - 314*ep^3*mtt^3*mWW*s*t - 396*ep^4*mtt^3*mWW*s*t + 48*mtt^2*mWW^2*s*t + 202*ep*mtt^2*mWW^2*s*t - 158*ep^2*mtt^2*mWW^2*s*t - 1712*ep^3*mtt^2*mWW^2*s*t - 1464*ep^4*mtt^2*mWW^2*s*t - 96*mtt*mWW^3*s*t - 516*ep*mtt*mWW^3*s*t + 310*ep^2*mtt*mWW^3*s*t + 4570*ep^3*mtt*mWW^3*s*t + 4348*ep^4*mtt*mWW^3*s*t + 48*mWW^4*s*t + 282*ep*mWW^4*s*t - 158*ep^2*mWW^4*s*t - 2544*ep^3*mWW^4*s*t - 2488*ep^4*mWW^4*s*t - 25*ep*mtt^2*mWW*s^2*t + 24*ep^2*mtt^2*mWW*s^2*t + 355*ep^3*mtt^2*mWW*s^2*t + 414*ep^4*mtt^2*mWW*s^2*t - 24*mtt*mWW^2*s^2*t - 125*ep*mtt*mWW^2*s^2*t + 68*ep^2*mtt*mWW^2*s^2*t + 903*ep^3*mtt*mWW^2*s^2*t + 678*ep^4*mtt*mWW^2*s^2*t + 24*mWW^3*s^2*t + 154*ep*mWW^3*s^2*t - 84*ep^2*mWW^3*s^2*t - 1254*ep^3*mWW^3*s^2*t - 1084*ep^4*mWW^3*s^2*t - 2*ep*mtt*mWW*s^3*t - 42*ep^2*mtt*mWW*s^3*t - 132*ep^3*mtt*mWW*s^3*t - 112*ep^4*mtt*mWW*s^3*t + 22*ep*mWW^2*s^3*t + 14*ep^2*mWW^2*s^3*t - 80*ep^3*mWW^2*s^3*t - 40*ep^4*mWW^2*s^3*t + 6*ep*mWW*s^4*t + 18*ep^2*mWW*s^4*t - 24*ep^4*mWW*s^4*t - 6*ep*mtt^4*t^2 - 8*ep^2*mtt^4*t^2 + 34*ep^3*mtt^4*t^2 + 52*ep^4*mtt^4*t^2 + 12*mtt^3*mWW*t^2 + 112*ep*mtt^3*mWW*t^2 + 24*ep^2*mtt^3*mWW*t^2 - 924*ep^3*mtt^3*mWW*t^2 - 1120*ep^4*mtt^3*mWW*t^2 - 36*mtt^2*mWW^2*t^2 - 306*ep*mtt^2*mWW^2*t^2 - 18*ep^2*mtt^2*mWW^2*t^2 + 2660*ep^3*mtt^2*mWW^2*t^2 + 3160*ep^4*mtt^2*mWW^2*t^2 + 36*mtt*mWW^3*t^2 + 300*ep*mtt*mWW^3*t^2 + 4*ep^2*mtt*mWW^3*t^2 - 2652*ep^3*mtt*mWW^3*t^2 - 3136*ep^4*mtt*mWW^3*t^2 - 12*mWW^4*t^2 - 100*ep*mWW^4*t^2 - 2*ep^2*mWW^4*t^2 + 882*ep^3*mWW^4*t^2 + 1044*ep^4*mWW^4*t^2 + 14*ep*mtt^3*s*t^2 + 20*ep^2*mtt^3*s*t^2 - 70*ep^3*mtt^3*s*t^2 - 108*ep^4*mtt^3*s*t^2 - 24*mtt^2*mWW*s*t^2 - 226*ep*mtt^2*mWW*s*t^2 - 54*ep^2*mtt^2*mWW*s*t^2 + 1832*ep^3*mtt^2*mWW*s*t^2 + 2216*ep^4*mtt^2*mWW*s*t^2 + 48*mtt*mWW^2*s*t^2 + 418*ep*mtt*mWW^2*s*t^2 + 38*ep^2*mtt*mWW^2*s*t^2 - 3576*ep^3*mtt*mWW^2*s*t^2 - 4248*ep^4*mtt*mWW^2*s*t^2 - 24*mWW^3*s*t^2 - 206*ep*mWW^3*s*t^2 - 4*ep^2*mWW^3*s*t^2 + 1814*ep^3*mWW^3*s*t^2 + 2140*ep^4*mWW^3*s*t^2 - 10*ep*mtt^2*s^2*t^2 - 16*ep^2*mtt^2*s^2*t^2 + 38*ep^3*mtt^2*s^2*t^2 + 60*ep^4*mtt^2*s^2*t^2 + 12*mtt*mWW*s^2*t^2 + 128*ep*mtt*mWW*s^2*t^2 + 48*ep^2*mtt*mWW*s^2*t^2 - 988*ep^3*mtt*mWW*s^2*t^2 - 1216*ep^4*mtt*mWW*s^2*t^2 - 12*mWW^2*s^2*t^2 - 120*ep*mWW^2*s^2*t^2 - 28*ep^2*mWW^2*s^2*t^2 + 980*ep^3*mWW^2*s^2*t^2 + 1184*ep^4*mWW^2*s^2*t^2 + 2*ep*mtt*s^3*t^2 + 4*ep^2*mtt*s^3*t^2 - 2*ep^3*mtt*s^3*t^2 - 4*ep^4*mtt*s^3*t^2 - 14*ep*mWW*s^3*t^2 - 18*ep^2*mWW*s^3*t^2 + 80*ep^3*mWW*s^3*t^2 + 120*ep^4*mWW*s^3*t^2))/(4*ep^3*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s*(mWW - t)^2)}, {0, 0, 0, s*(mtt - t), (s*(mWW - t))/(4*ep), -((-1 + 2*ep)*s)/(4*ep), -(s*(mWW - t))/(4*ep), (-s - t)/2, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*mtt)/(ep^2*(mtt - mWW))), 0, ((-mtt + s)*(-(ep*mtt) + mWW - 2*ep*mWW + ep*s))/(4*ep*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s))/(2*ep*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), (mtt^2 - mtt*mWW - mtt*s - mWW*s)/(2*ep*(mtt - mWW)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep^2*(mtt - mWW)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(4*ep^2*(mtt - mWW)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-mtt + 2*ep*mtt - mWW + 4*ep*mWW + 2*ep*s))/(2*ep^2*(mtt - mWW)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -(((-1 + ep)*(-1 + 2*ep))/(ep^2*(mtt - mWW))), (-3*(mWW + t))/(8*ep*(mtt - mWW)), (3*(-1 + 2*ep)*(-2 + 3*ep))/(8*ep^2*(mtt - mWW)), (ep^2*mtt^2 + 2*mtt*mWW - 15*ep*mtt*mWW + 27*ep^2*mtt*mWW + ep*mWW^2 - 4*ep^2*mWW^2 - 2*ep*mtt*s + 7*ep^2*mtt*s + ep^2*mWW*s)/(8*ep^2*(mtt - mWW)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt + 7*ep*mtt + mWW - 4*ep*mWW + ep*s))/(8*ep^2*(mtt - mWW)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(4*ep^3*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s))/(ep*(mtt - mWW)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep^2*(-mtt + mWW)), 0, 0, 0, 0, (2*(-1 + ep)*(-1 + 2*ep)*mtt)/(ep^2*mWW*(-mtt + mWW)), 0, 0, 0, 0, (-2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^3*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s - t, 0, -(((-1 + 2*ep)*(mtt - s))/ep), 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s)^2)/(ep^2*(mtt - mWW - s)*s), 0, 0, 0, 0, ((mtt - s)*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*ep*mWW*(mtt - mWW - s)*s), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s)^2)/(2*ep^2*mWW*(mtt - mWW - s)*s), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(ep^2*(mtt - mWW - s)*s)}, {0, 0, 0, 0, (s*(mWW - t))/(4*ep), -((-1 + 2*ep)*s)/(4*ep), 0, 0, 0, 0, 0, -(s*(mWW - t))/(4*ep), (-3*(-mtt + s + t))/2, 0, 0, 0, 0, ((-mtt + s)*(-(ep*mtt) + mWW - 2*ep*mWW + ep*s))/(4*ep*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s))/(2*ep*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), 0, 0, 0, 0, ((-1 + 2*ep)^2*(-mtt + s)^2)/(2*ep^2*s*(-mtt + mWW + s)), -((-1 + ep)*(-1 + 2*ep)*(-2*ep*mtt - mWW + 4*ep*mWW + 2*ep*s))/(2*ep^2*mWW*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + ep)*(-1 + 2*ep))/(4*ep^2*mWW), (3*(mWW + t))/(8*ep*mWW), (-3*(-1 + 2*ep)*(-2 + 3*ep))/(8*ep^2*mWW), -(ep*mtt^4 + mtt^3*mWW - 5*ep*mtt^3*mWW - mtt^2*mWW^2 + 4*ep*mtt^2*mWW^2 - ep*mtt^3*s - mtt^2*mWW*s + 5*ep*mtt^2*mWW*s - 2*ep*mtt*mWW^2*s - mWW^3*s + 4*ep*mWW^3*s - ep*mtt^2*s^2 - ep*mtt*mWW*s^2 + 2*ep*mWW^2*s^2 + ep*mtt*s^3 + ep*mWW*s^3)/(4*ep*mWW*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt^3 + mtt^2*mWW - 4*ep*mtt^2*mWW - ep*mtt^2*s - mtt*mWW*s + 2*ep*mtt*mWW*s - mWW^2*s + 4*ep*mWW^2*s - ep*mtt*s^2 + 2*ep*mWW*s^2 + ep*s^3))/(4*ep^2*mWW*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - ep*mtt - mWW + 3*ep*mWW - s + ep*s))/(4*ep^3*s*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*mtt + 7*ep*mtt + ep*mWW)/(ep^2*(mtt - mWW)), -(((-1 + 2*ep)*(-2 + 3*ep))/(ep^2*(mtt - mWW))), 0}, {0, 0, s^2*(mWW - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {-((mWW*s^3*(-mtt + mWW + s)*(-mtt + mWW + s + t))/(ep*(mtt - mWW)*(-mtt + s))), ((1 + ep)*s^3*(-mtt + 2*mWW + s)*(mWW - t))/(2*ep*(1 + 2*ep)*(-mtt + s)), (s^2*(mtt^3 + 3*ep*mtt^3 - mtt^2*mWW - 3*ep*mtt^2*mWW - 2*mtt^2*s - 6*ep*mtt^2*s + 2*ep*mtt*mWW*s + 2*mWW^2*s + 4*ep*mWW^2*s + mtt*s^2 + 3*ep*mtt*s^2 + mWW*s^2 + ep*mWW*s^2 - 2*mtt*mWW*t - 4*ep*mtt*mWW*t + 2*mWW^2*t + 4*ep*mWW^2*t + 2*mWW*s*t + 4*ep*mWW*s*t))/(2*ep*(mtt - mWW)*(-mtt + s)), -((s*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - mtt^2*t + mtt*mWW*t + mtt*s*t + mWW*s*t))/((mtt - mWW)*(-mtt + s))), (s*(3*mtt^2*mWW^2*s + 9*ep*mtt^2*mWW^2*s - 6*ep*mtt*mWW^3*s - 9*mtt*mWW^2*s^2 - 27*ep*mtt*mWW^2*s^2 + 6*mWW^3*s^2 + 24*ep*mWW^3*s^2 + 6*mWW^2*s^3 + 18*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 2*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 2*ep*mtt*mWW^3*t - 2*mtt^2*mWW*s*t - 6*ep*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t + 16*ep*mtt*mWW^2*s*t - 8*mWW^3*s*t - 18*ep*mWW^3*s*t - 10*ep*mtt*mWW*s^2*t + 8*mWW^2*s^2*t + 30*ep*mWW^2*s^2*t + 2*mWW*s^3*t + 16*ep*mWW*s^3*t + 4*mtt^2*mWW*t^2 + 4*ep*mtt^2*mWW*t^2 - 4*mtt*mWW^2*t^2 - 4*ep*mtt*mWW^2*t^2 - mtt^2*s*t^2 - 3*ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 - 14*ep*mtt*mWW*s*t^2 + 8*mWW^2*s*t^2 + 20*ep*mWW^2*s*t^2 + mtt*s^2*t^2 + 5*ep*mtt*s^2*t^2 + 2*mWW*s^2*t^2 + 12*ep*mWW*s^2*t^2 - 2*ep*s^3*t^2 - 2*mtt^2*t^3 - 2*ep*mtt^2*t^3 + 2*mtt*mWW*t^3 + 2*ep*mtt*mWW*t^3 + 2*mtt*s*t^3 + 4*ep*mtt*s*t^3 - 2*ep*mWW*s*t^3 - 2*ep*s^2*t^3))/(8*ep*(1 + ep)*(mtt - mWW)*mWW*(-mtt + s)*(mWW - t)), (-3*(-1 + 2*ep)*s*(mtt^2*mWW*s + 3*ep*mtt^2*mWW*s - 2*ep*mtt*mWW^2*s - 3*mtt*mWW*s^2 - 9*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 8*ep*mWW^2*s^2 + 2*mWW*s^3 + 6*ep*mWW*s^3 + 2*mtt^2*mWW*t + 2*ep*mtt^2*mWW*t - 2*mtt*mWW^2*t - 2*ep*mtt*mWW^2*t - mtt^2*s*t - 3*ep*mtt^2*s*t - 2*mtt*mWW*s*t - 2*ep*mtt*mWW*s*t + 2*ep*mWW^2*s*t + mtt*s^2*t + 5*ep*mtt*s^2*t + 2*mWW*s^2*t + 2*ep*mWW*s^2*t - 2*ep*s^3*t - 2*mtt^2*t^2 - 2*ep*mtt^2*t^2 + 2*mtt*mWW*t^2 + 2*ep*mtt*mWW*t^2 + 2*mtt*s*t^2 + 4*ep*mtt*s*t^2 - 2*ep*mWW*s*t^2 - 2*ep*s^2*t^2))/(8*ep*(1 + ep)*(mtt - mWW)*mWW*(-mtt + s)*(mWW - t)), -(s*(2*mtt^2*mWW^2*s + 11*ep*mtt^2*mWW^2*s + 15*ep^2*mtt^2*mWW^2*s - 3*ep*mtt*mWW^3*s - 9*ep^2*mtt*mWW^3*s - 2*ep*mWW^4*s - 2*ep^2*mWW^4*s - 6*mtt*mWW^2*s^2 - 35*ep*mtt*mWW^2*s^2 - 47*ep^2*mtt*mWW^2*s^2 + 4*mWW^3*s^2 + 29*ep*mWW^3*s^2 + 43*ep^2*mWW^3*s^2 + 4*mWW^2*s^3 + 24*ep*mWW^2*s^3 + 32*ep^2*mWW^2*s^3 - 2*mtt^3*mWW*t - 14*ep*mtt^3*mWW*t - 24*ep^2*mtt^3*mWW*t + 2*mtt^2*mWW^2*t + 11*ep*mtt^2*mWW^2*t + 27*ep^2*mtt^2*mWW^2*t + 5*ep*mtt*mWW^3*t - ep^2*mtt*mWW^3*t - 2*ep*mWW^4*t - 2*ep^2*mWW^4*t + 12*mtt^2*mWW*s*t + 78*ep*mtt^2*mWW*s*t + 114*ep^2*mtt^2*mWW*s*t - 28*mtt*mWW^2*s*t - 163*ep*mtt*mWW^2*s*t - 225*ep^2*mtt*mWW^2*s*t + 8*mWW^3*s*t + 61*ep*mWW^3*s*t + 95*ep^2*mWW^3*s*t - 14*mtt*mWW*s^2*t - 88*ep*mtt*mWW*s^2*t - 122*ep^2*mtt*mWW*s^2*t + 18*mWW^2*s^2*t + 100*ep*mWW^2*s^2*t + 130*ep^2*mWW^2*s^2*t + 4*mWW*s^3*t + 24*ep*mWW*s^3*t + 32*ep^2*mWW*s^3*t - 6*mtt^3*t^2 - 34*ep*mtt^3*t^2 - 40*ep^2*mtt^3*t^2 + 24*mtt^2*mWW*t^2 + 154*ep*mtt^2*mWW*t^2 + 202*ep^2*mtt^2*mWW*t^2 - 22*mtt*mWW^2*t^2 - 152*ep*mtt*mWW^2*t^2 - 214*ep^2*mtt*mWW^2*t^2 + 4*mWW^3*t^2 + 32*ep*mWW^3*t^2 + 52*ep^2*mWW^3*t^2 + 10*mtt^2*s*t^2 + 55*ep*mtt^2*s*t^2 + 63*ep^2*mtt^2*s*t^2 - 30*mtt*mWW*s*t^2 - 191*ep*mtt*mWW*s*t^2 - 251*ep^2*mtt*mWW*s*t^2 + 26*mWW^2*s*t^2 + 142*ep*mWW^2*s*t^2 + 176*ep^2*mWW^2*s*t^2 - 4*mtt*s^2*t^2 - 21*ep*mtt*s^2*t^2 - 23*ep^2*mtt*s^2*t^2 + 10*mWW*s^2*t^2 + 63*ep*mWW*s^2*t^2 + 83*ep^2*mWW*s^2*t^2 + 6*mtt^2*t^3 + 27*ep*mtt^2*t^3 + 27*ep^2*mtt^2*t^3 - 18*mtt*mWW*t^3 - 93*ep*mtt*mWW*t^3 - 105*ep^2*mtt*mWW*t^3 + 12*mWW^2*t^3 + 66*ep*mWW^2*t^3 + 78*ep^2*mWW^2*t^3 - 6*mtt*s*t^3 - 27*ep*mtt*s*t^3 - 27*ep^2*mtt*s*t^3 + 6*mWW*s*t^3 + 39*ep*mWW*s*t^3 + 51*ep^2*mWW*s*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)^2), (3*ep*(s + t)^2*(mtt^2*mWW + 3*ep*mtt^2*mWW + mtt*mWW^2 - ep*mtt*mWW^2 - 2*mWW^3 - 2*ep*mWW^3 - 5*mtt*mWW*s - 11*ep*mtt*mWW*s + 5*mWW^2*s + 11*ep*mWW^2*s + 4*mWW*s^2 + 8*ep*mWW*s^2 + 3*mtt^2*t + 5*ep*mtt^2*t - 13*mtt*mWW*t - 23*ep*mtt*mWW*t + 10*mWW^2*t + 18*ep*mWW^2*t - 3*mtt*s*t - 5*ep*mtt*s*t + 7*mWW*s*t + 13*ep*mWW*s*t))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)^2), -(((-1 + 2*ep)*(-mtt + s))/ep), -(((-mtt + s)*(-mtt - 3*ep*mtt + mWW + 4*ep*mWW + ep*s))/((1 + 2*ep)*(mtt - mWW))), ((-mtt + s)*(-(ep*mtt) + 2*mWW + 6*ep*mWW + ep*s))/((1 + 2*ep)*mWW), -(s*(-3*ep*mtt^3*mWW - 7*ep^2*mtt^3*mWW - mtt^2*mWW^2 - 4*ep*mtt^2*mWW^2 - ep^2*mtt^2*mWW^2 + mtt*mWW^3 + 7*ep*mtt*mWW^3 + 8*ep^2*mtt*mWW^3 + 4*mtt^2*mWW*s + 28*ep*mtt^2*mWW*s + 42*ep^2*mtt^2*mWW*s - 3*mtt*mWW^2*s - 21*ep*mtt*mWW^2*s - 34*ep^2*mtt*mWW^2*s - mWW^3*s - 7*ep*mWW^3*s - 8*ep^2*mWW^3*s - 8*mtt*mWW*s^2 - 47*ep*mtt*mWW*s^2 - 63*ep^2*mtt*mWW*s^2 + 4*mWW^2*s^2 + 25*ep*mWW^2*s^2 + 35*ep^2*mWW^2*s^2 + 4*mWW*s^3 + 22*ep*mWW*s^3 + 28*ep^2*mWW*s^3 + 2*mtt^3*t + 13*ep*mtt^3*t + 15*ep^2*mtt^3*t - 4*mtt^2*mWW*t - 22*ep*mtt^2*mWW*t - 18*ep^2*mtt^2*mWW*t + 2*mtt*mWW^2*t + 13*ep*mtt*mWW^2*t + 9*ep^2*mtt*mWW^2*t - 4*ep*mWW^3*t - 6*ep^2*mWW^3*t - 4*mtt^2*s*t - 24*ep*mtt^2*s*t - 26*ep^2*mtt^2*s*t - 2*mtt*mWW*s*t - 11*ep*mtt*mWW*s*t - 27*ep^2*mtt*mWW*s*t + 2*mWW^2*s*t + 13*ep*mWW^2*s*t + 25*ep^2*mWW^2*s*t + 2*mtt*s^2*t + 9*ep*mtt*s^2*t + 7*ep^2*mtt*s^2*t + 6*mWW*s^2*t + 33*ep*mWW*s^2*t + 45*ep^2*mWW*s^2*t + 2*ep*s^3*t + 4*ep^2*s^3*t - 3*mtt^2*t^2 - 14*ep*mtt^2*t^2 - 13*ep^2*mtt^2*t^2 + 7*mtt*mWW*t^2 + 32*ep*mtt*mWW*t^2 + 27*ep^2*mtt*mWW*t^2 - 4*mWW^2*t^2 - 18*ep*mWW^2*t^2 - 14*ep^2*mWW^2*t^2 + 3*mtt*s*t^2 + 10*ep*mtt*s*t^2 + 5*ep^2*mtt*s*t^2 + mWW*s*t^2 + 10*ep*mWW*s*t^2 + 19*ep^2*mWW*s*t^2 + 4*ep*s^2*t^2 + 8*ep^2*s^2*t^2 - 2*ep*mtt*t^3 - 4*ep^2*mtt*t^3 + 2*ep*mWW*t^3 + 4*ep^2*mWW*t^3 + 2*ep*s*t^3 + 4*ep^2*s*t^3))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)), (3*(-mtt + s + t)*(ep*mtt^3 + ep^2*mtt^3 - mtt^2*mWW - 8*ep*mtt^2*mWW - 9*ep^2*mtt^2*mWW + mtt*mWW^2 + 7*ep*mtt*mWW^2 + 8*ep^2*mtt*mWW^2 + 2*ep^2*mtt^2*s + mtt*mWW*s + 7*ep*mtt*mWW*s + 6*ep^2*mtt*mWW*s - mWW^2*s - 7*ep*mWW^2*s - 8*ep^2*mWW^2*s - 3*ep*mtt*s^2 - 7*ep^2*mtt*s^2 + ep*mWW*s^2 + 3*ep^2*mWW*s^2 + 2*ep*s^3 + 4*ep^2*s^3 + mtt^2*t + 4*ep*mtt^2*t + 5*ep^2*mtt^2*t - mtt*mWW*t + ep^2*mtt*mWW*t - 4*ep*mWW^2*t - 6*ep^2*mWW^2*t - mtt*s*t - 8*ep*mtt*s*t - 13*ep^2*mtt*s*t + mWW*s*t + 6*ep*mWW*s*t + 9*ep^2*mWW*s*t + 4*ep*s^2*t + 8*ep^2*s^2*t - 2*ep*mtt*t^2 - 4*ep^2*mtt*t^2 + 2*ep*mWW*t^2 + 4*ep^2*mWW*t^2 + 2*ep*s*t^2 + 4*ep^2*s*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)), (s*(-3*ep*mtt^3*mWW^2 + 3*ep*mtt^2*mWW^3 + 2*mtt^2*mWW^2*s + 14*ep*mtt^2*mWW^2*s - 2*mtt*mWW^3*s - 14*ep*mtt*mWW^3*s - 4*mtt*mWW^2*s^2 - 19*ep*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 11*ep*mWW^3*s^2 + 2*mWW^2*s^3 + 8*ep*mWW^2*s^3 - 4*mtt^3*mWW*t - 10*ep*mtt^3*mWW*t + 10*mtt^2*mWW^2*t + 34*ep*mtt^2*mWW^2*t - 6*mtt*mWW^3*t - 24*ep*mtt*mWW^3*t + 10*mtt^2*mWW*s*t + 28*ep*mtt^2*mWW*s*t - 22*mtt*mWW^2*s*t - 76*ep*mtt*mWW^2*s*t + 10*mWW^3*s*t + 40*ep*mWW^3*s*t - 8*mtt*mWW*s^2*t - 26*ep*mtt*mWW*s^2*t + 12*mWW^2*s^2*t + 42*ep*mWW^2*s^2*t + 2*mWW*s^3*t + 8*ep*mWW*s^3*t - 3*ep*mtt^3*t^2 + 6*mtt^2*mWW*t^2 + 27*ep*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 - 56*ep*mtt*mWW^2*t^2 + 8*mWW^3*t^2 + 32*ep*mWW^3*t^2 + 6*ep*mtt^2*s*t^2 - 8*mtt*mWW*s*t^2 - 38*ep*mtt*mWW*s*t^2 + 10*mWW^2*s*t^2 + 40*ep*mWW^2*s*t^2 - 3*ep*mtt*s^2*t^2 + 2*mWW*s^2*t^2 + 11*ep*mWW*s^2*t^2))/(ep*(1 + ep)*(mtt - mWW)*(-mtt + s)*(mWW - t)^2), (-3*(-1 + 2*ep)*(-mtt + s)*(mtt^2*mWW - mtt*mWW^2 - 3*mtt*mWW*s + 3*mWW^2*s + 2*mWW*s^2 + mtt^2*t - 5*mtt*mWW*t + 4*mWW^2*t - mtt*s*t + 3*mWW*s*t))/((1 + ep)*(mtt - mWW)*(mWW - t)^2), -(((-1 + 2*ep)^2*mtt*(mtt + s)*(-mtt + 2*mWW + s))/(ep*(1 + 2*ep)*(mtt - mWW)^2*(-mtt + s))), (2*(-1 + 2*ep)^2*(-mtt + 2*mWW + s))/(ep*(1 + 2*ep)*(-mtt + s)), -(-8*ep^2*mtt^6*mWW - 8*ep^3*mtt^6*mWW + 16*ep*mtt^5*mWW^2 + 96*ep^2*mtt^5*mWW^2 + 80*ep^3*mtt^5*mWW^2 + 8*mtt^4*mWW^3 - 56*ep*mtt^4*mWW^3 - 376*ep^2*mtt^4*mWW^3 - 312*ep^3*mtt^4*mWW^3 - 24*mtt^3*mWW^4 + 64*ep*mtt^3*mWW^4 + 648*ep^2*mtt^3*mWW^4 + 560*ep^3*mtt^3*mWW^4 + 24*mtt^2*mWW^5 - 24*ep*mtt^2*mWW^5 - 512*ep^2*mtt^2*mWW^5 - 464*ep^3*mtt^2*mWW^5 - 8*mtt*mWW^6 + 152*ep^2*mtt*mWW^6 + 144*ep^3*mtt*mWW^6 - ep*mtt^5*mWW*s + 35*ep^2*mtt^5*mWW*s + 34*ep^3*mtt^5*mWW*s + mtt^4*mWW^2*s - 59*ep*mtt^4*mWW^2*s - 400*ep^2*mtt^4*mWW^2*s - 356*ep^3*mtt^4*mWW^2*s - 26*mtt^3*mWW^3*s + 159*ep*mtt^3*mWW^3*s + 1279*ep^2*mtt^3*mWW^3*s + 1298*ep^3*mtt^3*mWW^3*s + 57*mtt^2*mWW^4*s - 137*ep*mtt^2*mWW^4*s - 1658*ep^2*mtt^2*mWW^4*s - 1864*ep^3*mtt^2*mWW^4*s - 40*mtt*mWW^5*s + 54*ep*mtt*mWW^5*s + 896*ep^2*mtt*mWW^5*s + 968*ep^3*mtt*mWW^5*s + 8*mWW^6*s - 16*ep*mWW^6*s - 152*ep^2*mWW^6*s - 80*ep^3*mWW^6*s + 6*ep*mtt^4*mWW*s^2 - 34*ep^2*mtt^4*mWW*s^2 - 12*ep^3*mtt^4*mWW*s^2 - 5*mtt^3*mWW^2*s^2 + 77*ep*mtt^3*mWW^2*s^2 + 536*ep^2*mtt^3*mWW^2*s^2 + 404*ep^3*mtt^3*mWW^2*s^2 + 34*mtt^2*mWW^3*s^2 - 144*ep*mtt^2*mWW^3*s^2 - 1420*ep^2*mtt^2*mWW^3*s^2 - 1596*ep^3*mtt^2*mWW^3*s^2 - 47*mtt*mWW^4*s^2 + 57*ep*mtt*mWW^4*s^2 + 1302*ep^2*mtt*mWW^4*s^2 + 1848*ep^3*mtt*mWW^4*s^2 + 18*mWW^5*s^2 + 8*ep*mWW^5*s^2 - 392*ep^2*mWW^5*s^2 - 656*ep^3*mWW^5*s^2 - 14*ep*mtt^3*mWW*s^3 - 54*ep^2*mtt^3*mWW*s^3 - 132*ep^3*mtt^3*mWW*s^3 + 9*mtt^2*mWW^2*s^3 - 37*ep*mtt^2*mWW^2*s^3 - 168*ep^2*mtt^2*mWW^2*s^3 + 124*ep^3*mtt^2*mWW^2*s^3 - 22*mtt*mWW^3*s^3 + 35*ep*mtt*mWW^3*s^3 + 507*ep^2*mtt*mWW^3*s^3 + 546*ep^3*mtt*mWW^3*s^3 + 14*mWW^4*s^3 + 16*ep*mWW^4*s^3 - 292*ep^2*mWW^4*s^3 - 544*ep^3*mWW^4*s^3 + 16*ep*mtt^2*mWW*s^4 + 136*ep^2*mtt^2*mWW*s^4 + 248*ep^3*mtt^2*mWW*s^4 - 7*mtt*mWW^2*s^4 - ep*mtt*mWW^2*s^4 - 152*ep^2*mtt*mWW^2*s^4 - 436*ep^3*mtt*mWW^2*s^4 + 6*mWW^3*s^4 + 6*ep*mWW^3*s^4 + 10*ep^2*mWW^3*s^4 + 64*ep^3*mWW^3*s^4 - 9*ep*mtt*mWW*s^5 - 101*ep^2*mtt*mWW*s^5 - 174*ep^3*mtt*mWW*s^5 + 2*mWW^2*s^5 + 4*ep*mWW^2*s^5 + 88*ep^2*mWW^2*s^5 + 184*ep^3*mWW^2*s^5 + 2*ep*mWW*s^6 + 26*ep^2*mWW*s^6 + 44*ep^3*mWW*s^6 + 8*ep^2*mtt^6*t + 8*ep^3*mtt^6*t - 18*ep*mtt^5*mWW*t - 102*ep^2*mtt^5*mWW*t - 84*ep^3*mtt^5*mWW*t - 6*mtt^4*mWW^2*t + 64*ep*mtt^4*mWW^2*t + 386*ep^2*mtt^4*mWW^2*t + 316*ep^3*mtt^4*mWW^2*t + 18*mtt^3*mWW^3*t - 76*ep*mtt^3*mWW^3*t - 642*ep^2*mtt^3*mWW^3*t - 548*ep^3*mtt^3*mWW^3*t - 18*mtt^2*mWW^4*t + 32*ep*mtt^2*mWW^4*t + 494*ep^2*mtt^2*mWW^4*t + 444*ep^3*mtt^2*mWW^4*t + 6*mtt*mWW^5*t - 2*ep*mtt*mWW^5*t - 144*ep^2*mtt*mWW^5*t - 136*ep^3*mtt*mWW^5*t + ep*mtt^5*s*t - 35*ep^2*mtt^5*s*t - 34*ep^3*mtt^5*s*t - mtt^4*mWW*s*t + 67*ep*mtt^4*mWW*s*t + 426*ep^2*mtt^4*mWW*s*t + 376*ep^3*mtt^4*mWW*s*t + 20*mtt^3*mWW^2*s*t - 185*ep*mtt^3*mWW^2*s*t - 1315*ep^2*mtt^3*mWW^2*s*t - 1314*ep^3*mtt^3*mWW^2*s*t - 45*mtt^2*mWW^3*s*t + 167*ep*mtt^2*mWW^3*s*t + 1652*ep^2*mtt^2*mWW^3*s*t + 1828*ep^3*mtt^2*mWW^3*s*t + 34*mtt*mWW^4*s*t - 68*ep*mtt*mWW^4*s*t - 880*ep^2*mtt*mWW^4*s*t - 928*ep^3*mtt*mWW^4*s*t - 8*mWW^5*s*t + 18*ep*mWW^5*s*t + 152*ep^2*mWW^5*s*t + 72*ep^3*mWW^5*s*t - 4*ep*mtt^4*s^2*t + 58*ep^2*mtt^4*s^2*t + 52*ep^3*mtt^4*s^2*t + 3*mtt^3*mWW*s^2*t - 93*ep*mtt^3*mWW*s^2*t - 692*ep^2*mtt^3*mWW*s^2*t - 668*ep^3*mtt^3*mWW*s^2*t - 20*mtt^2*mWW^2*s^2*t + 192*ep*mtt^2*mWW^2*s^2*t + 1628*ep^2*mtt^2*mWW^2*s^2*t + 1932*ep^3*mtt^2*mWW^2*s^2*t + 31*mtt*mWW^3*s^2*t - 137*ep*mtt*mWW^3*s^2*t - 1364*ep^2*mtt*mWW^3*s^2*t - 1780*ep^3*mtt*mWW^3*s^2*t - 14*mWW^4*s^2*t + 38*ep*mWW^4*s^2*t + 378*ep^2*mWW^4*s^2*t + 476*ep^3*mWW^4*s^2*t + 6*ep*mtt^3*s^3*t - 42*ep^2*mtt^3*s^3*t - 28*ep^3*mtt^3*s^3*t - 3*mtt^2*mWW*s^3*t + 57*ep*mtt^2*mWW*s^3*t + 540*ep^2*mtt^2*mWW*s^3*t + 588*ep^3*mtt^2*mWW*s^3*t + 4*mtt*mWW^2*s^3*t - 85*ep*mtt*mWW^2*s^3*t - 855*ep^2*mtt*mWW^2*s^3*t - 1186*ep^3*mtt*mWW^2*s^3*t - 4*mWW^3*s^3*t + 46*ep*mWW^3*s^3*t + 354*ep^2*mWW^3*s^3*t + 500*ep^3*mWW^3*s^3*t - 4*ep*mtt^2*s^4*t + 8*ep^2*mtt^2*s^4*t - 8*ep^3*mtt^2*s^4*t + mtt*mWW*s^4*t - 13*ep*mtt*mWW*s^4*t - 198*ep^2*mtt*mWW*s^4*t - 256*ep^3*mtt*mWW*s^4*t + 2*mWW^2*s^4*t + 14*ep*mWW^2*s^4*t + 156*ep^2*mWW^2*s^4*t + 252*ep^3*mWW^2*s^4*t + ep*mtt*s^5*t + 5*ep^2*mtt*s^5*t + 14*ep^3*mtt*s^5*t + 26*ep^2*mWW*s^5*t + 44*ep^3*mWW*s^5*t - 2*ep^2*s^6*t - 4*ep^3*s^6*t + 2*ep*mtt^5*t^2 + 6*ep^2*mtt^5*t^2 + 4*ep^3*mtt^5*t^2 - 2*mtt^4*mWW*t^2 - 8*ep*mtt^4*mWW*t^2 - 10*ep^2*mtt^4*mWW*t^2 - 4*ep^3*mtt^4*mWW*t^2 + 6*mtt^3*mWW^2*t^2 + 12*ep*mtt^3*mWW^2*t^2 - 6*ep^2*mtt^3*mWW^2*t^2 - 12*ep^3*mtt^3*mWW^2*t^2 - 6*mtt^2*mWW^3*t^2 - 8*ep*mtt^2*mWW^3*t^2 + 18*ep^2*mtt^2*mWW^3*t^2 + 20*ep^3*mtt^2*mWW^3*t^2 + 2*mtt*mWW^4*t^2 + 2*ep*mtt*mWW^4*t^2 - 8*ep^2*mtt*mWW^4*t^2 - 8*ep^3*mtt*mWW^4*t^2 - 8*ep*mtt^4*s*t^2 - 26*ep^2*mtt^4*s*t^2 - 20*ep^3*mtt^4*s*t^2 + 6*mtt^3*mWW*s*t^2 + 26*ep*mtt^3*mWW*s*t^2 + 36*ep^2*mtt^3*mWW*s*t^2 + 16*ep^3*mtt^3*mWW*s*t^2 - 12*mtt^2*mWW^2*s*t^2 - 30*ep*mtt^2*mWW^2*s*t^2 + 6*ep^2*mtt^2*mWW^2*s*t^2 + 36*ep^3*mtt^2*mWW^2*s*t^2 + 6*mtt*mWW^3*s*t^2 + 14*ep*mtt*mWW^3*s*t^2 - 16*ep^2*mtt*mWW^3*s*t^2 - 40*ep^3*mtt*mWW^3*s*t^2 - 2*ep*mWW^4*s*t^2 + 8*ep^3*mWW^4*s*t^2 + 12*ep*mtt^3*s^2*t^2 + 44*ep^2*mtt^3*s^2*t^2 + 40*ep^3*mtt^3*s^2*t^2 - 6*mtt^2*mWW*s^2*t^2 - 30*ep*mtt^2*mWW*s^2*t^2 - 48*ep^2*mtt^2*mWW*s^2*t^2 - 24*ep^3*mtt^2*mWW*s^2*t^2 + 6*mtt*mWW^2*s^2*t^2 + 24*ep*mtt*mWW^2*s^2*t^2 + 6*ep^2*mtt*mWW^2*s^2*t^2 - 36*ep^3*mtt*mWW^2*s^2*t^2 - 6*ep*mWW^3*s^2*t^2 - 2*ep^2*mWW^3*s^2*t^2 + 20*ep^3*mWW^3*s^2*t^2 - 8*ep*mtt^2*s^3*t^2 - 36*ep^2*mtt^2*s^3*t^2 - 40*ep^3*mtt^2*s^3*t^2 + 2*mtt*mWW*s^3*t^2 + 14*ep*mtt*mWW*s^3*t^2 + 28*ep^2*mtt*mWW*s^3*t^2 + 16*ep^3*mtt*mWW*s^3*t^2 - 6*ep*mWW^2*s^3*t^2 - 6*ep^2*mWW^2*s^3*t^2 + 12*ep^3*mWW^2*s^3*t^2 + 2*ep*mtt*s^4*t^2 + 14*ep^2*mtt*s^4*t^2 + 20*ep^3*mtt*s^4*t^2 - 2*ep*mWW*s^4*t^2 - 6*ep^2*mWW*s^4*t^2 - 4*ep^3*mWW*s^4*t^2 - 2*ep^2*s^5*t^2 - 4*ep^3*s^5*t^2)/(8*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), -((-1 + 2*ep)*(-1 + 3*ep)*(4*ep*mtt^5*mWW + 4*ep^2*mtt^5*mWW - 4*mtt^4*mWW^2 - 28*ep*mtt^4*mWW^2 - 24*ep^2*mtt^4*mWW^2 + 12*mtt^3*mWW^3 + 56*ep*mtt^3*mWW^3 + 44*ep^2*mtt^3*mWW^3 - 12*mtt^2*mWW^4 - 44*ep*mtt^2*mWW^4 - 32*ep^2*mtt^2*mWW^4 + 4*mtt*mWW^5 + 12*ep*mtt*mWW^5 + 8*ep^2*mtt*mWW^5 + mtt^4*mWW*s - 11*ep*mtt^4*mWW*s - 10*ep^2*mtt^4*mWW*s + 10*mtt^3*mWW^2*s + 76*ep*mtt^3*mWW^2*s + 52*ep^2*mtt^3*mWW^2*s - 27*mtt^2*mWW^3*s - 139*ep*mtt^2*mWW^3*s - 94*ep^2*mtt^2*mWW^3*s + 20*mtt*mWW^4*s + 102*ep*mtt*mWW^4*s + 92*ep^2*mtt*mWW^4*s - 4*mWW^5*s - 28*ep*mWW^5*s - 40*ep^2*mWW^5*s - 5*mtt^3*mWW*s^2 - 5*ep*mtt^3*mWW*s^2 - 14*ep^2*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 - 18*ep*mtt^2*mWW^2*s^2 + 50*ep^2*mtt^2*mWW^2*s^2 + 13*mtt*mWW^3*s^2 + 41*ep*mtt*mWW^3*s^2 - 50*ep^2*mtt*mWW^3*s^2 - 6*mWW^4*s^2 - 16*ep*mWW^4*s^2 + 16*ep^2*mWW^4*s^2 + 9*mtt^2*mWW*s^3 + 41*ep*mtt^2*mWW*s^3 + 62*ep^2*mtt^2*mWW*s^3 - 10*mtt*mWW^2*s^3 - 80*ep*mtt*mWW^2*s^3 - 160*ep^2*mtt*mWW^2*s^3 + 2*mWW^3*s^3 + 42*ep*mWW^3*s^3 + 100*ep^2*mWW^3*s^3 - 7*mtt*mWW*s^4 - 43*ep*mtt*mWW*s^4 - 62*ep^2*mtt*mWW*s^4 + 6*mWW^2*s^4 + 50*ep*mWW^2*s^4 + 82*ep^2*mWW^2*s^4 + 2*mWW*s^5 + 14*ep*mWW*s^5 + 20*ep^2*mWW*s^5 - 4*ep*mtt^5*t - 4*ep^2*mtt^5*t + 6*mtt^4*mWW*t + 34*ep*mtt^4*mWW*t + 28*ep^2*mtt^4*mWW*t - 18*mtt^3*mWW^2*t - 74*ep*mtt^3*mWW^2*t - 56*ep^2*mtt^3*mWW^2*t + 18*mtt^2*mWW^3*t + 62*ep*mtt^2*mWW^3*t + 44*ep^2*mtt^2*mWW^3*t - 6*mtt*mWW^4*t - 18*ep*mtt*mWW^4*t - 12*ep^2*mtt*mWW^4*t - mtt^4*s*t + 11*ep*mtt^4*s*t + 10*ep^2*mtt^4*s*t - 16*mtt^3*mWW*s*t - 96*ep*mtt^3*mWW*s*t - 68*ep^2*mtt^3*mWW*s*t + 39*mtt^2*mWW^2*s*t + 181*ep*mtt^2*mWW^2*s*t + 130*ep^2*mtt^2*mWW^2*s*t - 26*mtt*mWW^3*s*t - 126*ep*mtt*mWW^3*s*t - 116*ep^2*mtt*mWW^3*s*t + 4*mWW^4*s*t + 30*ep*mWW^4*s*t + 44*ep^2*mWW^4*s*t + 3*mtt^3*s^2*t - 7*ep*mtt^3*s^2*t - 2*ep^2*mtt^3*s^2*t + 16*mtt^2*mWW*s^2*t + 102*ep*mtt^2*mWW*s^2*t + 62*ep^2*mtt^2*mWW*s^2*t - 29*mtt*mWW^2*s^2*t - 167*ep*mtt*mWW^2*s^2*t - 138*ep^2*mtt*mWW^2*s^2*t + 10*mWW^3*s^2*t + 70*ep*mWW^3*s^2*t + 76*ep^2*mWW^3*s^2*t - 3*mtt^2*s^3*t - 5*ep*mtt^2*s^3*t - 14*ep^2*mtt^2*s^3*t - 8*mtt*mWW*s^3*t - 52*ep*mtt*mWW*s^3*t - 32*ep^2*mtt*mWW*s^3*t + 8*mWW^2*s^3*t + 60*ep*mWW^2*s^3*t + 64*ep^2*mWW^2*s^3*t + mtt*s^4*t + 7*ep*mtt*s^4*t + 14*ep^2*mtt*s^4*t + 2*mWW*s^4*t + 12*ep*mWW*s^4*t + 10*ep^2*mWW*s^4*t - 2*ep*s^5*t - 4*ep^2*s^5*t - 2*mtt^4*t^2 - 6*ep*mtt^4*t^2 - 4*ep^2*mtt^4*t^2 + 6*mtt^3*mWW*t^2 + 18*ep*mtt^3*mWW*t^2 + 12*ep^2*mtt^3*mWW*t^2 - 6*mtt^2*mWW^2*t^2 - 18*ep*mtt^2*mWW^2*t^2 - 12*ep^2*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 6*ep*mtt*mWW^3*t^2 + 4*ep^2*mtt*mWW^3*t^2 + 6*mtt^3*s*t^2 + 20*ep*mtt^3*s*t^2 + 16*ep^2*mtt^3*s*t^2 - 12*mtt^2*mWW*s*t^2 - 42*ep*mtt^2*mWW*s*t^2 - 36*ep^2*mtt^2*mWW*s*t^2 + 6*mtt*mWW^2*s*t^2 + 24*ep*mtt*mWW^2*s*t^2 + 24*ep^2*mtt*mWW^2*s*t^2 - 2*ep*mWW^3*s*t^2 - 4*ep^2*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 - 24*ep*mtt^2*s^2*t^2 - 24*ep^2*mtt^2*s^2*t^2 + 6*mtt*mWW*s^2*t^2 + 30*ep*mtt*mWW*s^2*t^2 + 36*ep^2*mtt*mWW*s^2*t^2 - 6*ep*mWW^2*s^2*t^2 - 12*ep^2*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 12*ep*mtt*s^3*t^2 + 16*ep^2*mtt*s^3*t^2 - 6*ep*mWW*s^3*t^2 - 12*ep^2*mWW*s^3*t^2 - 2*ep*s^4*t^2 - 4*ep^2*s^4*t^2))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), (-4*ep^2*mtt^6*mWW^2 - 2*mtt^5*mWW^3 - 12*ep*mtt^5*mWW^3 + 2*ep^2*mtt^5*mWW^3 + 6*mtt^4*mWW^4 + 34*ep*mtt^4*mWW^4 + 16*ep^2*mtt^4*mWW^4 - 6*mtt^3*mWW^5 - 32*ep*mtt^3*mWW^5 - 22*ep^2*mtt^3*mWW^5 + 2*mtt^2*mWW^6 + 10*ep*mtt^2*mWW^6 + 8*ep^2*mtt^2*mWW^6 + 11*ep*mtt^5*mWW^2*s + 37*ep^2*mtt^5*mWW^2*s + 6*mtt^4*mWW^3*s + 3*ep*mtt^4*mWW^3*s - 73*ep^2*mtt^4*mWW^3*s - 16*mtt^3*mWW^4*s - 57*ep*mtt^3*mWW^4*s + 21*ep^2*mtt^3*mWW^4*s + 14*mtt^2*mWW^5*s + 65*ep*mtt^2*mWW^5*s + 33*ep^2*mtt^2*mWW^5*s - 4*mtt*mWW^6*s - 22*ep*mtt*mWW^6*s - 18*ep^2*mtt*mWW^6*s - 45*ep*mtt^4*mWW^2*s^2 - 111*ep^2*mtt^4*mWW^2*s^2 - 6*mtt^3*mWW^3*s^2 + 72*ep*mtt^3*mWW^3*s^2 + 230*ep^2*mtt^3*mWW^3*s^2 + 14*mtt^2*mWW^4*s^2 + 3*ep*mtt^2*mWW^4*s^2 - 117*ep^2*mtt^2*mWW^4*s^2 - 10*mtt*mWW^5*s^2 - 40*ep*mtt*mWW^5*s^2 - 10*ep^2*mtt*mWW^5*s^2 + 2*mWW^6*s^2 + 8*ep*mWW^6*s^2 + 6*ep^2*mWW^6*s^2 + 69*ep*mtt^3*mWW^2*s^3 + 151*ep^2*mtt^3*mWW^2*s^3 + 2*mtt^2*mWW^3*s^3 - 117*ep*mtt^2*mWW^3*s^3 - 273*ep^2*mtt^2*mWW^3*s^3 - 4*mtt*mWW^4*s^3 + 41*ep*mtt*mWW^4*s^3 + 123*ep^2*mtt*mWW^4*s^3 + 2*mWW^5*s^3 + 3*ep*mWW^5*s^3 - 5*ep^2*mWW^5*s^3 - 47*ep*mtt^2*mWW^2*s^4 - 97*ep^2*mtt^2*mWW^2*s^4 + 66*ep*mtt*mWW^3*s^4 + 138*ep^2*mtt*mWW^3*s^4 - 21*ep*mWW^4*s^4 - 43*ep^2*mWW^4*s^4 + 12*ep*mtt*mWW^2*s^5 + 24*ep^2*mtt*mWW^2*s^5 - 12*ep*mWW^3*s^5 - 24*ep^2*mWW^3*s^5 - 12*ep*mtt^6*mWW*t - 20*ep^2*mtt^6*mWW*t + 4*mtt^5*mWW^2*t + 69*ep*mtt^5*mWW^2*t + 107*ep^2*mtt^5*mWW^2*t - 12*mtt^4*mWW^3*t - 129*ep*mtt^4*mWW^3*t - 195*ep^2*mtt^4*mWW^3*t + 12*mtt^3*mWW^4*t + 97*ep*mtt^3*mWW^4*t + 147*ep^2*mtt^3*mWW^4*t - 4*mtt^2*mWW^5*t - 23*ep*mtt^2*mWW^5*t - 37*ep^2*mtt^2*mWW^5*t - 2*ep*mtt*mWW^6*t - 2*ep^2*mtt*mWW^6*t + 53*ep*mtt^5*mWW*s*t + 91*ep^2*mtt^5*mWW*s*t - 12*mtt^4*mWW^2*s*t - 258*ep*mtt^4*mWW^2*s*t - 422*ep^2*mtt^4*mWW^2*s*t + 32*mtt^3*mWW^3*s*t + 407*ep*mtt^3*mWW^3*s*t + 641*ep^2*mtt^3*mWW^3*s*t - 28*mtt^2*mWW^4*s*t - 262*ep*mtt^2*mWW^4*s*t - 390*ep^2*mtt^2*mWW^4*s*t + 8*mtt*mWW^5*s*t + 62*ep*mtt*mWW^5*s*t + 82*ep^2*mtt*mWW^5*s*t - 2*ep*mWW^6*s*t - 2*ep^2*mWW^6*s*t - 87*ep*mtt^4*mWW*s^2*t - 153*ep^2*mtt^4*mWW*s^2*t + 12*mtt^3*mWW^2*s^2*t + 351*ep*mtt^3*mWW^2*s^2*t + 601*ep^2*mtt^3*mWW^2*s^2*t - 28*mtt^2*mWW^3*s^2*t - 448*ep*mtt^2*mWW^3*s^2*t - 732*ep^2*mtt^2*mWW^3*s^2*t + 20*mtt*mWW^4*s^2*t + 203*ep*mtt*mWW^4*s^2*t + 301*ep^2*mtt*mWW^4*s^2*t - 4*mWW^5*s^2*t - 15*ep*mWW^5*s^2*t - 13*ep^2*mWW^5*s^2*t + 63*ep*mtt^3*mWW*s^3*t + 113*ep^2*mtt^3*mWW*s^3*t - 4*mtt^2*mWW^2*s^3*t - 204*ep*mtt^2*mWW^2*s^3*t - 364*ep^2*mtt^2*mWW^2*s^3*t + 8*mtt*mWW^3*s^3*t + 191*ep*mtt*mWW^3*s^3*t + 329*ep^2*mtt*mWW^3*s^3*t - 4*mWW^4*s^3*t - 42*ep*mWW^4*s^3*t - 70*ep^2*mWW^4*s^3*t - 17*ep*mtt^2*mWW*s^4*t - 31*ep^2*mtt^2*mWW*s^4*t + 42*ep*mtt*mWW^2*s^4*t + 78*ep^2*mtt*mWW^2*s^4*t - 21*ep*mWW^3*s^4*t - 43*ep^2*mWW^3*s^4*t - 4*ep*mtt^6*t^2 - 8*ep^2*mtt^6*t^2 - 2*mtt^5*mWW*t^2 + 27*ep*mtt^5*mWW*t^2 + 59*ep^2*mtt^5*mWW*t^2 + 6*mtt^4*mWW^2*t^2 - 69*ep*mtt^4*mWW^2*t^2 - 149*ep^2*mtt^4*mWW^2*t^2 - 6*mtt^3*mWW^3*t^2 + 83*ep*mtt^3*mWW^3*t^2 + 171*ep^2*mtt^3*mWW^3*t^2 + 2*mtt^2*mWW^4*t^2 - 47*ep*mtt^2*mWW^4*t^2 - 91*ep^2*mtt^2*mWW^4*t^2 + 10*ep*mtt*mWW^5*t^2 + 18*ep^2*mtt*mWW^5*t^2 + 12*ep*mtt^5*s*t^2 + 24*ep^2*mtt^5*s*t^2 + 6*mtt^4*mWW*s*t^2 - 69*ep*mtt^4*mWW*s*t^2 - 153*ep^2*mtt^4*mWW*s*t^2 - 16*mtt^3*mWW^2*s*t^2 + 134*ep*mtt^3*mWW^2*s*t^2 + 306*ep^2*mtt^3*mWW^2*s*t^2 + 14*mtt^2*mWW^3*s*t^2 - 95*ep*mtt^2*mWW^3*s*t^2 - 227*ep^2*mtt^2*mWW^3*s*t^2 - 4*mtt*mWW^4*s*t^2 + 8*ep*mtt*mWW^4*s*t^2 + 32*ep^2*mtt*mWW^4*s*t^2 + 10*ep*mWW^5*s*t^2 + 18*ep^2*mWW^5*s*t^2 - 12*ep*mtt^4*s^2*t^2 - 24*ep^2*mtt^4*s^2*t^2 - 6*mtt^3*mWW*s^2*t^2 + 57*ep*mtt^3*mWW*s^2*t^2 + 129*ep^2*mtt^3*mWW*s^2*t^2 + 14*mtt^2*mWW^2*s^2*t^2 - 75*ep*mtt^2*mWW^2*s^2*t^2 - 191*ep^2*mtt^2*mWW^2*s^2*t^2 - 10*mtt*mWW^3*s^2*t^2 + 25*ep*mtt*mWW^3*s^2*t^2 + 85*ep^2*mtt*mWW^3*s^2*t^2 + 2*mWW^4*s^2*t^2 + 3*ep*mWW^4*s^2*t^2 - ep^2*mWW^4*s^2*t^2 + 4*ep*mtt^3*s^3*t^2 + 8*ep^2*mtt^3*s^3*t^2 + 2*mtt^2*mWW*s^3*t^2 - 15*ep*mtt^2*mWW*s^3*t^2 - 35*ep^2*mtt^2*mWW*s^3*t^2 - 4*mtt*mWW^2*s^3*t^2 + 12*ep*mtt*mWW^2*s^3*t^2 + 36*ep^2*mtt*mWW^2*s^3*t^2 + 2*mWW^3*s^3*t^2 - 5*ep*mWW^3*s^3*t^2 - 13*ep^2*mWW^3*s^3*t^2 - 2*ep*mWW^2*s^4*t^2 - 2*ep^2*mWW^2*s^4*t^2)/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(-mtt + s)*(-mtt + mWW + s)*(mWW - t)^2), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-(ep*mtt^4*mWW^2) - mtt^3*mWW^3 + ep*mtt^3*mWW^3 + mtt^2*mWW^4 + 2*mtt^3*mWW^2*s + 6*ep*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 12*ep*mtt^2*mWW^3*s + mtt*mWW^4*s + 5*ep*mtt*mWW^4*s + 2*mWW^5*s + 2*ep*mWW^5*s - 4*mtt^2*mWW^2*s^2 - 9*ep*mtt^2*mWW^2*s^2 + 6*mtt*mWW^3*s^2 + 14*ep*mtt*mWW^3*s^2 - 3*ep*mWW^4*s^2 + 2*mtt*mWW^2*s^3 + 4*ep*mtt*mWW^2*s^3 - mWW^3*s^3 - 3*ep*mWW^3*s^3 - 3*mtt^4*mWW*t - 5*ep*mtt^4*mWW*t + 11*mtt^3*mWW^2*t + 21*ep*mtt^3*mWW^2*t - 9*mtt^2*mWW^3*t - 23*ep*mtt^2*mWW^3*t - mtt*mWW^4*t + 5*ep*mtt*mWW^4*t + 2*mWW^5*t + 2*ep*mWW^5*t + 8*mtt^3*mWW*s*t + 14*ep*mtt^3*mWW*s*t - 25*mtt^2*mWW^2*s*t - 49*ep*mtt^2*mWW^2*s*t + 26*mtt*mWW^3*s*t + 54*ep*mtt*mWW^3*s*t - 11*mWW^4*s*t - 21*ep*mWW^4*s*t - 7*mtt^2*mWW*s^2*t - 13*ep*mtt^2*mWW*s^2*t + 18*mtt*mWW^2*s^2*t + 34*ep*mtt*mWW^2*s^2*t - 15*mWW^3*s^2*t - 25*ep*mWW^3*s^2*t + 2*mtt*mWW*s^3*t + 4*ep*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 6*ep*mWW^2*s^3*t - mtt^4*t^2 - 2*ep*mtt^4*t^2 + 10*mtt^3*mWW*t^2 + 18*ep*mtt^3*mWW*t^2 - 28*mtt^2*mWW^2*t^2 - 49*ep*mtt^2*mWW^2*t^2 + 29*mtt*mWW^3*t^2 + 51*ep*mtt*mWW^3*t^2 - 10*mWW^4*t^2 - 18*ep*mWW^4*t^2 + 2*mtt^3*s*t^2 + 4*ep*mtt^3*s*t^2 - 15*mtt^2*mWW*s*t^2 - 27*ep*mtt^2*mWW*s*t^2 + 25*mtt*mWW^2*s*t^2 + 45*ep*mtt*mWW^2*s*t^2 - 11*mWW^3*s*t^2 - 21*ep*mWW^3*s*t^2 - mtt^2*s^2*t^2 - 2*ep*mtt^2*s^2*t^2 + 4*mtt*mWW*s^2*t^2 + 8*ep*mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 - 4*ep*mWW^2*s^2*t^2 + mWW*s^3*t^2 + ep*mWW*s^3*t^2))/(ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(-mtt + s)*(-mtt + mWW + s)*(mWW - t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^3*mWW + 4*ep*mtt^3*mWW - 2*mtt^2*mWW^2 - 4*ep*mtt^2*mWW^2 - 7*mtt^2*mWW*s - 13*ep*mtt^2*mWW*s + 7*mtt*mWW^2*s + 13*ep*mtt*mWW^2*s + 2*mWW^3*s + 2*ep*mWW^3*s + 5*mtt*mWW*s^2 + 9*ep*mtt*mWW*s^2 + mWW^2*s^2 + ep*mWW^2*s^2 + 2*mtt^3*t + 4*ep*mtt^3*t - 11*mtt^2*mWW*t - 23*ep*mtt^2*mWW*t + 7*mtt*mWW^2*t + 17*ep*mtt*mWW^2*t + 2*mWW^3*t + 2*ep*mWW^3*t - mtt^2*s*t - 3*ep*mtt^2*s*t + 10*mtt*mWW*s*t + 22*ep*mtt*mWW*s*t - 7*mWW^2*s*t - 13*ep*mWW^2*s*t - mtt*s^2*t - ep*mtt*s^2*t - 5*mWW*s^2*t - 9*ep*mWW*s^2*t - 3*mtt^2*t^2 - 5*ep*mtt^2*t^2 + 13*mtt*mWW*t^2 + 23*ep*mtt*mWW*t^2 - 10*mWW^2*t^2 - 18*ep*mWW^2*t^2 + 3*mtt*s*t^2 + 5*ep*mtt*s*t^2 - 7*mWW*s*t^2 - 13*ep*mWW*s*t^2))/(4*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(-mtt + s)*(mWW - t)^2), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-(mtt^3*mWW) - 4*ep*mtt^3*mWW - 4*ep^2*mtt^3*mWW + 3*mtt^2*mWW^2 + 11*ep*mtt^2*mWW^2 + 9*ep^2*mtt^2*mWW^2 - 4*mtt*mWW^3 - 15*ep*mtt*mWW^3 - 11*ep^2*mtt*mWW^3 + 2*mWW^4 + 8*ep*mWW^4 + 6*ep^2*mWW^4 + 4*mtt^2*mWW*s + 16*ep*mtt^2*mWW*s + 16*ep^2*mtt^2*mWW*s - 8*mtt*mWW^2*s - 29*ep*mtt*mWW^2*s - 25*ep^2*mtt*mWW^2*s + 4*mWW^3*s + 13*ep*mWW^3*s + 9*ep^2*mWW^3*s - 5*mtt*mWW*s^2 - 20*ep*mtt*mWW*s^2 - 20*ep^2*mtt*mWW*s^2 + 5*mWW^2*s^2 + 18*ep*mWW^2*s^2 + 16*ep^2*mWW^2*s^2 + 2*mWW*s^3 + 8*ep*mWW*s^3 + 8*ep^2*mWW*s^3 - mtt^3*t - 4*ep*mtt^3*t - 4*ep^2*mtt^3*t + 5*mtt^2*mWW*t + 20*ep*mtt^2*mWW*t + 22*ep^2*mtt^2*mWW*t - 4*mtt*mWW^2*t - 12*ep*mtt*mWW^2*t - 14*ep^2*mtt*mWW^2*t - 4*ep*mWW^3*t - 4*ep^2*mWW^3*t + 2*mtt^2*s*t + 8*ep*mtt^2*s*t + 8*ep^2*mtt^2*s*t - 10*mtt*mWW*s*t - 42*ep*mtt*mWW*s*t - 46*ep^2*mtt*mWW*s*t + 8*mWW^2*s*t + 32*ep*mWW^2*s*t + 34*ep^2*mWW^2*s*t - mtt*s^2*t - 4*ep*mtt*s^2*t - 4*ep^2*mtt*s^2*t + 5*mWW*s^2*t + 22*ep*mWW*s^2*t + 24*ep^2*mWW*s^2*t + 2*mtt^2*t^2 + 9*ep*mtt^2*t^2 + 9*ep^2*mtt^2*t^2 - 8*mtt*mWW*t^2 - 37*ep*mtt*mWW*t^2 - 39*ep^2*mtt*mWW*t^2 + 6*mWW^2*t^2 + 28*ep*mWW^2*t^2 + 30*ep^2*mWW^2*t^2 - 2*mtt*s*t^2 - 9*ep*mtt*s*t^2 - 9*ep^2*mtt*s*t^2 + 4*mWW*s*t^2 + 19*ep*mWW*s*t^2 + 21*ep^2*mWW*s*t^2))/(2*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*(-mtt + s)*(mWW - t)^2), ((-1 + 2*ep)^2*(-mtt + s)*(-(ep*mtt^4*mWW) - ep^2*mtt^4*mWW + 3*mtt^3*mWW^2 + 15*ep*mtt^3*mWW^2 + 14*ep^2*mtt^3*mWW^2 - 6*mtt^2*mWW^3 - 23*ep*mtt^2*mWW^3 - 17*ep^2*mtt^2*mWW^3 + 3*mtt*mWW^4 + 9*ep*mtt*mWW^4 + 4*ep^2*mtt*mWW^4 - 3*ep*mtt^3*mWW*s - 9*ep^2*mtt^3*mWW*s - 6*mtt^2*mWW^2*s - 19*ep*mtt^2*mWW^2*s - 5*ep^2*mtt^2*mWW^2*s + 9*mtt*mWW^3*s + 31*ep*mtt*mWW^3*s + 18*ep^2*mtt*mWW^3*s - 3*mWW^4*s - 9*ep*mWW^4*s - 4*ep^2*mWW^4*s + 15*ep*mtt^2*mWW*s^2 + 33*ep^2*mtt^2*mWW*s^2 + 3*mtt*mWW^2*s^2 - 7*ep*mtt*mWW^2*s^2 - 32*ep^2*mtt*mWW^2*s^2 - 3*mWW^3*s^2 - 8*ep*mWW^3*s^2 - ep^2*mWW^3*s^2 - 17*ep*mtt*mWW*s^3 - 35*ep^2*mtt*mWW*s^3 + 11*ep*mWW^2*s^3 + 23*ep^2*mWW^2*s^3 + 6*ep*mWW*s^4 + 12*ep^2*mWW*s^4 - 2*ep*mtt^4*t - 2*ep^2*mtt^4*t - 3*mtt^3*mWW*t - 4*ep*mtt^3*mWW*t - 3*ep^2*mtt^3*mWW*t + 6*mtt^2*mWW^2*t + 14*ep*mtt^2*mWW^2*t + 10*ep^2*mtt^2*mWW^2*t - 3*mtt*mWW^3*t - 12*ep*mtt*mWW^3*t - 11*ep^2*mtt*mWW^3*t + 4*ep*mWW^4*t + 6*ep^2*mWW^4*t + 6*ep*mtt^3*s*t + 6*ep^2*mtt^3*s*t + 6*mtt^2*mWW*s*t + 10*ep*mtt^2*mWW*s*t + 12*ep^2*mtt^2*mWW*s*t - 9*mtt*mWW^2*s*t - 22*ep*mtt*mWW^2*s*t - 19*ep^2*mtt*mWW^2*s*t + 3*mWW^3*s*t + 6*ep*mWW^3*s*t + ep^2*mWW^3*s*t - 6*ep*mtt^2*s^2*t - 6*ep^2*mtt^2*s^2*t - 3*mtt*mWW*s^2*t - 8*ep*mtt*mWW*s^2*t - 15*ep^2*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 8*ep*mWW^2*s^2*t + 9*ep^2*mWW^2*s^2*t + 2*ep*mtt*s^3*t + 2*ep^2*mtt*s^3*t + 2*ep*mWW*s^3*t + 6*ep^2*mWW*s^3*t - 2*ep*mtt^2*mWW*t^2 - 4*ep^2*mtt^2*mWW*t^2 + 4*ep*mtt*mWW^2*t^2 + 8*ep^2*mtt*mWW^2*t^2 - 2*ep*mWW^3*t^2 - 4*ep^2*mWW^3*t^2 + 4*ep*mtt*mWW*s*t^2 + 8*ep^2*mtt*mWW*s*t^2 - 4*ep*mWW^2*s*t^2 - 8*ep^2*mWW^2*s*t^2 - 2*ep*mWW*s^2*t^2 - 4*ep^2*mWW*s^2*t^2))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s*(-mtt + mWW + s)^2*(mWW - t)), ((-1 + ep)*(-1 + 2*ep)*(-4*ep^2*mtt^7*mWW - 4*ep^3*mtt^7*mWW + 4*ep*mtt^6*mWW^2 + 36*ep^2*mtt^6*mWW^2 + 32*ep^3*mtt^6*mWW^2 - 12*ep*mtt^5*mWW^3 - 112*ep^2*mtt^5*mWW^3 - 100*ep^3*mtt^5*mWW^3 + 8*ep*mtt^4*mWW^4 + 168*ep^2*mtt^4*mWW^4 + 160*ep^3*mtt^4*mWW^4 + 4*ep*mtt^3*mWW^5 - 124*ep^2*mtt^3*mWW^5 - 128*ep^3*mtt^3*mWW^5 - 4*ep*mtt^2*mWW^6 + 36*ep^2*mtt^2*mWW^6 + 40*ep^3*mtt^2*mWW^6 + 20*ep^2*mtt^6*mWW*s + 20*ep^3*mtt^6*mWW*s + mtt^5*mWW^2*s - 15*ep*mtt^5*mWW^2*s - 162*ep^2*mtt^5*mWW^2*s - 152*ep^3*mtt^5*mWW^2*s - 3*mtt^4*mWW^3*s + 43*ep*mtt^4*mWW^3*s + 418*ep^2*mtt^4*mWW^3*s + 428*ep^3*mtt^4*mWW^3*s + 3*mtt^3*mWW^4*s - 47*ep*mtt^3*mWW^4*s - 458*ep^2*mtt^3*mWW^4*s - 568*ep^3*mtt^3*mWW^4*s - mtt^2*mWW^5*s + 33*ep*mtt^2*mWW^5*s + 194*ep^2*mtt^2*mWW^5*s + 336*ep^3*mtt^2*mWW^5*s - 14*ep*mtt*mWW^6*s - 12*ep^2*mtt*mWW^6*s - 64*ep^3*mtt*mWW^6*s - 40*ep^2*mtt^5*mWW*s^2 - 40*ep^3*mtt^5*mWW*s^2 - 5*mtt^4*mWW^2*s^2 + 15*ep*mtt^4*mWW^2*s^2 + 306*ep^2*mtt^4*mWW^2*s^2 + 336*ep^3*mtt^4*mWW^2*s^2 + 15*mtt^3*mWW^3*s^2 - 29*ep*mtt^3*mWW^3*s^2 - 700*ep^2*mtt^3*mWW^3*s^2 - 936*ep^3*mtt^3*mWW^3*s^2 - 17*mtt^2*mWW^4*s^2 + 15*ep*mtt^2*mWW^4*s^2 + 684*ep^2*mtt^2*mWW^4*s^2 + 1188*ep^3*mtt^2*mWW^4*s^2 + 9*mtt*mWW^5*s^2 + 11*ep*mtt*mWW^5*s^2 - 334*ep^2*mtt*mWW^5*s^2 - 768*ep^3*mtt*mWW^5*s^2 - 2*mWW^6*s^2 - 16*ep*mWW^6*s^2 + 92*ep^2*mWW^6*s^2 + 232*ep^3*mWW^6*s^2 + 40*ep^2*mtt^4*mWW*s^3 + 40*ep^3*mtt^4*mWW*s^3 + 9*mtt^3*mWW^2*s^3 + 5*ep*mtt^3*mWW^2*s^3 - 306*ep^2*mtt^3*mWW^2*s^3 - 416*ep^3*mtt^3*mWW^2*s^3 - 23*mtt^2*mWW^3*s^3 - 29*ep*mtt^2*mWW^3*s^3 + 630*ep^2*mtt^2*mWW^3*s^3 + 1060*ep^3*mtt^2*mWW^3*s^3 + 20*mtt*mWW^4*s^3 + 46*ep*mtt*mWW^4*s^3 - 540*ep^2*mtt*mWW^4*s^3 - 1072*ep^3*mtt*mWW^4*s^3 - 6*mWW^5*s^3 - 30*ep*mWW^5*s^3 + 196*ep^2*mWW^5*s^3 + 416*ep^3*mWW^5*s^3 - 20*ep^2*mtt^3*mWW*s^4 - 20*ep^3*mtt^3*mWW*s^4 - 7*mtt^2*mWW^2*s^4 - 15*ep*mtt^2*mWW^2*s^4 + 162*ep^2*mtt^2*mWW^2*s^4 + 272*ep^3*mtt^2*mWW^2*s^4 + 13*mtt*mWW^3*s^4 + 33*ep*mtt*mWW^3*s^4 - 272*ep^2*mtt*mWW^3*s^4 - 524*ep^3*mtt*mWW^3*s^4 - 6*mWW^4*s^4 - 22*ep*mWW^4*s^4 + 146*ep^2*mWW^4*s^4 + 292*ep^3*mWW^4*s^4 + 4*ep^2*mtt^2*mWW*s^5 + 4*ep^3*mtt^2*mWW*s^5 + 2*mtt*mWW^2*s^5 + 6*ep*mtt*mWW^2*s^5 - 36*ep^2*mtt*mWW^2*s^5 - 72*ep^3*mtt*mWW^2*s^5 - 2*mWW^3*s^5 - 6*ep*mWW^3*s^5 + 36*ep^2*mWW^3*s^5 + 72*ep^3*mWW^3*s^5 + 4*ep^2*mtt^7*t + 4*ep^3*mtt^7*t - 4*ep*mtt^6*mWW*t - 36*ep^2*mtt^6*mWW*t - 32*ep^3*mtt^6*mWW*t + 2*mtt^5*mWW^2*t + 10*ep*mtt^5*mWW^2*t + 92*ep^2*mtt^5*mWW^2*t + 84*ep^3*mtt^5*mWW^2*t - 8*mtt^4*mWW^3*t - 88*ep^2*mtt^4*mWW^3*t - 96*ep^3*mtt^4*mWW^3*t + 12*mtt^3*mWW^4*t - 16*ep*mtt^3*mWW^4*t + 4*ep^2*mtt^3*mWW^4*t + 32*ep^3*mtt^3*mWW^4*t - 8*mtt^2*mWW^5*t + 12*ep*mtt^2*mWW^5*t + 44*ep^2*mtt^2*mWW^5*t + 24*ep^3*mtt^2*mWW^5*t + 2*mtt*mWW^6*t - 2*ep*mtt*mWW^6*t - 20*ep^2*mtt*mWW^6*t - 16*ep^3*mtt*mWW^6*t - 20*ep^2*mtt^6*s*t - 20*ep^3*mtt^6*s*t - mtt^5*mWW*s*t + 15*ep*mtt^5*mWW*s*t + 162*ep^2*mtt^5*mWW*s*t + 152*ep^3*mtt^5*mWW*s*t - 3*mtt^4*mWW^2*s*t - 39*ep*mtt^4*mWW^2*s*t - 354*ep^2*mtt^4*mWW^2*s*t - 364*ep^3*mtt^4*mWW^2*s*t + 15*mtt^3*mWW^3*s*t + 37*ep*mtt^3*mWW^3*s*t + 262*ep^2*mtt^3*mWW^3*s*t + 360*ep^3*mtt^3*mWW^3*s*t - 17*mtt^2*mWW^4*s*t - 27*ep*mtt^2*mWW^4*s*t + 10*ep^2*mtt^2*mWW^4*s*t - 96*ep^3*mtt^2*mWW^4*s*t + 6*mtt*mWW^5*s*t + 16*ep*mtt*mWW^5*s*t - 64*ep^2*mtt*mWW^5*s*t - 48*ep^3*mtt*mWW^5*s*t - 2*ep*mWW^6*s*t + 4*ep^2*mWW^6*s*t + 16*ep^3*mWW^6*s*t + 40*ep^2*mtt^5*s^2*t + 40*ep^3*mtt^5*s^2*t + 3*mtt^4*mWW*s^2*t - 19*ep*mtt^4*mWW*s^2*t - 282*ep^2*mtt^4*mWW*s^2*t - 288*ep^3*mtt^4*mWW*s^2*t + mtt^3*mWW^2*s^2*t + 53*ep*mtt^3*mWW^2*s^2*t + 492*ep^2*mtt^3*mWW^2*s^2*t + 552*ep^3*mtt^3*mWW^2*s^2*t - 13*mtt^2*mWW^3*s^2*t - 73*ep*mtt^2*mWW^3*s^2*t - 248*ep^2*mtt^2*mWW^3*s^2*t - 324*ep^3*mtt^2*mWW^3*s^2*t + 11*mtt*mWW^4*s^2*t + 49*ep*mtt*mWW^4*s^2*t - 10*ep^2*mtt*mWW^4*s^2*t - 2*mWW^5*s^2*t - 6*ep*mWW^5*s^2*t + 8*ep^3*mWW^5*s^2*t - 40*ep^2*mtt^4*s^3*t - 40*ep^3*mtt^4*s^3*t - 3*mtt^3*mWW*s^3*t + 7*ep*mtt^3*mWW*s^3*t + 234*ep^2*mtt^3*mWW*s^3*t + 272*ep^3*mtt^3*mWW*s^3*t - mtt^2*mWW^2*s^3*t - 27*ep*mtt^2*mWW^2*s^3*t - 302*ep^2*mtt^2*mWW^2*s^3*t - 372*ep^3*mtt^2*mWW^2*s^3*t + 8*mtt*mWW^3*s^3*t + 36*ep*mtt*mWW^3*s^3*t + 104*ep^2*mtt*mWW^3*s^3*t + 96*ep^3*mtt*mWW^3*s^3*t - 4*mWW^4*s^3*t - 8*ep*mWW^4*s^3*t - 16*ep^2*mWW^4*s^3*t + 16*ep^3*mWW^4*s^3*t + 20*ep^2*mtt^3*s^4*t + 20*ep^3*mtt^3*s^4*t + mtt^2*mWW*s^4*t + 3*ep*mtt^2*mWW*s^4*t - 90*ep^2*mtt^2*mWW*s^4*t - 128*ep^3*mtt^2*mWW*s^4*t + mtt*mWW^2*s^4*t + ep*mtt*mWW^2*s^4*t + 84*ep^2*mtt*mWW^2*s^4*t + 124*ep^3*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t - 30*ep^2*mWW^3*s^4*t - 36*ep^3*mWW^3*s^4*t - 4*ep^2*mtt^2*s^5*t - 4*ep^3*mtt^2*s^5*t - 2*ep*mtt*mWW*s^5*t + 12*ep^2*mtt*mWW*s^5*t + 24*ep^3*mtt*mWW*s^5*t + 2*ep*mWW^2*s^5*t - 12*ep^2*mWW^2*s^5*t - 24*ep^3*mWW^2*s^5*t - 2*mtt^5*mWW*t^2 + 2*ep*mtt^5*mWW*t^2 + 20*ep^2*mtt^5*mWW*t^2 + 16*ep^3*mtt^5*mWW*t^2 + 8*mtt^4*mWW^2*t^2 - 8*ep*mtt^4*mWW^2*t^2 - 80*ep^2*mtt^4*mWW^2*t^2 - 64*ep^3*mtt^4*mWW^2*t^2 - 12*mtt^3*mWW^3*t^2 + 12*ep*mtt^3*mWW^3*t^2 + 120*ep^2*mtt^3*mWW^3*t^2 + 96*ep^3*mtt^3*mWW^3*t^2 + 8*mtt^2*mWW^4*t^2 - 8*ep*mtt^2*mWW^4*t^2 - 80*ep^2*mtt^2*mWW^4*t^2 - 64*ep^3*mtt^2*mWW^4*t^2 - 2*mtt*mWW^5*t^2 + 2*ep*mtt*mWW^5*t^2 + 20*ep^2*mtt*mWW^5*t^2 + 16*ep^3*mtt*mWW^5*t^2 + 6*mtt^4*mWW*s*t^2 - 4*ep*mtt^4*mWW*s*t^2 - 64*ep^2*mtt^4*mWW*s*t^2 - 64*ep^3*mtt^4*mWW*s*t^2 - 18*mtt^3*mWW^2*s*t^2 + 10*ep*mtt^3*mWW^2*s*t^2 + 196*ep^2*mtt^3*mWW^2*s*t^2 + 208*ep^3*mtt^3*mWW^2*s*t^2 + 18*mtt^2*mWW^3*s*t^2 - 6*ep*mtt^2*mWW^3*s*t^2 - 204*ep^2*mtt^2*mWW^3*s*t^2 - 240*ep^3*mtt^2*mWW^3*s*t^2 - 6*mtt*mWW^4*s*t^2 - 2*ep*mtt*mWW^4*s*t^2 + 76*ep^2*mtt*mWW^4*s*t^2 + 112*ep^3*mtt*mWW^4*s*t^2 + 2*ep*mWW^5*s*t^2 - 4*ep^2*mWW^5*s*t^2 - 16*ep^3*mWW^5*s*t^2 - 6*mtt^3*mWW*s^2*t^2 + 72*ep^2*mtt^3*mWW*s^2*t^2 + 96*ep^3*mtt^3*mWW*s^2*t^2 + 12*mtt^2*mWW^2*s^2*t^2 + 6*ep*mtt^2*mWW^2*s^2*t^2 - 156*ep^2*mtt^2*mWW^2*s^2*t^2 - 240*ep^3*mtt^2*mWW^2*s^2*t^2 - 6*mtt*mWW^3*s^2*t^2 - 12*ep*mtt*mWW^3*s^2*t^2 + 96*ep^2*mtt*mWW^3*s^2*t^2 + 192*ep^3*mtt*mWW^3*s^2*t^2 + 6*ep*mWW^4*s^2*t^2 - 12*ep^2*mWW^4*s^2*t^2 - 48*ep^3*mWW^4*s^2*t^2 + 2*mtt^2*mWW*s^3*t^2 + 4*ep*mtt^2*mWW*s^3*t^2 - 32*ep^2*mtt^2*mWW*s^3*t^2 - 64*ep^3*mtt^2*mWW*s^3*t^2 - 2*mtt*mWW^2*s^3*t^2 - 10*ep*mtt*mWW^2*s^3*t^2 + 44*ep^2*mtt*mWW^2*s^3*t^2 + 112*ep^3*mtt*mWW^2*s^3*t^2 + 6*ep*mWW^3*s^3*t^2 - 12*ep^2*mWW^3*s^3*t^2 - 48*ep^3*mWW^3*s^3*t^2 - 2*ep*mtt*mWW*s^4*t^2 + 4*ep^2*mtt*mWW*s^4*t^2 + 16*ep^3*mtt*mWW*s^4*t^2 + 2*ep*mWW^2*s^4*t^2 - 4*ep^2*mWW^2*s^4*t^2 - 16*ep^3*mWW^2*s^4*t^2))/(4*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), -((-1 + ep)*(-1 + 2*ep)*(-4*ep*mtt^5*mWW^2 - 20*ep^2*mtt^5*mWW^2 - 24*ep^3*mtt^5*mWW^2 + 4*mtt^4*mWW^3 + 28*ep*mtt^4*mWW^3 + 72*ep^2*mtt^4*mWW^3 + 64*ep^3*mtt^4*mWW^3 - 12*mtt^3*mWW^4 - 72*ep*mtt^3*mWW^4 - 140*ep^2*mtt^3*mWW^4 - 88*ep^3*mtt^3*mWW^4 + 12*mtt^2*mWW^5 + 68*ep*mtt^2*mWW^5 + 120*ep^2*mtt^2*mWW^5 + 64*ep^3*mtt^2*mWW^5 - 4*mtt*mWW^6 - 20*ep*mtt*mWW^6 - 32*ep^2*mtt*mWW^6 - 16*ep^3*mtt*mWW^6 - mtt^4*mWW^2*s + 23*ep*mtt^4*mWW^2*s + 110*ep^2*mtt^4*mWW^2*s + 112*ep^3*mtt^4*mWW^2*s - 6*mtt^3*mWW^3*s - 110*ep*mtt^3*mWW^3*s - 382*ep^2*mtt^3*mWW^3*s - 332*ep^3*mtt^3*mWW^3*s + 19*mtt^2*mWW^4*s + 187*ep*mtt^2*mWW^4*s + 546*ep^2*mtt^2*mWW^4*s + 424*ep^3*mtt^2*mWW^4*s - 16*mtt*mWW^5*s - 140*ep*mtt*mWW^5*s - 398*ep^2*mtt*mWW^5*s - 308*ep^3*mtt*mWW^5*s + 4*mWW^6*s + 48*ep*mWW^6*s + 148*ep^2*mWW^6*s + 120*ep^3*mWW^6*s + 4*mtt^3*mWW^2*s^2 - 12*ep*mtt^3*mWW^2*s^2 - 80*ep^2*mtt^3*mWW^2*s^2 - 64*ep^3*mtt^3*mWW^2*s^2 - 5*mtt^2*mWW^3*s^2 + 15*ep*mtt^2*mWW^3*s^2 + 78*ep^2*mtt^2*mWW^3*s^2 - mtt*mWW^4*s^2 + 3*ep*mtt*mWW^4*s^2 + 52*ep^2*mtt*mWW^4*s^2 + 148*ep^3*mtt*mWW^4*s^2 + 2*mWW^5*s^2 + 10*ep*mWW^5*s^2 - 2*ep^2*mWW^5*s^2 - 52*ep^3*mWW^5*s^2 - 5*mtt^2*mWW^2*s^3 - 29*ep*mtt^2*mWW^2*s^3 - 90*ep^2*mtt^2*mWW^2*s^3 - 112*ep^3*mtt^2*mWW^2*s^3 + 9*mtt*mWW^3*s^3 + 89*ep*mtt*mWW^3*s^3 + 312*ep^2*mtt*mWW^3*s^3 + 356*ep^3*mtt*mWW^3*s^3 - 4*mWW^4*s^3 - 52*ep*mWW^4*s^3 - 198*ep^2*mWW^4*s^3 - 228*ep^3*mWW^4*s^3 + 2*mtt*mWW^2*s^4 + 22*ep*mtt*mWW^2*s^4 + 80*ep^2*mtt*mWW^2*s^4 + 88*ep^3*mtt*mWW^2*s^4 - 2*mWW^3*s^4 - 22*ep*mWW^3*s^4 - 80*ep^2*mWW^3*s^4 - 88*ep^3*mWW^3*s^4 - 16*ep*mtt^5*mWW*t - 64*ep^2*mtt^5*mWW*t - 64*ep^3*mtt^5*mWW*t - 10*mtt^4*mWW^2*t + 138*ep^2*mtt^4*mWW^2*t + 196*ep^3*mtt^4*mWW^2*t + 30*mtt^3*mWW^3*t + 124*ep*mtt^3*mWW^3*t + 86*ep^2*mtt^3*mWW^3*t - 84*ep^3*mtt^3*mWW^3*t - 30*mtt^2*mWW^4*t - 156*ep*mtt^2*mWW^4*t - 246*ep^2*mtt^2*mWW^4*t - 108*ep^3*mtt^2*mWW^4*t + 10*mtt*mWW^5*t + 36*ep*mtt*mWW^5*t + 50*ep^2*mtt*mWW^5*t + 36*ep^3*mtt*mWW^5*t + 12*ep*mWW^6*t + 36*ep^2*mWW^6*t + 24*ep^3*mWW^6*t + 2*mtt^4*mWW*s*t + 60*ep*mtt^4*mWW*s*t + 206*ep^2*mtt^4*mWW*s*t + 204*ep^3*mtt^4*mWW*s*t + 16*mtt^3*mWW^2*s*t - 12*ep*mtt^3*mWW^2*s*t - 186*ep^2*mtt^3*mWW^2*s*t - 276*ep^3*mtt^3*mWW^2*s*t - 46*mtt^2*mWW^3*s*t - 284*ep*mtt^2*mWW^3*s*t - 740*ep^2*mtt^2*mWW^3*s*t - 568*ep^3*mtt^2*mWW^3*s*t + 36*mtt*mWW^4*s*t + 356*ep*mtt*mWW^4*s*t + 1174*ep^2*mtt*mWW^4*s*t + 1100*ep^3*mtt*mWW^4*s*t - 8*mWW^5*s*t - 136*ep*mWW^5*s*t - 502*ep^2*mWW^5*s*t - 492*ep^3*mWW^5*s*t - 6*mtt^3*mWW*s^2*t - 104*ep*mtt^3*mWW*s^2*t - 340*ep^2*mtt^3*mWW*s^2*t - 344*ep^3*mtt^3*mWW*s^2*t + 116*ep*mtt^2*mWW^2*s^2*t + 396*ep^2*mtt^2*mWW^2*s^2*t + 440*ep^3*mtt^2*mWW^2*s^2*t + 14*mtt*mWW^3*s^2*t + 92*ep*mtt*mWW^3*s^2*t + 340*ep^2*mtt*mWW^3*s^2*t + 296*ep^3*mtt*mWW^3*s^2*t - 8*mWW^4*s^2*t - 136*ep*mWW^4*s^2*t - 492*ep^2*mWW^4*s^2*t - 456*ep^3*mWW^4*s^2*t + 6*mtt^2*mWW*s^3*t + 92*ep*mtt^2*mWW*s^3*t + 318*ep^2*mtt^2*mWW*s^3*t + 332*ep^3*mtt^2*mWW*s^3*t - 8*mtt*mWW^2*s^3*t - 136*ep*mtt*mWW^2*s^3*t - 468*ep^2*mtt*mWW^2*s^3*t - 488*ep^3*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + 28*ep*mWW^3*s^3*t + 102*ep^2*mWW^3*s^3*t + 124*ep^3*mWW^3*s^3*t - 2*mtt*mWW*s^4*t - 32*ep*mtt*mWW*s^4*t - 120*ep^2*mtt*mWW*s^4*t - 128*ep^3*mtt*mWW*s^4*t + 2*mWW^2*s^4*t + 32*ep*mWW^2*s^4*t + 120*ep^2*mWW^2*s^4*t + 128*ep^3*mWW^2*s^4*t - 12*ep*mtt^5*t^2 - 44*ep^2*mtt^5*t^2 - 40*ep^3*mtt^5*t^2 + 8*mtt^4*mWW*t^2 + 118*ep*mtt^4*mWW*t^2 + 350*ep^2*mtt^4*mWW*t^2 + 292*ep^3*mtt^4*mWW*t^2 - 24*mtt^3*mWW^2*t^2 - 250*ep*mtt^3*mWW^2*t^2 - 666*ep^2*mtt^3*mWW^2*t^2 - 524*ep^3*mtt^3*mWW^2*t^2 + 24*mtt^2*mWW^3*t^2 + 126*ep*mtt^2*mWW^3*t^2 + 206*ep^2*mtt^2*mWW^3*t^2 + 100*ep^3*mtt^2*mWW^3*t^2 - 8*mtt*mWW^4*t^2 + 78*ep*mtt*mWW^4*t^2 + 382*ep^2*mtt*mWW^4*t^2 + 388*ep^3*mtt*mWW^4*t^2 - 60*ep*mWW^5*t^2 - 228*ep^2*mWW^5*t^2 - 216*ep^3*mWW^5*t^2 - mtt^4*s*t^2 + 21*ep*mtt^4*s*t^2 + 100*ep^2*mtt^4*s*t^2 + 100*ep^3*mtt^4*s*t^2 - 14*mtt^3*mWW*s*t^2 - 220*ep*mtt^3*mWW*s*t^2 - 752*ep^2*mtt^3*mWW*s*t^2 - 696*ep^3*mtt^3*mWW*s*t^2 + 35*mtt^2*mWW^2*s*t^2 + 367*ep*mtt^2*mWW^2*s*t^2 + 1178*ep^2*mtt^2*mWW^2*s*t^2 + 1096*ep^3*mtt^2*mWW^2*s*t^2 - 24*mtt*mWW^3*s*t^2 - 146*ep*mtt*mWW^3*s*t^2 - 448*ep^2*mtt*mWW^3*s*t^2 - 448*ep^3*mtt*mWW^3*s*t^2 + 4*mWW^4*s*t^2 - 14*ep*mWW^4*s*t^2 - 54*ep^2*mWW^4*s*t^2 - 36*ep^3*mWW^4*s*t^2 + 2*mtt^3*s^2*t^2 - 4*ep*mtt^3*s^2*t^2 - 60*ep^2*mtt^3*s^2*t^2 - 72*ep^3*mtt^3*s^2*t^2 + 7*mtt^2*mWW*s^2*t^2 + 123*ep*mtt^2*mWW*s^2*t^2 + 518*ep^2*mtt^2*mWW*s^2*t^2 + 544*ep^3*mtt^2*mWW*s^2*t^2 - 15*mtt*mWW^2*s^2*t^2 - 177*ep*mtt*mWW^2*s^2*t^2 - 696*ep^2*mtt*mWW^2*s^2*t^2 - 740*ep^3*mtt*mWW^2*s^2*t^2 + 6*mWW^3*s^2*t^2 + 74*ep*mWW^3*s^2*t^2 + 286*ep^2*mWW^3*s^2*t^2 + 300*ep^3*mWW^3*s^2*t^2 - mtt^2*s^3*t^2 - 7*ep*mtt^2*s^3*t^2 - 4*ep^2*mtt^2*s^3*t^2 + 4*ep^3*mtt^2*s^3*t^2 - mtt*mWW*s^3*t^2 - 19*ep*mtt*mWW*s^3*t^2 - 108*ep^2*mtt*mWW*s^3*t^2 - 132*ep^3*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 + 34*ep*mWW^2*s^3*t^2 + 136*ep^2*mWW^2*s^3*t^2 + 144*ep^3*mWW^2*s^3*t^2 + 2*ep*mtt*s^4*t^2 + 8*ep^2*mtt*s^4*t^2 + 8*ep^3*mtt*s^4*t^2 - 2*ep*mWW*s^4*t^2 - 8*ep^2*mWW*s^4*t^2 - 8*ep^3*mWW*s^4*t^2 - 2*mtt^4*t^3 - 10*ep*mtt^4*t^3 - 16*ep^2*mtt^4*t^3 - 8*ep^3*mtt^4*t^3 + 6*mtt^3*mWW*t^3 + 30*ep*mtt^3*mWW*t^3 + 48*ep^2*mtt^3*mWW*t^3 + 24*ep^3*mtt^3*mWW*t^3 - 6*mtt^2*mWW^2*t^3 - 30*ep*mtt^2*mWW^2*t^3 - 48*ep^2*mtt^2*mWW^2*t^3 - 24*ep^3*mtt^2*mWW^2*t^3 + 2*mtt*mWW^3*t^3 + 10*ep*mtt*mWW^3*t^3 + 16*ep^2*mtt*mWW^3*t^3 + 8*ep^3*mtt*mWW^3*t^3 + 4*mtt^3*s*t^3 + 22*ep*mtt^3*s*t^3 + 40*ep^2*mtt^3*s*t^3 + 24*ep^3*mtt^3*s*t^3 - 8*mtt^2*mWW*s*t^3 - 46*ep*mtt^2*mWW*s*t^3 - 88*ep^2*mtt^2*mWW*s*t^3 - 56*ep^3*mtt^2*mWW*s*t^3 + 4*mtt*mWW^2*s*t^3 + 26*ep*mtt*mWW^2*s*t^3 + 56*ep^2*mtt*mWW^2*s*t^3 + 40*ep^3*mtt*mWW^2*s*t^3 - 2*ep*mWW^3*s*t^3 - 8*ep^2*mWW^3*s*t^3 - 8*ep^3*mWW^3*s*t^3 - 2*mtt^2*s^2*t^3 - 14*ep*mtt^2*s^2*t^3 - 32*ep^2*mtt^2*s^2*t^3 - 24*ep^3*mtt^2*s^2*t^3 + 2*mtt*mWW*s^2*t^3 + 18*ep*mtt*mWW*s^2*t^3 + 48*ep^2*mtt*mWW*s^2*t^3 + 40*ep^3*mtt*mWW*s^2*t^3 - 4*ep*mWW^2*s^2*t^3 - 16*ep^2*mWW^2*s^2*t^3 - 16*ep^3*mWW^2*s^2*t^3 + 2*ep*mtt*s^3*t^3 + 8*ep^2*mtt*s^3*t^3 + 8*ep^3*mtt*s^3*t^3 - 2*ep*mWW*s^3*t^3 - 8*ep^2*mWW*s^3*t^3 - 8*ep^3*mWW*s^3*t^3))/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW^2*(-mtt + s)*(-mtt + mWW + s)*(mWW - t)^2), -(9*ep*mtt^4*mWW^3 + 33*ep^2*mtt^4*mWW^3 + 30*ep^3*mtt^4*mWW^3 - 3*mtt^3*mWW^4 - 39*ep*mtt^3*mWW^4 - 108*ep^2*mtt^3*mWW^4 - 84*ep^3*mtt^3*mWW^4 + 6*mtt^2*mWW^5 + 57*ep*mtt^2*mWW^5 + 141*ep^2*mtt^2*mWW^5 + 102*ep^3*mtt^2*mWW^5 - 3*mtt*mWW^6 - 27*ep*mtt*mWW^6 - 66*ep^2*mtt*mWW^6 - 48*ep^3*mtt*mWW^6 - 22*ep*mtt^3*mWW^3*s - 88*ep^2*mtt^3*mWW^3*s - 80*ep^3*mtt^3*mWW^3*s + 3*mtt^2*mWW^4*s + 52*ep*mtt^2*mWW^4*s + 191*ep^2*mtt^2*mWW^4*s + 166*ep^3*mtt^2*mWW^4*s - 6*mtt*mWW^5*s - 57*ep*mtt*mWW^5*s - 193*ep^2*mtt*mWW^5*s - 166*ep^3*mtt*mWW^5*s + 3*mWW^6*s + 33*ep*mWW^6*s + 108*ep^2*mWW^6*s + 92*ep^3*mWW^6*s + 11*ep*mtt^2*mWW^3*s^2 + 39*ep^2*mtt^2*mWW^3*s^2 + 26*ep^3*mtt^2*mWW^3*s^2 + ep*mtt*mWW^4*s^2 + 9*ep^2*mtt*mWW^4*s^2 + 30*ep^3*mtt*mWW^4*s^2 + 6*ep*mWW^5*s^2 + 18*ep^2*mWW^5*s^2 + 4*ep^3*mWW^5*s^2 + 2*ep*mtt*mWW^3*s^3 + 16*ep^2*mtt*mWW^3*s^3 + 24*ep^3*mtt*mWW^3*s^3 - 2*ep*mWW^4*s^3 - 16*ep^2*mWW^4*s^3 - 24*ep^3*mWW^4*s^3 + 3*ep*mtt^4*mWW^2*t + 15*ep^2*mtt^4*mWW^2*t + 18*ep^3*mtt^4*mWW^2*t + 6*mtt^3*mWW^3*t + 21*ep*mtt^3*mWW^3*t + 3*ep^2*mtt^3*mWW^3*t - 30*ep^3*mtt^3*mWW^3*t - 12*mtt^2*mWW^4*t - 60*ep*mtt^2*mWW^4*t - 96*ep^2*mtt^2*mWW^4*t - 48*ep^3*mtt^2*mWW^4*t + 6*mtt*mWW^5*t + 18*ep*mtt*mWW^5*t + 18*ep^2*mtt*mWW^5*t + 12*ep^3*mtt*mWW^5*t + 18*ep*mWW^6*t + 60*ep^2*mWW^6*t + 48*ep^3*mWW^6*t + 4*mtt^3*mWW^2*s*t + 50*ep^2*mtt^3*mWW^2*s*t + 20*ep^3*mtt^3*mWW^2*s*t - 10*mtt^2*mWW^3*s*t - 28*ep*mtt^2*mWW^3*s*t - 532*ep^2*mtt^2*mWW^3*s*t - 584*ep^3*mtt^2*mWW^3*s*t + 12*mtt*mWW^4*s*t + 82*ep*mtt*mWW^4*s*t + 994*ep^2*mtt*mWW^4*s*t + 1196*ep^3*mtt*mWW^4*s*t - 6*mWW^5*s*t - 48*ep*mWW^5*s*t - 482*ep^2*mWW^5*s*t - 596*ep^3*mWW^5*s*t - 20*mtt^2*mWW^2*s^2*t - 21*ep*mtt^2*mWW^2*s^2*t + 159*ep^2*mtt^2*mWW^2*s^2*t + 354*ep^3*mtt^2*mWW^2*s^2*t + 44*mtt*mWW^3*s^2*t + 49*ep*mtt*mWW^3*s^2*t - 303*ep^2*mtt*mWW^3*s^2*t - 674*ep^3*mtt*mWW^3*s^2*t - 24*mWW^4*s^2*t - 46*ep*mWW^4*s^2*t + 78*ep^2*mWW^4*s^2*t + 260*ep^3*mWW^4*s^2*t + 16*mtt*mWW^2*s^3*t + 18*ep*mtt*mWW^2*s^3*t - 224*ep^2*mtt*mWW^2*s^3*t - 392*ep^3*mtt*mWW^2*s^3*t - 16*mWW^3*s^3*t - 18*ep*mWW^3*s^3*t + 224*ep^2*mWW^3*s^3*t + 392*ep^3*mWW^3*s^3*t - 9*ep*mtt^4*mWW*t^2 - 33*ep^2*mtt^4*mWW*t^2 - 30*ep^3*mtt^4*mWW*t^2 + 21*ep*mtt^3*mWW^2*t^2 + 69*ep^2*mtt^3*mWW^2*t^2 + 54*ep^3*mtt^3*mWW^2*t^2 - 48*ep*mtt^2*mWW^3*t^2 - 162*ep^2*mtt^2*mWW^3*t^2 - 132*ep^3*mtt^2*mWW^3*t^2 + 84*ep*mtt*mWW^4*t^2 + 306*ep^2*mtt*mWW^4*t^2 + 276*ep^3*mtt*mWW^4*t^2 - 48*ep*mWW^5*t^2 - 180*ep^2*mWW^5*t^2 - 168*ep^3*mWW^5*t^2 - 52*mtt^3*mWW*s*t^2 - 58*ep*mtt^3*mWW*s*t^2 + 732*ep^2*mtt^3*mWW*s*t^2 + 1000*ep^3*mtt^3*mWW*s*t^2 + 196*mtt^2*mWW^2*s*t^2 + 282*ep*mtt^2*mWW^2*s*t^2 - 2572*ep^2*mtt^2*mWW^2*s*t^2 - 3584*ep^3*mtt^2*mWW^2*s*t^2 - 240*mtt*mWW^3*s*t^2 - 350*ep*mtt*mWW^3*s*t^2 + 3132*ep^2*mtt*mWW^3*s*t^2 + 4344*ep^3*mtt*mWW^3*s*t^2 + 96*mWW^4*s*t^2 + 108*ep*mWW^4*s*t^2 - 1358*ep^2*mWW^4*s*t^2 - 1820*ep^3*mWW^4*s*t^2 + 52*mtt^2*mWW*s^2*t^2 + 61*ep*mtt^2*mWW*s^2*t^2 - 619*ep^2*mtt^2*mWW*s^2*t^2 - 786*ep^3*mtt^2*mWW*s^2*t^2 - 92*mtt*mWW^2*s^2*t^2 - 133*ep*mtt*mWW^2*s^2*t^2 + 931*ep^2*mtt*mWW^2*s^2*t^2 + 1098*ep^3*mtt*mWW^2*s^2*t^2 + 40*mWW^3*s^2*t^2 + 54*ep*mWW^3*s^2*t^2 - 378*ep^2*mWW^3*s^2*t^2 - 372*ep^3*mWW^3*s^2*t^2 + 6*ep*mtt*mWW*s^3*t^2 - 80*ep^2*mtt*mWW*s^3*t^2 - 184*ep^3*mtt*mWW*s^3*t^2 - 6*ep*mWW^2*s^3*t^2 + 80*ep^2*mWW^2*s^3*t^2 + 184*ep^3*mWW^2*s^3*t^2 - 3*ep*mtt^4*t^3 - 15*ep^2*mtt^4*t^3 - 18*ep^3*mtt^4*t^3 - 6*mtt^3*mWW*t^3 - 21*ep*mtt^3*mWW*t^3 - 3*ep^2*mtt^3*mWW*t^3 + 30*ep^3*mtt^3*mWW*t^3 + 12*mtt^2*mWW^2*t^3 + 66*ep*mtt^2*mWW^2*t^3 + 120*ep^2*mtt^2*mWW^2*t^3 + 72*ep^3*mtt^2*mWW^2*t^3 - 6*mtt*mWW^3*t^3 - 30*ep*mtt*mWW^3*t^3 - 66*ep^2*mtt*mWW^3*t^3 - 60*ep^3*mtt*mWW^3*t^3 - 12*ep*mWW^4*t^3 - 36*ep^2*mWW^4*t^3 - 24*ep^3*mWW^4*t^3 + 16*ep*mtt^3*s*t^3 + 74*ep^2*mtt^3*s*t^3 + 84*ep^3*mtt^3*s*t^3 + 6*mtt^2*mWW*s*t^3 - 20*ep*mtt^2*mWW*s*t^3 - 64*ep^2*mtt^2*mWW*s*t^3 - 12*mtt*mWW^2*s*t^3 - 40*ep*mtt*mWW^2*s*t^3 - 226*ep^2*mtt*mWW^2*s*t^3 - 388*ep^3*mtt*mWW^2*s*t^3 + 6*mWW^3*s*t^3 + 38*ep*mWW^3*s*t^3 + 186*ep^2*mWW^3*s*t^3 + 268*ep^3*mWW^3*s*t^3 - 19*ep*mtt^2*s^2*t^3 - 91*ep^2*mtt^2*s^2*t^3 - 106*ep^3*mtt^2*s^2*t^3 + 39*ep*mtt*mWW*s^2*t^3 + 75*ep^2*mtt*mWW*s^2*t^3 - 6*ep^3*mtt*mWW*s^2*t^3 - 2*ep*mWW^2*s^2*t^3 + 82*ep^2*mWW^2*s^2*t^3 + 172*ep^3*mWW^2*s^2*t^3 + 6*ep*mtt*s^3*t^3 + 32*ep^2*mtt*s^3*t^3 + 40*ep^3*mtt*s^3*t^3 - 6*ep*mWW*s^3*t^3 - 32*ep^2*mWW*s^3*t^3 - 40*ep^3*mWW*s^3*t^3 + 3*mtt^3*t^4 + 18*ep*mtt^3*t^4 + 39*ep^2*mtt^3*t^4 + 30*ep^3*mtt^3*t^4 - 6*mtt^2*mWW*t^4 - 9*ep*mtt^2*mWW*t^4 + 21*ep^2*mtt^2*mWW*t^4 + 30*ep^3*mtt^2*mWW*t^4 + 3*mtt*mWW^2*t^4 - 57*ep*mtt*mWW^2*t^4 - 240*ep^2*mtt*mWW^2*t^4 - 228*ep^3*mtt*mWW^2*t^4 + 48*ep*mWW^3*t^4 + 180*ep^2*mWW^3*t^4 + 168*ep^3*mWW^3*t^4 - 3*mtt^2*s*t^4 - 30*ep*mtt^2*s*t^4 - 95*ep^2*mtt^2*s*t^4 - 94*ep^3*mtt^2*s*t^4 + 6*mtt*mWW*s*t^4 + 39*ep*mtt*mWW*s*t^4 + 109*ep^2*mtt*mWW*s*t^4 + 110*ep^3*mtt*mWW*s*t^4 - 3*mWW^2*s*t^4 + 3*ep*mWW^2*s*t^4 + 34*ep^2*mWW^2*s*t^4 + 32*ep^3*mWW^2*s*t^4 + 12*ep*mtt*s^2*t^4 + 56*ep^2*mtt*s^2*t^4 + 64*ep^3*mtt*s^2*t^4 - 12*ep*mWW*s^2*t^4 - 56*ep^2*mWW*s^2*t^4 - 64*ep^3*mWW*s^2*t^4 - 6*ep*mtt^2*t^5 - 24*ep^2*mtt^2*t^5 - 24*ep^3*mtt^2*t^5 + 12*ep*mtt*mWW*t^5 + 48*ep^2*mtt*mWW*t^5 + 48*ep^3*mtt*mWW*t^5 - 6*ep*mWW^2*t^5 - 24*ep^2*mWW^2*t^5 - 24*ep^3*mWW^2*t^5 + 6*ep*mtt*s*t^5 + 24*ep^2*mtt*s*t^5 + 24*ep^3*mtt*s*t^5 - 6*ep*mWW*s*t^5 - 24*ep^2*mWW*s*t^5 - 24*ep^3*mWW*s*t^5)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*(-mtt + s)*(mWW - t)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(9*ep*mtt^4*mWW^2 + 33*ep^2*mtt^4*mWW^2 + 30*ep^3*mtt^4*mWW^2 - 3*mtt^3*mWW^3 - 39*ep*mtt^3*mWW^3 - 108*ep^2*mtt^3*mWW^3 - 84*ep^3*mtt^3*mWW^3 + 6*mtt^2*mWW^4 + 57*ep*mtt^2*mWW^4 + 141*ep^2*mtt^2*mWW^4 + 102*ep^3*mtt^2*mWW^4 - 3*mtt*mWW^5 - 27*ep*mtt*mWW^5 - 66*ep^2*mtt*mWW^5 - 48*ep^3*mtt*mWW^5 - 22*ep*mtt^3*mWW^2*s - 88*ep^2*mtt^3*mWW^2*s - 80*ep^3*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s + 52*ep*mtt^2*mWW^3*s + 191*ep^2*mtt^2*mWW^3*s + 166*ep^3*mtt^2*mWW^3*s - 6*mtt*mWW^4*s - 57*ep*mtt*mWW^4*s - 193*ep^2*mtt*mWW^4*s - 166*ep^3*mtt*mWW^4*s + 3*mWW^5*s + 33*ep*mWW^5*s + 108*ep^2*mWW^5*s + 92*ep^3*mWW^5*s + 11*ep*mtt^2*mWW^2*s^2 + 39*ep^2*mtt^2*mWW^2*s^2 + 26*ep^3*mtt^2*mWW^2*s^2 + ep*mtt*mWW^3*s^2 + 9*ep^2*mtt*mWW^3*s^2 + 30*ep^3*mtt*mWW^3*s^2 + 6*ep*mWW^4*s^2 + 18*ep^2*mWW^4*s^2 + 4*ep^3*mWW^4*s^2 + 2*ep*mtt*mWW^2*s^3 + 16*ep^2*mtt*mWW^2*s^3 + 24*ep^3*mtt*mWW^2*s^3 - 2*ep*mWW^3*s^3 - 16*ep^2*mWW^3*s^3 - 24*ep^3*mWW^3*s^3 - 6*ep*mtt^4*mWW*t - 18*ep^2*mtt^4*mWW*t - 12*ep^3*mtt^4*mWW*t + 9*mtt^3*mWW^2*t + 60*ep*mtt^3*mWW^2*t + 111*ep^2*mtt^3*mWW^2*t + 54*ep^3*mtt^3*mWW^2*t - 18*mtt^2*mWW^3*t - 117*ep*mtt^2*mWW^3*t - 237*ep^2*mtt^2*mWW^3*t - 150*ep^3*mtt^2*mWW^3*t + 9*mtt*mWW^4*t + 45*ep*mtt*mWW^4*t + 84*ep^2*mtt*mWW^4*t + 60*ep^3*mtt*mWW^4*t + 18*ep*mWW^5*t + 60*ep^2*mWW^5*t + 48*ep^3*mWW^5*t + 30*ep*mtt^3*mWW*s*t + 142*ep^2*mtt^3*mWW*s*t + 124*ep^3*mtt^3*mWW*s*t - 9*mtt^2*mWW^2*s*t - 144*ep*mtt^2*mWW^2*s*t - 623*ep^2*mtt^2*mWW^2*s*t - 582*ep^3*mtt^2*mWW^2*s*t + 18*mtt*mWW^3*s*t + 243*ep*mtt*mWW^3*s*t + 1003*ep^2*mtt*mWW^3*s*t + 978*ep^3*mtt*mWW^3*s*t - 9*mWW^4*s*t - 129*ep*mWW^4*s*t - 510*ep^2*mWW^4*s*t - 496*ep^3*mWW^4*s*t - 8*ep*mtt^2*mWW*s^2*t - 28*ep^2*mtt^2*mWW*s^2*t + 16*ep^3*mtt^2*mWW*s^2*t + 12*ep^2*mtt*mWW^2*s^2*t - 56*ep^3*mtt*mWW^2*s^2*t - 28*ep*mWW^3*s^2*t - 116*ep^2*mWW^3*s^2*t - 80*ep^3*mWW^3*s^2*t - 16*ep*mtt*mWW*s^3*t - 96*ep^2*mtt*mWW*s^3*t - 128*ep^3*mtt*mWW*s^3*t + 16*ep*mWW^2*s^3*t + 96*ep^2*mWW^2*s^3*t + 128*ep^3*mWW^2*s^3*t - 3*ep*mtt^4*t^2 - 15*ep^2*mtt^4*t^2 - 18*ep^3*mtt^4*t^2 - 9*mtt^3*mWW*t^2 - 39*ep*mtt^3*mWW*t^2 - 42*ep^2*mtt^3*mWW*t^2 + 18*mtt^2*mWW^2*t^2 + 69*ep*mtt^2*mWW^2*t^2 + 75*ep^2*mtt^2*mWW^2*t^2 + 18*ep^3*mtt^2*mWW^2*t^2 - 9*mtt*mWW^3*t^2 + 39*ep*mtt*mWW^3*t^2 + 222*ep^2*mtt*mWW^3*t^2 + 216*ep^3*mtt*mWW^3*t^2 - 66*ep*mWW^4*t^2 - 240*ep^2*mWW^4*t^2 - 216*ep^3*mWW^4*t^2 + 16*ep*mtt^3*s*t^2 + 74*ep^2*mtt^3*s*t^2 + 84*ep^3*mtt^3*s*t^2 + 9*mtt^2*mWW*s*t^2 + 26*ep*mtt^2*mWW*s*t^2 + 15*ep^2*mtt^2*mWW*s*t^2 - 2*ep^3*mtt^2*mWW*s*t^2 - 18*mtt*mWW^2*s*t^2 - 105*ep*mtt*mWW^2*s*t^2 - 279*ep^2*mtt*mWW^2*s*t^2 - 282*ep^3*mtt*mWW^2*s*t^2 + 9*mWW^3*s*t^2 + 45*ep*mWW^3*s*t^2 + 112*ep^2*mWW^3*s*t^2 + 116*ep^3*mWW^3*s*t^2 - 19*ep*mtt^2*s^2*t^2 - 91*ep^2*mtt^2*s^2*t^2 - 106*ep^3*mtt^2*s^2*t^2 + 11*ep*mtt*mWW*s^2*t^2 + 35*ep^2*mtt*mWW*s^2*t^2 + 26*ep^3*mtt*mWW*s^2*t^2 + 26*ep*mWW^2*s^2*t^2 + 122*ep^2*mWW^2*s^2*t^2 + 140*ep^3*mWW^2*s^2*t^2 + 6*ep*mtt*s^3*t^2 + 32*ep^2*mtt*s^3*t^2 + 40*ep^3*mtt*s^3*t^2 - 6*ep*mWW*s^3*t^2 - 32*ep^2*mWW*s^3*t^2 - 40*ep^3*mWW*s^3*t^2 + 3*mtt^3*t^3 + 18*ep*mtt^3*t^3 + 39*ep^2*mtt^3*t^3 + 30*ep^3*mtt^3*t^3 - 6*mtt^2*mWW*t^3 - 3*ep*mtt^2*mWW*t^3 + 45*ep^2*mtt^2*mWW*t^3 + 54*ep^3*mtt^2*mWW*t^3 + 3*mtt*mWW^2*t^3 - 69*ep*mtt*mWW^2*t^3 - 288*ep^2*mtt*mWW^2*t^3 - 276*ep^3*mtt*mWW^2*t^3 + 54*ep*mWW^3*t^3 + 204*ep^2*mWW^3*t^3 + 192*ep^3*mWW^3*t^3 - 3*mtt^2*s*t^3 - 30*ep*mtt^2*s*t^3 - 95*ep^2*mtt^2*s*t^3 - 94*ep^3*mtt^2*s*t^3 + 6*mtt*mWW*s*t^3 + 33*ep*mtt*mWW*s*t^3 + 85*ep^2*mtt*mWW*s*t^3 + 86*ep^3*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 + 9*ep*mWW^2*s*t^3 + 58*ep^2*mWW^2*s*t^3 + 56*ep^3*mWW^2*s*t^3 + 12*ep*mtt*s^2*t^3 + 56*ep^2*mtt*s^2*t^3 + 64*ep^3*mtt*s^2*t^3 - 12*ep*mWW*s^2*t^3 - 56*ep^2*mWW*s^2*t^3 - 64*ep^3*mWW*s^2*t^3 - 6*ep*mtt^2*t^4 - 24*ep^2*mtt^2*t^4 - 24*ep^3*mtt^2*t^4 + 12*ep*mtt*mWW*t^4 + 48*ep^2*mtt*mWW*t^4 + 48*ep^3*mtt*mWW*t^4 - 6*ep*mWW^2*t^4 - 24*ep^2*mWW^2*t^4 - 24*ep^3*mWW^2*t^4 + 6*ep*mtt*s*t^4 + 24*ep^2*mtt*s*t^4 + 24*ep^3*mtt*s*t^4 - 6*ep*mWW*s*t^4 - 24*ep^2*mWW*s*t^4 - 24*ep^3*mWW*s*t^4))/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^2*mWW*(-mtt + s)*(mWW - t)^3), (4*ep^3*mtt^10*mWW + 12*ep^4*mtt^10*mWW + 8*ep^5*mtt^10*mWW - 8*ep^2*mtt^9*mWW^2 - 100*ep^3*mtt^9*mWW^2 - 252*ep^4*mtt^9*mWW^2 - 168*ep^5*mtt^9*mWW^2 - 12*ep*mtt^8*mWW^3 + 12*ep^2*mtt^8*mWW^3 + 576*ep^3*mtt^8*mWW^3 + 1528*ep^4*mtt^8*mWW^3 + 1040*ep^5*mtt^8*mWW^3 + 60*ep*mtt^7*mWW^4 + 44*ep^2*mtt^7*mWW^4 - 1536*ep^3*mtt^7*mWW^4 - 4152*ep^4*mtt^7*mWW^4 - 2768*ep^5*mtt^7*mWW^4 - 120*ep*mtt^6*mWW^5 - 136*ep^2*mtt^6*mWW^5 + 2244*ep^3*mtt^6*mWW^5 + 5948*ep^4*mtt^6*mWW^5 + 3752*ep^5*mtt^6*mWW^5 + 120*ep*mtt^5*mWW^6 + 144*ep^2*mtt^5*mWW^6 - 1860*ep^3*mtt^5*mWW^6 - 4684*ep^4*mtt^5*mWW^6 - 2696*ep^5*mtt^5*mWW^6 - 60*ep*mtt^4*mWW^7 - 68*ep^2*mtt^4*mWW^7 + 824*ep^3*mtt^4*mWW^7 + 1920*ep^4*mtt^4*mWW^7 + 960*ep^5*mtt^4*mWW^7 + 12*ep*mtt^3*mWW^8 + 12*ep^2*mtt^3*mWW^8 - 152*ep^3*mtt^3*mWW^8 - 320*ep^4*mtt^3*mWW^8 - 128*ep^5*mtt^3*mWW^8 - 8*ep^3*mtt^9*mWW*s + 32*ep^5*mtt^9*mWW*s + 68*ep^2*mtt^8*mWW^2*s + 486*ep^3*mtt^8*mWW^2*s + 790*ep^4*mtt^8*mWW^2*s + 180*ep^5*mtt^8*mWW^2*s + 48*ep*mtt^7*mWW^3*s - 152*ep^2*mtt^7*mWW^3*s - 2582*ep^3*mtt^7*mWW^3*s - 5510*ep^4*mtt^7*mWW^3*s - 2676*ep^5*mtt^7*mWW^3*s + 4*mtt^6*mWW^4*s - 206*ep*mtt^6*mWW^4*s - 142*ep^2*mtt^6*mWW^4*s + 5696*ep^3*mtt^6*mWW^4*s + 14460*ep^4*mtt^6*mWW^4*s + 8424*ep^5*mtt^6*mWW^4*s - 16*mtt^5*mWW^5*s + 366*ep*mtt^5*mWW^5*s + 654*ep^2*mtt^5*mWW^5*s - 6584*ep^3*mtt^5*mWW^5*s - 17980*ep^4*mtt^5*mWW^5*s - 10760*ep^5*mtt^5*mWW^5*s + 24*mtt^4*mWW^6*s - 340*ep*mtt^4*mWW^6*s - 584*ep^2*mtt^4*mWW^6*s + 4238*ep^3*mtt^4*mWW^6*s + 10110*ep^4*mtt^4*mWW^6*s + 4804*ep^5*mtt^4*mWW^6*s - 16*mtt^3*mWW^7*s + 164*ep*mtt^3*mWW^7*s + 100*ep^2*mtt^3*mWW^7*s - 1422*ep^3*mtt^3*mWW^7*s - 990*ep^4*mtt^3*mWW^7*s + 1372*ep^5*mtt^3*mWW^7*s + 4*mtt^2*mWW^8*s - 30*ep*mtt^2*mWW^8*s + 82*ep^2*mtt^2*mWW^8*s + 140*ep^3*mtt^2*mWW^8*s - 1200*ep^4*mtt^2*mWW^8*s - 1696*ep^5*mtt^2*mWW^8*s - 2*ep*mtt*mWW^9*s - 26*ep^2*mtt*mWW^9*s + 36*ep^3*mtt*mWW^9*s + 320*ep^4*mtt*mWW^9*s + 320*ep^5*mtt*mWW^9*s - 44*ep^3*mtt^8*mWW*s^2 - 276*ep^4*mtt^8*mWW*s^2 - 376*ep^5*mtt^8*mWW*s^2 - 237*ep^2*mtt^7*mWW^2*s^2 - 837*ep^3*mtt^7*mWW^2*s^2 + 374*ep^4*mtt^7*mWW^2*s^2 + 2200*ep^5*mtt^7*mWW^2*s^2 - 2*mtt^6*mWW^3*s^2 - 95*ep*mtt^6*mWW^3*s^2 + 733*ep^2*mtt^6*mWW^3*s^2 + 4620*ep^3*mtt^6*mWW^3*s^2 + 3982*ep^4*mtt^6*mWW^3*s^2 - 3476*ep^5*mtt^6*mWW^3*s^2 - 6*mtt^5*mWW^4*s^2 + 346*ep*mtt^5*mWW^4*s^2 - 540*ep^2*mtt^5*mWW^4*s^2 - 8234*ep^3*mtt^5*mWW^4*s^2 - 13300*ep^4*mtt^5*mWW^4*s^2 - 1024*ep^5*mtt^5*mWW^4*s^2 + 34*mtt^4*mWW^5*s^2 - 476*ep*mtt^4*mWW^5*s^2 - 334*ep^2*mtt^4*mWW^5*s^2 + 5708*ep^3*mtt^4*mWW^5*s^2 + 14856*ep^4*mtt^4*mWW^5*s^2 + 5920*ep^5*mtt^4*mWW^5*s^2 - 46*mtt^3*mWW^6*s^2 + 268*ep*mtt^3*mWW^6*s^2 + 649*ep^2*mtt^3*mWW^6*s^2 - 597*ep^3*mtt^3*mWW^6*s^2 - 4578*ep^4*mtt^3*mWW^6*s^2 - 1704*ep^5*mtt^3*mWW^6*s^2 + 24*mtt^2*mWW^7*s^2 - 15*ep*mtt^2*mWW^7*s^2 - 369*ep^2*mtt^2*mWW^7*s^2 - 768*ep^3*mtt^2*mWW^7*s^2 - 2642*ep^4*mtt^2*mWW^7*s^2 - 3700*ep^5*mtt^2*mWW^7*s^2 - 4*mtt*mWW^8*s^2 - 30*ep*mtt*mWW^8*s^2 + 88*ep^2*mtt*mWW^8*s^2 + 156*ep^3*mtt*mWW^8*s^2 + 1792*ep^4*mtt*mWW^8*s^2 + 2416*ep^5*mtt*mWW^8*s^2 + 2*ep*mWW^9*s^2 + 10*ep^2*mWW^9*s^2 - 4*ep^3*mWW^9*s^2 - 208*ep^4*mWW^9*s^2 - 256*ep^5*mWW^9*s^2 + 200*ep^3*mtt^7*mWW*s^3 + 960*ep^4*mtt^7*mWW*s^3 + 1120*ep^5*mtt^7*mWW*s^3 + 2*ep*mtt^6*mWW^2*s^3 + 436*ep^2*mtt^6*mWW^2*s^3 + 450*ep^3*mtt^6*mWW^2*s^3 - 4540*ep^4*mtt^6*mWW^2*s^3 - 7424*ep^5*mtt^6*mWW^2*s^3 + 10*mtt^5*mWW^3*s^3 + 117*ep*mtt^5*mWW^3*s^3 - 1555*ep^2*mtt^5*mWW^3*s^3 - 4176*ep^3*mtt^5*mWW^3*s^3 + 6988*ep^4*mtt^5*mWW^3*s^3 + 17808*ep^5*mtt^5*mWW^3*s^3 - 18*mtt^4*mWW^4*s^3 - 324*ep*mtt^4*mWW^4*s^3 + 1818*ep^2*mtt^4*mWW^4*s^3 + 5692*ep^3*mtt^4*mWW^4*s^3 - 2214*ep^4*mtt^4*mWW^4*s^3 - 15996*ep^5*mtt^4*mWW^4*s^3 + 2*mtt^3*mWW^5*s^3 + 228*ep*mtt^3*mWW^5*s^3 - 580*ep^2*mtt^3*mWW^5*s^3 - 204*ep^3*mtt^3*mWW^5*s^3 - 1062*ep^4*mtt^3*mWW^5*s^3 + 3316*ep^5*mtt^3*mWW^5*s^3 + 10*mtt^2*mWW^6*s^3 + 40*ep*mtt^2*mWW^6*s^3 - 254*ep^2*mtt^2*mWW^6*s^3 - 2782*ep^3*mtt^2*mWW^6*s^3 - 4830*ep^4*mtt^2*mWW^6*s^3 - 3108*ep^5*mtt^2*mWW^6*s^3 - 4*mtt*mWW^7*s^3 - 81*ep*mtt*mWW^7*s^3 + 71*ep^2*mtt*mWW^7*s^3 + 1068*ep^3*mtt*mWW^7*s^3 + 6290*ep^4*mtt*mWW^7*s^3 + 5996*ep^5*mtt*mWW^7*s^3 + 18*ep*mWW^8*s^3 + 64*ep^2*mWW^8*s^3 - 248*ep^3*mWW^8*s^3 - 1592*ep^4*mWW^8*s^3 - 1712*ep^5*mWW^8*s^3 - 340*ep^3*mtt^6*mWW*s^4 - 1500*ep^4*mtt^6*mWW*s^4 - 1640*ep^5*mtt^6*mWW*s^4 - 10*ep*mtt^5*mWW^2*s^4 - 468*ep^2*mtt^5*mWW^2*s^4 + 366*ep^3*mtt^5*mWW^2*s^4 + 7608*ep^4*mtt^5*mWW^2*s^4 + 10168*ep^5*mtt^5*mWW^2*s^4 - 18*mtt^4*mWW^3*s^4 - 69*ep*mtt^4*mWW^3*s^4 + 1691*ep^2*mtt^4*mWW^3*s^4 + 1924*ep^3*mtt^4*mWW^3*s^4 - 13476*ep^4*mtt^4*mWW^3*s^4 - 22272*ep^5*mtt^4*mWW^3*s^4 + 42*mtt^3*mWW^4*s^4 + 116*ep*mtt^3*mWW^4*s^4 - 1935*ep^2*mtt^3*mWW^4*s^4 - 1871*ep^3*mtt^3*mWW^4*s^4 + 9034*ep^4*mtt^3*mWW^4*s^4 + 17288*ep^5*mtt^3*mWW^4*s^4 - 32*mtt^2*mWW^5*s^4 + 7*ep*mtt^2*mWW^5*s^4 + 789*ep^2*mtt^2*mWW^5*s^4 - 984*ep^3*mtt^2*mWW^5*s^4 - 5126*ep^4*mtt^2*mWW^5*s^4 - 5852*ep^5*mtt^2*mWW^5*s^4 + 8*mtt*mWW^6*s^4 - 32*ep*mtt*mWW^6*s^4 - 199*ep^2*mtt*mWW^6*s^4 + 703*ep^3*mtt*mWW^6*s^4 + 6422*ep^4*mtt*mWW^6*s^4 + 5720*ep^5*mtt*mWW^6*s^4 + 20*ep*mWW^7*s^4 + 58*ep^2*mWW^7*s^4 - 406*ep^3*mWW^7*s^4 - 1938*ep^4*mWW^7*s^4 - 1876*ep^5*mWW^7*s^4 + 296*ep^3*mtt^5*mWW*s^5 + 1248*ep^4*mtt^5*mWW*s^5 + 1312*ep^5*mtt^5*mWW*s^5 + 18*ep*mtt^4*mWW^2*s^5 + 306*ep^2*mtt^4*mWW^2*s^5 - 618*ep^3*mtt^4*mWW^2*s^5 - 5882*ep^4*mtt^4*mWW^2*s^5 - 7132*ep^5*mtt^4*mWW^2*s^5 + 14*mtt^3*mWW^3*s^5 - 5*ep*mtt^3*mWW^3*s^5 - 985*ep^2*mtt^3*mWW^3*s^5 - 358*ep^3*mtt^3*mWW^3*s^5 + 8554*ep^4*mtt^3*mWW^3*s^5 + 12308*ep^5*mtt^3*mWW^3*s^5 - 26*mtt^2*mWW^4*s^5 + 16*ep*mtt^2*mWW^4*s^5 + 938*ep^2*mtt^2*mWW^4*s^5 + 500*ep^3*mtt^2*mWW^4*s^5 - 4486*ep^4*mtt^2*mWW^4*s^5 - 6908*ep^5*mtt^2*mWW^4*s^5 + 12*mtt*mWW^5*s^5 - 3*ep*mtt*mWW^5*s^5 - 341*ep^2*mtt*mWW^5*s^5 - 318*ep^3*mtt*mWW^5*s^5 + 2342*ep^4*mtt*mWW^5*s^5 + 2508*ep^5*mtt*mWW^5*s^5 + 6*ep*mWW^6*s^5 - 14*ep^2*mWW^6*s^5 - 142*ep^3*mWW^6*s^5 - 240*ep^4*mWW^6*s^5 - 40*ep^5*mWW^6*s^5 - 132*ep^3*mtt^4*mWW*s^6 - 540*ep^4*mtt^4*mWW*s^6 - 552*ep^5*mtt^4*mWW*s^6 - 14*ep*mtt^3*mWW^2*s^6 - 119*ep^2*mtt^3*mWW^2*s^6 + 307*ep^3*mtt^3*mWW^2*s^6 + 2254*ep^4*mtt^3*mWW^2*s^6 + 2552*ep^5*mtt^3*mWW^2*s^6 - 4*mtt^2*mWW^3*s^6 + 20*ep*mtt^2*mWW^3*s^6 + 280*ep^2*mtt^2*mWW^3*s^6 + 8*ep^3*mtt^2*mWW^3*s^6 - 2178*ep^4*mtt^2*mWW^3*s^6 - 2876*ep^5*mtt^2*mWW^3*s^6 + 4*mtt*mWW^4*s^6 - 8*ep*mtt*mWW^4*s^6 - 185*ep^2*mtt*mWW^4*s^6 - 289*ep^3*mtt*mWW^4*s^6 + 514*ep^4*mtt*mWW^4*s^6 + 848*ep^5*mtt*mWW^4*s^6 + 2*ep*mWW^5*s^6 - 8*ep^2*mWW^5*s^6 + 74*ep^3*mWW^5*s^6 + 462*ep^4*mWW^5*s^6 + 540*ep^5*mWW^5*s^6 + 24*ep^3*mtt^3*mWW*s^7 + 96*ep^4*mtt^3*mWW*s^7 + 96*ep^5*mtt^3*mWW*s^7 + 4*ep*mtt^2*mWW^2*s^7 + 22*ep^2*mtt^2*mWW^2*s^7 - 54*ep^3*mtt^2*mWW^2*s^7 - 352*ep^4*mtt^2*mWW^2*s^7 - 376*ep^5*mtt^2*mWW^2*s^7 - 4*ep*mtt*mWW^3*s^7 - 24*ep^2*mtt*mWW^3*s^7 - 12*ep^3*mtt*mWW^3*s^7 + 112*ep^4*mtt*mWW^3*s^7 + 144*ep^5*mtt*mWW^3*s^7 + 2*ep^2*mWW^4*s^7 + 42*ep^3*mWW^4*s^7 + 144*ep^4*mWW^4*s^7 + 136*ep^5*mWW^4*s^7 + 8*ep^3*mtt^10*t + 24*ep^4*mtt^10*t + 16*ep^5*mtt^10*t + 20*ep^2*mtt^9*mWW*t + 8*ep^3*mtt^9*mWW*t - 108*ep^4*mtt^9*mWW*t - 88*ep^5*mtt^9*mWW*t + 12*ep*mtt^8*mWW^2*t - 92*ep^2*mtt^8*mWW^2*t - 292*ep^3*mtt^8*mWW^2*t - 124*ep^4*mtt^8*mWW^2*t - 8*ep^5*mtt^8*mWW^2*t - 60*ep*mtt^7*mWW^3*t + 160*ep^2*mtt^7*mWW^3*t + 1084*ep^3*mtt^7*mWW^3*t + 1448*ep^4*mtt^7*mWW^3*t + 800*ep^5*mtt^7*mWW^3*t + 120*ep*mtt^6*mWW^4*t - 104*ep^2*mtt^6*mWW^4*t - 1864*ep^3*mtt^6*mWW^4*t - 3408*ep^4*mtt^6*mWW^4*t - 2112*ep^5*mtt^6*mWW^4*t - 120*ep*mtt^5*mWW^5*t - 44*ep^2*mtt^5*mWW^5*t + 1728*ep^3*mtt^5*mWW^5*t + 4068*ep^4*mtt^5*mWW^5*t + 2792*ep^5*mtt^5*mWW^5*t + 60*ep*mtt^4*mWW^6*t + 116*ep^2*mtt^4*mWW^6*t - 852*ep^3*mtt^4*mWW^6*t - 2780*ep^4*mtt^4*mWW^6*t - 2184*ep^5*mtt^4*mWW^6*t - 12*ep*mtt^3*mWW^7*t - 72*ep^2*mtt^3*mWW^7*t + 188*ep^3*mtt^3*mWW^7*t + 1056*ep^4*mtt^3*mWW^7*t + 976*ep^5*mtt^3*mWW^7*t + 16*ep^2*mtt^2*mWW^8*t - 8*ep^3*mtt^2*mWW^8*t - 176*ep^4*mtt^2*mWW^8*t - 192*ep^5*mtt^2*mWW^8*t - 40*ep^3*mtt^9*s*t - 120*ep^4*mtt^9*s*t - 80*ep^5*mtt^9*s*t - 116*ep^2*mtt^8*mWW*s*t - 124*ep^3*mtt^8*mWW*s*t + 376*ep^4*mtt^8*mWW*s*t + 320*ep^5*mtt^8*mWW*s*t - 60*ep*mtt^7*mWW^2*s*t + 488*ep^2*mtt^7*mWW^2*s*t + 1550*ep^3*mtt^7*mWW^2*s*t + 874*ep^4*mtt^7*mWW^2*s*t + 412*ep^5*mtt^7*mWW^2*s*t - 8*mtt^6*mWW^3*s*t + 284*ep*mtt^6*mWW^3*s*t - 738*ep^2*mtt^6*mWW^3*s*t - 4432*ep^3*mtt^6*mWW^3*s*t - 5146*ep^4*mtt^6*mWW^3*s*t - 3268*ep^5*mtt^6*mWW^3*s*t + 32*mtt^5*mWW^4*s*t - 544*ep*mtt^5*mWW^4*s*t + 382*ep^2*mtt^5*mWW^4*s*t + 6206*ep^3*mtt^5*mWW^4*s*t + 8708*ep^4*mtt^5*mWW^4*s*t + 5376*ep^5*mtt^5*mWW^4*s*t - 48*mtt^4*mWW^5*s*t + 512*ep*mtt^4*mWW^5*s*t + 224*ep^2*mtt^4*mWW^5*s*t - 4720*ep^3*mtt^4*mWW^5*s*t - 7796*ep^4*mtt^4*mWW^5*s*t - 4648*ep^5*mtt^4*mWW^5*s*t + 32*mtt^3*mWW^6*s*t - 212*ep*mtt^3*mWW^6*s*t - 492*ep^2*mtt^3*mWW^6*s*t + 1730*ep^3*mtt^3*mWW^6*s*t + 5218*ep^4*mtt^3*mWW^6*s*t + 3996*ep^5*mtt^3*mWW^6*s*t - 8*mtt^2*mWW^7*s*t + 4*ep*mtt^2*mWW^7*s*t + 382*ep^2*mtt^2*mWW^7*s*t - 88*ep^3*mtt^2*mWW^7*s*t - 3330*ep^4*mtt^2*mWW^7*s*t - 3572*ep^5*mtt^2*mWW^7*s*t + 16*ep*mtt*mWW^8*s*t - 154*ep^2*mtt*mWW^8*s*t - 70*ep^3*mtt*mWW^8*s*t + 1480*ep^4*mtt*mWW^8*s*t + 1752*ep^5*mtt*mWW^8*s*t + 24*ep^2*mWW^9*s*t - 12*ep^3*mWW^9*s*t - 264*ep^4*mWW^9*s*t - 288*ep^5*mWW^9*s*t + 80*ep^3*mtt^8*s^2*t + 240*ep^4*mtt^8*s^2*t + 160*ep^5*mtt^8*s^2*t + 273*ep^2*mtt^7*mWW*s^2*t + 435*ep^3*mtt^7*mWW*s^2*t - 404*ep^4*mtt^7*mWW*s^2*t - 364*ep^5*mtt^7*mWW*s^2*t + 2*mtt^6*mWW^2*s^2*t + 123*ep*mtt^6*mWW^2*s^2*t - 1029*ep^2*mtt^6*mWW^2*s^2*t - 3216*ep^3*mtt^6*mWW^2*s^2*t - 2588*ep^4*mtt^6*mWW^2*s^2*t - 2168*ep^5*mtt^6*mWW^2*s^2*t + 18*mtt^5*mWW^3*s^2*t - 472*ep*mtt^5*mWW^3*s^2*t + 1084*ep^2*mtt^5*mWW^3*s^2*t + 6048*ep^3*mtt^5*mWW^3*s^2*t + 10556*ep^4*mtt^5*mWW^3*s^2*t + 11032*ep^5*mtt^5*mWW^3*s^2*t - 70*mtt^4*mWW^4*s^2*t + 620*ep*mtt^4*mWW^4*s^2*t + 498*ep^2*mtt^4*mWW^4*s^2*t - 3762*ep^3*mtt^4*mWW^4*s^2*t - 16952*ep^4*mtt^4*mWW^4*s^2*t - 20040*ep^5*mtt^4*mWW^4*s^2*t + 82*mtt^3*mWW^5*s^2*t - 224*ep*mtt^3*mWW^5*s^2*t - 2009*ep^2*mtt^3*mWW^5*s^2*t - 849*ep^3*mtt^3*mWW^5*s^2*t + 14932*ep^4*mtt^3*mWW^5*s^2*t + 17764*ep^5*mtt^3*mWW^5*s^2*t - 36*mtt^2*mWW^6*s^2*t - 141*ep*mtt^2*mWW^6*s^2*t + 1709*ep^2*mtt^2*mWW^6*s^2*t + 1664*ep^3*mtt^2*mWW^6*s^2*t - 7676*ep^4*mtt^2*mWW^6*s^2*t - 7688*ep^5*mtt^2*mWW^6*s^2*t + 4*mtt*mWW^7*s^2*t + 96*ep*mtt*mWW^7*s^2*t - 540*ep^2*mtt*mWW^7*s^2*t - 362*ep^3*mtt*mWW^7*s^2*t + 2020*ep^4*mtt*mWW^7*s^2*t + 1360*ep^5*mtt*mWW^7*s^2*t - 2*ep*mWW^8*s^2*t + 14*ep^2*mWW^8*s^2*t - 38*ep^3*mWW^8*s^2*t - 128*ep^4*mWW^8*s^2*t - 56*ep^5*mWW^8*s^2*t - 80*ep^3*mtt^7*s^3*t - 240*ep^4*mtt^7*s^3*t - 160*ep^5*mtt^7*s^3*t - 2*ep*mtt^6*mWW*s^3*t - 338*ep^2*mtt^6*mWW*s^3*t - 646*ep^3*mtt^6*mWW*s^3*t + 80*ep^4*mtt^6*mWW*s^3*t + 72*ep^5*mtt^6*mWW*s^3*t - 6*mtt^5*mWW^2*s^3*t - 127*ep*mtt^5*mWW^2*s^3*t + 1083*ep^2*mtt^5*mWW^2*s^3*t + 3288*ep^3*mtt^5*mWW^2*s^3*t + 3924*ep^4*mtt^5*mWW^2*s^3*t + 4080*ep^5*mtt^5*mWW^2*s^3*t - 14*mtt^4*mWW^3*s^3*t + 326*ep*mtt^4*mWW^3*s^3*t - 334*ep^2*mtt^4*mWW^3*s^3*t - 2768*ep^3*mtt^4*mWW^3*s^3*t - 14508*ep^4*mtt^4*mWW^3*s^3*t - 18328*ep^5*mtt^4*mWW^3*s^3*t + 58*mtt^3*mWW^4*s^3*t - 130*ep*mtt^3*mWW^4*s^3*t - 2096*ep^2*mtt^3*mWW^4*s^3*t - 3018*ep^3*mtt^3*mWW^4*s^3*t + 20510*ep^4*mtt^3*mWW^4*s^3*t + 27412*ep^5*mtt^3*mWW^4*s^3*t - 50*mtt^2*mWW^5*s^3*t - 198*ep*mtt^2*mWW^5*s^3*t + 2608*ep^2*mtt^2*mWW^5*s^3*t + 4172*ep^3*mtt^2*mWW^5*s^3*t - 10314*ep^4*mtt^2*mWW^5*s^3*t - 12660*ep^5*mtt^2*mWW^5*s^3*t + 12*mtt*mWW^6*s^3*t + 145*ep*mtt*mWW^6*s^3*t - 915*ep^2*mtt*mWW^6*s^3*t - 1102*ep^3*mtt*mWW^6*s^3*t - 298*ep^4*mtt*mWW^6*s^3*t - 1396*ep^5*mtt*mWW^6*s^3*t - 14*ep*mWW^7*s^3*t - 8*ep^2*mWW^7*s^3*t + 154*ep^3*mWW^7*s^3*t + 846*ep^4*mWW^7*s^3*t + 980*ep^5*mWW^7*s^3*t + 40*ep^3*mtt^6*s^4*t + 120*ep^4*mtt^6*s^4*t + 80*ep^5*mtt^6*s^4*t + 6*ep*mtt^5*mWW*s^4*t + 240*ep^2*mtt^5*mWW*s^4*t + 450*ep^3*mtt^5*mWW*s^4*t + 4*ep^4*mtt^5*mWW*s^4*t + 32*ep^5*mtt^5*mWW*s^4*t + 6*mtt^4*mWW^2*s^4*t + 71*ep*mtt^4*mWW^2*s^4*t - 567*ep^2*mtt^4*mWW^2*s^4*t - 1760*ep^3*mtt^4*mWW^2*s^4*t - 3332*ep^4*mtt^4*mWW^2*s^4*t - 3424*ep^5*mtt^4*mWW^2*s^4*t + 6*mtt^3*mWW^3*s^4*t - 90*ep*mtt^3*mWW^3*s^4*t - 441*ep^2*mtt^3*mWW^3*s^4*t - 137*ep^3*mtt^3*mWW^3*s^4*t + 10920*ep^4*mtt^3*mWW^3*s^4*t + 12764*ep^5*mtt^3*mWW^3*s^4*t - 24*mtt^2*mWW^4*s^4*t - 39*ep*mtt^2*mWW^4*s^4*t + 1511*ep^2*mtt^2*mWW^4*s^4*t + 2422*ep^3*mtt^2*mWW^4*s^4*t - 8124*ep^4*mtt^2*mWW^4*s^4*t - 9280*ep^5*mtt^2*mWW^4*s^4*t + 12*mtt*mWW^5*s^4*t + 30*ep*mtt*mWW^5*s^4*t - 681*ep^2*mtt*mWW^5*s^4*t - 715*ep^3*mtt*mWW^5*s^4*t - 1964*ep^4*mtt*mWW^5*s^4*t - 3124*ep^5*mtt*mWW^5*s^4*t - 10*ep*mWW^6*s^4*t + 2*ep^2*mWW^6*s^4*t + 308*ep^3*mWW^6*s^4*t + 1352*ep^4*mWW^6*s^4*t + 1416*ep^5*mWW^6*s^4*t - 8*ep^3*mtt^5*s^5*t - 24*ep^4*mtt^5*s^5*t - 16*ep^5*mtt^5*s^5*t - 6*ep*mtt^4*mWW*s^5*t - 102*ep^2*mtt^4*mWW*s^5*t - 132*ep^3*mtt^4*mWW*s^5*t + 176*ep^4*mtt^4*mWW*s^5*t + 160*ep^5*mtt^4*mWW*s^5*t - 2*mtt^3*mWW^2*s^5*t - 25*ep*mtt^3*mWW^2*s^5*t + 117*ep^2*mtt^3*mWW^2*s^5*t + 526*ep^3*mtt^3*mWW^2*s^5*t + 1586*ep^4*mtt^3*mWW^2*s^5*t + 1220*ep^5*mtt^3*mWW^2*s^5*t - 2*mtt^2*mWW^3*s^5*t + 20*ep*mtt^2*mWW^3*s^5*t + 260*ep^2*mtt^2*mWW^3*s^5*t + 128*ep^3*mtt^2*mWW^3*s^5*t - 3050*ep^4*mtt^2*mWW^3*s^5*t - 2564*ep^5*mtt^2*mWW^3*s^5*t + 4*mtt*mWW^4*s^5*t - 23*ep*mtt*mWW^4*s^5*t - 187*ep^2*mtt*mWW^4*s^5*t - 58*ep^3*mtt*mWW^4*s^5*t - 1050*ep^4*mtt*mWW^4*s^5*t - 1716*ep^5*mtt*mWW^4*s^5*t + 2*ep*mWW^5*s^5*t + 8*ep^2*mWW^5*s^5*t + 184*ep^3*mWW^5*s^5*t + 826*ep^4*mWW^5*s^5*t + 868*ep^5*mWW^5*s^5*t + 2*ep*mtt^3*mWW*s^6*t + 27*ep^2*mtt^3*mWW*s^6*t + 11*ep^3*mtt^3*mWW*s^6*t - 164*ep^4*mtt^3*mWW*s^6*t - 188*ep^5*mtt^3*mWW*s^6*t + 6*ep*mtt^2*mWW^2*s^6*t - 4*ep^2*mtt^2*mWW^2*s^6*t - 100*ep^3*mtt^2*mWW^2*s^6*t - 308*ep^4*mtt^2*mWW^2*s^6*t - 64*ep^5*mtt^2*mWW^2*s^6*t - 8*ep*mtt*mWW^3*s^6*t + 9*ep^2*mtt*mWW^3*s^6*t + 79*ep^3*mtt*mWW^3*s^6*t - 212*ep^4*mtt*mWW^3*s^6*t - 428*ep^5*mtt*mWW^3*s^6*t + 42*ep^3*mWW^4*s^6*t + 172*ep^4*mWW^4*s^6*t + 168*ep^5*mWW^4*s^6*t - 4*ep^2*mtt^2*mWW*s^7*t - 2*ep^3*mtt^2*mWW*s^7*t + 40*ep^4*mtt^2*mWW*s^7*t + 56*ep^5*mtt^2*mWW*s^7*t + 4*ep^2*mtt*mWW^2*s^7*t + 4*ep^3*mtt*mWW^2*s^7*t - 32*ep^4*mtt*mWW^2*s^7*t - 48*ep^5*mtt*mWW^2*s^7*t - 2*ep^3*mWW^3*s^7*t - 8*ep^4*mWW^3*s^7*t - 8*ep^5*mWW^3*s^7*t + 8*ep^3*mtt^8*mWW*t^2 + 32*ep^4*mtt^8*mWW*t^2 + 32*ep^5*mtt^8*mWW*t^2 + 8*ep^2*mtt^7*mWW^2*t^2 - 40*ep^3*mtt^7*mWW^2*t^2 - 256*ep^4*mtt^7*mWW^2*t^2 - 288*ep^5*mtt^7*mWW^2*t^2 - 40*ep^2*mtt^6*mWW^3*t^2 + 80*ep^3*mtt^6*mWW^3*t^2 + 800*ep^4*mtt^6*mWW^3*t^2 + 960*ep^5*mtt^6*mWW^3*t^2 + 80*ep^2*mtt^5*mWW^4*t^2 - 80*ep^3*mtt^5*mWW^4*t^2 - 1280*ep^4*mtt^5*mWW^4*t^2 - 1600*ep^5*mtt^5*mWW^4*t^2 - 80*ep^2*mtt^4*mWW^5*t^2 + 40*ep^3*mtt^4*mWW^5*t^2 + 1120*ep^4*mtt^4*mWW^5*t^2 + 1440*ep^5*mtt^4*mWW^5*t^2 + 40*ep^2*mtt^3*mWW^6*t^2 - 8*ep^3*mtt^3*mWW^6*t^2 - 512*ep^4*mtt^3*mWW^6*t^2 - 672*ep^5*mtt^3*mWW^6*t^2 - 8*ep^2*mtt^2*mWW^7*t^2 + 96*ep^4*mtt^2*mWW^7*t^2 + 128*ep^5*mtt^2*mWW^7*t^2 + 2*ep^2*mtt^7*mWW*s*t^2 - 14*ep^3*mtt^7*mWW*s*t^2 - 80*ep^4*mtt^7*mWW*s*t^2 - 88*ep^5*mtt^7*mWW*s*t^2 + 4*mtt^6*mWW^2*s*t^2 - 10*ep*mtt^6*mWW^2*s*t^2 - 96*ep^2*mtt^6*mWW^2*s*t^2 + 106*ep^3*mtt^6*mWW^2*s*t^2 + 936*ep^4*mtt^6*mWW^2*s*t^2 + 968*ep^5*mtt^6*mWW^2*s*t^2 - 16*mtt^5*mWW^3*s*t^2 + 34*ep*mtt^5*mWW^3*s*t^2 + 394*ep^2*mtt^5*mWW^3*s*t^2 - 224*ep^3*mtt^5*mWW^3*s*t^2 - 3256*ep^4*mtt^5*mWW^3*s*t^2 - 3520*ep^5*mtt^5*mWW^3*s*t^2 + 24*mtt^4*mWW^4*s*t^2 - 36*ep*mtt^4*mWW^4*s*t^2 - 668*ep^2*mtt^4*mWW^4*s*t^2 + 116*ep^3*mtt^4*mWW^4*s*t^2 + 5408*ep^4*mtt^4*mWW^4*s*t^2 + 6352*ep^5*mtt^4*mWW^4*s*t^2 - 16*mtt^3*mWW^5*s*t^2 + 4*ep*mtt^3*mWW^5*s*t^2 + 582*ep^2*mtt^3*mWW^5*s*t^2 + 146*ep^3*mtt^3*mWW^5*s*t^2 - 4992*ep^4*mtt^3*mWW^5*s*t^2 - 6488*ep^5*mtt^3*mWW^5*s*t^2 + 4*mtt^2*mWW^6*s*t^2 + 14*ep*mtt^2*mWW^6*s*t^2 - 280*ep^2*mtt^2*mWW^6*s*t^2 - 190*ep^3*mtt^2*mWW^6*s*t^2 + 2728*ep^4*mtt^2*mWW^6*s*t^2 + 3880*ep^5*mtt^2*mWW^6*s*t^2 - 6*ep*mtt*mWW^7*s*t^2 + 78*ep^2*mtt*mWW^7*s*t^2 + 60*ep^3*mtt*mWW^7*s*t^2 - 888*ep^4*mtt*mWW^7*s*t^2 - 1296*ep^5*mtt*mWW^7*s*t^2 - 12*ep^2*mWW^8*s*t^2 + 144*ep^4*mWW^8*s*t^2 + 192*ep^5*mWW^8*s*t^2 - 4*ep*mtt^6*mWW*s^2*t^2 - 12*ep^2*mtt^6*mWW*s^2*t^2 + 22*ep^3*mtt^6*mWW*s^2*t^2 + 104*ep^4*mtt^6*mWW*s^2*t^2 + 88*ep^5*mtt^6*mWW*s^2*t^2 - 12*mtt^5*mWW^2*s^2*t^2 + 42*ep*mtt^5*mWW^2*s^2*t^2 + 282*ep^2*mtt^5*mWW^2*s^2*t^2 - 180*ep^3*mtt^5*mWW^2*s^2*t^2 - 1800*ep^4*mtt^5*mWW^2*s^2*t^2 - 1680*ep^5*mtt^5*mWW^2*s^2*t^2 + 36*mtt^4*mWW^3*s^2*t^2 - 80*ep*mtt^4*mWW^3*s^2*t^2 - 890*ep^2*mtt^4*mWW^3*s^2*t^2 + 168*ep^3*mtt^4*mWW^3*s^2*t^2 + 5912*ep^4*mtt^4*mWW^3*s^2*t^2 + 6464*ep^5*mtt^4*mWW^3*s^2*t^2 - 36*mtt^3*mWW^4*s^2*t^2 + 28*ep*mtt^3*mWW^4*s^2*t^2 + 1128*ep^2*mtt^3*mWW^4*s^2*t^2 + 344*ep^3*mtt^3*mWW^4*s^2*t^2 - 8384*ep^4*mtt^3*mWW^4*s^2*t^2 - 10720*ep^5*mtt^3*mWW^4*s^2*t^2 + 12*mtt^2*mWW^5*s^2*t^2 + 36*ep*mtt^2*mWW^5*s^2*t^2 - 684*ep^2*mtt^2*mWW^5*s^2*t^2 - 570*ep^3*mtt^2*mWW^5*s^2*t^2 + 6120*ep^4*mtt^2*mWW^5*s^2*t^2 + 8856*ep^5*mtt^2*mWW^5*s^2*t^2 - 22*ep*mtt*mWW^6*s^2*t^2 + 206*ep^2*mtt*mWW^6*s^2*t^2 + 204*ep^3*mtt*mWW^6*s^2*t^2 - 2360*ep^4*mtt*mWW^6*s^2*t^2 - 3536*ep^5*mtt*mWW^6*s^2*t^2 - 30*ep^2*mWW^7*s^2*t^2 + 12*ep^3*mWW^7*s^2*t^2 + 408*ep^4*mWW^7*s^2*t^2 + 528*ep^5*mWW^7*s^2*t^2 + 12*ep*mtt^5*mWW*s^3*t^2 + 28*ep^2*mtt^5*mWW*s^3*t^2 - 60*ep^3*mtt^5*mWW*s^3*t^2 - 192*ep^4*mtt^5*mWW*s^3*t^2 - 112*ep^5*mtt^5*mWW*s^3*t^2 + 12*mtt^4*mWW^2*s^3*t^2 - 54*ep*mtt^4*mWW^2*s^3*t^2 - 354*ep^2*mtt^4*mWW^2*s^3*t^2 + 156*ep^3*mtt^4*mWW^2*s^3*t^2 + 2184*ep^4*mtt^4*mWW^2*s^3*t^2 + 2160*ep^5*mtt^4*mWW^2*s^3*t^2 - 24*mtt^3*mWW^3*s^3*t^2 + 42*ep*mtt^3*mWW^3*s^3*t^2 + 796*ep^2*mtt^3*mWW^3*s^3*t^2 + 234*ep^3*mtt^3*mWW^3*s^3*t^2 - 5352*ep^4*mtt^3*mWW^3*s^3*t^2 - 6712*ep^5*mtt^3*mWW^3*s^3*t^2 + 12*mtt^2*mWW^4*s^3*t^2 + 30*ep*mtt^2*mWW^4*s^3*t^2 - 668*ep^2*mtt^2*mWW^4*s^3*t^2 - 670*ep^3*mtt^2*mWW^4*s^3*t^2 + 5336*ep^4*mtt^2*mWW^4*s^3*t^2 + 7912*ep^5*mtt^2*mWW^4*s^3*t^2 - 30*ep*mtt*mWW^5*s^3*t^2 + 224*ep^2*mtt*mWW^5*s^3*t^2 + 314*ep^3*mtt*mWW^5*s^3*t^2 - 2392*ep^4*mtt*mWW^5*s^3*t^2 - 3768*ep^5*mtt*mWW^5*s^3*t^2 - 26*ep^2*mWW^6*s^3*t^2 + 26*ep^3*mWW^6*s^3*t^2 + 416*ep^4*mWW^6*s^3*t^2 + 520*ep^5*mWW^6*s^3*t^2 - 12*ep*mtt^4*mWW*s^4*t^2 - 32*ep^2*mtt^4*mWW*s^4*t^2 + 68*ep^3*mtt^4*mWW*s^4*t^2 + 272*ep^4*mtt^4*mWW*s^4*t^2 + 208*ep^5*mtt^4*mWW*s^4*t^2 - 4*mtt^3*mWW^2*s^4*t^2 + 22*ep*mtt^3*mWW^2*s^4*t^2 + 210*ep^2*mtt^3*mWW^2*s^4*t^2 + 8*ep^3*mtt^3*mWW^2*s^4*t^2 - 1464*ep^4*mtt^3*mWW^2*s^4*t^2 - 1760*ep^5*mtt^3*mWW^2*s^4*t^2 + 4*mtt^2*mWW^3*s^4*t^2 + 8*ep*mtt^2*mWW^3*s^4*t^2 - 298*ep^2*mtt^2*mWW^3*s^4*t^2 - 334*ep^3*mtt^2*mWW^3*s^4*t^2 + 2176*ep^4*mtt^2*mWW^3*s^4*t^2 + 3304*ep^5*mtt^2*mWW^3*s^4*t^2 - 18*ep*mtt*mWW^4*s^4*t^2 + 130*ep^2*mtt*mWW^4*s^4*t^2 + 244*ep^3*mtt*mWW^4*s^4*t^2 - 1160*ep^4*mtt*mWW^4*s^4*t^2 - 1968*ep^5*mtt*mWW^4*s^4*t^2 - 10*ep^2*mWW^5*s^4*t^2 + 14*ep^3*mWW^5*s^4*t^2 + 176*ep^4*mWW^5*s^4*t^2 + 216*ep^5*mWW^5*s^4*t^2 + 4*ep*mtt^3*mWW*s^5*t^2 + 18*ep^2*mtt^3*mWW*s^5*t^2 - 22*ep^3*mtt^3*mWW*s^5*t^2 - 176*ep^4*mtt^3*mWW*s^5*t^2 - 184*ep^5*mtt^3*mWW*s^5*t^2 - 54*ep^2*mtt^2*mWW^2*s^5*t^2 - 54*ep^3*mtt^2*mWW^2*s^5*t^2 + 432*ep^4*mtt^2*mWW^2*s^5*t^2 + 648*ep^5*mtt^2*mWW^2*s^5*t^2 - 4*ep*mtt*mWW^3*s^5*t^2 + 38*ep^2*mtt*mWW^3*s^5*t^2 + 78*ep^3*mtt*mWW^3*s^5*t^2 - 272*ep^4*mtt*mWW^3*s^5*t^2 - 488*ep^5*mtt*mWW^3*s^5*t^2 - 2*ep^2*mWW^4*s^5*t^2 - 2*ep^3*mWW^4*s^5*t^2 + 16*ep^4*mWW^4*s^5*t^2 + 24*ep^5*mWW^4*s^5*t^2 - 4*ep^2*mtt^2*mWW*s^6*t^2 - 2*ep^3*mtt^2*mWW*s^6*t^2 + 40*ep^4*mtt^2*mWW*s^6*t^2 + 56*ep^5*mtt^2*mWW*s^6*t^2 + 4*ep^2*mtt*mWW^2*s^6*t^2 + 4*ep^3*mtt*mWW^2*s^6*t^2 - 32*ep^4*mtt*mWW^2*s^6*t^2 - 48*ep^5*mtt*mWW^2*s^6*t^2 - 2*ep^3*mWW^3*s^6*t^2 - 8*ep^4*mWW^3*s^6*t^2 - 8*ep^5*mWW^3*s^6*t^2)/(16*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*s*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*ep^2*mtt^9*mWW + 12*ep^3*mtt^9*mWW + 8*ep^4*mtt^9*mWW - 8*ep*mtt^8*mWW^2 - 96*ep^2*mtt^8*mWW^2 - 240*ep^3*mtt^8*mWW^2 - 160*ep^4*mtt^8*mWW^2 - 12*mtt^7*mWW^3 + 4*ep*mtt^7*mWW^3 + 480*ep^2*mtt^7*mWW^3 + 1288*ep^3*mtt^7*mWW^3 + 880*ep^4*mtt^7*mWW^3 + 48*mtt^6*mWW^4 + 48*ep*mtt^6*mWW^4 - 1056*ep^2*mtt^6*mWW^4 - 2864*ep^3*mtt^6*mWW^4 - 1888*ep^4*mtt^6*mWW^4 - 72*mtt^5*mWW^5 - 88*ep*mtt^5*mWW^5 + 1188*ep^2*mtt^5*mWW^5 + 3084*ep^3*mtt^5*mWW^5 + 1864*ep^4*mtt^5*mWW^5 + 48*mtt^4*mWW^6 + 56*ep*mtt^4*mWW^6 - 672*ep^2*mtt^4*mWW^6 - 1600*ep^3*mtt^4*mWW^6 - 832*ep^4*mtt^4*mWW^6 - 12*mtt^3*mWW^7 - 12*ep*mtt^3*mWW^7 + 152*ep^2*mtt^3*mWW^7 + 320*ep^3*mtt^3*mWW^7 + 128*ep^4*mtt^3*mWW^7 - 8*ep^2*mtt^8*mWW*s + 32*ep^4*mtt^8*mWW*s + 72*ep*mtt^7*mWW^2*s + 502*ep^2*mtt^7*mWW^2*s + 834*ep^3*mtt^7*mWW^2*s + 236*ep^4*mtt^7*mWW^2*s + 48*mtt^6*mWW^3*s - 160*ep*mtt^6*mWW^3*s - 2492*ep^2*mtt^6*mWW^3*s - 5352*ep^3*mtt^6*mWW^3*s - 2784*ep^4*mtt^6*mWW^3*s - 182*mtt^5*mWW^4*s - 34*ep*mtt^5*mWW^4*s + 5124*ep^2*mtt^5*mWW^4*s + 12828*ep^3*mtt^5*mWW^4*s + 7800*ep^4*mtt^5*mWW^4*s + 260*mtt^4*mWW^5*s + 368*ep*mtt^4*mWW^5*s - 5356*ep^2*mtt^4*mWW^5*s - 15032*ep^3*mtt^4*mWW^5*s - 9856*ep^4*mtt^4*mWW^5*s - 168*mtt^3*mWW^6*s - 380*ep*mtt^3*mWW^6*s + 2882*ep^2*mtt^3*mWW^6*s + 9138*ep^3*mtt^3*mWW^6*s + 6396*ep^4*mtt^3*mWW^6*s + 44*mtt^2*mWW^7*s + 160*ep*mtt^2*mWW^7*s - 688*ep^2*mtt^2*mWW^7*s - 2736*ep^3*mtt^2*mWW^7*s - 2144*ep^4*mtt^2*mWW^7*s - 2*mtt*mWW^8*s - 26*ep*mtt*mWW^8*s + 36*ep^2*mtt*mWW^8*s + 320*ep^3*mtt*mWW^8*s + 320*ep^4*mtt*mWW^8*s - 44*ep^2*mtt^7*mWW*s^2 - 276*ep^3*mtt^7*mWW*s^2 - 376*ep^4*mtt^7*mWW*s^2 + 2*mtt^6*mWW^2*s^2 - 225*ep*mtt^6*mWW^2*s^2 - 939*ep^2*mtt^6*mWW^2*s^2 - 194*ep^3*mtt^6*mWW^2*s^2 + 1536*ep^4*mtt^6*mWW^2*s^2 - 79*mtt^5*mWW^3*s^2 + 640*ep*mtt^5*mWW^3*s^2 + 4881*ep^2*mtt^5*mWW^3*s^2 + 6880*ep^3*mtt^5*mWW^3*s^2 + 580*ep^4*mtt^5*mWW^3*s^2 + 267*mtt^4*mWW^4*s^2 - 474*ep*mtt^4*mWW^4*s^2 - 9205*ep^2*mtt^4*mWW^4*s^2 - 19260*ep^3*mtt^4*mWW^4*s^2 - 9356*ep^4*mtt^4*mWW^4*s^2 - 349*mtt^3*mWW^5*s^2 - 162*ep*mtt^3*mWW^5*s^2 + 8351*ep^2*mtt^3*mWW^5*s^2 + 22740*ep^3*mtt^3*mWW^5*s^2 + 15124*ep^4*mtt^3*mWW^5*s^2 + 205*mtt^2*mWW^6*s^2 + 321*ep*mtt^2*mWW^6*s^2 - 3656*ep^2*mtt^2*mWW^6*s^2 - 12802*ep^3*mtt^2*mWW^6*s^2 - 10180*ep^4*mtt^2*mWW^6*s^2 - 48*mtt*mWW^7*s^2 - 110*ep*mtt*mWW^7*s^2 + 616*ep^2*mtt*mWW^7*s^2 + 3120*ep^3*mtt*mWW^7*s^2 + 2928*ep^4*mtt*mWW^7*s^2 + 2*mWW^8*s^2 + 10*ep*mWW^8*s^2 - 4*ep^2*mWW^8*s^2 - 208*ep^3*mWW^8*s^2 - 256*ep^4*mWW^8*s^2 + 200*ep^2*mtt^6*mWW*s^3 + 960*ep^3*mtt^6*mWW*s^3 + 1120*ep^4*mtt^6*mWW*s^3 - 10*mtt^5*mWW^2*s^3 + 324*ep*mtt^5*mWW^2*s^3 + 606*ep^2*mtt^5*mWW^2*s^3 - 2836*ep^3*mtt^5*mWW^2*s^3 - 5344*ep^4*mtt^5*mWW^2*s^3 + 83*mtt^4*mWW^3*s^3 - 949*ep*mtt^4*mWW^3*s^3 - 4410*ep^2*mtt^4*mWW^3*s^3 - 1152*ep^3*mtt^4*mWW^3*s^3 + 6576*ep^4*mtt^4*mWW^3*s^3 - 211*mtt^3*mWW^4*s^3 + 845*ep*mtt^3*mWW^4*s^3 + 7790*ep^2*mtt^3*mWW^4*s^3 + 12654*ep^3*mtt^3*mWW^4*s^3 + 3052*ep^4*mtt^3*mWW^4*s^3 + 231*mtt^2*mWW^5*s^3 - 67*ep*mtt^2*mWW^5*s^3 - 5958*ep^2*mtt^2*mWW^5*s^3 - 17084*ep^3*mtt^2*mWW^5*s^3 - 12008*ep^4*mtt^2*mWW^5*s^3 - 111*mtt*mWW^6*s^3 - 217*ep*mtt*mWW^6*s^3 + 2020*ep^2*mtt*mWW^6*s^3 + 9050*ep^3*mtt*mWW^6*s^3 + 8316*ep^4*mtt*mWW^6*s^3 + 18*mWW^7*s^3 + 64*ep*mWW^7*s^3 - 248*ep^2*mWW^7*s^3 - 1592*ep^3*mWW^7*s^3 - 1712*ep^4*mWW^7*s^3 - 340*ep^2*mtt^5*mWW*s^4 - 1500*ep^3*mtt^5*mWW*s^4 - 1640*ep^4*mtt^5*mWW*s^4 + 18*mtt^4*mWW^2*s^4 - 220*ep*mtt^4*mWW^2*s^4 + 302*ep^2*mtt^4*mWW^2*s^4 + 5172*ep^3*mtt^4*mWW^2*s^4 + 7088*ep^4*mtt^4*mWW^2*s^4 - 67*mtt^3*mWW^3*s^4 + 605*ep*mtt^3*mWW^3*s^4 + 1546*ep^2*mtt^3*mWW^3*s^4 - 4456*ep^3*mtt^3*mWW^3*s^4 - 9424*ep^4*mtt^3*mWW^3*s^4 + 101*mtt^2*mWW^4*s^4 - 466*ep*mtt^2*mWW^4*s^4 - 2987*ep^2*mtt^2*mWW^4*s^4 - 3074*ep^3*mtt^2*mWW^4*s^4 + 1704*ep^4*mtt^2*mWW^4*s^4 - 72*mtt*mWW^5*s^4 + 7*ep*mtt*mWW^5*s^4 + 1853*ep^2*mtt*mWW^5*s^4 + 5972*ep^3*mtt*mWW^5*s^4 + 4340*ep^4*mtt*mWW^5*s^4 + 20*mWW^6*s^4 + 58*ep*mWW^6*s^4 - 406*ep^2*mWW^6*s^4 - 1938*ep^3*mWW^6*s^4 - 1876*ep^4*mWW^6*s^4 + 296*ep^2*mtt^4*mWW*s^5 + 1248*ep^3*mtt^4*mWW*s^5 + 1312*ep^4*mtt^4*mWW*s^5 - 14*mtt^3*mWW^2*s^5 + 54*ep*mtt^3*mWW^2*s^5 - 666*ep^2*mtt^3*mWW^2*s^5 - 4030*ep^3*mtt^3*mWW^2*s^5 - 4740*ep^4*mtt^3*mWW^2*s^5 + 33*mtt^2*mWW^3*s^5 - 145*ep*mtt^2*mWW^3*s^5 + 236*ep^2*mtt^2*mWW^3*s^5 + 4024*ep^3*mtt^2*mWW^3*s^5 + 5576*ep^4*mtt^2*mWW^3*s^5 - 25*mtt*mWW^4*s^5 + 89*ep*mtt*mWW^4*s^5 + 260*ep^2*mtt*mWW^4*s^5 - 746*ep^3*mtt*mWW^4*s^5 - 1852*ep^4*mtt*mWW^4*s^5 + 6*mWW^5*s^5 - 14*ep*mWW^5*s^5 - 142*ep^2*mWW^5*s^5 - 240*ep^3*mWW^5*s^5 - 40*ep^4*mWW^5*s^5 - 132*ep^2*mtt^3*mWW*s^6 - 540*ep^3*mtt^3*mWW*s^6 - 552*ep^4*mtt^3*mWW*s^6 + 4*mtt^2*mWW^2*s^6 + 5*ep*mtt^2*mWW^2*s^6 + 357*ep^2*mtt^2*mWW^2*s^6 + 1534*ep^3*mtt^2*mWW^2*s^6 + 1616*ep^4*mtt^2*mWW^2*s^6 - 6*mtt*mWW^3*s^6 + 3*ep*mtt*mWW^3*s^6 - 283*ep^2*mtt*mWW^3*s^6 - 1376*ep^3*mtt*mWW^3*s^6 - 1540*ep^4*mtt*mWW^3*s^6 + 2*mWW^4*s^6 - 8*ep*mWW^4*s^6 + 74*ep^2*mWW^4*s^6 + 462*ep^3*mWW^4*s^6 + 540*ep^4*mWW^4*s^6 + 24*ep^2*mtt^2*mWW*s^7 + 96*ep^3*mtt^2*mWW*s^7 + 96*ep^4*mtt^2*mWW*s^7 - 2*ep*mtt*mWW^2*s^7 - 66*ep^2*mtt*mWW^2*s^7 - 240*ep^3*mtt*mWW^2*s^7 - 232*ep^4*mtt*mWW^2*s^7 + 2*ep*mWW^3*s^7 + 42*ep^2*mWW^3*s^7 + 144*ep^3*mWW^3*s^7 + 136*ep^4*mWW^3*s^7 + 8*ep^2*mtt^9*t + 24*ep^3*mtt^9*t + 16*ep^4*mtt^9*t + 20*ep*mtt^8*mWW*t + 16*ep^2*mtt^8*mWW*t - 84*ep^3*mtt^8*mWW*t - 72*ep^4*mtt^8*mWW*t + 12*mtt^7*mWW^2*t - 72*ep*mtt^7*mWW^2*t - 276*ep^2*mtt^7*mWW^2*t - 208*ep^3*mtt^7*mWW^2*t - 80*ep^4*mtt^7*mWW^2*t - 48*mtt^6*mWW^3*t + 88*ep*mtt^6*mWW^3*t + 808*ep^2*mtt^6*mWW^3*t + 1240*ep^3*mtt^6*mWW^3*t + 720*ep^4*mtt^6*mWW^3*t + 72*mtt^5*mWW^4*t - 16*ep*mtt^5*mWW^4*t - 1056*ep^2*mtt^5*mWW^4*t - 2168*ep^3*mtt^5*mWW^4*t - 1392*ep^4*mtt^5*mWW^4*t - 48*mtt^4*mWW^5*t - 60*ep*mtt^4*mWW^5*t + 672*ep^2*mtt^4*mWW^5*t + 1900*ep^3*mtt^4*mWW^5*t + 1400*ep^4*mtt^4*mWW^5*t + 12*mtt^3*mWW^6*t + 56*ep*mtt^3*mWW^6*t - 180*ep^2*mtt^3*mWW^6*t - 880*ep^3*mtt^3*mWW^6*t - 784*ep^4*mtt^3*mWW^6*t - 16*ep*mtt^2*mWW^7*t + 8*ep^2*mtt^2*mWW^7*t + 176*ep^3*mtt^2*mWW^7*t + 192*ep^4*mtt^2*mWW^7*t - 40*ep^2*mtt^8*s*t - 120*ep^3*mtt^8*s*t - 80*ep^4*mtt^8*s*t - 108*ep*mtt^7*mWW*s*t - 164*ep^2*mtt^7*mWW*s*t + 200*ep^3*mtt^7*mWW*s*t + 192*ep^4*mtt^7*mWW*s*t - 44*mtt^6*mWW^2*s*t + 376*ep*mtt^6*mWW^2*s*t + 1498*ep^2*mtt^6*mWW^2*s*t + 1678*ep^3*mtt^6*mWW^2*s*t + 1076*ep^4*mtt^6*mWW^2*s*t + 164*mtt^5*mWW^3*s*t - 490*ep*mtt^5*mWW^3*s*t - 3518*ep^2*mtt^5*mWW^3*s*t - 5736*ep^3*mtt^5*mWW^3*s*t - 3944*ep^4*mtt^5*mWW^3*s*t - 228*mtt^4*mWW^4*s*t + 312*ep*mtt^4*mWW^4*s*t + 3764*ep^2*mtt^4*mWW^4*s*t + 6676*ep^3*mtt^4*mWW^4*s*t + 4440*ep^4*mtt^4*mWW^4*s*t + 140*mtt^3*mWW^5*s*t - 160*ep*mtt^3*mWW^5*s*t - 1852*ep^2*mtt^3*mWW^5*s*t - 2608*ep^3*mtt^3*mWW^5*s*t - 1328*ep^4*mtt^3*mWW^5*s*t - 32*mtt^2*mWW^6*s*t + 136*ep*mtt^2*mWW^6*s*t + 246*ep^2*mtt^2*mWW^6*s*t - 882*ep^3*mtt^2*mWW^6*s*t - 1148*ep^4*mtt^2*mWW^6*s*t - 90*ep*mtt*mWW^7*s*t + 78*ep^2*mtt*mWW^7*s*t + 1056*ep^3*mtt*mWW^7*s*t + 1080*ep^4*mtt*mWW^7*s*t + 24*ep*mWW^8*s*t - 12*ep^2*mWW^8*s*t - 264*ep^3*mWW^8*s*t - 288*ep^4*mWW^8*s*t + 80*ep^2*mtt^7*s^2*t + 240*ep^3*mtt^7*s^2*t + 160*ep^4*mtt^7*s^2*t - 2*mtt^6*mWW*s^2*t + 225*ep*mtt^6*mWW*s^2*t + 525*ep^2*mtt^6*mWW*s^2*t + 188*ep^3*mtt^6*mWW*s^2*t + 108*ep^4*mtt^6*mWW*s^2*t + 67*mtt^5*mWW^2*s^2*t - 748*ep*mtt^5*mWW^2*s^2*t - 3275*ep^2*mtt^5*mWW^2*s^2*t - 5136*ep^3*mtt^5*mWW^2*s^2*t - 4188*ep^4*mtt^5*mWW^2*s^2*t - 225*mtt^4*mWW^3*s^2*t + 958*ep*mtt^4*mWW^3*s^2*t + 6261*ep^2*mtt^4*mWW^3*s^2*t + 12644*ep^3*mtt^4*mWW^3*s^2*t + 11100*ep^4*mtt^4*mWW^3*s^2*t + 295*mtt^3*mWW^4*s^2*t - 642*ep*mtt^3*mWW^4*s^2*t - 5489*ep^2*mtt^3*mWW^4*s^2*t - 12612*ep^3*mtt^3*mWW^4*s^2*t - 11884*ep^4*mtt^3*mWW^4*s^2*t - 175*mtt^2*mWW^5*s^2*t + 291*ep*mtt^2*mWW^5*s^2*t + 2152*ep^2*mtt^2*mWW^5*s^2*t + 5328*ep^3*mtt^2*mWW^5*s^2*t + 5664*ep^4*mtt^2*mWW^5*s^2*t + 42*mtt*mWW^6*s^2*t - 98*ep*mtt*mWW^6*s^2*t - 216*ep^2*mtt*mWW^6*s^2*t - 524*ep^3*mtt*mWW^6*s^2*t - 904*ep^4*mtt*mWW^6*s^2*t - 2*mWW^7*s^2*t + 14*ep*mWW^7*s^2*t - 38*ep^2*mWW^7*s^2*t - 128*ep^3*mWW^7*s^2*t - 56*ep^4*mWW^7*s^2*t - 80*ep^2*mtt^6*s^3*t - 240*ep^3*mtt^6*s^3*t - 160*ep^4*mtt^6*s^3*t + 6*mtt^5*mWW*s^3*t - 222*ep*mtt^5*mWW*s^3*t - 762*ep^2*mtt^5*mWW*s^3*t - 1040*ep^3*mtt^5*mWW*s^3*t - 904*ep^4*mtt^5*mWW*s^3*t - 49*mtt^4*mWW^2*s^3*t + 715*ep*mtt^4*mWW^2*s^3*t + 3598*ep^2*mtt^4*mWW^2*s^3*t + 7548*ep^3*mtt^4*mWW^2*s^3*t + 7048*ep^4*mtt^4*mWW^2*s^3*t + 135*mtt^3*mWW^3*s^3*t - 851*ep*mtt^3*mWW^3*s^3*t - 5602*ep^2*mtt^3*mWW^3*s^3*t - 14880*ep^3*mtt^3*mWW^3*s^3*t - 15088*ep^4*mtt^3*mWW^3*s^3*t - 161*mtt^2*mWW^4*s^3*t + 429*ep*mtt^2*mWW^4*s^3*t + 3948*ep^2*mtt^2*mWW^4*s^3*t + 13506*ep^3*mtt^2*mWW^4*s^3*t + 14668*ep^4*mtt^2*mWW^4*s^3*t + 83*mtt*mWW^5*s^3*t - 63*ep*mtt*mWW^5*s^3*t - 1256*ep^2*mtt*mWW^5*s^3*t - 5740*ep^3*mtt*mWW^5*s^3*t - 6544*ep^4*mtt*mWW^5*s^3*t - 14*mWW^6*s^3*t - 8*ep*mWW^6*s^3*t + 154*ep^2*mWW^6*s^3*t + 846*ep^3*mWW^6*s^3*t + 980*ep^4*mWW^6*s^3*t + 40*ep^2*mtt^5*s^4*t + 120*ep^3*mtt^5*s^4*t + 80*ep^4*mtt^5*s^4*t - 6*mtt^4*mWW*s^4*t + 96*ep*mtt^4*mWW*s^4*t + 534*ep^2*mtt^4*mWW*s^4*t + 1244*ep^3*mtt^4*mWW*s^4*t + 1216*ep^4*mtt^4*mWW*s^4*t + 13*mtt^3*mWW^2*s^4*t - 325*ep*mtt^3*mWW^2*s^4*t - 2050*ep^2*mtt^3*mWW^2*s^4*t - 5720*ep^3*mtt^3*mWW^2*s^4*t - 5808*ep^4*mtt^3*mWW^2*s^4*t - 21*mtt^2*mWW^3*s^4*t + 330*ep*mtt^2*mWW^3*s^4*t + 2583*ep^2*mtt^2*mWW^3*s^4*t + 9200*ep^3*mtt^2*mWW^3*s^4*t + 9796*ep^4*mtt^2*mWW^3*s^4*t + 24*mtt*mWW^4*s^4*t - 87*ep*mtt*mWW^4*s^4*t - 1383*ep^2*mtt*mWW^4*s^4*t - 6372*ep^3*mtt*mWW^4*s^4*t - 6892*ep^4*mtt*mWW^4*s^4*t - 10*mWW^5*s^4*t + 2*ep*mWW^5*s^4*t + 308*ep^2*mWW^5*s^4*t + 1352*ep^3*mWW^5*s^4*t + 1416*ep^4*mWW^5*s^4*t - 8*ep^2*mtt^4*s^5*t - 24*ep^3*mtt^4*s^5*t - 16*ep^4*mtt^4*s^5*t + 2*mtt^3*mWW*s^5*t - 6*ep*mtt^3*mWW*s^5*t - 156*ep^2*mtt^3*mWW*s^5*t - 608*ep^3*mtt^3*mWW*s^5*t - 672*ep^4*mtt^3*mWW*s^5*t + mtt^2*mWW^2*s^5*t + 49*ep*mtt^2*mWW^2*s^5*t + 570*ep^2*mtt^2*mWW^2*s^5*t + 2190*ep^3*mtt^2*mWW^2*s^5*t + 2316*ep^4*mtt^2*mWW^2*s^5*t - 5*mtt*mWW^3*s^5*t - 35*ep*mtt*mWW^3*s^5*t - 574*ep^2*mtt*mWW^3*s^5*t - 2640*ep^3*mtt*mWW^3*s^5*t - 2752*ep^4*mtt*mWW^3*s^5*t + 2*mWW^4*s^5*t + 8*ep*mWW^4*s^5*t + 184*ep^2*mWW^4*s^5*t + 826*ep^3*mWW^4*s^5*t + 868*ep^4*mWW^4*s^5*t - 5*ep*mtt^2*mWW*s^6*t + 5*ep^2*mtt^2*mWW*s^6*t + 92*ep^3*mtt^2*mWW*s^6*t + 124*ep^4*mtt^2*mWW*s^6*t + 5*ep*mtt*mWW^2*s^6*t - 63*ep^2*mtt*mWW^2*s^6*t - 344*ep^3*mtt*mWW^2*s^6*t - 356*ep^4*mtt*mWW^2*s^6*t + 42*ep^2*mWW^3*s^6*t + 172*ep^3*mWW^3*s^6*t + 168*ep^4*mWW^3*s^6*t + 2*ep^2*mtt*mWW*s^7*t + 8*ep^3*mtt*mWW*s^7*t + 8*ep^4*mtt*mWW*s^7*t - 2*ep^2*mWW^2*s^7*t - 8*ep^3*mWW^2*s^7*t - 8*ep^4*mWW^2*s^7*t + 8*ep^2*mtt^7*mWW*t^2 + 32*ep^3*mtt^7*mWW*t^2 + 32*ep^4*mtt^7*mWW*t^2 + 8*ep*mtt^6*mWW^2*t^2 - 32*ep^2*mtt^6*mWW^2*t^2 - 224*ep^3*mtt^6*mWW^2*t^2 - 256*ep^4*mtt^6*mWW^2*t^2 - 32*ep*mtt^5*mWW^3*t^2 + 48*ep^2*mtt^5*mWW^3*t^2 + 576*ep^3*mtt^5*mWW^3*t^2 + 704*ep^4*mtt^5*mWW^3*t^2 + 48*ep*mtt^4*mWW^4*t^2 - 32*ep^2*mtt^4*mWW^4*t^2 - 704*ep^3*mtt^4*mWW^4*t^2 - 896*ep^4*mtt^4*mWW^4*t^2 - 32*ep*mtt^3*mWW^5*t^2 + 8*ep^2*mtt^3*mWW^5*t^2 + 416*ep^3*mtt^3*mWW^5*t^2 + 544*ep^4*mtt^3*mWW^5*t^2 + 8*ep*mtt^2*mWW^6*t^2 - 96*ep^3*mtt^2*mWW^6*t^2 - 128*ep^4*mtt^2*mWW^6*t^2 - 4*mtt^6*mWW*s*t^2 - 6*ep*mtt^6*mWW*s*t^2 + 14*ep^2*mtt^6*mWW*s*t^2 - 40*ep^4*mtt^6*mWW*s*t^2 + 18*mtt^5*mWW^2*s*t^2 + 10*ep*mtt^5*mWW^2*s*t^2 - 108*ep^2*mtt^5*mWW^2*s*t^2 + 24*ep^3*mtt^5*mWW^2*s*t^2 + 272*ep^4*mtt^5*mWW^2*s*t^2 - 32*mtt^4*mWW^3*s*t^2 - 8*ep*mtt^4*mWW^3*s*t^2 + 276*ep^2*mtt^4*mWW^3*s*t^2 + 176*ep^3*mtt^4*mWW^3*s*t^2 - 304*ep^4*mtt^4*mWW^3*s*t^2 + 28*mtt^3*mWW^4*s*t^2 + 36*ep*mtt^3*mWW^4*s*t^2 - 320*ep^2*mtt^3*mWW^4*s*t^2 - 816*ep^3*mtt^3*mWW^4*s*t^2 - 512*ep^4*mtt^3*mWW^4*s*t^2 - 12*mtt^2*mWW^5*s*t^2 - 70*ep*mtt^2*mWW^5*s*t^2 + 174*ep^2*mtt^2*mWW^5*s*t^2 + 1152*ep^3*mtt^2*mWW^5*s*t^2 + 1240*ep^4*mtt^2*mWW^5*s*t^2 + 2*mtt*mWW^6*s*t^2 + 50*ep*mtt*mWW^6*s*t^2 - 36*ep^2*mtt*mWW^6*s*t^2 - 680*ep^3*mtt*mWW^6*s*t^2 - 848*ep^4*mtt*mWW^6*s*t^2 - 12*ep*mWW^7*s*t^2 + 144*ep^3*mWW^7*s*t^2 + 192*ep^4*mWW^7*s*t^2 + 12*mtt^5*mWW*s^2*t^2 + 24*ep*mtt^5*mWW*s^2*t^2 - 86*ep^2*mtt^5*mWW*s^2*t^2 - 248*ep^3*mtt^5*mWW*s^2*t^2 - 152*ep^4*mtt^5*mWW*s^2*t^2 - 42*mtt^4*mWW^2*s^2*t^2 - 86*ep*mtt^4*mWW^2*s^2*t^2 + 366*ep^2*mtt^4*mWW^2*s^2*t^2 + 1152*ep^3*mtt^4*mWW^2*s^2*t^2 + 824*ep^4*mtt^4*mWW^2*s^2*t^2 + 54*mtt^3*mWW^3*s^2*t^2 + 152*ep*mtt^3*mWW^3*s^2*t^2 - 586*ep^2*mtt^3*mWW^3*s^2*t^2 - 2440*ep^3*mtt^3*mWW^3*s^2*t^2 - 2184*ep^4*mtt^3*mWW^3*s^2*t^2 - 30*mtt^2*mWW^4*s^2*t^2 - 172*ep*mtt^2*mWW^4*s^2*t^2 + 430*ep^2*mtt^2*mWW^4*s^2*t^2 + 2824*ep^3*mtt^2*mWW^4*s^2*t^2 + 3032*ep^4*mtt^2*mWW^4*s^2*t^2 + 6*mtt*mWW^5*s^2*t^2 + 112*ep*mtt*mWW^5*s^2*t^2 - 136*ep^2*mtt*mWW^5*s^2*t^2 - 1696*ep^3*mtt*mWW^5*s^2*t^2 - 2048*ep^4*mtt*mWW^5*s^2*t^2 - 30*ep*mWW^6*s^2*t^2 + 12*ep^2*mWW^6*s^2*t^2 + 408*ep^3*mWW^6*s^2*t^2 + 528*ep^4*mWW^6*s^2*t^2 - 12*mtt^4*mWW*s^3*t^2 - 36*ep*mtt^4*mWW*s^3*t^2 + 92*ep^2*mtt^4*mWW*s^3*t^2 + 416*ep^3*mtt^4*mWW*s^3*t^2 + 368*ep^4*mtt^4*mWW*s^3*t^2 + 30*mtt^3*mWW^2*s^3*t^2 + 118*ep*mtt^3*mWW^2*s^3*t^2 - 272*ep^2*mtt^3*mWW^2*s^3*t^2 - 1544*ep^3*mtt^3*mWW^2*s^3*t^2 - 1536*ep^4*mtt^3*mWW^2*s^3*t^2 - 24*mtt^2*mWW^3*s^3*t^2 - 154*ep*mtt^2*mWW^3*s^3*t^2 + 294*ep^2*mtt^2*mWW^3*s^3*t^2 + 2256*ep^3*mtt^2*mWW^3*s^3*t^2 + 2488*ep^4*mtt^2*mWW^3*s^3*t^2 + 6*mtt*mWW^4*s^3*t^2 + 98*ep*mtt*mWW^4*s^3*t^2 - 140*ep^2*mtt*mWW^4*s^3*t^2 - 1544*ep^3*mtt*mWW^4*s^3*t^2 - 1840*ep^4*mtt*mWW^4*s^3*t^2 - 26*ep*mWW^5*s^3*t^2 + 26*ep^2*mWW^5*s^3*t^2 + 416*ep^3*mWW^5*s^3*t^2 + 520*ep^4*mWW^5*s^3*t^2 + 4*mtt^3*mWW*s^4*t^2 + 24*ep*mtt^3*mWW*s^4*t^2 - 20*ep^2*mtt^3*mWW*s^4*t^2 - 240*ep^3*mtt^3*mWW*s^4*t^2 - 272*ep^4*mtt^3*mWW*s^4*t^2 - 6*mtt^2*mWW^2*s^4*t^2 - 58*ep*mtt^2*mWW^2*s^4*t^2 + 36*ep^2*mtt^2*mWW^2*s^4*t^2 + 648*ep^3*mtt^2*mWW^2*s^4*t^2 + 784*ep^4*mtt^2*mWW^2*s^4*t^2 + 2*mtt*mWW^3*s^4*t^2 + 44*ep*mtt*mWW^3*s^4*t^2 - 30*ep^2*mtt*mWW^3*s^4*t^2 - 584*ep^3*mtt*mWW^3*s^4*t^2 - 728*ep^4*mtt*mWW^3*s^4*t^2 - 10*ep*mWW^4*s^4*t^2 + 14*ep^2*mWW^4*s^4*t^2 + 176*ep^3*mWW^4*s^4*t^2 + 216*ep^4*mWW^4*s^4*t^2 - 6*ep*mtt^2*mWW*s^5*t^2 - 10*ep^2*mtt^2*mWW*s^5*t^2 + 32*ep^3*mtt^2*mWW*s^5*t^2 + 56*ep^4*mtt^2*mWW*s^5*t^2 + 8*ep*mtt*mWW^2*s^5*t^2 + 12*ep^2*mtt*mWW^2*s^5*t^2 - 48*ep^3*mtt*mWW^2*s^5*t^2 - 80*ep^4*mtt*mWW^2*s^5*t^2 - 2*ep*mWW^3*s^5*t^2 - 2*ep^2*mWW^3*s^5*t^2 + 16*ep^3*mWW^3*s^5*t^2 + 24*ep^4*mWW^3*s^5*t^2 + 2*ep^2*mtt*mWW*s^6*t^2 + 8*ep^3*mtt*mWW*s^6*t^2 + 8*ep^4*mtt*mWW*s^6*t^2 - 2*ep^2*mWW^2*s^6*t^2 - 8*ep^3*mWW^2*s^6*t^2 - 8*ep^4*mWW^2*s^6*t^2))/(16*ep^2*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)^3*mWW^2*s*(-mtt + s)*(-mtt + mWW + s)^2*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-(ep*mtt^5*mWW^2) + 2*ep^2*mtt^5*mWW^2 - 3*ep^3*mtt^5*mWW^2 - 22*ep^4*mtt^5*mWW^2 + mtt^4*mWW^3 - 15*ep*mtt^4*mWW^3 - 15*ep^2*mtt^4*mWW^3 + 303*ep^3*mtt^4*mWW^3 + 410*ep^4*mtt^4*mWW^3 - 3*mtt^3*mWW^4 + 123*ep*mtt^3*mWW^4 + 169*ep^2*mtt^3*mWW^4 - 1391*ep^3*mtt^3*mWW^4 - 1826*ep^4*mtt^3*mWW^4 + 3*mtt^2*mWW^5 - 269*ep*mtt^2*mWW^5 - 389*ep^2*mtt^2*mWW^5 + 2565*ep^3*mtt^2*mWW^5 + 3406*ep^4*mtt^2*mWW^5 - mtt*mWW^6 + 234*ep*mtt*mWW^6 + 329*ep^2*mtt*mWW^6 - 2122*ep^3*mtt*mWW^6 - 2832*ep^4*mtt*mWW^6 - 72*ep*mWW^7 - 96*ep^2*mWW^7 + 648*ep^3*mWW^7 + 864*ep^4*mWW^7 - 13*ep*mtt^4*mWW^2*s - 36*ep^2*mtt^4*mWW^2*s + 99*ep^3*mtt^4*mWW^2*s + 238*ep^4*mtt^4*mWW^2*s - 3*mtt^3*mWW^3*s + 127*ep*mtt^3*mWW^3*s + 123*ep^2*mtt^3*mWW^3*s - 1449*ep^3*mtt^3*mWW^3*s - 1966*ep^4*mtt^3*mWW^3*s + 7*mtt^2*mWW^4*s - 409*ep*mtt^2*mWW^4*s - 419*ep^2*mtt^2*mWW^4*s + 4119*ep^3*mtt^2*mWW^4*s + 5210*ep^4*mtt^2*mWW^4*s - 5*mtt*mWW^5*s + 491*ep*mtt*mWW^5*s + 565*ep^2*mtt*mWW^5*s - 4481*ep^3*mtt*mWW^5*s - 5654*ep^4*mtt*mWW^5*s + mWW^6*s - 196*ep*mWW^6*s - 233*ep^2*mWW^6*s + 1712*ep^3*mWW^6*s + 2172*ep^4*mWW^6*s + 63*ep*mtt^3*mWW^2*s^2 + 126*ep^2*mtt^3*mWW^2*s^2 - 375*ep^3*mtt^3*mWW^2*s^2 - 750*ep^4*mtt^3*mWW^2*s^2 + 3*mtt^2*mWW^3*s^2 - 299*ep*mtt^2*mWW^3*s^2 - 291*ep^2*mtt^2*mWW^3*s^2 + 2597*ep^3*mtt^2*mWW^3*s^2 + 3558*ep^4*mtt^2*mWW^3*s^2 - 5*mtt*mWW^4*s^2 + 466*ep*mtt*mWW^4*s^2 + 353*ep^2*mtt*mWW^4*s^2 - 4206*ep^3*mtt*mWW^4*s^2 - 5176*ep^4*mtt*mWW^4*s^2 + 2*mWW^5*s^2 - 232*ep*mWW^5*s^2 - 188*ep^2*mWW^5*s^2 + 1998*ep^3*mWW^5*s^2 + 2380*ep^4*mWW^5*s^2 - 101*ep*mtt^2*mWW^2*s^3 - 182*ep^2*mtt^2*mWW^2*s^3 + 561*ep^3*mtt^2*mWW^2*s^3 + 1042*ep^4*mtt^2*mWW^2*s^3 - mtt*mWW^3*s^3 + 277*ep*mtt*mWW^3*s^3 + 273*ep^2*mtt*mWW^3*s^3 - 2059*ep^3*mtt*mWW^3*s^3 - 2858*ep^4*mtt*mWW^3*s^3 + mWW^4*s^3 - 180*ep*mWW^4*s^3 - 103*ep^2*mWW^4*s^3 + 1478*ep^3*mWW^4*s^3 + 1792*ep^4*mWW^4*s^3 + 70*ep*mtt*mWW^2*s^4 + 120*ep^2*mtt*mWW^2*s^4 - 378*ep^3*mtt*mWW^2*s^4 - 676*ep^4*mtt*mWW^2*s^4 - 90*ep*mWW^3*s^4 - 90*ep^2*mWW^3*s^4 + 608*ep^3*mWW^3*s^4 + 856*ep^4*mWW^3*s^4 - 18*ep*mWW^2*s^5 - 30*ep^2*mWW^2*s^5 + 96*ep^3*mWW^2*s^5 + 168*ep^4*mWW^2*s^5 + 11*ep*mtt^5*mWW*t + 6*ep^2*mtt^5*mWW*t - 91*ep^3*mtt^5*mWW*t - 118*ep^4*mtt^5*mWW*t - 2*mtt^4*mWW^2*t + ep*mtt^4*mWW^2*t - 2*ep^2*mtt^4*mWW^2*t - 283*ep^3*mtt^4*mWW^2*t - 278*ep^4*mtt^4*mWW^2*t + 6*mtt^3*mWW^3*t - 231*ep*mtt^3*mWW^3*t - 328*ep^2*mtt^3*mWW^3*t + 2599*ep^3*mtt^3*mWW^3*t + 3366*ep^4*mtt^3*mWW^3*t - 6*mtt^2*mWW^4*t + 577*ep*mtt^2*mWW^4*t + 852*ep^2*mtt^2*mWW^4*t - 5509*ep^3*mtt^2*mWW^4*t - 7554*ep^4*mtt^2*mWW^4*t + 2*mtt*mWW^5*t - 520*ep*mtt*mWW^5*t - 758*ep^2*mtt*mWW^5*t + 4744*ep^3*mtt*mWW^5*t + 6648*ep^4*mtt*mWW^5*t + 162*ep*mWW^6*t + 230*ep^2*mWW^6*t - 1460*ep^3*mWW^6*t - 2064*ep^4*mWW^6*t - 43*ep*mtt^4*mWW*s*t - 12*ep^2*mtt^4*mWW*s*t + 405*ep^3*mtt^4*mWW*s*t + 514*ep^4*mtt^4*mWW*s*t + 6*mtt^3*mWW^2*s*t + 15*ep*mtt^3*mWW^2*s*t + 36*ep^2*mtt^3*mWW^2*s*t + 605*ep^3*mtt^3*mWW^2*s*t + 370*ep^4*mtt^3*mWW^2*s*t - 14*mtt^2*mWW^3*s*t + 429*ep*mtt^2*mWW^3*s*t + 546*ep^2*mtt^2*mWW^3*s*t - 5103*ep^3*mtt^2*mWW^3*s*t - 6094*ep^4*mtt^2*mWW^3*s*t + 10*mtt*mWW^4*s*t - 735*ep*mtt*mWW^4*s*t - 1056*ep^2*mtt*mWW^4*s*t + 7167*ep^3*mtt*mWW^4*s*t + 9398*ep^4*mtt*mWW^4*s*t - 2*mWW^5*s*t + 334*ep*mWW^5*s*t + 486*ep^2*mWW^5*s*t - 3074*ep^3*mWW^5*s*t - 4188*ep^4*mWW^5*s*t + 57*ep*mtt^3*mWW*s^2*t - 18*ep^2*mtt^3*mWW*s^2*t - 669*ep^3*mtt^3*mWW*s^2*t - 810*ep^4*mtt^3*mWW*s^2*t - 6*mtt^2*mWW^2*s^2*t - 23*ep*mtt^2*mWW^2*s^2*t - 64*ep^2*mtt^2*mWW^2*s^2*t - 345*ep^3*mtt^2*mWW^2*s^2*t + 198*ep^4*mtt^2*mWW^2*s^2*t + 10*mtt*mWW^3*s^2*t - 214*ep*mtt*mWW^3*s^2*t - 162*ep^2*mtt*mWW^3*s^2*t + 2806*ep^3*mtt*mWW^3*s^2*t + 2708*ep^4*mtt*mWW^3*s^2*t - 4*mWW^4*s^2*t + 184*ep*mWW^4*s^2*t + 232*ep^2*mWW^4*s^2*t - 1868*ep^3*mWW^4*s^2*t - 2168*ep^4*mWW^4*s^2*t - 23*ep*mtt^2*mWW*s^3*t + 66*ep^2*mtt^2*mWW*s^3*t + 487*ep^3*mtt^2*mWW*s^3*t + 526*ep^4*mtt^2*mWW*s^3*t + 2*mtt*mWW^2*s^3*t - 3*ep*mtt*mWW^2*s^3*t + 28*ep^2*mtt*mWW^2*s^3*t + 7*ep^3*mtt*mWW^2*s^3*t - 394*ep^4*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t + 16*ep*mWW^3*s^3*t - 56*ep^2*mWW^3*s^3*t - 302*ep^3*mWW^3*s^3*t + 20*ep^4*mWW^3*s^3*t - 8*ep*mtt*mWW*s^4*t - 60*ep^2*mtt*mWW*s^4*t - 132*ep^3*mtt*mWW*s^4*t - 88*ep^4*mtt*mWW*s^4*t + 10*ep*mWW^2*s^4*t + 2*ep^2*mWW^2*s^4*t + 16*ep^3*mWW^2*s^4*t + 104*ep^4*mWW^2*s^4*t + 6*ep*mWW*s^5*t + 18*ep^2*mWW*s^5*t - 24*ep^4*mWW*s^5*t + 6*ep*mtt^5*t^2 + 8*ep^2*mtt^5*t^2 - 34*ep^3*mtt^5*t^2 - 52*ep^4*mtt^5*t^2 + mtt^4*mWW*t^2 - 94*ep*mtt^4*mWW*t^2 - 91*ep^2*mtt^4*mWW*t^2 + 844*ep^3*mtt^4*mWW*t^2 + 1164*ep^4*mtt^4*mWW*t^2 - 3*mtt^3*mWW^2*t^2 + 382*ep*mtt^3*mWW^2*t^2 + 429*ep^2*mtt^3*mWW^2*t^2 - 3416*ep^3*mtt^3*mWW^2*t^2 - 4844*ep^4*mtt^3*mWW^2*t^2 + 3*mtt^2*mWW^3*t^2 - 642*ep*mtt^2*mWW^3*t^2 - 789*ep^2*mtt^2*mWW^3*t^2 + 5648*ep^3*mtt^2*mWW^3*t^2 + 8188*ep^4*mtt^2*mWW^3*t^2 - mtt*mWW^4*t^2 + 484*ep*mtt*mWW^4*t^2 + 623*ep^2*mtt*mWW^4*t^2 - 4222*ep^3*mtt*mWW^4*t^2 - 6208*ep^4*mtt*mWW^4*t^2 - 136*ep*mWW^5*t^2 - 180*ep^2*mWW^5*t^2 + 1180*ep^3*mWW^5*t^2 + 1752*ep^4*mWW^5*t^2 - 20*ep*mtt^4*s*t^2 - 28*ep^2*mtt^4*s*t^2 + 104*ep^3*mtt^4*s*t^2 + 160*ep^4*mtt^4*s*t^2 - 3*mtt^3*mWW*s*t^2 + 270*ep*mtt^3*mWW*s*t^2 + 253*ep^2*mtt^3*mWW*s*t^2 - 2452*ep^3*mtt^3*mWW*s*t^2 - 3348*ep^4*mtt^3*mWW*s*t^2 + 7*mtt^2*mWW^2*s*t^2 - 806*ep*mtt^2*mWW^2*s*t^2 - 901*ep^2*mtt^2*mWW^2*s*t^2 + 7320*ep^3*mtt^2*mWW^2*s*t^2 + 10364*ep^4*mtt^2*mWW^2*s*t^2 - 5*mtt*mWW^3*s*t^2 + 884*ep*mtt*mWW^3*s*t^2 + 1115*ep^2*mtt*mWW^3*s*t^2 - 7870*ep^3*mtt*mWW^3*s*t^2 - 11488*ep^4*mtt*mWW^3*s*t^2 + mWW^4*s*t^2 - 328*ep*mWW^4*s*t^2 - 439*ep^2*mWW^4*s*t^2 + 2898*ep^3*mWW^4*s*t^2 + 4312*ep^4*mWW^4*s*t^2 + 24*ep*mtt^3*s^2*t^2 + 36*ep^2*mtt^3*s^2*t^2 - 108*ep^3*mtt^3*s^2*t^2 - 168*ep^4*mtt^3*s^2*t^2 + 3*mtt^2*mWW*s^2*t^2 - 266*ep*mtt^2*mWW*s^2*t^2 - 233*ep^2*mtt^2*mWW*s^2*t^2 + 2452*ep^3*mtt^2*mWW*s^2*t^2 + 3300*ep^4*mtt^2*mWW*s^2*t^2 - 5*mtt*mWW^2*s^2*t^2 + 498*ep*mtt*mWW^2*s^2*t^2 + 547*ep^2*mtt*mWW^2*s^2*t^2 - 4648*ep^3*mtt*mWW^2*s^2*t^2 - 6580*ep^4*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 - 258*ep*mWW^3*s^2*t^2 - 342*ep^2*mWW^3*s^2*t^2 + 2350*ep^3*mWW^3*s^2*t^2 + 3492*ep^4*mWW^3*s^2*t^2 - 12*ep*mtt^2*s^3*t^2 - 20*ep^2*mtt^2*s^3*t^2 + 40*ep^3*mtt^2*s^3*t^2 + 64*ep^4*mtt^2*s^3*t^2 - mtt*mWW*s^3*t^2 + 98*ep*mtt*mWW*s^3*t^2 + 71*ep^2*mtt*mWW*s^3*t^2 - 924*ep^3*mtt*mWW*s^3*t^2 - 1212*ep^4*mtt*mWW*s^3*t^2 + mWW^2*s^3*t^2 - 74*ep*mWW^2*s^3*t^2 - 75*ep^2*mWW^2*s^3*t^2 + 744*ep^3*mWW^2*s^3*t^2 + 1060*ep^4*mWW^2*s^3*t^2 + 2*ep*mtt*s^4*t^2 + 4*ep^2*mtt*s^4*t^2 - 2*ep^3*mtt*s^4*t^2 - 4*ep^4*mtt*s^4*t^2 - 8*ep*mWW*s^4*t^2 + 80*ep^3*mWW*s^4*t^2 + 96*ep^4*mWW*s^4*t^2 + 10*ep*mtt^3*mWW*t^3 + 14*ep^2*mtt^3*mWW*t^3 - 64*ep^3*mtt^3*mWW*t^3 - 104*ep^4*mtt^3*mWW*t^3 - 30*ep*mtt^2*mWW^2*t^3 - 38*ep^2*mtt^2*mWW^2*t^3 + 208*ep^3*mtt^2*mWW^2*t^3 + 328*ep^4*mtt^2*mWW^2*t^3 + 30*ep*mtt*mWW^3*t^3 + 34*ep^2*mtt*mWW^3*t^3 - 224*ep^3*mtt*mWW^3*t^3 - 344*ep^4*mtt*mWW^3*t^3 - 10*ep*mWW^4*t^3 - 10*ep^2*mWW^4*t^3 + 80*ep^3*mWW^4*t^3 + 120*ep^4*mWW^4*t^3 - 30*ep*mtt^2*mWW*s*t^3 - 42*ep^2*mtt^2*mWW*s*t^3 + 192*ep^3*mtt^2*mWW*s*t^3 + 312*ep^4*mtt^2*mWW*s*t^3 + 60*ep*mtt*mWW^2*s*t^3 + 76*ep^2*mtt*mWW^2*s*t^3 - 416*ep^3*mtt*mWW^2*s*t^3 - 656*ep^4*mtt*mWW^2*s*t^3 - 30*ep*mWW^3*s*t^3 - 34*ep^2*mWW^3*s*t^3 + 224*ep^3*mWW^3*s*t^3 + 344*ep^4*mWW^3*s*t^3 + 30*ep*mtt*mWW*s^2*t^3 + 42*ep^2*mtt*mWW*s^2*t^3 - 192*ep^3*mtt*mWW*s^2*t^3 - 312*ep^4*mtt*mWW*s^2*t^3 - 30*ep*mWW^2*s^2*t^3 - 38*ep^2*mWW^2*s^2*t^3 + 208*ep^3*mWW^2*s^2*t^3 + 328*ep^4*mWW^2*s^2*t^3 - 10*ep*mWW*s^3*t^3 - 14*ep^2*mWW*s^3*t^3 + 64*ep^3*mWW*s^3*t^3 + 104*ep^4*mWW*s^3*t^3))/(4*ep^3*(1 + ep)*(1 + 2*ep)^2*(mtt - mWW)*mWW*s*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)^2)}, {0, 0, 0, s*(mtt - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, (s*(mWW - t))/(2*ep), 0, 0, 0, 0, 0, 0, -((s*(mWW - t))/ep), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*(mtt - s))/ep), mtt - s, mtt - s, 0, 0, 0, 0, 0, 0, -((mtt - s)/ep), 0, (mtt - s)/ep, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s)^2)/(ep^2*(mtt - mWW - s)*s), 0, 0, 0, 0, ((mtt - s)*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*ep*mWW*(mtt - mWW - s)*s), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s)^2)/(2*ep^2*mWW*(mtt - mWW - s)*s), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(ep^2*(mtt - mWW - s)*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s*(mWW - t))/(2*ep), 0, -((s*(mWW - t))/ep), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 2*ep)^2/ep^2, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep))/(2*ep^2), 0, 0, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^3*s)}, {0, 0, 0, 0, (s*(mWW - t)*t)/(4*ep*mWW), (3*(-1 + 2*ep)*s*t)/(4*ep*mWW), 0, 0, 0, 0, -mtt + s, (s*(-mWW + t))/(4*ep), (3*(-mtt + s + t))/2, 0, 0, 0, 0, -((-mtt + s)*(-4*ep*mtt*mWW + 4*ep*mWW^2 + 4*ep*mWW*s + ep*mtt*t - mWW*t + 2*ep*mWW*t - ep*s*t))/(4*ep*mWW*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(2*mWW - t))/(2*ep*mWW*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), 0, 0, 0, 0, ((-1 + 2*ep)^2*(-mtt + s)^2)/(2*ep^2*s*(-mtt + mWW + s)), ((-1 + ep)*(-1 + 2*ep)*(-2*ep*mtt + 2*ep*s - t + 4*ep*t))/(2*ep^2*mWW*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((-1 + ep)*(-1 + 2*ep)*(2*mWW - t))/(4*ep^2*mWW^2), (-3*(mWW + t))/(8*ep*mWW), (3*(-1 + 2*ep)*(-2 + 3*ep))/(8*ep^2*mWW), (-2*ep^2*mtt^5 - 2*ep*mtt^4*mWW + 12*ep^2*mtt^4*mWW + 4*ep*mtt^3*mWW^2 - 18*ep^2*mtt^3*mWW^2 - 2*ep*mtt^2*mWW^3 + 8*ep^2*mtt^2*mWW^3 + 10*ep^2*mtt^4*s + 6*ep*mtt^3*mWW*s - 35*ep^2*mtt^3*mWW*s + 2*mtt^2*mWW^2*s - 21*ep*mtt^2*mWW^2*s + 48*ep^2*mtt^2*mWW^2*s - 2*mtt*mWW^3*s + 14*ep*mtt*mWW^3*s - 19*ep^2*mtt*mWW^3*s + ep*mWW^4*s - 4*ep^2*mWW^4*s - 14*ep^2*mtt^3*s^2 - 6*ep*mtt^2*mWW*s^2 + 30*ep^2*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 17*ep*mtt*mWW^2*s^2 - 23*ep^2*mtt*mWW^2*s^2 + 3*ep*mWW^3*s^2 - 17*ep^2*mWW^3*s^2 + 6*ep^2*mtt^2*s^3 + 2*ep*mtt*mWW*s^3 - 7*ep^2*mtt*mWW*s^3 - 7*ep^2*mWW^2*s^3 - ep^2*mtt^3*s*t - 2*mtt^2*mWW*s*t + 15*ep*mtt^2*mWW*s*t - 26*ep^2*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t - 16*ep*mtt*mWW^2*s*t + 31*ep^2*mtt*mWW^2*s*t + ep*mWW^3*s*t - 4*ep^2*mWW^3*s*t + 2*ep*mtt^2*s^2*t - 6*ep^2*mtt^2*s^2*t + 2*mtt*mWW*s^2*t - 17*ep*mtt*mWW*s^2*t + 33*ep^2*mtt*mWW*s^2*t + ep*mWW^2*s^2*t - 3*ep^2*mWW^2*s^2*t - 2*ep*mtt*s^3*t + 7*ep^2*mtt*s^3*t + ep^2*mWW*s^3*t)/(8*ep^2*(mtt - mWW)*mWW*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^4 - 2*mtt^3*mWW + 10*ep*mtt^3*mWW + 2*mtt^2*mWW^2 - 8*ep*mtt^2*mWW^2 + 10*ep*mtt^3*s + 4*mtt^2*mWW*s - 31*ep*mtt^2*mWW*s - 5*mtt*mWW^2*s + 25*ep*mtt*mWW^2*s + mWW^3*s - 4*ep*mWW^3*s - 14*ep*mtt^2*s^2 - 2*mtt*mWW*s^2 + 28*ep*mtt*mWW*s^2 + 3*mWW^2*s^2 - 17*ep*mWW^2*s^2 + 6*ep*mtt*s^3 - 7*ep*mWW*s^3 + 2*mtt^2*s*t - 7*ep*mtt^2*s*t - 3*mtt*mWW*s*t + 11*ep*mtt*mWW*s*t + mWW^2*s*t - 4*ep*mWW^2*s*t - 2*mtt*s^2*t + 6*ep*mtt*s^2*t + mWW*s^2*t - 3*ep*mWW*s^2*t + ep*s^3*t))/(8*ep^2*(mtt - mWW)*mWW*s*(-mtt + mWW + s)*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - ep*mtt - mWW + 3*ep*mWW - s + ep*s))/(4*ep^3*s*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s - t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)), 0, 0, 0, 0, (mWW + t)/(4*ep*(mtt - mWW)), -((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*(mtt - mWW)), -(-2*mtt + 7*ep*mtt + ep*mWW)/(4*ep^2*(mtt - mWW)), ((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*(mtt - mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, s + t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(2*ep^2*mWW), (mWW + t)/(4*ep*mWW), -((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*mWW), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-1 + 3*ep))/(2*ep^2), 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^3*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(mtt - s)^2)/(ep^2*(mtt - mWW - s)*s)), 0, 0, 0, 0, -((mtt - s)*(-mtt^2 + mtt*mWW + mtt*s + mWW*s))/(2*ep*mWW*s*(-mtt + mWW + s)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s)^2)/(2*ep^2*mWW*s*(-mtt + mWW + s)), -(((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(ep^2*(mtt - mWW - s)*s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((mtt - s)*(mtt - mWW - s))/(ep*mtt + mWW - 4*ep*mWW - ep*s)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s))/(ep*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(mtt - s))/(ep*mWW*(ep*mtt + mWW - 4*ep*mWW - ep*s))), 0, 0, 0, ((mtt + mWW)*(mtt - s))/(2*mWW*(-(ep*mtt) - mWW + 4*ep*mWW + ep*s)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(2*ep*mWW*(ep*mtt + mWW - 4*ep*mWW - ep*s)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(-1 + ep)*(-1 + 2*ep))/(ep^2*mWW), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(2*ep^2*mWW), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(t*(-2*mWW + 7*ep*mWW + ep*t))/(2*ep^2*mWW*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*t)/(2*ep^2*mWW*(mWW - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^3*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt*(ep*mtt - 2*mWW + 7*ep*mWW))/(2*ep^2*(mtt - mWW)*mWW), -((-1 + 2*ep)*(-2 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)*mWW), 0}}

==> attachment_files/db1/analytic_UT.txt <==
Print["Conventions:
	1. x=s/mWW, y=-t/mWW, z=mtt/mWW
	2. the integration measure of the Feynman integrals is defined as 
		d^d l_1 d^d l_2 1/(i \\pi^{d/2})^2 (mWW)^{2ep}/Gamma[1+ep]^2
	3. G denotes the GPL (in this file)"];
{Pi^2*G[-1, y]*G[-1 + z, x] - (2*I)*Pi*G[-1, y]*G[1, z]*G[-1 + z, x] + Pi^2*G[1, z]*G[-z, y] + (2*I)*Pi*G[0, x]*G[1, z]*G[-z, y] - (2*I)*Pi*G[1, z]*G[y, x]*G[-z, y] - Pi^2*G[1, z]*G[z, x] + (2*I)*Pi*G[1, z]*G[-z, y]*G[z, x] - Pi^2*G[-1, y]*G[y + z, x] + Pi^2*G[1, z]*G[y + z, x] + (2*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] - (2*I)*Pi*G[1, z]*G[-z, y]*G[y + z, x] - (2*I)*Pi*G[-1 + z, x]*G[0, -1, y] - 2*G[1, z]*G[-1 + z, x]*G[0, -1, y] + (2*I)*Pi*G[z, x]*G[0, -1, y] + 2*G[1, z]*G[z, x]*G[0, -1, y] - 2*G[1, z]*G[-z, y]*G[0, 0, x] - (2*I)*Pi*G[-z, y]*G[0, 1, z] + 2*G[0, x]*G[-z, y]*G[0, 1, z] - 2*G[y, x]*G[-z, y]*G[0, 1, z] + (2*I)*Pi*G[z, x]*G[0, 1, z] + 2*G[-z, y]*G[z, x]*G[0, 1, z] - (2*I)*Pi*G[y + z, x]*G[0, 1, z] - 2*G[-z, y]*G[y + z, x]*G[0, 1, z] - (2*I)*Pi*G[1, z]*G[0, -z, y] + 2*G[0, x]*G[1, z]*G[0, -z, y] - 2*G[1, z]*G[y, x]*G[0, -z, y] - 2*G[1, z]*G[z, x]*G[0, -z, y] + 2*G[1, z]*G[y + z, x]*G[0, -z, y] - 2*G[0, 1, z]*G[0, -z, y] - (2*I)*Pi*G[-1, y]*G[0, y + z, x] + (2*I)*Pi*G[1, z]*G[0, y + z, x] - 2*G[-1, y]*G[1, z]*G[0, y + z, x] + 2*G[1, z]*G[-z, y]*G[0, y + z, x] + 2*G[0, 1, z]*G[0, y + z, x] + (2*I)*Pi*G[-1, y]*G[0, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[0, y - y*z, x] + 2*G[0, -1, y]*G[0, y - y*z, x] - 2*G[-1, y]*G[-1 + z, x]*G[1, 1, z] - (2*I)*Pi*G[-z, y]*G[1, 1, z] + 2*G[0, x]*G[-z, y]*G[1, 1, z] - 2*G[y, x]*G[-z, y]*G[1, 1, z] + (2*I)*Pi*G[z, x]*G[1, 1, z] + 2*G[-z, y]*G[z, x]*G[1, 1, z] - (2*I)*Pi*G[y + z, x]*G[1, 1, z] + 2*G[-1, y]*G[y + z, x]*G[1, 1, z] - 2*G[-z, y]*G[y + z, x]*G[1, 1, z] - 2*G[0, -z, y]*G[1, 1, z] + 2*G[0, y + z, x]*G[1, 1, z] + 2*G[1, z]*G[-z, y]*G[y, 0, x] + (2*I)*Pi*G[-1, y]*G[y, y + z, x] - (2*I)*Pi*G[1, z]*G[y, y + z, x] + 2*G[-1, y]*G[1, z]*G[y, y + z, x] - 2*G[1, z]*G[-z, y]*G[y, y + z, x] - 2*G[0, 1, z]*G[y, y + z, x] - 2*G[1, 1, z]*G[y, y + z, x] - (2*I)*Pi*G[-1, y]*G[y, y - y*z, x] - 2*G[-1, y]*G[1, z]*G[y, y - y*z, x] - 2*G[0, -1, y]*G[y, y - y*z, x] + (2*I)*Pi*G[-1, y]*G[-1 + z, 0, x] + 2*G[-1, y]*G[1, z]*G[-1 + z, 0, x] + 2*G[0, -1, y]*G[-1 + z, 0, x] - (2*I)*Pi*G[-1, y]*G[-1 + z, y - y*z, x] - 2*G[-1, y]*G[1, z]*G[-1 + z, y - y*z, x] - 2*G[0, -1, y]*G[-1 + z, y - y*z, x] - Pi^2*G[-z, -1, y] - (2*I)*Pi*G[0, x]*G[-z, -1, y] + (2*I)*Pi*G[1, z]*G[-z, -1, y] - 2*G[0, x]*G[1, z]*G[-z, -1, y] + (2*I)*Pi*G[y, x]*G[-z, -1, y] + 2*G[1, z]*G[y, x]*G[-z, -1, y] - (2*I)*Pi*G[z, x]*G[-z, -1, y] - 2*G[1, z]*G[z, x]*G[-z, -1, y] + (2*I)*Pi*G[y + z, x]*G[-z, -1, y] + 2*G[1, z]*G[y + z, x]*G[-z, -1, y] + 2*G[0, 0, x]*G[-z, -1, y] - 2*G[0, y + z, x]*G[-z, -1, y] + 2*G[1, 1, z]*G[-z, -1, y] - 2*G[y, 0, x]*G[-z, -1, y] + 2*G[y, y + z, x]*G[-z, -1, y] - (2*I)*Pi*G[1, z]*G[-z, -z, y] + 2*G[0, x]*G[1, z]*G[-z, -z, y] - 2*G[1, z]*G[y, x]*G[-z, -z, y] + 2*G[1, z]*G[z, x]*G[-z, -z, y] - 2*G[1, z]*G[y + z, x]*G[-z, -z, y] - 2*G[0, 1, z]*G[-z, -z, y] - 2*G[1, 1, z]*G[-z, -z, y] - (2*I)*Pi*G[1, z]*G[z, 0, x] - 2*G[1, z]*G[-z, y]*G[z, 0, x] - 2*G[0, -1, y]*G[z, 0, x] - 2*G[0, 1, z]*G[z, 0, x] - 2*G[1, 1, z]*G[z, 0, x] + 2*G[-z, -1, y]*G[z, 0, x] - Pi^2*G[z, -1 + z, x] + (2*I)*Pi*G[-1, y]*G[z, -1 + z, x] + (2*I)*Pi*G[1, z]*G[z, -1 + z, x] + 2*G[-1, y]*G[1, z]*G[z, -1 + z, x] + 2*G[1, 1, z]*G[z, -1 + z, x] - (2*I)*Pi*G[1, z]*G[z, z, x] - 2*G[0, 1, z]*G[z, z, x] - 2*G[1, 1, z]*G[z, z, x] - (2*I)*Pi*G[-1, y]*G[z, y + z, x] + (2*I)*Pi*G[1, z]*G[z, y + z, x] - 2*G[-1, y]*G[1, z]*G[z, y + z, x] + 2*G[1, z]*G[-z, y]*G[z, y + z, x] + 2*G[0, 1, z]*G[z, y + z, x] + 2*G[1, 1, z]*G[z, y + z, x] - 2*G[-z, -1, y]*G[z, y + z, x] - (2*I)*Pi*G[-1, y]*G[y + z, 0, x] + (2*I)*Pi*G[1, z]*G[y + z, 0, x] - 2*G[-1, y]*G[1, z]*G[y + z, 0, x] + 2*G[1, z]*G[-z, y]*G[y + z, 0, x] + 2*G[0, 1, z]*G[y + z, 0, x] + 2*G[1, 1, z]*G[y + z, 0, x] - 2*G[-z, -1, y]*G[y + z, 0, x] + Pi^2*G[y + z, -1 + z, x] - (2*I)*Pi*G[-1, y]*G[y + z, -1 + z, x] - (2*I)*Pi*G[1, z]*G[y + z, -1 + z, x] - 2*G[-1, y]*G[1, z]*G[y + z, -1 + z, x] - 2*G[1, 1, z]*G[y + z, -1 + z, x] + (2*I)*Pi*G[1, z]*G[y + z, z, x] + 2*G[0, 1, z]*G[y + z, z, x] + 2*G[1, 1, z]*G[y + z, z, x] + (2*I)*Pi*G[-1, y]*G[y + z, y + z, x] - (2*I)*Pi*G[1, z]*G[y + z, y + z, x] + 2*G[-1, y]*G[1, z]*G[y + z, y + z, x] - 2*G[1, z]*G[-z, y]*G[y + z, y + z, x] - 2*G[0, 1, z]*G[y + z, y + z, x] - 2*G[1, 1, z]*G[y + z, y + z, x] + 2*G[-z, -1, y]*G[y + z, y + z, x] + (2*I)*Pi*G[-1, y]*G[y + z, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[y + z, y - y*z, x] + 2*G[0, -1, y]*G[y + z, y - y*z, x] + 2*G[-1 + z, x]*G[-1, 0, -1, y] - 2*G[y + z, x]*G[-1, 0, -1, y] - 2*G[-1 + z, x]*G[0, 0, -1, y] + 2*G[y + z, x]*G[0, 0, -1, y] - 2*G[-z, y]*G[0, 0, 1, z] + 2*G[z, x]*G[0, 0, 1, z] - 2*G[y + z, x]*G[0, 0, 1, z] + (2*I)*Pi*G[0, 0, -1 + z, x] + 2*G[1, z]*G[0, 0, -1 + z, x] - 2*G[1, z]*G[0, 0, -z, y] - 2*G[-z, y]*G[0, 1, 1, z] + 2*G[z, x]*G[0, 1, 1, z] - 2*G[y + z, x]*G[0, 1, 1, z] + (2*I)*Pi*G[0, -z, -1, y] - 2*G[0, x]*G[0, -z, -1, y] + 2*G[1, z]*G[0, -z, -1, y] + 2*G[y, x]*G[0, -z, -1, y] + 2*G[z, x]*G[0, -z, -1, y] - 2*G[y + z, x]*G[0, -z, -1, y] - 2*G[1, z]*G[0, -z, -z, y] + 2*G[-1, y]*G[0, y + z, 0, x] - 2*G[1, z]*G[0, y + z, 0, x] + (2*I)*Pi*G[0, y + z, -1 + z, x] + 2*G[1, z]*G[0, y + z, -1 + z, x] - 2*G[-1, y]*G[0, y - y*z, 0, x] - (2*I)*Pi*G[0, y - y*z, -1 + z, x] - 2*G[1, z]*G[0, y - y*z, -1 + z, x] - 2*G[-z, y]*G[1, 1, 1, z] + 2*G[z, x]*G[1, 1, 1, z] - 2*G[y + z, x]*G[1, 1, 1, z] - (2*I)*Pi*G[y, 0, -1 + z, x] - 2*G[1, z]*G[y, 0, -1 + z, x] - 2*G[-1, y]*G[y, y + z, 0, x] + 2*G[1, z]*G[y, y + z, 0, x] - (2*I)*Pi*G[y, y + z, -1 + z, x] - 2*G[1, z]*G[y, y + z, -1 + z, x] + 2*G[-1, y]*G[y, y - y*z, 0, x] + (2*I)*Pi*G[y, y - y*z, -1 + z, x] + 2*G[1, z]*G[y, y - y*z, -1 + z, x] - 2*G[-1, y]*G[-1 + z, 0, 0, x] - (2*I)*Pi*G[-1 + z, 0, -1 + z, x] - 2*G[1, z]*G[-1 + z, 0, -1 + z, x] + 2*G[-1, y]*G[-1 + z, y - y*z, 0, x] + (2*I)*Pi*G[-1 + z, y - y*z, -1 + z, x] + 2*G[1, z]*G[-1 + z, y - y*z, -1 + z, x] + 2*G[1, z]*G[-z, 0, -z, y] + (2*I)*Pi*G[-z, -z, -1, y] - 2*G[0, x]*G[-z, -z, -1, y] + 2*G[1, z]*G[-z, -z, -1, y] + 2*G[y, x]*G[-z, -z, -1, y] - 2*G[z, x]*G[-z, -z, -1, y] + 2*G[y + z, x]*G[-z, -z, -1, y] - 2*G[1, z]*G[-z, -z, -z, y] + 2*G[1, z]*G[z, 0, 0, x] - (2*I)*Pi*G[z, -1 + z, 0, x] - 2*G[-1, y]*G[z, -1 + z, 0, x] - 2*G[1, z]*G[z, -1 + z, 0, x] + 2*G[1, z]*G[z, z, 0, x] - (2*I)*Pi*G[z, z, -1 + z, x] - 2*G[1, z]*G[z, z, -1 + z, x] + 2*G[-1, y]*G[z, y + z, 0, x] - 2*G[1, z]*G[z, y + z, 0, x] + (2*I)*Pi*G[z, y + z, -1 + z, x] + 2*G[1, z]*G[z, y + z, -1 + z, x] + 2*G[-1, y]*G[y + z, 0, 0, x] - 2*G[1, z]*G[y + z, 0, 0, x] + (2*I)*Pi*G[y + z, 0, -1 + z, x] + 2*G[1, z]*G[y + z, 0, -1 + z, x] + (2*I)*Pi*G[y + z, -1 + z, 0, x] + 2*G[-1, y]*G[y + z, -1 + z, 0, x] + 2*G[1, z]*G[y + z, -1 + z, 0, x] - 2*G[1, z]*G[y + z, z, 0, x] + (2*I)*Pi*G[y + z, z, -1 + z, x] + 2*G[1, z]*G[y + z, z, -1 + z, x] - 2*G[-1, y]*G[y + z, y + z, 0, x] + 2*G[1, z]*G[y + z, y + z, 0, x] - (2*I)*Pi*G[y + z, y + z, -1 + z, x] - 2*G[1, z]*G[y + z, y + z, -1 + z, x] - 2*G[-1, y]*G[y + z, y - y*z, 0, x] - (2*I)*Pi*G[y + z, y - y*z, -1 + z, x] - 2*G[1, z]*G[y + z, y - y*z, -1 + z, x] - 2*G[0, 0, -1 + z, 0, x] + 2*G[0, 0, -z, -1, y] + 2*G[0, -z, -z, -1, y] - 2*G[0, y + z, -1 + z, 0, x] + 2*G[0, y - y*z, -1 + z, 0, x] + 2*G[y, 0, -1 + z, 0, x] + 2*G[y, y + z, -1 + z, 0, x] - 2*G[y, y - y*z, -1 + z, 0, x] + 2*G[-1 + z, 0, -1 + z, 0, x] - 2*G[-1 + z, y - y*z, -1 + z, 0, x] - 2*G[-z, -1, 0, -1, y] + 2*G[-z, 0, 0, -1, y] - 2*G[-z, 0, -z, -1, y] + 2*G[-z, -z, -z, -1, y] + 2*G[z, -1 + z, 0, 0, x] + 2*G[z, z, -1 + z, 0, x] - 2*G[z, y + z, -1 + z, 0, x] - 2*G[y + z, 0, -1 + z, 0, x] - 2*G[y + z, -1 + z, 0, 0, x] - 2*G[y + z, z, -1 + z, 0, x] + 2*G[y + z, y + z, -1 + z, 0, x] + 2*G[y + z, y - y*z, -1 + z, 0, x], -(Pi^2*G[-1, y]*G[1, z])/3 - Pi^2*G[-1, y]*G[-1 + z, x] + (Pi^2*G[1, z]*G[-1 + z, x])/3 + (2*I)*Pi*G[-1, y]*G[1, z]*G[-1 + z, x] + (2*Pi^2*G[-1, -1, y])/3 + (2*I)*Pi*G[-1 + z, x]*G[0, -1, y] + 2*G[1, z]*G[-1 + z, x]*G[0, -1, y] - I*Pi*G[-1 + z, x]*G[0, 1, z] - 2*G[-1, -1, y]*G[0, 1, z] - (2*I)*Pi*G[-1 + z, x]*G[1, 1, z] + 2*G[-1, y]*G[-1 + z, x]*G[1, 1, z] + 2*G[-1, -1, y]*G[1, 1, z] - 2*G[-1, -z, y]*G[1, 1, z] - (2*I)*Pi*G[-1, y]*G[-1 + z, 0, x] + I*Pi*G[1, z]*G[-1 + z, 0, x] - 2*G[-1, y]*G[1, z]*G[-1 + z, 0, x] - 2*G[0, -1, y]*G[-1 + z, 0, x] + G[0, 1, z]*G[-1 + z, 0, x] + 2*G[1, 1, z]*G[-1 + z, 0, x] + (2*Pi^2*G[-1 + z, -1 + z, x])/3 - (3*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] - 4*G[1, 1, z]*G[-1 + z, -1 + z, x] - I*Pi*G[1, z]*G[-1 + z, z, x] - G[0, 1, z]*G[-1 + z, z, x] - G[1, 1, z]*G[-1 + z, z, x] + (2*I)*Pi*G[-1, y]*G[-1 + z, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[-1 + z, y - y*z, x] + 2*G[0, -1, y]*G[-1 + z, y - y*z, x] - 2*G[1, z]*G[-1, -1, -z, y] - 2*G[-1 + z, x]*G[-1, 0, -1, y] - 2*G[1, z]*G[-1, 0, -z, y] + 2*G[1, z]*G[-1, -z, -z, y] + 2*G[-1 + z, x]*G[0, 0, -1, y] - G[-1 + z, x]*G[0, 0, 1, z] - 2*G[-1, y]*G[0, 1, 1, z] - G[-1 + z, x]*G[0, 1, 1, z] + 2*G[-1, y]*G[1, 0, 1, z] - G[-1 + z, x]*G[1, 0, 1, z] - 3*G[-1 + z, x]*G[1, 1, 1, z] + 2*G[-1, y]*G[-1 + z, 0, 0, x] - G[1, z]*G[-1 + z, 0, 0, x] + (2*I)*Pi*G[-1 + z, 0, -1 + z, x] + 2*G[1, z]*G[-1 + z, 0, -1 + z, x] + (2*I)*Pi*G[-1 + z, -1 + z, 0, x] + 3*G[1, z]*G[-1 + z, -1 + z, 0, x] - (2*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] - 2*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] + G[1, z]*G[-1 + z, z, 0, x] - I*Pi*G[-1 + z, z, -1 + z, x] - G[1, z]*G[-1 + z, z, -1 + z, x] - 2*G[-1, y]*G[-1 + z, y - y*z, 0, x] - (2*I)*Pi*G[-1 + z, y - y*z, -1 + z, x] - 2*G[1, z]*G[-1 + z, y - y*z, -1 + z, x] + 2*G[-1, -1, 0, -1, y] + 2*G[-1, -1, -z, -1, y] - 2*G[-1, 0, 0, -1, y] + 2*G[-1, 0, -z, -1, y] + 2*G[-1, -z, 0, -1, y] - 2*G[-1, -z, -z, -1, y] + G[1, 0, 1, 1, z] - G[1, 1, 0, 1, z] - 2*G[-1 + z, 0, -1 + z, 0, x] - 2*G[-1 + z, -1 + z, 0, 0, x] + 2*G[-1 + z, -1 + z, -1 + z, 0, x] + G[-1 + z, z, -1 + z, 0, x] + 2*G[-1 + z, y - y*z, -1 + z, 0, x] + 12*G[-1, y]*Zeta[3] - 6*G[1, z]*Zeta[3] - 6*G[-1 + z, x]*Zeta[3], (5*Pi^2*G[1, z]*G[-z, y])/6 + (2*I)*Pi*G[0, x]*G[1, z]*G[-z, y] - (2*I)*Pi*G[1, z]*G[y, x]*G[-z, y] - 2*G[1, z]*G[-z, y]*G[0, 0, x] + (Pi^2*G[0, 1, z])/2 + I*Pi*G[0, x]*G[0, 1, z] - (2*I)*Pi*G[-z, y]*G[0, 1, z] + 2*G[0, x]*G[-z, y]*G[0, 1, z] - 2*G[y, x]*G[-z, y]*G[0, 1, z] - G[0, 0, x]*G[0, 1, z] + (Pi^2*G[0, -1 + z, x])/3 - (2*I)*Pi*G[1, z]*G[0, -1 + z, x] - (2*I)*Pi*G[1, z]*G[0, -z, y] + 2*G[0, x]*G[1, z]*G[0, -z, y] - 2*G[1, z]*G[y, x]*G[0, -z, y] - 2*G[0, 1, z]*G[0, -z, y] + I*Pi*G[1, z]*G[0, z, x] + G[0, 1, z]*G[0, z, x] - (2*I)*Pi*G[-1, y]*G[0, y + z, x] + (2*I)*Pi*G[1, z]*G[0, y + z, x] - 2*G[-1, y]*G[1, z]*G[0, y + z, x] + 2*G[1, z]*G[-z, y]*G[0, y + z, x] + 2*G[0, 1, z]*G[0, y + z, x] + (2*I)*Pi*G[-1, y]*G[0, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[0, y - y*z, x] + 2*G[0, -1, y]*G[0, y - y*z, x] - (Pi^2*G[1, 1, z])/2 - I*Pi*G[0, x]*G[1, 1, z] - (2*I)*Pi*G[-z, y]*G[1, 1, z] + 2*G[0, x]*G[-z, y]*G[1, 1, z] - 2*G[y, x]*G[-z, y]*G[1, 1, z] + G[0, 0, x]*G[1, 1, z] - 3*G[0, -1 + z, x]*G[1, 1, z] - 2*G[0, -z, y]*G[1, 1, z] + G[0, z, x]*G[1, 1, z] + 2*G[0, y + z, x]*G[1, 1, z] + 2*G[1, z]*G[-z, y]*G[y, 0, x] + (2*I)*Pi*G[-1, y]*G[y, y + z, x] - (2*I)*Pi*G[1, z]*G[y, y + z, x] + 2*G[-1, y]*G[1, z]*G[y, y + z, x] - 2*G[1, z]*G[-z, y]*G[y, y + z, x] - 2*G[0, 1, z]*G[y, y + z, x] - 2*G[1, 1, z]*G[y, y + z, x] - (2*I)*Pi*G[-1, y]*G[y, y - y*z, x] - 2*G[-1, y]*G[1, z]*G[y, y - y*z, x] - 2*G[0, -1, y]*G[y, y - y*z, x] + ((G[1, z]*G[-z, y])/2 + G[0, 1, z]/2 - G[1, 1, z]/2 - G[-z, -1, y]/2)/ep^2 - (5*Pi^2*G[-z, -1, y])/6 - (2*I)*Pi*G[0, x]*G[-z, -1, y] + (2*I)*Pi*G[1, z]*G[-z, -1, y] - 2*G[0, x]*G[1, z]*G[-z, -1, y] + (2*I)*Pi*G[y, x]*G[-z, -1, y] + 2*G[1, z]*G[y, x]*G[-z, -1, y] + 2*G[0, 0, x]*G[-z, -1, y] - 2*G[0, 1, z]*G[-z, -1, y] - 2*G[0, y + z, x]*G[-z, -1, y] + 4*G[1, 1, z]*G[-z, -1, y] - 2*G[y, 0, x]*G[-z, -1, y] + 2*G[y, y + z, x]*G[-z, -1, y] - (2*I)*Pi*G[1, z]*G[-z, -z, y] + 2*G[0, x]*G[1, z]*G[-z, -z, y] - 2*G[1, z]*G[y, x]*G[-z, -z, y] - (G[0, 1, z]*G[-z, -z, y])/2 - (5*G[1, 1, z]*G[-z, -z, y])/2 - (2*I)*Pi*G[0, 0, 1, z] + 2*G[0, x]*G[0, 0, 1, z] - (3*G[-z, y]*G[0, 0, 1, z])/2 + I*Pi*G[0, 0, -1 + z, x] + G[1, z]*G[0, 0, -1 + z, x] - 2*G[1, z]*G[0, 0, -z, y] - I*Pi*G[0, 1, 1, z] + G[0, x]*G[0, 1, 1, z] - (11*G[-z, y]*G[0, 1, 1, z])/2 + I*Pi*G[0, -1 + z, 0, x] + 2*G[1, z]*G[0, -1 + z, 0, x] - I*Pi*G[0, -1 + z, -1 + z, x] - G[1, z]*G[0, -1 + z, -1 + z, x] + (2*I)*Pi*G[0, -z, -1, y] - 2*G[0, x]*G[0, -z, -1, y] + 2*G[1, z]*G[0, -z, -1, y] + 2*G[y, x]*G[0, -z, -1, y] - 2*G[1, z]*G[0, -z, -z, y] - G[1, z]*G[0, z, 0, x] + I*Pi*G[0, z, -1 + z, x] + G[1, z]*G[0, z, -1 + z, x] + 2*G[-1, y]*G[0, y + z, 0, x] - 2*G[1, z]*G[0, y + z, 0, x] + (2*I)*Pi*G[0, y + z, -1 + z, x] + 2*G[1, z]*G[0, y + z, -1 + z, x] - 2*G[-1, y]*G[0, y - y*z, 0, x] - (2*I)*Pi*G[0, y - y*z, -1 + z, x] - 2*G[1, z]*G[0, y - y*z, -1 + z, x] + I*Pi*G[1, 0, 1, z] - G[0, x]*G[1, 0, 1, z] + (G[-z, y]*G[1, 0, 1, z])/2 + (2*I)*Pi*G[1, 1, 1, z] - 2*G[0, x]*G[1, 1, 1, z] + (5*G[-z, y]*G[1, 1, 1, z])/2 - (2*I)*Pi*G[y, 0, -1 + z, x] - 2*G[1, z]*G[y, 0, -1 + z, x] - 2*G[-1, y]*G[y, y + z, 0, x] + 2*G[1, z]*G[y, y + z, 0, x] - (2*I)*Pi*G[y, y + z, -1 + z, x] - 2*G[1, z]*G[y, y + z, -1 + z, x] + 2*G[-1, y]*G[y, y - y*z, 0, x] + (2*I)*Pi*G[y, y - y*z, -1 + z, x] + 2*G[1, z]*G[y, y - y*z, -1 + z, x] - 2*G[1, z]*G[-z, -1, -z, y] + ((G[-z, y]*G[0, 1, z])/2 - (3*G[-z, y]*G[1, 1, z])/2 - (G[1, z]*G[-z, -z, y])/2 + G[0, 0, 1, z]/2 - (5*G[0, 1, 1, z])/2 - (3*G[1, 0, 1, z])/2 + (7*G[1, 1, 1, z])/2 + 2*G[-z, -1, -1, y] - G[-z, 0, -1, y] + G[-z, -z, -1, y]/2)/ep + (2*I)*Pi*G[-z, -z, -1, y] - 2*G[0, x]*G[-z, -z, -1, y] + 2*G[1, z]*G[-z, -z, -1, y] + 2*G[y, x]*G[-z, -z, -1, y] + (G[1, z]*G[-z, -z, -z, y])/2 - (5*G[0, 0, 0, 1, z])/2 - (11*G[0, 0, 1, 1, z])/2 - G[0, 0, -1 + z, 0, x] + 2*G[0, 0, -z, -1, y] - (7*G[0, 1, 0, 1, z])/2 + (21*G[0, 1, 1, 1, z])/2 - G[0, -1 + z, 0, 0, x] + G[0, -1 + z, -1 + z, 0, x] + 2*G[0, -z, -z, -1, y] - G[0, z, -1 + z, 0, x] - 2*G[0, y + z, -1 + z, 0, x] + 2*G[0, y - y*z, -1 + z, 0, x] - G[1, 0, 0, 1, z]/2 + (19*G[1, 0, 1, 1, z])/2 + (15*G[1, 1, 0, 1, z])/2 - (31*G[1, 1, 1, 1, z])/2 + 2*G[y, 0, -1 + z, 0, x] + 2*G[y, y + z, -1 + z, 0, x] - 2*G[y, y - y*z, -1 + z, 0, x] - 8*G[-z, -1, -1, -1, y] + G[-z, -1, 0, -1, y] + 2*G[-z, -1, -z, -1, y] + 4*G[-z, 0, -1, -1, y] + G[-z, 0, 0, -1, y] - 2*G[-z, -z, -1, -1, y] + G[-z, -z, 0, -1, y] - G[-z, -z, -z, -1, y]/2, -ep^(-4) - (109*Pi^4)/90 - (4*I)*Pi^3*G[0, x] + ((-2*I)*Pi + 2*G[0, x] - 2*G[1, z])/ep^3 - (2*I)*Pi^3*G[1, z] + (14*Pi^2*G[0, x]*G[1, z])/3 - (4*I)*Pi^3*G[-1 + z, x] + (20*Pi^2*G[1, z]*G[-1 + z, x])/3 - 8*Pi^2*G[1, z]*G[z, x] + (28*Pi^2*G[0, 0, x])/3 + (8*I)*Pi*G[1, z]*G[0, 0, x] - 8*Pi^2*G[0, 1, z] - (12*I)*Pi*G[0, x]*G[0, 1, z] - (12*I)*Pi*G[-1 + z, x]*G[0, 1, z] + (18*I)*Pi*G[z, x]*G[0, 1, z] + 12*G[0, 0, x]*G[0, 1, z] + (8*Pi^2*G[0, -1 + z, x])/3 + (2*I)*Pi*G[1, z]*G[0, -1 + z, x] - (6*I)*Pi*G[1, z]*G[0, z, x] - 6*G[0, 1, z]*G[0, z, x] + (16*Pi^2*G[1, 1, z])/3 + (4*I)*Pi*G[0, x]*G[1, 1, z] + (4*I)*Pi*G[-1 + z, x]*G[1, 1, z] - (6*I)*Pi*G[z, x]*G[1, 1, z] - 4*G[0, 0, x]*G[1, 1, z] + 8*G[0, -1 + z, x]*G[1, 1, z] - 6*G[0, z, x]*G[1, 1, z] + ((7*Pi^2)/3 + (4*I)*Pi*G[0, x] + (2*I)*Pi*G[1, z] - 2*G[0, x]*G[1, z] + (4*I)*Pi*G[-1 + z, x] + 4*G[1, z]*G[-1 + z, x] - 4*G[0, 0, x] + 8*G[1, 1, z] - 4*G[-1 + z, 0, x])/ep^2 + (28*Pi^2*G[-1 + z, 0, x])/3 + (8*I)*Pi*G[1, z]*G[-1 + z, 0, x] + 12*G[0, 1, z]*G[-1 + z, 0, x] - 4*G[1, 1, z]*G[-1 + z, 0, x] + (32*Pi^2*G[-1 + z, -1 + z, x])/3 + (8*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] + 32*G[1, 1, z]*G[-1 + z, -1 + z, x] - (12*I)*Pi*G[1, z]*G[-1 + z, z, x] - 12*G[0, 1, z]*G[-1 + z, z, x] - 12*G[1, 1, z]*G[-1 + z, z, x] - (12*I)*Pi*G[1, z]*G[z, 0, x] - 18*G[0, 1, z]*G[z, 0, x] + 6*G[1, 1, z]*G[z, 0, x] - 8*Pi^2*G[z, -1 + z, x] - (6*I)*Pi*G[1, z]*G[z, -1 + z, x] - 24*G[1, 1, z]*G[z, -1 + z, x] + (12*I)*Pi*G[1, z]*G[z, z, x] + 12*G[0, 1, z]*G[z, z, x] + 12*G[1, 1, z]*G[z, z, x] + (16*I)*Pi*G[0, 0, 0, x] - 8*G[1, z]*G[0, 0, 0, x] + (18*I)*Pi*G[0, 0, 1, z] - 18*G[0, x]*G[0, 0, 1, z] - 12*G[-1 + z, x]*G[0, 0, 1, z] + 24*G[z, x]*G[0, 0, 1, z] + (4*I)*Pi*G[0, 0, -1 + z, x] + 4*G[1, z]*G[0, 0, -1 + z, x] - (6*I)*Pi*G[0, 1, 1, z] + 6*G[0, x]*G[0, 1, 1, z] - 12*G[-1 + z, x]*G[0, 1, 1, z] + (4*I)*Pi*G[0, -1 + z, 0, x] - 2*G[1, z]*G[0, -1 + z, 0, x] + (4*I)*Pi*G[0, -1 + z, -1 + z, x] + 4*G[1, z]*G[0, -1 + z, -1 + z, x] + 6*G[1, z]*G[0, z, 0, x] - (6*I)*Pi*G[0, z, -1 + z, x] - 6*G[1, z]*G[0, z, -1 + z, x] - (6*I)*Pi*G[1, 0, 1, z] + 6*G[0, x]*G[1, 0, 1, z] - 12*G[-1 + z, x]*G[1, 0, 1, z] + (2*I)*Pi*G[1, 1, 1, z] - 2*G[0, x]*G[1, 1, 1, z] + 52*G[-1 + z, x]*G[1, 1, 1, z] - 24*G[z, x]*G[1, 1, 1, z] + (16*I)*Pi*G[-1 + z, 0, 0, x] - 8*G[1, z]*G[-1 + z, 0, 0, x] + (4*I)*Pi*G[-1 + z, 0, -1 + z, x] + 4*G[1, z]*G[-1 + z, 0, -1 + z, x] + (16*I)*Pi*G[-1 + z, -1 + z, 0, x] - 8*G[1, z]*G[-1 + z, -1 + z, 0, x] + (16*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] + 16*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] + 12*G[1, z]*G[-1 + z, z, 0, x] - (12*I)*Pi*G[-1 + z, z, -1 + z, x] - 12*G[1, z]*G[-1 + z, z, -1 + z, x] + 12*G[1, z]*G[z, 0, 0, x] - (6*I)*Pi*G[z, 0, -1 + z, x] - 6*G[1, z]*G[z, 0, -1 + z, x] - (12*I)*Pi*G[z, -1 + z, 0, x] + 6*G[1, z]*G[z, -1 + z, 0, x] - (12*I)*Pi*G[z, -1 + z, -1 + z, x] - 12*G[1, z]*G[z, -1 + z, -1 + z, x] - 12*G[1, z]*G[z, z, 0, x] + (12*I)*Pi*G[z, z, -1 + z, x] + 12*G[1, z]*G[z, z, -1 + z, x] - 16*G[0, 0, 0, 0, x] + 24*G[0, 0, 0, 1, z] - 4*G[0, 0, -1 + z, 0, x] - 24*G[0, 1, 1, 1, z] - 4*G[0, -1 + z, 0, 0, x] - 4*G[0, -1 + z, -1 + z, 0, x] + 6*G[0, z, -1 + z, 0, x] - 24*G[1, 0, 1, 1, z] - 24*G[1, 1, 0, 1, z] + 80*G[1, 1, 1, 1, z] - 16*G[-1 + z, 0, 0, 0, x] - 4*G[-1 + z, 0, -1 + z, 0, x] - 16*G[-1 + z, -1 + z, 0, 0, x] - 16*G[-1 + z, -1 + z, -1 + z, 0, x] + 12*G[-1 + z, z, -1 + z, 0, x] + 6*G[z, 0, -1 + z, 0, x] + 12*G[z, -1 + z, 0, 0, x] + 12*G[z, -1 + z, -1 + z, 0, x] - 12*G[z, z, -1 + z, 0, x] + (20*I)*Pi*Zeta[3] - 20*G[0, x]*Zeta[3] - 4*G[1, z]*Zeta[3] - 16*G[-1 + z, x]*Zeta[3] + ((2*I)*Pi^3 - (14*Pi^2*G[0, x])/3 - (10*Pi^2*G[1, z])/3 - (4*I)*Pi*G[0, x]*G[1, z] - (16*Pi^2*G[-1 + z, x])/3 - (4*I)*Pi*G[1, z]*G[-1 + z, x] + (6*I)*Pi*G[1, z]*G[z, x] - (8*I)*Pi*G[0, 0, x] + 4*G[1, z]*G[0, 0, x] + (6*I)*Pi*G[0, 1, z] - 6*G[0, x]*G[0, 1, z] + 6*G[z, x]*G[0, 1, z] - (2*I)*Pi*G[0, -1 + z, x] - 2*G[1, z]*G[0, -1 + z, x] - (2*I)*Pi*G[1, 1, z] + 2*G[0, x]*G[1, 1, z] - 16*G[-1 + z, x]*G[1, 1, z] + 6*G[z, x]*G[1, 1, z] - (8*I)*Pi*G[-1 + z, 0, x] + 4*G[1, z]*G[-1 + z, 0, x] - (8*I)*Pi*G[-1 + z, -1 + z, x] - 8*G[1, z]*G[-1 + z, -1 + z, x] - 6*G[1, z]*G[z, 0, x] + (6*I)*Pi*G[z, -1 + z, x] + 6*G[1, z]*G[z, -1 + z, x] + 8*G[0, 0, 0, x] + 6*G[0, 0, 1, z] + 6*G[0, 1, 1, z] + 2*G[0, -1 + z, 0, x] + 6*G[1, 0, 1, z] - 26*G[1, 1, 1, z] + 8*G[-1 + z, 0, 0, x] + 8*G[-1 + z, -1 + z, 0, x] - 6*G[z, -1 + z, 0, x] + 10*Zeta[3])/ep, (I/3)*Pi^3*G[1, z] - (Pi^2*G[0, x]*G[1, z])/3 + (I/3)*Pi^3*G[-1 + z, x] + (7*Pi^2*G[-1, y]*G[-1 + z, x])/6 - (3*Pi^2*G[1, z]*G[-1 + z, x])/2 - (2*I)*Pi*G[-1, y]*G[1, z]*G[-1 + z, x] + (7*Pi^2*G[1, z]*G[-z, y])/6 + (2*I)*Pi*G[0, x]*G[1, z]*G[-z, y] + (3*I)*Pi*G[1, z]*G[-1 + z, x]*G[-z, y] + (2*Pi^2*G[1, z]*G[z, x])/3 - (4*I)*Pi*G[1, z]*G[-z, y]*G[z, x] - (7*Pi^2*G[-1, y]*G[y + z, x])/6 + (7*Pi^2*G[1, z]*G[y + z, x])/6 + (2*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] - I*Pi*G[1, z]*G[-z, y]*G[y + z, x] + (4*I)*Pi*G[-1 + z, x]*G[-1, -1, y] + 4*G[1, z]*G[-1 + z, x]*G[-1, -1, y] - (4*I)*Pi*G[y + z, x]*G[-1, -1, y] - 4*G[1, z]*G[y + z, x]*G[-1, -1, y] - 3*G[1, z]*G[-1 + z, x]*G[-1, -z, y] + 3*G[1, z]*G[y + z, x]*G[-1, -z, y] - (Pi^2*G[0, -1, y])/6 - (4*I)*Pi*G[z, x]*G[0, -1, y] - 4*G[1, z]*G[z, x]*G[0, -1, y] + (4*I)*Pi*G[y + z, x]*G[0, -1, y] + 4*G[1, z]*G[y + z, x]*G[0, -1, y] - 2*G[1, z]*G[-z, y]*G[0, 0, x] + (11*Pi^2*G[0, 1, z])/6 + (2*I)*Pi*G[0, x]*G[0, 1, z] + (3*I)*Pi*G[-1 + z, x]*G[0, 1, z] - 3*G[-1, y]*G[-1 + z, x]*G[0, 1, z] - (5*I)*Pi*G[-z, y]*G[0, 1, z] + 5*G[0, x]*G[-z, y]*G[0, 1, z] + 3*G[-1 + z, x]*G[-z, y]*G[0, 1, z] - 4*G[-z, y]*G[z, x]*G[0, 1, z] - (5*I)*Pi*G[y + z, x]*G[0, 1, z] + 3*G[-1, y]*G[y + z, x]*G[0, 1, z] - 4*G[-z, y]*G[y + z, x]*G[0, 1, z] + G[0, -1, y]*G[0, 1, z] - 2*G[0, 0, x]*G[0, 1, z] - (Pi^2*G[0, -1 + z, x])/3 + (2*I)*Pi*G[-1, y]*G[0, -1 + z, x] - (2*I)*Pi*G[1, z]*G[0, -1 + z, x] + 2*G[-1, y]*G[1, z]*G[0, -1 + z, x] + 4*G[1, z]*G[z, x]*G[0, -z, y] - 4*G[1, z]*G[y + z, x]*G[0, -z, y] - (2*I)*Pi*G[-1, y]*G[0, y + z, x] + (2*I)*Pi*G[1, z]*G[0, y + z, x] - 2*G[-1, y]*G[1, z]*G[0, y + z, x] + 2*G[1, z]*G[-z, y]*G[0, y + z, x] + 2*G[0, 1, z]*G[0, y + z, x] - (3*Pi^2*G[1, 1, z])/2 - (2*I)*Pi*G[0, x]*G[1, 1, z] - (3*I)*Pi*G[-1 + z, x]*G[1, 1, z] + G[-1, y]*G[-1 + z, x]*G[1, 1, z] + I*Pi*G[-z, y]*G[1, 1, z] - G[0, x]*G[-z, y]*G[1, 1, z] + 3*G[-1 + z, x]*G[-z, y]*G[1, 1, z] + (4*I)*Pi*G[z, x]*G[1, 1, z] - 4*G[-z, y]*G[z, x]*G[1, 1, z] + I*Pi*G[y + z, x]*G[1, 1, z] - G[-1, y]*G[y + z, x]*G[1, 1, z] + 2*G[-z, y]*G[y + z, x]*G[1, 1, z] - G[0, -1, y]*G[1, 1, z] + 2*G[0, 0, x]*G[1, 1, z] - 4*G[0, -1 + z, x]*G[1, 1, z] + G[0, -z, y]*G[1, 1, z] + 2*G[0, y + z, x]*G[1, 1, z] - (Pi^2*G[-1 + z, 0, x])/3 + (2*I)*Pi*G[-1, y]*G[-1 + z, 0, x] - (2*I)*Pi*G[1, z]*G[-1 + z, 0, x] + 2*G[-1, y]*G[1, z]*G[-1 + z, 0, x] - 3*G[1, z]*G[-z, y]*G[-1 + z, 0, x] - 4*G[-1, -1, y]*G[-1 + z, 0, x] - 3*G[0, 1, z]*G[-1 + z, 0, x] + 3*G[1, 1, z]*G[-1 + z, 0, x] - (3*Pi^2*G[-1 + z, -1 + z, x])/2 + I*Pi*G[-1, y]*G[-1 + z, -1 + z, x] - (3*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] + G[-1, y]*G[1, z]*G[-1 + z, -1 + z, x] - 8*G[1, 1, z]*G[-1 + z, -1 + z, x] - (3*I)*Pi*G[-1, y]*G[-1 + z, y + z, x] + (3*I)*Pi*G[1, z]*G[-1 + z, y + z, x] - 3*G[-1, y]*G[1, z]*G[-1 + z, y + z, x] + 3*G[1, z]*G[-z, y]*G[-1 + z, y + z, x] + 3*G[0, 1, z]*G[-1 + z, y + z, x] + 3*G[1, 1, z]*G[-1 + z, y + z, x] - (7*Pi^2*G[-z, -1, y])/6 - (2*I)*Pi*G[0, x]*G[-z, -1, y] + (2*I)*Pi*G[1, z]*G[-z, -1, y] - 2*G[0, x]*G[1, z]*G[-z, -1, y] - (3*I)*Pi*G[-1 + z, x]*G[-z, -1, y] - 3*G[1, z]*G[-1 + z, x]*G[-z, -1, y] + (4*I)*Pi*G[z, x]*G[-z, -1, y] + 4*G[1, z]*G[z, x]*G[-z, -1, y] + I*Pi*G[y + z, x]*G[-z, -1, y] + G[1, z]*G[y + z, x]*G[-z, -1, y] + 2*G[0, 0, x]*G[-z, -1, y] + 3*G[0, 1, z]*G[-z, -1, y] - 2*G[0, y + z, x]*G[-z, -1, y] - G[1, 1, z]*G[-z, -1, y] + 3*G[-1 + z, 0, x]*G[-z, -1, y] - 3*G[-1 + z, y + z, x]*G[-z, -1, y] - I*Pi*G[1, z]*G[-z, -z, y] + G[0, x]*G[1, z]*G[-z, -z, y] + 3*G[1, z]*G[-1 + z, x]*G[-z, -z, y] - 4*G[1, z]*G[z, x]*G[-z, -z, y] - 4*G[0, 1, z]*G[-z, -z, y] + 2*G[1, 1, z]*G[-z, -z, y] + 4*G[1, z]*G[-z, y]*G[z, 0, x] + 4*G[0, -1, y]*G[z, 0, x] - 4*G[1, 1, z]*G[z, 0, x] - 4*G[-z, -1, y]*G[z, 0, x] + (2*Pi^2*G[z, -1 + z, x])/3 - (4*I)*Pi*G[-1, y]*G[z, -1 + z, x] + (4*I)*Pi*G[1, z]*G[z, -1 + z, x] - 4*G[-1, y]*G[1, z]*G[z, -1 + z, x] + 8*G[1, 1, z]*G[z, -1 + z, x] + (4*I)*Pi*G[1, z]*G[z, z, x] + 4*G[0, 1, z]*G[z, z, x] + 4*G[1, 1, z]*G[z, z, x] + (4*I)*Pi*G[-1, y]*G[z, y + z, x] - (4*I)*Pi*G[1, z]*G[z, y + z, x] + 4*G[-1, y]*G[1, z]*G[z, y + z, x] - 4*G[1, z]*G[-z, y]*G[z, y + z, x] - 4*G[0, 1, z]*G[z, y + z, x] - 4*G[1, 1, z]*G[z, y + z, x] + 4*G[-z, -1, y]*G[z, y + z, x] - (2*I)*Pi*G[-1, y]*G[y + z, 0, x] + (2*I)*Pi*G[1, z]*G[y + z, 0, x] - 2*G[-1, y]*G[1, z]*G[y + z, 0, x] + G[1, z]*G[-z, y]*G[y + z, 0, x] + 4*G[-1, -1, y]*G[y + z, 0, x] - 4*G[0, -1, y]*G[y + z, 0, x] + 5*G[0, 1, z]*G[y + z, 0, x] - G[1, 1, z]*G[y + z, 0, x] - G[-z, -1, y]*G[y + z, 0, x] + (7*Pi^2*G[y + z, -1 + z, x])/6 + I*Pi*G[-1, y]*G[y + z, -1 + z, x] + I*Pi*G[1, z]*G[y + z, -1 + z, x] + G[-1, y]*G[1, z]*G[y + z, -1 + z, x] + 4*G[1, 1, z]*G[y + z, -1 + z, x] - (4*I)*Pi*G[1, z]*G[y + z, z, x] - 4*G[0, 1, z]*G[y + z, z, x] - 4*G[1, 1, z]*G[y + z, z, x] + I*Pi*G[-1, y]*G[y + z, y + z, x] - I*Pi*G[1, z]*G[y + z, y + z, x] + G[-1, y]*G[1, z]*G[y + z, y + z, x] - G[1, z]*G[-z, y]*G[y + z, y + z, x] - G[0, 1, z]*G[y + z, y + z, x] - G[1, 1, z]*G[y + z, y + z, x] + G[-z, -1, y]*G[y + z, y + z, x] + 3*G[-1 + z, x]*G[-1, -z, -1, y] - 3*G[y + z, x]*G[-1, -z, -1, y] + G[1, z]*G[0, -1, -z, y] - (5*I)*Pi*G[0, 0, 1, z] + 5*G[0, x]*G[0, 0, 1, z] + 3*G[-1 + z, x]*G[0, 0, 1, z] - 9*G[-z, y]*G[0, 0, 1, z] - 8*G[y + z, x]*G[0, 0, 1, z] + (5*I)*Pi*G[0, 1, 1, z] - 5*G[0, x]*G[0, 1, 1, z] + 3*G[-1 + z, x]*G[0, 1, 1, z] + 2*G[-z, y]*G[0, 1, 1, z] + 4*G[z, x]*G[0, 1, 1, z] - 2*G[y + z, x]*G[0, 1, 1, z] - 2*G[-1, y]*G[0, -1 + z, 0, x] + 2*G[1, z]*G[0, -1 + z, 0, x] - (2*I)*Pi*G[0, -1 + z, -1 + z, x] - 2*G[1, z]*G[0, -1 + z, -1 + z, x] - 4*G[z, x]*G[0, -z, -1, y] + 4*G[y + z, x]*G[0, -z, -1, y] - G[1, z]*G[0, -z, -z, y] + 2*G[-1, y]*G[0, y + z, 0, x] - 2*G[1, z]*G[0, y + z, 0, x] + (2*I)*Pi*G[0, y + z, -1 + z, x] + 2*G[1, z]*G[0, y + z, -1 + z, x] + (3*I)*Pi*G[1, 0, 1, z] - 3*G[0, x]*G[1, 0, 1, z] + 3*G[-1 + z, x]*G[1, 0, 1, z] - (3*I)*Pi*G[1, 1, 1, z] + 3*G[0, x]*G[1, 1, 1, z] - 15*G[-1 + z, x]*G[1, 1, 1, z] + 4*G[-z, y]*G[1, 1, 1, z] + 8*G[z, x]*G[1, 1, 1, z] + 4*G[y + z, x]*G[1, 1, 1, z] - 2*G[-1, y]*G[-1 + z, 0, 0, x] + 2*G[1, z]*G[-1 + z, 0, 0, x] - (2*I)*Pi*G[-1 + z, 0, -1 + z, x] - 2*G[1, z]*G[-1 + z, 0, -1 + z, x] - (2*I)*Pi*G[-1 + z, -1 + z, 0, x] - G[-1, y]*G[-1 + z, -1 + z, 0, x] + 3*G[1, z]*G[-1 + z, -1 + z, 0, x] - (3*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] - 3*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] + 3*G[-1, y]*G[-1 + z, y + z, 0, x] - 3*G[1, z]*G[-1 + z, y + z, 0, x] + (3*I)*Pi*G[-1 + z, y + z, -1 + z, x] + 3*G[1, z]*G[-1 + z, y + z, -1 + z, x] - (4*I)*Pi*G[-z, -1, -1, y] + 4*G[0, x]*G[-z, -1, -1, y] - 4*G[1, z]*G[-z, -1, -1, y] - 4*G[y + z, x]*G[-z, -1, -1, y] + 3*G[1, z]*G[-z, -1, -z, y] + (4*I)*Pi*G[-z, 0, -1, y] - 4*G[0, x]*G[-z, 0, -1, y] + 4*G[1, z]*G[-z, 0, -1, y] + 4*G[y + z, x]*G[-z, 0, -1, y] - 4*G[1, z]*G[-z, 0, -z, y] + I*Pi*G[-z, -z, -1, y] - G[0, x]*G[-z, -z, -1, y] + G[1, z]*G[-z, -z, -1, y] - 3*G[-1 + z, x]*G[-z, -z, -1, y] + 4*G[z, x]*G[-z, -z, -1, y] + 4*G[-1, y]*G[z, -1 + z, 0, x] - 4*G[1, z]*G[z, -1 + z, 0, x] + (4*I)*Pi*G[z, -1 + z, -1 + z, x] + 4*G[1, z]*G[z, -1 + z, -1 + z, x] - 4*G[1, z]*G[z, z, 0, x] + (4*I)*Pi*G[z, z, -1 + z, x] + 4*G[1, z]*G[z, z, -1 + z, x] - 4*G[-1, y]*G[z, y + z, 0, x] + 4*G[1, z]*G[z, y + z, 0, x] - (4*I)*Pi*G[z, y + z, -1 + z, x] - 4*G[1, z]*G[z, y + z, -1 + z, x] + 2*G[-1, y]*G[y + z, 0, 0, x] - 2*G[1, z]*G[y + z, 0, 0, x] + (2*I)*Pi*G[y + z, 0, -1 + z, x] + 2*G[1, z]*G[y + z, 0, -1 + z, x] + (2*I)*Pi*G[y + z, -1 + z, 0, x] - G[-1, y]*G[y + z, -1 + z, 0, x] - G[1, z]*G[y + z, -1 + z, 0, x] + ((Pi^2*G[1, z])/6 + (Pi^2*G[-1 + z, x])/6 - I*Pi*G[-1, y]*G[-1 + z, x] + I*Pi*G[1, z]*G[-1 + z, x] - G[-1, y]*G[1, z]*G[-1 + z, x] - I*Pi*G[1, z]*G[-z, y] + G[0, x]*G[1, z]*G[-z, y] + I*Pi*G[-1, y]*G[y + z, x] - I*Pi*G[1, z]*G[y + z, x] + G[-1, y]*G[1, z]*G[y + z, x] - G[1, z]*G[-z, y]*G[y + z, x] - I*Pi*G[0, 1, z] + G[0, x]*G[0, 1, z] - 2*G[-z, y]*G[0, 1, z] - G[y + z, x]*G[0, 1, z] + I*Pi*G[1, 1, z] - G[0, x]*G[1, 1, z] + 2*G[-1 + z, x]*G[1, 1, z] - G[-z, y]*G[1, 1, z] - G[y + z, x]*G[1, 1, z] + G[-1, y]*G[-1 + z, 0, x] - G[1, z]*G[-1 + z, 0, x] + I*Pi*G[-1 + z, -1 + z, x] + G[1, z]*G[-1 + z, -1 + z, x] + I*Pi*G[-z, -1, y] - G[0, x]*G[-z, -1, y] + G[1, z]*G[-z, -1, y] + G[y + z, x]*G[-z, -1, y] - G[1, z]*G[-z, -z, y] - G[-1, y]*G[y + z, 0, x] + G[1, z]*G[y + z, 0, x] - I*Pi*G[y + z, -1 + z, x] - G[1, z]*G[y + z, -1 + z, x] - 2*G[0, 0, 1, z] + 2*G[1, 1, 1, z] - G[-1 + z, -1 + z, 0, x] + G[-z, 0, -1, y] + G[-z, -z, -1, y] + G[y + z, -1 + z, 0, x])/ep + I*Pi*G[y + z, -1 + z, -1 + z, x] + G[1, z]*G[y + z, -1 + z, -1 + z, x] + 4*G[1, z]*G[y + z, z, 0, x] - (4*I)*Pi*G[y + z, z, -1 + z, x] - 4*G[1, z]*G[y + z, z, -1 + z, x] - G[-1, y]*G[y + z, y + z, 0, x] + G[1, z]*G[y + z, y + z, 0, x] - I*Pi*G[y + z, y + z, -1 + z, x] - G[1, z]*G[y + z, y + z, -1 + z, x] - G[0, -1, -z, -1, y] - 9*G[0, 0, 0, 1, z] + 7*G[0, 0, 1, 1, z] + 3*G[0, 1, 0, 1, z] + 5*G[0, 1, 1, 1, z] + 2*G[0, -1 + z, -1 + z, 0, x] - G[0, -z, 0, -1, y] + G[0, -z, -z, -1, y] - 2*G[0, y + z, -1 + z, 0, x] + 3*G[1, 0, 0, 1, z] + 3*G[1, 0, 1, 1, z] + 3*G[1, 1, 0, 1, z] - 15*G[1, 1, 1, 1, z] + 2*G[-1 + z, 0, -1 + z, 0, x] + 2*G[-1 + z, -1 + z, 0, 0, x] + 3*G[-1 + z, -1 + z, -1 + z, 0, x] - 3*G[-1 + z, y + z, -1 + z, 0, x] - 3*G[-z, -1, -z, -1, y] - 4*G[-z, 0, -1, -1, y] + G[-z, 0, 0, -1, y] + 4*G[-z, 0, -z, -1, y] - 4*G[-z, -z, -1, -1, y] + 4*G[-z, -z, 0, -1, y] - 4*G[z, -1 + z, -1 + z, 0, x] - 4*G[z, z, -1 + z, 0, x] + 4*G[z, y + z, -1 + z, 0, x] - 2*G[y + z, 0, -1 + z, 0, x] - 2*G[y + z, -1 + z, 0, 0, x] - G[y + z, -1 + z, -1 + z, 0, x] + 4*G[y + z, z, -1 + z, 0, x] + G[y + z, y + z, -1 + z, 0, x] + G[1, z]*Zeta[3] + G[-1 + z, x]*Zeta[3], -G[-1, y]/(2*ep^3) - ((2*I)/3)*Pi^3*G[-1, y] + (5*Pi^2*G[-1, y]*G[0, x])/3 - (5*Pi^2*G[-1, y]*G[1, z])/3 - (3*I)*Pi*G[-1, y]*G[0, x]*G[1, z] + (5*Pi^2*G[1, z]*G[-z, y])/3 + (3*I)*Pi*G[0, x]*G[1, z]*G[-z, y] - (5*Pi^2*G[-1, y]*G[y + z, x])/3 + (5*Pi^2*G[1, z]*G[y + z, x])/3 + (3*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] - (3*I)*Pi*G[1, z]*G[-z, y]*G[y + z, x] + 2*Pi^2*G[-1, -1, y] + (4*I)*Pi*G[0, x]*G[-1, -1, y] - (4*I)*Pi*G[1, z]*G[-1, -1, y] + 4*G[0, x]*G[1, z]*G[-1, -1, y] - (4*I)*Pi*G[y + z, x]*G[-1, -1, y] - 4*G[1, z]*G[y + z, x]*G[-1, -1, y] + (4*I)*Pi*G[1, z]*G[-1, -z, y] - 4*G[0, x]*G[1, z]*G[-1, -z, y] + 4*G[1, z]*G[y + z, x]*G[-1, -z, y] + (2*G[-1, -1, y] - G[0, -1, y]/2)/ep^2 - (13*Pi^2*G[0, -1, y])/6 - (4*I)*Pi*G[0, x]*G[0, -1, y] + (4*I)*Pi*G[1, z]*G[0, -1, y] - 4*G[0, x]*G[1, z]*G[0, -1, y] + (4*I)*Pi*G[y + z, x]*G[0, -1, y] + 4*G[1, z]*G[y + z, x]*G[0, -1, y] + (3*I)*Pi*G[-1, y]*G[0, 0, x] + 3*G[-1, y]*G[1, z]*G[0, 0, x] - 3*G[1, z]*G[-z, y]*G[0, 0, x] - 4*G[-1, -1, y]*G[0, 0, x] + 4*G[0, -1, y]*G[0, 0, x] + (5*Pi^2*G[0, 1, z])/3 + (4*I)*Pi*G[-1, y]*G[0, 1, z] + (3*I)*Pi*G[0, x]*G[0, 1, z] - 4*G[-1, y]*G[0, x]*G[0, 1, z] - (7*I)*Pi*G[-z, y]*G[0, 1, z] + 7*G[0, x]*G[-z, y]*G[0, 1, z] - (7*I)*Pi*G[y + z, x]*G[0, 1, z] + 4*G[-1, y]*G[y + z, x]*G[0, 1, z] - 7*G[-z, y]*G[y + z, x]*G[0, 1, z] + 4*G[-1, -z, y]*G[0, 1, z] + 4*G[0, -1, y]*G[0, 1, z] - 3*G[0, 0, x]*G[0, 1, z] - (4*I)*Pi*G[1, z]*G[0, -z, y] + 4*G[0, x]*G[1, z]*G[0, -z, y] - 4*G[1, z]*G[y + z, x]*G[0, -z, y] - 5*G[0, 1, z]*G[0, -z, y] - (3*I)*Pi*G[-1, y]*G[0, y + z, x] + (3*I)*Pi*G[1, z]*G[0, y + z, x] - 3*G[-1, y]*G[1, z]*G[0, y + z, x] + 3*G[1, z]*G[-z, y]*G[0, y + z, x] + 3*G[0, 1, z]*G[0, y + z, x] - I*Pi*G[-1, y]*G[1, 1, z] + G[-1, y]*G[0, x]*G[1, 1, z] + I*Pi*G[-z, y]*G[1, 1, z] - G[0, x]*G[-z, y]*G[1, 1, z] + I*Pi*G[y + z, x]*G[1, 1, z] - G[-1, y]*G[y + z, x]*G[1, 1, z] + G[-z, y]*G[y + z, x]*G[1, 1, z] - 4*G[-1, -1, y]*G[1, 1, z] + 4*G[-1, -z, y]*G[1, 1, z] + 3*G[0, y + z, x]*G[1, 1, z] - (5*Pi^2*G[-z, -1, y])/3 - (3*I)*Pi*G[0, x]*G[-z, -1, y] + (3*I)*Pi*G[1, z]*G[-z, -1, y] - 3*G[0, x]*G[1, z]*G[-z, -1, y] + (3*I)*Pi*G[y + z, x]*G[-z, -1, y] + 3*G[1, z]*G[y + z, x]*G[-z, -1, y] + 3*G[0, 0, x]*G[-z, -1, y] + 4*G[0, 1, z]*G[-z, -1, y] - 3*G[0, y + z, x]*G[-z, -1, y] - G[1, 1, z]*G[-z, -1, y] - (3*I)*Pi*G[1, z]*G[-z, -z, y] + 3*G[0, x]*G[1, z]*G[-z, -z, y] - 3*G[1, z]*G[y + z, x]*G[-z, -z, y] - 7*G[0, 1, z]*G[-z, -z, y] + G[1, 1, z]*G[-z, -z, y] - (3*I)*Pi*G[-1, y]*G[y + z, 0, x] + (3*I)*Pi*G[1, z]*G[y + z, 0, x] - 3*G[-1, y]*G[1, z]*G[y + z, 0, x] + 3*G[1, z]*G[-z, y]*G[y + z, 0, x] + 4*G[-1, -1, y]*G[y + z, 0, x] - 4*G[0, -1, y]*G[y + z, 0, x] + 7*G[0, 1, z]*G[y + z, 0, x] - G[1, 1, z]*G[y + z, 0, x] - 3*G[-z, -1, y]*G[y + z, 0, x] + (5*Pi^2*G[y + z, -1 + z, x])/3 + I*Pi*G[1, z]*G[y + z, -1 + z, x] + 5*G[1, 1, z]*G[y + z, -1 + z, x] - (4*I)*Pi*G[1, z]*G[y + z, z, x] - 4*G[0, 1, z]*G[y + z, z, x] - 4*G[1, 1, z]*G[y + z, z, x] + (3*I)*Pi*G[-1, y]*G[y + z, y + z, x] - (3*I)*Pi*G[1, z]*G[y + z, y + z, x] + 3*G[-1, y]*G[1, z]*G[y + z, y + z, x] - 3*G[1, z]*G[-z, y]*G[y + z, y + z, x] - 3*G[0, 1, z]*G[y + z, y + z, x] - 3*G[1, 1, z]*G[y + z, y + z, x] + 3*G[-z, -1, y]*G[y + z, y + z, x] - (4*I)*Pi*G[-1, -z, -1, y] + 4*G[0, x]*G[-1, -z, -1, y] - 4*G[1, z]*G[-1, -z, -1, y] - 4*G[y + z, x]*G[-1, -z, -1, y] + 4*G[1, z]*G[-1, -z, -z, y] - (4*I)*Pi*G[0, -1, -1, y] + 4*G[0, x]*G[0, -1, -1, y] - 4*G[1, z]*G[0, -1, -1, y] + 4*G[1, z]*G[0, -1, -z, y] + I*Pi*G[0, 0, -1, y] - G[0, x]*G[0, 0, -1, y] + G[1, z]*G[0, 0, -1, y] - 3*G[-1, y]*G[0, 0, 0, x] - (7*I)*Pi*G[0, 0, 1, z] + 4*G[-1, y]*G[0, 0, 1, z] + 7*G[0, x]*G[0, 0, 1, z] - 12*G[-z, y]*G[0, 0, 1, z] - 11*G[y + z, x]*G[0, 0, 1, z] - G[1, z]*G[0, 0, -z, y] + I*Pi*G[0, 1, 1, z] + 4*G[-1, y]*G[0, 1, 1, z] - G[0, x]*G[0, 1, 1, z] + G[-z, y]*G[0, 1, 1, z] - 3*G[y + z, x]*G[0, 1, 1, z] + (4*I)*Pi*G[0, -z, -1, y] - 4*G[0, x]*G[0, -z, -1, y] + 4*G[1, z]*G[0, -z, -1, y] + 4*G[y + z, x]*G[0, -z, -1, y] - 4*G[1, z]*G[0, -z, -z, y] + 3*G[-1, y]*G[0, y + z, 0, x] - 3*G[1, z]*G[0, y + z, 0, x] + (3*I)*Pi*G[0, y + z, -1 + z, x] + 3*G[1, z]*G[0, y + z, -1 + z, x] - 5*G[-1, y]*G[1, 1, 1, z] + 5*G[-z, y]*G[1, 1, 1, z] + 5*G[y + z, x]*G[1, 1, 1, z] - (4*I)*Pi*G[-z, -1, -1, y] + 4*G[0, x]*G[-z, -1, -1, y] - 4*G[1, z]*G[-z, -1, -1, y] - 4*G[y + z, x]*G[-z, -1, -1, y] + 4*G[1, z]*G[-z, -1, -z, y] + (4*I)*Pi*G[-z, 0, -1, y] - 4*G[0, x]*G[-z, 0, -1, y] + 4*G[1, z]*G[-z, 0, -1, y] + 4*G[y + z, x]*G[-z, 0, -1, y] - 4*G[1, z]*G[-z, 0, -z, y] + (3*I)*Pi*G[-z, -z, -1, y] - 3*G[0, x]*G[-z, -z, -1, y] + 3*G[1, z]*G[-z, -z, -1, y] + 3*G[y + z, x]*G[-z, -z, -1, y] - 3*G[1, z]*G[-z, -z, -z, y] + 3*G[-1, y]*G[y + z, 0, 0, x] - 3*G[1, z]*G[y + z, 0, 0, x] + (3*I)*Pi*G[y + z, 0, -1 + z, x] + 3*G[1, z]*G[y + z, 0, -1 + z, x] + (3*I)*Pi*G[y + z, -1 + z, 0, x] - G[1, z]*G[y + z, -1 + z, 0, x] + (-(Pi^2*G[-1, y])/2 - I*Pi*G[-1, y]*G[0, x] + I*Pi*G[-1, y]*G[1, z] - G[-1, y]*G[0, x]*G[1, z] - I*Pi*G[1, z]*G[-z, y] + G[0, x]*G[1, z]*G[-z, y] + I*Pi*G[-1, y]*G[y + z, x] - I*Pi*G[1, z]*G[y + z, x] + G[-1, y]*G[1, z]*G[y + z, x] - G[1, z]*G[-z, y]*G[y + z, x] + I*Pi*G[0, -1, y] - G[0, x]*G[0, -1, y] + G[1, z]*G[0, -1, y] + G[-1, y]*G[0, 0, x] - I*Pi*G[0, 1, z] + G[0, x]*G[0, 1, z] - 2*G[-z, y]*G[0, 1, z] - G[y + z, x]*G[0, 1, z] - G[1, z]*G[0, -z, y] + G[-1, y]*G[1, 1, z] - G[-z, y]*G[1, 1, z] - G[y + z, x]*G[1, 1, z] + I*Pi*G[-z, -1, y] - G[0, x]*G[-z, -1, y] + G[1, z]*G[-z, -1, y] + G[y + z, x]*G[-z, -1, y] - G[1, z]*G[-z, -z, y] - G[-1, y]*G[y + z, 0, x] + G[1, z]*G[y + z, 0, x] - I*Pi*G[y + z, -1 + z, x] - G[1, z]*G[y + z, -1 + z, x] - 8*G[-1, -1, -1, y] + 3*G[-1, 0, -1, y] + 2*G[0, -1, -1, y] - G[0, 0, -1, y]/2 - 2*G[0, 0, 1, z] - G[0, 1, 1, z] + G[0, -z, -1, y] + G[-z, 0, -1, y] + G[-z, -z, -1, y] + G[y + z, -1 + z, 0, x])/ep + I*Pi*G[y + z, -1 + z, -1 + z, x] + G[1, z]*G[y + z, -1 + z, -1 + z, x] + 4*G[1, z]*G[y + z, z, 0, x] - (4*I)*Pi*G[y + z, z, -1 + z, x] - 4*G[1, z]*G[y + z, z, -1 + z, x] - 3*G[-1, y]*G[y + z, y + z, 0, x] + 3*G[1, z]*G[y + z, y + z, 0, x] - (3*I)*Pi*G[y + z, y + z, -1 + z, x] - 3*G[1, z]*G[y + z, y + z, -1 + z, x] + 32*G[-1, -1, -1, -1, y] - 12*G[-1, -1, 0, -1, y] - 12*G[-1, 0, -1, -1, y] + 3*G[-1, 0, 0, -1, y] - 4*G[-1, -z, -z, -1, y] - 8*G[0, -1, -1, -1, y] + 3*G[0, -1, 0, -1, y] - 4*G[0, -1, -z, -1, y] + 2*G[0, 0, -1, -1, y] - G[0, 0, 0, -1, y]/2 - 12*G[0, 0, 0, 1, z] + G[0, 0, 1, 1, z] + G[0, 0, -z, -1, y] + 5*G[0, 1, 1, 1, z] - 4*G[0, -z, -1, -1, y] + G[0, -z, 0, -1, y] + 4*G[0, -z, -z, -1, y] - 3*G[0, y + z, -1 + z, 0, x] - 4*G[-z, -1, -z, -1, y] - 4*G[-z, 0, -1, -1, y] + G[-z, 0, 0, -1, y] + 4*G[-z, 0, -z, -1, y] - 4*G[-z, -z, -1, -1, y] + 4*G[-z, -z, 0, -1, y] + 3*G[-z, -z, -z, -1, y] - 3*G[y + z, 0, -1 + z, 0, x] - 3*G[y + z, -1 + z, 0, 0, x] - G[y + z, -1 + z, -1 + z, 0, x] + 4*G[y + z, z, -1 + z, 0, x] + 3*G[y + z, y + z, -1 + z, 0, x] - 3*G[-1, y]*Zeta[3], ep^(-4) + Pi^4/10 - (2*G[1, z])/ep^3 - (4*Pi^2*G[0, 1, z])/3 + (8*Pi^2*G[1, 1, z])/3 + (Pi^2/3 - 4*G[0, 1, z] + 8*G[1, 1, z])/ep^2 - 4*G[0, 0, 0, 1, z] + 16*G[0, 0, 1, 1, z] + 24*G[0, 1, 0, 1, z] - 64*G[0, 1, 1, 1, z] + 12*G[1, 0, 0, 1, z] - 48*G[1, 0, 1, 1, z] - 48*G[1, 1, 0, 1, z] + 128*G[1, 1, 1, 1, z] + ((-2*Pi^2*G[1, z])/3 - 4*G[0, 0, 1, z] + 16*G[0, 1, 1, z] + 12*G[1, 0, 1, z] - 32*G[1, 1, 1, z] - 2*Zeta[3])/ep + 4*G[1, z]*Zeta[3], -1/(4*ep^4) + (19*Pi^4)/180 - ((2*I)/3)*Pi^3*G[-1, y] + (10*Pi^2*G[-1, y]*G[0, x])/3 + ((-I/2)*Pi + G[-1, y] + G[0, x]/2 - G[1, z]/2)/ep^3 + (I/3)*Pi^3*G[1, z] - 4*Pi^2*G[-1, y]*G[1, z] - (5*Pi^2*G[0, x]*G[1, z])/3 - (8*I)*Pi*G[-1, y]*G[0, x]*G[1, z] + I*Pi^3*G[-1 + z, x] - (10*Pi^2*G[-1, y]*G[-1 + z, x])/3 + Pi^2*G[1, z]*G[-1 + z, x] + (6*I)*Pi*G[-1, y]*G[1, z]*G[-1 + z, x] + (5*Pi^2*G[1, z]*G[-z, y])/3 + (4*I)*Pi*G[0, x]*G[1, z]*G[-z, y] - (6*I)*Pi*G[1, z]*G[-1 + z, x]*G[-z, y] - (8*Pi^2*G[-1, y]*G[y + z, x])/3 + (8*Pi^2*G[1, z]*G[y + z, x])/3 + (6*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] - (2*I)*Pi*G[1, z]*G[-z, y]*G[y + z, x] + 8*Pi^2*G[-1, -1, y] + (16*I)*Pi*G[0, x]*G[-1, -1, y] - (16*I)*Pi*G[1, z]*G[-1, -1, y] + 16*G[0, x]*G[1, z]*G[-1, -1, y] - (8*I)*Pi*G[-1 + z, x]*G[-1, -1, y] - 8*G[1, z]*G[-1 + z, x]*G[-1, -1, y] - (8*I)*Pi*G[y + z, x]*G[-1, -1, y] - 8*G[1, z]*G[y + z, x]*G[-1, -1, y] + (10*I)*Pi*G[1, z]*G[-1, -z, y] - 10*G[0, x]*G[1, z]*G[-1, -z, y] + 6*G[1, z]*G[-1 + z, x]*G[-1, -z, y] + 4*G[1, z]*G[y + z, x]*G[-1, -z, y] - (5*Pi^2*G[0, -1, y])/3 - (4*I)*Pi*G[0, x]*G[0, -1, y] + (4*I)*Pi*G[1, z]*G[0, -1, y] - 4*G[0, x]*G[1, z]*G[0, -1, y] + (2*I)*Pi*G[-1 + z, x]*G[0, -1, y] + 2*G[1, z]*G[-1 + z, x]*G[0, -1, y] + (4*I)*Pi*G[y + z, x]*G[0, -1, y] + 4*G[1, z]*G[y + z, x]*G[0, -1, y] + (4*Pi^2*G[0, 0, x])/3 + (8*I)*Pi*G[-1, y]*G[0, 0, x] - (4*I)*Pi*G[1, z]*G[0, 0, x] + 8*G[-1, y]*G[1, z]*G[0, 0, x] - 4*G[1, z]*G[-z, y]*G[0, 0, x] - 16*G[-1, -1, y]*G[0, 0, x] + 4*G[0, -1, y]*G[0, 0, x] + (5*Pi^2*G[0, 1, z])/3 + (10*I)*Pi*G[-1, y]*G[0, 1, z] + (4*I)*Pi*G[0, x]*G[0, 1, z] - 10*G[-1, y]*G[0, x]*G[0, 1, z] - (2*I)*Pi*G[-1 + z, x]*G[0, 1, z] + 6*G[-1, y]*G[-1 + z, x]*G[0, 1, z] - (4*I)*Pi*G[-z, y]*G[0, 1, z] + 4*G[0, x]*G[-z, y]*G[0, 1, z] - 6*G[-1 + z, x]*G[-z, y]*G[0, 1, z] - (6*I)*Pi*G[y + z, x]*G[0, 1, z] + 4*G[-1, y]*G[y + z, x]*G[0, 1, z] - 2*G[-z, y]*G[y + z, x]*G[0, 1, z] - 24*G[-1, -1, y]*G[0, 1, z] + 13*G[-1, -z, y]*G[0, 1, z] + 4*G[0, -1, y]*G[0, 1, z] - 4*G[0, 0, x]*G[0, 1, z] - (8*Pi^2*G[0, -1 + z, x])/3 - (4*I)*Pi*G[-1, y]*G[0, -1 + z, x] + (2*I)*Pi*G[1, z]*G[0, -1 + z, x] - 4*G[-1, y]*G[1, z]*G[0, -1 + z, x] - (4*I)*Pi*G[1, z]*G[0, -z, y] + 4*G[0, x]*G[1, z]*G[0, -z, y] - 4*G[1, z]*G[y + z, x]*G[0, -z, y] - 4*G[0, 1, z]*G[0, -z, y] - (4*I)*Pi*G[-1, y]*G[0, y + z, x] + (4*I)*Pi*G[1, z]*G[0, y + z, x] - 4*G[-1, y]*G[1, z]*G[0, y + z, x] + 4*G[1, z]*G[-z, y]*G[0, y + z, x] + 4*G[0, 1, z]*G[0, y + z, x] + (Pi^2*G[1, 1, z])/3 - (2*I)*Pi*G[-1, y]*G[1, 1, z] + 2*G[-1, y]*G[0, x]*G[1, 1, z] + (3*I)*Pi*G[-1 + z, x]*G[1, 1, z] - 6*G[-1 + z, x]*G[-z, y]*G[1, 1, z] - (2*I)*Pi*G[y + z, x]*G[1, 1, z] + 2*G[-1, y]*G[y + z, x]*G[1, 1, z] + 2*G[-z, y]*G[y + z, x]*G[1, 1, z] + 8*G[-1, -1, y]*G[1, 1, z] - 5*G[-1, -z, y]*G[1, 1, z] - 2*G[0, -1 + z, x]*G[1, 1, z] + 4*G[0, y + z, x]*G[1, 1, z] - (10*Pi^2*G[-1 + z, 0, x])/3 - (6*I)*Pi*G[-1, y]*G[-1 + z, 0, x] + I*Pi*G[1, z]*G[-1 + z, 0, x] - 6*G[-1, y]*G[1, z]*G[-1 + z, 0, x] + 6*G[1, z]*G[-z, y]*G[-1 + z, 0, x] + 8*G[-1, -1, y]*G[-1 + z, 0, x] - 2*G[0, -1, y]*G[-1 + z, 0, x] + 2*G[0, 1, z]*G[-1 + z, 0, x] - 3*G[1, 1, z]*G[-1 + z, 0, x] + 2*Pi^2*G[-1 + z, -1 + z, x] - (2*I)*Pi*G[-1, y]*G[-1 + z, -1 + z, x] + I*Pi*G[1, z]*G[-1 + z, -1 + z, x] - 2*G[-1, y]*G[1, z]*G[-1 + z, -1 + z, x] + 5*G[1, 1, z]*G[-1 + z, -1 + z, x] + (4*I)*Pi*G[1, z]*G[-1 + z, z, x] + 4*G[0, 1, z]*G[-1 + z, z, x] + 4*G[1, 1, z]*G[-1 + z, z, x] + (6*I)*Pi*G[-1, y]*G[-1 + z, y + z, x] - (6*I)*Pi*G[1, z]*G[-1 + z, y + z, x] + 6*G[-1, y]*G[1, z]*G[-1 + z, y + z, x] - 6*G[1, z]*G[-z, y]*G[-1 + z, y + z, x] - 6*G[0, 1, z]*G[-1 + z, y + z, x] - 6*G[1, 1, z]*G[-1 + z, y + z, x] + (2*I)*Pi*G[-1, y]*G[-1 + z, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[-1 + z, y - y*z, x] + 2*G[0, -1, y]*G[-1 + z, y - y*z, x] - (5*Pi^2*G[-z, -1, y])/3 - (4*I)*Pi*G[0, x]*G[-z, -1, y] + (4*I)*Pi*G[1, z]*G[-z, -1, y] - 4*G[0, x]*G[1, z]*G[-z, -1, y] + (6*I)*Pi*G[-1 + z, x]*G[-z, -1, y] + 6*G[1, z]*G[-1 + z, x]*G[-z, -1, y] + (2*I)*Pi*G[y + z, x]*G[-z, -1, y] + 2*G[1, z]*G[y + z, x]*G[-z, -1, y] + 4*G[0, 0, x]*G[-z, -1, y] + 6*G[0, 1, z]*G[-z, -1, y] - 4*G[0, y + z, x]*G[-z, -1, y] - 2*G[1, 1, z]*G[-z, -1, y] - 6*G[-1 + z, 0, x]*G[-z, -1, y] + 6*G[-1 + z, y + z, x]*G[-z, -1, y] + (Pi^2/3 + (2*I)*Pi*G[-1, y] + I*Pi*G[0, x] - 2*G[-1, y]*G[0, x] - I*Pi*G[1, z] + 2*G[-1, y]*G[1, z] + G[0, x]*G[1, z] - I*Pi*G[-1 + z, x] - G[1, z]*G[-1 + z, x] - G[1, z]*G[-z, y] - 4*G[-1, -1, y] + G[0, -1, y] - G[0, 0, x] - G[0, 1, z] + G[-1 + z, 0, x] + G[-z, -1, y])/ep^2 - 6*G[1, z]*G[-1 + z, x]*G[-z, -z, y] + 2*G[1, z]*G[y + z, x]*G[-z, -z, y] - (6*I)*Pi*G[-1, y]*G[y + z, 0, x] + (6*I)*Pi*G[1, z]*G[y + z, 0, x] - 6*G[-1, y]*G[1, z]*G[y + z, 0, x] + 2*G[1, z]*G[-z, y]*G[y + z, 0, x] + 8*G[-1, -1, y]*G[y + z, 0, x] - 4*G[0, -1, y]*G[y + z, 0, x] + 6*G[0, 1, z]*G[y + z, 0, x] + 2*G[1, 1, z]*G[y + z, 0, x] - 2*G[-z, -1, y]*G[y + z, 0, x] + (8*Pi^2*G[y + z, -1 + z, x])/3 + (4*I)*Pi*G[-1, y]*G[y + z, -1 + z, x] - (2*I)*Pi*G[1, z]*G[y + z, -1 + z, x] + 4*G[-1, y]*G[1, z]*G[y + z, -1 + z, x] + 2*G[1, 1, z]*G[y + z, -1 + z, x] - (4*I)*Pi*G[1, z]*G[y + z, z, x] - 4*G[0, 1, z]*G[y + z, z, x] - 4*G[1, 1, z]*G[y + z, z, x] + (2*I)*Pi*G[-1, y]*G[y + z, y + z, x] - (2*I)*Pi*G[1, z]*G[y + z, y + z, x] + 2*G[-1, y]*G[1, z]*G[y + z, y + z, x] - 2*G[1, z]*G[-z, y]*G[y + z, y + z, x] - 2*G[0, 1, z]*G[y + z, y + z, x] - 2*G[1, 1, z]*G[y + z, y + z, x] + 2*G[-z, -1, y]*G[y + z, y + z, x] + (32*I)*Pi*G[-1, -1, -1, y] - 32*G[0, x]*G[-1, -1, -1, y] + 32*G[1, z]*G[-1, -1, -1, y] - 24*G[1, z]*G[-1, -1, -z, y] - (10*I)*Pi*G[-1, 0, -1, y] + 10*G[0, x]*G[-1, 0, -1, y] - 10*G[1, z]*G[-1, 0, -1, y] - 2*G[-1 + z, x]*G[-1, 0, -1, y] + 8*G[1, z]*G[-1, 0, -z, y] - (10*I)*Pi*G[-1, -z, -1, y] + 10*G[0, x]*G[-1, -z, -1, y] - 10*G[1, z]*G[-1, -z, -1, y] - 6*G[-1 + z, x]*G[-1, -z, -1, y] - 4*G[y + z, x]*G[-1, -z, -1, y] + 5*G[1, z]*G[-1, -z, -z, y] - (8*I)*Pi*G[0, -1, -1, y] + 8*G[0, x]*G[0, -1, -1, y] - 8*G[1, z]*G[0, -1, -1, y] + 4*G[1, z]*G[0, -1, -z, y] + 2*G[-1 + z, x]*G[0, 0, -1, y] + (4*I)*Pi*G[0, 0, 0, x] - 8*G[-1, y]*G[0, 0, 0, x] + 4*G[1, z]*G[0, 0, 0, x] - (4*I)*Pi*G[0, 0, 1, z] + 13*G[-1, y]*G[0, 0, 1, z] + 4*G[0, x]*G[0, 0, 1, z] - 2*G[-1 + z, x]*G[0, 0, 1, z] - 4*G[-z, y]*G[0, 0, 1, z] - 6*G[y + z, x]*G[0, 0, 1, z] - (4*I)*Pi*G[0, 0, -1 + z, x] - 4*G[1, z]*G[0, 0, -1 + z, x] - 5*G[-1, y]*G[0, 1, 1, z] - 2*G[-1 + z, x]*G[0, 1, 1, z] - 2*G[y + z, x]*G[0, 1, 1, z] - (6*I)*Pi*G[0, -1 + z, 0, x] + 4*G[-1, y]*G[0, -1 + z, 0, x] - 2*G[1, z]*G[0, -1 + z, 0, x] + (2*I)*Pi*G[0, -1 + z, -1 + z, x] + 2*G[1, z]*G[0, -1 + z, -1 + z, x] + (4*I)*Pi*G[0, -z, -1, y] - 4*G[0, x]*G[0, -z, -1, y] + 4*G[1, z]*G[0, -z, -1, y] + 4*G[y + z, x]*G[0, -z, -1, y] + 4*G[-1, y]*G[0, y + z, 0, x] - 4*G[1, z]*G[0, y + z, 0, x] + (4*I)*Pi*G[0, y + z, -1 + z, x] + 4*G[1, z]*G[0, y + z, -1 + z, x] - (2*I)*Pi*G[1, 0, 1, z] + G[-1, y]*G[1, 0, 1, z] + 2*G[0, x]*G[1, 0, 1, z] - 2*G[-1 + z, x]*G[1, 0, 1, z] - 2*G[-z, y]*G[1, 0, 1, z] + (2*I)*Pi*G[1, 1, 1, z] - G[-1, y]*G[1, 1, 1, z] - 2*G[0, x]*G[1, 1, 1, z] + 5*G[-1 + z, x]*G[1, 1, 1, z] + 2*G[-z, y]*G[1, 1, 1, z] + 2*G[y + z, x]*G[1, 1, 1, z] - (7*I)*Pi*G[-1 + z, 0, 0, x] + 6*G[-1, y]*G[-1 + z, 0, 0, x] - G[1, z]*G[-1 + z, 0, 0, x] + I*Pi*G[-1 + z, 0, -1 + z, x] + G[1, z]*G[-1 + z, 0, -1 + z, x] + (3*I)*Pi*G[-1 + z, -1 + z, 0, x] + 2*G[-1, y]*G[-1 + z, -1 + z, 0, x] - G[1, z]*G[-1 + z, -1 + z, 0, x] + (3*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] + 3*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] - 4*G[1, z]*G[-1 + z, z, 0, x] + (4*I)*Pi*G[-1 + z, z, -1 + z, x] + 4*G[1, z]*G[-1 + z, z, -1 + z, x] - 6*G[-1, y]*G[-1 + z, y + z, 0, x] + 6*G[1, z]*G[-1 + z, y + z, 0, x] - (6*I)*Pi*G[-1 + z, y + z, -1 + z, x] - 6*G[1, z]*G[-1 + z, y + z, -1 + z, x] - 2*G[-1, y]*G[-1 + z, y - y*z, 0, x] - (2*I)*Pi*G[-1 + z, y - y*z, -1 + z, x] - 2*G[1, z]*G[-1 + z, y - y*z, -1 + z, x] - (8*I)*Pi*G[-z, -1, -1, y] + 8*G[0, x]*G[-z, -1, -1, y] - 8*G[1, z]*G[-z, -1, -1, y] - 8*G[y + z, x]*G[-z, -1, -1, y] + 6*G[1, z]*G[-z, -1, -z, y] + (4*I)*Pi*G[-z, 0, -1, y] - 4*G[0, x]*G[-z, 0, -1, y] + 4*G[1, z]*G[-z, 0, -1, y] + 4*G[y + z, x]*G[-z, 0, -1, y] - 4*G[1, z]*G[-z, 0, -z, y] + 6*G[-1 + z, x]*G[-z, -z, -1, y] - 2*G[y + z, x]*G[-z, -z, -1, y] + 6*G[-1, y]*G[y + z, 0, 0, x] - 6*G[1, z]*G[y + z, 0, 0, x] + (6*I)*Pi*G[y + z, 0, -1 + z, x] + 6*G[1, z]*G[y + z, 0, -1 + z, x] + (6*I)*Pi*G[y + z, -1 + z, 0, x] - 4*G[-1, y]*G[y + z, -1 + z, 0, x] + 2*G[1, z]*G[y + z, -1 + z, 0, x] - (2*I)*Pi*G[y + z, -1 + z, -1 + z, x] - 2*G[1, z]*G[y + z, -1 + z, -1 + z, x] + 4*G[1, z]*G[y + z, z, 0, x] - (4*I)*Pi*G[y + z, z, -1 + z, x] - 4*G[1, z]*G[y + z, z, -1 + z, x] - 2*G[-1, y]*G[y + z, y + z, 0, x] + 2*G[1, z]*G[y + z, y + z, 0, x] - (2*I)*Pi*G[y + z, y + z, -1 + z, x] - 2*G[1, z]*G[y + z, y + z, -1 + z, x] - 64*G[-1, -1, -1, -1, y] + 24*G[-1, -1, 0, -1, y] + 24*G[-1, -1, -z, -1, y] + 20*G[-1, 0, -1, -1, y] - 5*G[-1, 0, 0, -1, y] - 8*G[-1, 0, -z, -1, y] + 20*G[-1, -z, -1, -1, y] - 8*G[-1, -z, 0, -1, y] - 5*G[-1, -z, -z, -1, y] + 16*G[0, -1, -1, -1, y] - 6*G[0, -1, 0, -1, y] - 4*G[0, -1, -z, -1, y] - 4*G[0, 0, 0, 0, x] - 4*G[0, 0, 0, 1, z] + 4*G[0, 0, -1 + z, 0, x] - 2*G[0, 1, 0, 1, z] + 2*G[0, 1, 1, 1, z] + 6*G[0, -1 + z, 0, 0, x] - 2*G[0, -1 + z, -1 + z, 0, x] - 8*G[0, -z, -1, -1, y] + 4*G[0, -z, 0, -1, y] - 4*G[0, y + z, -1 + z, 0, x] - 5*G[1, 0, 0, 1, z] + 5*G[1, 0, 1, 1, z] + 3*G[1, 1, 0, 1, z] - 3*G[1, 1, 1, 1, z] + 7*G[-1 + z, 0, 0, 0, x] - G[-1 + z, 0, -1 + z, 0, x] - 3*G[-1 + z, -1 + z, 0, 0, x] - 3*G[-1 + z, -1 + z, -1 + z, 0, x] - 4*G[-1 + z, z, -1 + z, 0, x] + 6*G[-1 + z, y + z, -1 + z, 0, x] + 2*G[-1 + z, y - y*z, -1 + z, 0, x] + 16*G[-z, -1, -1, -1, y] - 4*G[-z, -1, 0, -1, y] - 6*G[-z, -1, -z, -1, y] - 8*G[-z, 0, -1, -1, y] + 4*G[-z, 0, -z, -1, y] - 6*G[y + z, 0, -1 + z, 0, x] - 6*G[y + z, -1 + z, 0, 0, x] + 2*G[y + z, -1 + z, -1 + z, 0, x] + 4*G[y + z, z, -1 + z, 0, x] + 2*G[y + z, y + z, -1 + z, 0, x] + ((-5*Pi^2*G[-1, y])/3 - (2*Pi^2*G[0, x])/3 - (4*I)*Pi*G[-1, y]*G[0, x] + (5*Pi^2*G[1, z])/6 + (4*I)*Pi*G[-1, y]*G[1, z] + (2*I)*Pi*G[0, x]*G[1, z] - 4*G[-1, y]*G[0, x]*G[1, z] + (4*Pi^2*G[-1 + z, x])/3 + (2*I)*Pi*G[-1, y]*G[-1 + z, x] - I*Pi*G[1, z]*G[-1 + z, x] + 2*G[-1, y]*G[1, z]*G[-1 + z, x] - (2*I)*Pi*G[1, z]*G[-z, y] + 2*G[0, x]*G[1, z]*G[-z, y] + (2*I)*Pi*G[-1, y]*G[y + z, x] - (2*I)*Pi*G[1, z]*G[y + z, x] + 2*G[-1, y]*G[1, z]*G[y + z, x] - 2*G[1, z]*G[-z, y]*G[y + z, x] - (8*I)*Pi*G[-1, -1, y] + 8*G[0, x]*G[-1, -1, y] - 8*G[1, z]*G[-1, -1, y] + 5*G[1, z]*G[-1, -z, y] + (2*I)*Pi*G[0, -1, y] - 2*G[0, x]*G[0, -1, y] + 2*G[1, z]*G[0, -1, y] - (2*I)*Pi*G[0, 0, x] + 4*G[-1, y]*G[0, 0, x] - 2*G[1, z]*G[0, 0, x] - (2*I)*Pi*G[0, 1, z] + 5*G[-1, y]*G[0, 1, z] + 2*G[0, x]*G[0, 1, z] - 2*G[-z, y]*G[0, 1, z] - 2*G[y + z, x]*G[0, 1, z] + (2*I)*Pi*G[0, -1 + z, x] + 2*G[1, z]*G[0, -1 + z, x] - 2*G[1, z]*G[0, -z, y] - G[-1, y]*G[1, 1, z] + G[-1 + z, x]*G[1, 1, z] - 2*G[y + z, x]*G[1, 1, z] + (3*I)*Pi*G[-1 + z, 0, x] - 2*G[-1, y]*G[-1 + z, 0, x] + G[1, z]*G[-1 + z, 0, x] - I*Pi*G[-1 + z, -1 + z, x] - G[1, z]*G[-1 + z, -1 + z, x] + (2*I)*Pi*G[-z, -1, y] - 2*G[0, x]*G[-z, -1, y] + 2*G[1, z]*G[-z, -1, y] + 2*G[y + z, x]*G[-z, -1, y] - 2*G[-1, y]*G[y + z, 0, x] + 2*G[1, z]*G[y + z, 0, x] - (2*I)*Pi*G[y + z, -1 + z, x] - 2*G[1, z]*G[y + z, -1 + z, x] + 16*G[-1, -1, -1, y] - 5*G[-1, 0, -1, y] - 5*G[-1, -z, -1, y] - 4*G[0, -1, -1, y] + 2*G[0, 0, 0, x] - 2*G[0, 0, 1, z] - 2*G[0, -1 + z, 0, x] + 2*G[0, -z, -1, y] - G[1, 0, 1, z] + G[1, 1, 1, z] - 3*G[-1 + z, 0, 0, x] + G[-1 + z, -1 + z, 0, x] - 4*G[-z, -1, -1, y] + 2*G[-z, 0, -1, y] + 2*G[y + z, -1 + z, 0, x] - 5*Zeta[3])/ep - (10*I)*Pi*Zeta[3] + 18*G[-1, y]*Zeta[3] + 10*G[0, x]*Zeta[3] - 9*G[1, z]*Zeta[3] - 6*G[-1 + z, x]*Zeta[3], (-I)*Pi^3*G[1, z] + (10*Pi^2*G[0, x]*G[1, z])/3 - I*Pi^3*G[-1 + z, x] + (10*Pi^2*G[-1, y]*G[-1 + z, x])/3 - Pi^2*G[1, z]*G[-1 + z, x] - (6*I)*Pi*G[-1, y]*G[1, z]*G[-1 + z, x] + (10*Pi^2*G[1, z]*G[-z, y])/3 + (6*I)*Pi*G[0, x]*G[1, z]*G[-z, y] + (6*I)*Pi*G[1, z]*G[-1 + z, x]*G[-z, y] - (23*Pi^2*G[1, z]*G[z, x])/3 - (4*I)*Pi*G[1, z]*G[-z, y]*G[z, x] - (10*Pi^2*G[-1, y]*G[y + z, x])/3 + (10*Pi^2*G[1, z]*G[y + z, x])/3 + (6*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] - (4*I)*Pi*G[1, z]*G[-z, y]*G[y + z, x] + (8*I)*Pi*G[-1 + z, x]*G[-1, -1, y] + 8*G[1, z]*G[-1 + z, x]*G[-1, -1, y] - (8*I)*Pi*G[y + z, x]*G[-1, -1, y] - 8*G[1, z]*G[y + z, x]*G[-1, -1, y] - 6*G[1, z]*G[-1 + z, x]*G[-1, -z, y] + 6*G[1, z]*G[y + z, x]*G[-1, -z, y] + (10*Pi^2*G[0, -1, y])/3 + (6*I)*Pi*G[0, x]*G[0, -1, y] - (6*I)*Pi*G[1, z]*G[0, -1, y] + 6*G[0, x]*G[1, z]*G[0, -1, y] - (2*I)*Pi*G[-1 + z, x]*G[0, -1, y] - 2*G[1, z]*G[-1 + z, x]*G[0, -1, y] - (4*I)*Pi*G[z, x]*G[0, -1, y] - 4*G[1, z]*G[z, x]*G[0, -1, y] + (2*I)*Pi*G[y + z, x]*G[0, -1, y] + 2*G[1, z]*G[y + z, x]*G[0, -1, y] + (7*I)*Pi*G[1, z]*G[0, 0, x] - 6*G[1, z]*G[-z, y]*G[0, 0, x] - 6*G[0, -1, y]*G[0, 0, x] - (10*Pi^2*G[0, 1, z])/3 - (7*I)*Pi*G[0, x]*G[0, 1, z] + (2*I)*Pi*G[-1 + z, x]*G[0, 1, z] - 6*G[-1, y]*G[-1 + z, x]*G[0, 1, z] - (6*I)*Pi*G[-z, y]*G[0, 1, z] + 6*G[0, x]*G[-z, y]*G[0, 1, z] + 6*G[-1 + z, x]*G[-z, y]*G[0, 1, z] + (15*I)*Pi*G[z, x]*G[0, 1, z] - 4*G[-z, y]*G[z, x]*G[0, 1, z] - (6*I)*Pi*G[y + z, x]*G[0, 1, z] + 6*G[-1, y]*G[y + z, x]*G[0, 1, z] - 4*G[-z, y]*G[y + z, x]*G[0, 1, z] - 6*G[0, -1, y]*G[0, 1, z] + 7*G[0, 0, x]*G[0, 1, z] + (13*Pi^2*G[0, -1 + z, x])/3 + (4*I)*Pi*G[-1, y]*G[0, -1 + z, x] - (3*I)*Pi*G[1, z]*G[0, -1 + z, x] + 4*G[-1, y]*G[1, z]*G[0, -1 + z, x] + (4*I)*Pi*G[1, z]*G[0, -z, y] - 4*G[0, x]*G[1, z]*G[0, -z, y] + 4*G[1, z]*G[z, x]*G[0, -z, y] + 4*G[0, 1, z]*G[0, -z, y] - (11*I)*Pi*G[1, z]*G[0, z, x] - 11*G[0, 1, z]*G[0, z, x] - (6*I)*Pi*G[-1, y]*G[0, y + z, x] + (6*I)*Pi*G[1, z]*G[0, y + z, x] - 6*G[-1, y]*G[1, z]*G[0, y + z, x] + 6*G[1, z]*G[-z, y]*G[0, y + z, x] + 6*G[0, 1, z]*G[0, y + z, x] + (2*I)*Pi*G[-1, y]*G[0, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[0, y - y*z, x] + 2*G[0, -1, y]*G[0, y - y*z, x] - Pi^2*G[1, 1, z] - I*Pi*G[0, x]*G[1, 1, z] - (3*I)*Pi*G[-1 + z, x]*G[1, 1, z] + 6*G[-1 + z, x]*G[-z, y]*G[1, 1, z] + (3*I)*Pi*G[z, x]*G[1, 1, z] - 4*G[-z, y]*G[z, x]*G[1, 1, z] + 2*G[-z, y]*G[y + z, x]*G[1, 1, z] + G[0, 0, x]*G[1, 1, z] + 3*G[0, -1 + z, x]*G[1, 1, z] - 2*G[0, -z, y]*G[1, 1, z] - 11*G[0, z, x]*G[1, 1, z] + 6*G[0, y + z, x]*G[1, 1, z] + (I*Pi*G[1, z] - G[0, x]*G[1, z] + I*Pi*G[-1 + z, x] + G[1, z]*G[-1 + z, x] + G[0, 1, z] + G[1, 1, z] - G[-1 + z, 0, x])/ep^2 + (10*Pi^2*G[-1 + z, 0, x])/3 + (6*I)*Pi*G[-1, y]*G[-1 + z, 0, x] - I*Pi*G[1, z]*G[-1 + z, 0, x] + 6*G[-1, y]*G[1, z]*G[-1 + z, 0, x] - 6*G[1, z]*G[-z, y]*G[-1 + z, 0, x] - 8*G[-1, -1, y]*G[-1 + z, 0, x] + 2*G[0, -1, y]*G[-1 + z, 0, x] - 2*G[0, 1, z]*G[-1 + z, 0, x] + 3*G[1, 1, z]*G[-1 + z, 0, x] - 2*Pi^2*G[-1 + z, -1 + z, x] + (2*I)*Pi*G[-1, y]*G[-1 + z, -1 + z, x] - I*Pi*G[1, z]*G[-1 + z, -1 + z, x] + 2*G[-1, y]*G[1, z]*G[-1 + z, -1 + z, x] - 5*G[1, 1, z]*G[-1 + z, -1 + z, x] - (4*I)*Pi*G[1, z]*G[-1 + z, z, x] - 4*G[0, 1, z]*G[-1 + z, z, x] - 4*G[1, 1, z]*G[-1 + z, z, x] - (6*I)*Pi*G[-1, y]*G[-1 + z, y + z, x] + (6*I)*Pi*G[1, z]*G[-1 + z, y + z, x] - 6*G[-1, y]*G[1, z]*G[-1 + z, y + z, x] + 6*G[1, z]*G[-z, y]*G[-1 + z, y + z, x] + 6*G[0, 1, z]*G[-1 + z, y + z, x] + 6*G[1, 1, z]*G[-1 + z, y + z, x] - (2*I)*Pi*G[-1, y]*G[-1 + z, y - y*z, x] - 2*G[-1, y]*G[1, z]*G[-1 + z, y - y*z, x] - 2*G[0, -1, y]*G[-1 + z, y - y*z, x] - (10*Pi^2*G[-z, -1, y])/3 - (6*I)*Pi*G[0, x]*G[-z, -1, y] + (6*I)*Pi*G[1, z]*G[-z, -1, y] - 6*G[0, x]*G[1, z]*G[-z, -1, y] - (6*I)*Pi*G[-1 + z, x]*G[-z, -1, y] - 6*G[1, z]*G[-1 + z, x]*G[-z, -1, y] + (4*I)*Pi*G[z, x]*G[-z, -1, y] + 4*G[1, z]*G[z, x]*G[-z, -1, y] + (4*I)*Pi*G[y + z, x]*G[-z, -1, y] + 4*G[1, z]*G[y + z, x]*G[-z, -1, y] + 6*G[0, 0, x]*G[-z, -1, y] + 6*G[0, 1, z]*G[-z, -1, y] - 6*G[0, y + z, x]*G[-z, -1, y] + 6*G[-1 + z, 0, x]*G[-z, -1, y] - 6*G[-1 + z, y + z, x]*G[-z, -1, y] - (4*I)*Pi*G[1, z]*G[-z, -z, y] + 4*G[0, x]*G[1, z]*G[-z, -z, y] + 6*G[1, z]*G[-1 + z, x]*G[-z, -z, y] - 4*G[1, z]*G[z, x]*G[-z, -z, y] - 2*G[1, z]*G[y + z, x]*G[-z, -z, y] - 4*G[0, 1, z]*G[-z, -z, y] + 2*G[1, 1, z]*G[-z, -z, y] - (15*I)*Pi*G[1, z]*G[z, 0, x] + 4*G[1, z]*G[-z, y]*G[z, 0, x] + 4*G[0, -1, y]*G[z, 0, x] - 15*G[0, 1, z]*G[z, 0, x] - 3*G[1, 1, z]*G[z, 0, x] - 4*G[-z, -1, y]*G[z, 0, x] - (23*Pi^2*G[z, -1 + z, x])/3 - (4*I)*Pi*G[-1, y]*G[z, -1 + z, x] + (3*I)*Pi*G[1, z]*G[z, -1 + z, x] - 4*G[-1, y]*G[1, z]*G[z, -1 + z, x] - 9*G[1, 1, z]*G[z, -1 + z, x] + (15*I)*Pi*G[1, z]*G[z, z, x] + 15*G[0, 1, z]*G[z, z, x] + 15*G[1, 1, z]*G[z, z, x] + (4*I)*Pi*G[-1, y]*G[z, y + z, x] - (4*I)*Pi*G[1, z]*G[z, y + z, x] + 4*G[-1, y]*G[1, z]*G[z, y + z, x] - 4*G[1, z]*G[-z, y]*G[z, y + z, x] - 4*G[0, 1, z]*G[z, y + z, x] - 4*G[1, 1, z]*G[z, y + z, x] + 4*G[-z, -1, y]*G[z, y + z, x] - (6*I)*Pi*G[-1, y]*G[y + z, 0, x] + (6*I)*Pi*G[1, z]*G[y + z, 0, x] - 6*G[-1, y]*G[1, z]*G[y + z, 0, x] + 4*G[1, z]*G[-z, y]*G[y + z, 0, x] + 8*G[-1, -1, y]*G[y + z, 0, x] - 2*G[0, -1, y]*G[y + z, 0, x] + 6*G[0, 1, z]*G[y + z, 0, x] - 4*G[-z, -1, y]*G[y + z, 0, x] + (10*Pi^2*G[y + z, -1 + z, x])/3 + 6*G[1, 1, z]*G[y + z, -1 + z, x] + (4*I)*Pi*G[-1, y]*G[y + z, y + z, x] - (4*I)*Pi*G[1, z]*G[y + z, y + z, x] + 4*G[-1, y]*G[1, z]*G[y + z, y + z, x] - 4*G[1, z]*G[-z, y]*G[y + z, y + z, x] - 4*G[0, 1, z]*G[y + z, y + z, x] - 4*G[1, 1, z]*G[y + z, y + z, x] + 4*G[-z, -1, y]*G[y + z, y + z, x] + (2*I)*Pi*G[-1, y]*G[y + z, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[y + z, y - y*z, x] + 2*G[0, -1, y]*G[y + z, y - y*z, x] + 2*G[-1 + z, x]*G[-1, 0, -1, y] - 2*G[y + z, x]*G[-1, 0, -1, y] + 6*G[-1 + z, x]*G[-1, -z, -1, y] - 6*G[y + z, x]*G[-1, -z, -1, y] + (8*I)*Pi*G[0, -1, -1, y] - 8*G[0, x]*G[0, -1, -1, y] + 8*G[1, z]*G[0, -1, -1, y] - 6*G[1, z]*G[0, -1, -z, y] - (2*I)*Pi*G[0, 0, -1, y] + 2*G[0, x]*G[0, 0, -1, y] - 2*G[1, z]*G[0, 0, -1, y] - 2*G[-1 + z, x]*G[0, 0, -1, y] + 2*G[y + z, x]*G[0, 0, -1, y] - 7*G[1, z]*G[0, 0, 0, x] + (7*I)*Pi*G[0, 0, 1, z] - 7*G[0, x]*G[0, 0, 1, z] + 2*G[-1 + z, x]*G[0, 0, 1, z] - 6*G[-z, y]*G[0, 0, 1, z] + 15*G[z, x]*G[0, 0, 1, z] - 6*G[y + z, x]*G[0, 0, 1, z] + (7*I)*Pi*G[0, 0, -1 + z, x] + 7*G[1, z]*G[0, 0, -1 + z, x] + I*Pi*G[0, 1, 1, z] - G[0, x]*G[0, 1, 1, z] + 2*G[-1 + z, x]*G[0, 1, 1, z] + 3*G[z, x]*G[0, 1, 1, z] + (9*I)*Pi*G[0, -1 + z, 0, x] - 4*G[-1, y]*G[0, -1 + z, 0, x] + 3*G[1, z]*G[0, -1 + z, 0, x] - I*Pi*G[0, -1 + z, -1 + z, x] - G[1, z]*G[0, -1 + z, -1 + z, x] - (4*I)*Pi*G[0, -z, -1, y] + 4*G[0, x]*G[0, -z, -1, y] - 4*G[1, z]*G[0, -z, -1, y] - 4*G[z, x]*G[0, -z, -1, y] + 2*G[1, z]*G[0, -z, -z, y] + 11*G[1, z]*G[0, z, 0, x] - (11*I)*Pi*G[0, z, -1 + z, x] - 11*G[1, z]*G[0, z, -1 + z, x] + 6*G[-1, y]*G[0, y + z, 0, x] - 6*G[1, z]*G[0, y + z, 0, x] + (6*I)*Pi*G[0, y + z, -1 + z, x] + 6*G[1, z]*G[0, y + z, -1 + z, x] - 2*G[-1, y]*G[0, y - y*z, 0, x] - (2*I)*Pi*G[0, y - y*z, -1 + z, x] - 2*G[1, z]*G[0, y - y*z, -1 + z, x] + (2*I)*Pi*G[1, 0, 1, z] - 2*G[0, x]*G[1, 0, 1, z] + 2*G[-1 + z, x]*G[1, 0, 1, z] - (3*I)*Pi*G[1, 1, 1, z] + 3*G[0, x]*G[1, 1, 1, z] - 5*G[-1 + z, x]*G[1, 1, 1, z] + 6*G[-z, y]*G[1, 1, 1, z] - 9*G[z, x]*G[1, 1, 1, z] + 6*G[y + z, x]*G[1, 1, 1, z] + (7*I)*Pi*G[-1 + z, 0, 0, x] - 6*G[-1, y]*G[-1 + z, 0, 0, x] + G[1, z]*G[-1 + z, 0, 0, x] - I*Pi*G[-1 + z, 0, -1 + z, x] - G[1, z]*G[-1 + z, 0, -1 + z, x] - (3*I)*Pi*G[-1 + z, -1 + z, 0, x] - 2*G[-1, y]*G[-1 + z, -1 + z, 0, x] + G[1, z]*G[-1 + z, -1 + z, 0, x] - (3*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] - 3*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] + 4*G[1, z]*G[-1 + z, z, 0, x] - (4*I)*Pi*G[-1 + z, z, -1 + z, x] - 4*G[1, z]*G[-1 + z, z, -1 + z, x] + 6*G[-1, y]*G[-1 + z, y + z, 0, x] - 6*G[1, z]*G[-1 + z, y + z, 0, x] + (6*I)*Pi*G[-1 + z, y + z, -1 + z, x] + 6*G[1, z]*G[-1 + z, y + z, -1 + z, x] + 2*G[-1, y]*G[-1 + z, y - y*z, 0, x] + (2*I)*Pi*G[-1 + z, y - y*z, -1 + z, x] + 2*G[1, z]*G[-1 + z, y - y*z, -1 + z, x] - (8*I)*Pi*G[-z, -1, -1, y] + 8*G[0, x]*G[-z, -1, -1, y] - 8*G[1, z]*G[-z, -1, -1, y] - 8*G[y + z, x]*G[-z, -1, -1, y] + 6*G[1, z]*G[-z, -1, -z, y] + (2*I)*Pi*G[-z, 0, -1, y] - 2*G[0, x]*G[-z, 0, -1, y] + 2*G[1, z]*G[-z, 0, -1, y] + 2*G[y + z, x]*G[-z, 0, -1, y] + (4*I)*Pi*G[-z, -z, -1, y] - 4*G[0, x]*G[-z, -z, -1, y] + 4*G[1, z]*G[-z, -z, -1, y] - 6*G[-1 + z, x]*G[-z, -z, -1, y] + 4*G[z, x]*G[-z, -z, -1, y] + 2*G[y + z, x]*G[-z, -z, -1, y] - 2*G[1, z]*G[-z, -z, -z, y] + 15*G[1, z]*G[z, 0, 0, x] - (11*I)*Pi*G[z, 0, -1 + z, x] - 11*G[1, z]*G[z, 0, -1 + z, x] - (15*I)*Pi*G[z, -1 + z, 0, x] + 4*G[-1, y]*G[z, -1 + z, 0, x] - 3*G[1, z]*G[z, -1 + z, 0, x] - I*Pi*G[z, -1 + z, -1 + z, x] - G[1, z]*G[z, -1 + z, -1 + z, x] - 15*G[1, z]*G[z, z, 0, x] + (15*I)*Pi*G[z, z, -1 + z, x] + 15*G[1, z]*G[z, z, -1 + z, x] - 4*G[-1, y]*G[z, y + z, 0, x] + 4*G[1, z]*G[z, y + z, 0, x] - (4*I)*Pi*G[z, y + z, -1 + z, x] - 4*G[1, z]*G[z, y + z, -1 + z, x] + 6*G[-1, y]*G[y + z, 0, 0, x] - 6*G[1, z]*G[y + z, 0, 0, x] + (6*I)*Pi*G[y + z, 0, -1 + z, x] + 6*G[1, z]*G[y + z, 0, -1 + z, x] + (6*I)*Pi*G[y + z, -1 + z, 0, x] + ((-4*Pi^2*G[1, z])/3 - (3*I)*Pi*G[0, x]*G[1, z] - (4*Pi^2*G[-1 + z, x])/3 - (2*I)*Pi*G[-1, y]*G[-1 + z, x] + I*Pi*G[1, z]*G[-1 + z, x] - 2*G[-1, y]*G[1, z]*G[-1 + z, x] - (2*I)*Pi*G[1, z]*G[-z, y] + 2*G[0, x]*G[1, z]*G[-z, y] + (5*I)*Pi*G[1, z]*G[z, x] + (2*I)*Pi*G[-1, y]*G[y + z, x] - (2*I)*Pi*G[1, z]*G[y + z, x] + 2*G[-1, y]*G[1, z]*G[y + z, x] - 2*G[1, z]*G[-z, y]*G[y + z, x] - (2*I)*Pi*G[0, -1, y] + 2*G[0, x]*G[0, -1, y] - 2*G[1, z]*G[0, -1, y] + 3*G[1, z]*G[0, 0, x] + (3*I)*Pi*G[0, 1, z] - 3*G[0, x]*G[0, 1, z] - 2*G[-z, y]*G[0, 1, z] + 5*G[z, x]*G[0, 1, z] - 2*G[y + z, x]*G[0, 1, z] - (3*I)*Pi*G[0, -1 + z, x] - 3*G[1, z]*G[0, -1 + z, x] + 2*G[1, z]*G[0, -z, y] + I*Pi*G[1, 1, z] - G[0, x]*G[1, 1, z] - G[-1 + z, x]*G[1, 1, z] - 2*G[-z, y]*G[1, 1, z] + 5*G[z, x]*G[1, 1, z] - 2*G[y + z, x]*G[1, 1, z] - (3*I)*Pi*G[-1 + z, 0, x] + 2*G[-1, y]*G[-1 + z, 0, x] - G[1, z]*G[-1 + z, 0, x] + I*Pi*G[-1 + z, -1 + z, x] + G[1, z]*G[-1 + z, -1 + z, x] + (2*I)*Pi*G[-z, -1, y] - 2*G[0, x]*G[-z, -1, y] + 2*G[1, z]*G[-z, -1, y] + 2*G[y + z, x]*G[-z, -1, y] - 2*G[1, z]*G[-z, -z, y] - 5*G[1, z]*G[z, 0, x] + (5*I)*Pi*G[z, -1 + z, x] + 5*G[1, z]*G[z, -1 + z, x] - 2*G[-1, y]*G[y + z, 0, x] + 2*G[1, z]*G[y + z, 0, x] - (2*I)*Pi*G[y + z, -1 + z, x] - 2*G[1, z]*G[y + z, -1 + z, x] + 3*G[0, 0, 1, z] + G[0, 1, 1, z] + 3*G[0, -1 + z, 0, x] - 2*G[0, -z, -1, y] - G[1, 1, 1, z] + 3*G[-1 + z, 0, 0, x] - G[-1 + z, -1 + z, 0, x] + 2*G[-z, -z, -1, y] - 5*G[z, -1 + z, 0, x] + 2*G[y + z, -1 + z, 0, x])/ep + (2*I)*Pi*G[y + z, -1 + z, -1 + z, x] + 2*G[1, z]*G[y + z, -1 + z, -1 + z, x] - 4*G[-1, y]*G[y + z, y + z, 0, x] + 4*G[1, z]*G[y + z, y + z, 0, x] - (4*I)*Pi*G[y + z, y + z, -1 + z, x] - 4*G[1, z]*G[y + z, y + z, -1 + z, x] - 2*G[-1, y]*G[y + z, y - y*z, 0, x] - (2*I)*Pi*G[y + z, y - y*z, -1 + z, x] - 2*G[1, z]*G[y + z, y - y*z, -1 + z, x] + 2*G[0, -1, 0, -1, y] + 6*G[0, -1, -z, -1, y] - 2*G[0, 0, 0, -1, y] + 7*G[0, 0, 0, 1, z] + G[0, 0, 1, 1, z] - 7*G[0, 0, -1 + z, 0, x] + 2*G[0, 1, 0, 1, z] - 3*G[0, 1, 1, 1, z] - 9*G[0, -1 + z, 0, 0, x] + G[0, -1 + z, -1 + z, 0, x] + 8*G[0, -z, -1, -1, y] - 2*G[0, -z, 0, -1, y] - 2*G[0, -z, -z, -1, y] + 11*G[0, z, -1 + z, 0, x] - 6*G[0, y + z, -1 + z, 0, x] + 2*G[0, y - y*z, -1 + z, 0, x] + 2*G[1, 0, 0, 1, z] + 2*G[1, 0, 1, 1, z] + 2*G[1, 1, 0, 1, z] - 5*G[1, 1, 1, 1, z] - 7*G[-1 + z, 0, 0, 0, x] + G[-1 + z, 0, -1 + z, 0, x] + 3*G[-1 + z, -1 + z, 0, 0, x] + 3*G[-1 + z, -1 + z, -1 + z, 0, x] + 4*G[-1 + z, z, -1 + z, 0, x] - 6*G[-1 + z, y + z, -1 + z, 0, x] - 2*G[-1 + z, y - y*z, -1 + z, 0, x] - 2*G[-z, -1, 0, -1, y] - 6*G[-z, -1, -z, -1, y] + 2*G[-z, 0, 0, -1, y] - 8*G[-z, -z, -1, -1, y] + 2*G[-z, -z, 0, -1, y] + 2*G[-z, -z, -z, -1, y] + 11*G[z, 0, -1 + z, 0, x] + 15*G[z, -1 + z, 0, 0, x] + G[z, -1 + z, -1 + z, 0, x] - 15*G[z, z, -1 + z, 0, x] + 4*G[z, y + z, -1 + z, 0, x] - 6*G[y + z, 0, -1 + z, 0, x] - 6*G[y + z, -1 + z, 0, 0, x] - 2*G[y + z, -1 + z, -1 + z, 0, x] + 4*G[y + z, y + z, -1 + z, 0, x] + 2*G[y + z, y - y*z, -1 + z, 0, x] + 6*G[1, z]*Zeta[3] + 6*G[-1 + z, x]*Zeta[3], ((2*I)/3)*Pi^3*G[-1, y] - (5*Pi^2*G[-1, y]*G[0, x])/3 + (G[-1, y]/2 - G[1, z]/2)/ep^3 - ((2*I)/3)*Pi^3*G[1, z] + (5*Pi^2*G[-1, y]*G[1, z])/3 + (5*Pi^2*G[0, x]*G[1, z])/3 + (3*I)*Pi*G[-1, y]*G[0, x]*G[1, z] - (2*Pi^2*G[1, z]*G[-z, y])/3 - I*Pi*G[0, x]*G[1, z]*G[-z, y] + (5*Pi^2*G[-1, y]*G[y + z, x])/3 - (5*Pi^2*G[1, z]*G[y + z, x])/3 - (3*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] + I*Pi*G[1, z]*G[-z, y]*G[y + z, x] - 2*Pi^2*G[-1, -1, y] - (4*I)*Pi*G[0, x]*G[-1, -1, y] + (4*I)*Pi*G[1, z]*G[-1, -1, y] - 4*G[0, x]*G[1, z]*G[-1, -1, y] + (4*I)*Pi*G[y + z, x]*G[-1, -1, y] + 4*G[1, z]*G[y + z, x]*G[-1, -1, y] - (2*I)*Pi*G[1, z]*G[-1, -z, y] + 2*G[0, x]*G[1, z]*G[-1, -z, y] - 2*G[1, z]*G[y + z, x]*G[-1, -z, y] + Pi^2*G[0, -1, y] + (2*I)*Pi*G[0, x]*G[0, -1, y] - (2*I)*Pi*G[1, z]*G[0, -1, y] + 2*G[0, x]*G[1, z]*G[0, -1, y] - (2*I)*Pi*G[y + z, x]*G[0, -1, y] - 2*G[1, z]*G[y + z, x]*G[0, -1, y] - (3*I)*Pi*G[-1, y]*G[0, 0, x] + (3*I)*Pi*G[1, z]*G[0, 0, x] - 3*G[-1, y]*G[1, z]*G[0, 0, x] + G[1, z]*G[-z, y]*G[0, 0, x] + 4*G[-1, -1, y]*G[0, 0, x] - 2*G[0, -1, y]*G[0, 0, x] - (5*Pi^2*G[0, 1, z])/3 - (2*I)*Pi*G[-1, y]*G[0, 1, z] - (3*I)*Pi*G[0, x]*G[0, 1, z] + 2*G[-1, y]*G[0, x]*G[0, 1, z] + I*Pi*G[-z, y]*G[0, 1, z] - G[0, x]*G[-z, y]*G[0, 1, z] + (3*I)*Pi*G[y + z, x]*G[0, 1, z] - 2*G[-1, y]*G[y + z, x]*G[0, 1, z] + G[-z, y]*G[y + z, x]*G[0, 1, z] - 4*G[-1, -1, y]*G[0, 1, z] + G[-1, -z, y]*G[0, 1, z] + 2*G[0, -1, y]*G[0, 1, z] + 3*G[0, 0, x]*G[0, 1, z] + (5*Pi^2*G[0, -1 + z, x])/3 - I*Pi*G[1, z]*G[0, -1 + z, x] + I*Pi*G[-1, y]*G[0, y + z, x] - I*Pi*G[1, z]*G[0, y + z, x] + G[-1, y]*G[1, z]*G[0, y + z, x] - G[1, z]*G[-z, y]*G[0, y + z, x] - G[0, 1, z]*G[0, y + z, x] + (2*I)*Pi*G[-1, y]*G[0, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[0, y - y*z, x] + 2*G[0, -1, y]*G[0, y - y*z, x] - (2*Pi^2*G[1, 1, z])/3 - I*Pi*G[-1, y]*G[1, 1, z] - I*Pi*G[0, x]*G[1, 1, z] + G[-1, y]*G[0, x]*G[1, 1, z] - I*Pi*G[-z, y]*G[1, 1, z] + G[0, x]*G[-z, y]*G[1, 1, z] + I*Pi*G[y + z, x]*G[1, 1, z] - G[-1, y]*G[y + z, x]*G[1, 1, z] - G[-z, y]*G[y + z, x]*G[1, 1, z] + 8*G[-1, -1, y]*G[1, 1, z] - 9*G[-1, -z, y]*G[1, 1, z] - 4*G[0, -1, y]*G[1, 1, z] + G[0, 0, x]*G[1, 1, z] + G[0, -1 + z, x]*G[1, 1, z] + 2*G[0, -z, y]*G[1, 1, z] - G[0, y + z, x]*G[1, 1, z] + (G[1, z]*G[-z, y] - 2*G[-1, -1, y] + G[0, -1, y] + G[1, 1, z] - G[-z, -1, y])/ep^2 + (2*Pi^2*G[-z, -1, y])/3 + I*Pi*G[0, x]*G[-z, -1, y] - I*Pi*G[1, z]*G[-z, -1, y] + G[0, x]*G[1, z]*G[-z, -1, y] - I*Pi*G[y + z, x]*G[-z, -1, y] - G[1, z]*G[y + z, x]*G[-z, -1, y] - G[0, 0, x]*G[-z, -1, y] - 4*G[0, 1, z]*G[-z, -1, y] + G[0, y + z, x]*G[-z, -1, y] + 3*G[1, 1, z]*G[-z, -1, y] - I*Pi*G[1, z]*G[-z, -z, y] + G[0, x]*G[1, z]*G[-z, -z, y] - G[1, z]*G[y + z, x]*G[-z, -z, y] - G[0, 1, z]*G[-z, -z, y] + G[1, 1, z]*G[-z, -z, y] + (3*I)*Pi*G[-1, y]*G[y + z, 0, x] - (3*I)*Pi*G[1, z]*G[y + z, 0, x] + 3*G[-1, y]*G[1, z]*G[y + z, 0, x] - G[1, z]*G[-z, y]*G[y + z, 0, x] - 4*G[-1, -1, y]*G[y + z, 0, x] + 2*G[0, -1, y]*G[y + z, 0, x] - 3*G[0, 1, z]*G[y + z, 0, x] - G[1, 1, z]*G[y + z, 0, x] + G[-z, -1, y]*G[y + z, 0, x] - (5*Pi^2*G[y + z, -1 + z, x])/3 + I*Pi*G[1, z]*G[y + z, -1 + z, x] - G[1, 1, z]*G[y + z, -1 + z, x] - I*Pi*G[-1, y]*G[y + z, y + z, x] + I*Pi*G[1, z]*G[y + z, y + z, x] - G[-1, y]*G[1, z]*G[y + z, y + z, x] + G[1, z]*G[-z, y]*G[y + z, y + z, x] + G[0, 1, z]*G[y + z, y + z, x] + G[1, 1, z]*G[y + z, y + z, x] - G[-z, -1, y]*G[y + z, y + z, x] - (2*I)*Pi*G[-1, y]*G[y + z, y - y*z, x] - 2*G[-1, y]*G[1, z]*G[y + z, y - y*z, x] - 2*G[0, -1, y]*G[y + z, y - y*z, x] - 4*G[1, z]*G[-1, -1, -z, y] + (2*I)*Pi*G[-1, 0, -1, y] - 2*G[0, x]*G[-1, 0, -1, y] + 2*G[1, z]*G[-1, 0, -1, y] + 2*G[y + z, x]*G[-1, 0, -1, y] + (2*I)*Pi*G[-1, -z, -1, y] - 2*G[0, x]*G[-1, -z, -1, y] + 2*G[1, z]*G[-1, -z, -1, y] + 2*G[y + z, x]*G[-1, -z, -1, y] + G[1, z]*G[-1, -z, -z, y] + 2*G[1, z]*G[0, -1, -z, y] - (2*I)*Pi*G[0, 0, -1, y] + 2*G[0, x]*G[0, 0, -1, y] - 2*G[1, z]*G[0, 0, -1, y] - 2*G[y + z, x]*G[0, 0, -1, y] + 3*G[-1, y]*G[0, 0, 0, x] - 3*G[1, z]*G[0, 0, 0, x] + (3*I)*Pi*G[0, 0, 1, z] + G[-1, y]*G[0, 0, 1, z] - 3*G[0, x]*G[0, 0, 1, z] + G[-z, y]*G[0, 0, 1, z] + 3*G[y + z, x]*G[0, 0, 1, z] + (3*I)*Pi*G[0, 0, -1 + z, x] + 3*G[1, z]*G[0, 0, -1 + z, x] + I*Pi*G[0, 1, 1, z] - 9*G[-1, y]*G[0, 1, 1, z] - G[0, x]*G[0, 1, 1, z] - G[-z, y]*G[0, 1, 1, z] + G[y + z, x]*G[0, 1, 1, z] + (3*I)*Pi*G[0, -1 + z, 0, x] + G[1, z]*G[0, -1 + z, 0, x] + I*Pi*G[0, -1 + z, -1 + z, x] + G[1, z]*G[0, -1 + z, -1 + z, x] - 2*G[1, z]*G[0, -z, -z, y] - G[-1, y]*G[0, y + z, 0, x] + G[1, z]*G[0, y + z, 0, x] - I*Pi*G[0, y + z, -1 + z, x] - G[1, z]*G[0, y + z, -1 + z, x] - 2*G[-1, y]*G[0, y - y*z, 0, x] - (2*I)*Pi*G[0, y - y*z, -1 + z, x] - 2*G[1, z]*G[0, y - y*z, -1 + z, x] - 3*G[-1, y]*G[1, 0, 1, z] + 2*G[-z, y]*G[1, 0, 1, z] - I*Pi*G[1, 1, 1, z] + 8*G[-1, y]*G[1, 1, 1, z] + G[0, x]*G[1, 1, 1, z] - G[-z, y]*G[1, 1, 1, z] - G[y + z, x]*G[1, 1, 1, z] + (4*I)*Pi*G[-z, -1, -1, y] - 4*G[0, x]*G[-z, -1, -1, y] + 4*G[1, z]*G[-z, -1, -1, y] + 4*G[y + z, x]*G[-z, -1, -1, y] - 4*G[1, z]*G[-z, -1, -z, y] - (2*I)*Pi*G[-z, 0, -1, y] + 2*G[0, x]*G[-z, 0, -1, y] - 2*G[1, z]*G[-z, 0, -1, y] - 2*G[y + z, x]*G[-z, 0, -1, y] + I*Pi*G[-z, -z, -1, y] - G[0, x]*G[-z, -z, -1, y] + G[1, z]*G[-z, -z, -1, y] + G[y + z, x]*G[-z, -z, -1, y] + G[1, z]*G[-z, -z, -z, y] - 3*G[-1, y]*G[y + z, 0, 0, x] + 3*G[1, z]*G[y + z, 0, 0, x] - (3*I)*Pi*G[y + z, 0, -1 + z, x] - 3*G[1, z]*G[y + z, 0, -1 + z, x] + ((Pi^2*G[-1, y])/2 + I*Pi*G[-1, y]*G[0, x] - (Pi^2*G[1, z])/2 - I*Pi*G[-1, y]*G[1, z] - I*Pi*G[0, x]*G[1, z] + G[-1, y]*G[0, x]*G[1, z] + I*Pi*G[1, z]*G[-z, y] - G[0, x]*G[1, z]*G[-z, y] - I*Pi*G[-1, y]*G[y + z, x] + I*Pi*G[1, z]*G[y + z, x] - G[-1, y]*G[1, z]*G[y + z, x] + G[1, z]*G[-z, y]*G[y + z, x] + G[1, z]*G[-1, -z, y] - G[-1, y]*G[0, 0, x] + G[1, z]*G[0, 0, x] + I*Pi*G[0, 1, z] + G[-1, y]*G[0, 1, z] - G[0, x]*G[0, 1, z] + G[-z, y]*G[0, 1, z] + G[y + z, x]*G[0, 1, z] - I*Pi*G[0, -1 + z, x] - G[1, z]*G[0, -1 + z, x] + I*Pi*G[1, 1, z] - 2*G[-1, y]*G[1, 1, z] - G[0, x]*G[1, 1, z] - G[-z, y]*G[1, 1, z] + G[y + z, x]*G[1, 1, z] - I*Pi*G[-z, -1, y] + G[0, x]*G[-z, -1, y] - G[1, z]*G[-z, -1, y] - G[y + z, x]*G[-z, -1, y] - G[1, z]*G[-z, -z, y] + G[-1, y]*G[y + z, 0, x] - G[1, z]*G[y + z, 0, x] + I*Pi*G[y + z, -1 + z, x] + G[1, z]*G[y + z, -1 + z, x] + 8*G[-1, -1, -1, y] - 2*G[-1, 0, -1, y] - G[-1, -z, -1, y] - 4*G[0, -1, -1, y] + G[0, 0, 1, z] + G[0, 1, 1, z] + G[0, -1 + z, 0, x] - G[1, 0, 1, z] + 4*G[-z, -1, -1, y] - 2*G[-z, 0, -1, y] + G[-z, -z, -1, y] - G[y + z, -1 + z, 0, x])/ep - (3*I)*Pi*G[y + z, -1 + z, 0, x] - G[1, z]*G[y + z, -1 + z, 0, x] - I*Pi*G[y + z, -1 + z, -1 + z, x] - G[1, z]*G[y + z, -1 + z, -1 + z, x] + G[-1, y]*G[y + z, y + z, 0, x] - G[1, z]*G[y + z, y + z, 0, x] + I*Pi*G[y + z, y + z, -1 + z, x] + G[1, z]*G[y + z, y + z, -1 + z, x] + 2*G[-1, y]*G[y + z, y - y*z, 0, x] + (2*I)*Pi*G[y + z, y - y*z, -1 + z, x] + 2*G[1, z]*G[y + z, y - y*z, -1 + z, x] - 32*G[-1, -1, -1, -1, y] + 8*G[-1, -1, 0, -1, y] + 4*G[-1, -1, -z, -1, y] + 8*G[-1, 0, -1, -1, y] + 2*G[-1, 0, 0, -1, y] + 4*G[-1, -z, -1, -1, y] - G[-1, -z, -z, -1, y] + 16*G[0, -1, -1, -1, y] - 4*G[0, -1, 0, -1, y] - 2*G[0, -1, -z, -1, y] - 2*G[0, 0, 0, -1, y] + 3*G[0, 0, 0, 1, z] + G[0, 0, 1, 1, z] - 3*G[0, 0, -1 + z, 0, x] - G[0, 1, 1, 1, z] - 3*G[0, -1 + z, 0, 0, x] - G[0, -1 + z, -1 + z, 0, x] - 2*G[0, -z, 0, -1, y] + 2*G[0, -z, -z, -1, y] + G[0, y + z, -1 + z, 0, x] + 2*G[0, y - y*z, -1 + z, 0, x] - 3*G[1, 0, 0, 1, z] + 7*G[1, 0, 1, 1, z] + 5*G[1, 1, 0, 1, z] - 8*G[1, 1, 1, 1, z] - 16*G[-z, -1, -1, -1, y] + 6*G[-z, -1, 0, -1, y] + 4*G[-z, -1, -z, -1, y] + 8*G[-z, 0, -1, -1, y] - 2*G[-z, 0, 0, -1, y] - 4*G[-z, -z, -1, -1, y] + 2*G[-z, -z, 0, -1, y] - G[-z, -z, -z, -1, y] + 3*G[y + z, 0, -1 + z, 0, x] + 3*G[y + z, -1 + z, 0, 0, x] + G[y + z, -1 + z, -1 + z, 0, x] - G[y + z, y + z, -1 + z, 0, x] - 2*G[y + z, y - y*z, -1 + z, 0, x] + 3*G[-1, y]*Zeta[3] - 3*G[1, z]*Zeta[3], (61*Pi^4)/360 + ((2*I)/3)*Pi^3*G[-1, y] + (I/3)*Pi^3*G[0, x] - (2*Pi^2*G[-1, y]*G[0, x])/3 - (I/3)*Pi^3*G[1, z] + (2*Pi^2*G[-1, y]*G[1, z])/3 + (Pi^2*G[0, x]*G[1, z])/3 - (I/3)*Pi^3*G[-1 + z, x] - (7*Pi^2*G[-1, y]*G[-1 + z, x])/6 + (Pi^2*G[1, z]*G[-1 + z, x])/6 + (2*I)*Pi*G[-1, y]*G[1, z]*G[-1 + z, x] - (Pi^2*G[1, z]*G[-z, y])/2 - (3*I)*Pi*G[1, z]*G[-1 + z, x]*G[-z, y] + (Pi^2*G[-1, y]*G[y + z, x])/2 - (Pi^2*G[1, z]*G[y + z, x])/2 + (4*Pi^2*G[-1, y]*G[y - y*z, x])/3 - (2*I)*Pi*G[-1, y]*G[1, z]*G[y - y*z, x] + (3*I)*Pi*G[1, z]*G[-z, y]*G[y - y*z, x] - (4*Pi^2*G[-1, -1, y])/3 - (4*I)*Pi*G[-1 + z, x]*G[-1, -1, y] - 4*G[1, z]*G[-1 + z, x]*G[-1, -1, y] + (4*I)*Pi*G[y - y*z, x]*G[-1, -1, y] + 4*G[1, z]*G[y - y*z, x]*G[-1, -1, y] + 3*G[1, z]*G[-1 + z, x]*G[-1, -z, y] - 3*G[1, z]*G[y - y*z, x]*G[-1, -z, y] + (-Pi^2/12 - G[0, -1, y]/2)/ep^2 + (5*Pi^2*G[0, -1, y])/3 + (2*I)*Pi*G[0, x]*G[0, -1, y] - (2*I)*Pi*G[1, z]*G[0, -1, y] + 2*G[0, x]*G[1, z]*G[0, -1, y] - (2*I)*Pi*G[y - y*z, x]*G[0, -1, y] - 2*G[1, z]*G[y - y*z, x]*G[0, -1, y] - (Pi^2*G[0, 0, x])/3 - 2*G[0, -1, y]*G[0, 0, x] - (Pi^2*G[0, 1, z])/2 + 3*G[-1, y]*G[-1 + z, x]*G[0, 1, z] - 3*G[-1 + z, x]*G[-z, y]*G[0, 1, z] - 3*G[-1, y]*G[y - y*z, x]*G[0, 1, z] + 3*G[-z, y]*G[y - y*z, x]*G[0, 1, z] - 3*G[0, -1, y]*G[0, 1, z] + (Pi^2*G[0, -1 + z, x])/3 - (2*I)*Pi*G[-1, y]*G[0, -1 + z, x] - 2*G[-1, y]*G[1, z]*G[0, -1 + z, x] - 3*G[1, z]*G[y + z, x]*G[0, -z, y] + 3*G[1, z]*G[y - y*z, x]*G[0, -z, y] + (2*I)*Pi*G[-1, y]*G[0, y - y*z, x] + 2*G[-1, y]*G[1, z]*G[0, y - y*z, x] + 2*G[0, -1, y]*G[0, y - y*z, x] + (Pi^2*G[1, 1, z])/6 - G[-1, y]*G[-1 + z, x]*G[1, 1, z] - 3*G[-1 + z, x]*G[-z, y]*G[1, 1, z] + G[-1, y]*G[y - y*z, x]*G[1, 1, z] + 3*G[-z, y]*G[y - y*z, x]*G[1, 1, z] + G[0, -1, y]*G[1, 1, z] + (Pi^2*G[-1 + z, 0, x])/3 - (2*I)*Pi*G[-1, y]*G[-1 + z, 0, x] - 2*G[-1, y]*G[1, z]*G[-1 + z, 0, x] + 3*G[1, z]*G[-z, y]*G[-1 + z, 0, x] + 4*G[-1, -1, y]*G[-1 + z, 0, x] + (3*Pi^2*G[-1 + z, -1 + z, x])/2 - I*Pi*G[-1, y]*G[-1 + z, -1 + z, x] + I*Pi*G[1, z]*G[-1 + z, -1 + z, x] - G[-1, y]*G[1, z]*G[-1 + z, -1 + z, x] + 4*G[1, 1, z]*G[-1 + z, -1 + z, x] + (3*I)*Pi*G[1, z]*G[-1 + z, z, x] + 3*G[0, 1, z]*G[-1 + z, z, x] + 3*G[1, 1, z]*G[-1 + z, z, x] + (3*I)*Pi*G[-1, y]*G[-1 + z, y + z, x] - (3*I)*Pi*G[1, z]*G[-1 + z, y + z, x] + 3*G[-1, y]*G[1, z]*G[-1 + z, y + z, x] - 3*G[1, z]*G[-z, y]*G[-1 + z, y + z, x] - 3*G[0, 1, z]*G[-1 + z, y + z, x] - 3*G[1, 1, z]*G[-1 + z, y + z, x] + (Pi^2*G[-z, -1, y])/2 + (3*I)*Pi*G[-1 + z, x]*G[-z, -1, y] + 3*G[1, z]*G[-1 + z, x]*G[-z, -1, y] - (3*I)*Pi*G[y - y*z, x]*G[-z, -1, y] - 3*G[1, z]*G[y - y*z, x]*G[-z, -1, y] - 3*G[-1 + z, 0, x]*G[-z, -1, y] + 3*G[-1 + z, y + z, x]*G[-z, -1, y] - 3*G[1, z]*G[-1 + z, x]*G[-z, -z, y] + 3*G[1, z]*G[y - y*z, x]*G[-z, -z, y] - (Pi^2*G[y + z, -1 + z, x])/2 + (3*I)*Pi*G[-1, y]*G[y + z, -1 + z, x] + 3*G[-1, y]*G[1, z]*G[y + z, -1 + z, x] - (3*I)*Pi*G[1, z]*G[y + z, z, x] - 3*G[0, 1, z]*G[y + z, z, x] - 3*G[1, 1, z]*G[y + z, z, x] - (3*I)*Pi*G[-1, y]*G[y + z, y - y*z, x] - 3*G[-1, y]*G[1, z]*G[y + z, y - y*z, x] - 3*G[0, -1, y]*G[y + z, y - y*z, x] + (2*I)*Pi*G[-1, y]*G[y - y*z, 0, x] + 2*G[-1, y]*G[1, z]*G[y - y*z, 0, x] - 3*G[1, z]*G[-z, y]*G[y - y*z, 0, x] - 4*G[-1, -1, y]*G[y - y*z, 0, x] + 2*G[0, -1, y]*G[y - y*z, 0, x] + 3*G[-z, -1, y]*G[y - y*z, 0, x] - (4*Pi^2*G[y - y*z, -1 + z, x])/3 - I*Pi*G[1, z]*G[y - y*z, -1 + z, x] - 4*G[1, 1, z]*G[y - y*z, -1 + z, x] - (3*I)*Pi*G[-1, y]*G[y - y*z, y + z, x] + (3*I)*Pi*G[1, z]*G[y - y*z, y + z, x] - 3*G[-1, y]*G[1, z]*G[y - y*z, y + z, x] + 3*G[1, z]*G[-z, y]*G[y - y*z, y + z, x] + 3*G[0, 1, z]*G[y - y*z, y + z, x] + 3*G[1, 1, z]*G[y - y*z, y + z, x] - 3*G[-z, -1, y]*G[y - y*z, y + z, x] + I*Pi*G[-1, y]*G[y - y*z, y - y*z, x] + G[-1, y]*G[1, z]*G[y - y*z, y - y*z, x] + G[0, -1, y]*G[y - y*z, y - y*z, x] + (4*I)*Pi*G[-1, 0, -1, y] - 4*G[0, x]*G[-1, 0, -1, y] + 4*G[1, z]*G[-1, 0, -1, y] + 3*G[y + z, x]*G[-1, 0, -1, y] + G[y - y*z, x]*G[-1, 0, -1, y] - 3*G[-1 + z, x]*G[-1, -z, -1, y] + 3*G[y - y*z, x]*G[-1, -z, -1, y] + (4*I)*Pi*G[0, -1, -1, y] - 4*G[0, x]*G[0, -1, -1, y] + 4*G[1, z]*G[0, -1, -1, y] + 4*G[y - y*z, x]*G[0, -1, -1, y] - 3*G[1, z]*G[0, -1, -z, y] - (5*I)*Pi*G[0, 0, -1, y] + 5*G[0, x]*G[0, 0, -1, y] - 5*G[1, z]*G[0, 0, -1, y] - 3*G[y + z, x]*G[0, 0, -1, y] - 2*G[y - y*z, x]*G[0, 0, -1, y] + 3*G[1, z]*G[0, 0, -z, y] + 2*G[-1, y]*G[0, -1 + z, 0, x] + (2*I)*Pi*G[0, -1 + z, -1 + z, x] + 2*G[1, z]*G[0, -1 + z, -1 + z, x] + 3*G[y + z, x]*G[0, -z, -1, y] - 3*G[y - y*z, x]*G[0, -z, -1, y] - 2*G[-1, y]*G[0, y - y*z, 0, x] - (2*I)*Pi*G[0, y - y*z, -1 + z, x] - 2*G[1, z]*G[0, y - y*z, -1 + z, x] + 2*G[-1, y]*G[-1 + z, 0, 0, x] - I*Pi*G[-1 + z, 0, -1 + z, x] - G[1, z]*G[-1 + z, 0, -1 + z, x] + (2*I)*Pi*G[-1 + z, -1 + z, 0, x] + G[-1, y]*G[-1 + z, -1 + z, 0, x] - G[1, z]*G[-1 + z, -1 + z, 0, x] + (3*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] + 3*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] - 3*G[1, z]*G[-1 + z, z, 0, x] + (3*I)*Pi*G[-1 + z, z, -1 + z, x] + 3*G[1, z]*G[-1 + z, z, -1 + z, x] - 3*G[-1, y]*G[-1 + z, y + z, 0, x] + 3*G[1, z]*G[-1 + z, y + z, 0, x] - (3*I)*Pi*G[-1 + z, y + z, -1 + z, x] - 3*G[1, z]*G[-1 + z, y + z, -1 + z, x] - 3*G[1, z]*G[-z, 0, -z, y] + 3*G[-1 + z, x]*G[-z, -z, -1, y] - 3*G[y - y*z, x]*G[-z, -z, -1, y] - 3*G[-1, y]*G[y + z, -1 + z, 0, x] - (3*I)*Pi*G[y + z, -1 + z, -1 + z, x] - 3*G[1, z]*G[y + z, -1 + z, -1 + z, x] + 3*G[1, z]*G[y + z, z, 0, x] - (3*I)*Pi*G[y + z, z, -1 + z, x] - 3*G[1, z]*G[y + z, z, -1 + z, x] + 3*G[-1, y]*G[y + z, y - y*z, 0, x] + (3*I)*Pi*G[y + z, y - y*z, -1 + z, x] + 3*G[1, z]*G[y + z, y - y*z, -1 + z, x] - 2*G[-1, y]*G[y - y*z, 0, 0, x] + I*Pi*G[y - y*z, 0, -1 + z, x] + G[1, z]*G[y - y*z, 0, -1 + z, x] - (2*I)*Pi*G[y - y*z, -1 + z, 0, x] + G[1, z]*G[y - y*z, -1 + z, 0, x] - (2*I)*Pi*G[y - y*z, -1 + z, -1 + z, x] - 2*G[1, z]*G[y - y*z, -1 + z, -1 + z, x] + 3*G[-1, y]*G[y - y*z, y + z, 0, x] - 3*G[1, z]*G[y - y*z, y + z, 0, x] + (3*I)*Pi*G[y - y*z, y + z, -1 + z, x] + 3*G[1, z]*G[y - y*z, y + z, -1 + z, x] - G[-1, y]*G[y - y*z, y - y*z, 0, x] - I*Pi*G[y - y*z, y - y*z, -1 + z, x] - G[1, z]*G[y - y*z, y - y*z, -1 + z, x] - 8*G[-1, -1, 0, -1, y] - 8*G[-1, 0, -1, -1, y] + 10*G[-1, 0, 0, -1, y] - 8*G[0, -1, -1, -1, y] + 7*G[0, -1, 0, -1, y] + 3*G[0, -1, -z, -1, y] + 10*G[0, 0, -1, -1, y] - (13*G[0, 0, 0, -1, y])/2 - 3*G[0, 0, -z, -1, y] - 2*G[0, -1 + z, -1 + z, 0, x] + 2*G[0, y - y*z, -1 + z, 0, x] + G[-1 + z, 0, -1 + z, 0, x] - 2*G[-1 + z, -1 + z, 0, 0, x] - 3*G[-1 + z, -1 + z, -1 + z, 0, x] - 3*G[-1 + z, z, -1 + z, 0, x] + 3*G[-1 + z, y + z, -1 + z, 0, x] + 3*G[-z, -1, 0, -1, y] - 3*G[-z, 0, 0, -1, y] + 3*G[-z, 0, -z, -1, y] + 3*G[y + z, -1 + z, -1 + z, 0, x] + 3*G[y + z, z, -1 + z, 0, x] - 3*G[y + z, y - y*z, -1 + z, 0, x] - G[y - y*z, 0, -1 + z, 0, x] + 2*G[y - y*z, -1 + z, 0, 0, x] + 2*G[y - y*z, -1 + z, -1 + z, 0, x] - 3*G[y - y*z, y + z, -1 + z, 0, x] + G[y - y*z, y - y*z, -1 + z, 0, x] + ((-I/6)*Pi^3 + (Pi^2*G[-1, y])/3 + (Pi^2*G[0, x])/6 - (Pi^2*G[1, z])/6 - (Pi^2*G[-1 + z, x])/6 + I*Pi*G[-1, y]*G[-1 + z, x] + G[-1, y]*G[1, z]*G[-1 + z, x] - I*Pi*G[-1, y]*G[y - y*z, x] - G[-1, y]*G[1, z]*G[y - y*z, x] - I*Pi*G[0, -1, y] + G[0, x]*G[0, -1, y] - G[1, z]*G[0, -1, y] - G[y - y*z, x]*G[0, -1, y] - G[-1, y]*G[-1 + z, 0, x] - I*Pi*G[-1 + z, -1 + z, x] - G[1, z]*G[-1 + z, -1 + z, x] + G[-1, y]*G[y - y*z, 0, x] + I*Pi*G[y - y*z, -1 + z, x] + G[1, z]*G[y - y*z, -1 + z, x] + 2*G[-1, 0, -1, y] + 2*G[0, -1, -1, y] - (5*G[0, 0, -1, y])/2 + G[-1 + z, -1 + z, 0, x] - G[y - y*z, -1 + z, 0, x] - Zeta[3]/2)/ep - I*Pi*Zeta[3] + 2*G[-1, y]*Zeta[3] + G[0, x]*Zeta[3] - G[1, z]*Zeta[3] - G[-1 + z, x]*Zeta[3], -(Pi^2*G[1, z]*G[-1 + z, x])/3 + I*Pi*G[-1 + z, x]*G[0, 1, z] + (2*I)*Pi*G[-1 + z, x]*G[1, 1, z] - I*Pi*G[1, z]*G[-1 + z, 0, x] - G[0, 1, z]*G[-1 + z, 0, x] - 2*G[1, 1, z]*G[-1 + z, 0, x] - (2*Pi^2*G[-1 + z, -1 + z, x])/3 + (3*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] + 4*G[1, 1, z]*G[-1 + z, -1 + z, x] + I*Pi*G[1, z]*G[-1 + z, z, x] + G[0, 1, z]*G[-1 + z, z, x] + G[1, 1, z]*G[-1 + z, z, x] + G[-1 + z, x]*G[0, 0, 1, z] + G[-1 + z, x]*G[0, 1, 1, z] + G[-1 + z, x]*G[1, 0, 1, z] + 3*G[-1 + z, x]*G[1, 1, 1, z] + G[1, z]*G[-1 + z, 0, 0, x] - (2*I)*Pi*G[-1 + z, -1 + z, 0, x] - 3*G[1, z]*G[-1 + z, -1 + z, 0, x] + (2*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] + 2*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] - G[1, z]*G[-1 + z, z, 0, x] + I*Pi*G[-1 + z, z, -1 + z, x] + G[1, z]*G[-1 + z, z, -1 + z, x] - G[1, 0, 1, 1, z] + G[1, 1, 0, 1, z] + 2*G[-1 + z, -1 + z, 0, 0, x] - 2*G[-1 + z, -1 + z, -1 + z, 0, x] - G[-1 + z, z, -1 + z, 0, x] + 6*G[1, z]*Zeta[3] + 6*G[-1 + z, x]*Zeta[3], (61*Pi^4)/360 + ((2*I)/3)*Pi^3*G[-1, y] + (I/3)*Pi^3*G[0, x] - (2*Pi^2*G[-1, y]*G[0, x])/3 - (I/3)*Pi^3*G[1, z] + (2*Pi^2*G[-1, y]*G[1, z])/3 + (Pi^2*G[0, x]*G[1, z])/3 - (I/3)*Pi^3*G[-1 + z, x] - (7*Pi^2*G[-1, y]*G[-1 + z, x])/6 + (3*Pi^2*G[1, z]*G[-1 + z, x])/2 + (2*I)*Pi*G[-1, y]*G[1, z]*G[-1 + z, x] - (5*Pi^2*G[1, z]*G[-z, y])/3 - (2*I)*Pi*G[0, x]*G[1, z]*G[-z, y] - (3*I)*Pi*G[1, z]*G[-1 + z, x]*G[-z, y] + (11*Pi^2*G[-1, y]*G[y + z, x])/6 - (11*Pi^2*G[1, z]*G[y + z, x])/6 - (2*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] + (5*I)*Pi*G[1, z]*G[-z, y]*G[y + z, x] - (4*Pi^2*G[-1, -1, y])/3 - (4*I)*Pi*G[-1 + z, x]*G[-1, -1, y] - 4*G[1, z]*G[-1 + z, x]*G[-1, -1, y] + (4*I)*Pi*G[y + z, x]*G[-1, -1, y] + 4*G[1, z]*G[y + z, x]*G[-1, -1, y] - (4*I)*Pi*G[1, z]*G[-1, -z, y] + 4*G[0, x]*G[1, z]*G[-1, -z, y] + 3*G[1, z]*G[-1 + z, x]*G[-1, -z, y] - 7*G[1, z]*G[y + z, x]*G[-1, -z, y] + (Pi^2*G[0, -1, y])/2 - (Pi^2*G[0, 0, x])/3 + 2*G[1, z]*G[-z, y]*G[0, 0, x] - (5*Pi^2*G[0, 1, z])/3 - (4*I)*Pi*G[-1, y]*G[0, 1, z] - (2*I)*Pi*G[0, x]*G[0, 1, z] + 4*G[-1, y]*G[0, x]*G[0, 1, z] - (3*I)*Pi*G[-1 + z, x]*G[0, 1, z] + 3*G[-1, y]*G[-1 + z, x]*G[0, 1, z] + (5*I)*Pi*G[-z, y]*G[0, 1, z] - 5*G[0, x]*G[-z, y]*G[0, 1, z] - 3*G[-1 + z, x]*G[-z, y]*G[0, 1, z] + (5*I)*Pi*G[y + z, x]*G[0, 1, z] - 7*G[-1, y]*G[y + z, x]*G[0, 1, z] + 8*G[-z, y]*G[y + z, x]*G[0, 1, z] + 8*G[-1, -1, y]*G[0, 1, z] - 10*G[-1, -z, y]*G[0, 1, z] - 3*G[0, -1, y]*G[0, 1, z] + 2*G[0, 0, x]*G[0, 1, z] + (Pi^2*G[0, -1 + z, x])/3 - (2*I)*Pi*G[-1, y]*G[0, -1 + z, x] + (2*I)*Pi*G[1, z]*G[0, -1 + z, x] - 2*G[-1, y]*G[1, z]*G[0, -1 + z, x] + (2*I)*Pi*G[-1, y]*G[0, y + z, x] - (2*I)*Pi*G[1, z]*G[0, y + z, x] + 2*G[-1, y]*G[1, z]*G[0, y + z, x] - 2*G[1, z]*G[-z, y]*G[0, y + z, x] - 2*G[0, 1, z]*G[0, y + z, x] + (4*Pi^2*G[1, 1, z])/3 + (4*I)*Pi*G[-1, y]*G[1, 1, z] + (2*I)*Pi*G[0, x]*G[1, 1, z] - 4*G[-1, y]*G[0, x]*G[1, 1, z] + (3*I)*Pi*G[-1 + z, x]*G[1, 1, z] - G[-1, y]*G[-1 + z, x]*G[1, 1, z] - (5*I)*Pi*G[-z, y]*G[1, 1, z] + 5*G[0, x]*G[-z, y]*G[1, 1, z] - 3*G[-1 + z, x]*G[-z, y]*G[1, 1, z] - (5*I)*Pi*G[y + z, x]*G[1, 1, z] + 5*G[-1, y]*G[y + z, x]*G[1, 1, z] - 2*G[-z, y]*G[y + z, x]*G[1, 1, z] - 8*G[-1, -1, y]*G[1, 1, z] + 10*G[-1, -z, y]*G[1, 1, z] + 3*G[0, -1, y]*G[1, 1, z] - 2*G[0, 0, x]*G[1, 1, z] + 4*G[0, -1 + z, x]*G[1, 1, z] - 3*G[0, -z, y]*G[1, 1, z] - 2*G[0, y + z, x]*G[1, 1, z] + (Pi^2*G[-1 + z, 0, x])/3 - (2*I)*Pi*G[-1, y]*G[-1 + z, 0, x] + (2*I)*Pi*G[1, z]*G[-1 + z, 0, x] - 2*G[-1, y]*G[1, z]*G[-1 + z, 0, x] + 3*G[1, z]*G[-z, y]*G[-1 + z, 0, x] + 4*G[-1, -1, y]*G[-1 + z, 0, x] + 3*G[0, 1, z]*G[-1 + z, 0, x] - 3*G[1, 1, z]*G[-1 + z, 0, x] + (3*Pi^2*G[-1 + z, -1 + z, x])/2 - I*Pi*G[-1, y]*G[-1 + z, -1 + z, x] + (3*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] - G[-1, y]*G[1, z]*G[-1 + z, -1 + z, x] + 8*G[1, 1, z]*G[-1 + z, -1 + z, x] + (3*I)*Pi*G[-1, y]*G[-1 + z, y + z, x] - (3*I)*Pi*G[1, z]*G[-1 + z, y + z, x] + 3*G[-1, y]*G[1, z]*G[-1 + z, y + z, x] - 3*G[1, z]*G[-z, y]*G[-1 + z, y + z, x] - 3*G[0, 1, z]*G[-1 + z, y + z, x] - 3*G[1, 1, z]*G[-1 + z, y + z, x] + (-Pi^2/12 + (G[1, z]*G[-z, y])/2 + G[0, 1, z]/2 - G[1, 1, z]/2 - G[-z, -1, y]/2)/ep^2 + (5*Pi^2*G[-z, -1, y])/3 + (2*I)*Pi*G[0, x]*G[-z, -1, y] - (2*I)*Pi*G[1, z]*G[-z, -1, y] + 2*G[0, x]*G[1, z]*G[-z, -1, y] + (3*I)*Pi*G[-1 + z, x]*G[-z, -1, y] + 3*G[1, z]*G[-1 + z, x]*G[-z, -1, y] - (5*I)*Pi*G[y + z, x]*G[-z, -1, y] - 5*G[1, z]*G[y + z, x]*G[-z, -1, y] - 2*G[0, 0, x]*G[-z, -1, y] - 7*G[0, 1, z]*G[-z, -1, y] + 2*G[0, y + z, x]*G[-z, -1, y] + 5*G[1, 1, z]*G[-z, -1, y] - 3*G[-1 + z, 0, x]*G[-z, -1, y] + 3*G[-1 + z, y + z, x]*G[-z, -1, y] + (5*I)*Pi*G[1, z]*G[-z, -z, y] - 5*G[0, x]*G[1, z]*G[-z, -z, y] - 3*G[1, z]*G[-1 + z, x]*G[-z, -z, y] + 8*G[1, z]*G[y + z, x]*G[-z, -z, y] + (19*G[0, 1, z]*G[-z, -z, y])/2 - (13*G[1, 1, z]*G[-z, -z, y])/2 + (2*I)*Pi*G[-1, y]*G[y + z, 0, x] - (2*I)*Pi*G[1, z]*G[y + z, 0, x] + 2*G[-1, y]*G[1, z]*G[y + z, 0, x] - 5*G[1, z]*G[-z, y]*G[y + z, 0, x] - 4*G[-1, -1, y]*G[y + z, 0, x] - 5*G[0, 1, z]*G[y + z, 0, x] + 5*G[1, 1, z]*G[y + z, 0, x] + 5*G[-z, -1, y]*G[y + z, 0, x] - (11*Pi^2*G[y + z, -1 + z, x])/6 + (3*I)*Pi*G[-1, y]*G[y + z, -1 + z, x] - (5*I)*Pi*G[1, z]*G[y + z, -1 + z, x] + 3*G[-1, y]*G[1, z]*G[y + z, -1 + z, x] - 12*G[1, 1, z]*G[y + z, -1 + z, x] - (5*I)*Pi*G[-1, y]*G[y + z, y + z, x] + (5*I)*Pi*G[1, z]*G[y + z, y + z, x] - 5*G[-1, y]*G[1, z]*G[y + z, y + z, x] + 5*G[1, z]*G[-z, y]*G[y + z, y + z, x] + 5*G[0, 1, z]*G[y + z, y + z, x] + 5*G[1, 1, z]*G[y + z, y + z, x] - 5*G[-z, -1, y]*G[y + z, y + z, x] + 8*G[1, z]*G[-1, -1, -z, y] + (4*I)*Pi*G[-1, -z, -1, y] - 4*G[0, x]*G[-1, -z, -1, y] + 4*G[1, z]*G[-1, -z, -1, y] - 3*G[-1 + z, x]*G[-1, -z, -1, y] + 7*G[y + z, x]*G[-1, -z, -1, y] - 10*G[1, z]*G[-1, -z, -z, y] - 3*G[1, z]*G[0, -1, -z, y] + (5*I)*Pi*G[0, 0, 1, z] - 10*G[-1, y]*G[0, 0, 1, z] - 5*G[0, x]*G[0, 0, 1, z] - 3*G[-1 + z, x]*G[0, 0, 1, z] + (19*G[-z, y]*G[0, 0, 1, z])/2 + 8*G[y + z, x]*G[0, 0, 1, z] - (5*I)*Pi*G[0, 1, 1, z] + 10*G[-1, y]*G[0, 1, 1, z] + 5*G[0, x]*G[0, 1, 1, z] - 3*G[-1 + z, x]*G[0, 1, 1, z] - (19*G[-z, y]*G[0, 1, 1, z])/2 - 2*G[y + z, x]*G[0, 1, 1, z] + 2*G[-1, y]*G[0, -1 + z, 0, x] - 2*G[1, z]*G[0, -1 + z, 0, x] + (2*I)*Pi*G[0, -1 + z, -1 + z, x] + 2*G[1, z]*G[0, -1 + z, -1 + z, x] + 3*G[1, z]*G[0, -z, -z, y] - 2*G[-1, y]*G[0, y + z, 0, x] + 2*G[1, z]*G[0, y + z, 0, x] - (2*I)*Pi*G[0, y + z, -1 + z, x] - 2*G[1, z]*G[0, y + z, -1 + z, x] - (3*I)*Pi*G[1, 0, 1, z] + 6*G[-1, y]*G[1, 0, 1, z] + 3*G[0, x]*G[1, 0, 1, z] - 3*G[-1 + z, x]*G[1, 0, 1, z] - (15*G[-z, y]*G[1, 0, 1, z])/2 + (3*I)*Pi*G[1, 1, 1, z] - 6*G[-1, y]*G[1, 1, 1, z] - 3*G[0, x]*G[1, 1, 1, z] + 15*G[-1 + z, x]*G[1, 1, 1, z] + (13*G[-z, y]*G[1, 1, 1, z])/2 - 12*G[y + z, x]*G[1, 1, 1, z] + 2*G[-1, y]*G[-1 + z, 0, 0, x] - 2*G[1, z]*G[-1 + z, 0, 0, x] + (2*I)*Pi*G[-1 + z, 0, -1 + z, x] + 2*G[1, z]*G[-1 + z, 0, -1 + z, x] + (2*I)*Pi*G[-1 + z, -1 + z, 0, x] + G[-1, y]*G[-1 + z, -1 + z, 0, x] - 3*G[1, z]*G[-1 + z, -1 + z, 0, x] + (3*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] + 3*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] - 3*G[-1, y]*G[-1 + z, y + z, 0, x] + 3*G[1, z]*G[-1 + z, y + z, 0, x] - (3*I)*Pi*G[-1 + z, y + z, -1 + z, x] - 3*G[1, z]*G[-1 + z, y + z, -1 + z, x] + (4*I)*Pi*G[-z, -1, -1, y] - 4*G[0, x]*G[-z, -1, -1, y] + 4*G[1, z]*G[-z, -1, -1, y] + 4*G[y + z, x]*G[-z, -1, -1, y] - 7*G[1, z]*G[-z, -1, -z, y] - (5*I)*Pi*G[-z, -z, -1, y] + 5*G[0, x]*G[-z, -z, -1, y] - 5*G[1, z]*G[-z, -z, -1, y] + 3*G[-1 + z, x]*G[-z, -z, -1, y] - 8*G[y + z, x]*G[-z, -z, -1, y] + (13*G[1, z]*G[-z, -z, -z, y])/2 - 2*G[-1, y]*G[y + z, 0, 0, x] + 2*G[1, z]*G[y + z, 0, 0, x] - (2*I)*Pi*G[y + z, 0, -1 + z, x] - 2*G[1, z]*G[y + z, 0, -1 + z, x] - (2*I)*Pi*G[y + z, -1 + z, 0, x] - 3*G[-1, y]*G[y + z, -1 + z, 0, x] + 5*G[1, z]*G[y + z, -1 + z, 0, x] - (5*I)*Pi*G[y + z, -1 + z, -1 + z, x] - 5*G[1, z]*G[y + z, -1 + z, -1 + z, x] + 5*G[-1, y]*G[y + z, y + z, 0, x] - 5*G[1, z]*G[y + z, y + z, 0, x] + (5*I)*Pi*G[y + z, y + z, -1 + z, x] + 5*G[1, z]*G[y + z, y + z, -1 + z, x] - 8*G[-1, -1, -z, -1, y] - 8*G[-1, -z, -1, -1, y] + 10*G[-1, -z, -z, -1, y] + 3*G[0, -1, -z, -1, y] + (19*G[0, 0, 0, 1, z])/2 - (19*G[0, 0, 1, 1, z])/2 - (15*G[0, 1, 0, 1, z])/2 + (13*G[0, 1, 1, 1, z])/2 - 2*G[0, -1 + z, -1 + z, 0, x] + 3*G[0, -z, 0, -1, y] - 3*G[0, -z, -z, -1, y] + 2*G[0, y + z, -1 + z, 0, x] - (9*G[1, 0, 0, 1, z])/2 + (9*G[1, 0, 1, 1, z])/2 + (9*G[1, 1, 0, 1, z])/2 - (7*G[1, 1, 1, 1, z])/2 - 2*G[-1 + z, 0, -1 + z, 0, x] - 2*G[-1 + z, -1 + z, 0, 0, x] - 3*G[-1 + z, -1 + z, -1 + z, 0, x] + 3*G[-1 + z, y + z, -1 + z, 0, x] - 8*G[-z, -1, -1, -1, y] + 3*G[-z, -1, 0, -1, y] + 7*G[-z, -1, -z, -1, y] + 10*G[-z, -z, -1, -1, y] - 3*G[-z, -z, 0, -1, y] - (13*G[-z, -z, -z, -1, y])/2 + 2*G[y + z, 0, -1 + z, 0, x] + 2*G[y + z, -1 + z, 0, 0, x] + 5*G[y + z, -1 + z, -1 + z, 0, x] - 5*G[y + z, y + z, -1 + z, 0, x] + ((-I/6)*Pi^3 + (Pi^2*G[-1, y])/3 + (Pi^2*G[0, x])/6 - (Pi^2*G[1, z])/6 - (Pi^2*G[-1 + z, x])/6 + I*Pi*G[-1, y]*G[-1 + z, x] - I*Pi*G[1, z]*G[-1 + z, x] + G[-1, y]*G[1, z]*G[-1 + z, x] + I*Pi*G[1, z]*G[-z, y] - G[0, x]*G[1, z]*G[-z, y] - I*Pi*G[-1, y]*G[y + z, x] + I*Pi*G[1, z]*G[y + z, x] - G[-1, y]*G[1, z]*G[y + z, x] + G[1, z]*G[-z, y]*G[y + z, x] - 2*G[1, z]*G[-1, -z, y] + I*Pi*G[0, 1, z] - 2*G[-1, y]*G[0, 1, z] - G[0, x]*G[0, 1, z] + (5*G[-z, y]*G[0, 1, z])/2 + G[y + z, x]*G[0, 1, z] - I*Pi*G[1, 1, z] + 2*G[-1, y]*G[1, 1, z] + G[0, x]*G[1, 1, z] - 2*G[-1 + z, x]*G[1, 1, z] - (5*G[-z, y]*G[1, 1, z])/2 + G[y + z, x]*G[1, 1, z] - G[-1, y]*G[-1 + z, 0, x] + G[1, z]*G[-1 + z, 0, x] - I*Pi*G[-1 + z, -1 + z, x] - G[1, z]*G[-1 + z, -1 + z, x] - I*Pi*G[-z, -1, y] + G[0, x]*G[-z, -1, y] - G[1, z]*G[-z, -1, y] - G[y + z, x]*G[-z, -1, y] + (5*G[1, z]*G[-z, -z, y])/2 + G[-1, y]*G[y + z, 0, x] - G[1, z]*G[y + z, 0, x] + I*Pi*G[y + z, -1 + z, x] + G[1, z]*G[y + z, -1 + z, x] + 2*G[-1, -z, -1, y] + (5*G[0, 0, 1, z])/2 - (5*G[0, 1, 1, z])/2 - (3*G[1, 0, 1, z])/2 + (3*G[1, 1, 1, z])/2 + G[-1 + z, -1 + z, 0, x] + 2*G[-z, -1, -1, y] - (5*G[-z, -z, -1, y])/2 - G[y + z, -1 + z, 0, x] - Zeta[3]/2)/ep - I*Pi*Zeta[3] + 2*G[-1, y]*Zeta[3] + G[0, x]*Zeta[3] - G[1, z]*Zeta[3] - G[-1 + z, x]*Zeta[3], 1/(4*ep^4) - (19*Pi^4)/180 + ((I/2)*Pi - G[0, x]/2)/ep^3 - (4*Pi^2*G[0, 0, x])/3 + (-Pi^2/3 - I*Pi*G[0, x] + G[0, 0, x])/ep^2 - (4*I)*Pi*G[0, 0, 0, x] + 4*G[0, 0, 0, 0, x] + (10*I)*Pi*Zeta[3] - 10*G[0, x]*Zeta[3] + ((2*Pi^2*G[0, x])/3 + (2*I)*Pi*G[0, 0, x] - 2*G[0, 0, 0, x] + 5*Zeta[3])/ep, -G[-1, y]/(2*ep^3) - ((2*I)/3)*Pi^3*G[-1, y] + (5*Pi^2*G[-1, y]*G[0, x])/3 - (5*Pi^2*G[-1, y]*G[1, z])/3 - (3*I)*Pi*G[-1, y]*G[0, x]*G[1, z] + (5*Pi^2*G[1, z]*G[-z, y])/3 + (3*I)*Pi*G[0, x]*G[1, z]*G[-z, y] - (5*Pi^2*G[1, z]*G[z, x])/3 - (5*Pi^2*G[-1, y]*G[y + z, x])/3 + (5*Pi^2*G[1, z]*G[y + z, x])/3 + (3*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] - (3*I)*Pi*G[1, z]*G[-z, y]*G[y + z, x] + (2*G[-1, -1, y])/ep^2 + 2*Pi^2*G[-1, -1, y] + (4*I)*Pi*G[0, x]*G[-1, -1, y] - (4*I)*Pi*G[1, z]*G[-1, -1, y] + 4*G[0, x]*G[1, z]*G[-1, -1, y] - (4*I)*Pi*G[y + z, x]*G[-1, -1, y] - 4*G[1, z]*G[y + z, x]*G[-1, -1, y] + (4*I)*Pi*G[1, z]*G[-1, -z, y] - 4*G[0, x]*G[1, z]*G[-1, -z, y] + 4*G[1, z]*G[y + z, x]*G[-1, -z, y] + (3*I)*Pi*G[-1, y]*G[0, 0, x] + 3*G[-1, y]*G[1, z]*G[0, 0, x] - 3*G[1, z]*G[-z, y]*G[0, 0, x] - 4*G[-1, -1, y]*G[0, 0, x] + (4*I)*Pi*G[-1, y]*G[0, 1, z] - 4*G[-1, y]*G[0, x]*G[0, 1, z] - (3*I)*Pi*G[-z, y]*G[0, 1, z] + 3*G[0, x]*G[-z, y]*G[0, 1, z] + (3*I)*Pi*G[z, x]*G[0, 1, z] - (3*I)*Pi*G[y + z, x]*G[0, 1, z] + 4*G[-1, y]*G[y + z, x]*G[0, 1, z] - 3*G[-z, y]*G[y + z, x]*G[0, 1, z] + 4*G[-1, -z, y]*G[0, 1, z] - (3*I)*Pi*G[1, z]*G[0, z, x] - 3*G[0, 1, z]*G[0, z, x] - (3*I)*Pi*G[-1, y]*G[0, y + z, x] + (3*I)*Pi*G[1, z]*G[0, y + z, x] - 3*G[-1, y]*G[1, z]*G[0, y + z, x] + 3*G[1, z]*G[-z, y]*G[0, y + z, x] + 3*G[0, 1, z]*G[0, y + z, x] - I*Pi*G[-1, y]*G[1, 1, z] + G[-1, y]*G[0, x]*G[1, 1, z] + I*Pi*G[-z, y]*G[1, 1, z] - G[0, x]*G[-z, y]*G[1, 1, z] - I*Pi*G[z, x]*G[1, 1, z] + I*Pi*G[y + z, x]*G[1, 1, z] - G[-1, y]*G[y + z, x]*G[1, 1, z] + G[-z, y]*G[y + z, x]*G[1, 1, z] - 4*G[-1, -1, y]*G[1, 1, z] + 4*G[-1, -z, y]*G[1, 1, z] - 3*G[0, z, x]*G[1, 1, z] + 3*G[0, y + z, x]*G[1, 1, z] - (5*Pi^2*G[-z, -1, y])/3 - (3*I)*Pi*G[0, x]*G[-z, -1, y] + (3*I)*Pi*G[1, z]*G[-z, -1, y] - 3*G[0, x]*G[1, z]*G[-z, -1, y] + (3*I)*Pi*G[y + z, x]*G[-z, -1, y] + 3*G[1, z]*G[y + z, x]*G[-z, -1, y] + 3*G[0, 0, x]*G[-z, -1, y] + 4*G[0, 1, z]*G[-z, -1, y] - 3*G[0, y + z, x]*G[-z, -1, y] - G[1, 1, z]*G[-z, -1, y] - (3*I)*Pi*G[1, z]*G[-z, -z, y] + 3*G[0, x]*G[1, z]*G[-z, -z, y] - 3*G[1, z]*G[y + z, x]*G[-z, -z, y] - 3*G[0, 1, z]*G[-z, -z, y] + G[1, 1, z]*G[-z, -z, y] - (3*I)*Pi*G[1, z]*G[z, 0, x] - 3*G[0, 1, z]*G[z, 0, x] + G[1, 1, z]*G[z, 0, x] - (5*Pi^2*G[z, -1 + z, x])/3 - I*Pi*G[1, z]*G[z, -1 + z, x] - 5*G[1, 1, z]*G[z, -1 + z, x] + (3*I)*Pi*G[1, z]*G[z, z, x] + 3*G[0, 1, z]*G[z, z, x] + 3*G[1, 1, z]*G[z, z, x] - (3*I)*Pi*G[-1, y]*G[y + z, 0, x] + (3*I)*Pi*G[1, z]*G[y + z, 0, x] - 3*G[-1, y]*G[1, z]*G[y + z, 0, x] + 3*G[1, z]*G[-z, y]*G[y + z, 0, x] + 4*G[-1, -1, y]*G[y + z, 0, x] + 3*G[0, 1, z]*G[y + z, 0, x] - G[1, 1, z]*G[y + z, 0, x] - 3*G[-z, -1, y]*G[y + z, 0, x] + (5*Pi^2*G[y + z, -1 + z, x])/3 + I*Pi*G[1, z]*G[y + z, -1 + z, x] + 5*G[1, 1, z]*G[y + z, -1 + z, x] + (3*I)*Pi*G[-1, y]*G[y + z, y + z, x] - (3*I)*Pi*G[1, z]*G[y + z, y + z, x] + 3*G[-1, y]*G[1, z]*G[y + z, y + z, x] - 3*G[1, z]*G[-z, y]*G[y + z, y + z, x] - 3*G[0, 1, z]*G[y + z, y + z, x] - 3*G[1, 1, z]*G[y + z, y + z, x] + 3*G[-z, -1, y]*G[y + z, y + z, x] - (4*I)*Pi*G[-1, -z, -1, y] + 4*G[0, x]*G[-1, -z, -1, y] - 4*G[1, z]*G[-1, -z, -1, y] - 4*G[y + z, x]*G[-1, -z, -1, y] + 4*G[1, z]*G[-1, -z, -z, y] - 3*G[-1, y]*G[0, 0, 0, x] + 4*G[-1, y]*G[0, 0, 1, z] - 3*G[-z, y]*G[0, 0, 1, z] + 3*G[z, x]*G[0, 0, 1, z] - 3*G[y + z, x]*G[0, 0, 1, z] + 4*G[-1, y]*G[0, 1, 1, z] + G[-z, y]*G[0, 1, 1, z] - G[z, x]*G[0, 1, 1, z] + G[y + z, x]*G[0, 1, 1, z] + 3*G[1, z]*G[0, z, 0, x] - (3*I)*Pi*G[0, z, -1 + z, x] - 3*G[1, z]*G[0, z, -1 + z, x] + 3*G[-1, y]*G[0, y + z, 0, x] - 3*G[1, z]*G[0, y + z, 0, x] + (3*I)*Pi*G[0, y + z, -1 + z, x] + 3*G[1, z]*G[0, y + z, -1 + z, x] - 5*G[-1, y]*G[1, 1, 1, z] + 5*G[-z, y]*G[1, 1, 1, z] - 5*G[z, x]*G[1, 1, 1, z] + 5*G[y + z, x]*G[1, 1, 1, z] - (4*I)*Pi*G[-z, -1, -1, y] + 4*G[0, x]*G[-z, -1, -1, y] - 4*G[1, z]*G[-z, -1, -1, y] - 4*G[y + z, x]*G[-z, -1, -1, y] + 4*G[1, z]*G[-z, -1, -z, y] + (3*I)*Pi*G[-z, -z, -1, y] - 3*G[0, x]*G[-z, -z, -1, y] + 3*G[1, z]*G[-z, -z, -1, y] + 3*G[y + z, x]*G[-z, -z, -1, y] - 3*G[1, z]*G[-z, -z, -z, y] + 3*G[1, z]*G[z, 0, 0, x] - (3*I)*Pi*G[z, 0, -1 + z, x] - 3*G[1, z]*G[z, 0, -1 + z, x] - (3*I)*Pi*G[z, -1 + z, 0, x] + G[1, z]*G[z, -1 + z, 0, x] - I*Pi*G[z, -1 + z, -1 + z, x] - G[1, z]*G[z, -1 + z, -1 + z, x] - 3*G[1, z]*G[z, z, 0, x] + (3*I)*Pi*G[z, z, -1 + z, x] + 3*G[1, z]*G[z, z, -1 + z, x] + 3*G[-1, y]*G[y + z, 0, 0, x] - 3*G[1, z]*G[y + z, 0, 0, x] + (3*I)*Pi*G[y + z, 0, -1 + z, x] + 3*G[1, z]*G[y + z, 0, -1 + z, x] + (3*I)*Pi*G[y + z, -1 + z, 0, x] - G[1, z]*G[y + z, -1 + z, 0, x] + (-(Pi^2*G[-1, y])/2 - I*Pi*G[-1, y]*G[0, x] + I*Pi*G[-1, y]*G[1, z] - G[-1, y]*G[0, x]*G[1, z] - I*Pi*G[1, z]*G[-z, y] + G[0, x]*G[1, z]*G[-z, y] + I*Pi*G[1, z]*G[z, x] + I*Pi*G[-1, y]*G[y + z, x] - I*Pi*G[1, z]*G[y + z, x] + G[-1, y]*G[1, z]*G[y + z, x] - G[1, z]*G[-z, y]*G[y + z, x] + G[-1, y]*G[0, 0, x] - G[-z, y]*G[0, 1, z] + G[z, x]*G[0, 1, z] - G[y + z, x]*G[0, 1, z] + G[-1, y]*G[1, 1, z] - G[-z, y]*G[1, 1, z] + G[z, x]*G[1, 1, z] - G[y + z, x]*G[1, 1, z] + I*Pi*G[-z, -1, y] - G[0, x]*G[-z, -1, y] + G[1, z]*G[-z, -1, y] + G[y + z, x]*G[-z, -1, y] - G[1, z]*G[-z, -z, y] - G[1, z]*G[z, 0, x] + I*Pi*G[z, -1 + z, x] + G[1, z]*G[z, -1 + z, x] - G[-1, y]*G[y + z, 0, x] + G[1, z]*G[y + z, 0, x] - I*Pi*G[y + z, -1 + z, x] - G[1, z]*G[y + z, -1 + z, x] - 8*G[-1, -1, -1, y] + 3*G[-1, 0, -1, y] + G[-z, -z, -1, y] - G[z, -1 + z, 0, x] + G[y + z, -1 + z, 0, x])/ep + I*Pi*G[y + z, -1 + z, -1 + z, x] + G[1, z]*G[y + z, -1 + z, -1 + z, x] - 3*G[-1, y]*G[y + z, y + z, 0, x] + 3*G[1, z]*G[y + z, y + z, 0, x] - (3*I)*Pi*G[y + z, y + z, -1 + z, x] - 3*G[1, z]*G[y + z, y + z, -1 + z, x] + 32*G[-1, -1, -1, -1, y] - 12*G[-1, -1, 0, -1, y] - 12*G[-1, 0, -1, -1, y] + 3*G[-1, 0, 0, -1, y] - 4*G[-1, -z, -z, -1, y] + 3*G[0, z, -1 + z, 0, x] - 3*G[0, y + z, -1 + z, 0, x] - 4*G[-z, -1, -z, -1, y] - 4*G[-z, -z, -1, -1, y] + 3*G[-z, -z, -z, -1, y] + 3*G[z, 0, -1 + z, 0, x] + 3*G[z, -1 + z, 0, 0, x] + G[z, -1 + z, -1 + z, 0, x] - 3*G[z, z, -1 + z, 0, x] - 3*G[y + z, 0, -1 + z, 0, x] - 3*G[y + z, -1 + z, 0, 0, x] - G[y + z, -1 + z, -1 + z, 0, x] + 3*G[y + z, y + z, -1 + z, 0, x] - 3*G[-1, y]*Zeta[3], (4*Pi^2*G[1, z]*G[z, x])/3 - (4*Pi^2*G[0, -1, y])/3 - (2*I)*Pi*G[0, x]*G[0, -1, y] + (2*I)*Pi*G[1, z]*G[0, -1, y] - 2*G[0, x]*G[1, z]*G[0, -1, y] + (2*I)*Pi*G[y + z, x]*G[0, -1, y] + 2*G[1, z]*G[y + z, x]*G[0, -1, y] + 2*G[0, -1, y]*G[0, 0, x] + (4*Pi^2*G[0, 1, z])/3 + (2*I)*Pi*G[0, x]*G[0, 1, z] - (2*I)*Pi*G[-z, y]*G[0, 1, z] + 2*G[0, x]*G[-z, y]*G[0, 1, z] - (3*I)*Pi*G[z, x]*G[0, 1, z] - (2*I)*Pi*G[y + z, x]*G[0, 1, z] - 2*G[-z, y]*G[y + z, x]*G[0, 1, z] + 4*G[0, -1, y]*G[0, 1, z] - 2*G[0, 0, x]*G[0, 1, z] - (2*I)*Pi*G[1, z]*G[0, -z, y] + 2*G[0, x]*G[1, z]*G[0, -z, y] - 2*G[1, z]*G[y + z, x]*G[0, -z, y] - 3*G[0, 1, z]*G[0, -z, y] + (2*I)*Pi*G[1, z]*G[0, z, x] + 2*G[0, 1, z]*G[0, z, x] + (2*I)*Pi*G[z, x]*G[1, 1, z] - 2*G[0, -1, y]*G[1, 1, z] + 2*G[0, -z, y]*G[1, 1, z] + 2*G[0, z, x]*G[1, 1, z] - 2*G[0, 1, z]*G[-z, -z, y] + (2*I)*Pi*G[1, z]*G[z, 0, x] + 3*G[0, 1, z]*G[z, 0, x] - 2*G[1, 1, z]*G[z, 0, x] + (4*Pi^2*G[z, -1 + z, x])/3 + (2*I)*Pi*G[1, z]*G[z, -1 + z, x] + 6*G[1, 1, z]*G[z, -1 + z, x] - (3*I)*Pi*G[1, z]*G[z, z, x] - 3*G[0, 1, z]*G[z, z, x] - 3*G[1, 1, z]*G[z, z, x] - 2*G[0, -1, y]*G[y + z, 0, x] + 2*G[0, 1, z]*G[y + z, 0, x] - (2*I)*Pi*G[1, z]*G[y + z, z, x] - 2*G[0, 1, z]*G[y + z, z, x] - 2*G[1, 1, z]*G[y + z, z, x] - (4*I)*Pi*G[0, -1, -1, y] + 4*G[0, x]*G[0, -1, -1, y] - 4*G[1, z]*G[0, -1, -1, y] + 4*G[1, z]*G[0, -1, -z, y] + I*Pi*G[0, 0, -1, y] - G[0, x]*G[0, 0, -1, y] + G[1, z]*G[0, 0, -1, y] - (5*I)*Pi*G[0, 0, 1, z] + 5*G[0, x]*G[0, 0, 1, z] - 5*G[-z, y]*G[0, 0, 1, z] - 4*G[z, x]*G[0, 0, 1, z] - 4*G[y + z, x]*G[0, 0, 1, z] - G[1, z]*G[0, 0, -z, y] + (2*I)*Pi*G[0, 1, 1, z] - 2*G[0, x]*G[0, 1, 1, z] + 2*G[-z, y]*G[0, 1, 1, z] + G[z, x]*G[0, 1, 1, z] - 2*G[y + z, x]*G[0, 1, 1, z] + (2*I)*Pi*G[0, -z, -1, y] - 2*G[0, x]*G[0, -z, -1, y] + 2*G[1, z]*G[0, -z, -1, y] + 2*G[y + z, x]*G[0, -z, -1, y] - 2*G[1, z]*G[0, -z, -z, y] - 2*G[1, z]*G[0, z, 0, x] + (2*I)*Pi*G[0, z, -1 + z, x] + 2*G[1, z]*G[0, z, -1 + z, x] + 6*G[z, x]*G[1, 1, 1, z] + (2*I)*Pi*G[-z, 0, -1, y] - 2*G[0, x]*G[-z, 0, -1, y] + 2*G[1, z]*G[-z, 0, -1, y] + 2*G[y + z, x]*G[-z, 0, -1, y] - 2*G[1, z]*G[-z, 0, -z, y] - 2*G[1, z]*G[z, 0, 0, x] + (2*I)*Pi*G[z, 0, -1 + z, x] + 2*G[1, z]*G[z, 0, -1 + z, x] + (2*I)*Pi*G[z, -1 + z, 0, x] - 2*G[1, z]*G[z, -1 + z, 0, x] + ((-I)*Pi*G[1, z]*G[z, x] + I*Pi*G[0, -1, y] - G[0, x]*G[0, -1, y] + G[1, z]*G[0, -1, y] - I*Pi*G[0, 1, z] + G[0, x]*G[0, 1, z] - G[-z, y]*G[0, 1, z] - G[z, x]*G[0, 1, z] - G[1, z]*G[0, -z, y] - G[z, x]*G[1, 1, z] + G[1, z]*G[z, 0, x] - I*Pi*G[z, -1 + z, x] - G[1, z]*G[z, -1 + z, x] - 2*G[0, 0, 1, z] - G[0, 1, 1, z] + G[0, -z, -1, y] + G[-z, 0, -1, y] + G[z, -1 + z, 0, x])/ep + (2*I)*Pi*G[z, -1 + z, -1 + z, x] + 2*G[1, z]*G[z, -1 + z, -1 + z, x] + 3*G[1, z]*G[z, z, 0, x] - (3*I)*Pi*G[z, z, -1 + z, x] - 3*G[1, z]*G[z, z, -1 + z, x] + 2*G[1, z]*G[y + z, z, 0, x] - (2*I)*Pi*G[y + z, z, -1 + z, x] - 2*G[1, z]*G[y + z, z, -1 + z, x] - 4*G[0, -1, -z, -1, y] - 9*G[0, 0, 0, 1, z] + 3*G[0, 0, 1, 1, z] + G[0, 0, -z, -1, y] + 6*G[0, 1, 1, 1, z] - 4*G[0, -z, -1, -1, y] + G[0, -z, 0, -1, y] + 2*G[0, -z, -z, -1, y] - 2*G[0, z, -1 + z, 0, x] - 4*G[-z, 0, -1, -1, y] + G[-z, 0, 0, -1, y] + 2*G[-z, 0, -z, -1, y] + 2*G[-z, -z, 0, -1, y] - 2*G[z, 0, -1 + z, 0, x] - 2*G[z, -1 + z, 0, 0, x] - 2*G[z, -1 + z, -1 + z, 0, x] + 3*G[z, z, -1 + z, 0, x] + 2*G[y + z, z, -1 + z, 0, x], -(Pi^2*G[0, 1, z])/3 - I*Pi*G[0, x]*G[0, 1, z] + G[0, 0, x]*G[0, 1, z] - (Pi^2*G[0, -1 + z, x])/3 + (2*I)*Pi*G[1, z]*G[0, -1 + z, x] - I*Pi*G[1, z]*G[0, z, x] - G[0, 1, z]*G[0, z, x] + (Pi^2*G[1, 1, z])/3 + I*Pi*G[0, x]*G[1, 1, z] - G[0, 0, x]*G[1, 1, z] + 3*G[0, -1 + z, x]*G[1, 1, z] - G[0, z, x]*G[1, 1, z] + (2*I)*Pi*G[0, 0, 1, z] - 2*G[0, x]*G[0, 0, 1, z] + I*Pi*G[0, 0, -1 + z, x] + G[1, z]*G[0, 0, -1 + z, x] + I*Pi*G[0, 1, 1, z] - G[0, x]*G[0, 1, 1, z] - I*Pi*G[0, -1 + z, 0, x] - 2*G[1, z]*G[0, -1 + z, 0, x] + I*Pi*G[0, -1 + z, -1 + z, x] + G[1, z]*G[0, -1 + z, -1 + z, x] + G[1, z]*G[0, z, 0, x] - I*Pi*G[0, z, -1 + z, x] - G[1, z]*G[0, z, -1 + z, x] - I*Pi*G[1, 0, 1, z] + G[0, x]*G[1, 0, 1, z] - (2*I)*Pi*G[1, 1, 1, z] + 2*G[0, x]*G[1, 1, 1, z] + 3*G[0, 0, 0, 1, z] + 3*G[0, 0, 1, 1, z] - G[0, 0, -1 + z, 0, x] - G[0, 1, 0, 1, z] + G[0, 1, 1, 1, z] + G[0, -1 + z, 0, 0, x] - G[0, -1 + z, -1 + z, 0, x] + G[0, z, -1 + z, 0, x] - G[1, 0, 0, 1, z] - 2*G[1, 0, 1, 1, z] - 3*G[1, 1, 1, 1, z], -(Pi^2*G[1, z]*G[z, x])/3 - (Pi^2*G[0, 1, z])/3 - I*Pi*G[0, x]*G[0, 1, z] + (2*I)*Pi*G[z, x]*G[0, 1, z] + G[0, 0, x]*G[0, 1, z] - I*Pi*G[1, z]*G[0, z, x] - G[0, 1, z]*G[0, z, x] + I*Pi*G[z, x]*G[1, 1, z] - G[0, z, x]*G[1, 1, z] - I*Pi*G[1, z]*G[z, 0, x] - 2*G[0, 1, z]*G[z, 0, x] - G[1, 1, z]*G[z, 0, x] - (Pi^2*G[z, -1 + z, x])/3 + I*Pi*G[1, z]*G[z, -1 + z, x] + G[1, 1, z]*G[z, -1 + z, x] + (2*I)*Pi*G[1, z]*G[z, z, x] + 2*G[0, 1, z]*G[z, z, x] + 2*G[1, 1, z]*G[z, z, x] + (2*I)*Pi*G[0, 0, 1, z] - 2*G[0, x]*G[0, 0, 1, z] + 3*G[z, x]*G[0, 0, 1, z] + I*Pi*G[0, 1, 1, z] - G[0, x]*G[0, 1, 1, z] + 2*G[z, x]*G[0, 1, 1, z] + G[1, z]*G[0, z, 0, x] - I*Pi*G[0, z, -1 + z, x] - G[1, z]*G[0, z, -1 + z, x] + G[z, x]*G[1, 1, 1, z] + G[1, z]*G[z, 0, 0, x] - I*Pi*G[z, 0, -1 + z, x] - G[1, z]*G[z, 0, -1 + z, x] - I*Pi*G[z, -1 + z, 0, x] - G[1, z]*G[z, -1 + z, 0, x] + I*Pi*G[z, -1 + z, -1 + z, x] + G[1, z]*G[z, -1 + z, -1 + z, x] - 2*G[1, z]*G[z, z, 0, x] + (2*I)*Pi*G[z, z, -1 + z, x] + 2*G[1, z]*G[z, z, -1 + z, x] + 3*G[0, 0, 0, 1, z] + 2*G[0, 0, 1, 1, z] + G[0, 1, 1, 1, z] + G[0, z, -1 + z, 0, x] + G[z, 0, -1 + z, 0, x] + G[z, -1 + z, 0, 0, x] - G[z, -1 + z, -1 + z, 0, x] - 2*G[z, z, -1 + z, 0, x], (Pi^2*G[1, z]*G[-z, y])/6 + (Pi^2*G[0, 1, z])/6 - (Pi^2*G[1, 1, z])/6 + ((G[1, z]*G[-z, y])/2 + G[0, 1, z]/2 - G[1, 1, z]/2 - G[-z, -1, y]/2)/ep^2 - (Pi^2*G[-z, -1, y])/6 - (G[0, 1, z]*G[-z, -z, y])/2 + (3*G[1, 1, z]*G[-z, -z, y])/2 + (G[-z, y]*G[0, 0, 1, z])/2 - (3*G[-z, y]*G[0, 1, 1, z])/2 - (3*G[-z, y]*G[1, 0, 1, z])/2 + (9*G[-z, y]*G[1, 1, 1, z])/2 + ((G[-z, y]*G[0, 1, z])/2 - (3*G[-z, y]*G[1, 1, z])/2 - (G[1, z]*G[-z, -z, y])/2 + G[0, 0, 1, z]/2 - (5*G[0, 1, 1, z])/2 - (3*G[1, 0, 1, z])/2 + (7*G[1, 1, 1, z])/2 + 2*G[-z, -1, -1, y] - G[-z, 0, -1, y] + G[-z, -z, -1, y]/2)/ep + (G[1, z]*G[-z, -z, -z, y])/2 + G[0, 0, 0, 1, z]/2 - (5*G[0, 0, 1, 1, z])/2 - (9*G[0, 1, 0, 1, z])/2 + (23*G[0, 1, 1, 1, z])/2 - (3*G[1, 0, 0, 1, z])/2 + (15*G[1, 0, 1, 1, z])/2 + (15*G[1, 1, 0, 1, z])/2 - (37*G[1, 1, 1, 1, z])/2 - 8*G[-z, -1, -1, -1, y] + 3*G[-z, -1, 0, -1, y] + 4*G[-z, 0, -1, -1, y] - G[-z, 0, 0, -1, y] - 2*G[-z, -z, -1, -1, y] + G[-z, -z, 0, -1, y] - G[-z, -z, -z, -1, y]/2, (-4*Pi^2*G[1, z]*G[-z, y])/3 - (2*I)*Pi*G[0, x]*G[1, z]*G[-z, y] + (4*I)*Pi*G[1, z]*G[y, x]*G[-z, y] + (4*Pi^2*G[-1, y]*G[y + z, x])/3 - (4*Pi^2*G[1, z]*G[y + z, x])/3 - (2*I)*Pi*G[-1, y]*G[1, z]*G[y + z, x] + I*Pi*G[1, z]*G[-z, y]*G[y + z, x] - (4*Pi^2*G[-1, y]*G[y - y*z, x])/3 + (2*I)*Pi*G[-1, y]*G[1, z]*G[y - y*z, x] - (3*I)*Pi*G[1, z]*G[-z, y]*G[y - y*z, x] + (4*I)*Pi*G[y + z, x]*G[-1, -1, y] + 4*G[1, z]*G[y + z, x]*G[-1, -1, y] - (4*I)*Pi*G[y - y*z, x]*G[-1, -1, y] - 4*G[1, z]*G[y - y*z, x]*G[-1, -1, y] - 3*G[1, z]*G[y + z, x]*G[-1, -z, y] + 3*G[1, z]*G[y - y*z, x]*G[-1, -z, y] - (2*I)*Pi*G[y + z, x]*G[0, -1, y] - 2*G[1, z]*G[y + z, x]*G[0, -1, y] + (2*I)*Pi*G[y - y*z, x]*G[0, -1, y] + 2*G[1, z]*G[y - y*z, x]*G[0, -1, y] + 2*G[1, z]*G[-z, y]*G[0, 0, x] + (3*I)*Pi*G[-z, y]*G[0, 1, z] - 3*G[0, x]*G[-z, y]*G[0, 1, z] + 4*G[y, x]*G[-z, y]*G[0, 1, z] + (3*I)*Pi*G[y + z, x]*G[0, 1, z] - 3*G[-1, y]*G[y + z, x]*G[0, 1, z] + 2*G[-z, y]*G[y + z, x]*G[0, 1, z] + 3*G[-1, y]*G[y - y*z, x]*G[0, 1, z] - 3*G[-z, y]*G[y - y*z, x]*G[0, 1, z] - (4*Pi^2*G[0, -1 + z, x])/3 - I*Pi*G[1, z]*G[0, -1 + z, x] + (2*I)*Pi*G[1, z]*G[0, -z, y] - 2*G[0, x]*G[1, z]*G[0, -z, y] + 4*G[1, z]*G[y, x]*G[0, -z, y] + G[1, z]*G[y + z, x]*G[0, -z, y] - 3*G[1, z]*G[y - y*z, x]*G[0, -z, y] + 3*G[0, 1, z]*G[0, -z, y] + I*Pi*G[1, z]*G[0, z, x] + G[0, 1, z]*G[0, z, x] + (2*I)*Pi*G[-1, y]*G[0, y + z, x] - (2*I)*Pi*G[1, z]*G[0, y + z, x] + 2*G[-1, y]*G[1, z]*G[0, y + z, x] - 2*G[1, z]*G[-z, y]*G[0, y + z, x] - 2*G[0, 1, z]*G[0, y + z, x] - (2*I)*Pi*G[-1, y]*G[0, y - y*z, x] - 2*G[-1, y]*G[1, z]*G[0, y - y*z, x] - 2*G[0, -1, y]*G[0, y - y*z, x] - I*Pi*G[-z, y]*G[1, 1, z] + G[0, x]*G[-z, y]*G[1, 1, z] + 4*G[y, x]*G[-z, y]*G[1, 1, z] - I*Pi*G[y + z, x]*G[1, 1, z] + G[-1, y]*G[y + z, x]*G[1, 1, z] - 2*G[-z, y]*G[y + z, x]*G[1, 1, z] - G[-1, y]*G[y - y*z, x]*G[1, 1, z] - 3*G[-z, y]*G[y - y*z, x]*G[1, 1, z] - 4*G[0, -1 + z, x]*G[1, 1, z] - G[0, -z, y]*G[1, 1, z] + G[0, z, x]*G[1, 1, z] - 2*G[0, y + z, x]*G[1, 1, z] - 4*G[1, z]*G[-z, y]*G[y, 0, x] - (4*I)*Pi*G[-1, y]*G[y, y + z, x] + (4*I)*Pi*G[1, z]*G[y, y + z, x] - 4*G[-1, y]*G[1, z]*G[y, y + z, x] + 4*G[1, z]*G[-z, y]*G[y, y + z, x] + 4*G[0, 1, z]*G[y, y + z, x] + 4*G[1, 1, z]*G[y, y + z, x] + (4*I)*Pi*G[-1, y]*G[y, y - y*z, x] + 4*G[-1, y]*G[1, z]*G[y, y - y*z, x] + 4*G[0, -1, y]*G[y, y - y*z, x] + (4*Pi^2*G[-z, -1, y])/3 + (2*I)*Pi*G[0, x]*G[-z, -1, y] - (2*I)*Pi*G[1, z]*G[-z, -1, y] + 2*G[0, x]*G[1, z]*G[-z, -1, y] - (4*I)*Pi*G[y, x]*G[-z, -1, y] - 4*G[1, z]*G[y, x]*G[-z, -1, y] - I*Pi*G[y + z, x]*G[-z, -1, y] - G[1, z]*G[y + z, x]*G[-z, -1, y] + (3*I)*Pi*G[y - y*z, x]*G[-z, -1, y] + 3*G[1, z]*G[y - y*z, x]*G[-z, -1, y] - 2*G[0, 0, x]*G[-z, -1, y] - 3*G[0, 1, z]*G[-z, -1, y] + 2*G[0, y + z, x]*G[-z, -1, y] + G[1, 1, z]*G[-z, -1, y] + 4*G[y, 0, x]*G[-z, -1, y] - 4*G[y, y + z, x]*G[-z, -1, y] + I*Pi*G[1, z]*G[-z, -z, y] - G[0, x]*G[1, z]*G[-z, -z, y] + 4*G[1, z]*G[y, x]*G[-z, -z, y] - 3*G[1, z]*G[y - y*z, x]*G[-z, -z, y] + 2*G[0, 1, z]*G[-z, -z, y] - 2*G[1, 1, z]*G[-z, -z, y] + (2*I)*Pi*G[-1, y]*G[y + z, 0, x] - (2*I)*Pi*G[1, z]*G[y + z, 0, x] + 2*G[-1, y]*G[1, z]*G[y + z, 0, x] - G[1, z]*G[-z, y]*G[y + z, 0, x] - 4*G[-1, -1, y]*G[y + z, 0, x] + 2*G[0, -1, y]*G[y + z, 0, x] - 3*G[0, 1, z]*G[y + z, 0, x] + G[1, 1, z]*G[y + z, 0, x] + G[-z, -1, y]*G[y + z, 0, x] - (4*Pi^2*G[y + z, -1 + z, x])/3 - I*Pi*G[1, z]*G[y + z, -1 + z, x] - 4*G[1, 1, z]*G[y + z, -1 + z, x] + I*Pi*G[1, z]*G[y + z, z, x] + G[0, 1, z]*G[y + z, z, x] + G[1, 1, z]*G[y + z, z, x] - I*Pi*G[-1, y]*G[y + z, y + z, x] + I*Pi*G[1, z]*G[y + z, y + z, x] - G[-1, y]*G[1, z]*G[y + z, y + z, x] + G[1, z]*G[-z, y]*G[y + z, y + z, x] + G[0, 1, z]*G[y + z, y + z, x] + G[1, 1, z]*G[y + z, y + z, x] - G[-z, -1, y]*G[y + z, y + z, x] - I*Pi*G[-1, y]*G[y + z, y - y*z, x] - G[-1, y]*G[1, z]*G[y + z, y - y*z, x] - G[0, -1, y]*G[y + z, y - y*z, x] - (2*I)*Pi*G[-1, y]*G[y - y*z, 0, x] - 2*G[-1, y]*G[1, z]*G[y - y*z, 0, x] + 3*G[1, z]*G[-z, y]*G[y - y*z, 0, x] + 4*G[-1, -1, y]*G[y - y*z, 0, x] - 2*G[0, -1, y]*G[y - y*z, 0, x] - 3*G[-z, -1, y]*G[y - y*z, 0, x] + (4*Pi^2*G[y - y*z, -1 + z, x])/3 + I*Pi*G[1, z]*G[y - y*z, -1 + z, x] + 4*G[1, 1, z]*G[y - y*z, -1 + z, x] + (3*I)*Pi*G[-1, y]*G[y - y*z, y + z, x] - (3*I)*Pi*G[1, z]*G[y - y*z, y + z, x] + 3*G[-1, y]*G[1, z]*G[y - y*z, y + z, x] - 3*G[1, z]*G[-z, y]*G[y - y*z, y + z, x] - 3*G[0, 1, z]*G[y - y*z, y + z, x] - 3*G[1, 1, z]*G[y - y*z, y + z, x] + 3*G[-z, -1, y]*G[y - y*z, y + z, x] - I*Pi*G[-1, y]*G[y - y*z, y - y*z, x] - G[-1, y]*G[1, z]*G[y - y*z, y - y*z, x] - G[0, -1, y]*G[y - y*z, y - y*z, x] + G[y + z, x]*G[-1, 0, -1, y] - G[y - y*z, x]*G[-1, 0, -1, y] + 3*G[y + z, x]*G[-1, -z, -1, y] - 3*G[y - y*z, x]*G[-1, -z, -1, y] - 4*G[y - y*z, x]*G[0, -1, -1, y] - G[y + z, x]*G[0, 0, -1, y] + 2*G[y - y*z, x]*G[0, 0, -1, y] + 4*G[-z, y]*G[0, 0, 1, z] + 4*G[y + z, x]*G[0, 0, 1, z] - (2*I)*Pi*G[0, 0, -1 + z, x] - 2*G[1, z]*G[0, 0, -1 + z, x] + 2*G[1, z]*G[0, 0, -z, y] - (2*I)*Pi*G[0, -1 + z, 0, x] + G[1, z]*G[0, -1 + z, 0, x] - (2*I)*Pi*G[0, -1 + z, -1 + z, x] - 2*G[1, z]*G[0, -1 + z, -1 + z, x] - (2*I)*Pi*G[0, -z, -1, y] + 2*G[0, x]*G[0, -z, -1, y] - 2*G[1, z]*G[0, -z, -1, y] - 4*G[y, x]*G[0, -z, -1, y] - G[y + z, x]*G[0, -z, -1, y] + 3*G[y - y*z, x]*G[0, -z, -1, y] + G[1, z]*G[0, -z, -z, y] - G[1, z]*G[0, z, 0, x] + I*Pi*G[0, z, -1 + z, x] + G[1, z]*G[0, z, -1 + z, x] - 2*G[-1, y]*G[0, y + z, 0, x] + 2*G[1, z]*G[0, y + z, 0, x] - (2*I)*Pi*G[0, y + z, -1 + z, x] - 2*G[1, z]*G[0, y + z, -1 + z, x] + 2*G[-1, y]*G[0, y - y*z, 0, x] + (2*I)*Pi*G[0, y - y*z, -1 + z, x] + 2*G[1, z]*G[0, y - y*z, -1 + z, x] - 4*G[-z, y]*G[1, 1, 1, z] - 4*G[y + z, x]*G[1, 1, 1, z] + (4*I)*Pi*G[y, 0, -1 + z, x] + 4*G[1, z]*G[y, 0, -1 + z, x] + 4*G[-1, y]*G[y, y + z, 0, x] - 4*G[1, z]*G[y, y + z, 0, x] + (4*I)*Pi*G[y, y + z, -1 + z, x] + 4*G[1, z]*G[y, y + z, -1 + z, x] - 4*G[-1, y]*G[y, y - y*z, 0, x] - (4*I)*Pi*G[y, y - y*z, -1 + z, x] - 4*G[1, z]*G[y, y - y*z, -1 + z, x] + (4*I)*Pi*G[-z, -1, -1, y] - 4*G[0, x]*G[-z, -1, -1, y] + 4*G[1, z]*G[-z, -1, -1, y] + 4*G[y + z, x]*G[-z, -1, -1, y] - 3*G[1, z]*G[-z, -1, -z, y] - (2*I)*Pi*G[-z, 0, -1, y] + 2*G[0, x]*G[-z, 0, -1, y] - 2*G[1, z]*G[-z, 0, -1, y] - 2*G[y + z, x]*G[-z, 0, -1, y] + G[1, z]*G[-z, 0, -z, y] - I*Pi*G[-z, -z, -1, y] + G[0, x]*G[-z, -z, -1, y] - G[1, z]*G[-z, -z, -1, y] - 4*G[y, x]*G[-z, -z, -1, y] + 3*G[y - y*z, x]*G[-z, -z, -1, y] - 2*G[-1, y]*G[y + z, 0, 0, x] + 2*G[1, z]*G[y + z, 0, 0, x] - (2*I)*Pi*G[y + z, 0, -1 + z, x] - 2*G[1, z]*G[y + z, 0, -1 + z, x] - (2*I)*Pi*G[y + z, -1 + z, 0, x] + G[1, z]*G[y + z, -1 + z, 0, x] - (2*I)*Pi*G[y + z, -1 + z, -1 + z, x] - 2*G[1, z]*G[y + z, -1 + z, -1 + z, x] - G[1, z]*G[y + z, z, 0, x] + I*Pi*G[y + z, z, -1 + z, x] + G[1, z]*G[y + z, z, -1 + z, x] + G[-1, y]*G[y + z, y + z, 0, x] - G[1, z]*G[y + z, y + z, 0, x] + I*Pi*G[y + z, y + z, -1 + z, x] + G[1, z]*G[y + z, y + z, -1 + z, x] + G[-1, y]*G[y + z, y - y*z, 0, x] + I*Pi*G[y + z, y - y*z, -1 + z, x] + G[1, z]*G[y + z, y - y*z, -1 + z, x] + 2*G[-1, y]*G[y - y*z, 0, 0, x] - I*Pi*G[y - y*z, 0, -1 + z, x] - G[1, z]*G[y - y*z, 0, -1 + z, x] + (2*I)*Pi*G[y - y*z, -1 + z, 0, x] - G[1, z]*G[y - y*z, -1 + z, 0, x] + (I*Pi*G[1, z]*G[-z, y] - G[0, x]*G[1, z]*G[-z, y] - I*Pi*G[-1, y]*G[y + z, x] + I*Pi*G[1, z]*G[y + z, x] - G[-1, y]*G[1, z]*G[y + z, x] + G[1, z]*G[-z, y]*G[y + z, x] + I*Pi*G[-1, y]*G[y - y*z, x] + G[-1, y]*G[1, z]*G[y - y*z, x] + G[y - y*z, x]*G[0, -1, y] + G[-z, y]*G[0, 1, z] + G[y + z, x]*G[0, 1, z] + I*Pi*G[0, -1 + z, x] + G[1, z]*G[0, -1 + z, x] + G[1, z]*G[0, -z, y] + G[-z, y]*G[1, 1, z] + G[y + z, x]*G[1, 1, z] - I*Pi*G[-z, -1, y] + G[0, x]*G[-z, -1, y] - G[1, z]*G[-z, -1, y] - G[y + z, x]*G[-z, -1, y] + G[1, z]*G[-z, -z, y] + G[-1, y]*G[y + z, 0, x] - G[1, z]*G[y + z, 0, x] + I*Pi*G[y + z, -1 + z, x] + G[1, z]*G[y + z, -1 + z, x] - G[-1, y]*G[y - y*z, 0, x] - I*Pi*G[y - y*z, -1 + z, x] - G[1, z]*G[y - y*z, -1 + z, x] - G[0, -1 + z, 0, x] - G[0, -z, -1, y] - G[-z, -z, -1, y] - G[y + z, -1 + z, 0, x] + G[y - y*z, -1 + z, 0, x])/ep + (2*I)*Pi*G[y - y*z, -1 + z, -1 + z, x] + 2*G[1, z]*G[y - y*z, -1 + z, -1 + z, x] - 3*G[-1, y]*G[y - y*z, y + z, 0, x] + 3*G[1, z]*G[y - y*z, y + z, 0, x] - (3*I)*Pi*G[y - y*z, y + z, -1 + z, x] - 3*G[1, z]*G[y - y*z, y + z, -1 + z, x] + G[-1, y]*G[y - y*z, y - y*z, 0, x] + I*Pi*G[y - y*z, y - y*z, -1 + z, x] + G[1, z]*G[y - y*z, y - y*z, -1 + z, x] + 2*G[0, 0, -1 + z, 0, x] - 2*G[0, 0, -z, -1, y] + 2*G[0, -1 + z, 0, 0, x] + 2*G[0, -1 + z, -1 + z, 0, x] + 4*G[0, -z, -1, -1, y] - 2*G[0, -z, 0, -1, y] - G[0, -z, -z, -1, y] - G[0, z, -1 + z, 0, x] + 2*G[0, y + z, -1 + z, 0, x] - 2*G[0, y - y*z, -1 + z, 0, x] - 4*G[y, 0, -1 + z, 0, x] - 4*G[y, y + z, -1 + z, 0, x] + 4*G[y, y - y*z, -1 + z, 0, x] + G[-z, -1, 0, -1, y] + 3*G[-z, -1, -z, -1, y] - G[-z, 0, 0, -1, y] - G[-z, 0, -z, -1, y] + 4*G[-z, -z, -1, -1, y] - 2*G[-z, -z, 0, -1, y] + 2*G[y + z, 0, -1 + z, 0, x] + 2*G[y + z, -1 + z, 0, 0, x] + 2*G[y + z, -1 + z, -1 + z, 0, x] - G[y + z, z, -1 + z, 0, x] - G[y + z, y + z, -1 + z, 0, x] - G[y + z, y - y*z, -1 + z, 0, x] + G[y - y*z, 0, -1 + z, 0, x] - 2*G[y - y*z, -1 + z, 0, 0, x] - 2*G[y - y*z, -1 + z, -1 + z, 0, x] + 3*G[y - y*z, y + z, -1 + z, 0, x] - G[y - y*z, y - y*z, -1 + z, 0, x], G[0, -1, y]/(2*ep^2) + (Pi^2*G[0, -1, y])/6 + (-2*G[0, -1, -1, y] + G[0, 0, -1, y]/2)/ep + 8*G[0, -1, -1, -1, y] - 3*G[0, -1, 0, -1, y] - 2*G[0, 0, -1, -1, y] + G[0, 0, 0, -1, y]/2, Pi^2/(12*ep^2) - (61*Pi^4)/360 - (I/3)*Pi^3*G[0, x] + (Pi^2*G[0, 0, x])/3 + ((I/6)*Pi^3 - (Pi^2*G[0, x])/6 + Zeta[3]/2)/ep + I*Pi*Zeta[3] - G[0, x]*Zeta[3], (-I)*Pi^3*G[1, z] + (7*Pi^2*G[0, x]*G[1, z])/3 - I*Pi^3*G[-1 + z, x] + 3*Pi^2*G[1, z]*G[-1 + z, x] - 4*Pi^2*G[1, z]*G[z, x] + (4*I)*Pi*G[1, z]*G[0, 0, x] - (11*Pi^2*G[0, 1, z])/3 - (6*I)*Pi*G[0, x]*G[0, 1, z] - (6*I)*Pi*G[-1 + z, x]*G[0, 1, z] + (9*I)*Pi*G[z, x]*G[0, 1, z] + 6*G[0, 0, x]*G[0, 1, z] + (8*Pi^2*G[0, -1 + z, x])/3 + (4*I)*Pi*G[1, z]*G[0, -1 + z, x] - (6*I)*Pi*G[1, z]*G[0, z, x] - 6*G[0, 1, z]*G[0, z, x] + 3*Pi^2*G[1, 1, z] + (4*I)*Pi*G[0, x]*G[1, 1, z] + (4*I)*Pi*G[-1 + z, x]*G[1, 1, z] - (6*I)*Pi*G[z, x]*G[1, 1, z] - 4*G[0, 0, x]*G[1, 1, z] + 12*G[0, -1 + z, x]*G[1, 1, z] - 6*G[0, z, x]*G[1, 1, z] + (I*Pi*G[1, z] - G[0, x]*G[1, z] + I*Pi*G[-1 + z, x] + G[1, z]*G[-1 + z, x] + G[0, 1, z] + G[1, 1, z] - G[-1 + z, 0, x])/ep^2 + (7*Pi^2*G[-1 + z, 0, x])/3 + (4*I)*Pi*G[1, z]*G[-1 + z, 0, x] + 6*G[0, 1, z]*G[-1 + z, 0, x] - 4*G[1, 1, z]*G[-1 + z, 0, x] + (8*Pi^2*G[-1 + z, -1 + z, x])/3 + (4*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] + 12*G[1, 1, z]*G[-1 + z, -1 + z, x] - (6*I)*Pi*G[1, z]*G[-1 + z, z, x] - 6*G[0, 1, z]*G[-1 + z, z, x] - 6*G[1, 1, z]*G[-1 + z, z, x] - (6*I)*Pi*G[1, z]*G[z, 0, x] - 9*G[0, 1, z]*G[z, 0, x] + 6*G[1, 1, z]*G[z, 0, x] - 4*Pi^2*G[z, -1 + z, x] - (6*I)*Pi*G[1, z]*G[z, -1 + z, x] - 18*G[1, 1, z]*G[z, -1 + z, x] + (9*I)*Pi*G[1, z]*G[z, z, x] + 9*G[0, 1, z]*G[z, z, x] + 9*G[1, 1, z]*G[z, z, x] - 4*G[1, z]*G[0, 0, 0, x] + (9*I)*Pi*G[0, 0, 1, z] - 9*G[0, x]*G[0, 0, 1, z] - 6*G[-1 + z, x]*G[0, 0, 1, z] + 12*G[z, x]*G[0, 0, 1, z] + (4*I)*Pi*G[0, 0, -1 + z, x] + 4*G[1, z]*G[0, 0, -1 + z, x] - (6*I)*Pi*G[0, 1, 1, z] + 6*G[0, x]*G[0, 1, 1, z] - 6*G[-1 + z, x]*G[0, 1, 1, z] - 3*G[z, x]*G[0, 1, 1, z] + (4*I)*Pi*G[0, -1 + z, 0, x] - 4*G[1, z]*G[0, -1 + z, 0, x] + (4*I)*Pi*G[0, -1 + z, -1 + z, x] + 4*G[1, z]*G[0, -1 + z, -1 + z, x] + 6*G[1, z]*G[0, z, 0, x] - (6*I)*Pi*G[0, z, -1 + z, x] - 6*G[1, z]*G[0, z, -1 + z, x] - (6*I)*Pi*G[1, 0, 1, z] + 6*G[0, x]*G[1, 0, 1, z] - 6*G[-1 + z, x]*G[1, 0, 1, z] + (4*I)*Pi*G[1, 1, 1, z] - 4*G[0, x]*G[1, 1, 1, z] + 28*G[-1 + z, x]*G[1, 1, 1, z] - 18*G[z, x]*G[1, 1, 1, z] + (4*I)*Pi*G[-1 + z, 0, 0, x] - 4*G[1, z]*G[-1 + z, 0, 0, x] + (4*I)*Pi*G[-1 + z, 0, -1 + z, x] + 4*G[1, z]*G[-1 + z, 0, -1 + z, x] + (4*I)*Pi*G[-1 + z, -1 + z, 0, x] - 4*G[1, z]*G[-1 + z, -1 + z, 0, x] + (4*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] + 4*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] + 6*G[1, z]*G[-1 + z, z, 0, x] - (6*I)*Pi*G[-1 + z, z, -1 + z, x] - 6*G[1, z]*G[-1 + z, z, -1 + z, x] + 6*G[1, z]*G[z, 0, 0, x] - (6*I)*Pi*G[z, 0, -1 + z, x] - 6*G[1, z]*G[z, 0, -1 + z, x] + ((-4*Pi^2*G[1, z])/3 - (2*I)*Pi*G[0, x]*G[1, z] - (4*Pi^2*G[-1 + z, x])/3 - (2*I)*Pi*G[1, z]*G[-1 + z, x] + (3*I)*Pi*G[1, z]*G[z, x] + 2*G[1, z]*G[0, 0, x] + (3*I)*Pi*G[0, 1, z] - 3*G[0, x]*G[0, 1, z] + 3*G[z, x]*G[0, 1, z] - (2*I)*Pi*G[0, -1 + z, x] - 2*G[1, z]*G[0, -1 + z, x] - (2*I)*Pi*G[1, 1, z] + 2*G[0, x]*G[1, 1, z] - 6*G[-1 + z, x]*G[1, 1, z] + 3*G[z, x]*G[1, 1, z] - (2*I)*Pi*G[-1 + z, 0, x] + 2*G[1, z]*G[-1 + z, 0, x] - (2*I)*Pi*G[-1 + z, -1 + z, x] - 2*G[1, z]*G[-1 + z, -1 + z, x] - 3*G[1, z]*G[z, 0, x] + (3*I)*Pi*G[z, -1 + z, x] + 3*G[1, z]*G[z, -1 + z, x] + 4*G[0, 0, 1, z] - G[0, 1, 1, z] + 2*G[0, -1 + z, 0, x] - 6*G[1, 1, 1, z] + 2*G[-1 + z, 0, 0, x] + 2*G[-1 + z, -1 + z, 0, x] - 3*G[z, -1 + z, 0, x])/ep - (6*I)*Pi*G[z, -1 + z, 0, x] + 6*G[1, z]*G[z, -1 + z, 0, x] - (6*I)*Pi*G[z, -1 + z, -1 + z, x] - 6*G[1, z]*G[z, -1 + z, -1 + z, x] - 9*G[1, z]*G[z, z, 0, x] + (9*I)*Pi*G[z, z, -1 + z, x] + 9*G[1, z]*G[z, z, -1 + z, x] + 13*G[0, 0, 0, 1, z] - 7*G[0, 0, 1, 1, z] - 4*G[0, 0, -1 + z, 0, x] - 6*G[0, 1, 0, 1, z] - 2*G[0, 1, 1, 1, z] - 4*G[0, -1 + z, 0, 0, x] - 4*G[0, -1 + z, -1 + z, 0, x] + 6*G[0, z, -1 + z, 0, x] - 6*G[1, 0, 0, 1, z] - 6*G[1, 0, 1, 1, z] - 6*G[1, 1, 0, 1, z] + 28*G[1, 1, 1, 1, z] - 4*G[-1 + z, 0, 0, 0, x] - 4*G[-1 + z, 0, -1 + z, 0, x] - 4*G[-1 + z, -1 + z, 0, 0, x] - 4*G[-1 + z, -1 + z, -1 + z, 0, x] + 6*G[-1 + z, z, -1 + z, 0, x] + 6*G[z, 0, -1 + z, 0, x] + 6*G[z, -1 + z, 0, 0, x] + 6*G[z, -1 + z, -1 + z, 0, x] - 9*G[z, z, -1 + z, 0, x] - 4*G[1, z]*Zeta[3] - 4*G[-1 + z, x]*Zeta[3], -(Pi^2*G[1, z]*G[z, x]) - Pi^2*G[0, 1, z] - I*Pi*G[0, x]*G[0, 1, z] + (3*I)*Pi*G[z, x]*G[0, 1, z] + G[0, 0, x]*G[0, 1, z] - I*Pi*G[1, z]*G[0, z, x] - G[0, 1, z]*G[0, z, x] - (3*I)*Pi*G[z, x]*G[1, 1, z] - G[0, z, x]*G[1, 1, z] - I*Pi*G[1, z]*G[z, 0, x] - 3*G[0, 1, z]*G[z, 0, x] + 3*G[1, 1, z]*G[z, 0, x] - Pi^2*G[z, -1 + z, x] - (3*I)*Pi*G[1, z]*G[z, -1 + z, x] - 7*G[1, 1, z]*G[z, -1 + z, x] + (3*I)*Pi*G[1, z]*G[z, z, x] + 3*G[0, 1, z]*G[z, z, x] + 3*G[1, 1, z]*G[z, z, x] + (3*I)*Pi*G[0, 0, 1, z] - 3*G[0, x]*G[0, 0, 1, z] + 5*G[z, x]*G[0, 0, 1, z] - (3*I)*Pi*G[0, 1, 1, z] + 3*G[0, x]*G[0, 1, 1, z] - G[z, x]*G[0, 1, 1, z] + G[1, z]*G[0, z, 0, x] - I*Pi*G[0, z, -1 + z, x] - G[1, z]*G[0, z, -1 + z, x] - 7*G[z, x]*G[1, 1, 1, z] + G[1, z]*G[z, 0, 0, x] - I*Pi*G[z, 0, -1 + z, x] - G[1, z]*G[z, 0, -1 + z, x] + (I*Pi*G[1, z]*G[z, x] + I*Pi*G[0, 1, z] - G[0, x]*G[0, 1, z] + G[z, x]*G[0, 1, z] + G[z, x]*G[1, 1, z] - G[1, z]*G[z, 0, x] + I*Pi*G[z, -1 + z, x] + G[1, z]*G[z, -1 + z, x] + 2*G[0, 0, 1, z] + G[0, 1, 1, z] - G[z, -1 + z, 0, x])/ep - I*Pi*G[z, -1 + z, 0, x] + 3*G[1, z]*G[z, -1 + z, 0, x] - (3*I)*Pi*G[z, -1 + z, -1 + z, x] - 3*G[1, z]*G[z, -1 + z, -1 + z, x] - 3*G[1, z]*G[z, z, 0, x] + (3*I)*Pi*G[z, z, -1 + z, x] + 3*G[1, z]*G[z, z, -1 + z, x] + 6*G[0, 0, 0, 1, z] - 5*G[0, 0, 1, 1, z] - 7*G[0, 1, 1, 1, z] + G[0, z, -1 + z, 0, x] + G[z, 0, -1 + z, 0, x] + G[z, -1 + z, 0, 0, x] + 3*G[z, -1 + z, -1 + z, 0, x] - 3*G[z, z, -1 + z, 0, x], (I/3)*Pi^3*G[1, z] - (2*Pi^2*G[0, x]*G[1, z])/3 + (I/3)*Pi^3*G[-1 + z, x] - (10*Pi^2*G[1, z]*G[-1 + z, x])/3 + 3*Pi^2*G[1, z]*G[z, x] - I*Pi*G[1, z]*G[0, 0, x] + (8*Pi^2*G[0, 1, z])/3 + (3*I)*Pi*G[0, x]*G[0, 1, z] + (6*I)*Pi*G[-1 + z, x]*G[0, 1, z] - (7*I)*Pi*G[z, x]*G[0, 1, z] - 3*G[0, 0, x]*G[0, 1, z] - Pi^2*G[0, -1 + z, x] - (3*I)*Pi*G[1, z]*G[0, -1 + z, x] + (3*I)*Pi*G[1, z]*G[0, z, x] + 3*G[0, 1, z]*G[0, z, x] - (10*Pi^2*G[1, 1, z])/3 - (3*I)*Pi*G[0, x]*G[1, 1, z] - (9*I)*Pi*G[-1 + z, x]*G[1, 1, z] + (9*I)*Pi*G[z, x]*G[1, 1, z] + 3*G[0, 0, x]*G[1, 1, z] - 7*G[0, -1 + z, x]*G[1, 1, z] + 3*G[0, z, x]*G[1, 1, z] - (2*Pi^2*G[-1 + z, 0, x])/3 - (3*I)*Pi*G[1, z]*G[-1 + z, 0, x] - 6*G[0, 1, z]*G[-1 + z, 0, x] + 9*G[1, 1, z]*G[-1 + z, 0, x] + ((-I)*Pi*G[1, z] + G[0, x]*G[1, z] - I*Pi*G[-1 + z, x] - G[1, z]*G[-1 + z, x] - G[0, 1, z] - G[1, 1, z] + G[-1 + z, 0, x])/ep^2 - 3*Pi^2*G[-1 + z, -1 + z, x] - (9*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] - 21*G[1, 1, z]*G[-1 + z, -1 + z, x] + (6*I)*Pi*G[1, z]*G[-1 + z, z, x] + 6*G[0, 1, z]*G[-1 + z, z, x] + 6*G[1, 1, z]*G[-1 + z, z, x] + (3*I)*Pi*G[1, z]*G[z, 0, x] + 7*G[0, 1, z]*G[z, 0, x] - 9*G[1, 1, z]*G[z, 0, x] + 3*Pi^2*G[z, -1 + z, x] + (9*I)*Pi*G[1, z]*G[z, -1 + z, x] + 21*G[1, 1, z]*G[z, -1 + z, x] - (7*I)*Pi*G[1, z]*G[z, z, x] - 7*G[0, 1, z]*G[z, z, x] - 7*G[1, 1, z]*G[z, z, x] + G[1, z]*G[0, 0, 0, x] - (7*I)*Pi*G[0, 0, 1, z] + 7*G[0, x]*G[0, 0, 1, z] + 6*G[-1 + z, x]*G[0, 0, 1, z] - 11*G[z, x]*G[0, 0, 1, z] - I*Pi*G[0, 0, -1 + z, x] - G[1, z]*G[0, 0, -1 + z, x] + (9*I)*Pi*G[0, 1, 1, z] - 9*G[0, x]*G[0, 1, 1, z] + 6*G[-1 + z, x]*G[0, 1, 1, z] + 5*G[z, x]*G[0, 1, 1, z] - I*Pi*G[0, -1 + z, 0, x] + 3*G[1, z]*G[0, -1 + z, 0, x] - (3*I)*Pi*G[0, -1 + z, -1 + z, x] - 3*G[1, z]*G[0, -1 + z, -1 + z, x] - 3*G[1, z]*G[0, z, 0, x] + (3*I)*Pi*G[0, z, -1 + z, x] + 3*G[1, z]*G[0, z, -1 + z, x] + (6*I)*Pi*G[1, 0, 1, z] - 6*G[0, x]*G[1, 0, 1, z] + 6*G[-1 + z, x]*G[1, 0, 1, z] - (9*I)*Pi*G[1, 1, 1, z] + 9*G[0, x]*G[1, 1, 1, z] - 37*G[-1 + z, x]*G[1, 1, 1, z] + 21*G[z, x]*G[1, 1, 1, z] - I*Pi*G[-1 + z, 0, 0, x] + 3*G[1, z]*G[-1 + z, 0, 0, x] - (3*I)*Pi*G[-1 + z, 0, -1 + z, x] - 3*G[1, z]*G[-1 + z, 0, -1 + z, x] - (3*I)*Pi*G[-1 + z, -1 + z, 0, x] + 9*G[1, z]*G[-1 + z, -1 + z, 0, x] - (9*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] - 9*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] - 6*G[1, z]*G[-1 + z, z, 0, x] + (6*I)*Pi*G[-1 + z, z, -1 + z, x] + 6*G[1, z]*G[-1 + z, z, -1 + z, x] - 3*G[1, z]*G[z, 0, 0, x] + (3*I)*Pi*G[z, 0, -1 + z, x] + 3*G[1, z]*G[z, 0, -1 + z, x] + (3*I)*Pi*G[z, -1 + z, 0, x] - 9*G[1, z]*G[z, -1 + z, 0, x] + (Pi^2*G[1, z] + I*Pi*G[0, x]*G[1, z] + Pi^2*G[-1 + z, x] + (3*I)*Pi*G[1, z]*G[-1 + z, x] - (3*I)*Pi*G[1, z]*G[z, x] - G[1, z]*G[0, 0, x] - (3*I)*Pi*G[0, 1, z] + 3*G[0, x]*G[0, 1, z] - 3*G[z, x]*G[0, 1, z] + I*Pi*G[0, -1 + z, x] + G[1, z]*G[0, -1 + z, x] + (3*I)*Pi*G[1, 1, z] - 3*G[0, x]*G[1, 1, z] + 7*G[-1 + z, x]*G[1, 1, z] - 3*G[z, x]*G[1, 1, z] + I*Pi*G[-1 + z, 0, x] - 3*G[1, z]*G[-1 + z, 0, x] + (3*I)*Pi*G[-1 + z, -1 + z, x] + 3*G[1, z]*G[-1 + z, -1 + z, x] + 3*G[1, z]*G[z, 0, x] - (3*I)*Pi*G[z, -1 + z, x] - 3*G[1, z]*G[z, -1 + z, x] - 5*G[0, 0, 1, z] + G[0, 1, 1, z] - G[0, -1 + z, 0, x] + 7*G[1, 1, 1, z] - G[-1 + z, 0, 0, x] - 3*G[-1 + z, -1 + z, 0, x] + 3*G[z, -1 + z, 0, x])/ep + (9*I)*Pi*G[z, -1 + z, -1 + z, x] + 9*G[1, z]*G[z, -1 + z, -1 + z, x] + 7*G[1, z]*G[z, z, 0, x] - (7*I)*Pi*G[z, z, -1 + z, x] - 7*G[1, z]*G[z, z, -1 + z, x] - 13*G[0, 0, 0, 1, z] + 13*G[0, 0, 1, 1, z] + G[0, 0, -1 + z, 0, x] + 6*G[0, 1, 0, 1, z] + 5*G[0, 1, 1, 1, z] + G[0, -1 + z, 0, 0, x] + 3*G[0, -1 + z, -1 + z, 0, x] - 3*G[0, z, -1 + z, 0, x] + 6*G[1, 0, 0, 1, z] + 6*G[1, 0, 1, 1, z] + 6*G[1, 1, 0, 1, z] - 37*G[1, 1, 1, 1, z] + G[-1 + z, 0, 0, 0, x] + 3*G[-1 + z, 0, -1 + z, 0, x] + 3*G[-1 + z, -1 + z, 0, 0, x] + 9*G[-1 + z, -1 + z, -1 + z, 0, x] - 6*G[-1 + z, z, -1 + z, 0, x] - 3*G[z, 0, -1 + z, 0, x] - 3*G[z, -1 + z, 0, 0, x] - 9*G[z, -1 + z, -1 + z, 0, x] + 7*G[z, z, -1 + z, 0, x], I*Pi^3*G[1, z] - (7*Pi^2*G[0, x]*G[1, z])/3 + I*Pi^3*G[-1 + z, x] - (5*Pi^2*G[1, z]*G[-1 + z, x])/3 + (8*Pi^2*G[1, z]*G[z, x])/3 - (4*I)*Pi*G[1, z]*G[0, 0, x] + (11*Pi^2*G[0, 1, z])/3 + (6*I)*Pi*G[0, x]*G[0, 1, z] + (3*I)*Pi*G[-1 + z, x]*G[0, 1, z] - (6*I)*Pi*G[z, x]*G[0, 1, z] - 6*G[0, 0, x]*G[0, 1, z] - (4*Pi^2*G[0, -1 + z, x])/3 - I*Pi*G[1, z]*G[0, -1 + z, x] + (3*I)*Pi*G[1, z]*G[0, z, x] + 3*G[0, 1, z]*G[0, z, x] - (5*Pi^2*G[1, 1, z])/3 - (2*I)*Pi*G[0, x]*G[1, 1, z] - I*Pi*G[-1 + z, x]*G[1, 1, z] + (2*I)*Pi*G[z, x]*G[1, 1, z] + 2*G[0, 0, x]*G[1, 1, z] - 4*G[0, -1 + z, x]*G[1, 1, z] + 3*G[0, z, x]*G[1, 1, z] - (7*Pi^2*G[-1 + z, 0, x])/3 - (2*I)*Pi*G[1, z]*G[-1 + z, 0, x] - 3*G[0, 1, z]*G[-1 + z, 0, x] + G[1, 1, z]*G[-1 + z, 0, x] + ((-I)*Pi*G[1, z] + G[0, x]*G[1, z] - I*Pi*G[-1 + z, x] - G[1, z]*G[-1 + z, x] - G[0, 1, z] - G[1, 1, z] + G[-1 + z, 0, x])/ep^2 - (8*Pi^2*G[-1 + z, -1 + z, x])/3 - (2*I)*Pi*G[1, z]*G[-1 + z, -1 + z, x] - 8*G[1, 1, z]*G[-1 + z, -1 + z, x] + (3*I)*Pi*G[1, z]*G[-1 + z, z, x] + 3*G[0, 1, z]*G[-1 + z, z, x] + 3*G[1, 1, z]*G[-1 + z, z, x] + (4*I)*Pi*G[1, z]*G[z, 0, x] + 6*G[0, 1, z]*G[z, 0, x] - 2*G[1, 1, z]*G[z, 0, x] + (8*Pi^2*G[z, -1 + z, x])/3 + (2*I)*Pi*G[1, z]*G[z, -1 + z, x] + 8*G[1, 1, z]*G[z, -1 + z, x] - (4*I)*Pi*G[1, z]*G[z, z, x] - 4*G[0, 1, z]*G[z, z, x] - 4*G[1, 1, z]*G[z, z, x] + 4*G[1, z]*G[0, 0, 0, x] - (9*I)*Pi*G[0, 0, 1, z] + 9*G[0, x]*G[0, 0, 1, z] + 3*G[-1 + z, x]*G[0, 0, 1, z] - 8*G[z, x]*G[0, 0, 1, z] - (2*I)*Pi*G[0, 0, -1 + z, x] - 2*G[1, z]*G[0, 0, -1 + z, x] + (3*I)*Pi*G[0, 1, 1, z] - 3*G[0, x]*G[0, 1, 1, z] + 3*G[-1 + z, x]*G[0, 1, 1, z] - (2*I)*Pi*G[0, -1 + z, 0, x] + G[1, z]*G[0, -1 + z, 0, x] - (2*I)*Pi*G[0, -1 + z, -1 + z, x] - 2*G[1, z]*G[0, -1 + z, -1 + z, x] - 3*G[1, z]*G[0, z, 0, x] + (3*I)*Pi*G[0, z, -1 + z, x] + 3*G[1, z]*G[0, z, -1 + z, x] + (3*I)*Pi*G[1, 0, 1, z] - 3*G[0, x]*G[1, 0, 1, z] + 3*G[-1 + z, x]*G[1, 0, 1, z] - I*Pi*G[1, 1, 1, z] + G[0, x]*G[1, 1, 1, z] - 13*G[-1 + z, x]*G[1, 1, 1, z] + 8*G[z, x]*G[1, 1, 1, z] - (4*I)*Pi*G[-1 + z, 0, 0, x] + 2*G[1, z]*G[-1 + z, 0, 0, x] - I*Pi*G[-1 + z, 0, -1 + z, x] - G[1, z]*G[-1 + z, 0, -1 + z, x] - (4*I)*Pi*G[-1 + z, -1 + z, 0, x] + 2*G[1, z]*G[-1 + z, -1 + z, 0, x] - (4*I)*Pi*G[-1 + z, -1 + z, -1 + z, x] - 4*G[1, z]*G[-1 + z, -1 + z, -1 + z, x] - 3*G[1, z]*G[-1 + z, z, 0, x] + (3*I)*Pi*G[-1 + z, z, -1 + z, x] + 3*G[1, z]*G[-1 + z, z, -1 + z, x] - 4*G[1, z]*G[z, 0, 0, x] + (2*I)*Pi*G[z, 0, -1 + z, x] + 2*G[1, z]*G[z, 0, -1 + z, x] + (4*I)*Pi*G[z, -1 + z, 0, x] - 2*G[1, z]*G[z, -1 + z, 0, x] + ((4*Pi^2*G[1, z])/3 + (2*I)*Pi*G[0, x]*G[1, z] + (4*Pi^2*G[-1 + z, x])/3 + I*Pi*G[1, z]*G[-1 + z, x] - (2*I)*Pi*G[1, z]*G[z, x] - 2*G[1, z]*G[0, 0, x] - (3*I)*Pi*G[0, 1, z] + 3*G[0, x]*G[0, 1, z] - 2*G[z, x]*G[0, 1, z] + I*Pi*G[0, -1 + z, x] + G[1, z]*G[0, -1 + z, x] + I*Pi*G[1, 1, z] - G[0, x]*G[1, 1, z] + 4*G[-1 + z, x]*G[1, 1, z] - 2*G[z, x]*G[1, 1, z] + (2*I)*Pi*G[-1 + z, 0, x] - G[1, z]*G[-1 + z, 0, x] + (2*I)*Pi*G[-1 + z, -1 + z, x] + 2*G[1, z]*G[-1 + z, -1 + z, x] + 2*G[1, z]*G[z, 0, x] - (2*I)*Pi*G[z, -1 + z, x] - 2*G[1, z]*G[z, -1 + z, x] - 4*G[0, 0, 1, z] - G[0, -1 + z, 0, x] + 4*G[1, 1, 1, z] - 2*G[-1 + z, 0, 0, x] - 2*G[-1 + z, -1 + z, 0, x] + 2*G[z, -1 + z, 0, x])/ep + (4*I)*Pi*G[z, -1 + z, -1 + z, x] + 4*G[1, z]*G[z, -1 + z, -1 + z, x] + 4*G[1, z]*G[z, z, 0, x] - (4*I)*Pi*G[z, z, -1 + z, x] - 4*G[1, z]*G[z, z, -1 + z, x] - 13*G[0, 0, 0, 1, z] + 3*G[0, 0, 1, 1, z] + 2*G[0, 0, -1 + z, 0, x] + 3*G[0, 1, 0, 1, z] + 3*G[0, 1, 1, 1, z] + 2*G[0, -1 + z, 0, 0, x] + 2*G[0, -1 + z, -1 + z, 0, x] - 3*G[0, z, -1 + z, 0, x] + 3*G[1, 0, 0, 1, z] + 3*G[1, 0, 1, 1, z] + 3*G[1, 1, 0, 1, z] - 13*G[1, 1, 1, 1, z] + 4*G[-1 + z, 0, 0, 0, x] + G[-1 + z, 0, -1 + z, 0, x] + 4*G[-1 + z, -1 + z, 0, 0, x] + 4*G[-1 + z, -1 + z, -1 + z, 0, x] - 3*G[-1 + z, z, -1 + z, 0, x] - 2*G[z, 0, -1 + z, 0, x] - 4*G[z, -1 + z, 0, 0, x] - 4*G[z, -1 + z, -1 + z, 0, x] + 4*G[z, z, -1 + z, 0, x] + 4*G[1, z]*Zeta[3] + 4*G[-1 + z, x]*Zeta[3], ep^(-4) + Pi^2/(3*ep^2) + Pi^4/10 - (2*Zeta[3])/ep, 1/(2*ep^4) + Pi^4/20 + ((I/2)*Pi - G[0, x]/2)/ep^3 + (I/6)*Pi^3*G[0, x] + (-Pi^2/3 - (I/2)*Pi*G[0, x] + G[0, 0, x]/2)/ep^2 - (Pi^2*G[0, 0, x])/3 - (I/2)*Pi*G[0, 0, 0, x] + G[0, 0, 0, 0, x]/2 + ((-I/6)*Pi^3 + (Pi^2*G[0, x])/3 + (I/2)*Pi*G[0, 0, x] - G[0, 0, 0, x]/2 - Zeta[3])/ep - I*Pi*Zeta[3] + G[0, x]*Zeta[3], -(G[-1, y]/ep^3) + (4*Pi^2*G[-1, -1, y])/3 + (4*G[-1, -1, y] - G[0, -1, y])/ep^2 - (Pi^2*G[0, -1, y])/3 + (-(Pi^2*G[-1, y])/3 - 16*G[-1, -1, -1, y] + 6*G[-1, 0, -1, y] + 4*G[0, -1, -1, y] - G[0, 0, -1, y])/ep + 64*G[-1, -1, -1, -1, y] - 24*G[-1, -1, 0, -1, y] - 24*G[-1, 0, -1, -1, y] + 6*G[-1, 0, 0, -1, y] - 16*G[0, -1, -1, -1, y] + 6*G[0, -1, 0, -1, y] + 4*G[0, 0, -1, -1, y] - G[0, 0, 0, -1, y] + 2*G[-1, y]*Zeta[3], ep^(-4) + (109*Pi^4)/90 + ((2*I)*Pi - 2*G[0, x])/ep^3 + (4*I)*Pi^3*G[0, x] - (28*Pi^2*G[0, 0, x])/3 + ((-7*Pi^2)/3 - (4*I)*Pi*G[0, x] + 4*G[0, 0, x])/ep^2 - (16*I)*Pi*G[0, 0, 0, x] + 16*G[0, 0, 0, 0, x] + ((-2*I)*Pi^3 + (14*Pi^2*G[0, x])/3 + (8*I)*Pi*G[0, 0, x] - 8*G[0, 0, 0, x] - 10*Zeta[3])/ep - (20*I)*Pi*Zeta[3] + 20*G[0, x]*Zeta[3], -(G[1, z]/ep^3) - (Pi^2*G[0, 1, z])/3 + (4*Pi^2*G[1, 1, z])/3 + (-G[0, 1, z] + 4*G[1, 1, z])/ep^2 + (-(Pi^2*G[1, z])/3 - G[0, 0, 1, z] + 4*G[0, 1, 1, z] + 6*G[1, 0, 1, z] - 16*G[1, 1, 1, z])/ep - G[0, 0, 0, 1, z] + 4*G[0, 0, 1, 1, z] + 6*G[0, 1, 0, 1, z] - 16*G[0, 1, 1, 1, z] + 6*G[1, 0, 0, 1, z] - 24*G[1, 0, 1, 1, z] - 24*G[1, 1, 0, 1, z] + 64*G[1, 1, 1, 1, z] + 2*G[1, z]*Zeta[3]}

==> attachment_files/db1/letterDef.txt <==
{W[1] -> mtt, W[2] -> mWW, W[3] -> s, W[4] -> t, W[5] -> s + t, W[6] -> mtt - mWW, W[7] -> mtt - s, W[8] -> mtt - t, W[9] -> mWW - t, W[10] -> mtt - mWW - s, W[11] -> mtt - s - t, W[12] -> mWW*s - mtt*t + mWW*t}

==> attachment_files/lxb1/Atilde.txt <==
{{-2*Log[W[3]] - 2*Log[W[9]] + 4*Log[W[11]] - 2*Log[W[13]], -2*Log[W[4]] + 2*Log[W[9]] + 2*Log[W[11]] - 2*Log[W[13]], 4*Log[W[4]] - 4*Log[W[11]], -4*Log[W[4]] + 4*Log[W[5]], -Log[W[2]]/2 - Log[W[4]] + 2*Log[W[9]] - Log[W[10]]/2 - Log[W[11]] + 2*Log[W[13]] - Log[W[14]] + Log[W[15]]/2, (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, 3*Log[W[4]] + 3*Log[W[11]] - 3*Log[W[14]], -3*Log[W[4]] + 3*Log[W[11]], -2*Log[W[2]] - 5*Log[W[4]] - 4*Log[W[5]] - 2*Log[W[10]] - Log[W[11]] + 8*Log[W[13]] + Log[W[14]] + 2*Log[W[15]], Log[W[2]] + Log[W[10]] - Log[W[15]], (-3*Log[W[2]])/4 - Log[W[4]]/2 + (3*Log[W[9]])/2 - (3*Log[W[10]])/4 - Log[W[11]]/2 + (3*Log[W[13]])/2 - Log[W[14]] + (3*Log[W[15]])/4, Log[W[2]]/2 + Log[W[4]] + Log[W[5]] + Log[W[10]]/2 - 2*Log[W[13]] - Log[W[15]]/2, (-3*Log[W[2]])/2 + Log[W[4]] - Log[W[5]] + (3*Log[W[10]])/2 - Log[W[11]] + Log[W[15]]/2, Log[W[4]] - Log[W[5]] - 2*Log[W[9]] + 2*Log[W[11]], -2*Log[W[5]] + 2*Log[W[6]] - 2*Log[W[9]] + 2*Log[W[11]], -2*Log[W[4]] + Log[W[5]] + 2*Log[W[9]] + Log[W[11]] - 2*Log[W[13]], -Log[W[2]] + 2*Log[W[4]] + 2*Log[W[5]] + 2*Log[W[9]] + Log[W[10]] - 4*Log[W[13]] - Log[W[15]], -4*Log[W[11]] + 4*Log[W[13]], (-3*Log[W[2]])/2 - 2*Log[W[4]] - 3*Log[W[5]] - (5*Log[W[10]])/2 + 6*Log[W[13]] - Log[W[14]] + (5*Log[W[15]])/2, (3*Log[W[4]])/2 - 3*Log[W[5]] + (9*Log[W[11]])/2 - (3*Log[W[15]])/2, 3*Log[W[5]] - 3*Log[W[11]], -Log[W[4]] + Log[W[5]], (-3*Log[W[2]])/2 + 5*Log[W[4]] - 5*Log[W[5]] - (3*Log[W[10]])/2 + (3*Log[W[15]])/2, -3*Log[W[5]] - 6*Log[W[9]] + 3*Log[W[11]] + 3*Log[W[14]], 4*Log[W[4]] + 3*Log[W[5]] + 6*Log[W[9]] + Log[W[11]] - 7*Log[W[14]], (-3*Log[W[2]])/2 - 6*Log[W[4]] - 3*Log[W[5]] - (3*Log[W[10]])/2 - 3*Log[W[11]] + 6*Log[W[13]] + 3*Log[W[14]] + (3*Log[W[15]])/2, -Log[W[2]] - 2*Log[W[4]] - 4*Log[W[5]] - Log[W[10]] - 2*Log[W[11]] + 4*Log[W[13]] + 2*Log[W[14]] + Log[W[15]], 3*Log[W[2]] + 2*Log[W[4]] + 4*Log[W[5]] - 2*Log[W[9]] + 3*Log[W[10]] + 6*Log[W[11]] - 10*Log[W[13]] - 3*Log[W[15]], (3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, (-3*Log[W[2]])/2 - (3*Log[W[10]])/2 + (3*Log[W[15]])/2, Log[W[2]]/2 - 2*Log[W[9]] + Log[W[10]]/2 - 2*Log[W[13]] + 2*Log[W[14]] - Log[W[15]]/2, -Log[W[2]]/4 - Log[W[4]]/2 + (3*Log[W[9]])/2 - Log[W[10]]/4 - Log[W[11]]/2 + (3*Log[W[13]])/2 - Log[W[14]] + Log[W[15]]/4, Log[W[4]] + Log[W[10]]/2 + (3*Log[W[11]])/2 - Log[W[14]] - Log[W[15]]/2, -Log[W[4]] - Log[W[11]] + Log[W[14]], Log[W[2]] + 2*Log[W[4]] - 4*Log[W[9]] + Log[W[10]] + 2*Log[W[11]] - 4*Log[W[13]] + 2*Log[W[14]] - Log[W[15]]}, {-2*Log[W[2]] + 2*Log[W[9]] + 2*Log[W[10]] - 2*Log[W[13]], -Log[W[2]] - 2*Log[W[3]] + Log[W[4]] - 2*Log[W[9]] + 3*Log[W[10]] + Log[W[11]] - 2*Log[W[13]], 4*Log[W[2]] - 4*Log[W[10]], -4*Log[W[6]] + 4*Log[W[10]], (3*Log[W[2]])/2 - Log[W[6]] - 2*Log[W[9]] + 2*Log[W[10]] + Log[W[11]]/2 - 2*Log[W[13]] + Log[W[15]]/2, (3*Log[W[2]])/2 - (3*Log[W[4]])/2 - (3*Log[W[10]])/2 + (3*Log[W[11]])/2, 3*Log[W[6]] - 3*Log[W[10]], (-3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 + (3*Log[W[11]])/2, -2*Log[W[2]] - 5*Log[W[6]] + 11*Log[W[10]] - 8*Log[W[13]] + 2*Log[W[15]], Log[W[2]] + Log[W[10]] - Log[W[15]], (3*Log[W[2]])/4 - Log[W[6]]/4 - Log[W[8]]/4 - (3*Log[W[9]])/2 + Log[W[10]] + Log[W[11]]/4 - (3*Log[W[13]])/2 + (3*Log[W[15]])/4, Log[W[2]]/2 + Log[W[6]] - Log[W[10]]/2 - Log[W[15]]/2, (3*Log[W[2]])/2 - Log[W[4]] - Log[W[6]] - Log[W[10]]/2 + 2*Log[W[11]] - 2*Log[W[13]] + Log[W[15]]/2, -2*Log[W[2]] + Log[W[6]] + 2*Log[W[9]] - Log[W[10]], -2*Log[W[2]] + 2*Log[W[9]], -Log[W[2]]/2 - Log[W[4]]/2 - Log[W[6]] + 2*Log[W[9]] + (5*Log[W[10]])/2 - Log[W[11]]/2 - 2*Log[W[13]], 3*Log[W[2]] + 2*Log[W[6]] - 2*Log[W[9]] - 5*Log[W[10]] + 4*Log[W[13]] - Log[W[15]], -4*Log[W[10]] + 4*Log[W[13]], (-3*Log[W[2]])/2 - 2*Log[W[6]] + (11*Log[W[10]])/2 - Log[W[11]] - 6*Log[W[13]] + (5*Log[W[15]])/2, -3*Log[W[2]] + (3*Log[W[4]])/2 + 3*Log[W[6]] + (3*Log[W[11]])/2 - (3*Log[W[15]])/2, (3*Log[W[2]])/2 + (3*Log[W[4]])/2 - 3*Log[W[8]] - (3*Log[W[10]])/2 + (3*Log[W[11]])/2, -Log[W[6]] + Log[W[10]], (-3*Log[W[2]])/2 + 5*Log[W[6]] - (13*Log[W[10]])/2 + (3*Log[W[15]])/2, -6*Log[W[2]] + 6*Log[W[9]], 6*Log[W[2]] + 5*Log[W[6]] - Log[W[8]] - 6*Log[W[9]] - 5*Log[W[10]] + Log[W[11]], (-3*Log[W[2]])/2 - 6*Log[W[6]] + (21*Log[W[10]])/2 - 6*Log[W[13]] + (3*Log[W[15]])/2, -Log[W[2]] - 2*Log[W[6]] + 5*Log[W[10]] - 4*Log[W[13]] + Log[W[15]], Log[W[2]] + 2*Log[W[6]] + 2*Log[W[9]] - Log[W[10]] + 2*Log[W[13]] - 3*Log[W[15]], 3*Log[W[2]] - 3*Log[W[4]] + 3*Log[W[10]] - 3*Log[W[11]], (-3*Log[W[2]])/2 - (3*Log[W[10]])/2 + (3*Log[W[15]])/2, (-3*Log[W[2]])/2 + 2*Log[W[9]] - (3*Log[W[10]])/2 + 2*Log[W[13]] - Log[W[15]]/2, (5*Log[W[2]])/4 - Log[W[6]]/4 - Log[W[8]]/4 - (3*Log[W[9]])/2 + (3*Log[W[10]])/2 + Log[W[11]]/4 - (3*Log[W[13]])/2 + Log[W[15]]/4, Log[W[6]] - Log[W[10]]/2 + Log[W[11]]/2 - Log[W[15]]/2, -Log[W[6]]/2 - Log[W[8]]/2 + Log[W[10]]/2 + Log[W[11]]/2, -3*Log[W[2]] + Log[W[6]] + Log[W[8]] + 4*Log[W[9]] - 4*Log[W[10]] - Log[W[11]] + 4*Log[W[13]] - Log[W[15]]}, {-3*Log[W[7]] + 2*Log[W[10]] + 3*Log[W[11]] - 2*Log[W[13]], -3*Log[W[7]] + 3*Log[W[10]] + 2*Log[W[11]] - 2*Log[W[13]], -2*Log[W[3]] + Log[W[4]] + 6*Log[W[7]] - 4*Log[W[10]] - 3*Log[W[11]], 3*Log[W[1]] - 4*Log[W[6]] - 3*Log[W[7]] - 2*Log[W[8]] + 4*Log[W[10]] + 2*Log[W[11]], -Log[W[6]] + (3*Log[W[10]])/2 - Log[W[11]]/2 - 2*Log[W[13]] + Log[W[15]], 0, -3*Log[W[1]] + 3*Log[W[6]] + 3*Log[W[7]] - 3*Log[W[10]], (-3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 + (3*Log[W[11]])/2, 3*Log[W[1]] - 5*Log[W[6]] - 9*Log[W[7]] - 2*Log[W[8]] + 9*Log[W[10]] + 4*Log[W[11]] - 8*Log[W[13]] + 4*Log[W[15]], 2*Log[W[1]] + 2*Log[W[10]] - 2*Log[W[15]], (-3*Log[W[1]])/2 - Log[W[6]]/4 + Log[W[8]]/4 + Log[W[10]]/4 - Log[W[11]]/4 - (3*Log[W[13]])/2 + (3*Log[W[15]])/2, -Log[W[1]]/2 + Log[W[6]] + (3*Log[W[7]])/4 + Log[W[8]]/2 + Log[W[11]]/4 - Log[W[15]], Log[W[1]]/2 - Log[W[6]] - (3*Log[W[7]])/4 - Log[W[8]]/2 + Log[W[10]] + (3*Log[W[11]])/4 - 2*Log[W[13]] + Log[W[15]], -Log[W[1]]/2 + Log[W[6]] - (3*Log[W[7]])/4 - Log[W[8]]/2 - Log[W[10]] + (7*Log[W[11]])/4, -Log[W[1]] - (3*Log[W[7]])/2 + Log[W[8]] + (3*Log[W[11]])/2, Log[W[1]]/2 + Log[W[2]]/2 - Log[W[4]]/2 - Log[W[6]] - (9*Log[W[7]])/4 + Log[W[8]]/2 + (5*Log[W[10]])/2 + (7*Log[W[11]])/4 - 2*Log[W[13]], -Log[W[1]] + 2*Log[W[6]] + (9*Log[W[7]])/2 + Log[W[8]] - 4*Log[W[10]] - (5*Log[W[11]])/2 + 4*Log[W[13]] - 2*Log[W[15]], 3*Log[W[7]] - 4*Log[W[10]] - 3*Log[W[11]] + 4*Log[W[13]], (-3*Log[W[1]])/2 - 2*Log[W[6]] - (9*Log[W[7]])/4 - (3*Log[W[8]])/2 + 3*Log[W[10]] + Log[W[11]]/4 - 6*Log[W[13]] + 5*Log[W[15]], (-3*Log[W[1]])/2 + 3*Log[W[6]] - (9*Log[W[7]])/4 + (9*Log[W[8]])/2 + (9*Log[W[11]])/4 - 3*Log[W[15]], (-3*Log[W[1]])/2 + (3*Log[W[2]])/2 + (3*Log[W[4]])/2 + (9*Log[W[7]])/4 - (3*Log[W[8]])/2 - (3*Log[W[10]])/2 - (3*Log[W[11]])/4, (3*Log[W[1]])/2 - Log[W[6]] - (3*Log[W[7]])/4 - Log[W[8]]/2 + Log[W[10]] - Log[W[11]]/4, (-15*Log[W[1]])/2 + 5*Log[W[6]] + (15*Log[W[7]])/4 + (5*Log[W[8]])/2 - 8*Log[W[10]] - (7*Log[W[11]])/4 + 3*Log[W[15]], (3*Log[W[1]])/2 - (9*Log[W[7]])/4 - (3*Log[W[8]])/2 + (9*Log[W[11]])/4, (-15*Log[W[1]])/2 + 5*Log[W[6]] + (33*Log[W[7]])/4 + (5*Log[W[8]])/2 - 5*Log[W[10]] - (13*Log[W[11]])/4, (9*Log[W[1]])/2 - 6*Log[W[6]] - (33*Log[W[7]])/4 - (3*Log[W[8]])/2 + 9*Log[W[10]] + (9*Log[W[11]])/4 - 6*Log[W[13]] + 3*Log[W[15]], -2*Log[W[6]] - 3*Log[W[7]] + 4*Log[W[10]] + Log[W[11]] - 4*Log[W[13]] + 2*Log[W[15]], 4*Log[W[1]] + 2*Log[W[6]] + 2*Log[W[10]] + 2*Log[W[11]] + 2*Log[W[13]] - 6*Log[W[15]], (-3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (9*Log[W[10]])/2 - (3*Log[W[11]])/2, -3*Log[W[1]] - 3*Log[W[10]] + 3*Log[W[15]], Log[W[1]] - Log[W[10]] + 2*Log[W[13]] - Log[W[15]], -Log[W[1]]/2 - Log[W[6]]/4 + Log[W[8]]/4 + (5*Log[W[10]])/4 - Log[W[11]]/4 - (3*Log[W[13]])/2 + Log[W[15]]/2, Log[W[6]] + Log[W[11]] - Log[W[15]], -Log[W[6]]/2 + Log[W[8]]/2 + Log[W[10]]/2 - Log[W[11]]/2, 2*Log[W[1]] + Log[W[6]] - Log[W[8]] - 3*Log[W[10]] + Log[W[11]] + 4*Log[W[13]] - 2*Log[W[15]]}, {0, 0, 0, 3*Log[W[1]] + Log[W[3]] + Log[W[4]] - 2*Log[W[5]] - 4*Log[W[6]] - 2*Log[W[8]] + Log[W[11]], Log[W[3]] - Log[W[4]]/2 - Log[W[6]] - Log[W[11]]/2 + Log[W[15]]/2, 0, -3*Log[W[1]] + 3*Log[W[6]], 0, 3*Log[W[1]] + 2*Log[W[3]] - 2*Log[W[4]] + 2*Log[W[5]] - 5*Log[W[6]] - 2*Log[W[8]] - 2*Log[W[11]] + 2*Log[W[15]], Log[W[1]] + Log[W[3]] - Log[W[15]], Log[W[3]]/2 - Log[W[4]]/4 - (3*Log[W[5]])/4 - Log[W[6]]/2 - Log[W[8]]/4 - Log[W[11]]/4 + (3*Log[W[15]])/4, -Log[W[1]]/2 - Log[W[3]]/2 + Log[W[4]]/2 - Log[W[5]]/2 + Log[W[6]] + Log[W[8]]/2 + Log[W[11]]/2 - Log[W[15]]/2, Log[W[1]]/2 + Log[W[3]]/2 - Log[W[4]]/2 + Log[W[5]]/2 - Log[W[6]] - Log[W[8]]/2 - Log[W[11]]/2 + Log[W[15]]/2, -Log[W[1]]/2 - Log[W[3]]/2 + Log[W[5]]/2 + Log[W[6]] - Log[W[8]]/2, -Log[W[1]] - Log[W[3]] + Log[W[5]] + Log[W[8]], Log[W[1]]/2 + Log[W[3]]/2 - Log[W[5]]/2 - Log[W[6]] + Log[W[8]]/2, -Log[W[1]] - Log[W[3]] + Log[W[4]] - Log[W[5]] + 2*Log[W[6]] + Log[W[8]] + Log[W[11]] - Log[W[15]], 0, (5*Log[W[1]])/2 + (3*Log[W[3]])/2 - Log[W[4]]/2 - (3*Log[W[5]])/2 - 3*Log[W[6]] - (3*Log[W[8]])/2 - (5*Log[W[11]])/2 + (5*Log[W[15]])/2, (-3*Log[W[1]])/2 - (3*Log[W[3]])/2 - (3*Log[W[4]])/2 + (3*Log[W[5]])/2 + 3*Log[W[6]] + (9*Log[W[8]])/2 - (3*Log[W[11]])/2 - (3*Log[W[15]])/2, Log[W[1]]/2 + Log[W[3]]/2 + Log[W[4]] - (3*Log[W[5]])/2 - (3*Log[W[8]])/2 + Log[W[11]], (3*Log[W[1]])/2 + (3*Log[W[3]])/2 - (3*Log[W[5]])/2 - Log[W[6]] - Log[W[8]]/2, (-7*Log[W[1]])/2 - (7*Log[W[3]])/2 - Log[W[4]]/2 + Log[W[5]]/2 + 2*Log[W[6]] + (5*Log[W[8]])/2 - Log[W[11]]/2 + (3*Log[W[15]])/2, (3*Log[W[1]])/2 - (3*Log[W[3]])/2 + (3*Log[W[5]])/2 - (3*Log[W[8]])/2, (-11*Log[W[1]])/2 + (3*Log[W[3]])/2 - (3*Log[W[5]])/2 + 5*Log[W[6]] + Log[W[8]]/2, (9*Log[W[1]])/2 + (3*Log[W[3]])/2 - (3*Log[W[4]])/2 + (3*Log[W[5]])/2 - 6*Log[W[6]] - (3*Log[W[8]])/2 - (3*Log[W[11]])/2 + (3*Log[W[15]])/2, -Log[W[4]] + 2*Log[W[5]] - 2*Log[W[6]] - Log[W[11]] + Log[W[15]], 2*Log[W[1]] + 2*Log[W[3]] + Log[W[4]] - 2*Log[W[5]] + 2*Log[W[6]] + Log[W[11]] - 3*Log[W[15]], 0, -2*Log[W[1]] - Log[W[3]] - Log[W[4]]/2 + Log[W[11]]/2 + (3*Log[W[15]])/2, Log[W[1]] - Log[W[3]] + Log[W[4]]/2 + Log[W[11]]/2 - Log[W[15]]/2, Log[W[1]]/2 + Log[W[3]] - Log[W[4]]/4 - (3*Log[W[5]])/4 - Log[W[6]]/2 - Log[W[8]]/4 - Log[W[11]]/4 + Log[W[15]]/4, Log[W[4]]/2 - (3*Log[W[5]])/2 + (3*Log[W[6]])/2 + Log[W[11]]/2 - Log[W[15]]/2, -Log[W[6]]/2 + Log[W[8]]/2, -2*Log[W[3]] + Log[W[4]] + 2*Log[W[6]] + Log[W[11]] - Log[W[15]]}, {0, 0, 0, 0, 2*Log[W[2]] - 2*Log[W[3]] - 4*Log[W[9]] + 2*Log[W[11]], 0, 0, 0, 0, 0, 3*Log[W[2]] - Log[W[6]] - Log[W[8]] - 3*Log[W[9]] + Log[W[10]] + Log[W[11]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -12*Log[W[2]] + 12*Log[W[9]], 12*Log[W[2]] - 4*Log[W[8]] - 12*Log[W[9]] + 4*Log[W[11]], 0, 0, 4*Log[W[9]] - 4*Log[W[10]], 0, 0, 4*Log[W[9]] - 4*Log[W[10]], 3*Log[W[2]] - Log[W[8]] - 3*Log[W[9]] + Log[W[11]], 0, -2*Log[W[8]] + 2*Log[W[11]], -6*Log[W[2]] - 2*Log[W[6]] + 4*Log[W[8]] + 8*Log[W[9]] - 4*Log[W[11]]}, {0, 0, 0, 0, -Log[W[4]]/2 + Log[W[10]] + Log[W[11]]/2 - Log[W[15]]/2, -2*Log[W[3]] + Log[W[4]] + 4*Log[W[7]] - 3*Log[W[10]] - 2*Log[W[11]], 0, 0, -2*Log[W[4]] + 4*Log[W[10]] + 2*Log[W[11]] - 2*Log[W[15]], -Log[W[1]] + Log[W[3]] - 2*Log[W[10]] + Log[W[15]], Log[W[1]]/2 - Log[W[3]]/2 - Log[W[4]]/4 + (3*Log[W[10]])/2 + Log[W[11]]/4 - (3*Log[W[15]])/4, Log[W[4]]/2 - Log[W[10]] - Log[W[11]]/2 + Log[W[15]]/2, -Log[W[4]]/2 + 4*Log[W[7]] - 3*Log[W[10]] - (7*Log[W[11]])/2 + 4*Log[W[13]] - Log[W[15]]/2, 0, 0, 0, Log[W[4]] - 2*Log[W[10]] - Log[W[11]] + Log[W[15]], 0, 2*Log[W[1]] - Log[W[4]]/2 - 4*Log[W[7]] + 5*Log[W[10]] + (5*Log[W[11]])/2 - (5*Log[W[15]])/2, (-3*Log[W[4]])/2 - (3*Log[W[11]])/2 + (3*Log[W[15]])/2, 0, 0, 2*Log[W[1]] - 2*Log[W[3]] + Log[W[4]]/2 + 3*Log[W[10]] - Log[W[11]]/2 - (3*Log[W[15]])/2, 0, 0, (-3*Log[W[4]])/2 + 3*Log[W[10]] + (3*Log[W[11]])/2 - (3*Log[W[15]])/2, -Log[W[4]] + 2*Log[W[10]] + Log[W[11]] - Log[W[15]], -2*Log[W[1]] + 2*Log[W[3]] + Log[W[4]] - 6*Log[W[10]] - Log[W[11]] + 3*Log[W[15]], Log[W[4]] - 3*Log[W[10]] + 2*Log[W[11]], Log[W[1]] - 2*Log[W[3]] - Log[W[4]]/2 + 2*Log[W[7]] + 3*Log[W[10]] - Log[W[11]]/2 - (3*Log[W[15]])/2, Log[W[4]]/2 - Log[W[10]] - Log[W[11]]/2 + Log[W[15]]/2, -Log[W[4]]/4 + Log[W[10]]/2 + Log[W[11]]/4 - Log[W[15]]/4, Log[W[4]]/2 - Log[W[10]] - Log[W[11]]/2 + Log[W[15]]/2, 0, Log[W[4]] - 2*Log[W[10]] - Log[W[11]] + Log[W[15]]}, {0, 0, 0, 0, -Log[W[2]] + Log[W[3]] + 2*Log[W[9]] - Log[W[14]], 0, -Log[W[2]] + Log[W[3]] + 2*Log[W[4]] + 2*Log[W[11]] - 3*Log[W[14]], 0, -Log[W[2]] - Log[W[3]] + Log[W[14]], 0, -Log[W[2]]/2 + Log[W[3]]/2 + Log[W[5]]/2 + (3*Log[W[9]])/2 - Log[W[14]], 0, 0, 0, 0, 0, 0, 0, Log[W[2]] - Log[W[3]] + 2*Log[W[5]] - Log[W[14]], 0, 0, 0, 0, 3*Log[W[2]] - 3*Log[W[3]] - 6*Log[W[9]] + 3*Log[W[14]], -Log[W[2]] + 5*Log[W[3]] + 2*Log[W[4]] + 6*Log[W[9]] + 2*Log[W[11]] - 7*Log[W[14]], -Log[W[2]] - 3*Log[W[3]] - 2*Log[W[11]] + 3*Log[W[14]], -2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[14]], 2*Log[W[2]] - 2*Log[W[9]], 0, 0, -2*Log[W[3]] + 2*Log[W[7]] - 2*Log[W[9]] - 2*Log[W[11]] + 2*Log[W[14]], -Log[W[2]]/2 + Log[W[3]]/2 + Log[W[5]]/2 + (3*Log[W[9]])/2 - Log[W[14]], Log[W[2]] + Log[W[5]] - Log[W[14]], -Log[W[2]] - Log[W[11]] + Log[W[14]], 2*Log[W[2]] - 2*Log[W[3]] - 4*Log[W[9]] + 2*Log[W[14]]}, {0, 0, 0, 0, -Log[W[10]]/2 + Log[W[11]]/2, 0, 0, (-3*Log[W[2]])/2 - 2*Log[W[3]] - Log[W[4]]/2 + 4*Log[W[7]] - (3*Log[W[10]])/2 - Log[W[11]]/2, 0, 0, -Log[W[1]]/2 + Log[W[8]]/2 - Log[W[10]]/4 + Log[W[11]]/4, 0, 0, 0, 0, Log[W[2]]/2 - Log[W[4]]/2 - Log[W[10]]/2 + Log[W[11]]/2, 0, 0, 0, 0, -2*Log[W[1]] + (3*Log[W[2]])/2 + 2*Log[W[3]] + Log[W[4]]/2 - (3*Log[W[10]])/2 - Log[W[11]]/2, 0, 0, 4*Log[W[7]] - 4*Log[W[11]], -2*Log[W[1]] + 2*Log[W[8]] - Log[W[10]] + Log[W[11]], 0, 0, 0, (-3*Log[W[2]])/2 - Log[W[4]]/2 + (3*Log[W[10]])/2 + Log[W[11]]/2, 0, 0, -Log[W[1]]/2 + Log[W[8]]/2 - Log[W[10]]/4 + Log[W[11]]/4, 0, -Log[W[10]]/2 + Log[W[11]]/2, Log[W[1]] - Log[W[8]] + Log[W[10]] - Log[W[11]]}, {0, 0, 0, 0, Log[W[4]]/2 + 2*Log[W[9]] - Log[W[11]]/2 - Log[W[14]], 0, 3*Log[W[4]] + 3*Log[W[11]] - 3*Log[W[14]], 0, 2*Log[W[2]] - 2*Log[W[3]] + Log[W[4]] - 5*Log[W[11]] + Log[W[14]], 0, Log[W[4]]/4 + Log[W[8]]/2 + (3*Log[W[9]])/2 - Log[W[11]]/4 - Log[W[14]], 0, 0, 0, 0, 0, -3*Log[W[2]] + 3*Log[W[11]], 0, 3*Log[W[2]] + Log[W[4]] - 2*Log[W[11]] - Log[W[14]], 0, 0, 0, 0, 3*Log[W[2]] - 6*Log[W[9]] - 3*Log[W[11]] + 3*Log[W[14]], -3*Log[W[2]] + 4*Log[W[4]] + 2*Log[W[8]] + 6*Log[W[9]] + 5*Log[W[11]] - 7*Log[W[14]], 3*Log[W[2]] - 3*Log[W[4]] - 6*Log[W[11]] + 3*Log[W[14]], Log[W[2]] - 2*Log[W[3]] - 3*Log[W[11]] + 2*Log[W[14]], -Log[W[2]] - 2*Log[W[9]] + 3*Log[W[11]], 0, 0, -Log[W[4]] - 2*Log[W[9]] - Log[W[11]] + 2*Log[W[14]], Log[W[4]]/4 + Log[W[8]]/2 + (3*Log[W[9]])/2 - Log[W[11]]/4 - Log[W[14]], Log[W[5]] + Log[W[11]] - Log[W[14]], -Log[W[4]] - Log[W[11]] + Log[W[14]], -Log[W[4]] + Log[W[5]] - Log[W[8]] - 4*Log[W[9]] + Log[W[11]] + 2*Log[W[14]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 3*Log[W[1]] - 2*Log[W[2]] - 2*Log[W[3]] - 2*Log[W[6]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6*Log[W[1]] - 6*Log[W[6]], 0, -3*Log[W[1]] + 3*Log[W[6]] + 3*Log[W[7]] - 3*Log[W[10]], 0, (3*Log[W[1]])/2 - Log[W[3]] - Log[W[6]]/2, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[6]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4*Log[W[1]] - 4*Log[W[6]]}, {0, 0, 0, 0, Log[W[4]]/2 - Log[W[10]]/2, (-3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 + (3*Log[W[11]])/2, 0, 0, 2*Log[W[4]] - 2*Log[W[10]], 0, Log[W[4]]/4 - Log[W[5]]/4 + Log[W[6]]/4 - Log[W[10]]/4, Log[W[2]]/2 - 2*Log[W[3]] + (3*Log[W[4]])/2 + Log[W[10]]/2 + (3*Log[W[11]])/2 - 4*Log[W[13]], (-3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 + (3*Log[W[11]])/2, 0, 0, 0, -Log[W[4]] + Log[W[10]], 0, (3*Log[W[2]])/2 + (5*Log[W[4]])/2 - Log[W[5]] + Log[W[6]] - (5*Log[W[10]])/2 - (3*Log[W[11]])/2, 0, 0, 0, (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 - 3*Log[W[5]] + 3*Log[W[6]] - (3*Log[W[10]])/2 + (3*Log[W[11]])/2, 0, 0, (3*Log[W[2]])/2 + (3*Log[W[4]])/2 - (3*Log[W[10]])/2 - (3*Log[W[11]])/2, Log[W[4]] - Log[W[10]], -Log[W[4]] + Log[W[10]], (3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, (-3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 + (3*Log[W[11]])/2, (3*Log[W[2]])/2 + (3*Log[W[4]])/2 - (3*Log[W[10]])/2 - (3*Log[W[11]])/2, Log[W[4]]/4 - Log[W[5]]/4 + Log[W[6]]/4 - Log[W[10]]/4, -Log[W[4]]/2 + Log[W[5]]/2 - Log[W[6]]/2 + Log[W[10]]/2, 0, -Log[W[4]] + Log[W[5]] - Log[W[6]] + Log[W[10]]}, {0, 0, 0, 0, -Log[W[2]]/2 - Log[W[10]]/2 + Log[W[15]]/2, (-3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 + (3*Log[W[11]])/2, 0, 0, -2*Log[W[2]] - 2*Log[W[10]] + 2*Log[W[15]], Log[W[2]] + Log[W[10]] - Log[W[15]], (-3*Log[W[2]])/4 - (3*Log[W[10]])/4 + (3*Log[W[15]])/4, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[15]]/2, (-3*Log[W[2]])/2 - 2*Log[W[3]] + (3*Log[W[10]])/2 + 3*Log[W[11]] - 4*Log[W[13]] + Log[W[15]]/2, 0, 0, 0, Log[W[2]] + Log[W[10]] - Log[W[15]], 0, (-3*Log[W[2]])/2 - (5*Log[W[10]])/2 - Log[W[11]] + (5*Log[W[15]])/2, (3*Log[W[4]])/2 + (3*Log[W[11]])/2 - (3*Log[W[15]])/2, 0, 0, (-3*Log[W[2]])/2 - (3*Log[W[10]])/2 + (3*Log[W[15]])/2, 0, 0, (-3*Log[W[2]])/2 - (3*Log[W[10]])/2 + (3*Log[W[15]])/2, -Log[W[2]] - Log[W[10]] + Log[W[15]], 3*Log[W[2]] + 3*Log[W[10]] - 3*Log[W[15]], (3*Log[W[2]])/2 - (3*Log[W[4]])/2 + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, (-3*Log[W[2]])/2 - (3*Log[W[10]])/2 + (3*Log[W[15]])/2, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[15]]/2, -Log[W[2]]/4 - Log[W[10]]/4 + Log[W[15]]/4, Log[W[10]]/2 + Log[W[11]]/2 - Log[W[15]]/2, 0, Log[W[2]] + Log[W[10]] - Log[W[15]]}, {0, 0, 0, 0, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[12]]/2, 0, 0, (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, 0, -Log[W[2]] - Log[W[10]] + Log[W[12]], (3*Log[W[2]])/4 + (3*Log[W[10]])/4 - (3*Log[W[12]])/4, 0, 0, -2*Log[W[3]] + (3*Log[W[4]])/2 - 4*Log[W[9]] + (3*Log[W[11]])/2 + Log[W[12]]/2, 0, Log[W[2]]/2 + Log[W[10]]/2 - Log[W[12]]/2, 0, 0, 0, 0, (3*Log[W[2]])/2 + (3*Log[W[10]])/2 - (3*Log[W[12]])/2, (-3*Log[W[4]])/2 - (3*Log[W[11]])/2 + (3*Log[W[12]])/2, 0, -3*Log[W[2]] + (3*Log[W[4]])/2 - (3*Log[W[11]])/2 + (3*Log[W[12]])/2, 3*Log[W[2]] - Log[W[4]]/2 + Log[W[10]] + (3*Log[W[11]])/2 - (5*Log[W[12]])/2, 0, 0, -2*Log[W[2]] - 2*Log[W[10]] + 2*Log[W[12]], (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 - (3*Log[W[10]])/2 + (3*Log[W[11]])/2, (3*Log[W[4]])/2 + 3*Log[W[10]] - (3*Log[W[11]])/2 - (3*Log[W[12]])/2, Log[W[2]] - (3*Log[W[4]])/2 - 2*Log[W[10]] + (3*Log[W[11]])/2 + Log[W[12]]/2, Log[W[2]]/4 + Log[W[10]]/4 - Log[W[12]]/4, 0, Log[W[4]]/2 + Log[W[10]]/2 - Log[W[12]]/2, -Log[W[2]] - Log[W[10]] + Log[W[12]]}, {0, 0, 0, 4*Log[W[4]] - 4*Log[W[5]] - 4*Log[W[8]] + 4*Log[W[11]], Log[W[4]] - 2*Log[W[9]] + Log[W[11]] - 2*Log[W[13]] + Log[W[14]], 0, -3*Log[W[4]] - 3*Log[W[11]] + 3*Log[W[14]], 0, 5*Log[W[4]] + 4*Log[W[5]] - 4*Log[W[8]] + 5*Log[W[11]] - 8*Log[W[13]] - Log[W[14]], 0, Log[W[4]]/2 - (3*Log[W[9]])/2 + Log[W[11]]/2 - (3*Log[W[13]])/2 + Log[W[14]], -Log[W[4]] - Log[W[5]] + Log[W[8]] - Log[W[11]] + 2*Log[W[13]], Log[W[4]] + Log[W[5]] - Log[W[8]] + Log[W[11]] - 2*Log[W[13]], -Log[W[4]] + Log[W[5]] - Log[W[8]] + 2*Log[W[9]] - Log[W[11]], -2*Log[W[3]] + 2*Log[W[5]] - 4*Log[W[6]] + 2*Log[W[8]], Log[W[4]] - Log[W[5]] + Log[W[8]] - 2*Log[W[9]] + Log[W[11]], -2*Log[W[4]] - 2*Log[W[5]] + 2*Log[W[8]] - 2*Log[W[11]] + 4*Log[W[13]], 0, 2*Log[W[4]] + 3*Log[W[5]] - 3*Log[W[8]] + 2*Log[W[11]] - 6*Log[W[13]] + Log[W[14]], -3*Log[W[4]] + 3*Log[W[5]] + 3*Log[W[8]] - 3*Log[W[11]], 3*Log[W[4]] - 3*Log[W[5]] - 3*Log[W[8]] + 3*Log[W[11]], Log[W[4]] - Log[W[5]] - Log[W[8]] + Log[W[11]], -5*Log[W[4]] + 5*Log[W[5]] + 5*Log[W[8]] - 5*Log[W[11]], 3*Log[W[5]] - 3*Log[W[8]] + 6*Log[W[9]] - 3*Log[W[14]], -4*Log[W[4]] - 3*Log[W[5]] + 3*Log[W[8]] - 6*Log[W[9]] - 4*Log[W[11]] + 7*Log[W[14]], 6*Log[W[4]] + 3*Log[W[5]] - 3*Log[W[8]] + 6*Log[W[11]] - 6*Log[W[13]] - 3*Log[W[14]], 2*Log[W[4]] + 4*Log[W[5]] + 2*Log[W[11]] - 4*Log[W[13]] - 2*Log[W[14]], -2*Log[W[4]] - 4*Log[W[5]] + 2*Log[W[9]] - 2*Log[W[11]] + 6*Log[W[13]], 0, 0, 2*Log[W[9]] + 2*Log[W[13]] - 2*Log[W[14]], Log[W[4]]/2 - (3*Log[W[9]])/2 + Log[W[11]]/2 - (3*Log[W[13]])/2 + Log[W[14]], -Log[W[4]] - Log[W[11]] + Log[W[14]], Log[W[4]] + Log[W[11]] - Log[W[14]], -2*Log[W[4]] + 4*Log[W[9]] - 2*Log[W[11]] + 4*Log[W[13]] - 2*Log[W[14]]}, {0, 0, 0, 0, Log[W[10]]/2 - Log[W[11]]/2, 0, 0, (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, 0, 0, -Log[W[6]]/4 + Log[W[8]]/4 + Log[W[10]]/4 - Log[W[11]]/4, 0, 0, 0, 0, Log[W[2]]/2 - 2*Log[W[3]] + (3*Log[W[4]])/2 - 4*Log[W[9]] + Log[W[10]]/2 + (3*Log[W[11]])/2, 0, 0, 0, 0, (3*Log[W[2]])/2 - (3*Log[W[4]])/2 - 3*Log[W[6]] + 3*Log[W[8]] + (3*Log[W[10]])/2 - (3*Log[W[11]])/2, 0, 0, 0, -Log[W[6]] + Log[W[8]] + Log[W[10]] - Log[W[11]], 0, 0, 0, (-3*Log[W[2]])/2 + (3*Log[W[4]])/2 - (3*Log[W[10]])/2 + (3*Log[W[11]])/2, 0, 0, -Log[W[6]]/4 + Log[W[8]]/4 + Log[W[10]]/4 - Log[W[11]]/4, 0, -Log[W[6]]/2 + Log[W[8]]/2 + Log[W[10]]/2 - Log[W[11]]/2, Log[W[6]] - Log[W[8]] - Log[W[10]] + Log[W[11]]}, {0, 0, 0, 0, -Log[W[4]] + 2*Log[W[9]] - Log[W[11]] + 2*Log[W[13]] - Log[W[14]], 0, 3*Log[W[4]] + 3*Log[W[11]] - 3*Log[W[14]], 0, -Log[W[4]] - 9*Log[W[11]] + 8*Log[W[13]] + Log[W[14]], 0, -Log[W[4]]/2 + (3*Log[W[9]])/2 - Log[W[11]]/2 + (3*Log[W[13]])/2 - Log[W[14]], 0, 0, 0, 0, 0, -4*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] + 6*Log[W[11]] - 4*Log[W[13]], 0, Log[W[4]] - 5*Log[W[11]] + 6*Log[W[13]] - Log[W[14]], 0, 0, 0, 0, 3*Log[W[4]] - 6*Log[W[9]] - 3*Log[W[11]] + 3*Log[W[14]], Log[W[4]] + 6*Log[W[9]] + 7*Log[W[11]] - 7*Log[W[14]], -3*Log[W[4]] - 9*Log[W[11]] + 6*Log[W[13]] + 3*Log[W[14]], -2*Log[W[4]] - 6*Log[W[11]] + 4*Log[W[13]] + 2*Log[W[14]], 2*Log[W[4]] - 2*Log[W[9]] + 6*Log[W[11]] - 6*Log[W[13]], 0, 0, -2*Log[W[9]] - 2*Log[W[13]] + 2*Log[W[14]], -Log[W[4]]/2 + (3*Log[W[9]])/2 - Log[W[11]]/2 + (3*Log[W[13]])/2 - Log[W[14]], Log[W[4]] + Log[W[11]] - Log[W[14]], -Log[W[4]] - Log[W[11]] + Log[W[14]], 2*Log[W[4]] - 4*Log[W[9]] + 2*Log[W[11]] - 4*Log[W[13]] + 2*Log[W[14]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]]/2 + Log[W[11]]/2, 0, 0}, {0, 0, 0, 0, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[15]]/2, 0, 0, 0, -2*Log[W[4]] - 2*Log[W[11]] + 2*Log[W[15]], Log[W[1]] + Log[W[3]] - Log[W[15]], -Log[W[1]]/2 - Log[W[3]]/2 - Log[W[4]]/4 - Log[W[11]]/4 + (3*Log[W[15]])/4, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[15]]/2, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[15]]/2, 0, 0, 0, Log[W[4]] + Log[W[11]] - Log[W[15]], 0, -2*Log[W[1]] - Log[W[4]]/2 - (5*Log[W[11]])/2 + (5*Log[W[15]])/2, -2*Log[W[3]] - Log[W[4]]/2 + 4*Log[W[8]] - Log[W[11]]/2 - (3*Log[W[15]])/2, 0, 0, -2*Log[W[1]] - 2*Log[W[3]] + Log[W[4]]/2 + Log[W[11]]/2 + (3*Log[W[15]])/2, 0, 0, (-3*Log[W[4]])/2 - (3*Log[W[11]])/2 + (3*Log[W[15]])/2, -Log[W[4]] - Log[W[11]] + Log[W[15]], 2*Log[W[1]] + 2*Log[W[3]] + Log[W[4]] + Log[W[11]] - 3*Log[W[15]], 0, -Log[W[1]] - 2*Log[W[3]] - Log[W[4]]/2 + Log[W[11]]/2 + (3*Log[W[15]])/2, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[15]]/2, -Log[W[4]]/4 - Log[W[11]]/4 + Log[W[15]]/4, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[15]]/2, 0, Log[W[4]] + Log[W[11]] - Log[W[15]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[6]]/4 - Log[W[8]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - 3*Log[W[6]] - Log[W[8]], 0, 0, 0, 2*Log[W[1]] - Log[W[6]] - Log[W[8]], 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[6]]/4 - Log[W[8]]/4, 0, -Log[W[6]]/2 + Log[W[8]]/2, -Log[W[1]] + Log[W[6]]}, {0, 0, 0, 0, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2, 0, 0, 0, 0, Log[W[1]] + Log[W[3]] - Log[W[12]], -Log[W[1]]/2 - Log[W[3]]/2 - Log[W[4]]/4 - Log[W[11]]/4 + (3*Log[W[12]])/4, 0, 0, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[12]]/2, 0, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2, 0, 0, 0, 0, -2*Log[W[1]] - 2*Log[W[3]] + Log[W[4]]/2 + Log[W[11]]/2 + (3*Log[W[12]])/2, -2*Log[W[3]] - Log[W[4]]/2 + 4*Log[W[5]] - Log[W[11]]/2 - (3*Log[W[12]])/2, 0, (3*Log[W[4]])/2 + (3*Log[W[11]])/2 - (3*Log[W[12]])/2, -2*Log[W[1]] - (5*Log[W[4]])/2 - Log[W[11]]/2 + (5*Log[W[12]])/2, 0, 0, 2*Log[W[1]] + 2*Log[W[3]] - 2*Log[W[12]], 0, -Log[W[1]] - 2*Log[W[3]] + Log[W[4]]/2 - Log[W[11]]/2 + (3*Log[W[12]])/2, Log[W[4]]/2 + Log[W[11]]/2 - Log[W[12]]/2, -Log[W[4]]/4 - Log[W[11]]/4 + Log[W[12]]/4, 0, -Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2, Log[W[4]] + Log[W[11]] - Log[W[12]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[5]]/4 - Log[W[6]]/4, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - Log[W[5]] - Log[W[6]], 0, 0, 0, 2*Log[W[1]] - Log[W[5]] - 3*Log[W[6]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[5]]/4 - Log[W[6]]/4, -Log[W[5]]/2 + Log[W[6]]/2, 0, -Log[W[1]] + Log[W[6]]}, {0, 0, 0, 0, Log[W[2]]/2 - Log[W[4]]/2, 0, 0, 0, 0, 0, Log[W[2]]/4 + Log[W[3]]/2 - Log[W[4]]/4 - Log[W[8]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[W[2]] - 2*Log[W[3]] + Log[W[4]] + 2*Log[W[11]], Log[W[2]] + 2*Log[W[3]] - Log[W[4]] - 2*Log[W[8]], 0, 0, 0, 0, 0, Log[W[4]] - Log[W[7]], Log[W[2]]/4 + Log[W[3]]/2 - Log[W[4]]/4 - Log[W[8]]/2, 0, Log[W[2]]/2 - Log[W[4]]/2, -Log[W[2]] - Log[W[3]] + Log[W[4]] + Log[W[8]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[2]]/2 - Log[W[4]]/2, 0}, {0, 0, 0, 0, -Log[W[2]]/2 + Log[W[11]]/2, 0, 0, 0, -2*Log[W[2]] + 2*Log[W[11]], 0, -Log[W[2]]/4 - Log[W[3]]/2 + Log[W[5]]/2 + Log[W[11]]/4, 0, 0, 0, 0, 0, Log[W[2]] - Log[W[11]], 0, -Log[W[2]] - 2*Log[W[3]] + 2*Log[W[5]] + Log[W[11]], 0, 0, 0, 0, 0, 0, -3*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] + Log[W[11]], -Log[W[2]] + Log[W[11]], Log[W[2]] - Log[W[11]], 0, 0, Log[W[7]] - Log[W[11]], -Log[W[2]]/4 - Log[W[3]]/2 + Log[W[5]]/2 + Log[W[11]]/4, Log[W[2]]/2 - Log[W[11]]/2, 0, Log[W[2]] + Log[W[3]] - Log[W[5]] - Log[W[11]]}, {0, 0, 0, 0, -Log[W[4]] - Log[W[11]] + Log[W[14]], 0, -3*Log[W[4]] - 3*Log[W[11]] + 3*Log[W[14]], 0, Log[W[4]] + Log[W[11]] - Log[W[14]], 0, -Log[W[4]]/2 - Log[W[5]]/2 - Log[W[8]]/2 - Log[W[11]]/2 + Log[W[14]], 0, 0, 0, 0, 0, 0, 0, Log[W[4]] - 2*Log[W[5]] - Log[W[11]] + Log[W[14]], 0, 0, 0, 0, 3*Log[W[4]] + 3*Log[W[11]] - 3*Log[W[14]], -7*Log[W[4]] - 2*Log[W[8]] - 5*Log[W[11]] + 7*Log[W[14]], 3*Log[W[4]] + 3*Log[W[11]] - 3*Log[W[14]], 2*Log[W[3]] - 2*Log[W[14]], 0, 0, 0, 2*Log[W[4]] + 2*Log[W[11]] - 2*Log[W[14]], -Log[W[4]]/2 - Log[W[5]]/2 - Log[W[8]]/2 - Log[W[11]]/2 + Log[W[14]], -Log[W[5]] - Log[W[11]] + Log[W[14]], Log[W[4]] + Log[W[8]] - Log[W[14]], 2*Log[W[4]] + 2*Log[W[11]] - 2*Log[W[14]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]] - Log[W[3]] + Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - 2*Log[W[3]], 0, -Log[W[1]] + 2*Log[W[7]] - 3*Log[W[10]], 0, Log[W[1]]/2 - Log[W[3]]/2, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]]/2 + Log[W[10]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[2]] - 2*Log[W[10]], 0, 0, -Log[W[2]] - 2*Log[W[3]] + 3*Log[W[7]] - 2*Log[W[10]], 0, 0, 0, Log[W[1]] - Log[W[3]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4*Log[W[2]] - 4*Log[W[13]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[2]] - Log[W[13]], Log[W[2]] + Log[W[11]] - 4*Log[W[13]], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4*Log[W[2]] + 4*Log[W[9]], 0, 0, 0, 0, 0, 0, -Log[W[2]] + Log[W[9]], 0, Log[W[2]] + Log[W[4]] - 4*Log[W[9]], 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[2]] - Log[W[6]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]] - 2*Log[W[6]]}}

==> attachment_files/lxb1/DEMI.txt <==
Print["DE information is in such form: {MI,variables,{DEx1,DEx2,....}}"];
{{G[1, 1, 1, 1, 1, 2, 1, 0, 0], G[1, 1, 1, 1, 1, 1, 2, 0, 0], G[1, 1, 1, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 0, 1, 2, 0, 0], G[1, 1, 1, 1, 0, 1, 1, 0, 0], G[1, 1, 1, 0, 1, 1, 1, 0, 0], G[1, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 0, 2, 0, 0, 0], G[1, 1, 1, 1, 0, 1, 0, 0, 0], G[1, 1, 0, 1, 1, 0, 2, 0, 0], G[1, 1, 0, 1, 1, 0, 1, 0, 0], G[1, 1, 0, 1, 0, 1, 2, 0, 0], G[1, 1, 0, 1, 0, 1, 1, 0, 0], G[1, 0, 1, 1, 1, 0, 2, 0, 0], G[1, 0, 1, 1, 1, 0, 1, 0, 0], G[1, 0, 1, 1, 0, 1, 2, 0, 0], G[1, 0, 1, 1, 0, 1, 1, 0, 0], G[0, 1, 1, 1, 1, 2, 0, 0, 0], G[0, 1, 1, 1, 1, 1, 0, 0, 0], G[0, 1, 0, 1, 1, 1, 2, 0, 0], G[0, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 0, 1, 1, 0, 2, 0, 0, 0], G[1, 0, 1, 1, 0, 1, 0, 0, 0], G[1, 0, 1, 1, 0, 0, 1, 0, 0], G[0, 1, 1, 1, 0, 1, 0, 0, 0], G[0, 1, 1, 0, 1, 1, 0, 0, 0], G[0, 1, 0, 1, 1, 0, 1, 0, 0], G[1, 0, 0, 1, 0, 1, 0, 0, 0], G[1, 0, 0, 1, 0, 0, 2, 0, 0], G[1, 0, 0, 1, 0, 0, 1, 0, 0], G[0, 1, 0, 1, 0, 2, 0, 0, 0], G[0, 1, 0, 1, 0, 1, 0, 0, 0], G[0, 1, 0, 1, 0, 0, 2, 0, 0], G[0, 1, 0, 1, 0, 0, 1, 0, 0], G[0, 1, 0, 0, 1, 0, 1, 0, 0]}, {mtt, mWW, s, t}, {{{(2*mtt + 4*ep*mtt - mWW - 3*ep*mWW - 2*s - 4*ep*s - t - ep*t)/(2*(mtt - mWW - s)*(mtt - s - t)), -((1 + ep)*(-mtt + mWW + s + t))/(2*(mtt - mWW - s)*(-mtt + s + t)), ((1 + 2*ep)^2*(mtt - s))/((mtt - mWW - s)*s*(mtt - s - t)), -(((1 + ep)*(mtt^2 + 2*ep*mtt^2 - mtt*mWW - 2*ep*mtt*mWW - 2*mtt*s - 5*ep*mtt*s + 2*mWW*s + 4*ep*mWW*s + 2*s^2 + 4*ep*s^2 + mtt*t + ep*mtt*t + mWW*t + 2*ep*mWW*t + ep*s*t - 2*t^2 - 3*ep*t^2))/((mtt - mWW - s)*s*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), -(((1 + 2*ep)*(1 + 4*ep)*mtt*(-2*mtt^2 - 4*ep*mtt^2 + 2*mtt*mWW + 4*ep*mtt*mWW + 7*mtt*s + 15*ep*mtt*s - 3*mWW*s - 7*ep*mWW*s - 4*s^2 - 8*ep*s^2 + mtt*t + 3*ep*mtt*t - mWW*t - 3*ep*mWW*t - 4*s*t - 8*ep*s*t))/((mtt - mWW)^2*(mtt - mWW - s)*s*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t))), (ep*(1 + 4*ep))/((mtt - mWW - s)*s*(mtt - s - t)), -(((1 + 3*ep)*(1 + 4*ep)*t*(mWW + 2*ep*mWW - 2*t - 3*ep*t))/((1 + ep)*mWW^2*s^2*(-mtt + mWW + s))), -(-12*mtt^3*mWW^2*s - 74*ep*mtt^3*mWW^2*s - 150*ep^2*mtt^3*mWW^2*s - 100*ep^3*mtt^3*mWW^2*s + 16*mtt^2*mWW^3*s + 108*ep*mtt^2*mWW^3*s + 236*ep^2*mtt^2*mWW^3*s + 168*ep^3*mtt^2*mWW^3*s - 4*mtt*mWW^4*s - 34*ep*mtt*mWW^4*s - 86*ep^2*mtt*mWW^4*s - 68*ep^3*mtt*mWW^4*s - 12*mtt^3*mWW*s^2 - 92*ep*mtt^3*mWW*s^2 - 216*ep^2*mtt^3*mWW*s^2 - 160*ep^3*mtt^3*mWW*s^2 + 50*mtt^2*mWW^2*s^2 + 329*ep*mtt^2*mWW^2*s^2 + 710*ep^2*mtt^2*mWW^2*s^2 + 503*ep^3*mtt^2*mWW^2*s^2 - 28*mtt*mWW^3*s^2 - 210*ep*mtt*mWW^3*s^2 - 508*ep^2*mtt*mWW^3*s^2 - 398*ep^3*mtt*mWW^3*s^2 + 6*mWW^4*s^2 + 53*ep*mWW^4*s^2 + 142*ep^2*mWW^4*s^2 + 119*ep^3*mWW^4*s^2 + 12*mtt^2*mWW*s^3 + 92*ep*mtt^2*mWW*s^3 + 216*ep^2*mtt^2*mWW*s^3 + 160*ep^3*mtt^2*mWW*s^3 - 32*mtt*mWW^2*s^3 - 212*ep*mtt*mWW^2*s^3 - 460*ep^2*mtt*mWW^2*s^3 - 328*ep^3*mtt*mWW^2*s^3 + 4*mWW^3*s^3 + 40*ep*mWW^3*s^3 + 116*ep^2*mWW^3*s^3 + 104*ep^3*mWW^3*s^3 + 12*mtt^4*mWW*t + 92*ep*mtt^4*mWW*t + 216*ep^2*mtt^4*mWW*t + 160*ep^3*mtt^4*mWW*t - 28*mtt^3*mWW^2*t - 218*ep*mtt^3*mWW^2*t - 518*ep^2*mtt^3*mWW^2*t - 388*ep^3*mtt^3*mWW^2*t + 20*mtt^2*mWW^3*t + 160*ep*mtt^2*mWW^3*t + 388*ep^2*mtt^2*mWW^3*t + 296*ep^3*mtt^2*mWW^3*t - 4*mtt*mWW^4*t - 34*ep*mtt*mWW^4*t - 86*ep^2*mtt*mWW^4*t - 68*ep^3*mtt*mWW^4*t + 24*mtt^4*s*t + 184*ep*mtt^4*s*t + 432*ep^2*mtt^4*s*t + 320*ep^3*mtt^4*s*t - 58*mtt^3*mWW*s*t - 492*ep*mtt^3*mWW*s*t - 1242*ep^2*mtt^3*mWW*s*t - 976*ep^3*mtt^3*mWW*s*t + 72*mtt^2*mWW^2*s*t + 612*ep*mtt^2*mWW^2*s*t + 1570*ep^2*mtt^2*mWW^2*s*t + 1258*ep^3*mtt^2*mWW^2*s*t - 46*mtt*mWW^3*s*t - 376*ep*mtt*mWW^3*s*t - 958*ep^2*mtt*mWW^3*s*t - 772*ep^3*mtt*mWW^3*s*t + 8*mWW^4*s*t + 72*ep*mWW^4*s*t + 198*ep^2*mWW^4*s*t + 170*ep^3*mWW^4*s*t - 36*mtt^3*s^2*t - 276*ep*mtt^3*s^2*t - 648*ep^2*mtt^3*s^2*t - 480*ep^3*mtt^3*s^2*t + 46*mtt^2*mWW*s^2*t + 478*ep*mtt^2*mWW*s^2*t + 1306*ep^2*mtt^2*mWW*s^2*t + 1066*ep^3*mtt^2*mWW*s^2*t - 72*mtt*mWW^2*s^2*t - 560*ep*mtt*mWW^2*s^2*t - 1348*ep^2*mtt*mWW^2*s^2*t - 1028*ep^3*mtt*mWW^2*s^2*t + 14*mWW^3*s^2*t + 118*ep*mWW^3*s^2*t + 306*ep^2*mWW^3*s^2*t + 250*ep^3*mWW^3*s^2*t + 12*mtt^2*s^3*t + 92*ep*mtt^2*s^3*t + 216*ep^2*mtt^2*s^3*t + 160*ep^3*mtt^2*s^3*t - 72*ep*mtt*mWW*s^3*t - 264*ep^2*mtt*mWW*s^3*t - 240*ep^3*mtt*mWW*s^3*t + 20*mWW^2*s^3*t + 140*ep*mWW^2*s^3*t + 304*ep^2*mWW^2*s^3*t + 208*ep^3*mWW^2*s^3*t - 12*mtt^4*t^2 - 92*ep*mtt^4*t^2 - 216*ep^2*mtt^4*t^2 - 160*ep^3*mtt^4*t^2 + 14*mtt^3*mWW*t^2 + 108*ep*mtt^3*mWW*t^2 + 246*ep^2*mtt^3*mWW*t^2 + 176*ep^3*mtt^3*mWW*t^2 + 10*mtt^2*mWW^2*t^2 + 79*ep*mtt^2*mWW^2*t^2 + 212*ep^2*mtt^2*mWW^2*t^2 + 179*ep^3*mtt^2*mWW^2*t^2 - 14*mtt*mWW^3*t^2 - 114*ep*mtt*mWW^3*t^2 - 298*ep^2*mtt*mWW^3*t^2 - 246*ep^3*mtt*mWW^3*t^2 + 2*mWW^4*t^2 + 19*ep*mWW^4*t^2 + 56*ep^2*mWW^4*t^2 + 51*ep^3*mWW^4*t^2 - 26*mtt^3*s*t^2 - 170*ep*mtt^3*s*t^2 - 336*ep^2*mtt^3*s*t^2 - 204*ep^3*mtt^3*s*t^2 + 48*mtt^2*mWW*s*t^2 + 332*ep*mtt^2*mWW*s*t^2 + 704*ep^2*mtt^2*mWW*s*t^2 + 468*ep^3*mtt^2*mWW*s*t^2 - 34*mtt*mWW^2*s*t^2 - 254*ep*mtt*mWW^2*s*t^2 - 588*ep^2*mtt*mWW^2*s*t^2 - 428*ep^3*mtt*mWW^2*s*t^2 + 12*mWW^3*s*t^2 + 92*ep*mWW^3*s*t^2 + 220*ep^2*mWW^3*s*t^2 + 164*ep^3*mWW^3*s*t^2 + 48*mtt^2*s^2*t^2 + 297*ep*mtt^2*s^2*t^2 + 576*ep^2*mtt^2*s^2*t^2 + 351*ep^3*mtt^2*s^2*t^2 - 28*mtt*mWW*s^2*t^2 - 246*ep*mtt*mWW*s^2*t^2 - 584*ep^2*mtt*mWW*s^2*t^2 - 414*ep^3*mtt*mWW*s^2*t^2 + 28*mWW^2*s^2*t^2 + 189*ep*mWW^2*s^2*t^2 + 392*ep^2*mWW^2*s^2*t^2 + 255*ep^3*mWW^2*s^2*t^2 - 16*mtt*s^3*t^2 - 84*ep*mtt*s^3*t^2 - 140*ep^2*mtt*s^3*t^2 - 72*ep^3*mtt*s^3*t^2 + 4*ep*mWW*s^3*t^2 + 12*ep^2*mWW*s^3*t^2 + 8*ep^3*mWW*s^3*t^2 + 14*mtt^3*t^3 + 110*ep*mtt^3*t^3 + 272*ep^2*mtt^3*t^3 + 212*ep^3*mtt^3*t^3 - 26*mtt^2*mWW*t^3 - 206*ep*mtt^2*mWW*t^3 - 514*ep^2*mtt^2*mWW*t^3 - 406*ep^3*mtt^2*mWW*t^3 + 10*mtt*mWW^2*t^3 + 82*ep*mtt*mWW^2*t^3 + 212*ep^2*mtt*mWW^2*t^3 + 176*ep^3*mtt*mWW^2*t^3 + 2*mWW^3*t^3 + 14*ep*mWW^3*t^3 + 30*ep^2*mWW^3*t^3 + 18*ep^3*mWW^3*t^3 + 8*mtt^2*s*t^3 + 52*ep*mtt^2*s*t^3 + 82*ep^2*mtt^2*s*t^3 + 26*ep^3*mtt^2*s*t^3 - 12*mtt*mWW*s*t^3 - 68*ep*mtt*mWW*s*t^3 - 84*ep^2*mtt*mWW*s*t^3 - 4*ep^3*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 16*ep*mWW^2*s*t^3 + 2*ep^2*mWW^2*s*t^3 - 22*ep^3*mWW^2*s*t^3 - 16*mtt*s^2*t^3 - 88*ep*mtt*s^2*t^3 - 152*ep^2*mtt*s^2*t^3 - 80*ep^3*mtt*s^2*t^3 + 8*ep*mWW*s^2*t^3 + 24*ep^2*mWW*s^2*t^3 + 16*ep^3*mWW*s^2*t^3 - 4*mtt^2*t^4 - 33*ep*mtt^2*t^4 - 86*ep^2*mtt^2*t^4 - 69*ep^3*mtt^2*t^4 + 8*mtt*mWW*t^4 + 66*ep*mtt*mWW*t^4 + 172*ep^2*mtt*mWW*t^4 + 138*ep^3*mtt*mWW*t^4 - 4*mWW^2*t^4 - 33*ep*mWW^2*t^4 - 86*ep^2*mWW^2*t^4 - 69*ep^3*mWW^2*t^4 - 4*ep*mtt*s*t^4 - 12*ep^2*mtt*s*t^4 - 8*ep^3*mtt*s*t^4 + 4*ep*mWW*s*t^4 + 12*ep^2*mWW*s*t^4 + 8*ep^3*mWW*s*t^4)/(4*(1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)*s^2*(mtt - s - t)*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep^2*(s + t)^2*(-6*mtt^2*mWW - 22*ep*mtt^2*mWW - 20*ep^2*mtt^2*mWW + 6*mtt*mWW^2 + 22*ep*mtt*mWW^2 + 20*ep^2*mtt*mWW^2 - 12*mtt^2*s - 44*ep*mtt^2*s - 40*ep^2*mtt^2*s + 17*mtt*mWW*s + 68*ep*mtt*mWW*s + 67*ep^2*mtt*mWW*s - 9*mWW^2*s - 36*ep*mWW^2*s - 35*ep^2*mWW^2*s + 12*mtt*s^2 + 44*ep*mtt*s^2 + 40*ep^2*mtt*s^2 - 8*mWW*s^2 - 32*ep*mWW*s^2 - 32*ep^2*mWW*s^2 + 6*mtt^2*t + 22*ep*mtt^2*t + 20*ep^2*mtt^2*t - 3*mtt*mWW*t - 8*ep*mtt*mWW*t - 5*ep^2*mtt*mWW*t - 3*mWW^2*t - 14*ep*mWW^2*t - 15*ep^2*mWW^2*t + 7*mtt*s*t + 20*ep*mtt*s*t + 13*ep^2*mtt*s*t + mWW*s*t + 4*ep*mWW*s*t + 3*ep^2*mWW*s*t - 4*s^2*t - 12*ep*s^2*t - 8*ep^2*s^2*t - 3*mtt*t^2 - 14*ep*mtt*t^2 - 15*ep^2*mtt*t^2 + 3*mWW*t^2 + 14*ep*mWW*t^2 + 15*ep^2*mWW*t^2 - 4*s*t^2 - 12*ep*s*t^2 - 8*ep^2*s*t^2))/(2*(1 + ep)*(mtt - mWW)*(mtt - mWW - s)*s^3*(mtt - s - t)*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(t*(-4*mtt^3*mWW - 18*ep*mtt^3*mWW - 20*ep^2*mtt^3*mWW + 12*mtt^2*mWW^2 + 60*ep*mtt^2*mWW^2 + 72*ep^2*mtt^2*mWW^2 - 8*mtt*mWW^3 - 42*ep*mtt*mWW^3 - 52*ep^2*mtt*mWW^3 + 12*mtt^2*mWW*s + 54*ep*mtt^2*mWW*s + 60*ep^2*mtt^2*mWW*s - 24*mtt*mWW^2*s - 120*ep*mtt*mWW^2*s - 144*ep^2*mtt*mWW^2*s + 8*mWW^3*s + 42*ep*mWW^3*s + 52*ep^2*mWW^3*s - 12*mtt*mWW*s^2 - 54*ep*mtt*mWW*s^2 - 60*ep^2*mtt*mWW*s^2 + 12*mWW^2*s^2 + 60*ep*mWW^2*s^2 + 72*ep^2*mWW^2*s^2 + 4*mWW*s^3 + 18*ep*mWW*s^3 + 20*ep^2*mWW*s^3 + 8*mtt^3*t + 32*ep*mtt^3*t + 30*ep^2*mtt^3*t - 8*mtt^2*mWW*t - 33*ep*mtt^2*mWW*t - 25*ep^2*mtt^2*mWW*t - 6*mtt*mWW^2*t - 28*ep*mtt*mWW^2*t - 40*ep^2*mtt*mWW^2*t + 10*mWW^3*t + 53*ep*mWW^3*t + 67*ep^2*mWW^3*t - 24*mtt^2*s*t - 96*ep*mtt^2*s*t - 90*ep^2*mtt^2*s*t + 16*mtt*mWW*s*t + 66*ep*mtt*mWW*s*t + 50*ep^2*mtt*mWW*s*t + 6*mWW^2*s*t + 28*ep*mWW^2*s*t + 40*ep^2*mWW^2*s*t + 24*mtt*s^2*t + 96*ep*mtt*s^2*t + 90*ep^2*mtt*s^2*t - 8*mWW*s^2*t - 33*ep*mWW*s^2*t - 25*ep^2*mWW*s^2*t - 8*s^3*t - 32*ep*s^3*t - 30*ep^2*s^3*t - 24*mtt^2*t^2 - 96*ep*mtt^2*t^2 - 90*ep^2*mtt^2*t^2 + 28*mtt*mWW*t^2 + 120*ep*mtt*mWW*t^2 + 110*ep^2*mtt*mWW*t^2 - 6*mWW^2*t^2 - 32*ep*mWW^2*t^2 - 32*ep^2*mWW^2*t^2 + 48*mtt*s*t^2 + 192*ep*mtt*s*t^2 + 180*ep^2*mtt*s*t^2 - 28*mWW*s*t^2 - 120*ep*mWW*s*t^2 - 110*ep^2*mWW*s*t^2 - 24*s^2*t^2 - 96*ep*s^2*t^2 - 90*ep^2*s^2*t^2 + 24*mtt*t^3 + 96*ep*mtt*t^3 + 90*ep^2*mtt*t^3 - 16*mWW*t^3 - 69*ep*mWW*t^3 - 65*ep^2*mWW*t^3 - 24*s*t^3 - 96*ep*s*t^3 - 90*ep^2*s*t^3 - 8*t^4 - 32*ep*t^4 - 30*ep^2*t^4))/(4*(1 + ep)*mWW^2*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)^2), (3*ep^2*t^2*(-2*mtt^2*mWW - 4*ep*mtt^2*mWW + 2*mtt*mWW^2 + 4*ep*mtt*mWW^2 + 4*mtt*mWW*s + 8*ep*mtt*mWW*s - 2*mWW^2*s - 4*ep*mWW^2*s - 2*mWW*s^2 - 4*ep*mWW*s^2 + 4*mtt^2*t + 6*ep*mtt^2*t - 3*mtt*mWW*t - 3*ep*mtt*mWW*t - 3*mWW^2*t - 7*ep*mWW^2*t - 8*mtt*s*t - 12*ep*mtt*s*t + 3*mWW*s*t + 3*ep*mWW*s*t + 4*s^2*t + 6*ep*s^2*t - 8*mtt*t^2 - 12*ep*mtt*t^2 + 5*mWW*t^2 + 7*ep*mWW*t^2 + 8*s*t^2 + 12*ep*s*t^2 + 4*t^3 + 6*ep*t^3))/(2*(1 + ep)*mWW^2*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)^2), (6*mtt^3*mWW^4*s^3 + 46*ep*mtt^3*mWW^4*s^3 + 108*ep^2*mtt^3*mWW^4*s^3 + 80*ep^3*mtt^3*mWW^4*s^3 - 8*mtt^2*mWW^5*s^3 - 72*ep*mtt^2*mWW^5*s^3 - 184*ep^2*mtt^2*mWW^5*s^3 - 144*ep^3*mtt^2*mWW^5*s^3 + 2*mtt*mWW^6*s^3 + 26*ep*mtt*mWW^6*s^3 + 76*ep^2*mtt*mWW^6*s^3 + 64*ep^3*mtt*mWW^6*s^3 + 6*mtt^3*mWW^3*s^4 + 64*ep*mtt^3*mWW^3*s^4 + 174*ep^2*mtt^3*mWW^3*s^4 + 140*ep^3*mtt^3*mWW^3*s^4 - 25*mtt^2*mWW^4*s^4 - 208*ep*mtt^2*mWW^4*s^4 - 523*ep^2*mtt^2*mWW^4*s^4 - 412*ep^3*mtt^2*mWW^4*s^4 + 14*mtt*mWW^5*s^4 + 144*ep*mtt*mWW^5*s^4 + 410*ep^2*mtt*mWW^5*s^4 + 352*ep^3*mtt*mWW^5*s^4 - 3*mWW^6*s^4 - 40*ep*mWW^6*s^4 - 125*ep^2*mWW^6*s^4 - 112*ep^3*mWW^6*s^4 - 6*mtt^2*mWW^3*s^5 - 64*ep*mtt^2*mWW^3*s^5 - 174*ep^2*mtt^2*mWW^3*s^5 - 140*ep^3*mtt^2*mWW^3*s^5 + 16*mtt*mWW^4*s^5 + 136*ep*mtt*mWW^4*s^5 + 344*ep^2*mtt*mWW^4*s^5 + 272*ep^3*mtt*mWW^4*s^5 - 2*mWW^5*s^5 - 32*ep*mWW^5*s^5 - 106*ep^2*mWW^5*s^5 - 100*ep^3*mWW^5*s^5 + 18*mtt^4*mWW^3*s^2*t + 138*ep*mtt^4*mWW^3*s^2*t + 324*ep^2*mtt^4*mWW^3*s^2*t + 240*ep^3*mtt^4*mWW^3*s^2*t - 24*mtt^3*mWW^4*s^2*t - 208*ep*mtt^3*mWW^4*s^2*t - 528*ep^2*mtt^3*mWW^4*s^2*t - 416*ep^3*mtt^3*mWW^4*s^2*t + 2*mtt^2*mWW^5*s^2*t + 42*ep*mtt^2*mWW^5*s^2*t + 148*ep^2*mtt^2*mWW^5*s^2*t + 144*ep^3*mtt^2*mWW^5*s^2*t + 4*mtt*mWW^6*s^2*t + 28*ep*mtt*mWW^6*s^2*t + 56*ep^2*mtt*mWW^6*s^2*t + 32*ep^3*mtt*mWW^6*s^2*t - 6*mtt^4*mWW^2*s^3*t - 28*ep*mtt^4*mWW^2*s^3*t - 42*ep^2*mtt^4*mWW^2*s^3*t - 20*ep^3*mtt^4*mWW^2*s^3*t - 26*mtt^3*mWW^3*s^3*t - 192*ep*mtt^3*mWW^3*s^3*t - 442*ep^2*mtt^3*mWW^3*s^3*t - 324*ep^3*mtt^3*mWW^3*s^3*t + 16*mtt^2*mWW^4*s^3*t + 194*ep*mtt^2*mWW^4*s^3*t + 554*ep^2*mtt^2*mWW^4*s^3*t + 460*ep^3*mtt^2*mWW^4*s^3*t + 4*mtt*mWW^5*s^3*t - 20*ep*mtt*mWW^5*s^3*t - 112*ep^2*mtt*mWW^5*s^3*t - 112*ep^3*mtt*mWW^5*s^3*t - 4*mWW^6*s^3*t - 34*ep*mWW^6*s^3*t - 86*ep^2*mWW^6*s^3*t - 68*ep^3*mWW^6*s^3*t + 12*mtt^3*mWW^2*s^4*t + 56*ep*mtt^3*mWW^2*s^4*t + 84*ep^2*mtt^3*mWW^2*s^4*t + 40*ep^3*mtt^3*mWW^2*s^4*t + 5*mtt^2*mWW^3*s^4*t + 4*ep*mtt^2*mWW^3*s^4*t - 21*ep^2*mtt^2*mWW^3*s^4*t - 20*ep^3*mtt^2*mWW^3*s^4*t + 26*mtt*mWW^4*s^4*t + 144*ep*mtt*mWW^4*s^4*t + 246*ep^2*mtt*mWW^4*s^4*t + 128*ep^3*mtt*mWW^4*s^4*t - 3*mWW^5*s^4*t - 4*ep*mWW^5*s^4*t + 11*ep^2*mWW^5*s^4*t + 12*ep^3*mWW^5*s^4*t - 6*mtt^2*mWW^2*s^5*t - 28*ep*mtt^2*mWW^2*s^5*t - 42*ep^2*mtt^2*mWW^2*s^5*t - 20*ep^3*mtt^2*mWW^2*s^5*t + 12*ep*mtt*mWW^3*s^5*t + 36*ep^2*mtt*mWW^3*s^5*t + 24*ep^3*mtt*mWW^3*s^5*t - 10*mWW^4*s^5*t - 64*ep*mWW^4*s^5*t - 122*ep^2*mWW^4*s^5*t - 68*ep^3*mWW^4*s^5*t + 18*mtt^5*mWW^2*s*t^2 + 138*ep*mtt^5*mWW^2*s*t^2 + 324*ep^2*mtt^5*mWW^2*s*t^2 + 240*ep^3*mtt^5*mWW^2*s*t^2 - 26*mtt^4*mWW^3*s*t^2 - 214*ep*mtt^4*mWW^3*s*t^2 - 532*ep^2*mtt^4*mWW^3*s*t^2 - 416*ep^3*mtt^4*mWW^3*s*t^2 + 2*mtt^3*mWW^4*s*t^2 + 34*ep*mtt^3*mWW^4*s*t^2 + 124*ep^2*mtt^3*mWW^4*s*t^2 + 128*ep^3*mtt^3*mWW^4*s*t^2 + 6*mtt^2*mWW^5*s*t^2 + 42*ep*mtt^2*mWW^5*s*t^2 + 84*ep^2*mtt^2*mWW^5*s*t^2 + 48*ep^3*mtt^2*mWW^5*s*t^2 - 69*mtt^4*mWW^2*s^2*t^2 - 514*ep*mtt^4*mWW^2*s^2*t^2 - 1157*ep^2*mtt^4*mWW^2*s^2*t^2 - 820*ep^3*mtt^4*mWW^2*s^2*t^2 + 50*mtt^3*mWW^3*s^2*t^2 + 448*ep*mtt^3*mWW^3*s^2*t^2 + 1126*ep^2*mtt^3*mWW^3*s^2*t^2 + 872*ep^3*mtt^3*mWW^3*s^2*t^2 + 53*mtt^2*mWW^4*s^2*t^2 + 366*ep*mtt^2*mWW^4*s^2*t^2 + 757*ep^2*mtt^2*mWW^4*s^2*t^2 + 480*ep^3*mtt^2*mWW^4*s^2*t^2 - 38*mtt*mWW^5*s^2*t^2 - 312*ep*mtt*mWW^5*s^2*t^2 - 734*ep^2*mtt*mWW^5*s^2*t^2 - 532*ep^3*mtt*mWW^5*s^2*t^2 - 4*mWW^6*s^2*t^2 - 28*ep*mWW^6*s^2*t^2 - 56*ep^2*mWW^6*s^2*t^2 - 32*ep^3*mWW^6*s^2*t^2 + 77*mtt^3*mWW^2*s^3*t^2 + 496*ep*mtt^3*mWW^2*s^3*t^2 + 1011*ep^2*mtt^3*mWW^2*s^3*t^2 + 664*ep^3*mtt^3*mWW^2*s^3*t^2 - 25*mtt^2*mWW^3*s^3*t^2 - 282*ep*mtt^2*mWW^3*s^3*t^2 - 757*ep^2*mtt^2*mWW^3*s^3*t^2 - 596*ep^3*mtt^2*mWW^3*s^3*t^2 - 21*mtt*mWW^4*s^3*t^2 - 156*ep*mtt*mWW^4*s^3*t^2 - 335*ep^2*mtt*mWW^4*s^3*t^2 - 224*ep^3*mtt*mWW^4*s^3*t^2 + 25*mWW^5*s^3*t^2 + 222*ep*mWW^5*s^3*t^2 + 529*ep^2*mWW^5*s^3*t^2 + 380*ep^3*mWW^5*s^3*t^2 - 34*mtt^2*mWW^2*s^4*t^2 - 156*ep*mtt^2*mWW^2*s^4*t^2 - 230*ep^2*mtt^2*mWW^2*s^4*t^2 - 108*ep^3*mtt^2*mWW^2*s^4*t^2 - 10*mtt*mWW^3*s^4*t^2 - 36*ep*mtt*mWW^3*s^4*t^2 - 38*ep^2*mtt*mWW^3*s^4*t^2 - 12*ep^3*mtt*mWW^3*s^4*t^2 - 12*mWW^4*s^4*t^2 - 88*ep*mWW^4*s^4*t^2 - 180*ep^2*mWW^4*s^4*t^2 - 104*ep^3*mWW^4*s^4*t^2 + 8*mtt*mWW^2*s^5*t^2 + 36*ep*mtt*mWW^2*s^5*t^2 + 52*ep^2*mtt*mWW^2*s^5*t^2 + 24*ep^3*mtt*mWW^2*s^5*t^2 + 4*ep*mWW^3*s^5*t^2 + 12*ep^2*mWW^3*s^5*t^2 + 8*ep^3*mWW^3*s^5*t^2 + 6*mtt^6*mWW*t^3 + 46*ep*mtt^6*mWW*t^3 + 108*ep^2*mtt^6*mWW*t^3 + 80*ep^3*mtt^6*mWW*t^3 - 10*mtt^5*mWW^2*t^3 - 78*ep*mtt^5*mWW^2*t^3 - 188*ep^2*mtt^5*mWW^2*t^3 - 144*ep^3*mtt^5*mWW^2*t^3 + 2*mtt^4*mWW^3*t^3 + 18*ep*mtt^4*mWW^3*t^3 + 52*ep^2*mtt^4*mWW^3*t^3 + 48*ep^3*mtt^4*mWW^3*t^3 + 2*mtt^3*mWW^4*t^3 + 14*ep*mtt^3*mWW^4*t^3 + 28*ep^2*mtt^3*mWW^4*t^3 + 16*ep^3*mtt^3*mWW^4*t^3 - 48*mtt^5*mWW*s*t^3 - 368*ep*mtt^5*mWW*s*t^3 - 828*ep^2*mtt^5*mWW*s*t^3 - 580*ep^3*mtt^5*mWW*s*t^3 + 20*mtt^4*mWW^2*s*t^3 + 168*ep*mtt^4*mWW^2*s*t^3 + 388*ep^2*mtt^4*mWW^2*s*t^3 + 276*ep^3*mtt^4*mWW^2*s*t^3 + 82*mtt^3*mWW^3*s*t^3 + 632*ep*mtt^3*mWW^3*s*t^3 + 1454*ep^2*mtt^3*mWW^3*s*t^3 + 1048*ep^3*mtt^3*mWW^3*s*t^3 - 42*mtt^2*mWW^4*s*t^3 - 348*ep*mtt^2*mWW^4*s*t^3 - 846*ep^2*mtt^2*mWW^4*s*t^3 - 648*ep^3*mtt^2*mWW^4*s*t^3 - 12*mtt*mWW^5*s*t^3 - 84*ep*mtt*mWW^5*s*t^3 - 168*ep^2*mtt*mWW^5*s*t^3 - 96*ep^3*mtt*mWW^5*s*t^3 + 78*mtt^4*mWW*s^2*t^3 + 598*ep*mtt^4*mWW*s^2*t^3 + 1332*ep^2*mtt^4*mWW*s^2*t^3 + 920*ep^3*mtt^4*mWW*s^2*t^3 + 37*mtt^3*mWW^2*s^2*t^3 + 198*ep*mtt^3*mWW^2*s^2*t^3 + 329*ep^2*mtt^3*mWW^2*s^2*t^3 + 168*ep^3*mtt^3*mWW^2*s^2*t^3 - 196*mtt^2*mWW^3*s^2*t^3 - 1540*ep*mtt^2*mWW^3*s^2*t^3 - 3460*ep^2*mtt^2*mWW^3*s^2*t^3 - 2404*ep^3*mtt^2*mWW^3*s^2*t^3 + 69*mtt*mWW^4*s^2*t^3 + 594*ep*mtt*mWW^4*s^2*t^3 + 1405*ep^2*mtt*mWW^4*s^2*t^3 + 1024*ep^3*mtt*mWW^4*s^2*t^3 + 36*mWW^5*s^2*t^3 + 270*ep*mWW^5*s^2*t^3 + 586*ep^2*mWW^5*s^2*t^3 + 388*ep^3*mWW^5*s^2*t^3 - 36*mtt^3*mWW*s^3*t^3 - 276*ep*mtt^3*mWW*s^3*t^3 - 612*ep^2*mtt^3*mWW*s^3*t^3 - 420*ep^3*mtt^3*mWW*s^3*t^3 - 50*mtt^2*mWW^2*s^3*t^3 - 214*ep*mtt^2*mWW^2*s^3*t^3 - 260*ep^2*mtt^2*mWW^2*s^3*t^3 - 72*ep^3*mtt^2*mWW^2*s^3*t^3 + 86*mtt*mWW^3*s^3*t^3 + 680*ep*mtt*mWW^3*s^3*t^3 + 1482*ep^2*mtt*mWW^3*s^3*t^3 + 984*ep^3*mtt*mWW^3*s^3*t^3 - 64*mWW^4*s^3*t^3 - 510*ep*mWW^4*s^3*t^3 - 1122*ep^2*mWW^4*s^3*t^3 - 748*ep^3*mWW^4*s^3*t^3 + 24*mtt*mWW^2*s^4*t^3 + 108*ep*mtt*mWW^2*s^4*t^3 + 156*ep^2*mtt*mWW^2*s^4*t^3 + 72*ep^3*mtt*mWW^2*s^4*t^3 + 12*ep*mWW^3*s^4*t^3 + 36*ep^2*mWW^3*s^4*t^3 + 24*ep^3*mWW^3*s^4*t^3 - 12*mtt^6*t^4 - 86*ep*mtt^6*t^4 - 182*ep^2*mtt^6*t^4 - 120*ep^3*mtt^6*t^4 - 6*mtt^5*mWW*t^4 - 52*ep*mtt^5*mWW*t^4 - 142*ep^2*mtt^5*mWW*t^4 - 120*ep^3*mtt^5*mWW*t^4 + 42*mtt^4*mWW^2*t^4 + 320*ep*mtt^4*mWW^2*t^4 + 746*ep^2*mtt^4*mWW^2*t^4 + 552*ep^3*mtt^4*mWW^2*t^4 - 18*mtt^3*mWW^3*t^4 - 140*ep*mtt^3*mWW^3*t^4 - 338*ep^2*mtt^3*mWW^3*t^4 - 264*ep^3*mtt^3*mWW^3*t^4 - 6*mtt^2*mWW^4*t^4 - 42*ep*mtt^2*mWW^4*t^4 - 84*ep^2*mtt^2*mWW^4*t^4 - 48*ep^3*mtt^2*mWW^4*t^4 + 36*mtt^5*s*t^4 + 258*ep*mtt^5*s*t^4 + 546*ep^2*mtt^5*s*t^4 + 360*ep^3*mtt^5*s*t^4 + 100*mtt^4*mWW*s*t^4 + 778*ep*mtt^4*mWW*s*t^4 + 1742*ep^2*mtt^4*mWW*s*t^4 + 1208*ep^3*mtt^4*mWW*s*t^4 - 210*mtt^3*mWW^2*s*t^4 - 1608*ep*mtt^3*mWW^2*s*t^4 - 3558*ep^2*mtt^3*mWW^2*s*t^4 - 2448*ep^3*mtt^3*mWW^2*s*t^4 - 10*mtt^2*mWW^3*s*t^4 - 64*ep*mtt^2*mWW^3*s*t^4 - 134*ep^2*mtt^2*mWW^3*s*t^4 - 80*ep^3*mtt^2*mWW^3*s*t^4 + 78*mtt*mWW^4*s*t^4 + 594*ep*mtt*mWW^4*s*t^4 + 1320*ep^2*mtt*mWW^4*s*t^4 + 912*ep^3*mtt*mWW^4*s*t^4 + 6*mWW^5*s*t^4 + 42*ep*mWW^5*s*t^4 + 84*ep^2*mWW^5*s*t^4 + 48*ep^3*mWW^5*s*t^4 - 36*mtt^4*s^2*t^4 - 258*ep*mtt^4*s^2*t^4 - 546*ep^2*mtt^4*s^2*t^4 - 360*ep^3*mtt^4*s^2*t^4 - 122*mtt^3*mWW*s^2*t^4 - 940*ep*mtt^3*mWW*s^2*t^4 - 2050*ep^2*mtt^3*mWW*s^2*t^4 - 1376*ep^3*mtt^3*mWW*s^2*t^4 + 220*mtt^2*mWW^2*s^2*t^4 + 1738*ep*mtt^2*mWW^2*s^2*t^4 + 3850*ep^2*mtt^2*mWW^2*s^2*t^4 + 2620*ep^3*mtt^2*mWW^2*s^2*t^4 + 12*mtt*mWW^3*s^2*t^4 + 92*ep*mtt*mWW^3*s^2*t^4 + 188*ep^2*mtt*mWW^3*s^2*t^4 + 108*ep^3*mtt*mWW^3*s^2*t^4 - 98*mWW^4*s^2*t^4 - 752*ep*mWW^4*s^2*t^4 - 1634*ep^2*mWW^4*s^2*t^4 - 1088*ep^3*mWW^4*s^2*t^4 + 12*mtt^3*s^3*t^4 + 86*ep*mtt^3*s^3*t^4 + 182*ep^2*mtt^3*s^3*t^4 + 120*ep^3*mtt^3*s^3*t^4 + 28*mtt^2*mWW*s^3*t^4 + 214*ep*mtt^2*mWW*s^3*t^4 + 450*ep^2*mtt^2*mWW*s^3*t^4 + 288*ep^3*mtt^2*mWW*s^3*t^4 - 68*mtt*mWW^2*s^3*t^4 - 578*ep*mtt*mWW^2*s^3*t^4 - 1290*ep^2*mtt*mWW^2*s^3*t^4 - 864*ep^3*mtt*mWW^2*s^3*t^4 + 52*mWW^3*s^3*t^4 + 398*ep*mWW^3*s^3*t^4 + 850*ep^2*mWW^3*s^3*t^4 + 552*ep^3*mWW^3*s^3*t^4 + 52*mtt^5*t^5 + 370*ep*mtt^5*t^5 + 774*ep^2*mtt^5*t^5 + 504*ep^3*mtt^5*t^5 - 50*mtt^4*mWW*t^5 - 344*ep*mtt^4*mWW*t^5 - 678*ep^2*mtt^4*mWW*t^5 - 408*ep^3*mtt^4*mWW*t^5 - 50*mtt^3*mWW^2*t^5 - 380*ep*mtt^3*mWW^2*t^5 - 882*ep^2*mtt^3*mWW^2*t^5 - 648*ep^3*mtt^3*mWW^2*t^5 + 42*mtt^2*mWW^3*t^5 + 312*ep*mtt^2*mWW^3*t^5 + 702*ep^2*mtt^2*mWW^3*t^5 + 504*ep^3*mtt^2*mWW^3*t^5 + 6*mtt*mWW^4*t^5 + 42*ep*mtt*mWW^4*t^5 + 84*ep^2*mtt*mWW^4*t^5 + 48*ep^3*mtt*mWW^4*t^5 - 120*mtt^4*s*t^5 - 852*ep*mtt^4*s*t^5 - 1776*ep^2*mtt^4*s*t^5 - 1152*ep^3*mtt^4*s*t^5 + 40*mtt^3*mWW*s*t^5 + 220*ep*mtt^3*mWW*s*t^5 + 368*ep^2*mtt^3*mWW*s*t^5 + 188*ep^3*mtt^3*mWW*s*t^5 + 240*mtt^2*mWW^2*s*t^5 + 1824*ep*mtt^2*mWW^2*s*t^5 + 3972*ep^2*mtt^2*mWW^2*s*t^5 + 2676*ep^3*mtt^2*mWW^2*s*t^5 - 122*mtt*mWW^3*s*t^5 - 912*ep*mtt*mWW^3*s*t^5 - 1966*ep^2*mtt*mWW^3*s*t^5 - 1320*ep^3*mtt*mWW^3*s*t^5 - 38*mWW^4*s*t^5 - 280*ep*mWW^4*s*t^5 - 598*ep^2*mWW^4*s*t^5 - 392*ep^3*mWW^4*s*t^5 + 84*mtt^3*s^2*t^5 + 594*ep*mtt^3*s^2*t^5 + 1230*ep^2*mtt^3*s^2*t^5 + 792*ep^3*mtt^3*s^2*t^5 - 52*mtt^2*mWW*s^2*t^5 - 330*ep*mtt^2*mWW*s^2*t^5 - 650*ep^2*mtt^2*mWW*s^2*t^5 - 408*ep^3*mtt^2*mWW*s^2*t^5 - 140*mtt*mWW^2*s^2*t^5 - 1086*ep*mtt*mWW^2*s^2*t^5 - 2338*ep^2*mtt*mWW^2*s^2*t^5 - 1536*ep^3*mtt*mWW^2*s^2*t^5 + 116*mWW^3*s^2*t^5 + 862*ep*mWW^3*s^2*t^5 + 1822*ep^2*mWW^3*s^2*t^5 + 1184*ep^3*mWW^3*s^2*t^5 - 16*mtt^2*s^3*t^5 - 112*ep*mtt^2*s^3*t^5 - 228*ep^2*mtt^2*s^3*t^5 - 144*ep^3*mtt^2*s^3*t^5 + 32*mtt*mWW*s^3*t^5 + 224*ep*mtt*mWW*s^3*t^5 + 456*ep^2*mtt*mWW*s^3*t^5 + 288*ep^3*mtt*mWW*s^3*t^5 - 16*mWW^2*s^3*t^5 - 112*ep*mWW^2*s^3*t^5 - 228*ep^2*mWW^2*s^3*t^5 - 144*ep^3*mWW^2*s^3*t^5 - 84*mtt^4*t^6 - 594*ep*mtt^4*t^6 - 1230*ep^2*mtt^4*t^6 - 792*ep^3*mtt^4*t^6 + 126*mtt^3*mWW*t^6 + 884*ep*mtt^3*mWW*t^6 + 1806*ep^2*mtt^3*mWW*t^6 + 1144*ep^3*mtt^3*mWW*t^6 - 2*mtt^2*mWW^2*t^6 + 50*ep^2*mtt^2*mWW^2*t^6 + 72*ep^3*mtt^2*mWW^2*t^6 - 38*mtt*mWW^3*t^6 - 276*ep*mtt*mWW^3*t^6 - 598*ep^2*mtt*mWW^3*t^6 - 408*ep^3*mtt*mWW^3*t^6 - 2*mWW^4*t^6 - 14*ep*mWW^4*t^6 - 28*ep^2*mWW^4*t^6 - 16*ep^3*mWW^4*t^6 + 132*mtt^3*s*t^6 + 930*ep*mtt^3*s*t^6 + 1914*ep^2*mtt^3*s*t^6 + 1224*ep^3*mtt^3*s*t^6 - 188*mtt^2*mWW*s*t^6 - 1302*ep*mtt^2*mWW*s*t^6 - 2650*ep^2*mtt^2*mWW*s*t^6 - 1680*ep^3*mtt^2*mWW*s*t^6 - 20*mtt*mWW^2*s*t^6 - 186*ep*mtt*mWW^2*s*t^6 - 442*ep^2*mtt*mWW^2*s*t^6 - 312*ep^3*mtt*mWW^2*s*t^6 + 76*mWW^3*s*t^6 + 558*ep*mWW^3*s*t^6 + 1178*ep^2*mWW^3*s*t^6 + 768*ep^3*mWW^3*s*t^6 - 48*mtt^2*s^2*t^6 - 336*ep*mtt^2*s^2*t^6 - 684*ep^2*mtt^2*s^2*t^6 - 432*ep^3*mtt^2*s^2*t^6 + 96*mtt*mWW*s^2*t^6 + 672*ep*mtt*mWW*s^2*t^6 + 1368*ep^2*mtt*mWW*s^2*t^6 + 864*ep^3*mtt*mWW*s^2*t^6 - 48*mWW^2*s^2*t^6 - 336*ep*mWW^2*s^2*t^6 - 684*ep^2*mWW^2*s^2*t^6 - 432*ep^3*mWW^2*s^2*t^6 + 60*mtt^3*t^7 + 422*ep*mtt^3*t^7 + 866*ep^2*mtt^3*t^7 + 552*ep^3*mtt^3*t^7 - 108*mtt^2*mWW*t^7 - 758*ep*mtt^2*mWW*t^7 - 1550*ep^2*mtt^2*mWW*t^7 - 984*ep^3*mtt^2*mWW*t^7 + 36*mtt*mWW^2*t^7 + 250*ep*mtt*mWW^2*t^7 + 502*ep^2*mtt*mWW^2*t^7 + 312*ep^3*mtt*mWW^2*t^7 + 12*mWW^3*t^7 + 86*ep*mWW^3*t^7 + 182*ep^2*mWW^3*t^7 + 120*ep^3*mWW^3*t^7 - 48*mtt^2*s*t^7 - 336*ep*mtt^2*s*t^7 - 684*ep^2*mtt^2*s*t^7 - 432*ep^3*mtt^2*s*t^7 + 96*mtt*mWW*s*t^7 + 672*ep*mtt*mWW*s*t^7 + 1368*ep^2*mtt*mWW*s*t^7 + 864*ep^3*mtt*mWW*s*t^7 - 48*mWW^2*s*t^7 - 336*ep*mWW^2*s*t^7 - 684*ep^2*mWW^2*s*t^7 - 432*ep^3*mWW^2*s*t^7 - 16*mtt^2*t^8 - 112*ep*mtt^2*t^8 - 228*ep^2*mtt^2*t^8 - 144*ep^3*mtt^2*t^8 + 32*mtt*mWW*t^8 + 224*ep*mtt*mWW*t^8 + 456*ep^2*mtt*mWW*t^8 + 288*ep^3*mtt*mWW*t^8 - 16*mWW^2*t^8 - 112*ep*mWW^2*t^8 - 228*ep^2*mWW^2*t^8 - 144*ep^3*mWW^2*t^8)/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - mWW - s)*s^2*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (-6*ep^2*(2*mtt^2*mWW^4*s^2 + 10*ep*mtt^2*mWW^4*s^2 + 16*ep^2*mtt^2*mWW^4*s^2 + 8*ep^3*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 - 10*ep*mtt*mWW^5*s^2 - 16*ep^2*mtt*mWW^5*s^2 - 8*ep^3*mtt*mWW^5*s^2 - 3*mtt^3*mWW^2*s^3 - 14*ep*mtt^3*mWW^2*s^3 - 21*ep^2*mtt^3*mWW^2*s^3 - 10*ep^3*mtt^3*mWW^2*s^3 + 2*mtt^2*mWW^3*s^3 + 10*ep*mtt^2*mWW^3*s^3 + 16*ep^2*mtt^2*mWW^3*s^3 + 8*ep^3*mtt^2*mWW^3*s^3 - 6*mtt*mWW^4*s^3 - 32*ep*mtt*mWW^4*s^3 - 54*ep^2*mtt*mWW^4*s^3 - 28*ep^3*mtt*mWW^4*s^3 + 3*mWW^5*s^3 + 16*ep*mWW^5*s^3 + 27*ep^2*mWW^5*s^3 + 14*ep^3*mWW^5*s^3 + 3*mtt^2*mWW^2*s^4 + 14*ep*mtt^2*mWW^2*s^4 + 21*ep^2*mtt^2*mWW^2*s^4 + 10*ep^3*mtt^2*mWW^2*s^4 - 2*mtt*mWW^3*s^4 - 10*ep*mtt*mWW^3*s^4 - 16*ep^2*mtt*mWW^3*s^4 - 8*ep^3*mtt*mWW^3*s^4 + 3*mWW^4*s^4 + 16*ep*mWW^4*s^4 + 27*ep^2*mWW^4*s^4 + 14*ep^3*mWW^4*s^4 + 3*mtt^4*mWW^2*s*t + 23*ep*mtt^4*mWW^2*s*t + 54*ep^2*mtt^4*mWW^2*s*t + 40*ep^3*mtt^4*mWW^2*s*t - 3*mtt^3*mWW^3*s*t - 29*ep*mtt^3*mWW^3*s*t - 78*ep^2*mtt^3*mWW^3*s*t - 64*ep^3*mtt^3*mWW^3*s*t - mtt^2*mWW^4*s*t - ep*mtt^2*mWW^4*s*t + 10*ep^2*mtt^2*mWW^4*s*t + 16*ep^3*mtt^2*mWW^4*s*t + mtt*mWW^5*s*t + 7*ep*mtt*mWW^5*s*t + 14*ep^2*mtt*mWW^5*s*t + 8*ep^3*mtt*mWW^5*s*t - 6*mtt^3*mWW^2*s^2*t - 37*ep*mtt^3*mWW^2*s^2*t - 75*ep^2*mtt^3*mWW^2*s^2*t - 50*ep^3*mtt^3*mWW^2*s^2*t - 2*mtt^2*mWW^3*s^2*t + 3*ep*mtt^2*mWW^3*s^2*t + 35*ep^2*mtt^2*mWW^3*s^2*t + 42*ep^3*mtt^2*mWW^3*s^2*t + 4*mtt*mWW^4*s^2*t + 15*ep*mtt*mWW^4*s^2*t + 11*ep^2*mtt*mWW^4*s^2*t - 6*ep^3*mtt*mWW^4*s^2*t - ep*mWW^5*s^2*t - 3*ep^2*mWW^5*s^2*t - 2*ep^3*mWW^5*s^2*t + 10*mtt^2*mWW^2*s^3*t + 46*ep*mtt^2*mWW^2*s^3*t + 68*ep^2*mtt^2*mWW^2*s^3*t + 32*ep^3*mtt^2*mWW^2*s^3*t + 3*mtt*mWW^3*s^3*t + 18*ep*mtt*mWW^3*s^3*t + 33*ep^2*mtt*mWW^3*s^3*t + 18*ep^3*mtt*mWW^3*s^3*t - mWW^4*s^3*t - 4*ep*mWW^4*s^3*t - 5*ep^2*mWW^4*s^3*t - 2*ep^3*mWW^4*s^3*t - 4*mtt*mWW^2*s^4*t - 18*ep*mtt*mWW^2*s^4*t - 26*ep^2*mtt*mWW^2*s^4*t - 12*ep^3*mtt*mWW^2*s^4*t - 2*ep*mWW^3*s^4*t - 6*ep^2*mWW^3*s^4*t - 4*ep^3*mWW^3*s^4*t + 3*mtt^5*mWW*t^2 + 23*ep*mtt^5*mWW*t^2 + 54*ep^2*mtt^5*mWW*t^2 + 40*ep^3*mtt^5*mWW*t^2 - 5*mtt^4*mWW^2*t^2 - 39*ep*mtt^4*mWW^2*t^2 - 94*ep^2*mtt^4*mWW^2*t^2 - 72*ep^3*mtt^4*mWW^2*t^2 + mtt^3*mWW^3*t^2 + 9*ep*mtt^3*mWW^3*t^2 + 26*ep^2*mtt^3*mWW^3*t^2 + 24*ep^3*mtt^3*mWW^3*t^2 + mtt^2*mWW^4*t^2 + 7*ep*mtt^2*mWW^4*t^2 + 14*ep^2*mtt^2*mWW^4*t^2 + 8*ep^3*mtt^2*mWW^4*t^2 - 9*mtt^4*mWW*s*t^2 - 75*ep*mtt^4*mWW*s*t^2 - 178*ep^2*mtt^4*mWW*s*t^2 - 130*ep^3*mtt^4*mWW*s*t^2 + 8*mtt^3*mWW^2*s*t^2 + 74*ep*mtt^3*mWW^2*s*t^2 + 188*ep^2*mtt^3*mWW^2*s*t^2 + 146*ep^3*mtt^3*mWW^2*s*t^2 + 7*mtt^2*mWW^3*s*t^2 + 54*ep*mtt^2*mWW^3*s*t^2 + 117*ep^2*mtt^2*mWW^3*s*t^2 + 76*ep^3*mtt^2*mWW^3*s*t^2 - 5*mtt*mWW^4*s*t^2 - 46*ep*mtt*mWW^4*s*t^2 - 113*ep^2*mtt*mWW^4*s*t^2 - 84*ep^3*mtt*mWW^4*s*t^2 - mWW^5*s*t^2 - 7*ep*mWW^5*s*t^2 - 14*ep^2*mWW^5*s*t^2 - 8*ep^3*mWW^5*s*t^2 + 6*mtt^3*mWW*s^2*t^2 + 52*ep*mtt^3*mWW*s^2*t^2 + 124*ep^2*mtt^3*mWW*s^2*t^2 + 90*ep^3*mtt^3*mWW*s^2*t^2 + mtt^2*mWW^2*s^2*t^2 - 26*ep*mtt^2*mWW^2*s^2*t^2 - 101*ep^2*mtt^2*mWW^2*s^2*t^2 - 92*ep^3*mtt^2*mWW^2*s^2*t^2 - 6*ep*mtt*mWW^3*s^2*t^2 - 16*ep^2*mtt*mWW^3*s^2*t^2 - 10*ep^3*mtt*mWW^3*s^2*t^2 + mWW^4*s^2*t^2 + 20*ep*mWW^4*s^2*t^2 + 57*ep^2*mWW^4*s^2*t^2 + 44*ep^3*mWW^4*s^2*t^2 - 8*mtt*mWW^2*s^3*t^2 - 36*ep*mtt*mWW^2*s^3*t^2 - 52*ep^2*mtt*mWW^2*s^3*t^2 - 24*ep^3*mtt*mWW^2*s^3*t^2 - 4*ep*mWW^3*s^3*t^2 - 12*ep^2*mWW^3*s^3*t^2 - 8*ep^3*mWW^3*s^3*t^2 - 6*mtt^5*t^3 - 43*ep*mtt^5*t^3 - 91*ep^2*mtt^5*t^3 - 60*ep^3*mtt^5*t^3 - 3*ep*mtt^4*mWW*t^3 - 17*ep^2*mtt^4*mWW*t^3 - 20*ep^3*mtt^4*mWW*t^3 + 16*mtt^3*mWW^2*t^3 + 121*ep*mtt^3*mWW^2*t^3 + 279*ep^2*mtt^3*mWW^2*t^3 + 204*ep^3*mtt^3*mWW^2*t^3 - 8*mtt^2*mWW^3*t^3 - 61*ep*mtt^2*mWW^3*t^3 - 143*ep^2*mtt^2*mWW^3*t^3 - 108*ep^3*mtt^2*mWW^3*t^3 - 2*mtt*mWW^4*t^3 - 14*ep*mtt*mWW^4*t^3 - 28*ep^2*mtt*mWW^4*t^3 - 16*ep^3*mtt*mWW^4*t^3 + 12*mtt^4*s*t^3 + 86*ep*mtt^4*s*t^3 + 182*ep^2*mtt^4*s*t^3 + 120*ep^3*mtt^4*s*t^3 + mtt^3*mWW*s*t^3 + 27*ep*mtt^3*mWW*s*t^3 + 84*ep^2*mtt^3*mWW*s*t^3 + 70*ep^3*mtt^3*mWW*s*t^3 - 31*mtt^2*mWW^2*s*t^3 - 259*ep*mtt^2*mWW^2*s*t^3 - 600*ep^2*mtt^2*mWW^2*s*t^3 - 426*ep^3*mtt^2*mWW^2*s*t^3 + 12*mtt*mWW^3*s*t^3 + 99*ep*mtt*mWW^3*s*t^3 + 231*ep^2*mtt*mWW^3*s*t^3 + 168*ep^3*mtt*mWW^3*s*t^3 + 6*mWW^4*s*t^3 + 47*ep*mWW^4*s*t^3 + 103*ep^2*mWW^4*s*t^3 + 68*ep^3*mWW^4*s*t^3 - 6*mtt^3*s^2*t^3 - 43*ep*mtt^3*s^2*t^3 - 91*ep^2*mtt^3*s^2*t^3 - 60*ep^3*mtt^3*s^2*t^3 + 2*mtt^2*mWW*s^2*t^3 + 5*ep*mtt^2*mWW*s^2*t^3 + 3*ep^2*mtt^2*mWW*s^2*t^3 + 10*mtt*mWW^2*s^2*t^3 + 101*ep*mtt*mWW^2*s^2*t^3 + 241*ep^2*mtt*mWW^2*s^2*t^3 + 168*ep^3*mtt*mWW^2*s^2*t^3 - 10*mWW^3*s^2*t^3 - 83*ep*mWW^3*s^2*t^3 - 185*ep^2*mWW^3*s^2*t^3 - 124*ep^3*mWW^3*s^2*t^3 + 20*mtt^4*t^4 + 142*ep*mtt^4*t^4 + 296*ep^2*mtt^4*t^4 + 192*ep^3*mtt^4*t^4 - 25*mtt^3*mWW*t^4 - 175*ep*mtt^3*mWW*t^4 - 356*ep^2*mtt^3*mWW*t^4 - 224*ep^3*mtt^3*mWW*t^4 - 9*mtt^2*mWW^2*t^4 - 69*ep*mtt^2*mWW^2*t^4 - 162*ep^2*mtt^2*mWW^2*t^4 - 120*ep^3*mtt^2*mWW^2*t^4 + 13*mtt*mWW^3*t^4 + 95*ep*mtt*mWW^3*t^4 + 208*ep^2*mtt*mWW^3*t^4 + 144*ep^3*mtt*mWW^3*t^4 + mWW^4*t^4 + 7*ep*mWW^4*t^4 + 14*ep^2*mWW^4*t^4 + 8*ep^3*mWW^4*t^4 - 28*mtt^3*s*t^4 - 198*ep*mtt^3*s*t^4 - 410*ep^2*mtt^3*s*t^4 - 264*ep^3*mtt^3*s*t^4 + 40*mtt^2*mWW*s*t^4 + 272*ep*mtt^2*mWW*s*t^4 + 550*ep^2*mtt^2*mWW*s*t^4 + 348*ep^3*mtt^2*mWW*s*t^4 + 4*mtt*mWW^2*s*t^4 + 50*ep*mtt*mWW^2*s*t^4 + 130*ep^2*mtt*mWW^2*s*t^4 + 96*ep^3*mtt*mWW^2*s*t^4 - 16*mWW^3*s*t^4 - 124*ep*mWW^3*s*t^4 - 270*ep^2*mWW^3*s*t^4 - 180*ep^3*mWW^3*s*t^4 + 8*mtt^2*s^2*t^4 + 56*ep*mtt^2*s^2*t^4 + 114*ep^2*mtt^2*s^2*t^4 + 72*ep^3*mtt^2*s^2*t^4 - 16*mtt*mWW*s^2*t^4 - 112*ep*mtt*mWW*s^2*t^4 - 228*ep^2*mtt*mWW*s^2*t^4 - 144*ep^3*mtt*mWW*s^2*t^4 + 8*mWW^2*s^2*t^4 + 56*ep*mWW^2*s^2*t^4 + 114*ep^2*mWW^2*s^2*t^4 + 72*ep^3*mWW^2*s^2*t^4 - 22*mtt^3*t^5 - 155*ep*mtt^3*t^5 - 319*ep^2*mtt^3*t^5 - 204*ep^3*mtt^3*t^5 + 38*mtt^2*mWW*t^5 + 267*ep*mtt^2*mWW*t^5 + 547*ep^2*mtt^2*mWW*t^5 + 348*ep^3*mtt^2*mWW*t^5 - 10*mtt*mWW^2*t^5 - 69*ep*mtt*mWW^2*t^5 - 137*ep^2*mtt*mWW^2*t^5 - 84*ep^3*mtt*mWW^2*t^5 - 6*mWW^3*t^5 - 43*ep*mWW^3*t^5 - 91*ep^2*mWW^3*t^5 - 60*ep^3*mWW^3*t^5 + 16*mtt^2*s*t^5 + 112*ep*mtt^2*s*t^5 + 228*ep^2*mtt^2*s*t^5 + 144*ep^3*mtt^2*s*t^5 - 32*mtt*mWW*s*t^5 - 224*ep*mtt*mWW*s*t^5 - 456*ep^2*mtt*mWW*s*t^5 - 288*ep^3*mtt*mWW*s*t^5 + 16*mWW^2*s*t^5 + 112*ep*mWW^2*s*t^5 + 228*ep^2*mWW^2*s*t^5 + 144*ep^3*mWW^2*s*t^5 + 8*mtt^2*t^6 + 56*ep*mtt^2*t^6 + 114*ep^2*mtt^2*t^6 + 72*ep^3*mtt^2*t^6 - 16*mtt*mWW*t^6 - 112*ep*mtt*mWW*t^6 - 228*ep^2*mtt*mWW*t^6 - 144*ep^3*mtt*mWW*t^6 + 8*mWW^2*t^6 + 56*ep*mWW^2*t^6 + 114*ep^2*mWW^2*t^6 + 72*ep^3*mWW^2*t^6))/((1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - mWW - s)*s^2*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((1 + 2*ep)*(5*mtt^4 + 28*ep*mtt^4 + 29*ep^2*mtt^4 - 10*mtt^3*mWW - 56*ep*mtt^3*mWW - 58*ep^2*mtt^3*mWW + 5*mtt^2*mWW^2 + 28*ep*mtt^2*mWW^2 + 29*ep^2*mtt^2*mWW^2 - 20*mtt^3*s - 112*ep*mtt^3*s - 116*ep^2*mtt^3*s + 30*mtt^2*mWW*s + 168*ep*mtt^2*mWW*s + 174*ep^2*mtt^2*mWW*s - 10*mtt*mWW^2*s - 56*ep*mtt*mWW^2*s - 58*ep^2*mtt*mWW^2*s + 30*mtt^2*s^2 + 168*ep*mtt^2*s^2 + 174*ep^2*mtt^2*s^2 - 30*mtt*mWW*s^2 - 168*ep*mtt*mWW*s^2 - 174*ep^2*mtt*mWW*s^2 + 5*mWW^2*s^2 + 28*ep*mWW^2*s^2 + 29*ep^2*mWW^2*s^2 - 20*mtt*s^3 - 112*ep*mtt*s^3 - 116*ep^2*mtt*s^3 + 10*mWW*s^3 + 56*ep*mWW*s^3 + 58*ep^2*mWW*s^3 + 5*s^4 + 28*ep*s^4 + 29*ep^2*s^4 - 10*mtt^3*t - 56*ep*mtt^3*t - 58*ep^2*mtt^3*t + 28*mtt^2*mWW*t + 152*ep*mtt^2*mWW*t + 154*ep^2*mtt^2*mWW*t - 18*mtt*mWW^2*t - 96*ep*mtt*mWW^2*t - 96*ep^2*mtt*mWW^2*t + 30*mtt^2*s*t + 168*ep*mtt^2*s*t + 174*ep^2*mtt^2*s*t - 56*mtt*mWW*s*t - 304*ep*mtt*mWW*s*t - 308*ep^2*mtt*mWW*s*t + 18*mWW^2*s*t + 96*ep*mWW^2*s*t + 96*ep^2*mWW^2*s*t - 30*mtt*s^2*t - 168*ep*mtt*s^2*t - 174*ep^2*mtt*s^2*t + 28*mWW*s^2*t + 152*ep*mWW*s^2*t + 154*ep^2*mWW*s^2*t + 10*s^3*t + 56*ep*s^3*t + 58*ep^2*s^3*t + 5*mtt^2*t^2 + 28*ep*mtt^2*t^2 + 29*ep^2*mtt^2*t^2 - 18*mtt*mWW*t^2 - 96*ep*mtt*mWW*t^2 - 96*ep^2*mtt*mWW*t^2 + 12*mWW^2*t^2 + 64*ep*mWW^2*t^2 + 64*ep^2*mWW^2*t^2 - 10*mtt*s*t^2 - 56*ep*mtt*s*t^2 - 58*ep^2*mtt*s*t^2 + 18*mWW*s*t^2 + 96*ep*mWW*s*t^2 + 96*ep^2*mWW*s*t^2 + 5*s^2*t^2 + 28*ep*s^2*t^2 + 29*ep^2*s^2*t^2))/((1 + ep)^2*(mtt - mWW - s)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(mtt - s)^2)/((1 + ep)^2*s^3*(mtt - mWW - s - t)^3), -(26*mtt^9 + 242*ep*mtt^9 + 778*ep^2*mtt^9 + 1054*ep^3*mtt^9 + 516*ep^4*mtt^9 - 116*mtt^8*mWW - 1090*ep*mtt^8*mWW - 3540*ep^2*mtt^8*mWW - 4850*ep^3*mtt^8*mWW - 2404*ep^4*mtt^8*mWW + 190*mtt^7*mWW^2 + 1822*ep*mtt^7*mWW^2 + 6038*ep^2*mtt^7*mWW^2 + 8450*ep^3*mtt^7*mWW^2 + 4284*ep^4*mtt^7*mWW^2 - 120*mtt^6*mWW^3 - 1230*ep*mtt^6*mWW^3 - 4320*ep^2*mtt^6*mWW^3 - 6390*ep^3*mtt^6*mWW^3 - 3420*ep^4*mtt^6*mWW^3 - 10*mtt^5*mWW^4 + 30*ep*mtt^5*mWW^4 + 470*ep^2*mtt^5*mWW^4 + 1170*ep^3*mtt^5*mWW^4 + 860*ep^4*mtt^5*mWW^4 + 44*mtt^4*mWW^5 + 338*ep*mtt^4*mWW^5 + 892*ep^2*mtt^4*mWW^5 + 946*ep^3*mtt^4*mWW^5 + 324*ep^4*mtt^4*mWW^5 - 14*mtt^3*mWW^6 - 110*ep*mtt^3*mWW^6 - 310*ep^2*mtt^3*mWW^6 - 370*ep^3*mtt^3*mWW^6 - 156*ep^4*mtt^3*mWW^6 - 2*ep*mtt^2*mWW^7 - 8*ep^2*mtt^2*mWW^7 - 10*ep^3*mtt^2*mWW^7 - 4*ep^4*mtt^2*mWW^7 - 110*mtt^8*s - 995*ep*mtt^8*s - 3135*ep^2*mtt^8*s - 4185*ep^3*mtt^8*s - 2031*ep^4*mtt^8*s + 410*mtt^7*mWW*s + 3726*ep*mtt^7*mWW*s + 11828*ep^2*mtt^7*mWW*s + 15954*ep^3*mtt^7*mWW*s + 7850*ep^4*mtt^7*mWW*s - 520*mtt^6*mWW^2*s - 4799*ep*mtt^6*mWW^2*s - 15531*ep^2*mtt^6*mWW^2*s - 21457*ep^3*mtt^6*mWW^2*s - 10877*ep^4*mtt^6*mWW^2*s + 180*mtt^5*mWW^3*s + 1838*ep*mtt^5*mWW^3*s + 6552*ep^2*mtt^5*mWW^3*s + 9998*ep^3*mtt^5*mWW^3*s + 5632*ep^4*mtt^5*mWW^3*s + 130*mtt^4*mWW^4*s + 943*ep*mtt^4*mWW^4*s + 2267*ep^2*mtt^4*mWW^4*s + 1973*ep^3*mtt^4*mWW^4*s + 327*ep^4*mtt^4*mWW^4*s - 110*mtt^3*mWW^5*s - 862*ep*mtt^3*mWW^5*s - 2388*ep^2*mtt^3*mWW^5*s - 2762*ep^3*mtt^3*mWW^5*s - 1102*ep^4*mtt^3*mWW^5*s + 20*mtt^2*mWW^6*s + 147*ep*mtt^2*mWW^6*s + 399*ep^2*mtt^2*mWW^6*s + 469*ep^3*mtt^2*mWW^6*s + 197*ep^4*mtt^2*mWW^6*s + 2*ep*mtt*mWW^7*s + 8*ep^2*mtt*mWW^7*s + 10*ep^3*mtt*mWW^7*s + 4*ep^4*mtt*mWW^7*s + 212*mtt^7*s^2 + 1764*ep*mtt^7*s^2 + 5224*ep^2*mtt^7*s^2 + 6644*ep^3*mtt^7*s^2 + 3116*ep^4*mtt^7*s^2 - 670*mtt^6*mWW*s^2 - 5482*ep*mtt^6*mWW*s^2 - 16086*ep^2*mtt^6*mWW*s^2 - 20418*ep^3*mtt^6*mWW*s^2 - 9648*ep^4*mtt^6*mWW*s^2 + 676*mtt^5*mWW^2*s^2 + 5360*ep*mtt^5*mWW^2*s^2 + 15476*ep^2*mtt^5*mWW^2*s^2 + 19656*ep^3*mtt^5*mWW^2*s^2 + 9512*ep^4*mtt^5*mWW^2*s^2 - 124*mtt^4*mWW^3*s^2 - 808*ep*mtt^4*mWW^3*s^2 - 2116*ep^2*mtt^4*mWW^3*s^2 - 2872*ep^3*mtt^4*mWW^3*s^2 - 1800*ep^4*mtt^4*mWW^3*s^2 - 164*mtt^3*mWW^4*s^2 - 1376*ep*mtt^3*mWW^4*s^2 - 4008*ep^2*mtt^3*mWW^4*s^2 - 4800*ep^3*mtt^3*mWW^4*s^2 - 1932*ep^4*mtt^3*mWW^4*s^2 + 74*mtt^2*mWW^5*s^2 + 562*ep*mtt^2*mWW^5*s^2 + 1546*ep^2*mtt^2*mWW^5*s^2 + 1818*ep^3*mtt^2*mWW^5*s^2 + 760*ep^4*mtt^2*mWW^5*s^2 - 4*mtt*mWW^6*s^2 - 20*ep*mtt*mWW^6*s^2 - 36*ep^2*mtt*mWW^6*s^2 - 28*ep^3*mtt*mWW^6*s^2 - 8*ep^4*mtt*mWW^6*s^2 - 284*mtt^6*s^3 - 2042*ep*mtt^6*s^3 - 5314*ep^2*mtt^6*s^3 - 5998*ep^3*mtt^6*s^3 - 2538*ep^4*mtt^6*s^3 + 786*mtt^5*mWW*s^3 + 5454*ep*mtt^5*mWW*s^3 + 13710*ep^2*mtt^5*mWW*s^3 + 14982*ep^3*mtt^5*mWW*s^3 + 6204*ep^4*mtt^5*mWW*s^3 - 678*mtt^4*mWW^2*s^3 - 4374*ep*mtt^4*mWW^2*s^3 - 10158*ep^2*mtt^4*mWW^2*s^3 - 10230*ep^3*mtt^4*mWW^2*s^3 - 4008*ep^4*mtt^4*mWW^2*s^3 + 118*mtt^3*mWW^3*s^3 + 454*ep*mtt^3*mWW^3*s^3 + 218*ep^2*mtt^3*mWW^3*s^3 - 706*ep^3*mtt^3*mWW^3*s^3 - 516*ep^4*mtt^3*mWW^3*s^3 + 74*mtt^2*mWW^4*s^3 + 608*ep*mtt^2*mWW^4*s^3 + 1768*ep^2*mtt^2*mWW^4*s^3 + 2164*ep^3*mtt^2*mWW^4*s^3 + 930*ep^4*mtt^2*mWW^4*s^3 - 16*mtt*mWW^5*s^3 - 100*ep*mtt*mWW^5*s^3 - 224*ep^2*mtt*mWW^5*s^3 - 212*ep^3*mtt*mWW^5*s^3 - 72*ep^4*mtt*mWW^5*s^3 + 306*mtt^5*s^4 + 1958*ep*mtt^5*s^4 + 4486*ep^2*mtt^5*s^4 + 4362*ep^3*mtt^5*s^4 + 1552*ep^4*mtt^5*s^4 - 698*mtt^4*mWW*s^4 - 4380*ep*mtt^4*mWW*s^4 - 9794*ep^2*mtt^4*mWW*s^4 - 9228*ep^3*mtt^4*mWW*s^4 - 3164*ep^4*mtt^4*mWW*s^4 + 454*mtt^3*mWW^2*s^4 + 2726*ep*mtt^3*mWW^2*s^4 + 5754*ep^2*mtt^3*mWW^2*s^4 + 5002*ep^3*mtt^3*mWW^2*s^4 + 1544*ep^4*mtt^3*mWW^2*s^4 - 38*mtt^2*mWW^3*s^4 - 144*ep*mtt^2*mWW^3*s^4 - 70*ep^2*mtt^2*mWW^3*s^4 + 232*ep^3*mtt^2*mWW^3*s^4 + 196*ep^4*mtt^2*mWW^3*s^4 - 24*mtt*mWW^4*s^4 - 160*ep*mtt*mWW^4*s^4 - 376*ep^2*mtt*mWW^4*s^4 - 368*ep^3*mtt*mWW^4*s^4 - 128*ep^4*mtt*mWW^4*s^4 - 230*mtt^4*s^5 - 1419*ep*mtt^4*s^5 - 3127*ep^2*mtt^4*s^5 - 2897*ep^3*mtt^4*s^5 - 959*ep^4*mtt^4*s^5 + 364*mtt^3*mWW*s^5 + 2236*ep*mtt^3*mWW*s^5 + 4902*ep^2*mtt^3*mWW*s^5 + 4512*ep^3*mtt^3*mWW*s^5 + 1482*ep^4*mtt^3*mWW*s^5 - 118*mtt^2*mWW^2*s^5 - 707*ep*mtt^2*mWW^2*s^5 - 1511*ep^2*mtt^2*mWW^2*s^5 - 1353*ep^3*mtt^2*mWW^2*s^5 - 431*ep^4*mtt^2*mWW^2*s^5 - 16*mtt*mWW^3*s^5 - 110*ep*mtt*mWW^3*s^5 - 264*ep^2*mtt*mWW^3*s^5 - 262*ep^3*mtt*mWW^3*s^5 - 92*ep^4*mtt*mWW^3*s^5 + 96*mtt^3*s^6 + 588*ep*mtt^3*s^6 + 1296*ep^2*mtt^3*s^6 + 1212*ep^3*mtt^3*s^6 + 408*ep^4*mtt^3*s^6 - 76*mtt^2*mWW*s^6 - 464*ep*mtt^2*mWW*s^6 - 1020*ep^2*mtt^2*mWW*s^6 - 952*ep^3*mtt^2*mWW*s^6 - 320*ep^4*mtt^2*mWW*s^6 - 4*mtt*mWW^2*s^6 - 28*ep*mtt*mWW^2*s^6 - 68*ep^2*mtt*mWW^2*s^6 - 68*ep^3*mtt*mWW^2*s^6 - 24*ep^4*mtt*mWW^2*s^6 - 16*mtt^2*s^7 - 96*ep*mtt^2*s^7 - 208*ep^2*mtt^2*s^7 - 192*ep^3*mtt^2*s^7 - 64*ep^4*mtt^2*s^7 - 74*mtt^8*t - 701*ep*mtt^8*t - 2267*ep^2*mtt^8*t - 3075*ep^3*mtt^8*t - 1507*ep^4*mtt^8*t + 388*mtt^7*mWW*t + 3656*ep*mtt^7*mWW*t + 11814*ep^2*mtt^7*mWW*t + 16048*ep^3*mtt^7*mWW*t + 7886*ep^4*mtt^7*mWW*t - 766*mtt^6*mWW^2*t - 7225*ep*mtt^6*mWW^2*t - 23465*ep^2*mtt^6*mWW^2*t - 32111*ep^3*mtt^6*mWW^2*t - 15921*ep^4*mtt^6*mWW^2*t + 664*mtt^5*mWW^3*t + 6364*ep*mtt^5*mWW^3*t + 21076*ep^2*mtt^5*mWW^3*t + 29484*ep^3*mtt^5*mWW^3*t + 14972*ep^4*mtt^5*mWW^3*t - 166*mtt^4*mWW^4*t - 1791*ep*mtt^4*mWW^4*t - 6589*ep^2*mtt^4*mWW^4*t - 10161*ep^3*mtt^4*mWW^4*t - 5653*ep^4*mtt^4*mWW^4*t - 92*mtt^3*mWW^5*t - 680*ep*mtt^3*mWW^5*t - 1642*ep^2*mtt^3*mWW^5*t - 1456*ep^3*mtt^3*mWW^5*t - 306*ep^4*mtt^3*mWW^5*t + 46*mtt^2*mWW^6*t + 373*ep*mtt^2*mWW^6*t + 1057*ep^2*mtt^2*mWW^6*t + 1251*ep^3*mtt^2*mWW^6*t + 521*ep^4*mtt^2*mWW^6*t + 4*ep*mtt*mWW^7*t + 16*ep^2*mtt*mWW^7*t + 20*ep^3*mtt*mWW^7*t + 8*ep^4*mtt*mWW^7*t + 242*mtt^7*s*t + 2173*ep*mtt^7*s*t + 6763*ep^2*mtt^7*s*t + 8919*ep^3*mtt^7*s*t + 4303*ep^4*mtt^7*s*t - 1058*mtt^6*mWW*s*t - 9489*ep*mtt^6*mWW*s*t - 29573*ep^2*mtt^6*mWW*s*t - 39123*ep^3*mtt^6*mWW*s*t - 18965*ep^4*mtt^6*mWW*s*t + 1636*mtt^5*mWW^2*s*t + 14762*ep*mtt^5*mWW^2*s*t + 46392*ep^2*mtt^5*mWW^2*s*t + 62050*ep^3*mtt^5*mWW^2*s*t + 30512*ep^4*mtt^5*mWW^2*s*t - 932*mtt^4*mWW^3*s*t - 8708*ep*mtt^4*mWW^3*s*t - 28338*ep^2*mtt^4*mWW^3*s*t - 39408*ep^3*mtt^4*mWW^3*s*t - 20286*ep^4*mtt^4*mWW^3*s*t - 70*mtt^3*mWW^4*s*t - 151*ep*mtt^3*mWW^4*s*t + 955*ep^2*mtt^3*mWW^4*s*t + 3379*ep^3*mtt^3*mWW^4*s*t + 2895*ep^4*mtt^3*mWW^4*s*t + 230*mtt^2*mWW^5*s*t + 1783*ep*mtt^2*mWW^5*s*t + 4815*ep^2*mtt^2*mWW^5*s*t + 5357*ep^3*mtt^2*mWW^5*s*t + 2023*ep^4*mtt^2*mWW^5*s*t - 48*mtt*mWW^6*s*t - 368*ep*mtt*mWW^6*s*t - 1006*ep^2*mtt*mWW^6*s*t - 1164*ep^3*mtt*mWW^6*s*t - 478*ep^4*mtt*mWW^6*s*t - 2*ep*mWW^7*s*t - 8*ep^2*mWW^7*s*t - 10*ep^3*mWW^7*s*t - 4*ep^4*mWW^7*s*t - 422*mtt^6*s^2*t - 3178*ep*mtt^6*s^2*t - 8588*ep^2*mtt^6*s^2*t - 10058*ep^3*mtt^6*s^2*t - 4442*ep^4*mtt^6*s^2*t + 1446*mtt^5*mWW*s^2*t + 10915*ep*mtt^5*mWW*s^2*t + 29573*ep^2*mtt^5*mWW*s^2*t + 34793*ep^3*mtt^5*mWW*s^2*t + 15505*ep^4*mtt^5*mWW*s^2*t - 1624*mtt^4*mWW^2*s^2*t - 12194*ep*mtt^4*mWW^2*s^2*t - 32948*ep^2*mtt^4*mWW^2*s^2*t - 38926*ep^3*mtt^4*mWW^2*s^2*t - 17676*ep^4*mtt^4*mWW^2*s^2*t + 476*mtt^3*mWW^3*s^2*t + 3392*ep*mtt^3*mWW^3*s^2*t + 8850*ep^2*mtt^3*mWW^3*s^2*t + 10576*ep^3*mtt^3*mWW^3*s^2*t + 5314*ep^4*mtt^3*mWW^3*s^2*t + 250*mtt^2*mWW^4*s^2*t + 2052*ep*mtt^2*mWW^4*s^2*t + 5844*ep^2*mtt^2*mWW^4*s^2*t + 6792*ep^3*mtt^2*mWW^4*s^2*t + 2606*ep^4*mtt^2*mWW^4*s^2*t - 130*mtt*mWW^5*s^2*t - 1011*ep*mtt*mWW^5*s^2*t - 2783*ep^2*mtt*mWW^5*s^2*t - 3225*ep^3*mtt*mWW^5*s^2*t - 1323*ep^4*mtt*mWW^5*s^2*t + 4*mWW^6*s^2*t + 24*ep*mWW^6*s^2*t + 52*ep^2*mWW^6*s^2*t + 48*ep^3*mWW^6*s^2*t + 16*ep^4*mWW^6*s^2*t + 634*mtt^5*s^3*t + 3982*ep*mtt^5*s^3*t + 8880*ep^2*mtt^5*s^3*t + 8350*ep^3*mtt^5*s^3*t + 2890*ep^4*mtt^5*s^3*t - 1610*mtt^4*mWW*s^3*t - 10011*ep*mtt^4*mWW*s^3*t - 22001*ep^2*mtt^4*mWW*s^3*t - 20301*ep^3*mtt^4*mWW*s^3*t - 6917*ep^4*mtt^4*mWW*s^3*t + 1230*mtt^3*mWW^2*s^3*t + 7331*ep*mtt^3*mWW^2*s^3*t + 15179*ep^2*mtt^3*mWW^2*s^3*t + 12901*ep^3*mtt^3*mWW^2*s^3*t + 4039*ep^4*mtt^3*mWW^2*s^3*t - 154*mtt^2*mWW^3*s^3*t - 473*ep*mtt^2*mWW^3*s^3*t + 329*ep^2*mtt^2*mWW^3*s^3*t + 1905*ep^3*mtt^2*mWW^3*s^3*t + 1185*ep^4*mtt^2*mWW^3*s^3*t - 112*mtt*mWW^4*s^3*t - 913*ep*mtt*mWW^4*s^3*t - 2591*ep^2*mtt*mWW^4*s^3*t - 3059*ep^3*mtt*mWW^4*s^3*t - 1269*ep^4*mtt*mWW^4*s^3*t + 12*mWW^5*s^3*t + 84*ep*mWW^5*s^3*t + 204*ep^2*mWW^5*s^3*t + 204*ep^3*mWW^5*s^3*t + 72*ep^4*mWW^5*s^3*t - 680*mtt^4*s^4*t - 4093*ep*mtt^4*s^4*t - 8737*ep^2*mtt^4*s^4*t - 7767*ep^3*mtt^4*s^4*t - 2443*ep^4*mtt^4*s^4*t + 1190*mtt^3*mWW*s^4*t + 7045*ep*mtt^3*mWW*s^4*t + 14697*ep^2*mtt^3*mWW*s^4*t + 12647*ep^3*mtt^3*mWW*s^4*t + 3805*ep^4*mtt^3*mWW*s^4*t - 512*mtt^2*mWW^2*s^4*t - 2847*ep*mtt^2*mWW^2*s^4*t - 5435*ep^2*mtt^2*mWW^2*s^4*t - 4077*ep^3*mtt^2*mWW^2*s^4*t - 977*ep^4*mtt^2*mWW^2*s^4*t - 10*mtt*mWW^3*s^4*t - 193*ep*mtt*mWW^3*s^4*t - 745*ep^2*mtt*mWW^3*s^4*t - 1027*ep^3*mtt*mWW^3*s^4*t - 465*ep^4*mtt*mWW^3*s^4*t + 12*mWW^4*s^4*t + 88*ep*mWW^4*s^4*t + 220*ep^2*mWW^4*s^4*t + 224*ep^3*mWW^4*s^4*t + 80*ep^4*mWW^4*s^4*t + 380*mtt^3*s^5*t + 2293*ep*mtt^3*s^5*t + 4973*ep^2*mtt^3*s^5*t + 4571*ep^3*mtt^3*s^5*t + 1511*ep^4*mtt^3*s^5*t - 372*mtt^2*mWW*s^5*t - 2208*ep*mtt^2*mWW*s^5*t - 4702*ep^2*mtt^2*mWW*s^5*t - 4236*ep^3*mtt^2*mWW*s^5*t - 1370*ep^4*mtt^2*mWW*s^5*t + 36*mtt*mWW^2*s^5*t + 173*ep*mtt*mWW^2*s^5*t + 277*ep^2*mtt*mWW^2*s^5*t + 163*ep^3*mtt*mWW^2*s^5*t + 23*ep^4*mtt*mWW^2*s^5*t + 4*mWW^3*s^5*t + 30*ep*mWW^3*s^5*t + 76*ep^2*mWW^3*s^5*t + 78*ep^3*mWW^3*s^5*t + 28*ep^4*mWW^3*s^5*t - 80*mtt^2*s^6*t - 476*ep*mtt^2*s^6*t - 1024*ep^2*mtt^2*s^6*t - 940*ep^3*mtt^2*s^6*t - 312*ep^4*mtt^2*s^6*t + 16*mtt*mWW*s^6*t + 92*ep*mtt*mWW*s^6*t + 192*ep^2*mtt*mWW*s^6*t + 172*ep^3*mtt*mWW*s^6*t + 56*ep^4*mtt*mWW*s^6*t + 12*mtt^7*t^2 + 181*ep*mtt^7*t^2 + 705*ep^2*mtt^7*t^2 + 1075*ep^3*mtt^7*t^2 + 587*ep^4*mtt^7*t^2 - 268*mtt^6*mWW*t^2 - 2667*ep*mtt^6*mWW*t^2 - 8795*ep^2*mtt^6*mWW*t^2 - 12065*ep^3*mtt^6*mWW*t^2 - 6005*ep^4*mtt^6*mWW*t^2 + 894*mtt^5*mWW^2*t^2 + 8374*ep*mtt^5*mWW^2*t^2 + 26754*ep^2*mtt^5*mWW^2*t^2 + 35898*ep^3*mtt^5*mWW^2*t^2 + 17488*ep^4*mtt^5*mWW^2*t^2 - 1144*mtt^4*mWW^3*t^2 - 10508*ep*mtt^4*mWW^3*t^2 - 33334*ep^2*mtt^4*mWW^3*t^2 - 44632*ep^3*mtt^4*mWW^3*t^2 - 21718*ep^4*mtt^4*mWW^3*t^2 + 568*mtt^3*mWW^4*t^2 + 5237*ep*mtt^3*mWW^4*t^2 + 16861*ep^2*mtt^3*mWW^4*t^2 + 23043*ep^3*mtt^3*mWW^4*t^2 + 11475*ep^4*mtt^3*mWW^4*t^2 - 12*mtt^2*mWW^5*t^2 - 199*ep*mtt^2*mWW^5*t^2 - 999*ep^2*mtt^2*mWW^5*t^2 - 1917*ep^3*mtt^2*mWW^5*t^2 - 1249*ep^4*mtt^2*mWW^5*t^2 - 50*mtt*mWW^6*t^2 - 416*ep*mtt*mWW^6*t^2 - 1184*ep^2*mtt*mWW^6*t^2 - 1392*ep^3*mtt*mWW^6*t^2 - 574*ep^4*mtt*mWW^6*t^2 - 2*ep*mWW^7*t^2 - 8*ep^2*mWW^7*t^2 - 10*ep^3*mWW^7*t^2 - 4*ep^4*mWW^7*t^2 + 54*mtt^6*s*t^2 + 490*ep*mtt^6*s*t^2 + 1604*ep^2*mtt^6*s*t^2 + 2138*ep^3*mtt^6*s*t^2 + 922*ep^4*mtt^6*s*t^2 + 242*mtt^5*mWW*s*t^2 + 2029*ep*mtt^5*mWW*s*t^2 + 5669*ep^2*mtt^5*mWW*s*t^2 + 6887*ep^3*mtt^5*mWW*s*t^2 + 3437*ep^4*mtt^5*mWW*s*t^2 - 1042*mtt^4*mWW^2*s*t^2 - 9025*ep*mtt^4*mWW^2*s*t^2 - 26815*ep^2*mtt^4*mWW^2*s*t^2 - 34003*ep^3*mtt^4*mWW^2*s*t^2 - 16251*ep^4*mtt^4*mWW^2*s*t^2 + 1114*mtt^3*mWW^3*s*t^2 + 9840*ep*mtt^3*mWW^3*s*t^2 + 29944*ep^2*mtt^3*mWW^3*s*t^2 + 38792*ep^3*mtt^3*mWW^3*s*t^2 + 18702*ep^4*mtt^3*mWW^3*s*t^2 - 312*mtt^2*mWW^4*s*t^2 - 2950*ep*mtt^2*mWW^4*s*t^2 - 9532*ep^2*mtt^2*mWW^4*s*t^2 - 13118*ep^3*mtt^2*mWW^4*s*t^2 - 6728*ep^4*mtt^2*mWW^4*s*t^2 - 84*mtt*mWW^5*s*t^2 - 605*ep*mtt*mWW^5*s*t^2 - 1477*ep^2*mtt*mWW^5*s*t^2 - 1391*ep^3*mtt*mWW^5*s*t^2 - 363*ep^4*mtt*mWW^5*s*t^2 + 28*mWW^6*s*t^2 + 221*ep*mWW^6*s*t^2 + 607*ep^2*mWW^6*s*t^2 + 695*ep^3*mWW^6*s*t^2 + 281*ep^4*mWW^6*s*t^2 + 52*mtt^5*s^2*t^2 - 486*ep*mtt^5*s^2*t^2 - 3526*ep^2*mtt^5*s^2*t^2 - 6438*ep^3*mtt^5*s^2*t^2 - 3522*ep^4*mtt^5*s^2*t^2 - 318*mtt^4*mWW*s^2*t^2 - 112*ep*mtt^4*mWW*s^2*t^2 + 5622*ep^2*mtt^4*mWW*s^2*t^2 + 12844*ep^3*mtt^4*mWW*s^2*t^2 + 7500*ep^4*mtt^4*mWW*s^2*t^2 + 502*mtt^3*mWW^2*s^2*t^2 + 1841*ep*mtt^3*mWW^2*s^2*t^2 - 315*ep^2*mtt^3*mWW^2*s^2*t^2 - 6013*ep^3*mtt^3*mWW^2*s^2*t^2 - 4215*ep^4*mtt^3*mWW^2*s^2*t^2 - 210*mtt^2*mWW^3*s^2*t^2 - 1029*ep*mtt^2*mWW^3*s^2*t^2 - 1111*ep^2*mtt^2*mWW^3*s^2*t^2 + 417*ep^3*mtt^2*mWW^3*s^2*t^2 + 493*ep^4*mtt^2*mWW^3*s^2*t^2 - 74*mtt*mWW^4*s^2*t^2 - 587*ep*mtt*mWW^4*s^2*t^2 - 1691*ep^2*mtt*mWW^4*s^2*t^2 - 1981*ep^3*mtt*mWW^4*s^2*t^2 - 731*ep^4*mtt*mWW^4*s^2*t^2 + 48*mWW^5*s^2*t^2 + 373*ep*mWW^5*s^2*t^2 + 1021*ep^2*mWW^5*s^2*t^2 + 1171*ep^3*mWW^5*s^2*t^2 + 475*ep^4*mWW^5*s^2*t^2 - 474*mtt^4*s^3*t^2 - 2170*ep*mtt^4*s^3*t^2 - 2616*ep^2*mtt^4*s^3*t^2 + 290*ep^3*mtt^4*s^3*t^2 + 1306*ep^4*mtt^4*s^3*t^2 + 836*mtt^3*mWW*s^3*t^2 + 3319*ep*mtt^3*mWW*s^3*t^2 + 1975*ep^2*mtt^3*mWW*s^3*t^2 - 4871*ep^3*mtt^3*mWW*s^3*t^2 - 4579*ep^4*mtt^3*mWW*s^3*t^2 - 338*mtt^2*mWW^2*s^3*t^2 - 597*ep*mtt^2*mWW^2*s^3*t^2 + 3031*ep^2*mtt^2*mWW^2*s^3*t^2 + 8229*ep^3*mtt^2*mWW^2*s^3*t^2 + 5083*ep^4*mtt^2*mWW^2*s^3*t^2 - 64*mtt*mWW^3*s^3*t^2 - 855*ep*mtt*mWW^3*s^3*t^2 - 3203*ep^2*mtt*mWW^3*s^3*t^2 - 4561*ep^3*mtt*mWW^3*s^3*t^2 - 2173*ep^4*mtt*mWW^3*s^3*t^2 + 40*mWW^4*s^3*t^2 + 303*ep*mWW^4*s^3*t^2 + 813*ep^2*mWW^4*s^3*t^2 + 913*ep^3*mWW^4*s^3*t^2 + 363*ep^4*mWW^4*s^3*t^2 + 516*mtt^3*s^4*t^2 + 2933*ep*mtt^3*s^4*t^2 + 5869*ep^2*mtt^3*s^4*t^2 + 4807*ep^3*mtt^3*s^4*t^2 + 1331*ep^4*mtt^3*s^4*t^2 - 556*mtt^2*mWW*s^4*t^2 - 2945*ep*mtt^2*mWW*s^4*t^2 - 5279*ep^2*mtt^2*mWW*s^4*t^2 - 3547*ep^3*mtt^2*mWW*s^4*t^2 - 609*ep^4*mtt^2*mWW*s^4*t^2 + 68*mtt*mWW^2*s^4*t^2 + 151*ep*mtt*mWW^2*s^4*t^2 - 353*ep^2*mtt*mWW^2*s^4*t^2 - 1099*ep^3*mtt*mWW^2*s^4*t^2 - 687*ep^4*mtt*mWW^2*s^4*t^2 + 20*mWW^3*s^4*t^2 + 149*ep*mWW^3*s^4*t^2 + 387*ep^2*mWW^3*s^4*t^2 + 415*ep^3*mWW^3*s^4*t^2 + 157*ep^4*mWW^3*s^4*t^2 - 160*mtt^2*s^5*t^2 - 948*ep*mtt^2*s^5*t^2 - 2036*ep^2*mtt^2*s^5*t^2 - 1872*ep^3*mtt^2*s^5*t^2 - 624*ep^4*mtt^2*s^5*t^2 + 64*mtt*mWW*s^5*t^2 + 376*ep*mtt*mWW*s^5*t^2 + 808*ep^2*mtt*mWW*s^5*t^2 + 752*ep^3*mtt*mWW*s^5*t^2 + 256*ep^4*mtt*mWW*s^5*t^2 - 4*ep*mWW^2*s^5*t^2 - 20*ep^2*mWW^2*s^5*t^2 - 32*ep^3*mWW^2*s^5*t^2 - 16*ep^4*mWW^2*s^5*t^2 + 152*mtt^6*t^3 + 1278*ep*mtt^6*t^3 + 3814*ep^2*mtt^6*t^3 + 4818*ep^3*mtt^6*t^3 + 2178*ep^4*mtt^6*t^3 - 380*mtt^5*mWW*t^3 - 3172*ep*mtt^5*mWW*t^3 - 9504*ep^2*mtt^5*mWW*t^3 - 12080*ep^3*mtt^5*mWW*t^3 - 5464*ep^4*mtt^5*mWW*t^3 + 50*mtt^4*mWW^2*t^3 + 303*ep*mtt^4*mWW^2*t^3 + 961*ep^2*mtt^4*mWW^2*t^3 + 1381*ep^3*mtt^4*mWW^2*t^3 + 577*ep^4*mtt^4*mWW^2*t^3 + 592*mtt^3*mWW^3*t^3 + 5190*ep*mtt^3*mWW^3*t^3 + 15564*ep^2*mtt^3*mWW^3*t^3 + 19646*ep^3*mtt^3*mWW^3*t^3 + 9064*ep^4*mtt^3*mWW^3*t^3 - 556*mtt^2*mWW^4*t^3 - 4838*ep*mtt^2*mWW^4*t^3 - 14628*ep^2*mtt^2*mWW^4*t^3 - 18694*ep^3*mtt^2*mWW^4*t^3 - 8684*ep^4*mtt^2*mWW^4*t^3 + 124*mtt*mWW^5*t^3 + 1086*ep*mtt*mWW^5*t^3 + 3356*ep^2*mtt*mWW^5*t^3 + 4418*ep^3*mtt*mWW^5*t^3 + 2120*ep^4*mtt*mWW^5*t^3 + 18*mWW^6*t^3 + 153*ep*mWW^6*t^3 + 437*ep^2*mWW^6*t^3 + 511*ep^3*mWW^6*t^3 + 209*ep^4*mWW^6*t^3 - 454*mtt^5*s*t^3 - 4050*ep*mtt^5*s*t^3 - 12592*ep^2*mtt^5*s*t^3 - 16390*ep^3*mtt^5*s*t^3 - 7586*ep^4*mtt^5*s*t^3 + 1238*mtt^4*mWW*s*t^3 + 11159*ep*mtt^4*mWW*s*t^3 + 35123*ep^2*mtt^4*mWW*s*t^3 + 46213*ep^3*mtt^4*mWW*s*t^3 + 21539*ep^4*mtt^4*mWW*s*t^3 - 970*mtt^3*mWW^2*s*t^3 - 8991*ep*mtt^3*mWW^2*s*t^3 - 29231*ep^2*mtt^3*mWW^2*s*t^3 - 39517*ep^3*mtt^3*mWW^2*s*t^3 - 18715*ep^4*mtt^3*mWW^2*s*t^3 + 6*mtt^2*mWW^3*s*t^3 + 389*ep*mtt^2*mWW^3*s*t^3 + 2511*ep^2*mtt^2*mWW^3*s*t^3 + 4751*ep^3*mtt^2*mWW^3*s*t^3 + 2599*ep^4*mtt^2*mWW^3*s*t^3 + 216*mtt*mWW^4*s*t^3 + 1809*ep*mtt*mWW^4*s*t^3 + 5139*ep^2*mtt*mWW^4*s*t^3 + 6147*ep^3*mtt*mWW^4*s*t^3 + 2721*ep^4*mtt*mWW^4*s*t^3 - 36*mWW^5*s*t^3 - 316*ep*mWW^5*s*t^3 - 950*ep^2*mWW^5*s*t^3 - 1204*ep^3*mWW^5*s*t^3 - 558*ep^4*mWW^5*s*t^3 + 238*mtt^4*s^2*t^3 + 2838*ep*mtt^4*s^2*t^3 + 10220*ep^2*mtt^4*s^2*t^3 + 14518*ep^3*mtt^4*s^2*t^3 + 7114*ep^4*mtt^4*s^2*t^3 - 762*mtt^3*mWW*s^2*t^3 - 8389*ep*mtt^3*mWW*s^2*t^3 - 29259*ep^2*mtt^3*mWW*s^2*t^3 - 40867*ep^3*mtt^3*mWW*s^2*t^3 - 19811*ep^4*mtt^3*mWW*s^2*t^3 + 808*mtt^2*mWW^2*s^2*t^3 + 8305*ep*mtt^2*mWW^2*s^2*t^3 + 28119*ep^2*mtt^2*mWW^2*s^2*t^3 + 38631*ep^3*mtt^2*mWW^2*s^2*t^3 + 18513*ep^4*mtt^2*mWW^2*s^2*t^3 - 306*mtt*mWW^3*s^2*t^3 - 2935*ep*mtt*mWW^3*s^2*t^3 - 9637*ep^2*mtt*mWW^3*s^2*t^3 - 13001*ep^3*mtt*mWW^3*s^2*t^3 - 6137*ep^4*mtt*mWW^3*s^2*t^3 + 22*mWW^4*s^2*t^3 + 181*ep*mWW^4*s^2*t^3 + 557*ep^2*mWW^4*s^2*t^3 + 719*ep^3*mWW^4*s^2*t^3 + 321*ep^4*mWW^4*s^2*t^3 + 224*mtt^3*s^3*t^3 + 886*ep*mtt^3*s^3*t^3 + 622*ep^2*mtt^3*s^3*t^3 - 1018*ep^3*mtt^3*s^3*t^3 - 1050*ep^4*mtt^3*s^3*t^3 - 144*mtt^2*mWW*s^3*t^3 + 242*ep*mtt^2*mWW*s^3*t^3 + 3632*ep^2*mtt^2*mWW*s^3*t^3 + 7138*ep^3*mtt^2*mWW*s^3*t^3 + 4060*ep^4*mtt^2*mWW*s^3*t^3 - 144*mtt*mWW^2*s^3*t^3 - 1698*ep*mtt*mWW^2*s^3*t^3 - 5994*ep^2*mtt*mWW^2*s^3*t^3 - 8322*ep^3*mtt*mWW^2*s^3*t^3 - 4002*ep^4*mtt*mWW^2*s^3*t^3 + 80*mWW^3*s^3*t^3 + 666*ep*mWW^3*s^3*t^3 + 1948*ep^2*mWW^3*s^3*t^3 + 2394*ep^3*mWW^3*s^3*t^3 + 1056*ep^4*mWW^3*s^3*t^3 - 160*mtt^2*s^4*t^3 - 952*ep*mtt^2*s^4*t^3 - 2064*ep^2*mtt^2*s^4*t^3 - 1928*ep^3*mtt^2*s^4*t^3 - 656*ep^4*mtt^2*s^4*t^3 + 96*mtt*mWW*s^4*t^3 + 584*ep*mtt*mWW*s^4*t^3 + 1312*ep^2*mtt*mWW*s^4*t^3 + 1288*ep^3*mtt*mWW*s^4*t^3 + 464*ep^4*mtt*mWW*s^4*t^3 - 16*ep*mWW^2*s^4*t^3 - 80*ep^2*mWW^2*s^4*t^3 - 128*ep^3*mWW^2*s^4*t^3 - 64*ep^4*mWW^2*s^4*t^3 - 178*mtt^5*t^4 - 1540*ep*mtt^5*t^4 - 4672*ep^2*mtt^5*t^4 - 5964*ep^3*mtt^5*t^4 - 2726*ep^4*mtt^5*t^4 + 604*mtt^4*mWW*t^4 + 5276*ep*mtt^4*mWW*t^4 + 16158*ep^2*mtt^4*mWW*t^4 + 20812*ep^3*mtt^4*mWW*t^4 + 9590*ep^4*mtt^4*mWW*t^4 - 680*mtt^3*mWW^2*t^4 - 6043*ep*mtt^3*mWW^2*t^4 - 18835*ep^2*mtt^3*mWW^2*t^4 - 24661*ep^3*mtt^3*mWW^2*t^4 - 11525*ep^4*mtt^3*mWW^2*t^4 + 196*mtt^2*mWW^3*t^4 + 1873*ep*mtt^2*mWW^3*t^4 + 6277*ep^2*mtt^2*mWW^3*t^4 + 8751*ep^3*mtt^2*mWW^3*t^4 + 4295*ep^4*mtt^2*mWW^3*t^4 + 122*mtt*mWW^4*t^4 + 979*ep*mtt*mWW^4*t^4 + 2679*ep^2*mtt*mWW^4*t^4 + 3053*ep^3*mtt*mWW^4*t^4 + 1255*ep^4*mtt*mWW^4*t^4 - 64*mWW^5*t^4 - 545*ep*mWW^5*t^4 - 1607*ep^2*mWW^5*t^4 - 1991*ep^3*mWW^5*t^4 - 889*ep^4*mWW^5*t^4 + 328*mtt^4*s*t^4 + 2909*ep*mtt^4*s*t^4 + 8975*ep^2*mtt^4*s*t^4 + 11583*ep^3*mtt^4*s*t^4 + 5333*ep^4*mtt^4*s*t^4 - 1012*mtt^3*mWW*s*t^4 - 9007*ep*mtt^3*mWW*s*t^4 - 27893*ep^2*mtt^3*mWW*s*t^4 - 36125*ep^3*mtt^3*mWW*s*t^4 - 16683*ep^4*mtt^3*mWW*s*t^4 + 1076*mtt^2*mWW^2*s*t^4 + 9636*ep*mtt^2*mWW^2*s*t^4 + 30032*ep^2*mtt^2*mWW^2*s*t^4 + 39120*ep^3*mtt^2*mWW^2*s*t^4 + 18152*ep^4*mtt^2*mWW^2*s*t^4 - 428*mtt*mWW^3*s*t^4 - 3887*ep*mtt*mWW^3*s*t^4 - 12285*ep^2*mtt*mWW^3*s*t^4 - 16197*ep^3*mtt*mWW^3*s*t^4 - 7587*ep^4*mtt*mWW^3*s*t^4 + 36*mWW^4*s*t^4 + 349*ep*mWW^4*s*t^4 + 1171*ep^2*mWW^4*s*t^4 + 1619*ep^3*mWW^4*s*t^4 + 785*ep^4*mWW^4*s*t^4 - 64*mtt^3*s^2*t^4 - 830*ep*mtt^3*s^2*t^4 - 3058*ep^2*mtt^3*s^2*t^4 - 4366*ep^3*mtt^3*s^2*t^4 - 2146*ep^4*mtt^3*s^2*t^4 + 284*mtt^2*mWW*s^2*t^4 + 2912*ep*mtt^2*mWW*s^2*t^4 + 9714*ep^2*mtt^2*mWW*s^2*t^4 + 13132*ep^3*mtt^2*mWW*s^2*t^4 + 6238*ep^4*mtt^2*mWW*s^2*t^4 - 340*mtt*mWW^2*s^2*t^4 - 3122*ep*mtt*mWW^2*s^2*t^4 - 9802*ep^2*mtt*mWW^2*s^2*t^4 - 12754*ep^3*mtt*mWW^2*s^2*t^4 - 5902*ep^4*mtt*mWW^2*s^2*t^4 + 120*mWW^3*s^2*t^4 + 1040*ep*mWW^3*s^2*t^4 + 3146*ep^2*mWW^3*s^2*t^4 + 3988*ep^3*mWW^3*s^2*t^4 + 1810*ep^4*mWW^3*s^2*t^4 - 80*mtt^2*s^3*t^4 - 488*ep*mtt^2*s^3*t^4 - 1096*ep^2*mtt^2*s^3*t^4 - 1072*ep^3*mtt^2*s^3*t^4 - 384*ep^4*mtt^2*s^3*t^4 + 64*mtt*mWW*s^3*t^4 + 416*ep*mtt*mWW*s^3*t^4 + 1008*ep^2*mtt*mWW*s^3*t^4 + 1072*ep^3*mtt*mWW*s^3*t^4 + 416*ep^4*mtt*mWW*s^3*t^4 - 24*ep*mWW^2*s^3*t^4 - 120*ep^2*mWW^2*s^3*t^4 - 192*ep^3*mWW^2*s^3*t^4 - 96*ep^4*mWW^2*s^3*t^4 + 66*mtt^4*t^5 + 575*ep*mtt^4*t^5 + 1749*ep^2*mtt^4*t^5 + 2225*ep^3*mtt^4*t^5 + 1009*ep^4*mtt^4*t^5 - 240*mtt^3*mWW*t^5 - 2108*ep*mtt^3*mWW*t^5 - 6454*ep^2*mtt^3*mWW*t^5 - 8264*ep^3*mtt^3*mWW*t^5 - 3774*ep^4*mtt^3*mWW*t^5 + 324*mtt^2*mWW^2*t^5 + 2874*ep*mtt^2*mWW^2*t^5 + 8868*ep^2*mtt^2*mWW^2*t^5 + 11442*ep^3*mtt^2*mWW^2*t^5 + 5268*ep^4*mtt^2*mWW^2*t^5 - 192*mtt*mWW^3*t^5 - 1724*ep*mtt*mWW^3*t^5 - 5370*ep^2*mtt*mWW^3*t^5 - 6992*ep^3*mtt*mWW^3*t^5 - 3250*ep^4*mtt*mWW^3*t^5 + 42*mWW^4*t^5 + 383*ep*mWW^4*t^5 + 1207*ep^2*mWW^4*t^5 + 1589*ep^3*mWW^4*t^5 + 747*ep^4*mWW^4*t^5 - 60*mtt^3*s*t^5 - 523*ep*mtt^3*s*t^5 - 1595*ep^2*mtt^3*s*t^5 - 2033*ep^3*mtt^3*s*t^5 - 925*ep^4*mtt^3*s*t^5 + 180*mtt^2*mWW*s*t^5 + 1574*ep*mtt^2*mWW*s*t^5 + 4806*ep^2*mtt^2*mWW*s*t^5 + 6130*ep^3*mtt^2*mWW*s*t^5 + 2790*ep^4*mtt^2*mWW*s*t^5 - 180*mtt*mWW^2*s*t^5 - 1579*ep*mtt*mWW^2*s*t^5 - 4827*ep^2*mtt*mWW^2*s*t^5 - 6161*ep^3*mtt*mWW^2*s*t^5 - 2805*ep^4*mtt*mWW^2*s*t^5 + 60*mWW^3*s*t^5 + 528*ep*mWW^3*s*t^5 + 1616*ep^2*mWW^3*s*t^5 + 2064*ep^3*mWW^3*s*t^5 + 940*ep^4*mWW^3*s*t^5 - 16*mtt^2*s^2*t^5 - 108*ep*mtt^2*s^2*t^5 - 272*ep^2*mtt^2*s^2*t^5 - 300*ep^3*mtt^2*s^2*t^5 - 120*ep^4*mtt^2*s^2*t^5 + 16*mtt*mWW*s^2*t^5 + 124*ep*mtt*mWW*s^2*t^5 + 352*ep^2*mtt*mWW*s^2*t^5 + 428*ep^3*mtt*mWW*s^2*t^5 + 184*ep^4*mtt*mWW*s^2*t^5 - 16*ep*mWW^2*s^2*t^5 - 80*ep^2*mWW^2*s^2*t^5 - 128*ep^3*mWW^2*s^2*t^5 - 64*ep^4*mWW^2*s^2*t^5 - 4*mtt^3*t^6 - 35*ep*mtt^3*t^6 - 107*ep^2*mtt^3*t^6 - 133*ep^3*mtt^3*t^6 - 57*ep^4*mtt^3*t^6 + 12*mtt^2*mWW*t^6 + 105*ep*mtt^2*mWW*t^6 + 321*ep^2*mtt^2*mWW*t^6 + 399*ep^3*mtt^2*mWW*t^6 + 171*ep^4*mtt^2*mWW*t^6 - 12*mtt*mWW^2*t^6 - 105*ep*mtt*mWW^2*t^6 - 321*ep^2*mtt*mWW^2*t^6 - 399*ep^3*mtt*mWW^2*t^6 - 171*ep^4*mtt*mWW^2*t^6 + 4*mWW^3*t^6 + 35*ep*mWW^3*t^6 + 107*ep^2*mWW^3*t^6 + 133*ep^3*mWW^3*t^6 + 57*ep^4*mWW^3*t^6 - 4*ep*mtt^2*s*t^6 - 20*ep^2*mtt^2*s*t^6 - 32*ep^3*mtt^2*s*t^6 - 16*ep^4*mtt^2*s*t^6 + 8*ep*mtt*mWW*s*t^6 + 40*ep^2*mtt*mWW*s*t^6 + 64*ep^3*mtt*mWW*s*t^6 + 32*ep^4*mtt*mWW*s*t^6 - 4*ep*mWW^2*s*t^6 - 20*ep^2*mWW^2*s*t^6 - 32*ep^3*mWW^2*s*t^6 - 16*ep^4*mWW^2*s*t^6)/(2*ep*(1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*ep*(13*mtt^9 + 137*ep*mtt^9 + 469*ep^2*mtt^9 + 659*ep^3*mtt^9 + 330*ep^4*mtt^9 - 58*mtt^8*mWW - 586*ep*mtt^8*mWW - 1978*ep^2*mtt^8*mWW - 2774*ep^3*mtt^8*mWW - 1396*ep^4*mtt^8*mWW + 95*mtt^7*mWW^2 + 923*ep*mtt^7*mWW^2 + 3087*ep^2*mtt^7*mWW^2 + 4353*ep^3*mtt^7*mWW^2 + 2222*ep^4*mtt^7*mWW^2 - 60*mtt^6*mWW^3 - 572*ep*mtt^6*mWW^3 - 1948*ep^2*mtt^6*mWW^3 - 2852*ep^3*mtt^6*mWW^3 - 1528*ep^4*mtt^6*mWW^3 - 5*mtt^5*mWW^4 - 17*ep*mtt^5*mWW^4 + 67*ep^2*mtt^5*mWW^4 + 293*ep^3*mtt^5*mWW^4 + 262*ep^4*mtt^5*mWW^4 + 22*mtt^4*mWW^5 + 166*ep*mtt^4*mWW^5 + 438*ep^2*mtt^4*mWW^5 + 474*ep^3*mtt^4*mWW^5 + 172*ep^4*mtt^4*mWW^5 - 7*mtt^3*mWW^6 - 51*ep*mtt^3*mWW^6 - 135*ep^2*mtt^3*mWW^6 - 153*ep^3*mtt^3*mWW^6 - 62*ep^4*mtt^3*mWW^6 - 68*mtt^8*s - 667*ep*mtt^8*s - 2197*ep^2*mtt^8*s - 3013*ep^3*mtt^8*s - 1487*ep^4*mtt^8*s + 250*mtt^7*mWW*s + 2381*ep*mtt^7*mWW*s + 7767*ep^2*mtt^7*mWW*s + 10659*ep^3*mtt^7*mWW*s + 5303*ep^4*mtt^7*mWW*s - 310*mtt^6*mWW^2*s - 2878*ep*mtt^6*mWW^2*s - 9372*ep^2*mtt^6*mWW^2*s - 13026*ep^3*mtt^6*mWW^2*s - 6638*ep^4*mtt^6*mWW^2*s + 100*mtt^5*mWW^3*s + 946*ep*mtt^5*mWW^3*s + 3294*ep^2*mtt^5*mWW^3*s + 5038*ep^3*mtt^5*mWW^3*s + 2878*ep^4*mtt^5*mWW^3*s + 80*mtt^4*mWW^4*s + 625*ep*mtt^4*mWW^4*s + 1635*ep^2*mtt^4*mWW^4*s + 1647*ep^3*mtt^4*mWW^4*s + 469*ep^4*mtt^4*mWW^4*s - 62*mtt^3*mWW^5*s - 479*ep*mtt^3*mWW^5*s - 1317*ep^2*mtt^3*mWW^5*s - 1521*ep^3*mtt^3*mWW^5*s - 613*ep^4*mtt^3*mWW^5*s + 10*mtt^2*mWW^6*s + 72*ep*mtt^2*mWW^6*s + 190*ep^2*mtt^2*mWW^6*s + 216*ep^3*mtt^2*mWW^6*s + 88*ep^4*mtt^2*mWW^6*s + 148*mtt^7*s^2 + 1310*ep*mtt^7*s^2 + 4040*ep^2*mtt^7*s^2 + 5286*ep^3*mtt^7*s^2 + 2528*ep^4*mtt^7*s^2 - 453*mtt^6*mWW*s^2 - 3874*ep*mtt^6*mWW*s^2 - 11738*ep^2*mtt^6*mWW*s^2 - 15266*ep^3*mtt^6*mWW*s^2 - 7341*ep^4*mtt^6*mWW*s^2 + 430*mtt^5*mWW^2*s^2 + 3492*ep*mtt^5*mWW^2*s^2 + 10322*ep^2*mtt^5*mWW^2*s^2 + 13408*ep^3*mtt^5*mWW^2*s^2 + 6612*ep^4*mtt^5*mWW^2*s^2 - 50*mtt^4*mWW^3*s^2 - 272*ep*mtt^4*mWW^3*s^2 - 680*ep^2*mtt^4*mWW^3*s^2 - 1096*ep^3*mtt^4*mWW^3*s^2 - 870*ep^4*mtt^4*mWW^3*s^2 - 120*mtt^3*mWW^4*s^2 - 998*ep*mtt^3*mWW^4*s^2 - 2880*ep^2*mtt^3*mWW^4*s^2 - 3422*ep^3*mtt^3*mWW^4*s^2 - 1380*ep^4*mtt^3*mWW^4*s^2 + 47*mtt^2*mWW^5*s^2 + 354*ep*mtt^2*mWW^5*s^2 + 962*ep^2*mtt^2*mWW^5*s^2 + 1114*ep^3*mtt^2*mWW^5*s^2 + 459*ep^4*mtt^2*mWW^5*s^2 - 2*mtt*mWW^6*s^2 - 12*ep*mtt*mWW^6*s^2 - 26*ep^2*mtt*mWW^6*s^2 - 24*ep^3*mtt*mWW^6*s^2 - 8*ep^4*mtt*mWW^6*s^2 - 206*mtt^6*s^3 - 1550*ep*mtt^6*s^3 - 4196*ep^2*mtt^6*s^3 - 4910*ep^3*mtt^6*s^3 - 2146*ep^4*mtt^6*s^3 + 546*mtt^5*mWW*s^3 + 3923*ep*mtt^5*mWW*s^3 + 10207*ep^2*mtt^5*mWW*s^3 + 11561*ep^3*mtt^5*mWW*s^3 + 4963*ep^4*mtt^5*mWW*s^3 - 432*mtt^4*mWW^2*s^3 - 2823*ep*mtt^4*mWW^2*s^3 - 6687*ep^2*mtt^4*mWW^2*s^3 - 6953*ep^3*mtt^4*mWW^2*s^3 - 2857*ep^4*mtt^4*mWW^2*s^3 + 40*mtt^3*mWW^3*s^3 + 13*ep*mtt^3*mWW^3*s^3 - 609*ep^2*mtt^3*mWW^3*s^3 - 1277*ep^3*mtt^3*mWW^3*s^3 - 639*ep^4*mtt^3*mWW^3*s^3 + 62*mtt^2*mWW^4*s^3 + 501*ep*mtt^2*mWW^4*s^3 + 1431*ep^2*mtt^2*mWW^4*s^3 + 1719*ep^3*mtt^2*mWW^4*s^3 + 727*ep^4*mtt^2*mWW^4*s^3 - 10*mtt*mWW^5*s^3 - 64*ep*mtt*mWW^5*s^3 - 146*ep^2*mtt*mWW^5*s^3 - 140*ep^3*mtt*mWW^5*s^3 - 48*ep^4*mtt*mWW^5*s^3 + 231*mtt^5*s^4 + 1501*ep*mtt^5*s^4 + 3491*ep^2*mtt^5*s^4 + 3451*ep^3*mtt^5*s^4 + 1254*ep^4*mtt^5*s^4 - 511*mtt^4*mWW*s^4 - 3234*ep*mtt^4*mWW*s^4 - 7294*ep^2*mtt^4*mWW*s^4 - 6946*ep^3*mtt^4*mWW*s^4 - 2423*ep^4*mtt^4*mWW*s^4 + 311*mtt^3*mWW^2*s^4 + 1849*ep*mtt^3*mWW^2*s^4 + 3849*ep^2*mtt^3*mWW^2*s^4 + 3283*ep^3*mtt^3*mWW^2*s^4 + 996*ep^4*mtt^3*mWW^2*s^4 - 13*mtt^2*mWW^3*s^4 + 4*ep*mtt^2*mWW^3*s^4 + 236*ep^2*mtt^2*mWW^3*s^4 + 488*ep^3*mtt^2*mWW^3*s^4 + 269*ep^4*mtt^2*mWW^3*s^4 - 18*mtt*mWW^4*s^4 - 120*ep*mtt*mWW^4*s^4 - 282*ep^2*mtt*mWW^4*s^4 - 276*ep^3*mtt*mWW^4*s^4 - 96*ep^4*mtt*mWW^4*s^4 - 190*mtt^4*s^5 - 1175*ep*mtt^4*s^5 - 2591*ep^2*mtt^4*s^5 - 2397*ep^3*mtt^4*s^5 - 791*ep^4*mtt^4*s^5 + 294*mtt^3*mWW*s^5 + 1806*ep*mtt^3*mWW*s^5 + 3952*ep^2*mtt^3*mWW*s^5 + 3622*ep^3*mtt^3*mWW*s^5 + 1182*ep^4*mtt^3*mWW*s^5 - 90*mtt^2*mWW^2*s^5 - 535*ep*mtt^2*mWW^2*s^5 - 1131*ep^2*mtt^2*mWW^2*s^5 - 997*ep^3*mtt^2*mWW^2*s^5 - 311*ep^4*mtt^2*mWW^2*s^5 - 14*mtt*mWW^3*s^5 - 96*ep*mtt*mWW^3*s^5 - 230*ep^2*mtt*mWW^3*s^5 - 228*ep^3*mtt*mWW^3*s^5 - 80*ep^4*mtt*mWW^3*s^5 + 88*mtt^3*s^6 + 540*ep*mtt^3*s^6 + 1192*ep^2*mtt^3*s^6 + 1116*ep^3*mtt^3*s^6 + 376*ep^4*mtt^3*s^6 - 68*mtt^2*mWW*s^6 - 416*ep*mtt^2*mWW*s^6 - 916*ep^2*mtt^2*mWW*s^6 - 856*ep^3*mtt^2*mWW*s^6 - 288*ep^4*mtt^2*mWW*s^6 - 4*mtt*mWW^2*s^6 - 28*ep*mtt*mWW^2*s^6 - 68*ep^2*mtt*mWW^2*s^6 - 68*ep^3*mtt*mWW^2*s^6 - 24*ep^4*mtt*mWW^2*s^6 - 16*mtt^2*s^7 - 96*ep*mtt^2*s^7 - 208*ep^2*mtt^2*s^7 - 192*ep^3*mtt^2*s^7 - 64*ep^4*mtt^2*s^7 - 37*mtt^8*t - 436*ep*mtt^8*t - 1558*ep^2*mtt^8*t - 2232*ep^3*mtt^8*t - 1129*ep^4*mtt^8*t + 194*mtt^7*mWW*t + 2071*ep*mtt^7*mWW*t + 7127*ep^2*mtt^7*mWW*t + 10045*ep^3*mtt^7*mWW*t + 5051*ep^4*mtt^7*mWW*t - 383*mtt^6*mWW^2*t - 3755*ep*mtt^6*mWW^2*t - 12481*ep^2*mtt^6*mWW^2*t - 17357*ep^3*mtt^6*mWW^2*t - 8712*ep^4*mtt^6*mWW^2*t + 332*mtt^5*mWW^3*t + 3030*ep*mtt^5*mWW^3*t + 9814*ep^2*mtt^5*mWW^3*t + 13618*ep^3*mtt^5*mWW^3*t + 6918*ep^4*mtt^5*mWW^3*t - 83*mtt^4*mWW^4*t - 730*ep*mtt^4*mWW^4*t - 2456*ep^2*mtt^4*mWW^4*t - 3682*ep^3*mtt^4*mWW^4*t - 2057*ep^4*mtt^4*mWW^4*t - 46*mtt^3*mWW^5*t - 349*ep*mtt^3*mWW^5*t - 893*ep^2*mtt^3*mWW^5*t - 895*ep^3*mtt^3*mWW^5*t - 273*ep^4*mtt^3*mWW^5*t + 23*mtt^2*mWW^6*t + 169*ep*mtt^2*mWW^6*t + 447*ep^2*mtt^2*mWW^6*t + 503*ep^3*mtt^2*mWW^6*t + 202*ep^4*mtt^2*mWW^6*t + 145*mtt^7*s*t + 1540*ep*mtt^7*s*t + 5228*ep^2*mtt^7*s*t + 7256*ep^3*mtt^7*s*t + 3607*ep^4*mtt^7*s*t - 641*mtt^6*mWW*s*t - 6279*ep*mtt^6*mWW*s*t - 20567*ep^2*mtt^6*mWW*s*t - 28061*ep^3*mtt^6*mWW*s*t - 13860*ep^4*mtt^6*mWW*s*t + 994*mtt^5*mWW^2*s*t + 9122*ep*mtt^5*mWW^2*s*t + 29020*ep^2*mtt^5*mWW^2*s*t + 39170*ep^3*mtt^5*mWW^2*s*t + 19382*ep^4*mtt^5*mWW^2*s*t - 562*mtt^4*mWW^3*s*t - 4914*ep*mtt^4*mWW^3*s*t - 15466*ep^2*mtt^4*mWW^3*s*t - 21174*ep^3*mtt^4*mWW^3*s*t - 10844*ep^4*mtt^4*mWW^3*s*t - 43*mtt^3*mWW^4*s*t - 300*ep*mtt^3*mWW^4*s*t - 472*ep^2*mtt^3*mWW^4*s*t + 272*ep^3*mtt^3*mWW^4*s*t + 735*ep^4*mtt^3*mWW^4*s*t + 131*mtt^2*mWW^5*s*t + 1009*ep*mtt^2*mWW^5*s*t + 2729*ep^2*mtt^2*mWW^5*s*t + 3067*ep^3*mtt^2*mWW^5*s*t + 1192*ep^4*mtt^2*mWW^5*s*t - 24*mtt*mWW^6*s*t - 178*ep*mtt*mWW^6*s*t - 472*ep^2*mtt*mWW^6*s*t - 530*ep^3*mtt*mWW^6*s*t - 212*ep^4*mtt*mWW^6*s*t - 266*mtt^6*s^2*t - 2270*ep*mtt^6*s^2*t - 6714*ep^2*mtt^6*s^2*t - 8430*ep^3*mtt^6*s^2*t - 3920*ep^4*mtt^6*s^2*t + 925*mtt^5*mWW*s^2*t + 7527*ep*mtt^5*mWW*s^2*t + 21613*ep^2*mtt^5*mWW*s^2*t + 26649*ep^3*mtt^5*mWW*s^2*t + 12302*ep^4*mtt^5*mWW*s^2*t - 1042*mtt^4*mWW^2*s^2*t - 8059*ep*mtt^4*mWW^2*s^2*t - 22381*ep^2*mtt^4*mWW^2*s^2*t - 27113*ep^3*mtt^4*mWW^2*s^2*t - 12549*ep^4*mtt^4*mWW^2*s^2*t + 298*mtt^3*mWW^3*s^2*t + 2047*ep*mtt^3*mWW^3*s^2*t + 5243*ep^2*mtt^3*mWW^3*s^2*t + 6257*ep^3*mtt^3*mWW^3*s^2*t + 3171*ep^4*mtt^3*mWW^3*s^2*t + 162*mtt^2*mWW^4*s^2*t + 1341*ep*mtt^2*mWW^4*s^2*t + 3817*ep^2*mtt^2*mWW^4*s^2*t + 4423*ep^3*mtt^2*mWW^4*s^2*t + 1713*ep^4*mtt^2*mWW^4*s^2*t - 79*mtt*mWW^5*s^2*t - 602*ep*mtt*mWW^5*s^2*t - 1620*ep^2*mtt*mWW^5*s^2*t - 1830*ep^3*mtt*mWW^5*s^2*t - 733*ep^4*mtt*mWW^5*s^2*t + 2*mWW^6*s^2*t + 16*ep*mWW^6*s^2*t + 42*ep^2*mWW^6*s^2*t + 44*ep^3*mWW^6*s^2*t + 16*ep^4*mWW^6*s^2*t + 409*mtt^5*s^3*t + 2669*ep*mtt^5*s^3*t + 6173*ep^2*mtt^5*s^3*t + 6039*ep^3*mtt^5*s^3*t + 2198*ep^4*mtt^5*s^3*t - 1017*mtt^4*mWW*s^3*t - 6481*ep*mtt^4*mWW*s^3*t - 14589*ep^2*mtt^4*mWW*s^3*t - 13843*ep^3*mtt^4*mWW*s^3*t - 4910*ep^4*mtt^4*mWW*s^3*t + 739*mtt^3*mWW^2*s^3*t + 4418*ep*mtt^3*mWW^2*s^3*t + 9162*ep^2*mtt^3*mWW^2*s^3*t + 7822*ep^3*mtt^3*mWW^2*s^3*t + 2507*ep^4*mtt^3*mWW^2*s^3*t - 57*mtt^2*mWW^3*s^3*t - 13*ep*mtt^2*mWW^3*s^3*t + 909*ep^2*mtt^2*mWW^3*s^3*t + 1901*ep^3*mtt^2*mWW^3*s^3*t + 988*ep^4*mtt^2*mWW^3*s^3*t - 80*mtt*mWW^4*s^3*t - 641*ep*mtt*mWW^4*s^3*t - 1781*ep^2*mtt*mWW^4*s^3*t - 2051*ep^3*mtt*mWW^4*s^3*t - 831*ep^4*mtt*mWW^4*s^3*t + 6*mWW^5*s^3*t + 48*ep*mWW^5*s^3*t + 126*ep^2*mWW^5*s^3*t + 132*ep^3*mWW^5*s^3*t + 48*ep^4*mWW^5*s^3*t - 487*mtt^4*s^4*t - 2936*ep*mtt^4*s^4*t - 6246*ep^2*mtt^4*s^4*t - 5496*ep^3*mtt^4*s^4*t - 1699*ep^4*mtt^4*s^4*t + 801*mtt^3*mWW*s^4*t + 4708*ep*mtt^3*mWW*s^4*t + 9680*ep^2*mtt^3*mWW*s^4*t + 8116*ep^3*mtt^3*mWW*s^4*t + 2343*ep^4*mtt^3*mWW*s^4*t - 295*mtt^2*mWW^2*s^4*t - 1560*ep*mtt^2*mWW^2*s^4*t - 2736*ep^2*mtt^2*mWW^2*s^4*t - 1732*ep^3*mtt^2*mWW^2*s^4*t - 261*ep^4*mtt^2*mWW^2*s^4*t - 25*mtt*mWW^3*s^4*t - 260*ep*mtt*mWW^3*s^4*t - 824*ep^2*mtt*mWW^3*s^4*t - 1020*ep^3*mtt*mWW^3*s^4*t - 431*ep^4*mtt*mWW^3*s^4*t + 6*mWW^4*s^4*t + 48*ep*mWW^4*s^4*t + 126*ep^2*mWW^4*s^4*t + 132*ep^3*mWW^4*s^4*t + 48*ep^4*mWW^4*s^4*t + 308*mtt^3*s^5*t + 1861*ep*mtt^3*s^5*t + 4037*ep^2*mtt^3*s^5*t + 3707*ep^3*mtt^3*s^5*t + 1223*ep^4*mtt^3*s^5*t - 270*mtt^2*mWW*s^5*t - 1590*ep*mtt^2*mWW*s^5*t - 3352*ep^2*mtt^2*mWW*s^5*t - 2982*ep^3*mtt^2*mWW*s^5*t - 950*ep^4*mtt^2*mWW*s^5*t + 8*mtt*mWW^2*s^5*t + ep*mtt*mWW^2*s^5*t - 103*ep^2*mtt*mWW^2*s^5*t - 193*ep^3*mtt*mWW^2*s^5*t - 97*ep^4*mtt*mWW^2*s^5*t + 2*mWW^3*s^5*t + 16*ep*mWW^3*s^5*t + 42*ep^2*mWW^3*s^5*t + 44*ep^3*mWW^3*s^5*t + 16*ep^4*mWW^3*s^5*t - 72*mtt^2*s^6*t - 428*ep*mtt^2*s^6*t - 920*ep^2*mtt^2*s^6*t - 844*ep^3*mtt^2*s^6*t - 280*ep^4*mtt^2*s^6*t + 8*mtt*mWW*s^6*t + 44*ep*mtt*mWW*s^6*t + 88*ep^2*mtt*mWW*s^6*t + 76*ep^3*mtt*mWW*s^6*t + 24*ep^4*mtt*mWW*s^6*t + 6*mtt^7*t^2 + 273*ep*mtt^7*t^2 + 1253*ep^2*mtt^7*t^2 + 1999*ep^3*mtt^7*t^2 + 1077*ep^4*mtt^7*t^2 - 134*mtt^6*mWW*t^2 - 1903*ep*mtt^6*mWW*t^2 - 7231*ep^2*mtt^6*mWW*t^2 - 10673*ep^3*mtt^6*mWW*t^2 - 5515*ep^4*mtt^6*mWW*t^2 + 447*mtt^5*mWW^2*t^2 + 4669*ep*mtt^5*mWW^2*t^2 + 15833*ep^2*mtt^5*mWW^2*t^2 + 22075*ep^3*mtt^5*mWW^2*t^2 + 11040*ep^4*mtt^5*mWW^2*t^2 - 572*mtt^4*mWW^3*t^2 - 5134*ep*mtt^4*mWW^3*t^2 - 16154*ep^2*mtt^4*mWW^3*t^2 - 21630*ep^3*mtt^4*mWW^3*t^2 - 10582*ep^4*mtt^4*mWW^3*t^2 + 284*mtt^3*mWW^4*t^2 + 2323*ep*mtt^3*mWW^4*t^2 + 6979*ep^2*mtt^3*mWW^4*t^2 + 9185*ep^3*mtt^3*mWW^4*t^2 + 4501*ep^4*mtt^3*mWW^4*t^2 - 6*mtt^2*mWW^5*t^2 - 43*ep*mtt^2*mWW^5*t^2 - 191*ep^2*mtt^2*mWW^5*t^2 - 409*ep^3*mtt^2*mWW^5*t^2 - 303*ep^4*mtt^2*mWW^5*t^2 - 25*mtt*mWW^6*t^2 - 185*ep*mtt*mWW^6*t^2 - 489*ep^2*mtt*mWW^6*t^2 - 547*ep^3*mtt*mWW^6*t^2 - 218*ep^4*mtt*mWW^6*t^2 + 45*mtt^6*s*t^2 - 15*ep*mtt^6*s*t^2 - 755*ep^2*mtt^6*s*t^2 - 1589*ep^3*mtt^6*s*t^2 - 1006*ep^4*mtt^6*s*t^2 + 137*mtt^5*mWW*s*t^2 + 2146*ep*mtt^5*mWW*s*t^2 + 8118*ep^2*mtt^5*mWW*s*t^2 + 11842*ep^3*mtt^5*mWW*s*t^2 + 6213*ep^4*mtt^5*mWW*s*t^2 - 664*mtt^4*mWW^2*s*t^2 - 6225*ep*mtt^4*mWW^2*s*t^2 - 19521*ep^2*mtt^4*mWW^2*s*t^2 - 25715*ep^3*mtt^4*mWW^2*s*t^2 - 12547*ep^4*mtt^4*mWW^2*s*t^2 + 714*mtt^3*mWW^3*s*t^2 + 5905*ep*mtt^3*mWW^3*s*t^2 + 17295*ep^2*mtt^3*mWW^3*s*t^2 + 21871*ep^3*mtt^3*mWW^3*s*t^2 + 10383*ep^4*mtt^3*mWW^3*s*t^2 - 195*mtt^2*mWW^4*s*t^2 - 1538*ep*mtt^2*mWW^4*s*t^2 - 4442*ep^2*mtt^2*mWW^4*s*t^2 - 5706*ep^3*mtt^2*mWW^4*s*t^2 - 2823*ep^4*mtt^2*mWW^4*s*t^2 - 51*mtt*mWW^5*s*t^2 - 379*ep*mtt*mWW^5*s*t^2 - 977*ep^2*mtt*mWW^5*s*t^2 - 1017*ep^3*mtt*mWW^5*s*t^2 - 344*ep^4*mtt*mWW^5*s*t^2 + 14*mWW^6*s*t^2 + 106*ep*mWW^6*s*t^2 + 282*ep^2*mWW^6*s*t^2 + 314*ep^3*mWW^6*s*t^2 + 124*ep^4*mWW^6*s*t^2 - 38*mtt^5*s^2*t^2 - 546*ep*mtt^5*s^2*t^2 - 2288*ep^2*mtt^5*s^2*t^2 - 3606*ep^3*mtt^5*s^2*t^2 - 1826*ep^4*mtt^5*s^2*t^2 - 71*mtt^4*mWW*s^2*t^2 + 329*ep*mtt^4*mWW*s^2*t^2 + 3469*ep^2*mtt^4*mWW*s^2*t^2 + 6955*ep^3*mtt^4*mWW*s^2*t^2 + 3838*ep^4*mtt^4*mWW*s^2*t^2 + 285*mtt^3*mWW^2*s^2*t^2 + 1132*ep*mtt^3*mWW^2*s^2*t^2 + 154*ep^2*mtt^3*mWW^2*s^2*t^2 - 2996*ep^3*mtt^3*mWW^2*s^2*t^2 - 2183*ep^4*mtt^3*mWW^2*s^2*t^2 - 181*mtt^2*mWW^3*s^2*t^2 - 891*ep*mtt^2*mWW^3*s^2*t^2 - 1105*ep^2*mtt^2*mWW^3*s^2*t^2 + 51*ep^3*mtt^2*mWW^3*s^2*t^2 + 350*ep^4*mtt^2*mWW^3*s^2*t^2 - 19*mtt*mWW^4*s^2*t^2 - 196*ep*mtt*mWW^4*s^2*t^2 - 672*ep^2*mtt*mWW^4*s^2*t^2 - 884*ep^3*mtt*mWW^4*s^2*t^2 - 365*ep^4*mtt*mWW^4*s^2*t^2 + 24*mWW^5*s^2*t^2 + 172*ep*mWW^5*s^2*t^2 + 442*ep^2*mWW^5*s^2*t^2 + 480*ep^3*mWW^5*s^2*t^2 + 186*ep^4*mWW^5*s^2*t^2 - 235*mtt^4*s^3*t^2 - 905*ep*mtt^4*s^3*t^2 - 351*ep^2*mtt^4*s^3*t^2 + 1805*ep^3*mtt^4*s^3*t^2 + 1558*ep^4*mtt^4*s^3*t^2 + 363*mtt^3*mWW*s^3*t^2 + 877*ep*mtt^3*mWW*s^3*t^2 - 2137*ep^2*mtt^3*mWW*s^3*t^2 - 7197*ep^3*mtt^3*mWW*s^3*t^2 - 4714*ep^4*mtt^3*mWW*s^3*t^2 - 105*mtt^2*mWW^2*s^3*t^2 + 443*ep*mtt^2*mWW^2*s^3*t^2 + 4187*ep^2*mtt^2*mWW^2*s^3*t^2 + 7921*ep^3*mtt^2*mWW^2*s^3*t^2 + 4402*ep^4*mtt^2*mWW^2*s^3*t^2 - 43*mtt*mWW^3*s^3*t^2 - 553*ep*mtt*mWW^3*s^3*t^2 - 2039*ep^2*mtt*mWW^3*s^3*t^2 - 2879*ep^3*mtt*mWW^3*s^3*t^2 - 1374*ep^4*mtt*mWW^3*s^3*t^2 + 20*mWW^4*s^3*t^2 + 138*ep*mWW^4*s^3*t^2 + 340*ep^2*mWW^4*s^3*t^2 + 350*ep^3*mWW^4*s^3*t^2 + 128*ep^4*mWW^4*s^3*t^2 + 350*mtt^3*s^4*t^2 + 1953*ep*mtt^3*s^4*t^2 + 3777*ep^2*mtt^3*s^4*t^2 + 2899*ep^3*mtt^3*s^4*t^2 + 701*ep^4*mtt^3*s^4*t^2 - 306*mtt^2*mWW*s^4*t^2 - 1470*ep*mtt^2*mWW*s^4*t^2 - 2146*ep^2*mtt^2*mWW*s^4*t^2 - 718*ep^3*mtt^2*mWW*s^4*t^2 + 312*ep^4*mtt^2*mWW*s^4*t^2 - 6*mtt*mWW^2*s^4*t^2 - 263*ep*mtt*mWW^2*s^4*t^2 - 1167*ep^2*mtt*mWW^2*s^4*t^2 - 1757*ep^3*mtt*mWW^2*s^4*t^2 - 871*ep^4*mtt*mWW^2*s^4*t^2 + 10*mWW^3*s^4*t^2 + 68*ep*mWW^3*s^4*t^2 + 160*ep^2*mWW^3*s^4*t^2 + 152*ep^3*mWW^3*s^4*t^2 + 50*ep^4*mWW^3*s^4*t^2 - 128*mtt^2*s^5*t^2 - 760*ep*mtt^2*s^5*t^2 - 1636*ep^2*mtt^2*s^5*t^2 - 1508*ep^3*mtt^2*s^5*t^2 - 504*ep^4*mtt^2*s^5*t^2 + 32*mtt*mWW*s^5*t^2 + 188*ep*mtt*mWW*s^5*t^2 + 408*ep^2*mtt*mWW*s^5*t^2 + 388*ep^3*mtt*mWW*s^5*t^2 + 136*ep^4*mtt*mWW*s^5*t^2 - 4*ep*mWW^2*s^5*t^2 - 20*ep^2*mWW^2*s^5*t^2 - 32*ep^3*mWW^2*s^5*t^2 - 16*ep^4*mWW^2*s^5*t^2 + 76*mtt^6*t^3 + 444*ep*mtt^6*t^3 + 950*ep^2*mtt^6*t^3 + 868*ep^3*mtt^6*t^3 + 270*ep^4*mtt^6*t^3 - 190*mtt^5*mWW*t^3 - 924*ep*mtt^5*mWW*t^3 - 1484*ep^2*mtt^5*mWW*t^3 - 744*ep^3*mtt^5*mWW*t^3 + 102*ep^4*mtt^5*mWW*t^3 + 25*mtt^4*mWW^2*t^3 - 562*ep*mtt^4*mWW^2*t^3 - 3088*ep^2*mtt^4*mWW^2*t^3 - 5174*ep^3*mtt^4*mWW^2*t^3 - 2897*ep^4*mtt^4*mWW^2*t^3 + 296*mtt^3*mWW^3*t^3 + 2723*ep*mtt^3*mWW^3*t^3 + 8491*ep^2*mtt^3*mWW^3*t^3 + 11109*ep^3*mtt^3*mWW^3*t^3 + 5301*ep^4*mtt^3*mWW^3*t^3 - 278*mtt^2*mWW^4*t^3 - 2217*ep*mtt^2*mWW^4*t^3 - 6355*ep^2*mtt^2*mWW^4*t^3 - 7863*ep^3*mtt^2*mWW^4*t^3 - 3591*ep^4*mtt^2*mWW^4*t^3 + 62*mtt*mWW^5*t^3 + 469*ep*mtt*mWW^5*t^3 + 1309*ep^2*mtt*mWW^5*t^3 + 1607*ep^3*mtt*mWW^5*t^3 + 737*ep^4*mtt*mWW^5*t^3 + 9*mWW^6*t^3 + 67*ep*mWW^6*t^3 + 177*ep^2*mWW^6*t^3 + 197*ep^3*mWW^6*t^3 + 78*ep^4*mWW^6*t^3 - 285*mtt^5*s*t^3 - 2189*ep*mtt^5*s*t^3 - 6181*ep^2*mtt^5*s*t^3 - 7535*ep^3*mtt^5*s*t^3 - 3306*ep^4*mtt^5*s*t^3 + 749*mtt^4*mWW*s*t^3 + 5846*ep*mtt^4*mWW*s*t^3 + 16820*ep^2*mtt^4*mWW*s*t^3 + 20862*ep^3*mtt^4*mWW*s*t^3 + 9267*ep^4*mtt^4*mWW*s*t^3 - 539*mtt^3*mWW^2*s*t^3 - 4418*ep*mtt^3*mWW^2*s*t^3 - 13414*ep^2*mtt^3*mWW^2*s*t^3 - 17418*ep^3*mtt^3*mWW^2*s*t^3 - 7971*ep^4*mtt^3*mWW^2*s*t^3 - 47*mtt^2*mWW^3*s*t^3 - 97*ep*mtt^2*mWW^3*s*t^3 + 657*ep^2*mtt^2*mWW^3*s*t^3 + 1861*ep^3*mtt^2*mWW^3*s*t^3 + 1130*ep^4*mtt^2*mWW^3*s*t^3 + 140*mtt*mWW^4*s*t^3 + 1009*ep*mtt*mWW^4*s*t^3 + 2553*ep^2*mtt*mWW^4*s*t^3 + 2759*ep^3*mtt*mWW^4*s*t^3 + 1115*ep^4*mtt*mWW^4*s*t^3 - 18*mWW^5*s*t^3 - 151*ep*mWW^5*s*t^3 - 435*ep^2*mWW^5*s*t^3 - 529*ep^3*mWW^5*s*t^3 - 235*ep^4*mWW^5*s*t^3 + 224*mtt^4*s^2*t^3 + 2190*ep*mtt^4*s^2*t^3 + 7244*ep^2*mtt^4*s^2*t^3 + 9850*ep^3*mtt^4*s^2*t^3 + 4692*ep^4*mtt^4*s^2*t^3 - 613*mtt^3*mWW*s^2*t^3 - 5981*ep*mtt^3*mWW*s^2*t^3 - 19749*ep^2*mtt^3*mWW*s^2*t^3 - 26799*ep^3*mtt^3*mWW*s^2*t^3 - 12746*ep^4*mtt^3*mWW*s^2*t^3 + 549*mtt^2*mWW^2*s^2*t^3 + 5411*ep*mtt^2*mWW^2*s^2*t^3 + 17963*ep^2*mtt^2*mWW^2*s^2*t^3 + 24429*ep^3*mtt^2*mWW^2*s^2*t^3 + 11632*ep^4*mtt^2*mWW^2*s^2*t^3 - 171*mtt*mWW^3*s^2*t^3 - 1743*ep*mtt*mWW^3*s^2*t^3 - 5895*ep^2*mtt*mWW^3*s^2*t^3 - 8093*ep^3*mtt*mWW^3*s^2*t^3 - 3874*ep^4*mtt*mWW^3*s^2*t^3 + 11*mWW^4*s^2*t^3 + 123*ep*mWW^4*s^2*t^3 + 437*ep^2*mWW^4*s^2*t^3 + 613*ep^3*mWW^4*s^2*t^3 + 296*ep^4*mWW^4*s^2*t^3 + 100*mtt^3*s^3*t^3 + 250*ep*mtt^3*s^3*t^3 - 482*ep^2*mtt^3*s^3*t^3 - 1730*ep^3*mtt^3*s^3*t^3 - 1154*ep^4*mtt^3*s^3*t^3 + 8*mtt^2*mWW*s^3*t^3 + 889*ep*mtt^2*mWW*s^3*t^3 + 4323*ep^2*mtt^2*mWW*s^3*t^3 + 6943*ep^3*mtt^2*mWW*s^3*t^3 + 3629*ep^4*mtt^2*mWW*s^3*t^3 - 132*mtt*mWW^2*s^3*t^3 - 1388*ep*mtt*mWW^2*s^3*t^3 - 4664*ep^2*mtt*mWW^2*s^3*t^3 - 6308*ep^3*mtt*mWW^2*s^3*t^3 - 2988*ep^4*mtt*mWW^2*s^3*t^3 + 40*mWW^3*s^3*t^3 + 345*ep*mWW^3*s^3*t^3 + 1031*ep^2*mWW^3*s^3*t^3 + 1287*ep^3*mWW^3*s^3*t^3 + 577*ep^4*mWW^3*s^3*t^3 - 112*mtt^2*s^4*t^3 - 672*ep*mtt^2*s^4*t^3 - 1468*ep^2*mtt^2*s^4*t^3 - 1380*ep^3*mtt^2*s^4*t^3 - 472*ep^4*mtt^2*s^4*t^3 + 48*mtt*mWW*s^4*t^3 + 300*ep*mtt*mWW*s^4*t^3 + 696*ep^2*mtt*mWW*s^4*t^3 + 708*ep^3*mtt*mWW*s^4*t^3 + 264*ep^4*mtt*mWW*s^4*t^3 - 12*ep*mWW^2*s^4*t^3 - 60*ep^2*mWW^2*s^4*t^3 - 96*ep^3*mWW^2*s^4*t^3 - 48*ep^4*mWW^2*s^4*t^3 - 89*mtt^5*t^4 - 665*ep*mtt^5*t^4 - 1823*ep^2*mtt^5*t^4 - 2163*ep^3*mtt^5*t^4 - 932*ep^4*mtt^5*t^4 + 302*mtt^4*mWW*t^4 + 2254*ep*mtt^4*mWW*t^4 + 6196*ep^2*mtt^4*mWW*t^4 + 7386*ep^3*mtt^4*mWW*t^4 + 3198*ep^4*mtt^4*mWW*t^4 - 340*mtt^3*mWW^2*t^4 - 2529*ep*mtt^3*mWW^2*t^4 - 6987*ep^2*mtt^3*mWW^2*t^4 - 8403*ep^3*mtt^3*mWW^2*t^4 - 3669*ep^4*mtt^3*mWW^2*t^4 + 98*mtt^2*mWW^3*t^4 + 713*ep*mtt^2*mWW^3*t^4 + 2015*ep^2*mtt^2*mWW^3*t^4 + 2523*ep^3*mtt^2*mWW^3*t^4 + 1139*ep^4*mtt^2*mWW^3*t^4 + 61*mtt*mWW^4*t^4 + 470*ep*mtt*mWW^4*t^4 + 1262*ep^2*mtt*mWW^4*t^4 + 1434*ep^3*mtt*mWW^4*t^4 + 597*ep^4*mtt*mWW^4*t^4 - 32*mWW^5*t^4 - 243*ep*mWW^5*t^4 - 663*ep^2*mWW^5*t^4 - 777*ep^3*mWW^5*t^4 - 333*ep^4*mWW^5*t^4 + 195*mtt^4*s*t^4 + 1598*ep*mtt^4*s*t^4 + 4700*ep^2*mtt^4*s*t^4 + 5878*ep^3*mtt^4*s*t^4 + 2637*ep^4*mtt^4*s*t^4 - 589*mtt^3*mWW*s*t^4 - 4871*ep*mtt^3*mWW*s*t^4 - 14435*ep^2*mtt^3*mWW*s*t^4 - 18169*ep^3*mtt^3*mWW*s*t^4 - 8200*ep^4*mtt^3*mWW*s*t^4 + 611*mtt^2*mWW^2*s*t^4 + 5152*ep*mtt^2*mWW^2*s*t^4 + 15496*ep^2*mtt^2*mWW^2*s*t^4 + 19732*ep^3*mtt^2*mWW^2*s*t^4 + 8993*ep^4*mtt^2*mWW^2*s*t^4 - 235*mtt*mWW^3*s*t^4 - 2083*ep*mtt*mWW^3*s*t^4 - 6487*ep^2*mtt*mWW^3*s*t^4 - 8469*ep^3*mtt*mWW^3*s*t^4 - 3934*ep^4*mtt*mWW^3*s*t^4 + 18*mWW^4*s*t^4 + 204*ep*mWW^4*s*t^4 + 726*ep^2*mWW^4*s*t^4 + 1028*ep^3*mWW^4*s*t^4 + 504*ep^4*mWW^4*s*t^4 - 60*mtt^3*s^2*t^4 - 632*ep*mtt^3*s^2*t^4 - 2158*ep^2*mtt^3*s^2*t^4 - 2972*ep^3*mtt^3*s^2*t^4 - 1426*ep^4*mtt^3*s^2*t^4 + 200*mtt^2*mWW*s^2*t^4 + 1911*ep*mtt^2*mWW*s^2*t^4 + 6177*ep^2*mtt^2*mWW*s^2*t^4 + 8213*ep^3*mtt^2*mWW*s^2*t^4 + 3851*ep^4*mtt^2*mWW*s^2*t^4 - 200*mtt*mWW^2*s^2*t^4 - 1798*ep*mtt*mWW^2*s^2*t^4 - 5588*ep^2*mtt*mWW^2*s^2*t^4 - 7230*ep^3*mtt*mWW^2*s^2*t^4 - 3328*ep^4*mtt*mWW^2*s^2*t^4 + 60*mWW^3*s^2*t^4 + 519*ep*mWW^3*s^2*t^4 + 1569*ep^2*mWW^3*s^2*t^4 + 1989*ep^3*mWW^3*s^2*t^4 + 903*ep^4*mWW^3*s^2*t^4 - 48*mtt^2*s^3*t^4 - 296*ep*mtt^2*s^3*t^4 - 668*ep^2*mtt^2*s^3*t^4 - 652*ep^3*mtt^2*s^3*t^4 - 232*ep^4*mtt^2*s^3*t^4 + 32*mtt*mWW*s^3*t^4 + 212*ep*mtt*mWW*s^3*t^4 + 520*ep^2*mtt*mWW*s^3*t^4 + 556*ep^3*mtt*mWW*s^3*t^4 + 216*ep^4*mtt*mWW*s^3*t^4 - 12*ep*mWW^2*s^3*t^4 - 60*ep^2*mWW^2*s^3*t^4 - 96*ep^3*mWW^2*s^3*t^4 - 48*ep^4*mWW^2*s^3*t^4 + 33*mtt^4*t^5 + 264*ep*mtt^4*t^5 + 760*ep^2*mtt^4*t^5 + 932*ep^3*mtt^4*t^5 + 411*ep^4*mtt^4*t^5 - 120*mtt^3*mWW*t^5 - 963*ep*mtt^3*mWW*t^5 - 2783*ep^2*mtt^3*mWW*t^5 - 3429*ep^3*mtt^3*mWW*t^5 - 1521*ep^4*mtt^3*mWW*t^5 + 162*mtt^2*mWW^2*t^5 + 1305*ep*mtt^2*mWW^2*t^5 + 3789*ep^2*mtt^2*mWW^2*t^5 + 4695*ep^3*mtt^2*mWW^2*t^5 + 2097*ep^4*mtt^2*mWW^2*t^5 - 96*mtt*mWW^3*t^5 - 777*ep*mtt*mWW^3*t^5 - 2269*ep^2*mtt*mWW^3*t^5 - 2831*ep^3*mtt*mWW^3*t^5 - 1275*ep^4*mtt*mWW^3*t^5 + 21*mWW^4*t^5 + 171*ep*mWW^4*t^5 + 503*ep^2*mWW^4*t^5 + 633*ep^3*mWW^4*t^5 + 288*ep^4*mWW^4*t^5 - 32*mtt^3*s*t^5 - 267*ep*mtt^3*s*t^5 - 795*ep^2*mtt^3*s*t^5 - 997*ep^3*mtt^3*s*t^5 - 445*ep^4*mtt^3*s*t^5 + 94*mtt^2*mWW*s*t^5 + 777*ep*mtt^2*mWW*s*t^5 + 2297*ep^2*mtt^2*mWW*s*t^5 + 2867*ep^3*mtt^2*mWW*s*t^5 + 1277*ep^4*mtt^2*mWW*s*t^5 - 92*mtt*mWW^2*s*t^5 - 753*ep*mtt*mWW^2*s*t^5 - 2209*ep^2*mtt*mWW^2*s*t^5 - 2743*ep^3*mtt*mWW^2*s*t^5 - 1219*ep^4*mtt*mWW^2*s*t^5 + 30*mWW^3*s*t^5 + 243*ep*mWW^3*s*t^5 + 707*ep^2*mWW^3*s*t^5 + 873*ep^3*mWW^3*s*t^5 + 387*ep^4*mWW^3*s*t^5 - 8*mtt^2*s^2*t^5 - 52*ep*mtt^2*s^2*t^5 - 124*ep^2*mtt^2*s^2*t^5 - 128*ep^3*mtt^2*s^2*t^5 - 48*ep^4*mtt^2*s^2*t^5 + 8*mtt*mWW*s^2*t^5 + 56*ep*mtt*mWW*s^2*t^5 + 144*ep^2*mtt*mWW*s^2*t^5 + 160*ep^3*mtt*mWW*s^2*t^5 + 64*ep^4*mtt*mWW*s^2*t^5 - 4*ep*mWW^2*s^2*t^5 - 20*ep^2*mWW^2*s^2*t^5 - 32*ep^3*mWW^2*s^2*t^5 - 16*ep^4*mWW^2*s^2*t^5 - 2*mtt^3*t^6 - 17*ep*mtt^3*t^6 - 51*ep^2*mtt^3*t^6 - 63*ep^3*mtt^3*t^6 - 27*ep^4*mtt^3*t^6 + 6*mtt^2*mWW*t^6 + 51*ep*mtt^2*mWW*t^6 + 153*ep^2*mtt^2*mWW*t^6 + 189*ep^3*mtt^2*mWW*t^6 + 81*ep^4*mtt^2*mWW*t^6 - 6*mtt*mWW^2*t^6 - 51*ep*mtt*mWW^2*t^6 - 153*ep^2*mtt*mWW^2*t^6 - 189*ep^3*mtt*mWW^2*t^6 - 81*ep^4*mtt*mWW^2*t^6 + 2*mWW^3*t^6 + 17*ep*mWW^3*t^6 + 51*ep^2*mWW^3*t^6 + 63*ep^3*mWW^3*t^6 + 27*ep^4*mWW^3*t^6))/((1 + ep)^2*(mtt - mWW)^2*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((1 + 2*ep)*(1 + 4*ep)*(mtt - s)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW - s)*s^2*(mtt - s - t)*(-mWW + t)^2), (-3*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^3)/((1 + ep)*(mtt - mWW - s)*s^3*(-mWW + t)^2*(-mtt + s + t)), ((-mtt + s + t)*(2*mtt*mWW^3 + 12*ep*mtt*mWW^3 + 16*ep^2*mtt*mWW^3 - 2*mWW^3*s - 12*ep*mWW^3*s - 16*ep^2*mWW^3*s + 2*mtt*mWW^2*t + 12*ep*mtt*mWW^2*t + 16*ep^2*mtt*mWW^2*t - 10*mWW^3*t - 55*ep*mWW^3*t - 69*ep^2*mWW^3*t - 2*mWW^2*s*t - 12*ep*mWW^2*s*t - 16*ep^2*mWW^2*s*t + 26*mWW^2*t^2 + 128*ep*mWW^2*t^2 + 144*ep^2*mWW^2*t^2 - 24*mWW*t^3 - 105*ep*mWW*t^3 - 105*ep^2*mWW*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(2*ep*mWW^2*s^2*(-mtt + mWW + s)*(-mWW + t)^3), (-3*ep*(-mtt + s + t)*(mtt*mWW^3 + 5*ep*mtt*mWW^3 + 6*ep^2*mtt*mWW^3 - mWW^3*s - 5*ep*mWW^3*s - 6*ep^2*mWW^3*s + mtt*mWW^2*t + 7*ep*mtt*mWW^2*t + 10*ep^2*mtt*mWW^2*t - 5*mWW^3*t - 25*ep*mWW^3*t - 30*ep^2*mWW^3*t - mWW^2*s*t - 7*ep*mWW^2*s*t - 10*ep^2*mWW^2*s*t + 13*mWW^2*t^2 + 57*ep*mWW^2*t^2 + 60*ep^2*mWW^2*t^2 - 12*mWW*t^3 - 46*ep*mWW*t^3 - 42*ep^2*mWW*t^3 + 4*t^4 + 14*ep*t^4 + 12*ep^2*t^4))/((1 + ep)*mWW^2*s^3*(-mtt + mWW + s)*(-mWW + t)^3), (-60*ep*mtt^11*mWW^2 - 280*ep^2*mtt^11*mWW^2 - 420*ep^3*mtt^11*mWW^2 - 200*ep^4*mtt^11*mWW^2 + 26*mtt^10*mWW^3 + 434*ep*mtt^10*mWW^3 + 1650*ep^2*mtt^10*mWW^3 + 2302*ep^3*mtt^10*mWW^3 + 1060*ep^4*mtt^10*mWW^3 - 142*mtt^9*mWW^4 - 1478*ep*mtt^9*mWW^4 - 4902*ep^2*mtt^9*mWW^4 - 6538*ep^3*mtt^9*mWW^4 - 3020*ep^4*mtt^9*mWW^4 + 306*mtt^8*mWW^5 + 2826*ep*mtt^8*mWW^5 + 9050*ep^2*mtt^8*mWW^5 + 12198*ep^3*mtt^8*mWW^5 + 5908*ep^4*mtt^8*mWW^5 - 310*mtt^7*mWW^6 - 2950*ep*mtt^7*mWW^6 - 9870*ep^2*mtt^7*mWW^6 - 14090*ep^3*mtt^7*mWW^6 - 7340*ep^4*mtt^7*mWW^6 + 110*mtt^6*mWW^7 + 1270*ep*mtt^6*mWW^7 + 4950*ep^2*mtt^6*mWW^7 + 8090*ep^3*mtt^6*mWW^7 + 4780*ep^4*mtt^6*mWW^7 + 54*mtt^5*mWW^8 + 366*ep*mtt^5*mWW^8 + 590*ep^2*mtt^5*mWW^8 - 222*ep^3*mtt^5*mWW^8 - 740*ep^4*mtt^5*mWW^8 - 58*mtt^4*mWW^9 - 562*ep*mtt^4*mWW^9 - 1698*ep^2*mtt^4*mWW^9 - 1982*ep^3*mtt^4*mWW^9 - 740*ep^4*mtt^4*mWW^9 + 14*mtt^3*mWW^10 + 154*ep*mtt^3*mWW^10 + 510*ep^2*mtt^3*mWW^10 + 662*ep^3*mtt^3*mWW^10 + 292*ep^4*mtt^3*mWW^10 - 24*ep*mtt^11*mWW*s - 112*ep^2*mtt^11*mWW*s - 168*ep^3*mtt^11*mWW*s - 80*ep^4*mtt^11*mWW*s + 550*ep*mtt^10*mWW^2*s + 2584*ep^2*mtt^10*mWW^2*s + 3898*ep^3*mtt^10*mWW^2*s + 1864*ep^4*mtt^10*mWW^2*s - 136*mtt^9*mWW^3*s - 2782*ep*mtt^9*mWW^3*s - 11118*ep^2*mtt^9*mWW^3*s - 15898*ep^3*mtt^9*mWW^3*s - 7426*ep^4*mtt^9*mWW^3*s + 610*mtt^8*mWW^4*s + 6838*ep*mtt^8*mWW^4*s + 23498*ep^2*mtt^8*mWW^4*s + 31922*ep^3*mtt^8*mWW^4*s + 14844*ep^4*mtt^8*mWW^4*s - 1004*mtt^7*mWW^5*s - 9002*ep*mtt^7*mWW^5*s - 28470*ep^2*mtt^7*mWW^5*s - 38222*ep^3*mtt^7*mWW^5*s - 18566*ep^4*mtt^7*mWW^5*s + 630*mtt^6*mWW^6*s + 5198*ep*mtt^6*mWW^6*s + 16418*ep^2*mtt^6*mWW^6*s + 23642*ep^3*mtt^6*mWW^6*s + 13136*ep^4*mtt^6*mWW^6*s + 80*mtt^5*mWW^7*s + 1054*ep*mtt^5*mWW^7*s + 2902*ep^2*mtt^5*mWW^7*s + 1466*ep^3*mtt^5*mWW^7*s - 1518*ep^4*mtt^5*mWW^7*s - 274*mtt^4*mWW^8*s - 3014*ep*mtt^4*mWW^8*s - 9826*ep^2*mtt^4*mWW^8*s - 12098*ep^3*mtt^4*mWW^8*s - 4628*ep^4*mtt^4*mWW^8*s + 100*mtt^3*mWW^9*s + 1346*ep*mtt^3*mWW^9*s + 4798*ep^2*mtt^3*mWW^9*s + 6422*ep^3*mtt^3*mWW^9*s + 2822*ep^4*mtt^3*mWW^9*s - 6*mtt^2*mWW^10*s - 164*ep*mtt^2*mWW^10*s - 674*ep^2*mtt^2*mWW^10*s - 964*ep^3*mtt^2*mWW^10*s - 448*ep^4*mtt^2*mWW^10*s + 204*ep*mtt^10*mWW*s^2 + 952*ep^2*mtt^10*mWW*s^2 + 1428*ep^3*mtt^10*mWW*s^2 + 680*ep^4*mtt^10*mWW*s^2 - 2287*ep*mtt^9*mWW^2*s^2 - 10799*ep^2*mtt^9*mWW^2*s^2 - 16361*ep^3*mtt^9*mWW^2*s^2 - 7849*ep^4*mtt^9*mWW^2*s^2 + 322*mtt^8*mWW^3*s^2 + 8256*ep*mtt^8*mWW^3*s^2 + 34478*ep^2*mtt^8*mWW^3*s^2 + 50344*ep^3*mtt^8*mWW^3*s^2 + 23800*ep^4*mtt^8*mWW^3*s^2 - 1182*mtt^7*mWW^4*s^2 - 14104*ep*mtt^7*mWW^4*s^2 - 49898*ep^2*mtt^7*mWW^4*s^2 - 68760*ep^3*mtt^7*mWW^4*s^2 - 32072*ep^4*mtt^7*mWW^4*s^2 + 1456*mtt^6*mWW^5*s^2 + 10746*ep*mtt^6*mWW^5*s^2 + 30012*ep^2*mtt^6*mWW^5*s^2 + 37518*ep^3*mtt^6*mWW^5*s^2 + 17804*ep^4*mtt^6*mWW^5*s^2 - 460*mtt^5*mWW^6*s^2 + 676*ep*mtt^5*mWW^6*s^2 + 9994*ep^2*mtt^5*mWW^6*s^2 + 17004*ep^3*mtt^5*mWW^6*s^2 + 6850*ep^4*mtt^5*mWW^6*s^2 - 350*mtt^4*mWW^7*s^2 - 6972*ep*mtt^4*mWW^7*s^2 - 28266*ep^2*mtt^4*mWW^7*s^2 - 40396*ep^3*mtt^4*mWW^7*s^2 - 18032*ep^4*mtt^4*mWW^7*s^2 + 218*mtt^3*mWW^8*s^2 + 4276*ep*mtt^3*mWW^8*s^2 + 17246*ep^2*mtt^3*mWW^8*s^2 + 24860*ep^3*mtt^3*mWW^8*s^2 + 11528*ep^4*mtt^3*mWW^8*s^2 + 12*mtt^2*mWW^9*s^2 - 778*ep*mtt^2*mWW^9*s^2 - 3864*ep^2*mtt^2*mWW^9*s^2 - 5950*ep^3*mtt^2*mWW^9*s^2 - 2876*ep^4*mtt^2*mWW^9*s^2 - 16*mtt*mWW^10*s^2 - 17*ep*mtt*mWW^10*s^2 + 145*ep^2*mtt*mWW^10*s^2 + 313*ep^3*mtt*mWW^10*s^2 + 167*ep^4*mtt*mWW^10*s^2 - 756*ep*mtt^9*mWW*s^3 - 3528*ep^2*mtt^9*mWW*s^3 - 5292*ep^3*mtt^9*mWW*s^3 - 2520*ep^4*mtt^9*mWW*s^3 + 5556*ep*mtt^8*mWW^2*s^3 + 26330*ep^2*mtt^8*mWW^2*s^3 + 40020*ep^3*mtt^8*mWW^2*s^3 + 19246*ep^4*mtt^8*mWW^2*s^3 - 496*mtt^7*mWW^3*s^3 - 14863*ep*mtt^7*mWW^3*s^3 - 63753*ep^2*mtt^7*mWW^3*s^3 - 94345*ep^3*mtt^7*mWW^3*s^3 - 44959*ep^4*mtt^7*mWW^3*s^3 + 1528*mtt^6*mWW^4*s^3 + 17531*ep*mtt^6*mWW^4*s^3 + 61513*ep^2*mtt^6*mWW^4*s^3 + 84517*ep^3*mtt^6*mWW^4*s^3 + 39199*ep^4*mtt^6*mWW^4*s^3 - 1470*mtt^5*mWW^5*s^3 - 5065*ep*mtt^5*mWW^5*s^3 - 1875*ep^2*mtt^5*mWW^5*s^3 + 7337*ep^3*mtt^5*mWW^5*s^3 + 5089*ep^4*mtt^5*mWW^5*s^3 + 244*mtt^4*mWW^6*s^3 - 8689*ep*mtt^4*mWW^6*s^3 - 46759*ep^2*mtt^4*mWW^6*s^3 - 75015*ep^3*mtt^4*mWW^6*s^3 - 36709*ep^4*mtt^4*mWW^6*s^3 + 244*mtt^3*mWW^7*s^3 + 8883*ep*mtt^3*mWW^7*s^3 + 40049*ep^2*mtt^3*mWW^7*s^3 + 61189*ep^3*mtt^3*mWW^7*s^3 + 29635*ep^4*mtt^3*mWW^7*s^3 - 2771*ep*mtt^2*mWW^8*s^3 - 13565*ep^2*mtt^2*mWW^8*s^3 - 21197*ep^3*mtt^2*mWW^8*s^3 - 10403*ep^4*mtt^2*mWW^8*s^3 - 54*mtt*mWW^9*s^3 + 185*ep*mtt*mWW^9*s^3 + 1699*ep^2*mtt*mWW^9*s^3 + 2983*ep^3*mtt*mWW^9*s^3 + 1523*ep^4*mtt*mWW^9*s^3 + 4*mWW^10*s^3 - 11*ep*mWW^10*s^3 - 111*ep^2*mWW^10*s^3 - 197*ep^3*mWW^10*s^3 - 101*ep^4*mWW^10*s^3 + 1596*ep*mtt^8*mWW*s^4 + 7448*ep^2*mtt^8*mWW*s^4 + 11172*ep^3*mtt^8*mWW*s^4 + 5320*ep^4*mtt^8*mWW*s^4 - 8549*ep*mtt^7*mWW^2*s^4 - 40625*ep^2*mtt^7*mWW^2*s^4 - 61907*ep^3*mtt^7*mWW^2*s^4 - 29831*ep^4*mtt^7*mWW^2*s^4 + 590*mtt^6*mWW^3*s^4 + 17429*ep*mtt^6*mWW^3*s^4 + 75057*ep^2*mtt^6*mWW^3*s^4 + 111603*ep^3*mtt^6*mWW^3*s^4 + 53385*ep^4*mtt^6*mWW^3*s^4 - 1506*mtt^5*mWW^4*s^4 - 13739*ep*mtt^5*mWW^4*s^4 - 43919*ep^2*mtt^5*mWW^4*s^4 - 57837*ep^3*mtt^5*mWW^4*s^4 - 26199*ep^4*mtt^5*mWW^4*s^4 + 1044*mtt^4*mWW^5*s^4 - 3093*ep*mtt^4*mWW^5*s^4 - 31237*ep^2*mtt^4*mWW^5*s^4 - 56171*ep^3*mtt^4*mWW^5*s^4 - 28975*ep^4*mtt^4*mWW^5*s^4 + 68*mtt^3*mWW^6*s^4 + 11981*ep*mtt^3*mWW^6*s^4 + 58041*ep^2*mtt^3*mWW^6*s^4 + 90795*ep^3*mtt^3*mWW^6*s^4 + 44619*ep^4*mtt^3*mWW^6*s^4 - 178*mtt^2*mWW^7*s^4 - 6817*ep*mtt^2*mWW^7*s^4 - 30953*ep^2*mtt^2*mWW^7*s^4 - 47559*ep^3*mtt^2*mWW^7*s^4 - 23245*ep^4*mtt^2*mWW^7*s^4 - 34*mtt*mWW^8*s^4 + 1259*ep*mtt*mWW^8*s^4 + 6775*ep^2*mtt*mWW^8*s^4 + 10957*ep^3*mtt*mWW^8*s^4 + 5475*ep^4*mtt*mWW^8*s^4 + 16*mWW^9*s^4 - 67*ep*mWW^9*s^4 - 587*ep^2*mWW^9*s^4 - 1053*ep^3*mWW^9*s^4 - 549*ep^4*mWW^9*s^4 - 2100*ep*mtt^7*mWW*s^5 - 9800*ep^2*mtt^7*mWW*s^5 - 14700*ep^3*mtt^7*mWW*s^5 - 7000*ep^4*mtt^7*mWW*s^5 + 8510*ep*mtt^6*mWW^2*s^5 + 40540*ep^2*mtt^6*mWW^2*s^5 + 61930*ep^3*mtt^6*mWW^2*s^5 + 29900*ep^4*mtt^6*mWW^2*s^5 - 536*mtt^5*mWW^3*s^5 - 13104*ep*mtt^5*mWW^3*s^5 - 55360*ep^2*mtt^5*mWW^3*s^5 - 82072*ep^3*mtt^5*mWW^3*s^5 - 39280*ep^4*mtt^5*mWW^3*s^5 + 986*mtt^4*mWW^4*s^5 + 5140*ep*mtt^4*mWW^4*s^5 + 10468*ep^2*mtt^4*mWW^4*s^5 + 10044*ep^3*mtt^4*mWW^4*s^5 + 3730*ep^4*mtt^4*mWW^4*s^5 - 238*mtt^3*mWW^5*s^5 + 8032*ep*mtt^3*mWW^5*s^5 + 42544*ep^2*mtt^3*mWW^5*s^5 + 67616*ep^3*mtt^3*mWW^5*s^5 + 33342*ep^4*mtt^3*mWW^5*s^5 - 314*mtt^2*mWW^6*s^5 - 9196*ep*mtt^2*mWW^6*s^5 - 40294*ep^2*mtt^2*mWW^6*s^5 - 60940*ep^3*mtt^2*mWW^6*s^5 - 29528*ep^4*mtt^2*mWW^6*s^5 + 78*mtt*mWW^7*s^5 + 2920*ep*mtt*mWW^7*s^5 + 13340*ep^2*mtt*mWW^7*s^5 + 20656*ep^3*mtt*mWW^7*s^5 + 10158*ep^4*mtt*mWW^7*s^5 + 24*mWW^8*s^5 - 202*ep*mWW^8*s^5 - 1438*ep^2*mWW^8*s^5 - 2534*ep^3*mWW^8*s^5 - 1322*ep^4*mWW^8*s^5 + 1764*ep*mtt^6*mWW*s^6 + 8232*ep^2*mtt^6*mWW*s^6 + 12348*ep^3*mtt^6*mWW*s^6 + 5880*ep^4*mtt^6*mWW*s^6 - 5385*ep*mtt^5*mWW^2*s^6 - 25729*ep^2*mtt^5*mWW^2*s^6 - 39423*ep^3*mtt^5*mWW^2*s^6 - 19079*ep^4*mtt^5*mWW^2*s^6 + 326*mtt^4*mWW^3*s^6 + 5762*ep*mtt^4*mWW^3*s^6 + 23208*ep^2*mtt^4*mWW^3*s^6 + 34038*ep^3*mtt^4*mWW^3*s^6 + 16266*ep^4*mtt^4*mWW^3*s^6 - 306*mtt^3*mWW^4*s^6 + 1074*ep*mtt^3*mWW^4*s^6 + 9368*ep^2*mtt^3*mWW^4*s^6 + 16014*ep^3*mtt^3*mWW^4*s^6 + 8026*ep^4*mtt^3*mWW^4*s^6 - 174*mtt^2*mWW^5*s^6 - 6164*ep*mtt^2*mWW^5*s^6 - 27170*ep^2*mtt^2*mWW^5*s^6 - 40844*ep^3*mtt^2*mWW^5*s^6 - 19664*ep^4*mtt^2*mWW^5*s^6 + 138*mtt*mWW^6*s^6 + 3287*ep*mtt*mWW^6*s^6 + 14113*ep^2*mtt*mWW^6*s^6 + 21313*ep^3*mtt*mWW^6*s^6 + 10349*ep^4*mtt*mWW^6*s^6 + 16*mWW^7*s^6 - 338*ep*mWW^7*s^6 - 2022*ep^2*mWW^7*s^6 - 3446*ep^3*mWW^7*s^6 - 1778*ep^4*mWW^7*s^6 - 924*ep*mtt^5*mWW*s^7 - 4312*ep^2*mtt^5*mWW*s^7 - 6468*ep^3*mtt^5*mWW*s^7 - 3080*ep^4*mtt^5*mWW*s^7 + 2032*ep*mtt^4*mWW^2*s^7 + 9754*ep^2*mtt^4*mWW^2*s^7 + 15016*ep^3*mtt^4*mWW^2*s^7 + 7294*ep^4*mtt^4*mWW^2*s^7 - 112*mtt^3*mWW^3*s^7 - 1111*ep*mtt^3*mWW^3*s^7 - 3873*ep^2*mtt^3*mWW^3*s^7 - 5489*ep^3*mtt^3*mWW^3*s^7 - 2615*ep^4*mtt^3*mWW^3*s^7 - 4*mtt^2*mWW^4*s^7 - 1709*ep*mtt^2*mWW^4*s^7 - 8031*ep^2*mtt^2*mWW^4*s^7 - 12179*ep^3*mtt^2*mWW^4*s^7 - 5853*ep^4*mtt^2*mWW^4*s^7 + 80*mtt*mWW^5*s^7 + 1859*ep*mtt*mWW^5*s^7 + 7849*ep^2*mtt*mWW^5*s^7 + 11701*ep^3*mtt*mWW^5*s^7 + 5631*ep^4*mtt*mWW^5*s^7 + 4*mWW^6*s^7 - 307*ep*mWW^6*s^7 - 1643*ep^2*mWW^6*s^7 - 2709*ep^3*mWW^6*s^7 - 1377*ep^4*mWW^6*s^7 + 276*ep*mtt^4*mWW*s^8 + 1288*ep^2*mtt^4*mWW*s^8 + 1932*ep^3*mtt^4*mWW*s^8 + 920*ep^4*mtt^4*mWW*s^8 - 391*ep*mtt^3*mWW^2*s^8 - 1895*ep^2*mtt^3*mWW^2*s^8 - 2945*ep^3*mtt^3*mWW^2*s^8 - 1441*ep^4*mtt^3*mWW^2*s^8 + 16*mtt^2*mWW^3*s^8 - 57*ep*mtt^2*mWW^3*s^8 - 457*ep^2*mtt^2*mWW^3*s^8 - 735*ep^3*mtt^2*mWW^3*s^8 - 351*ep^4*mtt^2*mWW^3*s^8 + 16*mtt*mWW^4*s^8 + 471*ep*mtt*mWW^4*s^8 + 2023*ep^2*mtt*mWW^4*s^8 + 3009*ep^3*mtt*mWW^4*s^8 + 1441*ep^4*mtt*mWW^4*s^8 - 139*ep*mWW^5*s^8 - 703*ep^2*mWW^5*s^8 - 1133*ep^3*mWW^5*s^8 - 569*ep^4*mWW^5*s^8 - 36*ep*mtt^3*mWW*s^9 - 168*ep^2*mtt^3*mWW*s^9 - 252*ep^3*mtt^3*mWW*s^9 - 120*ep^4*mtt^3*mWW*s^9 + 24*ep*mtt^2*mWW^2*s^9 + 120*ep^2*mtt^2*mWW^2*s^9 + 192*ep^3*mtt^2*mWW^2*s^9 + 96*ep^4*mtt^2*mWW^2*s^9 + 36*ep*mtt*mWW^3*s^9 + 168*ep^2*mtt*mWW^3*s^9 + 252*ep^3*mtt*mWW^3*s^9 + 120*ep^4*mtt*mWW^3*s^9 - 24*ep*mWW^4*s^9 - 120*ep^2*mWW^4*s^9 - 192*ep^3*mWW^4*s^9 - 96*ep^4*mWW^4*s^9 + 96*ep*mtt^11*mWW*t + 448*ep^2*mtt^11*mWW*t + 672*ep^3*mtt^11*mWW*t + 320*ep^4*mtt^11*mWW*t - 52*mtt^10*mWW^2*t - 454*ep*mtt^10*mWW^2*t - 1364*ep^2*mtt^10*mWW^2*t - 1698*ep^3*mtt^10*mWW^2*t - 736*ep^4*mtt^10*mWW^2*t + 236*mtt^9*mWW^3*t + 1138*ep*mtt^9*mWW^3*t + 1966*ep^2*mtt^9*mWW^3*t + 1590*ep^3*mtt^9*mWW^3*t + 622*ep^4*mtt^9*mWW^3*t - 292*mtt^8*mWW^4*t - 1104*ep*mtt^8*mWW^4*t - 1268*ep^2*mtt^8*mWW^4*t - 888*ep^3*mtt^8*mWW^4*t - 816*ep^4*mtt^8*mWW^4*t - 228*mtt^7*mWW^5*t - 2098*ep*mtt^7*mWW^5*t - 5934*ep^2*mtt^7*mWW^5*t - 6006*ep^3*mtt^7*mWW^5*t - 1462*ep^4*mtt^7*mWW^5*t + 900*mtt^6*mWW^6*t + 6904*ep*mtt^6*mWW^6*t + 18912*ep^2*mtt^6*mWW^6*t + 21888*ep^3*mtt^6*mWW^6*t + 8980*ep^4*mtt^6*mWW^6*t - 828*mtt^5*mWW^7*t - 7026*ep*mtt^5*mWW^7*t - 21006*ep^2*mtt^5*mWW^7*t - 26742*ep^3*mtt^5*mWW^7*t - 12414*ep^4*mtt^5*mWW^7*t + 244*mtt^4*mWW^8*t + 2552*ep*mtt^4*mWW^8*t + 8684*ep^2*mtt^4*mWW^8*t + 12240*ep^3*mtt^4*mWW^8*t + 6248*ep^4*mtt^4*mWW^8*t + 52*mtt^3*mWW^9*t + 274*ep*mtt^3*mWW^9*t + 398*ep^2*mtt^3*mWW^9*t - 42*ep^3*mtt^3*mWW^9*t - 314*ep^4*mtt^3*mWW^9*t - 32*mtt^2*mWW^10*t - 282*ep*mtt^2*mWW^10*t - 836*ep^2*mtt^2*mWW^10*t - 1014*ep^3*mtt^2*mWW^10*t - 428*ep^4*mtt^2*mWW^10*t - 24*ep*mtt^11*s*t - 112*ep^2*mtt^11*s*t - 168*ep^3*mtt^11*s*t - 80*ep^4*mtt^11*s*t - 354*ep*mtt^10*mWW*s*t - 1664*ep^2*mtt^10*mWW*s*t - 2510*ep^3*mtt^10*mWW*s*t - 1200*ep^4*mtt^10*mWW*s*t + 272*mtt^9*mWW^2*s*t + 1238*ep*mtt^9*mWW^2*s*t + 1804*ep^2*mtt^9*mWW^2*s*t + 850*ep^3*mtt^9*mWW^2*s*t + 12*ep^4*mtt^9*mWW^2*s*t - 1014*mtt^8*mWW^3*s*t - 1714*ep*mtt^8*mWW^3*s*t + 6844*ep^2*mtt^8*mWW^3*s*t + 16762*ep^3*mtt^8*mWW^3*s*t + 8834*ep^4*mtt^8*mWW^3*s*t + 888*mtt^7*mWW^4*s*t - 848*ep*mtt^7*mWW^4*s*t - 16738*ep^2*mtt^7*mWW^4*s*t - 29216*ep^3*mtt^7*mWW^4*s*t - 12822*ep^4*mtt^7*mWW^4*s*t + 998*mtt^6*mWW^5*s*t + 8714*ep*mtt^6*mWW^5*s*t + 25348*ep^2*mtt^6*mWW^5*s*t + 28078*ep^3*mtt^6*mWW^5*s*t + 8766*ep^4*mtt^6*mWW^5*s*t - 2116*mtt^5*mWW^6*s*t - 13564*ep*mtt^5*mWW^6*s*t - 31282*ep^2*mtt^5*mWW^6*s*t - 30212*ep^3*mtt^5*mWW^6*s*t - 9898*ep^4*mtt^5*mWW^6*s*t + 982*mtt^4*mWW^7*s*t + 7354*ep*mtt^4*mWW^7*s*t + 19060*ep^2*mtt^4*mWW^7*s*t + 21118*ep^3*mtt^4*mWW^7*s*t + 8910*ep^4*mtt^4*mWW^7*s*t + 128*mtt^3*mWW^8*s*t + 56*ep*mtt^3*mWW^8*s*t - 1190*ep^2*mtt^3*mWW^8*s*t - 2504*ep^3*mtt^3*mWW^8*s*t - 1722*ep^4*mtt^3*mWW^8*s*t - 134*mtt^2*mWW^9*s*t - 880*ep*mtt^2*mWW^9*s*t - 2228*ep^2*mtt^2*mWW^9*s*t - 2456*ep^3*mtt^2*mWW^9*s*t - 926*ep^4*mtt^2*mWW^9*s*t - 4*mtt*mWW^10*s*t + 22*ep*mtt*mWW^10*s*t + 158*ep^2*mtt*mWW^10*s*t + 258*ep^3*mtt*mWW^10*s*t + 126*ep^4*mtt*mWW^10*s*t + 168*ep*mtt^10*s^2*t + 784*ep^2*mtt^10*s^2*t + 1176*ep^3*mtt^10*s^2*t + 560*ep^4*mtt^10*s^2*t - 45*ep*mtt^9*mWW*s^2*t - 121*ep^2*mtt^9*mWW*s^2*t - 75*ep^3*mtt^9*mWW*s^2*t + ep^4*mtt^9*mWW*s^2*t - 644*mtt^8*mWW^2*s^2*t + 1180*ep*mtt^8*mWW^2*s^2*t + 15040*ep^2*mtt^8*mWW^2*s^2*t + 27140*ep^3*mtt^8*mWW^2*s^2*t + 13924*ep^4*mtt^8*mWW^2*s^2*t + 1912*mtt^7*mWW^3*s^2*t - 5870*ep*mtt^7*mWW^3*s^2*t - 57080*ep^2*mtt^7*mWW^3*s^2*t - 100338*ep^3*mtt^7*mWW^3*s^2*t - 50464*ep^4*mtt^7*mWW^3*s^2*t - 1026*mtt^6*mWW^4*s^2*t + 11526*ep*mtt^6*mWW^4*s^2*t + 72144*ep^2*mtt^6*mWW^4*s^2*t + 117514*ep^3*mtt^6*mWW^4*s^2*t + 56050*ep^4*mtt^6*mWW^4*s^2*t - 1702*mtt^5*mWW^5*s^2*t - 12346*ep*mtt^5*mWW^5*s^2*t - 34204*ep^2*mtt^5*mWW^5*s^2*t - 39158*ep^3*mtt^5*mWW^5*s^2*t - 13486*ep^4*mtt^5*mWW^5*s^2*t + 1716*mtt^4*mWW^6*s^2*t + 4696*ep*mtt^4*mWW^6*s^2*t - 5342*ep^2*mtt^4*mWW^6*s^2*t - 23592*ep^3*mtt^4*mWW^6*s^2*t - 16134*ep^4*mtt^4*mWW^6*s^2*t + 140*mtt^3*mWW^7*s^2*t + 3026*ep*mtt^3*mWW^7*s^2*t + 14892*ep^2*mtt^3*mWW^7*s^2*t + 25022*ep^3*mtt^3*mWW^7*s^2*t + 13016*ep^4*mtt^3*mWW^7*s^2*t - 426*mtt^2*mWW^8*s^2*t - 2394*ep*mtt^2*mWW^8*s^2*t - 6108*ep^2*mtt^2*mWW^8*s^2*t - 7686*ep^3*mtt^2*mWW^8*s^2*t - 3498*ep^4*mtt^2*mWW^8*s^2*t + 2*mtt*mWW^9*s^2*t - 125*ep*mtt*mWW^9*s^2*t - 447*ep^2*mtt*mWW^9*s^2*t - 459*ep^3*mtt*mWW^9*s^2*t - 139*ep^4*mtt*mWW^9*s^2*t + 28*mWW^10*s^2*t + 184*ep*mWW^10*s^2*t + 442*ep^2*mWW^10*s^2*t + 456*ep^3*mWW^10*s^2*t + 170*ep^4*mWW^10*s^2*t - 504*ep*mtt^9*s^3*t - 2352*ep^2*mtt^9*s^3*t - 3528*ep^3*mtt^9*s^3*t - 1680*ep^4*mtt^9*s^3*t + 2340*ep*mtt^8*mWW*s^3*t + 10630*ep^2*mtt^8*mWW*s^3*t + 15588*ep^3*mtt^8*mWW*s^3*t + 7298*ep^4*mtt^8*mWW*s^3*t + 992*mtt^7*mWW^2*s^3*t - 8605*ep*mtt^7*mWW^2*s^3*t - 55105*ep^2*mtt^7*mWW^2*s^3*t - 90123*ep^3*mtt^7*mWW^2*s^3*t - 44615*ep^4*mtt^7*mWW^2*s^3*t - 2284*mtt^6*mWW^3*s^3*t + 18163*ep*mtt^6*mWW^3*s^3*t + 122979*ep^2*mtt^6*mWW^3*s^3*t + 206205*ep^3*mtt^6*mWW^3*s^3*t + 103289*ep^4*mtt^6*mWW^3*s^3*t + 614*mtt^5*mWW^4*s^3*t - 18859*ep*mtt^5*mWW^4*s^3*t - 105051*ep^2*mtt^5*mWW^4*s^3*t - 171429*ep^3*mtt^5*mWW^4*s^3*t - 84747*ep^4*mtt^5*mWW^4*s^3*t + 1500*mtt^4*mWW^5*s^3*t + 5275*ep*mtt^4*mWW^5*s^3*t + 6331*ep^2*mtt^4*mWW^5*s^3*t + 3133*ep^3*mtt^4*mWW^5*s^3*t - 527*ep^4*mtt^4*mWW^5*s^3*t - 420*mtt^3*mWW^6*s^3*t + 7081*ep*mtt^3*mWW^6*s^3*t + 41365*ep^2*mtt^3*mWW^6*s^3*t + 67951*ep^3*mtt^3*mWW^6*s^3*t + 34519*ep^4*mtt^3*mWW^6*s^3*t - 580*mtt^2*mWW^7*s^3*t - 5507*ep*mtt^2*mWW^7*s^3*t - 19763*ep^2*mtt^2*mWW^7*s^3*t - 28941*ep^3*mtt^2*mWW^7*s^3*t - 14153*ep^4*mtt^2*mWW^7*s^3*t + 110*mtt*mWW^8*s^3*t + 39*ep*mtt*mWW^8*s^3*t - 649*ep^2*mtt*mWW^8*s^3*t - 679*ep^3*mtt*mWW^8*s^3*t - 101*ep^4*mtt*mWW^8*s^3*t + 68*mWW^9*s^3*t + 577*ep*mWW^9*s^3*t + 1615*ep^2*mWW^9*s^3*t + 1823*ep^3*mWW^9*s^3*t + 717*ep^4*mWW^9*s^3*t + 840*ep*mtt^8*s^4*t + 3920*ep^2*mtt^8*s^4*t + 5880*ep^3*mtt^8*s^4*t + 2800*ep^4*mtt^8*s^4*t - 5367*ep*mtt^7*mWW*s^4*t - 24503*ep^2*mtt^7*mWW*s^4*t - 36065*ep^3*mtt^7*mWW*s^4*t - 16929*ep^4*mtt^7*mWW*s^4*t - 1180*mtt^6*mWW^2*s^4*t + 13775*ep*mtt^6*mWW^2*s^4*t + 82265*ep^2*mtt^6*mWW^2*s^4*t + 132625*ep^3*mtt^6*mWW^2*s^4*t + 65315*ep^4*mtt^6*mWW^2*s^4*t + 2004*mtt^5*mWW^3*s^4*t - 19605*ep*mtt^5*mWW^3*s^4*t - 126845*ep^2*mtt^5*mWW^3*s^4*t - 212203*ep^3*mtt^5*mWW^3*s^4*t - 106871*ep^4*mtt^5*mWW^3*s^4*t - 90*mtt^4*mWW^4*s^4*t + 12559*ep*mtt^4*mWW^4*s^4*t + 67867*ep^2*mtt^4*mWW^4*s^4*t + 112953*ep^3*mtt^4*mWW^4*s^4*t + 57495*ep^4*mtt^4*mWW^4*s^4*t - 786*mtt^3*mWW^5*s^4*t + 3227*ep*mtt^3*mWW^5*s^4*t + 23855*ep^2*mtt^3*mWW^5*s^4*t + 37461*ep^3*mtt^3*mWW^5*s^4*t + 17811*ep^4*mtt^3*mWW^5*s^4*t - 218*mtt^2*mWW^6*s^4*t - 7541*ep*mtt^2*mWW^6*s^4*t - 33391*ep^2*mtt^2*mWW^6*s^4*t - 50211*ep^3*mtt^2*mWW^6*s^4*t - 24191*ep^4*mtt^2*mWW^6*s^4*t + 214*mtt*mWW^7*s^4*t + 1437*ep*mtt*mWW^7*s^4*t + 4737*ep^2*mtt*mWW^7*s^4*t + 7147*ep^3*mtt*mWW^7*s^4*t + 3633*ep^4*mtt*mWW^7*s^4*t + 56*mWW^8*s^4*t + 675*ep*mWW^8*s^4*t + 2095*ep^2*mWW^8*s^4*t + 2413*ep^3*mWW^8*s^4*t + 937*ep^4*mWW^8*s^4*t - 840*ep*mtt^7*s^5*t - 3920*ep^2*mtt^7*s^5*t - 5880*ep^3*mtt^7*s^5*t - 2800*ep^4*mtt^7*s^5*t + 5994*ep*mtt^6*mWW*s^5*t + 27332*ep^2*mtt^6*mWW*s^5*t + 40158*ep^3*mtt^6*mWW*s^5*t + 18820*ep^4*mtt^6*mWW*s^5*t + 1072*mtt^5*mWW^2*s^5*t - 10556*ep*mtt^5*mWW^2*s^5*t - 65566*ep^2*mtt^5*mWW^2*s^5*t - 106732*ep^3*mtt^5*mWW^2*s^5*t - 52794*ep^4*mtt^5*mWW^2*s^5*t - 1142*mtt^4*mWW^3*s^5*t + 10440*ep*mtt^4*mWW^3*s^5*t + 69506*ep^2*mtt^4*mWW^3*s^5*t + 117752*ep^3*mtt^4*mWW^3*s^5*t + 59828*ep^4*mtt^4*mWW^3*s^5*t - 342*mtt^3*mWW^4*s^5*t - 3790*ep*mtt^3*mWW^4*s^5*t - 16660*ep^2*mtt^3*mWW^4*s^5*t - 28026*ep^3*mtt^3*mWW^4*s^5*t - 14814*ep^4*mtt^3*mWW^4*s^5*t + 250*mtt^2*mWW^5*s^5*t - 4196*ep*mtt^2*mWW^5*s^5*t - 22344*ep^2*mtt^2*mWW^5*s^5*t - 33892*ep^3*mtt^2*mWW^5*s^5*t - 15994*ep^4*mtt^2*mWW^5*s^5*t + 150*mtt*mWW^6*s^5*t + 2770*ep*mtt*mWW^6*s^5*t + 11250*ep^2*mtt*mWW^6*s^5*t + 16446*ep^3*mtt*mWW^6*s^5*t + 7816*ep^4*mtt*mWW^6*s^5*t + 12*mWW^7*s^5*t + 178*ep*mWW^7*s^5*t + 402*ep^2*mWW^7*s^5*t + 174*ep^3*mWW^7*s^5*t - 62*ep^4*mWW^7*s^5*t + 504*ep*mtt^6*s^6*t + 2352*ep^2*mtt^6*s^6*t + 3528*ep^3*mtt^6*s^6*t + 1680*ep^4*mtt^6*s^6*t - 3771*ep*mtt^5*mWW*s^6*t - 17111*ep^2*mtt^5*mWW*s^6*t - 25005*ep^3*mtt^5*mWW*s^6*t - 11665*ep^4*mtt^5*mWW*s^6*t - 652*mtt^4*mWW^2*s^6*t + 4082*ep*mtt^4*mWW^2*s^6*t + 28866*ep^2*mtt^4*mWW^2*s^6*t + 48270*ep^3*mtt^4*mWW^2*s^6*t + 24138*ep^4*mtt^4*mWW^2*s^6*t + 248*mtt^3*mWW^3*s^6*t - 3128*ep*mtt^3*mWW^3*s^6*t - 19762*ep^2*mtt^3*mWW^3*s^6*t - 33480*ep^3*mtt^3*mWW^3*s^6*t - 17094*ep^4*mtt^3*mWW^3*s^6*t + 344*mtt^2*mWW^4*s^6*t + 436*ep*mtt^2*mWW^4*s^6*t - 1870*ep^2*mtt^2*mWW^4*s^6*t - 3660*ep^3*mtt^2*mWW^4*s^6*t - 1698*ep^4*mtt^2*mWW^4*s^6*t - 24*mtt*mWW^5*s^6*t + 1743*ep*mtt*mWW^5*s^6*t + 8269*ep^2*mtt*mWW^5*s^6*t + 12233*ep^3*mtt*mWW^5*s^6*t + 5731*ep^4*mtt*mWW^5*s^6*t - 12*mWW^6*s^6*t - 346*ep*mWW^6*s^6*t - 1512*ep^2*mWW^6*s^6*t - 2270*ep^3*mWW^6*s^6*t - 1092*ep^4*mWW^6*s^6*t - 168*ep*mtt^5*s^7*t - 784*ep^2*mtt^5*s^7*t - 1176*ep^3*mtt^5*s^7*t - 560*ep^4*mtt^5*s^7*t + 1320*ep*mtt^4*mWW*s^7*t + 5926*ep^2*mtt^4*mWW*s^7*t + 8560*ep^3*mtt^4*mWW*s^7*t + 3954*ep^4*mtt^4*mWW*s^7*t + 224*mtt^3*mWW^2*s^7*t - 685*ep*mtt^3*mWW^2*s^7*t - 6525*ep^2*mtt^3*mWW^2*s^7*t - 11435*ep^3*mtt^3*mWW^2*s^7*t - 5819*ep^4*mtt^3*mWW^2*s^7*t + 72*mtt^2*mWW^3*s^7*t + 643*ep*mtt^2*mWW^3*s^7*t + 2287*ep^2*mtt^2*mWW^3*s^7*t + 3405*ep^3*mtt^2*mWW^3*s^7*t + 1689*ep^4*mtt^2*mWW^3*s^7*t - 96*mtt*mWW^4*s^7*t + 169*ep*mtt*mWW^4*s^7*t + 1953*ep^2*mtt*mWW^4*s^7*t + 3263*ep^3*mtt*mWW^4*s^7*t + 1575*ep^4*mtt*mWW^4*s^7*t - 8*mWW^5*s^7*t - 319*ep*mWW^5*s^7*t - 1321*ep^2*mWW^5*s^7*t - 1849*ep^3*mWW^5*s^7*t - 839*ep^4*mWW^5*s^7*t + 24*ep*mtt^4*s^8*t + 112*ep^2*mtt^4*s^8*t + 168*ep^3*mtt^4*s^8*t + 80*ep^4*mtt^4*s^8*t - 225*ep*mtt^3*mWW*s^8*t - 985*ep^2*mtt^3*mWW*s^8*t - 1383*ep^3*mtt^3*mWW*s^8*t - 623*ep^4*mtt^3*mWW*s^8*t - 32*mtt^2*mWW^2*s^8*t + 25*ep*mtt^2*mWW^2*s^8*t + 585*ep^2*mtt^2*mWW^2*s^8*t + 1103*ep^3*mtt^2*mWW^2*s^8*t + 575*ep^4*mtt^2*mWW^2*s^8*t - 32*mtt*mWW^3*s^8*t - 55*ep*mtt*mWW^3*s^8*t + 153*ep^2*mtt*mWW^3*s^8*t + 367*ep^3*mtt*mWW^3*s^8*t + 191*ep^4*mtt*mWW^3*s^8*t - 89*ep*mWW^4*s^8*t - 377*ep^2*mWW^4*s^8*t - 511*ep^3*mWW^4*s^8*t - 223*ep^4*mWW^4*s^8*t + 12*ep*mtt^2*mWW*s^9*t + 48*ep^2*mtt^2*mWW*s^9*t + 60*ep^3*mtt^2*mWW*s^9*t + 24*ep^4*mtt^2*mWW*s^9*t - 12*ep*mWW^3*s^9*t - 48*ep^2*mWW^3*s^9*t - 60*ep^3*mWW^3*s^9*t - 24*ep^4*mWW^3*s^9*t - 36*ep*mtt^11*t^2 - 168*ep^2*mtt^11*t^2 - 252*ep^3*mtt^11*t^2 - 120*ep^4*mtt^11*t^2 + 26*mtt^10*mWW*t^2 - 136*ep*mtt^10*mWW*t^2 - 1006*ep^2*mtt^10*mWW*t^2 - 1672*ep^3*mtt^10*mWW*t^2 - 828*ep^4*mtt^10*mWW*t^2 - 46*mtt^9*mWW^2*t^2 + 715*ep*mtt^9*mWW^2*t^2 + 3941*ep^2*mtt^9*mWW^2*t^2 + 6077*ep^3*mtt^9*mWW^2*t^2 + 2849*ep^4*mtt^9*mWW^2*t^2 - 370*mtt^8*mWW^3*t^2 - 2748*ep*mtt^8*mWW^3*t^2 - 7276*ep^2*mtt^8*mWW^3*t^2 - 8140*ep^3*mtt^8*mWW^3*t^2 - 3194*ep^4*mtt^8*mWW^3*t^2 + 1426*mtt^7*mWW^4*t^2 + 8580*ep*mtt^7*mWW^4*t^2 + 19324*ep^2*mtt^7*mWW^4*t^2 + 19876*ep^3*mtt^7*mWW^4*t^2 + 8154*ep^4*mtt^7*mWW^4*t^2 - 1816*mtt^6*mWW^5*t^2 - 12826*ep*mtt^6*mWW^5*t^2 - 34198*ep^2*mtt^6*mWW^5*t^2 - 41414*ep^3*mtt^6*mWW^5*t^2 - 19474*ep^4*mtt^6*mWW^5*t^2 + 576*mtt^5*mWW^6*t^2 + 6216*ep*mtt^5*mWW^6*t^2 + 21956*ep^2*mtt^5*mWW^6*t^2 + 32224*ep^3*mtt^5*mWW^6*t^2 + 17140*ep^4*mtt^5*mWW^6*t^2 + 678*mtt^4*mWW^7*t^2 + 3680*ep*mtt^4*mWW^7*t^2 + 6304*ep^2*mtt^4*mWW^7*t^2 + 3000*ep^3*mtt^4*mWW^7*t^2 - 702*ep^4*mtt^4*mWW^7*t^2 - 598*mtt^3*mWW^8*t^2 - 4572*ep*mtt^3*mWW^8*t^2 - 12304*ep^2*mtt^3*mWW^8*t^2 - 14028*ep^3*mtt^3*mWW^8*t^2 - 5794*ep^4*mtt^3*mWW^8*t^2 + 106*mtt^2*mWW^9*t^2 + 990*ep*mtt^2*mWW^9*t^2 + 3056*ep^2*mtt^2*mWW^9*t^2 + 3906*ep^3*mtt^2*mWW^9*t^2 + 1798*ep^4*mtt^2*mWW^9*t^2 + 18*mtt*mWW^10*t^2 + 137*ep*mtt*mWW^10*t^2 + 371*ep^2*mtt*mWW^10*t^2 + 423*ep^3*mtt*mWW^10*t^2 + 171*ep^4*mtt*mWW^10*t^2 + 344*ep*mtt^10*s*t^2 + 1600*ep^2*mtt^10*s*t^2 + 2392*ep^3*mtt^10*s*t^2 + 1136*ep^4*mtt^10*s*t^2 - 136*mtt^9*mWW*s*t^2 + 16*ep*mtt^9*mWW*s*t^2 + 2114*ep^2*mtt^9*mWW*s*t^2 + 4144*ep^3*mtt^9*mWW*s*t^2 + 2182*ep^4*mtt^9*mWW*s*t^2 + 198*mtt^8*mWW^2*s*t^2 - 1028*ep*mtt^8*mWW^2*s*t^2 - 7674*ep^2*mtt^8*mWW^2*s*t^2 - 12588*ep^3*mtt^8*mWW^2*s*t^2 - 5948*ep^4*mtt^8*mWW^2*s*t^2 + 1436*mtt^7*mWW^3*s*t^2 + 4511*ep*mtt^7*mWW^3*s*t^2 - 865*ep^2*mtt^7*mWW^3*s*t^2 - 12735*ep^3*mtt^7*mWW^3*s*t^2 - 9131*ep^4*mtt^7*mWW^3*s*t^2 - 4290*mtt^6*mWW^4*s*t^2 - 16319*ep*mtt^6*mWW^4*s*t^2 - 11307*ep^2*mtt^6*mWW^4*s*t^2 + 14495*ep^3*mtt^6*mWW^4*s*t^2 + 13021*ep^4*mtt^6*mWW^4*s*t^2 + 3764*mtt^5*mWW^5*s*t^2 + 21793*ep*mtt^5*mWW^5*s*t^2 + 45425*ep^2*mtt^5*mWW^5*s*t^2 + 43231*ep^3*mtt^5*mWW^5*s*t^2 + 18283*ep^4*mtt^5*mWW^5*s*t^2 - 148*mtt^4*mWW^6*s*t^2 - 7793*ep*mtt^4*mWW^6*s*t^2 - 35321*ep^2*mtt^4*mWW^6*s*t^2 - 55991*ep^3*mtt^4*mWW^6*s*t^2 - 30683*ep^4*mtt^4*mWW^6*s*t^2 - 1148*mtt^3*mWW^7*s*t^2 - 3235*ep*mtt^3*mWW^7*s*t^2 + 3449*ep^2*mtt^3*mWW^7*s*t^2 + 16443*ep^3*mtt^3*mWW^7*s*t^2 + 11851*ep^4*mtt^3*mWW^7*s*t^2 + 238*mtt^2*mWW^8*s*t^2 + 1315*ep*mtt^2*mWW^8*s*t^2 + 1867*ep^2*mtt^2*mWW^8*s*t^2 - 43*ep^3*mtt^2*mWW^8*s*t^2 - 977*ep^4*mtt^2*mWW^8*s*t^2 + 68*mtt*mWW^9*s*t^2 + 259*ep*mtt*mWW^9*s*t^2 + 341*ep^2*mtt*mWW^9*s*t^2 + 229*ep^3*mtt*mWW^9*s*t^2 + 95*ep^4*mtt*mWW^9*s*t^2 + 18*mWW^10*s*t^2 + 137*ep*mWW^10*s*t^2 + 371*ep^2*mWW^10*s*t^2 + 423*ep^3*mWW^10*s*t^2 + 171*ep^4*mWW^10*s*t^2 - 1340*ep*mtt^9*s^2*t^2 - 6216*ep^2*mtt^9*s^2*t^2 - 9268*ep^3*mtt^9*s^2*t^2 - 4392*ep^4*mtt^9*s^2*t^2 + 322*mtt^8*mWW*s^2*t^2 + 2648*ep*mtt^8*mWW*s^2*t^2 + 7122*ep^2*mtt^8*mWW*s^2*t^2 + 7848*ep^3*mtt^8*mWW*s^2*t^2 + 3052*ep^4*mtt^8*mWW*s^2*t^2 - 278*mtt^7*mWW^2*s^2*t^2 - 4723*ep*mtt^7*mWW^2*s^2*t^2 - 17041*ep^2*mtt^7*mWW^2*s^2*t^2 - 22861*ep^3*mtt^7*mWW^2*s^2*t^2 - 10553*ep^4*mtt^7*mWW^2*s^2*t^2 - 2612*mtt^6*mWW^3*s^2*t^2 + 5417*ep*mtt^6*mWW^3*s^2*t^2 + 65763*ep^2*mtt^6*mWW^3*s^2*t^2 + 120391*ep^3*mtt^6*mWW^3*s^2*t^2 + 63377*ep^4*mtt^6*mWW^3*s^2*t^2 + 5314*mtt^5*mWW^4*s^2*t^2 + 3297*ep*mtt^5*mWW^4*s^2*t^2 - 70049*ep^2*mtt^5*mWW^4*s^2*t^2 - 151857*ep^3*mtt^5*mWW^4*s^2*t^2 - 83857*ep^4*mtt^5*mWW^4*s^2*t^2 - 2392*mtt^4*mWW^5*s^2*t^2 - 7915*ep*mtt^4*mWW^5*s^2*t^2 + 5131*ep^2*mtt^4*mWW^5*s^2*t^2 + 32235*ep^3*mtt^4*mWW^5*s^2*t^2 + 20189*ep^4*mtt^4*mWW^5*s^2*t^2 - 1122*mtt^3*mWW^6*s^2*t^2 + 2815*ep*mtt^3*mWW^6*s^2*t^2 + 27901*ep^2*mtt^3*mWW^6*s^2*t^2 + 48809*ep^3*mtt^3*mWW^6*s^2*t^2 + 26397*ep^4*mtt^3*mWW^6*s^2*t^2 + 564*mtt^2*mWW^7*s^2*t^2 - 1969*ep*mtt^2*mWW^7*s^2*t^2 - 18151*ep^2*mtt^2*mWW^7*s^2*t^2 - 32631*ep^3*mtt^2*mWW^7*s^2*t^2 - 17685*ep^4*mtt^2*mWW^7*s^2*t^2 + 278*mtt*mWW^8*s^2*t^2 + 2103*ep*mtt*mWW^8*s^2*t^2 + 5997*ep^2*mtt*mWW^8*s^2*t^2 + 7489*ep^3*mtt*mWW^8*s^2*t^2 + 3429*ep^4*mtt*mWW^8*s^2*t^2 - 74*mWW^9*s^2*t^2 - 333*ep*mWW^9*s^2*t^2 - 457*ep^2*mWW^9*s^2*t^2 - 155*ep^3*mWW^9*s^2*t^2 + 43*ep^4*mWW^9*s^2*t^2 + 2832*ep*mtt^8*s^3*t^2 + 13104*ep^2*mtt^8*s^3*t^2 + 19488*ep^3*mtt^8*s^3*t^2 + 9216*ep^4*mtt^8*s^3*t^2 - 496*mtt^7*mWW*s^3*t^2 - 8872*ep*mtt^7*mWW*s^3*t^2 - 32542*ep^2*mtt^7*mWW*s^3*t^2 - 43352*ep^3*mtt^7*mWW*s^3*t^2 - 19186*ep^4*mtt^7*mWW*s^3*t^2 - 16*mtt^6*mWW^2*s^3*t^2 + 15042*ep*mtt^6*mWW^2*s^3*t^2 + 67748*ep^2*mtt^6*mWW^2*s^3*t^2 + 98590*ep^3*mtt^6*mWW^2*s^3*t^2 + 46092*ep^4*mtt^6*mWW^2*s^3*t^2 + 3134*mtt^5*mWW^3*s^3*t^2 - 16394*ep*mtt^5*mWW^3*s^3*t^2 - 125188*ep^2*mtt^5*mWW^3*s^3*t^2 - 213774*ep^3*mtt^5*mWW^3*s^3*t^2 - 108738*ep^4*mtt^5*mWW^3*s^3*t^2 - 3580*mtt^4*mWW^4*s^3*t^2 + 10046*ep*mtt^4*mWW^4*s^3*t^2 + 109120*ep^2*mtt^4*mWW^4*s^3*t^2 + 201754*ep^3*mtt^4*mWW^4*s^3*t^2 + 106788*ep^4*mtt^4*mWW^4*s^3*t^2 + 10*mtt^3*mWW^5*s^3*t^2 - 2844*ep*mtt^3*mWW^5*s^3*t^2 - 21478*ep^2*mtt^3*mWW^5*s^3*t^2 - 42772*ep^3*mtt^3*mWW^5*s^3*t^2 - 23956*ep^4*mtt^3*mWW^5*s^3*t^2 + 1078*mtt^2*mWW^6*s^3*t^2 - 1612*ep*mtt^2*mWW^6*s^3*t^2 - 20786*ep^2*mtt^2*mWW^6*s^3*t^2 - 35508*ep^3*mtt^2*mWW^6*s^3*t^2 - 17844*ep^4*mtt^2*mWW^6*s^3*t^2 + 32*mtt*mWW^7*s^3*t^2 + 2762*ep*mtt*mWW^7*s^3*t^2 + 12036*ep^2*mtt*mWW^7*s^3*t^2 + 17326*ep^3*mtt*mWW^7*s^3*t^2 + 8164*ep^4*mtt*mWW^7*s^3*t^2 - 162*mWW^8*s^3*t^2 - 960*ep*mWW^8*s^3*t^2 - 2014*ep^2*mWW^8*s^3*t^2 - 1752*ep^3*mWW^8*s^3*t^2 - 536*ep^4*mWW^8*s^3*t^2 - 3580*ep*mtt^7*s^4*t^2 - 16520*ep^2*mtt^7*s^4*t^2 - 24500*ep^3*mtt^7*s^4*t^2 - 11560*ep^4*mtt^7*s^4*t^2 + 590*mtt^6*mWW*s^4*t^2 + 13600*ep*mtt^6*mWW*s^4*t^2 + 52310*ep^2*mtt^6*mWW*s^4*t^2 + 71040*ep^3*mtt^6*mWW*s^4*t^2 + 31740*ep^4*mtt^6*mWW*s^4*t^2 + 510*mtt^5*mWW^2*s^4*t^2 - 17315*ep*mtt^5*mWW^2*s^4*t^2 - 84861*ep^2*mtt^5*mWW^2*s^4*t^2 - 126533*ep^3*mtt^5*mWW^2*s^4*t^2 - 59545*ep^4*mtt^5*mWW^2*s^4*t^2 - 2492*mtt^4*mWW^3*s^4*t^2 + 12938*ep*mtt^4*mWW^3*s^4*t^2 + 98818*ep^2*mtt^4*mWW^3*s^4*t^2 + 168230*ep^3*mtt^4*mWW^3*s^4*t^2 + 85034*ep^4*mtt^4*mWW^3*s^4*t^2 + 986*mtt^3*mWW^4*s^4*t^2 - 8762*ep*mtt^3*mWW^4*s^4*t^2 - 61438*ep^2*mtt^3*mWW^4*s^4*t^2 - 106910*ep^3*mtt^3*mWW^4*s^4*t^2 - 55412*ep^4*mtt^3*mWW^4*s^4*t^2 + 760*mtt^2*mWW^5*s^4*t^2 + 2188*ep*mtt^2*mWW^5*s^4*t^2 + 3374*ep^2*mtt^2*mWW^5*s^4*t^2 + 5412*ep^3*mtt^2*mWW^5*s^4*t^2 + 3466*ep^4*mtt^2*mWW^5*s^4*t^2 - 296*mtt*mWW^6*s^4*t^2 + 1673*ep*mtt*mWW^6*s^4*t^2 + 10667*ep^2*mtt*mWW^6*s^4*t^2 + 15975*ep^3*mtt*mWW^6*s^4*t^2 + 7325*ep^4*mtt*mWW^6*s^4*t^2 - 58*mWW^7*s^4*t^2 - 742*ep*mWW^7*s^4*t^2 - 2350*ep^2*mWW^7*s^4*t^2 - 2714*ep^3*mWW^7*s^4*t^2 - 1048*ep^4*mWW^7*s^4*t^2 + 2776*ep*mtt^6*s^5*t^2 + 12768*ep^2*mtt^6*s^5*t^2 + 18872*ep^3*mtt^6*s^5*t^2 + 8880*ep^4*mtt^6*s^5*t^2 - 536*mtt^5*mWW*s^5*t^2 - 11584*ep*mtt^5*mWW*s^5*t^2 - 43914*ep^2*mtt^5*mWW*s^5*t^2 - 59008*ep^3*mtt^5*mWW*s^5*t^2 - 26142*ep^4*mtt^5*mWW*s^5*t^2 - 674*mtt^4*mWW^2*s^5*t^2 + 9240*ep*mtt^4*mWW^2*s^5*t^2 + 50678*ep^2*mtt^4*mWW^2*s^5*t^2 + 77720*ep^3*mtt^4*mWW^2*s^5*t^2 + 36956*ep^4*mtt^4*mWW^2*s^5*t^2 + 1022*mtt^3*mWW^3*s^5*t^2 - 4529*ep*mtt^3*mWW^3*s^5*t^2 - 36977*ep^2*mtt^3*mWW^3*s^5*t^2 - 63703*ep^3*mtt^3*mWW^3*s^5*t^2 - 32277*ep^4*mtt^3*mWW^3*s^5*t^2 + 410*mtt^2*mWW^4*s^5*t^2 + 4187*ep*mtt^2*mWW^4*s^5*t^2 + 15763*ep^2*mtt^2*mWW^4*s^5*t^2 + 23565*ep^3*mtt^2*mWW^4*s^5*t^2 + 11579*ep^4*mtt^2*mWW^4*s^5*t^2 - 302*mtt*mWW^5*s^5*t^2 + 141*ep*mtt*mWW^5*s^5*t^2 + 3591*ep^2*mtt*mWW^5*s^5*t^2 + 5467*ep^3*mtt*mWW^5*s^5*t^2 + 2319*ep^4*mtt*mWW^5*s^5*t^2 - 16*mWW^6*s^5*t^2 - 711*ep*mWW^6*s^5*t^2 - 2677*ep^2*mWW^6*s^5*t^2 - 3297*ep^3*mWW^6*s^5*t^2 - 1315*ep^4*mWW^6*s^5*t^2 - 1284*ep*mtt^5*s^6*t^2 - 5880*ep^2*mtt^5*s^6*t^2 - 8652*ep^3*mtt^5*s^6*t^2 - 4056*ep^4*mtt^5*s^6*t^2 + 326*mtt^4*mWW*s^6*t^2 + 5624*ep*mtt^4*mWW*s^6*t^2 + 20246*ep^2*mtt^4*mWW*s^6*t^2 + 26376*ep^3*mtt^4*mWW*s^6*t^2 + 11428*ep^4*mtt^4*mWW*s^6*t^2 + 422*mtt^3*mWW^2*s^6*t^2 - 1837*ep*mtt^3*mWW^2*s^6*t^2 - 13927*ep^2*mtt^3*mWW^2*s^6*t^2 - 22755*ep^3*mtt^3*mWW^2*s^6*t^2 - 11087*ep^4*mtt^3*mWW^2*s^6*t^2 - 70*mtt^2*mWW^3*s^6*t^2 + 857*ep*mtt^2*mWW^3*s^6*t^2 + 5351*ep^2*mtt^2*mWW^3*s^6*t^2 + 8959*ep^3*mtt^2*mWW^3*s^6*t^2 + 4535*ep^4*mtt^2*mWW^3*s^6*t^2 - 270*mtt*mWW^4*s^6*t^2 - 903*ep*mtt*mWW^4*s^6*t^2 - 873*ep^2*mtt*mWW^4*s^6*t^2 - 233*ep^3*mtt*mWW^4*s^6*t^2 + 7*ep^4*mtt*mWW^4*s^6*t^2 - 24*mWW^5*s^6*t^2 - 537*ep*mWW^5*s^6*t^2 - 1845*ep^2*mWW^5*s^6*t^2 - 2159*ep^3*mWW^5*s^6*t^2 - 827*ep^4*mWW^5*s^6*t^2 + 320*ep*mtt^4*s^7*t^2 + 1456*ep^2*mtt^4*s^7*t^2 + 2128*ep^3*mtt^4*s^7*t^2 + 992*ep^4*mtt^4*s^7*t^2 - 112*mtt^3*mWW*s^7*t^2 - 1448*ep*mtt^3*mWW*s^7*t^2 - 4762*ep^2*mtt^3*mWW*s^7*t^2 - 5848*ep^3*mtt^3*mWW*s^7*t^2 - 2422*ep^4*mtt^3*mWW*s^7*t^2 - 132*mtt^2*mWW^2*s^7*t^2 - 182*ep*mtt^2*mWW^2*s^7*t^2 + 960*ep^2*mtt^2*mWW^2*s^7*t^2 + 2198*ep^3*mtt^2*mWW^2*s^7*t^2 + 1188*ep^4*mtt^2*mWW^2*s^7*t^2 - 48*mtt*mWW^3*s^7*t^2 - 4*ep*mtt*mWW^3*s^7*t^2 + 582*ep^2*mtt*mWW^3*s^7*t^2 + 1060*ep^3*mtt*mWW^3*s^7*t^2 + 522*ep^4*mtt*mWW^3*s^7*t^2 + 4*mWW^4*s^7*t^2 - 126*ep*mWW^4*s^7*t^2 - 540*ep^2*mWW^4*s^7*t^2 - 690*ep^3*mWW^4*s^7*t^2 - 280*ep^4*mWW^4*s^7*t^2 - 32*ep*mtt^3*s^8*t^2 - 144*ep^2*mtt^3*s^8*t^2 - 208*ep^3*mtt^3*s^8*t^2 - 96*ep^4*mtt^3*s^8*t^2 + 16*mtt^2*mWW*s^8*t^2 + 152*ep*mtt^2*mWW*s^8*t^2 + 432*ep^2*mtt^2*mWW*s^8*t^2 + 472*ep^3*mtt^2*mWW*s^8*t^2 + 176*ep^4*mtt^2*mWW*s^8*t^2 + 16*mtt*mWW^2*s^8*t^2 + 88*ep*mtt*mWW^2*s^8*t^2 + 176*ep^2*mtt*mWW^2*s^8*t^2 + 152*ep^3*mtt*mWW^2*s^8*t^2 + 48*ep^4*mtt*mWW^2*s^8*t^2 - 48*ep*mWW^3*s^8*t^2 - 208*ep^2*mWW^3*s^8*t^2 - 288*ep^3*mWW^3*s^8*t^2 - 128*ep^4*mWW^3*s^8*t^2 + 156*ep*mtt^10*t^3 + 720*ep^2*mtt^10*t^3 + 1068*ep^3*mtt^10*t^3 + 504*ep^4*mtt^10*t^3 - 48*mtt^9*mWW*t^3 - 123*ep*mtt^9*mWW*t^3 + 147*ep^2*mtt^9*mWW*t^3 + 563*ep^3*mtt^9*mWW*t^3 + 341*ep^4*mtt^9*mWW*t^3 + 392*mtt^8*mWW^2*t^3 + 774*ep*mtt^8*mWW^2*t^3 - 2074*ep^2*mtt^8*mWW^2*t^3 - 5606*ep^3*mtt^8*mWW^2*t^3 - 3054*ep^4*mtt^8*mWW^2*t^3 - 812*mtt^7*mWW^3*t^3 - 3786*ep*mtt^7*mWW^3*t^3 - 6218*ep^2*mtt^7*mWW^3*t^3 - 4758*ep^3*mtt^7*mWW^3*t^3 - 1930*ep^4*mtt^7*mWW^3*t^3 + 1726*ep*mtt^6*mWW^4*t^3 + 9110*ep^2*mtt^6*mWW^4*t^3 + 15634*ep^3*mtt^6*mWW^4*t^3 + 8794*ep^4*mtt^6*mWW^4*t^3 + 1860*mtt^5*mWW^5*t^3 + 10294*ep*mtt^5*mWW^5*t^3 + 19738*ep^2*mtt^5*mWW^5*t^3 + 15338*ep^3*mtt^5*mWW^5*t^3 + 4082*ep^4*mtt^5*mWW^5*t^3 - 2232*mtt^4*mWW^6*t^3 - 16022*ep*mtt^4*mWW^6*t^3 - 41814*ep^2*mtt^4*mWW^6*t^3 - 47562*ep^3*mtt^4*mWW^6*t^3 - 20210*ep^4*mtt^4*mWW^6*t^3 + 828*mtt^3*mWW^7*t^3 + 7406*ep*mtt^3*mWW^7*t^3 + 22702*ep^2*mtt^3*mWW^7*t^3 + 29202*ep^3*mtt^3*mWW^7*t^3 + 13590*ep^4*mtt^3*mWW^7*t^3 + 112*mtt^2*mWW^8*t^3 + 326*ep*mtt^2*mWW^8*t^3 - 294*ep^2*mtt^2*mWW^8*t^3 - 1566*ep^3*mtt^2*mWW^8*t^3 - 1154*ep^4*mtt^2*mWW^8*t^3 - 100*mtt*mWW^9*t^3 - 751*ep*mtt*mWW^9*t^3 - 2017*ep^2*mtt*mWW^9*t^3 - 2313*ep^3*mtt*mWW^9*t^3 - 963*ep^4*mtt*mWW^9*t^3 - 1100*ep*mtt^9*s*t^3 - 5064*ep^2*mtt^9*s*t^3 - 7492*ep^3*mtt^9*s*t^3 - 3528*ep^4*mtt^9*s*t^3 + 206*mtt^8*mWW*s*t^3 + 1712*ep*mtt^8*mWW*s*t^3 + 4588*ep^2*mtt^8*mWW*s*t^3 + 5016*ep^3*mtt^8*mWW*s*t^3 + 1934*ep^4*mtt^8*mWW*s*t^3 - 1520*mtt^7*mWW^2*s*t^3 - 5125*ep*mtt^7*mWW^2*s*t^3 - 791*ep^2*mtt^7*mWW^2*s*t^3 + 10037*ep^3*mtt^7*mWW^2*s*t^3 + 6983*ep^4*mtt^7*mWW^2*s*t^3 + 2624*mtt^6*mWW^3*s*t^3 + 16447*ep*mtt^6*mWW^3*s*t^3 + 38557*ep^2*mtt^6*mWW^3*s*t^3 + 41225*ep^3*mtt^6*mWW^3*s*t^3 + 17659*ep^4*mtt^6*mWW^3*s*t^3 + 20*mtt^5*mWW^4*s*t^3 - 13427*ep*mtt^5*mWW^4*s*t^3 - 66629*ep^2*mtt^5*mWW^4*s*t^3 - 106853*ep^3*mtt^5*mWW^4*s*t^3 - 55639*ep^4*mtt^5*mWW^4*s*t^3 - 3342*mtt^4*mWW^5*s*t^3 - 7929*ep*mtt^4*mWW^5*s*t^3 + 17269*ep^2*mtt^4*mWW^5*s*t^3 + 57473*ep^3*mtt^4*mWW^5*s*t^3 + 36913*ep^4*mtt^4*mWW^5*s*t^3 + 2240*mtt^3*mWW^6*s*t^3 + 12353*ep*mtt^3*mWW^6*s*t^3 + 21723*ep^2*mtt^3*mWW^6*s*t^3 + 12647*ep^3*mtt^3*mWW^6*s*t^3 + 893*ep^4*mtt^3*mWW^6*s*t^3 - 76*mtt^2*mWW^7*s*t^3 - 2631*ep*mtt^2*mWW^7*s*t^3 - 10397*ep^2*mtt^2*mWW^7*s*t^3 - 14137*ep^3*mtt^2*mWW^7*s*t^3 - 6439*ep^4*mtt^2*mWW^7*s*t^3 - 52*mtt*mWW^8*s*t^3 + 451*ep*mtt*mWW^8*s*t^3 + 2761*ep^2*mtt*mWW^8*s*t^3 + 4397*ep^3*mtt*mWW^8*s*t^3 + 2187*ep^4*mtt*mWW^8*s*t^3 - 100*mWW^9*s*t^3 - 751*ep*mWW^9*s*t^3 - 2017*ep^2*mWW^9*s*t^3 - 2313*ep^3*mWW^9*s*t^3 - 963*ep^4*mWW^9*s*t^3 + 3288*ep*mtt^8*s^2*t^3 + 15096*ep^2*mtt^8*s^2*t^3 + 22272*ep^3*mtt^8*s^2*t^3 + 10464*ep^4*mtt^8*s^2*t^3 - 452*mtt^7*mWW*s^2*t^3 - 7343*ep*mtt^7*mWW*s^2*t^3 - 25901*ep^2*mtt^7*mWW*s^2*t^3 - 33521*ep^3*mtt^7*mWW*s^2*t^3 - 14511*ep^4*mtt^7*mWW*s^2*t^3 + 2478*mtt^6*mWW^2*s^2*t^3 + 14743*ep*mtt^6*mWW^2*s^2*t^3 + 28381*ep^2*mtt^6*mWW^2*s^2*t^3 + 20425*ep^3*mtt^6*mWW^2*s^2*t^3 + 4453*ep^4*mtt^6*mWW^2*s^2*t^3 - 3122*mtt^5*mWW^3*s^2*t^3 - 28213*ep*mtt^5*mWW^3*s^2*t^3 - 83727*ep^2*mtt^5*mWW^3*s^2*t^3 - 102083*ep^3*mtt^5*mWW^3*s^2*t^3 - 44535*ep^4*mtt^5*mWW^3*s^2*t^3 - 454*mtt^4*mWW^4*s^2*t^3 + 23643*ep*mtt^4*mWW^4*s^2*t^3 + 121457*ep^2*mtt^4*mWW^4*s^2*t^3 + 193181*ep^3*mtt^4*mWW^4*s^2*t^3 + 98205*ep^4*mtt^4*mWW^4*s^2*t^3 + 2098*mtt^3*mWW^5*s^2*t^3 - 7645*ep*mtt^3*mWW^5*s^2*t^3 - 73259*ep^2*mtt^3*mWW^5*s^2*t^3 - 135499*ep^3*mtt^3*mWW^5*s^2*t^3 - 74223*ep^4*mtt^3*mWW^5*s^2*t^3 + 12*mtt^2*mWW^6*s^2*t^3 + 4439*ep*mtt^2*mWW^6*s^2*t^3 + 23957*ep^2*mtt^2*mWW^6*s^2*t^3 + 41329*ep^3*mtt^2*mWW^6*s^2*t^3 + 22743*ep^4*mtt^2*mWW^6*s^2*t^3 - 596*mtt*mWW^7*s^2*t^3 - 2811*ep*mtt*mWW^7*s^2*t^3 - 5077*ep^2*mtt*mWW^7*s^2*t^3 - 4549*ep^3*mtt*mWW^7*s^2*t^3 - 1815*ep^4*mtt*mWW^7*s^2*t^3 + 36*mWW^8*s^2*t^3 - 101*ep*mWW^8*s^2*t^3 - 927*ep^2*mWW^8*s^2*t^3 - 1555*ep^3*mWW^8*s^2*t^3 - 781*ep^4*mWW^8*s^2*t^3 - 5400*ep*mtt^7*s^3*t^3 - 24720*ep^2*mtt^7*s^3*t^3 - 36360*ep^3*mtt^7*s^3*t^3 - 17040*ep^4*mtt^7*s^3*t^3 + 772*mtt^6*mWW*s^3*t^3 + 15252*ep*mtt^6*mWW*s^3*t^3 + 56264*ep^2*mtt^6*mWW*s^3*t^3 + 74284*ep^3*mtt^6*mWW*s^3*t^3 + 32500*ep^4*mtt^6*mWW*s^3*t^3 - 2230*mtt^5*mWW^2*s^3*t^3 - 22102*ep*mtt^5*mWW^2*s^3*t^3 - 63458*ep^2*mtt^5*mWW^2*s^3*t^3 - 70674*ep^3*mtt^5*mWW^2*s^3*t^3 - 27040*ep^4*mtt^5*mWW^2*s^3*t^3 + 1490*mtt^4*mWW^3*s^3*t^3 + 23706*ep*mtt^4*mWW^3*s^3*t^3 + 84962*ep^2*mtt^4*mWW^3*s^3*t^3 + 112278*ep^3*mtt^4*mWW^3*s^3*t^3 + 49868*ep^4*mtt^4*mWW^3*s^3*t^3 + 734*mtt^3*mWW^4*s^3*t^3 - 16492*ep*mtt^3*mWW^4*s^3*t^3 - 89944*ep^2*mtt^3*mWW^4*s^3*t^3 - 143468*ep^3*mtt^3*mWW^4*s^3*t^3 - 71902*ep^4*mtt^3*mWW^4*s^3*t^3 - 554*mtt^2*mWW^5*s^3*t^3 + 8200*ep*mtt^2*mWW^5*s^3*t^3 + 49568*ep^2*mtt^2*mWW^5*s^3*t^3 + 83144*ep^3*mtt^2*mWW^5*s^3*t^3 + 43482*ep^4*mtt^2*mWW^5*s^3*t^3 - 472*mtt*mWW^6*s^3*t^3 - 4654*ep*mtt*mWW^6*s^3*t^3 - 15990*ep^2*mtt*mWW^6*s^3*t^3 - 22674*ep^3*mtt*mWW^6*s^3*t^3 - 11298*ep^4*mtt*mWW^6*s^3*t^3 + 260*mWW^7*s^3*t^3 + 1490*ep*mWW^7*s^3*t^3 + 3318*ep^2*mWW^7*s^3*t^3 + 3470*ep^3*mWW^7*s^3*t^3 + 1430*ep^4*mWW^7*s^3*t^3 + 5260*ep*mtt^6*s^4*t^3 + 24000*ep^2*mtt^6*s^4*t^3 + 35180*ep^3*mtt^6*s^4*t^3 + 16440*ep^4*mtt^6*s^4*t^3 - 1008*mtt^5*mWW*s^4*t^3 - 17513*ep*mtt^5*mWW*s^4*t^3 - 62951*ep^2*mtt^5*mWW*s^4*t^3 - 81951*ep^3*mtt^5*mWW*s^4*t^3 - 35505*ep^4*mtt^5*mWW*s^4*t^3 + 1078*mtt^4*mWW^2*s^4*t^3 + 17208*ep*mtt^4*mWW^2*s^4*t^3 + 58740*ep^2*mtt^4*mWW^2*s^4*t^3 + 73088*ep^3*mtt^4*mWW^2*s^4*t^3 + 30430*ep^4*mtt^4*mWW^2*s^4*t^3 + 10*mtt^3*mWW^3*s^4*t^3 - 9398*ep*mtt^3*mWW^3*s^4*t^3 - 41646*ep^2*mtt^3*mWW^3*s^4*t^3 - 59458*ep^3*mtt^3*mWW^3*s^4*t^3 - 27220*ep^4*mtt^3*mWW^3*s^4*t^3 - 226*mtt^2*mWW^4*s^4*t^3 + 5744*ep*mtt^2*mWW^4*s^4*t^3 + 30496*ep^2*mtt^2*mWW^4*s^4*t^3 + 47648*ep^3*mtt^2*mWW^4*s^4*t^3 + 23314*ep^4*mtt^2*mWW^4*s^4*t^3 + 110*mtt*mWW^5*s^4*t^3 - 1593*ep*mtt*mWW^5*s^4*t^3 - 9683*ep^2*mtt*mWW^5*s^4*t^3 - 16167*ep^3*mtt*mWW^5*s^4*t^3 - 8379*ep^4*mtt*mWW^5*s^4*t^3 + 4*mWW^6*s^4*t^3 + 132*ep*mWW^6*s^4*t^3 + 788*ep^2*mWW^6*s^4*t^3 + 1532*ep^3*mWW^6*s^4*t^3 + 920*ep^4*mWW^6*s^4*t^3 - 3036*ep*mtt^5*s^5*t^3 - 13800*ep^2*mtt^5*s^5*t^3 - 20148*ep^3*mtt^5*s^5*t^3 - 9384*ep^4*mtt^5*s^5*t^3 + 830*mtt^4*mWW*s^5*t^3 + 11360*ep*mtt^4*mWW*s^5*t^3 + 38372*ep^2*mtt^4*mWW*s^5*t^3 + 48296*ep^3*mtt^4*mWW*s^5*t^3 + 20454*ep^4*mtt^4*mWW*s^5*t^3 - 66*mtt^3*mWW^2*s^5*t^3 - 5821*ep*mtt^3*mWW^2*s^5*t^3 - 23863*ep^2*mtt^3*mWW^2*s^5*t^3 - 32299*ep^3*mtt^3*mWW^2*s^5*t^3 - 14191*ep^4*mtt^3*mWW^2*s^5*t^3 - 250*mtt^2*mWW^3*s^5*t^3 + 959*ep*mtt^2*mWW^3*s^5*t^3 + 7589*ep^2*mtt^2*mWW^3*s^5*t^3 + 12457*ep^3*mtt^2*mWW^3*s^5*t^3 + 6077*ep^4*mtt^2*mWW^3*s^5*t^3 - 94*mtt*mWW^4*s^5*t^3 - 1339*ep*mtt*mWW^4*s^5*t^3 - 4877*ep^2*mtt*mWW^4*s^5*t^3 - 6573*ep^3*mtt*mWW^4*s^5*t^3 - 2941*ep^4*mtt*mWW^4*s^5*t^3 - 100*mWW^5*s^5*t^3 - 523*ep*mWW^5*s^5*t^3 - 861*ep^2*mWW^5*s^5*t^3 - 453*ep^3*mWW^5*s^5*t^3 - 15*ep^4*mWW^5*s^5*t^3 + 960*ep*mtt^4*s^6*t^3 + 4344*ep^2*mtt^4*s^6*t^3 + 6312*ep^3*mtt^4*s^6*t^3 + 2928*ep^4*mtt^4*s^6*t^3 - 364*mtt^3*mWW*s^6*t^3 - 3885*ep*mtt^3*mWW*s^6*t^3 - 11999*ep^2*mtt^3*mWW*s^6*t^3 - 14307*ep^3*mtt^3*mWW*s^6*t^3 - 5829*ep^4*mtt^3*mWW*s^6*t^3 - 196*mtt^2*mWW^2*s^6*t^3 + 43*ep*mtt^2*mWW^2*s^6*t^3 + 2697*ep^2*mtt^2*mWW^2*s^6*t^3 + 4925*ep^3*mtt^2*mWW^2*s^6*t^3 + 2467*ep^4*mtt^2*mWW^2*s^6*t^3 + 60*mtt*mWW^3*s^6*t^3 + 337*ep*mtt*mWW^3*s^6*t^3 + 731*ep^2*mtt*mWW^3*s^6*t^3 + 719*ep^3*mtt*mWW^3*s^6*t^3 + 265*ep^4*mtt*mWW^3*s^6*t^3 + 20*mWW^4*s^6*t^3 + 145*ep*mWW^4*s^6*t^3 + 387*ep^2*mWW^4*s^6*t^3 + 431*ep^3*mWW^4*s^6*t^3 + 169*ep^4*mWW^4*s^6*t^3 - 128*ep*mtt^3*s^7*t^3 - 576*ep^2*mtt^3*s^7*t^3 - 832*ep^3*mtt^3*s^7*t^3 - 384*ep^4*mtt^3*s^7*t^3 + 64*mtt^2*mWW*s^7*t^3 + 540*ep*mtt^2*mWW*s^7*t^3 + 1480*ep^2*mtt^2*mWW*s^7*t^3 + 1620*ep^3*mtt^2*mWW*s^7*t^3 + 616*ep^4*mtt^2*mWW*s^7*t^3 + 64*mtt*mWW^2*s^7*t^3 + 280*ep*mtt*mWW^2*s^7*t^3 + 368*ep^2*mtt*mWW^2*s^7*t^3 + 104*ep^3*mtt*mWW^2*s^7*t^3 - 48*ep^4*mtt*mWW^2*s^7*t^3 - 52*ep*mWW^3*s^7*t^3 - 248*ep^2*mWW^3*s^7*t^3 - 380*ep^3*mWW^3*s^7*t^3 - 184*ep^4*mWW^3*s^7*t^3 - 252*ep*mtt^9*t^4 - 1152*ep^2*mtt^9*t^4 - 1692*ep^3*mtt^9*t^4 - 792*ep^4*mtt^9*t^4 - 36*mtt^8*mWW*t^4 + 72*ep*mtt^8*mWW*t^4 + 752*ep^2*mtt^8*mWW*t^4 + 1248*ep^3*mtt^8*mWW*t^4 + 604*ep^4*mtt^8*mWW*t^4 - 192*mtt^7*mWW^2*t^4 - 24*ep*mtt^7*mWW^2*t^4 + 2956*ep^2*mtt^7*mWW^2*t^4 + 5992*ep^3*mtt^7*mWW^2*t^4 + 3172*ep^4*mtt^7*mWW^2*t^4 + 1236*mtt^6*mWW^3*t^4 + 5846*ep*mtt^6*mWW^3*t^4 + 8998*ep^2*mtt^6*mWW^3*t^4 + 5010*ep^3*mtt^6*mWW^3*t^4 + 878*ep^4*mtt^6*mWW^3*t^4 - 2116*mtt^5*mWW^4*t^4 - 14322*ep*mtt^5*mWW^4*t^4 - 36294*ep^2*mtt^5*mWW^4*t^4 - 40990*ep^3*mtt^5*mWW^4*t^4 - 17558*ep^4*mtt^5*mWW^4*t^4 + 1204*mtt^4*mWW^5*t^4 + 10900*ep*mtt^4*mWW^5*t^4 + 34268*ep^2*mtt^4*mWW^5*t^4 + 45092*ep^3*mtt^4*mWW^5*t^4 + 21224*ep^4*mtt^4*mWW^5*t^4 + 360*mtt^3*mWW^6*t^4 + 676*ep*mtt^3*mWW^6*t^4 - 2896*ep^2*mtt^3*mWW^6*t^4 - 8148*ep^3*mtt^3*mWW^6*t^4 - 5192*ep^4*mtt^3*mWW^6*t^4 - 644*mtt^2*mWW^7*t^4 - 4338*ep*mtt^2*mWW^7*t^4 - 10610*ep^2*mtt^2*mWW^7*t^4 - 11222*ep^3*mtt^2*mWW^7*t^4 - 4370*ep^4*mtt^2*mWW^7*t^4 + 188*mtt*mWW^8*t^4 + 1442*ep*mtt*mWW^8*t^4 + 3978*ep^2*mtt*mWW^8*t^4 + 4710*ep^3*mtt*mWW^8*t^4 + 2034*ep^4*mtt*mWW^8*t^4 + 1440*ep*mtt^8*s*t^4 + 6568*ep^2*mtt^8*s*t^4 + 9624*ep^3*mtt^8*s*t^4 + 4496*ep^4*mtt^8*s*t^4 + 200*mtt^7*mWW*s*t^4 - 1156*ep*mtt^7*mWW*s*t^4 - 7480*ep^2*mtt^7*mWW*s*t^4 - 11556*ep^3*mtt^7*mWW*s*t^4 - 5432*ep^4*mtt^7*mWW*s*t^4 + 480*mtt^6*mWW^2*s*t^4 + 384*ep*mtt^6*mWW^2*s*t^4 - 7462*ep^2*mtt^6*mWW^2*s*t^4 - 17264*ep^3*mtt^6*mWW^2*s*t^4 - 9978*ep^4*mtt^6*mWW^2*s*t^4 - 3088*mtt^5*mWW^3*s*t^4 - 13730*ep*mtt^5*mWW^3*s*t^4 - 16166*ep^2*mtt^5*mWW^3*s*t^4 + 554*ep^3*mtt^5*mWW^3*s*t^4 + 6030*ep^4*mtt^5*mWW^3*s*t^4 + 3948*mtt^4*mWW^4*s*t^4 + 26574*ep*mtt^4*mWW^4*s*t^4 + 65470*ep^2*mtt^4*mWW^4*s*t^4 + 70242*ep^3*mtt^4*mWW^4*s*t^4 + 28054*ep^4*mtt^4*mWW^4*s*t^4 - 1304*mtt^3*mWW^5*s*t^4 - 15524*ep*mtt^3*mWW^5*s*t^4 - 54500*ep^2*mtt^3*mWW^5*s*t^4 - 74884*ep^3*mtt^3*mWW^5*s*t^4 - 35532*ep^4*mtt^3*mWW^5*s*t^4 - 296*mtt^2*mWW^6*s*t^4 + 2624*ep*mtt^2*mWW^6*s*t^4 + 17446*ep^2*mtt^2*mWW^6*s*t^4 + 29824*ep^3*mtt^2*mWW^6*s*t^4 + 15826*ep^4*mtt^2*mWW^6*s*t^4 - 128*mtt*mWW^7*s*t^4 - 2054*ep*mtt*mWW^7*s*t^4 - 7854*ep^2*mtt*mWW^7*s*t^4 - 11250*ep^3*mtt*mWW^7*s*t^4 - 5498*ep^4*mtt*mWW^7*s*t^4 + 188*mWW^8*s*t^4 + 1442*ep*mWW^8*s*t^4 + 3978*ep^2*mWW^8*s*t^4 + 4710*ep^3*mWW^8*s*t^4 + 2034*ep^4*mWW^8*s*t^4 - 3432*ep*mtt^7*s^2*t^4 - 15616*ep^2*mtt^7*s^2*t^4 - 22824*ep^3*mtt^7*s^2*t^4 - 10640*ep^4*mtt^7*s^2*t^4 - 296*mtt^6*mWW*s^2*t^4 + 4936*ep*mtt^6*mWW*s^2*t^4 + 24980*ep^2*mtt^6*mWW*s^2*t^4 + 36416*ep^3*mtt^6*mWW*s^2*t^4 + 16668*ep^4*mtt^6*mWW*s^2*t^4 - 590*mtt^5*mWW^2*s^2*t^4 - 3557*ep*mtt^5*mWW^2*s^2*t^4 - 2521*ep^2*mtt^5*mWW^2*s^2*t^4 + 7413*ep^3*mtt^5*mWW^2*s^2*t^4 + 7271*ep^4*mtt^5*mWW^2*s^2*t^4 + 2812*mtt^4*mWW^3*s^2*t^4 + 11520*ep*mtt^4*mWW^3*s^2*t^4 + 6930*ep^2*mtt^4*mWW^3*s^2*t^4 - 17168*ep^3*mtt^4*mWW^3*s^2*t^4 - 16126*ep^4*mtt^4*mWW^3*s^2*t^4 - 2120*mtt^3*mWW^4*s^2*t^4 - 12962*ep*mtt^3*mWW^4*s^2*t^4 - 26956*ep^2*mtt^3*mWW^4*s^2*t^4 - 21558*ep^3*mtt^3*mWW^4*s^2*t^4 - 4948*ep^4*mtt^3*mWW^4*s^2*t^4 - 216*mtt^2*mWW^5*s^2*t^4 + 2968*ep*mtt^2*mWW^5*s^2*t^4 + 16738*ep^2*mtt^2*mWW^5*s^2*t^4 + 25984*ep^3*mtt^2*mWW^5*s^2*t^4 + 12510*ep^4*mtt^2*mWW^5*s^2*t^4 + 270*mtt*mWW^6*s^2*t^4 - 937*ep*mtt*mWW^6*s^2*t^4 - 8291*ep^2*mtt*mWW^6*s^2*t^4 - 14415*ep^3*mtt*mWW^6*s^2*t^4 - 7555*ep^4*mtt*mWW^6*s^2*t^4 + 140*mWW^7*s^2*t^4 + 1464*ep*mWW^7*s^2*t^4 + 4736*ep^2*mWW^7*s^2*t^4 + 6152*ep^3*mWW^7*s^2*t^4 + 2820*ep^4*mWW^7*s^2*t^4 + 4368*ep*mtt^6*s^3*t^4 + 19824*ep^2*mtt^6*s^3*t^4 + 28896*ep^3*mtt^6*s^3*t^4 + 13440*ep^4*mtt^6*s^3*t^4 - 48*mtt^5*mWW*s^3*t^4 - 9424*ep*mtt^5*mWW*s^3*t^4 - 39924*ep^2*mtt^5*mWW*s^3*t^4 - 55040*ep^3*mtt^5*mWW*s^3*t^4 - 24492*ep^4*mtt^5*mWW*s^3*t^4 + 540*mtt^4*mWW^2*s^3*t^4 + 7264*ep*mtt^4*mWW^2*s^3*t^4 + 20250*ep^2*mtt^4*mWW^2*s^3*t^4 + 19088*ep^3*mtt^4*mWW^2*s^3*t^4 + 5322*ep^4*mtt^4*mWW^2*s^3*t^4 - 1014*mtt^3*mWW^3*s^3*t^4 - 3953*ep*mtt^3*mWW^3*s^3*t^4 + 657*ep^2*mtt^3*mWW^3*s^3*t^4 + 14113*ep^3*mtt^3*mWW^3*s^3*t^4 + 11237*ep^4*mtt^3*mWW^3*s^3*t^4 + 150*mtt^2*mWW^4*s^3*t^4 - 563*ep*mtt^2*mWW^4*s^3*t^4 - 6721*ep^2*mtt^2*mWW^4*s^3*t^4 - 14565*ep^3*mtt^2*mWW^4*s^3*t^4 - 9325*ep^4*mtt^2*mWW^4*s^3*t^4 + 638*mtt*mWW^5*s^3*t^4 + 3857*ep*mtt*mWW^5*s^3*t^4 + 9427*ep^2*mtt*mWW^5*s^3*t^4 + 11231*ep^3*mtt*mWW^5*s^3*t^4 + 5359*ep^4*mtt*mWW^5*s^3*t^4 - 266*mWW^6*s^3*t^4 - 1549*ep*mWW^6*s^3*t^4 - 3513*ep^2*mWW^6*s^3*t^4 - 3723*ep^3*mWW^6*s^3*t^4 - 1541*ep^4*mWW^6*s^3*t^4 - 3132*ep*mtt^5*s^4*t^4 - 14176*ep^2*mtt^5*s^4*t^4 - 20604*ep^3*mtt^5*s^4*t^4 - 9560*ep^4*mtt^5*s^4*t^4 + 460*mtt^4*mWW*s^4*t^4 + 9136*ep*mtt^4*mWW*s^4*t^4 + 33412*ep^2*mtt^4*mWW*s^4*t^4 + 43464*ep^3*mtt^4*mWW*s^4*t^4 + 18728*ep^4*mtt^4*mWW*s^4*t^4 - 174*mtt^3*mWW^2*s^4*t^4 - 4961*ep*mtt^3*mWW^2*s^4*t^4 - 17821*ep^2*mtt^3*mWW^2*s^4*t^4 - 21919*ep^3*mtt^3*mWW^2*s^4*t^4 - 8837*ep^4*mtt^3*mWW^2*s^4*t^4 - 50*mtt^2*mWW^3*s^4*t^4 + 125*ep*mtt^2*mWW^3*s^4*t^4 + 117*ep^2*mtt^2*mWW^3*s^4*t^4 - 1069*ep^3*mtt^2*mWW^3*s^4*t^4 - 1203*ep^4*mtt^2*mWW^3*s^4*t^4 - 2*mtt*mWW^4*s^4*t^4 + 293*ep*mtt*mWW^4*s^4*t^4 + 2029*ep^2*mtt*mWW^4*s^4*t^4 + 4195*ep^3*mtt*mWW^4*s^4*t^4 + 2701*ep^4*mtt*mWW^4*s^4*t^4 - 138*mWW^5*s^4*t^4 - 981*ep*mWW^5*s^4*t^4 - 2793*ep^2*mWW^5*s^4*t^4 - 3683*ep^3*mWW^5*s^4*t^4 - 1829*ep^4*mWW^5*s^4*t^4 + 1200*ep*mtt^4*s^5*t^4 + 5416*ep^2*mtt^4*s^5*t^4 + 7848*ep^3*mtt^4*s^5*t^4 + 3632*ep^4*mtt^4*s^5*t^4 - 376*mtt^3*mWW*s^5*t^4 - 4396*ep*mtt^3*mWW*s^5*t^4 - 14084*ep^2*mtt^3*mWW*s^5*t^4 - 17180*ep^3*mtt^3*mWW*s^5*t^4 - 7116*ep^4*mtt^3*mWW*s^5*t^4 - 160*mtt^2*mWW^2*s^5*t^4 + 582*ep*mtt^2*mWW^2*s^5*t^4 + 4550*ep^2*mtt^2*mWW^2*s^5*t^4 + 7290*ep^3*mtt^2*mWW^2*s^5*t^4 + 3482*ep^4*mtt^2*mWW^2*s^5*t^4 + 104*mtt*mWW^3*s^5*t^4 + 184*ep*mtt*mWW^3*s^5*t^4 - 544*ep^2*mtt*mWW^3*s^5*t^4 - 1408*ep^3*mtt*mWW^3*s^5*t^4 - 784*ep^4*mtt*mWW^3*s^5*t^4 + 80*mWW^4*s^5*t^4 + 670*ep*mWW^4*s^5*t^4 + 1846*ep^2*mWW^4*s^5*t^4 + 2042*ep^3*mWW^4*s^5*t^4 + 786*ep^4*mWW^4*s^5*t^4 - 192*ep*mtt^3*s^6*t^4 - 864*ep^2*mtt^3*s^6*t^4 - 1248*ep^3*mtt^3*s^6*t^4 - 576*ep^4*mtt^3*s^6*t^4 + 96*mtt^2*mWW*s^6*t^4 + 832*ep*mtt^2*mWW*s^6*t^4 + 2344*ep^2*mtt^2*mWW*s^6*t^4 + 2648*ep^3*mtt^2*mWW*s^6*t^4 + 1040*ep^4*mtt^2*mWW*s^6*t^4 + 96*mtt*mWW^2*s^6*t^4 + 312*ep*mtt*mWW^2*s^6*t^4 + 48*ep^2*mtt*mWW^2*s^6*t^4 - 600*ep^3*mtt*mWW^2*s^6*t^4 - 432*ep^4*mtt*mWW^2*s^6*t^4 + 8*ep*mWW^3*s^6*t^4 + 8*ep^2*mWW^3*s^6*t^4 - 32*ep^3*mWW^3*s^6*t^4 - 32*ep^4*mWW^3*s^6*t^4 + 180*ep*mtt^8*t^5 + 816*ep^2*mtt^8*t^5 + 1188*ep^3*mtt^8*t^5 + 552*ep^4*mtt^8*t^5 + 116*mtt^7*mWW*t^5 + 326*ep*mtt^7*mWW*t^5 - 42*ep^2*mtt^7*mWW*t^5 - 702*ep^3*mtt^7*mWW*t^5 - 450*ep^4*mtt^7*mWW*t^5 - 368*mtt^6*mWW^2*t^5 - 2648*ep*mtt^6*mWW^2*t^5 - 7354*ep^2*mtt^6*mWW^2*t^5 - 8944*ep^3*mtt^6*mWW^2*t^5 - 3902*ep^4*mtt^6*mWW^2*t^5 + 168*mtt^5*mWW^3*t^5 + 2590*ep*mtt^5*mWW^3*t^5 + 10246*ep^2*mtt^5*mWW^3*t^5 + 15018*ep^3*mtt^5*mWW^3*t^5 + 7274*ep^4*mtt^5*mWW^3*t^5 + 688*mtt^4*mWW^4*t^5 + 3300*ep*mtt^4*mWW^4*t^5 + 4836*ep^2*mtt^4*mWW^4*t^5 + 1828*ep^3*mtt^4*mWW^4*t^5 - 396*ep^4*mtt^4*mWW^4*t^5 - 1132*mtt^3*mWW^5*t^5 - 7630*ep*mtt^3*mWW^5*t^5 - 18950*ep^2*mtt^3*mWW^5*t^5 - 20570*ep^3*mtt^3*mWW^5*t^5 - 8278*ep^4*mtt^3*mWW^5*t^5 + 672*mtt^2*mWW^6*t^5 + 5024*ep*mtt^2*mWW^6*t^5 + 13718*ep^2*mtt^2*mWW^6*t^5 + 16200*ep^3*mtt^2*mWW^6*t^5 + 6994*ep^4*mtt^2*mWW^6*t^5 - 144*mtt*mWW^7*t^5 - 1142*ep*mtt*mWW^7*t^5 - 3270*ep^2*mtt*mWW^7*t^5 - 4018*ep^3*mtt*mWW^7*t^5 - 1794*ep^4*mtt*mWW^7*t^5 - 836*ep*mtt^7*s*t^5 - 3784*ep^2*mtt^7*s*t^5 - 5500*ep^3*mtt^7*s*t^5 - 2552*ep^4*mtt^7*s*t^5 - 442*mtt^6*mWW*s*t^5 - 812*ep*mtt^6*mWW*s*t^5 + 1998*ep^2*mtt^6*mWW*s*t^5 + 5196*ep^3*mtt^6*mWW*s*t^5 + 2828*ep^4*mtt^6*mWW*s*t^5 + 1160*mtt^5*mWW^2*s*t^5 + 7406*ep*mtt^5*mWW^2*s*t^5 + 19332*ep^2*mtt^5*mWW^2*s*t^5 + 23186*ep^3*mtt^5*mWW^2*s*t^5 + 10244*ep^4*mtt^5*mWW^2*s*t^5 - 552*mtt^4*mWW^3*s*t^5 - 7272*ep*mtt^4*mWW^3*s*t^5 - 28190*ep^2*mtt^4*mWW^3*s*t^5 - 41744*ep^3*mtt^4*mWW^3*s*t^5 - 20706*ep^4*mtt^4*mWW^3*s*t^5 - 740*mtt^3*mWW^4*s*t^5 - 818*ep*mtt^3*mWW^4*s*t^5 + 8628*ep^2*mtt^3*mWW^4*s*t^5 + 20674*ep^3*mtt^3*mWW^4*s*t^5 + 12448*ep^4*mtt^3*mWW^4*s*t^5 + 562*mtt^2*mWW^5*s*t^5 + 1762*ep*mtt^2*mWW^5*s*t^5 - 570*ep^2*mtt^2*mWW^5*s*t^5 - 5858*ep^3*mtt^2*mWW^5*s*t^5 - 4376*ep^4*mtt^2*mWW^5*s*t^5 + 156*mtt*mWW^6*s*t^5 + 1712*ep*mtt*mWW^6*s*t^5 + 5856*ep^2*mtt*mWW^6*s*t^5 + 8064*ep^3*mtt*mWW^6*s*t^5 + 3908*ep^4*mtt*mWW^6*s*t^5 - 144*mWW^7*s*t^5 - 1142*ep*mWW^7*s*t^5 - 3270*ep^2*mWW^7*s*t^5 - 4018*ep^3*mWW^7*s*t^5 - 1794*ep^4*mWW^7*s*t^5 + 1556*ep*mtt^6*s^2*t^5 + 7032*ep^2*mtt^6*s^2*t^5 + 10204*ep^3*mtt^6*s^2*t^5 + 4728*ep^4*mtt^6*s^2*t^5 + 560*mtt^5*mWW*s^2*t^5 - 153*ep*mtt^5*mWW*s^2*t^5 - 7581*ep^2*mtt^5*mWW*s^2*t^5 - 13511*ep^3*mtt^5*mWW*s^2*t^5 - 6643*ep^4*mtt^5*mWW*s^2*t^5 - 1174*mtt^4*mWW^2*s^2*t^5 - 5872*ep*mtt^4*mWW^2*s^2*t^5 - 12824*ep^2*mtt^4*mWW^2*s^2*t^5 - 14384*ep^3*mtt^4*mWW^2*s^2*t^5 - 6370*ep^4*mtt^4*mWW^2*s^2*t^5 + 430*mtt^3*mWW^3*s^2*t^5 + 5472*ep*mtt^3*mWW^3*s^2*t^5 + 21582*ep^2*mtt^3*mWW^3*s^2*t^5 + 32552*ep^3*mtt^3*mWW^3*s^2*t^5 + 16396*ep^4*mtt^3*mWW^3*s^2*t^5 + 194*mtt^2*mWW^4*s^2*t^5 - 2556*ep*mtt^2*mWW^4*s^2*t^5 - 15914*ep^2*mtt^2*mWW^4*s^2*t^5 - 27188*ep^3*mtt^2*mWW^4*s^2*t^5 - 14568*ep^4*mtt^2*mWW^4*s^2*t^5 + 218*mtt*mWW^5*s^2*t^5 + 3613*ep*mtt*mWW^5*s^2*t^5 + 14091*ep^2*mtt*mWW^5*s^2*t^5 + 20587*ep^3*mtt*mWW^5*s^2*t^5 + 10275*ep^4*mtt*mWW^5*s^2*t^5 - 228*mWW^6*s^2*t^5 - 2060*ep*mWW^6*s^2*t^5 - 6386*ep^2*mWW^6*s^2*t^5 - 8260*ep^3*mWW^6*s^2*t^5 - 3818*ep^4*mWW^6*s^2*t^5 - 1452*ep*mtt^5*s^3*t^5 - 6552*ep^2*mtt^5*s^3*t^5 - 9492*ep^3*mtt^5*s^3*t^5 - 4392*ep^4*mtt^5*s^3*t^5 - 194*mtt^4*mWW*s^3*t^5 + 2034*ep*mtt^4*mWW*s^3*t^5 + 11088*ep^2*mtt^4*mWW*s^3*t^5 + 16286*ep^3*mtt^4*mWW*s^3*t^5 + 7426*ep^4*mtt^4*mWW*s^3*t^5 + 422*mtt^3*mWW^2*s^3*t^5 + 389*ep*mtt^3*mWW^2*s^3*t^5 - 2815*ep^2*mtt^3*mWW^2*s^3*t^5 - 5301*ep^3*mtt^3*mWW^2*s^3*t^5 - 2567*ep^4*mtt^3*mWW^2*s^3*t^5 - 50*mtt^2*mWW^3*s^3*t^5 - 119*ep*mtt^2*mWW^3*s^3*t^5 - 375*ep^2*mtt^2*mWW^3*s^3*t^5 - 673*ep^3*mtt^2*mWW^3*s^3*t^5 - 319*ep^4*mtt^2*mWW^3*s^3*t^5 - 214*mtt*mWW^4*s^3*t^5 - 813*ep*mtt*mWW^4*s^3*t^5 - 557*ep^2*mtt*mWW^4*s^3*t^5 + 781*ep^3*mtt*mWW^4*s^3*t^5 + 787*ep^4*mtt*mWW^4*s^3*t^5 + 36*mWW^5*s^3*t^5 - 39*ep*mWW^5*s^3*t^5 - 789*ep^2*mWW^5*s^3*t^5 - 1601*ep^3*mWW^5*s^3*t^5 - 935*ep^4*mWW^5*s^3*t^5 + 680*ep*mtt^4*s^4*t^5 + 3064*ep^2*mtt^4*s^4*t^5 + 4432*ep^3*mtt^4*s^4*t^5 + 2048*ep^4*mtt^4*s^4*t^5 - 104*mtt^3*mWW*s^4*t^5 - 1991*ep*mtt^3*mWW*s^4*t^5 - 7215*ep^2*mtt^3*mWW*s^4*t^5 - 9313*ep^3*mtt^3*mWW*s^4*t^5 - 3985*ep^4*mtt^3*mWW*s^4*t^5 - 104*mtt^2*mWW^2*s^4*t^5 + 589*ep*mtt^2*mWW^2*s^4*t^5 + 3965*ep^2*mtt^2*mWW^2*s^4*t^5 + 6347*ep^3*mtt^2*mWW^2*s^4*t^5 + 3123*ep^4*mtt^2*mWW^2*s^4*t^5 - 8*mtt*mWW^3*s^4*t^5 - 781*ep*mtt*mWW^3*s^4*t^5 - 3613*ep^2*mtt*mWW^3*s^4*t^5 - 5627*ep^3*mtt*mWW^3*s^4*t^5 - 2883*ep^4*mtt*mWW^3*s^4*t^5 + 120*mWW^4*s^4*t^5 + 1023*ep*mWW^4*s^4*t^5 + 3031*ep^2*mWW^4*s^4*t^5 + 3777*ep^3*mWW^4*s^4*t^5 + 1697*ep^4*mWW^4*s^4*t^5 - 128*ep*mtt^3*s^5*t^5 - 576*ep^2*mtt^3*s^5*t^5 - 832*ep^3*mtt^3*s^5*t^5 - 384*ep^4*mtt^3*s^5*t^5 + 64*mtt^2*mWW*s^5*t^5 + 596*ep*mtt^2*mWW*s^5*t^5 + 1752*ep^2*mtt^2*mWW*s^5*t^5 + 2044*ep^3*mtt^2*mWW*s^5*t^5 + 824*ep^4*mtt^2*mWW*s^5*t^5 + 64*mtt*mWW^2*s^5*t^5 + 136*ep*mtt*mWW^2*s^5*t^5 - 304*ep^2*mtt*mWW^2*s^5*t^5 - 904*ep^3*mtt*mWW^2*s^5*t^5 - 528*ep^4*mtt*mWW^2*s^5*t^5 + 36*ep*mWW^3*s^5*t^5 + 152*ep^2*mWW^3*s^5*t^5 + 204*ep^3*mWW^3*s^5*t^5 + 88*ep^4*mWW^3*s^5*t^5 - 48*ep*mtt^7*t^6 - 216*ep^2*mtt^7*t^6 - 312*ep^3*mtt^7*t^6 - 144*ep^4*mtt^7*t^6 - 62*mtt^6*mWW*t^6 - 272*ep*mtt^6*mWW*t^6 - 418*ep^2*mtt^6*mWW*t^6 - 264*ep^3*mtt^6*mWW*t^6 - 56*ep^4*mtt^6*mWW*t^6 + 282*mtt^5*mWW^2*t^6 + 1845*ep*mtt^5*mWW^2*t^6 + 4651*ep^2*mtt^5*mWW^2*t^6 + 5219*ep^3*mtt^5*mWW^2*t^6 + 2147*ep^4*mtt^5*mWW^2*t^6 - 508*mtt^4*mWW^3*t^6 - 3700*ep*mtt^4*mWW^3*t^6 - 10104*ep^2*mtt^4*mWW^3*t^6 - 11996*ep^3*mtt^4*mWW^3*t^6 - 5148*ep^4*mtt^4*mWW^3*t^6 + 452*mtt^3*mWW^4*t^6 + 3470*ep*mtt^3*mWW^4*t^6 + 9826*ep^2*mtt^3*mWW^4*t^6 + 11994*ep^3*mtt^3*mWW^4*t^6 + 5282*ep^4*mtt^3*mWW^4*t^6 - 198*mtt^2*mWW^5*t^6 - 1572*ep*mtt^2*mWW^5*t^6 - 4558*ep^2*mtt^2*mWW^5*t^6 - 5684*ep^3*mtt^2*mWW^5*t^6 - 2564*ep^4*mtt^2*mWW^5*t^6 + 34*mtt*mWW^6*t^6 + 277*ep*mtt*mWW^6*t^6 + 819*ep^2*mtt*mWW^6*t^6 + 1043*ep^3*mtt*mWW^6*t^6 + 483*ep^4*mtt*mWW^6*t^6 + 176*ep*mtt^6*s*t^6 + 792*ep^2*mtt^6*s*t^6 + 1144*ep^3*mtt^6*s*t^6 + 528*ep^4*mtt^6*s*t^6 + 180*mtt^5*mWW*s*t^6 + 688*ep*mtt^5*mWW*s*t^6 + 778*ep^2*mtt^5*mWW*s*t^6 + 168*ep^3*mtt^5*mWW*s*t^6 - 102*ep^4*mtt^5*mWW*s*t^6 - 606*mtt^4*mWW^2*s*t^6 - 3602*ep*mtt^4*mWW^2*s*t^6 - 8416*ep^2*mtt^4*mWW^2*s*t^6 - 8974*ep^3*mtt^4*mWW^2*s*t^6 - 3570*ep^4*mtt^4*mWW^2*s*t^6 + 704*mtt^3*mWW^3*s*t^6 + 4641*ep*mtt^3*mWW^3*s*t^6 + 11841*ep^2*mtt^3*mWW^3*s*t^6 + 13431*ep^3*mtt^3*mWW^3*s*t^6 + 5559*ep^4*mtt^3*mWW^3*s*t^6 - 276*mtt^2*mWW^4*s*t^6 - 1831*ep*mtt^2*mWW^4*s*t^6 - 4687*ep^2*mtt^2*mWW^4*s*t^6 - 5289*ep^3*mtt^2*mWW^4*s*t^6 - 2157*ep^4*mtt^2*mWW^4*s*t^6 - 36*mtt*mWW^5*s*t^6 - 349*ep*mtt*mWW^5*s*t^6 - 1127*ep^2*mtt*mWW^5*s*t^6 - 1523*ep^3*mtt*mWW^5*s*t^6 - 741*ep^4*mtt*mWW^5*s*t^6 + 34*mWW^6*s*t^6 + 277*ep*mWW^6*s*t^6 + 819*ep^2*mWW^6*s*t^6 + 1043*ep^3*mWW^6*s*t^6 + 483*ep^4*mWW^6*s*t^6 - 240*ep*mtt^5*s^2*t^6 - 1080*ep^2*mtt^5*s^2*t^6 - 1560*ep^3*mtt^5*s^2*t^6 - 720*ep^4*mtt^5*s^2*t^6 - 158*mtt^4*mWW*s^2*t^6 - 392*ep*mtt^4*mWW*s^2*t^6 + 218*ep^2*mtt^4*mWW*s^2*t^6 + 1080*ep^3*mtt^4*mWW*s^2*t^6 + 628*ep^4*mtt^4*mWW*s^2*t^6 + 352*mtt^3*mWW^2*s^2*t^6 + 1533*ep*mtt^3*mWW^2*s^2*t^6 + 2379*ep^2*mtt^3*mWW^2*s^2*t^6 + 1507*ep^3*mtt^3*mWW^2*s^2*t^6 + 261*ep^4*mtt^3*mWW^2*s^2*t^6 - 136*mtt^2*mWW^3*s^2*t^6 - 117*ep*mtt^2*mWW^3*s^2*t^6 + 1397*ep^2*mtt^2*mWW^3*s^2*t^6 + 3213*ep^3*mtt^2*mWW^3*s^2*t^6 + 1979*ep^4*mtt^2*mWW^3*s^2*t^6 - 152*mtt*mWW^4*s^2*t^6 - 1597*ep*mtt*mWW^4*s^2*t^6 - 5403*ep^2*mtt*mWW^4*s^2*t^6 - 7467*ep^3*mtt*mWW^4*s^2*t^6 - 3653*ep^4*mtt*mWW^4*s^2*t^6 + 94*mWW^5*s^2*t^6 + 813*ep*mWW^5*s^2*t^6 + 2489*ep^2*mWW^5*s^2*t^6 + 3227*ep^3*mWW^5*s^2*t^6 + 1505*ep^4*mWW^5*s^2*t^6 + 144*ep*mtt^4*s^3*t^6 + 648*ep^2*mtt^4*s^3*t^6 + 936*ep^3*mtt^4*s^3*t^6 + 432*ep^4*mtt^4*s^3*t^6 + 24*mtt^3*mWW*s^3*t^6 - 192*ep*mtt^3*mWW*s^3*t^6 - 1098*ep^2*mtt^3*mWW*s^3*t^6 - 1608*ep^3*mtt^3*mWW*s^3*t^6 - 726*ep^4*mtt^3*mWW*s^3*t^6 - 44*mtt^2*mWW^2*s^3*t^6 + 208*ep*mtt^2*mWW^2*s^3*t^6 + 1546*ep^2*mtt^2*mWW^2*s^3*t^6 + 2600*ep^3*mtt^2*mWW^2*s^3*t^6 + 1354*ep^4*mtt^2*mWW^2*s^3*t^6 - 40*mtt*mWW^3*s^3*t^6 - 752*ep*mtt*mWW^3*s^3*t^6 - 3054*ep^2*mtt*mWW^3*s^3*t^6 - 4600*ep^3*mtt*mWW^3*s^3*t^6 - 2354*ep^4*mtt*mWW^3*s^3*t^6 + 60*mWW^4*s^3*t^6 + 592*ep*mWW^4*s^3*t^6 + 1958*ep^2*mWW^4*s^3*t^6 + 2672*ep^3*mWW^4*s^3*t^6 + 1294*ep^4*mWW^4*s^3*t^6 - 32*ep*mtt^3*s^4*t^6 - 144*ep^2*mtt^3*s^4*t^6 - 208*ep^3*mtt^3*s^4*t^6 - 96*ep^4*mtt^3*s^4*t^6 + 16*mtt^2*mWW*s^4*t^6 + 168*ep*mtt^2*mWW*s^4*t^6 + 520*ep^2*mtt^2*mWW*s^4*t^6 + 624*ep^3*mtt^2*mWW*s^4*t^6 + 256*ep^4*mtt^2*mWW*s^4*t^6 + 16*mtt*mWW^2*s^4*t^6 + 16*ep*mtt*mWW^2*s^4*t^6 - 160*ep^2*mtt*mWW^2*s^4*t^6 - 352*ep^3*mtt*mWW^2*s^4*t^6 - 192*ep^4*mtt*mWW^2*s^4*t^6 + 8*ep*mWW^3*s^4*t^6 + 40*ep^2*mWW^3*s^4*t^6 + 64*ep^3*mWW^3*s^4*t^6 + 32*ep^4*mWW^3*s^4*t^6 + 4*mtt^5*mWW*t^7 + 37*ep*mtt^5*mWW*t^7 + 119*ep^2*mtt^5*mWW*t^7 + 155*ep^3*mtt^5*mWW*t^7 + 69*ep^4*mtt^5*mWW*t^7 - 16*mtt^4*mWW^2*t^7 - 148*ep*mtt^4*mWW^2*t^7 - 476*ep^2*mtt^4*mWW^2*t^7 - 620*ep^3*mtt^4*mWW^2*t^7 - 276*ep^4*mtt^4*mWW^2*t^7 + 24*mtt^3*mWW^3*t^7 + 222*ep*mtt^3*mWW^3*t^7 + 714*ep^2*mtt^3*mWW^3*t^7 + 930*ep^3*mtt^3*mWW^3*t^7 + 414*ep^4*mtt^3*mWW^3*t^7 - 16*mtt^2*mWW^4*t^7 - 148*ep*mtt^2*mWW^4*t^7 - 476*ep^2*mtt^2*mWW^4*t^7 - 620*ep^3*mtt^2*mWW^4*t^7 - 276*ep^4*mtt^2*mWW^4*t^7 + 4*mtt*mWW^5*t^7 + 37*ep*mtt*mWW^5*t^7 + 119*ep^2*mtt*mWW^5*t^7 + 155*ep^3*mtt*mWW^5*t^7 + 69*ep^4*mtt*mWW^5*t^7 - 8*mtt^4*mWW*s*t^7 - 70*ep*mtt^4*mWW*s*t^7 - 222*ep^2*mtt^4*mWW*s*t^7 - 290*ep^3*mtt^4*mWW*s*t^7 - 130*ep^4*mtt^4*mWW*s*t^7 + 20*mtt^3*mWW^2*s*t^7 + 173*ep*mtt^3*mWW^2*s*t^7 + 547*ep^2*mtt^3*mWW^2*s*t^7 + 715*ep^3*mtt^3*mWW^2*s*t^7 + 321*ep^4*mtt^3*mWW^2*s*t^7 - 12*mtt^2*mWW^3*s*t^7 - 99*ep*mtt^2*mWW^3*s*t^7 - 309*ep^2*mtt^2*mWW^3*s*t^7 - 405*ep^3*mtt^2*mWW^3*s*t^7 - 183*ep^4*mtt^2*mWW^3*s*t^7 - 4*mtt*mWW^4*s*t^7 - 41*ep*mtt*mWW^4*s*t^7 - 135*ep^2*mtt*mWW^4*s*t^7 - 175*ep^3*mtt*mWW^4*s*t^7 - 77*ep^4*mtt*mWW^4*s*t^7 + 4*mWW^5*s*t^7 + 37*ep*mWW^5*s*t^7 + 119*ep^2*mWW^5*s*t^7 + 155*ep^3*mWW^5*s*t^7 + 69*ep^4*mWW^5*s*t^7 + 4*mtt^3*mWW*s^2*t^7 + 29*ep*mtt^3*mWW*s^2*t^7 + 87*ep^2*mtt^3*mWW*s^2*t^7 + 115*ep^3*mtt^3*mWW*s^2*t^7 + 53*ep^4*mtt^3*mWW*s^2*t^7 - 4*mtt^2*mWW^2*s^2*t^7 - 25*ep*mtt^2*mWW^2*s^2*t^7 - 71*ep^2*mtt^2*mWW^2*s^2*t^7 - 95*ep^3*mtt^2*mWW^2*s^2*t^7 - 45*ep^4*mtt^2*mWW^2*s^2*t^7 - 4*mtt*mWW^3*s^2*t^7 - 37*ep*mtt*mWW^3*s^2*t^7 - 119*ep^2*mtt*mWW^3*s^2*t^7 - 155*ep^3*mtt*mWW^3*s^2*t^7 - 69*ep^4*mtt*mWW^3*s^2*t^7 + 4*mWW^4*s^2*t^7 + 33*ep*mWW^4*s^2*t^7 + 103*ep^2*mWW^4*s^2*t^7 + 135*ep^3*mWW^4*s^2*t^7 + 61*ep^4*mWW^4*s^2*t^7 + 4*ep*mtt^2*mWW*s^3*t^7 + 16*ep^2*mtt^2*mWW*s^3*t^7 + 20*ep^3*mtt^2*mWW*s^3*t^7 + 8*ep^4*mtt^2*mWW*s^3*t^7 - 4*ep*mWW^3*s^3*t^7 - 16*ep^2*mWW^3*s^3*t^7 - 20*ep^3*mWW^3*s^3*t^7 - 8*ep^4*mWW^3*s^3*t^7)/(2*(1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-15*ep*mtt^9*mWW^2 - 70*ep^2*mtt^9*mWW^2 - 105*ep^3*mtt^9*mWW^2 - 50*ep^4*mtt^9*mWW^2 + 26*mtt^8*mWW^3 + 299*ep*mtt^8*mWW^3 + 1046*ep^2*mtt^8*mWW^3 + 1459*ep^3*mtt^8*mWW^3 + 710*ep^4*mtt^8*mWW^3 - 116*mtt^7*mWW^4 - 1155*ep*mtt^7*mWW^4 - 3850*ep^2*mtt^7*mWW^4 - 5325*ep^3*mtt^7*mWW^4 - 2634*ep^4*mtt^7*mWW^4 + 190*mtt^6*mWW^5 + 1815*ep*mtt^6*mWW^5 + 6010*ep^2*mtt^6*mWW^5 + 8415*ep^3*mtt^6*mWW^5 + 4270*ep^4*mtt^6*mWW^5 - 120*mtt^5*mWW^6 - 1165*ep*mtt^5*mWW^6 - 4010*ep^2*mtt^5*mWW^6 - 5915*ep^3*mtt^5*mWW^6 - 3190*ep^4*mtt^5*mWW^6 - 10*mtt^4*mWW^7 - 15*ep*mtt^4*mWW^7 + 250*ep^2*mtt^4*mWW^7 + 825*ep^3*mtt^4*mWW^7 + 690*ep^4*mtt^4*mWW^7 + 44*mtt^3*mWW^8 + 351*ep*mtt^3*mWW^8 + 954*ep^2*mtt^3*mWW^8 + 1041*ep^3*mtt^3*mWW^8 + 370*ep^4*mtt^3*mWW^8 - 14*mtt^2*mWW^9 - 115*ep*mtt^2*mWW^9 - 330*ep^2*mtt^2*mWW^9 - 395*ep^3*mtt^2*mWW^9 - 166*ep^4*mtt^2*mWW^9 - 6*ep*mtt^9*mWW*s - 28*ep^2*mtt^9*mWW*s - 42*ep^3*mtt^9*mWW*s - 20*ep^4*mtt^9*mWW*s + 112*ep*mtt^8*mWW^2*s + 527*ep^2*mtt^8*mWW^2*s + 796*ep^3*mtt^8*mWW^2*s + 381*ep^4*mtt^8*mWW^2*s - 110*mtt^7*mWW^3*s - 1324*ep*mtt^7*mWW^3*s - 4698*ep^2*mtt^7*mWW^3*s - 6566*ep^3*mtt^7*mWW^3*s - 3178*ep^4*mtt^7*mWW^3*s + 410*mtt^6*mWW^4*s + 4016*ep*mtt^6*mWW^4*s + 13233*ep^2*mtt^6*mWW^4*s + 18130*ep^3*mtt^6*mWW^4*s + 8911*ep^4*mtt^6*mWW^4*s - 520*mtt^5*mWW^5*s - 4692*ep*mtt^5*mWW^5*s - 15048*ep^2*mtt^5*mWW^5*s - 20752*ep^3*mtt^5*mWW^5*s - 10548*ep^4*mtt^5*mWW^5*s + 180*mtt^4*mWW^6*s + 1504*ep*mtt^4*mWW^6*s + 4945*ep^2*mtt^4*mWW^6*s + 7520*ep^3*mtt^4*mWW^6*s + 4427*ep^4*mtt^4*mWW^6*s + 130*mtt^3*mWW^7*s + 1156*ep*mtt^3*mWW^7*s + 3310*ep^2*mtt^3*mWW^7*s + 3602*ep^3*mtt^3*mWW^7*s + 1126*ep^4*mtt^3*mWW^7*s - 110*mtt^2*mWW^8*s - 928*ep*mtt^2*mWW^8*s - 2705*ep^2*mtt^2*mWW^8*s - 3246*ep^3*mtt^2*mWW^8*s - 1335*ep^4*mtt^2*mWW^8*s + 20*mtt*mWW^9*s + 162*ep*mtt*mWW^9*s + 464*ep^2*mtt*mWW^9*s + 558*ep^3*mtt*mWW^9*s + 236*ep^4*mtt*mWW^9*s + 36*ep*mtt^8*mWW*s^2 + 168*ep^2*mtt^8*mWW*s^2 + 252*ep^3*mtt^8*mWW*s^2 + 120*ep^4*mtt^8*mWW*s^2 - 345*ep*mtt^7*mWW^2*s^2 - 1633*ep^2*mtt^7*mWW^2*s^2 - 2479*ep^3*mtt^7*mWW^2*s^2 - 1191*ep^4*mtt^7*mWW^2*s^2 + 212*mtt^6*mWW^3*s^2 + 2535*ep*mtt^6*mWW^3*s^2 + 8913*ep^2*mtt^6*mWW^3*s^2 + 12293*ep^3*mtt^6*mWW^3*s^2 + 5847*ep^4*mtt^6*mWW^3*s^2 - 670*mtt^5*mWW^4*s^2 - 5916*ep*mtt^5*mWW^4*s^2 - 18209*ep^2*mtt^5*mWW^4*s^2 - 23720*ep^3*mtt^5*mWW^4*s^2 - 11261*ep^4*mtt^5*mWW^4*s^2 + 676*mtt^4*mWW^5*s^2 + 4898*ep*mtt^4*mWW^5*s^2 + 13285*ep^2*mtt^4*mWW^5*s^2 + 16312*ep^3*mtt^4*mWW^5*s^2 + 7897*ep^4*mtt^4*mWW^5*s^2 - 124*mtt^3*mWW^6*s^2 - 101*ep*mtt^3*mWW^6*s^2 + 1305*ep^2*mtt^3*mWW^6*s^2 + 2417*ep^3*mtt^3*mWW^6*s^2 + 775*ep^4*mtt^3*mWW^6*s^2 - 164*mtt^2*mWW^7*s^2 - 1713*ep*mtt^2*mWW^7*s^2 - 5641*ep^2*mtt^2*mWW^7*s^2 - 7315*ep^3*mtt^2*mWW^7*s^2 - 3151*ep^4*mtt^2*mWW^7*s^2 + 74*mtt*mWW^8*s^2 + 634*ep*mtt*mWW^8*s^2 + 1881*ep^2*mtt*mWW^8*s^2 + 2310*ep^3*mtt*mWW^8*s^2 + 989*ep^4*mtt*mWW^8*s^2 - 4*mWW^9*s^2 - 28*ep*mWW^9*s^2 - 69*ep^2*mWW^9*s^2 - 70*ep^3*mWW^9*s^2 - 25*ep^4*mWW^9*s^2 - 90*ep*mtt^7*mWW*s^3 - 420*ep^2*mtt^7*mWW*s^3 - 630*ep^3*mtt^7*mWW*s^3 - 300*ep^4*mtt^7*mWW*s^3 + 570*ep*mtt^6*mWW^2*s^3 + 2710*ep^2*mtt^6*mWW^2*s^3 + 4130*ep^3*mtt^6*mWW^2*s^3 + 1990*ep^4*mtt^6*mWW^2*s^3 - 284*mtt^5*mWW^3*s^3 - 2962*ep*mtt^5*mWW^3*s^3 - 9732*ep^2*mtt^5*mWW^3*s^3 - 12778*ep^3*mtt^5*mWW^3*s^3 - 5820*ep^4*mtt^5*mWW^3*s^3 + 786*mtt^4*mWW^4*s^3 + 5593*ep*mtt^4*mWW^4*s^3 + 14396*ep^2*mtt^4*mWW^4*s^3 + 16035*ep^3*mtt^4*mWW^4*s^3 + 6710*ep^4*mtt^4*mWW^4*s^3 - 678*mtt^3*mWW^5*s^3 - 3562*ep*mtt^3*mWW^5*s^3 - 6248*ep^2*mtt^3*mWW^5*s^3 - 4196*ep^3*mtt^3*mWW^5*s^3 - 1072*ep^4*mtt^3*mWW^5*s^3 + 118*mtt^2*mWW^6*s^3 - 236*ep*mtt^2*mWW^6*s^3 - 3098*ep^2*mtt^2*mWW^6*s^3 - 5786*ep^3*mtt^2*mWW^6*s^3 - 2970*ep^4*mtt^2*mWW^6*s^3 + 74*mtt*mWW^7*s^3 + 806*ep*mtt*mWW^7*s^3 + 2696*ep^2*mtt*mWW^7*s^3 + 3540*ep^3*mtt*mWW^7*s^3 + 1576*ep^4*mtt*mWW^7*s^3 - 16*mWW^8*s^3 - 119*ep*mWW^8*s^3 - 304*ep^2*mWW^8*s^3 - 315*ep^3*mWW^8*s^3 - 114*ep^4*mWW^8*s^3 + 120*ep*mtt^6*mWW*s^4 + 560*ep^2*mtt^6*mWW*s^4 + 840*ep^3*mtt^6*mWW*s^4 + 400*ep^4*mtt^6*mWW*s^4 - 545*ep*mtt^5*mWW^2*s^4 - 2600*ep^2*mtt^5*mWW^2*s^4 - 3975*ep^3*mtt^5*mWW^2*s^4 - 1920*ep^4*mtt^5*mWW^2*s^4 + 306*mtt^4*mWW^3*s^4 + 2513*ep*mtt^4*mWW^3*s^4 + 7148*ep^2*mtt^4*mWW^3*s^4 + 8437*ep^3*mtt^4*mWW^3*s^4 + 3520*ep^4*mtt^4*mWW^3*s^4 - 698*mtt^3*mWW^4*s^4 - 4116*ep*mtt^3*mWW^4*s^4 - 8506*ep^2*mtt^3*mWW^4*s^4 - 7200*ep^3*mtt^3*mWW^4*s^4 - 2160*ep^4*mtt^3*mWW^4*s^4 + 454*mtt^2*mWW^5*s^4 + 2082*ep*mtt^2*mWW^5*s^4 + 2662*ep^2*mtt^2*mWW^5*s^4 + 254*ep^3*mtt^2*mWW^5*s^4 - 756*ep^4*mtt^2*mWW^5*s^4 - 38*mtt*mWW^6*s^4 + 137*ep*mtt*mWW^6*s^4 + 1242*ep^2*mtt*mWW^6*s^4 + 2179*ep^3*mtt*mWW^6*s^4 + 1112*ep^4*mtt*mWW^6*s^4 - 24*mWW^7*s^4 - 191*ep*mWW^7*s^4 - 506*ep^2*mWW^7*s^4 - 535*ep^3*mWW^7*s^4 - 196*ep^4*mWW^7*s^4 - 90*ep*mtt^5*mWW*s^5 - 420*ep^2*mtt^5*mWW*s^5 - 630*ep^3*mtt^5*mWW*s^5 - 300*ep^4*mtt^5*mWW*s^5 + 300*ep*mtt^4*mWW^2*s^5 + 1435*ep^2*mtt^4*mWW^2*s^5 + 2200*ep^3*mtt^4*mWW^2*s^5 + 1065*ep^4*mtt^4*mWW^2*s^5 - 230*mtt^3*mWW^3*s^5 - 1536*ep*mtt^3*mWW^3*s^5 - 3678*ep^2*mtt^3*mWW^3*s^5 - 3722*ep^3*mtt^3*mWW^3*s^5 - 1350*ep^4*mtt^3*mWW^3*s^5 + 364*mtt^2*mWW^4*s^5 + 1965*ep*mtt^2*mWW^4*s^5 + 3587*ep^2*mtt^2*mWW^4*s^5 + 2465*ep^3*mtt^2*mWW^4*s^5 + 479*ep^4*mtt^2*mWW^4*s^5 - 118*mtt*mWW^5*s^5 - 500*ep*mtt*mWW^5*s^5 - 540*ep^2*mtt*mWW^5*s^5 + 102*ep^3*mtt*mWW^5*s^5 + 260*ep^4*mtt*mWW^5*s^5 - 16*mWW^6*s^5 - 139*ep*mWW^6*s^5 - 384*ep^2*mWW^6*s^5 - 415*ep^3*mWW^6*s^5 - 154*ep^4*mWW^6*s^5 + 36*ep*mtt^4*mWW*s^6 + 168*ep^2*mtt^4*mWW*s^6 + 252*ep^3*mtt^4*mWW*s^6 + 120*ep^4*mtt^4*mWW*s^6 - 87*ep*mtt^3*mWW^2*s^6 - 417*ep^2*mtt^3*mWW^2*s^6 - 641*ep^3*mtt^3*mWW^2*s^6 - 311*ep^4*mtt^3*mWW^2*s^6 + 96*mtt^2*mWW^3*s^6 + 557*ep*mtt^2*mWW^3*s^6 + 1141*ep^2*mtt^2*mWW^3*s^6 + 963*ep^3*mtt^2*mWW^3*s^6 + 283*ep^4*mtt^2*mWW^3*s^6 - 76*mtt*mWW^4*s^6 - 385*ep*mtt*mWW^4*s^6 - 643*ep^2*mtt*mWW^4*s^6 - 375*ep^3*mtt*mWW^4*s^6 - 41*ep^4*mtt*mWW^4*s^6 - 4*mWW^5*s^6 - 41*ep*mWW^5*s^6 - 121*ep^2*mWW^5*s^6 - 135*ep^3*mWW^5*s^6 - 51*ep^4*mWW^5*s^6 - 6*ep*mtt^3*mWW*s^7 - 28*ep^2*mtt^3*mWW*s^7 - 42*ep^3*mtt^3*mWW*s^7 - 20*ep^4*mtt^3*mWW*s^7 + 10*ep*mtt^2*mWW^2*s^7 + 48*ep^2*mtt^2*mWW^2*s^7 + 74*ep^3*mtt^2*mWW^2*s^7 + 36*ep^4*mtt^2*mWW^2*s^7 - 16*mtt*mWW^3*s^7 - 82*ep*mtt*mWW^3*s^7 - 140*ep^2*mtt*mWW^3*s^7 - 86*ep^3*mtt*mWW^3*s^7 - 12*ep^4*mtt*mWW^3*s^7 - 2*ep*mWW^4*s^7 - 8*ep^2*mWW^4*s^7 - 10*ep^3*mWW^4*s^7 - 4*ep^4*mWW^4*s^7 + 24*ep*mtt^9*mWW*t + 112*ep^2*mtt^9*mWW*t + 168*ep^3*mtt^9*mWW*t + 80*ep^4*mtt^9*mWW*t - 52*mtt^8*mWW^2*t - 496*ep*mtt^8*mWW^2*t - 1615*ep^2*mtt^8*mWW^2*t - 2202*ep^3*mtt^8*mWW^2*t - 1079*ep^4*mtt^8*mWW^2*t + 184*mtt^7*mWW^3*t + 1482*ep*mtt^7*mWW^3*t + 4458*ep^2*mtt^7*mWW^3*t + 5946*ep^3*mtt^7*mWW^3*t + 2966*ep^4*mtt^7*mWW^3*t - 108*mtt^6*mWW^4*t - 582*ep*mtt^6*mWW^4*t - 1403*ep^2*mtt^6*mWW^4*t - 1950*ep^3*mtt^6*mWW^4*t - 1201*ep^4*mtt^6*mWW^4*t - 336*mtt^5*mWW^5*t - 3160*ep*mtt^5*mWW^5*t - 9890*ep^2*mtt^5*mWW^5*t - 12690*ep^3*mtt^5*mWW^5*t - 5744*ep^4*mtt^5*mWW^5*t + 564*mtt^4*mWW^6*t + 4836*ep*mtt^4*mWW^6*t + 14683*ep^2*mtt^4*mWW^6*t + 19002*ep^3*mtt^4*mWW^6*t + 8951*ep^4*mtt^4*mWW^6*t - 264*mtt^3*mWW^7*t - 2214*ep*mtt^3*mWW^7*t - 6770*ep^2*mtt^3*mWW^7*t - 9018*ep^3*mtt^3*mWW^7*t - 4450*ep^4*mtt^3*mWW^7*t - 20*mtt^2*mWW^8*t - 142*ep*mtt^2*mWW^8*t - 273*ep^2*mtt^2*mWW^8*t - 66*ep^3*mtt^2*mWW^8*t + 145*ep^4*mtt^2*mWW^8*t + 32*mtt*mWW^9*t + 252*ep*mtt*mWW^9*t + 698*ep^2*mtt*mWW^9*t + 810*ep^3*mtt*mWW^9*t + 332*ep^4*mtt*mWW^9*t - 6*ep*mtt^9*s*t - 28*ep^2*mtt^9*s*t - 42*ep^3*mtt^9*s*t - 20*ep^4*mtt^9*s*t - 57*ep*mtt^8*mWW*s*t - 269*ep^2*mtt^8*mWW*s*t - 407*ep^3*mtt^8*mWW*s*t - 195*ep^4*mtt^8*mWW*s*t + 220*mtt^7*mWW^2*s*t + 1801*ep*mtt^7*mWW^2*s*t + 5387*ep^2*mtt^7*mWW^2*s*t + 7049*ep^3*mtt^7*mWW^2*s*t + 3435*ep^4*mtt^7*mWW^2*s*t - 662*mtt^6*mWW^3*s*t - 4708*ep*mtt^6*mWW^3*s*t - 12934*ep^2*mtt^6*mWW^3*s*t - 16440*ep^3*mtt^6*mWW^3*s*t - 8188*ep^4*mtt^6*mWW^3*s*t + 302*mtt^5*mWW^4*s*t + 1152*ep*mtt^5*mWW^4*s*t + 1640*ep^2*mtt^5*mWW^4*s*t + 2032*ep^3*mtt^5*mWW^4*s*t + 1830*ep^4*mtt^5*mWW^4*s*t + 856*mtt^4*mWW^5*s*t + 7609*ep*mtt^4*mWW^5*s*t + 22883*ep^2*mtt^4*mWW^5*s*t + 28349*ep^3*mtt^4*mWW^5*s*t + 12387*ep^4*mtt^4*mWW^5*s*t - 1032*mtt^3*mWW^6*s*t - 8095*ep*mtt^3*mWW^6*s*t - 22941*ep^2*mtt^3*mWW^6*s*t - 28191*ep^3*mtt^3*mWW^6*s*t - 12865*ep^4*mtt^3*mWW^6*s*t + 250*mtt^2*mWW^7*s*t + 1722*ep*mtt^2*mWW^7*s*t + 4548*ep^2*mtt^2*mWW^7*s*t + 5638*ep^3*mtt^2*mWW^7*s*t + 2838*ep^4*mtt^2*mWW^7*s*t + 94*mtt*mWW^8*s*t + 796*ep*mtt*mWW^8*s*t + 2294*ep^2*mtt*mWW^8*s*t + 2672*ep^3*mtt*mWW^8*s*t + 1044*ep^4*mtt*mWW^8*s*t - 28*mWW^9*s*t - 214*ep*mWW^9*s*t - 580*ep^2*mWW^9*s*t - 660*ep^3*mWW^9*s*t - 266*ep^4*mWW^9*s*t + 36*ep*mtt^8*s^2*t + 168*ep^2*mtt^8*s^2*t + 252*ep^3*mtt^8*s^2*t + 120*ep^4*mtt^8*s^2*t - 69*ep*mtt^7*mWW*s^2*t - 307*ep^2*mtt^7*mWW*s^2*t - 443*ep^3*mtt^7*mWW*s^2*t - 205*ep^4*mtt^7*mWW*s^2*t - 424*mtt^6*mWW^2*s^2*t - 2611*ep*mtt^6*mWW^2*s^2*t - 6111*ep^2*mtt^6*mWW^2*s^2*t - 6705*ep^3*mtt^6*mWW^2*s^2*t - 3069*ep^4*mtt^6*mWW^2*s^2*t + 1046*mtt^5*mWW^3*s^2*t + 6063*ep*mtt^5*mWW^3*s^2*t + 13313*ep^2*mtt^5*mWW^3*s^2*t + 14063*ep^3*mtt^5*mWW^3*s^2*t + 6595*ep^4*mtt^5*mWW^3*s^2*t - 340*mtt^4*mWW^4*s^2*t - 817*ep*mtt^4*mWW^4*s^2*t + 690*ep^2*mtt^4*mWW^4*s^2*t + 1939*ep^3*mtt^4*mWW^4*s^2*t + 88*ep^4*mtt^4*mWW^4*s^2*t - 884*mtt^3*mWW^5*s^2*t - 6481*ep*mtt^3*mWW^5*s^2*t - 16791*ep^2*mtt^3*mWW^5*s^2*t - 18313*ep^3*mtt^3*mWW^5*s^2*t - 7155*ep^4*mtt^3*mWW^5*s^2*t + 656*mtt^2*mWW^6*s^2*t + 3801*ep*mtt^2*mWW^6*s^2*t + 7791*ep^2*mtt^2*mWW^6*s^2*t + 6937*ep^3*mtt^2*mWW^6*s^2*t + 2543*ep^4*mtt^2*mWW^6*s^2*t + 14*mtt*mWW^7*s^2*t + 655*ep*mtt*mWW^7*s^2*t + 2937*ep^2*mtt*mWW^7*s^2*t + 4309*ep^3*mtt*mWW^7*s^2*t + 1941*ep^4*mtt*mWW^7*s^2*t - 68*mWW^8*s^2*t - 577*ep*mWW^8*s^2*t - 1690*ep^2*mWW^8*s^2*t - 2039*ep^3*mWW^8*s^2*t - 858*ep^4*mWW^8*s^2*t - 90*ep*mtt^7*s^3*t - 420*ep^2*mtt^7*s^3*t - 630*ep^3*mtt^7*s^3*t - 300*ep^4*mtt^7*s^3*t + 360*ep*mtt^6*mWW*s^3*t + 1650*ep^2*mtt^6*mWW*s^3*t + 2440*ep^3*mtt^6*mWW*s^3*t + 1150*ep^4*mtt^6*mWW*s^3*t + 568*mtt^5*mWW^2*s^3*t + 2536*ep*mtt^5*mWW^2*s^3*t + 3238*ep^2*mtt^5*mWW^2*s^3*t + 668*ep^3*mtt^5*mWW^2*s^3*t - 410*ep^4*mtt^5*mWW^2*s^3*t - 1094*mtt^4*mWW^3*s^3*t - 5336*ep*mtt^4*mWW^3*s^3*t - 8262*ep^2*mtt^4*mWW^3*s^3*t - 4346*ep^3*mtt^4*mWW^3*s^3*t - 794*ep^4*mtt^4*mWW^3*s^3*t + 226*mtt^3*mWW^4*s^3*t + 899*ep*mtt^3*mWW^4*s^3*t + 881*ep^2*mtt^3*mWW^4*s^3*t + 79*ep^3*mtt^3*mWW^4*s^3*t + 195*ep^4*mtt^3*mWW^4*s^3*t + 502*mtt^2*mWW^5*s^3*t + 2179*ep*mtt^2*mWW^5*s^3*t + 2211*ep^2*mtt^2*mWW^5*s^3*t - 1033*ep^3*mtt^2*mWW^5*s^3*t - 1579*ep^4*mtt^2*mWW^5*s^3*t - 146*mtt*mWW^6*s^3*t + 79*ep*mtt*mWW^6*s^3*t + 2833*ep^2*mtt*mWW^6*s^3*t + 5643*ep^3*mtt*mWW^6*s^3*t + 2999*ep^4*mtt*mWW^6*s^3*t - 56*mWW^7*s^3*t - 627*ep*mWW^7*s^3*t - 2131*ep^2*mWW^7*s^3*t - 2821*ep^3*mWW^7*s^3*t - 1261*ep^4*mWW^7*s^3*t + 120*ep*mtt^6*s^4*t + 560*ep^2*mtt^6*s^4*t + 840*ep^3*mtt^6*s^4*t + 400*ep^4*mtt^6*s^4*t - 450*ep*mtt^5*mWW*s^4*t - 2070*ep^2*mtt^5*mWW*s^4*t - 3070*ep^3*mtt^5*mWW*s^4*t - 1450*ep^4*mtt^5*mWW*s^4*t - 612*mtt^4*mWW^2*s^4*t - 2694*ep*mtt^4*mWW^2*s^4*t - 3057*ep^2*mtt^4*mWW^2*s^4*t + 468*ep^3*mtt^4*mWW^2*s^4*t + 1395*ep^4*mtt^4*mWW^2*s^4*t + 866*mtt^3*mWW^3*s^4*t + 4490*ep*mtt^3*mWW^3*s^4*t + 7430*ep^2*mtt^3*mWW^3*s^4*t + 3956*ep^3*mtt^3*mWW^3*s^4*t + 246*ep^4*mtt^3*mWW^3*s^4*t - 92*mtt^2*mWW^4*s^4*t - 1038*ep*mtt^2*mWW^4*s^4*t - 3496*ep^2*mtt^2*mWW^4*s^4*t - 4640*ep^3*mtt^2*mWW^4*s^4*t - 2138*ep^4*mtt^2*mWW^4*s^4*t - 150*mtt*mWW^5*s^4*t - 76*ep*mtt*mWW^5*s^4*t + 2160*ep^2*mtt*mWW^5*s^4*t + 4726*ep^3*mtt*mWW^5*s^4*t + 2640*ep^4*mtt*mWW^5*s^4*t - 12*mWW^6*s^4*t - 352*ep*mWW^6*s^4*t - 1527*ep^2*mWW^6*s^4*t - 2280*ep^3*mWW^6*s^4*t - 1093*ep^4*mWW^6*s^4*t - 90*ep*mtt^5*s^5*t - 420*ep^2*mtt^5*s^5*t - 630*ep^3*mtt^5*s^5*t - 300*ep^4*mtt^5*s^5*t + 231*ep*mtt^4*mWW*s^5*t + 1063*ep^2*mtt^4*mWW*s^5*t + 1577*ep^3*mtt^4*mWW*s^5*t + 745*ep^4*mtt^4*mWW*s^5*t + 460*mtt^3*mWW^2*s^5*t + 2377*ep*mtt^3*mWW^2*s^5*t + 3963*ep^2*mtt^3*mWW^2*s^5*t + 2145*ep^3*mtt^3*mWW^2*s^5*t + 99*ep^4*mtt^3*mWW^2*s^5*t - 428*mtt^2*mWW^3*s^5*t - 2586*ep*mtt^2*mWW^3*s^5*t - 5456*ep^2*mtt^2*mWW^3*s^5*t - 4688*ep^3*mtt^2*mWW^3*s^5*t - 1390*ep^4*mtt^2*mWW^3*s^5*t + 4*mtt*mWW^4*s^5*t + 379*ep*mtt*mWW^4*s^5*t + 1807*ep^2*mtt*mWW^4*s^5*t + 2827*ep^3*mtt*mWW^4*s^5*t + 1395*ep^4*mtt*mWW^4*s^5*t + 12*mWW^5*s^5*t - 71*ep*mWW^5*s^5*t - 573*ep^2*mWW^5*s^5*t - 1039*ep^3*mWW^5*s^5*t - 549*ep^4*mWW^5*s^5*t + 36*ep*mtt^4*s^6*t + 168*ep^2*mtt^4*s^6*t + 252*ep^3*mtt^4*s^6*t + 120*ep^4*mtt^4*s^6*t - 33*ep*mtt^3*mWW*s^6*t - 151*ep^2*mtt^3*mWW*s^6*t - 223*ep^3*mtt^3*mWW*s^6*t - 105*ep^4*mtt^3*mWW*s^6*t - 192*mtt^2*mWW^2*s^6*t - 1095*ep*mtt^2*mWW^2*s^6*t - 2169*ep^2*mtt^2*mWW^2*s^6*t - 1721*ep^3*mtt^2*mWW^2*s^6*t - 455*ep^4*mtt^2*mWW^2*s^6*t + 88*mtt*mWW^3*s^6*t + 605*ep*mtt*mWW^3*s^6*t + 1503*ep^2*mtt*mWW^3*s^6*t + 1595*ep^3*mtt*mWW^3*s^6*t + 609*ep^4*mtt*mWW^3*s^6*t + 8*mWW^4*s^6*t + 7*ep*mWW^4*s^6*t - 119*ep^2*mWW^4*s^6*t - 287*ep^3*mWW^4*s^6*t - 169*ep^4*mWW^4*s^6*t - 6*ep*mtt^3*s^7*t - 28*ep^2*mtt^3*s^7*t - 42*ep^3*mtt^3*s^7*t - 20*ep^4*mtt^3*s^7*t - 6*ep*mtt^2*mWW*s^7*t - 28*ep^2*mtt^2*mWW*s^7*t - 42*ep^3*mtt^2*mWW*s^7*t - 20*ep^4*mtt^2*mWW*s^7*t + 32*mtt*mWW^2*s^7*t + 182*ep*mtt*mWW^2*s^7*t + 364*ep^2*mtt*mWW^2*s^7*t + 298*ep^3*mtt*mWW^2*s^7*t + 84*ep^4*mtt*mWW^2*s^7*t - 10*ep*mWW^3*s^7*t - 52*ep^2*mWW^3*s^7*t - 86*ep^3*mWW^3*s^7*t - 44*ep^4*mWW^3*s^7*t - 9*ep*mtt^9*t^2 - 42*ep^2*mtt^9*t^2 - 63*ep^3*mtt^9*t^2 - 30*ep^4*mtt^9*t^2 + 26*mtt^8*mWW*t^2 + 158*ep*mtt^8*mWW*t^2 + 389*ep^2*mtt^8*mWW*t^2 + 476*ep^3*mtt^8*mWW*t^2 + 243*ep^4*mtt^8*mWW*t^2 - 20*mtt^7*mWW^2*t^2 + 156*ep*mtt^7*mWW^2*t^2 + 1000*ep^2*mtt^7*mWW^2*t^2 + 1606*ep^3*mtt^7*mWW^2*t^2 + 782*ep^4*mtt^7*mWW^2*t^2 - 390*mtt^6*mWW^3*t^2 - 3609*ep*mtt^6*mWW^3*t^2 - 11445*ep^2*mtt^6*mWW^3*t^2 - 15249*ep^3*mtt^6*mWW^3*t^2 - 7347*ep^4*mtt^6*mWW^3*t^2 + 1036*mtt^5*mWW^4*t^2 + 8472*ep*mtt^5*mWW^4*t^2 + 25201*ep^2*mtt^5*mWW^4*t^2 + 32620*ep^3*mtt^5*mWW^4*t^2 + 15627*ep^4*mtt^5*mWW^4*t^2 - 780*mtt^4*mWW^5*t^2 - 6133*ep*mtt^4*mWW^5*t^2 - 18096*ep^2*mtt^4*mWW^5*t^2 - 23737*ep^3*mtt^4*mWW^5*t^2 - 11674*ep^4*mtt^4*mWW^5*t^2 - 204*mtt^3*mWW^6*t^2 - 1612*ep*mtt^3*mWW^6*t^2 - 4090*ep^2*mtt^3*mWW^6*t^2 - 3918*ep^3*mtt^3*mWW^6*t^2 - 1092*ep^4*mtt^3*mWW^6*t^2 + 474*mtt^2*mWW^7*t^2 + 3673*ep*mtt^2*mWW^7*t^2 + 10131*ep^2*mtt^2*mWW^7*t^2 + 11925*ep^3*mtt^2*mWW^7*t^2 + 5109*ep^4*mtt^2*mWW^7*t^2 - 124*mtt*mWW^8*t^2 - 959*ep*mtt*mWW^8*t^2 - 2677*ep^2*mtt*mWW^8*t^2 - 3237*ep^3*mtt*mWW^8*t^2 - 1447*ep^4*mtt*mWW^8*t^2 - 18*mWW^9*t^2 - 137*ep*mWW^9*t^2 - 371*ep^2*mWW^9*t^2 - 423*ep^3*mWW^9*t^2 - 171*ep^4*mWW^9*t^2 + 77*ep*mtt^8*s*t^2 + 358*ep^2*mtt^8*s*t^2 + 535*ep^3*mtt^8*s*t^2 + 254*ep^4*mtt^8*s*t^2 - 110*mtt^7*mWW*s*t^2 - 865*ep*mtt^7*mWW*s*t^2 - 2515*ep^2*mtt^7*mWW*s*t^2 - 3245*ep^3*mtt^7*mWW*s*t^2 - 1581*ep^4*mtt^7*mWW*s*t^2 + 94*mtt^6*mWW^2*s*t^2 + 344*ep*mtt^6*mWW^2*s*t^2 + 386*ep^2*mtt^6*mWW^2*s*t^2 + 226*ep^3*mtt^6*mWW^2*s*t^2 + 138*ep^4*mtt^6*mWW^2*s*t^2 + 1120*mtt^5*mWW^3*s*t^2 + 8926*ep*mtt^5*mWW^3*s*t^2 + 25562*ep^2*mtt^5*mWW^3*s*t^2 + 31820*ep^3*mtt^5*mWW^3*s*t^2 + 14868*ep^4*mtt^5*mWW^3*s*t^2 - 2524*mtt^4*mWW^4*s*t^2 - 19186*ep*mtt^4*mWW^4*s*t^2 - 53715*ep^2*mtt^4*mWW^4*s*t^2 - 66472*ep^3*mtt^4*mWW^4*s*t^2 - 31151*ep^4*mtt^4*mWW^4*s*t^2 + 1496*mtt^3*mWW^5*s*t^2 + 11471*ep*mtt^3*mWW^5*s*t^2 + 33021*ep^2*mtt^3*mWW^5*s*t^2 + 42501*ep^3*mtt^3*mWW^5*s*t^2 + 20767*ep^4*mtt^3*mWW^5*s*t^2 + 364*mtt^2*mWW^6*s*t^2 + 2344*ep*mtt^2*mWW^6*s*t^2 + 4716*ep^2*mtt^2*mWW^6*s*t^2 + 2976*ep^3*mtt^2*mWW^6*s*t^2 - 56*ep^4*mtt^2*mWW^6*s*t^2 - 514*mtt*mWW^7*s*t^2 - 3612*ep*mtt*mWW^7*s*t^2 - 9020*ep^2*mtt*mWW^7*s*t^2 - 9588*ep^3*mtt*mWW^7*s*t^2 - 3718*ep^4*mtt*mWW^7*s*t^2 + 74*mWW^8*s*t^2 + 501*ep*mWW^8*s*t^2 + 1207*ep^2*mWW^8*s*t^2 + 1247*ep^3*mWW^8*s*t^2 + 479*ep^4*mWW^8*s*t^2 - 258*ep*mtt^7*s^2*t^2 - 1196*ep^2*mtt^7*s^2*t^2 - 1782*ep^3*mtt^7*s^2*t^2 - 844*ep^4*mtt^7*s^2*t^2 + 212*mtt^6*mWW*s^2*t^2 + 2106*ep*mtt^6*mWW*s^2*t^2 + 6718*ep^2*mtt^6*mWW*s^2*t^2 + 8762*ep^3*mtt^6*mWW*s^2*t^2 + 4082*ep^4*mtt^6*mWW*s^2*t^2 - 82*mtt^5*mWW^2*s^2*t^2 - 1644*ep*mtt^5*mWW^2*s^2*t^2 - 6884*ep^2*mtt^5*mWW^2*s^2*t^2 - 10560*ep^3*mtt^5*mWW^2*s^2*t^2 - 5382*ep^4*mtt^5*mWW^2*s^2*t^2 - 1480*mtt^4*mWW^3*s^2*t^2 - 8923*ep*mtt^4*mWW^3*s^2*t^2 - 19009*ep^2*mtt^4*mWW^3*s^2*t^2 - 17441*ep^3*mtt^4*mWW^3*s^2*t^2 - 6511*ep^4*mtt^4*mWW^3*s^2*t^2 + 2430*mtt^3*mWW^4*s^2*t^2 + 16517*ep*mtt^3*mWW^4*s^2*t^2 + 41135*ep^2*mtt^3*mWW^4*s^2*t^2 + 45629*ep^3*mtt^3*mWW^4*s^2*t^2 + 19889*ep^4*mtt^3*mWW^4*s^2*t^2 - 990*mtt^2*mWW^5*s^2*t^2 - 7675*ep*mtt^2*mWW^5*s^2*t^2 - 22005*ep^2*mtt^2*mWW^5*s^2*t^2 - 27983*ep^3*mtt^2*mWW^5*s^2*t^2 - 13515*ep^4*mtt^2*mWW^5*s^2*t^2 - 252*mtt*mWW^6*s^2*t^2 - 1119*ep*mtt*mWW^6*s^2*t^2 - 875*ep^2*mtt*mWW^6*s^2*t^2 + 1545*ep^3*mtt*mWW^6*s^2*t^2 + 1733*ep^4*mtt*mWW^6*s^2*t^2 + 162*mWW^7*s^2*t^2 + 996*ep*mWW^7*s^2*t^2 + 2116*ep^2*mWW^7*s^2*t^2 + 1830*ep^3*mWW^7*s^2*t^2 + 548*ep^4*mWW^7*s^2*t^2 + 450*ep*mtt^6*s^3*t^2 + 2080*ep^2*mtt^6*s^3*t^2 + 3090*ep^3*mtt^6*s^3*t^2 + 1460*ep^4*mtt^6*s^3*t^2 - 284*mtt^5*mWW*s^3*t^2 - 3022*ep*mtt^5*mWW*s^3*t^2 - 9670*ep^2*mtt^5*mWW*s^3*t^2 - 12246*ep^3*mtt^5*mWW*s^3*t^2 - 5410*ep^4*mtt^5*mWW*s^3*t^2 - 170*mtt^4*mWW^2*s^3*t^2 + 1028*ep*mtt^4*mWW^2*s^3*t^2 + 7824*ep^2*mtt^4*mWW^2*s^3*t^2 + 13908*ep^3*mtt^4*mWW^2*s^3*t^2 + 7426*ep^4*mtt^4*mWW^2*s^3*t^2 + 1402*mtt^3*mWW^3*s^3*t^2 + 6887*ep*mtt^3*mWW^3*s^3*t^2 + 9809*ep^2*mtt^3*mWW^3*s^3*t^2 + 2473*ep^3*mtt^3*mWW^3*s^3*t^2 - 1695*ep^4*mtt^3*mWW^3*s^3*t^2 - 1228*mtt^2*mWW^4*s^3*t^2 - 7573*ep*mtt^2*mWW^4*s^3*t^2 - 16445*ep^2*mtt^2*mWW^4*s^3*t^2 - 15247*ep^3*mtt^2*mWW^4*s^3*t^2 - 5543*ep^4*mtt^2*mWW^4*s^3*t^2 + 222*mtt*mWW^5*s^3*t^2 + 2091*ep*mtt*mWW^5*s^3*t^2 + 6797*ep^2*mtt*mWW^5*s^3*t^2 + 9337*ep^3*mtt*mWW^5*s^3*t^2 + 4637*ep^4*mtt*mWW^5*s^3*t^2 + 58*mWW^6*s^3*t^2 + 139*ep*mWW^6*s^3*t^2 - 395*ep^2*mWW^6*s^3*t^2 - 1315*ep^3*mWW^6*s^3*t^2 - 875*ep^4*mWW^6*s^3*t^2 - 445*ep*mtt^5*s^4*t^2 - 2050*ep^2*mtt^5*s^4*t^2 - 3035*ep^3*mtt^5*s^4*t^2 - 1430*ep^4*mtt^5*s^4*t^2 + 306*mtt^4*mWW*s^4*t^2 + 2798*ep*mtt^4*mWW*s^4*t^2 + 8185*ep^2*mtt^4*mWW*s^4*t^2 + 9604*ep^3*mtt^4*mWW*s^4*t^2 + 3935*ep^4*mtt^4*mWW*s^4*t^2 + 362*mtt^3*mWW^2*s^4*t^2 + 1000*ep*mtt^3*mWW^2*s^4*t^2 - 1032*ep^2*mtt^3*mWW^2*s^4*t^2 - 4726*ep^3*mtt^3*mWW^2*s^4*t^2 - 3104*ep^4*mtt^3*mWW^2*s^4*t^2 - 898*mtt^2*mWW^3*s^4*t^2 - 4730*ep*mtt^2*mWW^3*s^4*t^2 - 7854*ep^2*mtt^2*mWW^3*s^4*t^2 - 3976*ep^3*mtt^2*mWW^3*s^4*t^2 + 46*ep^4*mtt^2*mWW^3*s^4*t^2 + 262*mtt*mWW^4*s^4*t^2 + 1665*ep*mtt*mWW^4*s^4*t^2 + 3722*ep^2*mtt*mWW^4*s^4*t^2 + 3549*ep^3*mtt*mWW^4*s^4*t^2 + 1278*ep^4*mtt*mWW^4*s^4*t^2 + 16*mWW^5*s^4*t^2 - 48*ep*mWW^5*s^4*t^2 - 587*ep^2*mWW^5*s^4*t^2 - 1224*ep^3*mWW^5*s^4*t^2 - 725*ep^4*mWW^5*s^4*t^2 + 249*ep*mtt^4*s^5*t^2 + 1142*ep^2*mtt^4*s^5*t^2 + 1683*ep^3*mtt^4*s^5*t^2 + 790*ep^4*mtt^4*s^5*t^2 - 230*mtt^3*mWW*s^5*t^2 - 1665*ep*mtt^3*mWW*s^5*t^2 - 4159*ep^2*mtt^3*mWW*s^5*t^2 - 4277*ep^3*mtt^3*mWW*s^5*t^2 - 1553*ep^4*mtt^3*mWW*s^5*t^2 - 236*mtt^2*mWW^2*s^5*t^2 - 1164*ep*mtt^2*mWW^2*s^5*t^2 - 1798*ep^2*mtt^2*mWW^2*s^5*t^2 - 786*ep^3*mtt^2*mWW^2*s^5*t^2 + 84*ep^4*mtt^2*mWW^2*s^5*t^2 + 250*mtt*mWW^3*s^5*t^2 + 1515*ep*mtt*mWW^3*s^5*t^2 + 3177*ep^2*mtt*mWW^3*s^5*t^2 + 2691*ep^3*mtt*mWW^3*s^5*t^2 + 779*ep^4*mtt*mWW^3*s^5*t^2 + 24*mWW^4*s^5*t^2 + 105*ep*mWW^4*s^5*t^2 + 102*ep^2*mWW^4*s^5*t^2 - 79*ep^3*mWW^4*s^5*t^2 - 100*ep^4*mWW^4*s^5*t^2 - 72*ep*mtt^3*s^6*t^2 - 328*ep^2*mtt^3*s^6*t^2 - 480*ep^3*mtt^3*s^6*t^2 - 224*ep^4*mtt^3*s^6*t^2 + 96*mtt^2*mWW*s^6*t^2 + 578*ep*mtt^2*mWW*s^6*t^2 + 1220*ep^2*mtt^2*mWW*s^6*t^2 + 1054*ep^3*mtt^2*mWW*s^6*t^2 + 316*ep^4*mtt^2*mWW*s^6*t^2 + 52*mtt*mWW^2*s^6*t^2 + 280*ep*mtt*mWW^2*s^6*t^2 + 500*ep^2*mtt*mWW^2*s^6*t^2 + 320*ep^3*mtt*mWW^2*s^6*t^2 + 48*ep^4*mtt*mWW^2*s^6*t^2 - 4*mWW^3*s^6*t^2 - 66*ep*mWW^3*s^6*t^2 - 240*ep^2*mWW^3*s^6*t^2 - 318*ep^3*mWW^3*s^6*t^2 - 140*ep^4*mWW^3*s^6*t^2 + 8*ep*mtt^2*s^7*t^2 + 36*ep^2*mtt^2*s^7*t^2 + 52*ep^3*mtt^2*s^7*t^2 + 24*ep^4*mtt^2*s^7*t^2 - 16*mtt*mWW*s^7*t^2 - 88*ep*mtt*mWW*s^7*t^2 - 168*ep^2*mtt*mWW*s^7*t^2 - 128*ep^3*mtt*mWW*s^7*t^2 - 32*ep^4*mtt*mWW*s^7*t^2 + 4*ep^2*mWW^2*s^7*t^2 + 12*ep^3*mWW^2*s^7*t^2 + 8*ep^4*mWW^2*s^7*t^2 + 39*ep*mtt^8*t^3 + 180*ep^2*mtt^8*t^3 + 267*ep^3*mtt^8*t^3 + 126*ep^4*mtt^8*t^3 - 48*mtt^7*mWW*t^3 - 420*ep*mtt^7*mWW*t^3 - 1320*ep^2*mtt^7*mWW*t^3 - 1804*ep^3*mtt^7*mWW*t^3 - 916*ep^4*mtt^7*mWW*t^3 + 344*mtt^6*mWW^2*t^3 + 2451*ep*mtt^6*mWW^2*t^3 + 6665*ep^2*mtt^6*mWW^2*t^3 + 8235*ep^3*mtt^6*mWW^2*t^3 + 3905*ep^4*mtt^6*mWW^2*t^3 - 468*mtt^5*mWW^3*t^3 - 3105*ep*mtt^5*mWW^3*t^3 - 8019*ep^2*mtt^5*mWW^3*t^3 - 9549*ep^3*mtt^5*mWW^3*t^3 - 4379*ep^4*mtt^5*mWW^3*t^3 - 468*mtt^4*mWW^4*t^3 - 4022*ep*mtt^4*mWW^4*t^3 - 11791*ep^2*mtt^4*mWW^4*t^3 - 14510*ep^3*mtt^4*mWW^4*t^3 - 6517*ep^4*mtt^4*mWW^4*t^3 + 1392*mtt^3*mWW^5*t^3 + 10916*ep*mtt^3*mWW^5*t^3 + 30840*ep^2*mtt^3*mWW^5*t^3 + 37614*ep^3*mtt^3*mWW^5*t^3 + 16906*ep^4*mtt^3*mWW^5*t^3 - 840*mtt^2*mWW^6*t^3 - 6603*ep*mtt^2*mWW^6*t^3 - 18879*ep^2*mtt^2*mWW^6*t^3 - 23409*ep^3*mtt^2*mWW^6*t^3 - 10693*ep^4*mtt^2*mWW^6*t^3 - 12*mtt*mWW^7*t^3 - 7*ep*mtt*mWW^7*t^3 + 307*ep^2*mtt*mWW^7*t^3 + 843*ep^3*mtt*mWW^7*t^3 + 605*ep^4*mtt*mWW^7*t^3 + 100*mWW^8*t^3 + 751*ep*mWW^8*t^3 + 2017*ep^2*mWW^8*t^3 + 2313*ep^3*mWW^8*t^3 + 963*ep^4*mWW^8*t^3 - 236*ep*mtt^7*s*t^3 - 1086*ep^2*mtt^7*s*t^3 - 1606*ep^3*mtt^7*s*t^3 - 756*ep^4*mtt^7*s*t^3 + 158*mtt^6*mWW*s*t^3 + 1707*ep*mtt^6*mWW*s*t^3 + 5689*ep^2*mtt^6*mWW*s*t^3 + 7693*ep^3*mtt^6*mWW*s*t^3 + 3733*ep^4*mtt^6*mWW*s*t^3 - 1066*mtt^5*mWW^2*s*t^3 - 8485*ep*mtt^5*mWW^2*s*t^3 - 24521*ep^2*mtt^5*mWW^2*s*t^3 - 30889*ep^3*mtt^5*mWW^2*s*t^3 - 14471*ep^4*mtt^5*mWW^2*s*t^3 + 1434*mtt^4*mWW^3*s*t^3 + 11496*ep*mtt^4*mWW^3*s*t^3 + 34012*ep^2*mtt^4*mWW^3*s*t^3 + 43798*ep^3*mtt^4*mWW^3*s*t^3 + 20612*ep^4*mtt^4*mWW^3*s*t^3 + 518*mtt^3*mWW^4*s*t^3 + 2981*ep*mtt^3*mWW^4*s*t^3 + 4951*ep^2*mtt^3*mWW^4*s*t^3 + 1971*ep^3*mtt^3*mWW^4*s*t^3 - 449*ep^4*mtt^3*mWW^4*s*t^3 - 1900*mtt^2*mWW^5*s*t^3 - 13960*ep*mtt^2*mWW^5*s*t^3 - 36860*ep^2*mtt^2*mWW^5*s*t^3 - 42090*ep^3*mtt^2*mWW^5*s*t^3 - 17914*ep^4*mtt^2*mWW^5*s*t^3 + 892*mtt*mWW^6*s*t^3 + 6828*ep*mtt*mWW^6*s*t^3 + 18892*ep^2*mtt*mWW^6*s*t^3 + 22604*ep^3*mtt*mWW^6*s*t^3 + 9976*ep^4*mtt*mWW^6*s*t^3 - 36*mWW^7*s*t^3 - 331*ep*mWW^7*s*t^3 - 1077*ep^2*mWW^7*s*t^3 - 1481*ep^3*mWW^7*s*t^3 - 731*ep^4*mWW^7*s*t^3 + 586*ep*mtt^6*s^2*t^3 + 2688*ep^2*mtt^6*s^2*t^3 + 3962*ep^3*mtt^6*s^2*t^3 + 1860*ep^4*mtt^6*s^2*t^3 - 294*mtt^5*mWW*s^2*t^3 - 3414*ep*mtt^5*mWW*s^2*t^3 - 11206*ep^2*mtt^5*mWW*s^2*t^3 - 14364*ep^3*mtt^5*mWW*s^2*t^3 - 6458*ep^4*mtt^5*mWW*s^2*t^3 + 1276*mtt^4*mWW^2*s^2*t^3 + 11265*ep*mtt^4*mWW^2*s^2*t^3 + 33953*ep^2*mtt^4*mWW^2*s^2*t^3 + 42955*ep^3*mtt^4*mWW^2*s^2*t^3 + 19723*ep^4*mtt^4*mWW^2*s^2*t^3 - 1478*mtt^3*mWW^3*s^2*t^3 - 13895*ep*mtt^3*mWW^3*s^2*t^3 - 45041*ep^2*mtt^3*mWW^3*s^2*t^3 - 60877*ep^3*mtt^3*mWW^3*s^2*t^3 - 29201*ep^4*mtt^3*mWW^3*s^2*t^3 + 20*mtt^2*mWW^4*s^2*t^3 + 2637*ep*mtt^2*mWW^4*s^2*t^3 + 14081*ep^2*mtt^2*mWW^4*s^2*t^3 + 24191*ep^3*mtt^2*mWW^4*s^2*t^3 + 13075*ep^4*mtt^2*mWW^4*s^2*t^3 + 736*mtt*mWW^5*s^2*t^3 + 4773*ep*mtt*mWW^5*s^2*t^3 + 10811*ep^2*mtt*mWW^5*s^2*t^3 + 10321*ep^3*mtt*mWW^5*s^2*t^3 + 3667*ep^4*mtt*mWW^5*s^2*t^3 - 260*mWW^6*s^2*t^3 - 1952*ep*mWW^6*s^2*t^3 - 5286*ep^2*mWW^6*s^2*t^3 - 6188*ep^3*mWW^6*s^2*t^3 - 2666*ep^4*mWW^6*s^2*t^3 - 764*ep*mtt^5*s^3*t^3 - 3492*ep^2*mtt^5*s^3*t^3 - 5128*ep^3*mtt^5*s^3*t^3 - 2400*ep^4*mtt^5*s^3*t^3 + 478*mtt^4*mWW*s^3*t^3 + 4556*ep*mtt^4*mWW*s^3*t^3 + 13372*ep^2*mtt^4*mWW*s^3*t^3 + 15506*ep^3*mtt^4*mWW*s^3*t^3 + 6272*ep^4*mtt^4*mWW*s^3*t^3 - 770*mtt^3*mWW^2*s^3*t^3 - 7133*ep*mtt^3*mWW^2*s^3*t^3 - 21567*ep^2*mtt^3*mWW^2*s^3*t^3 - 26703*ep^3*mtt^3*mWW^2*s^3*t^3 - 11823*ep^4*mtt^3*mWW^2*s^3*t^3 + 518*mtt^2*mWW^3*s^3*t^3 + 6077*ep*mtt^2*mWW^3*s^3*t^3 + 21983*ep^2*mtt^2*mWW^3*s^3*t^3 + 31587*ep^3*mtt^2*mWW^3*s^3*t^3 + 15655*ep^4*mtt^2*mWW^3*s^3*t^3 - 206*mtt*mWW^4*s^3*t^3 - 2803*ep*mtt*mWW^4*s^3*t^3 - 11045*ep^2*mtt*mWW^4*s^3*t^3 - 16717*ep^3*mtt*mWW^4*s^3*t^3 - 8521*ep^4*mtt*mWW^4*s^3*t^3 - 4*mWW^5*s^3*t^3 + 147*ep*mWW^5*s^3*t^3 + 877*ep^2*mWW^5*s^3*t^3 + 1519*ep^3*mWW^5*s^3*t^3 + 817*ep^4*mWW^5*s^3*t^3 + 551*ep*mtt^4*s^4*t^3 + 2508*ep^2*mtt^4*s^4*t^3 + 3667*ep^3*mtt^4*s^4*t^3 + 1710*ep^4*mtt^4*s^4*t^3 - 530*mtt^3*mWW*s^4*t^3 - 3954*ep*mtt^3*mWW*s^4*t^3 - 9970*ep^2*mtt^3*mWW*s^4*t^3 - 10204*ep^3*mtt^3*mWW*s^4*t^3 - 3658*ep^4*mtt^3*mWW*s^4*t^3 + 256*mtt^2*mWW^2*s^4*t^3 + 2160*ep*mtt^2*mWW^2*s^4*t^3 + 6066*ep^2*mtt^2*mWW^2*s^4*t^3 + 6990*ep^3*mtt^2*mWW^2*s^4*t^3 + 2876*ep^4*mtt^2*mWW^2*s^4*t^3 + 14*mtt*mWW^3*s^4*t^3 - 362*ep*mtt*mWW^3*s^4*t^3 - 2302*ep^2*mtt*mWW^3*s^4*t^3 - 4240*ep^3*mtt*mWW^3*s^4*t^3 - 2410*ep^4*mtt*mWW^3*s^4*t^3 + 100*mWW^4*s^4*t^3 + 805*ep*mWW^4*s^4*t^3 + 2418*ep^2*mWW^4*s^4*t^3 + 3147*ep^3*mWW^4*s^4*t^3 + 1482*ep^4*mWW^4*s^4*t^3 - 208*ep*mtt^3*s^5*t^3 - 942*ep^2*mtt^3*s^5*t^3 - 1370*ep^3*mtt^3*s^5*t^3 - 636*ep^4*mtt^3*s^5*t^3 + 300*mtt^2*mWW*s^5*t^3 + 1881*ep*mtt^2*mWW*s^5*t^3 + 4123*ep^2*mtt^2*mWW*s^5*t^3 + 3705*ep^3*mtt^2*mWW*s^5*t^3 + 1163*ep^4*mtt^2*mWW*s^5*t^3 - 40*mtt*mWW^2*s^5*t^3 - 262*ep*mtt*mWW^2*s^5*t^3 - 628*ep^2*mtt*mWW^2*s^5*t^3 - 656*ep^3*mtt*mWW^2*s^5*t^3 - 250*ep^4*mtt*mWW^2*s^5*t^3 - 20*mWW^3*s^5*t^3 - 211*ep*mWW^3*s^5*t^3 - 633*ep^2*mWW^3*s^5*t^3 - 719*ep^3*mWW^3*s^5*t^3 - 277*ep^4*mWW^3*s^5*t^3 + 32*ep*mtt^2*s^6*t^3 + 144*ep^2*mtt^2*s^6*t^3 + 208*ep^3*mtt^2*s^6*t^3 + 96*ep^4*mtt^2*s^6*t^3 - 64*mtt*mWW*s^6*t^3 - 356*ep*mtt*mWW*s^6*t^3 - 688*ep^2*mtt*mWW*s^6*t^3 - 532*ep^3*mtt*mWW*s^6*t^3 - 136*ep^4*mtt*mWW*s^6*t^3 + 4*ep*mWW^2*s^6*t^3 + 32*ep^2*mWW^2*s^6*t^3 + 68*ep^3*mWW^2*s^6*t^3 + 40*ep^4*mWW^2*s^6*t^3 - 63*ep*mtt^7*t^4 - 288*ep^2*mtt^7*t^4 - 423*ep^3*mtt^7*t^4 - 198*ep^4*mtt^7*t^4 - 36*mtt^6*mWW*t^4 - 120*ep*mtt^6*mWW*t^4 - 31*ep^2*mtt^6*mWW*t^4 + 252*ep^3*mtt^6*mWW*t^4 + 235*ep^4*mtt^6*mWW*t^4 - 228*mtt^5*mWW^2*t^4 - 1815*ep*mtt^5*mWW^2*t^4 - 5253*ep^2*mtt^5*mWW^2*t^4 - 6707*ep^3*mtt^5*mWW^2*t^4 - 3253*ep^4*mtt^5*mWW^2*t^4 + 1008*mtt^4*mWW^3*t^4 + 7709*ep*mtt^4*mWW^3*t^4 + 21643*ep^2*mtt^4*mWW^3*t^4 + 26557*ep^3*mtt^4*mWW^3*t^4 + 12091*ep^4*mtt^4*mWW^3*t^4 - 1108*mtt^3*mWW^4*t^4 - 8650*ep*mtt^3*mWW^4*t^4 - 24803*ep^2*mtt^3*mWW^4*t^4 - 30894*ep^3*mtt^3*mWW^4*t^4 - 14101*ep^4*mtt^3*mWW^4*t^4 + 96*mtt^2*mWW^5*t^4 + 969*ep*mtt^2*mWW^5*t^4 + 3594*ep^2*mtt^2*mWW^5*t^4 + 5513*ep^3*mtt^2*mWW^5*t^4 + 2920*ep^4*mtt^2*mWW^5*t^4 + 456*mtt*mWW^6*t^4 + 3412*ep*mtt*mWW^6*t^4 + 9116*ep^2*mtt*mWW^6*t^4 + 10412*ep^3*mtt*mWW^6*t^4 + 4340*ep^4*mtt*mWW^6*t^4 - 188*mWW^7*t^4 - 1442*ep*mWW^7*t^4 - 3978*ep^2*mWW^7*t^4 - 4710*ep^3*mWW^7*t^4 - 2034*ep^4*mWW^7*t^4 + 297*ep*mtt^6*s*t^4 + 1354*ep^2*mtt^6*s*t^4 + 1983*ep^3*mtt^6*s*t^4 + 926*ep^4*mtt^6*s*t^4 + 164*mtt^5*mWW*s*t^4 + 563*ep*mtt^5*mWW*s*t^4 + 509*ep^2*mtt^5*mWW*s*t^4 - 33*ep^3*mtt^5*mWW*s*t^4 - 179*ep^4*mtt^5*mWW*s*t^4 + 380*mtt^4*mWW^2*s*t^4 + 3506*ep*mtt^4*mWW^2*s*t^4 + 10446*ep^2*mtt^4*mWW^2*s*t^4 + 12944*ep^3*mtt^4*mWW^2*s*t^4 + 5980*ep^4*mtt^4*mWW^2*s*t^4 - 1928*mtt^3*mWW^3*s*t^4 - 15457*ep*mtt^3*mWW^3*s*t^4 - 44365*ep^2*mtt^3*mWW^3*s*t^4 - 54681*ep^3*mtt^3*mWW^3*s*t^4 - 24713*ep^4*mtt^3*mWW^3*s*t^4 + 1920*mtt^2*mWW^4*s*t^4 + 15711*ep*mtt^2*mWW^4*s*t^4 + 46334*ep^2*mtt^2*mWW^4*s*t^4 + 58495*ep^3*mtt^2*mWW^4*s*t^4 + 26756*ep^4*mtt^2*mWW^4*s*t^4 - 396*mtt*mWW^5*s*t^4 - 3672*ep*mtt*mWW^5*s*t^4 - 12026*ep^2*mtt*mWW^5*s*t^4 - 16456*ep^3*mtt*mWW^5*s*t^4 - 7954*ep^4*mtt*mWW^5*s*t^4 - 140*mWW^6*s*t^4 - 948*ep*mWW^6*s*t^4 - 2252*ep^2*mWW^6*s*t^4 - 2252*ep^3*mWW^6*s*t^4 - 816*ep^4*mWW^6*s*t^4 - 561*ep*mtt^5*s^2*t^4 - 2550*ep^2*mtt^5*s^2*t^4 - 3723*ep^3*mtt^5*s^2*t^4 - 1734*ep^4*mtt^5*s^2*t^4 - 132*mtt^4*mWW*s^2*t^4 - 96*ep*mtt^4*mWW*s^2*t^4 + 641*ep^2*mtt^4*mWW*s^2*t^4 + 626*ep^3*mtt^4*mWW*s^2*t^4 - 39*ep^4*mtt^4*mWW*s^2*t^4 - 178*mtt^3*mWW^2*s^2*t^4 - 1930*ep*mtt^3*mWW^2*s^2*t^4 - 5196*ep^2*mtt^3*mWW^2*s^2*t^4 - 4970*ep^3*mtt^3*mWW^2*s^2*t^4 - 1610*ep^4*mtt^3*mWW^2*s^2*t^4 + 1086*mtt^2*mWW^3*s^2*t^4 + 9072*ep*mtt^2*mWW^3*s^2*t^4 + 26444*ep^2*mtt^2*mWW^3*s^2*t^4 + 32608*ep^3*mtt^2*mWW^3*s^2*t^4 + 14618*ep^4*mtt^2*mWW^3*s^2*t^4 - 1042*mtt*mWW^4*s^2*t^4 - 8781*ep*mtt*mWW^4*s^2*t^4 - 26398*ep^2*mtt*mWW^4*s^2*t^4 - 33715*ep^3*mtt*mWW^4*s^2*t^4 - 15500*ep^4*mtt*mWW^4*s^2*t^4 + 266*mWW^5*s^2*t^4 + 2296*ep*mWW^5*s^2*t^4 + 7059*ep^2*mWW^5*s^2*t^4 + 9174*ep^3*mWW^5*s^2*t^4 + 4265*ep^4*mWW^5*s^2*t^4 + 531*ep*mtt^4*s^3*t^4 + 2406*ep^2*mtt^4*s^3*t^4 + 3501*ep^3*mtt^4*s^3*t^4 + 1626*ep^4*mtt^4*s^3*t^4 - 180*mtt^3*mWW*s^3*t^4 - 1561*ep*mtt^3*mWW*s^3*t^4 - 3757*ep^2*mtt^3*mWW*s^3*t^4 - 3009*ep^3*mtt^3*mWW*s^3*t^4 - 549*ep^4*mtt^3*mWW*s^3*t^4 + 50*mtt^2*mWW^2*s^3*t^4 + 155*ep*mtt^2*mWW^2*s^3*t^4 - 959*ep^2*mtt^2*mWW^2*s^3*t^4 - 3229*ep^3*mtt^2*mWW^2*s^3*t^4 - 2273*ep^4*mtt^2*mWW^2*s^3*t^4 - 56*mtt*mWW^3*s^3*t^4 - 475*ep*mtt*mWW^3*s^3*t^4 - 1371*ep^2*mtt*mWW^3*s^3*t^4 - 1699*ep^3*mtt*mWW^3*s^3*t^4 - 783*ep^4*mtt*mWW^3*s^3*t^4 + 138*mWW^4*s^3*t^4 + 1110*ep*mWW^4*s^3*t^4 + 3297*ep^2*mWW^4*s^3*t^4 + 4244*ep^3*mWW^4*s^3*t^4 + 1979*ep^4*mWW^4*s^3*t^4 - 252*ep*mtt^3*s^4*t^4 - 1138*ep^2*mtt^3*s^4*t^4 - 1650*ep^3*mtt^3*s^4*t^4 - 764*ep^4*mtt^3*s^4*t^4 + 280*mtt^2*mWW*s^4*t^4 + 1758*ep*mtt^2*mWW*s^4*t^4 + 3710*ep^2*mtt^2*mWW*s^4*t^4 + 3012*ep^3*mtt^2*mWW*s^4*t^4 + 756*ep^4*mtt^2*mWW*s^4*t^4 - 24*mtt*mWW^2*s^4*t^4 + 68*ep*mtt*mWW^2*s^4*t^4 + 874*ep^2*mtt*mWW^2*s^4*t^4 + 1810*ep^3*mtt*mWW^2*s^4*t^4 + 1076*ep^4*mtt*mWW^2*s^4*t^4 - 80*mWW^3*s^4*t^4 - 694*ep*mWW^3*s^4*t^4 - 2038*ep^2*mWW^3*s^4*t^4 - 2468*ep^3*mWW^3*s^4*t^4 - 1068*ep^4*mWW^3*s^4*t^4 + 48*ep*mtt^2*s^5*t^4 + 216*ep^2*mtt^2*s^5*t^4 + 312*ep^3*mtt^2*s^5*t^4 + 144*ep^4*mtt^2*s^5*t^4 - 96*mtt*mWW*s^5*t^4 - 544*ep*mtt*mWW*s^5*t^4 - 1072*ep^2*mtt*mWW*s^5*t^4 - 848*ep^3*mtt*mWW*s^5*t^4 - 224*ep^4*mtt*mWW*s^5*t^4 + 16*ep*mWW^2*s^5*t^4 + 88*ep^2*mWW^2*s^5*t^4 + 152*ep^3*mWW^2*s^5*t^4 + 80*ep^4*mWW^2*s^5*t^4 + 45*ep*mtt^6*t^5 + 204*ep^2*mtt^6*t^5 + 297*ep^3*mtt^6*t^5 + 138*ep^4*mtt^6*t^5 + 116*mtt^5*mWW*t^5 + 785*ep*mtt^5*mWW*t^5 + 2025*ep^2*mtt^5*mWW*t^5 + 2319*ep^3*mtt^5*mWW*t^5 + 975*ep^4*mtt^5*mWW*t^5 - 252*mtt^4*mWW^2*t^5 - 1911*ep*mtt^4*mWW^2*t^5 - 5395*ep^2*mtt^4*mWW^2*t^5 - 6571*ep^3*mtt^4*mWW^2*t^5 - 2855*ep^4*mtt^4*mWW^2*t^5 - 84*mtt^3*mWW^3*t^5 - 569*ep*mtt^3*mWW^3*t^5 - 1275*ep^2*mtt^3*mWW^3*t^5 - 1189*ep^3*mtt^3*mWW^3*t^5 - 459*ep^4*mtt^3*mWW^3*t^5 + 604*mtt^2*mWW^4*t^5 + 4648*ep*mtt^2*mWW^4*t^5 + 12885*ep^2*mtt^2*mWW^4*t^5 + 15348*ep^3*mtt^2*mWW^4*t^5 + 6687*ep^4*mtt^2*mWW^4*t^5 - 528*mtt*mWW^5*t^5 - 4140*ep*mtt*mWW^5*t^5 - 11714*ep^2*mtt*mWW^5*t^5 - 14222*ep^3*mtt*mWW^5*t^5 - 6280*ep^4*mtt*mWW^5*t^5 + 144*mWW^6*t^5 + 1142*ep*mWW^6*t^5 + 3270*ep^2*mWW^6*t^5 + 4018*ep^3*mWW^6*t^5 + 1794*ep^4*mWW^6*t^5 - 164*ep*mtt^5*s*t^5 - 742*ep^2*mtt^5*s*t^5 - 1078*ep^3*mtt^5*s*t^5 - 500*ep^4*mtt^5*s*t^5 - 326*mtt^4*mWW*s*t^5 - 2189*ep*mtt^4*mWW*s*t^5 - 5779*ep^2*mtt^4*mWW*s*t^5 - 6943*ep^3*mtt^4*mWW*s*t^5 - 3111*ep^4*mtt^4*mWW*s*t^5 + 698*mtt^3*mWW^2*s*t^5 + 5312*ep*mtt^3*mWW^2*s*t^5 + 15352*ep^2*mtt^3*mWW^2*s*t^5 + 19422*ep^3*mtt^3*mWW^2*s*t^5 + 8880*ep^4*mtt^3*mWW^2*s*t^5 - 190*mtt^2*mWW^3*s*t^5 - 1599*ep*mtt^2*mWW^3*s*t^5 - 5279*ep^2*mtt^2*mWW^3*s*t^5 - 7483*ep^3*mtt^2*mWW^3*s*t^5 - 3689*ep^4*mtt^2*mWW^3*s*t^5 - 410*mtt*mWW^4*s*t^5 - 3162*ep*mtt*mWW^4*s*t^5 - 8672*ep^2*mtt*mWW^4*s*t^5 - 10138*ep^3*mtt*mWW^4*s*t^5 - 4318*ep^4*mtt*mWW^4*s*t^5 + 228*mWW^5*s*t^5 + 1802*ep*mWW^5*s*t^5 + 5120*ep^2*mWW^5*s*t^5 + 6220*ep^3*mWW^5*s*t^5 + 2738*ep^4*mWW^5*s*t^5 + 225*ep*mtt^4*s^2*t^5 + 1016*ep^2*mtt^4*s^2*t^5 + 1473*ep^3*mtt^4*s^2*t^5 + 682*ep^4*mtt^4*s^2*t^5 + 234*mtt^3*mWW*s^2*t^5 + 1598*ep*mtt^3*mWW*s^2*t^5 + 4554*ep^2*mtt^3*mWW*s^2*t^5 + 6056*ep^3*mtt^3*mWW*s^2*t^5 + 2986*ep^4*mtt^3*mWW*s^2*t^5 - 568*mtt^2*mWW^2*s^2*t^5 - 4586*ep*mtt^2*mWW^2*s^2*t^5 - 13988*ep^2*mtt^2*mWW^2*s^2*t^5 - 18532*ep^3*mtt^2*mWW^2*s^2*t^5 - 8826*ep^4*mtt^2*mWW^2*s^2*t^5 + 370*mtt*mWW^3*s^2*t^5 + 3102*ep*mtt*mWW^3*s^2*t^5 + 9522*ep^2*mtt*mWW^3*s^2*t^5 + 12492*ep^3*mtt*mWW^3*s^2*t^5 + 5870*ep^4*mtt*mWW^3*s^2*t^5 - 36*mWW^4*s^2*t^5 - 339*ep*mWW^4*s^2*t^5 - 1104*ep^2*mWW^4*s^2*t^5 - 1489*ep^3*mWW^4*s^2*t^5 - 712*ep^4*mWW^4*s^2*t^5 - 138*ep*mtt^3*s^3*t^5 - 622*ep^2*mtt^3*s^3*t^5 - 900*ep^3*mtt^3*s^3*t^5 - 416*ep^4*mtt^3*s^3*t^5 + 40*mtt^2*mWW*s^3*t^5 + 182*ep*mtt^2*mWW*s^3*t^5 - 32*ep^2*mtt^2*mWW*s^3*t^5 - 800*ep^3*mtt^2*mWW*s^3*t^5 - 674*ep^4*mtt^2*mWW*s^3*t^5 + 128*mtt*mWW^2*s^3*t^5 + 1198*ep*mtt*mWW^2*s^3*t^5 + 4018*ep^2*mtt*mWW^2*s^3*t^5 + 5648*ep^3*mtt*mWW^2*s^3*t^5 + 2796*ep^4*mtt*mWW^2*s^3*t^5 - 120*mWW^3*s^3*t^5 - 1002*ep*mWW^3*s^3*t^5 - 2980*ep^2*mWW^3*s^3*t^5 - 3756*ep^3*mWW^3*s^3*t^5 - 1706*ep^4*mWW^3*s^3*t^5 + 32*ep*mtt^2*s^4*t^5 + 144*ep^2*mtt^2*s^4*t^5 + 208*ep^3*mtt^2*s^4*t^5 + 96*ep^4*mtt^2*s^4*t^5 - 64*mtt*mWW*s^4*t^5 - 376*ep*mtt*mWW*s^4*t^5 - 768*ep^2*mtt*mWW*s^4*t^5 - 632*ep^3*mtt*mWW*s^4*t^5 - 176*ep^4*mtt*mWW*s^4*t^5 + 24*ep*mWW^2*s^4*t^5 + 112*ep^2*mWW^2*s^4*t^5 + 168*ep^3*mWW^2*s^4*t^5 + 80*ep^4*mWW^2*s^4*t^5 - 12*ep*mtt^5*t^6 - 54*ep^2*mtt^5*t^6 - 78*ep^3*mtt^5*t^6 - 36*ep^4*mtt^5*t^6 - 62*mtt^4*mWW*t^6 - 464*ep*mtt^4*mWW*t^6 - 1294*ep^2*mtt^4*mWW*t^6 - 1566*ep^3*mtt^4*mWW*t^6 - 686*ep^4*mtt^4*mWW*t^6 + 220*mtt^3*mWW^2*t^6 + 1741*ep*mtt^3*mWW^2*t^6 + 5025*ep^2*mtt^3*mWW^2*t^6 + 6209*ep^3*mtt^3*mWW^2*t^6 + 2757*ep^4*mtt^3*mWW^2*t^6 - 288*mtt^2*mWW^3*t^6 - 2319*ep*mtt^2*mWW^3*t^6 - 6771*ep^2*mtt^2*mWW^3*t^6 - 8451*ep^3*mtt^2*mWW^3*t^6 - 3795*ep^4*mtt^2*mWW^3*t^6 + 164*mtt*mWW^4*t^6 + 1331*ep*mtt*mWW^4*t^6 + 3913*ep^2*mtt*mWW^4*t^6 + 4929*ep^3*mtt*mWW^4*t^6 + 2243*ep^4*mtt*mWW^4*t^6 - 34*mWW^5*t^6 - 277*ep*mWW^5*t^6 - 819*ep^2*mWW^5*t^6 - 1043*ep^3*mWW^5*t^6 - 483*ep^4*mWW^5*t^6 + 32*ep*mtt^4*s*t^6 + 144*ep^2*mtt^4*s*t^6 + 208*ep^3*mtt^4*s*t^6 + 96*ep^4*mtt^4*s*t^6 + 118*mtt^3*mWW*s*t^6 + 880*ep*mtt^3*mWW*s*t^6 + 2496*ep^2*mtt^3*mWW*s*t^6 + 3112*ep^3*mtt^3*mWW*s*t^6 + 1414*ep^4*mtt^3*mWW*s*t^6 - 330*mtt^2*mWW^2*s*t^6 - 2633*ep*mtt^2*mWW^2*s*t^6 - 7739*ep^2*mtt^2*mWW^2*s*t^6 - 9787*ep^3*mtt^2*mWW^2*s*t^6 - 4459*ep^4*mtt^2*mWW^2*s*t^6 + 306*mtt*mWW^3*s*t^6 + 2498*ep*mtt*mWW^3*s*t^6 + 7414*ep^2*mtt*mWW^3*s*t^6 + 9406*ep^3*mtt*mWW^3*s*t^6 + 4292*ep^4*mtt*mWW^3*s*t^6 - 94*mWW^4*s*t^6 - 777*ep*mWW^4*s*t^6 - 2315*ep^2*mWW^4*s*t^6 - 2939*ep^3*mWW^4*s*t^6 - 1343*ep^4*mWW^4*s*t^6 - 28*ep*mtt^3*s^2*t^6 - 126*ep^2*mtt^3*s^2*t^6 - 182*ep^3*mtt^3*s^2*t^6 - 84*ep^4*mtt^3*s^2*t^6 - 40*mtt^2*mWW*s^2*t^6 - 312*ep*mtt^2*mWW*s^2*t^6 - 970*ep^2*mtt^2*mWW*s^2*t^6 - 1338*ep^3*mtt^2*mWW*s^2*t^6 - 664*ep^4*mtt^2*mWW*s^2*t^6 + 100*mtt*mWW^2*s^2*t^6 + 836*ep*mtt*mWW^2*s^2*t^6 + 2586*ep^2*mtt*mWW^2*s^2*t^6 + 3430*ep^3*mtt*mWW^2*s^2*t^6 + 1628*ep^4*mtt*mWW^2*s^2*t^6 - 60*mWW^3*s^2*t^6 - 496*ep*mWW^3*s^2*t^6 - 1490*ep^2*mWW^3*s^2*t^6 - 1910*ep^3*mWW^3*s^2*t^6 - 880*ep^4*mWW^3*s^2*t^6 + 8*ep*mtt^2*s^3*t^6 + 36*ep^2*mtt^2*s^3*t^6 + 52*ep^3*mtt^2*s^3*t^6 + 24*ep^4*mtt^2*s^3*t^6 - 16*mtt*mWW*s^3*t^6 - 104*ep*mtt*mWW*s^3*t^6 - 232*ep^2*mtt*mWW*s^3*t^6 - 208*ep^3*mtt*mWW*s^3*t^6 - 64*ep^4*mtt*mWW*s^3*t^6 + 16*ep*mWW^2*s^3*t^6 + 68*ep^2*mWW^2*s^3*t^6 + 92*ep^3*mWW^2*s^3*t^6 + 40*ep^4*mWW^2*s^3*t^6 + 4*mtt^3*mWW*t^7 + 37*ep*mtt^3*mWW*t^7 + 119*ep^2*mtt^3*mWW*t^7 + 155*ep^3*mtt^3*mWW*t^7 + 69*ep^4*mtt^3*mWW*t^7 - 12*mtt^2*mWW^2*t^7 - 111*ep*mtt^2*mWW^2*t^7 - 357*ep^2*mtt^2*mWW^2*t^7 - 465*ep^3*mtt^2*mWW^2*t^7 - 207*ep^4*mtt^2*mWW^2*t^7 + 12*mtt*mWW^3*t^7 + 111*ep*mtt*mWW^3*t^7 + 357*ep^2*mtt*mWW^3*t^7 + 465*ep^3*mtt*mWW^3*t^7 + 207*ep^4*mtt*mWW^3*t^7 - 4*mWW^4*t^7 - 37*ep*mWW^4*t^7 - 119*ep^2*mWW^4*t^7 - 155*ep^3*mWW^4*t^7 - 69*ep^4*mWW^4*t^7 - 4*mtt^2*mWW*s*t^7 - 33*ep*mtt^2*mWW*s*t^7 - 103*ep^2*mtt^2*mWW*s*t^7 - 135*ep^3*mtt^2*mWW*s*t^7 - 61*ep^4*mtt^2*mWW*s*t^7 + 8*mtt*mWW^2*s*t^7 + 66*ep*mtt*mWW^2*s*t^7 + 206*ep^2*mtt*mWW^2*s*t^7 + 270*ep^3*mtt*mWW^2*s*t^7 + 122*ep^4*mtt*mWW^2*s*t^7 - 4*mWW^3*s*t^7 - 33*ep*mWW^3*s*t^7 - 103*ep^2*mWW^3*s*t^7 - 135*ep^3*mWW^3*s*t^7 - 61*ep^4*mWW^3*s*t^7 - 4*ep*mtt*mWW*s^2*t^7 - 16*ep^2*mtt*mWW*s^2*t^7 - 20*ep^3*mtt*mWW*s^2*t^7 - 8*ep^4*mtt*mWW*s^2*t^7 + 4*ep*mWW^2*s^2*t^7 + 16*ep^2*mWW^2*s^2*t^7 + 20*ep^3*mWW^2*s^2*t^7 + 8*ep^4*mWW^2*s^2*t^7))/(ep*(1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(13*mtt^8*s + 121*ep*mtt^8*s + 391*ep^2*mtt^8*s + 533*ep^3*mtt^8*s + 262*ep^4*mtt^8*s - 58*mtt^7*mWW*s - 546*ep*mtt^7*mWW*s - 1782*ep^2*mtt^7*mWW*s - 2454*ep^3*mtt^7*mWW*s - 1220*ep^4*mtt^7*mWW*s + 95*mtt^6*mWW^2*s + 915*ep*mtt^6*mWW^2*s + 3045*ep^2*mtt^6*mWW^2*s + 4275*ep^3*mtt^6*mWW^2*s + 2170*ep^4*mtt^6*mWW^2*s - 60*mtt^5*mWW^3*s - 620*ep*mtt^5*mWW^3*s - 2180*ep^2*mtt^5*mWW^3*s - 3220*ep^3*mtt^5*mWW^3*s - 1720*ep^4*mtt^5*mWW^3*s - 5*mtt^4*mWW^4*s + 15*ep*mtt^4*mWW^4*s + 225*ep^2*mtt^4*mWW^4*s + 555*ep^3*mtt^4*mWW^4*s + 410*ep^4*mtt^4*mWW^4*s + 22*mtt^3*mWW^5*s + 174*ep*mtt^3*mWW^5*s + 474*ep^2*mtt^3*mWW^5*s + 522*ep^3*mtt^3*mWW^5*s + 188*ep^4*mtt^3*mWW^5*s - 7*mtt^2*mWW^6*s - 59*ep*mtt^2*mWW^6*s - 173*ep^2*mtt^2*mWW^6*s - 211*ep^3*mtt^2*mWW^6*s - 90*ep^4*mtt^2*mWW^6*s - 42*mtt^7*s^2 - 400*ep*mtt^7*s^2 - 1310*ep^2*mtt^7*s^2 - 1800*ep^3*mtt^7*s^2 - 888*ep^4*mtt^7*s^2 + 160*mtt^6*mWW*s^2 + 1511*ep*mtt^6*mWW*s^2 + 4937*ep^2*mtt^6*mWW*s^2 + 6801*ep^3*mtt^6*mWW*s^2 + 3383*ep^4*mtt^6*mWW*s^2 - 210*mtt^5*mWW^2*s^2 - 1965*ep*mtt^5*mWW^2*s^2 - 6423*ep^2*mtt^5*mWW^2*s^2 - 8931*ep^3*mtt^5*mWW^2*s^2 - 4535*ep^4*mtt^5*mWW^2*s^2 + 80*mtt^4*mWW^3*s^2 + 750*ep*mtt^4*mWW^3*s^2 + 2522*ep^2*mtt^4*mWW^3*s^2 + 3714*ep^3*mtt^4*mWW^3*s^2 + 2070*ep^4*mtt^4*mWW^3*s^2 + 50*mtt^3*mWW^4*s^2 + 430*ep*mtt^3*mWW^4*s^2 + 1252*ep^2*mtt^3*mWW^4*s^2 + 1434*ep^3*mtt^3*mWW^4*s^2 + 490*ep^4*mtt^3*mWW^4*s^2 - 48*mtt^2*mWW^5*s^2 - 405*ep*mtt^2*mWW^5*s^2 - 1203*ep^2*mtt^2*mWW^5*s^2 - 1491*ep^3*mtt^2*mWW^5*s^2 - 637*ep^4*mtt^2*mWW^5*s^2 + 10*mtt*mWW^6*s^2 + 79*ep*mtt*mWW^6*s^2 + 225*ep^2*mtt*mWW^6*s^2 + 273*ep^3*mtt*mWW^6*s^2 + 117*ep^4*mtt*mWW^6*s^2 + 64*mtt^6*s^3 + 590*ep*mtt^6*s^3 + 1892*ep^2*mtt^6*s^3 + 2554*ep^3*mtt^6*s^3 + 1236*ep^4*mtt^6*s^3 - 217*mtt^5*mWW*s^3 - 1872*ep*mtt^5*mWW*s^3 - 5744*ep^2*mtt^5*mWW*s^3 - 7540*ep^3*mtt^5*mWW*s^3 - 3611*ep^4*mtt^5*mWW*s^3 + 246*mtt^4*mWW^2*s^3 + 1878*ep*mtt^4*mWW^2*s^3 + 5236*ep^2*mtt^4*mWW^2*s^3 + 6428*ep^3*mtt^4*mWW^2*s^3 + 3012*ep^4*mtt^4*mWW^2*s^3 - 74*mtt^3*mWW^3*s^3 - 292*ep*mtt^3*mWW^3*s^3 - 148*ep^2*mtt^3*mWW^3*s^3 + 424*ep^3*mtt^3*mWW^3*s^3 + 270*ep^4*mtt^3*mWW^3*s^3 - 44*mtt^2*mWW^4*s^3 - 522*ep*mtt^2*mWW^4*s^3 - 1912*ep^2*mtt^2*mWW^4*s^3 - 2750*ep^3*mtt^2*mWW^4*s^3 - 1312*ep^4*mtt^2*mWW^4*s^3 + 27*mtt*mWW^5*s^3 + 228*ep*mtt*mWW^5*s^3 + 692*ep^2*mtt*mWW^5*s^3 + 892*ep^3*mtt*mWW^5*s^3 + 405*ep^4*mtt*mWW^5*s^3 - 2*mWW^6*s^3 - 10*ep*mWW^6*s^3 - 16*ep^2*mWW^6*s^3 - 8*ep^3*mWW^6*s^3 - 78*mtt^5*s^4 - 636*ep*mtt^5*s^4 - 1870*ep^2*mtt^5*s^4 - 2352*ep^3*mtt^5*s^4 - 1064*ep^4*mtt^5*s^4 + 240*mtt^4*mWW*s^4 + 1739*ep*mtt^4*mWW*s^4 + 4595*ep^2*mtt^4*mWW*s^4 + 5265*ep^3*mtt^4*mWW*s^4 + 2225*ep^4*mtt^4*mWW*s^4 - 246*mtt^3*mWW^2*s^4 - 1471*ep*mtt^3*mWW^2*s^4 - 3055*ep^2*mtt^3*mWW^2*s^4 - 2581*ep^3*mtt^3*mWW^2*s^4 - 783*ep^4*mtt^3*mWW^2*s^4 + 78*mtt^2*mWW^3*s^4 + 233*ep*mtt^2*mWW^3*s^4 - 269*ep^2*mtt^2*mWW^3*s^4 - 1285*ep^3*mtt^2*mWW^3*s^4 - 869*ep^4*mtt^2*mWW^3*s^4 + 12*mtt*mWW^4*s^4 + 171*ep*mtt*mWW^4*s^4 + 673*ep^2*mtt*mWW^4*s^4 + 1013*ep^3*mtt*mWW^4*s^4 + 507*ep^4*mtt*mWW^4*s^4 - 6*mWW^5*s^4 - 36*ep*mWW^5*s^4 - 74*ep^2*mWW^5*s^4 - 60*ep^3*mWW^5*s^4 - 16*ep^4*mWW^5*s^4 + 75*mtt^4*s^5 + 553*ep*mtt^4*s^5 + 1493*ep^2*mtt^4*s^5 + 1737*ep^3*mtt^4*s^5 + 726*ep^4*mtt^4*s^5 - 187*mtt^3*mWW*s^5 - 1216*ep*mtt^3*mWW*s^5 - 2860*ep^2*mtt^3*mWW*s^5 - 2876*ep^3*mtt^3*mWW*s^5 - 1049*ep^4*mtt^3*mWW*s^5 + 143*mtt^2*mWW^2*s^5 + 783*ep*mtt^2*mWW^2*s^5 + 1413*ep^2*mtt^2*mWW^2*s^5 + 897*ep^3*mtt^2*mWW^2*s^5 + 120*ep^4*mtt^2*mWW^2*s^5 - 25*mtt*mWW^3*s^5 - 78*ep*mtt*mWW^3*s^5 + 54*ep^2*mtt*mWW^3*s^5 + 338*ep^3*mtt*mWW^3*s^5 + 235*ep^4*mtt*mWW^3*s^5 - 6*mWW^4*s^5 - 42*ep*mWW^4*s^5 - 100*ep^2*mWW^4*s^5 - 96*ep^3*mWW^4*s^5 - 32*ep^4*mWW^4*s^5 - 40*mtt^3*s^6 - 284*ep*mtt^3*s^6 - 740*ep^2*mtt^3*s^6 - 832*ep^3*mtt^3*s^6 - 336*ep^4*mtt^3*s^6 + 70*mtt^2*mWW*s^6 + 424*ep*mtt^2*mWW*s^6 + 918*ep^2*mtt^2*mWW*s^6 + 836*ep^3*mtt^2*mWW*s^6 + 272*ep^4*mtt^2*mWW*s^6 - 28*mtt*mWW^2*s^6 - 140*ep*mtt*mWW^2*s^6 - 216*ep^2*mtt*mWW^2*s^6 - 88*ep^3*mtt*mWW^2*s^6 + 16*ep^4*mtt*mWW^2*s^6 - 2*mWW^3*s^6 - 16*ep*mWW^3*s^6 - 42*ep^2*mWW^3*s^6 - 44*ep^3*mWW^3*s^6 - 16*ep^4*mWW^3*s^6 + 8*mtt^2*s^7 + 56*ep*mtt^2*s^7 + 144*ep^2*mtt^2*s^7 + 160*ep^3*mtt^2*s^7 + 64*ep^4*mtt^2*s^7 - 8*mtt*mWW*s^7 - 40*ep*mtt*mWW*s^7 - 64*ep^2*mtt*mWW*s^7 - 32*ep^3*mtt*mWW*s^7 + 13*mtt^8*t + 119*ep*mtt^8*t + 379*ep^2*mtt^8*t + 511*ep^3*mtt^8*t + 250*ep^4*mtt^8*t - 58*mtt^7*mWW*t - 538*ep*mtt^7*mWW*t - 1734*ep^2*mtt^7*mWW*t - 2366*ep^3*mtt^7*mWW*t - 1172*ep^4*mtt^7*mWW*t + 95*mtt^6*mWW^2*t + 905*ep*mtt^6*mWW^2*t + 2985*ep^2*mtt^6*mWW^2*t + 4165*ep^3*mtt^6*mWW^2*t + 2110*ep^4*mtt^6*mWW^2*t - 60*mtt^5*mWW^3*t - 620*ep*mtt^5*mWW^3*t - 2180*ep^2*mtt^5*mWW^3*t - 3220*ep^3*mtt^5*mWW^3*t - 1720*ep^4*mtt^5*mWW^3*t - 5*mtt^4*mWW^4*t + 25*ep*mtt^4*mWW^4*t + 285*ep^2*mtt^4*mWW^4*t + 665*ep^3*mtt^4*mWW^4*t + 470*ep^4*mtt^4*mWW^4*t + 22*mtt^3*mWW^5*t + 166*ep*mtt^3*mWW^5*t + 426*ep^2*mtt^3*mWW^5*t + 434*ep^3*mtt^3*mWW^5*t + 140*ep^4*mtt^3*mWW^5*t - 7*mtt^2*mWW^6*t - 57*ep*mtt^2*mWW^6*t - 161*ep^2*mtt^2*mWW^6*t - 189*ep^3*mtt^2*mWW^6*t - 78*ep^4*mtt^2*mWW^6*t - 66*mtt^7*s*t - 633*ep*mtt^7*s*t - 2067*ep^2*mtt^7*s*t - 2827*ep^3*mtt^7*s*t - 1395*ep^4*mtt^7*s*t + 296*mtt^6*mWW*s*t + 2794*ep*mtt^6*mWW*s*t + 9064*ep^2*mtt^6*mWW*s*t + 12380*ep^3*mtt^6*mWW*s*t + 6126*ep^4*mtt^6*mWW*s*t - 498*mtt^5*mWW^2*s*t - 4645*ep*mtt^5*mWW^2*s*t - 15035*ep^2*mtt^5*mWW^2*s*t - 20613*ep^3*mtt^5*mWW^2*s*t - 10293*ep^4*mtt^5*mWW^2*s*t + 352*mtt^4*mWW^3*s*t + 3300*ep*mtt^4*mWW^3*s*t + 10840*ep^2*mtt^4*mWW^3*s*t + 15192*ep^3*mtt^4*mWW^3*s*t + 7812*ep^4*mtt^4*mWW^3*s*t - 38*mtt^3*mWW^4*s*t - 475*ep*mtt^3*mWW^4*s*t - 1945*ep^2*mtt^3*mWW^4*s*t - 3293*ep^3*mtt^3*mWW^4*s*t - 2013*ep^4*mtt^3*mWW^4*s*t - 72*mtt^2*mWW^5*s*t - 542*ep*mtt^2*mWW^5*s*t - 1408*ep^2*mtt^2*mWW^5*s*t - 1476*ep^3*mtt^2*mWW^5*s*t - 498*ep^4*mtt^2*mWW^5*s*t + 26*mtt*mWW^6*s*t + 201*ep*mtt*mWW^6*s*t + 551*ep^2*mtt*mWW^6*s*t + 637*ep^3*mtt*mWW^6*s*t + 261*ep^4*mtt*mWW^6*s*t + 119*mtt^6*s^2*t + 1165*ep*mtt^6*s^2*t + 3837*ep^2*mtt^6*s^2*t + 5259*ep^3*mtt^6*s^2*t + 2588*ep^4*mtt^6*s^2*t - 474*mtt^5*mWW*s^2*t - 4380*ep*mtt^5*mWW*s^2*t - 13954*ep^2*mtt^5*mWW*s^2*t - 18756*ep^3*mtt^5*mWW*s^2*t - 9164*ep^4*mtt^5*mWW*s^2*t + 678*mtt^4*mWW^2*s^2*t + 5872*ep*mtt^4*mWW^2*s^2*t + 17966*ep^2*mtt^4*mWW^2*s^2*t + 23592*ep^3*mtt^4*mWW^2*s^2*t + 11476*ep^4*mtt^4*mWW^2*s^2*t - 364*mtt^3*mWW^3*s^2*t - 2876*ep*mtt^3*mWW^3*s^2*t - 8272*ep^2*mtt^3*mWW^3*s^2*t - 10544*ep^3*mtt^3*mWW^3*s^2*t - 5216*ep^4*mtt^3*mWW^3*s^2*t - 21*mtt^2*mWW^4*s^2*t - 279*ep*mtt^2*mWW^4*s^2*t - 995*ep^2*mtt^2*mWW^4*s^2*t - 1245*ep^3*mtt^2*mWW^4*s^2*t - 388*ep^4*mtt^2*mWW^4*s^2*t + 78*mtt*mWW^5*s^2*t + 608*ep*mtt*mWW^5*s^2*t + 1690*ep^2*mtt*mWW^5*s^2*t + 1980*ep^3*mtt*mWW^5*s^2*t + 812*ep^4*mtt*mWW^5*s^2*t - 16*mWW^6*s^2*t - 110*ep*mWW^6*s^2*t - 272*ep^2*mWW^6*s^2*t - 286*ep^3*mWW^6*s^2*t - 108*ep^4*mWW^6*s^2*t - 170*mtt^5*s^3*t - 1470*ep*mtt^5*s^3*t - 4482*ep^2*mtt^5*s^3*t - 5794*ep^3*mtt^5*s^3*t - 2700*ep^4*mtt^5*s^3*t + 544*mtt^4*mWW*s^3*t + 4254*ep*mtt^4*mWW*s^3*t + 11972*ep^2*mtt^4*mWW*s^3*t + 14540*ep^3*mtt^4*mWW*s^3*t + 6522*ep^4*mtt^4*mWW*s^3*t - 582*mtt^3*mWW^2*s^3*t - 3902*ep*mtt^3*mWW^2*s^3*t - 9398*ep^2*mtt^3*mWW^2*s^3*t - 9822*ep^3*mtt^3*mWW^2*s^3*t - 3960*ep^4*mtt^3*mWW^2*s^3*t + 182*mtt^2*mWW^3*s^3*t + 696*ep*mtt^2*mWW^3*s^3*t + 202*ep^2*mtt^2*mWW^3*s^3*t - 1488*ep^3*mtt^2*mWW^3*s^3*t - 1128*ep^4*mtt^2*mWW^3*s^3*t + 56*mtt*mWW^4*s^3*t + 648*ep*mtt*mWW^4*s^3*t + 2312*ep^2*mtt*mWW^4*s^3*t + 3252*ep^3*mtt*mWW^4*s^3*t + 1548*ep^4*mtt*mWW^4*s^3*t - 30*mWW^5*s^3*t - 226*ep*mWW^5*s^3*t - 606*ep^2*mWW^5*s^3*t - 688*ep^3*mWW^5*s^3*t - 282*ep^4*mWW^5*s^3*t + 222*mtt^4*s^4*t + 1654*ep*mtt^4*s^4*t + 4510*ep^2*mtt^4*s^4*t + 5312*ep^3*mtt^4*s^4*t + 2262*ep^4*mtt^4*s^4*t - 540*mtt^3*mWW*s^4*t - 3588*ep*mtt^3*mWW*s^4*t - 8672*ep^2*mtt^3*mWW*s^4*t - 9052*ep^3*mtt^3*mWW*s^4*t - 3472*ep^4*mtt^3*mWW*s^4*t + 388*mtt^2*mWW^2*s^4*t + 2102*ep*mtt^2*mWW^2*s^4*t + 3750*ep^2*mtt^2*mWW^2*s^4*t + 2366*ep^3*mtt^2*mWW^2*s^4*t + 326*ep^4*mtt^2*mWW^2*s^4*t - 44*mtt*mWW^3*s^4*t + 60*ep*mtt*mWW^3*s^4*t + 1084*ep^2*mtt*mWW^3*s^4*t + 2188*ep^3*mtt*mWW^3*s^4*t + 1236*ep^4*mtt*mWW^3*s^4*t - 26*mWW^4*s^4*t - 228*ep*mWW^4*s^4*t - 672*ep^2*mWW^4*s^4*t - 814*ep^3*mWW^4*s^4*t - 352*ep^4*mWW^4*s^4*t - 158*mtt^3*s^5*t - 1107*ep*mtt^3*s^5*t - 2861*ep^2*mtt^3*s^5*t - 3209*ep^3*mtt^3*s^5*t - 1301*ep^4*mtt^3*s^5*t + 272*mtt^2*mWW*s^5*t + 1670*ep*mtt^2*mWW*s^5*t + 3708*ep^2*mtt^2*mWW*s^5*t + 3522*ep^3*mtt^2*mWW*s^5*t + 1216*ep^4*mtt^2*mWW*s^5*t - 102*mtt*mWW^2*s^5*t - 503*ep*mtt*mWW^2*s^5*t - 769*ep^2*mtt*mWW^2*s^5*t - 317*ep^3*mtt*mWW^2*s^5*t + 55*ep^4*mtt*mWW^2*s^5*t - 12*mWW^3*s^5*t - 108*ep*mWW^3*s^5*t - 318*ep^2*mWW^3*s^5*t - 380*ep^3*mWW^3*s^5*t - 162*ep^4*mWW^3*s^5*t + 40*mtt^2*s^6*t + 272*ep*mtt^2*s^6*t + 684*ep^2*mtt^2*s^6*t + 748*ep^3*mtt^2*s^6*t + 296*ep^4*mtt^2*s^6*t - 40*mtt*mWW*s^6*t - 212*ep*mtt*mWW*s^6*t - 384*ep^2*mtt*mWW*s^6*t - 268*ep^3*mtt*mWW*s^6*t - 56*ep^4*mtt*mWW*s^6*t + 4*ep*mWW^2*s^6*t + 20*ep^2*mWW^2*s^6*t + 32*ep^3*mWW^2*s^6*t + 16*ep^4*mWW^2*s^6*t - 24*mtt^7*t^2 - 239*ep*mtt^7*t^2 - 793*ep^2*mtt^7*t^2 - 1093*ep^3*mtt^7*t^2 - 543*ep^4*mtt^7*t^2 + 136*mtt^6*mWW*t^2 + 1299*ep*mtt^6*mWW*t^2 + 4223*ep^2*mtt^6*mWW*t^2 + 5755*ep^3*mtt^6*mWW*t^2 + 2839*ep^4*mtt^6*mWW*t^2 - 288*mtt^5*mWW^2*t^2 - 2682*ep*mtt^5*mWW^2*t^2 - 8624*ep^2*mtt^5*mWW^2*t^2 - 11704*ep^3*mtt^5*mWW^2*t^2 - 5770*ep^4*mtt^5*mWW^2*t^2 + 272*mtt^4*mWW^3*t^2 + 2518*ep*mtt^4*mWW^3*t^2 + 8126*ep^2*mtt^4*mWW^3*t^2 + 11126*ep^3*mtt^4*mWW^3*t^2 + 5550*ep^4*mtt^4*mWW^3*t^2 - 88*mtt^3*mWW^4*t^2 - 867*ep*mtt^3*mWW^4*t^2 - 2969*ep^2*mtt^3*mWW^4*t^2 - 4309*ep^3*mtt^3*mWW^4*t^2 - 2275*ep^4*mtt^3*mWW^4*t^2 - 24*mtt^2*mWW^5*t^2 - 153*ep*mtt^2*mWW^5*t^2 - 301*ep^2*mtt^2*mWW^5*t^2 - 161*ep^3*mtt^2*mWW^5*t^2 + 43*ep^4*mtt^2*mWW^5*t^2 + 16*mtt*mWW^6*t^2 + 124*ep*mtt*mWW^6*t^2 + 338*ep^2*mtt*mWW^6*t^2 + 386*ep^3*mtt*mWW^6*t^2 + 156*ep^4*mtt*mWW^6*t^2 + 37*mtt^6*s*t^2 + 483*ep*mtt^6*s*t^2 + 1787*ep^2*mtt^6*s*t^2 + 2615*ep^3*mtt^6*s*t^2 + 1358*ep^4*mtt^6*s*t^2 - 255*mtt^5*mWW*s*t^2 - 2680*ep*mtt^5*mWW*s*t^2 - 9074*ep^2*mtt^5*mWW*s*t^2 - 12642*ep^3*mtt^5*mWW*s*t^2 - 6365*ep^4*mtt^5*mWW*s*t^2 + 591*mtt^4*mWW^2*s*t^2 + 5515*ep*mtt^4*mWW^2*s*t^2 + 17565*ep^2*mtt^4*mWW^2*s*t^2 + 23579*ep^3*mtt^4*mWW^2*s*t^2 + 11590*ep^4*mtt^4*mWW^2*s*t^2 - 590*mtt^3*mWW^3*s*t^2 - 5128*ep*mtt^3*mWW^3*s*t^2 - 15688*ep^2*mtt^3*mWW^3*s*t^2 - 20560*ep^3*mtt^3*mWW^3*s*t^2 - 9974*ep^4*mtt^3*mWW^3*s*t^2 + 219*mtt^2*mWW^4*s*t^2 + 1849*ep*mtt^2*mWW^4*s*t^2 + 5609*ep^2*mtt^2*mWW^4*s*t^2 + 7401*ep^3*mtt^2*mWW^4*s*t^2 + 3662*ep^4*mtt^2*mWW^4*s*t^2 + 21*mtt*mWW^5*s*t^2 + 128*ep*mtt*mWW^5*s*t^2 + 234*ep^2*mtt*mWW^5*s*t^2 + 82*ep^3*mtt*mWW^5*s*t^2 - 85*ep^4*mtt*mWW^5*s*t^2 - 23*mWW^6*s*t^2 - 167*ep*mWW^6*s*t^2 - 433*ep^2*mWW^6*s*t^2 - 475*ep^3*mWW^6*s*t^2 - 186*ep^4*mWW^6*s*t^2 - 28*mtt^5*s^2*t^2 - 424*ep*mtt^5*s^2*t^2 - 1628*ep^2*mtt^5*s^2*t^2 - 2416*ep^3*mtt^5*s^2*t^2 - 1264*ep^4*mtt^5*s^2*t^2 + 152*mtt^4*mWW*s^2*t^2 + 1561*ep*mtt^4*mWW*s^2*t^2 + 5089*ep^2*mtt^4*mWW*s^2*t^2 + 6883*ep^3*mtt^4*mWW*s^2*t^2 + 3459*ep^4*mtt^4*mWW*s^2*t^2 - 282*mtt^3*mWW^2*s^2*t^2 - 2156*ep*mtt^3*mWW^2*s^2*t^2 - 5704*ep^2*mtt^3*mWW^2*s^2*t^2 - 6572*ep^3*mtt^3*mWW^2*s^2*t^2 - 3038*ep^4*mtt^3*mWW^2*s^2*t^2 + 214*mtt^2*mWW^3*s^2*t^2 + 1256*ep*mtt^2*mWW^3*s^2*t^2 + 2414*ep^2*mtt^2*mWW^3*s^2*t^2 + 1840*ep^3*mtt^2*mWW^3*s^2*t^2 + 612*ep^4*mtt^2*mWW^3*s^2*t^2 - 50*mtt*mWW^4*s^2*t^2 - 168*ep*mtt*mWW^4*s^2*t^2 + 68*ep^2*mtt*mWW^4*s^2*t^2 + 584*ep^3*mtt*mWW^4*s^2*t^2 + 374*ep^4*mtt*mWW^4*s^2*t^2 - 6*mWW^5*s^2*t^2 - 69*ep*mWW^5*s^2*t^2 - 239*ep^2*mWW^5*s^2*t^2 - 319*ep^3*mWW^5*s^2*t^2 - 143*ep^4*mWW^5*s^2*t^2 + 145*mtt^4*s^3*t^2 + 1073*ep*mtt^4*s^3*t^2 + 2907*ep^2*mtt^4*s^3*t^2 + 3421*ep^3*mtt^4*s^3*t^2 + 1470*ep^4*mtt^4*s^3*t^2 - 296*mtt^3*mWW*s^3*t^2 - 1764*ep*mtt^3*mWW*s^3*t^2 - 3686*ep^2*mtt^3*mWW*s^3*t^2 - 3212*ep^3*mtt^3*mWW*s^3*t^2 - 1018*ep^4*mtt^3*mWW*s^3*t^2 + 126*mtt^2*mWW^2*s^3*t^2 + 46*ep*mtt^2*mWW^2*s^3*t^2 - 2100*ep^2*mtt^2*mWW^2*s^3*t^2 - 4722*ep^3*mtt^2*mWW^2*s^3*t^2 - 2758*ep^4*mtt^2*mWW^2*s^3*t^2 + 56*mtt*mWW^3*s^3*t^2 + 984*ep*mtt*mWW^3*s^3*t^2 + 4030*ep^2*mtt*mWW^3*s^3*t^2 + 6064*ep^3*mtt*mWW^3*s^3*t^2 + 3034*ep^4*mtt*mWW^3*s^3*t^2 - 31*mWW^4*s^3*t^2 - 339*ep*mWW^4*s^3*t^2 - 1151*ep^2*mWW^4*s^3*t^2 - 1551*ep^3*mWW^4*s^3*t^2 - 728*ep^4*mWW^4*s^3*t^2 - 210*mtt^3*s^4*t^2 - 1421*ep*mtt^3*s^4*t^2 - 3569*ep^2*mtt^3*s^4*t^2 - 3919*ep^3*mtt^3*s^4*t^2 - 1565*ep^4*mtt^3*s^4*t^2 + 322*mtt^2*mWW*s^4*t^2 + 1865*ep*mtt^2*mWW*s^4*t^2 + 3863*ep^2*mtt^2*mWW*s^4*t^2 + 3371*ep^3*mtt^2*mWW*s^4*t^2 + 1039*ep^4*mtt^2*mWW*s^4*t^2 - 62*mtt*mWW^2*s^4*t^2 - 55*ep*mtt*mWW^2*s^4*t^2 + 773*ep^2*mtt*mWW^2*s^4*t^2 + 1787*ep^3*mtt*mWW^2*s^4*t^2 + 1057*ep^4*mtt*mWW^2*s^4*t^2 - 50*mWW^3*s^4*t^2 - 437*ep*mWW^3*s^4*t^2 - 1307*ep^2*mWW^3*s^4*t^2 - 1623*ep^3*mWW^3*s^4*t^2 - 723*ep^4*mWW^3*s^4*t^2 + 80*mtt^2*s^5*t^2 + 528*ep*mtt^2*s^5*t^2 + 1296*ep^2*mtt^2*s^5*t^2 + 1392*ep^3*mtt^2*s^5*t^2 + 544*ep^4*mtt^2*s^5*t^2 - 80*mtt*mWW*s^5*t^2 - 448*ep*mtt*mWW*s^5*t^2 - 896*ep^2*mtt*mWW*s^5*t^2 - 752*ep^3*mtt*mWW*s^5*t^2 - 224*ep^4*mtt*mWW*s^5*t^2 + 16*ep*mWW^2*s^5*t^2 + 80*ep^2*mWW^2*s^5*t^2 + 128*ep^3*mWW^2*s^5*t^2 + 64*ep^4*mWW^2*s^5*t^2 - 18*mtt^6*t^3 - 92*ep*mtt^6*t^3 - 158*ep^2*mtt^6*t^3 - 90*ep^3*mtt^6*t^3 + 6*ep^4*mtt^6*t^3 + 2*mtt^5*mWW*t^3 - 184*ep*mtt^5*mWW*t^3 - 936*ep^2*mtt^5*mWW*t^3 - 1558*ep^3*mtt^5*mWW*t^3 - 884*ep^4*mtt^5*mWW*t^3 + 159*mtt^4*mWW^2*t^3 + 1561*ep*mtt^4*mWW^2*t^3 + 5075*ep^2*mtt^4*mWW^2*t^3 + 6855*ep^3*mtt^4*mWW^2*t^3 + 3366*ep^4*mtt^4*mWW^2*t^3 - 300*mtt^3*mWW^3*t^3 - 2592*ep*mtt^3*mWW^3*t^3 - 7852*ep^2*mtt^3*mWW^3*t^3 - 10120*ep^3*mtt^3*mWW^3*t^3 - 4776*ep^4*mtt^3*mWW^3*t^3 + 196*mtt^2*mWW^4*t^3 + 1630*ep*mtt^2*mWW^4*t^3 + 4836*ep^2*mtt^2*mWW^4*t^3 + 6160*ep^3*mtt^2*mWW^4*t^3 + 2882*ep^4*mtt^2*mWW^4*t^3 - 30*mtt*mWW^5*t^3 - 256*ep*mtt*mWW^5*t^3 - 788*ep^2*mtt*mWW^5*t^3 - 1050*ep^3*mtt*mWW^5*t^3 - 516*ep^4*mtt*mWW^5*t^3 - 9*mWW^6*t^3 - 67*ep*mWW^6*t^3 - 177*ep^2*mWW^6*t^3 - 197*ep^3*mWW^6*t^3 - 78*ep^4*mWW^6*t^3 + 122*mtt^5*s*t^3 + 852*ep*mtt^5*s*t^3 + 2214*ep^2*mtt^5*s*t^3 + 2504*ep^3*mtt^5*s*t^3 + 1016*ep^4*mtt^5*s*t^3 - 340*mtt^4*mWW*s*t^3 - 2392*ep*mtt^4*mWW*s*t^3 - 6318*ep^2*mtt^4*mWW*s*t^3 - 7274*ep^3*mtt^4*mWW*s*t^3 - 2980*ep^4*mtt^4*mWW*s*t^3 + 238*mtt^3*mWW^2*s*t^3 + 1694*ep*mtt^3*mWW^2*s*t^3 + 4686*ep^2*mtt^3*mWW^2*s*t^3 + 5670*ep^3*mtt^3*mWW^2*s*t^3 + 2368*ep^4*mtt^3*mWW^2*s*t^3 + 106*mtt^2*mWW^3*s*t^3 + 744*ep*mtt^2*mWW^3*s*t^3 + 1682*ep^2*mtt^2*mWW^3*s*t^3 + 1552*ep^3*mtt^2*mWW^3*s*t^3 + 596*ep^4*mtt^2*mWW^3*s*t^3 - 176*mtt*mWW^4*s*t^3 - 1262*ep*mtt*mWW^4*s*t^3 - 3220*ep^2*mtt*mWW^4*s*t^3 - 3538*ep^3*mtt*mWW^4*s*t^3 - 1456*ep^4*mtt*mWW^4*s*t^3 + 50*mWW^5*s*t^3 + 364*ep*mWW^5*s*t^3 + 956*ep^2*mWW^5*s*t^3 + 1086*ep^3*mWW^5*s*t^3 + 456*ep^4*mWW^5*s*t^3 - 107*mtt^4*s^2*t^3 - 851*ep*mtt^4*s^2*t^3 - 2453*ep^2*mtt^4*s^2*t^3 - 3015*ep^3*mtt^4*s^2*t^3 - 1326*ep^4*mtt^4*s^2*t^3 + 394*mtt^3*mWW*s^2*t^3 + 3284*ep*mtt^3*mWW*s^2*t^3 + 9834*ep^2*mtt^3*mWW*s^2*t^3 + 12468*ep^3*mtt^3*mWW*s^2*t^3 + 5624*ep^4*mtt^3*mWW*s^2*t^3 - 496*mtt^2*mWW^2*s^2*t^3 - 4336*ep*mtt^2*mWW^2*s^2*t^3 - 13434*ep^2*mtt^2*mWW^2*s^2*t^3 - 17460*ep^3*mtt^2*mWW^2*s^2*t^3 - 8030*ep^4*mtt^2*mWW^2*s^2*t^3 + 238*mtt*mWW^3*s^2*t^3 + 2236*ep*mtt*mWW^3*s^2*t^3 + 7242*ep^2*mtt*mWW^3*s^2*t^3 + 9684*ep^3*mtt*mWW^3*s^2*t^3 + 4548*ep^4*mtt*mWW^3*s^2*t^3 - 29*mWW^4*s^2*t^3 - 333*ep*mWW^4*s^2*t^3 - 1189*ep^2*mWW^4*s^2*t^3 - 1677*ep^3*mWW^4*s^2*t^3 - 816*ep^4*mWW^4*s^2*t^3 - 80*mtt^3*s^3*t^3 - 444*ep*mtt^3*s^3*t^3 - 890*ep^2*mtt^3*s^3*t^3 - 760*ep^3*mtt^3*s^3*t^3 - 222*ep^4*mtt^3*s^3*t^3 + 28*mtt^2*mWW*s^3*t^3 - 236*ep*mtt^2*mWW*s^3*t^3 - 1632*ep^2*mtt^2*mWW*s^3*t^3 - 2848*ep^3*mtt^2*mWW*s^3*t^3 - 1540*ep^4*mtt^2*mWW*s^3*t^3 + 152*mtt*mWW^2*s^3*t^3 + 1504*ep*mtt*mWW^2*s^3*t^3 + 4926*ep^2*mtt*mWW^2*s^3*t^3 + 6572*ep^3*mtt*mWW^2*s^3*t^3 + 3082*ep^4*mtt*mWW^2*s^3*t^3 - 100*mWW^3*s^3*t^3 - 840*ep*mWW^3*s^3*t^3 - 2484*ep^2*mWW^3*s^3*t^3 - 3092*ep^3*mWW^3*s^3*t^3 - 1384*ep^4*mWW^3*s^3*t^3 + 80*mtt^2*s^4*t^3 + 512*ep*mtt^2*s^4*t^3 + 1224*ep^2*mtt^2*s^4*t^3 + 1288*ep^3*mtt^2*s^4*t^3 + 496*ep^4*mtt^2*s^4*t^3 - 80*mtt*mWW*s^4*t^3 - 472*ep*mtt*mWW*s^4*t^3 - 1024*ep^2*mtt*mWW*s^4*t^3 - 968*ep^3*mtt*mWW*s^4*t^3 - 336*ep^4*mtt*mWW*s^4*t^3 + 24*ep*mWW^2*s^4*t^3 + 120*ep^2*mWW^2*s^4*t^3 + 192*ep^3*mWW^2*s^4*t^3 + 96*ep^4*mWW^2*s^4*t^3 + 58*mtt^5*t^4 + 442*ep*mtt^5*t^4 + 1230*ep^2*mtt^5*t^4 + 1478*ep^3*mtt^5*t^4 + 644*ep^4*mtt^5*t^4 - 188*mtt^4*mWW*t^4 - 1438*ep*mtt^4*mWW*t^4 - 4030*ep^2*mtt^4*mWW*t^4 - 4882*ep^3*mtt^4*mWW*t^4 - 2142*ep^4*mtt^4*mWW*t^4 + 184*mtt^3*mWW^2*t^4 + 1419*ep*mtt^3*mWW^2*t^4 + 4047*ep^2*mtt^3*mWW^2*t^4 + 5001*ep^3*mtt^3*mWW^2*t^4 + 2229*ep^4*mtt^3*mWW^2*t^4 - 4*mtt^2*mWW^3*t^4 - 49*ep*mtt^2*mWW^3*t^4 - 261*ep^2*mtt^2*mWW^3*t^4 - 491*ep^3*mtt^2*mWW^3*t^4 - 275*ep^4*mtt^2*mWW^3*t^4 - 82*mtt*mWW^4*t^4 - 617*ep*mtt*mWW^4*t^4 - 1649*ep^2*mtt*mWW^4*t^4 - 1883*ep^3*mtt*mWW^4*t^4 - 789*ep^4*mtt*mWW^4*t^4 + 32*mWW^5*t^4 + 243*ep*mWW^5*t^4 + 663*ep^2*mWW^5*t^4 + 777*ep^3*mWW^5*t^4 + 333*ep^4*mWW^5*t^4 - 136*mtt^4*s*t^4 - 1070*ep*mtt^4*s*t^4 - 3052*ep^2*mtt^4*s*t^4 - 3730*ep^3*mtt^4*s*t^4 - 1644*ep^4*mtt^4*s*t^4 + 451*mtt^3*mWW*s*t^4 + 3588*ep*mtt^3*mWW*s*t^4 + 10338*ep^2*mtt^3*mWW*s*t^4 + 12744*ep^3*mtt^3*mWW*s*t^4 + 5659*ep^4*mtt^3*mWW*s*t^4 - 533*mtt^2*mWW^2*s*t^4 - 4317*ep*mtt^2*mWW^2*s*t^4 - 12633*ep^2*mtt^2*mWW^2*s*t^4 - 15775*ep^3*mtt^2*mWW^2*s*t^4 - 7082*ep^4*mtt^2*mWW^2*s*t^4 + 257*mtt*mWW^3*s*t^4 + 2150*ep*mtt*mWW^3*s*t^4 + 6460*ep^2*mtt*mWW^3*s*t^4 + 8238*ep^3*mtt*mWW^3*s*t^4 + 3763*ep^4*mtt*mWW^3*s*t^4 - 39*mWW^4*s*t^4 - 351*ep*mWW^4*s*t^4 - 1113*ep^2*mWW^4*s*t^4 - 1477*ep^3*mWW^4*s*t^4 - 696*ep^4*mWW^4*s*t^4 + 40*mtt^3*s^2*t^4 + 384*ep*mtt^3*s^2*t^4 + 1234*ep^2*mtt^3*s^2*t^4 + 1624*ep^3*mtt^3*s^2*t^4 + 754*ep^4*mtt^3*s^2*t^4 - 178*mtt^2*mWW*s^2*t^4 - 1558*ep*mtt^2*mWW*s^2*t^4 - 4764*ep^2*mtt^2*mWW*s^2*t^4 - 6090*ep^3*mtt^2*mWW*s^2*t^4 - 2774*ep^4*mtt^2*mWW*s^2*t^4 + 228*mtt*mWW^2*s^2*t^4 + 1912*ep*mtt*mWW^2*s^2*t^4 + 5690*ep^2*mtt*mWW^2*s^2*t^4 + 7144*ep^3*mtt*mWW^2*s^2*t^4 + 3214*ep^4*mtt*mWW^2*s^2*t^4 - 90*mWW^3*s^2*t^4 - 738*ep*mWW^3*s^2*t^4 - 2160*ep^2*mWW^3*s^2*t^4 - 2678*ep^3*mWW^3*s^2*t^4 - 1194*ep^4*mWW^3*s^2*t^4 + 40*mtt^2*s^3*t^4 + 248*ep*mtt^2*s^3*t^4 + 576*ep^2*mtt^2*s^3*t^4 + 592*ep^3*mtt^2*s^3*t^4 + 224*ep^4*mtt^2*s^3*t^4 - 40*mtt*mWW*s^3*t^4 - 248*ep*mtt*mWW*s^3*t^4 - 576*ep^2*mtt*mWW*s^3*t^4 - 592*ep^3*mtt*mWW*s^3*t^4 - 224*ep^4*mtt*mWW*s^3*t^4 + 16*ep*mWW^2*s^3*t^4 + 80*ep^2*mWW^2*s^3*t^4 + 128*ep^3*mWW^2*s^3*t^4 + 64*ep^4*mWW^2*s^3*t^4 - 31*mtt^4*t^5 - 247*ep*mtt^4*t^5 - 709*ep^2*mtt^4*t^5 - 869*ep^3*mtt^4*t^5 - 384*ep^4*mtt^4*t^5 + 114*mtt^3*mWW*t^5 + 912*ep*mtt^3*mWW*t^5 + 2630*ep^2*mtt^3*mWW*t^5 + 3240*ep^3*mtt^3*mWW*t^5 + 1440*ep^4*mtt^3*mWW*t^5 - 156*mtt^2*mWW^2*t^5 - 1254*ep*mtt^2*mWW^2*t^5 - 3636*ep^2*mtt^2*mWW^2*t^5 - 4506*ep^3*mtt^2*mWW^2*t^5 - 2016*ep^4*mtt^2*mWW^2*t^5 + 94*mtt*mWW^3*t^5 + 760*ep*mtt*mWW^3*t^5 + 2218*ep^2*mtt*mWW^3*t^5 + 2768*ep^3*mtt*mWW^3*t^5 + 1248*ep^4*mtt*mWW^3*t^5 - 21*mWW^4*t^5 - 171*ep*mWW^4*t^5 - 503*ep^2*mWW^4*t^5 - 633*ep^3*mWW^4*t^5 - 288*ep^4*mWW^4*t^5 + 30*mtt^3*s*t^5 + 247*ep*mtt^3*s*t^5 + 727*ep^2*mtt^3*s*t^5 + 905*ep^3*mtt^3*s*t^5 + 403*ep^4*mtt^3*s*t^5 - 92*mtt^2*mWW*s*t^5 - 754*ep*mtt^2*mWW*s*t^5 - 2212*ep^2*mtt^2*mWW*s*t^5 - 2746*ep^3*mtt^2*mWW*s*t^5 - 1220*ep^4*mtt^2*mWW*s*t^5 + 94*mtt*mWW^2*s*t^5 + 767*ep*mtt*mWW^2*s*t^5 + 2243*ep^2*mtt*mWW^2*s*t^5 + 2777*ep^3*mtt*mWW^2*s*t^5 + 1231*ep^4*mtt*mWW^2*s*t^5 - 32*mWW^3*s*t^5 - 260*ep*mWW^3*s*t^5 - 758*ep^2*mWW^3*s*t^5 - 936*ep^3*mWW^3*s*t^5 - 414*ep^4*mWW^3*s*t^5 + 8*mtt^2*s^2*t^5 + 48*ep*mtt^2*s^2*t^5 + 108*ep^2*mtt^2*s^2*t^5 + 108*ep^3*mtt^2*s^2*t^5 + 40*ep^4*mtt^2*s^2*t^5 - 8*mtt*mWW*s^2*t^5 - 52*ep*mtt*mWW*s^2*t^5 - 128*ep^2*mtt*mWW*s^2*t^5 - 140*ep^3*mtt*mWW*s^2*t^5 - 56*ep^4*mtt*mWW*s^2*t^5 + 4*ep*mWW^2*s^2*t^5 + 20*ep^2*mWW^2*s^2*t^5 + 32*ep^3*mWW^2*s^2*t^5 + 16*ep^4*mWW^2*s^2*t^5 + 2*mtt^3*t^6 + 17*ep*mtt^3*t^6 + 51*ep^2*mtt^3*t^6 + 63*ep^3*mtt^3*t^6 + 27*ep^4*mtt^3*t^6 - 6*mtt^2*mWW*t^6 - 51*ep*mtt^2*mWW*t^6 - 153*ep^2*mtt^2*mWW*t^6 - 189*ep^3*mtt^2*mWW*t^6 - 81*ep^4*mtt^2*mWW*t^6 + 6*mtt*mWW^2*t^6 + 51*ep*mtt*mWW^2*t^6 + 153*ep^2*mtt*mWW^2*t^6 + 189*ep^3*mtt*mWW^2*t^6 + 81*ep^4*mtt*mWW^2*t^6 - 2*mWW^3*t^6 - 17*ep*mWW^3*t^6 - 51*ep^2*mWW^3*t^6 - 63*ep^3*mWW^3*t^6 - 27*ep^4*mWW^3*t^6))/(2*ep*(1 + ep)^2*(mtt - mWW)^3*(mtt - mWW - s)*s^3*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^6 + 22*ep*mtt^6 + 20*ep^2*mtt^6 - 10*mtt^5*mWW - 38*ep*mtt^5*mWW - 36*ep^2*mtt^5*mWW + 2*mtt^4*mWW^2 + 10*ep*mtt^4*mWW^2 + 12*ep^2*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 6*ep*mtt^3*mWW^3 + 4*ep^2*mtt^3*mWW^3 - 12*mtt^5*s - 44*ep*mtt^5*s - 40*ep^2*mtt^5*s + 20*mtt^4*mWW*s + 82*ep*mtt^4*mWW*s + 82*ep^2*mtt^4*mWW*s - 4*mtt^3*mWW^2*s - 28*ep*mtt^3*mWW^2*s - 40*ep^2*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 10*ep*mtt^2*mWW^3*s - 2*ep^2*mtt^2*mWW^3*s + 18*mtt^4*s^2 + 66*ep*mtt^4*s^2 + 60*ep^2*mtt^4*s^2 - 21*mtt^3*mWW*s^2 - 102*ep*mtt^3*mWW*s^2 - 113*ep^2*mtt^3*mWW*s^2 + 22*ep*mtt^2*mWW^2*s^2 + 50*ep^2*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 + 6*ep*mtt*mWW^3*s^2 - 5*ep^2*mtt*mWW^3*s^2 - 12*mtt^3*s^3 - 44*ep*mtt^3*s^3 - 40*ep^2*mtt^3*s^3 + 8*mtt^2*mWW*s^3 + 44*ep*mtt^2*mWW*s^3 + 52*ep^2*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 8*ep*mtt*mWW^2*s^3 - 4*ep^2*mtt*mWW^2*s^3 - 14*mtt^5*t - 50*ep*mtt^5*t - 44*ep^2*mtt^5*t + 20*mtt^4*mWW*t + 72*ep*mtt^4*mWW*t + 64*ep^2*mtt^4*mWW*t + 2*mtt^3*mWW^2*t + 6*ep*mtt^3*mWW^2*t + 4*ep^2*mtt^3*mWW^2*t - 8*mtt^2*mWW^3*t - 28*ep*mtt^2*mWW^3*t - 24*ep^2*mtt^2*mWW^3*t + 4*mtt^4*s*t + 6*ep*mtt^4*s*t - 2*ep^2*mtt^4*s*t + 12*ep*mtt^3*mWW*s*t + 28*ep^2*mtt^3*mWW*s*t - 20*mtt^2*mWW^2*s*t - 78*ep*mtt^2*mWW^2*s*t - 78*ep^2*mtt^2*mWW^2*s*t + 16*mtt*mWW^3*s*t + 60*ep*mtt*mWW^3*s*t + 52*ep^2*mtt*mWW^3*s*t - 3*mtt^3*s^2*t + 14*ep*mtt^3*s^2*t + 33*ep^2*mtt^3*s^2*t - 17*mtt^2*mWW*s^2*t - 66*ep*mtt^2*mWW*s^2*t - 89*ep^2*mtt^2*mWW*s^2*t + 27*mtt*mWW^2*s^2*t + 106*ep*mtt*mWW^2*s^2*t + 111*ep^2*mtt*mWW^2*s^2*t - 7*mWW^3*s^2*t - 30*ep*mWW^3*s^2*t - 31*ep^2*mWW^3*s^2*t + 4*mtt^2*s^3*t - 12*ep^2*mtt^2*s^3*t + 4*mtt*mWW*s^3*t + 16*ep*mtt*mWW*s^3*t + 28*ep^2*mtt*mWW*s^3*t - 8*mWW^2*s^3*t - 32*ep*mWW^2*s^3*t - 32*ep^2*mWW^2*s^3*t + 14*mtt^4*t^2 + 50*ep*mtt^4*t^2 + 44*ep^2*mtt^4*t^2 - 19*mtt^3*mWW*t^2 - 64*ep*mtt^3*mWW*t^2 - 53*ep^2*mtt^3*mWW*t^2 - 4*mtt^2*mWW^2*t^2 - 22*ep*mtt^2*mWW^2*t^2 - 26*ep^2*mtt^2*mWW^2*t^2 + 9*mtt*mWW^3*t^2 + 36*ep*mtt*mWW^3*t^2 + 35*ep^2*mtt*mWW^3*t^2 + 16*mtt^3*s*t^2 + 60*ep*mtt^3*s*t^2 + 52*ep^2*mtt^3*s*t^2 - 24*mtt^2*mWW*s*t^2 - 98*ep*mtt^2*mWW*s*t^2 - 102*ep^2*mtt^2*mWW*s*t^2 + 20*mtt*mWW^2*s*t^2 + 88*ep*mtt*mWW^2*s*t^2 + 100*ep^2*mtt*mWW^2*s*t^2 - 12*mWW^3*s*t^2 - 50*ep*mWW^3*s*t^2 - 50*ep^2*mWW^3*s*t^2 - 19*mtt^2*s^2*t^2 - 88*ep*mtt^2*s^2*t^2 - 81*ep^2*mtt^2*s^2*t^2 + 34*mtt*mWW*s^2*t^2 + 120*ep*mtt*mWW*s^2*t^2 + 110*ep^2*mtt*mWW*s^2*t^2 - 15*mWW^2*s^2*t^2 - 56*ep*mWW^2*s^2*t^2 - 53*ep^2*mWW^2*s^2*t^2 + 4*mtt*s^3*t^2 + 20*ep*mtt*s^3*t^2 + 16*ep^2*mtt*s^3*t^2 - 4*mWW*s^3*t^2 - 12*ep*mWW*s^3*t^2 - 8*ep^2*mWW*s^3*t^2 - 9*mtt^3*t^3 - 36*ep*mtt^3*t^3 - 35*ep^2*mtt^3*t^3 + 15*mtt^2*mWW*t^3 + 58*ep*mtt^2*mWW*t^3 + 55*ep^2*mtt^2*mWW*t^3 - 3*mtt*mWW^2*t^3 - 8*ep*mtt*mWW^2*t^3 - 5*ep^2*mtt*mWW^2*t^3 - 3*mWW^3*t^3 - 14*ep*mWW^3*t^3 - 15*ep^2*mWW^3*t^3 - 12*mtt^2*s*t^3 - 34*ep*mtt^2*s*t^3 - 18*ep^2*mtt^2*s*t^3 + 8*mtt*mWW*s*t^3 + 16*ep*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 18*ep*mWW^2*s*t^3 + 18*ep^2*mWW^2*s*t^3 + 8*mtt*s^2*t^3 + 32*ep*mtt*s^2*t^3 + 24*ep^2*mtt*s^2*t^3 - 8*mWW*s^2*t^3 - 24*ep*mWW*s^2*t^3 - 16*ep^2*mWW*s^2*t^3 + 3*mtt^2*t^4 + 14*ep*mtt^2*t^4 + 15*ep^2*mtt^2*t^4 - 6*mtt*mWW*t^4 - 28*ep*mtt*mWW*t^4 - 30*ep^2*mtt*mWW*t^4 + 3*mWW^2*t^4 + 14*ep*mWW^2*t^4 + 15*ep^2*mWW^2*t^4 + 4*mtt*s*t^4 + 12*ep*mtt*s*t^4 + 8*ep^2*mtt*s*t^4 - 4*mWW*s*t^4 - 12*ep*mWW*s*t^4 - 8*ep^2*mWW*s*t^4))/(4*(1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt^5 - 5*ep*mtt^5 - 8*ep^2*mtt^5 - 4*ep^3*mtt^5 + 4*mtt^4*mWW + 19*ep*mtt^4*mWW + 29*ep^2*mtt^4*mWW + 14*ep^3*mtt^4*mWW - 5*mtt^3*mWW^2 - 21*ep*mtt^3*mWW^2 - 24*ep^2*mtt^3*mWW^2 - 6*ep^3*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 43*ep*mtt^2*mWW^3 + 65*ep^2*mtt^2*mWW^3 + 28*ep^3*mtt^2*mWW^3 - 6*mtt*mWW^4 - 42*ep*mtt*mWW^4 - 78*ep^2*mtt*mWW^4 - 42*ep^3*mtt*mWW^4 + 6*ep*mWW^5 + 16*ep^2*mWW^5 + 10*ep^3*mWW^5 + 5*mtt^4*s + 25*ep*mtt^4*s + 40*ep^2*mtt^4*s + 20*ep^3*mtt^4*s - 16*mtt^3*mWW*s - 76*ep*mtt^3*mWW*s - 116*ep^2*mtt^3*mWW*s - 56*ep^3*mtt^3*mWW*s + 15*mtt^2*mWW^2*s + 63*ep*mtt^2*mWW^2*s + 72*ep^2*mtt^2*mWW^2*s + 18*ep^3*mtt^2*mWW^2*s - 16*mtt*mWW^3*s - 86*ep*mtt*mWW^3*s - 130*ep^2*mtt*mWW^3*s - 56*ep^3*mtt*mWW^3*s + 6*mWW^4*s + 42*ep*mWW^4*s + 78*ep^2*mWW^4*s + 42*ep^3*mWW^4*s - 10*mtt^3*s^2 - 50*ep*mtt^3*s^2 - 80*ep^2*mtt^3*s^2 - 40*ep^3*mtt^3*s^2 + 24*mtt^2*mWW*s^2 + 114*ep*mtt^2*mWW*s^2 + 174*ep^2*mtt^2*mWW*s^2 + 84*ep^3*mtt^2*mWW*s^2 - 15*mtt*mWW^2*s^2 - 63*ep*mtt*mWW^2*s^2 - 72*ep^2*mtt*mWW^2*s^2 - 18*ep^3*mtt*mWW^2*s^2 + 8*mWW^3*s^2 + 43*ep*mWW^3*s^2 + 65*ep^2*mWW^3*s^2 + 28*ep^3*mWW^3*s^2 + 10*mtt^2*s^3 + 50*ep*mtt^2*s^3 + 80*ep^2*mtt^2*s^3 + 40*ep^3*mtt^2*s^3 - 16*mtt*mWW*s^3 - 76*ep*mtt*mWW*s^3 - 116*ep^2*mtt*mWW*s^3 - 56*ep^3*mtt*mWW*s^3 + 5*mWW^2*s^3 + 21*ep*mWW^2*s^3 + 24*ep^2*mWW^2*s^3 + 6*ep^3*mWW^2*s^3 - 5*mtt*s^4 - 25*ep*mtt*s^4 - 40*ep^2*mtt*s^4 - 20*ep^3*mtt*s^4 + 4*mWW*s^4 + 19*ep*mWW*s^4 + 29*ep^2*mWW*s^4 + 14*ep^3*mWW*s^4 + s^5 + 5*ep*s^5 + 8*ep^2*s^5 + 4*ep^3*s^5 + 4*mtt^4*t + 21*ep*mtt^4*t + 35*ep^2*mtt^4*t + 18*ep^3*mtt^4*t - 14*mtt^3*mWW*t - 72*ep*mtt^3*mWW*t - 126*ep^2*mtt^3*mWW*t - 72*ep^3*mtt^3*mWW*t - 6*mtt^2*mWW^2*t - 45*ep*mtt^2*mWW^2*t - 89*ep^2*mtt^2*mWW^2*t - 52*ep^3*mtt^2*mWW^2*t + 12*mtt*mWW^3*t + 76*ep*mtt*mWW^3*t + 150*ep^2*mtt*mWW^3*t + 92*ep^3*mtt*mWW^3*t + 4*mWW^4*t + 20*ep*mWW^4*t + 30*ep^2*mWW^4*t + 14*ep^3*mWW^4*t - 16*mtt^3*s*t - 84*ep*mtt^3*s*t - 140*ep^2*mtt^3*s*t - 72*ep^3*mtt^3*s*t + 42*mtt^2*mWW*s*t + 216*ep*mtt^2*mWW*s*t + 378*ep^2*mtt^2*mWW*s*t + 216*ep^3*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 90*ep*mtt*mWW^2*s*t + 178*ep^2*mtt*mWW^2*s*t + 104*ep^3*mtt*mWW^2*s*t - 12*mWW^3*s*t - 76*ep*mWW^3*s*t - 150*ep^2*mWW^3*s*t - 92*ep^3*mWW^3*s*t + 24*mtt^2*s^2*t + 126*ep*mtt^2*s^2*t + 210*ep^2*mtt^2*s^2*t + 108*ep^3*mtt^2*s^2*t - 42*mtt*mWW*s^2*t - 216*ep*mtt*mWW*s^2*t - 378*ep^2*mtt*mWW*s^2*t - 216*ep^3*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 45*ep*mWW^2*s^2*t - 89*ep^2*mWW^2*s^2*t - 52*ep^3*mWW^2*s^2*t - 16*mtt*s^3*t - 84*ep*mtt*s^3*t - 140*ep^2*mtt*s^3*t - 72*ep^3*mtt*s^3*t + 14*mWW*s^3*t + 72*ep*mWW*s^3*t + 126*ep^2*mWW*s^3*t + 72*ep^3*mWW*s^3*t + 4*s^4*t + 21*ep*s^4*t + 35*ep^2*s^4*t + 18*ep^3*s^4*t - 5*mtt^3*t^2 - 27*ep*mtt^3*t^2 - 42*ep^2*mtt^3*t^2 - 18*ep^3*mtt^3*t^2 + 36*mtt^2*mWW*t^2 + 189*ep*mtt^2*mWW*t^2 + 331*ep^2*mtt^2*mWW*t^2 + 188*ep^3*mtt^2*mWW*t^2 - 12*mtt*mWW^2*t^2 - 54*ep*mtt*mWW^2*t^2 - 98*ep^2*mtt*mWW^2*t^2 - 64*ep^3*mtt*mWW^2*t^2 - 18*mWW^3*t^2 - 102*ep*mWW^3*t^2 - 180*ep^2*mWW^3*t^2 - 100*ep^3*mWW^3*t^2 + 15*mtt^2*s*t^2 + 81*ep*mtt^2*s*t^2 + 126*ep^2*mtt^2*s*t^2 + 54*ep^3*mtt^2*s*t^2 - 72*mtt*mWW*s*t^2 - 378*ep*mtt*mWW*s*t^2 - 662*ep^2*mtt*mWW*s*t^2 - 376*ep^3*mtt*mWW*s*t^2 + 12*mWW^2*s*t^2 + 54*ep*mWW^2*s*t^2 + 98*ep^2*mWW^2*s*t^2 + 64*ep^3*mWW^2*s*t^2 - 15*mtt*s^2*t^2 - 81*ep*mtt*s^2*t^2 - 126*ep^2*mtt*s^2*t^2 - 54*ep^3*mtt*s^2*t^2 + 36*mWW*s^2*t^2 + 189*ep*mWW*s^2*t^2 + 331*ep^2*mWW*s^2*t^2 + 188*ep^3*mWW*s^2*t^2 + 5*s^3*t^2 + 27*ep*s^3*t^2 + 42*ep^2*s^3*t^2 + 18*ep^3*s^3*t^2 - 6*mtt^2*t^3 - 27*ep*mtt^2*t^3 - 51*ep^2*mtt^2*t^3 - 36*ep^3*mtt^2*t^3 - 20*mtt*mWW*t^3 - 104*ep*mtt*mWW*t^3 - 174*ep^2*mtt*mWW*t^3 - 92*ep^3*mtt*mWW*t^3 + 22*mWW^2*t^3 + 114*ep*mWW^2*t^3 + 200*ep^2*mWW^2*t^3 + 116*ep^3*mWW^2*t^3 + 12*mtt*s*t^3 + 54*ep*mtt*s*t^3 + 102*ep^2*mtt*s*t^3 + 72*ep^3*mtt*s*t^3 + 20*mWW*s*t^3 + 104*ep*mWW*s*t^3 + 174*ep^2*mWW*s*t^3 + 92*ep^3*mWW*s*t^3 - 6*s^2*t^3 - 27*ep*s^2*t^3 - 51*ep^2*s^2*t^3 - 36*ep^3*s^2*t^3 + 10*mtt*t^4 + 44*ep*mtt*t^4 + 72*ep^2*mtt*t^4 + 42*ep^3*mtt*t^4 - 6*mWW*t^4 - 32*ep*mWW*t^4 - 60*ep^2*mWW*t^4 - 38*ep^3*mWW*t^4 - 10*s*t^4 - 44*ep*s*t^4 - 72*ep^2*s*t^4 - 42*ep^3*s*t^4 - 2*t^5 - 6*ep*t^5 - 6*ep^2*t^5 - 2*ep^3*t^5))/(2*(1 + ep)^2*(1 + 2*ep)*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3), ((-1 + 2*ep)^2*(mtt - s)^2*(2*mtt^5*mWW^3 + 18*ep*mtt^5*mWW^3 + 28*ep^2*mtt^5*mWW^3 - 6*mtt^4*mWW^4 - 50*ep*mtt^4*mWW^4 - 76*ep^2*mtt^4*mWW^4 + 6*mtt^3*mWW^5 + 46*ep*mtt^3*mWW^5 + 68*ep^2*mtt^3*mWW^5 - 2*mtt^2*mWW^6 - 14*ep*mtt^2*mWW^6 - 20*ep^2*mtt^2*mWW^6 - 10*mtt^4*mWW^3*s - 90*ep*mtt^4*mWW^3*s - 140*ep^2*mtt^4*mWW^3*s + 24*mtt^3*mWW^4*s + 200*ep*mtt^3*mWW^4*s + 304*ep^2*mtt^3*mWW^4*s - 18*mtt^2*mWW^5*s - 138*ep*mtt^2*mWW^5*s - 204*ep^2*mtt^2*mWW^5*s + 4*mtt*mWW^6*s + 28*ep*mtt*mWW^6*s + 40*ep^2*mtt*mWW^6*s + 20*mtt^3*mWW^3*s^2 + 180*ep*mtt^3*mWW^3*s^2 + 280*ep^2*mtt^3*mWW^3*s^2 - 36*mtt^2*mWW^4*s^2 - 300*ep*mtt^2*mWW^4*s^2 - 456*ep^2*mtt^2*mWW^4*s^2 + 18*mtt*mWW^5*s^2 + 138*ep*mtt*mWW^5*s^2 + 204*ep^2*mtt*mWW^5*s^2 - 2*mWW^6*s^2 - 14*ep*mWW^6*s^2 - 20*ep^2*mWW^6*s^2 - 20*mtt^2*mWW^3*s^3 - 180*ep*mtt^2*mWW^3*s^3 - 280*ep^2*mtt^2*mWW^3*s^3 + 24*mtt*mWW^4*s^3 + 200*ep*mtt*mWW^4*s^3 + 304*ep^2*mtt*mWW^4*s^3 - 6*mWW^5*s^3 - 46*ep*mWW^5*s^3 - 68*ep^2*mWW^5*s^3 + 10*mtt*mWW^3*s^4 + 90*ep*mtt*mWW^3*s^4 + 140*ep^2*mtt*mWW^3*s^4 - 6*mWW^4*s^4 - 50*ep*mWW^4*s^4 - 76*ep^2*mWW^4*s^4 - 2*mWW^3*s^5 - 18*ep*mWW^3*s^5 - 28*ep^2*mWW^3*s^5 + 2*mtt^5*mWW^2*t + 6*ep*mtt^5*mWW^2*t + 4*ep^2*mtt^5*mWW^2*t - 22*mtt^4*mWW^3*t - 142*ep*mtt^4*mWW^3*t - 192*ep^2*mtt^4*mWW^3*t + 50*mtt^3*mWW^4*t + 332*ep*mtt^3*mWW^4*t + 456*ep^2*mtt^3*mWW^4*t - 42*mtt^2*mWW^5*t - 254*ep*mtt^2*mWW^5*t - 336*ep^2*mtt^2*mWW^5*t + 12*mtt*mWW^6*t + 58*ep*mtt*mWW^6*t + 68*ep^2*mtt*mWW^6*t - 10*mtt^4*mWW^2*s*t - 30*ep*mtt^4*mWW^2*s*t - 20*ep^2*mtt^4*mWW^2*s*t + 88*mtt^3*mWW^3*s*t + 568*ep*mtt^3*mWW^3*s*t + 768*ep^2*mtt^3*mWW^3*s*t - 150*mtt^2*mWW^4*s*t - 996*ep*mtt^2*mWW^4*s*t - 1368*ep^2*mtt^2*mWW^4*s*t + 84*mtt*mWW^5*s*t + 508*ep*mtt*mWW^5*s*t + 672*ep^2*mtt*mWW^5*s*t - 12*mWW^6*s*t - 58*ep*mWW^6*s*t - 68*ep^2*mWW^6*s*t + 20*mtt^3*mWW^2*s^2*t + 60*ep*mtt^3*mWW^2*s^2*t + 40*ep^2*mtt^3*mWW^2*s^2*t - 132*mtt^2*mWW^3*s^2*t - 852*ep*mtt^2*mWW^3*s^2*t - 1152*ep^2*mtt^2*mWW^3*s^2*t + 150*mtt*mWW^4*s^2*t + 996*ep*mtt*mWW^4*s^2*t + 1368*ep^2*mtt*mWW^4*s^2*t - 42*mWW^5*s^2*t - 254*ep*mWW^5*s^2*t - 336*ep^2*mWW^5*s^2*t - 20*mtt^2*mWW^2*s^3*t - 60*ep*mtt^2*mWW^2*s^3*t - 40*ep^2*mtt^2*mWW^2*s^3*t + 88*mtt*mWW^3*s^3*t + 568*ep*mtt*mWW^3*s^3*t + 768*ep^2*mtt*mWW^3*s^3*t - 50*mWW^4*s^3*t - 332*ep*mWW^4*s^3*t - 456*ep^2*mWW^4*s^3*t + 10*mtt*mWW^2*s^4*t + 30*ep*mtt*mWW^2*s^4*t + 20*ep^2*mtt*mWW^2*s^4*t - 22*mWW^3*s^4*t - 142*ep*mWW^3*s^4*t - 192*ep^2*mWW^3*s^4*t - 2*mWW^2*s^5*t - 6*ep*mWW^2*s^5*t - 4*ep^2*mWW^2*s^5*t + 20*mtt^4*mWW^2*t^2 + 148*ep*mtt^4*mWW^2*t^2 + 196*ep^2*mtt^4*mWW^2*t^2 - 28*mtt^3*mWW^3*t^2 - 186*ep*mtt^3*mWW^3*t^2 - 222*ep^2*mtt^3*mWW^3*t^2 - 12*mtt^2*mWW^4*t^2 - 127*ep*mtt^2*mWW^4*t^2 - 225*ep^2*mtt^2*mWW^4*t^2 + 30*mtt*mWW^5*t^2 + 216*ep*mtt*mWW^5*t^2 + 312*ep^2*mtt*mWW^5*t^2 - 10*mWW^6*t^2 - 47*ep*mWW^6*t^2 - 53*ep^2*mWW^6*t^2 - 80*mtt^3*mWW^2*s*t^2 - 592*ep*mtt^3*mWW^2*s*t^2 - 784*ep^2*mtt^3*mWW^2*s*t^2 + 84*mtt^2*mWW^3*s*t^2 + 558*ep*mtt^2*mWW^3*s*t^2 + 666*ep^2*mtt^2*mWW^3*s*t^2 + 24*mtt*mWW^4*s*t^2 + 254*ep*mtt*mWW^4*s*t^2 + 450*ep^2*mtt*mWW^4*s*t^2 - 30*mWW^5*s*t^2 - 216*ep*mWW^5*s*t^2 - 312*ep^2*mWW^5*s*t^2 + 120*mtt^2*mWW^2*s^2*t^2 + 888*ep*mtt^2*mWW^2*s^2*t^2 + 1176*ep^2*mtt^2*mWW^2*s^2*t^2 - 84*mtt*mWW^3*s^2*t^2 - 558*ep*mtt*mWW^3*s^2*t^2 - 666*ep^2*mtt*mWW^3*s^2*t^2 - 12*mWW^4*s^2*t^2 - 127*ep*mWW^4*s^2*t^2 - 225*ep^2*mWW^4*s^2*t^2 - 80*mtt*mWW^2*s^3*t^2 - 592*ep*mtt*mWW^2*s^3*t^2 - 784*ep^2*mtt*mWW^2*s^3*t^2 + 28*mWW^3*s^3*t^2 + 186*ep*mWW^3*s^3*t^2 + 222*ep^2*mWW^3*s^3*t^2 + 20*mWW^2*s^4*t^2 + 148*ep*mWW^2*s^4*t^2 + 196*ep^2*mWW^2*s^4*t^2 - 24*mtt^4*mWW*t^3 - 144*ep*mtt^4*mWW*t^3 - 168*ep^2*mtt^4*mWW*t^3 - 26*ep*mtt^3*mWW^2*t^3 - 62*ep^2*mtt^3*mWW^2*t^3 + 68*mtt^2*mWW^3*t^3 + 433*ep*mtt^2*mWW^3*t^3 + 555*ep^2*mtt^2*mWW^3*t^3 - 50*mtt*mWW^4*t^3 - 271*ep*mtt*mWW^4*t^3 - 313*ep^2*mtt*mWW^4*t^3 + 6*mWW^5*t^3 - 28*ep^2*mWW^5*t^3 + 96*mtt^3*mWW*s*t^3 + 576*ep*mtt^3*mWW*s*t^3 + 672*ep^2*mtt^3*mWW*s*t^3 + 78*ep*mtt^2*mWW^2*s*t^3 + 186*ep^2*mtt^2*mWW^2*s*t^3 - 136*mtt*mWW^3*s*t^3 - 866*ep*mtt*mWW^3*s*t^3 - 1110*ep^2*mtt*mWW^3*s*t^3 + 50*mWW^4*s*t^3 + 271*ep*mWW^4*s*t^3 + 313*ep^2*mWW^4*s*t^3 - 144*mtt^2*mWW*s^2*t^3 - 864*ep*mtt^2*mWW*s^2*t^3 - 1008*ep^2*mtt^2*mWW*s^2*t^3 - 78*ep*mtt*mWW^2*s^2*t^3 - 186*ep^2*mtt*mWW^2*s^2*t^3 + 68*mWW^3*s^2*t^3 + 433*ep*mWW^3*s^2*t^3 + 555*ep^2*mWW^3*s^2*t^3 + 96*mtt*mWW*s^3*t^3 + 576*ep*mtt*mWW*s^3*t^3 + 672*ep^2*mtt*mWW*s^3*t^3 + 26*ep*mWW^2*s^3*t^3 + 62*ep^2*mWW^2*s^3*t^3 - 24*mWW*s^4*t^3 - 144*ep*mWW*s^4*t^3 - 168*ep^2*mWW*s^4*t^3 + 8*mtt^4*t^4 + 44*ep*mtt^4*t^4 + 48*ep^2*mtt^4*t^4 + 48*mtt^3*mWW*t^4 + 266*ep*mtt^3*mWW*t^4 + 302*ep^2*mtt^3*mWW*t^4 - 68*mtt^2*mWW^2*t^4 - 345*ep*mtt^2*mWW^2*t^4 - 363*ep^2*mtt^2*mWW^2*t^4 - 6*mtt*mWW^3*t^4 - 67*ep*mtt*mWW^3*t^4 - 111*ep^2*mtt*mWW^3*t^4 + 18*mWW^4*t^4 + 106*ep*mWW^4*t^4 + 132*ep^2*mWW^4*t^4 - 32*mtt^3*s*t^4 - 176*ep*mtt^3*s*t^4 - 192*ep^2*mtt^3*s*t^4 - 144*mtt^2*mWW*s*t^4 - 798*ep*mtt^2*mWW*s*t^4 - 906*ep^2*mtt^2*mWW*s*t^4 + 136*mtt*mWW^2*s*t^4 + 690*ep*mtt*mWW^2*s*t^4 + 726*ep^2*mtt*mWW^2*s*t^4 + 6*mWW^3*s*t^4 + 67*ep*mWW^3*s*t^4 + 111*ep^2*mWW^3*s*t^4 + 48*mtt^2*s^2*t^4 + 264*ep*mtt^2*s^2*t^4 + 288*ep^2*mtt^2*s^2*t^4 + 144*mtt*mWW*s^2*t^4 + 798*ep*mtt*mWW*s^2*t^4 + 906*ep^2*mtt*mWW*s^2*t^4 - 68*mWW^2*s^2*t^4 - 345*ep*mWW^2*s^2*t^4 - 363*ep^2*mWW^2*s^2*t^4 - 32*mtt*s^3*t^4 - 176*ep*mtt*s^3*t^4 - 192*ep^2*mtt*s^3*t^4 - 48*mWW*s^3*t^4 - 266*ep*mWW*s^3*t^4 - 302*ep^2*mWW*s^3*t^4 + 8*s^4*t^4 + 44*ep*s^4*t^4 + 48*ep^2*s^4*t^4 - 24*mtt^3*t^5 - 120*ep*mtt^3*t^5 - 126*ep^2*mtt^3*t^5 - 16*mtt^2*mWW*t^5 - 89*ep*mtt^2*mWW*t^5 - 103*ep^2*mtt^2*mWW*t^5 + 54*mtt*mWW^2*t^5 + 257*ep*mtt*mWW^2*t^5 + 263*ep^2*mtt*mWW^2*t^5 - 14*mWW^3*t^5 - 48*ep*mWW^3*t^5 - 34*ep^2*mWW^3*t^5 + 72*mtt^2*s*t^5 + 360*ep*mtt^2*s*t^5 + 378*ep^2*mtt^2*s*t^5 + 32*mtt*mWW*s*t^5 + 178*ep*mtt*mWW*s*t^5 + 206*ep^2*mtt*mWW*s*t^5 - 54*mWW^2*s*t^5 - 257*ep*mWW^2*s*t^5 - 263*ep^2*mWW^2*s*t^5 - 72*mtt*s^2*t^5 - 360*ep*mtt*s^2*t^5 - 378*ep^2*mtt*s^2*t^5 - 16*mWW*s^2*t^5 - 89*ep*mWW*s^2*t^5 - 103*ep^2*mWW*s^2*t^5 + 24*s^3*t^5 + 120*ep*s^3*t^5 + 126*ep^2*s^3*t^5 + 24*mtt^2*t^6 + 108*ep*mtt^2*t^6 + 108*ep^2*mtt^2*t^6 - 16*mtt*mWW*t^6 - 65*ep*mtt*mWW*t^6 - 61*ep^2*mtt*mWW*t^6 - 8*mWW^2*t^6 - 43*ep*mWW^2*t^6 - 47*ep^2*mWW^2*t^6 - 48*mtt*s*t^6 - 216*ep*mtt*s*t^6 - 216*ep^2*mtt*s*t^6 + 16*mWW*s*t^6 + 65*ep*mWW*s*t^6 + 61*ep^2*mWW*s*t^6 + 24*s^2*t^6 + 108*ep*s^2*t^6 + 108*ep^2*s^2*t^6 - 8*mtt*t^7 - 32*ep*mtt*t^7 - 30*ep^2*mtt*t^7 + 8*mWW*t^7 + 32*ep*mWW*t^7 + 30*ep^2*mWW*t^7 + 8*s*t^7 + 32*ep*s*t^7 + 30*ep^2*s*t^7))/(2*ep*(1 + ep)*mWW^2*(mtt - mWW - s)^3*s^4*(mtt - s - t)*(mtt - mWW - s - t)^2*(-mWW + t)^3), ((-1 + ep)*(-1 + 2*ep)*(-12*ep*mtt^9*mWW^5*s^3 - 128*ep^2*mtt^9*mWW^5*s^3 - 516*ep^3*mtt^9*mWW^5*s^3 - 992*ep^4*mtt^9*mWW^5*s^3 - 912*ep^5*mtt^9*mWW^5*s^3 - 320*ep^6*mtt^9*mWW^5*s^3 + 64*ep*mtt^8*mWW^6*s^3 + 704*ep^2*mtt^8*mWW^6*s^3 + 2896*ep^3*mtt^8*mWW^6*s^3 + 5648*ep^4*mtt^8*mWW^6*s^3 + 5248*ep^5*mtt^8*mWW^6*s^3 + 1856*ep^6*mtt^8*mWW^6*s^3 - 128*ep*mtt^7*mWW^7*s^3 - 1472*ep^2*mtt^7*mWW^7*s^3 - 6224*ep^3*mtt^7*mWW^7*s^3 - 12368*ep^4*mtt^7*mWW^7*s^3 - 11648*ep^5*mtt^7*mWW^7*s^3 - 4160*ep^6*mtt^7*mWW^7*s^3 + 96*ep*mtt^6*mWW^8*s^3 + 1216*ep^2*mtt^6*mWW^8*s^3 + 5424*ep^3*mtt^6*mWW^8*s^3 + 11152*ep^4*mtt^6*mWW^8*s^3 + 10752*ep^5*mtt^6*mWW^8*s^3 + 3904*ep^6*mtt^6*mWW^8*s^3 + 40*ep*mtt^5*mWW^9*s^3 + 320*ep^2*mtt^5*mWW^9*s^3 + 1000*ep^3*mtt^5*mWW^9*s^3 + 1520*ep^4*mtt^5*mWW^9*s^3 + 1120*ep^5*mtt^5*mWW^9*s^3 + 320*ep^6*mtt^5*mWW^9*s^3 - 128*ep*mtt^4*mWW^10*s^3 - 1472*ep^2*mtt^4*mWW^10*s^3 - 6224*ep^3*mtt^4*mWW^10*s^3 - 12368*ep^4*mtt^4*mWW^10*s^3 - 11648*ep^5*mtt^4*mWW^10*s^3 - 4160*ep^6*mtt^4*mWW^10*s^3 + 96*ep*mtt^3*mWW^11*s^3 + 1216*ep^2*mtt^3*mWW^11*s^3 + 5424*ep^3*mtt^3*mWW^11*s^3 + 11152*ep^4*mtt^3*mWW^11*s^3 + 10752*ep^5*mtt^3*mWW^11*s^3 + 3904*ep^6*mtt^3*mWW^11*s^3 - 32*ep*mtt^2*mWW^12*s^3 - 448*ep^2*mtt^2*mWW^12*s^3 - 2096*ep^3*mtt^2*mWW^12*s^3 - 4432*ep^4*mtt^2*mWW^12*s^3 - 4352*ep^5*mtt^2*mWW^12*s^3 - 1600*ep^6*mtt^2*mWW^12*s^3 + 4*ep*mtt*mWW^13*s^3 + 64*ep^2*mtt*mWW^13*s^3 + 316*ep^3*mtt*mWW^13*s^3 + 688*ep^4*mtt*mWW^13*s^3 + 688*ep^5*mtt*mWW^13*s^3 + 256*ep^6*mtt*mWW^13*s^3 - 12*ep*mtt^9*mWW^4*s^4 - 164*ep^2*mtt^9*mWW^4*s^4 - 756*ep^3*mtt^9*mWW^4*s^4 - 1580*ep^4*mtt^9*mWW^4*s^4 - 1536*ep^5*mtt^9*mWW^4*s^4 - 560*ep^6*mtt^9*mWW^4*s^4 + 158*ep*mtt^8*mWW^5*s^4 + 1862*ep^2*mtt^8*mWW^5*s^4 + 7998*ep^3*mtt^8*mWW^5*s^4 + 16074*ep^4*mtt^8*mWW^5*s^4 + 15268*ep^5*mtt^8*mWW^5*s^4 + 5488*ep^6*mtt^8*mWW^5*s^4 - 548*ep*mtt^7*mWW^6*s^4 - 6336*ep^2*mtt^7*mWW^6*s^4 - 26996*ep^3*mtt^7*mWW^6*s^4 - 54096*ep^4*mtt^7*mWW^6*s^4 - 51368*ep^5*mtt^7*mWW^6*s^4 - 18480*ep^6*mtt^7*mWW^6*s^4 + 748*ep*mtt^6*mWW^7*s^4 + 8896*ep^2*mtt^6*mWW^7*s^4 + 38652*ep^3*mtt^6*mWW^7*s^4 + 78624*ep^4*mtt^6*mWW^7*s^4 + 75560*ep^5*mtt^6*mWW^7*s^4 + 27440*ep^6*mtt^6*mWW^7*s^4 - 204*ep*mtt^5*mWW^8*s^4 - 3032*ep^2*mtt^5*mWW^8*s^4 - 14828*ep^3*mtt^5*mWW^8*s^4 - 32536*ep^4*mtt^5*mWW^8*s^4 - 32968*ep^5*mtt^5*mWW^8*s^4 - 12432*ep^6*mtt^5*mWW^8*s^4 - 568*ep*mtt^4*mWW^9*s^4 - 6196*ep^2*mtt^4*mWW^9*s^4 - 25384*ep^3*mtt^4*mWW^9*s^4 - 49420*ep^4*mtt^4*mWW^9*s^4 - 45904*ep^5*mtt^4*mWW^9*s^4 - 16240*ep^6*mtt^4*mWW^9*s^4 + 692*ep*mtt^3*mWW^10*s^4 + 8448*ep^2*mtt^3*mWW^10*s^4 + 37252*ep^3*mtt^3*mWW^10*s^4 + 76496*ep^4*mtt^3*mWW^10*s^4 + 73992*ep^5*mtt^3*mWW^10*s^4 + 26992*ep^6*mtt^3*mWW^10*s^4 - 332*ep*mtt^2*mWW^11*s^4 - 4464*ep^2*mtt^2*mWW^11*s^4 - 20764*ep^3*mtt^2*mWW^11*s^4 - 44144*ep^4*mtt^2*mWW^11*s^4 - 43752*ep^5*mtt^2*mWW^11*s^4 - 16240*ep^6*mtt^2*mWW^11*s^4 + 72*ep*mtt*mWW^12*s^4 + 1084*ep^2*mtt*mWW^12*s^4 + 5328*ep^3*mtt*mWW^12*s^4 + 11716*ep^4*mtt*mWW^12*s^4 + 11880*ep^5*mtt*mWW^12*s^4 + 4480*ep^6*mtt*mWW^12*s^4 - 6*ep*mWW^13*s^4 - 98*ep^2*mWW^13*s^4 - 502*ep^3*mWW^13*s^4 - 1134*ep^4*mWW^13*s^4 - 1172*ep^5*mWW^13*s^4 - 448*ep^6*mWW^13*s^4 + 72*ep*mtt^8*mWW^4*s^5 + 984*ep^2*mtt^8*mWW^4*s^5 + 4536*ep^3*mtt^8*mWW^4*s^5 + 9480*ep^4*mtt^8*mWW^4*s^5 + 9216*ep^5*mtt^8*mWW^4*s^5 + 3360*ep^6*mtt^8*mWW^4*s^5 - 630*ep*mtt^7*mWW^5*s^5 - 7594*ep^2*mtt^7*mWW^5*s^5 - 33062*ep^3*mtt^7*mWW^5*s^5 - 67062*ep^4*mtt^7*mWW^5*s^5 - 64132*ep^5*mtt^7*mWW^5*s^5 - 23168*ep^6*mtt^7*mWW^5*s^5 + 1602*ep*mtt^6*mWW^6*s^5 + 18838*ep^2*mtt^6*mWW^6*s^5 + 81274*ep^3*mtt^6*mWW^6*s^5 + 164522*ep^4*mtt^6*mWW^6*s^5 + 157556*ep^5*mtt^6*mWW^6*s^5 + 57072*ep^6*mtt^6*mWW^6*s^5 - 1366*ep*mtt^5*mWW^7*s^5 - 16714*ep^2*mtt^5*mWW^7*s^5 - 74278*ep^3*mtt^5*mWW^7*s^5 - 154006*ep^4*mtt^5*mWW^7*s^5 - 150436*ep^5*mtt^5*mWW^7*s^5 - 55360*ep^6*mtt^5*mWW^7*s^5 - 510*ep*mtt^4*mWW^8*s^5 - 4650*ep^2*mtt^4*mWW^8*s^5 - 16070*ep^3*mtt^4*mWW^8*s^5 - 26390*ep^4*mtt^4*mWW^8*s^5 - 20620*ep^5*mtt^4*mWW^8*s^5 - 6160*ep^6*mtt^4*mWW^8*s^5 + 1678*ep*mtt^3*mWW^9*s^5 + 19666*ep^2*mtt^3*mWW^9*s^5 + 84734*ep^3*mtt^3*mWW^9*s^5 + 171470*ep^4*mtt^3*mWW^9*s^5 + 164244*ep^5*mtt^3*mWW^9*s^5 + 59520*ep^6*mtt^3*mWW^9*s^5 - 1130*ep*mtt^2*mWW^10*s^5 - 14606*ep^2*mtt^2*mWW^10*s^5 - 66818*ep^3*mtt^2*mWW^10*s^5 - 140978*ep^4*mtt^2*mWW^10*s^5 - 139268*ep^5*mtt^2*mWW^10*s^5 - 51632*ep^6*mtt^2*mWW^10*s^5 + 318*ep*mtt*mWW^11*s^5 + 4642*ep^2*mtt*mWW^11*s^5 + 22606*ep^3*mtt*mWW^11*s^5 + 49598*ep^4*mtt*mWW^11*s^5 + 50324*ep^5*mtt*mWW^11*s^5 + 19008*ep^6*mtt*mWW^11*s^5 - 34*ep*mWW^12*s^5 - 566*ep^2*mWW^12*s^5 - 2922*ep^3*mWW^12*s^5 - 6634*ep^4*mWW^12*s^5 - 6884*ep^5*mWW^12*s^5 - 2640*ep^6*mWW^12*s^5 - 180*ep*mtt^7*mWW^4*s^6 - 2460*ep^2*mtt^7*mWW^4*s^6 - 11340*ep^3*mtt^7*mWW^4*s^6 - 23700*ep^4*mtt^7*mWW^4*s^6 - 23040*ep^5*mtt^7*mWW^4*s^6 - 8400*ep^6*mtt^7*mWW^4*s^6 + 1200*ep*mtt^6*mWW^5*s^6 + 14520*ep^2*mtt^6*mWW^5*s^6 + 63400*ep^3*mtt^6*mWW^5*s^6 + 128920*ep^4*mtt^6*mWW^5*s^6 + 123560*ep^5*mtt^6*mWW^5*s^6 + 44720*ep^6*mtt^6*mWW^5*s^6 - 2180*ep*mtt^5*mWW^6*s^6 - 25780*ep^2*mtt^5*mWW^6*s^6 - 111900*ep^3*mtt^5*mWW^6*s^6 - 227900*ep^4*mtt^5*mWW^6*s^6 - 219520*ep^5*mtt^5*mWW^6*s^6 - 79920*ep^6*mtt^5*mWW^6*s^6 + 720*ep*mtt^4*mWW^7*s^6 + 9600*ep^2*mtt^4*mWW^7*s^6 + 45320*ep^3*mtt^4*mWW^7*s^6 + 98480*ep^4*mtt^4*mWW^7*s^6 + 99880*ep^5*mtt^4*mWW^7*s^6 + 37840*ep^6*mtt^4*mWW^7*s^6 + 1700*ep*mtt^3*mWW^8*s^6 + 18940*ep^2*mtt^3*mWW^8*s^6 + 78620*ep^3*mtt^3*mWW^8*s^6 + 154420*ep^4*mtt^3*mWW^8*s^6 + 144320*ep^5*mtt^3*mWW^8*s^6 + 51280*ep^6*mtt^3*mWW^8*s^6 - 1840*ep*mtt^2*mWW^9*s^6 - 22760*ep^2*mtt^2*mWW^9*s^6 - 101640*ep^3*mtt^2*mWW^9*s^6 - 211240*ep^4*mtt^2*mWW^9*s^6 - 206600*ep^5*mtt^2*mWW^9*s^6 - 76080*ep^6*mtt^2*mWW^9*s^6 + 660*ep*mtt*mWW^10*s^6 + 9300*ep^2*mtt*mWW^10*s^6 + 44620*ep^3*mtt*mWW^10*s^6 + 97180*ep^4*mtt*mWW^10*s^6 + 98240*ep^5*mtt*mWW^10*s^6 + 37040*ep^6*mtt*mWW^10*s^6 - 80*ep*mWW^11*s^6 - 1360*ep^2*mWW^11*s^6 - 7080*ep^3*mWW^11*s^6 - 16160*ep^4*mWW^11*s^6 - 16840*ep^5*mWW^11*s^6 - 6480*ep^6*mWW^11*s^6 + 240*ep*mtt^6*mWW^4*s^7 + 3280*ep^2*mtt^6*mWW^4*s^7 + 15120*ep^3*mtt^6*mWW^4*s^7 + 31600*ep^4*mtt^6*mWW^4*s^7 + 30720*ep^5*mtt^6*mWW^4*s^7 + 11200*ep^6*mtt^6*mWW^4*s^7 - 1240*ep*mtt^5*mWW^5*s^7 - 14900*ep^2*mtt^5*mWW^5*s^7 - 64880*ep^3*mtt^5*mWW^5*s^7 - 131820*ep^4*mtt^5*mWW^5*s^7 - 126360*ep^5*mtt^5*mWW^5*s^7 - 45760*ep^6*mtt^5*mWW^5*s^7 + 1420*ep*mtt^4*mWW^6*s^7 + 16820*ep^2*mtt^4*mWW^6*s^7 + 73420*ep^3*mtt^4*mWW^6*s^7 + 150620*ep^4*mtt^4*mWW^6*s^7 + 146200*ep^5*mtt^4*mWW^6*s^7 + 53600*ep^6*mtt^4*mWW^6*s^7 + 480*ep*mtt^3*mWW^7*s^7 + 4680*ep^2*mtt^3*mWW^7*s^7 + 16960*ep^3*mtt^3*mWW^7*s^7 + 28840*ep^4*mtt^3*mWW^7*s^7 + 23120*ep^5*mtt^3*mWW^7*s^7 + 7040*ep^6*mtt^3*mWW^7*s^7 - 1560*ep*mtt^2*mWW^8*s^7 - 18360*ep^2*mtt^2*mWW^8*s^7 - 79400*ep^3*mtt^2*mWW^8*s^7 - 161240*ep^4*mtt^2*mWW^8*s^7 - 154960*ep^5*mtt^2*mWW^8*s^7 - 56320*ep^6*mtt^2*mWW^8*s^7 + 760*ep*mtt*mWW^9*s^7 + 10220*ep^2*mtt*mWW^9*s^7 + 47920*ep^3*mtt*mWW^9*s^7 + 102980*ep^4*mtt*mWW^9*s^7 + 103240*ep^5*mtt*mWW^9*s^7 + 38720*ep^6*mtt*mWW^9*s^7 - 100*ep*mWW^10*s^7 - 1740*ep^2*mWW^10*s^7 - 9140*ep^3*mWW^10*s^7 - 20980*ep^4*mWW^10*s^7 - 21960*ep^5*mWW^10*s^7 - 8480*ep^6*mWW^10*s^7 - 180*ep*mtt^5*mWW^4*s^8 - 2460*ep^2*mtt^5*mWW^4*s^8 - 11340*ep^3*mtt^5*mWW^4*s^8 - 23700*ep^4*mtt^5*mWW^4*s^8 - 23040*ep^5*mtt^5*mWW^4*s^8 - 8400*ep^6*mtt^5*mWW^4*s^8 + 702*ep*mtt^4*mWW^5*s^8 + 8278*ep^2*mtt^4*mWW^5*s^8 + 35726*ep^3*mtt^4*mWW^5*s^8 + 72282*ep^4*mtt^4*mWW^5*s^8 + 69172*ep^5*mtt^4*mWW^5*s^8 + 25040*ep^6*mtt^4*mWW^5*s^8 - 324*ep*mtt^3*mWW^6*s^8 - 3904*ep^2*mtt^3*mWW^6*s^8 - 17476*ep^3*mtt^3*mWW^6*s^8 - 36848*ep^4*mtt^3*mWW^6*s^8 - 36728*ep^5*mtt^3*mWW^6*s^8 - 13776*ep^6*mtt^3*mWW^6*s^8 - 632*ep*mtt^2*mWW^7*s^8 - 7028*ep^2*mtt^2*mWW^7*s^8 - 29096*ep^3*mtt^2*mWW^7*s^8 - 56972*ep^4*mtt^2*mWW^7*s^8 - 53072*ep^5*mtt^2*mWW^7*s^8 - 18800*ep^6*mtt^2*mWW^7*s^8 + 504*ep*mtt*mWW^8*s^8 + 6364*ep^2*mtt*mWW^8*s^8 + 28816*ep^3*mtt*mWW^8*s^8 + 60548*ep^4*mtt*mWW^8*s^8 + 59768*ep^5*mtt*mWW^8*s^8 + 22176*ep^6*mtt*mWW^8*s^8 - 70*ep*mWW^9*s^8 - 1250*ep^2*mWW^9*s^8 - 6630*ep^3*mWW^9*s^8 - 15310*ep^4*mWW^9*s^8 - 16100*ep^5*mWW^9*s^8 - 6240*ep^6*mWW^9*s^8 + 72*ep*mtt^4*mWW^4*s^9 + 984*ep^2*mtt^4*mWW^4*s^9 + 4536*ep^3*mtt^4*mWW^4*s^9 + 9480*ep^4*mtt^4*mWW^4*s^9 + 9216*ep^5*mtt^4*mWW^4*s^9 + 3360*ep^6*mtt^4*mWW^4*s^9 - 198*ep*mtt^3*mWW^5*s^9 - 2242*ep^2*mtt^3*mWW^5*s^9 - 9478*ep^3*mtt^3*mWW^5*s^9 - 18974*ep^4*mtt^3*mWW^5*s^9 - 18068*ep^5*mtt^3*mWW^5*s^9 - 6528*ep^6*mtt^3*mWW^5*s^9 - 62*ep*mtt^2*mWW^6*s^9 - 634*ep^2*mtt^2*mWW^6*s^9 - 2374*ep^3*mtt^2*mWW^6*s^9 - 4134*ep^4*mtt^2*mWW^6*s^9 - 3372*ep^5*mtt^2*mWW^6*s^9 - 1040*ep^6*mtt^2*mWW^6*s^9 + 182*ep*mtt*mWW^7*s^9 + 2114*ep^2*mtt*mWW^7*s^9 + 9078*ep^3*mtt*mWW^7*s^9 + 18366*ep^4*mtt*mWW^7*s^9 + 17620*ep^5*mtt*mWW^7*s^9 + 6400*ep^6*mtt*mWW^7*s^9 - 26*ep*mWW^8*s^9 - 478*ep^2*mWW^8*s^9 - 2562*ep^3*mWW^8*s^9 - 5954*ep^4*mWW^8*s^9 - 6292*ep^5*mWW^8*s^9 - 2448*ep^6*mWW^8*s^9 - 12*ep*mtt^3*mWW^4*s^10 - 164*ep^2*mtt^3*mWW^4*s^10 - 756*ep^3*mtt^3*mWW^4*s^10 - 1580*ep^4*mtt^3*mWW^4*s^10 - 1536*ep^5*mtt^3*mWW^4*s^10 - 560*ep^6*mtt^3*mWW^4*s^10 + 20*ep*mtt^2*mWW^5*s^10 + 204*ep^2*mtt^2*mWW^5*s^10 + 812*ep^3*mtt^2*mWW^5*s^10 + 1572*ep^4*mtt^2*mWW^5*s^10 + 1472*ep^5*mtt^2*mWW^5*s^10 + 528*ep^6*mtt^2*mWW^5*s^10 + 28*ep*mtt*mWW^6*s^10 + 292*ep^2*mtt*mWW^6*s^10 + 1156*ep^3*mtt*mWW^6*s^10 + 2188*ep^4*mtt*mWW^6*s^10 + 1984*ep^5*mtt*mWW^6*s^10 + 688*ep^6*mtt*mWW^6*s^10 - 4*ep*mWW^7*s^10 - 76*ep^2*mWW^7*s^10 - 412*ep^3*mWW^7*s^10 - 964*ep^4*mWW^7*s^10 - 1024*ep^5*mWW^7*s^10 - 400*ep^6*mWW^7*s^10 + 60*ep*mtt^11*mWW^4*s*t + 640*ep^2*mtt^11*mWW^4*s*t + 2580*ep^3*mtt^11*mWW^4*s*t + 4960*ep^4*mtt^11*mWW^4*s*t + 4560*ep^5*mtt^11*mWW^4*s*t + 1600*ep^6*mtt^11*mWW^4*s*t - 26*mtt^10*mWW^5*s*t - 530*ep*mtt^10*mWW^5*s*t - 3822*ep^2*mtt^10*mWW^5*s*t - 13094*ep^3*mtt^10*mWW^5*s*t - 23112*ep^4*mtt^10*mWW^5*s*t - 20216*ep^5*mtt^10*mWW^5*s*t - 6880*ep^6*mtt^10*mWW^5*s*t + 38*mtt^9*mWW^6*s*t + 510*ep*mtt^9*mWW^6*s*t + 2714*ep^2*mtt^9*mWW^6*s*t + 7266*ep^3*mtt^9*mWW^6*s*t + 10136*ep^4*mtt^9*mWW^6*s*t + 6696*ep^5*mtt^9*mWW^6*s*t + 1440*ep^6*mtt^9*mWW^6*s*t + 158*mtt^8*mWW^7*s*t + 2742*ep*mtt^8*mWW^7*s*t + 18378*ep^2*mtt^8*mWW^7*s*t + 61554*ep^3*mtt^8*mWW^7*s*t + 110040*ep^4*mtt^8*mWW^7*s*t + 100584*ep^5*mtt^8*mWW^7*s*t + 37024*ep^6*mtt^8*mWW^7*s*t - 450*mtt^7*mWW^8*s*t - 7010*ep*mtt^7*mWW^8*s*t - 43630*ep^2*mtt^7*mWW^8*s*t - 139070*ep^3*mtt^7*mWW^8*s*t - 240520*ep^4*mtt^7*mWW^8*s*t - 215000*ep^5*mtt^7*mWW^8*s*t - 77920*ep^6*mtt^7*mWW^8*s*t + 370*mtt^6*mWW^9*s*t + 5610*ep*mtt^6*mWW^9*s*t + 34390*ep^2*mtt^6*mWW^9*s*t + 109230*ep^3*mtt^6*mWW^9*s*t + 190120*ep^4*mtt^6*mWW^9*s*t + 172440*ep^5*mtt^6*mWW^9*s*t + 63840*ep^6*mtt^6*mWW^9*s*t - 14*mtt^5*mWW^10*s*t - 390*ep*mtt^5*mWW^10*s*t - 3538*ep^2*mtt^5*mWW^10*s*t - 15066*ep^3*mtt^5*mWW^10*s*t - 33208*ep^4*mtt^5*mWW^10*s*t - 36744*ep^5*mtt^5*mWW^10*s*t - 16160*ep^6*mtt^5*mWW^10*s*t - 118*mtt^4*mWW^11*s*t - 1550*ep*mtt^4*mWW^11*s*t - 8114*ep^2*mtt^4*mWW^11*s*t - 21626*ep^3*mtt^4*mWW^11*s*t - 30776*ep^4*mtt^4*mWW^11*s*t - 21896*ep^5*mtt^4*mWW^11*s*t - 5920*ep^6*mtt^4*mWW^11*s*t + 42*mtt^3*mWW^12*s*t + 558*ep*mtt^3*mWW^12*s*t + 2982*ep^2*mtt^3*mWW^12*s*t + 8226*ep^3*mtt^3*mWW^12*s*t + 12360*ep^4*mtt^3*mWW^12*s*t + 9576*ep^5*mtt^3*mWW^12*s*t + 2976*ep^6*mtt^3*mWW^12*s*t + 24*ep*mtt^11*mWW^3*s^2*t + 256*ep^2*mtt^11*mWW^3*s^2*t + 1032*ep^3*mtt^11*mWW^3*s^2*t + 1984*ep^4*mtt^11*mWW^3*s^2*t + 1824*ep^5*mtt^11*mWW^3*s^2*t + 640*ep^6*mtt^11*mWW^3*s^2*t - 550*ep*mtt^10*mWW^4*s^2*t - 5944*ep^2*mtt^10*mWW^4*s^2*t - 24322*ep^3*mtt^10*mWW^4*s^2*t - 47464*ep^4*mtt^10*mWW^4*s^2*t - 44248*ep^5*mtt^10*mWW^4*s^2*t - 15712*ep^6*mtt^10*mWW^4*s^2*t + 136*mtt^9*mWW^5*s^2*t + 3282*ep*mtt^9*mWW^5*s^2*t + 25814*ep^2*mtt^9*mWW^5*s^2*t + 93730*ep^3*mtt^9*mWW^5*s^2*t + 172890*ep^4*mtt^9*mWW^5*s^2*t + 156596*ep^5*mtt^9*mWW^5*s^2*t + 54768*ep^6*mtt^9*mWW^5*s^2*t - 170*mtt^8*mWW^6*s^2*t - 2826*ep*mtt^8*mWW^6*s^2*t - 18702*ep^2*mtt^8*mWW^6*s^2*t - 62374*ep^3*mtt^8*mWW^6*s^2*t - 109696*ep^4*mtt^8*mWW^6*s^2*t - 95528*ep^5*mtt^8*mWW^6*s^2*t - 31584*ep^6*mtt^8*mWW^6*s^2*t - 636*mtt^7*mWW^7*s^2*t - 10710*ep*mtt^7*mWW^7*s^2*t - 69754*ep^2*mtt^7*mWW^7*s^2*t - 227310*ep^3*mtt^7*mWW^7*s^2*t - 395746*ep^4*mtt^7*mWW^7*s^2*t - 352884*ep^5*mtt^7*mWW^7*s^2*t - 127216*ep^6*mtt^7*mWW^7*s^2*t + 1450*mtt^6*mWW^8*s^2*t + 22438*ep*mtt^6*mWW^8*s^2*t + 138794*ep^2*mtt^6*mWW^8*s^2*t + 439706*ep^3*mtt^6*mWW^8*s^2*t + 754956*ep^4*mtt^6*mWW^8*s^2*t + 668640*ep^5*mtt^6*mWW^8*s^2*t + 239616*ep^6*mtt^6*mWW^8*s^2*t - 800*mtt^5*mWW^9*s^2*t - 12206*ep*mtt^5*mWW^9*s^2*t - 75606*ep^2*mtt^5*mWW^9*s^2*t - 243006*ep^3*mtt^5*mWW^9*s^2*t - 427498*ep^4*mtt^5*mWW^9*s^2*t - 390724*ep^5*mtt^5*mWW^9*s^2*t - 145200*ep^6*mtt^5*mWW^9*s^2*t - 246*mtt^4*mWW^10*s^2*t - 2918*ep*mtt^4*mWW^10*s^2*t - 12874*ep^2*mtt^4*mWW^10*s^2*t - 25418*ep^3*mtt^4*mWW^10*s^2*t - 18232*ep^4*mtt^4*mWW^10*s^2*t + 6232*ep^5*mtt^4*mWW^10*s^2*t + 10400*ep^6*mtt^4*mWW^10*s^2*t + 340*mtt^3*mWW^11*s^2*t + 4430*ep*mtt^3*mWW^11*s^2*t + 23042*ep^2*mtt^3*mWW^11*s^2*t + 61446*ep^3*mtt^3*mWW^11*s^2*t + 88434*ep^4*mtt^3*mWW^11*s^2*t + 64756*ep^5*mtt^3*mWW^11*s^2*t + 18672*ep^6*mtt^3*mWW^11*s^2*t - 74*mtt^2*mWW^12*s^2*t - 976*ep*mtt^2*mWW^12*s^2*t - 5146*ep^2*mtt^2*mWW^12*s^2*t - 13928*ep^3*mtt^2*mWW^12*s^2*t - 20396*ep^4*mtt^2*mWW^12*s^2*t - 15288*ep^5*mtt^2*mWW^12*s^2*t - 4576*ep^6*mtt^2*mWW^12*s^2*t + 12*ep*mtt*mWW^13*s^2*t + 120*ep^2*mtt*mWW^13*s^2*t + 444*ep^3*mtt*mWW^13*s^2*t + 768*ep^4*mtt*mWW^13*s^2*t + 624*ep^5*mtt*mWW^13*s^2*t + 192*ep^6*mtt*mWW^13*s^2*t - 180*ep*mtt^10*mWW^3*s^3*t - 1920*ep^2*mtt^10*mWW^3*s^3*t - 7740*ep^3*mtt^10*mWW^3*s^3*t - 14880*ep^4*mtt^10*mWW^3*s^3*t - 13680*ep^5*mtt^10*mWW^3*s^3*t - 4800*ep^6*mtt^10*mWW^3*s^3*t + 2181*ep*mtt^9*mWW^4*s^3*t + 23703*ep^2*mtt^9*mWW^4*s^3*t + 97673*ep^3*mtt^9*mWW^4*s^3*t + 191993*ep^4*mtt^9*mWW^4*s^3*t + 180202*ep^5*mtt^9*mWW^4*s^3*t + 64360*ep^6*mtt^9*mWW^4*s^3*t - 322*mtt^8*mWW^5*s^3*t - 9240*ep*mtt^8*mWW^5*s^3*t - 77834*ep^2*mtt^8*mWW^5*s^3*t - 294176*ep^3*mtt^8*mWW^5*s^3*t - 557932*ep^4*mtt^8*mWW^5*s^3*t - 515920*ep^5*mtt^8*mWW^5*s^3*t - 183248*ep^6*mtt^8*mWW^5*s^3*t + 334*mtt^7*mWW^6*s^3*t + 6588*ep*mtt^7*mWW^6*s^3*t + 49666*ep^2*mtt^7*mWW^6*s^3*t + 182796*ep^3*mtt^7*mWW^6*s^3*t + 347848*ep^4*mtt^7*mWW^6*s^3*t + 324912*ep^5*mtt^7*mWW^6*s^3*t + 115584*ep^6*mtt^7*mWW^6*s^3*t + 1224*mtt^6*mWW^7*s^3*t + 20562*ep*mtt^6*mWW^7*s^3*t + 132392*ep^2*mtt^6*mWW^7*s^3*t + 424070*ep^3*mtt^6*mWW^7*s^3*t + 721072*ep^4*mtt^6*mWW^7*s^3*t + 623320*ep^5*mtt^6*mWW^7*s^3*t + 216288*ep^6*mtt^6*mWW^7*s^3*t - 2244*mtt^5*mWW^8*s^3*t - 35084*ep*mtt^5*mWW^8*s^3*t - 218918*ep^2*mtt^5*mWW^8*s^3*t - 696832*ep^3*mtt^5*mWW^8*s^3*t - 1194022*ep^4*mtt^5*mWW^8*s^3*t - 1045668*ep^5*mtt^5*mWW^8*s^3*t - 366288*ep^6*mtt^5*mWW^8*s^3*t + 846*mtt^4*mWW^9*s^3*t + 13424*ep*mtt^4*mWW^9*s^3*t + 87122*ep^2*mtt^4*mWW^9*s^3*t + 290768*ep^3*mtt^4*mWW^9*s^3*t + 523088*ep^4*mtt^4*mWW^9*s^3*t + 480032*ep^5*mtt^4*mWW^9*s^3*t + 175328*ep^6*mtt^4*mWW^9*s^3*t + 438*mtt^3*mWW^10*s^3*t + 5256*ep*mtt^3*mWW^10*s^3*t + 23314*ep^2*mtt^3*mWW^10*s^3*t + 48080*ep^3*mtt^3*mWW^10*s^3*t + 43920*ep^4*mtt^3*mWW^10*s^3*t + 9136*ep^5*mtt^3*mWW^10*s^3*t - 5632*ep^6*mtt^3*mWW^10*s^3*t - 308*mtt^2*mWW^11*s^3*t - 3946*ep*mtt^2*mWW^11*s^3*t - 19916*ep^2*mtt^2*mWW^11*s^3*t - 51294*ep^3*mtt^2*mWW^11*s^3*t - 71008*ep^4*mtt^2*mWW^11*s^3*t - 49784*ep^5*mtt^2*mWW^11*s^3*t - 13792*ep^6*mtt^2*mWW^11*s^3*t + 32*mtt*mWW^12*s^3*t + 451*ep*mtt*mWW^12*s^3*t + 2523*ep^2*mtt*mWW^12*s^3*t + 7195*ep^3*mtt*mWW^12*s^3*t + 10965*ep^4*mtt*mWW^12*s^3*t + 8410*ep^5*mtt*mWW^12*s^3*t + 2536*ep^6*mtt*mWW^12*s^3*t - 12*ep*mWW^13*s^3*t - 132*ep^2*mWW^13*s^3*t - 540*ep^3*mWW^13*s^3*t - 1044*ep^4*mWW^13*s^3*t - 960*ep^5*mWW^13*s^3*t - 336*ep^6*mWW^13*s^3*t + 612*ep*mtt^9*mWW^3*s^4*t + 6600*ep^2*mtt^9*mWW^3*s^4*t + 26796*ep^3*mtt^9*mWW^3*s^4*t + 51768*ep^4*mtt^9*mWW^3*s^4*t + 47760*ep^5*mtt^9*mWW^3*s^4*t + 16800*ep^6*mtt^9*mWW^3*s^4*t - 5030*ep*mtt^8*mWW^4*s^4*t - 54800*ep^2*mtt^8*mWW^4*s^4*t - 226514*ep^3*mtt^8*mWW^4*s^4*t - 446696*ep^4*mtt^8*mWW^4*s^4*t - 420560*ep^5*mtt^8*mWW^4*s^4*t - 150608*ep^6*mtt^8*mWW^4*s^4*t + 496*mtt^7*mWW^5*s^4*t + 15777*ep*mtt^7*mWW^5*s^4*t + 137241*ep^2*mtt^7*mWW^5*s^4*t + 527945*ep^3*mtt^7*mWW^5*s^4*t + 1013639*ep^4*mtt^7*mWW^5*s^4*t + 946078*ep^5*mtt^7*mWW^5*s^4*t + 338424*ep^6*mtt^7*mWW^5*s^4*t - 392*mtt^6*mWW^6*s^4*t - 7349*ep*mtt^6*mWW^6*s^4*t - 55637*ep^2*mtt^6*mWW^6*s^4*t - 210501*ep^3*mtt^6*mWW^6*s^4*t - 415035*ep^4*mtt^6*mWW^6*s^4*t - 402454*ep^5*mtt^6*mWW^6*s^4*t - 148664*ep^6*mtt^6*mWW^6*s^4*t - 1674*mtt^5*mWW^7*s^4*t - 30317*ep*mtt^5*mWW^7*s^4*t - 205393*ep^2*mtt^5*mWW^7*s^4*t - 680721*ep^3*mtt^5*mWW^7*s^4*t - 1179917*ep^4*mtt^5*mWW^7*s^4*t - 1022818*ep^5*mtt^5*mWW^7*s^4*t - 348456*ep^6*mtt^5*mWW^7*s^4*t + 2468*mtt^4*mWW^8*s^4*t + 40571*ep*mtt^4*mWW^8*s^4*t + 265127*ep^2*mtt^4*mWW^8*s^4*t + 874203*ep^3*mtt^4*mWW^8*s^4*t + 1531773*ep^4*mtt^4*mWW^8*s^4*t + 1352026*ep^5*mtt^4*mWW^8*s^4*t + 468872*ep^6*mtt^4*mWW^8*s^4*t - 716*mtt^3*mWW^9*s^4*t - 12429*ep*mtt^3*mWW^9*s^4*t - 88849*ep^2*mtt^3*mWW^9*s^4*t - 318173*ep^3*mtt^3*mWW^9*s^4*t - 597675*ep^4*mtt^3*mWW^9*s^4*t - 558790*ep^5*mtt^3*mWW^9*s^4*t - 202584*ep^6*mtt^3*mWW^9*s^4*t - 296*mtt^2*mWW^10*s^4*t - 3275*ep*mtt^2*mWW^10*s^4*t - 11231*ep^2*mtt^2*mWW^10*s^4*t - 9739*ep^3*mtt^2*mWW^10*s^4*t + 21239*ep^4*mtt^2*mWW^10*s^4*t + 46302*ep^5*mtt^2*mWW^10*s^4*t + 23576*ep^6*mtt^2*mWW^10*s^4*t + 118*mtt*mWW^11*s^4*t + 1525*ep*mtt*mWW^11*s^4*t + 7601*ep^2*mtt*mWW^11*s^4*t + 19129*ep^3*mtt*mWW^11*s^4*t + 25433*ep^4*mtt*mWW^11*s^4*t + 16570*ep^5*mtt*mWW^11*s^4*t + 4072*ep^6*mtt*mWW^11*s^4*t - 4*mWW^12*s^4*t - 85*ep*mWW^12*s^4*t - 659*ep^2*mWW^12*s^4*t - 2425*ep^3*mWW^12*s^4*t - 4529*ep^4*mWW^12*s^4*t - 4114*ep^5*mWW^12*s^4*t - 1432*ep^6*mWW^12*s^4*t - 1236*ep*mtt^8*mWW^3*s^5*t - 13616*ep^2*mtt^8*mWW^3*s^5*t - 56028*ep^3*mtt^8*mWW^3*s^5*t - 109232*ep^4*mtt^8*mWW^3*s^5*t - 101424*ep^5*mtt^8*mWW^3*s^5*t - 35840*ep^6*mtt^8*mWW^3*s^5*t + 7541*ep*mtt^7*mWW^4*s^5*t + 82231*ep^2*mtt^7*mWW^4*s^5*t + 340193*ep^3*mtt^7*mWW^4*s^5*t + 671497*ep^4*mtt^7*mWW^4*s^5*t + 632834*ep^5*mtt^7*mWW^4*s^5*t + 226840*ep^6*mtt^7*mWW^4*s^5*t - 590*mtt^6*mWW^5*s^5*t - 17917*ep*mtt^6*mWW^5*s^5*t - 153199*ep^2*mtt^6*mWW^5*s^5*t - 585173*ep^3*mtt^6*mWW^5*s^5*t - 1120979*ep^4*mtt^6*mWW^5*s^5*t - 1046454*ep^5*mtt^6*mWW^5*s^5*t - 374776*ep^6*mtt^6*mWW^5*s^5*t + 282*mtt^5*mWW^6*s^5*t + 1667*ep*mtt^5*mWW^6*s^5*t + 993*ep^2*mtt^5*mWW^6*s^5*t - 6341*ep^3*mtt^5*mWW^6*s^5*t - 3187*ep^4*mtt^5*mWW^6*s^5*t + 15666*ep^5*mtt^5*mWW^6*s^5*t + 12760*ep^6*mtt^5*mWW^6*s^5*t + 1748*mtt^4*mWW^7*s^5*t + 35253*ep*mtt^4*mWW^7*s^5*t + 256483*ep^2*mtt^4*mWW^7*s^5*t + 893569*ep^3*mtt^4*mWW^7*s^5*t + 1606049*ep^4*mtt^4*mWW^7*s^5*t + 1427978*ep^5*mtt^4*mWW^7*s^5*t + 492808*ep^6*mtt^4*mWW^7*s^5*t - 1884*mtt^3*mWW^8*s^5*t - 33133*ep*mtt^3*mWW^8*s^5*t - 230711*ep^2*mtt^3*mWW^8*s^5*t - 799121*ep^3*mtt^3*mWW^8*s^5*t - 1451901*ep^4*mtt^3*mWW^8*s^5*t - 1314234*ep^5*mtt^3*mWW^8*s^5*t - 462136*ep^6*mtt^3*mWW^8*s^5*t + 330*mtt^2*mWW^9*s^5*t + 6609*ep*mtt^2*mWW^9*s^5*t + 54695*ep^2*mtt^2*mWW^9*s^5*t + 216217*ep^3*mtt^2*mWW^9*s^5*t + 433263*ep^4*mtt^2*mWW^9*s^5*t + 422606*ep^5*mtt^2*mWW^9*s^5*t + 157144*ep^6*mtt^2*mWW^9*s^5*t + 130*mtt*mWW^10*s^5*t + 1437*ep*mtt*mWW^10*s^5*t + 4351*ep^2*mtt*mWW^10*s^5*t + 269*ep^3*mtt*mWW^10*s^5*t - 19833*ep^4*mtt*mWW^10*s^5*t - 32474*ep^5*mtt*mWW^10*s^5*t - 15416*ep^6*mtt*mWW^10*s^5*t - 16*mWW^11*s^5*t - 221*ep*mWW^11*s^5*t - 1227*ep^2*mWW^11*s^5*t - 3585*ep^3*mWW^11*s^5*t - 5677*ep^4*mWW^11*s^5*t - 4498*ep^5*mWW^11*s^5*t - 1384*ep^6*mWW^11*s^5*t + 1620*ep*mtt^7*mWW^3*s^6*t + 18360*ep^2*mtt^7*mWW^3*s^6*t + 76860*ep^3*mtt^7*mWW^3*s^6*t + 151560*ep^4*mtt^7*mWW^3*s^6*t + 141840*ep^5*mtt^7*mWW^3*s^6*t + 50400*ep^6*mtt^7*mWW^3*s^6*t - 7650*ep*mtt^6*mWW^4*s^6*t - 83320*ep^2*mtt^6*mWW^4*s^6*t - 344350*ep^3*mtt^6*mWW^4*s^6*t - 679280*ep^4*mtt^6*mWW^4*s^6*t - 640040*ep^5*mtt^6*mWW^4*s^6*t - 229440*ep^6*mtt^6*mWW^4*s^6*t + 536*mtt^5*mWW^5*s^6*t + 13424*ep*mtt^5*mWW^5*s^6*t + 106768*ep^2*mtt^5*mWW^5*s^6*t + 394248*ep^3*mtt^5*mWW^5*s^6*t + 743312*ep^4*mtt^5*mWW^5*s^6*t + 689344*ep^5*mtt^5*mWW^5*s^6*t + 246400*ep^6*mtt^5*mWW^5*s^6*t - 66*mtt^4*mWW^6*s^6*t + 5504*ep*mtt^4*mWW^6*s^6*t + 63132*ep^2*mtt^4*mWW^6*s^6*t + 257740*ep^3*mtt^4*mWW^6*s^6*t + 492950*ep^4*mtt^4*mWW^6*s^6*t + 446868*ep^5*mtt^4*mWW^6*s^6*t + 154096*ep^6*mtt^4*mWW^6*s^6*t - 1218*mtt^3*mWW^7*s^6*t - 26616*ep*mtt^3*mWW^7*s^6*t - 203740*ep^2*mtt^3*mWW^7*s^6*t - 735148*ep^3*mtt^3*mWW^7*s^6*t - 1356866*ep^4*mtt^3*mWW^7*s^6*t - 1232300*ep^5*mtt^3*mWW^7*s^6*t - 432240*ep^6*mtt^3*mWW^7*s^6*t + 786*mtt^2*mWW^8*s^6*t + 14916*ep*mtt^2*mWW^8*s^6*t + 112478*ep^2*mtt^2*mWW^8*s^6*t + 414356*ep^3*mtt^2*mWW^8*s^6*t + 788392*ep^4*mtt^2*mWW^8*s^6*t + 738976*ep^5*mtt^2*mWW^8*s^6*t + 266592*ep^6*mtt^2*mWW^8*s^6*t - 14*mtt*mWW^9*s^6*t - 952*ep*mtt*mWW^9*s^6*t - 13072*ep^2*mtt*mWW^9*s^6*t - 64404*ep^3*mtt*mWW^9*s^6*t - 145098*ep^4*mtt*mWW^9*s^6*t - 151916*ep^5*mtt*mWW^9*s^6*t - 59088*ep^6*mtt*mWW^9*s^6*t - 24*mWW^10*s^6*t - 246*ep*mWW^10*s^6*t - 606*ep^2*mWW^10*s^6*t + 698*ep^3*mWW^10*s^6*t + 5030*ep^4*mWW^10*s^6*t + 7228*ep^5*mWW^10*s^6*t + 3280*ep^6*mWW^10*s^6*t - 1404*ep*mtt^6*mWW^3*s^7*t - 16416*ep^2*mtt^6*mWW^3*s^7*t - 69972*ep^3*mtt^6*mWW^3*s^7*t - 139584*ep^4*mtt^6*mWW^3*s^7*t - 131664*ep^5*mtt^6*mWW^3*s^7*t - 47040*ep^6*mtt^6*mWW^3*s^7*t + 5215*ep*mtt^5*mWW^4*s^7*t + 56469*ep^2*mtt^5*mWW^4*s^7*t + 232507*ep^3*mtt^5*mWW^4*s^7*t + 457659*ep^4*mtt^5*mWW^4*s^7*t + 430798*ep^5*mtt^5*mWW^4*s^7*t + 154392*ep^6*mtt^5*mWW^4*s^7*t - 326*mtt^4*mWW^5*s^7*t - 5938*ep*mtt^4*mWW^5*s^7*t - 40248*ep^2*mtt^4*mWW^5*s^7*t - 136986*ep^3*mtt^4*mWW^5*s^7*t - 249050*ep^4*mtt^4*mWW^5*s^7*t - 228428*ep^5*mtt^4*mWW^5*s^7*t - 81728*ep^6*mtt^4*mWW^5*s^7*t - 78*mtt^3*mWW^6*s^7*t - 6786*ep*mtt^3*mWW^6*s^7*t - 67376*ep^2*mtt^3*mWW^6*s^7*t - 266546*ep^3*mtt^3*mWW^6*s^7*t - 509338*ep^4*mtt^3*mWW^6*s^7*t - 467380*ep^5*mtt^3*mWW^6*s^7*t - 163920*ep^6*mtt^3*mWW^6*s^7*t + 478*mtt^2*mWW^7*s^7*t + 11048*ep*mtt^2*mWW^7*s^7*t + 88418*ep^2*mtt^2*mWW^7*s^7*t + 329952*ep^3*mtt^2*mWW^7*s^7*t + 625560*ep^4*mtt^2*mWW^7*s^7*t + 580912*ep^5*mtt^2*mWW^7*s^7*t + 207456*ep^6*mtt^2*mWW^7*s^7*t - 122*mtt*mWW^8*s^7*t - 2765*ep*mtt*mWW^8*s^7*t - 24877*ep^2*mtt*mWW^8*s^7*t - 103145*ep^3*mtt*mWW^8*s^7*t - 212449*ep^4*mtt*mWW^8*s^7*t - 210458*ep^5*mtt*mWW^8*s^7*t - 78920*ep^6*mtt*mWW^8*s^7*t - 16*mWW^9*s^7*t - 74*ep*mWW^9*s^7*t + 1086*ep^2*mWW^9*s^7*t + 8302*ep^3*mWW^9*s^7*t + 21570*ep^4*mWW^9*s^7*t + 24172*ep^5*mWW^9*s^7*t + 9760*ep^6*mWW^9*s^7*t + 780*ep*mtt^5*mWW^3*s^8*t + 9400*ep^2*mtt^5*mWW^3*s^8*t + 40740*ep^3*mtt^5*mWW^3*s^8*t + 82120*ep^4*mtt^5*mWW^3*s^8*t + 78000*ep^5*mtt^5*mWW^3*s^8*t + 28000*ep^6*mtt^5*mWW^3*s^8*t - 2266*ep*mtt^4*mWW^4*s^8*t - 24168*ep^2*mtt^4*mWW^4*s^8*t - 98638*ep^3*mtt^4*mWW^4*s^8*t - 193248*ep^4*mtt^4*mWW^4*s^8*t - 181552*ep^5*mtt^4*mWW^4*s^8*t - 65040*ep^6*mtt^4*mWW^4*s^8*t + 112*mtt^3*mWW^5*s^8*t + 1009*ep*mtt^3*mWW^5*s^8*t + 2825*ep^2*mtt^3*mWW^5*s^8*t + 2665*ep^3*mtt^3*mWW^5*s^8*t + 167*ep^4*mtt^3*mWW^5*s^8*t - 2*ep^5*mtt^3*mWW^5*s^8*t + 568*ep^6*mtt^3*mWW^5*s^8*t + 68*mtt^2*mWW^6*s^8*t + 3319*ep*mtt^2*mWW^6*s^8*t + 30927*ep^2*mtt^2*mWW^6*s^8*t + 120303*ep^3*mtt^2*mWW^6*s^8*t + 229493*ep^4*mtt^2*mWW^6*s^8*t + 211658*ep^5*mtt^2*mWW^6*s^8*t + 74792*ep^6*mtt^2*mWW^6*s^8*t - 80*mtt*mWW^7*s^8*t - 2013*ep*mtt*mWW^7*s^8*t - 17681*ep^2*mtt*mWW^7*s^8*t - 70813*ep^3*mtt*mWW^7*s^8*t - 141663*ep^4*mtt*mWW^7*s^8*t - 137150*ep^5*mtt*mWW^7*s^8*t - 50552*ep^6*mtt*mWW^7*s^8*t - 4*mWW^8*s^8*t + 67*ep*mWW^8*s^8*t + 1737*ep^2*mWW^8*s^8*t + 9903*ep^3*mWW^8*s^8*t + 23771*ep^4*mWW^8*s^8*t + 25718*ep^5*mWW^8*s^8*t + 10184*ep^6*mWW^8*s^8*t - 252*ep*mtt^4*mWW^3*s^9*t - 3120*ep^2*mtt^4*mWW^3*s^9*t - 13716*ep^3*mtt^4*mWW^3*s^9*t - 27888*ep^4*mtt^4*mWW^3*s^9*t - 26640*ep^5*mtt^4*mWW^3*s^9*t - 9600*ep^6*mtt^4*mWW^3*s^9*t + 555*ep*mtt^3*mWW^4*s^9*t + 5725*ep^2*mtt^3*mWW^4*s^9*t + 22919*ep^3*mtt^3*mWW^4*s^9*t + 44451*ep^4*mtt^3*mWW^4*s^9*t + 41590*ep^5*mtt^3*mWW^4*s^9*t + 14888*ep^6*mtt^3*mWW^4*s^9*t - 16*mtt^2*mWW^5*s^9*t + 217*ep*mtt^2*mWW^5*s^9*t + 3295*ep^2*mtt^2*mWW^5*s^9*t + 14069*ep^3*mtt^2*mWW^5*s^9*t + 27041*ep^4*mtt^2*mWW^5*s^9*t + 24330*ep^5*mtt^2*mWW^5*s^9*t + 8296*ep^6*mtt^2*mWW^5*s^9*t - 16*mtt*mWW^6*s^9*t - 635*ep*mtt*mWW^6*s^9*t - 5869*ep^2*mtt*mWW^6*s^9*t - 23191*ep^3*mtt*mWW^6*s^9*t - 45219*ep^4*mtt*mWW^6*s^9*t - 42678*ep^5*mtt*mWW^6*s^9*t - 15400*ep^6*mtt*mWW^6*s^9*t + 51*ep*mWW^7*s^9*t + 897*ep^2*mWW^7*s^9*t + 4847*ep^3*mWW^7*s^9*t + 11471*ep^4*mWW^7*s^9*t + 12358*ep^5*mWW^7*s^9*t + 4888*ep^6*mWW^7*s^9*t + 36*ep*mtt^3*mWW^3*s^10*t + 456*ep^2*mtt^3*mWW^3*s^10*t + 2028*ep^3*mtt^3*mWW^3*s^10*t + 4152*ep^4*mtt^3*mWW^3*s^10*t + 3984*ep^5*mtt^3*mWW^3*s^10*t + 1440*ep^6*mtt^3*mWW^3*s^10*t - 56*ep*mtt^2*mWW^4*s^10*t - 536*ep^2*mtt^2*mWW^4*s^10*t - 2048*ep^3*mtt^2*mWW^4*s^10*t - 3872*ep^4*mtt^2*mWW^4*s^10*t - 3584*ep^5*mtt^2*mWW^4*s^10*t - 1280*ep^6*mtt^2*mWW^4*s^10*t - 84*ep*mtt*mWW^5*s^10*t - 840*ep^2*mtt*mWW^5*s^10*t - 3228*ep^3*mtt*mWW^5*s^10*t - 5976*ep^4*mtt*mWW^5*s^10*t - 5328*ep^5*mtt*mWW^5*s^10*t - 1824*ep^6*mtt*mWW^5*s^10*t + 8*ep*mWW^6*s^10*t + 152*ep^2*mWW^6*s^10*t + 848*ep^3*mWW^6*s^10*t + 2048*ep^4*mWW^6*s^10*t + 2240*ep^5*mWW^6*s^10*t + 896*ep^6*mWW^6*s^10*t + 60*ep*mtt^12*mWW^3*t^2 + 640*ep^2*mtt^12*mWW^3*t^2 + 2580*ep^3*mtt^12*mWW^3*t^2 + 4960*ep^4*mtt^12*mWW^3*t^2 + 4560*ep^5*mtt^12*mWW^3*t^2 + 1600*ep^6*mtt^12*mWW^3*t^2 - 26*mtt^11*mWW^4*t^2 - 530*ep*mtt^11*mWW^4*t^2 - 3822*ep^2*mtt^11*mWW^4*t^2 - 13094*ep^3*mtt^11*mWW^4*t^2 - 23112*ep^4*mtt^11*mWW^4*t^2 - 20216*ep^5*mtt^11*mWW^4*t^2 - 6880*ep^6*mtt^11*mWW^4*t^2 + 38*mtt^10*mWW^5*t^2 + 510*ep*mtt^10*mWW^5*t^2 + 2714*ep^2*mtt^10*mWW^5*t^2 + 7266*ep^3*mtt^10*mWW^5*t^2 + 10136*ep^4*mtt^10*mWW^5*t^2 + 6696*ep^5*mtt^10*mWW^5*t^2 + 1440*ep^6*mtt^10*mWW^5*t^2 + 158*mtt^9*mWW^6*t^2 + 2742*ep*mtt^9*mWW^6*t^2 + 18378*ep^2*mtt^9*mWW^6*t^2 + 61554*ep^3*mtt^9*mWW^6*t^2 + 110040*ep^4*mtt^9*mWW^6*t^2 + 100584*ep^5*mtt^9*mWW^6*t^2 + 37024*ep^6*mtt^9*mWW^6*t^2 - 450*mtt^8*mWW^7*t^2 - 7010*ep*mtt^8*mWW^7*t^2 - 43630*ep^2*mtt^8*mWW^7*t^2 - 139070*ep^3*mtt^8*mWW^7*t^2 - 240520*ep^4*mtt^8*mWW^7*t^2 - 215000*ep^5*mtt^8*mWW^7*t^2 - 77920*ep^6*mtt^8*mWW^7*t^2 + 370*mtt^7*mWW^8*t^2 + 5610*ep*mtt^7*mWW^8*t^2 + 34390*ep^2*mtt^7*mWW^8*t^2 + 109230*ep^3*mtt^7*mWW^8*t^2 + 190120*ep^4*mtt^7*mWW^8*t^2 + 172440*ep^5*mtt^7*mWW^8*t^2 + 63840*ep^6*mtt^7*mWW^8*t^2 - 14*mtt^6*mWW^9*t^2 - 390*ep*mtt^6*mWW^9*t^2 - 3538*ep^2*mtt^6*mWW^9*t^2 - 15066*ep^3*mtt^6*mWW^9*t^2 - 33208*ep^4*mtt^6*mWW^9*t^2 - 36744*ep^5*mtt^6*mWW^9*t^2 - 16160*ep^6*mtt^6*mWW^9*t^2 - 118*mtt^5*mWW^10*t^2 - 1550*ep*mtt^5*mWW^10*t^2 - 8114*ep^2*mtt^5*mWW^10*t^2 - 21626*ep^3*mtt^5*mWW^10*t^2 - 30776*ep^4*mtt^5*mWW^10*t^2 - 21896*ep^5*mtt^5*mWW^10*t^2 - 5920*ep^6*mtt^5*mWW^10*t^2 + 42*mtt^4*mWW^11*t^2 + 558*ep*mtt^4*mWW^11*t^2 + 2982*ep^2*mtt^4*mWW^11*t^2 + 8226*ep^3*mtt^4*mWW^11*t^2 + 12360*ep^4*mtt^4*mWW^11*t^2 + 9576*ep^5*mtt^4*mWW^11*t^2 + 2976*ep^6*mtt^4*mWW^11*t^2 + 24*ep*mtt^12*mWW^2*s*t^2 + 256*ep^2*mtt^12*mWW^2*s*t^2 + 1032*ep^3*mtt^12*mWW^2*s*t^2 + 1984*ep^4*mtt^12*mWW^2*s*t^2 + 1824*ep^5*mtt^12*mWW^2*s*t^2 + 640*ep^6*mtt^12*mWW^2*s*t^2 - 694*ep*mtt^11*mWW^3*s*t^2 - 7480*ep^2*mtt^11*mWW^3*s*t^2 - 30514*ep^3*mtt^11*mWW^3*s*t^2 - 59368*ep^4*mtt^11*mWW^3*s*t^2 - 55192*ep^5*mtt^11*mWW^3*s*t^2 - 19552*ep^6*mtt^11*mWW^3*s*t^2 + 214*mtt^10*mWW^4*s*t^2 + 4358*ep*mtt^10*mWW^4*s*t^2 + 31772*ep^2*mtt^10*mWW^4*s*t^2 + 110734*ep^3*mtt^10*mWW^4*s*t^2 + 199294*ep^4*mtt^10*mWW^4*s*t^2 + 177708*ep^5*mtt^10*mWW^4*s*t^2 + 61520*ep^6*mtt^10*mWW^4*s*t^2 - 210*mtt^9*mWW^5*s*t^2 - 2000*ep*mtt^9*mWW^5*s*t^2 - 6776*ep^2*mtt^9*mWW^5*s*t^2 - 9372*ep^3*mtt^9*mWW^5*s*t^2 - 1398*ep^4*mtt^9*mWW^5*s*t^2 + 9548*ep^5*mtt^9*mWW^5*s*t^2 + 7568*ep^6*mtt^9*mWW^5*s*t^2 - 1276*mtt^8*mWW^6*s*t^2 - 21546*ep*mtt^8*mWW^6*s*t^2 - 141122*ep^2*mtt^8*mWW^6*s*t^2 - 462426*ep^3*mtt^8*mWW^6*s*t^2 - 808010*ep^4*mtt^8*mWW^6*s*t^2 - 720372*ep^5*mtt^8*mWW^6*s*t^2 - 257968*ep^6*mtt^8*mWW^6*s*t^2 + 2402*mtt^7*mWW^7*s*t^2 + 35052*ep*mtt^7*mWW^7*s*t^2 + 207108*ep^2*mtt^7*mWW^7*s*t^2 + 634712*ep^3*mtt^7*mWW^7*s*t^2 + 1065386*ep^4*mtt^7*mWW^7*s*t^2 + 929980*ep^5*mtt^7*mWW^7*s*t^2 + 330320*ep^6*mtt^7*mWW^7*s*t^2 - 276*mtt^6*mWW^8*s*t^2 - 2278*ep*mtt^6*mWW^8*s*t^2 - 6278*ep^2*mtt^6*mWW^8*s*t^2 - 8294*ep^3*mtt^6*mWW^8*s*t^2 - 12318*ep^4*mtt^6*mWW^8*s*t^2 - 21564*ep^5*mtt^6*mWW^8*s*t^2 - 14992*ep^6*mtt^6*mWW^8*s*t^2 - 2030*mtt^5*mWW^9*s*t^2 - 29120*ep*mtt^5*mWW^9*s*t^2 - 168000*ep^2*mtt^5*mWW^9*s*t^2 - 499172*ep^3*mtt^5*mWW^9*s*t^2 - 807090*ep^4*mtt^5*mWW^9*s*t^2 - 674684*ep^5*mtt^5*mWW^9*s*t^2 - 228304*ep^6*mtt^5*mWW^9*s*t^2 + 1284*mtt^4*mWW^10*s*t^2 + 17578*ep*mtt^4*mWW^10*s*t^2 + 97858*ep^2*mtt^4*mWW^10*s*t^2 + 284874*ep^3*mtt^4*mWW^10*s*t^2 + 458562*ep^4*mtt^4*mWW^10*s*t^2 + 387716*ep^5*mtt^4*mWW^10*s*t^2 + 134768*ep^6*mtt^4*mWW^10*s*t^2 + 30*mtt^3*mWW^11*s*t^2 + 474*ep*mtt^3*mWW^11*s*t^2 + 2604*ep^2*mtt^3*mWW^11*s*t^2 + 5978*ep^3*mtt^3*mWW^11*s*t^2 + 4454*ep^4*mtt^3*mWW^11*s*t^2 - 2804*ep^5*mtt^3*mWW^11*s*t^2 - 4016*ep^6*mtt^3*mWW^11*s*t^2 - 138*mtt^2*mWW^12*s*t^2 - 1848*ep*mtt^2*mWW^12*s*t^2 - 9942*ep^2*mtt^2*mWW^12*s*t^2 - 27552*ep^3*mtt^2*mWW^12*s*t^2 - 41496*ep^4*mtt^2*mWW^12*s*t^2 - 32160*ep^5*mtt^2*mWW^12*s*t^2 - 9984*ep^6*mtt^2*mWW^12*s*t^2 - 180*ep*mtt^11*mWW^2*s^2*t^2 - 1896*ep^2*mtt^11*mWW^2*s^2*t^2 - 7532*ep^3*mtt^11*mWW^2*s^2*t^2 - 14264*ep^4*mtt^11*mWW^2*s^2*t^2 - 12928*ep^5*mtt^11*mWW^2*s^2*t^2 - 4480*ep^6*mtt^11*mWW^2*s^2*t^2 + 3067*ep*mtt^10*mWW^3*s^2*t^2 + 33293*ep^2*mtt^10*mWW^3*s^2*t^2 + 136807*ep^3*mtt^10*mWW^3*s^2*t^2 + 267955*ep^4*mtt^10*mWW^3*s^2*t^2 + 250550*ep^5*mtt^10*mWW^3*s^2*t^2 + 89176*ep^6*mtt^10*mWW^3*s^2*t^2 - 730*mtt^9*mWW^4*s^2*t^2 - 14628*ep*mtt^9*mWW^4*s^2*t^2 - 106954*ep^2*mtt^9*mWW^4*s^2*t^2 - 376612*ep^3*mtt^9*mWW^4*s^2*t^2 - 686172*ep^4*mtt^9*mWW^4*s^2*t^2 - 619144*ep^5*mtt^9*mWW^4*s^2*t^2 - 216528*ep^6*mtt^9*mWW^4*s^2*t^2 + 528*mtt^8*mWW^5*s^2*t^2 + 1976*ep*mtt^8*mWW^5*s^2*t^2 - 14708*ep^2*mtt^8*mWW^5*s^2*t^2 - 101488*ep^3*mtt^8*mWW^5*s^2*t^2 - 231508*ep^4*mtt^8*mWW^5*s^2*t^2 - 235184*ep^5*mtt^8*mWW^5*s^2*t^2 - 91600*ep^6*mtt^8*mWW^5*s^2*t^2 + 3700*mtt^7*mWW^6*s^2*t^2 + 63052*ep*mtt^7*mWW^6*s^2*t^2 + 416644*ep^2*mtt^7*mWW^6*s^2*t^2 + 1375340*ep^3*mtt^7*mWW^6*s^2*t^2 + 2411240*ep^4*mtt^7*mWW^6*s^2*t^2 + 2142840*ep^5*mtt^7*mWW^6*s^2*t^2 + 758000*ep^6*mtt^7*mWW^6*s^2*t^2 - 5190*mtt^6*mWW^7*s^2*t^2 - 72908*ep*mtt^6*mWW^7*s^2*t^2 - 419868*ep^2*mtt^6*mWW^7*s^2*t^2 - 1268088*ep^3*mtt^6*mWW^7*s^2*t^2 - 2109902*ep^4*mtt^6*mWW^7*s^2*t^2 - 1825644*ep^5*mtt^6*mWW^7*s^2*t^2 - 639168*ep^6*mtt^6*mWW^7*s^2*t^2 - 1042*mtt^5*mWW^8*s^2*t^2 - 19850*ep*mtt^5*mWW^8*s^2*t^2 - 135390*ep^2*mtt^5*mWW^8*s^2*t^2 - 441758*ep^3*mtt^5*mWW^8*s^2*t^2 - 746840*ep^4*mtt^5*mWW^8*s^2*t^2 - 631296*ep^5*mtt^5*mWW^8*s^2*t^2 - 211792*ep^6*mtt^5*mWW^8*s^2*t^2 + 4500*mtt^4*mWW^9*s^2*t^2 + 62416*ep*mtt^4*mWW^9*s^2*t^2 + 350448*ep^2*mtt^4*mWW^9*s^2*t^2 + 1022720*ep^3*mtt^4*mWW^9*s^2*t^2 + 1638124*ep^4*mtt^4*mWW^9*s^2*t^2 + 1367424*ep^5*mtt^4*mWW^9*s^2*t^2 + 466256*ep^6*mtt^4*mWW^9*s^2*t^2 - 1496*mtt^3*mWW^10*s^2*t^2 - 19060*ep*mtt^3*mWW^10*s^2*t^2 - 99512*ep^2*mtt^3*mWW^10*s^2*t^2 - 276116*ep^3*mtt^3*mWW^10*s^2*t^2 - 432160*ep^4*mtt^3*mWW^10*s^2*t^2 - 363176*ep^5*mtt^3*mWW^10*s^2*t^2 - 128496*ep^6*mtt^3*mWW^10*s^2*t^2 - 446*mtt^2*mWW^11*s^2*t^2 - 6123*ep*mtt^2*mWW^11*s^2*t^2 - 33493*ep^2*mtt^2*mWW^11*s^2*t^2 - 93571*ep^3*mtt^2*mWW^11*s^2*t^2 - 140413*ep^4*mtt^2*mWW^11*s^2*t^2 - 106410*ep^5*mtt^2*mWW^11*s^2*t^2 - 31320*ep^6*mtt^2*mWW^11*s^2*t^2 + 176*mtt*mWW^12*s^2*t^2 + 2250*ep*mtt*mWW^12*s^2*t^2 + 11556*ep^2*mtt*mWW^12*s^2*t^2 + 30742*ep^3*mtt*mWW^12*s^2*t^2 + 44708*ep^4*mtt*mWW^12*s^2*t^2 + 33592*ep^5*mtt*mWW^12*s^2*t^2 + 10144*ep^6*mtt*mWW^12*s^2*t^2 - 12*ep*mWW^13*s^2*t^2 - 120*ep^2*mWW^13*s^2*t^2 - 444*ep^3*mWW^13*s^2*t^2 - 768*ep^4*mWW^13*s^2*t^2 - 624*ep^5*mWW^13*s^2*t^2 - 192*ep^6*mWW^13*s^2*t^2 + 600*ep*mtt^10*mWW^2*s^3*t^2 + 6232*ep^2*mtt^10*mWW^2*s^3*t^2 + 24344*ep^3*mtt^10*mWW^2*s^3*t^2 + 45288*ep^4*mtt^10*mWW^2*s^3*t^2 + 40336*ep^5*mtt^10*mWW^2*s^3*t^2 + 13760*ep^6*mtt^10*mWW^2*s^3*t^2 - 7318*ep*mtt^9*mWW^3*s^3*t^2 - 79836*ep^2*mtt^9*mWW^3*s^3*t^2 - 329666*ep^3*mtt^9*mWW^3*s^3*t^2 - 648412*ep^4*mtt^9*mWW^3*s^3*t^2 - 608352*ep^5*mtt^9*mWW^3*s^3*t^2 - 217088*ep^6*mtt^9*mWW^3*s^3*t^2 + 1462*mtt^8*mWW^4*s^3*t^2 + 27612*ep*mtt^8*mWW^4*s^3*t^2 + 197934*ep^2*mtt^8*mWW^4*s^3*t^2 + 694572*ep^3*mtt^8*mWW^4*s^3*t^2 + 1268804*ep^4*mtt^8*mWW^4*s^3*t^2 + 1149952*ep^5*mtt^8*mWW^4*s^3*t^2 + 403936*ep^6*mtt^8*mWW^4*s^3*t^2 - 730*mtt^7*mWW^5*s^3*t^2 + 4623*ep*mtt^7*mWW^5*s^3*t^2 + 98393*ep^2*mtt^7*mWW^5*s^3*t^2 + 456823*ep^3*mtt^7*mWW^5*s^3*t^2 + 933649*ep^4*mtt^7*mWW^5*s^3*t^2 + 892498*ep^5*mtt^7*mWW^5*s^3*t^2 + 325800*ep^6*mtt^7*mWW^5*s^3*t^2 - 6090*mtt^6*mWW^6*s^3*t^2 - 105181*ep*mtt^6*mWW^6*s^3*t^2 - 705323*ep^2*mtt^6*mWW^6*s^3*t^2 - 2360461*ep^3*mtt^6*mWW^6*s^3*t^2 - 4177419*ep^4*mtt^6*mWW^6*s^3*t^2 - 3720318*ep^5*mtt^6*mWW^6*s^3*t^2 - 1305192*ep^6*mtt^6*mWW^6*s^3*t^2 + 6440*mtt^5*mWW^7*s^3*t^2 + 89269*ep*mtt^5*mWW^7*s^3*t^2 + 515367*ep^2*mtt^5*mWW^7*s^3*t^2 + 1573465*ep^3*mtt^5*mWW^7*s^3*t^2 + 2647313*ep^4*mtt^5*mWW^7*s^3*t^2 + 2301770*ep^5*mtt^5*mWW^7*s^3*t^2 + 799560*ep^6*mtt^5*mWW^7*s^3*t^2 + 2162*mtt^4*mWW^8*s^3*t^2 + 33715*ep*mtt^4*mWW^8*s^3*t^2 + 201369*ep^2*mtt^4*mWW^8*s^3*t^2 + 601787*ep^3*mtt^4*mWW^8*s^3*t^2 + 957869*ep^4*mtt^4*mWW^8*s^3*t^2 + 776450*ep^5*mtt^4*mWW^8*s^3*t^2 + 254872*ep^6*mtt^4*mWW^8*s^3*t^2 - 4034*mtt^3*mWW^9*s^3*t^2 - 51859*ep*mtt^3*mWW^9*s^3*t^2 - 271273*ep^2*mtt^3*mWW^9*s^3*t^2 - 746875*ep^3*mtt^3*mWW^9*s^3*t^2 - 1141925*ep^4*mtt^3*mWW^9*s^3*t^2 - 918330*ep^5*mtt^3*mWW^9*s^3*t^2 - 304584*ep^6*mtt^3*mWW^9*s^3*t^2 + 378*mtt^2*mWW^10*s^3*t^2 + 3053*ep*mtt^2*mWW^10*s^3*t^2 + 8103*ep^2*mtt^2*mWW^10*s^3*t^2 + 6869*ep^3*mtt^2*mWW^10*s^3*t^2 - 2641*ep^4*mtt^2*mWW^10*s^3*t^2 - 3690*ep^5*mtt^2*mWW^10*s^3*t^2 + 1544*ep^6*mtt^2*mWW^10*s^3*t^2 + 452*mtt*mWW^11*s^3*t^2 + 5957*ep*mtt*mWW^11*s^3*t^2 + 31221*ep^2*mtt*mWW^11*s^3*t^2 + 84397*ep^3*mtt*mWW^11*s^3*t^2 + 124383*ep^4*mtt*mWW^11*s^3*t^2 + 94334*ep^5*mtt*mWW^11*s^3*t^2 + 28632*ep^6*mtt*mWW^11*s^3*t^2 - 40*mWW^12*s^3*t^2 - 471*ep*mWW^12*s^3*t^2 - 2187*ep^2*mWW^12*s^3*t^2 - 5255*ep^3*mWW^12*s^3*t^2 - 6909*ep^4*mWW^12*s^3*t^2 - 4650*ep^5*mWW^12*s^3*t^2 - 1240*ep^6*mWW^12*s^3*t^2 - 1188*ep*mtt^9*mWW^2*s^4*t^2 - 12204*ep^2*mtt^9*mWW^2*s^4*t^2 - 46956*ep^3*mtt^9*mWW^2*s^4*t^2 - 85860*ep^4*mtt^9*mWW^2*s^4*t^2 - 75120*ep^5*mtt^9*mWW^2*s^4*t^2 - 25200*ep^6*mtt^9*mWW^2*s^4*t^2 + 10803*ep*mtt^8*mWW^3*s^4*t^2 + 117825*ep^2*mtt^8*mWW^3*s^4*t^2 + 487047*ep^3*mtt^8*mWW^3*s^4*t^2 + 959151*ep^4*mtt^8*mWW^3*s^4*t^2 + 900846*ep^5*mtt^8*mWW^3*s^4*t^2 + 321720*ep^6*mtt^8*mWW^3*s^4*t^2 - 2078*mtt^7*mWW^4*s^4*t^2 - 34076*ep*mtt^7*mWW^4*s^4*t^2 - 225782*ep^2*mtt^7*mWW^4*s^4*t^2 - 760284*ep^3*mtt^7*mWW^4*s^4*t^2 - 1359388*ep^4*mtt^7*mWW^4*s^4*t^2 - 1218264*ep^5*mtt^7*mWW^4*s^4*t^2 - 425376*ep^6*mtt^7*mWW^4*s^4*t^2 + 402*mtt^6*mWW^5*s^4*t^2 - 19232*ep*mtt^6*mWW^5*s^4*t^2 - 232210*ep^2*mtt^6*mWW^5*s^4*t^2 - 977480*ep^3*mtt^6*mWW^5*s^4*t^2 - 1930216*ep^4*mtt^6*mWW^5*s^4*t^2 - 1811312*ep^5*mtt^6*mWW^5*s^4*t^2 - 647872*ep^6*mtt^6*mWW^5*s^4*t^2 + 7118*mtt^5*mWW^6*s^4*t^2 + 121812*ep*mtt^5*mWW^6*s^4*t^2 + 816302*ep^2*mtt^5*mWW^6*s^4*t^2 + 2739332*ep^3*mtt^5*mWW^6*s^4*t^2 + 4856676*ep^4*mtt^5*mWW^6*s^4*t^2 + 4316216*ep^5*mtt^5*mWW^6*s^4*t^2 + 1500864*ep^6*mtt^5*mWW^6*s^4*t^2 - 5076*mtt^4*mWW^7*s^4*t^2 - 70300*ep*mtt^4*mWW^7*s^4*t^2 - 413946*ep^2*mtt^4*mWW^7*s^4*t^2 - 1295816*ep^3*mtt^4*mWW^7*s^4*t^2 - 2227842*ep^4*mtt^4*mWW^7*s^4*t^2 - 1964668*ep^5*mtt^4*mWW^7*s^4*t^2 - 684496*ep^6*mtt^4*mWW^7*s^4*t^2 - 2458*mtt^3*mWW^8*s^4*t^2 - 33496*ep*mtt^3*mWW^8*s^4*t^2 - 178442*ep^2*mtt^3*mWW^8*s^4*t^2 - 486424*ep^3*mtt^3*mWW^8*s^4*t^2 - 715188*ep^4*mtt^3*mWW^8*s^4*t^2 - 535704*ep^5*mtt^3*mWW^8*s^4*t^2 - 161696*ep^6*mtt^3*mWW^8*s^4*t^2 + 2018*mtt^2*mWW^9*s^4*t^2 + 23820*ep*mtt^2*mWW^9*s^4*t^2 + 116222*ep^2*mtt^2*mWW^9*s^4*t^2 + 305476*ep^3*mtt^2*mWW^9*s^4*t^2 + 452848*ep^4*mtt^2*mWW^9*s^4*t^2 + 354064*ep^5*mtt^2*mWW^9*s^4*t^2 + 113280*ep^6*mtt^2*mWW^9*s^4*t^2 + 186*mtt*mWW^10*s^4*t^2 + 3180*ep*mtt*mWW^10*s^4*t^2 + 18126*ep^2*mtt*mWW^10*s^4*t^2 + 48020*ep^3*mtt*mWW^10*s^4*t^2 + 64400*ep^4*mtt*mWW^10*s^4*t^2 + 41608*ep^5*mtt*mWW^10*s^4*t^2 + 10096*ep^6*mtt*mWW^10*s^4*t^2 - 112*mWW^11*s^4*t^2 - 1323*ep*mWW^11*s^4*t^2 - 5891*ep^2*mWW^11*s^4*t^2 - 12915*ep^3*mWW^11*s^4*t^2 - 14581*ep^4*mWW^11*s^4*t^2 - 7666*ep^5*mWW^11*s^4*t^2 - 1320*ep^6*mWW^11*s^4*t^2 + 1584*ep*mtt^8*mWW^2*s^5*t^2 + 16272*ep^2*mtt^8*mWW^2*s^5*t^2 + 62272*ep^3*mtt^8*mWW^2*s^5*t^2 + 112912*ep^4*mtt^8*mWW^2*s^5*t^2 + 97808*ep^5*mtt^8*mWW^2*s^5*t^2 + 32480*ep^6*mtt^8*mWW^2*s^5*t^2 - 10610*ep*mtt^7*mWW^3*s^5*t^2 - 114212*ep^2*mtt^7*mWW^3*s^5*t^2 - 468734*ep^3*mtt^7*mWW^3*s^5*t^2 - 919236*ep^4*mtt^7*mWW^3*s^5*t^2 - 861160*ep^5*mtt^7*mWW^3*s^5*t^2 - 307056*ep^6*mtt^7*mWW^3*s^5*t^2 + 2306*mtt^6*mWW^4*s^5*t^2 + 30074*ep*mtt^6*mWW^4*s^5*t^2 + 163544*ep^2*mtt^6*mWW^4*s^5*t^2 + 475954*ep^3*mtt^6*mWW^4*s^5*t^2 + 770846*ep^4*mtt^6*mWW^4*s^5*t^2 + 647804*ep^5*mtt^6*mWW^4*s^5*t^2 + 217136*ep^6*mtt^6*mWW^4*s^5*t^2 + 402*mtt^5*mWW^5*s^5*t^2 + 32946*ep*mtt^5*mWW^5*s^5*t^2 + 323354*ep^2*mtt^5*mWW^5*s^5*t^2 + 1282046*ep^3*mtt^5*mWW^5*s^5*t^2 + 2468284*ep^4*mtt^5*mWW^5*s^5*t^2 + 2285272*ep^5*mtt^5*mWW^5*s^5*t^2 + 808656*ep^6*mtt^5*mWW^5*s^5*t^2 - 6120*mtt^4*mWW^6*s^5*t^2 - 100520*ep*mtt^4*mWW^6*s^5*t^2 - 657516*ep^2*mtt^4*mWW^6*s^5*t^2 - 2175728*ep^3*mtt^4*mWW^6*s^5*t^2 - 3822972*ep^4*mtt^4*mWW^6*s^5*t^2 - 3373016*ep^5*mtt^4*mWW^6*s^5*t^2 - 1163232*ep^6*mtt^4*mWW^6*s^5*t^2 + 2184*mtt^3*mWW^7*s^5*t^2 + 29396*ep*mtt^3*mWW^7*s^5*t^2 + 176626*ep^2*mtt^3*mWW^7*s^5*t^2 + 574536*ep^3*mtt^3*mWW^7*s^5*t^2 + 1028606*ep^4*mtt^3*mWW^7*s^5*t^2 + 940588*ep^5*mtt^3*mWW^7*s^5*t^2 + 336960*ep^6*mtt^3*mWW^7*s^5*t^2 + 1798*mtt^2*mWW^8*s^5*t^2 + 23692*ep*mtt^2*mWW^8*s^5*t^2 + 125294*ep^2*mtt^2*mWW^8*s^5*t^2 + 345940*ep^3*mtt^2*mWW^8*s^5*t^2 + 520628*ep^4*mtt^2*mWW^8*s^5*t^2 + 399304*ep^5*mtt^2*mWW^8*s^5*t^2 + 121504*ep^6*mtt^2*mWW^8*s^5*t^2 - 458*mtt*mWW^9*s^5*t^2 - 5140*ep*mtt*mWW^9*s^5*t^2 - 27336*ep^2*mtt*mWW^9*s^5*t^2 - 86008*ep^3*mtt*mWW^9*s^5*t^2 - 154742*ep^4*mtt*mWW^9*s^5*t^2 - 142364*ep^5*mtt*mWW^9*s^5*t^2 - 50976*ep^6*mtt*mWW^9*s^5*t^2 - 112*mWW^10*s^5*t^2 - 1422*ep*mWW^10*s^5*t^2 - 6026*ep^2*mWW^10*s^5*t^2 - 10278*ep^3*mWW^10*s^5*t^2 - 4326*ep^4*mWW^10*s^5*t^2 + 5764*ep^5*mWW^10*s^5*t^2 + 4528*ep^6*mWW^10*s^5*t^2 - 1524*ep*mtt^7*mWW^2*s^6*t^2 - 15956*ep^2*mtt^7*mWW^2*s^6*t^2 - 61852*ep^3*mtt^7*mWW^2*s^6*t^2 - 113244*ep^4*mtt^7*mWW^2*s^6*t^2 - 98864*ep^5*mtt^7*mWW^2*s^6*t^2 - 33040*ep^6*mtt^7*mWW^2*s^6*t^2 + 7289*ep*mtt^6*mWW^3*s^6*t^2 + 75515*ep^2*mtt^6*mWW^3*s^6*t^2 + 302749*ep^3*mtt^6*mWW^3*s^6*t^2 + 585253*ep^4*mtt^6*mWW^3*s^6*t^2 + 543522*ep^5*mtt^6*mWW^3*s^6*t^2 + 192792*ep^6*mtt^6*mWW^3*s^6*t^2 - 1934*mtt^5*mWW^4*s^6*t^2 - 19252*ep*mtt^5*mWW^4*s^6*t^2 - 69154*ep^2*mtt^5*mWW^4*s^6*t^2 - 109732*ep^3*mtt^5*mWW^4*s^6*t^2 - 64224*ep^4*mtt^5*mWW^4*s^6*t^2 + 12712*ep^5*mtt^5*mWW^4*s^6*t^2 + 19040*ep^6*mtt^5*mWW^4*s^6*t^2 - 940*mtt^4*mWW^5*s^6*t^2 - 32276*ep*mtt^4*mWW^5*s^6*t^2 - 277640*ep^2*mtt^4*mWW^5*s^6*t^2 - 1045084*ep^3*mtt^4*mWW^5*s^6*t^2 - 1960244*ep^4*mtt^4*mWW^5*s^6*t^2 - 1788728*ep^5*mtt^4*mWW^5*s^6*t^2 - 627264*ep^6*mtt^4*mWW^5*s^6*t^2 + 3424*mtt^3*mWW^6*s^6*t^2 + 52616*ep*mtt^3*mWW^6*s^6*t^2 + 329952*ep^2*mtt^3*mWW^6*s^6*t^2 + 1065592*ep^3*mtt^3*mWW^6*s^6*t^2 + 1848528*ep^4*mtt^3*mWW^6*s^6*t^2 + 1621136*ep^5*mtt^3*mWW^6*s^6*t^2 + 557440*ep^6*mtt^3*mWW^6*s^6*t^2 - 200*mtt^2*mWW^7*s^6*t^2 - 1579*ep*mtt^2*mWW^7*s^6*t^2 - 10465*ep^2*mtt^2*mWW^7*s^6*t^2 - 49351*ep^3*mtt^2*mWW^7*s^6*t^2 - 122207*ep^4*mtt^2*mWW^7*s^6*t^2 - 141870*ep^5*mtt^2*mWW^7*s^6*t^2 - 59928*ep^6*mtt^2*mWW^7*s^6*t^2 - 570*mtt*mWW^8*s^6*t^2 - 7544*ep*mtt*mWW^8*s^6*t^2 - 42538*ep^2*mtt*mWW^8*s^6*t^2 - 129248*ep^3*mtt*mWW^8*s^6*t^2 - 215772*ep^4*mtt*mWW^8*s^6*t^2 - 183096*ep^5*mtt*mWW^8*s^6*t^2 - 61008*ep^6*mtt*mWW^8*s^6*t^2 - 36*mWW^9*s^6*t^2 - 546*ep*mWW^9*s^6*t^2 - 1490*ep^2*mWW^9*s^6*t^2 + 3374*ep^3*mWW^9*s^6*t^2 + 19382*ep^4*mWW^9*s^6*t^2 + 26996*ep^5*mWW^9*s^6*t^2 + 11968*ep^6*mWW^9*s^6*t^2 + 1080*ep*mtt^6*mWW^2*s^7*t^2 + 11736*ep^2*mtt^6*mWW^2*s^7*t^2 + 46872*ep^3*mtt^6*mWW^2*s^7*t^2 + 88104*ep^4*mtt^6*mWW^2*s^7*t^2 + 78768*ep^5*mtt^6*mWW^2*s^7*t^2 + 26880*ep^6*mtt^6*mWW^2*s^7*t^2 - 3642*ep*mtt^5*mWW^3*s^7*t^2 - 35068*ep^2*mtt^5*mWW^3*s^7*t^2 - 133902*ep^3*mtt^5*mWW^3*s^7*t^2 - 251020*ep^4*mtt^5*mWW^3*s^7*t^2 - 228960*ep^5*mtt^5*mWW^3*s^7*t^2 - 80416*ep^6*mtt^5*mWW^3*s^7*t^2 + 1090*mtt^4*mWW^4*s^7*t^2 + 8064*ep*mtt^4*mWW^4*s^7*t^2 + 8342*ep^2*mtt^4*mWW^4*s^7*t^2 - 65056*ep^3*mtt^4*mWW^4*s^7*t^2 - 213568*ep^4*mtt^4*mWW^4*s^7*t^2 - 241416*ep^5*mtt^4*mWW^4*s^7*t^2 - 94272*ep^6*mtt^4*mWW^4*s^7*t^2 + 762*mtt^3*mWW^5*s^7*t^2 + 18263*ep*mtt^3*mWW^5*s^7*t^2 + 139841*ep^2*mtt^3*mWW^5*s^7*t^2 + 497463*ep^3*mtt^3*mWW^5*s^7*t^2 + 904581*ep^4*mtt^3*mWW^5*s^7*t^2 + 811162*ep^5*mtt^3*mWW^5*s^7*t^2 + 281704*ep^6*mtt^3*mWW^5*s^7*t^2 - 1042*mtt^2*mWW^6*s^7*t^2 - 14445*ep*mtt^2*mWW^6*s^7*t^2 - 85151*ep^2*mtt^2*mWW^6*s^7*t^2 - 267749*ep^3*mtt^2*mWW^6*s^7*t^2 - 462927*ep^4*mtt^2*mWW^6*s^7*t^2 - 409814*ep^5*mtt^2*mWW^6*s^7*t^2 - 142888*ep^6*mtt^2*mWW^6*s^7*t^2 - 122*mtt*mWW^7*s^7*t^2 - 2041*ep*mtt*mWW^7*s^7*t^2 - 11737*ep^2*mtt*mWW^7*s^7*t^2 - 31733*ep^3*mtt*mWW^7*s^7*t^2 - 42581*ep^4*mtt*mWW^7*s^7*t^2 - 26178*ep^5*mtt*mWW^7*s^7*t^2 - 5512*ep^6*mtt*mWW^7*s^7*t^2 + 16*mWW^8*s^7*t^2 + 145*ep*mWW^8*s^7*t^2 + 1477*ep^2*mWW^8*s^7*t^2 + 8185*ep^3*mWW^8*s^7*t^2 + 20291*ep^4*mWW^8*s^7*t^2 + 22326*ep^5*mWW^8*s^7*t^2 + 8872*ep^6*mWW^8*s^7*t^2 - 540*ep*mtt^5*mWW^2*s^8*t^2 - 6132*ep^2*mtt^5*mWW^2*s^8*t^2 - 25364*ep^3*mtt^5*mWW^2*s^8*t^2 - 49148*ep^4*mtt^5*mWW^2*s^8*t^2 - 45136*ep^5*mtt^5*mWW^2*s^8*t^2 - 15760*ep^6*mtt^5*mWW^2*s^8*t^2 + 1333*ep*mtt^4*mWW^3*s^8*t^2 + 11691*ep^2*mtt^4*mWW^3*s^8*t^2 + 41641*ep^3*mtt^4*mWW^3*s^8*t^2 + 74597*ep^4*mtt^4*mWW^3*s^8*t^2 + 66362*ep^5*mtt^4*mWW^3*s^8*t^2 + 23048*ep^6*mtt^4*mWW^3*s^8*t^2 - 352*mtt^3*mWW^4*s^8*t^2 - 1586*ep*mtt^3*mWW^4*s^8*t^2 + 7484*ep^2*mtt^3*mWW^4*s^8*t^2 + 60210*ep^3*mtt^3*mWW^4*s^8*t^2 + 141796*ep^4*mtt^3*mWW^4*s^8*t^2 + 143168*ep^5*mtt^3*mWW^4*s^8*t^2 + 52864*ep^6*mtt^3*mWW^4*s^8*t^2 - 300*mtt^2*mWW^5*s^8*t^2 - 5474*ep*mtt^2*mWW^5*s^8*t^2 - 36696*ep^2*mtt^2*mWW^5*s^8*t^2 - 121342*ep^3*mtt^2*mWW^5*s^8*t^2 - 212076*ep^4*mtt^2*mWW^5*s^8*t^2 - 186512*ep^5*mtt^2*mWW^5*s^8*t^2 - 64256*ep^6*mtt^2*mWW^5*s^8*t^2 + 128*mtt*mWW^6*s^8*t^2 + 1474*ep*mtt*mWW^6*s^8*t^2 + 8004*ep^2*mtt*mWW^6*s^8*t^2 + 25782*ep^3*mtt*mWW^6*s^8*t^2 + 48332*ep^4*mtt*mWW^6*s^8*t^2 + 46952*ep^5*mtt*mWW^6*s^8*t^2 + 17744*ep^6*mtt*mWW^6*s^8*t^2 + 12*mWW^7*s^8*t^2 + 121*ep*mWW^7*s^8*t^2 + 545*ep^2*mWW^7*s^8*t^2 + 1345*ep^3*mWW^7*s^8*t^2 + 1747*ep^4*mWW^7*s^8*t^2 + 1022*ep^5*mWW^7*s^8*t^2 + 184*ep^6*mWW^7*s^8*t^2 + 168*ep*mtt^4*mWW^2*s^9*t^2 + 1984*ep^2*mtt^4*mWW^2*s^9*t^2 + 8456*ep^3*mtt^4*mWW^2*s^9*t^2 + 16800*ep^4*mtt^4*mWW^2*s^9*t^2 + 15760*ep^5*mtt^4*mWW^2*s^9*t^2 + 5600*ep^6*mtt^4*mWW^2*s^9*t^2 - 328*ep*mtt^3*mWW^3*s^9*t^2 - 2700*ep^2*mtt^3*mWW^3*s^9*t^2 - 9152*ep^3*mtt^3*mWW^3*s^9*t^2 - 15916*ep^4*mtt^3*mWW^3*s^9*t^2 - 14016*ep^5*mtt^3*mWW^3*s^9*t^2 - 4880*ep^6*mtt^3*mWW^3*s^9*t^2 + 48*mtt^2*mWW^4*s^9*t^2 - 108*ep*mtt^2*mWW^4*s^9*t^2 - 4040*ep^2*mtt^2*mWW^4*s^9*t^2 - 19164*ep^3*mtt^2*mWW^4*s^9*t^2 - 38672*ep^4*mtt^2*mWW^4*s^9*t^2 - 36096*ep^5*mtt^2*mWW^4*s^9*t^2 - 12704*ep^6*mtt^2*mWW^4*s^9*t^2 + 48*mtt*mWW^5*s^9*t^2 + 656*ep*mtt*mWW^5*s^9*t^2 + 3676*ep^2*mtt*mWW^5*s^9*t^2 + 11112*ep^3*mtt*mWW^5*s^9*t^2 + 19004*ep^4*mtt*mWW^5*s^9*t^2 + 17056*ep^5*mtt*mWW^5*s^9*t^2 + 6096*ep^6*mtt*mWW^5*s^9*t^2 - 4*ep*mWW^6*s^9*t^2 - 168*ep^2*mWW^6*s^9*t^2 - 1236*ep^3*mWW^6*s^9*t^2 - 3488*ep^4*mWW^6*s^9*t^2 - 4208*ep^5*mWW^6*s^9*t^2 - 1792*ep^6*mWW^6*s^9*t^2 - 24*ep*mtt^3*mWW^2*s^10*t^2 - 292*ep^2*mtt^3*mWW^2*s^10*t^2 - 1272*ep^3*mtt^3*mWW^2*s^10*t^2 - 2572*ep^4*mtt^3*mWW^2*s^10*t^2 - 2448*ep^5*mtt^3*mWW^2*s^10*t^2 - 880*ep^6*mtt^3*mWW^2*s^10*t^2 + 40*ep*mtt^2*mWW^3*s^10*t^2 + 332*ep^2*mtt^2*mWW^3*s^10*t^2 + 1144*ep^3*mtt^2*mWW^3*s^10*t^2 + 2036*ep^4*mtt^2*mWW^3*s^10*t^2 + 1840*ep^5*mtt^2*mWW^3*s^10*t^2 + 656*ep^6*mtt^2*mWW^3*s^10*t^2 + 72*ep*mtt*mWW^4*s^10*t^2 + 676*ep^2*mtt*mWW^4*s^10*t^2 + 2472*ep^3*mtt*mWW^4*s^10*t^2 + 4396*ep^4*mtt*mWW^4*s^10*t^2 + 3792*ep^5*mtt*mWW^4*s^10*t^2 + 1264*ep^6*mtt*mWW^4*s^10*t^2 + 8*ep*mWW^5*s^10*t^2 + 52*ep^2*mWW^5*s^10*t^2 + 56*ep^3*mWW^5*s^10*t^2 - 212*ep^4*mWW^5*s^10*t^2 - 496*ep^5*mWW^5*s^10*t^2 - 272*ep^6*mWW^5*s^10*t^2 - 96*ep*mtt^12*mWW^2*t^3 - 1024*ep^2*mtt^12*mWW^2*t^3 - 4128*ep^3*mtt^12*mWW^2*t^3 - 7936*ep^4*mtt^12*mWW^2*t^3 - 7296*ep^5*mtt^12*mWW^2*t^3 - 2560*ep^6*mtt^12*mWW^2*t^3 + 52*mtt^11*mWW^3*t^3 + 550*ep*mtt^11*mWW^3*t^3 + 2200*ep^2*mtt^11*mWW^3*t^3 + 4226*ep^3*mtt^11*mWW^3*t^3 + 3980*ep^4*mtt^11*mWW^3*t^3 + 1584*ep^5*mtt^11*mWW^3*t^3 + 128*ep^6*mtt^11*mWW^3*t^3 + 24*mtt^10*mWW^4*t^3 + 1738*ep*mtt^10*mWW^4*t^3 + 16990*ep^2*mtt^10*mWW^4*t^3 + 67138*ep^3*mtt^10*mWW^4*t^3 + 129178*ep^4*mtt^10*mWW^4*t^3 + 120340*ep^5*mtt^10*mWW^4*t^3 + 43312*ep^6*mtt^10*mWW^4*t^3 - 520*mtt^9*mWW^5*t^3 - 8508*ep*mtt^9*mWW^5*t^3 - 54488*ep^2*mtt^9*mWW^5*t^3 - 175404*ep^3*mtt^9*mWW^5*t^3 - 301208*ep^4*mtt^9*mWW^5*t^3 - 262848*ep^5*mtt^9*mWW^5*t^3 - 91264*ep^6*mtt^9*mWW^5*t^3 + 344*mtt^8*mWW^6*t^3 + 2902*ep*mtt^8*mWW^6*t^3 + 6626*ep^2*mtt^8*mWW^6*t^3 - 4618*ep^3*mtt^8*mWW^6*t^3 - 38610*ep^4*mtt^8*mWW^6*t^3 - 53124*ep^5*mtt^8*mWW^6*t^3 - 23920*ep^6*mtt^8*mWW^6*t^3 + 1344*mtt^7*mWW^7*t^3 + 22420*ep*mtt^7*mWW^7*t^3 + 145876*ep^2*mtt^7*mWW^7*t^3 + 476788*ep^3*mtt^7*mWW^7*t^3 + 833452*ep^4*mtt^7*mWW^7*t^3 + 744952*ep^5*mtt^7*mWW^7*t^3 + 267808*ep^6*mtt^7*mWW^7*t^3 - 2168*mtt^6*mWW^8*t^3 - 32106*ep*mtt^6*mWW^8*t^3 - 191838*ep^2*mtt^6*mWW^8*t^3 - 592626*ep^3*mtt^6*mWW^8*t^3 - 1001034*ep^4*mtt^6*mWW^8*t^3 - 879348*ep^5*mtt^6*mWW^8*t^3 - 314800*ep^6*mtt^6*mWW^8*t^3 + 840*mtt^5*mWW^9*t^3 + 11956*ep*mtt^5*mWW^9*t^3 + 69792*ep^2*mtt^5*mWW^9*t^3 + 214772*ep^3*mtt^5*mWW^9*t^3 + 368128*ep^4*mtt^5*mWW^9*t^3 + 333456*ep^5*mtt^5*mWW^9*t^3 + 124736*ep^6*mtt^5*mWW^9*t^3 + 264*mtt^4*mWW^10*t^3 + 3562*ep*mtt^4*mWW^10*t^3 + 18910*ep^2*mtt^4*mWW^10*t^3 + 50074*ep^3*mtt^4*mWW^10*t^3 + 68674*ep^4*mtt^4*mWW^10*t^3 + 44644*ep^5*mtt^4*mWW^10*t^3 + 9712*ep^6*mtt^4*mWW^10*t^3 - 180*mtt^3*mWW^11*t^3 - 2418*ep*mtt^3*mWW^11*t^3 - 13044*ep^2*mtt^3*mWW^11*t^3 - 36222*ep^3*mtt^3*mWW^11*t^3 - 54624*ep^4*mtt^3*mWW^11*t^3 - 42360*ep^5*mtt^3*mWW^11*t^3 - 13152*ep^6*mtt^3*mWW^11*t^3 + 24*ep*mtt^12*mWW*s*t^3 + 256*ep^2*mtt^12*mWW*s*t^3 + 1032*ep^3*mtt^12*mWW*s*t^3 + 1984*ep^4*mtt^12*mWW*s*t^3 + 1824*ep^5*mtt^12*mWW*s*t^3 + 640*ep^6*mtt^12*mWW*s*t^3 + 546*ep*mtt^11*mWW^2*s*t^3 + 5980*ep^2*mtt^11*mWW^2*s*t^3 + 24806*ep^3*mtt^11*mWW^2*s*t^3 + 48980*ep^4*mtt^11*mWW^2*s*t^3 + 46088*ep^5*mtt^11*mWW^2*s*t^3 + 16480*ep^6*mtt^11*mWW^2*s*t^3 - 350*mtt^10*mWW^3*s*t^3 - 2542*ep*mtt^10*mWW^3*s*t^3 - 2688*ep^2*mtt^10*mWW^3*s*t^3 + 19330*ep^3*mtt^10*mWW^3*s*t^3 + 63190*ep^4*mtt^10*mWW^3*s*t^3 + 70612*ep^5*mtt^10*mWW^3*s*t^3 + 27248*ep^6*mtt^10*mWW^3*s*t^3 - 220*mtt^9*mWW^4*s*t^3 - 13417*ep*mtt^9*mWW^4*s*t^3 - 129373*ep^2*mtt^9*mWW^4*s*t^3 - 510889*ep^3*mtt^9*mWW^4*s*t^3 - 985047*ep^4*mtt^9*mWW^4*s*t^3 - 918902*ep^5*mtt^9*mWW^4*s*t^3 - 330152*ep^6*mtt^9*mWW^4*s*t^3 + 2970*mtt^8*mWW^5*s*t^3 + 46154*ep*mtt^8*mWW^5*s*t^3 + 287568*ep^2*mtt^8*mWW^5*s*t^3 + 917066*ep^3*mtt^8*mWW^5*s*t^3 + 1575894*ep^4*mtt^8*mWW^5*s*t^3 + 1380812*ep^5*mtt^8*mWW^5*s*t^3 + 480336*ep^6*mtt^8*mWW^5*s*t^3 - 784*mtt^7*mWW^6*s*t^3 + 3596*ep*mtt^7*mWW^6*s*t^3 + 92490*ep^2*mtt^7*mWW^6*s*t^3 + 439720*ep^3*mtt^7*mWW^6*s*t^3 + 910686*ep^4*mtt^7*mWW^6*s*t^3 + 886708*ep^5*mtt^7*mWW^6*s*t^3 + 334064*ep^6*mtt^7*mWW^6*s*t^3 - 8020*mtt^6*mWW^7*s*t^3 - 125996*ep*mtt^6*mWW^7*s*t^3 - 785414*ep^2*mtt^6*mWW^7*s*t^3 - 2490104*ep^3*mtt^6*mWW^7*s*t^3 - 4256366*ep^4*mtt^6*mWW^7*s*t^3 - 3739380*ep^5*mtt^6*mWW^7*s*t^3 - 1326320*ep^6*mtt^6*mWW^7*s*t^3 + 8514*mtt^5*mWW^8*s*t^3 + 117472*ep*mtt^5*mWW^8*s*t^3 + 661102*ep^2*mtt^5*mWW^8*s*t^3 + 1951328*ep^3*mtt^5*mWW^8*s*t^3 + 3192560*ep^4*mtt^5*mWW^8*s*t^3 + 2748528*ep^5*mtt^5*mWW^8*s*t^3 + 974016*ep^6*mtt^5*mWW^8*s*t^3 + 138*mtt^4*mWW^9*s*t^3 + 5474*ep*mtt^4*mWW^9*s*t^3 + 45204*ep^2*mtt^4*mWW^9*s*t^3 + 151306*ep^3*mtt^4*mWW^9*s*t^3 + 233954*ep^4*mtt^4*mWW^9*s*t^3 + 154804*ep^5*mtt^4*mWW^9*s*t^3 + 27440*ep^6*mtt^4*mWW^9*s*t^3 - 3148*mtt^3*mWW^10*s*t^3 - 43170*ep*mtt^3*mWW^10*s*t^3 - 238330*ep^2*mtt^3*mWW^10*s*t^3 - 679050*ep^3*mtt^3*mWW^10*s*t^3 - 1054370*ep^4*mtt^3*mWW^10*s*t^3 - 846508*ep^5*mtt^3*mWW^10*s*t^3 - 274704*ep^6*mtt^3*mWW^10*s*t^3 + 750*mtt^2*mWW^11*s*t^3 + 9846*ep*mtt^2*mWW^11*s*t^3 + 52354*ep^2*mtt^2*mWW^11*s*t^3 + 145338*ep^3*mtt^2*mWW^11*s*t^3 + 223136*ep^4*mtt^2*mWW^11*s*t^3 + 180224*ep^5*mtt^2*mWW^11*s*t^3 + 60032*ep^6*mtt^2*mWW^11*s*t^3 + 150*mtt*mWW^12*s*t^3 + 2013*ep*mtt*mWW^12*s*t^3 + 10851*ep^2*mtt*mWW^12*s*t^3 + 30117*ep^3*mtt*mWW^12*s*t^3 + 45399*ep^4*mtt*mWW^12*s*t^3 + 35190*ep^5*mtt*mWW^12*s*t^3 + 10920*ep^6*mtt*mWW^12*s*t^3 - 192*ep*mtt^11*mWW*s^2*t^3 - 2072*ep^2*mtt^11*mWW*s^2*t^3 - 8464*ep^3*mtt^11*mWW*s^2*t^3 - 16488*ep^4*mtt^11*mWW*s^2*t^3 - 15344*ep^5*mtt^11*mWW*s^2*t^3 - 5440*ep^6*mtt^11*mWW*s^2*t^3 - 1351*ep*mtt^10*mWW^2*s^2*t^3 - 15663*ep^2*mtt^10*mWW^2*s^2*t^3 - 68575*ep^3*mtt^10*mWW^2*s^2*t^3 - 141633*ep^4*mtt^10*mWW^2*s^2*t^3 - 138082*ep^5*mtt^10*mWW^2*s^2*t^3 - 50712*ep^6*mtt^10*mWW^2*s^2*t^3 + 1052*mtt^9*mWW^3*s^2*t^3 + 5098*ep*mtt^9*mWW^3*s^2*t^3 - 17972*ep^2*mtt^9*mWW^3*s^2*t^3 - 158914*ep^3*mtt^9*mWW^3*s^2*t^3 - 376888*ep^4*mtt^9*mWW^3*s^2*t^3 - 379080*ep^5*mtt^9*mWW^3*s^2*t^3 - 139088*ep^6*mtt^9*mWW^3*s^2*t^3 + 756*mtt^8*mWW^4*s^2*t^3 + 41252*ep*mtt^8*mWW^4*s^2*t^3 + 394770*ep^2*mtt^8*mWW^4*s^2*t^3 + 1561600*ep^3*mtt^8*mWW^4*s^2*t^3 + 3019642*ep^4*mtt^8*mWW^4*s^2*t^3 + 2821276*ep^5*mtt^8*mWW^4*s^2*t^3 + 1012416*ep^6*mtt^8*mWW^4*s^2*t^3 - 7180*mtt^7*mWW^5*s^2*t^3 - 106785*ep*mtt^7*mWW^5*s^2*t^3 - 651673*ep^2*mtt^7*mWW^5*s^2*t^3 - 2069153*ep^3*mtt^7*mWW^5*s^2*t^3 - 3566747*ep^4*mtt^7*mWW^5*s^2*t^3 - 3138470*ep^5*mtt^7*mWW^5*s^2*t^3 - 1092696*ep^6*mtt^7*mWW^5*s^2*t^3 + 126*mtt^6*mWW^6*s^2*t^3 - 33505*ep*mtt^6*mWW^6*s^2*t^3 - 360685*ep^2*mtt^6*mWW^6*s^2*t^3 - 1450901*ep^3*mtt^6*mWW^6*s^2*t^3 - 2797209*ep^4*mtt^6*mWW^6*s^2*t^3 - 2612378*ep^5*mtt^6*mWW^6*s^2*t^3 - 954568*ep^6*mtt^6*mWW^6*s^2*t^3 + 16750*mtt^5*mWW^7*s^2*t^3 + 250011*ep*mtt^5*mWW^7*s^2*t^3 + 1501943*ep^2*mtt^5*mWW^7*s^2*t^3 + 4645215*ep^3*mtt^5*mWW^7*s^2*t^3 + 7805387*ep^4*mtt^5*mWW^7*s^2*t^3 + 6767374*ep^5*mtt^5*mWW^7*s^2*t^3 + 2372696*ep^6*mtt^5*mWW^7*s^2*t^3 - 12262*mtt^4*mWW^8*s^2*t^3 - 158291*ep*mtt^4*mWW^8*s^2*t^3 - 839899*ep^2*mtt^4*mWW^8*s^2*t^3 - 2367735*ep^3*mtt^4*mWW^8*s^2*t^3 - 3748775*ep^4*mtt^4*mWW^8*s^2*t^3 - 3159206*ep^5*mtt^4*mWW^8*s^2*t^3 - 1105944*ep^6*mtt^4*mWW^8*s^2*t^3 - 2792*mtt^3*mWW^9*s^2*t^3 - 42719*ep*mtt^3*mWW^9*s^2*t^3 - 254163*ep^2*mtt^3*mWW^9*s^2*t^3 - 756087*ep^3*mtt^3*mWW^9*s^2*t^3 - 1190781*ep^4*mtt^3*mWW^9*s^2*t^3 - 941226*ep^5*mtt^3*mWW^9*s^2*t^3 - 291048*ep^6*mtt^3*mWW^9*s^2*t^3 + 4010*mtt^2*mWW^10*s^2*t^3 + 51768*ep*mtt^2*mWW^10*s^2*t^3 + 269464*ep^2*mtt^2*mWW^10*s^2*t^3 + 729364*ep^3*mtt^2*mWW^10*s^2*t^3 + 1086254*ep^4*mtt^2*mWW^10*s^2*t^3 + 845268*ep^5*mtt^2*mWW^10*s^2*t^3 + 269312*ep^6*mtt^2*mWW^10*s^2*t^3 - 358*mtt*mWW^11*s^2*t^3 - 4021*ep*mtt*mWW^11*s^2*t^3 - 17727*ep^2*mtt*mWW^11*s^2*t^3 - 39845*ep^3*mtt*mWW^11*s^2*t^3 - 48963*ep^4*mtt*mWW^11*s^2*t^3 - 32230*ep^5*mtt*mWW^11*s^2*t^3 - 9480*ep^6*mtt*mWW^11*s^2*t^3 - 102*mWW^12*s^2*t^3 - 1265*ep*mWW^12*s^2*t^3 - 6323*ep^2*mWW^12*s^2*t^3 - 16505*ep^3*mWW^12*s^2*t^3 - 23799*ep^4*mWW^12*s^2*t^3 - 17902*ep^5*mWW^12*s^2*t^3 - 5448*ep^6*mWW^12*s^2*t^3 + 672*ep*mtt^10*mWW*s^3*t^3 + 7336*ep^2*mtt^10*mWW*s^3*t^3 + 30352*ep^3*mtt^10*mWW*s^3*t^3 + 59864*ep^4*mtt^10*mWW*s^3*t^3 + 56336*ep^5*mtt^10*mWW*s^3*t^3 + 20160*ep^6*mtt^10*mWW*s^3*t^3 + 2025*ep*mtt^9*mWW^2*s^3*t^3 + 25821*ep^2*mtt^9*mWW^2*s^3*t^3 + 121993*ep^3*mtt^9*mWW^2*s^3*t^3 + 266203*ep^4*mtt^9*mWW^2*s^3*t^3 + 269726*ep^5*mtt^9*mWW^2*s^3*t^3 + 101720*ep^6*mtt^9*mWW^2*s^3*t^3 - 1958*mtt^8*mWW^3*s^3*t^3 - 7580*ep*mtt^8*mWW^3*s^3*t^3 + 51388*ep^2*mtt^8*mWW^3*s^3*t^3 + 359512*ep^3*mtt^8*mWW^3*s^3*t^3 + 810866*ep^4*mtt^8*mWW^3*s^3*t^3 + 797052*ep^5*mtt^8*mWW^3*s^3*t^3 + 288688*ep^6*mtt^8*mWW^3*s^3*t^3 - 1758*mtt^7*mWW^4*s^3*t^3 - 73968*ep*mtt^7*mWW^4*s^3*t^3 - 683140*ep^2*mtt^7*mWW^4*s^3*t^3 - 2675828*ep^3*mtt^7*mWW^4*s^3*t^3 - 5153190*ep^4*mtt^7*mWW^4*s^3*t^3 - 4798036*ep^5*mtt^7*mWW^4*s^3*t^3 - 1713488*ep^6*mtt^7*mWW^4*s^3*t^3 + 9994*mtt^6*mWW^5*s^3*t^3 + 143586*ep*mtt^6*mWW^5*s^3*t^3 + 866022*ep^2*mtt^6*mWW^5*s^3*t^3 + 2751950*ep^3*mtt^6*mWW^5*s^3*t^3 + 4760768*ep^4*mtt^6*mWW^5*s^3*t^3 + 4195360*ep^5*mtt^6*mWW^5*s^3*t^3 + 1456560*ep^6*mtt^6*mWW^5*s^3*t^3 + 2626*mtt^5*mWW^6*s^3*t^3 + 75460*ep*mtt^5*mWW^6*s^3*t^3 + 607828*ep^2*mtt^5*mWW^6*s^3*t^3 + 2188928*ep^3*mtt^5*mWW^6*s^3*t^3 + 3981914*ep^4*mtt^5*mWW^6*s^3*t^3 + 3577980*ep^5*mtt^5*mWW^6*s^3*t^3 + 1266128*ep^6*mtt^5*mWW^6*s^3*t^3 - 18928*mtt^4*mWW^7*s^3*t^3 - 267718*ep*mtt^4*mWW^7*s^3*t^3 - 1545022*ep^2*mtt^4*mWW^7*s^3*t^3 - 4646870*ep^3*mtt^4*mWW^7*s^3*t^3 - 7643786*ep^4*mtt^4*mWW^7*s^3*t^3 - 6498956*ep^5*mtt^4*mWW^7*s^3*t^3 - 2231392*ep^6*mtt^4*mWW^7*s^3*t^3 + 8694*mtt^3*mWW^8*s^3*t^3 + 108784*ep*mtt^3*mWW^8*s^3*t^3 + 569204*ep^2*mtt^3*mWW^8*s^3*t^3 + 1600172*ep^3*mtt^3*mWW^8*s^3*t^3 + 2532262*ep^4*mtt^3*mWW^8*s^3*t^3 + 2124724*ep^5*mtt^3*mWW^8*s^3*t^3 + 734416*ep^6*mtt^3*mWW^8*s^3*t^3 + 3090*mtt^2*mWW^9*s^3*t^3 + 38966*ep*mtt^2*mWW^9*s^3*t^3 + 192286*ep^2*mtt^2*mWW^9*s^3*t^3 + 484002*ep^3*mtt^2*mWW^9*s^3*t^3 + 659784*ep^4*mtt^2*mWW^9*s^3*t^3 + 460496*ep^5*mtt^2*mWW^9*s^3*t^3 + 128976*ep^6*mtt^2*mWW^9*s^3*t^3 - 1674*mtt*mWW^10*s^3*t^3 - 18757*ep*mtt*mWW^10*s^3*t^3 - 82241*ep^2*mtt*mWW^10*s^3*t^3 - 184137*ep^3*mtt*mWW^10*s^3*t^3 - 224453*ep^4*mtt*mWW^10*s^3*t^3 - 142458*ep^5*mtt*mWW^10*s^3*t^3 - 37800*ep^6*mtt*mWW^10*s^3*t^3 - 86*mWW^11*s^3*t^3 - 1470*ep*mWW^11*s^3*t^3 - 9482*ep^2*mWW^11*s^3*t^3 - 30074*ep^3*mWW^11*s^3*t^3 - 50232*ep^4*mWW^11*s^3*t^3 - 42224*ep^5*mWW^11*s^3*t^3 - 13968*ep^6*mWW^11*s^3*t^3 - 1344*ep*mtt^9*mWW*s^4*t^3 - 14840*ep^2*mtt^9*mWW*s^4*t^3 - 62160*ep^3*mtt^9*mWW*s^4*t^3 - 124040*ep^4*mtt^9*mWW*s^4*t^3 - 117936*ep^5*mtt^9*mWW*s^4*t^3 - 42560*ep^6*mtt^9*mWW*s^4*t^3 - 2209*ep*mtt^8*mWW^2*s^4*t^3 - 31109*ep^2*mtt^8*mWW^2*s^4*t^3 - 157329*ep^3*mtt^8*mWW^2*s^4*t^3 - 358355*ep^4*mtt^8*mWW^2*s^4*t^3 - 372958*ep^5*mtt^8*mWW^2*s^4*t^3 - 143032*ep^6*mtt^8*mWW^2*s^4*t^3 + 2668*mtt^7*mWW^3*s^4*t^3 + 12117*ep*mtt^7*mWW^3*s^4*t^3 - 47985*ep^2*mtt^7*mWW^3*s^4*t^3 - 392615*ep^3*mtt^7*mWW^3*s^4*t^3 - 906851*ep^4*mtt^7*mWW^3*s^4*t^3 - 897646*ep^5*mtt^7*mWW^3*s^4*t^3 - 325976*ep^6*mtt^7*mWW^3*s^4*t^3 + 3332*mtt^6*mWW^4*s^4*t^3 + 94537*ep*mtt^6*mWW^4*s^4*t^3 + 794473*ep^2*mtt^6*mWW^4*s^4*t^3 + 2993745*ep^3*mtt^6*mWW^4*s^4*t^3 + 5643387*ep^4*mtt^6*mWW^4*s^4*t^3 + 5175302*ep^5*mtt^6*mWW^4*s^4*t^3 + 1824408*ep^6*mtt^6*mWW^4*s^4*t^3 - 8976*mtt^5*mWW^5*s^4*t^3 - 124437*ep*mtt^5*mWW^5*s^4*t^3 - 741409*ep^2*mtt^5*mWW^5*s^4*t^3 - 2353173*ep^3*mtt^5*mWW^5*s^4*t^3 - 4069151*ep^4*mtt^5*mWW^5*s^4*t^3 - 3573854*ep^5*mtt^5*mWW^5*s^4*t^3 - 1232504*ep^6*mtt^5*mWW^5*s^4*t^3 - 6594*mtt^4*mWW^6*s^4*t^3 - 114065*ep*mtt^4*mWW^6*s^4*t^3 - 737541*ep^2*mtt^4*mWW^6*s^4*t^3 - 2351189*ep^3*mtt^4*mWW^6*s^4*t^3 - 3950689*ep^4*mtt^4*mWW^6*s^4*t^3 - 3340026*ep^5*mtt^4*mWW^6*s^4*t^3 - 1118184*ep^6*mtt^4*mWW^6*s^4*t^3 + 13612*mtt^3*mWW^7*s^4*t^3 + 187689*ep*mtt^3*mWW^7*s^4*t^3 + 1068087*ep^2*mtt^3*mWW^7*s^4*t^3 + 3185317*ep^3*mtt^3*mWW^7*s^4*t^3 + 5186501*ep^4*mtt^3*mWW^7*s^4*t^3 + 4336914*ep^5*mtt^3*mWW^7*s^4*t^3 + 1450600*ep^6*mtt^3*mWW^7*s^4*t^3 - 2832*mtt^2*mWW^8*s^4*t^3 - 40183*ep*mtt^2*mWW^8*s^4*t^3 - 249735*ep^2*mtt^2*mWW^8*s^4*t^3 - 819191*ep^3*mtt^2*mWW^8*s^4*t^3 - 1447041*ep^4*mtt^2*mWW^8*s^4*t^3 - 1293698*ep^5*mtt^2*mWW^8*s^4*t^3 - 455816*ep^6*mtt^2*mWW^8*s^4*t^3 - 1336*mtt*mWW^9*s^4*t^3 - 12393*ep*mtt*mWW^9*s^4*t^3 - 34509*ep^2*mtt*mWW^9*s^4*t^3 - 12265*ep^3*mtt*mWW^9*s^4*t^3 + 92549*ep^4*mtt*mWW^9*s^4*t^3 + 147434*ep^5*mtt*mWW^9*s^4*t^3 + 65832*ep^6*mtt*mWW^9*s^4*t^3 + 126*mWW^10*s^4*t^3 + 288*ep*mWW^10*s^4*t^3 - 5432*ep^2*mWW^10*s^4*t^3 - 31140*ep^3*mWW^10*s^4*t^3 - 66310*ep^4*mWW^10*s^4*t^3 - 63532*ep^5*mWW^10*s^4*t^3 - 22768*ep^6*mWW^10*s^4*t^3 + 1680*ep*mtt^8*mWW*s^5*t^3 + 18760*ep^2*mtt^8*mWW*s^5*t^3 + 79520*ep^3*mtt^8*mWW*s^5*t^3 + 160440*ep^4*mtt^8*mWW*s^5*t^3 + 154000*ep^5*mtt^8*mWW*s^5*t^3 + 56000*ep^6*mtt^8*mWW*s^5*t^3 + 1835*ep*mtt^7*mWW^2*s^5*t^3 + 26859*ep^2*mtt^7*mWW^2*s^5*t^3 + 140491*ep^3*mtt^7*mWW^2*s^5*t^3 + 326957*ep^4*mtt^7*mWW^2*s^5*t^3 + 344634*ep^5*mtt^7*mWW^2*s^5*t^3 + 133144*ep^6*mtt^7*mWW^2*s^5*t^3 - 2842*mtt^6*mWW^3*s^5*t^3 - 16713*ep*mtt^6*mWW^3*s^5*t^3 + 8559*ep^2*mtt^6*mWW^3*s^5*t^3 + 244283*ep^3*mtt^6*mWW^3*s^5*t^3 + 632043*ep^4*mtt^6*mWW^3*s^5*t^3 + 652230*ep^5*mtt^6*mWW^3*s^5*t^3 + 242040*ep^6*mtt^6*mWW^3*s^5*t^3 - 4560*mtt^5*mWW^4*s^5*t^3 - 91740*ep*mtt^5*mWW^4*s^5*t^3 - 668150*ep^2*mtt^5*mWW^4*s^5*t^3 - 2336944*ep^3*mtt^5*mWW^4*s^5*t^3 - 4209426*ep^4*mtt^5*mWW^4*s^5*t^3 - 3739916*ep^5*mtt^5*mWW^4*s^5*t^3 - 1286896*ep^6*mtt^5*mWW^4*s^5*t^3 + 5022*mtt^4*mWW^5*s^5*t^3 + 64357*ep*mtt^4*mWW^5*s^5*t^3 + 368253*ep^2*mtt^4*mWW^5*s^5*t^3 + 1154241*ep^3*mtt^4*mWW^5*s^5*t^3 + 1991973*ep^4*mtt^4*mWW^5*s^5*t^3 + 1748482*ep^5*mtt^4*mWW^5*s^5*t^3 + 601832*ep^6*mtt^4*mWW^5*s^5*t^3 + 7524*mtt^3*mWW^6*s^5*t^3 + 112745*ep*mtt^3*mWW^6*s^5*t^3 + 663135*ep^2*mtt^3*mWW^6*s^5*t^3 + 1977109*ep^3*mtt^3*mWW^6*s^5*t^3 + 3152517*ep^4*mtt^3*mWW^6*s^5*t^3 + 2545154*ep^5*mtt^3*mWW^6*s^5*t^3 + 813272*ep^6*mtt^3*mWW^6*s^5*t^3 - 5730*mtt^2*mWW^7*s^5*t^3 - 82421*ep*mtt^2*mWW^7*s^5*t^3 - 495683*ep^2*mtt^2*mWW^7*s^5*t^3 - 1552949*ep^3*mtt^2*mWW^7*s^5*t^3 - 2617691*ep^4*mtt^2*mWW^7*s^5*t^3 - 2230094*ep^5*mtt^2*mWW^7*s^5*t^3 - 747512*ep^6*mtt^2*mWW^7*s^5*t^3 + 28*mtt*mWW^8*s^5*t^3 + 5568*ep*mtt*mWW^8*s^5*t^3 + 68524*ep^2*mtt*mWW^8*s^5*t^3 + 307224*ep^3*mtt*mWW^8*s^5*t^3 + 636528*ep^4*mtt*mWW^8*s^5*t^3 + 619216*ep^5*mtt*mWW^8*s^5*t^3 + 227072*ep^6*mtt*mWW^8*s^5*t^3 + 174*mWW^9*s^5*t^3 + 465*ep*mWW^9*s^5*t^3 - 7921*ep^2*mWW^9*s^5*t^3 - 48303*ep^3*mWW^9*s^5*t^3 - 107133*ep^4*mWW^9*s^5*t^3 - 105994*ep^5*mWW^9*s^5*t^3 - 38952*ep^6*mWW^9*s^5*t^3 - 1344*ep*mtt^7*mWW*s^6*t^3 - 15176*ep^2*mtt^7*mWW*s^6*t^3 - 65072*ep^3*mtt^7*mWW*s^6*t^3 - 132664*ep^4*mtt^7*mWW*s^6*t^3 - 128464*ep^5*mtt^7*mWW*s^6*t^3 - 47040*ep^6*mtt^7*mWW*s^6*t^3 - 981*ep*mtt^6*mWW^2*s^6*t^3 - 13425*ep^2*mtt^6*mWW^2*s^6*t^3 - 70701*ep^3*mtt^6*mWW^2*s^6*t^3 - 167175*ep^4*mtt^6*mWW^2*s^6*t^3 - 178398*ep^5*mtt^6*mWW^2*s^6*t^3 - 69480*ep^6*mtt^6*mWW^2*s^6*t^3 + 2260*mtt^5*mWW^3*s^6*t^3 + 14988*ep*mtt^5*mWW^3*s^6*t^3 + 12474*ep^2*mtt^5*mWW^3*s^6*t^3 - 117096*ep^3*mtt^5*mWW^3*s^6*t^3 - 359470*ep^4*mtt^5*mWW^3*s^6*t^3 - 393476*ep^5*mtt^5*mWW^3*s^6*t^3 - 150848*ep^6*mtt^5*mWW^3*s^6*t^3 + 3924*mtt^4*mWW^4*s^6*t^3 + 62310*ep*mtt^4*mWW^4*s^6*t^3 + 388784*ep^2*mtt^4*mWW^4*s^6*t^3 + 1228642*ep^3*mtt^4*mWW^4*s^6*t^3 + 2066052*ep^4*mtt^4*mWW^4*s^6*t^3 + 1747952*ep^5*mtt^4*mWW^4*s^6*t^3 + 580144*ep^6*mtt^4*mWW^4*s^6*t^3 - 1260*mtt^3*mWW^5*s^6*t^3 - 11255*ep*mtt^3*mWW^5*s^6*t^3 - 50547*ep^2*mtt^3*mWW^5*s^6*t^3 - 153607*ep^3*mtt^3*mWW^5*s^6*t^3 - 286889*ep^4*mtt^3*mWW^5*s^6*t^3 - 276786*ep^5*mtt^3*mWW^5*s^6*t^3 - 102952*ep^6*mtt^3*mWW^5*s^6*t^3 - 4116*mtt^2*mWW^6*s^6*t^3 - 60002*ep*mtt^2*mWW^6*s^6*t^3 - 348346*ep^2*mtt^2*mWW^6*s^6*t^3 - 1032050*ep^3*mtt^2*mWW^6*s^6*t^3 - 1638842*ep^4*mtt^2*mWW^6*s^6*t^3 - 1318132*ep^5*mtt^2*mWW^6*s^6*t^3 - 418880*ep^6*mtt^2*mWW^6*s^6*t^3 + 920*mtt*mWW^7*s^6*t^3 + 16195*ep*mtt*mWW^7*s^6*t^3 + 117785*ep^2*mtt*mWW^7*s^6*t^3 + 424679*ep^3*mtt*mWW^7*s^6*t^3 + 788551*ep^4*mtt*mWW^7*s^6*t^3 + 717878*ep^5*mtt*mWW^7*s^6*t^3 + 251496*ep^6*mtt*mWW^7*s^6*t^3 + 128*mWW^8*s^6*t^3 + 185*ep*mWW^8*s^6*t^3 - 9309*ep^2*mWW^8*s^6*t^3 - 56075*ep^3*mWW^8*s^6*t^3 - 128763*ep^4*mWW^8*s^6*t^3 - 131662*ep^5*mWW^8*s^6*t^3 - 49608*ep^6*mWW^8*s^6*t^3 + 672*ep*mtt^6*mWW*s^7*t^3 + 7672*ep^2*mtt^6*mWW*s^7*t^3 + 33264*ep^3*mtt^6*mWW*s^7*t^3 + 68488*ep^4*mtt^6*mWW*s^7*t^3 + 66864*ep^5*mtt^6*mWW*s^7*t^3 + 24640*ep^6*mtt^6*mWW*s^7*t^3 + 191*ep*mtt^5*mWW^2*s^7*t^3 + 1243*ep^2*mtt^5*mWW^2*s^7*t^3 + 6575*ep^3*mtt^5*mWW^2*s^7*t^3 + 18573*ep^4*mtt^5*mWW^2*s^7*t^3 + 22722*ep^5*mtt^5*mWW^2*s^7*t^3 + 9672*ep^6*mtt^5*mWW^2*s^7*t^3 - 1202*mtt^4*mWW^3*s^7*t^3 - 7822*ep*mtt^4*mWW^3*s^7*t^3 - 6142*ep^2*mtt^4*mWW^3*s^7*t^3 + 63278*ep^3*mtt^4*mWW^3*s^7*t^3 + 194328*ep^4*mtt^4*mWW^3*s^7*t^3 + 214696*ep^5*mtt^4*mWW^3*s^7*t^3 + 83168*ep^6*mtt^4*mWW^3*s^7*t^3 - 1942*mtt^3*mWW^4*s^7*t^3 - 25512*ep*mtt^3*mWW^4*s^7*t^3 - 134320*ep^2*mtt^3*mWW^4*s^7*t^3 - 369476*ep^3*mtt^3*mWW^4*s^7*t^3 - 558322*ep^4*mtt^3*mWW^4*s^7*t^3 - 435900*ep^5*mtt^3*mWW^4*s^7*t^3 - 136304*ep^6*mtt^3*mWW^4*s^7*t^3 - 162*mtt^2*mWW^5*s^7*t^3 - 5024*ep*mtt^2*mWW^5*s^7*t^3 - 34912*ep^2*mtt^2*mWW^5*s^7*t^3 - 102764*ep^3*mtt^2*mWW^5*s^7*t^3 - 148278*ep^4*mtt^2*mWW^5*s^7*t^3 - 103308*ep^5*mtt^2*mWW^5*s^7*t^3 - 27744*ep^6*mtt^2*mWW^5*s^7*t^3 + 886*mtt*mWW^6*s^7*t^3 + 13197*ep*mtt*mWW^6*s^7*t^3 + 79641*ep^2*mtt*mWW^6*s^7*t^3 + 246441*ep^3*mtt*mWW^6*s^7*t^3 + 408161*ep^4*mtt*mWW^6*s^7*t^3 + 341410*ep^5*mtt*mWW^6*s^7*t^3 + 112360*ep^6*mtt*mWW^6*s^7*t^3 + 52*mWW^7*s^7*t^3 - 150*ep*mWW^7*s^7*t^3 - 7198*ep^2*mWW^7*s^7*t^3 - 40390*ep^3*mWW^7*s^7*t^3 - 92518*ep^4*mWW^7*s^7*t^3 - 95220*ep^5*mWW^7*s^7*t^3 - 36096*ep^6*mWW^7*s^7*t^3 - 192*ep*mtt^5*mWW*s^8*t^3 - 2216*ep^2*mtt^5*mWW*s^8*t^3 - 9712*ep^3*mtt^5*mWW*s^8*t^3 - 20184*ep^4*mtt^5*mWW*s^8*t^3 - 19856*ep^5*mtt^5*mWW*s^8*t^3 - 7360*ep^6*mtt^5*mWW*s^8*t^3 + 65*ep*mtt^4*mWW^2*s^8*t^3 + 1989*ep^2*mtt^4*mWW^2*s^8*t^3 + 10497*ep^3*mtt^4*mWW^2*s^8*t^3 + 22387*ep^4*mtt^4*mWW^2*s^8*t^3 + 21454*ep^5*mtt^4*mWW^2*s^8*t^3 + 7640*ep^6*mtt^4*mWW^2*s^8*t^3 + 368*mtt^3*mWW^3*s^8*t^3 + 2111*ep*mtt^3*mWW^3*s^8*t^3 - 397*ep^2*mtt^3*mWW^3*s^8*t^3 - 27073*ep^3*mtt^3*mWW^3*s^8*t^3 - 73091*ep^4*mtt^3*mWW^3*s^8*t^3 - 78006*ep^5*mtt^3*mWW^3*s^8*t^3 - 29848*ep^6*mtt^3*mWW^3*s^8*t^3 + 492*mtt^2*mWW^4*s^8*t^3 + 5095*ep*mtt^2*mWW^4*s^8*t^3 + 19919*ep^2*mtt^2*mWW^4*s^8*t^3 + 38223*ep^3*mtt^2*mWW^4*s^8*t^3 + 37805*ep^4*mtt^2*mWW^4*s^8*t^3 + 17818*ep^5*mtt^2*mWW^4*s^8*t^3 + 2920*ep^6*mtt^2*mWW^4*s^8*t^3 + 112*mtt*mWW^5*s^8*t^3 + 1889*ep*mtt*mWW^5*s^8*t^3 + 10925*ep^2*mtt*mWW^5*s^8*t^3 + 29729*ep^3*mtt*mWW^5*s^8*t^3 + 41427*ep^4*mtt*mWW^5*s^8*t^3 + 28582*ep^5*mtt*mWW^5*s^8*t^3 + 7736*ep^6*mtt*mWW^5*s^8*t^3 - 12*mWW^6*s^8*t^3 - 328*ep*mWW^6*s^8*t^3 - 3148*ep^2*mWW^6*s^8*t^3 - 13440*ep^3*mWW^6*s^8*t^3 - 27928*ep^4*mWW^6*s^8*t^3 - 27592*ep^5*mWW^6*s^8*t^3 - 10272*ep^6*mWW^6*s^8*t^3 + 24*ep*mtt^4*mWW*s^9*t^3 + 280*ep^2*mtt^4*mWW*s^9*t^3 + 1240*ep^3*mtt^4*mWW*s^9*t^3 + 2600*ep^4*mtt^4*mWW*s^9*t^3 + 2576*ep^5*mtt^4*mWW*s^9*t^3 + 960*ep^6*mtt^4*mWW*s^9*t^3 - 21*ep*mtt^3*mWW^2*s^9*t^3 - 671*ep^2*mtt^3*mWW^2*s^9*t^3 - 3721*ep^3*mtt^3*mWW^2*s^9*t^3 - 8265*ep^4*mtt^3*mWW^2*s^9*t^3 - 8162*ep^5*mtt^3*mWW^2*s^9*t^3 - 2968*ep^6*mtt^3*mWW^2*s^9*t^3 - 48*mtt^2*mWW^3*s^9*t^3 - 191*ep*mtt^2*mWW^3*s^9*t^3 + 691*ep^2*mtt^2*mWW^3*s^9*t^3 + 5469*ep^3*mtt^2*mWW^3*s^9*t^3 + 12501*ep^4*mtt^2*mWW^3*s^9*t^3 + 12482*ep^5*mtt^2*mWW^3*s^9*t^3 + 4616*ep^6*mtt^2*mWW^3*s^9*t^3 - 48*mtt*mWW^4*s^9*t^3 - 283*ep*mtt*mWW^4*s^9*t^3 + 175*ep^2*mtt*mWW^4*s^9*t^3 + 4281*ep^3*mtt*mWW^4*s^9*t^3 + 10793*ep^4*mtt*mWW^4*s^9*t^3 + 10786*ep^5*mtt*mWW^4*s^9*t^3 + 3864*ep^6*mtt*mWW^4*s^9*t^3 + 23*ep*mWW^5*s^9*t^3 + 261*ep^2*mWW^5*s^9*t^3 + 1115*ep^3*mWW^5*s^9*t^3 + 2211*ep^4*mWW^5*s^9*t^3 + 2030*ep^5*mWW^5*s^9*t^3 + 696*ep^6*mWW^5*s^9*t^3 - 4*ep*mtt^2*mWW^2*s^10*t^3 + 92*ep^3*mtt^2*mWW^2*s^10*t^3 + 264*ep^4*mtt^2*mWW^2*s^10*t^3 + 272*ep^5*mtt^2*mWW^2*s^10*t^3 + 96*ep^6*mtt^2*mWW^2*s^10*t^3 - 16*ep*mtt*mWW^3*s^10*t^3 - 128*ep^2*mtt*mWW^3*s^10*t^3 - 400*ep^3*mtt*mWW^3*s^10*t^3 - 608*ep^4*mtt*mWW^3*s^10*t^3 - 448*ep^5*mtt*mWW^3*s^10*t^3 - 128*ep^6*mtt*mWW^3*s^10*t^3 - 12*ep*mWW^4*s^10*t^3 - 128*ep^2*mWW^4*s^10*t^3 - 492*ep^3*mWW^4*s^10*t^3 - 872*ep^4*mWW^4*s^10*t^3 - 720*ep^5*mWW^4*s^10*t^3 - 224*ep^6*mWW^4*s^10*t^3 + 36*ep*mtt^12*mWW*t^4 + 384*ep^2*mtt^12*mWW*t^4 + 1548*ep^3*mtt^12*mWW*t^4 + 2976*ep^4*mtt^12*mWW*t^4 + 2736*ep^5*mtt^12*mWW*t^4 + 960*ep^6*mtt^12*mWW*t^4 - 26*mtt^11*mWW^2*t^4 + 208*ep*mtt^11*mWW^2*t^4 + 4046*ep^2*mtt^11*mWW^2*t^4 + 18600*ep^3*mtt^11*mWW^2*t^4 + 37756*ep^4*mtt^11*mWW^2*t^4 + 35672*ep^5*mtt^11*mWW^2*t^4 + 12704*ep^6*mtt^11*mWW^2*t^4 - 162*mtt^10*mWW^3*t^4 - 2975*ep*mtt^10*mWW^3*t^4 - 20363*ep^2*mtt^10*mWW^3*t^4 - 67931*ep^3*mtt^10*mWW^3*t^4 - 118523*ep^4*mtt^10*mWW^3*t^4 - 103622*ep^5*mtt^10*mWW^3*t^4 - 35624*ep^6*mtt^10*mWW^3*t^4 + 480*mtt^9*mWW^4*t^4 + 2938*ep*mtt^9*mWW^4*t^4 - 2894*ep^2*mtt^9*mWW^4*t^4 - 56630*ep^3*mtt^9*mWW^4*t^4 - 152450*ep^4*mtt^9*mWW^4*t^4 - 165908*ep^5*mtt^9*mWW^4*t^4 - 65456*ep^6*mtt^9*mWW^4*t^4 + 1060*mtt^8*mWW^5*t^4 + 22146*ep*mtt^8*mWW^5*t^4 + 163498*ep^2*mtt^8*mWW^5*t^4 + 575714*ep^3*mtt^8*mWW^5*t^4 + 1051610*ep^4*mtt^8*mWW^5*t^4 + 961972*ep^5*mtt^8*mWW^5*t^4 + 348080*ep^6*mtt^8*mWW^5*t^4 - 3490*mtt^7*mWW^6*t^4 - 49060*ep*mtt^7*mWW^6*t^4 - 279988*ep^2*mtt^7*mWW^6*t^4 - 832624*ep^3*mtt^7*mWW^6*t^4 - 1363178*ep^4*mtt^7*mWW^6*t^4 - 1166236*ep^5*mtt^7*mWW^6*t^4 - 407504*ep^6*mtt^7*mWW^6*t^4 + 1206*mtt^6*mWW^7*t^4 + 9770*ep*mtt^6*mWW^7*t^4 + 19814*ep^2*mtt^6*mWW^7*t^4 - 24546*ep^3*mtt^6*mWW^7*t^4 - 136020*ep^4*mtt^6*mWW^7*t^4 - 165776*ep^5*mtt^6*mWW^7*t^4 - 65408*ep^6*mtt^6*mWW^7*t^4 + 3364*mtt^5*mWW^8*t^4 + 50978*ep*mtt^5*mWW^8*t^4 + 308274*ep^2*mtt^5*mWW^8*t^4 + 952714*ep^3*mtt^5*mWW^8*t^4 + 1593258*ep^4*mtt^5*mWW^8*t^4 + 1373172*ep^5*mtt^5*mWW^8*t^4 + 478640*ep^6*mtt^5*mWW^8*t^4 - 2936*mtt^4*mWW^9*t^4 - 40650*ep*mtt^4*mWW^9*t^4 - 228294*ep^2*mtt^4*mWW^9*t^4 - 668298*ep^3*mtt^4*mWW^9*t^4 - 1079066*ep^4*mtt^4*mWW^9*t^4 - 913908*ep^5*mtt^4*mWW^9*t^4 - 318128*ep^6*mtt^4*mWW^9*t^4 + 216*mtt^3*mWW^10*t^4 + 2712*ep*mtt^3*mWW^10*t^4 + 14370*ep^2*mtt^3*mWW^10*t^4 + 42452*ep^3*mtt^3*mWW^10*t^4 + 74438*ep^4*mtt^3*mWW^10*t^4 + 72676*ep^5*mtt^3*mWW^10*t^4 + 30256*ep^6*mtt^3*mWW^10*t^4 + 288*mtt^2*mWW^11*t^4 + 3897*ep*mtt^2*mWW^11*t^4 + 21153*ep^2*mtt^2*mWW^11*t^4 + 59001*ep^3*mtt^2*mWW^11*t^4 + 89199*ep^4*mtt^2*mWW^11*t^4 + 69222*ep^5*mtt^2*mWW^11*t^4 + 21480*ep^6*mtt^2*mWW^11*t^4 - 548*ep*mtt^11*mWW*s*t^4 - 5948*ep^2*mtt^11*mWW*s*t^4 - 24404*ep^3*mtt^11*mWW*s*t^4 - 47604*ep^4*mtt^11*mWW*s*t^4 - 44248*ep^5*mtt^11*mWW*s*t^4 - 15648*ep^6*mtt^11*mWW*s*t^4 + 162*mtt^10*mWW^2*s*t^4 - 378*ep*mtt^10*mWW^2*s*t^4 - 15906*ep^2*mtt^10*mWW^2*s*t^4 - 80678*ep^3*mtt^10*mWW^2*s*t^4 - 172072*ep^4*mtt^10*mWW^2*s*t^4 - 168104*ep^5*mtt^10*mWW^2*s*t^4 - 61344*ep^6*mtt^10*mWW^2*s*t^4 + 918*mtt^9*mWW^3*s*t^4 + 14222*ep*mtt^9*mWW^3*s*t^4 + 89660*ep^2*mtt^9*mWW^3*s*t^4 + 291758*ep^3*mtt^9*mWW^3*s*t^4 + 511430*ep^4*mtt^9*mWW^3*s*t^4 + 454940*ep^5*mtt^9*mWW^3*s*t^4 + 159632*ep^6*mtt^9*mWW^3*s*t^4 - 2458*mtt^8*mWW^4*s*t^4 - 11056*ep*mtt^8*mWW^4*s*t^4 + 55594*ep^2*mtt^8*mWW^4*s*t^4 + 447160*ep^3*mtt^8*mWW^4*s*t^4 + 1071496*ep^4*mtt^8*mWW^4*s*t^4 + 1108784*ep^5*mtt^8*mWW^4*s*t^4 + 424000*ep^6*mtt^8*mWW^4*s*t^4 - 5306*mtt^7*mWW^5*s*t^4 - 104027*ep*mtt^7*mWW^5*s*t^4 - 747641*ep^2*mtt^7*mWW^5*s*t^4 - 2604819*ep^3*mtt^7*mWW^5*s*t^4 - 4742053*ep^4*mtt^7*mWW^5*s*t^4 - 4334274*ep^5*mtt^7*mWW^5*s*t^4 - 1566840*ep^6*mtt^7*mWW^5*s*t^4 + 14316*mtt^6*mWW^6*s*t^4 + 187569*ep*mtt^6*mWW^6*s*t^4 + 1006951*ep^2*mtt^6*mWW^6*s*t^4 + 2861637*ep^3*mtt^6*mWW^6*s*t^4 + 4548581*ep^4*mtt^6*mWW^6*s*t^4 + 3826362*ep^5*mtt^6*mWW^6*s*t^4 + 1325784*ep^6*mtt^6*mWW^6*s*t^4 - 1372*mtt^5*mWW^7*s*t^4 + 11125*ep*mtt^5*mWW^7*s*t^4 + 212171*ep^2*mtt^5*mWW^7*s*t^4 + 964761*ep^3*mtt^5*mWW^7*s*t^4 + 1946505*ep^4*mtt^5*mWW^7*s*t^4 + 1842946*ep^5*mtt^5*mWW^7*s*t^4 + 668344*ep^6*mtt^5*mWW^7*s*t^4 - 14416*mtt^4*mWW^8*s*t^4 - 204409*ep*mtt^4*mWW^8*s*t^4 - 1169903*ep^2*mtt^4*mWW^8*s*t^4 - 3465037*ep^3*mtt^4*mWW^8*s*t^4 - 5614945*ep^4*mtt^4*mWW^8*s*t^4 - 4733154*ep^5*mtt^4*mWW^8*s*t^4 - 1627576*ep^6*mtt^4*mWW^8*s*t^4 + 8014*mtt^3*mWW^9*s*t^4 + 103743*ep*mtt^3*mWW^9*s*t^4 + 546065*ep^2*mtt^3*mWW^9*s*t^4 + 1511711*ep^3*mtt^3*mWW^9*s*t^4 + 2337185*ep^4*mtt^3*mWW^9*s*t^4 + 1922698*ep^5*mtt^3*mWW^9*s*t^4 + 660184*ep^6*mtt^3*mWW^9*s*t^4 + 1314*mtt^2*mWW^10*s*t^4 + 19333*ep*mtt^2*mWW^10*s*t^4 + 112291*ep^2*mtt^2*mWW^10*s*t^4 + 328541*ep^3*mtt^2*mWW^10*s*t^4 + 510371*ep^4*mtt^2*mWW^10*s*t^4 + 397918*ep^5*mtt^2*mWW^10*s*t^4 + 120712*ep^6*mtt^2*mWW^10*s*t^4 - 1118*mtt*mWW^11*s*t^4 - 14851*ep*mtt*mWW^11*s*t^4 - 79443*ep^2*mtt*mWW^11*s*t^4 - 219839*ep^3*mtt*mWW^11*s*t^4 - 332631*ep^4*mtt*mWW^11*s*t^4 - 261262*ep^5*mtt*mWW^11*s*t^4 - 83336*ep^6*mtt*mWW^11*s*t^4 - 54*mWW^12*s*t^4 - 723*ep*mWW^12*s*t^4 - 3891*ep^2*mWW^12*s*t^4 - 10791*ep^3*mWW^12*s*t^4 - 16263*ep^4*mWW^12*s*t^4 - 12606*ep^5*mWW^12*s*t^4 - 3912*ep^6*mWW^12*s*t^4 + 2914*ep*mtt^10*mWW*s^2*t^4 + 32002*ep^2*mtt^10*mWW*s^2*t^4 + 132818*ep^3*mtt^10*mWW*s^2*t^4 + 261614*ep^4*mtt^10*mWW*s^2*t^4 + 245052*ep^5*mtt^10*mWW*s^2*t^4 + 87168*ep^6*mtt^10*mWW*s^2*t^4 - 458*mtt^9*mWW^2*s^2*t^4 - 1770*ep*mtt^9*mWW^2*s^2*t^4 + 16498*ep^2*mtt^9*mWW^2*s^2*t^4 + 120986*ep^3*mtt^9*mWW^2*s^2*t^4 + 294496*ep^4*mtt^9*mWW^2*s^2*t^4 + 310056*ep^5*mtt^9*mWW^2*s^2*t^4 + 118736*ep^6*mtt^9*mWW^2*s^2*t^4 - 2416*mtt^8*mWW^3*s^2*t^4 - 34276*ep*mtt^8*mWW^3*s^2*t^4 - 210838*ep^2*mtt^8*mWW^3*s^2*t^4 - 699752*ep^3*mtt^8*mWW^3*s^2*t^4 - 1268138*ep^4*mtt^8*mWW^3*s^2*t^4 - 1162788*ep^5*mtt^8*mWW^3*s^2*t^4 - 416864*ep^6*mtt^8*mWW^3*s^2*t^4 + 5184*mtt^7*mWW^4*s^2*t^4 + 21188*ep*mtt^7*mWW^4*s^2*t^4 - 133754*ep^2*mtt^7*mWW^4*s^2*t^4 - 987128*ep^3*mtt^7*mWW^4*s^2*t^4 - 2311094*ep^4*mtt^7*mWW^4*s^2*t^4 - 2361532*ep^5*mtt^7*mWW^4*s^2*t^4 - 895296*ep^6*mtt^7*mWW^4*s^2*t^4 + 11512*mtt^6*mWW^5*s^2*t^4 + 207644*ep*mtt^6*mWW^5*s^2*t^4 + 1436614*ep^2*mtt^6*mWW^5*s^2*t^4 + 4923328*ep^3*mtt^6*mWW^5*s^2*t^4 + 8895074*ep^4*mtt^6*mWW^5*s^2*t^4 + 8089396*ep^5*mtt^6*mWW^5*s^2*t^4 + 2908416*ep^6*mtt^6*mWW^5*s^2*t^4 - 23974*mtt^5*mWW^6*s^2*t^4 - 303806*ep*mtt^5*mWW^6*s^2*t^4 - 1592700*ep^2*mtt^5*mWW^6*s^2*t^4 - 4466102*ep^3*mtt^5*mWW^6*s^2*t^4 - 7046694*ep^4*mtt^5*mWW^6*s^2*t^4 - 5892980*ep^5*mtt^5*mWW^6*s^2*t^4 - 2025440*ep^6*mtt^5*mWW^6*s^2*t^4 - 1144*mtt^4*mWW^7*s^2*t^4 - 47012*ep*mtt^4*mWW^7*s^2*t^4 - 410098*ep^2*mtt^4*mWW^7*s^2*t^4 - 1517680*ep^3*mtt^4*mWW^7*s^2*t^4 - 2789830*ep^4*mtt^4*mWW^7*s^2*t^4 - 2518828*ep^5*mtt^4*mWW^7*s^2*t^4 - 896512*ep^6*mtt^4*mWW^7*s^2*t^4 + 19092*mtt^3*mWW^8*s^2*t^4 + 251016*ep*mtt^3*mWW^8*s^2*t^4 + 1340330*ep^2*mtt^3*mWW^8*s^2*t^4 + 3747604*ep^3*mtt^3*mWW^8*s^2*t^4 + 5807442*ep^4*mtt^3*mWW^8*s^2*t^4 + 4740948*ep^5*mtt^3*mWW^8*s^2*t^4 + 1599968*ep^6*mtt^3*mWW^8*s^2*t^4 - 6480*mtt^2*mWW^9*s^2*t^4 - 77594*ep*mtt^2*mWW^9*s^2*t^4 - 376604*ep^2*mtt^2*mWW^9*s^2*t^4 - 966606*ep^3*mtt^2*mWW^9*s^2*t^4 - 1403396*ep^4*mtt^2*mWW^9*s^2*t^4 - 1106584*ep^5*mtt^2*mWW^9*s^2*t^4 - 374048*ep^6*mtt^2*mWW^9*s^2*t^4 - 1780*mtt*mWW^10*s^2*t^4 - 23964*ep*mtt*mWW^10*s^2*t^4 - 129094*ep^2*mtt*mWW^10*s^2*t^4 - 357480*ep^3*mtt*mWW^10*s^2*t^4 - 537030*ep^4*mtt*mWW^10*s^2*t^4 - 413836*ep^5*mtt*mWW^10*s^2*t^4 - 127376*ep^6*mtt*mWW^10*s^2*t^4 + 464*mWW^11*s^2*t^4 + 5660*ep*mWW^11*s^2*t^4 + 27644*ep^2*mWW^11*s^2*t^4 + 70012*ep^3*mWW^11*s^2*t^4 + 97556*ep^4*mWW^11*s^2*t^4 + 71096*ep^5*mWW^11*s^2*t^4 + 21248*ep^6*mWW^11*s^2*t^4 - 8024*ep*mtt^9*mWW*s^3*t^4 - 88976*ep^2*mtt^9*mWW*s^3*t^4 - 372712*ep^3*mtt^9*mWW*s^3*t^4 - 739936*ep^4*mtt^9*mWW*s^3*t^4 - 697488*ep^5*mtt^9*mWW*s^3*t^4 - 249312*ep^6*mtt^9*mWW*s^3*t^4 + 818*mtt^8*mWW^2*s^3*t^4 + 7522*ep*mtt^8*mWW^2*s^3*t^4 + 14246*ep^2*mtt^8*mWW^2*s^3*t^4 - 50570*ep^3*mtt^8*mWW^2*s^3*t^4 - 224880*ep^4*mtt^8*mWW^2*s^3*t^4 - 289104*ep^5*mtt^8*mWW^2*s^3*t^4 - 122336*ep^6*mtt^8*mWW^2*s^3*t^4 + 4370*mtt^7*mWW^3*s^3*t^4 + 64257*ep*mtt^7*mWW^3*s^3*t^4 + 416907*ep^2*mtt^7*mWW^3*s^3*t^4 + 1445673*ep^3*mtt^7*mWW^3*s^3*t^4 + 2684107*ep^4*mtt^7*mWW^3*s^3*t^4 + 2479958*ep^5*mtt^7*mWW^3*s^3*t^4 + 885944*ep^6*mtt^7*mWW^3*s^3*t^4 - 5034*mtt^6*mWW^4*s^3*t^4 - 18947*ep*mtt^6*mWW^4*s^3*t^4 + 132503*ep^2*mtt^6*mWW^4*s^3*t^4 + 918805*ep^3*mtt^6*mWW^4*s^3*t^4 + 2093739*ep^4*mtt^6*mWW^4*s^3*t^4 + 2102478*ep^5*mtt^6*mWW^4*s^3*t^4 + 788328*ep^6*mtt^6*mWW^4*s^3*t^4 - 15892*mtt^5*mWW^5*s^3*t^4 - 260691*ep*mtt^5*mWW^5*s^3*t^4 - 1713069*ep^2*mtt^5*mWW^5*s^3*t^4 - 5704271*ep^3*mtt^5*mWW^5*s^3*t^4 - 10098463*ep^4*mtt^5*mWW^5*s^3*t^4 - 9011638*ep^5*mtt^5*mWW^5*s^3*t^4 - 3175192*ep^6*mtt^5*mWW^5*s^3*t^4 + 20394*mtt^4*mWW^6*s^3*t^4 + 270645*ep*mtt^4*mWW^6*s^3*t^4 + 1518143*ep^2*mtt^4*mWW^6*s^3*t^4 + 4556333*ep^3*mtt^4*mWW^6*s^3*t^4 + 7566887*ep^4*mtt^4*mWW^6*s^3*t^4 + 6510070*ep^5*mtt^4*mWW^6*s^3*t^4 + 2249672*ep^6*mtt^4*mWW^6*s^3*t^4 + 3934*mtt^3*mWW^7*s^3*t^4 + 48741*ep*mtt^3*mWW^7*s^3*t^4 + 223559*ep^2*mtt^3*mWW^7*s^3*t^4 + 493477*ep^3*mtt^3*mWW^7*s^3*t^4 + 559059*ep^4*mtt^3*mWW^7*s^3*t^4 + 310454*ep^5*mtt^3*mWW^7*s^3*t^4 + 75192*ep^6*mtt^3*mWW^7*s^3*t^4 - 10954*mtt^2*mWW^8*s^3*t^4 - 130515*ep*mtt^2*mWW^8*s^3*t^4 - 629893*ep^2*mtt^2*mWW^8*s^3*t^4 - 1605075*ep^3*mtt^2*mWW^8*s^3*t^4 - 2298361*ep^4*mtt^2*mWW^8*s^3*t^4 - 1764506*ep^5*mtt^2*mWW^8*s^3*t^4 - 573656*ep^6*mtt^2*mWW^8*s^3*t^4 + 1668*mtt*mWW^9*s^3*t^4 + 18525*ep*mtt*mWW^9*s^3*t^4 + 85651*ep^2*mtt*mWW^9*s^3*t^4 + 216977*ep^3*mtt*mWW^9*s^3*t^4 + 320841*ep^4*mtt*mWW^9*s^3*t^4 + 263882*ep^5*mtt*mWW^9*s^3*t^4 + 94152*ep^6*mtt*mWW^9*s^3*t^4 + 696*mWW^10*s^3*t^4 + 8487*ep*mWW^10*s^3*t^4 + 40929*ep^2*mWW^10*s^3*t^4 + 101363*ep^3*mWW^10*s^3*t^4 + 137007*ep^4*mWW^10*s^3*t^4 + 95894*ep^5*mWW^10*s^3*t^4 + 27208*ep^6*mWW^10*s^3*t^4 + 13102*ep*mtt^8*mWW*s^4*t^4 + 146518*ep^2*mtt^8*mWW*s^4*t^4 + 618670*ep^3*mtt^8*mWW*s^4*t^4 + 1236570*ep^4*mtt^8*mWW*s^4*t^4 + 1171988*ep^5*mtt^8*mWW*s^4*t^4 + 420672*ep^6*mtt^8*mWW*s^4*t^4 - 1086*mtt^7*mWW^2*s^4*t^4 - 12630*ep*mtt^7*mWW^2*s^4*t^4 - 47258*ep^2*mtt^7*mWW^2*s^4*t^4 - 48530*ep^3*mtt^7*mWW^2*s^4*t^4 + 70096*ep^4*mtt^7*mWW^2*s^4*t^4 + 165840*ep^5*mtt^7*mWW^2*s^4*t^4 + 82928*ep^6*mtt^7*mWW^2*s^4*t^4 - 6302*mtt^6*mWW^3*s^4*t^4 - 97703*ep*mtt^6*mWW^3*s^4*t^4 - 653025*ep^2*mtt^6*mWW^3*s^4*t^4 - 2271967*ep^3*mtt^6*mWW^3*s^4*t^4 - 4169793*ep^4*mtt^6*mWW^3*s^4*t^4 - 3783890*ep^5*mtt^6*mWW^3*s^4*t^4 - 1325160*ep^6*mtt^6*mWW^3*s^4*t^4 + 464*mtt^5*mWW^4*s^4*t^4 - 15484*ep*mtt^5*mWW^4*s^4*t^4 - 163610*ep^2*mtt^5*mWW^4*s^4*t^4 - 587320*ep^3*mtt^5*mWW^4*s^4*t^4 - 1001694*ep^4*mtt^5*mWW^4*s^4*t^4 - 830004*ep^5*mtt^5*mWW^4*s^4*t^4 - 271280*ep^6*mtt^5*mWW^4*s^4*t^4 + 15832*mtt^4*mWW^5*s^4*t^4 + 243726*ep*mtt^4*mWW^5*s^4*t^4 + 1535204*ep^2*mtt^4*mWW^5*s^4*t^4 + 4956042*ep^3*mtt^4*mWW^5*s^4*t^4 + 8524260*ep^4*mtt^4*mWW^5*s^4*t^4 + 7373864*ep^5*mtt^4*mWW^5*s^4*t^4 + 2509424*ep^6*mtt^4*mWW^5*s^4*t^4 - 7658*mtt^3*mWW^6*s^4*t^4 - 127280*ep*mtt^3*mWW^6*s^4*t^4 - 886748*ep^2*mtt^3*mWW^6*s^4*t^4 - 3123444*ep^3*mtt^3*mWW^6*s^4*t^4 - 5742058*ep^4*mtt^3*mWW^6*s^4*t^4 - 5229148*ep^5*mtt^3*mWW^6*s^4*t^4 - 1850800*ep^6*mtt^3*mWW^6*s^4*t^4 - 3850*mtt^2*mWW^7*s^4*t^4 - 30693*ep*mtt^2*mWW^7*s^4*t^4 - 41343*ep^2*mtt^2*mWW^7*s^4*t^4 + 221227*ep^3*mtt^2*mWW^7*s^4*t^4 + 800257*ep^4*mtt^2*mWW^7*s^4*t^4 + 947130*ep^5*mtt^2*mWW^7*s^4*t^4 + 380632*ep^6*mtt^2*mWW^7*s^4*t^4 + 2296*mtt*mWW^8*s^4*t^4 + 23634*ep*mtt*mWW^8*s^4*t^4 + 98816*ep^2*mtt*mWW^8*s^4*t^4 + 225678*ep^3*mtt*mWW^8*s^4*t^4 + 303912*ep^4*mtt*mWW^8*s^4*t^4 + 229728*ep^5*mtt*mWW^8*s^4*t^4 + 76656*ep^6*mtt*mWW^8*s^4*t^4 + 48*mWW^9*s^4*t^4 + 512*ep*mWW^9*s^4*t^4 - 330*ep^2*mWW^9*s^4*t^4 - 13908*ep^3*mWW^9*s^4*t^4 - 44078*ep^4*mWW^9*s^4*t^4 - 53700*ep^5*mWW^9*s^4*t^4 - 23072*ep^6*mWW^9*s^4*t^4 - 13316*ep*mtt^7*mWW*s^5*t^4 - 150044*ep^2*mtt^7*mWW*s^5*t^4 - 638068*ep^3*mtt^7*mWW*s^5*t^4 - 1282996*ep^4*mtt^7*mWW*s^5*t^4 - 1221816*ep^5*mtt^7*mWW*s^5*t^4 - 440160*ep^6*mtt^7*mWW*s^5*t^4 + 1126*mtt^6*mWW^2*s^5*t^4 + 12426*ep*mtt^6*mWW^2*s^5*t^4 + 47434*ep^2*mtt^6*mWW^2*s^5*t^4 + 64230*ep^3*mtt^6*mWW^2*s^5*t^4 - 10056*ep^4*mtt^6*mWW^2*s^5*t^4 - 84776*ep^5*mtt^6*mWW^2*s^5*t^4 - 46624*ep^6*mtt^6*mWW^2*s^5*t^4 + 6786*mtt^5*mWW^3*s^5*t^4 + 102876*ep*mtt^5*mWW^3*s^5*t^4 + 664614*ep^2*mtt^5*mWW^3*s^5*t^4 + 2229740*ep^3*mtt^5*mWW^3*s^5*t^4 + 3960560*ep^4*mtt^5*mWW^3*s^5*t^4 + 3493504*ep^5*mtt^5*mWW^3*s^5*t^4 + 1194304*ep^6*mtt^5*mWW^3*s^5*t^4 + 4050*mtt^4*mWW^4*s^5*t^4 + 55542*ep*mtt^4*mWW^4*s^5*t^4 + 273000*ep^2*mtt^4*mWW^4*s^5*t^4 + 626022*ep^3*mtt^4*mWW^4*s^5*t^4 + 701198*ep^4*mtt^4*mWW^4*s^5*t^4 + 344572*ep^5*mtt^4*mWW^4*s^5*t^4 + 48464*ep^6*mtt^4*mWW^4*s^5*t^4 - 10376*mtt^3*mWW^5*s^5*t^4 - 157287*ep*mtt^3*mWW^5*s^5*t^4 - 980225*ep^2*mtt^3*mWW^5*s^5*t^4 - 3130603*ep^3*mtt^3*mWW^5*s^5*t^4 - 5306535*ep^4*mtt^3*mWW^5*s^5*t^4 - 4500950*ep^5*mtt^3*mWW^5*s^5*t^4 - 1493720*ep^6*mtt^3*mWW^5*s^5*t^4 - 506*mtt^2*mWW^6*s^5*t^4 + 17351*ep*mtt^2*mWW^6*s^5*t^4 + 261357*ep^2*mtt^2*mWW^6*s^5*t^4 + 1231895*ep^3*mtt^2*mWW^6*s^5*t^4 + 2601141*ep^4*mtt^2*mWW^6*s^5*t^4 + 2544674*ep^5*mtt^2*mWW^6*s^5*t^4 + 933368*ep^6*mtt^2*mWW^6*s^5*t^4 + 1142*mtt*mWW^7*s^5*t^4 + 5979*ep*mtt*mWW^7*s^5*t^4 - 20133*ep^2*mtt*mWW^7*s^5*t^4 - 192497*ep^3*mtt*mWW^7*s^5*t^4 - 475369*ep^4*mtt*mWW^7*s^5*t^4 - 496442*ep^5*mtt*mWW^7*s^5*t^4 - 188456*ep^6*mtt*mWW^7*s^5*t^4 + 82*mWW^8*s^5*t^4 + 1613*ep*mWW^8*s^5*t^4 + 8317*ep^2*mWW^8*s^5*t^4 + 14561*ep^3*mWW^8*s^5*t^4 + 1817*ep^4*mWW^8*s^5*t^4 - 17198*ep^5*mWW^8*s^5*t^4 - 11528*ep^6*mWW^8*s^5*t^4 + 8398*ep*mtt^6*mWW*s^6*t^4 + 95278*ep^2*mtt^6*mWW*s^6*t^4 + 407774*ep^3*mtt^6*mWW*s^6*t^4 + 824354*ep^4*mtt^6*mWW*s^6*t^4 + 788388*ep^5*mtt^6*mWW*s^6*t^4 + 284928*ep^6*mtt^6*mWW*s^6*t^4 - 862*mtt^5*mWW^2*s^6*t^4 - 8198*ep*mtt^5*mWW^2*s^6*t^4 - 28634*ep^2*mtt^5*mWW^2*s^6*t^4 - 39162*ep^3*mtt^5*mWW^2*s^6*t^4 - 5968*ep^4*mtt^5*mWW^2*s^6*t^4 + 28200*ep^5*mtt^5*mWW^2*s^6*t^4 + 16304*ep^6*mtt^5*mWW^2*s^6*t^4 - 4764*mtt^4*mWW^3*s^6*t^4 - 66306*ep*mtt^4*mWW^3*s^6*t^4 - 395048*ep^2*mtt^4*mWW^3*s^6*t^4 - 1242470*ep^3*mtt^4*mWW^3*s^6*t^4 - 2102348*ep^4*mtt^4*mWW^3*s^6*t^4 - 1786296*ep^5*mtt^4*mWW^3*s^6*t^4 - 592912*ep^6*mtt^4*mWW^3*s^6*t^4 - 4176*mtt^3*mWW^4*s^6*t^4 - 52152*ep*mtt^3*mWW^4*s^6*t^4 - 242302*ep^2*mtt^3*mWW^4*s^6*t^4 - 539116*ep^3*mtt^3*mWW^4*s^6*t^4 - 595794*ep^4*mtt^3*mWW^4*s^6*t^4 - 293644*ep^5*mtt^3*mWW^4*s^6*t^4 - 42640*ep^6*mtt^3*mWW^4*s^6*t^4 + 3684*mtt^2*mWW^5*s^6*t^4 + 57432*ep*mtt^2*mWW^5*s^6*t^4 + 368962*ep^2*mtt^2*mWW^5*s^6*t^4 + 1207340*ep^3*mtt^2*mWW^5*s^6*t^4 + 2079962*ep^4*mtt^2*mWW^5*s^6*t^4 + 1780700*ep^5*mtt^2*mWW^5*s^6*t^4 + 592864*ep^6*mtt^2*mWW^5*s^6*t^4 + 1006*mtt*mWW^6*s^6*t^4 + 4650*ep*mtt*mWW^6*s^6*t^4 - 33692*ep^2*mtt*mWW^6*s^6*t^4 - 266862*ep^3*mtt*mWW^6*s^6*t^4 - 653610*ep^4*mtt*mWW^6*s^6*t^4 - 682580*ep^5*mtt*mWW^6*s^6*t^4 - 258496*ep^6*mtt*mWW^6*s^6*t^4 + 120*mWW^7*s^6*t^4 + 2704*ep*mWW^7*s^6*t^4 + 20012*ep^2*mWW^7*s^6*t^4 + 68048*ep^3*mWW^7*s^6*t^4 + 117212*ep^4*mWW^7*s^6*t^4 + 99568*ep^5*mWW^7*s^6*t^4 + 32976*ep^6*mWW^7*s^6*t^4 - 3104*ep*mtt^5*mWW*s^7*t^4 - 35432*ep^2*mtt^5*mWW*s^7*t^4 - 152528*ep^3*mtt^5*mWW*s^7*t^4 - 309864*ep^4*mtt^5*mWW*s^7*t^4 - 297472*ep^5*mtt^5*mWW*s^7*t^4 - 107808*ep^6*mtt^5*mWW*s^7*t^4 + 438*mtt^4*mWW^2*s^7*t^4 + 3774*ep*mtt^4*mWW^2*s^7*t^4 + 13442*ep^2*mtt^4*mWW^2*s^7*t^4 + 24634*ep^3*mtt^4*mWW^2*s^7*t^4 + 24864*ep^4*mtt^4*mWW^2*s^7*t^4 + 13760*ep^5*mtt^4*mWW^2*s^7*t^4 + 3424*ep^6*mtt^4*mWW^2*s^7*t^4 + 1910*mtt^3*mWW^3*s^7*t^4 + 23517*ep*mtt^3*mWW^3*s^7*t^4 + 124291*ep^2*mtt^3*mWW^3*s^7*t^4 + 354629*ep^3*mtt^3*mWW^3*s^7*t^4 + 557695*ep^4*mtt^3*mWW^3*s^7*t^4 + 448014*ep^5*mtt^3*mWW^3*s^7*t^4 + 142264*ep^6*mtt^3*mWW^3*s^7*t^4 + 1778*mtt^2*mWW^4*s^7*t^4 + 21053*ep*mtt^2*mWW^4*s^7*t^4 + 93407*ep^2*mtt^2*mWW^4*s^7*t^4 + 198429*ep^3*mtt^2*mWW^4*s^7*t^4 + 206535*ep^4*mtt^2*mWW^4*s^7*t^4 + 91366*ep^5*mtt^2*mWW^4*s^7*t^4 + 9128*ep^6*mtt^2*mWW^4*s^7*t^4 - 518*mtt*mWW^5*s^7*t^4 - 9361*ep*mtt*mWW^5*s^7*t^4 - 67983*ep^2*mtt*mWW^5*s^7*t^4 - 242809*ep^3*mtt*mWW^5*s^7*t^4 - 444787*ep^4*mtt*mWW^5*s^7*t^4 - 398358*ep^5*mtt*mWW^5*s^7*t^4 - 137240*ep^6*mtt*mWW^5*s^7*t^4 - 88*mWW^6*s^7*t^4 - 39*ep*mWW^6*s^7*t^4 + 7123*ep^2*mWW^6*s^7*t^4 + 41261*ep^3*mWW^6*s^7*t^4 + 93301*ep^4*mWW^6*s^7*t^4 + 94050*ep^5*mWW^6*s^7*t^4 + 34936*ep^6*mWW^6*s^7*t^4 + 574*ep*mtt^4*mWW*s^8*t^4 + 6586*ep^2*mtt^4*mWW*s^8*t^4 + 28502*ep^3*mtt^4*mWW*s^8*t^4 + 58166*ep^4*mtt^4*mWW*s^8*t^4 + 56028*ep^5*mtt^4*mWW*s^8*t^4 + 20352*ep^6*mtt^4*mWW*s^8*t^4 - 128*mtt^3*mWW^2*s^8*t^4 - 1098*ep*mtt^3*mWW^2*s^8*t^4 - 4556*ep^2*mtt^3*mWW^2*s^8*t^4 - 11510*ep^3*mtt^3*mWW^2*s^8*t^4 - 17500*ep^4*mtt^3*mWW^2*s^8*t^4 - 14200*ep^5*mtt^3*mWW^2*s^8*t^4 - 4624*ep^6*mtt^3*mWW^2*s^8*t^4 - 356*mtt^2*mWW^3*s^8*t^4 - 3716*ep*mtt^2*mWW^3*s^8*t^4 - 16358*ep^2*mtt^2*mWW^3*s^8*t^4 - 39432*ep^3*mtt^2*mWW^3*s^8*t^4 - 54030*ep^4*mtt^2*mWW^3*s^8*t^4 - 38860*ep^5*mtt^2*mWW^3*s^8*t^4 - 11264*ep^6*mtt^2*mWW^3*s^8*t^4 - 288*mtt*mWW^4*s^8*t^4 - 3026*ep*mtt*mWW^4*s^8*t^4 - 11304*ep^2*mtt*mWW^4*s^8*t^4 - 17542*ep^3*mtt*mWW^4*s^8*t^4 - 6704*ep^4*mtt*mWW^4*s^8*t^4 + 8688*ep^5*mtt*mWW^4*s^8*t^4 + 6416*ep^6*mtt*mWW^4*s^8*t^4 + 4*mWW^5*s^8*t^4 + 418*ep*mWW^5*s^8*t^4 + 4640*ep^2*mWW^5*s^8*t^4 + 20078*ep^3*mWW^5*s^8*t^4 + 40932*ep^4*mWW^5*s^8*t^4 + 39288*ep^5*mWW^5*s^8*t^4 + 14208*ep^6*mWW^5*s^8*t^4 - 32*ep*mtt^3*mWW*s^9*t^4 - 368*ep^2*mtt^3*mWW*s^9*t^4 - 1600*ep^3*mtt^3*mWW*s^9*t^4 - 3280*ep^4*mtt^3*mWW*s^9*t^4 - 3168*ep^5*mtt^3*mWW*s^9*t^4 - 1152*ep^6*mtt^3*mWW*s^9*t^4 + 16*mtt^2*mWW^2*s^9*t^4 + 144*ep*mtt^2*mWW^2*s^9*t^4 + 688*ep^2*mtt^2*mWW^2*s^9*t^4 + 2000*ep^3*mtt^2*mWW^2*s^9*t^4 + 3264*ep^4*mtt^2*mWW^2*s^9*t^4 + 2656*ep^5*mtt^2*mWW^2*s^9*t^4 + 832*ep^6*mtt^2*mWW^2*s^9*t^4 + 16*mtt*mWW^3*s^9*t^4 + 104*ep*mtt*mWW^3*s^9*t^4 + 160*ep^2*mtt*mWW^3*s^9*t^4 - 248*ep^3*mtt*mWW^3*s^9*t^4 - 960*ep^4*mtt*mWW^3*s^9*t^4 - 960*ep^5*mtt*mWW^3*s^9*t^4 - 320*ep^6*mtt*mWW^3*s^9*t^4 - 56*ep*mWW^4*s^9*t^4 - 640*ep^2*mWW^4*s^9*t^4 - 2680*ep^3*mWW^4*s^9*t^4 - 5232*ep^4*mWW^4*s^9*t^4 - 4800*ep^5*mWW^4*s^9*t^4 - 1664*ep^6*mWW^4*s^9*t^4 - 228*ep*mtt^11*mWW*t^5 - 2424*ep^2*mtt^11*mWW*t^5 - 9732*ep^3*mtt^11*mWW*t^5 - 18624*ep^4*mtt^11*mWW*t^5 - 17040*ep^5*mtt^11*mWW*t^5 - 5952*ep^6*mtt^11*mWW*t^5 + 100*mtt^10*mWW^2*t^5 + 127*ep*mtt^10*mWW^2*t^5 - 5701*ep^2*mtt^10*mWW^2*t^5 - 31913*ep^3*mtt^10*mWW^2*t^5 - 69271*ep^4*mtt^10*mWW^2*t^5 - 67574*ep^5*mtt^10*mWW^2*t^5 - 24488*ep^6*mtt^10*mWW^2*t^5 - 32*mtt^9*mWW^3*t^5 + 3766*ep*mtt^9*mWW^3*t^5 + 42756*ep^2*mtt^9*mWW^3*t^5 + 177058*ep^3*mtt^9*mWW^3*t^5 + 347748*ep^4*mtt^9*mWW^3*t^5 + 327136*ep^5*mtt^9*mWW^3*t^5 + 118208*ep^6*mtt^9*mWW^3*t^5 - 1492*mtt^8*mWW^4*t^5 - 18372*ep*mtt^8*mWW^4*t^5 - 90956*ep^2*mtt^8*mWW^4*t^5 - 234756*ep^3*mtt^8*mWW^4*t^5 - 336504*ep^4*mtt^8*mWW^4*t^5 - 255936*ep^5*mtt^8*mWW^4*t^5 - 81024*ep^6*mtt^8*mWW^4*t^5 + 1160*mtt^7*mWW^5*t^5 + 1118*ep*mtt^7*mWW^5*t^5 - 72282*ep^2*mtt^7*mWW^5*t^5 - 408370*ep^3*mtt^7*mWW^5*t^5 - 912318*ep^4*mtt^7*mWW^5*t^5 - 929356*ep^5*mtt^7*mWW^5*t^5 - 358352*ep^6*mtt^7*mWW^5*t^5 + 5328*mtt^6*mWW^6*t^5 + 84312*ep*mtt^6*mWW^6*t^5 + 528872*ep^2*mtt^6*mWW^6*t^5 + 1686496*ep^3*mtt^6*mWW^6*t^5 + 2899632*ep^4*mtt^6*mWW^6*t^5 + 2563040*ep^5*mtt^6*mWW^6*t^5 + 914560*ep^6*mtt^6*mWW^6*t^5 - 7980*mtt^5*mWW^7*t^5 - 106418*ep*mtt^5*mWW^7*t^5 - 576822*ep^2*mtt^5*mWW^7*t^5 - 1638298*ep^3*mtt^5*mWW^7*t^5 - 2583382*ep^4*mtt^5*mWW^7*t^5 - 2150940*ep^5*mtt^5*mWW^7*t^5 - 740240*ep^6*mtt^5*mWW^7*t^5 + 828*mtt^4*mWW^8*t^5 + 6120*ep*mtt^4*mWW^8*t^5 + 8512*ep^2*mtt^4*mWW^8*t^5 - 31104*ep^3*mtt^4*mWW^8*t^5 - 105596*ep^4*mtt^4*mWW^8*t^5 - 107496*ep^5*mtt^4*mWW^8*t^5 - 34784*ep^6*mtt^4*mWW^8*t^5 + 3344*mtt^3*mWW^9*t^5 + 46310*ep*mtt^3*mWW^9*t^5 + 258130*ep^2*mtt^3*mWW^9*t^5 + 742750*ep^3*mtt^3*mWW^9*t^5 + 1167006*ep^4*mtt^3*mWW^9*t^5 + 952380*ep^5*mtt^3*mWW^9*t^5 + 316560*ep^6*mtt^3*mWW^9*t^5 - 1052*mtt^2*mWW^10*t^5 - 13963*ep*mtt^2*mWW^10*t^5 - 74983*ep^2*mtt^2*mWW^10*t^5 - 209891*ep^3*mtt^2*mWW^10*t^5 - 324725*ep^4*mtt^2*mWW^10*t^5 - 264546*ep^5*mtt^2*mWW^10*t^5 - 89080*ep^6*mtt^2*mWW^10*t^5 - 204*mtt*mWW^11*t^5 - 2772*ep*mtt*mWW^11*t^5 - 15102*ep^2*mtt*mWW^11*t^5 - 42240*ep^3*mtt*mWW^11*t^5 - 63966*ep^4*mtt*mWW^11*t^5 - 49668*ep^5*mtt*mWW^11*t^5 - 15408*ep^6*mtt*mWW^11*t^5 + 48*ep*mtt^11*s*t^5 + 536*ep^2*mtt^11*s*t^5 + 2248*ep^3*mtt^11*s*t^5 + 4424*ep^4*mtt^11*s*t^5 + 4104*ep^5*mtt^11*s*t^5 + 1440*ep^6*mtt^11*s*t^5 + 2576*ep*mtt^10*mWW*s*t^5 + 27972*ep^2*mtt^10*mWW*s*t^5 + 114768*ep^3*mtt^10*mWW*s*t^5 + 223724*ep^4*mtt^10*mWW*s*t^5 + 207696*ep^5*mtt^10*mWW*s*t^5 + 73344*ep^6*mtt^10*mWW*s*t^5 - 526*mtt^9*mWW^2*s*t^5 - 4823*ep*mtt^9*mWW^2*s*t^5 - 14649*ep^2*mtt^9*mWW^2*s*t^5 - 12599*ep^3*mtt^9*mWW^2*s*t^5 + 19023*ep^4*mtt^9*mWW^2*s*t^5 + 41182*ep^5*mtt^9*mWW^2*s*t^5 + 19912*ep^6*mtt^9*mWW^2*s*t^5 + 320*mtt^8*mWW^3*s*t^5 - 10118*ep*mtt^8*mWW^3*s*t^5 - 136526*ep^2*mtt^8*mWW^3*s*t^5 - 608198*ep^3*mtt^8*mWW^3*s*t^5 - 1256586*ep^4*mtt^8*mWW^3*s*t^5 - 1229500*ep^5*mtt^8*mWW^3*s*t^5 - 458192*ep^6*mtt^8*mWW^3*s*t^5 + 6406*mtt^7*mWW^4*s*t^5 + 75945*ep*mtt^7*mWW^4*s*t^5 + 368287*ep^2*mtt^7*mWW^4*s*t^5 + 957121*ep^3*mtt^7*mWW^4*s*t^5 + 1413467*ep^4*mtt^7*mWW^4*s*t^5 + 1120286*ep^5*mtt^7*mWW^4*s*t^5 + 368648*ep^6*mtt^7*mWW^4*s*t^5 - 4544*mtt^6*mWW^5*s*t^5 - 13391*ep*mtt^6*mWW^5*s*t^5 + 182055*ep^2*mtt^6*mWW^5*s*t^5 + 1171629*ep^3*mtt^6*mWW^5*s*t^5 + 2716353*ep^4*mtt^6*mWW^5*s*t^5 + 2822434*ep^5*mtt^6*mWW^5*s*t^5 + 1106104*ep^6*mtt^6*mWW^5*s*t^5 - 19028*mtt^5*mWW^6*s*t^5 - 280647*ep*mtt^5*mWW^6*s*t^5 - 1672245*ep^2*mtt^5*mWW^6*s*t^5 - 5154867*ep^3*mtt^5*mWW^6*s*t^5 - 8683159*ep^4*mtt^5*mWW^6*s*t^5 - 7592414*ep^5*mtt^5*mWW^6*s*t^5 - 2699720*ep^6*mtt^5*mWW^6*s*t^5 + 23608*mtt^4*mWW^7*s*t^5 + 304029*ep*mtt^4*mWW^7*s*t^5 + 1595119*ep^2*mtt^4*mWW^7*s*t^5 + 4411569*ep^3*mtt^4*mWW^7*s*t^5 + 6819185*ep^4*mtt^4*mWW^7*s*t^5 + 5600082*ep^5*mtt^4*mWW^7*s*t^5 + 1910648*ep^6*mtt^4*mWW^7*s*t^5 + 438*mtt^3*mWW^8*s*t^5 + 15611*ep*mtt^3*mWW^8*s*t^5 + 129933*ep^2*mtt^3*mWW^8*s*t^5 + 457419*ep^3*mtt^3*mWW^8*s*t^5 + 788005*ep^4*mtt^3*mWW^8*s*t^5 + 652986*ep^5*mtt^3*mWW^8*s*t^5 + 207448*ep^6*mtt^3*mWW^8*s*t^5 - 8880*mtt^2*mWW^9*s*t^5 - 117609*ep*mtt^2*mWW^9*s*t^5 - 627875*ep^2*mtt^2*mWW^9*s*t^5 - 1738013*ep^3*mtt^2*mWW^9*s*t^5 - 2641517*ep^4*mtt^2*mWW^9*s*t^5 - 2097970*ep^5*mtt^2*mWW^9*s*t^5 - 683576*ep^6*mtt^2*mWW^9*s*t^5 + 1750*mtt*mWW^10*s*t^5 + 22298*ep*mtt*mWW^10*s*t^5 + 114794*ep^2*mtt*mWW^10*s*t^5 + 308774*ep^3*mtt*mWW^10*s*t^5 + 461264*ep^4*mtt*mWW^10*s*t^5 + 365376*ep^5*mtt*mWW^10*s*t^5 + 120704*ep^6*mtt*mWW^10*s*t^5 + 456*mWW^11*s*t^5 + 6081*ep*mWW^11*s*t^5 + 32599*ep^2*mWW^11*s*t^5 + 90149*ep^3*mWW^11*s*t^5 + 135817*ep^4*mWW^11*s*t^5 + 105738*ep^5*mWW^11*s*t^5 + 33240*ep^6*mWW^11*s*t^5 - 336*ep*mtt^10*s^2*t^5 - 3752*ep^2*mtt^10*s^2*t^5 - 15736*ep^3*mtt^10*s^2*t^5 - 30968*ep^4*mtt^10*s^2*t^5 - 28728*ep^5*mtt^10*s^2*t^5 - 10080*ep^6*mtt^10*s^2*t^5 - 11330*ep*mtt^9*mWW*s^2*t^5 - 124778*ep^2*mtt^9*mWW*s^2*t^5 - 518786*ep^3*mtt^9*mWW*s^2*t^5 - 1022118*ep^4*mtt^9*mWW*s^2*t^5 - 956524*ep^5*mtt^9*mWW*s^2*t^5 - 339744*ep^6*mtt^9*mWW*s^2*t^5 + 1302*mtt^8*mWW^2*s^2*t^5 + 25270*ep*mtt^8*mWW^2*s^2*t^5 + 180638*ep^2*mtt^8*mWW^2*s^2*t^5 + 620394*ep^3*mtt^8*mWW^2*s^2*t^5 + 1091652*ep^4*mtt^8*mWW^2*s^2*t^5 + 944328*ep^5*mtt^8*mWW^2*s^2*t^5 + 316400*ep^6*mtt^8*mWW^2*s^2*t^5 - 448*mtt^7*mWW^3*s^2*t^5 + 17433*ep*mtt^7*mWW^3*s^2*t^5 + 244129*ep^2*mtt^7*mWW^3*s^2*t^5 + 1139145*ep^3*mtt^7*mWW^3*s^2*t^5 + 2440647*ep^4*mtt^7*mWW^3*s^2*t^5 + 2448382*ep^5*mtt^7*mWW^3*s^2*t^5 + 926104*ep^6*mtt^7*mWW^3*s^2*t^5 - 11192*mtt^6*mWW^4*s^2*t^5 - 149873*ep*mtt^6*mWW^4*s^2*t^5 - 856759*ep^2*mtt^6*mWW^4*s^2*t^5 - 2643853*ep^3*mtt^6*mWW^4*s^2*t^5 - 4505873*ep^4*mtt^6*mWW^4*s^2*t^5 - 3942826*ep^5*mtt^6*mWW^4*s^2*t^5 - 1368776*ep^6*mtt^6*mWW^4*s^2*t^5 + 5676*mtt^5*mWW^5*s^2*t^5 + 34893*ep*mtt^5*mWW^5*s^2*t^5 - 20635*ep^2*mtt^5*mWW^5*s^2*t^5 - 583363*ep^3*mtt^5*mWW^5*s^2*t^5 - 1634401*ep^4*mtt^5*mWW^5*s^2*t^5 - 1863090*ep^5*mtt^5*mWW^5*s^2*t^5 - 788264*ep^6*mtt^5*mWW^5*s^2*t^5 + 26744*mtt^4*mWW^6*s^2*t^5 + 373677*ep*mtt^4*mWW^6*s^2*t^5 + 2139697*ep^2*mtt^4*mWW^6*s^2*t^5 + 6425909*ep^3*mtt^4*mWW^6*s^2*t^5 + 10642335*ep^4*mtt^4*mWW^6*s^2*t^5 + 9198350*ep^5*mtt^4*mWW^6*s^2*t^5 + 3245656*ep^6*mtt^4*mWW^6*s^2*t^5 - 26198*mtt^3*mWW^7*s^2*t^5 - 344883*ep*mtt^3*mWW^7*s^2*t^5 - 1865911*ep^2*mtt^3*mWW^7*s^2*t^5 - 5334031*ep^3*mtt^3*mWW^7*s^2*t^5 - 8477883*ep^4*mtt^3*mWW^7*s^2*t^5 - 7086190*ep^5*mtt^3*mWW^7*s^2*t^5 - 2429240*ep^6*mtt^3*mWW^7*s^2*t^5 - 1398*mtt^2*mWW^8*s^2*t^5 - 13879*ep*mtt^2*mWW^8*s^2*t^5 - 39845*ep^2*mtt^2*mWW^8*s^2*t^5 + 3073*ep^3*mtt^2*mWW^8*s^2*t^5 + 188651*ep^4*mtt^2*mWW^8*s^2*t^5 + 293838*ep^5*mtt^2*mWW^8*s^2*t^5 + 135576*ep^6*mtt^2*mWW^8*s^2*t^5 + 6002*mtt*mWW^9*s^2*t^5 + 74715*ep*mtt*mWW^9*s^2*t^5 + 373775*ep^2*mtt*mWW^9*s^2*t^5 + 972119*ep^3*mtt*mWW^9*s^2*t^5 + 1396767*ep^4*mtt*mWW^9*s^2*t^5 + 1058166*ep^5*mtt*mWW^9*s^2*t^5 + 333256*ep^6*mtt*mWW^9*s^2*t^5 - 488*mWW^10*s^2*t^5 - 5687*ep*mWW^10*s^2*t^5 - 26559*ep^2*mWW^10*s^2*t^5 - 64871*ep^3*mWW^10*s^2*t^5 - 88809*ep^4*mWW^10*s^2*t^5 - 65706*ep^5*mWW^10*s^2*t^5 - 20888*ep^6*mWW^10*s^2*t^5 + 1008*ep*mtt^9*s^3*t^5 + 11256*ep^2*mtt^9*s^3*t^5 + 47208*ep^3*mtt^9*s^3*t^5 + 92904*ep^4*mtt^9*s^3*t^5 + 86184*ep^5*mtt^9*s^3*t^5 + 30240*ep^6*mtt^9*s^3*t^5 + 26382*ep*mtt^8*mWW*s^3*t^5 + 293610*ep^2*mtt^8*mWW*s^3*t^5 + 1232030*ep^3*mtt^8*mWW*s^3*t^5 + 2444518*ep^4*mtt^8*mWW*s^3*t^5 + 2299268*ep^5*mtt^8*mWW*s^3*t^5 + 819552*ep^6*mtt^8*mWW*s^3*t^5 - 2216*mtt^7*mWW^2*s^3*t^5 - 59908*ep*mtt^7*mWW^2*s^3*t^5 - 493206*ep^2*mtt^7*mWW^2*s^3*t^5 - 1825712*ep^3*mtt^7*mWW^2*s^3*t^5 - 3368386*ep^4*mtt^7*mWW^2*s^3*t^5 - 3014556*ep^5*mtt^7*mWW^2*s^3*t^5 - 1036368*ep^6*mtt^7*mWW^2*s^3*t^5 - 1674*mtt^6*mWW^3*s^3*t^5 - 54004*ep*mtt^6*mWW^3*s^3*t^5 - 511074*ep^2*mtt^6*mWW^3*s^3*t^5 - 2116412*ep^3*mtt^6*mWW^3*s^3*t^5 - 4272452*ep^4*mtt^6*mWW^3*s^3*t^5 - 4112816*ep^5*mtt^6*mWW^3*s^3*t^5 - 1502640*ep^6*mtt^6*mWW^3*s^3*t^5 + 9546*mtt^5*mWW^4*s^3*t^5 + 177331*ep*mtt^5*mWW^4*s^3*t^5 + 1315115*ep^2*mtt^5*mWW^4*s^3*t^5 + 4806263*ep^3*mtt^5*mWW^4*s^3*t^5 + 9022875*ep^4*mtt^5*mWW^4*s^3*t^5 + 8296654*ep^5*mtt^5*mWW^4*s^3*t^5 + 2939096*ep^6*mtt^5*mWW^4*s^3*t^5 + 1150*mtt^4*mWW^5*s^3*t^5 + 3276*ep*mtt^4*mWW^5*s^3*t^5 - 74684*ep^2*mtt^4*mWW^5*s^3*t^5 - 500432*ep^3*mtt^4*mWW^5*s^3*t^5 - 1176978*ep^4*mtt^4*mWW^5*s^3*t^5 - 1185692*ep^5*mtt^4*mWW^5*s^3*t^5 - 417360*ep^6*mtt^4*mWW^5*s^3*t^5 - 18926*mtt^3*mWW^6*s^3*t^5 - 266880*ep*mtt^3*mWW^6*s^3*t^5 - 1562232*ep^2*mtt^3*mWW^6*s^3*t^5 - 4802820*ep^3*mtt^3*mWW^6*s^3*t^5 - 8071274*ep^4*mtt^3*mWW^6*s^3*t^5 - 6988172*ep^5*mtt^3*mWW^6*s^3*t^5 - 2439184*ep^6*mtt^3*mWW^6*s^3*t^5 + 13176*mtt^2*mWW^7*s^3*t^5 + 197290*ep*mtt^2*mWW^7*s^3*t^5 + 1215914*ep^2*mtt^2*mWW^7*s^3*t^5 + 3879106*ep^3*mtt^2*mWW^7*s^3*t^5 + 6676574*ep^4*mtt^2*mWW^7*s^3*t^5 + 5861828*ep^5*mtt^2*mWW^7*s^3*t^5 + 2051616*ep^6*mtt^2*mWW^7*s^3*t^5 + 244*mtt*mWW^8*s^3*t^5 - 9287*ep*mtt*mWW^8*s^3*t^5 - 123573*ep^2*mtt*mWW^8*s^3*t^5 - 545699*ep^3*mtt*mWW^8*s^3*t^5 - 1111535*ep^4*mtt*mWW^8*s^3*t^5 - 1070590*ep^5*mtt*mWW^8*s^3*t^5 - 391768*ep^6*mtt*mWW^8*s^3*t^5 - 1364*mWW^9*s^3*t^5 - 15912*ep*mWW^9*s^3*t^5 - 74070*ep^2*mWW^9*s^3*t^5 - 179420*ep^3*mWW^9*s^3*t^5 - 241878*ep^4*mWW^9*s^3*t^5 - 174156*ep^5*mWW^9*s^3*t^5 - 53184*ep^6*mWW^9*s^3*t^5 - 1680*ep*mtt^8*s^4*t^5 - 18760*ep^2*mtt^8*s^4*t^5 - 78680*ep^3*mtt^8*s^4*t^5 - 154840*ep^4*mtt^8*s^4*t^5 - 143640*ep^5*mtt^8*s^4*t^5 - 50400*ep^6*mtt^8*s^4*t^5 - 36160*ep*mtt^7*mWW*s^4*t^5 - 405720*ep^2*mtt^7*mWW*s^4*t^5 - 1714000*ep^3*mtt^7*mWW*s^4*t^5 - 3417480*ep^4*mtt^7*mWW*s^4*t^5 - 3225040*ep^5*mtt^7*mWW*s^4*t^5 - 1152000*ep^6*mtt^7*mWW*s^4*t^5 + 2960*mtt^6*mWW^2*s^4*t^5 + 80311*ep*mtt^6*mWW^2*s^4*t^5 + 668071*ep^2*mtt^6*mWW^2*s^4*t^5 + 2499527*ep^3*mtt^6*mWW^2*s^4*t^5 + 4658425*ep^4*mtt^6*mWW^2*s^4*t^5 + 4207306*ep^5*mtt^6*mWW^2*s^4*t^5 + 1457688*ep^6*mtt^6*mWW^2*s^4*t^5 + 5898*mtt^5*mWW^3*s^4*t^5 + 114376*ep*mtt^5*mWW^3*s^4*t^5 + 859950*ep^2*mtt^5*mWW^3*s^4*t^5 + 3133528*ep^3*mtt^5*mWW^3*s^4*t^5 + 5820136*ep^4*mtt^5*mWW^3*s^4*t^5 + 5267184*ep^5*mtt^5*mWW^3*s^4*t^5 + 1830976*ep^6*mtt^5*mWW^3*s^4*t^5 - 2558*mtt^4*mWW^4*s^4*t^5 - 115460*ep*mtt^4*mWW^4*s^4*t^5 - 1157842*ep^2*mtt^4*mWW^4*s^4*t^5 - 4811604*ep^3*mtt^4*mWW^4*s^4*t^5 - 9580992*ep^4*mtt^4*mWW^4*s^4*t^5 - 9053016*ep^5*mtt^4*mWW^4*s^4*t^5 - 3242576*ep^6*mtt^4*mWW^4*s^4*t^5 - 8524*mtt^3*mWW^5*s^4*t^5 - 79519*ep*mtt^3*mWW^5*s^4*t^5 - 215671*ep^2*mtt^3*mWW^5*s^4*t^5 + 14001*ep^3*mtt^3*mWW^5*s^4*t^5 + 920291*ep^4*mtt^3*mWW^5*s^4*t^5 + 1368566*ep^5*mtt^3*mWW^5*s^4*t^5 + 604216*ep^6*mtt^3*mWW^5*s^4*t^5 + 6032*mtt^2*mWW^6*s^4*t^5 + 101902*ep*mtt^2*mWW^6*s^4*t^5 + 702314*ep^2*mtt^2*mWW^6*s^4*t^5 + 2432854*ep^3*mtt^2*mWW^6*s^4*t^5 + 4402254*ep^4*mtt^2*mWW^6*s^4*t^5 + 3953316*ep^5*mtt^2*mWW^6*s^4*t^5 + 1387552*ep^6*mtt^2*mWW^6*s^4*t^5 - 2750*mtt*mWW^7*s^4*t^5 - 57017*ep*mtt*mWW^7*s^4*t^5 - 437727*ep^2*mtt*mWW^7*s^4*t^5 - 1602585*ep^3*mtt*mWW^7*s^4*t^5 - 2995811*ep^4*mtt*mWW^7*s^4*t^5 - 2755206*ep^5*mtt*mWW^7*s^4*t^5 - 984280*ep^6*mtt*mWW^7*s^4*t^5 + 318*mWW^8*s^4*t^5 + 8351*ep*mWW^8*s^4*t^5 + 68329*ep^2*mWW^8*s^4*t^5 + 252079*ep^3*mWW^8*s^4*t^5 + 466161*ep^4*mWW^8*s^4*t^5 + 421746*ep^5*mWW^8*s^4*t^5 + 147800*ep^6*mWW^8*s^4*t^5 + 1680*ep*mtt^7*s^5*t^5 + 18760*ep^2*mtt^7*s^5*t^5 + 78680*ep^3*mtt^7*s^5*t^5 + 154840*ep^4*mtt^7*s^5*t^5 + 143640*ep^5*mtt^7*s^5*t^5 + 50400*ep^6*mtt^7*s^5*t^5 + 30028*ep*mtt^6*mWW*s^5*t^5 + 339064*ep^2*mtt^6*mWW*s^5*t^5 + 1439532*ep^3*mtt^6*mWW*s^5*t^5 + 2879704*ep^4*mtt^6*mWW*s^5*t^5 + 2722840*ep^5*mtt^6*mWW*s^5*t^5 + 973632*ep^6*mtt^6*mWW*s^5*t^5 - 2910*mtt^5*mWW^2*s^5*t^5 - 65787*ep*mtt^5*mWW^2*s^5*t^5 - 519793*ep^2*mtt^5*mWW^2*s^5*t^5 - 1915075*ep^3*mtt^5*mWW^2*s^5*t^5 - 3557609*ep^4*mtt^5*mWW^2*s^5*t^5 - 3215954*ep^5*mtt^5*mWW^2*s^5*t^5 - 1116504*ep^6*mtt^5*mWW^2*s^5*t^5 - 7426*mtt^4*mWW^3*s^5*t^5 - 122394*ep*mtt^4*mWW^3*s^5*t^5 - 813970*ep^2*mtt^4*mWW^3*s^5*t^5 - 2716806*ep^3*mtt^4*mWW^3*s^5*t^5 - 4731924*ep^4*mtt^4*mWW^3*s^5*t^5 - 4073896*ep^5*mtt^4*mWW^3*s^5*t^5 - 1360064*ep^6*mtt^4*mWW^3*s^5*t^5 - 2356*mtt^3*mWW^4*s^5*t^5 + 25690*ep*mtt^3*mWW^4*s^5*t^5 + 508190*ep^2*mtt^3*mWW^4*s^5*t^5 + 2489938*ep^3*mtt^3*mWW^4*s^5*t^5 + 5298854*ep^4*mtt^3*mWW^4*s^5*t^5 + 5168260*ep^5*mtt^3*mWW^4*s^5*t^5 + 1880208*ep^6*mtt^3*mWW^4*s^5*t^5 + 6828*mtt^2*mWW^5*s^5*t^5 + 74250*ep*mtt^2*mWW^5*s^5*t^5 + 296022*ep^2*mtt^2*mWW^5*s^5*t^5 + 522906*ep^3*mtt^2*mWW^5*s^5*t^5 + 342830*ep^4*mtt^2*mWW^5*s^5*t^5 - 67988*ep^5*mtt^2*mWW^5*s^5*t^5 - 116800*ep^6*mtt^2*mWW^5*s^5*t^5 + 114*mtt*mWW^6*s^5*t^5 - 11571*ep*mtt*mWW^6*s^5*t^5 - 149993*ep^2*mtt*mWW^6*s^5*t^5 - 678027*ep^3*mtt*mWW^6*s^5*t^5 - 1403393*ep^4*mtt*mWW^6*s^5*t^5 - 1354530*ep^5*mtt*mWW^6*s^5*t^5 - 492152*ep^6*mtt*mWW^6*s^5*t^5 + 342*mWW^7*s^5*t^5 + 9288*ep*mWW^7*s^5*t^5 + 79960*ep^2*mWW^7*s^5*t^5 + 309540*ep^3*mWW^7*s^5*t^5 + 595706*ep^4*mWW^7*s^5*t^5 + 556028*ep^5*mWW^7*s^5*t^5 + 199712*ep^6*mWW^7*s^5*t^5 - 1008*ep*mtt^6*s^6*t^5 - 11256*ep^2*mtt^6*s^6*t^5 - 47208*ep^3*mtt^6*s^6*t^5 - 92904*ep^4*mtt^6*s^6*t^5 - 86184*ep^5*mtt^6*s^6*t^5 - 30240*ep^6*mtt^6*s^6*t^5 - 14706*ep*mtt^5*mWW*s^6*t^5 - 166842*ep^2*mtt^5*mWW*s^6*t^5 - 710738*ep^3*mtt^5*mWW*s^6*t^5 - 1424374*ep^4*mtt^5*mWW*s^6*t^5 - 1347596*ep^5*mtt^5*mWW*s^6*t^5 - 481824*ep^6*mtt^5*mWW*s^6*t^5 + 1846*mtt^4*mWW^2*s^6*t^5 + 33252*ep*mtt^4*mWW^2*s^6*t^5 + 240700*ep^2*mtt^4*mWW^2*s^6*t^5 + 857416*ep^3*mtt^4*mWW^2*s^6*t^5 + 1571462*ep^4*mtt^4*mWW^2*s^6*t^5 + 1411916*ep^5*mtt^4*mWW^2*s^6*t^5 + 488576*ep^6*mtt^4*mWW^2*s^6*t^5 + 4526*mtt^3*mWW^3*s^6*t^5 + 66345*ep*mtt^3*mWW^3*s^6*t^5 + 398689*ep^2*mtt^3*mWW^3*s^6*t^5 + 1230493*ep^3*mtt^3*mWW^3*s^6*t^5 + 2019753*ep^4*mtt^3*mWW^3*s^6*t^5 + 1659994*ep^5*mtt^3*mWW^3*s^6*t^5 + 533864*ep^6*mtt^3*mWW^3*s^6*t^5 + 2170*mtt^2*mWW^4*s^6*t^5 + 7709*ep*mtt^2*mWW^4*s^6*t^5 - 95515*ep^2*mtt^2*mWW^4*s^6*t^5 - 662823*ep^3*mtt^2*mWW^4*s^6*t^5 - 1567023*ep^4*mtt^2*mWW^4*s^6*t^5 - 1603358*ep^5*mtt^2*mWW^4*s^6*t^5 - 598104*ep^6*mtt^2*mWW^4*s^6*t^5 - 1782*mtt*mWW^5*s^6*t^5 - 21195*ep*mtt*mWW^5*s^6*t^5 - 98347*ep^2*mtt*mWW^5*s^6*t^5 - 227615*ep^3*mtt*mWW^5*s^6*t^5 - 275063*ep^4*mtt*mWW^5*s^6*t^5 - 161750*ep^5*mtt*mWW^5*s^6*t^5 - 35368*ep^6*mtt*mWW^5*s^6*t^5 - 360*mWW^6*s^6*t^5 - 2397*ep*mWW^6*s^6*t^5 + 3163*ep^2*mWW^6*s^6*t^5 + 57019*ep^3*mWW^6*s^6*t^5 + 157205*ep^4*mWW^6*s^6*t^5 + 172418*ep^5*mWW^6*s^6*t^5 + 67032*ep^6*mWW^6*s^6*t^5 + 336*ep*mtt^5*s^7*t^5 + 3752*ep^2*mtt^5*s^7*t^5 + 15736*ep^3*mtt^5*s^7*t^5 + 30968*ep^4*mtt^5*s^7*t^5 + 28728*ep^5*mtt^5*s^7*t^5 + 10080*ep^6*mtt^5*s^7*t^5 + 3830*ep*mtt^4*mWW*s^7*t^5 + 43578*ep^2*mtt^4*mWW*s^7*t^5 + 185926*ep^3*mtt^4*mWW*s^7*t^5 + 372598*ep^4*mtt^4*mWW*s^7*t^5 + 352084*ep^5*mtt^4*mWW*s^7*t^5 + 125664*ep^6*mtt^4*mWW*s^7*t^5 - 652*mtt^3*mWW^2*s^7*t^5 - 9722*ep*mtt^3*mWW^2*s^7*t^5 - 63952*ep^2*mtt^3*mWW^2*s^7*t^5 - 218022*ep^3*mtt^3*mWW^2*s^7*t^5 - 390772*ep^4*mtt^3*mWW^2*s^7*t^5 - 346064*ep^5*mtt^3*mWW^2*s^7*t^5 - 118432*ep^6*mtt^3*mWW^2*s^7*t^5 - 1292*mtt^2*mWW^3*s^7*t^5 - 16892*ep*mtt^2*mWW^3*s^7*t^5 - 91038*ep^2*mtt^2*mWW^3*s^7*t^5 - 256568*ep^3*mtt^2*mWW^3*s^7*t^5 - 391782*ep^4*mtt^2*mWW^3*s^7*t^5 - 303836*ep^5*mtt^2*mWW^3*s^7*t^5 - 93184*ep^6*mtt^2*mWW^3*s^7*t^5 - 524*mtt*mWW^4*s^7*t^5 - 2626*ep*mtt*mWW^4*s^7*t^5 + 13476*ep^2*mtt*mWW^4*s^7*t^5 + 116962*ep^3*mtt*mWW^4*s^7*t^5 + 289928*ep^4*mtt*mWW^4*s^7*t^5 + 302784*ep^5*mtt*mWW^4*s^7*t^5 + 114240*ep^6*mtt*mWW^4*s^7*t^5 + 36*mWW^5*s^7*t^5 + 562*ep*mWW^5*s^7*t^5 + 3496*ep^2*mWW^5*s^7*t^5 + 11070*ep^3*mWW^5*s^7*t^5 + 18916*ep^4*mWW^5*s^7*t^5 + 16480*ep^5*mWW^5*s^7*t^5 + 5664*ep^6*mWW^5*s^7*t^5 - 48*ep*mtt^4*s^8*t^5 - 536*ep^2*mtt^4*s^8*t^5 - 2248*ep^3*mtt^4*s^8*t^5 - 4424*ep^4*mtt^4*s^8*t^5 - 4104*ep^5*mtt^4*s^8*t^5 - 1440*ep^6*mtt^4*s^8*t^5 - 392*ep*mtt^3*mWW*s^8*t^5 - 4460*ep^2*mtt^3*mWW*s^8*t^5 - 19000*ep^3*mtt^3*mWW*s^8*t^5 - 37948*ep^4*mtt^3*mWW*s^8*t^5 - 35688*ep^5*mtt^3*mWW*s^8*t^5 - 12672*ep^6*mtt^3*mWW*s^8*t^5 + 96*mtt^2*mWW^2*s^8*t^5 + 1280*ep*mtt^2*mWW^2*s^8*t^5 + 7892*ep^2*mtt^2*mWW^2*s^8*t^5 + 25984*ep^3*mtt^2*mWW^2*s^8*t^5 + 45476*ep^4*mtt^2*mWW^2*s^8*t^5 + 39416*ep^5*mtt^2*mWW^2*s^8*t^5 + 13216*ep^6*mtt^2*mWW^2*s^8*t^5 + 128*mtt*mWW^3*s^8*t^5 + 1488*ep*mtt*mWW^3*s^8*t^5 + 7084*ep^2*mtt*mWW^3*s^8*t^5 + 17760*ep^3*mtt*mWW^3*s^8*t^5 + 24460*ep^4*mtt*mWW^3*s^8*t^5 + 17352*ep^5*mtt*mWW^3*s^8*t^5 + 4928*ep^6*mtt*mWW^3*s^8*t^5 - 344*ep*mWW^4*s^8*t^5 - 3996*ep^2*mWW^4*s^8*t^5 - 17248*ep^3*mWW^4*s^8*t^5 - 34732*ep^4*mWW^4*s^8*t^5 - 32848*ep^5*mWW^4*s^8*t^5 - 11712*ep^6*mWW^4*s^8*t^5 + 600*ep*mtt^10*mWW*t^6 + 6360*ep^2*mtt^10*mWW*t^6 + 25440*ep^3*mtt^10*mWW*t^6 + 48480*ep^4*mtt^10*mWW*t^6 + 44160*ep^5*mtt^10*mWW*t^6 + 15360*ep^6*mtt^10*mWW*t^6 - 86*mtt^9*mWW^2*t^6 - 98*ep*mtt^9*mWW^2*t^6 + 5128*ep^2*mtt^9*mWW^2*t^6 + 28822*ep^3*mtt^9*mWW^2*t^6 + 63070*ep^4*mtt^9*mWW^2*t^6 + 61996*ep^5*mtt^9*mWW^2*t^6 + 22608*ep^6*mtt^9*mWW^2*t^6 + 678*mtt^8*mWW^3*t^6 + 1413*ep*mtt^8*mWW^3*t^6 - 33543*ep^2*mtt^8*mWW^3*t^6 - 200087*ep^3*mtt^8*mWW^3*t^6 - 449415*ep^4*mtt^8*mWW^3*t^6 - 453214*ep^5*mtt^8*mWW^3*t^6 - 170952*ep^6*mtt^8*mWW^3*t^6 + 1254*mtt^7*mWW^4*t^6 + 23098*ep*mtt^7*mWW^4*t^6 + 159650*ep^2*mtt^7*mWW^4*t^6 + 541534*ep^3*mtt^7*mWW^4*t^6 + 968360*ep^4*mtt^7*mWW^4*t^6 + 876664*ep^5*mtt^7*mWW^4*t^6 + 316640*ep^6*mtt^7*mWW^4*t^6 - 5526*mtt^6*mWW^5*t^6 - 65202*ep*mtt^6*mWW^5*t^6 - 306238*ep^2*mtt^6*mWW^5*t^6 - 744134*ep^3*mtt^6*mWW^5*t^6 - 1000500*ep^4*mtt^6*mWW^5*t^6 - 716032*ep^5*mtt^6*mWW^5*t^6 - 216128*ep^6*mtt^6*mWW^5*t^6 + 876*mtt^5*mWW^6*t^6 - 3694*ep*mtt^5*mWW^6*t^6 - 103206*ep^2*mtt^5*mWW^6*t^6 - 506670*ep^3*mtt^5*mWW^6*t^6 - 1079854*ep^4*mtt^5*mWW^6*t^6 - 1078844*ep^5*mtt^5*mWW^6*t^6 - 414608*ep^6*mtt^5*mWW^6*t^6 + 8472*mtt^4*mWW^7*t^6 + 119880*ep*mtt^4*mWW^7*t^6 + 684104*ep^2*mtt^4*mWW^7*t^6 + 2019232*ep^3*mtt^4*mWW^7*t^6 + 3261864*ep^4*mtt^4*mWW^7*t^6 + 2744240*ep^5*mtt^4*mWW^7*t^6 + 943168*ep^6*mtt^4*mWW^7*t^6 - 6106*mtt^3*mWW^8*t^6 - 81190*ep*mtt^3*mWW^8*t^6 - 437598*ep^2*mtt^3*mWW^8*t^6 - 1231610*ep^3*mtt^3*mWW^8*t^6 - 1917424*ep^4*mtt^3*mWW^8*t^6 - 1570680*ep^5*mtt^3*mWW^8*t^6 - 530272*ep^6*mtt^3*mWW^8*t^6 - 606*mtt^2*mWW^9*t^6 - 8834*ep*mtt^2*mWW^9*t^6 - 50454*ep^2*mtt^2*mWW^9*t^6 - 144022*ep^3*mtt^2*mWW^9*t^6 - 216932*ep^4*mtt^2*mWW^9*t^6 - 163488*ep^5*mtt^2*mWW^9*t^6 - 48064*ep^6*mtt^2*mWW^9*t^6 + 990*mtt*mWW^10*t^6 + 13292*ep*mtt*mWW^10*t^6 + 71786*ep^2*mtt*mWW^10*t^6 + 200260*ep^3*mtt*mWW^10*t^6 + 305320*ep^4*mtt*mWW^10*t^6 + 241968*ep^5*mtt*mWW^10*t^6 + 78144*ep^6*mtt*mWW^10*t^6 + 54*mWW^11*t^6 + 735*ep*mWW^11*t^6 + 4011*ep^2*mWW^11*t^6 + 11235*ep^3*mWW^11*t^6 + 17031*ep^4*mWW^11*t^6 + 13230*ep^5*mWW^11*t^6 + 4104*ep^6*mWW^11*t^6 - 352*ep*mtt^10*s*t^6 - 3920*ep^2*mtt^10*s*t^6 - 16384*ep^3*mtt^10*s*t^6 - 32112*ep^4*mtt^10*s*t^6 - 29664*ep^5*mtt^10*s*t^6 - 10368*ep^6*mtt^10*s*t^6 - 5040*ep*mtt^9*mWW*s*t^6 - 54576*ep^2*mtt^9*mWW*s*t^6 - 223352*ep^3*mtt^9*mWW*s*t^6 - 434616*ep^4*mtt^9*mWW*s*t^6 - 403008*ep^5*mtt^9*mWW*s*t^6 - 142208*ep^6*mtt^9*mWW*s*t^6 + 286*mtt^8*mWW^2*s*t^6 + 9316*ep*mtt^8*mWW^2*s*t^6 + 82028*ep^2*mtt^8*mWW^2*s*t^6 + 315216*ep^3*mtt^8*mWW^2*s*t^6 + 594494*ep^4*mtt^8*mWW^2*s*t^6 + 538948*ep^5*mtt^8*mWW^2*s*t^6 + 186672*ep^6*mtt^8*mWW^2*s*t^6 - 3068*mtt^7*mWW^3*s*t^6 - 24525*ep*mtt^7*mWW^3*s*t^6 - 41629*ep^2*mtt^7*mWW^3*s*t^6 + 128835*ep^3*mtt^7*mWW^3*s*t^6 + 554641*ep^4*mtt^7*mWW^3*s*t^6 + 706010*ep^5*mtt^7*mWW^3*s*t^6 + 305176*ep^6*mtt^7*mWW^3*s*t^6 - 3910*mtt^6*mWW^4*s*t^6 - 71347*ep*mtt^6*mWW^4*s*t^6 - 502343*ep^2*mtt^6*mWW^4*s*t^6 - 1759903*ep^3*mtt^6*mWW^4*s*t^6 - 3256595*ep^4*mtt^6*mWW^4*s*t^6 - 3037398*ep^5*mtt^6*mWW^4*s*t^6 - 1122024*ep^6*mtt^6*mWW^4*s*t^6 + 18456*mtt^5*mWW^5*s*t^6 + 233433*ep*mtt^5*mWW^5*s*t^6 + 1204587*ep^2*mtt^5*mWW^5*s*t^6 + 3280429*ep^3*mtt^5*mWW^5*s*t^6 + 4976789*ep^4*mtt^5*mWW^5*s*t^6 + 3980554*ep^5*mtt^5*mWW^5*s*t^6 + 1306392*ep^6*mtt^5*mWW^5*s*t^6 - 3568*mtt^4*mWW^6*s*t^6 - 25455*ep*mtt^4*mWW^6*s*t^6 - 20981*ep^2*mtt^4*mWW^6*s*t^6 + 238949*ep^3*mtt^4*mWW^6*s*t^6 + 787469*ep^4*mtt^4*mWW^6*s*t^6 + 951674*ep^5*mtt^4*mWW^6*s*t^6 + 419672*ep^6*mtt^4*mWW^6*s*t^6 - 20244*mtt^3*mWW^7*s*t^6 - 276143*ep*mtt^3*mWW^7*s*t^6 - 1525623*ep^2*mtt^3*mWW^7*s*t^6 - 4387615*ep^3*mtt^3*mWW^7*s*t^6 - 6949821*ep^4*mtt^3*mWW^7*s*t^6 - 5765842*ep^5*mtt^3*mWW^7*s*t^6 - 1965112*ep^6*mtt^3*mWW^7*s*t^6 + 12138*mtt^2*mWW^8*s*t^6 + 161431*ep*mtt^2*mWW^8*s*t^6 + 871947*ep^2*mtt^2*mWW^8*s*t^6 + 2462859*ep^3*mtt^2*mWW^8*s*t^6 + 3847067*ep^4*mtt^2*mWW^8*s*t^6 + 3156022*ep^5*mtt^2*mWW^8*s*t^6 + 1063656*ep^6*mtt^2*mWW^8*s*t^6 + 1096*mtt*mWW^9*s*t^6 + 14331*ep*mtt*mWW^9*s*t^6 + 73585*ep^2*mtt*mWW^9*s*t^6 + 189039*ep^3*mtt*mWW^9*s*t^6 + 255303*ep^4*mtt*mWW^9*s*t^6 + 170462*ep^5*mtt*mWW^9*s*t^6 + 43464*ep^6*mtt*mWW^9*s*t^6 - 1186*mWW^10*s*t^6 - 15649*ep*mWW^10*s*t^6 - 83075*ep^2*mWW^10*s*t^6 - 228073*ep^3*mWW^10*s*t^6 - 342619*ep^4*mWW^10*s*t^6 - 267758*ep^5*mWW^10*s*t^6 - 85320*ep^6*mWW^10*s*t^6 + 2176*ep*mtt^9*s^2*t^6 + 24224*ep^2*mtt^9*s^2*t^6 + 101200*ep^3*mtt^9*s^2*t^6 + 198240*ep^4*mtt^9*s^2*t^6 + 183024*ep^5*mtt^9*s^2*t^6 + 63936*ep^6*mtt^9*s^2*t^6 + 17804*ep*mtt^8*mWW*s^2*t^6 + 196208*ep^2*mtt^8*mWW*s^2*t^6 + 816204*ep^3*mtt^8*mWW*s^2*t^6 + 1609432*ep^4*mtt^8*mWW*s^2*t^6 + 1507632*ep^5*mtt^8*mWW*s^2*t^6 + 536000*ep^6*mtt^8*mWW*s^2*t^6 - 620*mtt^7*mWW^2*s^2*t^6 - 48650*ep*mtt^7*mWW^2*s^2*t^6 - 494044*ep^2*mtt^7*mWW^2*s^2*t^6 - 2004222*ep^3*mtt^7*mWW^2*s^2*t^6 - 3887784*ep^4*mtt^7*mWW^2*s^2*t^6 - 3587496*ep^5*mtt^7*mWW^2*s^2*t^6 - 1257920*ep^6*mtt^7*mWW^2*s^2*t^6 + 4594*mtt^6*mWW^3*s^2*t^6 + 61749*ep*mtt^6*mWW^3*s^2*t^6 + 330581*ep^2*mtt^6*mWW^3*s^2*t^6 + 891153*ep^3*mtt^6*mWW^3*s^2*t^6 + 1244185*ep^4*mtt^6*mWW^3*s^2*t^6 + 835090*ep^5*mtt^6*mWW^3*s^2*t^6 + 202440*ep^6*mtt^6*mWW^3*s^2*t^6 + 5170*mtt^5*mWW^4*s^2*t^6 + 115576*ep*mtt^5*mWW^4*s^2*t^6 + 923636*ep^2*mtt^5*mWW^4*s^2*t^6 + 3494876*ep^3*mtt^5*mWW^4*s^2*t^6 + 6736282*ep^4*mtt^5*mWW^4*s^2*t^6 + 6375100*ep^5*mtt^5*mWW^4*s^2*t^6 + 2343456*ep^6*mtt^5*mWW^4*s^2*t^6 - 22606*mtt^4*mWW^5*s^2*t^6 - 337972*ep*mtt^4*mWW^5*s^2*t^6 - 2070122*ep^2*mtt^4*mWW^5*s^2*t^6 - 6565252*ep^3*mtt^4*mWW^5*s^2*t^6 - 11230232*ep^4*mtt^4*mWW^5*s^2*t^6 - 9779288*ep^5*mtt^4*mWW^5*s^2*t^6 - 3380624*ep^6*mtt^4*mWW^5*s^2*t^6 + 5416*mtt^3*mWW^6*s^2*t^6 + 81972*ep*mtt^3*mWW^6*s^2*t^6 + 505398*ep^2*mtt^3*mWW^6*s^2*t^6 + 1598096*ep^3*mtt^3*mWW^6*s^2*t^6 + 2689178*ep^4*mtt^3*mWW^6*s^2*t^6 + 2264452*ep^5*mtt^3*mWW^6*s^2*t^6 + 733440*ep^6*mtt^3*mWW^6*s^2*t^6 + 16162*mtt^2*mWW^7*s^2*t^6 + 218595*ep*mtt^2*mWW^7*s^2*t^6 + 1205031*ep^2*mtt^2*mWW^7*s^2*t^6 + 3475791*ep^3*mtt^2*mWW^7*s^2*t^6 + 5532279*ep^4*mtt^2*mWW^7*s^2*t^6 + 4608342*ep^5*mtt^2*mWW^7*s^2*t^6 + 1573736*ep^6*mtt^2*mWW^7*s^2*t^6 - 7686*mtt*mWW^8*s^2*t^6 - 106434*ep*mtt*mWW^8*s^2*t^6 - 600854*ep^2*mtt*mWW^8*s^2*t^6 - 1769646*ep^3*mtt*mWW^8*s^2*t^6 - 2860604*ep^4*mtt*mWW^8*s^2*t^6 - 2403144*ep^5*mtt*mWW^8*s^2*t^6 - 819296*ep^6*mtt*mWW^8*s^2*t^6 - 430*mWW^9*s^2*t^6 - 4816*ep*mWW^9*s^2*t^6 - 20058*ep^2*mWW^9*s^2*t^6 - 38200*ep^3*mWW^9*s^2*t^6 - 30976*ep^4*mWW^9*s^2*t^6 - 3712*ep^5*mWW^9*s^2*t^6 + 4832*ep^6*mWW^9*s^2*t^6 - 5664*ep*mtt^8*s^3*t^6 - 63024*ep^2*mtt^8*s^3*t^6 - 263136*ep^3*mtt^8*s^3*t^6 - 515088*ep^4*mtt^8*s^3*t^6 - 475200*ep^5*mtt^8*s^3*t^6 - 165888*ep^6*mtt^8*s^3*t^6 - 33816*ep*mtt^7*mWW*s^3*t^6 - 377756*ep^2*mtt^7*mWW*s^3*t^6 - 1589224*ep^3*mtt^7*mWW*s^3*t^6 - 3159452*ep^4*mtt^7*mWW*s^3*t^6 - 2976120*ep^5*mtt^7*mWW*s^3*t^6 - 1061952*ep^6*mtt^7*mWW*s^3*t^6 + 1580*mtt^6*mWW^2*s^3*t^6 + 107336*ep*mtt^6*mWW^2*s^3*t^6 + 1079756*ep^2*mtt^6*mWW^2*s^3*t^6 + 4377168*ep^3*mtt^6*mWW^2*s^3*t^6 + 8499808*ep^4*mtt^6*mWW^2*s^3*t^6 + 7853472*ep^5*mtt^6*mWW^2*s^3*t^6 + 2756832*ep^6*mtt^6*mWW^2*s^3*t^6 - 656*mtt^5*mWW^3*s^3*t^6 - 36578*ep*mtt^5*mWW^3*s^3*t^6 - 348516*ep^2*mtt^5*mWW^3*s^3*t^6 - 1359110*ep^3*mtt^5*mWW^3*s^3*t^6 - 2544164*ep^4*mtt^5*mWW^3*s^3*t^6 - 2269856*ep^5*mtt^5*mWW^3*s^3*t^6 - 768992*ep^6*mtt^5*mWW^3*s^3*t^6 - 4046*mtt^4*mWW^4*s^3*t^6 - 133826*ep*mtt^4*mWW^4*s^3*t^6 - 1227248*ep^2*mtt^4*mWW^4*s^3*t^6 - 4899986*ep^3*mtt^4*mWW^4*s^3*t^6 - 9584482*ep^4*mtt^4*mWW^4*s^3*t^6 - 9008860*ep^5*mtt^4*mWW^4*s^3*t^6 - 3243216*ep^6*mtt^4*mWW^4*s^3*t^6 + 10282*mtt^3*mWW^5*s^3*t^6 + 225767*ep*mtt^3*mWW^5*s^3*t^6 + 1769661*ep^2*mtt^3*mWW^5*s^3*t^6 + 6544143*ep^3*mtt^3*mWW^5*s^3*t^6 + 12290505*ep^4*mtt^3*mWW^5*s^3*t^6 + 11313266*ep^5*mtt^3*mWW^5*s^3*t^6 + 4032456*ep^6*mtt^3*mWW^5*s^3*t^6 - 4366*mtt^2*mWW^6*s^3*t^6 - 84313*ep*mtt^2*mWW^6*s^3*t^6 - 606551*ep^2*mtt^2*mWW^6*s^3*t^6 - 2113297*ep^3*mtt^2*mWW^6*s^3*t^6 - 3808651*ep^4*mtt^2*mWW^6*s^3*t^6 - 3406094*ep^5*mtt^2*mWW^6*s^3*t^6 - 1185000*ep^6*mtt^2*mWW^6*s^3*t^6 - 4506*mtt*mWW^7*s^3*t^6 - 65465*ep*mtt*mWW^7*s^3*t^6 - 392497*ep^2*mtt*mWW^7*s^3*t^6 - 1228477*ep^3*mtt*mWW^7*s^3*t^6 - 2093157*ep^4*mtt*mWW^7*s^3*t^6 - 1831906*ep^5*mtt*mWW^7*s^3*t^6 - 643944*ep^6*mtt*mWW^7*s^3*t^6 + 2032*mWW^8*s^3*t^6 + 30079*ep*mWW^8*s^3*t^6 + 180895*ep^2*mWW^8*s^3*t^6 + 561359*ep^3*mWW^8*s^3*t^6 + 942841*ep^4*mWW^8*s^3*t^6 + 811538*ep^5*mWW^8*s^3*t^6 + 279704*ep^6*mWW^8*s^3*t^6 + 8000*ep*mtt^7*s^4*t^6 + 88960*ep^2*mtt^7*s^4*t^6 + 371120*ep^3*mtt^7*s^4*t^6 + 725760*ep^4*mtt^7*s^4*t^6 + 668880*ep^5*mtt^7*s^4*t^6 + 233280*ep^6*mtt^7*s^4*t^6 + 36960*ep*mtt^6*mWW*s^4*t^6 + 417160*ep^2*mtt^6*mWW*s^4*t^6 + 1768600*ep^3*mtt^6*mWW*s^4*t^6 + 3533440*ep^4*mtt^6*mWW*s^4*t^6 + 3337680*ep^5*mtt^6*mWW*s^4*t^6 + 1192640*ep^6*mtt^6*mWW*s^4*t^6 - 2830*mtt^5*mWW^2*s^4*t^6 - 126402*ep*mtt^5*mWW^2*s^4*t^6 - 1207132*ep^2*mtt^5*mWW^2*s^4*t^6 - 4818186*ep^3*mtt^5*mWW^2*s^4*t^6 - 9299030*ep^4*mtt^5*mWW^2*s^4*t^6 - 8565332*ep^5*mtt^5*mWW^2*s^4*t^6 - 3000928*ep^6*mtt^5*mWW^2*s^4*t^6 - 5432*mtt^4*mWW^3*s^4*t^6 - 40742*ep*mtt^4*mWW^3*s^4*t^6 - 35996*ep^2*mtt^4*mWW^3*s^4*t^6 + 407766*ep^3*mtt^4*mWW^3*s^4*t^6 + 1327988*ep^4*mtt^4*mWW^3*s^4*t^6 + 1524752*ep^5*mtt^4*mWW^3*s^4*t^6 + 604880*ep^6*mtt^4*mWW^3*s^4*t^6 + 1680*mtt^3*mWW^4*s^4*t^6 + 94892*ep*mtt^3*mWW^4*s^4*t^6 + 963446*ep^2*mtt^3*mWW^4*s^4*t^6 + 3968744*ep^3*mtt^3*mWW^4*s^4*t^6 + 7809274*ep^4*mtt^3*mWW^4*s^4*t^6 + 7292428*ep^5*mtt^3*mWW^4*s^4*t^6 + 2587184*ep^6*mtt^3*mWW^4*s^4*t^6 + 936*mtt^2*mWW^5*s^4*t^6 - 54542*ep*mtt^2*mWW^5*s^4*t^6 - 708032*ep^2*mtt^2*mWW^5*s^4*t^6 - 3159122*ep^3*mtt^2*mWW^5*s^4*t^6 - 6491136*ep^4*mtt^2*mWW^5*s^4*t^6 - 6264312*ep^5*mtt^2*mWW^5*s^4*t^6 - 2288768*ep^6*mtt^2*mWW^5*s^4*t^6 + 2622*mtt*mWW^6*s^4*t^6 + 46282*ep*mtt*mWW^6*s^4*t^6 + 314090*ep^2*mtt*mWW^6*s^4*t^6 + 1052534*ep^3*mtt*mWW^6*s^4*t^6 + 1848888*ep^4*mtt*mWW^6*s^4*t^6 + 1628672*ep^5*mtt*mWW^6*s^4*t^6 + 564720*ep^6*mtt*mWW^6*s^4*t^6 + 80*mWW^7*s^4*t^6 + 3296*ep*mWW^7*s^4*t^6 + 33488*ep^2*mWW^7*s^4*t^6 + 143584*ep^3*mWW^7*s^4*t^6 + 297520*ep^4*mWW^7*s^4*t^6 + 294288*ep^5*mWW^7*s^4*t^6 + 111088*ep^6*mWW^7*s^4*t^6 - 6560*ep*mtt^6*s^5*t^6 - 72880*ep^2*mtt^6*s^5*t^6 - 303680*ep^3*mtt^6*s^5*t^6 - 593040*ep^4*mtt^6*s^5*t^6 - 545760*ep^5*mtt^6*s^5*t^6 - 190080*ep^6*mtt^6*s^5*t^6 - 22960*ep*mtt^5*mWW*s^5*t^6 - 261240*ep^2*mtt^5*mWW*s^5*t^6 - 1113560*ep^3*mtt^5*mWW*s^5*t^6 - 2231200*ep^4*mtt^5*mWW*s^5*t^6 - 2109840*ep^5*mtt^5*mWW*s^5*t^6 - 753920*ep^6*mtt^5*mWW*s^5*t^6 + 2726*mtt^4*mWW^2*s^5*t^6 + 84036*ep*mtt^4*mWW^2*s^5*t^6 + 745356*ep^2*mtt^4*mWW^2*s^5*t^6 + 2900624*ep^3*mtt^4*mWW^2*s^5*t^6 + 5534470*ep^4*mtt^4*mWW^2*s^5*t^6 + 5063924*ep^5*mtt^4*mWW^2*s^5*t^6 + 1766032*ep^6*mtt^4*mWW^2*s^5*t^6 + 6128*mtt^3*mWW^3*s^5*t^6 + 62343*ep*mtt^3*mWW^3*s^5*t^6 + 218325*ep^2*mtt^3*mWW^3*s^5*t^6 + 270827*ep^3*mtt^3*mWW^3*s^5*t^6 - 79661*ep^4*mtt^3*mWW^3*s^5*t^6 - 412882*ep^5*mtt^3*mWW^3*s^5*t^6 - 224648*ep^6*mtt^3*mWW^3*s^5*t^6 + 52*mtt^2*mWW^4*s^5*t^6 - 32865*ep*mtt^2*mWW^4*s^5*t^6 - 385663*ep^2*mtt^2*mWW^4*s^5*t^6 - 1661717*ep^3*mtt^2*mWW^4*s^5*t^6 - 3326093*ep^4*mtt^2*mWW^4*s^5*t^6 - 3121658*ep^5*mtt^2*mWW^4*s^5*t^6 - 1105112*ep^6*mtt^2*mWW^4*s^5*t^6 - 1696*mtt*mWW^5*s^5*t^6 - 2059*ep*mtt*mWW^5*s^5*t^6 + 117055*ep^2*mtt*mWW^5*s^5*t^6 + 693561*ep^3*mtt*mWW^5*s^5*t^6 + 1573825*ep^4*mtt*mWW^5*s^5*t^6 + 1588970*ep^5*mtt*mWW^5*s^5*t^6 + 592872*ep^6*mtt*mWW^5*s^5*t^6 - 970*mWW^6*s^5*t^6 - 14351*ep*mWW^6*s^5*t^6 - 84953*ep^2*mWW^6*s^5*t^6 - 256519*ep^3*mWW^6*s^5*t^6 - 415965*ep^4*mWW^6*s^5*t^6 - 344482*ep^5*mWW^6*s^5*t^6 - 114328*ep^6*mWW^6*s^5*t^6 + 3072*ep*mtt^5*s^6*t^6 + 34080*ep^2*mtt^5*s^6*t^6 + 141744*ep^3*mtt^5*s^6*t^6 + 276192*ep^4*mtt^5*s^6*t^6 + 253584*ep^5*mtt^5*s^6*t^6 + 88128*ep^6*mtt^5*s^6*t^6 + 7260*ep*mtt^4*mWW*s^6*t^6 + 83216*ep^2*mtt^4*mWW*s^6*t^6 + 356332*ep^3*mtt^4*mWW*s^6*t^6 + 715496*ep^4*mtt^4*mWW*s^6*t^6 + 676848*ep^5*mtt^4*mWW*s^6*t^6 + 241728*ep^6*mtt^4*mWW*s^6*t^6 - 1296*mtt^3*mWW^2*s^6*t^6 - 30234*ep*mtt^3*mWW^2*s^6*t^6 - 246888*ep^2*mtt^3*mWW^2*s^6*t^6 - 930198*ep^3*mtt^3*mWW^2*s^6*t^6 - 1746184*ep^4*mtt^3*mWW^2*s^6*t^6 - 1580960*ep^5*mtt^3*mWW^2*s^6*t^6 - 547024*ep^6*mtt^3*mWW^2*s^6*t^6 - 2644*mtt^2*mWW^3*s^6*t^6 - 27516*ep*mtt^2*mWW^3*s^6*t^6 - 101426*ep^2*mtt^2*mWW^3*s^6*t^6 - 150040*ep^3*mtt^2*mWW^3*s^6*t^6 - 37474*ep^4*mtt^2*mWW^3*s^6*t^6 + 104492*ep^5*mtt^2*mWW^3*s^6*t^6 + 68480*ep^6*mtt^2*mWW^3*s^6*t^6 - 200*mtt*mWW^4*s^6*t^6 + 5126*ep*mtt*mWW^4*s^6*t^6 + 76092*ep^2*mtt*mWW^4*s^6*t^6 + 349218*ep^3*mtt*mWW^4*s^6*t^6 + 719548*ep^4*mtt*mWW^4*s^6*t^6 + 686776*ep^5*mtt*mWW^4*s^6*t^6 + 245680*ep^6*mtt*mWW^4*s^6*t^6 + 172*mWW^5*s^6*t^6 + 404*ep*mWW^5*s^6*t^6 - 10066*ep^2*mWW^5*s^6*t^6 - 63920*ep^3*mWW^5*s^6*t^6 - 147674*ep^4*mWW^5*s^6*t^6 - 149316*ep^5*mWW^5*s^6*t^6 - 55264*ep^6*mWW^5*s^6*t^6 - 736*ep*mtt^4*s^7*t^6 - 8144*ep^2*mtt^4*s^7*t^6 - 33760*ep^3*mtt^4*s^7*t^6 - 65520*ep^4*mtt^4*s^7*t^6 - 59904*ep^5*mtt^4*s^7*t^6 - 20736*ep^6*mtt^4*s^7*t^6 - 744*ep*mtt^3*mWW*s^7*t^6 - 8668*ep^2*mtt^3*mWW*s^7*t^6 - 37544*ep^3*mtt^3*mWW*s^7*t^6 - 76012*ep^4*mtt^3*mWW*s^7*t^6 - 72312*ep^5*mtt^3*mWW*s^7*t^6 - 25920*ep^6*mtt^3*mWW*s^7*t^6 + 240*mtt^2*mWW^2*s^7*t^6 + 4760*ep*mtt^2*mWW^2*s^7*t^6 + 36500*ep^2*mtt^2*mWW^2*s^7*t^6 + 133672*ep^3*mtt^2*mWW^2*s^7*t^6 + 246724*ep^4*mtt^2*mWW^2*s^7*t^6 + 220488*ep^5*mtt^2*mWW^2*s^7*t^6 + 75456*ep^6*mtt^2*mWW^2*s^7*t^6 + 400*mtt*mWW^3*s^7*t^6 + 3792*ep*mtt*mWW^3*s^7*t^6 + 11500*ep^2*mtt*mWW^3*s^7*t^6 + 7760*ep^3*mtt*mWW^3*s^7*t^6 - 21668*ep^4*mtt*mWW^3*s^7*t^6 - 39432*ep^5*mtt*mWW^3*s^7*t^6 - 18112*ep^6*mtt*mWW^3*s^7*t^6 - 672*ep*mWW^4*s^7*t^6 - 7828*ep^2*mWW^4*s^7*t^6 - 33968*ep^3*mWW^4*s^7*t^6 - 68804*ep^4*mWW^4*s^7*t^6 - 65480*ep^5*mWW^4*s^7*t^6 - 23488*ep^6*mWW^4*s^7*t^6 + 64*ep*mtt^3*s^8*t^6 + 704*ep^2*mtt^3*s^8*t^6 + 2896*ep^3*mtt^3*s^8*t^6 + 5568*ep^4*mtt^3*s^8*t^6 + 5040*ep^5*mtt^3*s^8*t^6 + 1728*ep^6*mtt^3*s^8*t^6 - 64*ep*mtt^2*mWW*s^8*t^6 - 704*ep^2*mtt^2*mWW*s^8*t^6 - 2896*ep^3*mtt^2*mWW*s^8*t^6 - 5568*ep^4*mtt^2*mWW*s^8*t^6 - 5040*ep^5*mtt^2*mWW*s^8*t^6 - 1728*ep^6*mtt^2*mWW*s^8*t^6 - 64*ep*mtt*mWW^2*s^8*t^6 - 704*ep^2*mtt*mWW^2*s^8*t^6 - 2896*ep^3*mtt*mWW^2*s^8*t^6 - 5568*ep^4*mtt*mWW^2*s^8*t^6 - 5040*ep^5*mtt*mWW^2*s^8*t^6 - 1728*ep^6*mtt*mWW^2*s^8*t^6 + 64*ep*mWW^3*s^8*t^6 + 704*ep^2*mWW^3*s^8*t^6 + 2896*ep^3*mWW^3*s^8*t^6 + 5568*ep^4*mWW^3*s^8*t^6 + 5040*ep^5*mWW^3*s^8*t^6 + 1728*ep^6*mWW^3*s^8*t^6 - 840*ep*mtt^9*mWW*t^7 - 8880*ep^2*mtt^9*mWW*t^7 - 35400*ep^3*mtt^9*mWW*t^7 - 67200*ep^4*mtt^9*mWW*t^7 - 60960*ep^5*mtt^9*mWW*t^7 - 21120*ep^6*mtt^9*mWW*t^7 - 140*mtt^8*mWW^2*t^7 - 1739*ep*mtt^8*mWW^2*t^7 - 8955*ep^2*mtt^8*mWW^2*t^7 - 24843*ep^3*mtt^8*mWW^2*t^7 - 38881*ep^4*mtt^8*mWW^2*t^7 - 31978*ep^5*mtt^8*mWW^2*t^7 - 10584*ep^6*mtt^8*mWW^2*t^7 - 968*mtt^7*mWW^3*t^7 - 6402*ep*mtt^7*mWW^3*t^7 + 964*ep^2*mtt^7*mWW^3*t^7 + 95370*ep^3*mtt^7*mWW^3*t^7 + 272060*ep^4*mtt^7*mWW^3*t^7 + 301584*ep^5*mtt^7*mWW^3*t^7 + 119552*ep^6*mtt^7*mWW^3*t^7 + 924*mtt^6*mWW^4*t^7 + 1752*ep*mtt^6*mWW^4*t^7 - 48496*ep^2*mtt^6*mWW^4*t^7 - 289704*ep^3*mtt^6*mWW^4*t^7 - 662212*ep^4*mtt^6*mWW^4*t^7 - 687288*ep^5*mtt^6*mWW^4*t^7 - 270496*ep^6*mtt^6*mWW^4*t^7 + 5352*mtt^5*mWW^5*t^7 + 74810*ep*mtt^5*mWW^5*t^7 + 422790*ep^2*mtt^5*mWW^5*t^7 + 1240266*ep^3*mtt^5*mWW^5*t^7 + 1998650*ep^4*mtt^5*mWW^5*t^7 + 1683124*ep^5*mtt^5*mWW^5*t^7 + 580528*ep^6*mtt^5*mWW^5*t^7 - 7728*mtt^4*mWW^6*t^7 - 98936*ep*mtt^4*mWW^6*t^7 - 512284*ep^2*mtt^4*mWW^6*t^7 - 1385944*ep^3*mtt^4*mWW^6*t^7 - 2077788*ep^4*mtt^4*mWW^6*t^7 - 1641768*ep^5*mtt^4*mWW^6*t^7 - 534752*ep^6*mtt^4*mWW^6*t^7 - 408*mtt^3*mWW^7*t^7 - 9450*ep*mtt^3*mWW^7*t^7 - 70724*ep^2*mtt^3*mWW^7*t^7 - 243102*ep^3*mtt^3*mWW^7*t^7 - 426284*ep^4*mtt^3*mWW^7*t^7 - 373056*ep^5*mtt^3*mWW^7*t^7 - 130496*ep^6*mtt^3*mWW^7*t^7 + 4460*mtt^2*mWW^8*t^7 + 60960*ep*mtt^2*mWW^8*t^7 + 335592*ep^2*mtt^2*mWW^8*t^7 + 955104*ep^3*mtt^2*mWW^8*t^7 + 1486868*ep^4*mtt^2*mWW^8*t^7 + 1204536*ep^5*mtt^2*mWW^8*t^7 + 398240*ep^6*mtt^2*mWW^8*t^7 - 1192*mtt*mWW^9*t^7 - 16102*ep*mtt*mWW^9*t^7 - 88038*ep^2*mtt*mWW^9*t^7 - 250478*ep^3*mtt*mWW^9*t^7 - 392282*ep^4*mtt*mWW^9*t^7 - 321348*ep^5*mtt*mWW^9*t^7 - 107760*ep^6*mtt*mWW^9*t^7 - 300*mWW^10*t^7 - 4053*ep*mWW^10*t^7 - 21969*ep^2*mWW^10*t^7 - 61269*ep^3*mWW^10*t^7 - 92931*ep^4*mWW^10*t^7 - 72846*ep^5*mWW^10*t^7 - 23112*ep^6*mWW^10*t^7 + 1104*ep*mtt^9*s*t^7 + 12264*ep^2*mtt^9*s*t^7 + 51096*ep^3*mtt^9*s*t^7 + 99768*ep^4*mtt^9*s*t^7 + 91800*ep^5*mtt^9*s*t^7 + 31968*ep^6*mtt^9*s*t^7 + 3864*ep*mtt^8*mWW*s*t^7 + 41344*ep^2*mtt^8*mWW*s*t^7 + 167776*ep^3*mtt^8*mWW*s*t^7 + 326048*ep^4*mtt^8*mWW*s*t^7 + 303560*ep^5*mtt^8*mWW*s*t^7 + 107808*ep^6*mtt^8*mWW*s*t^7 + 800*mtt^7*mWW^2*s*t^7 - 1951*ep*mtt^7*mWW^2*s*t^7 - 81685*ep^2*mtt^7*mWW^2*s*t^7 - 417499*ep^3*mtt^7*mWW^2*s*t^7 - 888187*ep^4*mtt^7*mWW^2*s*t^7 - 859390*ep^5*mtt^7*mWW^2*s*t^7 - 309768*ep^6*mtt^7*mWW^2*s*t^7 + 3354*mtt^6*mWW^3*s*t^7 + 46559*ep*mtt^6*mWW^3*s*t^7 + 265045*ep^2*mtt^6*mWW^3*s*t^7 + 781951*ep^3*mtt^6*mWW^3*s*t^7 + 1233257*ep^4*mtt^6*mWW^3*s*t^7 + 974994*ep^5*mtt^6*mWW^3*s*t^7 + 299640*ep^6*mtt^6*mWW^3*s*t^7 - 3934*mtt^5*mWW^4*s*t^7 - 34852*ep*mtt^5*mWW^4*s*t^7 - 88040*ep^2*mtt^5*mWW^4*s*t^7 + 35824*ep^3*mtt^5*mWW^4*s*t^7 + 493174*ep^4*mtt^5*mWW^4*s*t^7 + 749188*ep^5*mtt^5*mWW^4*s*t^7 + 362160*ep^6*mtt^5*mWW^4*s*t^7 - 13724*mtt^4*mWW^5*s*t^7 - 201051*ep*mtt^4*mWW^5*s*t^7 - 1193941*ep^2*mtt^4*mWW^5*s*t^7 - 3673031*ep^3*mtt^4*mWW^5*s*t^7 - 6161671*ep^4*mtt^4*mWW^5*s*t^7 - 5343086*ep^5*mtt^4*mWW^5*s*t^7 - 1873416*ep^6*mtt^4*mWW^5*s*t^7 + 18728*mtt^3*mWW^6*s*t^7 + 257421*ep*mtt^3*mWW^6*s*t^7 + 1439589*ep^2*mtt^3*mWW^6*s*t^7 + 4199293*ep^3*mtt^3*mWW^6*s*t^7 + 6725867*ep^4*mtt^3*mWW^6*s*t^7 + 5598230*ep^5*mtt^3*mWW^6*s*t^7 + 1888232*ep^6*mtt^3*mWW^6*s*t^7 - 826*mtt^2*mWW^7*s*t^7 - 11679*ep*mtt^2*mWW^7*s*t^7 - 71199*ep^2*mtt^2*mWW^7*s*t^7 - 234851*ep^3*mtt^2*mWW^7*s*t^7 - 425015*ep^4*mtt^2*mWW^7*s*t^7 - 389654*ep^5*mtt^2*mWW^7*s*t^7 - 137896*ep^6*mtt^2*mWW^7*s*t^7 - 5690*mtt*mWW^8*s*t^7 - 76986*ep*mtt*mWW^8*s*t^7 - 420008*ep^2*mtt*mWW^8*s*t^7 - 1186458*ep^3*mtt*mWW^8*s*t^7 - 1835286*ep^4*mtt*mWW^8*s*t^7 - 1477892*ep^5*mtt*mWW^8*s*t^7 - 485680*ep^6*mtt*mWW^8*s*t^7 + 1292*mWW^9*s*t^7 + 17571*ep*mWW^9*s*t^7 + 96631*ep^2*mWW^9*s*t^7 + 275899*ep^3*mWW^9*s*t^7 + 432045*ep^4*mWW^9*s*t^7 + 352250*ep^5*mWW^9*s*t^7 + 116952*ep^6*mWW^9*s*t^7 - 5904*ep*mtt^8*s^2*t^7 - 65544*ep^2*mtt^8*s^2*t^7 - 272856*ep^3*mtt^8*s^2*t^7 - 532248*ep^4*mtt^8*s^2*t^7 - 489240*ep^5*mtt^8*s^2*t^7 - 170208*ep^6*mtt^8*s^2*t^7 - 7708*ep*mtt^7*mWW*s^2*t^7 - 84988*ep^2*mtt^7*mWW*s^2*t^7 - 355932*ep^3*mtt^7*mWW*s^2*t^7 - 714676*ep^4*mtt^7*mWW*s^2*t^7 - 686200*ep^5*mtt^7*mWW*s^2*t^7 - 250176*ep^6*mtt^7*mWW*s^2*t^7 - 1300*mtt^6*mWW^2*s^2*t^7 + 33789*ep*mtt^6*mWW^2*s^2*t^7 + 477905*ep^2*mtt^6*mWW^2*s^2*t^7 + 2137389*ep^3*mtt^6*mWW^2*s^2*t^7 + 4338827*ep^4*mtt^6*mWW^2*s^2*t^7 + 4107654*ep^5*mtt^6*mWW^2*s^2*t^7 + 1463400*ep^6*mtt^6*mWW^2*s^2*t^7 - 3370*mtt^5*mWW^3*s^2*t^7 - 97434*ep*mtt^5*mWW^3*s^2*t^7 - 833732*ep^2*mtt^5*mWW^3*s^2*t^7 - 3172010*ep^3*mtt^5*mWW^3*s^2*t^7 - 5954410*ep^4*mtt^5*mWW^3*s^2*t^7 - 5384356*ep^5*mtt^5*mWW^3*s^2*t^7 - 1862144*ep^6*mtt^5*mWW^3*s^2*t^7 + 5026*mtt^4*mWW^4*s^2*t^7 + 60312*ep*mtt^4*mWW^4*s^2*t^7 + 281586*ep^2*mtt^4*mWW^4*s^2*t^7 + 645840*ep^3*mtt^4*mWW^4*s^2*t^7 + 728188*ep^4*mtt^4*mWW^4*s^2*t^7 + 334232*ep^5*mtt^4*mWW^4*s^2*t^7 + 14064*ep^6*mtt^4*mWW^4*s^2*t^7 + 12064*mtt^3*mWW^5*s^2*t^7 + 207065*ep*mtt^3*mWW^5*s^2*t^7 + 1399473*ep^2*mtt^3*mWW^5*s^2*t^7 + 4740057*ep^3*mtt^3*mWW^5*s^2*t^7 + 8482023*ep^4*mtt^3*mWW^5*s^2*t^7 + 7637838*ep^5*mtt^3*mWW^5*s^2*t^7 + 2719384*ep^6*mtt^3*mWW^5*s^2*t^7 - 16484*mtt^2*mWW^6*s^2*t^7 - 251024*ep*mtt^2*mWW^6*s^2*t^7 - 1543044*ep^2*mtt^2*mWW^6*s^2*t^7 - 4867240*ep^3*mtt^2*mWW^6*s^2*t^7 - 8268096*ep^4*mtt^2*mWW^6*s^2*t^7 - 7167312*ep^5*mtt^2*mWW^6*s^2*t^7 - 2478160*ep^6*mtt^2*mWW^6*s^2*t^7 + 2218*mtt*mWW^7*s^2*t^7 + 35709*ep*mtt*mWW^7*s^2*t^7 + 229215*ep^2*mtt*mWW^7*s^2*t^7 + 745981*ep^3*mtt*mWW^7*s^2*t^7 + 1294167*ep^4*mtt*mWW^7*s^2*t^7 + 1136174*ep^5*mtt*mWW^7*s^2*t^7 + 394088*ep^6*mtt*mWW^7*s^2*t^7 + 1846*mWW^8*s^2*t^7 + 25195*ep*mWW^8*s^2*t^7 + 139129*ep^2*mWW^8*s^2*t^7 + 398771*ep^3*mWW^8*s^2*t^7 + 626225*ep^4*mWW^8*s^2*t^7 + 511210*ep^5*mWW^8*s^2*t^7 + 169752*ep^6*mWW^8*s^2*t^7 + 12960*ep*mtt^7*s^3*t^7 + 143760*ep^2*mtt^7*s^3*t^7 + 597840*ep^3*mtt^7*s^3*t^7 + 1164720*ep^4*mtt^7*s^3*t^7 + 1069200*ep^5*mtt^7*s^3*t^7 + 371520*ep^6*mtt^7*s^3*t^7 + 7940*ep*mtt^6*mWW*s^3*t^7 + 92060*ep^2*mtt^6*mWW*s^3*t^7 + 402820*ep^3*mtt^6*mWW*s^3*t^7 + 841060*ep^4*mtt^6*mWW*s^3*t^7 + 834360*ep^5*mtt^6*mWW*s^3*t^7 + 312000*ep^6*mtt^6*mWW*s^3*t^7 + 180*mtt^5*mWW^2*s^3*t^7 - 78847*ep*mtt^5*mWW^2*s^3*t^7 - 904559*ep^2*mtt^5*mWW^2*s^3*t^7 - 3843087*ep^3*mtt^5*mWW^2*s^3*t^7 - 7637821*ep^4*mtt^5*mWW^2*s^3*t^7 - 7149458*ep^5*mtt^5*mWW^2*s^3*t^7 - 2529192*ep^6*mtt^5*mWW^2*s^3*t^7 - 1188*mtt^4*mWW^3*s^3*t^7 + 75152*ep*mtt^4*mWW^3*s^3*t^7 + 944252*ep^2*mtt^4*mWW^3*s^3*t^7 + 4126392*ep^3*mtt^4*mWW^3*s^3*t^7 + 8308064*ep^4*mtt^4*mWW^3*s^3*t^7 + 7840816*ep^5*mtt^4*mWW^3*s^3*t^7 + 2793632*ep^6*mtt^4*mWW^3*s^3*t^7 - 1842*mtt^3*mWW^4*s^3*t^7 - 27430*ep*mtt^3*mWW^4*s^3*t^7 - 159102*ep^2*mtt^3*mWW^4*s^3*t^7 - 468522*ep^3*mtt^3*mWW^4*s^3*t^7 - 735768*ep^4*mtt^3*mWW^4*s^3*t^7 - 587144*ep^5*mtt^3*mWW^4*s^3*t^7 - 183840*ep^6*mtt^3*mWW^4*s^3*t^7 - 2898*mtt^2*mWW^5*s^3*t^7 - 86226*ep*mtt^2*mWW^5*s^3*t^7 - 757542*ep^2*mtt^2*mWW^5*s^3*t^7 - 2956550*ep^3*mtt^2*mWW^5*s^3*t^7 - 5718864*ep^4*mtt^2*mWW^5*s^3*t^7 - 5361104*ep^5*mtt^2*mWW^5*s^3*t^7 - 1938352*ep^6*mtt^2*mWW^5*s^3*t^7 + 6590*mtt*mWW^6*s^3*t^7 + 111905*ep*mtt*mWW^6*s^3*t^7 + 748465*ep^2*mtt*mWW^6*s^3*t^7 + 2506533*ep^3*mtt*mWW^6*s^3*t^7 + 4429265*ep^4*mtt*mWW^6*s^3*t^7 + 3933810*ep^5*mtt*mWW^6*s^3*t^7 + 1378248*ep^6*mtt*mWW^6*s^3*t^7 - 1482*mWW^7*s^3*t^7 - 22494*ep*mWW^7*s^3*t^7 - 136774*ep^2*mWW^7*s^3*t^7 - 424306*ep^3*mWW^7*s^3*t^7 - 706976*ep^4*mWW^7*s^3*t^7 - 600960*ep^5*mWW^7*s^3*t^7 - 204016*ep^6*mWW^7*s^3*t^7 - 14880*ep*mtt^6*s^4*t^7 - 164880*ep^2*mtt^6*s^4*t^7 - 684720*ep^3*mtt^6*s^4*t^7 - 1331760*ep^4*mtt^6*s^4*t^7 - 1220400*ep^5*mtt^6*s^4*t^7 - 423360*ep^6*mtt^6*s^4*t^7 - 3100*ep*mtt^5*mWW*s^4*t^7 - 40860*ep^2*mtt^5*mWW*s^4*t^7 - 196460*ep^3*mtt^5*mWW*s^4*t^7 - 443060*ep^4*mtt^5*mWW*s^4*t^7 - 466760*ep^5*mtt^5*mWW*s^4*t^7 - 182400*ep^6*mtt^5*mWW*s^4*t^7 + 1360*mtt^4*mWW^2*s^4*t^7 + 80304*ep*mtt^4*mWW^2*s^4*t^7 + 808180*ep^2*mtt^4*mWW^2*s^4*t^7 + 3299352*ep^3*mtt^4*mWW^2*s^4*t^7 + 6439772*ep^4*mtt^4*mWW^2*s^4*t^7 + 5964776*ep^5*mtt^4*mWW^2*s^4*t^7 + 2095120*ep^6*mtt^4*mWW^2*s^4*t^7 + 4544*mtt^3*mWW^3*s^4*t^7 - 8567*ep*mtt^3*mWW^3*s^4*t^7 - 461383*ep^2*mtt^3*mWW^3*s^4*t^7 - 2446247*ep^3*mtt^3*mWW^3*s^4*t^7 - 5313681*ep^4*mtt^3*mWW^3*s^4*t^7 - 5216210*ep^5*mtt^3*mWW^3*s^4*t^7 - 1902184*ep^6*mtt^3*mWW^3*s^4*t^7 - 348*mtt^2*mWW^4*s^4*t^7 - 1141*ep*mtt^2*mWW^4*s^4*t^7 + 11523*ep^2*mtt^2*mWW^4*s^4*t^7 + 82411*ep^3*mtt^2*mWW^4*s^4*t^7 + 204985*ep^4*mtt^2*mWW^4*s^4*t^7 + 229698*ep^5*mtt^2*mWW^4*s^4*t^7 + 96200*ep^6*mtt^2*mWW^4*s^4*t^7 - 1184*mtt*mWW^5*s^4*t^7 + 3283*ep*mtt*mWW^5*s^4*t^7 + 137147*ep^2*mtt*mWW^5*s^4*t^7 + 726611*ep^3*mtt*mWW^5*s^4*t^7 + 1594413*ep^4*mtt*mWW^5*s^4*t^7 + 1586714*ep^5*mtt*mWW^5*s^4*t^7 + 588488*ep^6*mtt*mWW^5*s^4*t^7 - 1236*mWW^6*s^4*t^7 - 21595*ep*mWW^6*s^4*t^7 - 147583*ep^2*mWW^6*s^4*t^7 - 501267*ep^3*mWW^6*s^4*t^7 - 892365*ep^4*mWW^6*s^4*t^7 - 794362*ep^5*mWW^6*s^4*t^7 - 278008*ep^6*mWW^6*s^4*t^7 + 9360*ep*mtt^5*s^5*t^7 + 103560*ep^2*mtt^5*s^5*t^7 + 429240*ep^3*mtt^5*s^5*t^7 + 832920*ep^4*mtt^5*s^5*t^7 + 761400*ep^5*mtt^5*s^5*t^7 + 263520*ep^6*mtt^5*s^5*t^7 - 1580*ep*mtt^4*mWW*s^5*t^7 - 13580*ep^2*mtt^4*mWW*s^5*t^7 - 41460*ep^3*mtt^4*mWW*s^5*t^7 - 49940*ep^4*mtt^4*mWW*s^5*t^7 - 17120*ep^5*mtt^4*mWW*s^5*t^7 + 3360*ep^6*mtt^4*mWW*s^5*t^7 - 1220*mtt^3*mWW^2*s^5*t^7 - 39156*ep*mtt^3*mWW^2*s^5*t^7 - 353462*ep^2*mtt^3*mWW^2*s^5*t^7 - 1387792*ep^3*mtt^3*mWW^2*s^5*t^7 - 2657374*ep^4*mtt^3*mWW^2*s^5*t^7 - 2432164*ep^5*mtt^3*mWW^2*s^5*t^7 - 847056*ep^6*mtt^3*mWW^2*s^5*t^7 - 3012*mtt^2*mWW^3*s^5*t^7 - 12922*ep*mtt^2*mWW^3*s^5*t^7 + 94464*ep^2*mtt^2*mWW^3*s^5*t^7 + 721066*ep^3*mtt^2*mWW^3*s^5*t^7 + 1724492*ep^4*mtt^2*mWW^3*s^5*t^7 + 1764360*ep^5*mtt^2*mWW^3*s^5*t^7 + 656848*ep^6*mtt^2*mWW^3*s^5*t^7 + 180*mtt*mWW^4*s^5*t^7 + 1240*ep*mtt*mWW^4*s^5*t^7 + 1042*ep^2*mtt*mWW^4*s^5*t^7 - 11444*ep^3*mtt*mWW^4*s^5*t^7 - 37422*ep^4*mtt*mWW^4*s^5*t^7 - 45052*ep^5*mtt*mWW^4*s^5*t^7 - 19632*ep^6*mtt*mWW^4*s^5*t^7 + 500*mWW^5*s^5*t^7 + 4722*ep*mWW^5*s^5*t^7 + 12296*ep^2*mWW^5*s^5*t^7 - 5226*ep^3*mWW^5*s^5*t^7 - 64452*ep^4*mWW^5*s^5*t^7 - 88000*ep^5*mWW^5*s^5*t^7 - 36560*ep^6*mWW^5*s^5*t^7 - 3024*ep*mtt^4*s^6*t^7 - 33384*ep^2*mtt^4*s^6*t^7 - 137976*ep^3*mtt^4*s^6*t^7 - 266808*ep^4*mtt^4*s^6*t^7 - 243000*ep^5*mtt^4*s^6*t^7 - 83808*ep^6*mtt^4*s^6*t^7 + 1936*ep*mtt^3*mWW*s^6*t^7 + 20536*ep^2*mtt^3*mWW*s^6*t^7 + 81824*ep^3*mtt^3*mWW*s^6*t^7 + 152312*ep^4*mtt^3*mWW*s^6*t^7 + 133440*ep^5*mtt^3*mWW*s^6*t^7 + 44352*ep^6*mtt^3*mWW*s^6*t^7 + 320*mtt^2*mWW^2*s^6*t^7 + 7728*ep*mtt^2*mWW^2*s^6*t^7 + 63984*ep^2*mtt^2*mWW^2*s^6*t^7 + 242272*ep^3*mtt^2*mWW^2*s^6*t^7 + 454800*ep^4*mtt^2*mWW^2*s^6*t^7 + 410640*ep^5*mtt^2*mWW^2*s^6*t^7 + 141536*ep^6*mtt^2*mWW^2*s^6*t^7 + 640*mtt*mWW^3*s^6*t^7 + 3352*ep*mtt*mWW^3*s^6*t^7 - 12520*ep^2*mtt*mWW^3*s^6*t^7 - 118552*ep^3*mtt*mWW^3*s^6*t^7 - 292984*ep^4*mtt*mWW^3*s^6*t^7 - 302240*ep^5*mtt*mWW^3*s^6*t^7 - 112576*ep^6*mtt*mWW^3*s^6*t^7 + 88*ep*mWW^4*s^6*t^7 + 744*ep^2*mWW^4*s^6*t^7 + 2032*ep^3*mWW^4*s^6*t^7 + 1640*ep^4*mWW^4*s^6*t^7 - 760*ep^5*mWW^4*s^6*t^7 - 1024*ep^6*mWW^4*s^6*t^7 + 384*ep*mtt^3*s^7*t^7 + 4224*ep^2*mtt^3*s^7*t^7 + 17376*ep^3*mtt^3*s^7*t^7 + 33408*ep^4*mtt^3*s^7*t^7 + 30240*ep^5*mtt^3*s^7*t^7 + 10368*ep^6*mtt^3*s^7*t^7 - 512*ep*mtt^2*mWW*s^7*t^7 - 5632*ep^2*mtt^2*mWW*s^7*t^7 - 23168*ep^3*mtt^2*mWW*s^7*t^7 - 44544*ep^4*mtt^2*mWW*s^7*t^7 - 40320*ep^5*mtt^2*mWW*s^7*t^7 - 13824*ep^6*mtt^2*mWW*s^7*t^7 - 128*ep*mtt*mWW^2*s^7*t^7 - 1408*ep^2*mtt*mWW^2*s^7*t^7 - 5792*ep^3*mtt*mWW^2*s^7*t^7 - 11136*ep^4*mtt*mWW^2*s^7*t^7 - 10080*ep^5*mtt*mWW^2*s^7*t^7 - 3456*ep^6*mtt*mWW^2*s^7*t^7 + 256*ep*mWW^3*s^7*t^7 + 2816*ep^2*mWW^3*s^7*t^7 + 11584*ep^3*mWW^3*s^7*t^7 + 22272*ep^4*mWW^3*s^7*t^7 + 20160*ep^5*mWW^3*s^7*t^7 + 6912*ep^6*mWW^3*s^7*t^7 + 660*ep*mtt^8*mWW*t^8 + 6960*ep^2*mtt^8*mWW*t^8 + 27660*ep^3*mtt^8*mWW*t^8 + 52320*ep^4*mtt^8*mWW*t^8 + 47280*ep^5*mtt^8*mWW*t^8 + 16320*ep^6*mtt^8*mWW*t^8 + 330*mtt^7*mWW^2*t^8 + 3492*ep*mtt^7*mWW^2*t^8 + 14294*ep^2*mtt^7*mWW^2*t^8 + 29580*ep^3*mtt^7*mWW^2*t^8 + 33200*ep^4*mtt^7*mWW^2*t^8 + 19488*ep^5*mtt^7*mWW^2*t^8 + 4736*ep^6*mtt^7*mWW^2*t^8 + 494*mtt^6*mWW^3*t^8 + 4463*ep*mtt^6*mWW^3*t^8 + 12131*ep^2*mtt^6*mWW^3*t^8 + 1811*ep^3*mtt^6*mWW^3*t^8 - 41785*ep^4*mtt^6*mWW^3*t^8 - 63442*ep^5*mtt^6*mWW^3*t^8 - 28152*ep^6*mtt^6*mWW^3*t^8 - 2376*mtt^5*mWW^4*t^8 - 26214*ep*mtt^5*mWW^4*t^8 - 111406*ep^2*mtt^5*mWW^4*t^8 - 233118*ep^3*mtt^5*mWW^4*t^8 - 248562*ep^4*mtt^5*mWW^4*t^8 - 120660*ep^5*mtt^5*mWW^4*t^8 - 16304*ep^6*mtt^5*mWW^4*t^8 - 512*mtt^4*mWW^5*t^8 - 11732*ep*mtt^4*mWW^5*t^8 - 89604*ep^2*mtt^4*mWW^5*t^8 - 319852*ep^3*mtt^4*mWW^5*t^8 - 589460*ep^4*mtt^4*mWW^5*t^8 - 546504*ep^5*mtt^4*mWW^5*t^8 - 202976*ep^6*mtt^4*mWW^5*t^8 + 5338*mtt^3*mWW^6*t^8 + 73900*ep*mtt^3*mWW^6*t^8 + 412966*ep^2*mtt^3*mWW^6*t^8 + 1195252*ep^3*mtt^3*mWW^6*t^8 + 1894528*ep^4*mtt^3*mWW^6*t^8 + 1563040*ep^5*mtt^3*mWW^6*t^8 + 525696*ep^6*mtt^3*mWW^6*t^8 - 3522*mtt^2*mWW^7*t^8 - 47925*ep*mtt^2*mWW^7*t^8 - 264233*ep^2*mtt^2*mWW^7*t^8 - 758289*ep^3*mtt^2*mWW^7*t^8 - 1196589*ep^4*mtt^2*mWW^7*t^8 - 984954*ep^5*mtt^2*mWW^7*t^8 - 330328*ep^6*mtt^2*mWW^7*t^8 - 316*mtt*mWW^8*t^8 - 4354*ep*mtt*mWW^8*t^8 - 23510*ep^2*mtt*mWW^8*t^8 - 63386*ep^3*mtt*mWW^8*t^8 - 90006*ep^4*mtt*mWW^8*t^8 - 63900*ep^5*mtt*mWW^8*t^8 - 17808*ep^6*mtt*mWW^8*t^8 + 564*mWW^9*t^8 + 7710*ep*mWW^9*t^8 + 42402*ep^2*mWW^9*t^8 + 120342*ep^3*mWW^9*t^8 + 186354*ep^4*mWW^9*t^8 + 149652*ep^5*mWW^9*t^8 + 48816*ep^6*mWW^9*t^8 - 1920*ep*mtt^8*s*t^8 - 21280*ep^2*mtt^8*s*t^8 - 88400*ep^3*mtt^8*s*t^8 - 172000*ep^4*mtt^8*s*t^8 - 157680*ep^5*mtt^8*s*t^8 - 54720*ep^6*mtt^8*s*t^8 + 1516*ep*mtt^7*mWW*s*t^8 + 17604*ep^2*mtt^7*mWW*s*t^8 + 74988*ep^3*mtt^7*mWW*s*t^8 + 144796*ep^4*mtt^7*mWW*s*t^8 + 128616*ep^5*mtt^7*mWW*s*t^8 + 42720*ep^6*mtt^7*mWW*s*t^8 - 1290*mtt^6*mWW^2*s*t^8 - 9586*ep*mtt^6*mWW^2*s*t^8 - 8858*ep^2*mtt^6*mWW^2*s*t^8 + 89898*ep^3*mtt^6*mWW^2*s*t^8 + 293548*ep^4*mtt^6*mWW^2*s*t^8 + 334928*ep^5*mtt^6*mWW^2*s*t^8 + 131840*ep^6*mtt^6*mWW^2*s*t^8 - 1290*mtt^5*mWW^3*s*t^8 - 31308*ep*mtt^5*mWW^3*s*t^8 - 251866*ep^2*mtt^5*mWW^3*s*t^8 - 933668*ep^3*mtt^5*mWW^3*s*t^8 - 1737060*ep^4*mtt^5*mWW^3*s*t^8 - 1572136*ep^5*mtt^5*mWW^3*s*t^8 - 548192*ep^6*mtt^5*mWW^3*s*t^8 + 6794*mtt^4*mWW^4*s*t^8 + 97080*ep*mtt^4*mWW^4*s*t^8 + 564106*ep^2*mtt^4*mWW^4*s*t^8 + 1694576*ep^3*mtt^4*mWW^4*s*t^8 + 2746636*ep^4*mtt^4*mWW^4*s*t^8 + 2265752*ep^5*mtt^4*mWW^4*s*t^8 + 740256*ep^6*mtt^4*mWW^4*s*t^8 - 220*mtt^3*mWW^5*s*t^8 + 3327*ep*mtt^3*mWW^5*s*t^8 + 52489*ep^2*mtt^3*mWW^5*s*t^8 + 242499*ep^3*mtt^3*mWW^5*s*t^8 + 520755*ep^4*mtt^3*mWW^5*s*t^8 + 540566*ep^5*mtt^3*mWW^5*s*t^8 + 220904*ep^6*mtt^3*mWW^5*s*t^8 - 8590*mtt^2*mWW^6*s*t^8 - 124219*ep*mtt^2*mWW^6*s*t^8 - 725369*ep^2*mtt^2*mWW^6*s*t^8 - 2187419*ep^3*mtt^2*mWW^6*s*t^8 - 3590257*ep^4*mtt^2*mWW^6*s*t^8 - 3042346*ep^5*mtt^2*mWW^6*s*t^8 - 1041240*ep^6*mtt^2*mWW^6*s*t^8 + 4854*mtt*mWW^7*s*t^8 + 68941*ep*mtt*mWW^7*s*t^8 + 396337*ep^2*mtt*mWW^7*s*t^8 + 1180273*ep^3*mtt*mWW^7*s*t^8 + 1918145*ep^4*mtt*mWW^7*s*t^8 + 1612226*ep^5*mtt*mWW^7*s*t^8 + 547384*ep^6*mtt*mWW^7*s*t^8 - 258*mWW^8*s*t^8 - 3831*ep*mWW^8*s*t^8 - 23163*ep^2*mWW^8*s*t^8 - 72747*ep^3*mWW^8*s*t^8 - 124563*ep^4*mWW^8*s*t^8 - 109926*ep^5*mWW^8*s*t^8 - 38952*ep^6*mWW^8*s*t^8 + 8640*ep*mtt^7*s^2*t^8 + 95680*ep^2*mtt^7*s^2*t^8 + 397040*ep^3*mtt^7*s^2*t^8 + 771520*ep^4*mtt^7*s^2*t^8 + 706320*ep^5*mtt^7*s^2*t^8 + 244800*ep^6*mtt^7*s^2*t^8 - 12158*ep*mtt^6*mWW*s^2*t^8 - 133918*ep^2*mtt^6*mWW*s^2*t^8 - 550366*ep^3*mtt^6*mWW*s^2*t^8 - 1050802*ep^4*mtt^6*mWW*s^2*t^8 - 939956*ep^5*mtt^6*mWW*s^2*t^8 - 317760*ep^6*mtt^6*mWW*s^2*t^8 + 1590*mtt^5*mWW^2*s^2*t^8 + 1702*ep*mtt^5*mWW^2*s^2*t^8 - 107274*ep^2*mtt^5*mWW^2*s^2*t^8 - 626126*ep^3*mtt^5*mWW^2*s^2*t^8 - 1413092*ep^4*mtt^5*mWW^2*s^2*t^8 - 1420896*ep^5*mtt^5*mWW^2*s^2*t^8 - 526544*ep^6*mtt^5*mWW^2*s^2*t^8 + 550*mtt^4*mWW^3*s^2*t^8 + 59364*ep*mtt^4*mWW^3*s^2*t^8 + 628634*ep^2*mtt^4*mWW^3*s^2*t^8 + 2612492*ep^3*mtt^4*mWW^3*s^2*t^8 + 5155480*ep^4*mtt^4*mWW^3*s^2*t^8 + 4827592*ep^5*mtt^4*mWW^3*s^2*t^8 + 1718672*ep^6*mtt^4*mWW^3*s^2*t^8 - 6492*mtt^3*mWW^4*s^2*t^8 - 120882*ep*mtt^3*mWW^4*s^2*t^8 - 855536*ep^2*mtt^3*mWW^4*s^2*t^8 - 2960446*ep^3*mtt^3*mWW^4*s^2*t^8 - 5305004*ep^4*mtt^3*mWW^4*s^2*t^8 - 4710136*ep^5*mtt^3*mWW^4*s^2*t^8 - 1630096*ep^6*mtt^3*mWW^4*s^2*t^8 + 2148*mtt^2*mWW^5*s^2*t^8 + 26638*ep*mtt^2*mWW^5*s^2*t^8 + 130548*ep^2*mtt^2*mWW^5*s^2*t^8 + 323962*ep^3*mtt^2*mWW^5*s^2*t^8 + 424608*ep^4*mtt^2*mWW^5*s^2*t^8 + 274160*ep^5*mtt^2*mWW^5*s^2*t^8 + 64768*ep^6*mtt^2*mWW^5*s^2*t^8 + 4166*mtt*mWW^6*s^2*t^8 + 65632*ep*mtt*mWW^6*s^2*t^8 + 414086*ep^2*mtt*mWW^6*s^2*t^8 + 1331136*ep^3*mtt*mWW^6*s^2*t^8 + 2293060*ep^4*mtt*mWW^6*s^2*t^8 + 2009232*ep^5*mtt*mWW^6*s^2*t^8 + 701504*ep^6*mtt*mWW^6*s^2*t^8 - 1962*mWW^7*s^2*t^8 - 28936*ep*mWW^7*s^2*t^8 - 172220*ep^2*mWW^7*s^2*t^8 - 527692*ep^3*mWW^7*s^2*t^8 - 875770*ep^4*mWW^7*s^2*t^8 - 746316*ep^5*mWW^7*s^2*t^8 - 255344*ep^6*mWW^7*s^2*t^8 - 15360*ep*mtt^6*s^3*t^8 - 169920*ep^2*mtt^6*s^3*t^8 - 704160*ep^3*mtt^6*s^3*t^8 - 1366080*ep^4*mtt^6*s^3*t^8 - 1248480*ep^5*mtt^6*s^3*t^8 - 432000*ep^6*mtt^6*s^3*t^8 + 22648*ep*mtt^5*mWW*s^3*t^8 + 247304*ep^2*mtt^5*mWW*s^3*t^8 + 1010648*ep^3*mtt^5*mWW*s^3*t^8 + 1927016*ep^4*mtt^5*mWW*s^3*t^8 + 1727104*ep^5*mtt^5*mWW*s^3*t^8 + 586080*ep^6*mtt^5*mWW*s^3*t^8 - 390*mtt^4*mWW^2*s^3*t^8 + 14934*ep*mtt^4*mWW^2*s^3*t^8 + 207250*ep^2*mtt^4*mWW^2*s^3*t^8 + 944858*ep^3*mtt^4*mWW^2*s^3*t^8 + 1960684*ep^4*mtt^4*mWW^2*s^3*t^8 + 1893384*ep^5*mtt^4*mWW^2*s^3*t^8 + 685632*ep^6*mtt^4*mWW^2*s^3*t^8 + 1442*mtt^3*mWW^3*s^3*t^8 - 40357*ep*mtt^3*mWW^3*s^3*t^8 - 574695*ep^2*mtt^3*mWW^3*s^3*t^8 - 2599949*ep^3*mtt^3*mWW^3*s^3*t^8 - 5324651*ep^4*mtt^3*mWW^3*s^3*t^8 - 5079878*ep^5*mtt^3*mWW^3*s^3*t^8 - 1825592*ep^6*mtt^3*mWW^3*s^3*t^8 + 2254*mtt^2*mWW^4*s^3*t^8 + 64639*ep*mtt^2*mWW^4*s^3*t^8 + 553677*ep^2*mtt^2*mWW^4*s^3*t^8 + 2118935*ep^3*mtt^2*mWW^4*s^3*t^8 + 4023973*ep^4*mtt^2*mWW^4*s^3*t^8 + 3703906*ep^5*mtt^2*mWW^4*s^3*t^8 + 1313240*ep^6*mtt^2*mWW^4*s^3*t^8 - 2306*mtt*mWW^5*s^3*t^8 - 32159*ep*mtt*mWW^5*s^3*t^8 - 179117*ep^2*mtt*mWW^5*s^3*t^8 - 511511*ep^3*mtt*mWW^5*s^3*t^8 - 791329*ep^4*mtt*mWW^5*s^3*t^8 - 631442*ep^5*mtt*mWW^5*s^3*t^8 - 203752*ep^6*mtt*mWW^5*s^3*t^8 - 360*mWW^6*s^3*t^8 - 7305*ep*mWW^6*s^3*t^8 - 55059*ep^2*mWW^6*s^3*t^8 - 199941*ep^3*mWW^6*s^3*t^8 - 373293*ep^4*mWW^6*s^3*t^8 - 344114*ep^5*mWW^6*s^3*t^8 - 123608*ep^6*mWW^6*s^3*t^8 + 13440*ep*mtt^5*s^4*t^8 + 148480*ep^2*mtt^5*s^4*t^8 + 614240*ep^3*mtt^5*s^4*t^8 + 1189120*ep^4*mtt^5*s^4*t^8 + 1084320*ep^5*mtt^5*s^4*t^8 + 374400*ep^6*mtt^5*s^4*t^8 - 19786*ep*mtt^4*mWW*s^4*t^8 - 215670*ep^2*mtt^4*mWW*s^4*t^8 - 880850*ep^3*mtt^4*mWW*s^4*t^8 - 1681610*ep^4*mtt^4*mWW*s^4*t^8 - 1511204*ep^5*mtt^4*mWW*s^4*t^8 - 514560*ep^6*mtt^4*mWW*s^4*t^8 - 480*mtt^3*mWW^2*s^4*t^8 - 14126*ep*mtt^3*mWW^2*s^4*t^8 - 129404*ep^2*mtt^3*mWW^2*s^4*t^8 - 522514*ep^3*mtt^3*mWW^2*s^4*t^8 - 1030796*ep^4*mtt^3*mWW^2*s^4*t^8 - 970136*ep^5*mtt^3*mWW^2*s^4*t^8 - 346096*ep^6*mtt^3*mWW^2*s^4*t^8 - 1756*mtt^2*mWW^3*s^4*t^8 + 6636*ep*mtt^2*mWW^3*s^4*t^8 + 216662*ep^2*mtt^2*mWW^3*s^4*t^8 + 1108064*ep^3*mtt^2*mWW^3*s^4*t^8 + 2373374*ep^4*mtt^2*mWW^3*s^4*t^8 + 2309964*ep^5*mtt^2*mWW^3*s^4*t^8 + 837248*ep^6*mtt^2*mWW^3*s^4*t^8 - 208*mtt*mWW^4*s^4*t^8 - 15910*ep*mtt*mWW^4*s^4*t^8 - 163408*ep^2*mtt*mWW^4*s^4*t^8 - 670658*ep^3*mtt*mWW^4*s^4*t^8 - 1314488*ep^4*mtt*mWW^4*s^4*t^8 - 1227264*ep^5*mtt*mWW^4*s^4*t^8 - 437456*ep^6*mtt*mWW^4*s^4*t^8 + 780*mWW^5*s^4*t^8 + 11570*ep*mWW^5*s^4*t^8 + 68204*ep^2*mWW^5*s^4*t^8 + 204518*ep^3*mWW^5*s^4*t^8 + 329744*ep^4*mWW^5*s^4*t^8 + 272336*ep^5*mWW^5*s^4*t^8 + 90560*ep^6*mWW^5*s^4*t^8 - 5760*ep*mtt^4*s^5*t^8 - 63520*ep^2*mtt^4*s^5*t^8 - 262160*ep^3*mtt^4*s^5*t^8 - 506080*ep^4*mtt^4*s^5*t^8 - 460080*ep^5*mtt^4*s^5*t^8 - 158400*ep^6*mtt^4*s^5*t^8 + 8720*ep*mtt^3*mWW*s^5*t^8 + 95320*ep^2*mtt^3*mWW*s^5*t^8 + 390320*ep^3*mtt^3*mWW*s^5*t^8 + 747480*ep^4*mtt^3*mWW*s^5*t^8 + 674160*ep^5*mtt^3*mWW*s^5*t^8 + 230400*ep^6*mtt^3*mWW*s^5*t^8 + 240*mtt^2*mWW^2*s^5*t^8 + 3264*ep*mtt^2*mWW^2*s^5*t^8 + 20472*ep^2*mtt^2*mWW^2*s^5*t^8 + 69824*ep^3*mtt^2*mWW^2*s^5*t^8 + 128616*ep^4*mtt^2*mWW^2*s^5*t^8 + 118032*ep^5*mtt^2*mWW^2*s^5*t^8 + 41792*ep^6*mtt^2*mWW^2*s^5*t^8 + 560*mtt*mWW^3*s^5*t^8 + 968*ep*mtt*mWW^3*s^5*t^8 - 33352*ep^2*mtt*mWW^3*s^5*t^8 - 198744*ep^3*mtt*mWW^3*s^5*t^8 - 444232*ep^4*mtt*mWW^3*s^5*t^8 - 438928*ep^5*mtt*mWW^3*s^5*t^8 - 159680*ep^6*mtt*mWW^3*s^5*t^8 + 1416*ep*mWW^4*s^5*t^8 + 15864*ep^2*mWW^4*s^5*t^8 + 66200*ep^3*mWW^4*s^5*t^8 + 128680*ep^4*mWW^4*s^5*t^8 + 117440*ep^5*mWW^4*s^5*t^8 + 40512*ep^6*mWW^4*s^5*t^8 + 960*ep*mtt^3*s^6*t^8 + 10560*ep^2*mtt^3*s^6*t^8 + 43440*ep^3*mtt^3*s^6*t^8 + 83520*ep^4*mtt^3*s^6*t^8 + 75600*ep^5*mtt^3*s^6*t^8 + 25920*ep^6*mtt^3*s^6*t^8 - 1600*ep*mtt^2*mWW*s^6*t^8 - 17600*ep^2*mtt^2*mWW*s^6*t^8 - 72400*ep^3*mtt^2*mWW*s^6*t^8 - 139200*ep^4*mtt^2*mWW*s^6*t^8 - 126000*ep^5*mtt^2*mWW*s^6*t^8 - 43200*ep^6*mtt^2*mWW*s^6*t^8 + 320*ep*mtt*mWW^2*s^6*t^8 + 3520*ep^2*mtt*mWW^2*s^6*t^8 + 14480*ep^3*mtt*mWW^2*s^6*t^8 + 27840*ep^4*mtt*mWW^2*s^6*t^8 + 25200*ep^5*mtt*mWW^2*s^6*t^8 + 8640*ep^6*mtt*mWW^2*s^6*t^8 + 320*ep*mWW^3*s^6*t^8 + 3520*ep^2*mWW^3*s^6*t^8 + 14480*ep^3*mWW^3*s^6*t^8 + 27840*ep^4*mWW^3*s^6*t^8 + 25200*ep^5*mWW^3*s^6*t^8 + 8640*ep^6*mWW^3*s^6*t^8 - 276*ep*mtt^7*mWW*t^9 - 2904*ep^2*mtt^7*mWW*t^9 - 11508*ep^3*mtt^7*mWW*t^9 - 21696*ep^4*mtt^7*mWW*t^9 - 19536*ep^5*mtt^7*mWW*t^9 - 6720*ep^6*mtt^7*mWW*t^9 - 244*mtt^6*mWW^2*t^9 - 2647*ep*mtt^6*mWW^2*t^9 - 11211*ep^2*mtt^6*mWW^2*t^9 - 24223*ep^3*mtt^6*mWW^2*t^9 - 28617*ep^4*mtt^6*mWW^2*t^9 - 17770*ep^5*mtt^6*mWW^2*t^9 - 4568*ep^6*mtt^6*mWW^2*t^9 - 28*mtt^5*mWW^3*t^9 - 682*ep*mtt^5*mWW^3*t^9 - 5104*ep^2*mtt^5*mWW^3*t^9 - 17310*ep^3*mtt^5*mWW^3*t^9 - 30092*ep^4*mtt^5*mWW^3*t^9 - 26528*ep^5*mtt^5*mWW^3*t^9 - 9536*ep^6*mtt^5*mWW^3*t^9 + 1608*mtt^4*mWW^4*t^9 + 21452*ep*mtt^4*mWW^4*t^9 + 115728*ep^2*mtt^4*mWW^4*t^9 + 324548*ep^3*mtt^4*mWW^4*t^9 + 499896*ep^4*mtt^4*mWW^4*t^9 + 400928*ep^5*mtt^4*mWW^4*t^9 + 130560*ep^6*mtt^4*mWW^4*t^9 - 1784*mtt^3*mWW^5*t^9 - 23636*ep*mtt^3*mWW^5*t^9 - 127068*ep^2*mtt^3*mWW^5*t^9 - 356612*ep^3*mtt^3*mWW^5*t^9 - 551340*ep^4*mtt^3*mWW^5*t^9 - 444152*ep^5*mtt^3*mWW^5*t^9 - 144928*ep^6*mtt^3*mWW^5*t^9 - 356*mtt^2*mWW^6*t^9 - 5483*ep*mtt^2*mWW^6*t^9 - 32975*ep^2*mtt^2*mWW^6*t^9 - 99339*ep^3*mtt^2*mWW^6*t^9 - 159565*ep^4*mtt^2*mWW^6*t^9 - 131026*ep^5*mtt^2*mWW^6*t^9 - 43576*ep^6*mtt^2*mWW^6*t^9 + 1236*mtt*mWW^7*t^9 + 17290*ep*mtt*mWW^7*t^9 + 97356*ep^2*mtt*mWW^7*t^9 + 282766*ep^3*mtt*mWW^7*t^9 + 447600*ep^4*mtt*mWW^7*t^9 + 366808*ep^5*mtt*mWW^7*t^9 + 121824*ep^6*mtt*mWW^7*t^9 - 432*mWW^8*t^9 - 6018*ep*mWW^8*t^9 - 33822*ep^2*mWW^8*t^9 - 98322*ep^3*mWW^8*t^9 - 156186*ep^4*mWW^8*t^9 - 128724*ep^5*mWW^8*t^9 - 43056*ep^6*mWW^8*t^9 + 2000*ep*mtt^7*s*t^9 + 22120*ep^2*mtt^7*s*t^9 + 91640*ep^3*mtt^7*s*t^9 + 177720*ep^4*mtt^7*s*t^9 + 162360*ep^5*mtt^7*s*t^9 + 56160*ep^6*mtt^7*s*t^9 - 5392*ep*mtt^6*mWW*s*t^9 - 59772*ep^2*mtt^6*mWW*s*t^9 - 247616*ep^3*mtt^6*mWW*s*t^9 - 478516*ep^4*mtt^6*mWW*s*t^9 - 434592*ep^5*mtt^6*mWW*s*t^9 - 149312*ep^6*mtt^6*mWW*s*t^9 + 698*mtt^5*mWW^2*s*t^9 + 11819*ep*mtt^5*mWW^2*s*t^9 + 77733*ep^2*mtt^5*mWW^2*s*t^9 + 252019*ep^3*mtt^5*mWW^2*s*t^9 + 422249*ep^4*mtt^5*mWW^2*s*t^9 + 348642*ep^5*mtt^5*mWW^2*s*t^9 + 111800*ep^6*mtt^5*mWW^2*s*t^9 + 136*mtt^4*mWW^3*s*t^9 + 8772*ep*mtt^4*mWW^3*s*t^9 + 88580*ep^2*mtt^4*mWW^3*s*t^9 + 364564*ep^3*mtt^4*mWW^3*s*t^9 + 724204*ep^4*mtt^4*mWW^3*s*t^9 + 689376*ep^5*mtt^4*mWW^3*s*t^9 + 251328*ep^6*mtt^4*mWW^3*s*t^9 - 3620*mtt^3*mWW^4*s*t^9 - 59271*ep*mtt^3*mWW^4*s*t^9 - 384597*ep^2*mtt^3*mWW^4*s*t^9 - 1259131*ep^3*mtt^3*mWW^4*s*t^9 - 2186823*ep^4*mtt^3*mWW^4*s*t^9 - 1914374*ep^5*mtt^3*mWW^4*s*t^9 - 661864*ep^6*mtt^3*mWW^4*s*t^9 + 3480*mtt^2*mWW^5*s*t^9 + 51839*ep*mtt^2*mWW^5*s*t^9 + 311785*ep^2*mtt^2*mWW^5*s*t^9 + 964435*ep^3*mtt^2*mWW^5*s*t^9 + 1610239*ep^4*mtt^2*mWW^5*s*t^9 + 1373910*ep^5*mtt^2*mWW^5*s*t^9 + 467752*ep^6*mtt^2*mWW^5*s*t^9 - 134*mtt*mWW^6*s*t^9 - 1696*ep*mtt*mWW^6*s*t^9 - 8972*ep^2*mtt*mWW^6*s*t^9 - 25612*ep^3*mtt*mWW^6*s*t^9 - 41014*ep^4*mtt*mWW^6*s*t^9 - 34380*ep^5*mtt*mWW^6*s*t^9 - 11472*ep^6*mtt*mWW^6*s*t^9 - 560*mWW^7*s*t^9 - 8071*ep*mWW^7*s*t^9 - 46877*ep^2*mWW^7*s*t^9 - 140299*ep^3*mWW^7*s*t^9 - 228059*ep^4*mWW^7*s*t^9 - 190942*ep^5*mWW^7*s*t^9 - 64392*ep^6*mWW^7*s*t^9 - 7280*ep*mtt^6*s^2*t^9 - 80440*ep^2*mtt^6*s^2*t^9 - 332840*ep^3*mtt^6*s^2*t^9 - 644520*ep^4*mtt^6*s^2*t^9 - 587880*ep^5*mtt^6*s^2*t^9 - 203040*ep^6*mtt^6*s^2*t^9 + 19006*ep*mtt^5*mWW*s^2*t^9 + 209358*ep^2*mtt^5*mWW*s^2*t^9 + 862942*ep^3*mtt^5*mWW*s^2*t^9 + 1662386*ep^4*mtt^5*mWW*s^2*t^9 + 1507268*ep^5*mtt^5*mWW*s^2*t^9 + 517472*ep^6*mtt^5*mWW*s^2*t^9 - 562*mtt^4*mWW^2*s^2*t^9 - 17688*ep*mtt^4*mWW^2*s^2*t^9 - 149888*ep^2*mtt^4*mWW^2*s^2*t^9 - 552116*ep^3*mtt^4*mWW^2*s^2*t^9 - 992454*ep^4*mtt^4*mWW^2*s^2*t^9 - 854636*ep^5*mtt^4*mWW^2*s^2*t^9 - 281536*ep^6*mtt^4*mWW^2*s^2*t^9 + 18*mtt^3*mWW^3*s^2*t^9 - 13989*ep*mtt^3*mWW^3*s^2*t^9 - 162565*ep^2*mtt^3*mWW^3*s^2*t^9 - 704497*ep^3*mtt^3*mWW^3*s^2*t^9 - 1432557*ep^4*mtt^3*mWW^3*s^2*t^9 - 1376482*ep^5*mtt^3*mWW^3*s^2*t^9 - 502024*ep^6*mtt^3*mWW^3*s^2*t^9 + 2542*mtt^2*mWW^4*s^2*t^9 + 53355*ep*mtt^2*mWW^4*s^2*t^9 + 403459*ep^2*mtt^2*mWW^4*s^2*t^9 + 1453007*ep^3*mtt^2*mWW^4*s^2*t^9 + 2675487*ep^4*mtt^2*mWW^4*s^2*t^9 + 2425758*ep^5*mtt^2*mWW^4*s^2*t^9 + 855480*ep^6*mtt^2*mWW^4*s^2*t^9 - 2474*mtt*mWW^5*s^2*t^9 - 40301*ep*mtt*mWW^5*s^2*t^9 - 260109*ep^2*mtt*mWW^5*s^2*t^9 - 846865*ep^3*mtt*mWW^5*s^2*t^9 - 1463785*ep^4*mtt*mWW^5*s^2*t^9 - 1277450*ep^5*mtt*mWW^5*s^2*t^9 - 441464*ep^6*mtt*mWW^5*s^2*t^9 + 476*mWW^6*s^2*t^9 + 6897*ep*mWW^6*s^2*t^9 + 40185*ep^2*mWW^6*s^2*t^9 + 120369*ep^3*mWW^6*s^2*t^9 + 195443*ep^4*mWW^6*s^2*t^9 + 163422*ep^5*mWW^6*s^2*t^9 + 55112*ep^6*mWW^6*s^2*t^9 + 9840*ep*mtt^5*s^3*t^9 + 108600*ep^2*mtt^5*s^3*t^9 + 448680*ep^3*mtt^5*s^3*t^9 + 867240*ep^4*mtt^5*s^3*t^9 + 789480*ep^5*mtt^5*s^3*t^9 + 272160*ep^6*mtt^5*s^3*t^9 - 23346*ep*mtt^4*mWW*s^3*t^9 - 256574*ep^2*mtt^4*mWW*s^3*t^9 - 1055538*ep^3*mtt^4*mWW*s^3*t^9 - 2030514*ep^4*mtt^4*mWW*s^3*t^9 - 1839212*ep^5*mtt^4*mWW*s^3*t^9 - 631008*ep^6*mtt^4*mWW*s^3*t^9 + 12*mtt^3*mWW^2*s^3*t^9 + 12714*ep*mtt^3*mWW^2*s^3*t^9 + 135560*ep^2*mtt^3*mWW^2*s^3*t^9 + 544246*ep^3*mtt^3*mWW^2*s^3*t^9 + 1022924*ep^4*mtt^3*mWW^2*s^3*t^9 + 906144*ep^5*mtt^3*mWW^2*s^3*t^9 + 304608*ep^6*mtt^3*mWW^2*s^3*t^9 - 388*mtt^2*mWW^3*s^3*t^9 + 4412*ep*mtt^2*mWW^3*s^3*t^9 + 83598*ep^2*mtt^2*mWW^3*s^3*t^9 + 405896*ep^3*mtt^2*mWW^3*s^3*t^9 + 863798*ep^4*mtt^2*mWW^3*s^3*t^9 + 846876*ep^5*mtt^2*mWW^3*s^3*t^9 + 311040*ep^6*mtt^2*mWW^3*s^3*t^9 - 548*mtt*mWW^4*s^3*t^9 - 17550*ep*mtt*mWW^4*s^3*t^9 - 155644*ep^2*mtt*mWW^4*s^3*t^9 - 604818*ep^3*mtt*mWW^4*s^3*t^9 - 1157104*ep^4*mtt*mWW^4*s^3*t^9 - 1068528*ep^5*mtt*mWW^4*s^3*t^9 - 379328*ep^6*mtt*mWW^4*s^3*t^9 + 604*mWW^5*s^3*t^9 + 10410*ep*mWW^5*s^3*t^9 + 69740*ep^2*mWW^5*s^3*t^9 + 232094*ep^3*mWW^5*s^3*t^9 + 405496*ep^4*mWW^5*s^3*t^9 + 355000*ep^5*mWW^5*s^3*t^9 + 122528*ep^6*mWW^5*s^3*t^9 - 5840*ep*mtt^4*s^4*t^9 - 64360*ep^2*mtt^4*s^4*t^9 - 265400*ep^3*mtt^4*s^4*t^9 - 511800*ep^4*mtt^4*s^4*t^9 - 464760*ep^5*mtt^4*s^4*t^9 - 159840*ep^6*mtt^4*s^4*t^9 + 12568*ep*mtt^3*mWW*s^4*t^9 + 138052*ep^2*mtt^3*mWW*s^4*t^9 + 567560*ep^3*mtt^3*mWW*s^4*t^9 + 1091060*ep^4*mtt^3*mWW*s^4*t^9 + 987672*ep^5*mtt^3*mWW*s^4*t^9 + 338688*ep^6*mtt^3*mWW*s^4*t^9 + 96*mtt^2*mWW^2*s^4*t^9 - 5424*ep*mtt^2*mWW^2*s^4*t^9 - 65644*ep^2*mtt^2*mWW^2*s^4*t^9 - 275152*ep^3*mtt^2*mWW^2*s^4*t^9 - 530108*ep^4*mtt^2*mWW^2*s^4*t^9 - 478184*ep^5*mtt^2*mWW^2*s^4*t^9 - 163104*ep^6*mtt^2*mWW^2*s^4*t^9 + 256*mtt*mWW^3*s^4*t^9 + 1280*ep*mtt*mWW^3*s^4*t^9 - 6436*ep^2*mtt*mWW^3*s^4*t^9 - 56144*ep^3*mtt*mWW^3*s^4*t^9 - 139236*ep^4*mtt*mWW^3*s^4*t^9 - 145400*ep^5*mtt*mWW^3*s^4*t^9 - 54848*ep^6*mtt*mWW^3*s^4*t^9 + 1256*ep*mWW^4*s^4*t^9 + 14228*ep^2*mWW^4*s^4*t^9 + 60048*ep^3*mWW^4*s^4*t^9 + 118116*ep^4*mWW^4*s^4*t^9 + 109120*ep^5*mWW^4*s^4*t^9 + 38080*ep^6*mWW^4*s^4*t^9 + 1280*ep*mtt^3*s^5*t^9 + 14080*ep^2*mtt^3*s^5*t^9 + 57920*ep^3*mtt^3*s^5*t^9 + 111360*ep^4*mtt^3*s^5*t^9 + 100800*ep^5*mtt^3*s^5*t^9 + 34560*ep^6*mtt^3*s^5*t^9 - 2560*ep*mtt^2*mWW*s^5*t^9 - 28160*ep^2*mtt^2*mWW*s^5*t^9 - 115840*ep^3*mtt^2*mWW*s^5*t^9 - 222720*ep^4*mtt^2*mWW*s^5*t^9 - 201600*ep^5*mtt^2*mWW*s^5*t^9 - 69120*ep^6*mtt^2*mWW*s^5*t^9 + 1280*ep*mtt*mWW^2*s^5*t^9 + 14080*ep^2*mtt*mWW^2*s^5*t^9 + 57920*ep^3*mtt*mWW^2*s^5*t^9 + 111360*ep^4*mtt*mWW^2*s^5*t^9 + 100800*ep^5*mtt*mWW^2*s^5*t^9 + 34560*ep^6*mtt*mWW^2*s^5*t^9 + 48*ep*mtt^6*mWW*t^10 + 504*ep^2*mtt^6*mWW*t^10 + 1992*ep^3*mtt^6*mWW*t^10 + 3744*ep^4*mtt^6*mWW*t^10 + 3360*ep^5*mtt^6*mWW*t^10 + 1152*ep^6*mtt^6*mWW*t^10 + 70*mtt^5*mWW^2*t^10 + 814*ep*mtt^5*mWW^2*t^10 + 3796*ep^2*mtt^5*mWW^2*t^10 + 9270*ep^3*mtt^5*mWW^2*t^10 + 12630*ep^4*mtt^5*mWW^2*t^10 + 9116*ep^5*mtt^5*mWW^2*t^10 + 2704*ep^6*mtt^5*mWW^2*t^10 - 34*mtt^4*mWW^3*t^10 - 193*ep*mtt^4*mWW^3*t^10 + 319*ep^2*mtt^4*mWW^3*t^10 + 4283*ep^3*mtt^4*mWW^3*t^10 + 11067*ep^4*mtt^4*mWW^3*t^10 + 11942*ep^5*mtt^4*mWW^3*t^10 + 4776*ep^6*mtt^4*mWW^3*t^10 - 420*mtt^3*mWW^4*t^10 - 6228*ep*mtt^3*mWW^4*t^10 - 37032*ep^2*mtt^3*mWW^4*t^10 - 112908*ep^3*mtt^3*mWW^4*t^10 - 186300*ep^4*mtt^3*mWW^4*t^10 - 157848*ep^5*mtt^3*mWW^4*t^10 - 53664*ep^6*mtt^3*mWW^4*t^10 + 764*mtt^2*mWW^5*t^10 + 10982*ep*mtt^2*mWW^5*t^10 + 63662*ep^2*mtt^2*mWW^5*t^10 + 190446*ep^3*mtt^2*mWW^5*t^10 + 310038*ep^4*mtt^2*mWW^5*t^10 + 260332*ep^5*mtt^2*mWW^5*t^10 + 88016*ep^6*mtt^2*mWW^5*t^10 - 482*mtt*mWW^6*t^10 - 6866*ep*mtt*mWW^6*t^10 - 39508*ep^2*mtt*mWW^6*t^10 - 117602*ep^3*mtt*mWW^6*t^10 - 191058*ep^4*mtt*mWW^6*t^10 - 160628*ep^5*mtt*mWW^6*t^10 - 54576*ep^6*mtt*mWW^6*t^10 + 102*mWW^7*t^10 + 1443*ep*mWW^7*t^10 + 8259*ep^2*mWW^7*t^10 + 24519*ep^3*mWW^7*t^10 + 39879*ep^4*mWW^7*t^10 + 33726*ep^5*mWW^7*t^10 + 11592*ep^6*mWW^7*t^10 - 1248*ep*mtt^6*s*t^10 - 13776*ep^2*mtt^6*s*t^10 - 56928*ep^3*mtt^6*s*t^10 - 110064*ep^4*mtt^6*s*t^10 - 100224*ep^5*mtt^6*s*t^10 - 34560*ep^6*mtt^6*s*t^10 + 4424*ep*mtt^5*mWW*s*t^10 + 48808*ep^2*mtt^5*mWW*s*t^10 + 201472*ep^3*mtt^5*mWW*s*t^10 + 388816*ep^4*mtt^5*mWW*s*t^10 + 353264*ep^5*mtt^5*mWW*s*t^10 + 121536*ep^6*mtt^5*mWW*s*t^10 - 134*mtt^4*mWW^2*s*t^10 - 7040*ep*mtt^4*mWW^2*s*t^10 - 67424*ep^2*mtt^4*mWW^2*s*t^10 - 264588*ep^3*mtt^4*mWW^2*s*t^10 - 497602*ep^4*mtt^4*mWW^2*s*t^10 - 444972*ep^5*mtt^4*mWW^2*s*t^10 - 151440*ep^6*mtt^4*mWW^2*s*t^10 - 24*mtt^3*mWW^3*s*t^10 + 761*ep*mtt^3*mWW^3*s*t^10 + 9579*ep^2*mtt^3*mWW^3*s*t^10 + 38349*ep^3*mtt^3*mWW^3*s*t^10 + 67109*ep^4*mtt^3*mWW^3*s*t^10 + 52042*ep^5*mtt^3*mWW^3*s*t^10 + 14104*ep^6*mtt^3*mWW^3*s*t^10 + 748*mtt^2*mWW^4*s*t^10 + 12609*ep*mtt^2*mWW^4*s*t^10 + 83707*ep^2*mtt^2*mWW^4*s*t^10 + 279277*ep^3*mtt^2*mWW^4*s*t^10 + 493345*ep^4*mtt^2*mWW^4*s*t^10 + 438738*ep^5*mtt^2*mWW^4*s*t^10 + 153976*ep^6*mtt^2*mWW^4*s*t^10 - 888*mtt*mWW^5*s*t^10 - 13973*ep*mtt*mWW^5*s*t^10 - 87839*ep^2*mtt*mWW^5*s*t^10 - 281041*ep^3*mtt*mWW^5*s*t^10 - 481305*ep^4*mtt*mWW^5*s*t^10 - 418690*ep^5*mtt*mWW^5*s*t^10 - 144824*ep^6*mtt*mWW^5*s*t^10 + 298*mWW^6*s*t^10 + 4467*ep*mWW^6*s*t^10 + 26945*ep^2*mWW^6*s*t^10 + 83459*ep^3*mWW^6*s*t^10 + 139701*ep^4*mWW^6*s*t^10 + 119842*ep^5*mWW^6*s*t^10 + 41208*ep^6*mWW^6*s*t^10 + 3456*ep*mtt^5*s^2*t^10 + 38112*ep^2*mtt^5*s^2*t^10 + 157296*ep^3*mtt^5*s^2*t^10 + 303648*ep^4*mtt^5*s^2*t^10 + 276048*ep^5*mtt^5*s^2*t^10 + 95040*ep^6*mtt^5*s^2*t^10 - 10800*ep*mtt^4*mWW*s^2*t^10 - 118932*ep^2*mtt^4*mWW*s^2*t^10 - 490064*ep^3*mtt^4*mWW*s^2*t^10 - 944212*ep^4*mtt^4*mWW*s^2*t^10 - 856616*ep^5*mtt^4*mWW*s^2*t^10 - 294336*ep^6*mtt^4*mWW*s^2*t^10 + 48*mtt^3*mWW^2*s^2*t^10 + 11754*ep*mtt^3*mWW^2*s^2*t^10 + 125364*ep^2*mtt^3*mWW^2*s^2*t^10 + 509974*ep^3*mtt^3*mWW^2*s^2*t^10 + 974556*ep^4*mtt^3*mWW^2*s^2*t^10 + 878592*ep^5*mtt^3*mWW^2*s^2*t^10 + 300352*ep^6*mtt^3*mWW^2*s^2*t^10 + 20*mtt^2*mWW^3*s^2*t^10 - 2420*ep*mtt^2*mWW^3*s^2*t^10 - 26986*ep^2*mtt^2*mWW^3*s^2*t^10 - 107864*ep^3*mtt^2*mWW^3*s^2*t^10 - 197986*ep^4*mtt^2*mWW^3*s^2*t^10 - 168860*ep^5*mtt^2*mWW^3*s^2*t^10 - 53904*ep^6*mtt^2*mWW^3*s^2*t^10 - 264*mtt*mWW^4*s^2*t^10 - 5526*ep*mtt*mWW^4*s^2*t^10 - 42056*ep^2*mtt*mWW^4*s^2*t^10 - 152962*ep^3*mtt*mWW^4*s^2*t^10 - 284896*ep^4*mtt*mWW^4*s^2*t^10 - 261304*ep^5*mtt*mWW^4*s^2*t^10 - 93152*ep^6*mtt*mWW^4*s^2*t^10 + 196*mWW^5*s^2*t^10 + 3536*ep*mWW^5*s^2*t^10 + 24498*ep^2*mWW^5*s^2*t^10 + 83620*ep^3*mWW^5*s^2*t^10 + 148890*ep^4*mWW^5*s^2*t^10 + 132140*ep^5*mWW^5*s^2*t^10 + 46000*ep^6*mWW^5*s^2*t^10 - 3168*ep*mtt^4*s^3*t^10 - 34896*ep^2*mtt^4*s^3*t^10 - 143808*ep^3*mtt^4*s^3*t^10 - 277104*ep^4*mtt^4*s^3*t^10 - 251424*ep^5*mtt^4*s^3*t^10 - 86400*ep^6*mtt^4*s^3*t^10 + 8568*ep*mtt^3*mWW*s^3*t^10 + 94260*ep^2*mtt^3*mWW*s^3*t^10 + 387960*ep^3*mtt^3*mWW*s^3*t^10 + 746532*ep^4*mtt^3*mWW*s^3*t^10 + 676392*ep^5*mtt^3*mWW*s^3*t^10 + 232128*ep^6*mtt^3*mWW*s^3*t^10 + 16*mtt^2*mWW^2*s^3*t^10 - 7272*ep*mtt^2*mWW^2*s^3*t^10 - 80956*ep^2*mtt^2*mWW^2*s^3*t^10 - 333784*ep^3*mtt^2*mWW^2*s^3*t^10 - 641772*ep^4*mtt^2*mWW^2*s^3*t^10 - 580504*ep^5*mtt^2*mWW^2*s^3*t^10 - 198848*ep^6*mtt^2*mWW^2*s^3*t^10 + 48*mtt*mWW^3*s^3*t^10 + 2432*ep*mtt*mWW^3*s^3*t^10 + 22780*ep^2*mtt*mWW^3*s^3*t^10 + 87616*ep^3*mtt*mWW^3*s^3*t^10 + 161516*ep^4*mtt*mWW^3*s^3*t^10 + 141592*ep^5*mtt*mWW^3*s^3*t^10 + 47296*ep^6*mtt*mWW^3*s^3*t^10 + 144*ep*mWW^4*s^3*t^10 + 1756*ep^2*mWW^4*s^3*t^10 + 7904*ep^3*mWW^4*s^3*t^10 + 16460*ep^4*mWW^4*s^3*t^10 + 15992*ep^5*mWW^4*s^3*t^10 + 5824*ep^6*mWW^4*s^3*t^10 + 960*ep*mtt^3*s^4*t^10 + 10560*ep^2*mtt^3*s^4*t^10 + 43440*ep^3*mtt^3*s^4*t^10 + 83520*ep^4*mtt^3*s^4*t^10 + 75600*ep^5*mtt^3*s^4*t^10 + 25920*ep^6*mtt^3*s^4*t^10 - 2240*ep*mtt^2*mWW*s^4*t^10 - 24640*ep^2*mtt^2*mWW*s^4*t^10 - 101360*ep^3*mtt^2*mWW*s^4*t^10 - 194880*ep^4*mtt^2*mWW*s^4*t^10 - 176400*ep^5*mtt^2*mWW*s^4*t^10 - 60480*ep^6*mtt^2*mWW*s^4*t^10 + 1600*ep*mtt*mWW^2*s^4*t^10 + 17600*ep^2*mtt*mWW^2*s^4*t^10 + 72400*ep^3*mtt*mWW^2*s^4*t^10 + 139200*ep^4*mtt*mWW^2*s^4*t^10 + 126000*ep^5*mtt*mWW^2*s^4*t^10 + 43200*ep^6*mtt*mWW^2*s^4*t^10 - 320*ep*mWW^3*s^4*t^10 - 3520*ep^2*mWW^3*s^4*t^10 - 14480*ep^3*mWW^3*s^4*t^10 - 27840*ep^4*mWW^3*s^4*t^10 - 25200*ep^5*mWW^3*s^4*t^10 - 8640*ep^6*mWW^3*s^4*t^10 - 4*mtt^4*mWW^2*t^11 - 61*ep*mtt^4*mWW^2*t^11 - 373*ep^2*mtt^4*mWW^2*t^11 - 1165*ep^3*mtt^4*mWW^2*t^11 - 1951*ep^4*mtt^4*mWW^2*t^11 - 1654*ep^5*mtt^4*mWW^2*t^11 - 552*ep^6*mtt^4*mWW^2*t^11 + 24*mtt^2*mWW^4*t^11 + 366*ep*mtt^2*mWW^4*t^11 + 2238*ep^2*mtt^2*mWW^4*t^11 + 6990*ep^3*mtt^2*mWW^4*t^11 + 11706*ep^4*mtt^2*mWW^4*t^11 + 9924*ep^5*mtt^2*mWW^4*t^11 + 3312*ep^6*mtt^2*mWW^4*t^11 - 32*mtt*mWW^5*t^11 - 488*ep*mtt*mWW^5*t^11 - 2984*ep^2*mtt*mWW^5*t^11 - 9320*ep^3*mtt*mWW^5*t^11 - 15608*ep^4*mtt*mWW^5*t^11 - 13232*ep^5*mtt*mWW^5*t^11 - 4416*ep^6*mtt*mWW^5*t^11 + 12*mWW^6*t^11 + 183*ep*mWW^6*t^11 + 1119*ep^2*mWW^6*t^11 + 3495*ep^3*mWW^6*t^11 + 5853*ep^4*mWW^6*t^11 + 4962*ep^5*mWW^6*t^11 + 1656*ep^6*mWW^6*t^11 + 432*ep*mtt^5*s*t^11 + 4760*ep^2*mtt^5*s*t^11 + 19624*ep^3*mtt^5*s*t^11 + 37832*ep^4*mtt^5*s*t^11 + 34344*ep^5*mtt^5*s*t^11 + 11808*ep^6*mtt^5*s*t^11 - 1680*ep*mtt^4*mWW*s*t^11 - 18504*ep^2*mtt^4*mWW*s*t^11 - 76248*ep^3*mtt^4*mWW*s*t^11 - 146904*ep^4*mtt^4*mWW*s*t^11 - 133272*ep^5*mtt^4*mWW*s*t^11 - 45792*ep^6*mtt^4*mWW*s*t^11 + 4*mtt^3*mWW^2*s*t^11 + 2457*ep*mtt^3*mWW^2*s*t^11 + 26749*ep^2*mtt^3*mWW^2*s*t^11 + 109769*ep^3*mtt^3*mWW^2*s*t^11 + 210991*ep^4*mtt^3*mWW^2*s*t^11 + 191094*ep^5*mtt^3*mWW^2*s*t^11 + 65576*ep^6*mtt^3*mWW^2*s*t^11 + 4*mtt^2*mWW^3*s*t^11 - 1383*ep*mtt^2*mWW^3*s*t^11 - 15491*ep^2*mtt^2*mWW^3*s*t^11 - 63991*ep^3*mtt^2*mWW^3*s*t^11 - 123089*ep^4*mtt^2*mWW^3*s*t^11 - 111306*ep^5*mtt^2*mWW^3*s*t^11 - 38104*ep^6*mtt^2*mWW^3*s*t^11 - 20*mtt*mWW^4*s*t^11 - 45*ep*mtt*mWW^4*s*t^11 + 951*ep^2*mtt*mWW^4*s*t^11 + 5547*ep^3*mtt*mWW^4*s*t^11 + 11661*ep^4*mtt*mWW^4*s*t^11 + 10698*ep^5*mtt*mWW^4*s*t^11 + 3608*ep^6*mtt*mWW^4*s*t^11 + 12*mWW^5*s*t^11 + 219*ep*mWW^5*s*t^11 + 1535*ep^2*mWW^5*s*t^11 + 5299*ep^3*mWW^5*s*t^11 + 9509*ep^4*mWW^5*s*t^11 + 8442*ep^5*mWW^5*s*t^11 + 2904*ep^6*mWW^5*s*t^11 - 816*ep*mtt^4*s^2*t^11 - 8984*ep^2*mtt^4*s^2*t^11 - 37000*ep^3*mtt^4*s^2*t^11 - 71240*ep^4*mtt^4*s^2*t^11 - 64584*ep^5*mtt^4*s^2*t^11 - 22176*ep^6*mtt^4*s^2*t^11 + 2656*ep*mtt^3*mWW*s^2*t^11 + 29232*ep^2*mtt^3*mWW*s^2*t^11 + 120336*ep^3*mtt^3*mWW*s^2*t^11 + 231568*ep^4*mtt^3*mWW*s^2*t^11 + 209808*ep^5*mtt^3*mWW*s^2*t^11 + 72000*ep^6*mtt^3*mWW*s^2*t^11 - 3068*ep*mtt^2*mWW^2*s^2*t^11 - 33752*ep^2*mtt^2*mWW^2*s^2*t^11 - 138860*ep^3*mtt^2*mWW^2*s^2*t^11 - 267008*ep^4*mtt^2*mWW^2*s^2*t^11 - 241712*ep^5*mtt^2*mWW^2*s^2*t^11 - 82880*ep^6*mtt^2*mWW^2*s^2*t^11 + 1448*ep*mtt*mWW^3*s^2*t^11 + 15904*ep^2*mtt*mWW^3*s^2*t^11 + 65304*ep^3*mtt*mWW^3*s^2*t^11 + 125296*ep^4*mtt*mWW^3*s^2*t^11 + 113168*ep^5*mtt*mWW^3*s^2*t^11 + 38720*ep^6*mtt*mWW^3*s^2*t^11 - 220*ep*mWW^4*s^2*t^11 - 2400*ep^2*mWW^4*s^2*t^11 - 9780*ep^3*mWW^4*s^2*t^11 - 18616*ep^4*mWW^4*s^2*t^11 - 16680*ep^5*mWW^4*s^2*t^11 - 5664*ep^6*mWW^4*s^2*t^11 + 384*ep*mtt^3*s^3*t^11 + 4224*ep^2*mtt^3*s^3*t^11 + 17376*ep^3*mtt^3*s^3*t^11 + 33408*ep^4*mtt^3*s^3*t^11 + 30240*ep^5*mtt^3*s^3*t^11 + 10368*ep^6*mtt^3*s^3*t^11 - 1024*ep*mtt^2*mWW*s^3*t^11 - 11264*ep^2*mtt^2*mWW*s^3*t^11 - 46336*ep^3*mtt^2*mWW*s^3*t^11 - 89088*ep^4*mtt^2*mWW*s^3*t^11 - 80640*ep^5*mtt^2*mWW*s^3*t^11 - 27648*ep^6*mtt^2*mWW*s^3*t^11 + 896*ep*mtt*mWW^2*s^3*t^11 + 9856*ep^2*mtt*mWW^2*s^3*t^11 + 40544*ep^3*mtt*mWW^2*s^3*t^11 + 77952*ep^4*mtt*mWW^2*s^3*t^11 + 70560*ep^5*mtt*mWW^2*s^3*t^11 + 24192*ep^6*mtt*mWW^2*s^3*t^11 - 256*ep*mWW^3*s^3*t^11 - 2816*ep^2*mWW^3*s^3*t^11 - 11584*ep^3*mWW^3*s^3*t^11 - 22272*ep^4*mWW^3*s^3*t^11 - 20160*ep^5*mWW^3*s^3*t^11 - 6912*ep^6*mWW^3*s^3*t^11 - 64*ep*mtt^4*s*t^12 - 704*ep^2*mtt^4*s*t^12 - 2896*ep^3*mtt^4*s*t^12 - 5568*ep^4*mtt^4*s*t^12 - 5040*ep^5*mtt^4*s*t^12 - 1728*ep^6*mtt^4*s*t^12 + 256*ep*mtt^3*mWW*s*t^12 + 2816*ep^2*mtt^3*mWW*s*t^12 + 11584*ep^3*mtt^3*mWW*s*t^12 + 22272*ep^4*mtt^3*mWW*s*t^12 + 20160*ep^5*mtt^3*mWW*s*t^12 + 6912*ep^6*mtt^3*mWW*s*t^12 - 384*ep*mtt^2*mWW^2*s*t^12 - 4224*ep^2*mtt^2*mWW^2*s*t^12 - 17376*ep^3*mtt^2*mWW^2*s*t^12 - 33408*ep^4*mtt^2*mWW^2*s*t^12 - 30240*ep^5*mtt^2*mWW^2*s*t^12 - 10368*ep^6*mtt^2*mWW^2*s*t^12 + 256*ep*mtt*mWW^3*s*t^12 + 2816*ep^2*mtt*mWW^3*s*t^12 + 11584*ep^3*mtt*mWW^3*s*t^12 + 22272*ep^4*mtt*mWW^3*s*t^12 + 20160*ep^5*mtt*mWW^3*s*t^12 + 6912*ep^6*mtt*mWW^3*s*t^12 - 64*ep*mWW^4*s*t^12 - 704*ep^2*mWW^4*s*t^12 - 2896*ep^3*mWW^4*s*t^12 - 5568*ep^4*mWW^4*s*t^12 - 5040*ep^5*mWW^4*s*t^12 - 1728*ep^6*mWW^4*s*t^12 + 64*ep*mtt^3*s^2*t^12 + 704*ep^2*mtt^3*s^2*t^12 + 2896*ep^3*mtt^3*s^2*t^12 + 5568*ep^4*mtt^3*s^2*t^12 + 5040*ep^5*mtt^3*s^2*t^12 + 1728*ep^6*mtt^3*s^2*t^12 - 192*ep*mtt^2*mWW*s^2*t^12 - 2112*ep^2*mtt^2*mWW*s^2*t^12 - 8688*ep^3*mtt^2*mWW*s^2*t^12 - 16704*ep^4*mtt^2*mWW*s^2*t^12 - 15120*ep^5*mtt^2*mWW*s^2*t^12 - 5184*ep^6*mtt^2*mWW*s^2*t^12 + 192*ep*mtt*mWW^2*s^2*t^12 + 2112*ep^2*mtt*mWW^2*s^2*t^12 + 8688*ep^3*mtt*mWW^2*s^2*t^12 + 16704*ep^4*mtt*mWW^2*s^2*t^12 + 15120*ep^5*mtt*mWW^2*s^2*t^12 + 5184*ep^6*mtt*mWW^2*s^2*t^12 - 64*ep*mWW^3*s^2*t^12 - 704*ep^2*mWW^3*s^2*t^12 - 2896*ep^3*mWW^3*s^2*t^12 - 5568*ep^4*mWW^3*s^2*t^12 - 5040*ep^5*mWW^3*s^2*t^12 - 1728*ep^6*mWW^3*s^2*t^12))/(4*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t)^2*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (72*ep*mtt^10*mWW^4*s^4 + 492*ep^2*mtt^10*mWW^4*s^4 + 152*ep^3*mtt^10*mWW^4*s^4 - 5916*ep^4*mtt^10*mWW^4*s^4 - 17344*ep^5*mtt^10*mWW^4*s^4 - 19056*ep^6*mtt^10*mWW^4*s^4 - 7360*ep^7*mtt^10*mWW^4*s^4 - 288*ep*mtt^9*mWW^5*s^4 - 2124*ep^2*mtt^9*mWW^5*s^4 - 1280*ep^3*mtt^9*mWW^5*s^4 + 23628*ep^4*mtt^9*mWW^5*s^4 + 72976*ep^5*mtt^9*mWW^5*s^4 + 82032*ep^6*mtt^9*mWW^5*s^4 + 32128*ep^7*mtt^9*mWW^5*s^4 + 352*ep*mtt^8*mWW^6*s^4 + 3008*ep^2*mtt^8*mWW^6*s^4 + 3584*ep^3*mtt^8*mWW^6*s^4 - 27136*ep^4*mtt^8*mWW^6*s^4 - 94624*ep^5*mtt^8*mWW^6*s^4 - 111232*ep^6*mtt^8*mWW^6*s^4 - 44672*ep^7*mtt^8*mWW^6*s^4 + 32*ep*mtt^7*mWW^7*s^4 - 480*ep^2*mtt^7*mWW^7*s^4 - 3968*ep^3*mtt^7*mWW^7*s^4 - 9696*ep^4*mtt^7*mWW^7*s^4 - 8672*ep^5*mtt^7*mWW^7*s^4 - 768*ep^6*mtt^7*mWW^7*s^4 + 1664*ep^7*mtt^7*mWW^7*s^4 - 400*ep*mtt^6*mWW^8*s^4 - 2824*ep^2*mtt^6*mWW^8*s^4 + 176*ep^3*mtt^6*mWW^8*s^4 + 42344*ep^4*mtt^6*mWW^8*s^4 + 121952*ep^5*mtt^6*mWW^8*s^4 + 134432*ep^6*mtt^6*mWW^8*s^4 + 52224*ep^7*mtt^6*mWW^8*s^4 + 288*ep*mtt^5*mWW^9*s^4 + 2728*ep^2*mtt^5*mWW^9*s^4 + 3648*ep^3*mtt^5*mWW^9*s^4 - 25064*ep^4*mtt^5*mWW^9*s^4 - 90816*ep^5*mtt^5*mWW^9*s^4 - 108704*ep^6*mtt^5*mWW^9*s^4 - 44160*ep^7*mtt^5*mWW^9*s^4 - 32*ep*mtt^4*mWW^10*s^4 - 736*ep^2*mtt^4*mWW^10*s^4 - 3520*ep^3*mtt^4*mWW^10*s^4 - 5728*ep^4*mtt^4*mWW^10*s^4 - 736*ep^5*mtt^4*mWW^10*s^4 + 5888*ep^6*mtt^4*mWW^10*s^4 + 3712*ep^7*mtt^4*mWW^10*s^4 - 32*ep*mtt^3*mWW^11*s^4 - 128*ep^2*mtt^3*mWW^11*s^4 + 1536*ep^3*mtt^3*mWW^11*s^4 + 10816*ep^4*mtt^3*mWW^11*s^4 + 25824*ep^5*mtt^3*mWW^11*s^4 + 26752*ep^6*mtt^3*mWW^11*s^4 + 10112*ep^7*mtt^3*mWW^11*s^4 + 8*ep*mtt^2*mWW^12*s^4 + 60*ep^2*mtt^2*mWW^12*s^4 - 392*ep^3*mtt^2*mWW^12*s^4 - 3564*ep^4*mtt^2*mWW^12*s^4 - 9248*ep^5*mtt^2*mWW^12*s^4 - 10032*ep^6*mtt^2*mWW^12*s^4 - 3904*ep^7*mtt^2*mWW^12*s^4 + 4*ep^2*mtt*mWW^13*s^4 + 64*ep^3*mtt*mWW^13*s^4 + 316*ep^4*mtt*mWW^13*s^4 + 688*ep^5*mtt*mWW^13*s^4 + 688*ep^6*mtt*mWW^13*s^4 + 256*ep^7*mtt*mWW^13*s^4 + 72*ep*mtt^10*mWW^3*s^5 + 708*ep^2*mtt^10*mWW^3*s^5 + 764*ep^3*mtt^10*mWW^3*s^5 - 7908*ep^4*mtt^10*mWW^3*s^5 - 27124*ep^5*mtt^10*mWW^3*s^5 - 31968*ep^6*mtt^10*mWW^3*s^5 - 12880*ep^7*mtt^10*mWW^3*s^5 - 852*ep*mtt^9*mWW^4*s^5 - 6622*ep^2*mtt^9*mWW^4*s^5 - 4526*ep^3*mtt^9*mWW^4*s^5 + 75202*ep^4*mtt^9*mWW^4*s^5 + 238242*ep^5*mtt^9*mWW^4*s^5 + 272028*ep^6*mtt^9*mWW^4*s^5 + 107744*ep^7*mtt^9*mWW^4*s^5 + 2288*ep*mtt^8*mWW^5*s^5 + 17778*ep^2*mtt^8*mWW^5*s^5 + 14566*ep^3*mtt^8*mWW^5*s^5 - 187550*ep^4*mtt^8*mWW^5*s^5 - 608758*ep^5*mtt^8*mWW^5*s^5 - 701908*ep^6*mtt^8*mWW^5*s^5 - 279776*ep^7*mtt^8*mWW^5*s^5 - 1808*ep*mtt^7*mWW^6*s^5 - 16352*ep^2*mtt^7*mWW^6*s^5 - 25024*ep^3*mtt^7*mWW^6*s^5 + 125888*ep^4*mtt^7*mWW^6*s^5 + 485856*ep^5*mtt^7*mWW^6*s^5 + 594000*ep^6*mtt^7*mWW^6*s^5 + 244512*ep^7*mtt^7*mWW^6*s^5 - 1120*ep*mtt^6*mWW^7*s^5 - 5064*ep^2*mtt^6*mWW^7*s^5 + 15688*ep^3*mtt^6*mWW^7*s^5 + 138760*ep^4*mtt^6*mWW^7*s^5 + 323624*ep^5*mtt^6*mWW^7*s^5 + 321296*ep^6*mtt^6*mWW^7*s^5 + 116800*ep^7*mtt^6*mWW^7*s^5 + 2568*ep*mtt^5*mWW^8*s^5 + 20148*ep^2*mtt^5*mWW^8*s^5 + 12244*ep^3*mtt^5*mWW^8*s^5 - 245420*ep^4*mtt^5*mWW^8*s^5 - 778252*ep^5*mtt^5*mWW^8*s^5 - 895960*ep^6*mtt^5*mWW^8*s^5 - 357792*ep^7*mtt^5*mWW^8*s^5 - 1328*ep*mtt^4*mWW^9*s^5 - 13788*ep^2*mtt^4*mWW^9*s^5 - 26004*ep^3*mtt^4*mWW^9*s^5 + 93028*ep^4*mtt^4*mWW^9*s^5 + 401908*ep^5*mtt^4*mWW^9*s^5 + 508232*ep^6*mtt^4*mWW^9*s^5 + 212896*ep^7*mtt^4*mWW^9*s^5 + 112*ep*mtt^3*mWW^10*s^5 + 2992*ep^2*mtt^3*mWW^10*s^5 + 16464*ep^3*mtt^3*mWW^10*s^5 + 35600*ep^4*mtt^3*mWW^10*s^5 + 30448*ep^5*mtt^3*mWW^10*s^5 + 3408*ep^6*mtt^3*mWW^10*s^5 - 5024*ep^7*mtt^3*mWW^10*s^5 + 88*ep*mtt^2*mWW^11*s^5 + 372*ep^2*mtt^2*mWW^11*s^5 - 4916*ep^3*mtt^2*mWW^11*s^5 - 35828*ep^4*mtt^2*mWW^11*s^5 - 88516*ep^5*mtt^2*mWW^11*s^5 - 94480*ep^6*mtt^2*mWW^11*s^5 - 36592*ep^7*mtt^2*mWW^11*s^5 - 20*ep*mtt*mWW^12*s^5 - 166*ep^2*mtt*mWW^12*s^5 + 842*ep^3*mtt*mWW^12*s^5 + 8730*ep^4*mtt*mWW^12*s^5 + 23706*ep^5*mtt*mWW^12*s^5 + 26524*ep^6*mtt*mWW^12*s^5 + 10560*ep^7*mtt*mWW^12*s^5 - 6*ep^2*mWW^13*s^5 - 98*ep^3*mWW^13*s^5 - 502*ep^4*mWW^13*s^5 - 1134*ep^5*mWW^13*s^5 - 1172*ep^6*mWW^13*s^5 - 448*ep^7*mWW^13*s^5 - 432*ep*mtt^9*mWW^3*s^6 - 4248*ep^2*mtt^9*mWW^3*s^6 - 4584*ep^3*mtt^9*mWW^3*s^6 + 47448*ep^4*mtt^9*mWW^3*s^6 + 162744*ep^5*mtt^9*mWW^3*s^6 + 191808*ep^6*mtt^9*mWW^3*s^6 + 77280*ep^7*mtt^9*mWW^3*s^6 + 3372*ep*mtt^8*mWW^4*s^6 + 27202*ep^2*mtt^8*mWW^4*s^6 + 21294*ep^3*mtt^8*mWW^4*s^6 - 304422*ep^4*mtt^8*mWW^4*s^6 - 985498*ep^5*mtt^8*mWW^4*s^6 - 1136956*ep^6*mtt^8*mWW^4*s^6 - 453344*ep^7*mtt^8*mWW^4*s^6 - 6832*ep*mtt^7*mWW^5*s^6 - 54408*ep^2*mtt^7*mWW^5*s^6 - 49920*ep^3*mtt^7*mWW^5*s^6 + 561456*ep^4*mtt^7*mWW^5*s^6 + 1868400*ep^5*mtt^7*mWW^5*s^6 + 2182440*ep^6*mtt^7*mWW^5*s^6 + 877840*ep^7*mtt^7*mWW^5*s^6 + 3056*ep*mtt^6*mWW^6*s^6 + 30392*ep^2*mtt^6*mWW^6*s^6 + 59712*ep^3*mtt^6*mWW^6*s^6 - 186624*ep^4*mtt^6*mWW^6*s^6 - 849584*ep^5*mtt^6*mWW^6*s^6 - 1096328*ep^6*mtt^6*mWW^6*s^6 - 465744*ep^7*mtt^6*mWW^6*s^6 + 4912*ep*mtt^5*mWW^7*s^6 + 31928*ep^2*mtt^5*mWW^7*s^6 - 10048*ep^3*mtt^5*mWW^7*s^6 - 497072*ep^4*mtt^5*mWW^7*s^6 - 1383728*ep^5*mtt^5*mWW^7*s^6 - 1502712*ep^6*mtt^5*mWW^7*s^6 - 578992*ep^7*mtt^5*mWW^7*s^6 - 6232*ep*mtt^4*mWW^8*s^6 - 52932*ep^2*mtt^4*mWW^8*s^6 - 55524*ep^3*mtt^4*mWW^8*s^6 + 546996*ep^4*mtt^4*mWW^8*s^6 + 1885308*ep^5*mtt^4*mWW^8*s^6 + 2242368*ep^6*mtt^4*mWW^8*s^6 + 912880*ep^7*mtt^4*mWW^8*s^6 + 2416*ep*mtt^3*mWW^9*s^6 + 27016*ep^2*mtt^3*mWW^9*s^6 + 60064*ep^3*mtt^3*mWW^9*s^6 - 145168*ep^4*mtt^3*mWW^9*s^6 - 731728*ep^5*mtt^3*mWW^9*s^6 - 963336*ep^6*mtt^3*mWW^9*s^6 - 412240*ep^7*mtt^3*mWW^9*s^6 - 208*ep*mtt^2*mWW^10*s^6 - 4776*ep^2*mtt^2*mWW^10*s^6 - 25136*ep^3*mtt^2*mWW^10*s^6 - 51280*ep^4*mtt^2*mWW^10*s^6 - 36864*ep^5*mtt^2*mWW^10*s^6 + 6280*ep^6*mtt^2*mWW^10*s^6 + 12432*ep^7*mtt^2*mWW^10*s^6 - 64*ep*mtt*mWW^11*s^6 - 288*ep^2*mtt*mWW^11*s^6 + 4488*ep^3*mtt*mWW^11*s^6 + 33336*ep^4*mtt*mWW^11*s^6 + 84312*ep^5*mtt*mWW^11*s^6 + 91800*ep^6*mtt*mWW^11*s^6 + 36112*ep^7*mtt*mWW^11*s^6 + 12*ep*mWW^12*s^6 + 114*ep^2*mWW^12*s^6 - 346*ep^3*mWW^12*s^6 - 4670*ep^4*mWW^12*s^6 - 13362*ep^5*mWW^12*s^6 - 15364*ep^6*mWW^12*s^6 - 6224*ep^7*mWW^12*s^6 + 1080*ep*mtt^8*mWW^3*s^7 + 10620*ep^2*mtt^8*mWW^3*s^7 + 11460*ep^3*mtt^8*mWW^3*s^7 - 118620*ep^4*mtt^8*mWW^3*s^7 - 406860*ep^5*mtt^8*mWW^3*s^7 - 479520*ep^6*mtt^8*mWW^3*s^7 - 193200*ep^7*mtt^8*mWW^3*s^7 - 6600*ep*mtt^7*mWW^4*s^7 - 53900*ep^2*mtt^7*mWW^4*s^7 - 43900*ep^3*mtt^7*mWW^4*s^7 + 601140*ep^4*mtt^7*mWW^4*s^7 + 1960900*ep^5*mtt^7*mWW^4*s^7 + 2271320*ep^6*mtt^7*mWW^4*s^7 + 908160*ep^7*mtt^7*mWW^4*s^7 + 10160*ep*mtt^6*mWW^5*s^7 + 81988*ep^2*mtt^6*mWW^5*s^7 + 79580*ep^3*mtt^6*mWW^5*s^7 - 838668*ep^4*mtt^6*mWW^5*s^7 - 2834444*ep^5*mtt^6*mWW^5*s^7 - 3340504*ep^6*mtt^6*mWW^5*s^7 - 1352480*ep^7*mtt^6*mWW^5*s^7 - 1064*ep*mtt^5*mWW^6*s^7 - 17468*ep^2*mtt^5*mWW^6*s^7 - 62044*ep^3*mtt^5*mWW^6*s^7 + 9604*ep^4*mtt^5*mWW^6*s^7 + 378980*ep^5*mtt^5*mWW^6*s^7 + 613528*ep^6*mtt^5*mWW^6*s^7 + 289792*ep^7*mtt^5*mWW^6*s^7 - 9088*ep*mtt^4*mWW^7*s^7 - 67028*ep^2*mtt^4*mWW^7*s^7 - 29692*ep^3*mtt^4*mWW^7*s^7 + 832428*ep^4*mtt^4*mWW^7*s^7 + 2553532*ep^5*mtt^4*mWW^7*s^7 + 2893544*ep^6*mtt^4*mWW^7*s^7 + 1144192*ep^7*mtt^4*mWW^7*s^7 + 7464*ep*mtt^3*mWW^8*s^7 + 67868*ep^2*mtt^3*mWW^8*s^7 + 90796*ep^3*mtt^3*mWW^8*s^7 - 630308*ep^4*mtt^3*mWW^8*s^7 - 2326548*ep^5*mtt^3*mWW^8*s^7 - 2839224*ep^6*mtt^3*mWW^8*s^7 - 1173376*ep^7*mtt^3*mWW^8*s^7 - 2160*ep*mtt^2*mWW^9*s^7 - 25620*ep^2*mtt^2*mWW^9*s^7 - 60204*ep^3*mtt^2*mWW^9*s^7 + 133308*ep^4*mtt^2*mWW^9*s^7 + 709596*ep^5*mtt^2*mWW^9*s^7 + 950712*ep^6*mtt^2*mWW^9*s^7 + 411168*ep^7*mtt^2*mWW^9*s^7 + 200*ep*mtt*mWW^10*s^7 + 3500*ep^2*mtt*mWW^10*s^7 + 15148*ep^3*mtt*mWW^10*s^7 + 19564*ep^4*mtt*mWW^10*s^7 - 13332*ep^5*mtt*mWW^10*s^7 - 45624*ep^6*mtt*mWW^10*s^7 - 24576*ep^7*mtt*mWW^10*s^7 + 8*ep*mWW^11*s^7 + 40*ep^2*mWW^11*s^7 - 1144*ep^3*mWW^11*s^7 - 8448*ep^4*mWW^11*s^7 - 21824*ep^5*mWW^11*s^7 - 24232*ep^6*mWW^11*s^7 - 9680*ep^7*mWW^11*s^7 - 1440*ep*mtt^7*mWW^3*s^8 - 14160*ep^2*mtt^7*mWW^3*s^8 - 15280*ep^3*mtt^7*mWW^3*s^8 + 158160*ep^4*mtt^7*mWW^3*s^8 + 542480*ep^5*mtt^7*mWW^3*s^8 + 639360*ep^6*mtt^7*mWW^3*s^8 + 257600*ep^7*mtt^7*mWW^3*s^8 + 7200*ep*mtt^6*mWW^4*s^8 + 58800*ep^2*mtt^6*mWW^4*s^8 + 47860*ep^3*mtt^6*mWW^4*s^8 - 657320*ep^4*mtt^6*mWW^4*s^8 - 2146420*ep^5*mtt^6*mWW^4*s^8 - 2489320*ep^6*mtt^6*mWW^4*s^8 - 996480*ep^7*mtt^6*mWW^4*s^8 - 8000*ep*mtt^5*mWW^5*s^8 - 65092*ep^2*mtt^5*mWW^5*s^8 - 65640*ep^3*mtt^5*mWW^5*s^8 + 664132*ep^4*mtt^5*mWW^5*s^8 + 2274776*ep^5*mtt^5*mWW^5*s^8 + 2704656*ep^6*mtt^5*mWW^5*s^8 + 1102560*ep^7*mtt^5*mWW^5*s^8 - 2536*ep*mtt^4*mWW^6*s^8 - 13020*ep^2*mtt^4*mWW^6*s^8 + 23396*ep^3*mtt^4*mWW^6*s^8 + 256244*ep^4*mtt^4*mWW^6*s^8 + 575812*ep^5*mtt^4*mWW^6*s^8 + 528520*ep^6*mtt^4*mWW^6*s^8 + 175072*ep^7*mtt^4*mWW^6*s^8 + 8512*ep*mtt^3*mWW^7*s^8 + 67608*ep^2*mtt^3*mWW^7*s^8 + 54048*ep^3*mtt^3*mWW^7*s^8 - 750936*ep^4*mtt^3*mWW^7*s^8 - 2456448*ep^5*mtt^3*mWW^7*s^8 - 2861664*ep^6*mtt^3*mWW^7*s^8 - 1151104*ep^7*mtt^3*mWW^7*s^8 - 4592*ep*mtt^2*mWW^8*s^8 - 44792*ep^2*mtt^2*mWW^8*s^8 - 68196*ep^3*mtt^2*mWW^8*s^8 + 399728*ep^4*mtt^2*mWW^8*s^8 + 1551220*ep^5*mtt^2*mWW^8*s^8 + 1931880*ep^6*mtt^2*mWW^8*s^8 + 808384*ep^7*mtt^2*mWW^8*s^8 + 928*ep*mtt*mWW^9*s^8 + 11644*ep^2*mtt*mWW^9*s^8 + 26872*ep^3*mtt*mWW^9*s^8 - 71356*ep^4*mtt*mWW^9*s^8 - 360808*ep^5*mtt*mWW^9*s^8 - 482352*ep^6*mtt*mWW^9*s^8 - 209056*ep^7*mtt*mWW^9*s^8 - 72*ep*mWW^10*s^8 - 988*ep^2*mWW^10*s^8 - 3060*ep^3*mWW^10*s^8 + 1348*ep^4*mWW^10*s^8 + 19388*ep^5*mWW^10*s^8 + 28920*ep^6*mWW^10*s^8 + 13024*ep^7*mWW^10*s^8 + 1080*ep*mtt^6*mWW^3*s^9 + 10620*ep^2*mtt^6*mWW^3*s^9 + 11460*ep^3*mtt^6*mWW^3*s^9 - 118620*ep^4*mtt^6*mWW^3*s^9 - 406860*ep^5*mtt^6*mWW^3*s^9 - 479520*ep^6*mtt^6*mWW^3*s^9 - 193200*ep^7*mtt^6*mWW^3*s^9 - 4452*ep*mtt^5*mWW^4*s^9 - 36022*ep^2*mtt^5*mWW^4*s^9 - 28422*ep^3*mtt^5*mWW^4*s^9 + 405546*ep^4*mtt^5*mWW^4*s^9 + 1319434*ep^5*mtt^5*mWW^4*s^9 + 1529356*ep^6*mtt^5*mWW^4*s^9 + 612320*ep^7*mtt^5*mWW^4*s^9 + 3088*ep*mtt^4*mWW^5*s^9 + 25362*ep^2*mtt^4*mWW^5*s^9 + 27030*ep^3*mtt^4*mWW^5*s^9 - 257886*ep^4*mtt^4*mWW^5*s^9 - 902790*ep^5*mtt^4*mWW^5*s^9 - 1089396*ep^6*mtt^4*mWW^5*s^9 - 449248*ep^7*mtt^4*mWW^5*s^9 + 3160*ep*mtt^3*mWW^6*s^9 + 22060*ep^2*mtt^3*mWW^6*s^9 + 5052*ep^3*mtt^3*mWW^6*s^9 - 278580*ep^4*mtt^3*mWW^6*s^9 - 806212*ep^5*mtt^3*mWW^6*s^9 - 877576*ep^6*mtt^3*mWW^6*s^9 - 336096*ep^7*mtt^3*mWW^6*s^9 - 4024*ep*mtt^2*mWW^7*s^9 - 34008*ep^2*mtt^2*mWW^7*s^9 - 34184*ep^3*mtt^2*mWW^7*s^9 + 360944*ep^4*mtt^2*mWW^7*s^9 + 1237152*ep^5*mtt^2*mWW^7*s^9 + 1472824*ep^6*mtt^2*mWW^7*s^9 + 600816*ep^7*mtt^2*mWW^7*s^9 + 1292*ep*mtt*mWW^8*s^9 + 13962*ep^2*mtt*mWW^8*s^9 + 23370*ep^3*mtt*mWW^8*s^9 - 126966*ep^4*mtt*mWW^8*s^9 - 513222*ep^5*mtt*mWW^8*s^9 - 651780*ep^6*mtt*mWW^8*s^9 - 276224*ep^7*mtt*mWW^8*s^9 - 144*ep*mWW^9*s^9 - 1974*ep^2*mWW^9*s^9 - 4306*ep^3*mWW^9*s^9 + 15562*ep^4*mWW^9*s^9 + 72498*ep^5*mWW^9*s^9 + 96092*ep^6*mWW^9*s^9 + 41632*ep^7*mWW^9*s^9 - 432*ep*mtt^5*mWW^3*s^10 - 4248*ep^2*mtt^5*mWW^3*s^10 - 4584*ep^3*mtt^5*mWW^3*s^10 + 47448*ep^4*mtt^5*mWW^3*s^10 + 162744*ep^5*mtt^5*mWW^3*s^10 + 191808*ep^6*mtt^5*mWW^3*s^10 + 77280*ep^7*mtt^5*mWW^3*s^10 + 1452*ep*mtt^4*mWW^4*s^10 + 11522*ep^2*mtt^4*mWW^4*s^10 + 8486*ep^3*mtt^4*mWW^4*s^10 - 131382*ep^4*mtt^4*mWW^4*s^10 - 423762*ep^5*mtt^4*mWW^4*s^10 - 490028*ep^6*mtt^4*mWW^4*s^10 - 196064*ep^7*mtt^4*mWW^4*s^10 - 368*ep*mtt^3*mWW^5*s^10 - 3160*ep^2*mtt^3*mWW^5*s^10 - 4296*ep^3*mtt^3*mWW^5*s^10 + 30672*ep^4*mtt^3*mWW^5*s^10 + 118744*ep^5*mtt^3*mWW^5*s^10 + 151864*ep^6*mtt^3*mWW^5*s^10 + 65296*ep^7*mtt^3*mWW^5*s^10 - 1352*ep*mtt^2*mWW^6*s^10 - 10092*ep^2*mtt^2*mWW^6*s^10 - 5620*ep^3*mtt^2*mWW^6*s^10 + 117756*ep^4*mtt^2*mWW^6*s^10 + 364220*ep^5*mtt^2*mWW^6*s^10 + 411744*ep^6*mtt^2*mWW^6*s^10 + 162160*ep^7*mtt^2*mWW^6*s^10 + 800*ep*mtt*mWW^7*s^10 + 7408*ep^2*mtt*mWW^7*s^10 + 8880*ep^3*mtt*mWW^7*s^10 - 78120*ep^4*mtt*mWW^7*s^10 - 281488*ep^5*mtt*mWW^7*s^10 - 343672*ep^6*mtt*mWW^7*s^10 - 142576*ep^7*mtt*mWW^7*s^10 - 100*ep*mWW^8*s^10 - 1430*ep^2*mWW^8*s^10 - 2866*ep^3*mWW^8*s^10 + 13626*ep^4*mWW^8*s^10 + 59542*ep^5*mWW^8*s^10 + 78284*ep^6*mWW^8*s^10 + 33904*ep^7*mWW^8*s^10 + 72*ep*mtt^4*mWW^3*s^11 + 708*ep^2*mtt^4*mWW^3*s^11 + 764*ep^3*mtt^4*mWW^3*s^11 - 7908*ep^4*mtt^4*mWW^3*s^11 - 27124*ep^5*mtt^4*mWW^3*s^11 - 31968*ep^6*mtt^4*mWW^3*s^11 - 12880*ep^7*mtt^4*mWW^3*s^11 - 192*ep*mtt^3*mWW^4*s^11 - 1472*ep^2*mtt^3*mWW^4*s^11 - 944*ep^3*mtt^3*mWW^4*s^11 + 17152*ep^4*mtt^3*mWW^4*s^11 + 54448*ep^5*mtt^3*mWW^4*s^11 + 62656*ep^6*mtt^3*mWW^4*s^11 + 25024*ep^7*mtt^3*mWW^4*s^11 - 48*ep*mtt^2*mWW^5*s^11 - 344*ep^2*mtt^2*mWW^5*s^11 - 40*ep^3*mtt^2*mWW^5*s^11 + 4216*ep^4*mtt^2*mWW^5*s^11 + 11096*ep^5*mtt^2*mWW^5*s^11 + 10816*ep^6*mtt^2*mWW^5*s^11 + 3680*ep^7*mtt^2*mWW^5*s^11 + 192*ep*mtt*mWW^6*s^11 + 1472*ep^2*mtt*mWW^6*s^11 + 944*ep^3*mtt*mWW^6*s^11 - 17152*ep^4*mtt*mWW^6*s^11 - 54448*ep^5*mtt*mWW^6*s^11 - 62656*ep^6*mtt*mWW^6*s^11 - 25024*ep^7*mtt*mWW^6*s^11 - 24*ep*mWW^7*s^11 - 364*ep^2*mWW^7*s^11 - 724*ep^3*mWW^7*s^11 + 3692*ep^4*mWW^7*s^11 + 16028*ep^5*mWW^7*s^11 + 21152*ep^6*mWW^7*s^11 + 9200*ep^7*mWW^7*s^11 - 108*ep^2*mtt^12*mWW^3*s^2*t - 1188*ep^3*mtt^12*mWW^3*s^2*t - 4992*ep^4*mtt^12*mWW^3*s^2*t - 10128*ep^5*mtt^12*mWW^3*s^2*t - 9984*ep^6*mtt^12*mWW^3*s^2*t - 3840*ep^7*mtt^12*mWW^3*s^2*t + 102*ep*mtt^11*mWW^4*s^2*t + 1794*ep^2*mtt^11*mWW^4*s^2*t + 12018*ep^3*mtt^11*mWW^4*s^2*t + 39870*ep^4*mtt^11*mWW^4*s^2*t + 70296*ep^5*mtt^11*mWW^4*s^2*t + 63384*ep^6*mtt^11*mWW^4*s^2*t + 23136*ep^7*mtt^11*mWW^4*s^2*t - 468*ep*mtt^10*mWW^5*s^2*t - 6684*ep^2*mtt^10*mWW^5*s^2*t - 38100*ep^3*mtt^10*mWW^5*s^2*t - 111252*ep^4*mtt^10*mWW^5*s^2*t - 177072*ep^5*mtt^10*mWW^5*s^2*t - 147600*ep^6*mtt^10*mWW^5*s^2*t - 51264*ep^7*mtt^10*mWW^5*s^2*t + 708*ep*mtt^9*mWW^6*s^2*t + 9036*ep^2*mtt^9*mWW^6*s^2*t + 45732*ep^3*mtt^9*mWW^6*s^2*t + 118020*ep^4*mtt^9*mWW^6*s^2*t + 165744*ep^5*mtt^9*mWW^6*s^2*t + 123216*ep^6*mtt^9*mWW^6*s^2*t + 39744*ep^7*mtt^9*mWW^6*s^2*t - 132*ep*mtt^8*mWW^7*s^2*t - 708*ep^2*mtt^8*mWW^7*s^2*t + 2388*ep^3*mtt^8*mWW^7*s^2*t + 24444*ep^4*mtt^8*mWW^7*s^2*t + 63600*ep^5*mtt^8*mWW^7*s^2*t + 68784*ep^6*mtt^8*mWW^7*s^2*t + 26304*ep^7*mtt^8*mWW^7*s^2*t - 720*ep*mtt^7*mWW^8*s^2*t - 10032*ep^2*mtt^7*mWW^8*s^2*t - 55992*ep^3*mtt^7*mWW^8*s^2*t - 160608*ep^4*mtt^7*mWW^8*s^2*t - 251232*ep^5*mtt^7*mWW^8*s^2*t - 205056*ep^6*mtt^7*mWW^8*s^2*t - 69120*ep^7*mtt^7*mWW^8*s^2*t + 708*ep*mtt^6*mWW^9*s^2*t + 9036*ep^2*mtt^6*mWW^9*s^2*t + 45732*ep^3*mtt^6*mWW^9*s^2*t + 118020*ep^4*mtt^6*mWW^9*s^2*t + 165744*ep^5*mtt^6*mWW^9*s^2*t + 123216*ep^6*mtt^6*mWW^9*s^2*t + 39744*ep^7*mtt^6*mWW^9*s^2*t - 132*ep*mtt^5*mWW^10*s^2*t - 1356*ep^2*mtt^5*mWW^10*s^2*t - 4740*ep^3*mtt^5*mWW^10*s^2*t - 5508*ep^4*mtt^5*mWW^10*s^2*t + 2832*ep^5*mtt^5*mWW^10*s^2*t + 8880*ep^6*mtt^5*mWW^10*s^2*t + 3264*ep^7*mtt^5*mWW^10*s^2*t - 108*ep*mtt^4*mWW^11*s^2*t - 1536*ep^2*mtt^4*mWW^11*s^2*t - 8832*ep^3*mtt^4*mWW^11*s^2*t - 26220*ep^4*mtt^4*mWW^11*s^2*t - 42144*ep^5*mtt^4*mWW^11*s^2*t - 34416*ep^6*mtt^4*mWW^11*s^2*t - 10944*ep^7*mtt^4*mWW^11*s^2*t + 42*ep*mtt^3*mWW^12*s^2*t + 558*ep^2*mtt^3*mWW^12*s^2*t + 2982*ep^3*mtt^3*mWW^12*s^2*t + 8226*ep^4*mtt^3*mWW^12*s^2*t + 12360*ep^5*mtt^3*mWW^12*s^2*t + 9576*ep^6*mtt^3*mWW^12*s^2*t + 2976*ep^7*mtt^3*mWW^12*s^2*t + 216*ep*mtt^11*mWW^3*s^3*t + 2196*ep^2*mtt^11*mWW^3*s^3*t + 8448*ep^3*mtt^11*mWW^3*s^3*t + 16168*ep^4*mtt^11*mWW^3*s^3*t + 17428*ep^5*mtt^11*mWW^3*s^3*t + 11864*ep^6*mtt^11*mWW^3*s^3*t + 4640*ep^7*mtt^11*mWW^3*s^3*t - 1690*ep*mtt^10*mWW^4*s^3*t - 18404*ep^2*mtt^10*mWW^4*s^3*t - 73536*ep^3*mtt^10*mWW^4*s^3*t - 130904*ep^4*mtt^10*mWW^4*s^3*t - 91038*ep^5*mtt^10*mWW^4*s^3*t + 2572*ep^6*mtt^10*mWW^4*s^3*t + 17872*ep^7*mtt^10*mWW^4*s^3*t - 104*mtt^9*mWW^5*s^3*t + 3124*ep*mtt^9*mWW^5*s^3*t + 45142*ep^2*mtt^9*mWW^5*s^3*t + 206810*ep^3*mtt^9*mWW^5*s^3*t + 414918*ep^4*mtt^9*mWW^5*s^3*t + 341122*ep^5*mtt^9*mWW^5*s^3*t + 34516*ep^6*mtt^9*mWW^5*s^3*t - 53776*ep^7*mtt^9*mWW^5*s^3*t + 464*mtt^8*mWW^6*s^3*t + 1520*ep*mtt^8*mWW^6*s^3*t - 28542*ep^2*mtt^8*mWW^6*s^3*t - 222182*ep^3*mtt^8*mWW^6*s^3*t - 637142*ep^4*mtt^8*mWW^6*s^3*t - 862666*ep^5*mtt^8*mWW^6*s^3*t - 545796*ep^6*mtt^8*mWW^6*s^3*t - 134384*ep^7*mtt^8*mWW^6*s^3*t - 760*mtt^7*mWW^7*s^3*t - 10388*ep*mtt^7*mWW^7*s^3*t - 43306*ep^2*mtt^7*mWW^7*s^3*t - 4150*ep^3*mtt^7*mWW^7*s^3*t + 427430*ep^4*mtt^7*mWW^7*s^3*t + 1189754*ep^5*mtt^7*mWW^7*s^3*t + 1313604*ep^6*mtt^7*mWW^7*s^3*t + 535792*ep^7*mtt^7*mWW^7*s^3*t + 480*mtt^6*mWW^8*s^3*t + 10884*ep*mtt^6*mWW^8*s^3*t + 76258*ep^2*mtt^6*mWW^8*s^3*t + 198018*ep^3*mtt^6*mWW^8*s^3*t + 23202*ep^4*mtt^6*mWW^8*s^3*t - 772774*ep^5*mtt^6*mWW^8*s^3*t - 1265356*ep^6*mtt^6*mWW^8*s^3*t - 617168*ep^7*mtt^6*mWW^8*s^3*t + 40*mtt^5*mWW^9*s^3*t - 2900*ep*mtt^5*mWW^9*s^3*t - 34926*ep^2*mtt^5*mWW^9*s^3*t - 136714*ep^3*mtt^5*mWW^9*s^3*t - 173126*ep^4*mtt^5*mWW^9*s^3*t + 143238*ep^5*mtt^5*mWW^9*s^3*t + 493948*ep^6*mtt^5*mWW^9*s^3*t + 290448*ep^7*mtt^5*mWW^9*s^3*t - 176*mtt^4*mWW^10*s^3*t - 1584*ep*mtt^4*mWW^10*s^3*t - 3322*ep^2*mtt^4*mWW^10*s^3*t + 7950*ep^3*mtt^4*mWW^10*s^3*t + 32222*ep^4*mtt^4*mWW^10*s^3*t + 6018*ep^5*mtt^4*mWW^10*s^3*t - 64076*ep^6*mtt^4*mWW^10*s^3*t - 49104*ep^7*mtt^4*mWW^10*s^3*t + 56*mtt^3*mWW^11*s^3*t + 860*ep*mtt^3*mWW^11*s^3*t + 5662*ep^2*mtt^3*mWW^11*s^3*t + 20782*ep^3*mtt^3*mWW^11*s^3*t + 45882*ep^4*mtt^3*mWW^11*s^3*t + 61626*ep^5*mtt^3*mWW^11*s^3*t + 46836*ep^6*mtt^3*mWW^11*s^3*t + 15024*ep^7*mtt^3*mWW^11*s^3*t - 42*ep*mtt^2*mWW^12*s^3*t - 774*ep^2*mtt^2*mWW^12*s^3*t - 5610*ep^3*mtt^2*mWW^12*s^3*t - 19410*ep^4*mtt^2*mWW^12*s^3*t - 34164*ep^5*mtt^2*mWW^12*s^3*t - 29424*ep^6*mtt^2*mWW^12*s^3*t - 9792*ep^7*mtt^2*mWW^12*s^3*t + 16*ep^2*mtt*mWW^13*s^3*t + 184*ep^3*mtt*mWW^13*s^3*t + 760*ep^4*mtt*mWW^13*s^3*t + 1456*ep^5*mtt*mWW^13*s^3*t + 1312*ep^6*mtt*mWW^13*s^3*t + 448*ep^7*mtt*mWW^13*s^3*t + 24*ep^2*mtt^11*mWW^2*s^4*t + 256*ep^3*mtt^11*mWW^2*s^4*t + 1032*ep^4*mtt^11*mWW^2*s^4*t + 1984*ep^5*mtt^11*mWW^2*s^4*t + 1824*ep^6*mtt^11*mWW^2*s^4*t + 640*ep^7*mtt^11*mWW^2*s^4*t - 1464*ep*mtt^10*mWW^3*s^4*t - 11888*ep^2*mtt^10*mWW^3*s^4*t - 26852*ep^3*mtt^10*mWW^3*s^4*t + 13524*ep^4*mtt^10*mWW^3*s^4*t + 128616*ep^5*mtt^10*mWW^3*s^4*t + 163184*ep^6*mtt^10*mWW^3*s^4*t + 63008*ep^7*mtt^10*mWW^3*s^4*t + 7422*ep*mtt^9*mWW^4*s^4*t + 69458*ep^2*mtt^9*mWW^4*s^4*t + 201978*ep^3*mtt^9*mWW^4*s^4*t + 73826*ep^4*mtt^9*mWW^4*s^4*t - 609112*ep^5*mtt^9*mWW^4*s^4*t - 998844*ep^6*mtt^9*mWW^4*s^4*t - 454912*ep^7*mtt^9*mWW^4*s^4*t + 440*mtt^8*mWW^5*s^4*t - 7970*ep*mtt^8*mWW^5*s^4*t - 120866*ep^2*mtt^8*mWW^5*s^4*t - 494230*ep^3*mtt^8*mWW^5*s^4*t - 666734*ep^4*mtt^8*mWW^5*s^4*t + 298952*ep^5*mtt^8*mWW^5*s^4*t + 1343072*ep^6*mtt^8*mWW^5*s^4*t + 763840*ep^7*mtt^8*mWW^5*s^4*t - 1744*mtt^7*mWW^6*s^4*t - 14210*ep*mtt^7*mWW^6*s^4*t + 11854*ep^2*mtt^7*mWW^6*s^4*t + 430594*ep^3*mtt^7*mWW^6*s^4*t + 1563426*ep^4*mtt^7*mWW^6*s^4*t + 2363080*ep^5*mtt^7*mWW^6*s^4*t + 1572032*ep^6*mtt^7*mWW^6*s^4*t + 374240*ep^7*mtt^7*mWW^6*s^4*t + 2440*mtt^6*mWW^7*s^4*t + 37578*ep*mtt^6*mWW^7*s^4*t + 178960*ep^2*mtt^6*mWW^7*s^4*t + 100792*ep^3*mtt^6*mWW^7*s^4*t - 1537060*ep^4*mtt^6*mWW^7*s^4*t - 4706906*ep^5*mtt^6*mWW^7*s^4*t - 5384196*ep^6*mtt^6*mWW^7*s^4*t - 2216464*ep^7*mtt^6*mWW^7*s^4*t - 1120*mtt^5*mWW^8*s^4*t - 26642*ep*mtt^5*mWW^8*s^4*t - 184574*ep^2*mtt^5*mWW^8*s^4*t - 409138*ep^3*mtt^5*mWW^8*s^4*t + 437958*ep^4*mtt^5*mWW^8*s^4*t + 3209044*ep^5*mtt^5*mWW^8*s^4*t + 4666032*ep^6*mtt^5*mWW^8*s^4*t + 2202560*ep^7*mtt^5*mWW^8*s^4*t - 440*mtt^4*mWW^9*s^4*t + 1282*ep*mtt^4*mWW^9*s^4*t + 47972*ep^2*mtt^4*mWW^9*s^4*t + 228652*ep^3*mtt^4*mWW^9*s^4*t + 290784*ep^4*mtt^4*mWW^9*s^4*t - 425766*ep^5*mtt^4*mWW^9*s^4*t - 1263532*ep^6*mtt^4*mWW^9*s^4*t - 759984*ep^7*mtt^4*mWW^9*s^4*t + 560*mtt^3*mWW^10*s^4*t + 5634*ep*mtt^3*mWW^10*s^4*t + 16386*ep^2*mtt^3*mWW^10*s^4*t - 19130*ep^3*mtt^3*mWW^10*s^4*t - 178866*ep^4*mtt^3*mWW^10*s^4*t - 294240*ep^5*mtt^3*mWW^10*s^4*t - 135568*ep^6*mtt^3*mWW^10*s^4*t + 16224*ep^7*mtt^3*mWW^10*s^4*t - 136*mtt^2*mWW^11*s^4*t - 1586*ep*mtt^2*mWW^11*s^4*t - 7184*ep^2*mtt^2*mWW^11*s^4*t - 16004*ep^3*mtt^2*mWW^11*s^4*t - 18256*ep^4*mtt^2*mWW^11*s^4*t - 13678*ep^5*mtt^2*mWW^11*s^4*t - 13388*ep^6*mtt^2*mWW^11*s^4*t - 7696*ep^7*mtt^2*mWW^11*s^4*t - 44*ep*mtt*mWW^12*s^4*t - 124*ep^2*mtt*mWW^12*s^4*t + 3312*ep^3*mtt*mWW^12*s^4*t + 21408*ep^4*mtt*mWW^12*s^4*t + 50204*ep^5*mtt*mWW^12*s^4*t + 51516*ep^6*mtt*mWW^12*s^4*t + 19328*ep^7*mtt*mWW^12*s^4*t - 18*ep^2*mWW^13*s^4*t - 230*ep^3*mWW^13*s^4*t - 1042*ep^4*mWW^13*s^4*t - 2178*ep^5*mWW^13*s^4*t - 2132*ep^6*mWW^13*s^4*t - 784*ep^7*mWW^13*s^4*t - 168*ep^2*mtt^10*mWW^2*s^5*t - 1792*ep^3*mtt^10*mWW^2*s^5*t - 7224*ep^4*mtt^10*mWW^2*s^5*t - 13888*ep^5*mtt^10*mWW^2*s^5*t - 12768*ep^6*mtt^10*mWW^2*s^5*t - 4480*ep^7*mtt^10*mWW^2*s^5*t + 3900*ep*mtt^9*mWW^3*s^5*t + 27366*ep^2*mtt^9*mWW^3*s^5*t + 45490*ep^3*mtt^9*mWW^3*s^5*t - 97502*ep^4*mtt^9*mWW^3*s^5*t - 417586*ep^5*mtt^9*mWW^3*s^5*t - 488020*ep^6*mtt^9*mWW^3*s^5*t - 187440*ep^7*mtt^9*mWW^3*s^5*t - 13198*ep*mtt^8*mWW^4*s^5*t - 114980*ep^2*mtt^8*mWW^4*s^5*t - 311736*ep^3*mtt^8*mWW^4*s^5*t - 26364*ep^4*mtt^8*mWW^4*s^5*t + 1213270*ep^5*mtt^8*mWW^4*s^5*t + 1882344*ep^6*mtt^8*mWW^4*s^5*t + 855184*ep^7*mtt^8*mWW^4*s^5*t - 848*mtt^7*mWW^5*s^5*t + 4102*ep*mtt^7*mWW^5*s^5*t + 126628*ep^2*mtt^7*mWW^5*s^5*t + 659328*ep^3*mtt^7*mWW^5*s^5*t + 1249360*ep^4*mtt^7*mWW^5*s^5*t + 467482*ep^5*mtt^7*mWW^5*s^5*t - 1027276*ep^6*mtt^7*mWW^5*s^5*t - 802416*ep^7*mtt^7*mWW^5*s^5*t + 3016*mtt^6*mWW^6*s^5*t + 36386*ep*mtt^6*mWW^6*s^5*t + 95722*ep^2*mtt^6*mWW^6*s^5*t - 399094*ep^3*mtt^6*mWW^6*s^5*t - 2589722*ep^4*mtt^6*mWW^6*s^5*t - 5192276*ep^5*mtt^6*mWW^6*s^5*t - 4496936*ep^6*mtt^6*mWW^6*s^5*t - 1432864*ep^7*mtt^6*mWW^6*s^5*t - 3648*mtt^5*mWW^7*s^5*t - 57154*ep*mtt^5*mWW^7*s^5*t - 294336*ep^2*mtt^5*mWW^7*s^5*t - 308716*ep^3*mtt^5*mWW^7*s^5*t + 1957668*ep^4*mtt^5*mWW^7*s^5*t + 6800518*ep^5*mtt^5*mWW^7*s^5*t + 8109484*ep^6*mtt^5*mWW^7*s^5*t + 3392624*ep^7*mtt^5*mWW^7*s^5*t + 1232*mtt^4*mWW^8*s^5*t + 27042*ep*mtt^4*mWW^8*s^5*t + 192022*ep^2*mtt^4*mWW^8*s^5*t + 492622*ep^3*mtt^4*mWW^8*s^5*t - 161078*ep^4*mtt^4*mWW^8*s^5*t - 2891872*ep^5*mtt^4*mWW^8*s^5*t - 4630520*ep^6*mtt^4*mWW^8*s^5*t - 2297920*ep^7*mtt^4*mWW^8*s^5*t + 752*mtt^3*mWW^9*s^5*t + 4322*ep*mtt^3*mWW^9*s^5*t - 12652*ep^2*mtt^3*mWW^9*s^5*t - 186432*ep^3*mtt^3*mWW^9*s^5*t - 550472*ep^4*mtt^3*mWW^9*s^5*t - 470690*ep^5*mtt^3*mWW^9*s^5*t + 244700*ep^6*mtt^3*mWW^9*s^5*t + 368176*ep^7*mtt^3*mWW^9*s^5*t - 600*mtt^2*mWW^10*s^5*t - 6466*ep*mtt^2*mWW^10*s^5*t - 24010*ep^2*mtt^2*mWW^10*s^5*t + 2854*ep^3*mtt^2*mWW^10*s^5*t + 223818*ep^4*mtt^2*mWW^10*s^5*t + 511636*ep^5*mtt^2*mWW^10*s^5*t + 418664*ep^6*mtt^2*mWW^10*s^5*t + 104736*ep^7*mtt^2*mWW^10*s^5*t + 96*mtt*mWW^11*s^5*t + 1022*ep*mtt*mWW^11*s^5*t + 4066*ep^2*mtt*mWW^11*s^5*t + 8346*ep^3*mtt*mWW^11*s^5*t + 13234*ep^4*mtt*mWW^11*s^5*t + 25972*ep^5*mtt*mWW^11*s^5*t + 36888*ep^6*mtt*mWW^11*s^5*t + 18944*ep^7*mtt*mWW^11*s^5*t + 44*ep*mWW^12*s^5*t + 342*ep^2*mWW^12*s^5*t - 870*ep^3*mWW^12*s^5*t - 11718*ep^4*mWW^12*s^5*t - 32566*ep^5*mWW^12*s^5*t - 36560*ep^6*mWW^12*s^5*t - 14544*ep^7*mWW^12*s^5*t + 504*ep^2*mtt^9*mWW^2*s^6*t + 5376*ep^3*mtt^9*mWW^2*s^6*t + 21672*ep^4*mtt^9*mWW^2*s^6*t + 41664*ep^5*mtt^9*mWW^2*s^6*t + 38304*ep^6*mtt^9*mWW^2*s^6*t + 13440*ep^7*mtt^9*mWW^2*s^6*t - 5148*ep*mtt^8*mWW^3*s^6*t - 27882*ep^2*mtt^8*mWW^3*s^6*t - 36782*ep^3*mtt^8*mWW^3*s^6*t + 68810*ep^4*mtt^8*mWW^3*s^6*t + 256398*ep^5*mtt^8*mWW^3*s^6*t + 273292*ep^6*mtt^8*mWW^3*s^6*t + 97232*ep^7*mtt^8*mWW^3*s^6*t + 7650*ep*mtt^7*mWW^4*s^6*t + 61326*ep^2*mtt^7*mWW^4*s^6*t + 273622*ep^3*mtt^7*mWW^4*s^6*t + 714650*ep^4*mtt^7*mWW^4*s^6*t + 978416*ep^5*mtt^7*mWW^4*s^6*t + 616712*ep^6*mtt^7*mWW^4*s^6*t + 129040*ep^7*mtt^7*mWW^4*s^6*t + 1136*mtt^6*mWW^5*s^6*t + 17444*ep*mtt^6*mWW^5*s^6*t + 29888*ep^2*mtt^6*mWW^5*s^6*t - 509916*ep^3*mtt^6*mWW^5*s^6*t - 2717472*ep^4*mtt^6*mWW^5*s^6*t - 5368872*ep^5*mtt^6*mWW^5*s^6*t - 4690776*ep^6*mtt^6*mWW^5*s^6*t - 1493488*ep^7*mtt^6*mWW^5*s^6*t - 3656*mtt^5*mWW^6*s^6*t - 53220*ep*mtt^5*mWW^6*s^6*t - 215652*ep^2*mtt^5*mWW^6*s^6*t + 156756*ep^3*mtt^5*mWW^6*s^6*t + 3050068*ep^4*mtt^5*mWW^6*s^6*t + 7672288*ep^5*mtt^5*mWW^6*s^6*t + 7812784*ep^6*mtt^5*mWW^6*s^6*t + 2860592*ep^7*mtt^5*mWW^6*s^6*t + 3936*mtt^4*mWW^7*s^6*t + 49772*ep*mtt^4*mWW^7*s^6*t + 236164*ep^2*mtt^4*mWW^7*s^6*t + 324144*ep^3*mtt^4*mWW^7*s^6*t - 1043816*ep^4*mtt^4*mWW^7*s^6*t - 4259992*ep^5*mtt^4*mWW^7*s^6*t - 5327560*ep^6*mtt^4*mWW^7*s^6*t - 2281776*ep^7*mtt^4*mWW^7*s^6*t - 1216*mtt^3*mWW^8*s^6*t - 14158*ep*mtt^3*mWW^8*s^6*t - 73026*ep^2*mtt^3*mWW^8*s^6*t - 252186*ep^3*mtt^3*mWW^8*s^6*t - 457374*ep^4*mtt^3*mWW^8*s^6*t - 138112*ep^5*mtt^3*mWW^8*s^6*t + 563528*ep^6*mtt^3*mWW^8*s^6*t + 477552*ep^7*mtt^3*mWW^8*s^6*t - 448*mtt^2*mWW^9*s^6*t - 5388*ep*mtt^2*mWW^9*s^6*t - 26928*ep^2*mtt^2*mWW^9*s^6*t + 24740*ep^3*mtt^2*mWW^9*s^6*t + 483840*ep^4*mtt^2*mWW^9*s^6*t + 1198640*ep^5*mtt^2*mWW^9*s^6*t + 1120648*ep^6*mtt^2*mWW^9*s^6*t + 344432*ep^7*mtt^2*mWW^9*s^6*t + 264*mtt*mWW^10*s^6*t + 3232*ep*mtt*mWW^10*s^6*t + 16448*ep^2*mtt*mWW^10*s^6*t + 16736*ep^3*mtt*mWW^10*s^6*t - 113880*ep^4*mtt*mWW^10*s^6*t - 366256*ep^5*mtt*mWW^10*s^6*t - 388960*ep^6*mtt*mWW^10*s^6*t - 138544*ep^7*mtt*mWW^10*s^6*t - 16*mWW^11*s^6*t - 184*ep*mWW^11*s^6*t - 842*ep^2*mWW^11*s^6*t - 2490*ep^3*mWW^11*s^6*t - 6498*ep^4*mWW^11*s^6*t - 14174*ep^5*mWW^11*s^6*t - 17972*ep^6*mWW^11*s^6*t - 8480*ep^7*mWW^11*s^6*t - 840*ep^2*mtt^8*mWW^2*s^7*t - 8960*ep^3*mtt^8*mWW^2*s^7*t - 36120*ep^4*mtt^8*mWW^2*s^7*t - 69440*ep^5*mtt^8*mWW^2*s^7*t - 63840*ep^6*mtt^8*mWW^2*s^7*t - 22400*ep^7*mtt^8*mWW^2*s^7*t + 3360*ep*mtt^7*mWW^3*s^7*t + 4888*ep^2*mtt^7*mWW^3*s^7*t - 292*ep^3*mtt^7*mWW^3*s^7*t + 142372*ep^4*mtt^7*mWW^3*s^7*t + 536408*ep^5*mtt^7*mWW^3*s^7*t + 669904*ep^6*mtt^7*mWW^3*s^7*t + 279200*ep^7*mtt^7*mWW^3*s^7*t + 6442*ep*mtt^6*mWW^4*s^7*t + 59500*ep^2*mtt^6*mWW^4*s^7*t - 115528*ep^3*mtt^6*mWW^4*s^7*t - 1726920*ep^4*mtt^6*mWW^4*s^7*t - 4627450*ep^5*mtt^6*mWW^4*s^7*t - 4966628*ep^6*mtt^6*mWW^4*s^7*t - 1895856*ep^7*mtt^6*mWW^4*s^7*t - 1224*mtt^5*mWW^5*s^7*t - 35480*ep*mtt^5*mWW^5*s^7*t - 182990*ep^2*mtt^5*mWW^5*s^7*t + 211582*ep^3*mtt^5*mWW^5*s^7*t + 3481786*ep^4*mtt^5*mWW^5*s^7*t + 9051466*ep^5*mtt^5*mWW^5*s^7*t + 9544756*ep^6*mtt^5*mWW^5*s^7*t + 3603600*ep^7*mtt^5*mWW^5*s^7*t + 3416*mtt^4*mWW^6*s^7*t + 45968*ep*mtt^4*mWW^6*s^7*t + 191778*ep^2*mtt^4*mWW^6*s^7*t - 238*ep^3*mtt^4*mWW^6*s^7*t - 2095046*ep^4*mtt^4*mWW^6*s^7*t - 5861938*ep^5*mtt^4*mWW^6*s^7*t - 6405404*ep^6*mtt^4*mWW^6*s^7*t - 2483792*ep^7*mtt^4*mWW^6*s^7*t - 3112*mtt^3*mWW^7*s^7*t - 25700*ep*mtt^3*mWW^7*s^7*t - 73894*ep^2*mtt^3*mWW^7*s^7*t - 112310*ep^3*mtt^3*mWW^7*s^7*t - 108098*ep^4*mtt^3*mWW^7*s^7*t + 9206*ep^5*mtt^3*mWW^7*s^7*t + 172220*ep^6*mtt^3*mWW^7*s^7*t + 127152*ep^7*mtt^3*mWW^7*s^7*t + 824*mtt^2*mWW^8*s^7*t + 3430*ep*mtt^2*mWW^8*s^7*t - 17306*ep^2*mtt^2*mWW^8*s^7*t - 934*ep^3*mtt^2*mWW^8*s^7*t + 534706*ep^4*mtt^2*mWW^8*s^7*t + 1671920*ep^5*mtt^2*mWW^8*s^7*t + 1902176*ep^6*mtt^2*mWW^8*s^7*t + 735040*ep^7*mtt^2*mWW^8*s^7*t + 144*mtt*mWW^9*s^7*t + 2684*ep*mtt*mWW^9*s^7*t + 23364*ep^2*mtt*mWW^9*s^7*t + 32572*ep^3*mtt*mWW^9*s^7*t - 228196*ep^4*mtt*mWW^9*s^7*t - 839672*ep^5*mtt*mWW^9*s^7*t - 1005984*ep^6*mtt*mWW^9*s^7*t - 403808*ep^7*mtt*mWW^9*s^7*t - 48*mWW^10*s^7*t - 704*ep*mWW^10*s^7*t - 4500*ep^2*mWW^10*s^7*t - 5892*ep^3*mWW^10*s^7*t + 35516*ep^4*mWW^10*s^7*t + 129500*ep^5*mWW^10*s^7*t + 152800*ep^6*mWW^10*s^7*t + 60864*ep^7*mWW^10*s^7*t + 840*ep^2*mtt^7*mWW^2*s^8*t + 8960*ep^3*mtt^7*mWW^2*s^8*t + 36120*ep^4*mtt^7*mWW^2*s^8*t + 69440*ep^5*mtt^7*mWW^2*s^8*t + 63840*ep^6*mtt^7*mWW^2*s^8*t + 22400*ep^7*mtt^7*mWW^2*s^8*t - 816*ep*mtt^6*mWW^3*s^8*t + 14124*ep^2*mtt^6*mWW^3*s^8*t + 25712*ep^3*mtt^6*mWW^3*s^8*t - 266968*ep^4*mtt^6*mWW^3*s^8*t - 984668*ep^5*mtt^6*mWW^3*s^8*t - 1189304*ep^6*mtt^6*mWW^3*s^8*t - 482880*ep^7*mtt^6*mWW^3*s^8*t - 12006*ep*mtt^5*mWW^4*s^8*t - 102762*ep^2*mtt^5*mWW^4*s^8*t - 114*ep^3*mtt^5*mWW^4*s^8*t + 1686094*ep^4*mtt^5*mWW^4*s^8*t + 4972424*ep^5*mtt^5*mWW^4*s^8*t + 5543764*ep^6*mtt^5*mWW^4*s^8*t + 2167008*ep^7*mtt^5*mWW^4*s^8*t + 920*mtt^4*mWW^5*s^8*t + 27870*ep*mtt^4*mWW^5*s^8*t + 155834*ep^2*mtt^4*mWW^5*s^8*t - 30258*ep^3*mtt^4*mWW^5*s^8*t - 2227522*ep^4*mtt^4*mWW^5*s^8*t - 6297244*ep^5*mtt^4*mWW^5*s^8*t - 6946136*ep^6*mtt^4*mWW^5*s^8*t - 2715328*ep^7*mtt^4*mWW^5*s^8*t - 2056*mtt^3*mWW^6*s^8*t - 20774*ep*mtt^3*mWW^6*s^8*t - 67622*ep^2*mtt^3*mWW^6*s^8*t - 15298*ep^3*mtt^3*mWW^6*s^8*t + 508230*ep^4*mtt^3*mWW^6*s^8*t + 1480256*ep^5*mtt^3*mWW^6*s^8*t + 1701704*ep^6*mtt^3*mWW^6*s^8*t + 694560*ep^7*mtt^3*mWW^6*s^8*t + 1368*mtt^2*mWW^7*s^8*t + 6002*ep*mtt^2*mWW^7*s^8*t - 14452*ep^2*mtt^2*mWW^7*s^8*t - 12248*ep^3*mtt^2*mWW^7*s^8*t + 468004*ep^4*mtt^2*mWW^7*s^8*t + 1532642*ep^5*mtt^2*mWW^7*s^8*t + 1792228*ep^6*mtt^2*mWW^7*s^8*t + 719600*ep^7*mtt^2*mWW^7*s^8*t - 184*mtt*mWW^8*s^8*t + 404*ep*mtt*mWW^8*s^8*t + 19852*ep^2*mtt*mWW^8*s^8*t + 33640*ep^3*mtt*mWW^8*s^8*t - 251432*ep^4*mtt*mWW^8*s^8*t - 973396*ep^5*mtt*mWW^8*s^8*t - 1223444*ep^6*mtt*mWW^8*s^8*t - 514848*ep^7*mtt*mWW^8*s^8*t - 48*mWW^9*s^8*t - 680*ep*mWW^9*s^8*t - 5622*ep^2*mWW^9*s^8*t - 8282*ep^3*mWW^9*s^8*t + 56306*ep^4*mWW^9*s^8*t + 218210*ep^5*mWW^9*s^8*t + 274244*ep^6*mWW^9*s^8*t + 115632*ep^7*mWW^9*s^8*t - 504*ep^2*mtt^6*mWW^2*s^9*t - 5376*ep^3*mtt^6*mWW^2*s^9*t - 21672*ep^4*mtt^6*mWW^2*s^9*t - 41664*ep^5*mtt^6*mWW^2*s^9*t - 38304*ep^6*mtt^6*mWW^2*s^9*t - 13440*ep^7*mtt^6*mWW^2*s^9*t - 36*ep*mtt^5*mWW^3*s^9*t - 11322*ep^2*mtt^5*mWW^3*s^9*t - 19798*ep^3*mtt^5*mWW^3*s^9*t + 164106*ep^4*mtt^5*mWW^3*s^9*t + 611054*ep^5*mtt^5*mWW^3*s^9*t + 736236*ep^6*mtt^5*mWW^3*s^9*t + 297872*ep^7*mtt^5*mWW^3*s^9*t + 6622*ep*mtt^4*mWW^4*s^9*t + 54836*ep^2*mtt^4*mWW^4*s^9*t + 18152*ep^3*mtt^4*mWW^4*s^9*t - 768156*ep^4*mtt^4*mWW^4*s^9*t - 2326022*ep^5*mtt^4*mWW^4*s^9*t - 2611920*ep^6*mtt^4*mWW^4*s^9*t - 1024208*ep^7*mtt^4*mWW^4*s^9*t - 384*mtt^3*mWW^5*s^9*t - 9954*ep*mtt^3*mWW^5*s^9*t - 53028*ep^2*mtt^3*mWW^5*s^9*t - 9728*ep^3*mtt^3*mWW^5*s^9*t + 614952*ep^4*mtt^3*mWW^5*s^9*t + 1804610*ep^5*mtt^3*mWW^5*s^9*t + 2029412*ep^6*mtt^3*mWW^5*s^9*t + 806096*ep^7*mtt^3*mWW^5*s^9*t + 624*mtt^2*mWW^6*s^9*t + 3502*ep*mtt^2*mWW^6*s^9*t - 30*ep^2*mtt^2*mWW^6*s^9*t + 5842*ep^3*mtt^2*mWW^6*s^9*t + 157686*ep^4*mtt^2*mWW^6*s^9*t + 445288*ep^5*mtt^2*mWW^6*s^9*t + 462216*ep^6*mtt^2*mWW^6*s^9*t + 166080*ep^7*mtt^2*mWW^6*s^9*t - 224*mtt*mWW^7*s^9*t + 118*ep*mtt*mWW^7*s^9*t + 12818*ep^2*mtt*mWW^7*s^9*t + 11274*ep^3*mtt*mWW^7*s^9*t - 206798*ep^4*mtt*mWW^7*s^9*t - 691940*ep^5*mtt*mWW^7*s^9*t - 821304*ep^6*mtt*mWW^7*s^9*t - 335104*ep^7*mtt*mWW^7*s^9*t - 16*mWW^8*s^9*t - 252*ep*mWW^8*s^9*t - 3250*ep^2*mWW^8*s^9*t - 5646*ep^3*mWW^8*s^9*t + 37802*ep^4*mWW^8*s^9*t + 154514*ep^5*mWW^8*s^9*t + 201424*ep^6*mWW^8*s^9*t + 87344*ep^7*mWW^8*s^9*t + 168*ep^2*mtt^5*mWW^2*s^10*t + 1792*ep^3*mtt^5*mWW^2*s^10*t + 7224*ep^4*mtt^5*mWW^2*s^10*t + 13888*ep^5*mtt^5*mWW^2*s^10*t + 12768*ep^6*mtt^5*mWW^2*s^10*t + 4480*ep^7*mtt^5*mWW^2*s^10*t - 60*ep*mtt^4*mWW^3*s^10*t + 2554*ep^2*mtt^4*mWW^3*s^10*t + 5670*ep^3*mtt^4*mWW^3*s^10*t - 34918*ep^4*mtt^4*mWW^3*s^10*t - 138794*ep^5*mtt^4*mWW^3*s^10*t - 169860*ep^6*mtt^4*mWW^3*s^10*t - 69040*ep^7*mtt^4*mWW^3*s^10*t - 1408*ep*mtt^3*mWW^4*s^10*t - 11256*ep^2*mtt^3*mWW^4*s^10*t - 5264*ep^3*mtt^3*mWW^4*s^10*t + 142264*ep^4*mtt^3*mWW^4*s^10*t + 432296*ep^5*mtt^3*mWW^4*s^10*t + 482312*ep^6*mtt^3*mWW^4*s^10*t + 187696*ep^7*mtt^3*mWW^4*s^10*t + 64*mtt^2*mWW^5*s^10*t + 1396*ep*mtt^2*mWW^5*s^10*t + 6388*ep^2*mtt^2*mWW^5*s^10*t + 5544*ep^3*mtt^2*mWW^5*s^10*t - 34220*ep^4*mtt^2*mWW^5*s^10*t - 111876*ep^5*mtt^2*mWW^5*s^10*t - 131136*ep^6*mtt^2*mWW^5*s^10*t - 53968*ep^7*mtt^2*mWW^5*s^10*t - 64*mtt*mWW^6*s^10*t + 168*ep*mtt*mWW^6*s^10*t + 3776*ep^2*mtt*mWW^6*s^10*t - 2344*ep^3*mtt*mWW^6*s^10*t - 80912*ep^4*mtt*mWW^6*s^10*t - 223304*ep^5*mtt*mWW^6*s^10*t - 237032*ep^6*mtt*mWW^6*s^10*t - 88752*ep^7*mtt*mWW^6*s^10*t - 96*ep*mWW^7*s^10*t - 1246*ep^2*mWW^7*s^10*t - 1174*ep^3*mWW^7*s^10*t + 18226*ep^4*mWW^7*s^10*t + 63118*ep^5*mWW^7*s^10*t + 76740*ep^6*mWW^7*s^10*t + 31872*ep^7*mWW^7*s^10*t - 24*ep^2*mtt^4*mWW^2*s^11*t - 256*ep^3*mtt^4*mWW^2*s^11*t - 1032*ep^4*mtt^4*mWW^2*s^11*t - 1984*ep^5*mtt^4*mWW^2*s^11*t - 1824*ep^6*mtt^4*mWW^2*s^11*t - 640*ep^7*mtt^4*mWW^2*s^11*t + 48*ep*mtt^3*mWW^3*s^11*t + 72*ep^2*mtt^3*mWW^3*s^11*t - 408*ep^3*mtt^3*mWW^3*s^11*t - 600*ep^4*mtt^3*mWW^3*s^11*t + 1272*ep^5*mtt^3*mWW^3*s^11*t + 2688*ep^6*mtt^3*mWW^3*s^11*t + 1248*ep^7*mtt^3*mWW^3*s^11*t + 64*ep*mtt^2*mWW^4*s^11*t + 488*ep^2*mtt^2*mWW^4*s^11*t + 408*ep^3*mtt^2*mWW^4*s^11*t - 4360*ep^4*mtt^2*mWW^4*s^11*t - 13080*ep^5*mtt^2*mWW^4*s^11*t - 13696*ep^6*mtt^2*mWW^4*s^11*t - 4960*ep^7*mtt^2*mWW^4*s^11*t - 64*ep*mtt*mWW^5*s^11*t - 312*ep^2*mtt*mWW^5*s^11*t - 1032*ep^3*mtt*mWW^5*s^11*t - 3816*ep^4*mtt*mWW^5*s^11*t - 8568*ep^5*mtt*mWW^5*s^11*t - 8832*ep^6*mtt*mWW^5*s^11*t - 3296*ep^7*mtt*mWW^5*s^11*t - 48*ep*mWW^6*s^11*t - 320*ep^2*mWW^6*s^11*t + 232*ep^3*mWW^6*s^11*t + 5392*ep^4*mWW^6*s^11*t + 13528*ep^5*mWW^6*s^11*t + 13216*ep^6*mWW^6*s^11*t + 4576*ep^7*mWW^6*s^11*t - 108*ep^2*mtt^13*mWW^2*s*t^2 - 1188*ep^3*mtt^13*mWW^2*s*t^2 - 4992*ep^4*mtt^13*mWW^2*s*t^2 - 10128*ep^5*mtt^13*mWW^2*s*t^2 - 9984*ep^6*mtt^13*mWW^2*s*t^2 - 3840*ep^7*mtt^13*mWW^2*s*t^2 + 102*ep*mtt^12*mWW^3*s*t^2 + 1686*ep^2*mtt^12*mWW^3*s*t^2 + 10830*ep^3*mtt^12*mWW^3*s*t^2 + 34878*ep^4*mtt^12*mWW^3*s*t^2 + 60168*ep^5*mtt^12*mWW^3*s*t^2 + 53400*ep^6*mtt^12*mWW^3*s*t^2 + 19296*ep^7*mtt^12*mWW^3*s*t^2 - 390*ep*mtt^11*mWW^4*s*t^2 - 5106*ep^2*mtt^11*mWW^4*s*t^2 - 26538*ep^3*mtt^11*mWW^4*s*t^2 - 70302*ep^4*mtt^11*mWW^4*s*t^2 - 101112*ep^5*mtt^11*mWW^4*s*t^2 - 76440*ep^6*mtt^11*mWW^4*s*t^2 - 24672*ep^7*mtt^11*mWW^4*s*t^2 + 360*ep*mtt^10*mWW^5*s*t^2 + 3432*ep^2*mtt^10*mWW^5*s*t^2 + 9912*ep^3*mtt^10*mWW^5*s*t^2 + 1368*ep^4*mtt^10*mWW^5*s*t^2 - 39648*ep^5*mtt^10*mWW^5*s*t^2 - 63264*ep^6*mtt^10*mWW^5*s*t^2 - 28800*ep^7*mtt^10*mWW^5*s*t^2 + 360*ep*mtt^9*mWW^6*s*t^2 + 6384*ep^2*mtt^9*mWW^6*s*t^2 + 44016*ep^3*mtt^9*mWW^6*s*t^2 + 152184*ep^4*mtt^9*mWW^6*s*t^2 + 280320*ep^5*mtt^9*mWW^6*s*t^2 + 261984*ep^6*mtt^9*mWW^6*s*t^2 + 97152*ep^7*mtt^9*mWW^6*s*t^2 - 732*ep*mtt^8*mWW^7*s*t^2 - 9660*ep^2*mtt^8*mWW^7*s*t^2 - 51324*ep^3*mtt^8*mWW^7*s*t^2 - 141564*ep^4*mtt^8*mWW^7*s*t^2 - 215952*ep^5*mtt^8*mWW^7*s*t^2 - 175152*ep^6*mtt^8*mWW^7*s*t^2 - 60096*ep^7*mtt^8*mWW^7*s*t^2 + 108*ep*mtt^7*mWW^8*s*t^2 + 84*ep^2*mtt^7*mWW^8*s*t^2 - 7980*ep^3*mtt^7*mWW^8*s*t^2 - 47988*ep^4*mtt^7*mWW^8*s*t^2 - 113808*ep^5*mtt^7*mWW^8*s*t^2 - 120720*ep^6*mtt^7*mWW^8*s*t^2 - 46656*ep^7*mtt^7*mWW^8*s*t^2 + 360*ep*mtt^6*mWW^9*s*t^2 + 5736*ep^2*mtt^6*mWW^9*s*t^2 + 36888*ep^3*mtt^6*mWW^9*s*t^2 + 122232*ep^4*mtt^6*mWW^9*s*t^2 + 219552*ep^5*mtt^6*mWW^9*s*t^2 + 202080*ep^6*mtt^6*mWW^9*s*t^2 + 74112*ep^7*mtt^6*mWW^9*s*t^2 - 120*ep*mtt^5*mWW^10*s*t^2 - 1812*ep^2*mtt^5*mWW^10*s*t^2 - 11292*ep^3*mtt^5*mWW^10*s*t^2 - 37128*ep^4*mtt^5*mWW^10*s*t^2 - 67632*ep^5*mtt^5*mWW^10*s*t^2 - 64416*ep^6*mtt^5*mWW^10*s*t^2 - 24960*ep^7*mtt^5*mWW^10*s*t^2 - 90*ep*mtt^4*mWW^11*s*t^2 - 1194*ep^2*mtt^4*mWW^11*s*t^2 - 6306*ep^3*mtt^4*mWW^11*s*t^2 - 16914*ep^4*mtt^4*mWW^11*s*t^2 - 24120*ep^5*mtt^4*mWW^11*s*t^2 - 17064*ep^6*mtt^4*mWW^11*s*t^2 - 4512*ep^7*mtt^4*mWW^11*s*t^2 + 42*ep*mtt^3*mWW^12*s*t^2 + 558*ep^2*mtt^3*mWW^12*s*t^2 + 2982*ep^3*mtt^3*mWW^12*s*t^2 + 8226*ep^4*mtt^3*mWW^12*s*t^2 + 12360*ep^5*mtt^3*mWW^12*s*t^2 + 9576*ep^6*mtt^3*mWW^12*s*t^2 + 2976*ep^7*mtt^3*mWW^12*s*t^2 + 144*ep*mtt^12*mWW^2*s^2*t^2 + 1830*ep^2*mtt^12*mWW^2*s^2*t^2 + 9676*ep^3*mtt^12*mWW^2*s^2*t^2 + 27850*ep^4*mtt^12*mWW^2*s^2*t^2 + 46388*ep^5*mtt^12*mWW^2*s^2*t^2 + 42272*ep^6*mtt^12*mWW^2*s^2*t^2 + 16320*ep^7*mtt^12*mWW^2*s^2*t^2 - 1360*ep*mtt^11*mWW^3*s^2*t^2 - 15770*ep^2*mtt^11*mWW^3*s^2*t^2 - 69378*ep^3*mtt^11*mWW^3*s^2*t^2 - 144574*ep^4*mtt^11*mWW^3*s^2*t^2 - 143186*ep^5*mtt^11*mWW^3*s^2*t^2 - 56244*ep^6*mtt^11*mWW^3*s^2*t^2 - 3888*ep^7*mtt^11*mWW^3*s^2*t^2 - 104*mtt^10*mWW^4*s^2*t^2 + 1460*ep*mtt^10*mWW^4*s^2*t^2 + 24300*ep^2*mtt^10*mWW^4*s^2*t^2 + 106134*ep^3*mtt^10*mWW^4*s^2*t^2 + 169328*ep^4*mtt^10*mWW^4*s^2*t^2 + 13646*ep^5*mtt^10*mWW^4*s^2*t^2 - 200892*ep^6*mtt^10*mWW^4*s^2*t^2 - 129040*ep^7*mtt^10*mWW^4*s^2*t^2 + 360*mtt^9*mWW^5*s^2*t^2 + 5436*ep*mtt^9*mWW^5*s^2*t^2 + 36206*ep^2*mtt^9*mWW^5*s^2*t^2 + 142826*ep^3*mtt^9*mWW^5*s^2*t^2 + 373130*ep^4*mtt^9*mWW^5*s^2*t^2 + 630734*ep^5*mtt^9*mWW^5*s^2*t^2 + 599564*ep^6*mtt^9*mWW^5*s^2*t^2 + 232784*ep^7*mtt^9*mWW^5*s^2*t^2 - 296*mtt^8*mWW^6*s^2*t^2 - 11720*ep*mtt^8*mWW^6*s^2*t^2 - 116810*ep^2*mtt^8*mWW^6*s^2*t^2 - 512822*ep^3*mtt^8*mWW^6*s^2*t^2 - 1148734*ep^4*mtt^8*mWW^6*s^2*t^2 - 1343038*ep^5*mtt^8*mWW^6*s^2*t^2 - 762844*ep^6*mtt^8*mWW^6*s^2*t^2 - 163984*ep^7*mtt^8*mWW^6*s^2*t^2 - 280*mtt^7*mWW^7*s^2*t^2 + 3204*ep*mtt^7*mWW^7*s^2*t^2 + 66390*ep^2*mtt^7*mWW^7*s^2*t^2 + 358742*ep^3*mtt^7*mWW^7*s^2*t^2 + 871946*ep^4*mtt^7*mWW^7*s^2*t^2 + 1016170*ep^5*mtt^7*mWW^7*s^2*t^2 + 510164*ep^6*mtt^7*mWW^7*s^2*t^2 + 74928*ep^7*mtt^7*mWW^7*s^2*t^2 + 520*mtt^6*mWW^8*s^2*t^2 + 8440*ep*mtt^6*mWW^8*s^2*t^2 + 54698*ep^2*mtt^6*mWW^8*s^2*t^2 + 179878*ep^3*mtt^6*mWW^8*s^2*t^2 + 326150*ep^4*mtt^6*mWW^8*s^2*t^2 + 332998*ep^5*mtt^6*mWW^8*s^2*t^2 + 178540*ep^6*mtt^6*mWW^8*s^2*t^2 + 32976*ep^7*mtt^6*mWW^8*s^2*t^2 - 136*mtt^5*mWW^9*s^2*t^2 - 6460*ep*mtt^5*mWW^9*s^2*t^2 - 69410*ep^2*mtt^5*mWW^9*s^2*t^2 - 326154*ep^3*mtt^5*mWW^9*s^2*t^2 - 788638*ep^4*mtt^5*mWW^9*s^2*t^2 - 1010966*ep^5*mtt^5*mWW^9*s^2*t^2 - 641228*ep^6*mtt^5*mWW^9*s^2*t^2 - 154320*ep^7*mtt^5*mWW^9*s^2*t^2 - 120*mtt^4*mWW^10*s^2*t^2 - 56*ep*mtt^4*mWW^10*s^2*t^2 + 12924*ep^2*mtt^4*mWW^10*s^2*t^2 + 95074*ep^3*mtt^4*mWW^10*s^2*t^2 + 294620*ep^4*mtt^4*mWW^10*s^2*t^2 + 457746*ep^5*mtt^4*mWW^10*s^2*t^2 + 349516*ep^6*mtt^4*mWW^10*s^2*t^2 + 105616*ep^7*mtt^4*mWW^10*s^2*t^2 + 56*mtt^3*mWW^11*s^2*t^2 + 1100*ep*mtt^3*mWW^11*s^2*t^2 + 8300*ep^2*mtt^3*mWW^11*s^2*t^2 + 30932*ep^3*mtt^3*mWW^11*s^2*t^2 + 61324*ep^4*mtt^3*mWW^11*s^2*t^2 + 64048*ep^5*mtt^3*mWW^11*s^2*t^2 + 31024*ep^6*mtt^3*mWW^11*s^2*t^2 + 3904*ep^7*mtt^3*mWW^11*s^2*t^2 - 188*ep*mtt^2*mWW^12*s^2*t^2 - 2670*ep^2*mtt^2*mWW^12*s^2*t^2 - 15028*ep^3*mtt^2*mWW^12*s^2*t^2 - 42846*ep^4*mtt^2*mWW^12*s^2*t^2 - 65308*ep^5*mtt^2*mWW^12*s^2*t^2 - 50496*ep^6*mtt^2*mWW^12*s^2*t^2 - 15488*ep^7*mtt^2*mWW^12*s^2*t^2 + 12*ep^2*mtt*mWW^13*s^2*t^2 + 120*ep^3*mtt*mWW^13*s^2*t^2 + 444*ep^4*mtt*mWW^13*s^2*t^2 + 768*ep^5*mtt*mWW^13*s^2*t^2 + 624*ep^6*mtt*mWW^13*s^2*t^2 + 192*ep^7*mtt*mWW^13*s^2*t^2 - 1332*ep*mtt^11*mWW^2*s^3*t^2 - 12012*ep^2*mtt^11*mWW^2*s^3*t^2 - 34638*ep^3*mtt^11*mWW^2*s^3*t^2 - 26888*ep^4*mtt^11*mWW^2*s^3*t^2 + 36610*ep^5*mtt^11*mWW^2*s^3*t^2 + 64916*ep^6*mtt^11*mWW^2*s^3*t^2 + 23360*ep^7*mtt^11*mWW^2*s^3*t^2 + 6132*ep*mtt^10*mWW^3*s^3*t^2 + 61496*ep^2*mtt^10*mWW^3*s^3*t^2 + 200262*ep^3*mtt^10*mWW^3*s^3*t^2 + 166524*ep^4*mtt^10*mWW^3*s^3*t^2 - 345050*ep^5*mtt^10*mWW^3*s^3*t^2 - 718532*ep^6*mtt^10*mWW^3*s^3*t^2 - 353440*ep^7*mtt^10*mWW^3*s^3*t^2 + 544*mtt^9*mWW^4*s^3*t^2 + 3506*ep*mtt^9*mWW^4*s^3*t^2 - 13040*ep^2*mtt^9*mWW^4*s^3*t^2 - 141188*ep^3*mtt^9*mWW^4*s^3*t^2 - 301660*ep^4*mtt^9*mWW^4*s^3*t^2 - 23354*ep^5*mtt^9*mWW^4*s^3*t^2 + 491784*ep^6*mtt^9*mWW^4*s^3*t^2 + 350400*ep^7*mtt^9*mWW^4*s^3*t^2 - 1472*mtt^8*mWW^5*s^3*t^2 - 40490*ep*mtt^8*mWW^5*s^3*t^2 - 299902*ep^2*mtt^8*mWW^5*s^3*t^2 - 820062*ep^3*mtt^8*mWW^5*s^3*t^2 - 441258*ep^4*mtt^8*mWW^5*s^3*t^2 + 1766992*ep^5*mtt^8*mWW^5*s^3*t^2 + 3028728*ep^6*mtt^8*mWW^5*s^3*t^2 + 1387504*ep^7*mtt^8*mWW^5*s^3*t^2 - 96*mtt^7*mWW^6*s^3*t^2 + 39738*ep*mtt^7*mWW^6*s^3*t^2 + 446992*ep^2*mtt^7*mWW^6*s^3*t^2 + 1728176*ep^3*mtt^7*mWW^6*s^3*t^2 + 2464784*ep^4*mtt^7*mWW^6*s^3*t^2 - 283526*ep^5*mtt^7*mWW^6*s^3*t^2 - 3553372*ep^6*mtt^7*mWW^6*s^3*t^2 - 2157904*ep^7*mtt^7*mWW^6*s^3*t^2 + 3904*mtt^6*mWW^7*s^3*t^2 + 31718*ep*mtt^6*mWW^7*s^3*t^2 - 22542*ep^2*mtt^6*mWW^7*s^3*t^2 - 942142*ep^3*mtt^6*mWW^7*s^3*t^2 - 3520122*ep^4*mtt^6*mWW^7*s^3*t^2 - 5532320*ep^5*mtt^6*mWW^7*s^3*t^2 - 3903552*ep^6*mtt^6*mWW^7*s^3*t^2 - 1016704*ep^7*mtt^6*mWW^7*s^3*t^2 - 4256*mtt^5*mWW^8*s^3*t^2 - 68562*ep*mtt^5*mWW^8*s^3*t^2 - 358168*ep^2*mtt^5*mWW^8*s^3*t^2 - 462324*ep^3*mtt^5*mWW^8*s^3*t^2 + 1792160*ep^4*mtt^5*mWW^8*s^3*t^2 + 6761634*ep^5*mtt^5*mWW^8*s^3*t^2 + 8204908*ep^6*mtt^5*mWW^8*s^3*t^2 + 3481008*ep^7*mtt^5*mWW^8*s^3*t^2 + 960*mtt^4*mWW^9*s^3*t^2 + 27874*ep*mtt^4*mWW^9*s^3*t^2 + 220814*ep^2*mtt^4*mWW^9*s^3*t^2 + 650194*ep^3*mtt^4*mWW^9*s^3*t^2 + 311450*ep^4*mtt^4*mWW^9*s^3*t^2 - 2000524*ep^5*mtt^4*mWW^9*s^3*t^2 - 3696872*ep^6*mtt^4*mWW^9*s^3*t^2 - 1898720*ep^7*mtt^4*mWW^9*s^3*t^2 + 736*mtt^3*mWW^10*s^3*t^2 + 5810*ep*mtt^3*mWW^10*s^3*t^2 - 3124*ep^2*mtt^3*mWW^10*s^3*t^2 - 153762*ep^3*mtt^3*mWW^10*s^3*t^2 - 528872*ep^4*mtt^3*mWW^10*s^3*t^2 - 668900*ep^5*mtt^3*mWW^10*s^3*t^2 - 228456*ep^6*mtt^3*mWW^10*s^3*t^2 + 70096*ep^7*mtt^3*mWW^10*s^3*t^2 - 320*mtt^2*mWW^11*s^3*t^2 - 4498*ep*mtt^2*mWW^11*s^3*t^2 - 22498*ep^2*mtt^2*mWW^11*s^3*t^2 - 38400*ep^3*mtt^2*mWW^11*s^3*t^2 + 37926*ep^4*mtt^2*mWW^11*s^3*t^2 + 211018*ep^5*mtt^2*mWW^11*s^3*t^2 + 246564*ep^6*mtt^2*mWW^11*s^3*t^2 + 93984*ep^7*mtt^2*mWW^11*s^3*t^2 + 104*ep*mtt*mWW^12*s^3*t^2 + 2008*ep^2*mtt*mWW^12*s^3*t^2 + 14136*ep^3*mtt*mWW^12*s^3*t^2 + 46940*ep^4*mtt*mWW^12*s^3*t^2 + 79232*ep^5*mtt*mWW^12*s^3*t^2 + 65468*ep^6*mtt*mWW^12*s^3*t^2 + 20944*ep^7*mtt*mWW^12*s^3*t^2 - 24*ep^2*mWW^13*s^3*t^2 - 252*ep^3*mWW^13*s^3*t^2 - 984*ep^4*mWW^13*s^3*t^2 - 1812*ep^5*mWW^13*s^3*t^2 - 1584*ep^6*mWW^13*s^3*t^2 - 528*ep^7*mWW^13*s^3*t^2 + 4968*ep*mtt^10*mWW^2*s^4*t^2 + 39466*ep^2*mtt^10*mWW^2*s^4*t^2 + 68776*ep^3*mtt^10*mWW^2*s^4*t^2 - 153554*ep^4*mtt^10*mWW^2*s^4*t^2 - 645008*ep^5*mtt^10*mWW^2*s^4*t^2 - 734936*ep^6*mtt^10*mWW^2*s^4*t^2 - 273728*ep^7*mtt^10*mWW^2*s^4*t^2 - 13232*ep*mtt^9*mWW^3*s^4*t^2 - 128548*ep^2*mtt^9*mWW^3*s^4*t^2 - 344824*ep^3*mtt^9*mWW^3*s^4*t^2 + 84316*ep^4*mtt^9*mWW^3*s^4*t^2 + 1694132*ep^5*mtt^9*mWW^3*s^4*t^2 + 2481932*ep^6*mtt^9*mWW^3*s^4*t^2 + 1112640*ep^7*mtt^9*mWW^3*s^4*t^2 - 1288*mtt^8*mWW^4*s^4*t^2 - 27282*ep*mtt^8*mWW^4*s^4*t^2 - 127372*ep^2*mtt^8*mWW^4*s^4*t^2 - 19058*ep^3*mtt^8*mWW^4*s^4*t^2 + 1102384*ep^4*mtt^8*mWW^4*s^4*t^2 + 2676088*ep^5*mtt^8*mWW^4*s^4*t^2 + 2388816*ep^6*mtt^8*mWW^4*s^4*t^2 + 704352*ep^7*mtt^8*mWW^4*s^4*t^2 + 2944*mtt^7*mWW^5*s^4*t^2 + 110162*ep*mtt^7*mWW^5*s^4*t^2 + 832466*ep^2*mtt^7*mWW^5*s^4*t^2 + 1881822*ep^3*mtt^7*mWW^5*s^4*t^2 - 1500938*ep^4*mtt^7*mWW^5*s^4*t^2 - 11910632*ep^5*mtt^7*mWW^5*s^4*t^2 - 16284984*ep^6*mtt^7*mWW^5*s^4*t^2 - 7087520*ep^7*mtt^7*mWW^5*s^4*t^2 + 1352*mtt^6*mWW^6*s^4*t^2 - 66562*ep*mtt^6*mWW^6*s^4*t^2 - 806650*ep^2*mtt^6*mWW^6*s^4*t^2 - 2824618*ep^3*mtt^6*mWW^6*s^4*t^2 - 2024010*ep^4*mtt^6*mWW^6*s^4*t^2 + 7371056*ep^5*mtt^6*mWW^6*s^4*t^2 + 14668800*ep^6*mtt^6*mWW^6*s^4*t^2 + 7485472*ep^7*mtt^6*mWW^6*s^4*t^2 - 8736*mtt^5*mWW^7*s^4*t^2 - 98170*ep*mtt^5*mWW^7*s^4*t^2 - 248538*ep^2*mtt^5*mWW^7*s^4*t^2 + 942402*ep^3*mtt^5*mWW^7*s^4*t^2 + 5972526*ep^4*mtt^5*mWW^7*s^4*t^2 + 11476252*ep^5*mtt^5*mWW^7*s^4*t^2 + 9399512*ep^6*mtt^5*mWW^7*s^4*t^2 + 2808896*ep^7*mtt^5*mWW^7*s^4*t^2 + 7560*mtt^4*mWW^8*s^4*t^2 + 134770*ep*mtt^4*mWW^8*s^4*t^2 + 743158*ep^2*mtt^4*mWW^8*s^4*t^2 + 901078*ep^3*mtt^4*mWW^8*s^4*t^2 - 4557158*ep^4*mtt^4*mWW^8*s^4*t^2 - 16642680*ep^5*mtt^4*mWW^8*s^4*t^2 - 20169712*ep^6*mtt^4*mWW^8*s^4*t^2 - 8529376*ep^7*mtt^4*mWW^8*s^4*t^2 - 896*mtt^3*mWW^9*s^4*t^2 - 37570*ep*mtt^3*mWW^9*s^4*t^2 - 305426*ep^2*mtt^3*mWW^9*s^4*t^2 - 756734*ep^3*mtt^3*mWW^9*s^4*t^2 + 623634*ep^4*mtt^3*mWW^9*s^4*t^2 + 5642288*ep^5*mtt^3*mWW^9*s^4*t^2 + 8533064*ep^6*mtt^3*mWW^9*s^4*t^2 + 4114784*ep^7*mtt^3*mWW^9*s^4*t^2 - 1352*mtt^2*mWW^10*s^4*t^2 - 12494*ep*mtt^2*mWW^10*s^4*t^2 - 21152*ep^2*mtt^2*mWW^10*s^4*t^2 + 143090*ep^3*mtt^2*mWW^10*s^4*t^2 + 634436*ep^4*mtt^2*mWW^10*s^4*t^2 + 830272*ep^5*mtt^2*mWW^10*s^4*t^2 + 212344*ep^6*mtt^2*mWW^10*s^4*t^2 - 160352*ep^7*mtt^2*mWW^10*s^4*t^2 + 416*mtt*mWW^11*s^4*t^2 + 5370*ep*mtt*mWW^11*s^4*t^2 + 22526*ep^2*mtt*mWW^11*s^4*t^2 + 10774*ep^3*mtt*mWW^11*s^4*t^2 - 165522*ep^4*mtt*mWW^11*s^4*t^2 - 455672*ep^5*mtt*mWW^11*s^4*t^2 - 459060*ep^6*mtt*mWW^11*s^4*t^2 - 162112*ep^7*mtt*mWW^11*s^4*t^2 + 40*ep*mWW^12*s^4*t^2 + 70*ep^2*mWW^12*s^4*t^2 - 2708*ep^3*mWW^12*s^4*t^2 - 16114*ep^4*mWW^12*s^4*t^2 - 36096*ep^5*mWW^12*s^4*t^2 - 35776*ep^6*mWW^12*s^4*t^2 - 13056*ep^7*mWW^12*s^4*t^2 - 9900*ep*mtt^9*mWW^2*s^5*t^2 - 73384*ep^2*mtt^9*mWW^2*s^5*t^2 - 77090*ep^3*mtt^9*mWW^2*s^5*t^2 + 556692*ep^4*mtt^9*mWW^2*s^5*t^2 + 1782134*ep^5*mtt^9*mWW^2*s^5*t^2 + 1939372*ep^6*mtt^9*mWW^2*s^5*t^2 + 722496*ep^7*mtt^9*mWW^2*s^5*t^2 + 15124*ep*mtt^8*mWW^3*s^5*t^2 + 162656*ep^2*mtt^8*mWW^3*s^5*t^2 + 404282*ep^3*mtt^8*mWW^3*s^5*t^2 - 391416*ep^4*mtt^8*mWW^3*s^5*t^2 - 2835806*ep^5*mtt^8*mWW^3*s^5*t^2 - 3810120*ep^6*mtt^8*mWW^3*s^5*t^2 - 1641200*ep^7*mtt^8*mWW^3*s^5*t^2 + 1984*mtt^7*mWW^4*s^5*t^2 + 57152*ep*mtt^7*mWW^4*s^5*t^2 + 303336*ep^2*mtt^7*mWW^4*s^5*t^2 + 265516*ep^3*mtt^7*mWW^4*s^5*t^2 - 1897240*ep^4*mtt^7*mWW^4*s^5*t^2 - 5796676*ep^5*mtt^7*mWW^4*s^5*t^2 - 6142184*ep^6*mtt^7*mWW^4*s^5*t^2 - 2224672*ep^7*mtt^7*mWW^4*s^5*t^2 - 3848*mtt^6*mWW^5*s^5*t^2 - 146106*ep*mtt^6*mWW^5*s^5*t^2 - 1104142*ep^2*mtt^6*mWW^5*s^5*t^2 - 2443830*ep^3*mtt^6*mWW^5*s^5*t^2 + 2422358*ep^4*mtt^6*mWW^5*s^5*t^2 + 17055120*ep^5*mtt^6*mWW^5*s^5*t^2 + 23130592*ep^6*mtt^6*mWW^5*s^5*t^2 + 10069920*ep^7*mtt^6*mWW^5*s^5*t^2 - 2296*mtt^5*mWW^6*s^5*t^2 + 50702*ep*mtt^5*mWW^6*s^5*t^2 + 729438*ep^2*mtt^5*mWW^6*s^5*t^2 + 2626522*ep^3*mtt^5*mWW^6*s^5*t^2 + 1552394*ep^4*mtt^5*mWW^6*s^5*t^2 - 8426120*ep^5*mtt^5*mWW^6*s^5*t^2 - 16024256*ep^6*mtt^5*mWW^6*s^5*t^2 - 8173088*ep^7*mtt^5*mWW^6*s^5*t^2 + 9600*mtt^4*mWW^7*s^5*t^2 + 125748*ep*mtt^4*mWW^7*s^5*t^2 + 489592*ep^2*mtt^4*mWW^7*s^5*t^2 - 155152*ep^3*mtt^4*mWW^7*s^5*t^2 - 5224756*ep^4*mtt^4*mWW^7*s^5*t^2 - 12501232*ep^5*mtt^4*mWW^7*s^5*t^2 - 11717816*ep^6*mtt^4*mWW^7*s^5*t^2 - 3900000*ep^7*mtt^4*mWW^7*s^5*t^2 - 6160*mtt^3*mWW^8*s^5*t^2 - 120676*ep*mtt^3*mWW^8*s^5*t^2 - 721104*ep^2*mtt^3*mWW^8*s^5*t^2 - 1071748*ep^3*mtt^3*mWW^8*s^5*t^2 + 3775240*ep^4*mtt^3*mWW^8*s^5*t^2 + 15279816*ep^5*mtt^3*mWW^8*s^5*t^2 + 18979056*ep^6*mtt^3*mWW^8*s^5*t^2 + 8067584*ep^7*mtt^3*mWW^8*s^5*t^2 - 104*mtt^2*mWW^9*s^5*t^2 + 20398*ep*mtt^2*mWW^9*s^5*t^2 + 197478*ep^2*mtt^2*mWW^9*s^5*t^2 + 517126*ep^3*mtt^2*mWW^9*s^5*t^2 - 446958*ep^4*mtt^2*mWW^9*s^5*t^2 - 4048084*ep^5*mtt^2*mWW^9*s^5*t^2 - 6149384*ep^6*mtt^2*mWW^9*s^5*t^2 - 2965376*ep^7*mtt^2*mWW^9*s^5*t^2 + 968*mtt*mWW^10*s^5*t^2 + 9410*ep*mtt*mWW^10*s^5*t^2 + 23506*ep^2*mtt*mWW^10*s^5*t^2 - 67088*ep^3*mtt*mWW^10*s^5*t^2 - 427118*ep^4*mtt*mWW^10*s^5*t^2 - 714498*ep^5*mtt*mWW^10*s^5*t^2 - 407508*ep^6*mtt*mWW^10*s^5*t^2 - 26240*ep^7*mtt*mWW^10*s^5*t^2 - 144*mWW^11*s^5*t^2 - 1852*ep*mWW^11*s^5*t^2 - 7376*ep^2*mWW^11*s^5*t^2 + 1462*ep^3*mWW^11*s^5*t^2 + 80804*ep^4*mWW^11*s^5*t^2 + 205346*ep^5*mWW^11*s^5*t^2 + 202248*ep^6*mWW^11*s^5*t^2 + 70576*ep^7*mWW^11*s^5*t^2 + 11520*ep*mtt^8*mWW^2*s^6*t^2 + 80826*ep^2*mtt^8*mWW^2*s^6*t^2 + 38172*ep^3*mtt^8*mWW^2*s^6*t^2 - 860906*ep^4*mtt^8*mWW^2*s^6*t^2 - 2490428*ep^5*mtt^8*mWW^2*s^6*t^2 - 2648176*ep^6*mtt^8*mWW^2*s^6*t^2 - 983488*ep^7*mtt^8*mWW^2*s^6*t^2 - 8496*ep*mtt^7*mWW^3*s^6*t^2 - 136602*ep^2*mtt^7*mWW^3*s^6*t^2 - 355762*ep^3*mtt^7*mWW^3*s^6*t^2 + 486938*ep^4*mtt^7*mWW^3*s^6*t^2 + 2932238*ep^5*mtt^7*mWW^3*s^6*t^2 + 3763380*ep^6*mtt^7*mWW^3*s^6*t^2 + 1560784*ep^7*mtt^7*mWW^3*s^6*t^2 - 2360*mtt^6*mWW^4*s^6*t^2 - 57332*ep*mtt^6*mWW^4*s^6*t^2 - 261184*ep^2*mtt^6*mWW^4*s^6*t^2 - 299382*ep^3*mtt^6*mWW^4*s^6*t^2 + 771356*ep^4*mtt^6*mWW^4*s^6*t^2 + 2669882*ep^5*mtt^6*mWW^4*s^6*t^2 + 2872508*ep^6*mtt^6*mWW^4*s^6*t^2 + 1038640*ep^7*mtt^6*mWW^4*s^6*t^2 + 3312*mtt^5*mWW^5*s^6*t^2 + 92948*ep*mtt^5*mWW^5*s^6*t^2 + 703022*ep^2*mtt^5*mWW^5*s^6*t^2 + 1925230*ep^3*mtt^5*mWW^5*s^6*t^2 + 672674*ep^4*mtt^5*mWW^5*s^6*t^2 - 5710814*ep^5*mtt^5*mWW^5*s^6*t^2 - 9352420*ep^6*mtt^5*mWW^5*s^6*t^2 - 4339312*ep^7*mtt^5*mWW^5*s^6*t^2 + 3544*mtt^4*mWW^6*s^6*t^2 + 7964*ep*mtt^4*mWW^6*s^6*t^2 - 250284*ep^2*mtt^4*mWW^6*s^6*t^2 - 1460646*ep^3*mtt^4*mWW^6*s^6*t^2 - 2619312*ep^4*mtt^4*mWW^6*s^6*t^2 - 406446*ep^5*mtt^4*mWW^6*s^6*t^2 + 3099236*ep^6*mtt^4*mWW^6*s^6*t^2 + 2206000*ep^7*mtt^4*mWW^6*s^6*t^2 - 7688*mtt^3*mWW^7*s^6*t^2 - 99760*ep*mtt^3*mWW^7*s^6*t^2 - 435748*ep^2*mtt^3*mWW^7*s^6*t^2 - 298860*ep^3*mtt^3*mWW^7*s^6*t^2 + 2938704*ep^4*mtt^3*mWW^7*s^6*t^2 + 8683288*ep^5*mtt^3*mWW^7*s^6*t^2 + 9177000*ep^6*mtt^3*mWW^7*s^6*t^2 + 3369600*ep^7*mtt^3*mWW^7*s^6*t^2 + 3024*mtt^2*mWW^8*s^6*t^2 + 59852*ep*mtt^2*mWW^8*s^6*t^2 + 365818*ep^2*mtt^2*mWW^8*s^6*t^2 + 606608*ep^3*mtt^2*mWW^8*s^6*t^2 - 1614666*ep^4*mtt^2*mWW^8*s^6*t^2 - 7129748*ep^5*mtt^2*mWW^8*s^6*t^2 - 8972464*ep^6*mtt^2*mWW^8*s^6*t^2 - 3803168*ep^7*mtt^2*mWW^8*s^6*t^2 + 440*mtt*mWW^9*s^6*t^2 - 3924*ep*mtt*mWW^9*s^6*t^2 - 57128*ep^2*mtt*mWW^9*s^6*t^2 - 167304*ep^3*mtt*mWW^9*s^6*t^2 + 96476*ep^4*mtt*mWW^9*s^6*t^2 + 1174800*ep^5*mtt*mWW^9*s^6*t^2 + 1821752*ep^6*mtt*mWW^9*s^6*t^2 + 879712*ep^7*mtt*mWW^9*s^6*t^2 - 272*mWW^10*s^6*t^2 - 2772*ep*mWW^10*s^6*t^2 - 8720*ep^2*mWW^10*s^6*t^2 + 11944*ep^3*mWW^10*s^6*t^2 + 128736*ep^4*mWW^10*s^6*t^2 + 277228*ep^5*mWW^10*s^6*t^2 + 239184*ep^6*mWW^10*s^6*t^2 + 71232*ep^7*mWW^10*s^6*t^2 - 7884*ep*mtt^7*mWW^2*s^7*t^2 - 51740*ep^2*mtt^7*mWW^2*s^7*t^2 + 13294*ep^3*mtt^7*mWW^2*s^7*t^2 + 749920*ep^4*mtt^7*mWW^2*s^7*t^2 + 2014702*ep^5*mtt^7*mWW^2*s^7*t^2 + 2099308*ep^6*mtt^7*mWW^2*s^7*t^2 + 775360*ep^7*mtt^7*mWW^2*s^7*t^2 + 340*ep*mtt^6*mWW^3*s^7*t^2 + 79800*ep^2*mtt^6*mWW^3*s^7*t^2 + 242618*ep^3*mtt^6*mWW^3*s^7*t^2 - 381716*ep^4*mtt^6*mWW^3*s^7*t^2 - 2210494*ep^5*mtt^6*mWW^3*s^7*t^2 - 2775396*ep^6*mtt^6*mWW^3*s^7*t^2 - 1115392*ep^7*mtt^6*mWW^3*s^7*t^2 + 2144*mtt^5*mWW^4*s^7*t^2 + 29858*ep*mtt^5*mWW^4*s^7*t^2 + 64612*ep^2*mtt^5*mWW^4*s^7*t^2 + 128520*ep^3*mtt^5*mWW^4*s^7*t^2 + 1017464*ep^4*mtt^5*mWW^4*s^7*t^2 + 3002010*ep^5*mtt^5*mWW^4*s^7*t^2 + 3431600*ep^6*mtt^5*mWW^4*s^7*t^2 + 1370048*ep^7*mtt^5*mWW^4*s^7*t^2 - 1832*mtt^4*mWW^5*s^7*t^2 - 19610*ep*mtt^4*mWW^5*s^7*t^2 - 154302*ep^2*mtt^4*mWW^5*s^7*t^2 - 884666*ep^3*mtt^4*mWW^5*s^7*t^2 - 2882906*ep^4*mtt^4*mWW^5*s^7*t^2 - 5085324*ep^5*mtt^4*mWW^5*s^7*t^2 - 4567272*ep^6*mtt^4*mWW^5*s^7*t^2 - 1604112*ep^7*mtt^4*mWW^5*s^7*t^2 - 3512*mtt^3*mWW^6*s^7*t^2 - 33930*ep*mtt^3*mWW^6*s^7*t^2 - 42412*ep^2*mtt^3*mWW^6*s^7*t^2 + 450686*ep^3*mtt^3*mWW^6*s^7*t^2 + 2090380*ep^4*mtt^3*mWW^6*s^7*t^2 + 3951940*ep^5*mtt^3*mWW^6*s^7*t^2 + 3591944*ep^6*mtt^3*mWW^6*s^7*t^2 + 1235952*ep^7*mtt^3*mWW^6*s^7*t^2 + 4056*mtt^2*mWW^7*s^7*t^2 + 46550*ep*mtt^2*mWW^7*s^7*t^2 + 192038*ep^2*mtt^2*mWW^7*s^7*t^2 + 194984*ep^3*mtt^2*mWW^7*s^7*t^2 - 925082*ep^4*mtt^2*mWW^7*s^7*t^2 - 3162958*ep^5*mtt^2*mWW^7*s^7*t^2 - 3619324*ep^6*mtt^2*mWW^7*s^7*t^2 - 1421920*ep^7*mtt^2*mWW^7*s^7*t^2 - 648*mtt*mWW^8*s^7*t^2 - 14964*ep*mtt*mWW^8*s^7*t^2 - 92912*ep^2*mtt*mWW^8*s^7*t^2 - 157544*ep^3*mtt*mWW^8*s^7*t^2 + 377880*ep^4*mtt*mWW^8*s^7*t^2 + 1701872*ep^5*mtt*mWW^8*s^7*t^2 + 2120436*ep^6*mtt*mWW^8*s^7*t^2 + 885040*ep^7*mtt*mWW^8*s^7*t^2 - 208*mWW^9*s^7*t^2 - 360*ep*mWW^9*s^7*t^2 + 5876*ep^2*mWW^9*s^7*t^2 + 22668*ep^3*mWW^9*s^7*t^2 - 1780*ep^4*mWW^9*s^7*t^2 - 123428*ep^5*mWW^9*s^7*t^2 - 196816*ep^6*mWW^9*s^7*t^2 - 94256*ep^7*mWW^9*s^7*t^2 + 2952*ep*mtt^6*mWW^2*s^8*t^2 + 16982*ep^2*mtt^6*mWW^2*s^8*t^2 - 30752*ep^3*mtt^6*mWW^2*s^8*t^2 - 384702*ep^4*mtt^6*mWW^2*s^8*t^2 - 953320*ep^5*mtt^6*mWW^2*s^8*t^2 - 968216*ep^6*mtt^6*mWW^2*s^8*t^2 - 354240*ep^7*mtt^6*mWW^2*s^8*t^2 + 2848*ep*mtt^5*mWW^3*s^8*t^2 - 28536*ep^2*mtt^5*mWW^3*s^8*t^2 - 116172*ep^3*mtt^5*mWW^3*s^8*t^2 + 168256*ep^4*mtt^5*mWW^3*s^8*t^2 + 1071360*ep^5*mtt^5*mWW^3*s^8*t^2 + 1356852*ep^6*mtt^5*mWW^3*s^8*t^2 + 539040*ep^7*mtt^5*mWW^3*s^8*t^2 - 1304*mtt^4*mWW^4*s^8*t^2 - 8354*ep*mtt^4*mWW^4*s^8*t^2 + 27536*ep^2*mtt^4*mWW^4*s^8*t^2 - 11098*ep^3*mtt^4*mWW^4*s^8*t^2 - 1122428*ep^4*mtt^4*mWW^4*s^8*t^2 - 3456304*ep^5*mtt^4*mWW^4*s^8*t^2 - 3894800*ep^6*mtt^4*mWW^4*s^8*t^2 - 1518912*ep^7*mtt^4*mWW^4*s^8*t^2 + 776*mtt^3*mWW^5*s^8*t^2 - 3882*ep*mtt^3*mWW^5*s^8*t^2 - 28342*ep^2*mtt^3*mWW^5*s^8*t^2 + 197786*ep^3*mtt^3*mWW^5*s^8*t^2 + 1578830*ep^4*mtt^3*mWW^5*s^8*t^2 + 3922520*ep^5*mtt^3*mWW^5*s^8*t^2 + 4222128*ep^6*mtt^3*mWW^5*s^8*t^2 + 1658048*ep^7*mtt^3*mWW^5*s^8*t^2 + 1464*mtt^2*mWW^6*s^8*t^2 + 14202*ep*mtt^2*mWW^6*s^8*t^2 + 31848*ep^2*mtt^2*mWW^6*s^8*t^2 - 39462*ep^3*mtt^2*mWW^6*s^8*t^2 - 352432*ep^4*mtt^2*mWW^6*s^8*t^2 - 886452*ep^5*mtt^2*mWW^6*s^8*t^2 - 1064280*ep^6*mtt^2*mWW^6*s^8*t^2 - 468736*ep^7*mtt^2*mWW^6*s^8*t^2 - 872*mtt*mWW^7*s^8*t^2 - 8686*ep*mtt*mWW^7*s^8*t^2 - 31762*ep^2*mtt*mWW^7*s^8*t^2 - 52734*ep^3*mtt*mWW^7*s^8*t^2 + 4194*ep^4*mtt*mWW^7*s^8*t^2 + 184080*ep^5*mtt*mWW^7*s^8*t^2 + 280204*ep^6*mtt*mWW^7*s^8*t^2 + 128672*ep^7*mtt*mWW^7*s^8*t^2 - 64*mWW^8*s^8*t^2 + 920*ep*mWW^8*s^8*t^2 + 9202*ep^2*mWW^8*s^8*t^2 + 18640*ep^3*mWW^8*s^8*t^2 - 33030*ep^4*mWW^8*s^8*t^2 - 164508*ep^5*mWW^8*s^8*t^2 - 202224*ep^6*mWW^8*s^8*t^2 - 82176*ep^7*mWW^8*s^8*t^2 - 468*ep*mtt^5*mWW^2*s^9*t^2 - 1476*ep^2*mtt^5*mWW^2*s^9*t^2 + 17814*ep^3*mtt^5*mWW^2*s^9*t^2 + 112804*ep^4*mtt^5*mWW^2*s^9*t^2 + 249898*ep^5*mtt^5*mWW^2*s^9*t^2 + 243476*ep^6*mtt^5*mWW^2*s^9*t^2 + 87488*ep^7*mtt^5*mWW^2*s^9*t^2 - 1938*ep*mtt^4*mWW^3*s^9*t^2 + 2458*ep^2*mtt^4*mWW^3*s^9*t^2 + 30424*ep^3*mtt^4*mWW^3*s^9*t^2 - 10766*ep^4*mtt^4*mWW^3*s^9*t^2 - 204642*ep^5*mtt^4*mWW^3*s^9*t^2 - 280072*ep^6*mtt^4*mWW^3*s^9*t^2 - 112080*ep^7*mtt^4*mWW^3*s^9*t^2 + 448*mtt^3*mWW^4*s^9*t^2 + 1698*ep*mtt^3*mWW^4*s^9*t^2 - 13578*ep^2*mtt^3*mWW^4*s^9*t^2 + 122*ep^3*mtt^3*mWW^4*s^9*t^2 + 371738*ep^4*mtt^3*mWW^4*s^9*t^2 + 1123020*ep^5*mtt^3*mWW^4*s^9*t^2 + 1239304*ep^6*mtt^3*mWW^4*s^9*t^2 + 473216*ep^7*mtt^3*mWW^4*s^9*t^2 - 304*mtt^2*mWW^5*s^9*t^2 + 1062*ep*mtt^2*mWW^5*s^9*t^2 + 12194*ep^2*mtt^2*mWW^5*s^9*t^2 - 5674*ep^3*mtt^2*mWW^5*s^9*t^2 - 214490*ep^4*mtt^2*mWW^5*s^9*t^2 - 616052*ep^5*mtt^2*mWW^5*s^9*t^2 - 704624*ep^6*mtt^2*mWW^5*s^9*t^2 - 286848*ep^7*mtt^2*mWW^5*s^9*t^2 - 160*mtt*mWW^6*s^9*t^2 - 470*ep*mtt*mWW^6*s^9*t^2 + 3390*ep^2*mtt*mWW^6*s^9*t^2 - 12952*ep^3*mtt*mWW^6*s^9*t^2 - 144750*ep^4*mtt*mWW^6*s^9*t^2 - 330246*ep^5*mtt*mWW^6*s^9*t^2 - 285660*ep^6*mtt*mWW^6*s^9*t^2 - 83584*ep^7*mtt*mWW^6*s^9*t^2 + 16*mWW^7*s^9*t^2 + 116*ep*mWW^7*s^9*t^2 + 180*ep^2*mWW^7*s^9*t^2 + 5114*ep^3*mWW^7*s^9*t^2 + 31192*ep^4*mWW^7*s^9*t^2 + 69478*ep^5*mWW^7*s^9*t^2 + 66360*ep^6*mWW^7*s^9*t^2 + 23184*ep^7*mWW^7*s^9*t^2 - 416*ep^2*mtt^4*mWW^2*s^10*t^2 - 4400*ep^3*mtt^4*mWW^2*s^10*t^2 - 17552*ep^4*mtt^4*mWW^2*s^10*t^2 - 33344*ep^5*mtt^4*mWW^2*s^10*t^2 - 30272*ep^6*mtt^4*mWW^2*s^10*t^2 - 10496*ep^7*mtt^4*mWW^2*s^10*t^2 + 496*ep*mtt^3*mWW^3*s^10*t^2 + 1504*ep^2*mtt^3*mWW^3*s^10*t^2 - 1912*ep^3*mtt^3*mWW^3*s^10*t^2 - 12584*ep^4*mtt^3*mWW^3*s^10*t^2 - 20704*ep^5*mtt^3*mWW^3*s^10*t^2 - 18080*ep^6*mtt^3*mWW^3*s^10*t^2 - 7040*ep^7*mtt^3*mWW^3*s^10*t^2 - 64*mtt^2*mWW^4*s^10*t^2 - 332*ep*mtt^2*mWW^4*s^10*t^2 + 288*ep^2*mtt^2*mWW^4*s^10*t^2 - 4132*ep^3*mtt^2*mWW^4*s^10*t^2 - 43728*ep^4*mtt^2*mWW^4*s^10*t^2 - 112000*ep^5*mtt^2*mWW^4*s^10*t^2 - 113600*ep^6*mtt^2*mWW^4*s^10*t^2 - 40640*ep^7*mtt^2*mWW^4*s^10*t^2 + 64*mtt*mWW^5*s^10*t^2 + 120*ep*mtt*mWW^5*s^10*t^2 - 632*ep^2*mtt*mWW^5*s^10*t^2 - 3328*ep^3*mtt*mWW^5*s^10*t^2 - 8624*ep^4*mtt*mWW^5*s^10*t^2 - 12448*ep^5*mtt*mWW^5*s^10*t^2 - 7872*ep^6*mtt*mWW^5*s^10*t^2 - 1408*ep^7*mtt*mWW^5*s^10*t^2 - 284*ep*mWW^6*s^10*t^2 - 1896*ep^2*mWW^6*s^10*t^2 + 1100*ep^3*mWW^6*s^10*t^2 + 29496*ep^4*mWW^6*s^10*t^2 + 72512*ep^5*mWW^6*s^10*t^2 + 68448*ep^6*mWW^6*s^10*t^2 + 22720*ep^7*mWW^6*s^10*t^2 + 32*ep^2*mtt^3*mWW^2*s^11*t^2 + 336*ep^3*mtt^3*mWW^2*s^11*t^2 + 1328*ep^4*mtt^3*mWW^2*s^11*t^2 + 2496*ep^5*mtt^3*mWW^2*s^11*t^2 + 2240*ep^6*mtt^3*mWW^2*s^11*t^2 + 768*ep^7*mtt^3*mWW^2*s^11*t^2 - 16*ep*mtt^2*mWW^3*s^11*t^2 - 144*ep^2*mtt^2*mWW^3*s^11*t^2 - 368*ep^3*mtt^2*mWW^3*s^11*t^2 + 144*ep^4*mtt^2*mWW^3*s^11*t^2 + 1984*ep^5*mtt^2*mWW^3*s^11*t^2 + 2880*ep^6*mtt^2*mWW^3*s^11*t^2 + 1280*ep^7*mtt^2*mWW^3*s^11*t^2 + 16*ep*mtt*mWW^4*s^11*t^2 + 208*ep^2*mtt*mWW^4*s^11*t^2 + 1104*ep^3*mtt*mWW^4*s^11*t^2 + 3088*ep^4*mtt*mWW^4*s^11*t^2 + 4800*ep^5*mtt*mWW^4*s^11*t^2 + 3904*ep^6*mtt*mWW^4*s^11*t^2 + 1280*ep^7*mtt*mWW^4*s^11*t^2 - 16*ep^3*mWW^5*s^11*t^2 - 144*ep^4*mWW^5*s^11*t^2 - 448*ep^5*mWW^5*s^11*t^2 - 576*ep^6*mWW^5*s^11*t^2 - 256*ep^7*mWW^5*s^11*t^2 - 108*ep^2*mtt^13*mWW^2*t^3 - 1188*ep^3*mtt^13*mWW^2*t^3 - 4992*ep^4*mtt^13*mWW^2*t^3 - 10128*ep^5*mtt^13*mWW^2*t^3 - 9984*ep^6*mtt^13*mWW^2*t^3 - 3840*ep^7*mtt^13*mWW^2*t^3 + 78*ep*mtt^12*mWW^3*t^3 + 1578*ep^2*mtt^12*mWW^3*t^3 + 11562*ep^3*mtt^12*mWW^3*t^3 + 40950*ep^4*mtt^12*mWW^3*t^3 + 75960*ep^5*mtt^12*mWW^3*t^3 + 71160*ep^6*mtt^12*mWW^3*t^3 + 26592*ep^7*mtt^12*mWW^3*t^3 - 348*ep*mtt^11*mWW^4*t^3 - 5604*ep^2*mtt^11*mWW^4*t^3 - 35820*ep^3*mtt^11*mWW^4*t^3 - 116652*ep^4*mtt^11*mWW^4*t^3 - 205392*ep^5*mtt^11*mWW^4*t^3 - 186480*ep^6*mtt^11*mWW^4*t^3 - 68544*ep^7*mtt^11*mWW^4*t^3 + 492*ep*mtt^10*mWW^5*t^3 + 7092*ep^2*mtt^10*mWW^5*t^3 + 41628*ep^3*mtt^10*mWW^5*t^3 + 127740*ep^4*mtt^10*mWW^5*t^3 + 216720*ep^5*mtt^10*mWW^5*t^3 + 193200*ep^6*mtt^10*mWW^5*t^3 + 70848*ep^7*mtt^10*mWW^5*t^3 - 12*ep*mtt^9*mWW^6*t^3 + 372*ep^2*mtt^9*mWW^6*t^3 + 4668*ep^3*mtt^9*mWW^6*t^3 + 19044*ep^4*mtt^9*mWW^6*t^3 + 35280*ep^5*mtt^9*mWW^6*t^3 + 29904*ep^6*mtt^9*mWW^6*t^3 + 9024*ep^7*mtt^9*mWW^6*t^3 - 600*ep*mtt^8*mWW^7*t^3 - 8952*ep^2*mtt^8*mWW^7*t^3 - 53712*ep^3*mtt^8*mWW^7*t^3 - 166008*ep^4*mtt^8*mWW^7*t^3 - 279552*ep^5*mtt^8*mWW^7*t^3 - 243936*ep^6*mtt^8*mWW^7*t^3 - 86400*ep^7*mtt^8*mWW^7*t^3 + 492*ep*mtt^7*mWW^8*t^3 + 7092*ep^2*mtt^7*mWW^8*t^3 + 41628*ep^3*mtt^7*mWW^8*t^3 + 127740*ep^4*mtt^7*mWW^8*t^3 + 216720*ep^5*mtt^7*mWW^8*t^3 + 193200*ep^6*mtt^7*mWW^8*t^3 + 70848*ep^7*mtt^7*mWW^8*t^3 - 12*ep*mtt^6*mWW^9*t^3 - 276*ep^2*mtt^6*mWW^9*t^3 - 2460*ep^3*mtt^6*mWW^9*t^3 - 10908*ep^4*mtt^6*mWW^9*t^3 - 25488*ep^5*mtt^6*mWW^9*t^3 - 30000*ep^6*mtt^6*mWW^9*t^3 - 14016*ep^7*mtt^6*mWW^9*t^3 - 132*ep*mtt^5*mWW^10*t^3 - 1752*ep^2*mtt^5*mWW^10*t^3 - 9288*ep^3*mtt^5*mWW^10*t^3 - 25140*ep^4*mtt^5*mWW^10*t^3 - 36480*ep^5*mtt^5*mWW^10*t^3 - 26640*ep^6*mtt^5*mWW^10*t^3 - 7488*ep^7*mtt^5*mWW^10*t^3 + 42*ep*mtt^4*mWW^11*t^3 + 558*ep^2*mtt^4*mWW^11*t^3 + 2982*ep^3*mtt^4*mWW^11*t^3 + 8226*ep^4*mtt^4*mWW^11*t^3 + 12360*ep^5*mtt^4*mWW^11*t^3 + 9576*ep^6*mtt^4*mWW^11*t^3 + 2976*ep^7*mtt^4*mWW^11*t^3 + 18*ep^2*mtt^13*mWW*s*t^3 + 192*ep^3*mtt^13*mWW*s*t^3 + 774*ep^4*mtt^13*mWW*s*t^3 + 1488*ep^5*mtt^13*mWW*s*t^3 + 1368*ep^6*mtt^13*mWW*s*t^3 + 480*ep^7*mtt^13*mWW*s*t^3 + 144*ep*mtt^12*mWW^2*s*t^3 + 2538*ep^2*mtt^12*mWW^2*s*t^3 + 17464*ep^3*mtt^12*mWW^2*s*t^3 + 60586*ep^4*mtt^12*mWW^2*s*t^3 + 112868*ep^5*mtt^12*mWW^2*s*t^3 + 107936*ep^6*mtt^12*mWW^2*s*t^3 + 41664*ep^7*mtt^12*mWW^2*s*t^3 - 1960*ep*mtt^11*mWW^3*s*t^3 - 27290*ep^2*mtt^11*mWW^3*s*t^3 - 152172*ep^3*mtt^11*mWW^3*s*t^3 - 437054*ep^4*mtt^11*mWW^3*s*t^3 - 689076*ep^5*mtt^11*mWW^3*s*t^3 - 573104*ep^6*mtt^11*mWW^3*s*t^3 - 199424*ep^7*mtt^11*mWW^3*s*t^3 - 104*mtt^10*mWW^4*s*t^3 + 5094*ep*mtt^10*mWW^4*s*t^3 + 77198*ep^2*mtt^10*mWW^4*s*t^3 + 416540*ep^3*mtt^10*mWW^4*s*t^3 + 1114378*ep^4*mtt^10*mWW^4*s*t^3 + 1597426*ep^5*mtt^10*mWW^4*s*t^3 + 1191380*ep^6*mtt^10*mWW^4*s*t^3 + 374448*ep^7*mtt^10*mWW^4*s*t^3 + 464*mtt^9*mWW^5*s*t^3 - 1204*ep*mtt^9*mWW^5*s*t^3 - 61742*ep^2*mtt^9*mWW^5*s*t^3 - 386186*ep^3*mtt^9*mWW^5*s*t^3 - 1066846*ep^4*mtt^9*mWW^5*s*t^3 - 1504306*ep^5*mtt^9*mWW^5*s*t^3 - 1071092*ep^6*mtt^9*mWW^5*s*t^3 - 320048*ep^7*mtt^9*mWW^5*s*t^3 - 760*mtt^8*mWW^6*s*t^3 - 11184*ep*mtt^8*mWW^6*s*t^3 - 64746*ep^2*mtt^8*mWW^6*s*t^3 - 187090*ep^3*mtt^8*mWW^6*s*t^3 - 279762*ep^4*mtt^8*mWW^6*s*t^3 - 188878*ep^5*mtt^8*mWW^6*s*t^3 - 6380*ep^6*mtt^8*mWW^6*s*t^3 + 44720*ep^7*mtt^8*mWW^6*s*t^3 + 480*mtt^7*mWW^7*s*t^3 + 14884*ep*mtt^7*mWW^7*s*t^3 + 136498*ep^2*mtt^7*mWW^7*s*t^3 + 570406*ep^3*mtt^7*mWW^7*s*t^3 + 1222674*ep^4*mtt^7*mWW^7*s*t^3 + 1340934*ep^5*mtt^7*mWW^7*s*t^3 + 661148*ep^6*mtt^7*mWW^7*s*t^3 + 90256*ep^7*mtt^7*mWW^7*s*t^3 + 40*mtt^6*mWW^8*s*t^3 - 4380*ep*mtt^6*mWW^8*s*t^3 - 54570*ep^2*mtt^6*mWW^8*s*t^3 - 244098*ep^3*mtt^6*mWW^8*s*t^3 - 493466*ep^4*mtt^6*mWW^8*s*t^3 - 410354*ep^5*mtt^6*mWW^8*s*t^3 - 25316*ep^6*mtt^6*mWW^8*s*t^3 + 87824*ep^7*mtt^6*mWW^8*s*t^3 - 176*mtt^5*mWW^9*s*t^3 - 3404*ep*mtt^5*mWW^9*s*t^3 - 29068*ep^2*mtt^5*mWW^9*s*t^3 - 140510*ep^3*mtt^5*mWW^9*s*t^3 - 408688*ep^4*mtt^5*mWW^9*s*t^3 - 702806*ep^5*mtt^5*mWW^9*s*t^3 - 648980*ep^6*mtt^5*mWW^9*s*t^3 - 242928*ep^7*mtt^5*mWW^9*s*t^3 + 56*mtt^4*mWW^10*s*t^3 + 2144*ep*mtt^4*mWW^10*s*t^3 + 23112*ep^2*mtt^4*mWW^10*s*t^3 + 116946*ep^3*mtt^4*mWW^10*s*t^3 + 322736*ep^4*mtt^4*mWW^10*s*t^3 + 502706*ep^5*mtt^4*mWW^10*s*t^3 + 416732*ep^6*mtt^4*mWW^10*s*t^3 + 142928*ep^7*mtt^4*mWW^10*s*t^3 + 4*ep*mtt^3*mWW^11*s*t^3 - 112*ep^2*mtt^3*mWW^11*s*t^3 - 1682*ep^3*mtt^3*mWW^11*s*t^3 - 8332*ep^4*mtt^3*mWW^11*s*t^3 - 19610*ep^5*mtt^3*mWW^11*s*t^3 - 22588*ep^6*mtt^3*mWW^11*s*t^3 - 10320*ep^7*mtt^3*mWW^11*s*t^3 - 138*ep*mtt^2*mWW^12*s*t^3 - 1836*ep^2*mtt^2*mWW^12*s*t^3 - 9810*ep^3*mtt^2*mWW^12*s*t^3 - 27000*ep^4*mtt^2*mWW^12*s*t^3 - 40392*ep^5*mtt^2*mWW^12*s*t^3 - 31104*ep^6*mtt^2*mWW^12*s*t^3 - 9600*ep^7*mtt^2*mWW^12*s*t^3 - 288*ep*mtt^12*mWW*s^2*t^3 - 2028*ep^2*mtt^12*mWW*s^2*t^3 - 2070*ep^3*mtt^12*mWW*s^2*t^3 + 13960*ep^4*mtt^12*mWW*s^2*t^3 + 43318*ep^5*mtt^12*mWW*s^2*t^3 + 45908*ep^6*mtt^12*mWW*s^2*t^3 + 16880*ep^7*mtt^12*mWW*s^2*t^3 - 1188*ep*mtt^11*mWW^2*s^2*t^3 - 16025*ep^2*mtt^11*mWW^2*s^2*t^3 - 87311*ep^3*mtt^11*mWW^2*s^2*t^3 - 252105*ep^4*mtt^11*mWW^2*s^2*t^3 - 413453*ep^5*mtt^11*mWW^2*s^2*t^3 - 369254*ep^6*mtt^11*mWW^2*s^2*t^3 - 141048*ep^7*mtt^11*mWW^2*s^2*t^3 + 15230*ep*mtt^10*mWW^3*s^2*t^3 + 167708*ep^2*mtt^10*mWW^3*s^2*t^3 + 683610*ep^3*mtt^10*mWW^3*s^2*t^3 + 1265272*ep^4*mtt^10*mWW^3*s^2*t^3 + 982124*ep^5*mtt^10*mWW^3*s^2*t^3 + 117552*ep^6*mtt^10*mWW^3*s^2*t^3 - 118048*ep^7*mtt^10*mWW^3*s^2*t^3 + 944*mtt^9*mWW^4*s^2*t^3 - 25608*ep*mtt^9*mWW^4*s^2*t^3 - 362459*ep^2*mtt^9*mWW^4*s^2*t^3 - 1587993*ep^3*mtt^9*mWW^4*s^2*t^3 - 2900903*ep^4*mtt^9*mWW^4*s^2*t^3 - 1709335*ep^5*mtt^9*mWW^4*s^2*t^3 + 855834*ep^6*mtt^9*mWW^4*s^2*t^3 + 911672*ep^7*mtt^9*mWW^4*s^2*t^3 - 3928*mtt^8*mWW^5*s^2*t^3 - 25538*ep*mtt^8*mWW^5*s^2*t^3 + 67120*ep^2*mtt^8*mWW^5*s^2*t^3 + 947200*ep^3*mtt^8*mWW^5*s^2*t^3 + 2867240*ep^4*mtt^8*mWW^5*s^2*t^3 + 3589782*ep^5*mtt^8*mWW^5*s^2*t^3 + 1735836*ep^6*mtt^8*mWW^5*s^2*t^3 + 175344*ep^7*mtt^8*mWW^5*s^2*t^3 + 5472*mtt^7*mWW^6*s^2*t^3 + 98282*ep*mtt^7*mWW^6*s^2*t^3 + 604232*ep^2*mtt^7*mWW^6*s^2*t^3 + 1459632*ep^3*mtt^7*mWW^6*s^2*t^3 + 436332*ep^4*mtt^7*mWW^6*s^2*t^3 - 3952226*ep^5*mtt^7*mWW^6*s^2*t^3 - 6326924*ep^6*mtt^7*mWW^6*s^2*t^3 - 2964048*ep^7*mtt^7*mWW^6*s^2*t^3 - 1672*mtt^6*mWW^7*s^2*t^3 - 69278*ep*mtt^6*mWW^7*s^2*t^3 - 634964*ep^2*mtt^6*mWW^7*s^2*t^3 - 2322000*ep^3*mtt^6*mWW^7*s^2*t^3 - 3375268*ep^4*mtt^6*mWW^7*s^2*t^3 - 94302*ep^5*mtt^6*mWW^7*s^2*t^3 + 4125764*ep^6*mtt^6*mWW^7*s^2*t^3 + 2680080*ep^7*mtt^6*mWW^7*s^2*t^3 - 2512*mtt^5*mWW^8*s^2*t^3 - 16918*ep*mtt^5*mWW^8*s^2*t^3 + 42932*ep^2*mtt^5*mWW^8*s^2*t^3 + 649692*ep^3*mtt^5*mWW^8*s^2*t^3 + 2032888*ep^4*mtt^5*mWW^8*s^2*t^3 + 2557122*ep^5*mtt^5*mWW^8*s^2*t^3 + 1092420*ep^6*mtt^5*mWW^8*s^2*t^3 - 40368*ep^7*mtt^5*mWW^8*s^2*t^3 + 1944*mtt^4*mWW^9*s^2*t^3 + 33450*ep*mtt^4*mWW^9*s^2*t^3 + 211912*ep^2*mtt^4*mWW^9*s^2*t^3 + 599710*ep^3*mtt^4*mWW^9*s^2*t^3 + 657564*ep^4*mtt^4*mWW^9*s^2*t^3 - 192852*ep^5*mtt^4*mWW^9*s^2*t^3 - 909136*ep^6*mtt^4*mWW^9*s^2*t^3 - 492640*ep^7*mtt^4*mWW^9*s^2*t^3 - 64*mtt^3*mWW^10*s^2*t^3 - 5950*ep*mtt^3*mWW^10*s^2*t^3 - 72647*ep^2*mtt^3*mWW^10*s^2*t^3 - 366153*ep^3*mtt^3*mWW^10*s^2*t^3 - 921499*ep^4*mtt^3*mWW^10*s^2*t^3 - 1194609*ep^5*mtt^3*mWW^10*s^2*t^3 - 736558*ep^6*mtt^3*mWW^10*s^2*t^3 - 160312*ep^7*mtt^3*mWW^10*s^2*t^3 - 184*mtt^2*mWW^11*s^2*t^3 - 2472*ep*mtt^2*mWW^11*s^2*t^3 - 9736*ep^2*mtt^2*mWW^11*s^2*t^3 + 3430*ep^3*mtt^2*mWW^11*s^2*t^3 + 113244*ep^4*mtt^2*mWW^11*s^2*t^3 + 288506*ep^5*mtt^2*mWW^11*s^2*t^3 + 295004*ep^6*mtt^2*mWW^11*s^2*t^3 + 110160*ep^7*mtt^2*mWW^11*s^2*t^3 + 278*ep*mtt*mWW^12*s^2*t^3 + 3967*ep^2*mtt*mWW^12*s^2*t^3 + 22373*ep^3*mtt*mWW^12*s^2*t^3 + 63719*ep^4*mtt*mWW^12*s^2*t^3 + 96693*ep^5*mtt*mWW^12*s^2*t^3 + 74178*ep^6*mtt*mWW^12*s^2*t^3 + 22520*ep^7*mtt*mWW^12*s^2*t^3 - 12*ep^2*mWW^13*s^2*t^3 - 120*ep^3*mWW^13*s^2*t^3 - 444*ep^4*mWW^13*s^2*t^3 - 768*ep^5*mWW^13*s^2*t^3 - 624*ep^6*mWW^13*s^2*t^3 - 192*ep^7*mWW^13*s^2*t^3 + 2016*ep*mtt^11*mWW*s^3*t^3 + 13692*ep^2*mtt^11*mWW*s^3*t^3 + 9114*ep^3*mtt^11*mWW*s^3*t^3 - 119392*ep^4*mtt^11*mWW*s^3*t^3 - 344890*ep^5*mtt^11*mWW*s^3*t^3 - 359660*ep^6*mtt^11*mWW*s^3*t^3 - 131600*ep^7*mtt^11*mWW*s^3*t^3 + 6192*ep*mtt^10*mWW^2*s^3*t^3 + 63294*ep^2*mtt^10*mWW^2*s^3*t^3 + 224368*ep^3*mtt^10*mWW^2*s^3*t^3 + 335210*ep^4*mtt^10*mWW^2*s^3*t^3 + 173016*ep^5*mtt^10*mWW^2*s^3*t^3 - 17120*ep^6*mtt^10*mWW^2*s^3*t^3 - 7072*ep^7*mtt^10*mWW^2*s^3*t^3 - 58452*ep*mtt^9*mWW^3*s^3*t^3 - 557779*ep^2*mtt^9*mWW^3*s^3*t^3 - 1654469*ep^3*mtt^9*mWW^3*s^3*t^3 - 837303*ep^4*mtt^9*mWW^3*s^3*t^3 + 4120225*ep^5*mtt^9*mWW^3*s^3*t^3 + 7005314*ep^6*mtt^9*mWW^3*s^3*t^3 + 3200408*ep^7*mtt^9*mWW^3*s^3*t^3 - 2992*mtt^8*mWW^4*s^3*t^3 + 63624*ep*mtt^8*mWW^4*s^3*t^3 + 867943*ep^2*mtt^8*mWW^4*s^3*t^3 + 3212767*ep^3*mtt^8*mWW^4*s^3*t^3 + 3262231*ep^4*mtt^8*mWW^4*s^3*t^3 - 4879483*ep^5*mtt^8*mWW^4*s^3*t^3 - 11868794*ep^6*mtt^8*mWW^4*s^3*t^3 - 6210088*ep^7*mtt^8*mWW^4*s^3*t^3 + 11464*mtt^7*mWW^5*s^3*t^3 + 136526*ep*mtt^7*mWW^5*s^3*t^3 + 414240*ep^2*mtt^7*mWW^5*s^3*t^3 - 825744*ep^3*mtt^7*mWW^5*s^3*t^3 - 6787432*ep^4*mtt^7*mWW^5*s^3*t^3 - 13576226*ep^5*mtt^7*mWW^5*s^3*t^3 - 11313788*ep^6*mtt^7*mWW^5*s^3*t^3 - 3433328*ep^7*mtt^7*mWW^5*s^3*t^3 - 13536*mtt^6*mWW^6*s^3*t^3 - 304210*ep*mtt^6*mWW^6*s^3*t^3 - 1976100*ep^2*mtt^6*mWW^6*s^3*t^3 - 3984684*ep^3*mtt^6*mWW^6*s^3*t^3 + 4622784*ep^4*mtt^6*mWW^6*s^3*t^3 + 28932886*ep^5*mtt^6*mWW^6*s^3*t^3 + 38763788*ep^6*mtt^6*mWW^6*s^3*t^3 + 17047568*ep^7*mtt^6*mWW^6*s^3*t^3 + 248*mtt^5*mWW^7*s^3*t^3 + 120806*ep*mtt^5*mWW^7*s^3*t^3 + 1262522*ep^2*mtt^5*mWW^7*s^3*t^3 + 4365010*ep^3*mtt^5*mWW^7*s^3*t^3 + 3672458*ep^4*mtt^5*mWW^7*s^3*t^3 - 9562420*ep^5*mtt^5*mWW^7*s^3*t^3 - 20751424*ep^6*mtt^5*mWW^7*s^3*t^3 - 11015136*ep^7*mtt^5*mWW^7*s^3*t^3 + 10192*mtt^4*mWW^8*s^3*t^3 + 118070*ep*mtt^4*mWW^8*s^3*t^3 + 332766*ep^2*mtt^4*mWW^8*s^3*t^3 - 950286*ep^3*mtt^4*mWW^8*s^3*t^3 - 6920414*ep^4*mtt^4*mWW^8*s^3*t^3 - 13993824*ep^5*mtt^4*mWW^8*s^3*t^3 - 11964376*ep^6*mtt^4*mWW^8*s^3*t^3 - 3720832*ep^7*mtt^4*mWW^8*s^3*t^3 - 5832*mtt^3*mWW^9*s^3*t^3 - 97846*ep*mtt^3*mWW^9*s^3*t^3 - 528452*ep^2*mtt^3*mWW^9*s^3*t^3 - 727890*ep^3*mtt^3*mWW^9*s^3*t^3 + 2580464*ep^4*mtt^3*mWW^9*s^3*t^3 + 10109804*ep^5*mtt^3*mWW^9*s^3*t^3 + 12403400*ep^6*mtt^3*mWW^9*s^3*t^3 + 5265664*ep^7*mtt^3*mWW^9*s^3*t^3 - 64*mtt^2*mWW^10*s^3*t^3 + 6442*ep*mtt^2*mWW^10*s^3*t^3 + 82350*ep^2*mtt^2*mWW^10*s^3*t^3 + 351748*ep^3*mtt^2*mWW^10*s^3*t^3 + 533374*ep^4*mtt^2*mWW^10*s^3*t^3 - 154158*ep^5*mtt^2*mWW^10*s^3*t^3 - 1090348*ep^6*mtt^2*mWW^10*s^3*t^3 - 710256*ep^7*mtt^2*mWW^10*s^3*t^3 + 520*mtt*mWW^11*s^3*t^3 + 6902*ep*mtt*mWW^11*s^3*t^3 + 26817*ep^2*mtt*mWW^11*s^3*t^3 - 11269*ep^3*mtt*mWW^11*s^3*t^3 - 314363*ep^4*mtt*mWW^11*s^3*t^3 - 779965*ep^5*mtt*mWW^11*s^3*t^3 - 771106*ep^6*mtt*mWW^11*s^3*t^3 - 274232*ep^7*mtt*mWW^11*s^3*t^3 - 70*ep*mWW^12*s^3*t^3 - 1293*ep^2*mWW^12*s^3*t^3 - 8665*ep^3*mWW^12*s^3*t^3 - 27617*ep^4*mWW^12*s^3*t^3 - 44965*ep^5*mWW^12*s^3*t^3 - 35886*ep^6*mWW^12*s^3*t^3 - 11096*ep^7*mWW^12*s^3*t^3 - 6048*ep*mtt^10*mWW*s^4*t^3 - 40572*ep^2*mtt^10*mWW*s^4*t^3 - 21966*ep^3*mtt^10*mWW*s^4*t^3 + 379848*ep^4*mtt^10*mWW*s^4*t^3 + 1076334*ep^5*mtt^10*mWW*s^4*t^3 + 1117284*ep^6*mtt^10*mWW*s^4*t^3 + 408240*ep^7*mtt^10*mWW*s^4*t^3 - 18324*ep*mtt^9*mWW^2*s^4*t^3 - 157499*ep^2*mtt^9*mWW^2*s^4*t^3 - 330353*ep^3*mtt^9*mWW^2*s^4*t^3 + 387893*ep^4*mtt^9*mWW^2*s^4*t^3 + 2207021*ep^5*mtt^9*mWW^2*s^4*t^3 + 2650182*ep^6*mtt^9*mWW^2*s^4*t^3 + 998040*ep^7*mtt^9*mWW^2*s^4*t^3 + 124098*ep*mtt^8*mWW^3*s^4*t^3 + 1104441*ep^2*mtt^8*mWW^3*s^4*t^3 + 2537911*ep^3*mtt^8*mWW^3*s^4*t^3 - 2214423*ep^4*mtt^8*mWW^3*s^4*t^3 - 16146077*ep^5*mtt^8*mWW^3*s^4*t^3 - 21300606*ep^6*mtt^8*mWW^3*s^4*t^3 - 8953304*ep^7*mtt^8*mWW^3*s^4*t^3 + 5488*mtt^7*mWW^4*s^4*t^3 - 80928*ep*mtt^7*mWW^4*s^4*t^3 - 1194058*ep^2*mtt^7*mWW^4*s^4*t^3 - 4065074*ep^3*mtt^7*mWW^4*s^4*t^3 - 2004010*ep^4*mtt^7*mWW^4*s^4*t^3 + 12771274*ep^5*mtt^7*mWW^4*s^4*t^3 + 22759852*ep^6*mtt^7*mWW^4*s^4*t^3 + 11121712*ep^7*mtt^7*mWW^4*s^4*t^3 - 18864*mtt^6*mWW^5*s^4*t^3 - 306804*ep*mtt^6*mWW^5*s^4*t^3 - 1425396*ep^2*mtt^6*mWW^5*s^4*t^3 - 422044*ep^3*mtt^6*mWW^5*s^4*t^3 + 12661976*ep^4*mtt^6*mWW^5*s^4*t^3 + 34181364*ep^5*mtt^6*mWW^5*s^4*t^3 + 34829432*ep^6*mtt^6*mWW^5*s^4*t^3 + 12621920*ep^7*mtt^6*mWW^5*s^4*t^3 + 19736*mtt^5*mWW^6*s^4*t^3 + 499768*ep*mtt^5*mWW^6*s^4*t^3 + 3290220*ep^2*mtt^5*mWW^6*s^4*t^3 + 5631444*ep^3*mtt^5*mWW^6*s^4*t^3 - 14326936*ep^4*mtt^5*mWW^6*s^4*t^3 - 64289704*ep^5*mtt^5*mWW^6*s^4*t^3 - 81584464*ep^6*mtt^5*mWW^6*s^4*t^3 - 34946880*ep^7*mtt^5*mWW^6*s^4*t^3 - 152*mtt^4*mWW^7*s^4*t^3 - 143250*ep*mtt^4*mWW^7*s^4*t^3 - 1408908*ep^2*mtt^4*mWW^7*s^4*t^3 - 3988176*ep^3*mtt^4*mWW^7*s^4*t^3 + 1450808*ep^4*mtt^4*mWW^7*s^4*t^3 + 24577418*ep^5*mtt^4*mWW^7*s^4*t^3 + 38845284*ep^6*mtt^4*mWW^7*s^4*t^3 + 18873616*ep^7*mtt^4*mWW^7*s^4*t^3 - 11328*mtt^3*mWW^8*s^4*t^3 - 160736*ep*mtt^3*mWW^8*s^4*t^3 - 660962*ep^2*mtt^3*mWW^8*s^4*t^3 + 219918*ep^3*mtt^3*mWW^8*s^4*t^3 + 7450766*ep^4*mtt^3*mWW^8*s^4*t^3 + 18054090*ep^5*mtt^3*mWW^8*s^4*t^3 + 17091004*ep^6*mtt^3*mWW^8*s^4*t^3 + 5755056*ep^7*mtt^3*mWW^8*s^4*t^3 + 5248*mtt^2*mWW^9*s^4*t^3 + 99936*ep*mtt^2*mWW^9*s^4*t^3 + 557152*ep^2*mtt^2*mWW^9*s^4*t^3 + 583522*ep^3*mtt^2*mWW^9*s^4*t^3 - 4053448*ep^4*mtt^2*mWW^9*s^4*t^3 - 14046310*ep^5*mtt^2*mWW^9*s^4*t^3 - 16757236*ep^6*mtt^2*mWW^9*s^4*t^3 - 6998832*ep^7*mtt^2*mWW^9*s^4*t^3 + 184*mtt*mWW^10*s^4*t^3 - 3572*ep*mtt*mWW^10*s^4*t^3 - 48421*ep^2*mtt*mWW^10*s^4*t^3 - 153983*ep^3*mtt*mWW^10*s^4*t^3 + 68127*ep^4*mtt*mWW^10*s^4*t^3 + 1124183*ep^5*mtt*mWW^10*s^4*t^3 + 1867458*ep^6*mtt*mWW^10*s^4*t^3 + 950600*ep^7*mtt*mWW^10*s^4*t^3 - 312*mWW^11*s^4*t^3 - 4140*ep*mWW^11*s^4*t^3 - 15997*ep^2*mWW^11*s^4*t^3 + 8801*ep^3*mWW^11*s^4*t^3 + 199399*ep^4*mWW^11*s^4*t^3 + 490407*ep^5*mWW^11*s^4*t^3 + 481810*ep^6*mWW^11*s^4*t^3 + 169832*ep^7*mWW^11*s^4*t^3 + 10080*ep*mtt^9*mWW*s^5*t^3 + 67200*ep^2*mtt^9*mWW*s^5*t^3 + 32130*ep^3*mtt^9*mWW*s^5*t^3 - 651140*ep^4*mtt^9*mWW*s^5*t^3 - 1828610*ep^5*mtt^9*mWW*s^5*t^3 - 1894060*ep^6*mtt^9*mWW*s^5*t^3 - 691600*ep^7*mtt^9*mWW*s^5*t^3 + 30240*ep*mtt^8*mWW^2*s^5*t^3 + 234652*ep^2*mtt^8*mWW^2*s^5*t^3 + 266650*ep^3*mtt^8*mWW^2*s^5*t^3 - 1766592*ep^4*mtt^8*mWW^2*s^5*t^3 - 5804090*ep^5*mtt^8*mWW^2*s^5*t^3 - 6385676*ep^6*mtt^8*mWW^2*s^5*t^3 - 2386224*ep^7*mtt^8*mWW^2*s^5*t^3 - 153388*ep*mtt^7*mWW^3*s^5*t^3 - 1347726*ep^2*mtt^7*mWW^3*s^5*t^3 - 2647308*ep^3*mtt^7*mWW^3*s^5*t^3 + 5043350*ep^4*mtt^7*mWW^3*s^5*t^3 + 24124320*ep^5*mtt^7*mWW^3*s^5*t^3 + 29492328*ep^6*mtt^7*mWW^3*s^5*t^3 + 11901984*ep^7*mtt^7*mWW^3*s^5*t^3 - 7720*mtt^6*mWW^4*s^5*t^3 + 42742*ep*mtt^6*mWW^4*s^5*t^3 + 1011968*ep^2*mtt^6*mWW^4*s^5*t^3 + 3486682*ep^3*mtt^6*mWW^4*s^5*t^3 + 913612*ep^4*mtt^6*mWW^4*s^5*t^3 - 13222076*ep^5*mtt^6*mWW^4*s^5*t^3 - 21644280*ep^6*mtt^6*mWW^4*s^5*t^3 - 10230112*ep^7*mtt^6*mWW^4*s^5*t^3 + 21384*mtt^5*mWW^5*s^5*t^3 + 372648*ep*mtt^5*mWW^5*s^5*t^3 + 1898616*ep^2*mtt^5*mWW^5*s^5*t^3 + 1615142*ep^3*mtt^5*mWW^5*s^5*t^3 - 12567096*ep^4*mtt^5*mWW^5*s^5*t^3 - 38432986*ep^5*mtt^5*mWW^5*s^5*t^3 - 41152884*ep^6*mtt^5*mWW^5*s^5*t^3 - 15356080*ep^7*mtt^5*mWW^5*s^5*t^3 - 17776*mtt^4*mWW^6*s^5*t^3 - 457652*ep*mtt^4*mWW^6*s^5*t^3 - 3004614*ep^2*mtt^4*mWW^6*s^5*t^3 - 4742884*ep^3*mtt^4*mWW^6*s^5*t^3 + 15072418*ep^4*mtt^4*mWW^6*s^5*t^3 + 62074612*ep^5*mtt^4*mWW^6*s^5*t^3 + 76479776*ep^6*mtt^4*mWW^6*s^5*t^3 + 32064832*ep^7*mtt^4*mWW^6*s^5*t^3 + 688*mtt^3*mWW^7*s^5*t^3 + 104336*ep*mtt^3*mWW^7*s^5*t^3 + 892940*ep^2*mtt^3*mWW^7*s^5*t^3 + 1781778*ep^3*mtt^3*mWW^7*s^5*t^3 - 4774224*ep^4*mtt^3*mWW^7*s^5*t^3 - 23739450*ep^5*mtt^3*mWW^7*s^5*t^3 - 32575820*ep^6*mtt^3*mWW^7*s^5*t^3 - 14934928*ep^7*mtt^3*mWW^7*s^5*t^3 + 4888*mtt^2*mWW^8*s^5*t^3 + 89818*ep*mtt^2*mWW^8*s^5*t^3 + 491886*ep^2*mtt^2*mWW^8*s^5*t^3 + 491552*ep^3*mtt^2*mWW^8*s^5*t^3 - 3086894*ep^4*mtt^2*mWW^8*s^5*t^3 - 9569014*ep^5*mtt^2*mWW^8*s^5*t^3 - 9899884*ep^6*mtt^2*mWW^8*s^5*t^3 - 3480976*ep^7*mtt^2*mWW^8*s^5*t^3 - 1336*mtt*mWW^9*s^5*t^3 - 39244*ep*mtt*mWW^9*s^5*t^3 - 255646*ep^2*mtt*mWW^9*s^5*t^3 - 311566*ep^3*mtt*mWW^9*s^5*t^3 + 1890110*ep^4*mtt*mWW^9*s^5*t^3 + 6807798*ep^5*mtt*mWW^9*s^5*t^3 + 8174948*ep^6*mtt*mWW^9*s^5*t^3 + 3394864*ep^7*mtt*mWW^9*s^5*t^3 - 128*mWW^10*s^5*t^3 + 420*ep*mWW^10*s^5*t^3 + 10724*ep^2*mWW^10*s^5*t^3 + 27824*ep^3*mWW^10*s^5*t^3 - 73544*ep^4*mWW^10*s^5*t^3 - 410504*ep^5*mWW^10*s^5*t^3 - 594448*ep^6*mWW^10*s^5*t^3 - 281760*ep^7*mWW^10*s^5*t^3 - 10080*ep*mtt^8*mWW*s^6*t^3 - 66948*ep^2*mtt^8*mWW*s^6*t^3 - 29442*ep^3*mtt^8*mWW*s^6*t^3 + 661976*ep^4*mtt^8*mWW*s^6*t^3 + 1849442*ep^5*mtt^8*mWW*s^6*t^3 + 1913212*ep^6*mtt^8*mWW*s^6*t^3 + 698320*ep^7*mtt^8*mWW*s^6*t^3 - 28044*ep*mtt^7*mWW^2*s^6*t^3 - 201423*ep^2*mtt^7*mWW^2*s^6*t^3 - 70049*ep^3*mtt^7*mWW^2*s^6*t^3 + 2344049*ep^4*mtt^7*mWW^2*s^6*t^3 + 6706797*ep^5*mtt^7*mWW^2*s^6*t^3 + 7119334*ep^6*mtt^7*mWW^2*s^6*t^3 + 2638136*ep^7*mtt^7*mWW^2*s^6*t^3 + 110610*ep*mtt^6*mWW^3*s^6*t^3 + 1016050*ep^2*mtt^6*mWW^3*s^6*t^3 + 1910452*ep^3*mtt^6*mWW^3*s^6*t^3 - 4399146*ep^4*mtt^6*mWW^3*s^6*t^3 - 19151954*ep^5*mtt^6*mWW^3*s^6*t^3 - 22532996*ep^6*mtt^6*mWW^3*s^6*t^3 - 8803056*ep^7*mtt^6*mWW^3*s^6*t^3 + 8624*mtt^5*mWW^4*s^6*t^3 + 12384*ep*mtt^5*mWW^4*s^6*t^3 - 564135*ep^2*mtt^5*mWW^4*s^6*t^3 - 2119901*ep^3*mtt^5*mWW^4*s^6*t^3 - 84027*ep^4*mtt^5*mWW^4*s^6*t^3 + 9306789*ep^5*mtt^5*mWW^4*s^6*t^3 + 13978202*ep^6*mtt^5*mWW^4*s^6*t^3 + 6250488*ep^7*mtt^5*mWW^4*s^6*t^3 - 17384*mtt^4*mWW^5*s^6*t^3 - 261362*ep*mtt^4*mWW^5*s^6*t^3 - 1271558*ep^2*mtt^4*mWW^5*s^6*t^3 - 1455488*ep^3*mtt^4*mWW^5*s^6*t^3 + 5605738*ep^4*mtt^4*mWW^5*s^6*t^3 + 18554570*ep^5*mtt^4*mWW^5*s^6*t^3 + 19695212*ep^6*mtt^4*mWW^5*s^6*t^3 + 7145776*ep^7*mtt^4*mWW^5*s^6*t^3 + 8640*mtt^3*mWW^6*s^6*t^3 + 226430*ep*mtt^3*mWW^6*s^6*t^3 + 1505393*ep^2*mtt^3*mWW^6*s^6*t^3 + 2402771*ep^3*mtt^3*mWW^6*s^6*t^3 - 6977379*ep^4*mtt^3*mWW^6*s^6*t^3 - 28381041*ep^5*mtt^3*mWW^6*s^6*t^3 - 33862262*ep^6*mtt^3*mWW^6*s^6*t^3 - 13726264*ep^7*mtt^3*mWW^6*s^6*t^3 + 896*mtt^2*mWW^7*s^6*t^3 - 31896*ep*mtt^2*mWW^7*s^6*t^3 - 290750*ep^2*mtt^2*mWW^7*s^6*t^3 - 364732*ep^3*mtt^2*mWW^7*s^6*t^3 + 2704850*ep^4*mtt^2*mWW^7*s^6*t^3 + 9901144*ep^5*mtt^2*mWW^7*s^6*t^3 + 12288864*ep^6*mtt^2*mWW^7*s^6*t^3 + 5318432*ep^7*mtt^2*mWW^7*s^6*t^3 - 656*mtt*mWW^8*s^6*t^3 - 22874*ep*mtt*mWW^8*s^6*t^3 - 170007*ep^2*mtt*mWW^8*s^6*t^3 - 323105*ep^3*mtt*mWW^8*s^6*t^3 + 565681*ep^4*mtt*mWW^8*s^6*t^3 + 2688547*ep^5*mtt*mWW^8*s^6*t^3 + 3158078*ep^6*mtt*mWW^8*s^6*t^3 + 1201384*ep^7*mtt*mWW^8*s^6*t^3 - 120*mWW^9*s^6*t^3 + 4832*ep*mWW^9*s^6*t^3 + 45298*ep^2*mWW^9*s^6*t^3 + 70614*ep^3*mWW^9*s^6*t^3 - 333422*ep^4*mWW^9*s^6*t^3 - 1297654*ep^5*mWW^9*s^6*t^3 - 1588684*ep^6*mWW^9*s^6*t^3 - 661776*ep^7*mWW^9*s^6*t^3 + 6048*ep*mtt^7*mWW*s^7*t^3 + 40068*ep^2*mtt^7*mWW*s^7*t^3 + 16590*ep^3*mtt^7*mWW*s^7*t^3 - 401520*ep^4*mtt^7*mWW*s^7*t^3 - 1117998*ep^5*mtt^7*mWW*s^7*t^3 - 1155588*ep^6*mtt^7*mWW*s^7*t^3 - 421680*ep^7*mtt^7*mWW*s^7*t^3 + 13968*ep*mtt^6*mWW^2*s^7*t^3 + 91030*ep^2*mtt^6*mWW^2*s^7*t^3 - 67124*ep^3*mtt^6*mWW^2*s^7*t^3 - 1572790*ep^4*mtt^6*mWW^2*s^7*t^3 - 4094452*ep^5*mtt^6*mWW^2*s^7*t^3 - 4215336*ep^6*mtt^6*mWW^2*s^7*t^3 - 1543872*ep^7*mtt^6*mWW^2*s^7*t^3 - 43380*ep*mtt^5*mWW^3*s^7*t^3 - 453483*ep^2*mtt^5*mWW^3*s^7*t^3 - 920465*ep^3*mtt^5*mWW^3*s^7*t^3 + 1826313*ep^4*mtt^5*mWW^3*s^7*t^3 + 8278141*ep^5*mtt^5*mWW^3*s^7*t^3 + 9559098*ep^6*mtt^5*mWW^3*s^7*t^3 + 3617848*ep^7*mtt^5*mWW^3*s^7*t^3 - 6464*mtt^4*mWW^4*s^7*t^3 - 29396*ep*mtt^4*mWW^4*s^7*t^3 + 210159*ep^2*mtt^4*mWW^4*s^7*t^3 + 888691*ep^3*mtt^4*mWW^4*s^7*t^3 - 403249*ep^4*mtt^4*mWW^4*s^7*t^3 - 5204139*ep^5*mtt^4*mWW^4*s^7*t^3 - 7022994*ep^6*mtt^4*mWW^4*s^7*t^3 - 2907368*ep^7*mtt^4*mWW^4*s^7*t^3 + 9520*mtt^3*mWW^5*s^7*t^3 + 109970*ep*mtt^3*mWW^5*s^7*t^3 + 453218*ep^2*mtt^3*mWW^5*s^7*t^3 + 553832*ep^3*mtt^3*mWW^5*s^7*t^3 - 998742*ep^4*mtt^3*mWW^5*s^7*t^3 - 3325562*ep^5*mtt^3*mWW^5*s^7*t^3 - 2985196*ep^6*mtt^3*mWW^5*s^7*t^3 - 839856*ep^7*mtt^3*mWW^5*s^7*t^3 - 2080*mtt^2*mWW^6*s^7*t^3 - 61814*ep*mtt^2*mWW^6*s^7*t^3 - 423564*ep^2*mtt^2*mWW^6*s^7*t^3 - 646046*ep^3*mtt^2*mWW^6*s^7*t^3 + 1933620*ep^4*mtt^2*mWW^6*s^7*t^3 + 7206460*ep^5*mtt^2*mWW^6*s^7*t^3 + 7901440*ep^6*mtt^2*mWW^6*s^7*t^3 + 2932992*ep^7*mtt^2*mWW^6*s^7*t^3 - 784*mtt*mWW^7*s^7*t^3 + 3642*ep*mtt*mWW^7*s^7*t^3 + 54485*ep^2*mtt*mWW^7*s^7*t^3 + 25955*ep^3*mtt*mWW^7*s^7*t^3 - 744147*ep^4*mtt*mWW^7*s^7*t^3 - 2213397*ep^5*mtt*mWW^7*s^7*t^3 - 2414698*ep^6*mtt*mWW^7*s^7*t^3 - 940568*ep^7*mtt*mWW^7*s^7*t^3 - 192*mWW^8*s^7*t^3 + 962*ep*mWW^8*s^7*t^3 + 19927*ep^2*mWW^8*s^7*t^3 + 58807*ep^3*mWW^8*s^7*t^3 - 14845*ep^4*mWW^8*s^7*t^3 - 279773*ep^5*mWW^8*s^7*t^3 - 384806*ep^6*mWW^8*s^7*t^3 - 158616*ep^7*mWW^8*s^7*t^3 - 2016*ep*mtt^6*mWW*s^8*t^3 - 13332*ep^2*mtt^6*mWW*s^8*t^3 - 5274*ep^3*mtt^6*mWW*s^8*t^3 + 134872*ep^4*mtt^6*mWW*s^8*t^3 + 374650*ep^5*mtt^6*mWW*s^8*t^3 + 387020*ep^6*mtt^6*mWW*s^8*t^3 + 141200*ep^7*mtt^6*mWW*s^8*t^3 - 3132*ep*mtt^5*mWW^2*s^8*t^3 - 15569*ep^2*mtt^5*mWW^2*s^8*t^3 + 68197*ep^3*mtt^5*mWW^2*s^8*t^3 + 564675*ep^4*mtt^5*mWW^2*s^8*t^3 + 1314019*ep^5*mtt^5*mWW^2*s^8*t^3 + 1296250*ep^6*mtt^5*mWW^2*s^8*t^3 + 465192*ep^7*mtt^5*mWW^2*s^8*t^3 + 6992*ep*mtt^4*mWW^3*s^8*t^3 + 103759*ep^2*mtt^4*mWW^3*s^8*t^3 + 263769*ep^3*mtt^4*mWW^3*s^8*t^3 - 254277*ep^4*mtt^4*mWW^3*s^8*t^3 - 1610405*ep^5*mtt^4*mWW^3*s^8*t^3 - 1867014*ep^6*mtt^4*mWW^3*s^8*t^3 - 676088*ep^7*mtt^4*mWW^3*s^8*t^3 + 2672*mtt^3*mWW^4*s^8*t^3 + 15284*ep*mtt^3*mWW^4*s^8*t^3 - 41992*ep^2*mtt^3*mWW^4*s^8*t^3 - 203500*ep^3*mtt^3*mWW^4*s^8*t^3 + 309904*ep^4*mtt^3*mWW^4*s^8*t^3 + 1860136*ep^5*mtt^3*mWW^4*s^8*t^3 + 2282608*ep^6*mtt^3*mWW^4*s^8*t^3 + 883360*ep^7*mtt^3*mWW^4*s^8*t^3 - 3104*mtt^2*mWW^5*s^8*t^3 - 28356*ep*mtt^2*mWW^5*s^8*t^3 - 91686*ep^2*mtt^2*mWW^5*s^8*t^3 - 64172*ep^3*mtt^2*mWW^5*s^8*t^3 + 235846*ep^4*mtt^2*mWW^5*s^8*t^3 + 450688*ep^5*mtt^2*mWW^5*s^8*t^3 + 186056*ep^6*mtt^2*mWW^5*s^8*t^3 - 34720*ep^7*mtt^2*mWW^5*s^8*t^3 + 304*mtt*mWW^6*s^8*t^3 + 11848*ep*mtt*mWW^6*s^8*t^3 + 78917*ep^2*mtt*mWW^6*s^8*t^3 + 65499*ep^3*mtt*mWW^6*s^8*t^3 - 606375*ep^4*mtt*mWW^6*s^8*t^3 - 1718959*ep^5*mtt*mWW^6*s^8*t^3 - 1667698*ep^6*mtt*mWW^6*s^8*t^3 - 553960*ep^7*mtt*mWW^6*s^8*t^3 + 128*mWW^7*s^8*t^3 - 620*ep*mWW^7*s^8*t^3 - 9153*ep^2*mWW^7*s^8*t^3 - 4135*ep^3*mWW^7*s^8*t^3 + 118779*ep^4*mWW^7*s^8*t^3 + 336719*ep^5*mWW^7*s^8*t^3 + 345850*ep^6*mWW^7*s^8*t^3 + 125224*ep^7*mWW^7*s^8*t^3 + 288*ep*mtt^5*mWW*s^9*t^3 + 1902*ep^2*mtt^5*mWW*s^9*t^3 + 726*ep^3*mtt^5*mWW*s^9*t^3 - 19378*ep^4*mtt^5*mWW*s^9*t^3 - 53734*ep^5*mtt^5*mWW*s^9*t^3 - 55484*ep^6*mtt^5*mWW*s^9*t^3 - 20240*ep^7*mtt^5*mWW*s^9*t^3 + 144*ep*mtt^4*mWW^2*s^9*t^3 - 1146*ep^2*mtt^4*mWW^2*s^9*t^3 - 23342*ep^3*mtt^4*mWW^2*s^9*t^3 - 106558*ep^4*mtt^4*mWW^2*s^9*t^3 - 211566*ep^5*mtt^4*mWW^2*s^9*t^3 - 194252*ep^6*mtt^4*mWW^2*s^9*t^3 - 67120*ep^7*mtt^4*mWW^2*s^9*t^3 + 252*ep*mtt^3*mWW^3*s^9*t^3 - 6666*ep^2*mtt^3*mWW^3*s^9*t^3 - 32546*ep^3*mtt^3*mWW^3*s^9*t^3 - 41082*ep^4*mtt^3*mWW^3*s^9*t^3 - 7418*ep^5*mtt^3*mWW^3*s^9*t^3 - 564*ep^6*mtt^3*mWW^3*s^9*t^3 - 8816*ep^7*mtt^3*mWW^3*s^9*t^3 - 448*mtt^2*mWW^4*s^9*t^3 - 2928*ep*mtt^2*mWW^4*s^9*t^3 - 116*ep^2*mtt^2*mWW^4*s^9*t^3 + 1480*ep^3*mtt^2*mWW^4*s^9*t^3 - 109228*ep^4*mtt^2*mWW^4*s^9*t^3 - 344128*ep^5*mtt^2*mWW^4*s^9*t^3 - 369488*ep^6*mtt^2*mWW^4*s^9*t^3 - 133632*ep^7*mtt^2*mWW^4*s^9*t^3 + 448*mtt*mWW^5*s^9*t^3 + 3628*ep*mtt*mWW^5*s^9*t^3 + 10088*ep^2*mtt*mWW^5*s^9*t^3 - 4144*ep^3*mtt*mWW^5*s^9*t^3 - 77784*ep^4*mtt*mWW^5*s^9*t^3 - 151644*ep^5*mtt*mWW^5*s^9*t^3 - 113448*ep^6*mtt*mWW^5*s^9*t^3 - 28320*ep^7*mtt*mWW^5*s^9*t^3 - 1384*ep*mWW^6*s^9*t^3 - 9438*ep^2*mWW^6*s^9*t^3 - 1310*ep^3*mWW^6*s^9*t^3 + 106734*ep^4*mWW^6*s^9*t^3 + 273898*ep^5*mWW^6*s^9*t^3 + 260148*ep^6*mWW^6*s^9*t^3 + 86096*ep^7*mWW^6*s^9*t^3 + 256*ep^2*mtt^3*mWW^2*s^10*t^3 + 2688*ep^3*mtt^3*mWW^2*s^10*t^3 + 10624*ep^4*mtt^3*mWW^2*s^10*t^3 + 19968*ep^5*mtt^3*mWW^2*s^10*t^3 + 17920*ep^6*mtt^3*mWW^2*s^10*t^3 + 6144*ep^7*mtt^3*mWW^2*s^10*t^3 - 80*ep*mtt^2*mWW^3*s^10*t^3 - 592*ep^2*mtt^2*mWW^3*s^10*t^3 - 344*ep^3*mtt^2*mWW^3*s^10*t^3 + 7400*ep^4*mtt^2*mWW^3*s^10*t^3 + 24160*ep^5*mtt^2*mWW^3*s^10*t^3 + 28832*ep^6*mtt^2*mWW^3*s^10*t^3 + 11904*ep^7*mtt^2*mWW^3*s^10*t^3 + 80*ep*mtt*mWW^4*s^10*t^3 + 1096*ep^2*mtt*mWW^4*s^10*t^3 + 6128*ep^3*mtt*mWW^4*s^10*t^3 + 17944*ep^4*mtt*mWW^4*s^10*t^3 + 28928*ep^5*mtt*mWW^4*s^10*t^3 + 24160*ep^6*mtt*mWW^4*s^10*t^3 + 8064*ep^7*mtt*mWW^4*s^10*t^3 + 8*ep^2*mWW^5*s^10*t^3 - 24*ep^3*mWW^5*s^10*t^3 - 640*ep^4*mWW^5*s^10*t^3 - 2400*ep^5*mWW^5*s^10*t^3 - 3328*ep^6*mWW^5*s^10*t^3 - 1536*ep^7*mWW^5*s^10*t^3 + 18*ep^2*mtt^13*mWW*t^4 + 192*ep^3*mtt^13*mWW*t^4 + 774*ep^4*mtt^13*mWW*t^4 + 1488*ep^5*mtt^13*mWW*t^4 + 1368*ep^6*mtt^13*mWW*t^4 + 480*ep^7*mtt^13*mWW*t^4 + 708*ep^2*mtt^12*mWW^2*t^4 + 7788*ep^3*mtt^12*mWW^2*t^4 + 32736*ep^4*mtt^12*mWW^2*t^4 + 66480*ep^5*mtt^12*mWW^2*t^4 + 65664*ep^6*mtt^12*mWW^2*t^4 + 25344*ep^7*mtt^12*mWW^2*t^4 - 456*ep*mtt^11*mWW^3*t^4 - 9972*ep^2*mtt^11*mWW^3*t^4 - 75714*ep^3*mtt^11*mWW^3*t^4 - 273072*ep^4*mtt^11*mWW^3*t^4 - 511470*ep^5*mtt^11*mWW^3*t^4 - 481668*ep^6*mtt^11*mWW^3*t^4 - 180528*ep^7*mtt^11*mWW^3*t^4 + 2208*ep*mtt^10*mWW^4*t^4 + 37026*ep^2*mtt^10*mWW^4*t^4 + 243102*ep^3*mtt^10*mWW^4*t^4 + 804942*ep^4*mtt^10*mWW^4*t^4 + 1430790*ep^5*mtt^10*mWW^4*t^4 + 1305036*ep^6*mtt^10*mWW^4*t^4 + 480336*ep^7*mtt^10*mWW^4*t^4 - 3708*ep*mtt^9*mWW^5*t^4 - 55002*ep^2*mtt^9*mWW^5*t^4 - 330042*ep^3*mtt^9*mWW^5*t^4 - 1027086*ep^4*mtt^9*mWW^5*t^4 - 1753614*ep^5*mtt^9*mWW^5*t^4 - 1562652*ep^6*mtt^9*mWW^5*t^4 - 569616*ep^7*mtt^9*mWW^5*t^4 + 1560*ep*mtt^8*mWW^6*t^4 + 19218*ep^2*mtt^8*mWW^6*t^4 + 97230*ep^3*mtt^8*mWW^6*t^4 + 265446*ep^4*mtt^8*mWW^6*t^4 + 420102*ep^5*mtt^8*mWW^6*t^4 + 368556*ep^6*mtt^8*mWW^6*t^4 + 139728*ep^7*mtt^8*mWW^6*t^4 + 2460*ep*mtt^7*mWW^7*t^4 + 38082*ep^2*mtt^7*mWW^7*t^4 + 234282*ep^3*mtt^7*mWW^7*t^4 + 733854*ep^4*mtt^7*mWW^7*t^4 + 1239990*ep^5*mtt^7*mWW^7*t^4 + 1076556*ep^6*mtt^7*mWW^7*t^4 + 376656*ep^7*mtt^7*mWW^7*t^4 - 3024*ep*mtt^6*mWW^8*t^4 - 43578*ep^2*mtt^6*mWW^8*t^4 - 254406*ep^3*mtt^6*mWW^8*t^4 - 771798*ep^4*mtt^6*mWW^8*t^4 - 1286910*ep^5*mtt^6*mWW^8*t^4 - 1121532*ep^6*mtt^6*mWW^8*t^4 - 400272*ep^7*mtt^6*mWW^8*t^4 + 732*ep*mtt^5*mWW^9*t^4 + 10464*ep^2*mtt^5*mWW^9*t^4 + 61698*ep^3*mtt^5*mWW^9*t^4 + 193008*ep^4*mtt^5*mWW^9*t^4 + 338310*ep^5*mtt^5*mWW^9*t^4 + 314964*ep^6*mtt^5*mWW^9*t^4 + 121584*ep^7*mtt^5*mWW^9*t^4 + 408*ep*mtt^4*mWW^10*t^4 + 5442*ep^2*mtt^4*mWW^10*t^4 + 28782*ep^3*mtt^4*mWW^10*t^4 + 76866*ep^4*mtt^4*mWW^10*t^4 + 108354*ep^5*mtt^4*mWW^10*t^4 + 75012*ep^6*mtt^4*mWW^10*t^4 + 19056*ep^7*mtt^4*mWW^10*t^4 - 180*ep*mtt^3*mWW^11*t^4 - 2406*ep^2*mtt^3*mWW^11*t^4 - 12912*ep^3*mtt^3*mWW^11*t^4 - 35670*ep^4*mtt^3*mWW^11*t^4 - 53520*ep^5*mtt^3*mWW^11*t^4 - 41304*ep^6*mtt^3*mWW^11*t^4 - 12768*ep^7*mtt^3*mWW^11*t^4 - 36*ep^2*mtt^13*s*t^4 - 366*ep^3*mtt^13*s*t^4 - 1392*ep^4*mtt^13*s*t^4 - 2514*ep^5*mtt^13*s*t^4 - 2172*ep^6*mtt^13*s*t^4 - 720*ep^7*mtt^13*s*t^4 - 288*ep*mtt^12*mWW*s*t^4 - 2001*ep^2*mtt^12*mWW*s*t^4 - 1863*ep^3*mtt^12*mWW*s*t^4 + 14419*ep^4*mtt^12*mWW*s*t^4 + 43471*ep^5*mtt^12*mWW*s*t^4 + 45422*ep^6*mtt^12*mWW*s*t^4 + 16520*ep^7*mtt^12*mWW*s*t^4 + 144*ep*mtt^11*mWW^2*s*t^4 - 6017*ep^2*mtt^11*mWW^2*s*t^4 - 74611*ep^3*mtt^11*mWW^2*s*t^4 - 316981*ep^4*mtt^11*mWW^2*s*t^4 - 635705*ep^5*mtt^11*mWW^2*s*t^4 - 617206*ep^6*mtt^11*mWW^2*s*t^4 - 235144*ep^7*mtt^11*mWW^2*s*t^4 + 8498*ep*mtt^10*mWW^3*s*t^4 + 117613*ep^2*mtt^10*mWW^3*s*t^4 + 649901*ep^3*mtt^10*mWW^3*s*t^4 + 1843417*ep^4*mtt^10*mWW^3*s*t^4 + 2863193*ep^5*mtt^10*mWW^3*s*t^4 + 2347018*ep^6*mtt^10*mWW^3*s*t^4 + 808920*ep^7*mtt^10*mWW^3*s*t^4 + 400*mtt^9*mWW^4*s*t^4 - 26036*ep*mtt^9*mWW^4*s*t^4 - 367431*ep^2*mtt^9*mWW^4*s*t^4 - 1889309*ep^3*mtt^9*mWW^4*s*t^4 - 4819767*ep^4*mtt^9*mWW^4*s*t^4 - 6562827*ep^5*mtt^9*mWW^4*s*t^4 - 4634094*ep^6*mtt^9*mWW^4*s*t^4 - 1385416*ep^7*mtt^9*mWW^4*s*t^4 - 2016*mtt^8*mWW^5*s*t^4 + 14954*ep*mtt^8*mWW^5*s*t^4 + 390216*ep^2*mtt^8*mWW^5*s*t^4 + 2280176*ep^3*mtt^8*mWW^5*s*t^4 + 6137252*ep^4*mtt^8*mWW^5*s*t^4 + 8544278*ep^5*mtt^8*mWW^5*s*t^4 + 6030204*ep^6*mtt^8*mWW^5*s*t^4 + 1770896*ep^7*mtt^8*mWW^5*s*t^4 + 3824*mtt^7*mWW^6*s*t^4 + 39302*ep*mtt^7*mWW^6*s*t^4 + 84322*ep^2*mtt^7*mWW^6*s*t^4 - 428694*ep^3*mtt^7*mWW^6*s*t^4 - 2566006*ep^4*mtt^7*mWW^6*s*t^4 - 5294228*ep^5*mtt^7*mWW^6*s*t^4 - 5033552*ep^6*mtt^7*mWW^6*s*t^4 - 1888128*ep^7*mtt^7*mWW^6*s*t^4 - 3136*mtt^6*mWW^7*s*t^4 - 66090*ep*mtt^6*mWW^7*s*t^4 - 480844*ep^2*mtt^6*mWW^7*s*t^4 - 1574264*ep^3*mtt^6*mWW^7*s*t^4 - 2257464*ep^4*mtt^6*mWW^7*s*t^4 - 556670*ep^5*mtt^6*mWW^7*s*t^4 + 1708164*ep^6*mtt^6*mWW^7*s*t^4 + 1213424*ep^7*mtt^6*mWW^7*s*t^4 + 624*mtt^5*mWW^8*s*t^4 + 30246*ep*mtt^5*mWW^8*s*t^4 + 303082*ep^2*mtt^5*mWW^8*s*t^4 + 1273816*ep^3*mtt^5*mWW^8*s*t^4 + 2560630*ep^4*mtt^5*mWW^8*s*t^4 + 2285006*ep^5*mtt^5*mWW^8*s*t^4 + 445812*ep^6*mtt^5*mWW^8*s*t^4 - 301456*ep^7*mtt^5*mWW^8*s*t^4 + 544*mtt^4*mWW^9*s*t^4 + 4910*ep*mtt^4*mWW^9*s*t^4 + 8881*ep^2*mtt^4*mWW^9*s*t^4 - 34049*ep^3*mtt^4*mWW^9*s*t^4 - 126831*ep^4*mtt^4*mWW^9*s*t^4 - 63429*ep^5*mtt^4*mWW^9*s*t^4 + 156694*ep^6*mtt^4*mWW^9*s*t^4 + 136680*ep^7*mtt^4*mWW^9*s*t^4 - 240*mtt^3*mWW^10*s*t^4 - 6430*ep*mtt^3*mWW^10*s*t^4 - 58865*ep^2*mtt^3*mWW^10*s*t^4 - 263063*ep^3*mtt^3*mWW^10*s*t^4 - 647413*ep^4*mtt^3*mWW^10*s*t^4 - 903515*ep^5*mtt^3*mWW^10*s*t^4 - 676202*ep^6*mtt^3*mWW^10*s*t^4 - 211512*ep^7*mtt^3*mWW^10*s*t^4 + 640*ep*mtt^2*mWW^11*s*t^4 + 9079*ep^2*mtt^2*mWW^11*s*t^4 + 51619*ep^3*mtt^2*mWW^11*s*t^4 + 150679*ep^4*mtt^2*mWW^11*s*t^4 + 238981*ep^5*mtt^2*mWW^11*s*t^4 + 196210*ep^6*mtt^2*mWW^11*s*t^4 + 65592*ep^7*mtt^2*mWW^11*s*t^4 + 150*ep*mtt*mWW^12*s*t^4 + 2001*ep^2*mtt*mWW^12*s*t^4 + 10707*ep^3*mtt*mWW^12*s*t^4 + 29457*ep^4*mtt*mWW^12*s*t^4 + 43959*ep^5*mtt*mWW^12*s*t^4 + 33702*ep^6*mtt*mWW^12*s*t^4 + 10344*ep^7*mtt*mWW^12*s*t^4 + 288*ep^2*mtt^12*s^2*t^4 + 2928*ep^3*mtt^12*s^2*t^4 + 11136*ep^4*mtt^12*s^2*t^4 + 20112*ep^5*mtt^12*s^2*t^4 + 17376*ep^6*mtt^12*s^2*t^4 + 5760*ep^7*mtt^12*s^2*t^4 + 4416*ep*mtt^11*mWW*s^2*t^4 + 29103*ep^2*mtt^11*mWW*s^2*t^4 + 11437*ep^3*mtt^11*mWW*s^2*t^4 - 291529*ep^4*mtt^11*mWW*s^2*t^4 - 804849*ep^5*mtt^11*mWW*s^2*t^4 - 826274*ep^6*mtt^11*mWW*s^2*t^4 - 299704*ep^7*mtt^11*mWW*s^2*t^4 - 5448*ep*mtt^10*mWW^2*s^2*t^4 - 8627*ep^2*mtt^10*mWW^2*s^2*t^4 + 263279*ep^3*mtt^10*mWW^2*s^2*t^4 + 1444269*ep^4*mtt^10*mWW^2*s^2*t^4 + 3054749*ep^5*mtt^10*mWW^2*s^2*t^4 + 2952274*ep^6*mtt^10*mWW^2*s^2*t^4 + 1095928*ep^7*mtt^10*mWW^2*s^2*t^4 - 51164*ep*mtt^9*mWW^3*s^2*t^4 - 561244*ep^2*mtt^9*mWW^3*s^2*t^4 - 2250480*ep^3*mtt^9*mWW^3*s^2*t^4 - 4008168*ep^4*mtt^9*mWW^3*s^2*t^4 - 2751516*ep^5*mtt^9*mWW^3*s^2*t^4 + 162236*ep^6*mtt^9*mWW^3*s^2*t^4 + 601056*ep^7*mtt^9*mWW^3*s^2*t^4 - 2048*mtt^8*mWW^4*s^2*t^4 + 133190*ep*mtt^8*mWW^4*s^2*t^4 + 1543424*ep^2*mtt^8*mWW^4*s^2*t^4 + 5868578*ep^3*mtt^8*mWW^4*s^2*t^4 + 8377588*ep^4*mtt^8*mWW^4*s^2*t^4 + 59908*ep^5*mtt^8*mWW^4*s^2*t^4 - 9618136*ep^6*mtt^8*mWW^4*s^2*t^4 - 5761424*ep^7*mtt^8*mWW^4*s^2*t^4 + 10296*mtt^7*mWW^5*s^2*t^4 - 20918*ep*mtt^7*mWW^5*s^2*t^4 - 1104528*ep^2*mtt^7*mWW^5*s^2*t^4 - 5949552*ep^3*mtt^7*mWW^5*s^2*t^4 - 12513448*ep^4*mtt^7*mWW^5*s^2*t^4 - 9726998*ep^5*mtt^7*mWW^5*s^2*t^4 + 773780*ep^6*mtt^7*mWW^5*s^2*t^4 + 2846144*ep^7*mtt^7*mWW^5*s^2*t^4 - 18512*mtt^6*mWW^6*s^2*t^4 - 250334*ep*mtt^6*mWW^6*s^2*t^4 - 1008164*ep^2*mtt^6*mWW^6*s^2*t^4 + 50696*ep^3*mtt^6*mWW^6*s^2*t^4 + 9991984*ep^4*mtt^6*mWW^6*s^2*t^4 + 26160310*ep^5*mtt^6*mWW^6*s^2*t^4 + 27349492*ep^6*mtt^6*mWW^6*s^2*t^4 + 10588416*ep^7*mtt^6*mWW^6*s^2*t^4 + 12568*mtt^5*mWW^7*s^2*t^4 + 277618*ep*mtt^5*mWW^7*s^2*t^4 + 1867738*ep^2*mtt^5*mWW^7*s^2*t^4 + 4516342*ep^3*mtt^5*mWW^7*s^2*t^4 - 486390*ep^4*mtt^5*mWW^7*s^2*t^4 - 19545612*ep^5*mtt^5*mWW^7*s^2*t^4 - 29823584*ep^6*mtt^5*mWW^7*s^2*t^4 - 14013968*ep^7*mtt^5*mWW^7*s^2*t^4 + 928*mtt^4*mWW^8*s^2*t^4 - 53002*ep*mtt^4*mWW^8*s^2*t^4 - 686062*ep^2*mtt^4*mWW^8*s^2*t^4 - 2934058*ep^3*mtt^4*mWW^8*s^2*t^4 - 4871330*ep^4*mtt^4*mWW^8*s^2*t^4 - 858396*ep^5*mtt^4*mWW^8*s^2*t^4 + 5478960*ep^6*mtt^4*mWW^8*s^2*t^4 + 3920880*ep^7*mtt^4*mWW^8*s^2*t^4 - 4504*mtt^3*mWW^9*s^2*t^4 - 56450*ep*mtt^3*mWW^9*s^2*t^4 - 208799*ep^2*mtt^3*mWW^9*s^2*t^4 + 70355*ep^3*mtt^3*mWW^9*s^2*t^4 + 2155441*ep^4*mtt^3*mWW^9*s^2*t^4 + 5120191*ep^5*mtt^3*mWW^9*s^2*t^4 + 4819518*ep^6*mtt^3*mWW^9*s^2*t^4 + 1631736*ep^7*mtt^3*mWW^9*s^2*t^4 + 1072*mtt^2*mWW^10*s^2*t^4 + 20334*ep*mtt^2*mWW^10*s^2*t^4 + 140391*ep^2*mtt^2*mWW^10*s^2*t^4 + 437273*ep^3*mtt^2*mWW^10*s^2*t^4 + 556803*ep^4*mtt^2*mWW^10*s^2*t^4 - 39019*ep^5*mtt^2*mWW^10*s^2*t^4 - 674998*ep^6*mtt^2*mWW^10*s^2*t^4 - 407416*ep^7*mtt^2*mWW^10*s^2*t^4 + 200*mtt*mWW^11*s^2*t^4 + 1890*ep*mtt*mWW^11*s^2*t^4 - 1662*ep^2*mtt*mWW^11*s^2*t^4 - 76438*ep^3*mtt*mWW^11*s^2*t^4 - 337122*ep^4*mtt*mWW^11*s^2*t^4 - 644880*ep^5*mtt*mWW^11*s^2*t^4 - 577164*ep^6*mtt*mWW^11*s^2*t^4 - 197328*ep^7*mtt*mWW^11*s^2*t^4 - 132*ep*mWW^12*s^2*t^4 - 1858*ep^2*mWW^12*s^2*t^4 - 10360*ep^3*mWW^12*s^2*t^4 - 29234*ep^4*mWW^12*s^2*t^4 - 44000*ep^5*mWW^12*s^2*t^4 - 33480*ep^6*mWW^12*s^2*t^4 - 10080*ep^7*mWW^12*s^2*t^4 - 1008*ep^2*mtt^11*s^3*t^4 - 10248*ep^3*mtt^11*s^3*t^4 - 38976*ep^4*mtt^11*s^3*t^4 - 70392*ep^5*mtt^11*s^3*t^4 - 60816*ep^6*mtt^11*s^3*t^4 - 20160*ep^7*mtt^11*s^3*t^4 - 20832*ep*mtt^10*mWW*s^3*t^4 - 136017*ep^2*mtt^10*mWW*s^3*t^4 - 40285*ep^3*mtt^10*mWW*s^3*t^4 + 1430891*ep^4*mtt^10*mWW*s^3*t^4 + 3905209*ep^5*mtt^10*mWW*s^3*t^4 + 3999226*ep^6*mtt^10*mWW*s^3*t^4 + 1450008*ep^7*mtt^10*mWW*s^3*t^4 + 22764*ep*mtt^9*mWW^2*s^3*t^4 + 91265*ep^2*mtt^9*mWW^2*s^3*t^4 - 461491*ep^3*mtt^9*mWW^2*s^3*t^4 - 3316583*ep^4*mtt^9*mWW^2*s^3*t^4 - 7269293*ep^5*mtt^9*mWW^2*s^3*t^4 - 6969630*ep^6*mtt^9*mWW^2*s^3*t^4 - 2531352*ep^7*mtt^9*mWW^2*s^3*t^4 + 165258*ep*mtt^8*mWW^3*s^3*t^4 + 1562274*ep^2*mtt^8*mWW^3*s^3*t^4 + 4455106*ep^3*mtt^8*mWW^3*s^3*t^4 + 1464338*ep^4*mtt^8*mWW^3*s^3*t^4 - 13185012*ep^5*mtt^8*mWW^3*s^3*t^4 - 20919812*ep^6*mtt^8*mWW^3*s^3*t^4 - 9301552*ep^7*mtt^8*mWW^3*s^3*t^4 + 4304*mtt^7*mWW^4*s^3*t^4 - 361004*ep*mtt^7*mWW^4*s^3*t^4 - 3632430*ep^2*mtt^7*mWW^4*s^3*t^4 - 10367210*ep^3*mtt^7*mWW^4*s^3*t^4 - 1279974*ep^4*mtt^7*mWW^4*s^3*t^4 + 39720030*ep^5*mtt^7*mWW^4*s^3*t^4 + 62117252*ep^6*mtt^7*mWW^4*s^3*t^4 + 28446800*ep^7*mtt^7*mWW^4*s^3*t^4 - 20808*mtt^6*mWW^5*s^3*t^4 + 996*ep*mtt^6*mWW^5*s^3*t^4 + 1600282*ep^2*mtt^6*mWW^5*s^3*t^4 + 8206558*ep^3*mtt^6*mWW^5*s^3*t^4 + 13256498*ep^4*mtt^6*mWW^5*s^3*t^4 - 1354882*ep^5*mtt^6*mWW^5*s^3*t^4 - 20891700*ep^6*mtt^6*mWW^5*s^3*t^4 - 13101072*ep^7*mtt^6*mWW^5*s^3*t^4 + 35208*mtt^5*mWW^6*s^3*t^4 + 597368*ep*mtt^5*mWW^6*s^3*t^4 + 2945996*ep^2*mtt^5*mWW^6*s^3*t^4 + 1750912*ep^3*mtt^5*mWW^6*s^3*t^4 - 24011812*ep^4*mtt^5*mWW^6*s^3*t^4 - 71428856*ep^5*mtt^5*mWW^6*s^3*t^4 - 78500560*ep^6*mtt^5*mWW^6*s^3*t^4 - 30909376*ep^7*mtt^5*mWW^6*s^3*t^4 - 21328*mtt^4*mWW^7*s^3*t^4 - 525028*ep*mtt^4*mWW^7*s^3*t^4 - 3446960*ep^2*mtt^4*mWW^7*s^3*t^4 - 6312780*ep^3*mtt^4*mWW^7*s^3*t^4 + 13095472*ep^4*mtt^4*mWW^7*s^3*t^4 + 64890176*ep^5*mtt^4*mWW^7*s^3*t^4 + 85515048*ep^6*mtt^4*mWW^7*s^3*t^4 + 37826496*ep^7*mtt^4*mWW^7*s^3*t^4 - 3488*mtt^3*mWW^8*s^3*t^4 + 40660*ep*mtt^3*mWW^8*s^3*t^4 + 738326*ep^2*mtt^3*mWW^8*s^3*t^4 + 3181386*ep^3*mtt^3*mWW^8*s^3*t^4 + 3850414*ep^4*mtt^3*mWW^8*s^3*t^4 - 5173846*ep^5*mtt^3*mWW^8*s^3*t^4 - 14940244*ep^6*mtt^3*mWW^8*s^3*t^4 - 8697744*ep^7*mtt^3*mWW^8*s^3*t^4 + 8088*mtt^2*mWW^9*s^3*t^4 + 110692*ep*mtt^2*mWW^9*s^3*t^4 + 432199*ep^2*mtt^2*mWW^9*s^3*t^4 - 254849*ep^3*mtt^2*mWW^9*s^3*t^4 - 5511565*ep^4*mtt^2*mWW^9*s^3*t^4 - 13630495*ep^5*mtt^2*mWW^9*s^3*t^4 - 13612470*ep^6*mtt^2*mWW^9*s^3*t^4 - 4941640*ep^7*mtt^2*mWW^9*s^3*t^4 - 1720*mtt*mWW^10*s^3*t^4 - 27660*ep*mtt*mWW^10*s^3*t^4 - 144517*ep^2*mtt*mWW^10*s^3*t^4 - 178629*ep^3*mtt*mWW^10*s^3*t^4 + 824259*ep^4*mtt*mWW^10*s^3*t^4 + 3081141*ep^5*mtt*mWW^10*s^3*t^4 + 3779598*ep^6*mtt*mWW^10*s^3*t^4 + 1612504*ep^7*mtt*mWW^10*s^3*t^4 - 256*mWW^11*s^3*t^4 - 3214*ep*mWW^11*s^3*t^4 - 9410*ep^2*mWW^11*s^3*t^4 + 31530*ep^3*mWW^11*s^3*t^4 + 237038*ep^4*mWW^11*s^3*t^4 + 516220*ep^5*mWW^11*s^3*t^4 + 484108*ep^6*mWW^11*s^3*t^4 + 167088*ep^7*mWW^11*s^3*t^4 + 2016*ep^2*mtt^10*s^4*t^4 + 20496*ep^3*mtt^10*s^4*t^4 + 77952*ep^4*mtt^10*s^4*t^4 + 140784*ep^5*mtt^10*s^4*t^4 + 121632*ep^6*mtt^10*s^4*t^4 + 40320*ep^7*mtt^10*s^4*t^4 + 48384*ep*mtt^9*mWW*s^4*t^4 + 314727*ep^2*mtt^9*mWW*s^4*t^4 + 81669*ep^3*mtt^9*mWW*s^4*t^4 - 3368225*ep^4*mtt^9*mWW*s^4*t^4 - 9151289*ep^5*mtt^9*mWW*s^4*t^4 - 9359602*ep^6*mtt^9*mWW*s^4*t^4 - 3391864*ep^7*mtt^9*mWW*s^4*t^4 - 42768*ep*mtt^8*mWW^2*s^4*t^4 - 206339*ep^2*mtt^8*mWW^2*s^4*t^4 + 398205*ep^3*mtt^8*mWW^2*s^4*t^4 + 4107353*ep^4*mtt^8*mWW^2*s^4*t^4 + 9252959*ep^5*mtt^8*mWW^2*s^4*t^4 + 8770286*ep^6*mtt^8*mWW^2*s^4*t^4 + 3119784*ep^7*mtt^8*mWW^2*s^4*t^4 - 302796*ep*mtt^7*mWW^3*s^4*t^4 - 2655956*ep^2*mtt^7*mWW^3*s^4*t^4 - 5772214*ep^3*mtt^7*mWW^3*s^4*t^4 + 6608728*ep^4*mtt^7*mWW^3*s^4*t^4 + 40374842*ep^5*mtt^7*mWW^3*s^4*t^4 + 51455788*ep^6*mtt^7*mWW^3*s^4*t^4 + 21119888*ep^7*mtt^7*mWW^3*s^4*t^4 - 7040*mtt^6*mWW^4*s^4*t^4 + 536788*ep*mtt^6*mWW^4*s^4*t^4 + 5111798*ep^2*mtt^6*mWW^4*s^4*t^4 + 11919490*ep^3*mtt^6*mWW^4*s^4*t^4 - 11563406*ep^4*mtt^6*mWW^4*s^4*t^4 - 81701698*ep^5*mtt^6*mWW^4*s^4*t^4 - 109474980*ep^6*mtt^6*mWW^4*s^4*t^4 - 47105232*ep^7*mtt^6*mWW^4*s^4*t^4 + 26472*mtt^5*mWW^5*s^4*t^4 + 68384*ep*mtt^5*mWW^5*s^4*t^4 - 1172266*ep^2*mtt^5*mWW^5*s^4*t^4 - 6505736*ep^3*mtt^5*mWW^5*s^4*t^4 - 8684654*ep^4*mtt^5*mWW^5*s^4*t^4 + 9143160*ep^5*mtt^5*mWW^5*s^4*t^4 + 28366968*ep^6*mtt^5*mWW^5*s^4*t^4 + 16205184*ep^7*mtt^5*mWW^5*s^4*t^4 - 37032*mtt^4*mWW^6*s^4*t^4 - 750568*ep*mtt^4*mWW^6*s^4*t^4 - 4130364*ep^2*mtt^4*mWW^6*s^4*t^4 - 3533080*ep^3*mtt^4*mWW^6*s^4*t^4 + 30810568*ep^4*mtt^4*mWW^6*s^4*t^4 + 96923708*ep^5*mtt^4*mWW^6*s^4*t^4 + 107872152*ep^6*mtt^4*mWW^6*s^4*t^4 + 42304096*ep^7*mtt^4*mWW^6*s^4*t^4 + 20640*mtt^3*mWW^7*s^4*t^4 + 545460*ep*mtt^3*mWW^7*s^4*t^4 + 3470530*ep^2*mtt^3*mWW^7*s^4*t^4 + 4662520*ep^3*mtt^3*mWW^7*s^4*t^4 - 22388890*ep^4*mtt^3*mWW^7*s^4*t^4 - 84944412*ep^5*mtt^3*mWW^7*s^4*t^4 - 104697904*ep^6*mtt^3*mWW^7*s^4*t^4 - 44582720*ep^7*mtt^3*mWW^7*s^4*t^4 - 64*mtt^2*mWW^8*s^4*t^4 - 54396*ep*mtt^2*mWW^8*s^4*t^4 - 518392*ep^2*mtt^2*mWW^8*s^4*t^4 - 1334280*ep^3*mtt^2*mWW^8*s^4*t^4 + 1832060*ep^4*mtt^2*mWW^8*s^4*t^4 + 13517768*ep^5*mtt^2*mWW^8*s^4*t^4 + 20645104*ep^6*mtt^2*mWW^8*s^4*t^4 + 10100192*ep^7*mtt^2*mWW^8*s^4*t^4 - 3784*mtt*mWW^9*s^4*t^4 - 61192*ep*mtt*mWW^9*s^4*t^4 - 274419*ep^2*mtt*mWW^9*s^4*t^4 + 57385*ep^3*mtt*mWW^9*s^4*t^4 + 3241481*ep^4*mtt*mWW^9*s^4*t^4 + 8396059*ep^5*mtt*mWW^9*s^4*t^4 + 8494318*ep^6*mtt*mWW^9*s^4*t^4 + 3076072*ep^7*mtt*mWW^9*s^4*t^4 + 808*mWW^10*s^4*t^4 + 12704*ep*mWW^10*s^4*t^4 + 58665*ep^2*mWW^10*s^4*t^4 + 5545*ep^3*mWW^10*s^4*t^4 - 672967*ep^4*mWW^10*s^4*t^4 - 1951881*ep^5*mWW^10*s^4*t^4 - 2193762*ep^6*mWW^10*s^4*t^4 - 885720*ep^7*mWW^10*s^4*t^4 - 2520*ep^2*mtt^9*s^5*t^4 - 25620*ep^3*mtt^9*s^5*t^4 - 97440*ep^4*mtt^9*s^5*t^4 - 175980*ep^5*mtt^9*s^5*t^4 - 152040*ep^6*mtt^9*s^5*t^4 - 50400*ep^7*mtt^9*s^5*t^4 - 63840*ep*mtt^8*mWW*s^5*t^4 - 414183*ep^2*mtt^8*mWW*s^5*t^4 - 98147*ep^3*mtt^8*mWW*s^5*t^4 + 4474421*ep^4*mtt^8*mWW*s^5*t^4 + 12117567*ep^5*mtt^8*mWW*s^5*t^4 + 12377302*ep^6*mtt^8*mWW*s^5*t^4 + 4481960*ep^7*mtt^8*mWW*s^5*t^4 + 48120*ep*mtt^7*mWW^2*s^5*t^4 + 262057*ep^2*mtt^7*mWW^2*s^5*t^4 - 57293*ep^3*mtt^7*mWW^2*s^5*t^4 - 2900811*ep^4*mtt^7*mWW^2*s^5*t^4 - 6951815*ep^5*mtt^7*mWW^2*s^5*t^4 - 6577994*ep^6*mtt^7*mWW^2*s^5*t^4 - 2300184*ep^7*mtt^7*mWW^2*s^5*t^4 + 317606*ep*mtt^6*mWW^3*s^5*t^4 + 2727737*ep^2*mtt^6*mWW^3*s^5*t^4 + 5108149*ep^3*mtt^6*mWW^3*s^5*t^4 - 10601683*ep^4*mtt^6*mWW^3*s^5*t^4 - 47684195*ep^5*mtt^6*mWW^3*s^5*t^4 - 56682262*ep^6*mtt^6*mWW^3*s^5*t^4 - 22306552*ep^7*mtt^6*mWW^3*s^5*t^4 + 11120*mtt^5*mWW^4*s^5*t^4 - 437300*ep*mtt^5*mWW^4*s^5*t^4 - 4366025*ep^2*mtt^5*mWW^4*s^5*t^4 - 9336633*ep^3*mtt^5*mWW^4*s^5*t^4 + 14220299*ep^4*mtt^5*mWW^4*s^5*t^4 + 76365377*ep^5*mtt^5*mWW^4*s^5*t^4 + 96137298*ep^6*mtt^5*mWW^4*s^5*t^4 + 39725960*ep^7*mtt^5*mWW^4*s^5*t^4 - 26848*mtt^4*mWW^5*s^5*t^4 - 141934*ep*mtt^4*mWW^5*s^5*t^4 + 330099*ep^2*mtt^4*mWW^5*s^5*t^4 + 3006585*ep^3*mtt^4*mWW^5*s^5*t^4 + 3296115*ep^4*mtt^4*mWW^5*s^5*t^4 - 8591267*ep^5*mtt^4*mWW^5*s^5*t^4 - 19886406*ep^6*mtt^4*mWW^5*s^5*t^4 - 10874488*ep^7*mtt^4*mWW^5*s^5*t^4 + 22816*mtt^3*mWW^6*s^5*t^4 + 521046*ep*mtt^3*mWW^6*s^5*t^4 + 3067027*ep^2*mtt^3*mWW^6*s^5*t^4 + 3280173*ep^3*mtt^3*mWW^6*s^5*t^4 - 19870101*ep^4*mtt^3*mWW^6*s^5*t^4 - 64961975*ep^5*mtt^3*mWW^6*s^5*t^4 - 71806450*ep^6*mtt^3*mWW^6*s^5*t^4 - 27590904*ep^7*mtt^3*mWW^6*s^5*t^4 - 8832*mtt^2*mWW^7*s^5*t^4 - 289688*ep*mtt^2*mWW^7*s^5*t^4 - 1870863*ep^2*mtt^2*mWW^7*s^5*t^4 - 2005167*ep^3*mtt^2*mWW^7*s^5*t^4 + 14688297*ep^4*mtt^2*mWW^7*s^5*t^4 + 50389391*ep^5*mtt^2*mWW^7*s^5*t^4 + 59423926*ep^6*mtt^2*mWW^7*s^5*t^4 + 24461848*ep^7*mtt^2*mWW^7*s^5*t^4 + 1648*mtt*mWW^8*s^5*t^4 + 38910*ep*mtt*mWW^8*s^5*t^4 + 218977*ep^2*mtt*mWW^8*s^5*t^4 + 107513*ep^3*mtt*mWW^8*s^5*t^4 - 2684575*ep^4*mtt*mWW^8*s^5*t^4 - 9000923*ep^5*mtt*mWW^8*s^5*t^4 - 11250710*ep^6*mtt*mWW^8*s^5*t^4 - 4966648*ep^7*mtt*mWW^8*s^5*t^4 + 96*mWW^9*s^5*t^4 + 7080*ep*mWW^9*s^5*t^4 + 49614*ep^2*mWW^9*s^5*t^4 + 41560*ep^3*mWW^9*s^5*t^4 - 436202*ep^4*mWW^9*s^5*t^4 - 1329540*ep^5*mWW^9*s^5*t^4 - 1413704*ep^6*mWW^9*s^5*t^4 - 519152*ep^7*mWW^9*s^5*t^4 + 2016*ep^2*mtt^8*s^6*t^4 + 20496*ep^3*mtt^8*s^6*t^4 + 77952*ep^4*mtt^8*s^6*t^4 + 140784*ep^5*mtt^8*s^6*t^4 + 121632*ep^6*mtt^8*s^6*t^4 + 40320*ep^7*mtt^8*s^6*t^4 + 49728*ep*mtt^7*mWW*s^6*t^4 + 321741*ep^2*mtt^7*mWW*s^6*t^4 + 69503*ep^3*mtt^7*mWW*s^6*t^4 - 3502219*ep^4*mtt^7*mWW*s^6*t^4 - 9451211*ep^5*mtt^7*mWW*s^6*t^4 - 9636662*ep^6*mtt^7*mWW*s^6*t^4 - 3485160*ep^7*mtt^7*mWW*s^6*t^4 - 37464*ep*mtt^6*mWW^2*s^6*t^4 - 230713*ep^2*mtt^6*mWW^2*s^6*t^4 - 213799*ep^3*mtt^6*mWW^2*s^6*t^4 + 1313071*ep^4*mtt^6*mWW^2*s^6*t^4 + 3762475*ep^5*mtt^6*mWW^2*s^6*t^4 + 3719886*ep^6*mtt^6*mWW^2*s^6*t^4 + 1311624*ep^7*mtt^6*mWW^2*s^6*t^4 - 186068*ep*mtt^5*mWW^3*s^6*t^4 - 1634788*ep^2*mtt^5*mWW^3*s^6*t^4 - 3013756*ep^3*mtt^5*mWW^3*s^6*t^4 + 6428528*ep^4*mtt^5*mWW^3*s^6*t^4 + 27707672*ep^5*mtt^5*mWW^3*s^6*t^4 + 31807532*ep^6*mtt^5*mWW^3*s^6*t^4 + 12081760*ep^7*mtt^5*mWW^3*s^6*t^4 - 11840*mtt^4*mWW^4*s^6*t^4 + 183702*ep*mtt^4*mWW^4*s^6*t^4 + 2229170*ep^2*mtt^4*mWW^4*s^6*t^4 + 4865552*ep^3*mtt^4*mWW^4*s^6*t^4 - 7455226*ep^4*mtt^4*mWW^4*s^6*t^4 - 38678906*ep^5*mtt^4*mWW^4*s^6*t^4 - 46955500*ep^6*mtt^4*mWW^4*s^6*t^4 - 18665552*ep^7*mtt^4*mWW^4*s^6*t^4 + 19688*mtt^3*mWW^5*s^6*t^4 + 128474*ep*mtt^3*mWW^5*s^6*t^4 + 59655*ep^2*mtt^3*mWW^5*s^6*t^4 - 918255*ep^3*mtt^3*mWW^5*s^6*t^4 - 698725*ep^4*mtt^3*mWW^5*s^6*t^4 + 4704873*ep^5*mtt^3*mWW^5*s^6*t^4 + 9122002*ep^6*mtt^3*mWW^5*s^6*t^4 + 4714968*ep^7*mtt^3*mWW^5*s^6*t^4 - 7544*mtt^2*mWW^6*s^6*t^4 - 195178*ep*mtt^2*mWW^6*s^6*t^4 - 1212419*ep^2*mtt^2*mWW^6*s^6*t^4 - 1496649*ep^3*mtt^2*mWW^6*s^6*t^4 + 6663793*ep^4*mtt^2*mWW^6*s^6*t^4 + 22266255*ep^5*mtt^2*mWW^6*s^6*t^4 + 23923086*ep^6*mtt^2*mWW^6*s^6*t^4 + 8802856*ep^7*mtt^2*mWW^6*s^6*t^4 + 184*mtt*mWW^7*s^6*t^4 + 66034*ep*mtt*mWW^7*s^6*t^4 + 496576*ep^2*mtt*mWW^7*s^6*t^4 + 539260*ep^3*mtt*mWW^7*s^6*t^4 - 4019776*ep^4*mtt*mWW^7*s^6*t^4 - 13398750*ep^5*mtt*mWW^7*s^6*t^4 - 15272696*ep^6*mtt*mWW^7*s^6*t^4 - 6063312*ep^7*mtt*mWW^7*s^6*t^4 - 488*mWW^8*s^6*t^4 - 9228*ep*mWW^8*s^6*t^4 - 42758*ep^2*mWW^8*s^6*t^4 + 20928*ep^3*mWW^8*s^6*t^4 + 662682*ep^4*mWW^8*s^6*t^4 + 1886968*ep^5*mWW^8*s^6*t^4 + 2156960*ep^6*mWW^8*s^6*t^4 + 893856*ep^7*mWW^8*s^6*t^4 - 1008*ep^2*mtt^7*s^7*t^4 - 10248*ep^3*mtt^7*s^7*t^4 - 38976*ep^4*mtt^7*s^7*t^4 - 70392*ep^5*mtt^7*s^7*t^4 - 60816*ep^6*mtt^7*s^7*t^4 - 20160*ep^7*mtt^7*s^7*t^4 - 22176*ep*mtt^6*mWW*s^7*t^4 - 142923*ep^2*mtt^6*mWW*s^7*t^4 - 26967*ep^3*mtt^6*mWW*s^7*t^4 + 1569529*ep^4*mtt^6*mWW*s^7*t^4 + 4214059*ep^5*mtt^6*mWW*s^7*t^4 + 4284494*ep^6*mtt^6*mWW*s^7*t^4 + 1546184*ep^7*mtt^6*mWW*s^7*t^4 + 20268*ep*mtt^5*mWW^2*s^7*t^4 + 138367*ep^2*mtt^5*mWW^2*s^7*t^4 + 205351*ep^3*mtt^5*mWW^2*s^7*t^4 - 491809*ep^4*mtt^5*mWW^2*s^7*t^4 - 1809999*ep^5*mtt^5*mWW^2*s^7*t^4 - 1929994*ep^6*mtt^5*mWW^2*s^7*t^4 - 704168*ep^7*mtt^5*mWW^2*s^7*t^4 + 55294*ep*mtt^4*mWW^3*s^7*t^4 + 523144*ep^2*mtt^4*mWW^3*s^7*t^4 + 1085440*ep^3*mtt^4*mWW^3*s^7*t^4 - 1427712*ep^4*mtt^4*mWW^3*s^7*t^4 - 7261734*ep^5*mtt^4*mWW^3*s^7*t^4 - 8218936*ep^6*mtt^4*mWW^3*s^7*t^4 - 2992496*ep^7*mtt^4*mWW^3*s^7*t^4 + 6448*mtt^3*mWW^4*s^7*t^4 - 33648*ep*mtt^3*mWW^4*s^7*t^4 - 641620*ep^2*mtt^3*mWW^4*s^7*t^4 - 1496152*ep^3*mtt^3*mWW^4*s^7*t^4 + 2101492*ep^4*mtt^3*mWW^4*s^7*t^4 + 11084560*ep^5*mtt^3*mWW^4*s^7*t^4 + 13048832*ep^6*mtt^3*mWW^4*s^7*t^4 + 4967520*ep^7*mtt^3*mWW^4*s^7*t^4 - 8128*mtt^2*mWW^5*s^7*t^4 - 54604*ep*mtt^2*mWW^5*s^7*t^4 - 53375*ep^2*mtt^2*mWW^5*s^7*t^4 + 267553*ep^3*mtt^2*mWW^5*s^7*t^4 + 339021*ep^4*mtt^2*mWW^5*s^7*t^4 - 1004737*ep^5*mtt^2*mWW^5*s^7*t^4 - 2150282*ep^6*mtt^2*mWW^5*s^7*t^4 - 1101784*ep^7*mtt^2*mWW^5*s^7*t^4 + 1072*mtt*mWW^6*s^7*t^4 + 38084*ep*mtt*mWW^6*s^7*t^4 + 248825*ep^2*mtt*mWW^6*s^7*t^4 + 281397*ep^3*mtt*mWW^6*s^7*t^4 - 1466415*ep^4*mtt*mWW^6*s^7*t^4 - 4551173*ep^5*mtt*mWW^6*s^7*t^4 - 4607454*ep^6*mtt*mWW^6*s^7*t^4 - 1586520*ep^7*mtt*mWW^6*s^7*t^4 + 608*mWW^7*s^7*t^4 - 3218*ep*mWW^7*s^7*t^4 - 50770*ep^2*mWW^7*s^7*t^4 - 79334*ep^3*mWW^7*s^7*t^4 + 364310*ep^4*mWW^7*s^7*t^4 + 1298296*ep^5*mWW^7*s^7*t^4 + 1450476*ep^6*mWW^7*s^7*t^4 + 551904*ep^7*mWW^7*s^7*t^4 + 288*ep^2*mtt^6*s^8*t^4 + 2928*ep^3*mtt^6*s^8*t^4 + 11136*ep^4*mtt^6*s^8*t^4 + 20112*ep^5*mtt^6*s^8*t^4 + 17376*ep^6*mtt^6*s^8*t^4 + 5760*ep^7*mtt^6*s^8*t^4 + 4992*ep*mtt^5*mWW*s^8*t^4 + 31947*ep^2*mtt^5*mWW*s^8*t^4 + 4495*ep^3*mtt^5*mWW*s^8*t^4 - 355921*ep^4*mtt^5*mWW*s^8*t^4 - 946779*ep^5*mtt^5*mWW*s^8*t^4 - 957326*ep^6*mtt^5*mWW*s^8*t^4 - 344008*ep^7*mtt^5*mWW*s^8*t^4 - 6384*ep*mtt^4*mWW^2*s^8*t^4 - 46565*ep^2*mtt^4*mWW^2*s^8*t^4 - 78369*ep^3*mtt^4*mWW^2*s^8*t^4 + 141723*ep^4*mtt^4*mWW^2*s^8*t^4 + 594873*ep^5*mtt^4*mWW^2*s^8*t^4 + 659410*ep^6*mtt^4*mWW^2*s^8*t^4 + 244952*ep^7*mtt^4*mWW^2*s^8*t^4 - 6108*ep*mtt^3*mWW^3*s^8*t^4 - 69184*ep^2*mtt^3*mWW^3*s^8*t^4 - 196196*ep^3*mtt^3*mWW^3*s^8*t^4 - 85608*ep^4*mtt^3*mWW^3*s^8*t^4 + 331392*ep^5*mtt^3*mWW^3*s^8*t^4 + 407472*ep^6*mtt^3*mWW^3*s^8*t^4 + 121792*ep^7*mtt^3*mWW^3*s^8*t^4 - 1344*mtt^2*mWW^4*s^8*t^4 + 2804*ep*mtt^2*mWW^4*s^8*t^4 + 89740*ep^2*mtt^2*mWW^4*s^8*t^4 + 184468*ep^3*mtt^2*mWW^4*s^8*t^4 - 469876*ep^4*mtt^2*mWW^4*s^8*t^4 - 1912984*ep^5*mtt^2*mWW^4*s^8*t^4 - 2116032*ep^6*mtt^2*mWW^4*s^8*t^4 - 770432*ep^7*mtt^2*mWW^4*s^8*t^4 + 1344*mtt*mWW^5*s^8*t^4 + 8140*ep*mtt*mWW^5*s^8*t^4 + 4037*ep^2*mtt*mWW^5*s^8*t^4 - 55827*ep^3*mtt*mWW^5*s^8*t^4 - 93639*ep^4*mtt*mWW^5*s^8*t^4 + 56883*ep^5*mtt*mWW^5*s^8*t^4 + 207470*ep^6*mtt*mWW^5*s^8*t^4 + 110664*ep^7*mtt*mWW^5*s^8*t^4 - 3444*ep*mWW^6*s^8*t^4 - 23703*ep^2*mWW^6*s^8*t^4 - 9339*ep^3*mWW^6*s^8*t^4 + 233945*ep^4*mWW^6*s^8*t^4 + 620023*ep^5*mWW^6*s^8*t^4 + 598910*ep^6*mWW^6*s^8*t^4 + 201192*ep^7*mWW^6*s^8*t^4 - 36*ep^2*mtt^5*s^9*t^4 - 366*ep^3*mtt^5*s^9*t^4 - 1392*ep^4*mtt^5*s^9*t^4 - 2514*ep^5*mtt^5*s^9*t^4 - 2172*ep^6*mtt^5*s^9*t^4 - 720*ep^7*mtt^5*s^9*t^4 - 384*ep*mtt^4*mWW*s^9*t^4 - 2412*ep^2*mtt^4*mWW*s^9*t^4 - 34*ep^3*mtt^4*mWW*s^9*t^4 + 27860*ep^4*mtt^4*mWW*s^9*t^4 + 72334*ep^5*mtt^4*mWW*s^9*t^4 + 72052*ep^6*mtt^4*mWW*s^9*t^4 + 25584*ep^7*mtt^4*mWW*s^9*t^4 + 768*ep*mtt^3*mWW^2*s^9*t^4 + 5864*ep^2*mtt^3*mWW^2*s^9*t^4 + 10940*ep^3*mtt^3*mWW^2*s^9*t^4 - 12968*ep^4*mtt^3*mWW^2*s^9*t^4 - 64724*ep^5*mtt^3*mWW^2*s^9*t^4 - 72696*ep^6*mtt^3*mWW^2*s^9*t^4 - 26784*ep^7*mtt^3*mWW^2*s^9*t^4 - 64*ep*mtt^2*mWW^3*s^9*t^4 + 376*ep^2*mtt^2*mWW^3*s^9*t^4 + 9764*ep^3*mtt^2*mWW^3*s^9*t^4 + 51232*ep^4*mtt^2*mWW^3*s^9*t^4 + 116828*ep^5*mtt^2*mWW^3*s^9*t^4 + 122632*ep^6*mtt^2*mWW^3*s^9*t^4 + 47712*ep^7*mtt^2*mWW^3*s^9*t^4 - 704*ep*mtt*mWW^4*s^9*t^4 - 3652*ep^2*mtt*mWW^4*s^9*t^4 + 8114*ep^3*mtt*mWW^4*s^9*t^4 + 83928*ep^4*mtt*mWW^4*s^9*t^4 + 195750*ep^5*mtt*mWW^4*s^9*t^4 + 190324*ep^6*mtt*mWW^4*s^9*t^4 + 67440*ep^7*mtt*mWW^4*s^9*t^4 + 384*ep*mWW^5*s^9*t^4 + 2548*ep^2*mWW^5*s^9*t^4 + 1150*ep^3*mWW^5*s^9*t^4 - 25012*ep^4*mWW^5*s^9*t^4 - 70378*ep^5*mWW^5*s^9*t^4 - 73596*ep^6*mWW^5*s^9*t^4 - 27216*ep^7*mWW^5*s^9*t^4 - 36*ep^2*mtt^13*t^5 - 366*ep^3*mtt^13*t^5 - 1392*ep^4*mtt^13*t^5 - 2514*ep^5*mtt^13*t^5 - 2172*ep^6*mtt^13*t^5 - 720*ep^7*mtt^13*t^5 + 27*ep^2*mtt^12*mWW*t^5 + 207*ep^3*mtt^12*mWW*t^5 + 459*ep^4*mtt^12*mWW*t^5 + 153*ep^5*mtt^12*mWW*t^5 - 486*ep^6*mtt^12*mWW*t^5 - 360*ep^7*mtt^12*mWW*t^5 - 2028*ep^2*mtt^11*mWW^2*t^5 - 22194*ep^3*mtt^11*mWW^2*t^5 - 92796*ep^4*mtt^11*mWW^2*t^5 - 187626*ep^5*mtt^11*mWW^2*t^5 - 184860*ep^6*mtt^11*mWW^2*t^5 - 71376*ep^7*mtt^11*mWW^2*t^5 + 936*ep*mtt^10*mWW^3*t^5 + 23997*ep^2*mtt^10*mWW^3*t^5 + 194169*ep^3*mtt^10*mWW^3*t^5 + 723237*ep^4*mtt^10*mWW^3*t^5 + 1380279*ep^5*mtt^10*mWW^3*t^5 + 1315782*ep^6*mtt^10*mWW^3*t^5 + 497640*ep^7*mtt^10*mWW^3*t^5 - 5340*ep*mtt^9*mWW^4*t^5 - 95388*ep^2*mtt^9*mWW^4*t^5 - 651744*ep^3*mtt^9*mWW^4*t^5 - 2212668*ep^4*mtt^9*mWW^4*t^5 - 3995508*ep^5*mtt^9*mWW^4*t^5 - 3680616*ep^6*mtt^9*mWW^4*t^5 - 1363296*ep^7*mtt^9*mWW^4*t^5 + 11028*ep*mtt^8*mWW^5*t^5 + 168750*ep^2*mtt^8*mWW^5*t^5 + 1036302*ep^3*mtt^8*mWW^5*t^5 + 3273378*ep^4*mtt^8*mWW^5*t^5 + 5632530*ep^5*mtt^8*mWW^5*t^5 + 5029284*ep^6*mtt^8*mWW^5*t^5 + 1828848*ep^7*mtt^8*mWW^5*t^5 - 8520*ep*mtt^7*mWW^6*t^5 - 116244*ep^2*mtt^7*mWW^6*t^5 - 647688*ep^3*mtt^7*mWW^6*t^5 - 1899492*ep^4*mtt^7*mWW^6*t^5 - 3106272*ep^5*mtt^7*mWW^6*t^5 - 2693712*ep^6*mtt^7*mWW^6*t^5 - 969792*ep^7*mtt^7*mWW^6*t^5 - 1872*ep*mtt^6*mWW^7*t^5 - 35166*ep^2*mtt^6*mWW^7*t^5 - 243030*ep^3*mtt^6*mWW^7*t^5 - 812898*ep^4*mtt^6*mWW^7*t^5 - 1417278*ep^5*mtt^6*mWW^7*t^5 - 1237740*ep^6*mtt^6*mWW^7*t^5 - 426576*ep^7*mtt^6*mWW^7*t^5 + 6612*ep*mtt^5*mWW^8*t^5 + 95904*ep^2*mtt^5*mWW^8*t^5 + 560382*ep^3*mtt^5*mWW^8*t^5 + 1690524*ep^4*mtt^5*mWW^8*t^5 + 2785422*ep^5*mtt^5*mWW^8*t^5 + 2385108*ep^6*mtt^5*mWW^8*t^5 + 832368*ep^7*mtt^5*mWW^8*t^5 - 2892*ep*mtt^4*mWW^9*t^5 - 40521*ep^2*mtt^4*mWW^9*t^5 - 230925*ep^3*mtt^4*mWW^9*t^5 - 687981*ep^4*mtt^4*mWW^9*t^5 - 1134051*ep^5*mtt^4*mWW^9*t^5 - 983694*ep^6*mtt^4*mWW^9*t^5 - 351816*ep^7*mtt^4*mWW^9*t^5 - 240*ep*mtt^3*mWW^10*t^5 - 3168*ep^2*mtt^3*mWW^10*t^5 - 15990*ep^3*mtt^3*mWW^10*t^5 - 38160*ep^4*mtt^3*mWW^10*t^5 - 41790*ep^5*mtt^3*mWW^10*t^5 - 13572*ep^6*mtt^3*mWW^10*t^5 + 4560*ep^7*mtt^3*mWW^10*t^5 + 288*ep*mtt^2*mWW^11*t^5 + 3873*ep^2*mtt^2*mWW^11*t^5 + 20877*ep^3*mtt^2*mWW^11*t^5 + 57789*ep^4*mtt^2*mWW^11*t^5 + 86655*ep^5*mtt^2*mWW^11*t^5 + 66678*ep^6*mtt^2*mWW^11*t^5 + 20520*ep^7*mtt^2*mWW^11*t^5 + 624*ep^2*mtt^12*s*t^5 + 6336*ep^3*mtt^12*s*t^5 + 24060*ep^4*mtt^12*s*t^5 + 43380*ep^5*mtt^12*s*t^5 + 37416*ep^6*mtt^12*s*t^5 + 12384*ep^7*mtt^12*s*t^5 + 2400*ep*mtt^11*mWW*s*t^5 + 14334*ep^2*mtt^11*mWW*s*t^5 - 8366*ep^3*mtt^11*mWW*s*t^5 - 211530*ep^4*mtt^11*mWW*s*t^5 - 528530*ep^5*mtt^11*mWW*s*t^5 - 523524*ep^6*mtt^11*mWW*s*t^5 - 186224*ep^7*mtt^11*mWW*s*t^5 - 6672*ep*mtt^10*mWW^2*s*t^5 - 28138*ep^2*mtt^10*mWW^2*s*t^5 + 153672*ep^3*mtt^10*mWW^2*s*t^5 + 1141766*ep^4*mtt^10*mWW^2*s*t^5 + 2601052*ep^5*mtt^10*mWW^2*s*t^5 + 2582080*ep^6*mtt^10*mWW^2*s*t^5 + 959680*ep^7*mtt^10*mWW^2*s*t^5 - 10672*ep*mtt^9*mWW^3*s*t^5 - 186547*ep^2*mtt^9*mWW^3*s*t^5 - 1213899*ep^3*mtt^9*mWW^3*s*t^5 - 3842079*ep^4*mtt^9*mWW^3*s*t^5 - 6396025*ep^5*mtt^9*mWW^3*s*t^5 - 5449170*ep^6*mtt^9*mWW^3*s*t^5 - 1906808*ep^7*mtt^9*mWW^3*s*t^5 - 344*mtt^8*mWW^4*s*t^5 + 63966*ep*mtt^8*mWW^4*s*t^5 + 797235*ep^2*mtt^8*mWW^4*s*t^5 + 3767279*ep^3*mtt^8*mWW^4*s*t^5 + 8796139*ep^4*mtt^8*mWW^4*s*t^5 + 10761919*ep^5*mtt^8*mWW^4*s*t^5 + 6671742*ep^6*mtt^8*mWW^4*s*t^5 + 1753544*ep^7*mtt^8*mWW^4*s*t^5 + 2624*mtt^7*mWW^5*s*t^5 - 73996*ep*mtt^7*mWW^5*s*t^5 - 1119080*ep^2*mtt^7*mWW^5*s*t^5 - 5545188*ep^3*mtt^7*mWW^5*s*t^5 - 13055556*ep^4*mtt^7*mWW^5*s*t^5 - 15624180*ep^5*mtt^7*mWW^5*s*t^5 - 9053248*ep^6*mtt^7*mWW^5*s*t^5 - 2072256*ep^7*mtt^7*mWW^5*s*t^5 - 6640*mtt^6*mWW^6*s*t^5 - 27272*ep*mtt^6*mWW^6*s*t^5 + 362698*ep^2*mtt^6*mWW^6*s*t^5 + 3207254*ep^3*mtt^6*mWW^6*s*t^5 + 10357170*ep^4*mtt^6*mWW^6*s*t^5 + 16541954*ep^5*mtt^6*mWW^6*s*t^5 + 13217300*ep^6*mtt^6*mWW^6*s*t^5 + 4318896*ep^7*mtt^6*mWW^6*s*t^5 + 7232*mtt^5*mWW^7*s*t^5 + 114996*ep*mtt^5*mWW^7*s*t^5 + 612382*ep^2*mtt^5*mWW^7*s*t^5 + 1038354*ep^3*mtt^5*mWW^7*s*t^5 - 1582510*ep^4*mtt^5*mWW^7*s*t^5 - 8111338*ep^5*mtt^5*mWW^7*s*t^5 - 10448604*ep^6*mtt^5*mWW^7*s*t^5 - 4567632*ep^7*mtt^5*mWW^7*s*t^5 - 2936*mtt^4*mWW^8*s*t^5 - 75264*ep*mtt^4*mWW^8*s*t^5 - 604576*ep^2*mtt^4*mWW^8*s*t^5 - 2125936*ep^3*mtt^4*mWW^8*s*t^5 - 3293724*ep^4*mtt^4*mWW^8*s*t^5 - 1170428*ep^5*mtt^4*mWW^8*s*t^5 + 2090312*ep^6*mtt^4*mWW^8*s*t^5 + 1621472*ep^7*mtt^4*mWW^8*s*t^5 - 320*mtt^3*mWW^9*s*t^5 + 6252*ep*mtt^3*mWW^9*s*t^5 + 114378*ep^2*mtt^3*mWW^9*s*t^5 + 628954*ep^3*mtt^3*mWW^9*s*t^5 + 1599822*ep^4*mtt^3*mWW^9*s*t^5 + 1986878*ep^5*mtt^3*mWW^9*s*t^5 + 1074580*ep^6*mtt^3*mWW^9*s*t^5 + 156656*ep^7*mtt^3*mWW^9*s*t^5 + 384*mtt^2*mWW^10*s*t^5 + 7248*ep*mtt^2*mWW^10*s*t^5 + 50480*ep^2*mtt^2*mWW^10*s*t^5 + 168618*ep^3*mtt^2*mWW^10*s*t^5 + 286776*ep^4*mtt^2*mWW^10*s*t^5 + 235682*ep^5*mtt^2*mWW^10*s*t^5 + 71244*ep^6*mtt^2*mWW^10*s*t^5 - 3312*ep^7*mtt^2*mWW^10*s*t^5 - 932*ep*mtt*mWW^11*s*t^5 - 13067*ep^2*mtt*mWW^11*s*t^5 - 73199*ep^3*mtt*mWW^11*s*t^5 - 209651*ep^4*mtt*mWW^11*s*t^5 - 324437*ep^5*mtt*mWW^11*s*t^5 - 257954*ep^6*mtt*mWW^11*s*t^5 - 82680*ep^7*mtt*mWW^11*s*t^5 - 54*ep*mWW^12*s*t^5 - 723*ep^2*mWW^12*s*t^5 - 3879*ep^3*mWW^12*s*t^5 - 10683*ep^4*mWW^12*s*t^5 - 15927*ep^5*mWW^12*s*t^5 - 12174*ep^6*mWW^12*s*t^5 - 3720*ep^7*mWW^12*s*t^5 - 3408*ep^2*mtt^11*s^2*t^5 - 34584*ep^3*mtt^11*s^2*t^5 - 131232*ep^4*mtt^11*s^2*t^5 - 236424*ep^5*mtt^11*s^2*t^5 - 203760*ep^6*mtt^11*s^2*t^5 - 67392*ep^7*mtt^11*s^2*t^5 - 23520*ep*mtt^10*mWW*s^2*t^5 - 144951*ep^2*mtt^10*mWW*s^2*t^5 + 39187*ep^3*mtt^10*mWW*s^2*t^5 + 1923697*ep^4*mtt^10*mWW*s^2*t^5 + 4938449*ep^5*mtt^10*mWW*s^2*t^5 + 4948994*ep^6*mtt^10*mWW*s^2*t^5 + 1773624*ep^7*mtt^10*mWW*s^2*t^5 + 61668*ep*mtt^9*mWW^2*s^2*t^5 + 355089*ep^2*mtt^9*mWW^2*s^2*t^5 - 356231*ep^3*mtt^9*mWW^2*s^2*t^5 - 6077399*ep^4*mtt^9*mWW^2*s^2*t^5 - 15017305*ep^5*mtt^9*mWW^2*s^2*t^5 - 15034534*ep^6*mtt^9*mWW^2*s^2*t^5 - 5483928*ep^7*mtt^9*mWW^2*s^2*t^5 + 44502*ep*mtt^8*mWW^3*s^2*t^5 + 624308*ep^2*mtt^8*mWW^3*s^2*t^5 + 3181422*ep^3*mtt^8*mWW^3*s^2*t^5 + 7560172*ep^4*mtt^8*mWW^3*s^2*t^5 + 8652872*ep^5*mtt^8*mWW^3*s^2*t^5 + 4360860*ep^6*mtt^8*mWW^3*s^2*t^5 + 752224*ep^7*mtt^8*mWW^3*s^2*t^5 + 240*mtt^7*mWW^4*s^2*t^5 - 312570*ep*mtt^7*mWW^4*s^2*t^5 - 3009716*ep^2*mtt^7*mWW^4*s^2*t^5 - 9224376*ep^3*mtt^7*mWW^4*s^2*t^5 - 5899128*ep^4*mtt^7*mWW^4*s^2*t^5 + 20148266*ep^5*mtt^7*mWW^4*s^2*t^5 + 36930260*ep^6*mtt^7*mWW^4*s^2*t^5 + 17453536*ep^7*mtt^7*mWW^4*s^2*t^5 - 6480*mtt^6*mWW^5*s^2*t^5 + 300164*ep*mtt^6*mWW^5*s^2*t^5 + 3426858*ep^2*mtt^6*mWW^5*s^2*t^5 + 11898138*ep^3*mtt^6*mWW^5*s^2*t^5 + 11556418*ep^4*mtt^6*mWW^5*s^2*t^5 - 17098110*ep^5*mtt^6*mWW^5*s^2*t^5 - 40385124*ep^6*mtt^6*mWW^5*s^2*t^5 - 20661664*ep^7*mtt^6*mWW^5*s^2*t^5 + 20208*mtt^5*mWW^6*s^2*t^5 + 147416*ep*mtt^5*mWW^6*s^2*t^5 - 306456*ep^2*mtt^5*mWW^6*s^2*t^5 - 5717092*ep^3*mtt^5*mWW^6*s^2*t^5 - 20075224*ep^4*mtt^5*mWW^6*s^2*t^5 - 31013204*ep^5*mtt^5*mWW^6*s^2*t^5 - 22133384*ep^6*mtt^5*mWW^6*s^2*t^5 - 6055184*ep^7*mtt^5*mWW^6*s^2*t^5 - 22456*mtt^4*mWW^7*s^2*t^5 - 398876*ep*mtt^4*mWW^7*s^2*t^5 - 2096672*ep^2*mtt^4*mWW^7*s^2*t^5 - 2130008*ep^3*mtt^4*mWW^7*s^2*t^5 + 13855012*ep^4*mtt^4*mWW^7*s^2*t^5 + 47110744*ep^5*mtt^4*mWW^7*s^2*t^5 + 55530272*ep^6*mtt^4*mWW^7*s^2*t^5 + 23121840*ep^7*mtt^4*mWW^7*s^2*t^5 + 7392*mtt^3*mWW^8*s^2*t^5 + 184894*ep*mtt^3*mWW^8*s^2*t^5 + 1320960*ep^2*mtt^3*mWW^8*s^2*t^5 + 3350348*ep^3*mtt^3*mWW^8*s^2*t^5 - 259100*ep^4*mtt^3*mWW^8*s^2*t^5 - 15064450*ep^5*mtt^3*mWW^8*s^2*t^5 - 23647284*ep^6*mtt^3*mWW^8*s^2*t^5 - 11327392*ep^7*mtt^3*mWW^8*s^2*t^5 + 2640*mtt^2*mWW^9*s^2*t^5 + 18188*ep*mtt^2*mWW^9*s^2*t^5 - 69651*ep^2*mtt^2*mWW^9*s^2*t^5 - 962581*ep^3*mtt^2*mWW^9*s^2*t^5 - 3246643*ep^4*mtt^2*mWW^9*s^2*t^5 - 4727027*ep^5*mtt^2*mWW^9*s^2*t^5 - 2884862*ep^6*mtt^2*mWW^9*s^2*t^5 - 491096*ep^7*mtt^2*mWW^9*s^2*t^5 - 1472*mtt*mWW^10*s^2*t^5 - 21456*ep*mtt*mWW^10*s^2*t^5 - 101013*ep^2*mtt*mWW^10*s^2*t^5 - 95329*ep^3*mtt*mWW^10*s^2*t^5 + 603843*ep^4*mtt*mWW^10*s^2*t^5 + 1970189*ep^5*mtt*mWW^10*s^2*t^5 + 2231678*ep^6*mtt*mWW^10*s^2*t^5 + 890792*ep^7*mtt*mWW^10*s^2*t^5 - 72*mWW^11*s^2*t^5 - 410*ep*mWW^11*s^2*t^5 + 4652*ep^2*mWW^11*s^2*t^5 + 51106*ep^3*mWW^11*s^2*t^5 + 189584*ep^4*mWW^11*s^2*t^5 + 336000*ep^5*mWW^11*s^2*t^5 + 286884*ep^6*mWW^11*s^2*t^5 + 94640*ep^7*mWW^11*s^2*t^5 + 9408*ep^2*mtt^10*s^3*t^5 + 95424*ep^3*mtt^10*s^3*t^5 + 361872*ep^4*mtt^10*s^3*t^5 + 651504*ep^5*mtt^10*s^3*t^5 + 561120*ep^6*mtt^10*s^3*t^5 + 185472*ep^7*mtt^10*s^3*t^5 + 84672*ep*mtt^9*mWW*s^3*t^5 + 527520*ep^2*mtt^9*mWW*s^3*t^5 - 83202*ep^3*mtt^9*mWW*s^3*t^5 - 6706140*ep^4*mtt^9*mWW*s^3*t^5 - 17386782*ep^5*mtt^9*mWW*s^3*t^5 - 17484180*ep^6*mtt^9*mWW*s^3*t^5 - 6277488*ep^7*mtt^9*mWW*s^3*t^5 - 199152*ep*mtt^8*mWW^2*s^3*t^5 - 1218330*ep^2*mtt^8*mWW^2*s^3*t^5 + 278142*ep^3*mtt^8*mWW^2*s^3*t^5 + 15818170*ep^4*mtt^8*mWW^2*s^3*t^5 + 40711582*ep^5*mtt^8*mWW^2*s^3*t^5 + 40927460*ep^6*mtt^8*mWW^2*s^3*t^5 + 14804048*ep^7*mtt^8*mWW^2*s^3*t^5 - 123904*ep*mtt^7*mWW^3*s^3*t^5 - 1396692*ep^2*mtt^7*mWW^3*s^3*t^5 - 4984524*ep^3*mtt^7*mWW^3*s^3*t^5 - 5423112*ep^4*mtt^7*mWW^3*s^3*t^5 + 5300160*ep^5*mtt^7*mWW^3*s^3*t^5 + 14328624*ep^6*mtt^7*mWW^3*s^3*t^5 + 7247968*ep^7*mtt^7*mWW^3*s^3*t^5 + 960*mtt^6*mWW^4*s^3*t^5 + 757142*ep*mtt^6*mWW^4*s^3*t^5 + 6403096*ep^2*mtt^6*mWW^4*s^3*t^5 + 13505188*ep^3*mtt^6*mWW^4*s^3*t^5 - 18551196*ep^4*mtt^6*mWW^4*s^3*t^5 - 106389458*ep^5*mtt^6*mWW^4*s^3*t^5 - 137845556*ep^6*mtt^6*mWW^4*s^3*t^5 - 58225712*ep^7*mtt^6*mWW^4*s^3*t^5 + 4224*mtt^5*mWW^5*s^3*t^5 - 641296*ep*mtt^5*mWW^5*s^3*t^5 - 5856478*ep^2*mtt^5*mWW^5*s^3*t^5 - 13850186*ep^3*mtt^5*mWW^5*s^3*t^5 + 13039250*ep^4*mtt^5*mWW^5*s^3*t^5 + 97584850*ep^5*mtt^5*mWW^5*s^3*t^5 + 135038756*ep^6*mtt^5*mWW^5*s^3*t^5 + 59776784*ep^7*mtt^5*mWW^5*s^3*t^5 - 20720*mtt^4*mWW^6*s^3*t^5 - 209624*ep*mtt^4*mWW^6*s^3*t^5 - 223042*ep^2*mtt^4*mWW^6*s^3*t^5 + 4358270*ep^3*mtt^4*mWW^6*s^3*t^5 + 18732814*ep^4*mtt^4*mWW^6*s^3*t^5 + 29513202*ep^5*mtt^4*mWW^6*s^3*t^5 + 18954300*ep^6*mtt^4*mWW^6*s^3*t^5 + 3760336*ep^7*mtt^4*mWW^6*s^3*t^5 + 25608*mtt^3*mWW^7*s^3*t^5 + 555220*ep*mtt^3*mWW^7*s^3*t^5 + 3085874*ep^2*mtt^3*mWW^7*s^3*t^5 + 2370334*ep^3*mtt^3*mWW^7*s^3*t^5 - 26041514*ep^4*mtt^3*mWW^7*s^3*t^5 - 82845430*ep^5*mtt^3*mWW^7*s^3*t^5 - 95144300*ep^6*mtt^3*mWW^7*s^3*t^5 - 38728944*ep^7*mtt^3*mWW^7*s^3*t^5 - 9528*mtt^2*mWW^8*s^3*t^5 - 225046*ep*mtt^2*mWW^8*s^3*t^5 - 1422554*ep^2*mtt^2*mWW^8*s^3*t^5 - 2225662*ep^3*mtt^2*mWW^8*s^3*t^5 + 7728018*ep^4*mtt^2*mWW^8*s^3*t^5 + 32750404*ep^5*mtt^2*mWW^8*s^3*t^5 + 42277256*ep^6*mtt^2*mWW^8*s^3*t^5 + 18642784*ep^7*mtt^2*mWW^8*s^3*t^5 - 1768*mtt*mWW^9*s^3*t^5 - 14884*ep*mtt*mWW^9*s^3*t^5 + 24248*ep^2*mtt*mWW^9*s^3*t^5 + 572634*ep^3*mtt*mWW^9*s^3*t^5 + 1928196*ep^4*mtt*mWW^9*s^3*t^5 + 2412002*ep^5*mtt*mWW^9*s^3*t^5 + 812044*ep^6*mtt*mWW^9*s^3*t^5 - 253328*ep^7*mtt*mWW^9*s^3*t^5 + 1224*mWW^10*s^3*t^5 + 16872*ep*mWW^10*s^3*t^5 + 66950*ep^2*mWW^10*s^3*t^5 - 36418*ep^3*mWW^10*s^3*t^5 - 886358*ep^4*mWW^10*s^3*t^5 - 2302034*ep^5*mWW^10*s^3*t^5 - 2425524*ep^6*mWW^10*s^3*t^5 - 931920*ep^7*mWW^10*s^3*t^5 - 15288*ep^2*mtt^9*s^4*t^5 - 154980*ep^3*mtt^9*s^4*t^5 - 587328*ep^4*mtt^9*s^4*t^5 - 1056636*ep^5*mtt^9*s^4*t^5 - 909384*ep^6*mtt^9*s^4*t^5 - 300384*ep^7*mtt^9*s^4*t^5 - 154560*ep*mtt^8*mWW*s^4*t^5 - 966819*ep^2*mtt^8*mWW*s^4*t^5 + 107485*ep^3*mtt^8*mWW*s^4*t^5 + 12050241*ep^4*mtt^8*mWW*s^4*t^5 + 31351327*ep^5*mtt^8*mWW*s^4*t^5 + 31548678*ep^6*mtt^8*mWW*s^4*t^5 + 11327848*ep^7*mtt^8*mWW*s^4*t^5 + 326760*ep*mtt^7*mWW^2*s^4*t^5 + 2048010*ep^2*mtt^7*mWW^2*s^4*t^5 + 198100*ep^3*mtt^7*mWW^2*s^4*t^5 - 22991190*ep^4*mtt^7*mWW^2*s^4*t^5 - 60678880*ep^5*mtt^7*mWW^2*s^4*t^5 - 61183360*ep^6*mtt^7*mWW^2*s^4*t^5 - 22039840*ep^7*mtt^7*mWW^2*s^4*t^5 + 197340*ep*mtt^6*mWW^3*s^4*t^5 + 1996699*ep^2*mtt^6*mWW^3*s^4*t^5 + 5406955*ep^3*mtt^6*mWW^3*s^4*t^5 - 577361*ep^4*mtt^6*mWW^3*s^4*t^5 - 22955667*ep^5*mtt^6*mWW^3*s^4*t^5 - 32881198*ep^6*mtt^6*mWW^3*s^4*t^5 - 14065128*ep^7*mtt^6*mWW^3*s^4*t^5 + 2080*mtt^5*mWW^4*s^4*t^5 - 959314*ep*mtt^5*mWW^4*s^4*t^5 - 7871504*ep^2*mtt^5*mWW^4*s^4*t^5 - 13432726*ep^3*mtt^5*mWW^4*s^4*t^5 + 37400524*ep^4*mtt^5*mWW^4*s^4*t^5 + 155235960*ep^5*mtt^5*mWW^4*s^4*t^5 + 185945516*ep^6*mtt^5*mWW^4*s^4*t^5 + 75056128*ep^7*mtt^5*mWW^4*s^4*t^5 - 4984*mtt^4*mWW^5*s^4*t^5 + 679670*ep*mtt^4*mWW^5*s^4*t^5 + 5708563*ep^2*mtt^4*mWW^5*s^4*t^5 + 9755011*ep^3*mtt^4*mWW^5*s^4*t^5 - 30713265*ep^4*mtt^4*mWW^5*s^4*t^5 - 129026249*ep^5*mtt^4*mWW^5*s^4*t^5 - 160074826*ep^6*mtt^4*mWW^5*s^4*t^5 - 67217336*ep^7*mtt^4*mWW^5*s^4*t^5 + 8312*mtt^3*mWW^6*s^4*t^5 + 137730*ep*mtt^3*mWW^6*s^4*t^5 + 572936*ep^2*mtt^3*mWW^6*s^4*t^5 - 648714*ep^3*mtt^3*mWW^6*s^4*t^5 - 6967620*ep^4*mtt^3*mWW^6*s^4*t^5 - 11389500*ep^5*mtt^3*mWW^6*s^4*t^5 - 4900416*ep^6*mtt^3*mWW^6*s^4*t^5 + 806368*ep^7*mtt^3*mWW^6*s^4*t^5 - 10280*mtt^2*mWW^7*s^4*t^5 - 348682*ep*mtt^2*mWW^7*s^4*t^5 - 2176867*ep^2*mtt^2*mWW^7*s^4*t^5 - 1727815*ep^3*mtt^2*mWW^7*s^4*t^5 + 19210637*ep^4*mtt^2*mWW^7*s^4*t^5 + 60591925*ep^5*mtt^2*mWW^7*s^4*t^5 + 68433362*ep^6*mtt^2*mWW^7*s^4*t^5 + 27233528*ep^7*mtt^2*mWW^7*s^4*t^5 + 5480*mtt*mWW^8*s^4*t^5 + 129008*ep*mtt*mWW^8*s^4*t^5 + 744178*ep^2*mtt*mWW^8*s^4*t^5 + 559756*ep^3*mtt*mWW^8*s^4*t^5 - 7059190*ep^4*mtt*mWW^8*s^4*t^5 - 23185140*ep^5*mtt*mWW^8*s^4*t^5 - 27565260*ep^6*mtt*mWW^8*s^4*t^5 - 11561152*ep^7*mtt*mWW^8*s^4*t^5 - 608*mWW^9*s^4*t^5 - 7952*ep*mWW^9*s^4*t^5 - 38948*ep^2*mWW^9*s^4*t^5 - 52512*ep^3*mWW^9*s^4*t^5 + 278712*ep^4*mWW^9*s^4*t^5 + 1201180*ep^5*mWW^9*s^4*t^5 + 1671368*ep^6*mWW^9*s^4*t^5 + 790688*ep^7*mWW^9*s^4*t^5 + 15456*ep^2*mtt^8*s^5*t^5 + 156576*ep^3*mtt^8*s^5*t^5 + 592872*ep^4*mtt^8*s^5*t^5 + 1065624*ep^5*mtt^8*s^5*t^5 + 916272*ep^6*mtt^8*s^5*t^5 + 302400*ep^7*mtt^8*s^5*t^5 + 157920*ep*mtt^7*mWW*s^5*t^5 + 987798*ep^2*mtt^7*mWW*s^5*t^5 - 101402*ep^3*mtt^7*mWW*s^5*t^5 - 12239234*ep^4*mtt^7*mWW*s^5*t^5 - 31822798*ep^5*mtt^7*mWW*s^5*t^5 - 31987564*ep^6*mtt^7*mWW*s^5*t^5 - 11472720*ep^7*mtt^7*mWW*s^5*t^5 - 308880*ep*mtt^6*mWW^2*s^5*t^5 - 1966282*ep^2*mtt^6*mWW^2*s^5*t^5 - 567376*ep^3*mtt^6*mWW^2*s^5*t^5 + 20056846*ep^4*mtt^6*mWW^2*s^5*t^5 + 53970316*ep^5*mtt^6*mWW^2*s^5*t^5 + 54603840*ep^6*mtt^6*mWW^2*s^5*t^5 + 19639296*ep^7*mtt^6*mWW^2*s^5*t^5 - 159028*ep*mtt^5*mWW^3*s^5*t^5 - 1607675*ep^2*mtt^5*mWW^3*s^5*t^5 - 4080383*ep^3*mtt^5*mWW^3*s^5*t^5 + 1337141*ep^4*mtt^5*mWW^3*s^5*t^5 + 18389035*ep^5*mtt^5*mWW^3*s^5*t^5 + 24187606*ep^6*mtt^5*mWW^3*s^5*t^5 + 9723240*ep^7*mtt^5*mWW^3*s^5*t^5 - 8520*mtt^4*mWW^4*s^5*t^5 + 642488*ep*mtt^4*mWW^4*s^5*t^5 + 5529521*ep^2*mtt^4*mWW^4*s^5*t^5 + 9030205*ep^3*mtt^4*mWW^4*s^5*t^5 - 27664523*ep^4*mtt^4*mWW^4*s^5*t^5 - 107729117*ep^5*mtt^4*mWW^4*s^5*t^5 - 123977782*ep^6*mtt^4*mWW^4*s^5*t^5 - 48242648*ep^7*mtt^4*mWW^4*s^5*t^5 + 11504*mtt^3*mWW^5*s^5*t^5 - 345170*ep*mtt^3*mWW^5*s^5*t^5 - 3138692*ep^2*mtt^3*mWW^5*s^5*t^5 - 4445240*ep^3*mtt^3*mWW^5*s^5*t^5 + 21851592*ep^4*mtt^3*mWW^5*s^5*t^5 + 79470922*ep^5*mtt^3*mWW^5*s^5*t^5 + 93255668*ep^6*mtt^3*mWW^5*s^5*t^5 + 37644368*ep^7*mtt^3*mWW^5*s^5*t^5 - 592*mtt^2*mWW^6*s^5*t^5 - 43642*ep*mtt^2*mWW^6*s^5*t^5 - 370156*ep^2*mtt^2*mWW^6*s^5*t^5 - 826998*ep^3*mtt^2*mWW^6*s^5*t^5 - 585680*ep^4*mtt^2*mWW^6*s^5*t^5 - 1208388*ep^5*mtt^2*mWW^6*s^5*t^5 - 3365016*ep^6*mtt^2*mWW^6*s^5*t^5 - 2387712*ep^7*mtt^2*mWW^6*s^5*t^5 - 1808*mtt*mWW^7*s^5*t^5 + 78622*ep*mtt*mWW^7*s^5*t^5 + 679169*ep^2*mtt*mWW^7*s^5*t^5 + 802129*ep^3*mtt*mWW^7*s^5*t^5 - 5310883*ep^4*mtt*mWW^7*s^5*t^5 - 17746143*ep^5*mtt*mWW^7*s^5*t^5 - 19918126*ep^6*mtt*mWW^7*s^5*t^5 - 7731688*ep^7*mtt*mWW^7*s^5*t^5 - 584*mWW^8*s^5*t^5 - 22310*ep*mWW^8*s^5*t^5 - 138259*ep^2*mWW^8*s^5*t^5 - 67831*ep^3*mWW^8*s^5*t^5 + 1542349*ep^4*mWW^8*s^5*t^5 + 4771509*ep^5*mWW^8*s^5*t^5 + 5482542*ep^6*mWW^8*s^5*t^5 + 2233624*ep^7*mWW^8*s^5*t^5 - 9744*ep^2*mtt^7*s^6*t^5 - 98616*ep^3*mtt^7*s^6*t^5 - 372960*ep^4*mtt^7*s^6*t^5 - 669480*ep^5*mtt^7*s^6*t^5 - 574896*ep^6*mtt^7*s^6*t^5 - 189504*ep^7*mtt^7*s^6*t^5 - 90720*ep*mtt^6*mWW*s^6*t^5 - 565089*ep^2*mtt^6*mWW*s^6*t^5 + 74361*ep^3*mtt^6*mWW*s^6*t^5 + 7055055*ep^4*mtt^6*mWW*s^6*t^5 + 18252675*ep^5*mtt^6*mWW*s^6*t^5 + 18290454*ep^6*mtt^6*mWW*s^6*t^5 + 6544104*ep^7*mtt^6*mWW*s^6*t^5 + 172692*ep*mtt^5*mWW^2*s^6*t^5 + 1115433*ep^2*mtt^5*mWW^2*s^6*t^5 + 469893*ep^3*mtt^5*mWW^2*s^6*t^5 - 10622911*ep^4*mtt^5*mWW^2*s^6*t^5 - 29062477*ep^5*mtt^5*mWW^2*s^6*t^5 - 29515550*ep^6*mtt^5*mWW^2*s^6*t^5 - 10615160*ep^7*mtt^5*mWW^2*s^6*t^5 + 54514*ep*mtt^4*mWW^3*s^6*t^5 + 630650*ep^2*mtt^4*mWW^3*s^6*t^5 + 1929208*ep^3*mtt^4*mWW^3*s^6*t^5 + 1265806*ep^4*mtt^4*mWW^3*s^6*t^5 - 2875594*ep^5*mtt^4*mWW^3*s^6*t^5 - 4569248*ep^6*mtt^4*mWW^3*s^6*t^5 - 1752912*ep^7*mtt^4*mWW^3*s^6*t^5 + 7824*mtt^3*mWW^4*s^6*t^5 - 220696*ep*mtt^3*mWW^4*s^6*t^5 - 2126492*ep^2*mtt^3*mWW^4*s^6*t^5 - 3659760*ep^3*mtt^3*mWW^4*s^6*t^5 + 9736596*ep^4*mtt^3*mWW^4*s^6*t^5 + 38310568*ep^5*mtt^3*mWW^4*s^6*t^5 + 42869280*ep^6*mtt^3*mWW^4*s^6*t^5 + 16067392*ep^7*mtt^3*mWW^4*s^6*t^5 - 9152*mtt^2*mWW^5*s^6*t^5 + 75564*ep*mtt^2*mWW^5*s^6*t^5 + 943699*ep^2*mtt^2*mWW^5*s^6*t^5 + 1366273*ep^3*mtt^2*mWW^5*s^6*t^5 - 6874429*ep^4*mtt^2*mWW^5*s^6*t^5 - 24201049*ep^5*mtt^2*mWW^5*s^6*t^5 - 27394642*ep^6*mtt^2*mWW^5*s^6*t^5 - 10635288*ep^7*mtt^2*mWW^5*s^6*t^5 - 368*mtt*mWW^6*s^6*t^5 + 6772*ep*mtt*mWW^6*s^6*t^5 + 97455*ep^2*mtt*mWW^6*s^6*t^5 + 328391*ep^3*mtt*mWW^6*s^6*t^5 + 577975*ep^4*mtt*mWW^6*s^6*t^5 + 983017*ep^5*mtt*mWW^6*s^6*t^5 + 1338726*ep^6*mtt*mWW^6*s^6*t^5 + 732760*ep^7*mtt*mWW^6*s^6*t^5 + 1696*mWW^7*s^6*t^5 + 1874*ep*mWW^7*s^6*t^5 - 62872*ep^2*mWW^7*s^6*t^5 - 156310*ep^3*mWW^7*s^6*t^5 + 294708*ep^4*mWW^7*s^6*t^5 + 1382020*ep^5*mWW^7*s^6*t^5 + 1583396*ep^6*mWW^7*s^6*t^5 + 585888*ep^7*mWW^7*s^6*t^5 + 3648*ep^2*mtt^6*s^7*t^5 + 36864*ep^3*mtt^6*s^7*t^5 + 139152*ep^4*mtt^6*s^7*t^5 + 249264*ep^5*mtt^6*s^7*t^5 + 213600*ep^6*mtt^6*s^7*t^5 + 70272*ep^7*mtt^6*s^7*t^5 + 26880*ep*mtt^5*mWW*s^7*t^5 + 165516*ep^2*mtt^5*mWW*s^7*t^5 - 37622*ep^3*mtt^5*mWW*s^7*t^5 - 2131392*ep^4*mtt^5*mWW*s^7*t^5 - 5446874*ep^5*mtt^5*mWW*s^7*t^5 - 5422764*ep^6*mtt^5*mWW*s^7*t^5 - 1931024*ep^7*mtt^5*mWW*s^7*t^5 - 53328*ep*mtt^4*mWW^2*s^7*t^5 - 349754*ep^2*mtt^4*mWW^2*s^7*t^5 - 181534*ep^3*mtt^4*mWW^2*s^7*t^5 + 3163594*ep^4*mtt^4*mWW^2*s^7*t^5 + 8769090*ep^5*mtt^4*mWW^2*s^7*t^5 + 8927244*ep^6*mtt^4*mWW^2*s^7*t^5 + 3208368*ep^7*mtt^4*mWW^2*s^7*t^5 - 1832*ep*mtt^3*mWW^3*s^7*t^5 - 76348*ep^2*mtt^3*mWW^3*s^7*t^5 - 469432*ep^3*mtt^3*mWW^3*s^7*t^5 - 1335532*ep^4*mtt^3*mWW^3*s^7*t^5 - 2167712*ep^5*mtt^3*mWW^3*s^7*t^5 - 1959600*ep^6*mtt^3*mWW^3*s^7*t^5 - 738624*ep^7*mtt^3*mWW^3*s^7*t^5 - 2240*mtt^2*mWW^4*s^7*t^5 + 38744*ep*mtt^2*mWW^4*s^7*t^5 + 402900*ep^2*mtt^2*mWW^4*s^7*t^5 + 680520*ep^3*mtt^2*mWW^4*s^7*t^5 - 1887804*ep^4*mtt^2*mWW^4*s^7*t^5 - 7129584*ep^5*mtt^2*mWW^4*s^7*t^5 - 7721248*ep^6*mtt^2*mWW^4*s^7*t^5 - 2791808*ep^7*mtt^2*mWW^4*s^7*t^5 + 2240*mtt*mWW^5*s^7*t^5 - 8760*ep*mtt*mWW^5*s^7*t^5 - 153096*ep^2*mtt*mWW^5*s^7*t^5 - 238898*ep^3*mtt*mWW^5*s^7*t^5 + 1028196*ep^4*mtt*mWW^5*s^7*t^5 + 3598170*ep^5*mtt*mWW^5*s^7*t^5 + 3927548*ep^6*mtt*mWW^5*s^7*t^5 + 1454160*ep^7*mtt*mWW^5*s^7*t^5 - 1704*ep*mWW^6*s^7*t^5 - 13026*ep^2*mWW^6*s^7*t^5 - 11658*ep^3*mWW^6*s^7*t^5 + 96426*ep^4*mWW^6*s^7*t^5 + 272926*ep^5*mWW^6*s^7*t^5 + 261140*ep^6*mWW^6*s^7*t^5 + 83536*ep^7*mWW^6*s^7*t^5 - 708*ep^2*mtt^5*s^8*t^5 - 7134*ep^3*mtt^5*s^8*t^5 - 26832*ep^4*mtt^5*s^8*t^5 - 47874*ep^5*mtt^5*s^8*t^5 - 40860*ep^6*mtt^5*s^8*t^5 - 13392*ep^7*mtt^5*s^8*t^5 - 3072*ep*mtt^4*mWW*s^8*t^5 - 18240*ep^2*mtt^4*mWW*s^8*t^5 + 10312*ep^3*mtt^4*mWW*s^8*t^5 + 262420*ep^4*mtt^4*mWW*s^8*t^5 + 648692*ep^5*mtt^4*mWW*s^8*t^5 + 635720*ep^6*mtt^4*mWW*s^8*t^5 + 223968*ep^7*mtt^4*mWW*s^8*t^5 + 6912*ep*mtt^3*mWW^2*s^8*t^5 + 46000*ep^2*mtt^3*mWW^2*s^8*t^5 + 27528*ep^3*mtt^3*mWW^2*s^8*t^5 - 396080*ep^4*mtt^3*mWW^2*s^8*t^5 - 1105752*ep^5*mtt^3*mWW^2*s^8*t^5 - 1122320*ep^6*mtt^3*mWW^2*s^8*t^5 - 401088*ep^7*mtt^3*mWW^2*s^8*t^5 - 1856*ep*mtt^2*mWW^3*s^8*t^5 - 8488*ep^2*mtt^2*mWW^3*s^8*t^5 + 35524*ep^3*mtt^2*mWW^3*s^8*t^5 + 288152*ep^4*mtt^2*mWW^3*s^8*t^5 + 666340*ep^5*mtt^2*mWW^3*s^8*t^5 + 661016*ep^6*mtt^2*mWW^3*s^8*t^5 + 240672*ep^7*mtt^2*mWW^3*s^8*t^5 - 4288*ep*mtt*mWW^4*s^8*t^5 - 28172*ep^2*mtt*mWW^4*s^8*t^5 - 12266*ep^3*mtt*mWW^4*s^8*t^5 + 269184*ep^4*mtt*mWW^4*s^8*t^5 + 738426*ep^5*mtt*mWW^4*s^8*t^5 + 750188*ep^6*mtt*mWW^4*s^8*t^5 + 269328*ep^7*mtt*mWW^4*s^8*t^5 + 2304*ep*mWW^5*s^8*t^5 + 14984*ep^2*mWW^5*s^8*t^5 + 5172*ep^3*mWW^5*s^8*t^5 - 149548*ep^4*mWW^5*s^8*t^5 - 405240*ep^5*mWW^5*s^8*t^5 - 410656*ep^6*mWW^5*s^8*t^5 - 147456*ep^7*mWW^5*s^8*t^5 + 48*ep^2*mtt^4*s^9*t^5 + 480*ep^3*mtt^4*s^9*t^5 + 1788*ep^4*mtt^4*s^9*t^5 + 3156*ep^5*mtt^4*s^9*t^5 + 2664*ep^6*mtt^4*s^9*t^5 + 864*ep^7*mtt^4*s^9*t^5 - 96*ep^2*mtt^3*mWW*s^9*t^5 - 960*ep^3*mtt^3*mWW*s^9*t^5 - 3576*ep^4*mtt^3*mWW*s^9*t^5 - 6312*ep^5*mtt^3*mWW*s^9*t^5 - 5328*ep^6*mtt^3*mWW*s^9*t^5 - 1728*ep^7*mtt^3*mWW*s^9*t^5 + 96*ep^2*mtt*mWW^3*s^9*t^5 + 960*ep^3*mtt*mWW^3*s^9*t^5 + 3576*ep^4*mtt*mWW^3*s^9*t^5 + 6312*ep^5*mtt*mWW^3*s^9*t^5 + 5328*ep^6*mtt*mWW^3*s^9*t^5 + 1728*ep^7*mtt*mWW^3*s^9*t^5 - 48*ep^2*mWW^4*s^9*t^5 - 480*ep^3*mWW^4*s^9*t^5 - 1788*ep^4*mWW^4*s^9*t^5 - 3156*ep^5*mWW^4*s^9*t^5 - 2664*ep^6*mWW^4*s^9*t^5 - 864*ep^7*mWW^4*s^9*t^5 + 336*ep^2*mtt^12*t^6 + 3408*ep^3*mtt^12*t^6 + 12924*ep^4*mtt^12*t^6 + 23268*ep^5*mtt^12*t^6 + 20040*ep^6*mtt^12*t^6 + 6624*ep^7*mtt^12*t^6 - 1077*ep^2*mtt^11*mWW*t^6 - 10689*ep^3*mtt^11*mWW*t^6 - 39393*ep^4*mtt^11*mWW*t^6 - 68571*ep^5*mtt^11*mWW*t^6 - 56910*ep^6*mtt^11*mWW*t^6 - 18120*ep^7*mtt^11*mWW*t^6 + 4149*ep^2*mtt^10*mWW^2*t^6 + 44193*ep^3*mtt^10*mWW^2*t^6 + 179037*ep^4*mtt^10*mWW^2*t^6 + 350439*ep^5*mtt^10*mWW^2*t^6 + 334854*ep^6*mtt^10*mWW^2*t^6 + 125928*ep^7*mtt^10*mWW^2*t^6 - 396*ep*mtt^9*mWW^3*t^6 - 22920*ep^2*mtt^9*mWW^3*t^6 - 222990*ep^3*mtt^9*mWW^3*t^6 - 900480*ep^4*mtt^9*mWW^3*t^6 - 1798746*ep^5*mtt^9*mWW^3*t^6 - 1767852*ep^6*mtt^9*mWW^3*t^6 - 684816*ep^7*mtt^9*mWW^3*t^6 + 5112*ep*mtt^8*mWW^4*t^6 + 106944*ep^2*mtt^8*mWW^4*t^6 + 797496*ep^3*mtt^8*mWW^4*t^6 + 2856456*ep^4*mtt^8*mWW^4*t^6 + 5345208*ep^5*mtt^8*mWW^4*t^6 + 5051568*ep^6*mtt^8*mWW^4*t^6 + 1909056*ep^7*mtt^8*mWW^4*t^6 - 15780*ep*mtt^7*mWW^5*t^6 - 251742*ep^2*mtt^7*mWW^5*t^6 - 1593954*ep^3*mtt^7*mWW^5*t^6 - 5140698*ep^4*mtt^7*mWW^5*t^6 - 8963694*ep^5*mtt^7*mWW^5*t^6 - 8065548*ep^6*mtt^7*mWW^5*t^6 - 2944464*ep^7*mtt^7*mWW^5*t^6 + 18744*ep*mtt^6*mWW^6*t^6 + 266742*ep^2*mtt^6*mWW^6*t^6 + 1537686*ep^3*mtt^6*mWW^6*t^6 + 4608882*ep^4*mtt^6*mWW^6*t^6 + 7600782*ep^5*mtt^6*mWW^6*t^6 + 6562188*ep^6*mtt^6*mWW^6*t^6 + 2325456*ep^7*mtt^6*mWW^6*t^6 - 5712*ep*mtt^5*mWW^7*t^6 - 70560*ep^2*mtt^5*mWW^7*t^6 - 354048*ep^3*mtt^5*mWW^7*t^6 - 941448*ep^4*mtt^5*mWW^7*t^6 - 1420152*ep^5*mtt^5*mWW^7*t^6 - 1163760*ep^6*mtt^5*mWW^7*t^6 - 406080*ep^7*mtt^5*mWW^7*t^6 - 5688*ep*mtt^4*mWW^8*t^6 - 83952*ep^2*mtt^4*mWW^8*t^6 - 495096*ep^3*mtt^4*mWW^8*t^6 - 1493724*ep^4*mtt^4*mWW^8*t^6 - 2440356*ep^5*mtt^4*mWW^8*t^6 - 2056200*ep^6*mtt^4*mWW^8*t^6 - 701664*ep^7*mtt^4*mWW^8*t^6 + 4332*ep*mtt^3*mWW^9*t^6 + 60483*ep^2*mtt^3*mWW^9*t^6 + 340947*ep^3*mtt^3*mWW^9*t^6 + 995907*ep^4*mtt^3*mWW^9*t^6 + 1595241*ep^5*mtt^3*mWW^9*t^6 + 1333434*ep^6*mtt^3*mWW^9*t^6 + 456216*ep^7*mtt^3*mWW^9*t^6 - 408*ep*mtt^2*mWW^10*t^6 - 5643*ep^2*mtt^2*mWW^10*t^6 - 32007*ep^3*mtt^2*mWW^10*t^6 - 95991*ep^4*mtt^2*mWW^10*t^6 - 161229*ep^5*mtt^2*mWW^10*t^6 - 144066*ep^6*mtt^2*mWW^10*t^6 - 53496*ep^7*mtt^2*mWW^10*t^6 - 204*ep*mtt*mWW^11*t^6 - 2760*ep^2*mtt*mWW^11*t^6 - 14946*ep^3*mtt*mWW^11*t^6 - 41472*ep^4*mtt*mWW^11*t^6 - 62190*ep^5*mtt*mWW^11*t^6 - 47748*ep^6*mtt*mWW^11*t^6 - 14640*ep^7*mtt*mWW^11*t^6 - 3792*ep^2*mtt^11*s*t^6 - 38424*ep^3*mtt^11*s*t^6 - 145536*ep^4*mtt^11*s*t^6 - 261672*ep^5*mtt^11*s*t^6 - 225072*ep^6*mtt^11*s*t^6 - 74304*ep^7*mtt^11*s*t^6 - 8736*ep*mtt^10*mWW*s*t^6 - 44043*ep^2*mtt^10*mWW*s*t^6 + 112325*ep^3*mtt^10*mWW*s*t^6 + 1077689*ep^4*mtt^10*mWW*s*t^6 + 2472919*ep^5*mtt^10*mWW*s*t^6 + 2374774*ep^6*mtt^10*mWW*s*t^6 + 831912*ep^7*mtt^10*mWW*s*t^6 + 30480*ep*mtt^9*mWW^2*s*t^6 + 170883*ep^2*mtt^9*mWW^2*s*t^6 - 238027*ep^3*mtt^9*mWW^2*s*t^6 - 3274633*ep^4*mtt^9*mWW^2*s*t^6 - 7956281*ep^5*mtt^9*mWW^2*s*t^6 - 7917710*ep^6*mtt^9*mWW^2*s*t^6 - 2873832*ep^7*mtt^9*mWW^2*s*t^6 - 19582*ep*mtt^8*mWW^3*s*t^6 - 40602*ep^2*mtt^8*mWW^3*s*t^6 + 864224*ep^3*mtt^8*mWW^3*s*t^6 + 4840942*ep^4*mtt^8*mWW^3*s*t^6 + 10128038*ep^5*mtt^8*mWW^3*s*t^6 + 9576012*ep^6*mtt^8*mWW^3*s*t^6 + 3465808*ep^7*mtt^8*mWW^3*s*t^6 - 560*mtt^7*mWW^4*s*t^6 - 73740*ep*mtt^7*mWW^4*s*t^6 - 766270*ep^2*mtt^7*mWW^4*s*t^6 - 3077654*ep^3*mtt^7*mWW^4*s*t^6 - 5694838*ep^4*mtt^7*mWW^4*s*t^6 - 4449982*ep^5*mtt^7*mWW^4*s*t^6 - 584964*ep^6*mtt^7*mWW^4*s*t^6 + 473168*ep^7*mtt^7*mWW^4*s*t^6 + 448*mtt^6*mWW^5*s*t^6 + 154598*ep*mtt^6*mWW^5*s*t^6 + 1609240*ep^2*mtt^6*mWW^5*s*t^6 + 6184436*ep^3*mtt^6*mWW^5*s*t^6 + 10260140*ep^4*mtt^6*mWW^5*s*t^6 + 5367510*ep^5*mtt^6*mWW^5*s*t^6 - 3102196*ep^6*mtt^6*mWW^5*s*t^6 - 2887216*ep^7*mtt^6*mWW^5*s*t^6 + 3376*mtt^5*mWW^6*s*t^6 - 73022*ep*mtt^5*mWW^6*s*t^6 - 1182582*ep^2*mtt^5*mWW^6*s*t^6 - 5969246*ep^3*mtt^5*mWW^6*s*t^6 - 14142258*ep^4*mtt^5*mWW^6*s*t^6 - 16841940*ep^5*mtt^5*mWW^6*s*t^6 - 9480504*ep^6*mtt^5*mWW^6*s*t^6 - 1981984*ep^7*mtt^5*mWW^6*s*t^6 - 6944*mtt^4*mWW^7*s*t^6 - 70816*ep*mtt^4*mWW^7*s*t^6 - 62908*ep^2*mtt^4*mWW^7*s*t^6 + 1721808*ep^3*mtt^4*mWW^7*s*t^6 + 8515840*ep^4*mtt^4*mWW^7*s*t^6 + 17207148*ep^5*mtt^4*mWW^7*s*t^6 + 16300552*ep^6*mtt^4*mWW^7*s*t^6 + 5992800*ep^7*mtt^4*mWW^7*s*t^6 + 4496*mtt^3*mWW^8*s*t^6 + 82600*ep*mtt^3*mWW^8*s*t^6 + 504750*ep^2*mtt^3*mWW^8*s*t^6 + 1143134*ep^3*mtt^3*mWW^8*s*t^6 - 171666*ep^4*mtt^3*mWW^8*s*t^6 - 4781182*ep^5*mtt^3*mWW^8*s*t^6 - 7082132*ep^6*mtt^3*mWW^8*s*t^6 - 3261680*ep^7*mtt^3*mWW^8*s*t^6 - 544*mtt^2*mWW^9*s*t^6 - 18978*ep*mtt^2*mWW^9*s*t^6 - 182277*ep^2*mtt^2*mWW^9*s*t^6 - 773433*ep^3*mtt^2*mWW^9*s*t^6 - 1615981*ep^4*mtt^2*mWW^9*s*t^6 - 1585361*ep^5*mtt^2*mWW^9*s*t^6 - 505866*ep^6*mtt^2*mWW^9*s*t^6 + 87720*ep^7*mtt^2*mWW^9*s*t^6 - 272*mtt*mWW^10*s*t^6 - 3182*ep*mtt*mWW^10*s*t^6 - 7693*ep^2*mtt*mWW^10*s*t^6 + 41289*ep^3*mtt*mWW^10*s*t^6 + 266083*ep^4*mtt*mWW^10*s*t^6 + 571617*ep^5*mtt*mWW^10*s*t^6 + 545710*ep^6*mtt*mWW^10*s*t^6 + 195688*ep^7*mtt*mWW^10*s*t^6 + 378*ep*mWW^11*s*t^6 + 5294*ep^2*mWW^11*s*t^6 + 29568*ep^3*mWW^11*s*t^6 + 84218*ep^4*mWW^11*s*t^6 + 129186*ep^5*mWW^11*s*t^6 + 101396*ep^6*mWW^11*s*t^6 + 31920*ep^7*mWW^11*s*t^6 + 16128*ep^2*mtt^10*s^2*t^6 + 163296*ep^3*mtt^10*s^2*t^6 + 617904*ep^4*mtt^10*s^2*t^6 + 1109808*ep^5*mtt^10*s^2*t^6 + 953568*ep^6*mtt^10*s^2*t^6 + 314496*ep^7*mtt^10*s^2*t^6 + 64512*ep*mtt^9*mWW*s^2*t^6 + 365526*ep^2*mtt^9*mWW*s^2*t^6 - 425040*ep^3*mtt^9*mWW*s^2*t^6 - 6445502*ep^4*mtt^9*mWW*s^2*t^6 - 15582896*ep^5*mtt^9*mWW*s^2*t^6 - 15272824*ep^6*mtt^9*mWW*s^2*t^6 - 5409376*ep^7*mtt^9*mWW*s^2*t^6 - 206640*ep*mtt^8*mWW^2*s^2*t^6 - 1267490*ep^2*mtt^8*mWW^2*s^2*t^6 + 391828*ep^3*mtt^8*mWW^2*s^2*t^6 + 17116638*ep^4*mtt^8*mWW^2*s^2*t^6 + 43874896*ep^5*mtt^8*mWW^2*s^2*t^6 + 44049232*ep^6*mtt^8*mWW^2*s^2*t^6 + 15880416*ep^7*mtt^8*mWW^2*s^2*t^6 + 122880*ep*mtt^7*mWW^3*s^2*t^6 + 626742*ep^2*mtt^7*mWW^3*s^2*t^6 - 1238226*ep^3*mtt^7*mWW^3*s^2*t^6 - 12978518*ep^4*mtt^7*mWW^3*s^2*t^6 - 29116362*ep^5*mtt^7*mWW^3*s^2*t^6 - 27019500*ep^6*mtt^7*mWW^3*s^2*t^6 - 9233456*ep^7*mtt^7*mWW^3*s^2*t^6 + 3960*mtt^6*mWW^4*s^2*t^6 + 341028*ep*mtt^6*mWW^4*s^2*t^6 + 2653128*ep^2*mtt^6*mWW^4*s^2*t^6 + 5052770*ep^3*mtt^6*mWW^4*s^2*t^6 - 10000780*ep^4*mtt^6*mWW^4*s^2*t^6 - 48921006*ep^5*mtt^6*mWW^4*s^2*t^6 - 62141908*ep^6*mtt^6*mWW^4*s^2*t^6 - 26046160*ep^7*mtt^6*mWW^4*s^2*t^6 - 9336*mtt^5*mWW^5*s^2*t^6 - 614644*ep*mtt^5*mWW^5*s^2*t^6 - 4711934*ep^2*mtt^5*mWW^5*s^2*t^6 - 9421330*ep^3*mtt^5*mWW^5*s^2*t^6 + 15102758*ep^4*mtt^5*mWW^5*s^2*t^6 + 81140130*ep^5*mtt^5*mWW^5*s^2*t^6 + 105271404*ep^6*mtt^5*mWW^5*s^2*t^6 + 44912912*ep^7*mtt^5*mWW^5*s^2*t^6 + 1328*mtt^4*mWW^6*s^2*t^6 + 264540*ep*mtt^4*mWW^6*s^2*t^6 + 2554828*ep^2*mtt^4*mWW^6*s^2*t^6 + 8295922*ep^3*mtt^4*mWW^6*s^2*t^6 + 6564904*ep^4*mtt^4*mWW^6*s^2*t^6 - 16420518*ep^5*mtt^4*mWW^6*s^2*t^6 - 33785292*ep^6*mtt^4*mWW^6*s^2*t^6 - 17010384*ep^7*mtt^4*mWW^6*s^2*t^6 + 11816*mtt^3*mWW^7*s^2*t^6 + 165728*ep*mtt^3*mWW^7*s^2*t^6 + 441368*ep^2*mtt^3*mWW^7*s^2*t^6 - 2552824*ep^3*mtt^3*mWW^7*s^2*t^6 - 16679716*ep^4*mtt^3*mWW^7*s^2*t^6 - 36125812*ep^5*mtt^3*mWW^7*s^2*t^6 - 34767264*ep^6*mtt^3*mWW^7*s^2*t^6 - 12643680*ep^7*mtt^3*mWW^7*s^2*t^6 - 9488*mtt^2*mWW^8*s^2*t^6 - 171276*ep*mtt^2*mWW^8*s^2*t^6 - 900994*ep^2*mtt^2*mWW^8*s^2*t^6 - 811684*ep^3*mtt^2*mWW^8*s^2*t^6 + 6777770*ep^4*mtt^2*mWW^8*s^2*t^6 + 22590928*ep^5*mtt^2*mWW^8*s^2*t^6 + 26690936*ep^6*mtt^2*mWW^8*s^2*t^6 + 11141632*ep^7*mtt^2*mWW^8*s^2*t^6 + 1136*mtt*mWW^9*s^2*t^6 + 26612*ep*mtt*mWW^9*s^2*t^6 + 201042*ep^2*mtt*mWW^9*s^2*t^6 + 611908*ep^3*mtt*mWW^9*s^2*t^6 + 454826*ep^4*mtt*mWW^9*s^2*t^6 - 1348204*ep^5*mtt*mWW^9*s^2*t^6 - 2796504*ep^6*mtt*mWW^9*s^2*t^6 - 1473376*ep^7*mtt*mWW^9*s^2*t^6 + 584*mWW^10*s^2*t^6 + 7260*ep*mWW^10*s^2*t^6 + 21656*ep^2*mWW^10*s^2*t^6 - 66620*ep^3*mWW^10*s^2*t^6 - 530284*ep^4*mWW^10*s^2*t^6 - 1200964*ep^5*mWW^10*s^2*t^6 - 1181848*ep^6*mWW^10*s^2*t^6 - 433024*ep^7*mWW^10*s^2*t^6 - 35952*ep^2*mtt^9*s^3*t^6 - 363720*ep^3*mtt^9*s^3*t^6 - 1374912*ep^4*mtt^9*s^3*t^6 - 2466744*ep^5*mtt^9*s^3*t^6 - 2117136*ep^6*mtt^9*s^3*t^6 - 697536*ep^7*mtt^9*s^3*t^6 - 181440*ep*mtt^8*mWW*s^3*t^6 - 1062390*ep^2*mtt^8*mWW*s^3*t^6 + 842730*ep^3*mtt^8*mWW*s^3*t^6 + 16771370*ep^4*mtt^8*mWW*s^3*t^6 + 41351030*ep^5*mtt^8*mWW*s^3*t^6 + 40797820*ep^6*mtt^8*mWW*s^3*t^6 + 14494480*ep^7*mtt^8*mWW*s^3*t^6 + 529380*ep*mtt^7*mWW^2*s^3*t^6 + 3317502*ep^2*mtt^7*mWW^2*s^3*t^6 - 111440*ep^3*mtt^7*mWW^2*s^3*t^6 - 39880438*ep^4*mtt^7*mWW^2*s^3*t^6 - 104255196*ep^5*mtt^7*mWW^2*s^3*t^6 - 104931824*ep^6*mtt^7*mWW^2*s^3*t^6 - 37714384*ep^7*mtt^7*mWW^2*s^3*t^6 - 262656*ep*mtt^6*mWW^3*s^3*t^6 - 1435622*ep^2*mtt^6*mWW^3*s^3*t^6 + 1198192*ep^3*mtt^6*mWW^3*s^3*t^6 + 21281646*ep^4*mtt^6*mWW^3*s^3*t^6 + 49622080*ep^5*mtt^6*mWW^3*s^3*t^6 + 46262728*ep^6*mtt^6*mWW^3*s^3*t^6 + 15635952*ep^7*mtt^6*mWW^3*s^3*t^6 - 6400*mtt^5*mWW^4*s^3*t^6 - 696870*ep*mtt^5*mWW^4*s^3*t^6 - 5046110*ep^2*mtt^5*mWW^4*s^3*t^6 - 5827142*ep^3*mtt^5*mWW^4*s^3*t^6 + 37179030*ep^4*mtt^5*mWW^4*s^3*t^6 + 126785336*ep^5*mtt^5*mWW^4*s^3*t^6 + 145967068*ep^6*mtt^5*mWW^4*s^3*t^6 + 58110832*ep^7*mtt^5*mWW^4*s^3*t^6 + 19096*mtt^4*mWW^5*s^3*t^6 + 1060938*ep*mtt^4*mWW^5*s^3*t^6 + 7170544*ep^2*mtt^4*mWW^5*s^3*t^6 + 7742956*ep^3*mtt^4*mWW^5*s^3*t^6 - 54575732*ep^4*mtt^4*mWW^5*s^3*t^6 - 184495894*ep^5*mtt^4*mWW^5*s^3*t^6 - 213905164*ep^6*mtt^4*mWW^5*s^3*t^6 - 86321632*ep^7*mtt^4*mWW^5*s^3*t^6 - 16056*mtt^3*mWW^6*s^3*t^6 - 463598*ep*mtt^3*mWW^6*s^3*t^6 - 3017198*ep^2*mtt^3*mWW^6*s^3*t^6 - 4745236*ep^3*mtt^3*mWW^6*s^3*t^6 + 15879522*ep^4*mtt^3*mWW^6*s^3*t^6 + 66500626*ep^5*mtt^3*mWW^6*s^3*t^6 + 84188204*ep^6*mtt^3*mWW^6*s^3*t^6 + 36227168*ep^7*mtt^3*mWW^6*s^3*t^6 - 1000*mtt^2*mWW^7*s^3*t^6 - 83018*ep*mtt^2*mWW^7*s^3*t^6 - 395384*ep^2*mtt^2*mWW^7*s^3*t^6 + 1261630*ep^3*mtt^2*mWW^7*s^3*t^6 + 10995264*ep^4*mtt^2*mWW^7*s^3*t^6 + 24794332*ep^5*mtt^2*mWW^7*s^3*t^6 + 23447288*ep^6*mtt^2*mWW^7*s^3*t^6 + 8102384*ep^7*mtt^2*mWW^7*s^3*t^6 + 5848*mtt*mWW^8*s^3*t^6 + 120056*ep*mtt*mWW^8*s^3*t^6 + 616194*ep^2*mtt*mWW^8*s^3*t^6 + 91702*ep^3*mtt*mWW^8*s^3*t^6 - 7179854*ep^4*mtt*mWW^8*s^3*t^6 - 20860514*ep^5*mtt*mWW^8*s^3*t^6 - 23352448*ep^6*mtt*mWW^8*s^3*t^6 - 9387360*ep^7*mtt*mWW^8*s^3*t^6 - 1488*mWW^9*s^3*t^6 - 22792*ep*mWW^9*s^3*t^6 - 111392*ep^2*mWW^9*s^3*t^6 - 87560*ep^3*mWW^9*s^3*t^6 + 912936*ep^4*mWW^9*s^3*t^6 + 3042608*ep^5*mWW^9*s^3*t^6 + 3660360*ep^6*mWW^9*s^3*t^6 + 1556240*ep^7*mWW^9*s^3*t^6 + 47040*ep^2*mtt^8*s^4*t^6 + 475440*ep^3*mtt^8*s^4*t^6 + 1795080*ep^4*mtt^8*s^4*t^6 + 3216360*ep^5*mtt^8*s^4*t^6 + 2756880*ep^6*mtt^8*s^4*t^6 + 907200*ep^7*mtt^8*s^4*t^6 + 255360*ep*mtt^7*mWW*s^4*t^6 + 1511895*ep^2*mtt^7*mWW*s^4*t^6 - 1002505*ep^3*mtt^7*mWW*s^4*t^6 - 22841245*ep^4*mtt^7*mWW*s^4*t^6 - 56696675*ep^5*mtt^7*mWW*s^4*t^6 - 56019950*ep^6*mtt^7*mWW*s^4*t^6 - 19905480*ep^7*mtt^7*mWW*s^4*t^6 - 684840*ep*mtt^6*mWW^2*s^4*t^6 - 4323629*ep^2*mtt^6*mWW^2*s^4*t^6 - 334131*ep^3*mtt^6*mWW^2*s^4*t^6 + 49254463*ep^4*mtt^6*mWW^2*s^4*t^6 + 129814371*ep^5*mtt^6*mWW^2*s^4*t^6 + 130697206*ep^6*mtt^6*mWW^2*s^4*t^6 + 46874760*ep^7*mtt^6*mWW^2*s^4*t^6 + 292724*ep*mtt^5*mWW^3*s^4*t^6 + 1565048*ep^2*mtt^5*mWW^3*s^4*t^6 - 1361038*ep^3*mtt^5*mWW^3*s^4*t^6 - 23574344*ep^4*mtt^5*mWW^3*s^4*t^6 - 55788646*ep^5*mtt^5*mWW^3*s^4*t^6 - 53259784*ep^6*mtt^5*mWW^3*s^4*t^6 - 18481168*ep^7*mtt^5*mWW^3*s^4*t^6 + 680*mtt^4*mWW^4*s^4*t^6 + 682186*ep*mtt^4*mWW^4*s^4*t^6 + 5106072*ep^2*mtt^4*mWW^4*s^4*t^6 + 5550610*ep^3*mtt^4*mWW^4*s^4*t^6 - 38034896*ep^4*mtt^4*mWW^4*s^4*t^6 - 123820892*ep^5*mtt^4*mWW^4*s^4*t^6 - 137209688*ep^6*mtt^4*mWW^4*s^4*t^6 - 52721888*ep^7*mtt^4*mWW^4*s^4*t^6 - 9128*mtt^3*mWW^5*s^4*t^6 - 851610*ep*mtt^3*mWW^5*s^4*t^6 - 5717579*ep^2*mtt^3*mWW^5*s^4*t^6 - 4119195*ep^3*mtt^3*mWW^5*s^4*t^6 + 52601685*ep^4*mtt^3*mWW^5*s^4*t^6 + 160722753*ep^5*mtt^3*mWW^5*s^4*t^6 + 177386730*ep^6*mtt^3*mWW^5*s^4*t^6 + 68975960*ep^7*mtt^3*mWW^5*s^4*t^6 + 15176*mtt^2*mWW^6*s^4*t^6 + 351226*ep*mtt^2*mWW^6*s^4*t^6 + 1867777*ep^2*mtt^2*mWW^6*s^4*t^6 + 699655*ep^3*mtt^2*mWW^6*s^4*t^6 - 19703503*ep^4*mtt^2*mWW^6*s^4*t^6 - 59096921*ep^5*mtt^2*mWW^6*s^4*t^6 - 67032730*ep^6*mtt^2*mWW^6*s^4*t^6 - 27141752*ep^7*mtt^2*mWW^6*s^4*t^6 - 6776*mtt*mWW^7*s^4*t^6 - 29618*ep*mtt*mWW^7*s^4*t^6 + 47468*ep^2*mtt*mWW^7*s^4*t^6 + 64402*ep^3*mtt*mWW^7*s^4*t^6 - 1097104*ep^4*mtt*mWW^7*s^4*t^6 - 2811136*ep^5*mtt*mWW^7*s^4*t^6 - 2165604*ep^6*mtt*mWW^7*s^4*t^6 - 394112*ep^7*mtt*mWW^7*s^4*t^6 + 48*mWW^8*s^4*t^6 - 15428*ep*mWW^8*s^4*t^6 - 107932*ep^2*mWW^8*s^4*t^6 - 15478*ep^3*mWW^8*s^4*t^6 + 1423224*ep^4*mWW^8*s^4*t^6 + 4107506*ep^5*mWW^8*s^4*t^6 + 4509020*ep^6*mWW^8*s^4*t^6 + 1763600*ep^7*mWW^8*s^4*t^6 - 37296*ep^2*mtt^7*s^5*t^6 - 376488*ep^3*mtt^7*s^5*t^6 - 1419264*ep^4*mtt^7*s^5*t^6 - 2538648*ep^5*mtt^7*s^5*t^6 - 2172240*ep^6*mtt^7*s^5*t^6 - 713664*ep^7*mtt^7*s^5*t^6 - 191520*ep*mtt^6*mWW*s^5*t^6 - 1132383*ep^2*mtt^6*mWW*s^5*t^6 + 750729*ep^3*mtt^6*mWW*s^5*t^6 + 17048213*ep^4*mtt^6*mWW*s^5*t^6 + 42222131*ep^5*mtt^6*mWW*s^5*t^6 + 41627950*ep^6*mtt^6*mWW*s^5*t^6 + 14762440*ep^7*mtt^6*mWW*s^5*t^6 + 482580*ep*mtt^5*mWW^2*s^5*t^6 + 3055859*ep^2*mtt^5*mWW^2*s^5*t^6 + 380459*ep^3*mtt^5*mWW^2*s^5*t^6 - 33911013*ep^4*mtt^5*mWW^2*s^5*t^6 - 89600131*ep^5*mtt^5*mWW^2*s^5*t^6 - 90121906*ep^6*mtt^5*mWW^2*s^5*t^6 - 32256168*ep^7*mtt^5*mWW^2*s^5*t^6 - 199374*ep*mtt^4*mWW^3*s^5*t^6 - 1047616*ep^2*mtt^4*mWW^3*s^5*t^6 + 1171360*ep^3*mtt^4*mWW^3*s^5*t^6 + 17434912*ep^4*mtt^4*mWW^3*s^5*t^6 + 41739342*ep^5*mtt^4*mWW^3*s^5*t^6 + 40871112*ep^6*mtt^4*mWW^3*s^5*t^6 + 14589776*ep^7*mtt^4*mWW^3*s^5*t^6 + 4560*mtt^3*mWW^4*s^5*t^6 - 318940*ep*mtt^3*mWW^4*s^5*t^6 - 2626368*ep^2*mtt^3*mWW^4*s^5*t^6 - 3400132*ep^3*mtt^3*mWW^4*s^5*t^6 + 16456464*ep^4*mtt^3*mWW^4*s^5*t^6 + 55050280*ep^5*mtt^3*mWW^4*s^5*t^6 + 59570176*ep^6*mtt^3*mWW^4*s^5*t^6 + 22081760*ep^7*mtt^3*mWW^4*s^5*t^6 - 3136*mtt^2*mWW^5*s^5*t^6 + 314976*ep*mtt^2*mWW^5*s^5*t^6 + 2314905*ep^2*mtt^2*mWW^5*s^5*t^6 + 1553621*ep^3*mtt^2*mWW^5*s^5*t^6 - 21777331*ep^4*mtt^2*mWW^5*s^5*t^6 - 64119481*ep^5*mtt^2*mWW^5*s^5*t^6 - 68231210*ep^6*mtt^2*mWW^5*s^5*t^6 - 25542872*ep^7*mtt^2*mWW^5*s^5*t^6 - 4144*mtt*mWW^6*s^5*t^6 - 108360*ep*mtt*mWW^6*s^5*t^6 - 543647*ep^2*mtt*mWW^6*s^5*t^6 + 189533*ep^3*mtt*mWW^6*s^5*t^6 + 7399625*ep^4*mtt*mWW^6*s^5*t^6 + 19760775*ep^5*mtt*mWW^6*s^5*t^6 + 20998186*ep^6*mtt*mWW^6*s^5*t^6 + 8087848*ep^7*mtt*mWW^6*s^5*t^6 + 2720*mWW^7*s^5*t^6 + 20638*ep*mWW^7*s^5*t^6 + 31810*ep^2*mWW^7*s^5*t^6 - 101178*ep^3*mWW^7*s^5*t^6 - 529462*ep^4*mWW^7*s^5*t^6 - 1109980*ep^5*mWW^7*s^5*t^6 - 1198836*ep^6*mWW^7*s^5*t^6 - 520672*ep^7*mWW^7*s^5*t^6 + 17472*ep^2*mtt^6*s^6*t^6 + 176064*ep^3*mtt^6*s^6*t^6 + 662256*ep^4*mtt^6*s^6*t^6 + 1181712*ep^5*mtt^6*s^6*t^6 + 1008672*ep^6*mtt^6*s^6*t^6 + 330624*ep^7*mtt^6*s^6*t^6 + 72576*ep*mtt^5*mWW*s^6*t^6 + 421848*ep^2*mtt^5*mWW*s^6*t^6 - 348390*ep^3*mtt^5*mWW*s^6*t^6 - 6656804*ep^4*mtt^5*mWW*s^6*t^6 - 16264514*ep^5*mtt^5*mWW*s^6*t^6 - 15926764*ep^6*mtt^5*mWW*s^6*t^6 - 5621392*ep^7*mtt^5*mWW*s^6*t^6 - 177840*ep*mtt^4*mWW^2*s^6*t^6 - 1127442*ep^2*mtt^4*mWW^2*s^6*t^6 - 150214*ep^3*mtt^4*mWW^2*s^6*t^6 + 12402466*ep^4*mtt^4*mWW^2*s^6*t^6 + 32707002*ep^5*mtt^4*mWW^2*s^6*t^6 + 32811596*ep^6*mtt^4*mWW^2*s^6*t^6 + 11710192*ep^7*mtt^4*mWW^2*s^6*t^6 + 81000*ep*mtt^3*mWW^3*s^6*t^6 + 442284*ep^2*mtt^3*mWW^3*s^6*t^6 - 460132*ep^3*mtt^3*mWW^3*s^6*t^6 - 7377732*ep^4*mtt^3*mWW^3*s^6*t^6 - 17975596*ep^5*mtt^3*mWW^3*s^6*t^6 - 17833704*ep^6*mtt^3*mWW^3*s^6*t^6 - 6425440*ep^7*mtt^3*mWW^3*s^6*t^6 - 2240*mtt^2*mWW^4*s^6*t^6 + 67536*ep*mtt^2*mWW^4*s^6*t^6 + 614660*ep^2*mtt^2*mWW^4*s^6*t^6 + 933788*ep^3*mtt^2*mWW^4*s^6*t^6 - 3095708*ep^4*mtt^2*mWW^4*s^6*t^6 - 10937012*ep^5*mtt^2*mWW^4*s^6*t^6 - 11616424*ep^6*mtt^2*mWW^4*s^6*t^6 - 4151136*ep^7*mtt^2*mWW^4*s^6*t^6 + 2240*mtt*mWW^5*s^6*t^6 - 51544*ep*mtt*mWW^5*s^6*t^6 - 436652*ep^2*mtt*mWW^5*s^6*t^6 - 328262*ep^3*mtt*mWW^5*s^6*t^6 + 3923568*ep^4*mtt*mWW^5*s^6*t^6 + 11344494*ep^5*mtt*mWW^5*s^6*t^6 + 11649588*ep^6*mtt*mWW^5*s^6*t^6 + 4171248*ep^7*mtt*mWW^5*s^6*t^6 + 8272*ep*mWW^6*s^6*t^6 + 49014*ep^2*mWW^6*s^6*t^6 - 29830*ep^3*mWW^6*s^6*t^6 - 723582*ep^4*mWW^6*s^6*t^6 - 1787158*ep^5*mWW^6*s^6*t^6 - 1748772*ep^6*mWW^6*s^6*t^6 - 616208*ep^7*mWW^6*s^6*t^6 - 4368*ep^2*mtt^5*s^7*t^6 - 43896*ep^3*mtt^5*s^7*t^6 - 164544*ep^4*mtt^5*s^7*t^6 - 292488*ep^5*mtt^5*s^7*t^6 - 248688*ep^6*mtt^5*s^7*t^6 - 81216*ep^7*mtt^5*s^7*t^6 - 10752*ep*mtt^4*mWW*s^7*t^6 - 58416*ep^2*mtt^4*mWW*s^7*t^6 + 90440*ep^3*mtt^4*mWW*s^7*t^6 + 1121432*ep^4*mtt^4*mWW*s^7*t^6 + 2629696*ep^5*mtt^4*mWW*s^7*t^6 + 2529184*ep^6*mtt^4*mWW*s^7*t^6 + 882816*ep^7*mtt^4*mWW*s^7*t^6 + 26880*ep*mtt^3*mWW^2*s^7*t^6 + 169880*ep^2*mtt^3*mWW^2*s^7*t^6 + 14452*ep^3*mtt^3*mWW^2*s^7*t^6 - 1897248*ep^4*mtt^3*mWW^2*s^7*t^6 - 4954036*ep^5*mtt^3*mWW^2*s^7*t^6 - 4937432*ep^6*mtt^3*mWW^2*s^7*t^6 - 1752096*ep^7*mtt^3*mWW^2*s^7*t^6 - 14560*ep*mtt^2*mWW^3*s^7*t^6 - 87464*ep^2*mtt^2*mWW^3*s^7*t^6 + 43364*ep^3*mtt^2*mWW^3*s^7*t^6 + 1247440*ep^4*mtt^2*mWW^3*s^7*t^6 + 3135980*ep^5*mtt^2*mWW^3*s^7*t^6 + 3120424*ep^6*mtt^2*mWW^3*s^7*t^6 + 1115616*ep^7*mtt^2*mWW^3*s^7*t^6 - 6944*ep*mtt*mWW^4*s^7*t^6 - 47176*ep^2*mtt*mWW^4*s^7*t^6 - 36268*ep^3*mtt*mWW^4*s^7*t^6 + 370272*ep^4*mtt*mWW^4*s^7*t^6 + 1069548*ep^5*mtt*mWW^4*s^7*t^6 + 1097704*ep^6*mtt*mWW^4*s^7*t^6 + 394464*ep^7*mtt*mWW^4*s^7*t^6 + 5376*ep*mWW^5*s^7*t^6 + 34264*ep^2*mWW^5*s^7*t^6 + 5828*ep^3*mWW^5*s^7*t^6 - 368232*ep^4*mWW^5*s^7*t^6 - 970460*ep^5*mWW^5*s^7*t^6 - 969832*ep^6*mWW^5*s^7*t^6 - 344544*ep^7*mWW^5*s^7*t^6 + 432*ep^2*mtt^4*s^8*t^6 + 4320*ep^3*mtt^4*s^8*t^6 + 16092*ep^4*mtt^4*s^8*t^6 + 28404*ep^5*mtt^4*s^8*t^6 + 23976*ep^6*mtt^4*s^8*t^6 + 7776*ep^7*mtt^4*s^8*t^6 - 960*ep^2*mtt^3*mWW*s^8*t^6 - 9600*ep^3*mtt^3*mWW*s^8*t^6 - 35760*ep^4*mtt^3*mWW*s^8*t^6 - 63120*ep^5*mtt^3*mWW*s^8*t^6 - 53280*ep^6*mtt^3*mWW*s^8*t^6 - 17280*ep^7*mtt^3*mWW*s^8*t^6 + 288*ep^2*mtt^2*mWW^2*s^8*t^6 + 2880*ep^3*mtt^2*mWW^2*s^8*t^6 + 10728*ep^4*mtt^2*mWW^2*s^8*t^6 + 18936*ep^5*mtt^2*mWW^2*s^8*t^6 + 15984*ep^6*mtt^2*mWW^2*s^8*t^6 + 5184*ep^7*mtt^2*mWW^2*s^8*t^6 + 576*ep^2*mtt*mWW^3*s^8*t^6 + 5760*ep^3*mtt*mWW^3*s^8*t^6 + 21456*ep^4*mtt*mWW^3*s^8*t^6 + 37872*ep^5*mtt*mWW^3*s^8*t^6 + 31968*ep^6*mtt*mWW^3*s^8*t^6 + 10368*ep^7*mtt*mWW^3*s^8*t^6 - 336*ep^2*mWW^4*s^8*t^6 - 3360*ep^3*mWW^4*s^8*t^6 - 12516*ep^4*mWW^4*s^8*t^6 - 22092*ep^5*mWW^4*s^8*t^6 - 18648*ep^6*mWW^4*s^8*t^6 - 6048*ep^7*mWW^4*s^8*t^6 - 1392*ep^2*mtt^11*t^7 - 14088*ep^3*mtt^11*t^7 - 53280*ep^4*mtt^11*t^7 - 95640*ep^5*mtt^11*t^7 - 82128*ep^6*mtt^11*t^7 - 27072*ep^7*mtt^11*t^7 + 5463*ep^2*mtt^10*mWW*t^7 + 54819*ep^3*mtt^10*mWW*t^7 + 205035*ep^4*mtt^10*mWW*t^7 + 363345*ep^5*mtt^10*mWW*t^7 + 307722*ep^6*mtt^10*mWW*t^7 + 100056*ep^7*mtt^10*mWW*t^7 - 9330*ep^2*mtt^9*mWW^2*t^7 - 95400*ep^3*mtt^9*mWW^2*t^7 - 366690*ep^4*mtt^9*mWW^2*t^7 - 674820*ep^5*mtt^9*mWW^2*t^7 - 601920*ep^6*mtt^9*mWW^2*t^7 - 210240*ep^7*mtt^9*mWW^2*t^7 - 1572*ep*mtt^8*mWW^3*t^7 - 5919*ep^2*mtt^8*mWW^3*t^7 + 52521*ep^3*mtt^8*mWW^3*t^7 + 380685*ep^4*mtt^8*mWW^3*t^7 + 937167*ep^5*mtt^8*mWW^3*t^7 + 1033014*ep^6*mtt^8*mWW^3*t^7 + 433704*ep^7*mtt^8*mWW^3*t^7 + 1656*ep*mtt^7*mWW^4*t^7 - 6816*ep^2*mtt^7*mWW^4*t^7 - 207420*ep^3*mtt^7*mWW^4*t^7 - 1082424*ep^4*mtt^7*mWW^4*t^7 - 2463684*ep^5*mtt^7*mWW^4*t^7 - 2645400*ep^6*mtt^7*mWW^4*t^7 - 1100832*ep^7*mtt^7*mWW^4*t^7 + 8844*ep*mtt^6*mWW^5*t^7 + 156018*ep^2*mtt^6*mWW^5*t^7 + 1060566*ep^3*mtt^6*mWW^5*t^7 + 3599406*ep^4*mtt^6*mWW^5*t^7 + 6518922*ep^5*mtt^6*mWW^5*t^7 + 6042660*ep^6*mtt^6*mWW^5*t^7 + 2262384*ep^7*mtt^6*mWW^5*t^7 - 19980*ep*mtt^5*mWW^6*t^7 - 292728*ep^2*mtt^5*mWW^6*t^7 - 1724964*ep^3*mtt^5*mWW^6*t^7 - 5239980*ep^4*mtt^5*mWW^6*t^7 - 8687316*ep^5*mtt^5*mWW^6*t^7 - 7486728*ep^6*mtt^5*mWW^6*t^7 - 2633184*ep^7*mtt^5*mWW^6*t^7 + 13170*ep*mtt^4*mWW^7*t^7 + 182112*ep^2*mtt^4*mWW^7*t^7 + 1018224*ep^3*mtt^4*mWW^7*t^7 + 2956980*ep^4*mtt^4*mWW^7*t^7 + 4721454*ep^5*mtt^4*mWW^7*t^7 + 3943332*ep^6*mtt^4*mWW^7*t^7 + 1349808*ep^7*mtt^4*mWW^7*t^7 + 48*ep*mtt^3*mWW^8*t^7 + 2868*ep^2*mtt^3*mWW^8*t^7 + 25488*ep^3*mtt^3*mWW^8*t^7 + 89388*ep^4*mtt^3*mWW^8*t^7 + 146712*ep^5*mtt^3*mWW^8*t^7 + 110208*ep^6*mtt^3*mWW^8*t^7 + 29568*ep^7*mtt^3*mWW^8*t^7 - 2784*ep*mtt^2*mWW^9*t^7 - 38793*ep^2*mtt^2*mWW^9*t^7 - 217041*ep^3*mtt^2*mWW^9*t^7 - 624945*ep^4*mtt^2*mWW^9*t^7 - 979647*ep^5*mtt^2*mWW^9*t^7 - 795558*ep^6*mtt^2*mWW^9*t^7 - 262632*ep^7*mtt^2*mWW^9*t^7 + 564*ep*mtt*mWW^10*t^7 + 7782*ep^2*mtt*mWW^10*t^7 + 43296*ep^3*mtt*mWW^10*t^7 + 124698*ep^4*mtt*mWW^10*t^7 + 196812*ep^5*mtt*mWW^10*t^7 + 162000*ep^6*mtt*mWW^10*t^7 + 54528*ep^7*mtt*mWW^10*t^7 + 54*ep*mWW^11*t^7 + 735*ep^2*mWW^11*t^7 + 3999*ep^3*mWW^11*t^7 + 11127*ep^4*mWW^11*t^7 + 16695*ep^5*mWW^11*t^7 + 12798*ep^6*mWW^11*t^7 + 3912*ep^7*mWW^11*t^7 + 12096*ep^2*mtt^10*s*t^7 + 122304*ep^3*mtt^10*s*t^7 + 462000*ep^4*mtt^10*s*t^7 + 828240*ep^5*mtt^10*s*t^7 + 710304*ep^6*mtt^10*s*t^7 + 233856*ep^7*mtt^10*s*t^7 + 18144*ep*mtt^9*mWW*s*t^7 + 71400*ep^2*mtt^9*mWW*s*t^7 - 434448*ep^3*mtt^9*mWW*s*t^7 - 2989784*ep^4*mtt^9*mWW*s*t^7 - 6467552*ep^5*mtt^9*mWW*s*t^7 - 6061216*ep^6*mtt^9*mWW*s*t^7 - 2095744*ep^7*mtt^9*mWW*s*t^7 - 68976*ep*mtt^8*mWW^2*s*t^7 - 387770*ep^2*mtt^8*mWW^2*s*t^7 + 500552*ep^3*mtt^8*mWW^2*s*t^7 + 7128542*ep^4*mtt^8*mWW^2*s*t^7 + 17190844*ep^5*mtt^8*mWW^2*s*t^7 + 16883432*ep^6*mtt^8*mWW^2*s*t^7 + 6014816*ep^7*mtt^8*mWW^2*s*t^7 + 87212*ep*mtt^7*mWW^3*s*t^7 + 591258*ep^2*mtt^7*mWW^3*s*t^7 + 370036*ep^3*mtt^7*mWW^3*s*t^7 - 5279234*ep^4*mtt^7*mWW^3*s*t^7 - 15077024*ep^5*mtt^7*mWW^3*s*t^7 - 15657528*ep^6*mtt^7*mWW^3*s*t^7 - 5770080*ep^7*mtt^7*mWW^3*s*t^7 + 1320*mtt^6*mWW^4*s*t^7 + 12586*ep*mtt^6*mWW^4*s*t^7 - 28884*ep^2*mtt^6*mWW^4*s*t^7 - 770190*ep^3*mtt^6*mWW^4*s*t^7 - 3711640*ep^4*mtt^6*mWW^4*s*t^7 - 8129968*ep^5*mtt^6*mWW^4*s*t^7 - 8338784*ep^6*mtt^6*mWW^4*s*t^7 - 3154560*ep^7*mtt^6*mWW^4*s*t^7 - 3936*mtt^5*mWW^5*s*t^7 - 153056*ep*mtt^5*mWW^5*s*t^7 - 1058252*ep^2*mtt^5*mWW^5*s*t^7 - 1845570*ep^3*mtt^5*mWW^5*s*t^7 + 4161228*ep^4*mtt^5*mWW^5*s*t^7 + 18836342*ep^5*mtt^5*mWW^5*s*t^7 + 23368268*ep^6*mtt^5*mWW^5*s*t^7 + 9656016*ep^7*mtt^5*mWW^5*s*t^7 + 2920*mtt^4*mWW^6*s*t^7 + 149660*ep*mtt^4*mWW^6*s*t^7 + 1332086*ep^2*mtt^4*mWW^6*s*t^7 + 4524092*ep^3*mtt^4*mWW^6*s*t^7 + 5810950*ep^4*mtt^4*mWW^6*s*t^7 - 857484*ep^5*mtt^4*mWW^6*s*t^7 - 7682352*ep^6*mtt^4*mWW^6*s*t^7 - 4386432*ep^7*mtt^4*mWW^6*s*t^7 + 1584*mtt^3*mWW^7*s*t^7 - 24608*ep*mtt^3*mWW^7*s*t^7 - 513832*ep^2*mtt^3*mWW^7*s*t^7 - 3050066*ep^3*mtt^3*mWW^7*s*t^7 - 8537908*ep^4*mtt^3*mWW^7*s*t^7 - 12412030*ep^5*mtt^3*mWW^7*s*t^7 - 9050996*ep^6*mtt^3*mWW^7*s*t^7 - 2638064*ep^7*mtt^3*mWW^7*s*t^7 - 2712*mtt^2*mWW^8*s*t^7 - 35722*ep*mtt^2*mWW^8*s*t^7 - 109610*ep^2*mtt^2*mWW^8*s*t^7 + 359356*ep^3*mtt^2*mWW^8*s*t^7 + 2901082*ep^4*mtt^2*mWW^8*s*t^7 + 6774618*ep^5*mtt^2*mWW^8*s*t^7 + 6934964*ep^6*mtt^2*mWW^8*s*t^7 + 2663344*ep^7*mtt^2*mWW^8*s*t^7 + 752*mtt*mWW^9*s*t^7 + 14420*ep*mtt*mWW^9*s*t^7 + 96730*ep^2*mtt*mWW^9*s*t^7 + 276432*ep^3*mtt*mWW^9*s*t^7 + 245818*ep^4*mtt*mWW^9*s*t^7 - 347128*ep^5*mtt*mWW^9*s*t^7 - 813024*ep^6*mtt*mWW^9*s*t^7 - 424320*ep^7*mtt*mWW^9*s*t^7 + 72*mWW^10*s*t^7 + 340*ep*mWW^10*s*t^7 - 5222*ep^2*mWW^10*s*t^7 - 52498*ep^3*mWW^10*s*t^7 - 191054*ep^4*mWW^10*s*t^7 - 338858*ep^5*mWW^10*s*t^7 - 293068*ep^6*mWW^10*s*t^7 - 98832*ep^7*mWW^10*s*t^7 - 41328*ep^2*mtt^9*s^2*t^7 - 417480*ep^3*mtt^9*s^2*t^7 - 1575168*ep^4*mtt^9*s^2*t^7 - 2820216*ep^5*mtt^9*s^2*t^7 - 2415504*ep^6*mtt^9*s^2*t^7 - 794304*ep^7*mtt^9*s^2*t^7 - 104160*ep*mtt^8*mWW*s^2*t^7 - 523866*ep^2*mtt^8*mWW*s^2*t^7 + 1343440*ep^3*mtt^8*mWW*s^2*t^7 + 12827234*ep^4*mtt^8*mWW*s^2*t^7 + 29379168*ep^5*mtt^8*mWW*s^2*t^7 + 28176232*ep^6*mtt^8*mWW*s^2*t^7 + 9861152*ep^7*mtt^8*mWW*s^2*t^7 + 363876*ep*mtt^7*mWW^2*s^2*t^7 + 2196301*ep^2*mtt^7*mWW^2*s^2*t^7 - 1016821*ep^3*mtt^7*mWW^2*s^2*t^7 - 31126059*ep^4*mtt^7*mWW^2*s^2*t^7 - 78447991*ep^5*mtt^7*mWW^2*s^2*t^7 - 77967314*ep^6*mtt^7*mWW^2*s^2*t^7 - 27822632*ep^7*mtt^7*mWW^2*s^2*t^7 - 386230*ep*mtt^6*mWW^3*s^2*t^7 - 2587792*ep^2*mtt^6*mWW^3*s^2*t^7 - 1634842*ep^3*mtt^6*mWW^3*s^2*t^7 + 22468212*ep^4*mtt^6*mWW^3*s^2*t^7 + 63540972*ep^5*mtt^6*mWW^3*s^2*t^7 + 65002168*ep^6*mtt^6*mWW^3*s^2*t^7 + 23421152*ep^7*mtt^6*mWW^3*s^2*t^7 - 4816*mtt^5*mWW^4*s^2*t^7 - 90572*ep*mtt^5*mWW^4*s^2*t^7 - 170135*ep^2*mtt^5*mWW^4*s^2*t^7 + 3226035*ep^3*mtt^5*mWW^4*s^2*t^7 + 19353109*ep^4*mtt^5*mWW^4*s^2*t^7 + 44306145*ep^5*mtt^5*mWW^4*s^2*t^7 + 45823082*ep^6*mtt^5*mWW^4*s^2*t^7 + 17636312*ep^7*mtt^5*mWW^4*s^2*t^7 + 15240*mtt^4*mWW^5*s^2*t^7 + 524882*ep*mtt^4*mWW^5*s^2*t^7 + 2943952*ep^2*mtt^4*mWW^5*s^2*t^7 - 160710*ep^3*mtt^4*mWW^5*s^2*t^7 - 38026832*ep^4*mtt^4*mWW^5*s^2*t^7 - 106530820*ep^5*mtt^4*mWW^5*s^2*t^7 - 116197936*ep^6*mtt^4*mWW^5*s^2*t^7 - 45422496*ep^7*mtt^4*mWW^5*s^2*t^7 - 15664*mtt^3*mWW^6*s^2*t^7 - 420262*ep*mtt^3*mWW^6*s^2*t^7 - 2602911*ep^2*mtt^3*mWW^6*s^2*t^7 - 3508637*ep^3*mtt^3*mWW^6*s^2*t^7 + 15042621*ep^4*mtt^3*mWW^6*s^2*t^7 + 56454683*ep^5*mtt^3*mWW^6*s^2*t^7 + 68026914*ep^6*mtt^3*mWW^6*s^2*t^7 + 28236072*ep^7*mtt^3*mWW^6*s^2*t^7 + 3792*mtt^2*mWW^7*s^2*t^7 + 89228*ep*mtt^2*mWW^7*s^2*t^7 + 740836*ep^2*mtt^2*mWW^7*s^2*t^7 + 2778074*ep^3*mtt^2*mWW^7*s^2*t^7 + 4495340*ep^4*mtt^2*mWW^7*s^2*t^7 + 1409574*ep^5*mtt^2*mWW^7*s^2*t^7 - 3518532*ep^6*mtt^2*mWW^7*s^2*t^7 - 2631760*ep^7*mtt^2*mWW^7*s^2*t^7 + 2528*mtt*mWW^8*s^2*t^7 + 39286*ep*mtt*mWW^8*s^2*t^7 + 119013*ep^2*mtt*mWW^8*s^2*t^7 - 570749*ep^3*mtt*mWW^8*s^2*t^7 - 4110587*ep^4*mtt*mWW^8*s^2*t^7 - 9289729*ep^5*mtt*mWW^8*s^2*t^7 - 9222546*ep^6*mtt*mWW^8*s^2*t^7 - 3424888*ep^7*mtt*mWW^8*s^2*t^7 - 1080*mWW^9*s^2*t^7 - 16048*ep*mWW^9*s^2*t^7 - 74070*ep^2*mWW^9*s^2*t^7 - 38310*ep^3*mWW^9*s^2*t^7 + 652130*ep^4*mWW^9*s^2*t^7 + 1998214*ep^5*mWW^9*s^2*t^7 + 2293436*ep^6*mWW^9*s^2*t^7 + 941392*ep^7*mWW^9*s^2*t^7 + 73920*ep^2*mtt^8*s^3*t^7 + 745920*ep^3*mtt^8*s^3*t^7 + 2810640*ep^4*mtt^8*s^3*t^7 + 5024880*ep^5*mtt^8*s^3*t^7 + 4297440*ep^6*mtt^8*s^3*t^7 + 1411200*ep^7*mtt^8*s^3*t^7 + 225120*ep*mtt^7*mWW*s^3*t^7 + 1202040*ep^2*mtt^7*mWW*s^3*t^7 - 2186590*ep^3*mtt^7*mWW*s^3*t^7 - 24963820*ep^4*mtt^7*mWW*s^3*t^7 - 58453010*ep^5*mtt^7*mWW*s^3*t^7 - 56491820*ep^6*mtt^7*mWW*s^3*t^7 - 19839120*ep^7*mtt^7*mWW*s^3*t^7 - 723408*ep*mtt^6*mWW^2*s^3*t^7 - 4438678*ep^2*mtt^6*mWW^2*s^3*t^7 + 1140068*ep^3*mtt^6*mWW^2*s^3*t^7 + 58035598*ep^4*mtt^6*mWW^2*s^3*t^7 + 148223500*ep^5*mtt^6*mWW^2*s^3*t^7 + 147682344*ep^6*mtt^6*mWW^2*s^3*t^7 + 52665600*ep^7*mtt^6*mWW^2*s^3*t^7 + 668788*ep*mtt^5*mWW^3*s^3*t^7 + 4356359*ep^2*mtt^5*mWW^3*s^3*t^7 + 1908153*ep^3*mtt^5*mWW^3*s^3*t^7 - 41687989*ep^4*mtt^5*mWW^3*s^3*t^7 - 114429525*ep^5*mtt^5*mWW^3*s^3*t^7 - 116176138*ep^6*mtt^5*mWW^3*s^3*t^7 - 41707960*ep^7*mtt^5*mWW^3*s^3*t^7 + 4336*mtt^4*mWW^4*s^3*t^7 + 156932*ep*mtt^4*mWW^4*s^3*t^7 + 675345*ep^2*mtt^4*mWW^4*s^3*t^7 - 3020691*ep^3*mtt^4*mWW^4*s^3*t^7 - 24581863*ep^4*mtt^4*mWW^4*s^3*t^7 - 58444269*ep^5*mtt^4*mWW^4*s^3*t^7 - 59877022*ep^6*mtt^4*mWW^4*s^3*t^7 - 22567512*ep^7*mtt^4*mWW^4*s^3*t^7 - 15280*mtt^3*mWW^5*s^3*t^7 - 659626*ep*mtt^3*mWW^5*s^3*t^7 - 3664926*ep^2*mtt^3*mWW^5*s^3*t^7 + 1604048*ep^3*mtt^3*mWW^5*s^3*t^7 + 53311442*ep^4*mtt^3*mWW^5*s^3*t^7 + 140997082*ep^5*mtt^3*mWW^5*s^3*t^7 + 148104380*ep^6*mtt^3*mWW^5*s^3*t^7 + 56128624*ep^7*mtt^3*mWW^5*s^3*t^7 + 18112*mtt^2*mWW^6*s^3*t^7 + 440158*ep*mtt^2*mWW^6*s^3*t^7 + 2323996*ep^2*mtt^2*mWW^6*s^3*t^7 + 372230*ep^3*mtt^2*mWW^6*s^3*t^7 - 26209148*ep^4*mtt^2*mWW^6*s^3*t^7 - 74543908*ep^5*mtt^2*mWW^6*s^3*t^7 - 81585984*ep^6*mtt^2*mWW^6*s^3*t^7 - 32028224*ep^7*mtt^2*mWW^6*s^3*t^7 - 7920*mtt*mWW^7*s^3*t^7 - 111810*ep*mtt*mWW^7*s^3*t^7 - 543697*ep^2*mtt*mWW^7*s^3*t^7 - 721427*ep^3*mtt*mWW^7*s^3*t^7 + 2601535*ep^4*mtt*mWW^7*s^3*t^7 + 10363661*ep^5*mtt*mWW^7*s^3*t^7 + 13019674*ep^6*mtt*mWW^7*s^3*t^7 + 5639320*ep^7*mtt*mWW^7*s^3*t^7 + 752*mWW^8*s^3*t^7 + 3846*ep*mWW^8*s^3*t^7 + 14969*ep^2*mWW^8*s^3*t^7 + 150897*ep^3*mWW^8*s^3*t^7 + 652693*ep^4*mWW^8*s^3*t^7 + 1199765*ep^5*mWW^8*s^3*t^7 + 967990*ep^6*mWW^8*s^3*t^7 + 276568*ep^7*mWW^8*s^3*t^7 - 75600*ep^2*mtt^7*s^4*t^7 - 761880*ep^3*mtt^7*s^4*t^7 - 2866080*ep^4*mtt^7*s^4*t^7 - 5114760*ep^5*mtt^7*s^4*t^7 - 4366320*ep^6*mtt^7*s^4*t^7 - 1431360*ep^7*mtt^7*s^4*t^7 - 231840*ep*mtt^6*mWW*s^4*t^7 - 1254645*ep^2*mtt^6*mWW*s^4*t^7 + 2063565*ep^3*mtt^6*mWW*s^4*t^7 + 24907715*ep^4*mtt^6*mWW*s^4*t^7 + 58587095*ep^5*mtt^6*mWW*s^4*t^7 + 56648830*ep^6*mtt^6*mWW*s^4*t^7 + 19883080*ep^7*mtt^6*mWW*s^4*t^7 + 692172*ep*mtt^5*mWW^2*s^4*t^7 + 4259219*ep^2*mtt^5*mWW^2*s^4*t^7 - 864361*ep^3*mtt^5*mWW^2*s^4*t^7 - 54255701*ep^4*mtt^5*mWW^2*s^4*t^7 - 138824127*ep^5*mtt^5*mWW^2*s^4*t^7 - 138166874*ep^6*mtt^5*mWW^2*s^4*t^7 - 49180072*ep^7*mtt^5*mWW^2*s^4*t^7 - 576558*ep*mtt^4*mWW^3*s^4*t^7 - 3643912*ep^2*mtt^4*mWW^3*s^4*t^7 - 659906*ep^3*mtt^4*mWW^3*s^4*t^7 + 39383564*ep^4*mtt^4*mWW^3*s^4*t^7 + 104809208*ep^5*mtt^4*mWW^3*s^4*t^7 + 105754588*ep^6*mtt^4*mWW^3*s^4*t^7 + 37957280*ep^7*mtt^4*mWW^3*s^4*t^7 + 528*mtt^3*mWW^4*s^4*t^7 - 85552*ep*mtt^3*mWW^4*s^4*t^7 - 584548*ep^2*mtt^3*mWW^4*s^4*t^7 + 584712*ep^3*mtt^3*mWW^4*s^4*t^7 + 10716028*ep^4*mtt^3*mWW^4*s^4*t^7 + 27029160*ep^5*mtt^3*mWW^4*s^4*t^7 + 27281504*ep^6*mtt^3*mWW^4*s^4*t^7 + 9892896*ep^7*mtt^3*mWW^4*s^4*t^7 + 2656*mtt^2*mWW^5*s^4*t^7 + 340012*ep*mtt^2*mWW^5*s^4*t^7 + 2050379*ep^2*mtt^2*mWW^5*s^4*t^7 - 761959*ep^3*mtt^2*mWW^5*s^4*t^7 - 28861965*ep^4*mtt^2*mWW^5*s^4*t^7 - 74762537*ep^5*mtt^2*mWW^5*s^4*t^7 - 76194994*ep^6*mtt^2*mWW^5*s^4*t^7 - 27912248*ep^7*mtt^2*mWW^5*s^4*t^7 - 5680*mtt*mWW^6*s^4*t^7 - 170940*ep*mtt*mWW^6*s^4*t^7 - 875435*ep^2*mtt*mWW^6*s^4*t^7 + 457573*ep^3*mtt*mWW^6*s^4*t^7 + 12543085*ep^4*mtt*mWW^6*s^4*t^7 + 32409699*ep^5*mtt*mWW^6*s^4*t^7 + 33495090*ep^6*mtt*mWW^6*s^4*t^7 + 12545256*ep^7*mtt*mWW^6*s^4*t^7 + 2496*mWW^7*s^4*t^7 + 32706*ep*mWW^7*s^4*t^7 + 130110*ep^2*mWW^7*s^4*t^7 + 3504*ep^3*mWW^7*s^4*t^7 - 1310518*ep^4*mWW^7*s^4*t^7 - 3621482*ep^5*mWW^7*s^4*t^7 - 3961840*ep^6*mWW^7*s^4*t^7 - 1576656*ep^7*mWW^7*s^4*t^7 + 44352*ep^2*mtt^6*s^5*t^7 + 446208*ep^3*mtt^6*s^5*t^7 + 1674960*ep^4*mtt^6*s^5*t^7 + 2982000*ep^5*mtt^6*s^5*t^7 + 2539488*ep^6*mtt^6*s^5*t^7 + 830592*ep^7*mtt^6*s^5*t^7 + 114240*ep*mtt^5*mWW*s^5*t^7 + 604632*ep^2*mtt^5*mWW*s^5*t^7 - 1140034*ep^3*mtt^5*mWW*s^5*t^7 - 12671540*ep^4*mtt^5*mWW*s^5*t^7 - 29451870*ep^5*mtt^5*mWW*s^5*t^7 - 28301812*ep^6*mtt^5*mWW*s^5*t^7 - 9891056*ep^7*mtt^5*mWW*s^5*t^7 - 322800*ep*mtt^4*mWW^2*s^5*t^7 - 1976806*ep^2*mtt^4*mWW^2*s^5*t^7 + 472830*ep^3*mtt^4*mWW^2*s^5*t^7 + 25395798*ep^4*mtt^4*mWW^2*s^5*t^7 + 64575246*ep^5*mtt^4*mWW^2*s^5*t^7 + 64014308*ep^6*mtt^4*mWW^2*s^5*t^7 + 22710544*ep^7*mtt^4*mWW^2*s^5*t^7 + 253488*ep*mtt^3*mWW^3*s^5*t^7 + 1568368*ep^2*mtt^3*mWW^3*s^5*t^7 - 82228*ep^3*mtt^3*mWW^3*s^5*t^7 - 18731904*ep^4*mtt^3*mWW^3*s^5*t^7 - 48644076*ep^5*mtt^3*mWW^3*s^5*t^7 - 48759144*ep^6*mtt^3*mWW^3*s^5*t^7 - 17461024*ep^7*mtt^3*mWW^3*s^5*t^7 - 1344*mtt^2*mWW^4*s^5*t^7 + 4312*ep*mtt^2*mWW^4*s^5*t^7 + 114236*ep^2*mtt^2*mWW^4*s^5*t^7 + 225776*ep^3*mtt^2*mWW^4*s^5*t^7 - 485828*ep^4*mtt^2*mWW^4*s^5*t^7 - 1848824*ep^5*mtt^2*mWW^4*s^5*t^7 - 1794288*ep^6*mtt^2*mWW^4*s^5*t^7 - 535168*ep^7*mtt^2*mWW^4*s^5*t^7 + 1344*mtt*mWW^5*s^5*t^7 - 66784*ep*mtt*mWW^5*s^5*t^7 - 465032*ep^2*mtt*mWW^5*s^5*t^7 + 81246*ep^3*mtt*mWW^5*s^5*t^7 + 6096036*ep^4*mtt*mWW^5*s^5*t^7 + 15619506*ep^5*mtt*mWW^5*s^5*t^7 + 15428428*ep^6*mtt*mWW^5*s^5*t^7 + 5423568*ep^7*mtt*mWW^5*s^5*t^7 + 17544*ep*mWW^6*s^5*t^7 + 99498*ep^2*mWW^6*s^5*t^7 - 122070*ep^3*mWW^6*s^5*t^7 - 1772114*ep^4*mWW^6*s^5*t^7 - 4221166*ep^5*mWW^6*s^5*t^7 - 4073156*ep^6*mWW^6*s^5*t^7 - 1421520*ep^7*mWW^6*s^5*t^7 - 13776*ep^2*mtt^5*s^6*t^7 - 138264*ep^3*mtt^5*s^6*t^7 - 517440*ep^4*mtt^5*s^6*t^7 - 918120*ep^5*mtt^5*s^6*t^7 - 779184*ep^6*mtt^5*s^6*t^7 - 254016*ep^7*mtt^5*s^6*t^7 - 21504*ep*mtt^4*mWW*s^6*t^7 - 100800*ep^2*mtt^4*mWW*s^6*t^7 + 341488*ep^3*mtt^4*mWW*s^6*t^7 + 2842504*ep^4*mtt^4*mWW*s^6*t^7 + 6320552*ep^5*mtt^4*mWW*s^6*t^7 + 5956496*ep^6*mtt^4*mWW*s^6*t^7 + 2057664*ep^7*mtt^4*mWW*s^6*t^7 + 59136*ep*mtt^3*mWW^2*s^6*t^7 + 354760*ep^2*mtt^3*mWW^2*s^6*t^7 - 159908*ep^3*mtt^3*mWW^2*s^6*t^7 - 4897312*ep^4*mtt^3*mWW^2*s^6*t^7 - 12194140*ep^5*mtt^3*mWW^2*s^6*t^7 - 11971848*ep^6*mtt^3*mWW^2*s^6*t^7 - 4219488*ep^7*mtt^3*mWW^2*s^6*t^7 - 45920*ep*mtt^2*mWW^3*s^6*t^7 - 285208*ep^2*mtt^2*mWW^3*s^6*t^7 + 31276*ep^3*mtt^2*mWW^3*s^6*t^7 + 3479840*ep^4*mtt^2*mWW^3*s^6*t^7 + 8950900*ep^5*mtt^2*mWW^3*s^6*t^7 + 8911448*ep^6*mtt^2*mWW^3*s^6*t^7 + 3169824*ep^7*mtt^2*mWW^3*s^6*t^7 + 2912*ep*mtt*mWW^4*s^6*t^7 + 17752*ep^2*mtt*mWW^4*s^6*t^7 - 5684*ep^3*mtt*mWW^4*s^6*t^7 - 236880*ep^4*mtt*mWW^4*s^6*t^7 - 603372*ep^5*mtt*mWW^4*s^6*t^7 - 604072*ep^6*mtt*mWW^4*s^6*t^7 - 217056*ep^7*mtt*mWW^4*s^6*t^7 + 5376*ep*mWW^5*s^6*t^7 + 32648*ep^2*mWW^5*s^6*t^7 - 9772*ep^3*mWW^5*s^6*t^7 - 423416*ep^4*mWW^5*s^6*t^7 - 1061228*ep^5*mWW^5*s^6*t^7 - 1039752*ep^6*mWW^5*s^6*t^7 - 364896*ep^7*mWW^5*s^6*t^7 + 1728*ep^2*mtt^4*s^7*t^7 + 17280*ep^3*mtt^4*s^7*t^7 + 64368*ep^4*mtt^4*s^7*t^7 + 113616*ep^5*mtt^4*s^7*t^7 + 95904*ep^6*mtt^4*s^7*t^7 + 31104*ep^7*mtt^4*s^7*t^7 - 4224*ep^2*mtt^3*mWW*s^7*t^7 - 42240*ep^3*mtt^3*mWW*s^7*t^7 - 157344*ep^4*mtt^3*mWW*s^7*t^7 - 277728*ep^5*mtt^3*mWW*s^7*t^7 - 234432*ep^6*mtt^3*mWW*s^7*t^7 - 76032*ep^7*mtt^3*mWW*s^7*t^7 + 2304*ep^2*mtt^2*mWW^2*s^7*t^7 + 23040*ep^3*mtt^2*mWW^2*s^7*t^7 + 85824*ep^4*mtt^2*mWW^2*s^7*t^7 + 151488*ep^5*mtt^2*mWW^2*s^7*t^7 + 127872*ep^6*mtt^2*mWW^2*s^7*t^7 + 41472*ep^7*mtt^2*mWW^2*s^7*t^7 + 1152*ep^2*mtt*mWW^3*s^7*t^7 + 11520*ep^3*mtt*mWW^3*s^7*t^7 + 42912*ep^4*mtt*mWW^3*s^7*t^7 + 75744*ep^5*mtt*mWW^3*s^7*t^7 + 63936*ep^6*mtt*mWW^3*s^7*t^7 + 20736*ep^7*mtt*mWW^3*s^7*t^7 - 960*ep^2*mWW^4*s^7*t^7 - 9600*ep^3*mWW^4*s^7*t^7 - 35760*ep^4*mWW^4*s^7*t^7 - 63120*ep^5*mWW^4*s^7*t^7 - 53280*ep^6*mWW^4*s^7*t^7 - 17280*ep^7*mWW^4*s^7*t^7 + 3360*ep^2*mtt^10*t^8 + 33936*ep^3*mtt^10*t^8 + 128016*ep^4*mtt^10*t^8 + 229152*ep^5*mtt^10*t^8 + 196224*ep^6*mtt^10*t^8 + 64512*ep^7*mtt^10*t^8 - 14133*ep^2*mtt^9*mWW*t^8 - 142149*ep^3*mtt^9*mWW*t^8 - 533337*ep^4*mtt^9*mWW*t^8 - 948759*ep^5*mtt^9*mWW*t^8 - 807030*ep^6*mtt^9*mWW*t^8 - 263592*ep^7*mtt^9*mWW*t^8 + 20715*ep^2*mtt^8*mWW^2*t^8 + 208179*ep^3*mtt^8*mWW^2*t^8 + 780915*ep^4*mtt^8*mWW^2*t^8 + 1391469*ep^5*mtt^8*mWW^2*t^8 + 1190034*ep^6*mtt^8*mWW^2*t^8 + 393528*ep^7*mtt^8*mWW^2*t^8 + 3132*ep*mtt^7*mWW^3*t^8 + 31704*ep^2*mtt^7*mWW^3*t^8 + 119394*ep^3*mtt^7*mWW^3*t^8 + 208068*ep^4*mtt^7*mWW^3*t^8 + 150666*ep^5*mtt^7*mWW^3*t^8 - 5700*ep^6*mtt^7*mWW^3*t^8 - 45744*ep^7*mtt^7*mWW^3*t^8 - 8772*ep*mtt^6*mWW^4*t^8 - 116862*ep^2*mtt^6*mWW^4*t^8 - 614586*ep^3*mtt^6*mWW^4*t^8 - 1625994*ep^4*mtt^6*mWW^4*t^8 - 2269710*ep^5*mtt^6*mWW^4*t^8 - 1561548*ep^6*mtt^6*mWW^4*t^8 - 397008*ep^7*mtt^6*mWW^4*t^8 + 4128*ep*mtt^5*mWW^5*t^8 + 47166*ep^2*mtt^5*mWW^5*t^8 + 198444*ep^3*mtt^5*mWW^5*t^8 + 360258*ep^4*mtt^5*mWW^5*t^8 + 192420*ep^5*mtt^5*mWW^5*t^8 - 191712*ep^6*mtt^5*mWW^5*t^8 - 201024*ep^7*mtt^5*mWW^5*t^8 + 8952*ep*mtt^4*mWW^6*t^8 + 135048*ep^2*mtt^4*mWW^6*t^8 + 813648*ep^3*mtt^4*mWW^6*t^8 + 2508732*ep^4*mtt^4*mWW^6*t^8 + 4195836*ep^5*mtt^4*mWW^6*t^8 + 3631704*ep^6*mtt^4*mWW^6*t^8 + 1280160*ep^7*mtt^4*mWW^6*t^8 - 10692*ep*mtt^3*mWW^7*t^8 - 152670*ep^2*mtt^3*mWW^7*t^8 - 875148*ep^3*mtt^3*mWW^7*t^8 - 2580906*ep^4*mtt^3*mWW^7*t^8 - 4144320*ep^5*mtt^3*mWW^7*t^8 - 3449064*ep^6*mtt^3*mWW^7*t^8 - 1166880*ep^7*mtt^3*mWW^7*t^8 + 2892*ep*mtt^2*mWW^8*t^8 + 40776*ep^2*mtt^2*mWW^8*t^8 + 231864*ep^3*mtt^2*mWW^8*t^8 + 682020*ep^4*mtt^2*mWW^8*t^8 + 1097760*ep^5*mtt^2*mWW^8*t^8 + 919056*ep^6*mtt^2*mWW^8*t^8 + 313152*ep^7*mtt^2*mWW^8*t^8 + 552*ep*mtt*mWW^9*t^8 + 7557*ep^2*mtt*mWW^9*t^8 + 41211*ep^3*mtt*mWW^9*t^8 + 114501*ep^4*mtt*mWW^9*t^8 + 171153*ep^5*mtt*mWW^9*t^8 + 130770*ep^6*mtt*mWW^9*t^8 + 40056*ep^7*mtt*mWW^9*t^8 - 192*ep*mWW^10*t^8 - 2661*ep^2*mWW^10*t^8 - 14793*ep^3*mWW^10*t^8 - 42273*ep^4*mWW^10*t^8 - 65667*ep^5*mWW^10*t^8 - 52734*ep^6*mWW^10*t^8 - 17160*ep^7*mWW^10*t^8 - 23352*ep^2*mtt^9*s*t^8 - 235620*ep^3*mtt^9*s*t^8 - 887712*ep^4*mtt^9*s*t^8 - 1586844*ep^5*mtt^9*s*t^8 - 1356936*ep^6*mtt^9*s*t^8 - 445536*ep^7*mtt^9*s*t^8 - 23520*ep*mtt^8*mWW*s*t^8 - 58611*ep^2*mtt^8*mWW*s*t^8 + 902713*ep^3*mtt^8*mWW*s*t^8 + 5141073*ep^4*mtt^8*mWW*s*t^8 + 10619371*ep^5*mtt^8*mWW*s*t^8 + 9746478*ep^6*mtt^8*mWW*s*t^8 + 3330376*ep^7*mtt^8*mWW*s*t^8 + 92976*ep*mtt^7*mWW^2*s*t^8 + 482213*ep^2*mtt^7*mWW^2*s*t^8 - 1062129*ep^3*mtt^7*mWW^2*s*t^8 - 10967695*ep^4*mtt^7*mWW^2*s*t^8 - 25393451*ep^5*mtt^7*mWW^2*s*t^8 - 24451058*ep^6*mtt^7*mWW^2*s*t^8 - 8580056*ep^7*mtt^7*mWW^2*s*t^8 - 138130*ep*mtt^6*mWW^3*s*t^8 - 965495*ep^2*mtt^6*mWW^3*s*t^8 - 910243*ep^3*mtt^6*mWW^3*s*t^8 + 6999429*ep^4*mtt^6*mWW^3*s*t^8 + 21160141*ep^5*mtt^6*mWW^3*s*t^8 + 22133714*ep^6*mtt^6*mWW^3*s*t^8 + 8071864*ep^7*mtt^6*mWW^3*s*t^8 - 976*mtt^5*mWW^4*s*t^8 + 68028*ep*mtt^5*mWW^4*s*t^8 + 807177*ep^2*mtt^5*mWW^4*s*t^8 + 3521597*ep^3*mtt^5*mWW^4*s*t^8 + 7882157*ep^4*mtt^5*mWW^4*s*t^8 + 10104387*ep^5*mtt^5*mWW^4*s*t^8 + 7274454*ep^6*mtt^5*mWW^4*s*t^8 + 2272616*ep^7*mtt^5*mWW^4*s*t^8 + 3376*mtt^4*mWW^5*s*t^8 + 59566*ep*mtt^4*mWW^5*s*t^8 + 29209*ep^2*mtt^4*mWW^5*s*t^8 - 2588769*ep^3*mtt^4*mWW^5*s*t^8 - 13344535*ep^4*mtt^4*mWW^5*s*t^8 - 28050773*ep^5*mtt^4*mWW^5*s*t^8 - 27170002*ep^6*mtt^4*mWW^5*s*t^8 - 9952952*ep^7*mtt^4*mWW^5*s*t^8 - 4016*mtt^3*mWW^6*s*t^8 - 102582*ep*mtt^3*mWW^6*s*t^8 - 607893*ep^2*mtt^3*mWW^6*s*t^8 - 683315*ep^3*mtt^3*mWW^6*s*t^8 + 4002827*ep^4*mtt^3*mWW^6*s*t^8 + 13807493*ep^5*mtt^3*mWW^6*s*t^8 + 16114438*ep^6*mtt^3*mWW^6*s*t^8 + 6542728*ep^7*mtt^3*mWW^6*s*t^8 + 1552*mtt^2*mWW^7*s*t^8 + 48228*ep*mtt^2*mWW^7*s*t^8 + 416361*ep^2*mtt^2*mWW^7*s*t^8 + 1542225*ep^3*mtt^2*mWW^7*s*t^8 + 2606161*ep^4*mtt^2*mWW^7*s*t^8 + 1531235*ep^5*mtt^2*mWW^7*s*t^8 - 614250*ep^6*mtt^2*mWW^7*s*t^8 - 732312*ep^7*mtt^2*mWW^7*s*t^8 + 320*mtt*mWW^8*s*t^8 - 1006*ep*mtt*mWW^8*s*t^8 - 65229*ep^2*mtt*mWW^8*s*t^8 - 492177*ep^3*mtt*mWW^8*s*t^8 - 1615333*ep^4*mtt*mWW^8*s*t^8 - 2683853*ep^5*mtt*mWW^8*s*t^8 - 2211354*ep^6*mtt*mWW^8*s*t^8 - 718808*ep^7*mtt*mWW^8*s*t^8 - 256*mWW^9*s*t^8 - 3560*ep*mWW^9*s*t^8 - 14380*ep^2*mWW^9*s*t^8 + 5718*ep^3*mWW^9*s*t^8 + 183628*ep^4*mWW^9*s*t^8 + 492294*ep^5*mWW^9*s*t^8 + 534516*ep^6*mWW^9*s*t^8 + 212080*ep^7*mWW^9*s*t^8 + 63840*ep^2*mtt^8*s^2*t^8 + 643440*ep^3*mtt^8*s^2*t^8 + 2420880*ep^4*mtt^8*s^2*t^8 + 4320960*ep^5*mtt^8*s^2*t^8 + 3689280*ep^6*mtt^8*s^2*t^8 + 1209600*ep^7*mtt^8*s^2*t^8 + 103488*ep*mtt^7*mWW*s^2*t^8 + 428043*ep^2*mtt^7*mWW*s^2*t^8 - 2252915*ep^3*mtt^7*mWW*s^2*t^8 - 16134965*ep^4*mtt^7*mWW*s^2*t^8 - 35116753*ep^5*mtt^7*mWW*s^2*t^8 - 32948818*ep^6*mtt^7*mWW*s^2*t^8 - 11389560*ep^7*mtt^7*mWW*s^2*t^8 - 377352*ep*mtt^6*mWW^2*s^2*t^8 - 2158395*ep^2*mtt^6*mWW^2*s^2*t^8 + 2216131*ep^3*mtt^6*mWW^2*s^2*t^8 + 36415285*ep^4*mtt^6*mWW^2*s^2*t^8 + 88259873*ep^5*mtt^6*mWW^2*s^2*t^8 + 86312954*ep^6*mtt^6*mWW^2*s^2*t^8 + 30480408*ep^7*mtt^6*mWW^2*s^2*t^8 + 478180*ep*mtt^5*mWW^3*s^2*t^8 + 3183292*ep^2*mtt^5*mWW^3*s^2*t^8 + 1709800*ep^3*mtt^5*mWW^3*s^2*t^8 - 29260352*ep^4*mtt^5*mWW^3*s^2*t^8 - 81764084*ep^5*mtt^5*mWW^3*s^2*t^8 - 83584292*ep^6*mtt^5*mWW^3*s^2*t^8 - 30103392*ep^7*mtt^5*mWW^3*s^2*t^8 + 2096*mtt^4*mWW^4*s^2*t^8 - 163322*ep*mtt^4*mWW^4*s^2*t^8 - 1654800*ep^2*mtt^4*mWW^4*s^2*t^8 - 5802106*ep^3*mtt^4*mWW^4*s^2*t^8 - 9134724*ep^4*mtt^4*mWW^4*s^2*t^8 - 6692944*ep^5*mtt^4*mWW^4*s^2*t^8 - 2224592*ep^6*mtt^4*mWW^4*s^2*t^8 - 388208*ep^7*mtt^4*mWW^4*s^2*t^8 - 6984*mtt^3*mWW^5*s^2*t^8 - 171746*ep*mtt^3*mWW^5*s^2*t^8 - 426703*ep^2*mtt^3*mWW^5*s^2*t^8 + 4784315*ep^3*mtt^3*mWW^5*s^2*t^8 + 28898221*ep^4*mtt^3*mWW^5*s^2*t^8 + 62745971*ep^5*mtt^3*mWW^5*s^2*t^8 + 61035662*ep^6*mtt^3*mWW^5*s^2*t^8 + 22268088*ep^7*mtt^3*mWW^5*s^2*t^8 + 8312*mtt^2*mWW^6*s^2*t^8 + 195530*ep*mtt^2*mWW^6*s^2*t^8 + 916523*ep^2*mtt^2*mWW^6*s^2*t^8 - 900303*ep^3*mtt^2*mWW^6*s^2*t^8 - 15368329*ep^4*mtt^2*mWW^6*s^2*t^8 - 39331119*ep^5*mtt^2*mWW^6*s^2*t^8 - 41216646*ep^6*mtt^2*mWW^6*s^2*t^8 - 15755000*ep^7*mtt^2*mWW^6*s^2*t^8 - 4056*mtt*mWW^7*s^2*t^8 - 74074*ep*mtt*mWW^7*s^2*t^8 - 411240*ep^2*mtt*mWW^7*s^2*t^8 - 590432*ep^3*mtt*mWW^7*s^2*t^8 + 1901192*ep^4*mtt*mWW^7*s^2*t^8 + 7599162*ep^5*mtt*mWW^7*s^2*t^8 + 9305752*ep^6*mtt*mWW^7*s^2*t^8 + 3912864*ep^7*mtt*mWW^7*s^2*t^8 + 632*mWW^8*s^2*t^8 + 9296*ep*mWW^8*s^2*t^8 + 59440*ep^2*mWW^8*s^2*t^8 + 192070*ep^3*mWW^8*s^2*t^8 + 262792*ep^4*mWW^8*s^2*t^8 - 21066*ep^5*mWW^8*s^2*t^8 - 369300*ep^6*mWW^8*s^2*t^8 - 234800*ep^7*mWW^8*s^2*t^8 - 89040*ep^2*mtt^7*s^3*t^8 - 896280*ep^3*mtt^7*s^3*t^8 - 3366720*ep^4*mtt^7*s^3*t^8 - 5998440*ep^5*mtt^7*s^3*t^8 - 5112240*ep^6*mtt^7*s^3*t^8 - 1673280*ep^7*mtt^7*s^3*t^8 - 163296*ep*mtt^6*mWW*s^3*t^8 - 740817*ep^2*mtt^6*mWW*s^3*t^8 + 2882691*ep^3*mtt^6*mWW*s^3*t^8 + 22869147*ep^4*mtt^6*mWW*s^3*t^8 + 50668905*ep^5*mtt^6*mWW*s^3*t^8 + 47840730*ep^6*mtt^6*mWW*s^3*t^8 + 16580760*ep^7*mtt^6*mWW*s^3*t^8 + 551268*ep*mtt^5*mWW^2*s^3*t^8 + 3216381*ep^2*mtt^5*mWW^2*s^3*t^8 - 2513763*ep^3*mtt^5*mWW^2*s^3*t^8 - 50144435*ep^4*mtt^5*mWW^2*s^3*t^8 - 122934581*ep^5*mtt^5*mWW^2*s^3*t^8 - 120539470*ep^6*mtt^5*mWW^2*s^3*t^8 - 42576568*ep^7*mtt^5*mWW^2*s^3*t^8 - 622238*ep*mtt^4*mWW^3*s^3*t^8 - 4002836*ep^2*mtt^4*mWW^3*s^3*t^8 - 989676*ep^3*mtt^4*mWW^3*s^3*t^8 + 42250668*ep^4*mtt^4*mWW^3*s^3*t^8 + 113319650*ep^5*mtt^4*mWW^3*s^3*t^8 + 114449816*ep^6*mtt^4*mWW^3*s^3*t^8 + 41004672*ep^7*mtt^4*mWW^3*s^3*t^8 - 688*mtt^3*mWW^4*s^3*t^8 + 186944*ep*mtt^3*mWW^4*s^3*t^8 + 1533508*ep^2*mtt^3*mWW^4*s^3*t^8 + 3628120*ep^3*mtt^3*mWW^4*s^3*t^8 - 150596*ep^4*mtt^3*mWW^4*s^3*t^8 - 11408864*ep^5*mtt^3*mWW^4*s^3*t^8 - 14635552*ep^6*mtt^3*mWW^4*s^3*t^8 - 5648800*ep^7*mtt^3*mWW^4*s^3*t^8 + 2816*mtt^2*mWW^5*s^3*t^8 + 131004*ep*mtt^2*mWW^5*s^3*t^8 + 459179*ep^2*mtt^2*mWW^5*s^3*t^8 - 3068077*ep^3*mtt^2*mWW^5*s^3*t^8 - 20606369*ep^4*mtt^2*mWW^5*s^3*t^8 - 44979587*ep^5*mtt^2*mWW^5*s^3*t^8 - 43014254*ep^6*mtt^2*mWW^5*s^3*t^8 - 15296040*ep^7*mtt^2*mWW^5*s^3*t^8 - 3376*mtt*mWW^6*s^3*t^8 - 106212*ep*mtt*mWW^6*s^3*t^8 - 480213*ep^2*mtt*mWW^6*s^3*t^8 + 972759*ep^3*mtt*mWW^6*s^3*t^8 + 10382755*ep^4*mtt*mWW^6*s^3*t^8 + 24648841*ep^5*mtt*mWW^6*s^3*t^8 + 24532662*ep^6*mtt*mWW^6*s^3*t^8 + 8963960*ep^7*mtt*mWW^6*s^3*t^8 + 1248*mWW^7*s^3*t^8 + 22530*ep*mWW^7*s^3*t^8 + 104702*ep^2*mWW^7*s^3*t^8 - 6270*ep^3*mWW^7*s^3*t^8 - 1194706*ep^4*mWW^7*s^3*t^8 - 3236436*ep^5*mWW^7*s^3*t^8 - 3445660*ep^6*mWW^7*s^3*t^8 - 1327056*ep^7*mWW^7*s^3*t^8 + 67200*ep^2*mtt^6*s^4*t^8 + 675360*ep^3*mtt^6*s^4*t^8 + 2531760*ep^4*mtt^6*s^4*t^8 + 4500720*ep^5*mtt^6*s^4*t^8 + 3827040*ep^6*mtt^6*s^4*t^8 + 1249920*ep^7*mtt^6*s^4*t^8 + 110208*ep*mtt^5*mWW*s^4*t^8 + 491862*ep^2*mtt^5*mWW*s^4*t^8 - 2014264*ep^3*mtt^5*mWW*s^4*t^8 - 15631518*ep^4*mtt^5*mWW*s^4*t^8 - 34428184*ep^5*mtt^5*mWW*s^4*t^8 - 32382504*ep^6*mtt^5*mWW*s^4*t^8 - 11189920*ep^7*mtt^5*mWW*s^4*t^8 - 347856*ep*mtt^4*mWW^2*s^4*t^8 - 2019196*ep^2*mtt^4*mWW^2*s^4*t^8 + 1647928*ep^3*mtt^4*mWW^2*s^4*t^8 + 31666232*ep^4*mtt^4*mWW^2*s^4*t^8 + 77238444*ep^5*mtt^4*mWW^2*s^4*t^8 + 75471888*ep^6*mtt^4*mWW^2*s^4*t^8 + 26581920*ep^7*mtt^4*mWW^2*s^4*t^8 + 359312*ep*mtt^3*mWW^3*s^4*t^8 + 2246284*ep^2*mtt^3*mWW^3*s^4*t^8 - 39476*ep^3*mtt^3*mWW^3*s^4*t^8 - 26476292*ep^4*mtt^3*mWW^3*s^4*t^8 - 68820868*ep^5*mtt^3*mWW^3*s^4*t^8 - 68786424*ep^6*mtt^3*mWW^3*s^4*t^8 - 24521376*ep^7*mtt^3*mWW^3*s^4*t^8 - 448*mtt^2*mWW^4*s^4*t^8 - 109808*ep*mtt^2*mWW^4*s^4*t^8 - 743076*ep^2*mtt^2*mWW^4*s^4*t^8 - 783660*ep^3*mtt^2*mWW^4*s^4*t^8 + 4806012*ep^4*mtt^2*mWW^4*s^4*t^8 + 15027972*ep^5*mtt^2*mWW^4*s^4*t^8 + 15934312*ep^6*mtt^2*mWW^4*s^4*t^8 + 5868128*ep^7*mtt^2*mWW^4*s^4*t^8 + 448*mtt*mWW^5*s^4*t^8 - 26352*ep*mtt*mWW^5*s^4*t^8 - 115482*ep^2*mtt*mWW^5*s^4*t^8 + 712796*ep^3*mtt*mWW^5*s^4*t^8 + 4919226*ep^4*mtt*mWW^5*s^4*t^8 + 10563756*ep^5*mtt*mWW^5*s^4*t^8 + 9783712*ep^6*mtt*mWW^5*s^4*t^8 + 3337920*ep^7*mtt*mWW^5*s^4*t^8 + 14496*ep*mWW^6*s^4*t^8 + 68952*ep^2*mWW^6*s^4*t^8 - 236700*ep^3*mWW^6*s^4*t^8 - 1974396*ep^4*mWW^6*s^4*t^8 - 4399792*ep^5*mWW^6*s^4*t^8 - 4152152*ep^6*mWW^6*s^4*t^8 - 1437184*ep^7*mWW^6*s^4*t^8 - 26040*ep^2*mtt^5*s^5*t^8 - 261156*ep^3*mtt^5*s^5*t^8 - 976416*ep^4*mtt^5*s^5*t^8 - 1730652*ep^5*mtt^5*s^5*t^8 - 1467144*ep^6*mtt^5*s^5*t^8 - 477792*ep^7*mtt^5*s^5*t^8 - 26880*ep*mtt^4*mWW*s^5*t^8 - 95592*ep^2*mtt^4*mWW*s^5*t^8 + 731444*ep^3*mtt^4*mWW*s^5*t^8 + 4690112*ep^4*mtt^4*mWW*s^5*t^8 + 9912364*ep^5*mtt^4*mWW*s^5*t^8 + 9147880*ep^6*mtt^4*mWW*s^5*t^8 + 3125472*ep^7*mtt^4*mWW*s^5*t^8 + 80640*ep*mtt^3*mWW^2*s^5*t^8 + 447944*ep^2*mtt^3*mWW^2*s^5*t^8 - 577668*ep^3*mtt^3*mWW^2*s^5*t^8 - 8024464*ep^4*mtt^3*mWW^2*s^5*t^8 - 19018188*ep^5*mtt^3*mWW^2*s^5*t^8 - 18354280*ep^6*mtt^3*mWW^2*s^5*t^8 - 6415584*ep^7*mtt^3*mWW^2*s^5*t^8 - 78400*ep*mtt^2*mWW^3*s^5*t^8 - 479864*ep^2*mtt^2*mWW^3*s^5*t^8 + 119420*ep^3*mtt^2*mWW^3*s^5*t^8 + 6162352*ep^4*mtt^2*mWW^3*s^5*t^8 + 15616244*ep^5*mtt^2*mWW^3*s^5*t^8 + 15440152*ep^6*mtt^2*mWW^3*s^5*t^8 + 5465376*ep^7*mtt^2*mWW^3*s^5*t^8 + 24640*ep*mtt*mWW^4*s^5*t^8 + 159824*ep^2*mtt*mWW^4*s^5*t^8 + 52472*ep^3*mtt*mWW^4*s^5*t^8 - 1602384*ep^4*mtt*mWW^4*s^5*t^8 - 4321128*ep^5*mtt*mWW^4*s^5*t^8 - 4361840*ep^6*mtt*mWW^4*s^5*t^8 - 1560384*ep^7*mtt*mWW^4*s^5*t^8 - 3584*ep^2*mWW^5*s^5*t^8 - 34944*ep^3*mWW^5*s^5*t^8 - 125552*ep^4*mWW^5*s^5*t^8 - 211344*ep^5*mWW^5*s^5*t^8 - 168224*ep^6*mWW^5*s^5*t^8 - 51072*ep^7*mWW^5*s^5*t^8 + 4032*ep^2*mtt^4*s^6*t^8 + 40320*ep^3*mtt^4*s^6*t^8 + 150192*ep^4*mtt^4*s^6*t^8 + 265104*ep^5*mtt^4*s^6*t^8 + 223776*ep^6*mtt^4*s^6*t^8 + 72576*ep^7*mtt^4*s^6*t^8 - 10752*ep^2*mtt^3*mWW*s^6*t^8 - 107520*ep^3*mtt^3*mWW*s^6*t^8 - 400512*ep^4*mtt^3*mWW*s^6*t^8 - 706944*ep^5*mtt^3*mWW*s^6*t^8 - 596736*ep^6*mtt^3*mWW*s^6*t^8 - 193536*ep^7*mtt^3*mWW*s^6*t^8 + 8064*ep^2*mtt^2*mWW^2*s^6*t^8 + 80640*ep^3*mtt^2*mWW^2*s^6*t^8 + 300384*ep^4*mtt^2*mWW^2*s^6*t^8 + 530208*ep^5*mtt^2*mWW^2*s^6*t^8 + 447552*ep^6*mtt^2*mWW^2*s^6*t^8 + 145152*ep^7*mtt^2*mWW^2*s^6*t^8 - 1344*ep^2*mWW^4*s^6*t^8 - 13440*ep^3*mWW^4*s^6*t^8 - 50064*ep^4*mWW^4*s^6*t^8 - 88368*ep^5*mWW^4*s^6*t^8 - 74592*ep^6*mWW^4*s^6*t^8 - 24192*ep^7*mWW^4*s^6*t^8 - 5208*ep^2*mtt^9*t^9 - 52500*ep^3*mtt^9*t^9 - 197568*ep^4*mtt^9*t^9 - 352716*ep^5*mtt^9*t^9 - 301224*ep^6*mtt^9*t^9 - 98784*ep^7*mtt^9*t^9 + 22449*ep^2*mtt^8*mWW*t^9 + 225813*ep^3*mtt^8*mWW*t^9 + 847413*ep^4*mtt^8*mWW*t^9 + 1508031*ep^5*mtt^8*mWW*t^9 + 1283478*ep^6*mtt^8*mWW*t^9 + 419496*ep^7*mtt^8*mWW*t^9 - 33696*ep^2*mtt^7*mWW^2*t^9 - 337758*ep^3*mtt^7*mWW^2*t^9 - 1261944*ep^4*mtt^7*mWW^2*t^9 - 2235126*ep^5*mtt^7*mWW^2*t^9 - 1894068*ep^6*mtt^7*mWW^2*t^9 - 617328*ep^7*mtt^7*mWW^2*t^9 - 2664*ep*mtt^6*mWW^3*t^9 - 22041*ep^2*mtt^6*mWW^3*t^9 - 58101*ep^3*mtt^6*mWW^3*t^9 - 45681*ep^4*mtt^6*mWW^3*t^9 + 31989*ep^5*mtt^6*mWW^3*t^9 + 60594*ep^6*mtt^6*mWW^3*t^9 + 22584*ep^7*mtt^6*mWW^3*t^9 + 8772*ep*mtt^5*mWW^4*t^9 + 132168*ep^2*mtt^5*mWW^4*t^9 + 784626*ep^3*mtt^5*mWW^4*t^9 + 2348796*ep^4*mtt^5*mWW^4*t^9 + 3755226*ep^5*mtt^5*mWW^4*t^9 + 3049212*ep^6*mtt^5*mWW^4*t^9 + 981840*ep^7*mtt^5*mWW^4*t^9 - 9012*ep*mtt^4*mWW^5*t^9 - 135879*ep^2*mtt^4*mWW^5*t^9 - 805419*ep^3*mtt^4*mWW^5*t^9 - 2403063*ep^4*mtt^4*mWW^5*t^9 - 3826305*ep^5*mtt^4*mWW^5*t^9 - 3094554*ep^6*mtt^4*mWW^5*t^9 - 993048*ep^7*mtt^4*mWW^5*t^9 + 972*ep*mtt^3*mWW^6*t^9 + 13788*ep^2*mtt^3*mWW^6*t^9 + 77238*ep^3*mtt^3*mWW^6*t^9 + 218196*ep^4*mtt^3*mWW^6*t^9 + 327474*ep^5*mtt^3*mWW^6*t^9 + 244620*ep^6*mtt^3*mWW^6*t^9 + 68112*ep^7*mtt^3*mWW^6*t^9 + 3396*ep*mtt^2*mWW^7*t^9 + 49377*ep^2*mtt^2*mWW^7*t^9 + 286209*ep^3*mtt^2*mWW^7*t^9 + 846753*ep^4*mtt^2*mWW^7*t^9 + 1353867*ep^5*mtt^2*mWW^7*t^9 + 1114542*ep^6*mtt^2*mWW^7*t^9 + 371016*ep^7*mtt^2*mWW^7*t^9 - 1536*ep*mtt*mWW^8*t^9 - 22044*ep^2*mtt*mWW^8*t^9 - 126678*ep^3*mtt*mWW^8*t^9 - 373320*ep^4*mtt*mWW^8*t^9 - 596922*ep^5*mtt*mWW^8*t^9 - 492684*ep^6*mtt*mWW^8*t^9 - 164496*ep^7*mtt*mWW^8*t^9 + 72*ep*mWW^9*t^9 + 1086*ep^2*mWW^9*t^9 + 6570*ep^3*mWW^9*t^9 + 20418*ep^4*mWW^9*t^9 + 34482*ep^5*mWW^9*t^9 + 30084*ep^6*mWW^9*t^9 + 10608*ep^7*mWW^9*t^9 + 28896*ep^2*mtt^8*s*t^9 + 290976*ep^3*mtt^8*s*t^9 + 1093512*ep^4*mtt^8*s*t^9 + 1949304*ep^5*mtt^8*s*t^9 + 1662192*ep^6*mtt^8*s*t^9 + 544320*ep^7*mtt^8*s*t^9 + 19488*ep*mtt^7*mWW*s*t^9 + 8526*ep^2*mtt^7*mWW*s*t^9 - 1148182*ep^3*mtt^7*mWW*s*t^9 - 5749954*ep^4*mtt^7*mWW*s*t^9 - 11428466*ep^5*mtt^7*mWW*s*t^9 - 10295012*ep^6*mtt^7*mWW*s*t^9 - 3479280*ep^7*mtt^7*mWW*s*t^9 - 78384*ep*mtt^6*mWW^2*s*t^9 - 344958*ep^2*mtt^6*mWW^2*s*t^9 + 1501856*ep^3*mtt^6*mWW^2*s*t^9 + 11462786*ep^4*mtt^6*mWW^2*s*t^9 + 25239580*ep^5*mtt^6*mWW^2*s*t^9 + 23774176*ep^6*mtt^6*mWW^2*s*t^9 + 8230464*ep^7*mtt^6*mWW^2*s*t^9 + 122072*ep*mtt^5*mWW^3*s*t^9 + 792857*ep^2*mtt^5*mWW^3*s*t^9 + 216589*ep^3*mtt^5*mWW^3*s*t^9 - 8309267*ep^4*mtt^5*mWW^3*s*t^9 - 22341473*ep^5*mtt^5*mWW^3*s*t^9 - 22539058*ep^6*mtt^5*mWW^3*s*t^9 - 8053880*ep^7*mtt^5*mWW^3*s*t^9 + 280*mtt^4*mWW^4*s*t^9 - 85062*ep*mtt^4*mWW^4*s*t^9 - 813061*ep^2*mtt^4*mWW^4*s*t^9 - 2685541*ep^3*mtt^4*mWW^4*s*t^9 - 3629281*ep^4*mtt^4*mWW^4*s*t^9 - 1289381*ep^5*mtt^4*mWW^4*s*t^9 + 1108598*ep^6*mtt^4*mWW^4*s*t^9 + 716008*ep^7*mtt^4*mWW^4*s*t^9 - 1008*mtt^3*mWW^5*s*t^9 + 10700*ep*mtt^3*mWW^5*s*t^9 + 368836*ep^2*mtt^3*mWW^5*s*t^9 + 2746432*ep^3*mtt^3*mWW^5*s*t^9 + 9212532*ep^4*mtt^3*mWW^5*s*t^9 + 15871380*ep^5*mtt^3*mWW^5*s*t^9 + 13686104*ep^6*mtt^3*mWW^5*s*t^9 + 4663584*ep^7*mtt^3*mWW^5*s*t^9 + 1344*mtt^2*mWW^6*s*t^9 + 23908*ep*mtt^2*mWW^6*s*t^9 + 27514*ep^2*mtt^2*mWW^6*s*t^9 - 865732*ep^3*mtt^2*mWW^6*s*t^9 - 4608478*ep^4*mtt^2*mWW^6*s*t^9 - 9680956*ep^5*mtt^2*mWW^6*s*t^9 - 9309488*ep^6*mtt^2*mWW^6*s*t^9 - 3390592*ep^7*mtt^2*mWW^6*s*t^9 - 784*mtt*mWW^7*s*t^9 - 16140*ep*mtt*mWW^7*s*t^9 - 94679*ep^2*mtt*mWW^7*s*t^9 - 150283*ep^3*mtt*mWW^7*s*t^9 + 367685*ep^4*mtt*mWW^7*s*t^9 + 1580011*ep^5*mtt*mWW^7*s*t^9 + 1944054*ep^6*mtt*mWW^7*s*t^9 + 813416*ep^7*mtt*mWW^7*s*t^9 + 168*mWW^8*s*t^9 + 3418*ep*mWW^8*s*t^9 + 26069*ep^2*mWW^8*s*t^9 + 93885*ep^3*mWW^8*s*t^9 + 160465*ep^4*mWW^8*s*t^9 + 100001*ep^5*mWW^8*s*t^9 - 31566*ep^6*mWW^8*s*t^9 - 44040*ep^7*mWW^8*s*t^9 - 61488*ep^2*mtt^7*s^2*t^9 - 618408*ep^3*mtt^7*s^2*t^9 - 2320416*ep^4*mtt^7*s^2*t^9 - 4129272*ep^5*mtt^7*s^2*t^9 - 3514896*ep^6*mtt^7*s^2*t^9 - 1149120*ep^7*mtt^7*s^2*t^9 - 62496*ep*mtt^6*mWW*s^2*t^9 - 170163*ep^2*mtt^6*mWW*s^2*t^9 + 2239923*ep^3*mtt^6*mWW*s^2*t^9 + 13001149*ep^4*mtt^6*mWW*s^2*t^9 + 26920369*ep^5*mtt^6*mWW*s^2*t^9 + 24689714*ep^6*mtt^6*mWW*s^2*t^9 + 8422904*ep^7*mtt^6*mWW*s^2*t^9 + 232668*ep*mtt^5*mWW^2*s^2*t^9 + 1201867*ep^2*mtt^5*mWW^2*s^2*t^9 - 2635409*ep^3*mtt^5*mWW^2*s^2*t^9 - 27068589*ep^4*mtt^5*mWW^2*s^2*t^9 - 62354279*ep^5*mtt^5*mWW^2*s^2*t^9 - 59737274*ep^6*mtt^5*mWW^2*s^2*t^9 - 20848488*ep^7*mtt^5*mWW^2*s^2*t^9 - 316526*ep*mtt^4*mWW^3*s^2*t^9 - 1987676*ep^2*mtt^4*mWW^3*s^2*t^9 + 56730*ep^3*mtt^4*mWW^3*s^2*t^9 + 23699248*ep^4*mtt^4*mWW^3*s^2*t^9 + 61612756*ep^5*mtt^4*mWW^3*s^2*t^9 + 61553364*ep^6*mtt^4*mWW^3*s^2*t^9 + 21913344*ep^7*mtt^4*mWW^3*s^2*t^9 - 272*mtt^3*mWW^4*s^2*t^9 + 174552*ep*mtt^3*mWW^4*s^2*t^9 + 1380020*ep^2*mtt^3*mWW^4*s^2*t^9 + 2739328*ep^3*mtt^3*mWW^4*s^2*t^9 - 2854188*ep^4*mtt^3*mWW^4*s^2*t^9 - 15895280*ep^5*mtt^3*mWW^4*s^2*t^9 - 18463688*ep^6*mtt^3*mWW^4*s^2*t^9 - 6947440*ep^7*mtt^3*mWW^4*s^2*t^9 + 832*mtt^2*mWW^5*s^2*t^9 - 10704*ep*mtt^2*mWW^5*s^2*t^9 - 352235*ep^2*mtt^2*mWW^5*s^2*t^9 - 2630877*ep^3*mtt^2*mWW^5*s^2*t^9 - 8738299*ep^4*mtt^2*mWW^5*s^2*t^9 - 14794527*ep^5*mtt^2*mWW^5*s^2*t^9 - 12501222*ep^6*mtt^2*mWW^5*s^2*t^9 - 4174904*ep^7*mtt^2*mWW^5*s^2*t^9 - 848*mtt*mWW^6*s^2*t^9 - 24076*ep*mtt*mWW^6*s^2*t^9 - 37595*ep^2*mtt*mWW^6*s^2*t^9 + 908797*ep^3*mtt*mWW^6*s^2*t^9 + 4886845*ep^4*mtt*mWW^6*s^2*t^9 + 10072227*ep^5*mtt*mWW^6*s^2*t^9 + 9404026*ep^6*mtt*mWW^6*s^2*t^9 + 3309880*ep^7*mtt*mWW^6*s^2*t^9 + 288*mWW^7*s^2*t^9 + 6582*ep*mWW^7*s^2*t^9 + 27270*ep^2*mWW^7*s^2*t^9 - 60084*ep^3*mWW^7*s^2*t^9 - 605750*ep^4*mWW^7*s^2*t^9 - 1431994*ep^5*mWW^7*s^2*t^9 - 1430024*ep^6*mWW^7*s^2*t^9 - 526176*ep^7*mWW^7*s^2*t^9 + 63168*ep^2*mtt^6*s^3*t^9 + 634368*ep^3*mtt^6*s^3*t^9 + 2375856*ep^4*mtt^6*s^3*t^9 + 4219152*ep^5*mtt^6*s^3*t^9 + 3583776*ep^6*mtt^6*s^3*t^9 + 1169280*ep^7*mtt^6*s^3*t^9 + 64512*ep*mtt^5*mWW*s^3*t^9 + 194292*ep^2*mtt^5*mWW*s^3*t^9 - 2117010*ep^3*mtt^5*mWW*s^3*t^9 - 12651856*ep^4*mtt^5*mWW*s^3*t^9 - 26349694*ep^5*mtt^5*mWW*s^3*t^9 - 24200036*ep^6*mtt^5*mWW*s^3*t^9 - 8255408*ep^7*mtt^5*mWW*s^3*t^9 - 223344*ep*mtt^4*mWW^2*s^3*t^9 - 1173510*ep^2*mtt^4*mWW^2*s^3*t^9 + 2299126*ep^3*mtt^4*mWW^2*s^3*t^9 + 24981878*ep^4*mtt^4*mWW^2*s^3*t^9 + 57833718*ep^5*mtt^4*mWW^2*s^3*t^9 + 55435300*ep^6*mtt^4*mWW^2*s^3*t^9 + 19334672*ep^7*mtt^4*mWW^2*s^3*t^9 + 274872*ep*mtt^3*mWW^3*s^3*t^9 + 1673556*ep^2*mtt^3*mWW^3*s^3*t^9 - 523376*ep^3*mtt^3*mWW^3*s^3*t^9 - 22151388*ep^4*mtt^3*mWW^3*s^3*t^9 - 55998008*ep^5*mtt^3*mWW^3*s^3*t^9 - 55389648*ep^6*mtt^3*mWW^3*s^3*t^9 - 19622048*ep^7*mtt^3*mWW^3*s^3*t^9 - 64*mtt^2*mWW^4*s^3*t^9 - 135096*ep*mtt^2*mWW^4*s^3*t^9 - 933740*ep^2*mtt^2*mWW^4*s^3*t^9 - 892112*ep^3*mtt^2*mWW^4*s^3*t^9 + 6575444*ep^4*mtt^2*mWW^4*s^3*t^9 + 19893176*ep^5*mtt^2*mWW^4*s^3*t^9 + 20762368*ep^6*mtt^2*mWW^4*s^3*t^9 + 7537248*ep^7*mtt^2*mWW^4*s^3*t^9 + 64*mtt*mWW^5*s^3*t^9 + 14200*ep*mtt*mWW^5*s^3*t^9 + 168032*ep^2*mtt*mWW^5*s^3*t^9 + 827618*ep^3*mtt*mWW^5*s^3*t^9 + 2085876*ep^4*mtt*mWW^5*s^3*t^9 + 2857398*ep^5*mtt*mWW^5*s^3*t^9 + 2038740*ep^6*mtt*mWW^5*s^3*t^9 + 596304*ep^7*mtt*mWW^5*s^3*t^9 + 4856*ep*mWW^6*s^3*t^9 + 7722*ep^2*mWW^6*s^3*t^9 - 233894*ep^3*mWW^6*s^3*t^9 - 1237890*ep^4*mWW^6*s^3*t^9 - 2499902*ep^5*mWW^6*s^3*t^9 - 2272740*ep^6*mWW^6*s^3*t^9 - 775408*ep^7*mWW^6*s^3*t^9 - 31416*ep^2*mtt^5*s^4*t^9 - 314916*ep^3*mtt^5*s^4*t^9 - 1176672*ep^4*mtt^5*s^4*t^9 - 2084124*ep^5*mtt^5*s^4*t^9 - 1765512*ep^6*mtt^5*s^4*t^9 - 574560*ep^7*mtt^5*s^4*t^9 - 21504*ep*mtt^4*mWW*s^4*t^9 - 37632*ep^2*mtt^4*mWW*s^4*t^9 + 974176*ep^3*mtt^4*mWW*s^4*t^9 + 5204080*ep^4*mtt^4*mWW*s^4*t^9 + 10498544*ep^5*mtt^4*mWW*s^4*t^9 + 9491552*ep^6*mtt^4*mWW*s^4*t^9 + 3206784*ep^7*mtt^4*mWW*s^4*t^9 + 69888*ep*mtt^3*mWW^2*s^4*t^9 + 339784*ep^2*mtt^3*mWW^2*s^4*t^9 - 986020*ep^3*mtt^3*mWW^2*s^4*t^9 - 8767488*ep^4*mtt^3*mWW^2*s^4*t^9 - 19692284*ep^5*mtt^3*mWW^2*s^4*t^9 - 18625096*ep^6*mtt^3*mWW^2*s^4*t^9 - 6444384*ep^7*mtt^3*mWW^2*s^4*t^9 - 79424*ep*mtt^2*mWW^3*s^4*t^9 - 464104*ep^2*mtt^2*mWW^3*s^4*t^9 + 340084*ep^3*mtt^2*mWW^3*s^4*t^9 + 7052672*ep^4*mtt^2*mWW^3*s^4*t^9 + 17234668*ep^5*mtt^2*mWW^3*s^4*t^9 + 16820072*ep^6*mtt^2*mWW^3*s^4*t^9 + 5913312*ep^7*mtt^2*mWW^3*s^4*t^9 + 36416*ep*mtt*mWW^4*s^4*t^9 + 232048*ep^2*mtt*mWW^4*s^4*t^9 + 36664*ep^3*mtt*mWW^4*s^4*t^9 - 2516352*ep^4*mtt*mWW^4*s^4*t^9 - 6637080*ep^5*mtt*mWW^4*s^4*t^9 - 6646096*ep^6*mtt*mWW^4*s^4*t^9 - 2366400*ep^7*mtt*mWW^4*s^4*t^9 - 5376*ep*mWW^5*s^4*t^9 - 37912*ep^2*mWW^5*s^4*t^9 - 41540*ep^3*mWW^5*s^4*t^9 + 239088*ep^4*mWW^5*s^4*t^9 + 750932*ep^5*mWW^5*s^4*t^9 + 792664*ep^6*mWW^5*s^4*t^9 + 289824*ep^7*mWW^5*s^4*t^9 + 6048*ep^2*mtt^4*s^5*t^9 + 60480*ep^3*mtt^4*s^5*t^9 + 225288*ep^4*mtt^4*s^5*t^9 + 397656*ep^5*mtt^4*s^5*t^9 + 335664*ep^6*mtt^4*s^5*t^9 + 108864*ep^7*mtt^4*s^5*t^9 - 17472*ep^2*mtt^3*mWW*s^5*t^9 - 174720*ep^3*mtt^3*mWW*s^5*t^9 - 650832*ep^4*mtt^3*mWW*s^5*t^9 - 1148784*ep^5*mtt^3*mWW*s^5*t^9 - 969696*ep^6*mtt^3*mWW*s^5*t^9 - 314496*ep^7*mtt^3*mWW*s^5*t^9 + 16128*ep^2*mtt^2*mWW^2*s^5*t^9 + 161280*ep^3*mtt^2*mWW^2*s^5*t^9 + 600768*ep^4*mtt^2*mWW^2*s^5*t^9 + 1060416*ep^5*mtt^2*mWW^2*s^5*t^9 + 895104*ep^6*mtt^2*mWW^2*s^5*t^9 + 290304*ep^7*mtt^2*mWW^2*s^5*t^9 - 4032*ep^2*mtt*mWW^3*s^5*t^9 - 40320*ep^3*mtt*mWW^3*s^5*t^9 - 150192*ep^4*mtt*mWW^3*s^5*t^9 - 265104*ep^5*mtt*mWW^3*s^5*t^9 - 223776*ep^6*mtt*mWW^3*s^5*t^9 - 72576*ep^7*mtt*mWW^3*s^5*t^9 - 672*ep^2*mWW^4*s^5*t^9 - 6720*ep^3*mWW^4*s^5*t^9 - 25032*ep^4*mWW^4*s^5*t^9 - 44184*ep^5*mWW^4*s^5*t^9 - 37296*ep^6*mWW^4*s^5*t^9 - 12096*ep^7*mWW^4*s^5*t^9 + 5376*ep^2*mtt^8*t^10 + 54096*ep^3*mtt^8*t^10 + 203112*ep^4*mtt^8*t^10 + 361704*ep^5*mtt^8*t^10 + 308112*ep^6*mtt^8*t^10 + 100800*ep^7*mtt^8*t^10 - 23247*ep^2*mtt^7*mWW*t^10 - 233667*ep^3*mtt^7*mWW*t^10 - 876099*ep^4*mtt^7*mWW*t^10 - 1557633*ep^5*mtt^7*mWW*t^10 - 1324554*ep^6*mtt^7*mWW*t^10 - 432600*ep^7*mtt^7*mWW*t^10 + 36363*ep^2*mtt^6*mWW^2*t^10 + 364599*ep^3*mtt^6*mWW^2*t^10 + 1362651*ep^4*mtt^6*mWW^2*t^10 + 2413881*ep^5*mtt^6*mWW^2*t^10 + 2044890*ep^6*mtt^6*mWW^2*t^10 + 665496*ep^7*mtt^6*mWW^2*t^10 + 1164*ep*mtt^5*mWW^3*t^10 - 4032*ep^2*mtt^5*mWW^3*t^10 - 110154*ep^3*mtt^5*mWW^3*t^10 - 479232*ep^4*mtt^5*mWW^3*t^10 - 881814*ep^5*mtt^5*mWW^3*t^10 - 744372*ep^6*mtt^5*mWW^3*t^10 - 236400*ep^7*mtt^5*mWW^3*t^10 - 4080*ep*mtt^4*mWW^4*t^10 - 62700*ep^2*mtt^4*mWW^4*t^10 - 380628*ep^3*mtt^4*mWW^4*t^10 - 1168416*ep^4*mtt^4*mWW^4*t^10 - 1920120*ep^5*mtt^4*mWW^4*t^10 - 1606512*ep^6*mtt^4*mWW^4*t^10 - 535104*ep^7*mtt^4*mWW^4*t^10 + 5052*ep*mtt^3*mWW^5*t^10 + 81537*ep^2*mtt^3*mWW^5*t^10 + 508989*ep^3*mtt^3*mWW^5*t^10 + 1581093*ep^4*mtt^3*mWW^5*t^10 + 2603571*ep^5*mtt^3*mWW^5*t^10 + 2171982*ep^6*mtt^3*mWW^5*t^10 + 720456*ep^7*mtt^3*mWW^5*t^10 - 2316*ep*mtt^2*mWW^6*t^10 - 35877*ep^2*mtt^2*mWW^6*t^10 - 218325*ep^3*mtt^2*mWW^6*t^10 - 669285*ep^4*mtt^2*mWW^6*t^10 - 1097487*ep^5*mtt^2*mWW^6*t^10 - 918006*ep^6*mtt^2*mWW^6*t^10 - 306984*ep^7*mtt^2*mWW^6*t^10 - 24*ep*mtt*mWW^7*t^10 - 354*ep^2*mtt*mWW^7*t^10 - 1728*ep^3*mtt*mWW^7*t^10 - 2994*ep^4*mtt*mWW^7*t^10 + 324*ep^5*mtt*mWW^7*t^10 + 5616*ep^6*mtt*mWW^7*t^10 + 3840*ep^7*mtt*mWW^7*t^10 + 204*ep*mWW^8*t^10 + 2934*ep^2*mWW^8*t^10 + 16818*ep^3*mWW^8*t^10 + 49170*ep^4*mWW^8*t^10 + 77574*ep^5*mWW^8*t^10 + 62844*ep^6*mWW^8*t^10 + 20496*ep^7*mWW^8*t^10 - 23184*ep^2*mtt^7*s*t^10 - 233016*ep^3*mtt^7*s*t^10 - 873600*ep^4*mtt^7*s*t^10 - 1553160*ep^5*mtt^7*s*t^10 - 1320816*ep^6*mtt^7*s*t^10 - 431424*ep^7*mtt^7*s*t^10 - 10080*ep*mtt^6*mWW*s*t^10 + 28731*ep^2*mtt^6*mWW*s*t^10 + 925131*ep^3*mtt^6*mWW*s*t^10 + 4207255*ep^4*mtt^6*mWW*s*t^10 + 8086585*ep^5*mtt^6*mWW*s*t^10 + 7160234*ep^6*mtt^6*mWW*s*t^10 + 2394584*ep^7*mtt^6*mWW*s*t^10 + 40752*ep*mtt^5*mWW^2*s*t^10 + 126613*ep^2*mtt^5*mWW^2*s*t^10 - 1304197*ep^3*mtt^5*mWW^2*s*t^10 - 7892011*ep^4*mtt^5*mWW^2*s*t^10 - 16503587*ep^5*mtt^5*mWW^2*s*t^10 - 15191050*ep^6*mtt^5*mWW^2*s*t^10 - 5189560*ep^7*mtt^5*mWW^2*s*t^10 - 63688*ep*mtt^4*mWW^3*s*t^10 - 356818*ep^2*mtt^4*mWW^3*s*t^10 + 447864*ep^3*mtt^4*mWW^3*s*t^10 + 6395494*ep^4*mtt^4*mWW^3*s*t^10 + 15254220*ep^5*mtt^4*mWW^3*s*t^10 + 14774720*ep^6*mtt^4*mWW^3*s*t^10 + 5174208*ep^7*mtt^4*mWW^3*s*t^10 - 16*mtt^3*mWW^4*s*t^10 + 47146*ep*mtt^3*mWW^4*s*t^10 + 375450*ep^2*mtt^3*mWW^4*s*t^10 + 776954*ep^3*mtt^3*mWW^4*s*t^10 - 598106*ep^4*mtt^3*mWW^4*s*t^10 - 3929300*ep^5*mtt^3*mWW^4*s*t^10 - 4630696*ep^6*mtt^3*mWW^4*s*t^10 - 1744352*ep^7*mtt^3*mWW^4*s*t^10 + 48*mtt^2*mWW^5*s*t^10 - 15558*ep*mtt^2*mWW^5*s*t^10 - 194767*ep^2*mtt^2*mWW^5*s*t^10 - 955127*ep^3*mtt^2*mWW^5*s*t^10 - 2409815*ep^4*mtt^2*mWW^5*s*t^10 - 3367015*ep^5*mtt^2*mWW^5*s*t^10 - 2499758*ep^6*mtt^2*mWW^5*s*t^10 - 771848*ep^7*mtt^2*mWW^5*s*t^10 - 48*mtt*mWW^6*s*t^10 + 1150*ep*mtt*mWW^6*s*t^10 + 47293*ep^2*mtt*mWW^6*s*t^10 + 389247*ep^3*mtt*mWW^6*s*t^10 + 1363697*ep^4*mtt*mWW^6*s*t^10 + 2375595*ep^5*mtt*mWW^6*s*t^10 + 2032282*ep^6*mtt*mWW^6*s*t^10 + 680184*ep^7*mtt*mWW^6*s*t^10 + 16*mWW^7*s*t^10 + 278*ep*mWW^7*s*t^10 - 3318*ep^2*mWW^7*s*t^10 - 46856*ep^3*mWW^7*s*t^10 - 192914*ep^4*mWW^7*s*t^10 - 363338*ep^5*mWW^7*s*t^10 - 324916*ep^6*mWW^7*s*t^10 - 111792*ep^7*mWW^7*s*t^10 + 36288*ep^2*mtt^6*s^2*t^10 + 364224*ep^3*mtt^6*s^2*t^10 + 1363152*ep^4*mtt^6*s^2*t^10 + 2418864*ep^5*mtt^6*s^2*t^10 + 2052960*ep^6*mtt^6*s^2*t^10 + 669312*ep^7*mtt^6*s^2*t^10 + 21120*ep*mtt^5*mWW*s^2*t^10 + 96*ep^2*mtt^5*mWW*s^2*t^10 - 1329722*ep^3*mtt^5*mWW*s^2*t^10 - 6520852*ep^4*mtt^5*mWW*s^2*t^10 - 12839934*ep^5*mtt^5*mWW*s^2*t^10 - 11492084*ep^6*mtt^5*mWW*s^2*t^10 - 3864304*ep^7*mtt^5*mWW*s^2*t^10 - 79248*ep*mtt^4*mWW^2*s^2*t^10 - 326654*ep^2*mtt^4*mWW^2*s^2*t^10 + 1717046*ep^3*mtt^4*mWW^2*s^2*t^10 + 12233454*ep^4*mtt^4*mWW^2*s^2*t^10 + 26487350*ep^5*mtt^4*mWW^2*s^2*t^10 + 24721204*ep^6*mtt^4*mWW^2*s^2*t^10 + 8502928*ep^7*mtt^4*mWW^2*s^2*t^10 + 110568*ep*mtt^3*mWW^3*s^2*t^10 + 622532*ep^2*mtt^3*mWW^3*s^2*t^10 - 726212*ep^3*mtt^3*mWW^3*s^2*t^10 - 10844292*ep^4*mtt^3*mWW^3*s^2*t^10 - 25941972*ep^5*mtt^3*mWW^3*s^2*t^10 - 25155960*ep^6*mtt^3*mWW^3*s^2*t^10 - 8819744*ep^7*mtt^3*mWW^3*s^2*t^10 - 68196*ep*mtt^2*mWW^4*s^2*t^10 - 462420*ep^2*mtt^2*mWW^4*s^2*t^10 - 335960*ep^3*mtt^2*mWW^4*s^2*t^10 + 3775996*ep^4*mtt^2*mWW^4*s^2*t^10 + 10852916*ep^5*mtt^2*mWW^4*s^2*t^10 + 11144552*ep^6*mtt^2*mWW^4*s^2*t^10 + 4007712*ep^7*mtt^2*mWW^4*s^2*t^10 + 15840*ep*mtt*mWW^5*s^2*t^10 + 142844*ep^2*mtt*mWW^5*s^2*t^10 + 432582*ep^3*mtt*mWW^5*s^2*t^10 + 441096*ep^4*mtt*mWW^5*s^2*t^10 - 184110*ep^5*mtt*mWW^5*s^2*t^10 - 591892*ep^6*mtt*mWW^5*s^2*t^10 - 270320*ep^7*mtt*mWW^5*s^2*t^10 - 84*ep*mWW^6*s^2*t^10 - 12686*ep^2*mWW^6*s^2*t^10 - 121958*ep^3*mWW^6*s^2*t^10 - 448554*ep^4*mWW^6*s^2*t^10 - 793114*ep^5*mWW^6*s^2*t^10 - 678780*ep^6*mWW^6*s^2*t^10 - 225584*ep^7*mWW^6*s^2*t^10 - 24528*ep^2*mtt^5*s^3*t^10 - 245784*ep^3*mtt^5*s^3*t^10 - 917952*ep^4*mtt^5*s^3*t^10 - 1625064*ep^5*mtt^5*s^3*t^10 - 1375920*ep^6*mtt^5*s^3*t^10 - 447552*ep^7*mtt^5*s^3*t^10 - 10752*ep*mtt^4*mWW*s^3*t^10 + 15120*ep^2*mtt^4*mWW*s^3*t^10 + 826952*ep^3*mtt^4*mWW*s^3*t^10 + 3870440*ep^4*mtt^4*mWW*s^3*t^10 + 7492912*ep^5*mtt^4*mWW*s^3*t^10 + 6643840*ep^6*mtt^4*mWW*s^3*t^10 + 2220288*ep^7*mtt^4*mWW*s^3*t^10 + 37632*ep*mtt^3*mWW^2*s^3*t^10 + 137960*ep^2*mtt^3*mWW^2*s^3*t^10 - 981652*ep^3*mtt^3*mWW^2*s^3*t^10 - 6403280*ep^4*mtt^3*mWW^2*s^3*t^10 - 13579772*ep^5*mtt^3*mWW^2*s^3*t^10 - 12547080*ep^6*mtt^3*mWW^2*s^3*t^10 - 4288608*ep^7*mtt^3*mWW^2*s^3*t^10 - 48016*ep*mtt^2*mWW^3*s^3*t^10 - 254888*ep^2*mtt^2*mWW^3*s^3*t^10 + 462524*ep^3*mtt^2*mWW^3*s^3*t^10 + 5220832*ep^4*mtt^2*mWW^3*s^3*t^10 + 12108260*ep^5*mtt^2*mWW^3*s^3*t^10 + 11593336*ep^6*mtt^2*mWW^3*s^3*t^10 + 4036512*ep^7*mtt^2*mWW^3*s^3*t^10 + 26512*ep*mtt*mWW^4*s^3*t^10 + 162488*ep^2*mtt*mWW^4*s^3*t^10 - 37636*ep^3*mtt*mWW^4*s^3*t^10 - 2070576*ep^4*mtt*mWW^4*s^3*t^10 - 5250444*ep^5*mtt*mWW^4*s^3*t^10 - 5188712*ep^6*mtt*mWW^4*s^3*t^10 - 1835232*ep^7*mtt*mWW^4*s^3*t^10 - 5376*ep*mWW^5*s^3*t^10 - 36056*ep^2*mWW^5*s^3*t^10 - 23348*ep^3*mWW^5*s^3*t^10 + 304952*ep^4*mWW^5*s^3*t^10 + 862940*ep^5*mWW^5*s^3*t^10 + 882984*ep^6*mWW^5*s^3*t^10 + 317664*ep^7*mWW^5*s^3*t^10 + 6048*ep^2*mtt^4*s^4*t^10 + 60480*ep^3*mtt^4*s^4*t^10 + 225288*ep^4*mtt^4*s^4*t^10 + 397656*ep^5*mtt^4*s^4*t^10 + 335664*ep^6*mtt^4*s^4*t^10 + 108864*ep^7*mtt^4*s^4*t^10 - 18816*ep^2*mtt^3*mWW*s^4*t^10 - 188160*ep^3*mtt^3*mWW*s^4*t^10 - 700896*ep^4*mtt^3*mWW*s^4*t^10 - 1237152*ep^5*mtt^3*mWW*s^4*t^10 - 1044288*ep^6*mtt^3*mWW*s^4*t^10 - 338688*ep^7*mtt^3*mWW*s^4*t^10 + 20160*ep^2*mtt^2*mWW^2*s^4*t^10 + 201600*ep^3*mtt^2*mWW^2*s^4*t^10 + 750960*ep^4*mtt^2*mWW^2*s^4*t^10 + 1325520*ep^5*mtt^2*mWW^2*s^4*t^10 + 1118880*ep^6*mtt^2*mWW^2*s^4*t^10 + 362880*ep^7*mtt^2*mWW^2*s^4*t^10 - 8064*ep^2*mtt*mWW^3*s^4*t^10 - 80640*ep^3*mtt*mWW^3*s^4*t^10 - 300384*ep^4*mtt*mWW^3*s^4*t^10 - 530208*ep^5*mtt*mWW^3*s^4*t^10 - 447552*ep^6*mtt*mWW^3*s^4*t^10 - 145152*ep^7*mtt*mWW^3*s^4*t^10 + 672*ep^2*mWW^4*s^4*t^10 + 6720*ep^3*mWW^4*s^4*t^10 + 25032*ep^4*mWW^4*s^4*t^10 + 44184*ep^5*mWW^4*s^4*t^10 + 37296*ep^6*mWW^4*s^4*t^10 + 12096*ep^7*mWW^4*s^4*t^10 - 3696*ep^2*mtt^7*t^11 - 37128*ep^3*mtt^7*t^11 - 139104*ep^4*mtt^7*t^11 - 247128*ep^5*mtt^7*t^11 - 210000*ep^6*mtt^7*t^11 - 68544*ep^7*mtt^7*t^11 + 15837*ep^2*mtt^6*mWW*t^11 + 159009*ep^3*mtt^6*mWW*t^11 + 595353*ep^4*mtt^6*mWW*t^11 + 1056891*ep^5*mtt^6*mWW*t^11 + 897390*ep^6*mtt^6*mWW*t^11 + 292680*ep^7*mtt^6*mWW*t^11 - 25374*ep^2*mtt^5*mWW^2*t^11 - 254448*ep^3*mtt^5*mWW^2*t^11 - 951162*ep^4*mtt^5*mWW^2*t^11 - 1685424*ep^5*mtt^5*mWW^2*t^11 - 1428264*ep^6*mtt^5*mWW^2*t^11 - 464928*ep^7*mtt^5*mWW^2*t^11 - 234*ep*mtt^4*mWW^3*t^11 + 13665*ep^2*mtt^4*mWW^3*t^11 + 150705*ep^3*mtt^4*mWW^3*t^11 + 575265*ep^4*mtt^4*mWW^3*t^11 + 1022541*ep^5*mtt^4*mWW^3*t^11 + 862842*ep^6*mtt^4*mWW^3*t^11 + 278616*ep^7*mtt^4*mWW^3*t^11 + 828*ep*mtt^3*mWW^4*t^11 + 10188*ep^2*mtt^3*mWW^4*t^11 + 52452*ep^3*mtt^3*mWW^4*t^11 + 147540*ep^4*mtt^3*mWW^4*t^11 + 237264*ep^5*mtt^3*mWW^4*t^11 + 202704*ep^6*mtt^3*mWW^4*t^11 + 70464*ep^7*mtt^3*mWW^4*t^11 - 1080*ep*mtt^2*mWW^5*t^11 - 18753*ep^2*mtt^2*mWW^5*t^11 - 122553*ep^3*mtt^2*mWW^5*t^11 - 391701*ep^4*mtt^2*mWW^5*t^11 - 656475*ep^5*mtt^2*mWW^5*t^11 - 553374*ep^6*mtt^2*mWW^5*t^11 - 184584*ep^7*mtt^2*mWW^5*t^11 + 612*ep*mtt*mWW^6*t^11 + 10002*ep^2*mtt*mWW^6*t^11 + 63012*ep^3*mtt*mWW^6*t^11 + 197142*ep^4*mtt*mWW^6*t^11 + 326664*ep^5*mtt*mWW^6*t^11 + 274248*ep^6*mtt*mWW^6*t^11 + 91680*ep^7*mtt*mWW^6*t^11 - 126*ep*mWW^7*t^11 - 1869*ep^2*mWW^7*t^11 - 11049*ep^3*mWW^7*t^11 - 33333*ep^4*mWW^7*t^11 - 54333*ep^5*mWW^7*t^11 - 45546*ep^6*mWW^7*t^11 - 15384*ep^7*mWW^7*t^11 + 11712*ep^2*mtt^6*s*t^11 + 117504*ep^3*mtt^6*s*t^11 + 439536*ep^4*mtt^6*s*t^11 + 779472*ep^5*mtt^6*s*t^11 + 661152*ep^6*mtt^6*s*t^11 + 215424*ep^7*mtt^6*s*t^11 + 2976*ep*mtt^5*mWW*s*t^11 - 27462*ep^2*mtt^5*mWW*s*t^11 - 462860*ep^3*mtt^5*mWW*s*t^11 - 1948554*ep^4*mtt^5*mWW*s*t^11 - 3633764*ep^5*mtt^5*mWW*s*t^11 - 3165504*ep^6*mtt^5*mWW*s*t^11 - 1047872*ep^7*mtt^5*mWW*s*t^11 - 12000*ep*mtt^4*mWW^2*s*t^11 - 8008*ep^2*mtt^4*mWW^2*s*t^11 + 675672*ep^3*mtt^4*mWW^2*s*t^11 + 3405488*ep^4*mtt^4*mWW^2*s*t^11 + 6760936*ep^5*mtt^4*mWW^2*s*t^11 + 6072280*ep^6*mtt^4*mWW^2*s*t^11 + 2045152*ep^7*mtt^4*mWW^2*s*t^11 + 18452*ep*mtt^3*mWW^3*s*t^11 + 76602*ep^2*mtt^3*mWW^3*s*t^11 - 395114*ep^3*mtt^3*mWW^3*s*t^11 - 2832102*ep^4*mtt^3*mWW^3*s*t^11 - 6135738*ep^5*mtt^3*mWW^3*s*t^11 - 5723492*ep^6*mtt^3*mWW^3*s*t^11 - 1966448*ep^7*mtt^3*mWW^3*s*t^11 - 13128*ep*mtt^2*mWW^4*s*t^11 - 82968*ep^2*mtt^2*mWW^4*s*t^11 - 3400*ep^3*mtt^2*mWW^4*s*t^11 + 953952*ep^4*mtt^2*mWW^4*s*t^11 + 2484488*ep^5*mtt^2*mWW^4*s*t^11 + 2472672*ep^6*mtt^2*mWW^4*s*t^11 + 875264*ep^7*mtt^2*mWW^4*s*t^11 + 4020*ep*mtt*mWW^5*s*t^11 + 35200*ep^2*mtt*mWW^5*s*t^11 + 98730*ep^3*mtt*mWW^5*s*t^11 + 72004*ep^4*mtt*mWW^5*s*t^11 - 113518*ep^5*mtt*mWW^5*s*t^11 - 203380*ep^6*mtt*mWW^5*s*t^11 - 84976*ep^7*mtt*mWW^5*s*t^11 - 320*ep*mWW^6*s*t^11 - 5076*ep^2*mWW^6*s*t^11 - 30532*ep^3*mWW^6*s*t^11 - 90324*ep^4*mWW^6*s*t^11 - 141876*ep^5*mWW^6*s*t^11 - 113728*ep^6*mWW^6*s*t^11 - 36544*ep^7*mWW^6*s*t^11 - 12048*ep^2*mtt^5*s^2*t^11 - 120696*ep^3*mtt^5*s^2*t^11 - 450624*ep^4*mtt^5*s^2*t^11 - 797448*ep^5*mtt^5*s^2*t^11 - 674928*ep^6*mtt^5*s^2*t^11 - 219456*ep^7*mtt^5*s^2*t^11 - 3072*ep*mtt^4*mWW*s^2*t^11 + 24384*ep^2*mtt^4*mWW*s^2*t^11 + 437200*ep^3*mtt^4*mWW*s^2*t^11 + 1855672*ep^4*mtt^4*mWW*s^2*t^11 + 3467096*ep^5*mtt^4*mWW*s^2*t^11 + 3020144*ep^6*mtt^4*mWW*s^2*t^11 + 998976*ep^7*mtt^4*mWW*s^2*t^11 + 11520*ep*mtt^3*mWW^2*s^2*t^11 + 14040*ep^2*mtt^3*mWW^2*s^2*t^11 - 582828*ep^3*mtt^3*mWW^2*s^2*t^11 - 3013728*ep^4*mtt^3*mWW^2*s^2*t^11 - 6020436*ep^5*mtt^3*mWW^2*s^2*t^11 - 5417112*ep^6*mtt^3*mWW^2*s^2*t^11 - 1825056*ep^7*mtt^3*mWW^2*s^2*t^11 - 16080*ep*mtt^2*mWW^3*s^2*t^11 - 67384*ep^2*mtt^2*mWW^3*s^2*t^11 + 334844*ep^3*mtt^2*mWW^3*s^2*t^11 + 2419640*ep^4*mtt^2*mWW^3*s^2*t^11 + 5241500*ep^5*mtt^2*mWW^3*s^2*t^11 + 4885544*ep^6*mtt^2*mWW^3*s^2*t^11 + 1677536*ep^7*mtt^2*mWW^3*s^2*t^11 + 9936*ep*mtt*mWW^4*s^2*t^11 + 55904*ep^2*mtt*mWW^4*s^2*t^11 - 64028*ep^3*mtt*mWW^4*s^2*t^11 - 961928*ep^4*mtt*mWW^4*s^2*t^11 - 2295732*ep^5*mtt*mWW^4*s^2*t^11 - 2221176*ep^6*mtt*mWW^4*s^2*t^11 - 777376*ep^7*mtt*mWW^4*s^2*t^11 - 2304*ep*mWW^5*s^2*t^11 - 14896*ep^2*mWW^5*s^2*t^11 - 4492*ep^3*mWW^5*s^2*t^11 + 150968*ep^4*mWW^5*s^2*t^11 + 405020*ep^5*mWW^5*s^2*t^11 + 407528*ep^6*mWW^5*s^2*t^11 + 145376*ep^7*mWW^5*s^2*t^11 + 4032*ep^2*mtt^4*s^3*t^11 + 40320*ep^3*mtt^4*s^3*t^11 + 150192*ep^4*mtt^4*s^3*t^11 + 265104*ep^5*mtt^4*s^3*t^11 + 223776*ep^6*mtt^4*s^3*t^11 + 72576*ep^7*mtt^4*s^3*t^11 - 13440*ep^2*mtt^3*mWW*s^3*t^11 - 134400*ep^3*mtt^3*mWW*s^3*t^11 - 500640*ep^4*mtt^3*mWW*s^3*t^11 - 883680*ep^5*mtt^3*mWW*s^3*t^11 - 745920*ep^6*mtt^3*mWW*s^3*t^11 - 241920*ep^7*mtt^3*mWW*s^3*t^11 + 16128*ep^2*mtt^2*mWW^2*s^3*t^11 + 161280*ep^3*mtt^2*mWW^2*s^3*t^11 + 600768*ep^4*mtt^2*mWW^2*s^3*t^11 + 1060416*ep^5*mtt^2*mWW^2*s^3*t^11 + 895104*ep^6*mtt^2*mWW^2*s^3*t^11 + 290304*ep^7*mtt^2*mWW^2*s^3*t^11 - 8064*ep^2*mtt*mWW^3*s^3*t^11 - 80640*ep^3*mtt*mWW^3*s^3*t^11 - 300384*ep^4*mtt*mWW^3*s^3*t^11 - 530208*ep^5*mtt*mWW^3*s^3*t^11 - 447552*ep^6*mtt*mWW^3*s^3*t^11 - 145152*ep^7*mtt*mWW^3*s^3*t^11 + 1344*ep^2*mWW^4*s^3*t^11 + 13440*ep^3*mWW^4*s^3*t^11 + 50064*ep^4*mWW^4*s^3*t^11 + 88368*ep^5*mWW^4*s^3*t^11 + 74592*ep^6*mWW^4*s^3*t^11 + 24192*ep^7*mWW^4*s^3*t^11 + 1632*ep^2*mtt^6*t^12 + 16368*ep^3*mtt^6*t^12 + 61200*ep^4*mtt^6*t^12 + 108480*ep^5*mtt^6*t^12 + 91968*ep^6*mtt^6*t^12 + 29952*ep^7*mtt^6*t^12 - 6873*ep^2*mtt^5*mWW*t^12 - 68919*ep^3*mtt^5*mWW*t^12 - 257625*ep^4*mtt^5*mWW*t^12 - 456525*ep^5*mtt^5*mWW*t^12 - 386922*ep^6*mtt^5*mWW*t^12 - 125976*ep^7*mtt^5*mWW*t^12 + 11025*ep^2*mtt^4*mWW^2*t^12 + 110505*ep^3*mtt^4*mWW^2*t^12 + 412845*ep^4*mtt^4*mWW^2*t^12 + 731115*ep^5*mtt^4*mWW^2*t^12 + 619230*ep^6*mtt^4*mWW^2*t^12 + 201480*ep^7*mtt^4*mWW^2*t^12 + 12*ep*mtt^3*mWW^3*t^12 - 7836*ep^2*mtt^3*mWW^3*t^12 - 79176*ep^3*mtt^3*mWW^3*t^12 - 296100*ep^4*mtt^3*mWW^3*t^12 - 523932*ep^5*mtt^3*mWW^3*t^12 - 443064*ep^6*mtt^3*mWW^3*t^12 - 143904*ep^7*mtt^3*mWW^3*t^12 - 36*ep*mtt^2*mWW^4*t^12 + 1608*ep^2*mtt^2*mWW^4*t^12 + 18168*ep^3*mtt^2*mWW^4*t^12 + 69480*ep^4*mtt^2*mWW^4*t^12 + 123156*ep^5*mtt^2*mWW^4*t^12 + 103512*ep^6*mtt^2*mWW^4*t^12 + 33312*ep^7*mtt^2*mWW^4*t^12 + 36*ep*mtt*mWW^5*t^12 + 765*ep^2*mtt*mWW^5*t^12 + 5559*ep^3*mtt*mWW^5*t^12 + 18885*ep^4*mtt*mWW^5*t^12 + 32769*ep^5*mtt*mWW^5*t^12 + 28050*ep^6*mtt*mWW^5*t^12 + 9336*ep^7*mtt*mWW^5*t^12 - 12*ep*mWW^6*t^12 - 321*ep^2*mWW^6*t^12 - 2505*ep^3*mWW^6*t^12 - 8685*ep^4*mWW^6*t^12 - 15063*ep^5*mWW^6*t^12 - 12774*ep^6*mWW^6*t^12 - 4200*ep^7*mWW^6*t^12 - 3396*ep^2*mtt^5*s*t^12 - 34014*ep^3*mtt^5*s*t^12 - 126960*ep^4*mtt^5*s*t^12 - 224610*ep^5*mtt^5*s*t^12 - 190044*ep^6*mtt^5*s*t^12 - 61776*ep^7*mtt^5*s*t^12 - 384*ep*mtt^4*mWW*s*t^12 + 10740*ep^2*mtt^4*mWW*s*t^12 + 131678*ep^3*mtt^4*mWW*s*t^12 + 519404*ep^4*mtt^4*mWW*s*t^12 + 941782*ep^5*mtt^4*mWW*s*t^12 + 807556*ep^6*mtt^4*mWW*s*t^12 + 264624*ep^7*mtt^4*mWW*s*t^12 + 1536*ep*mtt^3*mWW^2*s*t^12 - 9552*ep^2*mtt^3*mWW^2*s*t^12 - 192104*ep^3*mtt^3*mWW^2*s*t^12 - 828680*ep^4*mtt^3*mWW^2*s*t^12 - 1557616*ep^5*mtt^3*mWW^2*s*t^12 - 1360768*ep^6*mtt^3*mWW^2*s*t^12 - 450816*ep^7*mtt^3*mWW^2*s*t^12 - 2304*ep*mtt^2*mWW^3*s*t^12 - 1824*ep^2*mtt^2*mWW^3*s*t^12 + 126384*ep^3*mtt^2*mWW^3*s*t^12 + 639216*ep^4*mtt^2*mWW^3*s*t^12 + 1268256*ep^5*mtt^2*mWW^3*s*t^12 + 1137408*ep^6*mtt^2*mWW^3*s*t^12 + 382464*ep^7*mtt^2*mWW^3*s*t^12 + 1536*ep*mtt*mWW^4*s*t^12 + 6324*ep^2*mtt*mWW^4*s*t^12 - 33098*ep^3*mtt*mWW^4*s*t^12 - 235208*ep^4*mtt*mWW^4*s*t^12 - 507742*ep^5*mtt*mWW^4*s*t^12 - 472516*ep^6*mtt*mWW^4*s*t^12 - 162096*ep^7*mtt*mWW^4*s*t^12 - 384*ep*mWW^5*s*t^12 - 2292*ep^2*mWW^5*s*t^12 + 1154*ep^3*mWW^5*s*t^12 + 32228*ep^4*mWW^5*s*t^12 + 79930*ep^5*mWW^5*s*t^12 + 78364*ep^6*mWW^5*s*t^12 + 27600*ep^7*mWW^5*s*t^12 + 1728*ep^2*mtt^4*s^2*t^12 + 17280*ep^3*mtt^4*s^2*t^12 + 64368*ep^4*mtt^4*s^2*t^12 + 113616*ep^5*mtt^4*s^2*t^12 + 95904*ep^6*mtt^4*s^2*t^12 + 31104*ep^7*mtt^4*s^2*t^12 - 6144*ep^2*mtt^3*mWW*s^2*t^12 - 61440*ep^3*mtt^3*mWW*s^2*t^12 - 228864*ep^4*mtt^3*mWW*s^2*t^12 - 403968*ep^5*mtt^3*mWW*s^2*t^12 - 340992*ep^6*mtt^3*mWW*s^2*t^12 - 110592*ep^7*mtt^3*mWW*s^2*t^12 + 8064*ep^2*mtt^2*mWW^2*s^2*t^12 + 80640*ep^3*mtt^2*mWW^2*s^2*t^12 + 300384*ep^4*mtt^2*mWW^2*s^2*t^12 + 530208*ep^5*mtt^2*mWW^2*s^2*t^12 + 447552*ep^6*mtt^2*mWW^2*s^2*t^12 + 145152*ep^7*mtt^2*mWW^2*s^2*t^12 - 4608*ep^2*mtt*mWW^3*s^2*t^12 - 46080*ep^3*mtt*mWW^3*s^2*t^12 - 171648*ep^4*mtt*mWW^3*s^2*t^12 - 302976*ep^5*mtt*mWW^3*s^2*t^12 - 255744*ep^6*mtt*mWW^3*s^2*t^12 - 82944*ep^7*mtt*mWW^3*s^2*t^12 + 960*ep^2*mWW^4*s^2*t^12 + 9600*ep^3*mWW^4*s^2*t^12 + 35760*ep^4*mWW^4*s^2*t^12 + 63120*ep^5*mWW^4*s^2*t^12 + 53280*ep^6*mWW^4*s^2*t^12 + 17280*ep^7*mWW^4*s^2*t^12 - 420*ep^2*mtt^5*t^13 - 4206*ep^3*mtt^5*t^13 - 15696*ep^4*mtt^5*t^13 - 27762*ep^5*mtt^5*t^13 - 23484*ep^6*mtt^5*t^13 - 7632*ep^7*mtt^5*t^13 + 1728*ep^2*mtt^4*mWW*t^13 + 17304*ep^3*mtt^4*mWW*t^13 + 64572*ep^4*mtt^4*mWW*t^13 + 114204*ep^5*mtt^4*mWW*t^13 + 96600*ep^6*mtt^4*mWW*t^13 + 31392*ep^7*mtt^4*mWW*t^13 - 2712*ep^2*mtt^3*mWW^2*t^13 - 27156*ep^3*mtt^3*mWW^2*t^13 - 101328*ep^4*mtt^3*mWW^2*t^13 - 179196*ep^5*mtt^3*mWW^2*t^13 - 151560*ep^6*mtt^3*mWW^2*t^13 - 49248*ep^7*mtt^3*mWW^2*t^13 + 1968*ep^2*mtt^2*mWW^3*t^13 + 19704*ep^3*mtt^2*mWW^3*t^13 + 73512*ep^4*mtt^2*mWW^3*t^13 + 129984*ep^5*mtt^2*mWW^3*t^13 + 109920*ep^6*mtt^2*mWW^3*t^13 + 35712*ep^7*mtt^2*mWW^3*t^13 - 612*ep^2*mtt*mWW^4*t^13 - 6126*ep^3*mtt*mWW^4*t^13 - 22848*ep^4*mtt*mWW^4*t^13 - 40386*ep^5*mtt*mWW^4*t^13 - 34140*ep^6*mtt*mWW^4*t^13 - 11088*ep^7*mtt*mWW^4*t^13 + 48*ep^2*mWW^5*t^13 + 480*ep^3*mWW^5*t^13 + 1788*ep^4*mWW^5*t^13 + 3156*ep^5*mWW^5*t^13 + 2664*ep^6*mWW^5*t^13 + 864*ep^7*mWW^5*t^13 + 432*ep^2*mtt^4*s*t^13 + 4320*ep^3*mtt^4*s*t^13 + 16092*ep^4*mtt^4*s*t^13 + 28404*ep^5*mtt^4*s*t^13 + 23976*ep^6*mtt^4*s*t^13 + 7776*ep^7*mtt^4*s*t^13 - 1632*ep^2*mtt^3*mWW*s*t^13 - 16320*ep^3*mtt^3*mWW*s*t^13 - 60792*ep^4*mtt^3*mWW*s*t^13 - 107304*ep^5*mtt^3*mWW*s*t^13 - 90576*ep^6*mtt^3*mWW*s*t^13 - 29376*ep^7*mtt^3*mWW*s*t^13 + 2304*ep^2*mtt^2*mWW^2*s*t^13 + 23040*ep^3*mtt^2*mWW^2*s*t^13 + 85824*ep^4*mtt^2*mWW^2*s*t^13 + 151488*ep^5*mtt^2*mWW^2*s*t^13 + 127872*ep^6*mtt^2*mWW^2*s*t^13 + 41472*ep^7*mtt^2*mWW^2*s*t^13 - 1440*ep^2*mtt*mWW^3*s*t^13 - 14400*ep^3*mtt*mWW^3*s*t^13 - 53640*ep^4*mtt*mWW^3*s*t^13 - 94680*ep^5*mtt*mWW^3*s*t^13 - 79920*ep^6*mtt*mWW^3*s*t^13 - 25920*ep^7*mtt*mWW^3*s*t^13 + 336*ep^2*mWW^4*s*t^13 + 3360*ep^3*mWW^4*s*t^13 + 12516*ep^4*mWW^4*s*t^13 + 22092*ep^5*mWW^4*s*t^13 + 18648*ep^6*mWW^4*s*t^13 + 6048*ep^7*mWW^4*s*t^13 + 48*ep^2*mtt^4*t^14 + 480*ep^3*mtt^4*t^14 + 1788*ep^4*mtt^4*t^14 + 3156*ep^5*mtt^4*t^14 + 2664*ep^6*mtt^4*t^14 + 864*ep^7*mtt^4*t^14 - 192*ep^2*mtt^3*mWW*t^14 - 1920*ep^3*mtt^3*mWW*t^14 - 7152*ep^4*mtt^3*mWW*t^14 - 12624*ep^5*mtt^3*mWW*t^14 - 10656*ep^6*mtt^3*mWW*t^14 - 3456*ep^7*mtt^3*mWW*t^14 + 288*ep^2*mtt^2*mWW^2*t^14 + 2880*ep^3*mtt^2*mWW^2*t^14 + 10728*ep^4*mtt^2*mWW^2*t^14 + 18936*ep^5*mtt^2*mWW^2*t^14 + 15984*ep^6*mtt^2*mWW^2*t^14 + 5184*ep^7*mtt^2*mWW^2*t^14 - 192*ep^2*mtt*mWW^3*t^14 - 1920*ep^3*mtt*mWW^3*t^14 - 7152*ep^4*mtt*mWW^3*t^14 - 12624*ep^5*mtt*mWW^3*t^14 - 10656*ep^6*mtt*mWW^3*t^14 - 3456*ep^7*mtt*mWW^3*t^14 + 48*ep^2*mWW^4*t^14 + 480*ep^3*mWW^4*t^14 + 1788*ep^4*mWW^4*t^14 + 3156*ep^5*mWW^4*t^14 + 2664*ep^6*mWW^4*t^14 + 864*ep^7*mWW^4*t^14)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^9*mWW^4*s^3 + 640*ep^2*mtt^9*mWW^4*s^3 + 2580*ep^3*mtt^9*mWW^4*s^3 + 4960*ep^4*mtt^9*mWW^4*s^3 + 4560*ep^5*mtt^9*mWW^4*s^3 + 1600*ep^6*mtt^9*mWW^4*s^3 - 272*ep*mtt^8*mWW^5*s^3 - 3008*ep^2*mtt^8*mWW^5*s^3 - 12416*ep^3*mtt^8*mWW^5*s^3 - 24272*ep^4*mtt^8*mWW^5*s^3 - 22592*ep^5*mtt^8*mWW^5*s^3 - 8000*ep^6*mtt^8*mWW^5*s^3 + 432*ep*mtt^7*mWW^6*s^3 + 5056*ep^2*mtt^7*mWW^6*s^3 + 21600*ep^3*mtt^7*mWW^6*s^3 + 43216*ep^4*mtt^7*mWW^6*s^3 + 40896*ep^5*mtt^7*mWW^6*s^3 + 14656*ep^6*mtt^7*mWW^6*s^3 - 176*ep*mtt^6*mWW^7*s^3 - 2496*ep^2*mtt^6*mWW^7*s^3 - 11744*ep^3*mtt^6*mWW^7*s^3 - 24912*ep^4*mtt^6*mWW^7*s^3 - 24512*ep^5*mtt^6*mWW^7*s^3 - 9024*ep^6*mtt^6*mWW^7*s^3 - 280*ep*mtt^5*mWW^8*s^3 - 2880*ep^2*mtt^5*mWW^8*s^3 - 11320*ep^3*mtt^5*mWW^8*s^3 - 21360*ep^4*mtt^5*mWW^8*s^3 - 19360*ep^5*mtt^5*mWW^8*s^3 - 6720*ep^6*mtt^5*mWW^8*s^3 + 400*ep*mtt^4*mWW^9*s^3 + 4800*ep^2*mtt^4*mWW^9*s^3 + 20800*ep^3*mtt^4*mWW^9*s^3 + 42000*ep^4*mtt^4*mWW^9*s^3 + 40000*ep^5*mtt^4*mWW^9*s^3 + 14400*ep^6*mtt^4*mWW^9*s^3 - 208*ep*mtt^3*mWW^10*s^3 - 2752*ep^2*mtt^3*mWW^10*s^3 - 12544*ep^3*mtt^3*mWW^10*s^3 - 26128*ep^4*mtt^3*mWW^10*s^3 - 25408*ep^5*mtt^3*mWW^10*s^3 - 9280*ep^6*mtt^3*mWW^10*s^3 + 48*ep*mtt^2*mWW^11*s^3 + 704*ep^2*mtt^2*mWW^11*s^3 + 3360*ep^3*mtt^2*mWW^11*s^3 + 7184*ep^4*mtt^2*mWW^11*s^3 + 7104*ep^5*mtt^2*mWW^11*s^3 + 2624*ep^6*mtt^2*mWW^11*s^3 - 4*ep*mtt*mWW^12*s^3 - 64*ep^2*mtt*mWW^12*s^3 - 316*ep^3*mtt*mWW^12*s^3 - 688*ep^4*mtt*mWW^12*s^3 - 688*ep^5*mtt*mWW^12*s^3 - 256*ep^6*mtt*mWW^12*s^3 + 60*ep*mtt^9*mWW^3*s^4 + 820*ep^2*mtt^9*mWW^3*s^4 + 3780*ep^3*mtt^9*mWW^3*s^4 + 7900*ep^4*mtt^9*mWW^3*s^4 + 7680*ep^5*mtt^9*mWW^3*s^4 + 2800*ep^6*mtt^9*mWW^3*s^4 - 682*ep*mtt^8*mWW^4*s^4 - 8014*ep^2*mtt^8*mWW^4*s^4 - 34386*ep^3*mtt^8*mWW^4*s^4 - 69090*ep^4*mtt^8*mWW^4*s^4 - 65636*ep^5*mtt^8*mWW^4*s^4 - 23600*ep^6*mtt^8*mWW^4*s^4 + 1992*ep*mtt^7*mWW^5*s^4 + 23032*ep^2*mtt^7*mWW^5*s^4 + 98240*ep^3*mtt^7*mWW^5*s^4 + 197160*ep^4*mtt^7*mWW^5*s^4 + 187528*ep^5*mtt^7*mWW^5*s^4 + 67568*ep^6*mtt^7*mWW^5*s^4 - 2072*ep*mtt^6*mWW^6*s^4 - 25032*ep^2*mtt^6*mWW^6*s^4 - 109936*ep^3*mtt^6*mWW^6*s^4 - 225464*ep^4*mtt^6*mWW^6*s^4 - 218088*ep^5*mtt^6*mWW^6*s^4 - 79600*ep^6*mtt^6*mWW^6*s^4 - 176*ep*mtt^5*mWW^7*s^4 + 112*ep^2*mtt^5*mWW^7*s^4 + 6488*ep^3*mtt^5*mWW^7*s^4 + 21776*ep^4*mtt^5*mWW^7*s^4 + 27048*ep^5*mtt^5*mWW^7*s^4 + 11472*ep^6*mtt^5*mWW^7*s^4 + 2100*ep*mtt^4*mWW^8*s^4 + 23900*ep^2*mtt^4*mWW^8*s^4 + 100940*ep^3*mtt^4*mWW^8*s^4 + 201220*ep^4*mtt^4*mWW^8*s^4 + 190480*ep^5*mtt^4*mWW^8*s^4 + 68400*ep^6*mtt^4*mWW^8*s^4 - 1768*ep*mtt^3*mWW^9*s^4 - 22296*ep^2*mtt^3*mWW^9*s^4 - 100224*ep^3*mtt^3*mWW^9*s^4 - 208520*ep^4*mtt^3*mWW^9*s^4 - 203624*ep^5*mtt^3*mWW^9*s^4 - 74800*ep^6*mtt^3*mWW^9*s^4 + 648*ep*mtt^2*mWW^10*s^4 + 9048*ep^2*mtt^2*mWW^10*s^4 + 42880*ep^3*mtt^2*mWW^10*s^4 + 92200*ep^4*mtt^2*mWW^10*s^4 + 92072*ep^5*mtt^2*mWW^10*s^4 + 34352*ep^6*mtt^2*mWW^10*s^4 - 108*ep*mtt*mWW^11*s^4 - 1668*ep^2*mtt*mWW^11*s^4 - 8284*ep^3*mtt*mWW^11*s^4 - 18316*ep^4*mtt*mWW^11*s^4 - 18632*ep^5*mtt*mWW^11*s^4 - 7040*ep^6*mtt*mWW^11*s^4 + 6*ep*mWW^12*s^4 + 98*ep^2*mWW^12*s^4 + 502*ep^3*mWW^12*s^4 + 1134*ep^4*mWW^12*s^4 + 1172*ep^5*mWW^12*s^4 + 448*ep^6*mWW^12*s^4 - 300*ep*mtt^8*mWW^3*s^5 - 4100*ep^2*mtt^8*mWW^3*s^5 - 18900*ep^3*mtt^8*mWW^3*s^5 - 39500*ep^4*mtt^8*mWW^3*s^5 - 38400*ep^5*mtt^8*mWW^3*s^5 - 14000*ep^6*mtt^8*mWW^3*s^5 + 2288*ep*mtt^7*mWW^4*s^5 + 27496*ep^2*mtt^7*mWW^4*s^5 + 119584*ep^3*mtt^7*mWW^4*s^5 + 242520*ep^4*mtt^7*mWW^4*s^5 + 231984*ep^5*mtt^7*mWW^4*s^5 + 83840*ep^6*mtt^7*mWW^4*s^5 - 4896*ep*mtt^6*mWW^5*s^5 - 57536*ep^2*mtt^6*mWW^5*s^5 - 248512*ep^3*mtt^6*mWW^5*s^5 - 504000*ep^4*mtt^6*mWW^5*s^5 - 483680*ep^5*mtt^6*mWW^5*s^5 - 175552*ep^6*mtt^6*mWW^5*s^5 + 2912*ep*mtt^5*mWW^6*s^5 + 36600*ep^2*mtt^5*mWW^6*s^5 + 165776*ep^3*mtt^5*mWW^6*s^5 + 348840*ep^4*mtt^5*mWW^6*s^5 + 344816*ep^5*mtt^5*mWW^6*s^5 + 128064*ep^6*mtt^5*mWW^6*s^5 + 2680*ep*mtt^4*mWW^7*s^5 + 28008*ep^2*mtt^4*mWW^7*s^5 + 110664*ep^3*mtt^4*mWW^7*s^5 + 208664*ep^4*mtt^4*mWW^7*s^5 + 188384*ep^5*mtt^4*mWW^7*s^5 + 65056*ep^6*mtt^4*mWW^7*s^5 - 4624*ep*mtt^3*mWW^8*s^5 - 55464*ep^2*mtt^3*mWW^8*s^5 - 242816*ep^3*mtt^3*mWW^8*s^5 - 497368*ep^4*mtt^3*mWW^8*s^5 - 481008*ep^5*mtt^3*mWW^8*s^5 - 175616*ep^6*mtt^3*mWW^8*s^5 + 2464*ep*mtt^2*mWW^9*s^5 + 32768*ep^2*mtt^2*mWW^9*s^5 + 152320*ep^3*mtt^2*mWW^9*s^5 + 324800*ep^4*mtt^2*mWW^9*s^5 + 323296*ep^5*mtt^2*mWW^9*s^5 + 120512*ep^6*mtt^2*mWW^9*s^5 - 576*ep*mtt*mWW^10*s^5 - 8632*ep^2*mtt*mWW^10*s^5 - 42544*ep^3*mtt*mWW^10*s^5 - 93992*ep^4*mtt*mWW^10*s^5 - 95792*ep^5*mtt*mWW^10*s^5 - 36288*ep^6*mtt*mWW^10*s^5 + 52*ep*mWW^11*s^5 + 860*ep^2*mWW^11*s^5 + 4428*ep^3*mWW^11*s^5 + 10036*ep^4*mWW^11*s^5 + 10400*ep^5*mWW^11*s^5 + 3984*ep^6*mWW^11*s^5 + 600*ep*mtt^7*mWW^3*s^6 + 8200*ep^2*mtt^7*mWW^3*s^6 + 37800*ep^3*mtt^7*mWW^3*s^6 + 79000*ep^4*mtt^7*mWW^3*s^6 + 76800*ep^5*mtt^7*mWW^3*s^6 + 28000*ep^6*mtt^7*mWW^3*s^6 - 3532*ep*mtt^6*mWW^4*s^6 - 42644*ep^2*mtt^6*mWW^4*s^6 - 186076*ep^3*mtt^6*mWW^4*s^6 - 378380*ep^4*mtt^6*mWW^4*s^6 - 362776*ep^5*mtt^6*mWW^4*s^6 - 131360*ep^6*mtt^6*mWW^4*s^6 + 5416*ep*mtt^5*mWW^5*s^6 + 64056*ep^2*mtt^5*mWW^5*s^6 + 278536*ep^3*mtt^5*mWW^5*s^6 + 568680*ep^4*mtt^5*mWW^5*s^6 + 549232*ep^5*mtt^5*mWW^5*s^6 + 200448*ep^6*mtt^5*mWW^5*s^6 - 668*ep*mtt^4*mWW^6*s^6 - 10900*ep^2*mtt^4*mWW^6*s^6 - 57500*ep^3*mtt^4*mWW^6*s^6 - 134476*ep^4*mtt^4*mWW^6*s^6 - 143720*ep^5*mtt^4*mWW^6*s^6 - 56512*ep^6*mtt^4*mWW^6*s^6 - 4760*ep*mtt^3*mWW^7*s^6 - 54152*ep^2*mtt^3*mWW^7*s^6 - 228488*ep^3*mtt^3*mWW^7*s^6 - 455000*ep^4*mtt^3*mWW^7*s^6 - 430304*ep^5*mtt^3*mWW^7*s^6 - 154400*ep^6*mtt^3*mWW^7*s^6 + 4060*ep*mtt^2*mWW^8*s^6 + 51172*ep^2*mtt^2*mWW^8*s^6 + 231244*ep^3*mtt^2*mWW^8*s^6 + 484732*ep^4*mtt^2*mWW^8*s^6 + 477208*ep^5*mtt^2*mWW^8*s^6 + 176608*ep^6*mtt^2*mWW^8*s^6 - 1256*ep*mtt*mWW^9*s^6 - 18104*ep^2*mtt*mWW^9*s^6 - 87848*ep^3*mtt*mWW^9*s^6 - 192680*ep^4*mtt*mWW^9*s^6 - 195728*ep^5*mtt*mWW^9*s^6 - 74048*ep^6*mtt*mWW^9*s^6 + 140*ep*mWW^10*s^6 + 2372*ep^2*mWW^10*s^6 + 12332*ep^3*mWW^10*s^6 + 28124*ep^4*mWW^10*s^6 + 29288*ep^5*mWW^10*s^6 + 11264*ep^6*mWW^10*s^6 - 600*ep*mtt^6*mWW^3*s^7 - 8200*ep^2*mtt^6*mWW^3*s^7 - 37800*ep^3*mtt^6*mWW^3*s^7 - 79000*ep^4*mtt^6*mWW^3*s^7 - 76800*ep^5*mtt^6*mWW^3*s^7 - 28000*ep^6*mtt^6*mWW^3*s^7 + 2788*ep*mtt^5*mWW^4*s^7 + 33496*ep^2*mtt^5*mWW^4*s^7 + 145884*ep^3*mtt^5*mWW^4*s^7 + 296520*ep^4*mtt^5*mWW^4*s^7 + 284384*ep^5*mtt^5*mWW^4*s^7 + 103040*ep^6*mtt^5*mWW^4*s^7 - 2712*ep*mtt^4*mWW^5*s^7 - 32152*ep^2*mtt^4*mWW^5*s^7 - 140696*ep^3*mtt^4*mWW^5*s^7 - 289560*ep^4*mtt^4*mWW^5*s^7 - 282016*ep^5*mtt^4*mWW^5*s^7 - 103712*ep^6*mtt^4*mWW^5*s^7 - 1432*ep*mtt^3*mWW^6*s^7 - 14992*ep^2*mtt^3*mWW^6*s^7 - 58424*ep^3*mtt^3*mWW^6*s^7 - 107552*ep^4*mtt^3*mWW^6*s^7 - 94176*ep^5*mtt^3*mWW^6*s^7 - 31488*ep^6*mtt^3*mWW^6*s^7 + 3144*ep*mtt^2*mWW^7*s^7 + 37416*ep^2*mtt^2*mWW^7*s^7 + 163048*ep^3*mtt^2*mWW^7*s^7 + 333064*ep^4*mtt^2*mWW^7*s^7 + 321632*ep^5*mtt^2*mWW^7*s^7 + 117344*ep^6*mtt^2*mWW^7*s^7 - 1356*ep*mtt*mWW^8*s^7 - 18504*ep^2*mtt*mWW^8*s^7 - 87460*ep^3*mtt*mWW^8*s^7 - 188968*ep^4*mtt*mWW^8*s^7 - 190208*ep^5*mtt*mWW^8*s^7 - 71552*ep^6*mtt*mWW^8*s^7 + 168*ep*mWW^9*s^7 + 2936*ep^2*mWW^9*s^7 + 15448*ep^3*mWW^9*s^7 + 35496*ep^4*mWW^9*s^7 + 37184*ep^5*mWW^9*s^7 + 14368*ep^6*mWW^9*s^7 + 300*ep*mtt^5*mWW^3*s^8 + 4100*ep^2*mtt^5*mWW^3*s^8 + 18900*ep^3*mtt^5*mWW^3*s^8 + 39500*ep^4*mtt^5*mWW^3*s^8 + 38400*ep^5*mtt^5*mWW^3*s^8 + 14000*ep^6*mtt^5*mWW^3*s^8 - 1082*ep*mtt^4*mWW^4*s^8 - 12814*ep^2*mtt^4*mWW^4*s^8 - 55426*ep^3*mtt^4*mWW^4*s^8 - 112290*ep^4*mtt^4*mWW^4*s^8 - 107556*ep^5*mtt^4*mWW^4*s^8 - 38960*ep^6*mtt^4*mWW^4*s^8 + 432*ep*mtt^3*mWW^5*s^8 + 5168*ep^2*mtt^3*mWW^5*s^8 + 23128*ep^3*mtt^3*mWW^5*s^8 + 48912*ep^4*mtt^3*mWW^5*s^8 + 48968*ep^5*mtt^3*mWW^5*s^8 + 18448*ep^6*mtt^3*mWW^5*s^8 + 988*ep*mtt^2*mWW^6*s^8 + 11108*ep^2*mtt^2*mWW^6*s^8 + 46324*ep^3*mtt^2*mWW^6*s^8 + 91196*ep^4*mtt^2*mWW^6*s^8 + 85312*ep^5*mtt^2*mWW^6*s^8 + 30320*ep^6*mtt^2*mWW^6*s^8 - 732*ep*mtt*mWW^7*s^8 - 9268*ep^2*mtt*mWW^7*s^8 - 42028*ep^3*mtt*mWW^7*s^8 - 88412*ep^4*mtt*mWW^7*s^8 - 87368*ep^5*mtt*mWW^7*s^8 - 32448*ep^6*mtt*mWW^7*s^8 + 94*ep*mWW^8*s^8 + 1706*ep^2*mWW^8*s^8 + 9102*ep^3*mWW^8*s^8 + 21094*ep^4*mWW^8*s^8 + 22244*ep^5*mWW^8*s^8 + 8640*ep^6*mWW^8*s^8 - 60*ep*mtt^4*mWW^3*s^9 - 820*ep^2*mtt^4*mWW^3*s^9 - 3780*ep^3*mtt^4*mWW^3*s^9 - 7900*ep^4*mtt^4*mWW^3*s^9 - 7680*ep^5*mtt^4*mWW^3*s^9 - 2800*ep^6*mtt^4*mWW^3*s^9 + 160*ep*mtt^3*mWW^4*s^9 + 1840*ep^2*mtt^3*mWW^4*s^9 + 7840*ep^3*mtt^3*mWW^4*s^9 + 15760*ep^4*mtt^3*mWW^4*s^9 + 15040*ep^5*mtt^3*mWW^4*s^9 + 5440*ep^6*mtt^3*mWW^4*s^9 + 40*ep*mtt^2*mWW^5*s^9 + 440*ep^2*mtt^2*mWW^5*s^9 + 1720*ep^3*mtt^2*mWW^5*s^9 + 3080*ep^4*mtt^2*mWW^5*s^9 + 2560*ep^5*mtt^2*mWW^5*s^9 + 800*ep^6*mtt^2*mWW^5*s^9 - 160*ep*mtt*mWW^6*s^9 - 1840*ep^2*mtt*mWW^6*s^9 - 7840*ep^3*mtt*mWW^6*s^9 - 15760*ep^4*mtt*mWW^6*s^9 - 15040*ep^5*mtt*mWW^6*s^9 - 5440*ep^6*mtt*mWW^6*s^9 + 20*ep*mWW^7*s^9 + 380*ep^2*mWW^7*s^9 + 2060*ep^3*mWW^7*s^9 + 4820*ep^4*mWW^7*s^9 + 5120*ep^5*mWW^7*s^9 + 2000*ep^6*mWW^7*s^9 + 108*ep*mtt^11*mWW^3*s*t + 1188*ep^2*mtt^11*mWW^3*s*t + 4992*ep^3*mtt^11*mWW^3*s*t + 10128*ep^4*mtt^11*mWW^3*s*t + 9984*ep^5*mtt^11*mWW^3*s*t + 3840*ep^6*mtt^11*mWW^3*s*t - 78*mtt^10*mWW^4*s*t - 1686*ep*mtt^10*mWW^4*s*t - 12750*ep^2*mtt^10*mWW^4*s*t - 45942*ep^3*mtt^10*mWW^4*s*t - 86088*ep^4*mtt^10*mWW^4*s*t - 81144*ep^5*mtt^10*mWW^4*s*t - 30432*ep^6*mtt^10*mWW^4*s*t + 426*mtt^9*mWW^5*s*t + 7290*ep*mtt^9*mWW^5*s*t + 48570*ep^2*mtt^9*mWW^5*s*t + 162594*ep^3*mtt^9*mWW^5*s*t + 291480*ep^4*mtt^9*mWW^5*s*t + 267624*ep^5*mtt^9*mWW^5*s*t + 98976*ep^6*mtt^9*mWW^5*s*t - 918*mtt^8*mWW^6*s*t - 14382*ep*mtt^8*mWW^6*s*t - 90198*ep^2*mtt^8*mWW^6*s*t - 290334*ep^3*mtt^8*mWW^6*s*t - 508200*ep^4*mtt^8*mWW^6*s*t - 460824*ep^5*mtt^8*mWW^6*s*t - 169824*ep^6*mtt^8*mWW^6*s*t + 930*mtt^7*mWW^7*s*t + 14010*ep*mtt^7*mWW^7*s*t + 85530*ep^2*mtt^7*mWW^7*s*t + 271290*ep^3*mtt^7*mWW^7*s*t + 472920*ep^4*mtt^7*mWW^7*s*t + 430920*ep^5*mtt^7*mWW^7*s*t + 160800*ep^6*mtt^7*mWW^7*s*t - 330*mtt^6*mWW^8*s*t - 5058*ep*mtt^6*mWW^8*s*t - 31818*ep^2*mtt^6*mWW^8*s*t - 105282*ep^3*mtt^6*mWW^8*s*t - 193368*ep^4*mtt^6*mWW^8*s*t - 186984*ep^5*mtt^6*mWW^8*s*t - 74400*ep^6*mtt^6*mWW^8*s*t - 162*mtt^5*mWW^9*s*t - 2034*ep*mtt^5*mWW^9*s*t - 9810*ep^2*mtt^5*mWW^9*s*t - 22458*ep^3*mtt^5*mWW^9*s*t - 23352*ep^4*mtt^5*mWW^9*s*t - 6216*ep^5*mtt^5*mWW^9*s*t + 3552*ep^6*mtt^5*mWW^9*s*t + 174*mtt^4*mWW^10*s*t + 2310*ep*mtt^4*mWW^10*s*t + 12270*ep^2*mtt^4*mWW^10*s*t + 33366*ep^3*mtt^4*mWW^10*s*t + 48840*ep^4*mtt^4*mWW^10*s*t + 36216*ep^5*mtt^4*mWW^10*s*t + 10464*ep^6*mtt^4*mWW^10*s*t - 42*mtt^3*mWW^11*s*t - 558*ep*mtt^3*mWW^11*s*t - 2982*ep^2*mtt^3*mWW^11*s*t - 8226*ep^3*mtt^3*mWW^11*s*t - 12360*ep^4*mtt^3*mWW^11*s*t - 9576*ep^5*mtt^3*mWW^11*s*t - 2976*ep^6*mtt^3*mWW^11*s*t - 432*ep*mtt^10*mWW^3*s^2*t - 4884*ep^2*mtt^10*mWW^3*s^2*t - 21184*ep^3*mtt^10*mWW^3*s^2*t - 44452*ep^4*mtt^10*mWW^3*s^2*t - 45368*ep^5*mtt^10*mWW^3*s^2*t - 18080*ep^6*mtt^10*mWW^3*s^2*t + 304*mtt^9*mWW^4*s^2*t + 6170*ep*mtt^9*mWW^4*s^2*t + 45598*ep^2*mtt^9*mWW^4*s^2*t + 163838*ep^3*mtt^9*mWW^4*s^2*t + 309790*ep^4*mtt^9*mWW^4*s^2*t + 297020*ep^5*mtt^9*mWW^4*s^2*t + 114000*ep^6*mtt^9*mWW^4*s^2*t - 1470*mtt^8*mWW^5*s^2*t - 23738*ep*mtt^8*mWW^5*s^2*t - 151718*ep^2*mtt^8*mWW^5*s^2*t - 494526*ep^3*mtt^8*mWW^5*s^2*t - 874284*ep^4*mtt^8*mWW^5*s^2*t - 800656*ep^5*mtt^8*mWW^5*s^2*t - 298432*ep^6*mtt^8*mWW^5*s^2*t + 2716*mtt^7*mWW^6*s^2*t + 40306*ep*mtt^7*mWW^6*s^2*t + 240654*ep^2*mtt^7*mWW^6*s^2*t + 743558*ep^3*mtt^7*mWW^6*s^2*t + 1261906*ep^4*mtt^7*mWW^6*s^2*t + 1122324*ep^5*mtt^7*mWW^6*s^2*t + 410992*ep^6*mtt^7*mWW^6*s^2*t - 2170*mtt^6*mWW^7*s^2*t - 31158*ep*mtt^6*mWW^7*s^2*t - 181430*ep^2*mtt^6*mWW^7*s^2*t - 550906*ep^3*mtt^6*mWW^7*s^2*t - 925512*ep^4*mtt^6*mWW^7*s^2*t - 821096*ep^5*mtt^6*mWW^7*s^2*t - 302688*ep^6*mtt^6*mWW^7*s^2*t + 280*mtt^5*mWW^8*s^2*t + 4562*ep*mtt^5*mWW^8*s^2*t + 30994*ep^2*mtt^5*mWW^8*s^2*t + 110094*ep^3*mtt^5*mWW^8*s^2*t + 214562*ep^4*mtt^5*mWW^8*s^2*t + 218548*ep^5*mtt^5*mWW^8*s^2*t + 91760*ep^6*mtt^5*mWW^8*s^2*t + 686*mtt^4*mWW^9*s^2*t + 8810*ep*mtt^4*mWW^9*s^2*t + 44142*ep^2*mtt^4*mWW^9*s^2*t + 110462*ep^3*mtt^4*mWW^9*s^2*t + 144420*ep^4*mtt^4*mWW^9*s^2*t + 91040*ep^5*mtt^4*mWW^9*s^2*t + 19840*ep^6*mtt^4*mWW^9*s^2*t - 420*mtt^3*mWW^10*s^2*t - 5522*ep*mtt^3*mWW^10*s^2*t - 28742*ep^2*mtt^3*mWW^10*s^2*t - 76054*ep^3*mtt^3*mWW^10*s^2*t - 107986*ep^4*mtt^3*mWW^10*s^2*t - 77844*ep^5*mtt^3*mWW^10*s^2*t - 22128*ep^6*mtt^3*mWW^10*s^2*t + 74*mtt^2*mWW^11*s^2*t + 1014*ep*mtt^2*mWW^11*s^2*t + 5506*ep^2*mtt^2*mWW^11*s^2*t + 15162*ep^3*mtt^2*mWW^11*s^2*t + 22324*ep^4*mtt^2*mWW^11*s^2*t + 16656*ep^5*mtt^2*mWW^11*s^2*t + 4928*ep^6*mtt^2*mWW^11*s^2*t - 12*ep*mtt*mWW^12*s^2*t - 120*ep^2*mtt*mWW^12*s^2*t - 444*ep^3*mtt*mWW^12*s^2*t - 768*ep^4*mtt*mWW^12*s^2*t - 624*ep^5*mtt*mWW^12*s^2*t - 192*ep^6*mtt*mWW^12*s^2*t - 24*ep*mtt^10*mWW^2*s^3*t - 256*ep^2*mtt^10*mWW^2*s^3*t - 1032*ep^3*mtt^10*mWW^2*s^3*t - 1984*ep^4*mtt^10*mWW^2*s^3*t - 1824*ep^5*mtt^10*mWW^2*s^3*t - 640*ep^6*mtt^10*mWW^2*s^3*t + 484*ep*mtt^9*mWW^3*s^3*t + 6068*ep^2*mtt^9*mWW^3*s^3*t + 28840*ep^3*mtt^9*mWW^3*s^3*t + 65720*ep^4*mtt^9*mWW^3*s^3*t + 72376*ep^5*mtt^9*mWW^3*s^3*t + 30992*ep^6*mtt^9*mWW^3*s^3*t - 526*mtt^8*mWW^4*s^3*t - 8798*ep*mtt^8*mWW^4*s^3*t - 59014*ep^2*mtt^8*mWW^4*s^3*t - 204390*ep^3*mtt^8*mWW^4*s^3*t - 387436*ep^4*mtt^8*mWW^4*s^3*t - 382340*ep^5*mtt^8*mWW^4*s^3*t - 153664*ep^6*mtt^8*mWW^4*s^3*t + 2294*mtt^7*mWW^5*s^3*t + 33176*ep*mtt^7*mWW^5*s^3*t + 192308*ep^2*mtt^7*mWW^5*s^3*t + 579808*ep^3*mtt^7*mWW^5*s^3*t + 971302*ep^4*mtt^7*mWW^5*s^3*t + 865680*ep^5*mtt^7*mWW^5*s^3*t + 322336*ep^6*mtt^7*mWW^5*s^3*t - 3748*mtt^6*mWW^6*s^3*t - 51540*ep*mtt^6*mWW^6*s^3*t - 282512*ep^2*mtt^6*mWW^6*s^3*t - 797372*ep^3*mtt^6*mWW^6*s^3*t - 1237320*ep^4*mtt^6*mWW^6*s^3*t - 1015436*ep^5*mtt^6*mWW^6*s^3*t - 349552*ep^6*mtt^6*mWW^6*s^3*t + 2540*mtt^5*mWW^7*s^3*t + 34278*ep*mtt^5*mWW^7*s^3*t + 186242*ep^2*mtt^5*mWW^7*s^3*t + 518582*ep^3*mtt^5*mWW^7*s^3*t + 781518*ep^4*mtt^5*mWW^7*s^3*t + 609368*ep^5*mtt^5*mWW^7*s^3*t + 195744*ep^6*mtt^5*mWW^7*s^3*t - 150*mtt^4*mWW^8*s^3*t - 2378*ep*mtt^4*mWW^8*s^3*t - 18690*ep^2*mtt^4*mWW^8*s^3*t - 70930*ep^3*mtt^4*mWW^8*s^3*t - 131272*ep^4*mtt^4*mWW^8*s^3*t - 113692*ep^5*mtt^4*mWW^8*s^3*t - 37392*ep^6*mtt^4*mWW^8*s^3*t - 674*mtt^3*mWW^9*s^3*t - 8716*ep*mtt^3*mWW^9*s^3*t - 42408*ep^2*mtt^3*mWW^9*s^3*t - 100820*ep^3*mtt^3*mWW^9*s^3*t - 125246*ep^4*mtt^3*mWW^9*s^3*t - 78656*ep^5*mtt^3*mWW^9*s^3*t - 19936*ep^6*mtt^3*mWW^9*s^3*t + 296*mtt^2*mWW^10*s^3*t + 4040*ep*mtt^2*mWW^10*s^3*t + 21620*ep^2*mtt^2*mWW^10*s^3*t + 57952*ep^3*mtt^2*mWW^10*s^3*t + 82216*ep^4*mtt^2*mWW^10*s^3*t + 58764*ep^5*mtt^2*mWW^10*s^3*t + 16624*ep^6*mtt^2*mWW^10*s^3*t - 32*mtt*mWW^11*s^3*t - 534*ep*mtt*mWW^11*s^3*t - 3490*ep^2*mtt*mWW^11*s^3*t - 11178*ep^3*mtt*mWW^11*s^3*t - 18542*ep^4*mtt*mWW^11*s^3*t - 15200*ep^5*mtt*mWW^11*s^3*t - 4848*ep^6*mtt*mWW^11*s^3*t + 12*ep*mWW^12*s^3*t + 132*ep^2*mWW^12*s^3*t + 540*ep^3*mWW^12*s^3*t + 1044*ep^4*mWW^12*s^3*t + 960*ep^5*mWW^12*s^3*t + 336*ep^6*mWW^12*s^3*t + 144*ep*mtt^9*mWW^2*s^4*t + 1536*ep^2*mtt^9*mWW^2*s^4*t + 6192*ep^3*mtt^9*mWW^2*s^4*t + 11904*ep^4*mtt^9*mWW^2*s^4*t + 10944*ep^5*mtt^9*mWW^2*s^4*t + 3840*ep^6*mtt^9*mWW^2*s^4*t + 34*ep*mtt^8*mWW^3*s^4*t - 2386*ep^2*mtt^8*mWW^3*s^4*t - 18966*ep^3*mtt^8*mWW^3*s^4*t - 54062*ep^4*mtt^8*mWW^3*s^4*t - 67708*ep^5*mtt^8*mWW^3*s^4*t - 31632*ep^6*mtt^8*mWW^3*s^4*t + 640*mtt^7*mWW^4*s^4*t + 9020*ep*mtt^7*mWW^4*s^4*t + 57020*ep^2*mtt^7*mWW^4*s^4*t + 195044*ep^3*mtt^7*mWW^4*s^4*t + 372388*ep^4*mtt^7*mWW^4*s^4*t + 373344*ep^5*mtt^7*mWW^4*s^4*t + 152688*ep^6*mtt^7*mWW^4*s^4*t - 2584*mtt^6*mWW^5*s^4*t - 37488*ep*mtt^6*mWW^5*s^4*t - 218616*ep^2*mtt^6*mWW^5*s^4*t - 657052*ep^3*mtt^6*mWW^5*s^4*t - 1083776*ep^4*mtt^6*mWW^5*s^4*t - 938788*ep^5*mtt^6*mWW^5*s^4*t - 334688*ep^6*mtt^6*mWW^5*s^4*t + 3914*mtt^5*mWW^6*s^4*t + 55618*ep*mtt^5*mWW^6*s^4*t + 314366*ep^2*mtt^5*mWW^6*s^4*t + 902810*ep^3*mtt^5*mWW^6*s^4*t + 1394324*ep^4*mtt^5*mWW^6*s^4*t + 1102792*ep^5*mtt^5*mWW^6*s^4*t + 349552*ep^6*mtt^5*mWW^6*s^4*t - 2572*mtt^4*mWW^7*s^4*t - 34636*ep*mtt^4*mWW^7*s^4*t - 191672*ep^2*mtt^4*mWW^7*s^4*t - 542216*ep^3*mtt^4*mWW^7*s^4*t - 810580*ep^4*mtt^4*mWW^7*s^4*t - 596012*ep^5*mtt^4*mWW^7*s^4*t - 164512*ep^6*mtt^4*mWW^7*s^4*t + 468*mtt^3*mWW^8*s^4*t + 4892*ep*mtt^3*mWW^8*s^4*t + 25320*ep^2*mtt^3*mWW^8*s^4*t + 73364*ep^3*mtt^3*mWW^8*s^4*t + 107148*ep^4*mtt^3*mWW^8*s^4*t + 62336*ep^5*mtt^3*mWW^8*s^4*t + 5136*ep^6*mtt^3*mWW^8*s^4*t + 208*mtt^2*mWW^9*s^4*t + 3724*ep*mtt^2*mWW^9*s^4*t + 23744*ep^2*mtt^2*mWW^9*s^4*t + 73096*ep^3*mtt^2*mWW^9*s^4*t + 120480*ep^4*mtt^2*mWW^9*s^4*t + 104580*ep^5*mtt^2*mWW^9*s^4*t + 37472*ep^6*mtt^2*mWW^9*s^4*t - 78*mtt*mWW^10*s^4*t - 1450*ep*mtt*mWW^10*s^4*t - 10770*ep^2*mtt*mWW^10*s^4*t - 38466*ep^3*mtt*mWW^10*s^4*t - 70404*ep^4*mtt*mWW^10*s^4*t - 63592*ep^5*mtt*mWW^10*s^4*t - 22256*ep^6*mtt*mWW^10*s^4*t + 4*mWW^11*s^4*t + 142*ep*mWW^11*s^4*t + 1458*ep^2*mWW^11*s^4*t + 6194*ep^3*mWW^11*s^4*t + 12578*ep^4*mWW^11*s^4*t + 12104*ep^5*mWW^11*s^4*t + 4400*ep^6*mWW^11*s^4*t - 360*ep*mtt^8*mWW^2*s^5*t - 3840*ep^2*mtt^8*mWW^2*s^5*t - 15480*ep^3*mtt^8*mWW^2*s^5*t - 29760*ep^4*mtt^8*mWW^2*s^5*t - 27360*ep^5*mtt^8*mWW^2*s^5*t - 9600*ep^6*mtt^8*mWW^2*s^5*t - 140*ep*mtt^7*mWW^3*s^5*t + 4940*ep^2*mtt^7*mWW^3*s^5*t + 36880*ep^3*mtt^7*mWW^3*s^5*t + 95120*ep^4*mtt^7*mWW^3*s^5*t + 106720*ep^5*mtt^7*mWW^3*s^5*t + 44480*ep^6*mtt^7*mWW^3*s^5*t - 634*mtt^6*mWW^4*s^5*t - 11594*ep*mtt^6*mWW^4*s^5*t - 92946*ep^2*mtt^6*mWW^4*s^5*t - 357306*ep^3*mtt^6*mWW^4*s^5*t - 699256*ep^4*mtt^6*mWW^4*s^5*t - 674896*ep^5*mtt^6*mWW^4*s^5*t - 254272*ep^6*mtt^6*mWW^4*s^5*t + 2254*mtt^5*mWW^5*s^5*t + 40630*ep*mtt^5*mWW^5*s^5*t + 282938*ep^2*mtt^5*mWW^5*s^5*t + 966362*ep^3*mtt^5*mWW^5*s^5*t + 1729644*ep^4*mtt^5*mWW^5*s^5*t + 1553916*ep^5*mtt^5*mWW^5*s^5*t + 548304*ep^6*mtt^5*mWW^5*s^5*t - 2952*mtt^4*mWW^6*s^5*t - 46908*ep*mtt^4*mWW^6*s^5*t - 296332*ep^2*mtt^4*mWW^6*s^5*t - 943184*ep^3*mtt^4*mWW^6*s^5*t - 1594324*ep^4*mtt^4*mWW^6*s^5*t - 1355700*ep^5*mtt^4*mWW^6*s^5*t - 449808*ep^6*mtt^4*mWW^6*s^5*t + 1664*mtt^3*mWW^7*s^5*t + 20128*ep*mtt^3*mWW^7*s^5*t + 103496*ep^2*mtt^3*mWW^7*s^5*t + 282476*ep^3*mtt^3*mWW^7*s^5*t + 414884*ep^4*mtt^3*mWW^7*s^5*t + 296512*ep^5*mtt^3*mWW^7*s^5*t + 75328*ep^6*mtt^3*mWW^7*s^5*t - 310*mtt^2*mWW^8*s^5*t - 438*ep*mtt^2*mWW^8*s^5*t + 15534*ep^2*mtt^2*mWW^8*s^5*t + 87986*ep^3*mtt^2*mWW^8*s^5*t + 201260*ep^4*mtt^2*mWW^8*s^5*t + 217216*ep^5*mtt^2*mWW^8*s^5*t + 89792*ep^6*mtt^2*mWW^8*s^5*t - 30*mtt*mWW^9*s^5*t - 1602*ep*mtt*mWW^9*s^5*t - 17102*ep^2*mtt*mWW^9*s^5*t - 72958*ep^3*mtt*mWW^9*s^5*t - 150320*ep^4*mtt*mWW^9*s^5*t - 149532*ep^5*mtt*mWW^9*s^5*t - 56784*ep^6*mtt*mWW^9*s^5*t + 8*mWW^10*s^5*t + 284*ep*mWW^10*s^5*t + 3312*ep^2*mWW^10*s^5*t + 15224*ep^3*mWW^10*s^5*t + 32752*ep^4*mWW^10*s^5*t + 33124*ep^5*mWW^10*s^5*t + 12560*ep^6*mWW^10*s^5*t + 480*ep*mtt^7*mWW^2*s^6*t + 5120*ep^2*mtt^7*mWW^2*s^6*t + 20640*ep^3*mtt^7*mWW^2*s^6*t + 39680*ep^4*mtt^7*mWW^2*s^6*t + 36480*ep^5*mtt^7*mWW^2*s^6*t + 12800*ep^6*mtt^7*mWW^2*s^6*t - 388*ep*mtt^6*mWW^3*s^6*t - 12848*ep^2*mtt^6*mWW^3*s^6*t - 72772*ep^3*mtt^6*mWW^3*s^6*t - 165608*ep^4*mtt^6*mWW^3*s^6*t - 168544*ep^5*mtt^6*mWW^3*s^6*t - 63680*ep^6*mtt^6*mWW^3*s^6*t + 384*mtt^5*mWW^4*s^6*t + 11394*ep*mtt^5*mWW^4*s^6*t + 110710*ep^2*mtt^5*mWW^4*s^6*t + 454630*ep^3*mtt^5*mWW^4*s^6*t + 903862*ep^4*mtt^5*mWW^4*s^6*t + 862188*ep^5*mtt^5*mWW^4*s^6*t + 314480*ep^6*mtt^5*mWW^4*s^6*t - 1078*mtt^4*mWW^5*s^6*t - 26354*ep*mtt^4*mWW^5*s^6*t - 213938*ep^2*mtt^4*mWW^5*s^6*t - 796690*ep^3*mtt^4*mWW^5*s^6*t - 1502128*ep^4*mtt^4*mWW^5*s^6*t - 1390476*ep^5*mtt^4*mWW^5*s^6*t - 496880*ep^6*mtt^4*mWW^5*s^6*t + 1042*mtt^3*mWW^6*s^6*t + 17132*ep*mtt^3*mWW^6*s^6*t + 112508*ep^2*mtt^3*mWW^6*s^6*t + 376200*ep^3*mtt^3*mWW^6*s^6*t + 670834*ep^4*mtt^3*mWW^6*s^6*t + 600228*ep^5*mtt^3*mWW^6*s^6*t + 207952*ep^6*mtt^3*mWW^6*s^6*t - 386*mtt^2*mWW^7*s^6*t - 678*ep*mtt^2*mWW^7*s^6*t + 19082*ep^2*mtt^2*mWW^7*s^6*t + 108326*ep^3*mtt^2*mWW^7*s^6*t + 239048*ep^4*mtt^2*mWW^7*s^6*t + 243336*ep^5*mtt^2*mWW^7*s^6*t + 94464*ep^6*mtt^2*mWW^7*s^6*t + 38*mtt*mWW^8*s^6*t - 1802*ep*mtt*mWW^8*s^6*t - 24254*ep^2*mtt*mWW^8*s^6*t - 109002*ep^3*mtt*mWW^8*s^6*t - 228420*ep^4*mtt*mWW^8*s^6*t - 228424*ep^5*mtt*mWW^8*s^6*t - 86880*ep^6*mtt*mWW^8*s^6*t + 216*ep*mWW^9*s^6*t + 3620*ep^2*mWW^9*s^6*t + 18668*ep^3*mWW^9*s^6*t + 42732*ep^4*mWW^9*s^6*t + 45212*ep^5*mWW^9*s^6*t + 17744*ep^6*mWW^9*s^6*t - 360*ep*mtt^6*mWW^2*s^7*t - 3840*ep^2*mtt^6*mWW^2*s^7*t - 15480*ep^3*mtt^6*mWW^2*s^7*t - 29760*ep^4*mtt^6*mWW^2*s^7*t - 27360*ep^5*mtt^6*mWW^2*s^7*t - 9600*ep^6*mtt^6*mWW^2*s^7*t + 452*ep*mtt^5*mWW^3*s^7*t + 11044*ep^2*mtt^5*mWW^3*s^7*t + 59184*ep^3*mtt^5*mWW^3*s^7*t + 130832*ep^4*mtt^5*mWW^3*s^7*t + 129928*ep^5*mtt^5*mWW^3*s^7*t + 47760*ep^6*mtt^5*mWW^3*s^7*t - 58*mtt^4*mWW^4*s^7*t - 5210*ep*mtt^4*mWW^4*s^7*t - 60002*ep^2*mtt^4*mWW^4*s^7*t - 258866*ep^3*mtt^4*mWW^4*s^7*t - 523516*ep^4*mtt^4*mWW^4*s^7*t - 500916*ep^5*mtt^4*mWW^4*s^7*t - 181632*ep^6*mtt^4*mWW^4*s^7*t + 82*mtt^3*mWW^5*s^7*t + 6072*ep*mtt^3*mWW^5*s^7*t + 60888*ep^2*mtt^3*mWW^5*s^7*t + 247588*ep^3*mtt^3*mWW^5*s^7*t + 490454*ep^4*mtt^3*mWW^5*s^7*t + 468652*ep^5*mtt^3*mWW^5*s^7*t + 170960*ep^6*mtt^3*mWW^5*s^7*t - 14*mtt^2*mWW^6*s^7*t + 950*ep*mtt^2*mWW^6*s^7*t + 11834*ep^2*mtt^2*mWW^6*s^7*t + 47434*ep^3*mtt^2*mWW^6*s^7*t + 85564*ep^4*mtt^2*mWW^6*s^7*t + 72048*ep^5*mtt^2*mWW^6*s^7*t + 23264*ep^6*mtt^2*mWW^6*s^7*t - 2*mtt*mWW^7*s^7*t - 2152*ep*mtt*mWW^7*s^7*t - 24168*ep^2*mtt*mWW^7*s^7*t - 100912*ep^3*mtt*mWW^7*s^7*t - 200218*ep^4*mtt*mWW^7*s^7*t - 190428*ep^5*mtt*mWW^7*s^7*t - 69248*ep^6*mtt*mWW^7*s^7*t - 8*mWW^8*s^7*t + 152*ep*mWW^8*s^7*t + 3188*ep^2*mWW^8*s^7*t + 16636*ep^3*mWW^8*s^7*t + 37812*ep^4*mWW^8*s^7*t + 39628*ep^5*mWW^8*s^7*t + 15424*ep^6*mWW^8*s^7*t + 144*ep*mtt^5*mWW^2*s^8*t + 1536*ep^2*mtt^5*mWW^2*s^8*t + 6192*ep^3*mtt^5*mWW^2*s^8*t + 11904*ep^4*mtt^5*mWW^2*s^8*t + 10944*ep^5*mtt^5*mWW^2*s^8*t + 3840*ep^6*mtt^5*mWW^2*s^8*t - 94*ep*mtt^4*mWW^3*s^8*t - 3098*ep^2*mtt^4*mWW^3*s^8*t - 17430*ep^3*mtt^4*mWW^3*s^8*t - 39190*ep^4*mtt^4*mWW^3*s^8*t - 39116*ep^5*mtt^4*mWW^3*s^8*t - 14352*ep^6*mtt^4*mWW^3*s^8*t - 48*mtt^3*mWW^4*s^8*t + 600*ep*mtt^3*mWW^4*s^8*t + 11456*ep^2*mtt^3*mWW^4*s^8*t + 54856*ep^3*mtt^3*mWW^4*s^8*t + 115320*ep^4*mtt^3*mWW^4*s^8*t + 112184*ep^5*mtt^3*mWW^4*s^8*t + 40912*ep^6*mtt^3*mWW^4*s^8*t + 92*mtt^2*mWW^5*s^8*t + 628*ep*mtt^2*mWW^5*s^8*t + 984*ep^2*mtt^2*mWW^5*s^8*t - 3212*ep^3*mtt^2*mWW^5*s^8*t - 13884*ep^4*mtt^2*mWW^5*s^8*t - 18080*ep^5*mtt^2*mWW^5*s^8*t - 7856*ep^6*mtt^2*mWW^5*s^8*t - 40*mtt*mWW^6*s^8*t - 1240*ep*mtt*mWW^6*s^8*t - 11032*ep^2*mtt*mWW^6*s^8*t - 42008*ep^3*mtt*mWW^6*s^8*t - 78296*ep^4*mtt*mWW^6*s^8*t - 70392*ep^5*mtt*mWW^6*s^8*t - 24272*ep^6*mtt*mWW^6*s^8*t - 4*mWW^7*s^8*t + 154*ep*mWW^7*s^8*t + 2266*ep^2*mWW^7*s^8*t + 10434*ep^3*mWW^7*s^8*t + 21810*ep^4*mWW^7*s^8*t + 21356*ep^5*mWW^7*s^8*t + 7872*ep^6*mWW^7*s^8*t - 24*ep*mtt^4*mWW^2*s^9*t - 256*ep^2*mtt^4*mWW^2*s^9*t - 1032*ep^3*mtt^4*mWW^2*s^9*t - 1984*ep^4*mtt^4*mWW^2*s^9*t - 1824*ep^5*mtt^4*mWW^2*s^9*t - 640*ep^6*mtt^4*mWW^2*s^9*t - 24*ep*mtt^3*mWW^3*s^9*t - 24*ep^2*mtt^3*mWW^3*s^9*t + 456*ep^3*mtt^3*mWW^3*s^9*t + 1512*ep^4*mtt^3*mWW^3*s^9*t + 1728*ep^5*mtt^3*mWW^3*s^9*t + 672*ep^6*mtt^3*mWW^3*s^9*t + 16*mtt^2*mWW^4*s^9*t + 104*ep*mtt^2*mWW^4*s^9*t - 72*ep^2*mtt^2*mWW^4*s^9*t - 1864*ep^3*mtt^2*mWW^4*s^9*t - 5064*ep^4*mtt^2*mWW^4*s^9*t - 5440*ep^5*mtt^2*mWW^4*s^9*t - 2080*ep^6*mtt^2*mWW^4*s^9*t - 16*mtt*mWW^5*s^9*t - 216*ep*mtt*mWW^5*s^9*t - 1416*ep^2*mtt*mWW^5*s^9*t - 4872*ep^3*mtt*mWW^5*s^9*t - 8808*ep^4*mtt*mWW^5*s^9*t - 7872*ep^5*mtt*mWW^5*s^9*t - 2720*ep^6*mtt*mWW^5*s^9*t + 64*ep*mWW^6*s^9*t + 712*ep^2*mWW^6*s^9*t + 2896*ep^3*mWW^6*s^9*t + 5512*ep^4*mWW^6*s^9*t + 4960*ep^5*mWW^6*s^9*t + 1696*ep^6*mWW^6*s^9*t + 108*ep*mtt^12*mWW^2*t^2 + 1188*ep^2*mtt^12*mWW^2*t^2 + 4992*ep^3*mtt^12*mWW^2*t^2 + 10128*ep^4*mtt^12*mWW^2*t^2 + 9984*ep^5*mtt^12*mWW^2*t^2 + 3840*ep^6*mtt^12*mWW^2*t^2 - 78*mtt^11*mWW^3*t^2 - 1686*ep*mtt^11*mWW^3*t^2 - 12750*ep^2*mtt^11*mWW^3*t^2 - 45942*ep^3*mtt^11*mWW^3*t^2 - 86088*ep^4*mtt^11*mWW^3*t^2 - 81144*ep^5*mtt^11*mWW^3*t^2 - 30432*ep^6*mtt^11*mWW^3*t^2 + 426*mtt^10*mWW^4*t^2 + 7290*ep*mtt^10*mWW^4*t^2 + 48570*ep^2*mtt^10*mWW^4*t^2 + 162594*ep^3*mtt^10*mWW^4*t^2 + 291480*ep^4*mtt^10*mWW^4*t^2 + 267624*ep^5*mtt^10*mWW^4*t^2 + 98976*ep^6*mtt^10*mWW^4*t^2 - 918*mtt^9*mWW^5*t^2 - 14382*ep*mtt^9*mWW^5*t^2 - 90198*ep^2*mtt^9*mWW^5*t^2 - 290334*ep^3*mtt^9*mWW^5*t^2 - 508200*ep^4*mtt^9*mWW^5*t^2 - 460824*ep^5*mtt^9*mWW^5*t^2 - 169824*ep^6*mtt^9*mWW^5*t^2 + 930*mtt^8*mWW^6*t^2 + 14010*ep*mtt^8*mWW^6*t^2 + 85530*ep^2*mtt^8*mWW^6*t^2 + 271290*ep^3*mtt^8*mWW^6*t^2 + 472920*ep^4*mtt^8*mWW^6*t^2 + 430920*ep^5*mtt^8*mWW^6*t^2 + 160800*ep^6*mtt^8*mWW^6*t^2 - 330*mtt^7*mWW^7*t^2 - 5058*ep*mtt^7*mWW^7*t^2 - 31818*ep^2*mtt^7*mWW^7*t^2 - 105282*ep^3*mtt^7*mWW^7*t^2 - 193368*ep^4*mtt^7*mWW^7*t^2 - 186984*ep^5*mtt^7*mWW^7*t^2 - 74400*ep^6*mtt^7*mWW^7*t^2 - 162*mtt^6*mWW^8*t^2 - 2034*ep*mtt^6*mWW^8*t^2 - 9810*ep^2*mtt^6*mWW^8*t^2 - 22458*ep^3*mtt^6*mWW^8*t^2 - 23352*ep^4*mtt^6*mWW^8*t^2 - 6216*ep^5*mtt^6*mWW^8*t^2 + 3552*ep^6*mtt^6*mWW^8*t^2 + 174*mtt^5*mWW^9*t^2 + 2310*ep*mtt^5*mWW^9*t^2 + 12270*ep^2*mtt^5*mWW^9*t^2 + 33366*ep^3*mtt^5*mWW^9*t^2 + 48840*ep^4*mtt^5*mWW^9*t^2 + 36216*ep^5*mtt^5*mWW^9*t^2 + 10464*ep^6*mtt^5*mWW^9*t^2 - 42*mtt^4*mWW^10*t^2 - 558*ep*mtt^4*mWW^10*t^2 - 2982*ep^2*mtt^4*mWW^10*t^2 - 8226*ep^3*mtt^4*mWW^10*t^2 - 12360*ep^4*mtt^4*mWW^10*t^2 - 9576*ep^5*mtt^4*mWW^10*t^2 - 2976*ep^6*mtt^4*mWW^10*t^2 - 618*ep*mtt^11*mWW^2*s*t^2 - 6904*ep^2*mtt^11*mWW^2*s*t^2 - 29530*ep^3*mtt^11*mWW^2*s*t^2 - 61028*ep^4*mtt^11*mWW^2*s*t^2 - 61280*ep^5*mtt^11*mWW^2*s*t^2 - 24000*ep^6*mtt^11*mWW^2*s*t^2 + 382*mtt^10*mWW^3*s*t^2 + 7654*ep*mtt^10*mWW^3*s*t^2 + 56136*ep^2*mtt^10*mWW^3*s*t^2 + 200218*ep^3*mtt^10*mWW^3*s*t^2 + 375414*ep^4*mtt^10*mWW^3*s*t^2 + 356428*ep^5*mtt^10*mWW^3*s*t^2 + 135248*ep^6*mtt^10*mWW^3*s*t^2 - 1596*mtt^9*mWW^4*s*t^2 - 24278*ep*mtt^9*mWW^4*s*t^2 - 148722*ep^2*mtt^9*mWW^4*s*t^2 - 470562*ep^3*mtt^9*mWW^4*s*t^2 - 814822*ep^4*mtt^9*mWW^4*s*t^2 - 735484*ep^5*mtt^9*mWW^4*s*t^2 - 271376*ep^6*mtt^9*mWW^4*s*t^2 + 1900*mtt^8*mWW^5*s*t^2 + 23550*ep*mtt^8*mWW^5*s*t^2 + 118014*ep^2*mtt^8*mWW^5*s*t^2 + 311782*ep^3*mtt^8*mWW^5*s*t^2 + 466942*ep^4*mtt^8*mWW^5*s*t^2 + 383036*ep^5*mtt^8*mWW^5*s*t^2 + 136336*ep^6*mtt^8*mWW^5*s*t^2 + 932*mtt^7*mWW^6*s*t^2 + 19954*ep*mtt^7*mWW^6*s*t^2 + 149470*ep^2*mtt^7*mWW^6*s*t^2 + 531990*ep^3*mtt^7*mWW^6*s*t^2 + 979698*ep^4*mtt^7*mWW^6*s*t^2 + 900596*ep^5*mtt^7*mWW^6*s*t^2 + 325680*ep^6*mtt^7*mWW^6*s*t^2 - 4040*mtt^6*mWW^7*s*t^2 - 61202*ep*mtt^6*mWW^7*s*t^2 - 371906*ep^2*mtt^6*mWW^7*s*t^2 - 1161490*ep^3*mtt^6*mWW^7*s*t^2 - 1973302*ep^4*mtt^6*mWW^7*s*t^2 - 1735260*ep^5*mtt^6*mWW^7*s*t^2 - 618640*ep^6*mtt^6*mWW^7*s*t^2 + 3308*mtt^5*mWW^8*s*t^2 + 47286*ep*mtt^5*mWW^8*s*t^2 + 274234*ep^2*mtt^5*mWW^8*s*t^2 + 828402*ep^3*mtt^5*mWW^8*s*t^2 + 1379326*ep^4*mtt^5*mWW^8*s*t^2 + 1203852*ep^5*mtt^5*mWW^8*s*t^2 + 431312*ep^6*mtt^5*mWW^8*s*t^2 - 684*mtt^4*mWW^9*s*t^2 - 9662*ep*mtt^4*mWW^9*s*t^2 - 56278*ep^2*mtt^4*mWW^9*s*t^2 - 174118*ep^3*mtt^4*mWW^9*s*t^2 - 302598*ep^4*mtt^4*mWW^9*s*t^2 - 280236*ep^5*mtt^4*mWW^9*s*t^2 - 107984*ep^6*mtt^4*mWW^9*s*t^2 - 340*mtt^3*mWW^10*s*t^2 - 4520*ep*mtt^3*mWW^10*s*t^2 - 23854*ep^2*mtt^3*mWW^10*s*t^2 - 63692*ep^3*mtt^3*mWW^10*s*t^2 - 90022*ep^4*mtt^3*mWW^10*s*t^2 - 62756*ep^5*mtt^3*mWW^10*s*t^2 - 16176*ep^6*mtt^3*mWW^10*s*t^2 + 138*mtt^2*mWW^11*s*t^2 + 1836*ep*mtt^2*mWW^11*s*t^2 + 9810*ep^2*mtt^2*mWW^11*s*t^2 + 27000*ep^3*mtt^2*mWW^11*s*t^2 + 40392*ep^4*mtt^2*mWW^11*s*t^2 + 31104*ep^5*mtt^2*mWW^11*s*t^2 + 9600*ep^6*mtt^2*mWW^11*s*t^2 + 1170*ep*mtt^10*mWW^2*s^2*t^2 + 13566*ep^2*mtt^10*mWW^2*s^2*t^2 + 60838*ep^3*mtt^10*mWW^2*s^2*t^2 + 132070*ep^4*mtt^10*mWW^2*s^2*t^2 + 139076*ep^5*mtt^10*mWW^2*s^2*t^2 + 56960*ep^6*mtt^10*mWW^2*s^2*t^2 - 830*mtt^9*mWW^3*s^2*t^2 - 14088*ep*mtt^9*mWW^3*s^2*t^2 - 94608*ep^2*mtt^9*mWW^3*s^2*t^2 - 325392*ep^3*mtt^9*mWW^3*s^2*t^2 - 607734*ep^4*mtt^9*mWW^3*s^2*t^2 - 586044*ep^5*mtt^9*mWW^3*s^2*t^2 - 228256*ep^6*mtt^9*mWW^3*s^2*t^2 + 2782*mtt^8*mWW^4*s^2*t^2 + 35244*ep*mtt^8*mWW^4*s^2*t^2 + 179576*ep^2*mtt^8*mWW^4*s^2*t^2 + 479456*ep^3*mtt^8*mWW^4*s^2*t^2 + 720562*ep^4*mtt^8*mWW^4*s^2*t^2 + 587236*ep^5*mtt^8*mWW^4*s^2*t^2 + 204416*ep^6*mtt^8*mWW^4*s^2*t^2 - 1596*mtt^7*mWW^5*s^2*t^2 - 7830*ep*mtt^7*mWW^5*s^2*t^2 + 35818*ep^2*mtt^7*mWW^5*s^2*t^2 + 326170*ep^3*mtt^7*mWW^5*s^2*t^2 + 849962*ep^4*mtt^7*mWW^5*s^2*t^2 + 955004*ep^5*mtt^7*mWW^5*s^2*t^2 + 398016*ep^6*mtt^7*mWW^5*s^2*t^2 - 4708*mtt^6*mWW^6*s^2*t^2 - 78952*ep*mtt^6*mWW^6*s^2*t^2 - 516844*ep^2*mtt^6*mWW^6*s^2*t^2 - 1714916*ep^3*mtt^6*mWW^6*s^2*t^2 - 3076292*ep^4*mtt^6*mWW^6*s^2*t^2 - 2850912*ep^5*mtt^6*mWW^6*s^2*t^2 - 1071632*ep^6*mtt^6*mWW^6*s^2*t^2 + 8026*mtt^5*mWW^7*s^2*t^2 + 114510*ep*mtt^5*mWW^7*s^2*t^2 + 657498*ep^2*mtt^5*mWW^7*s^2*t^2 + 1959518*ep^3*mtt^5*mWW^7*s^2*t^2 + 3224600*ep^4*mtt^5*mWW^7*s^2*t^2 + 2799664*ep^5*mtt^5*mWW^7*s^2*t^2 + 1007760*ep^6*mtt^5*mWW^7*s^2*t^2 - 3994*mtt^4*mWW^8*s^2*t^2 - 54800*ep*mtt^4*mWW^8*s^2*t^2 - 304448*ep^2*mtt^4*mWW^8*s^2*t^2 - 881268*ep^3*mtt^4*mWW^8*s^2*t^2 - 1414398*ep^4*mtt^4*mWW^8*s^2*t^2 - 1206172*ep^5*mtt^4*mWW^8*s^2*t^2 - 431712*ep^6*mtt^4*mWW^8*s^2*t^2 - 336*mtt^3*mWW^9*s^2*t^2 - 3482*ep*mtt^3*mWW^9*s^2*t^2 - 11042*ep^2*mtt^3*mWW^9*s^2*t^2 - 4906*ep^3*mtt^3*mWW^9*s^2*t^2 + 38546*ep^4*mtt^3*mWW^9*s^2*t^2 + 74508*ep^5*mtt^3*mWW^9*s^2*t^2 + 42336*ep^6*mtt^3*mWW^9*s^2*t^2 + 832*mtt^2*mWW^10*s^2*t^2 + 10542*ep*mtt^2*mWW^10*s^2*t^2 + 52606*ep^2*mtt^2*mWW^10*s^2*t^2 + 132950*ep^3*mtt^2*mWW^10*s^2*t^2 + 179466*ep^4*mtt^2*mWW^10*s^2*t^2 + 122020*ep^5*mtt^2*mWW^10*s^2*t^2 + 32176*ep^6*mtt^2*mWW^10*s^2*t^2 - 176*mtt*mWW^11*s^2*t^2 - 2326*ep*mtt*mWW^11*s^2*t^2 - 12242*ep^2*mtt*mWW^11*s^2*t^2 - 32894*ep^3*mtt*mWW^11*s^2*t^2 - 47550*ep^4*mtt*mWW^11*s^2*t^2 - 35004*ep^5*mtt*mWW^11*s^2*t^2 - 10256*ep^6*mtt*mWW^11*s^2*t^2 + 12*ep*mWW^12*s^2*t^2 + 120*ep^2*mWW^12*s^2*t^2 + 444*ep^3*mWW^12*s^2*t^2 + 768*ep^4*mWW^12*s^2*t^2 + 624*ep^5*mWW^12*s^2*t^2 + 192*ep^6*mWW^12*s^2*t^2 - 184*ep*mtt^9*mWW^2*s^3*t^2 - 3978*ep^2*mtt^9*mWW^2*s^3*t^2 - 28440*ep^3*mtt^9*mWW^2*s^3*t^2 - 85010*ep^4*mtt^9*mWW^2*s^3*t^2 - 112436*ep^5*mtt^9*mWW^2*s^3*t^2 - 54592*ep^6*mtt^9*mWW^2*s^3*t^2 + 1166*mtt^8*mWW^3*s^3*t^2 + 14934*ep*mtt^8*mWW^3*s^3*t^2 + 79192*ep^2*mtt^8*mWW^3*s^3*t^2 + 238934*ep^3*mtt^8*mWW^3*s^3*t^2 + 435950*ep^4*mtt^8*mWW^3*s^3*t^2 + 440216*ep^5*mtt^8*mWW^3*s^3*t^2 + 184256*ep^6*mtt^8*mWW^3*s^3*t^2 - 3218*mtt^7*mWW^4*s^3*t^2 - 36802*ep*mtt^7*mWW^4*s^3*t^2 - 158042*ep^2*mtt^7*mWW^4*s^3*t^2 - 325378*ep^3*mtt^7*mWW^4*s^3*t^2 - 331332*ep^4*mtt^7*mWW^4*s^3*t^2 - 145980*ep^5*mtt^7*mWW^4*s^3*t^2 - 12688*ep^6*mtt^7*mWW^4*s^3*t^2 + 792*mtt^6*mWW^5*s^3*t^2 + 766*ep*mtt^6*mWW^5*s^3*t^2 - 57518*ep^2*mtt^6*mWW^5*s^3*t^2 - 376498*ep^3*mtt^6*mWW^5*s^3*t^2 - 989530*ep^4*mtt^6*mWW^5*s^3*t^2 - 1194348*ep^5*mtt^6*mWW^5*s^3*t^2 - 548016*ep^6*mtt^6*mWW^5*s^3*t^2 + 5488*mtt^5*mWW^6*s^3*t^2 + 73970*ep*mtt^5*mWW^6*s^3*t^2 + 394950*ep^2*mtt^5*mWW^6*s^3*t^2 + 1119882*ep^3*mtt^5*mWW^6*s^3*t^2 + 1838782*ep^4*mtt^5*mWW^6*s^3*t^2 + 1682392*ep^5*mtt^5*mWW^6*s^3*t^2 + 664384*ep^6*mtt^5*mWW^6*s^3*t^2 - 6186*mtt^4*mWW^7*s^3*t^2 - 75044*ep*mtt^4*mWW^7*s^3*t^2 - 350760*ep^2*mtt^4*mWW^7*s^3*t^2 - 816480*ep^3*mtt^4*mWW^7*s^3*t^2 - 1020806*ep^4*mtt^4*mWW^7*s^3*t^2 - 682476*ep^5*mtt^4*mWW^7*s^3*t^2 - 206256*ep^6*mtt^4*mWW^7*s^3*t^2 + 1454*mtt^3*mWW^8*s^3*t^2 + 16678*ep*mtt^3*mWW^8*s^3*t^2 + 73850*ep^2*mtt^3*mWW^8*s^3*t^2 + 146734*ep^3*mtt^3*mWW^8*s^3*t^2 + 109336*ep^4*mtt^3*mWW^8*s^3*t^2 - 17788*ep^5*mtt^3*mWW^8*s^3*t^2 - 39952*ep^6*mtt^3*mWW^8*s^3*t^2 + 924*mtt^2*mWW^9*s^3*t^2 + 10354*ep*mtt^2*mWW^9*s^3*t^2 + 40994*ep^2*mtt^2*mWW^9*s^3*t^2 + 73954*ep^3*mtt^2*mWW^9*s^3*t^2 + 63690*ep^4*mtt^2*mWW^9*s^3*t^2 + 26748*ep^5*mtt^2*mWW^9*s^3*t^2 + 6384*ep^6*mtt^2*mWW^9*s^3*t^2 - 460*mtt*mWW^10*s^3*t^2 - 5214*ep*mtt*mWW^10*s^3*t^2 - 21580*ep^2*mtt*mWW^10*s^3*t^2 - 40478*ep^3*mtt*mWW^10*s^3*t^2 - 32080*ep^4*mtt*mWW^10*s^3*t^2 - 4044*ep^5*mtt*mWW^10*s^3*t^2 + 4384*ep^6*mtt*mWW^10*s^3*t^2 + 40*mWW^11*s^3*t^2 + 542*ep*mWW^11*s^3*t^2 + 2892*ep^2*mWW^11*s^3*t^2 + 7770*ep^3*mWW^11*s^3*t^2 + 11000*ep^4*mWW^11*s^3*t^2 + 7716*ep^5*mWW^11*s^3*t^2 + 2096*ep^6*mWW^11*s^3*t^2 - 2592*ep*mtt^8*mWW^2*s^4*t^2 - 25456*ep^2*mtt^8*mWW^2*s^4*t^2 - 87588*ep^3*mtt^8*mWW^2*s^4*t^2 - 131476*ep^4*mtt^8*mWW^2*s^4*t^2 - 80280*ep^5*mtt^8*mWW^2*s^4*t^2 - 11008*ep^6*mtt^8*mWW^2*s^4*t^2 - 1274*mtt^7*mWW^3*s^4*t^2 - 12638*ep*mtt^7*mWW^3*s^4*t^2 - 41262*ep^2*mtt^7*mWW^3*s^4*t^2 - 68166*ep^3*mtt^7*mWW^3*s^4*t^2 - 97500*ep^4*mtt^7*mWW^3*s^4*t^2 - 127232*ep^5*mtt^7*mWW^3*s^4*t^2 - 72320*ep^6*mtt^7*mWW^3*s^4*t^2 + 2506*mtt^6*mWW^4*s^4*t^2 + 30210*ep*mtt^6*mWW^4*s^4*t^2 + 125422*ep^2*mtt^6*mWW^4*s^4*t^2 + 227566*ep^3*mtt^6*mWW^4*s^4*t^2 + 159420*ep^4*mtt^6*mWW^4*s^4*t^2 - 20324*ep^5*mtt^6*mWW^4*s^4*t^2 - 58320*ep^6*mtt^6*mWW^4*s^4*t^2 + 1236*mtt^5*mWW^5*s^4*t^2 + 18006*ep*mtt^5*mWW^5*s^4*t^2 + 116738*ep^2*mtt^5*mWW^5*s^4*t^2 + 441802*ep^3*mtt^5*mWW^5*s^4*t^2 + 970582*ep^4*mtt^5*mWW^5*s^4*t^2 + 1114012*ep^5*mtt^5*mWW^5*s^4*t^2 + 508304*ep^6*mtt^5*mWW^5*s^4*t^2 - 5816*mtt^4*mWW^6*s^4*t^2 - 71568*ep*mtt^4*mWW^6*s^4*t^2 - 340080*ep^2*mtt^4*mWW^6*s^4*t^2 - 846752*ep^3*mtt^4*mWW^6*s^4*t^2 - 1236324*ep^4*mtt^4*mWW^6*s^4*t^2 - 1045260*ep^5*mtt^4*mWW^6*s^4*t^2 - 393744*ep^6*mtt^4*mWW^6*s^4*t^2 + 4022*mtt^3*mWW^7*s^4*t^2 + 44704*ep*mtt^3*mWW^7*s^4*t^2 + 183060*ep^2*mtt^3*mWW^7*s^4*t^2 + 334456*ep^3*mtt^3*mWW^7*s^4*t^2 + 239202*ep^4*mtt^3*mWW^7*s^4*t^2 - 14276*ep^5*mtt^3*mWW^7*s^4*t^2 - 66800*ep^6*mtt^3*mWW^7*s^4*t^2 - 366*mtt^2*mWW^8*s^4*t^2 - 3428*ep*mtt^2*mWW^8*s^4*t^2 - 14892*ep^2*mtt^2*mWW^8*s^4*t^2 - 21456*ep^3*mtt^2*mWW^8*s^4*t^2 + 30286*ep^4*mtt^2*mWW^8*s^4*t^2 + 107256*ep^5*mtt^2*mWW^8*s^4*t^2 + 73536*ep^6*mtt^2*mWW^8*s^4*t^2 - 368*mtt*mWW^9*s^4*t^2 - 3072*ep*mtt*mWW^9*s^4*t^2 - 2816*ep^2*mtt*mWW^9*s^4*t^2 + 30012*ep^3*mtt*mWW^9*s^4*t^2 + 91996*ep^4*mtt*mWW^9*s^4*t^2 + 94104*ep^5*mtt*mWW^9*s^4*t^2 + 31008*ep^6*mtt*mWW^9*s^4*t^2 + 60*mWW^10*s^4*t^2 + 378*ep*mWW^10*s^4*t^2 - 714*ep^2*mWW^10*s^4*t^2 - 9874*ep^3*mWW^10*s^4*t^2 - 26186*ep^4*mWW^10*s^4*t^2 - 28000*ep^5*mWW^10*s^4*t^2 - 10656*ep^6*mWW^10*s^4*t^2 + 4422*ep*mtt^7*mWW^2*s^5*t^2 + 45732*ep^2*mtt^7*mWW^2*s^5*t^2 + 173318*ep^3*mtt^7*mWW^2*s^5*t^2 + 305912*ep^4*mtt^7*mWW^2*s^5*t^2 + 251896*ep^5*mtt^7*mWW^2*s^5*t^2 + 76480*ep^6*mtt^7*mWW^2*s^5*t^2 + 1018*mtt^6*mWW^3*s^5*t^2 + 9834*ep*mtt^6*mWW^3*s^5*t^2 + 20960*ep^2*mtt^6*mWW^3*s^5*t^2 - 11970*ep^3*mtt^6*mWW^3*s^5*t^2 - 65398*ep^4*mtt^6*mWW^3*s^5*t^2 - 36468*ep^5*mtt^6*mWW^3*s^5*t^2 + 6832*ep^6*mtt^6*mWW^3*s^5*t^2 - 1008*mtt^5*mWW^4*s^5*t^2 - 11486*ep*mtt^5*mWW^4*s^5*t^2 - 20930*ep^2*mtt^5*mWW^4*s^5*t^2 + 76562*ep^3*mtt^5*mWW^4*s^5*t^2 + 310838*ep^4*mtt^5*mWW^4*s^5*t^2 + 380976*ep^5*mtt^5*mWW^4*s^5*t^2 + 163200*ep^6*mtt^5*mWW^4*s^5*t^2 - 2678*mtt^4*mWW^5*s^5*t^2 - 43198*ep*mtt^4*mWW^5*s^5*t^2 - 286674*ep^2*mtt^4*mWW^5*s^5*t^2 - 990994*ep^3*mtt^4*mWW^5*s^5*t^2 - 1868000*ep^4*mtt^4*mWW^5*s^5*t^2 - 1809344*ep^5*mtt^4*mWW^5*s^5*t^2 - 697920*ep^6*mtt^4*mWW^5*s^5*t^2 + 4442*mtt^3*mWW^6*s^5*t^2 + 61388*ep*mtt^3*mWW^6*s^5*t^2 + 337066*ep^2*mtt^3*mWW^6*s^5*t^2 + 977448*ep^3*mtt^3*mWW^6*s^5*t^2 + 1605048*ep^4*mtt^3*mWW^6*s^5*t^2 + 1410264*ep^5*mtt^3*mWW^6*s^5*t^2 + 505280*ep^6*mtt^3*mWW^6*s^5*t^2 - 1864*mtt^2*mWW^7*s^5*t^2 - 21230*ep*mtt^2*mWW^7*s^5*t^2 - 95632*ep^2*mtt^2*mWW^7*s^5*t^2 - 217158*ep^3*mtt^2*mWW^7*s^5*t^2 - 260972*ep^4*mtt^2*mWW^7*s^5*t^2 - 152728*ep^5*mtt^2*mWW^7*s^5*t^2 - 27968*ep^6*mtt^2*mWW^7*s^5*t^2 + 46*mtt*mWW^8*s^5*t^2 + 336*ep*mtt*mWW^8*s^5*t^2 + 4152*ep^2*mtt*mWW^8*s^5*t^2 + 17524*ep^3*mtt*mWW^8*s^5*t^2 + 24990*ep^4*mtt*mWW^8*s^5*t^2 + 4584*ep^5*mtt*mWW^8*s^5*t^2 - 9120*ep^6*mtt*mWW^8*s^5*t^2 + 44*mWW^9*s^5*t^2 - 66*ep*mWW^9*s^5*t^2 - 4674*ep^2*mWW^9*s^5*t^2 - 24730*ep^3*mWW^9*s^5*t^2 - 52418*ep^4*mWW^9*s^5*t^2 - 49180*ep^5*mWW^9*s^5*t^2 - 16784*ep^6*mWW^9*s^5*t^2 - 3502*ep*mtt^6*mWW^2*s^6*t^2 - 36786*ep^2*mtt^6*mWW^2*s^6*t^2 - 143570*ep^3*mtt^6*mWW^2*s^6*t^2 - 264322*ep^4*mtt^6*mWW^2*s^6*t^2 - 230700*ep^5*mtt^6*mWW^2*s^6*t^2 - 76160*ep^6*mtt^6*mWW^2*s^6*t^2 - 442*mtt^5*mWW^3*s^6*t^2 - 5076*ep*mtt^5*mWW^3*s^6*t^2 - 9596*ep^2*mtt^5*mWW^3*s^6*t^2 + 18100*ep^3*mtt^5*mWW^3*s^6*t^2 + 62490*ep^4*mtt^5*mWW^3*s^6*t^2 + 45460*ep^5*mtt^5*mWW^3*s^6*t^2 + 5312*ep^6*mtt^5*mWW^3*s^6*t^2 + 10*mtt^4*mWW^4*s^6*t^2 - 2976*ep*mtt^4*mWW^4*s^6*t^2 - 55348*ep^2*mtt^4*mWW^4*s^6*t^2 - 274056*ep^3*mtt^4*mWW^4*s^6*t^2 - 579102*ep^4*mtt^4*mWW^4*s^6*t^2 - 557800*ep^5*mtt^4*mWW^4*s^6*t^2 - 202192*ep^6*mtt^4*mWW^4*s^6*t^2 + 1494*mtt^3*mWW^5*s^6*t^2 + 28854*ep*mtt^3*mWW^5*s^6*t^2 + 209050*ep^2*mtt^3*mWW^5*s^6*t^2 + 743898*ep^3*mtt^3*mWW^5*s^6*t^2 + 1391912*ep^4*mtt^3*mWW^5*s^6*t^2 + 1307168*ep^5*mtt^3*mWW^5*s^6*t^2 + 480560*ep^6*mtt^3*mWW^5*s^6*t^2 - 1346*mtt^2*mWW^6*s^6*t^2 - 19628*ep*mtt^2*mWW^6*s^6*t^2 - 112744*ep^2*mtt^2*mWW^6*s^6*t^2 - 344220*ep^3*mtt^2*mWW^6*s^6*t^2 - 595746*ep^4*mtt^2*mWW^6*s^6*t^2 - 545892*ep^5*mtt^2*mWW^6*s^6*t^2 - 200048*ep^6*mtt^2*mWW^6*s^6*t^2 + 268*mtt*mWW^7*s^6*t^2 + 1686*ep*mtt*mWW^7*s^6*t^2 - 22*ep^2*mtt*mWW^7*s^6*t^2 - 20934*ep^3*mtt*mWW^7*s^6*t^2 - 56306*ep^4*mtt*mWW^7*s^6*t^2 - 59060*ep^5*mtt*mWW^7*s^6*t^2 - 23472*ep^6*mtt*mWW^7*s^6*t^2 + 16*mWW^8*s^6*t^2 + 258*ep*mWW^8*s^6*t^2 + 1222*ep^2*mWW^8*s^6*t^2 + 3118*ep^3*mWW^8*s^6*t^2 + 5746*ep^4*mWW^8*s^6*t^2 + 7032*ep^5*mWW^8*s^6*t^2 + 3712*ep^6*mWW^8*s^6*t^2 + 1500*ep*mtt^5*mWW^2*s^7*t^2 + 15854*ep^2*mtt^5*mWW^2*s^7*t^2 + 62812*ep^3*mtt^5*mWW^2*s^7*t^2 + 118110*ep^4*mtt^5*mWW^2*s^7*t^2 + 105884*ep^5*mtt^5*mWW^2*s^7*t^2 + 36160*ep^6*mtt^5*mWW^2*s^7*t^2 + 10*mtt^4*mWW^3*s^7*t^2 + 826*ep*mtt^4*mWW^3*s^7*t^2 + 1728*ep^2*mtt^4*mWW^3*s^7*t^2 - 3790*ep^3*mtt^4*mWW^3*s^7*t^2 - 9342*ep^4*mtt^4*mWW^3*s^7*t^2 - 368*ep^5*mtt^4*mWW^3*s^7*t^2 + 4416*ep^6*mtt^4*mWW^3*s^7*t^2 + 158*mtt^3*mWW^4*s^7*t^2 + 3950*ep*mtt^3*mWW^4*s^7*t^2 + 38150*ep^2*mtt^3*mWW^4*s^7*t^2 + 154586*ep^3*mtt^3*mWW^4*s^7*t^2 + 298012*ep^4*mtt^3*mWW^4*s^7*t^2 + 271752*ep^5*mtt^3*mWW^4*s^7*t^2 + 94112*ep^6*mtt^3*mWW^4*s^7*t^2 - 238*mtt^2*mWW^5*s^7*t^2 - 6062*ep*mtt^2*mWW^5*s^7*t^2 - 47182*ep^2*mtt^2*mWW^5*s^7*t^2 - 171954*ep^3*mtt^2*mWW^5*s^7*t^2 - 324596*ep^4*mtt^2*mWW^5*s^7*t^2 - 305200*ep^5*mtt^2*mWW^5*s^7*t^2 - 111488*ep^6*mtt^2*mWW^5*s^7*t^2 + 74*mtt*mWW^6*s^7*t^2 + 422*ep*mtt*mWW^6*s^7*t^2 - 1708*ep^2*mtt*mWW^6*s^7*t^2 - 12422*ep^3*mtt*mWW^6*s^7*t^2 - 21706*ep^4*mtt*mWW^6*s^7*t^2 - 12196*ep^5*mtt*mWW^6*s^7*t^2 - 928*ep^6*mtt*mWW^6*s^7*t^2 - 4*mWW^7*s^7*t^2 + 420*ep*mWW^7*s^7*t^2 + 4774*ep^2*mWW^7*s^7*t^2 + 19344*ep^3*mWW^7*s^7*t^2 + 36674*ep^4*mWW^7*s^7*t^2 + 33056*ep^5*mWW^7*s^7*t^2 + 11520*ep^6*mWW^7*s^7*t^2 - 336*ep*mtt^4*mWW^2*s^8*t^2 - 3552*ep^2*mtt^4*mWW^2*s^8*t^2 - 14160*ep^3*mtt^4*mWW^2*s^8*t^2 - 26880*ep^4*mtt^4*mWW^2*s^8*t^2 - 24384*ep^5*mtt^4*mWW^2*s^8*t^2 - 8448*ep^6*mtt^4*mWW^2*s^8*t^2 + 64*mtt^3*mWW^3*s^8*t^2 + 384*ep*mtt^3*mWW^3*s^8*t^2 + 568*ep^2*mtt^3*mWW^3*s^8*t^2 - 2136*ep^3*mtt^3*mWW^3*s^8*t^2 - 9776*ep^4*mtt^3*mWW^3*s^8*t^2 - 13728*ep^5*mtt^3*mWW^3*s^8*t^2 - 6336*ep^6*mtt^3*mWW^3*s^8*t^2 - 76*mtt^2*mWW^4*s^8*t^2 - 1360*ep*mtt^2*mWW^4*s^8*t^2 - 9780*ep^2*mtt^2*mWW^4*s^8*t^2 - 33856*ep^3*mtt^2*mWW^4*s^8*t^2 - 59856*ep^4*mtt^2*mWW^4*s^8*t^2 - 51904*ep^5*mtt^2*mWW^4*s^8*t^2 - 17408*ep^6*mtt^2*mWW^4*s^8*t^2 + 8*mtt*mWW^5*s^8*t^2 + 296*ep*mtt*mWW^5*s^8*t^2 + 1968*ep^2*mtt*mWW^5*s^8*t^2 + 6272*ep^3*mtt*mWW^5*s^8*t^2 + 11376*ep^4*mtt*mWW^5*s^8*t^2 + 11072*ep^5*mtt*mWW^5*s^8*t^2 + 4288*ep^6*mtt*mWW^5*s^8*t^2 + 4*mWW^6*s^8*t^2 + 248*ep*mWW^6*s^8*t^2 + 2348*ep^2*mWW^6*s^8*t^2 + 8552*ep^3*mWW^6*s^8*t^2 + 14480*ep^4*mWW^6*s^8*t^2 + 11360*ep^5*mWW^6*s^8*t^2 + 3328*ep^6*mWW^6*s^8*t^2 + 32*ep*mtt^3*mWW^2*s^9*t^2 + 336*ep^2*mtt^3*mWW^2*s^9*t^2 + 1328*ep^3*mtt^3*mWW^2*s^9*t^2 + 2496*ep^4*mtt^3*mWW^2*s^9*t^2 + 2240*ep^5*mtt^3*mWW^2*s^9*t^2 + 768*ep^6*mtt^3*mWW^2*s^9*t^2 - 16*mtt^2*mWW^3*s^9*t^2 - 144*ep*mtt^2*mWW^3*s^9*t^2 - 368*ep^2*mtt^2*mWW^3*s^9*t^2 + 144*ep^3*mtt^2*mWW^3*s^9*t^2 + 1984*ep^4*mtt^2*mWW^3*s^9*t^2 + 2880*ep^5*mtt^2*mWW^3*s^9*t^2 + 1280*ep^6*mtt^2*mWW^3*s^9*t^2 + 16*mtt*mWW^4*s^9*t^2 + 208*ep*mtt*mWW^4*s^9*t^2 + 1104*ep^2*mtt*mWW^4*s^9*t^2 + 3088*ep^3*mtt*mWW^4*s^9*t^2 + 4800*ep^4*mtt*mWW^4*s^9*t^2 + 3904*ep^5*mtt*mWW^4*s^9*t^2 + 1280*ep^6*mtt*mWW^4*s^9*t^2 - 16*ep^2*mWW^5*s^9*t^2 - 144*ep^3*mWW^5*s^9*t^2 - 448*ep^4*mWW^5*s^9*t^2 - 576*ep^5*mWW^5*s^9*t^2 - 256*ep^6*mWW^5*s^9*t^2 - 18*ep*mtt^12*mWW*t^3 - 192*ep^2*mtt^12*mWW*t^3 - 774*ep^3*mtt^12*mWW*t^3 - 1488*ep^4*mtt^12*mWW*t^3 - 1368*ep^5*mtt^12*mWW*t^3 - 480*ep^6*mtt^12*mWW*t^3 - 582*ep*mtt^11*mWW^2*t^3 - 6408*ep^2*mtt^11*mWW^2*t^3 - 26970*ep^3*mtt^11*mWW^2*t^3 - 54864*ep^4*mtt^11*mWW^2*t^3 - 54312*ep^5*mtt^11*mWW^2*t^3 - 21024*ep^6*mtt^11*mWW^2*t^3 + 378*mtt^10*mWW^3*t^3 + 8868*ep*mtt^10*mWW^3*t^3 + 69372*ep^2*mtt^10*mWW^3*t^3 + 254100*ep^3*mtt^10*mWW^3*t^3 + 480246*ep^4*mtt^10*mWW^3*t^3 + 454836*ep^5*mtt^10*mWW^3*t^3 + 171120*ep^6*mtt^10*mWW^3*t^3 - 2160*mtt^9*mWW^4*t^3 - 38604*ep*mtt^9*mWW^4*t^3 - 263904*ep^2*mtt^9*mWW^4*t^3 - 896448*ep^3*mtt^9*mWW^4*t^3 - 1619556*ep^4*mtt^9*mWW^4*t^3 - 1492248*ep^5*mtt^9*mWW^4*t^3 - 552480*ep^6*mtt^9*mWW^4*t^3 + 4950*mtt^8*mWW^5*t^3 + 79224*ep*mtt^8*mWW^5*t^3 + 503748*ep^2*mtt^8*mWW^5*t^3 + 1633200*ep^3*mtt^8*mWW^5*t^3 + 2864970*ep^4*mtt^8*mWW^5*t^3 + 2594076*ep^5*mtt^8*mWW^5*t^3 + 952272*ep^6*mtt^8*mWW^5*t^3 - 5580*mtt^7*mWW^6*t^3 - 84432*ep*mtt^7*mWW^6*t^3 - 515448*ep^2*mtt^7*mWW^6*t^3 - 1627356*ep^3*mtt^7*mWW^6*t^3 - 2812152*ep^4*mtt^7*mWW^6*t^3 - 2531712*ep^5*mtt^7*mWW^6*t^3 - 931200*ep^6*mtt^7*mWW^6*t^3 + 2790*mtt^6*mWW^7*t^3 + 41292*ep*mtt^6*mWW^7*t^3 + 249348*ep^2*mtt^6*mWW^7*t^3 + 788220*ep^3*mtt^6*mWW^7*t^3 + 1378794*ep^4*mtt^6*mWW^7*t^3 + 1268172*ep^5*mtt^6*mWW^7*t^3 + 480144*ep^6*mtt^6*mWW^7*t^3 + 72*mtt^5*mWW^8*t^3 + 252*ep*mtt^5*mWW^8*t^3 - 4752*ep^2*mtt^5*mWW^8*t^3 - 38880*ep^3*mtt^5*mWW^8*t^3 - 115236*ep^4*mtt^5*mWW^8*t^3 - 152856*ep^5*mtt^5*mWW^8*t^3 - 76320*ep^6*mtt^5*mWW^8*t^3 - 630*mtt^4*mWW^9*t^3 - 8406*ep*mtt^4*mWW^9*t^3 - 44676*ep^2*mtt^4*mWW^9*t^3 - 120762*ep^3*mtt^4*mWW^9*t^3 - 174234*ep^4*mtt^4*mWW^9*t^3 - 125892*ep^5*mtt^4*mWW^9*t^3 - 34800*ep^6*mtt^4*mWW^9*t^3 + 180*mtt^3*mWW^10*t^3 + 2406*ep*mtt^3*mWW^10*t^3 + 12912*ep^2*mtt^3*mWW^10*t^3 + 35670*ep^3*mtt^3*mWW^10*t^3 + 53520*ep^4*mtt^3*mWW^10*t^3 + 41304*ep^5*mtt^3*mWW^10*t^3 + 12768*ep^6*mtt^3*mWW^10*t^3 - 54*ep*mtt^11*mWW*s*t^3 - 474*ep^2*mtt^11*mWW*s*t^3 - 1438*ep^3*mtt^11*mWW*s*t^3 - 1846*ep^4*mtt^11*mWW*s*t^3 - 908*ep^5*mtt^11*mWW*s*t^3 - 80*ep^6*mtt^11*mWW*s*t^3 + 3491*ep*mtt^10*mWW^2*s*t^3 + 38507*ep^2*mtt^10*mWW^2*s*t^3 + 162339*ep^3*mtt^10*mWW^2*s*t^3 + 330641*ep^4*mtt^10*mWW^2*s*t^3 + 327638*ep^5*mtt^10*mWW^2*s*t^3 + 126984*ep^6*mtt^10*mWW^2*s*t^3 - 1586*mtt^9*mWW^3*s*t^3 - 36873*ep*mtt^9*mWW^3*s*t^3 - 289011*ep^2*mtt^9*mWW^3*s*t^3 - 1065633*ep^3*mtt^9*mWW^3*s*t^3 - 2032239*ep^4*mtt^9*mWW^3*s*t^3 - 1945314*ep^5*mtt^9*mWW^3*s*t^3 - 740824*ep^6*mtt^9*mWW^3*s*t^3 + 7814*mtt^8*mWW^4*s*t^3 + 131010*ep*mtt^8*mWW^4*s*t^3 + 861254*ep^2*mtt^8*mWW^4*s*t^3 + 2860130*ep^3*mtt^8*mWW^4*s*t^3 + 5109612*ep^4*mtt^8*mWW^4*s*t^3 + 4696460*ep^5*mtt^8*mWW^4*s*t^3 + 1747440*ep^6*mtt^8*mWW^4*s*t^3 - 14162*mtt^7*mWW^5*s*t^3 - 206014*ep*mtt^7*mWW^5*s*t^3 - 1211878*ep^2*mtt^7*mWW^5*s*t^3 - 3701614*ep^3*mtt^7*mWW^5*s*t^3 - 6224208*ep^4*mtt^7*mWW^5*s*t^3 - 5493044*ep^5*mtt^7*mWW^5*s*t^3 - 1998160*ep^6*mtt^7*mWW^5*s*t^3 + 9492*mtt^6*mWW^6*s*t^3 + 122378*ep*mtt^6*mWW^6*s*t^3 + 640434*ep^2*mtt^6*mWW^6*s*t^3 + 1765602*ep^3*mtt^6*mWW^6*s*t^3 + 2742702*ep^4*mtt^6*mWW^6*s*t^3 + 2307920*ep^5*mtt^6*mWW^6*s*t^3 + 831712*ep^6*mtt^6*mWW^6*s*t^3 + 2732*mtt^5*mWW^7*s*t^3 + 48022*ep*mtt^5*mWW^7*s*t^3 + 320066*ep^2*mtt^5*mWW^7*s*t^3 + 1048638*ep^3*mtt^5*mWW^7*s*t^3 + 1802606*ep^4*mtt^5*mWW^7*s*t^3 + 1550392*ep^5*mtt^5*mWW^7*s*t^3 + 520064*ep^6*mtt^5*mWW^7*s*t^3 - 7282*mtt^4*mWW^8*s*t^3 - 102814*ep*mtt^4*mWW^8*s*t^3 - 584026*ep^2*mtt^4*mWW^8*s*t^3 - 1711310*ep^3*mtt^4*mWW^8*s*t^3 - 2736644*ep^4*mtt^4*mWW^8*s*t^3 - 2271036*ep^5*mtt^4*mWW^8*s*t^3 - 765488*ep^6*mtt^4*mWW^8*s*t^3 + 3278*mtt^3*mWW^9*s*t^3 + 44728*ep*mtt^3*mWW^9*s*t^3 + 246564*ep^2*mtt^3*mWW^9*s*t^3 + 705792*ep^3*mtt^3*mWW^9*s*t^3 + 1111230*ep^4*mtt^3*mWW^9*s*t^3 + 916240*ep^5*mtt^3*mWW^9*s*t^3 + 310368*ep^6*mtt^3*mWW^9*s*t^3 - 136*mtt^2*mWW^10*s*t^3 - 1873*ep*mtt^2*mWW^10*s*t^3 - 10729*ep^2*mtt^2*mWW^10*s*t^3 - 33049*ep^3*mtt^2*mWW^10*s*t^3 - 57895*ep^4*mtt^2*mWW^10*s*t^3 - 54646*ep^5*mtt^2*mWW^10*s*t^3 - 21672*ep^6*mtt^2*mWW^10*s*t^3 - 150*mtt*mWW^11*s*t^3 - 2001*ep*mtt*mWW^11*s*t^3 - 10707*ep^2*mtt*mWW^11*s*t^3 - 29457*ep^3*mtt*mWW^11*s*t^3 - 43959*ep^4*mtt*mWW^11*s*t^3 - 33702*ep^5*mtt*mWW^11*s*t^3 - 10344*ep^6*mtt*mWW^11*s*t^3 + 702*ep*mtt^10*mWW*s^2*t^3 + 6876*ep^2*mtt^10*mWW*s^2*t^3 + 24882*ep^3*mtt^10*mWW*s^2*t^3 + 42324*ep^4*mtt^10*mWW*s^2*t^3 + 34176*ep^5*mtt^10*mWW*s^2*t^3 + 10560*ep^6*mtt^10*mWW*s^2*t^3 - 7245*ep*mtt^9*mWW^2*s^2*t^3 - 80499*ep^2*mtt^9*mWW^2*s^2*t^3 - 344709*ep^3*mtt^9*mWW^2*s^2*t^3 - 715477*ep^4*mtt^9*mWW^2*s^2*t^3 - 723470*ep^5*mtt^9*mWW^2*s^2*t^3 - 286360*ep^6*mtt^9*mWW^2*s^2*t^3 + 3168*mtt^8*mWW^3*s^2*t^3 + 62181*ep*mtt^8*mWW^3*s^2*t^3 + 456379*ep^2*mtt^8*mWW^3*s^2*t^3 + 1659189*ep^3*mtt^8*mWW^3*s^2*t^3 + 3202461*ep^4*mtt^8*mWW^3*s^2*t^3 + 3143326*ep^5*mtt^8*mWW^3*s^2*t^3 + 1234584*ep^6*mtt^8*mWW^3*s^2*t^3 - 13480*mtt^7*mWW^4*s^2*t^3 - 194332*ep*mtt^7*mWW^4*s^2*t^3 - 1139176*ep^2*mtt^7*mWW^4*s^2*t^3 - 3509012*ep^3*mtt^7*mWW^4*s^2*t^3 - 6019056*ep^4*mtt^7*mWW^4*s^2*t^3 - 5460728*ep^5*mtt^7*mWW^4*s^2*t^3 - 2045712*ep^6*mtt^7*mWW^4*s^2*t^3 + 20188*mtt^6*mWW^5*s^2*t^3 + 253278*ep*mtt^6*mWW^5*s^2*t^3 + 1270314*ep^2*mtt^6*mWW^5*s^2*t^3 + 3298686*ep^3*mtt^6*mWW^5*s^2*t^3 + 4754230*ep^4*mtt^6*mWW^5*s^2*t^3 + 3679088*ep^5*mtt^6*mWW^5*s^2*t^3 + 1218864*ep^6*mtt^6*mWW^5*s^2*t^3 - 9266*mtt^5*mWW^6*s^2*t^3 - 95924*ep*mtt^5*mWW^6*s^2*t^3 - 352212*ep^2*mtt^5*mWW^6*s^2*t^3 - 483920*ep^3*mtt^5*mWW^6*s^2*t^3 + 62334*ep^4*mtt^5*mWW^6*s^2*t^3 + 690628*ep^5*mtt^5*mWW^6*s^2*t^3 + 418496*ep^6*mtt^5*mWW^6*s^2*t^3 - 6138*mtt^4*mWW^7*s^2*t^3 - 90580*ep*mtt^4*mWW^7*s^2*t^3 - 534356*ep^2*mtt^4*mWW^7*s^2*t^3 - 1642068*ep^3*mtt^4*mWW^7*s^2*t^3 - 2802266*ep^4*mtt^4*mWW^7*s^2*t^3 - 2528032*ep^5*mtt^4*mWW^7*s^2*t^3 - 939088*ep^6*mtt^4*mWW^7*s^2*t^3 + 7700*mtt^3*mWW^8*s^2*t^3 + 99956*ep*mtt^3*mWW^8*s^2*t^3 + 516548*ep^2*mtt^3*mWW^8*s^2*t^3 + 1373308*ep^3*mtt^3*mWW^8*s^2*t^3 + 2008864*ep^4*mtt^3*mWW^8*s^2*t^3 + 1558776*ep^5*mtt^3*mWW^8*s^2*t^3 + 509584*ep^6*mtt^3*mWW^8*s^2*t^3 - 2056*mtt^2*mWW^9*s^2*t^3 - 27184*ep*mtt^2*mWW^9*s^2*t^3 - 143470*ep^2*mtt^2*mWW^9*s^2*t^3 - 386812*ep^3*mtt^2*mWW^9*s^2*t^3 - 565926*ep^4*mtt^2*mWW^9*s^2*t^3 - 431576*ep^5*mtt^2*mWW^9*s^2*t^3 - 136784*ep^6*mtt^2*mWW^9*s^2*t^3 - 218*mtt*mWW^10*s^2*t^3 - 2167*ep*mtt*mWW^10*s^2*t^3 - 7173*ep^2*mtt*mWW^10*s^2*t^3 - 7411*ep^3*mtt*mWW^10*s^2*t^3 + 7031*ep^4*mtt*mWW^10*s^2*t^3 + 19242*ep^5*mtt*mWW^10*s^2*t^3 + 10456*ep^6*mtt*mWW^10*s^2*t^3 + 102*mWW^11*s^2*t^3 + 1315*ep*mWW^11*s^2*t^3 + 6769*ep^2*mWW^11*s^2*t^3 + 17867*ep^3*mWW^11*s^2*t^3 + 25481*ep^4*mWW^11*s^2*t^3 + 18570*ep^5*mWW^11*s^2*t^3 + 5400*ep^6*mWW^11*s^2*t^3 - 2070*ep*mtt^9*mWW*s^3*t^3 - 20550*ep^2*mtt^9*mWW*s^3*t^3 - 75750*ep^3*mtt^9*mWW*s^3*t^3 - 131850*ep^4*mtt^9*mWW*s^3*t^3 - 109380*ep^5*mtt^9*mWW*s^3*t^3 - 34800*ep^6*mtt^9*mWW*s^3*t^3 + 5028*ep*mtt^8*mWW^2*s^3*t^3 + 57864*ep^2*mtt^8*mWW^2*s^3*t^3 + 266512*ep^3*mtt^8*mWW^2*s^3*t^3 + 600324*ep^4*mtt^8*mWW^2*s^3*t^3 + 657600*ep^5*mtt^8*mWW^2*s^3*t^3 + 280672*ep^6*mtt^8*mWW^2*s^3*t^3 - 4632*mtt^7*mWW^3*s^3*t^3 - 61924*ep*mtt^7*mWW^3*s^3*t^3 - 353672*ep^2*mtt^7*mWW^3*s^3*t^3 - 1168236*ep^3*mtt^7*mWW^3*s^3*t^3 - 2287328*ep^4*mtt^7*mWW^3*s^3*t^3 - 2398552*ep^5*mtt^7*mWW^3*s^3*t^3 - 1018720*ep^6*mtt^7*mWW^3*s^3*t^3 + 16080*mtt^6*mWW^4*s^3*t^3 + 193342*ep*mtt^6*mWW^4*s^3*t^3 + 933906*ep^2*mtt^6*mWW^4*s^3*t^3 + 2440154*ep^3*mtt^6*mWW^4*s^3*t^3 + 3766166*ep^4*mtt^6*mWW^4*s^3*t^3 + 3282584*ep^5*mtt^6*mWW^4*s^3*t^3 + 1236000*ep^6*mtt^6*mWW^4*s^3*t^3 - 19122*mtt^5*mWW^5*s^3*t^3 - 219976*ep*mtt^5*mWW^5*s^3*t^3 - 967520*ep^2*mtt^5*mWW^5*s^3*t^3 - 2043780*ep^3*mtt^5*mWW^5*s^3*t^3 - 2106622*ep^4*mtt^5*mWW^5*s^3*t^3 - 900092*ep^5*mtt^5*mWW^5*s^3*t^3 - 60144*ep^6*mtt^5*mWW^5*s^3*t^3 + 7010*mtt^4*mWW^6*s^3*t^3 + 84776*ep*mtt^4*mWW^6*s^3*t^3 + 389600*ep^2*mtt^4*mWW^6*s^3*t^3 + 753264*ep^3*mtt^4*mWW^6*s^3*t^3 + 371110*ep^4*mtt^4*mWW^6*s^3*t^3 - 540192*ep^5*mtt^4*mWW^6*s^3*t^3 - 505728*ep^6*mtt^4*mWW^6*s^3*t^3 + 2268*mtt^3*mWW^7*s^3*t^3 + 10100*ep*mtt^3*mWW^7*s^3*t^3 - 64248*ep^2*mtt^3*mWW^7*s^3*t^3 - 452964*ep^3*mtt^3*mWW^7*s^3*t^3 - 939236*ep^4*mtt^3*mWW^7*s^3*t^3 - 765248*ep^5*mtt^3*mWW^7*s^3*t^3 - 192640*ep^6*mtt^3*mWW^7*s^3*t^3 - 1572*mtt^2*mWW^8*s^3*t^3 - 7594*ep*mtt^2*mWW^8*s^3*t^3 + 41930*ep^2*mtt^2*mWW^8*s^3*t^3 + 359850*ep^3*mtt^2*mWW^8*s^3*t^3 + 906178*ep^4*mtt^2*mWW^8*s^3*t^3 + 967512*ep^5*mtt^2*mWW^8*s^3*t^3 + 375968*ep^6*mtt^2*mWW^8*s^3*t^3 - 146*mtt*mWW^9*s^3*t^3 - 2514*ep*mtt*mWW^9*s^3*t^3 - 17610*ep^2*mtt*mWW^9*s^3*t^3 - 68582*ep^3*mtt*mWW^9*s^3*t^3 - 147620*ep^4*mtt*mWW^9*s^3*t^3 - 160072*ep^5*mtt*mWW^9*s^3*t^3 - 67520*ep^6*mtt*mWW^9*s^3*t^3 + 114*mWW^10*s^3*t^3 + 832*ep*mWW^10*s^3*t^3 + 300*ep^2*mWW^10*s^3*t^3 - 10468*ep^3*mWW^10*s^3*t^3 - 31122*ep^4*mWW^10*s^3*t^3 - 34160*ep^5*mWW^10*s^3*t^3 - 13088*ep^6*mWW^10*s^3*t^3 + 2970*ep*mtt^8*mWW*s^4*t^3 + 29640*ep^2*mtt^8*mWW*s^4*t^3 + 110030*ep^3*mtt^8*mWW*s^4*t^3 + 193160*ep^4*mtt^8*mWW*s^4*t^3 + 161800*ep^5*mtt^8*mWW*s^4*t^3 + 52000*ep^6*mtt^8*mWW*s^4*t^3 + 3080*ep*mtt^7*mWW^2*s^4*t^3 + 29690*ep^2*mtt^7*mWW^2*s^4*t^3 + 86180*ep^3*mtt^7*mWW^2*s^4*t^3 + 75870*ep^4*mtt^7*mWW^2*s^4*t^3 - 34100*ep^5*mtt^7*mWW^2*s^4*t^3 - 58320*ep^6*mtt^7*mWW^2*s^4*t^3 + 5290*mtt^6*mWW^3*s^4*t^3 + 50570*ep*mtt^6*mWW^3*s^4*t^3 + 177350*ep^2*mtt^6*mWW^3*s^4*t^3 + 394274*ep^3*mtt^6*mWW^3*s^4*t^3 + 757508*ep^4*mtt^6*mWW^3*s^4*t^3 + 964328*ep^5*mtt^6*mWW^3*s^4*t^3 + 493504*ep^6*mtt^6*mWW^3*s^4*t^3 - 13756*mtt^5*mWW^4*s^4*t^3 - 151910*ep*mtt^5*mWW^4*s^4*t^3 - 638090*ep^2*mtt^5*mWW^4*s^4*t^3 - 1416138*ep^3*mtt^5*mWW^4*s^4*t^3 - 1918190*ep^4*mtt^5*mWW^4*s^4*t^3 - 1584308*ep^5*mtt^5*mWW^4*s^4*t^3 - 594992*ep^6*mtt^5*mWW^4*s^4*t^3 + 10378*mtt^4*mWW^5*s^4*t^3 + 115388*ep*mtt^4*mWW^5*s^4*t^3 + 464166*ep^2*mtt^4*mWW^5*s^4*t^3 + 769676*ep^3*mtt^4*mWW^5*s^4*t^3 + 277808*ep^4*mtt^4*mWW^5*s^4*t^3 - 541200*ep^5*mtt^4*mWW^5*s^4*t^3 - 433760*ep^6*mtt^4*mWW^5*s^4*t^3 - 632*mtt^3*mWW^6*s^4*t^3 - 16296*ep*mtt^3*mWW^6*s^4*t^3 - 115430*ep^2*mtt^3*mWW^6*s^4*t^3 - 235524*ep^3*mtt^3*mWW^6*s^4*t^3 + 85302*ep^4*mtt^3*mWW^6*s^4*t^3 + 668524*ep^5*mtt^3*mWW^6*s^4*t^3 + 475184*ep^6*mtt^3*mWW^6*s^4*t^3 - 1058*mtt^2*mWW^7*s^4*t^3 + 6722*ep*mtt^2*mWW^7*s^4*t^3 + 152594*ep^2*mtt^2*mWW^7*s^4*t^3 + 688810*ep^3*mtt^2*mWW^7*s^4*t^3 + 1299324*ep^4*mtt^2*mWW^7*s^4*t^3 + 1085656*ep^5*mtt^2*mWW^7*s^4*t^3 + 327232*ep^6*mtt^2*mWW^7*s^4*t^3 - 460*mtt*mWW^8*s^4*t^3 - 13634*ep*mtt*mWW^8*s^4*t^3 - 115954*ep^2*mtt*mWW^8*s^4*t^3 - 441758*ep^3*mtt*mWW^8*s^4*t^3 - 842014*ep^4*mtt*mWW^8*s^4*t^3 - 783092*ep^5*mtt*mWW^8*s^4*t^3 - 284016*ep^6*mtt*mWW^8*s^4*t^3 + 238*mWW^9*s^4*t^3 + 3110*ep*mWW^9*s^4*t^3 + 16034*ep^2*mWW^9*s^4*t^3 + 44450*ep^3*mWW^9*s^4*t^3 + 71232*ep^4*mWW^9*s^4*t^3 + 62392*ep^5*mWW^9*s^4*t^3 + 23168*ep^6*mWW^9*s^4*t^3 - 2322*ep*mtt^7*mWW*s^5*t^3 - 23238*ep^2*mtt^7*mWW*s^5*t^3 - 86586*ep^3*mtt^7*mWW*s^5*t^3 - 152682*ep^4*mtt^7*mWW*s^5*t^3 - 128532*ep^5*mtt^7*mWW*s^5*t^3 - 41520*ep^6*mtt^7*mWW*s^5*t^3 - 7293*ep*mtt^6*mWW^2*s^5*t^3 - 76317*ep^2*mtt^6*mWW^2*s^5*t^3 - 287205*ep^3*mtt^6*mWW^2*s^5*t^3 - 497231*ep^4*mtt^6*mWW^2*s^5*t^3 - 396058*ep^5*mtt^6*mWW^2*s^5*t^3 - 113336*ep^6*mtt^6*mWW^2*s^5*t^3 - 3858*mtt^5*mWW^3*s^5*t^3 - 35225*ep*mtt^5*mWW^3*s^5*t^3 - 101947*ep^2*mtt^5*mWW^3*s^5*t^3 - 152513*ep^3*mtt^5*mWW^3*s^5*t^3 - 254439*ep^4*mtt^5*mWW^3*s^5*t^3 - 387330*ep^5*mtt^5*mWW^3*s^5*t^3 - 225336*ep^6*mtt^5*mWW^3*s^5*t^3 + 7186*mtt^4*mWW^4*s^5*t^3 + 78948*ep*mtt^4*mWW^4*s^5*t^3 + 314872*ep^2*mtt^4*mWW^4*s^5*t^3 + 648080*ep^3*mtt^4*mWW^4*s^5*t^3 + 830854*ep^4*mtt^4*mWW^4*s^5*t^3 + 688212*ep^5*mtt^4*mWW^4*s^5*t^3 + 265136*ep^6*mtt^4*mWW^4*s^5*t^3 - 2244*mtt^3*mWW^5*s^5*t^3 - 18638*ep*mtt^3*mWW^5*s^5*t^3 - 17694*ep^2*mtt^3*mWW^5*s^5*t^3 + 240714*ep^3*mtt^3*mWW^5*s^5*t^3 + 879458*ep^4*mtt^3*mWW^5*s^5*t^3 + 1137500*ep^5*mtt^3*mWW^5*s^5*t^3 + 513232*ep^6*mtt^3*mWW^5*s^5*t^3 - 1744*mtt^2*mWW^6*s^5*t^3 - 18673*ep*mtt^2*mWW^6*s^5*t^3 - 84725*ep^2*mtt^2*mWW^6*s^5*t^3 - 282985*ep^3*mtt^2*mWW^6*s^5*t^3 - 669783*ep^4*mtt^2*mWW^6*s^5*t^3 - 841290*ep^5*mtt^2*mWW^6*s^5*t^3 - 396920*ep^6*mtt^2*mWW^6*s^5*t^3 + 478*mtt*mWW^7*s^5*t^3 - 1275*ep*mtt*mWW^7*s^5*t^3 - 45757*ep^2*mtt*mWW^7*s^5*t^3 - 204275*ep^3*mtt*mWW^7*s^5*t^3 - 363469*ep^4*mtt*mWW^7*s^5*t^3 - 276510*ep^5*mtt*mWW^7*s^5*t^3 - 73096*ep^6*mtt*mWW^7*s^5*t^3 + 182*mWW^8*s^5*t^3 + 3902*ep*mWW^8*s^5*t^3 + 28470*ep^2*mWW^8*s^5*t^3 + 98274*ep^3*mWW^8*s^5*t^3 + 174300*ep^4*mWW^8*s^5*t^3 + 153320*ep^5*mWW^8*s^5*t^3 + 53408*ep^6*mWW^8*s^5*t^3 + 954*ep*mtt^6*mWW*s^6*t^3 + 9564*ep^2*mtt^6*mWW*s^6*t^3 + 35718*ep^3*mtt^6*mWW*s^6*t^3 + 63156*ep^4*mtt^6*mWW*s^6*t^3 + 53328*ep^5*mtt^6*mWW*s^6*t^3 + 17280*ep^6*mtt^6*mWW*s^6*t^3 + 4779*ep*mtt^5*mWW^2*s^6*t^3 + 50433*ep^2*mtt^5*mWW^2*s^6*t^3 + 196091*ep^3*mtt^5*mWW^2*s^6*t^3 + 358119*ep^4*mtt^5*mWW^2*s^6*t^3 + 309162*ep^5*mtt^5*mWW^2*s^6*t^3 + 100616*ep^6*mtt^5*mWW^2*s^6*t^3 + 1356*mtt^4*mWW^3*s^6*t^3 + 14389*ep*mtt^4*mWW^3*s^6*t^3 + 53491*ep^2*mtt^4*mWW^3*s^6*t^3 + 121413*ep^3*mtt^4*mWW^3*s^6*t^3 + 225265*ep^4*mtt^4*mWW^3*s^6*t^3 + 270358*ep^5*mtt^4*mWW^3*s^6*t^3 + 128568*ep^6*mtt^4*mWW^3*s^6*t^3 - 1740*mtt^3*mWW^4*s^6*t^3 - 18426*ep*mtt^3*mWW^4*s^6*t^3 - 62958*ep^2*mtt^3*mWW^4*s^6*t^3 - 97474*ep^3*mtt^3*mWW^4*s^6*t^3 - 95054*ep^4*mtt^3*mWW^4*s^6*t^3 - 86596*ep^5*mtt^3*mWW^4*s^6*t^3 - 43392*ep^6*mtt^3*mWW^4*s^6*t^3 - 32*mtt^2*mWW^5*s^6*t^3 - 4402*ep*mtt^2*mWW^5*s^6*t^3 - 51236*ep^2*mtt^2*mWW^5*s^6*t^3 - 240102*ep^3*mtt^2*mWW^5*s^6*t^3 - 539828*ep^4*mtt^2*mWW^5*s^6*t^3 - 575512*ep^5*mtt^2*mWW^5*s^6*t^3 - 231728*ep^6*mtt^2*mWW^5*s^6*t^3 + 452*mtt*mWW^6*s^6*t^3 + 4139*ep*mtt*mWW^6*s^6*t^3 + 15209*ep^2*mtt*mWW^6*s^6*t^3 + 49779*ep^3*mtt*mWW^6*s^6*t^3 + 134675*ep^4*mtt*mWW^6*s^6*t^3 + 185714*ep^5*mtt*mWW^6*s^6*t^3 + 91096*ep^6*mtt*mWW^6*s^6*t^3 - 36*mWW^7*s^6*t^3 + 871*ep*mWW^7*s^6*t^3 + 10841*ep^2*mWW^7*s^6*t^3 + 40559*ep^3*mWW^7*s^6*t^3 + 65635*ep^4*mWW^7*s^6*t^3 + 46298*ep^5*mWW^7*s^6*t^3 + 11288*ep^6*mWW^7*s^6*t^3 - 162*ep*mtt^5*mWW*s^7*t^3 - 1626*ep^2*mtt^5*mWW*s^7*t^3 - 6082*ep^3*mtt^5*mWW*s^7*t^3 - 10774*ep^4*mtt^5*mWW*s^7*t^3 - 9116*ep^5*mtt^5*mWW*s^7*t^3 - 2960*ep^6*mtt^5*mWW*s^7*t^3 - 1450*ep*mtt^4*mWW^2*s^7*t^3 - 15286*ep^2*mtt^4*mWW^2*s^7*t^3 - 60206*ep^3*mtt^4*mWW^2*s^7*t^3 - 112358*ep^4*mtt^4*mWW^2*s^7*t^3 - 99900*ep^5*mtt^4*mWW^2*s^7*t^3 - 33840*ep^6*mtt^4*mWW^2*s^7*t^3 - 68*mtt^3*mWW^3*s^7*t^3 - 1682*ep*mtt^3*mWW^3*s^7*t^3 - 12354*ep^2*mtt^3*mWW^3*s^7*t^3 - 49706*ep^3*mtt^3*mWW^3*s^7*t^3 - 111666*ep^4*mtt^3*mWW^3*s^7*t^3 - 124724*ep^5*mtt^3*mWW^3*s^7*t^3 - 52240*ep^6*mtt^3*mWW^3*s^7*t^3 + 8*mtt^2*mWW^4*s^7*t^3 - 708*ep*mtt^2*mWW^4*s^7*t^3 - 9824*ep^2*mtt^2*mWW^4*s^7*t^3 - 41060*ep^3*mtt^2*mWW^4*s^7*t^3 - 74104*ep^4*mtt^2*mWW^4*s^7*t^3 - 59728*ep^5*mtt^2*mWW^4*s^7*t^3 - 17504*ep^6*mtt^2*mWW^4*s^7*t^3 + 44*mtt*mWW^5*s^7*t^3 + 928*ep*mtt*mWW^5*s^7*t^3 + 7280*ep^2*mtt*mWW^5*s^7*t^3 + 30584*ep^3*mtt*mWW^5*s^7*t^3 + 68556*ep^4*mtt*mWW^5*s^7*t^3 + 75000*ep^5*mtt*mWW^5*s^7*t^3 + 30848*ep^6*mtt*mWW^5*s^7*t^3 + 16*mWW^6*s^7*t^3 + 674*ep*mWW^6*s^7*t^3 + 5410*ep^2*mWW^6*s^7*t^3 + 16070*ep^3*mWW^6*s^7*t^3 + 19546*ep^4*mWW^6*s^7*t^3 + 7268*ep^5*mWW^6*s^7*t^3 - 1104*ep^6*mWW^6*s^7*t^3 + 192*ep*mtt^3*mWW^2*s^8*t^3 + 2016*ep^2*mtt^3*mWW^2*s^8*t^3 + 7968*ep^3*mtt^3*mWW^2*s^8*t^3 + 14976*ep^4*mtt^3*mWW^2*s^8*t^3 + 13440*ep^5*mtt^3*mWW^2*s^8*t^3 + 4608*ep^6*mtt^3*mWW^2*s^8*t^3 - 48*mtt^2*mWW^3*s^8*t^3 - 304*ep*mtt^2*mWW^3*s^8*t^3 + 392*ep^2*mtt^2*mWW^3*s^8*t^3 + 7112*ep^3*mtt^2*mWW^3*s^8*t^3 + 20192*ep^4*mtt^2*mWW^3*s^8*t^3 + 23072*ep^5*mtt^2*mWW^3*s^8*t^3 + 9344*ep^6*mtt^2*mWW^3*s^8*t^3 + 48*mtt*mWW^4*s^8*t^3 + 680*ep*mtt*mWW^4*s^8*t^3 + 3920*ep^2*mtt*mWW^4*s^8*t^3 + 11768*ep^3*mtt*mWW^4*s^8*t^3 + 19328*ep^4*mtt*mWW^4*s^8*t^3 + 16352*ep^5*mtt*mWW^4*s^8*t^3 + 5504*ep^6*mtt*mWW^4*s^8*t^3 + 8*ep*mWW^5*s^8*t^3 + 8*ep^2*mWW^5*s^8*t^3 - 352*ep^3*mWW^5*s^8*t^3 - 1504*ep^4*mWW^5*s^8*t^3 - 2176*ep^5*mWW^5*s^8*t^3 - 1024*ep^6*mWW^5*s^8*t^3 + 36*ep*mtt^12*t^4 + 366*ep^2*mtt^12*t^4 + 1392*ep^3*mtt^12*t^4 + 2514*ep^4*mtt^12*t^4 + 2172*ep^5*mtt^12*t^4 + 720*ep^6*mtt^12*t^4 - 81*ep*mtt^11*mWW*t^4 - 765*ep^2*mtt^11*mWW*t^4 - 2625*ep^3*mtt^11*mWW*t^4 - 4155*ep^4*mtt^11*mWW*t^4 - 3054*ep^5*mtt^11*mWW*t^4 - 840*ep^6*mtt^11*mWW*t^4 + 1527*ep*mtt^10*mWW^2*t^4 + 16551*ep^2*mtt^10*mWW^2*t^4 + 68451*ep^3*mtt^10*mWW^2*t^4 + 136917*ep^4*mtt^10*mWW^2*t^4 + 133602*ep^5*mtt^10*mWW^2*t^4 + 51192*ep^6*mtt^10*mWW^2*t^4 - 558*mtt^9*mWW^3*t^4 - 16656*ep*mtt^9*mWW^3*t^4 - 141348*ep^2*mtt^9*mWW^3*t^4 - 537588*ep^3*mtt^9*mWW^3*t^4 - 1036950*ep^4*mtt^9*mWW^3*t^4 - 994548*ep^5*mtt^9*mWW^3*t^4 - 377712*ep^6*mtt^9*mWW^3*t^4 + 3738*mtt^8*mWW^4*t^4 + 73440*ep*mtt^8*mWW^4*t^4 + 529188*ep^2*mtt^8*mWW^4*t^4 + 1853808*ep^3*mtt^8*mWW^4*t^4 + 3412902*ep^4*mtt^8*mWW^4*t^4 + 3182916*ep^5*mtt^8*mWW^4*t^4 + 1188528*ep^6*mtt^8*mWW^4*t^4 - 9816*mtt^7*mWW^5*t^4 - 162966*ep*mtt^7*mWW^5*t^4 - 1061742*ep^2*mtt^7*mWW^5*t^4 - 3493986*ep^3*mtt^7*mWW^5*t^4 - 6180462*ep^4*mtt^7*mWW^5*t^4 - 5618124*ep^5*mtt^7*mWW^5*t^4 - 2065104*ep^6*mtt^7*mWW^5*t^4 + 12756*mtt^6*mWW^6*t^4 + 194778*ep*mtt^6*mWW^6*t^4 + 1193982*ep^2*mtt^6*mWW^6*t^4 + 3766122*ep^3*mtt^6*mWW^6*t^4 + 6474582*ep^4*mtt^6*mWW^6*t^4 + 5780124*ep^5*mtt^6*mWW^6*t^4 + 2103696*ep^6*mtt^6*mWW^6*t^4 - 8094*mtt^5*mWW^7*t^4 - 118320*ep*mtt^5*mWW^7*t^4 - 701604*ep^2*mtt^5*mWW^7*t^4 - 2165004*ep^3*mtt^5*mWW^7*t^4 - 3678510*ep^4*mtt^5*mWW^7*t^4 - 3274212*ep^5*mtt^5*mWW^7*t^4 - 1196976*ep^6*mtt^5*mWW^7*t^4 + 1554*mtt^4*mWW^8*t^4 + 22668*ep*mtt^4*mWW^8*t^4 + 136470*ep^2*mtt^4*mWW^8*t^4 + 435600*ep^3*mtt^4*mWW^8*t^4 + 777852*ep^4*mtt^4*mWW^8*t^4 + 736248*ep^5*mtt^4*mWW^8*t^4 + 288288*ep^6*mtt^4*mWW^8*t^4 + 708*mtt^3*mWW^9*t^4 + 9447*ep*mtt^3*mWW^9*t^4 + 49779*ep^2*mtt^3*mWW^9*t^4 + 131619*ep^3*mtt^3*mWW^9*t^4 + 181965*ep^4*mtt^3*mWW^9*t^4 + 121554*ep^5*mtt^3*mWW^9*t^4 + 28728*ep^6*mtt^3*mWW^9*t^4 - 288*mtt^2*mWW^10*t^4 - 3873*ep*mtt^2*mWW^10*t^4 - 20877*ep^2*mtt^2*mWW^10*t^4 - 57789*ep^3*mtt^2*mWW^10*t^4 - 86655*ep^4*mtt^2*mWW^10*t^4 - 66678*ep^5*mtt^2*mWW^10*t^4 - 20520*ep^6*mtt^2*mWW^10*t^4 - 252*ep*mtt^11*s*t^4 - 2562*ep^2*mtt^11*s*t^4 - 9744*ep^3*mtt^11*s*t^4 - 17598*ep^4*mtt^11*s*t^4 - 15204*ep^5*mtt^11*s*t^4 - 5040*ep^6*mtt^11*s*t^4 + 1842*ep*mtt^10*mWW*s*t^4 + 18248*ep^2*mtt^10*mWW*s*t^4 + 67082*ep^3*mtt^10*mWW*s*t^4 + 116404*ep^4*mtt^10*mWW*s*t^4 + 96256*ep^5*mtt^10*mWW*s*t^4 + 30528*ep^6*mtt^10*mWW*s*t^4 - 11401*ep*mtt^9*mWW^2*s*t^4 - 121261*ep^2*mtt^9*mWW^2*s*t^4 - 489501*ep^3*mtt^9*mWW^2*s*t^4 - 951587*ep^4*mtt^9*mWW^2*s*t^4 - 899778*ep^5*mtt^9*mWW^2*s*t^4 - 333592*ep^6*mtt^9*mWW^2*s*t^4 + 1792*mtt^8*mWW^3*s*t^4 + 61499*ep*mtt^8*mWW^3*s*t^4 + 543435*ep^2*mtt^8*mWW^3*s*t^4 + 2108407*ep^3*mtt^8*mWW^3*s*t^4 + 4116073*ep^4*mtt^8*mWW^3*s*t^4 + 3981826*ep^5*mtt^8*mWW^3*s*t^4 + 1523768*ep^6*mtt^8*mWW^3*s*t^4 - 10870*mtt^7*mWW^4*s*t^4 - 206220*ep*mtt^7*mWW^4*s*t^4 - 1466152*ep^2*mtt^7*mWW^4*s*t^4 - 5125984*ep^3*mtt^7*mWW^4*s*t^4 - 9481726*ep^4*mtt^7*mWW^4*s*t^4 - 8929008*ep^5*mtt^7*mWW^4*s*t^4 - 3382240*ep^6*mtt^7*mWW^4*s*t^4 + 24528*mtt^6*mWW^5*s*t^4 + 374194*ep*mtt^6*mWW^5*s*t^4 + 2291518*ep^2*mtt^6*mWW^5*s*t^4 + 7227146*ep^3*mtt^6*mWW^5*s*t^4 + 12453218*ep^4*mtt^6*mWW^5*s*t^4 + 11189316*ep^5*mtt^6*mWW^5*s*t^4 + 4122480*ep^6*mtt^6*mWW^5*s*t^4 - 24664*mtt^5*mWW^6*s*t^4 - 339114*ep*mtt^5*mWW^6*s*t^4 - 1887798*ep^2*mtt^5*mWW^6*s*t^4 - 5481526*ep^3*mtt^5*mWW^6*s*t^4 - 8827418*ep^4*mtt^5*mWW^6*s*t^4 - 7540048*ep^5*mtt^5*mWW^6*s*t^4 - 2691872*ep^6*mtt^5*mWW^6*s*t^4 + 7886*mtt^4*mWW^7*s*t^4 + 98554*ep*mtt^4*mWW^7*s*t^4 + 496242*ep^2*mtt^4*mWW^7*s*t^4 + 1310742*ep^3*mtt^4*mWW^7*s*t^4 + 1956592*ep^4*mtt^4*mWW^7*s*t^4 + 1603680*ep^5*mtt^4*mWW^7*s*t^4 + 577024*ep^6*mtt^4*mWW^7*s*t^4 + 4410*mtt^3*mWW^8*s*t^4 + 62436*ep*mtt^3*mWW^8*s*t^4 + 352818*ep^2*mtt^3*mWW^8*s*t^4 + 1017556*ep^3*mtt^3*mWW^8*s*t^4 + 1580784*ep^4*mtt^3*mWW^8*s*t^4 + 1253436*ep^5*mtt^3*mWW^8*s*t^4 + 394480*ep^6*mtt^3*mWW^8*s*t^4 - 3732*mtt^2*mWW^9*s*t^4 - 50348*ep*mtt^2*mWW^9*s*t^4 - 272538*ep^2*mtt^2*mWW^9*s*t^4 - 759516*ep^3*mtt^2*mWW^9*s*t^4 - 1152950*ep^4*mtt^2*mWW^9*s*t^4 - 906900*ep^5*mtt^2*mWW^9*s*t^4 - 289776*ep^6*mtt^2*mWW^9*s*t^4 + 596*mtt*mWW^10*s*t^4 + 8087*ep*mtt*mWW^10*s*t^4 + 44171*ep^2*mtt*mWW^10*s*t^4 + 124655*ep^3*mtt*mWW^10*s*t^4 + 192281*ep^4*mtt*mWW^10*s*t^4 + 154250*ep^5*mtt*mWW^10*s*t^4 + 50520*ep^6*mtt*mWW^10*s*t^4 + 54*mWW^11*s*t^4 + 723*ep*mWW^11*s*t^4 + 3879*ep^2*mWW^11*s*t^4 + 10683*ep^3*mWW^11*s*t^4 + 15927*ep^4*mWW^11*s*t^4 + 12174*ep^5*mWW^11*s*t^4 + 3720*ep^6*mWW^11*s*t^4 + 756*ep*mtt^10*s^2*t^4 + 7686*ep^2*mtt^10*s^2*t^4 + 29232*ep^3*mtt^10*s^2*t^4 + 52794*ep^4*mtt^10*s^2*t^4 + 45612*ep^5*mtt^10*s^2*t^4 + 15120*ep^6*mtt^10*s^2*t^4 - 8271*ep*mtt^9*mWW*s^2*t^4 - 82515*ep^2*mtt^9*mWW*s^2*t^4 - 306231*ep^3*mtt^9*mWW*s^2*t^4 - 537597*ep^4*mtt^9*mWW*s^2*t^4 - 450498*ep^5*mtt^9*mWW*s^2*t^4 - 144888*ep^6*mtt^9*mWW*s^2*t^4 + 29093*ep*mtt^8*mWW^2*s^2*t^4 + 304671*ep^2*mtt^8*mWW^2*s^2*t^4 + 1212229*ep^3*mtt^8*mWW^2*s^2*t^4 + 2321933*ep^4*mtt^8*mWW^2*s^2*t^4 + 2162178*ep^5*mtt^8*mWW^2*s^2*t^4 + 789496*ep^6*mtt^8*mWW^2*s^2*t^4 - 3688*mtt^7*mWW^3*s^2*t^4 - 96508*ep*mtt^7*mWW^3*s^2*t^4 - 796544*ep^2*mtt^7*mWW^3*s^2*t^4 - 3058740*ep^3*mtt^7*mWW^3*s^2*t^4 - 6046288*ep^4*mtt^7*mWW^3*s^2*t^4 - 5980592*ep^5*mtt^7*mWW^3*s^2*t^4 - 2349152*ep^6*mtt^7*mWW^3*s^2*t^4 + 17264*mtt^6*mWW^4*s^2*t^4 + 254490*ep*mtt^6*mWW^4*s^2*t^4 + 1549086*ep^2*mtt^6*mWW^4*s^2*t^4 + 5035562*ep^3*mtt^6*mWW^4*s^2*t^4 + 9169982*ep^4*mtt^6*mWW^4*s^2*t^4 + 8806504*ep^5*mtt^6*mWW^4*s^2*t^4 + 3466208*ep^6*mtt^6*mWW^4*s^2*t^4 - 30494*mtt^5*mWW^5*s^2*t^4 - 377702*ep*mtt^5*mWW^5*s^2*t^4 - 1887858*ep^2*mtt^5*mWW^5*s^2*t^4 - 4993494*ep^3*mtt^5*mWW^5*s^2*t^4 - 7546092*ep^4*mtt^5*mWW^5*s^2*t^4 - 6295568*ep^5*mtt^5*mWW^5*s^2*t^4 - 2283968*ep^6*mtt^5*mWW^5*s^2*t^4 + 23462*mtt^4*mWW^6*s^2*t^4 + 272418*ep*mtt^4*mWW^6*s^2*t^4 + 1218322*ep^2*mtt^4*mWW^6*s^2*t^4 + 2656762*ep^3*mtt^4*mWW^6*s^2*t^4 + 2947816*ep^4*mtt^4*mWW^6*s^2*t^4 + 1568868*ep^5*mtt^4*mWW^6*s^2*t^4 + 327024*ep^6*mtt^4*mWW^6*s^2*t^4 - 4548*mtt^3*mWW^7*s^2*t^4 - 52672*ep*mtt^3*mWW^7*s^2*t^4 - 225148*ep^2*mtt^3*mWW^7*s^2*t^4 - 398736*ep^3*mtt^3*mWW^7*s^2*t^4 - 163216*ep^4*mtt^3*mWW^7*s^2*t^4 + 280256*ep^5*mtt^3*mWW^7*s^2*t^4 + 228960*ep^6*mtt^3*mWW^7*s^2*t^4 - 3700*mtt^2*mWW^8*s^2*t^4 - 41662*ep*mtt^2*mWW^8*s^2*t^4 - 178044*ep^2*mtt^2*mWW^8*s^2*t^4 - 373346*ep^3*mtt^2*mWW^8*s^2*t^4 - 412772*ep^4*mtt^2*mWW^8*s^2*t^4 - 240332*ep^5*mtt^2*mWW^8*s^2*t^4 - 63632*ep^6*mtt^2*mWW^8*s^2*t^4 + 1898*mtt*mWW^9*s^2*t^4 + 22929*ep*mtt*mWW^9*s^2*t^4 + 107233*ep^2*mtt*mWW^9*s^2*t^4 + 247057*ep^3*mtt*mWW^9*s^2*t^4 + 293481*ep^4*mtt*mWW^9*s^2*t^4 + 168322*ep^5*mtt*mWW^9*s^2*t^4 + 35768*ep^6*mtt*mWW^9*s^2*t^4 - 194*mWW^10*s^2*t^4 - 2871*ep*mWW^10*s^2*t^4 - 16889*ep^2*mWW^10*s^2*t^4 - 50295*ep^3*mWW^10*s^2*t^4 - 80041*ep^4*mWW^10*s^2*t^4 - 64750*ep^5*mWW^10*s^2*t^4 - 20936*ep^6*mWW^10*s^2*t^4 - 1260*ep*mtt^9*s^3*t^4 - 12810*ep^2*mtt^9*s^3*t^4 - 48720*ep^3*mtt^9*s^3*t^4 - 87990*ep^4*mtt^9*s^3*t^4 - 76020*ep^5*mtt^9*s^3*t^4 - 25200*ep^6*mtt^9*s^3*t^4 + 16560*ep*mtt^8*mWW*s^3*t^4 + 165630*ep^2*mtt^8*mWW*s^3*t^4 + 616800*ep^3*mtt^8*mWW*s^3*t^4 + 1087350*ep^4*mtt^8*mWW*s^3*t^4 + 915540*ep^5*mtt^8*mWW*s^3*t^4 + 295920*ep^6*mtt^8*mWW*s^3*t^4 - 35050*ep*mtt^7*mWW^2*s^3*t^4 - 360070*ep^2*mtt^7*mWW^2*s^3*t^4 - 1412290*ep^3*mtt^7*mWW^2*s^3*t^4 - 2672930*ep^4*mtt^7*mWW^2*s^3*t^4 - 2463660*ep^5*mtt^7*mWW^2*s^3*t^4 - 892400*ep^6*mtt^7*mWW^2*s^3*t^4 + 7080*mtt^6*mWW^3*s^3*t^4 + 103082*ep*mtt^6*mWW^3*s^3*t^4 + 631694*ep^2*mtt^6*mWW^3*s^3*t^4 + 2175010*ep^3*mtt^6*mWW^3*s^3*t^4 + 4291026*ep^4*mtt^6*mWW^3*s^3*t^4 + 4438876*ep^5*mtt^6*mWW^3*s^3*t^4 + 1845776*ep^6*mtt^6*mWW^3*s^3*t^4 - 22768*mtt^5*mWW^4*s^3*t^4 - 242580*ep*mtt^5*mWW^4*s^3*t^4 - 1035748*ep^2*mtt^5*mWW^4*s^3*t^4 - 2564264*ep^3*mtt^5*mWW^4*s^3*t^4 - 4197880*ep^4*mtt^5*mWW^4*s^3*t^4 - 4175784*ep^5*mtt^5*mWW^4*s^3*t^4 - 1802048*ep^6*mtt^5*mWW^4*s^3*t^4 + 26548*mtt^4*mWW^5*s^3*t^4 + 263944*ep*mtt^4*mWW^5*s^3*t^4 + 934128*ep^2*mtt^4*mWW^5*s^3*t^4 + 1417816*ep^3*mtt^4*mWW^5*s^3*t^4 + 766204*ep^4*mtt^4*mWW^5*s^3*t^4 - 106296*ep^5*mtt^4*mWW^5*s^3*t^4 - 131904*ep^6*mtt^4*mWW^5*s^3*t^4 - 12924*mtt^3*mWW^6*s^3*t^4 - 133230*ep*mtt^3*mWW^6*s^3*t^4 - 463782*ep^2*mtt^3*mWW^6*s^3*t^4 - 438614*ep^3*mtt^3*mWW^6*s^3*t^4 + 805714*ep^4*mtt^3*mWW^6*s^3*t^4 + 1879484*ep^5*mtt^3*mWW^6*s^3*t^4 + 1006064*ep^6*mtt^3*mWW^6*s^3*t^4 + 1892*mtt^2*mWW^7*s^3*t^4 + 36730*ep*mtt^2*mWW^7*s^3*t^4 + 243194*ep^2*mtt^2*mWW^7*s^3*t^4 + 680346*ep^3*mtt^2*mWW^7*s^3*t^4 + 820538*ep^4*mtt^2*mWW^7*s^3*t^4 + 309052*ep^5*mtt^2*mWW^7*s^3*t^4 - 55408*ep^6*mtt^2*mWW^7*s^3*t^4 + 156*mtt*mWW^8*s^3*t^4 - 10272*ep*mtt*mWW^8*s^3*t^4 - 124878*ep^2*mtt*mWW^8*s^3*t^4 - 523272*ep^3*mtt*mWW^8*s^3*t^4 - 1011786*ep^4*mtt*mWW^8*s^3*t^4 - 917316*ep^5*mtt*mWW^8*s^3*t^4 - 314640*ep^6*mtt*mWW^8*s^3*t^4 + 16*mWW^9*s^3*t^4 + 2076*ep*mWW^9*s^3*t^4 + 22642*ep^2*mWW^9*s^3*t^4 + 97188*ep^3*mWW^9*s^3*t^4 + 199754*ep^4*mWW^9*s^3*t^4 + 196124*ep^5*mWW^9*s^3*t^4 + 73840*ep^6*mWW^9*s^3*t^4 + 1260*ep*mtt^8*s^4*t^4 + 12810*ep^2*mtt^8*s^4*t^4 + 48720*ep^3*mtt^8*s^4*t^4 + 87990*ep^4*mtt^8*s^4*t^4 + 76020*ep^5*mtt^8*s^4*t^4 + 25200*ep^6*mtt^8*s^4*t^4 - 17535*ep*mtt^7*mWW*s^4*t^4 - 175555*ep^2*mtt^7*mWW*s^4*t^4 - 654655*ep^3*mtt^7*mWW*s^4*t^4 - 1156085*ep^4*mtt^7*mWW*s^4*t^4 - 975410*ep^5*mtt^7*mWW*s^4*t^4 - 315960*ep^6*mtt^7*mWW*s^4*t^4 + 21625*ep*mtt^6*mWW^2*s^4*t^4 + 215525*ep^2*mtt^6*mWW^2*s^4*t^4 + 826645*ep^3*mtt^6*mWW^2*s^4*t^4 + 1537615*ep^4*mtt^6*mWW^2*s^4*t^4 + 1399430*ep^5*mtt^6*mWW^2*s^4*t^4 + 503560*ep^6*mtt^6*mWW^2*s^4*t^4 - 8710*mtt^5*mWW^3*s^4*t^4 - 92868*ep*mtt^5*mWW^3*s^4*t^4 - 397856*ep^2*mtt^5*mWW^3*s^4*t^4 - 1059616*ep^3*mtt^5*mWW^3*s^4*t^4 - 1952786*ep^4*mtt^5*mWW^3*s^4*t^4 - 2116836*ep^5*mtt^5*mWW^3*s^4*t^4 - 943520*ep^6*mtt^5*mWW^3*s^4*t^4 + 20478*mtt^4*mWW^4*s^4*t^4 + 197932*ep*mtt^4*mWW^4*s^4*t^4 + 701362*ep^2*mtt^4*mWW^4*s^4*t^4 + 1335940*ep^3*mtt^4*mWW^4*s^4*t^4 + 1807240*ep^4*mtt^4*mWW^4*s^4*t^4 + 1781632*ep^5*mtt^4*mWW^4*s^4*t^4 + 819904*ep^6*mtt^4*mWW^4*s^4*t^4 - 14644*mtt^3*mWW^5*s^4*t^4 - 130779*ep*mtt^3*mWW^5*s^4*t^4 - 353075*ep^2*mtt^3*mWW^5*s^4*t^4 - 116027*ep^3*mtt^3*mWW^5*s^4*t^4 + 890031*ep^4*mtt^3*mWW^5*s^4*t^4 + 1324462*ep^5*mtt^3*mWW^5*s^4*t^4 + 560600*ep^6*mtt^3*mWW^5*s^4*t^4 + 2468*mtt^2*mWW^6*s^4*t^4 + 20941*ep*mtt^2*mWW^6*s^4*t^4 + 22961*ep^2*mtt^2*mWW^6*s^4*t^4 - 310447*ep^3*mtt^2*mWW^6*s^4*t^4 - 1223473*ep^4*mtt^2*mWW^6*s^4*t^4 - 1670834*ep^5*mtt^2*mWW^6*s^4*t^4 - 783752*ep^6*mtt^2*mWW^6*s^4*t^4 + 282*mtt*mWW^7*s^4*t^4 - 6274*ep*mtt*mWW^7*s^4*t^4 - 78314*ep^2*mtt*mWW^7*s^4*t^4 - 266886*ep^3*mtt*mWW^7*s^4*t^4 - 348040*ep^4*mtt*mWW^7*s^4*t^4 - 130328*ep^5*mtt*mWW^7*s^4*t^4 + 29568*ep^6*mtt*mWW^7*s^4*t^4 + 126*mWW^8*s^4*t^4 + 5314*ep*mWW^8*s^4*t^4 + 47918*ep^2*mWW^8*s^4*t^4 + 178662*ep^3*mWW^8*s^4*t^4 + 322180*ep^4*mWW^8*s^4*t^4 + 278072*ep^5*mWW^8*s^4*t^4 + 92112*ep^6*mWW^8*s^4*t^4 - 756*ep*mtt^7*s^5*t^4 - 7686*ep^2*mtt^7*s^5*t^4 - 29232*ep^3*mtt^7*s^5*t^4 - 52794*ep^4*mtt^7*s^5*t^4 - 45612*ep^5*mtt^7*s^5*t^4 - 15120*ep^6*mtt^7*s^5*t^4 + 10026*ep*mtt^6*mWW*s^5*t^4 + 100380*ep^2*mtt^6*mWW*s^5*t^4 + 374370*ep^3*mtt^6*mWW*s^5*t^4 + 661320*ep^4*mtt^6*mWW*s^5*t^4 + 558264*ep^5*mtt^6*mWW*s^5*t^4 + 180960*ep^6*mtt^6*mWW*s^5*t^4 - 6557*ep*mtt^5*mWW^2*s^5*t^4 - 61521*ep^2*mtt^5*mWW^2*s^5*t^4 - 223441*ep^3*mtt^5*mWW^2*s^5*t^4 - 396047*ep^4*mtt^5*mWW^2*s^5*t^4 - 347082*ep^5*mtt^5*mWW^2*s^5*t^4 - 122392*ep^6*mtt^5*mWW^2*s^5*t^4 + 5368*mtt^4*mWW^3*s^5*t^4 + 56271*ep*mtt^4*mWW^3*s^5*t^4 + 229767*ep^2*mtt^4*mWW^3*s^5*t^4 + 562219*ep^3*mtt^4*mWW^3*s^5*t^4 + 959941*ep^4*mtt^4*mWW^3*s^5*t^4 + 996698*ep^5*mtt^4*mWW^3*s^5*t^4 + 430696*ep^6*mtt^4*mWW^3*s^5*t^4 - 9618*mtt^3*mWW^4*s^5*t^4 - 94352*ep*mtt^3*mWW^4*s^5*t^4 - 339470*ep^2*mtt^3*mWW^4*s^5*t^4 - 652920*ep^3*mtt^3*mWW^4*s^5*t^4 - 865704*ep^4*mtt^3*mWW^4*s^5*t^4 - 809944*ep^5*mtt^3*mWW^4*s^5*t^4 - 351712*ep^6*mtt^3*mWW^4*s^5*t^4 + 4230*mtt^2*mWW^5*s^5*t^4 + 35148*ep*mtt^2*mWW^5*s^5*t^4 + 72626*ep^2*mtt^2*mWW^5*s^5*t^4 - 90712*ep^3*mtt^2*mWW^5*s^5*t^4 - 510020*ep^4*mtt^2*mWW^5*s^5*t^4 - 632072*ep^5*mtt^2*mWW^5*s^5*t^4 - 257280*ep^6*mtt^2*mWW^5*s^5*t^4 + 170*mtt*mWW^6*s^5*t^4 + 2605*ep*mtt*mWW^6*s^5*t^4 + 24161*ep^2*mtt*mWW^6*s^5*t^4 + 141429*ep^3*mtt*mWW^6*s^5*t^4 + 398173*ep^4*mtt*mWW^6*s^5*t^4 + 502982*ep^5*mtt*mWW^6*s^5*t^4 + 230056*ep^6*mtt*mWW^6*s^5*t^4 - 150*mWW^7*s^5*t^4 + 111*ep*mWW^7*s^5*t^4 + 9199*ep^2*mWW^7*s^5*t^4 + 33103*ep^3*mWW^7*s^5*t^4 + 34763*ep^4*mWW^7*s^5*t^4 - 3586*ep^5*mWW^7*s^5*t^4 - 15336*ep^6*mWW^7*s^5*t^4 + 252*ep*mtt^6*s^6*t^4 + 2562*ep^2*mtt^6*s^6*t^4 + 9744*ep^3*mtt^6*s^6*t^4 + 17598*ep^4*mtt^6*s^6*t^4 + 15204*ep^5*mtt^6*s^6*t^4 + 5040*ep^6*mtt^6*s^6*t^4 - 2817*ep*mtt^5*mWW*s^6*t^4 - 28173*ep^2*mtt^5*mWW*s^6*t^4 - 104937*ep^3*mtt^5*mWW*s^6*t^4 - 185139*ep^4*mtt^5*mWW*s^6*t^4 - 156126*ep^5*mtt^5*mWW*s^6*t^4 - 50568*ep^6*mtt^5*mWW*s^6*t^4 + 691*ep*mtt^4*mWW^2*s^6*t^4 + 5101*ep^2*mtt^4*mWW^2*s^6*t^4 + 12811*ep^3*mtt^4*mWW^2*s^6*t^4 + 12407*ep^4*mtt^4*mWW^2*s^6*t^4 + 3078*ep^5*mtt^4*mWW^2*s^6*t^4 - 568*ep^6*mtt^4*mWW^2*s^6*t^4 - 1332*mtt^3*mWW^3*s^6*t^4 - 15948*ep*mtt^3*mWW^3*s^6*t^4 - 78496*ep^2*mtt^3*mWW^3*s^6*t^4 - 226556*ep^3*mtt^3*mWW^3*s^6*t^4 - 405476*ep^4*mtt^3*mWW^3*s^6*t^4 - 399032*ep^5*mtt^3*mWW^3*s^6*t^4 - 157600*ep^6*mtt^3*mWW^3*s^6*t^4 + 1824*mtt^2*mWW^4*s^6*t^4 + 17008*ep*mtt^2*mWW^4*s^6*t^4 + 55142*ep^2*mtt^2*mWW^4*s^6*t^4 + 87196*ep^3*mtt^2*mWW^4*s^6*t^4 + 93626*ep^4*mtt^2*mWW^4*s^6*t^4 + 86524*ep^5*mtt^2*mWW^4*s^6*t^4 + 41360*ep^6*mtt^2*mWW^4*s^6*t^4 - 532*mtt*mWW^5*s^6*t^4 - 4003*ep*mtt*mWW^5*s^6*t^4 - 4747*ep^2*mtt*mWW^5*s^6*t^4 + 30533*ep^3*mtt*mWW^5*s^6*t^4 + 105895*ep^4*mtt*mWW^5*s^6*t^4 + 123702*ep^5*mtt*mWW^5*s^6*t^4 + 49832*ep^6*mtt*mWW^5*s^6*t^4 + 40*mWW^6*s^6*t^4 + 977*ep*mWW^6*s^6*t^4 + 6371*ep^2*mWW^6*s^6*t^4 + 14569*ep^3*mWW^6*s^6*t^4 + 7809*ep^4*mWW^6*s^6*t^4 - 11270*ep^5*mWW^6*s^6*t^4 - 10376*ep^6*mWW^6*s^6*t^4 - 36*ep*mtt^5*s^7*t^4 - 366*ep^2*mtt^5*s^7*t^4 - 1392*ep^3*mtt^5*s^7*t^4 - 2514*ep^4*mtt^5*s^7*t^4 - 2172*ep^5*mtt^5*s^7*t^4 - 720*ep^6*mtt^5*s^7*t^4 + 276*ep*mtt^4*mWW*s^7*t^4 + 2750*ep^2*mtt^4*mWW*s^7*t^4 + 10196*ep^3*mtt^4*mWW*s^7*t^4 + 17902*ep^4*mtt^4*mWW*s^7*t^4 + 15028*ep^5*mtt^4*mWW*s^7*t^4 + 4848*ep^6*mtt^4*mWW*s^7*t^4 + 72*ep*mtt^3*mWW^2*s^7*t^4 + 1004*ep^2*mtt^3*mWW^2*s^7*t^4 + 5096*ep^3*mtt^3*mWW^2*s^7*t^4 + 11692*ep^4*mtt^3*mWW^2*s^7*t^4 + 12232*ep^5*mtt^3*mWW^2*s^7*t^4 + 4704*ep^6*mtt^3*mWW^2*s^7*t^4 + 48*mtt^2*mWW^3*s^7*t^4 + 1128*ep*mtt^2*mWW^3*s^7*t^4 + 9348*ep^2*mtt^2*mWW^3*s^7*t^4 + 36864*ep^3*mtt^2*mWW^3*s^7*t^4 + 74460*ep^4*mtt^2*mWW^3*s^7*t^4 + 73608*ep^5*mtt^2*mWW^3*s^7*t^4 + 27744*ep^6*mtt^2*mWW^3*s^7*t^4 - 48*mtt*mWW^4*s^7*t^4 + 156*ep*mtt*mWW^4*s^7*t^4 + 4738*ep^2*mtt*mWW^4*s^7*t^4 + 21976*ep^3*mtt*mWW^4*s^7*t^4 + 43430*ep^4*mtt*mWW^4*s^7*t^4 + 39668*ep^5*mtt*mWW^4*s^7*t^4 + 13680*ep^6*mtt*mWW^4*s^7*t^4 - 156*ep*mWW^5*s^7*t^4 - 1634*ep^2*mWW^5*s^7*t^4 - 6500*ep^3*mWW^5*s^7*t^4 - 12490*ep^4*mWW^5*s^7*t^4 - 11644*ep^5*mWW^5*s^7*t^4 - 4176*ep^6*mWW^5*s^7*t^4 - 300*ep*mtt^11*t^5 - 3042*ep^2*mtt^11*t^5 - 11532*ep^3*mtt^11*t^5 - 20754*ep^4*mtt^11*t^5 - 17868*ep^5*mtt^11*t^5 - 5904*ep^6*mtt^11*t^5 + 1296*ep*mtt^10*mWW*t^5 + 12966*ep^2*mtt^10*mWW*t^5 + 48300*ep^3*mtt^10*mWW*t^5 + 85170*ep^4*mtt^10*mWW*t^5 + 71724*ep^5*mtt^10*mWW*t^5 + 23184*ep^6*mtt^10*mWW*t^5 - 3918*ep*mtt^9*mWW^2*t^5 - 40608*ep^2*mtt^9*mWW^2*t^5 - 158886*ep^3*mtt^9*mWW^2*t^5 - 298692*ep^4*mtt^9*mWW^2*t^5 - 272976*ep^5*mtt^9*mWW^2*t^5 - 97920*ep^6*mtt^9*mWW^2*t^5 - 162*mtt^8*mWW^3*t^5 + 10182*ep*mtt^8*mWW^3*t^5 + 122250*ep^2*mtt^8*mWW^3*t^5 + 521778*ep^3*mtt^8*mWW^3*t^5 + 1060488*ep^4*mtt^8*mWW^3*t^5 + 1046280*ep^5*mtt^8*mWW^3*t^5 + 405024*ep^6*mtt^8*mWW^3*t^5 - 1212*mtt^7*mWW^4*t^5 - 43686*ep*mtt^7*mWW^4*t^5 - 390558*ep^2*mtt^7*mWW^4*t^5 - 1524426*ep^3*mtt^7*mWW^4*t^5 - 2992794*ep^4*mtt^7*mWW^4*t^5 - 2914932*ep^5*mtt^7*mWW^4*t^5 - 1125552*ep^6*mtt^7*mWW^4*t^5 + 7176*mtt^6*mWW^5*t^5 + 132462*ep*mtt^6*mWW^5*t^5 + 922770*ep^2*mtt^6*mWW^5*t^5 + 3171138*ep^3*mtt^6*mWW^5*t^5 + 5776026*ep^4*mtt^6*mWW^5*t^5 + 5362356*ep^5*mtt^6*mWW^5*t^5 + 2004912*ep^6*mtt^6*mWW^5*t^5 - 13164*mtt^5*mWW^6*t^5 - 204426*ep*mtt^5*mWW^6*t^5 - 1266474*ep^2*mtt^5*mWW^6*t^5 - 4013898*ep^3*mtt^5*mWW^6*t^5 - 6902226*ep^4*mtt^5*mWW^6*t^5 - 6144420*ep^5*mtt^5*mWW^6*t^5 - 2226672*ep^6*mtt^5*mWW^6*t^5 + 10782*mtt^4*mWW^7*t^5 + 156666*ep*mtt^4*mWW^7*t^5 + 918918*ep^2*mtt^4*mWW^7*t^5 + 2790342*ep^3*mtt^4*mWW^7*t^5 + 4643868*ep^4*mtt^4*mWW^7*t^5 + 4033968*ep^5*mtt^4*mWW^7*t^5 + 1435776*ep^6*mtt^4*mWW^7*t^5 - 3540*mtt^3*mWW^8*t^5 - 50046*ep*mtt^3*mWW^8*t^5 - 287352*ep^2*mtt^3*mWW^8*t^5 - 861018*ep^3*mtt^3*mWW^8*t^5 - 1425660*ep^4*mtt^3*mWW^8*t^5 - 1241520*ep^5*mtt^3*mWW^8*t^5 - 445824*ep^6*mtt^3*mWW^8*t^5 - 84*mtt^2*mWW^9*t^5 - 990*ep*mtt^2*mWW^9*t^5 - 3816*ep^2*mtt^2*mWW^9*t^5 - 3270*ep^3*mtt^2*mWW^9*t^5 + 12384*ep^4*mtt^2*mWW^9*t^5 + 29640*ep^5*mtt^2*mWW^9*t^5 + 18336*ep^6*mtt^2*mWW^9*t^5 + 204*mtt*mWW^10*t^5 + 2760*ep*mtt*mWW^10*t^5 + 14946*ep^2*mtt*mWW^10*t^5 + 41472*ep^3*mtt*mWW^10*t^5 + 62190*ep^4*mtt*mWW^10*t^5 + 47748*ep^5*mtt*mWW^10*t^5 + 14640*ep^6*mtt*mWW^10*t^5 + 1848*ep*mtt^10*s*t^5 + 18732*ep^2*mtt^10*s*t^5 + 70980*ep^3*mtt^10*s*t^5 + 127680*ep^4*mtt^10*s*t^5 + 109872*ep^5*mtt^10*s*t^5 + 36288*ep^6*mtt^10*s*t^5 - 11364*ep*mtt^9*mWW*s*t^5 - 113904*ep^2*mtt^9*mWW*s*t^5 - 425388*ep^3*mtt^9*mWW*s*t^5 - 752496*ep^4*mtt^9*mWW*s*t^5 - 636048*ep^5*mtt^9*mWW*s*t^5 - 206400*ep^6*mtt^9*mWW*s*t^5 + 32336*ep*mtt^8*mWW^2*s*t^5 + 331158*ep^2*mtt^8*mWW^2*s*t^5 + 1273264*ep^3*mtt^8*mWW^2*s*t^5 + 2336958*ep^4*mtt^8*mWW^2*s*t^5 + 2070260*ep^5*mtt^8*mWW^2*s*t^5 + 714224*ep^6*mtt^8*mWW^2*s*t^5 + 1240*mtt^7*mWW^3*s*t^5 - 39908*ep*mtt^7*mWW^3*s*t^5 - 517160*ep^2*mtt^7*mWW^3*s*t^5 - 2225656*ep^3*mtt^7*mWW^3*s*t^5 - 4485268*ep^4*mtt^7*mWW^3*s*t^5 - 4356576*ep^5*mtt^7*mWW^3*s*t^5 - 1655872*ep^6*mtt^7*mWW^3*s*t^5 - 418*mtt^6*mWW^4*s*t^5 + 55760*ep*mtt^6*mWW^4*s*t^5 + 661836*ep^2*mtt^6*mWW^4*s*t^5 + 2907316*ep^3*mtt^6*mWW^4*s*t^5 + 6130210*ep^4*mtt^6*mWW^4*s*t^5 + 6294640*ep^5*mtt^6*mWW^4*s*t^5 + 2543776*ep^6*mtt^6*mWW^4*s*t^5 - 9684*mtt^5*mWW^5*s*t^5 - 164550*ep*mtt^5*mWW^5*s*t^5 - 1109266*ep^2*mtt^5*mWW^5*s*t^5 - 3813462*ep^3*mtt^5*mWW^5*s*t^5 - 7102758*ep^4*mtt^5*mWW^5*s*t^5 - 6856480*ep^5*mtt^5*mWW^5*s*t^5 - 2704800*ep^6*mtt^5*mWW^5*s*t^5 + 18866*mtt^4*mWW^6*s*t^5 + 256736*ep*mtt^4*mWW^6*s*t^5 + 1414804*ep^2*mtt^4*mWW^6*s*t^5 + 4074372*ep^3*mtt^4*mWW^6*s*t^5 + 6535074*ep^4*mtt^4*mWW^6*s*t^5 + 5597844*ep^5*mtt^4*mWW^6*s*t^5 + 2022704*ep^6*mtt^4*mWW^6*s*t^5 - 12620*mtt^3*mWW^7*s*t^5 - 165312*ep*mtt^3*mWW^7*s*t^5 - 867660*ep^2*mtt^3*mWW^7*s*t^5 - 2353892*ep^3*mtt^3*mWW^7*s*t^5 - 3524236*ep^4*mtt^3*mWW^7*s*t^5 - 2803592*ep^5*mtt^3*mWW^7*s*t^5 - 942688*ep^6*mtt^3*mWW^7*s*t^5 + 1734*mtt^2*mWW^8*s*t^5 + 23188*ep*mtt^2*mWW^8*s*t^5 + 124432*ep^2*mtt^2*mWW^8*s*t^5 + 346028*ep^3*mtt^2*mWW^8*s*t^5 + 533778*ep^4*mtt^2*mWW^8*s*t^5 + 440480*ep^5*mtt^2*mWW^8*s*t^5 + 154720*ep^6*mtt^2*mWW^8*s*t^5 + 1176*mtt*mWW^9*s*t^5 + 15270*ep*mtt*mWW^9*s*t^5 + 78886*ep^2*mtt*mWW^9*s*t^5 + 207718*ep^3*mtt*mWW^9*s*t^5 + 294262*ep^4*mtt*mWW^9*s*t^5 + 212664*ep^5*mtt*mWW^9*s*t^5 + 61184*ep^6*mtt*mWW^9*s*t^5 - 294*mWW^10*s*t^5 - 4004*ep*mWW^10*s*t^5 - 21858*ep^2*mWW^10*s*t^5 - 61280*ep^3*mWW^10*s*t^5 - 93204*ep^4*mWW^10*s*t^5 - 73064*ep^5*mWW^10*s*t^5 - 23136*ep^6*mWW^10*s*t^5 - 4788*ep*mtt^9*s^2*t^5 - 48510*ep^2*mtt^9*s^2*t^5 - 183708*ep^3*mtt^9*s^2*t^5 - 330246*ep^4*mtt^9*s^2*t^5 - 284004*ep^5*mtt^9*s^2*t^5 - 93744*ep^6*mtt^9*s^2*t^5 + 34776*ep*mtt^8*mWW*s^2*t^5 + 348720*ep^2*mtt^8*mWW*s^2*t^5 + 1303176*ep^3*mtt^8*mWW*s^2*t^5 + 2307312*ep^4*mtt^8*mWW*s^2*t^5 + 1952448*ep^5*mtt^8*mWW*s^2*t^5 + 634368*ep^6*mtt^8*mWW*s^2*t^5 - 84110*ep*mtt^7*mWW^2*s^2*t^5 - 853010*ep^2*mtt^7*mWW^2*s^2*t^5 - 3244910*ep^3*mtt^7*mWW^2*s^2*t^5 - 5880910*ep^4*mtt^7*mWW^2*s^2*t^5 - 5130420*ep^5*mtt^7*mWW^2*s^2*t^5 - 1737040*ep^6*mtt^7*mWW^2*s^2*t^5 + 82250*ep*mtt^6*mWW^3*s^2*t^5 + 876494*ep^2*mtt^6*mWW^3*s^2*t^5 + 3580546*ep^3*mtt^6*mWW^3*s^2*t^5 + 7067530*ep^4*mtt^6*mWW^3*s^2*t^5 + 6800124*ep^5*mtt^6*mWW^3*s^2*t^5 + 2572464*ep^6*mtt^6*mWW^3*s^2*t^5 - 2132*mtt^5*mWW^4*s^2*t^5 - 28670*ep*mtt^5*mWW^4*s^2*t^5 - 224970*ep^2*mtt^5*mWW^4*s^2*t^5 - 1132078*ep^3*mtt^5*mWW^4*s^2*t^5 - 2993186*ep^4*mtt^5*mWW^4*s^2*t^5 - 3778476*ep^5*mtt^5*mWW^4*s^2*t^5 - 1810160*ep^6*mtt^5*mWW^4*s^2*t^5 + 7802*mtt^4*mWW^5*s^2*t^5 + 32214*ep*mtt^4*mWW^5*s^2*t^5 - 159974*ep^2*mtt^4*mWW^5*s^2*t^5 - 1051530*ep^3*mtt^4*mWW^5*s^2*t^5 - 1925940*ep^4*mtt^4*mWW^5*s^2*t^5 - 1255052*ep^5*mtt^4*mWW^5*s^2*t^5 - 130448*ep^6*mtt^4*mWW^5*s^2*t^5 - 10102*mtt^3*mWW^6*s^2*t^5 - 74498*ep*mtt^3*mWW^6*s^2*t^5 - 63890*ep^2*mtt^3*mWW^6*s^2*t^5 + 714082*ep^3*mtt^3*mWW^6*s^2*t^5 + 2268240*ep^4*mtt^3*mWW^6*s^2*t^5 + 2512664*ep^5*mtt^3*mWW^6*s^2*t^5 + 945184*ep^6*mtt^3*mWW^6*s^2*t^5 + 5134*mtt^2*mWW^7*s^2*t^5 + 54360*ep*mtt^2*mWW^7*s^2*t^5 + 194660*ep^2*mtt^2*mWW^7*s^2*t^5 + 208652*ep^3*mtt^2*mWW^7*s^2*t^5 - 246722*ep^4*mtt^2*mWW^7*s^2*t^5 - 651236*ep^5*mtt^2*mWW^7*s^2*t^5 - 346480*ep^6*mtt^2*mWW^7*s^2*t^5 - 510*mtt*mWW^8*s^2*t^5 - 10506*ep*mtt*mWW^8*s^2*t^5 - 73152*ep^2*mtt*mWW^8*s^2*t^5 - 230454*ep^3*mtt*mWW^8*s^2*t^5 - 359382*ep^4*mtt*mWW^8*s^2*t^5 - 267084*ep^5*mtt*mWW^8*s^2*t^5 - 74064*ep^6*mtt*mWW^8*s^2*t^5 - 192*mWW^9*s^2*t^5 - 1028*ep*mWW^9*s^2*t^5 + 3632*ep^2*mWW^9*s^2*t^5 + 36224*ep^3*mWW^9*s^2*t^5 + 93304*ep^4*mWW^9*s^2*t^5 + 101036*ep^5*mWW^9*s^2*t^5 + 39920*ep^6*mWW^9*s^2*t^5 + 6720*ep*mtt^8*s^3*t^5 + 68040*ep^2*mtt^8*s^3*t^5 + 257460*ep^3*mtt^8*s^3*t^5 + 462420*ep^4*mtt^8*s^3*t^5 + 397320*ep^5*mtt^8*s^3*t^5 + 131040*ep^6*mtt^8*s^3*t^5 - 51480*ep*mtt^7*mWW*s^3*t^5 - 516120*ep^2*mtt^7*mWW*s^3*t^5 - 1928400*ep^3*mtt^7*mWW*s^3*t^5 - 3414000*ep^4*mtt^7*mWW*s^3*t^5 - 2889120*ep^5*mtt^7*mWW*s^3*t^5 - 938880*ep^6*mtt^7*mWW*s^3*t^5 + 102650*ep*mtt^6*mWW^2*s^3*t^5 + 1030990*ep^2*mtt^6*mWW^2*s^3*t^5 + 3883490*ep^3*mtt^6*mWW^2*s^3*t^5 + 6962890*ep^4*mtt^6*mWW^2*s^3*t^5 + 6000620*ep^5*mtt^6*mWW^2*s^3*t^5 + 2002960*ep^6*mtt^6*mWW^2*s^3*t^5 - 5500*mtt^5*mWW^3*s^3*t^5 - 120282*ep*mtt^5*mWW^3*s^3*t^5 - 890342*ep^2*mtt^5*mWW^3*s^3*t^5 - 3178118*ep^3*mtt^5*mWW^3*s^3*t^5 - 5947722*ep^4*mtt^5*mWW^3*s^3*t^5 - 5623652*ep^5*mtt^5*mWW^3*s^3*t^5 - 2121472*ep^6*mtt^5*mWW^3*s^3*t^5 + 12958*mtt^4*mWW^4*s^3*t^5 + 89406*ep*mtt^4*mWW^4*s^3*t^5 + 117566*ep^2*mtt^4*mWW^4*s^3*t^5 - 165426*ep^3*mtt^4*mWW^4*s^3*t^5 - 145356*ep^4*mtt^4*mWW^4*s^3*t^5 + 600068*ep^5*mtt^4*mWW^4*s^3*t^5 + 597632*ep^6*mtt^4*mWW^4*s^3*t^5 - 9582*mtt^3*mWW^5*s^3*t^5 - 6800*ep*mtt^3*mWW^5*s^3*t^5 + 555352*ep^2*mtt^3*mWW^5*s^3*t^5 + 2782692*ep^3*mtt^3*mWW^5*s^3*t^5 + 5385174*ep^4*mtt^3*mWW^5*s^3*t^5 + 4591964*ep^5*mtt^3*mWW^5*s^3*t^5 + 1415312*ep^6*mtt^3*mWW^5*s^3*t^5 + 2050*mtt^2*mWW^6*s^3*t^5 - 28280*ep*mtt^2*mWW^6*s^3*t^5 - 458872*ep^2*mtt^2*mWW^6*s^3*t^5 - 2093388*ep^3*mtt^2*mWW^6*s^3*t^5 - 4302162*ep^4*mtt^2*mWW^6*s^3*t^5 - 4147428*ep^5*mtt^2*mWW^6*s^3*t^5 - 1522640*ep^6*mtt^2*mWW^6*s^3*t^5 + 106*mtt*mWW^7*s^3*t^5 + 6510*ep*mtt*mWW^7*s^3*t^5 + 76322*ep^2*mtt*mWW^7*s^3*t^5 + 381966*ep^3*mtt*mWW^7*s^3*t^5 + 908728*ep^4*mtt*mWW^7*s^3*t^5 + 1013776*ep^5*mtt*mWW^7*s^3*t^5 + 426384*ep^6*mtt*mWW^7*s^3*t^5 - 32*mWW^8*s^3*t^5 + 1460*ep*mWW^8*s^3*t^5 + 16008*ep^2*mWW^8*s^3*t^5 + 55308*ep^3*mWW^8*s^3*t^5 + 81196*ep^4*mWW^8*s^3*t^5 + 48004*ep^5*mWW^8*s^3*t^5 + 6592*ep^6*mWW^8*s^3*t^5 - 5460*ep*mtt^7*s^4*t^5 - 55230*ep^2*mtt^7*s^4*t^5 - 208740*ep^3*mtt^7*s^4*t^5 - 374430*ep^4*mtt^7*s^4*t^5 - 321300*ep^5*mtt^7*s^4*t^5 - 105840*ep^6*mtt^7*s^4*t^5 + 40080*ep*mtt^6*mWW*s^4*t^5 + 401550*ep^2*mtt^6*mWW*s^4*t^5 + 1499100*ep^3*mtt^6*mWW*s^4*t^5 + 2651850*ep^4*mtt^6*mWW*s^4*t^5 + 2242620*ep^5*mtt^6*mWW*s^4*t^5 + 728400*ep^6*mtt^6*mWW*s^4*t^5 - 65540*ep*mtt^5*mWW^2*s^4*t^5 - 652110*ep^2*mtt^5*mWW^2*s^4*t^5 - 2430740*ep^3*mtt^5*mWW^2*s^4*t^5 - 4308070*ep^4*mtt^5*mWW^2*s^4*t^5 - 3665260*ep^5*mtt^5*mWW^2*s^4*t^5 - 1205680*ep^6*mtt^5*mWW^2*s^4*t^5 + 7250*mtt^4*mWW^3*s^4*t^5 + 105890*ep*mtt^4*mWW^3*s^4*t^5 + 615422*ep^2*mtt^4*mWW^3*s^4*t^5 + 1903046*ep^3*mtt^4*mWW^3*s^4*t^5 + 3301432*ep^4*mtt^4*mWW^3*s^4*t^5 + 3012192*ep^5*mtt^4*mWW^3*s^4*t^5 + 1115168*ep^6*mtt^4*mWW^3*s^4*t^5 - 13524*mtt^3*mWW^4*s^4*t^5 - 110584*ep*mtt^3*mWW^4*s^4*t^5 - 272914*ep^2*mtt^3*mWW^4*s^4*t^5 - 219944*ep^3*mtt^3*mWW^4*s^4*t^5 - 100550*ep^4*mtt^3*mWW^4*s^4*t^5 - 305868*ep^5*mtt^3*mWW^4*s^4*t^5 - 271296*ep^6*mtt^3*mWW^4*s^4*t^5 + 6308*mtt^2*mWW^5*s^4*t^5 + 20580*ep*mtt^2*mWW^5*s^4*t^5 - 197342*ep^2*mtt^2*mWW^5*s^4*t^5 - 1183224*ep^3*mtt^2*mWW^5*s^4*t^5 - 2383222*ep^4*mtt^2*mWW^5*s^4*t^5 - 2063740*ep^5*mtt^2*mWW^5*s^4*t^5 - 647520*ep^6*mtt^2*mWW^5*s^4*t^5 + 268*mtt*mWW^6*s^4*t^5 + 20584*ep*mtt*mWW^6*s^4*t^5 + 201774*ep^2*mtt*mWW^6*s^4*t^5 + 799144*ep^3*mtt*mWW^6*s^4*t^5 + 1537714*ep^4*mtt*mWW^6*s^4*t^5 + 1431708*ep^5*mtt*mWW^6*s^4*t^5 + 517152*ep^6*mtt*mWW^6*s^4*t^5 - 302*mWW^7*s^4*t^5 - 4206*ep*mWW^7*s^4*t^5 - 26366*ep^2*mWW^7*s^4*t^5 - 96818*ep^3*mWW^7*s^4*t^5 - 201076*ep^4*mWW^7*s^4*t^5 - 212080*ep^5*mWW^7*s^4*t^5 - 87376*ep^6*mWW^7*s^4*t^5 + 2520*ep*mtt^6*s^5*t^5 + 25452*ep^2*mtt^6*s^5*t^5 + 96012*ep^3*mtt^6*s^5*t^5 + 171864*ep^4*mtt^6*s^5*t^5 + 147168*ep^5*mtt^6*s^5*t^5 + 48384*ep^6*mtt^6*s^5*t^5 - 15876*ep*mtt^5*mWW*s^5*t^5 - 158856*ep^2*mtt^5*mWW*s^5*t^5 - 592140*ep^3*mtt^5*mWW*s^5*t^5 - 1045800*ep^4*mtt^5*mWW*s^5*t^5 - 883104*ep^5*mtt^5*mWW*s^5*t^5 - 286464*ep^6*mtt^5*mWW*s^5*t^5 + 21398*ep*mtt^4*mWW^2*s^5*t^5 + 211148*ep^2*mtt^4*mWW^2*s^5*t^5 + 777646*ep^3*mtt^4*mWW^2*s^5*t^5 + 1358472*ep^4*mtt^4*mWW^2*s^5*t^5 + 1136896*ep^5*mtt^4*mWW^2*s^5*t^5 + 367040*ep^6*mtt^4*mWW^2*s^5*t^5 - 3228*mtt^3*mWW^3*s^5*t^5 - 44042*ep*mtt^3*mWW^3*s^5*t^5 - 242194*ep^2*mtt^3*mWW^3*s^5*t^5 - 712306*ep^3*mtt^3*mWW^3*s^5*t^5 - 1184370*ep^4*mtt^3*mWW^3*s^5*t^5 - 1042068*ep^5*mtt^3*mWW^3*s^5*t^5 - 371792*ep^6*mtt^3*mWW^3*s^5*t^5 + 4704*mtt^2*mWW^4*s^5*t^5 + 40408*ep*mtt^2*mWW^4*s^5*t^5 + 113224*ep^2*mtt^2*mWW^4*s^5*t^5 + 127012*ep^3*mtt^2*mWW^4*s^5*t^5 + 72268*ep^4*mtt^2*mWW^4*s^5*t^5 + 74008*ep^5*mtt^2*mWW^4*s^5*t^5 + 54976*ep^6*mtt^2*mWW^4*s^5*t^5 - 1404*mtt*mWW^5*s^5*t^5 - 5302*ep*mtt*mWW^5*s^5*t^5 + 35030*ep^2*mtt*mWW^5*s^5*t^5 + 224778*ep^3*mtt*mWW^5*s^5*t^5 + 455062*ep^4*mtt*mWW^5*s^5*t^5 + 392556*ep^5*mtt*mWW^5*s^5*t^5 + 122480*ep^6*mtt*mWW^5*s^5*t^5 - 72*mWW^6*s^5*t^5 - 2466*ep*mWW^6*s^5*t^5 - 20764*ep^2*mWW^6*s^5*t^5 - 75562*ep^3*mWW^6*s^5*t^5 - 136616*ep^4*mWW^6*s^5*t^5 - 121136*ep^5*mWW^6*s^5*t^5 - 42144*ep^6*mWW^6*s^5*t^5 - 588*ep*mtt^5*s^6*t^5 - 5922*ep^2*mtt^5*s^6*t^5 - 22260*ep^3*mtt^5*s^6*t^5 - 39690*ep^4*mtt^5*s^6*t^5 - 33852*ep^5*mtt^5*s^6*t^5 - 11088*ep^6*mtt^5*s^6*t^5 + 2664*ep*mtt^4*mWW*s^6*t^5 + 26604*ep^2*mtt^4*mWW*s^6*t^5 + 98928*ep^3*mtt^4*mWW*s^6*t^5 + 174276*ep^4*mtt^4*mWW*s^6*t^5 + 146808*ep^5*mtt^4*mWW*s^6*t^5 + 47520*ep^6*mtt^4*mWW*s^6*t^5 - 2816*ep*mtt^3*mWW^2*s^6*t^5 - 27568*ep^2*mtt^3*mWW^2*s^6*t^5 - 99864*ep^3*mtt^3*mWW^2*s^6*t^5 - 170648*ep^4*mtt^3*mWW^2*s^6*t^5 - 139120*ep^5*mtt^3*mWW^2*s^6*t^5 - 43584*ep^6*mtt^3*mWW^2*s^6*t^5 + 400*mtt^2*mWW^3*s^6*t^5 + 5784*ep*mtt^2*mWW^3*s^6*t^5 + 34100*ep^2*mtt^2*mWW^3*s^6*t^5 + 104904*ep^3*mtt^2*mWW^3*s^6*t^5 + 176948*ep^4*mtt^2*mWW^3*s^6*t^5 + 153912*ep^5*mtt^2*mWW^3*s^6*t^5 + 53152*ep^6*mtt^2*mWW^3*s^6*t^5 - 400*mtt*mWW^4*s^6*t^5 - 2236*ep*mtt*mWW^4*s^6*t^5 + 2658*ep^2*mtt*mWW^4*s^6*t^5 + 38612*ep^3*mtt*mWW^4*s^6*t^5 + 91074*ep^4*mtt*mWW^4*s^6*t^5 + 86924*ep^5*mtt*mWW^4*s^6*t^5 + 29968*ep^6*mtt*mWW^4*s^6*t^5 - 888*ep*mWW^5*s^6*t^5 - 8752*ep^2*mWW^5*s^6*t^5 - 32000*ep^3*mWW^5*s^6*t^5 - 55320*ep^4*mWW^5*s^6*t^5 - 45712*ep^5*mWW^5*s^6*t^5 - 14528*ep^6*mWW^5*s^6*t^5 + 48*ep*mtt^4*s^7*t^5 + 480*ep^2*mtt^4*s^7*t^5 + 1788*ep^3*mtt^4*s^7*t^5 + 3156*ep^4*mtt^4*s^7*t^5 + 2664*ep^5*mtt^4*s^7*t^5 + 864*ep^6*mtt^4*s^7*t^5 - 96*ep*mtt^3*mWW*s^7*t^5 - 960*ep^2*mtt^3*mWW*s^7*t^5 - 3576*ep^3*mtt^3*mWW*s^7*t^5 - 6312*ep^4*mtt^3*mWW*s^7*t^5 - 5328*ep^5*mtt^3*mWW*s^7*t^5 - 1728*ep^6*mtt^3*mWW*s^7*t^5 + 96*ep*mtt*mWW^3*s^7*t^5 + 960*ep^2*mtt*mWW^3*s^7*t^5 + 3576*ep^3*mtt*mWW^3*s^7*t^5 + 6312*ep^4*mtt*mWW^3*s^7*t^5 + 5328*ep^5*mtt*mWW^3*s^7*t^5 + 1728*ep^6*mtt*mWW^3*s^7*t^5 - 48*ep*mWW^4*s^7*t^5 - 480*ep^2*mWW^4*s^7*t^5 - 1788*ep^3*mWW^4*s^7*t^5 - 3156*ep^4*mWW^4*s^7*t^5 - 2664*ep^5*mWW^4*s^7*t^5 - 864*ep^6*mWW^4*s^7*t^5 + 1092*ep*mtt^10*t^6 + 11046*ep^2*mtt^10*t^6 + 41748*ep^3*mtt^10*t^6 + 74886*ep^4*mtt^10*t^6 + 64260*ep^5*mtt^10*t^6 + 21168*ep^6*mtt^10*t^6 - 5259*ep*mtt^9*mWW*t^6 - 52899*ep^2*mtt^9*mWW*t^6 - 198483*ep^3*mtt^9*mWW*t^6 - 353061*ep^4*mtt^9*mWW*t^6 - 300258*ep^5*mtt^9*mWW*t^6 - 98040*ep^6*mtt^9*mWW*t^6 + 10671*ep*mtt^8*mWW^2*t^6 + 107691*ep^2*mtt^8*mWW^2*t^6 + 406287*ep^3*mtt^8*mWW^2*t^6 + 729189*ep^4*mtt^8*mWW^2*t^6 + 629202*ep^5*mtt^8*mWW^2*t^6 + 210360*ep^6*mtt^8*mWW^2*t^6 + 1410*mtt^7*mWW^3*t^6 + 5430*ep*mtt^7*mWW^3*t^6 - 37962*ep^2*mtt^7*mWW^3*t^6 - 265194*ep^3*mtt^7*mWW^3*t^6 - 605868*ep^4*mtt^7*mWW^3*t^6 - 615936*ep^5*mtt^7*mWW^3*t^6 - 239040*ep^6*mtt^7*mWW^3*t^6 - 4278*mtt^6*mWW^4*t^6 - 42300*ep*mtt^6*mWW^4*t^6 - 145176*ep^2*mtt^6*mWW^4*t^6 - 176808*ep^3*mtt^6*mWW^4*t^6 + 76758*ep^4*mtt^6*mWW^4*t^6 + 346404*ep^5*mtt^6*mWW^4*t^6 + 214320*ep^6*mtt^6*mWW^4*t^6 + 2610*mtt^5*mWW^5*t^6 + 18744*ep*mtt^5*mWW^5*t^6 + 7380*ep^2*mtt^5*mWW^5*t^6 - 251460*ep^3*mtt^5*mWW^5*t^6 - 819654*ep^4*mtt^5*mWW^5*t^6 - 1026708*ep^5*mtt^5*mWW^5*t^6 - 471792*ep^6*mtt^5*mWW^5*t^6 + 4206*mtt^4*mWW^6*t^6 + 69558*ep*mtt^4*mWW^6*t^6 + 451110*ep^2*mtt^4*mWW^6*t^6 + 1477542*ep^3*mtt^4*mWW^6*t^6 + 2604744*ep^4*mtt^4*mWW^6*t^6 + 2369016*ep^5*mtt^4*mWW^6*t^6 + 878304*ep^6*mtt^4*mWW^6*t^6 - 6594*mtt^3*mWW^7*t^6 - 95004*ep*mtt^3*mWW^7*t^6 - 550416*ep^2*mtt^3*mWW^7*t^6 - 1644180*ep^3*mtt^3*mWW^7*t^6 - 2682330*ep^4*mtt^3*mWW^7*t^6 - 2278380*ep^5*mtt^3*mWW^7*t^6 - 792336*ep^6*mtt^3*mWW^7*t^6 + 3006*mtt^2*mWW^8*t^6 + 42090*ep*mtt^2*mWW^8*t^6 + 237576*ep^2*mtt^2*mWW^8*t^6 + 693774*ep^3*mtt^2*mWW^8*t^6 + 1109958*ep^4*mtt^2*mWW^8*t^6 + 926652*ep^5*mtt^2*mWW^8*t^6 + 316944*ep^6*mtt^2*mWW^8*t^6 - 306*mtt*mWW^9*t^6 - 4287*ep*mtt*mWW^9*t^6 - 24351*ep^2*mtt*mWW^9*t^6 - 72099*ep^3*mtt*mWW^9*t^6 - 117927*ep^4*mtt*mWW^9*t^6 - 101454*ep^5*mtt*mWW^9*t^6 - 35976*ep^6*mtt*mWW^9*t^6 - 54*mWW^10*t^6 - 735*ep*mWW^10*t^6 - 3999*ep^2*mWW^10*t^6 - 11127*ep^3*mWW^10*t^6 - 16695*ep^4*mWW^10*t^6 - 12798*ep^5*mWW^10*t^6 - 3912*ep^6*mWW^10*t^6 - 5796*ep*mtt^9*s*t^6 - 58590*ep^2*mtt^9*s*t^6 - 221256*ep^3*mtt^9*s*t^6 - 396522*ep^4*mtt^9*s*t^6 - 339948*ep^5*mtt^9*s*t^6 - 111888*ep^6*mtt^9*s*t^6 + 32328*ep*mtt^8*mWW*s*t^6 + 324870*ep^2*mtt^8*mWW*s*t^6 + 1217528*ep^3*mtt^8*mWW*s*t^6 + 2163086*ep^4*mtt^8*mWW*s*t^6 + 1837444*ep^5*mtt^8*mWW*s*t^6 + 599344*ep^6*mtt^8*mWW*s*t^6 - 71108*ep*mtt^7*mWW^2*s*t^6 - 716490*ep^2*mtt^7*mWW^2*s*t^6 - 2694868*ep^3*mtt^7*mWW^2*s*t^6 - 4810586*ep^4*mtt^7*mWW^2*s*t^6 - 4115844*ep^5*mtt^7*mWW^2*s*t^6 - 1358704*ep^6*mtt^7*mWW^2*s*t^6 - 4530*mtt^6*mWW^3*s*t^6 + 15028*ep*mtt^6*mWW^3*s*t^6 + 451814*ep^2*mtt^6*mWW^3*s*t^6 + 2099296*ep^3*mtt^6*mWW^3*s*t^6 + 4168512*ep^4*mtt^6*mWW^3*s*t^6 + 3859632*ep^5*mtt^6*mWW^3*s*t^6 + 1376448*ep^6*mtt^6*mWW^3*s*t^6 + 14488*mtt^5*mWW^4*s*t^6 + 161742*ep*mtt^5*mWW^4*s*t^6 + 684970*ep^2*mtt^5*mWW^4*s*t^6 + 1374930*ep^3*mtt^5*mWW^4*s*t^6 + 1273766*ep^4*mtt^5*mWW^4*s*t^6 + 328448*ep^5*mtt^5*mWW^4*s*t^6 - 142304*ep^6*mtt^5*mWW^4*s*t^6 - 14502*mtt^4*mWW^5*s*t^6 - 204858*ep*mtt^4*mWW^5*s*t^6 - 1130250*ep^2*mtt^4*mWW^5*s*t^6 - 3103086*ep^3*mtt^4*mWW^5*s*t^6 - 4461736*ep^4*mtt^4*mWW^5*s*t^6 - 3142688*ep^5*mtt^4*mWW^5*s*t^6 - 810880*ep^6*mtt^4*mWW^5*s*t^6 + 1778*mtt^3*mWW^6*s*t^6 + 42194*ep*mtt^3*mWW^6*s*t^6 + 317560*ep^2*mtt^3*mWW^6*s*t^6 + 1081574*ep^3*mtt^3*mWW^6*s*t^6 + 1832906*ep^4*mtt^3*mWW^6*s*t^6 + 1476772*ep^5*mtt^3*mWW^6*s*t^6 + 429936*ep^6*mtt^3*mWW^6*s*t^6 + 4772*mtt^2*mWW^7*s*t^6 + 56844*ep*mtt^2*mWW^7*s*t^6 + 263426*ep^2*mtt^2*mWW^7*s*t^6 + 609052*ep^3*mtt^2*mWW^7*s*t^6 + 749270*ep^4*mtt^2*mWW^7*s*t^6 + 479556*ep^5*mtt^2*mWW^7*s*t^6 + 134320*ep^6*mtt^2*mWW^7*s*t^6 - 2130*mtt*mWW^8*s*t^6 - 28420*ep*mtt*mWW^8*s*t^6 - 150486*ep^2*mtt*mWW^8*s*t^6 - 405752*ep^3*mtt*mWW^8*s*t^6 - 592104*ep^4*mtt*mWW^8*s*t^6 - 447820*ep^5*mtt*mWW^8*s*t^6 - 138928*ep^6*mtt*mWW^8*s*t^6 + 124*mWW^9*s*t^6 + 2046*ep*mWW^9*s*t^6 + 13176*ep^2*mWW^9*s*t^6 + 42582*ep^3*mWW^9*s*t^6 + 73408*ep^4*mWW^9*s*t^6 + 64448*ep^5*mWW^9*s*t^6 + 22656*ep^6*mWW^9*s*t^6 + 12600*ep*mtt^8*s^2*t^6 + 127260*ep^2*mtt^8*s^2*t^6 + 480060*ep^3*mtt^8*s^2*t^6 + 859320*ep^4*mtt^8*s^2*t^6 + 735840*ep^5*mtt^8*s^2*t^6 + 241920*ep^6*mtt^8*s^2*t^6 - 73890*ep*mtt^7*mWW*s^2*t^6 - 741810*ep^2*mtt^7*mWW*s^2*t^6 - 2776770*ep^3*mtt^7*mWW*s^2*t^6 - 4926990*ep^4*mtt^7*mWW*s^2*t^6 - 4180140*ep^5*mtt^7*mWW*s^2*t^6 - 1362000*ep^6*mtt^7*mWW*s^2*t^6 + 153360*ep*mtt^6*mWW^2*s^2*t^6 + 1539440*ep^2*mtt^6*mWW^2*s^2*t^6 + 5766980*ep^3*mtt^6*mWW^2*s^2*t^6 + 10246460*ep^4*mtt^6*mWW^2*s^2*t^6 + 8716560*ep^5*mtt^6*mWW^2*s^2*t^6 + 2856400*ep^6*mtt^6*mWW^2*s^2*t^6 + 2850*mtt^5*mWW^3*s^2*t^6 - 86672*ep*mtt^5*mWW^3*s^2*t^6 - 1064400*ep^2*mtt^5*mWW^3*s^2*t^6 - 4290752*ep^3*mtt^5*mWW^3*s^2*t^6 - 8014478*ep^4*mtt^5*mWW^3*s^2*t^6 - 7142412*ep^5*mtt^5*mWW^3*s^2*t^6 - 2466848*ep^6*mtt^5*mWW^3*s^2*t^6 - 10670*mtt^4*mWW^4*s^2*t^6 - 150712*ep*mtt^4*mWW^4*s^2*t^6 - 818488*ep^2*mtt^4*mWW^4*s^2*t^6 - 2127768*ep^3*mtt^4*mWW^4*s^2*t^6 - 2757362*ep^4*mtt^4*mWW^4*s^2*t^6 - 1606344*ep^5*mtt^4*mWW^4*s^2*t^6 - 264176*ep^6*mtt^4*mWW^4*s^2*t^6 + 13590*mtt^3*mWW^5*s^2*t^6 + 263844*ep*mtt^3*mWW^5*s^2*t^6 + 1798720*ep^2*mtt^3*mWW^5*s^2*t^6 + 5731592*ep^3*mtt^3*mWW^5*s^2*t^6 + 9291130*ep^4*mtt^3*mWW^5*s^2*t^6 + 7385604*ep^5*mtt^3*mWW^5*s^2*t^6 + 2259456*ep^6*mtt^3*mWW^5*s^2*t^6 - 6394*mtt^2*mWW^6*s^2*t^6 - 138878*ep*mtt^2*mWW^6*s^2*t^6 - 1018798*ep^2*mtt^2*mWW^6*s^2*t^6 - 3468038*ep^3*mtt^2*mWW^6*s^2*t^6 - 6007292*ep^4*mtt^2*mWW^6*s^2*t^6 - 5128408*ep^5*mtt^2*mWW^6*s^2*t^6 - 1704640*ep^6*mtt^2*mWW^6*s^2*t^6 + 400*mtt*mWW^7*s^2*t^6 + 17958*ep*mtt*mWW^7*s^2*t^6 + 170634*ep^2*mtt*mWW^7*s^2*t^6 + 685730*ep^3*mtt*mWW^7*s^2*t^6 + 1351186*ep^4*mtt*mWW^7*s^2*t^6 + 1287476*ep^5*mtt*mWW^7*s^2*t^6 + 473264*ep^6*mtt*mWW^7*s^2*t^6 + 224*mWW^8*s^2*t^6 + 2390*ep*mWW^8*s^2*t^6 + 7442*ep^2*mWW^8*s^2*t^6 - 1034*ep^3*mWW^8*s^2*t^6 - 41974*ep^4*mWW^8*s^2*t^6 - 68176*ep^5*mWW^8*s^2*t^6 - 33376*ep^6*mWW^8*s^2*t^6 - 14280*ep*mtt^7*s^3*t^6 - 144060*ep^2*mtt^7*s^3*t^6 - 542640*ep^3*mtt^7*s^3*t^6 - 969780*ep^4*mtt^7*s^3*t^6 - 829080*ep^5*mtt^7*s^3*t^6 - 272160*ep^6*mtt^7*s^3*t^6 + 81060*ep*mtt^6*mWW*s^3*t^6 + 812880*ep^2*mtt^6*mWW*s^3*t^6 + 3038580*ep^3*mtt^6*mWW*s^3*t^6 + 5383560*ep^4*mtt^6*mWW*s^3*t^6 + 4560960*ep^5*mtt^6*mWW*s^3*t^6 + 1484160*ep^6*mtt^6*mWW*s^3*t^6 - 150006*ep*mtt^5*mWW^2*s^3*t^6 - 1499484*ep^2*mtt^5*mWW^2*s^3*t^6 - 5591998*ep^3*mtt^5*mWW^2*s^3*t^6 - 9887256*ep^4*mtt^5*mWW^2*s^3*t^6 - 8365896*ep^5*mtt^5*mWW^2*s^3*t^6 - 2724400*ep^6*mtt^5*mWW^2*s^3*t^6 + 2730*mtt^4*mWW^3*s^3*t^6 + 126520*ep*mtt^4*mWW^3*s^3*t^6 + 1100726*ep^2*mtt^4*mWW^3*s^3*t^6 + 3979416*ep^3*mtt^4*mWW^3*s^3*t^6 + 7060628*ep^4*mtt^4*mWW^3*s^3*t^6 + 6109492*ep^5*mtt^4*mWW^3*s^3*t^6 + 2065168*ep^6*mtt^4*mWW^3*s^3*t^6 - 2838*mtt^3*mWW^4*s^3*t^6 + 3686*ep*mtt^3*mWW^4*s^3*t^6 + 204314*ep^2*mtt^3*mWW^4*s^3*t^6 + 845746*ep^3*mtt^3*mWW^4*s^3*t^6 + 1338636*ep^4*mtt^3*mWW^4*s^3*t^6 + 839848*ep^5*mtt^3*mWW^4*s^3*t^6 + 131168*ep^6*mtt^3*mWW^4*s^3*t^6 - 2354*mtt^2*mWW^5*s^3*t^6 - 105902*ep*mtt^2*mWW^5*s^3*t^6 - 916402*ep^2*mtt^2*mWW^5*s^3*t^6 - 3221818*ep^3*mtt^2*mWW^5*s^3*t^6 - 5454340*ep^4*mtt^2*mWW^5*s^3*t^6 - 4412768*ep^5*mtt^2*mWW^5*s^3*t^6 - 1361344*ep^6*mtt^2*mWW^5*s^3*t^6 + 2990*mtt*mWW^6*s^3*t^6 + 69504*ep*mtt*mWW^6*s^3*t^6 + 518334*ep^2*mtt*mWW^6*s^3*t^6 + 1756612*ep^3*mtt*mWW^6*s^3*t^6 + 3000648*ep^4*mtt*mWW^6*s^3*t^6 + 2518248*ep^5*mtt*mWW^6*s^3*t^6 + 825200*ep^6*mtt*mWW^6*s^3*t^6 - 528*mWW^7*s^3*t^6 - 10294*ep*mWW^7*s^3*t^6 - 73140*ep^2*mWW^7*s^3*t^6 - 250650*ep^3*mWW^7*s^3*t^6 - 445600*ep^4*mWW^7*s^3*t^6 - 395460*ep^5*mWW^7*s^3*t^6 - 138576*ep^6*mWW^7*s^3*t^6 + 8820*ep*mtt^6*s^4*t^6 + 88830*ep^2*mtt^6*s^4*t^6 + 333900*ep^3*mtt^6*s^4*t^6 + 595350*ep^4*mtt^6*s^4*t^6 + 507780*ep^5*mtt^6*s^4*t^6 + 166320*ep^6*mtt^6*s^4*t^6 - 44235*ep*mtt^5*mWW*s^4*t^6 - 442995*ep^2*mtt^5*mWW*s^4*t^6 - 1653155*ep^3*mtt^5*mWW*s^4*t^6 - 2923685*ep^4*mtt^5*mWW*s^4*t^6 - 2472610*ep^5*mtt^5*mWW*s^4*t^6 - 803320*ep^6*mtt^5*mWW*s^4*t^6 + 70091*ep*mtt^4*mWW^2*s^4*t^6 + 698019*ep^2*mtt^4*mWW^2*s^4*t^6 + 2590463*ep^3*mtt^4*mWW^2*s^4*t^6 + 4555321*ep^4*mtt^4*mWW^2*s^4*t^6 + 3831706*ep^5*mtt^4*mWW^2*s^4*t^6 + 1239640*ep^6*mtt^4*mWW^2*s^4*t^6 - 3180*mtt^3*mWW^3*s^4*t^6 - 73500*ep*mtt^3*mWW^3*s^4*t^6 - 536828*ep^2*mtt^3*mWW^3*s^4*t^6 - 1794252*ep^3*mtt^3*mWW^3*s^4*t^6 - 3049728*ep^4*mtt^3*mWW^3*s^4*t^6 - 2569232*ep^5*mtt^3*mWW^3*s^4*t^6 - 850560*ep^6*mtt^3*mWW^3*s^4*t^6 + 4256*mtt^2*mWW^4*s^4*t^6 + 33732*ep*mtt^2*mWW^4*s^4*t^6 + 74530*ep^2*mtt^2*mWW^4*s^4*t^6 + 13820*ep^3*mtt^2*mWW^4*s^4*t^6 - 108294*ep^4*mtt^2*mWW^4*s^4*t^6 - 75140*ep^5*mtt^2*mWW^4*s^4*t^6 + 6096*ep^6*mtt^2*mWW^4*s^4*t^6 - 556*mtt*mWW^5*s^4*t^6 + 15031*ep*mtt*mWW^5*s^4*t^6 + 183967*ep^2*mtt*mWW^5*s^4*t^6 + 707359*ep^3*mtt*mWW^5*s^4*t^6 + 1230237*ep^4*mtt*mWW^5*s^4*t^6 + 996098*ep^5*mtt*mWW^5*s^4*t^6 + 303544*ep^6*mtt*mWW^5*s^4*t^6 - 520*mWW^6*s^4*t^6 - 11475*ep*mWW^6*s^4*t^6 - 82419*ep^2*mWW^6*s^4*t^6 - 268791*ep^3*mWW^6*s^4*t^6 - 440513*ep^4*mWW^6*s^4*t^6 - 353770*ep^5*mWW^6*s^4*t^6 - 110872*ep^6*mWW^6*s^4*t^6 - 2772*ep*mtt^5*s^5*t^6 - 27846*ep^2*mtt^5*s^5*t^6 - 104328*ep^3*mtt^5*s^5*t^6 - 185346*ep^4*mtt^5*s^5*t^6 - 157500*ep^5*mtt^5*s^5*t^6 - 51408*ep^6*mtt^5*s^5*t^6 + 10764*ep*mtt^4*mWW*s^5*t^6 + 107634*ep^2*mtt^4*mWW*s^5*t^6 + 400908*ep^3*mtt^4*mWW*s^5*t^6 + 707586*ep^4*mtt^4*mWW*s^5*t^6 + 597228*ep^5*mtt^4*mWW*s^5*t^6 + 193680*ep^6*mtt^4*mWW*s^5*t^6 - 13296*ep*mtt^3*mWW^2*s^5*t^6 - 132056*ep^2*mtt^3*mWW^2*s^5*t^6 - 487592*ep^3*mtt^3*mWW^2*s^5*t^6 - 852064*ep^4*mtt^3*mWW^2*s^5*t^6 - 711712*ep^5*mtt^3*mWW^2*s^5*t^6 - 228480*ep^6*mtt^3*mWW^2*s^5*t^6 + 720*mtt^2*mWW^3*s^5*t^6 + 13504*ep*mtt^2*mWW^3*s^5*t^6 + 90424*ep^2*mtt^2*mWW^3*s^5*t^6 + 287488*ep^3*mtt^2*mWW^3*s^5*t^6 + 471976*ep^4*mtt^2*mWW^3*s^5*t^6 + 386608*ep^5*mtt^2*mWW^3*s^5*t^6 + 124480*ep^6*mtt^2*mWW^3*s^5*t^6 - 720*mtt*mWW^4*s^5*t^6 - 5036*ep*mtt*mWW^4*s^5*t^6 - 5426*ep^2*mtt*mWW^4*s^5*t^6 + 30928*ep^3*mtt*mWW^4*s^5*t^6 + 94546*ep^4*mtt*mWW^4*s^5*t^6 + 96508*ep^5*mtt*mWW^4*s^5*t^6 + 34000*ep^6*mtt*mWW^4*s^5*t^6 - 1724*ep*mWW^5*s^5*t^6 - 16890*ep^2*mWW^5*s^5*t^6 - 61164*ep^3*mWW^5*s^5*t^6 - 104218*ep^4*mWW^5*s^5*t^6 - 84412*ep^5*mWW^5*s^5*t^6 - 26192*ep^6*mWW^5*s^5*t^6 + 336*ep*mtt^4*s^6*t^6 + 3360*ep^2*mtt^4*s^6*t^6 + 12516*ep^3*mtt^4*s^6*t^6 + 22092*ep^4*mtt^4*s^6*t^6 + 18648*ep^5*mtt^4*s^6*t^6 + 6048*ep^6*mtt^4*s^6*t^6 - 768*ep*mtt^3*mWW*s^6*t^6 - 7680*ep^2*mtt^3*mWW*s^6*t^6 - 28608*ep^3*mtt^3*mWW*s^6*t^6 - 50496*ep^4*mtt^3*mWW*s^6*t^6 - 42624*ep^5*mtt^3*mWW*s^6*t^6 - 13824*ep^6*mtt^3*mWW*s^6*t^6 + 288*ep*mtt^2*mWW^2*s^6*t^6 + 2880*ep^2*mtt^2*mWW^2*s^6*t^6 + 10728*ep^3*mtt^2*mWW^2*s^6*t^6 + 18936*ep^4*mtt^2*mWW^2*s^6*t^6 + 15984*ep^5*mtt^2*mWW^2*s^6*t^6 + 5184*ep^6*mtt^2*mWW^2*s^6*t^6 + 384*ep*mtt*mWW^3*s^6*t^6 + 3840*ep^2*mtt*mWW^3*s^6*t^6 + 14304*ep^3*mtt*mWW^3*s^6*t^6 + 25248*ep^4*mtt*mWW^3*s^6*t^6 + 21312*ep^5*mtt*mWW^3*s^6*t^6 + 6912*ep^6*mtt*mWW^3*s^6*t^6 - 240*ep*mWW^4*s^6*t^6 - 2400*ep^2*mWW^4*s^6*t^6 - 8940*ep^3*mWW^4*s^6*t^6 - 15780*ep^4*mWW^4*s^6*t^6 - 13320*ep^5*mWW^4*s^6*t^6 - 4320*ep^6*mWW^4*s^6*t^6 - 2268*ep*mtt^9*t^7 - 22890*ep^2*mtt^9*t^7 - 86268*ep^3*mtt^9*t^7 - 154266*ep^4*mtt^9*t^7 - 131964*ep^5*mtt^9*t^7 - 43344*ep^6*mtt^9*t^7 + 11142*ep*mtt^8*mWW*t^7 + 112140*ep^2*mtt^8*mWW*t^7 + 421122*ep^3*mtt^8*mWW*t^7 + 749964*ep^4*mtt^8*mWW*t^7 + 638736*ep^5*mtt^8*mWW*t^7 + 208896*ep^6*mtt^8*mWW*t^7 - 21186*ep*mtt^7*mWW^2*t^7 - 212628*ep^2*mtt^7*mWW^2*t^7 - 795750*ep^3*mtt^7*mWW^2*t^7 - 1412244*ep^4*mtt^7*mWW^2*t^7 - 1199568*ep^5*mtt^7*mWW^2*t^7 - 392064*ep^6*mtt^7*mWW^2*t^7 - 1722*mtt^6*mWW^3*t^7 - 5088*ep*mtt^6*mWW^3*t^7 + 55272*ep^2*mtt^6*mWW^3*t^7 + 322488*ep^3*mtt^6*mWW^3*t^7 + 655710*ep^4*mtt^6*mWW^3*t^7 + 589332*ep^5*mtt^6*mWW^3*t^7 + 198768*ep^6*mtt^6*mWW^3*t^7 + 6216*mtt^5*mWW^4*t^7 + 79650*ep*mtt^5*mWW^4*t^7 + 414138*ep^2*mtt^5*mWW^4*t^7 + 1126698*ep^3*mtt^5*mWW^4*t^7 + 1690758*ep^4*mtt^5*mWW^4*t^7 + 1318620*ep^5*mtt^5*mWW^4*t^7 + 412560*ep^6*mtt^5*mWW^4*t^7 - 7734*mtt^4*mWW^5*t^7 - 108072*ep*mtt^4*mWW^5*t^7 - 605202*ep^2*mtt^4*mWW^5*t^7 - 1738416*ep^3*mtt^4*mWW^5*t^7 - 2702832*ep^4*mtt^4*mWW^5*t^7 - 2153616*ep^5*mtt^4*mWW^5*t^7 - 683328*ep^6*mtt^4*mWW^5*t^7 + 2988*mtt^3*mWW^6*t^7 + 42582*ep*mtt^3*mWW^6*t^7 + 242664*ep^2*mtt^3*mWW^6*t^7 + 707226*ep^3*mtt^3*mWW^6*t^7 + 1111740*ep^4*mtt^3*mWW^6*t^7 + 890928*ep^5*mtt^3*mWW^6*t^7 + 281472*ep^6*mtt^3*mWW^6*t^7 + 1110*mtt^2*mWW^7*t^7 + 15084*ep*mtt^2*mWW^7*t^7 + 82068*ep^2*mtt^2*mWW^7*t^7 + 229500*ep^3*mtt^2*mWW^7*t^7 + 350250*ep^4*mtt^2*mWW^7*t^7 + 279756*ep^5*mtt^2*mWW^7*t^7 + 93072*ep^6*mtt^2*mWW^7*t^7 - 996*mtt*mWW^8*t^7 - 13770*ep*mtt*mWW^8*t^7 - 76356*ep^2*mtt*mWW^8*t^7 - 217746*ep^3*mtt*mWW^8*t^7 - 338052*ep^4*mtt*mWW^8*t^7 - 272160*ep^5*mtt*mWW^8*t^7 - 89280*ep^6*mtt*mWW^8*t^7 + 138*mWW^9*t^7 + 1926*ep*mWW^9*t^7 + 10794*ep^2*mWW^9*t^7 + 31146*ep^3*mWW^9*t^7 + 48972*ep^4*mWW^9*t^7 + 39936*ep^5*mWW^9*t^7 + 13248*ep^6*mWW^9*t^7 + 10080*ep*mtt^8*s*t^7 + 101640*ep^2*mtt^8*s*t^7 + 382620*ep^3*mtt^8*s*t^7 + 683340*ep^4*mtt^8*s*t^7 + 583800*ep^5*mtt^8*s*t^7 + 191520*ep^6*mtt^8*s*t^7 - 51870*ep*mtt^7*mWW*s*t^7 - 521290*ep^2*mtt^7*mWW*s*t^7 - 1954030*ep^3*mtt^7*mWW*s*t^7 - 3472910*ep^4*mtt^7*mWW*s*t^7 - 2951900*ep^5*mtt^7*mWW*s*t^7 - 963600*ep^6*mtt^7*mWW*s*t^7 + 103243*ep*mtt^6*mWW^2*s*t^7 + 1035759*ep^2*mtt^6*mWW^2*s*t^7 + 3873035*ep^3*mtt^6*mWW^2*s*t^7 + 6863253*ep^4*mtt^6*mWW^2*s*t^7 + 5816590*ep^5*mtt^6*mWW^2*s*t^7 + 1895080*ep^6*mtt^6*mWW^2*s*t^7 + 3998*mtt^5*mWW^3*s*t^7 - 39065*ep*mtt^5*mWW^3*s*t^7 - 641547*ep^2*mtt^5*mWW^3*s*t^7 - 2677537*ep^3*mtt^5*mWW^3*s*t^7 - 4949623*ep^4*mtt^5*mWW^3*s*t^7 - 4274098*ep^5*mtt^5*mWW^3*s*t^7 - 1407128*ep^6*mtt^5*mWW^3*s*t^7 - 13766*mtt^4*mWW^4*s*t^7 - 162696*ep*mtt^4*mWW^4*s*t^7 - 773172*ep^2*mtt^4*mWW^4*s*t^7 - 1931580*ep^3*mtt^4*mWW^4*s*t^7 - 2712286*ep^4*mtt^4*mWW^4*s*t^7 - 2028260*ep^5*mtt^4*mWW^4*s*t^7 - 620720*ep^6*mtt^4*mWW^4*s*t^7 + 16960*mtt^3*mWW^5*s*t^7 + 252238*ep*mtt^3*mWW^5*s*t^7 + 1476982*ep^2*mtt^3*mWW^5*s*t^7 + 4362726*ep^3*mtt^3*mWW^5*s*t^7 + 6899162*ep^4*mtt^3*mWW^5*s*t^7 + 5559852*ep^5*mtt^3*mWW^5*s*t^7 + 1783440*ep^6*mtt^3*mWW^5*s*t^7 - 8324*mtt^2*mWW^6*s*t^7 - 132301*ep*mtt^2*mWW^6*s*t^7 - 815949*ep^2*mtt^2*mWW^6*s*t^7 - 2509541*ep^3*mtt^2*mWW^6*s*t^7 - 4096931*ep^4*mtt^2*mWW^6*s*t^7 - 3388610*ep^5*mtt^2*mWW^6*s*t^7 - 1112344*ep^6*mtt^2*mWW^6*s*t^7 + 842*mtt*mWW^7*s*t^7 + 16989*ep*mtt*mWW^7*s*t^7 + 122731*ep^2*mtt*mWW^7*s*t^7 + 423949*ep^3*mtt*mWW^7*s*t^7 + 757767*ep^4*mtt*mWW^7*s*t^7 + 674554*ep^5*mtt*mWW^7*s*t^7 + 235448*ep^6*mtt*mWW^7*s*t^7 + 290*mWW^8*s*t^7 + 3382*ep*mWW^8*s*t^7 + 14846*ep^2*mWW^8*s*t^7 + 30358*ep^3*mWW^8*s*t^7 + 28228*ep^4*mWW^8*s*t^7 + 8072*ep^5*mWW^8*s*t^7 - 1696*ep^6*mWW^8*s*t^7 - 17640*ep*mtt^7*s^2*t^7 - 177660*ep^2*mtt^7*s^2*t^7 - 667800*ep^3*mtt^7*s^2*t^7 - 1190700*ep^4*mtt^7*s^2*t^7 - 1015560*ep^5*mtt^7*s^2*t^7 - 332640*ep^6*mtt^7*s^2*t^7 + 88650*ep*mtt^6*mWW*s^2*t^7 + 889680*ep^2*mtt^6*mWW*s^2*t^7 + 3329070*ep^3*mtt^6*mWW*s^2*t^7 + 5905440*ep^4*mtt^6*mWW*s^2*t^7 + 5009880*ep^5*mtt^6*mWW*s^2*t^7 + 1632480*ep^6*mtt^6*mWW*s^2*t^7 - 166565*ep*mtt^5*mWW^2*s^2*t^7 - 1667571*ep^2*mtt^5*mWW^2*s^2*t^7 - 6221653*ep^3*mtt^5*mWW^2*s^2*t^7 - 10998605*ep^4*mtt^5*mWW^2*s^2*t^7 - 9297246*ep^5*mtt^5*mWW^2*s^2*t^7 - 3020440*ep^6*mtt^5*mWW^2*s^2*t^7 - 1760*mtt^4*mWW^3*s^2*t^7 + 108913*ep*mtt^4*mWW^3*s^2*t^7 + 1198463*ep^2*mtt^4*mWW^3*s^2*t^7 + 4593337*ep^3*mtt^4*mWW^3*s^2*t^7 + 8210465*ep^4*mtt^4*mWW^3*s^2*t^7 + 6977974*ep^5*mtt^4*mWW^3*s^2*t^7 + 2276728*ep^6*mtt^4*mWW^3*s^2*t^7 + 7212*mtt^3*mWW^4*s^2*t^7 + 79342*ep*mtt^3*mWW^4*s^2*t^7 + 346718*ep^2*mtt^3*mWW^4*s^2*t^7 + 782390*ep^3*mtt^3*mWW^4*s^2*t^7 + 984630*ep^4*mtt^3*mWW^4*s^2*t^7 + 661332*ep^5*mtt^3*mWW^4*s^2*t^7 + 181696*ep^6*mtt^3*mWW^4*s^2*t^7 - 9704*mtt^2*mWW^5*s^2*t^7 - 167122*ep*mtt^2*mWW^5*s^2*t^7 - 1072888*ep^2*mtt^2*mWW^5*s^2*t^7 - 3330878*ep^3*mtt^2*mWW^5*s^2*t^7 - 5383352*ep^4*mtt^2*mWW^5*s^2*t^7 - 4354704*ep^5*mtt^2*mWW^5*s^2*t^7 - 1388272*ep^6*mtt^2*mWW^5*s^2*t^7 + 4956*mtt*mWW^6*s^2*t^7 + 86795*ep*mtt*mWW^6*s^2*t^7 + 564621*ep^2*mtt*mWW^6*s^2*t^7 + 1775699*ep^3*mtt*mWW^6*s^2*t^7 + 2906367*ep^4*mtt*mWW^6*s^2*t^7 + 2382026*ep^5*mtt*mWW^6*s^2*t^7 + 771096*ep^6*mtt*mWW^6*s^2*t^7 - 704*mWW^7*s^2*t^7 - 12373*ep*mWW^7*s^2*t^7 - 81363*ep^2*mWW^7*s^2*t^7 - 260165*ep^3*mWW^7*s^2*t^7 - 434245*ep^4*mWW^7*s^2*t^7 - 363702*ep^5*mWW^7*s^2*t^7 - 120648*ep^6*mWW^7*s^2*t^7 + 15120*ep*mtt^6*s^3*t^7 + 152040*ep^2*mtt^6*s^3*t^7 + 570360*ep^3*mtt^6*s^3*t^7 + 1014720*ep^4*mtt^6*s^3*t^7 + 863520*ep^5*mtt^6*s^3*t^7 + 282240*ep^6*mtt^6*s^3*t^7 - 68850*ep*mtt^5*mWW*s^3*t^7 - 689970*ep^2*mtt^5*mWW*s^3*t^7 - 2577090*ep^3*mtt^5*mWW*s^3*t^7 - 4562430*ep^4*mtt^5*mWW*s^3*t^7 - 3862860*ep^5*mtt^5*mWW*s^3*t^7 - 1256400*ep^6*mtt^5*mWW*s^3*t^7 + 114154*ep*mtt^4*mWW^2*s^3*t^7 + 1140218*ep^2*mtt^4*mWW^2*s^3*t^7 + 4242550*ep^3*mtt^4*mWW^2*s^3*t^7 + 7478610*ep^4*mtt^4*mWW^2*s^3*t^7 + 6303636*ep^5*mtt^4*mWW^2*s^3*t^7 + 2041872*ep^6*mtt^4*mWW^2*s^3*t^7 - 1116*mtt^3*mWW^3*s^3*t^7 - 90150*ep*mtt^3*mWW^3*s^3*t^7 - 829078*ep^2*mtt^3*mWW^3*s^3*t^7 - 3003278*ep^3*mtt^3*mWW^3*s^3*t^7 - 5230886*ep^4*mtt^3*mWW^3*s^3*t^7 - 4385468*ep^5*mtt^3*mWW^3*s^3*t^7 - 1419184*ep^6*mtt^3*mWW^3*s^3*t^7 + 584*mtt^2*mWW^4*s^3*t^7 + 10892*ep*mtt^2*mWW^4*s^3*t^7 + 70928*ep^2*mtt^2*mWW^4*s^3*t^7 + 226820*ep^3*mtt^2*mWW^4*s^3*t^7 + 383744*ep^4*mtt^2*mWW^4*s^3*t^7 + 330656*ep^5*mtt^2*mWW^4*s^3*t^7 + 114336*ep^6*mtt^2*mWW^4*s^3*t^7 + 1428*mtt*mWW^5*s^3*t^7 + 35324*ep*mtt*mWW^5*s^3*t^7 + 264980*ep^2*mtt*mWW^5*s^3*t^7 + 882356*ep^3*mtt*mWW^5*s^3*t^7 + 1465696*ep^4*mtt*mWW^5*s^3*t^7 + 1189152*ep^5*mtt*mWW^5*s^3*t^7 + 374944*ep^6*mtt*mWW^5*s^3*t^7 - 896*mWW^6*s^3*t^7 - 16778*ep*mWW^6*s^3*t^7 - 112286*ep^2*mWW^6*s^3*t^7 - 354966*ep^3*mWW^6*s^3*t^7 - 575950*ep^4*mWW^6*s^3*t^7 - 463980*ep^5*mWW^6*s^3*t^7 - 147024*ep^6*mWW^6*s^3*t^7 - 6300*ep*mtt^5*s^4*t^7 - 63210*ep^2*mtt^5*s^4*t^7 - 236460*ep^3*mtt^5*s^4*t^7 - 419370*ep^4*mtt^5*s^4*t^7 - 355740*ep^5*mtt^5*s^4*t^7 - 115920*ep^6*mtt^5*s^4*t^7 + 23520*ep*mtt^4*mWW*s^4*t^7 + 235360*ep^2*mtt^4*mWW*s^4*t^7 + 877480*ep^3*mtt^4*mWW*s^4*t^7 + 1550360*ep^4*mtt^4*mWW*s^4*t^7 + 1310000*ep^5*mtt^4*mWW*s^4*t^7 + 425280*ep^6*mtt^4*mWW*s^4*t^7 - 31128*ep*mtt^3*mWW^2*s^4*t^7 - 310404*ep^2*mtt^3*mWW^2*s^4*t^7 - 1152072*ep^3*mtt^3*mWW^2*s^4*t^7 - 2025204*ep^4*mtt^3*mWW^2*s^4*t^7 - 1702200*ep^5*mtt^3*mWW^2*s^4*t^7 - 549792*ep^6*mtt^3*mWW^2*s^4*t^7 + 624*mtt^2*mWW^3*s^4*t^7 + 23376*ep*mtt^2*mWW^3*s^4*t^7 + 193992*ep^2*mtt^2*mWW^3*s^4*t^7 + 674424*ep^3*mtt^2*mWW^3*s^4*t^7 + 1148304*ep^4*mtt^2*mWW^3*s^4*t^7 + 948480*ep^5*mtt^2*mWW^3*s^4*t^7 + 303360*ep^6*mtt^2*mWW^3*s^4*t^7 - 624*mtt*mWW^4*s^4*t^7 - 7572*ep*mtt*mWW^4*s^4*t^7 - 36466*ep^2*mtt*mWW^4*s^4*t^7 - 90052*ep^3*mtt*mWW^4*s^4*t^7 - 121490*ep^4*mtt*mWW^4*s^4*t^7 - 85676*ep^5*mtt*mWW^4*s^4*t^7 - 24720*ep^6*mtt*mWW^4*s^4*t^7 - 1320*ep*mWW^5*s^4*t^7 - 12936*ep^2*mWW^5*s^4*t^7 - 46824*ep^3*mWW^5*s^4*t^7 - 79608*ep^4*mWW^5*s^4*t^7 - 64176*ep^5*mWW^5*s^4*t^7 - 19776*ep^6*mWW^5*s^4*t^7 + 1008*ep*mtt^4*s^5*t^7 + 10080*ep^2*mtt^4*s^5*t^7 + 37548*ep^3*mtt^4*s^5*t^7 + 66276*ep^4*mtt^4*s^5*t^7 + 55944*ep^5*mtt^4*s^5*t^7 + 18144*ep^6*mtt^4*s^5*t^7 - 2592*ep*mtt^3*mWW*s^5*t^7 - 25920*ep^2*mtt^3*mWW*s^5*t^7 - 96552*ep^3*mtt^3*mWW*s^5*t^7 - 170424*ep^4*mtt^3*mWW*s^5*t^7 - 143856*ep^5*mtt^3*mWW*s^5*t^7 - 46656*ep^6*mtt^3*mWW*s^5*t^7 + 1728*ep*mtt^2*mWW^2*s^5*t^7 + 17280*ep^2*mtt^2*mWW^2*s^5*t^7 + 64368*ep^3*mtt^2*mWW^2*s^5*t^7 + 113616*ep^4*mtt^2*mWW^2*s^5*t^7 + 95904*ep^5*mtt^2*mWW^2*s^5*t^7 + 31104*ep^6*mtt^2*mWW^2*s^5*t^7 + 288*ep*mtt*mWW^3*s^5*t^7 + 2880*ep^2*mtt*mWW^3*s^5*t^7 + 10728*ep^3*mtt*mWW^3*s^5*t^7 + 18936*ep^4*mtt*mWW^3*s^5*t^7 + 15984*ep^5*mtt*mWW^3*s^5*t^7 + 5184*ep^6*mtt*mWW^3*s^5*t^7 - 432*ep*mWW^4*s^5*t^7 - 4320*ep^2*mWW^4*s^5*t^7 - 16092*ep^3*mWW^4*s^5*t^7 - 28404*ep^4*mWW^4*s^5*t^7 - 23976*ep^5*mWW^4*s^5*t^7 - 7776*ep^6*mWW^4*s^5*t^7 + 2940*ep*mtt^8*t^8 + 29610*ep^2*mtt^8*t^8 + 111300*ep^3*mtt^8*t^8 + 198450*ep^4*mtt^8*t^8 + 169260*ep^5*mtt^8*t^8 + 55440*ep^6*mtt^8*t^8 - 14247*ep*mtt^7*mWW*t^8 - 143283*ep^2*mtt^7*mWW*t^8 - 537591*ep^3*mtt^7*mWW*t^8 - 956517*ep^4*mtt^7*mWW*t^8 - 814002*ep^5*mtt^7*mWW*t^8 - 266040*ep^6*mtt^7*mWW*t^8 + 26757*ep*mtt^6*mWW^2*t^8 + 268413*ep^2*mtt^6*mWW^2*t^8 + 1003785*ep^3*mtt^6*mWW^2*t^8 + 1779399*ep^4*mtt^6*mWW^2*t^8 + 1508502*ep^5*mtt^6*mWW^2*t^8 + 491304*ep^6*mtt^6*mWW^2*t^8 + 942*mtt^5*mWW^3*t^8 - 9804*ep*mtt^5*mWW^3*t^8 - 155040*ep^2*mtt^5*mWW^3*t^8 - 635616*ep^3*mtt^5*mWW^3*t^8 - 1155678*ep^4*mtt^5*mWW^3*t^8 - 979764*ep^5*mtt^5*mWW^3*t^8 - 315120*ep^6*mtt^5*mWW^3*t^8 - 3498*mtt^4*mWW^4*t^8 - 42714*ep*mtt^4*mWW^4*t^8 - 215448*ep^2*mtt^4*mWW^4*t^8 - 586482*ep^3*mtt^4*mWW^4*t^8 - 908790*ep^4*mtt^4*mWW^4*t^8 - 750828*ep^5*mtt^4*mWW^4*t^8 - 254160*ep^6*mtt^4*mWW^4*t^8 + 4776*mtt^3*mWW^5*t^8 + 70521*ep*mtt^3*mWW^5*t^8 + 415665*ep^2*mtt^3*mWW^5*t^8 + 1251129*ep^3*mtt^3*mWW^5*t^8 + 2032263*ep^4*mtt^3*mWW^5*t^8 + 1691766*ep^5*mtt^3*mWW^5*t^8 + 563880*ep^6*mtt^3*mWW^5*t^8 - 2760*mtt^2*mWW^6*t^8 - 41727*ep*mtt^2*mWW^6*t^8 - 250239*ep^2*mtt^2*mWW^6*t^8 - 762099*ep^3*mtt^2*mWW^6*t^8 - 1247997*ep^4*mtt^2*mWW^6*t^8 - 1045458*ep^5*mtt^2*mWW^6*t^8 - 350520*ep^6*mtt^2*mWW^6*t^8 + 474*mtt*mWW^7*t^8 + 7434*ep*mtt*mWW^7*t^8 + 46098*ep^2*mtt*mWW^7*t^8 + 144846*ep^3*mtt*mWW^7*t^8 + 244380*ep^4*mtt*mWW^7*t^8 + 210672*ep^5*mtt*mWW^7*t^8 + 72576*ep^6*mtt*mWW^7*t^8 + 66*mWW^8*t^8 + 840*ep*mWW^8*t^8 + 4224*ep^2*mWW^8*t^8 + 10728*ep^3*mWW^8*t^8 + 14490*ep^4*mWW^8*t^8 + 9852*ep^5*mWW^8*t^8 + 2640*ep^6*mWW^8*t^8 - 10500*ep*mtt^7*s*t^8 - 105630*ep^2*mtt^7*s*t^8 - 396480*ep^3*mtt^7*s*t^8 - 705810*ep^4*mtt^7*s*t^8 - 601020*ep^5*mtt^7*s*t^8 - 196560*ep^6*mtt^7*s*t^8 + 50034*ep*mtt^6*mWW*s*t^8 + 502404*ep^2*mtt^6*mWW*s*t^8 + 1881258*ep^3*mtt^6*mWW*s*t^8 + 3339936*ep^4*mtt^6*mWW*s*t^8 + 2836008*ep^5*mtt^6*mWW*s*t^8 + 924960*ep^6*mtt^6*mWW*s*t^8 - 93161*ep*mtt^5*mWW^2*s*t^8 - 933617*ep^2*mtt^5*mWW^2*s*t^8 - 3486669*ep^3*mtt^5*mWW^2*s*t^8 - 6170311*ep^4*mtt^5*mWW^2*s*t^8 - 5221098*ep^5*mtt^5*mWW^2*s*t^8 - 1697144*ep^6*mtt^5*mWW^2*s*t^8 - 1484*mtt^4*mWW^3*s*t^8 + 60811*ep*mtt^4*mWW^3*s*t^8 + 699047*ep^2*mtt^4*mWW^3*s*t^8 + 2699103*ep^3*mtt^4*mWW^3*s*t^8 + 4819633*ep^4*mtt^4*mWW^3*s*t^8 + 4073666*ep^5*mtt^4*mWW^3*s*t^8 + 1316024*ep^6*mtt^4*mWW^3*s*t^8 + 5002*mtt^3*mWW^4*s*t^8 + 42204*ep*mtt^3*mWW^4*s*t^8 + 116478*ep^2*mtt^3*mWW^4*s*t^8 + 113708*ep^3*mtt^3*mWW^4*s*t^8 + 3984*ep^4*mtt^3*mWW^4*s*t^8 - 30360*ep^5*mtt^3*mWW^4*s*t^8 + 2464*ep^6*mtt^3*mWW^4*s*t^8 - 6054*mtt^2*mWW^5*s*t^8 - 89272*ep*mtt^2*mWW^5*s*t^8 - 522298*ep^2*mtt^2*mWW^5*s*t^8 - 1553748*ep^3*mtt^2*mWW^5*s*t^8 - 2492060*ep^4*mtt^2*mWW^5*s*t^8 - 2050056*ep^5*mtt^2*mWW^5*s*t^8 - 676192*ep^6*mtt^2*mWW^5*s*t^8 + 3038*mtt*mWW^6*s*t^8 + 47789*ep*mtt*mWW^6*s*t^8 + 292045*ep^2*mtt*mWW^6*s*t^8 + 891117*ep^3*mtt*mWW^6*s*t^8 + 1446245*ep^4*mtt*mWW^6*s*t^8 + 1193110*ep^5*mtt*mWW^6*s*t^8 + 392776*ep^6*mtt*mWW^6*s*t^8 - 502*mWW^7*s*t^8 - 7905*ep*mWW^7*s*t^8 - 48429*ep^2*mWW^7*s*t^8 - 148289*ep^3*mWW^7*s*t^8 - 241617*ep^4*mWW^7*s*t^8 - 200250*ep^5*mWW^7*s*t^8 - 66328*ep^6*mWW^7*s*t^8 + 13860*ep*mtt^6*s^2*t^8 + 139230*ep^2*mtt^6*s^2*t^8 + 521640*ep^3*mtt^6*s^2*t^8 + 926730*ep^4*mtt^6*s^2*t^8 + 787500*ep^5*mtt^6*s^2*t^8 + 257040*ep^6*mtt^6*s^2*t^8 - 61047*ep*mtt^5*mWW*s^2*t^8 - 612051*ep^2*mtt^5*mWW*s^2*t^8 - 2287407*ep^3*mtt^5*mWW*s^2*t^8 - 4052349*ep^4*mtt^5*mWW*s^2*t^8 - 3433506*ep^5*mtt^5*mWW*s^2*t^8 - 1117560*ep^6*mtt^5*mWW*s^2*t^8 + 103625*ep*mtt^4*mWW^2*s^2*t^8 + 1036739*ep^2*mtt^4*mWW^2*s^2*t^8 + 3864169*ep^3*mtt^4*mWW^2*s^2*t^8 + 6824217*ep^4*mtt^4*mWW^2*s^2*t^8 + 5762650*ep^5*mtt^4*mWW^2*s^2*t^8 + 1869560*ep^6*mtt^4*mWW^2*s^2*t^8 + 212*mtt^3*mWW^3*s^2*t^8 - 77588*ep*mtt^3*mWW^3*s^2*t^8 - 786968*ep^2*mtt^3*mWW^3*s^2*t^8 - 2936644*ep^3*mtt^3*mWW^3*s^2*t^8 - 5172676*ep^4*mtt^3*mWW^3*s^2*t^8 - 4348824*ep^5*mtt^3*mWW^3*s^2*t^8 - 1403552*ep^6*mtt^3*mWW^3*s^2*t^8 - 1232*mtt^2*mWW^4*s^2*t^8 + 6200*ep*mtt^2*mWW^4*s^2*t^8 + 135658*ep^2*mtt^2*mWW^4*s^2*t^8 + 578324*ep^3*mtt^2*mWW^4*s^2*t^8 + 1056766*ep^4*mtt^2*mWW^4*s^2*t^8 + 888212*ep^5*mtt^2*mWW^4*s^2*t^8 + 280752*ep^6*mtt^2*mWW^4*s^2*t^8 + 1684*mtt*mWW^5*s^2*t^8 + 26235*ep*mtt*mWW^5*s^2*t^8 + 159443*ep^2*mtt*mWW^5*s^2*t^8 + 483955*ep^3*mtt*mWW^5*s^2*t^8 + 781921*ep^4*mtt*mWW^5*s^2*t^8 + 642490*ep^5*mtt*mWW^5*s^2*t^8 + 210712*ep^6*mtt*mWW^5*s^2*t^8 - 664*mWW^6*s^2*t^8 - 11285*ep*mWW^6*s^2*t^8 - 72051*ep^2*mWW^6*s^2*t^8 - 224037*ep^3*mWW^6*s^2*t^8 - 364609*ep^4*mWW^6*s^2*t^8 - 298522*ep^5*mWW^6*s^2*t^8 - 96952*ep^6*mWW^6*s^2*t^8 - 7980*ep*mtt^5*s^3*t^8 - 80010*ep^2*mtt^5*s^3*t^8 - 299040*ep^3*mtt^5*s^3*t^8 - 529830*ep^4*mtt^5*s^3*t^8 - 448980*ep^5*mtt^5*s^3*t^8 - 146160*ep^6*mtt^5*s^3*t^8 + 30060*ep*mtt^4*mWW*s^3*t^8 + 300930*ep^2*mtt^4*mWW*s^3*t^8 + 1122540*ep^3*mtt^4*mWW*s^3*t^8 + 1984530*ep^4*mtt^4*mWW*s^3*t^8 + 1677900*ep^5*mtt^4*mWW*s^3*t^8 + 545040*ep^6*mtt^4*mWW*s^3*t^8 - 42328*ep*mtt^3*mWW^2*s^3*t^8 - 422884*ep^2*mtt^3*mWW^2*s^3*t^8 - 1573352*ep^3*mtt^3*mWW^2*s^3*t^8 - 2773364*ep^4*mtt^3*mWW^2*s^3*t^8 - 2337720*ep^5*mtt^3*mWW^2*s^3*t^8 - 757152*ep^6*mtt^3*mWW^2*s^3*t^8 + 272*mtt^2*mWW^3*s^3*t^8 + 29736*ep*mtt^2*mWW^3*s^3*t^8 + 279412*ep^2*mtt^2*mWW^3*s^3*t^8 + 1016832*ep^3*mtt^2*mWW^3*s^3*t^8 + 1770412*ep^4*mtt^2*mWW^3*s^3*t^8 + 1479912*ep^5*mtt^2*mWW^3*s^3*t^8 + 476384*ep^6*mtt^2*mWW^3*s^3*t^8 - 272*mtt*mWW^4*s^3*t^8 - 9500*ep*mtt*mWW^4*s^3*t^8 - 77490*ep^2*mtt*mWW^4*s^3*t^8 - 266792*ep^3*mtt*mWW^4*s^3*t^8 - 450822*ep^4*mtt*mWW^4*s^3*t^8 - 369908*ep^5*mtt*mWW^4*s^3*t^8 - 117616*ep^6*mtt*mWW^4*s^3*t^8 + 108*ep*mWW^5*s^3*t^8 + 1098*ep^2*mWW^5*s^3*t^8 + 4228*ep^3*mWW^5*s^3*t^8 + 7906*ep^4*mWW^5*s^3*t^8 + 7244*ep^5*mWW^5*s^3*t^8 + 2576*ep^6*mWW^5*s^3*t^8 + 1680*ep*mtt^4*s^4*t^8 + 16800*ep^2*mtt^4*s^4*t^8 + 62580*ep^3*mtt^4*s^4*t^8 + 110460*ep^4*mtt^4*s^4*t^8 + 93240*ep^5*mtt^4*s^4*t^8 + 30240*ep^6*mtt^4*s^4*t^8 - 4800*ep*mtt^3*mWW*s^4*t^8 - 48000*ep^2*mtt^3*mWW*s^4*t^8 - 178800*ep^3*mtt^3*mWW*s^4*t^8 - 315600*ep^4*mtt^3*mWW*s^4*t^8 - 266400*ep^5*mtt^3*mWW*s^4*t^8 - 86400*ep^6*mtt^3*mWW*s^4*t^8 + 4320*ep*mtt^2*mWW^2*s^4*t^8 + 43200*ep^2*mtt^2*mWW^2*s^4*t^8 + 160920*ep^3*mtt^2*mWW^2*s^4*t^8 + 284040*ep^4*mtt^2*mWW^2*s^4*t^8 + 239760*ep^5*mtt^2*mWW^2*s^4*t^8 + 77760*ep^6*mtt^2*mWW^2*s^4*t^8 - 960*ep*mtt*mWW^3*s^4*t^8 - 9600*ep^2*mtt*mWW^3*s^4*t^8 - 35760*ep^3*mtt*mWW^3*s^4*t^8 - 63120*ep^4*mtt*mWW^3*s^4*t^8 - 53280*ep^5*mtt*mWW^3*s^4*t^8 - 17280*ep^6*mtt*mWW^3*s^4*t^8 - 240*ep*mWW^4*s^4*t^8 - 2400*ep^2*mWW^4*s^4*t^8 - 8940*ep^3*mWW^4*s^4*t^8 - 15780*ep^4*mWW^4*s^4*t^8 - 13320*ep^5*mWW^4*s^4*t^8 - 4320*ep^6*mWW^4*s^4*t^8 - 2436*ep*mtt^7*t^9 - 24486*ep^2*mtt^7*t^9 - 91812*ep^3*mtt^7*t^9 - 163254*ep^4*mtt^7*t^9 - 138852*ep^5*mtt^7*t^9 - 45360*ep^6*mtt^7*t^9 + 11436*ep*mtt^6*mWW*t^9 + 114870*ep^2*mtt^6*mWW*t^9 + 430320*ep^3*mtt^6*mWW*t^9 + 764370*ep^4*mtt^6*mWW*t^9 + 649404*ep^5*mtt^6*mWW*t^9 + 211920*ep^6*mtt^6*mWW*t^9 - 21042*ep*mtt^5*mWW^2*t^9 - 211056*ep^2*mtt^5*mWW^2*t^9 - 789186*ep^3*mtt^5*mWW^2*t^9 - 1398852*ep^4*mtt^5*mWW^2*t^9 - 1185792*ep^5*mtt^5*mWW^2*t^9 - 386112*ep^6*mtt^5*mWW^2*t^9 - 222*mtt^4*mWW^3*t^9 + 15270*ep*mtt^4*mWW^3*t^9 + 166170*ep^2*mtt^4*mWW^3*t^9 + 632802*ep^3*mtt^4*mWW^3*t^9 + 1124988*ep^4*mtt^4*mWW^3*t^9 + 950400*ep^5*mtt^4*mWW^3*t^9 + 307392*ep^6*mtt^4*mWW^3*t^9 + 804*mtt^3*mWW^4*t^9 + 4716*ep*mtt^3*mWW^4*t^9 - 990*ep^2*mtt^3*mWW^4*t^9 - 50868*ep^3*mtt^3*mWW^4*t^9 - 113658*ep^4*mtt^3*mWW^4*t^9 - 94716*ep^5*mtt^3*mWW^4*t^9 - 26448*ep^6*mtt^3*mWW^4*t^9 - 1080*mtt^2*mWW^5*t^9 - 15732*ep*mtt^2*mWW^5*t^9 - 92334*ep^2*mtt^2*mWW^5*t^9 - 279096*ep^3*mtt^2*mWW^5*t^9 - 457650*ep^4*mtt^2*mWW^5*t^9 - 385500*ep^5*mtt^2*mWW^5*t^9 - 130128*ep^6*mtt^2*mWW^5*t^9 + 636*mtt*mWW^6*t^9 + 9882*ep*mtt*mWW^6*t^9 + 60420*ep^2*mtt*mWW^6*t^9 + 186282*ep^3*mtt*mWW^6*t^9 + 307140*ep^4*mtt*mWW^6*t^9 + 258048*ep^5*mtt*mWW^6*t^9 + 86592*ep^6*mtt*mWW^6*t^9 - 138*mWW^7*t^9 - 2094*ep*mWW^7*t^9 - 12594*ep^2*mWW^7*t^9 - 38442*ep^3*mWW^7*t^9 - 63084*ep^4*mWW^7*t^9 - 52992*ep^5*mWW^7*t^9 - 17856*ep^6*mWW^7*t^9 + 6552*ep*mtt^6*s*t^9 + 65772*ep^2*mtt^6*s*t^9 + 246204*ep^3*mtt^6*s*t^9 + 436968*ep^4*mtt^6*s*t^9 + 370944*ep^5*mtt^6*s*t^9 + 120960*ep^6*mtt^6*s*t^9 - 28872*ep*mtt^5*mWW*s*t^9 - 289548*ep^2*mtt^5*mWW*s*t^9 - 1082512*ep^3*mtt^5*mWW*s*t^9 - 1918564*ep^4*mtt^5*mWW*s*t^9 - 1626296*ep^5*mtt^5*mWW*s*t^9 - 529568*ep^6*mtt^5*mWW*s*t^9 + 49986*ep*mtt^4*mWW^2*s*t^9 + 500656*ep^2*mtt^4*mWW^2*s*t^9 + 1868626*ep^3*mtt^4*mWW^2*s*t^9 + 3305292*ep^4*mtt^4*mWW^2*s*t^9 + 2795848*ep^5*mtt^4*mWW^2*s*t^9 + 908512*ep^6*mtt^4*mWW^2*s*t^9 + 188*mtt^3*mWW^3*s*t^9 - 39142*ep*mtt^3*mWW^3*s*t^9 - 402782*ep^2*mtt^3*mWW^3*s*t^9 - 1511518*ep^3*mtt^3*mWW^3*s*t^9 - 2672766*ep^4*mtt^3*mWW^3*s*t^9 - 2254332*ep^5*mtt^3*mWW^3*s*t^9 - 729488*ep^6*mtt^3*mWW^3*s*t^9 - 576*mtt^2*mWW^4*s*t^9 + 7800*ep*mtt^2*mWW^4*s*t^9 + 112560*ep^2*mtt^2*mWW^4*s*t^9 + 452932*ep^3*mtt^2*mWW^4*s*t^9 + 814996*ep^4*mtt^2*mWW^4*s*t^9 + 684824*ep^5*mtt^2*mWW^4*s*t^9 + 218144*ep^6*mtt^2*mWW^4*s*t^9 + 588*mtt*mWW^5*s*t^9 + 6930*ep*mtt*mWW^5*s*t^9 + 33710*ep^2*mtt*mWW^5*s*t^9 + 89522*ep^3*mtt*mWW^5*s*t^9 + 138150*ep^4*mtt*mWW^5*s*t^9 + 115772*ep^5*mtt*mWW^5*s*t^9 + 40208*ep^6*mtt*mWW^5*s*t^9 - 200*mWW^6*s*t^9 - 3254*ep*mWW^6*s*t^9 - 20368*ep^2*mWW^6*s*t^9 - 63254*ep^3*mWW^6*s*t^9 - 104076*ep^4*mWW^6*s*t^9 - 86760*ep^5*mWW^6*s*t^9 - 28768*ep^6*mWW^6*s*t^9 - 5796*ep*mtt^5*s^2*t^9 - 58086*ep^2*mtt^5*s^2*t^9 - 216972*ep^3*mtt^5*s^2*t^9 - 384174*ep^4*mtt^5*s^2*t^9 - 325332*ep^5*mtt^5*s^2*t^9 - 105840*ep^6*mtt^5*s^2*t^9 + 22536*ep*mtt^4*mWW*s^2*t^9 + 225660*ep^2*mtt^4*mWW*s^2*t^9 + 842016*ep^3*mtt^4*mWW*s^2*t^9 + 1489092*ep^4*mtt^4*mWW*s^2*t^9 + 1259448*ep^5*mtt^4*mWW*s^2*t^9 + 409248*ep^6*mtt^4*mWW*s^2*t^9 - 33648*ep*mtt^3*mWW^2*s^2*t^9 - 336536*ep^2*mtt^3*mWW^2*s^2*t^9 - 1253864*ep^3*mtt^3*mWW^2*s^2*t^9 - 2213728*ep^4*mtt^3*mWW^2*s^2*t^9 - 1869088*ep^5*mtt^3*mWW^2*s^2*t^9 - 606336*ep^6*mtt^3*mWW^2*s^2*t^9 + 48*mtt^2*mWW^3*s^2*t^9 + 24248*ep*mtt^2*mWW^3*s^2*t^9 + 239108*ep^2*mtt^2*mWW^3*s^2*t^9 + 885464*ep^3*mtt^2*mWW^3*s^2*t^9 + 1556660*ep^4*mtt^2*mWW^3*s^2*t^9 + 1309688*ep^5*mtt^2*mWW^3*s^2*t^9 + 423584*ep^6*mtt^2*mWW^3*s^2*t^9 - 48*mtt*mWW^4*s^2*t^9 - 8164*ep*mtt*mWW^4*s^2*t^9 - 78322*ep^2*mtt*mWW^4*s^2*t^9 - 286804*ep^3*mtt*mWW^4*s^2*t^9 - 500530*ep^4*mtt*mWW^4*s^2*t^9 - 418732*ep^5*mtt*mWW^4*s^2*t^9 - 134800*ep^6*mtt*mWW^4*s^2*t^9 + 824*ep*mWW^5*s^2*t^9 + 8176*ep^2*mWW^5*s^2*t^9 + 30160*ep^3*mWW^5*s^2*t^9 + 52680*ep^4*mWW^5*s^2*t^9 + 44016*ep^5*mWW^5*s^2*t^9 + 14144*ep^6*mWW^5*s^2*t^9 + 1680*ep*mtt^4*s^3*t^9 + 16800*ep^2*mtt^4*s^3*t^9 + 62580*ep^3*mtt^4*s^3*t^9 + 110460*ep^4*mtt^4*s^3*t^9 + 93240*ep^5*mtt^4*s^3*t^9 + 30240*ep^6*mtt^4*s^3*t^9 - 5280*ep*mtt^3*mWW*s^3*t^9 - 52800*ep^2*mtt^3*mWW*s^3*t^9 - 196680*ep^3*mtt^3*mWW*s^3*t^9 - 347160*ep^4*mtt^3*mWW*s^3*t^9 - 293040*ep^5*mtt^3*mWW*s^3*t^9 - 95040*ep^6*mtt^3*mWW*s^3*t^9 + 5760*ep*mtt^2*mWW^2*s^3*t^9 + 57600*ep^2*mtt^2*mWW^2*s^3*t^9 + 214560*ep^3*mtt^2*mWW^2*s^3*t^9 + 378720*ep^4*mtt^2*mWW^2*s^3*t^9 + 319680*ep^5*mtt^2*mWW^2*s^3*t^9 + 103680*ep^6*mtt^2*mWW^2*s^3*t^9 - 2400*ep*mtt*mWW^3*s^3*t^9 - 24000*ep^2*mtt*mWW^3*s^3*t^9 - 89400*ep^3*mtt*mWW^3*s^3*t^9 - 157800*ep^4*mtt*mWW^3*s^3*t^9 - 133200*ep^5*mtt*mWW^3*s^3*t^9 - 43200*ep^6*mtt*mWW^3*s^3*t^9 + 240*ep*mWW^4*s^3*t^9 + 2400*ep^2*mWW^4*s^3*t^9 + 8940*ep^3*mWW^4*s^3*t^9 + 15780*ep^4*mWW^4*s^3*t^9 + 13320*ep^5*mWW^4*s^3*t^9 + 4320*ep^6*mWW^4*s^3*t^9 + 1260*ep*mtt^6*t^10 + 12642*ep^2*mtt^6*t^10 + 47292*ep^3*mtt^6*t^10 + 83874*ep^4*mtt^6*t^10 + 71148*ep^5*mtt^6*t^10 + 23184*ep^6*mtt^6*t^10 - 5661*ep*mtt^5*mWW*t^10 - 56781*ep^2*mtt^5*mWW*t^10 - 212325*ep^3*mtt^5*mWW*t^10 - 376395*ep^4*mtt^5*mWW*t^10 - 319134*ep^5*mtt^5*mWW*t^10 - 103944*ep^6*mtt^5*mWW*t^10 + 9993*ep*mtt^4*mWW^2*t^10 + 100173*ep^2*mtt^4*mWW^2*t^10 + 374301*ep^3*mtt^4*mWW^2*t^10 + 662967*ep^4*mtt^4*mWW^2*t^10 + 561606*ep^5*mtt^4*mWW^2*t^10 + 182760*ep^6*mtt^4*mWW^2*t^10 + 12*mtt^3*mWW^3*t^10 - 8388*ep*mtt^3*mWW^3*t^10 - 84708*ep^2*mtt^3*mWW^3*t^10 - 316764*ep^3*mtt^3*mWW^3*t^10 - 560520*ep^4*mtt^3*mWW^3*t^10 - 474048*ep^5*mtt^3*mWW^3*t^10 - 153984*ep^6*mtt^3*mWW^3*t^10 - 36*mtt^2*mWW^4*t^10 + 2916*ep*mtt^2*mWW^4*t^10 + 31266*ep^2*mtt^2*mWW^4*t^10 + 118356*ep^3*mtt^2*mWW^4*t^10 + 209598*ep^4*mtt^2*mWW^4*t^10 + 176628*ep^5*mtt^2*mWW^4*t^10 + 57072*ep^6*mtt^2*mWW^4*t^10 + 36*mtt*mWW^5*t^10 + 105*ep*mtt*mWW^5*t^10 - 1047*ep^2*mtt*mWW^5*t^10 - 5751*ep^3*mtt*mWW^5*t^10 - 10773*ep^4*mtt*mWW^5*t^10 - 8754*ep^5*mtt*mWW^5*t^10 - 2616*ep^6*mtt*mWW^5*t^10 - 12*mWW^6*t^10 - 225*ep*mWW^6*t^10 - 1545*ep^2*mWW^6*t^10 - 5109*ep^3*mWW^6*t^10 - 8751*ep^4*mWW^6*t^10 - 7446*ep^5*mWW^6*t^10 - 2472*ep^6*mWW^6*t^10 - 2268*ep*mtt^5*s*t^10 - 22722*ep^2*mtt^5*s*t^10 - 84840*ep^3*mtt^5*s*t^10 - 150150*ep^4*mtt^5*s*t^10 - 127092*ep^5*mtt^5*s*t^10 - 41328*ep^6*mtt^5*s*t^10 + 9204*ep*mtt^4*mWW*s*t^10 + 92174*ep^2*mtt^4*mWW*s*t^10 + 343988*ep^3*mtt^4*mWW*s*t^10 + 608446*ep^4*mtt^4*mWW*s*t^10 + 514708*ep^5*mtt^4*mWW*s*t^10 + 167280*ep^6*mtt^4*mWW*s*t^10 - 14496*ep*mtt^3*mWW^2*s*t^10 - 145088*ep^2*mtt^3*mWW^2*s*t^10 - 541064*ep^3*mtt^3*mWW^2*s*t^10 - 956248*ep^4*mtt^3*mWW^2*s*t^10 - 808240*ep^5*mtt^3*mWW^2*s*t^10 - 262464*ep^6*mtt^3*mWW^2*s*t^10 + 10944*ep*mtt^2*mWW^3*s*t^10 + 109440*ep^2*mtt^2*mWW^3*s*t^10 + 407664*ep^3*mtt^2*mWW^3*s*t^10 + 719568*ep^4*mtt^2*mWW^3*s*t^10 + 607392*ep^5*mtt^2*mWW^3*s*t^10 + 196992*ep^6*mtt^2*mWW^3*s*t^10 - 3876*ep*mtt*mWW^4*s*t^10 - 38702*ep^2*mtt*mWW^4*s*t^10 - 143888*ep^3*mtt*mWW^4*s*t^10 - 253426*ep^4*mtt*mWW^4*s*t^10 - 213436*ep^5*mtt*mWW^4*s*t^10 - 69072*ep^6*mtt*mWW^4*s*t^10 + 492*ep*mWW^5*s*t^10 + 4898*ep^2*mWW^5*s*t^10 + 18140*ep^3*mWW^5*s*t^10 + 31810*ep^4*mWW^5*s*t^10 + 26668*ep^5*mWW^5*s*t^10 + 8592*ep^6*mWW^5*s*t^10 + 1008*ep*mtt^4*s^2*t^10 + 10080*ep^2*mtt^4*s^2*t^10 + 37548*ep^3*mtt^4*s^2*t^10 + 66276*ep^4*mtt^4*s^2*t^10 + 55944*ep^5*mtt^4*s^2*t^10 + 18144*ep^6*mtt^4*s^2*t^10 - 3456*ep*mtt^3*mWW*s^2*t^10 - 34560*ep^2*mtt^3*mWW*s^2*t^10 - 128736*ep^3*mtt^3*mWW*s^2*t^10 - 227232*ep^4*mtt^3*mWW*s^2*t^10 - 191808*ep^5*mtt^3*mWW*s^2*t^10 - 62208*ep^6*mtt^3*mWW*s^2*t^10 + 4320*ep*mtt^2*mWW^2*s^2*t^10 + 43200*ep^2*mtt^2*mWW^2*s^2*t^10 + 160920*ep^3*mtt^2*mWW^2*s^2*t^10 + 284040*ep^4*mtt^2*mWW^2*s^2*t^10 + 239760*ep^5*mtt^2*mWW^2*s^2*t^10 + 77760*ep^6*mtt^2*mWW^2*s^2*t^10 - 2304*ep*mtt*mWW^3*s^2*t^10 - 23040*ep^2*mtt*mWW^3*s^2*t^10 - 85824*ep^3*mtt*mWW^3*s^2*t^10 - 151488*ep^4*mtt*mWW^3*s^2*t^10 - 127872*ep^5*mtt*mWW^3*s^2*t^10 - 41472*ep^6*mtt*mWW^3*s^2*t^10 + 432*ep*mWW^4*s^2*t^10 + 4320*ep^2*mWW^4*s^2*t^10 + 16092*ep^3*mWW^4*s^2*t^10 + 28404*ep^4*mWW^4*s^2*t^10 + 23976*ep^5*mWW^4*s^2*t^10 + 7776*ep^6*mWW^4*s^2*t^10 - 372*ep*mtt^5*t^11 - 3726*ep^2*mtt^5*t^11 - 13908*ep^3*mtt^5*t^11 - 24606*ep^4*mtt^5*t^11 - 20820*ep^5*mtt^5*t^11 - 6768*ep^6*mtt^5*t^11 + 1584*ep*mtt^4*mWW*t^11 + 15864*ep^2*mtt^4*mWW*t^11 + 59208*ep^3*mtt^4*mWW*t^11 + 104736*ep^4*mtt^4*mWW*t^11 + 88608*ep^5*mtt^4*mWW*t^11 + 28800*ep^6*mtt^4*mWW*t^11 - 2616*ep*mtt^3*mWW^2*t^11 - 26196*ep^2*mtt^3*mWW^2*t^11 - 97752*ep^3*mtt^3*mWW^2*t^11 - 172884*ep^4*mtt^3*mWW^2*t^11 - 146232*ep^5*mtt^3*mWW^2*t^11 - 47520*ep^6*mtt^3*mWW^2*t^11 + 2064*ep*mtt^2*mWW^3*t^11 + 20664*ep^2*mtt^2*mWW^3*t^11 + 77088*ep^3*mtt^2*mWW^3*t^11 + 136296*ep^4*mtt^2*mWW^3*t^11 + 115248*ep^5*mtt^2*mWW^3*t^11 + 37440*ep^6*mtt^2*mWW^3*t^11 - 756*ep*mtt*mWW^4*t^11 - 7566*ep^2*mtt*mWW^4*t^11 - 28212*ep^3*mtt*mWW^4*t^11 - 49854*ep^4*mtt*mWW^4*t^11 - 42132*ep^5*mtt*mWW^4*t^11 - 13680*ep^6*mtt*mWW^4*t^11 + 96*ep*mWW^5*t^11 + 960*ep^2*mWW^5*t^11 + 3576*ep^3*mWW^5*t^11 + 6312*ep^4*mWW^5*t^11 + 5328*ep^5*mWW^5*t^11 + 1728*ep^6*mWW^5*t^11 + 336*ep*mtt^4*s*t^11 + 3360*ep^2*mtt^4*s*t^11 + 12516*ep^3*mtt^4*s*t^11 + 22092*ep^4*mtt^4*s*t^11 + 18648*ep^5*mtt^4*s*t^11 + 6048*ep^6*mtt^4*s*t^11 - 1248*ep*mtt^3*mWW*s*t^11 - 12480*ep^2*mtt^3*mWW*s*t^11 - 46488*ep^3*mtt^3*mWW*s*t^11 - 82056*ep^4*mtt^3*mWW*s*t^11 - 69264*ep^5*mtt^3*mWW*s*t^11 - 22464*ep^6*mtt^3*mWW*s*t^11 + 1728*ep*mtt^2*mWW^2*s*t^11 + 17280*ep^2*mtt^2*mWW^2*s*t^11 + 64368*ep^3*mtt^2*mWW^2*s*t^11 + 113616*ep^4*mtt^2*mWW^2*s*t^11 + 95904*ep^5*mtt^2*mWW^2*s*t^11 + 31104*ep^6*mtt^2*mWW^2*s*t^11 - 1056*ep*mtt*mWW^3*s*t^11 - 10560*ep^2*mtt*mWW^3*s*t^11 - 39336*ep^3*mtt*mWW^3*s*t^11 - 69432*ep^4*mtt*mWW^3*s*t^11 - 58608*ep^5*mtt*mWW^3*s*t^11 - 19008*ep^6*mtt*mWW^3*s*t^11 + 240*ep*mWW^4*s*t^11 + 2400*ep^2*mWW^4*s*t^11 + 8940*ep^3*mWW^4*s*t^11 + 15780*ep^4*mWW^4*s*t^11 + 13320*ep^5*mWW^4*s*t^11 + 4320*ep^6*mWW^4*s*t^11 + 48*ep*mtt^4*t^12 + 480*ep^2*mtt^4*t^12 + 1788*ep^3*mtt^4*t^12 + 3156*ep^4*mtt^4*t^12 + 2664*ep^5*mtt^4*t^12 + 864*ep^6*mtt^4*t^12 - 192*ep*mtt^3*mWW*t^12 - 1920*ep^2*mtt^3*mWW*t^12 - 7152*ep^3*mtt^3*mWW*t^12 - 12624*ep^4*mtt^3*mWW*t^12 - 10656*ep^5*mtt^3*mWW*t^12 - 3456*ep^6*mtt^3*mWW*t^12 + 288*ep*mtt^2*mWW^2*t^12 + 2880*ep^2*mtt^2*mWW^2*t^12 + 10728*ep^3*mtt^2*mWW^2*t^12 + 18936*ep^4*mtt^2*mWW^2*t^12 + 15984*ep^5*mtt^2*mWW^2*t^12 + 5184*ep^6*mtt^2*mWW^2*t^12 - 192*ep*mtt*mWW^3*t^12 - 1920*ep^2*mtt*mWW^3*t^12 - 7152*ep^3*mtt*mWW^3*t^12 - 12624*ep^4*mtt*mWW^3*t^12 - 10656*ep^5*mtt*mWW^3*t^12 - 3456*ep^6*mtt*mWW^3*t^12 + 48*ep*mWW^4*t^12 + 480*ep^2*mWW^4*t^12 + 1788*ep^3*mWW^4*t^12 + 3156*ep^4*mWW^4*t^12 + 2664*ep^5*mWW^4*t^12 + 864*ep^6*mWW^4*t^12))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(12*ep^2*mtt^4*mWW^8*s^3 + 116*ep^3*mtt^4*mWW^8*s^3 + 400*ep^4*mtt^4*mWW^8*s^3 + 592*ep^5*mtt^4*mWW^8*s^3 + 320*ep^6*mtt^4*mWW^8*s^3 - 28*ep^2*mtt^3*mWW^9*s^3 - 292*ep^3*mtt^3*mWW^9*s^3 - 1056*ep^4*mtt^3*mWW^9*s^3 - 1616*ep^5*mtt^3*mWW^9*s^3 - 896*ep^6*mtt^3*mWW^9*s^3 + 20*ep^2*mtt^2*mWW^10*s^3 + 236*ep^3*mtt^2*mWW^10*s^3 + 912*ep^4*mtt^2*mWW^10*s^3 + 1456*ep^5*mtt^2*mWW^10*s^3 + 832*ep^6*mtt^2*mWW^10*s^3 - 4*ep^2*mtt*mWW^11*s^3 - 60*ep^3*mtt*mWW^11*s^3 - 256*ep^4*mtt*mWW^11*s^3 - 432*ep^5*mtt*mWW^11*s^3 - 256*ep^6*mtt*mWW^11*s^3 + 12*ep^2*mtt^4*mWW^7*s^4 + 152*ep^3*mtt^4*mWW^7*s^4 + 604*ep^4*mtt^4*mWW^7*s^4 + 976*ep^5*mtt^4*mWW^7*s^4 + 560*ep^6*mtt^4*mWW^7*s^4 - 62*ep^2*mtt^3*mWW^8*s^4 - 668*ep^3*mtt^3*mWW^8*s^4 - 2482*ep^4*mtt^3*mWW^8*s^4 - 3892*ep^5*mtt^3*mWW^8*s^4 - 2208*ep^6*mtt^3*mWW^8*s^4 + 78*ep^2*mtt^2*mWW^9*s^4 + 860*ep^3*mtt^2*mWW^9*s^4 + 3274*ep^4*mtt^2*mWW^9*s^4 + 5260*ep^5*mtt^2*mWW^9*s^4 + 3056*ep^6*mtt^2*mWW^9*s^4 - 34*ep^2*mtt*mWW^10*s^4 - 436*ep^3*mtt*mWW^10*s^4 - 1806*ep^4*mtt*mWW^10*s^4 - 3068*ep^5*mtt*mWW^10*s^4 - 1856*ep^6*mtt*mWW^10*s^4 + 6*ep^2*mWW^11*s^4 + 92*ep^3*mWW^11*s^4 + 410*ep^4*mWW^11*s^4 + 724*ep^5*mWW^11*s^4 + 448*ep^6*mWW^11*s^4 - 12*ep^2*mtt^3*mWW^7*s^5 - 152*ep^3*mtt^3*mWW^7*s^5 - 604*ep^4*mtt^3*mWW^7*s^5 - 976*ep^5*mtt^3*mWW^7*s^5 - 560*ep^6*mtt^3*mWW^7*s^5 + 44*ep^2*mtt^2*mWW^8*s^5 + 488*ep^3*mtt^2*mWW^8*s^5 + 1836*ep^4*mtt^2*mWW^8*s^5 + 2896*ep^5*mtt^2*mWW^8*s^5 + 1648*ep^6*mtt^2*mWW^8*s^5 - 36*ep^2*mtt*mWW^9*s^5 - 408*ep^3*mtt*mWW^9*s^5 - 1572*ep^4*mtt*mWW^9*s^5 - 2544*ep^5*mtt*mWW^9*s^5 - 1488*ep^6*mtt*mWW^9*s^5 + 4*ep^2*mWW^10*s^5 + 72*ep^3*mWW^10*s^5 + 340*ep^4*mWW^10*s^5 + 624*ep^5*mWW^10*s^5 + 400*ep^6*mWW^10*s^5 - 18*ep*mtt^7*mWW^6*s*t - 246*ep^2*mtt^7*mWW^6*s*t - 1296*ep^3*mtt^7*mWW^6*s*t - 3288*ep^4*mtt^7*mWW^6*s*t - 4032*ep^5*mtt^7*mWW^6*s*t - 1920*ep^6*mtt^7*mWW^6*s*t + 48*ep*mtt^6*mWW^7*s*t + 642*ep^2*mtt^6*mWW^7*s*t + 3330*ep^3*mtt^6*mWW^7*s*t + 8376*ep^4*mtt^6*mWW^7*s*t + 10248*ep^5*mtt^6*mWW^7*s*t + 4896*ep^6*mtt^6*mWW^7*s*t - 36*ep*mtt^5*mWW^8*s*t - 474*ep^2*mtt^5*mWW^8*s*t - 2442*ep^3*mtt^5*mWW^8*s*t - 6168*ep^4*mtt^5*mWW^8*s*t - 7656*ep^5*mtt^5*mWW^8*s*t - 3744*ep^6*mtt^5*mWW^8*s*t + 6*ep^2*mtt^4*mWW^9*s*t + 78*ep^3*mtt^4*mWW^9*s*t + 360*ep^4*mtt^4*mWW^9*s*t + 696*ep^5*mtt^4*mWW^9*s*t + 480*ep^6*mtt^4*mWW^9*s*t + 6*ep*mtt^3*mWW^10*s*t + 72*ep^2*mtt^3*mWW^10*s*t + 330*ep^3*mtt^3*mWW^10*s*t + 720*ep^4*mtt^3*mWW^10*s*t + 744*ep^5*mtt^3*mWW^10*s*t + 288*ep^6*mtt^3*mWW^10*s*t + 48*ep*mtt^6*mWW^6*s^2*t + 656*ep^2*mtt^6*mWW^6*s^2*t + 3456*ep^3*mtt^6*mWW^6*s^2*t + 8768*ep^4*mtt^6*mWW^6*s^2*t + 10752*ep^5*mtt^6*mWW^6*s^2*t + 5120*ep^6*mtt^6*mWW^6*s^2*t - 128*ep*mtt^5*mWW^7*s^2*t - 1694*ep^2*mtt^5*mWW^7*s^2*t - 8712*ep^3*mtt^5*mWW^7*s^2*t - 21782*ep^4*mtt^5*mWW^7*s^2*t - 26548*ep^5*mtt^5*mWW^7*s^2*t - 12656*ep^6*mtt^5*mWW^7*s^2*t + 96*ep*mtt^4*mWW^8*s^2*t + 1210*ep^2*mtt^4*mWW^8*s^2*t + 5970*ep^3*mtt^4*mWW^8*s^2*t + 14532*ep^4*mtt^4*mWW^8*s^2*t + 17520*ep^5*mtt^4*mWW^8*s^2*t + 8384*ep^6*mtt^4*mWW^8*s^2*t + 30*ep^2*mtt^3*mWW^9*s^2*t + 280*ep^3*mtt^3*mWW^9*s^2*t + 846*ep^4*mtt^3*mWW^9*s^2*t + 1028*ep^5*mtt^3*mWW^9*s^2*t + 432*ep^6*mtt^3*mWW^9*s^2*t - 16*ep*mtt^2*mWW^10*s^2*t - 194*ep^2*mtt^2*mWW^10*s^2*t - 914*ep^3*mtt^2*mWW^10*s^2*t - 2084*ep^4*mtt^2*mWW^10*s^2*t - 2352*ep^5*mtt^2*mWW^10*s^2*t - 1088*ep^6*mtt^2*mWW^10*s^2*t - 8*ep^2*mtt*mWW^11*s^2*t - 80*ep^3*mtt*mWW^11*s^2*t - 280*ep^4*mtt*mWW^11*s^2*t - 400*ep^5*mtt*mWW^11*s^2*t - 192*ep^6*mtt*mWW^11*s^2*t - 42*ep*mtt^5*mWW^6*s^3*t - 598*ep^2*mtt^5*mWW^6*s^3*t - 3280*ep^3*mtt^5*mWW^6*s^3*t - 8656*ep^4*mtt^5*mWW^6*s^3*t - 11024*ep^5*mtt^5*mWW^6*s^3*t - 5440*ep^6*mtt^5*mWW^6*s^3*t + 136*ep*mtt^4*mWW^7*s^3*t + 1578*ep^2*mtt^4*mWW^7*s^3*t + 7242*ep^3*mtt^4*mWW^7*s^3*t + 16692*ep^4*mtt^4*mWW^7*s^3*t + 19444*ep^5*mtt^4*mWW^7*s^3*t + 9152*ep^6*mtt^4*mWW^7*s^3*t - 140*ep*mtt^3*mWW^8*s^3*t - 1309*ep^2*mtt^3*mWW^8*s^3*t - 3920*ep^3*mtt^3*mWW^8*s^3*t - 3981*ep^4*mtt^3*mWW^8*s^3*t + 406*ep^5*mtt^3*mWW^8*s^3*t + 1864*ep^6*mtt^3*mWW^8*s^3*t + 40*ep*mtt^2*mWW^9*s^3*t + 232*ep^2*mtt^2*mWW^9*s^3*t - 1042*ep^3*mtt^2*mWW^9*s^3*t - 7946*ep^4*mtt^2*mWW^9*s^3*t - 15120*ep^5*mtt^2*mWW^9*s^3*t - 9248*ep^6*mtt^2*mWW^9*s^3*t + 6*ep*mtt*mWW^10*s^3*t + 89*ep^2*mtt*mWW^10*s^3*t + 932*ep^3*mtt*mWW^10*s^3*t + 3695*ep^4*mtt*mWW^10*s^3*t + 6038*ep^5*mtt*mWW^10*s^3*t + 3528*ep^6*mtt*mWW^10*s^3*t + 8*ep^2*mWW^11*s^3*t + 92*ep^3*mWW^11*s^3*t + 364*ep^4*mWW^11*s^3*t + 592*ep^5*mWW^11*s^3*t + 336*ep^6*mWW^11*s^3*t + 36*ep*mtt^4*mWW^6*s^4*t + 360*ep^2*mtt^4*mWW^6*s^4*t + 584*ep^3*mtt^4*mWW^6*s^4*t - 1924*ep^4*mtt^4*mWW^6*s^4*t - 6080*ep^5*mtt^4*mWW^6*s^4*t - 4400*ep^6*mtt^4*mWW^6*s^4*t - 156*ep*mtt^3*mWW^7*s^4*t - 1042*ep^2*mtt^3*mWW^7*s^4*t + 484*ep^3*mtt^3*mWW^7*s^4*t + 14774*ep^4*mtt^3*mWW^7*s^4*t + 32396*ep^5*mtt^3*mWW^7*s^4*t + 21248*ep^6*mtt^3*mWW^7*s^4*t + 180*ep*mtt^2*mWW^8*s^4*t + 1150*ep^2*mtt^2*mWW^8*s^4*t - 1604*ep^3*mtt^2*mWW^8*s^4*t - 22618*ep^4*mtt^2*mWW^8*s^4*t - 48628*ep^5*mtt^2*mWW^8*s^4*t - 32256*ep^6*mtt^2*mWW^8*s^4*t - 68*ep*mtt*mWW^9*s^4*t - 534*ep^2*mtt*mWW^9*s^4*t + 1024*ep^3*mtt*mWW^9*s^4*t + 13614*ep^4*mtt*mWW^9*s^4*t + 30364*ep^5*mtt*mWW^9*s^4*t + 20832*ep^6*mtt*mWW^9*s^4*t + 8*ep*mWW^10*s^4*t + 66*ep^2*mWW^10*s^4*t - 512*ep^3*mWW^10*s^4*t - 4014*ep^4*mWW^10*s^4*t - 8388*ep^5*mWW^10*s^4*t - 5616*ep^6*mWW^10*s^4*t - 24*ep*mtt^3*mWW^6*s^5*t - 172*ep^2*mtt^3*mWW^6*s^5*t + 536*ep^3*mtt^3*mWW^6*s^5*t + 5100*ep^4*mtt^3*mWW^6*s^5*t + 10384*ep^5*mtt^3*mWW^6*s^5*t + 6640*ep^6*mtt^3*mWW^6*s^5*t + 88*ep*mtt^2*mWW^7*s^5*t + 460*ep^2*mtt^2*mWW^7*s^5*t - 2080*ep^3*mtt^2*mWW^7*s^5*t - 15924*ep^4*mtt^2*mWW^7*s^5*t - 31056*ep^5*mtt^2*mWW^7*s^5*t - 19600*ep^6*mtt^2*mWW^7*s^5*t - 72*ep*mtt*mWW^8*s^5*t - 404*ep^2*mtt*mWW^8*s^5*t + 1560*ep^3*mtt*mWW^8*s^5*t + 13156*ep^4*mtt*mWW^8*s^5*t + 26736*ep^5*mtt*mWW^8*s^5*t + 17488*ep^6*mtt*mWW^8*s^5*t + 8*ep*mWW^9*s^5*t + 116*ep^2*mWW^9*s^5*t - 16*ep^3*mWW^9*s^5*t - 2332*ep^4*mWW^9*s^5*t - 6064*ep^5*mWW^9*s^5*t - 4528*ep^6*mWW^9*s^5*t - 18*ep*mtt^8*mWW^5*t^2 - 246*ep^2*mtt^8*mWW^5*t^2 - 1296*ep^3*mtt^8*mWW^5*t^2 - 3288*ep^4*mtt^8*mWW^5*t^2 - 4032*ep^5*mtt^8*mWW^5*t^2 - 1920*ep^6*mtt^8*mWW^5*t^2 + 48*ep*mtt^7*mWW^6*t^2 + 642*ep^2*mtt^7*mWW^6*t^2 + 3330*ep^3*mtt^7*mWW^6*t^2 + 8376*ep^4*mtt^7*mWW^6*t^2 + 10248*ep^5*mtt^7*mWW^6*t^2 + 4896*ep^6*mtt^7*mWW^6*t^2 - 36*ep*mtt^6*mWW^7*t^2 - 474*ep^2*mtt^6*mWW^7*t^2 - 2442*ep^3*mtt^6*mWW^7*t^2 - 6168*ep^4*mtt^6*mWW^7*t^2 - 7656*ep^5*mtt^6*mWW^7*t^2 - 3744*ep^6*mtt^6*mWW^7*t^2 + 6*ep^2*mtt^5*mWW^8*t^2 + 78*ep^3*mtt^5*mWW^8*t^2 + 360*ep^4*mtt^5*mWW^8*t^2 + 696*ep^5*mtt^5*mWW^8*t^2 + 480*ep^6*mtt^5*mWW^8*t^2 + 6*ep*mtt^4*mWW^9*t^2 + 72*ep^2*mtt^4*mWW^9*t^2 + 330*ep^3*mtt^4*mWW^9*t^2 + 720*ep^4*mtt^4*mWW^9*t^2 + 744*ep^5*mtt^4*mWW^9*t^2 + 288*ep^6*mtt^4*mWW^9*t^2 + 48*ep*mtt^7*mWW^5*s*t^2 + 656*ep^2*mtt^7*mWW^5*s*t^2 + 3456*ep^3*mtt^7*mWW^5*s*t^2 + 8768*ep^4*mtt^7*mWW^5*s*t^2 + 10752*ep^5*mtt^7*mWW^5*s*t^2 + 5120*ep^6*mtt^7*mWW^5*s*t^2 + 22*ep*mtt^6*mWW^6*s*t^2 + 268*ep^2*mtt^6*mWW^6*s*t^2 + 1228*ep^3*mtt^6*mWW^6*s*t^2 + 2610*ep^4*mtt^6*mWW^6*s*t^2 + 2524*ep^5*mtt^6*mWW^6*s*t^2 + 848*ep^6*mtt^6*mWW^6*s*t^2 - 312*ep*mtt^5*mWW^7*s*t^2 - 4084*ep^2*mtt^5*mWW^7*s*t^2 - 20684*ep^3*mtt^5*mWW^7*s*t^2 - 50676*ep^4*mtt^5*mWW^7*s*t^2 - 60232*ep^5*mtt^5*mWW^7*s*t^2 - 27872*ep^6*mtt^5*mWW^7*s*t^2 + 324*ep*mtt^4*mWW^8*s*t^2 + 4246*ep^2*mtt^4*mWW^8*s*t^2 + 21632*ep^3*mtt^4*mWW^8*s*t^2 + 53646*ep^4*mtt^4*mWW^8*s*t^2 + 64996*ep^5*mtt^4*mWW^8*s*t^2 + 30896*ep^6*mtt^4*mWW^8*s*t^2 - 40*ep*mtt^3*mWW^9*s*t^2 - 592*ep^2*mtt^3*mWW^9*s*t^2 - 3416*ep^3*mtt^3*mWW^9*s*t^2 - 9628*ep^4*mtt^3*mWW^9*s*t^2 - 13320*ep^5*mtt^3*mWW^9*s*t^2 - 7264*ep^6*mtt^3*mWW^9*s*t^2 - 42*ep*mtt^2*mWW^10*s*t^2 - 494*ep^2*mtt^2*mWW^10*s*t^2 - 2216*ep^3*mtt^2*mWW^10*s*t^2 - 4720*ep^4*mtt^2*mWW^10*s*t^2 - 4720*ep^5*mtt^2*mWW^10*s*t^2 - 1728*ep^6*mtt^2*mWW^10*s*t^2 + 24*mtt^6*mWW^5*s^2*t^2 + 202*ep*mtt^6*mWW^5*s^2*t^2 - 18*ep^2*mtt^6*mWW^5*s^2*t^2 - 4968*ep^3*mtt^6*mWW^5*s^2*t^2 - 18808*ep^4*mtt^6*mWW^5*s^2*t^2 - 27712*ep^5*mtt^6*mWW^5*s^2*t^2 - 14720*ep^6*mtt^6*mWW^5*s^2*t^2 - 64*mtt^5*mWW^6*s^2*t^2 - 764*ep*mtt^5*mWW^6*s^2*t^2 - 3698*ep^2*mtt^5*mWW^6*s^2*t^2 - 9170*ep^3*mtt^5*mWW^6*s^2*t^2 - 11172*ep^4*mtt^5*mWW^6*s^2*t^2 - 4288*ep^5*mtt^5*mWW^6*s^2*t^2 + 1552*ep^6*mtt^5*mWW^6*s^2*t^2 + 48*mtt^4*mWW^7*s^2*t^2 + 1040*ep*mtt^4*mWW^7*s^2*t^2 + 10035*ep^2*mtt^4*mWW^7*s^2*t^2 + 49142*ep^3*mtt^4*mWW^7*s^2*t^2 + 123057*ep^4*mtt^4*mWW^7*s^2*t^2 + 149958*ep^5*mtt^4*mWW^7*s^2*t^2 + 70504*ep^6*mtt^4*mWW^7*s^2*t^2 - 540*ep*mtt^3*mWW^8*s^2*t^2 - 8036*ep^2*mtt^3*mWW^8*s^2*t^2 - 45742*ep^3*mtt^3*mWW^8*s^2*t^2 - 122986*ep^4*mtt^3*mWW^8*s^2*t^2 - 157820*ep^5*mtt^3*mWW^8*s^2*t^2 - 78336*ep^6*mtt^3*mWW^8*s^2*t^2 - 8*mtt^2*mWW^9*s^2*t^2 + 6*ep*mtt^2*mWW^9*s^2*t^2 + 845*ep^2*mtt^2*mWW^9*s^2*t^2 + 5702*ep^3*mtt^2*mWW^9*s^2*t^2 + 16537*ep^4*mtt^2*mWW^9*s^2*t^2 + 23574*ep^5*mtt^2*mWW^9*s^2*t^2 + 13768*ep^6*mtt^2*mWW^9*s^2*t^2 + 56*ep*mtt*mWW^10*s^2*t^2 + 864*ep^2*mtt*mWW^10*s^2*t^2 + 4980*ep^3*mtt*mWW^10*s^2*t^2 + 13260*ep^4*mtt*mWW^10*s^2*t^2 + 16224*ep^5*mtt*mWW^10*s^2*t^2 + 7232*ep^6*mtt*mWW^10*s^2*t^2 + 8*ep^2*mWW^11*s^2*t^2 + 80*ep^3*mWW^11*s^2*t^2 + 280*ep^4*mWW^11*s^2*t^2 + 400*ep^5*mWW^11*s^2*t^2 + 192*ep^6*mWW^11*s^2*t^2 - 48*mtt^5*mWW^5*s^3*t^2 - 524*ep*mtt^5*mWW^5*s^3*t^2 - 1244*ep^2*mtt^5*mWW^5*s^3*t^2 + 5088*ep^3*mtt^5*mWW^5*s^3*t^2 + 30088*ep^4*mtt^5*mWW^5*s^3*t^2 + 51920*ep^5*mtt^5*mWW^5*s^3*t^2 + 30400*ep^6*mtt^5*mWW^5*s^3*t^2 + 128*mtt^4*mWW^6*s^3*t^2 + 1458*ep*mtt^4*mWW^6*s^3*t^2 + 5514*ep^2*mtt^4*mWW^6*s^3*t^2 + 2528*ep^3*mtt^4*mWW^6*s^3*t^2 - 33928*ep^4*mtt^4*mWW^6*s^3*t^2 - 81088*ep^5*mtt^4*mWW^6*s^3*t^2 - 55872*ep^6*mtt^4*mWW^6*s^3*t^2 - 96*mtt^3*mWW^7*s^3*t^2 - 1344*ep*mtt^3*mWW^7*s^3*t^2 - 8401*ep^2*mtt^3*mWW^7*s^3*t^2 - 28288*ep^3*mtt^3*mWW^7*s^3*t^2 - 46217*ep^4*mtt^3*mWW^7*s^3*t^2 - 25282*ep^5*mtt^3*mWW^7*s^3*t^2 + 5176*ep^6*mtt^3*mWW^7*s^3*t^2 + 364*ep*mtt^2*mWW^8*s^3*t^2 + 5091*ep^2*mtt^2*mWW^8*s^3*t^2 + 28248*ep^3*mtt^2*mWW^8*s^3*t^2 + 70671*ep^4*mtt^2*mWW^8*s^3*t^2 + 78158*ep^5*mtt^2*mWW^8*s^3*t^2 + 30168*ep^6*mtt^2*mWW^8*s^3*t^2 + 16*mtt*mWW^9*s^3*t^2 + 60*ep*mtt*mWW^9*s^3*t^2 - 615*ep^2*mtt*mWW^9*s^3*t^2 - 4980*ep^3*mtt*mWW^9*s^3*t^2 - 12479*ep^4*mtt*mWW^9*s^3*t^2 - 12334*ep^5*mtt*mWW^9*s^3*t^2 - 3960*ep^6*mtt*mWW^9*s^3*t^2 - 14*ep*mWW^10*s^3*t^2 - 345*ep^2*mWW^10*s^3*t^2 - 2740*ep^3*mWW^10*s^3*t^2 - 9143*ep^4*mWW^10*s^3*t^2 - 13390*ep^5*mWW^10*s^3*t^2 - 7064*ep^6*mWW^10*s^3*t^2 + 24*mtt^4*mWW^5*s^4*t^2 + 340*ep*mtt^4*mWW^5*s^4*t^2 + 1148*ep^2*mtt^4*mWW^5*s^4*t^2 - 1944*ep^3*mtt^4*mWW^5*s^4*t^2 - 17952*ep^4*mtt^4*mWW^5*s^4*t^2 - 34096*ep^5*mtt^4*mWW^5*s^4*t^2 - 20960*ep^6*mtt^4*mWW^5*s^4*t^2 - 64*mtt^3*mWW^6*s^4*t^2 - 888*ep*mtt^3*mWW^6*s^4*t^2 - 3828*ep^2*mtt^3*mWW^6*s^4*t^2 - 200*ep^3*mtt^3*mWW^6*s^4*t^2 + 35500*ep^4*mtt^3*mWW^6*s^4*t^2 + 80120*ep^5*mtt^3*mWW^6*s^4*t^2 + 53568*ep^6*mtt^3*mWW^6*s^4*t^2 + 48*mtt^2*mWW^7*s^4*t^2 + 816*ep*mtt^2*mWW^7*s^4*t^2 + 4164*ep^2*mtt^2*mWW^7*s^4*t^2 + 3416*ep^3*mtt^2*mWW^7*s^4*t^2 - 26436*ep^4*mtt^2*mWW^7*s^4*t^2 - 69296*ep^5*mtt^2*mWW^7*s^4*t^2 - 49104*ep^6*mtt^2*mWW^7*s^4*t^2 - 232*ep*mtt*mWW^8*s^4*t^2 - 1728*ep^2*mtt*mWW^8*s^4*t^2 - 3520*ep^3*mtt*mWW^8*s^4*t^2 + 3032*ep^4*mtt*mWW^8*s^4*t^2 + 17264*ep^5*mtt*mWW^8*s^4*t^2 + 14464*ep^6*mtt*mWW^8*s^4*t^2 - 8*mWW^9*s^4*t^2 - 36*ep*mWW^9*s^4*t^2 + 244*ep^2*mWW^9*s^4*t^2 + 2344*ep^3*mWW^9*s^4*t^2 + 6528*ep^4*mWW^9*s^4*t^2 + 7352*ep^5*mWW^9*s^4*t^2 + 2800*ep^6*mWW^9*s^4*t^2 - 48*ep*mtt^3*mWW^5*s^5*t^2 - 296*ep^2*mtt^3*mWW^5*s^5*t^2 - 336*ep^3*mtt^3*mWW^5*s^5*t^2 + 1192*ep^4*mtt^3*mWW^5*s^5*t^2 + 3168*ep^5*mtt^3*mWW^5*s^5*t^2 + 2080*ep^6*mtt^3*mWW^5*s^5*t^2 + 112*ep*mtt^2*mWW^6*s^5*t^2 + 968*ep^2*mtt^2*mWW^6*s^5*t^2 + 2184*ep^3*mtt^2*mWW^6*s^5*t^2 - 624*ep^4*mtt^2*mWW^6*s^5*t^2 - 6688*ep^5*mtt^2*mWW^6*s^5*t^2 - 5312*ep^6*mtt^2*mWW^6*s^5*t^2 - 112*ep*mtt*mWW^7*s^5*t^2 - 904*ep^2*mtt*mWW^7*s^5*t^2 - 1360*ep^3*mtt*mWW^7*s^5*t^2 + 3656*ep^4*mtt*mWW^7*s^5*t^2 + 10976*ep^5*mtt*mWW^7*s^5*t^2 + 7328*ep^6*mtt*mWW^7*s^5*t^2 + 48*ep*mWW^8*s^5*t^2 + 232*ep^2*mWW^8*s^5*t^2 - 488*ep^3*mWW^8*s^5*t^2 - 4224*ep^4*mWW^8*s^5*t^2 - 7456*ep^5*mWW^8*s^5*t^2 - 4096*ep^6*mWW^8*s^5*t^2 - 18*ep*mtt^8*mWW^4*t^3 - 246*ep^2*mtt^8*mWW^4*t^3 - 1296*ep^3*mtt^8*mWW^4*t^3 - 3288*ep^4*mtt^8*mWW^4*t^3 - 4032*ep^5*mtt^8*mWW^4*t^3 - 1920*ep^6*mtt^8*mWW^4*t^3 + 216*ep*mtt^7*mWW^5*t^3 + 2862*ep^2*mtt^7*mWW^5*t^3 + 14682*ep^3*mtt^7*mWW^5*t^3 + 36456*ep^4*mtt^7*mWW^5*t^3 + 43944*ep^5*mtt^7*mWW^5*t^3 + 20640*ep^6*mtt^7*mWW^5*t^3 - 492*ep*mtt^6*mWW^6*t^3 - 6438*ep^2*mtt^6*mWW^6*t^3 - 32718*ep^3*mtt^6*mWW^6*t^3 - 80808*ep^4*mtt^6*mWW^6*t^3 - 97272*ep^5*mtt^6*mWW^6*t^3 - 45792*ep^6*mtt^6*mWW^6*t^3 + 360*ep*mtt^5*mWW^7*t^3 + 4716*ep^2*mtt^5*mWW^7*t^3 + 24108*ep^3*mtt^5*mWW^7*t^3 + 60240*ep^4*mtt^5*mWW^7*t^3 + 73776*ep^5*mtt^5*mWW^7*t^3 + 35520*ep^6*mtt^5*mWW^7*t^3 - 18*ep*mtt^4*mWW^8*t^3 - 336*ep^2*mtt^4*mWW^8*t^3 - 2310*ep^3*mtt^4*mWW^8*t^3 - 7440*ep^4*mtt^4*mWW^8*t^3 - 11352*ep^5*mtt^4*mWW^8*t^3 - 6624*ep^6*mtt^4*mWW^8*t^3 - 48*ep*mtt^3*mWW^9*t^3 - 558*ep^2*mtt^3*mWW^9*t^3 - 2466*ep^3*mtt^3*mWW^9*t^3 - 5160*ep^4*mtt^3*mWW^9*t^3 - 5064*ep^5*mtt^3*mWW^9*t^3 - 1824*ep^6*mtt^3*mWW^9*t^3 + 24*mtt^7*mWW^4*s*t^3 + 328*ep*mtt^7*mWW^4*s*t^3 + 1728*ep^2*mtt^7*mWW^4*s*t^3 + 4384*ep^3*mtt^7*mWW^4*s*t^3 + 5376*ep^4*mtt^7*mWW^4*s*t^3 + 2560*ep^5*mtt^7*mWW^4*s*t^3 - 64*mtt^6*mWW^5*s*t^3 - 1496*ep*mtt^6*mWW^5*s*t^3 - 12912*ep^2*mtt^6*mWW^5*s*t^3 - 54436*ep^3*mtt^6*mWW^5*s*t^3 - 120192*ep^4*mtt^6*mWW^5*s*t^3 - 133396*ep^5*mtt^6*mWW^5*s*t^3 - 58704*ep^6*mtt^6*mWW^5*s*t^3 + 48*mtt^5*mWW^6*s*t^3 + 1974*ep*mtt^5*mWW^6*s*t^3 + 21178*ep^2*mtt^5*mWW^6*s*t^3 + 100618*ep^3*mtt^5*mWW^6*s*t^3 + 240082*ep^4*mtt^5*mWW^6*s*t^3 + 282216*ep^5*mtt^5*mWW^6*s*t^3 + 130304*ep^6*mtt^5*mWW^6*s*t^3 - 292*ep*mtt^4*mWW^7*s*t^3 - 4460*ep^2*mtt^4*mWW^7*s*t^3 - 25672*ep^3*mtt^4*mWW^7*s*t^3 - 70244*ep^4*mtt^4*mWW^7*s*t^3 - 93004*ep^5*mtt^4*mWW^7*s*t^3 - 48368*ep^6*mtt^4*mWW^7*s*t^3 - 8*mtt^3*mWW^8*s*t^3 - 928*ep*mtt^3*mWW^8*s*t^3 - 10801*ep^2*mtt^3*mWW^8*s*t^3 - 50890*ep^3*mtt^3*mWW^8*s*t^3 - 117267*ep^4*mtt^3*mWW^8*s*t^3 - 130662*ep^5*mtt^3*mWW^8*s*t^3 - 55784*ep^6*mtt^3*mWW^8*s*t^3 + 348*ep*mtt^2*mWW^9*s*t^3 + 4486*ep^2*mtt^2*mWW^9*s*t^3 + 22476*ep^3*mtt^2*mWW^9*s*t^3 + 54734*ep^4*mtt^2*mWW^9*s*t^3 + 64796*ep^5*mtt^2*mWW^9*s*t^3 + 29840*ep^6*mtt^2*mWW^9*s*t^3 + 66*ep*mtt*mWW^10*s*t^3 + 781*ep^2*mtt*mWW^10*s*t^3 + 3520*ep^3*mtt*mWW^10*s*t^3 + 7511*ep^4*mtt*mWW^10*s*t^3 + 7490*ep^5*mtt*mWW^10*s*t^3 + 2712*ep^6*mtt*mWW^10*s*t^3 - 48*mtt^6*mWW^4*s^2*t^3 - 686*ep*mtt^6*mWW^4*s^2*t^3 - 3530*ep^2*mtt^6*mWW^4*s^2*t^3 - 7008*ep^3*mtt^6*mWW^4*s^2*t^3 + 120*ep^4*mtt^6*mWW^4*s^2*t^3 + 16832*ep^5*mtt^6*mWW^4*s^2*t^3 + 14720*ep^6*mtt^6*mWW^4*s^2*t^3 - 48*mtt^5*mWW^5*s^2*t^3 + 748*ep*mtt^5*mWW^5*s^2*t^3 + 15360*ep^2*mtt^5*mWW^5*s^2*t^3 + 86090*ep^3*mtt^5*mWW^5*s^2*t^3 + 211010*ep^4*mtt^5*mWW^5*s^2*t^3 + 234616*ep^5*mtt^5*mWW^5*s^2*t^3 + 95408*ep^6*mtt^5*mWW^5*s^2*t^3 + 384*mtt^4*mWW^6*s^2*t^3 + 1960*ep*mtt^4*mWW^6*s^2*t^3 - 16740*ep^2*mtt^4*mWW^6*s^2*t^3 - 159002*ep^3*mtt^4*mWW^6*s^2*t^3 - 473414*ep^4*mtt^4*mWW^6*s^2*t^3 - 605092*ep^5*mtt^4*mWW^6*s^2*t^3 - 283008*ep^6*mtt^4*mWW^6*s^2*t^3 - 384*mtt^3*mWW^7*s^2*t^3 - 3516*ep*mtt^3*mWW^7*s^2*t^3 - 5554*ep^2*mtt^3*mWW^7*s^2*t^3 + 39646*ep^3*mtt^3*mWW^7*s^2*t^3 + 178600*ep^4*mtt^3*mWW^7*s^2*t^3 + 269056*ep^5*mtt^3*mWW^7*s^2*t^3 + 141680*ep^6*mtt^3*mWW^7*s^2*t^3 + 48*mtt^2*mWW^8*s^2*t^3 + 1550*ep*mtt^2*mWW^8*s^2*t^3 + 16896*ep^2*mtt^2*mWW^8*s^2*t^3 + 84008*ep^3*mtt^2*mWW^8*s^2*t^3 + 204006*ep^4*mtt^2*mWW^8*s^2*t^3 + 233668*ep^5*mtt^2*mWW^8*s^2*t^3 + 100160*ep^6*mtt^2*mWW^8*s^2*t^3 + 48*mtt*mWW^9*s^2*t^3 - 16*ep*mtt*mWW^9*s^2*t^3 - 5762*ep^2*mtt*mWW^9*s^2*t^3 - 39788*ep^3*mtt*mWW^9*s^2*t^3 - 109986*ep^4*mtt*mWW^9*s^2*t^3 - 136888*ep^5*mtt*mWW^9*s^2*t^3 - 63776*ep^6*mtt*mWW^9*s^2*t^3 - 40*ep*mWW^10*s^2*t^3 - 670*ep^2*mWW^10*s^2*t^3 - 4066*ep^3*mWW^10*s^2*t^3 - 11176*ep^4*mWW^10*s^2*t^3 - 13872*ep^5*mWW^10*s^2*t^3 - 6144*ep^6*mWW^10*s^2*t^3 + 24*mtt^5*mWW^4*s^3*t^3 + 412*ep*mtt^5*mWW^4*s^3*t^3 + 2444*ep^2*mtt^5*mWW^4*s^3*t^3 + 6088*ep^3*mtt^5*mWW^4*s^3*t^3 + 5032*ep^4*mtt^5*mWW^4*s^3*t^3 - 2960*ep^5*mtt^5*mWW^4*s^3*t^3 - 4800*ep^6*mtt^5*mWW^4*s^3*t^3 + 144*mtt^4*mWW^5*s^3*t^3 + 916*ep*mtt^4*mWW^5*s^3*t^3 - 4600*ep^2*mtt^4*mWW^5*s^3*t^3 - 55152*ep^3*mtt^4*mWW^5*s^3*t^3 - 178676*ep^4*mtt^4*mWW^5*s^3*t^3 - 245656*ep^5*mtt^4*mWW^5*s^3*t^3 - 124080*ep^6*mtt^4*mWW^5*s^3*t^3 - 528*mtt^3*mWW^6*s^3*t^3 - 4792*ep*mtt^3*mWW^6*s^3*t^3 - 3134*ep^2*mtt^3*mWW^6*s^3*t^3 + 99680*ep^3*mtt^3*mWW^6*s^3*t^3 + 414238*ep^4*mtt^3*mWW^6*s^3*t^3 + 641140*ep^5*mtt^3*mWW^6*s^3*t^3 + 353088*ep^6*mtt^3*mWW^6*s^3*t^3 + 480*mtt^2*mWW^7*s^3*t^3 + 4976*ep*mtt^2*mWW^7*s^3*t^3 + 11847*ep^2*mtt^2*mWW^7*s^3*t^3 - 41958*ep^3*mtt^2*mWW^7*s^3*t^3 - 260327*ep^4*mtt^2*mWW^7*s^3*t^3 - 464522*ep^5*mtt^2*mWW^7*s^3*t^3 - 283912*ep^6*mtt^2*mWW^7*s^3*t^3 - 72*mtt*mWW^8*s^3*t^3 - 1236*ep*mtt*mWW^8*s^3*t^3 - 8568*ep^2*mtt*mWW^8*s^3*t^3 - 29412*ep^3*mtt*mWW^8*s^3*t^3 - 41220*ep^4*mtt*mWW^8*s^3*t^3 - 696*ep^5*mtt*mWW^8*s^3*t^3 + 29904*ep^6*mtt*mWW^8*s^3*t^3 - 48*mWW^9*s^3*t^3 - 276*ep*mWW^9*s^3*t^3 + 2011*ep^2*mWW^9*s^3*t^3 + 21066*ep^3*mWW^9*s^3*t^3 + 63137*ep^4*mWW^9*s^3*t^3 + 77062*ep^5*mWW^9*s^3*t^3 + 32296*ep^6*mWW^9*s^3*t^3 - 132*ep*mtt^4*mWW^4*s^4*t^3 - 1348*ep^2*mtt^4*mWW^4*s^4*t^3 - 2504*ep^3*mtt^4*mWW^4*s^4*t^3 + 4768*ep^4*mtt^4*mWW^4*s^4*t^3 + 16880*ep^5*mtt^4*mWW^4*s^4*t^3 + 12000*ep^6*mtt^4*mWW^4*s^4*t^3 - 32*mtt^3*mWW^5*s^4*t^3 + 144*ep*mtt^3*mWW^5*s^4*t^3 + 3532*ep^2*mtt^3*mWW^5*s^4*t^3 + 10576*ep^3*mtt^3*mWW^5*s^4*t^3 + 2092*ep^4*mtt^3*mWW^5*s^4*t^3 - 24136*ep^5*mtt^3*mWW^5*s^4*t^3 - 21888*ep^6*mtt^3*mWW^5*s^4*t^3 + 96*mtt^2*mWW^6*s^4*t^3 + 608*ep*mtt^2*mWW^6*s^4*t^3 - 924*ep^2*mtt^2*mWW^6*s^4*t^3 - 11528*ep^3*mtt^2*mWW^6*s^4*t^3 - 24084*ep^4*mtt^2*mWW^6*s^4*t^3 - 16776*ep^5*mtt^2*mWW^6*s^4*t^3 - 1344*ep^6*mtt^2*mWW^6*s^4*t^3 - 96*mtt*mWW^7*s^4*t^3 - 992*ep*mtt*mWW^7*s^4*t^3 - 2048*ep^2*mtt*mWW^7*s^4*t^3 + 6252*ep^3*mtt*mWW^7*s^4*t^3 + 30340*ep^4*mtt*mWW^7*s^4*t^3 + 42296*ep^5*mtt*mWW^7*s^4*t^3 + 20416*ep^6*mtt*mWW^7*s^4*t^3 + 32*mWW^8*s^4*t^3 + 372*ep*mWW^8*s^4*t^3 + 788*ep^2*mWW^8*s^4*t^3 - 2916*ep^3*mWW^8*s^4*t^3 - 13956*ep^4*mWW^8*s^4*t^3 - 19944*ep^5*mWW^8*s^4*t^3 - 10144*ep^6*mWW^8*s^4*t^3 + 96*ep*mtt^3*mWW^4*s^5*t^3 + 952*ep^2*mtt^3*mWW^4*s^5*t^3 + 336*ep^3*mtt^3*mWW^4*s^5*t^3 - 12008*ep^4*mtt^3*mWW^4*s^5*t^3 - 29280*ep^5*mtt^3*mWW^4*s^5*t^3 - 20000*ep^6*mtt^3*mWW^4*s^5*t^3 - 384*ep*mtt^2*mWW^5*s^5*t^3 - 3096*ep^2*mtt^2*mWW^5*s^5*t^3 - 1120*ep^3*mtt^2*mWW^5*s^5*t^3 + 34840*ep^4*mtt^2*mWW^5*s^5*t^3 + 84448*ep^5*mtt^2*mWW^5*s^5*t^3 + 57824*ep^6*mtt^2*mWW^5*s^5*t^3 + 288*ep*mtt*mWW^6*s^5*t^3 + 2440*ep^2*mtt*mWW^6*s^5*t^3 + 912*ep^3*mtt*mWW^6*s^5*t^3 - 29432*ep^4*mtt*mWW^6*s^5*t^3 - 73632*ep^5*mtt*mWW^6*s^5*t^3 - 52064*ep^6*mtt*mWW^6*s^5*t^3 - 296*ep^2*mWW^7*s^5*t^3 - 128*ep^3*mWW^7*s^5*t^3 + 6600*ep^4*mWW^7*s^5*t^3 + 18464*ep^5*mWW^7*s^5*t^3 + 14240*ep^6*mWW^7*s^5*t^3 + 18*ep*mtt^8*mWW^3*t^4 + 246*ep^2*mtt^8*mWW^3*t^4 + 1296*ep^3*mtt^8*mWW^3*t^4 + 3288*ep^4*mtt^8*mWW^3*t^4 + 4032*ep^5*mtt^8*mWW^3*t^4 + 1920*ep^6*mtt^8*mWW^3*t^4 - 204*ep*mtt^7*mWW^4*t^4 - 2382*ep^2*mtt^7*mWW^4*t^4 - 10746*ep^3*mtt^7*mWW^4*t^4 - 23604*ep^4*mtt^7*mWW^4*t^4 - 25392*ep^5*mtt^7*mWW^4*t^4 - 10752*ep^6*mtt^7*mWW^4*t^4 - 72*ep*mtt^6*mWW^5*t^4 - 1584*ep^2*mtt^6*mWW^5*t^4 - 10968*ep^3*mtt^6*mWW^5*t^4 - 33000*ep^4*mtt^6*mWW^5*t^4 - 45264*ep^5*mtt^6*mWW^5*t^4 - 23232*ep^6*mtt^6*mWW^5*t^4 + 1152*ep*mtt^5*mWW^6*t^4 + 15132*ep^2*mtt^5*mWW^6*t^4 + 76992*ep^3*mtt^5*mWW^6*t^4 + 189744*ep^4*mtt^5*mWW^6*t^4 + 227136*ep^5*mtt^5*mWW^6*t^4 + 105984*ep^6*mtt^5*mWW^6*t^4 - 1254*ep*mtt^4*mWW^7*t^4 - 15963*ep^2*mtt^4*mWW^7*t^4 - 79080*ep^3*mtt^4*mWW^7*t^4 - 191121*ep^4*mtt^4*mWW^7*t^4 - 226062*ep^5*mtt^4*mWW^7*t^4 - 105000*ep^6*mtt^4*mWW^7*t^4 + 252*ep*mtt^3*mWW^8*t^4 + 3300*ep^2*mtt^3*mWW^8*t^4 + 17010*ep^3*mtt^3*mWW^8*t^4 + 43302*ep^4*mtt^3*mWW^8*t^4 + 54540*ep^5*mtt^3*mWW^8*t^4 + 27216*ep^6*mtt^3*mWW^8*t^4 + 108*ep*mtt^2*mWW^9*t^4 + 1251*ep^2*mtt^2*mWW^9*t^4 + 5496*ep^3*mtt^2*mWW^9*t^4 + 11391*ep^4*mtt^2*mWW^9*t^4 + 11010*ep^5*mtt^2*mWW^9*t^4 + 3864*ep^6*mtt^2*mWW^9*t^4 + 24*mtt^7*mWW^3*s*t^4 + 184*ep*mtt^7*mWW^3*s*t^4 - 240*ep^2*mtt^7*mWW^3*s*t^4 - 5984*ep^3*mtt^7*mWW^3*s*t^4 - 20928*ep^4*mtt^7*mWW^3*s*t^4 - 29696*ep^5*mtt^7*mWW^3*s*t^4 - 15360*ep^6*mtt^7*mWW^3*s*t^4 - 264*mtt^6*mWW^4*s*t^4 - 2036*ep*mtt^6*mWW^4*s*t^4 + 1368*ep^2*mtt^6*mWW^4*s*t^4 + 53784*ep^3*mtt^6*mWW^4*s*t^4 + 187360*ep^4*mtt^6*mWW^4*s*t^4 + 260060*ep^5*mtt^6*mWW^4*s*t^4 + 130928*ep^6*mtt^6*mWW^4*s*t^4 + 592*mtt^5*mWW^5*s*t^4 + 6408*ep*mtt^5*mWW^5*s*t^4 + 21258*ep^2*mtt^5*mWW^5*s*t^4 + 2772*ep^3*mtt^5*mWW^5*s*t^4 - 120118*ep^4*mtt^5*mWW^5*s*t^4 - 232304*ep^5*mtt^5*mWW^5*s*t^4 - 135008*ep^6*mtt^5*mWW^5*s*t^4 - 432*mtt^4*mWW^6*s*t^4 - 8174*ep*mtt^4*mWW^6*s*t^4 - 60956*ep^2*mtt^4*mWW^6*s*t^4 - 228854*ep^3*mtt^4*mWW^6*s*t^4 - 455244*ep^4*mtt^4*mWW^6*s*t^4 - 455092*ep^5*mtt^4*mWW^6*s*t^4 - 179088*ep^6*mtt^4*mWW^6*s*t^4 + 24*mtt^3*mWW^7*s*t^4 + 3712*ep*mtt^3*mWW^7*s*t^4 + 45769*ep^2*mtt^3*mWW^7*s*t^4 + 224368*ep^3*mtt^3*mWW^7*s*t^4 + 531893*ep^4*mtt^3*mWW^7*s*t^4 + 608866*ep^5*mtt^3*mWW^7*s*t^4 + 270648*ep^6*mtt^3*mWW^7*s*t^4 + 56*mtt^2*mWW^8*s*t^4 + 512*ep*mtt^2*mWW^8*s*t^4 + 431*ep^2*mtt^2*mWW^8*s*t^4 - 8992*ep^3*mtt^2*mWW^8*s*t^4 - 36105*ep^4*mtt^2*mWW^8*s*t^4 - 54278*ep^5*mtt^2*mWW^8*s*t^4 - 30344*ep^6*mtt^2*mWW^8*s*t^4 - 576*ep*mtt*mWW^9*s*t^4 - 7271*ep^2*mtt*mWW^9*s*t^4 - 35460*ep^3*mtt*mWW^9*s*t^4 - 83347*ep^4*mtt*mWW^9*s*t^4 - 94042*ep^5*mtt*mWW^9*s*t^4 - 40504*ep^6*mtt*mWW^9*s*t^4 - 30*ep*mWW^10*s*t^4 - 359*ep^2*mWW^10*s*t^4 - 1634*ep^3*mWW^10*s*t^4 - 3511*ep^4*mWW^10*s*t^4 - 3514*ep^5*mWW^10*s*t^4 - 1272*ep^6*mWW^10*s*t^4 - 72*mtt^6*mWW^3*s^2*t^4 - 810*ep*mtt^6*mWW^3*s^2*t^4 - 1966*ep^2*mtt^6*mWW^3*s^2*t^4 + 9176*ep^3*mtt^6*mWW^3*s^2*t^4 + 56536*ep^4*mtt^6*mWW^3*s^2*t^4 + 102976*ep^5*mtt^6*mWW^3*s^2*t^4 + 63360*ep^6*mtt^6*mWW^3*s^2*t^4 + 880*mtt^5*mWW^4*s^2*t^4 + 8296*ep*mtt^5*mWW^4*s^2*t^4 + 14708*ep^2*mtt^5*mWW^4*s^2*t^4 - 91894*ep^3*mtt^5*mWW^4*s^2*t^4 - 457006*ep^4*mtt^5*mWW^4*s^2*t^4 - 746352*ep^5*mtt^5*mWW^4*s^2*t^4 - 425792*ep^6*mtt^5*mWW^4*s^2*t^4 - 1688*mtt^4*mWW^5*s^2*t^4 - 17002*ep*mtt^4*mWW^5*s^2*t^4 - 47002*ep^2*mtt^4*mWW^5*s^2*t^4 + 60510*ep^3*mtt^4*mWW^5*s^2*t^4 + 559014*ep^4*mtt^4*mWW^5*s^2*t^4 + 1036456*ep^5*mtt^4*mWW^5*s^2*t^4 + 635760*ep^6*mtt^4*mWW^5*s^2*t^4 + 544*mtt^3*mWW^6*s^2*t^4 + 9328*ep*mtt^3*mWW^6*s^2*t^4 + 67420*ep^2*mtt^3*mWW^6*s^2*t^4 + 243012*ep^3*mtt^3*mWW^6*s^2*t^4 + 405620*ep^4*mtt^3*mWW^6*s^2*t^4 + 229560*ep^5*mtt^3*mWW^6*s^2*t^4 - 32352*ep^6*mtt^3*mWW^6*s^2*t^4 + 776*mtt^2*mWW^7*s^2*t^4 + 3226*ep*mtt^2*mWW^7*s^2*t^4 - 37945*ep^2*mtt^2*mWW^7*s^2*t^4 - 311032*ep^3*mtt^2*mWW^7*s^2*t^4 - 843335*ep^4*mtt^2*mWW^7*s^2*t^4 - 971754*ep^5*mtt^2*mWW^7*s^2*t^4 - 398696*ep^6*mtt^2*mWW^7*s^2*t^4 - 400*mtt*mWW^8*s^2*t^4 - 3048*ep*mtt*mWW^8*s^2*t^4 - 102*ep^2*mtt*mWW^8*s^2*t^4 + 56638*ep^3*mtt*mWW^8*s^2*t^4 + 188080*ep^4*mtt*mWW^8*s^2*t^4 + 239852*ep^5*mtt*mWW^8*s^2*t^4 + 109872*ep^6*mtt*mWW^8*s^2*t^4 - 40*mWW^9*s^2*t^4 + 10*ep*mWW^9*s^2*t^4 + 4887*ep^2*mWW^9*s^2*t^4 + 33806*ep^3*mWW^9*s^2*t^4 + 92603*ep^4*mWW^9*s^2*t^4 + 112286*ep^5*mWW^9*s^2*t^4 + 49576*ep^6*mWW^9*s^2*t^4 + 72*mtt^5*mWW^3*s^3*t^4 + 900*ep*mtt^5*mWW^3*s^3*t^4 + 2908*ep^2*mtt^5*mWW^3*s^3*t^4 - 6320*ep^3*mtt^5*mWW^3*s^3*t^4 - 56136*ep^4*mtt^5*mWW^3*s^3*t^4 - 112144*ep^5*mtt^5*mWW^3*s^3*t^4 - 72640*ep^6*mtt^5*mWW^3*s^3*t^4 - 680*mtt^4*mWW^4*s^3*t^4 - 6756*ep*mtt^4*mWW^4*s^3*t^4 - 16668*ep^2*mtt^4*mWW^4*s^3*t^4 + 47328*ep^3*mtt^4*mWW^4*s^3*t^4 + 317336*ep^4*mtt^4*mWW^4*s^3*t^4 + 574672*ep^5*mtt^4*mWW^4*s^3*t^4 + 352192*ep^6*mtt^4*mWW^4*s^3*t^4 + 1264*mtt^3*mWW^5*s^3*t^4 + 12464*ep*mtt^3*mWW^5*s^3*t^4 + 33102*ep^2*mtt^3*mWW^5*s^3*t^4 - 50396*ep^3*mtt^3*mWW^5*s^3*t^4 - 429198*ep^4*mtt^3*mWW^5*s^3*t^4 - 804300*ep^5*mtt^3*mWW^5*s^3*t^4 - 505360*ep^6*mtt^3*mWW^5*s^3*t^4 - 432*mtt^2*mWW^6*s^3*t^4 - 5304*ep*mtt^2*mWW^6*s^3*t^4 - 26218*ep^2*mtt^2*mWW^6*s^3*t^4 - 69716*ep^3*mtt^2*mWW^6*s^3*t^4 - 69862*ep^4*mtt^2*mWW^6*s^3*t^4 + 57716*ep^5*mtt^2*mWW^6*s^3*t^4 + 113360*ep^6*mtt^2*mWW^6*s^3*t^4 - 568*mtt*mWW^7*s^3*t^4 - 4100*ep*mtt*mWW^7*s^3*t^4 + 6466*ep^2*mtt*mWW^7*s^3*t^4 + 135128*ep^3*mtt*mWW^7*s^3*t^4 + 433974*ep^4*mtt*mWW^7*s^3*t^4 + 543020*ep^5*mtt*mWW^7*s^3*t^4 + 233168*ep^6*mtt*mWW^7*s^3*t^4 + 344*mWW^8*s^3*t^4 + 2796*ep*mWW^8*s^3*t^4 + 410*ep^2*mWW^8*s^3*t^4 - 56264*ep^3*mWW^8*s^3*t^4 - 197794*ep^4*mWW^8*s^3*t^4 - 262324*ep^5*mWW^8*s^3*t^4 - 122640*ep^6*mWW^8*s^3*t^4 - 24*mtt^4*mWW^3*s^4*t^4 - 340*ep*mtt^4*mWW^3*s^4*t^4 - 680*ep^2*mtt^4*mWW^3*s^4*t^4 + 2880*ep^3*mtt^4*mWW^3*s^4*t^4 + 14180*ep^4*mtt^4*mWW^3*s^4*t^4 + 22432*ep^5*mtt^4*mWW^3*s^4*t^4 + 12720*ep^6*mtt^4*mWW^3*s^4*t^4 + 64*mtt^3*mWW^4*s^4*t^4 + 488*ep*mtt^3*mWW^4*s^4*t^4 + 1562*ep^2*mtt^3*mWW^4*s^4*t^4 + 604*ep^3*mtt^3*mWW^4*s^4*t^4 - 11962*ep^4*mtt^3*mWW^4*s^4*t^4 - 31332*ep^5*mtt^3*mWW^4*s^4*t^4 - 23456*ep^6*mtt^3*mWW^4*s^4*t^4 - 48*mtt^2*mWW^5*s^4*t^4 - 792*ep*mtt^2*mWW^5*s^4*t^4 - 4578*ep^2*mtt^2*mWW^5*s^4*t^4 - 9764*ep^3*mtt^2*mWW^5*s^4*t^4 - 750*ep^4*mtt^2*mWW^5*s^4*t^4 + 22412*ep^5*mtt^2*mWW^5*s^4*t^4 + 20688*ep^6*mtt^2*mWW^5*s^4*t^4 + 648*ep*mtt*mWW^6*s^4*t^4 + 3838*ep^2*mtt*mWW^6*s^4*t^4 + 9044*ep^3*mtt*mWW^6*s^4*t^4 + 12066*ep^4*mtt*mWW^6*s^4*t^4 + 9220*ep^5*mtt*mWW^6*s^4*t^4 + 1856*ep^6*mtt*mWW^6*s^4*t^4 + 8*mWW^7*s^4*t^4 - 4*ep*mWW^7*s^4*t^4 - 142*ep^2*mWW^7*s^4*t^4 - 2764*ep^3*mWW^7*s^4*t^4 - 13534*ep^4*mWW^7*s^4*t^4 - 22732*ep^5*mWW^7*s^4*t^4 - 11808*ep^6*mWW^7*s^4*t^4 + 48*ep*mtt^3*mWW^3*s^5*t^4 - 268*ep^2*mtt^3*mWW^3*s^5*t^4 - 1048*ep^3*mtt^3*mWW^3*s^5*t^4 + 3060*ep^4*mtt^3*mWW^3*s^5*t^4 + 12400*ep^5*mtt^3*mWW^3*s^5*t^4 + 10000*ep^6*mtt^3*mWW^3*s^5*t^4 + 176*ep*mtt^2*mWW^4*s^5*t^4 + 1484*ep^2*mtt^2*mWW^4*s^5*t^4 + 664*ep^3*mtt^2*mWW^4*s^5*t^4 - 17460*ep^4*mtt^2*mWW^4*s^5*t^4 - 44400*ep^5*mtt^2*mWW^4*s^5*t^4 - 31760*ep^6*mtt^2*mWW^4*s^5*t^4 - 48*ep*mtt*mWW^5*s^5*t^4 - 580*ep^2*mtt*mWW^5*s^5*t^4 - 984*ep^3*mtt*mWW^5*s^5*t^4 + 6764*ep^4*mtt*mWW^5*s^5*t^4 + 24144*ep^5*mtt*mWW^5*s^5*t^4 + 21104*ep^6*mtt*mWW^5*s^5*t^4 - 176*ep*mWW^6*s^5*t^4 - 636*ep^2*mWW^6*s^5*t^4 + 1368*ep^3*mWW^6*s^5*t^4 + 7636*ep^4*mWW^6*s^5*t^4 + 7856*ep^5*mWW^6*s^5*t^4 + 656*ep^6*mWW^6*s^5*t^4 + 18*ep*mtt^8*mWW^2*t^5 + 246*ep^2*mtt^8*mWW^2*t^5 + 1296*ep^3*mtt^8*mWW^2*t^5 + 3288*ep^4*mtt^8*mWW^2*t^5 + 4032*ep^5*mtt^8*mWW^2*t^5 + 1920*ep^6*mtt^8*mWW^2*t^5 - 378*ep^2*mtt^7*mWW^3*t^5 - 3690*ep^3*mtt^7*mWW^3*t^5 - 12876*ep^4*mtt^7*mWW^3*t^5 - 19296*ep^5*mtt^7*mWW^3*t^5 - 10560*ep^6*mtt^7*mWW^3*t^5 + 804*ep*mtt^6*mWW^4*t^5 + 10164*ep^2*mtt^6*mWW^4*t^5 + 49908*ep^3*mtt^6*mWW^4*t^5 + 119316*ep^4*mtt^6*mWW^4*t^5 + 139368*ep^5*mtt^6*mWW^4*t^5 + 63840*ep^6*mtt^6*mWW^4*t^5 - 1656*ep*mtt^5*mWW^5*t^5 - 19224*ep^2*mtt^5*mWW^5*t^5 - 86232*ep^3*mtt^5*mWW^5*t^5 - 188592*ep^4*mtt^5*mWW^5*t^5 - 202560*ep^5*mtt^5*mWW^5*t^5 - 86016*ep^6*mtt^5*mWW^5*t^5 - 30*ep*mtt^4*mWW^6*t^5 - 1980*ep^2*mtt^4*mWW^6*t^5 - 17124*ep^3*mtt^4*mWW^6*t^5 - 56022*ep^4*mtt^4*mWW^6*t^5 - 79380*ep^5*mtt^4*mWW^6*t^5 - 40944*ep^6*mtt^4*mWW^6*t^5 + 1608*ep*mtt^3*mWW^7*t^5 + 20274*ep^2*mtt^3*mWW^7*t^5 + 99072*ep^3*mtt^3*mWW^7*t^5 + 235026*ep^4*mtt^3*mWW^7*t^5 + 271452*ep^5*mtt^3*mWW^7*t^5 + 122448*ep^6*mtt^3*mWW^7*t^5 - 648*ep*mtt^2*mWW^8*t^5 - 7986*ep^2*mtt^2*mWW^8*t^5 - 38316*ep^3*mtt^2*mWW^8*t^5 - 89958*ep^4*mtt^2*mWW^8*t^5 - 103812*ep^5*mtt^2*mWW^8*t^5 - 47280*ep^6*mtt^2*mWW^8*t^5 - 96*ep*mtt*mWW^9*t^5 - 1116*ep^2*mtt*mWW^9*t^5 - 4914*ep^3*mtt*mWW^9*t^5 - 10182*ep^4*mtt*mWW^9*t^5 - 9804*ep^5*mtt*mWW^9*t^5 - 3408*ep^6*mtt*mWW^9*t^5 - 78*ep*mtt^7*mWW^2*s*t^5 - 1066*ep^2*mtt^7*mWW^2*s*t^5 - 5616*ep^3*mtt^7*mWW^2*s*t^5 - 14248*ep^4*mtt^7*mWW^2*s*t^5 - 17472*ep^5*mtt^7*mWW^2*s*t^5 - 8320*ep^6*mtt^7*mWW^2*s*t^5 + 232*mtt^6*mWW^3*s*t^5 + 1896*ep*mtt^6*mWW^3*s*t^5 + 5242*ep^2*mtt^6*mWW^3*s*t^5 + 9142*ep^3*mtt^6*mWW^3*s*t^5 + 24688*ep^4*mtt^6*mWW^3*s*t^5 + 48572*ep^5*mtt^6*mWW^3*s*t^5 + 33648*ep^6*mtt^6*mWW^3*s*t^5 - 120*mtt^5*mWW^4*s*t^5 - 2128*ep*mtt^5*mWW^4*s*t^5 - 25636*ep^2*mtt^5*mWW^4*s*t^5 - 156346*ep^3*mtt^5*mWW^4*s*t^5 - 455554*ep^4*mtt^5*mWW^4*s*t^5 - 618712*ep^5*mtt^5*mWW^4*s*t^5 - 316864*ep^6*mtt^5*mWW^4*s*t^5 - 944*mtt^4*mWW^5*s*t^5 - 5692*ep*mtt^4*mWW^5*s*t^5 + 28824*ep^2*mtt^4*mWW^5*s*t^5 + 324822*ep^3*mtt^4*mWW^5*s*t^5 + 1009398*ep^4*mtt^4*mWW^5*s*t^5 + 1340588*ep^5*mtt^4*mWW^5*s*t^5 + 659664*ep^6*mtt^4*mWW^5*s*t^5 + 1232*mtt^3*mWW^6*s*t^5 + 11754*ep*mtt^3*mWW^6*s*t^5 + 27570*ep^2*mtt^3*mWW^6*s*t^5 - 57570*ep^3*mtt^3*mWW^6*s*t^5 - 355574*ep^4*mtt^3*mWW^6*s*t^5 - 558884*ep^5*mtt^3*mWW^6*s*t^5 - 298928*ep^6*mtt^3*mWW^6*s*t^5 - 312*mtt^2*mWW^7*s*t^5 - 6664*ep*mtt^2*mWW^7*s*t^5 - 55343*ep^2*mtt^2*mWW^7*s*t^5 - 228062*ep^3*mtt^2*mWW^7*s*t^5 - 489777*ep^4*mtt^2*mWW^7*s*t^5 - 518418*ep^5*mtt^2*mWW^7*s*t^5 - 211384*ep^6*mtt^2*mWW^7*s*t^5 - 88*mtt*mWW^8*s*t^5 + 644*ep*mtt*mWW^8*s*t^5 + 17038*ep^2*mtt*mWW^8*s*t^5 + 97308*ep^3*mtt*mWW^8*s*t^5 + 243186*ep^4*mtt*mWW^8*s*t^5 + 282456*ep^5*mtt*mWW^8*s*t^5 + 124736*ep^6*mtt*mWW^8*s*t^5 + 268*ep*mWW^9*s*t^5 + 3371*ep^2*mWW^9*s*t^5 + 16322*ep^3*mWW^9*s*t^5 + 37881*ep^4*mWW^9*s*t^5 + 41870*ep^5*mWW^9*s*t^5 + 17448*ep^6*mWW^9*s*t^5 + 126*ep*mtt^6*mWW^2*s^2*t^5 + 1722*ep^2*mtt^6*mWW^2*s^2*t^5 + 9072*ep^3*mtt^6*mWW^2*s^2*t^5 + 23016*ep^4*mtt^6*mWW^2*s^2*t^5 + 28224*ep^5*mtt^6*mWW^2*s^2*t^5 + 13440*ep^6*mtt^6*mWW^2*s^2*t^5 - 720*mtt^5*mWW^3*s^2*t^5 - 4964*ep*mtt^5*mWW^3*s^2*t^5 - 7398*ep^2*mtt^5*mWW^3*s^2*t^5 - 2226*ep^3*mtt^5*mWW^3*s^2*t^5 - 58016*ep^4*mtt^5*mWW^3*s^2*t^5 - 177716*ep^5*mtt^5*mWW^3*s^2*t^5 - 136304*ep^6*mtt^5*mWW^3*s^2*t^5 + 480*mtt^4*mWW^4*s^2*t^5 + 1522*ep*mtt^4*mWW^4*s^2*t^5 + 7758*ep^2*mtt^4*mWW^4*s^2*t^5 + 151388*ep^3*mtt^4*mWW^4*s^2*t^5 + 717568*ep^4*mtt^4*mWW^4*s^2*t^5 + 1263716*ep^5*mtt^4*mWW^4*s^2*t^5 + 762928*ep^6*mtt^4*mWW^4*s^2*t^5 + 2528*mtt^3*mWW^5*s^2*t^5 + 22144*ep*mtt^3*mWW^5*s^2*t^5 + 13970*ep^2*mtt^3*mWW^5*s^2*t^5 - 434320*ep^3*mtt^3*mWW^5*s^2*t^5 - 1768142*ep^4*mtt^3*mWW^5*s^2*t^5 - 2701900*ep^5*mtt^3*mWW^5*s^2*t^5 - 1480272*ep^6*mtt^3*mWW^5*s^2*t^5 - 3264*mtt^2*mWW^6*s^2*t^5 - 27686*ep*mtt^2*mWW^6*s^2*t^5 - 40220*ep^2*mtt^2*mWW^6*s^2*t^5 + 276146*ep^3*mtt^2*mWW^6*s^2*t^5 + 1210632*ep^4*mtt^2*mWW^6*s^2*t^5 + 1836976*ep^5*mtt^2*mWW^6*s^2*t^5 + 1002816*ep^6*mtt^2*mWW^6*s^2*t^5 + 624*mtt*mWW^7*s^2*t^5 + 6916*ep*mtt*mWW^7*s^2*t^5 + 34136*ep^2*mtt*mWW^7*s^2*t^5 + 100694*ep^3*mtt*mWW^7*s^2*t^5 + 157734*ep^4*mtt*mWW^7*s^2*t^5 + 82240*ep^5*mtt*mWW^7*s^2*t^5 - 23488*ep^6*mtt*mWW^7*s^2*t^5 + 352*mWW^8*s^2*t^5 + 1942*ep*mWW^8*s^2*t^5 - 9968*ep^2*mWW^8*s^2*t^5 - 100874*ep^3*mWW^8*s^2*t^5 - 283632*ep^4*mWW^8*s^2*t^5 - 333220*ep^5*mWW^8*s^2*t^5 - 140080*ep^6*mWW^8*s^2*t^5 - 90*ep*mtt^5*mWW^2*s^3*t^5 - 1206*ep^2*mtt^5*mWW^2*s^3*t^5 - 6248*ep^3*mtt^5*mWW^2*s^3*t^5 - 15640*ep^4*mtt^5*mWW^2*s^3*t^5 - 18976*ep^5*mtt^5*mWW^2*s^3*t^5 - 8960*ep^6*mtt^5*mWW^2*s^3*t^5 + 456*mtt^4*mWW^3*s^3*t^5 + 2652*ep*mtt^4*mWW^3*s^3*t^5 + 2426*ep^2*mtt^4*mWW^3*s^3*t^5 + 6570*ep^3*mtt^4*mWW^3*s^3*t^5 + 82472*ep^4*mtt^4*mWW^3*s^3*t^5 + 199820*ep^5*mtt^4*mWW^3*s^3*t^5 + 139456*ep^6*mtt^4*mWW^3*s^3*t^5 - 576*mtt^3*mWW^4*s^3*t^5 - 2204*ep*mtt^3*mWW^4*s^3*t^5 + 3851*ep^2*mtt^3*mWW^4*s^3*t^5 - 36168*ep^3*mtt^3*mWW^4*s^3*t^5 - 339613*ep^4*mtt^3*mWW^4*s^3*t^5 - 727946*ep^5*mtt^3*mWW^4*s^3*t^5 - 482456*ep^6*mtt^3*mWW^4*s^3*t^5 - 1008*mtt^2*mWW^5*s^3*t^5 - 10088*ep*mtt^2*mWW^5*s^3*t^5 - 18878*ep^2*mtt^2*mWW^5*s^3*t^5 + 147330*ep^3*mtt^2*mWW^5*s^3*t^5 + 763180*ep^4*mtt^2*mWW^5*s^3*t^5 + 1292564*ep^5*mtt^2*mWW^5*s^3*t^5 + 754288*ep^6*mtt^2*mWW^5*s^3*t^5 + 1920*mtt*mWW^6*s^3*t^5 + 15990*ep*mtt*mWW^6*s^3*t^5 + 20093*ep^2*mtt*mWW^6*s^3*t^5 - 177556*ep^3*mtt*mWW^6*s^3*t^5 - 729429*ep^4*mtt*mWW^6*s^3*t^5 - 1058530*ep^5*mtt*mWW^6*s^3*t^5 - 551416*ep^6*mtt*mWW^6*s^3*t^5 - 792*mWW^7*s^3*t^5 - 6260*ep*mWW^7*s^3*t^5 - 6286*ep^2*mWW^7*s^3*t^5 + 65952*ep^3*mWW^7*s^3*t^5 + 238190*ep^4*mWW^7*s^3*t^5 + 311388*ep^5*mWW^7*s^3*t^5 + 148128*ep^6*mWW^7*s^3*t^5 + 96*ep*mtt^4*mWW^2*s^4*t^5 + 508*ep^2*mtt^4*mWW^2*s^4*t^5 + 832*ep^3*mtt^4*mWW^2*s^4*t^5 + 324*ep^4*mtt^4*mWW^2*s^4*t^5 - 112*ep^5*mtt^4*mWW^2*s^4*t^5 + 80*ep^6*mtt^4*mWW^2*s^4*t^5 + 32*mtt^3*mWW^3*s^4*t^5 + 684*ep*mtt^3*mWW^3*s^4*t^5 + 902*ep^2*mtt^3*mWW^3*s^4*t^5 - 11092*ep^3*mtt^3*mWW^3*s^4*t^5 - 44066*ep^4*mtt^3*mWW^3*s^4*t^5 - 61892*ep^5*mtt^3*mWW^3*s^4*t^5 - 30848*ep^6*mtt^3*mWW^3*s^4*t^5 - 96*mtt^2*mWW^4*s^4*t^5 - 852*ep*mtt^2*mWW^4*s^4*t^5 - 1026*ep^2*mtt^2*mWW^4*s^4*t^5 + 12316*ep^3*mtt^2*mWW^4*s^4*t^5 + 55710*ep^4*mtt^2*mWW^4*s^4*t^5 + 90428*ep^5*mtt^2*mWW^4*s^4*t^5 + 51840*ep^6*mtt^2*mWW^4*s^4*t^5 + 96*mtt*mWW^5*s^4*t^5 + 516*ep*mtt*mWW^5*s^4*t^5 + 1578*ep^2*mtt*mWW^5*s^4*t^5 - 3744*ep^3*mtt*mWW^5*s^4*t^5 - 37370*ep^4*mtt*mWW^5*s^4*t^5 - 76596*ep^5*mtt*mWW^5*s^4*t^5 - 48544*ep^6*mtt*mWW^5*s^4*t^5 - 32*mWW^6*s^4*t^5 - 444*ep*mWW^6*s^4*t^5 - 1962*ep^2*mWW^6*s^4*t^5 + 1808*ep^3*mWW^6*s^4*t^5 + 26242*ep^4*mWW^6*s^4*t^5 + 49852*ep^5*mWW^6*s^4*t^5 + 28432*ep^6*mWW^6*s^4*t^5 - 72*ep*mtt^3*mWW^2*s^5*t^5 - 204*ep^2*mtt^3*mWW^2*s^5*t^5 + 664*ep^3*mtt^3*mWW^2*s^5*t^5 + 3260*ep^4*mtt^3*mWW^2*s^5*t^5 + 4304*ep^5*mtt^3*mWW^2*s^5*t^5 + 1840*ep^6*mtt^3*mWW^2*s^5*t^5 - 88*ep*mtt^2*mWW^3*s^5*t^5 - 116*ep^2*mtt^2*mWW^3*s^5*t^5 + 768*ep^3*mtt^2*mWW^3*s^5*t^5 + 1500*ep^4*mtt^2*mWW^3*s^5*t^5 + 112*ep^5*mtt^2*mWW^3*s^5*t^5 - 592*ep^6*mtt^2*mWW^3*s^5*t^5 + 40*ep*mtt*mWW^4*s^5*t^5 - 308*ep^2*mtt*mWW^4*s^5*t^5 - 680*ep^3*mtt*mWW^4*s^5*t^5 + 3796*ep^4*mtt*mWW^4*s^5*t^5 + 10288*ep^5*mtt*mWW^4*s^5*t^5 + 6160*ep^6*mtt*mWW^4*s^5*t^5 + 120*ep*mWW^5*s^5*t^5 + 628*ep^2*mWW^5*s^5*t^5 - 752*ep^3*mWW^5*s^5*t^5 - 8556*ep^4*mWW^5*s^5*t^5 - 14704*ep^5*mWW^5*s^5*t^5 - 7408*ep^6*mWW^5*s^5*t^5 + 84*ep*mtt^7*mWW^2*t^6 + 936*ep^2*mtt^7*mWW^2*t^6 + 3972*ep^3*mtt^7*mWW^2*t^6 + 8076*ep^4*mtt^7*mWW^2*t^6 + 7896*ep^5*mtt^7*mWW^2*t^6 + 2976*ep^6*mtt^7*mWW^2*t^6 - 636*ep*mtt^6*mWW^3*t^6 - 6498*ep^2*mtt^6*mWW^3*t^6 - 24414*ep^3*mtt^6*mWW^3*t^6 - 41772*ep^4*mtt^6*mWW^3*t^6 - 31344*ep^5*mtt^6*mWW^3*t^6 - 7296*ep^6*mtt^6*mWW^3*t^6 - 252*ep*mtt^5*mWW^4*t^6 - 5286*ep^2*mtt^5*mWW^4*t^6 - 36030*ep^3*mtt^5*mWW^4*t^6 - 108036*ep^4*mtt^5*mWW^4*t^6 - 148704*ep^5*mtt^5*mWW^4*t^6 - 76992*ep^6*mtt^5*mWW^4*t^6 + 3030*ep*mtt^4*mWW^5*t^6 + 37122*ep^2*mtt^4*mWW^5*t^6 + 176400*ep^3*mtt^4*mWW^5*t^6 + 408312*ep^4*mtt^4*mWW^5*t^6 + 462432*ep^5*mtt^4*mWW^5*t^6 + 205824*ep^6*mtt^4*mWW^5*t^6 - 2508*ep*mtt^3*mWW^6*t^6 - 28986*ep^2*mtt^3*mWW^6*t^6 - 129354*ep^3*mtt^3*mWW^6*t^6 - 281376*ep^4*mtt^3*mWW^6*t^6 - 300696*ep^5*mtt^3*mWW^6*t^6 - 127200*ep^6*mtt^3*mWW^6*t^6 - 360*ep*mtt^2*mWW^7*t^6 - 5025*ep^2*mtt^2*mWW^7*t^6 - 26580*ep^3*mtt^2*mWW^7*t^6 - 66405*ep^4*mtt^2*mWW^7*t^6 - 78630*ep^5*mtt^2*mWW^7*t^6 - 35400*ep^6*mtt^2*mWW^7*t^6 + 612*ep*mtt*mWW^8*t^6 + 7386*ep^2*mtt*mWW^8*t^6 + 34452*ep^3*mtt*mWW^8*t^6 + 77970*ep^4*mtt*mWW^8*t^6 + 85932*ep^5*mtt*mWW^8*t^6 + 37008*ep^6*mtt*mWW^8*t^6 + 30*ep*mWW^9*t^6 + 351*ep^2*mWW^9*t^6 + 1554*ep^3*mWW^9*t^6 + 3231*ep^4*mWW^9*t^6 + 3114*ep^5*mWW^9*t^6 + 1080*ep^6*mWW^9*t^6 - 288*mtt^6*mWW^2*s*t^6 - 2098*ep*mtt^6*mWW^2*s*t^6 - 4676*ep^2*mtt^6*mWW^2*s*t^6 - 7352*ep^3*mtt^6*mWW^2*s*t^6 - 26558*ep^4*mtt^6*mWW^2*s*t^6 - 54752*ep^5*mtt^6*mWW^2*s*t^6 - 36256*ep^6*mtt^6*mWW^2*s*t^6 - 184*mtt^5*mWW^3*s*t^6 - 1176*ep*mtt^5*mWW^3*s*t^6 + 7594*ep^2*mtt^5*mWW^3*s*t^6 + 83000*ep^3*mtt^5*mWW^3*s*t^6 + 255322*ep^4*mtt^5*mWW^3*s*t^6 + 331368*ep^5*mtt^5*mWW^3*s*t^6 + 157696*ep^6*mtt^5*mWW^3*s*t^6 + 1608*mtt^4*mWW^4*s*t^6 + 13080*ep*mtt^4*mWW^4*s*t^6 + 29080*ep^2*mtt^4*mWW^4*s*t^6 - 4700*ep^3*mtt^4*mWW^4*s*t^6 - 68536*ep^4*mtt^4*mWW^4*s*t^6 - 34576*ep^5*mtt^4*mWW^4*s*t^6 + 20544*ep^6*mtt^4*mWW^4*s*t^6 - 880*mtt^3*mWW^5*s*t^6 - 10640*ep*mtt^3*mWW^5*s*t^6 - 75490*ep^2*mtt^3*mWW^5*s*t^6 - 355632*ep^3*mtt^3*mWW^5*s*t^6 - 933198*ep^4*mtt^3*mWW^5*s*t^6 - 1198404*ep^5*mtt^3*mWW^5*s*t^6 - 588336*ep^6*mtt^3*mWW^5*s*t^6 - 848*mtt^2*mWW^6*s*t^6 - 3282*ep*mtt^2*mWW^6*s*t^6 + 46244*ep^2*mtt^2*mWW^6*s*t^6 + 373028*ep^3*mtt^2*mWW^6*s*t^6 + 1044954*ep^4*mtt^2*mWW^6*s*t^6 + 1292648*ep^5*mtt^2*mWW^6*s*t^6 + 599296*ep^6*mtt^2*mWW^6*s*t^6 + 552*mtt*mWW^7*s*t^6 + 4632*ep*mtt*mWW^7*s*t^6 + 7688*ep^2*mtt*mWW^7*s*t^6 - 31728*ep^3*mtt*mWW^7*s*t^6 - 134692*ep^4*mtt*mWW^7*s*t^6 - 181428*ep^5*mtt*mWW^7*s*t^6 - 87184*ep^6*mtt*mWW^7*s*t^6 + 40*mWW^8*s*t^6 - 516*ep*mWW^8*s*t^6 - 10440*ep^2*mWW^8*s*t^6 - 56616*ep^3*mWW^8*s*t^6 - 137292*ep^4*mWW^8*s*t^6 - 154856*ep^5*mWW^8*s*t^6 - 65760*ep^6*mWW^8*s*t^6 + 672*mtt^5*mWW^2*s^2*t^6 + 4348*ep*mtt^5*mWW^2*s^2*t^6 + 5594*ep^2*mtt^5*mWW^2*s^2*t^6 + 1204*ep^3*mtt^5*mWW^2*s^2*t^6 + 45298*ep^4*mtt^5*mWW^2*s^2*t^6 + 128304*ep^5*mtt^5*mWW^2*s^2*t^6 + 91952*ep^6*mtt^5*mWW^2*s^2*t^6 + 184*mtt^4*mWW^3*s^2*t^6 + 2018*ep*mtt^4*mWW^3*s^2*t^6 - 3269*ep^2*mtt^4*mWW^3*s^2*t^6 - 91556*ep^3*mtt^4*mWW^3*s^2*t^6 - 332043*ep^4*mtt^4*mWW^3*s^2*t^6 - 472702*ep^5*mtt^4*mWW^3*s^2*t^6 - 242952*ep^6*mtt^4*mWW^3*s^2*t^6 - 3520*mtt^3*mWW^4*s^2*t^6 - 24796*ep*mtt^3*mWW^4*s^2*t^6 - 25372*ep^2*mtt^3*mWW^4*s^2*t^6 + 139718*ep^3*mtt^3*mWW^4*s^2*t^6 + 334474*ep^4*mtt^3*mWW^4*s^2*t^6 + 178116*ep^5*mtt^3*mWW^4*s^2*t^6 - 31552*ep^6*mtt^3*mWW^4*s^2*t^6 + 2736*mtt^2*mWW^5*s^2*t^6 + 18608*ep*mtt^2*mWW^5*s^2*t^6 + 39097*ep^2*mtt^2*mWW^5*s^2*t^6 + 120010*ep^3*mtt^2*mWW^5*s^2*t^6 + 550539*ep^4*mtt^2*mWW^5*s^2*t^6 + 1045354*ep^5*mtt^2*mWW^5*s^2*t^6 + 647064*ep^6*mtt^2*mWW^5*s^2*t^6 + 992*mtt*mWW^6*s^2*t^6 + 7360*ep*mtt*mWW^6*s^2*t^6 - 17072*ep^2*mtt*mWW^6*s^2*t^6 - 299758*ep^3*mtt*mWW^6*s^2*t^6 - 1004834*ep^4*mtt*mWW^6*s^2*t^6 - 1377800*ep^5*mtt*mWW^6*s^2*t^6 - 688128*ep^6*mtt*mWW^6*s^2*t^6 - 1064*mWW^7*s^2*t^6 - 7538*ep*mWW^7*s^2*t^6 + 1022*ep^2*mWW^7*s^2*t^6 + 130262*ep^3*mWW^7*s^2*t^6 + 405726*ep^4*mWW^7*s^2*t^6 + 497048*ep^5*mWW^7*s^2*t^6 + 222656*ep^6*mWW^7*s^2*t^6 - 384*mtt^4*mWW^2*s^3*t^6 - 2230*ep*mtt^4*mWW^2*s^3*t^6 - 1274*ep^2*mtt^4*mWW^2*s^3*t^6 + 3216*ep^3*mtt^4*mWW^2*s^3*t^6 - 26332*ep^4*mtt^4*mWW^2*s^3*t^6 - 81752*ep^5*mtt^4*mWW^2*s^3*t^6 - 58848*ep^6*mtt^4*mWW^2*s^3*t^6 + 288*mtt^3*mWW^3*s^3*t^6 + 1776*ep*mtt^3*mWW^3*s^3*t^6 + 1695*ep^2*mtt^3*mWW^3*s^3*t^6 + 11544*ep^3*mtt^3*mWW^3*s^3*t^6 + 83327*ep^4*mtt^3*mWW^3*s^3*t^6 + 169150*ep^5*mtt^3*mWW^3*s^3*t^6 + 108344*ep^6*mtt^3*mWW^3*s^3*t^6 + 1440*mtt^2*mWW^4*s^3*t^6 + 9708*ep*mtt^2*mWW^4*s^3*t^6 + 7379*ep^2*mtt^2*mWW^4*s^3*t^6 - 68808*ep^3*mtt^2*mWW^4*s^3*t^6 - 169793*ep^4*mtt^2*mWW^4*s^3*t^6 - 124866*ep^5*mtt^2*mWW^4*s^3*t^6 - 19752*ep^6*mtt^2*mWW^4*s^3*t^6 - 2208*mtt*mWW^5*s^3*t^6 - 15024*ep*mtt*mWW^5*s^3*t^6 - 12011*ep^2*mtt*mWW^5*s^3*t^6 + 84604*ep^3*mtt*mWW^5*s^3*t^6 + 160305*ep^4*mtt*mWW^5*s^3*t^6 + 20258*ep^5*mtt*mWW^5*s^3*t^6 - 71992*ep^6*mtt*mWW^5*s^3*t^6 + 864*mWW^6*s^3*t^6 + 5770*ep*mWW^6*s^3*t^6 + 4211*ep^2*mWW^6*s^3*t^6 - 30220*ep^3*mWW^6*s^3*t^6 - 45155*ep^4*mWW^6*s^3*t^6 + 21914*ep^5*mWW^6*s^3*t^6 + 44936*ep^6*mWW^6*s^3*t^6 - 272*ep*mtt^3*mWW^2*s^4*t^6 - 1064*ep^2*mtt^3*mWW^2*s^4*t^6 + 296*ep^3*mtt^3*mWW^2*s^4*t^6 + 6144*ep^4*mtt^3*mWW^2*s^4*t^6 + 8736*ep^5*mtt^3*mWW^2*s^4*t^6 + 3584*ep^6*mtt^3*mWW^2*s^4*t^6 - 152*ep*mtt^2*mWW^3*s^4*t^6 + 624*ep^2*mtt^2*mWW^3*s^4*t^6 + 8112*ep^3*mtt^2*mWW^3*s^4*t^6 + 23240*ep^4*mtt^2*mWW^3*s^4*t^6 + 27224*ep^5*mtt^2*mWW^3*s^4*t^6 + 11536*ep^6*mtt^2*mWW^3*s^4*t^6 + 320*ep*mtt*mWW^4*s^4*t^6 - 668*ep^2*mtt*mWW^4*s^4*t^6 - 10688*ep^3*mtt*mWW^4*s^4*t^6 - 27756*ep^4*mtt*mWW^4*s^4*t^6 - 28536*ep^5*mtt*mWW^4*s^4*t^6 - 10624*ep^6*mtt*mWW^4*s^4*t^6 + 104*ep*mWW^5*s^4*t^6 + 1108*ep^2*mWW^5*s^4*t^6 + 2184*ep^3*mWW^5*s^4*t^6 - 2300*ep^4*mWW^5*s^4*t^6 - 8768*ep^5*mWW^5*s^4*t^6 - 5264*ep^6*mWW^5*s^4*t^6 + 96*ep*mtt^2*mWW^2*s^5*t^6 + 256*ep^2*mtt^2*mWW^2*s^5*t^6 - 904*ep^3*mtt^2*mWW^2*s^5*t^6 - 4168*ep^4*mtt^2*mWW^2*s^5*t^6 - 5312*ep^5*mtt^2*mWW^2*s^5*t^6 - 2208*ep^6*mtt^2*mWW^2*s^5*t^6 - 96*ep*mtt*mWW^3*s^5*t^6 - 208*ep^2*mtt*mWW^3*s^5*t^6 + 960*ep^3*mtt*mWW^3*s^5*t^6 + 3632*ep^4*mtt*mWW^3*s^5*t^6 + 4032*ep^5*mtt*mWW^3*s^5*t^6 + 1472*ep^6*mtt*mWW^3*s^5*t^6 - 48*ep^2*mWW^4*s^5*t^6 - 56*ep^3*mWW^4*s^5*t^6 + 536*ep^4*mWW^4*s^5*t^6 + 1280*ep^5*mWW^4*s^5*t^6 + 736*ep^6*mWW^4*s^5*t^6 - 216*ep*mtt^7*mWW*t^7 - 2484*ep^2*mtt^7*mWW*t^7 - 10992*ep^3*mtt^7*mWW*t^7 - 23580*ep^4*mtt^7*mWW*t^7 - 24648*ep^5*mtt^7*mWW*t^7 - 10080*ep^6*mtt^7*mWW*t^7 - 258*ep^2*mtt^6*mWW^2*t^7 - 2418*ep^3*mtt^6*mWW^2*t^7 - 8028*ep^4*mtt^6*mWW^2*t^7 - 11424*ep^5*mtt^6*mWW^2*t^7 - 5952*ep^6*mtt^6*mWW^2*t^7 + 1944*ep*mtt^5*mWW^3*t^7 + 22104*ep^2*mtt^5*mWW^3*t^7 + 96324*ep^3*mtt^5*mWW^3*t^7 + 202620*ep^4*mtt^5*mWW^3*t^7 + 206904*ep^5*mtt^5*mWW^3*t^7 + 82464*ep^6*mtt^5*mWW^3*t^7 - 2406*ep*mtt^4*mWW^4*t^7 - 25344*ep^2*mtt^4*mWW^4*t^7 - 99960*ep^3*mtt^4*mWW^4*t^7 - 185286*ep^4*mtt^4*mWW^4*t^7 - 160740*ep^5*mtt^4*mWW^4*t^7 - 51504*ep^6*mtt^4*mWW^4*t^7 - 1008*ep*mtt^3*mWW^5*t^7 - 14568*ep^2*mtt^3*mWW^5*t^7 - 79872*ep^3*mtt^3*mWW^5*t^7 - 207720*ep^4*mtt^3*mWW^5*t^7 - 258096*ep^5*mtt^3*mWW^5*t^7 - 123456*ep^6*mtt^3*mWW^5*t^7 + 2556*ep*mtt^2*mWW^6*t^7 + 30576*ep^2*mtt^2*mWW^6*t^7 + 141456*ep^3*mtt^2*mWW^6*t^7 + 318204*ep^4*mtt^2*mWW^6*t^7 + 349800*ep^5*mtt^2*mWW^6*t^7 + 151008*ep^6*mtt^2*mWW^6*t^7 - 672*ep*mtt*mWW^7*t^7 - 7656*ep^2*mtt*mWW^7*t^7 - 33624*ep^3*mtt*mWW^7*t^7 - 71976*ep^4*mtt*mWW^7*t^7 - 75792*ep^5*mtt*mWW^7*t^7 - 31680*ep^6*mtt*mWW^7*t^7 - 198*ep*mWW^8*t^7 - 2370*ep^2*mWW^8*t^7 - 10914*ep^3*mWW^8*t^7 - 24234*ep^4*mWW^8*t^7 - 26004*ep^5*mWW^8*t^7 - 10800*ep^6*mWW^8*t^7 + 96*mtt^6*mWW*s*t^7 + 976*ep*mtt^6*mWW*s*t^7 + 7036*ep^2*mtt^6*mWW*s*t^7 + 37372*ep^3*mtt^6*mWW*s*t^7 + 105368*ep^4*mtt^6*mWW*s*t^7 + 139552*ep^5*mtt^6*mWW*s*t^7 + 69120*ep^6*mtt^6*mWW*s*t^7 + 704*mtt^5*mWW^2*s*t^7 + 4886*ep*mtt^5*mWW^2*s*t^7 + 4156*ep^2*mtt^5*mWW^2*s*t^7 - 35838*ep^3*mtt^5*mWW^2*s*t^7 - 97056*ep^4*mtt^5*mWW^2*s*t^7 - 83784*ep^5*mtt^5*mWW^2*s*t^7 - 20128*ep^6*mtt^5*mWW^2*s*t^7 - 1384*mtt^4*mWW^3*s*t^7 - 11296*ep*mtt^4*mWW^3*s*t^7 - 46990*ep^2*mtt^4*mWW^3*s*t^7 - 191560*ep^3*mtt^4*mWW^3*s*t^7 - 554418*ep^4*mtt^4*mWW^3*s*t^7 - 789656*ep^5*mtt^4*mWW^3*s*t^7 - 416576*ep^6*mtt^4*mWW^3*s*t^7 - 768*mtt^3*mWW^4*s*t^7 - 4096*ep*mtt^3*mWW^4*s*t^7 + 35659*ep^2*mtt^3*mWW^4*s*t^7 + 337418*ep^3*mtt^3*mWW^4*s*t^7 + 989077*ep^4*mtt^3*mWW^4*s*t^7 + 1247954*ep^5*mtt^3*mWW^4*s*t^7 + 584056*ep^6*mtt^3*mWW^4*s*t^7 + 2128*mtt^2*mWW^5*s*t^7 + 16532*ep*mtt^2*mWW^5*s*t^7 + 27516*ep^2*mtt^2*mWW^5*s*t^7 - 66404*ep^3*mtt^2*mWW^5*s*t^7 - 252512*ep^4*mtt^2*mWW^5*s*t^7 - 261428*ep^5*mtt^2*mWW^5*s*t^7 - 86992*ep^6*mtt^2*mWW^5*s*t^7 - 512*mtt*mWW^6*s*t^7 - 5878*ep*mtt*mWW^6*s*t^7 - 37165*ep^2*mtt*mWW^6*s*t^7 - 159436*ep^3*mtt*mWW^6*s*t^7 - 395579*ep^4*mtt*mWW^6*s*t^7 - 486606*ep^5*mtt*mWW^6*s*t^7 - 228744*ep^6*mtt*mWW^6*s*t^7 - 264*mWW^7*s*t^7 - 1124*ep*mWW^7*s*t^7 + 9788*ep^2*mWW^7*s*t^7 + 78448*ep^3*mWW^7*s*t^7 + 205120*ep^4*mWW^7*s*t^7 + 233968*ep^5*mWW^7*s*t^7 + 99264*ep^6*mWW^7*s*t^7 - 192*mtt^5*mWW*s^2*t^7 - 1256*ep*mtt^5*mWW*s^2*t^7 - 6396*ep^2*mtt^5*mWW*s^2*t^7 - 43736*ep^3*mtt^5*mWW*s^2*t^7 - 151812*ep^4*mtt^5*mWW*s^2*t^7 - 225776*ep^5*mtt^5*mWW*s^2*t^7 - 119760*ep^6*mtt^5*mWW*s^2*t^7 - 1056*mtt^4*mWW^2*s^2*t^7 - 7122*ep*mtt^4*mWW^2*s^2*t^7 - 2048*ep^2*mtt^4*mWW^2*s^2*t^7 + 78872*ep^3*mtt^4*mWW^2*s^2*t^7 + 217906*ep^4*mtt^4*mWW^2*s^2*t^7 + 226576*ep^5*mtt^4*mWW^2*s^2*t^7 + 84112*ep^6*mtt^4*mWW^2*s^2*t^7 + 2912*mtt^3*mWW^3*s^2*t^7 + 19260*ep*mtt^3*mWW^3*s^2*t^7 + 35410*ep^2*mtt^3*mWW^3*s^2*t^7 + 80194*ep^3*mtt^3*mWW^3*s^2*t^7 + 386240*ep^4*mtt^3*mWW^3*s^2*t^7 + 752392*ep^5*mtt^3*mWW^3*s^2*t^7 + 465552*ep^6*mtt^3*mWW^3*s^2*t^7 - 480*mtt^2*mWW^4*s^2*t^7 - 2376*ep*mtt^2*mWW^4*s^2*t^7 - 29226*ep^2*mtt^2*mWW^4*s^2*t^7 - 274728*ep^3*mtt^2*mWW^4*s^2*t^7 - 947858*ep^4*mtt^2*mWW^4*s^2*t^7 - 1362372*ep^5*mtt^2*mWW^4*s^2*t^7 - 706144*ep^6*mtt^2*mWW^4*s^2*t^7 - 2592*mtt*mWW^5*s^2*t^7 - 18260*ep*mtt*mWW^5*s^2*t^7 - 7394*ep^2*mtt*mWW^5*s^2*t^7 + 214298*ep^3*mtt*mWW^5*s^2*t^7 + 632636*ep^4*mtt*mWW^5*s^2*t^7 + 702312*ep^5*mtt*mWW^5*s^2*t^7 + 283968*ep^6*mtt*mWW^5*s^2*t^7 + 1408*mWW^6*s^2*t^7 + 9754*ep*mWW^6*s^2*t^7 + 9654*ep^2*mWW^6*s^2*t^7 - 54684*ep^3*mWW^6*s^2*t^7 - 135600*ep^4*mWW^6*s^2*t^7 - 90108*ep^5*mWW^6*s^2*t^7 - 6000*ep^6*mWW^6*s^2*t^7 + 96*mtt^4*mWW*s^3*t^7 + 496*ep*mtt^4*mWW*s^3*t^7 + 1844*ep^2*mtt^4*mWW*s^3*t^7 + 17356*ep^3*mtt^4*mWW*s^3*t^7 + 70024*ep^4*mtt^4*mWW*s^3*t^7 + 110872*ep^5*mtt^4*mWW*s^3*t^7 + 60720*ep^6*mtt^4*mWW*s^3*t^7 + 256*mtt^3*mWW^2*s^3*t^7 + 1632*ep*mtt^3*mWW^2*s^3*t^7 - 1760*ep^2*mtt^3*mWW^2*s^3*t^7 - 39400*ep^3*mtt^3*mWW^2*s^3*t^7 - 126348*ep^4*mtt^3*mWW^2*s^3*t^7 - 169424*ep^5*mtt^3*mWW^2*s^3*t^7 - 84656*ep^6*mtt^3*mWW^2*s^3*t^7 - 1344*mtt^2*mWW^3*s^3*t^7 - 8560*ep*mtt^2*mWW^3*s^3*t^7 - 7809*ep^2*mtt^2*mWW^3*s^3*t^7 + 19830*ep^3*mtt^2*mWW^3*s^3*t^7 - 10931*ep^4*mtt^2*mWW^3*s^3*t^7 - 116042*ep^5*mtt^2*mWW^3*s^3*t^7 - 92680*ep^6*mtt^2*mWW^3*s^3*t^7 + 1536*mtt*mWW^4*s^3*t^7 + 9792*ep*mtt*mWW^4*s^3*t^7 + 11986*ep^2*mtt*mWW^4*s^3*t^7 + 11812*ep^3*mtt*mWW^4*s^3*t^7 + 137890*ep^4*mtt*mWW^4*s^3*t^7 + 320084*ep^5*mtt*mWW^4*s^3*t^7 + 206368*ep^6*mtt*mWW^4*s^3*t^7 - 544*mWW^5*s^3*t^7 - 3360*ep*mWW^5*s^3*t^7 - 4261*ep^2*mWW^5*s^3*t^7 - 9814*ep^3*mWW^5*s^3*t^7 - 72147*ep^4*mWW^5*s^3*t^7 - 148514*ep^5*mWW^5*s^3*t^7 - 91480*ep^6*mWW^5*s^3*t^7 + 192*ep*mtt^2*mWW^2*s^4*t^7 + 512*ep^2*mtt^2*mWW^2*s^4*t^7 - 1808*ep^3*mtt^2*mWW^2*s^4*t^7 - 8336*ep^4*mtt^2*mWW^2*s^4*t^7 - 10624*ep^5*mtt^2*mWW^2*s^4*t^7 - 4416*ep^6*mtt^2*mWW^2*s^4*t^7 - 192*ep*mtt*mWW^3*s^4*t^7 - 404*ep^2*mtt*mWW^3*s^4*t^7 + 2068*ep^3*mtt*mWW^3*s^4*t^7 + 7880*ep^4*mtt*mWW^3*s^4*t^7 + 9056*ep^5*mtt*mWW^3*s^4*t^7 + 3456*ep^6*mtt*mWW^3*s^4*t^7 - 108*ep^2*mWW^4*s^4*t^7 - 236*ep^3*mWW^4*s^4*t^7 + 624*ep^4*mWW^4*s^4*t^7 + 1904*ep^5*mWW^4*s^4*t^7 + 1152*ep^6*mWW^4*s^4*t^7 + 72*ep*mtt^7*t^8 + 804*ep^2*mtt^7*t^8 + 3444*ep^3*mtt^7*t^8 + 7152*ep^4*mtt^7*t^8 + 7248*ep^5*mtt^7*t^8 + 2880*ep^6*mtt^7*t^8 + 744*ep*mtt^6*mWW*t^8 + 8556*ep^2*mtt^6*mWW*t^8 + 37824*ep^3*mtt^6*mWW*t^8 + 80940*ep^4*mtt^6*mWW*t^8 + 84264*ep^5*mtt^6*mWW*t^8 + 34272*ep^6*mtt^6*mWW*t^8 - 1404*ep*mtt^5*mWW^2*t^8 - 15432*ep^2*mtt^5*mWW^2*t^8 - 64692*ep^3*mtt^5*mWW^2*t^8 - 130596*ep^4*mtt^5*mWW^2*t^8 - 127656*ep^5*mtt^5*mWW^2*t^8 - 48480*ep^6*mtt^5*mWW^2*t^8 - 1422*ep*mtt^4*mWW^3*t^8 - 17523*ep^2*mtt^4*mWW^3*t^8 - 83226*ep^3*mtt^4*mWW^3*t^8 - 190875*ep^4*mtt^4*mWW^3*t^8 - 212370*ep^5*mtt^4*mWW^3*t^8 - 92184*ep^6*mtt^4*mWW^3*t^8 + 3816*ep*mtt^3*mWW^4*t^8 + 43554*ep^2*mtt^3*mWW^4*t^8 + 190788*ep^3*mtt^3*mWW^4*t^8 + 404130*ep^4*mtt^3*mWW^4*t^8 + 416460*ep^5*mtt^3*mWW^4*t^8 + 167952*ep^6*mtt^3*mWW^4*t^8 - 1548*ep*mtt^2*mWW^5*t^8 - 16287*ep^2*mtt^2*mWW^5*t^8 - 64368*ep^3*mtt^2*mWW^5*t^8 - 120459*ep^4*mtt^2*mWW^5*t^8 - 107082*ep^5*mtt^2*mWW^5*t^8 - 36216*ep^6*mtt^2*mWW^5*t^8 - 612*ep*mtt*mWW^6*t^8 - 7800*ep^2*mtt*mWW^6*t^8 - 38316*ep^3*mtt*mWW^6*t^8 - 90696*ep^4*mtt*mWW^6*t^8 - 103776*ep^5*mtt*mWW^6*t^8 - 46080*ep^6*mtt*mWW^6*t^8 + 354*ep*mWW^7*t^8 + 4128*ep^2*mWW^7*t^8 + 18546*ep^3*mWW^7*t^8 + 40404*ep^4*mWW^7*t^8 + 42912*ep^5*mWW^7*t^8 + 17856*ep^6*mWW^7*t^8 - 96*ep*mtt^6*s*t^8 - 1960*ep^2*mtt^6*s*t^8 - 12732*ep^3*mtt^6*s*t^8 - 35732*ep^4*mtt^6*s*t^8 - 45480*ep^5*mtt^6*s*t^8 - 21600*ep^6*mtt^6*s*t^8 - 320*mtt^5*mWW*s*t^8 - 2976*ep*mtt^5*mWW*s*t^8 - 18024*ep^2*mtt^5*mWW*s*t^8 - 88960*ep^3*mtt^5*mWW*s*t^8 - 247576*ep^4*mtt^5*mWW*s*t^8 - 326480*ep^5*mtt^5*mWW*s*t^8 - 160704*ep^6*mtt^5*mWW*s*t^8 - 160*mtt^4*mWW^2*s*t^8 + 482*ep*mtt^4*mWW^2*s*t^8 + 33590*ep^2*mtt^4*mWW^2*s*t^8 + 235182*ep^3*mtt^4*mWW^2*s*t^8 + 655522*ep^4*mtt^4*mWW^2*s*t^8 + 816504*ep^5*mtt^4*mWW^2*s*t^8 + 379200*ep^6*mtt^4*mWW^2*s*t^8 + 1888*mtt^3*mWW^3*s*t^8 + 13776*ep*mtt^3*mWW^3*s*t^8 + 23945*ep^2*mtt^3*mWW^3*s*t^8 - 16576*ep^3*mtt^3*mWW^3*s*t^8 - 46211*ep^4*mtt^3*mWW^3*s*t^8 + 35226*ep^5*mtt^3*mWW^3*s*t^8 + 62872*ep^6*mtt^3*mWW^3*s*t^8 - 1504*mtt^2*mWW^4*s*t^8 - 13012*ep*mtt^2*mWW^4*s*t^8 - 63501*ep^2*mtt^2*mWW^4*s*t^8 - 279148*ep^3*mtt^2*mWW^4*s*t^8 - 778353*ep^4*mtt^2*mWW^4*s*t^8 - 1052962*ep^5*mtt^2*mWW^4*s*t^8 - 531320*ep^6*mtt^2*mWW^4*s*t^8 - 416*mtt*mWW^5*s*t^8 - 1776*ep*mtt*mWW^5*s*t^8 + 22843*ep^2*mtt*mWW^5*s*t^8 + 189952*ep^3*mtt*mWW^5*s*t^8 + 530311*ep^4*mtt*mWW^5*s*t^8 + 645966*ep^5*mtt*mWW^5*s*t^8 + 293320*ep^6*mtt*mWW^5*s*t^8 + 512*mWW^6*s*t^8 + 3602*ep*mWW^6*s*t^8 + 3107*ep^2*mWW^6*s*t^8 - 27718*ep^3*mWW^6*s*t^8 - 77961*ep^4*mWW^6*s*t^8 - 72774*ep^5*mWW^6*s*t^8 - 21768*ep^6*mWW^6*s*t^8 - 24*ep*mtt^5*s^2*t^8 + 1508*ep^2*mtt^5*s^2*t^8 + 15132*ep^3*mtt^5*s^2*t^8 + 50008*ep^4*mtt^5*s^2*t^8 + 69216*ep^5*mtt^5*s^2*t^8 + 34560*ep^6*mtt^5*s^2*t^8 + 448*mtt^4*mWW*s^2*t^8 + 2952*ep*mtt^4*mWW*s^2*t^8 + 10700*ep^2*mtt^4*mWW*s^2*t^8 + 60280*ep^3*mtt^4*mWW*s^2*t^8 + 210156*ep^4*mtt^4*mWW*s^2*t^8 + 315248*ep^5*mtt^4*mWW*s^2*t^8 + 166704*ep^6*mtt^4*mWW*s^2*t^8 - 384*mtt^3*mWW^2*s^2*t^8 - 2296*ep*mtt^3*mWW^2*s^2*t^8 - 27228*ep^2*mtt^3*mWW^2*s^2*t^8 - 229572*ep^3*mtt^3*mWW^2*s^2*t^8 - 761300*ep^4*mtt^3*mWW^2*s^2*t^8 - 1066816*ep^5*mtt^3*mWW^2*s^2*t^8 - 537696*ep^6*mtt^3*mWW^2*s^2*t^8 - 1536*mtt^2*mWW^3*s^2*t^8 - 10608*ep*mtt^2*mWW^3*s^2*t^8 + 2163*ep^2*mtt^2*mWW^3*s^2*t^8 + 174736*ep^3*mtt^2*mWW^3*s^2*t^8 + 521091*ep^4*mtt^2*mWW^3*s^2*t^8 + 615338*ep^5*mtt^2*mWW^3*s^2*t^8 + 266760*ep^6*mtt^2*mWW^3*s^2*t^8 + 2432*mtt*mWW^4*s^2*t^8 + 16416*ep*mtt*mWW^4*s^2*t^8 + 26870*ep^2*mtt*mWW^4*s^2*t^8 + 20924*ep^3*mtt*mWW^4*s^2*t^8 + 145454*ep^4*mtt*mWW^4*s^2*t^8 + 354460*ep^5*mtt*mWW^4*s^2*t^8 + 235920*ep^6*mtt*mWW^4*s^2*t^8 - 960*mWW^5*s^2*t^8 - 6440*ep*mWW^5*s^2*t^8 - 14013*ep^2*mWW^5*s^2*t^8 - 41620*ep^3*mWW^5*s^2*t^8 - 166249*ep^4*mWW^5*s^2*t^8 - 289126*ep^5*mWW^5*s^2*t^8 - 167208*ep^6*mWW^5*s^2*t^8 + 48*ep*mtt^4*s^3*t^8 - 352*ep^2*mtt^4*s^3*t^8 - 5844*ep^3*mtt^4*s^3*t^8 - 21428*ep^4*mtt^4*s^3*t^8 - 30984*ep^5*mtt^4*s^3*t^8 - 15840*ep^6*mtt^4*s^3*t^8 - 128*mtt^3*mWW*s^3*t^8 - 768*ep*mtt^3*mWW*s^3*t^8 - 1456*ep^2*mtt^3*mWW*s^3*t^8 - 7176*ep^3*mtt^3*mWW*s^3*t^8 - 31704*ep^4*mtt^3*mWW*s^3*t^8 - 52416*ep^5*mtt^3*mWW*s^3*t^8 - 28512*ep^6*mtt^3*mWW*s^3*t^8 + 384*mtt^2*mWW^2*s^3*t^8 + 2112*ep*mtt^2*mWW^2*s^3*t^8 + 6736*ep^2*mtt^2*mWW^2*s^3*t^8 + 55688*ep^3*mtt^2*mWW^2*s^3*t^8 + 219512*ep^4*mtt^2*mWW^2*s^3*t^8 + 337840*ep^5*mtt^2*mWW^2*s^3*t^8 + 178368*ep^6*mtt^2*mWW^2*s^3*t^8 - 384*mtt*mWW^3*s^3*t^8 - 2016*ep*mtt*mWW^3*s^3*t^8 - 7356*ep^2*mtt*mWW^3*s^3*t^8 - 66916*ep^3*mtt*mWW^3*s^3*t^8 - 261336*ep^4*mtt*mWW^3*s^3*t^8 - 398672*ep^5*mtt*mWW^3*s^3*t^8 - 209568*ep^6*mtt*mWW^3*s^3*t^8 + 128*mWW^4*s^3*t^8 + 624*ep*mWW^4*s^3*t^8 + 2428*ep^2*mWW^4*s^3*t^8 + 24296*ep^3*mWW^4*s^3*t^8 + 95292*ep^4*mWW^4*s^3*t^8 + 144904*ep^5*mWW^4*s^3*t^8 + 75936*ep^6*mWW^4*s^3*t^8 - 312*ep*mtt^6*t^9 - 3468*ep^2*mtt^6*t^9 - 14772*ep^3*mtt^6*t^9 - 30480*ep^4*mtt^6*t^9 - 30672*ep^5*mtt^6*t^9 - 12096*ep^6*mtt^6*t^9 - 648*ep*mtt^5*mWW*t^9 - 7596*ep^2*mtt^5*mWW*t^9 - 34200*ep^3*mtt^5*mWW*t^9 - 74268*ep^4*mtt^5*mWW*t^9 - 78120*ep^5*mtt^5*mWW*t^9 - 31968*ep^6*mtt^5*mWW*t^9 + 2814*ep*mtt^4*mWW^2*t^9 + 31632*ep^2*mtt^4*mWW^2*t^9 + 136158*ep^3*mtt^4*mWW^2*t^9 + 282972*ep^4*mtt^4*mWW^2*t^9 + 285504*ep^5*mtt^4*mWW^2*t^9 + 112320*ep^6*mtt^4*mWW^2*t^9 - 1320*ep*mtt^3*mWW^3*t^9 - 13548*ep^2*mtt^3*mWW^3*t^9 - 51846*ep^3*mtt^3*mWW^3*t^9 - 93162*ep^4*mtt^3*mWW^3*t^9 - 78324*ep^5*mtt^3*mWW^3*t^9 - 24240*ep^6*mtt^3*mWW^3*t^9 - 1764*ep*mtt^2*mWW^4*t^9 - 21222*ep^2*mtt^2*mWW^4*t^9 - 98388*ep^3*mtt^2*mWW^4*t^9 - 220542*ep^4*mtt^2*mWW^4*t^9 - 240084*ep^5*mtt^2*mWW^4*t^9 - 102000*ep^6*mtt^2*mWW^4*t^9 + 1344*ep*mtt*mWW^5*t^9 + 15348*ep^2*mtt*mWW^5*t^9 + 67314*ep^3*mtt*mWW^5*t^9 + 142902*ep^4*mtt*mWW^5*t^9 + 147756*ep^5*mtt*mWW^5*t^9 + 59856*ep^6*mtt*mWW^5*t^9 - 114*ep*mWW^6*t^9 - 1146*ep^2*mWW^6*t^9 - 4266*ep^3*mWW^6*t^9 - 7422*ep^4*mWW^6*t^9 - 6060*ep^5*mWW^6*t^9 - 1872*ep^6*mWW^6*t^9 + 320*ep*mtt^5*s*t^9 + 6512*ep^2*mtt^5*s*t^9 + 42040*ep^3*mtt^5*s*t^9 + 116944*ep^4*mtt^5*s*t^9 + 147264*ep^5*mtt^5*s*t^9 + 69120*ep^6*mtt^5*s*t^9 + 352*mtt^4*mWW*s*t^9 + 2640*ep*mtt^4*mWW*s*t^9 + 7164*ep^2*mtt^4*mWW*s*t^9 + 16076*ep^3*mtt^4*mWW*s*t^9 + 42608*ep^4*mtt^4*mWW*s*t^9 + 65392*ep^5*mtt^4*mWW*s*t^9 + 36288*ep^6*mtt^4*mWW*s*t^9 - 640*mtt^3*mWW^2*s*t^9 - 6456*ep*mtt^3*mWW^2*s*t^9 - 47844*ep^2*mtt^3*mWW^2*s*t^9 - 255688*ep^3*mtt^3*mWW^2*s*t^9 - 706132*ep^4*mtt^3*mWW^2*s*t^9 - 906592*ep^5*mtt^3*mWW^2*s*t^9 - 433728*ep^6*mtt^3*mWW^2*s*t^9 - 192*mtt^2*mWW^3*s*t^9 + 328*ep*mtt^2*mWW^3*s*t^9 + 35381*ep^2*mtt^2*mWW^3*s*t^9 + 249798*ep^3*mtt^2*mWW^3*s*t^9 + 692107*ep^4*mtt^2*mWW^3*s*t^9 + 853418*ep^5*mtt^2*mWW^3*s*t^9 + 391800*ep^6*mtt^2*mWW^3*s*t^9 + 896*mtt*mWW^4*s*t^9 + 6552*ep*mtt*mWW^4*s*t^9 + 11482*ep^2*mtt*mWW^4*s*t^9 - 7696*ep^3*mtt*mWW^4*s*t^9 - 23070*ep^4*mtt*mWW^4*s*t^9 + 12292*ep^5*mtt*mWW^4*s*t^9 + 25584*ep^6*mtt*mWW^4*s*t^9 - 416*mWW^5*s*t^9 - 3384*ep*mWW^5*s*t^9 - 12695*ep^2*mWW^5*s*t^9 - 44530*ep^3*mWW^5*s*t^9 - 122457*ep^4*mWW^5*s*t^9 - 171774*ep^5*mWW^5*s*t^9 - 89064*ep^6*mWW^5*s*t^9 + 56*ep*mtt^4*s^2*t^9 - 3524*ep^2*mtt^4*s^2*t^9 - 34964*ep^3*mtt^4*s^2*t^9 - 113896*ep^4*mtt^4*s^2*t^9 - 155040*ep^5*mtt^4*s^2*t^9 - 76032*ep^6*mtt^4*s^2*t^9 - 256*mtt^3*mWW*s^2*t^9 - 1792*ep*mtt^3*mWW*s^2*t^9 + 1744*ep^2*mtt^3*mWW*s^2*t^9 + 42952*ep^3*mtt^3*mWW*s^2*t^9 + 133320*ep^4*mtt^3*mWW*s^2*t^9 + 168000*ep^5*mtt^3*mWW*s^2*t^9 + 77472*ep^6*mtt^3*mWW*s^2*t^9 + 768*mtt^2*mWW^2*s^2*t^9 + 5040*ep*mtt^2*mWW^2*s^2*t^9 + 15912*ep^2*mtt^2*mWW^2*s^2*t^9 + 80928*ep^3*mtt^2*mWW^2*s^2*t^9 + 283416*ep^4*mtt^2*mWW^2*s^2*t^9 + 426240*ep^5*mtt^2*mWW^2*s^2*t^9 + 223776*ep^6*mtt^2*mWW^2*s^2*t^9 - 768*mtt*mWW^3*s^2*t^9 - 4928*ep*mtt*mWW^3*s^2*t^9 - 22924*ep^2*mtt*mWW^3*s^2*t^9 - 150492*ep^3*mtt*mWW^3*s^2*t^9 - 509920*ep^4*mtt*mWW^3*s^2*t^9 - 734464*ep^5*mtt*mWW^3*s^2*t^9 - 374944*ep^6*mtt*mWW^3*s^2*t^9 + 256*mWW^4*s^2*t^9 + 1624*ep*mWW^4*s^2*t^9 + 8792*ep^2*mWW^4*s^2*t^9 + 61600*ep^3*mWW^4*s^2*t^9 + 207248*ep^4*mWW^4*s^2*t^9 + 295600*ep^5*mWW^4*s^2*t^9 + 149920*ep^6*mWW^4*s^2*t^9 - 64*ep*mtt^3*s^3*t^9 + 480*ep^2*mtt^3*s^3*t^9 + 7696*ep^3*mtt^3*s^3*t^9 + 27432*ep^4*mtt^3*s^3*t^9 + 38448*ep^5*mtt^3*s^3*t^9 + 19008*ep^6*mtt^3*s^3*t^9 + 192*ep*mtt^2*mWW*s^3*t^9 - 1440*ep^2*mtt^2*mWW*s^3*t^9 - 23088*ep^3*mtt^2*mWW*s^3*t^9 - 82296*ep^4*mtt^2*mWW*s^3*t^9 - 115344*ep^5*mtt^2*mWW*s^3*t^9 - 57024*ep^6*mtt^2*mWW*s^3*t^9 - 192*ep*mtt*mWW^2*s^3*t^9 + 1440*ep^2*mtt*mWW^2*s^3*t^9 + 23088*ep^3*mtt*mWW^2*s^3*t^9 + 82296*ep^4*mtt*mWW^2*s^3*t^9 + 115344*ep^5*mtt*mWW^2*s^3*t^9 + 57024*ep^6*mtt*mWW^2*s^3*t^9 + 64*ep*mWW^3*s^3*t^9 - 480*ep^2*mWW^3*s^3*t^9 - 7696*ep^3*mWW^3*s^3*t^9 - 27432*ep^4*mWW^3*s^3*t^9 - 38448*ep^5*mWW^3*s^3*t^9 - 19008*ep^6*mWW^3*s^3*t^9 + 504*ep*mtt^5*t^10 + 5580*ep^2*mtt^5*t^10 + 23652*ep^3*mtt^5*t^10 + 48528*ep^4*mtt^5*t^10 + 48528*ep^5*mtt^5*t^10 + 19008*ep^6*mtt^5*t^10 - 360*ep*mtt^4*mWW*t^10 - 3708*ep^2*mtt^4*mWW*t^10 - 14424*ep^3*mtt^4*mWW*t^10 - 27036*ep^4*mtt^4*mWW*t^10 - 24744*ep^5*mtt^4*mWW*t^10 - 8928*ep^6*mtt^4*mWW*t^10 - 1656*ep*mtt^3*mWW^2*t^10 - 18924*ep^2*mtt^3*mWW^2*t^10 - 82884*ep^3*mtt^3*mWW^2*t^10 - 175080*ep^4*mtt^3*mWW^2*t^10 - 179232*ep^5*mtt^3*mWW^2*t^10 - 71424*ep^6*mtt^3*mWW^2*t^10 + 2088*ep*mtt^2*mWW^3*t^10 + 23229*ep^2*mtt^2*mWW^3*t^10 + 98772*ep^3*mtt^2*mWW^3*t^10 + 202545*ep^4*mtt^2*mWW^3*t^10 + 201486*ep^5*mtt^2*mWW^3*t^10 + 78120*ep^6*mtt^2*mWW^3*t^10 - 288*ep*mtt*mWW^4*t^10 - 2754*ep^2*mtt*mWW^4*t^10 - 9456*ep^3*mtt*mWW^4*t^10 - 14346*ep^4*mtt*mWW^4*t^10 - 8940*ep^5*mtt*mWW^4*t^10 - 1296*ep^6*mtt*mWW^4*t^10 - 288*ep*mWW^5*t^10 - 3423*ep^2*mWW^5*t^10 - 15660*ep^3*mWW^5*t^10 - 34611*ep^4*mWW^5*t^10 - 37098*ep^5*mWW^5*t^10 - 15480*ep^6*mWW^5*t^10 - 352*ep*mtt^4*s*t^10 - 7144*ep^2*mtt^4*s*t^10 - 45884*ep^3*mtt^4*s*t^10 - 126692*ep^4*mtt^4*s*t^10 - 158088*ep^5*mtt^4*s*t^10 - 73440*ep^6*mtt^4*s*t^10 - 128*mtt^3*mWW*s*t^10 - 256*ep*mtt^3*mWW*s*t^10 + 11600*ep^2*mtt^3*mWW*s*t^10 + 85240*ep^3*mtt^3*mWW*s*t^10 + 236040*ep^4*mtt^3*mWW*s*t^10 + 290448*ep^5*mtt^3*mWW*s*t^10 + 133056*ep^6*mtt^3*mWW*s*t^10 + 384*mtt^2*mWW^2*s*t^10 + 2880*ep*mtt^2*mWW^2*s*t^10 + 8064*ep^2*mtt^2*mWW^2*s*t^10 + 19584*ep^3*mtt^2*mWW^2*s*t^10 + 52032*ep^4*mtt^2*mWW^2*s*t^10 + 77184*ep^5*mtt^2*mWW^2*s*t^10 + 41472*ep^6*mtt^2*mWW^2*s*t^10 - 384*mtt*mWW^3*s*t^10 - 3584*ep*mtt*mWW^3*s*t^10 - 22340*ep^2*mtt*mWW^3*s*t^10 - 111244*ep^3*mtt*mWW^3*s*t^10 - 305080*ep^4*mtt*mWW^3*s*t^10 - 392928*ep^5*mtt*mWW^3*s*t^10 - 188160*ep^6*mtt*mWW^3*s*t^10 + 128*mWW^4*s*t^10 + 1312*ep*mWW^4*s*t^10 + 9820*ep^2*mWW^4*s*t^10 + 52304*ep^3*mWW^4*s*t^10 + 143700*ep^4*mWW^4*s*t^10 + 183384*ep^5*mWW^4*s*t^10 + 87072*ep^6*mWW^4*s*t^10 - 32*ep*mtt^3*s^2*t^10 + 2016*ep^2*mtt^3*s^2*t^10 + 19832*ep^3*mtt^3*s^2*t^10 + 63888*ep^4*mtt^3*s^2*t^10 + 85824*ep^5*mtt^3*s^2*t^10 + 41472*ep^6*mtt^3*s^2*t^10 + 96*ep*mtt^2*mWW*s^2*t^10 - 6048*ep^2*mtt^2*mWW*s^2*t^10 - 59496*ep^3*mtt^2*mWW*s^2*t^10 - 191664*ep^4*mtt^2*mWW*s^2*t^10 - 257472*ep^5*mtt^2*mWW*s^2*t^10 - 124416*ep^6*mtt^2*mWW*s^2*t^10 - 96*ep*mtt*mWW^2*s^2*t^10 + 6048*ep^2*mtt*mWW^2*s^2*t^10 + 59496*ep^3*mtt*mWW^2*s^2*t^10 + 191664*ep^4*mtt*mWW^2*s^2*t^10 + 257472*ep^5*mtt*mWW^2*s^2*t^10 + 124416*ep^6*mtt*mWW^2*s^2*t^10 + 32*ep*mWW^3*s^2*t^10 - 2016*ep^2*mWW^3*s^2*t^10 - 19832*ep^3*mWW^3*s^2*t^10 - 63888*ep^4*mWW^3*s^2*t^10 - 85824*ep^5*mWW^3*s^2*t^10 - 41472*ep^6*mWW^3*s^2*t^10 - 360*ep*mtt^4*t^11 - 3972*ep^2*mtt^4*t^11 - 16764*ep^3*mtt^4*t^11 - 34224*ep^4*mtt^4*t^11 - 34032*ep^5*mtt^4*t^11 - 13248*ep^6*mtt^4*t^11 + 768*ep*mtt^3*mWW*t^11 + 8400*ep^2*mtt^3*mWW*t^11 + 35112*ep^3*mtt^3*mWW*t^11 + 71016*ep^4*mtt^3*mWW*t^11 + 70032*ep^5*mtt^3*mWW*t^11 + 27072*ep^6*mtt^3*mWW*t^11 - 144*ep*mtt^2*mWW^2*t^11 - 1368*ep^2*mtt^2*mWW^2*t^11 - 4752*ep^3*mtt^2*mWW^2*t^11 - 7704*ep^4*mtt^2*mWW^2*t^11 - 5904*ep^5*mtt^2*mWW^2*t^11 - 1728*ep^6*mtt^2*mWW^2*t^11 - 576*ep*mtt*mWW^3*t^11 - 6576*ep^2*mtt*mWW^3*t^11 - 28776*ep^3*mtt*mWW^3*t^11 - 60744*ep^4*mtt*mWW^3*t^11 - 62160*ep^5*mtt*mWW^3*t^11 - 24768*ep^6*mtt*mWW^3*t^11 + 312*ep*mWW^4*t^11 + 3516*ep^2*mWW^4*t^11 + 15180*ep^3*mWW^4*t^11 + 31656*ep^4*mWW^4*t^11 + 32064*ep^5*mWW^4*t^11 + 12672*ep^6*mWW^4*t^11 + 128*ep*mtt^3*s*t^11 + 2592*ep^2*mtt^3*s*t^11 + 16576*ep^3*mtt^3*s*t^11 + 45480*ep^4*mtt^3*s*t^11 + 56304*ep^5*mtt^3*s*t^11 + 25920*ep^6*mtt^3*s*t^11 - 384*ep*mtt^2*mWW*s*t^11 - 7776*ep^2*mtt^2*mWW*s*t^11 - 49728*ep^3*mtt^2*mWW*s*t^11 - 136440*ep^4*mtt^2*mWW*s*t^11 - 168912*ep^5*mtt^2*mWW*s*t^11 - 77760*ep^6*mtt^2*mWW*s*t^11 + 384*ep*mtt*mWW^2*s*t^11 + 7776*ep^2*mtt*mWW^2*s*t^11 + 49728*ep^3*mtt*mWW^2*s*t^11 + 136440*ep^4*mtt*mWW^2*s*t^11 + 168912*ep^5*mtt*mWW^2*s*t^11 + 77760*ep^6*mtt*mWW^2*s*t^11 - 128*ep*mWW^3*s*t^11 - 2592*ep^2*mWW^3*s*t^11 - 16576*ep^3*mWW^3*s*t^11 - 45480*ep^4*mWW^3*s*t^11 - 56304*ep^5*mWW^3*s*t^11 - 25920*ep^6*mWW^3*s*t^11 + 96*ep*mtt^3*t^12 + 1056*ep^2*mtt^3*t^12 + 4440*ep^3*mtt^3*t^12 + 9024*ep^4*mtt^3*t^12 + 8928*ep^5*mtt^3*t^12 + 3456*ep^6*mtt^3*t^12 - 288*ep*mtt^2*mWW*t^12 - 3168*ep^2*mtt^2*mWW*t^12 - 13320*ep^3*mtt^2*mWW*t^12 - 27072*ep^4*mtt^2*mWW*t^12 - 26784*ep^5*mtt^2*mWW*t^12 - 10368*ep^6*mtt^2*mWW*t^12 + 288*ep*mtt*mWW^2*t^12 + 3168*ep^2*mtt*mWW^2*t^12 + 13320*ep^3*mtt*mWW^2*t^12 + 27072*ep^4*mtt*mWW^2*t^12 + 26784*ep^5*mtt*mWW^2*t^12 + 10368*ep^6*mtt*mWW^2*t^12 - 96*ep*mWW^3*t^12 - 1056*ep^2*mWW^3*t^12 - 4440*ep^3*mWW^3*t^12 - 9024*ep^4*mWW^3*t^12 - 8928*ep^5*mWW^3*t^12 - 3456*ep^6*mWW^3*t^12)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(12*ep*mtt^4*mWW^7*s^3 + 116*ep^2*mtt^4*mWW^7*s^3 + 400*ep^3*mtt^4*mWW^7*s^3 + 592*ep^4*mtt^4*mWW^7*s^3 + 320*ep^5*mtt^4*mWW^7*s^3 - 28*ep*mtt^3*mWW^8*s^3 - 292*ep^2*mtt^3*mWW^8*s^3 - 1056*ep^3*mtt^3*mWW^8*s^3 - 1616*ep^4*mtt^3*mWW^8*s^3 - 896*ep^5*mtt^3*mWW^8*s^3 + 20*ep*mtt^2*mWW^9*s^3 + 236*ep^2*mtt^2*mWW^9*s^3 + 912*ep^3*mtt^2*mWW^9*s^3 + 1456*ep^4*mtt^2*mWW^9*s^3 + 832*ep^5*mtt^2*mWW^9*s^3 - 4*ep*mtt*mWW^10*s^3 - 60*ep^2*mtt*mWW^10*s^3 - 256*ep^3*mtt*mWW^10*s^3 - 432*ep^4*mtt*mWW^10*s^3 - 256*ep^5*mtt*mWW^10*s^3 + 12*ep*mtt^4*mWW^6*s^4 + 152*ep^2*mtt^4*mWW^6*s^4 + 604*ep^3*mtt^4*mWW^6*s^4 + 976*ep^4*mtt^4*mWW^6*s^4 + 560*ep^5*mtt^4*mWW^6*s^4 - 62*ep*mtt^3*mWW^7*s^4 - 668*ep^2*mtt^3*mWW^7*s^4 - 2482*ep^3*mtt^3*mWW^7*s^4 - 3892*ep^4*mtt^3*mWW^7*s^4 - 2208*ep^5*mtt^3*mWW^7*s^4 + 78*ep*mtt^2*mWW^8*s^4 + 860*ep^2*mtt^2*mWW^8*s^4 + 3274*ep^3*mtt^2*mWW^8*s^4 + 5260*ep^4*mtt^2*mWW^8*s^4 + 3056*ep^5*mtt^2*mWW^8*s^4 - 34*ep*mtt*mWW^9*s^4 - 436*ep^2*mtt*mWW^9*s^4 - 1806*ep^3*mtt*mWW^9*s^4 - 3068*ep^4*mtt*mWW^9*s^4 - 1856*ep^5*mtt*mWW^9*s^4 + 6*ep*mWW^10*s^4 + 92*ep^2*mWW^10*s^4 + 410*ep^3*mWW^10*s^4 + 724*ep^4*mWW^10*s^4 + 448*ep^5*mWW^10*s^4 - 12*ep*mtt^3*mWW^6*s^5 - 152*ep^2*mtt^3*mWW^6*s^5 - 604*ep^3*mtt^3*mWW^6*s^5 - 976*ep^4*mtt^3*mWW^6*s^5 - 560*ep^5*mtt^3*mWW^6*s^5 + 44*ep*mtt^2*mWW^7*s^5 + 488*ep^2*mtt^2*mWW^7*s^5 + 1836*ep^3*mtt^2*mWW^7*s^5 + 2896*ep^4*mtt^2*mWW^7*s^5 + 1648*ep^5*mtt^2*mWW^7*s^5 - 36*ep*mtt*mWW^8*s^5 - 408*ep^2*mtt*mWW^8*s^5 - 1572*ep^3*mtt*mWW^8*s^5 - 2544*ep^4*mtt*mWW^8*s^5 - 1488*ep^5*mtt*mWW^8*s^5 + 4*ep*mWW^9*s^5 + 72*ep^2*mWW^9*s^5 + 340*ep^3*mWW^9*s^5 + 624*ep^4*mWW^9*s^5 + 400*ep^5*mWW^9*s^5 - 18*mtt^7*mWW^5*s*t - 246*ep*mtt^7*mWW^5*s*t - 1296*ep^2*mtt^7*mWW^5*s*t - 3288*ep^3*mtt^7*mWW^5*s*t - 4032*ep^4*mtt^7*mWW^5*s*t - 1920*ep^5*mtt^7*mWW^5*s*t + 48*mtt^6*mWW^6*s*t + 642*ep*mtt^6*mWW^6*s*t + 3330*ep^2*mtt^6*mWW^6*s*t + 8376*ep^3*mtt^6*mWW^6*s*t + 10248*ep^4*mtt^6*mWW^6*s*t + 4896*ep^5*mtt^6*mWW^6*s*t - 36*mtt^5*mWW^7*s*t - 474*ep*mtt^5*mWW^7*s*t - 2442*ep^2*mtt^5*mWW^7*s*t - 6168*ep^3*mtt^5*mWW^7*s*t - 7656*ep^4*mtt^5*mWW^7*s*t - 3744*ep^5*mtt^5*mWW^7*s*t + 6*ep*mtt^4*mWW^8*s*t + 78*ep^2*mtt^4*mWW^8*s*t + 360*ep^3*mtt^4*mWW^8*s*t + 696*ep^4*mtt^4*mWW^8*s*t + 480*ep^5*mtt^4*mWW^8*s*t + 6*mtt^3*mWW^9*s*t + 72*ep*mtt^3*mWW^9*s*t + 330*ep^2*mtt^3*mWW^9*s*t + 720*ep^3*mtt^3*mWW^9*s*t + 744*ep^4*mtt^3*mWW^9*s*t + 288*ep^5*mtt^3*mWW^9*s*t + 48*mtt^6*mWW^5*s^2*t + 656*ep*mtt^6*mWW^5*s^2*t + 3456*ep^2*mtt^6*mWW^5*s^2*t + 8768*ep^3*mtt^6*mWW^5*s^2*t + 10752*ep^4*mtt^6*mWW^5*s^2*t + 5120*ep^5*mtt^6*mWW^5*s^2*t - 128*mtt^5*mWW^6*s^2*t - 1694*ep*mtt^5*mWW^6*s^2*t - 8712*ep^2*mtt^5*mWW^6*s^2*t - 21782*ep^3*mtt^5*mWW^6*s^2*t - 26548*ep^4*mtt^5*mWW^6*s^2*t - 12656*ep^5*mtt^5*mWW^6*s^2*t + 96*mtt^4*mWW^7*s^2*t + 1210*ep*mtt^4*mWW^7*s^2*t + 5970*ep^2*mtt^4*mWW^7*s^2*t + 14532*ep^3*mtt^4*mWW^7*s^2*t + 17520*ep^4*mtt^4*mWW^7*s^2*t + 8384*ep^5*mtt^4*mWW^7*s^2*t + 30*ep*mtt^3*mWW^8*s^2*t + 280*ep^2*mtt^3*mWW^8*s^2*t + 846*ep^3*mtt^3*mWW^8*s^2*t + 1028*ep^4*mtt^3*mWW^8*s^2*t + 432*ep^5*mtt^3*mWW^8*s^2*t - 16*mtt^2*mWW^9*s^2*t - 194*ep*mtt^2*mWW^9*s^2*t - 914*ep^2*mtt^2*mWW^9*s^2*t - 2084*ep^3*mtt^2*mWW^9*s^2*t - 2352*ep^4*mtt^2*mWW^9*s^2*t - 1088*ep^5*mtt^2*mWW^9*s^2*t - 8*ep*mtt*mWW^10*s^2*t - 80*ep^2*mtt*mWW^10*s^2*t - 280*ep^3*mtt*mWW^10*s^2*t - 400*ep^4*mtt*mWW^10*s^2*t - 192*ep^5*mtt*mWW^10*s^2*t - 42*mtt^5*mWW^5*s^3*t - 598*ep*mtt^5*mWW^5*s^3*t - 3280*ep^2*mtt^5*mWW^5*s^3*t - 8656*ep^3*mtt^5*mWW^5*s^3*t - 11024*ep^4*mtt^5*mWW^5*s^3*t - 5440*ep^5*mtt^5*mWW^5*s^3*t + 112*mtt^4*mWW^6*s^3*t + 1406*ep*mtt^4*mWW^6*s^3*t + 7022*ep^2*mtt^4*mWW^6*s^3*t + 17508*ep^3*mtt^4*mWW^6*s^3*t + 21764*ep^4*mtt^4*mWW^6*s^3*t + 10752*ep^5*mtt^4*mWW^6*s^3*t - 84*mtt^3*mWW^7*s^3*t - 865*ep*mtt^3*mWW^7*s^3*t - 3268*ep^2*mtt^3*mWW^7*s^3*t - 6029*ep^3*mtt^3*mWW^7*s^3*t - 5882*ep^4*mtt^3*mWW^7*s^3*t - 2616*ep^5*mtt^3*mWW^7*s^3*t - 140*ep*mtt^2*mWW^8*s^3*t - 1686*ep^2*mtt^2*mWW^8*s^3*t - 6298*ep^3*mtt^2*mWW^8*s^3*t - 9504*ep^4*mtt^2*mWW^8*s^3*t - 5088*ep^5*mtt^2*mWW^8*s^3*t + 14*mtt*mWW^9*s^3*t + 189*ep*mtt*mWW^9*s^3*t + 1144*ep^2*mtt*mWW^9*s^3*t + 3279*ep^3*mtt*mWW^9*s^3*t + 4390*ep^4*mtt*mWW^9*s^3*t + 2248*ep^5*mtt*mWW^9*s^3*t + 8*ep*mWW^10*s^3*t + 92*ep^2*mWW^10*s^3*t + 364*ep^3*mWW^10*s^3*t + 592*ep^4*mWW^10*s^3*t + 336*ep^5*mWW^10*s^3*t + 12*mtt^4*mWW^5*s^4*t + 116*ep*mtt^4*mWW^5*s^4*t + 136*ep^2*mtt^4*mWW^5*s^4*t - 856*ep^3*mtt^4*mWW^5*s^4*t - 2320*ep^4*mtt^4*mWW^5*s^4*t - 1600*ep^5*mtt^4*mWW^5*s^4*t - 32*mtt^3*mWW^6*s^4*t - 16*ep*mtt^3*mWW^6*s^4*t + 2108*ep^2*mtt^3*mWW^6*s^4*t + 10148*ep^3*mtt^3*mWW^6*s^4*t + 17352*ep^4*mtt^3*mWW^6*s^4*t + 10208*ep^5*mtt^3*mWW^6*s^4*t + 24*mtt^2*mWW^7*s^4*t - 180*ep*mtt^2*mWW^7*s^4*t - 3852*ep^2*mtt^2*mWW^7*s^4*t - 16768*ep^3*mtt^2*mWW^7*s^4*t - 28440*ep^4*mtt^2*mWW^7*s^4*t - 16976*ep^5*mtt^2*mWW^7*s^4*t + 168*ep*mtt*mWW^8*s^4*t + 2456*ep^2*mtt*mWW^8*s^4*t + 10720*ep^3*mtt*mWW^8*s^4*t + 18736*ep^4*mtt*mWW^8*s^4*t + 11552*ep^5*mtt*mWW^8*s^4*t - 4*mWW^9*s^4*t - 88*ep*mWW^9*s^4*t - 872*ep^2*mWW^9*s^4*t - 3412*ep^3*mWW^9*s^4*t - 5664*ep^4*mWW^9*s^4*t - 3376*ep^5*mWW^9*s^4*t + 72*ep*mtt^3*mWW^5*s^5*t + 984*ep^2*mtt^3*mWW^5*s^5*t + 4032*ep^3*mtt^3*mWW^5*s^5*t + 6624*ep^4*mtt^3*mWW^5*s^5*t + 3840*ep^5*mtt^3*mWW^5*s^5*t - 296*ep*mtt^2*mWW^6*s^5*t - 3312*ep^2*mtt^2*mWW^6*s^5*t - 12536*ep^3*mtt^2*mWW^6*s^5*t - 19872*ep^4*mtt^2*mWW^6*s^5*t - 11360*ep^5*mtt^2*mWW^6*s^5*t + 232*ep*mtt*mWW^7*s^5*t + 2664*ep^2*mtt*mWW^7*s^5*t + 10384*ep^3*mtt*mWW^7*s^5*t + 16992*ep^4*mtt*mWW^7*s^5*t + 10048*ep^5*mtt*mWW^7*s^5*t - 8*ep*mWW^8*s^5*t - 336*ep^2*mWW^8*s^5*t - 1880*ep^3*mWW^8*s^5*t - 3744*ep^4*mWW^8*s^5*t - 2528*ep^5*mWW^8*s^5*t - 18*mtt^8*mWW^4*t^2 - 246*ep*mtt^8*mWW^4*t^2 - 1296*ep^2*mtt^8*mWW^4*t^2 - 3288*ep^3*mtt^8*mWW^4*t^2 - 4032*ep^4*mtt^8*mWW^4*t^2 - 1920*ep^5*mtt^8*mWW^4*t^2 + 48*mtt^7*mWW^5*t^2 + 642*ep*mtt^7*mWW^5*t^2 + 3330*ep^2*mtt^7*mWW^5*t^2 + 8376*ep^3*mtt^7*mWW^5*t^2 + 10248*ep^4*mtt^7*mWW^5*t^2 + 4896*ep^5*mtt^7*mWW^5*t^2 - 36*mtt^6*mWW^6*t^2 - 474*ep*mtt^6*mWW^6*t^2 - 2442*ep^2*mtt^6*mWW^6*t^2 - 6168*ep^3*mtt^6*mWW^6*t^2 - 7656*ep^4*mtt^6*mWW^6*t^2 - 3744*ep^5*mtt^6*mWW^6*t^2 + 6*ep*mtt^5*mWW^7*t^2 + 78*ep^2*mtt^5*mWW^7*t^2 + 360*ep^3*mtt^5*mWW^7*t^2 + 696*ep^4*mtt^5*mWW^7*t^2 + 480*ep^5*mtt^5*mWW^7*t^2 + 6*mtt^4*mWW^8*t^2 + 72*ep*mtt^4*mWW^8*t^2 + 330*ep^2*mtt^4*mWW^8*t^2 + 720*ep^3*mtt^4*mWW^8*t^2 + 744*ep^4*mtt^4*mWW^8*t^2 + 288*ep^5*mtt^4*mWW^8*t^2 + 66*mtt^7*mWW^4*s*t^2 + 902*ep*mtt^7*mWW^4*s*t^2 + 4752*ep^2*mtt^7*mWW^4*s*t^2 + 12056*ep^3*mtt^7*mWW^4*s*t^2 + 14784*ep^4*mtt^7*mWW^4*s*t^2 + 7040*ep^5*mtt^7*mWW^4*s*t^2 - 26*mtt^6*mWW^5*s*t^2 - 374*ep*mtt^6*mWW^5*s*t^2 - 2102*ep^2*mtt^6*mWW^5*s*t^2 - 5766*ep^3*mtt^6*mWW^5*s*t^2 - 7724*ep^4*mtt^6*mWW^5*s*t^2 - 4048*ep^5*mtt^6*mWW^5*s*t^2 - 276*mtt^5*mWW^6*s*t^2 - 3610*ep*mtt^5*mWW^6*s*t^2 - 18242*ep^2*mtt^5*mWW^6*s*t^2 - 44508*ep^3*mtt^5*mWW^6*s*t^2 - 52576*ep^4*mtt^5*mWW^6*s*t^2 - 24128*ep^5*mtt^5*mWW^6*s*t^2 + 324*mtt^4*mWW^7*s*t^2 + 4240*ep*mtt^4*mWW^7*s*t^2 + 21554*ep^2*mtt^4*mWW^7*s*t^2 + 53286*ep^3*mtt^4*mWW^7*s*t^2 + 64300*ep^4*mtt^4*mWW^7*s*t^2 + 30416*ep^5*mtt^4*mWW^7*s*t^2 - 46*mtt^3*mWW^8*s*t^2 - 664*ep*mtt^3*mWW^8*s*t^2 - 3746*ep^2*mtt^3*mWW^8*s*t^2 - 10348*ep^3*mtt^3*mWW^8*s*t^2 - 14064*ep^4*mtt^3*mWW^8*s*t^2 - 7552*ep^5*mtt^3*mWW^8*s*t^2 - 42*mtt^2*mWW^9*s*t^2 - 494*ep*mtt^2*mWW^9*s*t^2 - 2216*ep^2*mtt^2*mWW^9*s*t^2 - 4720*ep^3*mtt^2*mWW^9*s*t^2 - 4720*ep^4*mtt^2*mWW^9*s*t^2 - 1728*ep^5*mtt^2*mWW^9*s*t^2 - 102*mtt^6*mWW^4*s^2*t^2 - 1418*ep*mtt^6*mWW^4*s^2*t^2 - 7624*ep^2*mtt^6*mWW^4*s^2*t^2 - 19800*ep^3*mtt^6*mWW^4*s^2*t^2 - 24896*ep^4*mtt^6*mWW^4*s^2*t^2 - 12160*ep^5*mtt^6*mWW^4*s^2*t^2 - 8*mtt^5*mWW^5*s^2*t^2 - 360*ep*mtt^5*mWW^5*s^2*t^2 - 2710*ep^2*mtt^5*mWW^5*s^2*t^2 - 7466*ep^3*mtt^5*mWW^5*s^2*t^2 - 8324*ep^4*mtt^5*mWW^5*s^2*t^2 - 2976*ep^5*mtt^5*mWW^5*s^2*t^2 + 564*mtt^4*mWW^6*s^2*t^2 + 8189*ep*mtt^4*mWW^6*s^2*t^2 + 45128*ep^2*mtt^4*mWW^6*s^2*t^2 + 117465*ep^3*mtt^4*mWW^6*s^2*t^2 + 145358*ep^4*mtt^4*mWW^6*s^2*t^2 + 68936*ep^5*mtt^4*mWW^6*s^2*t^2 - 624*mtt^3*mWW^7*s^2*t^2 - 8638*ep*mtt^3*mWW^7*s^2*t^2 - 46298*ep^2*mtt^3*mWW^7*s^2*t^2 - 119468*ep^3*mtt^3*mWW^7*s^2*t^2 - 149224*ep^4*mtt^3*mWW^7*s^2*t^2 - 72720*ep^5*mtt^3*mWW^7*s^2*t^2 + 98*mtt^2*mWW^8*s^2*t^2 + 1235*ep*mtt^2*mWW^8*s^2*t^2 + 6308*ep^2*mtt^2*mWW^8*s^2*t^2 + 16497*ep^3*mtt^2*mWW^8*s^2*t^2 + 22414*ep^4*mtt^2*mWW^8*s^2*t^2 + 12648*ep^5*mtt^2*mWW^8*s^2*t^2 + 72*mtt*mWW^9*s^2*t^2 + 984*ep*mtt*mWW^9*s^2*t^2 + 5140*ep^2*mtt*mWW^9*s^2*t^2 + 12660*ep^3*mtt*mWW^9*s^2*t^2 + 14608*ep^4*mtt*mWW^9*s^2*t^2 + 6272*ep^5*mtt*mWW^9*s^2*t^2 + 8*ep*mWW^10*s^2*t^2 + 80*ep^2*mWW^10*s^2*t^2 + 280*ep^3*mWW^10*s^2*t^2 + 400*ep^4*mWW^10*s^2*t^2 + 192*ep^5*mWW^10*s^2*t^2 + 78*mtt^5*mWW^4*s^3*t^2 + 1210*ep*mtt^5*mWW^4*s^3*t^2 + 7200*ep^2*mtt^5*mWW^4*s^3*t^2 + 20520*ep^3*mtt^5*mWW^4*s^3*t^2 + 28032*ep^4*mtt^5*mWW^4*s^3*t^2 + 14720*ep^5*mtt^5*mWW^4*s^3*t^2 - 62*mtt^4*mWW^5*s^3*t^2 - 452*ep*mtt^4*mWW^5*s^3*t^2 - 1750*ep^2*mtt^4*mWW^5*s^3*t^2 - 6300*ep^3*mtt^4*mWW^5*s^3*t^2 - 13436*ep^4*mtt^4*mWW^5*s^3*t^2 - 10368*ep^5*mtt^4*mWW^5*s^3*t^2 - 252*mtt^3*mWW^6*s^3*t^2 - 4320*ep*mtt^3*mWW^6*s^3*t^2 - 26420*ep^2*mtt^3*mWW^6*s^3*t^2 - 71772*ep^3*mtt^3*mWW^6*s^3*t^2 - 88080*ep^4*mtt^3*mWW^6*s^3*t^2 - 39536*ep^5*mtt^3*mWW^6*s^3*t^2 + 348*mtt^2*mWW^7*s^3*t^2 + 5031*ep*mtt^2*mWW^7*s^3*t^2 + 28838*ep^2*mtt^2*mWW^7*s^3*t^2 + 77649*ep^3*mtt^2*mWW^7*s^3*t^2 + 98182*ep^4*mtt^2*mWW^7*s^3*t^2 + 47256*ep^5*mtt^2*mWW^7*s^3*t^2 - 82*mtt*mWW^8*s^3*t^2 - 980*ep*mtt*mWW^8*s^3*t^2 - 5028*ep^2*mtt*mWW^8*s^3*t^2 - 12766*ep^3*mtt*mWW^8*s^3*t^2 - 15948*ep^4*mtt*mWW^8*s^3*t^2 - 8032*ep^5*mtt*mWW^8*s^3*t^2 - 30*mWW^9*s^3*t^2 - 489*ep*mWW^9*s^3*t^2 - 3008*ep^2*mWW^9*s^3*t^2 - 8507*ep^3*mWW^9*s^3*t^2 - 11102*ep^4*mWW^9*s^3*t^2 - 5384*ep^5*mWW^9*s^3*t^2 - 24*mtt^4*mWW^4*s^4*t^2 - 400*ep*mtt^4*mWW^4*s^4*t^2 - 1920*ep^2*mtt^4*mWW^4*s^4*t^2 - 4216*ep^3*mtt^4*mWW^4*s^4*t^2 - 4608*ep^4*mtt^4*mWW^4*s^4*t^2 - 2080*ep^5*mtt^4*mWW^4*s^4*t^2 + 48*mtt^3*mWW^5*s^4*t^2 + 68*ep*mtt^3*mWW^5*s^4*t^2 - 1996*ep^2*mtt^3*mWW^5*s^4*t^2 - 8976*ep^3*mtt^3*mWW^5*s^4*t^2 - 13760*ep^4*mtt^3*mWW^5*s^4*t^2 - 7136*ep^5*mtt^3*mWW^5*s^4*t^2 + 544*ep*mtt^2*mWW^6*s^4*t^2 + 5964*ep^2*mtt^2*mWW^6*s^4*t^2 + 22452*ep^3*mtt^2*mWW^6*s^4*t^2 + 35496*ep^4*mtt^2*mWW^6*s^4*t^2 + 20192*ep^5*mtt^2*mWW^6*s^4*t^2 - 48*mtt*mWW^7*s^4*t^2 - 576*ep*mtt*mWW^7*s^4*t^2 - 4592*ep^2*mtt*mWW^7*s^4*t^2 - 17312*ep^3*mtt*mWW^7*s^4*t^2 - 28816*ep^4*mtt*mWW^7*s^4*t^2 - 17440*ep^5*mtt*mWW^7*s^4*t^2 + 24*mWW^8*s^4*t^2 + 364*ep*mWW^8*s^4*t^2 + 2664*ep^2*mWW^8*s^4*t^2 + 8892*ep^3*mWW^8*s^4*t^2 + 13368*ep^4*mWW^8*s^4*t^2 + 7424*ep^5*mWW^8*s^4*t^2 - 48*ep*mtt^3*mWW^4*s^5*t^2 - 1112*ep^2*mtt^3*mWW^4*s^5*t^2 - 5272*ep^3*mtt^3*mWW^4*s^5*t^2 - 9280*ep^4*mtt^3*mWW^4*s^5*t^2 - 5600*ep^5*mtt^3*mWW^4*s^5*t^2 + 416*ep*mtt^2*mWW^5*s^5*t^2 + 4744*ep^2*mtt^2*mWW^5*s^5*t^2 + 18232*ep^3*mtt^2*mWW^5*s^5*t^2 + 29312*ep^4*mtt^2*mWW^5*s^5*t^2 + 16992*ep^5*mtt^2*mWW^5*s^5*t^2 - 272*ep*mtt*mWW^6*s^5*t^2 - 3240*ep^2*mtt*mWW^6*s^5*t^2 - 13160*ep^3*mtt*mWW^6*s^5*t^2 - 22464*ep^4*mtt*mWW^6*s^5*t^2 - 13856*ep^5*mtt*mWW^6*s^5*t^2 - 96*ep*mWW^7*s^5*t^2 - 392*ep^2*mWW^7*s^5*t^2 + 200*ep^3*mWW^7*s^5*t^2 + 2432*ep^4*mWW^7*s^5*t^2 + 2464*ep^5*mWW^7*s^5*t^2 + 168*mtt^7*mWW^4*t^3 + 2220*ep*mtt^7*mWW^4*t^3 + 11352*ep^2*mtt^7*mWW^4*t^3 + 28080*ep^3*mtt^7*mWW^4*t^3 + 33696*ep^4*mtt^7*mWW^4*t^3 + 15744*ep^5*mtt^7*mWW^4*t^3 - 456*mtt^6*mWW^5*t^3 - 5964*ep*mtt^6*mWW^5*t^3 - 30276*ep^2*mtt^6*mWW^5*t^3 - 74640*ep^3*mtt^6*mWW^5*t^3 - 89616*ep^4*mtt^6*mWW^5*t^3 - 42048*ep^5*mtt^6*mWW^5*t^3 + 360*mtt^5*mWW^6*t^3 + 4710*ep*mtt^5*mWW^6*t^3 + 24030*ep^2*mtt^5*mWW^6*t^3 + 59880*ep^3*mtt^5*mWW^6*t^3 + 73080*ep^4*mtt^5*mWW^6*t^3 + 35040*ep^5*mtt^5*mWW^6*t^3 - 24*mtt^4*mWW^7*t^3 - 408*ep*mtt^4*mWW^7*t^3 - 2640*ep^2*mtt^4*mWW^7*t^3 - 8160*ep^3*mtt^4*mWW^7*t^3 - 12096*ep^4*mtt^4*mWW^7*t^3 - 6912*ep^5*mtt^4*mWW^7*t^3 - 48*mtt^3*mWW^8*t^3 - 558*ep*mtt^3*mWW^8*t^3 - 2466*ep^2*mtt^3*mWW^8*t^3 - 5160*ep^3*mtt^3*mWW^8*t^3 - 5064*ep^4*mtt^3*mWW^8*t^3 - 1824*ep^5*mtt^3*mWW^8*t^3 + 6*mtt^7*mWW^3*s*t^3 + 82*ep*mtt^7*mWW^3*s*t^3 + 432*ep^2*mtt^7*mWW^3*s*t^3 + 1096*ep^3*mtt^7*mWW^3*s*t^3 + 1344*ep^4*mtt^7*mWW^3*s*t^3 + 640*ep^5*mtt^7*mWW^3*s*t^3 - 818*mtt^6*mWW^4*s*t^3 - 10734*ep*mtt^6*mWW^4*s*t^3 - 54482*ep^2*mtt^6*mWW^4*s*t^3 - 133718*ep^3*mtt^6*mWW^4*s*t^3 - 159168*ep^4*mtt^6*mWW^4*s*t^3 - 73760*ep^5*mtt^6*mWW^4*s*t^3 + 1814*mtt^5*mWW^5*s*t^3 + 23736*ep*mtt^5*mWW^5*s*t^3 + 120456*ep^2*mtt^5*mWW^5*s*t^3 + 296634*ep^3*mtt^5*mWW^5*s*t^3 + 355616*ep^4*mtt^5*mWW^5*s*t^3 + 166624*ep^5*mtt^5*mWW^5*s*t^3 - 660*mtt^4*mWW^6*s*t^3 - 8920*ep*mtt^4*mWW^6*s*t^3 - 47094*ep^2*mtt^4*mWW^6*s*t^3 - 121726*ep^3*mtt^4*mWW^6*s*t^3 - 154752*ep^4*mtt^4*mWW^6*s*t^3 - 77728*ep^5*mtt^4*mWW^6*s*t^3 - 814*mtt^3*mWW^7*s*t^3 - 10037*ep*mtt^3*mWW^7*s*t^3 - 47604*ep^2*mtt^3*mWW^7*s*t^3 - 108371*ep^3*mtt^3*mWW^7*s*t^3 - 118030*ep^4*mtt^3*mWW^7*s*t^3 - 48904*ep^5*mtt^3*mWW^7*s*t^3 + 406*mtt^2*mWW^8*s*t^3 + 5092*ep*mtt^2*mWW^8*s*t^3 + 24772*ep^2*mtt^2*mWW^8*s*t^3 + 58574*ep^3*mtt^2*mWW^8*s*t^3 + 67500*ep^4*mtt^2*mWW^8*s*t^3 + 30416*ep^5*mtt^2*mWW^8*s*t^3 + 66*mtt*mWW^9*s*t^3 + 781*ep*mtt*mWW^9*s*t^3 + 3520*ep^2*mtt*mWW^9*s*t^3 + 7511*ep^3*mtt*mWW^9*s*t^3 + 7490*ep^4*mtt*mWW^9*s*t^3 + 2712*ep^5*mtt*mWW^9*s*t^3 - 24*mtt^6*mWW^3*s^2*t^3 - 208*ep*mtt^6*mWW^3*s^2*t^3 - 328*ep^2*mtt^6*mWW^3*s^2*t^3 + 1456*ep^3*mtt^6*mWW^3*s^2*t^3 + 4864*ep^4*mtt^6*mWW^3*s^2*t^3 + 3840*ep^5*mtt^6*mWW^3*s^2*t^3 + 1160*mtt^5*mWW^4*s^2*t^3 + 16052*ep*mtt^5*mWW^4*s^2*t^3 + 84468*ep^2*mtt^5*mWW^4*s^2*t^3 + 210240*ep^3*mtt^5*mWW^4*s^2*t^3 + 248612*ep^4*mtt^5*mWW^4*s^2*t^3 + 112400*ep^5*mtt^5*mWW^4*s^2*t^3 - 2560*mtt^4*mWW^5*s^2*t^3 - 35325*ep*mtt^4*mWW^5*s^2*t^3 - 187462*ep^2*mtt^4*mWW^5*s^2*t^3 - 475587*ep^3*mtt^4*mWW^5*s^2*t^3 - 578682*ep^4*mtt^4*mWW^5*s^2*t^3 - 271592*ep^5*mtt^4*mWW^5*s^2*t^3 + 1016*mtt^3*mWW^6*s^2*t^3 + 13536*ep*mtt^3*mWW^6*s^2*t^3 + 71164*ep^2*mtt^3*mWW^6*s^2*t^3 + 183792*ep^3*mtt^3*mWW^6*s^2*t^3 + 234128*ep^4*mtt^3*mWW^6*s^2*t^3 + 118208*ep^5*mtt^3*mWW^6*s^2*t^3 + 1072*mtt^2*mWW^7*s^2*t^3 + 14969*ep*mtt^2*mWW^7*s^2*t^3 + 79160*ep^2*mtt^2*mWW^7*s^2*t^3 + 196441*ep^3*mtt^2*mWW^7*s^2*t^3 + 228446*ep^4*mtt^2*mWW^7*s^2*t^3 + 99512*ep^5*mtt^2*mWW^7*s^2*t^3 - 608*mtt*mWW^8*s^2*t^3 - 8234*ep*mtt*mWW^8*s^2*t^3 - 42920*ep^2*mtt*mWW^8*s^2*t^3 - 106774*ep^3*mtt*mWW^8*s^2*t^3 - 127128*ep^4*mtt*mWW^8*s^2*t^3 - 58336*ep^5*mtt*mWW^8*s^2*t^3 - 56*mWW^9*s^2*t^3 - 790*ep*mWW^9*s^2*t^3 - 4226*ep^2*mWW^9*s^2*t^3 - 10576*ep^3*mWW^9*s^2*t^3 - 12256*ep^4*mWW^9*s^2*t^3 - 5184*ep^5*mWW^9*s^2*t^3 + 30*mtt^5*mWW^3*s^3*t^3 + 170*ep*mtt^5*mWW^3*s^3*t^3 - 520*ep^2*mtt^5*mWW^3*s^3*t^3 - 5280*ep^3*mtt^5*mWW^3*s^3*t^3 - 11600*ep^4*mtt^5*mWW^3*s^3*t^3 - 8000*ep^5*mtt^5*mWW^3*s^3*t^3 - 574*mtt^4*mWW^4*s^3*t^3 - 8820*ep*mtt^4*mWW^4*s^3*t^3 - 48994*ep^2*mtt^4*mWW^4*s^3*t^3 - 124280*ep^3*mtt^4*mWW^4*s^3*t^3 - 145908*ep^4*mtt^4*mWW^4*s^3*t^3 - 63984*ep^5*mtt^4*mWW^4*s^3*t^3 + 1292*mtt^3*mWW^5*s^3*t^3 + 19466*ep*mtt^3*mWW^5*s^3*t^3 + 111900*ep^2*mtt^3*mWW^5*s^3*t^3 + 301906*ep^3*mtt^3*mWW^5*s^3*t^3 + 384036*ep^4*mtt^3*mWW^5*s^3*t^3 + 185744*ep^5*mtt^3*mWW^5*s^3*t^3 - 732*mtt^2*mWW^6*s^3*t^3 - 10352*ep*mtt^2*mWW^6*s^3*t^3 - 59884*ep^2*mtt^2*mWW^6*s^3*t^3 - 168024*ep^3*mtt^2*mWW^6*s^3*t^3 - 227120*ep^4*mtt^2*mWW^6*s^3*t^3 - 119104*ep^5*mtt^2*mWW^6*s^3*t^3 - 266*mtt*mWW^7*s^3*t^3 - 4244*ep*mtt*mWW^7*s^3*t^3 - 23624*ep^2*mtt*mWW^7*s^3*t^3 - 57966*ep^3*mtt*mWW^7*s^3*t^3 - 62508*ep^4*mtt*mWW^7*s^3*t^3 - 22832*ep^5*mtt*mWW^7*s^3*t^3 + 250*mWW^8*s^3*t^3 + 3780*ep*mWW^8*s^3*t^3 + 21602*ep^2*mWW^8*s^3*t^3 + 57004*ep^3*mWW^8*s^3*t^3 + 69820*ep^4*mWW^8*s^3*t^3 + 32016*ep^5*mWW^8*s^3*t^3 - 12*mtt^4*mWW^3*s^4*t^3 + 28*ep*mtt^4*mWW^3*s^4*t^3 + 536*ep^2*mtt^4*mWW^3*s^4*t^3 + 1864*ep^3*mtt^4*mWW^3*s^4*t^3 + 2800*ep^4*mtt^4*mWW^3*s^4*t^3 + 1600*ep^5*mtt^4*mWW^3*s^4*t^3 + 64*mtt^3*mWW^4*s^4*t^3 + 1464*ep*mtt^3*mWW^4*s^4*t^3 + 8876*ep^2*mtt^3*mWW^4*s^4*t^3 + 22972*ep^3*mtt^3*mWW^4*s^4*t^3 + 27096*ep^4*mtt^3*mWW^4*s^4*t^3 + 11936*ep^5*mtt^3*mWW^4*s^4*t^3 - 120*mtt^2*mWW^5*s^4*t^3 - 1892*ep*mtt^2*mWW^5*s^4*t^3 - 11580*ep^2*mtt^2*mWW^5*s^4*t^3 - 34064*ep^3*mtt^2*mWW^5*s^4*t^3 - 47808*ep^4*mtt^2*mWW^5*s^4*t^3 - 25568*ep^5*mtt^2*mWW^5*s^4*t^3 + 96*mtt*mWW^6*s^4*t^3 + 896*ep*mtt*mWW^6*s^4*t^3 + 5756*ep^2*mtt*mWW^6*s^4*t^3 + 20276*ep^3*mtt*mWW^6*s^4*t^3 + 33352*ep^4*mtt*mWW^6*s^4*t^3 + 20384*ep^5*mtt*mWW^6*s^4*t^3 - 28*mWW^7*s^4*t^3 - 496*ep*mWW^7*s^4*t^3 - 3828*ep^2*mWW^7*s^4*t^3 - 12728*ep^3*mWW^7*s^4*t^3 - 18800*ep^4*mWW^7*s^4*t^3 - 10272*ep^5*mWW^7*s^4*t^3 - 72*ep*mtt^3*mWW^3*s^5*t^3 - 120*ep^2*mtt^3*mWW^3*s^5*t^3 + 864*ep^3*mtt^3*mWW^3*s^5*t^3 + 2592*ep^4*mtt^3*mWW^3*s^5*t^3 + 1920*ep^5*mtt^3*mWW^3*s^5*t^3 - 200*ep*mtt^2*mWW^4*s^5*t^3 - 2024*ep^2*mtt^2*mWW^4*s^5*t^3 - 7440*ep^3*mtt^2*mWW^4*s^5*t^3 - 11872*ep^4*mtt^2*mWW^4*s^5*t^3 - 6976*ep^5*mtt^2*mWW^4*s^5*t^3 + 72*ep*mtt*mWW^5*s^5*t^3 + 600*ep^2*mtt*mWW^5*s^5*t^3 + 2496*ep^3*mtt*mWW^5*s^5*t^3 + 5088*ep^4*mtt*mWW^5*s^5*t^3 + 3840*ep^5*mtt*mWW^5*s^5*t^3 + 200*ep*mWW^6*s^5*t^3 + 1544*ep^2*mWW^6*s^5*t^3 + 4080*ep^3*mWW^6*s^5*t^3 + 4192*ep^4*mWW^6*s^5*t^3 + 1216*ep^5*mWW^6*s^5*t^3 + 18*mtt^8*mWW^2*t^4 + 246*ep*mtt^8*mWW^2*t^4 + 1296*ep^2*mtt^8*mWW^2*t^4 + 3288*ep^3*mtt^8*mWW^2*t^4 + 4032*ep^4*mtt^8*mWW^2*t^4 + 1920*ep^5*mtt^8*mWW^2*t^4 - 372*mtt^7*mWW^3*t^4 - 4602*ep*mtt^7*mWW^3*t^4 - 22098*ep^2*mtt^7*mWW^3*t^4 - 51684*ep^3*mtt^7*mWW^3*t^4 - 59088*ep^4*mtt^7*mWW^3*t^4 - 26496*ep^5*mtt^7*mWW^3*t^4 + 384*mtt^6*mWW^4*t^4 + 4380*ep*mtt^6*mWW^4*t^4 + 19308*ep^2*mtt^6*mWW^4*t^4 + 41640*ep^3*mtt^6*mWW^4*t^4 + 44352*ep^4*mtt^6*mWW^4*t^4 + 18816*ep^5*mtt^6*mWW^4*t^4 + 792*mtt^5*mWW^5*t^4 + 10422*ep*mtt^5*mWW^5*t^4 + 52962*ep^2*mtt^5*mWW^5*t^4 + 129864*ep^3*mtt^5*mWW^5*t^4 + 154056*ep^4*mtt^5*mWW^5*t^4 + 70944*ep^5*mtt^5*mWW^5*t^4 - 1230*mtt^4*mWW^6*t^4 - 15555*ep*mtt^4*mWW^6*t^4 - 76440*ep^2*mtt^4*mWW^6*t^4 - 182961*ep^3*mtt^4*mWW^6*t^4 - 213966*ep^4*mtt^4*mWW^6*t^4 - 98088*ep^5*mtt^4*mWW^6*t^4 + 300*mtt^3*mWW^7*t^4 + 3858*ep*mtt^3*mWW^7*t^4 + 19476*ep^2*mtt^3*mWW^7*t^4 + 48462*ep^3*mtt^3*mWW^7*t^4 + 59604*ep^4*mtt^3*mWW^7*t^4 + 29040*ep^5*mtt^3*mWW^7*t^4 + 108*mtt^2*mWW^8*t^4 + 1251*ep*mtt^2*mWW^8*t^4 + 5496*ep^2*mtt^2*mWW^8*t^4 + 11391*ep^3*mtt^2*mWW^8*t^4 + 11010*ep^4*mtt^2*mWW^8*t^4 + 3864*ep^5*mtt^2*mWW^8*t^4 - 78*mtt^7*mWW^2*s*t^4 - 1066*ep*mtt^7*mWW^2*s*t^4 - 5616*ep^2*mtt^7*mWW^2*s*t^4 - 14248*ep^3*mtt^7*mWW^2*s*t^4 - 17472*ep^4*mtt^7*mWW^2*s*t^4 - 8320*ep^5*mtt^7*mWW^2*s*t^4 + 1562*mtt^6*mWW^3*s*t^4 + 19986*ep*mtt^6*mWW^3*s*t^4 + 99006*ep^2*mtt^6*mWW^3*s*t^4 + 237602*ep^3*mtt^6*mWW^3*s*t^4 + 277036*ep^4*mtt^6*mWW^3*s*t^4 + 125968*ep^5*mtt^6*mWW^3*s*t^4 - 1582*mtt^5*mWW^4*s*t^4 - 19894*ep*mtt^5*mWW^4*s*t^4 - 97260*ep^2*mtt^5*mWW^4*s*t^4 - 231928*ep^3*mtt^5*mWW^4*s*t^4 - 270904*ep^4*mtt^5*mWW^4*s*t^4 - 124512*ep^5*mtt^5*mWW^4*s*t^4 - 3082*mtt^4*mWW^5*s*t^4 - 39516*ep*mtt^4*mWW^5*s*t^4 - 195480*ep^2*mtt^4*mWW^5*s*t^4 - 465990*ep^3*mtt^4*mWW^5*s*t^4 - 535852*ep^4*mtt^4*mWW^5*s*t^4 - 238160*ep^5*mtt^4*mWW^5*s*t^4 + 4318*mtt^3*mWW^6*s*t^4 + 54974*ep*mtt^3*mWW^6*s*t^4 + 271020*ep^2*mtt^3*mWW^6*s*t^4 + 647520*ep^3*mtt^3*mWW^6*s*t^4 + 751832*ep^4*mtt^3*mWW^6*s*t^4 + 340576*ep^5*mtt^3*mWW^6*s*t^4 - 434*mtt^2*mWW^7*s*t^4 - 5849*ep*mtt^2*mWW^7*s*t^4 - 30896*ep^2*mtt^2*mWW^7*s*t^4 - 80347*ep^3*mtt^2*mWW^7*s*t^4 - 103626*ep^4*mtt^2*mWW^7*s*t^4 - 53368*ep^5*mtt^2*mWW^7*s*t^4 - 674*mtt*mWW^8*s*t^4 - 8276*ep*mtt*mWW^8*s*t^4 - 39140*ep^2*mtt*mWW^8*s*t^4 - 89098*ep^3*mtt*mWW^8*s*t^4 - 97500*ep^4*mtt*mWW^8*s*t^4 - 40912*ep^5*mtt*mWW^8*s*t^4 - 30*mWW^9*s*t^4 - 359*ep*mWW^9*s*t^4 - 1634*ep^2*mWW^9*s*t^4 - 3511*ep^3*mWW^9*s*t^4 - 3514*ep^4*mWW^9*s*t^4 - 1272*ep^5*mWW^9*s*t^4 + 126*mtt^6*mWW^2*s^2*t^4 + 1722*ep*mtt^6*mWW^2*s^2*t^4 + 9072*ep^2*mtt^6*mWW^2*s^2*t^4 + 23016*ep^3*mtt^6*mWW^2*s^2*t^4 + 28224*ep^4*mtt^6*mWW^2*s^2*t^4 + 13440*ep^5*mtt^6*mWW^2*s^2*t^4 - 2056*mtt^5*mWW^3*s^2*t^4 - 28448*ep*mtt^5*mWW^3*s^2*t^4 - 151546*ep^2*mtt^5*mWW^3*s^2*t^4 - 386734*ep^3*mtt^5*mWW^3*s^2*t^4 - 474188*ep^4*mtt^5*mWW^3*s^2*t^4 - 224560*ep^5*mtt^5*mWW^3*s^2*t^4 + 2690*mtt^4*mWW^4*s^2*t^4 + 37103*ep*mtt^4*mWW^4*s^2*t^4 + 199840*ep^2*mtt^4*mWW^4*s^2*t^4 + 522421*ep^3*mtt^4*mWW^4*s^2*t^4 + 663146*ep^4*mtt^4*mWW^4*s^2*t^4 + 327704*ep^5*mtt^4*mWW^4*s^2*t^4 + 2496*mtt^3*mWW^5*s^2*t^4 + 34052*ep*mtt^3*mWW^5*s^2*t^4 + 173824*ep^2*mtt^3*mWW^5*s^2*t^4 + 409900*ep^3*mtt^3*mWW^5*s^2*t^4 + 443832*ep^4*mtt^3*mWW^5*s^2*t^4 + 174496*ep^5*mtt^3*mWW^5*s^2*t^4 - 4958*mtt^2*mWW^6*s^2*t^4 - 67202*ep*mtt^2*mWW^6*s^2*t^4 - 348232*ep^2*mtt^2*mWW^6*s^2*t^4 - 855416*ep^3*mtt^2*mWW^6*s^2*t^4 - 998264*ep^4*mtt^2*mWW^6*s^2*t^4 - 444928*ep^5*mtt^2*mWW^6*s^2*t^4 + 1192*mtt*mWW^7*s^2*t^4 + 15804*ep*mtt*mWW^7*s^2*t^4 + 81070*ep^2*mtt*mWW^7*s^2*t^4 + 199902*ep^3*mtt*mWW^7*s^2*t^4 + 238604*ep^4*mtt*mWW^7*s^2*t^4 + 111472*ep^5*mtt*mWW^7*s^2*t^4 + 510*mWW^8*s^2*t^4 + 6969*ep*mWW^8*s^2*t^4 + 36332*ep^2*mWW^8*s^2*t^4 + 89431*ep^3*mWW^8*s^2*t^4 + 103686*ep^4*mWW^8*s^2*t^4 + 45256*ep^5*mWW^8*s^2*t^4 - 90*mtt^5*mWW^2*s^3*t^4 - 1206*ep*mtt^5*mWW^2*s^3*t^4 - 6248*ep^2*mtt^5*mWW^2*s^3*t^4 - 15640*ep^3*mtt^5*mWW^2*s^3*t^4 - 18976*ep^4*mtt^5*mWW^2*s^3*t^4 - 8960*ep^5*mtt^5*mWW^2*s^3*t^4 + 914*mtt^4*mWW^3*s^3*t^4 + 14112*ep*mtt^4*mWW^3*s^3*t^4 + 81346*ep^2*mtt^4*mWW^3*s^3*t^4 + 219712*ep^3*mtt^4*mWW^3*s^3*t^4 + 281036*ep^4*mtt^4*mWW^3*s^3*t^4 + 137488*ep^5*mtt^4*mWW^3*s^3*t^4 - 1444*mtt^3*mWW^4*s^3*t^4 - 21684*ep*mtt^3*mWW^4*s^3*t^4 - 127632*ep^2*mtt^3*mWW^4*s^3*t^4 - 358936*ep^3*mtt^3*mWW^4*s^3*t^4 - 481776*ep^4*mtt^3*mWW^4*s^3*t^4 - 248160*ep^5*mtt^3*mWW^4*s^3*t^4 - 252*mtt^2*mWW^5*s^3*t^4 - 4042*ep*mtt^2*mWW^5*s^3*t^4 - 17864*ep^2*mtt^2*mWW^5*s^3*t^4 - 23054*ep^3*mtt^2*mWW^5*s^3*t^4 + 13316*ep^4*mtt^2*mWW^5*s^3*t^4 + 32400*ep^5*mtt^2*mWW^5*s^3*t^4 + 1630*mtt*mWW^6*s^3*t^4 + 24038*ep*mtt*mWW^6*s^3*t^4 + 132552*ep^2*mtt*mWW^6*s^3*t^4 + 336412*ep^3*mtt*mWW^6*s^3*t^4 + 395160*ep^4*mtt*mWW^6*s^3*t^4 + 172864*ep^5*mtt*mWW^6*s^3*t^4 - 758*mWW^7*s^3*t^4 - 11218*ep*mWW^7*s^3*t^4 - 62874*ep^2*mWW^7*s^3*t^4 - 163534*ep^3*mWW^7*s^3*t^4 - 198840*ep^4*mWW^7*s^3*t^4 - 91392*ep^5*mWW^7*s^3*t^4 + 24*mtt^4*mWW^2*s^4*t^4 + 244*ep*mtt^4*mWW^2*s^4*t^4 + 1096*ep^2*mtt^4*mWW^2*s^4*t^4 + 2604*ep^3*mtt^4*mWW^2*s^4*t^4 + 3152*ep^4*mtt^4*mWW^2*s^4*t^4 + 1520*ep^5*mtt^4*mWW^2*s^4*t^4 - 48*mtt^3*mWW^3*s^4*t^4 - 1254*ep*mtt^3*mWW^3*s^4*t^4 - 7704*ep^2*mtt^3*mWW^3*s^4*t^4 - 20318*ep^3*mtt^3*mWW^3*s^4*t^4 - 24972*ep^4*mtt^3*mWW^3*s^4*t^4 - 11776*ep^5*mtt^3*mWW^3*s^4*t^4 + 66*ep*mtt^2*mWW^4*s^4*t^4 + 1608*ep^2*mtt^2*mWW^4*s^4*t^4 + 8674*ep^3*mtt^2*mWW^4*s^4*t^4 + 17196*ep^4*mtt^2*mWW^4*s^4*t^4 + 11504*ep^5*mtt^2*mWW^4*s^4*t^4 + 48*mtt*mWW^5*s^4*t^4 + 1110*ep*mtt*mWW^5*s^4*t^4 + 4880*ep^2*mtt*mWW^5*s^4*t^4 + 7110*ep^3*mtt*mWW^5*s^4*t^4 + 940*ep^4*mtt*mWW^5*s^4*t^4 - 3744*ep^5*mtt*mWW^5*s^4*t^4 - 24*mWW^6*s^4*t^4 - 166*ep*mWW^6*s^4*t^4 + 360*ep^2*mWW^6*s^4*t^4 + 3610*ep^3*mWW^6*s^4*t^4 + 7044*ep^4*mWW^6*s^4*t^4 + 4416*ep^5*mWW^6*s^4*t^4 + 60*ep*mtt^3*mWW^2*s^5*t^4 + 400*ep^2*mtt^3*mWW^2*s^5*t^4 + 980*ep^3*mtt^3*mWW^2*s^5*t^4 + 1040*ep^4*mtt^3*mWW^2*s^5*t^4 + 400*ep^5*mtt^3*mWW^2*s^5*t^4 + 116*ep*mtt^2*mWW^3*s^5*t^4 + 624*ep^2*mtt^2*mWW^3*s^5*t^4 + 1148*ep^3*mtt^2*mWW^3*s^5*t^4 + 816*ep^4*mtt^2*mWW^3*s^5*t^4 + 176*ep^5*mtt^2*mWW^3*s^5*t^4 - 76*ep*mtt*mWW^4*s^5*t^4 - 96*ep^2*mtt*mWW^4*s^5*t^4 + 812*ep^3*mtt*mWW^4*s^5*t^4 + 1968*ep^4*mtt*mWW^4*s^5*t^4 + 1136*ep^5*mtt*mWW^4*s^5*t^4 - 100*ep*mWW^5*s^5*t^4 - 928*ep^2*mWW^5*s^5*t^4 - 2940*ep^3*mWW^5*s^5*t^4 - 3824*ep^4*mWW^5*s^5*t^4 - 1712*ep^5*mWW^5*s^5*t^4 + 372*mtt^7*mWW^2*t^5 + 4224*ep*mtt^7*mWW^2*t^5 + 18408*ep^2*mtt^7*mWW^2*t^5 + 38808*ep^3*mtt^7*mWW^2*t^5 + 39792*ep^4*mtt^7*mWW^2*t^5 + 15936*ep^5*mtt^7*mWW^2*t^5 + 420*mtt^6*mWW^3*t^5 + 5784*ep*mtt^6*mWW^3*t^5 + 30600*ep^2*mtt^6*mWW^3*t^5 + 77676*ep^3*mtt^6*mWW^3*t^5 + 95016*ep^4*mtt^6*mWW^3*t^5 + 45024*ep^5*mtt^6*mWW^3*t^5 - 2448*mtt^5*mWW^4*t^5 - 29646*ep*mtt^5*mWW^4*t^5 - 139194*ep^2*mtt^5*mWW^4*t^5 - 318456*ep^3*mtt^5*mWW^4*t^5 - 356616*ep^4*mtt^5*mWW^4*t^5 - 156960*ep^5*mtt^5*mWW^4*t^5 + 1200*mtt^4*mWW^5*t^5 + 13575*ep*mtt^4*mWW^5*t^5 + 59316*ep^2*mtt^4*mWW^5*t^5 + 126939*ep^3*mtt^4*mWW^5*t^5 + 134586*ep^4*mtt^4*mWW^5*t^5 + 57144*ep^5*mtt^4*mWW^5*t^5 + 1308*mtt^3*mWW^6*t^5 + 16416*ep*mtt^3*mWW^6*t^5 + 79596*ep^2*mtt^3*mWW^6*t^5 + 186564*ep^3*mtt^3*mWW^6*t^5 + 211848*ep^4*mtt^3*mWW^6*t^5 + 93408*ep^5*mtt^3*mWW^6*t^5 - 756*mtt^2*mWW^7*t^5 - 9237*ep*mtt^2*mWW^7*t^5 - 43812*ep^2*mtt^2*mWW^7*t^5 - 101349*ep^3*mtt^2*mWW^7*t^5 - 114822*ep^4*mtt^2*mWW^7*t^5 - 51144*ep^5*mtt^2*mWW^7*t^5 - 96*mtt*mWW^8*t^5 - 1116*ep*mtt*mWW^8*t^5 - 4914*ep^2*mtt*mWW^8*t^5 - 10182*ep^3*mtt*mWW^8*t^5 - 9804*ep^4*mtt*mWW^8*t^5 - 3408*ep^5*mtt*mWW^8*t^5 - 1366*mtt^6*mWW^2*s*t^5 - 16652*ep*mtt^6*mWW^2*s*t^5 - 78268*ep^2*mtt^6*mWW^2*s*t^5 - 177734*ep^3*mtt^6*mWW^2*s*t^5 - 195624*ep^4*mtt^6*mWW^2*s*t^5 - 83776*ep^5*mtt^6*mWW^2*s*t^5 - 950*mtt^5*mWW^3*s*t^5 - 13154*ep*mtt^5*mWW^3*s*t^5 - 69842*ep^2*mtt^5*mWW^3*s*t^5 - 177406*ep^3*mtt^5*mWW^3*s*t^5 - 216216*ep^4*mtt^5*mWW^3*s*t^5 - 101632*ep^5*mtt^5*mWW^3*s*t^5 + 7910*mtt^4*mWW^4*s*t^5 + 99884*ep*mtt^4*mWW^4*s*t^5 + 487462*ep^2*mtt^4*mWW^4*s*t^5 + 1150500*ep^3*mtt^4*mWW^4*s*t^5 + 1317016*ep^4*mtt^4*mWW^4*s*t^5 + 587168*ep^5*mtt^4*mWW^4*s*t^5 - 4684*mtt^3*mWW^5*s*t^5 - 58324*ep*mtt^3*mWW^5*s*t^5 - 281222*ep^2*mtt^3*mWW^5*s*t^5 - 658766*ep^3*mtt^3*mWW^5*s*t^5 - 754044*ep^4*mtt^3*mWW^5*s*t^5 - 339600*ep^5*mtt^3*mWW^5*s*t^5 - 3418*mtt^2*mWW^6*s*t^5 - 42986*ep*mtt^2*mWW^6*s*t^5 - 208258*ep^2*mtt^2*mWW^6*s*t^5 - 485082*ep^3*mtt^2*mWW^6*s*t^5 - 542448*ep^4*mtt^2*mWW^6*s*t^5 - 232608*ep^5*mtt^2*mWW^6*s*t^5 + 2194*mtt*mWW^7*s*t^5 + 27390*ep*mtt*mWW^7*s*t^5 + 132092*ep^2*mtt*mWW^7*s*t^5 + 307976*ep^3*mtt*mWW^7*s*t^5 + 347948*ep^4*mtt*mWW^7*s*t^5 + 152880*ep^5*mtt*mWW^7*s*t^5 + 314*mWW^8*s*t^5 + 3842*ep*mWW^8*s*t^5 + 18036*ep^2*mWW^8*s*t^5 + 40512*ep^3*mWW^8*s*t^5 + 43368*ep^4*mWW^8*s*t^5 + 17568*ep^5*mWW^8*s*t^5 + 1632*mtt^5*mWW^2*s^2*t^5 + 21414*ep*mtt^5*mWW^2*s^2*t^5 + 108084*ep^2*mtt^5*mWW^2*s^2*t^5 + 260994*ep^3*mtt^5*mWW^2*s^2*t^5 + 302528*ep^4*mtt^5*mWW^2*s^2*t^5 + 135392*ep^5*mtt^5*mWW^2*s^2*t^5 - 184*mtt^4*mWW^3*s^2*t^5 - 697*ep*mtt^4*mWW^3*s^2*t^5 + 4076*ep^2*mtt^4*mWW^3*s^2*t^5 + 24547*ep^3*mtt^4*mWW^3*s^2*t^5 + 40882*ep^4*mtt^4*mWW^3*s^2*t^5 + 21752*ep^5*mtt^4*mWW^3*s^2*t^5 - 7504*mtt^3*mWW^4*s^2*t^5 - 102426*ep*mtt^3*mWW^4*s^2*t^5 - 536160*ep^2*mtt^3*mWW^4*s^2*t^5 - 1336418*ep^3*mtt^3*mWW^4*s^2*t^5 - 1590740*ep^4*mtt^3*mWW^4*s^2*t^5 - 727216*ep^5*mtt^3*mWW^4*s^2*t^5 + 7296*mtt^2*mWW^5*s^2*t^5 + 97702*ep*mtt^2*mWW^5*s^2*t^5 + 504434*ep^2*mtt^2*mWW^5*s^2*t^5 + 1248272*ep^3*mtt^2*mWW^5*s^2*t^5 + 1487096*ep^4*mtt^2*mWW^5*s^2*t^5 + 687040*ep^5*mtt^2*mWW^5*s^2*t^5 + 496*mtt*mWW^6*s^2*t^5 + 7352*ep*mtt*mWW^6*s^2*t^5 + 38988*ep^2*mtt*mWW^6*s^2*t^5 + 90652*ep^3*mtt*mWW^6*s^2*t^5 + 88860*ep^4*mtt*mWW^6*s^2*t^5 + 25840*ep^5*mtt*mWW^6*s^2*t^5 - 1736*mWW^7*s^2*t^5 - 23345*ep*mWW^7*s^2*t^5 - 119902*ep^2*mWW^7*s^2*t^5 - 291407*ep^3*mWW^7*s^2*t^5 - 335346*ep^4*mWW^7*s^2*t^5 - 146648*ep^5*mWW^7*s^2*t^5 - 606*mtt^4*mWW^2*s^3*t^5 - 8670*ep*mtt^4*mWW^2*s^3*t^5 - 46920*ep^2*mtt^4*mWW^2*s^3*t^5 - 119304*ep^3*mtt^4*mWW^2*s^3*t^5 - 143736*ep^4*mtt^4*mWW^2*s^3*t^5 - 66288*ep^5*mtt^4*mWW^2*s^3*t^5 + 624*mtt^3*mWW^3*s^3*t^5 + 7743*ep*mtt^3*mWW^3*s^3*t^5 + 39168*ep^2*mtt^3*mWW^3*s^3*t^5 + 97851*ep^3*mtt^3*mWW^3*s^3*t^5 + 119878*ep^4*mtt^3*mWW^3*s^3*t^5 + 57736*ep^5*mtt^3*mWW^3*s^3*t^5 + 1764*mtt^2*mWW^4*s^3*t^5 + 26708*ep*mtt^2*mWW^4*s^3*t^5 + 150010*ep^2*mtt^2*mWW^4*s^3*t^5 + 389058*ep^3*mtt^2*mWW^4*s^3*t^5 + 470480*ep^4*mtt^2*mWW^4*s^3*t^5 + 214048*ep^5*mtt^2*mWW^4*s^3*t^5 - 2976*mtt*mWW^5*s^3*t^5 - 42905*ep*mtt*mWW^5*s^3*t^5 - 235172*ep^2*mtt*mWW^5*s^3*t^5 - 602369*ep^3*mtt*mWW^5*s^3*t^5 - 726202*ep^4*mtt*mWW^5*s^3*t^5 - 333176*ep^5*mtt*mWW^5*s^3*t^5 + 1194*mWW^6*s^3*t^5 + 17124*ep*mWW^6*s^3*t^5 + 93514*ep^2*mWW^6*s^3*t^5 + 238964*ep^3*mWW^6*s^3*t^5 + 287980*ep^4*mWW^6*s^3*t^5 + 132480*ep^5*mWW^6*s^3*t^5 - 32*mtt^3*mWW^2*s^4*t^5 - 200*ep*mtt^3*mWW^2*s^4*t^5 - 616*ep^2*mtt^3*mWW^2*s^4*t^5 - 1344*ep^3*mtt^3*mWW^2*s^4*t^5 - 1824*ep^4*mtt^3*mWW^2*s^4*t^5 - 1024*ep^5*mtt^3*mWW^2*s^4*t^5 + 96*mtt^2*mWW^3*s^4*t^5 + 1544*ep*mtt^2*mWW^3*s^4*t^5 + 8040*ep^2*mtt^2*mWW^3*s^4*t^5 + 18912*ep^3*mtt^2*mWW^3*s^4*t^5 + 20856*ep^4*mtt^2*mWW^3*s^4*t^5 + 8752*ep^5*mtt^2*mWW^3*s^4*t^5 - 96*mtt*mWW^4*s^4*t^5 - 1736*ep*mtt*mWW^4*s^4*t^5 - 9172*ep^2*mtt*mWW^4*s^4*t^5 - 21684*ep^3*mtt*mWW^4*s^4*t^5 - 24056*ep^4*mtt*mWW^4*s^4*t^5 - 10048*ep^5*mtt*mWW^4*s^4*t^5 + 32*mWW^5*s^4*t^5 + 392*ep*mWW^5*s^4*t^5 + 1628*ep^2*mWW^5*s^4*t^5 + 3276*ep^3*mWW^5*s^4*t^5 + 3344*ep^4*mWW^5*s^4*t^5 + 1360*ep^5*mWW^5*s^4*t^5 - 80*ep*mtt^2*mWW^2*s^5*t^5 - 520*ep^2*mtt^2*mWW^2*s^5*t^5 - 1240*ep^3*mtt^2*mWW^2*s^5*t^5 - 1280*ep^4*mtt^2*mWW^2*s^5*t^5 - 480*ep^5*mtt^2*mWW^2*s^5*t^5 + 80*ep*mtt*mWW^3*s^5*t^5 + 480*ep^2*mtt*mWW^3*s^5*t^5 + 1040*ep^3*mtt*mWW^3*s^5*t^5 + 960*ep^4*mtt*mWW^3*s^5*t^5 + 320*ep^5*mtt*mWW^3*s^5*t^5 + 40*ep^2*mWW^4*s^5*t^5 + 200*ep^3*mWW^4*s^5*t^5 + 320*ep^4*mWW^4*s^5*t^5 + 160*ep^5*mWW^4*s^5*t^5 - 288*mtt^7*mWW*t^6 - 3288*ep*mtt^7*mWW*t^6 - 14436*ep^2*mtt^7*mWW*t^6 - 30732*ep^3*mtt^7*mWW*t^6 - 31896*ep^4*mtt^7*mWW*t^6 - 12960*ep^5*mtt^7*mWW*t^6 - 1056*mtt^6*mWW^2*t^6 - 12282*ep*mtt^6*mWW^2*t^6 - 55014*ep^2*mtt^6*mWW^2*t^6 - 119448*ep^3*mtt^6*mWW^2*t^6 - 126360*ep^4*mtt^6*mWW^2*t^6 - 52320*ep^5*mtt^6*mWW^2*t^6 + 2196*mtt^5*mWW^3*t^6 + 24360*ep*mtt^5*mWW^3*t^6 + 103164*ep^2*mtt^5*mWW^3*t^6 + 210420*ep^3*mtt^5*mWW^3*t^6 + 207912*ep^4*mtt^5*mWW^3*t^6 + 79968*ep^5*mtt^5*mWW^3*t^6 + 1830*mtt^4*mWW^4*t^6 + 23547*ep*mtt^4*mWW^4*t^6 + 117084*ep^2*mtt^4*mWW^4*t^6 + 281373*ep^3*mtt^4*mWW^4*t^6 + 327846*ep^4*mtt^4*mWW^4*t^6 + 148680*ep^5*mtt^4*mWW^4*t^6 - 3816*mtt^3*mWW^5*t^6 - 45402*ep*mtt^3*mWW^5*t^6 - 208950*ep^2*mtt^3*mWW^5*t^6 - 467940*ep^3*mtt^3*mWW^5*t^6 - 512544*ep^4*mtt^3*mWW^5*t^6 - 220608*ep^5*mtt^3*mWW^5*t^6 + 396*mtt^2*mWW^6*t^6 + 4212*ep*mtt^2*mWW^6*t^6 + 17232*ep^2*mtt^2*mWW^6*t^6 + 34944*ep^3*mtt^2*mWW^6*t^6 + 36192*ep^4*mtt^2*mWW^6*t^6 + 15744*ep^5*mtt^2*mWW^6*t^6 + 708*mtt*mWW^7*t^6 + 8502*ep*mtt*mWW^7*t^6 + 39366*ep^2*mtt*mWW^7*t^6 + 88152*ep^3*mtt*mWW^7*t^6 + 95736*ep^4*mtt*mWW^7*t^6 + 40416*ep^5*mtt*mWW^7*t^6 + 30*mWW^8*t^6 + 351*ep*mWW^8*t^6 + 1554*ep^2*mWW^8*t^6 + 3231*ep^3*mWW^8*t^6 + 3114*ep^4*mWW^8*t^6 + 1080*ep^5*mWW^8*t^6 + 984*mtt^6*mWW*s*t^6 + 11948*ep*mtt^6*mWW*s*t^6 + 55904*ep^2*mtt^6*mWW*s*t^6 + 126340*ep^3*mtt^6*mWW*s*t^6 + 138424*ep^4*mtt^6*mWW*s*t^6 + 59040*ep^5*mtt^6*mWW*s*t^6 + 2510*mtt^5*mWW^2*s*t^6 + 30996*ep*mtt^5*mWW^2*s*t^6 + 147346*ep^2*mtt^5*mWW^2*s*t^6 + 337368*ep^3*mtt^5*mWW^2*s*t^6 + 373160*ep^4*mtt^5*mWW^2*s*t^6 + 160160*ep^5*mtt^5*mWW^2*s*t^6 - 7346*mtt^4*mWW^3*s*t^6 - 89144*ep*mtt^4*mWW^3*s*t^6 - 416326*ep^2*mtt^4*mWW^3*s*t^6 - 937680*ep^3*mtt^4*mWW^3*s*t^6 - 1022656*ep^4*mtt^4*mWW^3*s*t^6 - 434048*ep^5*mtt^4*mWW^3*s*t^6 - 1628*mtt^3*mWW^4*s*t^6 - 22734*ep*mtt^3*mWW^4*s*t^6 - 121138*ep^2*mtt^3*mWW^4*s*t^6 - 306544*ep^3*mtt^3*mWW^4*s*t^6 - 368296*ep^4*mtt^3*mWW^4*s*t^6 - 168480*ep^5*mtt^3*mWW^4*s*t^6 + 9100*mtt^2*mWW^5*s*t^6 + 113546*ep*mtt^2*mWW^5*s*t^6 + 546226*ep^2*mtt^2*mWW^5*s*t^6 + 1267240*ep^3*mtt^2*mWW^5*s*t^6 + 1421384*ep^4*mtt^2*mWW^5*s*t^6 + 618784*ep^5*mtt^2*mWW^5*s*t^6 - 2386*mtt*mWW^6*s*t^6 - 29342*ep*mtt*mWW^6*s*t^6 - 139308*ep^2*mtt*mWW^6*s*t^6 - 320348*ep^3*mtt*mWW^6*s*t^6 - 359080*ep^4*mtt*mWW^6*s*t^6 - 158176*ep^5*mtt*mWW^6*s*t^6 - 1234*mWW^7*s*t^6 - 15270*ep*mWW^7*s*t^6 - 72704*ep^2*mWW^7*s*t^6 - 166376*ep^3*mWW^7*s*t^6 - 182936*ep^4*mWW^7*s*t^6 - 77280*ep^5*mWW^7*s*t^6 - 1128*mtt^5*mWW*s^2*t^6 - 14432*ep*mtt^5*mWW*s^2*t^6 - 71020*ep^2*mtt^5*mWW*s^2*t^6 - 167644*ep^3*mtt^5*mWW*s^2*t^6 - 190496*ep^4*mtt^5*mWW*s^2*t^6 - 83760*ep^5*mtt^5*mWW*s^2*t^6 - 1318*mtt^4*mWW^2*s^2*t^6 - 17844*ep*mtt^4*mWW^2*s^2*t^6 - 91936*ep^2*mtt^4*mWW^2*s^2*t^6 - 223054*ep^3*mtt^4*mWW^2*s^2*t^6 - 256096*ep^4*mtt^4*mWW^2*s^2*t^6 - 112256*ep^5*mtt^4*mWW^2*s^2*t^6 + 7712*mtt^3*mWW^3*s^2*t^6 + 100106*ep*mtt^3*mWW^3*s^2*t^6 + 498706*ep^2*mtt^3*mWW^3*s^2*t^6 + 1185552*ep^3*mtt^3*mWW^3*s^2*t^6 + 1350416*ep^4*mtt^3*mWW^3*s^2*t^6 + 593424*ep^5*mtt^3*mWW^3*s^2*t^6 - 3948*mtt^2*mWW^4*s^2*t^6 - 48833*ep*mtt^2*mWW^4*s^2*t^6 - 232468*ep^2*mtt^2*mWW^4*s^2*t^6 - 532833*ep^3*mtt^2*mWW^4*s^2*t^6 - 593606*ep^4*mtt^2*mWW^4*s^2*t^6 - 260104*ep^5*mtt^2*mWW^4*s^2*t^6 - 4328*mtt*mWW^5*s^2*t^6 - 58816*ep*mtt*mWW^5*s^2*t^6 - 304586*ep^2*mtt*mWW^5*s^2*t^6 - 744790*ep^3*mtt*mWW^5*s^2*t^6 - 861644*ep^4*mtt*mWW^5*s^2*t^6 - 379024*ep^5*mtt*mWW^5*s^2*t^6 + 3010*mWW^6*s^2*t^6 + 39819*ep*mWW^6*s^2*t^6 + 201664*ep^2*mWW^6*s^2*t^6 + 485289*ep^3*mWW^6*s^2*t^6 + 556466*ep^4*mWW^6*s^2*t^6 + 244600*ep^5*mWW^6*s^2*t^6 + 432*mtt^4*mWW*s^3*t^6 + 5772*ep*mtt^4*mWW*s^3*t^6 + 29552*ep^2*mtt^4*mWW*s^3*t^6 + 72036*ep^3*mtt^4*mWW*s^3*t^6 + 83968*ep^4*mtt^4*mWW*s^3*t^6 + 37680*ep^5*mtt^4*mWW*s^3*t^6 - 184*mtt^3*mWW^2*s^3*t^6 - 1912*ep*mtt^3*mWW^2*s^3*t^6 - 8184*ep^2*mtt^3*mWW^2*s^3*t^6 - 19140*ep^3*mtt^3*mWW^2*s^3*t^6 - 24224*ep^4*mtt^3*mWW^2*s^3*t^6 - 12656*ep^5*mtt^3*mWW^2*s^3*t^6 - 2040*mtt^2*mWW^3*s^3*t^6 - 28265*ep*mtt^2*mWW^3*s^3*t^6 - 148698*ep^2*mtt^2*mWW^3*s^3*t^6 - 365547*ep^3*mtt^2*mWW^3*s^3*t^6 - 422538*ep^4*mtt^2*mWW^3*s^3*t^6 - 185512*ep^5*mtt^2*mWW^3*s^3*t^6 + 2904*mtt*mWW^4*s^3*t^6 + 39510*ep*mtt*mWW^4*s^3*t^6 + 205376*ep^2*mtt*mWW^4*s^3*t^6 + 501866*ep^3*mtt*mWW^4*s^3*t^6 + 579892*ep^4*mtt*mWW^4*s^3*t^6 + 256096*ep^5*mtt*mWW^4*s^3*t^6 - 1112*mWW^5*s^3*t^6 - 15105*ep*mWW^5*s^3*t^6 - 78310*ep^2*mWW^5*s^3*t^6 - 191063*ep^3*mWW^5*s^3*t^6 - 220794*ep^4*mWW^5*s^3*t^6 - 97720*ep^5*mWW^5*s^3*t^6 - 160*ep*mtt^2*mWW^2*s^4*t^6 - 1040*ep^2*mtt^2*mWW^2*s^4*t^6 - 2480*ep^3*mtt^2*mWW^2*s^4*t^6 - 2560*ep^4*mtt^2*mWW^2*s^4*t^6 - 960*ep^5*mtt^2*mWW^2*s^4*t^6 + 172*ep*mtt*mWW^3*s^4*t^6 + 1108*ep^2*mtt*mWW^3*s^4*t^6 + 2696*ep^3*mtt*mWW^3*s^4*t^6 + 2912*ep^4*mtt*mWW^3*s^4*t^6 + 1152*ep^5*mtt*mWW^3*s^4*t^6 - 12*ep*mWW^4*s^4*t^6 - 44*ep^2*mWW^4*s^4*t^6 - 48*ep^3*mWW^4*s^4*t^6 - 16*ep^4*mWW^4*s^4*t^6 + 72*mtt^7*t^7 + 804*ep*mtt^7*t^7 + 3444*ep^2*mtt^7*t^7 + 7152*ep^3*mtt^7*t^7 + 7248*ep^4*mtt^7*t^7 + 2880*ep^5*mtt^7*t^7 + 1056*mtt^6*mWW*t^7 + 12024*ep*mtt^6*mWW*t^7 + 52596*ep^2*mtt^6*mWW*t^7 + 111420*ep^3*mtt^6*mWW*t^7 + 114936*ep^4*mtt^6*mWW*t^7 + 46368*ep^5*mtt^6*mWW*t^7 - 252*mtt^5*mWW^2*t^7 - 2256*ep*mtt^5*mWW^2*t^7 - 6840*ep^2*mtt^5*mWW^2*t^7 - 7800*ep^3*mtt^5*mWW^2*t^7 - 1008*ep^4*mtt^5*mWW^2*t^7 + 2496*ep^5*mtt^5*mWW^2*t^7 - 4236*mtt^4*mWW^3*t^7 - 48891*ep*mtt^4*mWW^3*t^7 - 217044*ep^2*mtt^4*mWW^3*t^7 - 466659*ep^3*mtt^4*mWW^3*t^7 - 488586*ep^4*mtt^4*mWW^3*t^7 - 200184*ep^5*mtt^4*mWW^3*t^7 + 2808*mtt^3*mWW^4*t^7 + 30834*ep*mtt^3*mWW^4*t^7 + 129078*ep^2*mtt^3*mWW^4*t^7 + 260220*ep^3*mtt^3*mWW^4*t^7 + 254448*ep^4*mtt^3*mWW^4*t^7 + 97152*ep^5*mtt^3*mWW^4*t^7 + 2160*mtt^2*mWW^5*t^7 + 26364*ep*mtt^2*mWW^5*t^7 + 124224*ep^2*mtt^2*mWW^5*t^7 + 283260*ep^3*mtt^2*mWW^5*t^7 + 313608*ep^4*mtt^2*mWW^5*t^7 + 135264*ep^5*mtt^2*mWW^5*t^7 - 1380*mtt*mWW^6*t^7 - 16158*ep*mtt*mWW^6*t^7 - 72990*ep^2*mtt*mWW^6*t^7 - 160128*ep^3*mtt*mWW^6*t^7 - 171528*ep^4*mtt*mWW^6*t^7 - 72096*ep^5*mtt*mWW^6*t^7 - 228*mWW^7*t^7 - 2721*ep*mWW^7*t^7 - 12468*ep^2*mWW^7*t^7 - 27465*ep^3*mWW^7*t^7 - 29118*ep^4*mWW^7*t^7 - 11880*ep^5*mWW^7*t^7 - 240*mtt^6*s*t^7 - 2848*ep*mtt^6*s*t^7 - 13020*ep^2*mtt^6*s*t^7 - 28796*ep^3*mtt^6*s*t^7 - 30936*ep^4*mtt^6*s*t^7 - 12960*ep^5*mtt^6*s*t^7 - 2640*mtt^5*mWW*s*t^7 - 31960*ep*mtt^5*mWW*s*t^7 - 148792*ep^2*mtt^5*mWW*s*t^7 - 333752*ep^3*mtt^5*mWW*s*t^7 - 362096*ep^4*mtt^5*mWW*s*t^7 - 152640*ep^5*mtt^5*mWW*s*t^7 + 2846*mtt^4*mWW^2*s*t^7 + 33502*ep*mtt^4*mWW^2*s*t^7 + 151594*ep^2*mtt^4*mWW^2*s*t^7 + 331282*ep^3*mtt^4*mWW^2*s*t^7 + 351584*ep^4*mtt^4*mWW^2*s*t^7 + 145632*ep^5*mtt^4*mWW^2*s*t^7 + 7328*mtt^3*mWW^3*s*t^7 + 90477*ep*mtt^3*mWW^3*s*t^7 + 429392*ep^2*mtt^3*mWW^3*s*t^7 + 979681*ep^3*mtt^3*mWW^3*s*t^7 + 1077874*ep^4*mtt^3*mWW^3*s*t^7 + 459448*ep^5*mtt^3*mWW^3*s*t^7 - 9060*mtt^2*mWW^4*s*t^7 - 109898*ep*mtt^2*mWW^4*s*t^7 - 512514*ep^2*mtt^2*mWW^4*s*t^7 - 1151228*ep^3*mtt^2*mWW^4*s*t^7 - 1251012*ep^4*mtt^2*mWW^4*s*t^7 - 528848*ep^5*mtt^2*mWW^4*s*t^7 - 608*mtt*mWW^5*s*t^7 - 8515*ep*mtt*mWW^5*s*t^7 - 45212*ep^2*mtt*mWW^5*s*t^7 - 112955*ep^3*mtt*mWW^5*s*t^7 - 132190*ep^4*mtt*mWW^5*s*t^7 - 57800*ep^5*mtt*mWW^5*s*t^7 + 2374*mWW^6*s*t^7 + 29242*ep*mWW^6*s*t^7 + 138552*ep^2*mWW^6*s*t^7 + 315768*ep^3*mWW^6*s*t^7 + 346776*ep^4*mWW^6*s*t^7 + 147168*ep^5*mWW^6*s*t^7 + 264*mtt^5*s^2*t^7 + 3284*ep*mtt^5*s^2*t^7 + 15708*ep^2*mtt^5*s^2*t^7 + 36136*ep^3*mtt^5*s^2*t^7 + 40128*ep^4*mtt^5*s^2*t^7 + 17280*ep^5*mtt^5*s^2*t^7 + 1928*mtt^4*mWW*s^2*t^7 + 24608*ep*mtt^4*mWW*s^2*t^7 + 120404*ep^2*mtt^4*mWW*s^2*t^7 + 281236*ep^3*mtt^4*mWW*s^2*t^7 + 314816*ep^4*mtt^4*mWW*s^2*t^7 + 135888*ep^5*mtt^4*mWW*s^2*t^7 - 4424*mtt^3*mWW^2*s^2*t^7 - 55524*ep*mtt^3*mWW^2*s^2*t^7 - 267620*ep^2*mtt^3*mWW^2*s^2*t^7 - 618548*ep^3*mtt^3*mWW^2*s^2*t^7 - 688384*ep^4*mtt^3*mWW^2*s^2*t^7 - 296640*ep^5*mtt^3*mWW^2*s^2*t^7 - 936*mtt^2*mWW^3*s^2*t^7 - 13989*ep*mtt^2*mWW^3*s^2*t^7 - 77456*ep^2*mtt^2*mWW^3*s^2*t^7 - 196245*ep^3*mtt^2*mWW^3*s^2*t^7 - 229846*ep^4*mtt^2*mWW^3*s^2*t^7 - 100728*ep^5*mtt^2*mWW^3*s^2*t^7 + 6112*mtt*mWW^4*s^2*t^7 + 79530*ep*mtt*mWW^4*s^2*t^7 + 395776*ep^2*mtt*mWW^4*s^2*t^7 + 935510*ep^3*mtt*mWW^4*s^2*t^7 + 1054300*ep^4*mtt*mWW^4*s^2*t^7 + 456112*ep^5*mtt*mWW^4*s^2*t^7 - 2944*mWW^5*s^2*t^7 - 37909*ep*mWW^5*s^2*t^7 - 186956*ep^2*mWW^5*s^2*t^7 - 439097*ep^3*mWW^5*s^2*t^7 - 493030*ep^4*mWW^5*s^2*t^7 - 213064*ep^5*mWW^5*s^2*t^7 - 96*mtt^4*s^3*t^7 - 1240*ep*mtt^4*s^3*t^7 - 6132*ep^2*mtt^4*s^3*t^7 - 14492*ep^3*mtt^4*s^3*t^7 - 16440*ep^4*mtt^4*s^3*t^7 - 7200*ep^5*mtt^4*s^3*t^7 - 320*mtt^3*mWW*s^3*t^7 - 4272*ep*mtt^3*mWW*s^3*t^7 - 21688*ep^2*mtt^3*mWW*s^3*t^7 - 51744*ep^3*mtt^3*mWW*s^3*t^7 - 58320*ep^4*mtt^3*mWW*s^3*t^7 - 25056*ep^5*mtt^3*mWW*s^3*t^7 + 1536*mtt^2*mWW^2*s^3*t^7 + 20176*ep*mtt^2*mWW^2*s^3*t^7 + 101336*ep^2*mtt^2*mWW^2*s^3*t^7 + 240944*ep^3*mtt^2*mWW^2*s^3*t^7 + 272320*ep^4*mtt^2*mWW^2*s^3*t^7 + 117888*ep^5*mtt^2*mWW^2*s^3*t^7 - 1728*mtt*mWW^3*s^3*t^7 - 22620*ep*mtt*mWW^3*s^3*t^7 - 113236*ep^2*mtt*mWW^3*s^3*t^7 - 268560*ep^3*mtt*mWW^3*s^3*t^7 - 303104*ep^4*mtt*mWW^3*s^3*t^7 - 131232*ep^5*mtt*mWW^3*s^3*t^7 + 608*mWW^4*s^3*t^7 + 7956*ep*mWW^4*s^3*t^7 + 39768*ep^2*mWW^4*s^3*t^7 + 94188*ep^3*mWW^4*s^3*t^7 + 106216*ep^4*mWW^4*s^3*t^7 + 45984*ep^5*mWW^4*s^3*t^7 - 312*mtt^6*t^8 - 3468*ep*mtt^6*t^8 - 14772*ep^2*mtt^6*t^8 - 30480*ep^3*mtt^6*t^8 - 30672*ep^4*mtt^6*t^8 - 12096*ep^5*mtt^6*t^8 - 1152*mtt^5*mWW*t^8 - 13176*ep*mtt^5*mWW*t^8 - 57852*ep^2*mtt^5*mWW*t^8 - 122796*ep^3*mtt^5*mWW*t^8 - 126648*ep^4*mtt^5*mWW*t^8 - 50976*ep^5*mtt^5*mWW*t^8 + 2814*mtt^4*mWW^2*t^8 + 31368*ep*mtt^4*mWW^2*t^8 + 133818*ep^2*mtt^4*mWW^2*t^8 + 275784*ep^3*mtt^4*mWW^2*t^8 + 276216*ep^4*mtt^4*mWW^2*t^8 + 108000*ep^5*mtt^4*mWW^2*t^8 + 1008*mtt^3*mWW^3*t^8 + 12720*ep*mtt^3*mWW^3*t^8 + 61710*ep^2*mtt^3*mWW^3*t^8 + 143910*ep^3*mtt^3*mWW^3*t^8 + 162012*ep^4*mtt^3*mWW^3*t^8 + 70800*ep^5*mtt^3*mWW^3*t^8 - 3708*mtt^2*mWW^4*t^8 - 42651*ep*mtt^2*mWW^4*t^8 - 188592*ep^2*mtt^2*mWW^4*t^8 - 403719*ep^3*mtt^2*mWW^4*t^8 - 420690*ep^4*mtt^2*mWW^4*t^8 - 171480*ep^5*mtt^2*mWW^4*t^8 + 768*mtt*mWW^5*t^8 + 8358*ep*mtt*mWW^5*t^8 + 34674*ep^2*mtt*mWW^5*t^8 + 69432*ep^3*mtt*mWW^5*t^8 + 67752*ep^4*mtt*mWW^5*t^8 + 26016*ep^5*mtt*mWW^5*t^8 + 582*mWW^6*t^8 + 6849*ep*mWW^6*t^8 + 31014*ep^2*mWW^6*t^8 + 67869*ep^3*mWW^6*t^8 + 72030*ep^4*mWW^6*t^8 + 29736*ep^5*mWW^6*t^8 + 800*mtt^5*s*t^8 + 9440*ep*mtt^5*s*t^8 + 42856*ep^2*mtt^5*s*t^8 + 94000*ep^3*mtt^5*s*t^8 + 100032*ep^4*mtt^5*s*t^8 + 41472*ep^5*mtt^5*s*t^8 + 1368*mtt^4*mWW*s*t^8 + 16844*ep*mtt^4*mWW*s*t^8 + 79424*ep^2*mtt^4*mWW*s*t^8 + 179260*ep^3*mtt^4*mWW*s*t^8 + 194440*ep^4*mtt^4*mWW*s*t^8 + 81504*ep^5*mtt^4*mWW*s*t^8 - 6408*mtt^3*mWW^2*s*t^8 - 76828*ep*mtt^3*mWW^2*s*t^8 - 353680*ep^2*mtt^3*mWW^2*s*t^8 - 783436*ep^3*mtt^3*mWW^2*s*t^8 - 838528*ep^4*mtt^3*mWW^2*s*t^8 - 348480*ep^5*mtt^3*mWW^2*s*t^8 + 3016*mtt^2*mWW^3*s*t^8 + 34973*ep*mtt^2*mWW^3*s*t^8 + 155526*ep^2*mtt^2*mWW^3*s*t^8 + 333547*ep^3*mtt^2*mWW^3*s*t^8 + 347258*ep^4*mtt^2*mWW^3*s*t^8 + 141240*ep^5*mtt^2*mWW^3*s*t^8 + 3720*mtt*mWW^4*s*t^8 + 45878*ep*mtt*mWW^4*s*t^8 + 217244*ep^2*mtt*mWW^4*s*t^8 + 493738*ep^3*mtt*mWW^4*s*t^8 + 539956*ep^4*mtt*mWW^4*s*t^8 + 228144*ep^5*mtt*mWW^4*s*t^8 - 2496*mWW^5*s*t^8 - 30307*ep*mWW^5*s*t^8 - 141370*ep^2*mWW^5*s*t^8 - 317109*ep^3*mWW^5*s*t^8 - 343158*ep^4*mWW^5*s*t^8 - 143880*ep^5*mWW^5*s*t^8 - 616*mtt^4*s^2*t^8 - 7604*ep*mtt^4*s^2*t^8 - 36020*ep^2*mtt^4*s^2*t^8 - 81880*ep^3*mtt^4*s^2*t^8 - 89664*ep^4*mtt^4*s^2*t^8 - 38016*ep^5*mtt^4*s^2*t^8 + 256*mtt^3*mWW*s^2*t^8 + 2784*ep*mtt^3*mWW*s^2*t^8 + 11552*ep^2*mtt^3*mWW*s^2*t^8 + 23640*ep^3*mtt^3*mWW*s^2*t^8 + 24288*ep^4*mtt^3*mWW*s^2*t^8 + 10080*ep^5*mtt^3*mWW*s^2*t^8 + 2928*mtt^2*mWW^2*s^2*t^8 + 37272*ep*mtt^2*mWW^2*s^2*t^8 + 181464*ep^2*mtt^2*mWW^2*s^2*t^8 + 420360*ep^3*mtt^2*mWW^2*s^2*t^8 + 465120*ep^4*mtt^2*mWW^2*s^2*t^8 + 197856*ep^5*mtt^2*mWW^2*s^2*t^8 - 4160*mtt*mWW^3*s^2*t^8 - 52444*ep*mtt*mWW^3*s^2*t^8 - 253140*ep^2*mtt*mWW^3*s^2*t^8 - 582832*ep^3*mtt*mWW^3*s^2*t^8 - 642592*ep^4*mtt*mWW^3*s^2*t^8 - 272992*ep^5*mtt*mWW^3*s^2*t^8 + 1592*mWW^4*s^2*t^8 + 19992*ep*mWW^4*s^2*t^8 + 96168*ep^2*mWW^4*s^2*t^8 + 220880*ep^3*mWW^4*s^2*t^8 + 243184*ep^4*mWW^4*s^2*t^8 + 103264*ep^5*mWW^4*s^2*t^8 + 128*mtt^3*s^3*t^8 + 1632*ep*mtt^3*s^3*t^8 + 7936*ep^2*mtt^3*s^3*t^8 + 18360*ep^3*mtt^3*s^3*t^8 + 20304*ep^4*mtt^3*s^3*t^8 + 8640*ep^5*mtt^3*s^3*t^8 - 384*mtt^2*mWW*s^3*t^8 - 4896*ep*mtt^2*mWW*s^3*t^8 - 23808*ep^2*mtt^2*mWW*s^3*t^8 - 55080*ep^3*mtt^2*mWW*s^3*t^8 - 60912*ep^4*mtt^2*mWW*s^3*t^8 - 25920*ep^5*mtt^2*mWW*s^3*t^8 + 384*mtt*mWW^2*s^3*t^8 + 4896*ep*mtt*mWW^2*s^3*t^8 + 23808*ep^2*mtt*mWW^2*s^3*t^8 + 55080*ep^3*mtt*mWW^2*s^3*t^8 + 60912*ep^4*mtt*mWW^2*s^3*t^8 + 25920*ep^5*mtt*mWW^2*s^3*t^8 - 128*mWW^3*s^3*t^8 - 1632*ep*mWW^3*s^3*t^8 - 7936*ep^2*mWW^3*s^3*t^8 - 18360*ep^3*mWW^3*s^3*t^8 - 20304*ep^4*mWW^3*s^3*t^8 - 8640*ep^5*mWW^3*s^3*t^8 + 504*mtt^5*t^9 + 5580*ep*mtt^5*t^9 + 23652*ep^2*mtt^5*t^9 + 48528*ep^3*mtt^5*t^9 + 48528*ep^4*mtt^5*t^9 + 19008*ep^5*mtt^5*t^9 + 264*ep*mtt^4*mWW*t^9 + 2340*ep^2*mtt^4*mWW*t^9 + 7188*ep^3*mtt^4*mWW*t^9 + 9288*ep^4*mtt^4*mWW*t^9 + 4320*ep^5*mtt^4*mWW*t^9 - 2328*mtt^3*mWW^2*t^9 - 26268*ep*mtt^3*mWW^2*t^9 - 113556*ep^2*mtt^3*mWW^2*t^9 - 237072*ep^3*mtt^3*mWW^2*t^9 - 240336*ep^4*mtt^3*mWW^2*t^9 - 95040*ep^5*mtt^3*mWW^2*t^9 + 1944*mtt^2*mWW^3*t^9 + 21429*ep*mtt^2*mWW^3*t^9 + 90204*ep^2*mtt^2*mWW^3*t^9 + 183177*ep^3*mtt^2*mWW^3*t^9 + 180606*ep^4*mtt^2*mWW^3*t^9 + 69480*ep^5*mtt^2*mWW^3*t^9 + 576*mtt*mWW^4*t^9 + 6990*ep*mtt*mWW^4*t^9 + 32640*ep^2*mtt*mWW^4*t^9 + 73470*ep^3*mtt*mWW^4*t^9 + 80004*ep^4*mtt*mWW^4*t^9 + 33840*ep^5*mtt*mWW^4*t^9 - 696*mWW^5*t^9 - 7995*ep*mWW^5*t^9 - 35280*ep^2*mWW^5*t^9 - 75291*ep^3*mWW^5*t^9 - 78090*ep^4*mWW^5*t^9 - 31608*ep^5*mWW^5*t^9 - 880*mtt^4*s*t^9 - 10336*ep*mtt^4*s*t^9 - 46652*ep^2*mtt^4*s*t^9 - 101612*ep^3*mtt^4*s*t^9 - 107256*ep^4*mtt^4*s*t^9 - 44064*ep^5*mtt^4*s*t^9 + 1248*mtt^3*mWW*s*t^9 + 14400*ep*mtt^3*mWW*s*t^9 + 63912*ep^2*mtt^3*mWW*s*t^9 + 137376*ep^3*mtt^3*mWW*s*t^9 + 143712*ep^4*mtt^3*mWW*s*t^9 + 58752*ep^5*mtt^3*mWW*s*t^9 + 1536*mtt^2*mWW^2*s*t^9 + 18816*ep*mtt^2*mWW^2*s*t^9 + 88176*ep^2*mtt^2*mWW^2*s*t^9 + 197544*ep^3*mtt^2*mWW^2*s*t^9 + 212400*ep^4*mtt^2*mWW^2*s*t^9 + 88128*ep^5*mtt^2*mWW^2*s*t^9 - 3296*mtt*mWW^3*s*t^9 - 39476*ep*mtt*mWW^3*s*t^9 - 181372*ep^2*mtt*mWW^3*s*t^9 - 400432*ep^3*mtt*mWW^3*s*t^9 - 426480*ep^4*mtt*mWW^3*s*t^9 - 176064*ep^5*mtt*mWW^3*s*t^9 + 1392*mWW^4*s*t^9 + 16596*ep*mWW^4*s*t^9 + 75936*ep^2*mWW^4*s*t^9 + 167124*ep^3*mWW^4*s*t^9 + 177624*ep^4*mWW^4*s*t^9 + 73248*ep^5*mWW^4*s*t^9 + 352*mtt^3*s^2*t^9 + 4320*ep*mtt^3*s^2*t^9 + 20312*ep^2*mtt^3*s^2*t^9 + 45744*ep^3*mtt^3*s^2*t^9 + 49536*ep^4*mtt^3*s^2*t^9 + 20736*ep^5*mtt^3*s^2*t^9 - 1056*mtt^2*mWW*s^2*t^9 - 12960*ep*mtt^2*mWW*s^2*t^9 - 60936*ep^2*mtt^2*mWW*s^2*t^9 - 137232*ep^3*mtt^2*mWW*s^2*t^9 - 148608*ep^4*mtt^2*mWW*s^2*t^9 - 62208*ep^5*mtt^2*mWW*s^2*t^9 + 1056*mtt*mWW^2*s^2*t^9 + 12960*ep*mtt*mWW^2*s^2*t^9 + 60936*ep^2*mtt*mWW^2*s^2*t^9 + 137232*ep^3*mtt*mWW^2*s^2*t^9 + 148608*ep^4*mtt*mWW^2*s^2*t^9 + 62208*ep^5*mtt*mWW^2*s^2*t^9 - 352*mWW^3*s^2*t^9 - 4320*ep*mWW^3*s^2*t^9 - 20312*ep^2*mWW^3*s^2*t^9 - 45744*ep^3*mWW^3*s^2*t^9 - 49536*ep^4*mWW^3*s^2*t^9 - 20736*ep^5*mWW^3*s^2*t^9 - 360*mtt^4*t^10 - 3972*ep*mtt^4*t^10 - 16764*ep^2*mtt^4*t^10 - 34224*ep^3*mtt^4*t^10 - 34032*ep^4*mtt^4*t^10 - 13248*ep^5*mtt^4*t^10 + 672*mtt^3*mWW*t^10 + 7344*ep*mtt^3*mWW*t^10 + 30672*ep^2*mtt^3*mWW*t^10 + 61992*ep^3*mtt^3*mWW*t^10 + 61104*ep^4*mtt^3*mWW*t^10 + 23616*ep^5*mtt^3*mWW*t^10 + 144*mtt^2*mWW^2*t^10 + 1800*ep*mtt^2*mWW^2*t^10 + 8568*ep^2*mtt^2*mWW^2*t^10 + 19368*ep^3*mtt^2*mWW^2*t^10 + 20880*ep^4*mtt^2*mWW^2*t^10 + 8640*ep^5*mtt^2*mWW^2*t^10 - 864*mtt*mWW^3*t^10 - 9744*ep*mtt*mWW^3*t^10 - 42096*ep^2*mtt*mWW^3*t^10 - 87816*ep^3*mtt*mWW^3*t^10 - 88944*ep^4*mtt*mWW^3*t^10 - 35136*ep^5*mtt*mWW^3*t^10 + 408*mWW^4*t^10 + 4572*ep*mWW^4*t^10 + 19620*ep^2*mWW^4*t^10 + 40680*ep^3*mWW^4*t^10 + 40992*ep^4*mWW^4*t^10 + 16128*ep^5*mWW^4*t^10 + 320*mtt^3*s*t^10 + 3744*ep*mtt^3*s*t^10 + 16816*ep^2*mtt^3*s*t^10 + 36408*ep^3*mtt^3*s*t^10 + 38160*ep^4*mtt^3*s*t^10 + 15552*ep^5*mtt^3*s*t^10 - 960*mtt^2*mWW*s*t^10 - 11232*ep*mtt^2*mWW*s*t^10 - 50448*ep^2*mtt^2*mWW*s*t^10 - 109224*ep^3*mtt^2*mWW*s*t^10 - 114480*ep^4*mtt^2*mWW*s*t^10 - 46656*ep^5*mtt^2*mWW*s*t^10 + 960*mtt*mWW^2*s*t^10 + 11232*ep*mtt*mWW^2*s*t^10 + 50448*ep^2*mtt*mWW^2*s*t^10 + 109224*ep^3*mtt*mWW^2*s*t^10 + 114480*ep^4*mtt*mWW^2*s*t^10 + 46656*ep^5*mtt*mWW^2*s*t^10 - 320*mWW^3*s*t^10 - 3744*ep*mWW^3*s*t^10 - 16816*ep^2*mWW^3*s*t^10 - 36408*ep^3*mWW^3*s*t^10 - 38160*ep^4*mWW^3*s*t^10 - 15552*ep^5*mWW^3*s*t^10 + 96*mtt^3*t^11 + 1056*ep*mtt^3*t^11 + 4440*ep^2*mtt^3*t^11 + 9024*ep^3*mtt^3*t^11 + 8928*ep^4*mtt^3*t^11 + 3456*ep^5*mtt^3*t^11 - 288*mtt^2*mWW*t^11 - 3168*ep*mtt^2*mWW*t^11 - 13320*ep^2*mtt^2*mWW*t^11 - 27072*ep^3*mtt^2*mWW*t^11 - 26784*ep^4*mtt^2*mWW*t^11 - 10368*ep^5*mtt^2*mWW*t^11 + 288*mtt*mWW^2*t^11 + 3168*ep*mtt*mWW^2*t^11 + 13320*ep^2*mtt*mWW^2*t^11 + 27072*ep^3*mtt*mWW^2*t^11 + 26784*ep^4*mtt*mWW^2*t^11 + 10368*ep^5*mtt*mWW^2*t^11 - 96*mWW^3*t^11 - 1056*ep*mWW^3*t^11 - 4440*ep^2*mWW^3*t^11 - 9024*ep^3*mWW^3*t^11 - 8928*ep^4*mWW^3*t^11 - 3456*ep^5*mWW^3*t^11))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*t*(-mtt + t)*(-mWW + t)^4*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-72*ep*mtt^9*mWW^7*s^4 - 276*ep^2*mtt^9*mWW^7*s^4 + 820*ep^3*mtt^9*mWW^7*s^4 + 4008*ep^4*mtt^9*mWW^7*s^4 + 3680*ep^5*mtt^9*mWW^7*s^4 + 360*ep*mtt^8*mWW^8*s^4 + 1536*ep^2*mtt^8*mWW^8*s^4 - 3896*ep^3*mtt^8*mWW^8*s^4 - 20928*ep^4*mtt^8*mWW^8*s^4 - 19744*ep^5*mtt^8*mWW^8*s^4 - 712*ep*mtt^7*mWW^9*s^4 - 3488*ep^2*mtt^7*mWW^9*s^4 + 6872*ep^3*mtt^7*mWW^9*s^4 + 43040*ep^4*mtt^7*mWW^9*s^4 + 42080*ep^5*mtt^7*mWW^9*s^4 + 680*ep*mtt^6*mWW^10*s^4 + 4064*ep^2*mtt^6*mWW^10*s^4 - 4568*ep^3*mtt^6*mWW^10*s^4 - 41408*ep^4*mtt^6*mWW^10*s^4 - 42912*ep^5*mtt^6*mWW^10*s^4 - 280*ep*mtt^5*mWW^11*s^4 - 2440*ep^2*mtt^5*mWW^11*s^4 - 1280*ep^3*mtt^5*mWW^11*s^4 + 13360*ep^4*mtt^5*mWW^11*s^4 + 16800*ep^5*mtt^5*mWW^11*s^4 - 8*ep*mtt^4*mWW^12*s^4 + 576*ep^2*mtt^4*mWW^12*s^4 + 3800*ep^3*mtt^4*mWW^12*s^4 + 7872*ep^4*mtt^4*mWW^12*s^4 + 5280*ep^5*mtt^4*mWW^12*s^4 + 40*ep*mtt^3*mWW^13*s^4 + 64*ep^2*mtt^3*mWW^13*s^4 - 2264*ep^3*mtt^3*mWW^13*s^4 - 8032*ep^4*mtt^3*mWW^13*s^4 - 7136*ep^5*mtt^3*mWW^13*s^4 - 8*ep*mtt^2*mWW^14*s^4 - 32*ep^2*mtt^2*mWW^14*s^4 + 568*ep^3*mtt^2*mWW^14*s^4 + 2240*ep^4*mtt^2*mWW^14*s^4 + 2080*ep^5*mtt^2*mWW^14*s^4 - 4*ep^2*mtt*mWW^15*s^4 - 52*ep^3*mtt*mWW^15*s^4 - 152*ep^4*mtt*mWW^15*s^4 - 128*ep^5*mtt*mWW^15*s^4 - 72*ep*mtt^9*mWW^6*s^5 - 492*ep^2*mtt^9*mWW^6*s^5 + 856*ep^3*mtt^9*mWW^6*s^5 + 6324*ep^4*mtt^9*mWW^6*s^5 + 6440*ep^5*mtt^9*mWW^6*s^5 + 852*ep*mtt^8*mWW^7*s^5 + 4282*ep^2*mtt^8*mWW^7*s^5 - 9412*ep^3*mtt^8*mWW^7*s^5 - 57522*ep^4*mtt^8*mWW^7*s^5 - 56632*ep^5*mtt^8*mWW^7*s^5 - 2756*ep*mtt^7*mWW^8*s^5 - 13596*ep^2*mtt^7*mWW^8*s^5 + 27780*ep^3*mtt^7*mWW^8*s^5 + 175876*ep^4*mtt^7*mWW^8*s^5 + 175176*ep^5*mtt^7*mWW^8*s^5 + 3892*ep*mtt^6*mWW^9*s^5 + 21292*ep^2*mtt^6*mWW^9*s^5 - 31572*ep^3*mtt^6*mWW^9*s^5 - 245412*ep^4*mtt^6*mWW^9*s^5 - 254712*ep^5*mtt^6*mWW^9*s^5 - 2516*ep*mtt^5*mWW^10*s^5 - 17572*ep^2*mtt^5*mWW^10*s^5 + 5972*ep^3*mtt^5*mWW^10*s^5 + 148508*ep^4*mtt^5*mWW^10*s^5 + 170872*ep^5*mtt^5*mWW^10*s^5 + 476*ep*mtt^4*mWW^11*s^5 + 6976*ep^2*mtt^4*mWW^11*s^5 + 17796*ep^3*mtt^4*mWW^11*s^5 + 1944*ep^4*mtt^4*mWW^11*s^5 - 18184*ep^5*mtt^4*mWW^11*s^5 + 212*ep*mtt^3*mWW^12*s^5 - 628*ep^2*mtt^3*mWW^12*s^5 - 16596*ep^3*mtt^3*mWW^12*s^5 - 50260*ep^4*mtt^3*mWW^12*s^5 - 42472*ep^5*mtt^3*mWW^12*s^5 - 100*ep*mtt^2*mWW^13*s^5 - 300*ep^2*mtt^2*mWW^13*s^5 + 6212*ep^3*mtt^2*mWW^13*s^5 + 24772*ep^4*mtt^2*mWW^13*s^5 + 23640*ep^5*mtt^2*mWW^13*s^5 + 12*ep*mtt*mWW^14*s^5 + 32*ep^2*mtt*mWW^14*s^5 - 1116*ep^3*mtt*mWW^14*s^5 - 4480*ep^4*mtt*mWW^14*s^5 - 4352*ep^5*mtt*mWW^14*s^5 + 6*ep^2*mWW^15*s^5 + 80*ep^3*mWW^15*s^5 + 250*ep^4*mWW^15*s^5 + 224*ep^5*mWW^15*s^5 + 360*ep*mtt^8*mWW^6*s^6 + 2460*ep^2*mtt^8*mWW^6*s^6 - 4280*ep^3*mtt^8*mWW^6*s^6 - 31620*ep^4*mtt^8*mWW^6*s^6 - 32200*ep^5*mtt^8*mWW^6*s^6 - 2856*ep*mtt^7*mWW^7*s^6 - 15128*ep^2*mtt^7*mWW^7*s^6 + 30992*ep^3*mtt^7*mWW^7*s^6 + 199648*ep^4*mtt^7*mWW^7*s^6 + 199440*ep^5*mtt^7*mWW^7*s^6 + 6808*ep*mtt^6*mWW^8*s^6 + 35456*ep^2*mtt^6*mWW^8*s^6 - 64376*ep^3*mtt^6*mWW^8*s^6 - 443632*ep^4*mtt^6*mWW^8*s^6 - 452464*ep^5*mtt^6*mWW^8*s^6 - 6712*ep*mtt^5*mWW^9*s^6 - 40296*ep^2*mtt^5*mWW^9*s^6 + 41104*ep^3*mtt^5*mWW^9*s^6 + 421728*ep^4*mtt^5*mWW^9*s^6 + 459600*ep^5*mtt^5*mWW^9*s^6 + 2392*ep*mtt^4*mWW^10*s^6 + 22216*ep^2*mtt^4*mWW^10*s^6 + 20440*ep^3*mtt^4*mWW^10*s^6 - 110552*ep^4*mtt^4*mWW^10*s^6 - 160128*ep^5*mtt^4*mWW^10*s^6 + 296*ep*mtt^3*mWW^11*s^6 - 4200*ep^2*mtt^3*mWW^11*s^6 - 39568*ep^3*mtt^3*mWW^11*s^6 - 94304*ep^4*mtt^3*mWW^11*s^6 - 69072*ep^5*mtt^3*mWW^11*s^6 - 344*ep*mtt^2*mWW^12*s^6 - 768*ep^2*mtt^2*mWW^12*s^6 + 19672*ep^3*mtt^2*mWW^12*s^6 + 76176*ep^4*mtt^2*mWW^12*s^6 + 72304*ep^5*mtt^2*mWW^12*s^6 + 56*ep*mtt*mWW^13*s^6 + 232*ep^2*mtt*mWW^13*s^6 - 4368*ep^3*mtt*mWW^13*s^6 - 18656*ep^4*mtt*mWW^13*s^6 - 18576*ep^5*mtt*mWW^13*s^6 + 28*ep^2*mWW^14*s^6 + 384*ep^3*mWW^14*s^6 + 1212*ep^4*mWW^14*s^6 + 1096*ep^5*mWW^14*s^6 - 720*ep*mtt^7*mWW^6*s^7 - 4920*ep^2*mtt^7*mWW^6*s^7 + 8560*ep^3*mtt^7*mWW^6*s^7 + 63240*ep^4*mtt^7*mWW^6*s^7 + 64400*ep^5*mtt^7*mWW^6*s^7 + 4344*ep*mtt^6*mWW^7*s^7 + 23212*ep^2*mtt^6*mWW^7*s^7 - 46248*ep^3*mtt^6*mWW^7*s^7 - 303532*ep^4*mtt^6*mWW^7*s^7 - 305040*ep^5*mtt^6*mWW^7*s^7 - 7448*ep*mtt^5*mWW^8*s^7 - 40232*ep^2*mtt^5*mWW^8*s^7 + 64136*ep^3*mtt^5*mWW^8*s^7 + 482456*ep^4*mtt^5*mWW^8*s^7 + 502656*ep^5*mtt^5*mWW^8*s^7 + 4400*ep*mtt^4*mWW^9*s^7 + 30972*ep^2*mtt^4*mWW^9*s^7 - 7600*ep^3*mtt^4*mWW^9*s^7 - 261276*ep^4*mtt^4*mWW^9*s^7 - 311104*ep^5*mtt^4*mWW^9*s^7 - 128*ep*mtt^3*mWW^10*s^7 - 8872*ep^2*mtt^3*mWW^10*s^7 - 40960*ep^3*mtt^3*mWW^10*s^7 - 55208*ep^4*mtt^3*mWW^10*s^7 - 16752*ep^5*mtt^3*mWW^10*s^7 - 552*ep*mtt^2*mWW^11*s^7 - 732*ep^2*mtt^2*mWW^11*s^7 + 28792*ep^3*mtt^2*mWW^11*s^7 + 104988*ep^4*mtt^2*mWW^11*s^7 + 97136*ep^5*mtt^2*mWW^11*s^7 + 104*ep*mtt*mWW^12*s^7 + 520*ep^2*mtt*mWW^12*s^7 - 7416*ep^3*mtt*mWW^12*s^7 - 33016*ep^4*mtt*mWW^12*s^7 - 33440*ep^5*mtt*mWW^12*s^7 + 52*ep^2*mWW^13*s^7 + 736*ep^3*mWW^13*s^7 + 2348*ep^4*mWW^13*s^7 + 2144*ep^5*mWW^13*s^7 + 720*ep*mtt^6*mWW^6*s^8 + 4920*ep^2*mtt^6*mWW^6*s^8 - 8560*ep^3*mtt^6*mWW^6*s^8 - 63240*ep^4*mtt^6*mWW^6*s^8 - 64400*ep^5*mtt^6*mWW^6*s^8 - 3336*ep*mtt^5*mWW^7*s^8 - 17548*ep^2*mtt^5*mWW^7*s^8 + 34612*ep^3*mtt^5*mWW^7*s^8 + 227808*ep^4*mtt^5*mWW^7*s^8 + 229600*ep^5*mtt^5*mWW^7*s^8 + 3656*ep*mtt^4*mWW^8*s^8 + 20880*ep^2*mtt^4*mWW^8*s^8 - 25512*ep^3*mtt^4*mWW^8*s^8 - 230416*ep^4*mtt^4*mWW^8*s^8 - 248784*ep^5*mtt^4*mWW^8*s^8 - 664*ep*mtt^3*mWW^9*s^8 - 8728*ep^2*mtt^3*mWW^9*s^8 - 16672*ep^3*mtt^3*mWW^9*s^8 + 21408*ep^4*mtt^3*mWW^9*s^8 + 49312*ep^5*mtt^3*mWW^9*s^8 - 472*ep*mtt^2*mWW^10*s^8 - 120*ep^2*mtt^2*mWW^10*s^8 + 21848*ep^3*mtt^2*mWW^10*s^8 + 71800*ep^4*mtt^2*mWW^10*s^8 + 62640*ep^5*mtt^2*mWW^10*s^8 + 96*ep*mtt*mWW^11*s^8 + 548*ep^2*mtt*mWW^11*s^8 - 6420*ep^3*mtt*mWW^11*s^8 - 29632*ep^4*mtt*mWW^11*s^8 - 30464*ep^5*mtt*mWW^11*s^8 + 48*ep^2*mWW^12*s^8 + 704*ep^3*mWW^12*s^8 + 2272*ep^4*mWW^12*s^8 + 2096*ep^5*mWW^12*s^8 - 360*ep*mtt^5*mWW^6*s^9 - 2460*ep^2*mtt^5*mWW^6*s^9 + 4280*ep^3*mtt^5*mWW^6*s^9 + 31620*ep^4*mtt^5*mWW^6*s^9 + 32200*ep^5*mtt^5*mWW^6*s^9 + 1236*ep*mtt^4*mWW^7*s^9 + 6218*ep^2*mtt^4*mWW^7*s^9 - 12308*ep^3*mtt^4*mWW^7*s^9 - 80050*ep^4*mtt^4*mWW^7*s^9 - 80760*ep^5*mtt^4*mWW^7*s^9 - 580*ep*mtt^3*mWW^8*s^9 - 4124*ep^2*mtt^3*mWW^8*s^9 + 596*ep^3*mtt^3*mWW^8*s^9 + 34180*ep^4*mtt^3*mWW^8*s^9 + 42040*ep^5*mtt^3*mWW^8*s^9 - 212*ep*mtt^2*mWW^9*s^9 + 192*ep^2*mtt^2*mWW^9*s^9 + 8356*ep^3*mtt^2*mWW^9*s^9 + 22920*ep^4*mtt^2*mWW^9*s^9 + 17368*ep^5*mtt^2*mWW^9*s^9 + 44*ep*mtt*mWW^10*s^9 + 280*ep^2*mtt*mWW^10*s^9 - 2796*ep^3*mtt*mWW^10*s^9 - 13352*ep^4*mtt*mWW^10*s^9 - 13920*ep^5*mtt*mWW^10*s^9 + 22*ep^2*mWW^11*s^9 + 336*ep^3*mWW^11*s^9 + 1098*ep^4*mWW^11*s^9 + 1024*ep^5*mWW^11*s^9 + 72*ep*mtt^4*mWW^6*s^10 + 492*ep^2*mtt^4*mWW^6*s^10 - 856*ep^3*mtt^4*mWW^6*s^10 - 6324*ep^4*mtt^4*mWW^6*s^10 - 6440*ep^5*mtt^4*mWW^6*s^10 - 168*ep*mtt^3*mWW^7*s^10 - 760*ep^2*mtt^3*mWW^7*s^10 + 1544*ep^3*mtt^3*mWW^7*s^10 + 9640*ep^4*mtt^3*mWW^7*s^10 + 9712*ep^5*mtt^3*mWW^7*s^10 - 40*ep*mtt^2*mWW^8*s^10 + 80*ep^2*mtt^2*mWW^8*s^10 + 1272*ep^3*mtt^2*mWW^8*s^10 + 2464*ep^4*mtt^2*mWW^8*s^10 + 1120*ep^5*mtt^2*mWW^8*s^10 + 8*ep*mtt*mWW^9*s^10 + 56*ep^2*mtt*mWW^9*s^10 - 488*ep^3*mtt*mWW^9*s^10 - 2408*ep^4*mtt*mWW^9*s^10 - 2544*ep^5*mtt*mWW^9*s^10 + 4*ep^2*mWW^10*s^10 + 64*ep^3*mWW^10*s^10 + 212*ep^4*mWW^10*s^10 + 200*ep^5*mWW^10*s^10 + 12*ep*mtt^14*mWW^4*s*t + 176*ep^2*mtt^14*mWW^4*s*t + 860*ep^3*mtt^14*mWW^4*s*t + 1672*ep^4*mtt^14*mWW^4*s*t + 1120*ep^5*mtt^14*mWW^4*s*t - 92*ep*mtt^13*mWW^5*s*t - 1328*ep^2*mtt^13*mWW^5*s*t - 6444*ep^3*mtt^13*mWW^5*s*t - 12520*ep^4*mtt^13*mWW^5*s*t - 8416*ep^5*mtt^13*mWW^5*s*t + 304*ep*mtt^12*mWW^6*s*t + 4320*ep^2*mtt^12*mWW^6*s*t + 20832*ep^3*mtt^12*mWW^6*s*t + 40512*ep^4*mtt^12*mWW^6*s*t + 27392*ep^5*mtt^12*mWW^6*s*t - 560*ep*mtt^11*mWW^7*s*t - 7840*ep^2*mtt^11*mWW^7*s*t - 37632*ep^3*mtt^11*mWW^7*s*t - 73472*ep^4*mtt^11*mWW^7*s*t - 50176*ep^5*mtt^11*mWW^7*s*t + 616*ep*mtt^10*mWW^8*s*t + 8512*ep^2*mtt^10*mWW^8*s*t + 40824*ep^3*mtt^10*mWW^8*s*t + 80528*ep^4*mtt^10*mWW^8*s*t + 56000*ep^5*mtt^10*mWW^8*s*t - 392*ep*mtt^9*mWW^9*s*t - 5376*ep^2*mtt^9*mWW^9*s*t - 26040*ep^3*mtt^9*mWW^9*s*t - 52752*ep^4*mtt^9*mWW^9*s*t - 38080*ep^5*mtt^9*mWW^9*s*t + 112*ep*mtt^8*mWW^10*s*t + 1568*ep^2*mtt^8*mWW^10*s*t + 8064*ep^3*mtt^8*mWW^10*s*t + 17920*ep^4*mtt^8*mWW^10*s*t + 14336*ep^5*mtt^8*mWW^10*s*t + 16*ep*mtt^7*mWW^11*s*t + 160*ep^2*mtt^7*mWW^11*s*t + 288*ep^3*mtt^7*mWW^11*s*t - 832*ep^4*mtt^7*mWW^11*s*t - 1792*ep^5*mtt^7*mWW^11*s*t - 20*ep*mtt^6*mWW^12*s*t - 240*ep^2*mtt^6*mWW^12*s*t - 948*ep^3*mtt^6*mWW^12*s*t - 1368*ep^4*mtt^6*mWW^12*s*t - 544*ep^5*mtt^6*mWW^12*s*t + 4*ep*mtt^5*mWW^13*s*t + 48*ep^2*mtt^5*mWW^13*s*t + 196*ep^3*mtt^5*mWW^13*s*t + 312*ep^4*mtt^5*mWW^13*s*t + 160*ep^5*mtt^5*mWW^13*s*t - 60*ep*mtt^13*mWW^4*s^2*t - 952*ep^2*mtt^13*mWW^4*s^2*t - 4852*ep^3*mtt^13*mWW^4*s^2*t - 9656*ep^4*mtt^13*mWW^4*s^2*t - 6560*ep^5*mtt^13*mWW^4*s^2*t - 12*mtt^12*mWW^5*s^2*t + 290*ep*mtt^12*mWW^5*s^2*t + 6336*ep^2*mtt^12*mWW^5*s^2*t + 34582*ep^3*mtt^12*mWW^5*s^2*t + 70836*ep^4*mtt^12*mWW^5*s^2*t + 49008*ep^5*mtt^12*mWW^5*s^2*t + 80*mtt^11*mWW^6*s^2*t - 426*ep*mtt^11*mWW^6*s^2*t - 18060*ep^2*mtt^11*mWW^6*s^2*t - 106734*ep^3*mtt^11*mWW^6*s^2*t - 225524*ep^4*mtt^11*mWW^6*s^2*t - 159216*ep^5*mtt^11*mWW^6*s^2*t - 224*mtt^10*mWW^7*s^2*t - 136*ep*mtt^10*mWW^7*s^2*t + 28680*ep^2*mtt^10*mWW^7*s^2*t + 185656*ep^3*mtt^10*mWW^7*s^2*t + 405680*ep^4*mtt^10*mWW^7*s^2*t + 293184*ep^5*mtt^10*mWW^7*s^2*t + 336*mtt^9*mWW^8*s^2*t + 1088*ep*mtt^9*mWW^8*s^2*t - 27624*ep^2*mtt^9*mWW^8*s^2*t - 197552*ep^3*mtt^9*mWW^8*s^2*t - 447936*ep^4*mtt^9*mWW^8*s^2*t - 333312*ep^5*mtt^9*mWW^8*s^2*t - 280*mtt^8*mWW^9*s^2*t - 1236*ep*mtt^8*mWW^9*s^2*t + 16392*ep^2*mtt^8*mWW^9*s^2*t + 129012*ep^3*mtt^8*mWW^9*s^2*t + 305656*ep^4*mtt^8*mWW^9*s^2*t + 237216*ep^5*mtt^8*mWW^9*s^2*t + 112*mtt^7*mWW^10*s^2*t + 500*ep*mtt^7*mWW^10*s^2*t - 5616*ep^2*mtt^7*mWW^10*s^2*t - 46772*ep^3*mtt^7*mWW^10*s^2*t - 118936*ep^4*mtt^7*mWW^10*s^2*t - 100128*ep^5*mtt^7*mWW^10*s^2*t + 56*ep*mtt^6*mWW^11*s^2*t + 600*ep^2*mtt^6*mWW^11*s^2*t + 4504*ep^3*mtt^6*mWW^11*s^2*t + 16944*ep^4*mtt^6*mWW^11*s^2*t + 19776*ep^5*mtt^6*mWW^11*s^2*t - 16*mtt^5*mWW^12*s^2*t - 84*ep*mtt^5*mWW^12*s^2*t + 480*ep^2*mtt^5*mWW^12*s^2*t + 3444*ep^3*mtt^5*mWW^12*s^2*t + 5080*ep^4*mtt^5*mWW^12*s^2*t + 1056*ep^5*mtt^5*mWW^12*s^2*t + 4*mtt^4*mWW^13*s^2*t + 2*ep*mtt^4*mWW^13*s^2*t - 296*ep^2*mtt^4*mWW^13*s^2*t - 1498*ep^3*mtt^4*mWW^13*s^2*t - 2444*ep^4*mtt^4*mWW^13*s^2*t - 1168*ep^5*mtt^4*mWW^13*s^2*t + 6*ep*mtt^3*mWW^14*s^2*t + 60*ep^2*mtt^3*mWW^14*s^2*t + 210*ep^3*mtt^3*mWW^14*s^2*t + 300*ep^4*mtt^3*mWW^14*s^2*t + 144*ep^5*mtt^3*mWW^14*s^2*t + 84*ep*mtt^12*mWW^4*s^3*t + 1736*ep^2*mtt^12*mWW^4*s^3*t + 9884*ep^3*mtt^12*mWW^4*s^3*t + 20776*ep^4*mtt^12*mWW^4*s^3*t + 14560*ep^5*mtt^12*mWW^4*s^3*t + 96*mtt^11*mWW^5*s^3*t + 452*ep*mtt^11*mWW^5*s^3*t - 9188*ep^2*mtt^11*mWW^5*s^3*t - 71040*ep^3*mtt^11*mWW^5*s^3*t - 162352*ep^4*mtt^11*mWW^5*s^3*t - 118208*ep^5*mtt^11*mWW^5*s^3*t - 592*mtt^10*mWW^6*s^3*t - 4580*ep*mtt^10*mWW^6*s^3*t + 19200*ep^2*mtt^10*mWW^6*s^3*t + 224952*ep^3*mtt^10*mWW^6*s^3*t + 556004*ep^4*mtt^10*mWW^6*s^3*t + 419856*ep^5*mtt^10*mWW^6*s^3*t + 1520*mtt^9*mWW^7*s^3*t + 13188*ep*mtt^9*mWW^7*s^3*t - 19140*ep^2*mtt^9*mWW^7*s^3*t - 409288*ep^3*mtt^9*mWW^7*s^3*t - 1088128*ep^4*mtt^9*mWW^7*s^3*t - 853024*ep^5*mtt^9*mWW^7*s^3*t - 2064*mtt^8*mWW^8*s^3*t - 18716*ep*mtt^8*mWW^8*s^3*t + 8204*ep^2*mtt^8*mWW^8*s^3*t + 463352*ep^3*mtt^8*mWW^8*s^3*t + 1316328*ep^4*mtt^8*mWW^8*s^3*t + 1075328*ep^5*mtt^8*mWW^8*s^3*t + 1520*mtt^7*mWW^9*s^3*t + 13868*ep*mtt^7*mWW^9*s^3*t - 1268*ep^2*mtt^7*mWW^9*s^3*t - 322920*ep^3*mtt^7*mWW^9*s^3*t - 972936*ep^4*mtt^7*mWW^9*s^3*t - 836288*ep^5*mtt^7*mWW^9*s^3*t - 496*mtt^6*mWW^10*s^3*t - 4172*ep*mtt^6*mWW^10*s^3*t + 2316*ep^2*mtt^6*mWW^10*s^3*t + 118224*ep^3*mtt^6*mWW^10*s^3*t + 377504*ep^4*mtt^6*mWW^10*s^3*t + 354144*ep^5*mtt^6*mWW^10*s^3*t - 48*mtt^5*mWW^11*s^3*t - 820*ep*mtt^5*mWW^11*s^3*t - 2500*ep^2*mtt^5*mWW^11*s^3*t - 1752*ep^3*mtt^5*mWW^11*s^3*t - 14664*ep^4*mtt^5*mWW^11*s^3*t - 34176*ep^5*mtt^5*mWW^11*s^3*t + 80*mtt^4*mWW^12*s^3*t + 792*ep*mtt^4*mWW^12*s^3*t + 220*ep^2*mtt^4*mWW^12*s^3*t - 16052*ep^3*mtt^4*mWW^12*s^3*t - 44112*ep^4*mtt^4*mWW^12*s^3*t - 31456*ep^5*mtt^4*mWW^12*s^3*t - 16*mtt^3*mWW^13*s^3*t - 64*ep*mtt^3*mWW^13*s^3*t + 616*ep^2*mtt^3*mWW^13*s^3*t + 4808*ep^3*mtt^3*mWW^13*s^3*t + 11032*ep^4*mtt^3*mWW^13*s^3*t + 8832*ep^5*mtt^3*mWW^13*s^3*t - 32*ep*mtt^2*mWW^14*s^3*t - 188*ep^2*mtt^2*mWW^14*s^3*t - 104*ep^3*mtt^2*mWW^14*s^3*t + 700*ep^4*mtt^2*mWW^14*s^3*t + 528*ep^5*mtt^2*mWW^14*s^3*t - 8*ep^2*mtt*mWW^15*s^3*t - 64*ep^3*mtt*mWW^15*s^3*t - 152*ep^4*mtt*mWW^15*s^3*t - 96*ep^5*mtt*mWW^15*s^3*t + 84*ep*mtt^11*mWW^4*s^4*t - 280*ep^2*mtt^11*mWW^4*s^4*t - 5572*ep^3*mtt^11*mWW^4*s^4*t - 15512*ep^4*mtt^11*mWW^4*s^4*t - 12320*ep^5*mtt^11*mWW^4*s^4*t - 324*mtt^10*mWW^5*s^4*t - 3650*ep*mtt^10*mWW^5*s^4*t - 3584*ep^2*mtt^10*mWW^5*s^4*t + 60698*ep^3*mtt^10*mWW^5*s^4*t + 187244*ep^4*mtt^10*mWW^5*s^4*t + 151056*ep^5*mtt^10*mWW^5*s^4*t + 1824*mtt^9*mWW^6*s^4*t + 19670*ep*mtt^9*mWW^6*s^4*t + 26492*ep^2*mtt^9*mWW^6*s^4*t - 260198*ep^3*mtt^9*mWW^6*s^4*t - 850236*ep^4*mtt^9*mWW^6*s^4*t - 702136*ep^5*mtt^9*mWW^6*s^4*t - 4216*mtt^8*mWW^7*s^4*t - 45604*ep*mtt^8*mWW^7*s^4*t - 67808*ep^2*mtt^8*mWW^7*s^4*t + 579200*ep^3*mtt^8*mWW^7*s^4*t + 1977012*ep^4*mtt^8*mWW^7*s^4*t + 1680776*ep^5*mtt^8*mWW^7*s^4*t + 5040*mtt^7*mWW^8*s^4*t + 54664*ep*mtt^7*mWW^8*s^4*t + 84756*ep^2*mtt^7*mWW^8*s^4*t - 723084*ep^3*mtt^7*mWW^8*s^4*t - 2561104*ep^4*mtt^7*mWW^8*s^4*t - 2253632*ep^5*mtt^7*mWW^8*s^4*t - 3120*mtt^6*mWW^9*s^4*t - 32856*ep*mtt^6*mWW^9*s^4*t - 49888*ep^2*mtt^6*mWW^9*s^4*t + 487080*ep^3*mtt^6*mWW^9*s^4*t + 1780168*ep^4*mtt^6*mWW^9*s^4*t + 1640160*ep^5*mtt^6*mWW^9*s^4*t + 704*mtt^5*mWW^10*s^4*t + 5788*ep*mtt^5*mWW^10*s^4*t + 5348*ep^2*mtt^5*mWW^10*s^4*t - 125504*ep^3*mtt^5*mWW^10*s^4*t - 475384*ep^4*mtt^5*mWW^10*s^4*t - 490544*ep^5*mtt^5*mWW^10*s^4*t + 216*mtt^4*mWW^11*s^4*t + 3268*ep*mtt^4*mWW^11*s^4*t + 6760*ep^2*mtt^4*mWW^11*s^4*t - 37932*ep^3*mtt^4*mWW^11*s^4*t - 127112*ep^4*mtt^4*mWW^11*s^4*t - 84464*ep^5*mtt^4*mWW^11*s^4*t - 144*mtt^3*mWW^12*s^4*t - 1388*ep*mtt^3*mWW^12*s^4*t - 1020*ep^2*mtt^3*mWW^12*s^4*t + 30160*ep^3*mtt^3*mWW^12*s^4*t + 94920*ep^4*mtt^3*mWW^12*s^4*t + 79264*ep^5*mtt^3*mWW^12*s^4*t + 20*mtt^2*mWW^13*s^4*t - 6*ep*mtt^2*mWW^13*s^4*t - 944*ep^2*mtt^2*mWW^13*s^4*t - 4706*ep^3*mtt^2*mWW^13*s^4*t - 8244*ep^4*mtt^2*mWW^13*s^4*t - 6448*ep^5*mtt^2*mWW^13*s^4*t + 30*ep*mtt*mWW^14*s^4*t + 160*ep^2*mtt*mWW^14*s^4*t - 218*ep^3*mtt*mWW^14*s^4*t - 1964*ep^4*mtt*mWW^14*s^4*t - 1880*ep^5*mtt*mWW^14*s^4*t + 8*ep^2*mWW^15*s^4*t + 76*ep^3*mWW^15*s^4*t + 212*ep^4*mWW^15*s^4*t + 168*ep^5*mWW^15*s^4*t - 420*ep*mtt^10*mWW^4*s^5*t - 3640*ep^2*mtt^10*mWW^4*s^5*t - 10780*ep^3*mtt^10*mWW^4*s^5*t - 13160*ep^4*mtt^10*mWW^4*s^5*t - 5600*ep^5*mtt^10*mWW^4*s^5*t + 600*mtt^9*mWW^5*s^5*t + 7904*ep*mtt^9*mWW^5*s^5*t + 28356*ep^2*mtt^9*mWW^5*s^5*t + 1036*ep^3*mtt^9*mWW^5*s^5*t - 121080*ep^4*mtt^9*mWW^5*s^5*t - 126720*ep^5*mtt^9*mWW^5*s^5*t - 3040*mtt^8*mWW^6*s^5*t - 37052*ep*mtt^8*mWW^6*s^5*t - 97676*ep^2*mtt^8*mWW^6*s^5*t + 215744*ep^3*mtt^8*mWW^6*s^5*t + 1058992*ep^4*mtt^8*mWW^6*s^5*t + 962992*ep^5*mtt^8*mWW^6*s^5*t + 6192*mtt^7*mWW^7*s^5*t + 75648*ep*mtt^7*mWW^7*s^5*t + 178704*ep^2*mtt^7*mWW^7*s^5*t - 645568*ep^3*mtt^7*mWW^7*s^5*t - 2769032*ep^4*mtt^7*mWW^7*s^5*t - 2516488*ep^5*mtt^7*mWW^7*s^5*t - 6288*mtt^6*mWW^8*s^5*t - 75440*ep*mtt^6*mWW^8*s^5*t - 173828*ep^2*mtt^6*mWW^8*s^5*t + 778540*ep^3*mtt^6*mWW^8*s^5*t + 3300704*ep^4*mtt^6*mWW^8*s^5*t + 3082408*ep^5*mtt^6*mWW^8*s^5*t + 3024*mtt^5*mWW^9*s^5*t + 32328*ep*mtt^5*mWW^9*s^5*t + 75204*ep^2*mtt^5*mWW^9*s^5*t - 392092*ep^3*mtt^5*mWW^9*s^5*t - 1718864*ep^4*mtt^5*mWW^9*s^5*t - 1698088*ep^5*mtt^5*mWW^9*s^5*t - 256*mtt^4*mWW^10*s^5*t + 672*ep*mtt^4*mWW^10*s^5*t + 1216*ep^2*mtt^4*mWW^10*s^5*t + 2544*ep^3*mtt^4*mWW^10*s^5*t + 67288*ep^4*mtt^4*mWW^10*s^5*t + 137320*ep^5*mtt^4*mWW^10*s^5*t - 336*mtt^3*mWW^11*s^5*t - 4400*ep*mtt^3*mWW^11*s^5*t - 8872*ep^2*mtt^3*mWW^11*s^5*t + 71416*ep^3*mtt^3*mWW^11*s^5*t + 264568*ep^4*mtt^3*mWW^11*s^5*t + 226408*ep^5*mtt^3*mWW^11*s^5*t + 112*mtt^2*mWW^12*s^5*t + 692*ep*mtt^2*mWW^12*s^5*t - 172*ep^2*mtt^2*mWW^12*s^5*t - 22792*ep^3*mtt^2*mWW^12*s^5*t - 70376*ep^4*mtt^2*mWW^12*s^5*t - 61992*ep^5*mtt^2*mWW^12*s^5*t - 8*mtt*mWW^13*s^5*t + 72*ep*mtt*mWW^13*s^5*t + 720*ep^2*mtt*mWW^13*s^5*t + 1880*ep^3*mtt*mWW^13*s^5*t + 600*ep^4*mtt*mWW^13*s^5*t - 568*ep^5*mtt*mWW^13*s^5*t - 4*ep*mWW^14*s^5*t - 12*ep^2*mWW^14*s^5*t + 72*ep^3*mWW^14*s^5*t + 360*ep^4*mWW^14*s^5*t + 328*ep^5*mWW^14*s^5*t + 588*ep*mtt^9*mWW^4*s^6*t + 6104*ep^2*mtt^9*mWW^4*s^6*t + 22820*ep^3*mtt^9*mWW^4*s^6*t + 36568*ep^4*mtt^9*mWW^4*s^6*t + 21280*ep^5*mtt^9*mWW^4*s^6*t - 660*mtt^8*mWW^5*s^6*t - 9298*ep*mtt^8*mWW^5*s^6*t - 42632*ep^2*mtt^8*mWW^5*s^6*t - 38046*ep^3*mtt^8*mWW^5*s^6*t + 98060*ep^4*mtt^8*mWW^5*s^6*t + 134896*ep^5*mtt^8*mWW^5*s^6*t + 2960*mtt^7*mWW^6*s^6*t + 41522*ep*mtt^7*mWW^6*s^6*t + 134092*ep^2*mtt^7*mWW^6*s^6*t - 195842*ep^3*mtt^7*mWW^6*s^6*t - 1257332*ep^4*mtt^7*mWW^6*s^6*t - 1217552*ep^5*mtt^7*mWW^6*s^6*t - 5168*mtt^6*mWW^7*s^6*t - 73304*ep*mtt^6*mWW^7*s^6*t - 212796*ep^2*mtt^6*mWW^7*s^6*t + 572256*ep^3*mtt^6*mWW^7*s^6*t + 2894044*ep^4*mtt^6*mWW^7*s^6*t + 2774560*ep^5*mtt^6*mWW^7*s^6*t + 4224*mtt^5*mWW^8*s^6*t + 54952*ep*mtt^5*mWW^8*s^6*t + 163316*ep^2*mtt^5*mWW^8*s^6*t - 500580*ep^3*mtt^5*mWW^8*s^6*t - 2578432*ep^4*mtt^5*mWW^8*s^6*t - 2574576*ep^5*mtt^5*mWW^8*s^6*t - 1332*mtt^4*mWW^9*s^6*t - 11210*ep*mtt^4*mWW^9*s^6*t - 42644*ep^2*mtt^4*mWW^9*s^6*t + 88842*ep^3*mtt^4*mWW^9*s^6*t + 650904*ep^4*mtt^4*mWW^9*s^6*t + 756096*ep^5*mtt^4*mWW^9*s^6*t - 208*mtt^3*mWW^10*s^6*t - 5206*ep*mtt^3*mWW^10*s^6*t - 10356*ep^2*mtt^3*mWW^10*s^6*t + 89878*ep^3*mtt^3*mWW^10*s^6*t + 320588*ep^4*mtt^3*mWW^10*s^6*t + 261904*ep^5*mtt^3*mWW^10*s^6*t + 216*mtt^2*mWW^11*s^6*t + 1988*ep*mtt^2*mWW^11*s^6*t + 4276*ep^2*mtt^2*mWW^11*s^6*t - 46996*ep^3*mtt^2*mWW^11*s^6*t - 186500*ep^4*mtt^2*mWW^11*s^6*t - 176672*ep^5*mtt^2*mWW^11*s^6*t - 32*mtt*mWW^12*s^6*t - 16*ep*mtt*mWW^12*s^6*t + 764*ep^2*mtt*mWW^12*s^6*t + 8236*ep^3*mtt*mWW^12*s^6*t + 23248*ep^4*mtt*mWW^12*s^6*t + 20944*ep^5*mtt*mWW^12*s^6*t - 16*ep*mWW^13*s^6*t - 124*ep^2*mWW^13*s^6*t - 568*ep^3*mWW^13*s^6*t - 1148*ep^4*mWW^13*s^6*t - 880*ep^5*mWW^13*s^6*t - 420*ep*mtt^8*mWW^4*s^7*t - 4648*ep^2*mtt^8*mWW^4*s^7*t - 18508*ep^3*mtt^8*mWW^4*s^7*t - 31304*ep^4*mtt^8*mWW^4*s^7*t - 19040*ep^5*mtt^8*mWW^4*s^7*t + 432*mtt^7*mWW^5*s^7*t + 6820*ep*mtt^7*mWW^5*s^7*t + 36964*ep^2*mtt^7*mWW^5*s^7*t + 18968*ep^3*mtt^7*mWW^5*s^7*t - 159136*ep^4*mtt^7*mWW^5*s^7*t - 193728*ep^5*mtt^7*mWW^5*s^7*t - 1680*mtt^6*mWW^6*s^7*t - 30348*ep*mtt^6*mWW^6*s^7*t - 112968*ep^2*mtt^6*mWW^6*s^7*t + 183784*ep^3*mtt^6*mWW^6*s^7*t + 1210324*ep^4*mtt^6*mWW^6*s^7*t + 1203216*ep^5*mtt^6*mWW^6*s^7*t + 2416*mtt^5*mWW^7*s^7*t + 42540*ep*mtt^5*mWW^7*s^7*t + 148552*ep^2*mtt^5*mWW^7*s^7*t - 335976*ep^3*mtt^5*mWW^7*s^7*t - 1966724*ep^4*mtt^5*mWW^7*s^7*t - 1983120*ep^5*mtt^5*mWW^7*s^7*t - 1440*mtt^4*mWW^8*s^7*t - 18588*ep*mtt^4*mWW^8*s^7*t - 78516*ep^2*mtt^4*mWW^8*s^7*t + 119724*ep^3*mtt^4*mWW^8*s^7*t + 984868*ep^4*mtt^4*mWW^8*s^7*t + 1108288*ep^5*mtt^4*mWW^8*s^7*t + 144*mtt^3*mWW^9*s^7*t - 2252*ep*mtt^3*mWW^9*s^7*t + 4348*ep^2*mtt^3*mWW^9*s^7*t + 76512*ep^3*mtt^3*mWW^9*s^7*t + 154128*ep^4*mtt^3*mWW^9*s^7*t + 68448*ep^5*mtt^3*mWW^9*s^7*t + 176*mtt^2*mWW^10*s^7*t + 2436*ep*mtt^2*mWW^10*s^7*t + 6904*ep^2*mtt^2*mWW^10*s^7*t - 55880*ep^3*mtt^2*mWW^10*s^7*t - 241932*ep^4*mtt^2*mWW^10*s^7*t - 235696*ep^5*mtt^2*mWW^10*s^7*t - 48*mtt*mWW^11*s^7*t - 164*ep*mtt*mWW^11*s^7*t - 424*ep^2*mtt*mWW^11*s^7*t + 12816*ep^3*mtt*mWW^11*s^7*t + 53652*ep^4*mtt*mWW^11*s^7*t + 55024*ep^5*mtt*mWW^11*s^7*t - 24*ep*mWW^12*s^7*t - 212*ep^2*mWW^12*s^7*t - 1440*ep^3*mWW^12*s^7*t - 3876*ep^4*mWW^12*s^7*t - 3392*ep^5*mWW^12*s^7*t + 156*ep*mtt^7*mWW^4*s^8*t + 1784*ep^2*mtt^7*mWW^4*s^8*t + 7316*ep^3*mtt^7*mWW^4*s^8*t + 12664*ep^4*mtt^7*mWW^4*s^8*t + 7840*ep^5*mtt^7*mWW^4*s^8*t - 156*mtt^6*mWW^5*s^8*t - 3262*ep*mtt^6*mWW^5*s^8*t - 21552*ep^2*mtt^6*mWW^5*s^8*t + 6070*ep^3*mtt^6*mWW^5*s^8*t + 167892*ep^4*mtt^6*mWW^5*s^8*t + 186288*ep^5*mtt^6*mWW^5*s^8*t + 512*mtt^5*mWW^6*s^8*t + 14546*ep*mtt^5*mWW^6*s^8*t + 60692*ep^2*mtt^5*mWW^6*s^8*t - 116162*ep^3*mtt^5*mWW^6*s^8*t - 743204*ep^4*mtt^5*mWW^6*s^8*t - 747256*ep^5*mtt^5*mWW^6*s^8*t - 568*mtt^4*mWW^7*s^8*t - 13196*ep*mtt^4*mWW^7*s^8*t - 57660*ep^2*mtt^4*mWW^7*s^8*t + 93504*ep^3*mtt^4*mWW^7*s^8*t + 707688*ep^4*mtt^4*mWW^7*s^8*t + 765928*ep^5*mtt^4*mWW^7*s^8*t + 192*mtt^3*mWW^8*s^8*t + 528*ep*mtt^3*mWW^8*s^8*t + 14552*ep^2*mtt^3*mWW^8*s^8*t + 40360*ep^3*mtt^3*mWW^8*s^8*t - 33392*ep^4*mtt^3*mWW^8*s^8*t - 114880*ep^5*mtt^3*mWW^8*s^8*t + 52*mtt^2*mWW^9*s^8*t + 1754*ep*mtt^2*mWW^9*s^8*t + 3920*ep^2*mtt^2*mWW^9*s^8*t - 44162*ep^3*mtt^2*mWW^9*s^8*t - 171932*ep^4*mtt^2*mWW^9*s^8*t - 159920*ep^5*mtt^2*mWW^9*s^8*t - 32*mtt*mWW^10*s^8*t - 126*ep*mtt*mWW^10*s^8*t - 1220*ep^2*mtt*mWW^10*s^8*t + 9798*ep^3*mtt*mWW^10*s^8*t + 53852*ep^4*mtt*mWW^10*s^8*t + 59992*ep^5*mtt*mWW^10*s^8*t - 16*ep*mWW^11*s^8*t - 132*ep^2*mWW^11*s^8*t - 1332*ep^3*mWW^11*s^8*t - 4320*ep^4*mWW^11*s^8*t - 4136*ep^5*mWW^11*s^8*t - 24*ep*mtt^6*mWW^4*s^9*t - 280*ep^2*mtt^6*mWW^4*s^9*t - 1168*ep^3*mtt^6*mWW^4*s^9*t - 2048*ep^4*mtt^6*mWW^4*s^9*t - 1280*ep^5*mtt^6*mWW^4*s^9*t + 24*mtt^5*mWW^5*s^9*t + 980*ep*mtt^5*mWW^5*s^9*t + 8044*ep^2*mtt^5*mWW^5*s^9*t - 7608*ep^3*mtt^5*mWW^5*s^9*t - 86224*ep^4*mtt^5*mWW^5*s^9*t - 92576*ep^5*mtt^5*mWW^5*s^9*t - 64*mtt^4*mWW^6*s^9*t - 4164*ep*mtt^4*mWW^6*s^9*t - 18220*ep^2*mtt^4*mWW^6*s^9*t + 38528*ep^3*mtt^4*mWW^6*s^9*t + 238776*ep^4*mtt^4*mWW^6*s^9*t + 241136*ep^5*mtt^4*mWW^6*s^9*t + 48*mtt^3*mWW^7*s^9*t + 1184*ep*mtt^3*mWW^7*s^9*t + 9276*ep^2*mtt^3*mWW^7*s^9*t + 2992*ep^3*mtt^3*mWW^7*s^9*t - 75588*ep^4*mtt^3*mWW^7*s^9*t - 105672*ep^5*mtt^3*mWW^7*s^9*t + 880*ep*mtt^2*mWW^8*s^9*t + 740*ep^2*mtt^2*mWW^8*s^9*t - 22232*ep^3*mtt^2*mWW^8*s^9*t - 66548*ep^4*mtt^2*mWW^8*s^9*t - 51848*ep^5*mtt^2*mWW^8*s^9*t - 8*mtt*mWW^9*s^9*t - 4*ep*mtt*mWW^9*s^9*t - 696*ep^2*mtt*mWW^9*s^9*t + 3832*ep^3*mtt*mWW^9*s^9*t + 26020*ep^4*mtt*mWW^9*s^9*t + 30920*ep^5*mtt*mWW^9*s^9*t - 4*ep*mWW^10*s^9*t - 16*ep^2*mWW^10*s^9*t - 520*ep^3*mWW^10*s^9*t - 2132*ep^4*mWW^10*s^9*t - 2248*ep^5*mWW^10*s^9*t - 144*ep*mtt^4*mWW^5*s^10*t - 1416*ep^2*mtt^4*mWW^5*s^10*t + 1784*ep^3*mtt^4*mWW^5*s^10*t + 17280*ep^4*mtt^4*mWW^5*s^10*t + 18400*ep^5*mtt^4*mWW^5*s^10*t + 528*ep*mtt^3*mWW^6*s^10*t + 2128*ep^2*mtt^3*mWW^6*s^10*t - 4904*ep^3*mtt^3*mWW^6*s^10*t - 28312*ep^4*mtt^3*mWW^6*s^10*t - 28432*ep^5*mtt^3*mWW^6*s^10*t + 240*ep*mtt^2*mWW^7*s^10*t + 32*ep^2*mtt^2*mWW^7*s^10*t - 5144*ep^3*mtt^2*mWW^7*s^10*t - 11480*ep^4*mtt^2*mWW^7*s^10*t - 5968*ep^5*mtt^2*mWW^7*s^10*t + 16*ep*mtt*mWW^8*s^10*t - 112*ep^2*mtt*mWW^8*s^10*t + 648*ep^3*mtt*mWW^8*s^10*t + 4984*ep^4*mtt*mWW^8*s^10*t + 6224*ep^5*mtt*mWW^8*s^10*t + 8*ep^2*mWW^9*s^10*t - 64*ep^3*mWW^9*s^10*t - 392*ep^4*mWW^9*s^10*t - 464*ep^5*mWW^9*s^10*t + 12*ep*mtt^15*mWW^3*t^2 + 176*ep^2*mtt^15*mWW^3*t^2 + 860*ep^3*mtt^15*mWW^3*t^2 + 1672*ep^4*mtt^15*mWW^3*t^2 + 1120*ep^5*mtt^15*mWW^3*t^2 - 92*ep*mtt^14*mWW^4*t^2 - 1328*ep^2*mtt^14*mWW^4*t^2 - 6444*ep^3*mtt^14*mWW^4*t^2 - 12520*ep^4*mtt^14*mWW^4*t^2 - 8416*ep^5*mtt^14*mWW^4*t^2 + 304*ep*mtt^13*mWW^5*t^2 + 4320*ep^2*mtt^13*mWW^5*t^2 + 20832*ep^3*mtt^13*mWW^5*t^2 + 40512*ep^4*mtt^13*mWW^5*t^2 + 27392*ep^5*mtt^13*mWW^5*t^2 - 560*ep*mtt^12*mWW^6*t^2 - 7840*ep^2*mtt^12*mWW^6*t^2 - 37632*ep^3*mtt^12*mWW^6*t^2 - 73472*ep^4*mtt^12*mWW^6*t^2 - 50176*ep^5*mtt^12*mWW^6*t^2 + 616*ep*mtt^11*mWW^7*t^2 + 8512*ep^2*mtt^11*mWW^7*t^2 + 40824*ep^3*mtt^11*mWW^7*t^2 + 80528*ep^4*mtt^11*mWW^7*t^2 + 56000*ep^5*mtt^11*mWW^7*t^2 - 392*ep*mtt^10*mWW^8*t^2 - 5376*ep^2*mtt^10*mWW^8*t^2 - 26040*ep^3*mtt^10*mWW^8*t^2 - 52752*ep^4*mtt^10*mWW^8*t^2 - 38080*ep^5*mtt^10*mWW^8*t^2 + 112*ep*mtt^9*mWW^9*t^2 + 1568*ep^2*mtt^9*mWW^9*t^2 + 8064*ep^3*mtt^9*mWW^9*t^2 + 17920*ep^4*mtt^9*mWW^9*t^2 + 14336*ep^5*mtt^9*mWW^9*t^2 + 16*ep*mtt^8*mWW^10*t^2 + 160*ep^2*mtt^8*mWW^10*t^2 + 288*ep^3*mtt^8*mWW^10*t^2 - 832*ep^4*mtt^8*mWW^10*t^2 - 1792*ep^5*mtt^8*mWW^10*t^2 - 20*ep*mtt^7*mWW^11*t^2 - 240*ep^2*mtt^7*mWW^11*t^2 - 948*ep^3*mtt^7*mWW^11*t^2 - 1368*ep^4*mtt^7*mWW^11*t^2 - 544*ep^5*mtt^7*mWW^11*t^2 + 4*ep*mtt^6*mWW^12*t^2 + 48*ep^2*mtt^6*mWW^12*t^2 + 196*ep^3*mtt^6*mWW^12*t^2 + 312*ep^4*mtt^6*mWW^12*t^2 + 160*ep^5*mtt^6*mWW^12*t^2 - 60*ep*mtt^14*mWW^3*s*t^2 - 1024*ep^2*mtt^14*mWW^3*s*t^2 - 5404*ep^3*mtt^14*mWW^3*s*t^2 - 10952*ep^4*mtt^14*mWW^3*s*t^2 - 7520*ep^5*mtt^14*mWW^3*s*t^2 - 12*mtt^13*mWW^4*s*t^2 + 166*ep*mtt^13*mWW^4*s*t^2 + 5168*ep^2*mtt^13*mWW^4*s*t^2 + 30738*ep^3*mtt^13*mWW^4*s*t^2 + 65588*ep^4*mtt^13*mWW^4*s*t^2 + 46512*ep^5*mtt^13*mWW^4*s*t^2 + 80*mtt^12*mWW^5*s*t^2 + 506*ep*mtt^12*mWW^5*s*t^2 - 7160*ep^2*mtt^12*mWW^5*s*t^2 - 61462*ep^3*mtt^12*mWW^5*s*t^2 - 147204*ep^4*mtt^12*mWW^5*s*t^2 - 111280*ep^5*mtt^12*mWW^5*s*t^2 - 224*mtt^11*mWW^6*s*t^2 - 3160*ep*mtt^11*mWW^6*s*t^2 - 8520*ep^2*mtt^11*mWW^6*s*t^2 + 24240*ep^3*mtt^11*mWW^6*s*t^2 + 115792*ep^4*mtt^11*mWW^6*s*t^2 + 109632*ep^5*mtt^11*mWW^6*s*t^2 + 336*mtt^10*mWW^7*s*t^2 + 6576*ep*mtt^10*mWW^7*s*t^2 + 40872*ep^2*mtt^10*mWW^7*s*t^2 + 104040*ep^3*mtt^10*mWW^7*s*t^2 + 102400*ep^4*mtt^10*mWW^7*s*t^2 + 21376*ep^5*mtt^10*mWW^7*s*t^2 - 280*mtt^9*mWW^8*s*t^2 - 7228*ep*mtt^9*mWW^8*s*t^2 - 58472*ep^2*mtt^9*mWW^8*s*t^2 - 202588*ep^3*mtt^9*mWW^8*s*t^2 - 306792*ep^4*mtt^9*mWW^8*s*t^2 - 164320*ep^5*mtt^9*mWW^8*s*t^2 + 112*mtt^8*mWW^9*s*t^2 + 4364*ep*mtt^8*mWW^9*s*t^2 + 42552*ep^2*mtt^8*mWW^9*s*t^2 + 168132*ep^3*mtt^8*mWW^9*s*t^2 + 285352*ep^4*mtt^8*mWW^9*s*t^2 + 172128*ep^5*mtt^8*mWW^9*s*t^2 - 1176*ep*mtt^7*mWW^10*s*t^2 - 15000*ep^2*mtt^7*mWW^10*s*t^2 - 67488*ep^3*mtt^7*mWW^10*s*t^2 - 125936*ep^4*mtt^7*mWW^10*s*t^2 - 82880*ep^5*mtt^7*mWW^10*s*t^2 - 16*mtt^6*mWW^11*s*t^2 - 100*ep*mtt^6*mWW^11*s*t^2 + 760*ep^2*mtt^6*mWW^11*s*t^2 + 7460*ep^3*mtt^6*mWW^11*s*t^2 + 19368*ep^4*mtt^6*mWW^11*s*t^2 + 15968*ep^5*mtt^6*mWW^11*s*t^2 + 4*mtt^5*mWW^12*s*t^2 + 134*ep*mtt^5*mWW^12*s*t^2 + 1048*ep^2*mtt^5*mWW^12*s*t^2 + 3130*ep^3*mtt^5*mWW^12*s*t^2 + 3540*ep^4*mtt^5*mWW^12*s*t^2 + 944*ep^5*mtt^5*mWW^12*s*t^2 - 22*ep*mtt^4*mWW^13*s*t^2 - 224*ep^2*mtt^4*mWW^13*s*t^2 - 798*ep^3*mtt^4*mWW^13*s*t^2 - 1156*ep^4*mtt^4*mWW^13*s*t^2 - 560*ep^5*mtt^4*mWW^13*s*t^2 + 84*ep*mtt^13*mWW^3*s^2*t^2 + 2240*ep^2*mtt^13*mWW^3*s^2*t^2 + 13748*ep^3*mtt^13*mWW^3*s^2*t^2 + 29848*ep^4*mtt^13*mWW^3*s^2*t^2 + 21280*ep^5*mtt^13*mWW^3*s^2*t^2 + 96*mtt^12*mWW^4*s^2*t^2 + 1048*ep*mtt^12*mWW^4*s^2*t^2 - 4504*ep^2*mtt^12*mWW^4*s^2*t^2 - 59764*ep^3*mtt^12*mWW^4*s^2*t^2 - 154284*ep^4*mtt^12*mWW^4*s^2*t^2 - 119152*ep^5*mtt^12*mWW^4*s^2*t^2 - 468*mtt^11*mWW^5*s^2*t^2 - 7302*ep*mtt^11*mWW^5*s^2*t^2 - 23176*ep^2*mtt^11*mWW^5*s^2*t^2 + 36330*ep^3*mtt^11*mWW^5*s^2*t^2 + 222376*ep^4*mtt^11*mWW^5*s^2*t^2 + 215040*ep^5*mtt^11*mWW^5*s^2*t^2 + 712*mtt^10*mWW^6*s^2*t^2 + 16742*ep*mtt^10*mWW^6*s^2*t^2 + 109626*ep^2*mtt^10*mWW^6*s^2*t^2 + 278144*ep^3*mtt^10*mWW^6*s^2*t^2 + 256704*ep^4*mtt^10*mWW^6*s^2*t^2 + 35712*ep^5*mtt^10*mWW^6*s^2*t^2 + 152*mtt^9*mWW^7*s^2*t^2 - 16504*ep*mtt^9*mWW^7*s^2*t^2 - 201360*ep^2*mtt^9*mWW^7*s^2*t^2 - 820548*ep^3*mtt^9*mWW^7*s^2*t^2 - 1343320*ep^4*mtt^9*mWW^7*s^2*t^2 - 750880*ep^5*mtt^9*mWW^7*s^2*t^2 - 1752*mtt^8*mWW^8*s^2*t^2 + 3256*ep*mtt^8*mWW^8*s^2*t^2 + 207128*ep^2*mtt^8*mWW^8*s^2*t^2 + 1109932*ep^3*mtt^8*mWW^8*s^2*t^2 + 2120448*ep^4*mtt^8*mWW^8*s^2*t^2 + 1351488*ep^5*mtt^8*mWW^8*s^2*t^2 + 2224*mtt^7*mWW^9*s^2*t^2 + 6804*ep*mtt^7*mWW^9*s^2*t^2 - 132304*ep^2*mtt^7*mWW^9*s^2*t^2 - 874904*ep^3*mtt^7*mWW^9*s^2*t^2 - 1829528*ep^4*mtt^7*mWW^9*s^2*t^2 - 1251552*ep^5*mtt^7*mWW^9*s^2*t^2 - 1192*mtt^6*mWW^10*s^2*t^2 - 4908*ep*mtt^6*mWW^10*s^2*t^2 + 55196*ep^2*mtt^6*mWW^10*s^2*t^2 + 410660*ep^3*mtt^6*mWW^10*s^2*t^2 + 918264*ep^4*mtt^6*mWW^10*s^2*t^2 + 670880*ep^5*mtt^6*mWW^10*s^2*t^2 + 168*mtt^5*mWW^11*s^2*t^2 + 308*ep*mtt^5*mWW^11*s^2*t^2 - 14096*ep^2*mtt^5*mWW^11*s^2*t^2 - 97584*ep^3*mtt^5*mWW^11*s^2*t^2 - 236384*ep^4*mtt^5*mWW^11*s^2*t^2 - 193152*ep^5*mtt^5*mWW^11*s^2*t^2 + 88*mtt^4*mWW^12*s^2*t^2 + 544*ep*mtt^4*mWW^12*s^2*t^2 + 80*ep^2*mtt^4*mWW^12*s^2*t^2 - 2312*ep^3*mtt^4*mWW^12*s^2*t^2 + 5740*ep^4*mtt^4*mWW^12*s^2*t^2 + 15920*ep^5*mtt^4*mWW^12*s^2*t^2 - 28*mtt^3*mWW^13*s^2*t^2 - 30*ep*mtt^3*mWW^13*s^2*t^2 + 1592*ep^2*mtt^3*mWW^13*s^2*t^2 + 7790*ep^3*mtt^3*mWW^13*s^2*t^2 + 12304*ep^4*mtt^3*mWW^13*s^2*t^2 + 5472*ep^5*mtt^3*mWW^13*s^2*t^2 - 42*ep*mtt^2*mWW^14*s^2*t^2 - 422*ep^2*mtt^2*mWW^14*s^2*t^2 - 1492*ep^3*mtt^2*mWW^14*s^2*t^2 - 2168*ep^4*mtt^2*mWW^14*s^2*t^2 - 1056*ep^5*mtt^2*mWW^14*s^2*t^2 + 84*ep*mtt^12*mWW^3*s^3*t^2 - 1792*ep^2*mtt^12*mWW^3*s^3*t^2 - 17164*ep^3*mtt^12*mWW^3*s^3*t^2 - 42728*ep^4*mtt^12*mWW^3*s^3*t^2 - 32480*ep^5*mtt^12*mWW^3*s^3*t^2 - 324*mtt^11*mWW^4*s^3*t^2 - 4590*ep*mtt^11*mWW^4*s^3*t^2 - 6768*ep^2*mtt^11*mWW^4*s^3*t^2 + 75454*ep^3*mtt^11*mWW^4*s^3*t^2 + 252036*ep^4*mtt^11*mWW^4*s^3*t^2 + 210992*ep^5*mtt^11*mWW^4*s^3*t^2 + 952*mtt^10*mWW^5*s^3*t^2 + 17286*ep*mtt^10*mWW^5*s^3*t^2 + 67384*ep^2*mtt^10*mWW^5*s^3*t^2 - 21886*ep^3*mtt^10*mWW^5*s^3*t^2 - 410528*ep^4*mtt^10*mWW^5*s^3*t^2 - 437624*ep^5*mtt^10*mWW^5*s^3*t^2 + 1000*mtt^9*mWW^6*s^3*t^2 - 14112*ep*mtt^9*mWW^6*s^3*t^2 - 176930*ep^2*mtt^9*mWW^6*s^3*t^2 - 541956*ep^3*mtt^9*mWW^6*s^3*t^2 - 521738*ep^4*mtt^9*mWW^6*s^3*t^2 - 43488*ep^5*mtt^9*mWW^6*s^3*t^2 - 7960*mtt^8*mWW^7*s^3*t^2 - 34376*ep*mtt^8*mWW^7*s^3*t^2 + 239874*ep^2*mtt^8*mWW^7*s^3*t^2 + 1652290*ep^3*mtt^8*mWW^7*s^3*t^2 + 3099740*ep^4*mtt^8*mWW^7*s^3*t^2 + 1813688*ep^5*mtt^8*mWW^7*s^3*t^2 + 14080*mtt^7*mWW^8*s^3*t^2 + 88308*ep*mtt^7*mWW^8*s^3*t^2 - 206522*ep^2*mtt^7*mWW^8*s^3*t^2 - 2472114*ep^3*mtt^7*mWW^8*s^3*t^2 - 5507676*ep^4*mtt^7*mWW^8*s^3*t^2 - 3727720*ep^5*mtt^7*mWW^8*s^3*t^2 - 11816*mtt^6*mWW^9*s^3*t^2 - 81548*ep*mtt^6*mWW^9*s^3*t^2 + 137058*ep^2*mtt^6*mWW^9*s^3*t^2 + 2172798*ep^3*mtt^6*mWW^9*s^3*t^2 + 5273764*ep^4*mtt^6*mWW^9*s^3*t^2 + 3847240*ep^5*mtt^6*mWW^9*s^3*t^2 + 4568*mtt^5*mWW^10*s^3*t^2 + 32104*ep*mtt^5*mWW^10*s^3*t^2 - 77030*ep^2*mtt^5*mWW^10*s^3*t^2 - 1097238*ep^3*mtt^5*mWW^10*s^3*t^2 - 2802040*ep^4*mtt^5*mWW^10*s^3*t^2 - 2179880*ep^5*mtt^5*mWW^10*s^3*t^2 - 200*mtt^4*mWW^11*s^3*t^2 - 748*ep*mtt^4*mWW^11*s^3*t^2 + 28062*ep^2*mtt^4*mWW^11*s^3*t^2 + 238706*ep^3*mtt^4*mWW^11*s^3*t^2 + 640772*ep^4*mtt^4*mWW^11*s^3*t^2 + 558440*ep^5*mtt^4*mWW^11*s^3*t^2 - 380*mtt^3*mWW^12*s^3*t^2 - 2854*ep*mtt^3*mWW^12*s^3*t^2 - 782*ep^2*mtt^3*mWW^12*s^3*t^2 + 34140*ep^3*mtt^3*mWW^12*s^3*t^2 + 68824*ep^4*mtt^3*mWW^12*s^3*t^2 + 23704*ep^5*mtt^3*mWW^12*s^3*t^2 + 80*mtt^2*mWW^13*s^3*t^2 + 358*ep*mtt^2*mWW^13*s^3*t^2 - 3394*ep^2*mtt^2*mWW^13*s^3*t^2 - 25832*ep^3*mtt^2*mWW^13*s^3*t^2 - 54292*ep^4*mtt^2*mWW^13*s^3*t^2 - 34928*ep^5*mtt^2*mWW^13*s^3*t^2 + 88*ep*mtt*mWW^14*s^3*t^2 + 832*ep^2*mtt*mWW^14*s^3*t^2 + 2738*ep^3*mtt*mWW^14*s^3*t^2 + 3714*ep^4*mtt*mWW^14*s^3*t^2 + 1960*ep^5*mtt*mWW^14*s^3*t^2 + 8*ep^2*mWW^15*s^3*t^2 + 64*ep^3*mWW^15*s^3*t^2 + 152*ep^4*mWW^15*s^3*t^2 + 96*ep^5*mWW^15*s^3*t^2 - 420*ep*mtt^11*mWW^3*s^4*t^2 - 1120*ep^2*mtt^11*mWW^3*s^4*t^2 + 8540*ep^3*mtt^11*mWW^3*s^4*t^2 + 32200*ep^4*mtt^11*mWW^3*s^4*t^2 + 28000*ep^5*mtt^11*mWW^3*s^4*t^2 + 600*mtt^10*mWW^4*s^4*t^2 + 7828*ep*mtt^10*mWW^4*s^4*t^2 + 13184*ep^2*mtt^10*mWW^4*s^4*t^2 - 106512*ep^3*mtt^10*mWW^4*s^4*t^2 - 366364*ep^4*mtt^10*mWW^4*s^4*t^2 - 307056*ep^5*mtt^10*mWW^4*s^4*t^2 - 508*mtt^9*mWW^5*s^4*t^2 - 16546*ep*mtt^9*mWW^5*s^4*t^2 - 43520*ep^2*mtt^9*mWW^5*s^4*t^2 + 267226*ep^3*mtt^9*mWW^5*s^4*t^2 + 1080876*ep^4*mtt^9*mWW^5*s^4*t^2 + 986088*ep^5*mtt^9*mWW^5*s^4*t^2 - 7504*mtt^8*mWW^6*s^4*t^2 - 31710*ep*mtt^8*mWW^6*s^4*t^2 + 59932*ep^2*mtt^8*mWW^6*s^4*t^2 + 215086*ep^3*mtt^8*mWW^6*s^4*t^2 - 335036*ep^4*mtt^8*mWW^6*s^4*t^2 - 764112*ep^5*mtt^8*mWW^6*s^4*t^2 + 24080*mtt^7*mWW^7*s^4*t^2 + 159564*ep*mtt^7*mWW^7*s^4*t^2 - 31434*ep^2*mtt^7*mWW^7*s^4*t^2 - 1962226*ep^3*mtt^7*mWW^7*s^4*t^2 - 4070280*ep^4*mtt^7*mWW^7*s^4*t^2 - 2320368*ep^5*mtt^7*mWW^7*s^4*t^2 - 31848*mtt^6*mWW^8*s^4*t^2 - 238012*ep*mtt^6*mWW^8*s^4*t^2 + 8532*ep^2*mtt^6*mWW^8*s^4*t^2 + 3607628*ep^3*mtt^6*mWW^8*s^4*t^2 + 8990048*ep^4*mtt^6*mWW^8*s^4*t^2 + 6336496*ep^5*mtt^6*mWW^8*s^4*t^2 + 20800*mtt^5*mWW^9*s^4*t^2 + 166004*ep*mtt^5*mWW^9*s^4*t^2 - 36062*ep^2*mtt^5*mWW^9*s^4*t^2 - 3192394*ep^3*mtt^5*mWW^9*s^4*t^2 - 8548008*ep^4*mtt^5*mWW^9*s^4*t^2 - 6526880*ep^5*mtt^5*mWW^9*s^4*t^2 - 5632*mtt^4*mWW^10*s^4*t^2 - 46348*ep*mtt^4*mWW^10*s^4*t^2 + 54768*ep^2*mtt^4*mWW^10*s^4*t^2 + 1371684*ep^3*mtt^4*mWW^10*s^4*t^2 + 3793560*ep^4*mtt^4*mWW^10*s^4*t^2 + 3082992*ep^5*mtt^4*mWW^10*s^4*t^2 - 416*mtt^3*mWW^11*s^4*t^2 - 4000*ep*mtt^3*mWW^11*s^4*t^2 - 25622*ep^2*mtt^3*mWW^11*s^4*t^2 - 151050*ep^3*mtt^3*mWW^11*s^4*t^2 - 424912*ep^4*mtt^3*mWW^11*s^4*t^2 - 415600*ep^5*mtt^3*mWW^11*s^4*t^2 + 480*mtt^2*mWW^12*s^4*t^2 + 3760*ep*mtt^2*mWW^12*s^4*t^2 - 2044*ep^2*mtt^2*mWW^12*s^4*t^2 - 79892*ep^3*mtt^2*mWW^12*s^4*t^2 - 196532*ep^4*mtt^2*mWW^12*s^4*t^2 - 128576*ep^5*mtt^2*mWW^12*s^4*t^2 - 52*mtt*mWW^13*s^4*t^2 - 90*ep*mtt*mWW^13*s^4*t^2 + 3742*ep^2*mtt*mWW^13*s^4*t^2 + 23440*ep^3*mtt*mWW^13*s^4*t^2 + 47116*ep^4*mtt*mWW^13*s^4*t^2 + 30648*ep^5*mtt*mWW^13*s^4*t^2 - 30*ep*mWW^14*s^4*t^2 - 356*ep^2*mWW^14*s^4*t^2 - 1530*ep^3*mWW^14*s^4*t^2 - 2668*ep^4*mWW^14*s^4*t^2 - 1632*ep^5*mWW^14*s^4*t^2 + 588*ep*mtt^10*mWW^3*s^5*t^2 + 3584*ep^2*mtt^10*mWW^3*s^5*t^2 + 3500*ep^3*mtt^10*mWW^3*s^5*t^2 - 8792*ep^4*mtt^10*mWW^3*s^5*t^2 - 12320*ep^5*mtt^10*mWW^3*s^5*t^2 - 660*mtt^9*mWW^4*s^5*t^2 - 6998*ep*mtt^9*mWW^4*s^5*t^2 - 2488*ep^2*mtt^9*mWW^4*s^5*t^2 + 152990*ep^3*mtt^9*mWW^4*s^5*t^2 + 451476*ep^4*mtt^9*mWW^4*s^5*t^2 + 361856*ep^5*mtt^9*mWW^4*s^5*t^2 - 960*mtt^8*mWW^5*s^5*t^2 + 5742*ep*mtt^8*mWW^5*s^5*t^2 - 21468*ep^2*mtt^8*mWW^5*s^5*t^2 - 607594*ep^3*mtt^8*mWW^5*s^5*t^2 - 1881960*ep^4*mtt^8*mWW^5*s^5*t^2 - 1612880*ep^5*mtt^8*mWW^5*s^5*t^2 + 13712*mtt^7*mWW^6*s^5*t^2 + 75752*ep*mtt^7*mWW^6*s^5*t^2 + 73272*ep^2*mtt^7*mWW^6*s^5*t^2 + 245936*ep^3*mtt^7*mWW^6*s^5*t^2 + 1493560*ep^4*mtt^7*mWW^6*s^5*t^2 + 1786568*ep^5*mtt^7*mWW^6*s^5*t^2 - 32168*mtt^6*mWW^7*s^5*t^2 - 231916*ep*mtt^6*mWW^7*s^5*t^2 - 138584*ep^2*mtt^6*mWW^7*s^5*t^2 + 1918198*ep^3*mtt^6*mWW^7*s^5*t^2 + 4278958*ep^4*mtt^6*mWW^7*s^5*t^2 + 2421192*ep^5*mtt^6*mWW^7*s^5*t^2 + 33612*mtt^5*mWW^8*s^5*t^2 + 275422*ep*mtt^5*mWW^8*s^5*t^2 + 136306*ep^2*mtt^5*mWW^8*s^5*t^2 - 3623068*ep^3*mtt^5*mWW^8*s^5*t^2 - 9786820*ep^4*mtt^5*mWW^8*s^5*t^2 - 7198416*ep^5*mtt^5*mWW^8*s^5*t^2 - 16496*mtt^4*mWW^9*s^5*t^2 - 145038*ep*mtt^4*mWW^9*s^5*t^2 - 35774*ep^2*mtt^4*mWW^9*s^5*t^2 + 2654058*ep^3*mtt^4*mWW^9*s^5*t^2 + 7628378*ep^4*mtt^4*mWW^9*s^5*t^2 + 6068032*ep^5*mtt^4*mWW^9*s^5*t^2 + 2456*mtt^3*mWW^10*s^5*t^2 + 20980*ep*mtt^3*mWW^10*s^5*t^2 - 30676*ep^2*mtt^3*mWW^10*s^5*t^2 - 753776*ep^3*mtt^3*mWW^10*s^5*t^2 - 2169296*ep^4*mtt^3*mWW^10*s^5*t^2 - 1835352*ep^5*mtt^3*mWW^10*s^5*t^2 + 696*mtt^2*mWW^11*s^5*t^2 + 6924*ep*mtt^2*mWW^11*s^5*t^2 + 13276*ep^2*mtt^2*mWW^11*s^5*t^2 - 37642*ep^3*mtt^2*mWW^11*s^5*t^2 - 126406*ep^4*mtt^2*mWW^11*s^5*t^2 - 66584*ep^5*mtt^2*mWW^11*s^5*t^2 - 192*mtt*mWW^12*s^5*t^2 - 1348*ep*mtt*mWW^12*s^5*t^2 + 3938*ep^2*mtt*mWW^12*s^5*t^2 + 53822*ep^3*mtt*mWW^12*s^5*t^2 + 132936*ep^4*mtt*mWW^12*s^5*t^2 + 95584*ep^5*mtt*mWW^12*s^5*t^2 - 108*ep*mWW^13*s^5*t^2 - 1386*ep^2*mWW^13*s^5*t^2 - 6424*ep^3*mWW^13*s^5*t^2 - 12034*ep^4*mWW^13*s^5*t^2 - 7680*ep^5*mWW^13*s^5*t^2 - 420*ep*mtt^9*mWW^3*s^6*t^2 - 3136*ep^2*mtt^9*mWW^3*s^6*t^2 - 6916*ep^3*mtt^9*mWW^3*s^6*t^2 - 4088*ep^4*mtt^9*mWW^3*s^6*t^2 + 1120*ep^5*mtt^9*mWW^3*s^6*t^2 + 432*mtt^8*mWW^4*s^6*t^2 + 3264*ep*mtt^8*mWW^4*s^6*t^2 - 5448*ep^2*mtt^8*mWW^4*s^6*t^2 - 144428*ep^3*mtt^8*mWW^4*s^6*t^2 - 418188*ep^4*mtt^8*mWW^4*s^6*t^2 - 340672*ep^5*mtt^8*mWW^4*s^6*t^2 + 1780*mtt^7*mWW^5*s^6*t^2 - 2202*ep*mtt^7*mWW^5*s^6*t^2 + 20744*ep^2*mtt^7*mWW^5*s^6*t^2 + 622750*ep^3*mtt^7*mWW^5*s^6*t^2 + 2016096*ep^4*mtt^7*mWW^5*s^6*t^2 + 1775600*ep^5*mtt^7*mWW^5*s^6*t^2 - 12184*mtt^6*mWW^6*s^6*t^2 - 65502*ep*mtt^6*mWW^6*s^6*t^2 - 53330*ep^2*mtt^6*mWW^6*s^6*t^2 - 225524*ep^3*mtt^6*mWW^6*s^6*t^2 - 1491668*ep^4*mtt^6*mWW^6*s^6*t^2 - 1816488*ep^5*mtt^6*mWW^6*s^6*t^2 + 22384*mtt^5*mWW^7*s^6*t^2 + 175904*ep*mtt^5*mWW^7*s^6*t^2 + 126638*ep^2*mtt^5*mWW^7*s^6*t^2 - 1546438*ep^3*mtt^5*mWW^7*s^6*t^2 - 3695028*ep^4*mtt^5*mWW^7*s^6*t^2 - 2235328*ep^5*mtt^5*mWW^7*s^6*t^2 - 18096*mtt^4*mWW^8*s^6*t^2 - 165652*ep*mtt^4*mWW^8*s^6*t^2 - 122248*ep^2*mtt^4*mWW^8*s^6*t^2 + 2246824*ep^3*mtt^4*mWW^8*s^6*t^2 + 6506012*ep^4*mtt^4*mWW^8*s^6*t^2 + 5012968*ep^5*mtt^4*mWW^8*s^6*t^2 + 6052*mtt^3*mWW^9*s^6*t^2 + 56094*ep*mtt^3*mWW^9*s^6*t^2 + 22196*ep^2*mtt^3*mWW^9*s^6*t^2 - 1109190*ep^3*mtt^3*mWW^9*s^6*t^2 - 3364304*ep^4*mtt^3*mWW^9*s^6*t^2 - 2789648*ep^5*mtt^3*mWW^9*s^6*t^2 - 136*mtt^2*mWW^10*s^6*t^2 + 1106*ep*mtt^2*mWW^10*s^6*t^2 + 18574*ep^2*mtt^2*mWW^10*s^6*t^2 + 126340*ep^3*mtt^2*mWW^10*s^6*t^2 + 323532*ep^4*mtt^2*mWW^10*s^6*t^2 + 287976*ep^5*mtt^2*mWW^10*s^6*t^2 - 232*mtt*mWW^11*s^6*t^2 - 2464*ep*mtt*mWW^11*s^6*t^2 - 2218*ep^2*mtt*mWW^11*s^6*t^2 + 45298*ep^3*mtt*mWW^11*s^6*t^2 + 144988*ep^4*mtt*mWW^11*s^6*t^2 + 116096*ep^5*mtt*mWW^11*s^6*t^2 - 128*ep*mWW^12*s^6*t^2 - 1772*ep^2*mWW^12*s^6*t^2 - 8716*ep^3*mWW^12*s^6*t^2 - 17352*ep^4*mWW^12*s^6*t^2 - 11624*ep^5*mWW^12*s^6*t^2 + 156*ep*mtt^8*mWW^3*s^7*t^2 + 1280*ep^2*mtt^8*mWW^3*s^7*t^2 + 3452*ep^3*mtt^8*mWW^3*s^7*t^2 + 3592*ep^4*mtt^8*mWW^3*s^7*t^2 + 1120*ep^5*mtt^8*mWW^3*s^7*t^2 - 156*mtt^7*mWW^4*s^7*t^2 - 578*ep*mtt^7*mWW^4*s^7*t^2 - 2656*ep^2*mtt^7*mWW^4*s^7*t^2 + 75234*ep^3*mtt^7*mWW^4*s^7*t^2 + 296924*ep^4*mtt^7*mWW^4*s^7*t^2 + 275952*ep^5*mtt^7*mWW^4*s^7*t^2 - 1192*mtt^6*mWW^5*s^7*t^2 + 7226*ep*mtt^6*mWW^5*s^7*t^2 + 24560*ep^2*mtt^6*mWW^5*s^7*t^2 - 365082*ep^3*mtt^6*mWW^5*s^7*t^2 - 1443184*ep^4*mtt^6*mWW^5*s^7*t^2 - 1360280*ep^5*mtt^6*mWW^5*s^7*t^2 + 5640*mtt^5*mWW^6*s^7*t^2 + 28344*ep*mtt^5*mWW^6*s^7*t^2 - 5750*ep^2*mtt^5*mWW^6*s^7*t^2 + 6092*ep^3*mtt^5*mWW^6*s^7*t^2 + 681050*ep^4*mtt^5*mWW^6*s^7*t^2 + 998152*ep^5*mtt^5*mWW^6*s^7*t^2 - 8144*mtt^4*mWW^7*s^7*t^2 - 76524*ep*mtt^4*mWW^7*s^7*t^2 - 60046*ep^2*mtt^4*mWW^7*s^7*t^2 + 825040*ep^3*mtt^4*mWW^7*s^7*t^2 + 2130034*ep^4*mtt^4*mWW^7*s^7*t^2 + 1401600*ep^5*mtt^4*mWW^7*s^7*t^2 + 4852*mtt^3*mWW^8*s^7*t^2 + 49910*ep*mtt^3*mWW^8*s^7*t^2 + 46892*ep^2*mtt^3*mWW^8*s^7*t^2 - 732262*ep^3*mtt^3*mWW^8*s^7*t^2 - 2277808*ep^4*mtt^3*mWW^8*s^7*t^2 - 1852256*ep^5*mtt^3*mWW^8*s^7*t^2 - 936*mtt^2*mWW^9*s^7*t^2 - 6502*ep*mtt^2*mWW^9*s^7*t^2 + 2172*ep^2*mtt^2*mWW^9*s^7*t^2 + 179702*ep^3*mtt^2*mWW^9*s^7*t^2 + 555204*ep^4*mtt^2*mWW^9*s^7*t^2 + 487496*ep^5*mtt^2*mWW^9*s^7*t^2 - 64*mtt*mWW^10*s^7*t^2 - 1612*ep*mtt*mWW^10*s^7*t^2 - 5334*ep^2*mtt*mWW^10*s^7*t^2 + 7320*ep^3*mtt*mWW^10*s^7*t^2 + 52442*ep^4*mtt*mWW^10*s^7*t^2 + 48488*ep^5*mtt*mWW^10*s^7*t^2 - 36*ep*mWW^11*s^7*t^2 - 734*ep^2*mWW^11*s^7*t^2 - 4104*ep^3*mWW^11*s^7*t^2 - 9006*ep^4*mWW^11*s^7*t^2 - 6416*ep^5*mWW^11*s^7*t^2 - 24*ep*mtt^7*mWW^3*s^8*t^2 - 208*ep^2*mtt^7*mWW^3*s^8*t^2 - 616*ep^3*mtt^7*mWW^3*s^8*t^2 - 752*ep^4*mtt^7*mWW^3*s^8*t^2 - 320*ep^5*mtt^7*mWW^3*s^8*t^2 + 24*mtt^6*mWW^4*s^8*t^2 - 80*ep*mtt^6*mWW^4*s^8*t^2 + 9728*ep^2*mtt^6*mWW^4*s^8*t^2 - 19084*ep^3*mtt^6*mWW^4*s^8*t^2 - 171516*ep^4*mtt^6*mWW^4*s^8*t^2 - 186832*ep^5*mtt^6*mWW^4*s^8*t^2 + 348*mtt^5*mWW^5*s^8*t^2 - 8142*ep*mtt^5*mWW^5*s^8*t^2 - 33440*ep^2*mtt^5*mWW^5*s^8*t^2 + 143854*ep^3*mtt^5*mWW^5*s^8*t^2 + 710300*ep^4*mtt^5*mWW^5*s^8*t^2 + 707144*ep^5*mtt^5*mWW^5*s^8*t^2 - 1248*mtt^4*mWW^6*s^8*t^2 - 7354*ep*mtt^4*mWW^6*s^8*t^2 + 11052*ep^2*mtt^4*mWW^6*s^8*t^2 + 63062*ep^3*mtt^4*mWW^6*s^8*t^2 - 96688*ep^4*mtt^4*mWW^6*s^8*t^2 - 275048*ep^5*mtt^4*mWW^6*s^8*t^2 + 1416*mtt^3*mWW^7*s^8*t^2 + 18716*ep*mtt^3*mWW^7*s^8*t^2 + 18344*ep^2*mtt^3*mWW^7*s^8*t^2 - 241124*ep^3*mtt^3*mWW^7*s^8*t^2 - 678968*ep^4*mtt^3*mWW^7*s^8*t^2 - 484416*ep^5*mtt^3*mWW^7*s^8*t^2 - 600*mtt^2*mWW^8*s^8*t^2 - 5492*ep*mtt^2*mWW^8*s^8*t^2 - 6240*ep^2*mtt^2*mWW^8*s^8*t^2 + 91848*ep^3*mtt^2*mWW^8*s^8*t^2 + 324804*ep^4*mtt^2*mWW^8*s^8*t^2 + 295952*ep^5*mtt^2*mWW^8*s^8*t^2 + 60*mtt*mWW^9*s^8*t^2 - 342*ep*mtt*mWW^9*s^8*t^2 - 2008*ep^2*mtt*mWW^9*s^8*t^2 - 5762*ep^3*mtt*mWW^9*s^8*t^2 - 11956*ep^4*mtt*mWW^9*s^8*t^2 - 13704*ep^5*mtt*mWW^9*s^8*t^2 + 30*ep*mWW^10*s^8*t^2 + 84*ep^2*mWW^10*s^8*t^2 + 78*ep^3*mWW^10*s^8*t^2 + 40*ep^4*mWW^10*s^8*t^2 + 232*ep^5*mWW^10*s^8*t^2 + 32*ep*mtt^5*mWW^4*s^9*t^2 - 6184*ep^2*mtt^5*mWW^4*s^9*t^2 + 2032*ep^3*mtt^5*mWW^4*s^9*t^2 + 70744*ep^4*mtt^5*mWW^4*s^9*t^2 + 83376*ep^5*mtt^5*mWW^4*s^9*t^2 - 32*mtt^4*mWW^5*s^9*t^2 + 3800*ep*mtt^4*mWW^5*s^9*t^2 + 13644*ep^2*mtt^4*mWW^5*s^9*t^2 - 41448*ep^3*mtt^4*mWW^5*s^9*t^2 - 216484*ep^4*mtt^4*mWW^5*s^9*t^2 - 217328*ep^5*mtt^4*mWW^5*s^9*t^2 + 96*mtt^3*mWW^6*s^9*t^2 + 2072*ep*mtt^3*mWW^6*s^9*t^2 - 904*ep^2*mtt^3*mWW^6*s^9*t^2 - 35800*ep^3*mtt^3*mWW^6*s^9*t^2 - 49560*ep^4*mtt^3*mWW^6*s^9*t^2 + 7216*ep^5*mtt^3*mWW^6*s^9*t^2 - 96*mtt^2*mWW^7*s^9*t^2 - 1960*ep*mtt^2*mWW^7*s^9*t^2 - 2784*ep^2*mtt^2*mWW^7*s^9*t^2 + 29000*ep^3*mtt^2*mWW^7*s^9*t^2 + 96336*ep^4*mtt^2*mWW^7*s^9*t^2 + 80432*ep^5*mtt^2*mWW^7*s^9*t^2 + 32*mtt*mWW^8*s^9*t^2 - 120*ep*mtt*mWW^8*s^9*t^2 + 48*ep^2*mtt*mWW^8*s^9*t^2 + 40*ep^3*mtt*mWW^8*s^9*t^2 - 9344*ep^4*mtt*mWW^8*s^9*t^2 - 16288*ep^5*mtt*mWW^8*s^9*t^2 + 16*ep*mWW^9*s^9*t^2 + 20*ep^2*mWW^9*s^9*t^2 + 96*ep^3*mWW^9*s^9*t^2 + 788*ep^4*mWW^9*s^9*t^2 + 1152*ep^5*mWW^9*s^9*t^2 + 1296*ep^2*mtt^4*mWW^4*s^10*t^2 - 216*ep^3*mtt^4*mWW^4*s^10*t^2 - 13896*ep^4*mtt^4*mWW^4*s^10*t^2 - 16560*ep^5*mtt^4*mWW^4*s^10*t^2 - 672*ep*mtt^3*mWW^5*s^10*t^2 - 1888*ep^2*mtt^3*mWW^5*s^10*t^2 + 6480*ep^3*mtt^3*mWW^5*s^10*t^2 + 29200*ep^4*mtt^3*mWW^5*s^10*t^2 + 28128*ep^5*mtt^3*mWW^5*s^10*t^2 - 512*ep*mtt^2*mWW^6*s^10*t^2 - 608*ep^2*mtt^2*mWW^6*s^10*t^2 + 8352*ep^3*mtt^2*mWW^6*s^10*t^2 + 21056*ep^4*mtt^2*mWW^6*s^10*t^2 + 12032*ep^5*mtt^2*mWW^6*s^10*t^2 - 96*ep*mtt*mWW^7*s^10*t^2 - 32*ep^2*mtt*mWW^7*s^10*t^2 + 944*ep^3*mtt*mWW^7*s^10*t^2 - 400*ep^4*mtt*mWW^7*s^10*t^2 - 3296*ep^5*mtt*mWW^7*s^10*t^2 - 48*ep^2*mWW^8*s^10*t^2 - 200*ep^3*mWW^8*s^10*t^2 - 120*ep^4*mWW^8*s^10*t^2 + 176*ep^5*mWW^8*s^10*t^2 + 12*ep*mtt^15*mWW^2*t^3 + 104*ep^2*mtt^15*mWW^2*t^3 + 308*ep^3*mtt^15*mWW^2*t^3 + 376*ep^4*mtt^15*mWW^2*t^3 + 160*ep^5*mtt^15*mWW^2*t^3 - 228*ep*mtt^14*mWW^3*t^3 - 2672*ep^2*mtt^14*mWW^3*t^3 - 11148*ep^3*mtt^14*mWW^3*t^3 - 19440*ep^4*mtt^14*mWW^3*t^3 - 12032*ep^5*mtt^14*mWW^3*t^3 + 1328*ep*mtt^13*mWW^4*t^3 + 16548*ep^2*mtt^13*mWW^4*t^3 + 72548*ep^3*mtt^13*mWW^4*t^3 + 131352*ep^4*mtt^13*mWW^4*t^3 + 83744*ep^5*mtt^13*mWW^4*t^3 - 3888*ep*mtt^12*mWW^5*t^3 - 49360*ep^2*mtt^12*mWW^5*t^3 - 219880*ep^3*mtt^12*mWW^5*t^3 - 403872*ep^4*mtt^12*mWW^5*t^3 - 261120*ep^5*mtt^12*mWW^5*t^3 + 6664*ep*mtt^11*mWW^6*t^3 + 84848*ep^2*mtt^11*mWW^6*t^3 + 380048*ep^3*mtt^11*mWW^6*t^3 + 704336*ep^4*mtt^11*mWW^6*t^3 + 460864*ep^5*mtt^11*mWW^6*t^3 - 7000*ep*mtt^10*mWW^7*t^3 - 88752*ep^2*mtt^10*mWW^7*t^3 - 398464*ep^3*mtt^10*mWW^7*t^3 - 745728*ep^4*mtt^10*mWW^7*t^3 - 495616*ep^5*mtt^10*mWW^7*t^3 + 4368*ep*mtt^9*mWW^8*t^3 + 55112*ep^2*mtt^9*mWW^8*t^3 + 249008*ep^3*mtt^9*mWW^8*t^3 + 474960*ep^4*mtt^9*mWW^8*t^3 + 324672*ep^5*mtt^9*mWW^8*t^3 - 1328*ep*mtt^8*mWW^9*t^3 - 17008*ep^2*mtt^8*mWW^9*t^3 - 79768*ep^3*mtt^8*mWW^9*t^3 - 161632*ep^4*mtt^8*mWW^9*t^3 - 118784*ep^5*mtt^8*mWW^9*t^3 - 52*ep*mtt^7*mWW^10*t^3 - 120*ep^2*mtt^7*mWW^10*t^3 + 2780*ep^3*mtt^7*mWW^10*t^3 + 13752*ep^4*mtt^7*mWW^10*t^3 + 16160*ep^5*mtt^7*mWW^10*t^3 + 156*ep*mtt^6*mWW^11*t^3 + 1632*ep^2*mtt^6*mWW^11*t^3 + 5772*ep^3*mtt^6*mWW^11*t^3 + 7664*ep^4*mtt^6*mWW^11*t^3 + 2816*ep^5*mtt^6*mWW^11*t^3 - 32*ep*mtt^5*mWW^12*t^3 - 332*ep^2*mtt^5*mWW^12*t^3 - 1204*ep^3*mtt^5*mWW^12*t^3 - 1768*ep^4*mtt^5*mWW^12*t^3 - 864*ep^5*mtt^5*mWW^12*t^3 - 72*ep*mtt^14*mWW^2*s*t^3 - 552*ep^2*mtt^14*mWW^2*s*t^3 - 1296*ep^3*mtt^14*mWW^2*s*t^3 - 960*ep^4*mtt^14*mWW^2*s*t^3 - 12*mtt^13*mWW^3*s*t^3 + 1254*ep*mtt^13*mWW^3*s*t^3 + 15796*ep^2*mtt^13*mWW^3*s*t^3 + 67306*ep^3*mtt^13*mWW^3*s*t^3 + 118072*ep^4*mtt^13*mWW^3*s*t^3 + 73024*ep^5*mtt^13*mWW^3*s*t^3 + 216*mtt^12*mWW^4*s*t^3 - 5014*ep*mtt^12*mWW^4*s*t^3 - 86576*ep^2*mtt^12*mWW^4*s*t^3 - 416778*ep^3*mtt^12*mWW^4*s*t^3 - 785896*ep^4*mtt^12*mWW^4*s*t^3 - 511232*ep^5*mtt^12*mWW^4*s*t^3 - 1112*mtt^11*mWW^5*s*t^3 + 6916*ep*mtt^11*mWW^5*s*t^3 + 213172*ep^2*mtt^11*mWW^5*s*t^3 + 1141662*ep^3*mtt^11*mWW^5*s*t^3 + 2263818*ep^4*mtt^11*mWW^5*s*t^3 + 1522504*ep^5*mtt^11*mWW^5*s*t^3 + 2776*mtt^10*mWW^6*s*t^3 + 2472*ep*mtt^10*mWW^6*s*t^3 - 275432*ep^2*mtt^10*mWW^6*s*t^3 - 1698496*ep^3*mtt^10*mWW^6*s*t^3 - 3560092*ep^4*mtt^10*mWW^6*s*t^3 - 2482288*ep^5*mtt^10*mWW^6*s*t^3 - 3888*mtt^9*mWW^7*s*t^3 - 19212*ep*mtt^9*mWW^7*s*t^3 + 172616*ep^2*mtt^9*mWW^7*s*t^3 + 1401140*ep^3*mtt^9*mWW^7*s*t^3 + 3195996*ep^4*mtt^9*mWW^7*s*t^3 + 2350128*ep^5*mtt^9*mWW^7*s*t^3 + 3112*mtt^8*mWW^8*s*t^3 + 25020*ep*mtt^8*mWW^8*s*t^3 - 6632*ep^2*mtt^8*mWW^8*s*t^3 - 520196*ep^3*mtt^8*mWW^8*s*t^3 - 1474716*ep^4*mtt^8*mWW^8*s*t^3 - 1218608*ep^5*mtt^8*mWW^8*s*t^3 - 1256*mtt^7*mWW^9*s*t^3 - 15376*ep*mtt^7*mWW^9*s*t^3 - 64424*ep^2*mtt^7*mWW^9*s*t^3 - 77652*ep^3*mtt^7*mWW^9*s*t^3 + 114176*ep^4*mtt^7*mWW^9*s*t^3 + 226112*ep^5*mtt^7*mWW^9*s*t^3 + 72*mtt^6*mWW^10*s*t^3 + 4304*ep*mtt^6*mWW^10*s*t^3 + 42128*ep^2*mtt^6*mWW^10*s*t^3 + 150528*ep^3*mtt^6*mWW^10*s*t^3 + 204972*ep^4*mtt^6*mWW^10*s*t^3 + 79536*ep^5*mtt^6*mWW^10*s*t^3 + 124*mtt^5*mWW^11*s*t^3 - 202*ep*mtt^5*mWW^11*s*t^3 - 11228*ep^2*mtt^5*mWW^11*s*t^3 - 52414*ep^3*mtt^5*mWW^11*s*t^3 - 85908*ep^4*mtt^5*mWW^11*s*t^3 - 44912*ep^5*mtt^5*mWW^11*s*t^3 - 32*mtt^4*mWW^12*s*t^3 - 86*ep*mtt^4*mWW^12*s*t^3 + 1176*ep^2*mtt^4*mWW^12*s*t^3 + 6366*ep^3*mtt^4*mWW^12*s*t^3 + 10804*ep^4*mtt^4*mWW^12*s*t^3 + 5872*ep^5*mtt^4*mWW^12*s*t^3 - 4*ep*mtt^3*mWW^13*s*t^3 - 44*ep^2*mtt^3*mWW^13*s*t^3 - 170*ep^3*mtt^3*mWW^13*s*t^3 - 266*ep^4*mtt^3*mWW^13*s*t^3 - 136*ep^5*mtt^3*mWW^13*s*t^3 + 144*ep*mtt^13*mWW^2*s^2*t^3 + 672*ep^2*mtt^13*mWW^2*s^2*t^3 - 720*ep^3*mtt^13*mWW^2*s^2*t^3 - 5856*ep^4*mtt^13*mWW^2*s^2*t^3 - 5760*ep^5*mtt^13*mWW^2*s^2*t^3 + 108*mtt^12*mWW^3*s^2*t^3 - 1798*ep*mtt^12*mWW^3*s^2*t^3 - 31076*ep^2*mtt^12*mWW^3*s^2*t^3 - 143114*ep^3*mtt^12*mWW^3*s^2*t^3 - 258232*ep^4*mtt^12*mWW^3*s^2*t^3 - 161088*ep^5*mtt^12*mWW^3*s^2*t^3 - 1856*mtt^11*mWW^4*s^2*t^3 - 3814*ep*mtt^11*mWW^4*s^2*t^3 + 148278*ep^2*mtt^11*mWW^4*s^2*t^3 + 935358*ep^3*mtt^11*mWW^4*s^2*t^3 + 1925418*ep^4*mtt^11*mWW^4*s^2*t^3 + 1301576*ep^5*mtt^11*mWW^4*s^2*t^3 + 8536*mtt^10*mWW^5*s^2*t^3 + 48496*ep*mtt^10*mWW^5*s^2*t^3 - 282026*ep^2*mtt^10*mWW^5*s^2*t^3 - 2524922*ep^3*mtt^10*mWW^5*s^2*t^3 - 5671652*ep^4*mtt^10*mWW^5*s^2*t^3 - 4011632*ep^5*mtt^10*mWW^5*s^2*t^3 - 18088*mtt^9*mWW^6*s^2*t^3 - 128702*ep*mtt^9*mWW^6*s^2*t^3 + 223073*ep^2*mtt^9*mWW^6*s^2*t^3 + 3582032*ep^3*mtt^9*mWW^6*s^2*t^3 + 8774513*ep^4*mtt^9*mWW^6*s^2*t^3 + 6487812*ep^5*mtt^9*mWW^6*s^2*t^3 + 19532*mtt^8*mWW^7*s^2*t^3 + 156320*ep*mtt^8*mWW^7*s^2*t^3 + 24244*ep^2*mtt^8*mWW^7*s^2*t^3 - 2611422*ep^3*mtt^8*mWW^7*s^2*t^3 - 7266122*ep^4*mtt^8*mWW^7*s^2*t^3 - 5747272*ep^5*mtt^8*mWW^7*s^2*t^3 - 8832*mtt^7*mWW^8*s^2*t^3 - 85548*ep*mtt^7*mWW^8*s^2*t^3 - 203988*ep^2*mtt^7*mWW^8*s^2*t^3 + 395922*ep^3*mtt^7*mWW^8*s^2*t^3 + 2184702*ep^4*mtt^7*mWW^8*s^2*t^3 + 2205144*ep^5*mtt^7*mWW^8*s^2*t^3 - 2084*mtt^6*mWW^9*s^2*t^3 + 3572*ep*mtt^6*mWW^9*s^2*t^3 + 211904*ep^2*mtt^6*mWW^9*s^2*t^3 + 996810*ep^3*mtt^6*mWW^9*s^2*t^3 + 1519702*ep^4*mtt^6*mWW^9*s^2*t^3 + 643256*ep^5*mtt^6*mWW^9*s^2*t^3 + 4024*mtt^5*mWW^10*s^2*t^3 + 16028*ep*mtt^5*mWW^10*s^2*t^3 - 143166*ep^2*mtt^5*mWW^10*s^2*t^3 - 968770*ep^3*mtt^5*mWW^10*s^2*t^3 - 1876484*ep^4*mtt^5*mWW^10*s^2*t^3 - 1150832*ep^5*mtt^5*mWW^10*s^2*t^3 - 1432*mtt^4*mWW^11*s^2*t^3 - 3754*ep*mtt^4*mWW^11*s^2*t^3 + 69280*ep^2*mtt^4*mWW^11*s^2*t^3 + 417216*ep^3*mtt^4*mWW^11*s^2*t^3 + 821626*ep^4*mtt^4*mWW^11*s^2*t^3 + 539624*ep^5*mtt^4*mWW^11*s^2*t^3 + 48*mtt^3*mWW^12*s^2*t^3 - 1310*ep*mtt^3*mWW^12*s^2*t^3 - 17978*ep^2*mtt^3*mWW^12*s^2*t^3 - 78120*ep^3*mtt^3*mWW^12*s^2*t^3 - 146408*ep^4*mtt^3*mWW^12*s^2*t^3 - 101792*ep^5*mtt^3*mWW^12*s^2*t^3 + 44*mtt^2*mWW^13*s^2*t^3 + 300*ep*mtt^2*mWW^13*s^2*t^3 + 122*ep^2*mtt^2*mWW^13*s^2*t^3 - 2600*ep^3*mtt^2*mWW^13*s^2*t^3 - 4586*ep^4*mtt^2*mWW^13*s^2*t^3 - 680*ep^5*mtt^2*mWW^13*s^2*t^3 + 66*ep*mtt*mWW^14*s^2*t^3 + 661*ep^2*mtt*mWW^14*s^2*t^3 + 2330*ep^3*mtt*mWW^14*s^2*t^3 + 3379*ep^4*mtt*mWW^14*s^2*t^3 + 1644*ep^5*mtt*mWW^14*s^2*t^3 + 2016*ep^2*mtt^12*mWW^2*s^3*t^3 + 15456*ep^3*mtt^12*mWW^2*s^3*t^3 + 36288*ep^4*mtt^12*mWW^2*s^3*t^3 + 26880*ep^5*mtt^12*mWW^2*s^3*t^3 - 420*mtt^11*mWW^3*s^3*t^3 - 3038*ep*mtt^11*mWW^3*s^3*t^3 + 3432*ep^2*mtt^11*mWW^3*s^3*t^3 + 68418*ep^3*mtt^11*mWW^3*s^3*t^3 + 158776*ep^4*mtt^11*mWW^3*s^3*t^3 + 107712*ep^5*mtt^11*mWW^3*s^3*t^3 + 6784*mtt^10*mWW^4*s^3*t^3 + 52198*ep*mtt^10*mWW^4*s^3*t^3 - 13590*ep^2*mtt^10*mWW^4*s^3*t^3 - 935494*ep^3*mtt^10*mWW^4*s^3*t^3 - 2352794*ep^4*mtt^10*mWW^4*s^3*t^3 - 1697320*ep^5*mtt^10*mWW^4*s^3*t^3 - 27704*mtt^9*mWW^5*s^3*t^3 - 214884*ep*mtt^9*mWW^5*s^3*t^3 - 38740*ep^2*mtt^9*mWW^5*s^3*t^3 + 3207644*ep^3*mtt^9*mWW^5*s^3*t^3 + 8367924*ep^4*mtt^9*mWW^5*s^3*t^3 + 6155464*ep^5*mtt^9*mWW^5*s^3*t^3 + 49184*mtt^8*mWW^6*s^3*t^3 + 383886*ep*mtt^8*mWW^6*s^3*t^3 + 147133*ep^2*mtt^8*mWW^6*s^3*t^3 - 5292064*ep^3*mtt^8*mWW^6*s^3*t^3 - 14299159*ep^4*mtt^8*mWW^6*s^3*t^3 - 10797156*ep^5*mtt^8*mWW^6*s^3*t^3 - 37936*mtt^7*mWW^7*s^3*t^3 - 307812*ep*mtt^7*mWW^7*s^3*t^3 - 188179*ep^2*mtt^7*mWW^7*s^3*t^3 + 4185056*ep^3*mtt^7*mWW^7*s^3*t^3 + 12197191*ep^4*mtt^7*mWW^7*s^3*t^3 + 9783012*ep^5*mtt^7*mWW^7*s^3*t^3 - 208*mtt^6*mWW^8*s^3*t^3 + 32466*ep*mtt^6*mWW^8*s^3*t^3 + 193269*ep^2*mtt^6*mWW^8*s^3*t^3 - 199286*ep^3*mtt^6*mWW^8*s^3*t^3 - 2393805*ep^4*mtt^6*mWW^8*s^3*t^3 - 2900828*ep^5*mtt^6*mWW^8*s^3*t^3 + 21464*mtt^5*mWW^9*s^3*t^3 + 122488*ep*mtt^5*mWW^9*s^3*t^3 - 250659*ep^2*mtt^5*mWW^9*s^3*t^3 - 2688792*ep^3*mtt^5*mWW^9*s^3*t^3 - 5197041*ep^4*mtt^5*mWW^9*s^3*t^3 - 2924396*ep^5*mtt^5*mWW^9*s^3*t^3 - 14528*mtt^4*mWW^10*s^3*t^3 - 81358*ep*mtt^4*mWW^10*s^3*t^3 + 248547*ep^2*mtt^4*mWW^10*s^3*t^3 + 2463866*ep^3*mtt^4*mWW^10*s^3*t^3 + 5258825*ep^4*mtt^4*mWW^10*s^3*t^3 + 3469772*ep^5*mtt^4*mWW^10*s^3*t^3 + 3444*mtt^3*mWW^11*s^3*t^3 + 14450*ep*mtt^3*mWW^11*s^3*t^3 - 132201*ep^2*mtt^3*mWW^11*s^3*t^3 - 970986*ep^3*mtt^3*mWW^11*s^3*t^3 - 2069339*ep^4*mtt^3*mWW^11*s^3*t^3 - 1431988*ep^5*mtt^3*mWW^11*s^3*t^3 - 16*mtt^2*mWW^12*s^3*t^3 + 2176*ep*mtt^2*mWW^12*s^3*t^3 + 29285*ep^2*mtt^2*mWW^12*s^3*t^3 + 137548*ep^3*mtt^2*mWW^12*s^3*t^3 + 270771*ep^4*mtt^2*mWW^12*s^3*t^3 + 195284*ep^5*mtt^2*mWW^12*s^3*t^3 - 64*mtt*mWW^13*s^3*t^3 - 516*ep*mtt*mWW^13*s^3*t^3 + 331*ep^2*mtt*mWW^13*s^3*t^3 + 11268*ep^3*mtt*mWW^13*s^3*t^3 + 26777*ep^4*mtt*mWW^13*s^3*t^3 + 16052*ep^5*mtt*mWW^13*s^3*t^3 - 56*ep*mWW^14*s^3*t^3 - 644*ep^2*mWW^14*s^3*t^3 - 2634*ep^3*mWW^14*s^3*t^3 - 4414*ep^4*mWW^14*s^3*t^3 - 2488*ep^5*mWW^14*s^3*t^3 - 504*ep*mtt^11*mWW^2*s^4*t^3 - 8400*ep^2*mtt^11*mWW^2*s^4*t^3 - 43848*ep^3*mtt^11*mWW^2*s^4*t^3 - 88368*ep^4*mtt^11*mWW^2*s^4*t^3 - 60480*ep^5*mtt^11*mWW^2*s^4*t^3 + 924*mtt^10*mWW^3*s^4*t^3 + 14490*ep*mtt^10*mWW^3*s^4*t^3 + 84028*ep^2*mtt^10*mWW^3*s^4*t^3 + 229846*ep^3*mtt^10*mWW^3*s^4*t^3 + 306328*ep^4*mtt^10*mWW^3*s^4*t^3 + 162304*ep^5*mtt^10*mWW^3*s^4*t^3 - 13704*mtt^9*mWW^4*s^4*t^3 - 120806*ep*mtt^9*mWW^4*s^4*t^3 - 282272*ep^2*mtt^9*mWW^4*s^4*t^3 + 149994*ep^3*mtt^9*mWW^4*s^4*t^3 + 1160596*ep^4*mtt^9*mWW^4*s^4*t^3 + 959968*ep^5*mtt^9*mWW^4*s^4*t^3 + 49160*mtt^8*mWW^5*s^4*t^3 + 380936*ep*mtt^8*mWW^5*s^4*t^3 + 433460*ep^2*mtt^8*mWW^5*s^4*t^3 - 2815604*ep^3*mtt^8*mWW^5*s^4*t^3 - 8054936*ep^4*mtt^8*mWW^5*s^4*t^3 - 5883712*ep^5*mtt^8*mWW^5*s^4*t^3 - 71664*mtt^7*mWW^6*s^4*t^3 - 543570*ep*mtt^7*mWW^6*s^4*t^3 - 287755*ep^2*mtt^7*mWW^6*s^4*t^3 + 6359168*ep^3*mtt^7*mWW^6*s^4*t^3 + 17038345*ep^4*mtt^7*mWW^6*s^4*t^3 + 12652108*ep^5*mtt^7*mWW^6*s^4*t^3 + 33924*mtt^6*mWW^7*s^4*t^3 + 285852*ep*mtt^6*mWW^7*s^4*t^3 + 22904*ep^2*mtt^6*mWW^7*s^4*t^3 - 5372920*ep^3*mtt^6*mWW^7*s^4*t^3 - 15284900*ep^4*mtt^6*mWW^7*s^4*t^3 - 12255560*ep^5*mtt^6*mWW^7*s^4*t^3 + 25592*mtt^5*mWW^8*s^4*t^3 + 134346*ep*mtt^5*mWW^8*s^4*t^3 - 27049*ep^2*mtt^5*mWW^8*s^4*t^3 - 364870*ep^3*mtt^5*mWW^8*s^4*t^3 + 1319529*ep^4*mtt^5*mWW^8*s^4*t^3 + 2515772*ep^5*mtt^5*mWW^8*s^4*t^3 - 39168*mtt^4*mWW^9*s^4*t^3 - 244656*ep*mtt^4*mWW^9*s^4*t^3 + 220002*ep^2*mtt^4*mWW^9*s^4*t^3 + 4049182*ep^3*mtt^4*mWW^9*s^4*t^3 + 8543356*ep^4*mtt^4*mWW^9*s^4*t^3 + 5262696*ep^5*mtt^4*mWW^9*s^4*t^3 + 17760*mtt^3*mWW^10*s^4*t^3 + 107386*ep*mtt^3*mWW^10*s^4*t^3 - 254533*ep^2*mtt^3*mWW^10*s^4*t^3 - 2992124*ep^3*mtt^3*mWW^10*s^4*t^3 - 6684437*ep^4*mtt^3*mWW^10*s^4*t^3 - 4568060*ep^5*mtt^3*mWW^10*s^4*t^3 - 2824*mtt^2*mWW^11*s^4*t^3 - 11566*ep*mtt^2*mWW^11*s^4*t^3 + 120208*ep^2*mtt^2*mWW^11*s^4*t^3 + 881766*ep^3*mtt^2*mWW^11*s^4*t^3 + 1876356*ep^4*mtt^2*mWW^11*s^4*t^3 + 1297768*ep^5*mtt^2*mWW^11*s^4*t^3 - 1844*ep*mtt*mWW^12*s^4*t^3 - 19831*ep^2*mtt*mWW^12*s^4*t^3 - 77440*ep^3*mtt*mWW^12*s^4*t^3 - 126593*ep^4*mtt*mWW^12*s^4*t^3 - 80172*ep^5*mtt*mWW^12*s^4*t^3 - 64*ep*mWW^13*s^4*t^3 - 762*ep^2*mWW^13*s^4*t^3 - 3150*ep^3*mWW^13*s^4*t^3 - 5276*ep^4*mWW^13*s^4*t^3 - 2632*ep^5*mWW^13*s^4*t^3 + 1008*ep*mtt^10*mWW^2*s^5*t^3 + 13776*ep^2*mtt^10*mWW^2*s^5*t^3 + 64512*ep^3*mtt^10*mWW^2*s^5*t^3 + 122304*ep^4*mtt^10*mWW^2*s^5*t^3 + 80640*ep^5*mtt^10*mWW^2*s^5*t^3 - 1260*mtt^9*mWW^3*s^5*t^3 - 23146*ep*mtt^9*mWW^3*s^5*t^3 - 152696*ep^2*mtt^9*mWW^3*s^5*t^3 - 471786*ep^3*mtt^9*mWW^3*s^5*t^3 - 692008*ep^4*mtt^9*mWW^3*s^5*t^3 - 388448*ep^5*mtt^9*mWW^3*s^5*t^3 + 16600*mtt^8*mWW^4*s^5*t^3 + 138106*ep*mtt^8*mWW^4*s^5*t^3 + 402272*ep^2*mtt^8*mWW^4*s^5*t^3 + 579074*ep^3*mtt^8*mWW^4*s^5*t^3 + 550580*ep^4*mtt^8*mWW^4*s^5*t^3 + 327248*ep^5*mtt^8*mWW^4*s^5*t^3 - 51448*mtt^7*mWW^5*s^5*t^3 - 370940*ep*mtt^7*mWW^5*s^5*t^3 - 412036*ep^2*mtt^7*mWW^5*s^5*t^3 + 2064742*ep^3*mtt^7*mWW^5*s^5*t^3 + 5498778*ep^4*mtt^7*mWW^5*s^5*t^3 + 3681512*ep^5*mtt^7*mWW^5*s^5*t^3 + 59512*mtt^6*mWW^6*s^5*t^3 + 448254*ep*mtt^6*mWW^6*s^5*t^3 + 119517*ep^2*mtt^6*mWW^6*s^5*t^3 - 5850768*ep^3*mtt^6*mWW^6*s^5*t^3 - 15188171*ep^4*mtt^6*mWW^6*s^5*t^3 - 11136796*ep^5*mtt^6*mWW^6*s^5*t^3 - 10084*mtt^5*mWW^7*s^5*t^3 - 132554*ep*mtt^5*mWW^7*s^5*t^3 + 72837*ep^2*mtt^5*mWW^7*s^5*t^3 + 4324766*ep^3*mtt^5*mWW^7*s^5*t^3 + 12844823*ep^4*mtt^5*mWW^7*s^5*t^3 + 10644484*ep^5*mtt^5*mWW^7*s^5*t^3 - 35688*mtt^4*mWW^8*s^5*t^3 - 207206*ep*mtt^4*mWW^8*s^5*t^3 + 11120*ep^2*mtt^4*mWW^8*s^5*t^3 + 1293316*ep^3*mtt^4*mWW^8*s^5*t^3 + 1218022*ep^4*mtt^4*mWW^8*s^5*t^3 - 498512*ep^5*mtt^4*mWW^8*s^5*t^3 + 30848*mtt^3*mWW^9*s^5*t^3 + 200752*ep*mtt^3*mWW^9*s^5*t^3 - 162566*ep^2*mtt^3*mWW^9*s^5*t^3 - 3473298*ep^3*mtt^3*mWW^9*s^5*t^3 - 7750104*ep^4*mtt^3*mWW^9*s^5*t^3 - 5079664*ep^5*mtt^3*mWW^9*s^5*t^3 - 9288*mtt^2*mWW^10*s^5*t^3 - 55966*ep*mtt^2*mWW^10*s^5*t^3 + 160433*ep^2*mtt^2*mWW^10*s^5*t^3 + 1796516*ep^3*mtt^2*mWW^10*s^5*t^3 + 4044145*ep^4*mtt^2*mWW^10*s^5*t^3 + 2795108*ep^5*mtt^2*mWW^10*s^5*t^3 + 808*mtt*mWW^11*s^5*t^3 + 1328*ep*mtt*mWW^11*s^5*t^3 - 57027*ep^2*mtt*mWW^11*s^5*t^3 - 345976*ep^3*mtt*mWW^11*s^5*t^3 - 681617*ep^4*mtt*mWW^11*s^5*t^3 - 446492*ep^5*mtt*mWW^11*s^5*t^3 + 364*ep*mWW^12*s^5*t^3 + 4370*ep^2*mWW^12*s^5*t^3 + 18902*ep^3*mWW^12*s^5*t^3 + 33248*ep^4*mWW^12*s^5*t^3 + 20920*ep^5*mWW^12*s^5*t^3 - 1008*ep*mtt^9*mWW^2*s^6*t^3 - 12768*ep^2*mtt^9*mWW^2*s^6*t^3 - 56784*ep^3*mtt^9*mWW^2*s^6*t^3 - 104160*ep^4*mtt^9*mWW^2*s^6*t^3 - 67200*ep^5*mtt^9*mWW^2*s^6*t^3 + 1092*mtt^8*mWW^3*s^6*t^3 + 20446*ep*mtt^8*mWW^3*s^6*t^3 + 129084*ep^2*mtt^8*mWW^3*s^6*t^3 + 395114*ep^3*mtt^8*mWW^3*s^6*t^3 + 589528*ep^4*mtt^8*mWW^3*s^6*t^3 + 339616*ep^5*mtt^8*mWW^3*s^6*t^3 - 12176*mtt^7*mWW^4*s^6*t^3 - 85074*ep*mtt^7*mWW^4*s^6*t^3 - 245578*ep^2*mtt^7*mWW^4*s^6*t^3 - 603806*ep^3*mtt^7*mWW^4*s^6*t^3 - 1179550*ep^4*mtt^7*mWW^4*s^6*t^3 - 933848*ep^5*mtt^7*mWW^4*s^6*t^3 + 31784*mtt^6*mWW^5*s^6*t^3 + 214224*ep*mtt^6*mWW^5*s^6*t^3 + 162766*ep^2*mtt^6*mWW^5*s^6*t^3 - 1347538*ep^3*mtt^6*mWW^5*s^6*t^3 - 3090564*ep^4*mtt^6*mWW^5*s^6*t^3 - 1848560*ep^5*mtt^6*mWW^5*s^6*t^3 - 27368*mtt^5*mWW^6*s^6*t^3 - 231144*ep*mtt^5*mWW^6*s^6*t^3 - 39098*ep^2*mtt^5*mWW^6*s^6*t^3 + 3619400*ep^3*mtt^5*mWW^6*s^6*t^3 + 9727794*ep^4*mtt^5*mWW^6*s^6*t^3 + 7343472*ep^5*mtt^5*mWW^6*s^6*t^3 - 5020*mtt^4*mWW^7*s^6*t^3 + 16314*ep*mtt^4*mWW^7*s^6*t^3 + 6682*ep^2*mtt^4*mWW^7*s^6*t^3 - 1777968*ep^3*mtt^4*mWW^7*s^6*t^3 - 6196636*ep^4*mtt^4*mWW^7*s^6*t^3 - 5567752*ep^5*mtt^4*mWW^7*s^6*t^3 + 21136*mtt^3*mWW^8*s^6*t^3 + 132006*ep*mtt^3*mWW^8*s^6*t^3 - 34518*ep^2*mtt^3*mWW^8*s^6*t^3 - 1354302*ep^3*mtt^3*mWW^8*s^6*t^3 - 2426978*ep^4*mtt^3*mWW^8*s^6*t^3 - 1115752*ep^5*mtt^3*mWW^8*s^6*t^3 - 11248*mtt^2*mWW^9*s^6*t^3 - 75612*ep*mtt^2*mWW^9*s^6*t^3 + 80410*ep^2*mtt^2*mWW^9*s^6*t^3 + 1570198*ep^3*mtt^2*mWW^9*s^6*t^3 + 3666060*ep^4*mtt^2*mWW^9*s^6*t^3 + 2530064*ep^5*mtt^2*mWW^9*s^6*t^3 + 1800*mtt*mWW^10*s^6*t^3 + 9060*ep*mtt*mWW^10*s^6*t^3 - 57894*ep^2*mtt*mWW^10*s^6*t^3 - 493852*ep^3*mtt*mWW^10*s^6*t^3 - 1074418*ep^4*mtt*mWW^10*s^6*t^3 - 735216*ep^5*mtt*mWW^10*s^6*t^3 + 916*ep*mWW^11*s^6*t^3 + 11042*ep^2*mWW^11*s^6*t^3 + 48002*ep^3*mWW^11*s^6*t^3 + 85340*ep^4*mWW^11*s^6*t^3 + 53128*ep^5*mWW^11*s^6*t^3 + 576*ep*mtt^8*mWW^2*s^7*t^3 + 7008*ep^2*mtt^8*mWW^2*s^7*t^3 + 30240*ep^3*mtt^8*mWW^2*s^7*t^3 + 54336*ep^4*mtt^8*mWW^2*s^7*t^3 + 34560*ep^5*mtt^8*mWW^2*s^7*t^3 - 588*mtt^7*mWW^3*s^7*t^3 - 11082*ep*mtt^7*mWW^3*s^7*t^3 - 56024*ep^2*mtt^7*mWW^3*s^7*t^3 - 155706*ep^3*mtt^7*mWW^3*s^7*t^3 - 246008*ep^4*mtt^7*mWW^3*s^7*t^3 - 159232*ep^5*mtt^7*mWW^3*s^7*t^3 + 5136*mtt^6*mWW^4*s^7*t^3 + 23826*ep*mtt^6*mWW^4*s^7*t^3 + 63738*ep^2*mtt^6*mWW^4*s^7*t^3 + 290438*ep^3*mtt^6*mWW^4*s^7*t^3 + 777886*ep^4*mtt^6*mWW^4*s^7*t^3 + 675704*ep^5*mtt^6*mWW^4*s^7*t^3 - 10824*mtt^5*mWW^5*s^7*t^3 - 75724*ep*mtt^5*mWW^5*s^7*t^3 - 39724*ep^2*mtt^5*mWW^5*s^7*t^3 + 674960*ep^3*mtt^5*mWW^5*s^7*t^3 + 1585632*ep^4*mtt^5*mWW^5*s^7*t^3 + 987736*ep^5*mtt^5*mWW^5*s^7*t^3 + 6032*mtt^4*mWW^6*s^7*t^3 + 74612*ep*mtt^4*mWW^6*s^7*t^3 + 48050*ep^2*mtt^4*mWW^6*s^7*t^3 - 1309840*ep^3*mtt^4*mWW^6*s^7*t^3 - 3941214*ep^4*mtt^4*mWW^6*s^7*t^3 - 3172896*ep^5*mtt^4*mWW^6*s^7*t^3 + 4308*mtt^3*mWW^7*s^7*t^3 + 13806*ep*mtt^3*mWW^7*s^7*t^3 - 26760*ep^2*mtt^3*mWW^7*s^7*t^3 + 187334*ep^3*mtt^3*mWW^7*s^7*t^3 + 1190496*ep^4*mtt^3*mWW^7*s^7*t^3 + 1306000*ep^5*mtt^3*mWW^7*s^7*t^3 - 5568*mtt^2*mWW^8*s^7*t^3 - 38982*ep*mtt^2*mWW^8*s^7*t^3 + 14502*ep^2*mtt^2*mWW^8*s^7*t^3 + 577942*ep^3*mtt^2*mWW^8*s^7*t^3 + 1311466*ep^4*mtt^2*mWW^8*s^7*t^3 + 855768*ep^5*mtt^2*mWW^8*s^7*t^3 + 1504*mtt*mWW^9*s^7*t^3 + 9768*ep*mtt*mWW^9*s^7*t^3 - 22420*ep^2*mtt*mWW^9*s^7*t^3 - 306332*ep^3*mtt*mWW^9*s^7*t^3 - 737352*ep^4*mtt*mWW^9*s^7*t^3 - 535144*ep^5*mtt*mWW^9*s^7*t^3 + 768*ep*mWW^10*s^7*t^3 + 9198*ep^2*mWW^10*s^7*t^3 + 40148*ep^3*mWW^10*s^7*t^3 + 72854*ep^4*mWW^10*s^7*t^3 + 46416*ep^5*mWW^10*s^7*t^3 - 180*ep*mtt^7*mWW^2*s^8*t^3 - 2136*ep^2*mtt^7*mWW^2*s^8*t^3 - 9036*ep^3*mtt^7*mWW^2*s^8*t^3 - 16008*ep^4*mtt^7*mWW^2*s^8*t^3 - 10080*ep^5*mtt^7*mWW^2*s^8*t^3 + 180*mtt^6*mWW^3*s^8*t^3 + 3938*ep*mtt^6*mWW^3*s^8*t^3 + 9748*ep^2*mtt^6*mWW^3*s^8*t^3 + 15662*ep^3*mtt^6*mWW^3*s^8*t^3 + 46424*ep^4*mtt^6*mWW^3*s^8*t^3 + 51008*ep^5*mtt^6*mWW^3*s^8*t^3 - 1064*mtt^5*mWW^4*s^8*t^3 + 1374*ep*mtt^5*mWW^4*s^8*t^3 - 704*ep^2*mtt^5*mWW^4*s^8*t^3 - 94430*ep^3*mtt^5*mWW^4*s^8*t^3 - 292712*ep^4*mtt^5*mWW^4*s^8*t^3 - 260560*ep^5*mtt^5*mWW^4*s^8*t^3 + 1656*mtt^4*mWW^5*s^8*t^3 + 17848*ep*mtt^4*mWW^5*s^8*t^3 + 18312*ep^2*mtt^4*mWW^5*s^8*t^3 - 220952*ep^3*mtt^4*mWW^5*s^8*t^3 - 620608*ep^4*mtt^4*mWW^5*s^8*t^3 - 430080*ep^5*mtt^4*mWW^5*s^8*t^3 - 384*mtt^3*mWW^6*s^8*t^3 - 13000*ep*mtt^3*mWW^6*s^8*t^3 - 22376*ep^2*mtt^3*mWW^6*s^8*t^3 + 212568*ep^3*mtt^3*mWW^6*s^8*t^3 + 770456*ep^4*mtt^3*mWW^6*s^8*t^3 + 678784*ep^5*mtt^3*mWW^6*s^8*t^3 - 844*mtt^2*mWW^7*s^8*t^3 - 5982*ep*mtt^2*mWW^7*s^8*t^3 + 4436*ep^2*mtt^2*mWW^7*s^8*t^3 + 69406*ep^3*mtt^2*mWW^7*s^8*t^3 + 85832*ep^4*mtt^2*mWW^7*s^8*t^3 - 832*ep^5*mtt^2*mWW^7*s^8*t^3 + 456*mtt*mWW^8*s^8*t^3 + 3454*ep*mtt*mWW^8*s^8*t^3 - 2336*ep^2*mtt*mWW^8*s^8*t^3 - 77454*ep^3*mtt*mWW^8*s^8*t^3 - 211368*ep^4*mtt*mWW^8*s^8*t^3 - 166608*ep^5*mtt*mWW^8*s^8*t^3 + 228*ep*mWW^9*s^8*t^3 + 2736*ep^2*mWW^9*s^8*t^3 + 12076*ep^3*mWW^9*s^8*t^3 + 22944*ep^4*mWW^9*s^8*t^3 + 15488*ep^5*mWW^9*s^8*t^3 + 24*ep*mtt^6*mWW^2*s^9*t^3 + 280*ep^2*mtt^6*mWW^2*s^9*t^3 + 1168*ep^3*mtt^6*mWW^2*s^9*t^3 + 2048*ep^4*mtt^6*mWW^2*s^9*t^3 + 1280*ep^5*mtt^6*mWW^2*s^9*t^3 - 24*mtt^5*mWW^3*s^9*t^3 - 980*ep*mtt^5*mWW^3*s^9*t^3 + 692*ep^2*mtt^5*mWW^3*s^9*t^3 + 6904*ep^3*mtt^5*mWW^3*s^9*t^3 - 4688*ep^4*mtt^5*mWW^3*s^9*t^3 - 16544*ep^5*mtt^5*mWW^3*s^9*t^3 + 64*mtt^4*mWW^4*s^9*t^3 - 2652*ep*mtt^4*mWW^4*s^9*t^3 - 2612*ep^2*mtt^4*mWW^4*s^9*t^3 + 28552*ep^3*mtt^4*mWW^4*s^9*t^3 + 79248*ep^4*mtt^4*mWW^4*s^9*t^3 + 65632*ep^5*mtt^4*mWW^4*s^9*t^3 - 48*mtt^3*mWW^5*s^9*t^3 - 3480*ep*mtt^3*mWW^5*s^9*t^3 - 6656*ep^2*mtt^3*mWW^5*s^9*t^3 + 46800*ep^3*mtt^3*mWW^5*s^9*t^3 + 144408*ep^4*mtt^3*mWW^5*s^9*t^3 + 99376*ep^5*mtt^3*mWW^5*s^9*t^3 + 416*ep*mtt^2*mWW^6*s^9*t^3 + 1832*ep^2*mtt^2*mWW^6*s^9*t^3 - 208*ep^3*mtt^2*mWW^6*s^9*t^3 - 22184*ep^4*mtt^2*mWW^6*s^9*t^3 - 31888*ep^5*mtt^2*mWW^6*s^9*t^3 + 8*mtt*mWW^7*s^9*t^3 + 268*ep*mtt*mWW^7*s^9*t^3 - 84*ep^2*mtt*mWW^7*s^9*t^3 - 7272*ep^3*mtt*mWW^7*s^9*t^3 - 21544*ep^4*mtt*mWW^7*s^9*t^3 - 16848*ep^5*mtt*mWW^7*s^9*t^3 + 4*ep*mWW^8*s^9*t^3 + 148*ep^2*mWW^8*s^9*t^3 + 856*ep^3*mWW^8*s^9*t^3 + 1912*ep^4*mWW^8*s^9*t^3 + 1392*ep^5*mWW^8*s^9*t^3 + 144*ep*mtt^4*mWW^3*s^10*t^3 - 312*ep^2*mtt^4*mWW^3*s^10*t^3 - 1496*ep^3*mtt^4*mWW^3*s^10*t^3 + 1248*ep^4*mtt^4*mWW^3*s^10*t^3 + 3680*ep^5*mtt^4*mWW^3*s^10*t^3 + 528*ep*mtt^3*mWW^4*s^10*t^3 + 496*ep^2*mtt^3*mWW^4*s^10*t^3 - 5456*ep^3*mtt^3*mWW^4*s^10*t^3 - 14128*ep^4*mtt^3*mWW^4*s^10*t^3 - 10912*ep^5*mtt^3*mWW^4*s^10*t^3 + 496*ep*mtt^2*mWW^5*s^10*t^3 + 832*ep^2*mtt^2*mWW^5*s^10*t^3 - 6912*ep^3*mtt^2*mWW^5*s^10*t^3 - 18928*ep^4*mtt^2*mWW^5*s^10*t^3 - 11488*ep^5*mtt^2*mWW^5*s^10*t^3 + 112*ep*mtt*mWW^6*s^10*t^3 + 208*ep^2*mtt*mWW^6*s^10*t^3 - 1840*ep^3*mtt*mWW^6*s^10*t^3 - 4624*ep^4*mtt*mWW^6*s^10*t^3 - 2016*ep^5*mtt*mWW^6*s^10*t^3 + 56*ep^2*mWW^7*s^10*t^3 + 344*ep^3*mWW^7*s^10*t^3 + 592*ep^4*mWW^7*s^10*t^3 + 256*ep^5*mWW^7*s^10*t^3 + 80*ep*mtt^14*mWW^2*t^4 + 1224*ep^2*mtt^14*mWW^2*t^4 + 6000*ep^3*mtt^14*mWW^2*t^4 + 11368*ep^4*mtt^14*mWW^2*t^4 + 7328*ep^5*mtt^14*mWW^2*t^4 - 52*ep*mtt^13*mWW^3*t^4 - 1812*ep^2*mtt^13*mWW^3*t^4 - 11268*ep^3*mtt^13*mWW^3*t^4 - 23316*ep^4*mtt^13*mWW^3*t^4 - 15632*ep^5*mtt^13*mWW^3*t^4 - 2108*ep*mtt^12*mWW^4*t^4 - 24130*ep^2*mtt^12*mWW^4*t^4 - 99416*ep^3*mtt^12*mWW^4*t^4 - 173482*ep^4*mtt^12*mWW^4*t^4 - 107944*ep^5*mtt^12*mWW^4*t^4 + 9436*ep*mtt^11*mWW^5*t^4 + 115972*ep^2*mtt^11*mWW^5*t^4 + 503204*ep^3*mtt^11*mWW^5*t^4 + 904356*ep^4*mtt^11*mWW^5*t^4 + 572752*ep^5*mtt^11*mWW^5*t^4 - 19444*ep*mtt^10*mWW^6*t^4 - 241108*ep^2*mtt^10*mWW^6*t^4 - 1053764*ep^3*mtt^10*mWW^6*t^4 - 1905636*ep^4*mtt^10*mWW^6*t^4 - 1215568*ep^5*mtt^10*mWW^6*t^4 + 22948*ep*mtt^9*mWW^7*t^4 + 282412*ep^2*mtt^9*mWW^7*t^4 + 1230604*ep^3*mtt^9*mWW^7*t^4 + 2230956*ep^4*mtt^9*mWW^7*t^4 + 1433840*ep^5*mtt^9*mWW^7*t^4 - 16028*ep*mtt^8*mWW^8*t^4 - 194088*ep^2*mtt^8*mWW^8*t^4 - 839812*ep^3*mtt^8*mWW^8*t^4 - 1528424*ep^4*mtt^8*mWW^8*t^4 - 995168*ep^5*mtt^8*mWW^8*t^4 + 6068*ep*mtt^7*mWW^9*t^4 + 71980*ep^2*mtt^7*mWW^9*t^4 + 310156*ep^3*mtt^7*mWW^9*t^4 + 573772*ep^4*mtt^7*mWW^9*t^4 + 385904*ep^5*mtt^7*mWW^9*t^4 - 716*ep*mtt^6*mWW^10*t^4 - 8532*ep^2*mtt^6*mWW^10*t^4 - 39164*ep^3*mtt^6*mWW^10*t^4 - 81956*ep^4*mtt^6*mWW^10*t^4 - 63952*ep^5*mtt^6*mWW^10*t^4 - 256*ep*mtt^5*mWW^11*t^4 - 2632*ep^2*mtt^5*mWW^11*t^4 - 9016*ep^3*mtt^5*mWW^11*t^4 - 11144*ep^4*mtt^5*mWW^11*t^4 - 3232*ep^5*mtt^5*mWW^11*t^4 + 72*ep*mtt^4*mWW^12*t^4 + 714*ep^2*mtt^4*mWW^12*t^4 + 2476*ep^3*mtt^4*mWW^12*t^4 + 3506*ep^4*mtt^4*mWW^12*t^4 + 1672*ep^5*mtt^4*mWW^12*t^4 - 516*ep*mtt^13*mWW^2*s*t^4 - 8484*ep^2*mtt^13*mWW^2*s*t^4 - 43088*ep^3*mtt^13*mWW^2*s*t^4 - 83192*ep^4*mtt^13*mWW^2*s*t^4 - 54240*ep^5*mtt^13*mWW^2*s*t^4 - 80*mtt^12*mWW^3*s*t^4 - 464*ep*mtt^12*mWW^3*s*t^4 + 13440*ep^2*mtt^12*mWW^3*s*t^4 + 103204*ep^3*mtt^12*mWW^3*s*t^4 + 228348*ep^4*mtt^12*mWW^3*s*t^4 + 159152*ep^5*mtt^12*mWW^3*s*t^4 - 28*mtt^11*mWW^4*s*t^4 + 10790*ep*mtt^11*mWW^4*s*t^4 + 117402*ep^2*mtt^11*mWW^4*s*t^4 + 456410*ep^3*mtt^11*mWW^4*s*t^4 + 757986*ep^4*mtt^11*mWW^4*s*t^4 + 452200*ep^5*mtt^11*mWW^4*s*t^4 + 2080*mtt^10*mWW^5*s*t^4 - 24656*ep*mtt^10*mWW^5*s*t^4 - 510915*ep^2*mtt^10*mWW^5*s*t^4 - 2506018*ep^3*mtt^10*mWW^5*s*t^4 - 4722979*ep^4*mtt^10*mWW^5*s*t^4 - 3052332*ep^5*mtt^10*mWW^5*s*t^4 - 7356*mtt^9*mWW^6*s*t^4 + 13032*ep*mtt^9*mWW^6*s*t^4 + 918620*ep^2*mtt^9*mWW^6*s*t^4 + 5101340*ep^3*mtt^9*mWW^6*s*t^4 + 10108128*ep^4*mtt^9*mWW^6*s*t^4 + 6734016*ep^5*mtt^9*mWW^6*s*t^4 + 12088*mtt^8*mWW^7*s*t^4 + 24056*ep*mtt^8*mWW^7*s*t^4 - 910424*ep^2*mtt^8*mWW^7*s*t^4 - 5682144*ep^3*mtt^8*mWW^7*s*t^4 - 11720768*ep^4*mtt^8*mWW^7*s*t^4 - 8016128*ep^5*mtt^8*mWW^7*s*t^4 - 10860*mtt^7*mWW^8*s*t^4 - 41396*ep*mtt^7*mWW^8*s*t^4 + 523864*ep^2*mtt^7*mWW^8*s*t^4 + 3694288*ep^3*mtt^7*mWW^8*s*t^4 + 7922156*ep^4*mtt^7*mWW^8*s*t^4 + 5584048*ep^5*mtt^7*mWW^8*s*t^4 + 5168*mtt^6*mWW^9*s*t^4 + 24088*ep*mtt^6*mWW^9*s*t^4 - 166118*ep^2*mtt^6*mWW^9*s*t^4 - 1326444*ep^3*mtt^6*mWW^9*s*t^4 - 2980462*ep^4*mtt^6*mWW^9*s*t^4 - 2204792*ep^5*mtt^6*mWW^9*s*t^4 - 900*mtt^5*mWW^10*s*t^4 - 4436*ep*mtt^5*mWW^10*s*t^4 + 19144*ep^2*mtt^5*mWW^10*s*t^4 + 182484*ep^3*mtt^5*mWW^10*s*t^4 + 472088*ep^4*mtt^5*mWW^10*s*t^4 + 407840*ep^5*mtt^5*mWW^10*s*t^4 - 184*mtt^4*mWW^11*s*t^4 - 584*ep*mtt^4*mWW^11*s*t^4 + 6944*ep^2*mtt^4*mWW^11*s*t^4 + 35756*ep^3*mtt^4*mWW^11*s*t^4 + 41596*ep^4*mtt^4*mWW^11*s*t^4 - 208*ep^5*mtt^4*mWW^11*s*t^4 + 72*mtt^3*mWW^12*s*t^4 - 2*ep*mtt^3*mWW^12*s*t^4 - 4338*ep^2*mtt^3*mWW^12*s*t^4 - 18762*ep^3*mtt^3*mWW^12*s*t^4 - 27086*ep^4*mtt^3*mWW^12*s*t^4 - 11544*ep^5*mtt^3*mWW^12*s*t^4 + 88*ep*mtt^2*mWW^13*s*t^4 + 865*ep^2*mtt^2*mWW^13*s*t^4 + 2974*ep^3*mtt^2*mWW^13*s*t^4 + 4185*ep^4*mtt^2*mWW^13*s*t^4 + 1988*ep^5*mtt^2*mWW^13*s*t^4 + 972*ep*mtt^12*mWW^2*s^2*t^4 + 20912*ep^2*mtt^12*mWW^2*s^2*t^4 + 117936*ep^3*mtt^12*mWW^2*s^2*t^4 + 239588*ep^4*mtt^12*mWW^2*s^2*t^4 + 160912*ep^5*mtt^12*mWW^2*s^2*t^4 + 780*mtt^11*mWW^3*s^2*t^4 + 5146*ep*mtt^11*mWW^3*s^2*t^4 - 41012*ep^2*mtt^11*mWW^3*s^2*t^4 - 367578*ep^3*mtt^11*mWW^3*s^2*t^4 - 830296*ep^4*mtt^11*mWW^3*s^2*t^4 - 583360*ep^5*mtt^11*mWW^3*s^2*t^4 - 208*mtt^10*mWW^4*s^2*t^4 - 13234*ep*mtt^10*mWW^4*s^2*t^4 - 147028*ep^2*mtt^10*mWW^4*s^2*t^4 - 622914*ep^3*mtt^10*mWW^4*s^2*t^4 - 1103024*ep^4*mtt^10*mWW^4*s^2*t^4 - 680352*ep^5*mtt^10*mWW^4*s^2*t^4 - 14256*mtt^9*mWW^5*s^2*t^4 - 68466*ep*mtt^9*mWW^5*s^2*t^4 + 639009*ep^2*mtt^9*mWW^5*s^2*t^4 + 4942338*ep^3*mtt^9*mWW^5*s^2*t^4 + 10631327*ep^4*mtt^9*mWW^5*s^2*t^4 + 7273628*ep^5*mtt^9*mWW^5*s^2*t^4 + 46856*mtt^8*mWW^6*s^2*t^4 + 286980*ep*mtt^8*mWW^6*s^2*t^4 - 1051203*ep^2*mtt^8*mWW^6*s^2*t^4 - 10836770*ep^3*mtt^8*mWW^6*s^2*t^4 - 24426691*ep^4*mtt^8*mWW^6*s^2*t^4 - 17081772*ep^5*mtt^8*mWW^6*s^2*t^4 - 67332*mtt^7*mWW^7*s^2*t^4 - 426358*ep*mtt^7*mWW^7*s^2*t^4 + 1041456*ep^2*mtt^7*mWW^7*s^2*t^4 + 12672450*ep^3*mtt^7*mWW^7*s^2*t^4 + 29140824*ep^4*mtt^7*mWW^7*s^2*t^4 + 20656960*ep^5*mtt^7*mWW^7*s^2*t^4 + 49112*mtt^6*mWW^8*s^2*t^4 + 296862*ep*mtt^6*mWW^8*s^2*t^4 - 736264*ep^2*mtt^6*mWW^8*s^2*t^4 - 8610842*ep^3*mtt^6*mWW^8*s^2*t^4 - 19792200*ep^4*mtt^6*mWW^8*s^2*t^4 - 14222208*ep^5*mtt^6*mWW^8*s^2*t^4 - 15180*mtt^5*mWW^9*s^2*t^4 - 75542*ep*mtt^5*mWW^9*s^2*t^4 + 353518*ep^2*mtt^5*mWW^9*s^2*t^4 + 3063470*ep^3*mtt^5*mWW^9*s^2*t^4 + 6938702*ep^4*mtt^5*mWW^9*s^2*t^4 + 5158872*ep^5*mtt^5*mWW^9*s^2*t^4 - 1512*mtt^4*mWW^10*s^2*t^4 - 15738*ep*mtt^4*mWW^10*s^2*t^4 - 51954*ep^2*mtt^4*mWW^10*s^2*t^4 - 105398*ep^3*mtt^4*mWW^10*s^2*t^4 - 313154*ep^4*mtt^4*mWW^10*s^2*t^4 - 410664*ep^5*mtt^4*mWW^10*s^2*t^4 + 2056*mtt^3*mWW^11*s^2*t^4 + 9108*ep*mtt^3*mWW^11*s^2*t^4 - 52748*ep^2*mtt^3*mWW^11*s^2*t^4 - 375768*ep^3*mtt^3*mWW^11*s^2*t^4 - 703400*ep^4*mtt^3*mWW^11*s^2*t^4 - 403488*ep^5*mtt^3*mWW^11*s^2*t^4 - 296*mtt^2*mWW^12*s^2*t^4 + 796*ep*mtt^2*mWW^12*s^2*t^4 + 29260*ep^2*mtt^2*mWW^12*s^2*t^4 + 135708*ep^3*mtt^2*mWW^12*s^2*t^4 + 236928*ep^4*mtt^2*mWW^12*s^2*t^4 + 142144*ep^5*mtt^2*mWW^12*s^2*t^4 - 20*mtt*mWW^13*s^2*t^4 - 496*ep*mtt*mWW^13*s^2*t^4 - 3647*ep^2*mtt*mWW^13*s^2*t^4 - 11584*ep^3*mtt*mWW^13*s^2*t^4 - 17093*ep^4*mtt*mWW^13*s^2*t^4 - 9940*ep^5*mtt*mWW^13*s^2*t^4 - 30*ep*mWW^14*s^2*t^4 - 299*ep^2*mWW^14*s^2*t^4 - 1048*ep^3*mWW^14*s^2*t^4 - 1511*ep^4*mWW^14*s^2*t^4 - 732*ep^5*mWW^14*s^2*t^4 + 492*ep*mtt^11*mWW^2*s^3*t^4 - 16220*ep^2*mtt^11*mWW^2*s^3*t^4 - 140272*ep^3*mtt^11*mWW^2*s^3*t^4 - 329664*ep^4*mtt^11*mWW^2*s^3*t^4 - 238336*ep^5*mtt^11*mWW^2*s^3*t^4 - 3112*mtt^10*mWW^3*s^3*t^4 - 16620*ep*mtt^10*mWW^3*s^3*t^4 + 77288*ep^2*mtt^10*mWW^3*s^3*t^4 + 668920*ep^3*mtt^10*mWW^3*s^3*t^4 + 1424796*ep^4*mtt^10*mWW^3*s^3*t^4 + 963552*ep^5*mtt^10*mWW^3*s^3*t^4 + 1940*mtt^9*mWW^4*s^3*t^4 - 21838*ep*mtt^9*mWW^4*s^3*t^4 - 194972*ep^2*mtt^9*mWW^4*s^3*t^4 - 248822*ep^3*mtt^9*mWW^4*s^3*t^4 + 328068*ep^4*mtt^9*mWW^4*s^3*t^4 + 516288*ep^5*mtt^9*mWW^4*s^3*t^4 + 40920*mtt^8*mWW^5*s^3*t^4 + 360832*ep*mtt^8*mWW^5*s^3*t^4 + 284583*ep^2*mtt^8*mWW^5*s^3*t^4 - 4683598*ep^3*mtt^8*mWW^5*s^3*t^4 - 13166893*ep^4*mtt^8*mWW^5*s^3*t^4 - 9845308*ep^5*mtt^8*mWW^5*s^3*t^4 - 124092*mtt^7*mWW^6*s^3*t^4 - 919690*ep*mtt^7*mWW^6*s^3*t^4 - 33971*ep^2*mtt^7*mWW^6*s^3*t^4 + 13617164*ep^3*mtt^7*mWW^6*s^3*t^4 + 34253409*ep^4*mtt^7*mWW^6*s^3*t^4 + 24586092*ep^5*mtt^7*mWW^6*s^3*t^4 + 155072*mtt^6*mWW^7*s^3*t^4 + 1047990*ep*mtt^6*mWW^7*s^3*t^4 - 615324*ep^2*mtt^6*mWW^7*s^3*t^4 - 18147922*ep^3*mtt^6*mWW^7*s^3*t^4 - 43209736*ep^4*mtt^6*mWW^7*s^3*t^4 - 30576784*ep^5*mtt^6*mWW^7*s^3*t^4 - 91096*mtt^5*mWW^8*s^3*t^4 - 555478*ep*mtt^5*mWW^8*s^3*t^4 + 951525*ep^2*mtt^5*mWW^8*s^3*t^4 + 12958116*ep^3*mtt^5*mWW^8*s^3*t^4 + 29662773*ep^4*mtt^5*mWW^8*s^3*t^4 + 21051348*ep^5*mtt^5*mWW^8*s^3*t^4 + 16056*mtt^4*mWW^9*s^3*t^4 + 69178*ep*mtt^4*mWW^9*s^3*t^4 - 549846*ep^2*mtt^4*mWW^9*s^3*t^4 - 4210790*ep^3*mtt^4*mWW^9*s^3*t^4 - 9401694*ep^4*mtt^4*mWW^9*s^3*t^4 - 6947888*ep^5*mtt^4*mWW^9*s^3*t^4 + 7460*mtt^3*mWW^10*s^3*t^4 + 50798*ep*mtt^3*mWW^10*s^3*t^4 + 31731*ep^2*mtt^3*mWW^10*s^3*t^4 - 351076*ep^3*mtt^3*mWW^10*s^3*t^4 - 638421*ep^4*mtt^3*mWW^10*s^3*t^4 - 174572*ep^5*mtt^3*mWW^10*s^3*t^4 - 3464*mtt^2*mWW^11*s^3*t^4 - 15266*ep*mtt^2*mWW^11*s^3*t^4 + 97172*ep^2*mtt^2*mWW^11*s^3*t^4 + 706642*ep^3*mtt^2*mWW^11*s^3*t^4 + 1392724*ep^4*mtt^2*mWW^11*s^3*t^4 + 863072*ep^5*mtt^2*mWW^11*s^3*t^4 + 316*mtt*mWW^12*s^3*t^4 - 620*ep*mtt*mWW^12*s^3*t^4 - 34413*ep^2*mtt*mWW^12*s^3*t^4 - 178118*ep^3*mtt*mWW^12*s^3*t^4 - 331845*ep^4*mtt*mWW^12*s^3*t^4 - 207508*ep^5*mtt*mWW^12*s^3*t^4 + 222*ep*mWW^13*s^3*t^4 + 2447*ep^2*mWW^13*s^3*t^4 + 9756*ep^3*mWW^13*s^3*t^4 + 16483*ep^4*mWW^13*s^3*t^4 + 10044*ep^5*mWW^13*s^3*t^4 - 4548*ep*mtt^10*mWW^2*s^4*t^4 - 20928*ep^2*mtt^10*mWW^2*s^4*t^4 + 22088*ep^3*mtt^10*mWW^2*s^4*t^4 + 173452*ep^4*mtt^10*mWW^2*s^4*t^4 + 165296*ep^5*mtt^10*mWW^2*s^4*t^4 + 6628*mtt^9*mWW^3*s^4*t^4 + 24982*ep*mtt^9*mWW^3*s^4*t^4 - 117000*ep^2*mtt^9*mWW^3*s^4*t^4 - 650066*ep^3*mtt^9*mWW^3*s^4*t^4 - 1008672*ep^4*mtt^9*mWW^3*s^4*t^4 - 524656*ep^5*mtt^9*mWW^3*s^4*t^4 - 5360*mtt^8*mWW^4*s^4*t^4 + 77406*ep*mtt^8*mWW^4*s^4*t^4 + 768834*ep^2*mtt^8*mWW^4*s^4*t^4 + 1676378*ep^3*mtt^8*mWW^4*s^4*t^4 + 784054*ep^4*mtt^8*mWW^4*s^4*t^4 - 450888*ep^5*mtt^8*mWW^4*s^4*t^4 - 63872*mtt^7*mWW^5*s^4*t^4 - 602590*ep*mtt^7*mWW^5*s^4*t^4 - 1406421*ep^2*mtt^7*mWW^5*s^4*t^4 + 1635192*ep^3*mtt^7*mWW^5*s^4*t^4 + 8757767*ep^4*mtt^7*mWW^5*s^4*t^4 + 7350100*ep^5*mtt^7*mWW^5*s^4*t^4 + 176224*mtt^6*mWW^6*s^4*t^4 + 1271972*ep*mtt^6*mWW^6*s^4*t^4 + 866023*ep^2*mtt^6*mWW^6*s^4*t^4 - 11579744*ep^3*mtt^6*mWW^6*s^4*t^4 - 29842167*ep^4*mtt^6*mWW^6*s^4*t^4 - 21063436*ep^5*mtt^6*mWW^6*s^4*t^4 - 189036*mtt^5*mWW^7*s^4*t^4 - 1235696*ep*mtt^5*mWW^7*s^4*t^4 + 450163*ep^2*mtt^5*mWW^7*s^4*t^4 + 17939742*ep^3*mtt^5*mWW^7*s^4*t^4 + 41690895*ep^4*mtt^5*mWW^7*s^4*t^4 + 28806228*ep^5*mtt^5*mWW^7*s^4*t^4 + 88224*mtt^4*mWW^8*s^4*t^4 + 531022*ep*mtt^4*mWW^8*s^4*t^4 - 955781*ep^2*mtt^4*mWW^8*s^4*t^4 - 12501510*ep^3*mtt^4*mWW^8*s^4*t^4 - 28293411*ep^4*mtt^4*mWW^8*s^4*t^4 - 19865100*ep^5*mtt^4*mWW^8*s^4*t^4 - 7640*mtt^3*mWW^9*s^4*t^4 - 24918*ep*mtt^3*mWW^9*s^4*t^4 + 466017*ep^2*mtt^3*mWW^9*s^4*t^4 + 3317332*ep^3*mtt^3*mWW^9*s^4*t^4 + 7368501*ep^4*mtt^3*mWW^9*s^4*t^4 + 5414460*ep^5*mtt^3*mWW^9*s^4*t^4 - 6640*mtt^2*mWW^10*s^4*t^4 - 44468*ep*mtt^2*mWW^10*s^4*t^4 - 1819*ep^2*mtt^2*mWW^10*s^4*t^4 + 519260*ep^3*mtt^2*mWW^10*s^4*t^4 + 1159679*ep^4*mtt^2*mWW^10*s^4*t^4 + 683724*ep^5*mtt^2*mWW^10*s^4*t^4 + 1472*mtt*mWW^11*s^4*t^4 + 5710*ep*mtt*mWW^11*s^4*t^4 - 62039*ep^2*mtt*mWW^11*s^4*t^4 - 431736*ep^3*mtt*mWW^11*s^4*t^4 - 880331*ep^4*mtt*mWW^11*s^4*t^4 - 569460*ep^5*mtt*mWW^11*s^4*t^4 + 1128*ep*mWW^12*s^4*t^4 + 12951*ep^2*mWW^12*s^4*t^4 + 53064*ep^3*mWW^12*s^4*t^4 + 90233*ep^4*mWW^12*s^4*t^4 + 53732*ep^5*mWW^12*s^4*t^4 + 7452*ep*mtt^9*mWW^2*s^5*t^4 + 55736*ep^2*mtt^9*mWW^2*s^5*t^4 + 125256*ep^3*mtt^9*mWW^2*s^5*t^4 + 81500*ep^4*mtt^9*mWW^2*s^5*t^4 - 10808*ep^5*mtt^9*mWW^2*s^5*t^4 - 8160*mtt^8*mWW^3*s^5*t^4 - 16196*ep*mtt^8*mWW^3*s^5*t^4 + 147770*ep^2*mtt^8*mWW^3*s^5*t^4 + 273104*ep^3*mtt^8*mWW^3*s^5*t^4 - 310342*ep^4*mtt^8*mWW^3*s^5*t^4 - 572456*ep^5*mtt^8*mWW^3*s^5*t^4 + 7084*mtt^7*mWW^4*s^5*t^4 - 86154*ep*mtt^7*mWW^4*s^5*t^4 - 941218*ep^2*mtt^7*mWW^4*s^5*t^4 - 2172446*ep^3*mtt^7*mWW^4*s^5*t^4 - 1214954*ep^4*mtt^7*mWW^4*s^5*t^4 + 416736*ep^5*mtt^7*mWW^4*s^5*t^4 + 59112*mtt^6*mWW^5*s^5*t^4 + 504698*ep*mtt^6*mWW^5*s^5*t^4 + 1352740*ep^2*mtt^6*mWW^5*s^5*t^4 + 857106*ep^3*mtt^6*mWW^5*s^5*t^4 - 1478668*ep^4*mtt^6*mWW^5*s^5*t^4 - 1713104*ep^5*mtt^6*mWW^5*s^5*t^4 - 145400*mtt^5*mWW^6*s^5*t^4 - 967678*ep*mtt^5*mWW^6*s^5*t^4 - 563573*ep^2*mtt^5*mWW^6*s^5*t^4 + 7199704*ep^3*mtt^5*mWW^6*s^5*t^4 + 16880035*ep^4*mtt^5*mWW^6*s^5*t^4 + 11055180*ep^5*mtt^5*mWW^6*s^5*t^4 + 131488*mtt^4*mWW^7*s^5*t^4 + 833580*ep*mtt^4*mWW^7*s^5*t^4 - 424779*ep^2*mtt^4*mWW^7*s^5*t^4 - 12093450*ep^3*mtt^4*mWW^7*s^5*t^4 - 27226323*ep^4*mtt^4*mWW^7*s^5*t^4 - 18426764*ep^5*mtt^4*mWW^7*s^5*t^4 - 48084*mtt^3*mWW^8*s^5*t^4 - 290426*ep*mtt^3*mWW^8*s^5*t^4 + 595184*ep^2*mtt^3*mWW^8*s^5*t^4 + 7436886*ep^3*mtt^3*mWW^8*s^5*t^4 + 16771944*ep^4*mtt^3*mWW^8*s^5*t^4 + 11705584*ep^5*mtt^3*mWW^8*s^5*t^4 + 2360*mtt^2*mWW^9*s^5*t^4 + 1478*ep*mtt^2*mWW^9*s^5*t^4 - 239830*ep^2*mtt^2*mWW^9*s^5*t^4 - 1519222*ep^3*mtt^2*mWW^9*s^5*t^4 - 3148886*ep^4*mtt^2*mWW^9*s^5*t^4 - 2182832*ep^5*mtt^2*mWW^9*s^5*t^4 + 1600*mtt*mWW^10*s^5*t^4 + 11926*ep*mtt*mWW^10*s^5*t^4 + 2719*ep^2*mtt*mWW^10*s^5*t^4 - 169832*ep^3*mtt*mWW^10*s^5*t^4 - 462733*ep^4*mtt*mWW^10*s^5*t^4 - 336580*ep^5*mtt*mWW^10*s^5*t^4 + 1320*ep*mWW^11*s^5*t^4 + 15251*ep^2*mWW^11*s^5*t^4 + 62894*ep^3*mWW^11*s^5*t^4 + 108427*ep^4*mWW^11*s^5*t^4 + 65044*ep^5*mWW^11*s^5*t^4 - 6084*ep*mtt^8*mWW^2*s^6*t^4 - 48956*ep^2*mtt^8*mWW^2*s^6*t^4 - 134512*ep^3*mtt^8*mWW^2*s^6*t^4 - 147288*ep^4*mtt^8*mWW^2*s^6*t^4 - 52120*ep^5*mtt^8*mWW^2*s^6*t^4 + 5780*mtt^7*mWW^3*s^6*t^4 - 2706*ep*mtt^7*mWW^3*s^6*t^4 - 131892*ep^2*mtt^7*mWW^3*s^6*t^4 + 65530*ep^3*mtt^7*mWW^3*s^6*t^4 + 1069288*ep^4*mtt^7*mWW^3*s^6*t^4 + 1086128*ep^5*mtt^7*mWW^3*s^6*t^4 - 4688*mtt^6*mWW^4*s^6*t^4 + 42258*ep*mtt^6*mWW^4*s^6*t^4 + 573920*ep^2*mtt^6*mWW^4*s^6*t^4 + 1506170*ep^3*mtt^6*mWW^4*s^6*t^4 + 1199708*ep^4*mtt^6*mWW^4*s^6*t^4 + 69264*ep^5*mtt^6*mWW^4*s^6*t^4 - 33240*mtt^5*mWW^5*s^6*t^4 - 226576*ep*mtt^5*mWW^5*s^6*t^4 - 565620*ep^2*mtt^5*mWW^5*s^6*t^4 - 1135306*ep^3*mtt^5*mWW^5*s^6*t^4 - 2052990*ep^4*mtt^5*mWW^5*s^6*t^4 - 1566784*ep^5*mtt^5*mWW^5*s^6*t^4 + 70736*mtt^4*mWW^6*s^6*t^4 + 437176*ep*mtt^4*mWW^6*s^6*t^4 + 87900*ep^2*mtt^4*mWW^6*s^6*t^4 - 3378174*ep^3*mtt^4*mWW^6*s^6*t^4 - 6808670*ep^4*mtt^4*mWW^6*s^6*t^4 - 3964456*ep^5*mtt^4*mWW^6*s^6*t^4 - 52588*mtt^3*mWW^7*s^6*t^4 - 333146*ep*mtt^3*mWW^7*s^6*t^4 + 236596*ep^2*mtt^3*mWW^7*s^6*t^4 + 5270734*ep^3*mtt^3*mWW^7*s^6*t^4 + 11767092*ep^4*mtt^3*mWW^7*s^6*t^4 + 7928464*ep^5*mtt^3*mWW^7*s^6*t^4 + 14688*mtt^2*mWW^8*s^6*t^4 + 87610*ep*mtt^2*mWW^8*s^6*t^4 - 228008*ep^2*mtt^2*mWW^8*s^6*t^4 - 2605258*ep^3*mtt^2*mWW^8*s^6*t^4 - 5770568*ep^4*mtt^2*mWW^8*s^6*t^4 - 3947776*ep^5*mtt^2*mWW^8*s^6*t^4 - 688*mtt*mWW^9*s^6*t^4 + 828*ep*mtt*mWW^9*s^6*t^4 + 77172*ep^2*mtt*mWW^9*s^6*t^4 + 429026*ep^3*mtt*mWW^9*s^6*t^4 + 778786*ep^4*mtt*mWW^9*s^6*t^4 + 466624*ep^5*mtt*mWW^9*s^6*t^4 - 128*ep*mWW^10*s^6*t^4 - 1880*ep^2*mWW^10*s^6*t^4 - 8994*ep^3*mWW^10*s^6*t^4 - 13854*ep^4*mWW^10*s^6*t^4 - 7056*ep^5*mWW^10*s^6*t^4 + 2868*ep*mtt^7*mWW^2*s^7*t^4 + 19428*ep^2*mtt^7*mWW^2*s^7*t^4 + 48224*ep^3*mtt^7*mWW^2*s^7*t^4 + 50392*ep^4*mtt^7*mWW^2*s^7*t^4 + 18128*ep^5*mtt^7*mWW^2*s^7*t^4 - 2120*mtt^6*mWW^3*s^7*t^4 + 11884*ep*mtt^6*mWW^3*s^7*t^4 + 69940*ep^2*mtt^6*mWW^3*s^7*t^4 - 136648*ep^3*mtt^6*mWW^3*s^7*t^4 - 754888*ep^4*mtt^6*mWW^3*s^7*t^4 - 675920*ep^5*mtt^6*mWW^3*s^7*t^4 + 1212*mtt^5*mWW^4*s^7*t^4 - 4442*ep*mtt^5*mWW^4*s^7*t^4 - 168832*ep^2*mtt^5*mWW^4*s^7*t^4 - 637578*ep^3*mtt^5*mWW^4*s^7*t^4 - 894000*ep^4*mtt^5*mWW^4*s^7*t^4 - 437024*ep^5*mtt^5*mWW^4*s^7*t^4 + 11104*mtt^4*mWW^5*s^7*t^4 + 54322*ep*mtt^4*mWW^5*s^7*t^4 + 90572*ep^2*mtt^4*mWW^5*s^7*t^4 + 419722*ep^3*mtt^4*mWW^5*s^7*t^4 + 1345176*ep^4*mtt^4*mWW^5*s^7*t^4 + 1225648*ep^5*mtt^4*mWW^5*s^7*t^4 - 19384*mtt^3*mWW^6*s^7*t^4 - 118608*ep*mtt^3*mWW^6*s^7*t^4 + 24308*ep^2*mtt^3*mWW^6*s^7*t^4 + 1139676*ep^3*mtt^3*mWW^6*s^7*t^4 + 2174008*ep^4*mtt^3*mWW^6*s^7*t^4 + 1211984*ep^5*mtt^3*mWW^6*s^7*t^4 + 11208*mtt^2*mWW^7*s^7*t^4 + 72432*ep*mtt^2*mWW^7*s^7*t^4 - 68484*ep^2*mtt^2*mWW^7*s^7*t^4 - 1334772*ep^3*mtt^2*mWW^7*s^7*t^4 - 3021272*ep^4*mtt^2*mWW^7*s^7*t^4 - 2057648*ep^5*mtt^2*mWW^7*s^7*t^4 - 2020*mtt*mWW^8*s^7*t^4 - 11050*ep*mtt*mWW^8*s^7*t^4 + 51400*ep^2*mtt*mWW^8*s^7*t^4 + 475118*ep^3*mtt*mWW^8*s^7*t^4 + 1007456*ep^4*mtt*mWW^8*s^7*t^4 + 663424*ep^5*mtt*mWW^8*s^7*t^4 - 1006*ep*mWW^9*s^7*t^4 - 11932*ep^2*mWW^9*s^7*t^4 - 50542*ep^3*mWW^9*s^7*t^4 - 86072*ep^4*mWW^9*s^7*t^4 - 50992*ep^5*mWW^9*s^7*t^4 - 972*ep*mtt^6*mWW^2*s^8*t^4 - 2560*ep^2*mtt^6*mWW^2*s^8*t^4 + 3192*ep^3*mtt^6*mWW^2*s^8*t^4 + 13604*ep^4*mtt^6*mWW^2*s^8*t^4 + 9376*ep^5*mtt^6*mWW^2*s^8*t^4 + 252*mtt^5*mWW^3*s^8*t^4 - 8210*ep*mtt^5*mWW^3*s^8*t^4 - 18180*ep^2*mtt^5*mWW^3*s^8*t^4 + 73294*ep^3*mtt^5*mWW^3*s^8*t^4 + 238700*ep^4*mtt^5*mWW^3*s^8*t^4 + 178848*ep^5*mtt^5*mWW^3*s^8*t^4 + 144*mtt^4*mWW^4*s^8*t^4 - 4202*ep*mtt^4*mWW^4*s^8*t^4 + 13220*ep^2*mtt^4*mWW^4*s^8*t^4 + 164318*ep^3*mtt^4*mWW^4*s^8*t^4 + 386920*ep^4*mtt^4*mWW^4*s^8*t^4 + 277536*ep^5*mtt^4*mWW^4*s^8*t^4 - 1944*mtt^3*mWW^5*s^8*t^4 - 8204*ep*mtt^3*mWW^5*s^8*t^4 - 280*ep^2*mtt^3*mWW^5*s^8*t^4 - 12684*ep^3*mtt^3*mWW^5*s^8*t^4 - 176296*ep^4*mtt^3*mWW^5*s^8*t^4 - 226944*ep^5*mtt^3*mWW^5*s^8*t^4 + 2448*mtt^2*mWW^6*s^8*t^4 + 16344*ep*mtt^2*mWW^6*s^8*t^4 - 7768*ep^2*mtt^2*mWW^6*s^8*t^4 - 213764*ep^3*mtt^2*mWW^6*s^8*t^4 - 445516*ep^4*mtt^2*mWW^6*s^8*t^4 - 275808*ep^5*mtt^2*mWW^6*s^8*t^4 - 900*mtt*mWW^7*s^8*t^4 - 5826*ep*mtt*mWW^7*s^8*t^4 + 9148*ep^2*mtt*mWW^7*s^8*t^4 + 144990*ep^3*mtt*mWW^7*s^8*t^4 + 341756*ep^4*mtt*mWW^7*s^8*t^4 + 243936*ep^5*mtt*mWW^7*s^8*t^4 - 450*ep*mWW^8*s^8*t^4 - 5100*ep^2*mWW^8*s^8*t^4 - 21106*ep^3*mWW^8*s^8*t^4 - 36608*ep^4*mWW^8*s^8*t^4 - 22624*ep^5*mWW^8*s^8*t^4 + 328*ep*mtt^5*mWW^2*s^9*t^4 - 92*ep^2*mtt^5*mWW^2*s^9*t^4 - 5608*ep^3*mtt^5*mWW^2*s^9*t^4 - 11452*ep^4*mtt^5*mWW^2*s^9*t^4 - 6456*ep^5*mtt^5*mWW^2*s^9*t^4 + 32*mtt^4*mWW^3*s^9*t^4 + 2548*ep*mtt^4*mWW^3*s^9*t^4 + 1498*ep^2*mtt^4*mWW^3*s^9*t^4 - 21860*ep^3*mtt^4*mWW^3*s^9*t^4 - 39322*ep^4*mtt^4*mWW^3*s^9*t^4 - 18264*ep^5*mtt^4*mWW^3*s^9*t^4 - 96*mtt^3*mWW^4*s^9*t^4 + 1740*ep*mtt^3*mWW^4*s^9*t^4 + 3172*ep^2*mtt^3*mWW^4*s^9*t^4 - 25084*ep^3*mtt^3*mWW^4*s^9*t^4 - 79564*ep^4*mtt^3*mWW^4*s^9*t^4 - 60968*ep^5*mtt^3*mWW^4*s^9*t^4 + 96*mtt^2*mWW^5*s^9*t^4 + 1244*ep*mtt^2*mWW^5*s^9*t^4 + 512*ep^2*mtt^2*mWW^5*s^9*t^4 - 20652*ep^3*mtt^2*mWW^5*s^9*t^4 - 43352*ep^4*mtt^2*mWW^5*s^9*t^4 - 19400*ep^5*mtt^2*mWW^5*s^9*t^4 - 32*mtt*mWW^6*s^9*t^4 - 84*ep*mtt*mWW^6*s^9*t^4 + 792*ep^2*mtt*mWW^6*s^9*t^4 + 4484*ep^3*mtt*mWW^6*s^9*t^4 + 13416*ep^4*mtt*mWW^6*s^9*t^4 + 13952*ep^5*mtt*mWW^6*s^9*t^4 - 16*ep*mWW^7*s^9*t^4 - 122*ep^2*mWW^7*s^9*t^4 - 400*ep^3*mWW^7*s^9*t^4 - 1006*ep^4*mWW^7*s^9*t^4 - 1024*ep^5*mWW^7*s^9*t^4 - 72*ep*mtt^4*mWW^2*s^10*t^4 - 60*ep^2*mtt^4*mWW^2*s^10*t^4 + 784*ep^3*mtt^4*mWW^2*s^10*t^4 + 1692*ep^4*mtt^4*mWW^2*s^10*t^4 + 920*ep^5*mtt^4*mWW^2*s^10*t^4 - 312*ep*mtt^3*mWW^3*s^10*t^4 - 40*ep^2*mtt^3*mWW^3*s^10*t^4 + 3368*ep^3*mtt^3*mWW^3*s^10*t^4 + 5704*ep^4*mtt^3*mWW^3*s^10*t^4 + 2608*ep^5*mtt^3*mWW^3*s^10*t^4 - 216*ep*mtt^2*mWW^4*s^10*t^4 - 368*ep^2*mtt^2*mWW^4*s^10*t^4 + 2984*ep^3*mtt^2*mWW^4*s^10*t^4 + 8288*ep^4*mtt^2*mWW^4*s^10*t^4 + 5152*ep^5*mtt^2*mWW^4*s^10*t^4 - 40*ep*mtt*mWW^5*s^10*t^4 - 152*ep^2*mtt*mWW^5*s^10*t^4 + 696*ep^3*mtt*mWW^5*s^10*t^4 + 2552*ep^4*mtt*mWW^5*s^10*t^4 + 1744*ep^5*mtt*mWW^5*s^10*t^4 - 20*ep^2*mWW^6*s^10*t^4 - 152*ep^3*mWW^6*s^10*t^4 - 316*ep^4*mWW^6*s^10*t^4 - 184*ep^5*mWW^6*s^10*t^4 - 144*ep*mtt^14*mWW*t^5 - 1680*ep^2*mtt^14*mWW*t^5 - 6864*ep^3*mtt^14*mWW*t^5 - 11472*ep^4*mtt^14*mWW*t^5 - 6720*ep^5*mtt^14*mWW*t^5 + 316*ep*mtt^13*mWW^2*t^5 + 2892*ep^2*mtt^13*mWW^2*t^5 + 9132*ep^3*mtt^13*mWW^2*t^5 + 11788*ep^4*mtt^13*mWW^2*t^5 + 5232*ep^5*mtt^13*mWW^2*t^5 + 972*ep*mtt^12*mWW^3*t^5 + 15454*ep^2*mtt^12*mWW^3*t^5 + 76912*ep^3*mtt^12*mWW^3*t^5 + 146142*ep^4*mtt^12*mWW^3*t^5 + 94200*ep^5*mtt^12*mWW^3*t^5 - 3268*ep*mtt^11*mWW^4*t^5 - 44878*ep^2*mtt^11*mWW^4*t^5 - 204640*ep^3*mtt^11*mWW^4*t^5 - 366134*ep^4*mtt^11*mWW^4*t^5 - 225880*ep^5*mtt^11*mWW^4*t^5 - 708*ep*mtt^10*mWW^5*t^5 - 8990*ep^2*mtt^10*mWW^5*t^5 - 46240*ep^3*mtt^10*mWW^5*t^5 - 106830*ep^4*mtt^10*mWW^5*t^5 - 81592*ep^5*mtt^10*mWW^5*t^5 + 14852*ep*mtt^9*mWW^6*t^5 + 189138*ep^2*mtt^9*mWW^6*t^5 + 843580*ep^3*mtt^9*mWW^6*t^5 + 1545822*ep^4*mtt^9*mWW^6*t^5 + 988728*ep^5*mtt^9*mWW^6*t^5 - 26812*ep*mtt^8*mWW^7*t^5 - 332858*ep^2*mtt^8*mWW^7*t^5 - 1452808*ep^3*mtt^8*mWW^7*t^5 - 2615122*ep^4*mtt^8*mWW^7*t^5 - 1654600*ep^5*mtt^8*mWW^7*t^5 + 23508*ep*mtt^7*mWW^8*t^5 + 283206*ep^2*mtt^7*mWW^8*t^5 + 1210028*ep^3*mtt^7*mWW^8*t^5 + 2153098*ep^4*mtt^7*mWW^8*t^5 + 1359080*ep^5*mtt^7*mWW^8*t^5 - 10972*ep*mtt^6*mWW^9*t^5 - 127162*ep^2*mtt^6*mWW^9*t^5 - 529280*ep^3*mtt^6*mWW^9*t^5 - 932666*ep^4*mtt^6*mWW^9*t^5 - 591720*ep^5*mtt^6*mWW^9*t^5 + 2288*ep*mtt^5*mWW^10*t^5 + 25050*ep^2*mtt^5*mWW^10*t^5 + 100760*ep^3*mtt^5*mWW^10*t^5 + 177870*ep^4*mtt^5*mWW^10*t^5 + 116792*ep^5*mtt^5*mWW^10*t^5 + 32*ep*mtt^4*mWW^11*t^5 + 452*ep^2*mtt^4*mWW^11*t^5 + 1544*ep^3*mtt^4*mWW^11*t^5 + 460*ep^4*mtt^4*mWW^11*t^5 - 2128*ep^5*mtt^4*mWW^11*t^5 - 64*ep*mtt^3*mWW^12*t^5 - 624*ep^2*mtt^3*mWW^12*t^5 - 2124*ep^3*mtt^3*mWW^12*t^5 - 2956*ep^4*mtt^3*mWW^12*t^5 - 1392*ep^5*mtt^3*mWW^12*t^5 + 768*ep*mtt^13*mWW*s*t^5 + 9404*ep^2*mtt^13*mWW*s*t^5 + 39832*ep^3*mtt^13*mWW*s*t^5 + 68156*ep^4*mtt^13*mWW*s*t^5 + 40560*ep^5*mtt^13*mWW*s*t^5 + 144*mtt^12*mWW^2*s*t^5 - 140*ep*mtt^12*mWW^2*s*t^5 - 10048*ep^2*mtt^12*mWW^2*s*t^5 - 43036*ep^3*mtt^12*mWW^2*s*t^5 - 65520*ep^4*mtt^12*mWW^2*s*t^5 - 33280*ep^5*mtt^12*mWW^2*s*t^5 - 172*mtt^11*mWW^3*s*t^5 - 6202*ep*mtt^11*mWW^3*s*t^5 - 92158*ep^2*mtt^11*mWW^3*s*t^5 - 472914*ep^3*mtt^11*mWW^3*s*t^5 - 920778*ep^4*mtt^11*mWW^3*s*t^5 - 603016*ep^5*mtt^11*mWW^3*s*t^5 - 1144*mtt^10*mWW^4*s*t^5 + 3068*ep*mtt^10*mWW^4*s*t^5 + 216063*ep^2*mtt^10*mWW^4*s*t^5 + 1271754*ep^3*mtt^10*mWW^4*s*t^5 + 2534807*ep^4*mtt^10*mWW^4*s*t^5 + 1662332*ep^5*mtt^10*mWW^4*s*t^5 + 2124*mtt^9*mWW^5*s*t^5 + 22198*ep*mtt^9*mWW^5*s*t^5 + 28817*ep^2*mtt^9*mWW^5*s*t^5 - 238256*ep^3*mtt^9*mWW^5*s*t^5 - 652687*ep^4*mtt^9*mWW^5*s*t^5 - 462076*ep^5*mtt^9*mWW^5*s*t^5 + 2832*mtt^8*mWW^6*s*t^5 - 26296*ep*mtt^8*mWW^6*s*t^5 - 656701*ep^2*mtt^8*mWW^6*s*t^5 - 3420590*ep^3*mtt^8*mWW^6*s*t^5 - 6682957*ep^4*mtt^8*mWW^6*s*t^5 - 4399508*ep^5*mtt^8*mWW^6*s*t^5 - 12020*mtt^7*mWW^7*s*t^5 - 17418*ep*mtt^7*mWW^7*s*t^5 + 1036089*ep^2*mtt^7*mWW^7*s*t^5 + 6337638*ep^3*mtt^7*mWW^7*s*t^5 + 12895479*ep^4*mtt^7*mWW^7*s*t^5 + 8639932*ep^5*mtt^7*mWW^7*s*t^5 + 14792*mtt^6*mWW^8*s*t^5 + 47508*ep*mtt^6*mWW^8*s*t^5 - 842451*ep^2*mtt^6*mWW^8*s*t^5 - 5579490*ep^3*mtt^6*mWW^8*s*t^5 - 11538823*ep^4*mtt^6*mWW^8*s*t^5 - 7815356*ep^5*mtt^6*mWW^8*s*t^5 - 8716*mtt^5*mWW^9*s*t^5 - 27718*ep*mtt^5*mWW^9*s*t^5 + 429247*ep^2*mtt^5*mWW^9*s*t^5 + 2787746*ep^3*mtt^5*mWW^9*s*t^5 + 5712073*ep^4*mtt^5*mWW^9*s*t^5 + 3886788*ep^5*mtt^5*mWW^9*s*t^5 + 2256*mtt^4*mWW^10*s*t^5 + 2092*ep*mtt^4*mWW^10*s*t^5 - 144767*ep^2*mtt^4*mWW^10*s*t^5 - 785614*ep^3*mtt^4*mWW^10*s*t^5 - 1529623*ep^4*mtt^4*mWW^10*s*t^5 - 1039164*ep^5*mtt^4*mWW^10*s*t^5 - 32*mtt^3*mWW^11*s*t^5 + 2548*ep*mtt^3*mWW^11*s*t^5 + 26657*ep^2*mtt^3*mWW^11*s*t^5 + 100308*ep^3*mtt^3*mWW^11*s*t^5 + 177071*ep^4*mtt^3*mWW^11*s*t^5 + 124348*ep^5*mtt^3*mWW^11*s*t^5 - 64*mtt^2*mWW^12*s*t^5 - 312*ep*mtt^2*mWW^12*s*t^5 + 784*ep^2*mtt^2*mWW^12*s*t^5 + 5808*ep^3*mtt^2*mWW^12*s*t^5 + 7236*ep^4*mtt^2*mWW^12*s*t^5 + 528*ep^5*mtt^2*mWW^12*s*t^5 - 96*ep*mtt*mWW^13*s*t^5 - 936*ep^2*mtt*mWW^13*s*t^5 - 3186*ep^3*mtt*mWW^13*s*t^5 - 4434*ep^4*mtt*mWW^13*s*t^5 - 2088*ep^5*mtt*mWW^13*s*t^5 - 1200*ep*mtt^12*mWW*s^2*t^5 - 17324*ep^2*mtt^12*mWW*s^2*t^5 - 81352*ep^3*mtt^12*mWW*s^2*t^5 - 147884*ep^4*mtt^12*mWW*s^2*t^5 - 91440*ep^5*mtt^12*mWW*s^2*t^5 - 1200*mtt^11*mWW^2*s^2*t^5 - 5800*ep*mtt^11*mWW^2*s^2*t^5 + 11086*ep^2*mtt^11*mWW^2*s^2*t^5 + 94240*ep^3*mtt^11*mWW^2*s^2*t^5 + 154922*ep^4*mtt^11*mWW^2*s^2*t^5 + 77352*ep^5*mtt^11*mWW^2*s^2*t^5 + 1104*mtt^10*mWW^3*s^2*t^5 + 10300*ep*mtt^10*mWW^3*s^2*t^5 + 166826*ep^2*mtt^10*mWW^3*s^2*t^5 + 1026984*ep^3*mtt^10*mWW^3*s^2*t^5 + 2192970*ep^4*mtt^10*mWW^3*s^2*t^5 + 1510696*ep^5*mtt^10*mWW^3*s^2*t^5 + 9464*mtt^9*mWW^4*s^2*t^5 + 50206*ep*mtt^9*mWW^4*s^2*t^5 - 388793*ep^2*mtt^9*mWW^4*s^2*t^5 - 3133572*ep^3*mtt^9*mWW^4*s^2*t^5 - 6631333*ep^4*mtt^9*mWW^4*s^2*t^5 - 4432532*ep^5*mtt^9*mWW^4*s^2*t^5 - 16928*mtt^8*mWW^5*s^2*t^5 - 85236*ep*mtt^8*mWW^5*s^2*t^5 + 233441*ep^2*mtt^8*mWW^5*s^2*t^5 + 1988572*ep^3*mtt^8*mWW^5*s^2*t^5 + 3621519*ep^4*mtt^8*mWW^5*s^2*t^5 + 2095292*ep^5*mtt^8*mWW^5*s^2*t^5 - 12608*mtt^7*mWW^6*s^2*t^5 - 125360*ep*mtt^7*mWW^6*s^2*t^5 + 305510*ep^2*mtt^7*mWW^6*s^2*t^5 + 5012832*ep^3*mtt^7*mWW^6*s^2*t^5 + 12717666*ep^4*mtt^7*mWW^6*s^2*t^5 + 9399560*ep^5*mtt^7*mWW^6*s^2*t^5 + 59208*mtt^6*mWW^7*s^2*t^5 + 410144*ep*mtt^6*mWW^7*s^2*t^5 - 848092*ep^2*mtt^6*mWW^7*s^2*t^5 - 11915800*ep^3*mtt^6*mWW^7*s^2*t^5 - 27935440*ep^4*mtt^6*mWW^7*s^2*t^5 - 19734720*ep^5*mtt^6*mWW^7*s^2*t^5 - 64280*mtt^5*mWW^8*s^2*t^5 - 383984*ep*mtt^5*mWW^8*s^2*t^5 + 1081352*ep^2*mtt^5*mWW^8*s^2*t^5 + 11757504*ep^3*mtt^5*mWW^8*s^2*t^5 + 26113832*ep^4*mtt^5*mWW^8*s^2*t^5 + 18018976*ep^5*mtt^5*mWW^8*s^2*t^5 + 30960*mtt^4*mWW^9*s^2*t^5 + 142284*ep*mtt^4*mWW^9*s^2*t^5 - 835650*ep^2*mtt^4*mWW^9*s^2*t^5 - 6390088*ep^3*mtt^4*mWW^9*s^2*t^5 - 13241486*ep^4*mtt^4*mWW^9*s^2*t^5 - 8927800*ep^5*mtt^4*mWW^9*s^2*t^5 - 5408*mtt^3*mWW^10*s^2*t^5 - 3824*ep*mtt^3*mWW^10*s^2*t^5 + 347036*ep^2*mtt^3*mWW^10*s^2*t^5 + 1825008*ep^3*mtt^3*mWW^10*s^2*t^5 + 3459692*ep^4*mtt^3*mWW^10*s^2*t^5 + 2290096*ep^5*mtt^3*mWW^10*s^2*t^5 - 488*mtt^2*mWW^11*s^2*t^5 - 8100*ep*mtt^2*mWW^11*s^2*t^5 - 48374*ep^2*mtt^2*mWW^11*s^2*t^5 - 141680*ep^3*mtt^2*mWW^11*s^2*t^5 - 226426*ep^4*mtt^2*mWW^11*s^2*t^5 - 160872*ep^5*mtt^2*mWW^11*s^2*t^5 + 176*mtt*mWW^12*s^2*t^5 + 346*ep*mtt*mWW^12*s^2*t^5 - 9247*ep^2*mtt*mWW^12*s^2*t^5 - 50540*ep^3*mtt*mWW^12*s^2*t^5 - 89851*ep^4*mtt*mWW^12*s^2*t^5 - 50924*ep^5*mtt*mWW^12*s^2*t^5 + 224*ep*mWW^13*s^2*t^5 + 2229*ep^2*mWW^13*s^2*t^5 + 7892*ep^3*mWW^13*s^2*t^5 + 11819*ep^4*mWW^13*s^2*t^5 + 6316*ep^5*mWW^13*s^2*t^5 - 864*ep*mtt^11*mWW*s^3*t^5 + 540*ep^2*mtt^11*mWW*s^3*t^5 + 36024*ep^3*mtt^11*mWW*s^3*t^5 + 98460*ep^4*mtt^11*mWW*s^3*t^5 + 73200*ep^5*mtt^11*mWW*s^3*t^5 + 4224*mtt^10*mWW^2*s^3*t^5 + 20616*ep*mtt^10*mWW^2*s^3*t^5 - 10466*ep^2*mtt^10*mWW^2*s^3*t^5 - 129924*ep^3*mtt^10*mWW^2*s^3*t^5 - 120642*ep^4*mtt^10*mWW^2*s^3*t^5 + 5656*ep^5*mtt^10*mWW^2*s^3*t^5 - 3068*mtt^9*mWW^3*s^3*t^5 + 1542*ep*mtt^9*mWW^3*s^3*t^5 - 19804*ep^2*mtt^9*mWW^3*s^3*t^5 - 724670*ep^3*mtt^9*mWW^3*s^3*t^5 - 2126560*ep^4*mtt^9*mWW^3*s^3*t^5 - 1673936*ep^5*mtt^9*mWW^3*s^3*t^5 - 31352*mtt^8*mWW^4*s^3*t^5 - 174628*ep*mtt^8*mWW^4*s^3*t^5 + 349649*ep^2*mtt^8*mWW^4*s^3*t^5 + 3735914*ep^3*mtt^8*mWW^4*s^3*t^5 + 7503733*ep^4*mtt^8*mWW^4*s^3*t^5 + 4712100*ep^5*mtt^8*mWW^4*s^3*t^5 + 53700*mtt^7*mWW^5*s^3*t^5 + 171002*ep*mtt^7*mWW^5*s^3*t^5 - 1049085*ep^2*mtt^7*mWW^5*s^3*t^5 - 4794586*ep^3*mtt^7*mWW^5*s^3*t^5 - 5902291*ep^4*mtt^7*mWW^5*s^3*t^5 - 2074772*ep^5*mtt^7*mWW^5*s^3*t^5 + 18800*mtt^6*mWW^6*s^3*t^5 + 379318*ep*mtt^6*mWW^6*s^3*t^5 + 1234258*ep^2*mtt^6*mWW^6*s^3*t^5 - 2323702*ep^3*mtt^6*mWW^6*s^3*t^5 - 12324758*ep^4*mtt^6*mWW^6*s^3*t^5 - 10960256*ep^5*mtt^6*mWW^6*s^3*t^5 - 113928*mtt^5*mWW^7*s^3*t^5 - 870560*ep*mtt^5*mWW^7*s^3*t^5 - 176008*ep^2*mtt^5*mWW^7*s^3*t^5 + 12424552*ep^3*mtt^5*mWW^7*s^3*t^5 + 31913596*ep^4*mtt^5*mWW^7*s^3*t^5 + 23055040*ep^5*mtt^5*mWW^7*s^3*t^5 + 108152*mtt^4*mWW^8*s^3*t^5 + 660202*ep*mtt^4*mWW^8*s^3*t^5 - 994789*ep^2*mtt^4*mWW^8*s^3*t^5 - 14049980*ep^3*mtt^4*mWW^8*s^3*t^5 - 31104773*ep^4*mtt^4*mWW^8*s^3*t^5 - 21123444*ep^5*mtt^4*mWW^8*s^3*t^5 - 42156*mtt^3*mWW^9*s^3*t^5 - 195566*ep*mtt^3*mWW^9*s^3*t^5 + 990379*ep^2*mtt^3*mWW^9*s^3*t^5 + 7630946*ep^3*mtt^3*mWW^9*s^3*t^5 + 15494425*ep^4*mtt^3*mWW^9*s^3*t^5 + 10208828*ep^5*mtt^3*mWW^9*s^3*t^5 + 5360*mtt^2*mWW^10*s^3*t^5 + 3826*ep*mtt^2*mWW^10*s^3*t^5 - 363766*ep^2*mtt^2*mWW^10*s^3*t^5 - 1946614*ep^3*mtt^2*mWW^10*s^3*t^5 - 3667490*ep^4*mtt^2*mWW^10*s^3*t^5 - 2373712*ep^5*mtt^2*mWW^10*s^3*t^5 + 268*mtt*mWW^11*s^3*t^5 + 4606*ep*mtt*mWW^11*s^3*t^5 + 33402*ep^2*mtt*mWW^11*s^3*t^5 + 119558*ep^3*mtt*mWW^11*s^3*t^5 + 199938*ep^4*mtt*mWW^11*s^3*t^5 + 131320*ep^5*mtt*mWW^11*s^3*t^5 + 506*ep*mWW^12*s^3*t^5 + 5690*ep^2*mWW^12*s^3*t^5 + 22482*ep^3*mWW^12*s^3*t^5 + 36362*ep^4*mWW^12*s^3*t^5 + 19976*ep^5*mWW^12*s^3*t^5 + 5520*ep*mtt^10*mWW*s^4*t^5 + 45620*ep^2*mtt^10*mWW*s^4*t^5 + 126520*ep^3*mtt^10*mWW*s^4*t^5 + 143540*ep^4*mtt^10*mWW*s^4*t^5 + 56400*ep^5*mtt^10*mWW*s^4*t^5 - 8160*mtt^9*mWW^2*s^4*t^5 - 33228*ep*mtt^9*mWW^2*s^4*t^5 + 35236*ep^2*mtt^9*mWW^2*s^4*t^5 + 101464*ep^3*mtt^9*mWW^2*s^4*t^5 - 256112*ep^4*mtt^9*mWW^2*s^4*t^5 - 392264*ep^5*mtt^9*mWW^2*s^4*t^5 + 5040*mtt^8*mWW^3*s^4*t^5 - 15052*ep*mtt^8*mWW^3*s^4*t^5 - 292174*ep^2*mtt^8*mWW^3*s^4*t^5 - 716440*ep^3*mtt^8*mWW^3*s^4*t^5 - 382742*ep^4*mtt^8*mWW^3*s^4*t^5 + 177344*ep^5*mtt^8*mWW^3*s^4*t^5 + 54152*mtt^7*mWW^4*s^4*t^5 + 254958*ep*mtt^7*mWW^4*s^4*t^5 - 234783*ep^2*mtt^7*mWW^4*s^4*t^5 - 1822684*ep^3*mtt^7*mWW^4*s^4*t^5 - 1540127*ep^4*mtt^7*mWW^4*s^4*t^5 + 134548*ep^5*mtt^7*mWW^4*s^4*t^5 - 88680*mtt^6*mWW^5*s^4*t^5 - 252352*ep*mtt^6*mWW^5*s^4*t^5 + 1662707*ep^2*mtt^6*mWW^5*s^4*t^5 + 6090268*ep^3*mtt^6*mWW^5*s^4*t^5 + 5030805*ep^4*mtt^6*mWW^5*s^4*t^5 - 7804*ep^5*mtt^6*mWW^5*s^4*t^5 - 6080*mtt^5*mWW^6*s^4*t^5 - 346206*ep*mtt^5*mWW^6*s^4*t^5 - 1968545*ep^2*mtt^5*mWW^6*s^4*t^5 - 2199536*ep^3*mtt^5*mWW^6*s^4*t^5 + 3371259*ep^4*mtt^5*mWW^6*s^4*t^5 + 5163484*ep^5*mtt^5*mWW^6*s^4*t^5 + 106576*mtt^4*mWW^7*s^4*t^5 + 781296*ep*mtt^4*mWW^7*s^4*t^5 + 514437*ep^2*mtt^4*mWW^7*s^4*t^5 - 7551676*ep^3*mtt^4*mWW^7*s^4*t^5 - 19691529*ep^4*mtt^4*mWW^7*s^4*t^5 - 14060644*ep^5*mtt^4*mWW^7*s^4*t^5 - 86088*mtt^3*mWW^8*s^4*t^5 - 511286*ep*mtt^3*mWW^8*s^4*t^5 + 701191*ep^2*mtt^3*mWW^8*s^4*t^5 + 9896732*ep^3*mtt^3*mWW^8*s^4*t^5 + 21395559*ep^4*mtt^3*mWW^8*s^4*t^5 + 14223148*ep^5*mtt^3*mWW^8*s^4*t^5 + 25256*mtt^2*mWW^9*s^4*t^5 + 116312*ep*mtt^2*mWW^9*s^4*t^5 - 633415*ep^2*mtt^2*mWW^9*s^4*t^5 - 4840524*ep^3*mtt^2*mWW^9*s^4*t^5 - 9784569*ep^4*mtt^2*mWW^9*s^4*t^5 - 6375316*ep^5*mtt^2*mWW^9*s^4*t^5 - 2016*mtt*mWW^10*s^4*t^5 + 1074*ep*mtt*mWW^10*s^4*t^5 + 181301*ep^2*mtt*mWW^10*s^4*t^5 + 962360*ep^3*mtt*mWW^10*s^4*t^5 + 1791725*ep^4*mtt*mWW^10*s^4*t^5 + 1128236*ep^5*mtt*mWW^10*s^4*t^5 - 1036*ep*mWW^11*s^4*t^5 - 11575*ep^2*mWW^11*s^4*t^5 - 46484*ep^3*mWW^11*s^4*t^5 - 77809*ep^4*mWW^11*s^4*t^5 - 47132*ep^5*mWW^11*s^4*t^5 - 8256*ep*mtt^9*mWW*s^5*t^5 - 76460*ep^2*mtt^9*mWW*s^5*t^5 - 249016*ep^3*mtt^9*mWW*s^5*t^5 - 344108*ep^4*mtt^9*mWW*s^5*t^5 - 172080*ep^5*mtt^9*mWW*s^5*t^5 + 9360*mtt^8*mWW^2*s^5*t^5 + 29572*ep*mtt^8*mWW^2*s^5*t^5 - 68548*ep^2*mtt^8*mWW^2*s^5*t^5 + 7860*ep^3*mtt^8*mWW^2*s^5*t^5 + 774916*ep^4*mtt^8*mWW^2*s^5*t^5 + 842432*ep^5*mtt^8*mWW^2*s^5*t^5 - 5540*mtt^7*mWW^3*s^5*t^5 + 450*ep*mtt^7*mWW^3*s^5*t^5 + 390642*ep^2*mtt^7*mWW^3*s^5*t^5 + 1827634*ep^3*mtt^7*mWW^3*s^5*t^5 + 2994246*ep^4*mtt^7*mWW^3*s^5*t^5 + 1651056*ep^5*mtt^7*mWW^3*s^5*t^5 - 53024*mtt^6*mWW^4*s^5*t^5 - 198342*ep*mtt^6*mWW^4*s^5*t^5 + 202094*ep^2*mtt^6*mWW^4*s^5*t^5 - 472238*ep^3*mtt^6*mWW^4*s^5*t^5 - 4711658*ep^4*mtt^6*mWW^4*s^5*t^5 - 4774176*ep^5*mtt^6*mWW^4*s^5*t^5 + 83600*mtt^5*mWW^5*s^5*t^5 + 273608*ep*mtt^5*mWW^5*s^5*t^5 - 1286496*ep^2*mtt^5*mWW^5*s^5*t^5 - 4837406*ep^3*mtt^5*mWW^5*s^5*t^5 - 3666794*ep^4*mtt^5*mWW^5*s^5*t^5 + 363528*ep^5*mtt^5*mWW^5*s^5*t^5 - 12128*mtt^4*mWW^6*s^5*t^5 + 76968*ep*mtt^4*mWW^6*s^5*t^5 + 1213784*ep^2*mtt^4*mWW^6*s^5*t^5 + 3857076*ep^3*mtt^4*mWW^6*s^5*t^5 + 4466612*ep^4*mtt^4*mWW^6*s^5*t^5 + 1613408*ep^5*mtt^4*mWW^6*s^5*t^5 - 48436*mtt^3*mWW^7*s^5*t^5 - 336862*ep*mtt^3*mWW^7*s^5*t^5 - 262406*ep^2*mtt^3*mWW^7*s^5*t^5 + 2411442*ep^3*mtt^3*mWW^7*s^5*t^5 + 6184102*ep^4*mtt^3*mWW^7*s^5*t^5 + 4312904*ep^5*mtt^3*mWW^7*s^5*t^5 + 31696*mtt^2*mWW^8*s^5*t^5 + 188034*ep*mtt^2*mWW^8*s^5*t^5 - 279098*ep^2*mtt^2*mWW^8*s^5*t^5 - 3811698*ep^3*mtt^2*mWW^8*s^5*t^5 - 8286014*ep^4*mtt^2*mWW^8*s^5*t^5 - 5527224*ep^5*mtt^2*mWW^8*s^5*t^5 - 5528*mtt*mWW^9*s^5*t^5 - 21724*ep*mtt*mWW^9*s^5*t^5 + 205664*ep^2*mtt*mWW^9*s^5*t^5 + 1425090*ep^3*mtt*mWW^9*s^5*t^5 + 2854794*ep^4*mtt*mWW^9*s^5*t^5 + 1847632*ep^5*mtt*mWW^9*s^5*t^5 - 3448*ep*mWW^10*s^5*t^5 - 39176*ep^2*mWW^10*s^5*t^5 - 158744*ep^3*mWW^10*s^5*t^5 - 266096*ep^4*mWW^10*s^5*t^5 - 157480*ep^5*mWW^10*s^5*t^5 + 6192*ep*mtt^8*mWW*s^6*t^5 + 59676*ep^2*mtt^8*mWW*s^6*t^5 + 203688*ep^3*mtt^8*mWW*s^6*t^5 + 294684*ep^4*mtt^8*mWW*s^6*t^5 + 153840*ep^5*mtt^8*mWW*s^6*t^5 - 6384*mtt^7*mWW^2*s^6*t^5 - 13936*ep*mtt^7*mWW^2*s^6*t^5 + 62966*ep^2*mtt^7*mWW^2*s^6*t^5 - 104104*ep^3*mtt^7*mWW^2*s^6*t^5 - 871150*ep^4*mtt^7*mWW^2*s^6*t^5 - 844440*ep^5*mtt^7*mWW^2*s^6*t^5 + 4112*mtt^6*mWW^3*s^6*t^5 + 23292*ep*mtt^6*mWW^3*s^6*t^5 - 219702*ep^2*mtt^6*mWW^3*s^6*t^5 - 1577632*ep^3*mtt^6*mWW^3*s^6*t^5 - 3101214*ep^4*mtt^6*mWW^3*s^6*t^5 - 1932456*ep^5*mtt^6*mWW^3*s^6*t^5 + 29744*mtt^5*mWW^4*s^6*t^5 + 86400*ep*mtt^5*mWW^4*s^6*t^5 - 143750*ep^2*mtt^5*mWW^4*s^6*t^5 + 1010472*ep^3*mtt^5*mWW^4*s^6*t^5 + 4826278*ep^4*mtt^5*mWW^4*s^6*t^5 + 4310776*ep^5*mtt^5*mWW^4*s^6*t^5 - 46032*mtt^4*mWW^5*s^6*t^5 - 187540*ep*mtt^4*mWW^5*s^6*t^5 + 514698*ep^2*mtt^4*mWW^5*s^6*t^5 + 2525292*ep^3*mtt^4*mWW^5*s^6*t^5 + 2626730*ep^4*mtt^4*mWW^5*s^6*t^5 + 572616*ep^5*mtt^4*mWW^5*s^6*t^5 + 14272*mtt^3*mWW^6*s^6*t^5 + 54712*ep*mtt^3*mWW^6*s^6*t^5 - 382622*ep^2*mtt^3*mWW^6*s^6*t^5 - 2461912*ep^3*mtt^3*mWW^6*s^6*t^5 - 4500586*ep^4*mtt^3*mWW^6*s^6*t^5 - 2688344*ep^5*mtt^3*mWW^6*s^6*t^5 + 8320*mtt^2*mWW^7*s^6*t^5 + 59836*ep*mtt^2*mWW^7*s^6*t^5 + 95878*ep^2*mtt^2*mWW^7*s^6*t^5 - 89288*ep^3*mtt^2*mWW^7*s^6*t^5 - 478434*ep^4*mtt^2*mWW^7*s^6*t^5 - 428040*ep^5*mtt^2*mWW^7*s^6*t^5 - 4032*mtt*mWW^8*s^6*t^5 - 24584*ep*mtt*mWW^8*s^6*t^5 + 42190*ep^2*mtt*mWW^8*s^6*t^5 + 580600*ep^3*mtt*mWW^8*s^6*t^5 + 1336178*ep^4*mtt*mWW^8*s^6*t^5 + 937144*ep^5*mtt*mWW^8*s^6*t^5 - 2452*ep*mWW^9*s^6*t^5 - 27414*ep^2*mWW^9*s^6*t^5 - 110156*ep^3*mWW^9*s^6*t^5 - 186246*ep^4*mWW^9*s^6*t^5 - 111816*ep^5*mWW^9*s^6*t^5 - 2400*ep*mtt^7*mWW*s^7*t^5 - 23596*ep^2*mtt^7*mWW*s^7*t^5 - 82328*ep^3*mtt^7*mWW*s^7*t^5 - 121516*ep^4*mtt^7*mWW*s^7*t^5 - 64560*ep^5*mtt^7*mWW*s^7*t^5 + 2400*mtt^6*mWW^2*s^7*t^5 + 1664*ep*mtt^6*mWW^2*s^7*t^5 - 28618*ep^2*mtt^6*mWW^2*s^7*t^5 + 97620*ep^3*mtt^6*mWW^2*s^7*t^5 + 493638*ep^4*mtt^6*mWW^2*s^7*t^5 + 436728*ep^5*mtt^6*mWW^2*s^7*t^5 - 1844*mtt^5*mWW^3*s^7*t^5 - 22854*ep*mtt^5*mWW^3*s^7*t^5 + 54756*ep^2*mtt^5*mWW^3*s^7*t^5 + 708190*ep^3*mtt^5*mWW^3*s^7*t^5 + 1533688*ep^4*mtt^5*mWW^3*s^7*t^5 + 996112*ep^5*mtt^5*mWW^3*s^7*t^5 - 9040*mtt^4*mWW^4*s^7*t^5 - 21530*ep*mtt^4*mWW^4*s^7*t^5 + 50890*ep^2*mtt^4*mWW^4*s^7*t^5 - 448766*ep^3*mtt^4*mWW^4*s^7*t^5 - 1884098*ep^4*mtt^4*mWW^4*s^7*t^5 - 1623304*ep^5*mtt^4*mWW^4*s^7*t^5 + 14184*mtt^3*mWW^5*s^7*t^5 + 69740*ep*mtt^3*mWW^5*s^7*t^5 - 106140*ep^2*mtt^3*mWW^5*s^7*t^5 - 814804*ep^3*mtt^3*mWW^5*s^7*t^5 - 1165316*ep^4*mtt^3*mWW^5*s^7*t^5 - 519120*ep^5*mtt^3*mWW^5*s^7*t^5 - 5872*mtt^2*mWW^6*s^7*t^5 - 33196*ep*mtt^2*mWW^6*s^7*t^5 + 73026*ep^2*mtt^2*mWW^6*s^7*t^5 + 816992*ep^3*mtt^2*mWW^6*s^7*t^5 + 1676330*ep^4*mtt^2*mWW^6*s^7*t^5 + 1053672*ep^5*mtt^2*mWW^6*s^7*t^5 + 172*mtt*mWW^7*s^7*t^5 - 454*ep*mtt*mWW^7*s^7*t^5 - 30652*ep^2*mtt*mWW^7*s^7*t^5 - 176242*ep^3*mtt*mWW^7*s^7*t^5 - 291080*ep^4*mtt*mWW^7*s^7*t^5 - 138768*ep^5*mtt*mWW^7*s^7*t^5 + 70*ep*mWW^8*s^7*t^5 + 1374*ep^2*mWW^8*s^7*t^5 + 6858*ep^3*mWW^8*s^7*t^5 + 9234*ep^4*mWW^8*s^7*t^5 + 2600*ep^5*mWW^8*s^7*t^5 + 384*ep*mtt^6*mWW*s^8*t^5 + 3820*ep^2*mtt^6*mWW*s^8*t^5 + 13496*ep^3*mtt^6*mWW*s^8*t^5 + 20140*ep^4*mtt^6*mWW*s^8*t^5 + 10800*ep^5*mtt^6*mWW*s^8*t^5 - 384*mtt^5*mWW^2*s^8*t^5 + 1608*ep*mtt^5*mWW^2*s^8*t^5 + 5964*ep^2*mtt^5*mWW^2*s^8*t^5 - 40756*ep^3*mtt^5*mWW^2*s^8*t^5 - 137568*ep^4*mtt^5*mWW^2*s^8*t^5 - 105896*ep^5*mtt^5*mWW^2*s^8*t^5 + 368*mtt^4*mWW^3*s^8*t^5 + 8840*ep*mtt^4*mWW^3*s^8*t^5 - 2852*ep^2*mtt^4*mWW^3*s^8*t^5 - 162136*ep^3*mtt^4*mWW^3*s^8*t^5 - 368892*ep^4*mtt^4*mWW^3*s^8*t^5 - 241576*ep^5*mtt^4*mWW^3*s^8*t^5 + 1200*mtt^3*mWW^4*s^8*t^5 + 3632*ep*mtt^3*mWW^4*s^8*t^5 - 5904*ep^2*mtt^3*mWW^4*s^8*t^5 + 55776*ep^3*mtt^3*mWW^4*s^8*t^5 + 250208*ep^4*mtt^3*mWW^4*s^8*t^5 + 227520*ep^5*mtt^3*mWW^4*s^8*t^5 - 1968*mtt^2*mWW^5*s^8*t^5 - 10608*ep*mtt^2*mWW^5*s^8*t^5 + 11516*ep^2*mtt^2*mWW^5*s^8*t^5 + 125600*ep^3*mtt^2*mWW^5*s^8*t^5 + 209620*ep^4*mtt^2*mWW^5*s^8*t^5 + 111280*ep^5*mtt^2*mWW^5*s^8*t^5 + 784*mtt*mWW^6*s^8*t^5 + 5352*ep*mtt*mWW^6*s^8*t^5 - 7484*ep^2*mtt*mWW^6*s^8*t^5 - 125708*ep^3*mtt*mWW^6*s^8*t^5 - 272384*ep^4*mtt*mWW^6*s^8*t^5 - 172504*ep^5*mtt*mWW^6*s^8*t^5 + 392*ep*mWW^7*s^8*t^5 + 4540*ep^2*mWW^7*s^8*t^5 + 18528*ep^3*mWW^7*s^8*t^5 + 30076*ep^4*mWW^7*s^8*t^5 + 16776*ep^5*mWW^7*s^8*t^5 - 768*ep*mtt^4*mWW^2*s^9*t^5 - 528*ep^2*mtt^4*mWW^2*s^9*t^5 + 8536*ep^3*mtt^4*mWW^2*s^9*t^5 + 17832*ep^4*mtt^4*mWW^2*s^9*t^5 + 9584*ep^5*mtt^4*mWW^2*s^9*t^5 - 1320*ep*mtt^3*mWW^3*s^9*t^5 - 1020*ep^2*mtt^3*mWW^3*s^9*t^5 + 14624*ep^3*mtt^3*mWW^3*s^9*t^5 + 34540*ep^4*mtt^3*mWW^3*s^9*t^5 + 22424*ep^5*mtt^3*mWW^3*s^9*t^5 - 496*ep*mtt^2*mWW^4*s^9*t^5 - 620*ep^2*mtt^2*mWW^4*s^9*t^5 + 7944*ep^3*mtt^2*mWW^4*s^9*t^5 + 18428*ep^4*mtt^2*mWW^4*s^9*t^5 + 8728*ep^5*mtt^2*mWW^4*s^9*t^5 - 104*ep*mtt*mWW^5*s^9*t^5 - 468*ep^2*mtt*mWW^5*s^9*t^5 + 1552*ep^3*mtt*mWW^5*s^9*t^5 + 5220*ep^4*mtt*mWW^5*s^9*t^5 + 2632*ep^5*mtt*mWW^5*s^9*t^5 - 52*ep^2*mWW^6*s^9*t^5 - 400*ep^3*mWW^6*s^9*t^5 - 756*ep^4*mWW^6*s^9*t^5 - 360*ep^5*mWW^6*s^9*t^5 + 96*ep*mtt^3*mWW^2*s^10*t^5 + 64*ep^2*mtt^3*mWW^2*s^10*t^5 - 1032*ep^3*mtt^3*mWW^2*s^10*t^5 - 2104*ep^4*mtt^3*mWW^2*s^10*t^5 - 1104*ep^5*mtt^3*mWW^2*s^10*t^5 + 32*ep*mtt^2*mWW^3*s^10*t^5 + 32*ep^2*mtt^2*mWW^3*s^10*t^5 - 552*ep^3*mtt^2*mWW^3*s^10*t^5 - 1400*ep^4*mtt^2*mWW^3*s^10*t^5 - 848*ep^5*mtt^2*mWW^3*s^10*t^5 + 32*ep^2*mtt*mWW^4*s^10*t^5 + 40*ep^3*mtt*mWW^4*s^10*t^5 - 104*ep^4*mtt*mWW^4*s^10*t^5 - 112*ep^5*mtt*mWW^4*s^10*t^5 + 8*ep^3*mWW^5*s^10*t^5 + 24*ep^4*mWW^5*s^10*t^5 + 16*ep^5*mWW^5*s^10*t^5 + 48*ep*mtt^14*t^6 + 536*ep^2*mtt^14*t^6 + 2104*ep^3*mtt^14*t^6 + 3392*ep^4*mtt^14*t^6 + 1920*ep^5*mtt^14*t^6 + 544*ep*mtt^13*mWW*t^6 + 6284*ep^2*mtt^13*mWW*t^6 + 25416*ep^3*mtt^13*mWW*t^6 + 42028*ep^4*mtt^13*mWW*t^6 + 24368*ep^5*mtt^13*mWW*t^6 - 3232*ep*mtt^12*mWW^2*t^6 - 35694*ep^2*mtt^12*mWW^2*t^6 - 138836*ep^3*mtt^12*mWW^2*t^6 - 222502*ep^4*mtt^12*mWW^2*t^6 - 125656*ep^5*mtt^12*mWW^2*t^6 + 4388*ep*mtt^11*mWW^3*t^6 + 42394*ep^2*mtt^11*mWW^3*t^6 + 143352*ep^3*mtt^11*mWW^3*t^6 + 200626*ep^4*mtt^11*mWW^3*t^6 + 98760*ep^5*mtt^11*mWW^3*t^6 + 4244*ep*mtt^10*mWW^4*t^6 + 65196*ep^2*mtt^10*mWW^4*t^6 + 318900*ep^3*mtt^10*mWW^4*t^6 + 600348*ep^4*mtt^10*mWW^4*t^6 + 385072*ep^5*mtt^10*mWW^4*t^6 - 16960*ep*mtt^9*mWW^5*t^6 - 206294*ep^2*mtt^9*mWW^5*t^6 - 869652*ep^3*mtt^9*mWW^5*t^6 - 1485862*ep^4*mtt^9*mWW^5*t^6 - 890072*ep^5*mtt^9*mWW^5*t^6 + 14896*ep*mtt^8*mWW^6*t^6 + 161342*ep^2*mtt^8*mWW^6*t^6 + 612812*ep^3*mtt^8*mWW^6*t^6 + 956246*ep^4*mtt^8*mWW^6*t^6 + 532504*ep^5*mtt^8*mWW^6*t^6 + 1352*ep*mtt^7*mWW^7*t^6 + 38990*ep^2*mtt^7*mWW^7*t^6 + 245580*ep^3*mtt^7*mWW^7*t^6 + 539806*ep^4*mtt^7*mWW^7*t^6 + 379192*ep^5*mtt^7*mWW^7*t^6 - 11128*ep*mtt^6*mWW^8*t^6 - 143454*ep^2*mtt^6*mWW^8*t^6 - 640812*ep^3*mtt^6*mWW^8*t^6 - 1163646*ep^4*mtt^6*mWW^8*t^6 - 733880*ep^5*mtt^6*mWW^8*t^6 + 7936*ep*mtt^5*mWW^9*t^6 + 93794*ep^2*mtt^5*mWW^9*t^6 + 392860*ep^3*mtt^5*mWW^9*t^6 + 684082*ep^4*mtt^5*mWW^9*t^6 + 421768*ep^5*mtt^5*mWW^9*t^6 - 2288*ep*mtt^4*mWW^10*t^6 - 24952*ep^2*mtt^4*mWW^10*t^6 - 97992*ep^3*mtt^4*mWW^10*t^6 - 164120*ep^4*mtt^4*mWW^10*t^6 - 99808*ep^5*mtt^4*mWW^10*t^6 + 180*ep*mtt^3*mWW^11*t^6 + 1664*ep^2*mtt^3*mWW^11*t^6 + 5612*ep^3*mtt^3*mWW^11*t^6 + 8696*ep^4*mtt^3*mWW^11*t^6 + 5408*ep^5*mtt^3*mWW^11*t^6 + 20*ep*mtt^2*mWW^12*t^6 + 194*ep^2*mtt^2*mWW^12*t^6 + 656*ep^3*mtt^2*mWW^12*t^6 + 906*ep^4*mtt^2*mWW^12*t^6 + 424*ep^5*mtt^2*mWW^12*t^6 - 240*ep*mtt^13*s*t^6 - 2824*ep^2*mtt^13*s*t^6 - 11552*ep^3*mtt^13*s*t^6 - 19144*ep^4*mtt^13*s*t^6 - 11040*ep^5*mtt^13*s*t^6 - 48*mtt^12*mWW*s*t^6 - 2912*ep*mtt^12*mWW*s*t^6 - 31088*ep^2*mtt^12*mWW*s*t^6 - 125472*ep^3*mtt^12*mWW*s*t^6 - 209120*ep^4*mtt^12*mWW*s*t^6 - 122240*ep^5*mtt^12*mWW*s*t^6 - 592*mtt^11*mWW^2*s*t^6 + 9044*ep*mtt^11*mWW^2*s*t^6 + 155302*ep^2*mtt^11*mWW^2*s*t^6 + 691144*ep^3*mtt^11*mWW^2*s*t^6 + 1184278*ep^4*mtt^11*mWW^2*s*t^6 + 696664*ep^5*mtt^11*mWW^2*s*t^6 + 2640*mtt^10*mWW^3*s*t^6 + 2494*ep*mtt^10*mWW^3*s*t^6 - 155507*ep^2*mtt^10*mWW^3*s*t^6 - 773892*ep^3*mtt^10*mWW^3*s*t^6 - 1308179*ep^4*mtt^10*mWW^3*s*t^6 - 737996*ep^5*mtt^10*mWW^3*s*t^6 - 1748*mtt^9*mWW^4*s*t^6 - 22626*ep*mtt^9*mWW^4*s*t^6 - 252057*ep^2*mtt^9*mWW^4*s*t^6 - 1296976*ep^3*mtt^9*mWW^4*s*t^6 - 2587605*ep^4*mtt^9*mWW^4*s*t^6 - 1728148*ep^5*mtt^9*mWW^4*s*t^6 - 5992*mtt^8*mWW^5*s*t^6 - 30*ep*mtt^8*mWW^5*s*t^6 + 682404*ep^2*mtt^8*mWW^5*s*t^6 + 3969034*ep^3*mtt^8*mWW^5*s*t^6 + 7731512*ep^4*mtt^8*mWW^5*s*t^6 + 4967232*ep^5*mtt^8*mWW^5*s*t^6 + 10968*mtt^7*mWW^6*s*t^6 + 35706*ep*mtt^7*mWW^6*s*t^6 - 536049*ep^2*mtt^7*mWW^6*s*t^6 - 3371072*ep^3*mtt^7*mWW^6*s*t^6 - 6438561*ep^4*mtt^7*mWW^6*s*t^6 - 4033732*ep^5*mtt^7*mWW^6*s*t^6 - 3928*mtt^6*mWW^7*s*t^6 - 10468*ep*mtt^6*mWW^7*s*t^6 + 37919*ep^2*mtt^6*mWW^7*s*t^6 - 50826*ep^3*mtt^6*mWW^7*s*t^6 - 640569*ep^4*mtt^6*mWW^7*s*t^6 - 664708*ep^5*mtt^6*mWW^7*s*t^6 - 5280*mtt^5*mWW^8*s*t^6 - 32454*ep*mtt^5*mWW^8*s*t^6 + 246321*ep^2*mtt^5*mWW^8*s*t^6 + 2184868*ep^3*mtt^5*mWW^8*s*t^6 + 4934425*ep^4*mtt^5*mWW^8*s*t^6 + 3445860*ep^5*mtt^5*mWW^8*s*t^6 + 5848*mtt^4*mWW^9*s*t^6 + 27016*ep*mtt^4*mWW^9*s*t^6 - 235003*ep^2*mtt^4*mWW^9*s*t^6 - 1780354*ep^3*mtt^4*mWW^9*s*t^6 - 3766315*ep^4*mtt^4*mWW^9*s*t^6 - 2547532*ep^5*mtt^4*mWW^9*s*t^6 - 2088*mtt^3*mWW^10*s*t^6 - 3870*ep*mtt^3*mWW^10*s*t^6 + 121335*ep^2*mtt^3*mWW^10*s*t^6 + 692848*ep^3*mtt^3*mWW^10*s*t^6 + 1333367*ep^4*mtt^3*mWW^10*s*t^6 + 865948*ep^5*mtt^3*mWW^10*s*t^6 + 200*mtt^2*mWW^11*s*t^6 - 2114*ep*mtt^2*mWW^11*s*t^6 - 33928*ep^2*mtt^2*mWW^11*s*t^6 - 137586*ep^3*mtt^2*mWW^11*s*t^6 - 228784*ep^4*mtt^2*mWW^11*s*t^6 - 139168*ep^5*mtt^2*mWW^11*s*t^6 + 20*mtt*mWW^12*s*t^6 + 424*ep*mtt*mWW^12*s*t^6 + 2884*ep^2*mtt*mWW^12*s*t^6 + 8852*ep^3*mtt*mWW^12*s*t^6 + 13336*ep^4*mtt*mWW^12*s*t^6 + 8224*ep^5*mtt*mWW^12*s*t^6 + 30*ep*mWW^13*s*t^6 + 291*ep^2*mWW^13*s*t^6 + 984*ep^3*mWW^13*s*t^6 + 1359*ep^4*mWW^13*s*t^6 + 636*ep^5*mWW^13*s*t^6 + 336*ep*mtt^12*s^2*t^6 + 4760*ep^2*mtt^12*s^2*t^6 + 21952*ep^3*mtt^12*s^2*t^6 + 39032*ep^4*mtt^12*s^2*t^6 + 23520*ep^5*mtt^12*s^2*t^6 + 384*mtt^11*mWW*s^2*t^6 + 5064*ep*mtt^11*mWW*s^2*t^6 + 44032*ep^2*mtt^11*mWW*s^2*t^6 + 194928*ep^3*mtt^11*mWW*s^2*t^6 + 356840*ep^4*mtt^11*mWW*s^2*t^6 + 223392*ep^5*mtt^11*mWW*s^2*t^6 + 4320*mtt^10*mWW^2*s^2*t^6 + 12388*ep*mtt^10*mWW^2*s^2*t^6 - 215682*ep^2*mtt^10*mWW^2*s^2*t^6 - 1301374*ep^3*mtt^10*mWW^2*s^2*t^6 - 2441676*ep^4*mtt^10*mWW^2*s^2*t^6 - 1496016*ep^5*mtt^10*mWW^2*s^2*t^6 - 17832*mtt^9*mWW^3*s^2*t^6 - 82378*ep*mtt^9*mWW^3*s^2*t^6 + 270015*ep^2*mtt^9*mWW^3*s^2*t^6 + 2034904*ep^3*mtt^9*mWW^3*s^2*t^6 + 3625323*ep^4*mtt^9*mWW^3*s^2*t^6 + 2052588*ep^5*mtt^9*mWW^3*s^2*t^6 + 10352*mtt^8*mWW^4*s^2*t^6 + 33320*ep*mtt^8*mWW^4*s^2*t^6 + 97485*ep^2*mtt^8*mWW^4*s^2*t^6 + 1218014*ep^3*mtt^8*mWW^4*s^2*t^6 + 3483573*ep^4*mtt^8*mWW^4*s^2*t^6 + 2755636*ep^5*mtt^8*mWW^4*s^2*t^6 + 35736*mtt^7*mWW^5*s^2*t^6 + 218572*ep*mtt^7*mWW^5*s^2*t^6 - 692790*ep^2*mtt^7*mWW^5*s^2*t^6 - 7190742*ep^3*mtt^7*mWW^5*s^2*t^6 - 15372840*ep^4*mtt^7*mWW^5*s^2*t^6 - 10138816*ep^5*mtt^7*mWW^5*s^2*t^6 - 59200*mtt^6*mWW^6*s^2*t^6 - 285160*ep*mtt^6*mWW^6*s^2*t^6 + 1045240*ep^2*mtt^6*mWW^6*s^2*t^6 + 8228954*ep^3*mtt^6*mWW^6*s^2*t^6 + 15397554*ep^4*mtt^6*mWW^6*s^2*t^6 + 9202472*ep^5*mtt^6*mWW^6*s^2*t^6 + 22040*mtt^5*mWW^7*s^2*t^6 + 14644*ep*mtt^5*mWW^7*s^2*t^6 - 801136*ep^2*mtt^5*mWW^7*s^2*t^6 - 2530218*ep^3*mtt^5*mWW^7*s^2*t^6 - 1998010*ep^4*mtt^5*mWW^7*s^2*t^6 + 38840*ep^5*mtt^5*mWW^7*s^2*t^6 + 16432*mtt^4*mWW^8*s^2*t^6 + 164868*ep*mtt^4*mWW^8*s^2*t^6 + 120422*ep^2*mtt^4*mWW^8*s^2*t^6 - 2651226*ep^3*mtt^4*mWW^8*s^2*t^6 - 7639068*ep^4*mtt^4*mWW^8*s^2*t^6 - 5809488*ep^5*mtt^4*mWW^8*s^2*t^6 - 16472*mtt^3*mWW^9*s^2*t^6 - 94620*ep*mtt^3*mWW^9*s^2*t^6 + 301302*ep^2*mtt^3*mWW^9*s^2*t^6 + 3029494*ep^3*mtt^3*mWW^9*s^2*t^6 + 6565512*ep^4*mtt^3*mWW^9*s^2*t^6 + 4428864*ep^5*mtt^3*mWW^9*s^2*t^6 + 4544*mtt^2*mWW^10*s^2*t^6 + 10092*ep*mtt^2*mWW^10*s^2*t^6 - 225438*ep^2*mtt^2*mWW^10*s^2*t^6 - 1276652*ep^3*mtt^2*mWW^10*s^2*t^6 - 2394262*ep^4*mtt^2*mWW^10*s^2*t^6 - 1509144*ep^5*mtt^2*mWW^10*s^2*t^6 - 304*mtt*mWW^11*s^2*t^6 + 3166*ep*mtt*mWW^11*s^2*t^6 + 54385*ep^2*mtt*mWW^11*s^2*t^6 + 230146*ep^3*mtt*mWW^11*s^2*t^6 + 389511*ep^4*mtt*mWW^11*s^2*t^6 + 234556*ep^5*mtt*mWW^11*s^2*t^6 - 292*ep*mWW^12*s^2*t^6 - 2595*ep^2*mWW^12*s^2*t^6 - 8180*ep^3*mWW^12*s^2*t^6 - 11489*ep^4*mWW^12*s^2*t^6 - 6404*ep^5*mWW^12*s^2*t^6 + 336*ep*mtt^11*s^3*t^6 + 728*ep^2*mtt^11*s^3*t^6 - 6944*ep^3*mtt^11*s^3*t^6 - 22120*ep^4*mtt^11*s^3*t^6 - 16800*ep^5*mtt^11*s^3*t^6 - 1296*mtt^10*mWW*s^3*t^6 - 152*ep*mtt^10*mWW*s^3*t^6 + 31900*ep^2*mtt^10*mWW*s^3*t^6 + 22376*ep^3*mtt^10*mWW*s^3*t^6 - 136244*ep^4*mtt^10*mWW*s^3*t^6 - 157480*ep^5*mtt^10*mWW*s^3*t^6 - 13120*mtt^9*mWW^2*s^3*t^6 - 85004*ep*mtt^9*mWW^2*s^3*t^6 - 4182*ep^2*mtt^9*mWW^2*s^3*t^6 + 920944*ep^3*mtt^9*mWW^2*s^3*t^6 + 2009138*ep^4*mtt^9*mWW^2*s^3*t^6 + 1261040*ep^5*mtt^9*mWW^2*s^3*t^6 + 50368*mtt^8*mWW^3*s^3*t^6 + 242026*ep*mtt^8*mWW^3*s^3*t^6 - 378693*ep^2*mtt^8*mWW^3*s^3*t^6 - 3303318*ep^3*mtt^8*mWW^3*s^3*t^6 - 5274299*ep^4*mtt^8*mWW^3*s^3*t^6 - 2592020*ep^5*mtt^8*mWW^3*s^3*t^6 - 27076*mtt^7*mWW^4*s^3*t^6 - 35838*ep*mtt^7*mWW^4*s^3*t^6 + 712963*ep^2*mtt^7*mWW^4*s^3*t^6 + 2030742*ep^3*mtt^7*mWW^4*s^3*t^6 + 1201289*ep^4*mtt^7*mWW^4*s^3*t^6 - 425668*ep^5*mtt^7*mWW^4*s^3*t^6 - 83536*mtt^6*mWW^5*s^3*t^6 - 529072*ep*mtt^6*mWW^5*s^3*t^6 + 84123*ep^2*mtt^6*mWW^5*s^3*t^6 + 6119932*ep^3*mtt^6*mWW^5*s^3*t^6 + 12915401*ep^4*mtt^6*mWW^5*s^3*t^6 + 8004652*ep^5*mtt^6*mWW^5*s^3*t^6 + 126396*mtt^5*mWW^6*s^3*t^6 + 590760*ep*mtt^5*mWW^6*s^3*t^6 - 1479434*ep^2*mtt^5*mWW^6*s^3*t^6 - 11326826*ep^3*mtt^5*mWW^6*s^3*t^6 - 18879760*ep^4*mtt^5*mWW^6*s^3*t^6 - 9927784*ep^5*mtt^5*mWW^6*s^3*t^6 - 48560*mtt^4*mWW^7*s^3*t^6 - 83692*ep*mtt^4*mWW^7*s^3*t^6 + 1573926*ep^2*mtt^4*mWW^7*s^3*t^6 + 6250290*ep^3*mtt^4*mWW^7*s^3*t^6 + 7565164*ep^4*mtt^4*mWW^7*s^3*t^6 + 2682888*ep^5*mtt^4*mWW^7*s^3*t^6 - 14908*mtt^3*mWW^8*s^3*t^6 - 174414*ep*mtt^3*mWW^8*s^3*t^6 - 463625*ep^2*mtt^3*mWW^8*s^3*t^6 + 727514*ep^3*mtt^3*mWW^8*s^3*t^6 + 3886953*ep^4*mtt^3*mWW^8*s^3*t^6 + 3399628*ep^5*mtt^3*mWW^8*s^3*t^6 + 14096*mtt^2*mWW^9*s^3*t^6 + 78888*ep*mtt^2*mWW^9*s^3*t^6 - 209193*ep^2*mtt^2*mWW^9*s^3*t^6 - 2151144*ep^3*mtt^2*mWW^9*s^3*t^6 - 4590143*ep^4*mtt^2*mWW^9*s^3*t^6 - 3051564*ep^5*mtt^2*mWW^9*s^3*t^6 - 2364*mtt*mWW^10*s^3*t^6 - 1616*ep*mtt*mWW^10*s^3*t^6 + 155422*ep^2*mtt*mWW^10*s^3*t^6 + 808602*ep^3*mtt*mWW^10*s^3*t^6 + 1474052*ep^4*mtt*mWW^10*s^3*t^6 + 909776*ep^5*mtt*mWW^10*s^3*t^6 - 2222*ep*mWW^11*s^3*t^6 - 23935*ep^2*mWW^11*s^3*t^6 - 92168*ep^3*mWW^11*s^3*t^6 - 149431*ep^4*mWW^11*s^3*t^6 - 86668*ep^5*mWW^11*s^3*t^6 - 1680*ep*mtt^10*s^4*t^6 - 13720*ep^2*mtt^10*s^4*t^6 - 37520*ep^3*mtt^10*s^4*t^6 - 42280*ep^4*mtt^10*s^4*t^6 - 16800*ep^5*mtt^10*s^4*t^6 + 2400*mtt^9*mWW*s^4*t^6 - 11360*ep*mtt^9*mWW*s^4*t^6 - 171780*ep^2*mtt^9*mWW*s^4*t^6 - 423400*ep^3*mtt^9*mWW*s^4*t^6 - 294140*ep^4*mtt^9*mWW*s^4*t^6 + 9160*ep^5*mtt^9*mWW*s^4*t^6 + 21376*mtt^8*mWW^2*s^4*t^6 + 149200*ep*mtt^8*mWW^2*s^4*t^6 + 323938*ep^2*mtt^8*mWW^2*s^4*t^6 + 426416*ep^3*mtt^8*mWW^2*s^4*t^6 + 617678*ep^4*mtt^8*mWW^2*s^4*t^6 + 470296*ep^5*mtt^8*mWW^2*s^4*t^6 - 77248*mtt^7*mWW^3*s^4*t^6 - 352710*ep*mtt^7*mWW^3*s^4*t^6 + 463465*ep^2*mtt^7*mWW^3*s^4*t^6 + 3444638*ep^3*mtt^7*mWW^3*s^4*t^6 + 4171963*ep^4*mtt^7*mWW^3*s^4*t^6 + 1246988*ep^5*mtt^7*mWW^3*s^4*t^6 + 41768*mtt^6*mWW^4*s^4*t^6 + 96252*ep*mtt^6*mWW^4*s^4*t^6 - 1257161*ep^2*mtt^6*mWW^4*s^4*t^6 - 5843338*ep^3*mtt^6*mWW^4*s^4*t^6 - 8827769*ep^4*mtt^6*mWW^4*s^4*t^6 - 4474516*ep^5*mtt^6*mWW^4*s^4*t^6 + 96272*mtt^5*mWW^5*s^4*t^6 + 547222*ep*mtt^5*mWW^5*s^4*t^6 + 267725*ep^2*mtt^5*mWW^5*s^4*t^6 - 1812608*ep^3*mtt^5*mWW^5*s^4*t^6 - 1813511*ep^4*mtt^5*mWW^5*s^4*t^6 + 202068*ep^5*mtt^5*mWW^5*s^4*t^6 - 134576*mtt^4*mWW^6*s^4*t^6 - 628328*ep*mtt^4*mWW^6*s^4*t^6 + 1260563*ep^2*mtt^4*mWW^6*s^4*t^6 + 9650556*ep^3*mtt^4*mWW^6*s^4*t^6 + 14903045*ep^4*mtt^4*mWW^6*s^4*t^6 + 7075684*ep^5*mtt^4*mWW^6*s^4*t^6 + 51040*mtt^3*mWW^7*s^4*t^6 + 165766*ep*mtt^3*mWW^7*s^4*t^6 - 1267917*ep^2*mtt^3*mWW^7*s^4*t^6 - 6771106*ep^3*mtt^3*mWW^7*s^4*t^6 - 10516635*ep^4*mtt^3*mWW^7*s^4*t^6 - 5296652*ep^5*mtt^3*mWW^7*s^4*t^6 + 2376*mtt^2*mWW^8*s^4*t^6 + 57452*ep*mtt^2*mWW^8*s^4*t^6 + 380877*ep^2*mtt^2*mWW^8*s^4*t^6 + 1001774*ep^3*mtt^2*mWW^8*s^4*t^6 + 928425*ep^4*mtt^2*mWW^8*s^4*t^6 + 164756*ep^5*mtt^2*mWW^8*s^4*t^6 - 3408*mtt*mWW^9*s^4*t^6 - 18742*ep*mtt*mWW^9*s^4*t^6 + 48027*ep^2*mtt*mWW^9*s^4*t^6 + 499020*ep^3*mtt*mWW^9*s^4*t^6 + 1096259*ep^4*mtt*mWW^9*s^4*t^6 + 750180*ep^5*mtt*mWW^9*s^4*t^6 - 3072*ep*mWW^10*s^4*t^6 - 34017*ep^2*mWW^10*s^4*t^6 - 134432*ep^3*mWW^10*s^4*t^6 - 223035*ep^4*mWW^10*s^4*t^6 - 131164*ep^5*mWW^10*s^4*t^6 + 2352*ep*mtt^9*s^5*t^6 + 21224*ep^2*mtt^9*s^5*t^6 + 66976*ep^3*mtt^9*s^5*t^6 + 89768*ep^4*mtt^9*s^5*t^6 + 43680*ep^5*mtt^9*s^5*t^6 - 2640*mtt^8*mWW*s^5*t^6 + 17136*ep*mtt^8*mWW*s^5*t^6 + 223656*ep^2*mtt^8*mWW*s^5*t^6 + 539504*ep^3*mtt^8*mWW*s^5*t^6 + 367832*ep^4*mtt^8*mWW*s^5*t^6 - 15888*ep^5*mtt^8*mWW*s^5*t^6 - 19984*mtt^7*mWW^2*s^5*t^6 - 129468*ep*mtt^7*mWW^2*s^5*t^6 - 376490*ep^2*mtt^7*mWW^2*s^5*t^6 - 1308776*ep^3*mtt^7*mWW^2*s^5*t^6 - 2730386*ep^4*mtt^7*mWW^2*s^5*t^6 - 1923984*ep^5*mtt^7*mWW^2*s^5*t^6 + 69600*mtt^6*mWW^3*s^5*t^6 + 305912*ep*mtt^6*mWW^3*s^5*t^6 - 380818*ep^2*mtt^6*mWW^3*s^5*t^6 - 2260162*ep^3*mtt^6*mWW^3*s^5*t^6 - 1626060*ep^4*mtt^6*mWW^3*s^5*t^6 + 366496*ep^5*mtt^6*mWW^3*s^5*t^6 - 41264*mtt^5*mWW^4*s^5*t^6 - 166700*ep*mtt^5*mWW^4*s^5*t^6 + 909950*ep^2*mtt^5*mWW^4*s^5*t^6 + 5954042*ep^3*mtt^5*mWW^4*s^5*t^6 + 10785376*ep^4*mtt^5*mWW^4*s^5*t^6 + 6371488*ep^5*mtt^5*mWW^4*s^5*t^6 - 55744*mtt^4*mWW^5*s^5*t^6 - 279736*ep*mtt^4*mWW^5*s^5*t^6 - 202430*ep^2*mtt^4*mWW^5*s^5*t^6 - 860968*ep^3*mtt^4*mWW^5*s^5*t^6 - 4101622*ep^4*mtt^4*mWW^5*s^5*t^6 - 3914576*ep^5*mtt^4*mWW^5*s^5*t^6 + 74016*mtt^3*mWW^6*s^5*t^6 + 366668*ep*mtt^3*mWW^6*s^5*t^6 - 550518*ep^2*mtt^3*mWW^6*s^5*t^6 - 5046420*ep^3*mtt^3*mWW^6*s^5*t^6 - 8182474*ep^4*mtt^3*mWW^6*s^5*t^6 - 4079136*ep^5*mtt^3*mWW^6*s^5*t^6 - 25360*mtt^2*mWW^7*s^5*t^6 - 112168*ep*mtt^2*mWW^7*s^5*t^6 + 509162*ep^2*mtt^2*mWW^7*s^5*t^6 + 3652094*ep^3*mtt^2*mWW^7*s^5*t^6 + 6607472*ep^4*mtt^2*mWW^7*s^5*t^6 + 3802928*ep^5*mtt^2*mWW^7*s^5*t^6 + 1376*mtt*mWW^8*s^5*t^6 - 4596*ep*mtt*mWW^8*s^5*t^6 - 160326*ep^2*mtt*mWW^8*s^5*t^6 - 760958*ep^3*mtt*mWW^8*s^5*t^6 - 1242860*ep^4*mtt*mWW^8*s^5*t^6 - 664528*ep^5*mtt*mWW^8*s^5*t^6 + 600*ep*mWW^9*s^5*t^6 + 6590*ep^2*mWW^9*s^5*t^6 + 24668*ep^3*mWW^9*s^5*t^6 + 32954*ep^4*mWW^9*s^5*t^6 + 13520*ep^5*mWW^9*s^5*t^6 - 1680*ep*mtt^8*s^6*t^6 - 15736*ep^2*mtt^8*s^6*t^6 - 51968*ep^3*mtt^8*s^6*t^6 - 72856*ep^4*mtt^8*s^6*t^6 - 36960*ep^5*mtt^8*s^6*t^6 + 1728*mtt^7*mWW*s^6*t^6 - 11768*ep*mtt^7*mWW*s^6*t^6 - 142872*ep^2*mtt^7*mWW*s^6*t^6 - 302528*ep^3*mtt^7*mWW*s^6*t^6 - 114080*ep^4*mtt^7*mWW*s^6*t^6 + 101360*ep^5*mtt^7*mWW*s^6*t^6 + 10528*mtt^6*mWW^2*s^6*t^6 + 57612*ep*mtt^6*mWW^2*s^6*t^6 + 200726*ep^2*mtt^6*mWW^2*s^6*t^6 + 1056514*ep^3*mtt^6*mWW^2*s^6*t^6 + 2387484*ep^4*mtt^6*mWW^2*s^6*t^6 + 1672856*ep^5*mtt^6*mWW^2*s^6*t^6 - 36952*mtt^5*mWW^3*s^6*t^6 - 161828*ep*mtt^5*mWW^3*s^6*t^6 + 176118*ep^2*mtt^5*mWW^3*s^6*t^6 + 865874*ep^3*mtt^5*mWW^3*s^6*t^6 + 79456*ep^4*mtt^5*mWW^3*s^6*t^6 - 707328*ep^5*mtt^5*mWW^3*s^6*t^6 + 25792*mtt^4*mWW^4*s^6*t^6 + 135476*ep*mtt^4*mWW^4*s^6*t^6 - 340388*ep^2*mtt^4*mWW^4*s^6*t^6 - 3148936*ep^3*mtt^4*mWW^4*s^6*t^6 - 6186880*ep^4*mtt^4*mWW^4*s^6*t^6 - 3839208*ep^5*mtt^4*mWW^4*s^6*t^6 + 13136*mtt^3*mWW^5*s^6*t^6 + 57672*ep*mtt^3*mWW^5*s^6*t^6 + 97748*ep^2*mtt^3*mWW^5*s^6*t^6 + 977148*ep^3*mtt^3*mWW^5*s^6*t^6 + 2917320*ep^4*mtt^3*mWW^5*s^6*t^6 + 2323888*ep^5*mtt^3*mWW^5*s^6*t^6 - 18848*mtt^2*mWW^6*s^6*t^6 - 103684*ep*mtt^2*mWW^6*s^6*t^6 + 93966*ep^2*mtt^2*mWW^6*s^6*t^6 + 1355962*ep^3*mtt^2*mWW^6*s^6*t^6 + 2511172*ep^4*mtt^2*mWW^6*s^6*t^6 + 1418312*ep^5*mtt^2*mWW^6*s^6*t^6 + 4616*mtt*mWW^7*s^6*t^6 + 22932*ep*mtt*mWW^7*s^6*t^6 - 101778*ep^2*mtt*mWW^7*s^6*t^6 - 836398*ep^3*mtt*mWW^7*s^6*t^6 - 1631560*ep^4*mtt*mWW^7*s^6*t^6 - 992032*ep^5*mtt*mWW^7*s^6*t^6 + 2708*ep*mWW^8*s^6*t^6 + 29656*ep^2*mWW^8*s^6*t^6 + 115052*ep^3*mWW^8*s^6*t^6 + 181624*ep^4*mWW^8*s^6*t^6 + 100072*ep^5*mWW^8*s^6*t^6 + 624*ep*mtt^7*s^7*t^6 + 5960*ep^2*mtt^7*s^7*t^6 + 20128*ep^3*mtt^7*s^7*t^6 + 28808*ep^4*mtt^7*s^7*t^6 + 14880*ep^5*mtt^7*s^7*t^6 - 624*mtt^6*mWW*s^7*t^6 + 3976*ep*mtt^6*mWW*s^7*t^6 + 45548*ep^2*mtt^6*mWW*s^7*t^6 + 73672*ep^3*mtt^6*mWW*s^7*t^6 - 30980*ep^4*mtt^6*mWW*s^7*t^6 - 83912*ep^5*mtt^6*mWW*s^7*t^6 - 2784*mtt^5*mWW^2*s^7*t^6 - 9996*ep*mtt^5*mWW^2*s^7*t^6 - 54038*ep^2*mtt^5*mWW^2*s^7*t^6 - 420288*ep^3*mtt^5*mWW^2*s^7*t^6 - 968502*ep^4*mtt^5*mWW^2*s^7*t^6 - 659864*ep^5*mtt^5*mWW^2*s^7*t^6 + 10768*mtt^4*mWW^3*s^7*t^6 + 48464*ep*mtt^4*mWW^3*s^7*t^6 - 40742*ep^2*mtt^4*mWW^3*s^7*t^6 - 154428*ep^3*mtt^4*mWW^3*s^7*t^6 + 197618*ep^4*mtt^4*mWW^3*s^7*t^6 + 344288*ep^5*mtt^4*mWW^3*s^7*t^6 - 9360*mtt^3*mWW^4*s^7*t^6 - 52016*ep*mtt^3*mWW^4*s^7*t^6 + 73524*ep^2*mtt^3*mWW^4*s^7*t^6 + 873472*ep^3*mtt^3*mWW^4*s^7*t^6 + 1722044*ep^4*mtt^3*mWW^4*s^7*t^6 + 1064592*ep^5*mtt^3*mWW^4*s^7*t^6 + 672*mtt^2*mWW^5*s^7*t^6 + 6160*ep*mtt^2*mWW^5*s^7*t^6 - 36472*ep^2*mtt^2*mWW^5*s^7*t^6 - 426496*ep^3*mtt^2*mWW^5*s^7*t^6 - 992880*ep^4*mtt^2*mWW^5*s^7*t^6 - 680488*ep^5*mtt^2*mWW^5*s^7*t^6 + 1328*mtt*mWW^6*s^7*t^6 + 9164*ep*mtt*mWW^6*s^7*t^6 + 6522*ep^2*mtt*mWW^6*s^7*t^6 - 75104*ep^3*mtt*mWW^6*s^7*t^6 - 191278*ep^4*mtt*mWW^6*s^7*t^6 - 133400*ep^5*mtt*mWW^6*s^7*t^6 + 664*ep*mWW^7*s^7*t^6 + 6738*ep^2*mWW^7*s^7*t^6 + 24564*ep^3*mWW^7*s^7*t^6 + 38050*ep^4*mWW^7*s^7*t^6 + 21264*ep^5*mWW^7*s^7*t^6 - 96*ep*mtt^6*s^8*t^6 - 928*ep^2*mtt^6*s^8*t^6 - 3176*ep^3*mtt^6*s^8*t^6 - 4600*ep^4*mtt^6*s^8*t^6 - 2400*ep^5*mtt^6*s^8*t^6 + 96*mtt^5*mWW*s^8*t^6 - 528*ep*mtt^5*mWW*s^8*t^6 - 5680*ep^2*mtt^5*mWW*s^8*t^6 - 4496*ep^3*mtt^5*mWW*s^8*t^6 + 17864*ep^4*mtt^5*mWW*s^8*t^6 + 21240*ep^5*mtt^5*mWW*s^8*t^6 + 256*mtt^4*mWW^2*s^8*t^6 - 928*ep*mtt^4*mWW^2*s^8*t^6 + 5864*ep^2*mtt^4*mWW^2*s^8*t^6 + 78384*ep^3*mtt^4*mWW^2*s^8*t^6 + 172904*ep^4*mtt^4*mWW^2*s^8*t^6 + 109080*ep^5*mtt^4*mWW^2*s^8*t^6 - 1344*mtt^3*mWW^3*s^8*t^6 - 6496*ep*mtt^3*mWW^3*s^8*t^6 + 3640*ep^2*mtt^3*mWW^3*s^8*t^6 + 5240*ep^3*mtt^3*mWW^3*s^8*t^6 - 60848*ep^4*mtt^3*mWW^3*s^8*t^6 - 68384*ep^5*mtt^3*mWW^3*s^8*t^6 + 1536*mtt^2*mWW^4*s^8*t^6 + 7888*ep*mtt^2*mWW^4*s^8*t^6 - 9640*ep^2*mtt^2*mWW^4*s^8*t^6 - 106080*ep^3*mtt^2*mWW^4*s^8*t^6 - 189960*ep^4*mtt^2*mWW^4*s^8*t^6 - 108800*ep^5*mtt^2*mWW^4*s^8*t^6 - 544*mtt*mWW^5*s^8*t^6 - 3792*ep*mtt*mWW^5*s^8*t^6 + 5752*ep^2*mtt*mWW^5*s^8*t^6 + 94232*ep^3*mtt*mWW^5*s^8*t^6 + 204904*ep^4*mtt*mWW^5*s^8*t^6 + 129128*ep^5*mtt*mWW^5*s^8*t^6 - 272*ep*mWW^6*s^8*t^6 - 3232*ep^2*mWW^6*s^8*t^6 - 13416*ep^3*mWW^6*s^8*t^6 - 21992*ep^4*mWW^6*s^8*t^6 - 12280*ep^5*mWW^6*s^8*t^6 + 384*ep*mtt^3*mWW^2*s^9*t^6 + 256*ep^2*mtt^3*mWW^2*s^9*t^6 - 4128*ep^3*mtt^3*mWW^2*s^9*t^6 - 8416*ep^4*mtt^3*mWW^2*s^9*t^6 - 4416*ep^5*mtt^3*mWW^2*s^9*t^6 + 128*ep*mtt^2*mWW^3*s^9*t^6 + 128*ep^2*mtt^2*mWW^3*s^9*t^6 - 2208*ep^3*mtt^2*mWW^3*s^9*t^6 - 5600*ep^4*mtt^2*mWW^3*s^9*t^6 - 3392*ep^5*mtt^2*mWW^3*s^9*t^6 + 128*ep^2*mtt*mWW^4*s^9*t^6 + 160*ep^3*mtt*mWW^4*s^9*t^6 - 416*ep^4*mtt*mWW^4*s^9*t^6 - 448*ep^5*mtt*mWW^4*s^9*t^6 + 32*ep^3*mWW^5*s^9*t^6 + 96*ep^4*mWW^5*s^9*t^6 + 64*ep^5*mWW^5*s^9*t^6 - 304*ep*mtt^13*t^7 - 3312*ep^2*mtt^13*t^7 - 12708*ep^3*mtt^13*t^7 - 20092*ep^4*mtt^13*t^7 - 11184*ep^5*mtt^13*t^7 - 144*ep*mtt^12*mWW*t^7 - 2126*ep^2*mtt^12*mWW*t^7 - 10092*ep^3*mtt^12*mWW*t^7 - 18438*ep^4*mtt^12*mWW*t^7 - 11480*ep^5*mtt^12*mWW*t^7 + 6532*ep*mtt^11*mWW^2*t^7 + 72678*ep^2*mtt^11*mWW^2*t^7 + 284096*ep^3*mtt^11*mWW^2*t^7 + 455910*ep^4*mtt^11*mWW^2*t^7 + 257304*ep^5*mtt^11*mWW^2*t^7 - 17724*ep*mtt^10*mWW^3*t^7 - 190048*ep^2*mtt^10*mWW^3*t^7 - 718052*ep^3*mtt^10*mWW^3*t^7 - 1119896*ep^4*mtt^10*mWW^3*t^7 - 616480*ep^5*mtt^10*mWW^3*t^7 + 15728*ep*mtt^9*mWW^4*t^7 + 153364*ep^2*mtt^9*mWW^4*t^7 + 523204*ep^3*mtt^9*mWW^4*t^7 + 736784*ep^4*mtt^9*mWW^4*t^7 + 364800*ep^5*mtt^9*mWW^4*t^7 + 6704*ep*mtt^8*mWW^5*t^7 + 102160*ep^2*mtt^8*mWW^5*t^7 + 499136*ep^3*mtt^8*mWW^5*t^7 + 942776*ep^4*mtt^8*mWW^5*t^7 + 606944*ep^5*mtt^8*mWW^5*t^7 - 24264*ep*mtt^7*mWW^6*t^7 - 282768*ep^2*mtt^7*mWW^6*t^7 - 1155404*ep^3*mtt^7*mWW^6*t^7 - 1936164*ep^4*mtt^7*mWW^6*t^7 - 1143760*ep^5*mtt^7*mWW^6*t^7 + 18488*ep*mtt^6*mWW^7*t^7 + 199052*ep^2*mtt^6*mWW^7*t^7 + 758344*ep^3*mtt^6*mWW^7*t^7 + 1202140*ep^4*mtt^6*mWW^7*t^7 + 681456*ep^5*mtt^6*mWW^7*t^7 - 4576*ep*mtt^5*mWW^8*t^7 - 40132*ep^2*mtt^5*mWW^8*t^7 - 119488*ep^3*mtt^5*mWW^8*t^7 - 144404*ep^4*mtt^5*mWW^8*t^7 - 62800*ep^5*mtt^5*mWW^8*t^7 - 1088*ep*mtt^4*mWW^9*t^7 - 16514*ep^2*mtt^4*mWW^9*t^7 - 80804*ep^3*mtt^4*mWW^9*t^7 - 152994*ep^4*mtt^4*mWW^9*t^7 - 97480*ep^5*mtt^4*mWW^9*t^7 + 740*ep*mtt^3*mWW^10*t^7 + 8522*ep^2*mtt^3*mWW^10*t^7 + 34732*ep^3*mtt^3*mWW^10*t^7 + 58686*ep^4*mtt^3*mWW^10*t^7 + 35000*ep^5*mtt^3*mWW^10*t^7 - 92*ep*mtt^2*mWW^11*t^7 - 876*ep^2*mtt^2*mWW^11*t^7 - 2964*ep^3*mtt^2*mWW^11*t^7 - 4308*ep^4*mtt^2*mWW^11*t^7 - 2320*ep^5*mtt^2*mWW^11*t^7 + 1328*ep*mtt^12*s*t^7 + 15256*ep^2*mtt^12*s*t^7 + 61112*ep^3*mtt^12*s*t^7 + 99456*ep^4*mtt^12*s*t^7 + 56448*ep^5*mtt^12*s*t^7 + 304*mtt^11*mWW*s*t^7 + 2632*ep*mtt^11*mWW*s*t^7 + 7774*ep^2*mtt^11*mWW*s*t^7 + 9782*ep^3*mtt^11*mWW*s*t^7 + 6036*ep^4*mtt^11*mWW*s*t^7 + 2672*ep^5*mtt^11*mWW*s*t^7 + 448*mtt^10*mWW^2*s*t^7 - 19626*ep*mtt^10*mWW^2*s*t^7 - 271255*ep^2*mtt^10*mWW^2*s*t^7 - 1160668*ep^3*mtt^10*mWW^2*s*t^7 - 1958907*ep^4*mtt^10*mWW^2*s*t^7 - 1142252*ep^5*mtt^10*mWW^2*s*t^7 - 6084*mtt^9*mWW^3*s*t^7 + 15674*ep*mtt^9*mWW^3*s*t^7 + 664857*ep^2*mtt^9*mWW^3*s*t^7 + 3210536*ep^3*mtt^9*mWW^3*s*t^7 + 5584425*ep^4*mtt^9*mWW^3*s*t^7 + 3277412*ep^5*mtt^9*mWW^3*s*t^7 + 11640*mtt^8*mWW^4*s*t^7 + 22386*ep*mtt^8*mWW^4*s*t^7 - 577744*ep^2*mtt^8*mWW^4*s*t^7 - 3052234*ep^3*mtt^8*mWW^4*s*t^7 - 5263412*ep^4*mtt^8*mWW^4*s*t^7 - 3004976*ep^5*mtt^8*mWW^4*s*t^7 - 4088*mtt^7*mWW^5*s*t^7 - 15616*ep*mtt^7*mWW^5*s*t^7 - 74862*ep^2*mtt^7*mWW^5*s*t^7 - 675454*ep^3*mtt^7*mWW^5*s*t^7 - 1811152*ep^4*mtt^7*mWW^5*s*t^7 - 1416928*ep^5*mtt^7*mWW^5*s*t^7 - 10792*mtt^6*mWW^6*s*t^7 - 42400*ep*mtt^6*mWW^6*s*t^7 + 572544*ep^2*mtt^6*mWW^6*s*t^7 + 3947304*ep^3*mtt^6*mWW^6*s*t^7 + 7971940*ep^4*mtt^6*mWW^6*s*t^7 + 5177104*ep^5*mtt^6*mWW^6*s*t^7 + 13472*mtt^5*mWW^7*s*t^7 + 47924*ep*mtt^5*mWW^7*s*t^7 - 544556*ep^2*mtt^5*mWW^7*s*t^7 - 3485966*ep^3*mtt^5*mWW^7*s*t^7 - 6649086*ep^4*mtt^5*mWW^7*s*t^7 - 4145688*ep^5*mtt^5*mWW^7*s*t^7 - 5016*mtt^4*mWW^8*s*t^7 - 3144*ep*mtt^4*mWW^8*s*t^7 + 273058*ep^2*mtt^4*mWW^8*s*t^7 + 1252424*ep^3*mtt^4*mWW^8*s*t^7 + 1998770*ep^4*mtt^4*mWW^8*s*t^7 + 1100488*ep^5*mtt^4*mWW^8*s*t^7 - 440*mtt^3*mWW^9*s*t^7 - 13656*ep*mtt^3*mWW^9*s*t^7 - 60136*ep^2*mtt^3*mWW^9*s*t^7 + 6344*ep^3*mtt^3*mWW^9*s*t^7 + 299252*ep^4*mtt^3*mWW^9*s*t^7 + 292176*ep^5*mtt^3*mWW^9*s*t^7 + 648*mtt^2*mWW^10*s*t^7 + 4218*ep*mtt^2*mWW^10*s*t^7 - 14449*ep^2*mtt^2*mWW^10*s*t^7 - 157028*ep^3*mtt^2*mWW^10*s*t^7 - 353449*ep^4*mtt^2*mWW^10*s*t^7 - 242340*ep^5*mtt^2*mWW^10*s*t^7 - 92*mtt*mWW^11*s*t^7 + 418*ep*mtt*mWW^11*s*t^7 + 10827*ep^2*mtt*mWW^11*s*t^7 + 48294*ep^3*mtt*mWW^11*s*t^7 + 82589*ep^4*mtt*mWW^11*s*t^7 + 49364*ep^5*mtt*mWW^11*s*t^7 - 138*ep*mWW^12*s*t^7 - 1314*ep^2*mWW^12*s*t^7 - 4446*ep^3*mWW^12*s*t^7 - 6462*ep^4*mWW^12*s*t^7 - 3480*ep^5*mWW^12*s*t^7 - 1312*ep*mtt^11*s^2*t^7 - 20288*ep^2*mtt^11*s^2*t^7 - 97512*ep^3*mtt^11*s^2*t^7 - 176024*ep^4*mtt^11*s^2*t^7 - 106464*ep^5*mtt^11*s^2*t^7 - 2144*mtt^10*mWW*s^2*t^7 - 10872*ep*mtt^10*mWW*s^2*t^7 + 11520*ep^2*mtt^10*mWW*s^2*t^7 + 129830*ep^3*mtt^10*mWW*s^2*t^7 + 214666*ep^4*mtt^10*mWW*s^2*t^7 + 106440*ep^5*mtt^10*mWW*s^2*t^7 - 2464*mtt^9*mWW^2*s^2*t^7 - 5844*ep*mtt^9*mWW^2*s^2*t^7 + 242532*ep^2*mtt^9*mWW^2*s^2*t^7 + 1552504*ep^3*mtt^9*mWW^2*s^2*t^7 + 3075048*ep^4*mtt^9*mWW^2*s^2*t^7 + 1955104*ep^5*mtt^9*mWW^2*s^2*t^7 + 34988*mtt^8*mWW^3*s^2*t^7 + 166232*ep*mtt^8*mWW^3*s^2*t^7 - 768199*ep^2*mtt^8*mWW^3*s^2*t^7 - 5876096*ep^3*mtt^8*mWW^3*s^2*t^7 - 11233977*ep^4*mtt^8*mWW^3*s^2*t^7 - 6810788*ep^5*mtt^8*mWW^3*s^2*t^7 - 62864*mtt^7*mWW^4*s^2*t^7 - 276452*ep*mtt^7*mWW^4*s^2*t^7 + 1128028*ep^2*mtt^7*mWW^4*s^2*t^7 + 7916078*ep^3*mtt^7*mWW^4*s^2*t^7 + 13993698*ep^4*mtt^7*mWW^4*s^2*t^7 + 7910312*ep^5*mtt^7*mWW^4*s^2*t^7 + 23444*mtt^6*mWW^5*s^2*t^7 + 14216*ep*mtt^6*mWW^5*s^2*t^7 - 816460*ep^2*mtt^6*mWW^5*s^2*t^7 - 2497486*ep^3*mtt^6*mWW^5*s^2*t^7 - 2027174*ep^4*mtt^6*mWW^5*s^2*t^7 - 35000*ep^5*mtt^6*mWW^5*s^2*t^7 + 40840*mtt^5*mWW^6*s^2*t^7 + 299828*ep*mtt^5*mWW^6*s^2*t^7 - 103612*ep^2*mtt^5*mWW^6*s^2*t^7 - 5085758*ep^3*mtt^5*mWW^6*s^2*t^7 - 11995450*ep^4*mtt^5*mWW^6*s^2*t^7 - 8176648*ep^5*mtt^5*mWW^6*s^2*t^7 - 47020*mtt^4*mWW^7*s^2*t^7 - 233704*ep*mtt^4*mWW^7*s^2*t^7 + 781654*ep^2*mtt^4*mWW^7*s^2*t^7 + 6484434*ep^3*mtt^4*mWW^7*s^2*t^7 + 12392592*ep^4*mtt^4*mWW^7*s^2*t^7 + 7525024*ep^5*mtt^4*mWW^7*s^2*t^7 + 15968*mtt^3*mWW^8*s^2*t^7 + 30740*ep*mtt^3*mWW^8*s^2*t^7 - 630540*ep^2*mtt^3*mWW^8*s^2*t^7 - 3026166*ep^3*mtt^3*mWW^8*s^2*t^7 - 4771658*ep^4*mtt^3*mWW^8*s^2*t^7 - 2540744*ep^5*mtt^3*mWW^8*s^2*t^7 - 180*mtt^2*mWW^9*s^2*t^7 + 21264*ep*mtt^2*mWW^9*s^2*t^7 + 171988*ep^2*mtt^2*mWW^9*s^2*t^7 + 415480*ep^3*mtt^2*mWW^9*s^2*t^7 + 324852*ep^4*mtt^2*mWW^9*s^2*t^7 + 31056*ep^5*mtt^2*mWW^9*s^2*t^7 - 568*mtt*mWW^10*s^2*t^7 - 3312*ep*mtt*mWW^10*s^2*t^7 + 12424*ep^2*mtt*mWW^10*s^2*t^7 + 121526*ep^3*mtt*mWW^10*s^2*t^7 + 265298*ep^4*mtt*mWW^10*s^2*t^7 + 178152*ep^5*mtt*mWW^10*s^2*t^7 - 784*ep*mWW^11*s^2*t^7 - 9047*ep^2*mWW^11*s^2*t^7 - 36834*ep^3*mWW^11*s^2*t^7 - 61871*ep^4*mWW^11*s^2*t^7 - 36444*ep^5*mWW^11*s^2*t^7 - 2992*ep*mtt^10*s^3*t^7 - 13176*ep^2*mtt^10*s^3*t^7 + 13368*ep^3*mtt^10*s^3*t^7 + 92720*ep^4*mtt^10*s^3*t^7 + 79680*ep^5*mtt^10*s^3*t^7 + 6288*mtt^9*mWW*s^3*t^7 + 20616*ep*mtt^9*mWW*s^3*t^7 - 93708*ep^2*mtt^9*mWW*s^3*t^7 - 398444*ep^3*mtt^9*mWW*s^3*t^7 - 419224*ep^4*mtt^9*mWW*s^3*t^7 - 102920*ep^5*mtt^9*mWW*s^3*t^7 + 5072*mtt^8*mWW^2*s^3*t^7 + 90144*ep*mtt^8*mWW^2*s^3*t^7 + 316418*ep^2*mtt^8*mWW^2*s^3*t^7 - 169304*ep^3*mtt^8*mWW^2*s^3*t^7 - 1645066*ep^4*mtt^8*mWW^2*s^3*t^7 - 1444144*ep^5*mtt^8*mWW^2*s^3*t^7 - 81564*mtt^7*mWW^3*s^3*t^7 - 486498*ep*mtt^7*mWW^3*s^3*t^7 + 151298*ep^2*mtt^7*mWW^3*s^3*t^7 + 5468892*ep^3*mtt^7*mWW^3*s^3*t^7 + 10932692*ep^4*mtt^7*mWW^3*s^3*t^7 + 6451912*ep^5*mtt^7*mWW^3*s^3*t^7 + 138056*mtt^6*mWW^4*s^3*t^7 + 645894*ep*mtt^6*mWW^4*s^3*t^7 - 1474136*ep^2*mtt^6*mWW^4*s^3*t^7 - 11565952*ep^3*mtt^6*mWW^4*s^3*t^7 - 19376294*ep^4*mtt^6*mWW^4*s^3*t^7 - 10217104*ep^5*mtt^6*mWW^4*s^3*t^7 - 55796*mtt^5*mWW^5*s^3*t^7 - 97654*ep*mtt^5*mWW^5*s^3*t^7 + 1859056*ep^2*mtt^5*mWW^5*s^3*t^7 + 7814274*ep^3*mtt^5*mWW^5*s^3*t^7 + 10716656*ep^4*mtt^5*mWW^5*s^3*t^7 + 4786712*ep^5*mtt^5*mWW^5*s^3*t^7 - 54272*mtt^4*mWW^6*s^3*t^7 - 410738*ep*mtt^4*mWW^6*s^3*t^7 - 524302*ep^2*mtt^4*mWW^6*s^3*t^7 + 2319392*ep^3*mtt^4*mWW^6*s^3*t^7 + 6511308*ep^4*mtt^4*mWW^6*s^3*t^7 + 4506648*ep^5*mtt^4*mWW^6*s^3*t^7 + 57916*mtt^3*mWW^7*s^3*t^7 + 293050*ep*mtt^3*mWW^7*s^3*t^7 - 663738*ep^2*mtt^3*mWW^7*s^3*t^7 - 5986868*ep^3*mtt^3*mWW^7*s^3*t^7 - 11035332*ep^4*mtt^3*mWW^7*s^3*t^7 - 6409864*ep^5*mtt^3*mWW^7*s^3*t^7 - 16536*mtt^2*mWW^8*s^3*t^7 - 42342*ep*mtt^2*mWW^8*s^3*t^7 + 583152*ep^2*mtt^2*mWW^8*s^3*t^7 + 3031476*ep^3*mtt^2*mWW^8*s^3*t^7 + 4987778*ep^4*mtt^2*mWW^8*s^3*t^7 + 2736704*ep^5*mtt^2*mWW^8*s^3*t^7 + 836*mtt*mWW^9*s^3*t^7 - 9898*ep*mtt*mWW^9*s^3*t^7 - 143644*ep^2*mtt*mWW^9*s^3*t^7 - 531070*ep^3*mtt*mWW^9*s^3*t^7 - 762808*ep^4*mtt*mWW^9*s^3*t^7 - 382096*ep^5*mtt*mWW^9*s^3*t^7 + 418*ep*mWW^10*s^3*t^7 + 2780*ep^2*mWW^10*s^3*t^7 + 4236*ep^3*mWW^10*s^3*t^7 - 2430*ep^4*mWW^10*s^3*t^7 - 5528*ep^5*mWW^10*s^3*t^7 + 9440*ep*mtt^9*s^4*t^7 + 68080*ep^2*mtt^9*s^4*t^7 + 146480*ep^3*mtt^9*s^4*t^7 + 102240*ep^4*mtt^9*s^4*t^7 + 5760*ep^5*mtt^9*s^4*t^7 - 9920*mtt^8*mWW*s^4*t^7 - 21536*ep*mtt^8*mWW*s^4*t^7 + 178314*ep^2*mtt^8*mWW*s^4*t^7 + 436692*ep^3*mtt^8*mWW*s^4*t^7 + 8138*ep^4*mtt^8*mWW*s^4*t^7 - 338440*ep^5*mtt^8*mWW*s^4*t^7 - 4080*mtt^7*mWW^2*s^4*t^7 - 138320*ep*mtt^7*mWW^2*s^4*t^7 - 827462*ep^2*mtt^7*mWW^2*s^4*t^7 - 1602252*ep^3*mtt^7*mWW^2*s^4*t^7 - 910198*ep^4*mtt^7*mWW^2*s^4*t^7 + 122672*ep^5*mtt^7*mWW^2*s^4*t^7 + 98148*mtt^6*mWW^3*s^4*t^7 + 585824*ep*mtt^6*mWW^3*s^4*t^7 + 380261*ep^2*mtt^6*mWW^3*s^4*t^7 - 2433326*ep^3*mtt^6*mWW^3*s^4*t^7 - 4312715*ep^4*mtt^6*mWW^3*s^4*t^7 - 1921476*ep^5*mtt^6*mWW^3*s^4*t^7 - 158160*mtt^5*mWW^4*s^4*t^7 - 750728*ep*mtt^5*mWW^4*s^4*t^7 + 1234456*ep^2*mtt^5*mWW^4*s^4*t^7 + 10279486*ep^3*mtt^5*mWW^4*s^4*t^7 + 16192610*ep^4*mtt^5*mWW^4*s^4*t^7 + 7894912*ep^5*mtt^5*mWW^4*s^4*t^7 + 69864*mtt^4*mWW^5*s^4*t^7 + 235752*ep*mtt^4*mWW^5*s^4*t^7 - 1672113*ep^2*mtt^4*mWW^5*s^4*t^7 - 9280616*ep^3*mtt^4*mWW^5*s^4*t^7 - 15158195*ep^4*mtt^4*mWW^5*s^4*t^7 - 8131476*ep^5*mtt^4*mWW^5*s^4*t^7 + 27408*mtt^3*mWW^6*s^4*t^7 + 213016*ep*mtt^3*mWW^6*s^4*t^7 + 570490*ep^2*mtt^3*mWW^6*s^4*t^7 + 903112*ep^3*mtt^3*mWW^6*s^4*t^7 + 1081046*ep^4*mtt^3*mWW^6*s^4*t^7 + 624016*ep^5*mtt^3*mWW^6*s^4*t^7 - 28588*mtt^2*mWW^7*s^4*t^7 - 149624*ep*mtt^2*mWW^7*s^4*t^7 + 253923*ep^2*mtt^2*mWW^7*s^4*t^7 + 2617610*ep^3*mtt^2*mWW^7*s^4*t^7 + 4871191*ep^4*mtt^2*mWW^7*s^4*t^7 + 2826804*ep^5*mtt^2*mWW^7*s^4*t^7 + 5328*mtt*mWW^8*s^4*t^7 + 12096*ep*mtt*mWW^8*s^4*t^7 - 228188*ep^2*mtt*mWW^8*s^4*t^7 - 1222058*ep^3*mtt*mWW^8*s^4*t^7 - 2109698*ep^4*mtt*mWW^8*s^4*t^7 - 1209920*ep^5*mtt*mWW^8*s^4*t^7 + 4080*ep*mWW^9*s^4*t^7 + 42239*ep^2*mWW^9*s^4*t^7 + 154872*ep^3*mWW^9*s^4*t^7 + 235581*ep^4*mWW^9*s^4*t^7 + 127148*ep^5*mWW^9*s^4*t^7 - 11056*ep*mtt^8*s^5*t^7 - 83288*ep^2*mtt^8*s^5*t^7 - 196632*ep^3*mtt^8*s^5*t^7 - 171488*ep^4*mtt^8*s^5*t^7 - 39936*ep^5*mtt^8*s^5*t^7 + 9040*mtt^7*mWW*s^5*t^7 + 13368*ep*mtt^7*mWW*s^5*t^7 - 159610*ep^2*mtt^7*mWW*s^5*t^7 - 136146*ep^3*mtt^7*mWW*s^5*t^7 + 687636*ep^4*mtt^7*mWW*s^5*t^7 + 803520*ep^5*mtt^7*mWW*s^5*t^7 - 656*mtt^6*mWW^2*s^5*t^7 + 88434*ep*mtt^6*mWW^2*s^5*t^7 + 705157*ep^2*mtt^6*mWW^2*s^5*t^7 + 1741304*ep^3*mtt^6*mWW^2*s^5*t^7 + 1622537*ep^4*mtt^6*mWW^2*s^5*t^7 + 437828*ep^5*mtt^6*mWW^2*s^5*t^7 - 63536*mtt^5*mWW^3*s^5*t^7 - 361028*ep*mtt^5*mWW^3*s^5*t^7 - 346129*ep^2*mtt^5*mWW^3*s^5*t^7 + 94328*ep^3*mtt^5*mWW^3*s^5*t^7 - 785135*ep^4*mtt^5*mWW^3*s^5*t^7 - 1220372*ep^5*mtt^5*mWW^3*s^5*t^7 + 99872*mtt^4*mWW^4*s^5*t^7 + 486404*ep*mtt^4*mWW^4*s^5*t^7 - 602548*ep^2*mtt^4*mWW^4*s^5*t^7 - 5586962*ep^3*mtt^4*mWW^4*s^5*t^7 - 8594234*ep^4*mtt^4*mWW^4*s^5*t^7 - 4045744*ep^5*mtt^4*mWW^4*s^5*t^7 - 47440*mtt^3*mWW^5*s^5*t^7 - 216488*ep*mtt^3*mWW^5*s^5*t^7 + 769688*ep^2*mtt^3*mWW^5*s^5*t^7 + 5744282*ep^3*mtt^3*mWW^5*s^5*t^7 + 10410046*ep^4*mtt^3*mWW^5*s^5*t^7 + 6020936*ep^5*mtt^3*mWW^5*s^5*t^7 - 1552*mtt^2*mWW^6*s^5*t^7 - 28398*ep*mtt^2*mWW^6*s^5*t^7 - 305903*ep^2*mtt^2*mWW^6*s^5*t^7 - 1459776*ep^3*mtt^2*mWW^6*s^5*t^7 - 2669523*ep^4*mtt^2*mWW^6*s^5*t^7 - 1620012*ep^5*mtt^2*mWW^6*s^5*t^7 + 4272*mtt*mWW^7*s^5*t^7 + 25892*ep*mtt*mWW^7*s^5*t^7 - 6829*ep^2*mtt*mWW^7*s^5*t^7 - 307952*ep^3*mtt*mWW^7*s^5*t^7 - 664771*ep^4*mtt*mWW^7*s^5*t^7 - 426548*ep^5*mtt*mWW^7*s^5*t^7 + 2872*ep*mWW^8*s^5*t^7 + 29462*ep^2*mWW^8*s^5*t^7 + 107554*ep^3*mWW^8*s^5*t^7 + 164932*ep^4*mWW^8*s^5*t^7 + 90328*ep^5*mWW^8*s^5*t^7 + 6752*ep*mtt^7*s^6*t^7 + 49824*ep^2*mtt^7*s^6*t^7 + 112488*ep^3*mtt^7*s^6*t^7 + 88184*ep^4*mtt^7*s^6*t^7 + 13152*ep^5*mtt^7*s^6*t^7 - 4704*mtt^6*mWW*s^6*t^7 - 5208*ep*mtt^6*mWW*s^6*t^7 + 69500*ep^2*mtt^6*mWW*s^6*t^7 - 97570*ep^3*mtt^6*mWW*s^6*t^7 - 749978*ep^4*mtt^6*mWW*s^6*t^7 - 681992*ep^5*mtt^6*mWW*s^6*t^7 + 3280*mtt^5*mWW^2*s^6*t^7 - 19984*ep*mtt^5*mWW^2*s^6*t^7 - 291572*ep^2*mtt^5*mWW^2*s^6*t^7 - 784980*ep^3*mtt^5*mWW^2*s^6*t^7 - 708656*ep^4*mtt^5*mWW^2*s^6*t^7 - 151256*ep^5*mtt^5*mWW^2*s^6*t^7 + 20064*mtt^4*mWW^3*s^6*t^7 + 107984*ep*mtt^4*mWW^3*s^6*t^7 + 132560*ep^2*mtt^4*mWW^3*s^6*t^7 + 404206*ep^3*mtt^4*mWW^3*s^6*t^7 + 1317486*ep^4*mtt^4*mWW^3*s^6*t^7 + 1121024*ep^5*mtt^4*mWW^3*s^6*t^7 - 32832*mtt^3*mWW^4*s^6*t^7 - 165608*ep*mtt^3*mWW^4*s^6*t^7 + 153328*ep^2*mtt^3*mWW^4*s^6*t^7 + 1696752*ep^3*mtt^3*mWW^4*s^6*t^7 + 2645168*ep^4*mtt^3*mWW^4*s^6*t^7 + 1256864*ep^5*mtt^3*mWW^4*s^6*t^7 + 15872*mtt^2*mWW^5*s^6*t^7 + 84128*ep*mtt^2*mWW^5*s^6*t^7 - 187660*ep^2*mtt^2*mWW^5*s^6*t^7 - 1856006*ep^3*mtt^2*mWW^5*s^6*t^7 - 3589942*ep^4*mtt^2*mWW^5*s^6*t^7 - 2149272*ep^5*mtt^2*mWW^5*s^6*t^7 - 1680*mtt*mWW^6*s^6*t^7 - 5032*ep*mtt*mWW^6*s^6*t^7 + 88932*ep^2*mtt*mWW^6*s^6*t^7 + 554844*ep^3*mtt*mWW^6*s^6*t^7 + 1028840*ep^4*mtt*mWW^6*s^6*t^7 + 607512*ep^5*mtt*mWW^6*s^6*t^7 - 1112*ep*mWW^7*s^6*t^7 - 12992*ep^2*mWW^7*s^6*t^7 - 52774*ep^3*mWW^7*s^6*t^7 - 84862*ep^4*mWW^7*s^6*t^7 - 46752*ep^5*mWW^7*s^6*t^7 - 2128*ep*mtt^6*s^7*t^7 - 14792*ep^2*mtt^6*s^7*t^7 - 28888*ep^3*mtt^6*s^7*t^7 - 13776*ep^4*mtt^6*s^7*t^7 + 5184*ep^5*mtt^6*s^7*t^7 + 1264*mtt^5*mWW*s^7*t^7 + 1336*ep*mtt^5*mWW*s^7*t^7 - 11416*ep^2*mtt^5*mWW*s^7*t^7 + 82312*ep^3*mtt^5*mWW*s^7*t^7 + 317872*ep^4*mtt^5*mWW*s^7*t^7 + 256280*ep^5*mtt^5*mWW*s^7*t^7 - 1984*mtt^4*mWW^2*s^7*t^7 - 2584*ep*mtt^4*mWW^2*s^7*t^7 + 57600*ep^2*mtt^4*mWW^2*s^7*t^7 + 138460*ep^3*mtt^4*mWW^2*s^7*t^7 + 30604*ep^4*mtt^4*mWW^2*s^7*t^7 - 74232*ep^5*mtt^4*mWW^2*s^7*t^7 - 1632*mtt^3*mWW^3*s^7*t^7 - 8864*ep*mtt^3*mWW^3*s^7*t^7 - 28520*ep^2*mtt^3*mWW^3*s^7*t^7 - 176512*ep^3*mtt^3*mWW^3*s^7*t^7 - 422632*ep^4*mtt^3*mWW^3*s^7*t^7 - 301104*ep^5*mtt^3*mWW^3*s^7*t^7 + 4160*mtt^2*mWW^4*s^7*t^7 + 21328*ep*mtt^2*mWW^4*s^7*t^7 - 13520*ep^2*mtt^2*mWW^4*s^7*t^7 - 184240*ep^3*mtt^2*mWW^4*s^7*t^7 - 275008*ep^4*mtt^2*mWW^4*s^7*t^7 - 120592*ep^5*mtt^2*mWW^4*s^7*t^7 - 1808*mtt*mWW^5*s^7*t^7 - 11128*ep*mtt*mWW^5*s^7*t^7 + 17472*ep^2*mtt*mWW^5*s^7*t^7 + 241624*ep^3*mtt*mWW^5*s^7*t^7 + 504056*ep^4*mtt*mWW^5*s^7*t^7 + 313752*ep^5*mtt*mWW^5*s^7*t^7 - 904*ep*mWW^6*s^7*t^7 - 9768*ep^2*mWW^6*s^7*t^7 - 37428*ep^3*mWW^6*s^7*t^7 - 58684*ep^4*mWW^6*s^7*t^7 - 32184*ep^5*mWW^6*s^7*t^7 + 272*ep*mtt^5*s^8*t^7 + 1696*ep^2*mtt^5*s^8*t^7 + 2292*ep^3*mtt^5*s^8*t^7 - 1220*ep^4*mtt^5*s^8*t^7 - 2640*ep^5*mtt^5*s^8*t^7 - 128*mtt^4*mWW*s^8*t^7 - 192*ep*mtt^4*mWW*s^8*t^7 - 248*ep^2*mtt^4*mWW*s^8*t^7 - 16364*ep^3*mtt^4*mWW*s^8*t^7 - 46708*ep^4*mtt^4*mWW*s^8*t^7 - 34080*ep^5*mtt^4*mWW*s^8*t^7 + 384*mtt^3*mWW^2*s^8*t^7 + 1248*ep*mtt^3*mWW^2*s^8*t^7 - 4096*ep^2*mtt^3*mWW^2*s^8*t^7 + 840*ep^3*mtt^3*mWW^2*s^8*t^7 + 38728*ep^4*mtt^3*mWW^2*s^8*t^7 + 38976*ep^5*mtt^3*mWW^2*s^8*t^7 - 384*mtt^2*mWW^3*s^8*t^7 - 1600*ep*mtt^2*mWW^3*s^8*t^7 + 3920*ep^2*mtt^2*mWW^3*s^8*t^7 + 26024*ep^3*mtt^2*mWW^3*s^8*t^7 + 39752*ep^4*mtt^2*mWW^3*s^8*t^7 + 19872*ep^5*mtt^2*mWW^3*s^8*t^7 + 128*mtt*mWW^4*s^8*t^7 + 976*ep*mtt*mWW^4*s^8*t^7 - 1312*ep^2*mtt*mWW^4*s^8*t^7 - 25532*ep^3*mtt*mWW^4*s^8*t^7 - 58052*ep^4*mtt*mWW^4*s^8*t^7 - 37872*ep^5*mtt*mWW^4*s^8*t^7 + 64*ep*mWW^5*s^8*t^7 + 808*ep^2*mWW^5*s^8*t^7 + 3524*ep^3*mWW^5*s^8*t^7 + 5996*ep^4*mWW^5*s^8*t^7 + 3456*ep^5*mWW^5*s^8*t^7 + 800*ep*mtt^12*t^8 + 8496*ep^2*mtt^12*t^8 + 31824*ep^3*mtt^12*t^8 + 49304*ep^4*mtt^12*t^8 + 26976*ep^5*mtt^12*t^8 - 2368*ep*mtt^11*mWW*t^8 - 24342*ep^2*mtt^11*mWW*t^8 - 88428*ep^3*mtt^11*mWW*t^8 - 133726*ep^4*mtt^11*mWW*t^8 - 71736*ep^5*mtt^11*mWW*t^8 - 2656*ep*mtt^10*mWW^2*t^8 - 31728*ep^2*mtt^10*mWW^2*t^8 - 130728*ep^3*mtt^10*mWW^2*t^8 - 216328*ep^4*mtt^10*mWW^2*t^8 - 124320*ep^5*mtt^10*mWW^2*t^8 + 20036*ep*mtt^9*mWW^3*t^8 + 216632*ep^2*mtt^9*mWW^3*t^8 + 823516*ep^3*mtt^9*mWW^3*t^8 + 1287408*ep^4*mtt^9*mWW^3*t^8 + 708608*ep^5*mtt^9*mWW^3*t^8 - 32620*ep*mtt^8*mWW^4*t^8 - 340816*ep^2*mtt^8*mWW^4*t^8 - 1253868*ep^3*mtt^8*mWW^4*t^8 - 1905888*ep^4*mtt^8*mWW^4*t^8 - 1023168*ep^5*mtt^8*mWW^4*t^8 + 20468*ep*mtt^7*mWW^5*t^8 + 198652*ep^2*mtt^7*mWW^5*t^8 + 673620*ep^3*mtt^7*mWW^5*t^8 + 941716*ep^4*mtt^7*mWW^5*t^8 + 462864*ep^5*mtt^7*mWW^5*t^8 + 1988*ep*mtt^6*mWW^6*t^8 + 40752*ep^2*mtt^6*mWW^6*t^8 + 226708*ep^3*mtt^6*mWW^6*t^8 + 459056*ep^4*mtt^6*mWW^6*t^8 + 308096*ep^5*mtt^6*mWW^6*t^8 - 9844*ep*mtt^5*mWW^7*t^8 - 113352*ep^2*mtt^5*mWW^7*t^8 - 458892*ep^3*mtt^5*mWW^7*t^8 - 764032*ep^4*mtt^5*mWW^7*t^8 - 448320*ep^5*mtt^5*mWW^7*t^8 + 5084*ep*mtt^4*mWW^8*t^8 + 54368*ep^2*mtt^4*mWW^8*t^8 + 206124*ep^3*mtt^4*mWW^8*t^8 + 325992*ep^4*mtt^4*mWW^8*t^8 + 184032*ep^5*mtt^4*mWW^8*t^8 - 900*ep*mtt^3*mWW^9*t^8 - 8534*ep^2*mtt^3*mWW^9*t^8 - 28472*ep^3*mtt^3*mWW^9*t^8 - 40102*ep^4*mtt^3*mWW^9*t^8 - 20632*ep^5*mtt^3*mWW^9*t^8 + 12*ep*mtt^2*mWW^10*t^8 - 128*ep^2*mtt^2*mWW^10*t^8 - 1404*ep^3*mtt^2*mWW^10*t^8 - 3400*ep^4*mtt^2*mWW^10*t^8 - 2400*ep^5*mtt^2*mWW^10*t^8 - 2976*ep*mtt^11*s*t^8 - 33320*ep^2*mtt^11*s*t^8 - 130492*ep^3*mtt^11*s*t^8 - 208412*ep^4*mtt^11*s*t^8 - 116400*ep^5*mtt^11*s*t^8 - 800*mtt^10*mWW*s*t^8 + 3072*ep*mtt^10*mWW*s*t^8 + 93142*ep^2*mtt^10*mWW*s*t^8 + 425412*ep^3*mtt^10*mWW*s*t^8 + 714586*ep^4*mtt^10*mWW*s*t^8 + 407208*ep^5*mtt^10*mWW*s*t^8 + 1568*mtt^9*mWW^2*s*t^8 + 15074*ep*mtt^9*mWW^2*s*t^8 + 66953*ep^2*mtt^9*mWW^2*s*t^8 + 186688*ep^3*mtt^9*mWW^2*s*t^8 + 279389*ep^4*mtt^9*mWW^2*s*t^8 + 162228*ep^5*mtt^9*mWW^2*s*t^8 + 4224*mtt^8*mWW^3*s*t^8 - 19522*ep*mtt^8*mWW^3*s*t^8 - 579038*ep^2*mtt^8*mWW^3*s*t^8 - 2750670*ep^3*mtt^8*mWW^3*s*t^8 - 4765762*ep^4*mtt^8*mWW^3*s*t^8 - 2787752*ep^5*mtt^8*mWW^3*s*t^8 - 15812*mtt^7*mWW^4*s*t^8 - 22016*ep*mtt^7*mWW^4*s*t^8 + 958562*ep^2*mtt^7*mWW^4*s*t^8 + 5089948*ep^3*mtt^7*mWW^4*s*t^8 + 8970882*ep^4*mtt^7*mWW^4*s*t^8 + 5236936*ep^5*mtt^7*mWW^4*s*t^8 + 16808*mtt^6*mWW^5*s*t^8 + 36508*ep*mtt^6*mWW^5*s*t^8 - 759362*ep^2*mtt^6*mWW^5*s*t^8 - 4015748*ep^3*mtt^6*mWW^5*s*t^8 - 6841914*ep^4*mtt^6*mWW^5*s*t^8 - 3849512*ep^5*mtt^6*mWW^5*s*t^8 - 3660*mtt^5*mWW^6*s*t^8 + 13500*ep*mtt^5*mWW^6*s*t^8 + 258620*ep^2*mtt^5*mWW^6*s*t^8 + 738004*ep^3*mtt^5*mWW^6*s*t^8 + 628084*ep^4*mtt^5*mWW^6*s*t^8 + 52112*ep^5*mtt^5*mWW^6*s*t^8 - 5648*mtt^4*mWW^7*s*t^8 - 40544*ep*mtt^4*mWW^7*s*t^8 + 79142*ep^2*mtt^4*mWW^7*s*t^8 + 1147752*ep^3*mtt^4*mWW^7*s*t^8 + 2624166*ep^4*mtt^4*mWW^7*s*t^8 + 1793432*ep^5*mtt^4*mWW^7*s*t^8 + 4196*mtt^3*mWW^8*s*t^8 + 16992*ep*mtt^3*mWW^8*s*t^8 - 142362*ep^2*mtt^3*mWW^8*s*t^8 - 966800*ep^3*mtt^3*mWW^8*s*t^8 - 1868438*ep^4*mtt^3*mWW^8*s*t^8 - 1169368*ep^5*mtt^3*mWW^8*s*t^8 - 888*mtt^2*mWW^9*s*t^8 + 1396*ep*mtt^2*mWW^9*s*t^8 + 70628*ep^2*mtt^2*mWW^9*s*t^8 + 312672*ep^3*mtt^2*mWW^9*s*t^8 + 509288*ep^4*mtt^2*mWW^9*s*t^8 + 287904*ep^5*mtt^2*mWW^9*s*t^8 + 12*mtt*mWW^10*s*t^8 - 1502*ep*mtt*mWW^10*s*t^8 - 12773*ep^2*mtt*mWW^10*s*t^8 - 34660*ep^3*mtt*mWW^10*s*t^8 - 36769*ep^4*mtt*mWW^10*s*t^8 - 13188*ep^5*mtt*mWW^10*s*t^8 + 18*ep*mWW^11*s*t^8 - 192*ep^2*mWW^11*s*t^8 - 2106*ep^3*mWW^11*s*t^8 - 5100*ep^4*mWW^11*s*t^8 - 3600*ep^5*mWW^11*s*t^8 + 1536*ep*mtt^10*s^2*t^8 + 31256*ep^2*mtt^10*s^2*t^8 + 166988*ep^3*mtt^10*s^2*t^8 + 314652*ep^4*mtt^10*s^2*t^8 + 193968*ep^5*mtt^10*s^2*t^8 + 4864*mtt^9*mWW*s^2*t^8 + 19544*ep*mtt^9*mWW*s^2*t^8 - 124644*ep^2*mtt^9*mWW*s^2*t^8 - 812802*ep^3*mtt^9*mWW*s^2*t^8 - 1463270*ep^4*mtt^9*mWW*s^2*t^8 - 847992*ep^5*mtt^9*mWW*s^2*t^8 - 9696*mtt^8*mWW^2*s^2*t^8 - 34860*ep*mtt^8*mWW^2*s^2*t^8 + 134162*ep^2*mtt^8*mWW^2*s^2*t^8 + 661652*ep^3*mtt^8*mWW^2*s^2*t^8 + 826902*ep^4*mtt^8*mWW^2*s^2*t^8 + 303000*ep^5*mtt^8*mWW^2*s^2*t^8 - 17732*mtt^7*mWW^3*s^2*t^8 - 119706*ep*mtt^7*mWW^3*s^2*t^8 + 230732*ep^2*mtt^7*mWW^3*s^2*t^8 + 3107006*ep^3*mtt^7*mWW^3*s^2*t^8 + 6690596*ep^4*mtt^7*mWW^3*s^2*t^8 + 4304304*ep^5*mtt^7*mWW^3*s^2*t^8 + 67552*mtt^6*mWW^4*s^2*t^8 + 351050*ep*mtt^6*mWW^4*s^2*t^8 - 955528*ep^2*mtt^6*mWW^4*s^2*t^8 - 8610846*ep^3*mtt^6*mWW^4*s^2*t^8 - 16418544*ep^4*mtt^6*mWW^4*s^2*t^8 - 9749984*ep^5*mtt^6*mWW^4*s^2*t^8 - 68196*mtt^5*mWW^5*s^2*t^8 - 277914*ep*mtt^5*mWW^5*s^2*t^8 + 1399632*ep^2*mtt^5*mWW^5*s^2*t^8 + 9012134*ep^3*mtt^5*mWW^5*s^2*t^8 + 15454224*ep^4*mtt^5*mWW^5*s^2*t^8 + 8512480*ep^5*mtt^5*mWW^5*s^2*t^8 + 18880*mtt^4*mWW^6*s^2*t^8 - 6790*ep*mtt^4*mWW^6*s^2*t^8 - 987560*ep^2*mtt^4*mWW^6*s^2*t^8 - 3710738*ep^3*mtt^4*mWW^6*s^2*t^8 - 4811732*ep^4*mtt^4*mWW^6*s^2*t^8 - 2007600*ep^5*mtt^4*mWW^6*s^2*t^8 + 10420*mtt^3*mWW^7*s^2*t^8 + 101314*ep*mtt^3*mWW^7*s^2*t^8 + 195084*ep^2*mtt^3*mWW^7*s^2*t^8 - 625422*ep^3*mtt^3*mWW^7*s^2*t^8 - 2244084*ep^4*mtt^3*mWW^7*s^2*t^8 - 1750512*ep^5*mtt^3*mWW^7*s^2*t^8 - 7104*mtt^2*mWW^8*s^2*t^8 - 32610*ep*mtt^2*mWW^8*s^2*t^8 + 155464*ep^2*mtt^2*mWW^8*s^2*t^8 + 1155074*ep^3*mtt^2*mWW^8*s^2*t^8 + 2201172*ep^4*mtt^2*mWW^8*s^2*t^8 + 1346864*ep^5*mtt^2*mWW^8*s^2*t^8 + 1012*mtt*mWW^9*s^2*t^8 - 2726*ep*mtt*mWW^9*s^2*t^8 - 90116*ep^2*mtt*mWW^9*s^2*t^8 - 383444*ep^3*mtt*mWW^9*s^2*t^8 - 609498*ep^4*mtt*mWW^9*s^2*t^8 - 336168*ep^5*mtt*mWW^9*s^2*t^8 + 1162*ep*mWW^10*s^2*t^8 + 11518*ep^2*mWW^10*s^2*t^8 + 40398*ep^3*mWW^10*s^2*t^8 + 59582*ep^4*mWW^10*s^2*t^8 + 31640*ep^5*mWW^10*s^2*t^8 + 9152*ep*mtt^9*s^3*t^8 + 46768*ep^2*mtt^9*s^3*t^8 + 6184*ep^3*mtt^9*s^3*t^8 - 181480*ep^4*mtt^9*s^3*t^8 - 174624*ep^5*mtt^9*s^3*t^8 - 12032*mtt^8*mWW*s^3*t^8 - 64696*ep*mtt^8*mWW*s^3*t^8 + 43152*ep^2*mtt^8*mWW*s^3*t^8 + 702048*ep^3*mtt^8*mWW*s^3*t^8 + 1234888*ep^4*mtt^8*mWW*s^3*t^8 + 652392*ep^5*mtt^8*mWW*s^3*t^8 + 24496*mtt^7*mWW^2*s^3*t^8 + 54148*ep*mtt^7*mWW^2*s^3*t^8 - 548326*ep^2*mtt^7*mWW^2*s^3*t^8 - 1941592*ep^3*mtt^7*mWW^2*s^3*t^8 - 1939582*ep^4*mtt^7*mWW^2*s^3*t^8 - 471808*ep^5*mtt^7*mWW^2*s^3*t^8 + 26536*mtt^6*mWW^3*s^3*t^8 + 275526*ep*mtt^6*mWW^3*s^3*t^8 + 694353*ep^2*mtt^6*mWW^3*s^3*t^8 - 658268*ep^3*mtt^6*mWW^3*s^3*t^8 - 3665239*ep^4*mtt^6*mWW^3*s^3*t^8 - 2875036*ep^5*mtt^6*mWW^3*s^3*t^8 - 110236*mtt^5*mWW^4*s^3*t^8 - 635376*ep*mtt^5*mWW^4*s^3*t^8 + 359120*ep^2*mtt^5*mWW^4*s^3*t^8 + 7670640*ep^3*mtt^5*mWW^4*s^3*t^8 + 14704400*ep^4*mtt^5*mWW^4*s^3*t^8 + 8387280*ep^5*mtt^5*mWW^4*s^3*t^8 + 104432*mtt^4*mWW^5*s^3*t^8 + 470050*ep*mtt^4*mWW^5*s^3*t^8 - 1419789*ep^2*mtt^4*mWW^5*s^3*t^8 - 10229940*ep^3*mtt^4*mWW^5*s^3*t^8 - 17208649*ep^4*mtt^4*mWW^5*s^3*t^8 - 9162060*ep^5*mtt^4*mWW^5*s^3*t^8 - 32008*mtt^3*mWW^6*s^3*t^8 - 65284*ep*mtt^3*mWW^6*s^3*t^8 + 1145538*ep^2*mtt^3*mWW^6*s^3*t^8 + 5353168*ep^3*mtt^3*mWW^6*s^3*t^8 + 8099626*ep^4*mtt^3*mWW^6*s^3*t^8 + 4046976*ep^5*mtt^3*mWW^6*s^3*t^8 - 3768*mtt^2*mWW^7*s^3*t^8 - 58350*ep*mtt^2*mWW^7*s^3*t^8 - 299033*ep^2*mtt^2*mWW^7*s^3*t^8 - 621020*ep^3*mtt^2*mWW^7*s^3*t^8 - 463161*ep^4*mtt^2*mWW^7*s^3*t^8 - 34452*ep^5*mtt^2*mWW^7*s^3*t^8 + 2580*mtt*mWW^8*s^3*t^8 + 12240*ep*mtt*mWW^8*s^3*t^8 - 48956*ep^2*mtt*mWW^8*s^3*t^8 - 382192*ep^3*mtt*mWW^8*s^3*t^8 - 737236*ep^4*mtt*mWW^8*s^3*t^8 - 454832*ep^5*mtt*mWW^8*s^3*t^8 + 2590*ep*mWW^9*s^3*t^8 + 27173*ep^2*mWW^9*s^3*t^8 + 100972*ep^3*mWW^9*s^3*t^8 + 156433*ep^4*mWW^9*s^3*t^8 + 86164*ep^5*mWW^9*s^3*t^8 - 20640*ep*mtt^8*s^4*t^8 - 131200*ep^2*mtt^8*s^4*t^8 - 196200*ep^3*mtt^8*s^4*t^8 + 30760*ep^4*mtt^8*s^4*t^8 + 149280*ep^5*mtt^8*s^4*t^8 + 15488*mtt^7*mWW*s^4*t^8 + 84888*ep*mtt^7*mWW*s^4*t^8 + 61062*ep^2*mtt^7*mWW*s^4*t^8 - 114744*ep^3*mtt^7*mWW*s^4*t^8 + 30586*ep^4*mtt^7*mWW*s^4*t^8 + 201024*ep^5*mtt^7*mWW*s^4*t^8 - 32768*mtt^6*mWW^2*s^4*t^8 - 69652*ep*mtt^6*mWW^2*s^4*t^8 + 663966*ep^2*mtt^6*mWW^2*s^4*t^8 + 1979838*ep^3*mtt^6*mWW^2*s^4*t^8 + 1251560*ep^4*mtt^6*mWW^2*s^4*t^8 - 241424*ep^5*mtt^6*mWW^2*s^4*t^8 - 13796*mtt^5*mWW^3*s^4*t^8 - 210274*ep*mtt^5*mWW^3*s^4*t^8 - 951502*ep^2*mtt^5*mWW^3*s^4*t^8 - 1522010*ep^3*mtt^5*mWW^3*s^4*t^8 - 655642*ep^4*mtt^5*mWW^3*s^4*t^8 + 195440*ep^5*mtt^5*mWW^3*s^4*t^8 + 83952*mtt^4*mWW^4*s^4*t^8 + 485726*ep*mtt^4*mWW^4*s^4*t^8 + 37002*ep^2*mtt^4*mWW^4*s^4*t^8 - 3619688*ep^3*mtt^4*mWW^4*s^4*t^8 - 6520540*ep^4*mtt^4*mWW^4*s^4*t^8 - 3329584*ep^5*mtt^4*mWW^4*s^4*t^8 - 73720*mtt^3*mWW^5*s^4*t^8 - 353772*ep*mtt^3*mWW^5*s^4*t^8 + 757618*ep^2*mtt^3*mWW^5*s^4*t^8 + 6266236*ep^3*mtt^3*mWW^5*s^4*t^8 + 10667550*ep^4*mtt^3*mWW^5*s^4*t^8 + 5685824*ep^5*mtt^3*mWW^5*s^4*t^8 + 21680*mtt^2*mWW^6*s^4*t^8 + 73896*ep*mtt^2*mWW^6*s^4*t^8 - 596470*ep^2*mtt^2*mWW^6*s^4*t^8 - 3443098*ep^3*mtt^2*mWW^6*s^4*t^8 - 5812392*ep^4*mtt^2*mWW^6*s^4*t^8 - 3193552*ep^5*mtt^2*mWW^6*s^4*t^8 - 836*mtt*mWW^7*s^4*t^8 + 10486*ep*mtt*mWW^7*s^4*t^8 + 166198*ep^2*mtt*mWW^7*s^4*t^8 + 673270*ep^3*mtt*mWW^7*s^4*t^8 + 1041122*ep^4*mtt*mWW^7*s^4*t^8 + 548624*ep^5*mtt*mWW^7*s^4*t^8 - 658*ep*mWW^8*s^4*t^8 - 6674*ep^2*mWW^8*s^4*t^8 - 23604*ep^3*mWW^8*s^4*t^8 - 33004*ep^4*mWW^8*s^4*t^8 - 15632*ep^5*mWW^8*s^4*t^8 + 19680*ep*mtt^7*s^5*t^8 + 122424*ep^2*mtt^7*s^5*t^8 + 168276*ep^3*mtt^7*s^5*t^8 - 67884*ep^4*mtt^7*s^5*t^8 - 166896*ep^5*mtt^7*s^5*t^8 - 10912*mtt^6*mWW*s^5*t^8 - 58600*ep*mtt^6*mWW*s^5*t^8 - 82694*ep^2*mtt^6*mWW*s^5*t^8 - 260724*ep^3*mtt^6*mWW*s^5*t^8 - 765394*ep^4*mtt^6*mWW*s^5*t^8 - 628800*ep^5*mtt^6*mWW*s^5*t^8 + 24720*mtt^5*mWW^2*s^5*t^8 + 62978*ep*mtt^5*mWW^2*s^5*t^8 - 373759*ep^2*mtt^5*mWW^2*s^5*t^8 - 930612*ep^3*mtt^5*mWW^2*s^5*t^8 + 16561*ep^4*mtt^5*mWW^2*s^5*t^8 + 731644*ep^5*mtt^5*mWW^2*s^5*t^8 - 3840*mtt^4*mWW^3*s^5*t^8 + 41756*ep*mtt^4*mWW^3*s^5*t^8 + 501647*ep^2*mtt^4*mWW^3*s^5*t^8 + 1512998*ep^3*mtt^4*mWW^3*s^5*t^8 + 1846291*ep^4*mtt^4*mWW^3*s^5*t^8 + 814724*ep^5*mtt^4*mWW^3*s^5*t^8 - 27680*mtt^3*mWW^4*s^5*t^8 - 160112*ep*mtt^3*mWW^4*s^5*t^8 - 92250*ep^2*mtt^3*mWW^4*s^5*t^8 + 589776*ep^3*mtt^3*mWW^4*s^5*t^8 + 859026*ep^4*mtt^3*mWW^4*s^5*t^8 + 249792*ep^5*mtt^3*mWW^4*s^5*t^8 + 22560*mtt^2*mWW^5*s^5*t^8 + 116212*ep*mtt^2*mWW^5*s^5*t^8 - 179812*ep^2*mtt^2*mWW^5*s^5*t^8 - 1845260*ep^3*mtt^2*mWW^5*s^5*t^8 - 3305912*ep^4*mtt^2*mWW^5*s^5*t^8 - 1830656*ep^5*mtt^2*mWW^5*s^5*t^8 - 4848*mtt*mWW^6*s^5*t^8 - 18658*ep*mtt*mWW^6*s^5*t^8 + 138289*ep^2*mtt*mWW^6*s^5*t^8 + 889952*ep^3*mtt*mWW^6*s^5*t^8 + 1605977*ep^4*mtt*mWW^6*s^5*t^8 + 931028*ep^5*mtt*mWW^6*s^5*t^8 - 3256*ep*mWW^7*s^5*t^8 - 33845*ep^2*mWW^7*s^5*t^8 - 124406*ep^3*mWW^7*s^5*t^8 - 188665*ep^4*mWW^7*s^5*t^8 - 100836*ep^5*mWW^7*s^5*t^8 - 9664*ep*mtt^6*s^6*t^8 - 54760*ep^2*mtt^6*s^6*t^8 - 45028*ep^3*mtt^6*s^6*t^8 + 110252*ep^4*mtt^6*s^6*t^8 + 130800*ep^5*mtt^6*s^6*t^8 + 3968*mtt^5*mWW*s^6*t^8 + 22064*ep*mtt^5*mWW*s^6*t^8 + 45444*ep^2*mtt^5*mWW*s^6*t^8 + 184518*ep^3*mtt^5*mWW*s^6*t^8 + 450858*ep^4*mtt^5*mWW*s^6*t^8 + 333456*ep^5*mtt^5*mWW*s^6*t^8 - 10048*mtt^4*mWW^2*s^6*t^8 - 31208*ep*mtt^4*mWW^2*s^6*t^8 + 98108*ep^2*mtt^4*mWW^2*s^6*t^8 + 174322*ep^3*mtt^4*mWW^2*s^6*t^8 - 325686*ep^4*mtt^4*mWW^2*s^6*t^8 - 469336*ep^5*mtt^4*mWW^2*s^6*t^8 + 6336*mtt^3*mWW^3*s^6*t^8 + 20088*ep*mtt^3*mWW^3*s^6*t^8 - 127544*ep^2*mtt^3*mWW^3*s^6*t^8 - 626604*ep^3*mtt^3*mWW^3*s^6*t^8 - 916724*ep^4*mtt^3*mWW^3*s^6*t^8 - 449152*ep^5*mtt^3*mWW^3*s^6*t^8 + 1600*mtt^2*mWW^4*s^6*t^8 + 9704*ep*mtt^2*mWW^4*s^6*t^8 + 42256*ep^2*mtt^2*mWW^4*s^6*t^8 + 224392*ep^3*mtt^2*mWW^4*s^6*t^8 + 490472*ep^4*mtt^2*mWW^4*s^6*t^8 + 336736*ep^5*mtt^2*mWW^4*s^6*t^8 - 1856*mtt*mWW^5*s^6*t^8 - 10888*ep*mtt*mWW^5*s^6*t^8 + 3988*ep^2*mtt*mWW^5*s^6*t^8 + 125606*ep^3*mtt*mWW^5*s^6*t^8 + 252426*ep^4*mtt*mWW^5*s^6*t^8 + 150448*ep^5*mtt*mWW^5*s^6*t^8 - 864*ep*mWW^6*s^6*t^8 - 8260*ep^2*mWW^6*s^6*t^8 - 27990*ep^3*mWW^6*s^6*t^8 - 40094*ep^4*mWW^6*s^6*t^8 - 20664*ep^5*mWW^6*s^6*t^8 + 2304*ep*mtt^5*s^7*t^8 + 10944*ep^2*mtt^5*s^7*t^8 - 3968*ep^3*mtt^5*s^7*t^8 - 55952*ep^4*mtt^5*s^7*t^8 - 49728*ep^5*mtt^5*s^7*t^8 - 576*mtt^4*mWW*s^7*t^8 - 4224*ep*mtt^4*mWW*s^7*t^8 - 12208*ep^2*mtt^4*mWW*s^7*t^8 - 31776*ep^3*mtt^4*mWW*s^7*t^8 - 54992*ep^4*mtt^4*mWW*s^7*t^8 - 35184*ep^5*mtt^4*mWW*s^7*t^8 + 1728*mtt^3*mWW^2*s^7*t^8 + 6240*ep*mtt^3*mWW^2*s^7*t^8 - 8992*ep^2*mtt^3*mWW^2*s^7*t^8 + 896*ep^3*mtt^3*mWW^2*s^7*t^8 + 106848*ep^4*mtt^3*mWW^2*s^7*t^8 + 109440*ep^5*mtt^3*mWW^2*s^7*t^8 - 1728*mtt^2*mWW^3*s^7*t^8 - 7840*ep*mtt^2*mWW^3*s^7*t^8 + 14784*ep^2*mtt^2*mWW^3*s^7*t^8 + 112256*ep^3*mtt^2*mWW^3*s^7*t^8 + 174176*ep^4*mtt^2*mWW^3*s^7*t^8 + 85408*ep^5*mtt^2*mWW^3*s^7*t^8 + 576*mtt*mWW^4*s^7*t^8 + 3744*ep*mtt*mWW^4*s^7*t^8 - 7328*ep^2*mtt*mWW^4*s^7*t^8 - 96896*ep^3*mtt*mWW^4*s^7*t^8 - 206032*ep^4*mtt*mWW^4*s^7*t^8 - 130240*ep^5*mtt*mWW^4*s^7*t^8 + 288*ep*mWW^5*s^7*t^8 + 3312*ep^2*mWW^5*s^7*t^8 + 13344*ep^3*mWW^5*s^7*t^8 + 21616*ep^4*mWW^5*s^7*t^8 + 12112*ep^5*mWW^5*s^7*t^8 - 192*ep*mtt^4*s^8*t^8 - 608*ep^2*mtt^4*s^8*t^8 + 2416*ep^3*mtt^4*s^8*t^8 + 8760*ep^4*mtt^4*s^8*t^8 + 6624*ep^5*mtt^4*s^8*t^8 + 320*ep*mtt^3*mWW*s^8*t^8 + 1088*ep^2*mtt^3*mWW*s^8*t^8 - 3504*ep^3*mtt^3*mWW*s^8*t^8 - 13536*ep^4*mtt^3*mWW*s^8*t^8 - 10368*ep^5*mtt^3*mWW*s^8*t^8 - 64*ep*mtt^2*mWW^2*s^8*t^8 - 384*ep^2*mtt^2*mWW^2*s^8*t^8 - 464*ep^3*mtt^2*mWW^2*s^8*t^8 + 336*ep^4*mtt^2*mWW^2*s^8*t^8 + 576*ep^5*mtt^2*mWW^2*s^8*t^8 - 64*ep*mtt*mWW^3*s^8*t^8 - 64*ep^2*mtt*mWW^3*s^8*t^8 + 1776*ep^3*mtt*mWW^3*s^8*t^8 + 4896*ep^4*mtt*mWW^3*s^8*t^8 + 3456*ep^5*mtt*mWW^3*s^8*t^8 - 32*ep^2*mWW^4*s^8*t^8 - 224*ep^3*mWW^4*s^8*t^8 - 456*ep^4*mWW^4*s^8*t^8 - 288*ep^5*mWW^4*s^8*t^8 - 1120*ep*mtt^11*t^9 - 11584*ep^2*mtt^11*t^9 - 42296*ep^3*mtt^11*t^9 - 64136*ep^4*mtt^11*t^9 - 34464*ep^5*mtt^11*t^9 + 5072*ep*mtt^10*mWW*t^9 + 51790*ep^2*mtt^10*mWW*t^9 + 186828*ep^3*mtt^10*mWW*t^9 + 280742*ep^4*mtt^10*mWW*t^9 + 149848*ep^5*mtt^10*mWW*t^9 - 6620*ep*mtt^9*mWW^2*t^9 - 65054*ep^2*mtt^9*mWW^2*t^9 - 226068*ep^3*mtt^9*mWW^2*t^9 - 330258*ep^4*mtt^9*mWW^2*t^9 - 172680*ep^5*mtt^9*mWW^2*t^9 - 3900*ep*mtt^8*mWW^3*t^9 - 46718*ep^2*mtt^8*mWW^3*t^9 - 191400*ep^3*mtt^8*mWW^3*t^9 - 311342*ep^4*mtt^8*mWW^3*t^9 - 174520*ep^5*mtt^8*mWW^3*t^9 + 19508*ep*mtt^7*mWW^4*t^9 + 205754*ep^2*mtt^7*mWW^4*t^9 + 762516*ep^3*mtt^7*mWW^4*t^9 + 1162510*ep^4*mtt^7*mWW^4*t^9 + 623992*ep^5*mtt^7*mWW^4*t^9 - 21260*ep*mtt^6*mWW^5*t^9 - 216826*ep^2*mtt^6*mWW^5*t^9 - 777864*ep^3*mtt^6*mWW^5*t^9 - 1154194*ep^4*mtt^6*mWW^5*t^9 - 605256*ep^5*mtt^6*mWW^5*t^9 + 9708*ep*mtt^5*mWW^6*t^9 + 93830*ep^2*mtt^5*mWW^6*t^9 + 317172*ep^3*mtt^5*mWW^6*t^9 + 443418*ep^4*mtt^5*mWW^6*t^9 + 218792*ep^5*mtt^5*mWW^6*t^9 - 820*ep*mtt^4*mWW^7*t^9 - 4266*ep^2*mtt^4*mWW^7*t^9 + 408*ep^3*mtt^4*mWW^7*t^9 + 23478*ep^4*mtt^4*mWW^7*t^9 + 24280*ep^5*mtt^4*mWW^7*t^9 - 740*ep*mtt^3*mWW^8*t^9 - 8802*ep^2*mtt^3*mWW^8*t^9 - 36540*ep^3*mtt^3*mWW^8*t^9 - 61838*ep^4*mtt^3*mWW^8*t^9 - 36600*ep^5*mtt^3*mWW^8*t^9 + 172*ep*mtt^2*mWW^9*t^9 + 1876*ep^2*mtt^2*mWW^9*t^9 + 7244*ep^3*mtt^2*mWW^9*t^9 + 11620*ep^4*mtt^2*mWW^9*t^9 + 6608*ep^5*mtt^2*mWW^9*t^9 + 3424*ep*mtt^10*s*t^9 + 37272*ep^2*mtt^10*s*t^9 + 142356*ep^3*mtt^10*s*t^9 + 222796*ep^4*mtt^10*s*t^9 + 122352*ep^5*mtt^10*s*t^9 + 1120*mtt^9*mWW*s*t^9 - 7344*ep*mtt^9*mWW*s*t^9 - 159470*ep^2*mtt^9*mWW*s*t^9 - 692656*ep^3*mtt^9*mWW*s*t^9 - 1134946*ep^4*mtt^9*mWW*s*t^9 - 636424*ep^5*mtt^9*mWW*s*t^9 - 3952*mtt^8*mWW^2*s*t^9 - 4106*ep*mtt^8*mWW^2*s*t^9 + 226613*ep^2*mtt^8*mWW^2*s*t^9 + 1130396*ep^3*mtt^8*mWW^2*s*t^9 + 1916265*ep^4*mtt^8*mWW^2*s*t^9 + 1086244*ep^5*mtt^8*mWW^2*s*t^9 + 2668*mtt^7*mWW^3*s*t^9 + 11782*ep*mtt^7*mWW^3*s*t^9 - 20879*ep^2*mtt^7*mWW^3*s*t^9 - 149506*ep^3*mtt^7*mWW^3*s*t^9 - 217617*ep^4*mtt^7*mWW^3*s*t^9 - 98788*ep^5*mtt^7*mWW^3*s*t^9 + 6568*mtt^6*mWW^4*s*t^9 + 18360*ep*mtt^6*mWW^4*s*t^9 - 326165*ep^2*mtt^6*mWW^4*s*t^9 - 1923934*ep^3*mtt^6*mWW^4*s*t^9 - 3500221*ep^4*mtt^6*mWW^4*s*t^9 - 2067028*ep^5*mtt^6*mWW^4*s*t^9 - 12940*mtt^5*mWW^5*s*t^9 - 42390*ep*mtt^5*mWW^5*s*t^9 + 476545*ep^2*mtt^5*mWW^5*s*t^9 + 2836662*ep^3*mtt^5*mWW^5*s*t^9 + 5051875*ep^4*mtt^5*mWW^5*s*t^9 + 2921068*ep^5*mtt^5*mWW^5*s*t^9 + 8320*mtt^4*mWW^6*s*t^9 + 17936*ep*mtt^4*mWW^6*s*t^9 - 356119*ep^2*mtt^4*mWW^6*s*t^9 - 1839350*ep^3*mtt^4*mWW^6*s*t^9 - 3062683*ep^4*mtt^4*mWW^6*s*t^9 - 1684684*ep^5*mtt^4*mWW^6*s*t^9 - 1388*mtt^3*mWW^7*s*t^9 + 8538*ep*mtt^3*mWW^7*s*t^9 + 145603*ep^2*mtt^3*mWW^7*s*t^9 + 500378*ep^3*mtt^3*mWW^7*s*t^9 + 642101*ep^4*mtt^3*mWW^7*s*t^9 + 273908*ep^5*mtt^3*mWW^7*s*t^9 - 568*mtt^2*mWW^8*s*t^9 - 6880*ep*mtt^2*mWW^8*s*t^9 - 16095*ep^2*mtt^2*mWW^8*s*t^9 + 45490*ep^3*mtt^2*mWW^8*s*t^9 + 181133*ep^4*mtt^2*mWW^8*s*t^9 + 146260*ep^5*mtt^2*mWW^8*s*t^9 + 172*mtt*mWW^9*s*t^9 + 422*ep*mtt*mWW^9*s*t^9 - 10119*ep^2*mtt*mWW^9*s*t^9 - 60702*ep^3*mtt*mWW^9*s*t^9 - 116133*ep^4*mtt*mWW^9*s*t^9 - 72820*ep^5*mtt*mWW^9*s*t^9 + 258*ep*mWW^10*s*t^9 + 2814*ep^2*mWW^10*s*t^9 + 10866*ep^3*mWW^10*s*t^9 + 17430*ep^4*mWW^10*s*t^9 + 9912*ep^5*mWW^10*s*t^9 + 160*ep*mtt^9*s^2*t^9 - 18496*ep^2*mtt^9*s^2*t^9 - 136264*ep^3*mtt^9*s^2*t^9 - 284864*ep^4*mtt^9*s^2*t^9 - 183936*ep^5*mtt^9*s^2*t^9 - 5696*mtt^8*mWW*s^2*t^9 - 27672*ep*mtt^8*mWW*s^2*t^9 + 121782*ep^2*mtt^8*mWW*s^2*t^9 + 948998*ep^3*mtt^8*mWW*s^2*t^9 + 1804336*ep^4*mtt^8*mWW*s^2*t^9 + 1078752*ep^5*mtt^8*mWW*s^2*t^9 + 19184*mtt^7*mWW^2*s^2*t^9 + 81556*ep*mtt^7*mWW^2*s^2*t^9 - 336846*ep^2*mtt^7*mWW^2*s^2*t^9 - 2268364*ep^3*mtt^7*mWW^2*s^2*t^9 - 3920106*ep^4*mtt^7*mWW^2*s^2*t^9 - 2178664*ep^5*mtt^7*mWW^2*s^2*t^9 - 15208*mtt^6*mWW^3*s^2*t^9 - 29972*ep*mtt^6*mWW^3*s^2*t^9 + 441864*ep^2*mtt^6*mWW^3*s^2*t^9 + 1813004*ep^3*mtt^6*mWW^3*s^2*t^9 + 2429580*ep^4*mtt^6*mWW^3*s^2*t^9 + 1089392*ep^5*mtt^6*mWW^3*s^2*t^9 - 16968*mtt^5*mWW^4*s^2*t^9 - 140696*ep*mtt^5*mWW^4*s^2*t^9 - 130998*ep^2*mtt^5*mWW^4*s^2*t^9 + 1381780*ep^3*mtt^5*mWW^4*s^2*t^9 + 3553802*ep^4*mtt^5*mWW^4*s^2*t^9 + 2365800*ep^5*mtt^5*mWW^4*s^2*t^9 + 35632*mtt^4*mWW^5*s^2*t^9 + 191112*ep*mtt^4*mWW^5*s^2*t^9 - 381340*ep^2*mtt^4*mWW^5*s^2*t^9 - 3859248*ep^3*mtt^4*mWW^5*s^2*t^9 - 7282432*ep^4*mtt^4*mWW^5*s^2*t^9 - 4225024*ep^5*mtt^4*mWW^5*s^2*t^9 - 21152*mtt^3*mWW^6*s^2*t^9 - 76348*ep*mtt^3*mWW^6*s^2*t^9 + 521558*ep^2*mtt^3*mWW^6*s^2*t^9 + 3054748*ep^3*mtt^3*mWW^6*s^2*t^9 + 5089322*ep^4*mtt^3*mWW^6*s^2*t^9 + 2746472*ep^5*mtt^3*mWW^6*s^2*t^9 + 4088*mtt^2*mWW^7*s^2*t^9 - 4708*ep*mtt^2*mWW^7*s^2*t^9 - 264888*ep^2*mtt^2*mWW^7*s^2*t^9 - 1052412*ep^3*mtt^2*mWW^7*s^2*t^9 - 1499172*ep^4*mtt^2*mWW^7*s^2*t^9 - 719568*ep^5*mtt^2*mWW^7*s^2*t^9 + 120*mtt*mWW^8*s^2*t^9 + 6368*ep*mtt*mWW^8*s^2*t^9 + 44398*ep^2*mtt*mWW^8*s^2*t^9 + 103588*ep^3*mtt*mWW^8*s^2*t^9 + 83446*ep^4*mtt*mWW^8*s^2*t^9 + 10520*ep^5*mtt*mWW^8*s^2*t^9 + 200*ep*mWW^9*s^2*t^9 + 2966*ep^2*mWW^9*s^2*t^9 + 14170*ep^3*mWW^9*s^2*t^9 + 26088*ep^4*mWW^9*s^2*t^9 + 16256*ep^5*mWW^9*s^2*t^9 - 13248*ep*mtt^8*s^3*t^9 - 69488*ep^2*mtt^8*s^3*t^9 - 22920*ep^3*mtt^8*s^3*t^9 + 229256*ep^4*mtt^8*s^3*t^9 + 228000*ep^5*mtt^8*s^3*t^9 + 11392*mtt^7*mWW*s^3*t^9 + 85664*ep*mtt^7*mWW*s^3*t^9 + 101306*ep^2*mtt^7*mWW*s^3*t^9 - 525798*ep^3*mtt^7*mWW*s^3*t^9 - 1397900*ep^4*mtt^7*mWW*s^3*t^9 - 918088*ep^5*mtt^7*mWW*s^3*t^9 - 36560*mtt^6*mWW^2*s^3*t^9 - 171794*ep*mtt^6*mWW^2*s^3*t^9 + 277189*ep^2*mtt^6*mWW^2*s^3*t^9 + 2305580*ep^3*mtt^6*mWW^2*s^3*t^9 + 3627489*ep^4*mtt^6*mWW^2*s^3*t^9 + 1777580*ep^5*mtt^6*mWW^2*s^3*t^9 + 32268*mtt^5*mWW^3*s^3*t^9 + 79498*ep*mtt^5*mWW^3*s^3*t^9 - 747773*ep^2*mtt^5*mWW^3*s^3*t^9 - 3057288*ep^3*mtt^5*mWW^3*s^3*t^9 - 3855209*ep^4*mtt^5*mWW^3*s^3*t^9 - 1580132*ep^5*mtt^5*mWW^3*s^3*t^9 + 10992*mtt^4*mWW^4*s^3*t^9 + 140122*ep*mtt^4*mWW^4*s^3*t^9 + 524188*ep^2*mtt^4*mWW^4*s^3*t^9 + 504822*ep^3*mtt^4*mWW^4*s^3*t^9 - 360532*ep^4*mtt^4*mWW^4*s^3*t^9 - 535840*ep^5*mtt^4*mWW^4*s^3*t^9 - 31864*mtt^3*mWW^5*s^3*t^9 - 183964*ep*mtt^3*mWW^5*s^3*t^9 + 103620*ep^2*mtt^3*mWW^5*s^3*t^9 + 2219086*ep^3*mtt^3*mWW^5*s^3*t^9 + 4210106*ep^4*mtt^3*mWW^5*s^3*t^9 + 2361232*ep^5*mtt^3*mWW^5*s^3*t^9 + 16128*mtt^2*mWW^6*s^3*t^9 + 65026*ep*mtt^2*mWW^6*s^3*t^9 - 318335*ep^2*mtt^2*mWW^6*s^3*t^9 - 2013044*ep^3*mtt^2*mWW^6*s^3*t^9 - 3382959*ep^4*mtt^2*mWW^6*s^3*t^9 - 1825972*ep^5*mtt^2*mWW^6*s^3*t^9 - 2356*mtt*mWW^7*s^3*t^9 + 962*ep*mtt*mWW^7*s^3*t^9 + 151551*ep^2*mtt*mWW^7*s^3*t^9 + 666448*ep^3*mtt*mWW^7*s^3*t^9 + 1040091*ep^4*mtt*mWW^7*s^3*t^9 + 549404*ep^5*mtt*mWW^7*s^3*t^9 - 2266*ep*mWW^8*s^3*t^9 - 22258*ep^2*mWW^8*s^3*t^9 - 76886*ep^3*mWW^8*s^3*t^9 - 110342*ep^4*mWW^8*s^3*t^9 - 56184*ep^5*mWW^8*s^3*t^9 + 22112*ep*mtt^7*s^4*t^9 + 122912*ep^2*mtt^7*s^4*t^9 + 87560*ep^3*mtt^7*s^4*t^9 - 279544*ep^4*mtt^7*s^4*t^9 - 313440*ep^5*mtt^7*s^4*t^9 - 11200*mtt^6*mWW*s^4*t^9 - 94856*ep*mtt^6*mWW*s^4*t^9 - 220580*ep^2*mtt^6*mWW*s^4*t^9 + 25910*ep^3*mtt^6*mWW*s^4*t^9 + 570430*ep^4*mtt^6*mWW*s^4*t^9 + 447064*ep^5*mtt^6*mWW*s^4*t^9 + 34448*mtt^5*mWW^2*s^4*t^9 + 163596*ep*mtt^5*mWW^2*s^4*t^9 - 125782*ep^2*mtt^5*mWW^2*s^4*t^9 - 1251640*ep^3*mtt^5*mWW^2*s^4*t^9 - 1536982*ep^4*mtt^5*mWW^2*s^4*t^9 - 477320*ep^5*mtt^5*mWW^2*s^4*t^9 - 32784*mtt^4*mWW^3*s^4*t^9 - 109208*ep*mtt^4*mWW^3*s^4*t^9 + 518702*ep^2*mtt^4*mWW^3*s^4*t^9 + 2395602*ep^3*mtt^4*mWW^3*s^4*t^9 + 3037340*ep^4*mtt^4*mWW^3*s^4*t^9 + 1217424*ep^5*mtt^4*mWW^3*s^4*t^9 + 3664*mtt^3*mWW^4*s^4*t^9 - 22624*ep*mtt^3*mWW^4*s^4*t^9 - 377964*ep^2*mtt^3*mWW^4*s^4*t^9 - 1326160*ep^3*mtt^3*mWW^4*s^4*t^9 - 1866332*ep^4*mtt^3*mWW^4*s^4*t^9 - 948368*ep^5*mtt^3*mWW^4*s^4*t^9 + 9232*mtt^2*mWW^5*s^4*t^9 + 57680*ep*mtt^2*mWW^5*s^4*t^9 + 44168*ep^2*mtt^2*mWW^5*s^4*t^9 - 269294*ep^3*mtt^2*mWW^5*s^4*t^9 - 537090*ep^4*mtt^2*mWW^5*s^4*t^9 - 272040*ep^5*mtt^2*mWW^5*s^4*t^9 - 3360*mtt*mWW^6*s^4*t^9 - 14220*ep*mtt*mWW^6*s^4*t^9 + 63106*ep^2*mtt*mWW^6*s^4*t^9 + 423840*ep^3*mtt*mWW^6*s^4*t^9 + 737322*ep^4*mtt*mWW^6*s^4*t^9 + 411640*ep^5*mtt*mWW^6*s^4*t^9 - 2480*ep*mWW^7*s^4*t^9 - 24562*ep^2*mWW^7*s^4*t^9 - 85818*ep^3*mWW^7*s^4*t^9 - 125144*ep^4*mWW^7*s^4*t^9 - 64960*ep^5*mWW^7*s^4*t^9 - 16288*ep*mtt^6*s^5*t^9 - 82664*ep^2*mtt^6*s^5*t^9 - 9644*ep^3*mtt^6*s^5*t^9 + 316652*ep^4*mtt^6*s^5*t^9 + 300144*ep^5*mtt^6*s^5*t^9 + 5408*mtt^5*mWW*s^5*t^9 + 50976*ep*mtt^5*mWW*s^5*t^9 + 141076*ep^2*mtt^5*mWW*s^5*t^9 + 57878*ep^3*mtt^5*mWW*s^5*t^9 - 228370*ep^4*mtt^5*mWW*s^5*t^9 - 213312*ep^5*mtt^5*mWW*s^5*t^9 - 16192*mtt^4*mWW^2*s^5*t^9 - 78088*ep*mtt^4*mWW^2*s^5*t^9 + 22040*ep^2*mtt^4*mWW^2*s^5*t^9 + 353872*ep^3*mtt^4*mWW^2*s^5*t^9 + 252944*ep^4*mtt^4*mWW^2*s^5*t^9 - 70920*ep^5*mtt^4*mWW^2*s^5*t^9 + 16128*mtt^3*mWW^3*s^5*t^9 + 66320*ep*mtt^3*mWW^3*s^5*t^9 - 165992*ep^2*mtt^3*mWW^3*s^5*t^9 - 989296*ep^3*mtt^3*mWW^3*s^5*t^9 - 1359056*ep^4*mtt^3*mWW^3*s^5*t^9 - 585752*ep^5*mtt^3*mWW^3*s^5*t^9 - 5312*mtt^2*mWW^4*s^5*t^9 - 20824*ep*mtt^2*mWW^4*s^5*t^9 + 118248*ep^2*mtt^2*mWW^4*s^5*t^9 + 751696*ep^3*mtt^2*mWW^4*s^5*t^9 + 1318464*ep^4*mtt^2*mWW^4*s^5*t^9 + 750760*ep^5*mtt^2*mWW^4*s^5*t^9 - 32*mtt*mWW^5*s^5*t^9 - 2336*ep*mtt*mWW^5*s^5*t^9 - 36044*ep^2*mtt*mWW^5*s^5*t^9 - 179670*ep^3*mtt*mWW^5*s^5*t^9 - 326846*ep^4*mtt*mWW^5*s^5*t^9 - 196168*ep^5*mtt*mWW^5*s^5*t^9 + 240*ep*mWW^6*s^5*t^9 + 3336*ep^2*mWW^6*s^5*t^9 + 15164*ep^3*mWW^6*s^5*t^9 + 26212*ep^4*mWW^6*s^5*t^9 + 15248*ep^5*mWW^6*s^5*t^9 + 5728*ep*mtt^5*s^6*t^9 + 24480*ep^2*mtt^5*s^6*t^9 - 28456*ep^3*mtt^5*s^6*t^9 - 175200*ep^4*mtt^5*s^6*t^9 - 145152*ep^5*mtt^5*s^6*t^9 - 1024*mtt^4*mWW*s^6*t^9 - 13120*ep*mtt^4*mWW*s^6*t^9 - 40256*ep^2*mtt^4*mWW*s^6*t^9 + 12856*ep^3*mtt^4*mWW*s^6*t^9 + 159852*ep^4*mtt^4*mWW*s^6*t^9 + 133632*ep^5*mtt^4*mWW*s^6*t^9 + 3072*mtt^3*mWW^2*s^6*t^9 + 15712*ep*mtt^3*mWW^2*s^6*t^9 + 3376*ep^2*mtt^3*mWW^2*s^6*t^9 - 41920*ep^3*mtt^3*mWW^2*s^6*t^9 - 10696*ep^4*mtt^3*mWW^2*s^6*t^9 + 33456*ep^5*mtt^3*mWW^2*s^6*t^9 - 3072*mtt^2*mWW^3*s^6*t^9 - 14240*ep*mtt^2*mWW^3*s^6*t^9 + 21584*ep^2*mtt^2*mWW^3*s^6*t^9 + 176128*ep^3*mtt^2*mWW^3*s^6*t^9 + 266992*ep^4*mtt^2*mWW^3*s^6*t^9 + 125872*ep^5*mtt^2*mWW^3*s^6*t^9 + 1024*mtt*mWW^4*s^6*t^9 + 5536*ep*mtt*mWW^4*s^6*t^9 - 14384*ep^2*mtt*mWW^4*s^6*t^9 - 139800*ep^3*mtt*mWW^4*s^6*t^9 - 274520*ep^4*mtt*mWW^4*s^6*t^9 - 166000*ep^5*mtt*mWW^4*s^6*t^9 + 512*ep*mWW^5*s^6*t^9 + 5328*ep^2*mWW^5*s^6*t^9 + 19656*ep^3*mWW^5*s^6*t^9 + 29988*ep^4*mWW^5*s^6*t^9 + 16144*ep^5*mWW^5*s^6*t^9 - 768*ep*mtt^4*s^7*t^9 - 2432*ep^2*mtt^4*s^7*t^9 + 9664*ep^3*mtt^4*s^7*t^9 + 35040*ep^4*mtt^4*s^7*t^9 + 26496*ep^5*mtt^4*s^7*t^9 + 1280*ep*mtt^3*mWW*s^7*t^9 + 4352*ep^2*mtt^3*mWW*s^7*t^9 - 14016*ep^3*mtt^3*mWW*s^7*t^9 - 54144*ep^4*mtt^3*mWW*s^7*t^9 - 41472*ep^5*mtt^3*mWW*s^7*t^9 - 256*ep*mtt^2*mWW^2*s^7*t^9 - 1536*ep^2*mtt^2*mWW^2*s^7*t^9 - 1856*ep^3*mtt^2*mWW^2*s^7*t^9 + 1344*ep^4*mtt^2*mWW^2*s^7*t^9 + 2304*ep^5*mtt^2*mWW^2*s^7*t^9 - 256*ep*mtt*mWW^3*s^7*t^9 - 256*ep^2*mtt*mWW^3*s^7*t^9 + 7104*ep^3*mtt*mWW^3*s^7*t^9 + 19584*ep^4*mtt*mWW^3*s^7*t^9 + 13824*ep^5*mtt*mWW^3*s^7*t^9 - 128*ep^2*mWW^4*s^7*t^9 - 896*ep^3*mWW^4*s^7*t^9 - 1824*ep^4*mWW^4*s^7*t^9 - 1152*ep^5*mWW^4*s^7*t^9 + 880*ep*mtt^10*t^10 + 8856*ep^2*mtt^10*t^10 + 31464*ep^3*mtt^10*t^10 + 46624*ep^4*mtt^10*t^10 + 24576*ep^5*mtt^10*t^10 - 4704*ep*mtt^9*mWW*t^10 - 47038*ep^2*mtt^9*mWW*t^10 - 166092*ep^3*mtt^9*mWW*t^10 - 244998*ep^4*mtt^9*mWW*t^10 - 128728*ep^5*mtt^9*mWW*t^10 + 9648*ep*mtt^8*mWW^2*t^10 + 95418*ep^2*mtt^8*mWW^2*t^10 + 333340*ep^3*mtt^8*mWW^2*t^10 + 487898*ep^4*mtt^8*mWW^2*t^10 + 255016*ep^5*mtt^8*mWW^2*t^10 - 8384*ep*mtt^7*mWW^3*t^10 - 80646*ep^2*mtt^7*mWW^3*t^10 - 274092*ep^3*mtt^7*mWW^3*t^10 - 393374*ep^4*mtt^7*mWW^3*t^10 - 203064*ep^5*mtt^7*mWW^3*t^10 + 240*ep*mtt^6*mWW^4*t^10 - 1630*ep^2*mtt^6*mWW^4*t^10 - 18900*ep^3*mtt^6*mWW^4*t^10 - 40350*ep^4*mtt^6*mWW^4*t^10 - 24760*ep^5*mtt^6*mWW^4*t^10 + 5280*ep*mtt^5*mWW^5*t^10 + 55014*ep^2*mtt^5*mWW^5*t^10 + 200956*ep^3*mtt^5*mWW^5*t^10 + 301166*ep^4*mtt^5*mWW^5*t^10 + 158584*ep^5*mtt^5*mWW^5*t^10 - 4016*ep*mtt^4*mWW^6*t^10 - 40242*ep^2*mtt^4*mWW^6*t^10 - 141708*ep^3*mtt^4*mWW^6*t^10 - 206642*ep^4*mtt^4*mWW^6*t^10 - 106632*ep^5*mtt^4*mWW^6*t^10 + 1152*ep*mtt^3*mWW^7*t^10 + 11102*ep^2*mtt^3*mWW^7*t^10 + 37500*ep^3*mtt^3*mWW^7*t^10 + 52662*ep^4*mtt^3*mWW^7*t^10 + 26264*ep^5*mtt^3*mWW^7*t^10 - 96*ep*mtt^2*mWW^8*t^10 - 834*ep^2*mtt^2*mWW^8*t^10 - 2468*ep^3*mtt^2*mWW^8*t^10 - 2986*ep^4*mtt^2*mWW^8*t^10 - 1256*ep^5*mtt^2*mWW^8*t^10 - 2096*ep*mtt^9*s*t^10 - 22096*ep^2*mtt^9*s*t^10 - 81956*ep^3*mtt^9*s*t^10 - 125316*ep^4*mtt^9*s*t^10 - 67536*ep^5*mtt^9*s*t^10 - 880*mtt^8*mWW*s*t^10 + 4832*ep*mtt^8*mWW*s*t^10 + 110570*ep^2*mtt^8*mWW*s*t^10 + 472732*ep^3*mtt^8*mWW*s*t^10 + 761490*ep^4*mtt^8*mWW*s*t^10 + 420616*ep^5*mtt^8*mWW*s*t^10 + 3824*mtt^7*mWW^2*s*t^10 + 2486*ep*mtt^7*mWW^2*s*t^10 - 228961*ep^2*mtt^7*mWW^2*s*t^10 - 1108400*ep^3*mtt^7*mWW^2*s*t^10 - 1849053*ep^4*mtt^7*mWW^2*s*t^10 - 1035956*ep^5*mtt^7*mWW^2*s*t^10 - 5824*mtt^6*mWW^3*s*t^10 - 11916*ep*mtt^6*mWW^3*s*t^10 + 250353*ep^2*mtt^6*mWW^3*s*t^10 + 1282166*ep^3*mtt^6*mWW^3*s*t^10 + 2152581*ep^4*mtt^6*mWW^3*s*t^10 + 1204980*ep^5*mtt^6*mWW^3*s*t^10 + 2560*mtt^5*mWW^4*s*t^10 + 34*ep*mtt^5*mWW^4*s*t^10 - 139329*ep^2*mtt^5*mWW^4*s*t^10 - 589828*ep^3*mtt^5*mWW^4*s*t^10 - 902661*ep^4*mtt^5*mWW^4*s*t^10 - 477716*ep^5*mtt^5*mWW^4*s*t^10 + 2320*mtt^4*mWW^5*s*t^10 + 17416*ep*mtt^4*mWW^5*s*t^10 - 819*ep^2*mtt^4*mWW^5*s*t^10 - 254134*ep^3*mtt^4*mWW^5*s*t^10 - 573039*ep^4*mtt^4*mWW^5*s*t^10 - 361244*ep^5*mtt^4*mWW^5*s*t^10 - 2960*mtt^3*mWW^6*s*t^10 - 13222*ep*mtt^3*mWW^6*s*t^10 + 67285*ep^2*mtt^3*mWW^6*s*t^10 + 476808*ep^3*mtt^3*mWW^6*s*t^10 + 867105*ep^4*mtt^3*mWW^6*s*t^10 + 499524*ep^5*mtt^3*mWW^6*s*t^10 + 1056*mtt^2*mWW^7*s*t^10 + 1524*ep*mtt^2*mWW^7*s*t^10 - 51269*ep^2*mtt^2*mWW^7*s*t^10 - 249510*ep^3*mtt^2*mWW^7*s*t^10 - 405417*ep^4*mtt^2*mWW^7*s*t^10 - 219524*ep^5*mtt^2*mWW^7*s*t^10 - 96*mtt*mWW^8*s*t^10 + 1086*ep*mtt*mWW^8*s*t^10 + 15517*ep^2*mtt*mWW^8*s*t^10 + 55824*ep^3*mtt*mWW^8*s*t^10 + 78789*ep^4*mtt*mWW^8*s*t^10 + 38740*ep^5*mtt*mWW^8*s*t^10 - 144*ep*mWW^9*s*t^10 - 1251*ep^2*mWW^9*s*t^10 - 3702*ep^3*mWW^9*s*t^10 - 4479*ep^4*mWW^9*s*t^10 - 1884*ep^5*mWW^9*s*t^10 - 1616*ep*mtt^8*s^2*t^10 - 640*ep^2*mtt^8*s^2*t^10 + 52236*ep^3*mtt^8*s^2*t^10 + 140612*ep^4*mtt^8*s^2*t^10 + 99408*ep^5*mtt^8*s^2*t^10 + 3584*mtt^7*mWW*s^2*t^10 + 23808*ep*mtt^7*mWW*s^2*t^10 - 27342*ep^2*mtt^7*mWW*s^2*t^10 - 473882*ep^3*mtt^7*mWW*s^2*t^10 - 1010668*ep^4*mtt^7*mWW*s^2*t^10 - 635280*ep^5*mtt^7*mWW*s^2*t^10 - 14336*mtt^6*mWW^2*s^2*t^10 - 74492*ep*mtt^6*mWW^2*s^2*t^10 + 155796*ep^2*mtt^6*mWW^2*s^2*t^10 + 1494954*ep^3*mtt^6*mWW^2*s^2*t^10 + 2795390*ep^4*mtt^6*mWW^2*s^2*t^10 + 1623128*ep^5*mtt^6*mWW^2*s^2*t^10 + 20640*mtt^5*mWW^3*s^2*t^10 + 86748*ep*mtt^5*mWW^3*s^2*t^10 - 336710*ep^2*mtt^5*mWW^3*s^2*t^10 - 2226358*ep^3*mtt^5*mWW^3*s^2*t^10 - 3763596*ep^4*mtt^5*mWW^3*s^2*t^10 - 2054224*ep^5*mtt^5*mWW^3*s^2*t^10 - 10880*mtt^4*mWW^4*s^2*t^10 - 22712*ep*mtt^4*mWW^4*s^2*t^10 + 347772*ep^2*mtt^4*mWW^4*s^2*t^10 + 1569038*ep^3*mtt^4*mWW^4*s^2*t^10 + 2339686*ep^4*mtt^4*mWW^4*s^2*t^10 + 1184696*ep^5*mtt^4*mWW^4*s^2*t^10 - 1600*mtt^3*mWW^5*s^2*t^10 - 29576*ep*mtt^3*mWW^5*s^2*t^10 - 147098*ep^2*mtt^3*mWW^5*s^2*t^10 - 250998*ep^3*mtt^3*mWW^5*s^2*t^10 - 131476*ep^4*mtt^3*mWW^5*s^2*t^10 + 8848*ep^5*mtt^3*mWW^5*s^2*t^10 + 3456*mtt^2*mWW^6*s^2*t^10 + 20180*ep*mtt^2*mWW^6*s^2*t^10 - 23076*ep^2*mtt^2*mWW^6*s^2*t^10 - 333050*ep^3*mtt^2*mWW^6*s^2*t^10 - 651686*ep^4*mtt^2*mWW^6*s^2*t^10 - 381944*ep^5*mtt^2*mWW^6*s^2*t^10 - 864*mtt*mWW^7*s^2*t^10 - 1300*ep*mtt*mWW^7*s^2*t^10 + 41646*ep^2*mtt*mWW^7*s^2*t^10 + 204294*ep^3*mtt*mWW^7*s^2*t^10 + 334476*ep^4*mtt*mWW^7*s^2*t^10 + 182608*ep^5*mtt*mWW^7*s^2*t^10 - 1040*ep*mWW^8*s^2*t^10 - 10348*ep^2*mWW^8*s^2*t^10 - 36234*ep^3*mWW^8*s^2*t^10 - 52738*ep^4*mWW^8*s^2*t^10 - 27240*ep^5*mWW^8*s^2*t^10 + 9776*ep*mtt^7*s^3*t^10 + 49584*ep^2*mtt^7*s^3*t^10 + 5892*ep^3*mtt^7*s^3*t^10 - 188740*ep^4*mtt^7*s^3*t^10 - 178512*ep^5*mtt^7*s^3*t^10 - 5424*mtt^6*mWW*s^3*t^10 - 55392*ep*mtt^6*mWW*s^3*t^10 - 125818*ep^2*mtt^6*mWW*s^3*t^10 + 217472*ep^3*mtt^6*mWW*s^3*t^10 + 896854*ep^4*mtt^6*mWW*s^3*t^10 + 670408*ep^5*mtt^6*mWW*s^3*t^10 + 19792*mtt^5*mWW^2*s^3*t^10 + 120886*ep*mtt^5*mWW^2*s^3*t^10 + 16171*ep^2*mtt^5*mWW^2*s^3*t^10 - 1061928*ep^3*mtt^5*mWW^2*s^3*t^10 - 2161593*ep^4*mtt^5*mWW^2*s^3*t^10 - 1259588*ep^5*mtt^5*mWW^2*s^3*t^10 - 26288*mtt^4*mWW^3*s^3*t^10 - 121680*ep*mtt^4*mWW^3*s^3*t^10 + 241207*ep^2*mtt^4*mWW^3*s^3*t^10 + 1898846*ep^3*mtt^4*mWW^3*s^3*t^10 + 3088247*ep^4*mtt^4*mWW^3*s^3*t^10 + 1589708*ep^5*mtt^4*mWW^3*s^3*t^10 + 14352*mtt^3*mWW^4*s^3*t^10 + 47404*ep*mtt^3*mWW^4*s^3*t^10 - 302298*ep^2*mtt^3*mWW^4*s^3*t^10 - 1574532*ep^3*mtt^3*mWW^4*s^3*t^10 - 2413198*ep^4*mtt^3*mWW^4*s^3*t^10 - 1228088*ep^5*mtt^3*mWW^4*s^3*t^10 - 1888*mtt^2*mWW^5*s^3*t^10 + 4592*ep*mtt^2*mWW^5*s^3*t^10 + 143948*ep^2*mtt^2*mWW^5*s^3*t^10 + 563988*ep^3*mtt^2*mWW^5*s^3*t^10 + 836772*ep^4*mtt^2*mWW^5*s^3*t^10 + 434528*ep^5*mtt^2*mWW^5*s^3*t^10 - 544*mtt*mWW^6*s^3*t^10 - 5186*ep*mtt*mWW^6*s^3*t^10 - 18865*ep^2*mtt*mWW^6*s^3*t^10 - 36200*ep^3*mtt*mWW^6*s^3*t^10 - 38917*ep^4*mtt*mWW^6*s^3*t^10 - 18548*ep^5*mtt*mWW^6*s^3*t^10 - 400*ep*mWW^7*s^3*t^10 - 3929*ep^2*mWW^7*s^3*t^10 - 13538*ep^3*mWW^7*s^3*t^10 - 19425*ep^4*mWW^7*s^3*t^10 - 9908*ep^5*mWW^7*s^3*t^10 - 11872*ep*mtt^6*s^4*t^10 - 56792*ep^2*mtt^6*s^4*t^10 + 16508*ep^3*mtt^6*s^4*t^10 + 276348*ep^4*mtt^6*s^4*t^10 + 245808*ep^5*mtt^6*s^4*t^10 + 3616*mtt^5*mWW*s^4*t^10 + 45472*ep*mtt^5*mWW*s^4*t^10 + 133100*ep^2*mtt^5*mWW*s^4*t^10 - 94790*ep^3*mtt^5*mWW*s^4*t^10 - 663890*ep^4*mtt^5*mWW*s^4*t^10 - 536008*ep^5*mtt^5*mWW*s^4*t^10 - 11968*mtt^4*mWW^2*s^4*t^10 - 76576*ep*mtt^4*mWW^2*s^4*t^10 - 56744*ep^2*mtt^4*mWW^2*s^4*t^10 + 427306*ep^3*mtt^4*mWW^2*s^4*t^10 + 929182*ep^4*mtt^4*mWW^2*s^4*t^10 + 537400*ep^5*mtt^4*mWW^2*s^4*t^10 + 14208*mtt^3*mWW^3*s^4*t^10 + 68400*ep*mtt^3*mWW^3*s^4*t^10 - 89264*ep^2*mtt^3*mWW^3*s^4*t^10 - 826860*ep^3*mtt^3*mWW^3*s^4*t^10 - 1310324*ep^4*mtt^3*mWW^3*s^4*t^10 - 644560*ep^5*mtt^3*mWW^3*s^4*t^10 - 6976*mtt^2*mWW^4*s^4*t^10 - 28656*ep*mtt^2*mWW^4*s^4*t^10 + 109872*ep^2*mtt^2*mWW^4*s^4*t^10 + 702592*ep^3*mtt^2*mWW^4*s^4*t^10 + 1157784*ep^4*mtt^2*mWW^4*s^4*t^10 + 618784*ep^5*mtt^2*mWW^4*s^4*t^10 + 1120*mtt*mWW^5*s^4*t^10 + 2288*ep*mtt*mWW^5*s^4*t^10 - 49724*ep^2*mtt*mWW^5*s^4*t^10 - 258926*ep^3*mtt*mWW^5*s^4*t^10 - 439962*ep^4*mtt*mWW^5*s^4*t^10 - 248296*ep^5*mtt*mWW^5*s^4*t^10 + 944*ep*mWW^6*s^4*t^10 + 9552*ep^2*mWW^6*s^4*t^10 + 34170*ep^3*mWW^6*s^4*t^10 + 50862*ep^4*mWW^6*s^4*t^10 + 26872*ep^5*mWW^6*s^4*t^10 + 6080*ep*mtt^5*s^5*t^10 + 24736*ep^2*mtt^5*s^5*t^10 - 38640*ep^3*mtt^5*s^5*t^10 - 202088*ep^4*mtt^5*s^5*t^10 - 163488*ep^5*mtt^5*s^5*t^10 - 896*mtt^4*mWW*s^5*t^10 - 15936*ep*mtt^4*mWW*s^5*t^10 - 50000*ep^2*mtt^4*mWW*s^5*t^10 + 65584*ep^3*mtt^4*mWW*s^5*t^10 + 342428*ep^4*mtt^4*mWW*s^5*t^10 + 271200*ep^5*mtt^4*mWW*s^5*t^10 + 2688*mtt^3*mWW^2*s^5*t^10 + 18432*ep*mtt^3*mWW^2*s^5*t^10 + 20624*ep^2*mtt^3*mWW^2*s^5*t^10 - 82488*ep^3*mtt^3*mWW^2*s^5*t^10 - 203840*ep^4*mtt^3*mWW^2*s^5*t^10 - 123456*ep^5*mtt^3*mWW^2*s^5*t^10 - 2688*mtt^2*mWW^3*s^5*t^10 - 12928*ep*mtt^2*mWW^3*s^5*t^10 + 14000*ep^2*mtt^2*mWW^3*s^5*t^10 + 136616*ep^3*mtt^2*mWW^3*s^5*t^10 + 208040*ep^4*mtt^2*mWW^3*s^5*t^10 + 96960*ep^5*mtt^2*mWW^3*s^5*t^10 + 896*mtt*mWW^4*s^5*t^10 + 3904*ep*mtt*mWW^4*s^5*t^10 - 13552*ep^2*mtt*mWW^4*s^5*t^10 - 94904*ep^3*mtt*mWW^4*s^5*t^10 - 163832*ep^4*mtt*mWW^4*s^5*t^10 - 90912*ep^5*mtt*mWW^4*s^5*t^10 + 448*ep*mWW^5*s^5*t^10 + 4192*ep^2*mWW^5*s^5*t^10 + 13832*ep^3*mWW^5*s^5*t^10 + 19292*ep^4*mWW^5*s^5*t^10 + 9696*ep^5*mWW^5*s^5*t^10 - 1152*ep*mtt^4*s^6*t^10 - 3648*ep^2*mtt^4*s^6*t^10 + 14496*ep^3*mtt^4*s^6*t^10 + 52560*ep^4*mtt^4*s^6*t^10 + 39744*ep^5*mtt^4*s^6*t^10 + 1920*ep*mtt^3*mWW*s^6*t^10 + 6528*ep^2*mtt^3*mWW*s^6*t^10 - 21024*ep^3*mtt^3*mWW*s^6*t^10 - 81216*ep^4*mtt^3*mWW*s^6*t^10 - 62208*ep^5*mtt^3*mWW*s^6*t^10 - 384*ep*mtt^2*mWW^2*s^6*t^10 - 2304*ep^2*mtt^2*mWW^2*s^6*t^10 - 2784*ep^3*mtt^2*mWW^2*s^6*t^10 + 2016*ep^4*mtt^2*mWW^2*s^6*t^10 + 3456*ep^5*mtt^2*mWW^2*s^6*t^10 - 384*ep*mtt*mWW^3*s^6*t^10 - 384*ep^2*mtt*mWW^3*s^6*t^10 + 10656*ep^3*mtt*mWW^3*s^6*t^10 + 29376*ep^4*mtt*mWW^3*s^6*t^10 + 20736*ep^5*mtt*mWW^3*s^6*t^10 - 192*ep^2*mWW^4*s^6*t^10 - 1344*ep^3*mWW^4*s^6*t^10 - 2736*ep^4*mWW^4*s^6*t^10 - 1728*ep^5*mWW^4*s^6*t^10 - 368*ep*mtt^9*t^11 - 3600*ep^2*mtt^9*t^11 - 12420*ep^3*mtt^9*t^11 - 17948*ep^4*mtt^9*t^11 - 9264*ep^5*mtt^9*t^11 + 2128*ep*mtt^8*mWW*t^11 + 20760*ep^2*mtt^8*mWW*t^11 + 71424*ep^3*mtt^8*mWW*t^11 + 103000*ep^4*mtt^8*mWW*t^11 + 53088*ep^5*mtt^8*mWW*t^11 - 5040*ep*mtt^7*mWW^2*t^11 - 48960*ep^2*mtt^7*mWW^2*t^11 - 167724*ep^3*mtt^7*mWW^2*t^11 - 241092*ep^4*mtt^7*mWW^2*t^11 - 123984*ep^5*mtt^7*mWW^2*t^11 + 6160*ep*mtt^6*mWW^3*t^11 + 59400*ep^2*mtt^6*mWW^3*t^11 + 201960*ep^3*mtt^6*mWW^3*t^11 + 288640*ep^4*mtt^6*mWW^3*t^11 + 147840*ep^5*mtt^6*mWW^3*t^11 - 3920*ep*mtt^5*mWW^4*t^11 - 37200*ep^2*mtt^5*mWW^4*t^11 - 124380*ep^3*mtt^5*mWW^4*t^11 - 175460*ep^4*mtt^5*mWW^4*t^11 - 89040*ep^5*mtt^5*mWW^4*t^11 + 1008*ep*mtt^4*mWW^5*t^11 + 9000*ep^2*mtt^4*mWW^5*t^11 + 28080*ep^3*mtt^4*mWW^5*t^11 + 37368*ep^4*mtt^4*mWW^5*t^11 + 18144*ep^5*mtt^4*mWW^5*t^11 + 112*ep*mtt^3*mWW^6*t^11 + 1440*ep^2*mtt^3*mWW^6*t^11 + 6156*ep^3*mtt^3*mWW^6*t^11 + 10180*ep^4*mtt^3*mWW^6*t^11 + 5712*ep^5*mtt^3*mWW^6*t^11 - 80*ep*mtt^2*mWW^7*t^11 - 840*ep^2*mtt^2*mWW^7*t^11 - 3096*ep^3*mtt^2*mWW^7*t^11 - 4688*ep^4*mtt^2*mWW^7*t^11 - 2496*ep^5*mtt^2*mWW^7*t^11 + 624*ep*mtt^8*s*t^11 + 6320*ep^2*mtt^8*s*t^11 + 22564*ep^3*mtt^8*s*t^11 + 33476*ep^4*mtt^8*s*t^11 + 17616*ep^5*mtt^8*s*t^11 + 368*mtt^7*mWW*s*t^11 - 984*ep*mtt^7*mWW*s*t^11 - 33468*ep^2*mtt^7*mWW*s*t^11 - 144046*ep^3*mtt^7*mWW*s*t^11 - 229038*ep^4*mtt^7*mWW*s*t^11 - 124632*ep^5*mtt^7*mWW*s*t^11 - 1760*mtt^6*mWW^2*s*t^11 - 3328*ep*mtt^6*mWW^2*s*t^11 + 77904*ep^2*mtt^6*mWW^2*s*t^11 + 392908*ep^3*mtt^6*mWW^2*s*t^11 + 653324*ep^4*mtt^6*mWW^2*s*t^11 + 362352*ep^5*mtt^6*mWW^2*s*t^11 + 3280*mtt^5*mWW^3*s*t^11 + 9680*ep*mtt^5*mWW^3*s*t^11 - 107440*ep^2*mtt^5*mWW^3*s*t^11 - 588946*ep^3*mtt^5*mWW^3*s*t^11 - 995678*ep^4*mtt^5*mWW^3*s*t^11 - 555096*ep^5*mtt^5*mWW^3*s*t^11 - 2880*mtt^4*mWW^4*s*t^11 - 7720*ep*mtt^4*mWW^4*s*t^11 + 97620*ep^2*mtt^4*mWW^4*s*t^11 + 513240*ep^3*mtt^4*mWW^4*s*t^11 + 851540*ep^4*mtt^4*mWW^4*s*t^11 + 469200*ep^5*mtt^4*mWW^4*s*t^11 + 1040*mtt^3*mWW^5*s*t^11 + 136*ep*mtt^3*mWW^5*s*t^11 - 56700*ep^2*mtt^3*mWW^5*s*t^11 - 243634*ep^3*mtt^3*mWW^5*s*t^11 - 374186*ep^4*mtt^3*mWW^5*s*t^11 - 197256*ep^5*mtt^3*mWW^5*s*t^11 + 32*mtt^2*mWW^6*s*t^11 + 2224*ep*mtt^2*mWW^6*s*t^11 + 16088*ep^2*mtt^2*mWW^6*s*t^11 + 40476*ep^3*mtt^2*mWW^6*s*t^11 + 42708*ep^4*mtt^2*mWW^6*s*t^11 + 16272*ep^5*mtt^2*mWW^6*s*t^11 - 80*mtt*mWW^7*s*t^11 - 512*ep*mtt*mWW^7*s*t^11 + 936*ep^2*mtt*mWW^7*s*t^11 + 12082*ep^3*mtt*mWW^7*s*t^11 + 24886*ep^4*mtt*mWW^7*s*t^11 + 15288*ep^5*mtt*mWW^7*s*t^11 - 120*ep*mWW^8*s*t^11 - 1260*ep^2*mWW^8*s*t^11 - 4644*ep^3*mWW^8*s*t^11 - 7032*ep^4*mWW^8*s*t^11 - 3744*ep^5*mWW^8*s*t^11 + 1152*ep*mtt^7*s^2*t^11 + 4624*ep^2*mtt^7*s^2*t^11 - 7784*ep^3*mtt^7*s^2*t^11 - 39312*ep^4*mtt^7*s^2*t^11 - 31680*ep^5*mtt^7*s^2*t^11 - 1120*mtt^6*mWW*s^2*t^11 - 10400*ep*mtt^6*mWW*s^2*t^11 - 12568*ep^2*mtt^6*mWW*s^2*t^11 + 103000*ep^3*mtt^6*mWW*s^2*t^11 + 282724*ep^4*mtt^6*mWW*s^2*t^11 + 194064*ep^5*mtt^6*mWW*s^2*t^11 + 4704*mtt^5*mWW^2*s^2*t^11 + 30160*ep*mtt^5*mWW^2*s^2*t^11 - 7800*ep^2*mtt^5*mWW^2*s^2*t^11 - 385708*ep^3*mtt^5*mWW^2*s^2*t^11 - 817404*ep^4*mtt^5*mWW^2*s^2*t^11 - 501552*ep^5*mtt^5*mWW^2*s^2*t^11 - 7616*mtt^4*mWW^3*s^2*t^11 - 39392*ep*mtt^4*mWW^3*s^2*t^11 + 67112*ep^2*mtt^4*mWW^3*s^2*t^11 + 677500*ep^3*mtt^4*mWW^3*s^2*t^11 + 1241192*ep^4*mtt^4*mWW^3*s^2*t^11 + 705504*ep^5*mtt^4*mWW^3*s^2*t^11 + 5824*mtt^3*mWW^4*s^2*t^11 + 23648*ep*mtt^3*mWW^4*s^2*t^11 - 100928*ep^2*mtt^3*mWW^4*s^2*t^11 - 640480*ep^3*mtt^3*mWW^4*s^2*t^11 - 1069288*ep^4*mtt^3*mWW^4*s^2*t^11 - 578976*ep^5*mtt^3*mWW^4*s^2*t^11 - 2016*mtt^2*mWW^5*s^2*t^11 - 4384*ep*mtt^2*mWW^5*s^2*t^11 + 69528*ep^2*mtt^2*mWW^5*s^2*t^11 + 331984*ep^3*mtt^2*mWW^5*s^2*t^11 + 519444*ep^4*mtt^2*mWW^5*s^2*t^11 + 273744*ep^5*mtt^2*mWW^5*s^2*t^11 + 224*mtt*mWW^6*s^2*t^11 - 1072*ep*mtt*mWW^6*s^2*t^11 - 22680*ep^2*mtt*mWW^6*s^2*t^11 - 87500*ep^3*mtt*mWW^6*s^2*t^11 - 129932*ep^4*mtt*mWW^6*s^2*t^11 - 67440*ep^5*mtt*mWW^6*s^2*t^11 + 288*ep*mWW^7*s^2*t^11 + 2712*ep^2*mWW^7*s^2*t^11 + 8988*ep^3*mWW^7*s^2*t^11 + 12576*ep^4*mWW^7*s^2*t^11 + 6336*ep^5*mWW^7*s^2*t^11 - 3472*ep*mtt^6*s^3*t^11 - 16240*ep^2*mtt^6*s^3*t^11 + 7220*ep^3*mtt^6*s^3*t^11 + 85028*ep^4*mtt^6*s^3*t^11 + 74064*ep^5*mtt^6*s^3*t^11 + 1136*mtt^5*mWW*s^3*t^11 + 16424*ep*mtt^5*mWW*s^3*t^11 + 47748*ep^2*mtt^5*mWW*s^3*t^11 - 63678*ep^3*mtt^5*mWW*s^3*t^11 - 321414*ep^4*mtt^5*mWW*s^3*t^11 - 252216*ep^5*mtt^5*mWW*s^3*t^11 - 4096*mtt^4*mWW^2*s^3*t^11 - 31568*ep*mtt^4*mWW^2*s^3*t^11 - 36776*ep^2*mtt^4*mWW^2*s^3*t^11 + 214808*ep^3*mtt^4*mWW^2*s^3*t^11 + 569904*ep^4*mtt^4*mWW^2*s^3*t^11 + 376128*ep^5*mtt^4*mWW^2*s^3*t^11 + 5472*mtt^3*mWW^3*s^3*t^11 + 30280*ep*mtt^3*mWW^3*s^3*t^11 - 19468*ep^2*mtt^3*mWW^3*s^3*t^11 - 353672*ep^3*mtt^3*mWW^3*s^3*t^11 - 658452*ep^4*mtt^3*mWW^3*s^3*t^11 - 369360*ep^5*mtt^3*mWW^3*s^3*t^11 - 3200*mtt^2*mWW^4*s^3*t^11 - 13592*ep*mtt^2*mWW^4*s^3*t^11 + 45180*ep^2*mtt^2*mWW^4*s^3*t^11 + 300648*ep^3*mtt^2*mWW^4*s^3*t^11 + 494652*ep^4*mtt^2*mWW^4*s^3*t^11 + 262512*ep^5*mtt^2*mWW^4*s^3*t^11 + 688*mtt*mWW^5*s^3*t^11 + 1328*ep*mtt*mWW^5*s^3*t^11 - 26152*ep^2*mtt*mWW^5*s^3*t^11 - 124442*ep^3*mtt*mWW^5*s^3*t^11 - 196662*ep^4*mtt*mWW^5*s^3*t^11 - 104760*ep^5*mtt*mWW^5*s^3*t^11 + 600*ep*mWW^6*s^3*t^11 + 5708*ep^2*mWW^6*s^3*t^11 + 19116*ep^3*mWW^6*s^3*t^11 + 26944*ep^4*mWW^6*s^3*t^11 + 13632*ep^5*mWW^6*s^3*t^11 + 2832*ep*mtt^5*s^4*t^11 + 11328*ep^2*mtt^5*s^4*t^11 - 19244*ep^3*mtt^5*s^4*t^11 - 96284*ep^4*mtt^5*s^4*t^11 - 77232*ep^5*mtt^5*s^4*t^11 - 384*mtt^4*mWW*s^4*t^11 - 8448*ep*mtt^4*mWW*s^4*t^11 - 26824*ep^2*mtt^4*mWW*s^4*t^11 + 47316*ep^3*mtt^4*mWW*s^4*t^11 + 218872*ep^4*mtt^4*mWW*s^4*t^11 + 171168*ep^5*mtt^4*mWW*s^4*t^11 + 1152*mtt^3*mWW^2*s^4*t^11 + 10080*ep*mtt^3*mWW^2*s^4*t^11 + 16720*ep^2*mtt^3*mWW^2*s^4*t^11 - 57376*ep^3*mtt^3*mWW^2*s^4*t^11 - 177608*ep^4*mtt^3*mWW^2*s^4*t^11 - 123168*ep^5*mtt^3*mWW^2*s^4*t^11 - 1152*mtt^2*mWW^3*s^4*t^11 - 5952*ep*mtt^2*mWW^3*s^4*t^11 + 3328*ep^2*mtt^2*mWW^3*s^4*t^11 + 54368*ep^3*mtt^2*mWW^3*s^4*t^11 + 89248*ep^4*mtt^2*mWW^3*s^4*t^11 + 44160*ep^5*mtt^2*mWW^3*s^4*t^11 + 384*mtt*mWW^4*s^4*t^11 + 1296*ep*mtt*mWW^4*s^4*t^11 - 6160*ep^2*mtt*mWW^4*s^4*t^11 - 29652*ep^3*mtt*mWW^4*s^4*t^11 - 39740*ep^4*mtt*mWW^4*s^4*t^11 - 17328*ep^5*mtt*mWW^4*s^4*t^11 + 192*ep*mWW^5*s^4*t^11 + 1608*ep^2*mWW^5*s^4*t^11 + 4588*ep^3*mWW^5*s^4*t^11 + 5512*ep^4*mWW^5*s^4*t^11 + 2400*ep^5*mWW^5*s^4*t^11 - 768*ep*mtt^4*s^5*t^11 - 2432*ep^2*mtt^4*s^5*t^11 + 9664*ep^3*mtt^4*s^5*t^11 + 35040*ep^4*mtt^4*s^5*t^11 + 26496*ep^5*mtt^4*s^5*t^11 + 1280*ep*mtt^3*mWW*s^5*t^11 + 4352*ep^2*mtt^3*mWW*s^5*t^11 - 14016*ep^3*mtt^3*mWW*s^5*t^11 - 54144*ep^4*mtt^3*mWW*s^5*t^11 - 41472*ep^5*mtt^3*mWW*s^5*t^11 - 256*ep*mtt^2*mWW^2*s^5*t^11 - 1536*ep^2*mtt^2*mWW^2*s^5*t^11 - 1856*ep^3*mtt^2*mWW^2*s^5*t^11 + 1344*ep^4*mtt^2*mWW^2*s^5*t^11 + 2304*ep^5*mtt^2*mWW^2*s^5*t^11 - 256*ep*mtt*mWW^3*s^5*t^11 - 256*ep^2*mtt*mWW^3*s^5*t^11 + 7104*ep^3*mtt*mWW^3*s^5*t^11 + 19584*ep^4*mtt*mWW^3*s^5*t^11 + 13824*ep^5*mtt*mWW^3*s^5*t^11 - 128*ep^2*mWW^4*s^5*t^11 - 896*ep^3*mWW^4*s^5*t^11 - 1824*ep^4*mWW^4*s^5*t^11 - 1152*ep^5*mWW^4*s^5*t^11 + 64*ep*mtt^8*t^12 + 608*ep^2*mtt^8*t^12 + 2032*ep^3*mtt^8*t^12 + 2856*ep^4*mtt^8*t^12 + 1440*ep^5*mtt^8*t^12 - 384*ep*mtt^7*mWW*t^12 - 3648*ep^2*mtt^7*mWW*t^12 - 12192*ep^3*mtt^7*mWW*t^12 - 17136*ep^4*mtt^7*mWW*t^12 - 8640*ep^5*mtt^7*mWW*t^12 + 960*ep*mtt^6*mWW^2*t^12 + 9120*ep^2*mtt^6*mWW^2*t^12 + 30480*ep^3*mtt^6*mWW^2*t^12 + 42840*ep^4*mtt^6*mWW^2*t^12 + 21600*ep^5*mtt^6*mWW^2*t^12 - 1280*ep*mtt^5*mWW^3*t^12 - 12160*ep^2*mtt^5*mWW^3*t^12 - 40640*ep^3*mtt^5*mWW^3*t^12 - 57120*ep^4*mtt^5*mWW^3*t^12 - 28800*ep^5*mtt^5*mWW^3*t^12 + 960*ep*mtt^4*mWW^4*t^12 + 9120*ep^2*mtt^4*mWW^4*t^12 + 30480*ep^3*mtt^4*mWW^4*t^12 + 42840*ep^4*mtt^4*mWW^4*t^12 + 21600*ep^5*mtt^4*mWW^4*t^12 - 384*ep*mtt^3*mWW^5*t^12 - 3648*ep^2*mtt^3*mWW^5*t^12 - 12192*ep^3*mtt^3*mWW^5*t^12 - 17136*ep^4*mtt^3*mWW^5*t^12 - 8640*ep^5*mtt^3*mWW^5*t^12 + 64*ep*mtt^2*mWW^6*t^12 + 608*ep^2*mtt^2*mWW^6*t^12 + 2032*ep^3*mtt^2*mWW^6*t^12 + 2856*ep^4*mtt^2*mWW^6*t^12 + 1440*ep^5*mtt^2*mWW^6*t^12 - 64*ep*mtt^7*s*t^12 - 608*ep^2*mtt^7*s*t^12 - 2032*ep^3*mtt^7*s*t^12 - 2856*ep^4*mtt^7*s*t^12 - 1440*ep^5*mtt^7*s*t^12 - 64*mtt^6*mWW*s*t^12 - 64*ep*mtt^6*mWW*s*t^12 + 3136*ep^2*mtt^6*mWW*s*t^12 + 14416*ep^3*mtt^6*mWW*s*t^12 + 22836*ep^4*mtt^6*mWW*s*t^12 + 12240*ep^5*mtt^6*mWW*s*t^12 + 320*mtt^5*mWW^2*s*t^12 + 1184*ep*mtt^5*mWW^2*s*t^12 - 7472*ep^2*mtt^5*mWW^2*s*t^12 - 44648*ep^3*mtt^5*mWW^2*s*t^12 - 75624*ep^4*mtt^5*mWW^2*s*t^12 - 41760*ep^5*mtt^5*mWW^2*s*t^12 - 640*mtt^4*mWW^3*s*t^12 - 2720*ep*mtt^4*mWW^3*s*t^12 + 11600*ep^2*mtt^4*mWW^3*s*t^12 + 78120*ep^3*mtt^4*mWW^3*s*t^12 + 135540*ep^4*mtt^4*mWW^3*s*t^12 + 75600*ep^5*mtt^4*mWW^3*s*t^12 + 640*mtt^3*mWW^4*s*t^12 + 2560*ep*mtt^3*mWW^4*s*t^12 - 13120*ep^2*mtt^3*mWW^4*s*t^12 - 83200*ep^3*mtt^3*mWW^4*s*t^12 - 142680*ep^4*mtt^3*mWW^4*s*t^12 - 79200*ep^5*mtt^3*mWW^4*s*t^12 - 320*mtt^2*mWW^5*s*t^12 - 896*ep*mtt^2*mWW^5*s*t^12 + 10208*ep^2*mtt^2*mWW^5*s*t^12 + 53792*ep^3*mtt^2*mWW^5*s*t^12 + 88476*ep^4*mtt^2*mWW^5*s*t^12 + 48240*ep^5*mtt^2*mWW^5*s*t^12 + 64*mtt*mWW^6*s*t^12 - 96*ep*mtt*mWW^6*s*t^12 - 4656*ep^2*mtt*mWW^6*s*t^12 - 19496*ep^3*mtt*mWW^6*s*t^12 - 29976*ep^4*mtt*mWW^6*s*t^12 - 15840*ep^5*mtt*mWW^6*s*t^12 + 96*ep*mWW^7*s*t^12 + 912*ep^2*mWW^7*s*t^12 + 3048*ep^3*mWW^7*s*t^12 + 4284*ep^4*mWW^7*s*t^12 + 2160*ep^5*mWW^7*s*t^12 - 256*ep*mtt^6*s^2*t^12 - 1216*ep^2*mtt^6*s^2*t^12 + 384*ep^3*mtt^6*s^2*t^12 + 5904*ep^4*mtt^6*s^2*t^12 + 5184*ep^5*mtt^6*s^2*t^12 + 128*mtt^5*mWW*s^2*t^12 + 1728*ep*mtt^5*mWW*s^2*t^12 + 4544*ep^2*mtt^5*mWW*s^2*t^12 - 8720*ep^3*mtt^5*mWW*s^2*t^12 - 36744*ep^4*mtt^5*mWW*s^2*t^12 - 27936*ep^5*mtt^5*mWW*s^2*t^12 - 512*mtt^4*mWW^2*s^2*t^12 - 4224*ep*mtt^4*mWW^2*s^2*t^12 - 4832*ep^2*mtt^4*mWW^2*s^2*t^12 + 34880*ep^3*mtt^4*mWW^2*s^2*t^12 + 93192*ep^4*mtt^4*mWW^2*s^2*t^12 + 62496*ep^5*mtt^4*mWW^2*s^2*t^12 + 768*mtt^3*mWW^3*s^2*t^12 + 4736*ep*mtt^3*mWW^3*s^2*t^12 - 1792*ep^2*mtt^3*mWW^3*s^2*t^12 - 60000*ep^3*mtt^3*mWW^3*s^2*t^12 - 123408*ep^4*mtt^3*mWW^3*s^2*t^12 - 74304*ep^5*mtt^3*mWW^3*s^2*t^12 - 512*mtt^2*mWW^4*s^2*t^12 - 2304*ep*mtt^2*mWW^4*s^2*t^12 + 7168*ep^2*mtt^2*mWW^4*s^2*t^12 + 52160*ep^3*mtt^2*mWW^4*s^2*t^12 + 89952*ep^4*mtt^2*mWW^4*s^2*t^12 + 49536*ep^5*mtt^2*mWW^4*s^2*t^12 + 128*mtt*mWW^5*s^2*t^12 + 192*ep*mtt*mWW^5*s^2*t^12 - 5056*ep^2*mtt*mWW^5*s^2*t^12 - 22544*ep^3*mtt*mWW^5*s^2*t^12 - 34152*ep^4*mtt*mWW^5*s^2*t^12 - 17568*ep^5*mtt*mWW^5*s^2*t^12 + 128*ep*mWW^6*s^2*t^12 + 1184*ep^2*mWW^6*s^2*t^12 + 3840*ep^3*mWW^6*s^2*t^12 + 5256*ep^4*mWW^6*s^2*t^12 + 2592*ep^5*mWW^6*s^2*t^12 + 448*ep*mtt^5*s^3*t^12 + 1824*ep^2*mtt^5*s^3*t^12 - 2800*ep^3*mtt^5*s^3*t^12 - 14664*ep^4*mtt^5*s^3*t^12 - 11808*ep^5*mtt^5*s^3*t^12 - 64*mtt^4*mWW*s^3*t^12 - 1600*ep*mtt^4*mWW*s^3*t^12 - 5120*ep^2*mtt^4*mWW*s^3*t^12 + 10000*ep^3*mtt^4*mWW*s^3*t^12 + 44580*ep^4*mtt^4*mWW*s^3*t^12 + 34704*ep^5*mtt^4*mWW*s^3*t^12 + 192*mtt^3*mWW^2*s^3*t^12 + 2080*ep*mtt^3*mWW^2*s^3*t^12 + 4176*ep^2*mtt^3*mWW^2*s^3*t^12 - 13768*ep^3*mtt^3*mWW^2*s^3*t^12 - 46272*ep^4*mtt^3*mWW^2*s^3*t^12 - 33408*ep^5*mtt^3*mWW^2*s^3*t^12 - 192*mtt^2*mWW^3*s^3*t^12 - 1120*ep*mtt^2*mWW^3*s^3*t^12 - 48*ep^2*mtt^2*mWW^3*s^3*t^12 + 9304*ep^3*mtt^2*mWW^3*s^3*t^12 + 17976*ep^4*mtt^2*mWW^3*s^3*t^12 + 10080*ep^5*mtt^2*mWW^3*s^3*t^12 + 64*mtt*mWW^4*s^3*t^12 + 160*ep*mtt*mWW^4*s^3*t^12 - 1072*ep^2*mtt*mWW^4*s^3*t^12 - 3304*ep^3*mtt*mWW^4*s^3*t^12 - 2136*ep^4*mtt*mWW^4*s^3*t^12 + 288*ep^5*mtt*mWW^4*s^3*t^12 + 32*ep*mWW^5*s^3*t^12 + 240*ep^2*mWW^5*s^3*t^12 + 568*ep^3*mWW^5*s^3*t^12 + 516*ep^4*mWW^5*s^3*t^12 + 144*ep^5*mWW^5*s^3*t^12 - 192*ep*mtt^4*s^4*t^12 - 608*ep^2*mtt^4*s^4*t^12 + 2416*ep^3*mtt^4*s^4*t^12 + 8760*ep^4*mtt^4*s^4*t^12 + 6624*ep^5*mtt^4*s^4*t^12 + 320*ep*mtt^3*mWW*s^4*t^12 + 1088*ep^2*mtt^3*mWW*s^4*t^12 - 3504*ep^3*mtt^3*mWW*s^4*t^12 - 13536*ep^4*mtt^3*mWW*s^4*t^12 - 10368*ep^5*mtt^3*mWW*s^4*t^12 - 64*ep*mtt^2*mWW^2*s^4*t^12 - 384*ep^2*mtt^2*mWW^2*s^4*t^12 - 464*ep^3*mtt^2*mWW^2*s^4*t^12 + 336*ep^4*mtt^2*mWW^2*s^4*t^12 + 576*ep^5*mtt^2*mWW^2*s^4*t^12 - 64*ep*mtt*mWW^3*s^4*t^12 - 64*ep^2*mtt*mWW^3*s^4*t^12 + 1776*ep^3*mtt*mWW^3*s^4*t^12 + 4896*ep^4*mtt*mWW^3*s^4*t^12 + 3456*ep^5*mtt*mWW^3*s^4*t^12 - 32*ep^2*mWW^4*s^4*t^12 - 224*ep^3*mWW^4*s^4*t^12 - 456*ep^4*mWW^4*s^4*t^12 - 288*ep^5*mWW^4*s^4*t^12)/(8*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^8*mWW^7*s^4 + 460*ep^2*mtt^8*mWW^7*s^4 + 1080*ep^3*mtt^8*mWW^7*s^4 + 800*ep^4*mtt^8*mWW^7*s^4 - 332*ep*mtt^7*mWW^8*s^4 - 2652*ep^2*mtt^7*mWW^8*s^4 - 6376*ep^3*mtt^7*mWW^8*s^4 - 4800*ep^4*mtt^7*mWW^8*s^4 + 764*ep*mtt^6*mWW^9*s^4 + 6412*ep^2*mtt^6*mWW^9*s^4 + 15832*ep^3*mtt^6*mWW^9*s^4 + 12128*ep^4*mtt^6*mWW^9*s^4 - 940*ep*mtt^5*mWW^10*s^4 - 8380*ep^2*mtt^5*mWW^10*s^4 - 21320*ep^3*mtt^5*mWW^10*s^4 - 16640*ep^4*mtt^5*mWW^10*s^4 + 660*ep*mtt^4*mWW^11*s^4 + 6340*ep^2*mtt^4*mWW^11*s^4 + 16680*ep^3*mtt^4*mWW^11*s^4 + 13280*ep^4*mtt^4*mWW^11*s^4 - 260*ep*mtt^3*mWW^12*s^4 - 2740*ep^2*mtt^3*mWW^12*s^4 - 7480*ep^3*mtt^3*mWW^12*s^4 - 6080*ep^4*mtt^3*mWW^12*s^4 + 52*ep*mtt^2*mWW^13*s^4 + 612*ep^2*mtt^2*mWW^13*s^4 + 1736*ep^3*mtt^2*mWW^13*s^4 + 1440*ep^4*mtt^2*mWW^13*s^4 - 4*ep*mtt*mWW^14*s^4 - 52*ep^2*mtt*mWW^14*s^4 - 152*ep^3*mtt*mWW^14*s^4 - 128*ep^4*mtt*mWW^14*s^4 + 60*ep*mtt^8*mWW^6*s^5 + 640*ep^2*mtt^8*mWW^6*s^5 + 1740*ep^3*mtt^8*mWW^6*s^5 + 1400*ep^4*mtt^8*mWW^6*s^5 - 742*ep*mtt^7*mWW^7*s^5 - 6608*ep^2*mtt^7*mWW^7*s^5 - 16858*ep^3*mtt^7*mWW^7*s^5 - 13200*ep^4*mtt^7*mWW^7*s^5 + 2686*ep*mtt^6*mWW^8*s^5 + 23296*ep^2*mtt^6*mWW^8*s^5 + 59082*ep^3*mtt^6*mWW^8*s^5 + 46344*ep^4*mtt^6*mWW^8*s^5 - 4598*ep*mtt^5*mWW^9*s^5 - 40800*ep^2*mtt^5*mWW^9*s^5 - 105226*ep^3*mtt^5*mWW^9*s^5 - 83712*ep^4*mtt^5*mWW^9*s^5 + 4278*ep*mtt^4*mWW^10*s^5 + 40080*ep^2*mtt^4*mWW^10*s^5 + 106594*ep^3*mtt^4*mWW^10*s^5 + 86632*ep^4*mtt^4*mWW^10*s^5 - 2242*ep*mtt^3*mWW^11*s^5 - 22800*ep^2*mtt^3*mWW^11*s^5 - 63166*ep^3*mtt^3*mWW^11*s^5 - 52688*ep^4*mtt^3*mWW^11*s^5 + 650*ep*mtt^2*mWW^12*s^5 + 7328*ep^2*mtt^2*mWW^12*s^5 + 21262*ep^3*mtt^2*mWW^12*s^5 + 18232*ep^4*mtt^2*mWW^12*s^5 - 98*ep*mtt*mWW^13*s^5 - 1216*ep^2*mtt*mWW^13*s^5 - 3678*ep^3*mtt*mWW^13*s^5 - 3232*ep^4*mtt*mWW^13*s^5 + 6*ep*mWW^14*s^5 + 80*ep^2*mWW^14*s^5 + 250*ep^3*mWW^14*s^5 + 224*ep^4*mWW^14*s^5 - 300*ep*mtt^7*mWW^6*s^6 - 3200*ep^2*mtt^7*mWW^6*s^6 - 8700*ep^3*mtt^7*mWW^6*s^6 - 7000*ep^4*mtt^7*mWW^6*s^6 + 2540*ep*mtt^6*mWW^7*s^6 + 23320*ep^2*mtt^6*mWW^7*s^6 + 60420*ep^3*mtt^6*mWW^7*s^6 + 47800*ep^4*mtt^6*mWW^7*s^6 - 6996*ep*mtt^5*mWW^8*s^6 - 62376*ep^2*mtt^5*mWW^8*s^6 - 161036*ep^3*mtt^5*mWW^8*s^6 - 128120*ep^4*mtt^5*mWW^8*s^6 + 9060*ep*mtt^4*mWW^9*s^6 + 82928*ep^2*mtt^4*mWW^9*s^6 + 218740*ep^3*mtt^4*mWW^9*s^6 + 177368*ep^4*mtt^4*mWW^9*s^6 - 6132*ep*mtt^3*mWW^10*s^6 - 60112*ep^2*mtt^3*mWW^10*s^6 - 164916*ep^3*mtt^3*mWW^10*s^6 - 137480*ep^4*mtt^3*mWW^10*s^6 + 2196*ep*mtt^2*mWW^11*s^6 + 23928*ep^2*mtt^2*mWW^11*s^6 + 69068*ep^3*mtt^2*mWW^11*s^6 + 59432*ep^4*mtt^2*mWW^11*s^6 - 396*ep*mtt*mWW^12*s^6 - 4872*ep^2*mtt*mWW^12*s^6 - 14788*ep^3*mtt*mWW^12*s^6 - 13096*ep^4*mtt*mWW^12*s^6 + 28*ep*mWW^13*s^6 + 384*ep^2*mWW^13*s^6 + 1212*ep^3*mWW^13*s^6 + 1096*ep^4*mWW^13*s^6 + 600*ep*mtt^6*mWW^6*s^7 + 6400*ep^2*mtt^6*mWW^6*s^7 + 17400*ep^3*mtt^6*mWW^6*s^7 + 14000*ep^4*mtt^6*mWW^6*s^7 - 3940*ep*mtt^5*mWW^7*s^7 - 36400*ep^2*mtt^5*mWW^7*s^7 - 94700*ep^3*mtt^5*mWW^7*s^7 - 75200*ep^4*mtt^5*mWW^7*s^7 + 8244*ep*mtt^4*mWW^8*s^7 + 74464*ep^2*mtt^4*mWW^8*s^7 + 194124*ep^3*mtt^4*mWW^8*s^7 + 155840*ep^4*mtt^4*mWW^8*s^7 - 7656*ep*mtt^3*mWW^9*s^7 - 72288*ep^2*mtt^3*mWW^9*s^7 - 194616*ep^3*mtt^3*mWW^9*s^7 - 160512*ep^4*mtt^3*mWW^9*s^7 + 3392*ep*mtt^2*mWW^10*s^7 + 35520*ep^2*mtt^2*mWW^10*s^7 + 101008*ep^3*mtt^2*mWW^10*s^7 + 86448*ep^4*mtt^2*mWW^10*s^7 - 692*ep*mtt*mWW^11*s^7 - 8432*ep^2*mtt*mWW^11*s^7 - 25564*ep^3*mtt*mWW^11*s^7 - 22720*ep^4*mtt*mWW^11*s^7 + 52*ep*mWW^12*s^7 + 736*ep^2*mWW^12*s^7 + 2348*ep^3*mWW^12*s^7 + 2144*ep^4*mWW^12*s^7 - 600*ep*mtt^5*mWW^6*s^8 - 6400*ep^2*mtt^5*mWW^6*s^8 - 17400*ep^3*mtt^5*mWW^6*s^8 - 14000*ep^4*mtt^5*mWW^6*s^8 + 3100*ep*mtt^4*mWW^7*s^8 + 28460*ep^2*mtt^4*mWW^7*s^8 + 73960*ep^3*mtt^4*mWW^7*s^8 + 58800*ep^4*mtt^4*mWW^7*s^8 - 4636*ep*mtt^3*mWW^8*s^8 - 42316*ep^2*mtt^3*mWW^8*s^8 - 111336*ep^3*mtt^3*mWW^8*s^8 - 90240*ep^4*mtt^3*mWW^8*s^8 + 2708*ep*mtt^2*mWW^9*s^8 + 26996*ep^2*mtt^2*mWW^9*s^8 + 74968*ep^3*mtt^2*mWW^9*s^8 + 63328*ep^4*mtt^2*mWW^9*s^8 - 620*ep*mtt*mWW^10*s^8 - 7444*ep^2*mtt*mWW^10*s^8 - 22464*ep^3*mtt*mWW^10*s^8 - 19984*ep^4*mtt*mWW^10*s^8 + 48*ep*mWW^11*s^8 + 704*ep^2*mWW^11*s^8 + 2272*ep^3*mWW^11*s^8 + 2096*ep^4*mWW^11*s^8 + 300*ep*mtt^4*mWW^6*s^9 + 3200*ep^2*mtt^4*mWW^6*s^9 + 8700*ep^3*mtt^4*mWW^6*s^9 + 7000*ep^4*mtt^4*mWW^6*s^9 - 1190*ep*mtt^3*mWW^7*s^9 - 10720*ep^2*mtt^3*mWW^7*s^9 - 27690*ep^3*mtt^3*mWW^7*s^9 - 22000*ep^4*mtt^3*mWW^7*s^9 + 1086*ep*mtt^2*mWW^8*s^9 + 10176*ep^2*mtt^2*mWW^8*s^9 + 27290*ep^3*mtt^2*mWW^8*s^9 + 22520*ep^4*mtt^2*mWW^8*s^9 - 282*ep*mtt*mWW^9*s^9 - 3312*ep^2*mtt*mWW^9*s^9 - 9910*ep^3*mtt*mWW^9*s^9 - 8800*ep^4*mtt*mWW^9*s^9 + 22*ep*mWW^10*s^9 + 336*ep^2*mWW^10*s^9 + 1098*ep^3*mWW^10*s^9 + 1024*ep^4*mWW^10*s^9 - 60*ep*mtt^3*mWW^6*s^10 - 640*ep^2*mtt^3*mWW^6*s^10 - 1740*ep^3*mtt^3*mWW^6*s^10 - 1400*ep^4*mtt^3*mWW^6*s^10 + 172*ep*mtt^2*mWW^7*s^10 + 1488*ep^2*mtt^2*mWW^7*s^10 + 3788*ep^3*mtt^2*mWW^7*s^10 + 3000*ep^4*mtt^2*mWW^7*s^10 - 52*ep*mtt*mWW^8*s^10 - 592*ep^2*mtt*mWW^8*s^10 - 1748*ep^3*mtt*mWW^8*s^10 - 1544*ep^4*mtt*mWW^8*s^10 + 4*ep*mWW^9*s^10 + 64*ep^2*mWW^9*s^10 + 212*ep^3*mWW^9*s^10 + 200*ep^4*mWW^9*s^10 + 12*mtt^13*mWW^4*s*t + 176*ep*mtt^13*mWW^4*s*t + 860*ep^2*mtt^13*mWW^4*s*t + 1672*ep^3*mtt^13*mWW^4*s*t + 1120*ep^4*mtt^13*mWW^4*s*t - 80*mtt^12*mWW^5*s*t - 1152*ep*mtt^12*mWW^5*s*t - 5584*ep^2*mtt^12*mWW^5*s*t - 10848*ep^3*mtt^12*mWW^5*s*t - 7296*ep^4*mtt^12*mWW^5*s*t + 224*mtt^11*mWW^6*s*t + 3168*ep*mtt^11*mWW^6*s*t + 15248*ep^2*mtt^11*mWW^6*s*t + 29664*ep^3*mtt^11*mWW^6*s*t + 20096*ep^4*mtt^11*mWW^6*s*t - 336*mtt^10*mWW^7*s*t - 4672*ep*mtt^10*mWW^7*s*t - 22384*ep^2*mtt^10*mWW^7*s*t - 43808*ep^3*mtt^10*mWW^7*s*t - 30080*ep^4*mtt^10*mWW^7*s*t + 280*mtt^9*mWW^8*s*t + 3840*ep*mtt^9*mWW^8*s*t + 18440*ep^2*mtt^9*mWW^8*s*t + 36720*ep^3*mtt^9*mWW^8*s*t + 25920*ep^4*mtt^9*mWW^8*s*t - 112*mtt^8*mWW^9*s*t - 1536*ep*mtt^8*mWW^9*s*t - 7600*ep^2*mtt^8*mWW^9*s*t - 16032*ep^3*mtt^8*mWW^9*s*t - 12160*ep^4*mtt^8*mWW^9*s*t + 32*ep*mtt^7*mWW^10*s*t + 464*ep^2*mtt^7*mWW^10*s*t + 1888*ep^3*mtt^7*mWW^10*s*t + 2176*ep^4*mtt^7*mWW^10*s*t + 16*mtt^6*mWW^11*s*t + 192*ep*mtt^6*mWW^11*s*t + 752*ep^2*mtt^6*mWW^11*s*t + 1056*ep^3*mtt^6*mWW^11*s*t + 384*ep^4*mtt^6*mWW^11*s*t - 4*mtt^5*mWW^12*s*t - 48*ep*mtt^5*mWW^12*s*t - 196*ep^2*mtt^5*mWW^12*s*t - 312*ep^3*mtt^5*mWW^12*s*t - 160*ep^4*mtt^5*mWW^12*s*t - 60*mtt^12*mWW^4*s^2*t - 952*ep*mtt^12*mWW^4*s^2*t - 4852*ep^2*mtt^12*mWW^4*s^2*t - 9656*ep^3*mtt^12*mWW^4*s^2*t - 6560*ep^4*mtt^12*mWW^4*s^2*t + 346*mtt^11*mWW^5*s^2*t + 5508*ep*mtt^11*mWW^5*s^2*t + 28206*ep^2*mtt^11*mWW^5*s^2*t + 56532*ep^3*mtt^11*mWW^5*s^2*t + 38768*ep^4*mtt^11*mWW^5*s^2*t - 796*mtt^10*mWW^6*s^2*t - 12880*ep*mtt^10*mWW^6*s^2*t - 66820*ep^2*mtt^10*mWW^6*s^2*t - 135800*ep^3*mtt^10*mWW^6*s^2*t - 94624*ep^4*mtt^10*mWW^6*s^2*t + 876*mtt^9*mWW^7*s^2*t + 14920*ep*mtt^9*mWW^7*s^2*t + 80036*ep^2*mtt^9*mWW^7*s^2*t + 167576*ep^3*mtt^9*mWW^7*s^2*t + 120352*ep^4*mtt^9*mWW^7*s^2*t - 356*mtt^8*mWW^8*s^2*t - 7600*ep*mtt^8*mWW^8*s^2*t - 45660*ep^2*mtt^8*mWW^8*s^2*t - 103880*ep^3*mtt^8*mWW^8*s^2*t - 80224*ep^4*mtt^8*mWW^8*s^2*t - 160*mtt^7*mWW^9*s^2*t - 608*ep*mtt^7*mWW^9*s^2*t + 3392*ep^2*mtt^7*mWW^9*s^2*t + 18176*ep^3*mtt^7*mWW^9*s^2*t + 20480*ep^4*mtt^7*mWW^9*s^2*t + 204*mtt^6*mWW^10*s^2*t + 2352*ep*mtt^6*mWW^10*s^2*t + 9044*ep^2*mtt^6*mWW^10*s^2*t + 12888*ep^3*mtt^6*mWW^10*s^2*t + 5152*ep^4*mtt^6*mWW^10*s^2*t - 44*mtt^5*mWW^11*s^2*t - 680*ep*mtt^5*mWW^11*s^2*t - 3300*ep^2*mtt^5*mWW^11*s^2*t - 6040*ep^3*mtt^5*mWW^11*s^2*t - 3616*ep^4*mtt^5*mWW^11*s^2*t - 16*mtt^4*mWW^12*s^2*t - 120*ep*mtt^4*mWW^12*s^2*t - 256*ep^2*mtt^4*mWW^12*s^2*t - 96*ep^3*mtt^4*mWW^12*s^2*t + 128*ep^4*mtt^4*mWW^12*s^2*t + 6*mtt^3*mWW^13*s^2*t + 60*ep*mtt^3*mWW^13*s^2*t + 210*ep^2*mtt^3*mWW^13*s^2*t + 300*ep^3*mtt^3*mWW^13*s^2*t + 144*ep^4*mtt^3*mWW^13*s^2*t + 84*mtt^11*mWW^4*s^3*t + 1736*ep*mtt^11*mWW^4*s^3*t + 9884*ep^2*mtt^11*mWW^4*s^3*t + 20776*ep^3*mtt^11*mWW^4*s^3*t + 14560*ep^4*mtt^11*mWW^4*s^3*t - 320*mtt^10*mWW^5*s^3*t - 7964*ep*mtt^10*mWW^5*s^3*t - 48220*ep^2*mtt^10*mWW^5*s^3*t - 104728*ep^3*mtt^10*mWW^5*s^3*t - 75168*ep^4*mtt^10*mWW^5*s^3*t + 196*mtt^9*mWW^6*s^3*t + 12276*ep*mtt^9*mWW^6*s^3*t + 87356*ep^2*mtt^9*mWW^6*s^3*t + 203908*ep^3*mtt^9*mWW^6*s^3*t + 153424*ep^4*mtt^9*mWW^6*s^3*t + 872*mtt^8*mWW^7*s^3*t - 2816*ep*mtt^8*mWW^7*s^3*t - 60348*ep^2*mtt^8*mWW^7*s^3*t - 178236*ep^3*mtt^8*mWW^7*s^3*t - 151312*ep^4*mtt^8*mWW^7*s^3*t - 1964*mtt^7*mWW^8*s^3*t - 12668*ep*mtt^7*mWW^8*s^3*t - 12100*ep^2*mtt^7*mWW^8*s^3*t + 44892*ep^3*mtt^7*mWW^8*s^3*t + 67696*ep^4*mtt^7*mWW^8*s^3*t + 1696*mtt^6*mWW^9*s^3*t + 14704*ep*mtt^6*mWW^9*s^3*t + 38580*ep^2*mtt^6*mWW^9*s^3*t + 26180*ep^3*mtt^6*mWW^9*s^3*t - 10960*ep^4*mtt^6*mWW^9*s^3*t - 580*mtt^5*mWW^10*s^3*t - 5324*ep*mtt^5*mWW^10*s^3*t - 13820*ep^2*mtt^5*mWW^10*s^3*t - 6268*ep^3*mtt^5*mWW^10*s^3*t + 9552*ep^4*mtt^5*mWW^10*s^3*t - 56*mtt^4*mWW^11*s^3*t - 624*ep*mtt^4*mWW^11*s^3*t - 3876*ep^2*mtt^4*mWW^11*s^3*t - 11124*ep^3*mtt^4*mWW^11*s^3*t - 11440*ep^4*mtt^4*mWW^11*s^3*t + 88*mtt^3*mWW^12*s^3*t + 788*ep*mtt^3*mWW^12*s^3*t + 2728*ep^2*mtt^3*mWW^12*s^3*t + 4620*ep^3*mtt^3*mWW^12*s^3*t + 3696*ep^4*mtt^3*mWW^12*s^3*t - 16*mtt^2*mWW^13*s^3*t - 100*ep*mtt^2*mWW^13*s^3*t - 120*ep^2*mtt^2*mWW^13*s^3*t + 132*ep^3*mtt^2*mWW^13*s^3*t + 48*ep^4*mtt^2*mWW^13*s^3*t - 8*ep*mtt*mWW^14*s^3*t - 64*ep^2*mtt*mWW^14*s^3*t - 152*ep^3*mtt*mWW^14*s^3*t - 96*ep^4*mtt*mWW^14*s^3*t + 84*mtt^10*mWW^4*s^4*t - 280*ep*mtt^10*mWW^4*s^4*t - 5572*ep^2*mtt^10*mWW^4*s^4*t - 15512*ep^3*mtt^10*mWW^4*s^4*t - 12320*ep^4*mtt^10*mWW^4*s^4*t - 866*mtt^9*mWW^5*s^4*t - 3396*ep*mtt^9*mWW^5*s^4*t + 9514*ep^2*mtt^9*mWW^5*s^4*t + 48252*ep^3*mtt^9*mWW^5*s^4*t + 45136*ep^4*mtt^9*mWW^5*s^4*t + 3200*mtt^8*mWW^6*s^4*t + 21680*ep*mtt^8*mWW^6*s^4*t + 34360*ep^2*mtt^8*mWW^6*s^4*t - 17160*ep^3*mtt^8*mWW^6*s^4*t - 49240*ep^4*mtt^8*mWW^6*s^4*t - 5908*mtt^7*mWW^7*s^4*t - 47360*ep*mtt^7*mWW^7*s^4*t - 117272*ep^2*mtt^7*mWW^7*s^4*t - 88156*ep^3*mtt^7*mWW^7*s^4*t + 7008*ep^4*mtt^7*mWW^7*s^4*t + 5940*mtt^6*mWW^8*s^4*t + 49628*ep*mtt^6*mWW^8*s^4*t + 126836*ep^2*mtt^6*mWW^8*s^4*t + 95092*ep^3*mtt^6*mWW^8*s^4*t - 12704*ep^4*mtt^6*mWW^8*s^4*t - 3060*mtt^5*mWW^9*s^4*t - 23892*ep*mtt^5*mWW^9*s^4*t - 42740*ep^2*mtt^5*mWW^9*s^4*t + 23852*ep^3*mtt^5*mWW^9*s^4*t + 75328*ep^4*mtt^5*mWW^9*s^4*t + 440*mtt^4*mWW^10*s^4*t + 1392*ep*mtt^4*mWW^10*s^4*t - 19220*ep^2*mtt^4*mWW^10*s^4*t - 81500*ep^3*mtt^4*mWW^10*s^4*t - 83600*ep^4*mtt^4*mWW^10*s^4*t + 284*mtt^3*mWW^11*s^4*t + 3176*ep*mtt^3*mWW^11*s^4*t + 17384*ep^2*mtt^3*mWW^11*s^4*t + 40332*ep^3*mtt^3*mWW^11*s^4*t + 34336*ep^4*mtt^3*mWW^11*s^4*t - 128*mtt^2*mWW^12*s^4*t - 1004*ep*mtt^2*mWW^12*s^4*t - 3104*ep^2*mtt^2*mWW^12*s^4*t - 4172*ep^3*mtt^2*mWW^12*s^4*t - 3072*ep^4*mtt^2*mWW^12*s^4*t + 14*mtt*mWW^13*s^4*t + 48*ep*mtt*mWW^13*s^4*t - 262*ep^2*mtt*mWW^13*s^4*t - 1240*ep^3*mtt*mWW^13*s^4*t - 1040*ep^4*mtt*mWW^13*s^4*t + 8*ep*mWW^14*s^4*t + 76*ep^2*mWW^14*s^4*t + 212*ep^3*mWW^14*s^4*t + 168*ep^4*mWW^14*s^4*t - 420*mtt^9*mWW^4*s^5*t - 3640*ep*mtt^9*mWW^4*s^5*t - 10780*ep^2*mtt^9*mWW^4*s^5*t - 13160*ep^3*mtt^9*mWW^4*s^5*t - 5600*ep^4*mtt^9*mWW^4*s^5*t + 2620*mtt^8*mWW^5*s^5*t + 24180*ep*mtt^8*mWW^5*s^5*t + 77760*ep^2*mtt^8*mWW^5*s^5*t + 105600*ep^3*mtt^8*mWW^5*s^5*t + 51680*ep^4*mtt^8*mWW^5*s^5*t - 6760*mtt^7*mWW^6*s^5*t - 62480*ep*mtt^7*mWW^6*s^5*t - 200096*ep^2*mtt^7*mWW^6*s^5*t - 266832*ep^3*mtt^7*mWW^6*s^5*t - 125840*ep^4*mtt^7*mWW^6*s^5*t + 9176*mtt^6*mWW^7*s^5*t + 80256*ep*mtt^6*mWW^7*s^5*t + 229552*ep^2*mtt^6*mWW^7*s^5*t + 244936*ep^3*mtt^6*mWW^7*s^5*t + 70552*ep^4*mtt^6*mWW^7*s^5*t - 6744*mtt^5*mWW^8*s^5*t - 51492*ep*mtt^5*mWW^8*s^5*t - 92164*ep^2*mtt^5*mWW^8*s^5*t + 39224*ep^3*mtt^5*mWW^8*s^5*t + 138096*ep^4*mtt^5*mWW^8*s^5*t + 2232*mtt^4*mWW^9*s^5*t + 11000*ep*mtt^4*mWW^9*s^5*t - 41616*ep^2*mtt^4*mWW^9*s^5*t - 229432*ep^3*mtt^4*mWW^9*s^5*t - 238856*ep^4*mtt^4*mWW^9*s^5*t + 152*mtt^3*mWW^10*s^5*t + 4744*ep*mtt^3*mWW^10*s^5*t + 52560*ep^2*mtt^3*mWW^10*s^5*t + 156592*ep^3*mtt^3*mWW^10*s^5*t + 141264*ep^4*mtt^3*mWW^10*s^5*t - 328*mtt^2*mWW^11*s^5*t - 3072*ep*mtt^2*mWW^11*s^5*t - 16808*ep^2*mtt^2*mWW^11*s^5*t - 39032*ep^3*mtt^2*mWW^11*s^5*t - 32696*ep^4*mtt^2*mWW^11*s^5*t + 76*mtt*mWW^12*s^5*t + 516*ep*mtt*mWW^12*s^5*t + 1520*ep^2*mtt*mWW^12*s^5*t + 1744*ep^3*mtt*mWW^12*s^5*t + 1072*ep^4*mtt*mWW^12*s^5*t - 4*mWW^13*s^5*t - 12*ep*mWW^13*s^5*t + 72*ep^2*mWW^13*s^5*t + 360*ep^3*mWW^13*s^5*t + 328*ep^4*mWW^13*s^5*t + 588*mtt^8*mWW^4*s^6*t + 6104*ep*mtt^8*mWW^4*s^6*t + 22820*ep^2*mtt^8*mWW^4*s^6*t + 36568*ep^3*mtt^8*mWW^4*s^6*t + 21280*ep^4*mtt^8*mWW^4*s^6*t - 3050*mtt^7*mWW^5*s^6*t - 31628*ep*mtt^7*mWW^5*s^6*t - 114646*ep^2*mtt^7*mWW^5*s^6*t - 176692*ep^3*mtt^7*mWW^5*s^6*t - 99024*ep^4*mtt^7*mWW^5*s^6*t + 6436*mtt^6*mWW^6*s^6*t + 60488*ep*mtt^6*mWW^6*s^6*t + 190188*ep^2*mtt^6*mWW^6*s^6*t + 241664*ep^3*mtt^6*mWW^6*s^6*t + 105024*ep^4*mtt^6*mWW^6*s^6*t - 6908*mtt^5*mWW^7*s^6*t - 52300*ep*mtt^5*mWW^7*s^6*t - 93356*ep^2*mtt^5*mWW^7*s^6*t + 34644*ep^3*mtt^5*mWW^7*s^6*t + 129696*ep^4*mtt^5*mWW^7*s^6*t + 3684*mtt^4*mWW^8*s^6*t + 16856*ep*mtt^4*mWW^8*s^6*t - 66872*ep^2*mtt^4*mWW^8*s^6*t - 355916*ep^3*mtt^4*mWW^8*s^6*t - 362992*ep^4*mtt^4*mWW^8*s^6*t - 546*mtt^3*mWW^9*s^6*t + 3784*ep*mtt^3*mWW^9*s^6*t + 95926*ep^2*mtt^3*mWW^9*s^6*t + 322268*ep^3*mtt^3*mWW^9*s^6*t + 299024*ep^4*mtt^3*mWW^9*s^6*t - 340*mtt^2*mWW^10*s^6*t - 4460*ep*mtt^2*mWW^10*s^6*t - 41184*ep^2*mtt^2*mWW^10*s^6*t - 120656*ep^3*mtt^2*mWW^10*s^6*t - 108672*ep^4*mtt^2*mWW^10*s^6*t + 152*mtt*mWW^11*s^6*t + 1280*ep*mtt*mWW^11*s^6*t + 7692*ep^2*mtt*mWW^11*s^6*t + 19268*ep^3*mtt*mWW^11*s^6*t + 16544*ep^4*mtt*mWW^11*s^6*t - 16*mWW^12*s^6*t - 124*ep*mWW^12*s^6*t - 568*ep^2*mWW^12*s^6*t - 1148*ep^3*mWW^12*s^6*t - 880*ep^4*mWW^12*s^6*t - 420*mtt^7*mWW^4*s^7*t - 4648*ep*mtt^7*mWW^4*s^7*t - 18508*ep^2*mtt^7*mWW^4*s^7*t - 31304*ep^3*mtt^7*mWW^4*s^7*t - 19040*ep^4*mtt^7*mWW^4*s^7*t + 1864*mtt^6*mWW^5*s^7*t + 19692*ep*mtt^6*mWW^5*s^7*t + 67924*ep^2*mtt^6*mWW^5*s^7*t + 96648*ep^3*mtt^6*mWW^5*s^7*t + 49312*ep^4*mtt^6*mWW^5*s^7*t - 3244*mtt^5*mWW^6*s^7*t - 25244*ep*mtt^5*mWW^6*s^7*t - 43364*ep^2*mtt^5*mWW^6*s^7*t + 21108*ep^3*mtt^5*mWW^6*s^7*t + 64144*ep^4*mtt^5*mWW^6*s^7*t + 2680*mtt^4*mWW^7*s^7*t + 8644*ep*mtt^4*mWW^7*s^7*t - 74420*ep^2*mtt^4*mWW^7*s^7*t - 314872*ep^3*mtt^4*mWW^7*s^7*t - 301856*ep^4*mtt^4*mWW^7*s^7*t - 892*mtt^3*mWW^8*s^7*t + 4592*ep*mtt^3*mWW^8*s^7*t + 113640*ep^2*mtt^3*mWW^8*s^7*t + 374644*ep^3*mtt^3*mWW^8*s^7*t + 342688*ep^4*mtt^3*mWW^8*s^7*t - 104*mtt^2*mWW^9*s^7*t - 4220*ep*mtt^2*mWW^9*s^7*t - 57200*ep^2*mtt^2*mWW^9*s^7*t - 183404*ep^3*mtt^2*mWW^9*s^7*t - 169920*ep^4*mtt^2*mWW^9*s^7*t + 140*mtt*mWW^10*s^7*t + 1396*ep*mtt*mWW^10*s^7*t + 13368*ep^2*mtt*mWW^10*s^7*t + 41056*ep^3*mtt*mWW^10*s^7*t + 38064*ep^4*mtt*mWW^10*s^7*t - 24*mWW^11*s^7*t - 212*ep*mWW^11*s^7*t - 1440*ep^2*mWW^11*s^7*t - 3876*ep^3*mWW^11*s^7*t - 3392*ep^4*mWW^11*s^7*t + 156*mtt^6*mWW^4*s^8*t + 1784*ep*mtt^6*mWW^4*s^8*t + 7316*ep^2*mtt^6*mWW^4*s^8*t + 12664*ep^3*mtt^6*mWW^4*s^8*t + 7840*ep^4*mtt^6*mWW^4*s^8*t - 590*mtt^5*mWW^5*s^8*t - 5676*ep*mtt^5*mWW^5*s^8*t - 12330*ep^2*mtt^5*mWW^5*s^8*t - 2652*ep^3*mtt^5*mWW^5*s^8*t + 8048*ep^4*mtt^5*mWW^5*s^8*t + 824*mtt^4*mWW^6*s^8*t + 1200*ep*mtt^4*mWW^6*s^8*t - 37920*ep^2*mtt^4*mWW^6*s^8*t - 135160*ep^3*mtt^4*mWW^6*s^8*t - 121464*ep^4*mtt^4*mWW^6*s^8*t - 476*mtt^3*mWW^7*s^8*t + 5276*ep*mtt^3*mWW^7*s^8*t + 79080*ep^2*mtt^3*mWW^7*s^8*t + 237648*ep^3*mtt^3*mWW^7*s^8*t + 207328*ep^4*mtt^3*mWW^7*s^8*t + 44*mtt^2*mWW^8*s^8*t - 3428*ep*mtt^2*mWW^8*s^8*t - 47552*ep^2*mtt^2*mWW^8*s^8*t - 150240*ep^3*mtt^2*mWW^8*s^8*t - 137696*ep^4*mtt^2*mWW^8*s^8*t + 58*mtt*mWW^9*s^8*t + 784*ep*mtt*mWW^9*s^8*t + 11778*ep^2*mtt*mWW^9*s^8*t + 40524*ep^3*mtt*mWW^9*s^8*t + 39312*ep^4*mtt*mWW^9*s^8*t - 16*mWW^10*s^8*t - 132*ep*mWW^10*s^8*t - 1332*ep^2*mWW^10*s^8*t - 4320*ep^3*mWW^10*s^8*t - 4136*ep^4*mWW^10*s^8*t - 24*mtt^5*mWW^4*s^9*t - 280*ep*mtt^5*mWW^4*s^9*t - 1168*ep^2*mtt^5*mWW^4*s^9*t - 2048*ep^3*mtt^5*mWW^4*s^9*t - 1280*ep^4*mtt^5*mWW^4*s^9*t + 76*mtt^4*mWW^5*s^9*t + 316*ep*mtt^4*mWW^5*s^9*t - 4264*ep^2*mtt^4*mWW^5*s^9*t - 16912*ep^3*mtt^4*mWW^5*s^9*t - 15456*ep^4*mtt^4*mWW^5*s^9*t - 80*mtt^3*mWW^6*s^9*t + 2296*ep*mtt^3*mWW^6*s^9*t + 25336*ep^2*mtt^3*mWW^6*s^9*t + 69528*ep^3*mtt^3*mWW^6*s^9*t + 57200*ep^4*mtt^3*mWW^6*s^9*t + 24*mtt^2*mWW^7*s^9*t - 2004*ep*mtt^2*mWW^7*s^9*t - 22000*ep^2*mtt^2*mWW^7*s^9*t - 63684*ep^3*mtt^2*mWW^7*s^9*t - 55592*ep^4*mtt^2*mWW^7*s^9*t + 8*mtt*mWW^8*s^9*t + 264*ep*mtt*mWW^8*s^9*t + 5496*ep^2*mtt*mWW^8*s^9*t + 19856*ep^3*mtt*mWW^8*s^9*t + 19680*ep^4*mtt*mWW^8*s^9*t - 4*mWW^9*s^9*t - 16*ep*mWW^9*s^9*t - 520*ep^2*mWW^9*s^9*t - 2132*ep^3*mWW^9*s^9*t - 2248*ep^4*mWW^9*s^9*t + 120*ep*mtt^3*mWW^5*s^10*t + 1640*ep^2*mtt^3*mWW^5*s^10*t + 4800*ep^3*mtt^3*mWW^5*s^10*t + 4000*ep^4*mtt^3*mWW^5*s^10*t - 504*ep*mtt^2*mWW^6*s^10*t - 4288*ep^2*mtt^2*mWW^6*s^10*t - 10920*ep^3*mtt^2*mWW^6*s^10*t - 8720*ep^4*mtt^2*mWW^6*s^10*t + 56*ep*mtt*mWW^7*s^10*t + 1112*ep^2*mtt*mWW^7*s^10*t + 3952*ep^3*mtt*mWW^7*s^10*t + 3904*ep^4*mtt*mWW^7*s^10*t + 8*ep*mWW^8*s^10*t - 64*ep^2*mWW^8*s^10*t - 392*ep^3*mWW^8*s^10*t - 464*ep^4*mWW^8*s^10*t + 12*mtt^14*mWW^3*t^2 + 176*ep*mtt^14*mWW^3*t^2 + 860*ep^2*mtt^14*mWW^3*t^2 + 1672*ep^3*mtt^14*mWW^3*t^2 + 1120*ep^4*mtt^14*mWW^3*t^2 - 80*mtt^13*mWW^4*t^2 - 1152*ep*mtt^13*mWW^4*t^2 - 5584*ep^2*mtt^13*mWW^4*t^2 - 10848*ep^3*mtt^13*mWW^4*t^2 - 7296*ep^4*mtt^13*mWW^4*t^2 + 224*mtt^12*mWW^5*t^2 + 3168*ep*mtt^12*mWW^5*t^2 + 15248*ep^2*mtt^12*mWW^5*t^2 + 29664*ep^3*mtt^12*mWW^5*t^2 + 20096*ep^4*mtt^12*mWW^5*t^2 - 336*mtt^11*mWW^6*t^2 - 4672*ep*mtt^11*mWW^6*t^2 - 22384*ep^2*mtt^11*mWW^6*t^2 - 43808*ep^3*mtt^11*mWW^6*t^2 - 30080*ep^4*mtt^11*mWW^6*t^2 + 280*mtt^10*mWW^7*t^2 + 3840*ep*mtt^10*mWW^7*t^2 + 18440*ep^2*mtt^10*mWW^7*t^2 + 36720*ep^3*mtt^10*mWW^7*t^2 + 25920*ep^4*mtt^10*mWW^7*t^2 - 112*mtt^9*mWW^8*t^2 - 1536*ep*mtt^9*mWW^8*t^2 - 7600*ep^2*mtt^9*mWW^8*t^2 - 16032*ep^3*mtt^9*mWW^8*t^2 - 12160*ep^4*mtt^9*mWW^8*t^2 + 32*ep*mtt^8*mWW^9*t^2 + 464*ep^2*mtt^8*mWW^9*t^2 + 1888*ep^3*mtt^8*mWW^9*t^2 + 2176*ep^4*mtt^8*mWW^9*t^2 + 16*mtt^7*mWW^10*t^2 + 192*ep*mtt^7*mWW^10*t^2 + 752*ep^2*mtt^7*mWW^10*t^2 + 1056*ep^3*mtt^7*mWW^10*t^2 + 384*ep^4*mtt^7*mWW^10*t^2 - 4*mtt^6*mWW^11*t^2 - 48*ep*mtt^6*mWW^11*t^2 - 196*ep^2*mtt^6*mWW^11*t^2 - 312*ep^3*mtt^6*mWW^11*t^2 - 160*ep^4*mtt^6*mWW^11*t^2 - 60*mtt^13*mWW^3*s*t^2 - 1024*ep*mtt^13*mWW^3*s*t^2 - 5404*ep^2*mtt^13*mWW^3*s*t^2 - 10952*ep^3*mtt^13*mWW^3*s*t^2 - 7520*ep^4*mtt^13*mWW^3*s*t^2 + 222*mtt^12*mWW^4*s*t^2 + 4268*ep*mtt^12*mWW^4*s*t^2 + 23810*ep^2*mtt^12*mWW^4*s*t^2 + 49988*ep^3*mtt^12*mWW^4*s*t^2 + 35312*ep^4*mtt^12*mWW^4*s*t^2 + 12*mtt^11*mWW^5*s*t^2 - 3220*ep*mtt^11*mWW^5*s*t^2 - 25944*ep^2*mtt^11*mWW^5*s*t^2 - 64024*ep^3*mtt^11*mWW^5*s*t^2 - 50144*ep^4*mtt^11*mWW^5*s*t^2 - 1340*mtt^10*mWW^6*s*t^2 - 12620*ep*mtt^10*mWW^6*s*t^2 - 40504*ep^2*mtt^10*mWW^6*s*t^2 - 50536*ep^3*mtt^10*mWW^6*s*t^2 - 18720*ep^4*mtt^10*mWW^6*s*t^2 + 2916*mtt^9*mWW^7*s*t^2 + 33356*ep*mtt^9*mWW^7*s*t^2 + 135392*ep^2*mtt^9*mWW^7*s*t^2 + 228344*ep^3*mtt^9*mWW^7*s*t^2 + 135392*ep^4*mtt^9*mWW^7*s*t^2 - 2880*mtt^8*mWW^8*s*t^2 - 34516*ep*mtt^8*mWW^8*s*t^2 - 147156*ep^2*mtt^8*mWW^8*s*t^2 - 262048*ep^3*mtt^8*mWW^8*s*t^2 - 165440*ep^4*mtt^8*mWW^8*s*t^2 + 1348*mtt^7*mWW^9*s*t^2 + 16612*ep*mtt^7*mWW^9*s*t^2 + 73400*ep^2*mtt^7*mWW^9*s*t^2 + 136952*ep^3*mtt^7*mWW^9*s*t^2 + 91488*ep^4*mtt^7*mWW^9*s*t^2 - 132*mtt^6*mWW^10*s*t^2 - 2020*ep*mtt^6*mWW^10*s*t^2 - 10936*ep^2*mtt^6*mWW^10*s*t^2 - 24856*ep^3*mtt^6*mWW^10*s*t^2 - 19936*ep^4*mtt^6*mWW^10*s*t^2 - 120*mtt^5*mWW^11*s*t^2 - 1180*ep*mtt^5*mWW^11*s*t^2 - 3876*ep^2*mtt^5*mWW^11*s*t^2 - 4624*ep^3*mtt^5*mWW^11*s*t^2 - 1280*ep^4*mtt^5*mWW^11*s*t^2 + 34*mtt^4*mWW^12*s*t^2 + 344*ep*mtt^4*mWW^12*s*t^2 + 1218*ep^2*mtt^4*mWW^12*s*t^2 + 1756*ep^3*mtt^4*mWW^12*s*t^2 + 848*ep^4*mtt^4*mWW^12*s*t^2 + 84*mtt^12*mWW^3*s^2*t^2 + 2240*ep*mtt^12*mWW^3*s^2*t^2 + 13748*ep^2*mtt^12*mWW^3*s^2*t^2 + 29848*ep^3*mtt^12*mWW^3*s^2*t^2 + 21280*ep^4*mtt^12*mWW^3*s^2*t^2 + 204*mtt^11*mWW^4*s^2*t^2 - 3256*ep*mtt^11*mWW^4*s^2*t^2 - 33824*ep^2*mtt^11*mWW^4*s^2*t^2 - 87252*ep^3*mtt^11*mWW^4*s^2*t^2 - 68432*ep^4*mtt^11*mWW^4*s^2*t^2 - 2694*mtt^10*mWW^5*s^2*t^2 - 23132*ep*mtt^10*mWW^5*s^2*t^2 - 64834*ep^2*mtt^10*mWW^5*s^2*t^2 - 64812*ep^3*mtt^10*mWW^5*s^2*t^2 - 12688*ep^4*mtt^10*mWW^5*s^2*t^2 + 7144*mtt^9*mWW^6*s^2*t^2 + 82406*ep*mtt^9*mWW^6*s^2*t^2 + 335590*ep^2*mtt^9*mWW^6*s^2*t^2 + 563908*ep^3*mtt^9*mWW^6*s^2*t^2 + 331312*ep^4*mtt^9*mWW^6*s^2*t^2 - 8228*mtt^8*mWW^7*s^2*t^2 - 106830*ep*mtt^8*mWW^7*s^2*t^2 - 479950*ep^2*mtt^8*mWW^7*s^2*t^2 - 876244*ep^3*mtt^8*mWW^7*s^2*t^2 - 556528*ep^4*mtt^8*mWW^7*s^2*t^2 + 3448*mtt^7*mWW^8*s^2*t^2 + 53750*ep*mtt^7*mWW^8*s^2*t^2 + 271774*ep^2*mtt^7*mWW^8*s^2*t^2 + 539436*ep^3*mtt^7*mWW^8*s^2*t^2 + 366672*ep^4*mtt^7*mWW^8*s^2*t^2 + 1376*mtt^6*mWW^9*s^2*t^2 + 8554*ep*mtt^6*mWW^9*s^2*t^2 + 7614*ep^2*mtt^6*mWW^9*s^2*t^2 - 28332*ep^3*mtt^6*mWW^9*s^2*t^2 - 39952*ep^4*mtt^6*mWW^9*s^2*t^2 - 1816*mtt^5*mWW^10*s^2*t^2 - 19230*ep*mtt^5*mWW^10*s^2*t^2 - 72686*ep^2*mtt^5*mWW^10*s^2*t^2 - 116052*ep^3*mtt^5*mWW^10*s^2*t^2 - 67056*ep^4*mtt^5*mWW^10*s^2*t^2 + 416*mtt^4*mWW^11*s^2*t^2 + 4902*ep*mtt^4*mWW^11*s^2*t^2 + 20850*ep^2*mtt^4*mWW^11*s^2*t^2 + 38028*ep^3*mtt^4*mWW^11*s^2*t^2 + 25744*ep^4*mtt^4*mWW^11*s^2*t^2 + 108*mtt^3*mWW^12*s^2*t^2 + 1018*ep*mtt^3*mWW^12*s^2*t^2 + 3210*ep^2*mtt^3*mWW^12*s^2*t^2 + 3640*ep^3*mtt^3*mWW^12*s^2*t^2 + 704*ep^4*mtt^3*mWW^12*s^2*t^2 - 42*mtt^2*mWW^13*s^2*t^2 - 422*ep*mtt^2*mWW^13*s^2*t^2 - 1492*ep^2*mtt^2*mWW^13*s^2*t^2 - 2168*ep^3*mtt^2*mWW^13*s^2*t^2 - 1056*ep^4*mtt^2*mWW^13*s^2*t^2 + 84*mtt^11*mWW^3*s^3*t^2 - 1792*ep*mtt^11*mWW^3*s^3*t^2 - 17164*ep^2*mtt^11*mWW^3*s^3*t^2 - 42728*ep^3*mtt^11*mWW^3*s^3*t^2 - 32480*ep^4*mtt^11*mWW^3*s^3*t^2 - 1374*mtt^10*mWW^4*s^3*t^2 - 5212*ep*mtt^10*mWW^4*s^3*t^2 + 17142*ep^2*mtt^10*mWW^4*s^3*t^2 + 83812*ep^3*mtt^10*mWW^4*s^3*t^2 + 79152*ep^4*mtt^10*mWW^4*s^3*t^2 + 4588*mtt^9*mWW^5*s^3*t^2 + 42260*ep*mtt^9*mWW^5*s^3*t^2 + 131636*ep^2*mtt^9*mWW^5*s^3*t^2 + 158036*ep^3*mtt^9*mWW^5*s^3*t^2 + 55240*ep^4*mtt^9*mWW^5*s^3*t^2 - 4256*mtt^8*mWW^6*s^3*t^2 - 58930*ep*mtt^8*mWW^6*s^3*t^2 - 267028*ep^2*mtt^8*mWW^6*s^3*t^2 - 467354*ep^3*mtt^8*mWW^6*s^3*t^2 - 272184*ep^4*mtt^8*mWW^6*s^3*t^2 - 5312*mtt^7*mWW^7*s^3*t^2 - 31120*ep*mtt^7*mWW^7*s^3*t^2 - 36098*ep^2*mtt^7*mWW^7*s^3*t^2 + 28050*ep^3*mtt^7*mWW^7*s^3*t^2 + 38160*ep^4*mtt^7*mWW^7*s^3*t^2 + 15296*mtt^6*mWW^8*s^3*t^2 + 149474*ep*mtt^6*mWW^8*s^3*t^2 + 534452*ep^2*mtt^6*mWW^8*s^3*t^2 + 844342*ep^3*mtt^6*mWW^8*s^3*t^2 + 504152*ep^4*mtt^6*mWW^8*s^3*t^2 - 13564*mtt^5*mWW^9*s^3*t^2 - 144020*ep*mtt^5*mWW^9*s^3*t^2 - 558694*ep^2*mtt^5*mWW^9*s^3*t^2 - 941478*ep^3*mtt^5*mWW^9*s^3*t^2 - 589296*ep^4*mtt^5*mWW^9*s^3*t^2 + 4904*mtt^4*mWW^10*s^3*t^2 + 52586*ep*mtt^4*mWW^10*s^3*t^2 + 206396*ep^2*mtt^4*mWW^10*s^3*t^2 + 356170*ep^3*mtt^4*mWW^10*s^3*t^2 + 234392*ep^4*mtt^4*mWW^10*s^3*t^2 - 12*mtt^3*mWW^11*s^3*t^2 + 936*ep*mtt^3*mWW^11*s^3*t^2 + 6910*ep^2*mtt^3*mWW^11*s^3*t^2 + 10990*ep^3*mtt^3*mWW^11*s^3*t^2 - 144*ep^4*mtt^3*mWW^11*s^3*t^2 - 426*mtt^2*mWW^12*s^3*t^2 - 4934*ep*mtt^2*mWW^12*s^3*t^2 - 20370*ep^2*mtt^2*mWW^12*s^3*t^2 - 34274*ep^3*mtt^2*mWW^12*s^3*t^2 - 19528*ep^4*mtt^2*mWW^12*s^3*t^2 + 72*mtt*mWW^13*s^3*t^2 + 744*ep*mtt*mWW^13*s^3*t^2 + 2754*ep^2*mtt*mWW^13*s^3*t^2 + 4282*ep^3*mtt*mWW^13*s^3*t^2 + 2440*ep^4*mtt*mWW^13*s^3*t^2 + 8*ep*mWW^14*s^3*t^2 + 64*ep^2*mWW^14*s^3*t^2 + 152*ep^3*mWW^14*s^3*t^2 + 96*ep^4*mWW^14*s^3*t^2 - 420*mtt^10*mWW^3*s^4*t^2 - 1120*ep*mtt^10*mWW^3*s^4*t^2 + 8540*ep^2*mtt^10*mWW^3*s^4*t^2 + 32200*ep^3*mtt^10*mWW^3*s^4*t^2 + 28000*ep^4*mtt^10*mWW^3*s^4*t^2 + 1608*mtt^9*mWW^4*s^4*t^2 + 5864*ep*mtt^9*mWW^4*s^4*t^2 - 21772*ep^2*mtt^9*mWW^4*s^4*t^2 - 101764*ep^3*mtt^9*mWW^4*s^4*t^2 - 95056*ep^4*mtt^9*mWW^4*s^4*t^2 + 1482*mtt^8*mWW^5*s^4*t^2 + 28348*ep*mtt^8*mWW^5*s^4*t^2 + 163266*ep^2*mtt^8*mWW^5*s^4*t^2 + 362512*ep^3*mtt^8*mWW^5*s^4*t^2 + 273512*ep^4*mtt^8*mWW^5*s^4*t^2 - 17320*mtt^7*mWW^6*s^4*t^2 - 192472*ep*mtt^7*mWW^6*s^4*t^2 - 789876*ep^2*mtt^7*mWW^6*s^4*t^2 - 1413076*ep^3*mtt^7*mWW^6*s^4*t^2 - 925864*ep^4*mtt^7*mWW^6*s^4*t^2 + 37488*mtt^6*mWW^7*s^4*t^2 + 412454*ep*mtt^6*mWW^7*s^4*t^2 + 1674086*ep^2*mtt^6*mWW^7*s^4*t^2 + 2945684*ep^3*mtt^6*mWW^7*s^4*t^2 + 1894952*ep^4*mtt^6*mWW^7*s^4*t^2 - 38880*mtt^5*mWW^8*s^4*t^2 - 430970*ep*mtt^5*mWW^8*s^4*t^2 - 1763662*ep^2*mtt^5*mWW^8*s^4*t^2 - 3118124*ep^3*mtt^5*mWW^8*s^4*t^2 - 2018472*ep^4*mtt^5*mWW^8*s^4*t^2 + 20372*mtt^4*mWW^9*s^4*t^2 + 222148*ep*mtt^4*mWW^9*s^4*t^2 + 897636*ep^2*mtt^4*mWW^9*s^4*t^2 + 1578828*ep^3*mtt^4*mWW^9*s^4*t^2 + 1035608*ep^4*mtt^4*mWW^9*s^4*t^2 - 3912*mtt^3*mWW^10*s^4*t^2 - 36908*ep*mtt^3*mWW^10*s^4*t^2 - 128536*ep^2*mtt^3*mWW^10*s^4*t^2 - 208332*ep^3*mtt^3*mWW^10*s^4*t^2 - 146104*ep^4*mtt^3*mWW^10*s^4*t^2 - 780*mtt^2*mWW^11*s^4*t^2 - 11810*ep*mtt^2*mWW^11*s^4*t^2 - 59438*ep^2*mtt^2*mWW^11*s^4*t^2 - 113228*ep^3*mtt^2*mWW^11*s^4*t^2 - 68072*ep^4*mtt^2*mWW^11*s^4*t^2 + 392*mtt*mWW^12*s^4*t^2 + 4822*ep*mtt*mWW^12*s^4*t^2 + 21286*ep^2*mtt*mWW^12*s^4*t^2 + 37968*ep^3*mtt*mWW^12*s^4*t^2 + 23128*ep^4*mtt*mWW^12*s^4*t^2 - 30*mWW^13*s^4*t^2 - 356*ep*mWW^13*s^4*t^2 - 1530*ep^2*mWW^13*s^4*t^2 - 2668*ep^3*mWW^13*s^4*t^2 - 1632*ep^4*mWW^13*s^4*t^2 + 588*mtt^9*mWW^3*s^5*t^2 + 3584*ep*mtt^9*mWW^3*s^5*t^2 + 3500*ep^2*mtt^9*mWW^3*s^5*t^2 - 8792*ep^3*mtt^9*mWW^3*s^5*t^2 - 12320*ep^4*mtt^9*mWW^3*s^5*t^2 - 30*mtt^8*mWW^4*s^5*t^2 + 9212*ep*mtt^8*mWW^4*s^5*t^2 + 73534*ep^2*mtt^8*mWW^4*s^5*t^2 + 177108*ep^3*mtt^8*mWW^4*s^5*t^2 + 134176*ep^4*mtt^8*mWW^4*s^5*t^2 - 11004*mtt^7*mWW^5*s^5*t^2 - 140384*ep*mtt^7*mWW^5*s^5*t^2 - 633760*ep^2*mtt^7*mWW^5*s^5*t^2 - 1190804*ep^3*mtt^7*mWW^5*s^5*t^2 - 791376*ep^4*mtt^7*mWW^5*s^5*t^2 + 34820*mtt^6*mWW^6*s^5*t^2 + 416936*ep*mtt^6*mWW^6*s^5*t^2 + 1804856*ep^2*mtt^6*mWW^6*s^5*t^2 + 3309076*ep^3*mtt^6*mWW^6*s^5*t^2 + 2172104*ep^4*mtt^6*mWW^6*s^5*t^2 - 49000*mtt^5*mWW^7*s^5*t^2 - 574500*ep*mtt^5*mWW^7*s^5*t^2 - 2472866*ep^2*mtt^5*mWW^7*s^5*t^2 - 4536930*ep^3*mtt^5*mWW^7*s^5*t^2 - 2997696*ep^4*mtt^5*mWW^7*s^5*t^2 + 35918*mtt^4*mWW^8*s^5*t^2 + 406654*ep*mtt^4*mWW^8*s^5*t^2 + 1721030*ep^2*mtt^4*mWW^8*s^5*t^2 + 3134666*ep^3*mtt^4*mWW^8*s^5*t^2 + 2083856*ep^4*mtt^4*mWW^8*s^5*t^2 - 12620*mtt^3*mWW^9*s^5*t^2 - 129588*ep*mtt^3*mWW^9*s^5*t^2 - 506388*ep^2*mtt^3*mWW^9*s^5*t^2 - 874768*ep^3*mtt^3*mWW^9*s^5*t^2 - 580976*ep^4*mtt^3*mWW^9*s^5*t^2 + 808*mtt^2*mWW^10*s^5*t^2 + 296*ep*mtt^2*mWW^10*s^5*t^2 - 29732*ep^2*mtt^2*mWW^10*s^5*t^2 - 88752*ep^3*mtt^2*mWW^10*s^5*t^2 - 59448*ep^4*mtt^2*mWW^10*s^5*t^2 + 628*mtt*mWW^11*s^5*t^2 + 9176*ep*mtt*mWW^11*s^5*t^2 + 46250*ep^2*mtt*mWW^11*s^5*t^2 + 91230*ep^3*mtt*mWW^11*s^5*t^2 + 59360*ep^4*mtt*mWW^11*s^5*t^2 - 108*mWW^12*s^5*t^2 - 1386*ep*mWW^12*s^5*t^2 - 6424*ep^2*mWW^12*s^5*t^2 - 12034*ep^3*mWW^12*s^5*t^2 - 7680*ep^4*mWW^12*s^5*t^2 - 420*mtt^8*mWW^3*s^6*t^2 - 3136*ep*mtt^8*mWW^3*s^6*t^2 - 6916*ep^2*mtt^8*mWW^3*s^6*t^2 - 4088*ep^3*mtt^8*mWW^3*s^6*t^2 + 1120*ep^4*mtt^8*mWW^3*s^6*t^2 - 1332*mtt^7*mWW^4*s^6*t^2 - 19528*ep*mtt^7*mWW^4*s^6*t^2 - 100800*ep^2*mtt^7*mWW^4*s^6*t^2 - 205268*ep^3*mtt^7*mWW^4*s^6*t^2 - 142272*ep^4*mtt^7*mWW^4*s^6*t^2 + 12238*mtt^6*mWW^5*s^6*t^2 + 157244*ep*mtt^6*mWW^5*s^6*t^2 + 715178*ep^2*mtt^6*mWW^5*s^6*t^2 + 1349916*ep^3*mtt^6*mWW^5*s^6*t^2 + 898064*ep^4*mtt^6*mWW^5*s^6*t^2 - 27736*mtt^5*mWW^6*s^6*t^2 - 349686*ep*mtt^5*mWW^6*s^6*t^2 - 1579458*ep^2*mtt^5*mWW^6*s^6*t^2 - 2990912*ep^3*mtt^5*mWW^6*s^6*t^2 - 2011432*ep^4*mtt^5*mWW^6*s^6*t^2 + 29616*mtt^4*mWW^7*s^6*t^2 + 355188*ep*mtt^4*mWW^7*s^6*t^2 + 1583276*ep^2*mtt^4*mWW^7*s^6*t^2 + 3003140*ep^3*mtt^4*mWW^7*s^6*t^2 + 2045304*ep^4*mtt^4*mWW^7*s^6*t^2 - 15884*mtt^3*mWW^8*s^6*t^2 - 171212*ep*mtt^3*mWW^8*s^6*t^2 - 721188*ep^2*mtt^3*mWW^8*s^6*t^2 - 1328176*ep^3*mtt^3*mWW^8*s^6*t^2 - 905104*ep^4*mtt^3*mWW^8*s^6*t^2 + 3478*mtt^2*mWW^9*s^6*t^2 + 27308*ep*mtt^2*mWW^9*s^6*t^2 + 81722*ep^2*mtt^2*mWW^9*s^6*t^2 + 107840*ep^3*mtt^2*mWW^9*s^6*t^2 + 65536*ep^4*mtt^2*mWW^9*s^6*t^2 + 168*mtt*mWW^10*s^6*t^2 + 5594*ep*mtt*mWW^10*s^6*t^2 + 36902*ep^2*mtt*mWW^10*s^6*t^2 + 84900*ep^3*mtt*mWW^10*s^6*t^2 + 60408*ep^4*mtt*mWW^10*s^6*t^2 - 128*mWW^11*s^6*t^2 - 1772*ep*mWW^11*s^6*t^2 - 8716*ep^2*mWW^11*s^6*t^2 - 17352*ep^3*mWW^11*s^6*t^2 - 11624*ep^4*mWW^11*s^6*t^2 + 156*mtt^7*mWW^3*s^7*t^2 + 1280*ep*mtt^7*mWW^3*s^7*t^2 + 3452*ep^2*mtt^7*mWW^3*s^7*t^2 + 3592*ep^3*mtt^7*mWW^3*s^7*t^2 + 1120*ep^4*mtt^7*mWW^3*s^7*t^2 + 1086*mtt^6*mWW^4*s^7*t^2 + 13196*ep*mtt^6*mWW^4*s^7*t^2 + 67514*ep^2*mtt^6*mWW^4*s^7*t^2 + 140732*ep^3*mtt^6*mWW^4*s^7*t^2 + 99632*ep^4*mtt^6*mWW^4*s^7*t^2 - 6156*mtt^5*mWW^5*s^7*t^2 - 85484*ep*mtt^5*mWW^5*s^7*t^2 - 415452*ep^2*mtt^5*mWW^5*s^7*t^2 - 825316*ep^3*mtt^5*mWW^5*s^7*t^2 - 571032*ep^4*mtt^5*mWW^5*s^7*t^2 + 10920*mtt^4*mWW^6*s^7*t^2 + 147010*ep*mtt^4*mWW^6*s^7*t^2 + 705780*ep^2*mtt^4*mWW^6*s^7*t^2 + 1410730*ep^3*mtt^4*mWW^6*s^7*t^2 + 994976*ep^4*mtt^4*mWW^6*s^7*t^2 - 8988*mtt^3*mWW^7*s^7*t^2 - 104464*ep*mtt^3*mWW^7*s^7*t^2 - 480828*ep^2*mtt^3*mWW^7*s^7*t^2 - 961128*ep^3*mtt^3*mWW^7*s^7*t^2 - 694240*ep^4*mtt^3*mWW^7*s^7*t^2 + 3438*mtt^2*mWW^8*s^7*t^2 + 30080*ep*mtt^2*mWW^8*s^7*t^2 + 117706*ep^2*mtt^2*mWW^8*s^7*t^2 + 217368*ep^3*mtt^2*mWW^8*s^7*t^2 + 157888*ep^4*mtt^2*mWW^8*s^7*t^2 - 420*mtt*mWW^9*s^7*t^2 - 1076*ep*mtt*mWW^9*s^7*t^2 + 4972*ep^2*mtt*mWW^9*s^7*t^2 + 21492*ep^3*mtt*mWW^9*s^7*t^2 + 17304*ep^4*mtt*mWW^9*s^7*t^2 - 36*mWW^10*s^7*t^2 - 734*ep*mWW^10*s^7*t^2 - 4104*ep^2*mWW^10*s^7*t^2 - 9006*ep^3*mWW^10*s^7*t^2 - 6416*ep^4*mWW^10*s^7*t^2 - 24*mtt^6*mWW^3*s^8*t^2 - 208*ep*mtt^6*mWW^3*s^8*t^2 - 616*ep^2*mtt^6*mWW^3*s^8*t^2 - 752*ep^3*mtt^6*mWW^3*s^8*t^2 - 320*ep^4*mtt^6*mWW^3*s^8*t^2 - 336*mtt^5*mWW^4*s^8*t^2 - 3688*ep*mtt^5*mWW^4*s^8*t^2 - 25292*ep^2*mtt^5*mWW^4*s^8*t^2 - 63612*ep^3*mtt^5*mWW^4*s^8*t^2 - 50192*ep^4*mtt^5*mWW^4*s^8*t^2 + 1422*mtt^4*mWW^5*s^8*t^2 + 25204*ep*mtt^4*mWW^5*s^8*t^2 + 142718*ep^2*mtt^4*mWW^5*s^8*t^2 + 312776*ep^3*mtt^4*mWW^5*s^8*t^2 + 231880*ep^4*mtt^4*mWW^5*s^8*t^2 - 2040*mtt^3*mWW^6*s^8*t^2 - 30472*ep*mtt^3*mWW^6*s^8*t^2 - 164520*ep^2*mtt^3*mWW^6*s^8*t^2 - 365672*ep^3*mtt^3*mWW^6*s^8*t^2 - 282768*ep^4*mtt^3*mWW^6*s^8*t^2 + 1308*mtt^2*mWW^7*s^8*t^2 + 12168*ep*mtt^2*mWW^7*s^8*t^2 + 59804*ep^2*mtt^2*mWW^7*s^8*t^2 + 140192*ep^3*mtt^2*mWW^7*s^8*t^2 + 119088*ep^4*mtt^2*mWW^7*s^8*t^2 - 360*mtt*mWW^8*s^8*t^2 - 1744*ep*mtt*mWW^8*s^8*t^2 - 5452*ep^2*mtt*mWW^8*s^8*t^2 - 12220*ep^3*mtt*mWW^8*s^8*t^2 - 12544*ep^4*mtt*mWW^8*s^8*t^2 + 30*mWW^9*s^8*t^2 + 84*ep*mWW^9*s^8*t^2 + 78*ep^2*mWW^9*s^8*t^2 + 40*ep^3*mWW^9*s^8*t^2 + 232*ep^4*mWW^9*s^8*t^2 + 32*mtt^4*mWW^4*s^9*t^2 + 296*ep*mtt^4*mWW^4*s^9*t^2 + 6352*ep^2*mtt^4*mWW^4*s^9*t^2 + 21064*ep^3*mtt^4*mWW^4*s^9*t^2 + 18576*ep^4*mtt^4*mWW^4*s^9*t^2 - 112*mtt^3*mWW^5*s^9*t^2 - 4564*ep*mtt^3*mWW^5*s^9*t^2 - 32352*ep^2*mtt^3*mWW^5*s^9*t^2 - 78500*ep^3*mtt^3*mWW^5*s^9*t^2 - 61952*ep^4*mtt^3*mWW^5*s^9*t^2 + 144*mtt^2*mWW^6*s^9*t^2 + 2372*ep*mtt^2*mWW^6*s^9*t^2 + 17360*ep^2*mtt^2*mWW^6*s^9*t^2 + 48996*ep^3*mtt^2*mWW^6*s^9*t^2 + 45072*ep^4*mtt^2*mWW^6*s^9*t^2 - 80*mtt*mWW^7*s^9*t^2 - 44*ep*mtt*mWW^7*s^9*t^2 - 1056*ep^2*mtt*mWW^7*s^9*t^2 - 7708*ep^3*mtt*mWW^7*s^9*t^2 - 10528*ep^4*mtt*mWW^7*s^9*t^2 + 16*mWW^8*s^9*t^2 + 20*ep*mWW^8*s^9*t^2 + 96*ep^2*mWW^8*s^9*t^2 + 788*ep^3*mWW^8*s^9*t^2 + 1152*ep^4*mWW^8*s^9*t^2 - 1080*ep^2*mtt^3*mWW^4*s^10*t^2 - 3960*ep^3*mtt^3*mWW^4*s^10*t^2 - 3600*ep^4*mtt^3*mWW^4*s^10*t^2 + 560*ep*mtt^2*mWW^5*s^10*t^2 + 4296*ep^2*mtt^2*mWW^5*s^10*t^2 + 10552*ep^3*mtt^2*mWW^5*s^10*t^2 + 8400*ep^4*mtt^2*mWW^5*s^10*t^2 + 128*ep*mtt*mWW^6*s^10*t^2 + 184*ep^2*mtt*mWW^6*s^10*t^2 - 1352*ep^3*mtt*mWW^6*s^10*t^2 - 2416*ep^4*mtt*mWW^6*s^10*t^2 - 48*ep*mWW^7*s^10*t^2 - 200*ep^2*mWW^7*s^10*t^2 - 120*ep^3*mWW^7*s^10*t^2 + 176*ep^4*mWW^7*s^10*t^2 + 12*mtt^14*mWW^2*t^3 + 104*ep*mtt^14*mWW^2*t^3 + 308*ep^2*mtt^14*mWW^2*t^3 + 376*ep^3*mtt^14*mWW^2*t^3 + 160*ep^4*mtt^14*mWW^2*t^3 - 216*mtt^13*mWW^3*t^3 - 2568*ep*mtt^13*mWW^3*t^3 - 10840*ep^2*mtt^13*mWW^3*t^3 - 19064*ep^3*mtt^13*mWW^3*t^3 - 11872*ep^4*mtt^13*mWW^3*t^3 + 1112*mtt^12*mWW^4*t^3 + 13980*ep*mtt^12*mWW^4*t^3 + 61708*ep^2*mtt^12*mWW^4*t^3 + 112288*ep^3*mtt^12*mWW^4*t^3 + 71872*ep^4*mtt^12*mWW^4*t^3 - 2776*mtt^11*mWW^5*t^3 - 35380*ep*mtt^11*mWW^5*t^3 - 158172*ep^2*mtt^11*mWW^5*t^3 - 291584*ep^3*mtt^11*mWW^5*t^3 - 189248*ep^4*mtt^11*mWW^5*t^3 + 3888*mtt^10*mWW^6*t^3 + 49468*ep*mtt^10*mWW^6*t^3 + 221876*ep^2*mtt^10*mWW^6*t^3 + 412752*ep^3*mtt^10*mWW^6*t^3 + 271616*ep^4*mtt^10*mWW^6*t^3 - 3112*mtt^9*mWW^7*t^3 - 39284*ep*mtt^9*mWW^7*t^3 - 176588*ep^2*mtt^9*mWW^7*t^3 - 332976*ep^3*mtt^9*mWW^7*t^3 - 224000*ep^4*mtt^9*mWW^7*t^3 + 1256*mtt^8*mWW^8*t^3 + 15828*ep*mtt^8*mWW^8*t^3 + 72420*ep^2*mtt^8*mWW^8*t^3 + 141984*ep^3*mtt^8*mWW^8*t^3 + 100672*ep^4*mtt^8*mWW^8*t^3 - 72*mtt^7*mWW^9*t^3 - 1180*ep*mtt^7*mWW^9*t^3 - 7348*ep^2*mtt^7*mWW^9*t^3 - 19648*ep^3*mtt^7*mWW^9*t^3 - 18112*ep^4*mtt^7*mWW^9*t^3 - 124*mtt^6*mWW^10*t^3 - 1300*ep*mtt^6*mWW^10*t^3 - 4568*ep^2*mtt^6*mWW^10*t^3 - 5896*ep^3*mtt^6*mWW^10*t^3 - 1952*ep^4*mtt^6*mWW^10*t^3 + 32*mtt^5*mWW^11*t^3 + 332*ep*mtt^5*mWW^11*t^3 + 1204*ep^2*mtt^5*mWW^11*t^3 + 1768*ep^3*mtt^5*mWW^11*t^3 + 864*ep^4*mtt^5*mWW^11*t^3 - 72*mtt^13*mWW^2*s*t^3 - 552*ep*mtt^13*mWW^2*s*t^3 - 1296*ep^2*mtt^13*mWW^2*s*t^3 - 960*ep^3*mtt^13*mWW^2*s*t^3 + 1226*mtt^12*mWW^3*s*t^3 + 14888*ep*mtt^12*mWW^3*s*t^3 + 63742*ep^2*mtt^12*mWW^3*s*t^3 + 112800*ep^3*mtt^12*mWW^3*s*t^3 + 70304*ep^4*mtt^12*mWW^3*s*t^3 - 5240*mtt^11*mWW^4*s*t^3 - 69544*ep*mtt^11*mWW^4*s*t^3 - 318128*ep^2*mtt^11*mWW^4*s*t^3 - 590752*ep^3*mtt^11*mWW^4*s*t^3 - 382336*ep^4*mtt^11*mWW^4*s*t^3 + 9448*mtt^10*mWW^5*s*t^3 + 133012*ep*mtt^10*mWW^5*s*t^3 + 634506*ep^2*mtt^10*mWW^5*s*t^3 + 1217074*ep^3*mtt^10*mWW^5*s*t^3 + 810280*ep^4*mtt^10*mWW^5*s*t^3 - 6244*mtt^9*mWW^6*s*t^3 - 101672*ep*mtt^9*mWW^6*s*t^3 - 531030*ep^2*mtt^9*mWW^6*s*t^3 - 1088698*ep^3*mtt^9*mWW^6*s*t^3 - 766856*ep^4*mtt^9*mWW^6*s*t^3 - 3756*mtt^8*mWW^7*s*t^3 - 24516*ep*mtt^8*mWW^7*s*t^3 - 23738*ep^2*mtt^8*mWW^7*s*t^3 + 92482*ep^3*mtt^8*mWW^7*s*t^3 + 142248*ep^4*mtt^8*mWW^7*s*t^3 + 9204*mtt^7*mWW^8*s*t^3 + 100320*ep*mtt^7*mWW^8*s*t^3 + 385818*ep^2*mtt^7*mWW^8*s*t^3 + 611366*ep^3*mtt^7*mWW^8*s*t^3 + 336632*ep^4*mtt^7*mWW^8*s*t^3 - 5960*mtt^6*mWW^9*s*t^3 - 67988*ep*mtt^6*mWW^9*s*t^3 - 276642*ep^2*mtt^6*mWW^9*s*t^3 - 471802*ep^3*mtt^6*mWW^9*s*t^3 - 286408*ep^4*mtt^6*mWW^9*s*t^3 + 1292*mtt^5*mWW^10*s*t^3 + 15136*ep*mtt^5*mWW^10*s*t^3 + 64414*ep^2*mtt^5*mWW^10*s*t^3 + 117762*ep^3*mtt^5*mWW^10*s*t^3 + 78376*ep^4*mtt^5*mWW^10*s*t^3 + 194*mtt^4*mWW^11*s*t^3 + 1820*ep*mtt^4*mWW^11*s*t^3 + 5460*ep^2*mtt^4*mWW^11*s*t^3 + 5094*ep^3*mtt^4*mWW^11*s*t^3 - 168*ep^4*mtt^4*mWW^11*s*t^3 - 92*mtt^3*mWW^12*s*t^3 - 904*ep*mtt^3*mWW^12*s*t^3 - 3106*ep^2*mtt^3*mWW^12*s*t^3 - 4366*ep^3*mtt^3*mWW^12*s*t^3 - 2072*ep^4*mtt^3*mWW^12*s*t^3 + 144*mtt^12*mWW^2*s^2*t^3 + 672*ep*mtt^12*mWW^2*s^2*t^3 - 720*ep^2*mtt^12*mWW^2*s^2*t^3 - 5856*ep^3*mtt^12*mWW^2*s^2*t^3 - 5760*ep^4*mtt^12*mWW^2*s^2*t^3 - 2122*mtt^11*mWW^3*s^2*t^3 - 27680*ep*mtt^11*mWW^3*s^2*t^3 - 124166*ep^2*mtt^11*mWW^3*s^2*t^3 - 224944*ep^3*mtt^11*mWW^3*s^2*t^3 - 141408*ep^4*mtt^11*mWW^3*s^2*t^3 + 5864*mtt^10*mWW^4*s^2*t^3 + 100090*ep*mtt^10*mWW^4*s^2*t^3 + 523136*ep^2*mtt^10*mWW^4*s^2*t^3 + 1041382*ep^3*mtt^10*mWW^4*s^2*t^3 + 699928*ep^4*mtt^10*mWW^4*s^2*t^3 - 376*mtt^9*mWW^5*s^2*t^3 - 82088*ep*mtt^9*mWW^5*s^2*t^3 - 612058*ep^2*mtt^9*mWW^5*s^2*t^3 - 1420574*ep^3*mtt^9*mWW^5*s^2*t^3 - 1046744*ep^4*mtt^9*mWW^5*s^2*t^3 - 21088*mtt^8*mWW^6*s^2*t^3 - 159989*ep*mtt^8*mWW^6*s^2*t^3 - 353564*ep^2*mtt^8*mWW^6*s^2*t^3 - 173459*ep^3*mtt^8*mWW^6*s^2*t^3 + 122420*ep^4*mtt^8*mWW^6*s^2*t^3 + 35818*mtt^7*mWW^7*s^2*t^3 + 376699*ep*mtt^7*mWW^7*s^2*t^3 + 1405044*ep^2*mtt^7*mWW^7*s^2*t^3 + 2185499*ep^3*mtt^7*mWW^7*s^2*t^3 + 1200620*ep^4*mtt^7*mWW^7*s^2*t^3 - 23072*mtt^6*mWW^8*s^2*t^3 - 271565*ep*mtt^6*mWW^8*s^2*t^3 - 1127896*ep^2*mtt^6*mWW^8*s^2*t^3 - 1936967*ep^3*mtt^6*mWW^8*s^2*t^3 - 1175260*ep^4*mtt^6*mWW^8*s^2*t^3 + 1678*mtt^5*mWW^9*s^2*t^3 + 32231*ep*mtt^5*mWW^9*s^2*t^3 + 177512*ep^2*mtt^5*mWW^9*s^2*t^3 + 366151*ep^3*mtt^5*mWW^9*s^2*t^3 + 257628*ep^4*mtt^5*mWW^9*s^2*t^3 + 5088*mtt^4*mWW^10*s^2*t^3 + 52449*ep*mtt^4*mWW^10*s^2*t^3 + 193316*ep^2*mtt^4*mWW^10*s^2*t^3 + 301727*ep^3*mtt^4*mWW^10*s^2*t^3 + 168060*ep^4*mtt^4*mWW^10*s^2*t^3 - 2040*mtt^3*mWW^11*s^2*t^3 - 21935*ep*mtt^3*mWW^11*s^2*t^3 - 85078*ep^2*mtt^3*mWW^11*s^2*t^3 - 141383*ep^3*mtt^3*mWW^11*s^2*t^3 - 85884*ep^4*mtt^3*mWW^11*s^2*t^3 + 40*mtt^2*mWW^12*s^2*t^3 + 455*ep*mtt^2*mWW^12*s^2*t^3 + 2144*ep^2*mtt^2*mWW^12*s^2*t^3 + 5045*ep^3*mtt^2*mWW^12*s^2*t^3 + 4756*ep^4*mtt^2*mWW^12*s^2*t^3 + 66*mtt*mWW^13*s^2*t^3 + 661*ep*mtt*mWW^13*s^2*t^3 + 2330*ep^2*mtt*mWW^13*s^2*t^3 + 3379*ep^3*mtt*mWW^13*s^2*t^3 + 1644*ep^4*mtt*mWW^13*s^2*t^3 + 2016*ep*mtt^11*mWW^2*s^3*t^3 + 15456*ep^2*mtt^11*mWW^2*s^3*t^3 + 36288*ep^3*mtt^11*mWW^2*s^3*t^3 + 26880*ep^4*mtt^11*mWW^2*s^3*t^3 - 994*mtt^10*mWW^3*s^3*t^3 - 3652*ep*mtt^10*mWW^3*s^3*t^3 + 9702*ep^2*mtt^10*mWW^3*s^3*t^3 + 41792*ep^3*mtt^10*mWW^3*s^3*t^3 + 32672*ep^4*mtt^10*mWW^3*s^3*t^3 + 12148*mtt^9*mWW^4*s^3*t^3 + 74930*ep*mtt^9*mWW^4*s^3*t^3 + 88920*ep^2*mtt^9*mWW^4*s^3*t^3 - 110398*ep^3*mtt^9*mWW^4*s^3*t^3 - 175320*ep^4*mtt^9*mWW^4*s^3*t^3 - 44372*mtt^8*mWW^5*s^3*t^3 - 374666*ep*mtt^8*mWW^5*s^3*t^3 - 1071920*ep^2*mtt^8*mWW^5*s^3*t^3 - 1255762*ep^3*mtt^8*mWW^5*s^3*t^3 - 510272*ep^4*mtt^8*mWW^5*s^3*t^3 + 72068*mtt^7*mWW^6*s^3*t^3 + 710345*ep*mtt^7*mWW^6*s^3*t^3 + 2500574*ep^2*mtt^7*mWW^6*s^3*t^3 + 3751409*ep^3*mtt^7*mWW^6*s^3*t^3 + 2043060*ep^4*mtt^7*mWW^6*s^3*t^3 - 49684*mtt^6*mWW^7*s^3*t^3 - 543312*ep*mtt^6*mWW^7*s^3*t^3 - 2121450*ep^2*mtt^6*mWW^7*s^3*t^3 - 3483422*ep^3*mtt^6*mWW^7*s^3*t^3 - 2056624*ep^4*mtt^6*mWW^7*s^3*t^3 - 4128*mtt^5*mWW^8*s^3*t^3 - 24965*ep*mtt^5*mWW^8*s^3*t^3 - 36702*ep^2*mtt^5*mWW^8*s^3*t^3 + 8795*ep^3*mtt^5*mWW^8*s^3*t^3 + 48060*ep^4*mtt^5*mWW^8*s^3*t^3 + 28164*mtt^4*mWW^9*s^3*t^3 + 307690*ep*mtt^4*mWW^9*s^3*t^3 + 1216490*ep^2*mtt^4*mWW^9*s^3*t^3 + 2038372*ep^3*mtt^4*mWW^9*s^3*t^3 + 1219944*ep^4*mtt^4*mWW^9*s^3*t^3 - 16396*mtt^3*mWW^10*s^3*t^3 - 183993*ep*mtt^3*mWW^10*s^3*t^3 - 744966*ep^2*mtt^3*mWW^10*s^3*t^3 - 1275713*ep^3*mtt^3*mWW^10*s^3*t^3 - 786484*ep^4*mtt^3*mWW^10*s^3*t^3 + 3134*mtt^2*mWW^11*s^3*t^3 + 34552*ep*mtt^2*mWW^11*s^3*t^3 + 138644*ep^2*mtt^2*mWW^11*s^3*t^3 + 239882*ep^3*mtt^2*mWW^11*s^3*t^3 + 154784*ep^4*mtt^2*mWW^11*s^3*t^3 + 116*mtt*mWW^12*s^3*t^3 + 1699*ep*mtt*mWW^12*s^3*t^3 + 7886*ep^2*mtt*mWW^12*s^3*t^3 + 13171*ep^3*mtt*mWW^12*s^3*t^3 + 5788*ep^4*mtt*mWW^12*s^3*t^3 - 56*mWW^13*s^3*t^3 - 644*ep*mWW^13*s^3*t^3 - 2634*ep^2*mWW^13*s^3*t^3 - 4414*ep^3*mWW^13*s^3*t^3 - 2488*ep^4*mWW^13*s^3*t^3 - 504*mtt^10*mWW^2*s^4*t^3 - 8400*ep*mtt^10*mWW^2*s^4*t^3 - 43848*ep^2*mtt^10*mWW^2*s^4*t^3 - 88368*ep^3*mtt^10*mWW^2*s^4*t^3 - 60480*ep^4*mtt^10*mWW^2*s^4*t^3 + 9086*mtt^9*mWW^3*s^4*t^3 + 92960*ep*mtt^9*mWW^3*s^4*t^3 + 345010*ep^2*mtt^9*mWW^3*s^4*t^3 + 557040*ep^3*mtt^9*mWW^3*s^4*t^3 + 331424*ep^4*mtt^9*mWW^3*s^4*t^3 - 43220*mtt^8*mWW^4*s^4*t^3 - 422160*ep*mtt^8*mWW^4*s^4*t^3 - 1485016*ep^2*mtt^8*mWW^4*s^4*t^3 - 2269556*ep^3*mtt^8*mWW^4*s^4*t^3 - 1283648*ep^4*mtt^8*mWW^4*s^4*t^3 + 90564*mtt^7*mWW^5*s^4*t^3 + 913452*ep*mtt^7*mWW^5*s^4*t^3 + 3333252*ep^2*mtt^7*mWW^5*s^4*t^3 + 5252788*ep^3*mtt^7*mWW^5*s^4*t^3 + 3039616*ep^4*mtt^7*mWW^5*s^4*t^3 - 86232*mtt^6*mWW^6*s^4*t^3 - 904769*ep*mtt^6*mWW^6*s^4*t^3 - 3450442*ep^2*mtt^6*mWW^6*s^4*t^3 - 5648401*ep^3*mtt^6*mWW^6*s^4*t^3 - 3382076*ep^4*mtt^6*mWW^6*s^4*t^3 + 11926*mtt^5*mWW^7*s^4*t^3 + 120251*ep*mtt^5*mWW^7*s^4*t^3 + 451152*ep^2*mtt^5*mWW^7*s^4*t^3 + 749687*ep^3*mtt^5*mWW^7*s^4*t^3 + 500604*ep^4*mtt^5*mWW^7*s^4*t^3 + 49516*mtt^4*mWW^8*s^4*t^3 + 570424*ep*mtt^4*mWW^8*s^4*t^3 + 2362186*ep^2*mtt^4*mWW^8*s^4*t^3 + 4082470*ep^3*mtt^4*mWW^8*s^4*t^3 + 2475264*ep^4*mtt^4*mWW^8*s^4*t^3 - 44824*mtt^3*mWW^9*s^4*t^3 - 521450*ep*mtt^3*mWW^9*s^4*t^3 - 2182584*ep^2*mtt^3*mWW^9*s^4*t^3 - 3806622*ep^3*mtt^3*mWW^9*s^4*t^3 - 2348680*ep^4*mtt^3*mWW^9*s^4*t^3 + 15496*mtt^2*mWW^10*s^4*t^3 + 180035*ep*mtt^2*mWW^10*s^4*t^3 + 753214*ep^2*mtt^2*mWW^10*s^4*t^3 + 1312971*ep^3*mtt^2*mWW^10*s^4*t^3 + 817668*ep^4*mtt^2*mWW^10*s^4*t^3 - 1744*mtt*mWW^11*s^4*t^3 - 19581*ep*mtt*mWW^11*s^4*t^3 - 79774*ep^2*mtt*mWW^11*s^4*t^3 - 136733*ep^3*mtt*mWW^11*s^4*t^3 - 87060*ep^4*mtt*mWW^11*s^4*t^3 - 64*mWW^12*s^4*t^3 - 762*ep*mWW^12*s^4*t^3 - 3150*ep^2*mWW^12*s^4*t^3 - 5276*ep^3*mWW^12*s^4*t^3 - 2632*ep^4*mWW^12*s^4*t^3 + 1008*mtt^9*mWW^2*s^5*t^3 + 13776*ep*mtt^9*mWW^2*s^5*t^3 + 64512*ep^2*mtt^9*mWW^2*s^5*t^3 + 122304*ep^3*mtt^9*mWW^2*s^5*t^3 + 80640*ep^4*mtt^9*mWW^2*s^5*t^3 - 14854*mtt^8*mWW^3*s^5*t^3 - 159692*ep*mtt^8*mWW^3*s^5*t^3 - 620670*ep^2*mtt^8*mWW^3*s^5*t^3 - 1033456*ep^3*mtt^8*mWW^3*s^5*t^3 - 624128*ep^4*mtt^8*mWW^3*s^5*t^3 + 55328*mtt^7*mWW^4*s^5*t^3 + 590388*ep*mtt^7*mWW^4*s^5*t^3 + 2274864*ep^2*mtt^7*mWW^4*s^5*t^3 + 3757924*ep^3*mtt^7*mWW^4*s^5*t^3 + 2256848*ep^4*mtt^7*mWW^4*s^5*t^3 - 86264*mtt^6*mWW^5*s^5*t^3 - 939016*ep*mtt^6*mWW^5*s^5*t^3 - 3713302*ep^2*mtt^6*mWW^5*s^5*t^3 - 6283338*ep^3*mtt^6*mWW^5*s^5*t^3 - 3860968*ep^4*mtt^6*mWW^5*s^5*t^3 + 48552*mtt^5*mWW^6*s^5*t^3 + 525991*ep*mtt^5*mWW^6*s^5*t^3 + 2121444*ep^2*mtt^5*mWW^6*s^5*t^3 + 3692669*ep^3*mtt^5*mWW^6*s^5*t^3 + 2366148*ep^4*mtt^5*mWW^6*s^5*t^3 + 25390*mtt^4*mWW^7*s^5*t^3 + 323134*ep*mtt^4*mWW^7*s^5*t^3 + 1399578*ep^2*mtt^4*mWW^7*s^5*t^3 + 2452694*ep^3*mtt^4*mWW^7*s^5*t^3 + 1453280*ep^4*mtt^4*mWW^7*s^5*t^3 - 51416*mtt^3*mWW^8*s^5*t^3 - 623190*ep*mtt^3*mWW^8*s^5*t^3 - 2688626*ep^2*mtt^3*mWW^8*s^5*t^3 - 4779408*ep^3*mtt^3*mWW^8*s^5*t^3 - 2964368*ep^4*mtt^3*mWW^8*s^5*t^3 + 28084*mtt^2*mWW^9*s^5*t^3 + 337964*ep*mtt^2*mWW^9*s^5*t^3 + 1458668*ep^2*mtt^2*mWW^9*s^5*t^3 + 2590388*ep^3*mtt^2*mWW^9*s^5*t^3 + 1614160*ep^4*mtt^2*mWW^9*s^5*t^3 - 6192*mtt*mWW^10*s^5*t^3 - 73725*ep*mtt*mWW^10*s^5*t^3 - 315370*ep^2*mtt*mWW^10*s^5*t^3 - 553025*ep^3*mtt*mWW^10*s^5*t^3 - 342532*ep^4*mtt*mWW^10*s^5*t^3 + 364*mWW^11*s^5*t^3 + 4370*ep*mWW^11*s^5*t^3 + 18902*ep^2*mWW^11*s^5*t^3 + 33248*ep^3*mWW^11*s^5*t^3 + 20920*ep^4*mWW^11*s^5*t^3 - 1008*mtt^8*mWW^2*s^6*t^3 - 12768*ep*mtt^8*mWW^2*s^6*t^3 - 56784*ep^2*mtt^8*mWW^2*s^6*t^3 - 104160*ep^3*mtt^8*mWW^2*s^6*t^3 - 67200*ep^4*mtt^8*mWW^2*s^6*t^3 + 12194*mtt^7*mWW^3*s^6*t^3 + 132872*ep*mtt^7*mWW^3*s^6*t^3 + 525158*ep^2*mtt^7*mWW^3*s^6*t^3 + 885680*ep^3*mtt^7*mWW^3*s^6*t^3 + 539136*ep^4*mtt^7*mWW^3*s^6*t^3 - 37280*mtt^6*mWW^4*s^6*t^3 - 421934*ep*mtt^6*mWW^4*s^6*t^3 - 1707800*ep^2*mtt^6*mWW^4*s^6*t^3 - 2930642*ep^3*mtt^6*mWW^4*s^6*t^3 - 1811304*ep^4*mtt^6*mWW^4*s^6*t^3 + 44112*mtt^5*mWW^5*s^6*t^3 + 511448*ep*mtt^5*mWW^5*s^6*t^3 + 2141622*ep^2*mtt^5*mWW^5*s^6*t^3 + 3798906*ep^3*mtt^5*mWW^5*s^6*t^3 + 2429288*ep^4*mtt^5*mWW^5*s^6*t^3 - 10356*mtt^4*mWW^6*s^6*t^3 - 102282*ep*mtt^4*mWW^6*s^6*t^3 - 425378*ep^2*mtt^4*mWW^6*s^6*t^3 - 802744*ep^3*mtt^4*mWW^6*s^6*t^3 - 584360*ep^4*mtt^4*mWW^6*s^6*t^3 - 23462*mtt^3*mWW^7*s^6*t^3 - 307744*ep*mtt^3*mWW^7*s^6*t^3 - 1373666*ep^2*mtt^3*mWW^7*s^6*t^3 - 2490980*ep^3*mtt^3*mWW^7*s^6*t^3 - 1551488*ep^4*mtt^3*mWW^7*s^6*t^3 + 22752*mtt^2*mWW^8*s^6*t^3 + 285638*ep*mtt^2*mWW^8*s^6*t^3 + 1272616*ep^2*mtt^2*mWW^8*s^6*t^3 + 2322014*ep^3*mtt^2*mWW^8*s^6*t^3 + 1473000*ep^4*mtt^2*mWW^8*s^6*t^3 - 7868*mtt*mWW^9*s^6*t^3 - 96336*ep*mtt*mWW^9*s^6*t^3 - 424090*ep^2*mtt*mWW^9*s^6*t^3 - 763926*ep^3*mtt*mWW^9*s^6*t^3 - 480456*ep^4*mtt*mWW^9*s^6*t^3 + 916*mWW^10*s^6*t^3 + 11042*ep*mWW^10*s^6*t^3 + 48002*ep^2*mWW^10*s^6*t^3 + 85340*ep^3*mWW^10*s^6*t^3 + 53128*ep^4*mWW^10*s^6*t^3 + 576*mtt^7*mWW^2*s^7*t^3 + 7008*ep*mtt^7*mWW^2*s^7*t^3 + 30240*ep^2*mtt^7*mWW^2*s^7*t^3 + 54336*ep^3*mtt^7*mWW^2*s^7*t^3 + 34560*ep^4*mtt^7*mWW^2*s^7*t^3 - 5398*mtt^6*mWW^3*s^7*t^3 - 58300*ep*mtt^6*mWW^3*s^7*t^3 - 233934*ep^2*mtt^6*mWW^3*s^7*t^3 - 402336*ep^3*mtt^6*mWW^3*s^7*t^3 - 249312*ep^4*mtt^6*mWW^3*s^7*t^3 + 13396*mtt^5*mWW^4*s^7*t^3 + 163562*ep*mtt^5*mWW^4*s^7*t^3 + 692856*ep^2*mtt^5*mWW^4*s^7*t^3 + 1229594*ep^3*mtt^5*mWW^4*s^7*t^3 + 781512*ep^4*mtt^5*mWW^4*s^7*t^3 - 11524*mtt^4*mWW^5*s^7*t^3 - 141386*ep*mtt^4*mWW^5*s^7*t^3 - 616228*ep^2*mtt^4*mWW^5*s^7*t^3 - 1134958*ep^3*mtt^4*mWW^5*s^7*t^3 - 756688*ep^4*mtt^4*mWW^5*s^7*t^3 - 1232*mtt^3*mWW^6*s^7*t^3 - 31108*ep*mtt^3*mWW^6*s^7*t^3 - 157220*ep^2*mtt^3*mWW^6*s^7*t^3 - 289920*ep^3*mtt^3*mWW^6*s^7*t^3 - 165552*ep^4*mtt^3*mWW^6*s^7*t^3 + 7754*mtt^2*mWW^7*s^7*t^3 + 107432*ep*mtt^2*mWW^7*s^7*t^3 + 501774*ep^2*mtt^2*mWW^7*s^7*t^3 + 952728*ep^3*mtt^2*mWW^7*s^7*t^3 + 623136*ep^4*mtt^2*mWW^7*s^7*t^3 - 4340*mtt*mWW^8*s^7*t^3 - 55190*ep*mtt*mWW^8*s^7*t^3 - 251556*ep^2*mtt*mWW^8*s^7*t^3 - 472570*ep^3*mtt*mWW^8*s^7*t^3 - 309208*ep^4*mtt*mWW^8*s^7*t^3 + 768*mWW^9*s^7*t^3 + 9198*ep*mWW^9*s^7*t^3 + 40148*ep^2*mWW^9*s^7*t^3 + 72854*ep^3*mWW^9*s^7*t^3 + 46416*ep^4*mWW^9*s^7*t^3 - 180*mtt^6*mWW^2*s^8*t^3 - 2136*ep*mtt^6*mWW^2*s^8*t^3 - 9036*ep^2*mtt^6*mWW^2*s^8*t^3 - 16008*ep^3*mtt^6*mWW^2*s^8*t^3 - 10080*ep^4*mtt^6*mWW^2*s^8*t^3 + 1154*mtt^5*mWW^3*s^8*t^3 + 11512*ep*mtt^5*mWW^3*s^8*t^3 + 48398*ep^2*mtt^5*mWW^3*s^8*t^3 + 89768*ep^3*mtt^5*mWW^3*s^8*t^3 + 59648*ep^4*mtt^5*mWW^3*s^8*t^3 - 2188*mtt^4*mWW^4*s^8*t^3 - 32128*ep*mtt^4*mWW^4*s^8*t^3 - 144548*ep^2*mtt^4*mWW^4*s^8*t^3 - 267056*ep^3*mtt^4*mWW^4*s^8*t^3 - 176880*ep^4*mtt^4*mWW^4*s^8*t^3 + 1212*mtt^3*mWW^5*s^8*t^3 + 13968*ep*mtt^3*mWW^5*s^8*t^3 + 56660*ep^2*mtt^3*mWW^5*s^8*t^3 + 106688*ep^3*mtt^3*mWW^5*s^8*t^3 + 80400*ep^4*mtt^3*mWW^5*s^8*t^3 + 652*mtt^2*mWW^6*s^8*t^3 + 15016*ep*mtt^2*mWW^6*s^8*t^3 + 80212*ep^2*mtt^2*mWW^6*s^8*t^3 + 160568*ep^3*mtt^2*mWW^6*s^8*t^3 + 105232*ep^4*mtt^2*mWW^6*s^8*t^3 - 878*mtt*mWW^7*s^8*t^3 - 12808*ep*mtt*mWW^7*s^8*t^3 - 62962*ep^2*mtt*mWW^7*s^8*t^3 - 127624*ep^3*mtt*mWW^7*s^8*t^3 - 89168*ep^4*mtt*mWW^7*s^8*t^3 + 228*mWW^8*s^8*t^3 + 2736*ep*mWW^8*s^8*t^3 + 12076*ep^2*mWW^8*s^8*t^3 + 22944*ep^3*mWW^8*s^8*t^3 + 15488*ep^4*mWW^8*s^8*t^3 + 24*mtt^5*mWW^2*s^9*t^3 + 280*ep*mtt^5*mWW^2*s^9*t^3 + 1168*ep^2*mtt^5*mWW^2*s^9*t^3 + 2048*ep^3*mtt^5*mWW^2*s^9*t^3 + 1280*ep^4*mtt^5*mWW^2*s^9*t^3 - 76*mtt^4*mWW^3*s^9*t^3 - 220*ep*mtt^4*mWW^3*s^9*t^3 - 2200*ep^2*mtt^4*mWW^3*s^9*t^3 - 7760*ep^3*mtt^4*mWW^3*s^9*t^3 - 7264*ep^4*mtt^4*mWW^3*s^9*t^3 + 80*mtt^3*mWW^4*s^9*t^3 + 3192*ep*mtt^3*mWW^4*s^9*t^3 + 16048*ep^2*mtt^3*mWW^4*s^9*t^3 + 31232*ep^3*mtt^3*mWW^4*s^9*t^3 + 22208*ep^4*mtt^3*mWW^4*s^9*t^3 - 24*mtt^2*mWW^5*s^9*t^3 + 856*ep*mtt^2*mWW^5*s^9*t^3 + 6944*ep^2*mtt^2*mWW^5*s^9*t^3 + 12936*ep^3*mtt^2*mWW^5*s^9*t^3 + 5072*ep^4*mtt^2*mWW^5*s^9*t^3 - 8*mtt*mWW^6*s^9*t^3 - 1056*ep*mtt*mWW^6*s^9*t^3 - 6816*ep^2*mtt*mWW^6*s^9*t^3 - 14768*ep^3*mtt*mWW^6*s^9*t^3 - 9888*ep^4*mtt*mWW^6*s^9*t^3 + 4*mWW^7*s^9*t^3 + 148*ep*mWW^7*s^9*t^3 + 856*ep^2*mWW^7*s^9*t^3 + 1912*ep^3*mWW^7*s^9*t^3 + 1392*ep^4*mWW^7*s^9*t^3 - 120*ep*mtt^3*mWW^3*s^10*t^3 - 200*ep^2*mtt^3*mWW^3*s^10*t^3 + 480*ep^3*mtt^3*mWW^3*s^10*t^3 + 800*ep^4*mtt^3*mWW^3*s^10*t^3 - 376*ep*mtt^2*mWW^4*s^10*t^3 - 2040*ep^2*mtt^2*mWW^4*s^10*t^3 - 4016*ep^3*mtt^2*mWW^4*s^10*t^3 - 2880*ep^4*mtt^2*mWW^4*s^10*t^3 - 200*ep*mtt*mWW^5*s^10*t^3 - 1304*ep^2*mtt*mWW^5*s^10*t^3 - 2176*ep^3*mtt*mWW^5*s^10*t^3 - 736*ep^4*mtt*mWW^5*s^10*t^3 + 56*ep*mWW^6*s^10*t^3 + 344*ep^2*mWW^6*s^10*t^3 + 592*ep^3*mWW^6*s^10*t^3 + 256*ep^4*mWW^6*s^10*t^3 + 80*mtt^13*mWW^2*t^4 + 1224*ep*mtt^13*mWW^2*t^4 + 6000*ep^2*mtt^13*mWW^2*t^4 + 11368*ep^3*mtt^13*mWW^2*t^4 + 7328*ep^4*mtt^13*mWW^2*t^4 + 28*mtt^12*mWW^3*t^4 - 588*ep*mtt^12*mWW^3*t^4 - 5268*ep^2*mtt^12*mWW^3*t^4 - 11948*ep^3*mtt^12*mWW^3*t^4 - 8304*ep^4*mtt^12*mWW^3*t^4 - 2080*mtt^11*mWW^4*t^4 - 24718*ep*mtt^11*mWW^4*t^4 - 104684*ep^2*mtt^11*mWW^4*t^4 - 185430*ep^3*mtt^11*mWW^4*t^4 - 116248*ep^4*mtt^11*mWW^4*t^4 + 7356*mtt^10*mWW^5*t^4 + 91254*ep*mtt^10*mWW^5*t^4 + 398520*ep^2*mtt^10*mWW^5*t^4 + 718926*ep^3*mtt^10*mWW^5*t^4 + 456504*ep^4*mtt^10*mWW^5*t^4 - 12088*mtt^9*mWW^6*t^4 - 149854*ep*mtt^9*mWW^6*t^4 - 655244*ep^2*mtt^9*mWW^6*t^4 - 1186710*ep^3*mtt^9*mWW^6*t^4 - 759064*ep^4*mtt^9*mWW^6*t^4 + 10860*mtt^8*mWW^7*t^4 + 132558*ep*mtt^8*mWW^7*t^4 + 575360*ep^2*mtt^8*mWW^7*t^4 + 1044246*ep^3*mtt^8*mWW^7*t^4 + 674776*ep^4*mtt^8*mWW^7*t^4 - 5168*mtt^7*mWW^8*t^4 - 61530*ep*mtt^7*mWW^8*t^4 - 264452*ep^2*mtt^7*mWW^8*t^4 - 484178*ep^3*mtt^7*mWW^8*t^4 - 320392*ep^4*mtt^7*mWW^8*t^4 + 900*mtt^6*mWW^9*t^4 + 10450*ep*mtt^6*mWW^9*t^4 + 45704*ep^2*mtt^6*mWW^9*t^4 + 89594*ep^3*mtt^6*mWW^9*t^4 + 65512*ep^4*mtt^6*mWW^9*t^4 + 184*mtt^5*mWW^10*t^4 + 1918*ep*mtt^5*mWW^10*t^4 + 6540*ep^2*mtt^5*mWW^10*t^4 + 7638*ep^3*mtt^5*mWW^10*t^4 + 1560*ep^4*mtt^5*mWW^10*t^4 - 72*mtt^4*mWW^11*t^4 - 714*ep*mtt^4*mWW^11*t^4 - 2476*ep^2*mtt^4*mWW^11*t^4 - 3506*ep^3*mtt^4*mWW^11*t^4 - 1672*ep^4*mtt^4*mWW^11*t^4 - 516*mtt^12*mWW^2*s*t^4 - 8484*ep*mtt^12*mWW^2*s*t^4 - 43088*ep^2*mtt^12*mWW^2*s*t^4 - 83192*ep^3*mtt^12*mWW^2*s*t^4 - 54240*ep^4*mtt^12*mWW^2*s*t^4 - 156*mtt^11*mWW^3*s*t^4 + 6684*ep*mtt^11*mWW^3*s*t^4 + 55332*ep^2*mtt^11*mWW^3*s*t^4 + 127084*ep^3*mtt^11*mWW^3*s*t^4 + 90736*ep^4*mtt^11*mWW^3*s*t^4 + 10146*mtt^10*mWW^4*s*t^4 + 116094*ep*mtt^10*mWW^4*s*t^4 + 473814*ep^2*mtt^10*mWW^4*s*t^4 + 809642*ep^3*mtt^10*mWW^4*s*t^4 + 490184*ep^4*mtt^10*mWW^4*s*t^4 - 28744*mtt^9*mWW^5*s*t^4 - 364503*ep*mtt^9*mWW^5*s*t^4 - 1609314*ep^2*mtt^9*mWW^5*s*t^4 - 2902383*ep^3*mtt^9*mWW^5*s*t^4 - 1830236*ep^4*mtt^9*mWW^5*s*t^4 + 32522*mtt^8*mWW^6*s*t^4 + 435245*ep*mtt^8*mWW^6*s*t^4 + 1998188*ep^2*mtt^8*mWW^6*s*t^4 + 3710313*ep^3*mtt^8*mWW^6*s*t^4 + 2400292*ep^4*mtt^8*mWW^6*s*t^4 - 10768*mtt^7*mWW^7*s*t^4 - 172191*ep*mtt^7*mWW^7*s*t^4 - 883038*ep^2*mtt^7*mWW^7*s*t^4 - 1772175*ep^3*mtt^7*mWW^7*s*t^4 - 1223708*ep^4*mtt^7*mWW^7*s*t^4 - 10170*mtt^6*mWW^8*s*t^4 - 97311*ep*mtt^6*mWW^8*s*t^4 - 321852*ep^2*mtt^6*mWW^8*s*t^4 - 426819*ep^3*mtt^6*mWW^8*s*t^4 - 182028*ep^4*mtt^6*mWW^8*s*t^4 + 10808*mtt^5*mWW^9*s*t^4 + 119219*ep*mtt^5*mWW^9*s*t^4 + 469106*ep^2*mtt^5*mWW^9*s*t^4 + 774203*ep^3*mtt^5*mWW^9*s*t^4 + 454284*ep^4*mtt^5*mWW^9*s*t^4 - 3182*mtt^4*mWW^10*s*t^4 - 35469*ep*mtt^4*mWW^10*s*t^4 - 142836*ep^2*mtt^4*mWW^10*s*t^4 - 245957*ep^3*mtt^4*mWW^10*s*t^4 - 153876*ep^4*mtt^4*mWW^10*s*t^4 - 68*mtt^3*mWW^11*s*t^4 - 537*ep*mtt^3*mWW^11*s*t^4 - 598*ep^2*mtt^3*mWW^11*s*t^4 + 3287*ep^3*mtt^3*mWW^11*s*t^4 + 5756*ep^4*mtt^3*mWW^11*s*t^4 + 128*mtt^2*mWW^12*s*t^4 + 1253*ep*mtt^2*mWW^12*s*t^4 + 4286*ep^2*mtt^2*mWW^12*s*t^4 + 5997*ep^3*mtt^2*mWW^12*s*t^4 + 2836*ep^4*mtt^2*mWW^12*s*t^4 + 972*mtt^11*mWW^2*s^2*t^4 + 20912*ep*mtt^11*mWW^2*s^2*t^4 + 117936*ep^2*mtt^11*mWW^2*s^2*t^4 + 239588*ep^3*mtt^11*mWW^2*s^2*t^4 + 160912*ep^4*mtt^11*mWW^2*s^2*t^4 + 1122*mtt^10*mWW^3*s^2*t^4 - 20464*ep*mtt^10*mWW^3*s^2*t^4 - 197566*ep^2*mtt^10*mWW^3*s^2*t^4 - 479876*ep^3*mtt^10*mWW^3*s^2*t^4 - 355376*ep^4*mtt^10*mWW^3*s^2*t^4 - 15268*mtt^9*mWW^4*s^2*t^4 - 162348*ep*mtt^9*mWW^4*s^2*t^4 - 608420*ep^2*mtt^9*mWW^4*s^2*t^4 - 939236*ep^3*mtt^9*mWW^4*s^2*t^4 - 503888*ep^4*mtt^9*mWW^4*s^2*t^4 + 20340*mtt^8*mWW^5*s^2*t^4 + 327875*ep*mtt^8*mWW^5*s^2*t^4 + 1637276*ep^2*mtt^8*mWW^5*s^2*t^4 + 3096493*ep^3*mtt^8*mWW^5*s^2*t^4 + 1966516*ep^4*mtt^8*mWW^5*s^2*t^4 + 19788*mtt^7*mWW^6*s^2*t^4 + 46050*ep*mtt^7*mWW^6*s^2*t^4 - 408314*ep^2*mtt^7*mWW^6*s^2*t^4 - 1379264*ep^3*mtt^7*mWW^6*s^2*t^4 - 1102560*ep^4*mtt^7*mWW^6*s^2*t^4 - 69734*mtt^6*mWW^7*s^2*t^4 - 657602*ep*mtt^6*mWW^7*s^2*t^4 - 2207768*ep^2*mtt^6*mWW^7*s^2*t^4 - 3197956*ep^3*mtt^6*mWW^7*s^2*t^4 - 1702160*ep^4*mtt^6*mWW^7*s^2*t^4 + 63680*mtt^5*mWW^8*s^2*t^4 + 679170*ep*mtt^5*mWW^8*s^2*t^4 + 2603226*ep^2*mtt^5*mWW^8*s^2*t^4 + 4249156*ep^3*mtt^5*mWW^8*s^2*t^4 + 2509808*ep^4*mtt^5*mWW^8*s^2*t^4 - 20950*mtt^4*mWW^9*s^2*t^4 - 236576*ep*mtt^4*mWW^9*s^2*t^4 - 959964*ep^2*mtt^4*mWW^9*s^2*t^4 - 1654230*ep^3*mtt^4*mWW^9*s^2*t^4 - 1035160*ep^4*mtt^4*mWW^9*s^2*t^4 - 2448*mtt^3*mWW^10*s^2*t^4 - 23690*ep*mtt^3*mWW^10*s^2*t^4 - 77806*ep^2*mtt^3*mWW^10*s^2*t^4 - 95884*ep^3*mtt^3*mWW^10*s^2*t^4 - 28112*ep^4*mtt^3*mWW^10*s^2*t^4 + 2884*mtt^2*mWW^11*s^2*t^4 + 30554*ep*mtt^2*mWW^11*s^2*t^4 + 115438*ep^2*mtt^2*mWW^11*s^2*t^4 + 183128*ep^3*mtt^2*mWW^11*s^2*t^4 + 102656*ep^4*mtt^2*mWW^11*s^2*t^4 - 356*mtt*mWW^12*s^2*t^4 - 3582*ep*mtt*mWW^12*s^2*t^4 - 12990*ep^2*mtt*mWW^12*s^2*t^4 - 20408*ep^3*mtt*mWW^12*s^2*t^4 - 11904*ep^4*mtt*mWW^12*s^2*t^4 - 30*mWW^13*s^2*t^4 - 299*ep*mWW^13*s^2*t^4 - 1048*ep^2*mWW^13*s^2*t^4 - 1511*ep^3*mWW^13*s^2*t^4 - 732*ep^4*mWW^13*s^2*t^4 + 492*mtt^10*mWW^2*s^3*t^4 - 16220*ep*mtt^10*mWW^2*s^3*t^4 - 140272*ep^2*mtt^10*mWW^2*s^3*t^4 - 329664*ep^3*mtt^10*mWW^2*s^3*t^4 - 238336*ep^4*mtt^10*mWW^2*s^3*t^4 - 4792*mtt^9*mWW^3*s^3*t^4 + 15660*ep*mtt^9*mWW^3*s^3*t^4 + 310840*ep^2*mtt^9*mWW^3*s^3*t^4 + 855452*ep^3*mtt^9*mWW^3*s^3*t^4 + 672320*ep^4*mtt^9*mWW^3*s^3*t^4 - 2618*mtt^8*mWW^4*s^3*t^4 - 57204*ep*mtt^8*mWW^4*s^3*t^4 - 360762*ep^2*mtt^8*mWW^4*s^3*t^4 - 876840*ep^3*mtt^8*mWW^4*s^3*t^4 - 709888*ep^4*mtt^8*mWW^4*s^3*t^4 + 68968*mtt^7*mWW^5*s^3*t^4 + 625665*ep*mtt^7*mWW^5*s^3*t^4 + 2061646*ep^2*mtt^7*mWW^5*s^3*t^4 + 3104549*ep^3*mtt^7*mWW^5*s^3*t^4 + 1824828*ep^4*mtt^7*mWW^5*s^3*t^4 - 172222*mtt^6*mWW^6*s^3*t^4 - 1691300*ep*mtt^6*mWW^6*s^3*t^4 - 6015806*ep^2*mtt^6*mWW^6*s^3*t^4 - 9353304*ep^3*mtt^6*mWW^6*s^3*t^4 - 5399456*ep^4*mtt^6*mWW^6*s^3*t^4 + 189060*mtt^5*mWW^7*s^3*t^4 + 1981016*ep*mtt^5*mWW^7*s^3*t^4 + 7504332*ep^2*mtt^5*mWW^7*s^3*t^4 + 12194576*ep^3*mtt^5*mWW^7*s^3*t^4 + 7224880*ep^4*mtt^5*mWW^7*s^3*t^4 - 94496*mtt^4*mWW^8*s^3*t^4 - 1035357*ep*mtt^4*mWW^8*s^3*t^4 - 4088690*ep^2*mtt^4*mWW^8*s^3*t^4 - 6865281*ep^3*mtt^4*mWW^8*s^3*t^4 - 4191284*ep^4*mtt^4*mWW^8*s^3*t^4 + 8048*mtt^3*mWW^9*s^3*t^4 + 92245*ep*mtt^3*mWW^9*s^3*t^4 + 385598*ep^2*mtt^3*mWW^9*s^3*t^4 + 704349*ep^3*mtt^3*mWW^9*s^3*t^4 + 498300*ep^4*mtt^3*mWW^9*s^3*t^4 + 10910*mtt^2*mWW^10*s^3*t^4 + 123602*ep*mtt^2*mWW^10*s^3*t^4 + 497518*ep^2*mtt^2*mWW^10*s^3*t^4 + 825790*ep^3*mtt^2*mWW^10*s^3*t^4 + 471768*ep^4*mtt^2*mWW^10*s^3*t^4 - 3572*mtt*mWW^11*s^3*t^4 - 40554*ep*mtt*mWW^11*s^3*t^4 - 164160*ep^2*mtt*mWW^11*s^3*t^4 - 276110*ep^3*mtt*mWW^11*s^3*t^4 - 163176*ep^4*mtt*mWW^11*s^3*t^4 + 222*mWW^12*s^3*t^4 + 2447*ep*mWW^12*s^3*t^4 + 9756*ep^2*mWW^12*s^3*t^4 + 16483*ep^3*mWW^12*s^3*t^4 + 10044*ep^4*mWW^12*s^3*t^4 - 4548*mtt^9*mWW^2*s^4*t^4 - 20928*ep*mtt^9*mWW^2*s^4*t^4 + 22088*ep^2*mtt^9*mWW^2*s^4*t^4 + 173452*ep^3*mtt^9*mWW^2*s^4*t^4 + 165296*ep^4*mtt^9*mWW^2*s^4*t^4 + 10518*mtt^8*mWW^3*s^4*t^4 + 35116*ep*mtt^8*mWW^3*s^4*t^4 - 160438*ep^2*mtt^8*mWW^3*s^4*t^4 - 692316*ep^3*mtt^8*mWW^3*s^4*t^4 - 625600*ep^4*mtt^8*mWW^3*s^4*t^4 + 34472*mtt^7*mWW^4*s^4*t^4 + 410798*ep*mtt^7*mWW^4*s^4*t^4 + 1769056*ep^2*mtt^7*mWW^4*s^4*t^4 + 3276826*ep^3*mtt^7*mWW^4*s^4*t^4 + 2185080*ep^4*mtt^7*mWW^4*s^4*t^4 - 167064*mtt^6*mWW^5*s^4*t^4 - 1743689*ep*mtt^6*mWW^5*s^4*t^4 - 6607406*ep^2*mtt^6*mWW^5*s^4*t^4 - 10860397*ep^3*mtt^6*mWW^5*s^4*t^4 - 6543004*ep^4*mtt^6*mWW^5*s^4*t^4 + 269296*mtt^5*mWW^6*s^4*t^4 + 2869068*ep*mtt^5*mWW^6*s^4*t^4 + 11067162*ep^2*mtt^5*mWW^6*s^4*t^4 + 18255002*ep^3*mtt^5*mWW^6*s^4*t^4 + 10924240*ep^4*mtt^5*mWW^6*s^4*t^4 - 208522*mtt^4*mWW^7*s^4*t^4 - 2291647*ep*mtt^4*mWW^7*s^4*t^4 - 9096154*ep^2*mtt^4*mWW^7*s^4*t^4 - 15262225*ep^3*mtt^4*mWW^7*s^4*t^4 - 9232980*ep^4*mtt^4*mWW^7*s^4*t^4 + 68688*mtt^3*mWW^8*s^4*t^4 + 772402*ep*mtt^3*mWW^8*s^4*t^4 + 3130388*ep^2*mtt^3*mWW^8*s^4*t^4 + 5320174*ep^3*mtt^3*mWW^8*s^4*t^4 + 3277416*ep^4*mtt^3*mWW^8*s^4*t^4 + 3380*mtt^2*mWW^9*s^4*t^4 + 42117*ep*mtt^2*mWW^9*s^4*t^4 + 181462*ep^2*mtt^2*mWW^9*s^4*t^4 + 317073*ep^3*mtt^2*mWW^9*s^4*t^4 + 163020*ep^4*mtt^2*mWW^9*s^4*t^4 - 7348*mtt*mWW^10*s^4*t^4 - 86188*ep*mtt*mWW^10*s^4*t^4 - 359222*ep^2*mtt*mWW^10*s^4*t^4 - 617822*ep^3*mtt*mWW^10*s^4*t^4 - 367200*ep^4*mtt*mWW^10*s^4*t^4 + 1128*mWW^11*s^4*t^4 + 12951*ep*mWW^11*s^4*t^4 + 53064*ep^2*mWW^11*s^4*t^4 + 90233*ep^3*mWW^11*s^4*t^4 + 53732*ep^4*mWW^11*s^4*t^4 + 7380*mtt^8*mWW^2*s^5*t^4 + 55616*ep*mtt^8*mWW^2*s^5*t^4 + 125760*ep^2*mtt^8*mWW^2*s^5*t^4 + 82772*ep^3*mtt^8*mWW^2*s^5*t^4 - 10088*ep^4*mtt^8*mWW^2*s^5*t^4 - 12588*mtt^7*mWW^3*s^5*t^4 - 88290*ep*mtt^7*mWW^3*s^5*t^4 - 154796*ep^2*mtt^7*mWW^3*s^5*t^4 + 38482*ep^3*mtt^7*mWW^3*s^5*t^4 + 179904*ep^4*mtt^7*mWW^3*s^5*t^4 - 45122*mtt^6*mWW^4*s^5*t^4 - 505348*ep*mtt^6*mWW^4*s^5*t^4 - 2033294*ep^2*mtt^6*mWW^4*s^5*t^4 - 3534956*ep^3*mtt^6*mWW^4*s^5*t^4 - 2231168*ep^4*mtt^6*mWW^4*s^5*t^4 + 163848*mtt^5*mWW^5*s^5*t^4 + 1790348*ep*mtt^5*mWW^5*s^5*t^4 + 7026036*ep^2*mtt^5*mWW^5*s^5*t^4 + 11736820*ep^3*mtt^5*mWW^5*s^5*t^4 + 7073952*ep^4*mtt^5*mWW^5*s^5*t^4 - 207936*mtt^4*mWW^6*s^5*t^4 - 2328535*ep*mtt^4*mWW^6*s^5*t^4 - 9378786*ep^2*mtt^4*mWW^6*s^5*t^4 - 15870251*ep^3*mtt^4*mWW^6*s^5*t^4 - 9605244*ep^4*mtt^4*mWW^6*s^5*t^4 + 124460*mtt^3*mWW^7*s^5*t^4 + 1424308*ep*mtt^3*mWW^7*s^5*t^4 + 5862808*ep^2*mtt^3*mWW^7*s^5*t^4 + 10013584*ep^3*mtt^3*mWW^7*s^5*t^4 + 6087536*ep^4*mtt^3*mWW^7*s^5*t^4 - 29706*mtt^2*mWW^8*s^5*t^4 - 343056*ep*mtt^2*mWW^8*s^5*t^4 - 1421534*ep^2*mtt^2*mWW^8*s^5*t^4 - 2401968*ep^3*mtt^2*mWW^8*s^5*t^4 - 1449952*ep^4*mtt^2*mWW^8*s^5*t^4 - 1656*mtt*mWW^9*s^5*t^4 - 20294*ep*mtt*mWW^9*s^5*t^4 - 89088*ep^2*mtt*mWW^9*s^5*t^4 - 172910*ep^3*mtt*mWW^9*s^5*t^4 - 109984*ep^4*mtt*mWW^9*s^5*t^4 + 1320*mWW^10*s^5*t^4 + 15251*ep*mWW^10*s^5*t^4 + 62894*ep^2*mWW^10*s^5*t^4 + 108427*ep^3*mWW^10*s^5*t^4 + 65044*ep^4*mWW^10*s^5*t^4 - 5724*mtt^7*mWW^2*s^6*t^4 - 48356*ep*mtt^7*mWW^2*s^6*t^4 - 137032*ep^2*mtt^7*mWW^2*s^6*t^4 - 153648*ep^3*mtt^7*mWW^2*s^6*t^4 - 55720*ep^4*mtt^7*mWW^2*s^6*t^4 + 8126*mtt^6*mWW^3*s^6*t^4 + 80356*ep*mtt^6*mWW^3*s^6*t^4 + 266398*ep^2*mtt^6*mWW^3*s^6*t^4 + 343896*ep^3*mtt^6*mWW^3*s^6*t^4 + 144904*ep^4*mtt^6*mWW^3*s^6*t^4 + 29052*mtt^5*mWW^4*s^6*t^4 + 315132*ep*mtt^5*mWW^4*s^6*t^4 + 1212756*ep^2*mtt^5*mWW^4*s^6*t^4 + 2014372*ep^3*mtt^5*mWW^4*s^6*t^4 + 1217464*ep^4*mtt^5*mWW^4*s^6*t^4 - 86364*mtt^4*mWW^5*s^6*t^4 - 985660*ep*mtt^4*mWW^5*s^6*t^4 - 3979782*ep^2*mtt^4*mWW^5*s^6*t^4 - 6737366*ep^3*mtt^4*mWW^5*s^6*t^4 - 4069608*ep^4*mtt^4*mWW^5*s^6*t^4 + 89508*mtt^3*mWW^6*s^6*t^4 + 1048168*ep*mtt^3*mWW^6*s^6*t^4 + 4373824*ep^2*mtt^3*mWW^6*s^6*t^4 + 7542080*ep^3*mtt^3*mWW^6*s^6*t^4 + 4596896*ep^4*mtt^3*mWW^6*s^6*t^4 - 42546*mtt^2*mWW^7*s^6*t^4 - 503168*ep*mtt^2*mWW^7*s^6*t^4 - 2129270*ep^2*mtt^2*mWW^7*s^6*t^4 - 3669252*ep^3*mtt^2*mWW^7*s^6*t^4 - 2221104*ep^4*mtt^2*mWW^7*s^6*t^4 + 8076*mtt*mWW^8*s^6*t^4 + 95792*ep*mtt*mWW^8*s^6*t^4 + 404020*ep^2*mtt*mWW^8*s^6*t^4 + 676844*ep^3*mtt*mWW^8*s^6*t^4 + 395760*ep^4*mtt*mWW^8*s^6*t^4 - 128*mWW^9*s^6*t^4 - 1880*ep*mWW^9*s^6*t^4 - 8994*ep^2*mWW^9*s^6*t^4 - 13854*ep^3*mWW^9*s^6*t^4 - 7056*ep^4*mWW^9*s^6*t^4 + 2148*mtt^6*mWW^2*s^7*t^4 + 18228*ep*mtt^6*mWW^2*s^7*t^4 + 53264*ep^2*mtt^6*mWW^2*s^7*t^4 + 63112*ep^3*mtt^6*mWW^2*s^7*t^4 + 25328*ep^4*mtt^6*mWW^2*s^7*t^4 - 2352*mtt^5*mWW^3*s^7*t^4 - 33856*ep*mtt^5*mWW^3*s^7*t^4 - 140304*ep^2*mtt^5*mWW^3*s^7*t^4 - 223144*ep^3*mtt^5*mWW^3*s^7*t^4 - 122144*ep^4*mtt^5*mWW^3*s^7*t^4 - 10454*mtt^4*mWW^4*s^7*t^4 - 114756*ep*mtt^4*mWW^4*s^7*t^4 - 439550*ep^2*mtt^4*mWW^4*s^7*t^4 - 720920*ep^3*mtt^4*mWW^4*s^7*t^4 - 427264*ep^4*mtt^4*mWW^4*s^7*t^4 + 25000*mtt^3*mWW^5*s^7*t^4 + 301888*ep*mtt^3*mWW^5*s^7*t^4 + 1260424*ep^2*mtt^3*mWW^5*s^7*t^4 + 2179232*ep^3*mtt^3*mWW^5*s^7*t^4 + 1334224*ep^4*mtt^3*mWW^5*s^7*t^4 - 20976*mtt^2*mWW^6*s^7*t^4 - 254580*ep*mtt^2*mWW^6*s^7*t^4 - 1093300*ep^2*mtt^2*mWW^6*s^7*t^4 - 1920824*ep^3*mtt^2*mWW^6*s^7*t^4 - 1184896*ep^4*mtt^2*mWW^6*s^7*t^4 + 7640*mtt*mWW^7*s^7*t^4 + 91808*ep*mtt*mWW^7*s^7*t^4 + 394008*ep^2*mtt*mWW^7*s^7*t^4 + 683016*ep^3*mtt*mWW^7*s^7*t^4 + 412944*ep^4*mtt*mWW^7*s^7*t^4 - 1006*mWW^8*s^7*t^4 - 11932*ep*mWW^8*s^7*t^4 - 50542*ep^2*mWW^8*s^7*t^4 - 86072*ep^3*mWW^8*s^7*t^4 - 50992*ep^4*mWW^8*s^7*t^4 - 252*mtt^5*mWW^2*s^8*t^4 - 1360*ep*mtt^5*mWW^2*s^8*t^4 - 1848*ep^2*mtt^5*mWW^2*s^8*t^4 + 884*ep^3*mtt^5*mWW^2*s^8*t^4 + 2176*ep^4*mtt^5*mWW^2*s^8*t^4 - 18*mtt^4*mWW^3*s^8*t^4 + 5560*ep*mtt^4*mWW^3*s^8*t^4 + 26370*ep^2*mtt^4*mWW^3*s^8*t^4 + 40648*ep^3*mtt^4*mWW^3*s^8*t^4 + 20960*ep^4*mtt^4*mWW^3*s^8*t^4 + 2016*mtt^3*mWW^4*s^8*t^4 + 24940*ep*mtt^3*mWW^4*s^8*t^4 + 104452*ep^2*mtt^3*mWW^4*s^8*t^4 + 183184*ep^3*mtt^3*mWW^4*s^8*t^4 + 113536*ep^4*mtt^3*mWW^4*s^8*t^4 - 3420*mtt^2*mWW^5*s^8*t^4 - 44140*ep*mtt^2*mWW^5*s^8*t^4 - 191744*ep^2*mtt^2*mWW^5*s^8*t^4 - 345992*ep^3*mtt^2*mWW^5*s^8*t^4 - 221824*ep^4*mtt^2*mWW^5*s^8*t^4 + 2124*mtt*mWW^6*s^8*t^4 + 25860*ep*mtt*mWW^6*s^8*t^4 + 112676*ep^2*mtt*mWW^6*s^8*t^4 + 203964*ep^3*mtt*mWW^6*s^8*t^4 + 130816*ep^4*mtt*mWW^6*s^8*t^4 - 450*mWW^7*s^8*t^4 - 5100*ep*mWW^7*s^8*t^4 - 21106*ep^2*mWW^7*s^8*t^4 - 36608*ep^3*mWW^7*s^8*t^4 - 22624*ep^4*mWW^7*s^8*t^4 - 32*mtt^4*mWW^2*s^9*t^4 - 692*ep*mtt^4*mWW^2*s^9*t^4 - 3088*ep^2*mtt^4*mWW^2*s^9*t^4 - 5092*ep^3*mtt^4*mWW^2*s^9*t^4 - 2856*ep^4*mtt^4*mWW^2*s^9*t^4 + 112*mtt^3*mWW^3*s^9*t^4 - 406*ep*mtt^3*mWW^3*s^9*t^4 - 1472*ep^2*mtt^3*mWW^3*s^9*t^4 + 606*ep^3*mtt^3*mWW^3*s^9*t^4 + 2160*ep^4*mtt^3*mWW^3*s^9*t^4 - 144*mtt^2*mWW^4*s^9*t^4 - 2642*ep*mtt^2*mWW^4*s^9*t^4 - 13936*ep^2*mtt^2*mWW^4*s^9*t^4 - 27982*ep^3*mtt^2*mWW^4*s^9*t^4 - 18632*ep^4*mtt^2*mWW^4*s^9*t^4 + 80*mtt*mWW^5*s^9*t^4 + 982*ep*mtt*mWW^5*s^9*t^4 + 4496*ep^2*mtt*mWW^5*s^9*t^4 + 10434*ep^3*mtt*mWW^5*s^9*t^4 + 8832*ep^4*mtt*mWW^5*s^9*t^4 - 16*mWW^6*s^9*t^4 - 122*ep*mWW^6*s^9*t^4 - 400*ep^2*mWW^6*s^9*t^4 - 1006*ep^3*mWW^6*s^9*t^4 - 1024*ep^4*mWW^6*s^9*t^4 + 60*ep*mtt^3*mWW^2*s^10*t^4 + 280*ep^2*mtt^3*mWW^2*s^10*t^4 + 420*ep^3*mtt^3*mWW^2*s^10*t^4 + 200*ep^4*mtt^3*mWW^2*s^10*t^4 + 228*ep*mtt^2*mWW^3*s^10*t^4 + 904*ep^2*mtt^2*mWW^3*s^10*t^4 + 1116*ep^3*mtt^2*mWW^3*s^10*t^4 + 440*ep^4*mtt^2*mWW^3*s^10*t^4 + 52*ep*mtt*mWW^4*s^10*t^4 + 568*ep^2*mtt*mWW^4*s^10*t^4 + 1340*ep^3*mtt*mWW^4*s^10*t^4 + 824*ep^4*mtt*mWW^4*s^10*t^4 - 20*ep*mWW^5*s^10*t^4 - 152*ep^2*mWW^5*s^10*t^4 - 316*ep^3*mWW^5*s^10*t^4 - 184*ep^4*mWW^5*s^10*t^4 - 144*mtt^13*mWW*t^5 - 1680*ep*mtt^13*mWW*t^5 - 6864*ep^2*mtt^13*mWW*t^5 - 11472*ep^3*mtt^13*mWW*t^5 - 6720*ep^4*mtt^13*mWW*t^5 + 172*mtt^12*mWW^2*t^5 + 1212*ep*mtt^12*mWW^2*t^5 + 2268*ep^2*mtt^12*mWW^2*t^5 + 316*ep^3*mtt^12*mWW^2*t^5 - 1488*ep^4*mtt^12*mWW^2*t^5 + 1144*mtt^11*mWW^3*t^5 + 16666*ep*mtt^11*mWW^3*t^5 + 79180*ep^2*mtt^11*mWW^3*t^5 + 146458*ep^3*mtt^11*mWW^3*t^5 + 92712*ep^4*mtt^11*mWW^3*t^5 - 2124*mtt^10*mWW^4*t^5 - 28212*ep*mtt^10*mWW^4*t^5 - 125460*ep^2*mtt^10*mWW^4*t^5 - 219676*ep^3*mtt^10*mWW^4*t^5 - 133168*ep^4*mtt^10*mWW^4*t^5 - 2832*mtt^9*mWW^5*t^5 - 37202*ep*mtt^9*mWW^5*t^5 - 171700*ep^2*mtt^9*mWW^5*t^5 - 326506*ep^3*mtt^9*mWW^5*t^5 - 214760*ep^4*mtt^9*mWW^5*t^5 + 12020*mtt^8*mWW^6*t^5 + 151936*ep*mtt^8*mWW^6*t^5 + 671880*ep^2*mtt^8*mWW^6*t^5 + 1219316*ep^3*mtt^8*mWW^6*t^5 + 773968*ep^4*mtt^8*mWW^6*t^5 - 14792*mtt^7*mWW^7*t^5 - 180922*ep*mtt^7*mWW^7*t^5 - 780928*ep^2*mtt^7*mWW^7*t^5 - 1395806*ep^3*mtt^7*mWW^7*t^5 - 880632*ep^4*mtt^7*mWW^7*t^5 + 8716*mtt^6*mWW^8*t^5 + 102284*ep*mtt^6*mWW^8*t^5 + 429100*ep^2*mtt^6*mWW^8*t^5 + 757292*ep^3*mtt^6*mWW^8*t^5 + 478448*ep^4*mtt^6*mWW^8*t^5 - 2256*mtt^5*mWW^9*t^5 - 24878*ep*mtt^5*mWW^9*t^5 - 100180*ep^2*mtt^5*mWW^9*t^5 - 175374*ep^3*mtt^5*mWW^9*t^5 - 113272*ep^4*mtt^5*mWW^9*t^5 + 32*mtt^4*mWW^10*t^5 + 172*ep*mtt^4*mWW^10*t^5 + 580*ep^2*mtt^4*mWW^10*t^5 + 2496*ep^3*mtt^4*mWW^10*t^5 + 3520*ep^4*mtt^4*mWW^10*t^5 + 64*mtt^3*mWW^11*t^5 + 624*ep*mtt^3*mWW^11*t^5 + 2124*ep^2*mtt^3*mWW^11*t^5 + 2956*ep^3*mtt^3*mWW^11*t^5 + 1392*ep^4*mtt^3*mWW^11*t^5 + 768*mtt^12*mWW*s*t^5 + 9404*ep*mtt^12*mWW*s*t^5 + 39832*ep^2*mtt^12*mWW*s*t^5 + 68156*ep^3*mtt^12*mWW*s*t^5 + 40560*ep^4*mtt^12*mWW*s*t^5 - 332*mtt^11*mWW^2*s*t^5 - 44*ep*mtt^11*mWW^2*s*t^5 + 12828*ep^2*mtt^11*mWW^2*s*t^5 + 38468*ep^3*mtt^11*mWW^2*s*t^5 + 30800*ep^4*mtt^11*mWW^2*s*t^5 - 6614*mtt^10*mWW^3*s*t^5 - 101466*ep*mtt^10*mWW^3*s*t^5 - 495446*ep^2*mtt^10*mWW^3*s*t^5 - 929970*ep^3*mtt^10*mWW^3*s*t^5 - 593384*ep^4*mtt^10*mWW^3*s*t^5 + 7916*mtt^9*mWW^4*s*t^5 + 137915*ep*mtt^9*mWW^4*s*t^5 + 711846*ep^2*mtt^9*mWW^4*s*t^5 + 1369335*ep^3*mtt^9*mWW^4*s*t^5 + 887868*ep^4*mtt^9*mWW^4*s*t^5 + 15954*mtt^8*mWW^5*s*t^5 + 157018*ep*mtt^8*mWW^5*s*t^5 + 555858*ep^2*mtt^8*mWW^5*s*t^5 + 847362*ep^3*mtt^8*mWW^5*s*t^5 + 460648*ep^4*mtt^8*mWW^5*s*t^5 - 39756*mtt^7*mWW^6*s*t^5 - 476313*ep*mtt^7*mWW^6*s*t^5 - 2004094*ep^2*mtt^7*mWW^6*s*t^5 - 3463141*ep^3*mtt^7*mWW^6*s*t^5 - 2093556*ep^4*mtt^7*mWW^6*s*t^5 + 26166*mtt^6*mWW^7*s*t^5 + 334978*ep*mtt^6*mWW^7*s*t^5 + 1476952*ep^2*mtt^6*mWW^7*s*t^5 + 2629712*ep^3*mtt^6*mWW^7*s*t^5 + 1627712*ep^4*mtt^6*mWW^7*s*t^5 + 2772*mtt^5*mWW^8*s*t^5 + 12209*ep*mtt^5*mWW^8*s*t^5 - 14240*ep^2*mtt^5*mWW^8*s*t^5 - 97549*ep^3*mtt^5*mWW^8*s*t^5 - 90612*ep^4*mtt^5*mWW^8*s*t^5 - 10618*mtt^4*mWW^9*s*t^5 - 114462*ep*mtt^4*mWW^9*s*t^5 - 443262*ep^2*mtt^4*mWW^9*s*t^5 - 728954*ep^3*mtt^4*mWW^9*s*t^5 - 430984*ep^4*mtt^4*mWW^9*s*t^5 + 4024*mtt^3*mWW^10*s*t^5 + 43585*ep*mtt^3*mWW^10*s*t^5 + 170446*ep^2*mtt^3*mWW^10*s*t^5 + 285449*ep^3*mtt^3*mWW^10*s*t^5 + 173956*ep^4*mtt^3*mWW^10*s*t^5 - 184*mtt^2*mWW^11*s*t^5 - 1888*ep*mtt^2*mWW^11*s*t^5 - 7534*ep^2*mtt^2*mWW^11*s*t^5 - 14434*ep^3*mtt^2*mWW^11*s*t^5 - 10920*ep^4*mtt^2*mWW^11*s*t^5 - 96*mtt*mWW^12*s*t^5 - 936*ep*mtt*mWW^12*s*t^5 - 3186*ep^2*mtt*mWW^12*s*t^5 - 4434*ep^3*mtt*mWW^12*s*t^5 - 2088*ep^4*mtt*mWW^12*s*t^5 - 1200*mtt^11*mWW*s^2*t^5 - 17324*ep*mtt^11*mWW*s^2*t^5 - 81352*ep^2*mtt^11*mWW*s^2*t^5 - 147884*ep^3*mtt^11*mWW*s^2*t^5 - 91440*ep^4*mtt^11*mWW*s^2*t^5 - 1148*mtt^10*mWW^2*s^2*t^5 - 21346*ep*mtt^10*mWW^2*s^2*t^5 - 114420*ep^2*mtt^10*mWW^2*s^2*t^5 - 227278*ep^3*mtt^10*mWW^2*s^2*t^5 - 150648*ep^4*mtt^10*mWW^2*s^2*t^5 + 10616*mtt^9*mWW^3*s^2*t^5 + 210900*ep*mtt^9*mWW^3*s^2*t^5 + 1149996*ep^2*mtt^9*mWW^3*s^2*t^5 + 2280272*ep^3*mtt^9*mWW^3*s^2*t^5 + 1501056*ep^4*mtt^9*mWW^3*s^2*t^5 + 1364*mtt^8*mWW^4*s^2*t^5 - 177831*ep*mtt^8*mWW^4*s^2*t^5 - 1372382*ep^2*mtt^8*mWW^4*s^2*t^5 - 3109579*ep^3*mtt^8*mWW^4*s^2*t^5 - 2210572*ep^4*mtt^8*mWW^4*s^2*t^5 - 36904*mtt^7*mWW^5*s^2*t^5 - 262940*ep*mtt^7*mWW^5*s^2*t^5 - 494342*ep^2*mtt^7*mWW^5*s^2*t^5 - 32226*ep^3*mtt^7*mWW^5*s^2*t^5 + 399832*ep^4*mtt^7*mWW^5*s^2*t^5 + 21896*mtt^6*mWW^6*s^2*t^5 + 250490*ep*mtt^6*mWW^6*s^2*t^5 + 949542*ep^2*mtt^6*mWW^6*s^2*t^5 + 1332652*ep^3*mtt^6*mWW^6*s^2*t^5 + 563920*ep^4*mtt^6*mWW^6*s^2*t^5 + 47676*mtt^5*mWW^7*s^2*t^5 + 451902*ep*mtt^5*mWW^7*s^2*t^5 + 1576238*ep^2*mtt^5*mWW^7*s^2*t^5 + 2508168*ep^3*mtt^5*mWW^7*s^2*t^5 + 1529536*ep^4*mtt^5*mWW^7*s^2*t^5 - 73164*mtt^4*mWW^8*s^2*t^5 - 765770*ep*mtt^4*mWW^8*s^2*t^5 - 2898246*ep^2*mtt^4*mWW^8*s^2*t^5 - 4725788*ep^3*mtt^4*mWW^8*s^2*t^5 - 2810512*ep^4*mtt^4*mWW^8*s^2*t^5 + 37248*mtt^3*mWW^9*s^2*t^5 + 400156*ep*mtt^3*mWW^9*s^2*t^5 + 1549222*ep^2*mtt^3*mWW^9*s^2*t^5 + 2563738*ep^3*mtt^3*mWW^9*s^2*t^5 + 1541896*ep^4*mtt^3*mWW^9*s^2*t^5 - 5684*mtt^2*mWW^10*s^2*t^5 - 60220*ep*mtt^2*mWW^10*s^2*t^5 - 232418*ep^2*mtt^2*mWW^10*s^2*t^5 - 391650*ep^3*mtt^2*mWW^10*s^2*t^5 - 246888*ep^4*mtt^2*mWW^10*s^2*t^5 - 924*mtt*mWW^11*s^2*t^5 - 10246*ep*mtt*mWW^11*s^2*t^5 - 39730*ep^2*mtt*mWW^11*s^2*t^5 - 62244*ep^3*mtt*mWW^11*s^2*t^5 - 32496*ep^4*mtt*mWW^11*s^2*t^5 + 224*mWW^12*s^2*t^5 + 2229*ep*mWW^12*s^2*t^5 + 7892*ep^2*mWW^12*s^2*t^5 + 11819*ep^3*mWW^12*s^2*t^5 + 6316*ep^4*mWW^12*s^2*t^5 - 864*mtt^10*mWW*s^3*t^5 + 540*ep*mtt^10*mWW*s^3*t^5 + 36024*ep^2*mtt^10*mWW*s^3*t^5 + 98460*ep^3*mtt^10*mWW*s^3*t^5 + 73200*ep^4*mtt^10*mWW*s^3*t^5 + 5260*mtt^9*mWW^2*s^3*t^5 + 72622*ep*mtt^9*mWW^2*s^3*t^5 + 335952*ep^2*mtt^9*mWW^2*s^3*t^5 + 613750*ep^3*mtt^9*mWW^2*s^3*t^5 + 384376*ep^4*mtt^9*mWW^2*s^3*t^5 + 4898*mtt^8*mWW^3*s^3*t^5 - 126298*ep*mtt^8*mWW^3*s^3*t^5 - 1121878*ep^2*mtt^8*mWW^3*s^3*t^5 - 2621938*ep^3*mtt^8*mWW^3*s^3*t^5 - 1872216*ep^4*mtt^8*mWW^3*s^3*t^5 - 50360*mtt^7*mWW^4*s^3*t^5 - 199671*ep*mtt^7*mWW^4*s^3*t^5 + 482434*ep^2*mtt^7*mWW^4*s^3*t^5 + 2476313*ep^3*mtt^7*mWW^4*s^3*t^5 + 2243940*ep^4*mtt^7*mWW^4*s^3*t^5 + 55506*mtt^6*mWW^5*s^3*t^5 + 351962*ep*mtt^6*mWW^5*s^3*t^5 + 380068*ep^2*mtt^6*mWW^5*s^3*t^5 - 938728*ep^3*mtt^6*mWW^5*s^3*t^5 - 1408056*ep^4*mtt^6*mWW^5*s^3*t^5 + 53244*mtt^5*mWW^6*s^3*t^5 + 605584*ep*mtt^5*mWW^6*s^3*t^5 + 2578886*ep^2*mtt^5*mWW^6*s^3*t^5 + 4889778*ep^3*mtt^5*mWW^6*s^3*t^5 + 3366104*ep^4*mtt^5*mWW^6*s^3*t^5 - 153808*mtt^4*mWW^7*s^3*t^5 - 1631500*ep*mtt^4*mWW^7*s^3*t^5 - 6289546*ep^2*mtt^4*mWW^7*s^3*t^5 - 10468954*ep^3*mtt^4*mWW^7*s^3*t^5 - 6339240*ep^4*mtt^4*mWW^7*s^3*t^5 + 122760*mtt^3*mWW^8*s^3*t^5 + 1330313*ep*mtt^3*mWW^8*s^3*t^5 + 5193408*ep^2*mtt^3*mWW^8*s^3*t^5 + 8611795*ep^3*mtt^3*mWW^8*s^3*t^5 + 5147148*ep^4*mtt^3*mWW^8*s^3*t^5 - 40526*mtt^2*mWW^9*s^3*t^5 - 446306*ep*mtt^2*mWW^9*s^3*t^5 - 1764870*ep^2*mtt^2*mWW^9*s^3*t^5 - 2946290*ep^3*mtt^2*mWW^9*s^3*t^5 - 1772672*ep^4*mtt^2*mWW^9*s^3*t^5 + 3384*mtt*mWW^10*s^3*t^5 + 37064*ep*mtt*mWW^10*s^3*t^5 + 147040*ep^2*mtt*mWW^10*s^3*t^5 + 249452*ep^3*mtt*mWW^10*s^3*t^5 + 157440*ep^4*mtt*mWW^10*s^3*t^5 + 506*mWW^11*s^3*t^5 + 5690*ep*mWW^11*s^3*t^5 + 22482*ep^2*mWW^11*s^3*t^5 + 36362*ep^3*mWW^11*s^3*t^5 + 19976*ep^4*mWW^11*s^3*t^5 + 5520*mtt^9*mWW*s^4*t^5 + 45620*ep*mtt^9*mWW*s^4*t^5 + 126520*ep^2*mtt^9*mWW*s^4*t^5 + 143540*ep^3*mtt^9*mWW*s^4*t^5 + 56400*ep^4*mtt^9*mWW*s^4*t^5 - 9500*mtt^8*mWW^2*s^4*t^5 - 126384*ep*mtt^8*mWW^2*s^4*t^5 - 572272*ep^2*mtt^8*mWW^2*s^4*t^5 - 1030340*ep^3*mtt^8*mWW^2*s^4*t^5 - 637544*ep^4*mtt^8*mWW^2*s^4*t^5 - 34528*mtt^7*mWW^3*s^4*t^5 - 168366*ep*mtt^7*mWW^3*s^4*t^5 + 89400*ep^2*mtt^7*mWW^3*s^4*t^5 + 1111358*ep^3*mtt^7*mWW^3*s^4*t^5 + 1080648*ep^4*mtt^7*mWW^3*s^4*t^5 + 106628*mtt^6*mWW^4*s^4*t^5 + 832409*ep*mtt^6*mWW^4*s^4*t^5 + 2029598*ep^2*mtt^6*mWW^4*s^4*t^5 + 1588417*ep^3*mtt^6*mWW^4*s^4*t^5 + 68132*ep^4*mtt^6*mWW^4*s^4*t^5 - 68156*mtt^5*mWW^5*s^4*t^5 - 557290*ep*mtt^5*mWW^5*s^4*t^5 - 1424226*ep^2*mtt^5*mWW^5*s^4*t^5 - 977736*ep^3*mtt^5*mWW^5*s^4*t^5 + 227536*ep^4*mtt^5*mWW^5*s^4*t^5 - 79720*mtt^4*mWW^6*s^4*t^5 - 889181*ep*mtt^4*mWW^6*s^4*t^5 - 3640544*ep^2*mtt^4*mWW^6*s^4*t^5 - 6571591*ep^3*mtt^4*mWW^6*s^4*t^5 - 4298556*ep^4*mtt^4*mWW^6*s^4*t^5 + 145712*mtt^3*mWW^7*s^4*t^5 + 1597330*ep*mtt^3*mWW^7*s^4*t^5 + 6327428*ep^2*mtt^3*mWW^7*s^4*t^5 + 10669366*ep^3*mtt^3*mWW^7*s^4*t^5 + 6458488*ep^4*mtt^3*mWW^7*s^4*t^5 - 84308*mtt^2*mWW^8*s^4*t^5 - 941813*ep*mtt^2*mWW^8*s^4*t^5 - 3774970*ep^2*mtt^2*mWW^8*s^4*t^5 - 6341477*ep^3*mtt^2*mWW^8*s^4*t^5 - 3795364*ep^4*mtt^2*mWW^8*s^4*t^5 + 19388*mtt*mWW^9*s^4*t^5 + 219250*ep*mtt*mWW^9*s^4*t^5 + 885550*ep^2*mtt*mWW^9*s^4*t^5 + 1486272*ep^3*mtt*mWW^9*s^4*t^5 + 887392*ep^4*mtt*mWW^9*s^4*t^5 - 1036*mWW^10*s^4*t^5 - 11575*ep*mWW^10*s^4*t^5 - 46484*ep^2*mWW^10*s^4*t^5 - 77809*ep^3*mWW^10*s^4*t^5 - 47132*ep^4*mWW^10*s^4*t^5 - 8256*mtt^8*mWW*s^5*t^5 - 76460*ep*mtt^8*mWW*s^5*t^5 - 249016*ep^2*mtt^8*mWW*s^5*t^5 - 344108*ep^3*mtt^8*mWW*s^5*t^5 - 172080*ep^4*mtt^8*mWW*s^5*t^5 + 10348*mtt^7*mWW^2*s^5*t^5 + 140256*ep*mtt^7*mWW^2*s^5*t^5 + 643700*ep^2*mtt^7*mWW^2*s^5*t^5 + 1168088*ep^3*mtt^7*mWW^2*s^5*t^5 + 726128*ep^4*mtt^7*mWW^2*s^5*t^5 + 44238*mtt^6*mWW^3*s^5*t^5 + 337018*ep*mtt^6*mWW^3*s^5*t^5 + 769318*ep^2*mtt^6*mWW^3*s^5*t^5 + 516482*ep^3*mtt^6*mWW^3*s^5*t^5 - 45472*ep^4*mtt^6*mWW^3*s^5*t^5 - 108068*mtt^5*mWW^4*s^5*t^5 - 1029028*ep*mtt^5*mWW^4*s^5*t^5 - 3433172*ep^2*mtt^5*mWW^4*s^5*t^5 - 4663332*ep^3*mtt^5*mWW^4*s^5*t^5 - 2198400*ep^4*mtt^5*mWW^4*s^5*t^5 + 64028*mtt^4*mWW^5*s^5*t^5 + 660240*ep*mtt^4*mWW^5*s^5*t^5 + 2403046*ep^2*mtt^4*mWW^5*s^5*t^5 + 3379358*ep^3*mtt^4*mWW^5*s^5*t^5 + 1570712*ep^4*mtt^4*mWW^5*s^5*t^5 + 35548*mtt^3*mWW^6*s^5*t^5 + 390316*ep*mtt^3*mWW^6*s^5*t^5 + 1571374*ep^2*mtt^3*mWW^6*s^5*t^5 + 2889106*ep^3*mtt^3*mWW^6*s^5*t^5 + 1939800*ep^4*mtt^3*mWW^6*s^5*t^5 - 59842*mtt^2*mWW^7*s^5*t^5 - 673342*ep*mtt^2*mWW^7*s^5*t^5 - 2730420*ep^2*mtt^2*mWW^7*s^5*t^5 - 4687956*ep^3*mtt^2*mWW^7*s^5*t^5 - 2867184*ep^4*mtt^2*mWW^7*s^5*t^5 + 25452*mtt*mWW^8*s^5*t^5 + 290176*ep*mtt*mWW^8*s^5*t^5 + 1183914*ep^2*mtt*mWW^8*s^5*t^5 + 2008458*ep^3*mtt*mWW^8*s^5*t^5 + 1203976*ep^4*mtt*mWW^8*s^5*t^5 - 3448*mWW^9*s^5*t^5 - 39176*ep*mWW^9*s^5*t^5 - 158744*ep^2*mWW^9*s^5*t^5 - 266096*ep^3*mWW^9*s^5*t^5 - 157480*ep^4*mWW^9*s^5*t^5 + 6192*mtt^7*mWW*s^6*t^5 + 59676*ep*mtt^7*mWW*s^6*t^5 + 203688*ep^2*mtt^7*mWW*s^6*t^5 + 294684*ep^3*mtt^7*mWW*s^6*t^5 + 153840*ep^4*mtt^7*mWW*s^6*t^5 - 7268*mtt^6*mWW^2*s^6*t^5 - 101938*ep*mtt^6*mWW^2*s^6*t^5 - 475660*ep^2*mtt^6*mWW^2*s^6*t^5 - 870494*ep^3*mtt^6*mWW^2*s^6*t^5 - 543960*ep^4*mtt^6*mWW^2*s^6*t^5 - 26904*mtt^5*mWW^3*s^6*t^5 - 237940*ep*mtt^5*mWW^3*s^6*t^5 - 691180*ep^2*mtt^5*mWW^3*s^6*t^5 - 778224*ep^3*mtt^5*mWW^3*s^6*t^5 - 278448*ep^4*mtt^5*mWW^3*s^6*t^5 + 60812*mtt^4*mWW^4*s^6*t^5 + 650370*ep*mtt^4*mWW^4*s^6*t^5 + 2448160*ep^2*mtt^4*mWW^4*s^6*t^5 + 3740098*ep^3*mtt^4*mWW^4*s^6*t^5 + 1995064*ep^4*mtt^4*mWW^4*s^6*t^5 - 38760*mtt^3*mWW^5*s^6*t^5 - 445192*ep*mtt^3*mWW^5*s^6*t^5 - 1809540*ep^2*mtt^3*mWW^5*s^6*t^5 - 2868432*ep^3*mtt^3*mWW^5*s^6*t^5 - 1544560*ep^4*mtt^3*mWW^5*s^6*t^5 - 564*mtt^2*mWW^6*s^6*t^5 + 294*ep*mtt^2*mWW^6*s^6*t^5 + 13896*ep^2*mtt^2*mWW^6*s^6*t^5 - 77854*ep^3*mtt^2*mWW^6*s^6*t^5 - 143416*ep^4*mtt^2*mWW^6*s^6*t^5 + 8944*mtt*mWW^7*s^6*t^5 + 101184*ep*mtt*mWW^7*s^6*t^5 + 415992*ep^2*mtt*mWW^7*s^6*t^5 + 738788*ep^3*mtt*mWW^7*s^6*t^5 + 469456*ep^4*mtt*mWW^7*s^6*t^5 - 2452*mWW^8*s^6*t^5 - 27414*ep*mWW^8*s^6*t^5 - 110156*ep^2*mWW^8*s^6*t^5 - 186246*ep^3*mWW^8*s^6*t^5 - 111816*ep^4*mWW^8*s^6*t^5 - 2400*mtt^6*mWW*s^7*t^5 - 23596*ep*mtt^6*mWW*s^7*t^5 - 82328*ep^2*mtt^6*mWW*s^7*t^5 - 121516*ep^3*mtt^6*mWW*s^7*t^5 - 64560*ep^4*mtt^6*mWW*s^7*t^5 + 3028*mtt^5*mWW^2*s^7*t^5 + 44734*ep*mtt^5*mWW^2*s^7*t^5 + 210568*ep^2*mtt^5*mWW^2*s^7*t^5 + 384982*ep^3*mtt^5*mWW^2*s^7*t^5 + 239928*ep^4*mtt^5*mWW^2*s^7*t^5 + 8166*mtt^4*mWW^3*s^7*t^5 + 81998*ep*mtt^4*mWW^3*s^7*t^5 + 263862*ep^2*mtt^4*mWW^3*s^7*t^5 + 332246*ep^3*mtt^4*mWW^3*s^7*t^5 + 139912*ep^4*mtt^4*mWW^3*s^7*t^5 - 18736*mtt^3*mWW^4*s^7*t^5 - 217588*ep*mtt^3*mWW^4*s^7*t^5 - 871236*ep^2*mtt^3*mWW^4*s^7*t^5 - 1393688*ep^3*mtt^3*mWW^4*s^7*t^5 - 772592*ep^4*mtt^3*mWW^4*s^7*t^5 + 12932*mtt^2*mWW^5*s^7*t^5 + 155296*ep*mtt^2*mWW^5*s^7*t^5 + 654456*ep^2*mtt^2*mWW^5*s^7*t^5 + 1073220*ep^3*mtt^2*mWW^5*s^7*t^5 + 597632*ep^4*mtt^2*mWW^5*s^7*t^5 - 3060*mtt*mWW^6*s^7*t^5 - 37738*ep*mtt*mWW^6*s^7*t^5 - 159780*ep^2*mtt*mWW^6*s^7*t^5 - 248638*ep^3*mtt*mWW^6*s^7*t^5 - 125000*ep^4*mtt*mWW^6*s^7*t^5 + 70*mWW^7*s^7*t^5 + 1374*ep*mWW^7*s^7*t^5 + 6858*ep^2*mWW^7*s^7*t^5 + 9234*ep^3*mWW^7*s^7*t^5 + 2600*ep^4*mWW^7*s^7*t^5 + 384*mtt^5*mWW*s^8*t^5 + 3820*ep*mtt^5*mWW*s^8*t^5 + 13496*ep^2*mtt^5*mWW*s^8*t^5 + 20140*ep^3*mtt^5*mWW*s^8*t^5 + 10800*ep^4*mtt^5*mWW*s^8*t^5 - 560*mtt^4*mWW^2*s^8*t^5 - 9704*ep*mtt^4*mWW^2*s^8*t^5 - 45764*ep^2*mtt^4*mWW^2*s^8*t^5 - 81796*ep^3*mtt^4*mWW^2*s^8*t^5 - 49736*ep^4*mtt^4*mWW^2*s^8*t^5 - 1016*mtt^3*mWW^3*s^8*t^5 - 13180*ep*mtt^3*mWW^3*s^8*t^5 - 46180*ep^2*mtt^3*mWW^3*s^8*t^5 - 61192*ep^3*mtt^3*mWW^3*s^8*t^5 - 27296*ep^4*mtt^3*mWW^3*s^8*t^5 + 2568*mtt^2*mWW^4*s^8*t^5 + 31564*ep*mtt^2*mWW^4*s^8*t^5 + 129140*ep^2*mtt^2*mWW^4*s^8*t^5 + 209928*ep^3*mtt^2*mWW^4*s^8*t^5 + 118880*ep^4*mtt^2*mWW^4*s^8*t^5 - 1768*mtt*mWW^5*s^8*t^5 - 21840*ep*mtt*mWW^5*s^8*t^5 - 93220*ep^2*mtt*mWW^5*s^8*t^5 - 155556*ep^3*mtt*mWW^5*s^8*t^5 - 88624*ep^4*mtt*mWW^5*s^8*t^5 + 392*mWW^6*s^8*t^5 + 4540*ep*mWW^6*s^8*t^5 + 18528*ep^2*mWW^6*s^8*t^5 + 30076*ep^3*mWW^6*s^8*t^5 + 16776*ep^4*mWW^6*s^8*t^5 + 672*ep*mtt^3*mWW^2*s^9*t^5 + 3160*ep^2*mtt^3*mWW^2*s^9*t^5 + 4824*ep^3*mtt^3*mWW^2*s^9*t^5 + 2384*ep^4*mtt^3*mWW^2*s^9*t^5 + 652*ep*mtt^2*mWW^3*s^9*t^5 + 2896*ep^2*mtt^2*mWW^3*s^9*t^5 + 4524*ep^3*mtt^2*mWW^3*s^9*t^5 + 2520*ep^4*mtt^2*mWW^3*s^9*t^5 + 72*ep*mtt*mWW^4*s^9*t^5 + 1064*ep^2*mtt*mWW^4*s^9*t^5 + 2160*ep^3*mtt*mWW^4*s^9*t^5 + 832*ep^4*mtt*mWW^4*s^9*t^5 - 52*ep*mWW^5*s^9*t^5 - 400*ep^2*mWW^5*s^9*t^5 - 756*ep^3*mWW^5*s^9*t^5 - 360*ep^4*mWW^5*s^9*t^5 - 80*ep*mtt^2*mWW^2*s^10*t^5 - 360*ep^2*mtt^2*mWW^2*s^10*t^5 - 520*ep^3*mtt^2*mWW^2*s^10*t^5 - 240*ep^4*mtt^2*mWW^2*s^10*t^5 + 16*ep*mtt*mWW^3*s^10*t^5 + 32*ep^2*mtt*mWW^3*s^10*t^5 - 16*ep^3*mtt*mWW^3*s^10*t^5 - 32*ep^4*mtt*mWW^3*s^10*t^5 + 8*ep^2*mWW^4*s^10*t^5 + 24*ep^3*mWW^4*s^10*t^5 + 16*ep^4*mWW^4*s^10*t^5 + 48*mtt^13*t^6 + 536*ep*mtt^13*t^6 + 2104*ep^2*mtt^13*t^6 + 3392*ep^3*mtt^13*t^6 + 1920*ep^4*mtt^13*t^6 + 592*mtt^12*mWW*t^6 + 6820*ep*mtt^12*mWW*t^6 + 27520*ep^2*mtt^12*mWW*t^6 + 45420*ep^3*mtt^12*mWW*t^6 + 26288*ep^4*mtt^12*mWW*t^6 - 2640*mtt^11*mWW^2*t^6 - 28874*ep*mtt^11*mWW^2*t^6 - 111316*ep^2*mtt^11*mWW^2*t^6 - 177082*ep^3*mtt^11*mWW^2*t^6 - 99368*ep^4*mtt^11*mWW^2*t^6 + 1748*mtt^10*mWW^3*t^6 + 13520*ep*mtt^10*mWW^3*t^6 + 32036*ep^2*mtt^10*mWW^3*t^6 + 23544*ep^3*mtt^10*mWW^3*t^6 - 608*ep^4*mtt^10*mWW^3*t^6 + 5992*mtt^9*mWW^4*t^6 + 78716*ep*mtt^9*mWW^4*t^6 + 350936*ep^2*mtt^9*mWW^4*t^6 + 623892*ep^3*mtt^9*mWW^4*t^6 + 384464*ep^4*mtt^9*mWW^4*t^6 - 10968*mtt^8*mWW^5*t^6 - 127578*ep*mtt^8*mWW^5*t^6 - 518716*ep^2*mtt^8*mWW^5*t^6 - 861970*ep^3*mtt^8*mWW^5*t^6 - 505608*ep^4*mtt^8*mWW^5*t^6 + 3928*mtt^7*mWW^6*t^6 + 33764*ep*mtt^7*mWW^6*t^6 + 94096*ep^2*mtt^7*mWW^6*t^6 + 94276*ep^3*mtt^7*mWW^6*t^6 + 26896*ep^4*mtt^7*mWW^6*t^6 + 5280*mtt^6*mWW^7*t^6 + 72754*ep*mtt^6*mWW^7*t^6 + 339676*ep^2*mtt^6*mWW^7*t^6 + 634082*ep^3*mtt^6*mWW^7*t^6 + 406088*ep^4*mtt^6*mWW^7*t^6 - 5848*mtt^5*mWW^8*t^6 - 70700*ep*mtt^5*mWW^8*t^6 - 301136*ep^2*mtt^5*mWW^8*t^6 - 529564*ep^3*mtt^5*mWW^8*t^6 - 327792*ep^4*mtt^5*mWW^8*t^6 + 2088*mtt^4*mWW^9*t^6 + 23094*ep*mtt^4*mWW^9*t^6 + 91724*ep^2*mtt^4*mWW^9*t^6 + 154518*ep^3*mtt^4*mWW^9*t^6 + 93976*ep^4*mtt^4*mWW^9*t^6 - 200*mtt^3*mWW^10*t^6 - 1858*ep*mtt^3*mWW^10*t^6 - 6268*ep^2*mtt^3*mWW^10*t^6 - 9602*ep^3*mtt^3*mWW^10*t^6 - 5832*ep^4*mtt^3*mWW^10*t^6 - 20*mtt^2*mWW^11*t^6 - 194*ep*mtt^2*mWW^11*t^6 - 656*ep^2*mtt^2*mWW^11*t^6 - 906*ep^3*mtt^2*mWW^11*t^6 - 424*ep^4*mtt^2*mWW^11*t^6 - 240*mtt^12*s*t^6 - 2824*ep*mtt^12*s*t^6 - 11552*ep^2*mtt^12*s*t^6 - 19144*ep^3*mtt^12*s*t^6 - 11040*ep^4*mtt^12*s*t^6 - 2856*mtt^11*mWW*s*t^6 - 34200*ep*mtt^11*mWW*s*t^6 - 142088*ep^2*mtt^11*mWW*s*t^6 - 238936*ep^3*mtt^11*mWW*s*t^6 - 140000*ep^4*mtt^11*mWW*s*t^6 + 10192*mtt^10*mWW^2*s*t^6 + 118986*ep*mtt^10*mWW^2*s*t^6 + 483924*ep^2*mtt^10*mWW^2*s*t^6 + 799562*ep^3*mtt^10*mWW^2*s*t^6 + 461416*ep^4*mtt^10*mWW^2*s*t^6 - 1212*mtt^9*mWW^3*s*t^6 + 1609*ep*mtt^9*mWW^3*s*t^6 + 61066*ep^2*mtt^9*mWW^3*s*t^6 + 175773*ep^3*mtt^9*mWW^3*s*t^6 + 139284*ep^4*mtt^9*mWW^3*s*t^6 - 26978*mtt^8*mWW^4*s*t^6 - 363514*ep*mtt^8*mWW^4*s*t^6 - 1644382*ep^2*mtt^8*mWW^4*s*t^6 - 2940638*ep^3*mtt^8*mWW^4*s*t^6 - 1810968*ep^4*mtt^8*mWW^4*s*t^6 + 26992*mtt^7*mWW^5*s*t^6 + 384774*ep*mtt^7*mWW^5*s*t^6 + 1797236*ep^2*mtt^7*mWW^5*s*t^6 + 3270062*ep^3*mtt^7*mWW^5*s*t^6 + 2040056*ep^4*mtt^7*mWW^5*s*t^6 + 7936*mtt^6*mWW^6*s*t^6 + 34511*ep*mtt^6*mWW^6*s*t^6 - 47354*ep^2*mtt^6*mWW^6*s*t^6 - 306581*ep^3*mtt^6*mWW^6*s*t^6 - 291572*ep^4*mtt^6*mWW^6*s*t^6 - 21312*mtt^5*mWW^7*s*t^6 - 219284*ep*mtt^5*mWW^7*s*t^6 - 796548*ep^2*mtt^5*mWW^7*s*t^6 - 1199640*ep^3*mtt^5*mWW^7*s*t^6 - 632096*ep^4*mtt^5*mWW^7*s*t^6 + 4372*mtt^4*mWW^8*s*t^6 + 44859*ep*mtt^4*mWW^8*s*t^6 + 156694*ep^2*mtt^4*mWW^8*s*t^6 + 211403*ep^3*mtt^4*mWW^8*s*t^6 + 90252*ep^4*mtt^4*mWW^8*s*t^6 + 5768*mtt^3*mWW^9*s*t^6 + 63682*ep*mtt^3*mWW^9*s*t^6 + 253452*ep^2*mtt^3*mWW^9*s*t^6 + 429714*ep^3*mtt^3*mWW^9*s*t^6 + 262664*ep^4*mtt^3*mWW^9*s*t^6 - 2992*mtt^2*mWW^10*s*t^6 - 31797*ep*mtt^2*mWW^10*s*t^6 - 121674*ep^2*mtt^2*mWW^10*s*t^6 - 199017*ep^3*mtt^2*mWW^10*s*t^6 - 118340*ep^4*mtt^2*mWW^10*s*t^6 + 300*mtt*mWW^11*s*t^6 + 2907*ep*mtt*mWW^11*s*t^6 + 10242*ep^2*mtt*mWW^11*s*t^6 + 16083*ep^3*mtt*mWW^11*s*t^6 + 9708*ep^4*mtt*mWW^11*s*t^6 + 30*mWW^12*s*t^6 + 291*ep*mWW^12*s*t^6 + 984*ep^2*mWW^12*s*t^6 + 1359*ep^3*mWW^12*s*t^6 + 636*ep^4*mWW^12*s*t^6 + 336*mtt^11*s^2*t^6 + 4760*ep*mtt^11*s^2*t^6 + 21952*ep^2*mtt^11*s^2*t^6 + 39032*ep^3*mtt^11*s^2*t^6 + 23520*ep^4*mtt^11*s^2*t^6 + 3968*mtt^10*mWW*s^2*t^6 + 55320*ep*mtt^10*mWW*s^2*t^6 + 253624*ep^2*mtt^10*mWW*s^2*t^6 + 452016*ep^3*mtt^10*mWW*s^2*t^6 + 274752*ep^4*mtt^10*mWW*s^2*t^6 - 6968*mtt^9*mWW^2*s^2*t^6 - 118090*ep*mtt^9*mWW^2*s^2*t^6 - 595258*ep^2*mtt^9*mWW^2*s^2*t^6 - 1110700*ep^3*mtt^9*mWW^2*s^2*t^6 - 692624*ep^4*mtt^9*mWW^2*s^2*t^6 - 17648*mtt^8*mWW^3*s^2*t^6 - 201321*ep*mtt^8*mWW^3*s^2*t^6 - 812088*ep^2*mtt^8*mWW^3*s^2*t^6 - 1355599*ep^3*mtt^8*mWW^3*s^2*t^6 - 795644*ep^4*mtt^8*mWW^3*s^2*t^6 + 34024*mtt^7*mWW^4*s^2*t^6 + 559106*ep*mtt^7*mWW^4*s^2*t^6 + 2807334*ep^2*mtt^7*mWW^4*s^2*t^6 + 5300888*ep^3*mtt^7*mWW^4*s^2*t^6 + 3358848*ep^4*mtt^7*mWW^4*s^2*t^6 + 19860*mtt^6*mWW^5*s^2*t^6 - 89600*ep*mtt^6*mWW^5*s^2*t^6 - 1416012*ep^2*mtt^6*mWW^5*s^2*t^6 - 3629232*ep^3*mtt^6*mWW^5*s^2*t^6 - 2679296*ep^4*mtt^6*mWW^5*s^2*t^6 - 69000*mtt^5*mWW^6*s^2*t^6 - 524004*ep*mtt^5*mWW^6*s^2*t^6 - 1196310*ep^2*mtt^5*mWW^6*s^2*t^6 - 791370*ep^3*mtt^5*mWW^6*s^2*t^6 + 103224*ep^4*mtt^5*mWW^6*s^2*t^6 + 30884*mtt^4*mWW^7*s^2*t^6 + 248336*ep*mtt^4*mWW^7*s^2*t^6 + 608812*ep^2*mtt^4*mWW^7*s^2*t^6 + 421332*ep^3*mtt^4*mWW^7*s^2*t^6 - 68464*ep^4*mtt^4*mWW^7*s^2*t^6 + 20424*mtt^3*mWW^8*s^2*t^6 + 239562*ep*mtt^3*mWW^8*s^2*t^6 + 1012482*ep^2*mtt^3*mWW^8*s^2*t^6 + 1812876*ep^3*mtt^3*mWW^8*s^2*t^6 + 1155216*ep^4*mtt^3*mWW^8*s^2*t^6 - 21028*mtt^2*mWW^9*s^2*t^6 - 228860*ep*mtt^2*mWW^9*s^2*t^6 - 893740*ep^2*mtt^2*mWW^9*s^2*t^6 - 1478596*ep^3*mtt^2*mWW^9*s^2*t^6 - 878416*ep^4*mtt^2*mWW^9*s^2*t^6 + 5440*mtt*mWW^10*s^2*t^6 + 57386*ep*mtt*mWW^10*s^2*t^6 + 217384*ep^2*mtt*mWW^10*s^2*t^6 + 350842*ep^3*mtt*mWW^10*s^2*t^6 + 205288*ep^4*mtt*mWW^10*s^2*t^6 - 292*mWW^11*s^2*t^6 - 2595*ep*mWW^11*s^2*t^6 - 8180*ep^2*mWW^11*s^2*t^6 - 11489*ep^3*mWW^11*s^2*t^6 - 6404*ep^4*mWW^11*s^2*t^6 + 336*mtt^10*s^3*t^6 + 728*ep*mtt^10*s^3*t^6 - 6944*ep^2*mtt^10*s^3*t^6 - 22120*ep^3*mtt^10*s^3*t^6 - 16800*ep^4*mtt^10*s^3*t^6 + 2488*mtt^9*mWW*s^3*t^6 - 972*ep*mtt^9*mWW*s^3*t^6 - 98280*ep^2*mtt^9*mWW*s^3*t^6 - 267276*ep^3*mtt^9*mWW*s^3*t^6 - 196600*ep^4*mtt^9*mWW*s^3*t^6 - 27520*mtt^8*mWW^2*s^3*t^6 - 205542*ep*mtt^8*mWW^2*s^3*t^6 - 475980*ep^2*mtt^8*mWW^2*s^3*t^6 - 390422*ep^3*mtt^8*mWW^2*s^3*t^6 - 65608*ep^4*mtt^8*mWW^2*s^3*t^6 + 56196*mtt^7*mWW^3*s^3*t^6 + 615671*ep*mtt^7*mWW^3*s^3*t^6 + 2391484*ep^2*mtt^7*mWW^3*s^3*t^6 + 3848333*ep^3*mtt^7*mWW^3*s^3*t^6 + 2181036*ep^4*mtt^7*mWW^3*s^3*t^6 + 4862*mtt^6*mWW^4*s^3*t^6 - 252680*ep*mtt^6*mWW^4*s^3*t^6 - 2028910*ep^2*mtt^6*mWW^4*s^3*t^6 - 4543100*ep^3*mtt^6*mWW^4*s^3*t^6 - 3125840*ep^4*mtt^6*mWW^4*s^3*t^6 - 129748*mtt^5*mWW^5*s^3*t^6 - 969295*ep*mtt^5*mWW^5*s^3*t^6 - 2185168*ep^2*mtt^5*mWW^5*s^3*t^6 - 1491953*ep^3*mtt^5*mWW^5*s^3*t^6 + 63380*ep^4*mtt^5*mWW^5*s^3*t^6 + 140158*mtt^4*mWW^6*s^3*t^6 + 1248991*ep*mtt^4*mWW^6*s^3*t^6 + 3806300*ep^2*mtt^4*mWW^6*s^3*t^6 + 4654131*ep^3*mtt^4*mWW^6*s^3*t^6 + 1925932*ep^4*mtt^4*mWW^6*s^3*t^6 - 35164*mtt^3*mWW^7*s^3*t^6 - 298463*ep*mtt^3*mWW^7*s^3*t^6 - 805160*ep^2*mtt^3*mWW^7*s^3*t^6 - 688809*ep^3*mtt^3*mWW^7*s^3*t^6 - 52700*ep^4*mtt^3*mWW^7*s^3*t^6 - 25150*mtt^2*mWW^8*s^3*t^6 - 287410*ep*mtt^2*mWW^8*s^3*t^6 - 1183834*ep^2*mtt^2*mWW^8*s^3*t^6 - 2070650*ep^3*mtt^2*mWW^8*s^3*t^6 - 1286344*ep^4*mtt^2*mWW^8*s^3*t^6 + 15764*mtt*mWW^9*s^3*t^6 + 172907*ep*mtt*mWW^9*s^3*t^6 + 678660*ep^2*mtt*mWW^9*s^3*t^6 + 1121297*ep^3*mtt*mWW^9*s^3*t^6 + 660212*ep^4*mtt*mWW^9*s^3*t^6 - 2222*mWW^10*s^3*t^6 - 23935*ep*mWW^10*s^3*t^6 - 92168*ep^2*mWW^10*s^3*t^6 - 149431*ep^3*mWW^10*s^3*t^6 - 86668*ep^4*mWW^10*s^3*t^6 - 1680*mtt^9*s^4*t^6 - 13720*ep*mtt^9*s^4*t^6 - 37520*ep^2*mtt^9*s^4*t^6 - 42280*ep^3*mtt^9*s^4*t^6 - 16800*ep^4*mtt^9*s^4*t^6 - 13440*mtt^8*mWW*s^4*t^6 - 105340*ep*mtt^8*mWW*s^4*t^6 - 266280*ep^2*mtt^8*mWW*s^4*t^6 - 260500*ep^3*mtt^8*mWW*s^4*t^6 - 78440*ep^4*mtt^8*mWW*s^4*t^6 + 69792*mtt^7*mWW^2*s^4*t^6 + 649886*ep*mtt^7*mWW^2*s^4*t^6 + 2134328*ep^2*mtt^7*mWW^2*s^4*t^6 + 2967842*ep^3*mtt^7*mWW^2*s^4*t^6 + 1487792*ep^4*mtt^7*mWW^2*s^4*t^6 - 84920*mtt^6*mWW^3*s^4*t^6 - 953479*ep*mtt^6*mWW^3*s^4*t^6 - 3789840*ep^2*mtt^6*mWW^3*s^4*t^6 - 6185605*ep^3*mtt^6*mWW^3*s^4*t^6 - 3537228*ep^4*mtt^6*mWW^3*s^4*t^6 - 39268*mtt^5*mWW^4*s^4*t^6 - 137342*ep*mtt^5*mWW^4*s^4*t^6 + 480422*ep^2*mtt^5*mWW^4*s^4*t^6 + 2009720*ep^3*mtt^5*mWW^4*s^4*t^6 + 1662968*ep^4*mtt^5*mWW^4*s^4*t^6 + 168944*mtt^4*mWW^5*s^4*t^6 + 1534769*ep*mtt^4*mWW^5*s^4*t^6 + 4862804*ep^2*mtt^4*mWW^5*s^4*t^6 + 6376355*ep^3*mtt^4*mWW^5*s^4*t^6 + 2962164*ep^4*mtt^4*mWW^5*s^4*t^6 - 136552*mtt^3*mWW^6*s^4*t^6 - 1357374*ep*mtt^3*mWW^6*s^4*t^6 - 4769920*ep^2*mtt^3*mWW^6*s^4*t^6 - 6885046*ep^3*mtt^3*mWW^6*s^4*t^6 - 3501536*ep^4*mtt^3*mWW^6*s^4*t^6 + 33640*mtt^2*mWW^7*s^4*t^6 + 341331*ep*mtt^2*mWW^7*s^4*t^6 + 1205700*ep^2*mtt^2*mWW^7*s^4*t^6 + 1670785*ep^3*mtt^2*mWW^7*s^4*t^6 + 784092*ep^4*mtt^2*mWW^7*s^4*t^6 + 6556*mtt*mWW^8*s^4*t^6 + 75286*ep*mtt*mWW^8*s^4*t^6 + 314738*ep^2*mtt*mWW^8*s^4*t^6 + 571764*ep^3*mtt*mWW^8*s^4*t^6 + 368152*ep^4*mtt*mWW^8*s^4*t^6 - 3072*mWW^9*s^4*t^6 - 34017*ep*mWW^9*s^4*t^6 - 134432*ep^2*mWW^9*s^4*t^6 - 223035*ep^3*mWW^9*s^4*t^6 - 131164*ep^4*mWW^9*s^4*t^6 + 2352*mtt^8*s^5*t^6 + 21224*ep*mtt^8*s^5*t^6 + 66976*ep^2*mtt^8*s^5*t^6 + 89768*ep^3*mtt^8*s^5*t^6 + 43680*ep^4*mtt^8*s^5*t^6 + 16328*mtt^7*mWW*s^5*t^6 + 139760*ep*mtt^7*mWW*s^5*t^6 + 407400*ep^2*mtt^7*mWW*s^5*t^6 + 493680*ep^3*mtt^7*mWW*s^5*t^6 + 212592*ep^4*mtt^7*mWW*s^5*t^6 - 73488*mtt^6*mWW^2*s^5*t^6 - 730318*ep*mtt^6*mWW^2*s^5*t^6 - 2577724*ep^2*mtt^6*mWW^2*s^5*t^6 - 3823270*ep^3*mtt^6*mWW^2*s^5*t^6 - 2028160*ep^4*mtt^6*mWW^2*s^5*t^6 + 77744*mtt^5*mWW^3*s^5*t^6 + 897744*ep*mtt^5*mWW^3*s^5*t^6 + 3661786*ep^2*mtt^5*mWW^3*s^5*t^6 + 6071310*ep^3*mtt^5*mWW^3*s^5*t^6 + 3506400*ep^4*mtt^5*mWW^3*s^5*t^6 + 24064*mtt^4*mWW^4*s^5*t^6 + 104754*ep*mtt^4*mWW^4*s^5*t^6 - 160068*ep^2*mtt^4*mWW^4*s^5*t^6 - 939786*ep^3*mtt^4*mWW^4*s^5*t^6 - 816064*ep^4*mtt^4*mWW^4*s^5*t^6 - 98688*mtt^3*mWW^5*s^5*t^6 - 980056*ep*mtt^3*mWW^5*s^5*t^6 - 3461100*ep^2*mtt^3*mWW^5*s^5*t^6 - 5085684*ep^3*mtt^3*mWW^5*s^5*t^6 - 2657776*ep^4*mtt^3*mWW^5*s^5*t^6 + 67816*mtt^2*mWW^6*s^5*t^6 + 722886*ep*mtt^2*mWW^6*s^5*t^6 + 2739956*ep^2*mtt^2*mWW^6*s^5*t^6 + 4239534*ep^3*mtt^2*mWW^6*s^5*t^6 + 2298672*ep^4*mtt^2*mWW^6*s^5*t^6 - 16728*mtt*mWW^7*s^5*t^6 - 182584*ep*mtt*mWW^7*s^5*t^6 - 701894*ep^2*mtt*mWW^7*s^5*t^6 - 1078506*ep^3*mtt*mWW^7*s^5*t^6 - 572864*ep^4*mtt*mWW^7*s^5*t^6 + 600*mWW^8*s^5*t^6 + 6590*ep*mWW^8*s^5*t^6 + 24668*ep^2*mWW^8*s^5*t^6 + 32954*ep^3*mWW^8*s^5*t^6 + 13520*ep^4*mWW^8*s^5*t^6 - 1680*mtt^7*s^6*t^6 - 15736*ep*mtt^7*s^6*t^6 - 51968*ep^2*mtt^7*s^6*t^6 - 72856*ep^3*mtt^7*s^6*t^6 - 36960*ep^4*mtt^7*s^6*t^6 - 9344*mtt^6*mWW*s^6*t^6 - 80080*ep*mtt^6*mWW*s^6*t^6 - 232792*ep^2*mtt^6*mWW*s^6*t^6 - 279624*ep^3*mtt^6*mWW*s^6*t^6 - 118480*ep^4*mtt^6*mWW*s^6*t^6 + 41320*mtt^5*mWW^2*s^6*t^6 + 428494*ep*mtt^5*mWW^2*s^6*t^6 + 1571758*ep^2*mtt^5*mWW^2*s^6*t^6 + 2397052*ep^3*mtt^5*mWW^2*s^6*t^6 + 1296696*ep^4*mtt^5*mWW^2*s^6*t^6 - 44444*mtt^4*mWW^3*s^6*t^6 - 521456*ep*mtt^4*mWW^3*s^6*t^6 - 2158500*ep^2*mtt^4*mWW^3*s^6*t^6 - 3599076*ep^3*mtt^4*mWW^3*s^6*t^6 - 2079144*ep^4*mtt^4*mWW^3*s^6*t^6 + 1344*mtt^3*mWW^4*s^6*t^6 + 64108*ep*mtt^3*mWW^4*s^6*t^6 + 437924*ep^2*mtt^3*mWW^4*s^6*t^6 + 912604*ep^3*mtt^3*mWW^4*s^6*t^6 + 593280*ep^4*mtt^3*mWW^4*s^6*t^6 + 24872*mtt^2*mWW^5*s^6*t^6 + 259128*ep*mtt^2*mWW^5*s^6*t^6 + 963040*ep^2*mtt^2*mWW^5*s^6*t^6 + 1489012*ep^3*mtt^2*mWW^5*s^6*t^6 + 817360*ep^4*mtt^2*mWW^5*s^6*t^6 - 14776*mtt*mWW^6*s^6*t^6 - 162834*ep*mtt*mWW^6*s^6*t^6 - 638114*ep^2*mtt*mWW^6*s^6*t^6 - 1018496*ep^3*mtt*mWW^6*s^6*t^6 - 567704*ep^4*mtt*mWW^6*s^6*t^6 + 2708*mWW^7*s^6*t^6 + 29656*ep*mWW^7*s^6*t^6 + 115052*ep^2*mWW^7*s^6*t^6 + 181624*ep^3*mWW^7*s^6*t^6 + 100072*ep^4*mWW^7*s^6*t^6 + 624*mtt^6*s^7*t^6 + 5960*ep*mtt^6*s^7*t^6 + 20128*ep^2*mtt^6*s^7*t^6 + 28808*ep^3*mtt^6*s^7*t^6 + 14880*ep^4*mtt^6*s^7*t^6 + 2472*mtt^5*mWW*s^7*t^6 + 20020*ep*mtt^5*mWW*s^7*t^6 + 52616*ep^2*mtt^5*mWW*s^7*t^6 + 53684*ep^3*mtt^5*mWW*s^7*t^6 + 17128*ep^4*mtt^5*mWW*s^7*t^6 - 12160*mtt^4*mWW^2*s^7*t^6 - 131558*ep*mtt^4*mWW^2*s^7*t^6 - 494588*ep^2*mtt^4*mWW^2*s^7*t^6 - 761710*ep^3*mtt^4*mWW^2*s^7*t^6 - 412224*ep^4*mtt^4*mWW^2*s^7*t^6 + 14744*mtt^3*mWW^3*s^7*t^6 + 173808*ep*mtt^3*mWW^3*s^7*t^6 + 722488*ep^2*mtt^3*mWW^3*s^7*t^6 + 1199744*ep^3*mtt^3*mWW^3*s^7*t^6 + 686432*ep^4*mtt^3*mWW^3*s^7*t^6 - 5352*mtt^2*mWW^4*s^7*t^6 - 69572*ep*mtt^2*mWW^4*s^7*t^6 - 314424*ep^2*mtt^2*mWW^4*s^7*t^6 - 543180*ep^3*mtt^2*mWW^4*s^7*t^6 - 314480*ep^4*mtt^2*mWW^4*s^7*t^6 - 992*mtt*mWW^5*s^7*t^6 - 8916*ep*mtt*mWW^5*s^7*t^6 - 28384*ep^2*mtt*mWW^5*s^7*t^6 - 43556*ep^3*mtt*mWW^5*s^7*t^6 - 27080*ep^4*mtt*mWW^5*s^7*t^6 + 664*mWW^6*s^7*t^6 + 6738*ep*mWW^6*s^7*t^6 + 24564*ep^2*mWW^6*s^7*t^6 + 38050*ep^3*mWW^6*s^7*t^6 + 21264*ep^4*mWW^6*s^7*t^6 - 96*mtt^5*s^8*t^6 - 928*ep*mtt^5*s^8*t^6 - 3176*ep^2*mtt^5*s^8*t^6 - 4600*ep^3*mtt^5*s^8*t^6 - 2400*ep^4*mtt^5*s^8*t^6 - 208*mtt^4*mWW*s^8*t^6 - 1328*ep*mtt^4*mWW*s^8*t^6 - 1720*ep^2*mtt^4*mWW*s^8*t^6 + 1536*ep^3*mtt^4*mWW*s^8*t^6 + 2760*ep^4*mtt^4*mWW*s^8*t^6 + 1472*mtt^3*mWW^2*s^8*t^6 + 17336*ep*mtt^3*mWW^2*s^8*t^6 + 66296*ep^2*mtt^3*mWW^2*s^8*t^6 + 100808*ep^3*mtt^3*mWW^2*s^8*t^6 + 53040*ep^4*mtt^3*mWW^2*s^8*t^6 - 2208*mtt^2*mWW^3*s^8*t^6 - 26160*ep*mtt^2*mWW^3*s^8*t^6 - 108560*ep^2*mtt^2*mWW^3*s^8*t^6 - 178360*ep^3*mtt^2*mWW^3*s^8*t^6 - 100400*ep^4*mtt^2*mWW^3*s^8*t^6 + 1312*mtt*mWW^4*s^8*t^6 + 16424*ep*mtt*mWW^4*s^8*t^6 + 71136*ep^2*mtt*mWW^4*s^8*t^6 + 119504*ep^3*mtt*mWW^4*s^8*t^6 + 67728*ep^4*mtt*mWW^4*s^8*t^6 - 272*mWW^5*s^8*t^6 - 3232*ep*mWW^5*s^8*t^6 - 13416*ep^2*mWW^5*s^8*t^6 - 21992*ep^3*mWW^5*s^8*t^6 - 12280*ep^4*mWW^5*s^8*t^6 - 320*ep*mtt^2*mWW^2*s^9*t^6 - 1440*ep^2*mtt^2*mWW^2*s^9*t^6 - 2080*ep^3*mtt^2*mWW^2*s^9*t^6 - 960*ep^4*mtt^2*mWW^2*s^9*t^6 + 64*ep*mtt*mWW^3*s^9*t^6 + 128*ep^2*mtt*mWW^3*s^9*t^6 - 64*ep^3*mtt*mWW^3*s^9*t^6 - 128*ep^4*mtt*mWW^3*s^9*t^6 + 32*ep^2*mWW^4*s^9*t^6 + 96*ep^3*mWW^4*s^9*t^6 + 64*ep^4*mWW^4*s^9*t^6 - 304*mtt^12*t^7 - 3312*ep*mtt^12*t^7 - 12708*ep^2*mtt^12*t^7 - 20092*ep^3*mtt^12*t^7 - 11184*ep^4*mtt^12*t^7 - 448*mtt^11*mWW*t^7 - 5438*ep*mtt^11*mWW*t^7 - 22800*ep^2*mtt^11*mWW*t^7 - 38530*ep^3*mtt^11*mWW*t^7 - 22664*ep^4*mtt^11*mWW*t^7 + 6084*mtt^10*mWW^2*t^7 + 67240*ep*mtt^10*mWW^2*t^7 + 261296*ep^2*mtt^10*mWW^2*t^7 + 417380*ep^3*mtt^10*mWW^2*t^7 + 234640*ep^4*mtt^10*mWW^2*t^7 - 11640*mtt^9*mWW^3*t^7 - 122808*ep*mtt^9*mWW^3*t^7 - 456756*ep^2*mtt^9*mWW^3*t^7 - 702516*ep^3*mtt^9*mWW^3*t^7 - 381840*ep^4*mtt^9*mWW^3*t^7 + 4088*mtt^8*mWW^4*t^7 + 30556*ep*mtt^8*mWW^4*t^7 + 66448*ep^2*mtt^8*mWW^4*t^7 + 34268*ep^3*mtt^8*mWW^4*t^7 - 17040*ep^4*mtt^8*mWW^4*t^7 + 10792*mtt^7*mWW^5*t^7 + 132716*ep*mtt^7*mWW^5*t^7 + 565584*ep^2*mtt^7*mWW^5*t^7 + 977044*ep^3*mtt^7*mWW^5*t^7 + 589904*ep^4*mtt^7*mWW^5*t^7 - 13472*mtt^6*mWW^6*t^7 - 150052*ep*mtt^6*mWW^6*t^7 - 589820*ep^2*mtt^6*mWW^6*t^7 - 959120*ep^3*mtt^6*mWW^6*t^7 - 553856*ep^4*mtt^6*mWW^6*t^7 + 5016*mtt^5*mWW^7*t^7 + 49000*ep*mtt^5*mWW^7*t^7 + 168524*ep^2*mtt^5*mWW^7*t^7 + 243020*ep^3*mtt^5*mWW^7*t^7 + 127600*ep^4*mtt^5*mWW^7*t^7 + 440*mtt^4*mWW^8*t^7 + 8868*ep*mtt^4*mWW^8*t^7 + 49036*ep^2*mtt^4*mWW^8*t^7 + 98616*ep^3*mtt^4*mWW^8*t^7 + 64800*ep^4*mtt^4*mWW^8*t^7 - 648*mtt^3*mWW^9*t^7 - 7646*ep*mtt^3*mWW^9*t^7 - 31768*ep^2*mtt^3*mWW^9*t^7 - 54378*ep^3*mtt^3*mWW^9*t^7 - 32680*ep^4*mtt^3*mWW^9*t^7 + 92*mtt^2*mWW^10*t^7 + 876*ep*mtt^2*mWW^10*t^7 + 2964*ep^2*mtt^2*mWW^10*t^7 + 4308*ep^3*mtt^2*mWW^10*t^7 + 2320*ep^4*mtt^2*mWW^10*t^7 + 1328*mtt^11*s*t^7 + 15256*ep*mtt^11*s*t^7 + 61112*ep^2*mtt^11*s*t^7 + 99456*ep^3*mtt^11*s*t^7 + 56448*ep^4*mtt^11*s*t^7 + 2168*mtt^10*mWW*s*t^7 + 25346*ep*mtt^10*mWW*s*t^7 + 103398*ep^2*mtt^10*mWW*s*t^7 + 171824*ep^3*mtt^10*mWW*s*t^7 + 100064*ep^4*mtt^10*mWW*s*t^7 - 21568*mtt^9*mWW^2*s*t^7 - 251047*ep*mtt^9*mWW^2*s*t^7 - 1017476*ep^2*mtt^9*mWW^2*s*t^7 - 1673893*ep^3*mtt^9*mWW^2*s*t^7 - 961556*ep^4*mtt^9*mWW^2*s*t^7 + 29582*mtt^8*mWW^3*s*t^7 + 348992*ep*mtt^8*mWW^3*s*t^7 + 1426600*ep^2*mtt^8*mWW^3*s*t^7 + 2353850*ep^3*mtt^8*mWW^3*s*t^7 + 1352296*ep^4*mtt^8*mWW^3*s*t^7 + 5612*mtt^7*mWW^4*s*t^7 + 55900*ep*mtt^7*mWW^4*s*t^7 + 203454*ep^2*mtt^7*mWW^4*s*t^7 + 326070*ep^3*mtt^7*mWW^4*s*t^7 + 189944*ep^4*mtt^7*mWW^4*s*t^7 - 34808*mtt^6*mWW^5*s*t^7 - 410790*ep*mtt^6*mWW^5*s*t^7 - 1690192*ep^2*mtt^6*mWW^5*s*t^7 - 2828834*ep^3*mtt^6*mWW^5*s*t^7 - 1651976*ep^4*mtt^6*mWW^5*s*t^7 + 13812*mtt^5*mWW^6*s*t^7 + 195554*ep*mtt^5*mWW^6*s*t^7 + 906636*ep^2*mtt^5*mWW^6*s*t^7 + 1631426*ep^3*mtt^5*mWW^6*s*t^7 + 999112*ep^4*mtt^5*mWW^6*s*t^7 + 11420*mtt^4*mWW^7*s*t^7 + 90498*ep*mtt^4*mWW^7*s*t^7 + 230634*ep^2*mtt^4*mWW^7*s*t^7 + 220096*ep^3*mtt^4*mWW^7*s*t^7 + 58592*ep^4*mtt^4*mWW^7*s*t^7 - 8220*mtt^3*mWW^8*s*t^7 - 72596*ep*mtt^3*mWW^8*s*t^7 - 218802*ep^2*mtt^3*mWW^8*s*t^7 - 268122*ep^3*mtt^3*mWW^8*s*t^7 - 113480*ep^4*mtt^3*mWW^8*s*t^7 - 160*mtt^2*mWW^9*s*t^7 - 6524*ep*mtt^2*mWW^9*s*t^7 - 43146*ep^2*mtt^2*mWW^9*s*t^7 - 95242*ep^3*mtt^2*mWW^9*s*t^7 - 67208*ep^4*mtt^2*mWW^9*s*t^7 + 972*mtt*mWW^10*s*t^7 + 10725*ep*mtt*mWW^10*s*t^7 + 42228*ep^2*mtt*mWW^10*s*t^7 + 69831*ep^3*mtt*mWW^10*s*t^7 + 41244*ep^4*mtt*mWW^10*s*t^7 - 138*mWW^11*s*t^7 - 1314*ep*mWW^11*s*t^7 - 4446*ep^2*mWW^11*s*t^7 - 6462*ep^3*mWW^11*s*t^7 - 3480*ep^4*mWW^11*s*t^7 - 1456*mtt^10*s^2*t^7 - 20888*ep*mtt^10*s^2*t^7 - 96600*ep^2*mtt^10*s^2*t^7 - 170912*ep^3*mtt^10*s^2*t^7 - 102144*ep^4*mtt^10*s^2*t^7 - 3776*mtt^9*mWW*s^2*t^7 - 43684*ep*mtt^9*mWW*s^2*t^7 - 177066*ep^2*mtt^9*mWW*s^2*t^7 - 293866*ep^3*mtt^9*mWW*s^2*t^7 - 171528*ep^4*mtt^9*mWW*s^2*t^7 + 15176*mtt^8*mWW^2*s^2*t^7 + 238840*ep*mtt^8*mWW^2*s^2*t^7 + 1162950*ep^2*mtt^8*mWW^2*s^2*t^7 + 2129314*ep^3*mtt^8*mWW^2*s^2*t^7 + 1310760*ep^4*mtt^8*mWW^2*s^2*t^7 + 12942*mtt^7*mWW^3*s^2*t^7 - 15673*ep*mtt^7*mWW^3*s^2*t^7 - 585476*ep^2*mtt^7*mWW^3*s^2*t^7 - 1544685*ep^3*mtt^7*mWW^3*s^2*t^7 - 1127348*ep^4*mtt^7*mWW^3*s^2*t^7 - 64544*mtt^6*mWW^4*s^2*t^7 - 597773*ep*mtt^6*mWW^4*s^2*t^7 - 1937104*ep^2*mtt^6*mWW^4*s^2*t^7 - 2631719*ep^3*mtt^6*mWW^4*s^2*t^7 - 1267420*ep^4*mtt^6*mWW^4*s^2*t^7 + 36470*mtt^5*mWW^5*s^2*t^7 + 447247*ep*mtt^5*mWW^5*s^2*t^7 + 1879876*ep^2*mtt^5*mWW^5*s^2*t^7 + 3149055*ep^3*mtt^5*mWW^5*s^2*t^7 + 1805692*ep^4*mtt^5*mWW^5*s^2*t^7 + 42536*mtt^4*mWW^6*s^2*t^7 + 334811*ep*mtt^4*mWW^6*s^2*t^7 + 851628*ep^2*mtt^4*mWW^6*s^2*t^7 + 839113*ep^3*mtt^4*mWW^6*s^2*t^7 + 269092*ep^4*mtt^4*mWW^6*s^2*t^7 - 54886*mtt^3*mWW^7*s^2*t^7 - 506563*ep*mtt^3*mWW^7*s^2*t^7 - 1630628*ep^2*mtt^3*mWW^7*s^2*t^7 - 2196847*ep^3*mtt^3*mWW^7*s^2*t^7 - 1066556*ep^4*mtt^3*mWW^7*s^2*t^7 + 17648*mtt^2*mWW^8*s^2*t^7 + 159145*ep*mtt^2*mWW^8*s^2*t^7 + 493688*ep^2*mtt^2*mWW^8*s^2*t^7 + 628907*ep^3*mtt^2*mWW^8*s^2*t^7 + 284012*ep^4*mtt^2*mWW^8*s^2*t^7 + 674*mtt*mWW^9*s^2*t^7 + 13585*ep*mtt*mWW^9*s^2*t^7 + 75566*ep^2*mtt*mWW^9*s^2*t^7 + 153511*ep^3*mtt*mWW^9*s^2*t^7 + 101884*ep^4*mtt*mWW^9*s^2*t^7 - 784*mWW^10*s^2*t^7 - 9047*ep*mWW^10*s^2*t^7 - 36834*ep^2*mWW^10*s^2*t^7 - 61871*ep^3*mWW^10*s^2*t^7 - 36444*ep^4*mWW^10*s^2*t^7 - 2128*mtt^9*s^3*t^7 - 9576*ep*mtt^9*s^3*t^7 + 7896*ep^2*mtt^9*s^3*t^7 + 62048*ep^3*mtt^9*s^3*t^7 + 53760*ep^4*mtt^9*s^3*t^7 + 3208*mtt^8*mWW*s^3*t^7 + 40836*ep*mtt^8*mWW*s^3*t^7 + 178540*ep^2*mtt^8*mWW*s^3*t^7 + 312576*ep^3*mtt^8*mWW*s^3*t^7 + 189640*ep^4*mtt^8*mWW*s^3*t^7 + 35496*mtt^7*mWW^2*s^3*t^7 + 230566*ep*mtt^7*mWW^2*s^3*t^7 + 362364*ep^2*mtt^7*mWW^2*s^3*t^7 - 38738*ep^3*mtt^7*mWW^2*s^3*t^7 - 279352*ep^4*mtt^7*mWW^2*s^3*t^7 - 125838*mtt^6*mWW^3*s^3*t^7 - 1084964*ep*mtt^6*mWW^3*s^3*t^7 - 3208572*ep^2*mtt^6*mWW^3*s^3*t^7 - 3942342*ep^3*mtt^6*mWW^3*s^3*t^7 - 1709408*ep^4*mtt^6*mWW^3*s^3*t^7 + 144740*mtt^5*mWW^4*s^3*t^7 + 1421064*ep*mtt^5*mWW^4*s^3*t^7 + 4927828*ep^2*mtt^5*mWW^4*s^3*t^7 + 7128980*ep^3*mtt^5*mWW^4*s^3*t^7 + 3655616*ep^4*mtt^5*mWW^4*s^3*t^7 - 23930*mtt^4*mWW^5*s^3*t^7 - 331972*ep*mtt^4*mWW^5*s^3*t^7 - 1501130*ep^2*mtt^4*mWW^5*s^3*t^7 - 2587060*ep^3*mtt^4*mWW^5*s^3*t^7 - 1486744*ep^4*mtt^4*mWW^5*s^3*t^7 - 78912*mtt^3*mWW^6*s^3*t^7 - 731206*ep*mtt^3*mWW^6*s^3*t^7 - 2384302*ep^2*mtt^3*mWW^6*s^3*t^7 - 3294740*ep^3*mtt^3*mWW^6*s^3*t^7 - 1659776*ep^4*mtt^3*mWW^6*s^3*t^7 + 61854*mtt^2*mWW^7*s^3*t^7 + 609032*ep*mtt^2*mWW^7*s^3*t^7 + 2120646*ep^2*mtt^2*mWW^7*s^3*t^7 + 3092032*ep^3*mtt^2*mWW^7*s^3*t^7 + 1617384*ep^4*mtt^2*mWW^7*s^3*t^7 - 14908*mtt*mWW^8*s^3*t^7 - 146560*ep*mtt*mWW^8*s^3*t^7 - 507506*ep^2*mtt*mWW^8*s^3*t^7 - 730326*ep^3*mtt*mWW^8*s^3*t^7 - 375592*ep^4*mtt*mWW^8*s^3*t^7 + 418*mWW^9*s^3*t^7 + 2780*ep*mWW^9*s^3*t^7 + 4236*ep^2*mWW^9*s^3*t^7 - 2430*ep^3*mWW^9*s^3*t^7 - 5528*ep^4*mWW^9*s^3*t^7 + 7280*mtt^8*s^4*t^7 + 59080*ep*mtt^8*s^4*t^7 + 160160*ep^2*mtt^8*s^4*t^7 + 178920*ep^3*mtt^8*s^4*t^7 + 70560*ep^4*mtt^8*s^4*t^7 - 3200*mtt^7*mWW*s^4*t^7 - 48086*ep*mtt^7*mWW*s^4*t^7 - 233012*ep^2*mtt^7*mWW*s^4*t^7 - 430542*ep^3*mtt^7*mWW*s^4*t^7 - 268360*ep^4*mtt^7*mWW*s^4*t^7 - 75492*mtt^6*mWW^2*s^4*t^7 - 641960*ep*mtt^6*mWW^2*s^4*t^7 - 1858804*ep^2*mtt^6*mWW^2*s^4*t^7 - 2229904*ep^3*mtt^6*mWW^2*s^4*t^7 - 944504*ep^4*mtt^6*mWW^2*s^4*t^7 + 183906*mtt^5*mWW^3*s^4*t^7 + 1754155*ep*mtt^5*mWW^3*s^4*t^7 + 5911864*ep^2*mtt^5*mWW^3*s^4*t^7 + 8368275*ep^3*mtt^5*mWW^3*s^4*t^7 + 4236876*ep^4*mtt^5*mWW^3*s^4*t^7 - 162376*mtt^4*mWW^4*s^4*t^7 - 1684697*ep*mtt^4*mWW^4*s^4*t^7 - 6199964*ep^2*mtt^4*mWW^4*s^4*t^7 - 9434771*ep^3*mtt^4*mWW^4*s^4*t^7 - 5063236*ep^4*mtt^4*mWW^4*s^4*t^7 + 29652*mtt^3*mWW^5*s^4*t^7 + 379548*ep*mtt^3*mWW^5*s^4*t^7 + 1641920*ep^2*mtt^3*mWW^5*s^4*t^7 + 2751236*ep^3*mtt^3*mWW^5*s^4*t^7 + 1559520*ep^4*mtt^3*mWW^5*s^4*t^7 + 41980*mtt^2*mWW^6*s^4*t^7 + 405050*ep*mtt^2*mWW^6*s^4*t^7 + 1391400*ep^2*mtt^2*mWW^6*s^4*t^7 + 2035694*ep^3*mtt^2*mWW^6*s^4*t^7 + 1081392*ep^4*mtt^2*mWW^6*s^4*t^7 - 25830*mtt*mWW^7*s^4*t^7 - 265329*ep*mtt*mWW^7*s^4*t^7 - 968436*ep^2*mtt*mWW^7*s^4*t^7 - 1474489*ep^3*mtt*mWW^7*s^4*t^7 - 799396*ep^4*mtt*mWW^7*s^4*t^7 + 4080*mWW^8*s^4*t^7 + 42239*ep*mWW^8*s^4*t^7 + 154872*ep^2*mWW^8*s^4*t^7 + 235581*ep^3*mWW^8*s^4*t^7 + 127148*ep^4*mWW^8*s^4*t^7 - 8176*mtt^7*s^5*t^7 - 71288*ep*mtt^7*s^5*t^7 - 214872*ep^2*mtt^7*s^5*t^7 - 273728*ep^3*mtt^7*s^5*t^7 - 126336*ep^4*mtt^7*s^5*t^7 + 5448*mtt^6*mWW*s^5*t^7 + 75082*ep*mtt^6*mWW*s^5*t^7 + 345838*ep^2*mtt^6*mWW*s^5*t^7 + 617568*ep^3*mtt^6*mWW*s^5*t^7 + 374544*ep^4*mtt^6*mWW*s^5*t^7 + 56920*mtt^5*mWW^2*s^5*t^7 + 500761*ep*mtt^5*mWW^2*s^5*t^7 + 1516940*ep^2*mtt^5*mWW^2*s^5*t^7 + 1919411*ep^3*mtt^5*mWW^2*s^5*t^7 + 866844*ep^4*mtt^5*mWW^2*s^5*t^7 - 125752*mtt^4*mWW^3*s^5*t^7 - 1257430*ep*mtt^4*mWW^3*s^5*t^7 - 4464744*ep^2*mtt^4*mWW^3*s^5*t^7 - 6613078*ep^3*mtt^4*mWW^3*s^5*t^7 - 3481552*ep^4*mtt^4*mWW^3*s^5*t^7 + 101024*mtt^3*mWW^4*s^5*t^7 + 1089666*ep*mtt^3*mWW^4*s^5*t^7 + 4169042*ep^2*mtt^3*mWW^4*s^5*t^7 + 6528764*ep^3*mtt^3*mWW^4*s^5*t^7 + 3580672*ep^4*mtt^3*mWW^4*s^5*t^7 - 27784*mtt^2*mWW^5*s^5*t^7 - 326226*ep*mtt^2*mWW^5*s^5*t^7 - 1334176*ep^2*mtt^2*mWW^5*s^5*t^7 - 2162558*ep^3*mtt^2*mWW^5*s^5*t^7 - 1203000*ep^4*mtt^2*mWW^5*s^5*t^7 - 4552*mtt*mWW^6*s^5*t^7 - 40027*ep*mtt*mWW^6*s^5*t^7 - 125582*ep^2*mtt*mWW^6*s^5*t^7 - 181311*ep^3*mtt*mWW^6*s^5*t^7 - 101500*ep^4*mtt*mWW^6*s^5*t^7 + 2872*mWW^7*s^5*t^7 + 29462*ep*mWW^7*s^5*t^7 + 107554*ep^2*mWW^7*s^5*t^7 + 164932*ep^3*mWW^7*s^5*t^7 + 90328*ep^4*mWW^7*s^5*t^7 + 4592*mtt^6*s^6*t^7 + 40824*ep*mtt^6*s^6*t^7 + 126168*ep^2*mtt^6*s^6*t^7 + 164864*ep^3*mtt^6*s^6*t^7 + 77952*ep^4*mtt^6*s^6*t^7 - 5568*mtt^5*mWW*s^6*t^7 - 69832*ep*mtt^5*mWW*s^6*t^7 - 301810*ep^2*mtt^5*mWW*s^6*t^7 - 516686*ep^3*mtt^5*mWW*s^6*t^7 - 303704*ep^4*mtt^5*mWW*s^6*t^7 - 17832*mtt^4*mWW^2*s^6*t^7 - 149480*ep*mtt^4*mWW^2*s^6*t^7 - 415082*ep^2*mtt^4*mWW^2*s^6*t^7 - 466038*ep^3*mtt^4*mWW^2*s^6*t^7 - 178752*ep^4*mtt^4*mWW^2*s^6*t^7 + 42096*mtt^3*mWW^3*s^6*t^7 + 431928*ep*mtt^3*mWW^3*s^6*t^7 + 1573160*ep^2*mtt^3*mWW^3*s^6*t^7 + 2373676*ep^3*mtt^3*mWW^3*s^6*t^7 + 1265600*ep^4*mtt^3*mWW^3*s^6*t^7 - 32496*mtt^2*mWW^4*s^6*t^7 - 358976*ep*mtt^2*mWW^4*s^6*t^7 - 1404984*ep^2*mtt^2*mWW^4*s^6*t^7 - 2232604*ep^3*mtt^2*mWW^4*s^6*t^7 - 1234944*ep^4*mtt^2*mWW^4*s^6*t^7 + 10320*mtt*mWW^5*s^6*t^7 + 117568*ep*mtt*mWW^5*s^6*t^7 + 470522*ep^2*mtt*mWW^5*s^6*t^7 + 753970*ep^3*mtt*mWW^5*s^6*t^7 + 416760*ep^4*mtt*mWW^5*s^6*t^7 - 1112*mWW^6*s^6*t^7 - 12992*ep*mWW^6*s^6*t^7 - 52774*ep^2*mWW^6*s^6*t^7 - 84862*ep^3*mWW^6*s^6*t^7 - 46752*ep^4*mWW^6*s^6*t^7 - 1264*mtt^5*s^7*t^7 - 11192*ep*mtt^5*s^7*t^7 - 34360*ep^2*mtt^5*s^7*t^7 - 44448*ep^3*mtt^5*s^7*t^7 - 20736*ep^4*mtt^5*s^7*t^7 + 2616*mtt^4*mWW*s^7*t^7 + 30768*ep*mtt^4*mWW*s^7*t^7 + 126464*ep^2*mtt^4*mWW*s^7*t^7 + 208624*ep^3*mtt^4*mWW*s^7*t^7 + 119048*ep^4*mtt^4*mWW*s^7*t^7 + 640*mtt^3*mWW^2*s^7*t^7 - 1944*ep*mtt^3*mWW^2*s^7*t^7 - 42996*ep^2*mtt^3*mWW^2*s^7*t^7 - 110524*ep^3*mtt^3*mWW^2*s^7*t^7 - 79040*ep^4*mtt^3*mWW^2*s^7*t^7 - 4976*mtt^2*mWW^3*s^7*t^7 - 49880*ep*mtt^2*mWW^3*s^7*t^7 - 176172*ep^2*mtt^2*mWW^3*s^7*t^7 - 258196*ep^3*mtt^2*mWW^3*s^7*t^7 - 134032*ep^4*mtt^2*mWW^3*s^7*t^7 + 3888*mtt*mWW^4*s^7*t^7 + 43488*ep*mtt*mWW^4*s^7*t^7 + 171852*ep^2*mtt*mWW^4*s^7*t^7 + 275004*ep^3*mtt*mWW^4*s^7*t^7 + 152832*ep^4*mtt*mWW^4*s^7*t^7 - 904*mWW^5*s^7*t^7 - 9768*ep*mWW^5*s^7*t^7 - 37428*ep^2*mWW^5*s^7*t^7 - 58684*ep^3*mWW^5*s^7*t^7 - 32184*ep^4*mWW^5*s^7*t^7 + 128*mtt^4*s^8*t^7 + 1096*ep*mtt^4*s^8*t^7 + 3204*ep^2*mtt^4*s^8*t^7 + 3892*ep^3*mtt^4*s^8*t^7 + 1680*ep^4*mtt^4*s^8*t^7 - 448*mtt^3*mWW*s^8*t^7 - 4992*ep*mtt^3*mWW*s^8*t^7 - 19552*ep^2*mtt^3*mWW*s^8*t^7 - 30968*ep^3*mtt^3*mWW*s^8*t^7 - 17040*ep^4*mtt^3*mWW*s^8*t^7 + 576*mtt^2*mWW^2*s^8*t^7 + 7024*ep*mtt^2*mWW^2*s^8*t^7 + 30808*ep^2*mtt^2*mWW^2*s^8*t^7 + 52992*ep^3*mtt^2*mWW^2*s^8*t^7 + 30960*ep^4*mtt^2*mWW^2*s^8*t^7 - 320*mtt*mWW^3*s^8*t^7 - 4320*ep*mtt*mWW^3*s^8*t^7 - 19904*ep^2*mtt*mWW^3*s^8*t^7 - 34984*ep^3*mtt*mWW^3*s^8*t^7 - 20592*ep^4*mtt*mWW^3*s^8*t^7 + 64*mWW^4*s^8*t^7 + 808*ep*mWW^4*s^8*t^7 + 3524*ep^2*mWW^4*s^8*t^7 + 5996*ep^3*mWW^4*s^8*t^7 + 3456*ep^4*mWW^4*s^8*t^7 + 800*mtt^11*t^8 + 8496*ep*mtt^11*t^8 + 31824*ep^2*mtt^11*t^8 + 49304*ep^3*mtt^11*t^8 + 26976*ep^4*mtt^11*t^8 - 1568*mtt^10*mWW*t^8 - 15846*ep*mtt^10*mWW*t^8 - 56604*ep^2*mtt^10*mWW*t^8 - 84422*ep^3*mtt^10*mWW*t^8 - 44760*ep^4*mtt^10*mWW*t^8 - 4224*mtt^9*mWW^2*t^8 - 47574*ep*mtt^9*mWW^2*t^8 - 187332*ep^2*mtt^9*mWW^2*t^8 - 300750*ep^3*mtt^9*mWW^2*t^8 - 169080*ep^4*mtt^9*mWW^2*t^8 + 15812*mtt^8*mWW^3*t^8 + 169058*ep*mtt^8*mWW^3*t^8 + 636184*ep^2*mtt^8*mWW^3*t^8 + 986658*ep^3*mtt^8*mWW^3*t^8 + 539528*ep^4*mtt^8*mWW^3*t^8 - 16808*mtt^7*mWW^4*t^8 - 171758*ep*mtt^7*mWW^4*t^8 - 617684*ep^2*mtt^7*mWW^4*t^8 - 919230*ep^3*mtt^7*mWW^4*t^8 - 483640*ep^4*mtt^7*mWW^4*t^8 + 3660*mtt^6*mWW^5*t^8 + 26894*ep*mtt^6*mWW^5*t^8 + 55936*ep^2*mtt^6*mWW^5*t^8 + 22486*ep^3*mtt^6*mWW^5*t^8 - 20776*ep^4*mtt^6*mWW^5*t^8 + 5648*mtt^5*mWW^6*t^8 + 67646*ep*mtt^5*mWW^6*t^8 + 282644*ep^2*mtt^5*mWW^6*t^8 + 481542*ep^3*mtt^5*mWW^6*t^8 + 287320*ep^4*mtt^5*mWW^6*t^8 - 4196*mtt^4*mWW^7*t^8 - 45706*ep*mtt^4*mWW^7*t^8 - 176248*ep^2*mtt^4*mWW^7*t^8 - 282490*ep^3*mtt^4*mWW^7*t^8 - 161000*ep^4*mtt^4*mWW^7*t^8 + 888*mtt^3*mWW^8*t^8 + 8662*ep*mtt^3*mWW^8*t^8 + 29876*ep^2*mtt^3*mWW^8*t^8 + 43502*ep^3*mtt^3*mWW^8*t^8 + 23032*ep^4*mtt^3*mWW^8*t^8 - 12*mtt^2*mWW^9*t^8 + 128*ep*mtt^2*mWW^9*t^8 + 1404*ep^2*mtt^2*mWW^9*t^8 + 3400*ep^3*mtt^2*mWW^9*t^8 + 2400*ep^4*mtt^2*mWW^9*t^8 - 2976*mtt^10*s*t^8 - 33320*ep*mtt^10*s*t^8 - 130492*ep^2*mtt^10*s*t^8 - 208412*ep^3*mtt^10*s*t^8 - 116400*ep^4*mtt^10*s*t^8 + 4592*mtt^9*mWW*s*t^8 + 52430*ep*mtt^9*mWW*s*t^8 + 208240*ep^2*mtt^9*mWW*s*t^8 + 334726*ep^3*mtt^9*mWW*s*t^8 + 187032*ep^4*mtt^9*mWW*s*t^8 + 14060*mtt^8*mWW^2*s*t^8 + 156193*ep*mtt^8*mWW^2*s*t^8 + 609270*ep^2*mtt^8*mWW^2*s*t^8 + 975049*ep^3*mtt^8*mWW^2*s*t^8 + 548868*ep^4*mtt^8*mWW^2*s*t^8 - 36620*mtt^7*mWW^3*s*t^8 - 421333*ep*mtt^7*mWW^3*s*t^8 - 1688862*ep^2*mtt^7*mWW^3*s*t^8 - 2748213*ep^3*mtt^7*mWW^3*s*t^8 - 1561652*ep^4*mtt^7*mWW^3*s*t^8 + 18690*mtt^6*mWW^4*s*t^8 + 247057*ep*mtt^6*mWW^4*s*t^8 + 1091180*ep^2*mtt^6*mWW^4*s*t^8 + 1887785*ep^3*mtt^6*mWW^4*s*t^8 + 1119268*ep^4*mtt^6*mWW^4*s*t^8 + 14916*mtt^5*mWW^5*s*t^8 + 119527*ep*mtt^5*mWW^5*s*t^8 + 313054*ep^2*mtt^5*mWW^5*s*t^8 + 319003*ep^3*mtt^5*mWW^5*s*t^8 + 98380*ep^4*mtt^5*mWW^5*s*t^8 - 13414*mtt^4*mWW^6*s*t^8 - 126165*ep*mtt^4*mWW^6*s*t^8 - 413444*ep^2*mtt^4*mWW^6*s*t^8 - 559465*ep^3*mtt^4*mWW^6*s*t^8 - 263332*ep^4*mtt^4*mWW^6*s*t^8 - 3572*mtt^3*mWW^7*s*t^8 - 37623*ep*mtt^3*mWW^7*s*t^8 - 142434*ep^2*mtt^3*mWW^7*s*t^8 - 230703*ep^3*mtt^3*mWW^7*s*t^8 - 137308*ep^4*mtt^3*mWW^7*s*t^8 + 5638*mtt^2*mWW^8*s*t^8 + 55243*ep*mtt^2*mWW^8*s*t^8 + 191768*ep^2*mtt^2*mWW^8*s*t^8 + 281599*ep^3*mtt^2*mWW^8*s*t^8 + 150332*ep^4*mtt^2*mWW^8*s*t^8 - 1332*mtt*mWW^9*s*t^8 - 11817*ep*mtt*mWW^9*s*t^8 - 36174*ep^2*mtt*mWW^9*s*t^8 - 46269*ep^3*mtt*mWW^9*s*t^8 - 21588*ep^4*mtt*mWW^9*s*t^8 + 18*mWW^10*s*t^8 - 192*ep*mWW^10*s*t^8 - 2106*ep^2*mWW^10*s*t^8 - 5100*ep^3*mWW^10*s*t^8 - 3600*ep^4*mWW^10*s*t^8 + 2304*mtt^9*s^2*t^8 + 34424*ep*mtt^9*s^2*t^8 + 162044*ep^2*mtt^9*s^2*t^8 + 287724*ep^3*mtt^9*s^2*t^8 + 171504*ep^4*mtt^9*s^2*t^8 + 656*mtt^8*mWW*s^2*t^8 - 19296*ep*mtt^8*mWW*s^2*t^8 - 158766*ep^2*mtt^8*mWW*s^2*t^8 - 339286*ep^3*mtt^8*mWW*s^2*t^8 - 219768*ep^4*mtt^8*mWW*s^2*t^8 - 14724*mtt^7*mWW^2*s^2*t^8 - 169250*ep*mtt^7*mWW^2*s^2*t^8 - 682406*ep^2*mtt^7*mWW^2*s^2*t^8 - 1127664*ep^3*mtt^7*mWW^2*s^2*t^8 - 654816*ep^4*mtt^7*mWW^2*s^2*t^8 - 3318*mtt^6*mWW^3*s^2*t^8 + 87426*ep*mtt^6*mWW^3*s^2*t^8 + 752284*ep^2*mtt^6*mWW^3*s^2*t^8 + 1686388*ep^3*mtt^6*mWW^3*s^2*t^8 + 1153680*ep^4*mtt^6*mWW^3*s^2*t^8 + 62592*mtt^5*mWW^4*s^2*t^8 + 480210*ep*mtt^5*mWW^4*s^2*t^8 + 1156478*ep^2*mtt^5*mWW^4*s^2*t^8 + 995368*ep^3*mtt^5*mWW^4*s^2*t^8 + 187712*ep^4*mtt^5*mWW^4*s^2*t^8 - 73530*mtt^4*mWW^5*s^2*t^8 - 651046*ep*mtt^4*mWW^5*s^2*t^8 - 1978168*ep^2*mtt^4*mWW^5*s^2*t^8 - 2469624*ep^3*mtt^4*mWW^5*s^2*t^8 - 1071072*ep^4*mtt^4*mWW^5*s^2*t^8 + 19628*mtt^3*mWW^6*s^2*t^8 + 166194*ep*mtt^3*mWW^6*s^2*t^8 + 465342*ep^2*mtt^3*mWW^6*s^2*t^8 + 496896*ep^3*mtt^3*mWW^6*s^2*t^8 + 153760*ep^4*mtt^3*mWW^6*s^2*t^8 + 14038*mtt^2*mWW^7*s^2*t^8 + 149478*ep*mtt^2*mWW^7*s^2*t^8 + 566332*ep^2*mtt^2*mWW^7*s^2*t^8 + 900444*ep^3*mtt^2*mWW^7*s^2*t^8 + 513328*ep^4*mtt^2*mWW^7*s^2*t^8 - 8808*mtt*mWW^8*s^2*t^8 - 89658*ep*mtt*mWW^8*s^2*t^8 - 323538*ep^2*mtt*mWW^8*s^2*t^8 - 489828*ep^3*mtt*mWW^8*s^2*t^8 - 265968*ep^4*mtt*mWW^8*s^2*t^8 + 1162*mWW^9*s^2*t^8 + 11518*ep*mWW^9*s^2*t^8 + 40398*ep^2*mWW^9*s^2*t^8 + 59582*ep^3*mWW^9*s^2*t^8 + 31640*ep^4*mWW^9*s^2*t^8 + 5120*mtt^8*s^3*t^8 + 30160*ep*mtt^8*s^3*t^8 + 32200*ep^2*mtt^8*s^3*t^8 - 40360*ep^3*mtt^8*s^3*t^8 - 57120*ep^4*mtt^8*s^3*t^8 - 19632*mtt^7*mWW*s^3*t^8 - 154800*ep*mtt^7*mWW*s^3*t^8 - 403520*ep^2*mtt^7*mWW*s^3*t^8 - 433760*ep^3*mtt^7*mWW*s^3*t^8 - 166248*ep^4*mtt^7*mWW*s^3*t^8 + 6252*mtt^6*mWW^2*s^3*t^8 + 96626*ep*mtt^6*mWW^2*s^3*t^8 + 474880*ep^2*mtt^6*mWW^2*s^3*t^8 + 891706*ep^3*mtt^6*mWW^2*s^3*t^8 + 565640*ep^4*mtt^6*mWW^2*s^3*t^8 + 74896*mtt^5*mWW^3*s^3*t^8 + 605189*ep*mtt^5*mWW^3*s^3*t^8 + 1609070*ep^2*mtt^5*mWW^3*s^3*t^8 + 1685545*ep^3*mtt^5*mWW^3*s^3*t^8 + 567396*ep^4*mtt^5*mWW^3*s^3*t^8 - 144898*mtt^4*mWW^4*s^3*t^8 - 1320823*ep*mtt^4*mWW^4*s^3*t^8 - 4193556*ep^2*mtt^4*mWW^4*s^3*t^8 - 5554515*ep^3*mtt^4*mWW^4*s^3*t^8 - 2616636*ep^4*mtt^4*mWW^4*s^3*t^8 + 107168*mtt^3*mWW^5*s^3*t^8 + 1026382*ep*mtt^3*mWW^5*s^3*t^8 + 3451236*ep^2*mtt^3*mWW^5*s^3*t^8 + 4824502*ep^3*mtt^3*mWW^5*s^3*t^8 + 2390448*ep^4*mtt^3*mWW^5*s^3*t^8 - 25944*mtt^2*mWW^6*s^3*t^8 - 249328*ep*mtt^2*mWW^6*s^3*t^8 - 835792*ep^2*mtt^2*mWW^6*s^3*t^8 - 1144656*ep^3*mtt^2*mWW^6*s^3*t^8 - 545280*ep^4*mtt^2*mWW^6*s^3*t^8 - 5552*mtt*mWW^7*s^3*t^8 - 60579*ep*mtt*mWW^7*s^3*t^8 - 235490*ep^2*mtt*mWW^7*s^3*t^8 - 384895*ep^3*mtt*mWW^7*s^3*t^8 - 224364*ep^4*mtt*mWW^7*s^3*t^8 + 2590*mWW^8*s^3*t^8 + 27173*ep*mWW^8*s^3*t^8 + 100972*ep^2*mWW^8*s^3*t^8 + 156433*ep^3*mWW^8*s^3*t^8 + 86164*ep^4*mWW^8*s^3*t^8 - 12000*mtt^7*s^4*t^8 - 95680*ep*mtt^7*s^4*t^8 - 252120*ep^2*mtt^7*s^4*t^8 - 270920*ep^3*mtt^7*s^4*t^8 - 101280*ep^4*mtt^7*s^4*t^8 + 34576*mtt^6*mWW*s^4*t^8 + 313390*ep*mtt^6*mWW*s^4*t^8 + 999032*ep^2*mtt^6*mWW*s^4*t^8 + 1356938*ep^3*mtt^6*mWW*s^4*t^8 + 670704*ep^4*mtt^6*mWW*s^4*t^8 - 9500*mtt^5*mWW^2*s^4*t^8 - 144904*ep*mtt^5*mWW^2*s^4*t^8 - 705538*ep^2*mtt^5*mWW^2*s^4*t^8 - 1301146*ep^3*mtt^5*mWW^2*s^4*t^8 - 806864*ep^4*mtt^5*mWW^2*s^4*t^8 - 73842*mtt^4*mWW^3*s^4*t^8 - 634922*ep*mtt^4*mWW^3*s^4*t^8 - 1864220*ep^2*mtt^4*mWW^3*s^4*t^8 - 2263568*ep^3*mtt^4*mWW^3*s^4*t^8 - 968000*ep^4*mtt^4*mWW^3*s^4*t^8 + 113424*mtt^3*mWW^4*s^4*t^8 + 1089852*ep*mtt^3*mWW^4*s^4*t^8 + 3694620*ep^2*mtt^3*mWW^4*s^4*t^8 + 5236132*ep^3*mtt^3*mWW^4*s^4*t^8 + 2644816*ep^4*mtt^3*mWW^4*s^4*t^8 - 68860*mtt^2*mWW^5*s^4*t^8 - 694706*ep*mtt^2*mWW^5*s^4*t^8 - 2478952*ep^2*mtt^2*mWW^5*s^4*t^8 - 3664670*ep^3*mtt^2*mWW^5*s^4*t^8 - 1915808*ep^4*mtt^2*mWW^5*s^4*t^8 + 16860*mtt*mWW^6*s^4*t^8 + 173644*ep*mtt*mWW^6*s^4*t^8 + 630782*ep^2*mtt*mWW^6*s^4*t^8 + 940238*ep^3*mtt*mWW^6*s^4*t^8 + 492064*ep^4*mtt*mWW^6*s^4*t^8 - 658*mWW^7*s^4*t^8 - 6674*ep*mWW^7*s^4*t^8 - 23604*ep^2*mWW^7*s^4*t^8 - 33004*ep^3*mWW^7*s^4*t^8 - 15632*ep^4*mWW^7*s^4*t^8 + 10080*mtt^6*s^5*t^8 + 83064*ep*mtt^6*s^5*t^8 + 230676*ep^2*mtt^6*s^5*t^8 + 266196*ep^3*mtt^6*s^5*t^8 + 109584*ep^4*mtt^6*s^5*t^8 - 28448*mtt^5*mWW*s^5*t^8 - 271742*ep*mtt^5*mWW*s^5*t^8 - 920768*ep^2*mtt^5*mWW*s^5*t^8 - 1318406*ep^3*mtt^5*mWW*s^5*t^8 - 679296*ep^4*mtt^5*mWW*s^5*t^8 + 16776*mtt^4*mWW^2*s^5*t^8 + 210577*ep*mtt^4*mWW^2*s^5*t^8 + 909990*ep^2*mtt^4*mWW^2*s^5*t^8 + 1554429*ep^3*mtt^4*mWW^2*s^5*t^8 + 910900*ep^4*mtt^4*mWW^2*s^5*t^8 + 22816*mtt^3*mWW^3*s^5*t^8 + 177818*ep*mtt^3*mWW^3*s^5*t^8 + 443124*ep^2*mtt^3*mWW^3*s^5*t^8 + 423738*ep^3*mtt^3*mWW^3*s^5*t^8 + 122320*ep^4*mtt^3*mWW^3*s^5*t^8 - 35824*mtt^2*mWW^4*s^5*t^8 - 350316*ep*mtt^2*mWW^4*s^5*t^8 - 1214196*ep^2*mtt^2*mWW^4*s^5*t^8 - 1760480*ep^3*mtt^2*mWW^4*s^5*t^8 - 909520*ep^4*mtt^2*mWW^4*s^5*t^8 + 17856*mtt*mWW^5*s^5*t^8 + 184444*ep*mtt*mWW^5*s^5*t^8 + 675580*ep^2*mtt*mWW^5*s^5*t^8 + 1023188*ep^3*mtt*mWW^5*s^5*t^8 + 546848*ep^4*mtt*mWW^5*s^5*t^8 - 3256*mWW^6*s^5*t^8 - 33845*ep*mWW^6*s^5*t^8 - 124406*ep^2*mWW^6*s^5*t^8 - 188665*ep^3*mWW^6*s^5*t^8 - 100836*ep^4*mWW^6*s^5*t^8 - 3904*mtt^5*s^6*t^8 - 31240*ep*mtt^5*s^6*t^8 - 82708*ep^2*mtt^5*s^6*t^8 - 89188*ep^3*mtt^5*s^6*t^8 - 33360*ep^4*mtt^5*s^6*t^8 + 11840*mtt^4*mWW*s^6*t^8 + 114984*ep*mtt^4*mWW*s^6*t^8 + 396674*ep^2*mtt^4*mWW*s^6*t^8 + 575050*ep^3*mtt^4*mWW*s^6*t^8 + 298272*ep^4*mtt^4*mWW*s^6*t^8 - 11232*mtt^3*mWW^2*s^6*t^8 - 130612*ep*mtt^3*mWW^2*s^6*t^8 - 533584*ep^2*mtt^3*mWW^2*s^6*t^8 - 875776*ep^3*mtt^3*mWW^2*s^6*t^8 - 497320*ep^4*mtt^3*mWW^2*s^6*t^8 + 1696*mtt^2*mWW^3*s^6*t^8 + 34252*ep*mtt^2*mWW^3*s^6*t^8 + 186052*ep^2*mtt^2*mWW^3*s^6*t^8 + 352084*ep^3*mtt^2*mWW^3*s^6*t^8 + 216696*ep^4*mtt^2*mWW^3*s^6*t^8 + 2464*mtt*mWW^4*s^6*t^8 + 21260*ep*mtt*mWW^4*s^6*t^8 + 63476*ep^2*mtt*mWW^4*s^6*t^8 + 80996*ep^3*mtt*mWW^4*s^6*t^8 + 37912*ep^4*mtt*mWW^4*s^6*t^8 - 864*mWW^5*s^6*t^8 - 8260*ep*mWW^5*s^6*t^8 - 27990*ep^2*mWW^5*s^6*t^8 - 40094*ep^3*mWW^5*s^6*t^8 - 20664*ep^4*mWW^5*s^6*t^8 + 576*mtt^4*s^7*t^8 + 3936*ep*mtt^4*s^7*t^8 + 7456*ep^2*mtt^4*s^7*t^8 + 3376*ep^3*mtt^4*s^7*t^8 - 1344*ep^4*mtt^4*s^7*t^8 - 2016*mtt^3*mWW*s^7*t^8 - 18768*ep*mtt^3*mWW*s^7*t^8 - 61824*ep^2*mtt^3*mWW*s^7*t^8 - 85824*ep^3*mtt^3*mWW*s^7*t^8 - 42768*ep^4*mtt^3*mWW*s^7*t^8 + 2592*mtt^2*mWW^2*s^7*t^8 + 28720*ep*mtt^2*mWW^2*s^7*t^8 + 113152*ep^2*mtt^2*mWW^2*s^7*t^8 + 180960*ep^3*mtt^2*mWW^2*s^7*t^8 + 100656*ep^4*mtt^2*mWW^2*s^7*t^8 - 1440*mtt*mWW^3*s^7*t^8 - 17456*ep*mtt*mWW^3*s^7*t^8 - 73408*ep^2*mtt*mWW^3*s^7*t^8 - 122176*ep^3*mtt*mWW^3*s^7*t^8 - 69680*ep^4*mtt*mWW^3*s^7*t^8 + 288*mWW^4*s^7*t^8 + 3312*ep*mWW^4*s^7*t^8 + 13344*ep^2*mWW^4*s^7*t^8 + 21616*ep^3*mWW^4*s^7*t^8 + 12112*ep^4*mWW^4*s^7*t^8 + 160*ep*mtt^3*s^8*t^8 + 1120*ep^2*mtt^3*s^8*t^8 + 2280*ep^3*mtt^3*s^8*t^8 + 1440*ep^4*mtt^3*s^8*t^8 - 352*ep*mtt^2*mWW*s^8*t^8 - 2464*ep^2*mtt^2*mWW*s^8*t^8 - 5016*ep^3*mtt^2*mWW*s^8*t^8 - 3168*ep^4*mtt^2*mWW*s^8*t^8 + 224*ep*mtt*mWW^2*s^8*t^8 + 1568*ep^2*mtt*mWW^2*s^8*t^8 + 3192*ep^3*mtt*mWW^2*s^8*t^8 + 2016*ep^4*mtt*mWW^2*s^8*t^8 - 32*ep*mWW^3*s^8*t^8 - 224*ep^2*mWW^3*s^8*t^8 - 456*ep^3*mWW^3*s^8*t^8 - 288*ep^4*mWW^3*s^8*t^8 - 1120*mtt^10*t^9 - 11584*ep*mtt^10*t^9 - 42296*ep^2*mtt^10*t^9 - 64136*ep^3*mtt^10*t^9 - 34464*ep^4*mtt^10*t^9 + 3952*mtt^9*mWW*t^9 + 40206*ep*mtt^9*mWW*t^9 + 144532*ep^2*mtt^9*mWW*t^9 + 216606*ep^3*mtt^9*mWW*t^9 + 115384*ep^4*mtt^9*mWW*t^9 - 2668*mtt^8*mWW^2*t^9 - 24848*ep*mtt^8*mWW^2*t^9 - 81536*ep^2*mtt^8*mWW^2*t^9 - 113652*ep^3*mtt^8*mWW^2*t^9 - 57296*ep^4*mtt^8*mWW^2*t^9 - 6568*mtt^7*mWW^3*t^9 - 71566*ep*mtt^7*mWW^3*t^9 - 272936*ep^2*mtt^7*mWW^3*t^9 - 424994*ep^3*mtt^7*mWW^3*t^9 - 231816*ep^4*mtt^7*mWW^3*t^9 + 12940*mtt^6*mWW^4*t^9 + 134188*ep*mtt^6*mWW^4*t^9 + 489580*ep^2*mtt^6*mWW^4*t^9 + 737516*ep^3*mtt^6*mWW^4*t^9 + 392176*ep^4*mtt^6*mWW^4*t^9 - 8320*mtt^5*mWW^5*t^9 - 82638*ep*mtt^5*mWW^5*t^9 - 288284*ep^2*mtt^5*mWW^5*t^9 - 416678*ep^3*mtt^5*mWW^5*t^9 - 213080*ep^4*mtt^5*mWW^5*t^9 + 1388*mtt^4*mWW^6*t^9 + 11192*ep*mtt^4*mWW^6*t^9 + 28888*ep^2*mtt^4*mWW^6*t^9 + 26740*ep^3*mtt^4*mWW^6*t^9 + 5712*ep^4*mtt^4*mWW^6*t^9 + 568*mtt^3*mWW^7*t^9 + 6926*ep*mtt^3*mWW^7*t^9 + 29296*ep^2*mtt^3*mWW^7*t^9 + 50218*ep^3*mtt^3*mWW^7*t^9 + 29992*ep^4*mtt^3*mWW^7*t^9 - 172*mtt^2*mWW^8*t^9 - 1876*ep*mtt^2*mWW^8*t^9 - 7244*ep^2*mtt^2*mWW^8*t^9 - 11620*ep^3*mtt^2*mWW^8*t^9 - 6608*ep^4*mtt^2*mWW^8*t^9 + 3424*mtt^9*s*t^9 + 37272*ep*mtt^9*s*t^9 + 142356*ep^2*mtt^9*s*t^9 + 222796*ep^3*mtt^9*s*t^9 + 122352*ep^4*mtt^9*s*t^9 - 9904*mtt^8*mWW*s*t^9 - 110030*ep*mtt^8*mWW*s*t^9 - 427340*ep^2*mtt^8*mWW*s*t^9 - 676238*ep^3*mtt^8*mWW*s*t^9 - 374008*ep^4*mtt^8*mWW*s*t^9 + 3076*mtt^7*mWW^2*s*t^9 + 42277*ep*mtt^7*mWW^2*s*t^9 + 189490*ep^2*mtt^7*mWW^2*s*t^9 + 325637*ep^3*mtt^7*mWW^2*s*t^9 + 188980*ep^4*mtt^7*mWW^2*s*t^9 + 15206*mtt^6*mWW^3*s*t^9 + 156352*ep*mtt^6*mWW^3*s*t^9 + 568744*ep^2*mtt^6*mWW^3*s*t^9 + 863058*ep^3*mtt^6*mWW^3*s*t^9 + 466120*ep^4*mtt^6*mWW^3*s*t^9 - 13164*mtt^5*mWW^4*s*t^9 - 151639*ep*mtt^5*mWW^4*s*t^9 - 609040*ep^2*mtt^5*mWW^4*s*t^9 - 994053*ep^3*mtt^5*mWW^4*s*t^9 - 566484*ep^4*mtt^5*mWW^4*s*t^9 - 5770*mtt^4*mWW^5*s*t^9 - 35872*ep*mtt^4*mWW^5*s*t^9 - 45250*ep^2*mtt^4*mWW^5*s*t^9 + 42076*ep^3*mtt^4*mWW^5*s*t^9 + 73616*ep^4*mtt^4*mWW^5*s*t^9 + 9948*mtt^3*mWW^6*s*t^9 + 83975*ep*mtt^3*mWW^6*s*t^9 + 237506*ep^2*mtt^3*mWW^6*s*t^9 + 268235*ep^3*mtt^3*mWW^6*s*t^9 + 100556*ep^4*mtt^3*mWW^6*s*t^9 - 2222*mtt^2*mWW^7*s*t^9 - 14352*ep*mtt^2*mWW^7*s*t^9 - 20364*ep^2*mtt^2*mWW^7*s*t^9 + 13130*ep^3*mtt^2*mWW^7*s*t^9 + 28648*ep^4*mtt^2*mWW^7*s*t^9 - 852*mtt*mWW^8*s*t^9 - 10797*ep*mtt*mWW^8*s*t^9 - 46968*ep^2*mtt*mWW^8*s*t^9 - 82071*ep^3*mtt*mWW^8*s*t^9 - 49692*ep^4*mtt*mWW^8*s*t^9 + 258*mWW^9*s*t^9 + 2814*ep*mWW^9*s*t^9 + 10866*ep^2*mWW^9*s*t^9 + 17430*ep^3*mWW^9*s*t^9 + 9912*ep^4*mWW^9*s*t^9 - 1472*mtt^8*s^2*t^9 - 25168*ep*mtt^8*s^2*t^9 - 125608*ep^2*mtt^8*s^2*t^9 - 228272*ep^3*mtt^8*s^2*t^9 - 137280*ep^4*mtt^8*s^2*t^9 - 1280*mtt^7*mWW*s^2*t^9 + 25578*ep*mtt^7*mWW*s^2*t^9 + 224630*ep^2*mtt^7*mWW*s^2*t^9 + 486684*ep^3*mtt^7*mWW*s^2*t^9 + 317328*ep^4*mtt^7*mWW*s^2*t^9 + 15540*mtt^6*mWW^2*s^2*t^9 + 110296*ep*mtt^6*mWW^2*s^2*t^9 + 234142*ep^2*mtt^6*mWW^2*s^2*t^9 + 173098*ep^3*mtt^6*mWW^2*s^2*t^9 + 26824*ep^4*mtt^6*mWW^2*s^2*t^9 - 14524*mtt^5*mWW^3*s^2*t^9 - 141716*ep*mtt^5*mWW^3*s^2*t^9 - 495854*ep^2*mtt^5*mWW^3*s^2*t^9 - 748754*ep^3*mtt^5*mWW^3*s^2*t^9 - 413032*ep^4*mtt^5*mWW^3*s^2*t^9 - 19984*mtt^4*mWW^4*s^2*t^9 - 163794*ep*mtt^4*mWW^4*s^2*t^9 - 440098*ep^2*mtt^4*mWW^4*s^2*t^9 - 454116*ep^3*mtt^4*mWW^4*s^2*t^9 - 141808*ep^4*mtt^4*mWW^4*s^2*t^9 + 41608*mtt^3*mWW^5*s^2*t^9 + 380610*ep*mtt^3*mWW^5*s^2*t^9 + 1208146*ep^2*mtt^3*mWW^5*s^2*t^9 + 1591256*ep^3*mtt^3*mWW^5*s^2*t^9 + 742080*ep^4*mtt^3*mWW^5*s^2*t^9 - 24684*mtt^2*mWW^6*s^2*t^9 - 228780*ep*mtt^2*mWW^6*s^2*t^9 - 737646*ep^2*mtt^2*mWW^6*s^2*t^9 - 986750*ep^3*mtt^2*mWW^6*s^2*t^9 - 467480*ep^4*mtt^2*mWW^6*s^2*t^9 + 4596*mtt*mWW^7*s^2*t^9 + 40008*ep*mtt*mWW^7*s^2*t^9 + 118118*ep^2*mtt*mWW^7*s^2*t^9 + 140766*ep^3*mtt*mWW^7*s^2*t^9 + 57112*ep^4*mtt*mWW^7*s^2*t^9 + 200*mWW^8*s^2*t^9 + 2966*ep*mWW^8*s^2*t^9 + 14170*ep^2*mWW^8*s^2*t^9 + 26088*ep^3*mWW^8*s^2*t^9 + 16256*ep^4*mWW^8*s^2*t^9 - 5952*mtt^7*s^3*t^9 - 39728*ep*mtt^7*s^3*t^9 - 70728*ep^2*mtt^7*s^3*t^9 - 23032*ep^3*mtt^7*s^3*t^9 + 20640*ep^4*mtt^7*s^3*t^9 + 27424*mtt^6*mWW*s^3*t^9 + 214078*ep*mtt^6*mWW*s^3*t^9 + 546442*ep^2*mtt^6*mWW*s^3*t^9 + 565008*ep^3*mtt^6*mWW*s^3*t^9 + 201848*ep^4*mtt^6*mWW*s^3*t^9 - 44324*mtt^5*mWW^2*s^3*t^9 - 391243*ep*mtt^5*mWW^2*s^3*t^9 - 1206388*ep^2*mtt^5*mWW^2*s^3*t^9 - 1590413*ep^3*mtt^5*mWW^2*s^3*t^9 - 767940*ep^4*mtt^5*mWW^2*s^3*t^9 + 18678*mtt^4*mWW^3*s^3*t^9 + 195850*ep*mtt^4*mWW^3*s^3*t^9 + 735468*ep^2*mtt^4*mWW^3*s^3*t^9 + 1163532*ep^3*mtt^4*mWW^3*s^3*t^9 + 657952*ep^4*mtt^4*mWW^3*s^3*t^9 + 27216*mtt^3*mWW^4*s^3*t^9 + 237338*ep*mtt^3*mWW^4*s^3*t^9 + 705678*ep^2*mtt^3*mWW^4*s^3*t^9 + 858872*ep^3*mtt^3*mWW^4*s^3*t^9 + 363040*ep^4*mtt^3*mWW^4*s^3*t^9 - 36844*mtt^2*mWW^5*s^3*t^9 - 351534*ep*mtt^2*mWW^5*s^3*t^9 - 1176936*ep^2*mtt^2*mWW^5*s^3*t^9 - 1643878*ep^3*mtt^2*mWW^5*s^3*t^9 - 817440*ep^4*mtt^2*mWW^5*s^3*t^9 + 16068*mtt*mWW^6*s^3*t^9 + 157497*ep*mtt*mWW^6*s^3*t^9 + 543350*ep^2*mtt*mWW^6*s^3*t^9 + 780253*ep^3*mtt*mWW^6*s^3*t^9 + 398084*ep^4*mtt*mWW^6*s^3*t^9 - 2266*mWW^7*s^3*t^9 - 22258*ep*mWW^7*s^3*t^9 - 76886*ep^2*mWW^7*s^3*t^9 - 110342*ep^3*mWW^7*s^3*t^9 - 56184*ep^4*mWW^7*s^3*t^9 + 9248*mtt^6*s^4*t^9 + 70592*ep*mtt^6*s^4*t^9 + 172232*ep^2*mtt^6*s^4*t^9 + 163688*ep^3*mtt^6*s^4*t^9 + 49440*ep^4*mtt^6*s^4*t^9 - 34736*mtt^5*mWW*s^4*t^9 - 296072*ep*mtt^5*mWW*s^4*t^9 - 867890*ep^2*mtt^5*mWW*s^4*t^9 - 1075342*ep^3*mtt^5*mWW*s^4*t^9 - 483800*ep^4*mtt^5*mWW*s^4*t^9 + 47480*mtt^4*mWW^2*s^4*t^9 + 450098*ep*mtt^4*mWW^2*s^4*t^9 + 1511422*ep^2*mtt^4*mWW^2*s^4*t^9 + 2148280*ep^3*mtt^4*mWW^2*s^4*t^9 + 1100976*ep^4*mtt^4*mWW^2*s^4*t^9 - 24024*mtt^3*mWW^3*s^4*t^9 - 261188*ep*mtt^3*mWW^3*s^4*t^9 - 1005596*ep^2*mtt^3*mWW^3*s^4*t^9 - 1592100*ep^3*mtt^3*mWW^3*s^4*t^9 - 886176*ep^4*mtt^3*mWW^3*s^4*t^9 - 4168*mtt^2*mWW^4*s^4*t^9 - 21184*ep*mtt^2*mWW^4*s^4*t^9 + 1204*ep^2*mtt^2*mWW^4*s^4*t^9 + 96248*ep^3*mtt^2*mWW^4*s^4*t^9 + 91696*ep^4*mtt^2*mWW^4*s^4*t^9 + 8680*mtt*mWW^5*s^4*t^9 + 82316*ep*mtt*mWW^5*s^4*t^9 + 274446*ep^2*mtt*mWW^5*s^4*t^9 + 384370*ep^3*mtt*mWW^5*s^4*t^9 + 192824*ep^4*mtt*mWW^5*s^4*t^9 - 2480*mWW^6*s^4*t^9 - 24562*ep*mWW^6*s^4*t^9 - 85818*ep^2*mWW^6*s^4*t^9 - 125144*ep^3*mWW^6*s^4*t^9 - 64960*ep^4*mWW^6*s^4*t^9 - 5152*mtt^5*s^5*t^9 - 37544*ep*mtt^5*s^5*t^9 - 83372*ep^2*mtt^5*s^5*t^9 - 65236*ep^3*mtt^5*s^5*t^9 - 10896*ep^4*mtt^5*s^5*t^9 + 18128*mtt^4*mWW*s^5*t^9 + 155104*ep*mtt^4*mWW*s^5*t^9 + 457586*ep^2*mtt^4*mWW*s^5*t^9 + 570414*ep^3*mtt^4*mWW*s^5*t^9 + 257808*ep^4*mtt^4*mWW*s^5*t^9 - 23712*mtt^3*mWW^2*s^5*t^9 - 231076*ep*mtt^3*mWW^2*s^5*t^9 - 800090*ep^2*mtt^3*mWW^2*s^5*t^9 - 1164082*ep^3*mtt^3*mWW^2*s^5*t^9 - 605928*ep^4*mtt^3*mWW^2*s^5*t^9 + 13888*mtt^2*mWW^3*s^5*t^9 + 150464*ep*mtt^2*mWW^3*s^5*t^9 + 576506*ep^2*mtt^2*mWW^3*s^5*t^9 + 904382*ep^3*mtt^2*mWW^3*s^5*t^9 + 497104*ep^4*mtt^2*mWW^3*s^5*t^9 - 3392*mtt*mWW^4*s^5*t^9 - 40284*ep*mtt*mWW^4*s^5*t^9 - 165794*ep^2*mtt*mWW^4*s^5*t^9 - 271690*ep^3*mtt*mWW^4*s^5*t^9 - 153336*ep^4*mtt*mWW^4*s^5*t^9 + 240*mWW^5*s^5*t^9 + 3336*ep*mWW^5*s^5*t^9 + 15164*ep^2*mWW^5*s^5*t^9 + 26212*ep^3*mWW^5*s^5*t^9 + 15248*ep^4*mWW^5*s^5*t^9 + 1024*mtt^4*s^6*t^9 + 5520*ep*mtt^4*s^6*t^9 + 2936*ep^2*mtt^4*s^6*t^9 - 14928*ep^3*mtt^4*s^6*t^9 - 15552*ep^4*mtt^4*s^6*t^9 - 3584*mtt^3*mWW*s^6*t^9 - 27456*ep*mtt^3*mWW*s^6*t^9 - 68104*ep^2*mtt^3*mWW*s^6*t^9 - 67068*ep^3*mtt^3*mWW*s^6*t^9 - 21888*ep^4*mtt^3*mWW*s^6*t^9 + 4608*mtt^2*mWW^2*s^6*t^9 + 43600*ep*mtt^2*mWW^2*s^6*t^9 + 146688*ep^2*mtt^2*mWW^2*s^6*t^9 + 208364*ep^3*mtt^2*mWW^2*s^6*t^9 + 106320*ep^4*mtt^2*mWW^2*s^6*t^9 - 2560*mtt*mWW^3*s^6*t^9 - 27056*ep*mtt*mWW^3*s^6*t^9 - 101496*ep^2*mtt*mWW^3*s^6*t^9 - 156868*ep^3*mtt*mWW^3*s^6*t^9 - 85280*ep^4*mtt*mWW^3*s^6*t^9 + 512*mWW^4*s^6*t^9 + 5328*ep*mWW^4*s^6*t^9 + 19656*ep^2*mWW^4*s^6*t^9 + 29988*ep^3*mWW^4*s^6*t^9 + 16144*ep^4*mWW^4*s^6*t^9 + 640*ep*mtt^3*s^7*t^9 + 4480*ep^2*mtt^3*s^7*t^9 + 9120*ep^3*mtt^3*s^7*t^9 + 5760*ep^4*mtt^3*s^7*t^9 - 1408*ep*mtt^2*mWW*s^7*t^9 - 9856*ep^2*mtt^2*mWW*s^7*t^9 - 20064*ep^3*mtt^2*mWW*s^7*t^9 - 12672*ep^4*mtt^2*mWW*s^7*t^9 + 896*ep*mtt*mWW^2*s^7*t^9 + 6272*ep^2*mtt*mWW^2*s^7*t^9 + 12768*ep^3*mtt*mWW^2*s^7*t^9 + 8064*ep^4*mtt*mWW^2*s^7*t^9 - 128*ep*mWW^3*s^7*t^9 - 896*ep^2*mWW^3*s^7*t^9 - 1824*ep^3*mWW^3*s^7*t^9 - 1152*ep^4*mWW^3*s^7*t^9 + 880*mtt^9*t^10 + 8856*ep*mtt^9*t^10 + 31464*ep^2*mtt^9*t^10 + 46624*ep^3*mtt^9*t^10 + 24576*ep^4*mtt^9*t^10 - 3824*mtt^8*mWW*t^10 - 38182*ep*mtt^8*mWW*t^10 - 134628*ep^2*mtt^8*mWW*t^10 - 198374*ep^3*mtt^8*mWW*t^10 - 104152*ep^4*mtt^8*mWW*t^10 + 5824*mtt^7*mWW^2*t^10 + 57236*ep*mtt^7*mWW^2*t^10 + 198712*ep^2*mtt^7*mWW^2*t^10 + 289524*ep^3*mtt^7*mWW^2*t^10 + 150864*ep^4*mtt^7*mWW^2*t^10 - 2560*mtt^6*mWW^3*t^10 - 23410*ep*mtt^6*mWW^3*t^10 - 75380*ep^2*mtt^6*mWW^3*t^10 - 103850*ep^3*mtt^6*mWW^3*t^10 - 52200*ep^4*mtt^6*mWW^3*t^10 - 2320*mtt^5*mWW^4*t^10 - 25040*ep*mtt^5*mWW^4*t^10 - 94280*ep^2*mtt^5*mWW^4*t^10 - 144200*ep^3*mtt^5*mWW^4*t^10 - 76960*ep^4*mtt^5*mWW^4*t^10 + 2960*mtt^4*mWW^5*t^10 + 29974*ep*mtt^4*mWW^5*t^10 + 106676*ep^2*mtt^4*mWW^5*t^10 + 156966*ep^3*mtt^4*mWW^5*t^10 + 81624*ep^4*mtt^4*mWW^5*t^10 - 1056*mtt^3*mWW^6*t^10 - 10268*ep*mtt^3*mWW^6*t^10 - 35032*ep^2*mtt^3*mWW^6*t^10 - 49676*ep^3*mtt^3*mWW^6*t^10 - 25008*ep^4*mtt^3*mWW^6*t^10 + 96*mtt^2*mWW^7*t^10 + 834*ep*mtt^2*mWW^7*t^10 + 2468*ep^2*mtt^2*mWW^7*t^10 + 2986*ep^3*mtt^2*mWW^7*t^10 + 1256*ep^4*mtt^2*mWW^7*t^10 - 2096*mtt^8*s*t^10 - 22096*ep*mtt^8*s*t^10 - 81956*ep^2*mtt^8*s*t^10 - 125316*ep^3*mtt^8*s*t^10 - 67536*ep^4*mtt^8*s*t^10 + 7192*mtt^7*mWW*s*t^10 + 77482*ep*mtt^7*mWW*s*t^10 + 292896*ep^2*mtt^7*mWW*s*t^10 + 453886*ep^3*mtt^7*mWW*s*t^10 + 246904*ep^4*mtt^7*mWW*s*t^10 - 6744*mtt^6*mWW^2*s*t^10 - 78901*ep*mtt^6*mWW^2*s*t^10 - 318490*ep^2*mtt^6*mWW^2*s*t^10 - 515273*ep^3*mtt^6*mWW^2*s*t^10 - 288452*ep^4*mtt^6*mWW^2*s*t^10 - 2016*mtt^5*mWW^3*s*t^10 - 7234*ep*mtt^5*mWW^3*s*t^10 + 19484*ep^2*mtt^5*mWW^3*s*t^10 + 80230*ep^3*mtt^5*mWW^3*s*t^10 + 62296*ep^4*mtt^5*mWW^3*s*t^10 + 4880*mtt^4*mWW^4*s*t^10 + 40415*ep*mtt^4*mWW^4*s*t^10 + 113802*ep^2*mtt^4*mWW^4*s*t^10 + 135671*ep^3*mtt^4*mWW^4*s*t^10 + 59132*ep^4*mtt^4*mWW^4*s*t^10 + 1176*mtt^3*mWW^5*s*t^10 + 14206*ep*mtt^3*mWW^5*s*t^10 + 57928*ep^2*mtt^3*mWW^5*s*t^10 + 92162*ep^3*mtt^3*mWW^5*s*t^10 + 49928*ep^4*mtt^3*mWW^5*s*t^10 - 3832*mtt^2*mWW^6*s*t^10 - 37687*ep*mtt^2*mWW^6*s*t^10 - 130134*ep^2*mtt^2*mWW^6*s*t^10 - 186475*ep^3*mtt^2*mWW^6*s*t^10 - 94732*ep^4*mtt^2*mWW^6*s*t^10 + 1584*mtt*mWW^7*s*t^10 + 15066*ep*mtt*mWW^7*s*t^10 + 50172*ep^2*mtt*mWW^7*s*t^10 + 69594*ep^3*mtt*mWW^7*s*t^10 + 34344*ep^4*mtt*mWW^7*s*t^10 - 144*mWW^8*s*t^10 - 1251*ep*mWW^8*s*t^10 - 3702*ep^2*mWW^8*s*t^10 - 4479*ep^3*mWW^8*s*t^10 - 1884*ep^4*mWW^8*s*t^10 + 112*mtt^7*s^2*t^10 + 6368*ep*mtt^7*s^2*t^10 + 40812*ep^2*mtt^7*s^2*t^10 + 81284*ep^3*mtt^7*s^2*t^10 + 51024*ep^4*mtt^7*s^2*t^10 + 3440*mtt^6*mWW*s^2*t^10 + 11830*ep*mtt^6*mWW*s^2*t^10 - 36942*ep^2*mtt^6*mWW*s^2*t^10 - 144764*ep^3*mtt^6*mWW*s^2*t^10 - 111504*ep^4*mtt^6*mWW*s^2*t^10 - 14752*mtt^5*mWW^2*s^2*t^10 - 109402*ep*mtt^5*mWW^2*s^2*t^10 - 253724*ep^2*mtt^5*mWW^2*s^2*t^10 - 223238*ep^3*mtt^5*mWW^2*s^2*t^10 - 58584*ep^4*mtt^5*mWW^2*s^2*t^10 + 21328*mtt^4*mWW^3*s^2*t^10 + 181600*ep*mtt^4*mWW^3*s^2*t^10 + 531842*ep^2*mtt^4*mWW^3*s^2*t^10 + 662174*ep^3*mtt^4*mWW^3*s^2*t^10 + 301656*ep^4*mtt^4*mWW^3*s^2*t^10 - 10512*mtt^3*mWW^4*s^2*t^10 - 91860*ep*mtt^3*mWW^4*s^2*t^10 - 279708*ep^2*mtt^3*mWW^4*s^2*t^10 - 365976*ep^3*mtt^3*mWW^4*s^2*t^10 - 176544*ep^4*mtt^3*mWW^4*s^2*t^10 - 2864*mtt^2*mWW^5*s^2*t^10 - 31178*ep*mtt^2*mWW^5*s^2*t^10 - 117610*ep^2*mtt^2*mWW^5*s^2*t^10 - 178240*ep^3*mtt^2*mWW^5*s^2*t^10 - 93408*ep^4*mtt^2*mWW^5*s^2*t^10 + 4288*mtt*mWW^6*s^2*t^10 + 42990*ep*mtt*mWW^6*s^2*t^10 + 151564*ep^2*mtt*mWW^6*s^2*t^10 + 221498*ep^3*mtt*mWW^6*s^2*t^10 + 114600*ep^4*mtt*mWW^6*s^2*t^10 - 1040*mWW^7*s^2*t^10 - 10348*ep*mWW^7*s^2*t^10 - 36234*ep^2*mWW^7*s^2*t^10 - 52738*ep^3*mWW^7*s^2*t^10 - 27240*ep^4*mWW^7*s^2*t^10 + 3440*mtt^6*s^3*t^10 + 23952*ep*mtt^6*s^3*t^10 + 47940*ep^2*mtt^6*s^3*t^10 + 28124*ep^3*mtt^6*s^3*t^10 - 2256*ep^4*mtt^6*s^3*t^10 - 16296*mtt^5*mWW*s^3*t^10 - 127282*ep*mtt^5*mWW*s^3*t^10 - 324748*ep^2*mtt^5*mWW*s^3*t^10 - 334766*ep^3*mtt^5*mWW*s^3*t^10 - 118568*ep^4*mtt^5*mWW*s^3*t^10 + 31064*mtt^4*mWW^2*s^3*t^10 + 266467*ep*mtt^4*mWW^2*s^3*t^10 + 787546*ep^2*mtt^4*mWW^2*s^3*t^10 + 985751*ep^3*mtt^4*mWW^2*s^3*t^10 + 448812*ep^4*mtt^4*mWW^2*s^3*t^10 - 29416*mtt^3*mWW^3*s^3*t^10 - 271300*ep*mtt^3*mWW^3*s^3*t^10 - 880012*ep^2*mtt^3*mWW^3*s^3*t^10 - 1210472*ep^3*mtt^3*mWW^3*s^3*t^10 - 602560*ep^4*mtt^3*mWW^3*s^3*t^10 + 13224*mtt^2*mWW^4*s^3*t^10 + 128638*ep*mtt^2*mWW^4*s^3*t^10 + 443140*ep^2*mtt^2*mWW^4*s^3*t^10 + 642710*ep^3*mtt^2*mWW^4*s^3*t^10 + 334328*ep^4*mtt^2*mWW^4*s^3*t^10 - 1616*mtt*mWW^5*s^3*t^10 - 16546*ep*mtt*mWW^5*s^3*t^10 - 60328*ep^2*mtt*mWW^5*s^3*t^10 - 91922*ep^3*mtt*mWW^5*s^3*t^10 - 49848*ep^4*mtt*mWW^5*s^3*t^10 - 400*mWW^6*s^3*t^10 - 3929*ep*mWW^6*s^3*t^10 - 13538*ep^2*mWW^6*s^3*t^10 - 19425*ep^3*mWW^6*s^3*t^10 - 9908*ep^4*mWW^6*s^3*t^10 - 3232*mtt^5*s^4*t^10 - 21944*ep*mtt^5*s^4*t^10 - 41092*ep^2*mtt^5*s^4*t^10 - 18276*ep^3*mtt^5*s^4*t^10 + 7344*ep^4*mtt^5*s^4*t^10 + 12624*mtt^4*mWW*s^4*t^10 + 97944*ep*mtt^4*mWW*s^4*t^10 + 247094*ep^2*mtt^4*mWW*s^4*t^10 + 250054*ep^3*mtt^4*mWW*s^4*t^10 + 85784*ep^4*mtt^4*mWW*s^4*t^10 - 19424*mtt^3*mWW^2*s^4*t^10 - 168584*ep*mtt^3*mWW^2*s^4*t^10 - 506724*ep^2*mtt^3*mWW^2*s^4*t^10 - 645448*ep^3*mtt^3*mWW^2*s^4*t^10 - 298720*ep^4*mtt^3*mWW^2*s^4*t^10 + 14848*mtt^2*mWW^3*s^4*t^10 + 140664*ep*mtt^2*mWW^3*s^4*t^10 + 470704*ep^2*mtt^2*mWW^3*s^4*t^10 + 664700*ep^3*mtt^2*mWW^3*s^4*t^10 + 337584*ep^4*mtt^2*mWW^3*s^4*t^10 - 5760*mtt*mWW^4*s^4*t^10 - 57632*ep*mtt*mWW^4*s^4*t^10 - 204152*ep^2*mtt*mWW^4*s^4*t^10 - 301892*ep^3*mtt*mWW^4*s^4*t^10 - 158864*ep^4*mtt*mWW^4*s^4*t^10 + 944*mWW^5*s^4*t^10 + 9552*ep*mWW^5*s^4*t^10 + 34170*ep^2*mWW^5*s^4*t^10 + 50862*ep^3*mWW^5*s^4*t^10 + 26872*ep^4*mWW^5*s^4*t^10 + 896*mtt^4*s^5*t^10 + 3904*ep*mtt^4*s^5*t^10 - 3888*ep^2*mtt^4*s^5*t^10 - 26120*ep^3*mtt^4*s^5*t^10 - 21792*ep^4*mtt^4*s^5*t^10 - 3136*mtt^3*mWW*s^5*t^10 - 19680*ep*mtt^3*mWW*s^5*t^10 - 28888*ep^2*mtt^3*mWW*s^5*t^10 + 4060*ep^3*mtt^3*mWW*s^5*t^10 + 20544*ep^4*mtt^3*mWW*s^5*t^10 + 4032*mtt^2*mWW^2*s^5*t^10 + 31840*ep*mtt^2*mWW^2*s^5*t^10 + 83272*ep^2*mtt^2*mWW^2*s^5*t^10 + 89532*ep^3*mtt^2*mWW^2*s^5*t^10 + 33984*ep^4*mtt^2*mWW^2*s^5*t^10 - 2240*mtt*mWW^3*s^5*t^10 - 20256*ep*mtt*mWW^3*s^5*t^10 - 64328*ep^2*mtt*mWW^3*s^5*t^10 - 86764*ep^3*mtt*mWW^3*s^5*t^10 - 42432*ep^4*mtt*mWW^3*s^5*t^10 + 448*mWW^4*s^5*t^10 + 4192*ep*mWW^4*s^5*t^10 + 13832*ep^2*mWW^4*s^5*t^10 + 19292*ep^3*mWW^4*s^5*t^10 + 9696*ep^4*mWW^4*s^5*t^10 + 960*ep*mtt^3*s^6*t^10 + 6720*ep^2*mtt^3*s^6*t^10 + 13680*ep^3*mtt^3*s^6*t^10 + 8640*ep^4*mtt^3*s^6*t^10 - 2112*ep*mtt^2*mWW*s^6*t^10 - 14784*ep^2*mtt^2*mWW*s^6*t^10 - 30096*ep^3*mtt^2*mWW*s^6*t^10 - 19008*ep^4*mtt^2*mWW*s^6*t^10 + 1344*ep*mtt*mWW^2*s^6*t^10 + 9408*ep^2*mtt*mWW^2*s^6*t^10 + 19152*ep^3*mtt*mWW^2*s^6*t^10 + 12096*ep^4*mtt*mWW^2*s^6*t^10 - 192*ep*mWW^3*s^6*t^10 - 1344*ep^2*mWW^3*s^6*t^10 - 2736*ep^3*mWW^3*s^6*t^10 - 1728*ep^4*mWW^3*s^6*t^10 - 368*mtt^8*t^11 - 3600*ep*mtt^8*t^11 - 12420*ep^2*mtt^8*t^11 - 17948*ep^3*mtt^8*t^11 - 9264*ep^4*mtt^8*t^11 + 1760*mtt^7*mWW*t^11 + 17160*ep*mtt^7*mWW*t^11 + 59004*ep^2*mtt^7*mWW*t^11 + 85052*ep^3*mtt^7*mWW*t^11 + 43824*ep^4*mtt^7*mWW*t^11 - 3280*mtt^6*mWW^2*t^11 - 31800*ep*mtt^6*mWW^2*t^11 - 108720*ep^2*mtt^6*mWW^2*t^11 - 156040*ep^3*mtt^6*mWW^2*t^11 - 80160*ep^4*mtt^6*mWW^2*t^11 + 2880*mtt^5*mWW^3*t^11 + 27600*ep*mtt^5*mWW^3*t^11 + 93240*ep^2*mtt^5*mWW^3*t^11 + 132600*ep^3*mtt^5*mWW^3*t^11 + 67680*ep^4*mtt^5*mWW^3*t^11 - 1040*mtt^4*mWW^4*t^11 - 9600*ep*mtt^4*mWW^4*t^11 - 31140*ep^2*mtt^4*mWW^4*t^11 - 42860*ep^3*mtt^4*mWW^4*t^11 - 21360*ep^4*mtt^4*mWW^4*t^11 - 32*mtt^3*mWW^5*t^11 - 600*ep*mtt^3*mWW^5*t^11 - 3060*ep^2*mtt^3*mWW^5*t^11 - 5492*ep^3*mtt^3*mWW^5*t^11 - 3216*ep^4*mtt^3*mWW^5*t^11 + 80*mtt^2*mWW^6*t^11 + 840*ep*mtt^2*mWW^6*t^11 + 3096*ep^2*mtt^2*mWW^6*t^11 + 4688*ep^3*mtt^2*mWW^6*t^11 + 2496*ep^4*mtt^2*mWW^6*t^11 + 624*mtt^7*s*t^11 + 6320*ep*mtt^7*s*t^11 + 22564*ep^2*mtt^7*s*t^11 + 33476*ep^3*mtt^7*s*t^11 + 17616*ep^4*mtt^7*s*t^11 - 2120*mtt^6*mWW*s*t^11 - 21952*ep*mtt^6*mWW*s*t^11 - 80018*ep^2*mtt^6*mWW*s*t^11 - 120558*ep^3*mtt^6*mWW*s*t^11 - 64152*ep^4*mtt^6*mWW*s*t^11 + 1808*mtt^5*mWW^2*s*t^11 + 20660*ep*mtt^5*mWW^2*s*t^11 + 81790*ep^2*mtt^5*mWW^2*s*t^11 + 130318*ep^3*mtt^5*mWW^2*s*t^11 + 72024*ep^4*mtt^5*mWW^2*s*t^11 + 1368*mtt^4*mWW^3*s*t^11 + 9220*ep*mtt^4*mWW^3*s*t^11 + 17096*ep^2*mtt^4*mWW^3*s*t^11 + 7756*ep^3*mtt^4*mWW^3*s*t^11 - 2640*ep^4*mtt^4*mWW^3*s*t^11 - 2992*mtt^3*mWW^4*s*t^11 - 25640*ep*mtt^3*mWW^4*s*t^11 - 75664*ep^2*mtt^3*mWW^4*s*t^11 - 94704*ep^3*mtt^3*mWW^4*s*t^11 - 43200*ep^4*mtt^3*mWW^4*s*t^11 + 1384*mtt^2*mWW^5*s*t^11 + 11560*ep*mtt^2*mWW^5*s*t^11 + 32942*ep^2*mtt^2*mWW^5*s*t^11 + 39770*ep^3*mtt^2*mWW^5*s*t^11 + 17544*ep^4*mtt^2*mWW^5*s*t^11 + 48*mtt*mWW^6*s*t^11 + 1092*ep*mtt*mWW^6*s*t^11 + 5934*ep^2*mtt*mWW^6*s*t^11 + 10974*ep^3*mtt*mWW^6*s*t^11 + 6552*ep^4*mtt*mWW^6*s*t^11 - 120*mWW^7*s*t^11 - 1260*ep*mWW^7*s*t^11 - 4644*ep^2*mWW^7*s*t^11 - 7032*ep^3*mWW^7*s*t^11 - 3744*ep^4*mWW^7*s*t^11 + 240*mtt^6*s^2*t^11 + 952*ep*mtt^6*s^2*t^11 - 1688*ep^2*mtt^6*s^2*t^11 - 8280*ep^3*mtt^6*s^2*t^11 - 6624*ep^4*mtt^6*s^2*t^11 - 2192*mtt^5*mWW*s^2*t^11 - 15400*ep*mtt^5*mWW*s^2*t^11 - 31616*ep^2*mtt^5*mWW*s^2*t^11 - 20460*ep^3*mtt^5*mWW*s^2*t^11 - 432*ep^4*mtt^5*mWW*s^2*t^11 + 6656*mtt^4*mWW^2*s^2*t^11 + 54792*ep*mtt^4*mWW^2*s^2*t^11 + 152332*ep^2*mtt^4*mWW^2*s^2*t^11 + 177216*ep^3*mtt^4*mWW^2*s^2*t^11 + 74304*ep^4*mtt^4*mWW^2*s^2*t^11 - 9504*mtt^3*mWW^3*s^2*t^11 - 84208*ep*mtt^3*mWW^3*s^2*t^11 - 259408*ep^2*mtt^3*mWW^3*s^2*t^11 - 338664*ep^3*mtt^3*mWW^3*s^2*t^11 - 160416*ep^4*mtt^3*mWW^3*s^2*t^11 + 6896*mtt^2*mWW^4*s^2*t^11 + 63592*ep*mtt^2*mWW^4*s^2*t^11 + 205712*ep^2*mtt^2*mWW^4*s^2*t^11 + 281496*ep^3*mtt^2*mWW^4*s^2*t^11 + 139104*ep^4*mtt^2*mWW^4*s^2*t^11 - 2384*mtt*mWW^5*s^2*t^11 - 22440*ep*mtt*mWW^5*s^2*t^11 - 74320*ep^2*mtt*mWW^5*s^2*t^11 - 103884*ep^3*mtt*mWW^5*s^2*t^11 - 52272*ep^4*mtt*mWW^5*s^2*t^11 + 288*mWW^6*s^2*t^11 + 2712*ep*mWW^6*s^2*t^11 + 8988*ep^2*mWW^6*s^2*t^11 + 12576*ep^3*mWW^6*s^2*t^11 + 6336*ep^4*mWW^6*s^2*t^11 - 880*mtt^5*s^3*t^11 - 5824*ep*mtt^5*s^3*t^11 - 10156*ep^2*mtt^5*s^3*t^11 - 2956*ep^3*mtt^5*s^3*t^11 + 3216*ep^4*mtt^5*s^3*t^11 + 3896*mtt^4*mWW*s^3*t^11 + 28704*ep*mtt^4*mWW*s^3*t^11 + 65486*ep^2*mtt^4*mWW*s^3*t^11 + 55162*ep^3*mtt^4*mWW*s^3*t^11 + 12552*ep^4*mtt^4*mWW*s^3*t^11 - 7008*mtt^3*mWW^2*s^3*t^11 - 56876*ep*mtt^3*mWW^2*s^3*t^11 - 154638*ep^2*mtt^3*mWW^2*s^3*t^11 - 174694*ep^3*mtt^3*mWW^2*s^3*t^11 - 70584*ep^4*mtt^3*mWW^2*s^3*t^11 + 6448*mtt^2*mWW^3*s^3*t^11 + 56644*ep*mtt^2*mWW^3*s^3*t^11 + 172558*ep^2*mtt^2*mWW^3*s^3*t^11 + 222670*ep^3*mtt^2*mWW^3*s^3*t^11 + 104280*ep^4*mtt^2*mWW^3*s^3*t^11 - 3056*mtt*mWW^4*s^3*t^11 - 28356*ep*mtt*mWW^4*s^3*t^11 - 92366*ep^2*mtt*mWW^4*s^3*t^11 - 127126*ep^3*mtt*mWW^4*s^3*t^11 - 63096*ep^4*mtt*mWW^4*s^3*t^11 + 600*mWW^5*s^3*t^11 + 5708*ep*mWW^5*s^3*t^11 + 19116*ep^2*mWW^5*s^3*t^11 + 26944*ep^3*mWW^5*s^3*t^11 + 13632*ep^4*mWW^5*s^3*t^11 + 384*mtt^4*s^4*t^11 + 1512*ep*mtt^4*s^4*t^11 - 2780*ep^2*mtt^4*s^4*t^11 - 13412*ep^3*mtt^4*s^4*t^11 - 10704*ep^4*mtt^4*s^4*t^11 - 1344*mtt^3*mWW*s^4*t^11 - 7104*ep*mtt^3*mWW*s^4*t^11 - 3000*ep^2*mtt^3*mWW*s^4*t^11 + 20868*ep^3*mtt^3*mWW*s^4*t^11 + 20880*ep^4*mtt^3*mWW*s^4*t^11 + 1728*mtt^2*mWW^2*s^4*t^11 + 11280*ep*mtt^2*mWW^2*s^4*t^11 + 18928*ep^2*mtt^2*mWW^2*s^4*t^11 + 4012*ep^3*mtt^2*mWW^2*s^4*t^11 - 7248*ep^4*mtt^2*mWW^2*s^4*t^11 - 960*mtt*mWW^3*s^4*t^11 - 7296*ep*mtt*mWW^3*s^4*t^11 - 17736*ep^2*mtt*mWW^3*s^4*t^11 - 16980*ep^3*mtt*mWW^3*s^4*t^11 - 5328*ep^4*mtt*mWW^3*s^4*t^11 + 192*mWW^4*s^4*t^11 + 1608*ep*mWW^4*s^4*t^11 + 4588*ep^2*mWW^4*s^4*t^11 + 5512*ep^3*mWW^4*s^4*t^11 + 2400*ep^4*mWW^4*s^4*t^11 + 640*ep*mtt^3*s^5*t^11 + 4480*ep^2*mtt^3*s^5*t^11 + 9120*ep^3*mtt^3*s^5*t^11 + 5760*ep^4*mtt^3*s^5*t^11 - 1408*ep*mtt^2*mWW*s^5*t^11 - 9856*ep^2*mtt^2*mWW*s^5*t^11 - 20064*ep^3*mtt^2*mWW*s^5*t^11 - 12672*ep^4*mtt^2*mWW*s^5*t^11 + 896*ep*mtt*mWW^2*s^5*t^11 + 6272*ep^2*mtt*mWW^2*s^5*t^11 + 12768*ep^3*mtt*mWW^2*s^5*t^11 + 8064*ep^4*mtt*mWW^2*s^5*t^11 - 128*ep*mWW^3*s^5*t^11 - 896*ep^2*mWW^3*s^5*t^11 - 1824*ep^3*mWW^3*s^5*t^11 - 1152*ep^4*mWW^3*s^5*t^11 + 64*mtt^7*t^12 + 608*ep*mtt^7*t^12 + 2032*ep^2*mtt^7*t^12 + 2856*ep^3*mtt^7*t^12 + 1440*ep^4*mtt^7*t^12 - 320*mtt^6*mWW*t^12 - 3040*ep*mtt^6*mWW*t^12 - 10160*ep^2*mtt^6*mWW*t^12 - 14280*ep^3*mtt^6*mWW*t^12 - 7200*ep^4*mtt^6*mWW*t^12 + 640*mtt^5*mWW^2*t^12 + 6080*ep*mtt^5*mWW^2*t^12 + 20320*ep^2*mtt^5*mWW^2*t^12 + 28560*ep^3*mtt^5*mWW^2*t^12 + 14400*ep^4*mtt^5*mWW^2*t^12 - 640*mtt^4*mWW^3*t^12 - 6080*ep*mtt^4*mWW^3*t^12 - 20320*ep^2*mtt^4*mWW^3*t^12 - 28560*ep^3*mtt^4*mWW^3*t^12 - 14400*ep^4*mtt^4*mWW^3*t^12 + 320*mtt^3*mWW^4*t^12 + 3040*ep*mtt^3*mWW^4*t^12 + 10160*ep^2*mtt^3*mWW^4*t^12 + 14280*ep^3*mtt^3*mWW^4*t^12 + 7200*ep^4*mtt^3*mWW^4*t^12 - 64*mtt^2*mWW^5*t^12 - 608*ep*mtt^2*mWW^5*t^12 - 2032*ep^2*mtt^2*mWW^5*t^12 - 2856*ep^3*mtt^2*mWW^5*t^12 - 1440*ep^4*mtt^2*mWW^5*t^12 - 64*mtt^6*s*t^12 - 608*ep*mtt^6*s*t^12 - 2032*ep^2*mtt^6*s*t^12 - 2856*ep^3*mtt^6*s*t^12 - 1440*ep^4*mtt^6*s*t^12 + 160*mtt^5*mWW*s*t^12 + 1520*ep*mtt^5*mWW*s*t^12 + 5080*ep^2*mtt^5*mWW*s*t^12 + 7140*ep^3*mtt^5*mWW*s*t^12 + 3600*ep^4*mtt^5*mWW*s*t^12 + 96*mtt^4*mWW^2*s*t^12 + 912*ep*mtt^4*mWW^2*s*t^12 + 3048*ep^2*mtt^4*mWW^2*s*t^12 + 4284*ep^3*mtt^4*mWW^2*s*t^12 + 2160*ep^4*mtt^4*mWW^2*s*t^12 - 704*mtt^3*mWW^3*s*t^12 - 6688*ep*mtt^3*mWW^3*s*t^12 - 22352*ep^2*mtt^3*mWW^3*s*t^12 - 31416*ep^3*mtt^3*mWW^3*s*t^12 - 15840*ep^4*mtt^3*mWW^3*s*t^12 + 896*mtt^2*mWW^4*s*t^12 + 8512*ep*mtt^2*mWW^4*s*t^12 + 28448*ep^2*mtt^2*mWW^4*s*t^12 + 39984*ep^3*mtt^2*mWW^4*s*t^12 + 20160*ep^4*mtt^2*mWW^4*s*t^12 - 480*mtt*mWW^5*s*t^12 - 4560*ep*mtt*mWW^5*s*t^12 - 15240*ep^2*mtt*mWW^5*s*t^12 - 21420*ep^3*mtt*mWW^5*s*t^12 - 10800*ep^4*mtt*mWW^5*s*t^12 + 96*mWW^6*s*t^12 + 912*ep*mWW^6*s*t^12 + 3048*ep^2*mWW^6*s*t^12 + 4284*ep^3*mWW^6*s*t^12 + 2160*ep^4*mWW^6*s*t^12 - 64*mtt^5*s^2*t^12 - 448*ep*mtt^5*s^2*t^12 - 912*ep^2*mtt^5*s^2*t^12 - 576*ep^3*mtt^5*s^2*t^12 + 384*mtt^4*mWW*s^2*t^12 + 2976*ep*mtt^4*mWW*s^2*t^12 + 7488*ep^2*mtt^4*mWW*s^2*t^12 + 7560*ep^3*mtt^4*mWW*s^2*t^12 + 2592*ep^4*mtt^4*mWW*s^2*t^12 - 896*mtt^3*mWW^2*s^2*t^12 - 7424*ep*mtt^3*mWW^2*s^2*t^12 - 20832*ep^2*mtt^3*mWW^2*s^2*t^12 - 24480*ep^3*mtt^3*mWW^2*s^2*t^12 - 10368*ep^4*mtt^3*mWW^2*s^2*t^12 + 1024*mtt^2*mWW^3*s^2*t^12 + 8896*ep*mtt^2*mWW^3*s^2*t^12 + 26688*ep^2*mtt^2*mWW^3*s^2*t^12 + 33840*ep^3*mtt^2*mWW^3*s^2*t^12 + 15552*ep^4*mtt^2*mWW^3*s^2*t^12 - 576*mtt*mWW^4*s^2*t^12 - 5184*ep*mtt*mWW^4*s^2*t^12 - 16272*ep^2*mtt*mWW^4*s^2*t^12 - 21600*ep^3*mtt*mWW^4*s^2*t^12 - 10368*ep^4*mtt*mWW^4*s^2*t^12 + 128*mWW^5*s^2*t^12 + 1184*ep*mWW^5*s^2*t^12 + 3840*ep^2*mWW^5*s^2*t^12 + 5256*ep^3*mWW^5*s^2*t^12 + 2592*ep^4*mWW^5*s^2*t^12 + 64*mtt^4*s^3*t^12 + 288*ep*mtt^4*s^3*t^12 - 208*ep^2*mtt^4*s^3*t^12 - 1704*ep^3*mtt^4*s^3*t^12 - 1440*ep^4*mtt^4*s^3*t^12 - 224*mtt^3*mWW*s^3*t^12 - 1104*ep*mtt^3*mWW*s^3*t^12 + 56*ep^2*mtt^3*mWW*s^3*t^12 + 4596*ep^3*mtt^3*mWW*s^3*t^12 + 4176*ep^4*mtt^3*mWW*s^3*t^12 + 288*mtt^2*mWW^2*s^3*t^12 + 1584*ep*mtt^2*mWW^2*s^3*t^12 + 1080*ep^2*mtt^2*mWW^2*s^3*t^12 - 3564*ep^3*mtt^2*mWW^2*s^3*t^12 - 3888*ep^4*mtt^2*mWW^2*s^3*t^12 - 160*mtt*mWW^3*s^3*t^12 - 1008*ep*mtt*mWW^3*s^3*t^12 - 1496*ep^2*mtt*mWW^3*s^3*t^12 + 156*ep^3*mtt*mWW^3*s^3*t^12 + 1008*ep^4*mtt*mWW^3*s^3*t^12 + 32*mWW^4*s^3*t^12 + 240*ep*mWW^4*s^3*t^12 + 568*ep^2*mWW^4*s^3*t^12 + 516*ep^3*mWW^4*s^3*t^12 + 144*ep^4*mWW^4*s^3*t^12 + 160*ep*mtt^3*s^4*t^12 + 1120*ep^2*mtt^3*s^4*t^12 + 2280*ep^3*mtt^3*s^4*t^12 + 1440*ep^4*mtt^3*s^4*t^12 - 352*ep*mtt^2*mWW*s^4*t^12 - 2464*ep^2*mtt^2*mWW*s^4*t^12 - 5016*ep^3*mtt^2*mWW*s^4*t^12 - 3168*ep^4*mtt^2*mWW*s^4*t^12 + 224*ep*mtt*mWW^2*s^4*t^12 + 1568*ep^2*mtt*mWW^2*s^4*t^12 + 3192*ep^3*mtt*mWW^2*s^4*t^12 + 2016*ep^4*mtt*mWW^2*s^4*t^12 - 32*ep*mWW^3*s^4*t^12 - 224*ep^2*mWW^3*s^4*t^12 - 456*ep^3*mWW^3*s^4*t^12 - 288*ep^4*mWW^3*s^4*t^12))/(8*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(6*mtt^11*mWW^3 + 16*ep*mtt^11*mWW^3 - 164*ep^2*mtt^11*mWW^3 - 968*ep^3*mtt^11*mWW^3 - 2042*ep^4*mtt^11*mWW^3 - 1928*ep^5*mtt^11*mWW^3 - 680*ep^6*mtt^11*mWW^3 - 34*mtt^10*mWW^4 - 152*ep*mtt^10*mWW^4 + 528*ep^2*mtt^10*mWW^4 + 4724*ep^3*mtt^10*mWW^4 + 11522*ep^4*mtt^10*mWW^4 + 11988*ep^5*mtt^10*mWW^4 + 4544*ep^6*mtt^10*mWW^4 + 98*mtt^9*mWW^5 + 800*ep*mtt^9*mWW^5 + 876*ep^2*mtt^9*mWW^5 - 8992*ep^3*mtt^9*mWW^5 - 34782*ep^4*mtt^9*mWW^5 - 47104*ep^5*mtt^9*mWW^5 - 22064*ep^6*mtt^9*mWW^5 - 198*mtt^8*mWW^6 - 2188*ep*mtt^8*mWW^6 - 5928*ep^2*mtt^8*mWW^6 + 7884*ep^3*mtt^8*mWW^6 + 68510*ep^4*mtt^8*mWW^6 + 118240*ep^5*mtt^8*mWW^6 + 64816*ep^6*mtt^8*mWW^6 + 278*mtt^7*mWW^7 + 3100*ep*mtt^7*mWW^7 + 9368*ep^2*mtt^7*mWW^7 - 2580*ep^3*mtt^7*mWW^7 - 79350*ep^4*mtt^7*mWW^7 - 162472*ep^5*mtt^7*mWW^7 - 99544*ep^6*mtt^7*mWW^7 - 226*mtt^6*mWW^8 - 2044*ep*mtt^6*mWW^8 - 4936*ep^2*mtt^6*mWW^8 + 732*ep^3*mtt^6*mWW^8 + 37666*ep^4*mtt^6*mWW^8 + 90256*ep^5*mtt^6*mWW^8 + 63736*ep^6*mtt^6*mWW^8 + 54*mtt^5*mWW^9 + 92*ep*mtt^5*mWW^9 - 1768*ep^2*mtt^5*mWW^9 - 3284*ep^3*mtt^5*mWW^9 + 15786*ep^4*mtt^5*mWW^9 + 38376*ep^5*mtt^5*mWW^9 + 20152*ep^6*mtt^5*mWW^9 + 62*mtt^4*mWW^10 + 700*ep*mtt^4*mWW^10 + 2824*ep^2*mtt^4*mWW^10 + 4252*ep^3*mtt^4*mWW^10 - 25598*ep^4*mtt^4*mWW^10 - 82136*ep^5*mtt^4*mWW^10 - 59656*ep^6*mtt^4*mWW^10 - 52*mtt^3*mWW^11 - 412*ep*mtt^3*mWW^11 - 692*ep^2*mtt^3*mWW^11 - 1844*ep^3*mtt^3*mWW^11 + 7880*ep^4*mtt^3*mWW^11 + 41040*ep^5*mtt^3*mWW^11 + 37024*ep^6*mtt^3*mWW^11 + 12*mtt^2*mWW^12 + 100*ep*mtt^2*mWW^12 - 168*ep^2*mtt^2*mWW^12 - 320*ep^3*mtt^2*mWW^12 + 1140*ep^4*mtt^2*mWW^12 - 4388*ep^5*mtt^2*mWW^12 - 7896*ep^6*mtt^2*mWW^12 - 12*ep*mtt*mWW^13 + 60*ep^2*mtt*mWW^13 + 516*ep^3*mtt*mWW^13 - 804*ep^4*mtt*mWW^13 - 2568*ep^5*mtt*mWW^13 - 936*ep^6*mtt*mWW^13 - 120*ep^3*mWW^14 + 72*ep^4*mWW^14 + 696*ep^5*mWW^14 + 504*ep^6*mWW^14 - 48*mtt^10*mWW^3*s - 152*ep*mtt^10*mWW^3*s + 1224*ep^2*mtt^10*mWW^3*s + 7832*ep^3*mtt^10*mWW^3*s + 17096*ep^4*mtt^10*mWW^3*s + 16512*ep^5*mtt^10*mWW^3*s + 5920*ep^6*mtt^10*mWW^3*s + 236*mtt^9*mWW^4*s + 1190*ep*mtt^9*mWW^4*s - 3218*ep^2*mtt^9*mWW^4*s - 33350*ep^3*mtt^9*mWW^4*s - 83858*ep^4*mtt^9*mWW^4*s - 88416*ep^5*mtt^9*mWW^4*s - 33736*ep^6*mtt^9*mWW^4*s - 544*mtt^8*mWW^5*s - 4828*ep*mtt^8*mWW^5*s - 6088*ep^2*mtt^8*mWW^5*s + 51308*ep^3*mtt^8*mWW^5*s + 203124*ep^4*mtt^8*mWW^5*s + 275456*ep^5*mtt^8*mWW^5*s + 128708*ep^6*mtt^8*mWW^5*s + 820*mtt^7*mWW^6*s + 10110*ep*mtt^7*mWW^6*s + 29452*ep^2*mtt^7*mWW^6*s - 26772*ep^3*mtt^7*mWW^6*s - 296132*ep^4*mtt^7*mWW^6*s - 528234*ep^5*mtt^7*mWW^6*s - 294588*ep^6*mtt^7*mWW^6*s - 824*mtt^6*mWW^7*s - 10128*ep*mtt^6*mWW^7*s - 33212*ep^2*mtt^6*mWW^7*s - 10452*ep^3*mtt^6*mWW^7*s + 212532*ep^4*mtt^6*mWW^7*s + 494100*ep^5*mtt^6*mWW^7*s + 322288*ep^6*mtt^6*mWW^7*s + 388*mtt^5*mWW^8*s + 2658*ep*mtt^5*mWW^8*s + 4308*ep^2*mtt^5*mWW^8*s + 11940*ep^3*mtt^5*mWW^8*s + 26668*ep^4*mtt^5*mWW^8*s - 22902*ep^5*mtt^5*mWW^8*s - 56180*ep^6*mtt^5*mWW^8*s + 144*mtt^4*mWW^9*s + 3568*ep*mtt^4*mWW^9*s + 16248*ep^2*mtt^4*mWW^9*s + 5232*ep^3*mtt^4*mWW^9*s - 157832*ep^4*mtt^4*mWW^9*s - 356128*ep^5*mtt^4*mWW^9*s - 215680*ep^6*mtt^4*mWW^9*s - 276*mtt^3*mWW^10*s - 3494*ep*mtt^3*mWW^10*s - 10292*ep^2*mtt^3*mWW^10*s - 5956*ep^3*mtt^3*mWW^10*s + 96236*ep^4*mtt^3*mWW^10*s + 279690*ep^5*mtt^3*mWW^10*s + 205116*ep^6*mtt^3*mWW^10*s + 120*mtt^2*mWW^11*s + 1288*ep*mtt^2*mWW^11*s + 1228*ep^2*mtt^2*mWW^11*s - 2396*ep^3*mtt^2*mWW^11*s - 15508*ep^4*mtt^2*mWW^11*s - 64700*ep^5*mtt^2*mWW^11*s - 63168*ep^6*mtt^2*mWW^11*s - 16*mtt*mWW^12*s - 224*ep*mtt*mWW^12*s + 422*ep^2*mtt*mWW^12*s + 3514*ep^3*mtt*mWW^12*s - 3202*ep^4*mtt*mWW^12*s - 10634*ep^5*mtt*mWW^12*s - 2244*ep^6*mtt*mWW^12*s + 12*ep*mWW^13*s - 72*ep^2*mWW^13*s - 900*ep^3*mWW^13*s + 876*ep^4*mWW^13*s + 5256*ep^5*mWW^13*s + 3564*ep^6*mWW^13*s + 168*mtt^9*mWW^3*s^2 + 652*ep*mtt^9*mWW^3*s^2 - 3844*ep^2*mtt^9*mWW^3*s^2 - 27852*ep^3*mtt^9*mWW^3*s^2 - 63636*ep^4*mtt^9*mWW^3*s^2 - 63232*ep^5*mtt^9*mWW^3*s^2 - 23120*ep^6*mtt^9*mWW^3*s^2 - 700*mtt^8*mWW^4*s^2 - 4215*ep*mtt^8*mWW^4*s^2 + 7220*ep^2*mtt^8*mWW^4*s^2 + 101684*ep^3*mtt^8*mWW^4*s^2 + 268890*ep^4*mtt^8*mWW^4*s^2 + 289747*ep^5*mtt^8*mWW^4*s^2 + 111806*ep^6*mtt^8*mWW^4*s^2 + 1252*mtt^7*mWW^5*s^2 + 12998*ep*mtt^7*mWW^5*s^2 + 20636*ep^2*mtt^7*mWW^5*s^2 - 121788*ep^3*mtt^7*mWW^5*s^2 - 510236*ep^4*mtt^7*mWW^5*s^2 - 695354*ep^5*mtt^7*mWW^5*s^2 - 323476*ep^6*mtt^7*mWW^5*s^2 - 1342*mtt^6*mWW^6*s^2 - 19812*ep*mtt^6*mWW^6*s^2 - 63336*ep^2*mtt^6*mWW^6*s^2 + 22732*ep^3*mtt^6*mWW^6*s^2 + 499630*ep^4*mtt^6*mWW^6*s^2 + 934520*ep^5*mtt^6*mWW^6*s^2 + 532056*ep^6*mtt^6*mWW^6*s^2 + 908*mtt^5*mWW^7*s^2 + 11652*ep*mtt^5*mWW^7*s^2 + 41800*ep^2*mtt^5*mWW^7*s^2 + 58184*ep^3*mtt^5*mWW^7*s^2 - 92620*ep^4*mtt^5*mWW^7*s^2 - 396860*ep^5*mtt^5*mWW^7*s^2 - 313976*ep^6*mtt^5*mWW^7*s^2 - 158*mtt^4*mWW^8*s^2 + 4400*ep*mtt^4*mWW^8*s^2 + 21956*ep^2*mtt^4*mWW^8*s^2 - 34480*ep^3*mtt^4*mWW^8*s^2 - 328606*ep^4*mtt^4*mWW^8*s^2 - 528448*ep^5*mtt^4*mWW^8*s^2 - 247496*ep^6*mtt^4*mWW^8*s^2 - 340*mtt^3*mWW^9*s^2 - 9810*ep*mtt^3*mWW^9*s^2 - 36548*ep^2*mtt^3*mWW^9*s^2 + 1316*ep^3*mtt^3*mWW^9*s^2 + 331468*ep^4*mtt^3*mWW^9*s^2 + 722494*ep^5*mtt^3*mWW^9*s^2 + 447452*ep^6*mtt^3*mWW^9*s^2 + 278*mtt^2*mWW^10*s^2 + 5280*ep*mtt^2*mWW^10*s^2 + 12816*ep^2*mtt^2*mWW^10*s^2 - 6820*ep^3*mtt^2*mWW^10*s^2 - 114086*ep^4*mtt^2*mWW^10*s^2 - 280124*ep^5*mtt^2*mWW^10*s^2 - 203712*ep^6*mtt^2*mWW^10*s^2 - 68*mtt*mWW^11*s^2 - 1252*ep*mtt*mWW^11*s^2 - 412*ep^2*mtt*mWW^11*s^2 + 10012*ep^3*mtt*mWW^11*s^2 + 6768*ep^4*mtt*mWW^11*s^2 + 2328*ep^5*mtt*mWW^11*s^2 + 10560*ep^6*mtt*mWW^11*s^2 + 2*mWW^12*s^2 + 107*ep*mWW^12*s^2 - 288*ep^2*mWW^12*s^2 - 2988*ep^3*mWW^12*s^2 + 2428*ep^4*mWW^12*s^2 + 14929*ep^5*mWW^12*s^2 + 9906*ep^6*mWW^12*s^2 - 336*mtt^8*mWW^3*s^3 - 1652*ep*mtt^8*mWW^3*s^3 + 6412*ep^2*mtt^8*mWW^3*s^3 + 56980*ep^3*mtt^8*mWW^3*s^3 + 138292*ep^4*mtt^8*mWW^3*s^3 + 142240*ep^5*mtt^8*mWW^3*s^3 + 53200*ep^6*mtt^8*mWW^3*s^3 + 1148*mtt^7*mWW^4*s^3 + 8800*ep*mtt^7*mWW^4*s^3 - 5346*ep^2*mtt^7*mWW^4*s^3 - 174238*ep^3*mtt^7*mWW^4*s^3 - 497230*ep^4*mtt^7*mWW^4*s^3 - 552690*ep^5*mtt^7*mWW^4*s^3 - 216700*ep^6*mtt^7*mWW^4*s^3 - 1540*mtt^6*mWW^5*s^3 - 20458*ep*mtt^6*mWW^5*s^3 - 42124*ep^2*mtt^6*mWW^5*s^3 + 152880*ep^3*mtt^6*mWW^5*s^3 + 715936*ep^4*mtt^6*mWW^5*s^3 + 986266*ep^5*mtt^6*mWW^5*s^3 + 456016*ep^6*mtt^6*mWW^5*s^3 + 1192*mtt^5*mWW^6*s^3 + 21396*ep*mtt^5*mWW^6*s^3 + 75094*ep^2*mtt^5*mWW^6*s^3 + 23186*ep^3*mtt^5*mWW^6*s^3 - 381194*ep^4*mtt^5*mWW^6*s^3 - 784886*ep^5*mtt^5*mWW^6*s^3 - 463428*ep^6*mtt^5*mWW^6*s^3 - 720*mtt^4*mWW^7*s^3 - 3610*ep*mtt^4*mWW^7*s^3 - 12292*ep^2*mtt^4*mWW^7*s^3 - 92272*ep^3*mtt^4*mWW^7*s^3 - 268412*ep^4*mtt^4*mWW^7*s^3 - 245878*ep^5*mtt^4*mWW^7*s^3 - 40752*ep^6*mtt^4*mWW^7*s^3 + 236*mtt^3*mWW^8*s^3 - 11856*ep*mtt^3*mWW^8*s^3 - 51022*ep^2*mtt^3*mWW^8*s^3 + 36926*ep^3*mtt^3*mWW^8*s^3 + 529334*ep^4*mtt^3*mWW^8*s^3 + 932002*ep^5*mtt^3*mWW^8*s^3 + 492732*ep^6*mtt^3*mWW^8*s^3 + 92*mtt^2*mWW^9*s^3 + 10442*ep*mtt^2*mWW^9*s^3 + 36308*ep^2*mtt^2*mWW^9*s^3 - 13336*ep^3*mtt^2*mWW^9*s^3 - 293376*ep^4*mtt^2*mWW^9*s^3 - 580402*ep^5*mtt^2*mWW^9*s^3 - 349360*ep^6*mtt^2*mWW^9*s^3 - 80*mtt*mWW^10*s^3 - 3492*ep*mtt*mWW^10*s^3 - 6982*ep^2*mtt*mWW^10*s^3 + 15598*ep^3*mtt*mWW^10*s^3 + 57026*ep^4*mtt*mWW^10*s^3 + 86054*ep^5*mtt*mWW^10*s^3 + 55876*ep^6*mtt*mWW^10*s^3 + 8*mWW^11*s^3 + 430*ep*mWW^11*s^3 - 48*ep^2*mWW^11*s^3 - 5724*ep^3*mWW^11*s^3 - 376*ep^4*mWW^11*s^3 + 17294*ep^5*mWW^11*s^3 + 12416*ep^6*mWW^11*s^3 + 420*mtt^7*mWW^3*s^4 + 2716*ep*mtt^7*mWW^3*s^4 - 5628*ep^2*mtt^7*mWW^3*s^4 - 73612*ep^3*mtt^7*mWW^3*s^4 - 193480*ep^4*mtt^7*mWW^3*s^4 - 207312*ep^5*mtt^7*mWW^3*s^4 - 79520*ep^6*mtt^7*mWW^3*s^4 - 1120*mtt^6*mWW^4*s^4 - 11773*ep*mtt^6*mWW^4*s^4 - 5864*ep^2*mtt^6*mWW^4*s^4 + 182440*ep^3*mtt^6*mWW^4*s^4 + 580966*ep^4*mtt^6*mWW^4*s^4 + 672261*ep^5*mtt^6*mWW^4*s^4 + 268946*ep^6*mtt^6*mWW^4*s^4 + 1100*mtt^5*mWW^5*s^4 + 20276*ep*mtt^5*mWW^5*s^4 + 52744*ep^2*mtt^5*mWW^5*s^4 - 103848*ep^3*mtt^5*mWW^5*s^4 - 599924*ep^4*mtt^5*mWW^5*s^4 - 843452*ep^5*mtt^5*mWW^5*s^4 - 387664*ep^6*mtt^5*mWW^5*s^4 - 820*mtt^4*mWW^6*s^4 - 12909*ep*mtt^4*mWW^6*s^4 - 47836*ep^2*mtt^4*mWW^6*s^4 - 60860*ep^3*mtt^4*mWW^6*s^4 + 47934*ep^4*mtt^4*mWW^6*s^4 + 212249*ep^5*mtt^4*mWW^6*s^4 + 152450*ep^6*mtt^4*mWW^6*s^4 + 790*mtt^3*mWW^7*s^4 - 4884*ep*mtt^3*mWW^7*s^4 - 24708*ep^2*mtt^3*mWW^7*s^4 + 71768*ep^3*mtt^3*mWW^7*s^4 + 441822*ep^4*mtt^3*mWW^7*s^4 + 639676*ep^5*mtt^3*mWW^7*s^4 + 287888*ep^6*mtt^3*mWW^7*s^4 - 430*mtt^2*mWW^8*s^4 + 11217*ep*mtt^2*mWW^8*s^4 + 47680*ep^2*mtt^2*mWW^8*s^4 - 24244*ep^3*mtt^2*mWW^8*s^4 - 394952*ep^4*mtt^2*mWW^8*s^4 - 677885*ep^5*mtt^2*mWW^8*s^4 - 354730*ep^6*mtt^2*mWW^8*s^4 + 50*mtt*mWW^9*s^4 - 5612*ep*mtt*mWW^9*s^4 - 17992*ep^2*mtt*mWW^9*s^4 + 15180*ep^3*mtt*mWW^9*s^4 + 130486*ep^4*mtt*mWW^9*s^4 + 207200*ep^5*mtt*mWW^9*s^4 + 109984*ep^6*mtt*mWW^9*s^4 + 10*mWW^10*s^4 + 969*ep*mWW^10*s^4 + 1604*ep^2*mWW^10*s^4 - 6824*ep^3*mWW^10*s^4 - 12852*ep^4*mWW^10*s^4 - 2737*ep^5*mWW^10*s^4 + 2646*ep^6*mWW^10*s^4 - 336*mtt^6*mWW^3*s^5 - 2996*ep*mtt^6*mWW^3*s^5 + 1484*ep^2*mtt^6*mWW^3*s^5 + 61908*ep^3*mtt^6*mWW^3*s^5 + 180852*ep^4*mtt^6*mWW^3*s^5 + 203168*ep^5*mtt^6*mWW^3*s^5 + 80080*ep^6*mtt^6*mWW^3*s^5 + 644*mtt^5*mWW^4*s^5 + 10242*ep*mtt^5*mWW^4*s^5 + 15542*ep^2*mtt^5*mWW^4*s^5 - 118294*ep^3*mtt^5*mWW^4*s^5 - 439242*ep^4*mtt^5*mWW^4*s^5 - 533468*ep^5*mtt^5*mWW^4*s^5 - 218464*ep^6*mtt^5*mWW^4*s^5 - 488*mtt^4*mWW^5*s^5 - 12280*ep*mtt^4*mWW^5*s^5 - 38336*ep^2*mtt^4*mWW^5*s^5 + 30052*ep^3*mtt^4*mWW^5*s^5 + 282692*ep^4*mtt^4*mWW^5*s^5 + 413844*ep^5*mtt^4*mWW^5*s^5 + 190244*ep^6*mtt^4*mWW^5*s^5 + 588*mtt^3*mWW^6*s^5 + 2594*ep*mtt^3*mWW^6*s^5 + 8272*ep^2*mtt^3*mWW^6*s^5 + 52456*ep^3*mtt^3*mWW^6*s^5 + 155664*ep^4*mtt^3*mWW^6*s^5 + 176214*ep^5*mtt^3*mWW^6*s^5 + 64244*ep^6*mtt^3*mWW^6*s^5 - 608*mtt^2*mWW^7*s^5 + 6612*ep*mtt^2*mWW^7*s^5 + 31328*ep^2*mtt^2*mWW^7*s^5 - 32552*ep^3*mtt^2*mWW^7*s^5 - 310424*ep^4*mtt^2*mWW^7*s^5 - 474748*ep^5*mtt^2*mWW^7*s^5 - 223288*ep^6*mtt^2*mWW^7*s^5 + 200*mtt*mWW^8*s^5 - 5492*ep*mtt*mWW^8*s^5 - 22042*ep^2*mtt*mWW^8*s^5 + 11538*ep^3*mtt*mWW^8*s^5 + 156990*ep^4*mtt*mWW^8*s^5 + 246530*ep^5*mtt*mWW^8*s^5 + 119732*ep^6*mtt*mWW^8*s^5 + 1320*ep*mWW^9*s^5 + 3752*ep^2*mWW^9*s^5 - 5108*ep^3*mWW^9*s^5 - 26532*ep^4*mWW^9*s^5 - 31540*ep^5*mWW^9*s^5 - 12548*ep^6*mWW^9*s^5 + 168*mtt^5*mWW^3*s^6 + 2212*ep*mtt^5*mWW^3*s^6 + 1876*ep^2*mtt^5*mWW^3*s^6 - 33572*ep^3*mtt^5*mWW^3*s^6 - 113036*ep^4*mtt^5*mWW^3*s^6 - 133952*ep^5*mtt^5*mWW^3*s^6 - 54320*ep^6*mtt^5*mWW^3*s^6 - 196*mtt^4*mWW^4*s^6 - 5585*ep*mtt^4*mWW^4*s^6 - 13452*ep^2*mtt^4*mWW^4*s^6 + 45380*ep^3*mtt^4*mWW^4*s^6 + 208958*ep^4*mtt^4*mWW^4*s^6 + 268221*ep^5*mtt^4*mWW^4*s^6 + 112706*ep^6*mtt^4*mWW^4*s^6 + 164*mtt^3*mWW^5*s^6 + 3758*ep*mtt^3*mWW^5*s^6 + 13468*ep^2*mtt^3*mWW^5*s^6 + 5332*ep^3*mtt^3*mWW^5*s^6 - 45244*ep^4*mtt^3*mWW^5*s^6 - 77586*ep^5*mtt^3*mWW^5*s^6 - 37268*ep^6*mtt^3*mWW^5*s^6 - 310*mtt^2*mWW^6*s^6 + 1846*ep*mtt^2*mWW^6*s^6 + 8792*ep^2*mtt^2*mWW^6*s^6 - 23588*ep^3*mtt^2*mWW^6*s^6 - 136614*ep^4*mtt^2*mWW^6*s^6 - 188882*ep^5*mtt^2*mWW^6*s^6 - 82492*ep^6*mtt^2*mWW^6*s^6 + 184*mtt*mWW^7*s^6 - 3324*ep*mtt*mWW^7*s^6 - 14668*ep^2*mtt*mWW^7*s^6 + 8740*ep^3*mtt*mWW^7*s^6 + 112388*ep^4*mtt*mWW^7*s^6 + 170984*ep^5*mtt*mWW^7*s^6 + 78880*ep^6*mtt*mWW^7*s^6 - 10*mWW^8*s^6 + 1117*ep*mWW^8*s^6 + 4056*ep^2*mWW^8*s^6 - 2412*ep^3*mWW^8*s^6 - 27100*ep^4*mWW^8*s^6 - 39553*ep^5*mWW^8*s^6 - 17794*ep^6*mWW^8*s^6 - 48*mtt^4*mWW^3*s^7 - 1052*ep*mtt^4*mWW^3*s^7 - 2076*ep^2*mtt^4*mWW^3*s^7 + 11132*ep^3*mtt^4*mWW^3*s^7 + 45596*ep^4*mtt^4*mWW^3*s^7 + 57312*ep^5*mtt^4*mWW^3*s^7 + 23920*ep^6*mtt^4*mWW^3*s^7 + 20*mtt^3*mWW^4*s^7 + 1700*ep*mtt^3*mWW^4*s^7 + 5410*ep^2*mtt^3*mWW^4*s^7 - 8834*ep^3*mtt^3*mWW^4*s^7 - 56090*ep^4*mtt^3*mWW^4*s^7 - 76722*ep^5*mtt^3*mWW^4*s^7 - 33196*ep^6*mtt^3*mWW^4*s^7 - 52*mtt^2*mWW^5*s^7 - 58*ep*mtt^2*mWW^5*s^7 - 396*ep^2*mtt^2*mWW^5*s^7 - 6392*ep^3*mtt^2*mWW^5*s^7 - 20584*ep^4*mtt^2*mWW^5*s^7 - 24366*ep^5*mtt^2*mWW^5*s^7 - 9784*ep^6*mtt^2*mWW^5*s^7 + 72*mtt*mWW^6*s^7 - 1212*ep*mtt*mWW^6*s^7 - 5250*ep^2*mtt*mWW^6*s^7 + 5258*ep^3*mtt*mWW^6*s^7 + 47534*ep^4*mtt*mWW^6*s^7 + 69154*ep^5*mtt*mWW^6*s^7 + 30844*ep^6*mtt*mWW^6*s^7 - 8*mWW^7*s^7 + 582*ep*mWW^7*s^7 + 2384*ep^2*mWW^7*s^7 - 836*ep^3*mWW^7*s^7 - 15936*ep^4*mWW^7*s^7 - 24802*ep^5*mWW^7*s^7 - 11496*ep^6*mWW^7*s^7 + 6*mtt^3*mWW^3*s^8 + 292*ep*mtt^3*mWW^3*s^8 + 848*ep^2*mtt^3*mWW^3*s^8 - 1980*ep^3*mtt^3*mWW^3*s^8 - 10782*ep^4*mtt^3*mWW^3*s^8 - 14440*ep^5*mtt^3*mWW^3*s^8 - 6200*ep^6*mtt^3*mWW^3*s^8 + 2*mtt^2*mWW^4*s^8 - 195*ep*mtt^2*mWW^4*s^8 - 784*ep^2*mtt^2*mWW^4*s^8 + 428*ep^3*mtt^2*mWW^4*s^8 + 5760*ep^4*mtt^2*mWW^4*s^8 + 8695*ep^5*mtt^2*mWW^4*s^8 + 3950*ep^6*mtt^2*mWW^4*s^8 + 10*mtt*mWW^5*s^8 - 232*ep*mtt*mWW^5*s^8 - 876*ep^2*mtt*mWW^5*s^8 + 1520*ep^3*mtt*mWW^5*s^8 + 9834*ep^4*mtt*mWW^5*s^8 + 13544*ep^5*mtt*mWW^5*s^8 + 5864*ep^6*mtt*mWW^5*s^8 - 2*mWW^6*s^8 + 175*ep*mWW^6*s^8 + 740*ep^2*mWW^6*s^8 - 296*ep^3*mWW^6*s^8 - 5332*ep^4*mWW^6*s^8 - 8375*ep^5*mWW^6*s^8 - 3902*ep^6*mWW^6*s^8 - 36*ep*mtt^2*mWW^3*s^9 - 132*ep^2*mtt^2*mWW^3*s^9 + 132*ep^3*mtt^2*mWW^3*s^9 + 1140*ep^4*mtt^2*mWW^3*s^9 + 1632*ep^5*mtt^2*mWW^3*s^9 + 720*ep^6*mtt^2*mWW^3*s^9 - 12*ep*mtt*mWW^4*s^9 - 36*ep^2*mtt*mWW^4*s^9 + 60*ep^3*mtt*mWW^4*s^9 + 324*ep^4*mtt*mWW^4*s^9 + 384*ep^5*mtt*mWW^4*s^9 + 144*ep^6*mtt*mWW^4*s^9 + 24*ep*mWW^5*s^9 + 96*ep^2*mWW^5*s^9 - 72*ep^3*mWW^5*s^9 - 816*ep^4*mWW^5*s^9 - 1248*ep^5*mWW^5*s^9 - 576*ep^6*mWW^5*s^9 + 6*mtt^11*mWW^2*t + 52*ep*mtt^11*mWW^2*t + 40*ep^2*mtt^11*mWW^2*t - 620*ep^3*mtt^11*mWW^2*t - 2006*ep^4*mtt^11*mWW^2*t - 2312*ep^5*mtt^11*mWW^2*t - 920*ep^6*mtt^11*mWW^2*t - 102*mtt^10*mWW^3*t - 362*ep*mtt^10*mWW^3*t + 1940*ep^2*mtt^10*mWW^3*t + 13000*ep^3*mtt^10*mWW^3*t + 27558*ep^4*mtt^10*mWW^3*t + 25570*ep^5*mtt^10*mWW^3*t + 8812*ep^6*mtt^10*mWW^3*t + 370*mtt^9*mWW^4*t + 510*ep*mtt^9*mWW^4*t - 10996*ep^2*mtt^9*mWW^4*t - 49680*ep^3*mtt^9*mWW^4*t - 78766*ep^4*mtt^9*mWW^4*t - 45390*ep^5*mtt^9*mWW^4*t - 3440*ep^6*mtt^9*mWW^4*t - 466*mtt^8*mWW^5*t + 204*ep*mtt^8*mWW^5*t + 18600*ep^2*mtt^8*mWW^5*t + 70868*ep^3*mtt^8*mWW^5*t + 83250*ep^4*mtt^8*mWW^5*t - 6896*ep^5*mtt^8*mWW^5*t - 44696*ep^6*mtt^8*mWW^5*t + 26*mtt^7*mWW^6*t + 278*ep*mtt^7*mWW^6*t - 768*ep^2*mtt^7*mWW^6*t - 20724*ep^3*mtt^7*mWW^6*t - 53134*ep^4*mtt^7*mWW^6*t - 22298*ep^5*mtt^7*mWW^6*t + 20348*ep^6*mtt^7*mWW^6*t + 314*mtt^6*mWW^7*t - 3488*ep*mtt^6*mWW^7*t - 30836*ep^2*mtt^6*mWW^7*t - 51840*ep^3*mtt^6*mWW^7*t + 92266*ep^4*mtt^6*mWW^7*t + 292400*ep^5*mtt^6*mWW^7*t + 181280*ep^6*mtt^6*mWW^7*t + 42*mtt^5*mWW^8*t + 5110*ep*mtt^5*mWW^8*t + 31528*ep^2*mtt^5*mWW^8*t + 58548*ep^3*mtt^5*mWW^8*t - 116382*ep^4*mtt^5*mWW^8*t - 442402*ep^5*mtt^5*mWW^8*t - 320428*ep^6*mtt^5*mWW^8*t - 390*mtt^4*mWW^9*t - 2640*ep*mtt^4*mWW^9*t - 5388*ep^2*mtt^4*mWW^9*t - 16696*ep^3*mtt^4*mWW^9*t + 28434*ep^4*mtt^4*mWW^9*t + 200536*ep^5*mtt^4*mWW^9*t + 185616*ep^6*mtt^4*mWW^9*t + 216*mtt^3*mWW^10*t + 86*ep*mtt^3*mWW^10*t - 7464*ep^2*mtt^3*mWW^10*t - 9744*ep^3*mtt^3*mWW^10*t + 42828*ep^4*mtt^3*mWW^10*t + 66322*ep^5*mtt^3*mWW^10*t + 10332*ep^6*mtt^3*mWW^10*t + 4*mtt^2*mWW^11*t + 322*ep*mtt^2*mWW^11*t + 3664*ep^2*mtt^2*mWW^11*t + 10008*ep^3*mtt^2*mWW^11*t - 28648*ep^4*mtt^2*mWW^11*t - 92266*ep^5*mtt^2*mWW^11*t - 57532*ep^6*mtt^2*mWW^11*t - 20*mtt*mWW^12*t - 84*ep*mtt*mWW^12*t - 308*ep^2*mtt*mWW^12*t - 3636*ep^3*mtt*mWW^12*t + 4708*ep^4*mtt*mWW^12*t + 30528*ep^5*mtt*mWW^12*t + 24156*ep^6*mtt*mWW^12*t + 12*ep*mWW^13*t - 12*ep^2*mWW^13*t + 516*ep^3*mWW^13*t - 108*ep^4*mWW^13*t - 3792*ep^5*mWW^13*t - 3528*ep^6*mWW^13*t - 48*mtt^10*mWW^2*s*t - 416*ep*mtt^10*mWW^2*s*t - 320*ep^2*mtt^10*mWW^2*s*t + 4960*ep^3*mtt^10*mWW^2*s*t + 16048*ep^4*mtt^10*mWW^2*s*t + 18496*ep^5*mtt^10*mWW^2*s*t + 7360*ep^6*mtt^10*mWW^2*s*t + 720*mtt^9*mWW^3*s*t + 2798*ep*mtt^9*mWW^3*s*t - 12736*ep^2*mtt^9*mWW^3*s*t - 92816*ep^3*mtt^9*mWW^3*s*t - 203972*ep^4*mtt^9*mWW^3*s*t - 194622*ep^5*mtt^9*mWW^3*s*t - 68652*ep^6*mtt^9*mWW^3*s*t - 2296*mtt^8*mWW^4*s*t - 4998*ep*mtt^8*mWW^4*s*t + 59822*ep^2*mtt^8*mWW^4*s*t + 308358*ep^3*mtt^8*mWW^4*s*t + 542790*ep^4*mtt^8*mWW^4*s*t + 374352*ep^5*mtt^8*mWW^4*s*t + 67604*ep^6*mtt^8*mWW^4*s*t + 2362*mtt^7*mWW^5*s*t + 3464*ep*mtt^7*mWW^5*s*t - 72802*ep^2*mtt^7*mWW^5*s*t - 353690*ep^3*mtt^7*mWW^5*s*t - 542620*ep^4*mtt^7*mWW^5*s*t - 182670*ep^5*mtt^7*mWW^5*s*t + 115492*ep^6*mtt^7*mWW^5*s*t + 548*mtt^6*mWW^6*s*t - 4950*ep*mtt^6*mWW^6*s*t - 37022*ep^2*mtt^6*mWW^6*s*t + 1698*ep^3*mtt^6*mWW^6*s*t + 247130*ep^4*mtt^6*mWW^6*s*t + 313356*ep^5*mtt^6*mWW^6*s*t + 69496*ep^6*mtt^6*mWW^6*s*t - 2370*mtt^5*mWW^7*s*t + 10194*ep*mtt^5*mWW^7*s*t + 138110*ep^2*mtt^5*mWW^7*s*t + 326318*ep^3*mtt^5*mWW^7*s*t - 139580*ep^4*mtt^5*mWW^7*s*t - 1051760*ep^5*mtt^5*mWW^7*s*t - 750768*ep^6*mtt^5*mWW^7*s*t + 848*mtt^4*mWW^8*s*t - 7224*ep*mtt^4*mWW^8*s*t - 79170*ep^2*mtt^4*mWW^8*s*t - 255146*ep^3*mtt^4*mWW^8*s*t + 13166*ep^4*mtt^4*mWW^8*s*t + 938954*ep^5*mtt^4*mWW^8*s*t + 832556*ep^6*mtt^4*mWW^8*s*t + 534*mtt^3*mWW^9*s*t - 508*ep*mtt^3*mWW^9*s*t - 17526*ep^2*mtt^3*mWW^9*s*t + 37138*ep^3*mtt^3*mWW^9*s*t + 206860*ep^4*mtt^3*mWW^9*s*t + 56202*ep^5*mtt^3*mWW^9*s*t - 155788*ep^6*mtt^3*mWW^9*s*t - 284*mtt^2*mWW^10*s*t + 2370*ep*mtt^2*mWW^10*s*t + 28550*ep^2*mtt^2*mWW^10*s*t + 42454*ep^3*mtt^2*mWW^10*s*t - 192994*ep^4*mtt^2*mWW^10*s*t - 456784*ep^5*mtt^2*mWW^10*s*t - 240704*ep^6*mtt^2*mWW^10*s*t - 30*mtt*mWW^11*s*t - 876*ep*mtt*mWW^11*s*t - 7398*ep^2*mtt*mWW^11*s*t - 22806*ep^3*mtt*mWW^11*s*t + 59152*ep^4*mtt*mWW^11*s*t + 218322*ep^5*mtt*mWW^11*s*t + 150404*ep^6*mtt*mWW^11*s*t + 16*mWW^12*s*t + 146*ep*mWW^12*s*t + 492*ep^2*mWW^12*s*t + 3532*ep^3*mWW^12*s*t - 5980*ep^4*mWW^12*s*t - 33846*ep^5*mWW^12*s*t - 27000*ep^6*mWW^12*s*t + 168*mtt^9*mWW^2*s^2*t + 1420*ep*mtt^9*mWW^2*s^2*t + 988*ep^2*mtt^9*mWW^2*s^2*t - 17228*ep^3*mtt^9*mWW^2*s^2*t - 55028*ep^4*mtt^9*mWW^2*s^2*t - 63104*ep^5*mtt^9*mWW^2*s^2*t - 25040*ep^6*mtt^9*mWW^2*s^2*t - 2184*mtt^8*mWW^3*s^2*t - 9096*ep*mtt^8*mWW^3*s^2*t + 36140*ep^2*mtt^8*mWW^3*s^2*t + 284436*ep^3*mtt^8*mWW^3*s^2*t + 644900*ep^4*mtt^8*mWW^3*s^2*t + 630132*ep^5*mtt^8*mWW^3*s^2*t + 226616*ep^6*mtt^8*mWW^3*s^2*t + 5844*mtt^7*mWW^4*s^2*t + 17210*ep*mtt^7*mWW^4*s^2*t - 133104*ep^2*mtt^7*mWW^4*s^2*t - 796816*ep^3*mtt^7*mWW^4*s^2*t - 1545716*ep^4*mtt^7*mWW^4*s^2*t - 1214314*ep^5*mtt^7*mWW^4*s^2*t - 297904*ep^6*mtt^7*mWW^4*s^2*t - 4130*mtt^6*mWW^5*s^2*t - 15332*ep*mtt^6*mWW^5*s^2*t + 91210*ep^2*mtt^6*mWW^5*s^2*t + 666378*ep^3*mtt^6*mWW^5*s^2*t + 1320756*ep^4*mtt^6*mWW^5*s^2*t + 837626*ep^5*mtt^6*mWW^5*s^2*t + 14788*ep^6*mtt^6*mWW^5*s^2*t - 3664*mtt^5*mWW^6*s^2*t + 10962*ep*mtt^5*mWW^6*s^2*t + 158620*ep^2*mtt^5*mWW^6*s^2*t + 282156*ep^3*mtt^5*mWW^6*s^2*t - 245148*ep^4*mtt^5*mWW^6*s^2*t - 811038*ep^5*mtt^5*mWW^6*s^2*t - 399696*ep^6*mtt^5*mWW^6*s^2*t + 6322*mtt^4*mWW^7*s^2*t - 4568*ep*mtt^4*mWW^7*s^2*t - 234538*ep^2*mtt^4*mWW^7*s^2*t - 761914*ep^3*mtt^4*mWW^7*s^2*t - 377220*ep^4*mtt^4*mWW^7*s^2*t + 1172514*ep^5*mtt^4*mWW^7*s^2*t + 1099020*ep^6*mtt^4*mWW^7*s^2*t - 2204*mtt^3*mWW^8*s^2*t - 6226*ep*mtt^3*mWW^8*s^2*t + 45576*ep^2*mtt^3*mWW^8*s^2*t + 377496*ep^3*mtt^3*mWW^8*s^2*t + 607908*ep^4*mtt^3*mWW^8*s^2*t - 160262*ep^5*mtt^3*mWW^8*s^2*t - 550480*ep^6*mtt^3*mWW^8*s^2*t - 350*mtt^2*mWW^9*s^2*t + 8604*ep*mtt^2*mWW^9*s^2*t + 63654*ep^2*mtt^2*mWW^9*s^2*t + 9654*ep^3*mtt^2*mWW^9*s^2*t - 539396*ep^4*mtt^2*mWW^9*s^2*t - 882738*ep^5*mtt^2*mWW^9*s^2*t - 356516*ep^6*mtt^2*mWW^9*s^2*t + 176*mtt*mWW^10*s^2*t - 3558*ep*mtt*mWW^10*s^2*t - 32528*ep^2*mtt*mWW^10*s^2*t - 55912*ep^3*mtt*mWW^10*s^2*t + 221216*ep^4*mtt*mWW^10*s^2*t + 612718*ep^5*mtt*mWW^10*s^2*t + 375904*ep^6*mtt*mWW^10*s^2*t + 22*mWW^11*s^2*t + 584*ep*mWW^11*s^2*t + 3982*ep^2*mWW^11*s^2*t + 11750*ep^3*mWW^11*s^2*t - 32272*ep^4*mWW^11*s^2*t - 121534*ep^5*mWW^11*s^2*t - 86692*ep^6*mWW^11*s^2*t - 336*mtt^8*mWW^2*s^3*t - 2660*ep*mtt^8*mWW^2*s^3*t - 1316*ep^2*mtt^8*mWW^2*s^3*t + 33796*ep^3*mtt^8*mWW^2*s^3*t + 104356*ep^4*mtt^8*mWW^2*s^3*t + 118048*ep^5*mtt^8*mWW^2*s^3*t + 46480*ep^6*mtt^8*mWW^2*s^3*t + 3696*mtt^7*mWW^3*s^3*t + 16114*ep*mtt^7*mWW^3*s^3*t - 57952*ep^2*mtt^7*mWW^3*s^3*t - 485600*ep^3*mtt^7*mWW^3*s^3*t - 1129884*ep^4*mtt^7*mWW^3*s^3*t - 1126418*ep^5*mtt^7*mWW^3*s^3*t - 411764*ep^6*mtt^7*mWW^3*s^3*t - 7676*mtt^6*mWW^4*s^3*t - 28902*ep*mtt^6*mWW^4*s^3*t + 152298*ep^2*mtt^6*mWW^4*s^3*t + 1096338*ep^3*mtt^6*mWW^4*s^3*t + 2344870*ep^4*mtt^6*mWW^4*s^3*t + 2048388*ep^5*mtt^6*mWW^4*s^3*t + 597532*ep^6*mtt^6*mWW^4*s^3*t + 1896*mtt^5*mWW^5*s^3*t + 21804*ep*mtt^5*mWW^5*s^3*t - 4912*ep^2*mtt^5*mWW^5*s^3*t - 526392*ep^3*mtt^5*mWW^5*s^3*t - 1488672*ep^4*mtt^5*mWW^5*s^3*t - 1360356*ep^5*mtt^5*mWW^5*s^3*t - 312584*ep^6*mtt^5*mWW^5*s^3*t + 8220*mtt^4*mWW^6*s^3*t - 3188*ep*mtt^4*mWW^6*s^3*t - 254278*ep^2*mtt^4*mWW^6*s^3*t - 715486*ep^3*mtt^4*mWW^6*s^3*t - 359870*ep^4*mtt^4*mWW^6*s^3*t + 646818*ep^5*mtt^4*mWW^6*s^3*t + 538680*ep^6*mtt^4*mWW^6*s^3*t - 7664*mtt^3*mWW^7*s^3*t - 13034*ep*mtt^3*mWW^7*s^3*t + 176488*ep^2*mtt^3*mWW^7*s^3*t + 842392*ep^3*mtt^3*mWW^7*s^3*t + 1091092*ep^4*mtt^3*mWW^7*s^3*t - 46958*ep^5*mtt^3*mWW^7*s^3*t - 563148*ep^6*mtt^3*mWW^7*s^3*t + 1580*mtt^2*mWW^8*s^3*t + 16174*ep*mtt^2*mWW^8*s^3*t + 36662*ep^2*mtt^2*mWW^8*s^3*t - 214658*ep^3*mtt^2*mWW^8*s^3*t - 898582*ep^4*mtt^2*mWW^8*s^3*t - 945692*ep^5*mtt^2*mWW^8*s^3*t - 232764*ep^6*mtt^2*mWW^8*s^3*t + 344*mtt*mWW^9*s^3*t - 7620*ep*mtt*mWW^9*s^3*t - 58648*ep^2*mtt*mWW^9*s^3*t - 52736*ep^3*mtt*mWW^9*s^3*t + 412840*ep^4*mtt*mWW^9*s^3*t + 898004*ep^5*mtt*mWW^9*s^3*t + 488872*ep^6*mtt*mWW^9*s^3*t - 60*mWW^10*s^3*t + 1312*ep*mWW^10*s^3*t + 11658*ep^2*mWW^10*s^3*t + 22346*ep^3*mWW^10*s^3*t - 76150*ep^4*mWW^10*s^3*t - 231834*ep^5*mWW^10*s^3*t - 151304*ep^6*mWW^10*s^3*t + 420*mtt^7*mWW^2*s^4*t + 2884*ep*mtt^7*mWW^2*s^4*t + 28*ep^2*mtt^7*mWW^2*s^4*t - 40628*ep^3*mtt^7*mWW^2*s^4*t - 116480*ep^4*mtt^7*mWW^2*s^4*t - 127568*ep^5*mtt^7*mWW^2*s^4*t - 49280*ep^6*mtt^7*mWW^2*s^4*t - 3780*mtt^6*mWW^3*s^4*t - 16744*ep*mtt^6*mWW^3*s^4*t + 57548*ep^2*mtt^6*mWW^3*s^4*t + 500140*ep^3*mtt^6*mWW^3*s^4*t + 1186528*ep^4*mtt^6*mWW^3*s^4*t + 1202748*ep^5*mtt^6*mWW^3*s^4*t + 445848*ep^6*mtt^6*mWW^3*s^4*t + 5180*mtt^5*mWW^4*s^4*t + 25602*ep*mtt^5*mWW^4*s^4*t - 88920*ep^2*mtt^5*mWW^4*s^4*t - 844392*ep^3*mtt^5*mWW^4*s^4*t - 2023132*ep^4*mtt^5*mWW^4*s^4*t - 1953114*ep^5*mtt^5*mWW^4*s^4*t - 644872*ep^6*mtt^5*mWW^4*s^4*t + 2792*mtt^4*mWW^5*s^4*t - 10310*ep*mtt^4*mWW^5*s^4*t - 87684*ep^2*mtt^4*mWW^5*s^4*t + 33996*ep^3*mtt^4*mWW^5*s^4*t + 684072*ep^4*mtt^4*mWW^5*s^4*t + 959402*ep^5*mtt^4*mWW^5*s^4*t + 357220*ep^6*mtt^4*mWW^5*s^4*t - 8554*mtt^3*mWW^6*s^4*t - 11074*ep*mtt^3*mWW^6*s^4*t + 192508*ep^2*mtt^3*mWW^6*s^4*t + 751064*ep^3*mtt^3*mWW^6*s^4*t + 890346*ep^4*mtt^3*mWW^6*s^4*t + 143666*ep^5*mtt^3*mWW^6*s^4*t - 211380*ep^6*mtt^3*mWW^6*s^4*t + 4230*mtt^2*mWW^7*s^4*t + 17184*ep*mtt^2*mWW^7*s^4*t - 42768*ep^2*mtt^2*mWW^7*s^4*t - 445580*ep^3*mtt^2*mWW^7*s^4*t - 994926*ep^4*mtt^2*mWW^7*s^4*t - 750148*ep^5*mtt^2*mWW^7*s^4*t - 109176*ep^6*mtt^2*mWW^7*s^4*t - 126*mtt*mWW^8*s^4*t - 9360*ep*mtt*mWW^8*s^4*t - 47696*ep^2*mtt*mWW^8*s^4*t + 21236*ep^3*mtt*mWW^8*s^4*t + 472658*ep^4*mtt*mWW^8*s^4*t + 783124*ep^5*mtt*mWW^8*s^4*t + 367284*ep^6*mtt*mWW^8*s^4*t - 162*mWW^9*s^4*t + 1818*ep*mWW^9*s^4*t + 16984*ep^2*mWW^9*s^4*t + 24164*ep^3*mWW^9*s^4*t - 99066*ep^4*mWW^9*s^4*t - 258110*ep^5*mWW^9*s^4*t - 155644*ep^6*mWW^9*s^4*t - 336*mtt^6*mWW^2*s^5*t - 1652*ep*mtt^6*mWW^2*s^5*t + 2380*ep^2*mtt^6*mWW^2*s^5*t + 30100*ep^3*mtt^6*mWW^2*s^5*t + 72436*ep^4*mtt^6*mWW^2*s^5*t + 72352*ep^5*mtt^6*mWW^2*s^5*t + 26320*ep^6*mtt^6*mWW^2*s^5*t + 2352*mtt^5*mWW^3*s^5*t + 10122*ep*mtt^5*mWW^3*s^5*t - 36280*ep^2*mtt^5*mWW^3*s^5*t - 312840*ep^3*mtt^5*mWW^3*s^5*t - 750148*ep^4*mtt^5*mWW^3*s^5*t - 770370*ep^5*mtt^5*mWW^3*s^5*t - 289012*ep^6*mtt^5*mWW^3*s^5*t - 1200*mtt^4*mWW^4*s^5*t - 11230*ep*mtt^4*mWW^4*s^5*t + 16726*ep^2*mtt^4*mWW^4*s^5*t + 340070*ep^3*mtt^4*mWW^4*s^5*t + 971886*ep^4*mtt^4*mWW^4*s^5*t + 1055240*ep^5*mtt^4*mWW^4*s^5*t + 389180*ep^6*mtt^4*mWW^4*s^5*t - 4102*mtt^3*mWW^5*s^5*t - 2824*ep*mtt^3*mWW^5*s^5*t + 82126*ep^2*mtt^3*mWW^5*s^5*t + 210918*ep^3*mtt^3*mWW^5*s^5*t + 65012*ep^4*mtt^3*mWW^5*s^5*t - 206942*ep^5*mtt^3*mWW^5*s^5*t - 138044*ep^6*mtt^3*mWW^5*s^5*t + 4216*mtt^2*mWW^6*s^5*t + 11142*ep*mtt^2*mWW^6*s^5*t - 66598*ep^2*mtt^2*mWW^6*s^5*t - 372102*ep^3*mtt^2*mWW^6*s^5*t - 651474*ep^4*mtt^2*mWW^6*s^5*t - 433608*ep^5*mtt^2*mWW^6*s^5*t - 70728*ep^6*mtt^2*mWW^6*s^5*t - 790*mtt*mWW^7*s^5*t - 7036*ep*mtt*mWW^7*s^5*t - 11310*ep^2*mtt*mWW^7*s^5*t + 91090*ep^3*mtt*mWW^7*s^5*t + 369760*ep^4*mtt*mWW^7*s^5*t + 455514*ep^5*mtt*mWW^7*s^5*t + 177876*ep^6*mtt*mWW^7*s^5*t - 140*mWW^8*s^5*t + 1526*ep*mWW^8*s^5*t + 13100*ep^2*mWW^8*s^5*t + 12524*ep^3*mWW^8*s^5*t - 78768*ep^4*mWW^8*s^5*t - 173722*ep^5*mWW^8*s^5*t - 96168*ep^6*mWW^8*s^5*t + 168*mtt^5*mWW^2*s^6*t + 196*ep*mtt^5*mWW^2*s^6*t - 3500*ep^2*mtt^5*mWW^2*s^6*t - 12740*ep^3*mtt^5*mWW^2*s^6*t - 16268*ep^4*mtt^5*mWW^2*s^6*t - 7616*ep^5*mtt^5*mWW^2*s^6*t - 560*ep^6*mtt^5*mWW^2*s^6*t - 840*mtt^4*mWW^3*s^6*t - 3248*ep*mtt^4*mWW^3*s^6*t + 14036*ep^2*mtt^4*mWW^3*s^6*t + 112396*ep^3*mtt^4*mWW^3*s^6*t + 269052*ep^4*mtt^4*mWW^3*s^6*t + 278692*ep^5*mtt^4*mWW^3*s^6*t + 105592*ep^6*mtt^4*mWW^3*s^6*t - 524*mtt^3*mWW^4*s^6*t + 1638*ep*mtt^3*mWW^4*s^6*t + 8608*ep^2*mtt^3*mWW^4*s^6*t - 49488*ep^3*mtt^3*mWW^4*s^6*t - 233460*ep^4*mtt^3*mWW^4*s^6*t - 307542*ep^5*mtt^3*mWW^4*s^6*t - 128864*ep^6*mtt^3*mWW^4*s^6*t + 1990*mtt^2*mWW^5*s^6*t + 3816*ep*mtt^2*mWW^5*s^6*t - 31262*ep^2*mtt^2*mWW^5*s^6*t - 125294*ep^3*mtt^2*mWW^5*s^6*t - 160068*ep^4*mtt^2*mWW^5*s^6*t - 67258*ep^5*mtt^2*mWW^5*s^6*t + 988*ep^6*mtt^2*mWW^5*s^6*t - 800*mtt*mWW^6*s^6*t - 3366*ep*mtt*mWW^6*s^6*t + 7192*ep^2*mtt*mWW^6*s^6*t + 77056*ep^3*mtt*mWW^6*s^6*t + 186288*ep^4*mtt*mWW^6*s^6*t + 180086*ep^5*mtt*mWW^6*s^6*t + 59944*ep^6*mtt*mWW^6*s^6*t - 42*mWW^7*s^6*t + 748*ep*mWW^7*s^6*t + 4854*ep^2*mWW^7*s^6*t - 466*ep^3*mWW^7*s^6*t - 41392*ep^4*mWW^7*s^6*t - 71562*ep^5*mWW^7*s^6*t - 35084*ep^6*mWW^7*s^6*t - 48*mtt^4*mWW^2*s^7*t + 340*ep*mtt^4*mWW^2*s^7*t + 2452*ep^2*mtt^4*mWW^2*s^7*t + 2188*ep^3*mtt^4*mWW^2*s^7*t - 7892*ep^4*mtt^4*mWW^2*s^7*t - 15776*ep^5*mtt^4*mWW^2*s^7*t - 7760*ep^6*mtt^4*mWW^2*s^7*t + 144*mtt^3*mWW^3*s^7*t + 446*ep*mtt^3*mWW^3*s^7*t - 2800*ep^2*mtt^3*mWW^3*s^7*t - 19856*ep^3*mtt^3*mWW^3*s^7*t - 47060*ep^4*mtt^3*mWW^3*s^7*t - 48942*ep^5*mtt^3*mWW^3*s^7*t - 18636*ep^6*mtt^3*mWW^3*s^7*t + 356*mtt^2*mWW^4*s^7*t + 150*ep*mtt^2*mWW^4*s^7*t - 5426*ep^2*mtt^2*mWW^4*s^7*t - 5514*ep^3*mtt^2*mWW^4*s^7*t + 24826*ep^4*mtt^2*mWW^4*s^7*t + 49284*ep^5*mtt^2*mWW^4*s^7*t + 24164*ep^6*mtt^2*mWW^4*s^7*t - 348*mtt*mWW^5*s^7*t - 828*ep*mtt*mWW^5*s^7*t + 4996*ep^2*mtt*mWW^5*s^7*t + 24428*ep^3*mtt*mWW^5*s^7*t + 39976*ep^4*mtt*mWW^5*s^7*t + 27616*ep^5*mtt*mWW^5*s^7*t + 6592*ep^6*mtt*mWW^5*s^7*t + 8*mWW^6*s^7*t + 196*ep*mWW^6*s^7*t + 346*ep^2*mWW^6*s^7*t - 3662*ep^3*mWW^6*s^7*t - 14138*ep^4*mWW^6*s^7*t - 16982*ep^5*mWW^6*s^7*t - 6664*ep^6*mWW^6*s^7*t + 6*mtt^3*mWW^2*s^8*t - 200*ep*mtt^3*mWW^2*s^8*t - 884*ep^2*mtt^3*mWW^2*s^8*t + 304*ep^3*mtt^3*mWW^2*s^8*t + 5974*ep^4*mtt^3*mWW^2*s^8*t + 9112*ep^5*mtt^3*mWW^2*s^8*t + 4120*ep^6*mtt^3*mWW^2*s^8*t - 6*mtt^2*mWW^3*s^8*t - 54*ep*mtt^2*mWW^3*s^8*t + 32*ep^2*mtt^2*mWW^3*s^8*t + 1260*ep^3*mtt^2*mWW^3*s^8*t + 3674*ep^4*mtt^2*mWW^3*s^8*t + 3978*ep^5*mtt^2*mWW^3*s^8*t + 1484*ep^6*mtt^2*mWW^3*s^8*t - 54*mtt*mWW^4*s^8*t + 32*ep*mtt*mWW^4*s^8*t + 1052*ep^2*mtt*mWW^4*s^8*t + 1112*ep^3*mtt*mWW^4*s^8*t - 3790*ep^4*mtt*mWW^4*s^8*t - 7768*ep^5*mtt*mWW^4*s^8*t - 3832*ep^6*mtt*mWW^4*s^8*t + 6*mWW^5*s^8*t + 6*ep*mWW^5*s^8*t - 272*ep^2*mWW^5*s^8*t - 1212*ep^3*mWW^5*s^8*t - 1706*ep^4*mWW^5*s^8*t - 522*ep^5*mWW^5*s^8*t + 244*ep^6*mWW^5*s^8*t + 36*ep*mtt^2*mWW^2*s^9*t + 132*ep^2*mtt^2*mWW^2*s^9*t - 132*ep^3*mtt^2*mWW^2*s^9*t - 1140*ep^4*mtt^2*mWW^2*s^9*t - 1632*ep^5*mtt^2*mWW^2*s^9*t - 720*ep^6*mtt^2*mWW^2*s^9*t + 24*ep*mtt*mWW^3*s^9*t + 72*ep^2*mtt*mWW^3*s^9*t - 120*ep^3*mtt*mWW^3*s^9*t - 648*ep^4*mtt*mWW^3*s^9*t - 768*ep^5*mtt*mWW^3*s^9*t - 288*ep^6*mtt*mWW^3*s^9*t - 12*ep*mWW^4*s^9*t - 60*ep^2*mWW^4*s^9*t + 12*ep^3*mWW^4*s^9*t + 492*ep^4*mWW^4*s^9*t + 864*ep^5*mWW^4*s^9*t + 432*ep^6*mWW^4*s^9*t + 40*mtt^10*mWW^2*t^2 - 240*ep*mtt^10*mWW^2*t^2 - 2432*ep^2*mtt^10*mWW^2*t^2 - 5424*ep^3*mtt^10*mWW^2*t^2 - 2776*ep^4*mtt^10*mWW^2*t^2 + 3120*ep^5*mtt^10*mWW^2*t^2 + 2624*ep^6*mtt^10*mWW^2*t^2 + 132*mtt^9*mWW^3*t^2 + 2332*ep*mtt^9*mWW^3*t^2 + 5616*ep^2*mtt^9*mWW^3*t^2 - 15652*ep^3*mtt^9*mWW^3*t^2 - 83128*ep^4*mtt^9*mWW^3*t^2 - 120024*ep^5*mtt^9*mWW^3*t^2 - 57692*ep^6*mtt^9*mWW^3*t^2 - 1320*mtt^8*mWW^4*t^2 - 6246*ep*mtt^8*mWW^4*t^2 + 15330*ep^2*mtt^8*mWW^4*t^2 + 144822*ep^3*mtt^8*mWW^4*t^2 + 337862*ep^4*mtt^8*mWW^4*t^2 + 343488*ep^5*mtt^8*mWW^4*t^2 + 133072*ep^6*mtt^8*mWW^4*t^2 + 2746*mtt^7*mWW^5*t^2 + 4776*ep*mtt^7*mWW^5*t^2 - 65782*ep^2*mtt^7*mWW^5*t^2 - 289430*ep^3*mtt^7*mWW^5*t^2 - 392952*ep^4*mtt^7*mWW^5*t^2 - 120202*ep^5*mtt^7*mWW^5*t^2 + 63804*ep^6*mtt^7*mWW^5*t^2 - 1518*mtt^6*mWW^6*t^2 + 4768*ep*mtt^6*mWW^6*t^2 + 73146*ep^2*mtt^6*mWW^6*t^2 + 196750*ep^3*mtt^6*mWW^6*t^2 - 6248*ep^4*mtt^6*mWW^6*t^2 - 549438*ep^5*mtt^6*mWW^6*t^2 - 456372*ep^6*mtt^6*mWW^6*t^2 - 1696*mtt^5*mWW^7*t^2 - 9984*ep*mtt^5*mWW^7*t^2 - 3398*ep^2*mtt^5*mWW^7*t^2 + 64262*ep^3*mtt^5*mWW^7*t^2 + 264658*ep^4*mtt^5*mWW^7*t^2 + 534106*ep^5*mtt^5*mWW^7*t^2 + 373940*ep^6*mtt^5*mWW^7*t^2 + 2500*mtt^4*mWW^8*t^2 + 4892*ep*mtt^4*mWW^8*t^2 - 48802*ep^2*mtt^4*mWW^8*t^2 - 172082*ep^3*mtt^4*mWW^8*t^2 - 74230*ep^4*mtt^4*mWW^8*t^2 + 199486*ep^5*mtt^4*mWW^8*t^2 + 146172*ep^6*mtt^4*mWW^8*t^2 - 758*mtt^3*mWW^9*t^2 + 440*ep*mtt^3*mWW^9*t^2 + 30318*ep^2*mtt^3*mWW^9*t^2 + 96790*ep^3*mtt^3*mWW^9*t^2 - 74788*ep^4*mtt^3*mWW^9*t^2 - 469862*ep^5*mtt^3*mWW^9*t^2 - 350188*ep^6*mtt^3*mWW^9*t^2 - 254*mtt^2*mWW^10*t^2 - 912*ep*mtt^2*mWW^10*t^2 - 1906*ep^2*mtt^2*mWW^10*t^2 - 21182*ep^3*mtt^2*mWW^10*t^2 + 26268*ep^4*mtt^2*mWW^10*t^2 + 200222*ep^5*mtt^2*mWW^10*t^2 + 172644*ep^6*mtt^2*mWW^10*t^2 + 120*mtt*mWW^11*t^2 + 196*ep*mtt*mWW^11*t^2 - 2210*ep^2*mtt*mWW^11*t^2 + 1054*ep^3*mtt*mWW^11*t^2 + 6626*ep^4*mtt*mWW^11*t^2 - 20178*ep^5*mtt*mWW^11*t^2 - 29096*ep^6*mtt*mWW^11*t^2 + 8*mWW^12*t^2 - 22*ep*mWW^12*t^2 + 120*ep^2*mWW^12*t^2 + 92*ep^3*mWW^12*t^2 - 1292*ep^4*mWW^12*t^2 - 718*ep^5*mWW^12*t^2 + 1092*ep^6*mWW^12*t^2 + 24*ep*mtt^10*mWW*s*t^2 + 88*ep^2*mtt^10*mWW*s*t^2 - 88*ep^3*mtt^10*mWW*s*t^2 - 760*ep^4*mtt^10*mWW*s*t^2 - 1088*ep^5*mtt^10*mWW*s*t^2 - 480*ep^6*mtt^10*mWW*s*t^2 - 272*mtt^9*mWW^2*s*t^2 + 1450*ep*mtt^9*mWW^2*s*t^2 + 15910*ep^2*mtt^9*mWW^2*s*t^2 + 38130*ep^3*mtt^9*mWW^2*s*t^2 + 26778*ep^4*mtt^9*mWW^2*s*t^2 - 10012*ep^5*mtt^9*mWW^2*s*t^2 - 12848*ep^6*mtt^9*mWW^2*s*t^2 - 888*mtt^8*mWW^3*s*t^2 - 13660*ep*mtt^8*mWW^3*s*t^2 - 28476*ep^2*mtt^8*mWW^3*s*t^2 + 108776*ep^3*mtt^8*mWW^3*s*t^2 + 512664*ep^4*mtt^8*mWW^3*s*t^2 + 719348*ep^5*mtt^8*mWW^3*s*t^2 + 340956*ep^6*mtt^8*mWW^3*s*t^2 + 7370*mtt^7*mWW^4*s*t^2 + 34161*ep*mtt^7*mWW^4*s*t^2 - 90856*ep^2*mtt^7*mWW^4*s*t^2 - 828464*ep^3*mtt^7*mWW^4*s*t^2 - 1916032*ep^4*mtt^7*mWW^4*s*t^2 - 1924561*ep^5*mtt^7*mWW^4*s*t^2 - 732018*ep^6*mtt^7*mWW^4*s*t^2 - 12900*mtt^6*mWW^5*s*t^2 - 28607*ep*mtt^6*mWW^5*s*t^2 + 280370*ep^2*mtt^6*mWW^5*s*t^2 + 1370426*ep^3*mtt^6*mWW^5*s*t^2 + 2061608*ep^4*mtt^6*mWW^5*s*t^2 + 901821*ep^5*mtt^6*mWW^5*s*t^2 - 144766*ep^6*mtt^6*mWW^5*s*t^2 + 5110*mtt^5*mWW^6*s*t^2 - 6773*ep*mtt^5*mWW^6*s*t^2 - 197696*ep^2*mtt^5*mWW^6*s*t^2 - 650420*ep^3*mtt^5*mWW^6*s*t^2 - 221928*ep^4*mtt^5*mWW^6*s*t^2 + 1484745*ep^5*mtt^5*mWW^6*s*t^2 + 1395602*ep^6*mtt^5*mWW^6*s*t^2 + 7392*mtt^4*mWW^7*s*t^2 + 24957*ep*mtt^4*mWW^7*s*t^2 - 92338*ep^2*mtt^4*mWW^7*s*t^2 - 455518*ep^3*mtt^4*mWW^7*s*t^2 - 774176*ep^4*mtt^4*mWW^7*s*t^2 - 974031*ep^5*mtt^4*mWW^7*s*t^2 - 652478*ep^6*mtt^4*mWW^7*s*t^2 - 8026*mtt^3*mWW^8*s*t^2 - 14901*ep*mtt^3*mWW^8*s*t^2 + 169788*ep^2*mtt^3*mWW^8*s*t^2 + 640884*ep^3*mtt^3*mWW^8*s*t^2 + 292428*ep^4*mtt^3*mWW^8*s*t^2 - 934287*ep^5*mtt^3*mWW^8*s*t^2 - 788990*ep^6*mtt^3*mWW^8*s*t^2 + 2012*mtt^2*mWW^9*s*t^2 + 3615*ep*mtt^2*mWW^9*s*t^2 - 55470*ep^2*mtt^2*mWW^9*s*t^2 - 259270*ep^3*mtt^2*mWW^9*s*t^2 + 13220*ep^4*mtt^2*mWW^9*s*t^2 + 953663*ep^5*mtt^2*mWW^9*s*t^2 + 806278*ep^6*mtt^2*mWW^9*s*t^2 + 298*mtt*mWW^10*s*t^2 + 15*ep*mtt*mWW^10*s*t^2 - 3082*ep^2*mtt*mWW^10*s*t^2 + 34254*ep^3*mtt*mWW^10*s*t^2 + 10482*ep^4*mtt*mWW^10*s*t^2 - 224861*ep^5*mtt*mWW^10*s*t^2 - 228178*ep^6*mtt*mWW^10*s*t^2 - 96*mWW^11*s*t^2 - 281*ep*mWW^11*s*t^2 + 1762*ep^2*mWW^11*s*t^2 + 1290*ep^3*mWW^11*s*t^2 - 4284*ep^4*mWW^11*s*t^2 + 9263*ep^5*mWW^11*s*t^2 + 16922*ep^6*mWW^11*s*t^2 - 168*ep*mtt^9*mWW*s^2*t^2 - 616*ep^2*mtt^9*mWW*s^2*t^2 + 616*ep^3*mtt^9*mWW*s^2*t^2 + 5320*ep^4*mtt^9*mWW*s^2*t^2 + 7616*ep^5*mtt^9*mWW*s^2*t^2 + 3360*ep^6*mtt^9*mWW*s^2*t^2 + 784*mtt^8*mWW^2*s^2*t^2 - 3583*ep*mtt^8*mWW^2*s^2*t^2 - 43840*ep^2*mtt^8*mWW^2*s^2*t^2 - 114488*ep^3*mtt^8*mWW^2*s^2*t^2 - 104838*ep^4*mtt^8*mWW^2*s^2*t^2 - 10233*ep^5*mtt^8*mWW^2*s^2*t^2 + 19590*ep^6*mtt^8*mWW^2*s^2*t^2 + 2712*mtt^7*mWW^3*s^2*t^2 + 33894*ep*mtt^7*mWW^3*s^2*t^2 + 53840*ep^2*mtt^7*mWW^3*s^2*t^2 - 329452*ep^3*mtt^7*mWW^3*s^2*t^2 - 1349672*ep^4*mtt^7*mWW^3*s^2*t^2 - 1820330*ep^5*mtt^7*mWW^3*s^2*t^2 - 845808*ep^6*mtt^7*mWW^3*s^2*t^2 - 17398*mtt^6*mWW^4*s^2*t^2 - 77451*ep*mtt^6*mWW^4*s^2*t^2 + 229850*ep^2*mtt^6*mWW^4*s^2*t^2 + 1984182*ep^3*mtt^6*mWW^4*s^2*t^2 + 4517714*ep^4*mtt^6*mWW^4*s^2*t^2 + 4459461*ep^5*mtt^6*mWW^4*s^2*t^2 + 1656762*ep^6*mtt^6*mWW^4*s^2*t^2 + 23804*mtt^5*mWW^5*s^2*t^2 + 62000*ep*mtt^5*mWW^5*s^2*t^2 - 474196*ep^2*mtt^5*mWW^5*s^2*t^2 - 2559568*ep^3*mtt^5*mWW^5*s^2*t^2 - 4172532*ep^4*mtt^5*mWW^5*s^2*t^2 - 2199136*ep^5*mtt^5*mWW^5*s^2*t^2 + 39692*ep^6*mtt^5*mWW^5*s^2*t^2 - 3812*mtt^4*mWW^6*s^2*t^2 + 2067*ep*mtt^4*mWW^6*s^2*t^2 + 131210*ep^2*mtt^4*mWW^6*s^2*t^2 + 573246*ep^3*mtt^4*mWW^6*s^2*t^2 + 294380*ep^4*mtt^4*mWW^6*s^2*t^2 - 1531489*ep^5*mtt^4*mWW^6*s^2*t^2 - 1584418*ep^6*mtt^4*mWW^6*s^2*t^2 - 14410*mtt^3*mWW^7*s^2*t^2 - 32648*ep*mtt^3*mWW^7*s^2*t^2 + 276540*ep^2*mtt^3*mWW^7*s^2*t^2 + 1122308*ep^3*mtt^3*mWW^7*s^2*t^2 + 1269626*ep^4*mtt^3*mWW^7*s^2*t^2 + 434044*ep^5*mtt^3*mWW^7*s^2*t^2 + 58252*ep^6*mtt^3*mWW^7*s^2*t^2 + 10120*mtt^2*mWW^8*s^2*t^2 + 21513*ep*mtt^2*mWW^8*s^2*t^2 - 207134*ep^2*mtt^2*mWW^8*s^2*t^2 - 883334*ep^3*mtt^2*mWW^8*s^2*t^2 - 544596*ep^4*mtt^2*mWW^8*s^2*t^2 + 1220133*ep^5*mtt^2*mWW^8*s^2*t^2 + 1178898*ep^6*mtt^2*mWW^8*s^2*t^2 - 1650*mtt*mWW^9*s^2*t^2 - 5726*ep*mtt*mWW^9*s^2*t^2 + 31136*ep^2*mtt*mWW^9*s^2*t^2 + 216448*ep^3*mtt*mWW^9*s^2*t^2 + 98690*ep^4*mtt*mWW^9*s^2*t^2 - 620874*ep^5*mtt*mWW^9*s^2*t^2 - 599832*ep^6*mtt*mWW^9*s^2*t^2 - 150*mWW^10*s^2*t^2 + 102*ep*mWW^10*s^2*t^2 + 3210*ep^2*mWW^10*s^2*t^2 - 9958*ep^3*mWW^10*s^2*t^2 - 14092*ep^4*mWW^10*s^2*t^2 + 60808*ep^5*mWW^10*s^2*t^2 + 73504*ep^6*mWW^10*s^2*t^2 + 504*ep*mtt^8*mWW*s^3*t^2 + 1848*ep^2*mtt^8*mWW*s^3*t^2 - 1848*ep^3*mtt^8*mWW*s^3*t^2 - 15960*ep^4*mtt^8*mWW*s^3*t^2 - 22848*ep^5*mtt^8*mWW*s^3*t^2 - 10080*ep^6*mtt^8*mWW*s^3*t^2 - 1232*mtt^7*mWW^2*s^3*t^2 + 4476*ep*mtt^7*mWW^2*s^3*t^2 + 65086*ep^2*mtt^7*mWW^2*s^3*t^2 + 190002*ep^3*mtt^7*mWW^2*s^3*t^2 + 222470*ep^4*mtt^7*mWW^2*s^3*t^2 + 97314*ep^5*mtt^7*mWW^2*s^3*t^2 + 5468*ep^6*mtt^7*mWW^2*s^3*t^2 - 4908*mtt^6*mWW^3*s^3*t^2 - 46382*ep*mtt^6*mWW^3*s^3*t^2 - 38540*ep^2*mtt^6*mWW^3*s^3*t^2 + 564944*ep^3*mtt^6*mWW^3*s^3*t^2 + 1970824*ep^4*mtt^6*mWW^3*s^3*t^2 + 2514702*ep^5*mtt^6*mWW^3*s^3*t^2 + 1134688*ep^6*mtt^6*mWW^3*s^3*t^2 + 22416*mtt^5*mWW^4*s^3*t^2 + 93878*ep*mtt^5*mWW^4*s^3*t^2 - 317790*ep^2*mtt^5*mWW^4*s^3*t^2 - 2560530*ep^3*mtt^5*mWW^4*s^3*t^2 - 5699746*ep^4*mtt^5*mWW^4*s^3*t^2 - 5495012*ep^5*mtt^5*mWW^4*s^3*t^2 - 1980368*ep^6*mtt^5*mWW^4*s^3*t^2 - 21052*mtt^4*mWW^5*s^3*t^2 - 61628*ep*mtt^4*mWW^5*s^3*t^2 + 389544*ep^2*mtt^4*mWW^5*s^3*t^2 + 2323460*ep^3*mtt^4*mWW^5*s^3*t^2 + 4049088*ep^4*mtt^4*mWW^5*s^3*t^2 + 2373096*ep^5*mtt^4*mWW^5*s^3*t^2 + 105028*ep^6*mtt^4*mWW^5*s^3*t^2 - 4220*mtt^3*mWW^6*s^3*t^2 - 8498*ep*mtt^3*mWW^6*s^3*t^2 + 90550*ep^2*mtt^3*mWW^6*s^3*t^2 + 251318*ep^3*mtt^3*mWW^6*s^3*t^2 + 435910*ep^4*mtt^3*mWW^6*s^3*t^2 + 986700*ep^5*mtt^3*mWW^6*s^3*t^2 + 831888*ep^6*mtt^3*mWW^6*s^3*t^2 + 14268*mtt^2*mWW^7*s^3*t^2 + 30062*ep*mtt^2*mWW^7*s^3*t^2 - 292824*ep^2*mtt^2*mWW^7*s^3*t^2 - 1234936*ep^3*mtt^2*mWW^7*s^3*t^2 - 1339836*ep^4*mtt^2*mWW^7*s^3*t^2 + 20402*ep^5*mtt^2*mWW^7*s^3*t^2 + 449856*ep^6*mtt^2*mWW^7*s^3*t^2 - 5676*mtt*mWW^8*s^3*t^2 - 14488*ep*mtt*mWW^8*s^3*t^2 + 106790*ep^2*mtt*mWW^8*s^3*t^2 + 524334*ep^3*mtt*mWW^8*s^3*t^2 + 426426*ep^4*mtt*mWW^8*s^3*t^2 - 602150*ep^5*mtt*mWW^8*s^3*t^2 - 680324*ep^6*mtt*mWW^8*s^3*t^2 + 404*mWW^9*s^3*t^2 + 2076*ep*mWW^9*s^3*t^2 - 4664*ep^2*mWW^9*s^3*t^2 - 56744*ep^3*mWW^9*s^3*t^2 - 49176*ep^4*mWW^9*s^3*t^2 + 127796*ep^5*mWW^9*s^3*t^2 + 143844*ep^6*mWW^9*s^3*t^2 - 840*ep*mtt^7*mWW*s^4*t^2 - 3080*ep^2*mtt^7*mWW*s^4*t^2 + 3080*ep^3*mtt^7*mWW*s^4*t^2 + 26600*ep^4*mtt^7*mWW*s^4*t^2 + 38080*ep^5*mtt^7*mWW*s^4*t^2 + 16800*ep^6*mtt^7*mWW*s^4*t^2 + 1120*mtt^6*mWW^2*s^4*t^2 - 2573*ep*mtt^6*mWW^2*s^4*t^2 - 54404*ep^2*mtt^6*mWW^2*s^4*t^2 - 187620*ep^3*mtt^6*mWW^2*s^4*t^2 - 283014*ep^4*mtt^6*mWW^2*s^4*t^2 - 201439*ep^5*mtt^6*mWW^2*s^4*t^2 - 55334*ep^6*mtt^6*mWW^2*s^4*t^2 + 5700*mtt^5*mWW^3*s^4*t^2 + 38372*ep*mtt^5*mWW^3*s^4*t^2 - 11324*ep^2*mtt^5*mWW^3*s^4*t^2 - 594520*ep^3*mtt^5*mWW^3*s^4*t^2 - 1733644*ep^4*mtt^5*mWW^3*s^4*t^2 - 2044444*ep^5*mtt^5*mWW^3*s^4*t^2 - 881484*ep^6*mtt^5*mWW^3*s^4*t^2 - 16876*mtt^4*mWW^4*s^4*t^2 - 65677*ep*mtt^4*mWW^4*s^4*t^2 + 252814*ep^2*mtt^4*mWW^4*s^4*t^2 + 1900554*ep^3*mtt^4*mWW^4*s^4*t^2 + 4118784*ep^4*mtt^4*mWW^4*s^4*t^2 + 3857059*ep^5*mtt^4*mWW^4*s^4*t^2 + 1337790*ep^6*mtt^4*mWW^4*s^4*t^2 + 7998*mtt^3*mWW^5*s^4*t^2 + 27036*ep*mtt^3*mWW^5*s^4*t^2 - 137098*ep^2*mtt^3*mWW^5*s^4*t^2 - 960746*ep^3*mtt^3*mWW^5*s^4*t^2 - 1809664*ep^4*mtt^3*mWW^5*s^4*t^2 - 1122634*ep^5*mtt^3*mWW^5*s^4*t^2 - 58252*ep^6*mtt^3*mWW^5*s^4*t^2 + 7604*mtt^2*mWW^6*s^4*t^2 + 15399*ep*mtt^2*mWW^6*s^4*t^2 - 162574*ep^2*mtt^2*mWW^6*s^4*t^2 - 667170*ep^3*mtt^2*mWW^6*s^4*t^2 - 932468*ep^4*mtt^2*mWW^6*s^4*t^2 - 622917*ep^5*mtt^2*mWW^6*s^4*t^2 - 214706*ep^6*mtt^2*mWW^6*s^4*t^2 - 6694*mtt*mWW^7*s^4*t^2 - 15174*ep*mtt*mWW^7*s^4*t^2 + 135594*ep^2*mtt*mWW^7*s^4*t^2 + 618878*ep^3*mtt*mWW^7*s^4*t^2 + 724440*ep^4*mtt*mWW^7*s^4*t^2 - 6032*ep^5*mtt*mWW^7*s^4*t^2 - 282356*ep^6*mtt*mWW^7*s^4*t^2 + 1148*mWW^8*s^4*t^2 + 3481*ep*mWW^8*s^4*t^2 - 19856*ep^2*mWW^8*s^4*t^2 - 112576*ep^3*mWW^8*s^4*t^2 - 111682*ep^4*mWW^8*s^4*t^2 + 101559*ep^5*mWW^8*s^4*t^2 + 137254*ep^6*mWW^8*s^4*t^2 + 840*ep*mtt^6*mWW*s^5*t^2 + 3080*ep^2*mtt^6*mWW*s^5*t^2 - 3080*ep^3*mtt^6*mWW*s^5*t^2 - 26600*ep^4*mtt^6*mWW*s^5*t^2 - 38080*ep^5*mtt^6*mWW*s^5*t^2 - 16800*ep^6*mtt^6*mWW*s^5*t^2 - 560*mtt^5*mWW^2*s^5*t^2 - 130*ep*mtt^5*mWW^2*s^5*t^2 + 22862*ep^2*mtt^5*mWW^2*s^5*t^2 + 109474*ep^3*mtt^5*mWW^2*s^5*t^2 + 222666*ep^4*mtt^5*mWW^2*s^5*t^2 + 213360*ep^5*mtt^5*mWW^2*s^5*t^2 + 77736*ep^6*mtt^5*mWW^2*s^5*t^2 - 4272*mtt^4*mWW^3*s^5*t^2 - 20052*ep*mtt^4*mWW^3*s^5*t^2 + 36024*ep^2*mtt^4*mWW^3*s^5*t^2 + 387092*ep^3*mtt^4*mWW^3*s^5*t^2 + 932028*ep^4*mtt^4*mWW^3*s^5*t^2 + 981904*ep^5*mtt^4*mWW^3*s^5*t^2 + 392652*ep^6*mtt^4*mWW^3*s^5*t^2 + 7274*mtt^3*mWW^4*s^5*t^2 + 27089*ep*mtt^3*mWW^4*s^5*t^2 - 108876*ep^2*mtt^3*mWW^4*s^5*t^2 - 794348*ep^3*mtt^3*mWW^4*s^5*t^2 - 1691108*ep^4*mtt^3*mWW^4*s^5*t^2 - 1543029*ep^5*mtt^3*mWW^4*s^5*t^2 - 514122*ep^6*mtt^3*mWW^4*s^5*t^2 + 112*mtt^2*mWW^5*s^5*t^2 - 2531*ep*mtt^2*mWW^5*s^5*t^2 - 8138*ep^2*mtt^2*mWW^5*s^5*t^2 + 58798*ep^3*mtt^2*mWW^5*s^5*t^2 + 187656*ep^4*mtt^2*mWW^5*s^5*t^2 + 117613*ep^5*mtt^2*mWW^5*s^5*t^2 - 20726*ep^6*mtt^2*mWW^5*s^5*t^2 - 3742*mtt*mWW^6*s^5*t^2 - 8315*ep*mtt*mWW^6*s^5*t^2 + 78262*ep^2*mtt*mWW^6*s^5*t^2 + 359002*ep^3*mtt*mWW^6*s^5*t^2 + 526814*ep^4*mtt*mWW^6*s^5*t^2 + 284593*ep^5*mtt*mWW^6*s^5*t^2 + 31642*ep^6*mtt*mWW^6*s^5*t^2 + 1140*mWW^7*s^5*t^2 + 2787*ep*mWW^7*s^5*t^2 - 23574*ep^2*mWW^7*s^5*t^2 - 114994*ep^3*mWW^7*s^5*t^2 - 144712*ep^4*mWW^7*s^5*t^2 - 8489*ep^5*mWW^7*s^5*t^2 + 52786*ep^6*mWW^7*s^5*t^2 - 504*ep*mtt^5*mWW*s^6*t^2 - 1848*ep^2*mtt^5*mWW*s^6*t^2 + 1848*ep^3*mtt^5*mWW*s^6*t^2 + 15960*ep^4*mtt^5*mWW*s^6*t^2 + 22848*ep^5*mtt^5*mWW*s^6*t^2 + 10080*ep^6*mtt^5*mWW*s^6*t^2 + 112*mtt^4*mWW^2*s^6*t^2 + 1095*ep*mtt^4*mWW^2*s^6*t^2 - 1400*ep^2*mtt^4*mWW^2*s^6*t^2 - 34320*ep^3*mtt^4*mWW^2*s^6*t^2 - 106978*ep^4*mtt^4*mWW^2*s^6*t^2 - 128583*ep^5*mtt^4*mWW^2*s^6*t^2 - 53542*ep^6*mtt^4*mWW^2*s^6*t^2 + 1968*mtt^3*mWW^3*s^6*t^2 + 6910*ep*mtt^3*mWW^3*s^6*t^2 - 21544*ep^2*mtt^3*mWW^3*s^6*t^2 - 147916*ep^3*mtt^3*mWW^3*s^6*t^2 - 296064*ep^4*mtt^3*mWW^3*s^6*t^2 - 267138*ep^5*mtt^3*mWW^3*s^6*t^2 - 93656*ep^6*mtt^3*mWW^3*s^6*t^2 - 1566*mtt^2*mWW^4*s^6*t^2 - 6713*ep*mtt^2*mWW^4*s^6*t^2 + 18630*ep^2*mtt^2*mWW^4*s^6*t^2 + 165018*ep^3*mtt^2*mWW^4*s^6*t^2 + 368906*ep^4*mtt^2*mWW^4*s^6*t^2 + 343055*ep^5*mtt^2*mWW^4*s^6*t^2 + 114238*ep^6*mtt^2*mWW^4*s^6*t^2 - 852*mtt*mWW^5*s^6*t^2 - 1324*ep*mtt*mWW^5*s^6*t^2 + 18628*ep^2*mtt*mWW^5*s^6*t^2 + 72096*ep^3*mtt*mWW^5*s^6*t^2 + 101004*ep^4*mtt*mWW^5*s^6*t^2 + 66460*ep^5*mtt*mWW^5*s^6*t^2 + 19604*ep^6*mtt*mWW^5*s^6*t^2 + 578*mWW^6*s^6*t^2 + 1352*ep*mWW^6*s^6*t^2 - 12898*ep^2*mWW^6*s^6*t^2 - 62726*ep^3*mWW^6*s^6*t^2 - 96460*ep^4*mWW^6*s^6*t^2 - 52194*ep^5*mWW^6*s^6*t^2 - 3636*ep^6*mWW^6*s^6*t^2 + 168*ep*mtt^4*mWW*s^7*t^2 + 616*ep^2*mtt^4*mWW*s^7*t^2 - 616*ep^3*mtt^4*mWW*s^7*t^2 - 5320*ep^4*mtt^4*mWW*s^7*t^2 - 7616*ep^5*mtt^4*mWW*s^7*t^2 - 3360*ep^6*mtt^4*mWW*s^7*t^2 + 16*mtt^3*mWW^2*s^7*t^2 - 632*ep*mtt^3*mWW^2*s^7*t^2 - 2510*ep^2*mtt^3*mWW^2*s^7*t^2 + 4158*ep^3*mtt^3*mWW^2*s^7*t^2 + 29778*ep^4*mtt^3*mWW^2*s^7*t^2 + 43178*ep^5*mtt^3*mWW^2*s^7*t^2 + 19420*ep^6*mtt^3*mWW^2*s^7*t^2 - 492*mtt^2*mWW^3*s^7*t^2 - 1654*ep*mtt^2*mWW^3*s^7*t^2 + 4340*ep^2*mtt^2*mWW^3*s^7*t^2 + 28472*ep^3*mtt^2*mWW^3*s^7*t^2 + 51232*ep^4*mtt^2*mWW^3*s^7*t^2 + 39950*ep^5*mtt^2*mWW^3*s^7*t^2 + 11688*ep^6*mtt^2*mWW^3*s^7*t^2 + 92*mtt*mWW^4*s^7*t^2 + 1024*ep*mtt*mWW^4*s^7*t^2 + 1314*ep^2*mtt*mWW^4*s^7*t^2 - 10978*ep^3*mtt*mWW^4*s^7*t^2 - 37850*ep^4*mtt*mWW^4*s^7*t^2 - 42942*ep^5*mtt*mWW^4*s^7*t^2 - 16452*ep^6*mtt*mWW^4*s^7*t^2 + 144*mWW^5*s^7*t^2 + 278*ep*mWW^5*s^7*t^2 - 3328*ep^2*mWW^5*s^7*t^2 - 15036*ep^3*mWW^5*s^7*t^2 - 24208*ep^4*mWW^5*s^7*t^2 - 17018*ep^5*mWW^5*s^7*t^2 - 4384*ep^6*mWW^5*s^7*t^2 - 24*ep*mtt^3*mWW*s^8*t^2 - 88*ep^2*mtt^3*mWW*s^8*t^2 + 88*ep^3*mtt^3*mWW*s^8*t^2 + 760*ep^4*mtt^3*mWW*s^8*t^2 + 1088*ep^5*mtt^3*mWW*s^8*t^2 + 480*ep^6*mtt^3*mWW*s^8*t^2 - 8*mtt^2*mWW^2*s^8*t^2 + 149*ep*mtt^2*mWW^2*s^8*t^2 + 764*ep^2*mtt^2*mWW^2*s^8*t^2 + 28*ep^3*mtt^2*mWW^2*s^8*t^2 - 4410*ep^4*mtt^2*mWW^2*s^8*t^2 - 7089*ep^5*mtt^2*mWW^2*s^8*t^2 - 3258*ep^6*mtt^2*mWW^2*s^8*t^2 + 48*mtt*mWW^3*s^8*t^2 + 252*ep*mtt*mWW^3*s^8*t^2 + 100*ep^2*mtt*mWW^3*s^8*t^2 - 1804*ep^3*mtt*mWW^3*s^8*t^2 - 4564*ep^4*mtt*mWW^3*s^8*t^2 - 4352*ep^5*mtt*mWW^3*s^8*t^2 - 1488*ep^6*mtt*mWW^3*s^8*t^2 + 8*mWW^4*s^8*t^2 - 65*ep*mWW^4*s^8*t^2 - 416*ep^2*mWW^4*s^8*t^2 - 256*ep^3*mWW^4*s^8*t^2 + 1470*ep^4*mWW^4*s^8*t^2 + 2481*ep^5*mWW^4*s^8*t^2 + 1098*ep^6*mWW^4*s^8*t^2 - 12*ep*mtt*mWW^2*s^9*t^2 - 36*ep^2*mtt*mWW^2*s^9*t^2 + 60*ep^3*mtt*mWW^2*s^9*t^2 + 324*ep^4*mtt*mWW^2*s^9*t^2 + 384*ep^5*mtt*mWW^2*s^9*t^2 + 144*ep^6*mtt*mWW^2*s^9*t^2 - 12*ep*mWW^3*s^9*t^2 - 36*ep^2*mWW^3*s^9*t^2 + 60*ep^3*mWW^3*s^9*t^2 + 324*ep^4*mWW^3*s^9*t^2 + 384*ep^5*mWW^3*s^9*t^2 + 144*ep^6*mWW^3*s^9*t^2 - 72*mtt^10*mWW*t^3 - 138*ep*mtt^10*mWW*t^3 + 1716*ep^2*mtt^10*mWW*t^3 + 8364*ep^3*mtt^10*mWW*t^3 + 15192*ep^4*mtt^10*mWW*t^3 + 12510*ep^5*mtt^10*mWW*t^3 + 3900*ep^6*mtt^10*mWW*t^3 - 12*mtt^9*mWW^2*t^3 + 534*ep*mtt^9*mWW^2*t^3 + 3910*ep^2*mtt^9*mWW^2*t^3 + 8342*ep^3*mtt^9*mWW^2*t^3 + 6170*ep^4*mtt^9*mWW^2*t^3 + 1492*ep^5*mtt^9*mWW^2*t^3 + 876*ep^6*mtt^9*mWW^2*t^3 + 656*mtt^8*mWW^3*t^3 - 3325*ep*mtt^8*mWW^3*t^3 - 34832*ep^2*mtt^8*mWW^3*t^3 - 71444*ep^3*mtt^8*mWW^3*t^3 + 3006*ep^4*mtt^8*mWW^3*t^3 + 130017*ep^5*mtt^8*mWW^3*t^3 + 90066*ep^6*mtt^8*mWW^3*t^3 + 174*mtt^7*mWW^4*t^3 + 13475*ep*mtt^7*mWW^4*t^3 + 47890*ep^2*mtt^7*mWW^4*t^3 - 38926*ep^3*mtt^7*mWW^4*t^3 - 457142*ep^4*mtt^7*mWW^4*t^3 - 790549*ep^5*mtt^7*mWW^4*t^3 - 427274*ep^6*mtt^7*mWW^4*t^3 - 4542*mtt^6*mWW^5*t^3 - 24413*ep*mtt^6*mWW^5*t^3 + 27676*ep^2*mtt^6*mWW^5*t^3 + 406664*ep^3*mtt^6*mWW^5*t^3 + 1024824*ep^4*mtt^6*mWW^5*t^3 + 1139109*ep^5*mtt^6*mWW^5*t^3 + 496250*ep^6*mtt^6*mWW^5*t^3 + 7156*mtt^5*mWW^6*t^3 + 17453*ep*mtt^5*mWW^6*t^3 - 117914*ep^2*mtt^5*mWW^6*t^3 - 551026*ep^3*mtt^5*mWW^6*t^3 - 665588*ep^4*mtt^5*mWW^6*t^3 - 44771*ep^5*mtt^5*mWW^6*t^3 + 219058*ep^6*mtt^5*mWW^6*t^3 - 2996*mtt^4*mWW^7*t^3 + 2797*ep*mtt^4*mWW^7*t^3 + 93504*ep^2*mtt^4*mWW^7*t^3 + 246324*ep^3*mtt^4*mWW^7*t^3 - 166650*ep^4*mtt^4*mWW^7*t^3 - 1071281*ep^5*mtt^4*mWW^7*t^3 - 810786*ep^6*mtt^4*mWW^7*t^3 - 1914*mtt^3*mWW^8*t^3 - 11179*ep*mtt^3*mWW^8*t^3 - 8170*ep^2*mtt^3*mWW^8*t^3 + 51430*ep^3*mtt^3*mWW^8*t^3 + 318298*ep^4*mtt^3*mWW^8*t^3 + 714341*ep^5*mtt^3*mWW^8*t^3 + 497578*ep^6*mtt^3*mWW^8*t^3 + 1938*mtt^2*mWW^9*t^3 + 5531*ep*mtt^2*mWW^9*t^3 - 20824*ep^2*mtt^2*mWW^9*t^3 - 80332*ep^3*mtt^2*mWW^9*t^3 - 60428*ep^4*mtt^2*mWW^9*t^3 - 8847*ep^5*mtt^2*mWW^9*t^3 - 18094*ep^6*mtt^2*mWW^9*t^3 - 316*mtt*mWW^10*t^3 - 651*ep*mtt*mWW^10*t^3 + 6732*ep^2*mtt*mWW^10*t^3 + 21540*ep^3*mtt*mWW^10*t^3 - 19946*ep^4*mtt*mWW^10*t^3 - 95825*ep^5*mtt*mWW^10*t^3 - 62686*ep^6*mtt*mWW^10*t^3 - 72*mWW^11*t^3 - 84*ep*mWW^11*t^3 + 312*ep^2*mWW^11*t^3 - 936*ep^3*mWW^11*t^3 + 2264*ep^4*mWW^11*t^3 + 13804*ep^5*mWW^11*t^3 + 11112*ep^6*mWW^11*t^3 + 504*mtt^9*mWW*s*t^3 + 874*ep*mtt^9*mWW*s*t^3 - 12344*ep^2*mtt^9*mWW*s*t^3 - 58200*ep^3*mtt^9*mWW*s*t^3 - 103468*ep^4*mtt^9*mWW*s*t^3 - 83506*ep^5*mtt^9*mWW*s*t^3 - 25524*ep^6*mtt^9*mWW*s*t^3 + 140*mtt^8*mWW^2*s*t^3 - 2342*ep*mtt^8*mWW^2*s*t^3 - 22770*ep^2*mtt^8*mWW^2*s*t^3 - 63786*ep^3*mtt^8*mWW^2*s*t^3 - 83558*ep^4*mtt^8*mWW^2*s*t^3 - 64384*ep^5*mtt^8*mWW^2*s*t^3 - 27588*ep^6*mtt^8*mWW^2*s*t^3 - 3698*mtt^7*mWW^3*s*t^3 + 14175*ep*mtt^7*mWW^3*s*t^3 + 176216*ep^2*mtt^7*mWW^3*s*t^3 + 405936*ep^3*mtt^7*mWW^3*s*t^3 + 119016*ep^4*mtt^7*mWW^3*s*t^3 - 506175*ep^5*mtt^7*mWW^3*s*t^3 - 396030*ep^6*mtt^7*mWW^3*s*t^3 - 1160*mtt^6*mWW^4*s*t^3 - 56161*ep*mtt^6*mWW^4*s*t^3 - 176304*ep^2*mtt^6*mWW^4*s*t^3 + 255956*ep^3*mtt^6*mWW^4*s*t^3 + 2055886*ep^4*mtt^6*mWW^4*s*t^3 + 3410333*ep^5*mtt^6*mWW^4*s*t^3 + 1816762*ep^6*mtt^6*mWW^4*s*t^3 + 19352*mtt^5*mWW^5*s*t^3 + 93185*ep*mtt^5*mWW^5*s*t^3 - 175720*ep^2*mtt^5*mWW^5*s*t^3 - 1816980*ep^3*mtt^5*mWW^5*s*t^3 - 4215806*ep^4*mtt^5*mWW^5*s*t^3 - 4339757*ep^5*mtt^5*mWW^5*s*t^3 - 1758578*ep^6*mtt^5*mWW^5*s*t^3 - 24700*mtt^4*mWW^6*s*t^3 - 63317*ep*mtt^4*mWW^6*s*t^3 + 395804*ep^2*mtt^4*mWW^6*s*t^3 + 1953704*ep^3*mtt^4*mWW^6*s*t^3 + 2482494*ep^4*mtt^4*mWW^6*s*t^3 + 278421*ep^5*mtt^4*mWW^6*s*t^3 - 776950*ep^6*mtt^4*mWW^6*s*t^3 + 7694*mtt^3*mWW^7*s*t^3 + 3235*ep*mtt^3*mWW^7*s*t^3 - 185720*ep^2*mtt^3*mWW^7*s*t^3 - 615464*ep^3*mtt^3*mWW^7*s*t^3 + 156624*ep^4*mtt^3*mWW^7*s*t^3 + 2313365*ep^5*mtt^3*mWW^7*s*t^3 + 1893866*ep^6*mtt^3*mWW^7*s*t^3 + 4592*mtt^2*mWW^8*s*t^3 + 17199*ep*mtt^2*mWW^8*s*t^3 - 34736*ep^2*mtt^2*mWW^8*s*t^3 - 190260*ep^3*mtt^2*mWW^8*s*t^3 - 483114*ep^4*mtt^2*mWW^8*s*t^3 - 932475*ep^5*mtt^2*mWW^8*s*t^3 - 678678*ep^6*mtt^2*mWW^8*s*t^3 - 3036*mtt*mWW^9*s*t^3 - 8149*ep*mtt*mWW^9*s*t^3 + 39520*ep^2*mtt*mWW^9*s*t^3 + 153380*ep^3*mtt*mWW^9*s*t^3 + 75666*ep^4*mtt*mWW^9*s*t^3 - 143215*ep^5*mtt*mWW^9*s*t^3 - 101878*ep^6*mtt*mWW^9*s*t^3 + 312*mWW^10*s*t^3 + 1301*ep*mWW^10*s*t^3 - 3946*ep^2*mWW^10*s*t^3 - 24286*ep^3*mWW^10*s*t^3 - 3740*ep^4*mWW^10*s*t^3 + 67393*ep^5*mWW^10*s*t^3 + 54598*ep^6*mWW^10*s*t^3 - 1512*mtt^8*mWW*s^2*t^3 - 2314*ep*mtt^8*mWW*s^2*t^3 + 38140*ep^2*mtt^8*mWW*s^2*t^3 + 173428*ep^3*mtt^8*mWW*s^2*t^3 + 300800*ep^4*mtt^8*mWW*s^2*t^3 + 236982*ep^5*mtt^8*mWW*s^2*t^3 + 70668*ep^6*mtt^8*mWW*s^2*t^3 - 640*mtt^7*mWW^2*s^2*t^3 + 3066*ep*mtt^7*mWW^2*s^2*t^3 + 56166*ep^2*mtt^7*mWW^2*s^2*t^3 + 207462*ep^3*mtt^7*mWW^2*s^2*t^3 + 361318*ep^4*mtt^7*mWW^2*s^2*t^3 + 338784*ep^5*mtt^7*mWW^2*s^2*t^3 + 140148*ep^6*mtt^7*mWW^2*s^2*t^3 + 8522*mtt^6*mWW^3*s^2*t^3 - 23332*ep*mtt^6*mWW^3*s^2*t^3 - 366348*ep^2*mtt^6*mWW^3*s^2*t^3 - 954192*ep^3*mtt^6*mWW^3*s^2*t^3 - 585878*ep^4*mtt^6*mWW^3*s^2*t^3 + 665668*ep^5*mtt^6*mWW^3*s^2*t^3 + 670248*ep^6*mtt^6*mWW^3*s^2*t^3 + 4100*mtt^5*mWW^4*s^2*t^3 + 96652*ep*mtt^5*mWW^4*s^2*t^3 + 225222*ep^2*mtt^5*mWW^4*s^2*t^3 - 720194*ep^3*mtt^5*mWW^4*s^2*t^3 - 3891810*ep^4*mtt^5*mWW^4*s^2*t^3 - 6009002*ep^5*mtt^5*mWW^4*s^2*t^3 - 3110024*ep^6*mtt^5*mWW^4*s^2*t^3 - 34180*mtt^4*mWW^5*s^2*t^3 - 143604*ep*mtt^4*mWW^5*s^2*t^3 + 409412*ep^2*mtt^4*mWW^5*s^2*t^3 + 3304284*ep^3*mtt^4*mWW^5*s^2*t^3 + 7030048*ep^4*mtt^4*mWW^5*s^2*t^3 + 6576984*ep^5*mtt^4*mWW^5*s^2*t^3 + 2394208*ep^6*mtt^4*mWW^5*s^2*t^3 + 32698*mtt^3*mWW^6*s^2*t^3 + 85700*ep*mtt^3*mWW^6*s^2*t^3 - 511894*ep^2*mtt^3*mWW^6*s^2*t^3 - 2623086*ep^3*mtt^3*mWW^6*s^2*t^3 - 3422460*ep^4*mtt^3*mWW^6*s^2*t^3 - 397006*ep^5*mtt^3*mWW^6*s^2*t^3 + 1116512*ep^6*mtt^3*mWW^6*s^2*t^3 - 6100*mtt^2*mWW^7*s^2*t^3 - 8904*ep*mtt^2*mWW^7*s^2*t^3 + 104856*ep^2*mtt^2*mWW^7*s^2*t^3 + 449788*ep^3*mtt^2*mWW^7*s^2*t^3 - 62332*ep^4*mtt^2*mWW^7*s^2*t^3 - 1825124*ep^5*mtt^2*mWW^7*s^2*t^3 - 1581240*ep^6*mtt^2*mWW^7*s^2*t^3 - 4230*mtt*mWW^8*s^2*t^3 - 11094*ep*mtt*mWW^8*s^2*t^3 + 62114*ep^2*mtt*mWW^8*s^2*t^3 + 239570*ep^3*mtt*mWW^8*s^2*t^3 + 311744*ep^4*mtt*mWW^8*s^2*t^3 + 318108*ep^5*mtt*mWW^8*s^2*t^3 + 218748*ep^6*mtt*mWW^8*s^2*t^3 + 1342*mWW^9*s^2*t^3 + 3830*ep*mWW^9*s^2*t^3 - 17668*ep^2*mWW^9*s^2*t^3 - 77060*ep^3*mWW^9*s^2*t^3 - 41430*ep^4*mWW^9*s^2*t^3 + 94606*ep^5*mWW^9*s^2*t^3 + 80732*ep^6*mWW^9*s^2*t^3 + 2520*mtt^7*mWW*s^3*t^3 + 3258*ep*mtt^7*mWW*s^3*t^3 - 65712*ep^2*mtt^7*mWW*s^3*t^3 - 286752*ep^3*mtt^7*mWW*s^3*t^3 - 482724*ep^4*mtt^7*mWW*s^3*t^3 - 368826*ep^5*mtt^7*mWW*s^3*t^3 - 106404*ep^6*mtt^7*mWW*s^3*t^3 + 1536*mtt^6*mWW^2*s^3*t^3 + 1230*ep*mtt^6*mWW^2*s^3*t^3 - 75978*ep^2*mtt^6*mWW^2*s^3*t^3 - 373250*ep^3*mtt^6*mWW^2*s^3*t^3 - 771738*ep^4*mtt^6*mWW^2*s^3*t^3 - 783196*ep^5*mtt^6*mWW^2*s^3*t^3 - 318636*ep^6*mtt^6*mWW^2*s^3*t^3 - 10184*mtt^5*mWW^3*s^3*t^3 + 18218*ep*mtt^5*mWW^3*s^3*t^3 + 400684*ep^2*mtt^5*mWW^3*s^3*t^3 + 1191108*ep^3*mtt^5*mWW^3*s^3*t^3 + 1104520*ep^4*mtt^5*mWW^3*s^3*t^3 - 190526*ep^5*mtt^5*mWW^3*s^3*t^3 - 518460*ep^6*mtt^5*mWW^3*s^3*t^3 - 7944*mtt^4*mWW^4*s^3*t^3 - 90842*ep*mtt^4*mWW^4*s^3*t^3 - 85214*ep^2*mtt^4*mWW^4*s^3*t^3 + 1093690*ep^3*mtt^4*mWW^4*s^3*t^3 + 4076538*ep^4*mtt^4*mWW^4*s^3*t^3 + 5623456*ep^5*mtt^4*mWW^4*s^3*t^3 + 2756396*ep^6*mtt^4*mWW^4*s^3*t^3 + 31746*mtt^3*mWW^5*s^3*t^3 + 114276*ep*mtt^3*mWW^5*s^3*t^3 - 460656*ep^2*mtt^3*mWW^5*s^3*t^3 - 3106508*ep^3*mtt^3*mWW^5*s^3*t^3 - 6070954*ep^4*mtt^3*mWW^5*s^3*t^3 - 5071144*ep^5*mtt^3*mWW^5*s^3*t^3 - 1571192*ep^6*mtt^3*mWW^5*s^3*t^3 - 20332*mtt^2*mWW^6*s^3*t^3 - 52298*ep*mtt^2*mWW^6*s^3*t^3 + 314486*ep^2*mtt^2*mWW^6*s^3*t^3 + 1627110*ep^3*mtt^2*mWW^6*s^3*t^3 + 2106602*ep^4*mtt^2*mWW^6*s^3*t^3 + 120188*ep^5*mtt^2*mWW^6*s^3*t^3 - 817116*ep^6*mtt^2*mWW^6*s^3*t^3 + 1322*mtt*mWW^7*s^3*t^3 + 3258*ep*mtt*mWW^7*s^3*t^3 - 3316*ep^2*mtt*mWW^7*s^3*t^3 - 53952*ep^3*mtt*mWW^7*s^3*t^3 + 125686*ep^4*mtt*mWW^7*s^3*t^3 + 679878*ep^5*mtt*mWW^7*s^3*t^3 + 567700*ep^6*mtt*mWW^7*s^3*t^3 + 1336*mWW^8*s^3*t^3 + 2900*ep*mWW^8*s^3*t^3 - 24294*ep^2*mWW^8*s^3*t^3 - 91446*ep^3*mWW^8*s^3*t^3 - 87930*ep^4*mWW^8*s^3*t^3 - 9830*ep^5*mWW^8*s^3*t^3 + 7712*ep^6*mWW^8*s^3*t^3 - 2520*mtt^6*mWW*s^4*t^3 - 2510*ep*mtt^6*mWW*s^4*t^3 + 68380*ep^2*mtt^6*mWW*s^4*t^3 + 283860*ep^3*mtt^6*mWW*s^4*t^3 + 459560*ep^4*mtt^6*mWW*s^4*t^3 + 336410*ep^5*mtt^6*mWW*s^4*t^3 + 92340*ep^6*mtt^6*mWW*s^4*t^3 - 2140*mtt^5*mWW^2*s^4*t^3 - 7550*ep*mtt^5*mWW^2*s^4*t^3 + 60650*ep^2*mtt^5*mWW^2*s^4*t^3 + 402890*ep^3*mtt^5*mWW^2*s^4*t^3 + 931550*ep^4*mtt^5*mWW^2*s^4*t^3 + 983220*ep^5*mtt^5*mWW^2*s^4*t^3 + 395220*ep^6*mtt^5*mWW^2*s^4*t^3 + 6516*mtt^4*mWW^3*s^4*t^3 - 6725*ep*mtt^4*mWW^3*s^4*t^3 - 244632*ep^2*mtt^4*mWW^3*s^4*t^3 - 840516*ep^3*mtt^4*mWW^3*s^4*t^3 - 1043310*ep^4*mtt^4*mWW^3*s^4*t^3 - 319495*ep^5*mtt^4*mWW^3*s^4*t^3 + 140610*ep^6*mtt^4*mWW^3*s^4*t^3 + 8330*mtt^3*mWW^4*s^4*t^3 + 52639*ep*mtt^3*mWW^4*s^4*t^3 - 52554*ep^2*mtt^3*mWW^4*s^4*t^3 - 950106*ep^3*mtt^3*mWW^4*s^4*t^3 - 2614174*ep^4*mtt^3*mWW^4*s^4*t^3 - 3094117*ep^5*mtt^3*mWW^4*s^4*t^3 - 1379074*ep^6*mtt^3*mWW^4*s^4*t^3 - 16040*mtt^2*mWW^5*s^4*t^3 - 49263*ep*mtt^2*mWW^5*s^4*t^3 + 266380*ep^2*mtt^2*mWW^5*s^4*t^3 + 1579420*ep^3*mtt^2*mWW^5*s^4*t^3 + 2864558*ep^4*mtt^2*mWW^5*s^4*t^3 + 2118803*ep^5*mtt^2*mWW^5*s^4*t^3 + 517358*ep^6*mtt^2*mWW^5*s^4*t^3 + 5758*mtt*mWW^6*s^4*t^3 + 13263*ep*mtt*mWW^6*s^4*t^3 - 90652*ep^2*mtt*mWW^6*s^4*t^3 - 446828*ep^3*mtt*mWW^6*s^4*t^3 - 528680*ep^4*mtt*mWW^6*s^4*t^3 + 95837*ep^5*mtt*mWW^6*s^4*t^3 + 314246*ep^6*mtt*mWW^6*s^4*t^3 + 80*mWW^7*s^4*t^3 + 10*ep*mWW^7*s^4*t^3 - 7788*ep^2*mWW^7*s^4*t^3 - 27912*ep^3*mWW^7*s^4*t^3 - 66392*ep^4*mWW^7*s^4*t^3 - 117010*ep^5*mWW^7*s^4*t^3 - 79260*ep^6*mWW^7*s^4*t^3 + 1512*mtt^5*mWW*s^5*t^3 + 878*ep*mtt^5*mWW*s^5*t^3 - 43256*ep^2*mtt^5*mWW*s^5*t^3 - 167864*ep^3*mtt^5*mWW*s^5*t^3 - 256372*ep^4*mtt^5*mWW*s^5*t^3 - 174870*ep^5*mtt^5*mWW*s^5*t^3 - 43740*ep^6*mtt^5*mWW*s^5*t^3 + 1772*mtt^4*mWW^2*s^5*t^3 + 8646*ep*mtt^4*mWW^2*s^5*t^3 - 28150*ep^2*mtt^4*mWW^2*s^5*t^3 - 262942*ep^3*mtt^4*mWW^2*s^5*t^3 - 656170*ep^4*mtt^4*mWW^2*s^5*t^3 - 706712*ep^5*mtt^4*mWW^2*s^5*t^3 - 280956*ep^6*mtt^4*mWW^2*s^5*t^3 - 1970*mtt^3*mWW^3*s^5*t^3 + 1435*ep*mtt^3*mWW^3*s^5*t^3 + 81680*ep^2*mtt^3*mWW^3*s^5*t^3 + 327928*ep^3*mtt^3*mWW^3*s^5*t^3 + 511704*ep^4*mtt^3*mWW^3*s^5*t^3 + 305053*ep^5*mtt^3*mWW^3*s^5*t^3 + 34554*ep^6*mtt^3*mWW^3*s^5*t^3 - 4580*mtt^2*mWW^4*s^5*t^3 - 19945*ep*mtt^2*mWW^4*s^5*t^3 + 55596*ep^2*mtt^2*mWW^4*s^5*t^3 + 468224*ep^3*mtt^2*mWW^4*s^5*t^3 + 1063086*ep^4*mtt^2*mWW^4*s^5*t^3 + 1078169*ep^5*mtt^2*mWW^4*s^5*t^3 + 420410*ep^6*mtt^2*mWW^4*s^5*t^3 + 4054*mtt*mWW^5*s^5*t^3 + 10667*ep*mtt*mWW^5*s^5*t^3 - 75896*ep^2*mtt*mWW^5*s^5*t^3 - 411536*ep^3*mtt*mWW^5*s^5*t^3 - 706360*ep^4*mtt*mWW^5*s^5*t^3 - 467979*ep^5*mtt*mWW^5*s^5*t^3 - 82582*ep^6*mtt*mWW^5*s^5*t^3 - 580*mWW^6*s^5*t^3 - 801*ep*mWW^6*s^5*t^3 + 10170*ep^2*mWW^6*s^5*t^3 + 40126*ep^3*mWW^6*s^5*t^3 + 27632*ep^4*mWW^6*s^5*t^3 - 52669*ep^5*mWW^6*s^5*t^3 - 55750*ep^6*mWW^6*s^5*t^3 - 504*mtt^4*mWW*s^6*t^3 + 66*ep*mtt^4*mWW*s^6*t^3 + 15684*ep^2*mtt^4*mWW*s^6*t^3 + 54540*ep^3*mtt^4*mWW*s^6*t^3 + 74448*ep^4*mtt^4*mWW*s^6*t^3 + 43026*ep^5*mtt^4*mWW*s^6*t^3 + 8004*ep^6*mtt^4*mWW*s^6*t^3 - 840*mtt^3*mWW^2*s^6*t^3 - 4698*ep*mtt^3*mWW^2*s^6*t^3 + 6530*ep^2*mtt^3*mWW^2*s^6*t^3 + 97986*ep^3*mtt^3*mWW^2*s^6*t^3 + 258778*ep^4*mtt^3*mWW^2*s^6*t^3 + 281304*ep^5*mtt^3*mWW^2*s^6*t^3 + 110508*ep^6*mtt^3*mWW^2*s^6*t^3 + 114*mtt^2*mWW^3*s^6*t^3 - 730*ep*mtt^2*mWW^3*s^6*t^3 - 14108*ep^2*mtt^2*mWW^3*s^6*t^3 - 63112*ep^3*mtt^2*mWW^3*s^6*t^3 - 115786*ep^4*mtt^2*mWW^3*s^6*t^3 - 88750*ep^5*mtt^2*mWW^3*s^6*t^3 - 21660*ep^6*mtt^2*mWW^3*s^6*t^3 + 1188*mtt*mWW^4*s^6*t^3 + 4722*ep*mtt*mWW^4*s^6*t^3 - 16190*ep^2*mtt*mWW^4*s^6*t^3 - 123174*ep^3*mtt*mWW^4*s^6*t^3 - 266074*ep^4*mtt*mWW^4*s^6*t^3 - 250956*ep^5*mtt*mWW^4*s^6*t^3 - 88716*ep^6*mtt*mWW^4*s^6*t^3 - 390*mWW^5*s^6*t^3 - 848*ep*mWW^5*s^6*t^3 + 8804*ep^2*mWW^5*s^6*t^3 + 44656*ep^3*mWW^5*s^6*t^3 + 73690*ep^4*mWW^5*s^6*t^3 + 43984*ep^5*mWW^5*s^6*t^3 + 4536*ep^6*mWW^5*s^6*t^3 + 72*mtt^3*mWW*s^7*t^3 - 146*ep*mtt^3*mWW*s^7*t^3 - 2720*ep^2*mtt^3*mWW*s^7*t^3 - 7248*ep^3*mtt^3*mWW*s^7*t^3 - 6460*ep^4*mtt^3*mWW*s^7*t^3 - 382*ep^5*mtt^3*mWW*s^7*t^3 + 1332*ep^6*mtt^3*mWW*s^7*t^3 + 200*mtt^2*mWW^2*s^7*t^3 + 1234*ep*mtt^2*mWW^2*s^7*t^3 - 206*ep^2*mtt^2*mWW^2*s^7*t^3 - 17462*ep^3*mtt^2*mWW^2*s^7*t^3 - 48918*ep^4*mtt^2*mWW^2*s^7*t^3 - 53324*ep^5*mtt^2*mWW^2*s^7*t^3 - 20628*ep^6*mtt^2*mWW^2*s^7*t^3 + 44*mtt*mWW^3*s^7*t^3 + 332*ep*mtt*mWW^3*s^7*t^3 + 1516*ep^2*mtt*mWW^3*s^7*t^3 + 4116*ep^3*mtt*mWW^3*s^7*t^3 + 5208*ep^4*mtt*mWW^3*s^7*t^3 + 2032*ep^5*mtt*mWW^3*s^7*t^3 - 288*ep^6*mtt*mWW^3*s^7*t^3 - 108*mWW^4*s^7*t^3 - 540*ep*mWW^4*s^7*t^3 + 1554*ep^2*mWW^4*s^7*t^3 + 14530*ep^3*mWW^4*s^7*t^3 + 33690*ep^4*mWW^4*s^7*t^3 + 32666*ep^5*mWW^4*s^7*t^3 + 11520*ep^6*mWW^4*s^7*t^3 + 32*ep*mtt^2*mWW*s^8*t^3 + 112*ep^2*mtt^2*mWW*s^8*t^3 - 128*ep^3*mtt^2*mWW*s^8*t^3 - 976*ep^4*mtt^2*mWW*s^8*t^3 - 1344*ep^5*mtt^2*mWW*s^8*t^3 - 576*ep^6*mtt^2*mWW*s^8*t^3 - 16*mtt*mWW^2*s^8*t^3 - 120*ep*mtt*mWW^2*s^8*t^3 - 152*ep^2*mtt*mWW^2*s^8*t^3 + 760*ep^3*mtt*mWW^2*s^8*t^3 + 2568*ep^4*mtt*mWW^2*s^8*t^3 + 2816*ep^5*mtt*mWW^2*s^8*t^3 + 1056*ep^6*mtt*mWW^2*s^8*t^3 - 48*ep*mWW^3*s^8*t^3 - 176*ep^2*mWW^3*s^8*t^3 + 176*ep^3*mWW^3*s^8*t^3 + 1520*ep^4*mWW^3*s^8*t^3 + 2176*ep^5*mWW^3*s^8*t^3 + 960*ep^6*mWW^3*s^8*t^3 + 24*mtt^10*t^4 + 52*ep*mtt^10*t^4 - 520*ep^2*mtt^10*t^4 - 2640*ep^3*mtt^10*t^4 - 4904*ep^4*mtt^10*t^4 - 4132*ep^5*mtt^10*t^4 - 1320*ep^6*mtt^10*t^4 + 320*mtt^9*mWW*t^4 + 732*ep*mtt^9*mWW*t^4 - 7512*ep^2*mtt^9*mWW*t^4 - 39028*ep^3*mtt^9*mWW*t^4 - 73372*ep^4*mtt^9*mWW*t^4 - 62072*ep^5*mtt^9*mWW*t^4 - 19804*ep^6*mtt^9*mWW*t^4 - 976*mtt^8*mWW^2*t^4 - 2556*ep*mtt^8*mWW^2*t^4 + 14622*ep^2*mtt^8*mWW^2*t^4 + 79902*ep^3*mtt^8*mWW^2*t^4 + 138302*ep^4*mtt^8*mWW^2*t^4 + 93246*ep^5*mtt^8*mWW^2*t^4 + 16340*ep^6*mtt^8*mWW^2*t^4 - 730*mtt^7*mWW^3*t^4 + 873*ep*mtt^7*mWW^3*t^4 + 35174*ep^2*mtt^7*mWW^3*t^4 + 123262*ep^3*mtt^7*mWW^3*t^4 + 166786*ep^4*mtt^7*mWW^3*t^4 + 95945*ep^5*mtt^7*mWW^3*t^4 + 21154*ep^6*mtt^7*mWW^3*t^4 + 4318*mtt^6*mWW^4*t^4 - 224*ep*mtt^6*mWW^4*t^4 - 117664*ep^2*mtt^6*mWW^4*t^4 - 356724*ep^3*mtt^6*mWW^4*t^4 - 235614*ep^4*mtt^6*mWW^4*t^4 + 288932*ep^5*mtt^6*mWW^4*t^4 + 301872*ep^6*mtt^6*mWW^4*t^4 - 2208*mtt^5*mWW^5*t^4 + 15335*ep*mtt^5*mWW^5*t^4 + 104364*ep^2*mtt^5*mWW^5*t^4 + 77532*ep^3*mtt^5*mWW^5*t^4 - 611718*ep^4*mtt^5*mWW^5*t^4 - 1424051*ep^5*mtt^5*mWW^5*t^4 - 876726*ep^6*mtt^5*mWW^5*t^4 - 5232*mtt^4*mWW^6*t^4 - 31778*ep*mtt^4*mWW^6*t^4 + 4642*ep^2*mtt^4*mWW^6*t^4 + 387530*ep^3*mtt^4*mWW^6*t^4 + 1122558*ep^4*mtt^4*mWW^6*t^4 + 1421024*ep^5*mtt^4*mWW^6*t^4 + 699096*ep^6*mtt^4*mWW^6*t^4 + 7094*mtt^3*mWW^7*t^4 + 22999*ep*mtt^3*mWW^7*t^4 - 67498*ep^2*mtt^3*mWW^7*t^4 - 394938*ep^3*mtt^3*mWW^7*t^4 - 513642*ep^4*mtt^3*mWW^7*t^4 - 113445*ep^5*mtt^3*mWW^7*t^4 + 92374*ep^6*mtt^3*mWW^7*t^4 - 2522*mtt^2*mWW^8*t^4 - 3776*ep*mtt^2*mWW^8*t^4 + 41500*ep^2*mtt^2*mWW^8*t^4 + 131768*ep^3*mtt^2*mWW^8*t^4 - 59394*ep^4*mtt^2*mWW^8*t^4 - 488064*ep^5*mtt^2*mWW^8*t^4 - 363272*ep^6*mtt^2*mWW^8*t^4 - 380*mtt*mWW^9*t^4 - 2435*ep*mtt*mWW^9*t^4 - 5296*ep^2*mtt*mWW^9*t^4 - 556*ep^3*mtt*mWW^9*t^4 + 77226*ep^4*mtt*mWW^9*t^4 + 201415*ep^5*mtt*mWW^9*t^4 + 138074*ep^6*mtt*mWW^9*t^4 + 292*mWW^10*t^4 + 778*ep*mWW^10*t^4 - 1812*ep^2*mWW^10*t^4 - 6108*ep^3*mWW^10*t^4 - 6228*ep^4*mWW^10*t^4 - 8798*ep^5*mWW^10*t^4 - 7788*ep^6*mWW^10*t^4 - 168*mtt^9*s*t^4 - 364*ep*mtt^9*s*t^4 + 3640*ep^2*mtt^9*s*t^4 + 18480*ep^3*mtt^9*s*t^4 + 34328*ep^4*mtt^9*s*t^4 + 28924*ep^5*mtt^9*s*t^4 + 9240*ep^6*mtt^9*s*t^4 - 2024*mtt^8*mWW*s*t^4 - 4456*ep*mtt^8*mWW*s*t^4 + 47952*ep^2*mtt^8*mWW*s*t^4 + 245240*ep^3*mtt^8*mWW*s*t^4 + 456944*ep^4*mtt^8*mWW*s*t^4 + 383696*ep^5*mtt^8*mWW*s*t^4 + 121608*ep^6*mtt^8*mWW*s*t^4 + 5170*mtt^7*mWW^2*s*t^4 + 12169*ep*mtt^7*mWW^2*s*t^4 - 81420*ep^2*mtt^7*mWW^2*s*t^4 - 412292*ep^3*mtt^7*mWW^2*s*t^4 - 678308*ep^4*mtt^7*mWW^2*s*t^4 - 425621*ep^5*mtt^7*mWW^2*s*t^4 - 59858*ep^6*mtt^7*mWW^2*s*t^4 + 4344*mtt^6*mWW^3*s*t^4 + 2723*ep*mtt^6*mWW^3*s*t^4 - 165504*ep^2*mtt^6*mWW^3*s*t^4 - 691892*ep^3*mtt^6*mWW^3*s*t^4 - 1114402*ep^4*mtt^6*mWW^3*s*t^4 - 812223*ep^5*mtt^6*mWW^3*s*t^4 - 234470*ep^6*mtt^6*mWW^3*s*t^4 - 18344*mtt^5*mWW^4*s*t^4 - 11166*ep*mtt^5*mWW^4*s*t^4 + 444320*ep^2*mtt^5*mWW^4*s*t^4 + 1516756*ep^3*mtt^5*mWW^4*s*t^4 + 1380700*ep^4*mtt^5*mWW^4*s*t^4 - 551734*ep^5*mtt^5*mWW^4*s*t^4 - 931156*ep^6*mtt^5*mWW^4*s*t^4 + 6856*mtt^4*mWW^5*s*t^4 - 39228*ep*mtt^4*mWW^5*s*t^4 - 266116*ep^2*mtt^4*mWW^5*s*t^4 - 135180*ep^3*mtt^4*mWW^5*s*t^4 + 1841576*ep^4*mtt^4*mWW^5*s*t^4 + 4113528*ep^5*mtt^4*mWW^5*s*t^4 + 2515588*ep^6*mtt^4*mWW^5*s*t^4 + 15542*mtt^3*mWW^6*s*t^4 + 78473*ep*mtt^3*mWW^6*s*t^4 - 96808*ep^2*mtt^3*mWW^6*s*t^4 - 1247484*ep^3*mtt^3*mWW^6*s*t^4 - 2990740*ep^4*mtt^3*mWW^6*s*t^4 - 3261901*ep^5*mtt^3*mWW^6*s*t^4 - 1441018*ep^6*mtt^3*mWW^6*s*t^4 - 15332*mtt^2*mWW^7*s*t^4 - 46721*ep*mtt^2*mWW^7*s*t^4 + 166428*ep^2*mtt^2*mWW^7*s*t^4 + 909516*ep^3*mtt^2*mWW^7*s*t^4 + 1085934*ep^4*mtt^2*mWW^7*s*t^4 - 3571*ep^5*mtt^2*mWW^7*s*t^4 - 409102*ep^6*mtt^2*mWW^7*s*t^4 + 3784*mtt*mWW^8*s*t^4 + 8168*ep*mtt*mWW^8*s*t^4 - 52788*ep^2*mtt*mWW^8*s*t^4 - 209236*ep^3*mtt*mWW^8*s*t^4 + 3588*ep^4*mtt*mWW^8*s*t^4 + 623276*ep^5*mtt*mWW^8*s*t^4 + 505640*ep^6*mtt*mWW^8*s*t^4 + 172*mWW^9*s*t^4 + 402*ep*mWW^9*s*t^4 + 296*ep^2*mWW^9*s*t^4 + 6092*ep^3*mWW^9*s*t^4 - 19620*ep^4*mWW^9*s*t^4 - 94374*ep^5*mWW^9*s*t^4 - 76472*ep^6*mWW^9*s*t^4 + 504*mtt^8*s^2*t^4 + 1092*ep*mtt^8*s^2*t^4 - 10920*ep^2*mtt^8*s^2*t^4 - 55440*ep^3*mtt^8*s^2*t^4 - 102984*ep^4*mtt^8*s^2*t^4 - 86772*ep^5*mtt^8*s^2*t^4 - 27720*ep^6*mtt^8*s^2*t^4 + 5424*mtt^7*mWW*s^2*t^4 + 11400*ep*mtt^7*mWW*s^2*t^4 - 129828*ep^2*mtt^7*mWW*s^2*t^4 - 651984*ep^3*mtt^7*mWW*s^2*t^4 - 1201992*ep^4*mtt^7*mWW*s^2*t^4 - 1000296*ep^5*mtt^7*mWW*s^2*t^4 - 314484*ep^6*mtt^7*mWW*s^2*t^4 - 11092*mtt^6*mWW^2*s^2*t^4 - 22111*ep*mtt^6*mWW^2*s^2*t^4 + 187766*ep^2*mtt^6*mWW^2*s^2*t^4 + 862026*ep^3*mtt^6*mWW^2*s^2*t^4 + 1316092*ep^4*mtt^6*mWW^2*s^2*t^4 + 727573*ep^5*mtt^6*mWW^2*s^2*t^4 + 52066*ep^6*mtt^6*mWW^2*s^2*t^4 - 10792*mtt^5*mWW^3*s^2*t^4 - 20654*ep*mtt^5*mWW^3*s^2*t^4 + 327284*ep^2*mtt^5*mWW^3*s^2*t^4 + 1607192*ep^3*mtt^5*mWW^3*s^2*t^4 + 2904084*ep^4*mtt^5*mWW^3*s^2*t^4 + 2368998*ep^5*mtt^5*mWW^3*s^2*t^4 + 746672*ep^6*mtt^5*mWW^3*s^2*t^4 + 30834*mtt^4*mWW^4*s^2*t^4 + 36125*ep*mtt^4*mWW^4*s^2*t^4 - 667276*ep^2*mtt^4*mWW^4*s^2*t^4 - 2556440*ep^3*mtt^4*mWW^4*s^2*t^4 - 2899660*ep^4*mtt^4*mWW^4*s^2*t^4 - 107061*ep^5*mtt^4*mWW^4*s^2*t^4 + 1023158*ep^6*mtt^4*mWW^4*s^2*t^4 - 6938*mtt^3*mWW^5*s^2*t^4 + 38234*ep*mtt^3*mWW^5*s^2*t^4 + 214974*ep^2*mtt^3*mWW^5*s^2*t^4 - 101414*ep^3*mtt^3*mWW^5*s^2*t^4 - 2290160*ep^4*mtt^3*mWW^5*s^2*t^4 - 4540452*ep^5*mtt^3*mWW^5*s^2*t^4 - 2686820*ep^6*mtt^3*mWW^5*s^2*t^4 - 17606*mtt^2*mWW^6*s^2*t^4 - 72003*ep*mtt^2*mWW^6*s^2*t^4 + 194760*ep^2*mtt^2*mWW^6*s^2*t^4 + 1508012*ep^3*mtt^2*mWW^6*s^2*t^4 + 3023240*ep^4*mtt^2*mWW^6*s^2*t^4 + 2681167*ep^5*mtt^2*mWW^6*s^2*t^4 + 955758*ep^6*mtt^2*mWW^6*s^2*t^4 + 11202*mtt*mWW^7*s^2*t^4 + 32108*ep*mtt*mWW^7*s^2*t^4 - 133990*ep^2*mtt*mWW^7*s^2*t^4 - 695474*ep^3*mtt*mWW^7*s^2*t^4 - 774644*ep^4*mtt*mWW^7*s^2*t^4 + 156006*ep^5*mtt*mWW^7*s^2*t^4 + 427704*ep^6*mtt*mWW^7*s^2*t^4 - 1536*mWW^8*s^2*t^4 - 4191*ep*mWW^8*s^2*t^4 + 17230*ep^2*mWW^8*s^2*t^4 + 83522*ep^3*mWW^8*s^2*t^4 + 26024*ep^4*mWW^8*s^2*t^4 - 199163*ep^5*mWW^8*s^2*t^4 - 176334*ep^6*mWW^8*s^2*t^4 - 840*mtt^7*s^3*t^4 - 1820*ep*mtt^7*s^3*t^4 + 18200*ep^2*mtt^7*s^3*t^4 + 92400*ep^3*mtt^7*s^3*t^4 + 171640*ep^4*mtt^7*s^3*t^4 + 144620*ep^5*mtt^7*s^3*t^4 + 46200*ep^6*mtt^7*s^3*t^4 - 7960*mtt^6*mWW*s^3*t^4 - 15780*ep*mtt^6*mWW*s^3*t^4 + 192780*ep^2*mtt^6*mWW*s^3*t^4 + 947300*ep^3*mtt^6*mWW*s^3*t^4 + 1723820*ep^4*mtt^6*mWW*s^3*t^4 + 1418560*ep^5*mtt^6*mWW*s^3*t^4 + 441440*ep^6*mtt^6*mWW*s^3*t^4 + 12148*mtt^5*mWW^2*s^3*t^4 + 17514*ep*mtt^5*mWW^2*s^3*t^4 - 230276*ep^2*mtt^5*mWW^2*s^3*t^4 - 923260*ep^3*mtt^5*mWW^2*s^3*t^4 - 1243460*ep^4*mtt^5*mWW^2*s^3*t^4 - 513086*ep^5*mtt^5*mWW^2*s^3*t^4 + 66180*ep^6*mtt^5*mWW^2*s^3*t^4 + 14300*mtt^4*mWW^3*s^3*t^4 + 38994*ep*mtt^4*mWW^3*s^3*t^4 - 354708*ep^2*mtt^4*mWW^3*s^3*t^4 - 1987852*ep^3*mtt^4*mWW^3*s^3*t^4 - 3864588*ep^4*mtt^4*mWW^3*s^3*t^4 - 3344630*ep^5*mtt^4*mWW^3*s^3*t^4 - 1094828*ep^6*mtt^4*mWW^3*s^3*t^4 - 25890*mtt^3*mWW^4*s^3*t^4 - 41355*ep*mtt^3*mWW^4*s^3*t^4 + 510152*ep^2*mtt^3*mWW^4*s^3*t^4 + 2160444*ep^3*mtt^3*mWW^4*s^3*t^4 + 2857884*ep^4*mtt^3*mWW^4*s^3*t^4 + 849951*ep^5*mtt^3*mWW^4*s^3*t^4 - 454514*ep^6*mtt^3*mWW^4*s^3*t^4 + 2168*mtt^2*mWW^5*s^3*t^4 - 19385*ep*mtt^2*mWW^5*s^3*t^4 - 38492*ep^2*mtt^2*mWW^5*s^3*t^4 + 339536*ep^3*mtt^2*mWW^5*s^3*t^4 + 1566966*ep^4*mtt^2*mWW^5*s^3*t^4 + 2477193*ep^5*mtt^2*mWW^5*s^3*t^4 + 1340430*ep^6*mtt^2*mWW^5*s^3*t^4 + 8782*mtt*mWW^6*s^3*t^4 + 28673*ep*mtt*mWW^6*s^3*t^4 - 134404*ep^2*mtt*mWW^6*s^3*t^4 - 801368*ep^3*mtt*mWW^6*s^3*t^4 - 1381208*ep^4*mtt*mWW^6*s^3*t^4 - 943017*ep^5*mtt*mWW^6*s^3*t^4 - 206194*ep^6*mtt*mWW^6*s^3*t^4 - 2708*mWW^7*s^3*t^4 - 6841*ep*mWW^7*s^3*t^4 + 36748*ep^2*mWW^7*s^3*t^4 + 172800*ep^3*mWW^7*s^3*t^4 + 168946*ep^4*mWW^7*s^3*t^4 - 89591*ep^5*mWW^7*s^3*t^4 - 138714*ep^6*mWW^7*s^3*t^4 + 840*mtt^6*s^4*t^4 + 1820*ep*mtt^6*s^4*t^4 - 18200*ep^2*mtt^6*s^4*t^4 - 92400*ep^3*mtt^6*s^4*t^4 - 171640*ep^4*mtt^6*s^4*t^4 - 144620*ep^5*mtt^6*s^4*t^4 - 46200*ep^6*mtt^6*s^4*t^4 + 6880*mtt^5*mWW*s^4*t^4 + 12620*ep*mtt^5*mWW*s^4*t^4 - 168960*ep^2*mtt^5*mWW*s^4*t^4 - 808180*ep^3*mtt^5*mWW*s^4*t^4 - 1446220*ep^4*mtt^5*mWW*s^4*t^4 - 1172680*ep^5*mtt^5*mWW*s^4*t^4 - 359940*ep^6*mtt^5*mWW*s^4*t^4 - 6912*mtt^4*mWW^2*s^4*t^4 - 2866*ep*mtt^4*mWW^2*s^4*t^4 + 160074*ep^2*mtt^4*mWW^2*s^4*t^4 + 522050*ep^3*mtt^4*mWW^2*s^4*t^4 + 538510*ep^4*mtt^4*mWW^2*s^4*t^4 + 25424*ep^5*mtt^4*mWW^2*s^4*t^4 - 160120*ep^6*mtt^4*mWW^2*s^4*t^4 - 10742*mtt^3*mWW^3*s^4*t^4 - 33567*ep*mtt^3*mWW^3*s^4*t^4 + 230362*ep^2*mtt^3*mWW^3*s^4*t^4 + 1402050*ep^3*mtt^3*mWW^3*s^4*t^4 + 2831498*ep^4*mtt^3*mWW^3*s^4*t^4 + 2518221*ep^5*mtt^3*mWW^3*s^4*t^4 + 836162*ep^6*mtt^3*mWW^3*s^4*t^4 + 11300*mtt^2*mWW^4*s^4*t^4 + 19938*ep*mtt^2*mWW^4*s^4*t^4 - 213750*ep^2*mtt^2*mWW^4*s^4*t^4 - 951418*ep^3*mtt^2*mWW^4*s^4*t^4 - 1371750*ep^4*mtt^2*mWW^4*s^4*t^4 - 606824*ep^5*mtt^2*mWW^4*s^4*t^4 + 64504*ep^6*mtt^2*mWW^4*s^4*t^4 + 250*mtt*mWW^5*s^4*t^4 + 6239*ep*mtt*mWW^5*s^4*t^4 - 20302*ep^2*mtt*mWW^5*s^4*t^4 - 230178*ep^3*mtt*mWW^5*s^4*t^4 - 624974*ep^4*mtt*mWW^5*s^4*t^4 - 746237*ep^5*mtt*mWW^5*s^4*t^4 - 337822*ep^6*mtt*mWW^5*s^4*t^4 - 1552*mWW^6*s^4*t^4 - 3856*ep*mWW^6*s^4*t^4 + 30992*ep^2*mWW^6*s^4*t^4 + 155924*ep^3*mWW^6*s^4*t^4 + 237960*ep^4*mWW^6*s^4*t^4 + 119036*ep^5*mWW^6*s^4*t^4 + 248*ep^6*mWW^6*s^4*t^4 - 504*mtt^5*s^5*t^4 - 1092*ep*mtt^5*s^5*t^4 + 10920*ep^2*mtt^5*s^5*t^4 + 55440*ep^3*mtt^5*s^5*t^4 + 102984*ep^4*mtt^5*s^5*t^4 + 86772*ep^5*mtt^5*s^5*t^4 + 27720*ep^6*mtt^5*s^5*t^4 - 3480*mtt^4*mWW*s^5*t^4 - 5712*ep*mtt^4*mWW*s^5*t^4 + 86952*ep^2*mtt^4*mWW*s^5*t^4 + 401568*ep^3*mtt^4*mWW*s^5*t^4 + 702312*ep^4*mtt^4*mWW*s^5*t^4 + 557712*ep^5*mtt^4*mWW*s^5*t^4 + 167784*ep^6*mtt^4*mWW*s^5*t^4 + 1714*mtt^3*mWW^2*s^5*t^4 - 4235*ep*mtt^3*mWW^2*s^5*t^4 - 61988*ep^2*mtt^3*mWW^2*s^5*t^4 - 140412*ep^3*mtt^3*mWW^2*s^5*t^4 - 45412*ep^4*mtt^3*mWW^2*s^5*t^4 + 152663*ep^5*mtt^3*mWW^2*s^5*t^4 + 117350*ep^6*mtt^3*mWW^2*s^5*t^4 + 4516*mtt^2*mWW^3*s^5*t^4 + 14099*ep*mtt^2*mWW^3*s^5*t^4 - 91772*ep^2*mtt^2*mWW^3*s^5*t^4 - 561080*ep^3*mtt^2*mWW^3*s^5*t^4 - 1134282*ep^4*mtt^2*mWW^3*s^5*t^4 - 1008363*ep^5*mtt^2*mWW^3*s^5*t^4 - 333422*ep^6*mtt^2*mWW^3*s^5*t^4 - 2454*mtt*mWW^4*s^5*t^4 - 3137*ep*mtt*mWW^4*s^5*t^4 + 50532*ep^2*mtt*mWW^4*s^5*t^4 + 203828*ep^3*mtt*mWW^4*s^5*t^4 + 278672*ep^4*mtt*mWW^4*s^5*t^4 + 117117*ep^5*mtt*mWW^4*s^5*t^4 - 13550*ep^6*mtt*mWW^4*s^5*t^4 - 128*mWW^5*s^5*t^4 - 1195*ep*mWW^5*s^5*t^4 + 5572*ep^2*mWW^5*s^5*t^4 + 49704*ep^3*mWW^5*s^5*t^4 + 118310*ep^4*mWW^5*s^5*t^4 + 120019*ep^5*mWW^5*s^5*t^4 + 45350*ep^6*mWW^5*s^5*t^4 + 168*mtt^4*s^6*t^4 + 364*ep*mtt^4*s^6*t^4 - 3640*ep^2*mtt^4*s^6*t^4 - 18480*ep^3*mtt^4*s^6*t^4 - 34328*ep^4*mtt^4*s^6*t^4 - 28924*ep^5*mtt^4*s^6*t^4 - 9240*ep^6*mtt^4*s^6*t^4 + 944*mtt^3*mWW*s^6*t^4 + 1296*ep*mtt^3*mWW*s^6*t^4 - 24132*ep^2*mtt^3*mWW*s^6*t^4 - 106120*ep^3*mtt^3*mWW*s^6*t^4 - 179344*ep^4*mtt^3*mWW*s^6*t^4 - 137816*ep^5*mtt^3*mWW*s^6*t^4 - 40108*ep^6*mtt^3*mWW*s^6*t^4 - 12*mtt^2*mWW^2*s^6*t^4 + 2445*ep*mtt^2*mWW^2*s^6*t^4 + 12194*ep^2*mtt^2*mWW^2*s^6*t^4 + 12022*ep^3*mtt^2*mWW^2*s^6*t^4 - 29592*ep^4*mtt^2*mWW^2*s^6*t^4 - 66115*ep^5*mtt^2*mWW^2*s^6*t^4 - 34622*ep^6*mtt^2*mWW^2*s^6*t^4 - 1000*mtt*mWW^3*s^6*t^4 - 2652*ep*mtt*mWW^3*s^6*t^4 + 21676*ep^2*mtt*mWW^3*s^6*t^4 + 119976*ep^3*mtt*mWW^3*s^6*t^4 + 230912*ep^4*mtt*mWW^3*s^6*t^4 + 197316*ep^5*mtt*mWW^3*s^6*t^4 + 63052*ep^6*mtt*mWW^3*s^6*t^4 + 236*mWW^4*s^6*t^4 - 181*ep*mWW^4*s^6*t^4 - 6314*ep^2*mWW^4*s^6*t^4 - 16446*ep^3*mWW^4*s^6*t^4 - 10232*ep^4*mWW^4*s^6*t^4 + 9619*ep^5*mWW^4*s^6*t^4 + 9686*ep^6*mWW^4*s^6*t^4 - 24*mtt^3*s^7*t^4 - 52*ep*mtt^3*s^7*t^4 + 520*ep^2*mtt^3*s^7*t^4 + 2640*ep^3*mtt^3*s^7*t^4 + 4904*ep^4*mtt^3*s^7*t^4 + 4132*ep^5*mtt^3*s^7*t^4 + 1320*ep^6*mtt^3*s^7*t^4 - 104*mtt^2*mWW*s^7*t^4 - 100*ep*mtt^2*mWW*s^7*t^4 + 2748*ep^2*mtt^2*mWW*s^7*t^4 + 11204*ep^3*mtt^2*mWW*s^7*t^4 + 17852*ep^4*mtt^2*mWW*s^7*t^4 + 12896*ep^5*mtt^2*mWW*s^7*t^4 + 3504*ep^6*mtt^2*mWW*s^7*t^4 - 40*mtt*mWW^2*s^7*t^4 - 360*ep*mtt*mWW^2*s^7*t^4 - 972*ep^2*mtt*mWW^2*s^7*t^4 - 36*ep^3*mtt*mWW^2*s^7*t^4 + 3868*ep^4*mtt*mWW^2*s^7*t^4 + 5916*ep^5*mtt*mWW^2*s^7*t^4 + 2664*ep^6*mtt*mWW^2*s^7*t^4 + 104*mWW^3*s^7*t^4 + 184*ep*mWW^3*s^7*t^4 - 2512*ep^2*mWW^3*s^7*t^4 - 11656*ep^3*mWW^3*s^7*t^4 - 20008*ep^4*mWW^3*s^7*t^4 - 15264*ep^5*mWW^3*s^7*t^4 - 4320*ep^6*mWW^3*s^7*t^4 - 152*mtt^9*t^5 - 360*ep*mtt^9*t^5 + 3110*ep^2*mtt^9*t^5 + 16318*ep^3*mtt^9*t^5 + 30678*ep^4*mtt^9*t^5 + 26042*ep^5*mtt^9*t^5 + 8364*ep^6*mtt^9*t^5 - 376*mtt^8*mWW*t^5 - 1089*ep*mtt^8*mWW*t^5 + 10152*ep^2*mtt^8*mWW*t^5 + 57948*ep^3*mtt^8*mWW*t^5 + 114870*ep^4*mtt^8*mWW*t^5 + 100965*ep^5*mtt^8*mWW*t^5 + 33178*ep^6*mtt^8*mWW*t^5 + 2806*mtt^7*mWW^2*t^5 + 7811*ep*mtt^7*mWW^2*t^5 - 46990*ep^2*mtt^7*mWW^2*t^5 - 264494*ep^3*mtt^7*mWW^2*t^5 - 483054*ep^4*mtt^7*mWW^2*t^5 - 369981*ep^5*mtt^7*mWW^2*t^5 - 95970*ep^6*mtt^7*mWW^2*t^5 - 2894*mtt^6*mWW^3*t^5 - 6654*ep*mtt^6*mWW^3*t^5 + 29088*ep^2*mtt^6*mWW^3*t^5 + 133724*ep^3*mtt^6*mWW^3*t^5 + 152794*ep^4*mtt^6*mWW^3*t^5 - 15982*ep^5*mtt^6*mWW^3*t^5 - 79548*ep^6*mtt^6*mWW^3*t^5 - 3612*mtt^5*mWW^4*t^5 - 13452*ep*mtt^5*mWW^4*t^5 + 60056*ep^2*mtt^5*mWW^4*t^5 + 399592*ep^3*mtt^5*mWW^4*t^5 + 785840*ep^4*mtt^5*mWW^4*t^5 + 670988*ep^5*mtt^5*mWW^4*t^5 + 220220*ep^6*mtt^5*mWW^4*t^5 + 8476*mtt^4*mWW^5*t^5 + 21939*ep*mtt^4*mWW^5*t^5 - 108440*ep^2*mtt^4*mWW^5*t^5 - 538152*ep^3*mtt^4*mWW^5*t^5 - 679294*ep^4*mtt^4*mWW^5*t^5 - 83131*ep^5*mtt^4*mWW^5*t^5 + 205002*ep^6*mtt^4*mWW^5*t^5 - 4290*mtt^3*mWW^6*t^5 - 1661*ep*mtt^3*mWW^6*t^5 + 74930*ep^2*mtt^3*mWW^6*t^5 + 160982*ep^3*mtt^3*mWW^6*t^5 - 226870*ep^4*mtt^3*mWW^6*t^5 - 883345*ep^5*mtt^3*mWW^6*t^5 - 609906*ep^6*mtt^3*mWW^6*t^5 - 1382*mtt^2*mWW^7*t^5 - 12900*ep*mtt^2*mWW^7*t^5 - 20168*ep^2*mtt^2*mWW^7*t^5 + 90440*ep^3*mtt^2*mWW^7*t^5 + 433894*ep^4*mtt^2*mWW^7*t^5 + 688348*ep^5*mtt^2*mWW^7*t^5 + 377736*ep^6*mtt^2*mWW^7*t^5 + 1888*mtt*mWW^8*t^5 + 7486*ep*mtt*mWW^8*t^5 - 5778*ep^2*mtt*mWW^8*t^5 - 70510*ep^3*mtt*mWW^8*t^5 - 129650*ep^4*mtt*mWW^8*t^5 - 105416*ep^5*mtt*mWW^8*t^5 - 38484*ep^6*mtt*mWW^8*t^5 - 464*mWW^9*t^5 - 1120*ep*mWW^9*t^5 + 4040*ep^2*mWW^9*t^5 + 14152*ep^3*mWW^9*t^5 + 792*ep^4*mWW^9*t^5 - 28488*ep^5*mWW^9*t^5 - 20592*ep^6*mWW^9*t^5 + 944*mtt^8*s*t^5 + 2224*ep*mtt^8*s*t^5 - 19356*ep^2*mtt^8*s*t^5 - 101308*ep^3*mtt^8*s*t^5 - 190220*ep^4*mtt^8*s*t^5 - 161316*ep^5*mtt^8*s*t^5 - 51768*ep^6*mtt^8*s*t^5 + 2160*mtt^7*mWW*s*t^5 + 6065*ep*mtt^7*mWW*s*t^5 - 57438*ep^2*mtt^7*mWW*s*t^5 - 323526*ep^3*mtt^7*mWW*s*t^5 - 636364*ep^4*mtt^7*mWW*s*t^5 - 555995*ep^5*mtt^7*mWW*s*t^5 - 181814*ep^6*mtt^7*mWW*s*t^5 - 13296*mtt^6*mWW^2*s*t^5 - 35345*ep*mtt^6*mWW^2*s*t^5 + 228734*ep^2*mtt^6*mWW^2*s*t^5 + 1249834*ep^3*mtt^6*mWW^2*s*t^5 + 2254780*ep^4*mtt^6*mWW^2*s*t^5 + 1715359*ep^5*mtt^6*mWW^2*s*t^5 + 445230*ep^6*mtt^6*mWW^2*s*t^5 + 10570*mtt^5*mWW^3*s*t^5 + 20058*ep*mtt^5*mWW^3*s*t^5 - 112312*ep^2*mtt^5*mWW^3*s*t^5 - 424152*ep^3*mtt^5*mWW^3*s*t^5 - 337558*ep^4*mtt^5*mWW^3*s*t^5 + 307582*ep^5*mtt^5*mWW^3*s*t^5 + 382788*ep^6*mtt^5*mWW^3*s*t^5 + 14088*mtt^4*mWW^4*s*t^5 + 53996*ep*mtt^4*mWW^4*s*t^5 - 220910*ep^2*mtt^4*mWW^4*s*t^5 - 1538238*ep^3*mtt^4*mWW^4*s*t^5 - 3078778*ep^4*mtt^4*mWW^4*s*t^5 - 2635750*ep^5*mtt^4*mWW^4*s*t^5 - 844312*ep^6*mtt^4*mWW^4*s*t^5 - 23696*mtt^3*mWW^5*s*t^5 - 63793*ep*mtt^3*mWW^5*s*t^5 + 293224*ep^2*mtt^3*mWW^5*s*t^5 + 1525028*ep^3*mtt^3*mWW^5*s*t^5 + 2062422*ep^4*mtt^3*mWW^5*s*t^5 + 501869*ep^5*mtt^3*mWW^5*s*t^5 - 435662*ep^6*mtt^3*mWW^5*s*t^5 + 8508*mtt^2*mWW^6*s*t^5 + 6097*ep*mtt^2*mWW^6*s*t^5 - 129984*ep^2*mtt^2*mWW^6*s*t^5 - 289588*ep^3*mtt^2*mWW^6*s*t^5 + 395958*ep^4*mtt^2*mWW^6*s*t^5 + 1574795*ep^5*mtt^2*mWW^6*s*t^5 + 1092790*ep^6*mtt^2*mWW^6*s*t^5 + 1974*mtt*mWW^7*s*t^5 + 14734*ep*mtt*mWW^7*s*t^5 + 9814*ep^2*mtt*mWW^7*s*t^5 - 147302*ep^3*mtt*mWW^7*s*t^5 - 531628*ep^4*mtt*mWW^7*s*t^5 - 762840*ep^5*mtt*mWW^7*s*t^5 - 400976*ep^6*mtt*mWW^7*s*t^5 - 1252*mWW^8*s*t^5 - 4036*ep*mWW^8*s*t^5 + 8228*ep^2*mWW^8*s*t^5 + 49252*ep^3*mWW^8*s*t^5 + 61388*ep^4*mWW^8*s*t^5 + 16296*ep^5*mWW^8*s*t^5 - 6276*ep^6*mWW^8*s*t^5 - 2472*mtt^7*s^2*t^5 - 5784*ep*mtt^7*s^2*t^5 + 50826*ep^2*mtt^7*s^2*t^5 + 265170*ep^3*mtt^7*s^2*t^5 + 497082*ep^4*mtt^7*s^2*t^5 + 421014*ep^5*mtt^7*s^2*t^5 + 134964*ep^6*mtt^7*s^2*t^5 - 5160*mtt^6*mWW*s^2*t^5 - 13978*ep*mtt^6*mWW*s^2*t^5 + 134954*ep^2*mtt^6*mWW*s^2*t^5 + 748366*ep^3*mtt^6*mWW*s^2*t^5 + 1458390*ep^4*mtt^6*mWW*s^2*t^5 + 1264956*ep^5*mtt^6*mWW*s^2*t^5 + 411160*ep^6*mtt^6*mWW*s^2*t^5 + 25356*mtt^5*mWW^2*s^2*t^5 + 63198*ep*mtt^5*mWW^2*s^2*t^5 - 454342*ep^2*mtt^5*mWW^2*s^2*t^5 - 2390566*ep^3*mtt^5*mWW^2*s^2*t^5 - 4244174*ep^4*mtt^5*mWW^2*s^2*t^5 - 3197384*ep^5*mtt^5*mWW^2*s^2*t^5 - 827976*ep^6*mtt^5*mWW^2*s^2*t^5 - 14162*mtt^4*mWW^3*s^2*t^5 - 18029*ep*mtt^4*mWW^3*s^2*t^5 + 160716*ep^2*mtt^4*mWW^3*s^2*t^5 + 422768*ep^3*mtt^4*mWW^3*s^2*t^5 - 38684*ep^4*mtt^4*mWW^3*s^2*t^5 - 981059*ep^5*mtt^4*mWW^3*s^2*t^5 - 735774*ep^6*mtt^4*mWW^3*s^2*t^5 - 21510*mtt^3*mWW^4*s^2*t^5 - 81545*ep*mtt^3*mWW^4*s^2*t^5 + 329492*ep^2*mtt^3*mWW^4*s^2*t^5 + 2307548*ep^3*mtt^3*mWW^4*s^2*t^5 + 4633548*ep^4*mtt^3*mWW^4*s^2*t^5 + 3944909*ep^5*mtt^3*mWW^4*s^2*t^5 + 1231238*ep^6*mtt^3*mWW^4*s^2*t^5 + 24126*mtt^2*mWW^5*s^2*t^5 + 65931*ep*mtt^2*mWW^5*s^2*t^5 - 293424*ep^2*mtt^2*mWW^5*s^2*t^5 - 1564580*ep^3*mtt^2*mWW^5*s^2*t^5 - 2225272*ep^4*mtt^2*mWW^5*s^2*t^5 - 749591*ep^5*mtt^2*mWW^5*s^2*t^5 + 308858*ep^6*mtt^2*mWW^5*s^2*t^5 - 5590*mtt*mWW^6*s^2*t^5 - 6137*ep*mtt*mWW^6*s^2*t^5 + 69216*ep^2*mtt*mWW^6*s^2*t^5 + 153536*ep^3*mtt*mWW^6*s^2*t^5 - 243512*ep^4*mtt*mWW^6*s^2*t^5 - 906359*ep^5*mtt*mWW^6*s^2*t^5 - 621442*ep^6*mtt*mWW^6*s^2*t^5 - 588*mWW^7*s^2*t^5 - 3656*ep*mWW^7*s^2*t^5 + 2562*ep^2*mWW^7*s^2*t^5 + 57758*ep^3*mWW^7*s^2*t^5 + 162622*ep^4*mWW^7*s^2*t^5 + 203514*ep^5*mWW^7*s^2*t^5 + 98972*ep^6*mWW^7*s^2*t^5 + 3520*mtt^6*s^3*t^5 + 8160*ep*mtt^6*s^3*t^5 - 72640*ep^2*mtt^6*s^3*t^5 - 377360*ep^3*mtt^6*s^3*t^5 - 705840*ep^4*mtt^6*s^3*t^5 - 596800*ep^5*mtt^6*s^3*t^5 - 191040*ep^6*mtt^6*s^3*t^5 + 6560*mtt^5*mWW*s^3*t^5 + 17042*ep*mtt^5*mWW*s^3*t^5 - 168476*ep^2*mtt^5*mWW*s^3*t^5 - 917164*ep^3*mtt^5*mWW*s^3*t^5 - 1767320*ep^4*mtt^5*mWW*s^3*t^5 - 1519174*ep^5*mtt^5*mWW*s^3*t^5 - 490060*ep^6*mtt^5*mWW*s^3*t^5 - 24664*mtt^4*mWW^2*s^3*t^5 - 55898*ep*mtt^4*mWW^2*s^3*t^5 + 470120*ep^2*mtt^4*mWW^2*s^3*t^5 + 2358480*ep^3*mtt^4*mWW^2*s^3*t^5 + 4102796*ep^4*mtt^4*mWW^2*s^3*t^5 + 3051626*ep^5*mtt^4*mWW^2*s^3*t^5 + 786948*ep^6*mtt^4*mWW^2*s^3*t^5 + 8006*mtt^3*mWW^3*s^3*t^5 + 141*ep*mtt^3*mWW^3*s^3*t^5 - 97166*ep^2*mtt^3*mWW^3*s^3*t^5 - 46550*ep^3*mtt^3*mWW^3*s^3*t^5 + 643230*ep^4*mtt^3*mWW^3*s^3*t^5 + 1281353*ep^5*mtt^3*mWW^3*s^3*t^5 + 711210*ep^6*mtt^3*mWW^3*s^3*t^5 + 15940*mtt^2*mWW^4*s^3*t^5 + 56869*ep*mtt^2*mWW^4*s^3*t^5 - 251860*ep^2*mtt^2*mWW^4*s^3*t^5 - 1683424*ep^3*mtt^2*mWW^4*s^3*t^5 - 3330946*ep^4*mtt^2*mWW^4*s^3*t^5 - 2789973*ep^5*mtt^2*mWW^4*s^3*t^5 - 844286*ep^6*mtt^2*mWW^4*s^3*t^5 - 10582*mtt*mWW^5*s^3*t^5 - 27653*ep*mtt*mWW^5*s^3*t^5 + 132558*ep^2*mtt*mWW^5*s^3*t^5 + 685294*ep^3*mtt*mWW^5*s^3*t^5 + 985378*ep^4*mtt*mWW^5*s^3*t^5 + 376711*ep^5*mtt*mWW^5*s^3*t^5 - 97194*ep^6*mtt*mWW^5*s^3*t^5 + 1220*mWW^6*s^3*t^5 + 1339*ep*mWW^6*s^3*t^5 - 12536*ep^2*mWW^6*s^3*t^5 - 19276*ep^3*mWW^6*s^3*t^5 + 72702*ep^4*mWW^6*s^3*t^5 + 196257*ep^5*mWW^6*s^3*t^5 + 124422*ep^6*mWW^6*s^3*t^5 - 2920*mtt^5*s^4*t^5 - 6680*ep*mtt^5*s^4*t^5 + 60570*ep^2*mtt^5*s^4*t^5 + 312770*ep^3*mtt^5*s^4*t^5 + 583210*ep^4*mtt^5*s^4*t^5 + 491910*ep^5*mtt^5*s^4*t^5 + 157140*ep^6*mtt^5*s^4*t^5 - 4680*mtt^4*mWW*s^4*t^5 - 11573*ep*mtt^4*mWW*s^4*t^5 + 117804*ep^2*mtt^4*mWW*s^4*t^5 + 627336*ep^3*mtt^4*mWW*s^4*t^5 + 1192210*ep^4*mtt^4*mWW*s^4*t^5 + 1013261*ep^5*mtt^4*mWW*s^4*t^5 + 323690*ep^6*mtt^4*mWW*s^4*t^5 + 12758*mtt^3*mWW^2*s^4*t^5 + 24855*ep*mtt^3*mWW^2*s^4*t^5 - 267494*ep^2*mtt^3*mWW^2*s^4*t^5 - 1266374*ep^3*mtt^3*mWW^2*s^4*t^5 - 2151486*ep^4*mtt^3*mWW^2*s^4*t^5 - 1579513*ep^5*mtt^3*mWW^2*s^4*t^5 - 407322*ep^6*mtt^3*mWW^2*s^4*t^5 - 1216*mtt^2*mWW^3*s^4*t^5 + 7331*ep*mtt^2*mWW^3*s^4*t^5 + 13598*ep^2*mtt^2*mWW^3*s^4*t^5 - 163822*ep^3*mtt^2*mWW^3*s^4*t^5 - 618844*ep^4*mtt^2*mWW^3*s^4*t^5 - 801157*ep^5*mtt^2*mWW^3*s^4*t^5 - 358866*ep^6*mtt^2*mWW^3*s^4*t^5 - 5738*mtt*mWW^4*s^4*t^5 - 17867*ep*mtt*mWW^4*s^4*t^5 + 99980*ep^2*mtt*mWW^4*s^4*t^5 + 600796*ep^3*mtt*mWW^4*s^4*t^5 + 1142408*ep^4*mtt*mWW^4*s^4*t^5 + 923911*ep^5*mtt*mWW^4*s^4*t^5 + 266926*ep^6*mtt*mWW^4*s^4*t^5 + 1700*mWW^5*s^4*t^5 + 3526*ep*mWW^5*s^4*t^5 - 24530*ep^2*mWW^5*s^4*t^5 - 107898*ep^3*mWW^5*s^4*t^5 - 139842*ep^4*mWW^5*s^4*t^5 - 39580*ep^5*mWW^5*s^4*t^5 + 22176*ep^6*mWW^5*s^4*t^5 + 1392*mtt^4*s^5*t^5 + 3120*ep*mtt^4*s^5*t^5 - 29100*ep^2*mtt^4*s^5*t^5 - 148908*ep^3*mtt^4*s^5*t^5 - 276348*ep^4*mtt^4*s^5*t^5 - 232212*ep^5*mtt^4*s^5*t^5 - 73944*ep^6*mtt^4*s^5*t^5 + 1776*mtt^3*mWW*s^5*t^5 + 4141*ep*mtt^3*mWW*s^5*t^5 - 43718*ep^2*mtt^3*mWW*s^5*t^5 - 226702*ep^3*mtt^3*mWW*s^5*t^5 - 423420*ep^4*mtt^3*mWW*s^5*t^5 - 354639*ep^5*mtt^3*mWW*s^5*t^5 - 111838*ep^6*mtt^3*mWW*s^5*t^5 - 3336*mtt^2*mWW^2*s^5*t^5 - 5013*ep*mtt^2*mWW^2*s^5*t^5 + 80962*ep^2*mtt^2*mWW^2*s^5*t^5 + 360766*ep^3*mtt^2*mWW^2*s^5*t^5 + 601856*ep^4*mtt^2*mWW^2*s^5*t^5 + 441839*ep^5*mtt^2*mWW^2*s^5*t^5 + 116958*ep^6*mtt^2*mWW^2*s^5*t^5 - 424*mtt*mWW^3*s^5*t^5 - 3335*ep*mtt*mWW^3*s^5*t^5 + 8470*ep^2*mtt*mWW^3*s^5*t^5 + 94638*ep^3*mtt*mWW^3*s^5*t^5 + 233760*ep^4*mtt*mWW^3*s^5*t^5 + 240473*ep^5*mtt*mWW^3*s^5*t^5 + 90546*ep^6*mtt*mWW^3*s^5*t^5 + 832*mWW^4*s^5*t^5 + 1999*ep*mWW^4*s^5*t^5 - 16758*ep^2*mWW^4*s^5*t^5 - 86274*ep^3*mWW^4*s^5*t^5 - 152072*ep^4*mWW^4*s^5*t^5 - 114085*ep^5*mWW^4*s^5*t^5 - 29786*ep^6*mWW^4*s^5*t^5 - 344*mtt^3*s^6*t^5 - 744*ep*mtt^3*s^6*t^5 + 7286*ep^2*mtt^3*s^6*t^5 + 36718*ep^3*mtt^3*s^6*t^5 + 67590*ep^4*mtt^3*s^6*t^5 + 56426*ep^5*mtt^3*s^6*t^5 + 17868*ep^6*mtt^3*s^6*t^5 - 280*mtt^2*mWW*s^6*t^5 - 608*ep*mtt^2*mWW*s^6*t^5 + 6722*ep^2*mtt^2*mWW*s^6*t^5 + 33742*ep^3*mtt^2*mWW*s^6*t^5 + 61634*ep^4*mtt^2*mWW*s^6*t^5 + 50626*ep^5*mtt^2*mWW*s^6*t^5 + 15684*ep^6*mtt^2*mWW*s^6*t^5 + 408*mtt*mWW^2*s^6*t^5 + 456*ep*mtt*mWW^2*s^6*t^5 - 11686*ep^2*mtt*mWW^2*s^6*t^5 - 51046*ep^3*mtt*mWW^2*s^6*t^5 - 86870*ep^4*mtt*mWW^2*s^6*t^5 - 67010*ep^5*mtt*mWW^2*s^6*t^5 - 19452*ep^6*mtt*mWW^2*s^6*t^5 + 120*mWW^3*s^6*t^5 + 488*ep*mWW^3*s^6*t^5 - 2394*ep^2*mWW^3*s^6*t^5 - 16606*ep^3*mWW^3*s^6*t^5 - 34698*ep^4*mWW^3*s^6*t^5 - 31210*ep^5*mWW^3*s^6*t^5 - 10356*ep^6*mWW^3*s^6*t^5 + 32*mtt^2*s^7*t^5 + 64*ep*mtt^2*s^7*t^5 - 696*ep^2*mtt^2*s^7*t^5 - 3400*ep^3*mtt^2*s^7*t^5 - 6152*ep^4*mtt^2*s^7*t^5 - 5064*ep^5*mtt^2*s^7*t^5 - 1584*ep^6*mtt^2*s^7*t^5 - 32*mWW^2*s^7*t^5 - 64*ep*mWW^2*s^7*t^5 + 696*ep^2*mWW^2*s^7*t^5 + 3400*ep^3*mWW^2*s^7*t^5 + 6152*ep^4*mWW^2*s^7*t^5 + 5064*ep^5*mWW^2*s^7*t^5 + 1584*ep^6*mWW^2*s^7*t^5 + 400*mtt^8*t^6 + 1032*ep*mtt^8*t^6 - 7696*ep^2*mtt^8*t^6 - 41924*ep^3*mtt^8*t^6 - 79848*ep^4*mtt^8*t^6 - 68308*ep^5*mtt^8*t^6 - 22056*ep^6*mtt^8*t^6 - 384*mtt^7*mWW*t^6 - 749*ep*mtt^7*mWW*t^6 + 1340*ep^2*mtt^7*mWW*t^6 + 1548*ep^3*mtt^7*mWW*t^6 - 7478*ep^4*mtt^7*mWW*t^6 - 13303*ep^5*mtt^7*mWW*t^6 - 5982*ep^6*mtt^7*mWW*t^6 - 2780*mtt^6*mWW^2*t^6 - 9728*ep*mtt^6*mWW^2*t^6 + 46678*ep^2*mtt^6*mWW^2*t^6 + 304518*ep^3*mtt^6*mWW^2*t^6 + 602722*ep^4*mtt^6*mWW^2*t^6 + 505034*ep^5*mtt^6*mWW^2*t^6 + 150900*ep^6*mtt^6*mWW^2*t^6 + 6180*mtt^5*mWW^3*t^6 + 19384*ep*mtt^5*mWW^3*t^6 - 68942*ep^2*mtt^5*mWW^3*t^6 - 431214*ep^3*mtt^5*mWW^3*t^6 - 757718*ep^4*mtt^5*mWW^3*t^6 - 509898*ep^5*mtt^5*mWW^3*t^6 - 90816*ep^6*mtt^5*mWW^3*t^6 - 3008*mtt^4*mWW^4*t^6 - 3206*ep*mtt^4*mWW^4*t^6 + 28852*ep^2*mtt^4*mWW^4*t^6 + 40608*ep^3*mtt^4*mWW^4*t^6 - 155336*ep^4*mtt^4*mWW^4*t^6 - 405474*ep^5*mtt^4*mWW^4*t^6 - 255412*ep^6*mtt^4*mWW^4*t^6 - 3128*mtt^3*mWW^5*t^6 - 19649*ep*mtt^3*mWW^5*t^6 + 6752*ep^2*mtt^3*mWW^5*t^6 + 282272*ep^3*mtt^3*mWW^5*t^6 + 746270*ep^4*mtt^3*mWW^5*t^6 + 795889*ep^5*mtt^3*mWW^5*t^6 + 317706*ep^6*mtt^3*mWW^5*t^6 + 4196*mtt^2*mWW^6*t^6 + 17096*ep*mtt^2*mWW^6*t^6 - 16930*ep^2*mtt^2*mWW^6*t^6 - 205770*ep^3*mtt^2*mWW^6*t^6 - 380142*ep^4*mtt^2*mWW^6*t^6 - 241926*ep^5*mtt^2*mWW^6*t^6 - 33756*ep^6*mtt^2*mWW^6*t^6 - 1708*mtt*mWW^7*t^6 - 3986*ep*mtt*mWW^7*t^6 + 15026*ep^2*mtt*mWW^7*t^6 + 55810*ep^3*mtt*mWW^7*t^6 + 6206*ep^4*mtt*mWW^7*t^6 - 123048*ep^5*mtt*mWW^7*t^6 - 96956*ep^6*mtt*mWW^7*t^6 + 232*mWW^8*t^6 - 194*ep*mWW^8*t^6 - 5080*ep^2*mWW^8*t^6 - 5848*ep^3*mWW^8*t^6 + 25324*ep^4*mWW^8*t^6 + 61034*ep^5*mWW^8*t^6 + 36372*ep^6*mWW^8*t^6 - 2160*mtt^7*s*t^6 - 5528*ep*mtt^7*s*t^6 + 41720*ep^2*mtt^7*s*t^6 + 226272*ep^3*mtt^7*s*t^6 + 430024*ep^4*mtt^7*s*t^6 + 367256*ep^5*mtt^7*s*t^6 + 118416*ep^6*mtt^7*s*t^6 + 1648*mtt^6*mWW*s*t^6 + 2988*ep*mtt^6*mWW*s*t^6 - 5630*ep^2*mtt^6*mWW*s*t^6 - 1786*ep^3*mtt^6*mWW*s*t^6 + 44674*ep^4*mtt^6*mWW*s*t^6 + 69430*ep^5*mtt^6*mWW*s*t^6 + 29940*ep^6*mtt^6*mWW*s*t^6 + 11466*mtt^5*mWW^2*s*t^6 + 38641*ep*mtt^5*mWW^2*s*t^6 - 196712*ep^2*mtt^5*mWW^2*s*t^6 - 1246984*ep^3*mtt^5*mWW^2*s*t^6 - 2447344*ep^4*mtt^5*mWW^2*s*t^6 - 2047065*ep^5*mtt^5*mWW^2*s*t^6 - 614946*ep^6*mtt^5*mWW^2*s*t^6 - 20264*mtt^4*mWW^3*s*t^6 - 60455*ep*mtt^4*mWW^3*s*t^6 + 239940*ep^2*mtt^4*mWW^3*s*t^6 + 1425532*ep^3*mtt^4*mWW^3*s*t^6 + 2474498*ep^4*mtt^4*mWW^3*s*t^6 + 1673899*ep^5*mtt^4*mWW^3*s*t^6 + 315618*ep^6*mtt^4*mWW^3*s*t^6 + 6840*mtt^3*mWW^4*s*t^6 + 3572*ep*mtt^3*mWW^4*s*t^6 - 65654*ep^2*mtt^3*mWW^4*s*t^6 - 12390*ep^3*mtt^3*mWW^4*s*t^6 + 579122*ep^4*mtt^3*mWW^4*s*t^6 + 1151394*ep^5*mtt^3*mWW^4*s*t^6 + 658108*ep^6*mtt^3*mWW^4*s*t^6 + 7044*mtt^2*mWW^5*s*t^6 + 39800*ep*mtt^2*mWW^5*s*t^6 - 35508*ep^2*mtt^2*mWW^5*s*t^6 - 646176*ep^3*mtt^2*mWW^5*s*t^6 - 1581192*ep^4*mtt^2*mWW^5*s*t^6 - 1579208*ep^5*mtt^2*mWW^5*s*t^6 - 587064*ep^6*mtt^2*mWW^5*s*t^6 - 5650*mtt*mWW^6*s*t^6 - 20933*ep*mtt*mWW^6*s*t^6 + 33582*ep^2*mtt*mWW^6*s*t^6 + 289542*ep^3*mtt*mWW^6*s*t^6 + 486526*ep^4*mtt*mWW^6*s*t^6 + 257615*ep^5*mtt*mWW^6*s*t^6 + 3894*ep^6*mtt*mWW^6*s*t^6 + 1076*mWW^7*s*t^6 + 1915*ep*mWW^7*s*t^6 - 11738*ep^2*mWW^7*s*t^6 - 34010*ep^3*mWW^7*s*t^6 + 13692*ep^4*mWW^7*s*t^6 + 106679*ep^5*mWW^7*s*t^6 + 76034*ep^6*mWW^7*s*t^6 + 4800*mtt^6*s^2*t^6 + 12160*ep*mtt^6*s^2*t^6 - 93160*ep^2*mtt^6*s^2*t^6 - 502500*ep^3*mtt^6*s^2*t^6 - 952400*ep^4*mtt^6*s^2*t^6 - 811660*ep^5*mtt^6*s^2*t^6 - 261240*ep^6*mtt^6*s^2*t^6 - 2816*mtt^5*mWW*s^2*t^6 - 4602*ep*mtt^5*mWW*s^2*t^6 + 10468*ep^2*mtt^5*mWW*s^2*t^6 - 1492*ep^3*mtt^5*mWW*s^2*t^6 - 91232*ep^4*mtt^5*mWW*s^2*t^6 - 134018*ep^5*mtt^5*mWW*s^2*t^6 - 56532*ep^6*mtt^5*mWW*s^2*t^6 - 18496*mtt^4*mWW^2*s^2*t^6 - 59372*ep*mtt^4*mWW^2*s^2*t^6 + 328346*ep^2*mtt^4*mWW^2*s^2*t^6 + 2008270*ep^3*mtt^4*mWW^2*s^2*t^6 + 3899954*ep^4*mtt^4*mWW^2*s^2*t^6 + 3253822*ep^5*mtt^4*mWW^2*s^2*t^6 + 982932*ep^6*mtt^4*mWW^2*s^2*t^6 + 24776*mtt^3*mWW^3*s^2*t^6 + 69363*ep*mtt^3*mWW^3*s^2*t^6 - 315950*ep^2*mtt^3*mWW^3*s^2*t^6 - 1772998*ep^3*mtt^3*mWW^3*s^2*t^6 - 3039668*ep^4*mtt^3*mWW^3*s^2*t^6 - 2077077*ep^5*mtt^3*mWW^3*s^2*t^6 - 421134*ep^6*mtt^3*mWW^3*s^2*t^6 - 4992*mtt^2*mWW^4*s^2*t^6 + 1678*ep*mtt^2*mWW^4*s^2*t^6 + 42412*ep^2*mtt^2*mWW^4*s^2*t^6 - 112540*ep^3*mtt^2*mWW^4*s^2*t^6 - 745064*ep^4*mtt^2*mWW^4*s^2*t^6 - 1167338*ep^5*mtt^2*mWW^4*s^2*t^6 - 595068*ep^6*mtt^2*mWW^4*s^2*t^6 - 5080*mtt*mWW^5*s^2*t^6 - 25219*ep*mtt*mWW^5*s^2*t^6 + 42294*ep^2*mtt*mWW^5*s^2*t^6 + 479006*ep^3*mtt*mWW^5*s^2*t^6 + 1080180*ep^4*mtt*mWW^5*s^2*t^6 + 1003869*ep^5*mtt*mWW^5*s^2*t^6 + 343014*ep^6*mtt*mWW^5*s^2*t^6 + 1808*mWW^6*s^2*t^6 + 5992*ep*mWW^6*s^2*t^6 - 14410*ep^2*mWW^6*s^2*t^6 - 97746*ep^3*mWW^6*s^2*t^6 - 151770*ep^4*mWW^6*s^2*t^6 - 67598*ep^5*mWW^6*s^2*t^6 + 8028*ep^6*mWW^6*s^2*t^6 - 5600*mtt^5*s^3*t^6 - 14000*ep*mtt^5*s^3*t^6 + 109360*ep^2*mtt^5*s^3*t^6 + 585760*ep^3*mtt^5*s^3*t^6 + 1106320*ep^4*mtt^5*s^3*t^6 + 940240*ep^5*mtt^5*s^3*t^6 + 301920*ep^6*mtt^5*s^3*t^6 + 2464*mtt^4*mWW*s^3*t^6 + 3496*ep*mtt^4*mWW*s^3*t^6 - 12416*ep^2*mtt^4*mWW*s^3*t^6 - 7088*ep^3*mtt^4*mWW*s^3*t^6 + 68128*ep^4*mtt^4*mWW*s^3*t^6 + 108376*ep^5*mtt^4*mWW*s^3*t^6 + 46608*ep^6*mtt^4*mWW*s^3*t^6 + 14594*mtt^3*mWW^2*s^3*t^6 + 43881*ep*mtt^3*mWW^2*s^3*t^6 - 273088*ep^2*mtt^3*mWW^2*s^3*t^6 - 1598184*ep^3*mtt^3*mWW^2*s^3*t^6 - 3064432*ep^4*mtt^3*mWW^2*s^3*t^6 - 2550129*ep^5*mtt^3*mWW^2*s^3*t^6 - 775938*ep^6*mtt^3*mWW^2*s^3*t^6 - 13796*mtt^2*mWW^3*s^3*t^6 - 35535*ep*mtt^2*mWW^3*s^3*t^6 + 192938*ep^2*mtt^2*mWW^3*s^3*t^6 + 1018222*ep^3*mtt^2*mWW^3*s^3*t^6 + 1728516*ep^4*mtt^2*mWW^3*s^3*t^6 + 1206473*ep^5*mtt^2*mWW^3*s^3*t^6 + 270174*ep^6*mtt^2*mWW^3*s^3*t^6 + 1134*mtt*mWW^4*s^3*t^6 - 2989*ep*mtt*mWW^4*s^3*t^6 - 2744*ep^2*mtt*mWW^4*s^3*t^6 + 118280*ep^3*mtt*mWW^4*s^3*t^6 + 405680*ep^4*mtt*mWW^4*s^3*t^6 + 506549*ep^5*mtt*mWW^4*s^3*t^6 + 223338*ep^6*mtt*mWW^4*s^3*t^6 + 1204*mWW^5*s^3*t^6 + 5147*ep*mWW^5*s^3*t^6 - 14050*ep^2*mWW^5*s^3*t^6 - 116990*ep^3*mWW^5*s^3*t^6 - 244212*ep^4*mWW^5*s^3*t^6 - 211509*ep^5*mWW^5*s^3*t^6 - 66102*ep^6*mWW^5*s^3*t^6 + 3600*mtt^4*s^4*t^6 + 8840*ep*mtt^4*s^4*t^6 - 70880*ep^2*mtt^4*s^4*t^6 - 376140*ep^3*mtt^4*s^4*t^6 - 707080*ep^4*mtt^4*s^4*t^6 - 598700*ep^5*mtt^4*s^4*t^6 - 191640*ep^6*mtt^4*s^4*t^6 - 1216*mtt^3*mWW*s^4*t^6 - 1521*ep*mtt^3*mWW*s^4*t^6 + 10640*ep^2*mtt^3*mWW*s^4*t^6 + 24856*ep^3*mtt^3*mWW*s^4*t^6 + 8438*ep^4*mtt^3*mWW*s^4*t^6 - 15775*ep^5*mtt^3*mWW*s^4*t^6 - 10302*ep^6*mtt^3*mWW*s^4*t^6 - 5760*mtt^2*mWW^2*s^4*t^6 - 15810*ep*mtt^2*mWW^2*s^4*t^6 + 116444*ep^2*mtt^2*mWW^2*s^4*t^6 + 646756*ep^3*mtt^2*mWW^2*s^4*t^6 + 1223248*ep^4*mtt^2*mWW^2*s^4*t^6 + 1017470*ep^5*mtt^2*mWW^2*s^4*t^6 + 313332*ep^6*mtt^2*mWW^2*s^4*t^6 + 3408*mtt*mWW^3*s^4*t^6 + 7771*ep*mtt*mWW^3*s^4*t^6 - 53400*ep^2*mtt*mWW^3*s^4*t^6 - 263216*ep^3*mtt*mWW^3*s^4*t^6 - 443994*ep^4*mtt*mWW^3*s^4*t^6 - 321443*ep^5*mtt*mWW^3*s^4*t^6 - 81558*ep^6*mtt*mWW^3*s^4*t^6 + 32*mWW^4*s^4*t^6 + 976*ep*mWW^4*s^4*t^6 - 2804*ep^2*mWW^4*s^4*t^6 - 34048*ep^3*mWW^4*s^4*t^6 - 85284*ep^4*mWW^4*s^4*t^6 - 86928*ep^5*mWW^4*s^4*t^6 - 32136*ep^6*mWW^4*s^4*t^6 - 1200*mtt^3*s^5*t^6 - 2872*ep*mtt^3*s^5*t^6 + 23896*ep^2*mtt^3*s^5*t^6 + 125184*ep^3*mtt^3*s^5*t^6 + 233768*ep^4*mtt^3*s^5*t^6 + 196888*ep^5*mtt^3*s^5*t^6 + 62736*ep^6*mtt^3*s^5*t^6 + 368*mtt^2*mWW*s^5*t^6 + 516*ep*mtt^2*mWW*s^5*t^6 - 5794*ep^2*mtt^2*mWW*s^5*t^6 - 22838*ep^3*mtt^2*mWW*s^5*t^6 - 34834*ep^4*mtt^2*mWW*s^5*t^6 - 24838*ep^5*mtt^2*mWW*s^5*t^6 - 6900*ep^6*mtt^2*mWW*s^5*t^6 + 1072*mtt*mWW^2*s^5*t^6 + 2628*ep*mtt*mWW^2*s^5*t^6 - 23516*ep^2*mtt*mWW^2*s^5*t^6 - 124228*ep^3*mtt*mWW^2*s^5*t^6 - 232628*ep^4*mtt*mWW^2*s^5*t^6 - 194720*ep^5*mtt*mWW^2*s^5*t^6 - 61248*ep^6*mtt*mWW^2*s^5*t^6 - 304*mWW^3*s^5*t^6 - 528*ep*mWW^3*s^5*t^6 + 5414*ep^2*mWW^3*s^5*t^6 + 23674*ep^3*mWW^3*s^5*t^6 + 38366*ep^4*mWW^3*s^5*t^6 + 28046*ep^5*mWW^3*s^5*t^6 + 7716*ep^6*mWW^3*s^5*t^6 + 160*mtt^2*s^6*t^6 + 368*ep*mtt^2*s^6*t^6 - 3240*ep^2*mtt^2*s^6*t^6 - 16652*ep^3*mtt^2*s^6*t^6 - 30784*ep^4*mtt^2*s^6*t^6 - 25716*ep^5*mtt^2*s^6*t^6 - 8136*ep^6*mtt^2*s^6*t^6 - 64*mtt*mWW*s^6*t^6 - 128*ep*mtt*mWW*s^6*t^6 + 1392*ep^2*mtt*mWW*s^6*t^6 + 6800*ep^3*mtt*mWW*s^6*t^6 + 12304*ep^4*mtt*mWW*s^6*t^6 + 10128*ep^5*mtt*mWW*s^6*t^6 + 3168*ep^6*mtt*mWW*s^6*t^6 - 96*mWW^2*s^6*t^6 - 240*ep*mWW^2*s^6*t^6 + 1848*ep^2*mWW^2*s^6*t^6 + 9852*ep^3*mWW^2*s^6*t^6 + 18480*ep^4*mWW^2*s^6*t^6 + 15588*ep^5*mWW^2*s^6*t^6 + 4968*ep^6*mWW^2*s^6*t^6 - 560*mtt^7*t^7 - 1568*ep*mtt^7*t^7 + 10084*ep^2*mtt^7*t^7 + 57316*ep^3*mtt^7*t^7 + 110692*ep^4*mtt^7*t^7 + 95452*ep^5*mtt^7*t^7 + 30984*ep^6*mtt^7*t^7 + 1416*mtt^6*mWW*t^7 + 4043*ep*mtt^6*mWW*t^7 - 16832*ep^2*mtt^6*mWW*t^7 - 97912*ep^3*mtt^6*mWW*t^7 - 182714*ep^4*mtt^6*mWW*t^7 - 152323*ep^5*mtt^6*mWW*t^7 - 48062*ep^6*mtt^6*mWW*t^7 + 264*mtt^5*mWW^2*t^7 + 2669*ep*mtt^5*mWW^2*t^7 - 11972*ep^2*mtt^5*mWW^2*t^7 - 107404*ep^3*mtt^5*mWW^2*t^7 - 244294*ep^4*mtt^5*mWW^2*t^7 - 226345*ep^5*mtt^5*mWW^2*t^7 - 74502*ep^6*mtt^5*mWW^2*t^7 - 3920*mtt^4*mWW^3*t^7 - 16630*ep*mtt^4*mWW^3*t^7 + 37264*ep^2*mtt^4*mWW^3*t^7 + 331376*ep^3*mtt^4*mWW^3*t^7 + 690916*ep^4*mtt^4*mWW^3*t^7 + 587238*ep^5*mtt^4*mWW^3*t^7 + 174716*ep^6*mtt^4*mWW^3*t^7 + 4320*mtt^3*mWW^4*t^7 + 15818*ep*mtt^3*mWW^4*t^7 - 25836*ep^2*mtt^3*mWW^4*t^7 - 224812*ep^3*mtt^3*mWW^4*t^7 - 407680*ep^4*mtt^3*mWW^4*t^7 - 266222*ep^5*mtt^3*mWW^4*t^7 - 39748*ep^6*mtt^3*mWW^4*t^7 - 1560*mtt^2*mWW^5*t^7 - 2081*ep*mtt^2*mWW^5*t^7 + 14392*ep^2*mtt^2*mWW^5*t^7 + 25472*ep^3*mtt^2*mWW^5*t^7 - 62842*ep^4*mtt^2*mWW^5*t^7 - 180447*ep^5*mtt^2*mWW^5*t^7 - 113574*ep^6*mtt^2*mWW^5*t^7 - 56*mtt*mWW^6*t^7 - 3399*ep*mtt*mWW^6*t^7 - 10068*ep^2*mtt*mWW^6*t^7 + 21268*ep^3*mtt*mWW^6*t^7 + 127970*ep^4*mtt*mWW^6*t^7 + 188107*ep^5*mtt*mWW^6*t^7 + 91522*ep^6*mtt*mWW^6*t^7 + 96*mWW^7*t^7 + 1148*ep*mWW^7*t^7 + 2968*ep^2*mWW^7*t^7 - 5304*ep^3*mWW^7*t^7 - 32048*ep^4*mWW^7*t^7 - 45460*ep^5*mWW^7*t^7 - 21336*ep^6*mWW^7*t^7 + 2560*mtt^6*s*t^7 + 7104*ep*mtt^6*s*t^7 - 46336*ep^2*mtt^6*s*t^7 - 261872*ep^3*mtt^6*s*t^7 - 504384*ep^4*mtt^6*s*t^7 - 434032*ep^5*mtt^6*s*t^7 - 140640*ep^6*mtt^6*s*t^7 - 5416*mtt^5*mWW*s*t^7 - 15045*ep*mtt^5*mWW*s*t^7 + 67898*ep^2*mtt^5*mWW*s*t^7 + 385646*ep^3*mtt^5*mWW*s*t^7 + 715760*ep^4*mtt^5*mWW*s*t^7 + 595015*ep^5*mtt^5*mWW*s*t^7 + 187374*ep^6*mtt^5*mWW*s*t^7 - 1248*mtt^4*mWW^2*s*t^7 - 9643*ep*mtt^4*mWW^2*s*t^7 + 43272*ep^2*mtt^4*mWW^2*s*t^7 + 370140*ep^3*mtt^4*mWW^2*s*t^7 + 828974*ep^4*mtt^4*mWW^2*s*t^7 + 763735*ep^5*mtt^4*mWW^2*s*t^7 + 251698*ep^6*mtt^4*mWW^2*s*t^7 + 10532*mtt^3*mWW^3*s*t^7 + 42474*ep*mtt^3*mWW^3*s*t^7 - 111758*ep^2*mtt^3*mWW^3*s*t^7 - 907382*ep^3*mtt^3*mWW^3*s*t^7 - 1862310*ep^4*mtt^3*mWW^3*s*t^7 - 1580420*ep^5*mtt^3*mWW^3*s*t^7 - 475328*ep^6*mtt^3*mWW^3*s*t^7 - 8348*mtt^2*mWW^4*s*t^7 - 28954*ep*mtt^2*mWW^4*s*t^7 + 59086*ep^2*mtt^2*mWW^4*s*t^7 + 451206*ep^3*mtt^2*mWW^4*s*t^7 + 805126*ep^4*mtt^2*mWW^4*s*t^7 + 535300*ep^5*mtt^2*mWW^4*s*t^7 + 91512*ep^6*mtt^2*mWW^4*s*t^7 + 1812*mtt*mWW^5*s*t^7 + 1659*ep*mtt*mWW^5*s*t^7 - 17460*ep^2*mtt*mWW^5*s*t^7 - 17824*ep^3*mtt*mWW^5*s*t^7 + 108286*ep^4*mtt*mWW^5*s*t^7 + 244837*ep^5*mtt*mWW^5*s*t^7 + 143138*ep^6*mtt*mWW^5*s*t^7 + 108*mWW^6*s*t^7 + 2405*ep*mWW^6*s*t^7 + 5298*ep^2*mWW^6*s*t^7 - 19914*ep^3*mWW^6*s*t^7 - 91452*ep^4*mWW^6*s*t^7 - 124435*ep^5*mWW^6*s*t^7 - 57754*ep^6*mWW^6*s*t^7 - 4640*mtt^5*s^2*t^7 - 12736*ep*mtt^5*s^2*t^7 + 84504*ep^2*mtt^5*s^2*t^7 + 474328*ep^3*mtt^5*s^2*t^7 + 910616*ep^4*mtt^5*s^2*t^7 + 781608*ep^5*mtt^5*s^2*t^7 + 252720*ep^6*mtt^5*s^2*t^7 + 8008*mtt^4*mWW*s^2*t^7 + 21485*ep*mtt^4*mWW*s^2*t^7 - 107790*ep^2*mtt^4*mWW*s^2*t^7 - 595970*ep^3*mtt^4*mWW*s^2*t^7 - 1100260*ep^4*mtt^4*mWW*s^2*t^7 - 912411*ep^5*mtt^4*mWW*s^2*t^7 - 286854*ep^6*mtt^4*mWW*s^2*t^7 + 1992*mtt^3*mWW^2*s^2*t^7 + 12575*ep*mtt^3*mWW^2*s^2*t^7 - 58556*ep^2*mtt^3*mWW^2*s^2*t^7 - 472116*ep^3*mtt^3*mWW^2*s^2*t^7 - 1038626*ep^4*mtt^3*mWW^2*s^2*t^7 - 951011*ep^5*mtt^3*mWW^2*s^2*t^7 - 314018*ep^6*mtt^3*mWW^2*s^2*t^7 - 9920*mtt^2*mWW^3*s^2*t^7 - 37591*ep*mtt^2*mWW^3*s^2*t^7 + 119482*ep^2*mtt^2*mWW^3*s^2*t^7 + 881738*ep^3*mtt^2*mWW^3*s^2*t^7 + 1780028*ep^4*mtt^2*mWW^3*s^2*t^7 + 1512125*ep^5*mtt^2*mWW^3*s^2*t^7 + 462458*ep^6*mtt^2*mWW^3*s^2*t^7 + 5032*mtt*mWW^4*s^2*t^7 + 16509*ep*mtt*mWW^4*s^2*t^7 - 41840*ep^2*mtt*mWW^4*s^2*t^7 - 287640*ep^3*mtt*mWW^4*s^2*t^7 - 513082*ep^4*mtt*mWW^4*s^2*t^7 - 359373*ep^5*mtt*mWW^4*s^2*t^7 - 76198*ep^6*mtt*mWW^4*s^2*t^7 - 472*mWW^5*s^2*t^7 - 242*ep*mWW^5*s^2*t^7 + 4200*ep^2*mWW^5*s^2*t^7 - 340*ep^3*mWW^5*s^2*t^7 - 38676*ep^4*mWW^5*s^2*t^7 - 70938*ep^5*mWW^5*s^2*t^7 - 38108*ep^6*mWW^5*s^2*t^7 + 4160*mtt^4*s^3*t^7 + 11264*ep*mtt^4*s^3*t^7 - 76336*ep^2*mtt^4*s^3*t^7 - 424912*ep^3*mtt^4*s^3*t^7 - 812464*ep^4*mtt^4*s^3*t^7 - 695152*ep^5*mtt^4*s^3*t^7 - 224160*ep^6*mtt^4*s^3*t^7 - 5688*mtt^3*mWW*s^3*t^7 - 14615*ep*mtt^3*mWW*s^3*t^7 + 84302*ep^2*mtt^3*mWW*s^3*t^7 + 453154*ep^3*mtt^3*mWW*s^3*t^7 + 833360*ep^4*mtt^3*mWW*s^3*t^7 + 690373*ep^5*mtt^3*mWW*s^3*t^7 + 216938*ep^6*mtt^3*mWW*s^3*t^7 - 1360*mtt^2*mWW^2*s^3*t^7 - 7121*ep*mtt^2*mWW^2*s^3*t^7 + 36096*ep^2*mtt^2*mWW^2*s^3*t^7 + 269532*ep^3*mtt^2*mWW^2*s^3*t^7 + 579858*ep^4*mtt^2*mWW^2*s^3*t^7 + 527117*ep^5*mtt^2*mWW^2*s^3*t^7 + 174550*ep^6*mtt^2*mWW^2*s^3*t^7 + 3836*mtt*mWW^3*s^3*t^7 + 13399*ep*mtt*mWW^3*s^3*t^7 - 53322*ep^2*mtt*mWW^3*s^3*t^7 - 356110*ep^3*mtt*mWW^3*s^3*t^7 - 706320*ep^4*mtt*mWW^3*s^3*t^7 - 602313*ep^5*mtt*mWW^3*s^3*t^7 - 188450*ep^6*mtt*mWW^3*s^3*t^7 - 948*mWW^4*s^3*t^7 - 2927*ep*mWW^4*s^3*t^7 + 9260*ep^2*mWW^4*s^3*t^7 + 58336*ep^3*mWW^4*s^3*t^7 + 105566*ep^4*mWW^4*s^3*t^7 + 79975*ep^5*mWW^4*s^3*t^7 + 21122*ep^6*mWW^4*s^3*t^7 - 1840*mtt^3*s^4*t^7 - 4896*ep*mtt^3*s^4*t^7 + 34084*ep^2*mtt^3*s^4*t^7 + 187748*ep^3*mtt^3*s^4*t^7 + 357156*ep^4*mtt^3*s^4*t^7 + 304348*ep^5*mtt^3*s^4*t^7 + 97800*ep^6*mtt^3*s^4*t^7 + 1936*mtt^2*mWW*s^4*t^7 + 4740*ep*mtt^2*mWW*s^4*t^7 - 32666*ep^2*mtt^2*mWW*s^4*t^7 - 171422*ep^3*mtt^2*mWW*s^4*t^7 - 315410*ep^4*mtt^2*mWW*s^4*t^7 - 261958*ep^5*mtt^2*mWW*s^4*t^7 - 82500*ep^6*mtt^2*mWW*s^4*t^7 + 416*mtt*mWW^2*s^4*t^7 + 1744*ep*mtt*mWW^2*s^4*t^7 - 9752*ep^2*mtt*mWW^2*s^4*t^7 - 66256*ep^3*mtt*mWW^2*s^4*t^7 - 138264*ep^4*mtt*mWW^2*s^4*t^7 - 124416*ep^5*mtt*mWW^2*s^4*t^7 - 41328*ep^6*mtt*mWW^2*s^4*t^7 - 528*mWW^3*s^4*t^7 - 1652*ep*mWW^3*s^4*t^7 + 8334*ep^2*mWW^3*s^4*t^7 + 50378*ep^3*mWW^3*s^4*t^7 + 97686*ep^4*mWW^3*s^4*t^7 + 83370*ep^5*mWW^3*s^4*t^7 + 26604*ep^6*mWW^3*s^4*t^7 + 320*mtt^2*s^5*t^7 + 832*ep*mtt^2*s^5*t^7 - 6000*ep^2*mtt^2*s^5*t^7 - 32608*ep^3*mtt^2*s^5*t^7 - 61616*ep^4*mtt^2*s^5*t^7 - 52224*ep^5*mtt^2*s^5*t^7 - 16704*ep^6*mtt^2*s^5*t^7 - 256*mtt*mWW*s^5*t^7 - 608*ep*mtt*mWW*s^5*t^7 + 5088*ep^2*mtt*mWW*s^5*t^7 + 26504*ep^3*mtt*mWW*s^5*t^7 + 49264*ep^4*mtt*mWW*s^5*t^7 + 41304*ep^5*mtt*mWW*s^5*t^7 + 13104*ep^6*mtt*mWW*s^5*t^7 - 64*mWW^2*s^5*t^7 - 224*ep*mWW^2*s^5*t^7 + 912*ep^2*mWW^2*s^5*t^7 + 6104*ep^3*mWW^2*s^5*t^7 + 12352*ep^4*mWW^2*s^5*t^7 + 10920*ep^5*mWW^2*s^5*t^7 + 3600*ep^6*mWW^2*s^5*t^7 + 440*mtt^6*t^8 + 1332*ep*mtt^6*t^8 - 7376*ep^2*mtt^6*t^8 - 43984*ep^3*mtt^6*t^8 - 86208*ep^4*mtt^6*t^8 - 74948*ep^5*mtt^6*t^8 - 24456*ep^6*mtt^6*t^8 - 1472*mtt^5*mWW*t^8 - 4827*ep*mtt^5*mWW*t^8 + 17580*ep^2*mtt^5*mWW*t^8 + 114744*ep^3*mtt^5*mWW*t^8 + 225858*ep^4*mtt^5*mWW*t^8 + 195507*ep^5*mtt^5*mWW*t^8 + 63458*ep^6*mtt^5*mWW*t^8 + 1404*mtt^4*mWW^2*t^8 + 4306*ep*mtt^4*mWW^2*t^8 - 9100*ep^2*mtt^4*mWW^2*t^8 - 60292*ep^3*mtt^4*mWW^2*t^8 - 108660*ep^4*mtt^4*mWW^2*t^8 - 86790*ep^5*mtt^4*mWW^2*t^8 - 26420*ep^6*mtt^4*mWW^2*t^8 + 304*mtt^3*mWW^3*t^8 + 3110*ep*mtt^3*mWW^3*t^8 - 4096*ep^2*mtt^3*mWW^3*t^8 - 70512*ep^3*mtt^3*mWW^3*t^8 - 175620*ep^4*mtt^3*mWW^3*t^8 - 172094*ep^5*mtt^3*mWW^3*t^8 - 60084*ep^6*mtt^3*mWW^3*t^8 - 1216*mtt^2*mWW^4*t^8 - 6876*ep*mtt^2*mWW^4*t^8 + 1728*ep^2*mtt^2*mWW^4*t^8 + 85608*ep^3*mtt^2*mWW^4*t^8 + 213360*ep^4*mtt^2*mWW^4*t^8 + 206172*ep^5*mtt^2*mWW^4*t^8 + 71032*ep^6*mtt^2*mWW^4*t^8 + 624*mtt*mWW^5*t^8 + 3341*ep*mtt*mWW^5*t^8 + 1588*ep^2*mtt*mWW^5*t^8 - 28328*ep^3*mtt*mWW^5*t^8 - 77262*ep^4*mtt*mWW^5*t^8 - 76749*ep^5*mtt*mWW^5*t^8 - 26686*ep^6*mtt*mWW^5*t^8 - 84*mWW^6*t^8 - 386*ep*mWW^6*t^8 - 324*ep^2*mWW^6*t^8 + 2764*ep^3*mWW^6*t^8 + 8532*ep^4*mWW^6*t^8 + 8902*ep^5*mWW^6*t^8 + 3156*ep^6*mWW^6*t^8 - 1640*mtt^5*s*t^8 - 4924*ep*mtt^5*s*t^8 + 27648*ep^2*mtt^5*s*t^8 + 163864*ep^3*mtt^5*s*t^8 + 320288*ep^4*mtt^5*s*t^8 + 277860*ep^5*mtt^5*s*t^8 + 90504*ep^6*mtt^5*s*t^8 + 4536*mtt^4*mWW*s*t^8 + 14470*ep*mtt^4*mWW*s*t^8 - 57658*ep^2*mtt^4*mWW*s*t^8 - 364718*ep^3*mtt^4*mWW*s*t^8 - 712798*ep^4*mtt^4*mWW*s*t^8 - 614600*ep^5*mtt^4*mWW*s*t^8 - 198928*ep^6*mtt^4*mWW*s*t^8 - 3352*mtt^3*mWW^2*s*t^8 - 9834*ep*mtt^3*mWW^2*s*t^8 + 25342*ep^2*mtt^3*mWW^2*s*t^8 + 155250*ep^3*mtt^3*mWW^2*s*t^8 + 276394*ep^4*mtt^3*mWW^2*s*t^8 + 219480*ep^5*mtt^3*mWW^2*s*t^8 + 66512*ep^6*mtt^3*mWW^2*s*t^8 - 760*mtt^2*mWW^3*s*t^8 - 6142*ep*mtt^2*mWW^3*s*t^8 + 11466*ep^2*mtt^2*mWW^3*s*t^8 + 148134*ep^3*mtt^2*mWW^3*s*t^8 + 354838*ep^4*mtt^2*mWW^3*s*t^8 + 341728*ep^5*mtt^2*mWW^3*s*t^8 + 118176*ep^6*mtt^2*mWW^3*s*t^8 + 1632*mtt*mWW^4*s*t^8 + 8526*ep*mtt*mWW^4*s*t^8 - 6566*ep^2*mtt*mWW^4*s*t^8 - 122466*ep^3*mtt*mWW^4*s*t^8 - 289106*ep^4*mtt*mWW^4*s*t^8 - 272796*ep^5*mtt*mWW^4*s*t^8 - 92696*ep^6*mtt*mWW^4*s*t^8 - 416*mWW^5*s*t^8 - 2096*ep*mWW^5*s*t^8 - 232*ep^2*mWW^5*s*t^8 + 19936*ep^3*mWW^5*s*t^8 + 50384*ep^4*mWW^5*s*t^8 + 48328*ep^5*mWW^5*s*t^8 + 16432*ep^6*mWW^5*s*t^8 + 2280*mtt^4*s^2*t^8 + 6780*ep*mtt^4*s^2*t^8 - 38688*ep^2*mtt^4*s^2*t^8 - 227688*ep^3*mtt^4*s^2*t^8 - 443616*ep^4*mtt^4*s^2*t^8 - 383892*ep^5*mtt^4*s^2*t^8 - 124776*ep^6*mtt^4*s^2*t^8 - 5040*mtt^3*mWW*s^2*t^8 - 15515*ep*mtt^3*mWW*s^2*t^8 + 69488*ep^2*mtt^3*mWW*s^2*t^8 + 423916*ep^3*mtt^3*mWW*s^2*t^8 + 821990*ep^4*mtt^3*mWW*s^2*t^8 + 705823*ep^5*mtt^3*mWW*s^2*t^8 + 227786*ep^6*mtt^3*mWW*s^2*t^8 + 2724*mtt^2*mWW^2*s^2*t^8 + 7608*ep*mtt^2*mWW^2*s^2*t^8 - 24998*ep^2*mtt^2*mWW^2*s^2*t^8 - 143162*ep^3*mtt^2*mWW^2*s^2*t^8 - 254290*ep^4*mtt^2*mWW^2*s^2*t^8 - 202582*ep^5*mtt^2*mWW^2*s^2*t^8 - 61572*ep^6*mtt^2*mWW^2*s^2*t^8 + 552*mtt*mWW^3*s^2*t^8 + 3569*ep*mtt*mWW^3*s^2*t^8 - 9524*ep^2*mtt*mWW^3*s^2*t^8 - 94968*ep^3*mtt*mWW^3*s^2*t^8 - 217198*ep^4*mtt*mWW^3*s^2*t^8 - 204761*ep^5*mtt*mWW^3*s^2*t^8 - 69990*ep^6*mtt*mWW^3*s^2*t^8 - 516*mWW^4*s^2*t^8 - 2442*ep*mWW^4*s^2*t^8 + 3722*ep^2*mWW^4*s^2*t^8 + 41902*ep^3*mWW^4*s^2*t^8 + 93114*ep^4*mWW^4*s^2*t^8 + 85412*ep^5*mWW^4*s^2*t^8 + 28552*ep^6*mWW^4*s^2*t^8 - 1400*mtt^3*s^3*t^8 - 4116*ep*mtt^3*s^3*t^8 + 23936*ep^2*mtt^3*s^3*t^8 + 139720*ep^3*mtt^3*s^3*t^8 + 271200*ep^4*mtt^3*s^3*t^8 + 233996*ep^5*mtt^3*s^3*t^8 + 75864*ep^6*mtt^3*s^3*t^8 + 2360*mtt^2*mWW*s^3*t^8 + 6928*ep*mtt^2*mWW*s^3*t^8 - 36322*ep^2*mtt^2*mWW*s^3*t^8 - 212654*ep^3*mtt^2*mWW*s^3*t^8 - 409018*ep^4*mtt^2*mWW*s^3*t^8 - 349874*ep^5*mtt^2*mWW*s^3*t^8 - 112620*ep^6*mtt^2*mWW*s^3*t^8 - 840*mtt*mWW^2*s^3*t^8 - 2208*ep*mtt*mWW^2*s^3*t^8 + 10148*ep^2*mtt*mWW^2*s^3*t^8 + 55004*ep^3*mtt*mWW^2*s^3*t^8 + 98860*ep^4*mtt*mWW^2*s^3*t^8 + 80020*ep^5*mtt*mWW^2*s^3*t^8 + 24648*ep^6*mtt*mWW^2*s^3*t^8 - 120*mWW^3*s^3*t^8 - 604*ep*mWW^3*s^3*t^8 + 2238*ep^2*mWW^3*s^3*t^8 + 17930*ep^3*mWW^3*s^3*t^8 + 38958*ep^4*mWW^3*s^3*t^8 + 35858*ep^5*mWW^3*s^3*t^8 + 12108*ep^6*mWW^3*s^3*t^8 + 320*mtt^2*s^4*t^8 + 928*ep*mtt^2*s^4*t^8 - 5520*ep^2*mtt^2*s^4*t^8 - 31912*ep^3*mtt^2*s^4*t^8 - 61664*ep^4*mtt^2*s^4*t^8 - 53016*ep^5*mtt^2*s^4*t^8 - 17136*ep^6*mtt^2*s^4*t^8 - 384*mtt*mWW*s^4*t^8 - 1056*ep*mtt*mWW*s^4*t^8 + 6912*ep^2*mtt*mWW*s^4*t^8 + 38712*ep^3*mtt*mWW*s^4*t^8 + 73968*ep^4*mtt*mWW*s^4*t^8 + 63144*ep^5*mtt*mWW*s^4*t^8 + 20304*ep^6*mtt*mWW*s^4*t^8 + 64*mWW^2*s^4*t^8 + 128*ep*mWW^2*s^4*t^8 - 1392*ep^2*mWW^2*s^4*t^8 - 6800*ep^3*mWW^2*s^4*t^8 - 12304*ep^4*mWW^2*s^4*t^8 - 10128*ep^5*mWW^2*s^4*t^8 - 3168*ep^6*mWW^2*s^4*t^8 - 184*mtt^5*t^9 - 600*ep*mtt^5*t^9 + 2854*ep^2*mtt^5*t^9 + 17966*ep^3*mtt^5*t^9 + 35766*ep^4*mtt^5*t^9 + 31354*ep^5*mtt^5*t^9 + 10284*ep^6*mtt^5*t^9 + 696*mtt^4*mWW*t^9 + 2540*ep*mtt^4*mWW*t^9 - 7724*ep^2*mtt^4*mWW*t^9 - 56064*ep^3*mtt^4*mWW*t^9 - 114124*ep^4*mtt^4*mWW*t^9 - 100796*ep^5*mtt^4*mWW*t^9 - 33168*ep^6*mtt^4*mWW*t^9 - 944*mtt^3*mWW^2*t^9 - 3712*ep*mtt^3*mWW^2*t^9 + 6348*ep^2*mtt^3*mWW^2*t^9 + 58360*ep^3*mtt^3*mWW^2*t^9 + 121844*ep^4*mtt^3*mWW^2*t^9 + 108312*ep^5*mtt^3*mWW^2*t^9 + 35712*ep^6*mtt^3*mWW^2*t^9 + 496*mtt^2*mWW^3*t^9 + 1896*ep*mtt^2*mWW^3*t^9 - 1240*ep^2*mtt^2*mWW^3*t^9 - 18356*ep^3*mtt^2*mWW^3*t^9 - 38448*ep^4*mtt^2*mWW^3*t^9 - 33700*ep^5*mtt^2*mWW^3*t^9 - 10968*ep^6*mtt^2*mWW^3*t^9 - 24*mtt*mWW^4*t^9 + 184*ep*mtt*mWW^4*t^9 + 62*ep^2*mtt*mWW^4*t^9 - 3942*ep^3*mtt*mWW^4*t^9 - 10970*ep^4*mtt*mWW^4*t^9 - 11122*ep^5*mtt*mWW^4*t^9 - 3948*ep^6*mtt*mWW^4*t^9 - 40*mWW^5*t^9 - 308*ep*mWW^5*t^9 - 300*ep^2*mWW^5*t^9 + 2036*ep^3*mWW^5*t^9 + 5932*ep^4*mWW^5*t^9 + 5952*ep^5*mWW^5*t^9 + 2088*ep^6*mWW^5*t^9 + 528*mtt^4*s*t^9 + 1712*ep*mtt^4*s*t^9 - 8228*ep^2*mtt^4*s*t^9 - 51540*ep^3*mtt^4*s*t^9 - 102388*ep^4*mtt^4*s*t^9 - 89612*ep^5*mtt^4*s*t^9 - 29352*ep^6*mtt^4*s*t^9 - 1600*mtt^3*mWW*s*t^9 - 5656*ep*mtt^3*mWW*s*t^9 + 19324*ep^2*mtt^3*mWW*s*t^9 + 133936*ep^3*mtt^3*mWW*s*t^9 + 270132*ep^4*mtt^3*mWW*s*t^9 + 237480*ep^5*mtt^3*mWW*s*t^9 + 77904*ep^6*mtt^3*mWW*s*t^9 + 1632*mtt^2*mWW^2*s*t^9 + 6120*ep*mtt^2*mWW^2*s*t^9 - 13684*ep^2*mtt^2*mWW^2*s*t^9 - 109948*ep^3*mtt^2*mWW^2*s*t^9 - 224948*ep^4*mtt^2*mWW^2*s*t^9 - 198092*ep^5*mtt^2*mWW^2*s*t^9 - 64920*ep^6*mtt^2*mWW^2*s*t^9 - 576*mtt*mWW^3*s*t^9 - 2120*ep*mtt*mWW^3*s*t^9 + 2308*ep^2*mtt*mWW^3*s*t^9 + 24248*ep^3*mtt*mWW^3*s*t^9 + 49052*ep^4*mtt*mWW^3*s*t^9 + 42192*ep^5*mtt*mWW^3*s*t^9 + 13536*ep^6*mtt*mWW^3*s*t^9 + 16*mWW^4*s*t^9 - 56*ep*mWW^4*s*t^9 + 280*ep^2*mWW^4*s*t^9 + 3304*ep^3*mWW^4*s*t^9 + 8152*ep^4*mWW^4*s*t^9 + 8032*ep^5*mWW^4*s*t^9 + 2832*ep^6*mWW^4*s*t^9 - 504*mtt^3*s^2*t^9 - 1624*ep*mtt^3*s^2*t^9 + 7894*ep^2*mtt^3*s^2*t^9 + 49182*ep^3*mtt^3*s^2*t^9 + 97478*ep^4*mtt^3*s^2*t^9 + 85162*ep^5*mtt^3*s^2*t^9 + 27852*ep^6*mtt^3*s^2*t^9 + 1160*mtt^2*mWW*s^2*t^9 + 3916*ep*mtt^2*mWW*s^2*t^9 - 15728*ep^2*mtt^2*mWW*s^2*t^9 - 102984*ep^3*mtt^2*mWW*s^2*t^9 - 205368*ep^4*mtt^2*mWW*s^2*t^9 - 179572*ep^5*mtt^2*mWW*s^2*t^9 - 58704*ep^6*mtt^2*mWW*s^2*t^9 - 808*mtt*mWW^2*s^2*t^9 - 2832*ep*mtt*mWW^2*s^2*t^9 + 8862*ep^2*mtt*mWW^2*s^2*t^9 + 62038*ep^3*mtt*mWW^2*s^2*t^9 + 124174*ep^4*mtt*mWW^2*s^2*t^9 + 108314*ep^5*mtt*mWW^2*s^2*t^9 + 35292*ep^6*mtt*mWW^2*s^2*t^9 + 152*mWW^3*s^2*t^9 + 540*ep*mWW^3*s^2*t^9 - 1028*ep^2*mWW^3*s^2*t^9 - 8236*ep^3*mWW^3*s^2*t^9 - 16284*ep^4*mWW^3*s^2*t^9 - 13904*ep^5*mWW^3*s^2*t^9 - 4440*ep^6*mWW^3*s^2*t^9 + 160*mtt^2*s^3*t^9 + 512*ep*mtt^2*s^3*t^9 - 2520*ep^2*mtt^2*s^3*t^9 - 15608*ep^3*mtt^2*s^3*t^9 - 30856*ep^4*mtt^2*s^3*t^9 - 26904*ep^5*mtt^2*s^3*t^9 - 8784*ep^6*mtt^2*s^3*t^9 - 256*mtt*mWW*s^3*t^9 - 800*ep*mtt*mWW*s^3*t^9 + 4128*ep^2*mtt*mWW*s^3*t^9 + 25112*ep^3*mtt*mWW*s^3*t^9 + 49360*ep^4*mtt*mWW*s^3*t^9 + 42888*ep^5*mtt*mWW*s^3*t^9 + 13968*ep^6*mtt*mWW*s^3*t^9 + 96*mWW^2*s^3*t^9 + 288*ep*mWW^2*s^3*t^9 - 1608*ep^2*mWW^2*s^3*t^9 - 9504*ep^3*mWW^2*s^3*t^9 - 18504*ep^4*mWW^2*s^3*t^9 - 15984*ep^5*mWW^2*s^3*t^9 - 5184*ep^6*mWW^2*s^3*t^9 + 32*mtt^4*t^10 + 112*ep*mtt^4*t^10 - 456*ep^2*mtt^4*t^10 - 3052*ep^3*mtt^4*t^10 - 6176*ep^4*mtt^4*t^10 - 5460*ep^5*mtt^4*t^10 - 1800*ep^6*mtt^4*t^10 - 128*mtt^3*mWW*t^10 - 512*ep*mtt^3*mWW*t^10 + 1280*ep^2*mtt^3*mWW*t^10 + 10400*ep^3*mtt^3*mWW*t^10 + 21768*ep^4*mtt^3*mWW*t^10 + 19512*ep^5*mtt^3*mWW*t^10 + 6480*ep^6*mtt^3*mWW*t^10 + 192*mtt^2*mWW^2*t^10 + 864*ep*mtt^2*mWW^2*t^10 - 1104*ep^2*mtt^2*mWW^2*t^10 - 12888*ep^3*mtt^2*mWW^2*t^10 - 28248*ep^4*mtt^2*mWW^2*t^10 - 25776*ep^5*mtt^2*mWW^2*t^10 - 8640*ep^6*mtt^2*mWW^2*t^10 - 128*mtt*mWW^3*t^10 - 640*ep*mtt*mWW^3*t^10 + 192*ep^2*mtt*mWW^3*t^10 + 6784*ep^3*mtt*mWW^3*t^10 + 15896*ep^4*mtt*mWW^3*t^10 + 14856*ep^5*mtt*mWW^3*t^10 + 5040*ep^6*mtt*mWW^3*t^10 + 32*mWW^4*t^10 + 176*ep*mWW^4*t^10 + 88*ep^2*mWW^4*t^10 - 1244*ep^3*mWW^4*t^10 - 3240*ep^4*mWW^4*t^10 - 3132*ep^5*mWW^4*t^10 - 1080*ep^6*mWW^4*t^10 - 64*mtt^3*s*t^10 - 224*ep*mtt^3*s*t^10 + 912*ep^2*mtt^3*s*t^10 + 6104*ep^3*mtt^3*s*t^10 + 12352*ep^4*mtt^3*s*t^10 + 10920*ep^5*mtt^3*s*t^10 + 3600*ep^6*mtt^3*s*t^10 + 192*mtt^2*mWW*s*t^10 + 736*ep*mtt^2*mWW*s*t^10 - 2192*ep^2*mtt^2*mWW*s*t^10 - 16504*ep^3*mtt^2*mWW*s*t^10 - 34120*ep^4*mtt^2*mWW*s*t^10 - 30432*ep^5*mtt^2*mWW*s*t^10 - 10080*ep^6*mtt^2*mWW*s*t^10 - 192*mtt*mWW^2*s*t^10 - 800*ep*mtt*mWW^2*s*t^10 + 1648*ep^2*mtt*mWW^2*s*t^10 + 14696*ep^3*mtt*mWW^2*s*t^10 + 31184*ep^4*mtt*mWW^2*s*t^10 + 28104*ep^5*mtt*mWW^2*s*t^10 + 9360*ep^6*mtt*mWW^2*s*t^10 + 64*mWW^3*s*t^10 + 288*ep*mWW^3*s*t^10 - 368*ep^2*mWW^3*s*t^10 - 4296*ep^3*mWW^3*s*t^10 - 9416*ep^4*mWW^3*s*t^10 - 8592*ep^5*mWW^3*s*t^10 - 2880*ep^6*mWW^3*s*t^10 + 32*mtt^2*s^2*t^10 + 112*ep*mtt^2*s^2*t^10 - 456*ep^2*mtt^2*s^2*t^10 - 3052*ep^3*mtt^2*s^2*t^10 - 6176*ep^4*mtt^2*s^2*t^10 - 5460*ep^5*mtt^2*s^2*t^10 - 1800*ep^6*mtt^2*s^2*t^10 - 64*mtt*mWW*s^2*t^10 - 224*ep*mtt*mWW*s^2*t^10 + 912*ep^2*mtt*mWW*s^2*t^10 + 6104*ep^3*mtt*mWW*s^2*t^10 + 12352*ep^4*mtt*mWW*s^2*t^10 + 10920*ep^5*mtt*mWW*s^2*t^10 + 3600*ep^6*mtt*mWW*s^2*t^10 + 32*mWW^2*s^2*t^10 + 112*ep*mWW^2*s^2*t^10 - 456*ep^2*mWW^2*s^2*t^10 - 3052*ep^3*mWW^2*s^2*t^10 - 6176*ep^4*mWW^2*s^2*t^10 - 5460*ep^5*mWW^2*s^2*t^10 - 1800*ep^6*mWW^2*s^2*t^10))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW^2*s^4*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {-((1 + ep)*(-mWW + t)^2)/(2*(mtt - mWW - s)*(-mtt + s + t)*(-mtt + mWW + s + t)), -(4*mtt^2 + 4*ep*mtt^2 - 3*mtt*mWW - ep*mtt*mWW - mWW^2 - 3*ep*mWW^2 - 8*mtt*s - 8*ep*mtt*s + 3*mWW*s + ep*mWW*s + 4*s^2 + 4*ep*s^2 - 3*mtt*t - 3*ep*mtt*t + 4*mWW*t + 4*ep*mWW*t + 3*s*t + 3*ep*s*t - t^2 - ep*t^2)/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)), -(((1 + 2*ep)^2*(mtt - s)*(2*mtt - mWW - 2*s - t))/((mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t))), (2*mtt^4 + 6*ep*mtt^4 + 4*ep^2*mtt^4 - 5*mtt^3*mWW - 15*ep*mtt^3*mWW - 10*ep^2*mtt^3*mWW + 4*mtt^2*mWW^2 + 12*ep*mtt^2*mWW^2 + 8*ep^2*mtt^2*mWW^2 - mtt*mWW^3 - 3*ep*mtt*mWW^3 - 2*ep^2*mtt*mWW^3 + 6*mtt^3*s + 16*ep*mtt^3*s + 12*ep^2*mtt^3*s + 2*mtt^2*mWW*s + 7*ep*mtt^2*mWW*s + 3*ep^2*mtt^2*mWW*s - 10*mtt*mWW^2*s - 29*ep*mtt*mWW^2*s - 19*ep^2*mtt*mWW^2*s + 2*mWW^3*s + 6*ep*mWW^3*s + 4*ep^2*mWW^3*s - 18*mtt^2*s^2 - 50*ep*mtt^2*s^2 - 36*ep^2*mtt^2*s^2 + 2*mtt*mWW*s^2 + 4*ep*mtt*mWW*s^2 + 4*ep^2*mtt*mWW*s^2 + 4*mWW^2*s^2 + 12*ep*mWW^2*s^2 + 8*ep^2*mWW^2*s^2 + 10*mtt*s^3 + 28*ep*mtt*s^3 + 20*ep^2*mtt*s^3 + 2*mWW*s^3 + 6*ep*mWW*s^3 + 4*ep^2*mWW*s^3 + 9*mtt^3*t + 25*ep*mtt^3*t + 18*ep^2*mtt^3*t - 3*mtt^2*mWW*t - 8*ep*mtt^2*mWW*t - 7*ep^2*mtt^2*mWW*t - 7*mtt*mWW^2*t - 20*ep*mtt*mWW^2*t - 13*ep^2*mtt*mWW^2*t + mWW^3*t + 3*ep*mWW^3*t + 2*ep^2*mWW^3*t - 42*mtt^2*s*t - 117*ep*mtt^2*s*t - 83*ep^2*mtt^2*s*t + 24*mtt*mWW*s*t + 66*ep*mtt*mWW*s*t + 48*ep^2*mtt*mWW*s*t + 6*mWW^2*s*t + 17*ep*mWW^2*s*t + 11*ep^2*mWW^2*s*t + 44*mtt*s^2*t + 124*ep*mtt*s^2*t + 88*ep^2*mtt*s^2*t - 8*mWW*s^2*t - 22*ep*mWW*s^2*t - 16*ep^2*mWW*s^2*t - 12*s^3*t - 34*ep*s^3*t - 24*ep^2*s^3*t - 25*mtt^2*t^2 - 70*ep*mtt^2*t^2 - 49*ep^2*mtt^2*t^2 + 22*mtt*mWW*t^2 + 62*ep*mtt*mWW*t^2 + 44*ep^2*mtt*mWW*t^2 + 3*mWW^2*t^2 + 8*ep*mWW^2*t^2 + 5*ep^2*mWW^2*t^2 + 48*mtt*s*t^2 + 135*ep*mtt*s*t^2 + 95*ep^2*mtt*s*t^2 - 24*mWW*s*t^2 - 67*ep*mWW*s*t^2 - 47*ep^2*mWW*s*t^2 - 24*s^2*t^2 - 68*ep*s^2*t^2 - 48*ep^2*s^2*t^2 + 14*mtt*t^3 + 39*ep*mtt*t^3 + 27*ep^2*mtt*t^3 - 14*mWW*t^3 - 39*ep*mWW*t^3 - 27*ep^2*mWW*t^3 - 12*s*t^3 - 34*ep*s*t^3 - 24*ep^2*s*t^3)/((mtt - mWW)*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 2*ep)*(1 + 4*ep)*mtt*(4*mtt^3 + 8*ep*mtt^3 - 6*mtt^2*mWW - 12*ep*mtt^2*mWW + 2*mtt*mWW^2 + 4*ep*mtt*mWW^2 - 6*mtt^2*s - 16*ep*mtt^2*s + 7*mtt*mWW*s + 17*ep*mtt*mWW*s - 5*mWW^2*s - 9*ep*mWW^2*s + 8*ep*mtt*s^2 - 2*mWW*s^2 - 8*ep*mWW*s^2 + 2*s^3 - 4*ep*mtt^2*t + 3*mtt*mWW*t + 9*ep*mtt*mWW*t - 3*mWW^2*t - 5*ep*mWW^2*t - 3*mtt*s*t + 7*ep*mtt*s*t + 5*mWW*s*t + ep*mWW*s*t + 4*s^2*t - 5*mtt*t^2 - 5*ep*mtt*t^2 + 5*mWW*t^2 + 5*ep*mWW*t^2 + 2*s*t^2))/((mtt - mWW)^2*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), -((ep*(1 + 4*ep)*(-mWW + t))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t))), ((1 + 3*ep)*(1 + 4*ep)*t*(2*mtt*mWW + 4*ep*mtt*mWW - mWW^2 - 2*ep*mWW^2 - 2*mWW*s - 4*ep*mWW*s - 3*mWW*t - 5*ep*mWW*t + 2*t^2 + 3*ep*t^2))/((1 + ep)*mWW^2*(mtt - mWW - s)*s^2*(-mtt + mWW + s + t)), -(-24*mtt^4*mWW*s - 148*ep*mtt^4*mWW*s - 300*ep^2*mtt^4*mWW*s - 200*ep^3*mtt^4*mWW*s + 44*mtt^3*mWW^2*s + 290*ep*mtt^3*mWW^2*s + 622*ep^2*mtt^3*mWW^2*s + 436*ep^3*mtt^3*mWW^2*s - 24*mtt^2*mWW^3*s - 176*ep*mtt^2*mWW^3*s - 408*ep^2*mtt^2*mWW^3*s - 304*ep^3*mtt^2*mWW^3*s + 4*mtt*mWW^4*s + 34*ep*mtt*mWW^4*s + 86*ep^2*mtt*mWW^4*s + 68*ep^3*mtt*mWW^4*s + 36*mtt^3*mWW*s^2 + 246*ep*mtt^3*mWW*s^2 + 550*ep^2*mtt^3*mWW*s^2 + 400*ep^3*mtt^3*mWW*s^2 - 66*mtt^2*mWW^2*s^2 - 479*ep*mtt^2*mWW^2*s^2 - 1126*ep^2*mtt^2*mWW^2*s^2 - 857*ep^3*mtt^2*mWW^2*s^2 + 52*mtt*mWW^3*s^2 + 368*ep*mtt*mWW^3*s^2 + 850*ep^2*mtt*mWW^3*s^2 + 642*ep^3*mtt*mWW^3*s^2 - 6*mWW^4*s^2 - 55*ep*mWW^4*s^2 - 146*ep^2*mWW^4*s^2 - 121*ep^3*mWW^4*s^2 - 48*ep*mtt^2*mWW*s^3 - 200*ep^2*mtt^2*mWW*s^3 - 200*ep^3*mtt^2*mWW*s^3 + 12*mtt*mWW^2*s^3 + 114*ep*mtt*mWW^2*s^3 + 354*ep^2*mtt*mWW^2*s^3 + 336*ep^3*mtt*mWW^2*s^3 - 4*mWW^3*s^3 - 42*ep*mWW^3*s^3 - 138*ep^2*mWW^3*s^3 - 136*ep^3*mWW^3*s^3 - 12*mtt*mWW*s^4 - 50*ep*mtt*mWW*s^4 - 50*ep^2*mtt*mWW*s^4 + 4*mWW^2*s^4 + 26*ep*mWW^2*s^4 + 34*ep^2*mWW^2*s^4 + 24*mtt^5*t + 184*ep*mtt^5*t + 432*ep^2*mtt^5*t + 320*ep^3*mtt^5*t - 68*mtt^4*mWW*t - 528*ep*mtt^4*mWW*t - 1252*ep^2*mtt^4*mWW*t - 936*ep^3*mtt^4*mWW*t + 68*mtt^3*mWW^2*t + 538*ep*mtt^3*mWW^2*t + 1294*ep^2*mtt^3*mWW^2*t + 980*ep^3*mtt^3*mWW^2*t - 28*mtt^2*mWW^3*t - 228*ep*mtt^2*mWW^3*t - 560*ep^2*mtt^2*mWW^3*t - 432*ep^3*mtt^2*mWW^3*t + 4*mtt*mWW^4*t + 34*ep*mtt*mWW^4*t + 86*ep^2*mtt*mWW^4*t + 68*ep^3*mtt*mWW^4*t - 36*mtt^4*s*t - 336*ep*mtt^4*s*t - 916*ep^2*mtt^4*s*t - 760*ep^3*mtt^4*s*t + 142*mtt^3*mWW*s*t + 1220*ep*mtt^3*mWW*s*t + 3158*ep^2*mtt^3*mWW*s*t + 2536*ep^3*mtt^3*mWW*s*t - 188*mtt^2*mWW^2*s*t - 1504*ep*mtt^2*mWW^2*s*t - 3734*ep^2*mtt^2*mWW^2*s*t - 2934*ep^3*mtt^2*mWW^2*s*t + 90*mtt*mWW^3*s*t + 696*ep*mtt*mWW^3*s*t + 1698*ep^2*mtt*mWW^3*s*t + 1332*ep^3*mtt*mWW^3*s*t - 8*mWW^4*s*t - 76*ep*mWW^4*s*t - 206*ep^2*mWW^4*s*t - 174*ep^3*mWW^4*s*t + 102*ep*mtt^3*s^2*t + 506*ep^2*mtt^3*s^2*t + 560*ep^3*mtt^3*s^2*t - 30*mtt^2*mWW*s^2*t - 492*ep*mtt^2*mWW*s^2*t - 1776*ep^2*mtt^2*mWW*s^2*t - 1734*ep^3*mtt^2*mWW*s^2*t + 32*mtt*mWW^2*s^2*t + 462*ep*mtt*mWW^2*s^2*t + 1590*ep^2*mtt*mWW^2*s^2*t + 1532*ep^3*mtt*mWW^2*s^2*t - 26*mWW^3*s^2*t - 208*ep*mWW^3*s^2*t - 560*ep^2*mWW^3*s^2*t - 486*ep^3*mWW^3*s^2*t + 12*mtt^2*s^3*t + 68*ep*mtt^2*s^3*t + 8*ep^2*mtt^2*s^3*t - 120*ep^3*mtt^2*s^3*t - 40*mtt*mWW*s^3*t - 144*ep*mtt*mWW*s^3*t + 56*ep^2*mtt*mWW*s^3*t + 304*ep^3*mtt*mWW*s^3*t + 4*mWW^2*s^3*t + 4*ep*mWW^2*s^3*t - 112*ep^2*mWW^2*s^3*t - 184*ep^3*mWW^2*s^3*t - 18*ep*mtt*s^4*t - 30*ep^2*mtt*s^4*t + 8*mWW*s^4*t + 42*ep*mWW*s^4*t + 46*ep^2*mWW*s^4*t - 40*mtt^4*t^2 - 324*ep*mtt^4*t^2 - 828*ep^2*mtt^4*t^2 - 664*ep^3*mtt^4*t^2 + 110*mtt^3*mWW*t^2 + 882*ep*mtt^3*mWW*t^2 + 2232*ep^2*mtt^3*mWW*t^2 + 1784*ep^3*mtt^3*mWW*t^2 - 102*mtt^2*mWW^2*t^2 - 813*ep*mtt^2*mWW^2*t^2 - 2040*ep^2*mtt^2*mWW^2*t^2 - 1629*ep^3*mtt^2*mWW^2*t^2 + 34*mtt*mWW^3*t^2 + 276*ep*mtt*mWW^3*t^2 + 696*ep^2*mtt*mWW^3*t^2 + 562*ep^3*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 21*ep*mWW^4*t^2 - 60*ep^2*mWW^4*t^2 - 53*ep^3*mWW^4*t^2 + 18*mtt^3*s*t^2 + 222*ep*mtt^3*s*t^2 + 844*ep^2*mtt^3*s*t^2 + 868*ep^3*mtt^3*s*t^2 - 48*mtt^2*mWW*s*t^2 - 640*ep*mtt^2*mWW*s*t^2 - 2284*ep^2*mtt^2*mWW*s*t^2 - 2244*ep^3*mtt^2*mWW*s*t^2 + 66*mtt*mWW^2*s*t^2 + 684*ep*mtt*mWW^2*s*t^2 + 2102*ep^2*mtt*mWW^2*s*t^2 + 1916*ep^3*mtt*mWW^2*s*t^2 - 36*mWW^3*s*t^2 - 266*ep*mWW^3*s*t^2 - 662*ep^2*mWW^3*s*t^2 - 540*ep^3*mWW^3*s*t^2 + 24*mtt^2*s^2*t^2 + 131*ep*mtt^2*s^2*t^2 - 26*ep^2*mtt^2*s^2*t^2 - 289*ep^3*mtt^2*s^2*t^2 - 32*mtt*mWW*s^2*t^2 - 92*ep*mtt*mWW*s^2*t^2 + 370*ep^2*mtt*mWW*s^2*t^2 + 706*ep^3*mtt*mWW*s^2*t^2 + 8*mWW^2*s^2*t^2 - 7*ep*mWW^2*s^2*t^2 - 248*ep^2*mWW^2*s^2*t^2 - 353*ep^3*mWW^2*s^2*t^2 - 8*mtt*s^3*t^2 - 78*ep*mtt*s^3*t^2 - 106*ep^2*mtt*s^3*t^2 + 24*mWW*s^3*t^2 + 126*ep*mWW*s^3*t^2 + 138*ep^2*mWW*s^3*t^2 + 14*mtt^3*t^3 + 148*ep*mtt^3*t^3 + 474*ep^2*mtt^3*t^3 + 436*ep^3*mtt^3*t^3 - 42*mtt^2*mWW*t^3 - 396*ep*mtt^2*mWW*t^3 - 1188*ep^2*mtt^2*mWW*t^3 - 1062*ep^3*mtt^2*mWW*t^3 + 42*mtt*mWW^2*t^3 + 348*ep*mtt*mWW^2*t^3 + 954*ep^2*mtt*mWW^2*t^3 + 816*ep^3*mtt*mWW^2*t^3 - 14*mWW^3*t^3 - 100*ep*mWW^3*t^3 - 240*ep^2*mWW^3*t^3 - 190*ep^3*mWW^3*t^3 + 8*mtt^2*s*t^3 + 28*ep*mtt^2*s*t^3 - 150*ep^2*mtt^2*s*t^3 - 278*ep^3*mtt^2*s*t^3 - 20*mtt*mWW*s*t^3 - 48*ep*mtt*mWW*s*t^3 + 304*ep^2*mtt*mWW*s*t^3 + 524*ep^3*mtt*mWW*s*t^3 + 12*mWW^2*s*t^3 + 20*ep*mWW^2*s*t^3 - 154*ep^2*mWW^2*s*t^3 - 246*ep^3*mWW^2*s*t^3 - 16*mtt*s^2*t^3 - 102*ep*mtt*s^2*t^3 - 122*ep^2*mtt*s^2*t^3 + 24*mWW*s^2*t^3 + 126*ep*mWW*s^2*t^3 + 138*ep^2*mWW*s^2*t^3 + 4*mtt^2*t^4 + 5*ep*mtt^2*t^4 - 52*ep^2*mtt^2*t^4 - 77*ep^3*mtt^2*t^4 - 8*mtt*mWW*t^4 - 10*ep*mtt*mWW*t^4 + 104*ep^2*mtt*mWW*t^4 + 154*ep^3*mtt*mWW*t^4 + 4*mWW^2*t^4 + 5*ep*mWW^2*t^4 - 52*ep^2*mWW^2*t^4 - 77*ep^3*mWW^2*t^4 - 8*mtt*s*t^4 - 42*ep*mtt*s*t^4 - 46*ep^2*mtt*s*t^4 + 8*mWW*s*t^4 + 42*ep*mWW*s*t^4 + 46*ep^2*mWW*s*t^4)/(4*(1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*ep^2*(s + t)^2*(12*mtt^3 + 44*ep*mtt^3 + 40*ep^2*mtt^3 - 18*mtt^2*mWW - 66*ep*mtt^2*mWW - 60*ep^2*mtt^2*mWW + 6*mtt*mWW^2 + 22*ep*mtt*mWW^2 + 20*ep^2*mtt*mWW^2 - 18*mtt^2*s - 78*ep*mtt^2*s - 80*ep^2*mtt^2*s + 33*mtt*mWW*s + 130*ep*mtt*mWW*s + 125*ep^2*mtt*mWW*s - 11*mWW^2*s - 40*ep*mWW^2*s - 37*ep^2*mWW^2*s + 24*ep*mtt*s^2 + 40*ep^2*mtt*s^2 - 6*mWW*s^2 - 34*ep*mWW*s^2 - 40*ep^2*mWW*s^2 + 6*s^3 + 10*ep*s^3 - 12*mtt^2*t - 56*ep*mtt^2*t - 60*ep^2*mtt^2*t + 17*mtt*mWW*t + 74*ep*mtt*mWW*t + 77*ep^2*mtt*mWW*t - 5*mWW^2*t - 18*ep*mWW^2*t - 17*ep^2*mWW^2*t - 9*mtt*s*t + 6*ep*mtt*s*t + 35*ep^2*mtt*s*t - mWW*s*t - 28*ep*mWW*s*t - 43*ep^2*mWW*s*t + 12*s^2*t + 20*ep*s^2*t + mtt*t^2 + 16*ep*mtt*t^2 + 23*ep^2*mtt*t^2 - mWW*t^2 - 16*ep*mWW*t^2 - 23*ep^2*mWW*t^2 + 6*s*t^2 + 10*ep*s*t^2))/(2*(1 + ep)*(mtt - mWW)*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(t*(8*mtt^4*mWW + 36*ep*mtt^4*mWW + 40*ep^2*mtt^4*mWW - 28*mtt^3*mWW^2 - 138*ep*mtt^3*mWW^2 - 164*ep^2*mtt^3*mWW^2 + 28*mtt^2*mWW^3 + 144*ep*mtt^2*mWW^3 + 176*ep^2*mtt^2*mWW^3 - 8*mtt*mWW^4 - 42*ep*mtt*mWW^4 - 52*ep^2*mtt*mWW^4 - 32*mtt^3*mWW*s - 144*ep*mtt^3*mWW*s - 160*ep^2*mtt^3*mWW*s + 84*mtt^2*mWW^2*s + 414*ep*mtt^2*mWW^2*s + 492*ep^2*mtt^2*mWW^2*s - 56*mtt*mWW^3*s - 288*ep*mtt*mWW^3*s - 352*ep^2*mtt*mWW^3*s + 8*mWW^4*s + 42*ep*mWW^4*s + 52*ep^2*mWW^4*s + 48*mtt^2*mWW*s^2 + 216*ep*mtt^2*mWW*s^2 + 240*ep^2*mtt^2*mWW*s^2 - 84*mtt*mWW^2*s^2 - 414*ep*mtt*mWW^2*s^2 - 492*ep^2*mtt*mWW^2*s^2 + 28*mWW^3*s^2 + 144*ep*mWW^3*s^2 + 176*ep^2*mWW^3*s^2 - 32*mtt*mWW*s^3 - 144*ep*mtt*mWW*s^3 - 160*ep^2*mtt*mWW*s^3 + 28*mWW^2*s^3 + 138*ep*mWW^2*s^3 + 164*ep^2*mWW^2*s^3 + 8*mWW*s^4 + 36*ep*mWW*s^4 + 40*ep^2*mWW*s^4 - 36*mtt^3*mWW*t - 158*ep*mtt^3*mWW*t - 170*ep^2*mtt^3*mWW*t + 88*mtt^2*mWW^2*t + 417*ep*mtt^2*mWW^2*t + 473*ep^2*mtt^2*mWW^2*t - 66*mtt*mWW^3*t - 338*ep*mtt*mWW^3*t - 404*ep^2*mtt*mWW^3*t + 10*mWW^4*t + 55*ep*mWW^4*t + 69*ep^2*mWW^4*t + 108*mtt^2*mWW*s*t + 474*ep*mtt^2*mWW*s*t + 510*ep^2*mtt^2*mWW*s*t - 176*mtt*mWW^2*s*t - 834*ep*mtt*mWW^2*s*t - 946*ep^2*mtt*mWW^2*s*t + 66*mWW^3*s*t + 338*ep*mWW^3*s*t + 404*ep^2*mWW^3*s*t - 108*mtt*mWW*s^2*t - 474*ep*mtt*mWW*s^2*t - 510*ep^2*mtt*mWW*s^2*t + 88*mWW^2*s^2*t + 417*ep*mWW^2*s^2*t + 473*ep^2*mWW^2*s^2*t + 36*mWW*s^3*t + 158*ep*mWW*s^3*t + 170*ep^2*mWW*s^3*t + 8*mtt^3*t^2 + 32*ep*mtt^3*t^2 + 30*ep^2*mtt^3*t^2 + 40*mtt^2*mWW*t^2 + 171*ep*mtt^2*mWW*t^2 + 185*ep^2*mtt^2*mWW*t^2 - 78*mtt*mWW^2*t^2 - 352*ep*mtt*mWW^2*t^2 - 382*ep^2*mtt*mWW^2*t^2 + 36*mWW^3*t^2 + 181*ep*mWW^3*t^2 + 211*ep^2*mWW^3*t^2 - 24*mtt^2*s*t^2 - 96*ep*mtt^2*s*t^2 - 90*ep^2*mtt^2*s*t^2 - 80*mtt*mWW*s*t^2 - 342*ep*mtt*mWW*s*t^2 - 370*ep^2*mtt*mWW*s*t^2 + 78*mWW^2*s*t^2 + 352*ep*mWW^2*s*t^2 + 382*ep^2*mWW^2*s*t^2 + 24*mtt*s^2*t^2 + 96*ep*mtt*s^2*t^2 + 90*ep^2*mtt*s^2*t^2 + 40*mWW*s^2*t^2 + 171*ep*mWW*s^2*t^2 + 185*ep^2*mWW*s^2*t^2 - 8*s^3*t^2 - 32*ep*s^3*t^2 - 30*ep^2*s^3*t^2 - 24*mtt^2*t^3 - 96*ep*mtt^2*t^3 - 90*ep^2*mtt^2*t^3 - 4*mtt*mWW*t^3 - 12*ep*mtt*mWW*t^3 - 20*ep^2*mtt*mWW*t^3 + 18*mWW^2*t^3 + 73*ep*mWW^2*t^3 + 73*ep^2*mWW^2*t^3 + 48*mtt*s*t^3 + 192*ep*mtt*s*t^3 + 180*ep^2*mtt*s*t^3 + 4*mWW*s*t^3 + 12*ep*mWW*s*t^3 + 20*ep^2*mWW*s*t^3 - 24*s^2*t^3 - 96*ep*s^2*t^3 - 90*ep^2*s^2*t^3 + 24*mtt*t^4 + 96*ep*mtt*t^4 + 90*ep^2*mtt*t^4 - 8*mWW*t^4 - 37*ep*mWW*t^4 - 35*ep^2*mWW*t^4 - 24*s*t^4 - 96*ep*s*t^4 - 90*ep^2*s*t^4 - 8*t^5 - 32*ep*t^5 - 30*ep^2*t^5))/(4*(1 + ep)*mWW^2*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)^3), (3*ep^2*t^2*(4*mtt^3*mWW + 8*ep*mtt^3*mWW - 6*mtt^2*mWW^2 - 12*ep*mtt^2*mWW^2 + 2*mtt*mWW^3 + 4*ep*mtt*mWW^3 - 12*mtt^2*mWW*s - 24*ep*mtt^2*mWW*s + 12*mtt*mWW^2*s + 24*ep*mtt*mWW^2*s - 2*mWW^3*s - 4*ep*mWW^3*s + 12*mtt*mWW*s^2 + 24*ep*mtt*mWW*s^2 - 6*mWW^2*s^2 - 12*ep*mWW^2*s^2 - 4*mWW*s^3 - 8*ep*mWW*s^3 - 14*mtt^2*mWW*t - 26*ep*mtt^2*mWW*t + 21*mtt*mWW^2*t + 39*ep*mtt*mWW^2*t - 5*mWW^3*t - 9*ep*mWW^3*t + 28*mtt*mWW*s*t + 52*ep*mtt*mWW*s*t - 21*mWW^2*s*t - 39*ep*mWW^2*s*t - 14*mWW*s^2*t - 26*ep*mWW*s^2*t + 4*mtt^2*t^2 + 6*ep*mtt^2*t^2 + 9*mtt*mWW*t^2 + 17*ep*mtt*mWW*t^2 - 12*mWW^2*t^2 - 22*ep*mWW^2*t^2 - 8*mtt*s*t^2 - 12*ep*mtt*s*t^2 - 9*mWW*s*t^2 - 17*ep*mWW*s*t^2 + 4*s^2*t^2 + 6*ep*s^2*t^2 - 8*mtt*t^3 - 12*ep*mtt*t^3 + mWW*t^3 + ep*mWW*t^3 + 8*s*t^3 + 12*ep*s*t^3 + 4*t^4 + 6*ep*t^4))/(2*(1 + ep)*mWW^2*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)^3), -(12*mtt^4*mWW^4*s^3 + 92*ep*mtt^4*mWW^4*s^3 + 216*ep^2*mtt^4*mWW^4*s^3 + 160*ep^3*mtt^4*mWW^4*s^3 - 22*mtt^3*mWW^5*s^3 - 190*ep*mtt^3*mWW^5*s^3 - 476*ep^2*mtt^3*mWW^5*s^3 - 368*ep^3*mtt^3*mWW^5*s^3 + 12*mtt^2*mWW^6*s^3 + 124*ep*mtt^2*mWW^6*s^3 + 336*ep^2*mtt^2*mWW^6*s^3 + 272*ep^3*mtt^2*mWW^6*s^3 - 2*mtt*mWW^7*s^3 - 26*ep*mtt*mWW^7*s^3 - 76*ep^2*mtt*mWW^7*s^3 - 64*ep^3*mtt*mWW^7*s^3 - 18*mtt^3*mWW^4*s^4 - 150*ep*mtt^3*mWW^4*s^4 - 392*ep^2*mtt^3*mWW^4*s^4 - 320*ep^3*mtt^3*mWW^4*s^4 + 33*mtt^2*mWW^5*s^4 + 316*ep*mtt^2*mWW^5*s^4 + 875*ep^2*mtt^2*mWW^5*s^4 + 736*ep^3*mtt^2*mWW^5*s^4 - 26*mtt*mWW^6*s^4 - 250*ep*mtt*mWW^6*s^4 - 680*ep^2*mtt*mWW^6*s^4 - 564*ep^3*mtt*mWW^6*s^4 + 3*mWW^7*s^4 + 44*ep*mWW^7*s^4 + 133*ep^2*mWW^7*s^4 + 116*ep^3*mWW^7*s^4 + 24*ep*mtt^2*mWW^4*s^5 + 136*ep^2*mtt^2*mWW^4*s^5 + 160*ep^3*mtt^2*mWW^4*s^5 - 6*mtt*mWW^5*s^5 - 66*ep*mtt*mWW^5*s^5 - 264*ep^2*mtt*mWW^5*s^5 - 288*ep^3*mtt*mWW^5*s^5 + 2*mWW^6*s^5 + 30*ep*mWW^6*s^5 + 120*ep^2*mWW^6*s^5 + 128*ep^3*mWW^6*s^5 + 6*mtt*mWW^4*s^6 + 34*ep*mtt*mWW^4*s^6 + 40*ep^2*mtt*mWW^4*s^6 - 2*mWW^5*s^6 - 22*ep*mWW^5*s^6 - 32*ep^2*mWW^5*s^6 + 36*mtt^5*mWW^3*s^2*t + 276*ep*mtt^5*mWW^3*s^2*t + 648*ep^2*mtt^5*mWW^3*s^2*t + 480*ep^3*mtt^5*mWW^3*s^2*t - 66*mtt^4*mWW^4*s^2*t - 554*ep*mtt^4*mWW^4*s^2*t - 1380*ep^2*mtt^4*mWW^4*s^2*t - 1072*ep^3*mtt^4*mWW^4*s^2*t + 28*mtt^3*mWW^5*s^2*t + 292*ep*mtt^3*mWW^5*s^2*t + 824*ep^2*mtt^3*mWW^5*s^2*t + 704*ep^3*mtt^3*mWW^5*s^2*t + 6*mtt^2*mWW^6*s^2*t + 14*ep*mtt^2*mWW^6*s^2*t - 36*ep^2*mtt^2*mWW^6*s^2*t - 80*ep^3*mtt^2*mWW^6*s^2*t - 4*mtt*mWW^7*s^2*t - 28*ep*mtt*mWW^7*s^2*t - 56*ep^2*mtt*mWW^7*s^2*t - 32*ep^3*mtt*mWW^7*s^2*t - 72*mtt^4*mWW^3*s^3*t - 546*ep*mtt^4*mWW^3*s^3*t - 1298*ep^2*mtt^4*mWW^3*s^3*t - 980*ep^3*mtt^4*mWW^3*s^3*t + 102*mtt^3*mWW^4*s^3*t + 864*ep*mtt^3*mWW^4*s^3*t + 2198*ep^2*mtt^3*mWW^4*s^3*t + 1748*ep^3*mtt^3*mWW^4*s^3*t - 18*mtt^2*mWW^5*s^3*t - 240*ep*mtt^2*mWW^5*s^3*t - 730*ep^2*mtt^2*mWW^5*s^3*t - 652*ep^3*mtt^2*mWW^5*s^3*t - 32*mtt*mWW^6*s^3*t - 192*ep*mtt*mWW^6*s^3*t - 384*ep^2*mtt*mWW^6*s^3*t - 248*ep^3*mtt*mWW^6*s^3*t + 4*mWW^7*s^3*t + 34*ep*mWW^7*s^3*t + 86*ep^2*mWW^7*s^3*t + 68*ep^3*mWW^7*s^3*t + 30*mtt^3*mWW^3*s^4*t + 230*ep*mtt^3*mWW^3*s^4*t + 612*ep^2*mtt^3*mWW^3*s^4*t + 520*ep^3*mtt^3*mWW^3*s^4*t - 56*mtt^2*mWW^4*s^4*t - 460*ep*mtt^2*mWW^4*s^4*t - 1192*ep^2*mtt^2*mWW^4*s^4*t - 980*ep^3*mtt^2*mWW^4*s^4*t + 24*mtt*mWW^5*s^4*t + 254*ep*mtt*mWW^5*s^4*t + 622*ep^2*mtt*mWW^5*s^4*t + 452*ep^3*mtt*mWW^5*s^4*t + 14*mWW^6*s^4*t + 60*ep*mWW^6*s^4*t + 126*ep^2*mWW^6*s^4*t + 104*ep^3*mWW^6*s^4*t + 12*mtt^2*mWW^3*s^5*t + 74*ep*mtt^2*mWW^3*s^5*t + 78*ep^2*mtt^2*mWW^3*s^5*t - 20*ep^3*mtt^2*mWW^3*s^5*t + 16*mtt*mWW^4*s^5*t + 64*ep*mtt*mWW^4*s^5*t + 144*ep^2*mtt*mWW^4*s^5*t + 144*ep^3*mtt*mWW^4*s^5*t - 4*mWW^5*s^5*t - 66*ep*mWW^5*s^5*t - 174*ep^2*mWW^5*s^5*t - 124*ep^3*mWW^5*s^5*t - 6*mtt*mWW^3*s^6*t - 34*ep*mtt*mWW^3*s^6*t - 40*ep^2*mtt*mWW^3*s^6*t - 2*mWW^4*s^6*t + 10*ep*mWW^4*s^6*t + 24*ep^2*mWW^4*s^6*t + 36*mtt^6*mWW^2*s*t^2 + 276*ep*mtt^6*mWW^2*s*t^2 + 648*ep^2*mtt^6*mWW^2*s*t^2 + 480*ep^3*mtt^6*mWW^2*s*t^2 - 70*mtt^5*mWW^3*s*t^2 - 566*ep*mtt^5*mWW^3*s*t^2 - 1388*ep^2*mtt^5*mWW^3*s*t^2 - 1072*ep^3*mtt^5*mWW^3*s*t^2 + 30*mtt^4*mWW^4*s*t^2 + 282*ep*mtt^4*mWW^4*s*t^2 + 780*ep^2*mtt^4*mWW^4*s*t^2 + 672*ep^3*mtt^4*mWW^4*s*t^2 + 10*mtt^3*mWW^5*s*t^2 + 50*ep*mtt^3*mWW^5*s*t^2 + 44*ep^2*mtt^3*mWW^5*s*t^2 - 32*ep^3*mtt^3*mWW^5*s*t^2 - 6*mtt^2*mWW^6*s*t^2 - 42*ep*mtt^2*mWW^6*s*t^2 - 84*ep^2*mtt^2*mWW^6*s*t^2 - 48*ep^3*mtt^2*mWW^6*s*t^2 - 114*mtt^5*mWW^2*s^2*t^2 - 856*ep*mtt^5*mWW^2*s^2*t^2 - 1986*ep^2*mtt^5*mWW^2*s^2*t^2 - 1460*ep^3*mtt^5*mWW^2*s^2*t^2 + 97*mtt^4*mWW^3*s^2*t^2 + 778*ep*mtt^4*mWW^3*s^2*t^2 + 1957*ep^2*mtt^4*mWW^3*s^2*t^2 + 1576*ep^3*mtt^4*mWW^3*s^2*t^2 + 144*mtt^3*mWW^4*s^2*t^2 + 1056*ep*mtt^3*mWW^4*s^2*t^2 + 2284*ep^2*mtt^3*mWW^4*s^2*t^2 + 1492*ep^3*mtt^3*mWW^4*s^2*t^2 - 149*mtt^2*mWW^5*s^2*t^2 - 1170*ep*mtt^2*mWW^5*s^2*t^2 - 2757*ep^2*mtt^2*mWW^5*s^2*t^2 - 2012*ep^3*mtt^2*mWW^5*s^2*t^2 + 10*mtt*mWW^6*s^2*t^2 + 124*ep*mtt*mWW^6*s^2*t^2 + 382*ep^2*mtt*mWW^6*s^2*t^2 + 340*ep^3*mtt*mWW^6*s^2*t^2 + 4*mWW^7*s^2*t^2 + 28*ep*mWW^7*s^2*t^2 + 56*ep^2*mWW^7*s^2*t^2 + 32*ep^3*mWW^7*s^2*t^2 + 126*mtt^4*mWW^2*s^3*t^2 + 912*ep*mtt^4*mWW^2*s^3*t^2 + 2070*ep^2*mtt^4*mWW^2*s^3*t^2 + 1500*ep^3*mtt^4*mWW^2*s^3*t^2 - 71*mtt^3*mWW^3*s^3*t^2 - 542*ep*mtt^3*mWW^3*s^3*t^2 - 1279*ep^2*mtt^3*mWW^3*s^3*t^2 - 988*ep^3*mtt^3*mWW^3*s^3*t^2 - 203*mtt^2*mWW^4*s^3*t^2 - 1456*ep*mtt^2*mWW^4*s^3*t^2 - 3325*ep^2*mtt^2*mWW^4*s^3*t^2 - 2396*ep^3*mtt^2*mWW^4*s^3*t^2 + 175*mtt*mWW^5*s^3*t^2 + 1268*ep*mtt*mWW^5*s^3*t^2 + 2917*ep^2*mtt*mWW^5*s^3*t^2 + 2136*ep^3*mtt*mWW^5*s^3*t^2 + 9*mWW^6*s^3*t^2 + 22*ep*mWW^6*s^3*t^2 - 23*ep^2*mWW^6*s^3*t^2 - 60*ep^3*mWW^6*s^3*t^2 - 54*mtt^3*mWW^2*s^4*t^2 - 360*ep*mtt^3*mWW^2*s^4*t^2 - 774*ep^2*mtt^3*mWW^2*s^4*t^2 - 540*ep^3*mtt^3*mWW^2*s^4*t^2 + 81*mtt^2*mWW^3*s^4*t^2 + 570*ep*mtt^2*mWW^3*s^4*t^2 + 1145*ep^2*mtt^2*mWW^3*s^4*t^2 + 716*ep^3*mtt^2*mWW^3*s^4*t^2 + 52*mtt*mWW^4*s^4*t^2 + 190*ep*mtt*mWW^4*s^4*t^2 + 390*ep^2*mtt*mWW^4*s^4*t^2 + 360*ep^3*mtt*mWW^4*s^4*t^2 - 55*mWW^5*s^4*t^2 - 376*ep*mWW^5*s^4*t^2 - 857*ep^2*mWW^5*s^4*t^2 - 632*ep^3*mWW^5*s^4*t^2 + 6*mtt^2*mWW^2*s^5*t^2 + 28*ep*mtt^2*mWW^2*s^5*t^2 + 42*ep^2*mtt^2*mWW^2*s^5*t^2 + 20*ep^3*mtt^2*mWW^2*s^5*t^2 - 38*mtt*mWW^3*s^5*t^2 - 214*ep*mtt*mWW^3*s^5*t^2 - 340*ep^2*mtt*mWW^3*s^5*t^2 - 152*ep^3*mtt*mWW^3*s^5*t^2 - 4*mWW^4*s^5*t^2 + 78*ep*mWW^4*s^5*t^2 + 226*ep^2*mWW^4*s^5*t^2 + 132*ep^3*mWW^4*s^5*t^2 + 4*mWW^3*s^6*t^2 + 12*ep*mWW^3*s^6*t^2 + 8*ep^2*mWW^3*s^6*t^2 + 12*mtt^7*mWW*t^3 + 92*ep*mtt^7*mWW*t^3 + 216*ep^2*mtt^7*mWW*t^3 + 160*ep^3*mtt^7*mWW*t^3 - 26*mtt^6*mWW^2*t^3 - 202*ep*mtt^6*mWW^2*t^3 - 484*ep^2*mtt^6*mWW^2*t^3 - 368*ep^3*mtt^6*mWW^2*t^3 + 14*mtt^5*mWW^3*t^3 + 114*ep*mtt^5*mWW^3*t^3 + 292*ep^2*mtt^5*mWW^3*t^3 + 240*ep^3*mtt^5*mWW^3*t^3 + 2*mtt^4*mWW^4*t^3 + 10*ep*mtt^4*mWW^4*t^3 + 4*ep^2*mtt^4*mWW^4*t^3 - 16*ep^3*mtt^4*mWW^4*t^3 - 2*mtt^3*mWW^5*t^3 - 14*ep*mtt^3*mWW^5*t^3 - 28*ep^2*mtt^3*mWW^5*t^3 - 16*ep^3*mtt^3*mWW^5*t^3 - 48*mtt^6*mWW*s*t^3 - 368*ep*mtt^6*mWW*s*t^3 - 864*ep^2*mtt^6*mWW*s*t^3 - 640*ep^3*mtt^6*mWW*s*t^3 - 70*mtt^5*mWW^2*s*t^3 - 518*ep*mtt^5*mWW^2*s*t^3 - 1112*ep^2*mtt^5*mWW^2*s*t^3 - 724*ep^3*mtt^5*mWW^2*s*t^3 + 294*mtt^4*mWW^3*s*t^3 + 2270*ep*mtt^4*mWW^3*s*t^3 + 5256*ep^2*mtt^4*mWW^3*s*t^3 + 3796*ep^3*mtt^4*mWW^3*s*t^3 - 176*mtt^3*mWW^4*s*t^3 - 1450*ep*mtt^3*mWW^4*s*t^3 - 3598*ep^2*mtt^3*mWW^4*s*t^3 - 2792*ep^3*mtt^3*mWW^4*s*t^3 - 12*mtt^2*mWW^5*s*t^3 - 18*ep*mtt^2*mWW^5*s*t^3 + 150*ep^2*mtt^2*mWW^5*s*t^3 + 264*ep^3*mtt^2*mWW^5*s*t^3 + 12*mtt*mWW^6*s*t^3 + 84*ep*mtt*mWW^6*s*t^3 + 168*ep^2*mtt*mWW^6*s*t^3 + 96*ep^3*mtt*mWW^6*s*t^3 + 72*mtt^5*mWW*s^2*t^3 + 552*ep*mtt^5*mWW*s^2*t^3 + 1296*ep^2*mtt^5*mWW*s^2*t^3 + 960*ep^3*mtt^5*mWW*s^2*t^3 + 293*mtt^4*mWW^2*s^2*t^3 + 2148*ep*mtt^4*mWW^2*s^2*t^3 + 4719*ep^2*mtt^4*mWW^2*s^2*t^3 + 3224*ep^3*mtt^4*mWW^2*s^2*t^3 - 659*mtt^3*mWW^3*s^2*t^3 - 4922*ep*mtt^3*mWW^3*s^2*t^3 - 11235*ep^2*mtt^3*mWW^3*s^2*t^3 - 8076*ep^3*mtt^3*mWW^3*s^2*t^3 + 149*mtt^2*mWW^4*s^2*t^3 + 1222*ep*mtt^2*mWW^4*s^2*t^3 + 3189*ep^2*mtt^2*mWW^4*s^2*t^3 + 2632*ep^3*mtt^2*mWW^4*s^2*t^3 + 181*mtt*mWW^5*s^2*t^3 + 1246*ep*mtt*mWW^5*s^2*t^3 + 2561*ep^2*mtt*mWW^5*s^2*t^3 + 1616*ep^3*mtt*mWW^5*s^2*t^3 - 16*mWW^6*s^2*t^3 - 138*ep*mWW^6*s^2*t^3 - 346*ep^2*mWW^6*s^2*t^3 - 260*ep^3*mWW^6*s^2*t^3 - 48*mtt^4*mWW*s^3*t^3 - 368*ep*mtt^4*mWW*s^3*t^3 - 864*ep^2*mtt^4*mWW*s^3*t^3 - 640*ep^3*mtt^4*mWW*s^3*t^3 - 259*mtt^3*mWW^2*s^3*t^3 - 1788*ep*mtt^3*mWW^2*s^3*t^3 - 3793*ep^2*mtt^3*mWW^2*s^3*t^3 - 2528*ep^3*mtt^3*mWW^2*s^3*t^3 + 545*mtt^2*mWW^3*s^3*t^3 + 3854*ep*mtt^2*mWW^3*s^3*t^3 + 8437*ep^2*mtt^2*mWW^3*s^3*t^3 + 5860*ep^3*mtt^2*mWW^3*s^3*t^3 - 123*mtt*mWW^4*s^3*t^3 - 1000*ep*mtt*mWW^4*s^3*t^3 - 2401*ep^2*mtt*mWW^4*s^3*t^3 - 1788*ep^3*mtt*mWW^4*s^3*t^3 - 123*mWW^5*s^3*t^3 - 818*ep*mWW^5*s^3*t^3 - 1683*ep^2*mWW^5*s^3*t^3 - 1096*ep^3*mWW^5*s^3*t^3 + 12*mtt^3*mWW*s^4*t^3 + 92*ep*mtt^3*mWW*s^4*t^3 + 216*ep^2*mtt^3*mWW*s^4*t^3 + 160*ep^3*mtt^3*mWW*s^4*t^3 + 70*mtt^2*mWW^2*s^4*t^3 + 396*ep*mtt^2*mWW^2*s^4*t^3 + 722*ep^2*mtt^2*mWW^2*s^4*t^3 + 420*ep^3*mtt^2*mWW^2*s^4*t^3 - 192*mtt*mWW^3*s^4*t^3 - 1166*ep*mtt*mWW^3*s^4*t^3 - 2262*ep^2*mtt*mWW^3*s^4*t^3 - 1420*ep^3*mtt*mWW^3*s^4*t^3 + 58*mWW^4*s^4*t^3 + 538*ep*mWW^4*s^4*t^3 + 1268*ep^2*mWW^4*s^4*t^3 + 872*ep^3*mWW^4*s^4*t^3 - 8*mtt*mWW^2*s^5*t^3 - 36*ep*mtt*mWW^2*s^5*t^3 - 52*ep^2*mtt*mWW^2*s^5*t^3 - 24*ep^3*mtt*mWW^2*s^5*t^3 + 24*mWW^3*s^5*t^3 + 84*ep*mWW^3*s^5*t^3 + 84*ep^2*mWW^3*s^5*t^3 + 24*ep^3*mWW^3*s^5*t^3 - 70*mtt^6*mWW*t^4 - 528*ep*mtt^6*mWW*t^4 - 1210*ep^2*mtt^6*mWW*t^4 - 872*ep^3*mtt^6*mWW*t^4 + 148*mtt^5*mWW^2*t^4 + 1130*ep*mtt^5*mWW^2*t^4 + 2638*ep^2*mtt^5*mWW^2*t^4 + 1944*ep^3*mtt^5*mWW^2*t^4 - 80*mtt^4*mWW^3*t^4 - 634*ep*mtt^4*mWW^3*t^4 - 1562*ep^2*mtt^4*mWW^3*t^4 - 1224*ep^3*mtt^4*mWW^3*t^4 - 4*mtt^3*mWW^4*t^4 - 10*ep*mtt^3*mWW^4*t^4 + 50*ep^2*mtt^3*mWW^4*t^4 + 104*ep^3*mtt^3*mWW^4*t^4 + 6*mtt^2*mWW^5*t^4 + 42*ep*mtt^2*mWW^5*t^4 + 84*ep^2*mtt^2*mWW^5*t^4 + 48*ep^3*mtt^2*mWW^5*t^4 + 256*mtt^5*mWW*s*t^4 + 1934*ep*mtt^5*mWW*s*t^4 + 4406*ep^2*mtt^5*mWW*s*t^4 + 3148*ep^3*mtt^5*mWW*s*t^4 - 216*mtt^4*mWW^2*s*t^4 - 1670*ep*mtt^4*mWW^2*s*t^4 - 4038*ep^2*mtt^4*mWW^2*s*t^4 - 3100*ep^3*mtt^4*mWW^2*s*t^4 - 372*mtt^3*mWW^3*s*t^4 - 2720*ep*mtt^3*mWW^3*s*t^4 - 5796*ep^2*mtt^3*mWW^3*s*t^4 - 3784*ep^3*mtt^3*mWW^3*s*t^4 + 344*mtt^2*mWW^4*s*t^4 + 2612*ep*mtt^2*mWW^4*s*t^4 + 5944*ep^2*mtt^2*mWW^4*s*t^4 + 4216*ep^3*mtt^2*mWW^4*s*t^4 - 6*mtt*mWW^5*s*t^4 - 114*ep*mtt*mWW^5*s*t^4 - 432*ep^2*mtt*mWW^5*s*t^4 - 432*ep^3*mtt*mWW^5*s*t^4 - 6*mWW^6*s*t^4 - 42*ep*mWW^6*s*t^4 - 84*ep^2*mWW^6*s*t^4 - 48*ep^3*mWW^6*s*t^4 - 318*mtt^4*mWW*s^2*t^4 - 2404*ep*mtt^4*mWW*s^2*t^4 - 5454*ep^2*mtt^4*mWW*s^2*t^4 - 3872*ep^3*mtt^4*mWW*s^2*t^4 + 61*mtt^3*mWW^2*s^2*t^4 + 590*ep*mtt^3*mWW^2*s^2*t^4 + 1769*ep^2*mtt^3*mWW^2*s^2*t^4 + 1600*ep^3*mtt^3*mWW^2*s^2*t^4 + 790*mtt^2*mWW^3*s^2*t^4 + 5648*ep*mtt^2*mWW^3*s^2*t^4 + 12022*ep^2*mtt^2*mWW^3*s^2*t^4 + 7968*ep^3*mtt^2*mWW^3*s^2*t^4 - 485*mtt*mWW^4*s^2*t^4 - 3550*ep*mtt*mWW^4*s^2*t^4 - 7877*ep^2*mtt*mWW^4*s^2*t^4 - 5484*ep^3*mtt*mWW^4*s^2*t^4 - 60*mWW^5*s^2*t^4 - 368*ep*mWW^5*s^2*t^4 - 628*ep^2*mWW^5*s^2*t^4 - 308*ep^3*mWW^5*s^2*t^4 + 148*mtt^3*mWW*s^3*t^4 + 1118*ep*mtt^3*mWW*s^3*t^4 + 2530*ep^2*mtt^3*mWW*s^3*t^4 + 1788*ep^3*mtt^3*mWW*s^3*t^4 - 22*mtt^2*mWW^2*s^3*t^4 - 364*ep*mtt^2*mWW^2*s^3*t^4 - 1182*ep^2*mtt^2*mWW^2*s^3*t^4 - 1056*ep^3*mtt^2*mWW^2*s^3*t^4 - 388*mtt*mWW^3*s^3*t^4 - 2524*ep*mtt*mWW^3*s^3*t^4 - 5008*ep^2*mtt*mWW^3*s^3*t^4 - 3136*ep^3*mtt*mWW^3*s^3*t^4 + 234*mWW^4*s^3*t^4 + 1718*ep*mWW^4*s^3*t^4 + 3700*ep^2*mWW^4*s^3*t^4 + 2468*ep^3*mWW^4*s^3*t^4 - 16*mtt^2*mWW*s^4*t^4 - 120*ep*mtt^2*mWW*s^4*t^4 - 272*ep^2*mtt^2*mWW*s^4*t^4 - 192*ep^3*mtt^2*mWW*s^4*t^4 + 8*mtt*mWW^2*s^4*t^4 + 132*ep*mtt*mWW^2*s^4*t^4 + 388*ep^2*mtt*mWW^2*s^4*t^4 + 312*ep^3*mtt*mWW^2*s^4*t^4 + 32*mWW^3*s^4*t^4 + 60*ep*mWW^3*s^4*t^4 - 68*ep^2*mWW^3*s^4*t^4 - 120*ep^3*mWW^3*s^4*t^4 + 12*mtt^6*t^5 + 86*ep*mtt^6*t^5 + 182*ep^2*mtt^6*t^5 + 120*ep^3*mtt^6*t^5 + 142*mtt^5*mWW*t^5 + 1058*ep*mtt^5*mWW*t^5 + 2380*ep^2*mtt^5*mWW*t^5 + 1680*ep^3*mtt^5*mWW*t^5 - 332*mtt^4*mWW^2*t^5 - 2488*ep*mtt^4*mWW^2*t^5 - 5648*ep^2*mtt^4*mWW^2*t^5 - 4032*ep^3*mtt^4*mWW^2*t^5 + 184*mtt^3*mWW^3*t^5 + 1416*ep*mtt^3*mWW^3*t^5 + 3344*ep^2*mtt^3*mWW^3*t^5 + 2496*ep^3*mtt^3*mWW^3*t^5 - 30*ep*mtt^2*mWW^4*t^5 - 174*ep^2*mtt^2*mWW^4*t^5 - 216*ep^3*mtt^2*mWW^4*t^5 - 6*mtt*mWW^5*t^5 - 42*ep*mtt*mWW^5*t^5 - 84*ep^2*mtt*mWW^5*t^5 - 48*ep^3*mtt*mWW^5*t^5 - 36*mtt^5*s*t^5 - 258*ep*mtt^5*s*t^5 - 546*ep^2*mtt^5*s*t^5 - 360*ep^3*mtt^5*s*t^5 - 436*mtt^4*mWW*s*t^5 - 3262*ep*mtt^4*mWW*s*t^5 - 7262*ep^2*mtt^4*mWW*s*t^5 - 5048*ep^3*mtt^4*mWW*s*t^5 + 742*mtt^3*mWW^2*s*t^5 + 5560*ep*mtt^3*mWW^2*s*t^5 + 12542*ep^2*mtt^3*mWW^2*s*t^5 + 8876*ep^3*mtt^3*mWW^2*s*t^5 + 2*mtt^2*mWW^3*s*t^5 - 120*ep*mtt^2*mWW^3*s*t^5 - 758*ep^2*mtt^2*mWW^3*s*t^5 - 924*ep^3*mtt^2*mWW^3*s*t^5 - 280*mtt*mWW^4*s*t^5 - 2002*ep*mtt*mWW^4*s*t^5 - 4214*ep^2*mtt*mWW^4*s*t^5 - 2744*ep^3*mtt*mWW^4*s*t^5 + 8*mWW^5*s*t^5 + 82*ep*mWW^5*s*t^5 + 238*ep^2*mWW^5*s*t^5 + 200*ep^3*mWW^5*s*t^5 + 36*mtt^4*s^2*t^5 + 258*ep*mtt^4*s^2*t^5 + 546*ep^2*mtt^4*s^2*t^5 + 360*ep^3*mtt^4*s^2*t^5 + 386*mtt^3*mWW*s^2*t^5 + 2890*ep*mtt^3*mWW*s^2*t^5 + 6376*ep^2*mtt^3*mWW*s^2*t^5 + 4376*ep^3*mtt^3*mWW*s^2*t^5 - 620*mtt^2*mWW^2*s^2*t^5 - 4696*ep*mtt^2*mWW^2*s^2*t^5 - 10524*ep^2*mtt^2*mWW^2*s^2*t^5 - 7348*ep^3*mtt^2*mWW^2*s^2*t^5 - 64*mtt*mWW^3*s^2*t^5 - 274*ep*mtt*mWW^3*s^2*t^5 - 142*ep^2*mtt*mWW^3*s^2*t^5 + 212*ep^3*mtt*mWW^3*s^2*t^5 + 258*mWW^4*s^2*t^5 + 1826*ep*mWW^4*s^2*t^5 + 3784*ep^2*mWW^4*s^2*t^5 + 2432*ep^3*mWW^4*s^2*t^5 - 12*mtt^3*s^3*t^5 - 86*ep*mtt^3*s^3*t^5 - 182*ep^2*mtt^3*s^3*t^5 - 120*ep^3*mtt^3*s^3*t^5 - 92*mtt^2*mWW*s^3*t^5 - 686*ep*mtt^2*mWW*s^3*t^5 - 1494*ep^2*mtt^2*mWW*s^3*t^5 - 1008*ep^3*mtt^2*mWW*s^3*t^5 + 196*mtt*mWW^2*s^3*t^5 + 1522*ep*mtt*mWW^2*s^3*t^5 + 3378*ep^2*mtt*mWW^2*s^3*t^5 + 2304*ep^3*mtt*mWW^2*s^3*t^5 - 76*mWW^3*s^3*t^5 - 702*ep*mWW^3*s^3*t^5 - 1670*ep^2*mWW^3*s^3*t^5 - 1176*ep^3*mWW^3*s^3*t^5 - 52*mtt^5*t^6 - 370*ep*mtt^5*t^6 - 774*ep^2*mtt^5*t^6 - 504*ep^3*mtt^5*t^6 - 94*mtt^4*mWW*t^6 - 702*ep*mtt^4*mWW*t^6 - 1584*ep^2*mtt^4*mWW*t^6 - 1120*ep^3*mtt^4*mWW*t^6 + 352*mtt^3*mWW^2*t^6 + 2592*ep*mtt^3*mWW^2*t^6 + 5728*ep^2*mtt^3*mWW^2*t^6 + 3968*ep^3*mtt^3*mWW^2*t^6 - 212*mtt^2*mWW^3*t^6 - 1584*ep*mtt^2*mWW^3*t^6 - 3580*ep^2*mtt^2*mWW^3*t^6 - 2544*ep^3*mtt^2*mWW^3*t^6 + 4*mtt*mWW^4*t^6 + 50*ep*mtt*mWW^4*t^6 + 182*ep^2*mtt*mWW^4*t^6 + 184*ep^3*mtt*mWW^4*t^6 + 2*mWW^5*t^6 + 14*ep*mWW^5*t^6 + 28*ep^2*mWW^5*t^6 + 16*ep^3*mWW^5*t^6 + 120*mtt^4*s*t^6 + 852*ep*mtt^4*s*t^6 + 1776*ep^2*mtt^4*s*t^6 + 1152*ep^3*mtt^4*s*t^6 + 200*mtt^3*mWW*s*t^6 + 1522*ep*mtt^3*mWW*s*t^6 + 3394*ep^2*mtt^3*mWW*s*t^6 + 2348*ep^3*mtt^3*mWW*s*t^6 - 688*mtt^2*mWW^2*s*t^6 - 5082*ep*mtt^2*mWW^2*s*t^6 - 11078*ep^2*mtt^2*mWW^2*s*t^6 - 7524*ep^3*mtt^2*mWW^2*s*t^6 + 286*mtt*mWW^3*s*t^6 + 2150*ep*mtt*mWW^3*s*t^6 + 4820*ep^2*mtt*mWW^3*s*t^6 + 3376*ep^3*mtt*mWW^3*s*t^6 + 82*mWW^4*s*t^6 + 558*ep*mWW^4*s*t^6 + 1088*ep^2*mWW^4*s*t^6 + 648*ep^3*mWW^4*s*t^6 - 84*mtt^3*s^2*t^6 - 594*ep*mtt^3*s^2*t^6 - 1230*ep^2*mtt^3*s^2*t^6 - 792*ep^3*mtt^3*s^2*t^6 - 44*mtt^2*mWW*s^2*t^6 - 366*ep*mtt^2*mWW*s^2*t^6 - 850*ep^2*mtt^2*mWW*s^2*t^6 - 600*ep^3*mtt^2*mWW*s^2*t^6 + 332*mtt*mWW^2*s^2*t^6 + 2478*ep*mtt*mWW^2*s^2*t^6 + 5338*ep^2*mtt*mWW^2*s^2*t^6 + 3552*ep^3*mtt*mWW^2*s^2*t^6 - 200*mWW^3*s^2*t^6 - 1506*ep*mWW^3*s^2*t^6 - 3250*ep^2*mWW^3*s^2*t^6 - 2160*ep^3*mWW^3*s^2*t^6 + 16*mtt^2*s^3*t^6 + 112*ep*mtt^2*s^3*t^6 + 228*ep^2*mtt^2*s^3*t^6 + 144*ep^3*mtt^2*s^3*t^6 - 32*mtt*mWW*s^3*t^6 - 224*ep*mtt*mWW*s^3*t^6 - 456*ep^2*mtt*mWW*s^3*t^6 - 288*ep^3*mtt*mWW*s^3*t^6 + 16*mWW^2*s^3*t^6 + 112*ep*mWW^2*s^3*t^6 + 228*ep^2*mWW^2*s^3*t^6 + 144*ep^3*mWW^2*s^3*t^6 + 84*mtt^4*t^7 + 594*ep*mtt^4*t^7 + 1230*ep^2*mtt^4*t^7 + 792*ep^3*mtt^4*t^7 - 50*mtt^3*mWW*t^7 - 342*ep*mtt^3*mWW*t^7 - 668*ep^2*mtt^3*mWW*t^7 - 400*ep^3*mtt^3*mWW*t^7 - 154*mtt^2*mWW^2*t^7 - 1118*ep*mtt^2*mWW^2*t^7 - 2416*ep^2*mtt^2*mWW^2*t^7 - 1632*ep^3*mtt^2*mWW^2*t^7 + 122*mtt*mWW^3*t^7 + 886*ep*mtt*mWW^3*t^7 + 1916*ep^2*mtt*mWW^3*t^7 + 1296*ep^3*mtt*mWW^3*t^7 - 2*mWW^4*t^7 - 20*ep*mWW^4*t^7 - 62*ep^2*mWW^4*t^7 - 56*ep^3*mWW^4*t^7 - 132*mtt^3*s*t^7 - 930*ep*mtt^3*s*t^7 - 1914*ep^2*mtt^3*s*t^7 - 1224*ep^3*mtt^3*s*t^7 + 124*mtt^2*mWW*s*t^7 + 846*ep*mtt^2*mWW*s*t^7 + 1694*ep^2*mtt^2*mWW*s*t^7 + 1056*ep^3*mtt^2*mWW*s*t^7 + 148*mtt*mWW^2*s*t^7 + 1098*ep*mtt*mWW^2*s*t^7 + 2354*ep^2*mtt*mWW^2*s*t^7 + 1560*ep^3*mtt*mWW^2*s*t^7 - 140*mWW^3*s*t^7 - 1014*ep*mWW^3*s*t^7 - 2134*ep^2*mWW^3*s*t^7 - 1392*ep^3*mWW^3*s*t^7 + 48*mtt^2*s^2*t^7 + 336*ep*mtt^2*s^2*t^7 + 684*ep^2*mtt^2*s^2*t^7 + 432*ep^3*mtt^2*s^2*t^7 - 96*mtt*mWW*s^2*t^7 - 672*ep*mtt*mWW*s^2*t^7 - 1368*ep^2*mtt*mWW*s^2*t^7 - 864*ep^3*mtt*mWW*s^2*t^7 + 48*mWW^2*s^2*t^7 + 336*ep*mWW^2*s^2*t^7 + 684*ep^2*mWW^2*s^2*t^7 + 432*ep^3*mWW^2*s^2*t^7 - 60*mtt^3*t^8 - 422*ep*mtt^3*t^8 - 866*ep^2*mtt^3*t^8 - 552*ep^3*mtt^3*t^8 + 92*mtt^2*mWW*t^8 + 646*ep*mtt^2*mWW*t^8 + 1322*ep^2*mtt^2*mWW*t^8 + 840*ep^3*mtt^2*mWW*t^8 - 4*mtt*mWW^2*t^8 - 26*ep*mtt*mWW^2*t^8 - 46*ep^2*mtt*mWW^2*t^8 - 24*ep^3*mtt*mWW^2*t^8 - 28*mWW^3*t^8 - 198*ep*mWW^3*t^8 - 410*ep^2*mWW^3*t^8 - 264*ep^3*mWW^3*t^8 + 48*mtt^2*s*t^8 + 336*ep*mtt^2*s*t^8 + 684*ep^2*mtt^2*s*t^8 + 432*ep^3*mtt^2*s*t^8 - 96*mtt*mWW*s*t^8 - 672*ep*mtt*mWW*s*t^8 - 1368*ep^2*mtt*mWW*s*t^8 - 864*ep^3*mtt*mWW*s*t^8 + 48*mWW^2*s*t^8 + 336*ep*mWW^2*s*t^8 + 684*ep^2*mWW^2*s*t^8 + 432*ep^3*mWW^2*s*t^8 + 16*mtt^2*t^9 + 112*ep*mtt^2*t^9 + 228*ep^2*mtt^2*t^9 + 144*ep^3*mtt^2*t^9 - 32*mtt*mWW*t^9 - 224*ep*mtt*mWW*t^9 - 456*ep^2*mtt*mWW*t^9 - 288*ep^3*mtt*mWW*t^9 + 16*mWW^2*t^9 + 112*ep*mWW^2*t^9 + 228*ep^2*mWW^2*t^9 + 144*ep^3*mWW^2*t^9)/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (6*ep^2*(4*mtt^3*mWW^4*s^2 + 20*ep*mtt^3*mWW^4*s^2 + 32*ep^2*mtt^3*mWW^4*s^2 + 16*ep^3*mtt^3*mWW^4*s^2 - 6*mtt^2*mWW^5*s^2 - 30*ep*mtt^2*mWW^5*s^2 - 48*ep^2*mtt^2*mWW^5*s^2 - 24*ep^3*mtt^2*mWW^5*s^2 + 2*mtt*mWW^6*s^2 + 10*ep*mtt*mWW^6*s^2 + 16*ep^2*mtt*mWW^6*s^2 + 8*ep^3*mtt*mWW^6*s^2 - 9*mtt^2*mWW^4*s^3 - 48*ep*mtt^2*mWW^4*s^3 - 81*ep^2*mtt^2*mWW^4*s^3 - 42*ep^3*mtt^2*mWW^4*s^3 + 9*mtt*mWW^5*s^3 + 48*ep*mtt*mWW^5*s^3 + 81*ep^2*mtt*mWW^5*s^3 + 42*ep^3*mtt*mWW^5*s^3 - 4*mWW^6*s^3 - 20*ep*mWW^6*s^3 - 32*ep^2*mWW^6*s^3 - 16*ep^3*mWW^6*s^3 + 8*ep*mtt*mWW^4*s^4 + 24*ep^2*mtt*mWW^4*s^4 + 16*ep^3*mtt*mWW^4*s^4 - 2*mWW^5*s^4 - 14*ep*mWW^5*s^4 - 28*ep^2*mWW^5*s^4 - 16*ep^3*mWW^5*s^4 + 2*mWW^4*s^5 + 6*ep*mWW^4*s^5 + 4*ep^2*mWW^4*s^5 + 6*mtt^5*mWW^2*s*t + 46*ep*mtt^5*mWW^2*s*t + 108*ep^2*mtt^5*mWW^2*s*t + 80*ep^3*mtt^5*mWW^2*s*t - 9*mtt^4*mWW^3*s*t - 81*ep*mtt^4*mWW^3*s*t - 210*ep^2*mtt^4*mWW^3*s*t - 168*ep^3*mtt^4*mWW^3*s*t + mtt^3*mWW^4*s*t + 27*ep*mtt^3*mWW^4*s*t + 98*ep^2*mtt^3*mWW^4*s*t + 96*ep^3*mtt^3*mWW^4*s*t + 3*mtt^2*mWW^5*s*t + 15*ep*mtt^2*mWW^5*s*t + 18*ep^2*mtt^2*mWW^5*s*t - mtt*mWW^6*s*t - 7*ep*mtt*mWW^6*s*t - 14*ep^2*mtt*mWW^6*s*t - 8*ep^3*mtt*mWW^6*s*t - 15*mtt^4*mWW^2*s^2*t - 106*ep*mtt^4*mWW^2*s^2*t - 237*ep^2*mtt^4*mWW^2*s^2*t - 170*ep^3*mtt^4*mWW^2*s^2*t + 21*mtt^3*mWW^3*s^2*t + 163*ep*mtt^3*mWW^3*s^2*t + 396*ep^2*mtt^3*mWW^3*s^2*t + 308*ep^3*mtt^3*mWW^3*s^2*t - 5*mtt^2*mWW^4*s^2*t - 55*ep*mtt^2*mWW^4*s^2*t - 166*ep^2*mtt^2*mWW^4*s^2*t - 152*ep^3*mtt^2*mWW^4*s^2*t - 5*mtt*mWW^5*s^2*t - 23*ep*mtt*mWW^5*s^2*t - 28*ep^2*mtt*mWW^5*s^2*t - 4*ep^3*mtt*mWW^5*s^2*t + ep*mWW^6*s^2*t + 3*ep^2*mWW^6*s^2*t + 2*ep^3*mWW^6*s^2*t + 12*mtt^3*mWW^2*s^3*t + 74*ep*mtt^3*mWW^2*s^3*t + 150*ep^2*mtt^3*mWW^2*s^3*t + 100*ep^3*mtt^3*mWW^2*s^3*t - 8*mtt^2*mWW^3*s^3*t - 56*ep*mtt^2*mWW^3*s^3*t - 136*ep^2*mtt^2*mWW^3*s^3*t - 112*ep^3*mtt^2*mWW^3*s^3*t - 8*mtt*mWW^4*s^3*t - 26*ep*mtt*mWW^4*s^3*t - 10*ep^2*mtt*mWW^4*s^3*t + 20*ep^3*mtt*mWW^4*s^3*t + 8*mWW^5*s^3*t + 36*ep*mWW^5*s^3*t + 52*ep^2*mWW^5*s^3*t + 24*ep^3*mWW^5*s^3*t - 3*mtt^2*mWW^2*s^4*t - 14*ep*mtt^2*mWW^2*s^4*t - 21*ep^2*mtt^2*mWW^2*s^4*t - 10*ep^3*mtt^2*mWW^2*s^4*t + 4*mtt*mWW^3*s^4*t + 8*ep*mtt*mWW^3*s^4*t - 4*ep^2*mtt*mWW^3*s^4*t - 8*ep^3*mtt*mWW^3*s^4*t + 7*mWW^4*s^4*t + 30*ep*mWW^4*s^4*t + 41*ep^2*mWW^4*s^4*t + 18*ep^3*mWW^4*s^4*t - 2*mWW^3*s^5*t - 6*ep*mWW^3*s^5*t - 4*ep^2*mWW^3*s^5*t + 6*mtt^6*mWW*t^2 + 46*ep*mtt^6*mWW*t^2 + 108*ep^2*mtt^6*mWW*t^2 + 80*ep^3*mtt^6*mWW*t^2 - 13*mtt^5*mWW^2*t^2 - 101*ep*mtt^5*mWW^2*t^2 - 242*ep^2*mtt^5*mWW^2*t^2 - 184*ep^3*mtt^5*mWW^2*t^2 + 7*mtt^4*mWW^3*t^2 + 57*ep*mtt^4*mWW^3*t^2 + 146*ep^2*mtt^4*mWW^3*t^2 + 120*ep^3*mtt^4*mWW^3*t^2 + mtt^3*mWW^4*t^2 + 5*ep*mtt^3*mWW^4*t^2 + 2*ep^2*mtt^3*mWW^4*t^2 - 8*ep^3*mtt^3*mWW^4*t^2 - mtt^2*mWW^5*t^2 - 7*ep*mtt^2*mWW^5*t^2 - 14*ep^2*mtt^2*mWW^5*t^2 - 8*ep^3*mtt^2*mWW^5*t^2 - 18*mtt^5*mWW*s*t^2 - 138*ep*mtt^5*mWW*s*t^2 - 324*ep^2*mtt^5*mWW*s*t^2 - 240*ep^3*mtt^5*mWW*s*t^2 + 16*mtt^4*mWW^2*s*t^2 + 122*ep*mtt^4*mWW^2*s*t^2 + 304*ep^2*mtt^4*mWW^2*s*t^2 + 246*ep^3*mtt^4*mWW^2*s*t^2 + 23*mtt^3*mWW^3*s*t^2 + 183*ep*mtt^3*mWW^3*s*t^2 + 410*ep^2*mtt^3*mWW^3*s*t^2 + 274*ep^3*mtt^3*mWW^3*s*t^2 - 20*mtt^2*mWW^4*s*t^2 - 173*ep*mtt^2*mWW^4*s*t^2 - 429*ep^2*mtt^2*mWW^4*s*t^2 - 324*ep^3*mtt^2*mWW^4*s*t^2 - 2*mtt*mWW^5*s*t^2 - ep*mtt*mWW^5*s*t^2 + 25*ep^2*mtt*mWW^5*s*t^2 + 36*ep^3*mtt*mWW^5*s*t^2 + mWW^6*s*t^2 + 7*ep*mWW^6*s*t^2 + 14*ep^2*mWW^6*s*t^2 + 8*ep^3*mWW^6*s*t^2 + 18*mtt^4*mWW*s^2*t^2 + 138*ep*mtt^4*mWW*s^2*t^2 + 324*ep^2*mtt^4*mWW*s^2*t^2 + 240*ep^3*mtt^4*mWW*s^2*t^2 + 2*mtt^3*mWW^2*s^2*t^2 - 7*ep*mtt^3*mWW^2*s^2*t^2 - 67*ep^2*mtt^3*mWW^2*s^2*t^2 - 88*ep^3*mtt^3*mWW^2*s^2*t^2 - 53*mtt^2*mWW^3*s^2*t^2 - 357*ep*mtt^2*mWW^3*s^2*t^2 - 752*ep^2*mtt^2*mWW^3*s^2*t^2 - 502*ep^3*mtt^2*mWW^3*s^2*t^2 + 36*mtt*mWW^4*s^2*t^2 + 249*ep*mtt*mWW^4*s^2*t^2 + 551*ep^2*mtt*mWW^4*s^2*t^2 + 392*ep^3*mtt*mWW^4*s^2*t^2 + 3*mWW^5*s^2*t^2 + 11*ep*mWW^5*s^2*t^2 + 4*ep^2*mWW^5*s^2*t^2 - 10*ep^3*mWW^5*s^2*t^2 - 6*mtt^3*mWW*s^3*t^2 - 46*ep*mtt^3*mWW*s^3*t^2 - 108*ep^2*mtt^3*mWW*s^3*t^2 - 80*ep^3*mtt^3*mWW*s^3*t^2 - 12*mtt^2*mWW^2*s^3*t^2 - 46*ep*mtt^2*mWW^2*s^3*t^2 - 42*ep^2*mtt^2*mWW^2*s^3*t^2 + 4*ep^3*mtt^2*mWW^2*s^3*t^2 + 33*mtt*mWW^3*s^3*t^2 + 164*ep*mtt*mWW^3*s^3*t^2 + 273*ep^2*mtt*mWW^3*s^3*t^2 + 154*ep^3*mtt*mWW^3*s^3*t^2 - 9*mWW^4*s^3*t^2 - 62*ep*mWW^4*s^3*t^2 - 135*ep^2*mWW^4*s^3*t^2 - 94*ep^3*mWW^4*s^3*t^2 + 4*mtt*mWW^2*s^4*t^2 + 18*ep*mtt*mWW^2*s^4*t^2 + 26*ep^2*mtt*mWW^2*s^4*t^2 + 12*ep^3*mtt*mWW^2*s^4*t^2 - 10*mWW^3*s^4*t^2 - 36*ep*mWW^3*s^4*t^2 - 38*ep^2*mWW^3*s^4*t^2 - 12*ep^3*mWW^3*s^4*t^2 - 29*mtt^5*mWW*t^3 - 218*ep*mtt^5*mWW*t^3 - 497*ep^2*mtt^5*mWW*t^3 - 356*ep^3*mtt^5*mWW*t^3 + 61*mtt^4*mWW^2*t^3 + 464*ep*mtt^4*mWW^2*t^3 + 1077*ep^2*mtt^4*mWW^2*t^3 + 788*ep^3*mtt^4*mWW^2*t^3 - 33*mtt^3*mWW^3*t^3 - 260*ep*mtt^3*mWW^3*t^3 - 635*ep^2*mtt^3*mWW^3*t^3 - 492*ep^3*mtt^3*mWW^3*t^3 - mtt^2*mWW^4*t^3 + 27*ep^2*mtt^2*mWW^4*t^3 + 44*ep^3*mtt^2*mWW^4*t^3 + 2*mtt*mWW^5*t^3 + 14*ep*mtt*mWW^5*t^3 + 28*ep^2*mtt*mWW^5*t^3 + 16*ep^3*mtt*mWW^5*t^3 + 69*mtt^4*mWW*s*t^3 + 525*ep*mtt^4*mWW*s*t^3 + 1200*ep^2*mtt^4*mWW*s*t^3 + 858*ep^3*mtt^4*mWW*s*t^3 - 115*mtt^3*mWW^2*s*t^3 - 871*ep*mtt^3*mWW^2*s*t^3 - 2024*ep^2*mtt^3*mWW^2*s*t^3 - 1484*ep^3*mtt^3*mWW^2*s*t^3 + 14*mtt^2*mWW^3*s*t^3 + 123*ep*mtt^2*mWW^3*s*t^3 + 371*ep^2*mtt^2*mWW^3*s*t^3 + 346*ep^3*mtt^2*mWW^3*s*t^3 + 33*mtt*mWW^4*s*t^3 + 237*ep*mtt*mWW^4*s*t^3 + 496*ep^2*mtt*mWW^4*s*t^3 + 316*ep^3*mtt*mWW^4*s*t^3 - mWW^5*s*t^3 - 14*ep*mWW^5*s*t^3 - 43*ep^2*mWW^5*s*t^3 - 36*ep^3*mWW^5*s*t^3 - 48*mtt^3*mWW*s^2*t^3 - 367*ep*mtt^3*mWW*s^2*t^3 - 839*ep^2*mtt^3*mWW*s^2*t^3 - 598*ep^3*mtt^3*mWW*s^2*t^3 + 69*mtt^2*mWW^2*s^2*t^3 + 547*ep*mtt^2*mWW^2*s^2*t^3 + 1296*ep^2*mtt^2*mWW^2*s^2*t^3 + 956*ep^3*mtt^2*mWW^2*s^2*t^3 + 4*mtt*mWW^3*s^2*t^3 - 19*ep*mtt*mWW^3*s^2*t^3 - 139*ep^2*mtt*mWW^3*s^2*t^3 - 158*ep^3*mtt*mWW^3*s^2*t^3 - 25*mWW^4*s^2*t^3 - 169*ep*mWW^4*s^2*t^3 - 342*ep^2*mWW^4*s^2*t^3 - 216*ep^3*mWW^4*s^2*t^3 + 8*mtt^2*mWW*s^3*t^3 + 60*ep*mtt^2*mWW*s^3*t^3 + 136*ep^2*mtt^2*mWW*s^3*t^3 + 96*ep^3*mtt^2*mWW*s^3*t^3 - 8*mtt*mWW^2*s^3*t^3 - 84*ep*mtt*mWW^2*s^3*t^3 - 220*ep^2*mtt*mWW^2*s^3*t^3 - 168*ep^3*mtt*mWW^2*s^3*t^3 - 6*mWW^3*s^3*t^3 + 6*ep*mWW^3*s^3*t^3 + 72*ep^2*mWW^3*s^3*t^3 + 72*ep^3*mWW^3*s^3*t^3 + 6*mtt^5*t^4 + 43*ep*mtt^5*t^4 + 91*ep^2*mtt^5*t^4 + 60*ep^3*mtt^5*t^4 + 42*mtt^4*mWW*t^4 + 311*ep*mtt^4*mWW*t^4 + 693*ep^2*mtt^4*mWW*t^4 + 484*ep^3*mtt^4*mWW*t^4 - 105*mtt^3*mWW^2*t^4 - 780*ep*mtt^3*mWW^2*t^4 - 1747*ep^2*mtt^3*mWW^2*t^4 - 1228*ep^3*mtt^3*mWW^2*t^4 + 59*mtt^2*mWW^3*t^4 + 448*ep*mtt^2*mWW^3*t^4 + 1037*ep^2*mtt^2*mWW^3*t^4 + 756*ep^3*mtt^2*mWW^3*t^4 - mtt*mWW^4*t^4 - 15*ep*mtt*mWW^4*t^4 - 60*ep^2*mtt*mWW^4*t^4 - 64*ep^3*mtt*mWW^4*t^4 - mWW^5*t^4 - 7*ep*mWW^5*t^4 - 14*ep^2*mWW^5*t^4 - 8*ep^3*mWW^5*t^4 - 12*mtt^4*s*t^4 - 86*ep*mtt^4*s*t^4 - 182*ep^2*mtt^4*s*t^4 - 120*ep^3*mtt^4*s*t^4 - 67*mtt^3*mWW*s*t^4 - 511*ep*mtt^3*mWW*s*t^4 - 1146*ep^2*mtt^3*mWW*s*t^4 - 798*ep^3*mtt^3*mWW*s*t^4 + 161*mtt^2*mWW^2*s*t^4 + 1209*ep*mtt^2*mWW^2*s*t^4 + 2698*ep^2*mtt^2*mWW^2*s*t^4 + 1878*ep^3*mtt^2*mWW^2*s*t^4 - 68*mtt*mWW^3*s*t^4 - 521*ep*mtt*mWW^3*s*t^4 - 1205*ep^2*mtt*mWW^3*s*t^4 - 872*ep^3*mtt*mWW^3*s*t^4 - 14*mWW^4*s*t^4 - 91*ep*mWW^4*s*t^4 - 165*ep^2*mWW^4*s*t^4 - 88*ep^3*mWW^4*s*t^4 + 6*mtt^3*s^2*t^4 + 43*ep*mtt^3*s^2*t^4 + 91*ep^2*mtt^3*s^2*t^4 + 60*ep^3*mtt^3*s^2*t^4 + 22*mtt^2*mWW*s^2*t^4 + 171*ep*mtt^2*mWW*s^2*t^4 + 383*ep^2*mtt^2*mWW*s^2*t^4 + 264*ep^3*mtt^2*mWW*s^2*t^4 - 58*mtt*mWW^2*s^2*t^4 - 453*ep*mtt*mWW^2*s^2*t^4 - 1013*ep^2*mtt*mWW^2*s^2*t^4 - 696*ep^3*mtt*mWW^2*s^2*t^4 + 28*mWW^3*s^2*t^4 + 233*ep*mWW^3*s^2*t^4 + 535*ep^2*mWW^3*s^2*t^4 + 372*ep^3*mWW^3*s^2*t^4 - 20*mtt^4*t^5 - 142*ep*mtt^4*t^5 - 296*ep^2*mtt^4*t^5 - 192*ep^3*mtt^4*t^5 - 5*mtt^3*mWW*t^5 - 40*ep*mtt^3*mWW*t^5 - 99*ep^2*mtt^3*mWW*t^5 - 76*ep^3*mtt^3*mWW*t^5 + 71*mtt^2*mWW^2*t^5 + 516*ep*mtt^2*mWW^2*t^5 + 1117*ep^2*mtt^2*mWW^2*t^5 + 756*ep^3*mtt^2*mWW^2*t^5 - 47*mtt*mWW^3*t^5 - 344*ep*mtt*mWW^3*t^5 - 753*ep^2*mtt*mWW^3*t^5 - 516*ep^3*mtt*mWW^3*t^5 + mWW^4*t^5 + 10*ep*mWW^4*t^5 + 31*ep^2*mWW^4*t^5 + 28*ep^3*mWW^4*t^5 + 28*mtt^3*s*t^5 + 198*ep*mtt^3*s*t^5 + 410*ep^2*mtt^3*s*t^5 + 264*ep^3*mtt^3*s*t^5 - 16*mtt^2*mWW*s*t^5 - 100*ep*mtt^2*mWW*s*t^5 - 186*ep^2*mtt^2*mWW*s*t^5 - 108*ep^3*mtt^2*mWW*s*t^5 - 52*mtt*mWW^2*s*t^5 - 394*ep*mtt*mWW^2*s*t^5 - 858*ep^2*mtt*mWW^2*s*t^5 - 576*ep^3*mtt*mWW^2*s*t^5 + 40*mWW^3*s*t^5 + 296*ep*mWW^3*s*t^5 + 634*ep^2*mWW^3*s*t^5 + 420*ep^3*mWW^3*s*t^5 - 8*mtt^2*s^2*t^5 - 56*ep*mtt^2*s^2*t^5 - 114*ep^2*mtt^2*s^2*t^5 - 72*ep^3*mtt^2*s^2*t^5 + 16*mtt*mWW*s^2*t^5 + 112*ep*mtt*mWW*s^2*t^5 + 228*ep^2*mtt*mWW*s^2*t^5 + 144*ep^3*mtt*mWW*s^2*t^5 - 8*mWW^2*s^2*t^5 - 56*ep*mWW^2*s^2*t^5 - 114*ep^2*mWW^2*s^2*t^5 - 72*ep^3*mWW^2*s^2*t^5 + 22*mtt^3*t^6 + 155*ep*mtt^3*t^6 + 319*ep^2*mtt^3*t^6 + 204*ep^3*mtt^3*t^6 - 30*mtt^2*mWW*t^6 - 211*ep*mtt^2*mWW*t^6 - 433*ep^2*mtt^2*mWW*t^6 - 276*ep^3*mtt^2*mWW*t^6 - 6*mtt*mWW^2*t^6 - 43*ep*mtt*mWW^2*t^6 - 91*ep^2*mtt*mWW^2*t^6 - 60*ep^3*mtt*mWW^2*t^6 + 14*mWW^3*t^6 + 99*ep*mWW^3*t^6 + 205*ep^2*mWW^3*t^6 + 132*ep^3*mWW^3*t^6 - 16*mtt^2*s*t^6 - 112*ep*mtt^2*s*t^6 - 228*ep^2*mtt^2*s*t^6 - 144*ep^3*mtt^2*s*t^6 + 32*mtt*mWW*s*t^6 + 224*ep*mtt*mWW*s*t^6 + 456*ep^2*mtt*mWW*s*t^6 + 288*ep^3*mtt*mWW*s*t^6 - 16*mWW^2*s*t^6 - 112*ep*mWW^2*s*t^6 - 228*ep^2*mWW^2*s*t^6 - 144*ep^3*mWW^2*s*t^6 - 8*mtt^2*t^7 - 56*ep*mtt^2*t^7 - 114*ep^2*mtt^2*t^7 - 72*ep^3*mtt^2*t^7 + 16*mtt*mWW*t^7 + 112*ep*mtt*mWW*t^7 + 228*ep^2*mtt*mWW*t^7 + 144*ep^3*mtt*mWW*t^7 - 8*mWW^2*t^7 - 56*ep*mWW^2*t^7 - 114*ep^2*mWW^2*t^7 - 72*ep^3*mWW^2*t^7))/((1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(((1 + 2*ep)*(1 + 4*ep)*(mtt - s)*(-2*mtt + mWW + 2*s + t)*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW - s)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3)), (3*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^3*(-2*mtt + mWW + 2*s + t))/((1 + ep)*(mtt - mWW - s)*s^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3), -(-4*mtt^9 - 34*ep*mtt^9 - 78*ep^2*mtt^9 - 52*ep^3*mtt^9 + 6*mtt^8*mWW + 66*ep*mtt^8*mWW + 152*ep^2*mtt^8*mWW + 88*ep^3*mtt^8*mWW + 22*mtt^7*mWW^2 + 118*ep*mtt^7*mWW^2 + 268*ep^2*mtt^7*mWW^2 + 240*ep^3*mtt^7*mWW^2 - 68*mtt^6*mWW^3 - 450*ep*mtt^6*mWW^3 - 1026*ep^2*mtt^6*mWW^3 - 796*ep^3*mtt^6*mWW^3 + 72*mtt^5*mWW^4 + 490*ep*mtt^5*mWW^4 + 1114*ep^2*mtt^5*mWW^4 + 844*ep^3*mtt^5*mWW^4 - 34*mtt^4*mWW^5 - 226*ep*mtt^4*mWW^5 - 508*ep^2*mtt^4*mWW^5 - 384*ep^3*mtt^4*mWW^5 + 6*mtt^3*mWW^6 + 34*ep*mtt^3*mWW^6 + 72*ep^2*mtt^3*mWW^6 + 56*ep^3*mtt^3*mWW^6 + 2*ep*mtt^2*mWW^7 + 6*ep^2*mtt^2*mWW^7 + 4*ep^3*mtt^2*mWW^7 + 52*mtt^8*s + 348*ep*mtt^8*s + 712*ep^2*mtt^8*s + 444*ep^3*mtt^8*s - 160*mtt^7*mWW*s - 1021*ep*mtt^7*mWW*s - 1974*ep^2*mtt^7*mWW*s - 1125*ep^3*mtt^7*mWW*s + 124*mtt^6*mWW^2*s + 653*ep*mtt^6*mWW^2*s + 898*ep^2*mtt^6*mWW^2*s + 141*ep^3*mtt^6*mWW^2*s + 80*mtt^5*mWW^3*s + 756*ep*mtt^5*mWW^3*s + 2174*ep^2*mtt^5*mWW^3*s + 1994*ep^3*mtt^5*mWW^3*s - 164*mtt^4*mWW^4*s - 1194*ep*mtt^4*mWW^4*s - 2844*ep^2*mtt^4*mWW^4*s - 2234*ep^3*mtt^4*mWW^4*s + 80*mtt^3*mWW^5*s + 523*ep*mtt^3*mWW^5*s + 1166*ep^2*mtt^3*mWW^5*s + 879*ep^3*mtt^3*mWW^5*s - 12*mtt^2*mWW^6*s - 63*ep*mtt^2*mWW^6*s - 126*ep^2*mtt^2*mWW^6*s - 95*ep^3*mtt^2*mWW^6*s - 2*ep*mtt*mWW^7*s - 6*ep^2*mtt*mWW^7*s - 4*ep^3*mtt*mWW^7*s - 192*mtt^7*s^2 - 1206*ep*mtt^7*s^2 - 2374*ep^2*mtt^7*s^2 - 1440*ep^3*mtt^7*s^2 + 576*mtt^6*mWW*s^2 + 3477*ep*mtt^6*mWW*s^2 + 6572*ep^2*mtt^6*mWW*s^2 + 3763*ep^3*mtt^6*mWW*s^2 - 558*mtt^5*mWW^2*s^2 - 3056*ep*mtt^5*mWW^2*s^2 - 5122*ep^2*mtt^5*mWW^2*s^2 - 2360*ep^3*mtt^5*mWW^2*s^2 + 126*mtt^4*mWW^3*s^2 + 290*ep*mtt^4*mWW^3*s^2 - 482*ep^2*mtt^4*mWW^3*s^2 - 1202*ep^3*mtt^4*mWW^3*s^2 + 82*mtt^3*mWW^4*s^2 + 726*ep*mtt^3*mWW^4*s^2 + 1932*ep^2*mtt^3*mWW^4*s^2 + 1640*ep^3*mtt^3*mWW^4*s^2 - 38*mtt^2*mWW^5*s^2 - 247*ep*mtt^2*mWW^5*s^2 - 546*ep^2*mtt^2*mWW^5*s^2 - 409*ep^3*mtt^2*mWW^5*s^2 + 4*mtt*mWW^6*s^2 + 16*ep*mtt*mWW^6*s^2 + 20*ep^2*mtt*mWW^6*s^2 + 8*ep^3*mtt*mWW^6*s^2 + 320*mtt^6*s^3 + 2000*ep*mtt^6*s^3 + 3920*ep^2*mtt^6*s^3 + 2360*ep^3*mtt^6*s^3 - 824*mtt^5*mWW*s^3 - 5023*ep*mtt^5*mWW*s^3 - 9606*ep^2*mtt^5*mWW*s^3 - 5579*ep^3*mtt^5*mWW*s^3 + 700*mtt^4*mWW^2*s^3 + 4015*ep*mtt^4*mWW^2*s^3 + 7200*ep^2*mtt^4*mWW^2*s^3 + 3781*ep^3*mtt^4*mWW^2*s^3 - 192*mtt^3*mWW^3*s^3 - 877*ep*mtt^3*mWW^3*s^3 - 1122*ep^2*mtt^3*mWW^3*s^3 - 193*ep^3*mtt^3*mWW^3*s^3 - 20*mtt^2*mWW^4*s^3 - 199*ep*mtt^2*mWW^4*s^3 - 532*ep^2*mtt^2*mWW^4*s^3 - 441*ep^3*mtt^2*mWW^4*s^3 + 16*mtt*mWW^5*s^3 + 84*ep*mtt*mWW^5*s^3 + 140*ep^2*mtt*mWW^5*s^3 + 72*ep^3*mtt*mWW^5*s^3 - 260*mtt^5*s^4 - 1710*ep*mtt^5*s^4 - 3450*ep^2*mtt^5*s^4 - 2100*ep^3*mtt^5*s^4 + 526*mtt^4*mWW*s^4 + 3427*ep*mtt^4*mWW*s^4 + 6846*ep^2*mtt^4*mWW*s^4 + 4089*ep^3*mtt^4*mWW*s^4 - 328*mtt^3*mWW^2*s^4 - 2040*ep*mtt^3*mWW^2*s^4 - 3922*ep^2*mtt^3*mWW^2*s^4 - 2222*ep^3*mtt^3*mWW^2*s^4 + 38*mtt^2*mWW^3*s^4 + 187*ep*mtt^2*mWW^3*s^4 + 286*ep^2*mtt^2*mWW^3*s^4 + 105*ep^3*mtt^2*mWW^3*s^4 + 24*mtt*mWW^4*s^4 + 136*ep*mtt*mWW^4*s^4 + 240*ep^2*mtt*mWW^4*s^4 + 128*ep^3*mtt*mWW^4*s^4 + 84*mtt^4*s^5 + 684*ep*mtt^4*s^5 + 1528*ep^2*mtt^4*s^5 + 972*ep^3*mtt^4*s^5 - 120*mtt^3*mWW*s^5 - 984*ep*mtt^3*mWW*s^5 - 2204*ep^2*mtt^3*mWW*s^5 - 1396*ep^3*mtt^3*mWW*s^5 + 36*mtt^2*mWW^2*s^5 + 286*ep*mtt^2*mWW^2*s^5 + 634*ep^2*mtt^2*mWW^2*s^5 + 396*ep^3*mtt^2*mWW^2*s^5 + 16*mtt*mWW^3*s^5 + 94*ep*mtt*mWW^3*s^5 + 170*ep^2*mtt*mWW^3*s^5 + 92*ep^3*mtt*mWW^3*s^5 + 8*mtt^3*s^6 - 58*ep*mtt^3*s^6 - 242*ep^2*mtt^3*s^6 - 184*ep^3*mtt^3*s^6 - 4*mtt^2*mWW*s^6 + 58*ep*mtt^2*mWW*s^6 + 214*ep^2*mtt^2*mWW*s^6 + 160*ep^3*mtt^2*mWW*s^6 + 4*mtt*mWW^2*s^6 + 24*ep*mtt*mWW^2*s^6 + 44*ep^2*mtt*mWW^2*s^6 + 24*ep^3*mtt*mWW^2*s^6 - 8*mtt^2*s^7 - 24*ep*mtt^2*s^7 - 16*ep^2*mtt^2*s^7 + 18*mtt^8*t + 138*ep*mtt^8*t + 300*ep^2*mtt^8*t + 188*ep^3*mtt^8*t - 54*mtt^7*mWW*t - 419*ep*mtt^7*mWW*t - 882*ep^2*mtt^7*mWW*t - 501*ep^3*mtt^7*mWW*t + 6*mtt^6*mWW^2*t + 83*ep*mtt^6*mWW^2*t + 50*ep^2*mtt^6*mWW^2*t - 219*ep^3*mtt^6*mWW^2*t + 148*mtt^5*mWW^3*t + 1034*ep*mtt^5*mWW^3*t + 2472*ep^2*mtt^5*mWW^3*t + 2022*ep^3*mtt^5*mWW^3*t - 210*mtt^4*mWW^4*t - 1476*ep*mtt^4*mWW^4*t - 3384*ep^2*mtt^4*mWW^4*t - 2554*ep^3*mtt^4*mWW^4*t + 114*mtt^3*mWW^5*t + 781*ep*mtt^3*mWW^5*t + 1750*ep^2*mtt^3*mWW^5*t + 1287*ep^3*mtt^3*mWW^5*t - 22*mtt^2*mWW^6*t - 137*ep*mtt^2*mWW^6*t - 294*ep^2*mtt^2*mWW^6*t - 215*ep^3*mtt^2*mWW^6*t - 4*ep*mtt*mWW^7*t - 12*ep^2*mtt*mWW^7*t - 8*ep^3*mtt*mWW^7*t - 216*mtt^7*s*t - 1383*ep*mtt^7*s*t - 2726*ep^2*mtt^7*s*t - 1623*ep^3*mtt^7*s*t + 750*mtt^6*mWW*s*t + 4682*ep*mtt^6*mWW*s*t + 8982*ep^2*mtt^6*mWW*s*t + 5122*ep^3*mtt^6*mWW*s*t - 826*mtt^5*mWW^2*s*t - 4800*ep*mtt^5*mWW^2*s*t - 8422*ep^2*mtt^5*mWW^2*s*t - 4048*ep^3*mtt^5*mWW^2*s*t + 114*mtt^4*mWW^3*s*t - 1642*ep^2*mtt^4*mWW^3*s*t - 2548*ep^3*mtt^4*mWW^3*s*t + 362*mtt^3*mWW^4*s*t + 2783*ep*mtt^3*mWW^4*s*t + 6658*ep^2*mtt^3*mWW^4*s*t + 5149*ep^3*mtt^3*mWW^4*s*t - 216*mtt^2*mWW^5*s*t - 1476*ep*mtt^2*mWW^5*s*t - 3250*ep^2*mtt^2*mWW^5*s*t - 2330*ep^3*mtt^2*mWW^5*s*t + 32*mtt*mWW^6*s*t + 192*ep*mtt*mWW^6*s*t + 394*ep^2*mtt*mWW^6*s*t + 274*ep^3*mtt*mWW^6*s*t + 2*ep*mWW^7*s*t + 6*ep^2*mWW^7*s*t + 4*ep^3*mWW^7*s*t + 668*mtt^6*s^2*t + 4173*ep*mtt^6*s^2*t + 8074*ep^2*mtt^6*s^2*t + 4753*ep^3*mtt^6*s^2*t - 2022*mtt^5*mWW*s^2*t - 12434*ep*mtt^5*mWW*s^2*t - 23688*ep^2*mtt^5*mWW*s^2*t - 13620*ep^3*mtt^5*mWW*s^2*t + 2040*mtt^4*mWW^2*s^2*t + 11993*ep*mtt^4*mWW^2*s^2*t + 21804*ep^2*mtt^4*mWW^2*s^2*t + 11643*ep^3*mtt^4*mWW^2*s^2*t - 596*mtt^3*mWW^3*s^2*t - 2749*ep*mtt^3*mWW^3*s^2*t - 3476*ep^2*mtt^3*mWW^3*s^2*t - 491*ep^3*mtt^3*mWW^3*s^2*t - 184*mtt^2*mWW^4*s^2*t - 1630*ep*mtt^2*mWW^4*s^2*t - 4110*ep^2*mtt^2*mWW^4*s^2*t - 3248*ep^3*mtt^2*mWW^4*s^2*t + 98*mtt*mWW^5*s^2*t + 667*ep*mtt*mWW^5*s^2*t + 1428*ep^2*mtt*mWW^5*s^2*t + 979*ep^3*mtt*mWW^5*s^2*t - 4*mWW^6*s^2*t - 20*ep*mWW^6*s^2*t - 32*ep^2*mWW^6*s^2*t - 16*ep^3*mWW^6*s^2*t - 872*mtt^5*s^3*t - 5623*ep*mtt^5*s^3*t - 11040*ep^2*mtt^5*s^3*t - 6545*ep^3*mtt^5*s^3*t + 2134*mtt^4*mWW*s^3*t + 13622*ep*mtt^4*mWW*s^3*t + 26490*ep^2*mtt^4*mWW*s^3*t + 15482*ep^3*mtt^4*mWW*s^3*t - 1702*mtt^3*mWW^2*s^3*t - 10455*ep*mtt^3*mWW^2*s^3*t - 19654*ep^2*mtt^3*mWW^2*s^3*t - 10981*ep^3*mtt^3*mWW^2*s^3*t + 390*mtt^2*mWW^3*s^3*t + 2016*ep*mtt^2*mWW^3*s^3*t + 3138*ep^2*mtt^2*mWW^3*s^3*t + 1256*ep^3*mtt^2*mWW^3*s^3*t + 62*mtt*mWW^4*s^3*t + 512*ep*mtt*mWW^4*s^3*t + 1198*ep^2*mtt*mWW^4*s^3*t + 860*ep^3*mtt*mWW^4*s^3*t - 12*mWW^5*s^3*t - 72*ep*mWW^5*s^3*t - 132*ep^2*mWW^5*s^3*t - 72*ep^3*mWW^5*s^3*t + 498*mtt^4*s^4*t + 3591*ep*mtt^4*s^4*t + 7436*ep^2*mtt^4*s^4*t + 4527*ep^3*mtt^4*s^4*t - 948*mtt^3*mWW*s^4*t - 6693*ep*mtt^3*mWW*s^4*t - 13672*ep^2*mtt^3*mWW*s^4*t - 8231*ep^3*mtt^3*mWW*s^4*t + 546*mtt^2*mWW^2*s^4*t + 3603*ep*mtt^2*mWW^2*s^4*t + 7042*ep^2*mtt^2*mWW^2*s^4*t + 4089*ep^3*mtt^2*mWW^2*s^4*t - 52*mtt*mWW^3*s^4*t - 265*ep*mtt*mWW^3*s^4*t - 406*ep^2*mtt*mWW^3*s^4*t - 177*ep^3*mtt*mWW^3*s^4*t - 12*mWW^4*s^4*t - 76*ep*mWW^4*s^4*t - 144*ep^2*mWW^4*s^4*t - 80*ep^3*mWW^4*s^4*t - 80*mtt^3*s^5*t - 918*ep*mtt^3*s^5*t - 2218*ep^2*mtt^3*s^5*t - 1444*ep^3*mtt^3*s^5*t + 156*mtt^2*mWW*s^5*t + 1360*ep*mtt^2*mWW*s^5*t + 3008*ep^2*mtt^2*mWW*s^5*t + 1892*ep^3*mtt^2*mWW*s^5*t - 64*mtt*mWW^2*s^5*t - 424*ep*mtt*mWW^2*s^5*t - 820*ep^2*mtt*mWW^2*s^5*t - 484*ep^3*mtt*mWW^2*s^5*t - 4*mWW^3*s^5*t - 26*ep*mWW^3*s^5*t - 50*ep^2*mWW^3*s^5*t - 28*ep^3*mWW^3*s^5*t - 16*mtt^2*s^6*t + 22*ep*mtt^2*s^6*t + 174*ep^2*mtt^2*s^6*t + 144*ep^3*mtt^2*s^6*t - 16*mtt*mWW*s^6*t - 118*ep*mtt*mWW*s^6*t - 238*ep^2*mtt*mWW*s^6*t - 144*ep^3*mtt*mWW*s^6*t - 48*mtt^7*t^2 - 301*ep*mtt^7*t^2 - 564*ep^2*mtt^7*t^2 - 303*ep^3*mtt^7*t^2 + 226*mtt^6*mWW*t^2 + 1433*ep*mtt^6*mWW*t^2 + 2738*ep^2*mtt^6*mWW*t^2 + 1519*ep^3*mtt^6*mWW*t^2 - 342*mtt^5*mWW^2*t^2 - 2128*ep*mtt^5*mWW^2*t^2 - 3986*ep^2*mtt^5*mWW^2*t^2 - 2116*ep^3*mtt^5*mWW^2*t^2 + 124*mtt^4*mWW^3*t^2 + 618*ep*mtt^4*mWW^3*t^2 + 780*ep^2*mtt^4*mWW^3*t^2 - 10*ep^3*mtt^4*mWW^3*t^2 + 140*mtt^3*mWW^4*t^2 + 1097*ep*mtt^3*mWW^4*t^2 + 2650*ep^2*mtt^3*mWW^4*t^2 + 2077*ep^3*mtt^3*mWW^4*t^2 - 126*mtt^2*mWW^5*t^2 - 893*ep*mtt^2*mWW^5*t^2 - 1996*ep^2*mtt^2*mWW^5*t^2 - 1433*ep^3*mtt^2*mWW^5*t^2 + 26*mtt*mWW^6*t^2 + 172*ep*mtt*mWW^6*t^2 + 372*ep^2*mtt*mWW^6*t^2 + 262*ep^3*mtt*mWW^6*t^2 + 2*ep*mWW^7*t^2 + 6*ep^2*mWW^7*t^2 + 4*ep^3*mWW^7*t^2 + 406*mtt^6*s*t^2 + 2443*ep*mtt^6*s*t^2 + 4458*ep^2*mtt^6*s*t^2 + 2409*ep^3*mtt^6*s*t^2 - 1570*mtt^5*mWW*s*t^2 - 9535*ep*mtt^5*mWW*s*t^2 - 17686*ep^2*mtt^5*mWW*s*t^2 - 9793*ep^3*mtt^5*mWW*s*t^2 + 2116*mtt^4*mWW^2*s*t^2 + 12754*ep*mtt^4*mWW^2*s*t^2 + 23616*ep^2*mtt^4*mWW^2*s*t^2 + 13022*ep^3*mtt^4*mWW^2*s*t^2 - 1024*mtt^3*mWW^3*s*t^2 - 5791*ep*mtt^3*mWW^3*s*t^2 - 10058*ep^2*mtt^3*mWW^3*s*t^2 - 4943*ep^3*mtt^3*mWW^3*s*t^2 - 70*mtt^2*mWW^4*s*t^2 - 884*ep*mtt^2*mWW^4*s*t^2 - 2546*ep^2*mtt^2*mWW^4*s*t^2 - 2232*ep^3*mtt^2*mWW^4*s*t^2 + 162*mtt*mWW^5*s*t^2 + 1142*ep*mtt*mWW^5*s*t^2 + 2484*ep^2*mtt*mWW^5*s*t^2 + 1716*ep^3*mtt*mWW^5*s*t^2 - 20*mWW^6*s*t^2 - 129*ep*mWW^6*s*t^2 - 268*ep^2*mWW^6*s*t^2 - 179*ep^3*mWW^6*s*t^2 - 960*mtt^5*s^2*t^2 - 5924*ep*mtt^5*s^2*t^2 - 10952*ep^2*mtt^5*s^2*t^2 - 6032*ep^3*mtt^5*s^2*t^2 + 2962*mtt^4*mWW*s^2*t^2 + 18320*ep*mtt^4*mWW*s^2*t^2 + 34148*ep^2*mtt^4*mWW*s^2*t^2 + 19062*ep^3*mtt^4*mWW*s^2*t^2 - 3156*mtt^3*mWW^2*s^2*t^2 - 19313*ep*mtt^3*mWW^2*s^2*t^2 - 35882*ep^2*mtt^3*mWW^2*s^2*t^2 - 19993*ep^3*mtt^3*mWW^2*s^2*t^2 + 1206*mtt^2*mWW^3*s^2*t^2 + 7014*ep*mtt^2*mWW^3*s^2*t^2 + 12486*ep^2*mtt^2*mWW^3*s^2*t^2 + 6550*ep^3*mtt^2*mWW^3*s^2*t^2 + 255*ep*mtt*mWW^4*s^2*t^2 + 934*ep^2*mtt*mWW^4*s^2*t^2 + 895*ep^3*mtt*mWW^4*s^2*t^2 - 52*mWW^5*s^2*t^2 - 352*ep*mWW^5*s^2*t^2 - 734*ep^2*mWW^5*s^2*t^2 - 482*ep^3*mWW^5*s^2*t^2 + 918*mtt^4*s^3*t^2 + 6081*ep*mtt^4*s^3*t^2 + 11652*ep^2*mtt^4*s^3*t^2 + 6601*ep^3*mtt^4*s^3*t^2 - 2226*mtt^3*mWW*s^3*t^2 - 14520*ep*mtt^3*mWW*s^3*t^2 - 27684*ep^2*mtt^3*mWW*s^3*t^2 - 15730*ep^3*mtt^3*mWW*s^3*t^2 + 1782*mtt^2*mWW^2*s^3*t^2 + 11258*ep*mtt^2*mWW^2*s^3*t^2 + 21114*ep^2*mtt^2*mWW^2*s^3*t^2 + 11910*ep^3*mtt^2*mWW^2*s^3*t^2 - 446*mtt*mWW^3*s^3*t^2 - 2634*ep*mtt*mWW^3*s^3*t^2 - 4698*ep^2*mtt*mWW^3*s^3*t^2 - 2530*ep^3*mtt*mWW^3*s^3*t^2 - 12*mWW^4*s^3*t^2 - 105*ep*mWW^4*s^3*t^2 - 256*ep^2*mWW^4*s^3*t^2 - 187*ep^3*mWW^4*s^3*t^2 - 340*mtt^3*s^4*t^2 - 2657*ep*mtt^3*s^4*t^2 - 5460*ep^2*mtt^3*s^4*t^2 - 3227*ep^3*mtt^3*s^4*t^2 + 704*mtt^2*mWW*s^4*t^2 + 4954*ep*mtt^2*mWW*s^4*t^2 + 9728*ep^2*mtt^2*mWW*s^4*t^2 + 5662*ep^3*mtt^2*mWW*s^4*t^2 - 412*mtt*mWW^2*s^4*t^2 - 2623*ep*mtt*mWW^2*s^4*t^2 - 4906*ep^2*mtt*mWW^2*s^4*t^2 - 2811*ep^3*mtt*mWW^2*s^4*t^2 + 40*mWW^3*s^4*t^2 + 238*ep*mWW^3*s^4*t^2 + 430*ep^2*mWW^3*s^4*t^2 + 248*ep^3*mWW^3*s^4*t^2 + 24*mtt^2*s^5*t^2 + 358*ep*mtt^2*s^5*t^2 + 866*ep^2*mtt^2*s^5*t^2 + 552*ep^3*mtt^2*s^5*t^2 - 96*mtt*mWW*s^5*t^2 - 652*ep*mtt*mWW*s^5*t^2 - 1244*ep^2*mtt*mWW*s^5*t^2 - 720*ep^3*mtt*mWW*s^5*t^2 + 24*mWW^2*s^5*t^2 + 150*ep*mWW^2*s^5*t^2 + 282*ep^2*mWW^2*s^5*t^2 + 168*ep^3*mWW^2*s^5*t^2 + 84*mtt^6*t^3 + 438*ep*mtt^6*t^3 + 646*ep^2*mtt^6*t^3 + 236*ep^3*mtt^6*t^3 - 446*mtt^5*mWW*t^3 - 2568*ep*mtt^5*mWW*t^3 - 4466*ep^2*mtt^5*mWW*t^3 - 2292*ep^3*mtt^5*mWW*t^3 + 818*mtt^4*mWW^2*t^3 + 4936*ep*mtt^4*mWW^2*t^3 + 9198*ep^2*mtt^4*mWW^2*t^3 + 5228*ep^3*mtt^4*mWW^2*t^3 - 608*mtt^3*mWW^3*t^3 - 3711*ep*mtt^3*mWW^3*t^3 - 7108*ep^2*mtt^3*mWW^3*t^3 - 4189*ep^3*mtt^3*mWW^3*t^3 + 116*mtt^2*mWW^4*t^3 + 627*ep*mtt^2*mWW^4*t^3 + 1106*ep^2*mtt^2*mWW^4*t^3 + 579*ep^3*mtt^2*mWW^4*t^3 + 46*mtt*mWW^5*t^3 + 347*ep*mtt*mWW^5*t^3 + 774*ep^2*mtt*mWW^5*t^3 + 541*ep^3*mtt*mWW^5*t^3 - 10*mWW^6*t^3 - 69*ep*mWW^6*t^3 - 150*ep^2*mWW^6*t^3 - 103*ep^3*mWW^6*t^3 - 436*mtt^5*s*t^3 - 2421*ep*mtt^5*s*t^3 - 3826*ep^2*mtt^5*s*t^3 - 1641*ep^3*mtt^5*s*t^3 + 1756*mtt^4*mWW*s*t^3 + 10229*ep*mtt^4*mWW*s*t^3 + 17618*ep^2*mtt^4*mWW*s*t^3 + 8893*ep^3*mtt^4*mWW*s*t^3 - 2514*mtt^3*mWW^2*s*t^3 - 15097*ep*mtt^3*mWW^2*s*t^3 - 27422*ep^2*mtt^3*mWW^2*s*t^3 - 15047*ep^3*mtt^3*mWW^2*s*t^3 + 1478*mtt^2*mWW^3*s*t^3 + 9002*ep*mtt^2*mWW^3*s*t^3 + 16894*ep^2*mtt^2*mWW^3*s*t^3 + 9714*ep^3*mtt^2*mWW^3*s*t^3 - 258*mtt*mWW^4*s*t^3 - 1524*ep*mtt*mWW^4*s*t^3 - 2864*ep^2*mtt*mWW^4*s*t^3 - 1654*ep^3*mtt*mWW^4*s*t^3 - 26*mWW^5*s*t^3 - 189*ep*mWW^5*s*t^3 - 400*ep^2*mWW^5*s*t^3 - 265*ep^3*mWW^5*s*t^3 + 728*mtt^4*s^2*t^3 + 4349*ep*mtt^4*s^2*t^3 + 7322*ep^2*mtt^4*s^2*t^3 + 3493*ep^3*mtt^4*s^2*t^3 - 2218*mtt^3*mWW*s^2*t^3 - 13388*ep*mtt^3*mWW*s^2*t^3 - 23344*ep^2*mtt^3*mWW*s^2*t^3 - 11942*ep^3*mtt^3*mWW*s^2*t^3 + 2324*mtt^2*mWW^2*s^2*t^3 + 14096*ep*mtt^2*mWW^2*s^2*t^3 + 25250*ep^2*mtt^2*mWW^2*s^2*t^3 + 13590*ep^3*mtt^2*mWW^2*s^2*t^3 - 918*mtt*mWW^3*s^2*t^3 - 5554*ep*mtt*mWW^3*s^2*t^3 - 10138*ep^2*mtt*mWW^3*s^2*t^3 - 5654*ep^3*mtt*mWW^3*s^2*t^3 + 84*mWW^4*s^2*t^3 + 497*ep*mWW^4*s^2*t^3 + 910*ep^2*mWW^4*s^2*t^3 + 513*ep^3*mWW^4*s^2*t^3 - 472*mtt^3*s^3*t^3 - 3098*ep*mtt^3*s^3*t^3 - 5546*ep^2*mtt^3*s^3*t^3 - 2856*ep^3*mtt^3*s^3*t^3 + 1116*mtt^2*mWW*s^3*t^3 + 7037*ep*mtt^2*mWW*s^3*t^3 + 12524*ep^2*mtt^2*mWW*s^3*t^3 + 6595*ep^3*mtt^2*mWW*s^3*t^3 - 808*mtt*mWW^2*s^3*t^3 - 4914*ep*mtt*mWW^2*s^3*t^3 - 8712*ep^2*mtt*mWW^2*s^3*t^3 - 4694*ep^3*mtt*mWW^2*s^3*t^3 + 156*mWW^3*s^3*t^3 + 919*ep*mWW^3*s^3*t^3 + 1622*ep^2*mWW^3*s^3*t^3 + 891*ep^3*mWW^3*s^3*t^3 + 96*mtt^2*s^4*t^3 + 732*ep*mtt^2*s^4*t^3 + 1404*ep^2*mtt^2*s^4*t^3 + 768*ep^3*mtt^2*s^4*t^3 - 208*mtt*mWW*s^4*t^3 - 1308*ep*mtt*mWW*s^4*t^3 - 2324*ep^2*mtt*mWW*s^4*t^3 - 1248*ep^3*mtt*mWW*s^4*t^3 + 80*mWW^2*s^4*t^3 + 480*ep*mWW^2*s^4*t^3 + 856*ep^2*mWW^2*s^4*t^3 + 480*ep^3*mWW^2*s^4*t^3 - 80*mtt^5*t^4 - 350*ep*mtt^5*t^4 - 328*ep^2*mtt^5*t^4 + 42*ep^3*mtt^5*t^4 + 412*mtt^4*mWW*t^4 + 2168*ep*mtt^4*mWW*t^4 + 3240*ep^2*mtt^4*mWW*t^4 + 1300*ep^3*mtt^4*mWW*t^4 - 756*mtt^3*mWW^2*t^4 - 4395*ep*mtt^3*mWW^2*t^4 - 7732*ep^2*mtt^3*mWW^2*t^4 - 4141*ep^3*mtt^3*mWW^2*t^4 + 596*mtt^2*mWW^3*t^4 + 3677*ep*mtt^2*mWW^3*t^4 + 7036*ep^2*mtt^2*mWW^3*t^4 + 4203*ep^3*mtt^2*mWW^3*t^4 - 172*mtt*mWW^4*t^4 - 1091*ep*mtt*mWW^4*t^4 - 2196*ep^2*mtt*mWW^4*t^4 - 1393*ep^3*mtt*mWW^4*t^4 - 9*ep*mWW^5*t^4 - 20*ep^2*mWW^5*t^4 - 11*ep^3*mWW^5*t^4 + 258*mtt^4*s*t^4 + 1279*ep*mtt^4*s*t^4 + 1520*ep^2*mtt^4*s*t^4 + 239*ep^3*mtt^4*s*t^4 - 984*mtt^3*mWW*s*t^4 - 5302*ep*mtt^3*mWW*s*t^4 - 7800*ep^2*mtt^3*mWW*s*t^4 - 2966*ep^3*mtt^3*mWW*s*t^4 + 1324*mtt^2*mWW^2*s*t^4 + 7586*ep*mtt^2*mWW^2*s*t^4 + 12636*ep^2*mtt^2*mWW^2*s*t^4 + 6186*ep^3*mtt^2*mWW^2*s*t^4 - 728*mtt*mWW^3*s*t^4 - 4382*ep*mtt*mWW^3*s*t^4 - 7952*ep^2*mtt*mWW^3*s*t^4 - 4430*ep^3*mtt*mWW^3*s*t^4 + 130*mWW^4*s*t^4 + 819*ep*mWW^4*s*t^4 + 1596*ep^2*mWW^4*s*t^4 + 971*ep^3*mWW^4*s*t^4 - 288*mtt^3*s^2*t^4 - 1602*ep*mtt^3*s^2*t^4 - 2292*ep^2*mtt^3*s^2*t^4 - 790*ep^3*mtt^3*s^2*t^4 + 784*mtt^2*mWW*s^2*t^4 + 4407*ep*mtt^2*mWW*s^2*t^4 + 6716*ep^2*mtt^2*mWW*s^2*t^4 + 2777*ep^3*mtt^2*mWW*s^2*t^4 - 684*mtt*mWW^2*s^2*t^4 - 3880*ep*mtt*mWW^2*s^2*t^4 - 6232*ep^2*mtt*mWW^2*s^2*t^4 - 2912*ep^3*mtt*mWW^2*s^2*t^4 + 188*mWW^3*s^2*t^4 + 1075*ep*mWW^3*s^2*t^4 + 1808*ep^2*mWW^3*s^2*t^4 + 925*ep^3*mWW^3*s^2*t^4 + 104*mtt^2*s^3*t^4 + 628*ep*mtt^2*s^3*t^4 + 996*ep^2*mtt^2*s^3*t^4 + 432*ep^3*mtt^2*s^3*t^4 - 208*mtt*mWW*s^3*t^4 - 1192*ep*mtt*mWW*s^3*t^4 - 1888*ep^2*mtt*mWW*s^3*t^4 - 864*ep^3*mtt*mWW*s^3*t^4 + 96*mWW^2*s^3*t^4 + 540*ep*mWW^2*s^3*t^4 + 876*ep^2*mWW^2*s^3*t^4 + 432*ep^3*mWW^2*s^3*t^4 + 34*mtt^4*t^5 + 104*ep*mtt^4*t^5 - 58*ep^2*mtt^4*t^5 - 208*ep^3*mtt^4*t^5 - 156*mtt^3*mWW*t^5 - 665*ep*mtt^3*mWW*t^5 - 536*ep^2*mtt^3*mWW*t^5 + 177*ep^3*mtt^3*mWW*t^5 + 264*mtt^2*mWW^2*t^5 + 1371*ep*mtt^2*mWW^2*t^5 + 1956*ep^2*mtt^2*mWW^2*t^5 + 717*ep^3*mtt^2*mWW^2*t^5 - 196*mtt*mWW^3*t^5 - 1163*ep*mtt*mWW^3*t^5 - 2072*ep^2*mtt*mWW^3*t^5 - 1133*ep^3*mtt*mWW^3*t^5 + 54*mWW^4*t^5 + 353*ep*mWW^4*t^5 + 710*ep^2*mWW^4*t^5 + 447*ep^3*mWW^4*t^5 - 72*mtt^3*s*t^5 - 296*ep*mtt^3*s*t^5 - 148*ep^2*mtt^3*s*t^5 + 196*ep^3*mtt^3*s*t^5 + 224*mtt^2*mWW*s*t^5 + 1007*ep*mtt^2*mWW*s*t^5 + 880*ep^2*mtt^2*mWW*s*t^5 - 179*ep^3*mtt^2*mWW*s*t^5 - 232*mtt*mWW^2*s*t^5 - 1126*ep*mtt*mWW^2*s*t^5 - 1316*ep^2*mtt*mWW^2*s*t^5 - 230*ep^3*mtt*mWW^2*s*t^5 + 80*mWW^3*s*t^5 + 415*ep*mWW^3*s*t^5 + 584*ep^2*mWW^3*s*t^5 + 213*ep^3*mWW^3*s*t^5 + 48*mtt^2*s^2*t^5 + 238*ep*mtt^2*s^2*t^5 + 278*ep^2*mtt^2*s^2*t^5 + 48*ep^3*mtt^2*s^2*t^5 - 96*mtt*mWW*s^2*t^5 - 478*ep*mtt*mWW*s^2*t^5 - 590*ep^2*mtt*mWW*s^2*t^5 - 144*ep^3*mtt*mWW*s^2*t^5 + 48*mWW^2*s^2*t^5 + 240*ep*mWW^2*s^2*t^5 + 312*ep^2*mWW^2*s^2*t^5 + 96*ep^3*mWW^2*s^2*t^5 - 4*mtt^3*t^6 + 5*ep*mtt^3*t^6 + 82*ep^2*mtt^3*t^6 + 97*ep^3*mtt^3*t^6 + 12*mtt^2*mWW*t^6 - 15*ep*mtt^2*mWW*t^6 - 246*ep^2*mtt^2*mWW*t^6 - 291*ep^3*mtt^2*mWW*t^6 - 12*mtt*mWW^2*t^6 + 15*ep*mtt*mWW^2*t^6 + 246*ep^2*mtt*mWW^2*t^6 + 291*ep^3*mtt*mWW^2*t^6 + 4*mWW^3*t^6 - 5*ep*mWW^3*t^6 - 82*ep^2*mWW^3*t^6 - 97*ep^3*mWW^3*t^6 + 8*mtt^2*s*t^6 + 30*ep*mtt^2*s*t^6 + 10*ep^2*mtt^2*s*t^6 - 24*ep^3*mtt^2*s*t^6 - 16*mtt*mWW*s*t^6 - 60*ep*mtt*mWW*s*t^6 - 20*ep^2*mtt*mWW*s*t^6 + 48*ep^3*mtt*mWW*s*t^6 + 8*mWW^2*s*t^6 + 30*ep*mWW^2*s*t^6 + 10*ep^2*mWW^2*s*t^6 - 24*ep^3*mWW^2*s*t^6)/(2*ep*(mtt - mWW)^2*(mtt - mWW - s)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*ep*(-2*mtt^9 - 22*ep*mtt^9 - 56*ep^2*mtt^9 - 40*ep^3*mtt^9 + 3*mtt^8*mWW + 42*ep*mtt^8*mWW + 105*ep^2*mtt^8*mWW + 66*ep^3*mtt^8*mWW + 11*mtt^7*mWW^2 + 62*ep*mtt^7*mWW^2 + 149*ep^2*mtt^7*mWW^2 + 138*ep^3*mtt^7*mWW^2 - 34*mtt^6*mWW^3 - 236*ep*mtt^6*mWW^3 - 554*ep^2*mtt^6*mWW^3 - 436*ep^3*mtt^6*mWW^3 + 36*mtt^5*mWW^4 + 246*ep*mtt^5*mWW^4 + 558*ep^2*mtt^5*mWW^4 + 420*ep^3*mtt^5*mWW^4 - 17*mtt^4*mWW^5 - 110*ep*mtt^4*mWW^5 - 239*ep^2*mtt^4*mWW^5 - 174*ep^3*mtt^4*mWW^5 + 3*mtt^3*mWW^6 + 18*ep*mtt^3*mWW^6 + 37*ep^2*mtt^3*mWW^6 + 26*ep^3*mtt^3*mWW^6 + 28*mtt^8*s + 210*ep*mtt^8*s + 462*ep^2*mtt^8*s + 304*ep^3*mtt^8*s - 81*mtt^7*mWW*s - 551*ep*mtt^7*mWW*s - 1109*ep^2*mtt^7*mWW*s - 647*ep^3*mtt^7*mWW*s + 50*mtt^6*mWW^2*s + 232*ep*mtt^6*mWW^2*s + 202*ep^2*mtt^6*mWW^2*s - 144*ep^3*mtt^6*mWW^2*s + 62*mtt^5*mWW^3*s + 554*ep*mtt^5*mWW^3*s + 1530*ep^2*mtt^5*mWW^3*s + 1350*ep^3*mtt^5*mWW^3*s - 96*mtt^4*mWW^4*s - 686*ep*mtt^4*mWW^4*s - 1614*ep^2*mtt^4*mWW^4*s - 1252*ep^3*mtt^4*mWW^4*s + 43*mtt^3*mWW^5*s + 277*ep*mtt^3*mWW^5*s + 603*ep^2*mtt^3*mWW^5*s + 441*ep^3*mtt^3*mWW^5*s - 6*mtt^2*mWW^6*s - 36*ep*mtt^2*mWW^6*s - 74*ep^2*mtt^2*mWW^6*s - 52*ep^3*mtt^2*mWW^6*s - 120*mtt^7*s^2 - 786*ep*mtt^7*s^2 - 1602*ep^2*mtt^7*s^2 - 1000*ep^3*mtt^7*s^2 + 343*mtt^6*mWW*s^2 + 2093*ep*mtt^6*mWW*s^2 + 3991*ep^2*mtt^6*mWW*s^2 + 2289*ep^3*mtt^6*mWW*s^2 - 298*mtt^5*mWW^2*s^2 - 1558*ep*mtt^5*mWW^2*s^2 - 2422*ep^2*mtt^5*mWW^2*s^2 - 922*ep^3*mtt^5*mWW^2*s^2 + 26*mtt^4*mWW^3*s^2 - 160*ep*mtt^4*mWW^3*s^2 - 1038*ep^2*mtt^4*mWW^3*s^2 - 1260*ep^3*mtt^4*mWW^3*s^2 + 72*mtt^3*mWW^4*s^2 + 562*ep*mtt^3*mWW^4*s^2 + 1404*ep^2*mtt^3*mWW^4*s^2 + 1138*ep^3*mtt^3*mWW^4*s^2 - 25*mtt^2*mWW^5*s^2 - 161*ep*mtt^2*mWW^5*s^2 - 349*ep^2*mtt^2*mWW^5*s^2 - 253*ep^3*mtt^2*mWW^5*s^2 + 2*mtt*mWW^6*s^2 + 10*ep*mtt*mWW^6*s^2 + 16*ep^2*mtt*mWW^6*s^2 + 8*ep^3*mtt*mWW^6*s^2 + 232*mtt^6*s^3 + 1460*ep*mtt^6*s^3 + 2892*ep^2*mtt^6*s^3 + 1760*ep^3*mtt^6*s^3 - 573*mtt^5*mWW*s^3 - 3463*ep*mtt^5*mWW*s^3 - 6591*ep^2*mtt^5*mWW*s^3 - 3805*ep^3*mtt^5*mWW*s^3 + 449*mtt^4*mWW^2*s^3 + 2498*ep*mtt^4*mWW^2*s^3 + 4315*ep^2*mtt^4*mWW^2*s^3 + 2130*ep^3*mtt^4*mWW^2*s^3 - 97*mtt^3*mWW^3*s^3 - 373*ep*mtt^3*mWW^3*s^3 - 265*ep^2*mtt^3*mWW^3*s^3 + 219*ep^3*mtt^3*mWW^3*s^3 - 21*mtt^2*mWW^4*s^3 - 176*ep*mtt^2*mWW^4*s^3 - 443*ep^2*mtt^2*mWW^4*s^3 - 352*ep^3*mtt^2*mWW^4*s^3 + 10*mtt*mWW^5*s^3 + 54*ep*mtt*mWW^5*s^3 + 92*ep^2*mtt*mWW^5*s^3 + 48*ep^3*mtt*mWW^5*s^3 - 218*mtt^5*s^4 - 1410*ep*mtt^5*s^4 - 2828*ep^2*mtt^5*s^4 - 1720*ep^3*mtt^5*s^4 + 426*mtt^4*mWW*s^4 + 2711*ep*mtt^4*mWW*s^4 + 5342*ep^2*mtt^4*mWW*s^4 + 3161*ep^3*mtt^4*mWW*s^4 - 252*mtt^3*mWW^2*s^4 - 1516*ep*mtt^3*mWW^2*s^4 - 2830*ep^2*mtt^3*mWW^2*s^4 - 1554*ep^3*mtt^3*mWW^2*s^4 + 26*mtt^2*mWW^3*s^4 + 113*ep*mtt^2*mWW^3*s^4 + 136*ep^2*mtt^2*mWW^3*s^4 + 17*ep^3*mtt^2*mWW^3*s^4 + 18*mtt*mWW^4*s^4 + 102*ep*mtt*mWW^4*s^4 + 180*ep^2*mtt*mWW^4*s^4 + 96*ep^3*mtt*mWW^4*s^4 + 84*mtt^4*s^5 + 642*ep*mtt^4*s^5 + 1398*ep^2*mtt^4*s^5 + 880*ep^3*mtt^4*s^5 - 118*mtt^3*mWW*s^5 - 902*ep*mtt^3*mWW*s^5 - 1960*ep^2*mtt^3*mWW*s^5 - 1224*ep^3*mtt^3*mWW*s^5 + 36*mtt^2*mWW^2*s^5 + 258*ep*mtt^2*mWW^2*s^5 + 542*ep^2*mtt^2*mWW^2*s^5 + 328*ep^3*mtt^2*mWW^2*s^5 + 14*mtt*mWW^3*s^5 + 82*ep*mtt*mWW^3*s^5 + 148*ep^2*mtt*mWW^3*s^5 + 80*ep^3*mtt*mWW^3*s^5 + 4*mtt^3*s^6 - 70*ep*mtt^3*s^6 - 250*ep^2*mtt^3*s^6 - 184*ep^3*mtt^3*s^6 + 70*ep*mtt^2*mWW*s^6 + 222*ep^2*mtt^2*mWW*s^6 + 160*ep^3*mtt^2*mWW*s^6 + 4*mtt*mWW^2*s^6 + 24*ep*mtt*mWW^2*s^6 + 44*ep^2*mtt*mWW^2*s^6 + 24*ep^3*mtt*mWW^2*s^6 - 8*mtt^2*s^7 - 24*ep*mtt^2*s^7 - 16*ep^2*mtt^2*s^7 + 9*mtt^8*t + 96*ep*mtt^8*t + 245*ep^2*mtt^8*t + 174*ep^3*mtt^8*t - 27*mtt^7*mWW*t - 259*ep*mtt^7*mWW*t - 611*ep^2*mtt^7*mWW*t - 387*ep^3*mtt^7*mWW*t + 3*mtt^6*mWW^2*t + 32*ep*mtt^6*mWW^2*t - 25*ep^2*mtt^6*mWW^2*t - 174*ep^3*mtt^6*mWW^2*t + 74*mtt^5*mWW^3*t + 566*ep*mtt^5*mWW^3*t + 1430*ep^2*mtt^5*mWW^3*t + 1198*ep^3*mtt^5*mWW^3*t - 105*mtt^4*mWW^4*t - 740*ep*mtt^4*mWW^4*t - 1705*ep^2*mtt^4*mWW^4*t - 1290*ep^3*mtt^4*mWW^4*t + 57*mtt^3*mWW^5*t + 373*ep*mtt^3*mWW^5*t + 805*ep^2*mtt^3*mWW^5*t + 573*ep^3*mtt^3*mWW^5*t - 11*mtt^2*mWW^6*t - 68*ep*mtt^2*mWW^6*t - 139*ep^2*mtt^2*mWW^6*t - 94*ep^3*mtt^2*mWW^6*t - 115*mtt^7*s*t - 833*ep*mtt^7*s*t - 1803*ep^2*mtt^7*s*t - 1161*ep^3*mtt^7*s*t + 392*mtt^6*mWW*s*t + 2583*ep*mtt^6*mWW*s*t + 5188*ep^2*mtt^6*mWW*s*t + 3069*ep^3*mtt^6*mWW*s*t - 410*mtt^5*mWW^2*s*t - 2303*ep*mtt^5*mWW^2*s*t - 3848*ep^2*mtt^5*mWW^2*s*t - 1631*ep^3*mtt^5*mWW^2*s*t + 20*mtt^4*mWW^3*s*t - 371*ep*mtt^4*mWW^3*s*t - 1870*ep^2*mtt^4*mWW^3*s*t - 2159*ep^3*mtt^4*mWW^3*s*t + 213*mtt^3*mWW^4*s*t + 1586*ep*mtt^3*mWW^4*s*t + 3757*ep^2*mtt^3*mWW^4*s*t + 2880*ep^3*mtt^3*mWW^4*s*t - 116*mtt^2*mWW^5*s*t - 764*ep*mtt^2*mWW^5*s*t - 1634*ep^2*mtt^2*mWW^5*s*t - 1138*ep^3*mtt^2*mWW^5*s*t + 16*mtt*mWW^6*s*t + 102*ep*mtt*mWW^6*s*t + 210*ep^2*mtt*mWW^6*s*t + 140*ep^3*mtt*mWW^6*s*t + 411*mtt^6*s^2*t + 2673*ep*mtt^6*s^2*t + 5385*ep^2*mtt^6*s^2*t + 3287*ep^3*mtt^6*s^2*t - 1213*mtt^5*mWW*s^2*t - 7518*ep*mtt^5*mWW*s^2*t - 14501*ep^2*mtt^5*mWW*s^2*t - 8412*ep^3*mtt^5*mWW*s^2*t + 1160*mtt^4*mWW^2*s^2*t + 6649*ep*mtt^4*mWW^2*s^2*t + 11770*ep^2*mtt^4*mWW^2*s^2*t + 6009*ep^3*mtt^4*mWW^2*s^2*t - 270*mtt^3*mWW^3*s^2*t - 1047*ep*mtt^3*mWW^3*s^2*t - 732*ep^2*mtt^3*mWW^3*s^2*t + 645*ep^3*mtt^3*mWW^3*s^2*t - 145*mtt^2*mWW^4*s^2*t - 1140*ep*mtt^2*mWW^4*s^2*t - 2727*ep^2*mtt^2*mWW^4*s^2*t - 2064*ep^3*mtt^2*mWW^4*s^2*t + 59*mtt*mWW^5*s^2*t + 397*ep*mtt*mWW^5*s^2*t + 833*ep^2*mtt*mWW^5*s^2*t + 551*ep^3*mtt*mWW^5*s^2*t - 2*mWW^6*s^2*t - 14*ep*mWW^6*s^2*t - 28*ep^2*mWW^6*s^2*t - 16*ep^3*mWW^6*s^2*t - 621*mtt^5*s^3*t - 4015*ep*mtt^5*s^3*t - 7969*ep^2*mtt^5*s^3*t - 4779*ep^3*mtt^5*s^3*t + 1458*mtt^4*mWW*s^3*t + 9207*ep*mtt^4*mWW*s^3*t + 17846*ep^2*mtt^4*mWW*s^3*t + 10393*ep^3*mtt^4*mWW*s^3*t - 1080*mtt^3*mWW^2*s^3*t - 6493*ep*mtt^3*mWW^2*s^3*t - 11952*ep^2*mtt^3*mWW^2*s^3*t - 6495*ep^3*mtt^3*mWW^2*s^3*t + 192*mtt^2*mWW^3*s^3*t + 927*ep*mtt^2*mWW^3*s^3*t + 1246*ep^2*mtt^2*mWW^3*s^3*t + 311*ep^3*mtt^2*mWW^3*s^3*t + 57*mtt*mWW^4*s^3*t + 416*ep*mtt*mWW^4*s^3*t + 913*ep^2*mtt*mWW^4*s^3*t + 618*ep^3*mtt*mWW^4*s^3*t - 6*mWW^5*s^3*t - 42*ep*mWW^5*s^3*t - 84*ep^2*mWW^5*s^3*t - 48*ep^3*mWW^5*s^3*t + 412*mtt^4*s^4*t + 2897*ep*mtt^4*s^4*t + 5952*ep^2*mtt^4*s^4*t + 3615*ep^3*mtt^4*s^4*t - 736*mtt^3*mWW*s^4*t - 5067*ep*mtt^3*mWW*s^4*t - 10218*ep^2*mtt^3*mWW*s^4*t - 6095*ep^3*mtt^3*mWW*s^4*t + 382*mtt^2*mWW^2*s^4*t + 2461*ep*mtt^2*mWW^2*s^4*t + 4700*ep^2*mtt^2*mWW^2*s^4*t + 2665*ep^3*mtt^2*mWW^2*s^4*t - 20*mtt*mWW^3*s^4*t - 89*ep*mtt*mWW^3*s^4*t - 94*ep^2*mtt*mWW^3*s^4*t - 9*ep^3*mtt*mWW^3*s^4*t - 6*mWW^4*s^4*t - 42*ep*mWW^4*s^4*t - 84*ep^2*mWW^4*s^4*t - 48*ep^3*mWW^4*s^4*t - 84*mtt^3*s^5*t - 852*ep*mtt^3*s^5*t - 1992*ep^2*mtt^3*s^5*t - 1280*ep^3*mtt^3*s^5*t + 146*mtt^2*mWW*s^5*t + 1184*ep*mtt^2*mWW*s^5*t + 2542*ep^2*mtt^2*mWW*s^5*t + 1576*ep^3*mtt^2*mWW*s^5*t - 52*mtt*mWW^2*s^5*t - 326*ep*mtt*mWW^2*s^5*t - 602*ep^2*mtt*mWW^2*s^5*t - 344*ep^3*mtt*mWW^2*s^5*t - 2*mWW^3*s^5*t - 14*ep*mWW^3*s^5*t - 28*ep^2*mWW^3*s^5*t - 16*ep^3*mWW^3*s^5*t - 12*mtt^2*s^6*t + 34*ep*mtt^2*s^6*t + 182*ep^2*mtt^2*s^6*t + 144*ep^3*mtt^2*s^6*t - 20*mtt*mWW*s^6*t - 130*ep*mtt*mWW*s^6*t - 246*ep^2*mtt*mWW*s^6*t - 144*ep^3*mtt*mWW*s^6*t - 24*mtt^7*t^2 - 213*ep*mtt^7*t^2 - 512*ep^2*mtt^7*t^2 - 351*ep^3*mtt^7*t^2 + 113*mtt^6*mWW*t^2 + 834*ep*mtt^6*mWW*t^2 + 1805*ep^2*mtt^6*mWW*t^2 + 1132*ep^3*mtt^6*mWW*t^2 - 171*mtt^5*mWW^2*t^2 - 1055*ep*mtt^5*mWW^2*t^2 - 1955*ep^2*mtt^5*mWW^2*t^2 - 999*ep^3*mtt^5*mWW^2*t^2 + 62*mtt^4*mWW^3*t^2 + 209*ep*mtt^4*mWW^3*t^2 - 12*ep^2*mtt^4*mWW^3*t^2 - 395*ep^3*mtt^4*mWW^3*t^2 + 70*mtt^3*mWW^4*t^2 + 558*ep*mtt^3*mWW^4*t^2 + 1396*ep^2*mtt^3*mWW^4*t^2 + 1124*ep^3*mtt^3*mWW^4*t^2 - 63*mtt^2*mWW^5*t^2 - 415*ep*mtt^2*mWW^5*t^2 - 889*ep^2*mtt^2*mWW^5*t^2 - 621*ep^3*mtt^2*mWW^5*t^2 + 13*mtt*mWW^6*t^2 + 82*ep*mtt*mWW^6*t^2 + 167*ep^2*mtt*mWW^6*t^2 + 110*ep^3*mtt*mWW^6*t^2 + 220*mtt^6*s*t^2 + 1493*ep*mtt^6*s*t^2 + 3068*ep^2*mtt^6*s*t^2 + 1875*ep^3*mtt^6*s*t^2 - 857*mtt^5*mWW*s*t^2 - 5444*ep*mtt^5*mWW*s*t^2 - 10641*ep^2*mtt^5*mWW*s*t^2 - 6218*ep^3*mtt^5*mWW*s*t^2 + 1143*mtt^4*mWW^2*s*t^2 + 6799*ep*mtt^4*mWW^2*s*t^2 + 12501*ep^2*mtt^4*mWW^2*s*t^2 + 6801*ep^3*mtt^4*mWW^2*s*t^2 - 529*mtt^3*mWW^3*s*t^2 - 2804*ep*mtt^3*mWW^3*s*t^2 - 4441*ep^2*mtt^3*mWW^3*s*t^2 - 1834*ep^3*mtt^3*mWW^3*s*t^2 - 53*mtt^2*mWW^4*s*t^2 - 544*ep*mtt^2*mWW^4*s*t^2 - 1533*ep^2*mtt^2*mWW^4*s*t^2 - 1326*ep^3*mtt^2*mWW^4*s*t^2 + 86*mtt*mWW^5*s*t^2 + 566*ep*mtt*mWW^5*s*t^2 + 1182*ep^2*mtt*mWW^5*s*t^2 + 790*ep^3*mtt*mWW^5*s*t^2 - 10*mWW^6*s*t^2 - 66*ep*mWW^6*s*t^2 - 136*ep^2*mWW^6*s*t^2 - 88*ep^3*mWW^6*s*t^2 - 589*mtt^5*s^2*t^2 - 3766*ep*mtt^5*s^2*t^2 - 7287*ep^2*mtt^5*s^2*t^2 - 4210*ep^3*mtt^5*s^2*t^2 + 1806*mtt^4*mWW*s^2*t^2 + 11214*ep*mtt^4*mWW*s^2*t^2 + 21200*ep^2*mtt^4*mWW*s^2*t^2 + 12008*ep^3*mtt^4*mWW*s^2*t^2 - 1884*mtt^3*mWW^2*s^2*t^2 - 11337*ep*mtt^3*mWW^2*s^2*t^2 - 20826*ep^2*mtt^3*mWW^2*s^2*t^2 - 11449*ep^3*mtt^3*mWW^2*s^2*t^2 + 680*mtt^2*mWW^3*s^2*t^2 + 3898*ep*mtt^2*mWW^3*s^2*t^2 + 6762*ep^2*mtt^2*mWW^3*s^2*t^2 + 3424*ep^3*mtt^2*mWW^3*s^2*t^2 + 13*mtt*mWW^4*s^2*t^2 + 159*ep*mtt*mWW^4*s^2*t^2 + 487*ep^2*mtt*mWW^4*s^2*t^2 + 437*ep^3*mtt*mWW^4*s^2*t^2 - 26*mWW^5*s^2*t^2 - 168*ep*mWW^5*s^2*t^2 - 336*ep^2*mWW^5*s^2*t^2 - 210*ep^3*mWW^5*s^2*t^2 + 645*mtt^4*s^3*t^2 + 4259*ep*mtt^4*s^3*t^2 + 8231*ep^2*mtt^4*s^3*t^2 + 4709*ep^3*mtt^4*s^3*t^2 - 1507*mtt^3*mWW*s^3*t^2 - 9676*ep*mtt^3*mWW*s^3*t^2 - 18323*ep^2*mtt^3*mWW*s^3*t^2 - 10338*ep^3*mtt^3*mWW*s^3*t^2 + 1149*mtt^2*mWW^2*s^3*t^2 + 7127*ep*mtt^2*mWW^2*s^3*t^2 + 13145*ep^2*mtt^2*mWW^2*s^3*t^2 + 7283*ep^3*mtt^2*mWW^2*s^3*t^2 - 265*mtt*mWW^3*s^3*t^2 - 1598*ep*mtt*mWW^3*s^3*t^2 - 2865*ep^2*mtt*mWW^3*s^3*t^2 - 1556*ep^3*mtt*mWW^3*s^3*t^2 - 6*mWW^4*s^3*t^2 - 32*ep*mWW^4*s^3*t^2 - 60*ep^2*mWW^4*s^3*t^2 - 34*ep^3*mWW^4*s^3*t^2 - 280*mtt^3*s^4*t^2 - 2107*ep*mtt^3*s^4*t^2 - 4270*ep^2*mtt^3*s^4*t^2 - 2503*ep^3*mtt^3*s^4*t^2 + 536*mtt^2*mWW*s^4*t^2 + 3650*ep*mtt^2*mWW*s^4*t^2 + 7024*ep^2*mtt^2*mWW*s^4*t^2 + 4022*ep^3*mtt^2*mWW*s^4*t^2 - 284*mtt*mWW^2*s^4*t^2 - 1767*ep*mtt*mWW^2*s^4*t^2 - 3230*ep^2*mtt*mWW^2*s^4*t^2 - 1815*ep^3*mtt*mWW^2*s^4*t^2 + 20*mWW^3*s^4*t^2 + 136*ep*mWW^3*s^4*t^2 + 268*ep^2*mWW^3*s^4*t^2 + 168*ep^3*mWW^3*s^4*t^2 + 28*mtt^2*s^5*t^2 + 334*ep*mtt^2*s^5*t^2 + 770*ep^2*mtt^2*s^5*t^2 + 480*ep^3*mtt^2*s^5*t^2 - 88*mtt*mWW*s^5*t^2 - 558*ep*mtt*mWW*s^5*t^2 - 1022*ep^2*mtt*mWW*s^5*t^2 - 576*ep^3*mtt*mWW*s^5*t^2 + 12*mWW^2*s^5*t^2 + 80*ep*mWW^2*s^5*t^2 + 156*ep^2*mWW^2*s^5*t^2 + 96*ep^3*mWW^2*s^5*t^2 + 42*mtt^6*t^3 + 300*ep*mtt^6*t^3 + 636*ep^2*mtt^6*t^3 + 398*ep^3*mtt^6*t^3 - 223*mtt^5*mWW*t^3 - 1445*ep*mtt^5*mWW*t^3 - 2877*ep^2*mtt^5*mWW*t^3 - 1727*ep^3*mtt^5*mWW*t^3 + 409*mtt^4*mWW^2*t^3 + 2480*ep*mtt^4*mWW^2*t^3 + 4691*ep^2*mtt^4*mWW^2*t^3 + 2700*ep^3*mtt^4*mWW^2*t^3 - 304*mtt^3*mWW^3*t^3 - 1738*ep*mtt^3*mWW^3*t^3 - 3106*ep^2*mtt^3*mWW^3*t^3 - 1676*ep^3*mtt^3*mWW^3*t^3 + 58*mtt^2*mWW^4*t^3 + 284*ep*mtt^2*mWW^4*t^3 + 402*ep^2*mtt^2*mWW^4*t^3 + 128*ep^3*mtt^2*mWW^4*t^3 + 23*mtt*mWW^5*t^3 + 151*ep*mtt*mWW^5*t^3 + 319*ep^2*mtt*mWW^5*t^3 + 219*ep^3*mtt*mWW^5*t^3 - 5*mWW^6*t^3 - 32*ep*mWW^6*t^3 - 65*ep^2*mWW^6*t^3 - 42*ep^3*mWW^6*t^3 - 243*mtt^5*s*t^3 - 1507*ep*mtt^5*s*t^3 - 2781*ep^2*mtt^5*s*t^3 - 1501*ep^3*mtt^5*s*t^3 + 987*mtt^4*mWW*s*t^3 + 5991*ep*mtt^4*mWW*s*t^3 + 11005*ep^2*mtt^4*mWW*s*t^3 + 6037*ep^3*mtt^4*mWW*s*t^3 - 1400*mtt^3*mWW^2*s*t^3 - 8378*ep*mtt^3*mWW^2*s*t^3 - 15342*ep^2*mtt^3*mWW^2*s*t^3 - 8508*ep^3*mtt^3*mWW^2*s*t^3 + 798*mtt^2*mWW^3*s*t^3 + 4732*ep*mtt^2*mWW^3*s*t^3 + 8642*ep^2*mtt^2*mWW^3*s*t^3 + 4816*ep^3*mtt^2*mWW^3*s*t^3 - 129*mtt*mWW^4*s*t^3 - 759*ep*mtt*mWW^4*s*t^3 - 1373*ep^2*mtt*mWW^4*s*t^3 - 751*ep^3*mtt*mWW^4*s*t^3 - 13*mWW^5*s*t^3 - 79*ep*mWW^5*s*t^3 - 151*ep^2*mWW^5*s*t^3 - 93*ep^3*mWW^5*s*t^3 + 448*mtt^4*s^2*t^3 + 2751*ep*mtt^4*s^2*t^3 + 4866*ep^2*mtt^4*s^2*t^3 + 2483*ep^3*mtt^4*s^2*t^3 - 1360*mtt^3*mWW*s^2*t^3 - 8202*ep*mtt^3*mWW*s^2*t^3 - 14504*ep^2*mtt^3*mWW*s^2*t^3 - 7558*ep^3*mtt^3*mWW*s^2*t^3 + 1394*mtt^2*mWW^2*s^2*t^3 + 8322*ep*mtt^2*mWW^2*s^2*t^3 + 14776*ep^2*mtt^2*mWW^2*s^2*t^3 + 7876*ep^3*mtt^2*mWW^2*s^2*t^3 - 524*mtt*mWW^3*s^2*t^3 - 3138*ep*mtt*mWW^3*s^2*t^3 - 5640*ep^2*mtt*mWW^3*s^2*t^3 - 3090*ep^3*mtt*mWW^3*s^2*t^3 + 42*mWW^4*s^2*t^3 + 267*ep*mWW^4*s^2*t^3 + 502*ep^2*mWW^4*s^2*t^3 + 289*ep^3*mWW^4*s^2*t^3 - 330*mtt^3*s^3*t^3 - 2140*ep*mtt^3*s^3*t^3 - 3840*ep^2*mtt^3*s^3*t^3 - 1986*ep^3*mtt^3*s^3*t^3 + 742*mtt^2*mWW*s^3*t^3 + 4566*ep*mtt^2*mWW*s^3*t^3 + 7998*ep^2*mtt^2*mWW*s^3*t^3 + 4134*ep^3*mtt^2*mWW*s^3*t^3 - 498*mtt*mWW^2*s^3*t^3 - 2950*ep*mtt*mWW^2*s^3*t^3 - 5094*ep^2*mtt*mWW^2*s^3*t^3 - 2662*ep^3*mtt*mWW^2*s^3*t^3 + 78*mWW^3*s^3*t^3 + 468*ep*mWW^3*s^3*t^3 + 824*ep^2*mWW^3*s^3*t^3 + 450*ep^3*mWW^3*s^3*t^3 + 80*mtt^2*s^4*t^3 + 576*ep*mtt^2*s^4*t^3 + 1076*ep^2*mtt^2*s^4*t^3 + 576*ep^3*mtt^2*s^4*t^3 - 152*mtt*mWW*s^4*t^3 - 914*ep*mtt*mWW*s^4*t^3 - 1570*ep^2*mtt*mWW*s^4*t^3 - 816*ep^3*mtt*mWW*s^4*t^3 + 40*mWW^2*s^4*t^3 + 242*ep*mWW^2*s^4*t^3 + 430*ep^2*mWW^2*s^4*t^3 + 240*ep^3*mWW^2*s^4*t^3 - 40*mtt^5*t^4 - 238*ep*mtt^5*t^4 - 418*ep^2*mtt^5*t^4 - 212*ep^3*mtt^5*t^4 + 206*mtt^4*mWW*t^4 + 1223*ep*mtt^4*mWW*t^4 + 2204*ep^2*mtt^4*mWW*t^4 + 1195*ep^3*mtt^4*mWW*t^4 - 378*mtt^3*mWW^2*t^4 - 2242*ep*mtt^3*mWW^2*t^4 - 4108*ep^2*mtt^3*mWW^2*t^4 - 2316*ep^3*mtt^3*mWW^2*t^4 + 298*mtt^2*mWW^3*t^4 + 1768*ep*mtt^2*mWW^3*t^4 + 3280*ep^2*mtt^2*mWW^3*t^4 + 1898*ep^3*mtt^2*mWW^3*t^4 - 86*mtt*mWW^4*t^4 - 512*ep*mtt*mWW^4*t^4 - 962*ep^2*mtt*mWW^4*t^4 - 568*ep^3*mtt*mWW^4*t^4 + ep*mWW^5*t^4 + 4*ep^2*mWW^5*t^4 + 3*ep^3*mWW^5*t^4 + 144*mtt^4*s*t^4 + 793*ep*mtt^4*s*t^4 + 1194*ep^2*mtt^4*s*t^4 + 453*ep^3*mtt^4*s*t^4 - 549*mtt^3*mWW*s*t^4 - 3091*ep*mtt^3*mWW*s*t^4 - 4995*ep^2*mtt^3*mWW*s*t^4 - 2273*ep^3*mtt^3*mWW*s*t^4 + 731*mtt^2*mWW^2*s*t^4 + 4206*ep*mtt^2*mWW^2*s*t^4 + 7171*ep^2*mtt^2*mWW^2*s*t^4 + 3636*ep^3*mtt^2*mWW^2*s*t^4 - 391*mtt*mWW^3*s*t^4 - 2311*ep*mtt*mWW^3*s*t^4 - 4133*ep^2*mtt*mWW^3*s*t^4 - 2265*ep^3*mtt*mWW^3*s*t^4 + 65*mWW^4*s*t^4 + 403*ep*mWW^4*s*t^4 + 763*ep^2*mWW^4*s*t^4 + 449*ep^3*mWW^4*s*t^4 - 174*mtt^3*s^2*t^4 - 986*ep*mtt^3*s^2*t^4 - 1488*ep^2*mtt^3*s^2*t^4 - 576*ep^3*mtt^3*s^2*t^4 + 462*mtt^2*mWW*s^2*t^4 + 2577*ep*mtt^2*mWW*s^2*t^4 + 3964*ep^2*mtt^2*mWW*s^2*t^4 + 1665*ep^3*mtt^2*mWW*s^2*t^4 - 382*mtt*mWW^2*s^2*t^4 - 2114*ep*mtt*mWW^2*s^2*t^4 - 3322*ep^2*mtt*mWW^2*s^2*t^4 - 1498*ep^3*mtt*mWW^2*s^2*t^4 + 94*mWW^3*s^2*t^4 + 523*ep*mWW^3*s^2*t^4 + 846*ep^2*mWW^3*s^2*t^4 + 409*ep^3*mWW^3*s^2*t^4 + 72*mtt^2*s^3*t^4 + 424*ep*mtt^2*s^3*t^4 + 668*ep^2*mtt^2*s^3*t^4 + 288*ep^3*mtt^2*s^3*t^4 - 128*mtt*mWW*s^3*t^4 - 710*ep*mtt*mWW*s^3*t^4 - 1094*ep^2*mtt*mWW*s^3*t^4 - 480*ep^3*mtt*mWW*s^3*t^4 + 48*mWW^2*s^3*t^4 + 262*ep*mWW^2*s^3*t^4 + 410*ep^2*mWW^2*s^3*t^4 + 192*ep^3*mWW^2*s^3*t^4 + 17*mtt^4*t^5 + 80*ep*mtt^4*t^5 + 87*ep^2*mtt^4*t^5 + 4*ep^3*mtt^4*t^5 - 78*mtt^3*mWW*t^5 - 404*ep*mtt^3*mWW*t^5 - 572*ep^2*mtt^3*mWW*t^5 - 198*ep^3*mtt^3*mWW*t^5 + 132*mtt^2*mWW^2*t^5 + 732*ep*mtt^2*mWW^2*t^5 + 1194*ep^2*mtt^2*mWW^2*t^5 + 570*ep^3*mtt^2*mWW^2*t^5 - 98*mtt*mWW^3*t^5 - 572*ep*mtt*mWW^3*t^5 - 1020*ep^2*mtt*mWW^3*t^5 - 562*ep^3*mtt*mWW^3*t^5 + 27*mWW^4*t^5 + 164*ep*mWW^4*t^5 + 311*ep^2*mWW^4*t^5 + 186*ep^3*mWW^4*t^5 - 38*mtt^3*s*t^5 - 174*ep*mtt^3*s*t^5 - 158*ep^2*mtt^3*s*t^5 + 30*ep^3*mtt^3*s*t^5 + 116*mtt^2*mWW*s*t^5 + 548*ep*mtt^2*mWW*s*t^5 + 588*ep^2*mtt^2*mWW*s*t^5 + 32*ep^3*mtt^2*mWW*s*t^5 - 118*mtt*mWW^2*s*t^5 - 574*ep*mtt*mWW^2*s*t^5 - 702*ep^2*mtt*mWW^2*s*t^5 - 154*ep^3*mtt*mWW^2*s*t^5 + 40*mWW^3*s*t^5 + 200*ep*mWW^3*s*t^5 + 272*ep^2*mWW^3*s*t^5 + 92*ep^3*mWW^3*s*t^5 + 28*mtt^2*s^2*t^5 + 142*ep*mtt^2*s^2*t^5 + 182*ep^2*mtt^2*s^2*t^5 + 48*ep^3*mtt^2*s^2*t^5 - 52*mtt*mWW*s^2*t^5 - 260*ep*mtt*mWW*s^2*t^5 - 336*ep^2*mtt*mWW*s^2*t^5 - 96*ep^3*mtt*mWW*s^2*t^5 + 24*mWW^2*s^2*t^5 + 118*ep*mWW^2*s^2*t^5 + 154*ep^2*mWW^2*s^2*t^5 + 48*ep^3*mWW^2*s^2*t^5 - 2*mtt^3*t^6 - 3*ep*mtt^3*t^6 + 18*ep^2*mtt^3*t^6 + 27*ep^3*mtt^3*t^6 + 6*mtt^2*mWW*t^6 + 9*ep*mtt^2*mWW*t^6 - 54*ep^2*mtt^2*mWW*t^6 - 81*ep^3*mtt^2*mWW*t^6 - 6*mtt*mWW^2*t^6 - 9*ep*mtt*mWW^2*t^6 + 54*ep^2*mtt*mWW^2*t^6 + 81*ep^3*mtt*mWW^2*t^6 + 2*mWW^3*t^6 + 3*ep*mWW^3*t^6 - 18*ep^2*mWW^3*t^6 - 27*ep^3*mWW^3*t^6 + 4*mtt^2*s*t^6 + 18*ep*mtt^2*s*t^6 + 18*ep^2*mtt^2*s*t^6 - 8*mtt*mWW*s*t^6 - 36*ep*mtt*mWW*s*t^6 - 36*ep^2*mtt*mWW*s*t^6 + 4*mWW^2*s*t^6 + 18*ep*mWW^2*s*t^6 + 18*ep^2*mWW^2*s*t^6))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)*s^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((1 + 2*ep)*(6*mtt^3*mWW + 32*ep*mtt^3*mWW + 32*ep^2*mtt^3*mWW - 5*mtt^2*mWW^2 - 28*ep*mtt^2*mWW^2 - 29*ep^2*mtt^2*mWW^2 - 18*mtt^2*mWW*s - 96*ep*mtt^2*mWW*s - 96*ep^2*mtt^2*mWW*s + 10*mtt*mWW^2*s + 56*ep*mtt*mWW^2*s + 58*ep^2*mtt*mWW^2*s + 18*mtt*mWW*s^2 + 96*ep*mtt*mWW*s^2 + 96*ep^2*mtt*mWW*s^2 - 5*mWW^2*s^2 - 28*ep*mWW^2*s^2 - 29*ep^2*mWW^2*s^2 - 6*mWW*s^3 - 32*ep*mWW*s^3 - 32*ep^2*mWW*s^3 + 6*mtt^3*t + 32*ep*mtt^3*t + 32*ep^2*mtt^3*t - 26*mtt^2*mWW*t - 136*ep*mtt^2*mWW*t - 134*ep^2*mtt^2*mWW*t + 18*mtt*mWW^2*t + 96*ep*mtt*mWW^2*t + 96*ep^2*mtt*mWW^2*t - 18*mtt^2*s*t - 96*ep*mtt^2*s*t - 96*ep^2*mtt^2*s*t + 52*mtt*mWW*s*t + 272*ep*mtt*mWW*s*t + 268*ep^2*mtt*mWW*s*t - 18*mWW^2*s*t - 96*ep*mWW^2*s*t - 96*ep^2*mWW^2*s*t + 18*mtt*s^2*t + 96*ep*mtt*s^2*t + 96*ep^2*mtt*s^2*t - 26*mWW*s^2*t - 136*ep*mWW*s^2*t - 134*ep^2*mWW*s^2*t - 6*s^3*t - 32*ep*s^3*t - 32*ep^2*s^3*t - 5*mtt^2*t^2 - 28*ep*mtt^2*t^2 - 29*ep^2*mtt^2*t^2 + 18*mtt*mWW*t^2 + 96*ep*mtt*mWW*t^2 + 96*ep^2*mtt*mWW*t^2 - 12*mWW^2*t^2 - 64*ep*mWW^2*t^2 - 64*ep^2*mWW^2*t^2 + 10*mtt*s*t^2 + 56*ep*mtt*s*t^2 + 58*ep^2*mtt*s*t^2 - 18*mWW*s*t^2 - 96*ep*mWW*s*t^2 - 96*ep^2*mWW*s*t^2 - 5*s^2*t^2 - 28*ep*s^2*t^2 - 29*ep^2*s^2*t^2))/((1 + ep)^2*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*(-mWW + t)^2)), (-6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(mtt - s)^2)/((1 + ep)^2*s^3*(mtt - mWW - s - t)*(-mWW + t)^2), -((mtt - s - t)*(12*mtt^2*mWW^3 + 88*ep*mtt^2*mWW^3 + 192*ep^2*mtt^2*mWW^3 + 128*ep^3*mtt^2*mWW^3 - 10*mtt*mWW^4 - 74*ep*mtt*mWW^4 - 164*ep^2*mtt*mWW^4 - 112*ep^3*mtt*mWW^4 - 24*mtt*mWW^3*s - 176*ep*mtt*mWW^3*s - 384*ep^2*mtt*mWW^3*s - 256*ep^3*mtt*mWW^3*s + 10*mWW^4*s + 74*ep*mWW^4*s + 164*ep^2*mWW^4*s + 112*ep^3*mWW^4*s + 12*mWW^3*s^2 + 88*ep*mWW^3*s^2 + 192*ep^2*mWW^3*s^2 + 128*ep^3*mWW^3*s^2 + 12*mtt^2*mWW^2*t + 88*ep*mtt^2*mWW^2*t + 192*ep^2*mtt^2*mWW^2*t + 128*ep^3*mtt^2*mWW^2*t - 40*mtt*mWW^3*t - 276*ep*mtt*mWW^3*t - 572*ep^2*mtt*mWW^3*t - 360*ep^3*mtt*mWW^3*t + 18*mWW^4*t + 123*ep*mWW^4*t + 256*ep^2*mWW^4*t + 163*ep^3*mWW^4*t - 24*mtt*mWW^2*s*t - 176*ep*mtt*mWW^2*s*t - 384*ep^2*mtt*mWW^2*s*t - 256*ep^3*mtt*mWW^2*s*t + 40*mWW^3*s*t + 276*ep*mWW^3*s*t + 572*ep^2*mWW^3*s*t + 360*ep^3*mWW^3*s*t + 12*mWW^2*s^2*t + 88*ep*mWW^2*s^2*t + 192*ep^2*mWW^2*s^2*t + 128*ep^3*mWW^2*s^2*t + 10*mtt*mWW^2*t^2 + 42*ep*mtt*mWW^2*t^2 + 44*ep^2*mtt*mWW^2*t^2 + 24*mWW^3*t^2 + 163*ep*mWW^3*t^2 + 324*ep^2*mWW^3*t^2 + 197*ep^3*mWW^3*t^2 - 10*mWW^2*s*t^2 - 42*ep*mWW^2*s*t^2 - 44*ep^2*mWW^2*s*t^2 - 8*mtt*mWW*t^3 - 44*ep*mtt*mWW*t^3 - 76*ep^2*mtt*mWW*t^3 - 40*ep^3*mtt*mWW*t^3 - 42*mWW^2*t^3 - 239*ep*mWW^2*t^3 - 406*ep^2*mWW^2*t^3 - 209*ep^3*mWW^2*t^3 + 8*mWW*s*t^3 + 44*ep*mWW*s*t^3 + 76*ep^2*mWW*s*t^3 + 40*ep^3*mWW*s*t^3 + 32*mWW*t^4 + 169*ep*mWW*t^4 + 272*ep^2*mWW*t^4 + 135*ep^3*mWW*t^4 - 8*t^5 - 40*ep*t^5 - 62*ep^2*t^5 - 30*ep^3*t^5))/(2*ep*(1 + ep)*mWW^2*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)*(-mWW + t)^3), (3*ep*(mtt - s - t)*(6*mtt^2*mWW^3 + 38*ep*mtt^2*mWW^3 + 76*ep^2*mtt^2*mWW^3 + 48*ep^3*mtt^2*mWW^3 - 5*mtt*mWW^4 - 32*ep*mtt*mWW^4 - 65*ep^2*mtt*mWW^4 - 42*ep^3*mtt*mWW^4 - 12*mtt*mWW^3*s - 76*ep*mtt*mWW^3*s - 152*ep^2*mtt*mWW^3*s - 96*ep^3*mtt*mWW^3*s + 5*mWW^4*s + 32*ep*mWW^4*s + 65*ep^2*mWW^4*s + 42*ep^3*mWW^4*s + 6*mWW^3*s^2 + 38*ep*mWW^3*s^2 + 76*ep^2*mWW^3*s^2 + 48*ep^3*mWW^3*s^2 + 6*mtt^2*mWW^2*t + 50*ep*mtt^2*mWW^2*t + 116*ep^2*mtt^2*mWW^2*t + 80*ep^3*mtt^2*mWW^2*t - 20*mtt*mWW^3*t - 134*ep*mtt*mWW^3*t - 274*ep^2*mtt*mWW^3*t - 172*ep^3*mtt*mWW^3*t + 9*mWW^4*t + 56*ep*mWW^4*t + 109*ep^2*mWW^4*t + 66*ep^3*mWW^4*t - 12*mtt*mWW^2*s*t - 100*ep*mtt*mWW^2*s*t - 232*ep^2*mtt*mWW^2*s*t - 160*ep^3*mtt*mWW^2*s*t + 20*mWW^3*s*t + 134*ep*mWW^3*s*t + 274*ep^2*mWW^3*s*t + 172*ep^3*mWW^3*s*t + 6*mWW^2*s^2*t + 50*ep*mWW^2*s^2*t + 116*ep^2*mWW^2*s^2*t + 80*ep^3*mWW^2*s^2*t + 5*mtt*mWW^2*t^2 + 10*ep*mtt*mWW^2*t^2 - 13*ep^2*mtt*mWW^2*t^2 - 26*ep^3*mtt*mWW^2*t^2 + 12*mWW^3*t^2 + 82*ep*mWW^3*t^2 + 168*ep^2*mWW^3*t^2 + 106*ep^3*mWW^3*t^2 - 5*mWW^2*s*t^2 - 10*ep*mWW^2*s*t^2 + 13*ep^2*mWW^2*s*t^2 + 26*ep^3*mWW^2*s*t^2 - 4*mtt*mWW*t^3 - 20*ep*mtt*mWW*t^3 - 32*ep^2*mtt*mWW*t^3 - 16*ep^3*mtt*mWW*t^3 - 21*mWW^2*t^3 - 108*ep*mWW^2*t^3 - 173*ep^2*mWW^2*t^3 - 86*ep^3*mWW^2*t^3 + 4*mWW*s*t^3 + 20*ep*mWW*s*t^3 + 32*ep^2*mWW*s*t^3 + 16*ep^3*mWW*s*t^3 + 16*mWW*t^4 + 76*ep*mWW*t^4 + 114*ep^2*mWW*t^4 + 54*ep^3*mWW*t^4 - 4*t^5 - 18*ep*t^5 - 26*ep^2*t^5 - 12*ep^3*t^5))/((1 + ep)^2*mWW^2*(mtt - mWW - s)*s^3*(mtt - mWW - s - t)*(-mWW + t)^3), -(48*ep*mtt^11*mWW + 176*ep^2*mtt^11*mWW + 160*ep^3*mtt^11*mWW - 4*mtt^10*mWW^2 - 232*ep*mtt^10*mWW^2 - 812*ep^2*mtt^10*mWW^2 - 728*ep^3*mtt^10*mWW^2 + 10*mtt^9*mWW^3 + 412*ep*mtt^9*mWW^3 + 1398*ep^2*mtt^9*mWW^3 + 1228*ep^3*mtt^9*mWW^3 + 16*mtt^8*mWW^4 - 148*ep*mtt^8*mWW^4 - 628*ep^2*mtt^8*mWW^4 - 536*ep^3*mtt^8*mWW^4 - 90*mtt^7*mWW^5 - 632*ep*mtt^7*mWW^5 - 1562*ep^2*mtt^7*mWW^5 - 1316*ep^3*mtt^7*mWW^5 + 140*mtt^6*mWW^6 + 1200*ep*mtt^6*mWW^6 + 3132*ep^2*mtt^6*mWW^6 + 2584*ep^3*mtt^6*mWW^6 - 106*mtt^5*mWW^7 - 980*ep*mtt^5*mWW^7 - 2590*ep^2*mtt^5*mWW^7 - 2108*ep^3*mtt^5*mWW^7 + 40*mtt^4*mWW^8 + 396*ep*mtt^4*mWW^8 + 1060*ep^2*mtt^4*mWW^8 + 856*ep^3*mtt^4*mWW^8 - 6*mtt^3*mWW^9 - 64*ep*mtt^3*mWW^9 - 174*ep^2*mtt^3*mWW^9 - 140*ep^3*mtt^3*mWW^9 - 348*ep*mtt^10*mWW*s - 1324*ep^2*mtt^10*mWW*s - 1240*ep^3*mtt^10*mWW*s + 56*mtt^9*mWW^2*s + 1658*ep*mtt^9*mWW^2*s + 5734*ep^2*mtt^9*mWW^2*s + 5216*ep^3*mtt^9*mWW^2*s - 214*mtt^8*mWW^3*s - 3144*ep*mtt^8*mWW^3*s - 9600*ep^2*mtt^8*mWW^3*s - 8234*ep^3*mtt^8*mWW^3*s + 256*mtt^7*mWW^4*s + 2360*ep*mtt^7*mWW^4*s + 5750*ep^2*mtt^7*mWW^4*s + 4058*ep^3*mtt^7*mWW^4*s + 2*mtt^6*mWW^5*s + 1046*ep*mtt^6*mWW^5*s + 4708*ep^2*mtt^6*mWW^5*s + 5228*ep^3*mtt^6*mWW^5*s - 248*mtt^5*mWW^6*s - 3542*ep*mtt^5*mWW^6*s - 11214*ep^2*mtt^5*mWW^6*s - 10220*ep^3*mtt^5*mWW^6*s + 206*mtt^4*mWW^7*s + 2836*ep*mtt^4*mWW^7*s + 8552*ep^2*mtt^4*mWW^7*s + 7406*ep^3*mtt^4*mWW^7*s - 64*mtt^3*mWW^8*s - 988*ep*mtt^3*mWW^8*s - 2990*ep^2*mtt^3*mWW^8*s - 2542*ep^3*mtt^3*mWW^8*s + 6*mtt^2*mWW^9*s + 122*ep*mtt^2*mWW^9*s + 384*ep^2*mtt^2*mWW^9*s + 328*ep^3*mtt^2*mWW^9*s + 1074*ep*mtt^9*mWW*s^2 + 4310*ep^2*mtt^9*mWW*s^2 + 4200*ep^3*mtt^9*mWW*s^2 - 244*mtt^8*mWW^2*s^2 - 5017*ep*mtt^8*mWW^2*s^2 - 17356*ep^2*mtt^8*mWW^2*s^2 - 16143*ep^3*mtt^8*mWW^2*s^2 + 876*mtt^7*mWW^3*s^2 + 9405*ep*mtt^7*mWW^3*s^2 + 27048*ep^2*mtt^7*mWW^3*s^2 + 22959*ep^3*mtt^7*mWW^3*s^2 - 1098*mtt^6*mWW^4*s^2 - 7553*ep*mtt^6*mWW^4*s^2 - 15638*ep^2*mtt^6*mWW^4*s^2 - 9791*ep^3*mtt^6*mWW^4*s^2 + 480*mtt^5*mWW^5*s^2 - 269*ep*mtt^5*mWW^5*s^2 - 8548*ep^2*mtt^5*mWW^5*s^2 - 11879*ep^3*mtt^5*mWW^5*s^2 + 40*mtt^4*mWW^6*s^2 + 4849*ep*mtt^4*mWW^6*s^2 + 19156*ep^2*mtt^4*mWW^6*s^2 + 19051*ep^3*mtt^4*mWW^6*s^2 - 36*mtt^3*mWW^7*s^2 - 3145*ep*mtt^3*mWW^7*s^2 - 11556*ep^2*mtt^3*mWW^7*s^2 - 10807*ep^3*mtt^3*mWW^7*s^2 - 26*mtt^2*mWW^8*s^2 + 681*ep*mtt^2*mWW^8*s^2 + 2750*ep^2*mtt^2*mWW^8*s^2 + 2579*ep^3*mtt^2*mWW^8*s^2 + 8*mtt*mWW^9*s^2 - 25*ep*mtt*mWW^9*s^2 - 166*ep^2*mtt*mWW^9*s^2 - 169*ep^3*mtt*mWW^9*s^2 - 1806*ep*mtt^8*mWW*s^3 - 7882*ep^2*mtt^8*mWW*s^3 - 8120*ep^3*mtt^8*mWW*s^3 + 512*mtt^7*mWW^2*s^3 + 8273*ep*mtt^7*mWW^2*s^3 + 29180*ep^2*mtt^7*mWW^2*s^3 + 28075*ep^3*mtt^7*mWW^2*s^3 - 1528*mtt^6*mWW^3*s^3 - 14319*ep*mtt^6*mWW^3*s^3 - 40098*ep^2*mtt^6*mWW^3*s^3 - 34095*ep^3*mtt^6*mWW^3*s^3 + 1506*mtt^5*mWW^4*s^3 + 9417*ep*mtt^5*mWW^4*s^3 + 16634*ep^2*mtt^5*mWW^4*s^3 + 8091*ep^3*mtt^5*mWW^4*s^3 - 460*mtt^4*mWW^5*s^3 + 1891*ep*mtt^4*mWW^5*s^3 + 16678*ep^2*mtt^4*mWW^5*s^3 + 21091*ep^3*mtt^4*mWW^5*s^3 - 36*mtt^3*mWW^6*s^3 - 5667*ep*mtt^3*mWW^6*s^3 - 22988*ep^2*mtt^3*mWW^6*s^3 - 23165*ep^3*mtt^3*mWW^6*s^3 - 8*mtt^2*mWW^7*s^3 + 2597*ep*mtt^2*mWW^7*s^3 + 10058*ep^2*mtt^2*mWW^7*s^3 + 9641*ep^3*mtt^2*mWW^7*s^3 + 18*mtt*mWW^8*s^3 - 391*ep*mtt*mWW^8*s^3 - 1650*ep^2*mtt*mWW^8*s^3 - 1601*ep^3*mtt*mWW^8*s^3 - 4*mWW^9*s^3 + 5*ep*mWW^9*s^3 + 68*ep^2*mWW^9*s^3 + 83*ep^3*mWW^9*s^3 + 1722*ep*mtt^7*mWW*s^4 + 8750*ep^2*mtt^7*mWW*s^4 + 9800*ep^3*mtt^7*mWW*s^4 - 580*mtt^6*mWW^2*s^4 - 7900*ep*mtt^6*mWW^2*s^4 - 29410*ep^2*mtt^6*mWW^2*s^4 - 29830*ep^3*mtt^6*mWW^2*s^4 + 1290*mtt^5*mWW^3*s^4 + 11744*ep*mtt^5*mWW^3*s^4 + 32980*ep^2*mtt^5*mWW^3*s^4 + 28370*ep^3*mtt^5*mWW^3*s^4 - 730*mtt^4*mWW^4*s^4 - 4238*ep*mtt^4*mWW^4*s^4 - 3292*ep^2*mtt^4*mWW^4*s^4 + 3156*ep^3*mtt^4*mWW^4*s^4 - 142*mtt^3*mWW^5*s^4 - 4892*ep*mtt^3*mWW^5*s^4 - 22372*ep^2*mtt^3*mWW^5*s^4 - 24818*ep^3*mtt^3*mWW^5*s^4 + 198*mtt^2*mWW^6*s^4 + 4860*ep*mtt^2*mWW^6*s^4 + 18048*ep^2*mtt^2*mWW^6*s^4 + 17830*ep^3*mtt^2*mWW^6*s^4 - 20*mtt*mWW^7*s^4 - 1346*ep*mtt*mWW^7*s^4 - 5094*ep^2*mtt*mWW^7*s^4 - 4964*ep^3*mtt*mWW^7*s^4 - 16*mWW^8*s^4 + 50*ep*mWW^8*s^4 + 390*ep^2*mWW^8*s^4 + 456*ep^3*mWW^8*s^4 - 798*ep*mtt^6*mWW*s^5 - 5866*ep^2*mtt^6*mWW*s^5 - 7560*ep^3*mtt^6*mWW*s^5 + 344*mtt^5*mWW^2*s^5 + 4172*ep*mtt^5*mWW^2*s^5 + 17742*ep^2*mtt^5*mWW^2*s^5 + 19638*ep^3*mtt^5*mWW^2*s^5 - 470*mtt^4*mWW^3*s^5 - 4936*ep*mtt^4*mWW^3*s^5 - 14218*ep^2*mtt^4*mWW^3*s^5 - 12288*ep^3*mtt^4*mWW^3*s^5 - 42*mtt^3*mWW^4*s^5 - 504*ep*mtt^3*mWW^4*s^5 - 6600*ep^2*mtt^3*mWW^4*s^5 - 9838*ep^3*mtt^3*mWW^4*s^5 + 270*mtt^2*mWW^5*s^5 + 3750*ep*mtt^2*mWW^5*s^5 + 15058*ep^2*mtt^2*mWW^5*s^5 + 16194*ep^3*mtt^2*mWW^5*s^5 - 78*mtt*mWW^6*s^5 - 1808*ep*mtt*mWW^6*s^5 - 6946*ep^2*mtt*mWW^6*s^5 - 7128*ep^3*mtt*mWW^6*s^5 - 24*mWW^7*s^5 + 124*ep*mWW^7*s^5 + 830*ep^2*mWW^7*s^5 + 982*ep^3*mWW^7*s^5 - 42*ep*mtt^5*mWW*s^6 + 2114*ep^2*mtt^5*mWW*s^6 + 3640*ep^3*mtt^5*mWW*s^6 - 76*mtt^4*mWW^2*s^6 - 913*ep*mtt^4*mWW^2*s^6 - 5904*ep^2*mtt^4*mWW^2*s^6 - 7691*ep^3*mtt^4*mWW^2*s^6 + 24*mtt^3*mWW^3*s^6 + 965*ep*mtt^3*mWW^3*s^6 + 2520*ep^2*mtt^3*mWW^3*s^6 + 1739*ep^3*mtt^3*mWW^3*s^6 + 92*mtt^2*mWW^4*s^6 + 649*ep*mtt^2*mWW^4*s^6 + 4616*ep^2*mtt^2*mWW^4*s^6 + 6323*ep^3*mtt^2*mWW^4*s^6 - 56*mtt*mWW^5*s^6 - 895*ep*mtt*mWW^5*s^6 - 4286*ep^2*mtt*mWW^5*s^6 - 5059*ep^3*mtt*mWW^5*s^6 - 16*mWW^6*s^6 + 108*ep*mWW^6*s^6 + 812*ep^2*mWW^6*s^6 + 1048*ep^3*mWW^6*s^6 + 246*ep*mtt^4*mWW*s^7 - 190*ep^2*mtt^4*mWW*s^7 - 1000*ep^3*mtt^4*mWW*s^7 - 16*mtt^3*mWW^2*s^7 - 103*ep*mtt^3*mWW^2*s^7 + 816*ep^2*mtt^3*mWW^2*s^7 + 1583*ep^3*mtt^3*mWW^2*s^7 + 4*mtt^2*mWW^3*s^7 - 239*ep*mtt^2*mWW^3*s^7 - 118*ep^2*mtt^2*mWW^3*s^7 + 441*ep^3*mtt^2*mWW^3*s^7 + 63*ep*mtt*mWW^4*s^7 - 832*ep^2*mtt*mWW^4*s^7 - 1583*ep^3*mtt*mWW^4*s^7 - 4*mWW^5*s^7 + ep*mWW^5*s^7 + 324*ep^2*mWW^5*s^7 + 559*ep^3*mWW^5*s^7 - 114*ep*mtt^3*mWW*s^8 - 118*ep^2*mtt^3*mWW*s^8 + 120*ep^3*mtt^3*mWW*s^8 + 8*mtt^2*mWW^2*s^8 + 62*ep*mtt^2*mWW^2*s^8 + 10*ep^2*mtt^2*mWW^2*s^8 - 120*ep^3*mtt^2*mWW^2*s^8 + 8*mtt*mWW^3*s^8 + 130*ep*mtt*mWW^3*s^8 + 118*ep^2*mtt*mWW^3*s^8 - 120*ep^3*mtt*mWW^3*s^8 - 46*ep*mWW^4*s^8 - 10*ep^2*mWW^4*s^8 + 120*ep^3*mWW^4*s^8 + 18*ep*mtt^2*mWW*s^9 + 30*ep^2*mtt^2*mWW*s^9 - 18*ep*mWW^3*s^9 - 30*ep^2*mWW^3*s^9 + 4*mtt^10*mWW*t - 224*ep*mtt^10*mWW*t - 908*ep^2*mtt^10*mWW*t - 872*ep^3*mtt^10*mWW*t + 4*mtt^9*mWW^2*t + 1010*ep*mtt^9*mWW^2*t + 3906*ep^2*mtt^9*mWW^2*t + 3736*ep^3*mtt^9*mWW^2*t - 78*mtt^8*mWW^3*t - 1952*ep*mtt^8*mWW^3*t - 6792*ep^2*mtt^8*mWW^3*t - 6298*ep^3*mtt^8*mWW^3*t + 166*mtt^7*mWW^4*t + 1968*ep*mtt^7*mWW^4*t + 5684*ep^2*mtt^7*mWW^4*t + 4774*ep^3*mtt^7*mWW^4*t - 88*mtt^6*mWW^5*t - 582*ep*mtt^6*mWW^5*t - 842*ep^2*mtt^6*mWW^5*t - 80*ep^3*mtt^6*mWW^5*t - 112*mtt^5*mWW^6*t - 1118*ep*mtt^5*mWW^6*t - 3494*ep^2*mtt^5*mWW^6*t - 3388*ep^3*mtt^5*mWW^6*t + 178*mtt^4*mWW^7*t + 1508*ep*mtt^4*mWW^7*t + 3972*ep^2*mtt^4*mWW^7*t + 3334*ep^3*mtt^4*mWW^7*t - 90*mtt^3*mWW^8*t - 740*ep*mtt^3*mWW^8*t - 1840*ep^2*mtt^3*mWW^8*t - 1442*ep^3*mtt^3*mWW^8*t + 16*mtt^2*mWW^9*t + 130*ep*mtt^2*mWW^9*t + 314*ep^2*mtt^2*mWW^9*t + 236*ep^3*mtt^2*mWW^9*t - 56*mtt^9*mWW*s*t + 1222*ep*mtt^9*mWW*s*t + 5642*ep^2*mtt^9*mWW*s*t + 5744*ep^3*mtt^9*mWW*s*t + 32*mtt^8*mWW^2*s*t - 5168*ep*mtt^8*mWW^2*s*t - 21860*ep^2*mtt^8*mWW^2*s*t - 22020*ep^3*mtt^8*mWW^2*s*t + 538*mtt^7*mWW^3*s*t + 9864*ep*mtt^7*mWW^3*s*t + 34376*ep^2*mtt^7*mWW^3*s*t + 32646*ep^3*mtt^7*mWW^3*s*t - 1252*mtt^6*mWW^4*s*t - 10720*ep*mtt^6*mWW^4*s*t - 27344*ep^2*mtt^6*mWW^4*s*t - 21636*ep^3*mtt^6*mWW^4*s*t + 968*mtt^5*mWW^5*s*t + 5592*ep*mtt^5*mWW^5*s*t + 7806*ep^2*mtt^5*mWW^5*s*t + 1474*ep^3*mtt^5*mWW^5*s*t - 72*mtt^4*mWW^6*s*t + 828*ep*mtt^4*mWW^6*s*t + 6496*ep^2*mtt^4*mWW^6*s*t + 8764*ep^3*mtt^4*mWW^6*s*t - 246*mtt^3*mWW^7*s*t - 2484*ep*mtt^3*mWW^7*s*t - 7440*ep^2*mtt^3*mWW^7*s*t - 6878*ep^3*mtt^3*mWW^7*s*t + 92*mtt^2*mWW^8*s*t + 932*ep*mtt^2*mWW^8*s*t + 2516*ep^2*mtt^2*mWW^8*s*t + 2060*ep^3*mtt^2*mWW^8*s*t - 4*mtt*mWW^9*s*t - 66*ep*mtt*mWW^9*s*t - 192*ep^2*mtt*mWW^9*s*t - 154*ep^3*mtt*mWW^9*s*t + 244*mtt^8*mWW*s^2*t - 2537*ep*mtt^8*mWW*s^2*t - 14578*ep^2*mtt^8*mWW*s^2*t - 16097*ep^3*mtt^8*mWW*s^2*t - 184*mtt^7*mWW^2*s^2*t + 10534*ep*mtt^7*mWW^2*s^2*t + 50634*ep^2*mtt^7*mWW^2*s^2*t + 54536*ep^3*mtt^7*mWW^2*s^2*t - 1406*mtt^6*mWW^3*s^2*t - 20023*ep*mtt^6*mWW^3*s^2*t - 70288*ep^2*mtt^6*mWW^3*s^2*t - 68787*ep^3*mtt^6*mWW^3*s^2*t + 2682*mtt^5*mWW^4*s^2*t + 20412*ep*mtt^5*mWW^4*s^2*t + 47202*ep^2*mtt^5*mWW^4*s^2*t + 34712*ep^3*mtt^5*mWW^4*s^2*t - 1428*mtt^4*mWW^5*s^2*t - 8709*ep*mtt^4*mWW^5*s^2*t - 8616*ep^2*mtt^4*mWW^5*s^2*t + 3889*ep^3*mtt^4*mWW^5*s^2*t - 108*mtt^3*mWW^6*s^2*t - 1320*ep*mtt^3*mWW^6*s^2*t - 9522*ep^2*mtt^3*mWW^6*s^2*t - 13482*ep^3*mtt^3*mWW^6*s^2*t + 178*mtt^2*mWW^7*s^2*t + 1665*ep*mtt^2*mWW^7*s^2*t + 5524*ep^2*mtt^2*mWW^7*s^2*t + 5697*ep^3*mtt^2*mWW^7*s^2*t + 42*mtt*mWW^8*s^2*t + 102*ep*mtt*mWW^8*s^2*t - 114*ep^2*mtt*mWW^8*s^2*t - 318*ep^3*mtt*mWW^8*s^2*t - 20*mWW^9*s^2*t - 124*ep*mWW^9*s^2*t - 242*ep^2*mWW^9*s^2*t - 150*ep^3*mWW^9*s^2*t - 512*mtt^7*mWW*s^3*t + 2119*ep*mtt^7*mWW*s^3*t + 19892*ep^2*mtt^7*mWW*s^3*t + 24845*ep^3*mtt^7*mWW*s^3*t + 308*mtt^6*mWW^2*s^3*t - 10517*ep*mtt^6*mWW^2*s^3*t - 62182*ep^2*mtt^6*mWW^2*s^3*t - 73385*ep^3*mtt^6*mWW^2*s^3*t + 1854*mtt^5*mWW^3*s^3*t + 20998*ep*mtt^5*mWW^3*s^3*t + 74344*ep^2*mtt^5*mWW^3*s^3*t + 75356*ep^3*mtt^5*mWW^3*s^3*t - 2336*mtt^4*mWW^4*s^3*t - 17940*ep*mtt^4*mWW^4*s^3*t - 36350*ep^2*mtt^4*mWW^4*s^3*t - 22390*ep^3*mtt^4*mWW^4*s^3*t + 312*mtt^3*mWW^5*s^3*t + 3739*ep*mtt^3*mWW^5*s^3*t - 2784*ep^2*mtt^3*mWW^5*s^3*t - 13867*ep^3*mtt^3*mWW^5*s^3*t + 432*mtt^2*mWW^6*s^3*t + 1927*ep*mtt^2*mWW^6*s^3*t + 8418*ep^2*mtt^2*mWW^6*s^3*t + 11215*ep^3*mtt^2*mWW^6*s^3*t + 10*mtt*mWW^7*s^3*t + 88*ep*mtt*mWW^7*s^3*t - 548*ep^2*mtt*mWW^7*s^3*t - 1318*ep^3*mtt*mWW^7*s^3*t - 68*mWW^8*s^3*t - 414*ep*mWW^8*s^3*t - 790*ep^2*mWW^8*s^3*t - 456*ep^3*mWW^8*s^3*t + 580*mtt^6*mWW*s^4*t + 370*ep*mtt^6*mWW*s^4*t - 14700*ep^2*mtt^6*mWW*s^4*t - 22770*ep^3*mtt^6*mWW*s^4*t - 180*mtt^5*mWW^2*s^4*t + 4686*ep*mtt^5*mWW^2*s^4*t + 42818*ep^2*mtt^5*mWW^2*s^4*t + 57820*ep^3*mtt^5*mWW^2*s^4*t - 1368*mtt^4*mWW^3*s^4*t - 12505*ep*mtt^4*mWW^3*s^4*t - 43568*ep^2*mtt^4*mWW^3*s^4*t - 45359*ep^3*mtt^4*mWW^3*s^4*t + 852*mtt^3*mWW^4*s^4*t + 8420*ep*mtt^3*mWW^4*s^4*t + 12312*ep^2*mtt^3*mWW^4*s^4*t + 2072*ep^3*mtt^3*mWW^4*s^4*t + 380*mtt^2*mWW^5*s^4*t - 40*ep*mtt^2*mWW^5*s^4*t + 6340*ep^2*mtt^2*mWW^5*s^4*t + 12408*ep^3*mtt^2*mWW^5*s^4*t - 216*mtt*mWW^6*s^4*t - 562*ep*mtt*mWW^6*s^4*t - 2506*ep^2*mtt*mWW^6*s^4*t - 3900*ep^3*mtt*mWW^6*s^4*t - 48*mWW^7*s^4*t - 369*ep*mWW^7*s^4*t - 696*ep^2*mWW^7*s^4*t - 271*ep^3*mWW^7*s^4*t - 344*mtt^5*mWW*s^5*t - 2156*ep*mtt^5*mWW*s^5*t + 4818*ep^2*mtt^5*mWW*s^5*t + 12362*ep^3*mtt^5*mWW*s^5*t - 24*mtt^4*mWW^2*s^5*t + 66*ep*mtt^4*mWW^2*s^5*t - 15768*ep^2*mtt^4*mWW^2*s^5*t - 26666*ep^3*mtt^4*mWW^2*s^5*t + 608*mtt^3*mWW^3*s^5*t + 4845*ep*mtt^3*mWW^3*s^5*t + 14600*ep^2*mtt^3*mWW^3*s^5*t + 14379*ep^3*mtt^3*mWW^3*s^5*t - 132*mtt^2*mWW^4*s^5*t - 2927*ep*mtt^2*mWW^4*s^5*t - 1776*ep^2*mtt^2*mWW^4*s^5*t + 3955*ep^3*mtt^2*mWW^4*s^5*t - 224*mtt*mWW^5*s^5*t - 133*ep*mtt*mWW^5*s^5*t - 2274*ep^2*mtt*mWW^5*s^5*t - 4481*ep^3*mtt*mWW^5*s^5*t + 52*mWW^6*s^5*t + 49*ep*mWW^6*s^5*t + 144*ep^2*mWW^6*s^5*t + 451*ep^3*mWW^6*s^5*t + 76*mtt^4*mWW*s^6*t + 1723*ep*mtt^4*mWW*s^6*t + 438*ep^2*mtt^4*mWW*s^6*t - 3669*ep^3*mtt^4*mWW*s^6*t + 48*mtt^3*mWW^2*s^6*t - 906*ep*mtt^3*mWW^2*s^6*t + 2398*ep^2*mtt^3*mWW^2*s^6*t + 6700*ep^3*mtt^3*mWW^2*s^6*t - 180*mtt^2*mWW^3*s^6*t - 1628*ep*mtt^2*mWW^3*s^6*t - 3232*ep^2*mtt^2*mWW^3*s^6*t - 1960*ep^3*mtt^2*mWW^3*s^6*t - 8*mtt*mWW^4*s^6*t + 838*ep*mtt*mWW^4*s^6*t + 282*ep^2*mtt*mWW^4*s^6*t - 1728*ep^3*mtt*mWW^4*s^6*t + 80*mWW^5*s^6*t + 133*ep*mWW^5*s^6*t + 370*ep^2*mWW^5*s^6*t + 657*ep^3*mWW^5*s^6*t + 16*mtt^3*mWW*s^7*t - 593*ep*mtt^3*mWW*s^7*t - 752*ep^2*mtt^3*mWW*s^7*t + 457*ep^3*mtt^3*mWW*s^7*t + 4*mtt^2*mWW^2*s^7*t + 347*ep*mtt^2*mWW^2*s^7*t + 114*ep^2*mtt^2*mWW^2*s^7*t - 721*ep^3*mtt^2*mWW^2*s^7*t + 32*mtt*mWW^3*s^7*t + 457*ep*mtt*mWW^3*s^7*t + 648*ep^2*mtt*mWW^3*s^7*t + 23*ep^3*mtt*mWW^3*s^7*t + 28*mWW^4*s^7*t - 51*ep*mWW^4*s^7*t - 10*ep^2*mWW^4*s^7*t + 241*ep^3*mWW^4*s^7*t - 8*mtt^2*mWW*s^8*t + 76*ep*mtt^2*mWW*s^8*t + 148*ep^2*mtt^2*mWW*s^8*t - 8*mtt*mWW^2*s^8*t - 52*ep*mtt*mWW^2*s^8*t - 60*ep^2*mtt*mWW^2*s^8*t - 56*ep*mWW^3*s^8*t - 88*ep^2*mWW^3*s^8*t - 12*ep*mtt^10*t^2 - 44*ep^2*mtt^10*t^2 - 40*ep^3*mtt^10*t^2 - 14*mtt^9*mWW*t^2 + 500*ep*mtt^9*mWW*t^2 + 2190*ep^2*mtt^9*mWW*t^2 + 2188*ep^3*mtt^9*mWW*t^2 + 28*mtt^8*mWW^2*t^2 - 1907*ep*mtt^8*mWW^2*t^2 - 8292*ep^2*mtt^8*mWW^2*t^2 - 8413*ep^3*mtt^8*mWW^2*t^2 + 136*mtt^7*mWW^3*t^2 + 3595*ep*mtt^7*mWW^3*t^2 + 13530*ep^2*mtt^7*mWW^3*t^2 + 13339*ep^3*mtt^7*mWW^3*t^2 - 544*mtt^6*mWW^4*t^2 - 4863*ep*mtt^6*mWW^4*t^2 - 13328*ep^2*mtt^6*mWW^4*t^2 - 11425*ep^3*mtt^6*mWW^4*t^2 + 736*mtt^5*mWW^5*t^2 + 4745*ep*mtt^5*mWW^5*t^2 + 9518*ep^2*mtt^5*mWW^5*t^2 + 6129*ep^3*mtt^5*mWW^5*t^2 - 420*mtt^4*mWW^6*t^2 - 2497*ep*mtt^4*mWW^6*t^2 - 4116*ep^2*mtt^4*mWW^6*t^2 - 1759*ep^3*mtt^4*mWW^6*t^2 + 48*mtt^3*mWW^7*t^2 + 205*ep*mtt^3*mWW^7*t^2 - 34*ep^2*mtt^3*mWW^7*t^2 - 483*ep^3*mtt^3*mWW^7*t^2 + 40*mtt^2*mWW^8*t^2 + 303*ep*mtt^2*mWW^8*t^2 + 724*ep^2*mtt^2*mWW^8*t^2 + 565*ep^3*mtt^2*mWW^8*t^2 - 10*mtt*mWW^9*t^2 - 69*ep*mtt*mWW^9*t^2 - 148*ep^2*mtt*mWW^9*t^2 - 101*ep^3*mtt*mWW^9*t^2 + 60*ep*mtt^9*s*t^2 + 220*ep^2*mtt^9*s*t^2 + 200*ep^3*mtt^9*s*t^2 + 182*mtt^8*mWW*s*t^2 - 1946*ep*mtt^8*mWW*s*t^2 - 10882*ep^2*mtt^8*mWW*s*t^2 - 11826*ep^3*mtt^8*mWW*s*t^2 - 508*mtt^7*mWW^2*s*t^2 + 6213*ep*mtt^7*mWW^2*s*t^2 + 35534*ep^2*mtt^7*mWW^2*s*t^2 + 39697*ep^3*mtt^7*mWW^2*s*t^2 - 158*mtt^6*mWW^3*s*t^2 - 10803*ep*mtt^6*mWW^3*s*t^2 - 48420*ep^2*mtt^6*mWW^3*s*t^2 - 52163*ep^3*mtt^6*mWW^3*s*t^2 + 1860*mtt^5*mWW^4*s*t^2 + 14887*ep*mtt^5*mWW^4*s*t^2 + 39562*ep^2*mtt^5*mWW^4*s*t^2 + 34203*ep^3*mtt^5*mWW^4*s*t^2 - 2256*mtt^4*mWW^5*s*t^2 - 13889*ep*mtt^4*mWW^5*s*t^2 - 24578*ep^2*mtt^4*mWW^5*s*t^2 - 13173*ep^3*mtt^4*mWW^5*s*t^2 + 996*mtt^3*mWW^6*s*t^2 + 6435*ep*mtt^3*mWW^6*s*t^2 + 10062*ep^2*mtt^3*mWW^6*s*t^2 + 3323*ep^3*mtt^3*mWW^6*s*t^2 - 110*mtt^2*mWW^7*s*t^2 - 941*ep*mtt^2*mWW^7*s*t^2 - 1476*ep^2*mtt^2*mWW^7*s*t^2 - 225*ep^3*mtt^2*mWW^7*s*t^2 + 4*mtt*mWW^8*s*t^2 + 53*ep*mtt*mWW^8*s*t^2 + 126*ep^2*mtt*mWW^8*s*t^2 + 65*ep^3*mtt*mWW^8*s*t^2 - 10*mWW^9*s*t^2 - 69*ep*mWW^9*s*t^2 - 148*ep^2*mWW^9*s*t^2 - 101*ep^3*mWW^9*s*t^2 - 120*ep*mtt^8*s^2*t^2 - 440*ep^2*mtt^8*s^2*t^2 - 400*ep^3*mtt^8*s^2*t^2 - 692*mtt^7*mWW*s^2*t^2 + 2047*ep*mtt^7*mWW*s^2*t^2 + 21308*ep^2*mtt^7*mWW*s^2*t^2 + 26425*ep^3*mtt^7*mWW*s^2*t^2 + 1662*mtt^6*mWW^2*s^2*t^2 - 5593*ep*mtt^6*mWW^2*s^2*t^2 - 59888*ep^2*mtt^6*mWW^2*s^2*t^2 - 76661*ep^3*mtt^6*mWW^2*s^2*t^2 - 2*mtt^5*mWW^3*s^2*t^2 + 12062*ep*mtt^5*mWW^3*s^2*t^2 + 68176*ep^2*mtt^5*mWW^3*s^2*t^2 + 81596*ep^3*mtt^5*mWW^3*s^2*t^2 - 2758*mtt^4*mWW^4*s^2*t^2 - 18482*ep*mtt^4*mWW^4*s^2*t^2 - 43856*ep^2*mtt^4*mWW^4*s^2*t^2 - 36616*ep^3*mtt^4*mWW^4*s^2*t^2 + 2182*mtt^3*mWW^5*s^2*t^2 + 13053*ep*mtt^3*mWW^5*s^2*t^2 + 17718*ep^2*mtt^3*mWW^5*s^2*t^2 + 4383*ep^3*mtt^3*mWW^5*s^2*t^2 - 256*mtt^2*mWW^6*s^2*t^2 - 2521*ep*mtt^2*mWW^6*s^2*t^2 - 2250*ep^2*mtt^2*mWW^6*s^2*t^2 + 1979*ep^3*mtt^2*mWW^6*s^2*t^2 - 120*mtt*mWW^7*s^2*t^2 - 310*ep*mtt*mWW^7*s^2*t^2 - 418*ep^2*mtt*mWW^7*s^2*t^2 - 432*ep^3*mtt*mWW^7*s^2*t^2 - 16*mWW^8*s^2*t^2 - 136*ep*mWW^8*s^2*t^2 - 350*ep^2*mWW^8*s^2*t^2 - 274*ep^3*mWW^8*s^2*t^2 + 120*ep*mtt^7*s^3*t^2 + 440*ep^2*mtt^7*s^3*t^2 + 400*ep^3*mtt^7*s^3*t^2 + 1220*mtt^6*mWW*s^3*t^2 + 1494*ep*mtt^6*mWW*s^3*t^2 - 19826*ep^2*mtt^6*mWW*s^3*t^2 - 31200*ep^3*mtt^6*mWW*s^3*t^2 - 2178*mtt^5*mWW^2*s^3*t^2 - 2006*ep*mtt^5*mWW^2*s^3*t^2 + 49402*ep^2*mtt^5*mWW^2*s^3*t^2 + 77654*ep^3*mtt^5*mWW^2*s^3*t^2 - 392*mtt^4*mWW^3*s^3*t^2 - 7006*ep*mtt^4*mWW^3*s^3*t^2 - 48610*ep^2*mtt^4*mWW^3*s^3*t^2 - 64824*ep^3*mtt^4*mWW^3*s^3*t^2 + 2246*mtt^3*mWW^4*s^3*t^2 + 12174*ep*mtt^3*mWW^4*s^3*t^2 + 21486*ep^2*mtt^3*mWW^4*s^3*t^2 + 14646*ep^3*mtt^3*mWW^4*s^3*t^2 - 542*mtt^2*mWW^5*s^3*t^2 - 3164*ep*mtt^2*mWW^5*s^3*t^2 + 1268*ep^2*mtt^2*mWW^5*s^3*t^2 + 7246*ep^3*mtt^2*mWW^5*s^3*t^2 - 484*mtt*mWW^6*s^3*t^2 - 2204*ep*mtt*mWW^6*s^3*t^2 - 4972*ep^2*mtt*mWW^6*s^3*t^2 - 4252*ep^3*mtt*mWW^6*s^3*t^2 + 130*mWW^7*s^3*t^2 + 592*ep*mWW^7*s^3*t^2 + 812*ep^2*mWW^7*s^3*t^2 + 330*ep^3*mWW^7*s^3*t^2 - 60*ep*mtt^6*s^4*t^2 - 220*ep^2*mtt^6*s^4*t^2 - 200*ep^3*mtt^6*s^4*t^2 - 1110*mtt^5*mWW*s^4*t^2 - 5026*ep*mtt^5*mWW*s^4*t^2 + 7214*ep^2*mtt^5*mWW*s^4*t^2 + 20490*ep^3*mtt^5*mWW*s^4*t^2 + 1254*mtt^4*mWW^2*s^4*t^2 + 6271*ep*mtt^4*mWW^2*s^4*t^2 - 19586*ep^2*mtt^4*mWW^2*s^4*t^2 - 43771*ep^3*mtt^4*mWW^2*s^4*t^2 + 806*mtt^3*mWW^3*s^4*t^2 + 3256*ep*mtt^3*mWW^3*s^4*t^2 + 18942*ep^2*mtt^3*mWW^3*s^4*t^2 + 26956*ep^3*mtt^3*mWW^3*s^4*t^2 - 958*mtt^2*mWW^4*s^4*t^2 - 4214*ep*mtt^2*mWW^4*s^4*t^2 - 2754*ep^2*mtt^2*mWW^4*s^4*t^2 + 1342*ep^3*mtt^2*mWW^4*s^4*t^2 - 328*mtt*mWW^5*s^4*t^2 - 1882*ep*mtt*mWW^5*s^4*t^2 - 6344*ep^2*mtt*mWW^5*s^4*t^2 - 6342*ep^3*mtt*mWW^5*s^4*t^2 + 304*mWW^6*s^4*t^2 + 1527*ep*mWW^6*s^4*t^2 + 2620*ep^2*mWW^6*s^4*t^2 + 1525*ep^3*mWW^6*s^4*t^2 + 12*ep*mtt^5*s^5*t^2 + 44*ep^2*mtt^5*s^5*t^2 + 40*ep^3*mtt^5*s^5*t^2 + 494*mtt^4*mWW*s^5*t^2 + 4334*ep*mtt^4*mWW*s^5*t^2 + 1474*ep^2*mtt^4*mWW*s^5*t^2 - 7078*ep^3*mtt^4*mWW*s^5*t^2 - 282*mtt^3*mWW^2*s^5*t^2 - 3995*ep*mtt^3*mWW^2*s^5*t^2 + 2348*ep^2*mtt^3*mWW^2*s^5*t^2 + 13217*ep^3*mtt^3*mWW^2*s^5*t^2 - 478*mtt^2*mWW^3*s^5*t^2 - 1427*ep*mtt^2*mWW^3*s^5*t^2 - 3972*ep^2*mtt^2*mWW^3*s^5*t^2 - 5043*ep^3*mtt^2*mWW^3*s^5*t^2 + 138*mtt*mWW^4*s^5*t^2 + 403*ep*mtt*mWW^4*s^5*t^2 - 1624*ep^2*mtt*mWW^4*s^5*t^2 - 2733*ep^3*mtt*mWW^4*s^5*t^2 + 208*mWW^5*s^5*t^2 + 1089*ep*mWW^5*s^5*t^2 + 2242*ep^2*mWW^5*s^5*t^2 + 1597*ep^3*mWW^5*s^5*t^2 - 72*mtt^3*mWW*s^6*t^2 - 1625*ep*mtt^3*mWW*s^6*t^2 - 1864*ep^2*mtt^3*mWW*s^6*t^2 + 1001*ep^3*mtt^3*mWW*s^6*t^2 + 56*mtt^2*mWW^2*s^6*t^2 + 1237*ep*mtt^2*mWW^2*s^6*t^2 + 734*ep^2*mtt^2*mWW^2*s^6*t^2 - 1723*ep^3*mtt^2*mWW^2*s^6*t^2 + 112*mtt*mWW^3*s^6*t^2 + 453*ep*mtt*mWW^3*s^6*t^2 + 488*ep^2*mtt*mWW^3*s^6*t^2 + 139*ep^3*mtt*mWW^3*s^6*t^2 + 16*mWW^4*s^6*t^2 + 95*ep*mWW^4*s^6*t^2 + 514*ep^2*mWW^4*s^6*t^2 + 583*ep^3*mWW^4*s^6*t^2 - 8*mtt^2*mWW*s^7*t^2 + 222*ep*mtt^2*mWW*s^7*t^2 + 386*ep^2*mtt^2*mWW*s^7*t^2 - 32*mtt*mWW^2*s^7*t^2 - 220*ep*mtt*mWW^2*s^7*t^2 - 252*ep^2*mtt*mWW^2*s^7*t^2 - 24*mWW^3*s^7*t^2 - 130*ep*mWW^3*s^7*t^2 - 134*ep^2*mWW^3*s^7*t^2 + 40*ep*mtt^9*t^3 + 144*ep^2*mtt^9*t^3 + 128*ep^3*mtt^9*t^3 + 34*mtt^8*mWW*t^3 - 587*ep*mtt^8*mWW*t^3 - 2878*ep^2*mtt^8*mWW*t^3 - 2977*ep^3*mtt^8*mWW*t^3 - 162*mtt^7*mWW^2*t^3 + 1552*ep*mtt^7*mWW^2*t^3 + 9050*ep^2*mtt^7*mWW^2*t^3 + 9976*ep^3*mtt^7*mWW^2*t^3 + 174*mtt^6*mWW^3*t^3 - 2015*ep*mtt^6*mWW^3*t^3 - 11980*ep^2*mtt^6*mWW^3*t^3 - 13675*ep^3*mtt^6*mWW^3*t^3 + 254*mtt^5*mWW^4*t^3 + 2940*ep*mtt^5*mWW^4*t^3 + 10044*ep^2*mtt^5*mWW^4*t^3 + 10050*ep^3*mtt^5*mWW^4*t^3 - 706*mtt^4*mWW^5*t^3 - 4345*ep*mtt^4*mWW^5*t^3 - 8710*ep^2*mtt^4*mWW^5*t^3 - 5943*ep^3*mtt^4*mWW^5*t^3 + 570*mtt^3*mWW^6*t^3 + 3472*ep*mtt^3*mWW^6*t^3 + 6322*ep^2*mtt^3*mWW^6*t^3 + 3572*ep^3*mtt^3*mWW^6*t^3 - 174*mtt^2*mWW^7*t^3 - 1117*ep*mtt^2*mWW^7*t^3 - 2096*ep^2*mtt^2*mWW^7*t^3 - 1181*ep^3*mtt^2*mWW^7*t^3 + 10*mtt*mWW^8*t^3 + 60*ep*mtt*mWW^8*t^3 + 104*ep^2*mtt*mWW^8*t^3 + 50*ep^3*mtt*mWW^8*t^3 - 176*ep*mtt^8*s*t^3 - 632*ep^2*mtt^8*s*t^3 - 560*ep^3*mtt^8*s*t^3 - 286*mtt^7*mWW*s*t^3 + 1607*ep*mtt^7*mWW*s*t^3 + 11440*ep^2*mtt^7*mWW*s*t^3 + 13095*ep^3*mtt^7*mWW*s*t^3 + 1140*mtt^6*mWW^2*s*t^3 - 2155*ep*mtt^6*mWW^2*s*t^3 - 29482*ep^2*mtt^6*mWW^2*s*t^3 - 37575*ep^3*mtt^6*mWW^2*s*t^3 - 1256*mtt^5*mWW^3*s*t^3 + 772*ep*mtt^5*mWW^3*s*t^3 + 28948*ep^2*mtt^5*mWW^3*s*t^3 + 40616*ep^3*mtt^5*mWW^3*s*t^3 - 254*mtt^4*mWW^4*s*t^3 - 3174*ep*mtt^4*mWW^4*s*t^3 - 15488*ep^2*mtt^4*mWW^4*s*t^3 - 19180*ep^3*mtt^4*mWW^4*s*t^3 + 1178*mtt^3*mWW^5*s*t^3 + 5971*ep*mtt^3*mWW^5*s*t^3 + 9164*ep^2*mtt^3*mWW^5*s*t^3 + 4879*ep^3*mtt^3*mWW^5*s*t^3 - 544*mtt^2*mWW^6*s*t^3 - 3083*ep*mtt^2*mWW^6*s*t^3 - 4358*ep^2*mtt^2*mWW^6*s*t^3 - 1407*ep^3*mtt^2*mWW^6*s*t^3 + 12*mtt*mWW^7*s*t^3 + 178*ep*mtt*mWW^7*s*t^3 + 304*ep^2*mtt*mWW^7*s*t^3 + 82*ep^3*mtt*mWW^7*s*t^3 + 10*mWW^8*s*t^3 + 60*ep*mWW^8*s*t^3 + 104*ep^2*mWW^8*s*t^3 + 50*ep^3*mWW^8*s*t^3 + 304*ep*mtt^7*s^2*t^3 + 1088*ep^2*mtt^7*s^2*t^3 + 960*ep^3*mtt^7*s^2*t^3 + 842*mtt^6*mWW*s^2*t^3 - 185*ep*mtt^6*mWW*s^2*t^3 - 16632*ep^2*mtt^6*mWW*s^2*t^3 - 22865*ep^3*mtt^6*mWW*s^2*t^3 - 2586*mtt^5*mWW^2*s^2*t^3 - 3982*ep*mtt^5*mWW^2*s^2*t^3 + 34554*ep^2*mtt^5*mWW^2*s^2*t^3 + 55846*ep^3*mtt^5*mWW^2*s^2*t^3 + 2062*mtt^4*mWW^3*s^2*t^3 + 5177*ep*mtt^4*mWW^3*s^2*t^3 - 25672*ep^2*mtt^4*mWW^3*s^2*t^3 - 47703*ep^3*mtt^4*mWW^3*s^2*t^3 + 404*mtt^3*mWW^4*s^2*t^3 + 1280*ep*mtt^3*mWW^4*s^2*t^3 + 8404*ep^2*mtt^3*mWW^4*s^2*t^3 + 13424*ep^3*mtt^3*mWW^4*s^2*t^3 - 694*mtt^2*mWW^5*s^2*t^3 - 2103*ep*mtt^2*mWW^5*s^2*t^3 + 336*ep^2*mtt^2*mWW^5*s^2*t^3 + 2389*ep^3*mtt^2*mWW^5*s^2*t^3 - 194*mtt*mWW^6*s^2*t^3 - 1450*ep*mtt*mWW^6*s^2*t^3 - 3790*ep^2*mtt*mWW^6*s^2*t^3 - 2998*ep^3*mtt*mWW^6*s^2*t^3 + 166*mWW^7*s^2*t^3 + 959*ep*mWW^7*s^2*t^3 + 1712*ep^2*mWW^7*s^2*t^3 + 947*ep^3*mWW^7*s^2*t^3 - 256*ep*mtt^6*s^3*t^3 - 912*ep^2*mtt^6*s^3*t^3 - 800*ep^3*mtt^6*s^3*t^3 - 1182*mtt^5*mWW*s^3*t^3 - 3649*ep*mtt^5*mWW*s^3*t^3 + 9420*ep^2*mtt^5*mWW*s^3*t^3 + 19795*ep^3*mtt^5*mWW*s^3*t^3 + 2580*mtt^4*mWW^2*s^3*t^3 + 9739*ep*mtt^4*mWW^2*s^3*t^3 - 16702*ep^2*mtt^4*mWW^2*s^3*t^3 - 41681*ep^3*mtt^4*mWW^2*s^3*t^3 - 1040*mtt^3*mWW^3*s^3*t^3 - 4764*ep*mtt^3*mWW^3*s^3*t^3 + 12800*ep^2*mtt^3*mWW^3*s^3*t^3 + 29188*ep^3*mtt^3*mWW^3*s^3*t^3 - 656*mtt^2*mWW^4*s^3*t^3 - 1732*ep*mtt^2*mWW^4*s^3*t^3 - 3684*ep^2*mtt^2*mWW^4*s^3*t^3 - 4824*ep^3*mtt^2*mWW^4*s^3*t^3 + 38*mtt*mWW^5*s^3*t^3 - 963*ep*mtt*mWW^5*s^3*t^3 - 4004*ep^2*mtt*mWW^5*s^3*t^3 - 3463*ep^3*mtt*mWW^5*s^3*t^3 + 260*mWW^6*s^3*t^3 + 1625*ep*mWW^6*s^3*t^3 + 3082*ep^2*mWW^6*s^3*t^3 + 1785*ep^3*mWW^6*s^3*t^3 + 104*ep*mtt^5*s^4*t^3 + 368*ep^2*mtt^5*s^4*t^3 + 320*ep^3*mtt^5*s^4*t^3 + 844*mtt^4*mWW*s^4*t^3 + 4792*ep*mtt^4*mWW*s^4*t^3 + 302*ep^2*mtt^4*mWW*s^4*t^3 - 8490*ep^3*mtt^4*mWW*s^4*t^3 - 1200*mtt^3*mWW^2*s^4*t^3 - 6924*ep*mtt^3*mWW^2*s^4*t^3 + 2360*ep^2*mtt^3*mWW^2*s^4*t^3 + 16532*ep^3*mtt^3*mWW^2*s^4*t^3 - 56*mtt^2*mWW^3*s^4*t^3 + 296*ep*mtt^2*mWW^3*s^4*t^3 - 5912*ep^2*mtt^2*mWW^3*s^4*t^3 - 10344*ep^3*mtt^2*mWW^3*s^4*t^3 + 416*mtt*mWW^4*s^4*t^3 + 1416*ep*mtt*mWW^4*s^4*t^3 + 1772*ep^2*mtt*mWW^4*s^4*t^3 + 1084*ep^3*mtt*mWW^4*s^4*t^3 + 44*mWW^5*s^4*t^3 + 540*ep*mWW^5*s^4*t^3 + 1366*ep^2*mWW^5*s^4*t^3 + 898*ep^3*mWW^5*s^4*t^3 - 16*ep*mtt^4*s^5*t^3 - 56*ep^2*mtt^4*s^5*t^3 - 48*ep^3*mtt^4*s^5*t^3 - 284*mtt^3*mWW*s^5*t^3 - 2410*ep*mtt^3*mWW*s^5*t^3 - 2268*ep^2*mtt^3*mWW*s^5*t^3 + 1442*ep^3*mtt^3*mWW*s^5*t^3 + 276*mtt^2*mWW^2*s^5*t^3 + 2022*ep*mtt^2*mWW^2*s^5*t^3 + 280*ep^2*mtt^2*mWW^2*s^5*t^3 - 3386*ep^3*mtt^2*mWW^2*s^5*t^3 + 196*mtt*mWW^3*s^5*t^3 + 906*ep*mtt*mWW^3*s^5*t^3 + 2372*ep^2*mtt*mWW^3*s^5*t^3 + 2206*ep^3*mtt*mWW^3*s^5*t^3 - 140*mWW^4*s^5*t^3 - 534*ep*mWW^4*s^5*t^3 - 584*ep^2*mWW^4*s^5*t^3 - 214*ep^3*mWW^4*s^5*t^3 + 32*mtt^2*mWW*s^6*t^3 + 432*ep*mtt^2*mWW*s^6*t^3 + 616*ep^2*mtt^2*mWW*s^6*t^3 - 48*mtt*mWW^2*s^6*t^3 - 252*ep*mtt*mWW^2*s^6*t^3 - 60*ep^2*mtt*mWW^2*s^6*t^3 + 288*ep^3*mtt*mWW^2*s^6*t^3 - 80*mWW^3*s^6*t^3 - 372*ep*mWW^3*s^6*t^3 - 556*ep^2*mWW^3*s^6*t^3 - 288*ep^3*mWW^3*s^6*t^3 - 44*ep*mtt^8*t^4 - 156*ep^2*mtt^8*t^4 - 136*ep^3*mtt^8*t^4 - 50*mtt^7*mWW*t^4 + 305*ep*mtt^7*mWW*t^4 + 1958*ep^2*mtt^7*mWW*t^4 + 2139*ep^3*mtt^7*mWW*t^4 + 288*mtt^6*mWW^2*t^4 - 111*ep*mtt^6*mWW^2*t^4 - 4808*ep^2*mtt^6*mWW^2*t^4 - 6249*ep^3*mtt^6*mWW^2*t^4 - 598*mtt^5*mWW^3*t^4 - 1396*ep*mtt^5*mWW^3*t^4 + 3388*ep^2*mtt^5*mWW^3*t^4 + 6686*ep^3*mtt^5*mWW^3*t^4 + 512*mtt^4*mWW^4*t^4 + 2134*ep*mtt^4*mWW^4*t^4 + 828*ep^2*mtt^4*mWW^4*t^4 - 2274*ep^3*mtt^4*mWW^4*t^4 - 78*mtt^3*mWW^5*t^4 - 567*ep*mtt^3*mWW^5*t^4 - 826*ep^2*mtt^3*mWW^5*t^4 - 33*ep^3*mtt^3*mWW^5*t^4 - 128*mtt^2*mWW^6*t^4 - 651*ep*mtt^2*mWW^6*t^4 - 1000*ep^2*mtt^2*mWW^6*t^4 - 493*ep^3*mtt^2*mWW^6*t^4 + 54*mtt*mWW^7*t^4 + 330*ep*mtt*mWW^7*t^4 + 616*ep^2*mtt*mWW^7*t^4 + 360*ep^3*mtt*mWW^7*t^4 + 164*ep*mtt^7*s*t^4 + 580*ep^2*mtt^7*s*t^4 + 504*ep^3*mtt^7*s*t^4 + 268*mtt^6*mWW*s*t^4 - 432*ep*mtt^6*mWW*s*t^4 - 6142*ep^2*mtt^6*mWW*s*t^4 - 7590*ep^3*mtt^6*mWW*s*t^4 - 1204*mtt^5*mWW^2*s*t^4 - 1986*ep*mtt^5*mWW^2*s*t^4 + 11626*ep^2*mtt^5*mWW^2*s*t^4 + 18780*ep^3*mtt^5*mWW^2*s*t^4 + 1858*mtt^4*mWW^3*s*t^4 + 6296*ep*mtt^4*mWW^3*s*t^4 - 4518*ep^2*mtt^4*mWW^3*s*t^4 - 16004*ep^3*mtt^4*mWW^3*s*t^4 - 1084*mtt^3*mWW^4*s*t^4 - 5442*ep*mtt^3*mWW^4*s*t^4 - 4098*ep^2*mtt^3*mWW^4*s*t^4 + 3312*ep^3*mtt^3*mWW^4*s*t^4 + 124*mtt^2*mWW^5*s*t^4 + 1446*ep*mtt^2*mWW^5*s*t^4 + 3092*ep^2*mtt^2*mWW^5*s*t^4 + 1554*ep^3*mtt^2*mWW^5*s*t^4 - 16*mtt*mWW^6*s*t^4 - 376*ep*mtt*mWW^6*s*t^4 - 1156*ep^2*mtt*mWW^6*s*t^4 - 916*ep^3*mtt*mWW^6*s*t^4 + 54*mWW^7*s*t^4 + 330*ep*mWW^7*s*t^4 + 616*ep^2*mWW^7*s*t^4 + 360*ep^3*mWW^7*s*t^4 - 228*ep*mtt^6*s^2*t^4 - 804*ep^2*mtt^6*s^2*t^4 - 696*ep^3*mtt^6*s^2*t^4 - 574*mtt^5*mWW*s^2*t^4 - 983*ep*mtt^5*mWW*s^2*t^4 + 6192*ep^2*mtt^5*mWW*s^2*t^4 + 10021*ep^3*mtt^5*mWW*s^2*t^4 + 1894*mtt^4*mWW^2*s^2*t^4 + 6008*ep*mtt^4*mWW^2*s^2*t^4 - 8502*ep^2*mtt^4*mWW^2*s^2*t^4 - 21112*ep^3*mtt^4*mWW^2*s^2*t^4 - 1890*mtt^3*mWW^3*s^2*t^4 - 7379*ep*mtt^3*mWW^3*s^2*t^4 + 2962*ep^2*mtt^3*mWW^3*s^2*t^4 + 15795*ep^3*mtt^3*mWW^3*s^2*t^4 + 398*mtt^2*mWW^4*s^2*t^4 + 1925*ep*mtt^2*mWW^4*s^2*t^4 - 874*ep^2*mtt^2*mWW^4*s^2*t^4 - 4681*ep^3*mtt^2*mWW^4*s^2*t^4 + 168*mtt*mWW^5*s^2*t^4 + 538*ep*mtt*mWW^5*s^2*t^4 + 734*ep^2*mtt*mWW^5*s^2*t^4 + 496*ep^3*mtt*mWW^5*s^2*t^4 + 4*mWW^6*s^2*t^4 + 119*ep*mWW^6*s^2*t^4 + 292*ep^2*mWW^6*s^2*t^4 + 177*ep^3*mWW^6*s^2*t^4 + 140*ep*mtt^5*s^3*t^4 + 492*ep^2*mtt^5*s^3*t^4 + 424*ep^3*mtt^5*s^3*t^4 + 608*mtt^4*mWW*s^3*t^4 + 2496*ep*mtt^4*mWW*s^3*t^4 - 1228*ep^2*mtt^4*mWW*s^3*t^4 - 5828*ep^3*mtt^4*mWW*s^3*t^4 - 1342*mtt^3*mWW^2*s^3*t^4 - 5609*ep*mtt^3*mWW^2*s^3*t^4 + 1790*ep^2*mtt^3*mWW^2*s^3*t^4 + 11441*ep^3*mtt^3*mWW^2*s^3*t^4 + 558*mtt^2*mWW^3*s^3*t^4 + 1619*ep*mtt^2*mWW^3*s^3*t^4 - 5060*ep^2*mtt^2*mWW^3*s^3*t^4 - 9565*ep^3*mtt^2*mWW^3*s^3*t^4 + 366*mtt*mWW^4*s^3*t^4 + 2365*ep*mtt*mWW^4*s^3*t^4 + 5830*ep^2*mtt*mWW^4*s^3*t^4 + 4639*ep^3*mtt*mWW^4*s^3*t^4 - 190*mWW^5*s^3*t^4 - 1011*ep*mWW^5*s^3*t^4 - 1824*ep^2*mWW^5*s^3*t^4 - 1111*ep^3*mWW^5*s^3*t^4 - 32*ep*mtt^4*s^4*t^4 - 112*ep^2*mtt^4*s^4*t^4 - 96*ep^3*mtt^4*s^4*t^4 - 316*mtt^3*mWW*s^4*t^4 - 1840*ep*mtt^3*mWW*s^4*t^4 - 1342*ep^2*mtt^3*mWW*s^4*t^4 + 1258*ep^3*mtt^3*mWW*s^4*t^4 + 396*mtt^2*mWW^2*s^4*t^4 + 1750*ep*mtt^2*mWW^2*s^4*t^4 - 502*ep^2*mtt^2*mWW^2*s^4*t^4 - 3436*ep^3*mtt^2*mWW^2*s^4*t^4 + 156*mtt*mWW^3*s^4*t^4 + 1352*ep*mtt*mWW^3*s^4*t^4 + 4162*ep^2*mtt*mWW^3*s^4*t^4 + 3674*ep^3*mtt*mWW^3*s^4*t^4 - 236*mWW^4*s^4*t^4 - 1294*ep*mWW^4*s^4*t^4 - 2334*ep^2*mWW^4*s^4*t^4 - 1400*ep^3*mWW^4*s^4*t^4 + 64*mtt^2*mWW*s^5*t^4 + 454*ep*mtt^2*mWW*s^5*t^4 + 562*ep^2*mtt^2*mWW*s^5*t^4 - 32*mtt*mWW^2*s^5*t^4 - 52*ep*mtt*mWW^2*s^5*t^4 + 396*ep^2*mtt*mWW^2*s^5*t^4 + 576*ep^3*mtt*mWW^2*s^5*t^4 - 96*mWW^3*s^5*t^4 - 530*ep*mWW^3*s^5*t^4 - 958*ep^2*mWW^3*s^5*t^4 - 576*ep^3*mWW^3*s^5*t^4 + 16*ep*mtt^7*t^5 + 56*ep^2*mtt^7*t^5 + 48*ep^3*mtt^7*t^5 + 30*mtt^6*mWW*t^5 - 37*ep*mtt^6*mWW*t^5 - 590*ep^2*mtt^6*mWW*t^5 - 715*ep^3*mtt^6*mWW*t^5 - 170*mtt^5*mWW^2*t^5 - 328*ep*mtt^5*mWW^2*t^5 + 1176*ep^2*mtt^5*mWW^2*t^5 + 1994*ep^3*mtt^5*mWW^2*t^5 + 380*mtt^4*mWW^3*t^5 + 1362*ep*mtt^4*mWW^3*t^5 + 76*ep^2*mtt^4*mWW^3*t^5 - 1786*ep^3*mtt^4*mWW^3*t^5 - 420*mtt^3*mWW^4*t^5 - 1988*ep*mtt^3*mWW^4*t^5 - 2224*ep^2*mtt^3*mWW^4*t^5 - 176*ep^3*mtt^3*mWW^4*t^5 + 230*mtt^2*mWW^5*t^5 + 1291*ep*mtt^2*mWW^5*t^5 + 2130*ep^2*mtt^2*mWW^5*t^5 + 1021*ep^3*mtt^2*mWW^5*t^5 - 50*mtt*mWW^6*t^5 - 316*ep*mtt*mWW^6*t^5 - 624*ep^2*mtt*mWW^6*t^5 - 386*ep^3*mtt*mWW^6*t^5 - 48*ep*mtt^6*s*t^5 - 168*ep^2*mtt^6*s*t^5 - 144*ep^3*mtt^6*s*t^5 - 120*mtt^5*mWW*s*t^5 - 135*ep*mtt^5*mWW*s*t^5 + 1356*ep^2*mtt^5*mWW*s*t^5 + 1987*ep^3*mtt^5*mWW*s*t^5 + 502*mtt^4*mWW^2*s*t^5 + 1441*ep*mtt^4*mWW^2*s*t^5 - 1932*ep^2*mtt^4*mWW^2*s*t^5 - 4619*ep^3*mtt^4*mWW^2*s*t^5 - 736*mtt^3*mWW^3*s*t^5 - 2717*ep*mtt^3*mWW^3*s*t^5 - 36*ep^2*mtt^3*mWW^3*s*t^5 + 3761*ep^3*mtt^3*mWW^3*s*t^5 + 396*mtt^2*mWW^4*s*t^5 + 1575*ep*mtt^2*mWW^4*s*t^5 + 660*ep^2*mtt^2*mWW^4*s*t^5 - 1279*ep^3*mtt^2*mWW^4*s*t^5 + 8*mtt*mWW^5*s*t^5 + 200*ep*mtt*mWW^5*s*t^5 + 744*ep^2*mtt*mWW^5*s*t^5 + 680*ep^3*mtt*mWW^5*s*t^5 - 50*mWW^6*s*t^5 - 316*ep*mWW^6*s*t^5 - 624*ep^2*mWW^6*s*t^5 - 386*ep^3*mWW^6*s*t^5 + 48*ep*mtt^5*s^2*t^5 + 168*ep^2*mtt^5*s^2*t^5 + 144*ep^3*mtt^5*s^2*t^5 + 190*mtt^4*mWW*s^2*t^5 + 609*ep*mtt^4*mWW*s^2*t^5 - 682*ep^2*mtt^4*mWW*s^2*t^5 - 1829*ep^3*mtt^4*mWW*s^2*t^5 - 532*mtt^3*mWW^2*s^2*t^5 - 1908*ep*mtt^3*mWW^2*s^2*t^5 + 726*ep^2*mtt^3*mWW^2*s^2*t^5 + 3730*ep^3*mtt^3*mWW^2*s^2*t^5 + 372*mtt^2*mWW^3*s^2*t^5 + 1002*ep*mtt^2*mWW^3*s^2*t^5 - 1632*ep^2*mtt^2*mWW^3*s^2*t^5 - 3486*ep^3*mtt^2*mWW^3*s^2*t^5 + 92*mtt*mWW^4*s^2*t^5 + 1044*ep*mtt*mWW^4*s^2*t^5 + 2974*ep^2*mtt*mWW^4*s^2*t^5 + 2378*ep^3*mtt*mWW^4*s^2*t^5 - 122*mWW^5*s^2*t^5 - 795*ep*mWW^5*s^2*t^5 - 1554*ep^2*mWW^5*s^2*t^5 - 937*ep^3*mWW^5*s^2*t^5 - 16*ep*mtt^4*s^3*t^5 - 56*ep^2*mtt^4*s^3*t^5 - 48*ep^3*mtt^4*s^3*t^5 - 140*mtt^3*mWW*s^3*t^5 - 665*ep*mtt^3*mWW*s^3*t^5 - 344*ep^2*mtt^3*mWW*s^3*t^5 + 557*ep^3*mtt^3*mWW*s^3*t^5 + 208*mtt^2*mWW^2*s^3*t^5 + 763*ep*mtt^2*mWW^2*s^3*t^5 - 234*ep^2*mtt^2*mWW^2*s^3*t^5 - 1393*ep^3*mtt^2*mWW^2*s^3*t^5 + 52*mtt*mWW^3*s^3*t^5 + 673*ep*mtt*mWW^3*s^3*t^5 + 2032*ep^2*mtt*mWW^3*s^3*t^5 + 1675*ep^3*mtt*mWW^3*s^3*t^5 - 120*mWW^4*s^3*t^5 - 755*ep*mWW^4*s^3*t^5 - 1398*ep^2*mWW^4*s^3*t^5 - 791*ep^3*mWW^4*s^3*t^5 + 40*mtt^2*mWW*s^4*t^5 + 228*ep*mtt^2*mWW*s^4*t^5 + 260*ep^2*mtt^2*mWW*s^4*t^5 - 8*mtt*mWW^2*s^4*t^5 + 32*ep*mtt*mWW^2*s^4*t^5 + 264*ep^2*mtt*mWW^2*s^4*t^5 + 288*ep^3*mtt*mWW^2*s^4*t^5 - 48*mWW^3*s^4*t^5 - 292*ep*mWW^3*s^4*t^5 - 524*ep^2*mWW^3*s^4*t^5 - 288*ep^3*mWW^3*s^4*t^5 - 4*mtt^5*mWW*t^6 - 5*ep*mtt^5*mWW*t^6 + 52*ep^2*mtt^5*mWW*t^6 + 77*ep^3*mtt^5*mWW*t^6 + 16*mtt^4*mWW^2*t^6 + 20*ep*mtt^4*mWW^2*t^6 - 208*ep^2*mtt^4*mWW^2*t^6 - 308*ep^3*mtt^4*mWW^2*t^6 - 24*mtt^3*mWW^3*t^6 - 30*ep*mtt^3*mWW^3*t^6 + 312*ep^2*mtt^3*mWW^3*t^6 + 462*ep^3*mtt^3*mWW^3*t^6 + 16*mtt^2*mWW^4*t^6 + 20*ep*mtt^2*mWW^4*t^6 - 208*ep^2*mtt^2*mWW^4*t^6 - 308*ep^3*mtt^2*mWW^4*t^6 - 4*mtt*mWW^5*t^6 - 5*ep*mtt*mWW^5*t^6 + 52*ep^2*mtt*mWW^5*t^6 + 77*ep^3*mtt*mWW^5*t^6 + 16*mtt^4*mWW*s*t^6 + 52*ep*mtt^4*mWW*s*t^6 - 58*ep^2*mtt^4*mWW*s*t^6 - 154*ep^3*mtt^4*mWW*s*t^6 - 44*mtt^3*mWW^2*s*t^6 - 151*ep*mtt^3*mWW^2*s*t^6 + 122*ep^2*mtt^3*mWW^2*s*t^6 + 385*ep^3*mtt^3*mWW^2*s*t^6 + 36*mtt^2*mWW^3*s*t^6 + 141*ep*mtt^2*mWW^3*s*t^6 - 18*ep^2*mtt^2*mWW^3*s*t^6 - 231*ep^3*mtt^2*mWW^3*s*t^6 - 4*mtt*mWW^4*s*t^6 - 37*ep*mtt*mWW^4*s*t^6 - 98*ep^2*mtt*mWW^4*s*t^6 - 77*ep^3*mtt*mWW^4*s*t^6 - 4*mWW^5*s*t^6 - 5*ep*mWW^5*s*t^6 + 52*ep^2*mWW^5*s*t^6 + 77*ep^3*mWW^5*s*t^6 - 20*mtt^3*mWW*s^2*t^6 - 89*ep*mtt^3*mWW*s^2*t^6 - 40*ep^2*mtt^3*mWW*s^2*t^6 + 77*ep^3*mtt^3*mWW*s^2*t^6 + 28*mtt^2*mWW^2*s^2*t^6 + 131*ep*mtt^2*mWW^2*s^2*t^6 + 86*ep^2*mtt^2*mWW^2*s^2*t^6 - 77*ep^3*mtt^2*mWW^2*s^2*t^6 + 4*mtt*mWW^3*s^2*t^6 + 5*ep*mtt*mWW^3*s^2*t^6 - 52*ep^2*mtt*mWW^3*s^2*t^6 - 77*ep^3*mtt*mWW^3*s^2*t^6 - 12*mWW^4*s^2*t^6 - 47*ep*mWW^4*s^2*t^6 + 6*ep^2*mWW^4*s^2*t^6 + 77*ep^3*mWW^4*s^2*t^6 + 8*mtt^2*mWW*s^3*t^6 + 42*ep*mtt^2*mWW*s^3*t^6 + 46*ep^2*mtt^2*mWW*s^3*t^6 - 8*mWW^3*s^3*t^6 - 42*ep*mWW^3*s^3*t^6 - 46*ep^2*mWW^3*s^3*t^6)/(2*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt*(12*ep*mtt^9*mWW + 44*ep^2*mtt^9*mWW + 40*ep^3*mtt^9*mWW - 4*mtt^8*mWW^2 - 79*ep*mtt^8*mWW^2 - 243*ep^2*mtt^8*mWW^2 - 202*ep^3*mtt^8*mWW^2 + 6*mtt^7*mWW^3 + 120*ep*mtt^7*mWW^3 + 348*ep^2*mtt^7*mWW^3 + 264*ep^3*mtt^7*mWW^3 + 22*mtt^6*mWW^4 + 113*ep*mtt^6*mWW^4 + 257*ep^2*mtt^6*mWW^4 + 238*ep^3*mtt^6*mWW^4 - 68*mtt^5*mWW^5 - 492*ep*mtt^5*mWW^5 - 1188*ep^2*mtt^5*mWW^5 - 952*ep^3*mtt^5*mWW^5 + 72*mtt^4*mWW^6 + 531*ep*mtt^4*mWW^6 + 1263*ep^2*mtt^4*mWW^6 + 978*ep^3*mtt^4*mWW^6 - 34*mtt^3*mWW^7 - 248*ep*mtt^3*mWW^7 - 580*ep^2*mtt^3*mWW^7 - 440*ep^3*mtt^3*mWW^7 + 6*mtt^2*mWW^8 + 43*ep*mtt^2*mWW^8 + 99*ep^2*mtt^2*mWW^8 + 74*ep^3*mtt^2*mWW^8 - 66*ep*mtt^8*mWW*s - 254*ep^2*mtt^8*mWW*s - 240*ep^3*mtt^8*mWW*s + 52*mtt^7*mWW^2*s + 559*ep*mtt^7*mWW^2*s + 1528*ep^2*mtt^7*mWW^2*s + 1217*ep^3*mtt^7*mWW^2*s - 160*mtt^6*mWW^3*s - 1221*ep*mtt^6*mWW^3*s - 2738*ep^2*mtt^6*mWW^3*s - 1837*ep^3*mtt^6*mWW^3*s + 124*mtt^5*mWW^4*s + 628*ep*mtt^5*mWW^4*s + 758*ep^2*mtt^5*mWW^4*s - 34*ep^3*mtt^5*mWW^4*s + 80*mtt^4*mWW^5*s + 932*ep*mtt^4*mWW^5*s + 2894*ep^2*mtt^4*mWW^5*s + 2710*ep^3*mtt^4*mWW^5*s - 164*mtt^3*mWW^6*s - 1353*ep*mtt^3*mWW^6*s - 3436*ep^2*mtt^3*mWW^6*s - 2771*ep^3*mtt^3*mWW^6*s + 80*mtt^2*mWW^7*s + 611*ep*mtt^2*mWW^7*s + 1458*ep^2*mtt^2*mWW^7*s + 1111*ep^3*mtt^2*mWW^7*s - 12*mtt*mWW^8*s - 90*ep*mtt*mWW^8*s - 210*ep^2*mtt*mWW^8*s - 156*ep^3*mtt*mWW^8*s + 144*ep*mtt^7*mWW*s^2 + 600*ep^2*mtt^7*mWW*s^2 + 600*ep^3*mtt^7*mWW*s^2 - 192*mtt^6*mWW^2*s^2 - 1584*ep*mtt^6*mWW^2*s^2 - 3968*ep^2*mtt^6*mWW^2*s^2 - 3040*ep^3*mtt^6*mWW^2*s^2 + 576*mtt^5*mWW^3*s^2 + 3736*ep*mtt^5*mWW^3*s^2 + 7632*ep^2*mtt^5*mWW^3*s^2 + 4788*ep^3*mtt^5*mWW^3*s^2 - 558*mtt^4*mWW^4*s^2 - 2934*ep*mtt^4*mWW^4*s^2 - 4487*ep^2*mtt^4*mWW^4*s^2 - 1621*ep^3*mtt^4*mWW^4*s^2 + 126*mtt^3*mWW^5*s^2 - 14*ep*mtt^3*mWW^5*s^2 - 1814*ep^2*mtt^3*mWW^5*s^2 - 2568*ep^3*mtt^3*mWW^5*s^2 + 82*mtt^2*mWW^6*s^2 + 970*ep*mtt^2*mWW^6*s^2 + 2856*ep^2*mtt^2*mWW^6*s^2 + 2478*ep^3*mtt^2*mWW^6*s^2 - 38*mtt*mWW^7*s^2 - 346*ep*mtt*mWW^7*s^2 - 874*ep^2*mtt*mWW^7*s^2 - 668*ep^3*mtt*mWW^7*s^2 + 4*mWW^8*s^2 + 28*ep*mWW^8*s^2 + 55*ep^2*mWW^8*s^2 + 31*ep^3*mWW^8*s^2 - 150*ep*mtt^6*mWW*s^3 - 730*ep^2*mtt^6*mWW*s^3 - 800*ep^3*mtt^6*mWW*s^3 + 320*mtt^5*mWW^2*s^3 + 2306*ep*mtt^5*mWW^2*s^3 + 5444*ep^2*mtt^5*mWW^2*s^3 + 4030*ep^3*mtt^5*mWW^2*s^3 - 824*mtt^4*mWW^3*s^3 - 5154*ep*mtt^4*mWW^3*s^3 - 10164*ep^2*mtt^4*mWW^3*s^3 - 6102*ep^3*mtt^4*mWW^3*s^3 + 700*mtt^3*mWW^4*s^3 + 3859*ep*mtt^3*mWW^4*s^3 + 6246*ep^2*mtt^3*mWW^4*s^3 + 2615*ep^3*mtt^3*mWW^4*s^3 - 192*mtt^2*mWW^5*s^3 - 621*ep*mtt^2*mWW^5*s^3 + 90*ep^2*mtt^2*mWW^5*s^3 + 1079*ep^3*mtt^2*mWW^5*s^3 - 20*mtt*mWW^6*s^3 - 349*ep*mtt*mWW^6*s^3 - 1102*ep^2*mtt*mWW^6*s^3 - 945*ep^3*mtt*mWW^6*s^3 + 16*mWW^7*s^3 + 109*ep*mWW^7*s^3 + 216*ep^2*mWW^7*s^3 + 123*ep^3*mWW^7*s^3 + 60*ep*mtt^5*mWW*s^4 + 460*ep^2*mtt^5*mWW*s^4 + 600*ep^3*mtt^5*mWW*s^4 - 260*mtt^4*mWW^2*s^4 - 1799*ep*mtt^4*mWW^2*s^4 - 4151*ep^2*mtt^4*mWW^2*s^4 - 2990*ep^3*mtt^4*mWW^2*s^4 + 526*mtt^3*mWW^3*s^4 + 3458*ep*mtt^3*mWW^3*s^4 + 6862*ep^2*mtt^3*mWW^3*s^4 + 3988*ep^3*mtt^3*mWW^3*s^4 - 328*mtt^2*mWW^4*s^4 - 1973*ep*mtt^2*mWW^4*s^4 - 3300*ep^2*mtt^2*mWW^4*s^4 - 1389*ep^3*mtt^2*mWW^4*s^4 + 38*mtt*mWW^5*s^4 + 96*ep*mtt*mWW^5*s^4 - 190*ep^2*mtt*mWW^5*s^4 - 394*ep^3*mtt*mWW^5*s^4 + 24*mWW^6*s^4 + 158*ep*mWW^6*s^4 + 319*ep^2*mWW^6*s^4 + 185*ep^3*mWW^6*s^4 + 18*ep*mtt^4*mWW*s^5 - 114*ep^2*mtt^4*mWW*s^5 - 240*ep^3*mtt^4*mWW*s^5 + 84*mtt^3*mWW^2*s^5 + 675*ep*mtt^3*mWW^2*s^5 + 1652*ep^2*mtt^3*mWW^2*s^5 + 1177*ep^3*mtt^3*mWW^2*s^5 - 120*mtt^2*mWW^3*s^5 - 1015*ep*mtt^2*mWW^3*s^5 - 2160*ep^2*mtt^2*mWW^3*s^5 - 1221*ep^3*mtt^2*mWW^3*s^5 + 36*mtt*mWW^4*s^5 + 287*ep*mtt*mWW^4*s^5 + 478*ep^2*mtt*mWW^4*s^5 + 159*ep^3*mtt*mWW^4*s^5 + 16*mWW^5*s^5 + 99*ep*mWW^5*s^5 + 208*ep^2*mWW^5*s^5 + 125*ep^3*mWW^5*s^5 - 24*ep*mtt^3*mWW*s^6 - 16*ep^2*mtt^3*mWW*s^6 + 40*ep^3*mtt^3*mWW*s^6 + 8*mtt^2*mWW^2*s^6 - 58*ep*mtt^2*mWW^2*s^6 - 254*ep^2*mtt^2*mWW^2*s^6 - 192*ep^3*mtt^2*mWW^2*s^6 - 4*mtt*mWW^3*s^6 + 78*ep*mtt*mWW^3*s^6 + 222*ep^2*mtt*mWW^3*s^6 + 120*ep^3*mtt*mWW^3*s^6 + 4*mWW^4*s^6 + 20*ep*mWW^4*s^6 + 48*ep^2*mWW^4*s^6 + 32*ep^3*mWW^4*s^6 + 6*ep*mtt^2*mWW*s^7 + 10*ep^2*mtt^2*mWW*s^7 - 8*mtt*mWW^2*s^7 - 20*ep*mtt*mWW^2*s^7 - 8*ep^2*mtt*mWW^2*s^7 - 2*ep*mWW^3*s^7 - 2*ep^2*mWW^3*s^7 + 4*mtt^8*mWW*t - 32*ep*mtt^8*mWW*t - 176*ep^2*mtt^8*mWW*t - 188*ep^3*mtt^8*mWW*t + 8*mtt^7*mWW^2*t + 285*ep*mtt^7*mWW^2*t + 1024*ep^2*mtt^7*mWW^2*t + 953*ep^3*mtt^7*mWW^2*t - 70*mtt^6*mWW^3*t - 773*ep*mtt^6*mWW^3*t - 2162*ep^2*mtt^6*mWW^3*t - 1757*ep^3*mtt^6*mWW^3*t + 96*mtt^5*mWW^4*t + 718*ep*mtt^5*mWW^4*t + 1572*ep^2*mtt^5*mWW^4*t + 1010*ep^3*mtt^5*mWW^4*t + 8*mtt^4*mWW^5*t + 226*ep*mtt^4*mWW^5*t + 904*ep^2*mtt^4*mWW^5*t + 978*ep^3*mtt^4*mWW^5*t - 104*mtt^3*mWW^6*t - 859*ep*mtt^3*mWW^6*t - 2188*ep^2*mtt^3*mWW^6*t - 1771*ep^3*mtt^3*mWW^6*t + 74*mtt^2*mWW^7*t + 547*ep*mtt^2*mWW^7*t + 1274*ep^2*mtt^2*mWW^7*t + 951*ep^3*mtt^2*mWW^7*t - 16*mtt*mWW^8*t - 112*ep*mtt*mWW^8*t - 248*ep^2*mtt*mWW^8*t - 176*ep^3*mtt*mWW^8*t - 52*mtt^7*mWW*s*t - 49*ep*mtt^7*mWW*s*t + 522*ep^2*mtt^7*mWW*s*t + 783*ep^3*mtt^7*mWW*s*t - 8*mtt^6*mWW^2*s*t - 992*ep*mtt^6*mWW^2*s*t - 4050*ep^2*mtt^6*mWW^2*s*t - 4038*ep^3*mtt^6*mWW^2*s*t + 468*mtt^5*mWW^3*s*t + 3944*ep*mtt^5*mWW^3*s*t + 9952*ep^2*mtt^5*mWW^3*s*t + 7656*ep^3*mtt^5*mWW^3*s*t - 758*mtt^4*mWW^4*s*t - 4782*ep*mtt^4*mWW^4*s*t - 9318*ep^2*mtt^4*mWW^4*s*t - 5466*ep^3*mtt^4*mWW^4*s*t + 314*mtt^3*mWW^5*s*t + 1247*ep*mtt^3*mWW^5*s*t + 712*ep^2*mtt^3*mWW^5*s*t - 1041*ep^3*mtt^3*mWW^5*s*t + 146*mtt^2*mWW^6*s*t + 1472*ep*mtt^2*mWW^6*s*t + 4148*ep^2*mtt^2*mWW^6*s*t + 3558*ep^3*mtt^2*mWW^6*s*t - 130*mtt*mWW^7*s*t - 982*ep*mtt*mWW^7*s*t - 2274*ep^2*mtt*mWW^7*s*t - 1662*ep^3*mtt*mWW^7*s*t + 20*mWW^8*s*t + 142*ep*mWW^8*s*t + 308*ep^2*mWW^8*s*t + 210*ep^3*mWW^8*s*t + 192*mtt^6*mWW*s^2*t + 702*ep*mtt^6*mWW*s^2*t + 14*ep^2*mtt^6*mWW*s^2*t - 1100*ep^3*mtt^6*mWW*s^2*t - 52*mtt^5*mWW^2*s^2*t + 1081*ep*mtt^5*mWW^2*s^2*t + 5852*ep^2*mtt^5*mWW^2*s^2*t + 6531*ep^3*mtt^5*mWW^2*s^2*t - 998*mtt^4*mWW^3*s^2*t - 7434*ep*mtt^4*mWW^3*s^2*t - 17320*ep^2*mtt^4*mWW^3*s^2*t - 12516*ep^3*mtt^4*mWW^3*s^2*t + 1394*mtt^3*mWW^4*s^2*t + 8573*ep*mtt^3*mWW^4*s^2*t + 15750*ep^2*mtt^3*mWW^4*s^2*t + 8405*ep^3*mtt^3*mWW^4*s^2*t - 478*mtt^2*mWW^5*s^2*t - 2183*ep*mtt^2*mWW^5*s^2*t - 1904*ep^2*mtt^2*mWW^5*s^2*t + 903*ep^3*mtt^2*mWW^5*s^2*t - 126*mtt*mWW^6*s^2*t - 1234*ep*mtt*mWW^6*s^2*t - 3506*ep^2*mtt*mWW^6*s^2*t - 3012*ep^3*mtt*mWW^6*s^2*t + 68*mWW^7*s^2*t + 495*ep*mWW^7*s^2*t + 1114*ep^2*mWW^7*s^2*t + 789*ep^3*mWW^7*s^2*t - 320*mtt^5*mWW*s^3*t - 1658*ep*mtt^5*mWW*s^3*t - 1748*ep^2*mtt^5*mWW*s^3*t + 330*ep^3*mtt^5*mWW*s^3*t + 128*mtt^4*mWW^2*s^3*t - 129*ep*mtt^4*mWW^2*s^3*t - 3476*ep^2*mtt^4*mWW^2*s^3*t - 4879*ep^3*mtt^4*mWW^2*s^3*t + 932*mtt^3*mWW^3*s^3*t + 6749*ep*mtt^3*mWW^3*s^3*t + 14706*ep^2*mtt^3*mWW^3*s^3*t + 9733*ep^3*mtt^3*mWW^3*s^3*t - 1008*mtt^2*mWW^4*s^3*t - 6422*ep*mtt^2*mWW^4*s^3*t - 11220*ep^2*mtt^2*mWW^4*s^3*t - 5206*ep^3*mtt^2*mWW^4*s^3*t + 220*mtt*mWW^5*s^3*t + 1043*ep*mtt*mWW^5*s^3*t + 598*ep^2*mtt*mWW^5*s^3*t - 921*ep^3*mtt*mWW^5*s^3*t + 48*mWW^6*s^3*t + 417*ep*mWW^6*s^3*t + 1140*ep^2*mWW^6*s^3*t + 943*ep^3*mWW^6*s^3*t + 260*mtt^4*mWW*s^4*t + 1712*ep*mtt^4*mWW*s^4*t + 2572*ep^2*mtt^4*mWW*s^4*t + 600*ep^3*mtt^4*mWW*s^4*t - 112*mtt^3*mWW^2*s^4*t - 450*ep*mtt^3*mWW^2*s^4*t + 464*ep^2*mtt^3*mWW^2*s^4*t + 1536*ep^3*mtt^3*mWW^2*s^4*t - 420*mtt^2*mWW^3*s^4*t - 3293*ep*mtt^2*mWW^3*s^4*t - 6764*ep^2*mtt^2*mWW^3*s^4*t - 3893*ep^3*mtt^2*mWW^3*s^4*t + 356*mtt*mWW^4*s^4*t + 2394*ep*mtt*mWW^4*s^4*t + 3934*ep^2*mtt*mWW^4*s^4*t + 1506*ep^3*mtt*mWW^4*s^4*t - 52*mWW^5*s^4*t - 235*ep*mWW^5*s^4*t - 78*ep^2*mWW^5*s^4*t + 251*ep^3*mWW^5*s^4*t - 84*mtt^3*mWW*s^5*t - 801*ep*mtt^3*mWW*s^5*t - 1502*ep^2*mtt^3*mWW*s^5*t - 577*ep^3*mtt^3*mWW*s^5*t + 40*mtt^2*mWW^2*s^5*t + 209*ep*mtt^2*mWW^2*s^5*t + 190*ep^2*mtt^2*mWW^2*s^5*t - 87*ep^3*mtt^2*mWW^2*s^5*t + 116*mtt*mWW^3*s^5*t + 993*ep*mtt*mWW^3*s^5*t + 1902*ep^2*mtt*mWW^3*s^5*t + 913*ep^3*mtt*mWW^3*s^5*t - 80*mWW^4*s^5*t - 481*ep*mWW^4*s^5*t - 718*ep^2*mWW^4*s^5*t - 249*ep^3*mWW^4*s^5*t - 8*mtt^2*mWW*s^6*t + 106*ep*mtt^2*mWW*s^6*t + 310*ep^2*mtt^2*mWW*s^6*t + 152*ep^3*mtt^2*mWW*s^6*t - 4*mtt*mWW^2*s^6*t + 4*ep^2*mtt*mWW^2*s^6*t - 16*ep^3*mtt*mWW^2*s^6*t - 28*mWW^3*s^6*t - 186*ep*mWW^3*s^6*t - 314*ep^2*mWW^3*s^6*t - 136*ep^3*mWW^3*s^6*t + 8*mtt*mWW*s^7*t + 20*ep*mtt*mWW*s^7*t + 8*ep^2*mtt*mWW*s^7*t - 4*ep*mWW^2*s^7*t - 8*ep^2*mWW^2*s^7*t - 3*ep*mtt^8*t^2 - 11*ep^2*mtt^8*t^2 - 10*ep^3*mtt^8*t^2 - 14*mtt^7*mWW*t^2 + 47*ep*mtt^7*mWW*t^2 + 394*ep^2*mtt^7*mWW*t^2 + 471*ep^3*mtt^7*mWW*t^2 + 14*mtt^6*mWW^2*t^2 - 390*ep*mtt^6*mWW^2*t^2 - 1856*ep^2*mtt^6*mWW^2*t^2 - 1978*ep^3*mtt^6*mWW^2*t^2 + 150*mtt^5*mWW^3*t^2 + 1564*ep*mtt^5*mWW^3*t^2 + 4516*ep^2*mtt^5*mWW^3*t^2 + 3900*ep^3*mtt^5*mWW^3*t^2 - 394*mtt^4*mWW^4*t^2 - 2744*ep*mtt^4*mWW^4*t^2 - 6043*ep^2*mtt^4*mWW^4*t^2 - 4237*ep^3*mtt^4*mWW^4*t^2 + 342*mtt^3*mWW^5*t^2 + 2037*ep*mtt^3*mWW^5*t^2 + 3766*ep^2*mtt^3*mWW^5*t^2 + 2135*ep^3*mtt^3*mWW^5*t^2 - 78*mtt^2*mWW^6*t^2 - 340*ep*mtt^2*mWW^6*t^2 - 326*ep^2*mtt^2*mWW^6*t^2 + 76*ep^3*mtt^2*mWW^6*t^2 - 30*mtt*mWW^7*t^2 - 240*ep*mtt*mWW^7*t^2 - 588*ep^2*mtt*mWW^7*t^2 - 458*ep^3*mtt*mWW^7*t^2 + 10*mWW^8*t^2 + 69*ep*mWW^8*t^2 + 148*ep^2*mWW^8*t^2 + 101*ep^3*mWW^8*t^2 + 12*ep*mtt^7*s*t^2 + 44*ep^2*mtt^7*s*t^2 + 40*ep^3*mtt^7*s*t^2 + 168*mtt^6*mWW*s*t^2 + 549*ep*mtt^6*mWW*s*t^2 - 264*ep^2*mtt^6*mWW*s*t^2 - 1257*ep^3*mtt^6*mWW*s*t^2 - 340*mtt^5*mWW^2*s*t^2 - 619*ep*mtt^5*mWW^2*s*t^2 + 2806*ep^2*mtt^5*mWW^2*s*t^2 + 5013*ep^3*mtt^5*mWW^2*s*t^2 - 334*mtt^4*mWW^3*s*t^2 - 3705*ep*mtt^4*mWW^3*s*t^2 - 11298*ep^2*mtt^4*mWW^3*s*t^2 - 10191*ep^3*mtt^4*mWW^3*s*t^2 + 1282*mtt^3*mWW^4*s*t^2 + 8571*ep*mtt^3*mWW^4*s*t^2 + 17674*ep^2*mtt^3*mWW^4*s*t^2 + 11453*ep^3*mtt^3*mWW^4*s*t^2 - 1026*mtt^2*mWW^5*s*t^2 - 6238*ep*mtt^2*mWW^5*s*t^2 - 11284*ep^2*mtt^2*mWW^5*s*t^2 - 6060*ep^3*mtt^2*mWW^5*s*t^2 + 234*mtt*mWW^6*s*t^2 + 1300*ep*mtt*mWW^6*s*t^2 + 1984*ep^2*mtt*mWW^6*s*t^2 + 722*ep^3*mtt*mWW^6*s*t^2 + 16*mWW^7*s*t^2 + 130*ep*mWW^7*s*t^2 + 338*ep^2*mWW^7*s*t^2 + 280*ep^3*mWW^7*s*t^2 - 18*ep*mtt^6*s^2*t^2 - 66*ep^2*mtt^6*s^2*t^2 - 60*ep^3*mtt^6*s^2*t^2 - 524*mtt^5*mWW*s^2*t^2 - 2699*ep*mtt^5*mWW*s^2*t^2 - 3002*ep^2*mtt^5*mWW*s^2*t^2 + 269*ep^3*mtt^5*mWW*s^2*t^2 + 966*mtt^4*mWW^2*s^2*t^2 + 4553*ep*mtt^4*mWW^2*s^2*t^2 + 3486*ep^2*mtt^4*mWW^2*s^2*t^2 - 2793*ep^3*mtt^4*mWW^2*s^2*t^2 + 290*mtt^3*mWW^3*s^2*t^2 + 3237*ep*mtt^3*mWW^3*s^2*t^2 + 9998*ep^2*mtt^3*mWW^3*s^2*t^2 + 9203*ep^3*mtt^3*mWW^3*s^2*t^2 - 1520*mtt^2*mWW^4*s^2*t^2 - 9968*ep*mtt^2*mWW^4*s^2*t^2 - 19076*ep^2*mtt^2*mWW^4*s^2*t^2 - 11028*ep^3*mtt^2*mWW^4*s^2*t^2 + 918*mtt*mWW^5*s^2*t^2 + 5628*ep*mtt*mWW^5*s^2*t^2 + 9760*ep^2*mtt*mWW^5*s^2*t^2 + 4802*ep^3*mtt*mWW^5*s^2*t^2 - 130*mWW^6*s^2*t^2 - 733*ep*mWW^6*s^2*t^2 - 1100*ep^2*mWW^6*s^2*t^2 - 393*ep^3*mWW^6*s^2*t^2 + 12*ep*mtt^5*s^3*t^2 + 44*ep^2*mtt^5*s^3*t^2 + 40*ep^3*mtt^5*s^3*t^2 + 696*mtt^4*mWW*s^3*t^2 + 4399*ep*mtt^4*mWW*s^3*t^2 + 6880*ep^2*mtt^4*mWW*s^3*t^2 + 2169*ep^3*mtt^4*mWW*s^3*t^2 - 1040*mtt^3*mWW^2*s^3*t^2 - 6331*ep*mtt^3*mWW^2*s^3*t^2 - 9336*ep^2*mtt^3*mWW^2*s^3*t^2 - 2333*ep^3*mtt^3*mWW^2*s^3*t^2 - 176*mtt^2*mWW^3*s^3*t^2 - 1662*ep*mtt^2*mWW^3*s^3*t^2 - 4220*ep^2*mtt^2*mWW^3*s^3*t^2 - 3366*ep^3*mtt^2*mWW^3*s^3*t^2 + 840*mtt*mWW^4*s^3*t^2 + 5443*ep*mtt*mWW^4*s^3*t^2 + 9610*ep^2*mtt*mWW^4*s^3*t^2 + 4775*ep^3*mtt*mWW^4*s^3*t^2 - 304*mWW^5*s^3*t^2 - 1797*ep*mWW^5*s^3*t^2 - 2914*ep^2*mWW^5*s^3*t^2 - 1285*ep^3*mWW^5*s^3*t^2 - 3*ep*mtt^4*s^4*t^2 - 11*ep^2*mtt^4*s^4*t^2 - 10*ep^3*mtt^4*s^4*t^2 - 414*mtt^3*mWW*s^4*t^2 - 3198*ep*mtt^3*mWW*s^4*t^2 - 5898*ep^2*mtt^3*mWW*s^4*t^2 - 2616*ep^3*mtt^3*mWW*s^4*t^2 + 496*mtt^2*mWW^2*s^4*t^2 + 3559*ep*mtt^2*mWW^2*s^4*t^2 + 6500*ep^2*mtt^2*mWW^2*s^4*t^2 + 3027*ep^3*mtt^2*mWW^2*s^4*t^2 + 86*mtt*mWW^3*s^4*t^2 + 712*ep*mtt*mWW^3*s^4*t^2 + 1230*ep^2*mtt*mWW^3*s^4*t^2 + 482*ep^3*mtt*mWW^3*s^4*t^2 - 208*mWW^4*s^4*t^2 - 1278*ep*mWW^4*s^4*t^2 - 2077*ep^2*mWW^4*s^4*t^2 - 883*ep^3*mWW^4*s^4*t^2 + 80*mtt^2*mWW*s^5*t^2 + 968*ep*mtt^2*mWW*s^5*t^2 + 2120*ep^2*mtt^2*mWW*s^5*t^2 + 1108*ep^3*mtt^2*mWW*s^5*t^2 - 120*mtt*mWW^2*s^5*t^2 - 902*ep*mtt*mWW^2*s^5*t^2 - 1830*ep^2*mtt*mWW^2*s^5*t^2 - 1080*ep^3*mtt*mWW^2*s^5*t^2 - 16*mWW^3*s^5*t^2 - 146*ep*mWW^3*s^5*t^2 - 226*ep^2*mWW^3*s^5*t^2 - 28*ep^3*mWW^3*s^5*t^2 + 8*mtt*mWW*s^6*t^2 - 66*ep*mtt*mWW*s^6*t^2 - 230*ep^2*mtt*mWW*s^6*t^2 - 144*ep^3*mtt*mWW*s^6*t^2 + 24*mWW^2*s^6*t^2 + 130*ep*mWW^2*s^6*t^2 + 230*ep^2*mWW^2*s^6*t^2 + 144*ep^3*mWW^2*s^6*t^2 + 10*ep*mtt^7*t^3 + 36*ep^2*mtt^7*t^3 + 32*ep^3*mtt^7*t^3 + 34*mtt^6*mWW*t^3 + 17*ep*mtt^6*mWW*t^3 - 436*ep^2*mtt^6*mWW*t^3 - 629*ep^3*mtt^6*mWW*t^3 - 128*mtt^5*mWW^2*t^3 - 216*ep*mtt^5*mWW^2*t^3 + 1030*ep^2*mtt^5*mWW^2*t^3 + 1784*ep^3*mtt^5*mWW^2*t^3 + 46*mtt^4*mWW^3*t^3 - 377*ep*mtt^4*mWW^3*t^3 - 2394*ep^2*mtt^4*mWW^3*t^3 - 2825*ep^3*mtt^4*mWW^3*t^3 + 300*mtt^3*mWW^4*t^3 + 2167*ep*mtt^3*mWW^4*t^3 + 4926*ep^2*mtt^3*mWW^4*t^3 + 3631*ep^3*mtt^3*mWW^4*t^3 - 406*mtt^2*mWW^5*t^3 - 2544*ep*mtt^2*mWW^5*t^3 - 4930*ep^2*mtt^2*mWW^5*t^3 - 3020*ep^3*mtt^2*mWW^5*t^3 + 164*mtt*mWW^6*t^3 + 1003*ep*mtt*mWW^6*t^3 + 1872*ep^2*mtt*mWW^6*t^3 + 1077*ep^3*mtt*mWW^6*t^3 - 10*mWW^7*t^3 - 60*ep*mWW^7*t^3 - 104*ep^2*mWW^7*t^3 - 50*ep^3*mWW^7*t^3 - 34*ep*mtt^6*s*t^3 - 122*ep^2*mtt^6*s*t^3 - 108*ep^3*mtt^6*s*t^3 - 252*mtt^5*mWW*s*t^3 - 1067*ep*mtt^5*mWW*s*t^3 - 458*ep^2*mtt^5*mWW*s*t^3 + 1113*ep^3*mtt^5*mWW*s*t^3 + 794*mtt^4*mWW^2*s*t^3 + 3725*ep*mtt^4*mWW^2*s*t^3 + 3144*ep^2*mtt^4*mWW^2*s*t^3 - 1707*ep^3*mtt^4*mWW^2*s*t^3 - 544*mtt^3*mWW^3*s*t^3 - 2315*ep*mtt^3*mWW^3*s*t^3 - 1126*ep^2*mtt^3*mWW^3*s*t^3 + 2369*ep^3*mtt^3*mWW^3*s*t^3 - 452*mtt^2*mWW^4*s*t^3 - 3120*ep*mtt^2*mWW^4*s*t^3 - 6570*ep^2*mtt^2*mWW^4*s*t^3 - 4530*ep^3*mtt^2*mWW^4*s*t^3 + 620*mtt*mWW^5*s*t^3 + 3824*ep*mtt*mWW^5*s*t^3 + 6964*ep^2*mtt*mWW^5*s*t^3 + 3864*ep^3*mtt*mWW^5*s*t^3 - 166*mWW^6*s*t^3 - 1013*ep*mWW^6*s*t^3 - 1832*ep^2*mWW^6*s*t^3 - 1001*ep^3*mWW^6*s*t^3 + 42*ep*mtt^5*s^2*t^3 + 150*ep^2*mtt^5*s^2*t^3 + 132*ep^3*mtt^5*s^2*t^3 + 590*mtt^4*mWW*s^2*t^3 + 3448*ep*mtt^4*mWW*s^2*t^3 + 4682*ep^2*mtt^4*mWW*s^2*t^3 + 772*ep^3*mtt^4*mWW*s^2*t^3 - 1454*mtt^3*mWW^2*s^2*t^3 - 8625*ep*mtt^3*mWW^2*s^2*t^3 - 12738*ep^2*mtt^3*mWW^2*s^2*t^3 - 3571*ep^3*mtt^3*mWW^2*s^2*t^3 + 858*mtt^2*mWW^3*s^2*t^3 + 5006*ep*mtt^2*mWW^3*s^2*t^3 + 7642*ep^2*mtt^2*mWW^3*s^2*t^3 + 2458*ep^3*mtt^2*mWW^3*s^2*t^3 + 266*mtt*mWW^4*s^2*t^3 + 1691*ep*mtt*mWW^4*s^2*t^3 + 2926*ep^2*mtt*mWW^4*s^2*t^3 + 1529*ep^3*mtt*mWW^4*s^2*t^3 - 260*mWW^5*s^2*t^3 - 1562*ep*mWW^5*s^2*t^3 - 2662*ep^2*mWW^5*s^2*t^3 - 1320*ep^3*mWW^5*s^2*t^3 - 22*ep*mtt^4*s^3*t^3 - 78*ep^2*mtt^4*s^3*t^3 - 68*ep^3*mtt^4*s^3*t^3 - 592*mtt^3*mWW*s^3*t^3 - 4123*ep*mtt^3*mWW*s^3*t^3 - 7030*ep^2*mtt^3*mWW*s^3*t^3 - 2799*ep^3*mtt^3*mWW*s^3*t^3 + 1124*mtt^2*mWW^2*s^3*t^3 + 7504*ep*mtt^2*mWW^2*s^3*t^3 + 13032*ep^2*mtt^2*mWW^2*s^3*t^3 + 5824*ep^3*mtt^2*mWW^2*s^3*t^3 - 512*mtt*mWW^3*s^3*t^3 - 3183*ep*mtt*mWW^3*s^3*t^3 - 5694*ep^2*mtt*mWW^3*s^3*t^3 - 2947*ep^3*mtt*mWW^3*s^3*t^3 - 44*mWW^4*s^3*t^3 - 288*ep*mWW^4*s^3*t^3 - 358*ep^2*mWW^4*s^3*t^3 - 10*ep^3*mWW^4*s^3*t^3 + 4*ep*mtt^3*s^4*t^3 + 14*ep^2*mtt^3*s^4*t^3 + 12*ep^3*mtt^3*s^4*t^3 + 252*mtt^2*mWW*s^4*t^3 + 2085*ep*mtt^2*mWW*s^4*t^3 + 4026*ep^2*mtt^2*mWW*s^4*t^3 + 1975*ep^3*mtt^2*mWW*s^4*t^3 - 416*mtt*mWW^2*s^4*t^3 - 2844*ep*mtt*mWW^2*s^4*t^3 - 5252*ep^2*mtt*mWW^2*s^4*t^3 - 2762*ep^3*mtt*mWW^2*s^4*t^3 + 140*mWW^3*s^4*t^3 + 771*ep*mWW^3*s^4*t^3 + 1340*ep^2*mWW^3*s^4*t^3 + 775*ep^3*mWW^3*s^4*t^3 - 32*mtt*mWW*s^5*t^3 - 360*ep*mtt*mWW*s^5*t^3 - 784*ep^2*mtt*mWW*s^5*t^3 - 432*ep^3*mtt*mWW*s^5*t^3 + 80*mWW^2*s^5*t^3 + 456*ep*mWW^2*s^5*t^3 + 784*ep^2*mWW^2*s^5*t^3 + 432*ep^3*mWW^2*s^5*t^3 - 11*ep*mtt^6*t^4 - 39*ep^2*mtt^6*t^4 - 34*ep^3*mtt^6*t^4 - 50*mtt^5*mWW*t^4 - 138*ep*mtt^5*mWW*t^4 + 176*ep^2*mtt^5*mWW*t^4 + 446*ep^3*mtt^5*mWW*t^4 + 238*mtt^4*mWW^2*t^4 + 1023*ep*mtt^4*mWW^2*t^4 + 750*ep^2*mtt^4*mWW^2*t^4 - 517*ep^3*mtt^4*mWW^2*t^4 - 360*mtt^3*mWW^3*t^4 - 1801*ep*mtt^3*mWW^3*t^4 - 2300*ep^2*mtt^3*mWW^3*t^4 - 425*ep^3*mtt^3*mWW^3*t^4 + 152*mtt^2*mWW^4*t^4 + 810*ep*mtt^2*mWW^4*t^4 + 1225*ep^2*mtt^2*mWW^4*t^4 + 427*ep^3*mtt^2*mWW^4*t^4 + 74*mtt*mWW^5*t^4 + 447*ep*mtt*mWW^5*t^4 + 804*ep^2*mtt*mWW^5*t^4 + 463*ep^3*mtt*mWW^5*t^4 - 54*mWW^6*t^4 - 330*ep*mWW^6*t^4 - 616*ep^2*mWW^6*t^4 - 360*ep^3*mWW^6*t^4 + 30*ep*mtt^5*s*t^4 + 106*ep^2*mtt^5*s*t^4 + 92*ep^3*mtt^5*s*t^4 + 218*mtt^4*mWW*s*t^4 + 1048*ep*mtt^4*mWW*s*t^4 + 836*ep^2*mtt^4*mWW*s*t^4 - 522*ep^3*mtt^4*mWW*s*t^4 - 798*mtt^3*mWW^2*s*t^4 - 4328*ep*mtt^3*mWW^2*s*t^4 - 5644*ep^2*mtt^3*mWW^2*s*t^4 - 998*ep^3*mtt^3*mWW^2*s*t^4 + 938*mtt^2*mWW^3*s*t^4 + 5399*ep*mtt^2*mWW^3*s*t^4 + 8484*ep^2*mtt^2*mWW^3*s*t^4 + 3347*ep^3*mtt^2*mWW^3*s*t^4 - 354*mtt*mWW^4*s*t^4 - 2156*ep*mtt*mWW^4*s*t^4 - 3910*ep^2*mtt*mWW^4*s*t^4 - 2072*ep^3*mtt*mWW^4*s*t^4 - 4*mWW^5*s*t^4 + 7*ep*mWW^5*s*t^4 + 128*ep^2*mWW^5*s*t^4 + 153*ep^3*mWW^5*s*t^4 - 27*ep*mtt^4*s^2*t^4 - 95*ep^2*mtt^4*s^2*t^4 - 82*ep^3*mtt^4*s^2*t^4 - 356*mtt^3*mWW*s^2*t^4 - 2185*ep*mtt^3*mWW*s^2*t^4 - 3104*ep^2*mtt^3*mWW*s^2*t^4 - 721*ep^3*mtt^3*mWW*s^2*t^4 + 958*mtt^2*mWW^2*s^2*t^4 + 5856*ep*mtt^2*mWW^2*s^2*t^4 + 9176*ep^2*mtt^2*mWW^2*s^2*t^4 + 3416*ep^3*mtt^2*mWW^2*s^2*t^4 - 792*mtt*mWW^3*s^2*t^4 - 4787*ep*mtt*mWW^3*s^2*t^4 - 8074*ep^2*mtt*mWW^3*s^2*t^4 - 3805*ep^3*mtt*mWW^3*s^2*t^4 + 190*mWW^4*s^2*t^4 + 1143*ep*mWW^4*s^2*t^4 + 2097*ep^2*mWW^4*s^2*t^4 + 1192*ep^3*mWW^4*s^2*t^4 + 8*ep*mtt^3*s^3*t^4 + 28*ep^2*mtt^3*s^3*t^4 + 24*ep^3*mtt^3*s^3*t^4 + 252*mtt^2*mWW*s^3*t^4 + 1759*ep*mtt^2*mWW*s^3*t^4 + 2984*ep^2*mtt^2*mWW*s^3*t^4 + 1229*ep^3*mtt^2*mWW*s^3*t^4 - 488*mtt*mWW^2*s^3*t^4 - 3080*ep*mtt*mWW^2*s^3*t^4 - 5162*ep^2*mtt*mWW^2*s^3*t^4 - 2338*ep^3*mtt*mWW^2*s^3*t^4 + 236*mWW^3*s^3*t^4 + 1345*ep*mWW^3*s^3*t^4 + 2214*ep^2*mWW^3*s^3*t^4 + 1085*ep^3*mWW^3*s^3*t^4 - 64*mtt*mWW*s^4*t^4 - 484*ep*mtt*mWW*s^4*t^4 - 892*ep^2*mtt*mWW*s^4*t^4 - 432*ep^3*mtt*mWW*s^4*t^4 + 96*mWW^2*s^4*t^4 + 548*ep*mWW^2*s^4*t^4 + 892*ep^2*mWW^2*s^4*t^4 + 432*ep^3*mWW^2*s^4*t^4 + 4*ep*mtt^5*t^5 + 14*ep^2*mtt^5*t^5 + 12*ep^3*mtt^5*t^5 + 30*mtt^4*mWW*t^5 + 99*ep*mtt^4*mWW*t^5 - 54*ep^2*mtt^4*mWW*t^5 - 217*ep^3*mtt^4*mWW*t^5 - 140*mtt^3*mWW^2*t^5 - 637*ep*mtt^3*mWW^2*t^5 - 546*ep^2*mtt^3*mWW^2*t^5 + 193*ep^3*mtt^3*mWW^2*t^5 + 240*mtt^2*mWW^3*t^5 + 1277*ep*mtt^2*mWW^3*t^5 + 1822*ep^2*mtt^2*mWW^3*t^5 + 603*ep^3*mtt^2*mWW^3*t^5 - 180*mtt*mWW^4*t^5 - 1059*ep*mtt*mWW^4*t^5 - 1860*ep^2*mtt*mWW^4*t^5 - 977*ep^3*mtt*mWW^4*t^5 + 50*mWW^5*t^5 + 316*ep*mWW^5*t^5 + 624*ep^2*mWW^5*t^5 + 386*ep^3*mWW^5*t^5 - 8*ep*mtt^4*s*t^5 - 28*ep^2*mtt^4*s*t^5 - 24*ep^3*mtt^4*s*t^5 - 90*mtt^3*mWW*s*t^5 - 436*ep*mtt^3*mWW*s*t^5 - 326*ep^2*mtt^3*mWW*s*t^5 + 228*ep^3*mtt^3*mWW*s*t^5 + 302*mtt^2*mWW^2*s*t^5 + 1607*ep*mtt^2*mWW^2*s*t^5 + 1936*ep^2*mtt^2*mWW^2*s*t^5 + 211*ep^3*mtt^2*mWW^2*s*t^5 - 334*mtt*mWW^3*s*t^5 - 1874*ep*mtt*mWW^3*s*t^5 - 2782*ep^2*mtt*mWW^3*s*t^5 - 1010*ep^3*mtt*mWW^3*s*t^5 + 122*mWW^4*s*t^5 + 711*ep*mWW^4*s*t^5 + 1200*ep^2*mWW^4*s*t^5 + 595*ep^3*mWW^4*s*t^5 + 4*ep*mtt^3*s^2*t^5 + 14*ep^2*mtt^3*s^2*t^5 + 12*ep^3*mtt^3*s^2*t^5 + 100*mtt^2*mWW*s^2*t^5 + 589*ep*mtt^2*mWW*s^2*t^5 + 772*ep^2*mtt^2*mWW*s^2*t^5 + 133*ep^3*mtt^2*mWW*s^2*t^5 - 220*mtt*mWW^2*s^2*t^5 - 1252*ep*mtt*mWW^2*s^2*t^5 - 1740*ep^2*mtt*mWW^2*s^2*t^5 - 486*ep^3*mtt*mWW^2*s^2*t^5 + 120*mWW^3*s^2*t^5 + 659*ep*mWW^3*s^2*t^5 + 954*ep^2*mWW^3*s^2*t^5 + 341*ep^3*mWW^3*s^2*t^5 - 40*mtt*mWW*s^3*t^5 - 252*ep*mtt*mWW*s^3*t^5 - 392*ep^2*mtt*mWW*s^3*t^5 - 144*ep^3*mtt*mWW*s^3*t^5 + 48*mWW^2*s^3*t^5 + 268*ep*mWW^2*s^3*t^5 + 392*ep^2*mWW^2*s^3*t^5 + 144*ep^3*mWW^2*s^3*t^5 - 4*mtt^3*mWW*t^6 - 5*ep*mtt^3*mWW*t^6 + 52*ep^2*mtt^3*mWW*t^6 + 77*ep^3*mtt^3*mWW*t^6 + 12*mtt^2*mWW^2*t^6 + 15*ep*mtt^2*mWW^2*t^6 - 156*ep^2*mtt^2*mWW^2*t^6 - 231*ep^3*mtt^2*mWW^2*t^6 - 12*mtt*mWW^3*t^6 - 15*ep*mtt*mWW^3*t^6 + 156*ep^2*mtt*mWW^3*t^6 + 231*ep^3*mtt*mWW^3*t^6 + 4*mWW^4*t^6 + 5*ep*mWW^4*t^6 - 52*ep^2*mWW^4*t^6 - 77*ep^3*mWW^4*t^6 + 12*mtt^2*mWW*s*t^6 + 47*ep*mtt^2*mWW*s*t^6 - 6*ep^2*mtt^2*mWW*s*t^6 - 77*ep^3*mtt^2*mWW*s*t^6 - 24*mtt*mWW^2*s*t^6 - 94*ep*mtt*mWW^2*s*t^6 + 12*ep^2*mtt*mWW^2*s*t^6 + 154*ep^3*mtt*mWW^2*s*t^6 + 12*mWW^3*s*t^6 + 47*ep*mWW^3*s*t^6 - 6*ep^2*mWW^3*s*t^6 - 77*ep^3*mWW^3*s*t^6 - 8*mtt*mWW*s^2*t^6 - 42*ep*mtt*mWW*s^2*t^6 - 46*ep^2*mtt*mWW*s^2*t^6 + 8*mWW^2*s^2*t^6 + 42*ep*mWW^2*s^2*t^6 + 46*ep^2*mWW^2*s^2*t^6))/(ep*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^8*s + 20*ep*mtt^8*s + 54*ep^2*mtt^8*s + 44*ep^3*mtt^8*s - 3*mtt^7*mWW*s - 43*ep*mtt^7*mWW*s - 126*ep^2*mtt^7*mWW*s - 104*ep^3*mtt^7*mWW*s - 11*mtt^6*mWW^2*s - 49*ep*mtt^6*mWW^2*s - 86*ep^2*mtt^6*mWW^2*s - 64*ep^3*mtt^6*mWW^2*s + 34*mtt^5*mWW^3*s + 226*ep*mtt^5*mWW^3*s + 524*ep^2*mtt^5*mWW^3*s + 416*ep^3*mtt^5*mWW^3*s - 36*mtt^4*mWW^4*s - 254*ep*mtt^4*mWW^4*s - 606*ep^2*mtt^4*mWW^4*s - 484*ep^3*mtt^4*mWW^4*s + 17*mtt^3*mWW^5*s + 121*ep*mtt^3*mWW^5*s + 290*ep^2*mtt^3*mWW^5*s + 232*ep^3*mtt^3*mWW^5*s - 3*mtt^2*mWW^6*s - 21*ep*mtt^2*mWW^6*s - 50*ep^2*mtt^2*mWW^6*s - 40*ep^3*mtt^2*mWW^6*s - 24*mtt^7*s^2 - 174*ep*mtt^7*s^2 - 396*ep^2*mtt^7*s^2 - 290*ep^3*mtt^7*s^2 + 79*mtt^6*mWW*s^2 + 535*ep*mtt^6*mWW*s^2 + 1148*ep^2*mtt^6*mWW*s^2 + 786*ep^3*mtt^6*mWW*s^2 - 74*mtt^5*mWW^2*s^2 - 425*ep*mtt^5*mWW^2*s^2 - 738*ep^2*mtt^5*mWW^2*s^2 - 349*ep^3*mtt^5*mWW^2*s^2 - 18*mtt^4*mWW^3*s^2 - 240*ep*mtt^4*mWW^3*s^2 - 824*ep^2*mtt^4*mWW^3*s^2 - 856*ep^3*mtt^4*mWW^3*s^2 + 68*mtt^3*mWW^4*s^2 + 530*ep*mtt^3*mWW^4*s^2 + 1360*ep^2*mtt^3*mWW^4*s^2 + 1152*ep^3*mtt^3*mWW^4*s^2 - 37*mtt^2*mWW^5*s^2 - 271*ep*mtt^2*mWW^5*s^2 - 660*ep^2*mtt^2*mWW^5*s^2 - 530*ep^3*mtt^2*mWW^5*s^2 + 6*mtt*mWW^6*s^2 + 45*ep*mtt*mWW^6*s^2 + 110*ep^2*mtt*mWW^6*s^2 + 87*ep^3*mtt*mWW^6*s^2 + 72*mtt^6*s^3 + 480*ep*mtt^6*s^3 + 1028*ep^2*mtt^6*s^3 + 720*ep^3*mtt^6*s^3 - 233*mtt^5*mWW*s^3 - 1451*ep*mtt^5*mWW*s^3 - 2926*ep^2*mtt^5*mWW*s^3 - 1898*ep^3*mtt^5*mWW*s^3 + 260*mtt^4*mWW^2*s^3 + 1475*ep*mtt^4*mWW^2*s^3 + 2647*ep^2*mtt^4*mWW^2*s^3 + 1408*ep^3*mtt^4*mWW^2*s^3 - 100*mtt^3*mWW^3*s^3 - 420*ep*mtt^3*mWW^3*s^3 - 346*ep^2*mtt^3*mWW^3*s^3 + 246*ep^3*mtt^3*mWW^3*s^3 - 10*mtt^2*mWW^4*s^3 - 194*ep*mtt^2*mWW^4*s^3 - 710*ep^2*mtt^2*mWW^4*s^3 - 738*ep^3*mtt^2*mWW^4*s^3 + 13*mtt*mWW^5*s^3 + 123*ep*mtt*mWW^5*s^3 + 332*ep^2*mtt*mWW^5*s^3 + 276*ep^3*mtt*mWW^5*s^3 - 2*mWW^6*s^3 - 13*ep*mWW^6*s^3 - 25*ep^2*mWW^6*s^3 - 14*ep^3*mWW^6*s^3 - 88*mtt^5*s^4 - 580*ep*mtt^5*s^4 - 1232*ep^2*mtt^5*s^4 - 860*ep^3*mtt^5*s^4 + 251*mtt^4*mWW*s^4 + 1565*ep*mtt^4*mWW*s^4 + 3150*ep^2*mtt^4*mWW*s^4 + 2018*ep^3*mtt^4*mWW*s^4 - 251*mtt^3*mWW^2*s^4 - 1503*ep*mtt^3*mWW^2*s^4 - 2811*ep^2*mtt^3*mWW^2*s^4 - 1541*ep^3*mtt^3*mWW^2*s^4 + 95*mtt^2*mWW^3*s^4 + 508*ep*mtt^2*mWW^3*s^4 + 749*ep^2*mtt^2*mWW^3*s^4 + 186*ep^3*mtt^2*mWW^3*s^4 - mtt*mWW^4*s^4 + 49*ep*mtt*mWW^4*s^4 + 219*ep^2*mtt*mWW^4*s^4 + 239*ep^3*mtt*mWW^4*s^4 - 6*mWW^5*s^4 - 39*ep*mWW^5*s^4 - 75*ep^2*mWW^5*s^4 - 42*ep^3*mWW^5*s^4 + 42*mtt^4*s^5 + 300*ep*mtt^4*s^5 + 678*ep^2*mtt^4*s^5 + 500*ep^3*mtt^4*s^5 - 100*mtt^3*mWW*s^5 - 694*ep*mtt^3*mWW*s^5 - 1484*ep^2*mtt^3*mWW*s^5 - 966*ep^3*mtt^3*mWW*s^5 + 76*mtt^2*mWW^2*s^5 + 546*ep*mtt^2*mWW^2*s^5 + 1106*ep^2*mtt^2*mWW^2*s^5 + 604*ep^3*mtt^2*mWW^2*s^5 - 12*mtt*mWW^3*s^5 - 80*ep*mtt*mWW^3*s^5 - 118*ep^2*mtt*mWW^3*s^5 - 6*ep^3*mtt*mWW^3*s^5 - 6*mWW^4*s^5 - 40*ep*mWW^4*s^5 - 78*ep^2*mWW^4*s^5 - 44*ep^3*mWW^4*s^5 - 30*ep*mtt^3*s^6 - 116*ep^2*mtt^3*s^6 - 114*ep^3*mtt^3*s^6 + 2*mtt^2*mWW*s^6 + 80*ep*mtt^2*mWW*s^6 + 238*ep^2*mtt^2*mWW*s^6 + 164*ep^3*mtt^2*mWW*s^6 - 44*ep*mtt*mWW^2*s^6 - 118*ep^2*mtt*mWW^2*s^6 - 58*ep^3*mtt*mWW^2*s^6 - 2*mWW^3*s^6 - 14*ep*mWW^3*s^6 - 28*ep^2*mWW^3*s^6 - 16*ep^3*mWW^3*s^6 - 4*mtt^2*s^7 - 16*ep*mtt^2*s^7 - 16*ep^2*mtt^2*s^7 + 4*mtt*mWW*s^7 + 8*ep*mtt*mWW*s^7 + 2*mtt^8*t + 16*ep*mtt^8*t + 34*ep^2*mtt^8*t + 20*ep^3*mtt^8*t - 3*mtt^7*mWW*t - 29*ep*mtt^7*mWW*t - 56*ep^2*mtt^7*mWW*t - 20*ep^3*mtt^7*mWW*t - 11*mtt^6*mWW^2*t - 63*ep*mtt^6*mWW^2*t - 156*ep^2*mtt^6*mWW^2*t - 148*ep^3*mtt^6*mWW^2*t + 34*mtt^5*mWW^3*t + 222*ep*mtt^5*mWW^3*t + 504*ep^2*mtt^5*mWW^3*t + 392*ep^3*mtt^5*mWW^3*t - 36*mtt^4*mWW^4*t - 238*ep*mtt^4*mWW^4*t - 526*ep^2*mtt^4*mWW^4*t - 388*ep^3*mtt^4*mWW^4*t + 17*mtt^3*mWW^5*t + 111*ep*mtt^3*mWW^5*t + 240*ep^2*mtt^3*mWW^5*t + 172*ep^3*mtt^3*mWW^5*t - 3*mtt^2*mWW^6*t - 19*ep*mtt^2*mWW^6*t - 40*ep^2*mtt^2*mWW^6*t - 28*ep^3*mtt^2*mWW^6*t - 31*mtt^7*s*t - 225*ep*mtt^7*s*t - 494*ep^2*mtt^7*s*t - 334*ep^3*mtt^7*s*t + 103*mtt^6*mWW*s*t + 700*ep*mtt^6*mWW*s*t + 1454*ep^2*mtt^6*mWW*s*t + 915*ep^3*mtt^6*mWW*s*t - 88*mtt^5*mWW^2*s*t - 511*ep*mtt^5*mWW^2*s*t - 852*ep^2*mtt^5*mWW^2*s*t - 325*ep^3*mtt^5*mWW^2*s*t - 58*mtt^4*mWW^3*s*t - 510*ep*mtt^4*mWW^3*s*t - 1430*ep^2*mtt^4*mWW^3*s*t - 1318*ep^3*mtt^4*mWW^3*s*t + 137*mtt^3*mWW^4*s*t + 971*ep*mtt^3*mWW^4*s*t + 2272*ep^2*mtt^3*mWW^4*s*t + 1764*ep^3*mtt^3*mWW^4*s*t - 77*mtt^2*mWW^5*s*t - 518*ep*mtt^2*mWW^5*s*t - 1152*ep^2*mtt^2*mWW^5*s*t - 845*ep^3*mtt^2*mWW^5*s*t + 14*mtt*mWW^6*s*t + 93*ep*mtt*mWW^6*s*t + 202*ep^2*mtt*mWW^6*s*t + 143*ep^3*mtt*mWW^6*s*t + 149*mtt^6*s^2*t + 991*ep*mtt^6*s^2*t + 2078*ep^2*mtt^6*s^2*t + 1390*ep^3*mtt^6*s^2*t - 512*mtt^5*mWW*s^2*t - 3191*ep*mtt^5*mWW*s^2*t - 6347*ep^2*mtt^5*mWW*s^2*t - 3982*ep^3*mtt^5*mWW*s^2*t + 602*mtt^4*mWW^2*s^2*t + 3482*ep*mtt^4*mWW^2*s^2*t + 6375*ep^2*mtt^4*mWW^2*s^2*t + 3499*ep^3*mtt^4*mWW^2*s^2*t - 212*mtt^3*mWW^3*s^2*t - 983*ep*mtt^3*mWW^3*s^2*t - 1178*ep^2*mtt^3*mWW^3*s^2*t + 5*ep^3*mtt^3*mWW^3*s^2*t - 91*mtt^2*mWW^4*s^2*t - 750*ep*mtt^2*mWW^4*s^2*t - 1932*ep^2*mtt^2*mWW^4*s^2*t - 1631*ep^3*mtt^2*mWW^4*s^2*t + 76*mtt*mWW^5*s^2*t + 530*ep*mtt*mWW^5*s^2*t + 1165*ep^2*mtt*mWW^5*s^2*t + 821*ep^3*mtt*mWW^5*s^2*t - 12*mWW^6*s^2*t - 79*ep*mWW^6*s^2*t - 161*ep^2*mWW^6*s^2*t - 102*ep^3*mWW^6*s^2*t - 273*mtt^5*s^3*t - 1773*ep*mtt^5*s^3*t - 3648*ep^2*mtt^5*s^3*t - 2426*ep^3*mtt^5*s^3*t + 827*mtt^4*mWW*s^3*t + 5110*ep*mtt^4*mWW*s^3*t + 10056*ep^2*mtt^4*mWW*s^3*t + 6255*ep^3*mtt^4*mWW*s^3*t - 871*mtt^3*mWW^2*s^3*t - 5236*ep*mtt^3*mWW^2*s^3*t - 9867*ep^2*mtt^3*mWW^2*s^3*t - 5606*ep^3*mtt^3*mWW^2*s^3*t + 321*mtt^2*mWW^3*s^3*t + 1863*ep*mtt^2*mWW^3*s^3*t + 3213*ep^2*mtt^2*mWW^3*s^3*t + 1447*ep^3*mtt^2*mWW^3*s^3*t + 28*mtt*mWW^4*s^3*t + 247*ep*mtt*mWW^4*s^3*t + 671*ep^2*mtt*mWW^4*s^3*t + 594*ep^3*mtt*mWW^4*s^3*t - 32*mWW^5*s^3*t - 211*ep*mWW^5*s^3*t - 425*ep^2*mWW^5*s^3*t - 264*ep^3*mWW^5*s^3*t + 205*mtt^4*s^4*t + 1383*ep*mtt^4*s^4*t + 2906*ep^2*mtt^4*s^4*t + 1978*ep^3*mtt^4*s^4*t - 525*mtt^3*mWW*s^4*t - 3428*ep*mtt^3*mWW*s^4*t - 6911*ep^2*mtt^3*mWW*s^4*t - 4316*ep^3*mtt^3*mWW*s^4*t + 447*mtt^2*mWW^2*s^4*t + 2980*ep*mtt^2*mWW^2*s^4*t + 5883*ep^2*mtt^2*mWW^2*s^4*t + 3394*ep^3*mtt^2*mWW^2*s^4*t - 115*mtt*mWW^3*s^4*t - 786*ep*mtt*mWW^3*s^4*t - 1487*ep^2*mtt*mWW^3*s^4*t - 764*ep^3*mtt*mWW^3*s^4*t - 12*mWW^4*s^4*t - 85*ep*mWW^4*s^4*t - 183*ep^2*mWW^4*s^4*t - 116*ep^3*mWW^4*s^4*t - 44*mtt^3*s^5*t - 382*ep*mtt^3*s^5*t - 914*ep^2*mtt^3*s^5*t - 688*ep^3*mtt^3*s^5*t + 114*mtt^2*mWW*s^5*t + 924*ep*mtt^2*mWW*s^5*t + 2022*ep^2*mtt^2*mWW*s^5*t + 1280*ep^3*mtt^2*mWW*s^5*t - 88*mtt*mWW^2*s^5*t - 712*ep*mtt*mWW^2*s^5*t - 1496*ep^2*mtt*mWW^2*s^5*t - 880*ep^3*mtt*mWW^2*s^5*t + 18*mWW^3*s^5*t + 114*ep*mWW^3*s^5*t + 212*ep^2*mWW^3*s^5*t + 128*ep^3*mWW^3*s^5*t - 8*mtt^2*s^6*t - 10*ep*mtt^2*s^6*t + 38*ep^2*mtt^2*s^6*t + 60*ep^3*mtt^2*s^6*t - 4*mtt*mWW*s^6*t - 86*ep*mtt*mWW*s^6*t - 218*ep^2*mtt*mWW*s^6*t - 132*ep^3*mtt*mWW*s^6*t + 12*mWW^2*s^6*t + 80*ep*mWW^2*s^6*t + 156*ep^2*mWW^2*s^6*t + 96*ep^3*mWW^2*s^6*t - 7*mtt^7*t^2 - 57*ep*mtt^7*t^2 - 128*ep^2*mtt^7*t^2 - 80*ep^3*mtt^7*t^2 + 24*mtt^6*mWW*t^2 + 173*ep*mtt^6*mWW*t^2 + 346*ep^2*mtt^6*mWW*t^2 + 177*ep^3*mtt^6*mWW*t^2 - 14*mtt^5*mWW^2*t^2 - 68*ep*mtt^5*mWW^2*t^2 - 24*ep^2*mtt^5*mWW^2*t^2 + 132*ep^3*mtt^5*mWW^2*t^2 - 40*mtt^4*mWW^3*t^2 - 314*ep*mtt^4*mWW^3*t^2 - 826*ep^2*mtt^4*mWW^3*t^2 - 726*ep^3*mtt^4*mWW^3*t^2 + 69*mtt^3*mWW^4*t^2 + 475*ep*mtt^3*mWW^4*t^2 + 1082*ep^2*mtt^3*mWW^4*t^2 + 816*ep^3*mtt^3*mWW^4*t^2 - 40*mtt^2*mWW^5*t^2 - 259*ep*mtt^2*mWW^5*t^2 - 552*ep^2*mtt^2*mWW^5*t^2 - 387*ep^3*mtt^2*mWW^5*t^2 + 8*mtt*mWW^6*t^2 + 50*ep*mtt*mWW^6*t^2 + 102*ep^2*mtt*mWW^6*t^2 + 68*ep^3*mtt*mWW^6*t^2 + 94*mtt^6*s*t^2 + 633*ep*mtt^6*s*t^2 + 1310*ep^2*mtt^6*s*t^2 + 829*ep^3*mtt^6*s*t^2 - 368*mtt^5*mWW*s*t^2 - 2299*ep*mtt^5*mWW*s*t^2 - 4494*ep^2*mtt^5*mWW*s*t^2 - 2675*ep^3*mtt^5*mWW*s*t^2 + 499*mtt^4*mWW^2*s*t^2 + 2898*ep*mtt^4*mWW^2*s*t^2 + 5269*ep^2*mtt^4*mWW^2*s*t^2 + 2826*ep^3*mtt^4*mWW^2*s*t^2 - 214*mtt^3*mWW^3*s*t^2 - 1062*ep*mtt^3*mWW^3*s*t^2 - 1512*ep^2*mtt^3*mWW^3*s*t^2 - 400*ep^3*mtt^3*mWW^3*s*t^2 - 82*mtt^2*mWW^4*s*t^2 - 637*ep*mtt^2*mWW^4*s*t^2 - 1558*ep^2*mtt^2*mWW^4*s*t^2 - 1253*ep^3*mtt^2*mWW^4*s*t^2 + 86*mtt*mWW^5*s*t^2 + 565*ep*mtt*mWW^5*s*t^2 + 1186*ep^2*mtt*mWW^5*s*t^2 + 803*ep^3*mtt*mWW^5*s*t^2 - 15*mWW^6*s*t^2 - 98*ep*mWW^6*s*t^2 - 201*ep^2*mWW^6*s*t^2 - 130*ep^3*mWW^6*s*t^2 - 294*mtt^5*s^2*t^2 - 1888*ep*mtt^5*s^2*t^2 - 3759*ep^2*mtt^5*s^2*t^2 - 2353*ep^3*mtt^5*s^2*t^2 + 1010*mtt^4*mWW*s^2*t^2 + 6154*ep*mtt^4*mWW*s^2*t^2 + 11736*ep^2*mtt^4*mWW*s^2*t^2 + 6954*ep^3*mtt^4*mWW*s^2*t^2 - 1251*mtt^3*mWW^2*s^2*t^2 - 7412*ep*mtt^3*mWW^2*s^2*t^2 - 13697*ep^2*mtt^3*mWW^2*s^2*t^2 - 7696*ep^3*mtt^3*mWW^2*s^2*t^2 + 609*mtt^2*mWW^3*s^2*t^2 + 3587*ep*mtt^2*mWW^3*s^2*t^2 + 6477*ep^2*mtt^2*mWW^3*s^2*t^2 + 3427*ep^3*mtt^2*mWW^3*s^2*t^2 - 35*mtt*mWW^4*s^2*t^2 - 190*ep*mtt*mWW^4*s^2*t^2 - 256*ep^2*mtt*mWW^4*s^2*t^2 - 17*ep^3*mtt*mWW^4*s^2*t^2 - 39*mWW^5*s^2*t^2 - 251*ep*mWW^5*s^2*t^2 - 501*ep^2*mWW^5*s^2*t^2 - 315*ep^3*mWW^5*s^2*t^2 + 349*mtt^4*s^3*t^2 + 2263*ep*mtt^4*s^3*t^2 + 4473*ep^2*mtt^4*s^3*t^2 + 2809*ep^3*mtt^4*s^3*t^2 - 1005*mtt^3*mWW*s^3*t^2 - 6248*ep*mtt^3*mWW*s^3*t^2 - 11857*ep^2*mtt^3*mWW*s^3*t^2 - 6962*ep^3*mtt^3*mWW*s^3*t^2 + 1023*mtt^2*mWW^2*s^3*t^2 + 6342*ep*mtt^2*mWW^2*s^3*t^2 + 11831*ep^2*mtt^2*mWW^2*s^3*t^2 + 6648*ep^3*mtt^2*mWW^2*s^3*t^2 - 403*mtt*mWW^3*s^3*t^2 - 2546*ep*mtt*mWW^3*s^3*t^2 - 4737*ep^2*mtt*mWW^3*s^3*t^2 - 2622*ep^3*mtt*mWW^3*s^3*t^2 + 36*mWW^4*s^3*t^2 + 221*ep*mWW^4*s^3*t^2 + 394*ep^2*mWW^4*s^3*t^2 + 215*ep^3*mWW^4*s^3*t^2 - 154*mtt^3*s^4*t^2 - 1089*ep*mtt^3*s^4*t^2 - 2226*ep^2*mtt^3*s^4*t^2 - 1445*ep^3*mtt^3*s^4*t^2 + 406*mtt^2*mWW*s^4*t^2 + 2700*ep*mtt^2*mWW*s^4*t^2 + 5204*ep^2*mtt^2*mWW*s^4*t^2 + 3040*ep^3*mtt^2*mWW*s^4*t^2 - 350*mtt*mWW^2*s^4*t^2 - 2299*ep*mtt*mWW^2*s^4*t^2 - 4336*ep^2*mtt*mWW^2*s^4*t^2 - 2449*ep^3*mtt*mWW^2*s^4*t^2 + 98*mWW^3*s^4*t^2 + 600*ep*mWW^3*s^4*t^2 + 1078*ep^2*mWW^3*s^4*t^2 + 606*ep^3*mWW^3*s^4*t^2 + 12*mtt^2*s^5*t^2 + 138*ep*mtt^2*s^5*t^2 + 330*ep^2*mtt^2*s^5*t^2 + 240*ep^3*mtt^2*s^5*t^2 - 64*mtt*mWW*s^5*t^2 - 460*ep*mtt*mWW*s^5*t^2 - 892*ep^2*mtt*mWW*s^5*t^2 - 504*ep^3*mtt*mWW*s^5*t^2 + 52*mWW^2*s^5*t^2 + 322*ep*mWW^2*s^5*t^2 + 586*ep^2*mWW^2*s^5*t^2 + 336*ep^3*mWW^2*s^5*t^2 + 17*mtt^6*t^3 + 124*ep*mtt^6*t^3 + 270*ep^2*mtt^6*t^3 + 171*ep^3*mtt^6*t^3 - 89*mtt^5*mWW*t^3 - 573*ep*mtt^5*mWW*t^3 - 1143*ep^2*mtt^5*mWW*t^3 - 675*ep^3*mtt^5*mWW*t^3 + 157*mtt^4*mWW^2*t^3 + 919*ep*mtt^4*mWW^2*t^3 + 1681*ep^2*mtt^4*mWW^2*t^3 + 903*ep^3*mtt^4*mWW^2*t^3 - 102*mtt^3*mWW^3*t^3 - 527*ep*mtt^3*mWW^3*t^3 - 820*ep^2*mtt^3*mWW^3*t^3 - 327*ep^3*mtt^3*mWW^3*t^3 - mtt^2*mWW^4*t^3 - 63*ep*mtt^2*mWW^4*t^3 - 246*ep^2*mtt^2*mWW^4*t^3 - 252*ep^3*mtt^2*mWW^4*t^3 + 23*mtt*mWW^5*t^3 + 152*ep*mtt*mWW^5*t^3 + 323*ep^2*mtt*mWW^5*t^3 + 222*ep^3*mtt*mWW^5*t^3 - 5*mWW^6*t^3 - 32*ep*mWW^6*t^3 - 65*ep^2*mWW^6*t^3 - 42*ep^3*mWW^6*t^3 - 134*mtt^5*s*t^3 - 852*ep*mtt^5*s*t^3 - 1642*ep^2*mtt^5*s*t^3 - 956*ep^3*mtt^5*s*t^3 + 568*mtt^4*mWW*s*t^3 + 3421*ep*mtt^4*mWW*s*t^3 + 6346*ep^2*mtt^4*mWW*s*t^3 + 3573*ep^3*mtt^4*mWW*s*t^3 - 883*mtt^3*mWW^2*s*t^3 - 5182*ep*mtt^3*mWW^2*s*t^3 - 9439*ep^2*mtt^3*mWW^2*s*t^3 - 5236*ep^3*mtt^3*mWW^2*s*t^3 + 585*mtt^2*mWW^3*s*t^3 + 3431*ep*mtt^2*mWW^3*s*t^3 + 6261*ep^2*mtt^2*mWW^3*s*t^3 + 3487*ep^3*mtt^2*mWW^3*s*t^3 - 123*mtt*mWW^4*s*t^3 - 740*ep*mtt*mWW^4*s*t^3 - 1379*ep^2*mtt*mWW^4*s*t^3 - 778*ep^3*mtt*mWW^4*s*t^3 - 13*mWW^5*s*t^3 - 78*ep*mWW^5*s*t^3 - 147*ep^2*mWW^5*s*t^3 - 90*ep^3*mWW^5*s*t^3 + 270*mtt^4*s^2*t^3 + 1684*ep*mtt^4*s^2*t^3 + 3113*ep^2*mtt^4*s^2*t^3 + 1763*ep^3*mtt^4*s^2*t^3 - 915*mtt^3*mWW*s^2*t^3 - 5449*ep*mtt^3*mWW*s^2*t^3 - 9705*ep^2*mtt^3*mWW*s^2*t^3 - 5235*ep^3*mtt^3*mWW*s^2*t^3 + 1135*mtt^2*mWW^2*s^2*t^3 + 6669*ep*mtt^2*mWW^2*s^2*t^3 + 11763*ep^2*mtt^2*mWW^2*s^2*t^3 + 6257*ep^3*mtt^2*mWW^2*s^2*t^3 - 597*mtt*mWW^3*s^2*t^3 - 3573*ep*mtt*mWW^3*s^2*t^3 - 6433*ep^2*mtt*mWW^3*s^2*t^3 - 3521*ep^3*mtt*mWW^3*s^2*t^3 + 107*mWW^4*s^2*t^3 + 669*ep*mWW^4*s^2*t^3 + 1262*ep^2*mWW^4*s^2*t^3 + 736*ep^3*mWW^4*s^2*t^3 - 204*mtt^3*s^3*t^3 - 1308*ep*mtt^3*s^3*t^3 - 2404*ep^2*mtt^3*s^3*t^3 - 1368*ep^3*mtt^3*s^3*t^3 + 572*mtt^2*mWW*s^3*t^3 + 3457*ep*mtt^2*mWW*s^3*t^3 + 6044*ep^2*mtt^2*mWW*s^3*t^3 + 3187*ep^3*mtt^2*mWW*s^3*t^3 - 540*mtt*mWW^2*s^3*t^3 - 3188*ep*mtt*mWW^2*s^3*t^3 - 5466*ep^2*mtt*mWW^2*s^3*t^3 - 2814*ep^3*mtt*mWW^2*s^3*t^3 + 172*mWW^3*s^3*t^3 + 999*ep*mWW^3*s^3*t^3 + 1698*ep^2*mWW^3*s^3*t^3 + 883*ep^3*mWW^3*s^3*t^3 + 48*mtt^2*s^4*t^3 + 332*ep*mtt^2*s^4*t^3 + 620*ep^2*mtt^2*s^4*t^3 + 360*ep^3*mtt^2*s^4*t^3 - 136*mtt*mWW*s^4*t^3 - 820*ep*mtt*mWW*s^4*t^3 - 1404*ep^2*mtt*mWW*s^4*t^3 - 720*ep^3*mtt*mWW*s^4*t^3 + 88*mWW^2*s^4*t^3 + 504*ep*mWW^2*s^4*t^3 + 840*ep^2*mWW^2*s^4*t^3 + 432*ep^3*mWW^2*s^4*t^3 - 25*mtt^5*t^4 - 157*ep*mtt^5*t^4 - 299*ep^2*mtt^5*t^4 - 169*ep^3*mtt^5*t^4 + 134*mtt^4*mWW*t^4 + 816*ep*mtt^4*mWW*t^4 + 1536*ep^2*mtt^4*mWW*t^4 + 880*ep^3*mtt^4*mWW*t^4 - 252*mtt^3*mWW^2*t^4 - 1507*ep*mtt^3*mWW^2*t^4 - 2818*ep^2*mtt^3*mWW^2*t^4 - 1629*ep^3*mtt^3*mWW^2*t^4 + 202*mtt^2*mWW^3*t^4 + 1195*ep*mtt^2*mWW^3*t^4 + 2228*ep^2*mtt^2*mWW^3*t^4 + 1297*ep^3*mtt^2*mWW^3*t^4 - 59*mtt*mWW^4*t^4 - 348*ep*mtt*mWW^4*t^4 - 651*ep^2*mtt*mWW^4*t^4 - 382*ep^3*mtt*mWW^4*t^4 + ep*mWW^5*t^4 + 4*ep^2*mWW^5*t^4 + 3*ep^3*mWW^5*t^4 + 99*mtt^4*s*t^4 + 581*ep*mtt^4*s*t^4 + 973*ep^2*mtt^4*s*t^4 + 463*ep^3*mtt^4*s*t^4 - 407*mtt^3*mWW*s*t^4 - 2330*ep*mtt^3*mWW*s*t^4 - 3901*ep^2*mtt^3*mWW*s*t^4 - 1902*ep^3*mtt^3*mWW*s*t^4 + 609*mtt^2*mWW^2*s*t^4 + 3484*ep*mtt^2*mWW^2*s*t^4 + 5957*ep^2*mtt^2*mWW^2*s*t^4 + 3050*ep^3*mtt^2*mWW^2*s*t^4 - 393*mtt*mWW^3*s*t^4 - 2302*ep*mtt*mWW^3*s*t^4 - 4103*ep^2*mtt*mWW^3*s*t^4 - 2246*ep^3*mtt*mWW^3*s*t^4 + 92*mWW^4*s*t^4 + 567*ep*mWW^4*s*t^4 + 1074*ep^2*mWW^4*s*t^4 + 635*ep^3*mWW^4*s*t^4 - 124*mtt^3*s^2*t^4 - 730*ep*mtt^3*s^2*t^4 - 1188*ep^2*mtt^3*s^2*t^4 - 556*ep^3*mtt^3*s^2*t^4 + 378*mtt^2*mWW*s^2*t^4 + 2119*ep*mtt^2*mWW*s^2*t^4 + 3320*ep^2*mtt^2*mWW*s^2*t^4 + 1473*ep^3*mtt^2*mWW*s^2*t^4 - 388*mtt*mWW^2*s^2*t^4 - 2116*ep*mtt*mWW^2*s^2*t^4 - 3264*ep^2*mtt*mWW^2*s^2*t^4 - 1430*ep^3*mtt*mWW^2*s^2*t^4 + 134*mWW^3*s^2*t^4 + 727*ep*mWW^3*s^2*t^4 + 1132*ep^2*mWW^3*s^2*t^4 + 513*ep^3*mWW^3*s^2*t^4 + 52*mtt^2*s^3*t^4 + 308*ep*mtt^2*s^3*t^4 + 500*ep^2*mtt^2*s^3*t^4 + 240*ep^3*mtt^2*s^3*t^4 - 124*mtt*mWW*s^3*t^4 - 680*ep*mtt*mWW*s^3*t^4 - 1040*ep^2*mtt*mWW*s^3*t^4 - 456*ep^3*mtt*mWW*s^3*t^4 + 72*mWW^2*s^3*t^4 + 380*ep*mWW^2*s^3*t^4 + 564*ep^2*mWW^2*s^3*t^4 + 240*ep^3*mWW^2*s^3*t^4 + 15*mtt^4*t^5 + 77*ep*mtt^4*t^5 + 105*ep^2*mtt^4*t^5 + 31*ep^3*mtt^4*t^5 - 72*mtt^3*mWW*t^5 - 395*ep*mtt^3*mWW*t^5 - 626*ep^2*mtt^3*mWW*t^5 - 279*ep^3*mtt^3*mWW*t^5 + 126*mtt^2*mWW^2*t^5 + 723*ep*mtt^2*mWW^2*t^5 + 1248*ep^2*mtt^2*mWW^2*t^5 + 651*ep^3*mtt^2*mWW^2*t^5 - 96*mtt*mWW^3*t^5 - 569*ep*mtt*mWW^3*t^5 - 1038*ep^2*mtt*mWW^3*t^5 - 589*ep^3*mtt*mWW^3*t^5 + 27*mWW^4*t^5 + 164*ep*mWW^4*t^5 + 311*ep^2*mWW^4*t^5 + 186*ep^3*mWW^4*t^5 - 32*mtt^3*s*t^5 - 162*ep*mtt^3*s*t^5 - 194*ep^2*mtt^3*s*t^5 - 32*ep^3*mtt^3*s*t^5 + 106*mtt^2*mWW*s*t^5 + 527*ep*mtt^2*mWW*s*t^5 + 642*ep^2*mtt^2*mWW*s*t^5 + 129*ep^3*mtt^2*mWW*s*t^5 - 116*mtt*mWW^2*s*t^5 - 568*ep*mtt*mWW^2*s*t^5 - 702*ep^2*mtt*mWW^2*s*t^5 - 162*ep^3*mtt*mWW^2*s*t^5 + 42*mWW^3*s*t^5 + 203*ep*mWW^3*s*t^5 + 254*ep^2*mWW^3*s*t^5 + 65*ep^3*mWW^3*s*t^5 + 24*mtt^2*s^2*t^5 + 126*ep*mtt^2*s^2*t^5 + 174*ep^2*mtt^2*s^2*t^5 + 60*ep^3*mtt^2*s^2*t^5 - 52*mtt*mWW*s^2*t^5 - 262*ep*mtt*mWW*s^2*t^5 - 346*ep^2*mtt*mWW*s^2*t^5 - 108*ep^3*mtt*mWW*s^2*t^5 + 28*mWW^2*s^2*t^5 + 136*ep*mWW^2*s^2*t^5 + 172*ep^2*mWW^2*s^2*t^5 + 48*ep^3*mWW^2*s^2*t^5 - 2*mtt^3*t^6 - 3*ep*mtt^3*t^6 + 18*ep^2*mtt^3*t^6 + 27*ep^3*mtt^3*t^6 + 6*mtt^2*mWW*t^6 + 9*ep*mtt^2*mWW*t^6 - 54*ep^2*mtt^2*mWW*t^6 - 81*ep^3*mtt^2*mWW*t^6 - 6*mtt*mWW^2*t^6 - 9*ep*mtt*mWW^2*t^6 + 54*ep^2*mtt*mWW^2*t^6 + 81*ep^3*mtt*mWW^2*t^6 + 2*mWW^3*t^6 + 3*ep*mWW^3*t^6 - 18*ep^2*mWW^3*t^6 - 27*ep^3*mWW^3*t^6 + 4*mtt^2*s*t^6 + 18*ep*mtt^2*s*t^6 + 18*ep^2*mtt^2*s*t^6 - 8*mtt*mWW*s*t^6 - 36*ep*mtt*mWW*s*t^6 - 36*ep^2*mtt*mWW*s*t^6 + 4*mWW^2*s*t^6 + 18*ep*mWW^2*s*t^6 + 18*ep^2*mWW^2*s*t^6))/(2*ep*(1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)^3*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(36*mtt^7 + 180*ep*mtt^7 + 296*ep^2*mtt^7 + 160*ep^3*mtt^7 - 96*mtt^6*mWW - 488*ep*mtt^6*mWW - 816*ep^2*mtt^6*mWW - 448*ep^3*mtt^6*mWW + 72*mtt^5*mWW^2 + 384*ep*mtt^5*mWW^2 + 672*ep^2*mtt^5*mWW^2 + 384*ep^3*mtt^5*mWW^2 - 24*ep*mtt^4*mWW^3 - 80*ep^2*mtt^4*mWW^3 - 64*ep^3*mtt^4*mWW^3 - 12*mtt^3*mWW^4 - 52*ep*mtt^3*mWW^4 - 72*ep^2*mtt^3*mWW^4 - 32*ep^3*mtt^3*mWW^4 - 108*mtt^6*s - 540*ep*mtt^6*s - 888*ep^2*mtt^6*s - 480*ep^3*mtt^6*s + 228*mtt^5*mWW*s + 1196*ep*mtt^5*mWW*s + 2048*ep^2*mtt^5*mWW*s + 1144*ep^3*mtt^5*mWW*s - 116*mtt^4*mWW^2*s - 706*ep*mtt^4*mWW^2*s - 1352*ep^2*mtt^4*mWW^2*s - 818*ep^3*mtt^4*mWW^2*s - 20*mtt^3*mWW^3*s - 28*ep*mtt^3*mWW^3*s + 80*ep^2*mtt^3*mWW^3*s + 104*ep^3*mtt^3*mWW^3*s + 16*mtt^2*mWW^4*s + 78*ep*mtt^2*mWW^4*s + 112*ep^2*mtt^2*mWW^4*s + 50*ep^3*mtt^2*mWW^4*s + 108*mtt^5*s^2 + 540*ep*mtt^5*s^2 + 888*ep^2*mtt^5*s^2 + 480*ep^3*mtt^5*s^2 - 162*mtt^4*mWW*s^2 - 912*ep*mtt^4*mWW*s^2 - 1638*ep^2*mtt^4*mWW*s^2 - 944*ep^3*mtt^4*mWW*s^2 + 45*mtt^3*mWW^2*s^2 + 365*ep*mtt^3*mWW^2*s^2 + 819*ep^2*mtt^3*mWW^2*s^2 + 539*ep^3*mtt^3*mWW^2*s^2 + 28*mtt^2*mWW^3*s^2 + 102*ep*mtt^2*mWW^3*s^2 + 76*ep^2*mtt^2*mWW^3*s^2 - 6*ep^3*mtt^2*mWW^3*s^2 - 3*mtt*mWW^4*s^2 - 15*ep*mtt*mWW^4*s^2 - 17*ep^2*mtt*mWW^4*s^2 - 5*ep^3*mtt*mWW^4*s^2 - 36*mtt^4*s^3 - 180*ep*mtt^4*s^3 - 296*ep^2*mtt^4*s^3 - 160*ep^3*mtt^4*s^3 + 24*mtt^3*mWW*s^3 + 188*ep*mtt^3*mWW*s^3 + 396*ep^2*mtt^3*mWW*s^3 + 248*ep^3*mtt^3*mWW*s^3 + 6*mtt^2*mWW^2*s^3 - 4*ep*mtt^2*mWW^2*s^3 - 82*ep^2*mtt^2*mWW^2*s^3 - 80*ep^3*mtt^2*mWW^2*s^3 - 2*mtt*mWW^3*s^3 - 20*ep*mtt*mWW^3*s^3 - 26*ep^2*mtt*mWW^3*s^3 - 8*ep^3*mtt*mWW^3*s^3 + 6*mtt^2*mWW*s^4 + 16*ep*mtt^2*mWW*s^4 + 10*ep^2*mtt^2*mWW*s^4 + 2*mtt*mWW^2*s^4 - 2*ep^2*mtt*mWW^2*s^4 - 120*mtt^6*t - 592*ep*mtt^6*t - 960*ep^2*mtt^6*t - 512*ep^3*mtt^6*t + 324*mtt^5*mWW*t + 1616*ep*mtt^5*mWW*t + 2652*ep^2*mtt^5*mWW*t + 1432*ep^3*mtt^5*mWW*t - 258*mtt^4*mWW^2*t - 1324*ep*mtt^4*mWW^2*t - 2238*ep^2*mtt^4*mWW^2*t - 1244*ep^3*mtt^4*mWW^2*t + 24*mtt^3*mWW^3*t + 168*ep*mtt^3*mWW^3*t + 360*ep^2*mtt^3*mWW^3*t + 240*ep^3*mtt^3*mWW^3*t + 30*mtt^2*mWW^4*t + 132*ep*mtt^2*mWW^4*t + 186*ep^2*mtt^2*mWW^4*t + 84*ep^3*mtt^2*mWW^4*t + 276*mtt^5*s*t + 1324*ep*mtt^5*s*t + 2096*ep^2*mtt^5*s*t + 1096*ep^3*mtt^5*s*t - 548*mtt^4*mWW*s*t - 2716*ep*mtt^4*mWW*s*t - 4420*ep^2*mtt^4*mWW*s*t - 2372*ep^3*mtt^4*mWW*s*t + 248*mtt^3*mWW^2*s*t + 1384*ep*mtt^3*mWW^2*s*t + 2472*ep^2*mtt^3*mWW^2*s*t + 1432*ep^3*mtt^3*mWW^2*s*t + 44*mtt^2*mWW^3*s*t + 108*ep*mtt^2*mWW^3*s*t + 4*ep^2*mtt^2*mWW^3*s*t - 84*ep^3*mtt^2*mWW^3*s*t - 20*mtt*mWW^4*s*t - 100*ep*mtt*mWW^4*s*t - 152*ep^2*mtt*mWW^4*s*t - 72*ep^3*mtt*mWW^4*s*t - 198*mtt^4*s^2*t - 888*ep*mtt^4*s^2*t - 1322*ep^2*mtt^4*s^2*t - 656*ep^3*mtt^4*s^2*t + 210*mtt^3*mWW*s^2*t + 1058*ep*mtt^3*mWW*s^2*t + 1698*ep^2*mtt^3*mWW*s^2*t + 898*ep^3*mtt^3*mWW*s^2*t - 19*mtt^2*mWW^2*s^2*t - 173*ep*mtt^2*mWW^2*s^2*t - 369*ep^2*mtt^2*mWW^2*s^2*t - 239*ep^3*mtt^2*mWW^2*s^2*t - 48*mtt*mWW^3*s^2*t - 252*ep*mtt*mWW^3*s^2*t - 404*ep^2*mtt*mWW^3*s^2*t - 200*ep^3*mtt*mWW^3*s^2*t - mWW^4*s^2*t - ep*mWW^4*s^2*t + 5*ep^2*mWW^4*s^2*t + 5*ep^3*mWW^4*s^2*t + 48*mtt^3*s^3*t + 172*ep*mtt^3*s^3*t + 196*ep^2*mtt^3*s^3*t + 72*ep^3*mtt^3*s^3*t - 36*ep*mtt^2*mWW*s^3*t - 44*ep^2*mtt^2*mWW*s^3*t - 8*ep^3*mtt^2*mWW*s^3*t - 10*mtt*mWW^2*s^3*t - 60*ep*mtt*mWW^2*s^3*t - 122*ep^2*mtt*mWW^2*s^3*t - 72*ep^3*mtt*mWW^2*s^3*t - 6*mWW^3*s^3*t - 12*ep*mWW^3*s^3*t + 2*ep^2*mWW^3*s^3*t + 8*ep^3*mWW^3*s^3*t - 6*mtt^2*s^4*t - 16*ep*mtt^2*s^4*t - 10*ep^2*mtt^2*s^4*t - 4*mtt*mWW*s^4*t + 4*ep^2*mtt*mWW*s^4*t - 6*mWW^2*s^4*t - 16*ep*mWW^2*s^4*t - 10*ep^2*mWW^2*s^4*t + 144*mtt^5*t^2 + 700*ep*mtt^5*t^2 + 1116*ep^2*mtt^5*t^2 + 584*ep^3*mtt^5*t^2 - 390*mtt^4*mWW*t^2 - 1896*ep*mtt^4*mWW*t^2 - 3034*ep^2*mtt^4*mWW*t^2 - 1600*ep^3*mtt^4*mWW*t^2 + 325*mtt^3*mWW^2*t^2 + 1589*ep*mtt^3*mWW^2*t^2 + 2571*ep^2*mtt^3*mWW^2*t^2 + 1379*ep^3*mtt^3*mWW^2*t^2 - 56*mtt^2*mWW^3*t^2 - 290*ep*mtt^2*mWW^3*t^2 - 504*ep^2*mtt^2*mWW^3*t^2 - 294*ep^3*mtt^2*mWW^3*t^2 - 23*mtt*mWW^4*t^2 - 103*ep*mtt*mWW^4*t^2 - 149*ep^2*mtt*mWW^4*t^2 - 69*ep^3*mtt*mWW^4*t^2 - 236*mtt^4*s*t^2 - 1078*ep*mtt^4*s*t^2 - 1628*ep^2*mtt^4*s*t^2 - 810*ep^3*mtt^4*s*t^2 + 428*mtt^3*mWW*s*t^2 + 1932*ep*mtt^3*mWW*s*t^2 + 2872*ep^2*mtt^3*mWW*s*t^2 + 1416*ep^3*mtt^3*mWW*s*t^2 - 138*mtt^2*mWW^2*s*t^2 - 592*ep*mtt^2*mWW^2*s*t^2 - 834*ep^2*mtt^2*mWW^2*s*t^2 - 404*ep^3*mtt^2*mWW^2*s*t^2 - 58*mtt*mWW^3*s*t^2 - 284*ep*mtt*mWW^3*s*t^2 - 450*ep^2*mtt*mWW^3*s*t^2 - 224*ep^3*mtt*mWW^3*s*t^2 + 4*mWW^4*s*t^2 + 22*ep*mWW^4*s*t^2 + 40*ep^2*mWW^4*s*t^2 + 22*ep^3*mWW^4*s*t^2 + 105*mtt^3*s^2*t^2 + 377*ep*mtt^3*s^2*t^2 + 443*ep^2*mtt^3*s^2*t^2 + 163*ep^3*mtt^3*s^2*t^2 - 4*mtt^2*mWW*s^2*t^2 + 68*ep*mtt^2*mWW*s^2*t^2 + 280*ep^2*mtt^2*mWW*s^2*t^2 + 232*ep^3*mtt^2*mWW*s^2*t^2 - 61*mtt*mWW^2*s^2*t^2 - 355*ep*mtt*mWW^2*s^2*t^2 - 679*ep^2*mtt*mWW^2*s^2*t^2 - 409*ep^3*mtt*mWW^2*s^2*t^2 + 32*mWW^3*s^2*t^2 + 198*ep*mWW^3*s^2*t^2 + 364*ep^2*mWW^3*s^2*t^2 + 206*ep^3*mWW^3*s^2*t^2 - 6*mtt^2*s^3*t^2 + 40*ep*mtt^2*s^3*t^2 + 126*ep^2*mtt^2*s^3*t^2 + 88*ep^3*mtt^2*s^3*t^2 - 58*mtt*mWW*s^3*t^2 - 264*ep*mtt*mWW*s^3*t^2 - 430*ep^2*mtt*mWW*s^3*t^2 - 240*ep^3*mtt*mWW*s^3*t^2 + 24*mWW^2*s^3*t^2 + 144*ep*mWW^2*s^3*t^2 + 264*ep^2*mWW^2*s^3*t^2 + 152*ep^3*mWW^2*s^3*t^2 + 2*mtt*s^4*t^2 - 2*ep^2*mtt*s^4*t^2 + 6*mWW*s^4*t^2 + 16*ep*mWW*s^4*t^2 + 10*ep^2*mWW*s^4*t^2 - 72*mtt^4*t^3 - 356*ep*mtt^4*t^3 - 568*ep^2*mtt^4*t^3 - 292*ep^3*mtt^4*t^3 + 190*mtt^3*mWW*t^3 + 910*ep*mtt^3*mWW*t^3 + 1426*ep^2*mtt^3*mWW*t^3 + 730*ep^3*mtt^3*mWW*t^3 - 159*mtt^2*mWW^2*t^3 - 729*ep*mtt^2*mWW^2*t^3 - 1113*ep^2*mtt^2*mWW^2*t^3 - 567*ep^3*mtt^2*mWW^2*t^3 + 36*mtt*mWW^3*t^3 + 152*ep*mtt*mWW^3*t^3 + 220*ep^2*mtt*mWW^3*t^3 + 112*ep^3*mtt*mWW^3*t^3 + 5*mWW^4*t^3 + 23*ep*mWW^4*t^3 + 35*ep^2*mWW^4*t^3 + 17*ep^3*mWW^4*t^3 + 64*mtt^3*s*t^3 + 312*ep*mtt^3*s*t^3 + 496*ep^2*mtt^3*s*t^3 + 248*ep^3*mtt^3*s*t^3 - 112*mtt^2*mWW*s*t^3 - 492*ep*mtt^2*mWW*s*t^3 - 696*ep^2*mtt^2*mWW*s*t^3 - 308*ep^3*mtt^2*mWW*s*t^3 + 14*mtt*mWW^2*s*t^3 - 24*ep*mtt*mWW^2*s*t^3 - 166*ep^2*mtt*mWW^2*s*t^3 - 144*ep^3*mtt*mWW^2*s*t^3 + 34*mWW^3*s*t^3 + 204*ep*mWW^3*s*t^3 + 366*ep^2*mWW^3*s*t^3 + 204*ep^3*mWW^3*s*t^3 - 5*mtt^2*s^2*t^3 + 3*ep*mtt^2*s^2*t^3 + 13*ep^2*mtt^2*s^2*t^3 + 13*ep^3*mtt^2*s^2*t^3 - 58*mtt*mWW*s^2*t^3 - 246*ep*mtt*mWW*s^2*t^3 - 358*ep^2*mtt*mWW*s^2*t^3 - 186*ep^3*mtt*mWW*s^2*t^3 + 23*mWW^2*s^2*t^3 + 115*ep*mWW^2*s^2*t^3 + 193*ep^2*mWW^2*s^2*t^3 + 109*ep^3*mWW^2*s^2*t^3 - 2*mtt*s^3*t^3 - 16*ep*mtt*s^3*t^3 - 14*ep^2*mtt*s^3*t^3 + 18*mWW*s^3*t^3 + 48*ep*mWW*s^3*t^3 + 30*ep^2*mWW*s^3*t^3 + 13*mtt^3*t^4 + 85*ep*mtt^3*t^4 + 155*ep^2*mtt^3*t^4 + 83*ep^3*mtt^3*t^4 - 30*mtt^2*mWW*t^4 - 176*ep*mtt^2*mWW*t^4 - 306*ep^2*mtt^2*mWW*t^4 - 160*ep^3*mtt^2*mWW*t^4 + 21*mtt*mWW^2*t^4 + 97*ep*mtt*mWW^2*t^4 + 147*ep^2*mtt*mWW^2*t^4 + 71*ep^3*mtt*mWW^2*t^4 - 4*mWW^3*t^4 - 6*ep*mWW^3*t^4 + 4*ep^2*mWW^3*t^4 + 6*ep^3*mWW^3*t^4 + 10*mtt^2*s*t^4 - 2*ep*mtt^2*s*t^4 - 66*ep^2*mtt^2*s*t^4 - 54*ep^3*mtt^2*s*t^4 - 2*mtt*mWW*s*t^4 + 64*ep*mtt*mWW*s*t^4 + 186*ep^2*mtt*mWW*s*t^4 + 120*ep^3*mtt*mWW*s*t^4 - 8*mWW^2*s*t^4 - 62*ep*mWW^2*s*t^4 - 120*ep^2*mWW^2*s*t^4 - 66*ep^3*mWW^2*s*t^4 - 10*mtt*s^2*t^4 - 32*ep*mtt*s^2*t^4 - 22*ep^2*mtt*s^2*t^4 + 18*mWW*s^2*t^4 + 48*ep*mWW*s^2*t^4 + 30*ep^2*mWW*s^2*t^4 - mtt^2*t^5 - 17*ep*mtt^2*t^5 - 39*ep^2*mtt^2*t^5 - 23*ep^3*mtt^2*t^5 + 2*mtt*mWW*t^5 + 34*ep*mtt*mWW*t^5 + 78*ep^2*mtt*mWW*t^5 + 46*ep^3*mtt*mWW*t^5 - mWW^2*t^5 - 17*ep*mWW^2*t^5 - 39*ep^2*mWW^2*t^5 - 23*ep^3*mWW^2*t^5 - 6*mtt*s*t^5 - 16*ep*mtt*s*t^5 - 10*ep^2*mtt*s*t^5 + 6*mWW*s*t^5 + 16*ep*mWW*s*t^5 + 10*ep^2*mWW*s*t^5))/(4*(1 + ep)^2*(mtt - mWW)^3*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-6*mtt^5 - 32*ep*mtt^5 - 56*ep^2*mtt^5 - 32*ep^3*mtt^5 + 24*mtt^4*mWW + 122*ep*mtt^4*mWW + 204*ep^2*mtt^4*mWW + 112*ep^3*mtt^4*mWW - 35*mtt^3*mWW^2 - 166*ep*mtt^3*mWW^2 - 259*ep^2*mtt^3*mWW^2 - 134*ep^3*mtt^3*mWW^2 + 24*mtt^2*mWW^3 + 99*ep*mtt^2*mWW^3 + 133*ep^2*mtt^2*mWW^3 + 60*ep^3*mtt^2*mWW^3 - 6*mtt*mWW^4 - 12*ep*mtt*mWW^4 + 2*ep^2*mtt*mWW^4 + 8*ep^3*mtt*mWW^4 - 6*ep*mWW^5 - 16*ep^2*mWW^5 - 10*ep^3*mWW^5 + 30*mtt^4*s + 160*ep*mtt^4*s + 280*ep^2*mtt^4*s + 160*ep^3*mtt^4*s - 96*mtt^3*mWW*s - 488*ep*mtt^3*mWW*s - 816*ep^2*mtt^3*mWW*s - 448*ep^3*mtt^3*mWW*s + 105*mtt^2*mWW^2*s + 498*ep*mtt^2*mWW^2*s + 777*ep^2*mtt^2*mWW^2*s + 402*ep^3*mtt^2*mWW^2*s - 48*mtt*mWW^3*s - 198*ep*mtt*mWW^3*s - 266*ep^2*mtt*mWW^3*s - 120*ep^3*mtt*mWW^3*s + 6*mWW^4*s + 12*ep*mWW^4*s - 2*ep^2*mWW^4*s - 8*ep^3*mWW^4*s - 60*mtt^3*s^2 - 320*ep*mtt^3*s^2 - 560*ep^2*mtt^3*s^2 - 320*ep^3*mtt^3*s^2 + 144*mtt^2*mWW*s^2 + 732*ep*mtt^2*mWW*s^2 + 1224*ep^2*mtt^2*mWW*s^2 + 672*ep^3*mtt^2*mWW*s^2 - 105*mtt*mWW^2*s^2 - 498*ep*mtt*mWW^2*s^2 - 777*ep^2*mtt*mWW^2*s^2 - 402*ep^3*mtt*mWW^2*s^2 + 24*mWW^3*s^2 + 99*ep*mWW^3*s^2 + 133*ep^2*mWW^3*s^2 + 60*ep^3*mWW^3*s^2 + 60*mtt^2*s^3 + 320*ep*mtt^2*s^3 + 560*ep^2*mtt^2*s^3 + 320*ep^3*mtt^2*s^3 - 96*mtt*mWW*s^3 - 488*ep*mtt*mWW*s^3 - 816*ep^2*mtt*mWW*s^3 - 448*ep^3*mtt*mWW*s^3 + 35*mWW^2*s^3 + 166*ep*mWW^2*s^3 + 259*ep^2*mWW^2*s^3 + 134*ep^3*mWW^2*s^3 - 30*mtt*s^4 - 160*ep*mtt*s^4 - 280*ep^2*mtt*s^4 - 160*ep^3*mtt*s^4 + 24*mWW*s^4 + 122*ep*mWW*s^4 + 204*ep^2*mWW*s^4 + 112*ep^3*mWW*s^4 + 6*s^5 + 32*ep*s^5 + 56*ep^2*s^5 + 32*ep^3*s^5 + 24*mtt^4*t + 134*ep*mtt^4*t + 244*ep^2*mtt^4*t + 144*ep^3*mtt^4*t - 80*mtt^3*mWW*t - 432*ep*mtt^3*mWW*t - 762*ep^2*mtt^3*mWW*t - 436*ep^3*mtt^3*mWW*t + 84*mtt^2*mWW^2*t + 447*ep*mtt^2*mWW^2*t + 769*ep^2*mtt^2*mWW^2*t + 428*ep^3*mtt^2*mWW^2*t - 36*mtt*mWW^3*t - 190*ep*mtt*mWW^3*t - 316*ep^2*mtt*mWW^3*t - 168*ep^3*mtt*mWW^3*t + 4*mWW^4*t + 20*ep*mWW^4*t + 30*ep^2*mWW^4*t + 14*ep^3*mWW^4*t - 96*mtt^3*s*t - 536*ep*mtt^3*s*t - 976*ep^2*mtt^3*s*t - 576*ep^3*mtt^3*s*t + 240*mtt^2*mWW*s*t + 1296*ep*mtt^2*mWW*s*t + 2286*ep^2*mtt^2*mWW*s*t + 1308*ep^3*mtt^2*mWW*s*t - 168*mtt*mWW^2*s*t - 894*ep*mtt*mWW^2*s*t - 1538*ep^2*mtt*mWW^2*s*t - 856*ep^3*mtt*mWW^2*s*t + 36*mWW^3*s*t + 190*ep*mWW^3*s*t + 316*ep^2*mWW^3*s*t + 168*ep^3*mWW^3*s*t + 144*mtt^2*s^2*t + 804*ep*mtt^2*s^2*t + 1464*ep^2*mtt^2*s^2*t + 864*ep^3*mtt^2*s^2*t - 240*mtt*mWW*s^2*t - 1296*ep*mtt*mWW*s^2*t - 2286*ep^2*mtt*mWW*s^2*t - 1308*ep^3*mtt*mWW*s^2*t + 84*mWW^2*s^2*t + 447*ep*mWW^2*s^2*t + 769*ep^2*mWW^2*s^2*t + 428*ep^3*mWW^2*s^2*t - 96*mtt*s^3*t - 536*ep*mtt*s^3*t - 976*ep^2*mtt*s^3*t - 576*ep^3*mtt*s^3*t + 80*mWW*s^3*t + 432*ep*mWW*s^3*t + 762*ep^2*mWW*s^3*t + 436*ep^3*mWW*s^3*t + 24*s^4*t + 134*ep*s^4*t + 244*ep^2*s^4*t + 144*ep^3*s^4*t - 35*mtt^3*t^2 - 202*ep*mtt^3*t^2 - 379*ep^2*mtt^3*t^2 - 230*ep^3*mtt^3*t^2 + 102*mtt^2*mWW*t^2 + 555*ep*mtt^2*mWW*t^2 + 995*ep^2*mtt^2*mWW*t^2 + 580*ep^3*mtt^2*mWW*t^2 - 78*mtt*mWW^2*t^2 - 422*ep*mtt*mWW^2*t^2 - 744*ep^2*mtt*mWW^2*t^2 - 424*ep^3*mtt*mWW^2*t^2 + 18*mWW^3*t^2 + 102*ep*mWW^3*t^2 + 180*ep^2*mWW^3*t^2 + 100*ep^3*mWW^3*t^2 + 105*mtt^2*s*t^2 + 606*ep*mtt^2*s*t^2 + 1137*ep^2*mtt^2*s*t^2 + 690*ep^3*mtt^2*s*t^2 - 204*mtt*mWW*s*t^2 - 1110*ep*mtt*mWW*s*t^2 - 1990*ep^2*mtt*mWW*s*t^2 - 1160*ep^3*mtt*mWW*s*t^2 + 78*mWW^2*s*t^2 + 422*ep*mWW^2*s*t^2 + 744*ep^2*mWW^2*s*t^2 + 424*ep^3*mWW^2*s*t^2 - 105*mtt*s^2*t^2 - 606*ep*mtt*s^2*t^2 - 1137*ep^2*mtt*s^2*t^2 - 690*ep^3*mtt*s^2*t^2 + 102*mWW*s^2*t^2 + 555*ep*mWW*s^2*t^2 + 995*ep^2*mWW*s^2*t^2 + 580*ep^3*mWW*s^2*t^2 + 35*s^3*t^2 + 202*ep*s^3*t^2 + 379*ep^2*s^3*t^2 + 230*ep^3*s^3*t^2 + 18*mtt^2*t^3 + 115*ep*mtt^2*t^3 + 231*ep^2*mtt^2*t^3 + 148*ep^3*mtt^2*t^3 - 48*mtt*mWW*t^3 - 258*ep*mtt*mWW*t^3 - 468*ep^2*mtt*mWW*t^3 - 280*ep^3*mtt*mWW*t^3 + 22*mWW^2*t^3 + 114*ep*mWW^2*t^3 + 200*ep^2*mWW^2*t^3 + 116*ep^3*mWW^2*t^3 - 36*mtt*s*t^3 - 230*ep*mtt*s*t^3 - 462*ep^2*mtt*s*t^3 - 296*ep^3*mtt*s*t^3 + 48*mWW*s*t^3 + 258*ep*mWW*s*t^3 + 468*ep^2*mWW*s*t^3 + 280*ep^3*mWW*s*t^3 + 18*s^2*t^3 + 115*ep*s^2*t^3 + 231*ep^2*s^2*t^3 + 148*ep^3*s^2*t^3 - 14*ep*mtt*t^4 - 42*ep^2*mtt*t^4 - 32*ep^3*mtt*t^4 + 6*mWW*t^4 + 32*ep*mWW*t^4 + 60*ep^2*mWW*t^4 + 38*ep^3*mWW*t^4 + 14*ep*s*t^4 + 42*ep^2*s*t^4 + 32*ep^3*s*t^4 - 2*t^5 - 6*ep*t^5 - 6*ep^2*t^5 - 2*ep^3*t^5))/(2*(1 + ep)^2*(1 + 2*ep)*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3), -((-1 + 2*ep)^2*(mtt - s)^2*(12*mtt^6*mWW^3 + 124*ep*mtt^6*mWW^3 + 312*ep^2*mtt^6*mWW^3 + 224*ep^3*mtt^6*mWW^3 - 46*mtt^5*mWW^4 - 452*ep*mtt^5*mWW^4 - 1122*ep^2*mtt^5*mWW^4 - 804*ep^3*mtt^5*mWW^4 + 66*mtt^4*mWW^5 + 624*ep*mtt^4*mWW^5 + 1538*ep^2*mtt^4*mWW^5 + 1108*ep^3*mtt^4*mWW^5 - 42*mtt^3*mWW^6 - 388*ep*mtt^3*mWW^6 - 958*ep^2*mtt^3*mWW^6 - 700*ep^3*mtt^3*mWW^6 + 10*mtt^2*mWW^7 + 92*ep*mtt^2*mWW^7 + 230*ep^2*mtt^2*mWW^7 + 172*ep^3*mtt^2*mWW^7 - 72*mtt^5*mWW^3*s - 744*ep*mtt^5*mWW^3*s - 1872*ep^2*mtt^5*mWW^3*s - 1344*ep^3*mtt^5*mWW^3*s + 230*mtt^4*mWW^4*s + 2260*ep*mtt^4*mWW^4*s + 5610*ep^2*mtt^4*mWW^4*s + 4020*ep^3*mtt^4*mWW^4*s - 264*mtt^3*mWW^5*s - 2496*ep*mtt^3*mWW^5*s - 6152*ep^2*mtt^3*mWW^5*s - 4432*ep^3*mtt^3*mWW^5*s + 126*mtt^2*mWW^6*s + 1164*ep*mtt^2*mWW^6*s + 2874*ep^2*mtt^2*mWW^6*s + 2100*ep^3*mtt^2*mWW^6*s - 20*mtt*mWW^7*s - 184*ep*mtt*mWW^7*s - 460*ep^2*mtt*mWW^7*s - 344*ep^3*mtt*mWW^7*s + 180*mtt^4*mWW^3*s^2 + 1860*ep*mtt^4*mWW^3*s^2 + 4680*ep^2*mtt^4*mWW^3*s^2 + 3360*ep^3*mtt^4*mWW^3*s^2 - 460*mtt^3*mWW^4*s^2 - 4520*ep*mtt^3*mWW^4*s^2 - 11220*ep^2*mtt^3*mWW^4*s^2 - 8040*ep^3*mtt^3*mWW^4*s^2 + 396*mtt^2*mWW^5*s^2 + 3744*ep*mtt^2*mWW^5*s^2 + 9228*ep^2*mtt^2*mWW^5*s^2 + 6648*ep^3*mtt^2*mWW^5*s^2 - 126*mtt*mWW^6*s^2 - 1164*ep*mtt*mWW^6*s^2 - 2874*ep^2*mtt*mWW^6*s^2 - 2100*ep^3*mtt*mWW^6*s^2 + 10*mWW^7*s^2 + 92*ep*mWW^7*s^2 + 230*ep^2*mWW^7*s^2 + 172*ep^3*mWW^7*s^2 - 240*mtt^3*mWW^3*s^3 - 2480*ep*mtt^3*mWW^3*s^3 - 6240*ep^2*mtt^3*mWW^3*s^3 - 4480*ep^3*mtt^3*mWW^3*s^3 + 460*mtt^2*mWW^4*s^3 + 4520*ep*mtt^2*mWW^4*s^3 + 11220*ep^2*mtt^2*mWW^4*s^3 + 8040*ep^3*mtt^2*mWW^4*s^3 - 264*mtt*mWW^5*s^3 - 2496*ep*mtt*mWW^5*s^3 - 6152*ep^2*mtt*mWW^5*s^3 - 4432*ep^3*mtt*mWW^5*s^3 + 42*mWW^6*s^3 + 388*ep*mWW^6*s^3 + 958*ep^2*mWW^6*s^3 + 700*ep^3*mWW^6*s^3 + 180*mtt^2*mWW^3*s^4 + 1860*ep*mtt^2*mWW^3*s^4 + 4680*ep^2*mtt^2*mWW^3*s^4 + 3360*ep^3*mtt^2*mWW^3*s^4 - 230*mtt*mWW^4*s^4 - 2260*ep*mtt*mWW^4*s^4 - 5610*ep^2*mtt*mWW^4*s^4 - 4020*ep^3*mtt*mWW^4*s^4 + 66*mWW^5*s^4 + 624*ep*mWW^5*s^4 + 1538*ep^2*mWW^5*s^4 + 1108*ep^3*mWW^5*s^4 - 72*mtt*mWW^3*s^5 - 744*ep*mtt*mWW^3*s^5 - 1872*ep^2*mtt*mWW^3*s^5 - 1344*ep^3*mtt*mWW^3*s^5 + 46*mWW^4*s^5 + 452*ep*mWW^4*s^5 + 1122*ep^2*mWW^4*s^5 + 804*ep^3*mWW^4*s^5 + 12*mWW^3*s^6 + 124*ep*mWW^3*s^6 + 312*ep^2*mWW^3*s^6 + 224*ep^3*mWW^3*s^6 + 12*mtt^6*mWW^2*t + 52*ep*mtt^6*mWW^2*t + 72*ep^2*mtt^6*mWW^2*t + 32*ep^3*mtt^6*mWW^2*t - 112*mtt^5*mWW^3*t - 828*ep*mtt^5*mWW^3*t - 1796*ep^2*mtt^5*mWW^3*t - 1176*ep^3*mtt^5*mWW^3*t + 288*mtt^4*mWW^4*t + 2240*ep*mtt^4*mWW^4*t + 4980*ep^2*mtt^4*mWW^4*t + 3300*ep^3*mtt^4*mWW^4*t - 316*mtt^3*mWW^5*t - 2402*ep*mtt^3*mWW^5*t - 5298*ep^2*mtt^3*mWW^5*t - 3508*ep^3*mtt^3*mWW^5*t + 156*mtt^2*mWW^6*t + 1128*ep*mtt^2*mWW^6*t + 2440*ep^2*mtt^2*mWW^6*t + 1612*ep^3*mtt^2*mWW^6*t - 28*mtt*mWW^7*t - 190*ep*mtt*mWW^7*t - 398*ep^2*mtt*mWW^7*t - 260*ep^3*mtt*mWW^7*t - 72*mtt^5*mWW^2*s*t - 312*ep*mtt^5*mWW^2*s*t - 432*ep^2*mtt^5*mWW^2*s*t - 192*ep^3*mtt^5*mWW^2*s*t + 560*mtt^4*mWW^3*s*t + 4140*ep*mtt^4*mWW^3*s*t + 8980*ep^2*mtt^4*mWW^3*s*t + 5880*ep^3*mtt^4*mWW^3*s*t - 1152*mtt^3*mWW^4*s*t - 8960*ep*mtt^3*mWW^4*s*t - 19920*ep^2*mtt^3*mWW^4*s*t - 13200*ep^3*mtt^3*mWW^4*s*t + 948*mtt^2*mWW^5*s*t + 7206*ep*mtt^2*mWW^5*s*t + 15894*ep^2*mtt^2*mWW^5*s*t + 10524*ep^3*mtt^2*mWW^5*s*t - 312*mtt*mWW^6*s*t - 2256*ep*mtt*mWW^6*s*t - 4880*ep^2*mtt*mWW^6*s*t - 3224*ep^3*mtt*mWW^6*s*t + 28*mWW^7*s*t + 190*ep*mWW^7*s*t + 398*ep^2*mWW^7*s*t + 260*ep^3*mWW^7*s*t + 180*mtt^4*mWW^2*s^2*t + 780*ep*mtt^4*mWW^2*s^2*t + 1080*ep^2*mtt^4*mWW^2*s^2*t + 480*ep^3*mtt^4*mWW^2*s^2*t - 1120*mtt^3*mWW^3*s^2*t - 8280*ep*mtt^3*mWW^3*s^2*t - 17960*ep^2*mtt^3*mWW^3*s^2*t - 11760*ep^3*mtt^3*mWW^3*s^2*t + 1728*mtt^2*mWW^4*s^2*t + 13440*ep*mtt^2*mWW^4*s^2*t + 29880*ep^2*mtt^2*mWW^4*s^2*t + 19800*ep^3*mtt^2*mWW^4*s^2*t - 948*mtt*mWW^5*s^2*t - 7206*ep*mtt*mWW^5*s^2*t - 15894*ep^2*mtt*mWW^5*s^2*t - 10524*ep^3*mtt*mWW^5*s^2*t + 156*mWW^6*s^2*t + 1128*ep*mWW^6*s^2*t + 2440*ep^2*mWW^6*s^2*t + 1612*ep^3*mWW^6*s^2*t - 240*mtt^3*mWW^2*s^3*t - 1040*ep*mtt^3*mWW^2*s^3*t - 1440*ep^2*mtt^3*mWW^2*s^3*t - 640*ep^3*mtt^3*mWW^2*s^3*t + 1120*mtt^2*mWW^3*s^3*t + 8280*ep*mtt^2*mWW^3*s^3*t + 17960*ep^2*mtt^2*mWW^3*s^3*t + 11760*ep^3*mtt^2*mWW^3*s^3*t - 1152*mtt*mWW^4*s^3*t - 8960*ep*mtt*mWW^4*s^3*t - 19920*ep^2*mtt*mWW^4*s^3*t - 13200*ep^3*mtt*mWW^4*s^3*t + 316*mWW^5*s^3*t + 2402*ep*mWW^5*s^3*t + 5298*ep^2*mWW^5*s^3*t + 3508*ep^3*mWW^5*s^3*t + 180*mtt^2*mWW^2*s^4*t + 780*ep*mtt^2*mWW^2*s^4*t + 1080*ep^2*mtt^2*mWW^2*s^4*t + 480*ep^3*mtt^2*mWW^2*s^4*t - 560*mtt*mWW^3*s^4*t - 4140*ep*mtt*mWW^3*s^4*t - 8980*ep^2*mtt*mWW^3*s^4*t - 5880*ep^3*mtt*mWW^3*s^4*t + 288*mWW^4*s^4*t + 2240*ep*mWW^4*s^4*t + 4980*ep^2*mWW^4*s^4*t + 3300*ep^3*mWW^4*s^4*t - 72*mtt*mWW^2*s^5*t - 312*ep*mtt*mWW^2*s^5*t - 432*ep^2*mtt*mWW^2*s^5*t - 192*ep^3*mtt*mWW^2*s^5*t + 112*mWW^3*s^5*t + 828*ep*mWW^3*s^5*t + 1796*ep^2*mWW^3*s^5*t + 1176*ep^3*mWW^3*s^5*t + 12*mWW^2*s^6*t + 52*ep*mWW^2*s^6*t + 72*ep^2*mWW^2*s^6*t + 32*ep^3*mWW^2*s^6*t - 26*mtt^5*mWW^2*t^2 - 72*ep*mtt^5*mWW^2*t^2 - 42*ep^2*mtt^5*mWW^2*t^2 - 4*ep^3*mtt^5*mWW^2*t^2 + 234*mtt^4*mWW^3*t^2 + 1608*ep*mtt^4*mWW^3*t^2 + 3370*ep^2*mtt^4*mWW^3*t^2 + 2204*ep^3*mtt^4*mWW^3*t^2 - 526*mtt^3*mWW^4*t^2 - 3912*ep*mtt^3*mWW^4*t^2 - 8440*ep^2*mtt^3*mWW^4*t^2 - 5486*ep^3*mtt^3*mWW^4*t^2 + 474*mtt^2*mWW^5*t^2 + 3453*ep*mtt^2*mWW^5*t^2 + 7362*ep^2*mtt^2*mWW^5*t^2 + 4727*ep^3*mtt^2*mWW^5*t^2 - 174*mtt*mWW^6*t^2 - 1172*ep*mtt*mWW^6*t^2 - 2410*ep^2*mtt*mWW^6*t^2 - 1524*ep^3*mtt*mWW^6*t^2 + 18*mWW^7*t^2 + 107*ep*mWW^7*t^2 + 204*ep^2*mWW^7*t^2 + 123*ep^3*mWW^7*t^2 + 130*mtt^4*mWW^2*s*t^2 + 360*ep*mtt^4*mWW^2*s*t^2 + 210*ep^2*mtt^4*mWW^2*s*t^2 + 20*ep^3*mtt^4*mWW^2*s*t^2 - 936*mtt^3*mWW^3*s*t^2 - 6432*ep*mtt^3*mWW^3*s*t^2 - 13480*ep^2*mtt^3*mWW^3*s*t^2 - 8816*ep^3*mtt^3*mWW^3*s*t^2 + 1578*mtt^2*mWW^4*s*t^2 + 11736*ep*mtt^2*mWW^4*s*t^2 + 25320*ep^2*mtt^2*mWW^4*s*t^2 + 16458*ep^3*mtt^2*mWW^4*s*t^2 - 948*mtt*mWW^5*s*t^2 - 6906*ep*mtt*mWW^5*s*t^2 - 14724*ep^2*mtt*mWW^5*s*t^2 - 9454*ep^3*mtt*mWW^5*s*t^2 + 174*mWW^6*s*t^2 + 1172*ep*mWW^6*s*t^2 + 2410*ep^2*mWW^6*s*t^2 + 1524*ep^3*mWW^6*s*t^2 - 260*mtt^3*mWW^2*s^2*t^2 - 720*ep*mtt^3*mWW^2*s^2*t^2 - 420*ep^2*mtt^3*mWW^2*s^2*t^2 - 40*ep^3*mtt^3*mWW^2*s^2*t^2 + 1404*mtt^2*mWW^3*s^2*t^2 + 9648*ep*mtt^2*mWW^3*s^2*t^2 + 20220*ep^2*mtt^2*mWW^3*s^2*t^2 + 13224*ep^3*mtt^2*mWW^3*s^2*t^2 - 1578*mtt*mWW^4*s^2*t^2 - 11736*ep*mtt*mWW^4*s^2*t^2 - 25320*ep^2*mtt*mWW^4*s^2*t^2 - 16458*ep^3*mtt*mWW^4*s^2*t^2 + 474*mWW^5*s^2*t^2 + 3453*ep*mWW^5*s^2*t^2 + 7362*ep^2*mWW^5*s^2*t^2 + 4727*ep^3*mWW^5*s^2*t^2 + 260*mtt^2*mWW^2*s^3*t^2 + 720*ep*mtt^2*mWW^2*s^3*t^2 + 420*ep^2*mtt^2*mWW^2*s^3*t^2 + 40*ep^3*mtt^2*mWW^2*s^3*t^2 - 936*mtt*mWW^3*s^3*t^2 - 6432*ep*mtt*mWW^3*s^3*t^2 - 13480*ep^2*mtt*mWW^3*s^3*t^2 - 8816*ep^3*mtt*mWW^3*s^3*t^2 + 526*mWW^4*s^3*t^2 + 3912*ep*mWW^4*s^3*t^2 + 8440*ep^2*mWW^4*s^3*t^2 + 5486*ep^3*mWW^4*s^3*t^2 - 130*mtt*mWW^2*s^4*t^2 - 360*ep*mtt*mWW^2*s^4*t^2 - 210*ep^2*mtt*mWW^2*s^4*t^2 - 20*ep^3*mtt*mWW^2*s^4*t^2 + 234*mWW^3*s^4*t^2 + 1608*ep*mWW^3*s^4*t^2 + 3370*ep^2*mWW^3*s^4*t^2 + 2204*ep^3*mWW^3*s^4*t^2 + 26*mWW^2*s^5*t^2 + 72*ep*mWW^2*s^5*t^2 + 42*ep^2*mWW^2*s^5*t^2 + 4*ep^3*mWW^2*s^5*t^2 - 8*mtt^5*mWW*t^3 - 56*ep*mtt^5*mWW*t^3 - 112*ep^2*mtt^5*mWW*t^3 - 64*ep^3*mtt^5*mWW*t^3 - 12*mtt^4*mWW^2*t^3 - 220*ep*mtt^4*mWW^2*t^3 - 516*ep^2*mtt^4*mWW^2*t^3 - 292*ep^3*mtt^4*mWW^2*t^3 - 92*mtt^3*mWW^3*t^3 - 592*ep*mtt^3*mWW^3*t^3 - 1412*ep^2*mtt^3*mWW^3*t^3 - 1144*ep^3*mtt^3*mWW^3*t^3 + 300*mtt^2*mWW^4*t^3 + 2284*ep*mtt^2*mWW^4*t^3 + 5084*ep^2*mtt^2*mWW^4*t^3 + 3452*ep^3*mtt^2*mWW^4*t^3 - 248*mtt*mWW^5*t^3 - 1843*ep*mtt*mWW^5*t^3 - 3956*ep^2*mtt*mWW^5*t^3 - 2553*ep^3*mtt*mWW^5*t^3 + 60*mWW^6*t^3 + 391*ep*mWW^6*t^3 + 780*ep^2*mWW^6*t^3 + 481*ep^3*mWW^6*t^3 + 40*mtt^4*mWW*s*t^3 + 280*ep*mtt^4*mWW*s*t^3 + 560*ep^2*mtt^4*mWW*s*t^3 + 320*ep^3*mtt^4*mWW*s*t^3 + 48*mtt^3*mWW^2*s*t^3 + 880*ep*mtt^3*mWW^2*s*t^3 + 2064*ep^2*mtt^3*mWW^2*s*t^3 + 1168*ep^3*mtt^3*mWW^2*s*t^3 + 276*mtt^2*mWW^3*s*t^3 + 1776*ep*mtt^2*mWW^3*s*t^3 + 4236*ep^2*mtt^2*mWW^3*s*t^3 + 3432*ep^3*mtt^2*mWW^3*s*t^3 - 600*mtt*mWW^4*s*t^3 - 4568*ep*mtt*mWW^4*s*t^3 - 10168*ep^2*mtt*mWW^4*s*t^3 - 6904*ep^3*mtt*mWW^4*s*t^3 + 248*mWW^5*s*t^3 + 1843*ep*mWW^5*s*t^3 + 3956*ep^2*mWW^5*s*t^3 + 2553*ep^3*mWW^5*s*t^3 - 80*mtt^3*mWW*s^2*t^3 - 560*ep*mtt^3*mWW*s^2*t^3 - 1120*ep^2*mtt^3*mWW*s^2*t^3 - 640*ep^3*mtt^3*mWW*s^2*t^3 - 72*mtt^2*mWW^2*s^2*t^3 - 1320*ep*mtt^2*mWW^2*s^2*t^3 - 3096*ep^2*mtt^2*mWW^2*s^2*t^3 - 1752*ep^3*mtt^2*mWW^2*s^2*t^3 - 276*mtt*mWW^3*s^2*t^3 - 1776*ep*mtt*mWW^3*s^2*t^3 - 4236*ep^2*mtt*mWW^3*s^2*t^3 - 3432*ep^3*mtt*mWW^3*s^2*t^3 + 300*mWW^4*s^2*t^3 + 2284*ep*mWW^4*s^2*t^3 + 5084*ep^2*mWW^4*s^2*t^3 + 3452*ep^3*mWW^4*s^2*t^3 + 80*mtt^2*mWW*s^3*t^3 + 560*ep*mtt^2*mWW*s^3*t^3 + 1120*ep^2*mtt^2*mWW*s^3*t^3 + 640*ep^3*mtt^2*mWW*s^3*t^3 + 48*mtt*mWW^2*s^3*t^3 + 880*ep*mtt*mWW^2*s^3*t^3 + 2064*ep^2*mtt*mWW^2*s^3*t^3 + 1168*ep^3*mtt*mWW^2*s^3*t^3 + 92*mWW^3*s^3*t^3 + 592*ep*mWW^3*s^3*t^3 + 1412*ep^2*mWW^3*s^3*t^3 + 1144*ep^3*mWW^3*s^3*t^3 - 40*mtt*mWW*s^4*t^3 - 280*ep*mtt*mWW*s^4*t^3 - 560*ep^2*mtt*mWW*s^4*t^3 - 320*ep^3*mtt*mWW*s^4*t^3 - 12*mWW^2*s^4*t^3 - 220*ep*mWW^2*s^4*t^3 - 516*ep^2*mWW^2*s^4*t^3 - 292*ep^3*mWW^2*s^4*t^3 + 8*mWW*s^5*t^3 + 56*ep*mWW*s^5*t^3 + 112*ep^2*mWW*s^5*t^3 + 64*ep^3*mWW*s^5*t^3 + 56*mtt^4*mWW*t^4 + 376*ep*mtt^4*mWW*t^4 + 704*ep^2*mtt^4*mWW*t^4 + 384*ep^3*mtt^4*mWW*t^4 - 8*mtt^3*mWW^2*t^4 + 8*ep*mtt^3*mWW^2*t^4 + 44*ep^2*mtt^3*mWW^2*t^4 + 20*ep^3*mtt^3*mWW^2*t^4 - 84*mtt^2*mWW^3*t^4 - 502*ep*mtt^2*mWW^3*t^4 - 704*ep^2*mtt^2*mWW^3*t^4 - 166*ep^3*mtt^2*mWW^3*t^4 + 12*mtt*mWW^4*t^4 - 92*ep*mtt*mWW^4*t^4 - 518*ep^2*mtt*mWW^4*t^4 - 542*ep^3*mtt*mWW^4*t^4 + 24*mWW^5*t^4 + 246*ep*mWW^5*t^4 + 606*ep^2*mWW^5*t^4 + 424*ep^3*mWW^5*t^4 - 224*mtt^3*mWW*s*t^4 - 1504*ep*mtt^3*mWW*s*t^4 - 2816*ep^2*mtt^3*mWW*s*t^4 - 1536*ep^3*mtt^3*mWW*s*t^4 + 24*mtt^2*mWW^2*s*t^4 - 24*ep*mtt^2*mWW^2*s*t^4 - 132*ep^2*mtt^2*mWW^2*s*t^4 - 60*ep^3*mtt^2*mWW^2*s*t^4 + 168*mtt*mWW^3*s*t^4 + 1004*ep*mtt*mWW^3*s*t^4 + 1408*ep^2*mtt*mWW^3*s*t^4 + 332*ep^3*mtt*mWW^3*s*t^4 - 12*mWW^4*s*t^4 + 92*ep*mWW^4*s*t^4 + 518*ep^2*mWW^4*s*t^4 + 542*ep^3*mWW^4*s*t^4 + 336*mtt^2*mWW*s^2*t^4 + 2256*ep*mtt^2*mWW*s^2*t^4 + 4224*ep^2*mtt^2*mWW*s^2*t^4 + 2304*ep^3*mtt^2*mWW*s^2*t^4 - 24*mtt*mWW^2*s^2*t^4 + 24*ep*mtt*mWW^2*s^2*t^4 + 132*ep^2*mtt*mWW^2*s^2*t^4 + 60*ep^3*mtt*mWW^2*s^2*t^4 - 84*mWW^3*s^2*t^4 - 502*ep*mWW^3*s^2*t^4 - 704*ep^2*mWW^3*s^2*t^4 - 166*ep^3*mWW^3*s^2*t^4 - 224*mtt*mWW*s^3*t^4 - 1504*ep*mtt*mWW*s^3*t^4 - 2816*ep^2*mtt*mWW*s^3*t^4 - 1536*ep^3*mtt*mWW*s^3*t^4 + 8*mWW^2*s^3*t^4 - 8*ep*mWW^2*s^3*t^4 - 44*ep^2*mWW^2*s^3*t^4 - 20*ep^3*mWW^2*s^3*t^4 + 56*mWW*s^4*t^4 + 376*ep*mWW*s^4*t^4 + 704*ep^2*mWW*s^4*t^4 + 384*ep^3*mWW*s^4*t^4 - 8*mtt^4*t^5 - 52*ep*mtt^4*t^5 - 92*ep^2*mtt^4*t^5 - 48*ep^3*mtt^4*t^5 - 96*mtt^3*mWW*t^5 - 602*ep*mtt^3*mWW*t^5 - 1078*ep^2*mtt^3*mWW*t^5 - 572*ep^3*mtt^3*mWW*t^5 + 104*mtt^2*mWW^2*t^5 + 612*ep*mtt^2*mWW^2*t^5 + 1064*ep^2*mtt^2*mWW^2*t^5 + 556*ep^3*mtt^2*mWW^2*t^5 + 28*mtt*mWW^3*t^5 + 176*ep*mtt*mWW^3*t^5 + 274*ep^2*mtt*mWW^3*t^5 + 102*ep^3*mtt*mWW^3*t^5 - 28*mWW^4*t^5 - 146*ep*mWW^4*t^5 - 212*ep^2*mWW^4*t^5 - 78*ep^3*mWW^4*t^5 + 32*mtt^3*s*t^5 + 208*ep*mtt^3*s*t^5 + 368*ep^2*mtt^3*s*t^5 + 192*ep^3*mtt^3*s*t^5 + 288*mtt^2*mWW*s*t^5 + 1806*ep*mtt^2*mWW*s*t^5 + 3234*ep^2*mtt^2*mWW*s*t^5 + 1716*ep^3*mtt^2*mWW*s*t^5 - 208*mtt*mWW^2*s*t^5 - 1224*ep*mtt*mWW^2*s*t^5 - 2128*ep^2*mtt*mWW^2*s*t^5 - 1112*ep^3*mtt*mWW^2*s*t^5 - 28*mWW^3*s*t^5 - 176*ep*mWW^3*s*t^5 - 274*ep^2*mWW^3*s*t^5 - 102*ep^3*mWW^3*s*t^5 - 48*mtt^2*s^2*t^5 - 312*ep*mtt^2*s^2*t^5 - 552*ep^2*mtt^2*s^2*t^5 - 288*ep^3*mtt^2*s^2*t^5 - 288*mtt*mWW*s^2*t^5 - 1806*ep*mtt*mWW*s^2*t^5 - 3234*ep^2*mtt*mWW*s^2*t^5 - 1716*ep^3*mtt*mWW*s^2*t^5 + 104*mWW^2*s^2*t^5 + 612*ep*mWW^2*s^2*t^5 + 1064*ep^2*mWW^2*s^2*t^5 + 556*ep^3*mWW^2*s^2*t^5 + 32*mtt*s^3*t^5 + 208*ep*mtt*s^3*t^5 + 368*ep^2*mtt*s^3*t^5 + 192*ep^3*mtt*s^3*t^5 + 96*mWW*s^3*t^5 + 602*ep*mWW*s^3*t^5 + 1078*ep^2*mWW*s^3*t^5 + 572*ep^3*mWW*s^3*t^5 - 8*s^4*t^5 - 52*ep*s^4*t^5 - 92*ep^2*s^4*t^5 - 48*ep^3*s^4*t^5 + 24*mtt^3*t^6 + 144*ep*mtt^3*t^6 + 246*ep^2*mtt^3*t^6 + 126*ep^3*mtt^3*t^6 + 48*mtt^2*mWW*t^6 + 281*ep*mtt^2*mWW*t^6 + 484*ep^2*mtt^2*mWW*t^6 + 251*ep^3*mtt^2*mWW*t^6 - 86*mtt*mWW^2*t^6 - 480*ep*mtt*mWW^2*t^6 - 798*ep^2*mtt*mWW^2*t^6 - 404*ep^3*mtt*mWW^2*t^6 + 14*mWW^3*t^6 + 55*ep*mWW^3*t^6 + 68*ep^2*mWW^3*t^6 + 27*ep^3*mWW^3*t^6 - 72*mtt^2*s*t^6 - 432*ep*mtt^2*s*t^6 - 738*ep^2*mtt^2*s*t^6 - 378*ep^3*mtt^2*s*t^6 - 96*mtt*mWW*s*t^6 - 562*ep*mtt*mWW*s*t^6 - 968*ep^2*mtt*mWW*s*t^6 - 502*ep^3*mtt*mWW*s*t^6 + 86*mWW^2*s*t^6 + 480*ep*mWW^2*s*t^6 + 798*ep^2*mWW^2*s*t^6 + 404*ep^3*mWW^2*s*t^6 + 72*mtt*s^2*t^6 + 432*ep*mtt*s^2*t^6 + 738*ep^2*mtt*s^2*t^6 + 378*ep^3*mtt*s^2*t^6 + 48*mWW*s^2*t^6 + 281*ep*mWW*s^2*t^6 + 484*ep^2*mWW*s^2*t^6 + 251*ep^3*mWW*s^2*t^6 - 24*s^3*t^6 - 144*ep*s^3*t^6 - 246*ep^2*s^3*t^6 - 126*ep^3*s^3*t^6 - 24*mtt^2*t^7 - 132*ep*mtt^2*t^7 - 216*ep^2*mtt^2*t^7 - 108*ep^3*mtt^2*t^7 + 8*mtt*mWW*t^7 + 41*ep*mtt*mWW*t^7 + 64*ep^2*mtt*mWW*t^7 + 31*ep^3*mtt*mWW*t^7 + 16*mWW^2*t^7 + 91*ep*mWW^2*t^7 + 152*ep^2*mWW^2*t^7 + 77*ep^3*mWW^2*t^7 + 48*mtt*s*t^7 + 264*ep*mtt*s*t^7 + 432*ep^2*mtt*s*t^7 + 216*ep^3*mtt*s*t^7 - 8*mWW*s*t^7 - 41*ep*mWW*s*t^7 - 64*ep^2*mWW*s*t^7 - 31*ep^3*mWW*s*t^7 - 24*s^2*t^7 - 132*ep*s^2*t^7 - 216*ep^2*s^2*t^7 - 108*ep^3*s^2*t^7 + 8*mtt*t^8 + 40*ep*mtt*t^8 + 62*ep^2*mtt*t^8 + 30*ep^3*mtt*t^8 - 8*mWW*t^8 - 40*ep*mWW*t^8 - 62*ep^2*mWW*t^8 - 30*ep^3*mWW*t^8 - 8*s*t^8 - 40*ep*s*t^8 - 62*ep^2*s*t^8 - 30*ep^3*s*t^8))/(2*ep*(1 + ep)^2*mWW^2*(mtt - mWW - s)^3*s^4*(mtt - s - t)*(mtt - mWW - s - t)^3*(-mWW + t)^3), ((-1 + ep)*(-1 + 2*ep)*(-24*ep*mtt^9*mWW^4*s^3 - 232*ep^2*mtt^9*mWW^4*s^3 - 800*ep^3*mtt^9*mWW^4*s^3 - 1184*ep^4*mtt^9*mWW^4*s^3 - 640*ep^5*mtt^9*mWW^4*s^3 + 116*ep*mtt^8*mWW^5*s^3 + 1164*ep^2*mtt^8*mWW^5*s^3 + 4112*ep^3*mtt^8*mWW^5*s^3 + 6192*ep^4*mtt^8*mWW^5*s^3 + 3392*ep^5*mtt^8*mWW^5*s^3 - 204*ep*mtt^7*mWW^6*s^3 - 2164*ep^2*mtt^7*mWW^6*s^3 - 7904*ep^3*mtt^7*mWW^6*s^3 - 12176*ep^4*mtt^7*mWW^6*s^3 - 6784*ep^5*mtt^7*mWW^6*s^3 + 116*ep*mtt^6*mWW^7*s^3 + 1420*ep^2*mtt^6*mWW^7*s^3 + 5584*ep^3*mtt^6*mWW^7*s^3 + 9008*ep^4*mtt^6*mWW^7*s^3 + 5184*ep^5*mtt^6*mWW^7*s^3 + 100*ep*mtt^5*mWW^8*s^3 + 860*ep^2*mtt^5*mWW^8*s^3 + 2720*ep^3*mtt^5*mWW^8*s^3 + 3760*ep^4*mtt^5*mWW^8*s^3 + 1920*ep^5*mtt^5*mWW^8*s^3 - 196*ep*mtt^4*mWW^9*s^3 - 2108*ep^2*mtt^4*mWW^9*s^3 - 7760*ep^3*mtt^4*mWW^9*s^3 - 12016*ep^4*mtt^4*mWW^9*s^3 - 6720*ep^5*mtt^4*mWW^9*s^3 + 124*ep*mtt^3*mWW^10*s^3 + 1476*ep^2*mtt^3*mWW^10*s^3 + 5728*ep^3*mtt^3*mWW^10*s^3 + 9168*ep^4*mtt^3*mWW^10*s^3 + 5248*ep^5*mtt^3*mWW^10*s^3 - 36*ep*mtt^2*mWW^11*s^3 - 476*ep^2*mtt^2*mWW^11*s^3 - 1936*ep^3*mtt^2*mWW^11*s^3 - 3184*ep^4*mtt^2*mWW^11*s^3 - 1856*ep^5*mtt^2*mWW^11*s^3 + 4*ep*mtt*mWW^12*s^3 + 60*ep^2*mtt*mWW^12*s^3 + 256*ep^3*mtt*mWW^12*s^3 + 432*ep^4*mtt*mWW^12*s^3 + 256*ep^5*mtt*mWW^12*s^3 + 132*ep*mtt^8*mWW^4*s^4 + 1300*ep^2*mtt^8*mWW^4*s^4 + 4584*ep^3*mtt^8*mWW^4*s^4 + 6944*ep^4*mtt^8*mWW^4*s^4 + 3840*ep^5*mtt^8*mWW^4*s^4 - 542*ep*mtt^7*mWW^5*s^4 - 5608*ep^2*mtt^7*mWW^5*s^4 - 20414*ep^3*mtt^7*mWW^5*s^4 - 31628*ep^4*mtt^7*mWW^5*s^4 - 17792*ep^5*mtt^7*mWW^5*s^4 + 770*ep*mtt^6*mWW^6*s^4 + 8568*ep^2*mtt^6*mWW^6*s^4 + 32538*ep^3*mtt^6*mWW^6*s^4 + 51852*ep^4*mtt^6*mWW^6*s^4 + 29776*ep^5*mtt^6*mWW^6*s^4 - 238*ep*mtt^5*mWW^7*s^4 - 3448*ep^2*mtt^5*mWW^7*s^4 - 14750*ep^3*mtt^5*mWW^7*s^4 - 25196*ep^4*mtt^5*mWW^7*s^4 - 15168*ep^5*mtt^5*mWW^7*s^4 - 534*ep*mtt^4*mWW^8*s^4 - 5328*ep^2*mtt^4*mWW^8*s^4 - 18982*ep^3*mtt^4*mWW^8*s^4 - 28980*ep^4*mtt^4*mWW^8*s^4 - 16112*ep^5*mtt^4*mWW^8*s^4 + 694*ep*mtt^3*mWW^9*s^4 + 7912*ep^2*mtt^3*mWW^9*s^4 + 30454*ep^3*mtt^3*mWW^9*s^4 + 48956*ep^4*mtt^3*mWW^9*s^4 + 28288*ep^5*mtt^3*mWW^9*s^4 - 362*ep*mtt^2*mWW^10*s^4 - 4440*ep^2*mtt^2*mWW^10*s^4 - 17698*ep^3*mtt^2*mWW^10*s^4 - 29052*ep^4*mtt^2*mWW^10*s^4 - 17040*ep^5*mtt^2*mWW^10*s^4 + 86*ep*mtt*mWW^11*s^4 + 1144*ep^2*mtt*mWW^11*s^4 + 4710*ep^3*mtt*mWW^11*s^4 + 7868*ep^4*mtt*mWW^11*s^4 + 4672*ep^5*mtt*mWW^11*s^4 - 6*ep*mWW^12*s^4 - 100*ep^2*mWW^12*s^4 - 442*ep^3*mWW^12*s^4 - 764*ep^4*mWW^12*s^4 - 464*ep^5*mWW^12*s^4 - 288*ep*mtt^7*mWW^4*s^5 - 2928*ep^2*mtt^7*mWW^4*s^5 - 10704*ep^3*mtt^7*mWW^4*s^5 - 16800*ep^4*mtt^7*mWW^4*s^5 - 9600*ep^5*mtt^7*mWW^4*s^5 + 972*ep*mtt^6*mWW^5*s^5 + 10532*ep^2*mtt^6*mWW^5*s^5 + 40096*ep^3*mtt^6*mWW^5*s^5 + 64720*ep^4*mtt^6*mWW^5*s^5 + 37760*ep^5*mtt^6*mWW^5*s^5 - 1040*ep*mtt^5*mWW^6*s^5 - 12352*ep^2*mtt^5*mWW^6*s^5 - 49504*ep^3*mtt^5*mWW^6*s^5 - 82592*ep^4*mtt^5*mWW^6*s^5 - 49344*ep^5*mtt^5*mWW^6*s^5 - 52*ep*mtt^4*mWW^7*s^5 + 612*ep^2*mtt^4*mWW^7*s^5 + 4976*ep^3*mtt^4*mWW^7*s^5 + 10896*ep^4*mtt^4*mWW^7*s^5 + 7616*ep^5*mtt^4*mWW^7*s^5 + 1024*ep*mtt^3*mWW^8*s^5 + 11344*ep^2*mtt^3*mWW^8*s^5 + 43824*ep^3*mtt^3*mWW^8*s^5 + 71456*ep^4*mtt^3*mWW^8*s^5 + 41984*ep^5*mtt^3*mWW^8*s^5 - 892*ep*mtt^2*mWW^9*s^5 - 10676*ep^2*mtt^2*mWW^9*s^5 - 42944*ep^3*mtt^2*mWW^9*s^5 - 71824*ep^4*mtt^2*mWW^9*s^5 - 43008*ep^5*mtt^2*mWW^9*s^5 + 304*ep*mtt*mWW^10*s^5 + 3936*ep^2*mtt*mWW^10*s^5 + 16384*ep^3*mtt*mWW^10*s^5 + 27936*ep^4*mtt*mWW^10*s^5 + 16960*ep^5*mtt*mWW^10*s^5 - 28*ep*mWW^11*s^5 - 468*ep^2*mWW^11*s^5 - 2128*ep^3*mWW^11*s^5 - 3792*ep^4*mWW^11*s^5 - 2368*ep^5*mWW^11*s^5 + 300*ep*mtt^6*mWW^4*s^6 + 3260*ep^2*mtt^6*mWW^4*s^6 + 12760*ep^3*mtt^6*mWW^4*s^6 + 21280*ep^4*mtt^6*mWW^4*s^6 + 12800*ep^5*mtt^6*mWW^4*s^6 - 796*ep*mtt^5*mWW^5*s^6 - 9368*ep^2*mtt^5*mWW^5*s^6 - 38548*ep^3*mtt^5*mWW^5*s^6 - 66472*ep^4*mtt^5*mWW^5*s^6 - 40960*ep^5*mtt^5*mWW^5*s^6 + 568*ep*mtt^4*mWW^6*s^6 + 7412*ep^2*mtt^4*mWW^6*s^6 + 32300*ep^3*mtt^4*mWW^6*s^6 + 57784*ep^4*mtt^4*mWW^6*s^6 + 36576*ep^5*mtt^4*mWW^6*s^6 + 376*ep*mtt^3*mWW^7*s^6 + 3984*ep^2*mtt^3*mWW^7*s^6 + 15336*ep^3*mtt^3*mWW^7*s^6 + 25200*ep^4*mtt^3*mWW^7*s^6 + 14912*ep^5*mtt^3*mWW^7*s^6 - 820*ep*mtt^2*mWW^8*s^6 - 9852*ep^2*mtt^2*mWW^8*s^6 - 41120*ep^3*mtt^2*mWW^8*s^6 - 71664*ep^4*mtt^2*mWW^8*s^6 - 44544*ep^5*mtt^2*mWW^8*s^6 + 420*ep*mtt*mWW^9*s^6 + 5384*ep^2*mtt*mWW^9*s^6 + 23212*ep^3*mtt*mWW^9*s^6 + 41272*ep^4*mtt*mWW^9*s^6 + 26048*ep^5*mtt*mWW^9*s^6 - 48*ep*mWW^10*s^6 - 820*ep^2*mWW^10*s^6 - 3940*ep^3*mWW^10*s^6 - 7400*ep^4*mWW^10*s^6 - 4832*ep^5*mWW^10*s^6 - 120*ep*mtt^5*mWW^4*s^7 - 1640*ep^2*mtt^5*mWW^4*s^7 - 7680*ep^3*mtt^5*mWW^4*s^7 - 14560*ep^4*mtt^5*mWW^4*s^7 - 9600*ep^5*mtt^5*mWW^4*s^7 + 244*ep*mtt^4*mWW^5*s^7 + 3572*ep^2*mtt^4*mWW^5*s^7 + 17592*ep^3*mtt^4*mWW^5*s^7 + 34528*ep^4*mtt^4*mWW^5*s^7 + 23360*ep^5*mtt^4*mWW^5*s^7 - 108*ep*mtt^3*mWW^6*s^7 - 1396*ep^2*mtt^3*mWW^6*s^7 - 6848*ep^3*mtt^3*mWW^6*s^7 - 13808*ep^4*mtt^3*mWW^6*s^7 - 9664*ep^5*mtt^3*mWW^6*s^7 - 212*ep*mtt^2*mWW^7*s^7 - 2972*ep^2*mtt^2*mWW^7*s^7 - 14272*ep^3*mtt^2*mWW^7*s^7 - 27568*ep^4*mtt^2*mWW^7*s^7 - 18432*ep^5*mtt^2*mWW^7*s^7 + 228*ep*mtt*mWW^8*s^7 + 3036*ep^2*mtt*mWW^8*s^7 + 14528*ep^3*mtt*mWW^8*s^7 + 28368*ep^4*mtt*mWW^8*s^7 + 19264*ep^5*mtt*mWW^8*s^7 - 32*ep*mWW^9*s^7 - 600*ep^2*mWW^9*s^7 - 3320*ep^3*mWW^9*s^7 - 6960*ep^4*mWW^9*s^7 - 4928*ep^5*mWW^9*s^7 - 36*ep*mtt^4*mWW^4*s^8 + 12*ep^2*mtt^4*mWW^4*s^8 + 1560*ep^3*mtt^4*mWW^4*s^8 + 4704*ep^4*mtt^4*mWW^4*s^8 + 3840*ep^5*mtt^4*mWW^4*s^8 + 18*ep*mtt^3*mWW^5*s^8 - 152*ep^2*mtt^3*mWW^5*s^8 - 2590*ep^3*mtt^3*mWW^5*s^8 - 7564*ep^4*mtt^3*mWW^5*s^8 - 6272*ep^5*mtt^3*mWW^5*s^8 + 50*ep*mtt^2*mWW^6*s^8 + 160*ep^2*mtt^2*mWW^6*s^8 - 302*ep^3*mtt^2*mWW^6*s^8 - 1444*ep^4*mtt^2*mWW^6*s^8 - 1200*ep^5*mtt^2*mWW^6*s^8 - 2*ep*mtt*mWW^7*s^8 + 264*ep^2*mtt*mWW^7*s^8 + 2878*ep^3*mtt*mWW^7*s^8 + 7884*ep^4*mtt*mWW^7*s^8 + 6400*ep^5*mtt*mWW^7*s^8 + 2*ep*mWW^8*s^8 - 60*ep^2*mWW^8*s^8 - 970*ep^3*mWW^8*s^8 - 2940*ep^4*mWW^8*s^8 - 2512*ep^5*mWW^8*s^8 + 48*ep*mtt^3*mWW^4*s^9 + 320*ep^2*mtt^3*mWW^4*s^9 + 496*ep^3*mtt^3*mWW^4*s^9 - 224*ep^4*mtt^3*mWW^4*s^9 - 640*ep^5*mtt^3*mWW^4*s^9 - 4*ep*mtt^2*mWW^5*s^9 - 100*ep^2*mtt^2*mWW^5*s^9 - 184*ep^3*mtt^2*mWW^5*s^9 + 256*ep^4*mtt^2*mWW^5*s^9 + 512*ep^5*mtt^2*mWW^5*s^9 - 40*ep*mtt*mWW^6*s^9 - 280*ep^2*mtt*mWW^6*s^9 - 432*ep^3*mtt*mWW^6*s^9 + 256*ep^4*mtt*mWW^6*s^9 + 640*ep^5*mtt*mWW^6*s^9 + 12*ep*mWW^7*s^9 + 140*ep^2*mWW^7*s^9 + 248*ep^3*mWW^7*s^9 - 224*ep^4*mWW^7*s^9 - 512*ep^5*mWW^7*s^9 - 12*ep*mtt^2*mWW^4*s^10 - 92*ep^2*mtt^2*mWW^4*s^10 - 216*ep^3*mtt^2*mWW^4*s^10 - 160*ep^4*mtt^2*mWW^4*s^10 - 8*ep*mtt*mWW^5*s^10 - 40*ep^2*mtt*mWW^5*s^10 - 64*ep^3*mtt*mWW^5*s^10 - 32*ep^4*mtt*mWW^5*s^10 + 4*ep*mWW^6*s^10 + 52*ep^2*mWW^6*s^10 + 152*ep^3*mWW^6*s^10 + 128*ep^4*mWW^6*s^10 + 48*ep*mtt^11*mWW^3*s*t + 464*ep^2*mtt^11*mWW^3*s*t + 1600*ep^3*mtt^11*mWW^3*s*t + 2368*ep^4*mtt^11*mWW^3*s*t + 1280*ep^5*mtt^11*mWW^3*s*t - 4*mtt^10*mWW^4*s*t - 208*ep*mtt^10*mWW^4*s*t - 1772*ep^2*mtt^10*mWW^4*s*t - 5856*ep^3*mtt^10*mWW^4*s*t - 8496*ep^4*mtt^10*mWW^4*s*t - 4544*ep^5*mtt^10*mWW^4*s*t - 6*mtt^9*mWW^5*s*t + 60*ep*mtt^9*mWW^5*s*t + 954*ep^2*mtt^9*mWW^5*s*t + 3744*ep^3*mtt^9*mWW^5*s*t + 5928*ep^4*mtt^9*mWW^5*s*t + 3360*ep^5*mtt^9*mWW^5*s*t + 40*mtt^8*mWW^6*s*t + 572*ep*mtt^8*mWW^6*s*t + 3076*ep^2*mtt^8*mWW^6*s*t + 7760*ep^3*mtt^8*mWW^6*s*t + 9232*ep^4*mtt^8*mWW^6*s*t + 4160*ep^5*mtt^8*mWW^6*s*t - 2*mtt^7*mWW^7*s*t - 192*ep*mtt^7*mWW^7*s*t - 1630*ep^2*mtt^7*mWW^7*s*t - 5008*ep^3*mtt^7*mWW^7*s*t - 6456*ep^4*mtt^7*mWW^7*s*t - 2912*ep^5*mtt^7*mWW^7*s*t - 132*mtt^6*mWW^8*s*t - 1560*ep*mtt^6*mWW^8*s*t - 7284*ep^2*mtt^6*mWW^8*s*t - 17088*ep^3*mtt^6*mWW^8*s*t - 20304*ep^4*mtt^6*mWW^8*s*t - 9792*ep^5*mtt^6*mWW^8*s*t + 182*mtt^5*mWW^9*s*t + 2236*ep*mtt^5*mWW^9*s*t + 10782*ep^2*mtt^5*mWW^9*s*t + 25728*ep^3*mtt^5*mWW^9*s*t + 30520*ep^4*mtt^5*mWW^9*s*t + 14432*ep^5*mtt^5*mWW^9*s*t - 96*mtt^4*mWW^10*s*t - 1172*ep*mtt^4*mWW^10*s*t - 5604*ep^2*mtt^4*mWW^10*s*t - 13232*ep^3*mtt^4*mWW^10*s*t - 15504*ep^4*mtt^4*mWW^10*s*t - 7232*ep^5*mtt^4*mWW^10*s*t + 18*mtt^3*mWW^11*s*t + 216*ep*mtt^3*mWW^11*s*t + 1014*ep^2*mtt^3*mWW^11*s*t + 2352*ep^3*mtt^3*mWW^11*s*t + 2712*ep^4*mtt^3*mWW^11*s*t + 1248*ep^5*mtt^3*mWW^11*s*t - 396*ep*mtt^10*mWW^3*s^2*t - 3924*ep^2*mtt^10*mWW^3*s^2*t - 13936*ep^3*mtt^10*mWW^3*s^2*t - 21264*ep^4*mtt^10*mWW^3*s^2*t - 11840*ep^5*mtt^10*mWW^3*s^2*t + 56*mtt^9*mWW^4*s^2*t + 1958*ep*mtt^9*mWW^4*s^2*t + 15994*ep^2*mtt^9*mWW^4*s^2*t + 53240*ep^3*mtt^9*mWW^4*s^2*t + 78984*ep^4*mtt^9*mWW^4*s^2*t + 43424*ep^5*mtt^9*mWW^4*s^2*t - 6*mtt^8*mWW^5*s^2*t - 1320*ep*mtt^8*mWW^5*s^2*t - 13156*ep^2*mtt^8*mWW^5*s^2*t - 47906*ep^3*mtt^8*mWW^5*s^2*t - 75356*ep^4*mtt^8*mWW^5*s^2*t - 43408*ep^5*mtt^8*mWW^5*s^2*t - 384*mtt^7*mWW^6*s^2*t - 4692*ep*mtt^7*mWW^6*s^2*t - 21654*ep^2*mtt^7*mWW^6*s^2*t - 47170*ep^3*mtt^7*mWW^6*s^2*t - 47940*ep^4*mtt^7*mWW^6*s^2*t - 17648*ep^5*mtt^7*mWW^6*s^2*t + 498*mtt^6*mWW^7*s^2*t + 6874*ep*mtt^6*mWW^7*s^2*t + 36324*ep^2*mtt^6*mWW^7*s^2*t + 91680*ep^3*mtt^6*mWW^7*s^2*t + 110400*ep^4*mtt^6*mWW^7*s^2*t + 50624*ep^5*mtt^6*mWW^7*s^2*t + 72*mtt^5*mWW^8*s^2*t + 186*ep*mtt^5*mWW^8*s^2*t - 2614*ep^2*mtt^5*mWW^8*s^2*t - 13532*ep^3*mtt^5*mWW^8*s^2*t - 22352*ep^4*mtt^5*mWW^8*s^2*t - 12160*ep^5*mtt^5*mWW^8*s^2*t - 450*mtt^4*mWW^9*s^2*t - 5124*ep*mtt^4*mWW^9*s^2*t - 22332*ep^2*mtt^4*mWW^9*s^2*t - 47362*ep^3*mtt^4*mWW^9*s^2*t - 49308*ep^4*mtt^4*mWW^9*s^2*t - 20240*ep^5*mtt^4*mWW^9*s^2*t + 256*mtt^3*mWW^10*s^2*t + 3048*ep*mtt^3*mWW^10*s^2*t + 13958*ep^2*mtt^3*mWW^10*s^2*t + 31030*ep^3*mtt^3*mWW^10*s^2*t + 33564*ep^4*mtt^3*mWW^10*s^2*t + 14096*ep^5*mtt^3*mWW^10*s^2*t - 42*mtt^2*mWW^11*s^2*t - 546*ep*mtt^2*mWW^11*s^2*t - 2704*ep^2*mtt^2*mWW^11*s^2*t - 6380*ep^3*mtt^2*mWW^11*s^2*t - 7160*ep^4*mtt^2*mWW^11*s^2*t - 3040*ep^5*mtt^2*mWW^11*s^2*t + 12*ep*mtt*mWW^12*s^2*t + 108*ep^2*mtt*mWW^12*s^2*t + 336*ep^3*mtt*mWW^12*s^2*t + 432*ep^4*mtt*mWW^12*s^2*t + 192*ep^5*mtt*mWW^12*s^2*t + 1374*ep*mtt^9*mWW^3*s^3*t + 13930*ep^2*mtt^9*mWW^3*s^3*t + 50840*ep^3*mtt^9*mWW^3*s^3*t + 79712*ep^4*mtt^9*mWW^3*s^3*t + 45520*ep^5*mtt^9*mWW^3*s^3*t - 244*mtt^8*mWW^4*s^3*t - 7015*ep*mtt^8*mWW^4*s^3*t - 55562*ep^2*mtt^8*mWW^4*s^3*t - 185709*ep^3*mtt^8*mWW^4*s^3*t - 279702*ep^4*mtt^8*mWW^4*s^3*t - 156632*ep^5*mtt^8*mWW^4*s^3*t + 108*mtt^7*mWW^5*s^3*t + 4791*ep*mtt^7*mWW^5*s^3*t + 42802*ep^2*mtt^7*mWW^5*s^3*t + 152469*ep^3*mtt^7*mWW^5*s^3*t + 240398*ep^4*mtt^7*mWW^5*s^3*t + 140136*ep^5*mtt^7*mWW^5*s^3*t + 1206*mtt^6*mWW^6*s^3*t + 15513*ep*mtt^6*mWW^6*s^3*t + 76980*ep^2*mtt^6*mWW^6*s^3*t + 184419*ep^3*mtt^6*mWW^6*s^3*t + 211770*ep^4*mtt^6*mWW^6*s^3*t + 92088*ep^5*mtt^6*mWW^6*s^3*t - 1752*mtt^5*mWW^7*s^3*t - 24971*ep*mtt^5*mWW^7*s^3*t - 138210*ep^2*mtt^5*mWW^7*s^3*t - 368949*ep^3*mtt^5*mWW^7*s^3*t - 473694*ep^4*mtt^5*mWW^7*s^3*t - 233800*ep^5*mtt^5*mWW^7*s^3*t + 544*mtt^4*mWW^8*s^3*t + 9571*ep*mtt^4*mWW^8*s^3*t + 62066*ep^2*mtt^4*mWW^8*s^3*t + 185285*ep^3*mtt^4*mWW^8*s^3*t + 258750*ep^4*mtt^4*mWW^8*s^3*t + 137160*ep^5*mtt^4*mWW^8*s^3*t + 292*mtt^3*mWW^9*s^3*t + 2621*ep*mtt^3*mWW^9*s^3*t + 6634*ep^2*mtt^3*mWW^9*s^3*t + 395*ep^3*mtt^3*mWW^9*s^3*t - 18302*ep^4*mtt^3*mWW^9*s^3*t - 17704*ep^5*mtt^3*mWW^9*s^3*t - 178*mtt^2*mWW^10*s^3*t - 2281*ep*mtt^2*mWW^10*s^3*t - 10964*ep^2*mtt^2*mWW^10*s^3*t - 24935*ep^3*mtt^2*mWW^10*s^3*t - 26514*ep^4*mtt^2*mWW^10*s^3*t - 10200*ep^5*mtt^2*mWW^10*s^3*t + 24*mtt*mWW^11*s^3*t + 409*ep*mtt*mWW^11*s^3*t + 2444*ep^2*mtt*mWW^11*s^3*t + 6605*ep^3*mtt*mWW^11*s^3*t + 8206*ep^4*mtt*mWW^11*s^3*t + 3768*ep^5*mtt*mWW^11*s^3*t - 12*ep*mWW^12*s^3*t - 120*ep^2*mWW^12*s^3*t - 420*ep^3*mWW^12*s^3*t - 624*ep^4*mWW^12*s^3*t - 336*ep^5*mWW^12*s^3*t - 2586*ep*mtt^8*mWW^3*s^4*t - 26930*ep^2*mtt^8*mWW^3*s^4*t - 101444*ep^3*mtt^8*mWW^3*s^4*t - 163936*ep^4*mtt^8*mWW^3*s^4*t - 96160*ep^5*mtt^8*mWW^3*s^4*t + 512*mtt^7*mWW^4*s^4*t + 12921*ep*mtt^7*mWW^4*s^4*t + 99970*ep^2*mtt^7*mWW^4*s^4*t + 336235*ep^3*mtt^7*mWW^4*s^4*t + 514362*ep^4*mtt^7*mWW^4*s^4*t + 293192*ep^5*mtt^7*mWW^4*s^4*t - 248*mtt^6*mWW^5*s^4*t - 7265*ep*mtt^6*mWW^5*s^4*t - 59764*ep^2*mtt^6*mWW^5*s^4*t - 208037*ep^3*mtt^6*mWW^5*s^4*t - 327582*ep^4*mtt^6*mWW^5*s^4*t - 192824*ep^5*mtt^6*mWW^5*s^4*t - 1790*mtt^5*mWW^6*s^4*t - 25679*ep*mtt^5*mWW^6*s^4*t - 143888*ep^2*mtt^5*mWW^6*s^4*t - 392013*ep^3*mtt^5*mWW^6*s^4*t - 513974*ep^4*mtt^5*mWW^6*s^4*t - 257416*ep^5*mtt^5*mWW^6*s^4*t + 2340*mtt^4*mWW^7*s^4*t + 36233*ep*mtt^4*mWW^7*s^4*t + 216704*ep^2*mtt^4*mWW^7*s^4*t + 620341*ep^3*mtt^4*mWW^7*s^4*t + 848566*ep^4*mtt^4*mWW^7*s^4*t + 444552*ep^5*mtt^4*mWW^7*s^4*t - 804*mtt^3*mWW^8*s^4*t - 14487*ep*mtt^3*mWW^8*s^4*t - 96438*ep^2*mtt^3*mWW^8*s^4*t - 295065*ep^3*mtt^3*mWW^8*s^4*t - 422910*ep^4*mtt^3*mWW^8*s^4*t - 231000*ep^5*mtt^3*mWW^8*s^4*t - 88*mtt^2*mWW^9*s^4*t - 213*ep*mtt^2*mWW^9*s^4*t + 5088*ep^2*mtt^2*mWW^9*s^4*t + 27763*ep^3*mtt^2*mWW^9*s^4*t + 52066*ep^4*mtt^2*mWW^9*s^4*t + 34376*ep^5*mtt^2*mWW^9*s^4*t + 82*mtt*mWW^10*s^4*t + 1181*ep*mtt*mWW^10*s^4*t + 5996*ep^2*mtt*mWW^10*s^4*t + 14499*ep^3*mtt*mWW^10*s^4*t + 16650*ep^4*mtt*mWW^10*s^4*t + 7000*ep^5*mtt*mWW^10*s^4*t - 4*mWW^11*s^4*t - 105*ep*mWW^11*s^4*t - 738*ep^2*mWW^11*s^4*t - 2279*ep^3*mWW^11*s^4*t - 3242*ep^4*mWW^11*s^4*t - 1720*ep^5*mWW^11*s^4*t + 2790*ep*mtt^7*mWW^3*s^5*t + 30330*ep^2*mtt^7*mWW^3*s^5*t + 119840*ep^3*mtt^7*mWW^3*s^5*t + 202080*ep^4*mtt^7*mWW^3*s^5*t + 122800*ep^5*mtt^7*mWW^3*s^5*t - 580*mtt^6*mWW^4*s^5*t - 13348*ep*mtt^6*mWW^4*s^5*t - 101986*ep^2*mtt^6*mWW^4*s^5*t - 348074*ep^3*mtt^6*mWW^4*s^5*t - 544348*ep^4*mtt^6*mWW^4*s^5*t - 317280*ep^5*mtt^6*mWW^4*s^5*t + 250*mtt^5*mWW^5*s^5*t + 5530*ep*mtt^5*mWW^5*s^5*t + 40584*ep^2*mtt^5*mWW^5*s^5*t + 131972*ep^3*mtt^5*mWW^5*s^5*t + 199976*ep^4*mtt^5*mWW^5*s^5*t + 116256*ep^5*mtt^5*mWW^5*s^5*t + 1374*mtt^4*mWW^6*s^5*t + 22568*ep*mtt^4*mWW^6*s^5*t + 143344*ep^2*mtt^4*mWW^6*s^5*t + 438742*ep^3*mtt^4*mWW^6*s^5*t + 638060*ep^4*mtt^4*mWW^6*s^5*t + 350784*ep^5*mtt^4*mWW^6*s^5*t - 1454*mtt^3*mWW^7*s^5*t - 25516*ep*mtt^3*mWW^7*s^5*t - 167636*ep^2*mtt^3*mWW^7*s^5*t - 516790*ep^3*mtt^3*mWW^7*s^5*t - 751628*ep^4*mtt^3*mWW^7*s^5*t - 415456*ep^5*mtt^3*mWW^7*s^5*t + 350*mtt^2*mWW^8*s^5*t + 7660*ep*mtt^2*mWW^8*s^5*t + 57176*ep^2*mtt^2*mWW^8*s^5*t + 186538*ep^3*mtt^2*mWW^8*s^5*t + 279188*ep^4*mtt^2*mWW^8*s^5*t + 158272*ep^5*mtt^2*mWW^8*s^5*t + 76*mtt*mWW^9*s^5*t + 576*ep*mtt*mWW^9*s^5*t - 526*ep^2*mtt*mWW^9*s^5*t - 8994*ep^3*mtt*mWW^9*s^5*t - 19092*ep^4*mtt*mWW^9*s^5*t - 13200*ep^5*mtt*mWW^9*s^5*t - 16*mWW^10*s^5*t - 260*ep*mWW^10*s^5*t - 1286*ep^2*mWW^10*s^5*t - 3234*ep^3*mWW^10*s^5*t - 4236*ep^4*mWW^10*s^5*t - 2176*ep^5*mWW^10*s^5*t - 1578*ep*mtt^6*mWW^3*s^6*t - 19034*ep^2*mtt^6*mWW^3*s^6*t - 83020*ep^3*mtt^6*mWW^3*s^6*t - 151168*ep^4*mtt^6*mWW^3*s^6*t - 97280*ep^5*mtt^6*mWW^3*s^6*t + 344*mtt^5*mWW^4*s^6*t + 7616*ep*mtt^5*mWW^4*s^6*t + 59006*ep^2*mtt^5*mWW^4*s^6*t + 208790*ep^3*mtt^5*mWW^4*s^6*t + 339212*ep^4*mtt^5*mWW^4*s^6*t + 204464*ep^5*mtt^5*mWW^4*s^6*t - 134*mtt^4*mWW^5*s^6*t - 2518*ep*mtt^4*mWW^5*s^6*t - 14642*ep^2*mtt^4*mWW^5*s^6*t - 33486*ep^3*mtt^4*mWW^5*s^6*t - 32036*ep^4*mtt^4*mWW^5*s^6*t - 11264*ep^5*mtt^4*mWW^5*s^6*t - 522*mtt^3*mWW^6*s^6*t - 10320*ep*mtt^3*mWW^6*s^6*t - 75356*ep^2*mtt^3*mWW^6*s^6*t - 260574*ep^3*mtt^3*mWW^6*s^6*t - 418876*ep^4*mtt^3*mWW^6*s^6*t - 249888*ep^5*mtt^3*mWW^6*s^6*t + 414*mtt^2*mWW^7*s^6*t + 8990*ep*mtt^2*mWW^7*s^6*t + 66542*ep^2*mtt^2*mWW^7*s^6*t + 222514*ep^3*mtt^2*mWW^7*s^6*t + 344620*ep^4*mtt^2*mWW^7*s^6*t + 200928*ep^5*mtt^2*mWW^7*s^6*t - 14*mtt*mWW^8*s^6*t - 1300*ep*mtt*mWW^8*s^6*t - 13854*ep^2*mtt*mWW^8*s^6*t - 51584*ep^3*mtt*mWW^8*s^6*t - 82288*ep^4*mtt*mWW^8*s^6*t - 48720*ep^5*mtt*mWW^8*s^6*t - 24*mWW^9*s^6*t - 250*ep*mWW^9*s^6*t - 358*ep^2*mWW^9*s^6*t + 944*ep^3*mWW^9*s^6*t + 2584*ep^4*mWW^9*s^6*t + 1760*ep^5*mWW^9*s^6*t + 186*ep*mtt^5*mWW^3*s^7*t + 4654*ep^2*mtt^5*mWW^3*s^7*t + 29176*ep^3*mtt^5*mWW^3*s^7*t + 64544*ep^4*mtt^5*mWW^3*s^7*t + 46640*ep^5*mtt^5*mWW^3*s^7*t - 76*mtt^4*mWW^4*s^7*t - 2055*ep*mtt^4*mWW^4*s^7*t - 17710*ep^2*mtt^4*mWW^4*s^7*t - 68841*ep^3*mtt^4*mWW^4*s^7*t - 120478*ep^4*mtt^4*mWW^4*s^7*t - 76824*ep^5*mtt^4*mWW^4*s^7*t + 56*mtt^3*mWW^5*s^7*t + 1213*ep*mtt^3*mWW^5*s^7*t + 5746*ep^2*mtt^3*mWW^5*s^7*t + 3567*ep^3*mtt^3*mWW^5*s^7*t - 17070*ep^4*mtt^3*mWW^5*s^7*t - 20056*ep^5*mtt^3*mWW^5*s^7*t + 76*mtt^2*mWW^6*s^7*t + 2217*ep*mtt^2*mWW^6*s^7*t + 19582*ep^2*mtt^2*mWW^6*s^7*t + 79627*ep^3*mtt^2*mWW^6*s^7*t + 144850*ep^4*mtt^2*mWW^6*s^7*t + 94808*ep^5*mtt^2*mWW^6*s^7*t - 40*mtt*mWW^7*s^7*t - 1427*ep*mtt*mWW^7*s^7*t - 12740*ep^2*mtt*mWW^7*s^7*t - 47375*ep^3*mtt*mWW^7*s^7*t - 79074*ep^4*mtt*mWW^7*s^7*t - 49016*ep^5*mtt*mWW^7*s^7*t - 16*mWW^8*s^7*t - 70*ep*mWW^8*s^7*t + 948*ep^2*mWW^8*s^7*t + 5446*ep^3*mWW^8*s^7*t + 9916*ep^4*mWW^8*s^7*t + 6240*ep^5*mWW^8*s^7*t + 306*ep*mtt^4*mWW^3*s^8*t + 1530*ep^2*mtt^4*mWW^3*s^8*t - 1180*ep^3*mtt^4*mWW^3*s^8*t - 12192*ep^4*mtt^4*mWW^3*s^8*t - 12320*ep^5*mtt^4*mWW^3*s^8*t - 16*mtt^3*mWW^4*s^8*t + 113*ep*mtt^3*mWW^4*s^8*t + 2166*ep^2*mtt^3*mWW^4*s^8*t + 10983*ep^3*mtt^3*mWW^4*s^8*t + 22258*ep^4*mtt^3*mWW^4*s^8*t + 15592*ep^5*mtt^3*mWW^4*s^8*t - 28*mtt^2*mWW^5*s^8*t - 667*ep*mtt^2*mWW^5*s^8*t - 3584*ep^2*mtt^2*mWW^5*s^8*t - 4215*ep^3*mtt^2*mWW^5*s^8*t + 5598*ep^4*mtt^2*mWW^5*s^8*t + 9160*ep^5*mtt^2*mWW^5*s^8*t - 161*ep*mtt*mWW^6*s^8*t - 1942*ep^2*mtt*mWW^6*s^8*t - 10839*ep^3*mtt*mWW^6*s^8*t - 24338*ep^4*mtt*mWW^6*s^8*t - 18280*ep^5*mtt*mWW^6*s^8*t - 4*mWW^7*s^8*t + 9*ep*mWW^7*s^8*t + 646*ep^2*mWW^7*s^8*t + 3587*ep^3*mWW^7*s^8*t + 7266*ep^4*mWW^7*s^8*t + 5080*ep^5*mWW^7*s^8*t - 174*ep*mtt^3*mWW^3*s^9*t - 1250*ep^2*mtt^3*mWW^3*s^9*t - 2416*ep^3*mtt^3*mWW^3*s^9*t - 544*ep^4*mtt^3*mWW^3*s^9*t + 1360*ep^5*mtt^3*mWW^3*s^9*t + 8*mtt^2*mWW^4*s^9*t + 2*ep*mtt^2*mWW^4*s^9*t - 186*ep^2*mtt^2*mWW^4*s^9*t - 896*ep^3*mtt^2*mWW^4*s^9*t - 1856*ep^4*mtt^2*mWW^4*s^9*t - 1392*ep^5*mtt^2*mWW^4*s^9*t + 8*mtt*mWW^5*s^9*t + 190*ep*mtt*mWW^5*s^9*t + 1210*ep^2*mtt*mWW^5*s^9*t + 2304*ep^3*mtt*mWW^5*s^9*t + 480*ep^4*mtt*mWW^5*s^9*t - 1360*ep^5*mtt*mWW^5*s^9*t - 18*ep*mWW^6*s^9*t - 142*ep^2*mWW^6*s^9*t + 48*ep^3*mWW^6*s^9*t + 1216*ep^4*mWW^6*s^9*t + 1392*ep^5*mWW^6*s^9*t + 30*ep*mtt^2*mWW^3*s^10*t + 230*ep^2*mtt^2*mWW^3*s^10*t + 540*ep^3*mtt^2*mWW^3*s^10*t + 400*ep^4*mtt^2*mWW^3*s^10*t + 16*ep*mtt*mWW^4*s^10*t + 80*ep^2*mtt*mWW^4*s^10*t + 128*ep^3*mtt*mWW^4*s^10*t + 64*ep^4*mtt*mWW^4*s^10*t - 14*ep*mWW^5*s^10*t - 150*ep^2*mWW^5*s^10*t - 412*ep^3*mWW^5*s^10*t - 336*ep^4*mWW^5*s^10*t + 48*ep*mtt^12*mWW^2*t^2 + 464*ep^2*mtt^12*mWW^2*t^2 + 1600*ep^3*mtt^12*mWW^2*t^2 + 2368*ep^4*mtt^12*mWW^2*t^2 + 1280*ep^5*mtt^12*mWW^2*t^2 - 4*mtt^11*mWW^3*t^2 - 208*ep*mtt^11*mWW^3*t^2 - 1772*ep^2*mtt^11*mWW^3*t^2 - 5856*ep^3*mtt^11*mWW^3*t^2 - 8496*ep^4*mtt^11*mWW^3*t^2 - 4544*ep^5*mtt^11*mWW^3*t^2 - 6*mtt^10*mWW^4*t^2 + 60*ep*mtt^10*mWW^4*t^2 + 954*ep^2*mtt^10*mWW^4*t^2 + 3744*ep^3*mtt^10*mWW^4*t^2 + 5928*ep^4*mtt^10*mWW^4*t^2 + 3360*ep^5*mtt^10*mWW^4*t^2 + 40*mtt^9*mWW^5*t^2 + 572*ep*mtt^9*mWW^5*t^2 + 3076*ep^2*mtt^9*mWW^5*t^2 + 7760*ep^3*mtt^9*mWW^5*t^2 + 9232*ep^4*mtt^9*mWW^5*t^2 + 4160*ep^5*mtt^9*mWW^5*t^2 - 2*mtt^8*mWW^6*t^2 - 192*ep*mtt^8*mWW^6*t^2 - 1630*ep^2*mtt^8*mWW^6*t^2 - 5008*ep^3*mtt^8*mWW^6*t^2 - 6456*ep^4*mtt^8*mWW^6*t^2 - 2912*ep^5*mtt^8*mWW^6*t^2 - 132*mtt^7*mWW^7*t^2 - 1560*ep*mtt^7*mWW^7*t^2 - 7284*ep^2*mtt^7*mWW^7*t^2 - 17088*ep^3*mtt^7*mWW^7*t^2 - 20304*ep^4*mtt^7*mWW^7*t^2 - 9792*ep^5*mtt^7*mWW^7*t^2 + 182*mtt^6*mWW^8*t^2 + 2236*ep*mtt^6*mWW^8*t^2 + 10782*ep^2*mtt^6*mWW^8*t^2 + 25728*ep^3*mtt^6*mWW^8*t^2 + 30520*ep^4*mtt^6*mWW^8*t^2 + 14432*ep^5*mtt^6*mWW^8*t^2 - 96*mtt^5*mWW^9*t^2 - 1172*ep*mtt^5*mWW^9*t^2 - 5604*ep^2*mtt^5*mWW^9*t^2 - 13232*ep^3*mtt^5*mWW^9*t^2 - 15504*ep^4*mtt^5*mWW^9*t^2 - 7232*ep^5*mtt^5*mWW^9*t^2 + 18*mtt^4*mWW^10*t^2 + 216*ep*mtt^4*mWW^10*t^2 + 1014*ep^2*mtt^4*mWW^10*t^2 + 2352*ep^3*mtt^4*mWW^10*t^2 + 2712*ep^4*mtt^4*mWW^10*t^2 + 1248*ep^5*mtt^4*mWW^10*t^2 - 420*ep*mtt^11*mWW^2*s*t^2 - 4156*ep^2*mtt^11*mWW^2*s*t^2 - 14736*ep^3*mtt^11*mWW^2*s*t^2 - 22448*ep^4*mtt^11*mWW^2*s*t^2 - 12480*ep^5*mtt^11*mWW^2*s*t^2 + 64*mtt^10*mWW^3*s*t^2 + 1802*ep*mtt^10*mWW^3*s*t^2 + 13918*ep^2*mtt^10*mWW^3*s*t^2 + 45272*ep^3*mtt^10*mWW^3*s*t^2 + 66424*ep^4*mtt^10*mWW^3*s*t^2 + 36320*ep^5*mtt^10*mWW^3*s*t^2 + 24*mtt^9*mWW^4*s*t^2 + 34*ep*mtt^9*mWW^4*s*t^2 - 1520*ep^2*mtt^9*mWW^4*s*t^2 - 8638*ep^3*mtt^9*mWW^4*s*t^2 - 17092*ep^4*mtt^9*mWW^4*s*t^2 - 11568*ep^5*mtt^9*mWW^4*s*t^2 - 464*mtt^8*mWW^5*s*t^2 - 6528*ep*mtt^8*mWW^5*s*t^2 - 35040*ep^2*mtt^8*mWW^5*s*t^2 - 89416*ep^3*mtt^8*mWW^5*s*t^2 - 108592*ep^4*mtt^8*mWW^5*s*t^2 - 50240*ep^5*mtt^8*mWW^5*s*t^2 + 346*mtt^7*mWW^6*s*t^2 + 4586*ep*mtt^7*mWW^6*s*t^2 + 23398*ep^2*mtt^7*mWW^6*s*t^2 + 57178*ep^3*mtt^7*mWW^6*s*t^2 + 66628*ep^4*mtt^7*mWW^6*s*t^2 + 29424*ep^5*mtt^7*mWW^6*s*t^2 + 502*mtt^6*mWW^7*s*t^2 + 6200*ep*mtt^6*mWW^7*s*t^2 + 29962*ep^2*mtt^6*mWW^7*s*t^2 + 71280*ep^3*mtt^6*mWW^7*s*t^2 + 83752*ep^4*mtt^6*mWW^7*s*t^2 + 38944*ep^5*mtt^6*mWW^7*s*t^2 - 580*mtt^5*mWW^8*s*t^2 - 6618*ep*mtt^5*mWW^8*s*t^2 - 29108*ep^2*mtt^5*mWW^8*s*t^2 - 62186*ep^3*mtt^5*mWW^8*s*t^2 - 64572*ep^4*mtt^5*mWW^8*s*t^2 - 25936*ep^5*mtt^5*mWW^8*s*t^2 - 68*mtt^4*mWW^9*s*t^2 - 1336*ep*mtt^4*mWW^9*s*t^2 - 8996*ep^2*mtt^4*mWW^9*s*t^2 - 27384*ep^3*mtt^4*mWW^9*s*t^2 - 39008*ep^4*mtt^4*mWW^9*s*t^2 - 21248*ep^5*mtt^4*mWW^9*s*t^2 + 242*mtt^3*mWW^10*s*t^2 + 3090*ep*mtt^3*mWW^10*s*t^2 + 15418*ep^2*mtt^3*mWW^10*s*t^2 + 37726*ep^3*mtt^3*mWW^10*s*t^2 + 45420*ep^4*mtt^3*mWW^10*s*t^2 + 21584*ep^5*mtt^3*mWW^10*s*t^2 - 66*mtt^2*mWW^11*s*t^2 - 810*ep*mtt^2*mWW^11*s*t^2 - 3876*ep^2*mtt^2*mWW^11*s*t^2 - 9096*ep^3*mtt^2*mWW^11*s*t^2 - 10512*ep^4*mtt^2*mWW^11*s*t^2 - 4800*ep^5*mtt^2*mWW^11*s*t^2 + 1650*ep*mtt^10*mWW^2*s^2*t^2 + 16730*ep^2*mtt^10*mWW^2*s^2*t^2 + 60980*ep^3*mtt^10*mWW^2*s^2*t^2 + 95440*ep^4*mtt^10*mWW^2*s^2*t^2 + 54400*ep^5*mtt^10*mWW^2*s^2*t^2 - 356*mtt^9*mWW^3*s^2*t^2 - 7117*ep*mtt^9*mWW^3*s^2*t^2 - 49182*ep^2*mtt^9*mWW^3*s^2*t^2 - 153919*ep^3*mtt^9*mWW^3*s^2*t^2 - 223898*ep^4*mtt^9*mWW^3*s^2*t^2 - 123080*ep^5*mtt^9*mWW^3*s^2*t^2 - 114*mtt^8*mWW^4*s^2*t^2 - 3379*ep*mtt^8*mWW^4*s^2*t^2 - 26292*ep^2*mtt^8*mWW^4*s^2*t^2 - 84193*ep^3*mtt^8*mWW^4*s^2*t^2 - 118526*ep^4*mtt^8*mWW^4*s^2*t^2 - 60264*ep^5*mtt^8*mWW^4*s^2*t^2 + 2100*mtt^7*mWW^5*s^2*t^2 + 31601*ep*mtt^7*mWW^5*s^2*t^2 + 183428*ep^2*mtt^7*mWW^5*s^2*t^2 + 510105*ep^3*mtt^7*mWW^5*s^2*t^2 + 678054*ep^4*mtt^7*mWW^5*s^2*t^2 + 344760*ep^5*mtt^7*mWW^5*s^2*t^2 - 1274*mtt^6*mWW^6*s^2*t^2 - 18941*ep*mtt^6*mWW^6*s^2*t^2 - 110000*ep^2*mtt^6*mWW^6*s^2*t^2 - 308423*ep^3*mtt^6*mWW^6*s^2*t^2 - 416514*ep^4*mtt^6*mWW^6*s^2*t^2 - 216984*ep^5*mtt^6*mWW^6*s^2*t^2 - 2044*mtt^5*mWW^7*s^2*t^2 - 23785*ep*mtt^5*mWW^7*s^2*t^2 - 106500*ep^2*mtt^5*mWW^7*s^2*t^2 - 230769*ep^3*mtt^5*mWW^7*s^2*t^2 - 239494*ep^4*mtt^5*mWW^7*s^2*t^2 - 92920*ep^5*mtt^5*mWW^7*s^2*t^2 + 1850*mtt^4*mWW^8*s^2*t^2 + 21599*ep*mtt^4*mWW^8*s^2*t^2 + 97872*ep^2*mtt^4*mWW^8*s^2*t^2 + 216001*ep^3*mtt^4*mWW^8*s^2*t^2 + 229902*ep^4*mtt^4*mWW^8*s^2*t^2 + 92456*ep^5*mtt^4*mWW^8*s^2*t^2 + 316*mtt^3*mWW^9*s^2*t^2 + 4203*ep*mtt^3*mWW^9*s^2*t^2 + 21476*ep^2*mtt^3*mWW^9*s^2*t^2 + 53643*ep^3*mtt^3*mWW^9*s^2*t^2 + 66578*ep^4*mtt^3*mWW^9*s^2*t^2 + 33320*ep^5*mtt^3*mWW^9*s^2*t^2 - 590*mtt^2*mWW^10*s^2*t^2 - 7237*ep*mtt^2*mWW^10*s^2*t^2 - 34314*ep^2*mtt^2*mWW^10*s^2*t^2 - 79181*ep^3*mtt^2*mWW^10*s^2*t^2 - 89166*ep^4*mtt^2*mWW^10*s^2*t^2 - 39272*ep^5*mtt^2*mWW^10*s^2*t^2 + 112*mtt*mWW^11*s^2*t^2 + 1418*ep*mtt*mWW^11*s^2*t^2 + 6890*ep^2*mtt*mWW^11*s^2*t^2 + 16092*ep^3*mtt*mWW^11*s^2*t^2 + 18056*ep^4*mtt*mWW^11*s^2*t^2 + 7776*ep^5*mtt*mWW^11*s^2*t^2 - 12*ep*mWW^12*s^2*t^2 - 108*ep^2*mWW^12*s^2*t^2 - 336*ep^3*mWW^12*s^2*t^2 - 432*ep^4*mWW^12*s^2*t^2 - 192*ep^5*mWW^12*s^2*t^2 - 3744*ep*mtt^9*mWW^2*s^3*t^2 - 38940*ep^2*mtt^9*mWW^2*s^3*t^2 - 145940*ep^3*mtt^9*mWW^2*s^3*t^2 - 234432*ep^4*mtt^9*mWW^2*s^3*t^2 - 136720*ep^5*mtt^9*mWW^2*s^3*t^2 + 1000*mtt^8*mWW^3*s^3*t^2 + 16415*ep*mtt^8*mWW^3*s^3*t^2 + 102006*ep^2*mtt^8*mWW^3*s^3*t^2 + 301133*ep^3*mtt^8*mWW^3*s^3*t^2 + 424678*ep^4*mtt^8*mWW^3*s^3*t^2 + 230152*ep^5*mtt^8*mWW^3*s^3*t^2 + 420*mtt^7*mWW^4*s^3*t^2 + 13691*ep*mtt^7*mWW^4*s^3*t^2 + 115364*ep^2*mtt^7*mWW^4*s^3*t^2 + 402867*ep^3*mtt^7*mWW^4*s^3*t^2 + 621474*ep^4*mtt^7*mWW^4*s^3*t^2 + 349032*ep^5*mtt^7*mWW^4*s^3*t^2 - 4610*mtt^6*mWW^5*s^3*t^2 - 72808*ep*mtt^6*mWW^5*s^3*t^2 - 443646*ep^2*mtt^6*mWW^5*s^3*t^2 - 1295304*ep^3*mtt^6*mWW^5*s^3*t^2 - 1804112*ep^4*mtt^6*mWW^5*s^3*t^2 - 958896*ep^5*mtt^6*mWW^5*s^3*t^2 + 1612*mtt^5*mWW^6*s^3*t^2 + 28765*ep*mtt^5*mWW^6*s^3*t^2 + 188590*ep^2*mtt^5*mWW^6*s^3*t^2 + 575031*ep^3*mtt^5*mWW^6*s^3*t^2 + 830146*ep^4*mtt^5*mWW^6*s^3*t^2 + 459848*ep^5*mtt^5*mWW^6*s^3*t^2 + 4348*mtt^4*mWW^7*s^3*t^2 + 52394*ep*mtt^4*mWW^7*s^3*t^2 + 247658*ep^2*mtt^4*mWW^7*s^3*t^2 + 577192*ep^3*mtt^4*mWW^7*s^3*t^2 + 653136*ep^4*mtt^4*mWW^7*s^3*t^2 + 280080*ep^5*mtt^4*mWW^7*s^3*t^2 - 2860*mtt^3*mWW^8*s^3*t^2 - 36667*ep*mtt^3*mWW^8*s^3*t^2 - 184984*ep^2*mtt^3*mWW^8*s^3*t^2 - 458823*ep^3*mtt^3*mWW^8*s^3*t^2 - 553738*ep^4*mtt^3*mWW^8*s^3*t^2 - 256904*ep^5*mtt^3*mWW^8*s^3*t^2 - 274*mtt^2*mWW^9*s^3*t^2 - 2424*ep*mtt^2*mWW^9*s^3*t^2 - 6258*ep^2*mtt^2*mWW^9*s^3*t^2 - 1076*ep^3*mtt^2*mWW^9*s^3*t^2 + 15176*ep^4*mtt^2*mWW^9*s^3*t^2 + 14352*ep^5*mtt^2*mWW^9*s^3*t^2 + 396*mtt*mWW^10*s^3*t^2 + 4835*ep*mtt*mWW^10*s^3*t^2 + 22626*ep^2*mtt*mWW^10*s^3*t^2 + 50849*ep^3*mtt*mWW^10*s^3*t^2 + 54406*ep^4*mtt*mWW^10*s^3*t^2 + 21864*ep^5*mtt*mWW^10*s^3*t^2 - 32*mWW^11*s^3*t^2 - 457*ep*mWW^11*s^3*t^2 - 2416*ep^2*mWW^11*s^3*t^2 - 5929*ep^3*mWW^11*s^3*t^2 - 6734*ep^4*mWW^11*s^3*t^2 - 2808*ep^5*mWW^11*s^3*t^2 + 5268*ep*mtt^8*mWW^2*s^4*t^2 + 56444*ep^2*mtt^8*mWW^2*s^4*t^2 + 218352*ep^3*mtt^8*mWW^2*s^4*t^2 + 360832*ep^4*mtt^8*mWW^2*s^4*t^2 + 215520*ep^5*mtt^8*mWW^2*s^4*t^2 - 1604*mtt^7*mWW^3*s^4*t^2 - 23868*ep*mtt^7*mWW^3*s^4*t^2 - 136558*ep^2*mtt^7*mWW^3*s^4*t^2 - 375614*ep^3*mtt^7*mWW^3*s^4*t^2 - 500260*ep^4*mtt^7*mWW^3*s^4*t^2 - 259808*ep^5*mtt^7*mWW^3*s^4*t^2 - 794*mtt^6*mWW^4*s^4*t^2 - 23440*ep*mtt^6*mWW^4*s^4*t^2 - 200422*ep^2*mtt^6*mWW^4*s^4*t^2 - 730504*ep^3*mtt^6*mWW^4*s^4*t^2 - 1180176*ep^4*mtt^6*mWW^4*s^4*t^2 - 692464*ep^5*mtt^6*mWW^4*s^4*t^2 + 5394*mtt^5*mWW^5*s^4*t^2 + 88525*ep*mtt^5*mWW^5*s^4*t^2 + 556844*ep^2*mtt^5*mWW^5*s^4*t^2 + 1675971*ep^3*mtt^5*mWW^5*s^4*t^2 + 2402418*ep^4*mtt^5*mWW^5*s^4*t^2 + 1311880*ep^5*mtt^5*mWW^5*s^4*t^2 - 630*mtt^4*mWW^6*s^4*t^2 - 17577*ep*mtt^4*mWW^6*s^4*t^2 - 134220*ep^2*mtt^4*mWW^6*s^4*t^2 - 432955*ep^3*mtt^4*mWW^6*s^4*t^2 - 645050*ep^4*mtt^4*mWW^6*s^4*t^2 - 370264*ep^5*mtt^4*mWW^6*s^4*t^2 - 4474*mtt^3*mWW^7*s^4*t^2 - 57470*ep*mtt^3*mWW^7*s^4*t^2 - 293412*ep^2*mtt^3*mWW^7*s^4*t^2 - 750452*ep^3*mtt^3*mWW^7*s^4*t^2 - 941904*ep^4*mtt^3*mWW^7*s^4*t^2 - 453360*ep^5*mtt^3*mWW^7*s^4*t^2 + 2072*mtt^2*mWW^8*s^4*t^2 + 28992*ep*mtt^2*mWW^8*s^4*t^2 + 157780*ep^2*mtt^2*mWW^8*s^4*t^2 + 421716*ep^3*mtt^2*mWW^8*s^4*t^2 + 549904*ep^4*mtt^2*mWW^8*s^4*t^2 + 277360*ep^5*mtt^2*mWW^8*s^4*t^2 + 148*mtt*mWW^9*s^4*t^2 + 961*ep*mtt*mWW^9*s^4*t^2 + 30*ep^2*mtt*mWW^9*s^4*t^2 - 12237*ep^3*mtt*mWW^9*s^4*t^2 - 31270*ep^4*mtt*mWW^9*s^4*t^2 - 23704*ep^5*mtt*mWW^9*s^4*t^2 - 112*mWW^10*s^4*t^2 - 1391*ep*mWW^10*s^4*t^2 - 6486*ep^2*mWW^10*s^4*t^2 - 14277*ep^3*mWW^10*s^4*t^2 - 14494*ep^4*mWW^10*s^4*t^2 - 5160*ep^5*mWW^10*s^4*t^2 - 4560*ep*mtt^7*mWW^2*s^5*t^2 - 51076*ep^2*mtt^7*mWW^2*s^5*t^2 - 206716*ep^3*mtt^7*mWW^2*s^5*t^2 - 354848*ep^4*mtt^7*mWW^2*s^5*t^2 - 218480*ep^5*mtt^7*mWW^2*s^5*t^2 + 1504*mtt^6*mWW^3*s^5*t^2 + 22268*ep*mtt^6*mWW^3*s^5*t^2 + 122858*ep^2*mtt^6*mWW^3*s^5*t^2 + 316046*ep^3*mtt^6*mWW^3*s^5*t^2 + 386692*ep^4*mtt^6*mWW^3*s^5*t^2 + 183744*ep^5*mtt^6*mWW^3*s^5*t^2 + 736*mtt^5*mWW^4*s^5*t^2 + 19738*ep*mtt^5*mWW^4*s^5*t^2 + 173212*ep^2*mtt^5*mWW^4*s^5*t^2 + 669774*ep^3*mtt^5*mWW^4*s^5*t^2 + 1144308*ep^4*mtt^5*mWW^4*s^5*t^2 + 703216*ep^5*mtt^5*mWW^4*s^5*t^2 - 3458*mtt^4*mWW^5*s^5*t^2 - 59843*ep*mtt^4*mWW^5*s^5*t^2 - 387518*ep^2*mtt^4*mWW^5*s^5*t^2 - 1192611*ep^3*mtt^4*mWW^5*s^5*t^2 - 1744378*ep^4*mtt^4*mWW^5*s^5*t^2 - 971400*ep^5*mtt^4*mWW^5*s^5*t^2 - 210*mtt^3*mWW^6*s^5*t^2 + 2954*ep*mtt^3*mWW^6*s^5*t^2 + 36260*ep^2*mtt^3*mWW^6*s^5*t^2 + 114940*ep^3*mtt^3*mWW^6*s^5*t^2 + 154512*ep^4*mtt^3*mWW^6*s^5*t^2 + 84848*ep^5*mtt^3*mWW^6*s^5*t^2 + 2386*mtt^2*mWW^7*s^5*t^2 + 32292*ep*mtt^2*mWW^7*s^5*t^2 + 172474*ep^2*mtt^2*mWW^7*s^5*t^2 + 469496*ep^3*mtt^2*mWW^7*s^5*t^2 + 634976*ep^4*mtt^2*mWW^7*s^5*t^2 + 331472*ep^5*mtt^2*mWW^7*s^5*t^2 - 662*mtt*mWW^8*s^5*t^2 - 9856*ep*mtt*mWW^8*s^5*t^2 - 55400*ep^2*mtt*mWW^8*s^5*t^2 - 154710*ep^3*mtt*mWW^8*s^5*t^2 - 214500*ep^4*mtt*mWW^8*s^5*t^2 - 116592*ep^5*mtt*mWW^8*s^5*t^2 - 104*mWW^9*s^5*t^2 - 1073*ep*mWW^9*s^5*t^2 - 3898*ep^2*mWW^9*s^5*t^2 - 5467*ep^3*mWW^9*s^5*t^2 - 618*ep^4*mWW^9*s^5*t^2 + 3192*ep^5*mWW^9*s^5*t^2 + 2160*ep*mtt^6*mWW^2*s^6*t^2 + 26736*ep^2*mtt^6*mWW^2*s^6*t^2 + 118336*ep^3*mtt^6*mWW^2*s^6*t^2 + 217248*ep^4*mtt^6*mWW^2*s^6*t^2 + 140480*ep^5*mtt^6*mWW^2*s^6*t^2 - 764*mtt^5*mWW^3*s^6*t^2 - 13045*ep*mtt^5*mWW^3*s^6*t^2 - 75202*ep^2*mtt^5*mWW^3*s^6*t^2 - 186931*ep^3*mtt^5*mWW^3*s^6*t^2 - 207410*ep^4*mtt^5*mWW^3*s^6*t^2 - 84360*ep^5*mtt^5*mWW^3*s^6*t^2 - 254*mtt^4*mWW^4*s^6*t^2 - 7023*ep*mtt^4*mWW^4*s^6*t^2 - 70342*ep^2*mtt^4*mWW^4*s^6*t^2 - 314075*ep^3*mtt^4*mWW^4*s^6*t^2 - 595418*ep^4*mtt^4*mWW^4*s^6*t^2 - 393096*ep^5*mtt^4*mWW^4*s^6*t^2 + 1234*mtt^3*mWW^5*s^6*t^2 + 23592*ep*mtt^3*mWW^5*s^6*t^2 + 157246*ep^2*mtt^3*mWW^5*s^6*t^2 + 487736*ep^3*mtt^3*mWW^5*s^6*t^2 + 716624*ep^4*mtt^3*mWW^5*s^6*t^2 + 402128*ep^5*mtt^3*mWW^5*s^6*t^2 + 202*mtt^2*mWW^6*s^6*t^2 + 490*ep*mtt^2*mWW^6*s^6*t^2 - 3878*ep^2*mtt^2*mWW^6*s^6*t^2 - 1242*ep^3*mtt^2*mWW^6*s^6*t^2 + 27812*ep^4*mtt^2*mWW^6*s^6*t^2 + 28320*ep^5*mtt^2*mWW^6*s^6*t^2 - 670*mtt*mWW^7*s^6*t^2 - 9051*ep*mtt*mWW^7*s^6*t^2 - 46752*ep^2*mtt*mWW^7*s^6*t^2 - 128913*ep^3*mtt*mWW^7*s^6*t^2 - 184630*ep^4*mtt*mWW^7*s^6*t^2 - 104168*ep^5*mtt*mWW^7*s^6*t^2 + 28*mWW^8*s^6*t^2 + 573*ep*mWW^8*s^6*t^2 + 3712*ep^2*mWW^8*s^6*t^2 + 12609*ep^3*mWW^8*s^6*t^2 + 21806*ep^4*mWW^8*s^6*t^2 + 14536*ep^5*mWW^8*s^6*t^2 - 240*ep*mtt^5*mWW^2*s^7*t^2 - 5620*ep^2*mtt^5*mWW^2*s^7*t^2 - 34380*ep^3*mtt^5*mWW^2*s^7*t^2 - 75200*ep^4*mtt^5*mWW^2*s^7*t^2 - 54000*ep^5*mtt^5*mWW^2*s^7*t^2 + 136*mtt^4*mWW^3*s^7*t^2 + 4479*ep*mtt^4*mWW^3*s^7*t^2 + 30898*ep^2*mtt^4*mWW^3*s^7*t^2 + 79225*ep^3*mtt^4*mWW^3*s^7*t^2 + 82382*ep^4*mtt^4*mWW^3*s^7*t^2 + 27720*ep^5*mtt^4*mWW^3*s^7*t^2 - 76*mtt^3*mWW^4*s^7*t^2 - 487*ep*mtt^3*mWW^4*s^7*t^2 + 5764*ep^2*mtt^3*mWW^4*s^7*t^2 + 60489*ep^3*mtt^3*mWW^4*s^7*t^2 + 154062*ep^4*mtt^3*mWW^4*s^7*t^2 + 117640*ep^5*mtt^3*mWW^4*s^7*t^2 - 292*mtt^2*mWW^5*s^7*t^2 - 6241*ep*mtt^2*mWW^5*s^7*t^2 - 41456*ep^2*mtt^2*mWW^5*s^7*t^2 - 123461*ep^3*mtt^2*mWW^5*s^7*t^2 - 173582*ep^4*mtt^2*mWW^5*s^7*t^2 - 94424*ep^5*mtt^2*mWW^5*s^7*t^2 - 76*mtt*mWW^6*s^7*t^2 - 333*ep*mtt*mWW^6*s^7*t^2 + 1368*ep^2*mtt*mWW^6*s^7*t^2 + 1463*ep^3*mtt*mWW^6*s^7*t^2 - 10502*ep^4*mtt*mWW^6*s^7*t^2 - 13016*ep^5*mtt*mWW^6*s^7*t^2 + 84*mWW^7*s^7*t^2 + 998*ep*mWW^7*s^7*t^2 + 4118*ep^2*mWW^7*s^7*t^2 + 10328*ep^3*mWW^7*s^7*t^2 + 16184*ep^4*mWW^7*s^7*t^2 + 10704*ep^5*mWW^7*s^7*t^2 - 276*ep*mtt^4*mWW^2*s^8*t^2 - 1420*ep^2*mtt^4*mWW^2*s^8*t^2 + 800*ep^3*mtt^4*mWW^2*s^8*t^2 + 10432*ep^4*mtt^4*mWW^2*s^8*t^2 + 10720*ep^5*mtt^4*mWW^2*s^8*t^2 + 40*mtt^3*mWW^3*s^8*t^2 - 778*ep*mtt^3*mWW^3*s^8*t^2 - 8030*ep^2*mtt^3*mWW^3*s^8*t^2 - 22672*ep^3*mtt^3*mWW^3*s^8*t^2 - 23744*ep^4*mtt^3*mWW^3*s^8*t^2 - 7312*ep^5*mtt^3*mWW^3*s^8*t^2 + 80*mtt^2*mWW^4*s^8*t^2 + 996*ep*mtt^2*mWW^4*s^8*t^2 + 4292*ep^2*mtt^2*mWW^4*s^8*t^2 + 2488*ep^3*mtt^2*mWW^4*s^8*t^2 - 13792*ep^4*mtt^2*mWW^4*s^8*t^2 - 16576*ep^5*mtt^2*mWW^4*s^8*t^2 + 56*mtt*mWW^5*s^8*t^2 + 1170*ep*mtt*mWW^5*s^8*t^2 + 7542*ep^2*mtt*mWW^5*s^8*t^2 + 20880*ep^3*mtt*mWW^5*s^8*t^2 + 26656*ep^4*mtt*mWW^5*s^8*t^2 + 13200*ep^5*mtt*mWW^5*s^8*t^2 + 32*mWW^6*s^8*t^2 + 248*ep*mWW^6*s^8*t^2 + 112*ep^2*mWW^6*s^8*t^2 - 984*ep^3*mWW^6*s^8*t^2 - 576*ep^4*mWW^6*s^8*t^2 + 736*ep^5*mWW^6*s^8*t^2 + 132*ep*mtt^3*mWW^2*s^9*t^2 + 976*ep^2*mtt^3*mWW^2*s^9*t^2 + 2028*ep^3*mtt^3*mWW^2*s^9*t^2 + 848*ep^4*mtt^3*mWW^2*s^9*t^2 - 720*ep^5*mtt^3*mWW^2*s^9*t^2 - 16*mtt^2*mWW^3*s^9*t^2 + 60*ep*mtt^2*mWW^3*s^9*t^2 + 1104*ep^2*mtt^2*mWW^3*s^9*t^2 + 3380*ep^3*mtt^2*mWW^3*s^9*t^2 + 3664*ep^4*mtt^2*mWW^3*s^9*t^2 + 1168*ep^5*mtt^2*mWW^3*s^9*t^2 - 16*mtt*mWW^4*s^9*t^2 - 200*ep*mtt*mWW^4*s^9*t^2 - 1108*ep^2*mtt*mWW^4*s^9*t^2 - 2212*ep^3*mtt*mWW^4*s^9*t^2 - 976*ep^4*mtt*mWW^4*s^9*t^2 + 720*ep^5*mtt*mWW^4*s^9*t^2 - 40*ep*mWW^5*s^9*t^2 - 476*ep^2*mWW^5*s^9*t^2 - 1660*ep^3*mWW^5*s^9*t^2 - 2320*ep^4*mWW^5*s^9*t^2 - 1168*ep^5*mWW^5*s^9*t^2 - 18*ep*mtt^2*mWW^2*s^10*t^2 - 138*ep^2*mtt^2*mWW^2*s^10*t^2 - 324*ep^3*mtt^2*mWW^2*s^10*t^2 - 240*ep^4*mtt^2*mWW^2*s^10*t^2 - 8*ep*mtt*mWW^3*s^10*t^2 - 40*ep^2*mtt*mWW^3*s^10*t^2 - 64*ep^3*mtt*mWW^3*s^10*t^2 - 32*ep^4*mtt*mWW^3*s^10*t^2 + 10*ep*mWW^4*s^10*t^2 + 98*ep^2*mWW^4*s^10*t^2 + 260*ep^3*mWW^4*s^10*t^2 + 208*ep^4*mWW^4*s^10*t^2 + 4*mtt^11*mWW^2*t^3 - 296*ep*mtt^11*mWW^2*t^3 - 3148*ep^2*mtt^11*mWW^2*t^3 - 11312*ep^3*mtt^11*mWW^2*t^3 - 17232*ep^4*mtt^11*mWW^2*t^3 - 9536*ep^5*mtt^11*mWW^2*t^3 + 28*mtt^10*mWW^3*t^3 + 1418*ep*mtt^10*mWW^3*t^3 + 12198*ep^2*mtt^10*mWW^3*t^3 + 40964*ep^3*mtt^10*mWW^3*t^3 + 60512*ep^4*mtt^10*mWW^3*t^3 + 32960*ep^5*mtt^10*mWW^3*t^3 - 34*mtt^9*mWW^4*t^3 - 1208*ep*mtt^9*mWW^4*t^3 - 9844*ep^2*mtt^9*mWW^4*t^3 - 32646*ep^3*mtt^9*mWW^4*t^3 - 48340*ep^4*mtt^9*mWW^4*t^3 - 26608*ep^5*mtt^9*mWW^4*t^3 - 194*mtt^8*mWW^5*t^3 - 2952*ep*mtt^8*mWW^5*t^3 - 16772*ep^2*mtt^8*mWW^5*t^3 - 44550*ep^3*mtt^8*mWW^5*t^3 - 55700*ep^4*mtt^8*mWW^5*t^3 - 26352*ep^5*mtt^8*mWW^5*t^3 + 300*mtt^7*mWW^6*t^3 + 4450*ep*mtt^7*mWW^6*t^3 + 24814*ep^2*mtt^7*mWW^6*t^3 + 64972*ep^3*mtt^7*mWW^6*t^3 + 80240*ep^4*mtt^7*mWW^6*t^3 + 37504*ep^5*mtt^7*mWW^6*t^3 + 184*mtt^6*mWW^7*t^3 + 2426*ep*mtt^6*mWW^7*t^3 + 12766*ep^2*mtt^6*mWW^7*t^3 + 33720*ep^3*mtt^6*mWW^7*t^3 + 44728*ep^4*mtt^6*mWW^7*t^3 + 23776*ep^5*mtt^6*mWW^7*t^3 - 602*mtt^5*mWW^8*t^3 - 7828*ep*mtt^5*mWW^8*t^3 - 39816*ep^2*mtt^5*mWW^8*t^3 - 99310*ep^3*mtt^5*mWW^8*t^3 - 121780*ep^4*mtt^5*mWW^8*t^3 - 58864*ep^5*mtt^5*mWW^8*t^3 + 398*mtt^4*mWW^9*t^3 + 5028*ep*mtt^4*mWW^9*t^3 + 24800*ep^2*mtt^4*mWW^9*t^3 + 59946*ep^3*mtt^4*mWW^9*t^3 + 71228*ep^4*mtt^4*mWW^9*t^3 + 33360*ep^5*mtt^4*mWW^9*t^3 - 84*mtt^3*mWW^10*t^3 - 1038*ep*mtt^3*mWW^10*t^3 - 4998*ep^2*mtt^3*mWW^10*t^3 - 11784*ep^3*mtt^3*mWW^10*t^3 - 13656*ep^4*mtt^3*mWW^10*t^3 - 6240*ep^5*mtt^3*mWW^10*t^3 + 48*ep*mtt^11*mWW*s*t^3 + 512*ep^2*mtt^11*mWW*s*t^3 + 1968*ep^3*mtt^11*mWW*s*t^3 + 3232*ep^4*mtt^11*mWW*s*t^3 + 1920*ep^5*mtt^11*mWW*s*t^3 - 60*mtt^10*mWW^2*s*t^3 + 1734*ep*mtt^10*mWW^2*s*t^3 + 21194*ep^2*mtt^10*mWW^2*s*t^3 + 80444*ep^3*mtt^10*mWW^2*s*t^3 + 127080*ep^4*mtt^10*mWW^2*s*t^3 + 72288*ep^5*mtt^10*mWW^2*s*t^3 - 326*mtt^9*mWW^3*s*t^3 - 10788*ep*mtt^9*mWW^3*s*t^3 - 87816*ep^2*mtt^9*mWW^3*s*t^3 - 294490*ep^3*mtt^9*mWW^3*s*t^3 - 440988*ep^4*mtt^9*mWW^3*s*t^3 - 244432*ep^5*mtt^9*mWW^3*s*t^3 + 508*mtt^8*mWW^4*s*t^3 + 10209*ep*mtt^8*mWW^4*s*t^3 + 71548*ep^2*mtt^8*mWW^4*s*t^3 + 228025*ep^3*mtt^8*mWW^4*s*t^3 + 337950*ep^4*mtt^8*mWW^4*s*t^3 + 189160*ep^5*mtt^8*mWW^4*s*t^3 + 1752*mtt^7*mWW^5*s*t^3 + 23805*ep*mtt^7*mWW^5*s*t^3 + 124024*ep^2*mtt^7*mWW^5*s*t^3 + 308037*ep^3*mtt^7*mWW^5*s*t^3 + 363190*ep^4*mtt^7*mWW^5*s*t^3 + 161672*ep^5*mtt^7*mWW^5*s*t^3 - 3142*mtt^6*mWW^6*s*t^3 - 39647*ep*mtt^6*mWW^6*s*t^3 - 194470*ep^2*mtt^6*mWW^6*s*t^3 - 462931*ep^3*mtt^6*mWW^6*s*t^3 - 531714*ep^4*mtt^6*mWW^6*s*t^3 - 233816*ep^5*mtt^6*mWW^6*s*t^3 - 152*mtt^5*mWW^7*s*t^3 - 3425*ep*mtt^5*mWW^7*s*t^3 - 24652*ep^2*mtt^5*mWW^7*s*t^3 - 78821*ep^3*mtt^5*mWW^7*s*t^3 - 118246*ep^4*mtt^5*mWW^7*s*t^3 - 68424*ep^5*mtt^5*mWW^7*s*t^3 + 2648*mtt^4*mWW^8*s*t^3 + 32671*ep*mtt^4*mWW^8*s*t^3 + 156844*ep^2*mtt^4*mWW^8*s*t^3 + 367827*ep^3*mtt^4*mWW^8*s*t^3 + 422474*ep^4*mtt^4*mWW^8*s*t^3 + 190456*ep^5*mtt^4*mWW^8*s*t^3 - 1240*mtt^3*mWW^9*s*t^3 - 14577*ep*mtt^3*mWW^9*s*t^3 - 66028*ep^2*mtt^3*mWW^9*s*t^3 - 144605*ep^3*mtt^3*mWW^9*s*t^3 - 153078*ep^4*mtt^3*mWW^9*s*t^3 - 62472*ep^5*mtt^3*mWW^9*s*t^3 - 66*mtt^2*mWW^10*s*t^3 - 999*ep*mtt^2*mWW^10*s*t^3 - 5836*ep^2*mtt^2*mWW^10*s*t^3 - 16485*ep^3*mtt^2*mWW^10*s*t^3 - 22638*ep^4*mtt^2*mWW^10*s*t^3 - 12136*ep^5*mtt^2*mWW^10*s*t^3 + 78*mtt*mWW^11*s*t^3 + 969*ep*mtt*mWW^11*s*t^3 + 4680*ep^2*mtt*mWW^11*s*t^3 + 11031*ep^3*mtt*mWW^11*s*t^3 + 12738*ep^4*mtt*mWW^11*s*t^3 + 5784*ep^5*mtt*mWW^11*s*t^3 - 336*ep*mtt^10*mWW*s^2*t^3 - 3584*ep^2*mtt^10*mWW*s^2*t^3 - 13776*ep^3*mtt^10*mWW*s^2*t^3 - 22624*ep^4*mtt^10*mWW*s^2*t^3 - 13440*ep^5*mtt^10*mWW*s^2*t^3 + 300*mtt^9*mWW^2*s^2*t^3 - 4289*ep*mtt^9*mWW^2*s^2*t^3 - 64414*ep^2*mtt^9*mWW^2*s^2*t^3 - 261995*ep^3*mtt^9*mWW^2*s^2*t^3 - 432258*ep^4*mtt^9*mWW^2*s^2*t^3 - 253752*ep^5*mtt^9*mWW^2*s^2*t^3 + 1482*mtt^8*mWW^3*s^2*t^3 + 37836*ep*mtt^8*mWW^3*s^2*t^3 + 291454*ep^2*mtt^8*mWW^3*s^2*t^3 + 968756*ep^3*mtt^8*mWW^3*s^2*t^3 + 1458544*ep^4*mtt^8*mWW^3*s^2*t^3 + 816096*ep^5*mtt^8*mWW^3*s^2*t^3 - 1904*mtt^7*mWW^4*s^2*t^3 - 31798*ep*mtt^7*mWW^4*s^2*t^3 - 201600*ep^2*mtt^7*mWW^4*s^2*t^3 - 608446*ep^3*mtt^7*mWW^4*s^2*t^3 - 878052*ep^4*mtt^7*mWW^4*s^2*t^3 - 487200*ep^5*mtt^7*mWW^4*s^2*t^3 - 6624*mtt^6*mWW^5*s^2*t^3 - 90621*ep*mtt^6*mWW^5*s^2*t^3 - 485824*ep^2*mtt^6*mWW^5*s^2*t^3 - 1266029*ep^3*mtt^6*mWW^5*s^2*t^3 - 1585910*ep^4*mtt^6*mWW^5*s^2*t^3 - 757432*ep^5*mtt^6*mWW^5*s^2*t^3 + 9842*mtt^5*mWW^6*s^2*t^3 + 128668*ep*mtt^5*mWW^6*s^2*t^3 + 661628*ep^2*mtt^5*mWW^6*s^2*t^3 + 1666490*ep^3*mtt^5*mWW^6*s^2*t^3 + 2039812*ep^4*mtt^5*mWW^6*s^2*t^3 + 963920*ep^5*mtt^5*mWW^6*s^2*t^3 + 700*mtt^4*mWW^7*s^2*t^3 + 5763*ep*mtt^4*mWW^7*s^2*t^3 + 10442*ep^2*mtt^4*mWW^7*s^2*t^3 - 20751*ep^3*mtt^4*mWW^7*s^2*t^3 - 79154*ep^4*mtt^4*mWW^7*s^2*t^3 - 61208*ep^5*mtt^4*mWW^7*s^2*t^3 - 5772*mtt^3*mWW^8*s^2*t^3 - 68860*ep*mtt^3*mWW^8*s^2*t^3 - 316700*ep^2*mtt^3*mWW^8*s^2*t^3 - 703460*ep^3*mtt^3*mWW^8*s^2*t^3 - 751000*ep^4*mtt^3*mWW^8*s^2*t^3 - 305616*ep^5*mtt^3*mWW^8*s^2*t^3 + 1776*mtt^2*mWW^9*s^2*t^3 + 21267*ep*mtt^2*mWW^9*s^2*t^3 + 97516*ep^2*mtt^2*mWW^9*s^2*t^3 + 213079*ep^3*mtt^2*mWW^9*s^2*t^3 + 219202*ep^4*mtt^2*mWW^9*s^2*t^3 + 83176*ep^5*mtt^2*mWW^9*s^2*t^3 + 270*mtt*mWW^10*s^2*t^3 + 3239*ep*mtt*mWW^10*s^2*t^3 + 15238*ep^2*mtt*mWW^10*s^2*t^3 + 35739*ep^3*mtt*mWW^10*s^2*t^3 + 42186*ep^4*mtt*mWW^10*s^2*t^3 + 20120*ep^5*mtt*mWW^10*s^2*t^3 - 70*mWW^11*s^2*t^3 - 869*ep*mWW^11*s^2*t^3 - 4156*ep^2*mWW^11*s^2*t^3 - 9607*ep^3*mWW^11*s^2*t^3 - 10746*ep^4*mWW^11*s^2*t^3 - 4664*ep^5*mWW^11*s^2*t^3 + 1008*ep*mtt^9*mWW*s^3*t^3 + 10752*ep^2*mtt^9*mWW*s^3*t^3 + 41328*ep^3*mtt^9*mWW*s^3*t^3 + 67872*ep^4*mtt^9*mWW*s^3*t^3 + 40320*ep^5*mtt^9*mWW*s^3*t^3 - 756*mtt^8*mWW^2*s^3*t^3 + 5448*ep*mtt^8*mWW^2*s^3*t^3 + 112762*ep^2*mtt^8*mWW^2*s^3*t^3 + 498630*ep^3*mtt^8*mWW^2*s^3*t^3 + 864148*ep^4*mtt^8*mWW^2*s^3*t^3 + 524912*ep^5*mtt^8*mWW^2*s^3*t^3 - 3464*mtt^7*mWW^3*s^3*t^3 - 76061*ep*mtt^7*mWW^3*s^3*t^3 - 559370*ep^2*mtt^7*mWW^3*s^3*t^3 - 1834647*ep^3*mtt^7*mWW^3*s^3*t^3 - 2758042*ep^4*mtt^7*mWW^3*s^3*t^3 - 1547064*ep^5*mtt^7*mWW^3*s^3*t^3 + 3134*mtt^6*mWW^4*s^3*t^3 + 48406*ep*mtt^6*mWW^4*s^3*t^3 + 281296*ep^2*mtt^6*mWW^4*s^3*t^3 + 776572*ep^3*mtt^6*mWW^4*s^3*t^3 + 1040752*ep^4*mtt^6*mWW^4*s^3*t^3 + 550304*ep^5*mtt^6*mWW^4*s^3*t^3 + 12450*mtt^5*mWW^5*s^3*t^3 + 176511*ep*mtt^5*mWW^5*s^3*t^3 + 990634*ep^2*mtt^5*mWW^5*s^3*t^3 + 2722339*ep^3*mtt^5*mWW^5*s^3*t^3 + 3602234*ep^4*mtt^5*mWW^5*s^3*t^3 + 1817576*ep^5*mtt^5*mWW^5*s^3*t^3 - 13662*mtt^4*mWW^6*s^3*t^3 - 190842*ep*mtt^4*mWW^6*s^3*t^3 - 1044286*ep^2*mtt^4*mWW^6*s^3*t^3 - 2783678*ep^3*mtt^4*mWW^6*s^3*t^3 - 3590004*ep^4*mtt^4*mWW^6*s^3*t^3 - 1784528*ep^5*mtt^4*mWW^6*s^3*t^3 - 2410*mtt^3*mWW^7*s^3*t^3 - 20981*ep*mtt^3*mWW^7*s^3*t^3 - 53552*ep^2*mtt^3*mWW^7*s^3*t^3 - 5655*ep^3*mtt^3*mWW^7*s^3*t^3 + 149246*ep^4*mtt^3*mWW^7*s^3*t^3 + 149320*ep^5*mtt^3*mWW^7*s^3*t^3 + 5844*mtt^2*mWW^8*s^3*t^3 + 70922*ep*mtt^2*mWW^8*s^3*t^3 + 331482*ep^2*mtt^2*mWW^8*s^3*t^3 + 745032*ep^3*mtt^2*mWW^8*s^3*t^3 + 795760*ep^4*mtt^2*mWW^8*s^3*t^3 + 317408*ep^5*mtt^2*mWW^8*s^3*t^3 - 952*mtt*mWW^9*s^3*t^3 - 12329*ep*mtt*mWW^9*s^3*t^3 - 60592*ep^2*mtt*mWW^9*s^3*t^3 - 140169*ep^3*mtt*mWW^9*s^3*t^3 - 150646*ep^4*mtt*mWW^9*s^3*t^3 - 59032*ep^5*mtt*mWW^9*s^3*t^3 - 184*mWW^10*s^3*t^3 - 2082*ep*mWW^10*s^3*t^3 - 9126*ep^2*mWW^10*s^3*t^3 - 19752*ep^3*mWW^10*s^3*t^3 - 21320*ep^4*mWW^10*s^3*t^3 - 9216*ep^5*mWW^10*s^3*t^3 - 1680*ep*mtt^8*mWW*s^4*t^3 - 17920*ep^2*mtt^8*mWW*s^4*t^3 - 68880*ep^3*mtt^8*mWW*s^4*t^3 - 113120*ep^4*mtt^8*mWW*s^4*t^3 - 67200*ep^5*mtt^8*mWW*s^4*t^3 + 1092*mtt^7*mWW^2*s^4*t^3 - 2805*ep*mtt^7*mWW^2*s^4*t^3 - 118078*ep^2*mtt^7*mWW^2*s^4*t^3 - 584159*ep^3*mtt^7*mWW^2*s^4*t^3 - 1075714*ep^4*mtt^7*mWW^2*s^4*t^3 - 680232*ep^5*mtt^7*mWW^2*s^4*t^3 + 4532*mtt^6*mWW^3*s^4*t^3 + 92159*ep*mtt^6*mWW^3*s^4*t^3 + 656260*ep^2*mtt^6*mWW^3*s^4*t^3 + 2123199*ep^3*mtt^6*mWW^3*s^4*t^3 + 3173914*ep^4*mtt^6*mWW^3*s^4*t^3 + 1776296*ep^5*mtt^6*mWW^3*s^4*t^3 - 2604*mtt^5*mWW^4*s^4*t^3 - 39872*ep*mtt^5*mWW^4*s^4*t^3 - 209768*ep^2*mtt^5*mWW^4*s^4*t^3 - 475908*ep^3*mtt^5*mWW^4*s^4*t^3 - 489512*ep^4*mtt^5*mWW^4*s^4*t^3 - 196688*ep^5*mtt^5*mWW^4*s^4*t^3 - 12484*mtt^4*mWW^5*s^4*t^3 - 184897*ep*mtt^4*mWW^5*s^4*t^3 - 1081482*ep^2*mtt^4*mWW^5*s^4*t^3 - 3097255*ep^3*mtt^4*mWW^5*s^4*t^3 - 4259714*ep^4*mtt^4*mWW^5*s^4*t^3 - 2227000*ep^5*mtt^4*mWW^5*s^4*t^3 + 9586*mtt^3*mWW^6*s^4*t^3 + 144027*ep*mtt^3*mWW^6*s^4*t^3 + 830440*ep^2*mtt^3*mWW^6*s^4*t^3 + 2303581*ep^3*mtt^3*mWW^6*s^4*t^3 + 3073646*ep^4*mtt^3*mWW^6*s^4*t^3 + 1578648*ep^5*mtt^3*mWW^6*s^4*t^3 + 2802*mtt^2*mWW^7*s^4*t^3 + 28865*ep*mtt^2*mWW^7*s^4*t^3 + 108482*ep^2*mtt^2*mWW^7*s^4*t^3 + 178509*ep^3*mtt^2*mWW^7*s^4*t^3 + 97238*ep^4*mtt^2*mWW^7*s^4*t^3 - 21160*ep^5*mtt^2*mWW^7*s^4*t^3 - 2850*mtt*mWW^8*s^4*t^3 - 35778*ep*mtt*mWW^8*s^4*t^3 - 171606*ep^2*mtt*mWW^8*s^4*t^3 - 394826*ep^3*mtt*mWW^8*s^4*t^3 - 430612*ep^4*mtt*mWW^8*s^4*t^3 - 174944*ep^5*mtt*mWW^8*s^4*t^3 + 118*mWW^9*s^4*t^3 + 1901*ep*mWW^9*s^4*t^3 + 10584*ep^2*mWW^9*s^4*t^3 + 26491*ep^3*mWW^9*s^4*t^3 + 30018*ep^4*mWW^9*s^4*t^3 + 12280*ep^5*mWW^9*s^4*t^3 + 1680*ep*mtt^7*mWW*s^5*t^3 + 17920*ep^2*mtt^7*mWW*s^5*t^3 + 68880*ep^3*mtt^7*mWW*s^5*t^3 + 113120*ep^4*mtt^7*mWW*s^5*t^3 + 67200*ep^5*mtt^7*mWW*s^5*t^3 - 924*mtt^6*mWW^2*s^5*t^3 - 1658*ep*mtt^6*mWW^2*s^5*t^3 + 66606*ep^2*mtt^6*mWW^2*s^5*t^3 + 405760*ep^3*mtt^6*mWW^2*s^5*t^3 + 821584*ep^4*mtt^6*mWW^2*s^5*t^3 + 550496*ep^5*mtt^6*mWW^2*s^5*t^3 - 3278*mtt^5*mWW^3*s^5*t^3 - 66500*ep*mtt^5*mWW^3*s^5*t^3 - 469376*ep^2*mtt^5*mWW^3*s^5*t^3 - 1506258*ep^3*mtt^5*mWW^3*s^5*t^3 - 2237188*ep^4*mtt^5*mWW^3*s^5*t^3 - 1245504*ep^5*mtt^5*mWW^3*s^5*t^3 + 1262*mtt^4*mWW^4*s^5*t^3 + 20754*ep*mtt^4*mWW^4*s^5*t^3 + 96250*ep^2*mtt^4*mWW^4*s^5*t^3 + 124290*ep^3*mtt^4*mWW^4*s^5*t^3 - 51652*ep^4*mtt^4*mWW^4*s^5*t^3 - 124144*ep^5*mtt^4*mWW^4*s^5*t^3 + 6802*mtt^3*mWW^5*s^5*t^3 + 106325*ep*mtt^3*mWW^5*s^5*t^3 + 645052*ep^2*mtt^3*mWW^5*s^5*t^3 + 1910459*ep^3*mtt^3*mWW^5*s^5*t^3 + 2710346*ep^4*mtt^3*mWW^5*s^5*t^3 + 1457496*ep^5*mtt^3*mWW^5*s^5*t^3 - 3542*mtt^2*mWW^6*s^5*t^3 - 56777*ep*mtt^2*mWW^6*s^5*t^3 - 338658*ep^2*mtt^2*mWW^6*s^5*t^3 - 960537*ep^3*mtt^2*mWW^6*s^5*t^3 - 1310174*ep^4*mtt^2*mWW^6*s^5*t^3 - 691304*ep^5*mtt^2*mWW^6*s^5*t^3 - 1596*mtt*mWW^7*s^5*t^3 - 18481*ep*mtt*mWW^7*s^5*t^3 - 80296*ep^2*mtt*mWW^7*s^5*t^3 - 166437*ep^3*mtt*mWW^7*s^5*t^3 - 156766*ep^4*mtt*mWW^7*s^5*t^3 - 47032*ep^5*mtt*mWW^7*s^5*t^3 + 604*mWW^8*s^5*t^3 + 7681*ep*mWW^8*s^5*t^3 + 36422*ep^2*mWW^8*s^5*t^3 + 82563*ep^3*mWW^8*s^5*t^3 + 89098*ep^4*mWW^8*s^5*t^3 + 36120*ep^5*mWW^8*s^5*t^3 - 1008*ep*mtt^6*mWW*s^6*t^3 - 10752*ep^2*mtt^6*mWW*s^6*t^3 - 41328*ep^3*mtt^6*mWW*s^6*t^3 - 67872*ep^4*mtt^6*mWW*s^6*t^3 - 40320*ep^5*mtt^6*mWW*s^6*t^3 + 420*mtt^5*mWW^2*s^6*t^3 + 3597*ep*mtt^5*mWW^2*s^6*t^3 - 8826*ep^2*mtt^5*mWW^2*s^6*t^3 - 138881*ep^3*mtt^5*mWW^2*s^6*t^3 - 352118*ep^4*mtt^5*mWW^2*s^6*t^3 - 263688*ep^5*mtt^5*mWW^2*s^6*t^3 + 1106*mtt^4*mWW^3*s^6*t^3 + 26416*ep*mtt^4*mWW^3*s^6*t^3 + 194918*ep^2*mtt^4*mWW^3*s^6*t^3 + 631776*ep^3*mtt^4*mWW^3*s^6*t^3 + 936592*ep^4*mtt^4*mWW^3*s^6*t^3 + 518128*ep^5*mtt^4*mWW^3*s^6*t^3 - 658*mtt^3*mWW^4*s^6*t^3 - 10809*ep*mtt^3*mWW^4*s^6*t^3 - 47558*ep^2*mtt^3*mWW^4*s^6*t^3 - 36657*ep^3*mtt^3*mWW^4*s^6*t^3 + 103586*ep^4*mtt^3*mWW^4*s^6*t^3 + 126056*ep^5*mtt^3*mWW^4*s^6*t^3 - 2038*mtt^2*mWW^5*s^6*t^3 - 33651*ep*mtt^2*mWW^5*s^6*t^3 - 208212*ep^2*mtt^2*mWW^5*s^6*t^3 - 630293*ep^3*mtt^2*mWW^5*s^6*t^3 - 917998*ep^4*mtt^2*mWW^5*s^6*t^3 - 507576*ep^5*mtt^2*mWW^5*s^6*t^3 + 582*mtt*mWW^6*s^6*t^3 + 9916*ep*mtt*mWW^6*s^6*t^3 + 61304*ep^2*mtt*mWW^6*s^6*t^3 + 178714*ep^3*mtt*mWW^6*s^6*t^3 + 252388*ep^4*mtt*mWW^6*s^6*t^3 + 139744*ep^5*mtt*mWW^6*s^6*t^3 + 460*mWW^7*s^6*t^3 + 5443*ep*mWW^7*s^6*t^3 + 23510*ep^2*mWW^7*s^6*t^3 + 48381*ep^3*mWW^7*s^6*t^3 + 46830*ep^4*mWW^7*s^6*t^3 + 16136*ep^5*mWW^7*s^6*t^3 + 336*ep*mtt^5*mWW*s^7*t^3 + 3584*ep^2*mtt^5*mWW*s^7*t^3 + 13776*ep^3*mtt^5*mWW*s^7*t^3 + 22624*ep^4*mtt^5*mWW*s^7*t^3 + 13440*ep^5*mtt^5*mWW*s^7*t^3 - 60*mtt^4*mWW^2*s^7*t^3 - 2340*ep*mtt^4*mWW^2*s^7*t^3 - 11218*ep^2*mtt^4*mWW^2*s^7*t^3 + 918*ep^3*mtt^4*mWW^2*s^7*t^3 + 61300*ep^4*mtt^4*mWW^2*s^7*t^3 + 64752*ep^5*mtt^4*mWW^2*s^7*t^3 - 12*mtt^3*mWW^3*s^7*t^3 - 4463*ep*mtt^3*mWW^3*s^7*t^3 - 41362*ep^2*mtt^3*mWW^3*s^7*t^3 - 142925*ep^3*mtt^3*mWW^3*s^7*t^3 - 215350*ep^4*mtt^3*mWW^3*s^7*t^3 - 118840*ep^5*mtt^3*mWW^3*s^7*t^3 + 416*mtt^2*mWW^4*s^7*t^3 + 5855*ep*mtt^2*mWW^4*s^7*t^3 + 26998*ep^2*mtt^2*mWW^4*s^7*t^3 + 38357*ep^3*mtt^2*mWW^4*s^7*t^3 - 7138*ep^4*mtt^2*mWW^4*s^7*t^3 - 32216*ep^5*mtt^2*mWW^4*s^7*t^3 + 388*mtt*mWW^5*s^7*t^3 + 6103*ep*mtt*mWW^5*s^7*t^3 + 35506*ep^2*mtt*mWW^5*s^7*t^3 + 104997*ep^3*mtt*mWW^5*s^7*t^3 + 154806*ep^4*mtt*mWW^5*s^7*t^3 + 88408*ep^5*mtt*mWW^5*s^7*t^3 + 36*mWW^6*s^7*t^3 + 205*ep*mWW^6*s^7*t^3 - 772*ep^2*mWW^6*s^7*t^3 - 6611*ep^3*mWW^6*s^7*t^3 - 14194*ep^4*mWW^6*s^7*t^3 - 10168*ep^5*mWW^6*s^7*t^3 - 48*ep*mtt^4*mWW*s^8*t^3 - 512*ep^2*mtt^4*mWW*s^8*t^3 - 1968*ep^3*mtt^4*mWW*s^8*t^3 - 3232*ep^4*mtt^4*mWW*s^8*t^3 - 1920*ep^5*mtt^4*mWW*s^8*t^3 - 24*mtt^3*mWW^2*s^8*t^3 + 673*ep*mtt^3*mWW^2*s^8*t^3 + 5986*ep^2*mtt^3*mWW^2*s^8*t^3 + 13003*ep^3*mtt^3*mWW^2*s^8*t^3 + 5354*ep^4*mtt^3*mWW^2*s^8*t^3 - 4952*ep^5*mtt^3*mWW^2*s^8*t^3 - 76*mtt^2*mWW^3*s^8*t^3 - 61*ep*mtt^2*mWW^3*s^8*t^3 + 2962*ep^2*mtt^2*mWW^3*s^8*t^3 + 13393*ep^3*mtt^2*mWW^3*s^8*t^3 + 21846*ep^4*mtt^2*mWW^3*s^8*t^3 + 12360*ep^5*mtt^2*mWW^3*s^8*t^3 - 120*mtt*mWW^4*s^8*t^3 - 1589*ep*mtt*mWW^4*s^8*t^3 - 7846*ep^2*mtt*mWW^4*s^8*t^3 - 15059*ep^3*mtt*mWW^4*s^8*t^3 - 9002*ep^4*mtt*mWW^4*s^8*t^3 + 1048*ep^5*mtt*mWW^4*s^8*t^3 - 52*mWW^5*s^8*t^3 - 623*ep*mWW^5*s^8*t^3 - 2926*ep^2*mWW^5*s^8*t^3 - 7705*ep^3*mWW^5*s^8*t^3 - 11254*ep^4*mWW^5*s^8*t^3 - 6792*ep^5*mWW^5*s^8*t^3 + 8*mtt^2*mWW^2*s^9*t^3 - 64*ep*mtt^2*mWW^2*s^9*t^3 - 864*ep^2*mtt^2*mWW^2*s^9*t^3 - 2408*ep^3*mtt^2*mWW^2*s^9*t^3 - 2144*ep^4*mtt^2*mWW^2*s^9*t^3 - 288*ep^5*mtt^2*mWW^2*s^9*t^3 + 8*mtt*mWW^3*s^9*t^3 + 44*ep*mtt*mWW^3*s^9*t^3 + 132*ep^2*mtt*mWW^3*s^9*t^3 + 232*ep^3*mtt*mWW^3*s^9*t^3 + 160*ep^4*mtt*mWW^3*s^9*t^3 + 52*ep*mWW^4*s^9*t^3 + 524*ep^2*mWW^4*s^9*t^3 + 1472*ep^3*mWW^4*s^9*t^3 + 1408*ep^4*mWW^4*s^9*t^3 + 288*ep^5*mWW^4*s^9*t^3 - 12*ep*mtt^11*mWW*t^4 - 116*ep^2*mtt^11*mWW*t^4 - 400*ep^3*mtt^11*mWW*t^4 - 592*ep^4*mtt^11*mWW*t^4 - 320*ep^5*mtt^11*mWW*t^4 - 22*mtt^10*mWW^2*t^4 + 852*ep*mtt^10*mWW^2*t^4 + 9866*ep^2*mtt^10*mWW^2*t^4 + 36752*ep^3*mtt^10*mWW^2*t^4 + 57416*ep^4*mtt^10*mWW^2*t^4 + 32416*ep^5*mtt^10*mWW^2*t^4 - 72*mtt^9*mWW^3*t^4 - 4099*ep*mtt^9*mWW^3*t^4 - 36334*ep^2*mtt^9*mWW^3*t^4 - 124937*ep^3*mtt^9*mWW^3*t^4 - 188438*ep^4*mtt^9*mWW^3*t^4 - 104520*ep^5*mtt^9*mWW^3*t^4 + 278*mtt^8*mWW^4*t^4 + 5423*ep*mtt^8*mWW^4*t^4 + 36678*ep^2*mtt^8*mWW^4*t^4 + 112403*ep^3*mtt^8*mWW^4*t^4 + 160306*ep^4*mtt^8*mWW^4*t^4 + 86552*ep^5*mtt^8*mWW^4*t^4 + 324*mtt^7*mWW^5*t^4 + 5917*ep*mtt^7*mWW^5*t^4 + 37858*ep^2*mtt^7*mWW^5*t^4 + 109555*ep^3*mtt^7*mWW^5*t^4 + 146642*ep^4*mtt^7*mWW^5*t^4 + 73624*ep^5*mtt^7*mWW^5*t^4 - 1434*mtt^6*mWW^6*t^4 - 19595*ep*mtt^6*mWW^6*t^4 - 103498*ep^2*mtt^6*mWW^6*t^4 - 263511*ep^3*mtt^6*mWW^6*t^4 - 323258*ep^4*mtt^6*mWW^6*t^4 - 152824*ep^5*mtt^6*mWW^6*t^4 + 976*mtt^5*mWW^7*t^4 + 11167*ep*mtt^5*mWW^7*t^4 + 48758*ep^2*mtt^5*mWW^7*t^4 + 101501*ep^3*mtt^5*mWW^7*t^4 + 99726*ep^4*mtt^5*mWW^7*t^4 + 36072*ep^5*mtt^5*mWW^7*t^4 + 394*mtt^4*mWW^8*t^4 + 6209*ep*mtt^4*mWW^8*t^4 + 36906*ep^2*mtt^4*mWW^8*t^4 + 103989*ep^3*mtt^4*mWW^8*t^4 + 140222*ep^4*mtt^4*mWW^8*t^4 + 73000*ep^5*mtt^4*mWW^8*t^4 - 588*mtt^3*mWW^9*t^4 - 7677*ep*mtt^3*mWW^9*t^4 - 38998*ep^2*mtt^3*mWW^9*t^4 - 96487*ep^3*mtt^3*mWW^9*t^4 - 116570*ep^4*mtt^3*mWW^9*t^4 - 55160*ep^5*mtt^3*mWW^9*t^4 + 144*mtt^2*mWW^10*t^4 + 1815*ep*mtt^2*mWW^10*t^4 + 8880*ep^2*mtt^2*mWW^10*t^4 + 21135*ep^3*mtt^2*mWW^10*t^4 + 24546*ep^4*mtt^2*mWW^10*t^4 + 11160*ep^5*mtt^2*mWW^10*t^4 - 352*ep*mtt^10*mWW*s*t^4 - 3756*ep^2*mtt^10*mWW*s*t^4 - 14380*ep^3*mtt^10*mWW*s*t^4 - 23368*ep^4*mtt^10*mWW*s*t^4 - 13664*ep^5*mtt^10*mWW*s*t^4 + 308*mtt^9*mWW^2*s*t^4 - 1900*ep*mtt^9*mWW^2*s*t^4 - 39468*ep^2*mtt^9*mWW^2*s*t^4 - 167116*ep^3*mtt^9*mWW^2*s*t^4 - 278352*ep^4*mtt^9*mWW^2*s*t^4 - 163712*ep^5*mtt^9*mWW^2*s*t^4 + 652*mtt^8*mWW^3*s*t^4 + 24641*ep*mtt^8*mWW^3*s*t^4 + 209118*ep^2*mtt^8*mWW^3*s*t^4 + 720003*ep^3*mtt^8*mWW^3*s*t^4 + 1098410*ep^4*mtt^8*mWW^3*s*t^4 + 616696*ep^5*mtt^8*mWW^3*s*t^4 - 2708*mtt^7*mWW^4*s*t^4 - 43949*ep*mtt^7*mWW^4*s*t^4 - 271912*ep^2*mtt^7*mWW^4*s*t^4 - 800513*ep^3*mtt^7*mWW^4*s*t^4 - 1120614*ep^4*mtt^7*mWW^4*s*t^4 - 598664*ep^5*mtt^7*mWW^4*s*t^4 - 1798*mtt^6*mWW^5*s*t^4 - 25780*ep*mtt^6*mWW^5*s*t^4 - 139634*ep^2*mtt^6*mWW^5*s*t^4 - 355532*ep^3*mtt^6*mWW^5*s*t^4 - 425096*ep^4*mtt^6*mWW^5*s*t^4 - 189920*ep^5*mtt^6*mWW^5*s*t^4 + 8866*mtt^5*mWW^6*s*t^4 + 110099*ep*mtt^5*mWW^6*s*t^4 + 531072*ep^2*mtt^5*mWW^6*s*t^4 + 1244293*ep^3*mtt^5*mWW^6*s*t^4 + 1410382*ep^4*mtt^5*mWW^6*s*t^4 + 614888*ep^5*mtt^5*mWW^6*s*t^4 - 4998*mtt^4*mWW^7*s*t^4 - 56466*ep*mtt^4*mWW^7*s*t^4 - 242668*ep^2*mtt^4*mWW^7*s*t^4 - 494388*ep^3*mtt^4*mWW^7*s*t^4 - 468864*ep^4*mtt^4*mWW^7*s*t^4 - 158656*ep^5*mtt^4*mWW^7*s*t^4 - 2208*mtt^3*mWW^8*s*t^4 - 29543*ep*mtt^3*mWW^8*s*t^4 - 153764*ep^2*mtt^3*mWW^8*s*t^4 - 389723*ep^3*mtt^3*mWW^8*s*t^4 - 482866*ep^4*mtt^3*mWW^8*s*t^4 - 234776*ep^5*mtt^3*mWW^8*s*t^4 + 2126*mtt^2*mWW^9*s*t^4 + 26188*ep*mtt^2*mWW^9*s*t^4 + 124790*ep^2*mtt^2*mWW^9*s*t^4 + 288216*ep^3*mtt^2*mWW^9*s*t^4 + 323280*ep^4*mtt^2*mWW^9*s*t^4 + 141120*ep^5*mtt^2*mWW^9*s*t^4 - 210*mtt*mWW^10*s*t^4 - 2563*ep*mtt*mWW^10*s*t^4 - 11960*ep^2*mtt*mWW^10*s*t^4 - 26573*ep^3*mtt*mWW^10*s*t^4 - 27974*ep^4*mtt*mWW^10*s*t^4 - 11080*ep^5*mtt*mWW^10*s*t^4 - 30*mWW^11*s*t^4 - 375*ep*mWW^11*s*t^4 - 1818*ep^2*mWW^11*s*t^4 - 4287*ep^3*mWW^11*s*t^4 - 4938*ep^4*mWW^11*s*t^4 - 2232*ep^5*mWW^11*s*t^4 + 2482*ep*mtt^9*mWW*s^2*t^4 + 26220*ep^2*mtt^9*mWW*s^2*t^4 + 99326*ep^3*mtt^9*mWW*s^2*t^4 + 159908*ep^4*mtt^9*mWW*s^2*t^4 + 92768*ep^5*mtt^9*mWW*s^2*t^4 - 1362*mtt^8*mWW^2*s^2*t^4 - 4673*ep*mtt^8*mWW^2*s^2*t^4 + 47654*ep^2*mtt^8*mWW^2*s^2*t^4 + 298747*ep^3*mtt^8*mWW^2*s^2*t^4 + 574058*ep^4*mtt^8*mWW^2*s^2*t^4 + 365624*ep^5*mtt^8*mWW^2*s^2*t^4 - 2516*mtt^7*mWW^3*s^2*t^4 - 71820*ep*mtt^7*mWW^3*s^2*t^4 - 581348*ep^2*mtt^7*mWW^3*s^2*t^4 - 1993028*ep^3*mtt^7*mWW^3*s^2*t^4 - 3057488*ep^4*mtt^7*mWW^3*s^2*t^4 - 1727248*ep^5*mtt^7*mWW^3*s^2*t^4 + 8560*mtt^6*mWW^4*s^2*t^4 + 136407*ep*mtt^6*mWW^4*s^2*t^4 + 832480*ep^2*mtt^6*mWW^4*s^2*t^4 + 2420671*ep^3*mtt^6*mWW^4*s^2*t^4 + 3346986*ep^4*mtt^6*mWW^4*s^2*t^4 + 1765576*ep^5*mtt^6*mWW^4*s^2*t^4 + 5878*mtt^5*mWW^5*s^2*t^4 + 72018*ep*mtt^5*mWW^5*s^2*t^4 + 345316*ep^2*mtt^5*mWW^5*s^2*t^4 + 808260*ep^3*mtt^5*mWW^5*s^2*t^4 + 905424*ep^4*mtt^5*mWW^5*s^2*t^4 + 377072*ep^5*mtt^5*mWW^5*s^2*t^4 - 20840*mtt^4*mWW^6*s^2*t^4 - 260961*ep*mtt^4*mWW^6*s^2*t^4 - 1273946*ep^2*mtt^4*mWW^6*s^2*t^4 - 3025819*ep^3*mtt^4*mWW^6*s^2*t^4 - 3470018*ep^4*mtt^4*mWW^6*s^2*t^4 - 1524152*ep^5*mtt^4*mWW^6*s^2*t^4 + 8202*mtt^3*mWW^7*s^2*t^4 + 101816*ep*mtt^3*mWW^7*s^2*t^4 + 489822*ep^2*mtt^3*mWW^7*s^2*t^4 + 1135760*ep^3*mtt^3*mWW^7*s^2*t^4 + 1256944*ep^4*mtt^3*mWW^7*s^2*t^4 + 525360*ep^5*mtt^3*mWW^7*s^2*t^4 + 4466*mtt^2*mWW^8*s^2*t^4 + 53707*ep*mtt^2*mWW^8*s^2*t^4 + 248814*ep^2*mtt^2*mWW^8*s^2*t^4 + 558099*ep^3*mtt^2*mWW^8*s^2*t^4 + 607882*ep^4*mtt^2*mWW^8*s^2*t^4 + 257576*ep^5*mtt^2*mWW^8*s^2*t^4 - 2452*mtt*mWW^9*s^2*t^4 - 29908*ep*mtt*mWW^9*s^2*t^4 - 139954*ep^2*mtt*mWW^9*s^2*t^4 - 313826*ep^3*mtt*mWW^9*s^2*t^4 - 336268*ep^4*mtt*mWW^9*s^2*t^4 - 137232*ep^5*mtt*mWW^9*s^2*t^4 + 64*mWW^10*s^2*t^4 + 932*ep*mWW^10*s^2*t^4 + 4942*ep^2*mWW^10*s^2*t^4 + 11810*ep^3*mWW^10*s^2*t^4 + 12572*ep^4*mWW^10*s^2*t^4 + 4656*ep^5*mWW^10*s^2*t^4 - 6774*ep*mtt^8*mWW*s^3*t^4 - 71372*ep^2*mtt^8*mWW*s^3*t^4 - 269458*ep^3*mtt^8*mWW*s^3*t^4 - 432332*ep^4*mtt^8*mWW*s^3*t^4 - 249984*ep^5*mtt^8*mWW*s^3*t^4 + 2936*mtt^7*mWW^2*s^3*t^4 + 23063*ep*mtt^7*mWW^2*s^3*t^4 + 19676*ep^2*mtt^7*mWW^2*s^3*t^4 - 234501*ep^3*mtt^7*mWW^2*s^3*t^4 - 649390*ep^4*mtt^7*mWW^2*s^3*t^4 - 479000*ep^5*mtt^7*mWW^2*s^3*t^4 + 5054*mtt^6*mWW^3*s^3*t^4 + 123097*ep*mtt^6*mWW^3*s^3*t^4 + 958710*ep^2*mtt^6*mWW^3*s^3*t^4 + 3261157*ep^3*mtt^6*mWW^3*s^3*t^4 + 5002470*ep^4*mtt^6*mWW^3*s^3*t^4 + 2827608*ep^5*mtt^6*mWW^3*s^3*t^4 - 12734*mtt^5*mWW^4*s^3*t^4 - 209689*ep*mtt^5*mWW^4*s^3*t^4 - 1293360*ep^2*mtt^5*mWW^4*s^3*t^4 - 3745031*ep^3*mtt^5*mWW^4*s^3*t^4 - 5119786*ep^4*mtt^5*mWW^4*s^3*t^4 - 2663448*ep^5*mtt^5*mWW^4*s^3*t^4 - 10354*mtt^4*mWW^5*s^3*t^4 - 127143*ep*mtt^4*mWW^5*s^3*t^4 - 624440*ep^2*mtt^4*mWW^5*s^3*t^4 - 1533593*ep^3*mtt^4*mWW^5*s^3*t^4 - 1831198*ep^4*mtt^4*mWW^5*s^3*t^4 - 825464*ep^5*mtt^4*mWW^5*s^3*t^4 + 23338*mtt^3*mWW^6*s^3*t^4 + 306571*ep*mtt^3*mWW^6*s^3*t^4 + 1569006*ep^2*mtt^3*mWW^6*s^3*t^4 + 3893595*ep^3*mtt^3*mWW^6*s^3*t^4 + 4643130*ep^4*mtt^3*mWW^6*s^3*t^4 + 2113896*ep^5*mtt^3*mWW^6*s^3*t^4 - 5280*mtt^2*mWW^7*s^3*t^4 - 75179*ep*mtt^2*mWW^7*s^3*t^4 - 410196*ep^2*mtt^2*mWW^7*s^3*t^4 - 1064551*ep^3*mtt^2*mWW^7*s^3*t^4 - 1310234*ep^4*mtt^2*mWW^7*s^3*t^4 - 612776*ep^5*mtt^2*mWW^7*s^3*t^4 - 3788*mtt*mWW^8*s^3*t^4 - 44269*ep*mtt*mWW^8*s^3*t^4 - 197030*ep^2*mtt*mWW^8*s^3*t^4 - 418079*ep^3*mtt*mWW^8*s^3*t^4 - 420178*ep^4*mtt*mWW^8*s^3*t^4 - 157688*ep^5*mtt*mWW^8*s^3*t^4 + 892*mWW^9*s^3*t^4 + 10963*ep*mWW^9*s^3*t^4 + 51310*ep^2*mWW^9*s^3*t^4 + 114045*ep^3*mWW^9*s^3*t^4 + 119566*ep^4*mWW^9*s^3*t^4 + 46856*ep^5*mWW^9*s^3*t^4 + 9800*ep*mtt^7*mWW*s^4*t^4 + 103140*ep^2*mtt^7*mWW*s^4*t^4 + 388700*ep^3*mtt^7*mWW*s^4*t^4 + 622360*ep^4*mtt^7*mWW*s^4*t^4 + 359040*ep^5*mtt^7*mWW*s^4*t^4 - 3490*mtt^6*mWW^2*s^4*t^4 - 37672*ep*mtt^6*mWW^2*s^4*t^4 - 115242*ep^2*mtt^6*mWW^2*s^4*t^4 - 5796*ep^3*mtt^6*mWW^2*s^4*t^4 + 400616*ep^4*mtt^6*mWW^2*s^4*t^4 + 394736*ep^5*mtt^6*mWW^2*s^4*t^4 - 5506*mtt^5*mWW^3*s^4*t^4 - 125121*ep*mtt^5*mWW^3*s^4*t^4 - 952756*ep^2*mtt^5*mWW^3*s^4*t^4 - 3221471*ep^3*mtt^5*mWW^3*s^4*t^4 - 4933474*ep^4*mtt^5*mWW^3*s^4*t^4 - 2783992*ep^5*mtt^5*mWW^3*s^4*t^4 + 10140*mtt^4*mWW^4*s^4*t^4 + 175826*ep*mtt^4*mWW^4*s^4*t^4 + 1099442*ep^2*mtt^4*mWW^4*s^4*t^4 + 3159208*ep^3*mtt^4*mWW^4*s^4*t^4 + 4247720*ep^4*mtt^4*mWW^4*s^4*t^4 + 2168416*ep^5*mtt^4*mWW^4*s^4*t^4 + 9366*mtt^3*mWW^5*s^4*t^4 + 123224*ep*mtt^3*mWW^5*s^4*t^4 + 649522*ep^2*mtt^3*mWW^5*s^4*t^4 + 1708208*ep^3*mtt^3*mWW^5*s^4*t^4 + 2171760*ep^4*mtt^3*mWW^5*s^4*t^4 + 1041840*ep^5*mtt^3*mWW^5*s^4*t^4 - 13564*mtt^2*mWW^6*s^4*t^4 - 188330*ep*mtt^2*mWW^6*s^4*t^4 - 1007764*ep^2*mtt^2*mWW^6*s^4*t^4 - 2593810*ep^3*mtt^2*mWW^6*s^4*t^4 - 3190228*ep^4*mtt^2*mWW^6*s^4*t^4 - 1494816*ep^5*mtt^2*mWW^6*s^4*t^4 + 1076*mtt*mWW^7*s^4*t^4 + 20165*ep*mtt*mWW^7*s^4*t^4 + 131274*ep^2*mtt*mWW^7*s^4*t^4 + 385651*ep^3*mtt*mWW^7*s^4*t^4 + 524042*ep^4*mtt*mWW^7*s^4*t^4 + 268744*ep^5*mtt*mWW^7*s^4*t^4 + 1306*mWW^8*s^4*t^4 + 15164*ep*mWW^8*s^4*t^4 + 66464*ep^2*mWW^8*s^4*t^4 + 137710*ep^3*mWW^8*s^4*t^4 + 133396*ep^4*mWW^8*s^4*t^4 + 47056*ep^5*mWW^8*s^4*t^4 - 8108*ep*mtt^6*mWW*s^5*t^4 - 85284*ep^2*mtt^6*mWW*s^5*t^4 - 321040*ep^3*mtt^6*mWW*s^5*t^4 - 513248*ep^4*mtt^6*mWW*s^5*t^4 - 295520*ep^5*mtt^6*mWW*s^5*t^4 + 2292*mtt^5*mWW^2*s^5*t^4 + 32288*ep*mtt^5*mWW^2*s^5*t^4 + 139748*ep^2*mtt^5*mWW^2*s^5*t^4 + 183128*ep^3*mtt^5*mWW^2*s^5*t^4 - 64416*ep^4*mtt^5*mWW^2*s^5*t^4 - 187760*ep^5*mtt^5*mWW^2*s^5*t^4 + 3022*mtt^4*mWW^3*s^5*t^4 + 70929*ep*mtt^4*mWW^3*s^5*t^4 + 544208*ep^2*mtt^4*mWW^3*s^5*t^4 + 1850063*ep^3*mtt^4*mWW^3*s^5*t^4 + 2842746*ep^4*mtt^4*mWW^3*s^5*t^4 + 1605016*ep^5*mtt^4*mWW^3*s^5*t^4 - 4822*mtt^3*mWW^4*s^5*t^4 - 86011*ep*mtt^3*mWW^4*s^5*t^4 - 533764*ep^2*mtt^3*mWW^4*s^5*t^4 - 1492877*ep^3*mtt^3*mWW^4*s^5*t^4 - 1940294*ep^4*mtt^3*mWW^4*s^5*t^4 - 957832*ep^5*mtt^3*mWW^4*s^5*t^4 - 4434*mtt^2*mWW^5*s^5*t^4 - 63833*ep*mtt^2*mWW^5*s^5*t^4 - 358152*ep^2*mtt^2*mWW^5*s^5*t^4 - 985971*ep^3*mtt^2*mWW^5*s^5*t^4 - 1298186*ep^4*mtt^2*mWW^5*s^5*t^4 - 642552*ep^5*mtt^2*mWW^5*s^5*t^4 + 4218*mtt*mWW^6*s^5*t^4 + 60163*ep*mtt*mWW^6*s^5*t^4 + 326372*ep^2*mtt*mWW^6*s^5*t^4 + 849297*ep^3*mtt*mWW^6*s^5*t^4 + 1057822*ep^4*mtt*mWW^6*s^5*t^4 + 504344*ep^5*mtt*mWW^6*s^5*t^4 + 204*mWW^7*s^5*t^4 + 988*ep*mWW^7*s^5*t^4 - 3448*ep^2*mWW^7*s^5*t^4 - 28008*ep^3*mWW^7*s^5*t^4 - 55304*ep^4*mWW^7*s^5*t^4 - 35680*ep^5*mWW^7*s^5*t^4 + 3762*ep*mtt^5*mWW*s^6*t^4 + 39556*ep^2*mtt^5*mWW*s^6*t^4 + 148790*ep^3*mtt^5*mWW*s^6*t^4 + 237588*ep^4*mtt^5*mWW*s^6*t^4 + 136544*ep^5*mtt^5*mWW*s^6*t^4 - 718*mtt^4*mWW^2*s^6*t^4 - 15323*ep*mtt^4*mWW^2*s^6*t^4 - 86782*ep^2*mtt^4*mWW^2*s^6*t^4 - 170423*ep^3*mtt^4*mWW^2*s^6*t^4 - 89674*ep^4*mtt^4*mWW^2*s^6*t^4 + 30808*ep^5*mtt^4*mWW^2*s^6*t^4 - 506*mtt^3*mWW^3*s^6*t^4 - 18420*ep*mtt^3*mWW^3*s^6*t^4 - 157094*ep^2*mtt^3*mWW^3*s^6*t^4 - 559340*ep^3*mtt^3*mWW^3*s^6*t^4 - 880120*ep^4*mtt^3*mWW^3*s^6*t^4 - 502512*ep^5*mtt^3*mWW^3*s^6*t^4 + 1686*mtt^2*mWW^4*s^6*t^4 + 27422*ep*mtt^2*mWW^4*s^6*t^4 + 157884*ep^2*mtt^2*mWW^4*s^6*t^4 + 409624*ep^3*mtt^2*mWW^4*s^6*t^4 + 494008*ep^4*mtt^2*mWW^4*s^6*t^4 + 227536*ep^5*mtt^2*mWW^4*s^6*t^4 + 1298*mtt*mWW^5*s^6*t^4 + 19030*ep*mtt*mWW^5*s^6*t^4 + 105282*ep^2*mtt*mWW^5*s^6*t^4 + 285242*ep^3*mtt*mWW^5*s^6*t^4 + 372732*ep^4*mtt*mWW^5*s^6*t^4 + 185072*ep^5*mtt*mWW^5*s^6*t^4 - 608*mWW^6*s^6*t^4 - 8327*ep*mWW^6*s^6*t^4 - 43470*ep^2*mWW^6*s^6*t^4 - 110373*ep^3*mWW^6*s^6*t^4 - 136518*ep^4*mWW^6*s^6*t^4 - 65928*ep^5*mWW^6*s^6*t^4 - 862*ep*mtt^4*mWW*s^7*t^4 - 9060*ep^2*mtt^4*mWW*s^7*t^4 - 34066*ep^3*mtt^4*mWW*s^7*t^4 - 54348*ep^4*mtt^4*mWW*s^7*t^4 - 31168*ep^5*mtt^4*mWW*s^7*t^4 + 32*mtt^3*mWW^2*s^7*t^4 + 3677*ep*mtt^3*mWW^2*s^7*t^4 + 28332*ep^2*mtt^3*mWW^2*s^7*t^4 + 70465*ep^3*mtt^3*mWW^2*s^7*t^4 + 61870*ep^4*mtt^3*mWW^2*s^7*t^4 + 10632*ep^5*mtt^3*mWW^2*s^7*t^4 - 192*mtt^2*mWW^3*s^7*t^4 + 277*ep*mtt^2*mWW^3*s^7*t^4 + 13972*ep^2*mtt^2*mWW^3*s^7*t^4 + 66233*ep^3*mtt^2*mWW^3*s^7*t^4 + 117110*ep^4*mtt^2*mWW^3*s^7*t^4 + 70680*ep^5*mtt^2*mWW^3*s^7*t^4 - 424*mtt*mWW^4*s^7*t^4 - 5817*ep*mtt*mWW^4*s^7*t^4 - 29836*ep^2*mtt*mWW^4*s^7*t^4 - 69805*ep^3*mtt*mWW^4*s^7*t^4 - 75718*ep^4*mtt*mWW^4*s^7*t^4 - 31304*ep^5*mtt*mWW^4*s^7*t^4 - 280*mWW^5*s^7*t^4 - 3451*ep*mWW^5*s^7*t^4 - 16016*ep^2*mWW^5*s^7*t^4 - 37243*ep^3*mWW^5*s^7*t^4 - 43794*ep^4*mWW^5*s^7*t^4 - 20632*ep^5*mWW^5*s^7*t^4 + 64*ep*mtt^3*mWW*s^8*t^4 + 672*ep^2*mtt^3*mWW*s^8*t^4 + 2528*ep^3*mtt^3*mWW*s^8*t^4 + 4032*ep^4*mtt^3*mWW*s^8*t^4 + 2304*ep^5*mtt^3*mWW*s^8*t^4 + 24*mtt^2*mWW^2*s^8*t^4 - 312*ep*mtt^2*mWW^2*s^8*t^4 - 3784*ep^2*mtt^2*mWW^2*s^8*t^4 - 11256*ep^3*mtt^2*mWW^2*s^8*t^4 - 12128*ep^4*mtt^2*mWW^2*s^8*t^4 - 3744*ep^5*mtt^2*mWW^2*s^8*t^4 + 64*mtt*mWW^3*s^8*t^4 + 516*ep*mtt*mWW^3*s^8*t^4 + 1524*ep^2*mtt*mWW^3*s^8*t^4 + 1320*ep^3*mtt*mWW^3*s^8*t^4 - 1216*ep^4*mtt*mWW^3*s^8*t^4 - 1728*ep^5*mtt*mWW^3*s^8*t^4 + 24*mWW^4*s^8*t^4 + 388*ep*mWW^4*s^8*t^4 + 2388*ep^2*mWW^4*s^8*t^4 + 6320*ep^3*mWW^4*s^8*t^4 + 7392*ep^4*mWW^4*s^8*t^4 + 3168*ep^5*mWW^4*s^8*t^4 + 64*ep*mtt^10*mWW*t^5 + 616*ep^2*mtt^10*mWW*t^5 + 2112*ep^3*mtt^10*mWW*t^5 + 3104*ep^4*mtt^10*mWW*t^5 + 1664*ep^5*mtt^10*mWW*t^5 + 66*mtt^9*mWW^2*t^5 - 1351*ep*mtt^9*mWW^2*t^5 - 17888*ep^2*mtt^9*mWW^2*t^5 - 69597*ep^3*mtt^9*mWW^2*t^5 - 111574*ep^4*mtt^9*mWW^2*t^5 - 64136*ep^5*mtt^9*mWW^2*t^5 + 50*mtt^8*mWW^3*t^5 + 6240*ep*mtt^8*mWW^3*t^5 + 59980*ep^2*mtt^8*mWW^3*t^5 + 214662*ep^3*mtt^8*mWW^3*t^5 + 332532*ep^4*mtt^8*mWW^3*t^5 + 188016*ep^5*mtt^8*mWW^3*t^5 - 768*mtt^7*mWW^4*t^5 - 12369*ep*mtt^7*mWW^4*t^5 - 75478*ep^2*mtt^7*mWW^4*t^5 - 218575*ep^3*mtt^7*mWW^4*t^5 - 301418*ep^4*mtt^7*mWW^4*t^5 - 159032*ep^5*mtt^7*mWW^4*t^5 + 212*mtt^6*mWW^5*t^5 - 1206*ep*mtt^6*mWW^5*t^5 - 25140*ep^2*mtt^6*mWW^5*t^5 - 103486*ep^3*mtt^6*mWW^5*t^5 - 166868*ep^4*mtt^6*mWW^5*t^5 - 94832*ep^5*mtt^6*mWW^5*t^5 + 2470*mtt^5*mWW^6*t^5 + 33895*ep*mtt^5*mWW^6*t^5 + 179958*ep^2*mtt^5*mWW^6*t^5 + 461267*ep^3*mtt^5*mWW^6*t^5 + 571058*ep^4*mtt^5*mWW^6*t^5 + 273432*ep^5*mtt^5*mWW^6*t^5 - 3030*mtt^4*mWW^7*t^5 - 36400*ep*mtt^4*mWW^7*t^5 - 168732*ep^2*mtt^4*mWW^7*t^5 - 378338*ep^3*mtt^4*mWW^7*t^5 - 410652*ep^4*mtt^4*mWW^7*t^5 - 172368*ep^5*mtt^4*mWW^7*t^5 + 772*mtt^3*mWW^8*t^5 + 7909*ep*mtt^3*mWW^8*t^5 + 29126*ep^2*mtt^3*mWW^8*t^5 + 45679*ep^3*mtt^3*mWW^8*t^5 + 24714*ep^4*mtt^3*mWW^8*t^5 - 2120*ep^5*mtt^3*mWW^8*t^5 + 336*mtt^2*mWW^9*t^5 + 4598*ep*mtt^2*mWW^9*t^5 + 24380*ep^2*mtt^2*mWW^9*t^5 + 62602*ep^3*mtt^2*mWW^9*t^5 + 78076*ep^4*mtt^2*mWW^9*t^5 + 37968*ep^5*mtt^2*mWW^9*t^5 - 108*mtt*mWW^10*t^5 - 1380*ep*mtt*mWW^10*t^5 - 6822*ep^2*mtt*mWW^10*t^5 - 16326*ep^3*mtt*mWW^10*t^5 - 18972*ep^4*mtt*mWW^10*t^5 - 8592*ep^5*mtt*mWW^10*t^5 + 48*ep*mtt^10*s*t^5 + 488*ep^2*mtt^10*s*t^5 + 1760*ep^3*mtt^10*s*t^5 + 2664*ep^4*mtt^10*s*t^5 + 1440*ep^5*mtt^10*s*t^5 + 1000*ep*mtt^9*mWW*s*t^5 + 10672*ep^2*mtt^9*mWW*s*t^5 + 40752*ep^3*mtt^9*mWW*s*t^5 + 65776*ep^4*mtt^9*mWW*s*t^5 + 38080*ep^5*mtt^9*mWW*s*t^5 - 736*mtt^8*mWW^2*s*t^5 - 3284*ep*mtt^8*mWW^2*s*t^5 + 16388*ep^2*mtt^8*mWW^2*s*t^5 + 121768*ep^3*mtt^8*mWW^2*s*t^5 + 242448*ep^4*mtt^8*mWW^2*s*t^5 + 157376*ep^5*mtt^8*mWW^2*s*t^5 - 446*mtt^7*mWW^3*s*t^5 - 24807*ep*mtt^7*mWW^3*s*t^5 - 228588*ep^2*mtt^7*mWW^3*s*t^5 - 823265*ep^3*mtt^7*mWW^3*s*t^5 - 1294798*ep^4*mtt^7*mWW^3*s*t^5 - 742696*ep^5*mtt^7*mWW^3*s*t^5 + 5880*mtt^6*mWW^4*s*t^5 + 84566*ep*mtt^6*mWW^4*s*t^5 + 476198*ep^2*mtt^6*mWW^4*s*t^5 + 1303332*ep^3*mtt^6*mWW^4*s*t^5 + 1718824*ep^4*mtt^6*mWW^4*s*t^5 + 870880*ep^5*mtt^6*mWW^4*s*t^5 - 2278*mtt^5*mWW^5*s*t^5 - 23991*ep*mtt^5*mWW^5*s*t^5 - 95042*ep^2*mtt^5*mWW^5*s*t^5 - 176175*ep^3*mtt^5*mWW^5*s*t^5 - 145930*ep^4*mtt^5*mWW^5*s*t^5 - 38584*ep^5*mtt^5*mWW^5*s*t^5 - 10982*mtt^4*mWW^6*s*t^5 - 135428*ep*mtt^4*mWW^6*s*t^5 - 645806*ep^2*mtt^4*mWW^6*s*t^5 - 1490520*ep^3*mtt^4*mWW^6*s*t^5 - 1664768*ep^4*mtt^4*mWW^6*s*t^5 - 718336*ep^5*mtt^4*mWW^6*s*t^5 + 11014*mtt^3*mWW^7*s*t^5 + 129663*ep*mtt^3*mWW^7*s*t^5 + 583884*ep^2*mtt^3*mWW^7*s*t^5 + 1256001*ep^3*mtt^3*mWW^7*s*t^5 + 1284334*ep^4*mtt^3*mWW^7*s*t^5 + 494504*ep^5*mtt^3*mWW^7*s*t^5 - 1412*mtt^2*mWW^8*s*t^5 - 14866*ep*mtt^2*mWW^8*s*t^5 - 56146*ep^2*mtt^2*mWW^8*s*t^5 - 88480*ep^3*mtt^2*mWW^8*s*t^5 - 42600*ep^4*mtt^2*mWW^8*s*t^5 + 11744*ep^5*mtt^2*mWW^8*s*t^5 - 1170*mtt*mWW^9*s*t^5 - 14545*ep*mtt*mWW^9*s*t^5 - 70030*ep^2*mtt*mWW^9*s*t^5 - 163737*ep^3*mtt*mWW^9*s*t^5 - 186646*ep^4*mtt*mWW^9*s*t^5 - 83272*ep^5*mtt*mWW^9*s*t^5 + 130*mWW^10*s*t^5 + 1644*ep*mWW^10*s*t^5 + 7982*ep^2*mWW^10*s*t^5 + 18564*ep^3*mWW^10*s*t^5 + 20696*ep^4*mWW^10*s*t^5 + 8864*ep^5*mWW^10*s*t^5 - 288*ep*mtt^9*s^2*t^5 - 2928*ep^2*mtt^9*s^2*t^5 - 10560*ep^3*mtt^9*s^2*t^5 - 15984*ep^4*mtt^9*s^2*t^5 - 8640*ep^5*mtt^9*s^2*t^5 - 6696*ep*mtt^8*mWW*s^2*t^5 - 70284*ep^2*mtt^8*mWW*s^2*t^5 - 263660*ep^3*mtt^8*mWW*s^2*t^5 - 418920*ep^4*mtt^8*mWW*s^2*t^5 - 239296*ep^5*mtt^8*mWW*s^2*t^5 + 2704*mtt^7*mWW^2*s^2*t^5 + 34697*ep*mtt^7*mWW^2*s^2*t^5 + 163294*ep^2*mtt^7*mWW^2*s^2*t^5 + 342103*ep^3*mtt^7*mWW^2*s^2*t^5 + 304250*ep^4*mtt^7*mWW^2*s^2*t^5 + 80296*ep^5*mtt^7*mWW^2*s^2*t^5 + 1890*mtt^6*mWW^3*s^2*t^5 + 53139*ep*mtt^6*mWW^3*s^2*t^5 + 442686*ep^2*mtt^6*mWW^3*s^2*t^5 + 1571403*ep^3*mtt^6*mWW^3*s^2*t^5 + 2480850*ep^4*mtt^6*mWW^3*s^2*t^5 + 1429704*ep^5*mtt^6*mWW^3*s^2*t^5 - 15602*mtt^5*mWW^4*s^2*t^5 - 230099*ep*mtt^5*mWW^4*s^2*t^5 - 1315872*ep^2*mtt^5*mWW^4*s^2*t^5 - 3612973*ep^3*mtt^5*mWW^4*s^2*t^5 - 4726222*ep^4*mtt^5*mWW^4*s^2*t^5 - 2354136*ep^5*mtt^5*mWW^4*s^2*t^5 + 4022*mtt^4*mWW^5*s^2*t^5 + 67845*ep*mtt^4*mWW^5*s^2*t^5 + 419102*ep^2*mtt^4*mWW^5*s^2*t^5 + 1190129*ep^3*mtt^4*mWW^5*s^2*t^5 + 1567534*ep^4*mtt^4*mWW^5*s^2*t^5 + 776760*ep^5*mtt^4*mWW^5*s^2*t^5 + 19816*mtt^3*mWW^6*s^2*t^5 + 236387*ep*mtt^3*mWW^6*s^2*t^5 + 1080752*ep^2*mtt^3*mWW^6*s^2*t^5 + 2364395*ep^3*mtt^3*mWW^6*s^2*t^5 + 2460610*ep^4*mtt^3*mWW^6*s^2*t^5 + 963480*ep^5*mtt^3*mWW^6*s^2*t^5 - 14170*mtt^2*mWW^7*s^2*t^5 - 171875*ep*mtt^2*mWW^7*s^2*t^5 - 797356*ep^2*mtt^2*mWW^7*s^2*t^5 - 1759809*ep^3*mtt^2*mWW^7*s^2*t^5 - 1832854*ep^4*mtt^2*mWW^7*s^2*t^5 - 712264*ep^5*mtt^2*mWW^7*s^2*t^5 + 530*mtt*mWW^8*s^2*t^5 + 7279*ep*mtt*mWW^8*s^2*t^5 + 36850*ep^2*mtt*mWW^8*s^2*t^5 + 82987*ep^3*mtt*mWW^8*s^2*t^5 + 78882*ep^4*mtt*mWW^8*s^2*t^5 + 22168*ep^5*mtt*mWW^8*s^2*t^5 + 810*mWW^9*s^2*t^5 + 9611*ep*mWW^9*s^2*t^5 + 43756*ep^2*mWW^9*s^2*t^5 + 95985*ep^3*mWW^9*s^2*t^5 + 101854*ep^4*mWW^9*s^2*t^5 + 41928*ep^5*mWW^9*s^2*t^5 + 720*ep*mtt^8*s^3*t^5 + 7320*ep^2*mtt^8*s^3*t^5 + 26400*ep^3*mtt^8*s^3*t^5 + 39960*ep^4*mtt^8*s^3*t^5 + 21600*ep^5*mtt^8*s^3*t^5 + 16024*ep*mtt^7*mWW*s^3*t^5 + 167476*ep^2*mtt^7*mWW*s^3*t^5 + 624628*ep^3*mtt^7*mWW*s^3*t^5 + 986376*ep^4*mtt^7*mWW*s^3*t^5 + 560000*ep^5*mtt^7*mWW*s^3*t^5 - 4784*mtt^6*mWW^2*s^3*t^5 - 81032*ep*mtt^6*mWW^2*s^3*t^5 - 478536*ep^2*mtt^6*mWW^2*s^3*t^5 - 1255904*ep^3*mtt^6*mWW^2*s^3*t^5 - 1493288*ep^4*mtt^6*mWW^2*s^3*t^5 - 652416*ep^5*mtt^6*mWW^2*s^3*t^5 - 3818*mtt^5*mWW^3*s^3*t^5 - 77510*ep*mtt^5*mWW^3*s^3*t^5 - 582200*ep^2*mtt^5*mWW^3*s^3*t^5 - 1998736*ep^3*mtt^5*mWW^3*s^3*t^5 - 3111776*ep^4*mtt^5*mWW^3*s^3*t^5 - 1773792*ep^5*mtt^5*mWW^3*s^3*t^5 + 19716*mtt^4*mWW^4*s^3*t^5 + 309183*ep*mtt^4*mWW^4*s^3*t^5 + 1835074*ep^2*mtt^4*mWW^4*s^3*t^5 + 5126925*ep^3*mtt^4*mWW^4*s^3*t^5 + 6732094*ep^4*mtt^4*mWW^4*s^3*t^5 + 3336536*ep^5*mtt^4*mWW^4*s^3*t^5 - 1810*mtt^3*mWW^5*s^3*t^5 - 57023*ep*mtt^3*mWW^5*s^3*t^5 - 450740*ep^2*mtt^3*mWW^5*s^3*t^5 - 1456021*ep^3*mtt^3*mWW^5*s^3*t^5 - 2084078*ep^4*mtt^3*mWW^5*s^3*t^5 - 1102136*ep^5*mtt^3*mWW^5*s^3*t^5 - 17598*mtt^2*mWW^6*s^3*t^5 - 213671*ep*mtt^2*mWW^6*s^3*t^5 - 990048*ep^2*mtt^2*mWW^6*s^3*t^5 - 2178797*ep^3*mtt^2*mWW^6*s^3*t^5 - 2254414*ep^4*mtt^2*mWW^6*s^3*t^5 - 862632*ep^5*mtt^2*mWW^6*s^3*t^5 + 7828*mtt*mWW^7*s^3*t^5 + 99237*ep*mtt*mWW^7*s^3*t^5 + 480448*ep^2*mtt*mWW^7*s^3*t^5 + 1103081*ep^3*mtt*mWW^7*s^3*t^5 + 1192134*ep^4*mtt*mWW^7*s^3*t^5 + 481656*ep^5*mtt*mWW^7*s^3*t^5 + 242*mWW^8*s^3*t^5 + 1768*ep*mWW^8*s^3*t^5 + 2630*ep^2*mWW^8*s^3*t^5 - 5400*ep^3*mWW^8*s^3*t^5 - 15200*ep^4*mWW^8*s^3*t^5 - 8816*ep^5*mWW^8*s^3*t^5 - 960*ep*mtt^7*s^4*t^5 - 9760*ep^2*mtt^7*s^4*t^5 - 35200*ep^3*mtt^7*s^4*t^5 - 53280*ep^4*mtt^7*s^4*t^5 - 28800*ep^5*mtt^7*s^4*t^5 - 19376*ep*mtt^6*mWW*s^4*t^5 - 202064*ep^2*mtt^6*mWW*s^4*t^5 - 750872*ep^3*mtt^6*mWW*s^4*t^5 - 1180464*ep^4*mtt^6*mWW*s^4*t^5 - 666880*ep^5*mtt^6*mWW*s^4*t^5 + 4506*mtt^5*mWW^2*s^4*t^5 + 89781*ep*mtt^5*mWW^2*s^4*t^5 + 576040*ep^2*mtt^5*mWW^2*s^4*t^5 + 1590239*ep^3*mtt^5*mWW^2*s^4*t^5 + 1966226*ep^4*mtt^5*mWW^2*s^4*t^5 + 891976*ep^5*mtt^5*mWW^2*s^4*t^5 + 3660*mtt^4*mWW^3*s^4*t^5 + 68560*ep*mtt^4*mWW^3*s^4*t^5 + 490872*ep^2*mtt^4*mWW^3*s^4*t^5 + 1643076*ep^3*mtt^4*mWW^3*s^4*t^5 + 2513776*ep^4*mtt^4*mWW^3*s^4*t^5 + 1409088*ep^5*mtt^4*mWW^3*s^4*t^5 - 13274*mtt^3*mWW^4*s^4*t^5 - 221497*ep*mtt^3*mWW^4*s^4*t^5 - 1356352*ep^2*mtt^3*mWW^4*s^4*t^5 - 3839475*ep^3*mtt^3*mWW^4*s^4*t^5 - 5056674*ep^4*mtt^3*mWW^4*s^4*t^5 - 2499752*ep^5*mtt^3*mWW^4*s^4*t^5 - 602*mtt^2*mWW^5*s^4*t^5 + 12781*ep*mtt^2*mWW^5*s^4*t^5 + 168170*ep^2*mtt^2*mWW^5*s^4*t^5 + 645933*ep^3*mtt^2*mWW^5*s^4*t^5 + 1020142*ep^4*mtt^2*mWW^5*s^4*t^5 + 581160*ep^5*mtt^2*mWW^5*s^4*t^5 + 8088*mtt*mWW^6*s^4*t^5 + 100664*ep*mtt*mWW^6*s^4*t^5 + 475196*ep^2*mtt*mWW^6*s^4*t^5 + 1060396*ep^3*mtt*mWW^6*s^4*t^5 + 1108688*ep^4*mtt*mWW^6*s^4*t^5 + 428320*ep^5*mtt*mWW^6*s^4*t^5 - 1690*mWW^7*s^4*t^5 - 22033*ep*mWW^7*s^4*t^5 - 109206*ep^2*mWW^7*s^4*t^5 - 256305*ep^3*mWW^7*s^4*t^5 - 283598*ep^4*mWW^7*s^4*t^5 - 118184*ep^5*mWW^7*s^4*t^5 + 720*ep*mtt^6*s^5*t^5 + 7320*ep^2*mtt^6*s^5*t^5 + 26400*ep^3*mtt^6*s^5*t^5 + 39960*ep^4*mtt^6*s^5*t^5 + 21600*ep^5*mtt^6*s^5*t^5 + 12600*ep*mtt^5*mWW*s^5*t^5 + 131160*ep^2*mtt^5*mWW*s^5*t^5 + 485816*ep^3*mtt^5*mWW*s^5*t^5 + 760512*ep^4*mtt^5*mWW*s^5*t^5 + 427456*ep^5*mtt^5*mWW*s^5*t^5 - 2200*mtt^4*mWW^2*s^5*t^5 - 52472*ep*mtt^4*mWW^2*s^5*t^5 - 359752*ep^2*mtt^4*mWW^2*s^5*t^5 - 1020232*ep^3*mtt^4*mWW^2*s^5*t^5 - 1273400*ep^4*mtt^4*mWW^2*s^5*t^5 - 577216*ep^5*mtt^4*mWW^2*s^5*t^5 - 1344*mtt^3*mWW^3*s^5*t^5 - 29549*ep*mtt^3*mWW^3*s^5*t^5 - 221852*ep^2*mtt^3*mWW^3*s^5*t^5 - 753761*ep^3*mtt^3*mWW^3*s^5*t^5 - 1153686*ep^4*mtt^3*mWW^3*s^5*t^5 - 641176*ep^5*mtt^3*mWW^3*s^5*t^5 + 5180*mtt^2*mWW^4*s^5*t^5 + 88189*ep*mtt^2*mWW^4*s^5*t^5 + 541532*ep^2*mtt^2*mWW^4*s^5*t^5 + 1527725*ep^3*mtt^2*mWW^4*s^5*t^5 + 2001782*ep^4*mtt^2*mWW^4*s^5*t^5 + 984888*ep^5*mtt^2*mWW^4*s^5*t^5 + 824*mtt*mWW^5*s^5*t^5 + 5673*ep*mtt*mWW^5*s^5*t^5 - 368*ep^2*mtt*mWW^5*s^5*t^5 - 73319*ep^3*mtt*mWW^5*s^5*t^5 - 173210*ep^4*mtt*mWW^5*s^5*t^5 - 121128*ep^5*mtt*mWW^5*s^5*t^5 - 1772*mWW^6*s^5*t^5 - 21641*ep*mWW^6*s^5*t^5 - 99528*ep^2*mWW^6*s^5*t^5 - 216309*ep^3*mWW^6*s^5*t^5 - 221222*ep^4*mWW^6*s^5*t^5 - 84440*ep^5*mWW^6*s^5*t^5 - 288*ep*mtt^5*s^6*t^5 - 2928*ep^2*mtt^5*s^6*t^5 - 10560*ep^3*mtt^5*s^6*t^5 - 15984*ep^4*mtt^5*s^6*t^5 - 8640*ep^5*mtt^5*s^6*t^5 - 4136*ep*mtt^4*mWW*s^6*t^5 - 42956*ep^2*mtt^4*mWW*s^6*t^5 - 158524*ep^3*mtt^4*mWW*s^6*t^5 - 246920*ep^4*mtt^4*mWW*s^6*t^5 - 137920*ep^5*mtt^4*mWW*s^6*t^5 + 452*mtt^3*mWW^2*s^6*t^5 + 15405*ep*mtt^3*mWW^2*s^6*t^5 + 115946*ep^2*mtt^3*mWW^2*s^6*t^5 + 339419*ep^3*mtt^3*mWW^2*s^6*t^5 + 426354*ep^4*mtt^3*mWW^2*s^6*t^5 + 191384*ep^5*mtt^3*mWW^2*s^6*t^5 - 144*mtt^2*mWW^3*s^6*t^5 + 2907*ep*mtt^2*mWW^3*s^6*t^5 + 37862*ep^2*mtt^2*mWW^3*s^6*t^5 + 152105*ep^3*mtt^2*mWW^3*s^6*t^5 + 248246*ep^4*mtt^2*mWW^3*s^6*t^5 + 140840*ep^5*mtt^2*mWW^3*s^6*t^5 - 1308*mtt*mWW^4*s^6*t^5 - 20369*ep*mtt*mWW^4*s^6*t^5 - 117806*ep^2*mtt*mWW^4*s^6*t^5 - 319371*ep^3*mtt*mWW^4*s^6*t^5 - 408146*ep^4*mtt*mWW^4*s^6*t^5 - 198296*ep^5*mtt*mWW^4*s^6*t^5 - 344*mWW^5*s^6*t^5 - 3503*ep*mWW^5*s^6*t^5 - 11622*ep^2*mWW^5*s^6*t^5 - 13245*ep^3*mWW^5*s^6*t^5 + 1826*ep^4*mWW^5*s^6*t^5 + 8792*ep^5*mWW^5*s^6*t^5 + 48*ep*mtt^4*s^7*t^5 + 488*ep^2*mtt^4*s^7*t^5 + 1760*ep^3*mtt^4*s^7*t^5 + 2664*ep^4*mtt^4*s^7*t^5 + 1440*ep^5*mtt^4*s^7*t^5 + 520*ep*mtt^3*mWW*s^7*t^5 + 5380*ep^2*mtt^3*mWW*s^7*t^5 + 19748*ep^3*mtt^3*mWW*s^7*t^5 + 30536*ep^4*mtt^3*mWW*s^7*t^5 + 16896*ep^5*mtt^3*mWW*s^7*t^5 - 8*mtt^2*mWW^2*s^7*t^5 - 1744*ep*mtt^2*mWW^2*s^7*t^5 - 15492*ep^2*mtt^2*mWW^2*s^7*t^5 - 47796*ep^3*mtt^2*mWW^2*s^7*t^5 - 61016*ep^4*mtt^2*mWW^2*s^7*t^5 - 27264*ep^5*mtt^2*mWW^2*s^7*t^5 + 152*mtt*mWW^3*s^7*t^5 + 1020*ep*mtt*mWW^3*s^7*t^5 + 1240*ep^2*mtt*mWW^3*s^7*t^5 - 5484*ep^3*mtt*mWW^3*s^7*t^5 - 15144*ep^4*mtt*mWW^3*s^7*t^5 - 9984*ep^5*mtt*mWW^3*s^7*t^5 + 176*mWW^4*s^7*t^5 + 2396*ep*mWW^4*s^7*t^5 + 12704*ep^2*mWW^4*s^7*t^5 + 32412*ep^3*mWW^4*s^7*t^5 + 39760*ep^4*mWW^4*s^7*t^5 + 18912*ep^5*mWW^4*s^7*t^5 - 136*ep*mtt^9*mWW*t^6 - 1304*ep^2*mtt^9*mWW*t^6 - 4448*ep^3*mtt^9*mWW*t^6 - 6496*ep^4*mtt^9*mWW*t^6 - 3456*ep^5*mtt^9*mWW*t^6 - 132*mtt^8*mWW^2*t^6 + 1051*ep*mtt^8*mWW^2*t^6 + 19418*ep^2*mtt^8*mWW^2*t^6 + 81089*ep^3*mtt^8*mWW^2*t^6 + 134422*ep^4*mtt^8*mWW^2*t^6 + 78792*ep^5*mtt^8*mWW^2*t^6 + 112*mtt^7*mWW^3*t^6 - 4950*ep*mtt^7*mWW^3*t^6 - 58268*ep^2*mtt^7*mWW^3*t^6 - 223482*ep^3*mtt^7*mWW^3*t^6 - 358940*ep^4*mtt^7*mWW^3*t^6 - 207312*ep^5*mtt^7*mWW^3*t^6 + 1222*mtt^6*mWW^4*t^6 + 17821*ep*mtt^6*mWW^4*t^6 + 100924*ep^2*mtt^6*mWW^4*t^6 + 276319*ep^3*mtt^6*mWW^4*t^6 + 364450*ep^4*mtt^6*mWW^4*t^6 + 184984*ep^5*mtt^6*mWW^4*t^6 - 1748*mtt^5*mWW^5*t^6 - 17029*ep*mtt^5*mWW^5*t^6 - 57802*ep^2*mtt^5*mWW^5*t^6 - 77059*ep^3*mtt^5*mWW^5*t^6 - 20370*ep^4*mtt^5*mWW^5*t^6 + 21608*ep^5*mtt^5*mWW^5*t^6 - 1298*mtt^4*mWW^6*t^6 - 19992*ep*mtt^4*mWW^6*t^6 - 116176*ep^2*mtt^4*mWW^6*t^6 - 319346*ep^3*mtt^4*mWW^6*t^6 - 418380*ep^4*mtt^4*mWW^6*t^6 - 210448*ep^5*mtt^4*mWW^6*t^6 + 3224*mtt^3*mWW^7*t^6 + 39540*ep*mtt^3*mWW^7*t^6 + 186928*ep^2*mtt^3*mWW^7*t^6 + 426484*ep^3*mtt^3*mWW^7*t^6 + 470616*ep^4*mtt^3*mWW^7*t^6 + 201248*ep^5*mtt^3*mWW^7*t^6 - 1390*mtt^2*mWW^8*t^6 - 16275*ep*mtt^2*mWW^8*t^6 - 72700*ep^2*mtt^2*mWW^8*t^6 - 154813*ep^3*mtt^2*mWW^8*t^6 - 156838*ep^4*mtt^2*mWW^8*t^6 - 60104*ep^5*mtt^2*mWW^8*t^6 - 20*mtt*mWW^9*t^6 - 417*ep*mtt*mWW^9*t^6 - 2946*ep^2*mtt*mWW^9*t^6 - 9367*ep^3*mtt*mWW^9*t^6 - 13834*ep^4*mtt*mWW^9*t^6 - 7736*ep^5*mtt*mWW^9*t^6 + 30*mWW^10*t^6 + 387*ep*mWW^10*t^6 + 1926*ep^2*mWW^10*t^6 + 4623*ep^3*mWW^10*t^6 + 5370*ep^4*mWW^10*t^6 + 2424*ep^5*mWW^10*t^6 - 304*ep*mtt^9*s*t^6 - 3080*ep^2*mtt^9*s*t^6 - 11056*ep^3*mtt^9*s*t^6 - 16632*ep^4*mtt^9*s*t^6 - 8928*ep^5*mtt^9*s*t^6 - 1120*ep*mtt^8*mWW*s*t^6 - 12128*ep^2*mtt^8*mWW*s*t^6 - 46968*ep^3*mtt^8*mWW*s*t^6 - 76712*ep^4*mtt^8*mWW*s*t^6 - 44832*ep^5*mtt^8*mWW*s*t^6 + 1058*mtt^7*mWW^2*s*t^6 + 11923*ep*mtt^7*mWW^2*s*t^6 + 48610*ep^2*mtt^7*mWW^2*s*t^6 + 83359*ep^3*mtt^7*mWW^2*s*t^6 + 45874*ep^4*mtt^7*mWW^2*s*t^6 - 8104*ep^5*mtt^7*mWW^2*s*t^6 - 372*mtt^6*mWW^3*s*t^6 + 3441*ep*mtt^6*mWW^3*s*t^6 + 67126*ep^2*mtt^6*mWW^3*s*t^6 + 305179*ep^3*mtt^6*mWW^3*s*t^6 + 548026*ep^4*mtt^6*mWW^3*s*t^6 + 343480*ep^5*mtt^6*mWW^3*s*t^6 - 7276*mtt^5*mWW^4*s*t^6 - 92669*ep*mtt^5*mWW^4*s*t^6 - 461230*ep^2*mtt^5*mWW^4*s*t^6 - 1120415*ep^3*mtt^5*mWW^4*s*t^6 - 1319946*ep^4*mtt^5*mWW^4*s*t^6 - 599224*ep^5*mtt^5*mWW^4*s*t^6 + 8294*mtt^4*mWW^5*s*t^6 + 97540*ep*mtt^4*mWW^5*s*t^6 + 437840*ep^2*mtt^4*mWW^5*s*t^6 + 932034*ep^3*mtt^4*mWW^5*s*t^6 + 925260*ep^4*mtt^4*mWW^5*s*t^6 + 333072*ep^5*mtt^4*mWW^5*s*t^6 + 4326*mtt^3*mWW^6*s*t^6 + 52709*ep*mtt^3*mWW^6*s*t^6 + 246272*ep^2*mtt^3*mWW^6*s*t^6 + 554083*ep^3*mtt^3*mWW^6*s*t^6 + 607378*ep^4*mtt^3*mWW^6*s*t^6 + 261912*ep^5*mtt^3*mWW^6*s*t^6 - 8748*mtt^2*mWW^7*s*t^6 - 103799*ep*mtt^2*mWW^7*s*t^6 - 469416*ep^2*mtt^2*mWW^7*s*t^6 - 1009651*ep^3*mtt^2*mWW^7*s*t^6 - 1031154*ep^4*mtt^2*mWW^7*s*t^6 - 398232*ep^5*mtt^2*mWW^7*s*t^6 + 2548*mtt*mWW^8*s*t^6 + 30245*ep*mtt*mWW^8*s*t^6 + 136524*ep^2*mtt*mWW^8*s*t^6 + 291653*ep^3*mtt*mWW^8*s*t^6 + 292974*ep^4*mtt*mWW^8*s*t^6 + 109416*ep^5*mtt*mWW^8*s*t^6 + 170*mWW^9*s*t^6 + 2034*ep*mWW^9*s*t^6 + 9482*ep^2*mWW^9*s*t^6 + 21782*ep^3*mWW^9*s*t^6 + 24932*ep^4*mWW^9*s*t^6 + 11440*ep^5*mWW^9*s*t^6 + 1584*ep*mtt^8*s^2*t^6 + 16040*ep^2*mtt^8*s^2*t^6 + 57536*ep^3*mtt^8*s^2*t^6 + 86472*ep^4*mtt^8*s^2*t^6 + 46368*ep^5*mtt^8*s^2*t^6 + 7252*ep*mtt^7*mWW*s^2*t^6 + 76272*ep^2*mtt^7*mWW*s^2*t^6 + 286228*ep^3*mtt^7*mWW*s^2*t^6 + 454472*ep^4*mtt^7*mWW*s^2*t^6 + 259200*ep^5*mtt^7*mWW*s^2*t^6 - 3050*mtt^6*mWW^2*s^2*t^6 - 60394*ep*mtt^6*mWW^2*s^2*t^6 - 399970*ep^2*mtt^6*mWW^2*s^2*t^6 - 1165190*ep^3*mtt^6*mWW^2*s^2*t^6 - 1534404*ep^4*mtt^6*mWW^2*s^2*t^6 - 746112*ep^5*mtt^6*mWW^2*s^2*t^6 - 194*mtt^5*mWW^3*s^2*t^6 + 10677*ep*mtt^5*mWW^3*s^2*t^6 + 99924*ep^2*mtt^5*mWW^3*s^2*t^6 + 290927*ep^3*mtt^5*mWW^3*s^2*t^6 + 327570*ep^4*mtt^5*mWW^3*s^2*t^6 + 119624*ep^5*mtt^5*mWW^3*s^2*t^6 + 15846*mtt^4*mWW^4*s^2*t^6 + 205569*ep*mtt^4*mWW^4*s^2*t^6 + 1033534*ep^2*mtt^4*mWW^4*s^2*t^6 + 2499845*ep^3*mtt^4*mWW^4*s^2*t^6 + 2881638*ep^4*mtt^4*mWW^4*s^2*t^6 + 1256024*ep^5*mtt^4*mWW^4*s^2*t^6 - 12920*mtt^3*mWW^5*s^2*t^6 - 177148*ep*mtt^3*mWW^5*s^2*t^6 - 931844*ep^2*mtt^3*mWW^5*s^2*t^6 - 2326872*ep^3*mtt^3*mWW^5*s^2*t^6 - 2736024*ep^4*mtt^3*mWW^5*s^2*t^6 - 1208496*ep^5*mtt^3*mWW^5*s^2*t^6 - 6466*mtt^2*mWW^6*s^2*t^6 - 67176*ep*mtt^2*mWW^6*s^2*t^6 - 246986*ep^2*mtt^2*mWW^6*s^2*t^6 - 376820*ep^3*mtt^2*mWW^6*s^2*t^6 - 190848*ep^4*mtt^2*mWW^6*s^2*t^6 + 21248*ep^5*mtt^2*mWW^6*s^2*t^6 + 7930*mtt*mWW^7*s^2*t^6 + 93631*ep*mtt*mWW^7*s^2*t^6 + 418008*ep^2*mtt*mWW^7*s^2*t^6 + 876793*ep^3*mtt*mWW^7*s^2*t^6 + 857462*ep^4*mtt*mWW^7*s^2*t^6 + 307912*ep^5*mtt*mWW^7*s^2*t^6 - 1146*mWW^8*s^2*t^6 - 13995*ep*mWW^8*s^2*t^6 - 64978*ep^2*mWW^8*s^2*t^6 - 142447*ep^3*mWW^8*s^2*t^6 - 146338*ep^4*mWW^8*s^2*t^6 - 55768*ep^5*mWW^8*s^2*t^6 - 3360*ep*mtt^7*s^3*t^6 - 34000*ep^2*mtt^7*s^3*t^6 - 121840*ep^3*mtt^7*s^3*t^6 - 182880*ep^4*mtt^7*s^3*t^6 - 97920*ep^5*mtt^7*s^3*t^6 - 14700*ep*mtt^6*mWW*s^3*t^6 - 153632*ep^2*mtt^6*mWW*s^3*t^6 - 571308*ep^3*mtt^6*mWW*s^3*t^6 - 898120*ep^4*mtt^6*mWW*s^3*t^6 - 507072*ep^5*mtt^6*mWW*s^3*t^6 + 4242*mtt^5*mWW^2*s^3*t^6 + 103978*ep*mtt^5*mWW^2*s^3*t^6 + 753342*ep^2*mtt^5*mWW^2*s^3*t^6 + 2308554*ep^3*mtt^5*mWW^2*s^3*t^6 + 3152988*ep^4*mtt^5*mWW^2*s^3*t^6 + 1582544*ep^5*mtt^5*mWW^2*s^3*t^6 + 1546*mtt^4*mWW^3*s^3*t^6 - 10309*ep*mtt^4*mWW^3*s^3*t^6 - 183788*ep^2*mtt^4*mWW^3*s^3*t^6 - 690671*ep^3*mtt^4*mWW^3*s^3*t^6 - 1014706*ep^4*mtt^4*mWW^3*s^3*t^6 - 529592*ep^5*mtt^4*mWW^3*s^3*t^6 - 16474*mtt^3*mWW^4*s^3*t^6 - 227023*ep*mtt^3*mWW^4*s^3*t^6 - 1198030*ep^2*mtt^3*mWW^4*s^3*t^6 - 2999935*ep^3*mtt^3*mWW^4*s^3*t^6 - 3537706*ep^4*mtt^3*mWW^4*s^3*t^6 - 1564312*ep^5*mtt^3*mWW^4*s^3*t^6 + 8926*mtt^2*mWW^5*s^3*t^6 + 138203*ep*mtt^2*mWW^5*s^3*t^6 + 803218*ep^2*mtt^2*mWW^5*s^3*t^6 + 2177971*ep^3*mtt^2*mWW^5*s^3*t^6 + 2753898*ep^4*mtt^2*mWW^5*s^3*t^6 + 1306856*ep^5*mtt^2*mWW^5*s^3*t^6 + 4664*mtt*mWW^6*s^3*t^6 + 47309*ep*mtt*mWW^6*s^3*t^6 + 163316*ep^2*mtt*mWW^6*s^3*t^6 + 206241*ep^3*mtt*mWW^6*s^3*t^6 + 18070*ep^4*mtt*mWW^6*s^3*t^6 - 92472*ep^5*mtt*mWW^6*s^3*t^6 - 2648*mWW^7*s^3*t^6 - 31282*ep*mWW^7*s^3*t^6 - 139162*ep^2*mWW^7*s^3*t^6 - 289556*ep^3*mWW^7*s^3*t^6 - 279256*ep^4*mWW^7*s^3*t^6 - 98032*ep^5*mWW^7*s^3*t^6 + 3680*ep*mtt^6*s^4*t^6 + 37200*ep^2*mtt^6*s^4*t^6 + 133120*ep^3*mtt^6*s^4*t^6 + 199440*ep^4*mtt^6*s^4*t^6 + 106560*ep^5*mtt^6*s^4*t^6 + 13764*ep*mtt^5*mWW*s^4*t^6 + 143464*ep^2*mtt^5*mWW*s^4*t^6 + 530700*ep^3*mtt^5*mWW*s^4*t^6 + 828776*ep^4*mtt^5*mWW*s^4*t^6 + 464448*ep^5*mtt^5*mWW*s^4*t^6 - 3026*mtt^4*mWW^2*s^4*t^6 - 84851*ep*mtt^4*mWW^2*s^4*t^6 - 640652*ep^2*mtt^4*mWW^2*s^4*t^6 - 1995561*ep^3*mtt^4*mWW^2*s^4*t^6 - 2743950*ep^4*mtt^4*mWW^2*s^4*t^6 - 1380200*ep^5*mtt^4*mWW^2*s^4*t^6 - 1464*mtt^3*mWW^3*s^4*t^6 + 494*ep*mtt^3*mWW^3*s^4*t^6 + 93554*ep^2*mtt^3*mWW^3*s^4*t^6 + 409776*ep^3*mtt^3*mWW^3*s^4*t^6 + 652832*ep^4*mtt^3*mWW^3*s^4*t^6 + 364496*ep^5*mtt^3*mWW^3*s^4*t^6 + 8976*mtt^2*mWW^4*s^4*t^6 + 129892*ep*mtt^2*mWW^4*s^4*t^6 + 709220*ep^2*mtt^2*mWW^4*s^4*t^6 + 1820312*ep^3*mtt^2*mWW^4*s^4*t^6 + 2189856*ep^4*mtt^2*mWW^4*s^4*t^6 + 987584*ep^5*mtt^2*mWW^4*s^4*t^6 - 3000*mtt*mWW^5*s^4*t^6 - 49386*ep*mtt*mWW^5*s^4*t^6 - 301934*ep^2*mtt*mWW^5*s^4*t^6 - 856528*ep^3*mtt*mWW^5*s^4*t^6 - 1130320*ep^4*mtt*mWW^5*s^4*t^6 - 560624*ep^5*mtt*mWW^5*s^4*t^6 - 1438*mWW^6*s^4*t^6 - 14889*ep*mWW^6*s^4*t^6 - 53140*ep^2*mWW^6*s^4*t^6 - 73115*ep^3*mWW^6*s^4*t^6 - 19674*ep^4*mWW^6*s^4*t^6 + 20808*ep^5*mWW^6*s^4*t^6 - 2160*ep*mtt^5*s^5*t^6 - 21800*ep^2*mtt^5*s^5*t^6 - 77840*ep^3*mtt^5*s^5*t^6 - 116280*ep^4*mtt^5*s^5*t^6 - 61920*ep^5*mtt^5*s^5*t^6 - 5956*ep*mtt^4*mWW*s^5*t^6 - 62016*ep^2*mtt^4*mWW*s^5*t^6 - 228604*ep^3*mtt^4*mWW*s^5*t^6 - 355232*ep^4*mtt^4*mWW*s^5*t^6 - 197856*ep^5*mtt^4*mWW*s^5*t^6 + 1028*mtt^3*mWW^2*s^5*t^6 + 33481*ep*mtt^3*mWW^2*s^5*t^6 + 262152*ep^2*mtt^3*mWW^2*s^5*t^6 + 824789*ep^3*mtt^3*mWW^2*s^5*t^6 + 1133390*ep^4*mtt^3*mWW^2*s^5*t^6 + 566392*ep^5*mtt^3*mWW^2*s^5*t^6 + 260*mtt^2*mWW^3*s^5*t^6 - 591*ep*mtt^2*mWW^3*s^5*t^6 - 25032*ep^2*mtt^2*mWW^3*s^5*t^6 - 109635*ep^3*mtt^2*mWW^3*s^5*t^6 - 179394*ep^4*mtt^2*mWW^3*s^5*t^6 - 104200*ep^5*mtt^2*mWW^3*s^5*t^6 - 2788*mtt*mWW^4*s^5*t^6 - 39521*ep*mtt*mWW^4*s^5*t^6 - 211684*ep^2*mtt*mWW^4*s^5*t^6 - 536625*ep^3*mtt*mWW^4*s^5*t^6 - 643406*ep^4*mtt*mWW^4*s^5*t^6 - 292472*ep^5*mtt*mWW^4*s^5*t^6 + 412*mWW^5*s^5*t^6 + 6763*ep*mWW^5*s^5*t^6 + 42076*ep^2*mWW^5*s^5*t^6 + 122859*ep^3*mWW^5*s^5*t^6 + 167898*ep^4*mWW^5*s^5*t^6 + 86728*ep^5*mWW^5*s^5*t^6 + 624*ep*mtt^4*s^6*t^6 + 6280*ep^2*mtt^4*s^6*t^6 + 22336*ep^3*mtt^4*s^6*t^6 + 33192*ep^4*mtt^4*s^6*t^6 + 17568*ep^5*mtt^4*s^6*t^6 + 832*ep*mtt^3*mWW*s^6*t^6 + 8704*ep^2*mtt^3*mWW*s^6*t^6 + 32144*ep^3*mtt^3*mWW*s^6*t^6 + 50000*ep^4*mtt^3*mWW*s^6*t^6 + 27840*ep^5*mtt^3*mWW*s^6*t^6 - 120*mtt^2*mWW^2*s^6*t^6 - 5252*ep*mtt^2*mWW^2*s^6*t^6 - 43540*ep^2*mtt^2*mWW^2*s^6*t^6 - 139296*ep^3*mtt^2*mWW^2*s^6*t^6 - 191632*ep^4*mtt^2*mWW^2*s^6*t^6 - 95040*ep^5*mtt^2*mWW^2*s^6*t^6 + 112*mtt*mWW^3*s^6*t^6 + 1308*ep*mtt*mWW^3*s^6*t^6 + 7212*ep^2*mtt*mWW^3*s^6*t^6 + 20520*ep^3*mtt*mWW^3*s^6*t^6 + 28496*ep^4*mtt*mWW^3*s^6*t^6 + 15552*ep^5*mtt*mWW^3*s^6*t^6 + 488*mWW^4*s^6*t^6 + 6088*ep*mWW^4*s^6*t^6 + 29264*ep^2*mWW^4*s^6*t^6 + 68136*ep^3*mWW^4*s^6*t^6 + 77064*ep^4*mWW^4*s^6*t^6 + 34080*ep^5*mWW^4*s^6*t^6 - 64*ep*mtt^3*s^7*t^6 - 640*ep^2*mtt^3*s^7*t^6 - 2256*ep^3*mtt^3*s^7*t^6 - 3312*ep^4*mtt^3*s^7*t^6 - 1728*ep^5*mtt^3*s^7*t^6 + 64*ep*mtt^2*mWW*s^7*t^6 + 640*ep^2*mtt^2*mWW*s^7*t^6 + 2256*ep^3*mtt^2*mWW*s^7*t^6 + 3312*ep^4*mtt^2*mWW*s^7*t^6 + 1728*ep^5*mtt^2*mWW*s^7*t^6 + 64*ep*mtt*mWW^2*s^7*t^6 + 640*ep^2*mtt*mWW^2*s^7*t^6 + 2256*ep^3*mtt*mWW^2*s^7*t^6 + 3312*ep^4*mtt*mWW^2*s^7*t^6 + 1728*ep^5*mtt*mWW^2*s^7*t^6 - 64*ep*mWW^3*s^7*t^6 - 640*ep^2*mWW^3*s^7*t^6 - 2256*ep^3*mWW^3*s^7*t^6 - 3312*ep^4*mWW^3*s^7*t^6 - 1728*ep^5*mWW^3*s^7*t^6 + 144*ep*mtt^8*mWW*t^7 + 1376*ep^2*mtt^8*mWW*t^7 + 4672*ep^3*mtt^8*mWW*t^7 + 6784*ep^4*mtt^8*mWW*t^7 + 3584*ep^5*mtt^8*mWW*t^7 + 164*mtt^7*mWW^2*t^7 - 106*ep*mtt^7*mWW^2*t^7 - 12100*ep^2*mtt^7*mWW^2*t^7 - 57474*ep^3*mtt^7*mWW^2*t^7 - 100108*ep^4*mtt^7*mWW^2*t^7 - 60176*ep^5*mtt^7*mWW^2*t^7 - 252*mtt^6*mWW^3*t^7 + 1502*ep*mtt^6*mWW^3*t^7 + 32542*ep^2*mtt^6*mWW^3*t^7 + 140472*ep^3*mtt^6*mWW^3*t^7 + 236888*ep^4*mtt^6*mWW^3*t^7 + 140128*ep^5*mtt^6*mWW^3*t^7 - 1226*mtt^5*mWW^4*t^7 - 16813*ep*mtt^5*mWW^4*t^7 - 89294*ep^2*mtt^5*mWW^4*t^7 - 228909*ep^3*mtt^5*mWW^4*t^7 - 282686*ep^4*mtt^5*mWW^4*t^7 - 134312*ep^5*mtt^5*mWW^4*t^7 + 2834*mtt^4*mWW^5*t^7 + 31696*ep*mtt^4*mWW^5*t^7 + 133100*ep^2*mtt^4*mWW^5*t^7 + 260126*ep^3*mtt^4*mWW^5*t^7 + 231812*ep^4*mtt^4*mWW^5*t^7 + 71472*ep^5*mtt^4*mWW^5*t^7 - 1056*mtt^3*mWW^6*t^7 - 10304*ep*mtt^3*mWW^6*t^7 - 34720*ep^2*mtt^3*mWW^6*t^7 - 44184*ep^3*mtt^3*mWW^6*t^7 - 5648*ep^4*mtt^3*mWW^6*t^7 + 18752*ep^5*mtt^3*mWW^6*t^7 - 1240*mtt^2*mWW^7*t^7 - 15470*ep*mtt^2*mWW^7*t^7 - 74058*ep^2*mtt^2*mWW^7*t^7 - 170056*ep^3*mtt^2*mWW^7*t^7 - 188072*ep^4*mtt^2*mWW^7*t^7 - 80544*ep^5*mtt^2*mWW^7*t^7 + 806*mtt*mWW^8*t^7 + 9711*ep*mtt*mWW^8*t^7 + 44786*ep^2*mtt*mWW^8*t^7 + 98815*ep^3*mtt*mWW^8*t^7 + 104426*ep^4*mtt*mWW^8*t^7 + 42296*ep^5*mtt*mWW^8*t^7 - 30*mWW^9*t^7 - 360*ep*mWW^9*t^7 - 1632*ep^2*mWW^9*t^7 - 3462*ep^3*mWW^9*t^7 - 3396*ep^4*mWW^9*t^7 - 1200*ep^5*mWW^9*t^7 + 800*ep*mtt^8*s*t^7 + 8080*ep^2*mtt^8*s*t^7 + 28880*ep^3*mtt^8*s*t^7 + 43200*ep^4*mtt^8*s*t^7 + 23040*ep^5*mtt^8*s*t^7 - 432*ep*mtt^7*mWW*s*t^7 - 3712*ep^2*mtt^7*mWW*s*t^7 - 10400*ep^3*mtt^7*mWW*s*t^7 - 10496*ep^4*mtt^7*mWW*s*t^7 - 2560*ep^5*mtt^7*mWW*s*t^7 - 938*mtt^6*mWW^2*s*t^7 - 13634*ep*mtt^6*mWW^2*s*t^7 - 73836*ep^2*mtt^6*mWW^2*s*t^7 - 184320*ep^3*mtt^6*mWW^2*s*t^7 - 210192*ep^4*mtt^6*mWW^2*s*t^7 - 87360*ep^5*mtt^6*mWW^2*s*t^7 + 760*mtt^5*mWW^3*s*t^7 + 14124*ep*mtt^5*mWW^3*s*t^7 + 88514*ep^2*mtt^5*mWW^3*s*t^7 + 241630*ep^3*mtt^5*mWW^3*s*t^7 + 291228*ep^4*mtt^5*mWW^3*s*t^7 + 126224*ep^5*mtt^5*mWW^3*s*t^7 + 5684*mtt^4*mWW^4*s*t^7 + 62264*ep*mtt^4*mWW^4*s*t^7 + 251368*ep^2*mtt^4*mWW^4*s*t^7 + 456948*ep^3*mtt^4*mWW^4*s*t^7 + 354840*ep^4*mtt^4*mWW^4*s*t^7 + 76576*ep^5*mtt^4*mWW^4*s*t^7 - 9416*mtt^3*mWW^5*s*t^7 - 110075*ep*mtt^3*mWW^5*s*t^7 - 485586*ep^2*mtt^3*mWW^5*s*t^7 - 1000485*ep^3*mtt^3*mWW^5*s*t^7 - 945806*ep^4*mtt^3*mWW^5*s*t^7 - 315752*ep^5*mtt^3*mWW^5*s*t^7 + 2566*mtt^2*mWW^6*s*t^7 + 31695*ep*mtt^2*mWW^6*s*t^7 + 150838*ep^2*mtt^2*mWW^6*s*t^7 + 343443*ep^3*mtt^2*mWW^6*s*t^7 + 368610*ep^4*mtt^2*mWW^6*s*t^7 + 146648*ep^5*mtt^2*mWW^6*s*t^7 + 2208*mtt*mWW^7*s*t^7 + 25587*ep*mtt*mWW^7*s*t^7 + 111400*ep^2*mtt*mWW^7*s*t^7 + 226307*ep^3*mtt*mWW^7*s*t^7 + 213722*ep^4*mtt*mWW^7*s*t^7 + 74296*ep^5*mtt*mWW^7*s*t^7 - 864*mWW^8*s*t^7 - 10329*ep*mWW^8*s*t^7 - 47066*ep^2*mWW^8*s*t^7 - 102003*ep^3*mWW^8*s*t^7 - 105106*ep^4*mWW^8*s*t^7 - 41112*ep^5*mWW^8*s*t^7 - 3520*ep*mtt^7*s^2*t^7 - 35520*ep^2*mtt^7*s^2*t^7 - 126800*ep^3*mtt^7*s^2*t^7 - 189360*ep^4*mtt^7*s^2*t^7 - 100800*ep^5*mtt^7*s^2*t^7 + 232*ep*mtt^6*mWW*s^2*t^7 + 360*ep^2*mtt^6*mWW*s^2*t^7 - 7264*ep^3*mtt^6*mWW*s^2*t^7 - 27248*ep^4*mtt^6*mWW*s^2*t^7 - 24896*ep^5*mtt^6*mWW*s^2*t^7 + 2048*mtt^5*mWW^2*s^2*t^7 + 47573*ep*mtt^5*mWW^2*s^2*t^7 + 340050*ep^2*mtt^5*mWW^2*s^2*t^7 + 1040159*ep^3*mtt^5*mWW^2*s^2*t^7 + 1422474*ep^4*mtt^5*mWW^2*s^2*t^7 + 715432*ep^5*mtt^5*mWW^2*s^2*t^7 - 356*mtt^4*mWW^3*s^2*t^7 - 38778*ep*mtt^4*mWW^3*s^2*t^7 - 362588*ep^2*mtt^4*mWW^3*s^2*t^7 - 1248890*ep^3*mtt^4*mWW^3*s^2*t^7 - 1830572*ep^4*mtt^4*mWW^3*s^2*t^7 - 968704*ep^5*mtt^4*mWW^3*s^2*t^7 - 9992*mtt^3*mWW^4*s^2*t^7 - 105797*ep*mtt^3*mWW^4*s^2*t^7 - 398924*ep^2*mtt^3*mWW^4*s^2*t^7 - 624553*ep^3*mtt^3*mWW^4*s^2*t^7 - 313830*ep^4*mtt^3*mWW^4*s^2*t^7 + 55976*ep^5*mtt^3*mWW^4*s^2*t^7 + 11136*mtt^2*mWW^5*s^2*t^7 + 138605*ep*mtt^2*mWW^5*s^2*t^7 + 656486*ep^2*mtt^2*mWW^5*s^2*t^7 + 1466307*ep^3*mtt^2*mWW^5*s^2*t^7 + 1529978*ep^4*mtt^2*mWW^5*s^2*t^7 + 588776*ep^5*mtt^2*mWW^5*s^2*t^7 - 1720*mtt*mWW^6*s^2*t^7 - 25996*ep*mtt*mWW^6*s^2*t^7 - 150034*ep^2*mtt*mWW^6*s^2*t^7 - 408750*ep^3*mtt*mWW^6*s^2*t^7 - 521428*ep^4*mtt*mWW^6*s^2*t^7 - 249680*ep^5*mtt*mWW^6*s^2*t^7 - 1116*mWW^7*s^2*t^7 - 12319*ep*mWW^7*s^2*t^7 - 49830*ep^2*mWW^7*s^2*t^7 - 90209*ep^3*mWW^7*s^2*t^7 - 70014*ep^4*mWW^7*s^2*t^7 - 16104*ep^5*mWW^7*s^2*t^7 + 6080*ep*mtt^6*s^3*t^7 + 61280*ep^2*mtt^6*s^3*t^7 + 218400*ep^3*mtt^6*s^3*t^7 + 325440*ep^4*mtt^6*s^3*t^7 + 172800*ep^5*mtt^6*s^3*t^7 - 208*ep*mtt^5*mWW*s^3*t^7 + 648*ep^2*mtt^5*mWW*s^3*t^7 + 13208*ep^3*mtt^5*mWW*s^3*t^7 + 40752*ep^4*mtt^5*mWW*s^3*t^7 + 35072*ep^5*mtt^5*mWW*s^3*t^7 - 2138*mtt^4*mWW^2*s^3*t^7 - 60212*ep*mtt^4*mWW^2*s^3*t^7 - 460548*ep^2*mtt^4*mWW^2*s^3*t^7 - 1457602*ep^3*mtt^4*mWW^2*s^3*t^7 - 2036324*ep^4*mtt^4*mWW^2*s^3*t^7 - 1040272*ep^5*mtt^4*mWW^2*s^3*t^7 - 636*mtt^3*mWW^3*s^3*t^7 + 31875*ep*mtt^3*mWW^3*s^3*t^7 + 363010*ep^2*mtt^3*mWW^3*s^3*t^7 + 1340641*ep^3*mtt^3*mWW^3*s^3*t^7 + 2044766*ep^4*mtt^3*mWW^3*s^3*t^7 + 1113368*ep^5*mtt^3*mWW^3*s^3*t^7 + 8232*mtt^2*mWW^4*s^3*t^7 + 90611*ep*mtt^2*mWW^4*s^3*t^7 + 359614*ep^2*mtt^2*mWW^4*s^3*t^7 + 614465*ep^3*mtt^2*mWW^4*s^3*t^7 + 398230*ep^4*mtt^2*mWW^4*s^3*t^7 + 26248*ep^5*mtt^2*mWW^4*s^3*t^7 - 5900*mtt*mWW^5*s^3*t^7 - 76003*ep*mtt*mWW^5*s^3*t^7 - 374294*ep^2*mtt*mWW^5*s^3*t^7 - 875389*ep^3*mtt*mWW^5*s^3*t^7 - 967526*ep^4*mtt*mWW^5*s^3*t^7 - 403096*ep^5*mtt*mWW^5*s^3*t^7 + 378*mWW^6*s^3*t^7 + 6833*ep*mWW^6*s^3*t^7 + 44914*ep^2*mWW^6*s^3*t^7 + 135013*ep^3*mWW^6*s^3*t^7 + 186470*ep^4*mWW^6*s^3*t^7 + 95880*ep^5*mWW^6*s^3*t^7 - 5120*ep*mtt^5*s^4*t^7 - 51520*ep^2*mtt^5*s^4*t^7 - 183200*ep^3*mtt^5*s^4*t^7 - 272160*ep^4*mtt^5*s^4*t^7 - 144000*ep^5*mtt^5*s^4*t^7 + 1176*ep*mtt^4*mWW*s^4*t^7 + 10072*ep^2*mtt^4*mWW*s^4*t^7 + 29408*ep^3*mtt^4*mWW*s^4*t^7 + 31488*ep^4*mtt^4*mWW*s^4*t^7 + 8960*ep^5*mtt^4*mWW*s^4*t^7 + 1064*mtt^3*mWW^2*s^4*t^7 + 33083*ep*mtt^3*mWW^2*s^4*t^7 + 260082*ep^2*mtt^3*mWW^2*s^4*t^7 + 831341*ep^3*mtt^3*mWW^2*s^4*t^7 + 1164550*ep^4*mtt^3*mWW^2*s^4*t^7 + 594200*ep^5*mtt^3*mWW^2*s^4*t^7 + 556*mtt^2*mWW^3*s^4*t^7 - 10359*ep*mtt^2*mWW^3*s^4*t^7 - 144214*ep^2*mtt^2*mWW^3*s^4*t^7 - 564433*ep^3*mtt^2*mWW^3*s^4*t^7 - 886598*ep^4*mtt^2*mWW^3*s^4*t^7 - 491944*ep^5*mtt^2*mWW^3*s^4*t^7 - 3384*mtt*mWW^4*s^4*t^7 - 38375*ep*mtt*mWW^4*s^4*t^7 - 159038*ep^2*mtt*mWW^4*s^4*t^7 - 295013*ep^3*mtt*mWW^4*s^4*t^7 - 235046*ep^4*mtt*mWW^4*s^4*t^7 - 55512*ep^5*mtt*mWW^4*s^4*t^7 + 1332*mWW^5*s^4*t^7 + 16603*ep*mWW^5*s^4*t^7 + 79626*ep^2*mWW^5*s^4*t^7 + 183753*ep^3*mWW^5*s^4*t^7 + 203910*ep^4*mWW^5*s^4*t^7 + 87272*ep^5*mWW^5*s^4*t^7 + 2080*ep*mtt^4*s^5*t^7 + 20880*ep^2*mtt^4*s^5*t^7 + 74000*ep^3*mtt^4*s^5*t^7 + 109440*ep^4*mtt^4*s^5*t^7 + 57600*ep^5*mtt^4*s^5*t^7 - 1360*ep*mtt^3*mWW*s^5*t^7 - 13224*ep^2*mtt^3*mWW*s^5*t^7 - 45416*ep^3*mtt^3*mWW*s^5*t^7 - 64464*ep^4*mtt^3*mWW*s^5*t^7 - 32256*ep^5*mtt^3*mWW*s^5*t^7 - 200*mtt^2*mWW^2*s^5*t^7 - 6768*ep*mtt^2*mWW^2*s^5*t^7 - 54288*ep^2*mtt^2*mWW^2*s^5*t^7 - 174360*ep^3*mtt^2*mWW^2*s^5*t^7 - 243712*ep^4*mtt^2*mWW^2*s^5*t^7 - 123552*ep^5*mtt^2*mWW^2*s^5*t^7 - 72*mtt*mWW^3*s^5*t^7 + 1796*ep*mtt*mWW^3*s^5*t^7 + 24308*ep^2*mtt*mWW^3*s^5*t^7 + 96112*ep^3*mtt*mWW^3*s^5*t^7 + 152464*ep^4*mtt*mWW^3*s^5*t^7 + 85248*ep^5*mtt*mWW^3*s^5*t^7 + 672*mWW^4*s^5*t^7 + 7356*ep*mWW^4*s^5*t^7 + 29604*ep^2*mWW^4*s^5*t^7 + 54336*ep^3*mWW^4*s^5*t^7 + 44928*ep^4*mWW^4*s^5*t^7 + 12960*ep^5*mWW^4*s^5*t^7 - 320*ep*mtt^3*s^6*t^7 - 3200*ep^2*mtt^3*s^6*t^7 - 11280*ep^3*mtt^3*s^6*t^7 - 16560*ep^4*mtt^3*s^6*t^7 - 8640*ep^5*mtt^3*s^6*t^7 + 448*ep*mtt^2*mWW*s^6*t^7 + 4480*ep^2*mtt^2*mWW*s^6*t^7 + 15792*ep^3*mtt^2*mWW*s^6*t^7 + 23184*ep^4*mtt^2*mWW*s^6*t^7 + 12096*ep^5*mtt^2*mWW*s^6*t^7 + 64*ep*mtt*mWW^2*s^6*t^7 + 640*ep^2*mtt*mWW^2*s^6*t^7 + 2256*ep^3*mtt*mWW^2*s^6*t^7 + 3312*ep^4*mtt*mWW^2*s^6*t^7 + 1728*ep^5*mtt*mWW^2*s^6*t^7 - 192*ep*mWW^3*s^6*t^7 - 1920*ep^2*mWW^3*s^6*t^7 - 6768*ep^3*mWW^3*s^6*t^7 - 9936*ep^4*mWW^3*s^6*t^7 - 5184*ep^5*mWW^3*s^6*t^7 - 76*ep*mtt^7*mWW*t^8 - 724*ep^2*mtt^7*mWW*t^8 - 2448*ep^3*mtt^7*mWW*t^8 - 3536*ep^4*mtt^7*mWW*t^8 - 1856*ep^5*mtt^7*mWW*t^8 - 114*mtt^6*mWW^2*t^8 - 386*ep*mtt^6*mWW^2*t^8 + 3798*ep^2*mtt^6*mWW^2*t^8 + 23330*ep^3*mtt^6*mWW^2*t^8 + 43860*ep^4*mtt^6*mWW^2*t^8 + 27312*ep^5*mtt^6*mWW^2*t^8 + 188*mtt^5*mWW^3*t^8 + 329*ep*mtt^5*mWW^3*t^8 - 9314*ep^2*mtt^5*mWW^3*t^8 - 49253*ep^3*mtt^5*mWW^3*t^8 - 88494*ep^4*mtt^5*mWW^3*t^8 - 53736*ep^5*mtt^5*mWW^3*t^8 + 738*mtt^4*mWW^4*t^8 + 9526*ep*mtt^4*mWW^4*t^8 + 46784*ep^2*mtt^4*mWW^4*t^8 + 108720*ep^3*mtt^4*mWW^4*t^8 + 119440*ep^4*mtt^4*mWW^4*t^8 + 49472*ep^5*mtt^4*mWW^4*t^8 - 2040*mtt^3*mWW^5*t^8 - 23590*ep*mtt^3*mWW^5*t^8 - 102504*ep^2*mtt^3*mWW^5*t^8 - 207134*ep^3*mtt^3*mWW^5*t^8 - 191652*ep^4*mtt^3*mWW^5*t^8 - 62640*ep^5*mtt^3*mWW^5*t^8 + 1522*mtt^2*mWW^6*t^8 + 17710*ep*mtt^2*mWW^6*t^8 + 78182*ep^2*mtt^2*mWW^6*t^8 + 163070*ep^3*mtt^2*mWW^6*t^8 + 159612*ep^4*mtt^2*mWW^6*t^8 + 57744*ep^5*mtt^2*mWW^6*t^8 - 132*mtt*mWW^7*t^8 - 1551*ep*mtt*mWW^7*t^8 - 7138*ep^2*mtt*mWW^7*t^8 - 16197*ep^3*mtt*mWW^7*t^8 - 17966*ep^4*mtt*mWW^7*t^8 - 7656*ep^5*mtt*mWW^7*t^8 - 162*mWW^8*t^8 - 1962*ep*mWW^8*t^8 - 9084*ep^2*mWW^8*t^8 - 20088*ep^3*mWW^8*t^8 - 21264*ep^4*mWW^8*t^8 - 8640*ep^5*mWW^8*t^8 - 1120*ep*mtt^7*s*t^8 - 11280*ep^2*mtt^7*s*t^8 - 40160*ep^3*mtt^7*s*t^8 - 59760*ep^4*mtt^7*s*t^8 - 31680*ep^5*mtt^7*s*t^8 + 2544*ep*mtt^6*mWW*s*t^8 + 25332*ep^2*mtt^6*mWW*s*t^8 + 88884*ep^3*mtt^6*mWW*s*t^8 + 129896*ep^4*mtt^6*mWW*s*t^8 + 67424*ep^5*mtt^6*mWW*s*t^8 + 478*mtt^5*mWW^2*s*t^8 + 5798*ep*mtt^5*mWW^2*s*t^8 + 25994*ep^2*mtt^5*mWW^2*s*t^8 + 52718*ep^3*mtt^5*mWW^2*s*t^8 + 47180*ep^4*mtt^5*mWW^2*s*t^8 + 14032*ep^5*mtt^5*mWW^2*s*t^8 - 360*mtt^4*mWW^3*s*t^8 - 10419*ep*mtt^4*mWW^3*s*t^8 - 80722*ep^2*mtt^4*mWW^3*s*t^8 - 258461*ep^3*mtt^4*mWW^3*s*t^8 - 363630*ep^4*mtt^4*mWW^3*s*t^8 - 186728*ep^5*mtt^4*mWW^3*s*t^8 - 2764*mtt^3*mWW^4*s*t^8 - 25211*ep*mtt^3*mWW^4*s*t^8 - 68118*ep^2*mtt^3*mWW^4*s*t^8 - 16853*ep^3*mtt^3*mWW^4*s*t^8 + 153170*ep^4*mtt^3*mWW^4*s*t^8 + 146456*ep^5*mtt^3*mWW^4*s*t^8 + 4872*mtt^2*mWW^5*s*t^8 + 54919*ep*mtt^2*mWW^5*s*t^8 + 228566*ep^2*mtt^2*mWW^5*s*t^8 + 429037*ep^3*mtt^2*mWW^5*s*t^8 + 347822*ep^4*mtt^2*mWW^5*s*t^8 + 84584*ep^5*mtt^2*mWW^5*s*t^8 - 2402*mtt*mWW^6*s*t^8 - 28943*ep*mtt*mWW^6*s*t^8 - 132892*ep^2*mtt*mWW^6*s*t^8 - 289445*ep^3*mtt*mWW^6*s*t^8 - 297590*ep^4*mtt*mWW^6*s*t^8 - 114568*ep^5*mtt*mWW^6*s*t^8 + 176*mWW^7*s*t^8 + 2432*ep*mWW^7*s*t^8 + 13120*ep^2*mWW^7*s*t^8 + 34280*ep^3*mWW^7*s*t^8 + 42912*ep^4*mWW^7*s*t^8 + 20480*ep^5*mWW^7*s*t^8 + 4000*ep*mtt^6*s^2*t^8 + 40240*ep^2*mtt^6*s^2*t^8 + 143040*ep^3*mtt^6*s^2*t^8 + 212400*ep^4*mtt^6*s^2*t^8 + 112320*ep^5*mtt^6*s^2*t^8 - 7590*ep*mtt^5*mWW*s^2*t^8 - 75612*ep^2*mtt^5*mWW*s^2*t^8 - 265666*ep^3*mtt^5*mWW*s^2*t^8 - 388476*ep^4*mtt^5*mWW*s^2*t^8 - 201632*ep^5*mtt^5*mWW*s^2*t^8 - 772*mtt^4*mWW^2*s^2*t^8 - 13505*ep*mtt^4*mWW^2*s^2*t^8 - 83976*ep^2*mtt^4*mWW^2*s^2*t^8 - 235821*ep^3*mtt^4*mWW^2*s^2*t^8 - 305622*ep^4*mtt^4*mWW^2*s^2*t^8 - 148664*ep^5*mtt^4*mWW^2*s^2*t^8 - 46*mtt^3*mWW^3*s^2*t^8 + 17688*ep*mtt^3*mWW^3*s^2*t^8 + 182306*ep^2*mtt^3*mWW^3*s^2*t^8 + 657004*ep^3*mtt^3*mWW^3*s^2*t^8 + 991896*ep^4*mtt^3*mWW^3*s^2*t^8 + 536112*ep^5*mtt^3*mWW^3*s^2*t^8 + 3786*mtt^2*mWW^4*s^2*t^8 + 31600*ep*mtt^2*mWW^4*s^2*t^8 + 62428*ep^2*mtt^2*mWW^4*s^2*t^8 - 90458*ep^3*mtt^2*mWW^4*s^2*t^8 - 382804*ep^4*mtt^2*mWW^4*s^2*t^8 - 293792*ep^5*mtt^2*mWW^4*s^2*t^8 - 3994*mtt*mWW^5*s^2*t^8 - 44806*ep*mtt*mWW^5*s^2*t^8 - 184786*ep^2*mtt*mWW^5*s^2*t^8 - 341746*ep^3*mtt*mWW^5*s^2*t^8 - 270780*ep^4*mtt*mWW^5*s^2*t^8 - 62928*ep^5*mtt*mWW^5*s^2*t^8 + 1026*mWW^6*s^2*t^8 + 12613*ep*mWW^6*s^2*t^8 + 59400*ep^2*mWW^6*s^2*t^8 + 133647*ep^3*mWW^6*s^2*t^8 + 143386*ep^4*mWW^6*s^2*t^8 + 58584*ep^5*mWW^6*s^2*t^8 - 5280*ep*mtt^5*s^3*t^8 - 53040*ep^2*mtt^5*s^3*t^8 - 188160*ep^3*mtt^5*s^3*t^8 - 278640*ep^4*mtt^5*s^3*t^8 - 146880*ep^5*mtt^5*s^3*t^8 + 9058*ep*mtt^4*mWW*s^3*t^8 + 90220*ep^2*mtt^4*mWW*s^3*t^8 + 317198*ep^3*mtt^4*mWW*s^3*t^8 + 464260*ep^4*mtt^4*mWW*s^3*t^8 + 241280*ep^5*mtt^4*mWW*s^3*t^8 + 560*mtt^3*mWW^2*s^3*t^8 + 10431*ep*mtt^3*mWW^2*s^3*t^8 + 67672*ep^2*mtt^3*mWW^2*s^3*t^8 + 195575*ep^3*mtt^3*mWW^2*s^3*t^8 + 259234*ep^4*mtt^3*mWW^2*s^3*t^8 + 128504*ep^5*mtt^3*mWW^2*s^3*t^8 + 384*mtt^2*mWW^3*s^3*t^8 - 8329*ep*mtt^2*mWW^3*s^3*t^8 - 111504*ep^2*mtt^2*mWW^3*s^3*t^8 - 433361*ep^3*mtt^2*mWW^3*s^3*t^8 - 678422*ep^4*mtt^2*mWW^3*s^3*t^8 - 374648*ep^5*mtt^2*mWW^3*s^3*t^8 - 2184*mtt*mWW^4*s^3*t^8 - 19099*ep*mtt*mWW^4*s^3*t^8 - 44784*ep^2*mtt*mWW^4*s^3*t^8 + 19253*ep^3*mtt*mWW^4*s^3*t^8 + 166694*ep^4*mtt*mWW^4*s^3*t^8 + 136648*ep^5*mtt*mWW^4*s^3*t^8 + 1176*mWW^5*s^3*t^8 + 12835*ep*mWW^5*s^3*t^8 + 51180*ep^2*mWW^5*s^3*t^8 + 91031*ep^3*mWW^5*s^3*t^8 + 68922*ep^4*mWW^5*s^3*t^8 + 15096*ep^5*mWW^5*s^3*t^8 + 3040*ep*mtt^4*s^4*t^8 + 30480*ep^2*mtt^4*s^4*t^8 + 107840*ep^3*mtt^4*s^4*t^8 + 159120*ep^4*mtt^4*s^4*t^8 + 83520*ep^5*mtt^4*s^4*t^8 - 5088*ep*mtt^3*mWW*s^4*t^8 - 50736*ep^2*mtt^3*mWW*s^4*t^8 - 178576*ep^3*mtt^3*mWW*s^4*t^8 - 261760*ep^4*mtt^3*mWW*s^4*t^8 - 136320*ep^5*mtt^3*mWW*s^4*t^8 - 152*mtt^2*mWW^2*s^4*t^8 - 2008*ep*mtt^2*mWW^2*s^4*t^8 - 10224*ep^2*mtt^2*mWW^2*s^4*t^8 - 24384*ep^3*mtt^2*mWW^2*s^4*t^8 - 28016*ep^4*mtt^2*mWW^2*s^4*t^8 - 12576*ep^5*mtt^2*mWW^2*s^4*t^8 - 160*mtt*mWW^3*s^4*t^8 + 892*ep*mtt*mWW^3*s^4*t^8 + 20524*ep^2*mtt*mWW^3*s^4*t^8 + 88216*ep^3*mtt*mWW^3*s^4*t^8 + 144224*ep^4*mtt*mWW^3*s^4*t^8 + 81600*ep^5*mtt*mWW^3*s^4*t^8 + 488*mWW^4*s^4*t^8 + 4556*ep*mWW^4*s^4*t^8 + 13348*ep^2*mWW^4*s^4*t^8 + 9400*ep^3*mWW^4*s^4*t^8 - 13824*ep^4*mWW^4*s^4*t^8 - 16224*ep^5*mWW^4*s^4*t^8 - 640*ep*mtt^3*s^5*t^8 - 6400*ep^2*mtt^3*s^5*t^8 - 22560*ep^3*mtt^3*s^5*t^8 - 33120*ep^4*mtt^3*s^5*t^8 - 17280*ep^5*mtt^3*s^5*t^8 + 1152*ep*mtt^2*mWW*s^5*t^8 + 11520*ep^2*mtt^2*mWW*s^5*t^8 + 40608*ep^3*mtt^2*mWW*s^5*t^8 + 59616*ep^4*mtt^2*mWW*s^5*t^8 + 31104*ep^5*mtt^2*mWW*s^5*t^8 - 384*ep*mtt*mWW^2*s^5*t^8 - 3840*ep^2*mtt*mWW^2*s^5*t^8 - 13536*ep^3*mtt*mWW^2*s^5*t^8 - 19872*ep^4*mtt*mWW^2*s^5*t^8 - 10368*ep^5*mtt*mWW^2*s^5*t^8 - 128*ep*mWW^3*s^5*t^8 - 1280*ep^2*mWW^3*s^5*t^8 - 4512*ep^3*mWW^3*s^5*t^8 - 6624*ep^4*mWW^3*s^5*t^8 - 3456*ep^5*mWW^3*s^5*t^8 + 16*ep*mtt^6*mWW*t^9 + 152*ep^2*mtt^6*mWW*t^9 + 512*ep^3*mtt^6*mWW*t^9 + 736*ep^4*mtt^6*mWW*t^9 + 384*ep^5*mtt^6*mWW*t^9 + 38*mtt^5*mWW^2*t^9 + 217*ep*mtt^5*mWW^2*t^9 - 400*ep^2*mtt^5*mWW^2*t^9 - 4737*ep^3*mtt^5*mWW^2*t^9 - 10030*ep^4*mtt^5*mWW^2*t^9 - 6568*ep^5*mtt^5*mWW^2*t^9 - 50*mtt^4*mWW^3*t^9 - 232*ep*mtt^4*mWW^3*t^9 + 968*ep^2*mtt^4*mWW^3*t^9 + 7430*ep^3*mtt^4*mWW^3*t^9 + 14436*ep^4*mtt^4*mWW^3*t^9 + 9008*ep^5*mtt^4*mWW^3*t^9 - 228*mtt^3*mWW^4*t^9 - 2614*ep*mtt^3*mWW^4*t^9 - 10784*ep^2*mtt^3*mWW^4*t^9 - 18962*ep^3*mtt^3*mWW^4*t^9 - 12412*ep^4*mtt^3*mWW^4*t^9 - 720*ep^5*mtt^3*mWW^4*t^9 + 604*mtt^2*mWW^5*t^9 + 6824*ep*mtt^2*mWW^5*t^9 + 28264*ep^2*mtt^2*mWW^5*t^9 + 51996*ep^3*mtt^2*mWW^5*t^9 + 39880*ep^4*mtt^2*mWW^5*t^9 + 8032*ep^5*mtt^2*mWW^5*t^9 - 514*mtt*mWW^6*t^9 - 6059*ep*mtt*mWW^6*t^9 - 26960*ep^2*mtt*mWW^6*t^9 - 56213*ep^3*mtt*mWW^6*t^9 - 54534*ep^4*mtt*mWW^6*t^9 - 19400*ep^5*mtt*mWW^6*t^9 + 150*mWW^7*t^9 + 1848*ep*mWW^7*t^9 + 8760*ep^2*mWW^7*t^9 + 19974*ep^3*mWW^7*t^9 + 21924*ep^4*mWW^7*t^9 + 9264*ep^5*mWW^7*t^9 + 880*ep*mtt^6*s*t^9 + 8840*ep^2*mtt^6*s*t^9 + 31360*ep^3*mtt^6*s*t^9 + 46440*ep^4*mtt^6*s*t^9 + 24480*ep^5*mtt^6*s*t^9 - 2792*ep*mtt^5*mWW*s*t^9 - 27984*ep^2*mtt^5*mWW*s*t^9 - 98976*ep^3*mtt^5*mWW*s*t^9 - 146000*ep^4*mtt^5*mWW*s*t^9 - 76608*ep^5*mtt^5*mWW*s*t^9 - 122*mtt^4*mWW^2*s*t^9 + 1040*ep*mtt^4*mWW^2*s*t^9 + 18678*ep^2*mtt^4*mWW^2*s*t^9 + 76260*ep^3*mtt^4*mWW^2*s*t^9 + 120488*ep^4*mtt^4*mWW^2*s*t^9 + 66016*ep^5*mtt^4*mWW^2*s*t^9 + 16*mtt^3*mWW^3*s*t^9 + 1295*ep*mtt^3*mWW^3*s*t^9 + 12190*ep^2*mtt^3*mWW^3*s*t^9 + 43229*ep^3*mtt^3*mWW^3*s*t^9 + 65678*ep^4*mtt^3*mWW^3*s*t^9 + 36072*ep^5*mtt^3*mWW^3*s*t^9 + 716*mtt^2*mWW^4*s*t^9 + 5415*ep*mtt^2*mWW^4*s*t^9 + 5834*ep^2*mtt^2*mWW^4*s*t^9 - 39995*ep^3*mtt^2*mWW^4*s*t^9 - 109178*ep^4*mtt^2*mWW^4*s*t^9 - 76472*ep^5*mtt^2*mWW^4*s*t^9 - 992*mtt*mWW^5*s*t^9 - 10195*ep*mtt*mWW^5*s*t^9 - 36070*ep^2*mtt*mWW^5*s*t^9 - 48017*ep^3*mtt*mWW^5*s*t^9 - 9270*ep^4*mtt*mWW^5*s*t^9 + 16824*ep^5*mtt*mWW^5*s*t^9 + 382*mWW^6*s*t^9 + 4357*ep*mWW^6*s*t^9 + 18512*ep^2*mWW^6*s*t^9 + 36139*ep^3*mWW^6*s*t^9 + 31842*ep^4*mWW^6*s*t^9 + 9688*ep^5*mWW^6*s*t^9 - 2400*ep*mtt^5*s^2*t^9 - 24080*ep^2*mtt^5*s^2*t^9 - 85280*ep^3*mtt^5*s^2*t^9 - 126000*ep^4*mtt^5*s^2*t^9 - 66240*ep^5*mtt^5*s^2*t^9 + 6608*ep*mtt^4*mWW*s^2*t^9 + 66164*ep^2*mtt^4*mWW*s^2*t^9 + 233756*ep^3*mtt^4*mWW*s^2*t^9 + 344264*ep^4*mtt^4*mWW*s^2*t^9 + 180288*ep^5*mtt^4*mWW*s^2*t^9 + 140*mtt^3*mWW^2*s^2*t^9 - 3081*ep*mtt^3*mWW^2*s^2*t^9 - 40126*ep^2*mtt^3*mWW^2*s^2*t^9 - 152819*ep^3*mtt^3*mWW^2*s^2*t^9 - 232866*ep^4*mtt^3*mWW^2*s^2*t^9 - 124248*ep^5*mtt^3*mWW^2*s^2*t^9 + 112*mtt^2*mWW^3*s^2*t^9 - 181*ep*mtt^2*mWW^3*s^2*t^9 - 9944*ep^2*mtt^2*mWW^3*s^2*t^9 - 46661*ep^3*mtt^2*mWW^3*s^2*t^9 - 80406*ep^4*mtt^2*mWW^3*s^2*t^9 - 47560*ep^5*mtt^2*mWW^3*s^2*t^9 - 660*mtt*mWW^4*s^2*t^9 - 4835*ep*mtt*mWW^4*s^2*t^9 - 3838*ep^2*mtt*mWW^4*s^2*t^9 + 41635*ep^3*mtt*mWW^4*s^2*t^9 + 105954*ep^4*mtt*mWW^4*s^2*t^9 + 72024*ep^5*mtt*mWW^4*s^2*t^9 + 408*mWW^5*s^2*t^9 + 3889*ep*mWW^5*s^2*t^9 + 11824*ep^2*mWW^5*s^2*t^9 + 9369*ep^3*mWW^5*s^2*t^9 - 10946*ep^4*mWW^5*s^2*t^9 - 14264*ep^5*mWW^5*s^2*t^9 + 2160*ep*mtt^4*s^3*t^9 + 21640*ep^2*mtt^4*s^3*t^9 + 76480*ep^3*mtt^4*s^3*t^9 + 112680*ep^4*mtt^4*s^3*t^9 + 59040*ep^5*mtt^4*s^3*t^9 - 5240*ep*mtt^3*mWW*s^3*t^9 - 52412*ep^2*mtt^3*mWW*s^3*t^9 - 184924*ep^3*mtt^3*mWW*s^3*t^9 - 271864*ep^4*mtt^3*mWW*s^3*t^9 - 142080*ep^5*mtt^3*mWW*s^3*t^9 - 56*mtt^2*mWW^2*s^3*t^9 + 2816*ep*mtt^2*mWW^2*s^3*t^9 + 31796*ep^2*mtt^2*mWW^2*s^3*t^9 + 116372*ep^3*mtt^2*mWW^2*s^3*t^9 + 173848*ep^4*mtt^2*mWW^2*s^3*t^9 + 91584*ep^5*mtt^2*mWW^2*s^3*t^9 - 88*mtt*mWW^3*s^3*t^9 - 1004*ep*mtt*mWW^3*s^3*t^9 - 3888*ep^2*mtt*mWW^3*s^3*t^9 - 5644*ep^3*mtt*mWW^3*s^3*t^9 - 1160*ep^4*mtt*mWW^3*s^3*t^9 + 2304*ep^5*mtt*mWW^3*s^3*t^9 + 176*mWW^4*s^3*t^9 + 1524*ep*mWW^4*s^3*t^9 + 3504*ep^2*mWW^4*s^3*t^9 - 1772*ep^3*mWW^4*s^3*t^9 - 13504*ep^4*mWW^4*s^3*t^9 - 10848*ep^5*mWW^4*s^3*t^9 - 640*ep*mtt^3*s^4*t^9 - 6400*ep^2*mtt^3*s^4*t^9 - 22560*ep^3*mtt^3*s^4*t^9 - 33120*ep^4*mtt^3*s^4*t^9 - 17280*ep^5*mtt^3*s^4*t^9 + 1408*ep*mtt^2*mWW*s^4*t^9 + 14080*ep^2*mtt^2*mWW*s^4*t^9 + 49632*ep^3*mtt^2*mWW*s^4*t^9 + 72864*ep^4*mtt^2*mWW*s^4*t^9 + 38016*ep^5*mtt^2*mWW*s^4*t^9 - 896*ep*mtt*mWW^2*s^4*t^9 - 8960*ep^2*mtt*mWW^2*s^4*t^9 - 31584*ep^3*mtt*mWW^2*s^4*t^9 - 46368*ep^4*mtt*mWW^2*s^4*t^9 - 24192*ep^5*mtt*mWW^2*s^4*t^9 + 128*ep*mWW^3*s^4*t^9 + 1280*ep^2*mWW^3*s^4*t^9 + 4512*ep^3*mWW^3*s^4*t^9 + 6624*ep^4*mWW^3*s^4*t^9 + 3456*ep^5*mWW^3*s^4*t^9 - 4*mtt^4*mWW^2*t^10 - 29*ep*mtt^4*mWW^2*t^10 - 10*ep^2*mtt^4*mWW^2*t^10 + 349*ep^3*mtt^4*mWW^2*t^10 + 878*ep^4*mtt^4*mWW^2*t^10 + 616*ep^5*mtt^4*mWW^2*t^10 + 24*mtt^2*mWW^4*t^10 + 174*ep*mtt^2*mWW^4*t^10 + 60*ep^2*mtt^2*mWW^4*t^10 - 2094*ep^3*mtt^2*mWW^4*t^10 - 5268*ep^4*mtt^2*mWW^4*t^10 - 3696*ep^5*mtt^2*mWW^4*t^10 - 32*mtt*mWW^5*t^10 - 232*ep*mtt*mWW^5*t^10 - 80*ep^2*mtt*mWW^5*t^10 + 2792*ep^3*mtt*mWW^5*t^10 + 7024*ep^4*mtt*mWW^5*t^10 + 4928*ep^5*mtt*mWW^5*t^10 + 12*mWW^6*t^10 + 87*ep*mWW^6*t^10 + 30*ep^2*mWW^6*t^10 - 1047*ep^3*mWW^6*t^10 - 2634*ep^4*mWW^6*t^10 - 1848*ep^5*mWW^6*t^10 - 368*ep*mtt^5*s*t^10 - 3688*ep^2*mtt^5*s*t^10 - 13040*ep^3*mtt^5*s*t^10 - 19224*ep^4*mtt^5*s*t^10 - 10080*ep^5*mtt^5*s*t^10 + 1360*ep*mtt^4*mWW*s*t^10 + 13624*ep^2*mtt^4*mWW*s*t^10 + 48144*ep^3*mtt^4*mWW*s*t^10 + 70920*ep^4*mtt^4*mWW*s*t^10 + 37152*ep^5*mtt^4*mWW*s*t^10 + 12*mtt^3*mWW^2*s*t^10 - 1641*ep*mtt^3*mWW^2*s*t^10 - 17244*ep^2*mtt^3*mWW^2*s*t^10 - 61913*ep^3*mtt^3*mWW^2*s*t^10 - 91950*ep^4*mtt^3*mWW^2*s*t^10 - 48424*ep^5*mtt^3*mWW^2*s*t^10 + 12*mtt^2*mWW^3*s*t^10 + 919*ep*mtt^2*mWW^3*s*t^10 + 8356*ep^2*mtt^2*mWW^3*s*t^10 + 28327*ep^3*mtt^2*mWW^3*s*t^10 + 40530*ep^4*mtt^2*mWW^3*s*t^10 + 20696*ep^5*mtt^2*mWW^3*s*t^10 - 60*mtt*mWW^4*s*t^10 - 515*ep*mtt*mWW^4*s*t^10 - 1036*ep^2*mtt*mWW^4*s*t^10 + 1709*ep^3*mtt*mWW^4*s*t^10 + 7230*ep^4*mtt*mWW^4*s*t^10 + 5672*ep^5*mtt*mWW^4*s*t^10 + 36*mWW^5*s*t^10 + 245*ep*mWW^5*s*t^10 - 12*ep^2*mWW^5*s*t^10 - 3227*ep^3*mWW^5*s*t^10 - 7506*ep^4*mWW^5*s*t^10 - 5016*ep^5*mWW^5*s*t^10 + 688*ep*mtt^4*s^2*t^10 + 6888*ep^2*mtt^4*s^2*t^10 + 24320*ep^3*mtt^4*s^2*t^10 + 35784*ep^4*mtt^4*s^2*t^10 + 18720*ep^5*mtt^4*s^2*t^10 - 2144*ep*mtt^3*mWW*s^2*t^10 - 21456*ep^2*mtt^3*mWW*s^2*t^10 - 75712*ep^3*mtt^3*mWW*s^2*t^10 - 111312*ep^4*mtt^3*mWW*s^2*t^10 - 58176*ep^5*mtt^3*mWW*s^2*t^10 - 8*mtt^2*mWW^2*s^2*t^10 + 2214*ep*mtt^2*mWW^2*s^2*t^10 + 22678*ep^2*mtt^2*mWW^2*s^2*t^10 + 80604*ep^3*mtt^2*mWW^2*s^2*t^10 + 118864*ep^4*mtt^2*mWW^2*s^2*t^10 + 62208*ep^5*mtt^2*mWW^2*s^2*t^10 - 16*mtt*mWW^3*s^2*t^10 - 1108*ep*mtt*mWW^3*s^2*t^10 - 9988*ep^2*mtt*mWW^3*s^2*t^10 - 33800*ep^3*mtt*mWW^3*s^2*t^10 - 48400*ep^4*mtt*mWW^3*s^2*t^10 - 24768*ep^5*mtt*mWW^3*s^2*t^10 + 24*mWW^4*s^2*t^10 + 350*ep*mWW^4*s^2*t^10 + 1878*ep^2*mWW^4*s^2*t^10 + 4588*ep^3*mWW^4*s^2*t^10 + 5064*ep^4*mWW^4*s^2*t^10 + 2016*ep^5*mWW^4*s^2*t^10 - 320*ep*mtt^3*s^3*t^10 - 3200*ep^2*mtt^3*s^3*t^10 - 11280*ep^3*mtt^3*s^3*t^10 - 16560*ep^4*mtt^3*s^3*t^10 - 8640*ep^5*mtt^3*s^3*t^10 + 832*ep*mtt^2*mWW*s^3*t^10 + 8320*ep^2*mtt^2*mWW*s^3*t^10 + 29328*ep^3*mtt^2*mWW*s^3*t^10 + 43056*ep^4*mtt^2*mWW*s^3*t^10 + 22464*ep^5*mtt^2*mWW*s^3*t^10 - 704*ep*mtt*mWW^2*s^3*t^10 - 7040*ep^2*mtt*mWW^2*s^3*t^10 - 24816*ep^3*mtt*mWW^2*s^3*t^10 - 36432*ep^4*mtt*mWW^2*s^3*t^10 - 19008*ep^5*mtt*mWW^2*s^3*t^10 + 192*ep*mWW^3*s^3*t^10 + 1920*ep^2*mWW^3*s^3*t^10 + 6768*ep^3*mWW^3*s^3*t^10 + 9936*ep^4*mWW^3*s^3*t^10 + 5184*ep^5*mWW^3*s^3*t^10 + 64*ep*mtt^4*s*t^11 + 640*ep^2*mtt^4*s*t^11 + 2256*ep^3*mtt^4*s*t^11 + 3312*ep^4*mtt^4*s*t^11 + 1728*ep^5*mtt^4*s*t^11 - 256*ep*mtt^3*mWW*s*t^11 - 2560*ep^2*mtt^3*mWW*s*t^11 - 9024*ep^3*mtt^3*mWW*s*t^11 - 13248*ep^4*mtt^3*mWW*s*t^11 - 6912*ep^5*mtt^3*mWW*s*t^11 + 384*ep*mtt^2*mWW^2*s*t^11 + 3840*ep^2*mtt^2*mWW^2*s*t^11 + 13536*ep^3*mtt^2*mWW^2*s*t^11 + 19872*ep^4*mtt^2*mWW^2*s*t^11 + 10368*ep^5*mtt^2*mWW^2*s*t^11 - 256*ep*mtt*mWW^3*s*t^11 - 2560*ep^2*mtt*mWW^3*s*t^11 - 9024*ep^3*mtt*mWW^3*s*t^11 - 13248*ep^4*mtt*mWW^3*s*t^11 - 6912*ep^5*mtt*mWW^3*s*t^11 + 64*ep*mWW^4*s*t^11 + 640*ep^2*mWW^4*s*t^11 + 2256*ep^3*mWW^4*s*t^11 + 3312*ep^4*mWW^4*s*t^11 + 1728*ep^5*mWW^4*s*t^11 - 64*ep*mtt^3*s^2*t^11 - 640*ep^2*mtt^3*s^2*t^11 - 2256*ep^3*mtt^3*s^2*t^11 - 3312*ep^4*mtt^3*s^2*t^11 - 1728*ep^5*mtt^3*s^2*t^11 + 192*ep*mtt^2*mWW*s^2*t^11 + 1920*ep^2*mtt^2*mWW*s^2*t^11 + 6768*ep^3*mtt^2*mWW*s^2*t^11 + 9936*ep^4*mtt^2*mWW*s^2*t^11 + 5184*ep^5*mtt^2*mWW*s^2*t^11 - 192*ep*mtt*mWW^2*s^2*t^11 - 1920*ep^2*mtt*mWW^2*s^2*t^11 - 6768*ep^3*mtt*mWW^2*s^2*t^11 - 9936*ep^4*mtt*mWW^2*s^2*t^11 - 5184*ep^5*mtt*mWW^2*s^2*t^11 + 64*ep*mWW^3*s^2*t^11 + 640*ep^2*mWW^3*s^2*t^11 + 2256*ep^3*mWW^3*s^2*t^11 + 3312*ep^4*mWW^3*s^2*t^11 + 1728*ep^5*mWW^3*s^2*t^11))/(4*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - mWW - s)^2*s^3*t*(-mWW + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (144*ep*mtt^10*mWW^4*s^4 + 840*ep^2*mtt^10*mWW^4*s^4 - 536*ep^3*mtt^10*mWW^4*s^4 - 11296*ep^4*mtt^10*mWW^4*s^4 - 23392*ep^5*mtt^10*mWW^4*s^4 - 14720*ep^6*mtt^10*mWW^4*s^4 - 504*ep*mtt^9*mWW^5*s^4 - 3252*ep^2*mtt^9*mWW^5*s^4 + 844*ep^3*mtt^9*mWW^5*s^4 + 40496*ep^4*mtt^9*mWW^5*s^4 + 88112*ep^5*mtt^9*mWW^5*s^4 + 56896*ep^6*mtt^9*mWW^5*s^4 + 488*ep*mtt^8*mWW^6*s^4 + 3896*ep^2*mtt^8*mWW^6*s^4 + 2144*ep^3*mtt^8*mWW^6*s^4 - 38704*ep^4*mtt^8*mWW^6*s^4 - 94912*ep^5*mtt^8*mWW^6*s^4 - 64576*ep^6*mtt^8*mWW^6*s^4 + 200*ep*mtt^7*mWW^7*s^4 + 216*ep^2*mtt^7*mWW^7*s^4 - 5696*ep^3*mtt^7*mWW^7*s^4 - 23120*ep^4*mtt^7*mWW^7*s^4 - 33216*ep^5*mtt^7*mWW^7*s^4 - 16576*ep^6*mtt^7*mWW^7*s^4 - 632*ep*mtt^6*mWW^8*s^4 - 4120*ep^2*mtt^6*mWW^8*s^4 + 2960*ep^3*mtt^6*mWW^8*s^4 + 62608*ep^4*mtt^6*mWW^8*s^4 + 133632*ep^5*mtt^6*mWW^8*s^4 + 86208*ep^6*mtt^6*mWW^8*s^4 + 344*ep*mtt^5*mWW^9*s^4 + 3184*ep^2*mtt^5*mWW^9*s^4 + 2776*ep^3*mtt^5*mWW^9*s^4 - 29680*ep^4*mtt^5*mWW^9*s^4 - 77664*ep^5*mtt^5*mWW^9*s^4 - 54336*ep^6*mtt^5*mWW^9*s^4 - 8*ep*mtt^4*mWW^10*s^4 - 664*ep^2*mtt^4*mWW^10*s^4 - 4064*ep^3*mtt^4*mWW^10*s^4 - 9232*ep^4*mtt^4*mWW^10*s^4 - 8768*ep^5*mtt^4*mWW^10*s^4 - 2752*ep^6*mtt^4*mWW^10*s^4 - 40*ep*mtt^3*mWW^11*s^4 - 152*ep^2*mtt^3*mWW^11*s^4 + 2016*ep^3*mtt^3*mWW^11*s^4 + 12048*ep^4*mtt^3*mWW^11*s^4 + 22336*ep^5*mtt^3*mWW^11*s^4 + 13760*ep^6*mtt^3*mWW^11*s^4 + 8*ep*mtt^2*mWW^12*s^4 + 48*ep^2*mtt^2*mWW^12*s^4 - 504*ep^3*mtt^2*mWW^12*s^4 - 3376*ep^4*mtt^2*mWW^12*s^4 - 6560*ep^5*mtt^2*mWW^12*s^4 - 4160*ep^6*mtt^2*mWW^12*s^4 + 4*ep^2*mtt*mWW^13*s^4 + 60*ep^3*mtt*mWW^13*s^4 + 256*ep^4*mtt*mWW^13*s^4 + 432*ep^5*mtt*mWW^13*s^4 + 256*ep^6*mtt*mWW^13*s^4 - 792*ep*mtt^9*mWW^4*s^5 - 4764*ep^2*mtt^9*mWW^4*s^5 + 2396*ep^3*mtt^9*mWW^4*s^5 + 63768*ep^4*mtt^9*mWW^4*s^5 + 136672*ep^5*mtt^9*mWW^4*s^5 + 88320*ep^6*mtt^9*mWW^4*s^5 + 2532*ep*mtt^8*mWW^5*s^5 + 17042*ep^2*mtt^8*mWW^5*s^5 - 2064*ep^3*mtt^8*mWW^5*s^5 - 212258*ep^4*mtt^8*mWW^5*s^5 - 479604*ep^5*mtt^8*mWW^5*s^5 - 318336*ep^6*mtt^8*mWW^5*s^5 - 2244*ep*mtt^7*mWW^6*s^5 - 18616*ep^2*mtt^7*mWW^6*s^5 - 11212*ep^3*mtt^7*mWW^6*s^5 + 190864*ep^4*mtt^7*mWW^6*s^5 + 480424*ep^5*mtt^7*mWW^6*s^5 + 333744*ep^6*mtt^7*mWW^6*s^5 - 972*ep*mtt^6*mWW^7*s^5 - 2448*ep^2*mtt^6*mWW^7*s^5 + 20324*ep^3*mtt^6*mWW^7*s^5 + 104560*ep^4*mtt^6*mWW^7*s^5 + 172120*ep^5*mtt^6*mWW^7*s^5 + 96656*ep^6*mtt^6*mWW^7*s^5 + 2876*ep*mtt^5*mWW^8*s^5 + 20144*ep^2*mtt^5*mWW^8*s^5 - 5908*ep^3*mtt^5*mWW^8*s^5 - 280400*ep^4*mtt^5*mWW^8*s^5 - 633592*ep^5*mtt^5*mWW^8*s^5 - 423120*ep^6*mtt^5*mWW^8*s^5 - 1684*ep*mtt^4*mWW^9*s^5 - 15004*ep^2*mtt^4*mWW^9*s^5 - 12284*ep^3*mtt^4*mWW^9*s^5 + 142924*ep^4*mtt^4*mWW^9*s^5 + 373296*ep^5*mtt^4*mWW^9*s^5 + 262800*ep^6*mtt^4*mWW^9*s^5 + 180*ep*mtt^3*mWW^10*s^5 + 3384*ep^2*mtt^3*mWW^10*s^5 + 13596*ep^3*mtt^3*mWW^10*s^5 + 17424*ep^4*mtt^3*mWW^10*s^5 - 264*ep^5*mtt^3*mWW^10*s^5 - 9840*ep^6*mtt^3*mWW^10*s^5 + 124*ep*mtt^2*mWW^11*s^5 + 416*ep^2*mtt^2*mWW^11*s^5 - 5876*ep^3*mtt^2*mWW^11*s^5 - 34784*ep^4*mtt^2*mWW^11*s^5 - 65048*ep^5*mtt^2*mWW^11*s^5 - 40656*ep^6*mtt^2*mWW^11*s^5 - 20*ep*mtt*mWW^12*s^5 - 148*ep^2*mtt*mWW^12*s^5 + 1128*ep^3*mtt*mWW^12*s^5 + 8344*ep^4*mtt*mWW^12*s^5 + 16760*ep^5*mtt*mWW^12*s^5 + 10896*ep^6*mtt*mWW^12*s^5 - 6*ep^2*mWW^13*s^5 - 100*ep^3*mWW^13*s^5 - 442*ep^4*mWW^13*s^5 - 764*ep^5*mWW^13*s^5 - 464*ep^6*mWW^13*s^5 + 1728*ep*mtt^8*mWW^4*s^6 + 10944*ep^2*mtt^8*mWW^4*s^6 - 3120*ep^3*mtt^8*mWW^4*s^6 - 145392*ep^4*mtt^8*mWW^4*s^6 - 328800*ep^5*mtt^8*mWW^4*s^6 - 220800*ep^6*mtt^8*mWW^4*s^6 - 5040*ep*mtt^7*mWW^5*s^6 - 35820*ep^2*mtt^7*mWW^5*s^6 - 2500*ep^3*mtt^7*mWW^5*s^6 + 446320*ep^4*mtt^7*mWW^5*s^6 + 1062160*ep^5*mtt^7*mWW^5*s^6 + 730880*ep^6*mtt^7*mWW^5*s^6 + 4020*ep*mtt^6*mWW^6*s^6 + 34492*ep^2*mtt^6*mWW^6*s^6 + 22840*ep^3*mtt^6*mWW^6*s^6 - 365640*ep^4*mtt^6*mWW^6*s^6 - 948400*ep^5*mtt^6*mWW^6*s^6 - 674752*ep^6*mtt^6*mWW^6*s^6 + 2128*ep*mtt^5*mWW^7*s^6 + 9516*ep^2*mtt^5*mWW^7*s^6 - 23932*ep^3*mtt^5*mWW^7*s^6 - 215920*ep^4*mtt^5*mWW^7*s^6 - 433680*ep^5*mtt^5*mWW^7*s^6 - 279296*ep^6*mtt^5*mWW^7*s^6 - 5340*ep*mtt^4*mWW^8*s^6 - 39740*ep^2*mtt^4*mWW^8*s^6 - 3232*ep^3*mtt^4*mWW^8*s^6 + 512504*ep^4*mtt^4*mWW^8*s^6 + 1233136*ep^5*mtt^4*mWW^8*s^6 + 855360*ep^6*mtt^4*mWW^8*s^6 + 2992*ep*mtt^3*mWW^9*s^6 + 26476*ep^2*mtt^3*mWW^9*s^6 + 21892*ep^3*mtt^3*mWW^9*s^6 - 256304*ep^4*mtt^3*mWW^9*s^6 - 678032*ep^5*mtt^3*mWW^9*s^6 - 483584*ep^6*mtt^3*mWW^9*s^6 - 420*ep*mtt^2*mWW^10*s^6 - 5820*ep^2*mtt^2*mWW^10*s^6 - 16104*ep^3*mtt^2*mWW^10*s^6 + 2664*ep^4*mtt^2*mWW^10*s^6 + 53040*ep^5*mtt^2*mWW^10*s^6 + 46272*ep^6*mtt^2*mWW^10*s^6 - 80*ep*mtt*mWW^11*s^6 - 172*ep^2*mtt*mWW^11*s^6 + 4540*ep^3*mtt*mWW^11*s^6 + 25904*ep^4*mtt*mWW^11*s^6 + 49552*ep^5*mtt*mWW^11*s^6 + 32000*ep^6*mtt*mWW^11*s^6 + 12*ep*mWW^12*s^6 + 124*ep^2*mWW^12*s^6 - 384*ep^3*mWW^12*s^6 - 4136*ep^4*mWW^12*s^6 - 8976*ep^5*mWW^12*s^6 - 6080*ep^6*mWW^12*s^6 - 1800*ep*mtt^7*mWW^4*s^7 - 12660*ep^2*mtt^7*mWW^4*s^7 - 1580*ep^3*mtt^7*mWW^4*s^7 + 165800*ep^4*mtt^7*mWW^4*s^7 + 412640*ep^5*mtt^7*mWW^4*s^7 + 294400*ep^6*mtt^7*mWW^4*s^7 + 4896*ep*mtt^6*mWW^5*s^7 + 37680*ep^2*mtt^6*mWW^5*s^7 + 14044*ep^3*mtt^6*mWW^5*s^7 - 469892*ep^4*mtt^6*mWW^5*s^7 - 1211896*ep^5*mtt^6*mWW^5*s^7 - 878080*ep^6*mtt^6*mWW^5*s^7 - 3532*ep*mtt^5*mWW^6*s^7 - 30668*ep^2*mtt^5*mWW^6*s^7 - 21712*ep^3*mtt^5*mWW^6*s^7 + 339176*ep^4*mtt^5*mWW^6*s^7 + 908672*ep^5*mtt^5*mWW^6*s^7 + 664608*ep^6*mtt^5*mWW^6*s^7 - 2468*ep*mtt^4*mWW^7*s^7 - 15808*ep^2*mtt^4*mWW^7*s^7 + 4752*ep^3*mtt^4*mWW^7*s^7 + 251548*ep^4*mtt^4*mWW^7*s^7 + 621896*ep^5*mtt^4*mWW^7*s^7 + 449568*ep^6*mtt^4*mWW^7*s^7 + 5008*ep*mtt^3*mWW^8*s^7 + 39284*ep^2*mtt^3*mWW^8*s^7 + 15876*ep^3*mtt^3*mWW^8*s^7 - 484200*ep^4*mtt^3*mWW^8*s^7 - 1251232*ep^5*mtt^3*mWW^8*s^7 - 906944*ep^6*mtt^3*mWW^8*s^7 - 2424*ep*mtt^2*mWW^9*s^7 - 21776*ep^2*mtt^2*mWW^9*s^7 - 18068*ep^3*mtt^2*mWW^9*s^7 + 221684*ep^4*mtt^2*mWW^9*s^7 + 597080*ep^5*mtt^2*mWW^9*s^7 + 433728*ep^6*mtt^2*mWW^9*s^7 + 324*ep*mtt*mWW^10*s^7 + 4044*ep^2*mtt*mWW^10*s^7 + 7416*ep^3*mtt*mWW^10*s^7 - 20776*ep^4*mtt*mWW^10*s^7 - 70080*ep^5*mtt*mWW^10*s^7 - 52064*ep^6*mtt*mWW^10*s^7 - 4*ep*mWW^11*s^7 - 96*ep^2*mWW^11*s^7 - 728*ep^3*mWW^11*s^7 - 3340*ep^4*mWW^11*s^7 - 7080*ep^5*mWW^11*s^7 - 5216*ep^6*mWW^11*s^7 + 720*ep*mtt^6*mWW^4*s^8 + 7080*ep^2*mtt^6*mWW^4*s^8 + 8360*ep^3*mtt^6*mWW^4*s^8 - 89280*ep^4*mtt^6*mWW^4*s^8 - 277280*ep^5*mtt^6*mWW^4*s^8 - 220800*ep^6*mtt^6*mWW^4*s^8 - 2184*ep*mtt^5*mWW^5*s^8 - 19540*ep^2*mtt^5*mWW^5*s^8 - 19436*ep^3*mtt^5*mWW^5*s^8 + 244168*ep^4*mtt^5*mWW^5*s^8 + 734144*ep^5*mtt^5*mWW^5*s^8 + 578880*ep^6*mtt^5*mWW^5*s^8 + 1668*ep*mtt^4*mWW^6*s^8 + 13048*ep^2*mtt^4*mWW^6*s^8 + 7236*ep^3*mtt^4*mWW^6*s^8 - 155776*ep^4*mtt^4*mWW^6*s^8 - 419856*ep^5*mtt^4*mWW^6*s^8 - 314112*ep^6*mtt^4*mWW^6*s^8 + 1344*ep*mtt^3*mWW^7*s^8 + 11512*ep^2*mtt^3*mWW^7*s^8 + 12360*ep^3*mtt^3*mWW^7*s^8 - 154768*ep^4*mtt^3*mWW^7*s^8 - 484128*ep^5*mtt^3*mWW^7*s^8 - 391488*ep^6*mtt^3*mWW^7*s^8 - 2312*ep*mtt^2*mWW^8*s^8 - 19160*ep^2*mtt^2*mWW^8*s^8 - 14512*ep^3*mtt^2*mWW^8*s^8 + 235968*ep^4*mtt^2*mWW^8*s^8 + 672288*ep^5*mtt^2*mWW^8*s^8 + 517184*ep^6*mtt^2*mWW^8*s^8 + 840*ep*mtt*mWW^9*s^8 + 8028*ep^2*mtt*mWW^9*s^8 + 7076*ep^3*mtt*mWW^9*s^8 - 89400*ep^4*mtt*mWW^9*s^8 - 250016*ep^5*mtt*mWW^9*s^8 - 187392*ep^6*mtt*mWW^9*s^8 - 76*ep*mWW^10*s^8 - 968*ep^2*mWW^10*s^8 - 1084*ep^3*mWW^10*s^8 + 9088*ep^4*mWW^10*s^8 + 24848*ep^5*mWW^10*s^8 + 17728*ep^6*mWW^10*s^8 + 216*ep*mtt^5*mWW^4*s^9 - 900*ep^2*mtt^5*mWW^4*s^9 - 9084*ep^3*mtt^5*mWW^4*s^9 + 7656*ep^4*mtt^5*mWW^4*s^9 + 85152*ep^5*mtt^5*mWW^4*s^9 + 88320*ep^6*mtt^5*mWW^4*s^9 + 180*ep*mtt^4*mWW^5*s^9 + 3402*ep^2*mtt^4*mWW^5*s^9 + 12280*ep^3*mtt^4*mWW^5*s^9 - 42898*ep^4*mtt^4*mWW^5*s^9 - 208948*ep^5*mtt^4*mWW^5*s^9 - 196736*ep^6*mtt^4*mWW^5*s^9 - 600*ep*mtt^3*mWW^6*s^9 - 2632*ep^2*mtt^3*mWW^6*s^9 + 3320*ep^3*mtt^3*mWW^6*s^9 + 38496*ep^4*mtt^3*mWW^6*s^9 + 78328*ep^5*mtt^3*mWW^6*s^9 + 52144*ep^6*mtt^3*mWW^6*s^9 - 112*ep*mtt^2*mWW^7*s^9 - 2500*ep^2*mtt^2*mWW^7*s^9 - 10976*ep^3*mtt^2*mWW^7*s^9 + 31764*ep^4*mtt^2*mWW^7*s^9 + 173040*ep^5*mtt^2*mWW^7*s^9 + 167632*ep^6*mtt^2*mWW^7*s^9 + 384*ep*mtt*mWW^8*s^9 + 3532*ep^2*mtt*mWW^8*s^9 + 5764*ep^3*mtt*mWW^8*s^9 - 46152*ep^4*mtt*mWW^8*s^9 - 163480*ep^5*mtt*mWW^8*s^9 - 140464*ep^6*mtt*mWW^8*s^9 - 68*ep*mWW^9*s^9 - 902*ep^2*mWW^9*s^9 - 1304*ep^3*mWW^9*s^9 + 11134*ep^4*mWW^9*s^9 + 35908*ep^5*mWW^9*s^9 + 29104*ep^6*mWW^9*s^9 - 288*ep*mtt^4*mWW^4*s^10 - 816*ep^2*mtt^4*mWW^4*s^10 + 4384*ep^3*mtt^4*mWW^4*s^10 + 12752*ep^4*mtt^4*mWW^4*s^10 - 1312*ep^5*mtt^4*mWW^4*s^10 - 14720*ep^6*mtt^4*mWW^4*s^10 + 144*ep*mtt^3*mWW^5*s^10 + 708*ep^2*mtt^3*mWW^5*s^10 - 3452*ep^3*mtt^3*mWW^5*s^10 - 8664*ep^4*mtt^3*mWW^5*s^10 + 13088*ep^5*mtt^3*mWW^5*s^10 + 26496*ep^6*mtt^3*mWW^5*s^10 + 272*ep*mtt^2*mWW^6*s^10 + 756*ep^2*mtt^2*mWW^6*s^10 - 3436*ep^3*mtt^2*mWW^6*s^10 - 12424*ep^4*mtt^2*mWW^6*s^10 - 7936*ep^5*mtt^2*mWW^6*s^10 + 2944*ep^6*mtt^2*mWW^6*s^10 - 144*ep*mtt*mWW^7*s^10 - 708*ep^2*mtt*mWW^7*s^10 + 3452*ep^3*mtt*mWW^7*s^10 + 8664*ep^4*mtt*mWW^7*s^10 - 13088*ep^5*mtt*mWW^7*s^10 - 26496*ep^6*mtt*mWW^7*s^10 + 16*ep*mWW^8*s^10 + 60*ep^2*mWW^8*s^10 - 948*ep^3*mWW^8*s^10 - 328*ep^4*mWW^8*s^10 + 9248*ep^5*mWW^8*s^10 + 11776*ep^6*mWW^8*s^10 + 72*ep*mtt^3*mWW^4*s^11 + 276*ep^2*mtt^3*mWW^4*s^11 - 820*ep^3*mtt^3*mWW^4*s^11 - 4008*ep^4*mtt^3*mWW^4*s^11 - 3680*ep^5*mtt^3*mWW^4*s^11 - 24*ep*mtt^2*mWW^5*s^11 - 220*ep^2*mtt^2*mWW^5*s^11 + 284*ep^3*mtt^2*mWW^5*s^11 + 2728*ep^4*mtt^2*mWW^5*s^11 + 2944*ep^5*mtt^2*mWW^5*s^11 - 72*ep*mtt*mWW^6*s^11 - 276*ep^2*mtt*mWW^6*s^11 + 820*ep^3*mtt*mWW^6*s^11 + 4008*ep^4*mtt*mWW^6*s^11 + 3680*ep^5*mtt*mWW^6*s^11 + 24*ep*mWW^7*s^11 + 220*ep^2*mWW^7*s^11 - 284*ep^3*mWW^7*s^11 - 2728*ep^4*mWW^7*s^11 - 2944*ep^5*mWW^7*s^11 - 36*ep^2*mtt^12*mWW^3*s^2*t - 348*ep^3*mtt^12*mWW^3*s^2*t - 1200*ep^4*mtt^12*mWW^3*s^2*t - 1776*ep^5*mtt^12*mWW^3*s^2*t - 960*ep^6*mtt^12*mWW^3*s^2*t + 60*ep*mtt^11*mWW^4*s^2*t + 666*ep^2*mtt^11*mWW^4*s^2*t + 2514*ep^3*mtt^11*mWW^4*s^2*t + 3288*ep^4*mtt^11*mWW^4*s^2*t - 504*ep^5*mtt^11*mWW^4*s^2*t - 2784*ep^6*mtt^11*mWW^4*s^2*t - 234*ep*mtt^10*mWW^5*s^2*t - 2058*ep^2*mtt^10*mWW^5*s^2*t - 4392*ep^3*mtt^10*mWW^5*s^2*t + 6744*ep^4*mtt^10*mWW^5*s^2*t + 32544*ep^5*mtt^10*mWW^5*s^2*t + 28416*ep^6*mtt^10*mWW^5*s^2*t + 258*ep*mtt^9*mWW^6*s^2*t + 1554*ep^2*mtt^9*mWW^6*s^2*t - 2748*ep^3*mtt^9*mWW^6*s^2*t - 36696*ep^4*mtt^9*mWW^6*s^2*t - 84720*ep^5*mtt^9*mWW^6*s^2*t - 61248*ep^6*mtt^9*mWW^6*s^2*t + 102*ep*mtt^8*mWW^7*s^2*t + 2094*ep^2*mtt^8*mWW^7*s^2*t + 14976*ep^3*mtt^8*mWW^7*s^2*t + 48888*ep^4*mtt^8*mWW^7*s^2*t + 74688*ep^5*mtt^8*mWW^7*s^2*t + 43392*ep^6*mtt^8*mWW^7*s^2*t - 390*ep*mtt^7*mWW^8*s^2*t - 3834*ep^2*mtt^7*mWW^8*s^2*t - 12072*ep^3*mtt^7*mWW^8*s^2*t - 9000*ep^4*mtt^7*mWW^8*s^2*t + 17376*ep^5*mtt^7*mWW^8*s^2*t + 23040*ep^6*mtt^7*mWW^8*s^2*t + 210*ep*mtt^6*mWW^9*s^2*t + 1074*ep^2*mtt^6*mWW^9*s^2*t - 4344*ep^3*mtt^6*mWW^9*s^2*t - 38328*ep^4*mtt^6*mWW^9*s^2*t - 83616*ep^5*mtt^6*mWW^9*s^2*t - 59136*ep^6*mtt^6*mWW^9*s^2*t + 54*ep*mtt^5*mWW^10*s^2*t + 1398*ep^2*mtt^5*mWW^10*s^2*t + 11292*ep^3*mtt^5*mWW^10*s^2*t + 40056*ep^4*mtt^5*mWW^10*s^2*t + 65136*ep^5*mtt^5*mWW^10*s^2*t + 39744*ep^6*mtt^5*mWW^10*s^2*t - 78*ep*mtt^4*mWW^11*s^2*t - 1074*ep^2*mtt^4*mWW^11*s^2*t - 5892*ep^3*mtt^4*mWW^11*s^2*t - 16104*ep^4*mtt^4*mWW^11*s^2*t - 21840*ep^5*mtt^4*mWW^11*s^2*t - 11712*ep^6*mtt^4*mWW^11*s^2*t + 18*ep*mtt^3*mWW^12*s^2*t + 216*ep^2*mtt^3*mWW^12*s^2*t + 1014*ep^3*mtt^3*mWW^12*s^2*t + 2352*ep^4*mtt^3*mWW^12*s^2*t + 2712*ep^5*mtt^3*mWW^12*s^2*t + 1248*ep^6*mtt^3*mWW^12*s^2*t + 432*ep*mtt^11*mWW^3*s^3*t + 2796*ep^2*mtt^11*mWW^3*s^3*t + 1084*ep^3*mtt^11*mWW^3*s^3*t - 24504*ep^4*mtt^11*mWW^3*s^3*t - 56128*ep^5*mtt^11*mWW^3*s^3*t - 36480*ep^6*mtt^11*mWW^3*s^3*t - 2084*ep*mtt^10*mWW^4*s^3*t - 15624*ep^2*mtt^10*mWW^4*s^3*t - 19848*ep^3*mtt^10*mWW^4*s^3*t + 90076*ep^4*mtt^10*mWW^4*s^3*t + 264008*ep^5*mtt^10*mWW^4*s^3*t + 192224*ep^6*mtt^10*mWW^4*s^3*t - 16*mtt^9*mWW^5*s^3*t + 3268*ep*mtt^9*mWW^5*s^3*t + 28708*ep^2*mtt^9*mWW^5*s^3*t + 57218*ep^3*mtt^9*mWW^5*s^3*t - 100134*ep^4*mtt^9*mWW^5*s^3*t - 430236*ep^5*mtt^9*mWW^5*s^3*t - 355920*ep^6*mtt^9*mWW^5*s^3*t + 24*mtt^8*mWW^6*s^3*t - 942*ep*mtt^8*mWW^6*s^3*t - 11948*ep^2*mtt^8*mWW^6*s^3*t - 36002*ep^3*mtt^8*mWW^6*s^3*t + 24560*ep^4*mtt^8*mWW^6*s^3*t + 228440*ep^5*mtt^8*mWW^6*s^3*t + 230112*ep^6*mtt^8*mWW^6*s^3*t + 88*mtt^7*mWW^7*s^3*t - 2096*ep*mtt^7*mWW^7*s^3*t - 23612*ep^2*mtt^7*mWW^7*s^3*t - 67166*ep^3*mtt^7*mWW^7*s^3*t - 37550*ep^4*mtt^7*mWW^7*s^3*t + 80020*ep^5*mtt^7*mWW^7*s^3*t + 78000*ep^6*mtt^7*mWW^7*s^3*t - 272*mtt^6*mWW^8*s^3*t + 1182*ep*mtt^6*mWW^8*s^3*t + 29716*ep^2*mtt^6*mWW^8*s^3*t + 115574*ep^3*mtt^6*mWW^8*s^3*t + 117728*ep^4*mtt^6*mWW^8*s^3*t - 109928*ep^5*mtt^6*mWW^8*s^3*t - 186400*ep^6*mtt^6*mWW^8*s^3*t + 288*mtt^5*mWW^9*s^3*t + 1108*ep*mtt^5*mWW^9*s^3*t - 8468*ep^2*mtt^5*mWW^9*s^3*t - 52626*ep^3*mtt^5*mWW^9*s^3*t - 67250*ep^4*mtt^5*mWW^9*s^3*t + 60140*ep^5*mtt^5*mWW^9*s^3*t + 120784*ep^6*mtt^5*mWW^9*s^3*t - 136*mtt^4*mWW^10*s^3*t - 1154*ep*mtt^4*mWW^10*s^3*t - 3620*ep^2*mtt^4*mWW^10*s^3*t - 8902*ep^3*mtt^4*mWW^10*s^3*t - 35280*ep^4*mtt^4*mWW^10*s^3*t - 85176*ep^5*mtt^4*mWW^10*s^3*t - 70752*ep^6*mtt^4*mWW^10*s^3*t + 24*mtt^3*mWW^11*s^3*t + 296*ep*mtt^3*mWW^11*s^3*t + 2416*ep^2*mtt^3*mWW^11*s^3*t + 13898*ep^3*mtt^3*mWW^11*s^3*t + 43246*ep^4*mtt^3*mWW^11*s^3*t + 64508*ep^5*mtt^3*mWW^11*s^3*t + 36496*ep^6*mtt^3*mWW^11*s^3*t - 10*ep*mtt^2*mWW^12*s^3*t - 380*ep^2*mtt^2*mWW^12*s^3*t - 3398*ep^3*mtt^2*mWW^12*s^3*t - 11484*ep^4*mtt^2*mWW^12*s^3*t - 16512*ep^5*mtt^2*mWW^12*s^3*t - 8512*ep^6*mtt^2*mWW^12*s^3*t + 16*ep^2*mtt*mWW^13*s^3*t + 168*ep^3*mtt*mWW^13*s^3*t + 592*ep^4*mtt*mWW^13*s^3*t + 864*ep^5*mtt*mWW^13*s^3*t + 448*ep^6*mtt*mWW^13*s^3*t - 2592*ep*mtt^10*mWW^3*s^4*t - 15972*ep^2*mtt^10*mWW^3*s^4*t + 416*ep^3*mtt^10*mWW^3*s^4*t + 170676*ep^4*mtt^10*mWW^3*s^4*t + 373504*ep^5*mtt^10*mWW^3*s^4*t + 240240*ep^6*mtt^10*mWW^3*s^4*t + 9676*ep*mtt^9*mWW^4*s^4*t + 69626*ep^2*mtt^9*mWW^4*s^4*t + 68042*ep^3*mtt^9*mWW^4*s^4*t - 492712*ep^4*mtt^9*mWW^4*s^4*t - 1326136*ep^5*mtt^9*mWW^4*s^4*t - 940352*ep^6*mtt^9*mWW^4*s^4*t + 208*mtt^8*mWW^5*s^4*t - 8910*ep*mtt^8*mWW^5*s^4*t - 91746*ep^2*mtt^8*mWW^5*s^4*t - 230290*ep^3*mtt^8*mWW^5*s^4*t + 137230*ep^4*mtt^8*mWW^5*s^4*t + 1119752*ep^5*mtt^8*mWW^5*s^4*t + 1015136*ep^6*mtt^8*mWW^5*s^4*t - 656*mtt^7*mWW^6*s^4*t - 7794*ep*mtt^7*mWW^6*s^4*t - 4190*ep^2*mtt^7*mWW^6*s^4*t + 218694*ep^3*mtt^7*mWW^6*s^4*t + 823942*ep^4*mtt^7*mWW^6*s^4*t + 1023752*ep^5*mtt^7*mWW^6*s^4*t + 361040*ep^6*mtt^7*mWW^6*s^4*t + 504*mtt^6*mWW^7*s^4*t + 16592*ep*mtt^6*mWW^7*s^4*t + 102442*ep^2*mtt^6*mWW^7*s^4*t + 81826*ep^3*mtt^6*mWW^7*s^4*t - 731564*ep^4*mtt^6*mWW^7*s^4*t - 1839196*ep^5*mtt^6*mWW^7*s^4*t - 1234464*ep^6*mtt^6*mWW^7*s^4*t + 416*mtt^5*mWW^8*s^4*t - 4156*ep*mtt^5*mWW^8*s^4*t - 72688*ep^2*mtt^5*mWW^8*s^4*t - 283110*ep^3*mtt^5*mWW^8*s^4*t - 310030*ep^4*mtt^5*mWW^8*s^4*t + 242000*ep^5*mtt^5*mWW^8*s^4*t + 460912*ep^6*mtt^5*mWW^8*s^4*t - 832*mtt^4*mWW^9*s^4*t - 6062*ep*mtt^4*mWW^9*s^4*t + 6728*ep^2*mtt^4*mWW^9*s^4*t + 182158*ep^3*mtt^4*mWW^9*s^4*t + 572512*ep^4*mtt^4*mWW^9*s^4*t + 635604*ep^5*mtt^4*mWW^9*s^4*t + 189120*ep^6*mtt^4*mWW^9*s^4*t + 432*mtt^3*mWW^10*s^4*t + 3606*ep*mtt^3*mWW^10*s^4*t + 6522*ep^2*mtt^3*mWW^10*s^4*t - 30326*ep^3*mtt^3*mWW^10*s^4*t - 130214*ep^4*mtt^3*mWW^10*s^4*t - 150872*ep^5*mtt^3*mWW^10*s^4*t - 39632*ep^6*mtt^3*mWW^10*s^4*t - 72*mtt^2*mWW^11*s^4*t - 308*ep*mtt^2*mWW^11*s^4*t - 602*ep^2*mtt^2*mWW^11*s^4*t - 10946*ep^3*mtt^2*mWW^11*s^4*t - 58680*ep^4*mtt^2*mWW^11*s^4*t - 111700*ep^5*mtt^2*mWW^11*s^4*t - 71760*ep^6*mtt^2*mWW^11*s^4*t - 52*ep*mtt*mWW^12*s^4*t - 102*ep^2*mtt*mWW^12*s^4*t + 3756*ep^3*mtt*mWW^12*s^4*t + 19702*ep^4*mtt*mWW^12*s^4*t + 34680*ep^5*mtt*mWW^12*s^4*t + 20560*ep^6*mtt*mWW^12*s^4*t - 18*ep^2*mWW^13*s^4*t - 220*ep^3*mWW^13*s^4*t - 862*ep^4*mWW^13*s^4*t - 1388*ep^5*mWW^13*s^4*t - 800*ep^6*mWW^13*s^4*t + 6408*ep*mtt^9*mWW^3*s^5*t + 38856*ep^2*mtt^9*mWW^3*s^5*t - 4952*ep^3*mtt^9*mWW^3*s^5*t - 438264*ep^4*mtt^9*mWW^3*s^5*t - 959200*ep^5*mtt^9*mWW^3*s^5*t - 621600*ep^6*mtt^9*mWW^3*s^5*t - 19604*ep*mtt^8*mWW^4*s^5*t - 138776*ep^2*mtt^8*mWW^4*s^5*t - 125736*ep^3*mtt^8*mWW^4*s^5*t + 1030612*ep^4*mtt^8*mWW^4*s^5*t + 2743640*ep^5*mtt^8*mWW^4*s^5*t + 1945312*ep^6*mtt^8*mWW^4*s^5*t - 768*mtt^7*mWW^5*s^5*t + 7028*ep*mtt^7*mWW^5*s^5*t + 118380*ep^2*mtt^7*mWW^5*s^5*t + 430652*ep^3*mtt^7*mWW^5*s^5*t + 349892*ep^4*mtt^7*mWW^5*s^5*t - 696968*ep^5*mtt^7*mWW^5*s^5*t - 953760*ep^6*mtt^7*mWW^5*s^5*t + 2496*mtt^6*mWW^6*s^5*t + 36824*ep*mtt^6*mWW^6*s^5*t + 110384*ep^2*mtt^6*mWW^6*s^5*t - 460680*ep^3*mtt^6*mWW^6*s^5*t - 2901660*ep^4*mtt^6*mWW^6*s^5*t - 4957148*ep^5*mtt^6*mWW^6*s^5*t - 2740880*ep^6*mtt^6*mWW^6*s^5*t - 2672*mtt^5*mWW^7*s^5*t - 47634*ep*mtt^5*mWW^7*s^5*t - 222406*ep^2*mtt^5*mWW^7*s^5*t + 48884*ep^3*mtt^5*mWW^7*s^5*t + 2434140*ep^4*mtt^5*mWW^7*s^5*t + 5300184*ep^5*mtt^5*mWW^7*s^5*t + 3442880*ep^6*mtt^5*mWW^7*s^5*t + 656*mtt^4*mWW^8*s^5*t + 12512*ep*mtt^4*mWW^8*s^5*t + 87996*ep^2*mtt^4*mWW^8*s^5*t + 259604*ep^3*mtt^4*mWW^8*s^5*t + 200720*ep^4*mtt^4*mWW^8*s^5*t - 398436*ep^5*mtt^4*mWW^8*s^5*t - 563856*ep^6*mtt^4*mWW^8*s^5*t + 624*mtt^3*mWW^9*s^5*t + 8488*ep*mtt^3*mWW^9*s^5*t + 19160*ep^2*mtt^3*mWW^9*s^5*t - 182908*ep^3*mtt^3*mWW^9*s^5*t - 940264*ep^4*mtt^3*mWW^9*s^5*t - 1490512*ep^5*mtt^3*mWW^9*s^5*t - 755264*ep^6*mtt^3*mWW^9*s^5*t - 400*mtt^2*mWW^10*s^5*t - 4256*ep*mtt^2*mWW^10*s^5*t - 13976*ep^2*mtt^2*mWW^10*s^5*t + 29592*ep^3*mtt^2*mWW^10*s^5*t + 232032*ep^4*mtt^2*mWW^10*s^5*t + 389412*ep^5*mtt^2*mWW^10*s^5*t + 198832*ep^6*mtt^2*mWW^10*s^5*t + 64*mtt*mWW^11*s^5*t + 190*ep*mtt*mWW^11*s^5*t + 58*ep^2*mtt*mWW^11*s^5*t + 6676*ep^3*mtt*mWW^11*s^5*t + 43344*ep^4*mtt*mWW^11*s^5*t + 90880*ep^5*mtt*mWW^11*s^5*t + 62656*ep^6*mtt*mWW^11*s^5*t + 44*ep*mWW^12*s^5*t + 324*ep^2*mWW^12*s^5*t - 1132*ep^3*mWW^12*s^5*t - 10552*ep^4*mWW^12*s^5*t - 21852*ep^5*mWW^12*s^5*t - 14320*ep^6*mWW^12*s^5*t - 8208*ep*mtt^8*mWW^3*s^6*t - 49764*ep^2*mtt^8*mWW^3*s^6*t + 4120*ep^3*mtt^8*mWW^3*s^6*t + 568812*ep^4*mtt^8*mWW^3*s^6*t + 1278560*ep^5*mtt^8*mWW^3*s^6*t + 848400*ep^6*mtt^8*mWW^3*s^6*t + 21532*ep*mtt^7*mWW^4*s^6*t + 148742*ep^2*mtt^7*mWW^4*s^6*t + 126690*ep^3*mtt^7*mWW^4*s^6*t - 1133380*ep^4*mtt^7*mWW^4*s^6*t - 3006256*ep^5*mtt^7*mWW^4*s^6*t - 2139520*ep^6*mtt^7*mWW^4*s^6*t + 1280*mtt^6*mWW^5*s^6*t + 3262*ep*mtt^6*mWW^5*s^6*t - 60194*ep^2*mtt^6*mWW^5*s^6*t - 400644*ep^3*mtt^6*mWW^5*s^6*t - 955204*ep^4*mtt^6*mWW^5*s^6*t - 879408*ep^5*mtt^6*mWW^5*s^6*t - 190624*ep^6*mtt^6*mWW^5*s^6*t - 3872*mtt^5*mWW^6*s^6*t - 60082*ep*mtt^5*mWW^6*s^6*t - 217574*ep^2*mtt^5*mWW^6*s^6*t + 465848*ep^3*mtt^5*mWW^6*s^6*t + 4135660*ep^4*mtt^5*mWW^6*s^6*t + 7933180*ep^5*mtt^5*mWW^6*s^6*t + 4855280*ep^6*mtt^5*mWW^6*s^6*t + 4088*mtt^4*mWW^7*s^6*t + 63016*ep*mtt^4*mWW^7*s^6*t + 259388*ep^2*mtt^4*mWW^7*s^6*t - 182712*ep^3*mtt^4*mWW^7*s^6*t - 3241092*ep^4*mtt^4*mWW^7*s^6*t - 6727676*ep^5*mtt^4*mWW^7*s^6*t - 4312016*ep^6*mtt^4*mWW^7*s^6*t - 1560*mtt^3*mWW^8*s^6*t - 16044*ep*mtt^3*mWW^8*s^6*t - 60710*ep^2*mtt^3*mWW^8*s^6*t - 74462*ep^3*mtt^3*mWW^8*s^6*t + 78684*ep^4*mtt^3*mWW^8*s^6*t + 327320*ep^5*mtt^3*mWW^8*s^6*t + 284960*ep^6*mtt^3*mWW^8*s^6*t - 72*mtt^2*mWW^9*s^6*t - 5670*ep*mtt^2*mWW^9*s^6*t - 31666*ep^2*mtt^2*mWW^9*s^6*t + 68400*ep^3*mtt^2*mWW^9*s^6*t + 708024*ep^4*mtt^2*mWW^9*s^6*t + 1406944*ep^5*mtt^2*mWW^9*s^6*t + 855776*ep^6*mtt^2*mWW^9*s^6*t + 152*mtt*mWW^10*s^6*t + 2290*ep*mtt*mWW^10*s^6*t + 12278*ep^2*mtt*mWW^10*s^6*t - 6276*ep^3*mtt*mWW^10*s^6*t - 159228*ep^4*mtt*mWW^10*s^6*t - 324948*ep^5*mtt*mWW^10*s^6*t - 194256*ep^6*mtt*mWW^10*s^6*t - 16*mWW^11*s^6*t - 96*ep*mWW^11*s^6*t - 500*ep^2*mWW^11*s^6*t - 964*ep^3*mWW^11*s^6*t - 2276*ep^4*mWW^11*s^6*t - 7716*ep^5*mWW^11*s^6*t - 8000*ep^6*mWW^11*s^6*t + 5400*ep*mtt^7*mWW^3*s^7*t + 33816*ep^2*mtt^7*mWW^3*s^7*t + 7088*ep^3*mtt^7*mWW^3*s^7*t - 377280*ep^4*mtt^7*mWW^3*s^7*t - 924704*ep^5*mtt^7*mWW^3*s^7*t - 651840*ep^6*mtt^7*mWW^3*s^7*t - 14012*ep*mtt^6*mWW^4*s^7*t - 89996*ep^2*mtt^6*mWW^4*s^7*t - 56532*ep^3*mtt^6*mWW^4*s^7*t + 742636*ep^4*mtt^6*mWW^4*s^7*t + 1896856*ep^5*mtt^6*mWW^4*s^7*t + 1340064*ep^6*mtt^6*mWW^4*s^7*t - 1040*mtt^5*mWW^5*s^7*t - 6348*ep*mtt^5*mWW^5*s^7*t + 2504*ep^2*mtt^5*mWW^5*s^7*t + 145102*ep^3*mtt^5*mWW^5*s^7*t + 705954*ep^4*mtt^5*mWW^5*s^7*t + 1335060*ep^5*mtt^5*mWW^5*s^7*t + 869680*ep^6*mtt^5*mWW^5*s^7*t + 2808*mtt^4*mWW^6*s^7*t + 46054*ep*mtt^4*mWW^6*s^7*t + 180632*ep^2*mtt^4*mWW^6*s^7*t - 220970*ep^3*mtt^4*mWW^6*s^7*t - 2854268*ep^4*mtt^4*mWW^6*s^7*t - 6000908*ep^5*mtt^4*mWW^6*s^7*t - 3942480*ep^6*mtt^4*mWW^6*s^7*t - 2616*mtt^3*mWW^7*s^7*t - 41058*ep*mtt^3*mWW^7*s^7*t - 165002*ep^2*mtt^3*mWW^7*s^7*t + 140234*ep^3*mtt^3*mWW^7*s^7*t + 2096906*ep^4*mtt^3*mWW^7*s^7*t + 4251708*ep^5*mtt^3*mWW^7*s^7*t + 2690864*ep^6*mtt^3*mWW^7*s^7*t + 856*mtt^2*mWW^8*s^7*t + 7950*ep*mtt^2*mWW^8*s^7*t + 25008*ep^2*mtt^2*mWW^8*s^7*t - 7522*ep^3*mtt^2*mWW^8*s^7*t - 89096*ep^4*mtt^2*mWW^8*s^7*t - 25512*ep^5*mtt^2*mWW^8*s^7*t + 61632*ep^6*mtt^2*mWW^8*s^7*t + 40*mtt*mWW^9*s^7*t + 2606*ep*mtt*mWW^9*s^7*t + 15894*ep^2*mtt*mWW^9*s^7*t - 12384*ep^3*mtt*mWW^9*s^7*t - 281376*ep^4*mtt*mWW^9*s^7*t - 646376*ep^5*mtt*mWW^9*s^7*t - 438592*ep^6*mtt*mWW^9*s^7*t - 48*mWW^10*s^7*t - 592*ep*mWW^10*s^7*t - 3240*ep^2*mWW^10*s^7*t + 1432*ep^3*mWW^10*s^7*t + 44908*ep^4*mWW^10*s^7*t + 97556*ep^5*mWW^10*s^7*t + 62224*ep^6*mWW^10*s^7*t - 1152*ep*mtt^6*mWW^3*s^8*t - 9276*ep^2*mtt^6*mWW^3*s^8*t - 16544*ep^3*mtt^6*mWW^3*s^8*t + 85644*ep^4*mtt^6*mWW^3*s^8*t + 316928*ep^5*mtt^6*mWW^3*s^8*t + 270480*ep^6*mtt^6*mWW^3*s^8*t + 5812*ep*mtt^5*mWW^4*s^8*t + 30174*ep^2*mtt^5*mWW^4*s^8*t - 7210*ep^3*mtt^5*mWW^4*s^8*t - 324512*ep^4*mtt^5*mWW^4*s^8*t - 725016*ep^5*mtt^5*mWW^4*s^8*t - 489664*ep^6*mtt^5*mWW^4*s^8*t + 336*mtt^4*mWW^5*s^8*t + 686*ep*mtt^4*mWW^5*s^8*t + 426*ep^2*mtt^4*mWW^5*s^8*t + 38190*ep^3*mtt^4*mWW^5*s^8*t - 26786*ep^4*mtt^4*mWW^5*s^8*t - 428440*ep^5*mtt^4*mWW^5*s^8*t - 476064*ep^6*mtt^4*mWW^5*s^8*t - 816*mtt^3*mWW^6*s^8*t - 16262*ep*mtt^3*mWW^6*s^8*t - 68146*ep^2*mtt^3*mWW^6*s^8*t + 27198*ep^3*mtt^3*mWW^6*s^8*t + 893274*ep^4*mtt^3*mWW^6*s^8*t + 2139908*ep^5*mtt^3*mWW^6*s^8*t + 1538272*ep^6*mtt^3*mWW^6*s^8*t + 608*mtt^2*mWW^7*s^8*t + 12518*ep*mtt^2*mWW^7*s^8*t + 56572*ep^2*mtt^2*mWW^7*s^8*t - 39578*ep^3*mtt^2*mWW^7*s^8*t - 672620*ep^4*mtt^2*mWW^7*s^8*t - 1338560*ep^5*mtt^2*mWW^7*s^8*t - 821184*ep^6*mtt^2*mWW^7*s^8*t - 80*mtt*mWW^8*s^8*t - 982*ep*mtt*mWW^8*s^8*t - 6756*ep^2*mtt*mWW^8*s^8*t + 2368*ep^3*mtt*mWW^8*s^8*t + 22514*ep^4*mtt*mWW^8*s^8*t - 45300*ep^5*mtt*mWW^8*s^8*t - 88512*ep^6*mtt*mWW^8*s^8*t - 48*mWW^9*s^8*t - 620*ep*mWW^9*s^8*t - 2322*ep^2*mWW^9*s^8*t + 1768*ep^3*mWW^9*s^8*t + 42694*ep^4*mWW^9*s^8*t + 108992*ep^5*mWW^9*s^8*t + 81648*ep^6*mWW^9*s^8*t - 648*ep*mtt^5*mWW^3*s^9*t - 1848*ep^2*mtt^5*mWW^3*s^9*t + 13624*ep^3*mtt^5*mWW^3*s^9*t + 37704*ep^4*mtt^5*mWW^3*s^9*t - 8224*ep^5*mtt^5*mWW^3*s^9*t - 49440*ep^6*mtt^5*mWW^3*s^9*t - 1628*ep*mtt^4*mWW^4*s^9*t - 4976*ep^2*mtt^4*mWW^4*s^9*t + 16320*ep^3*mtt^4*mWW^4*s^9*t + 98796*ep^4*mtt^4*mWW^4*s^9*t + 176648*ep^5*mtt^4*mWW^4*s^9*t + 109472*ep^6*mtt^4*mWW^4*s^9*t + 32*mtt^3*mWW^5*s^9*t + 2020*ep*mtt^3*mWW^5*s^9*t + 6868*ep^2*mtt^3*mWW^5*s^9*t - 46424*ep^3*mtt^3*mWW^5*s^9*t - 172568*ep^4*mtt^3*mWW^5*s^9*t - 116208*ep^5*mtt^3*mWW^5*s^9*t + 47680*ep^6*mtt^3*mWW^5*s^9*t - 16*mtt^2*mWW^6*s^9*t + 1840*ep*mtt^2*mWW^6*s^9*t + 8880*ep^2*mtt^2*mWW^6*s^9*t + 10512*ep^3*mtt^2*mWW^6*s^9*t - 77680*ep^4*mtt^2*mWW^6*s^9*t - 285216*ep^5*mtt^2*mWW^6*s^9*t - 252864*ep^6*mtt^2*mWW^6*s^9*t - 1500*ep*mtt*mWW^7*s^9*t - 10316*ep^2*mtt*mWW^7*s^9*t + 3880*ep^3*mtt*mWW^7*s^9*t + 114768*ep^4*mtt*mWW^7*s^9*t + 222768*ep^5*mtt*mWW^7*s^9*t + 126048*ep^6*mtt*mWW^7*s^9*t - 16*mWW^8*s^9*t - 84*ep*mWW^8*s^9*t + 1152*ep^2*mWW^8*s^9*t - 216*ep^3*mWW^8*s^9*t - 9084*ep^4*mWW^8*s^9*t - 2440*ep^5*mWW^8*s^9*t + 11424*ep^6*mWW^8*s^9*t + 432*ep*mtt^4*mWW^3*s^10*t + 1704*ep^2*mtt^4*mWW^3*s^10*t - 5308*ep^3*mtt^4*mWW^3*s^10*t - 25596*ep^4*mtt^4*mWW^3*s^10*t - 22640*ep^5*mtt^4*mWW^3*s^10*t + 1200*ep^6*mtt^4*mWW^3*s^10*t + 232*ep*mtt^3*mWW^4*s^10*t - 24*ep^2*mtt^3*mWW^4*s^10*t - 4052*ep^3*mtt^3*mWW^4*s^10*t - 12588*ep^4*mtt^3*mWW^4*s^10*t - 20808*ep^5*mtt^3*mWW^4*s^10*t - 14752*ep^6*mtt^3*mWW^4*s^10*t - 32*mtt^2*mWW^5*s^10*t - 852*ep*mtt^2*mWW^5*s^10*t - 3260*ep^2*mtt^2*mWW^5*s^10*t + 10992*ep^3*mtt^2*mWW^5*s^10*t + 58112*ep^4*mtt^2*mWW^5*s^10*t + 67072*ep^5*mtt^2*mWW^5*s^10*t + 15456*ep^6*mtt^2*mWW^5*s^10*t + 32*mtt*mWW^6*s^10*t + 128*ep*mtt*mWW^6*s^10*t + 644*ep^2*mtt*mWW^6*s^10*t - 2008*ep^3*mtt*mWW^6*s^10*t - 9540*ep^4*mtt*mWW^6*s^10*t + 24*ep^5*mtt*mWW^6*s^10*t + 12768*ep^6*mtt*mWW^6*s^10*t + 60*ep*mWW^7*s^10*t + 840*ep^2*mWW^7*s^10*t - 344*ep^3*mWW^7*s^10*t - 11876*ep^4*mWW^7*s^10*t - 23936*ep^5*mWW^7*s^10*t - 13520*ep^6*mWW^7*s^10*t - 72*ep*mtt^3*mWW^3*s^11*t - 276*ep^2*mtt^3*mWW^3*s^11*t + 820*ep^3*mtt^3*mWW^3*s^11*t + 4008*ep^4*mtt^3*mWW^3*s^11*t + 3680*ep^5*mtt^3*mWW^3*s^11*t + 16*ep*mtt^2*mWW^4*s^11*t + 188*ep^2*mtt^2*mWW^4*s^11*t - 188*ep^3*mtt^2*mWW^4*s^11*t - 2216*ep^4*mtt^2*mWW^4*s^11*t - 2432*ep^5*mtt^2*mWW^4*s^11*t + 80*ep*mtt*mWW^5*s^11*t + 372*ep^2*mtt*mWW^5*s^11*t - 404*ep^3*mtt*mWW^5*s^11*t - 3240*ep^4*mtt*mWW^5*s^11*t - 3168*ep^5*mtt*mWW^5*s^11*t - 24*ep*mWW^6*s^11*t - 236*ep^2*mWW^6*s^11*t + 156*ep^3*mWW^6*s^11*t + 2408*ep^4*mWW^6*s^11*t + 2688*ep^5*mWW^6*s^11*t - 36*ep^2*mtt^13*mWW^2*s*t^2 - 348*ep^3*mtt^13*mWW^2*s*t^2 - 1200*ep^4*mtt^13*mWW^2*s*t^2 - 1776*ep^5*mtt^13*mWW^2*s*t^2 - 960*ep^6*mtt^13*mWW^2*s*t^2 + 60*ep*mtt^12*mWW^3*s*t^2 + 630*ep^2*mtt^12*mWW^3*s*t^2 + 2166*ep^3*mtt^12*mWW^3*s*t^2 + 2088*ep^4*mtt^12*mWW^3*s*t^2 - 2280*ep^5*mtt^12*mWW^3*s*t^2 - 3744*ep^6*mtt^12*mWW^3*s*t^2 - 222*ep*mtt^11*mWW^4*s*t^2 - 1776*ep^2*mtt^11*mWW^4*s*t^2 - 2406*ep^3*mtt^11*mWW^4*s*t^2 + 12720*ep^4*mtt^11*mWW^4*s*t^2 + 40680*ep^5*mtt^11*mWW^4*s*t^2 + 32544*ep^6*mtt^11*mWW^4*s*t^2 + 240*ep*mtt^10*mWW^5*s*t^2 + 1224*ep^2*mtt^10*mWW^5*s*t^2 - 4764*ep^3*mtt^10*mWW^5*s*t^2 - 42048*ep^4*mtt^10*mWW^5*s*t^2 - 91056*ep^5*mtt^10*mWW^5*s*t^2 - 63936*ep^6*mtt^10*mWW^5*s*t^2 + 24*ep*mtt^9*mWW^6*s*t^2 + 960*ep^2*mtt^9*mWW^6*s*t^2 + 8532*ep^3*mtt^9*mWW^6*s*t^2 + 31008*ep^4*mtt^9*mWW^6*s*t^2 + 50448*ep^5*mtt^9*mWW^6*s*t^2 + 30528*ep^6*mtt^9*mWW^6*s*t^2 - 168*ep*mtt^8*mWW^7*s*t^2 - 780*ep^2*mtt^8*mWW^7*s*t^2 + 4224*ep^3*mtt^8*mWW^7*s*t^2 + 33168*ep^4*mtt^8*mWW^7*s*t^2 + 70464*ep^5*mtt^8*mWW^7*s*t^2 + 49152*ep^6*mtt^8*mWW^7*s*t^2 + 60*ep*mtt^7*mWW^8*s*t^2 - 840*ep^2*mtt^7*mWW^8*s*t^2 - 13776*ep^3*mtt^7*mWW^8*s*t^2 - 60768*ep^4*mtt^7*mWW^8*s*t^2 - 109440*ep^5*mtt^7*mWW^8*s*t^2 - 70656*ep^6*mtt^7*mWW^8*s*t^2 - 48*ep*mtt^6*mWW^9*s*t^2 - 24*ep^2*mtt^6*mWW^9*s*t^2 + 3516*ep^3*mtt^6*mWW^9*s*t^2 + 19200*ep^4*mtt^6*mWW^9*s*t^2 + 37680*ep^5*mtt^6*mWW^9*s*t^2 + 25536*ep^6*mtt^6*mWW^9*s*t^2 + 120*ep*mtt^5*mWW^10*s*t^2 + 1476*ep^2*mtt^5*mWW^10*s*t^2 + 6984*ep^3*mtt^5*mWW^10*s*t^2 + 15888*ep^4*mtt^5*mWW^10*s*t^2 + 17376*ep^5*mtt^5*mWW^10*s*t^2 + 7296*ep^6*mtt^5*mWW^10*s*t^2 - 84*ep*mtt^4*mWW^11*s*t^2 - 1050*ep^2*mtt^4*mWW^11*s*t^2 - 5142*ep^3*mtt^4*mWW^11*s*t^2 - 12408*ep^4*mtt^4*mWW^11*s*t^2 - 14808*ep^5*mtt^4*mWW^11*s*t^2 - 7008*ep^6*mtt^4*mWW^11*s*t^2 + 18*ep*mtt^3*mWW^12*s*t^2 + 216*ep^2*mtt^3*mWW^12*s*t^2 + 1014*ep^3*mtt^3*mWW^12*s*t^2 + 2352*ep^4*mtt^3*mWW^12*s*t^2 + 2712*ep^5*mtt^3*mWW^12*s*t^2 + 1248*ep^6*mtt^3*mWW^12*s*t^2 + 288*ep*mtt^12*mWW^2*s^2*t^2 + 2028*ep^2*mtt^12*mWW^2*s^2*t^2 + 2316*ep^3*mtt^12*mWW^2*s^2*t^2 - 10808*ep^4*mtt^12*mWW^2*s^2*t^2 - 29184*ep^5*mtt^12*mWW^2*s^2*t^2 - 19840*ep^6*mtt^12*mWW^2*s^2*t^2 - 1352*ep*mtt^11*mWW^3*s^2*t^2 - 11022*ep^2*mtt^11*mWW^3*s^2*t^2 - 21022*ep^3*mtt^11*mWW^3*s^2*t^2 + 34956*ep^4*mtt^11*mWW^3*s^2*t^2 + 146304*ep^5*mtt^11*mWW^3*s^2*t^2 + 117696*ep^6*mtt^11*mWW^3*s^2*t^2 - 16*mtt^10*mWW^4*s^2*t^2 + 1284*ep*mtt^10*mWW^4*s^2*t^2 + 12590*ep^2*mtt^10*mWW^4*s^2*t^2 + 29068*ep^3*mtt^10*mWW^4*s^2*t^2 - 43466*ep^4*mtt^10*mWW^4*s^2*t^2 - 223996*ep^5*mtt^10*mWW^4*s^2*t^2 - 200912*ep^6*mtt^10*mWW^4*s^2*t^2 + 8*mtt^9*mWW^5*s^2*t^2 + 1914*ep*mtt^9*mWW^5*s^2*t^2 + 16428*ep^2*mtt^9*mWW^5*s^2*t^2 + 45470*ep^3*mtt^9*mWW^5*s^2*t^2 + 47376*ep^4*mtt^9*mWW^5*s^2*t^2 + 21112*ep^5*mtt^9*mWW^5*s^2*t^2 + 14368*ep^6*mtt^9*mWW^5*s^2*t^2 + 112*mtt^8*mWW^6*s^2*t^2 - 3148*ep*mtt^8*mWW^6*s^2*t^2 - 36188*ep^2*mtt^8*mWW^6*s^2*t^2 - 104718*ep^3*mtt^8*mWW^6*s^2*t^2 - 14062*ep^4*mtt^8*mWW^6*s^2*t^2 + 311668*ep^5*mtt^8*mWW^6*s^2*t^2 + 312944*ep^6*mtt^8*mWW^6*s^2*t^2 - 184*mtt^7*mWW^7*s^2*t^2 - 706*ep*mtt^7*mWW^7*s^2*t^2 + 2504*ep^2*mtt^7*mWW^7*s^2*t^2 - 7366*ep^3*mtt^7*mWW^7*s^2*t^2 - 160432*ep^4*mtt^7*mWW^7*s^2*t^2 - 454840*ep^5*mtt^7*mWW^7*s^2*t^2 - 377760*ep^6*mtt^7*mWW^7*s^2*t^2 + 16*mtt^6*mWW^8*s^2*t^2 + 2520*ep*mtt^6*mWW^8*s^2*t^2 + 28356*ep^2*mtt^6*mWW^8*s^2*t^2 + 126334*ep^3*mtt^6*mWW^8*s^2*t^2 + 291046*ep^4*mtt^6*mWW^8*s^2*t^2 + 360668*ep^5*mtt^6*mWW^8*s^2*t^2 + 193744*ep^6*mtt^6*mWW^8*s^2*t^2 + 152*mtt^5*mWW^9*s^2*t^2 + 54*ep*mtt^5*mWW^9*s^2*t^2 - 12224*ep^2*mtt^5*mWW^9*s^2*t^2 - 68538*ep^3*mtt^5*mWW^9*s^2*t^2 - 141696*ep^4*mtt^5*mWW^9*s^2*t^2 - 109800*ep^5*mtt^5*mWW^9*s^2*t^2 - 13536*ep^6*mtt^5*mWW^9*s^2*t^2 - 112*mtt^4*mWW^10*s^2*t^2 - 1436*ep*mtt^4*mWW^10*s^2*t^2 - 7672*ep^2*mtt^4*mWW^10*s^2*t^2 - 24270*ep^3*mtt^4*mWW^10*s^2*t^2 - 56178*ep^4*mtt^4*mWW^10*s^2*t^2 - 86788*ep^5*mtt^4*mWW^10*s^2*t^2 - 59056*ep^6*mtt^4*mWW^10*s^2*t^2 + 24*mtt^3*mWW^11*s^2*t^2 + 666*ep*mtt^3*mWW^11*s^2*t^2 + 6414*ep^2*mtt^3*mWW^11*s^2*t^2 + 29268*ep^3*mtt^3*mWW^11*s^2*t^2 + 69700*ep^4*mtt^3*mWW^11*s^2*t^2 + 84216*ep^5*mtt^3*mWW^11*s^2*t^2 + 40928*ep^6*mtt^3*mWW^11*s^2*t^2 - 84*ep*mtt^2*mWW^12*s^2*t^2 - 1226*ep^2*mtt^2*mWW^12*s^2*t^2 - 6650*ep^3*mtt^2*mWW^12*s^2*t^2 - 16772*ep^4*mtt^2*mWW^12*s^2*t^2 - 19792*ep^5*mtt^2*mWW^12*s^2*t^2 - 8768*ep^6*mtt^2*mWW^12*s^2*t^2 + 12*ep^2*mtt*mWW^13*s^2*t^2 + 108*ep^3*mtt*mWW^13*s^2*t^2 + 336*ep^4*mtt*mWW^13*s^2*t^2 + 432*ep^5*mtt*mWW^13*s^2*t^2 + 192*ep^6*mtt*mWW^13*s^2*t^2 - 2016*ep*mtt^11*mWW^2*s^3*t^2 - 13188*ep^2*mtt^11*mWW^2*s^3*t^2 - 6468*ep^3*mtt^11*mWW^2*s^3*t^2 + 109256*ep^4*mtt^11*mWW^2*s^3*t^2 + 254016*ep^5*mtt^11*mWW^2*s^3*t^2 + 165760*ep^6*mtt^11*mWW^2*s^3*t^2 + 4380*ep*mtt^10*mWW^3*s^3*t^2 + 38984*ep^2*mtt^10*mWW^3*s^3*t^2 + 93314*ep^3*mtt^10*mWW^3*s^3*t^2 - 54610*ep^4*mtt^10*mWW^3*s^3*t^2 - 434292*ep^5*mtt^10*mWW^3*s^3*t^2 - 386096*ep^6*mtt^10*mWW^3*s^3*t^2 + 224*mtt^9*mWW^4*s^3*t^2 + 9866*ep*mtt^9*mWW^4*s^3*t^2 + 40418*ep^2*mtt^9*mWW^4*s^3*t^2 - 117472*ep^3*mtt^9*mWW^4*s^3*t^2 - 826216*ep^4*mtt^9*mWW^4*s^3*t^2 - 1347064*ep^5*mtt^9*mWW^4*s^3*t^2 - 675024*ep^6*mtt^9*mWW^4*s^3*t^2 - 400*mtt^8*mWW^5*s^3*t^2 - 33086*ep*mtt^8*mWW^5*s^3*t^2 - 232518*ep^2*mtt^8*mWW^5*s^3*t^2 - 288210*ep^3*mtt^8*mWW^5*s^3*t^2 + 1277394*ep^4*mtt^8*mWW^5*s^3*t^2 + 3662576*ep^5*mtt^8*mWW^5*s^3*t^2 + 2592352*ep^6*mtt^8*mWW^5*s^3*t^2 - 456*mtt^7*mWW^6*s^3*t^2 + 17778*ep*mtt^7*mWW^6*s^3*t^2 + 206832*ep^2*mtt^7*mWW^6*s^3*t^2 + 641780*ep^3*mtt^7*mWW^6*s^3*t^2 + 202598*ep^4*mtt^7*mWW^6*s^3*t^2 - 1765216*ep^5*mtt^7*mWW^6*s^3*t^2 - 1913584*ep^6*mtt^7*mWW^6*s^3*t^2 + 1216*mtt^6*mWW^7*s^3*t^2 + 20642*ep*mtt^6*mWW^7*s^3*t^2 + 68656*ep^2*mtt^6*mWW^7*s^3*t^2 - 178822*ep^3*mtt^6*mWW^7*s^3*t^2 - 1139580*ep^4*mtt^6*mWW^7*s^3*t^2 - 1595500*ep^5*mtt^6*mWW^7*s^3*t^2 - 574880*ep^6*mtt^6*mWW^7*s^3*t^2 - 112*mtt^5*mWW^8*s^3*t^2 - 19538*ep*mtt^5*mWW^8*s^3*t^2 - 171354*ep^2*mtt^5*mWW^8*s^3*t^2 - 445260*ep^3*mtt^5*mWW^8*s^3*t^2 - 110984*ep^4*mtt^5*mWW^8*s^3*t^2 + 930860*ep^5*mtt^5*mWW^8*s^3*t^2 + 862656*ep^6*mtt^5*mWW^8*s^3*t^2 - 1104*mtt^4*mWW^9*s^3*t^2 - 4010*ep*mtt^4*mWW^9*s^3*t^2 + 54882*ep^2*mtt^4*mWW^9*s^3*t^2 + 392070*ep^3*mtt^4*mWW^9*s^3*t^2 + 902270*ep^4*mtt^4*mWW^9*s^3*t^2 + 761064*ep^5*mtt^4*mWW^9*s^3*t^2 + 113168*ep^6*mtt^4*mWW^9*s^3*t^2 + 792*mtt^3*mWW^10*s^3*t^2 + 7766*ep*mtt^3*mWW^10*s^3*t^2 + 15672*ep^2*mtt^3*mWW^10*s^3*t^2 - 69520*ep^3*mtt^3*mWW^10*s^3*t^2 - 325106*ep^4*mtt^3*mWW^10*s^3*t^2 - 426568*ep^5*mtt^3*mWW^10*s^3*t^2 - 160816*ep^6*mtt^3*mWW^10*s^3*t^2 - 160*mtt^2*mWW^11*s^3*t^2 - 1814*ep*mtt^2*mWW^11*s^3*t^2 - 9564*ep^2*mtt^2*mWW^11*s^3*t^2 - 30828*ep^3*mtt^2*mWW^11*s^3*t^2 - 64206*ep^4*mtt^2*mWW^11*s^3*t^2 - 78808*ep^5*mtt^2*mWW^11*s^3*t^2 - 42128*ep^6*mtt^2*mWW^11*s^3*t^2 + 32*ep*mtt*mWW^12*s^3*t^2 + 1204*ep^2*mtt*mWW^12*s^3*t^2 + 9644*ep^3*mtt*mWW^12*s^3*t^2 + 29940*ep^4*mtt*mWW^12*s^3*t^2 + 39988*ep^5*mtt*mWW^12*s^3*t^2 + 19120*ep^6*mtt*mWW^12*s^3*t^2 - 24*ep^2*mWW^13*s^3*t^2 - 228*ep^3*mWW^13*s^3*t^2 - 756*ep^4*mWW^13*s^3*t^2 - 1056*ep^5*mWW^13*s^3*t^2 - 528*ep^6*mWW^13*s^3*t^2 + 6048*ep*mtt^10*mWW^2*s^4*t^2 + 38556*ep^2*mtt^10*mWW^2*s^4*t^2 + 9660*ep^3*mtt^10*mWW^2*s^4*t^2 - 361368*ep^4*mtt^10*mWW^2*s^4*t^2 - 811776*ep^5*mtt^10*mWW^2*s^4*t^2 - 524160*ep^6*mtt^10*mWW^2*s^4*t^2 - 4092*ep*mtt^9*mWW^3*s^4*t^2 - 54348*ep^2*mtt^9*mWW^3*s^4*t^2 - 225106*ep^3*mtt^9*mWW^3*s^4*t^2 - 292266*ep^4*mtt^9*mWW^3*s^4*t^2 + 111980*ep^5*mtt^9*mWW^3*s^4*t^2 + 322960*ep^6*mtt^9*mWW^3*s^4*t^2 - 976*mtt^8*mWW^4*s^4*t^2 - 56324*ep*mtt^8*mWW^4*s^4*t^2 - 295072*ep^2*mtt^8*mWW^4*s^4*t^2 + 230746*ep^3*mtt^8*mWW^4*s^4*t^2 + 3949774*ep^4*mtt^8*mWW^4*s^4*t^2 + 7867900*ep^5*mtt^8*mWW^4*s^4*t^2 + 4762912*ep^6*mtt^8*mWW^4*s^4*t^2 + 1520*mtt^7*mWW^5*s^4*t^2 + 108704*ep*mtt^7*mWW^5*s^4*t^2 + 741646*ep^2*mtt^7*mWW^5*s^4*t^2 + 820224*ep^3*mtt^7*mWW^5*s^4*t^2 - 4632182*ep^4*mtt^7*mWW^5*s^4*t^2 - 12949740*ep^5*mtt^7*mWW^5*s^4*t^2 - 9251216*ep^6*mtt^7*mWW^5*s^4*t^2 + 2376*mtt^6*mWW^6*s^4*t^2 - 14816*ep*mtt^6*mWW^6*s^4*t^2 - 374328*ep^2*mtt^6*mWW^6*s^4*t^2 - 1700082*ep^3*mtt^6*mWW^6*s^4*t^2 - 2381166*ep^4*mtt^6*mWW^6*s^4*t^2 + 565900*ep^5*mtt^6*mWW^6*s^4*t^2 + 2389040*ep^6*mtt^6*mWW^6*s^4*t^2 - 5872*mtt^5*mWW^7*s^4*t^2 - 100842*ep*mtt^5*mWW^7*s^4*t^2 - 364236*ep^2*mtt^5*mWW^7*s^4*t^2 + 791602*ep^3*mtt^5*mWW^7*s^4*t^2 + 6397312*ep^4*mtt^5*mWW^7*s^4*t^2 + 11248072*ep^5*mtt^5*mWW^7*s^4*t^2 + 6182528*ep^6*mtt^5*mWW^7*s^4*t^2 + 2544*mtt^4*mWW^8*s^4*t^2 + 65204*ep*mtt^4*mWW^8*s^4*t^2 + 401066*ep^2*mtt^4*mWW^8*s^4*t^2 + 540760*ep^3*mtt^4*mWW^8*s^4*t^2 - 1804098*ep^4*mtt^4*mWW^8*s^4*t^2 - 5565740*ep^5*mtt^4*mWW^8*s^4*t^2 - 4050160*ep^6*mtt^4*mWW^8*s^4*t^2 + 1536*mtt^3*mWW^9*s^4*t^2 + 8276*ep*mtt^3*mWW^9*s^4*t^2 - 71790*ep^2*mtt^3*mWW^9*s^4*t^2 - 645128*ep^3*mtt^3*mWW^9*s^4*t^2 - 1694602*ep^4*mtt^3*mWW^9*s^4*t^2 - 1671332*ep^5*mtt^3*mWW^9*s^4*t^2 - 407152*ep^6*mtt^3*mWW^9*s^4*t^2 - 1384*mtt^2*mWW^10*s^4*t^2 - 14320*ep*mtt^2*mWW^10*s^4*t^2 - 27588*ep^2*mtt^2*mWW^10*s^4*t^2 + 176182*ep^3*mtt^2*mWW^10*s^4*t^2 + 838242*ep^4*mtt^2*mWW^10*s^4*t^2 + 1226572*ep^5*mtt^2*mWW^10*s^4*t^2 + 576176*ep^6*mtt^2*mWW^10*s^4*t^2 + 256*mtt*mWW^11*s^4*t^2 + 2114*ep*mtt*mWW^11*s^4*t^2 + 6056*ep^2*mtt*mWW^11*s^4*t^2 + 4280*ep^3*mtt*mWW^11*s^4*t^2 - 4694*ep^4*mtt*mWW^11*s^4*t^2 + 2972*ep^5*mtt*mWW^11*s^4*t^2 + 13040*ep^6*mtt*mWW^11*s^4*t^2 + 48*ep*mWW^12*s^4*t^2 + 38*ep^2*mWW^12*s^4*t^2 - 3138*ep^3*mWW^12*s^4*t^2 - 14952*ep^4*mWW^12*s^4*t^2 - 24808*ep^5*mWW^12*s^4*t^2 - 13968*ep^6*mWW^12*s^4*t^2 - 10080*ep*mtt^9*mWW^2*s^5*t^2 - 63420*ep^2*mtt^9*mWW^2*s^5*t^2 - 7980*ep^3*mtt^9*mWW^2*s^5*t^2 + 630280*ep^4*mtt^9*mWW^2*s^5*t^2 + 1394400*ep^5*mtt^9*mWW^2*s^5*t^2 + 896000*ep^6*mtt^9*mWW^2*s^5*t^2 - 1500*ep*mtt^8*mWW^3*s^5*t^2 + 31316*ep^2*mtt^8*mWW^3*s^5*t^2 + 301662*ep^3*mtt^8*mWW^3*s^5*t^2 + 862446*ep^4*mtt^8*mWW^3*s^5*t^2 + 929364*ep^5*mtt^8*mWW^3*s^5*t^2 + 296704*ep^6*mtt^8*mWW^3*s^5*t^2 + 2048*mtt^7*mWW^4*s^5*t^2 + 110386*ep*mtt^7*mWW^4*s^5*t^2 + 592820*ep^2*mtt^7*mWW^4*s^5*t^2 - 249238*ep^3*mtt^7*mWW^4*s^5*t^2 - 7202292*ep^4*mtt^7*mWW^4*s^5*t^2 - 15164952*ep^5*mtt^7*mWW^4*s^5*t^2 - 9585040*ep^6*mtt^7*mWW^4*s^5*t^2 - 2416*mtt^6*mWW^5*s^5*t^2 - 160796*ep*mtt^6*mWW^5*s^5*t^2 - 1070128*ep^2*mtt^6*mWW^5*s^5*t^2 - 1108936*ep^3*mtt^6*mWW^5*s^5*t^2 + 6969280*ep^4*mtt^6*mWW^5*s^5*t^2 + 19289704*ep^5*mtt^6*mWW^5*s^5*t^2 + 13825040*ep^6*mtt^6*mWW^5*s^5*t^2 - 5816*mtt^5*mWW^6*s^5*t^2 - 35660*ep*mtt^5*mWW^6*s^5*t^2 + 221880*ep^2*mtt^5*mWW^6*s^5*t^2 + 2215762*ep^3*mtt^5*mWW^6*s^5*t^2 + 5929670*ep^4*mtt^5*mWW^6*s^5*t^2 + 5738792*ep^5*mtt^5*mWW^6*s^5*t^2 + 1247056*ep^6*mtt^5*mWW^6*s^5*t^2 + 11648*mtt^4*mWW^7*s^5*t^2 + 192364*ep*mtt^4*mWW^7*s^5*t^2 + 705106*ep^2*mtt^4*mWW^7*s^5*t^2 - 1298990*ep^3*mtt^4*mWW^7*s^5*t^2 - 11778168*ep^4*mtt^4*mWW^7*s^5*t^2 - 21929148*ep^5*mtt^4*mWW^7*s^5*t^2 - 12916768*ep^6*mtt^4*mWW^7*s^5*t^2 - 5760*mtt^3*mWW^8*s^5*t^2 - 99602*ep*mtt^3*mWW^8*s^5*t^2 - 481258*ep^2*mtt^3*mWW^8*s^5*t^2 - 167482*ep^3*mtt^3*mWW^8*s^5*t^2 + 3959530*ep^4*mtt^3*mWW^8*s^5*t^2 + 9360244*ep^5*mtt^3*mWW^8*s^5*t^2 + 6344032*ep^6*mtt^3*mWW^8*s^5*t^2 - 480*mtt^2*mWW^9*s^5*t^2 - 4528*ep*mtt^2*mWW^9*s^5*t^2 + 39694*ep^2*mtt^2*mWW^9*s^5*t^2 + 421248*ep^3*mtt^2*mWW^9*s^5*t^2 + 1232838*ep^4*mtt^2*mWW^9*s^5*t^2 + 1355316*ep^5*mtt^2*mWW^9*s^5*t^2 + 398656*ep^6*mtt^2*mWW^9*s^5*t^2 + 888*mtt*mWW^10*s^5*t^2 + 10348*ep*mtt*mWW^10*s^5*t^2 + 26610*ep^2*mtt*mWW^10*s^5*t^2 - 108686*ep^3*mtt*mWW^10*s^5*t^2 - 627028*ep^4*mtt*mWW^10*s^5*t^2 - 1006564*ep^5*mtt*mWW^10*s^5*t^2 - 518176*ep^6*mtt*mWW^10*s^5*t^2 - 112*mWW^11*s^5*t^2 - 932*ep*mWW^11*s^5*t^2 - 2620*ep^2*mWW^11*s^5*t^2 + 2640*ep^3*mWW^11*s^5*t^2 + 23444*ep^4*mWW^11*s^5*t^2 + 32844*ep^5*mWW^11*s^5*t^2 + 12496*ep^6*mWW^11*s^5*t^2 + 10080*ep*mtt^8*mWW^2*s^6*t^2 + 62916*ep^2*mtt^8*mWW^2*s^6*t^2 + 3108*ep^3*mtt^8*mWW^2*s^6*t^2 - 647080*ep^4*mtt^8*mWW^2*s^6*t^2 - 1419264*ep^5*mtt^8*mWW^2*s^6*t^2 - 909440*ep^6*mtt^8*mWW^2*s^6*t^2 + 2688*ep*mtt^7*mWW^3*s^6*t^2 - 13282*ep^2*mtt^7*mWW^3*s^6*t^2 - 198866*ep^3*mtt^7*mWW^3*s^6*t^2 - 731188*ep^4*mtt^7*mWW^3*s^6*t^2 - 1091024*ep^5*mtt^7*mWW^3*s^6*t^2 - 588896*ep^6*mtt^7*mWW^3*s^6*t^2 - 2320*mtt^6*mWW^4*s^6*t^2 - 107404*ep*mtt^6*mWW^4*s^6*t^2 - 565206*ep^2*mtt^6*mWW^4*s^6*t^2 + 151380*ep^3*mtt^6*mWW^4*s^6*t^2 + 6574490*ep^4*mtt^6*mWW^4*s^6*t^2 + 14358876*ep^5*mtt^6*mWW^4*s^6*t^2 + 9356560*ep^6*mtt^6*mWW^4*s^6*t^2 + 2152*mtt^5*mWW^5*s^6*t^2 + 130758*ep*mtt^5*mWW^5*s^6*t^2 + 826260*ep^2*mtt^5*mWW^5*s^6*t^2 + 667846*ep^3*mtt^5*mWW^5*s^6*t^2 - 5962972*ep^4*mtt^5*mWW^5*s^6*t^2 - 15604792*ep^5*mtt^5*mWW^5*s^6*t^2 - 10975104*ep^6*mtt^5*mWW^5*s^6*t^2 + 6120*mtt^4*mWW^6*s^6*t^2 + 66700*ep*mtt^4*mWW^6*s^6*t^2 + 41900*ep^2*mtt^4*mWW^6*s^6*t^2 - 1454376*ep^3*mtt^4*mWW^6*s^6*t^2 - 5942984*ep^4*mtt^4*mWW^6*s^6*t^2 - 8708832*ep^5*mtt^4*mWW^6*s^6*t^2 - 4316960*ep^6*mtt^4*mWW^6*s^6*t^2 - 10136*mtt^3*mWW^7*s^6*t^2 - 171012*ep*mtt^3*mWW^7*s^6*t^2 - 642564*ep^2*mtt^3*mWW^7*s^6*t^2 + 987218*ep^3*mtt^3*mWW^7*s^6*t^2 + 10090626*ep^4*mtt^3*mWW^7*s^6*t^2 + 19558444*ep^5*mtt^3*mWW^7*s^6*t^2 + 11987984*ep^6*mtt^3*mWW^7*s^6*t^2 + 4360*mtt^2*mWW^8*s^6*t^2 + 68756*ep*mtt^2*mWW^8*s^6*t^2 + 305416*ep^2*mtt^2*mWW^8*s^6*t^2 - 66360*ep^3*mtt^2*mWW^8*s^6*t^2 - 3174396*ep^4*mtt^2*mWW^8*s^6*t^2 - 6923168*ep^5*mtt^2*mWW^8*s^6*t^2 - 4553120*ep^6*mtt^2*mWW^8*s^6*t^2 + 112*mtt*mWW^9*s^6*t^2 + 2494*ep*mtt*mWW^9*s^6*t^2 - 8806*ep^2*mtt*mWW^9*s^6*t^2 - 128190*ep^3*mtt*mWW^9*s^6*t^2 - 409746*ep^4*mtt*mWW^9*s^6*t^2 - 501412*ep^5*mtt*mWW^9*s^6*t^2 - 179376*ep^6*mtt*mWW^9*s^6*t^2 - 288*mWW^10*s^6*t^2 - 3060*ep*mWW^10*s^6*t^2 - 8170*ep^2*mWW^10*s^6*t^2 + 24032*ep^3*mWW^10*s^6*t^2 + 156786*ep^4*mWW^10*s^6*t^2 + 265892*ep^5*mWW^10*s^6*t^2 + 144560*ep^6*mWW^10*s^6*t^2 - 6048*ep*mtt^7*mWW^2*s^7*t^2 - 37548*ep^2*mtt^7*mWW^2*s^7*t^2 + 84*ep^3*mtt^7*mWW^2*s^7*t^2 + 394968*ep^4*mtt^7*mWW^2*s^7*t^2 + 861504*ep^5*mtt^7*mWW^2*s^7*t^2 + 551040*ep^6*mtt^7*mWW^2*s^7*t^2 + 3468*ep*mtt^6*mWW^3*s^7*t^2 + 26832*ep^2*mtt^6*mWW^3*s^7*t^2 + 10166*ep^3*mtt^6*mWW^3*s^7*t^2 - 76478*ep^4*mtt^6*mWW^3*s^7*t^2 + 29060*ep^5*mtt^6*mWW^3*s^7*t^2 + 166224*ep^6*mtt^6*mWW^3*s^7*t^2 + 1376*mtt^5*mWW^4*s^7*t^2 + 53890*ep*mtt^5*mWW^4*s^7*t^2 + 265938*ep^2*mtt^5*mWW^4*s^7*t^2 - 42080*ep^3*mtt^5*mWW^4*s^7*t^2 - 3019360*ep^4*mtt^5*mWW^4*s^7*t^2 - 6943096*ep^5*mtt^5*mWW^4*s^7*t^2 - 4738224*ep^6*mtt^5*mWW^4*s^7*t^2 - 1296*mtt^4*mWW^5*s^7*t^2 - 65534*ep*mtt^4*mWW^5*s^7*t^2 - 369038*ep^2*mtt^4*mWW^5*s^7*t^2 - 47966*ep^3*mtt^4*mWW^5*s^7*t^2 + 3457502*ep^4*mtt^4*mWW^5*s^7*t^2 + 7816032*ep^5*mtt^4*mWW^5*s^7*t^2 + 5130944*ep^6*mtt^4*mWW^5*s^7*t^2 - 2688*mtt^3*mWW^6*s^7*t^2 - 37230*ep*mtt^3*mWW^6*s^7*t^2 - 71768*ep^2*mtt^3*mWW^6*s^7*t^2 + 414626*ep^3*mtt^3*mWW^6*s^7*t^2 + 2422592*ep^4*mtt^3*mWW^6*s^7*t^2 + 4505680*ep^5*mtt^3*mWW^6*s^7*t^2 + 2843184*ep^6*mtt^3*mWW^6*s^7*t^2 + 3952*mtt^2*mWW^7*s^7*t^2 + 72674*ep*mtt^2*mWW^7*s^7*t^2 + 283456*ep^2*mtt^2*mWW^7*s^7*t^2 - 349648*ep^3*mtt^2*mWW^7*s^7*t^2 - 4177562*ep^4*mtt^2*mWW^7*s^7*t^2 - 8462220*ep^5*mtt^2*mWW^7*s^7*t^2 - 5389376*ep^6*mtt^2*mWW^7*s^7*t^2 - 1248*mtt*mWW^8*s^7*t^2 - 19956*ep*mtt*mWW^8*s^7*t^2 - 93334*ep^2*mtt*mWW^8*s^7*t^2 + 35466*ep^3*mtt*mWW^8*s^7*t^2 + 1059808*ep^4*mtt*mWW^8*s^7*t^2 + 2276760*ep^5*mtt*mWW^8*s^7*t^2 + 1482048*ep^6*mtt*mWW^8*s^7*t^2 - 96*mWW^9*s^7*t^2 - 1264*ep*mWW^9*s^7*t^2 - 410*ep^2*mWW^9*s^7*t^2 + 17416*ep^3*mWW^9*s^7*t^2 + 62802*ep^4*mWW^9*s^7*t^2 + 91480*ep^5*mWW^9*s^7*t^2 + 45936*ep^6*mWW^9*s^7*t^2 + 2016*ep*mtt^6*mWW^2*s^8*t^2 + 12468*ep^2*mtt^6*mWW^2*s^8*t^2 - 492*ep^3*mtt^6*mWW^2*s^8*t^2 - 133256*ep^4*mtt^6*mWW^2*s^8*t^2 - 289536*ep^5*mtt^6*mWW^2*s^8*t^2 - 184960*ep^6*mtt^6*mWW^2*s^8*t^2 - 6444*ep*mtt^5*mWW^3*s^8*t^2 - 31504*ep^2*mtt^5*mWW^3*s^8*t^2 + 73810*ep^3*mtt^5*mWW^3*s^8*t^2 + 469478*ep^4*mtt^5*mWW^3*s^8*t^2 + 591836*ep^5*mtt^5*mWW^3*s^8*t^2 + 170576*ep^6*mtt^5*mWW^3*s^8*t^2 - 304*mtt^4*mWW^4*s^8*t^2 - 11384*ep*mtt^4*mWW^4*s^8*t^2 - 45964*ep^2*mtt^4*mWW^4*s^8*t^2 - 10810*ep^3*mtt^4*mWW^4*s^8*t^2 + 497882*ep^4*mtt^4*mWW^4*s^8*t^2 + 1403316*ep^5*mtt^4*mWW^4*s^8*t^2 + 1111488*ep^6*mtt^4*mWW^4*s^8*t^2 + 512*mtt^3*mWW^5*s^8*t^2 + 21896*ep*mtt^3*mWW^5*s^8*t^2 + 103478*ep^2*mtt^3*mWW^5*s^8*t^2 - 127740*ep^3*mtt^3*mWW^5*s^8*t^2 - 1428514*ep^4*mtt^3*mWW^5*s^8*t^2 - 2661324*ep^5*mtt^3*mWW^5*s^8*t^2 - 1540048*ep^6*mtt^3*mWW^5*s^8*t^2 + 352*mtt^2*mWW^6*s^8*t^2 + 5988*ep*mtt^2*mWW^6*s^8*t^2 + 3804*ep^2*mtt^2*mWW^6*s^8*t^2 - 12104*ep^3*mtt^2*mWW^6*s^8*t^2 - 150420*ep^4*mtt^2*mWW^6*s^8*t^2 - 581624*ep^5*mtt^2*mWW^6*s^8*t^2 - 578432*ep^6*mtt^2*mWW^6*s^8*t^2 - 736*mtt*mWW^7*s^8*t^2 - 14236*ep*mtt*mWW^7*s^8*t^2 - 55722*ep^2*mtt*mWW^7*s^8*t^2 + 57114*ep^3*mtt*mWW^7*s^8*t^2 + 790928*ep^4*mtt*mWW^7*s^8*t^2 + 1691976*ep^5*mtt*mWW^7*s^8*t^2 + 1130656*ep^6*mtt*mWW^7*s^8*t^2 + 176*mWW^8*s^8*t^2 + 2164*ep*mWW^8*s^8*t^2 + 10560*ep^2*mWW^8*s^8*t^2 - 6754*ep^3*mWW^8*s^8*t^2 - 136818*ep^4*mWW^8*s^8*t^2 - 289236*ep^5*mWW^8*s^8*t^2 - 185312*ep^6*mWW^8*s^8*t^2 - 288*ep*mtt^5*mWW^2*s^9*t^2 - 1776*ep^2*mtt^5*mWW^2*s^9*t^2 + 120*ep^3*mtt^5*mWW^2*s^9*t^2 + 19208*ep^4*mtt^5*mWW^2*s^9*t^2 + 41616*ep^5*mtt^5*mWW^2*s^9*t^2 + 26560*ep^6*mtt^5*mWW^2*s^9*t^2 + 3408*ep*mtt^4*mWW^3*s^9*t^2 + 14798*ep^2*mtt^4*mWW^3*s^9*t^2 - 44940*ep^3*mtt^4*mWW^3*s^9*t^2 - 260086*ep^4*mtt^4*mWW^3*s^9*t^2 - 335836*ep^5*mtt^4*mWW^3*s^9*t^2 - 110720*ep^6*mtt^4*mWW^3*s^9*t^2 - 64*mtt^3*mWW^4*s^9*t^2 - 616*ep*mtt^3*mWW^4*s^9*t^2 - 6488*ep^2*mtt^3*mWW^4*s^9*t^2 + 15052*ep^3*mtt^3*mWW^4*s^9*t^2 + 93164*ep^4*mtt^3*mWW^4*s^9*t^2 + 59296*ep^5*mtt^3*mWW^4*s^9*t^2 - 47248*ep^6*mtt^3*mWW^4*s^9*t^2 - 48*mtt^2*mWW^5*s^9*t^2 - 4336*ep*mtt^2*mWW^5*s^9*t^2 - 18916*ep^2*mtt^2*mWW^5*s^9*t^2 + 48044*ep^3*mtt^2*mWW^5*s^9*t^2 + 341088*ep^4*mtt^2*mWW^5*s^9*t^2 + 556472*ep^5*mtt^2*mWW^5*s^9*t^2 + 283792*ep^6*mtt^2*mWW^5*s^9*t^2 + 512*ep*mtt*mWW^6*s^9*t^2 + 8472*ep^2*mtt*mWW^6*s^9*t^2 - 11404*ep^3*mtt*mWW^6*s^9*t^2 - 121052*ep^4*mtt*mWW^6*s^9*t^2 - 154752*ep^5*mtt*mWW^6*s^9*t^2 - 29424*ep^6*mtt*mWW^6*s^9*t^2 + 112*mWW^7*s^9*t^2 + 1320*ep*mWW^7*s^9*t^2 + 3958*ep^2*mWW^7*s^9*t^2 - 5384*ep^3*mWW^7*s^9*t^2 - 61810*ep^4*mWW^7*s^9*t^2 - 139628*ep^5*mWW^7*s^9*t^2 - 99536*ep^6*mWW^7*s^9*t^2 - 624*ep*mtt^3*mWW^3*s^10*t^2 - 2436*ep^2*mtt^3*mWW^3*s^10*t^2 + 8912*ep^3*mtt^3*mWW^3*s^10*t^2 + 46172*ep^4*mtt^3*mWW^3*s^10*t^2 + 55400*ep^5*mtt^3*mWW^3*s^10*t^2 + 15296*ep^6*mtt^3*mWW^3*s^10*t^2 + 32*mtt^2*mWW^4*s^10*t^2 + 532*ep*mtt^2*mWW^4*s^10*t^2 + 2836*ep^2*mtt^2*mWW^4*s^10*t^2 - 3824*ep^3*mtt^2*mWW^4*s^10*t^2 - 35928*ep^4*mtt^2*mWW^4*s^10*t^2 - 50448*ep^5*mtt^2*mWW^4*s^10*t^2 - 17056*ep^6*mtt^2*mWW^4*s^10*t^2 - 32*mtt*mWW^5*s^10*t^2 + 240*ep*mtt*mWW^5*s^10*t^2 + 1548*ep^2*mtt*mWW^5*s^10*t^2 - 4096*ep^3*mtt*mWW^5*s^10*t^2 - 27244*ep^4*mtt*mWW^5*s^10*t^2 - 39240*ep^5*mtt*mWW^5*s^10*t^2 - 16192*ep^6*mtt*mWW^5*s^10*t^2 - 148*ep*mWW^6*s^10*t^2 - 1564*ep^2*mWW^6*s^10*t^2 + 1984*ep^3*mWW^6*s^10*t^2 + 23816*ep^4*mWW^6*s^10*t^2 + 37936*ep^5*mWW^6*s^10*t^2 + 15648*ep^6*mWW^6*s^10*t^2 + 8*ep*mtt^2*mWW^3*s^11*t^2 + 32*ep^2*mtt^2*mWW^3*s^11*t^2 - 96*ep^3*mtt^2*mWW^3*s^11*t^2 - 512*ep^4*mtt^2*mWW^3*s^11*t^2 - 512*ep^5*mtt^2*mWW^3*s^11*t^2 - 8*ep*mtt*mWW^4*s^11*t^2 - 96*ep^2*mtt*mWW^4*s^11*t^2 - 416*ep^3*mtt*mWW^4*s^11*t^2 - 768*ep^4*mtt*mWW^4*s^11*t^2 - 512*ep^5*mtt*mWW^4*s^11*t^2 + 16*ep^2*mWW^5*s^11*t^2 + 128*ep^3*mWW^5*s^11*t^2 + 320*ep^4*mWW^5*s^11*t^2 + 256*ep^5*mWW^5*s^11*t^2 - 36*ep^2*mtt^13*mWW^2*t^3 - 348*ep^3*mtt^13*mWW^2*t^3 - 1200*ep^4*mtt^13*mWW^2*t^3 - 1776*ep^5*mtt^13*mWW^2*t^3 - 960*ep^6*mtt^13*mWW^2*t^3 + 12*ep*mtt^12*mWW^3*t^3 + 282*ep^2*mtt^12*mWW^3*t^3 + 1986*ep^3*mtt^12*mWW^3*t^3 + 5976*ep^4*mtt^12*mWW^3*t^3 + 8136*ep^5*mtt^12*mWW^3*t^3 + 4128*ep^6*mtt^12*mWW^3*t^3 - 18*ep*mtt^11*mWW^4*t^3 - 330*ep^2*mtt^11*mWW^4*t^3 - 2016*ep^3*mtt^11*mWW^4*t^3 - 5352*ep^4*mtt^11*mWW^4*t^3 - 6336*ep^5*mtt^11*mWW^4*t^3 - 2688*ep^6*mtt^11*mWW^4*t^3 - 78*ep*mtt^10*mWW^5*t^3 - 1134*ep^2*mtt^10*mWW^5*t^3 - 6444*ep^3*mtt^10*mWW^5*t^3 - 17880*ep^4*mtt^10*mWW^5*t^3 - 24240*ep^5*mtt^10*mWW^5*t^3 - 12864*ep^6*mtt^10*mWW^5*t^3 + 222*ep*mtt^9*mWW^6*t^3 + 3054*ep^2*mtt^9*mWW^6*t^3 + 16296*ep^3*mtt^9*mWW^6*t^3 + 42168*ep^4*mtt^9*mWW^6*t^3 + 53088*ep^5*mtt^9*mWW^6*t^3 + 26112*ep^6*mtt^9*mWW^6*t^3 - 150*ep*mtt^8*mWW^7*t^3 - 1914*ep^2*mtt^8*mWW^7*t^3 - 9432*ep^3*mtt^8*mWW^7*t^3 - 22440*ep^4*mtt^8*mWW^7*t^3 - 25824*ep^5*mtt^8*mWW^7*t^3 - 11520*ep^6*mtt^8*mWW^7*t^3 - 102*ep*mtt^7*mWW^8*t^3 - 1422*ep^2*mtt^7*mWW^8*t^3 - 7776*ep^3*mtt^7*mWW^8*t^3 - 20856*ep^4*mtt^7*mWW^8*t^3 - 27456*ep^5*mtt^7*mWW^8*t^3 - 14208*ep^6*mtt^7*mWW^8*t^3 + 198*ep*mtt^6*mWW^9*t^3 + 2550*ep^2*mtt^6*mWW^9*t^3 + 12876*ep^3*mtt^6*mWW^9*t^3 + 31992*ep^4*mtt^6*mWW^9*t^3 + 39216*ep^5*mtt^6*mWW^9*t^3 + 19008*ep^6*mtt^6*mWW^9*t^3 - 102*ep*mtt^5*mWW^10*t^3 - 1266*ep^2*mtt^5*mWW^10*t^3 - 6156*ep^3*mtt^5*mWW^10*t^3 - 14760*ep^4*mtt^5*mWW^10*t^3 - 17520*ep^5*mtt^5*mWW^10*t^3 - 8256*ep^6*mtt^5*mWW^10*t^3 + 18*ep*mtt^4*mWW^11*t^3 + 216*ep^2*mtt^4*mWW^11*t^3 + 1014*ep^3*mtt^4*mWW^11*t^3 + 2352*ep^4*mtt^4*mWW^11*t^3 + 2712*ep^5*mtt^4*mWW^11*t^3 + 1248*ep^6*mtt^4*mWW^11*t^3 + 36*ep^2*mtt^13*mWW*s*t^3 + 348*ep^3*mtt^13*mWW*s*t^3 + 1200*ep^4*mtt^13*mWW*s*t^3 + 1776*ep^5*mtt^13*mWW*s*t^3 + 960*ep^6*mtt^13*mWW*s*t^3 + 288*ep*mtt^12*mWW^2*s*t^3 + 2124*ep^2*mtt^12*mWW^2*s*t^3 + 3228*ep^3*mtt^12*mWW^2*s*t^3 - 7736*ep^4*mtt^12*mWW^2*s*t^3 - 24768*ep^5*mtt^12*mWW^2*s*t^3 - 17536*ep^6*mtt^12*mWW^2*s*t^3 - 1802*ep*mtt^11*mWW^3*s*t^3 - 15168*ep^2*mtt^11*mWW^3*s*t^3 - 34334*ep^3*mtt^11*mWW^3*s*t^3 + 17316*ep^4*mtt^11*mWW^3*s*t^3 + 138880*ep^5*mtt^11*mWW^3*s*t^3 + 118848*ep^6*mtt^11*mWW^3*s*t^3 - 16*mtt^10*mWW^4*s*t^3 + 3488*ep*mtt^10*mWW^4*s*t^3 + 30890*ep^2*mtt^10*mWW^4*s*t^3 + 68402*ep^3*mtt^10*mWW^4*s*t^3 - 70528*ep^4*mtt^10*mWW^4*s*t^3 - 393928*ep^5*mtt^10*mWW^4*s*t^3 - 340128*ep^6*mtt^10*mWW^4*s*t^3 + 24*mtt^9*mWW^5*s*t^3 - 1564*ep*mtt^9*mWW^5*s*t^3 - 11596*ep^2*mtt^9*mWW^5*s*t^3 + 10222*ep^3*mtt^9*mWW^5*s*t^3 + 245078*ep^4*mtt^9*mWW^5*s*t^3 + 616860*ep^5*mtt^9*mWW^5*s*t^3 + 469136*ep^6*mtt^9*mWW^5*s*t^3 + 88*mtt^8*mWW^6*s*t^3 - 2090*ep*mtt^8*mWW^6*s*t^3 - 30592*ep^2*mtt^8*mWW^6*s*t^3 - 149354*ep^3*mtt^8*mWW^6*s*t^3 - 366016*ep^4*mtt^8*mWW^6*s*t^3 - 471176*ep^5*mtt^8*mWW^6*s*t^3 - 256160*ep^6*mtt^8*mWW^6*s*t^3 - 272*mtt^7*mWW^7*s*t^3 + 1140*ep*mtt^7*mWW^7*s*t^3 + 28876*ep^2*mtt^7*mWW^7*s*t^3 + 116066*ep^3*mtt^7*mWW^7*s*t^3 + 144038*ep^4*mtt^7*mWW^7*s*t^3 - 34292*ep^5*mtt^7*mWW^7*s*t^3 - 124336*ep^6*mtt^7*mWW^7*s*t^3 + 288*mtt^6*mWW^8*s*t^3 + 2194*ep*mtt^6*mWW^8*s*t^3 + 7060*ep^2*mtt^6*mWW^8*s*t^3 + 36802*ep^3*mtt^6*mWW^8*s*t^3 + 178392*ep^4*mtt^6*mWW^8*s*t^3 + 379480*ep^5*mtt^6*mWW^8*s*t^3 + 278624*ep^6*mtt^6*mWW^8*s*t^3 - 136*mtt^5*mWW^9*s*t^3 - 2156*ep*mtt^5*mWW^9*s*t^3 - 15848*ep^2*mtt^5*mWW^9*s*t^3 - 69794*ep^3*mtt^5*mWW^9*s*t^3 - 186014*ep^4*mtt^5*mWW^9*s*t^3 - 268412*ep^5*mtt^5*mWW^9*s*t^3 - 157840*ep^6*mtt^5*mWW^9*s*t^3 + 24*mtt^4*mWW^10*s*t^3 + 346*ep*mtt^4*mWW^10*s*t^3 + 2388*ep^2*mtt^4*mWW^10*s*t^3 + 9926*ep^3*mtt^4*mWW^10*s*t^3 + 24440*ep^4*mtt^4*mWW^10*s*t^3 + 32040*ep^5*mtt^4*mWW^10*s*t^3 + 17056*ep^6*mtt^4*mWW^10*s*t^3 + 222*ep*mtt^3*mWW^11*s*t^3 + 2628*ep^2*mtt^3*mWW^11*s*t^3 + 12244*ep^3*mtt^3*mWW^11*s*t^3 + 28494*ep^4*mtt^3*mWW^11*s*t^3 + 33380*ep^5*mtt^3*mWW^11*s*t^3 + 15792*ep^6*mtt^3*mWW^11*s*t^3 - 66*ep*mtt^2*mWW^12*s*t^3 - 798*ep^2*mtt^2*mWW^12*s*t^3 - 3756*ep^3*mtt^2*mWW^12*s*t^3 - 8664*ep^4*mtt^2*mWW^12*s*t^3 - 9840*ep^5*mtt^2*mWW^12*s*t^3 - 4416*ep^6*mtt^2*mWW^12*s*t^3 - 288*ep^2*mtt^12*mWW*s^2*t^3 - 2784*ep^3*mtt^12*mWW*s^2*t^3 - 9600*ep^4*mtt^12*mWW*s^2*t^3 - 14208*ep^5*mtt^12*mWW*s^2*t^3 - 7680*ep^6*mtt^12*mWW*s^2*t^3 - 4560*ep*mtt^11*mWW^2*s^2*t^3 - 29010*ep^2*mtt^11*mWW^2*s^2*t^3 - 7712*ep^3*mtt^11*mWW^2*s^2*t^3 + 266662*ep^4*mtt^11*mWW^2*s^2*t^3 + 596468*ep^5*mtt^11*mWW^2*s^2*t^3 + 382832*ep^6*mtt^11*mWW^2*s^2*t^3 + 19654*ep*mtt^10*mWW^3*s^2*t^3 + 148333*ep^2*mtt^10*mWW^3*s^2*t^3 + 218682*ep^3*mtt^10*mWW^3*s^2*t^3 - 687083*ep^4*mtt^10*mWW^3*s^2*t^3 - 2185142*ep^5*mtt^10*mWW^3*s^2*t^3 - 1614936*ep^6*mtt^10*mWW^3*s^2*t^3 + 312*mtt^9*mWW^4*s^2*t^3 - 21700*ep*mtt^9*mWW^4*s^2*t^3 - 211041*ep^2*mtt^9*mWW^4*s^2*t^3 - 533042*ep^3*mtt^9*mWW^4*s^2*t^3 + 244841*ep^4*mtt^9*mWW^4*s^2*t^3 + 2393722*ep^5*mtt^9*mWW^4*s^2*t^3 + 2202056*ep^6*mtt^9*mWW^4*s^2*t^3 - 848*mtt^8*mWW^5*s^2*t^3 - 13450*ep*mtt^8*mWW^5*s^2*t^3 - 34070*ep^2*mtt^8*mWW^5*s^2*t^3 + 147600*ep^3*mtt^8*mWW^5*s^2*t^3 + 568912*ep^4*mtt^8*mWW^5*s^2*t^3 + 308364*ep^5*mtt^8*mWW^5*s^2*t^3 - 310528*ep^6*mtt^8*mWW^5*s^2*t^3 + 136*mtt^7*mWW^6*s^2*t^3 + 34418*ep*mtt^7*mWW^6*s^2*t^3 + 293218*ep^2*mtt^7*mWW^6*s^2*t^3 + 737678*ep^3*mtt^7*mWW^6*s^2*t^3 + 115962*ep^4*mtt^7*mWW^6*s^2*t^3 - 1683416*ep^5*mtt^7*mWW^6*s^2*t^3 - 1521552*ep^6*mtt^7*mWW^6*s^2*t^3 + 1576*mtt^6*mWW^7*s^2*t^3 - 3034*ep*mtt^6*mWW^7*s^2*t^3 - 151158*ep^2*mtt^6*mWW^7*s^2*t^3 - 694528*ep^3*mtt^6*mWW^7*s^2*t^3 - 947144*ep^4*mtt^6*mWW^7*s^2*t^3 + 252948*ep^5*mtt^6*mWW^7*s^2*t^3 + 957632*ep^6*mtt^6*mWW^7*s^2*t^3 - 1656*mtt^5*mWW^8*s^2*t^3 - 21274*ep*mtt^5*mWW^8*s^2*t^3 - 87214*ep^2*mtt^5*mWW^8*s^2*t^3 - 97770*ep^3*mtt^5*mWW^8*s^2*t^3 + 66318*ep^4*mtt^5*mWW^8*s^2*t^3 + 4968*ep^5*mtt^5*mWW^8*s^2*t^3 - 219888*ep^6*mtt^5*mWW^8*s^2*t^3 + 320*mtt^4*mWW^9*s^2*t^3 + 9002*ep*mtt^4*mWW^9*s^2*t^3 + 81238*ep^2*mtt^4*mWW^9*s^2*t^3 + 332156*ep^3*mtt^4*mWW^9*s^2*t^3 + 691364*ep^4*mtt^4*mWW^9*s^2*t^3 + 725836*ep^5*mtt^4*mWW^9*s^2*t^3 + 311904*ep^6*mtt^4*mWW^9*s^2*t^3 + 248*mtt^3*mWW^10*s^2*t^3 + 2414*ep*mtt^3*mWW^10*s^2*t^3 - 1188*ep^2*mtt^3*mWW^10*s^2*t^3 - 76446*ep^3*mtt^3*mWW^10*s^2*t^3 - 279156*ep^4*mtt^3*mWW^10*s^2*t^3 - 379492*ep^5*mtt^3*mWW^10*s^2*t^3 - 173056*ep^6*mtt^3*mWW^10*s^2*t^3 - 88*mtt^2*mWW^11*s^2*t^3 - 1612*ep*mtt^2*mWW^11*s^2*t^3 - 10923*ep^2*mtt^2*mWW^11*s^2*t^3 - 35290*ep^3*mtt^2*mWW^11*s^2*t^3 - 59825*ep^4*mtt^2*mWW^11*s^2*t^3 - 53510*ep^5*mtt^2*mWW^11*s^2*t^3 - 21256*ep^6*mtt^2*mWW^11*s^2*t^3 + 142*ep*mtt*mWW^12*s^2*t^3 + 2115*ep^2*mtt*mWW^12*s^2*t^3 + 11564*ep^3*mtt*mWW^12*s^2*t^3 + 29085*ep^4*mtt*mWW^12*s^2*t^3 + 33894*ep^5*mtt*mWW^12*s^2*t^3 + 14664*ep^6*mtt*mWW^12*s^2*t^3 - 12*ep^2*mWW^13*s^2*t^3 - 108*ep^3*mWW^13*s^2*t^3 - 336*ep^4*mWW^13*s^2*t^3 - 432*ep^5*mWW^13*s^2*t^3 - 192*ep^6*mWW^13*s^2*t^3 + 1008*ep^2*mtt^11*mWW*s^3*t^3 + 9744*ep^3*mtt^11*mWW*s^3*t^3 + 33600*ep^4*mtt^11*mWW*s^3*t^3 + 49728*ep^5*mtt^11*mWW*s^3*t^3 + 26880*ep^6*mtt^11*mWW*s^3*t^3 + 22020*ep*mtt^10*mWW^2*s^3*t^3 + 135666*ep^2*mtt^10*mWW^2*s^3*t^3 - 4332*ep^3*mtt^10*mWW^2*s^3*t^3 - 1422438*ep^4*mtt^10*mWW^2*s^3*t^3 - 3063228*ep^5*mtt^10*mWW^2*s^3*t^3 - 1937376*ep^6*mtt^10*mWW^2*s^3*t^3 - 71282*ep*mtt^9*mWW^3*s^3*t^3 - 528957*ep^2*mtt^9*mWW^3*s^3*t^3 - 708270*ep^3*mtt^9*mWW^3*s^3*t^3 + 2774179*ep^4*mtt^9*mWW^3*s^3*t^3 + 8332862*ep^5*mtt^9*mWW^3*s^3*t^3 + 6064136*ep^6*mtt^9*mWW^3*s^3*t^3 - 2120*mtt^8*mWW^4*s^3*t^3 + 17810*ep*mtt^8*mWW^4*s^3*t^3 + 391373*ep^2*mtt^8*mWW^4*s^3*t^3 + 1771950*ep^3*mtt^8*mWW^4*s^3*t^3 + 2452825*ep^4*mtt^8*mWW^4*s^3*t^3 - 719862*ep^5*mtt^8*mWW^4*s^3*t^3 - 2597240*ep^6*mtt^8*mWW^4*s^3*t^3 + 6024*mtt^7*mWW^5*s^3*t^3 + 158724*ep*mtt^7*mWW^5*s^3*t^3 + 742788*ep^2*mtt^7*mWW^5*s^3*t^3 - 525614*ep^3*mtt^7*mWW^5*s^3*t^3 - 8946578*ep^4*mtt^7*mWW^5*s^3*t^3 - 17119916*ep^5*mtt^7*mWW^5*s^3*t^3 - 9819248*ep^6*mtt^7*mWW^5*s^3*t^3 - 3184*mtt^6*mWW^6*s^3*t^3 - 162764*ep*mtt^6*mWW^6*s^3*t^3 - 1188634*ep^2*mtt^6*mWW^6*s^3*t^3 - 2228356*ep^3*mtt^6*mWW^6*s^3*t^3 + 3194522*ep^4*mtt^6*mWW^6*s^3*t^3 + 13748300*ep^5*mtt^6*mWW^6*s^3*t^3 + 10836464*ep^6*mtt^6*mWW^6*s^3*t^3 - 5144*mtt^5*mWW^7*s^3*t^3 - 32160*ep*mtt^5*mWW^7*s^3*t^3 + 225386*ep^2*mtt^5*mWW^7*s^3*t^3 + 2223526*ep^3*mtt^5*mWW^7*s^3*t^3 + 5759380*ep^4*mtt^5*mWW^7*s^3*t^3 + 5087624*ep^5*mtt^5*mWW^7*s^3*t^3 + 619232*ep^6*mtt^5*mWW^7*s^3*t^3 + 5800*mtt^4*mWW^8*s^3*t^3 + 96652*ep*mtt^4*mWW^8*s^3*t^3 + 415256*ep^2*mtt^4*mWW^8*s^3*t^3 - 54048*ep^3*mtt^4*mWW^8*s^3*t^3 - 3606504*ep^4*mtt^4*mWW^8*s^3*t^3 - 7011328*ep^5*mtt^4*mWW^8*s^3*t^3 - 3916416*ep^6*mtt^4*mWW^8*s^3*t^3 - 536*mtt^3*mWW^9*s^3*t^3 - 20188*ep*mtt^3*mWW^9*s^3*t^3 - 195540*ep^2*mtt^3*mWW^9*s^3*t^3 - 752554*ep^3*mtt^3*mWW^9*s^3*t^3 - 1251190*ep^4*mtt^3*mWW^9*s^3*t^3 - 724276*ep^5*mtt^3*mWW^9*s^3*t^3 + 48048*ep^6*mtt^3*mWW^9*s^3*t^3 - 1136*mtt^2*mWW^10*s^3*t^3 - 12088*ep*mtt^2*mWW^10*s^3*t^3 - 9720*ep^2*mtt^2*mWW^10*s^3*t^3 + 266080*ep^3*mtt^2*mWW^10*s^3*t^3 + 1074724*ep^4*mtt^2*mWW^10*s^3*t^3 + 1533616*ep^5*mtt^2*mWW^10*s^3*t^3 + 733616*ep^6*mtt^2*mWW^10*s^3*t^3 + 296*mtt*mWW^11*s^3*t^3 + 3306*ep*mtt*mWW^11*s^3*t^3 + 12275*ep^2*mtt*mWW^11*s^3*t^3 + 8464*ep^3*mtt*mWW^11*s^3*t^3 - 43279*ep^4*mtt*mWW^11*s^3*t^3 - 89190*ep^5*mtt*mWW^11*s^3*t^3 - 47144*ep^6*mtt*mWW^11*s^3*t^3 - 30*ep*mWW^12*s^3*t^3 - 901*ep^2*mWW^12*s^3*t^3 - 6590*ep^3*mWW^12*s^3*t^3 - 19241*ep^4*mWW^12*s^3*t^3 - 24330*ep^5*mWW^12*s^3*t^3 - 10952*ep^6*mWW^12*s^3*t^3 - 2016*ep^2*mtt^10*mWW*s^4*t^3 - 19488*ep^3*mtt^10*mWW*s^4*t^3 - 67200*ep^4*mtt^10*mWW*s^4*t^3 - 99456*ep^5*mtt^10*mWW*s^4*t^3 - 53760*ep^6*mtt^10*mWW*s^4*t^3 - 52164*ep*mtt^9*mWW^2*s^4*t^3 - 317244*ep^2*mtt^9*mWW^2*s^4*t^3 + 49756*ep^3*mtt^9*mWW^2*s^4*t^3 + 3494188*ep^4*mtt^9*mWW^2*s^4*t^3 + 7415504*ep^5*mtt^9*mWW^2*s^4*t^3 + 4658960*ep^6*mtt^9*mWW^2*s^4*t^3 + 131966*ep*mtt^8*mWW^3*s^4*t^3 + 977552*ep^2*mtt^8*mWW^3*s^4*t^3 + 1275014*ep^3*mtt^8*mWW^3*s^4*t^3 - 5260212*ep^4*mtt^8*mWW^3*s^4*t^3 - 15604204*ep^5*mtt^8*mWW^3*s^4*t^3 - 11300528*ep^6*mtt^8*mWW^3*s^4*t^3 + 6352*mtt^7*mWW^4*s^4*t^3 + 73680*ep*mtt^7*mWW^4*s^4*t^3 - 115038*ep^2*mtt^7*mWW^4*s^4*t^3 - 3090562*ep^3*mtt^7*mWW^4*s^4*t^3 - 10156204*ep^4*mtt^7*mWW^4*s^4*t^3 - 11790188*ep^5*mtt^7*mWW^4*s^4*t^3 - 3999936*ep^6*mtt^7*mWW^4*s^4*t^3 - 16328*mtt^6*mWW^5*s^4*t^3 - 447906*ep*mtt^6*mWW^5*s^4*t^3 - 2192570*ep^2*mtt^6*mWW^5*s^4*t^3 + 875666*ep^3*mtt^6*mWW^5*s^4*t^3 + 24853358*ep^4*mtt^6*mWW^5*s^4*t^3 + 51147048*ep^5*mtt^6*mWW^5*s^4*t^3 + 31518544*ep^6*mtt^6*mWW^5*s^4*t^3 + 7528*mtt^5*mWW^6*s^4*t^3 + 303808*ep*mtt^5*mWW^6*s^4*t^3 + 2109948*ep^2*mtt^5*mWW^6*s^4*t^3 + 3561206*ep^3*mtt^5*mWW^6*s^4*t^3 - 7526818*ep^4*mtt^5*mWW^6*s^4*t^3 - 28147560*ep^5*mtt^5*mWW^6*s^4*t^3 - 21955056*ep^6*mtt^5*mWW^6*s^4*t^3 + 12008*mtt^4*mWW^7*s^4*t^3 + 146984*ep*mtt^4*mWW^7*s^4*t^3 + 99840*ep^2*mtt^4*mWW^7*s^4*t^3 - 3681246*ep^3*mtt^4*mWW^7*s^4*t^3 - 14296030*ep^4*mtt^4*mWW^7*s^4*t^3 - 19029920*ep^5*mtt^4*mWW^7*s^4*t^3 - 7968976*ep^6*mtt^4*mWW^7*s^4*t^3 - 12304*mtt^3*mWW^8*s^4*t^3 - 199528*ep*mtt^3*mWW^8*s^4*t^3 - 796752*ep^2*mtt^3*mWW^8*s^4*t^3 + 629522*ep^3*mtt^3*mWW^8*s^4*t^3 + 9456086*ep^4*mtt^3*mWW^8*s^4*t^3 + 18285016*ep^5*mtt^3*mWW^8*s^4*t^3 + 10810384*ep^6*mtt^3*mWW^8*s^4*t^3 + 1784*mtt^2*mWW^9*s^4*t^3 + 31102*ep*mtt^2*mWW^9*s^4*t^3 + 218564*ep^2*mtt^2*mWW^9*s^4*t^3 + 632782*ep^3*mtt^2*mWW^9*s^4*t^3 + 538168*ep^4*mtt^2*mWW^9*s^4*t^3 - 620756*ep^5*mtt^2*mWW^9*s^4*t^3 - 930848*ep^6*mtt^2*mWW^9*s^4*t^3 + 1176*mtt*mWW^10*s^4*t^3 + 14188*ep*mtt*mWW^10*s^4*t^3 + 23782*ep^2*mtt*mWW^10*s^4*t^3 - 239186*ep^3*mtt*mWW^10*s^4*t^3 - 1094556*ep^4*mtt*mWW^10*s^4*t^3 - 1649348*ep^5*mtt*mWW^10*s^4*t^3 - 824752*ep^6*mtt*mWW^10*s^4*t^3 - 216*mWW^11*s^4*t^3 - 2130*ep*mWW^11*s^4*t^3 - 6066*ep^2*mWW^11*s^4*t^3 + 6536*ep^3*mWW^11*s^4*t^3 + 59220*ep^4*mWW^11*s^4*t^3 + 93864*ep^5*mWW^11*s^4*t^3 + 45968*ep^6*mWW^11*s^4*t^3 + 2520*ep^2*mtt^9*mWW*s^5*t^3 + 24360*ep^3*mtt^9*mWW*s^5*t^3 + 84000*ep^4*mtt^9*mWW*s^5*t^3 + 124320*ep^5*mtt^9*mWW*s^5*t^3 + 67200*ep^6*mtt^9*mWW*s^5*t^3 + 69960*ep*mtt^8*mWW^2*s^5*t^3 + 422436*ep^2*mtt^8*mWW^2*s^5*t^3 - 95992*ep^3*mtt^8*mWW^2*s^5*t^3 - 4774820*ep^4*mtt^8*mWW^2*s^5*t^3 - 10047944*ep^5*mtt^8*mWW^2*s^5*t^3 - 6284800*ep^6*mtt^8*mWW^2*s^5*t^3 - 148694*ep*mtt^7*mWW^3*s^5*t^3 - 1086742*ep^2*mtt^7*mWW^3*s^5*t^3 - 1266142*ep^3*mtt^7*mWW^3*s^5*t^3 + 6356690*ep^4*mtt^7*mWW^3*s^5*t^3 + 17886460*ep^5*mtt^7*mWW^3*s^5*t^3 + 12669168*ep^6*mtt^7*mWW^3*s^5*t^3 - 9760*mtt^6*mWW^4*s^5*t^3 - 168720*ep*mtt^6*mWW^4*s^5*t^3 - 355196*ep^2*mtt^6*mWW^4*s^5*t^3 + 3014142*ep^3*mtt^6*mWW^4*s^5*t^3 + 14614890*ep^4*mtt^6*mWW^4*s^5*t^3 + 22103720*ep^5*mtt^6*mWW^4*s^5*t^3 + 10963904*ep^6*mtt^6*mWW^4*s^5*t^3 + 21944*mtt^5*mWW^5*s^5*t^3 + 581394*ep*mtt^5*mWW^5*s^5*t^3 + 2807016*ep^2*mtt^5*mWW^5*s^5*t^3 - 1058042*ep^3*mtt^5*mWW^5*s^5*t^3 - 31660600*ep^4*mtt^5*mWW^5*s^5*t^3 - 66175080*ep^5*mtt^5*mWW^5*s^5*t^3 - 41531232*ep^6*mtt^5*mWW^5*s^5*t^3 - 7768*mtt^4*mWW^6*s^5*t^3 - 282548*ep*mtt^4*mWW^6*s^5*t^3 - 1907438*ep^2*mtt^4*mWW^6*s^5*t^3 - 2899968*ep^3*mtt^4*mWW^6*s^5*t^3 + 8075578*ep^4*mtt^4*mWW^6*s^5*t^3 + 27594260*ep^5*mtt^4*mWW^6*s^5*t^3 + 21181904*ep^6*mtt^4*mWW^6*s^5*t^3 - 14288*mtt^3*mWW^7*s^5*t^3 - 211968*ep*mtt^3*mWW^7*s^5*t^3 - 472304*ep^2*mtt^3*mWW^7*s^5*t^3 + 3180564*ep^3*mtt^3*mWW^7*s^5*t^3 + 16096300*ep^4*mtt^3*mWW^7*s^5*t^3 + 24947728*ep^5*mtt^3*mWW^7*s^5*t^3 + 12612832*ep^6*mtt^3*mWW^7*s^5*t^3 + 12080*mtt^2*mWW^8*s^5*t^3 + 188450*ep*mtt^2*mWW^8*s^5*t^3 + 717668*ep^2*mtt^2*mWW^8*s^5*t^3 - 789368*ep^3*mtt^2*mWW^8*s^5*t^3 - 9477766*ep^4*mtt^2*mWW^8*s^5*t^3 - 18265216*ep^5*mtt^2*mWW^8*s^5*t^3 - 10985824*ep^6*mtt^2*mWW^8*s^5*t^3 - 1768*mtt*mWW^9*s^5*t^3 - 22612*ep*mtt*mWW^9*s^5*t^3 - 119166*ep^2*mtt*mWW^9*s^5*t^3 - 194804*ep^3*mtt*mWW^9*s^5*t^3 + 291966*ep^4*mtt*mWW^9*s^5*t^3 + 1225556*ep^5*mtt*mWW^9*s^5*t^3 + 993840*ep^6*mtt*mWW^9*s^5*t^3 - 440*mWW^10*s^5*t^3 - 5262*ep*mWW^10*s^5*t^3 - 11098*ep^2*mWW^10*s^5*t^3 + 63938*ep^3*mWW^10*s^5*t^3 + 324066*ep^4*mWW^10*s^5*t^3 + 508276*ep^5*mWW^10*s^5*t^3 + 262320*ep^6*mWW^10*s^5*t^3 - 2016*ep^2*mtt^8*mWW*s^6*t^3 - 19488*ep^3*mtt^8*mWW*s^6*t^3 - 67200*ep^4*mtt^8*mWW*s^6*t^3 - 99456*ep^5*mtt^8*mWW*s^6*t^3 - 53760*ep^6*mtt^8*mWW*s^6*t^3 - 55128*ep*mtt^7*mWW^2*s^6*t^3 - 331194*ep^2*mtt^7*mWW^2*s^6*t^3 + 91432*ep^3*mtt^7*mWW^2*s^6*t^3 + 3807006*ep^4*mtt^7*mWW^2*s^6*t^3 + 7961108*ep^5*mtt^7*mWW^2*s^6*t^3 + 4960656*ep^6*mtt^7*mWW^2*s^6*t^3 + 112642*ep*mtt^6*mWW^3*s^6*t^3 + 782833*ep^2*mtt^6*mWW^3*s^6*t^3 + 578466*ep^3*mtt^6*mWW^3*s^6*t^3 - 5721011*ep^4*mtt^6*mWW^3*s^6*t^3 - 14104782*ep^5*mtt^6*mWW^3*s^6*t^3 - 9405496*ep^6*mtt^6*mWW^3*s^6*t^3 + 7896*mtt^5*mWW^4*s^6*t^3 + 136312*ep*mtt^5*mWW^4*s^6*t^3 + 355403*ep^2*mtt^5*mWW^4*s^6*t^3 - 1571430*ep^3*mtt^5*mWW^4*s^6*t^3 - 9231551*ep^4*mtt^5*mWW^4*s^6*t^3 - 15426578*ep^5*mtt^5*mWW^4*s^6*t^3 - 8537416*ep^6*mtt^5*mWW^4*s^6*t^3 - 15880*mtt^4*mWW^5*s^6*t^3 - 401228*ep*mtt^4*mWW^5*s^6*t^3 - 1858958*ep^2*mtt^4*mWW^5*s^6*t^3 + 960952*ep^3*mtt^4*mWW^5*s^6*t^3 + 21745658*ep^4*mtt^4*mWW^5*s^6*t^3 + 44996820*ep^5*mtt^4*mWW^5*s^6*t^3 + 28239072*ep^6*mtt^4*mWW^5*s^6*t^3 + 4568*mtt^3*mWW^6*s^6*t^3 + 148942*ep*mtt^3*mWW^6*s^6*t^3 + 974764*ep^2*mtt^3*mWW^6*s^6*t^3 + 1103754*ep^3*mtt^3*mWW^6*s^6*t^3 - 5530464*ep^4*mtt^3*mWW^6*s^6*t^3 - 15888216*ep^5*mtt^3*mWW^6*s^6*t^3 - 11490224*ep^6*mtt^3*mWW^6*s^6*t^3 + 8296*mtt^2*mWW^7*s^6*t^3 + 133552*ep*mtt^2*mWW^7*s^6*t^3 + 362387*ep^2*mtt^2*mWW^7*s^6*t^3 - 1429468*ep^3*mtt^2*mWW^7*s^6*t^3 - 8614773*ep^4*mtt^2*mWW^7*s^6*t^3 - 14498386*ep^5*mtt^2*mWW^7*s^6*t^3 - 8017048*ep^6*mtt^2*mWW^7*s^6*t^3 - 5424*mtt*mWW^8*s^6*t^3 - 80566*ep*mtt*mWW^8*s^6*t^3 - 296741*ep^2*mtt*mWW^8*s^6*t^3 + 363736*ep^3*mtt*mWW^8*s^6*t^3 + 4059965*ep^4*mtt*mWW^8*s^6*t^3 + 7854062*ep^5*mtt*mWW^8*s^6*t^3 + 4788296*ep^6*mtt*mWW^8*s^6*t^3 + 544*mWW^9*s^6*t^3 + 5474*ep*mWW^9*s^6*t^3 + 23314*ep^2*mWW^9*s^6*t^3 + 12382*ep^3*mWW^9*s^6*t^3 - 152622*ep^4*mWW^9*s^6*t^3 - 378892*ep^5*mWW^9*s^6*t^3 - 266736*ep^6*mWW^9*s^6*t^3 + 1008*ep^2*mtt^7*mWW*s^7*t^3 + 9744*ep^3*mtt^7*mWW*s^7*t^3 + 33600*ep^4*mtt^7*mWW*s^7*t^3 + 49728*ep^5*mtt^7*mWW*s^7*t^3 + 26880*ep^6*mtt^7*mWW*s^7*t^3 + 24660*ep*mtt^6*mWW^2*s^7*t^3 + 147450*ep^2*mtt^6*mWW^2*s^7*t^3 - 46828*ep^3*mtt^6*mWW^2*s^7*t^3 - 1717502*ep^4*mtt^6*mWW^2*s^7*t^3 - 3570668*ep^5*mtt^6*mWW^2*s^7*t^3 - 2216032*ep^6*mtt^6*mWW^2*s^7*t^3 - 58918*ep*mtt^5*mWW^3*s^7*t^3 - 369393*ep^2*mtt^5*mWW^3*s^7*t^3 + 35774*ep^3*mtt^5*mWW^3*s^7*t^3 + 3749311*ep^4*mtt^5*mWW^3*s^7*t^3 + 7759094*ep^5*mtt^5*mWW^3*s^7*t^3 + 4683368*ep^6*mtt^5*mWW^3*s^7*t^3 - 2952*mtt^4*mWW^4*s^7*t^3 - 42142*ep*mtt^4*mWW^4*s^7*t^3 - 79239*ep^2*mtt^4*mWW^4*s^7*t^3 + 305962*ep^3*mtt^4*mWW^4*s^7*t^3 + 1834269*ep^4*mtt^4*mWW^4*s^7*t^3 + 3425430*ep^5*mtt^4*mWW^4*s^7*t^3 + 2214840*ep^6*mtt^4*mWW^4*s^7*t^3 + 6008*mtt^3*mWW^5*s^7*t^3 + 150662*ep*mtt^3*mWW^5*s^7*t^3 + 658816*ep^2*mtt^3*mWW^5*s^7*t^3 - 543734*ep^3*mtt^3*mWW^5*s^7*t^3 - 8344932*ep^4*mtt^3*mWW^5*s^7*t^3 - 16749104*ep^5*mtt^3*mWW^5*s^7*t^3 - 10367360*ep^6*mtt^3*mWW^5*s^7*t^3 - 1624*mtt^2*mWW^6*s^7*t^3 - 49054*ep*mtt^2*mWW^6*s^7*t^3 - 314810*ep^2*mtt^2*mWW^6*s^7*t^3 - 124898*ep^3*mtt^2*mWW^6*s^7*t^3 + 2679898*ep^4*mtt^2*mWW^6*s^7*t^3 + 6188644*ep^5*mtt^2*mWW^6*s^7*t^3 + 4001280*ep^6*mtt^2*mWW^6*s^7*t^3 - 2552*mtt*mWW^7*s^7*t^3 - 39200*ep*mtt*mWW^7*s^7*t^3 - 101407*ep^2*mtt*mWW^7*s^7*t^3 + 327584*ep^3*mtt*mWW^7*s^7*t^3 + 2080677*ep^4*mtt*mWW^7*s^7*t^3 + 3665818*ep^5*mtt*mWW^7*s^7*t^3 + 2164504*ep^6*mtt*mWW^7*s^7*t^3 + 1120*mWW^8*s^7*t^3 + 13992*ep*mWW^8*s^7*t^3 + 46391*ep^2*mWW^8*s^7*t^3 - 67476*ep^3*mWW^8*s^7*t^3 - 659577*ep^4*mWW^8*s^7*t^3 - 1268142*ep^5*mWW^8*s^7*t^3 - 780888*ep^6*mWW^8*s^7*t^3 - 288*ep^2*mtt^6*mWW*s^8*t^3 - 2784*ep^3*mtt^6*mWW*s^8*t^3 - 9600*ep^4*mtt^6*mWW*s^8*t^3 - 14208*ep^5*mtt^6*mWW*s^8*t^3 - 7680*ep^6*mtt^6*mWW*s^8*t^3 - 5460*ep*mtt^5*mWW^2*s^8*t^3 - 32436*ep^2*mtt^5*mWW^2*s^8*t^3 + 11832*ep^3*mtt^5*mWW^2*s^8*t^3 + 383008*ep^4*mtt^5*mWW^2*s^8*t^3 + 790488*ep^5*mtt^5*mWW^2*s^8*t^3 + 487856*ep^6*mtt^5*mWW^2*s^8*t^3 + 19294*ep*mtt^4*mWW^3*s^8*t^3 + 103452*ep^2*mtt^4*mWW^3*s^8*t^3 - 144680*ep^3*mtt^4*mWW^3*s^8*t^3 - 1497318*ep^4*mtt^4*mWW^3*s^8*t^3 - 2622056*ep^5*mtt^4*mWW^3*s^8*t^3 - 1393824*ep^6*mtt^4*mWW^3*s^8*t^3 + 160*mtt^3*mWW^4*s^8*t^3 - 866*ep*mtt^3*mWW^4*s^8*t^3 - 26734*ep^2*mtt^3*mWW^4*s^8*t^3 + 69926*ep^3*mtt^3*mWW^4*s^8*t^3 + 531754*ep^4*mtt^3*mWW^4*s^8*t^3 + 740868*ep^5*mtt^3*mWW^4*s^8*t^3 + 243776*ep^6*mtt^3*mWW^4*s^8*t^3 - 912*mtt^2*mWW^5*s^8*t^3 - 28498*ep*mtt^2*mWW^5*s^8*t^3 - 119292*ep^2*mtt^2*mWW^5*s^8*t^3 + 155874*ep^3*mtt^2*mWW^5*s^8*t^3 + 1701496*ep^4*mtt^2*mWW^5*s^8*t^3 + 3258880*ep^5*mtt^2*mWW^5*s^8*t^3 + 1962800*ep^6*mtt^2*mWW^5*s^8*t^3 + 352*mtt*mWW^6*s^8*t^3 + 10702*ep*mtt*mWW^6*s^8*t^3 + 69146*ep^2*mtt*mWW^6*s^8*t^3 - 27282*ep^3*mtt*mWW^6*s^8*t^3 - 815614*ep^4*mtt*mWW^6*s^8*t^3 - 1637380*ep^5*mtt*mWW^6*s^8*t^3 - 959504*ep^6*mtt*mWW^6*s^8*t^3 + 400*mWW^7*s^8*t^3 + 4828*ep*mWW^7*s^8*t^3 + 9224*ep^2*mWW^7*s^8*t^3 - 31878*ep^3*mWW^7*s^8*t^3 - 177278*ep^4*mWW^7*s^8*t^3 - 317488*ep^5*mWW^7*s^8*t^3 - 202096*ep^6*mWW^7*s^8*t^3 + 36*ep^2*mtt^5*mWW*s^9*t^3 + 348*ep^3*mtt^5*mWW*s^9*t^3 + 1200*ep^4*mtt^5*mWW*s^9*t^3 + 1776*ep^5*mtt^5*mWW*s^9*t^3 + 960*ep^6*mtt^5*mWW*s^9*t^3 + 384*ep*mtt^4*mWW^2*s^9*t^3 + 2244*ep^2*mtt^4*mWW^2*s^9*t^3 - 1036*ep^3*mtt^4*mWW^2*s^9*t^3 - 27168*ep^4*mtt^4*mWW^2*s^9*t^3 - 55184*ep^5*mtt^4*mWW^2*s^9*t^3 - 33600*ep^6*mtt^4*mWW^2*s^9*t^3 - 2888*ep*mtt^3*mWW^3*s^9*t^3 - 11932*ep^2*mtt^3*mWW^3*s^9*t^3 + 46380*ep^3*mtt^3*mWW^3*s^9*t^3 + 270376*ep^4*mtt^3*mWW^3*s^9*t^3 + 398704*ep^5*mtt^3*mWW^3*s^9*t^3 + 176480*ep^6*mtt^3*mWW^3*s^9*t^3 + 128*mtt^2*mWW^4*s^9*t^3 + 2148*ep*mtt^2*mWW^4*s^9*t^3 + 9788*ep^2*mtt^2*mWW^4*s^9*t^3 - 34128*ep^3*mtt^2*mWW^4*s^9*t^3 - 217568*ep^4*mtt^2*mWW^4*s^9*t^3 - 331216*ep^5*mtt^2*mWW^4*s^9*t^3 - 150048*ep^6*mtt^2*mWW^4*s^9*t^3 - 32*mtt*mWW^5*s^9*t^3 + 1968*ep*mtt*mWW^5*s^9*t^3 + 9152*ep^2*mtt*mWW^5*s^9*t^3 - 16304*ep^3*mtt*mWW^5*s^9*t^3 - 144784*ep^4*mtt*mWW^5*s^9*t^3 - 259856*ep^5*mtt*mWW^5*s^9*t^3 - 147936*ep^6*mtt*mWW^5*s^9*t^3 - 96*mWW^6*s^9*t^3 - 1612*ep*mWW^6*s^9*t^3 - 8424*ep^2*mWW^6*s^9*t^3 + 10596*ep^3*mWW^6*s^9*t^3 + 125912*ep^4*mWW^6*s^9*t^3 + 233296*ep^5*mWW^6*s^9*t^3 + 130336*ep^6*mWW^6*s^9*t^3 + 16*ep*mtt^2*mWW^3*s^10*t^3 - 260*ep^2*mtt^2*mWW^3*s^10*t^3 - 2876*ep^3*mtt^2*mWW^3*s^10*t^3 - 8224*ep^4*mtt^2*mWW^3*s^10*t^3 - 7952*ep^5*mtt^2*mWW^3*s^10*t^3 - 1344*ep^6*mtt^2*mWW^3*s^10*t^3 + 8*ep*mtt*mWW^4*s^10*t^3 + 124*ep^2*mtt*mWW^4*s^10*t^3 + 796*ep^3*mtt*mWW^4*s^10*t^3 + 2624*ep^4*mtt*mWW^4*s^10*t^3 + 4368*ep^5*mtt*mWW^4*s^10*t^3 + 2880*ep^6*mtt*mWW^4*s^10*t^3 - 24*ep*mWW^5*s^10*t^3 - 152*ep^2*mWW^5*s^10*t^3 - 176*ep^3*mWW^5*s^10*t^3 + 272*ep^4*mWW^5*s^10*t^3 + 224*ep^5*mWW^5*s^10*t^3 - 384*ep^6*mWW^5*s^10*t^3 + 36*ep^2*mtt^13*mWW*t^4 + 348*ep^3*mtt^13*mWW*t^4 + 1200*ep^4*mtt^13*mWW*t^4 + 1776*ep^5*mtt^13*mWW*t^4 + 960*ep^6*mtt^13*mWW*t^4 + 96*ep^2*mtt^12*mWW^2*t^4 + 912*ep^3*mtt^12*mWW^2*t^4 + 3072*ep^4*mtt^12*mWW^2*t^4 + 4416*ep^5*mtt^12*mWW^2*t^4 + 2304*ep^6*mtt^12*mWW^2*t^4 - 90*ep*mtt^11*mWW^3*t^4 - 1926*ep^2*mtt^11*mWW^3*t^4 - 13020*ep^3*mtt^11*mWW^3*t^4 - 38112*ep^4*mtt^11*mWW^3*t^4 - 50592*ep^5*mtt^11*mWW^3*t^4 - 24960*ep^6*mtt^11*mWW^3*t^4 + 216*ep*mtt^10*mWW^4*t^4 + 3756*ep^2*mtt^10*mWW^4*t^4 + 22662*ep^3*mtt^10*mWW^4*t^4 + 60870*ep^4*mtt^10*mWW^4*t^4 + 74268*ep^5*mtt^10*mWW^4*t^4 + 33168*ep^6*mtt^10*mWW^4*t^4 + 246*ep*mtt^9*mWW^5*t^4 + 3552*ep^2*mtt^9*mWW^5*t^4 + 20598*ep^3*mtt^9*mWW^5*t^4 + 59760*ep^4*mtt^9*mWW^5*t^4 + 86040*ep^5*mtt^9*mWW^5*t^4 + 48864*ep^6*mtt^9*mWW^5*t^4 - 1236*ep*mtt^8*mWW^6*t^4 - 17160*ep^2*mtt^8*mWW^6*t^4 - 92286*ep^3*mtt^8*mWW^6*t^4 - 240306*ep^4*mtt^8*mWW^6*t^4 - 303972*ep^5*mtt^8*mWW^6*t^4 - 150000*ep^6*mtt^8*mWW^6*t^4 + 1230*ep*mtt^7*mWW^7*t^4 + 15984*ep^2*mtt^7*mWW^7*t^4 + 80442*ep^3*mtt^7*mWW^7*t^4 + 195960*ep^4*mtt^7*mWW^7*t^4 + 231384*ep^5*mtt^7*mWW^7*t^4 + 106080*ep^6*mtt^7*mWW^7*t^4 + 636*ep^2*mtt^6*mWW^8*t^4 + 6714*ep^3*mtt^6*mWW^8*t^4 + 25794*ep^4*mtt^6*mWW^8*t^4 + 43092*ep^5*mtt^6*mWW^8*t^4 + 26544*ep^6*mtt^6*mWW^8*t^4 - 726*ep*mtt^5*mWW^9*t^4 - 9516*ep^2*mtt^5*mWW^9*t^4 - 48738*ep^3*mtt^5*mWW^9*t^4 - 122208*ep^4*mtt^5*mWW^9*t^4 - 150408*ep^5*mtt^5*mWW^9*t^4 - 72864*ep^6*mtt^5*mWW^9*t^4 + 444*ep*mtt^4*mWW^10*t^4 + 5568*ep^2*mtt^4*mWW^10*t^4 + 27246*ep^3*mtt^4*mWW^10*t^4 + 65322*ep^4*mtt^4*mWW^10*t^4 + 76980*ep^5*mtt^4*mWW^10*t^4 + 35760*ep^6*mtt^4*mWW^10*t^4 - 84*ep*mtt^3*mWW^11*t^4 - 1026*ep^2*mtt^3*mWW^11*t^4 - 4878*ep^3*mtt^3*mWW^11*t^4 - 11352*ep^4*mtt^3*mWW^11*t^4 - 12984*ep^5*mtt^3*mWW^11*t^4 - 5856*ep^6*mtt^3*mWW^11*t^4 - 642*ep^2*mtt^12*mWW*s*t^4 - 6180*ep^3*mtt^12*mWW*s*t^4 - 21198*ep^4*mtt^12*mWW*s*t^4 - 31188*ep^5*mtt^12*mWW*s*t^4 - 16752*ep^6*mtt^12*mWW*s*t^4 - 2544*ep*mtt^11*mWW^2*s*t^4 - 15009*ep^2*mtt^11*mWW^2*s*t^4 + 6616*ep^3*mtt^11*mWW^2*s*t^4 + 184535*ep^4*mtt^11*mWW^2*s*t^4 + 382706*ep^5*mtt^11*mWW^2*s*t^4 + 238936*ep^6*mtt^11*mWW^2*s*t^4 + 13000*ep*mtt^10*mWW^3*s*t^4 + 98522*ep^2*mtt^10*mWW^3*s*t^4 + 155826*ep^3*mtt^10*mWW^3*s*t^4 - 381856*ep^4*mtt^10*mWW^3*s*t^4 - 1279204*ep^5*mtt^10*mWW^3*s*t^4 - 943888*ep^6*mtt^10*mWW^3*s*t^4 + 88*mtt^9*mWW^4*s*t^4 - 22100*ep*mtt^9*mWW^4*s*t^4 - 194373*ep^2*mtt^9*mWW^4*s*t^4 - 455812*ep^3*mtt^9*mWW^4*s*t^4 + 220931*ep^4*mtt^9*mWW^4*s*t^4 + 1901478*ep^5*mtt^9*mWW^4*s*t^4 + 1667688*ep^6*mtt^9*mWW^4*s*t^4 - 240*mtt^8*mWW^5*s*t^4 + 8182*ep*mtt^8*mWW^5*s*t^4 + 93890*ep^2*mtt^8*mWW^5*s*t^4 + 250046*ep^3*mtt^8*mWW^5*s*t^4 - 208466*ep^4*mtt^8*mWW^5*s*t^4 - 1527072*ep^5*mtt^8*mWW^5*s*t^4 - 1444320*ep^6*mtt^8*mWW^5*s*t^4 - 64*mtt^7*mWW^6*s*t^4 + 14678*ep*mtt^7*mWW^6*s*t^4 + 143694*ep^2*mtt^7*mWW^6*s*t^4 + 519184*ep^3*mtt^7*mWW^6*s*t^4 + 952996*ep^4*mtt^7*mWW^6*s*t^4 + 1016004*ep^5*mtt^7*mWW^6*s*t^4 + 550608*ep^6*mtt^7*mWW^6*s*t^4 + 864*mtt^6*mWW^7*s*t^4 - 11338*ep*mtt^6*mWW^7*s*t^4 - 177084*ep^2*mtt^6*mWW^7*s*t^4 - 732730*ep^3*mtt^6*mWW^7*s*t^4 - 1223480*ep^4*mtt^6*mWW^7*s*t^4 - 709996*ep^5*mtt^6*mWW^7*s*t^4 + 25424*ep^6*mtt^6*mWW^7*s*t^4 - 1128*mtt^5*mWW^8*s*t^4 - 6290*ep*mtt^5*mWW^8*s*t^4 + 17900*ep^2*mtt^5*mWW^8*s*t^4 + 171952*ep^3*mtt^5*mWW^8*s*t^4 + 306114*ep^4*mtt^5*mWW^8*s*t^4 + 15712*ep^5*mtt^5*mWW^8*s*t^4 - 233120*ep^6*mtt^5*mWW^8*s*t^4 + 592*mtt^4*mWW^9*s*t^4 + 8994*ep*mtt^4*mWW^9*s*t^4 + 54988*ep^2*mtt^4*mWW^9*s*t^4 + 182294*ep^3*mtt^4*mWW^9*s*t^4 + 372132*ep^4*mtt^4*mWW^9*s*t^4 + 459772*ep^5*mtt^4*mWW^9*s*t^4 + 259888*ep^6*mtt^4*mWW^9*s*t^4 - 112*mtt^3*mWW^10*s*t^4 - 2574*ep*mtt^3*mWW^10*s*t^4 - 22257*ep^2*mtt^3*mWW^10*s*t^4 - 94840*ep^3*mtt^3*mWW^10*s*t^4 - 212871*ep^4*mtt^3*mWW^10*s*t^4 - 241646*ep^5*mtt^3*mWW^10*s*t^4 - 109640*ep^6*mtt^3*mWW^10*s*t^4 - 86*ep*mtt^2*mWW^11*s*t^4 - 586*ep^2*mtt^2*mWW^11*s*t^4 - 904*ep^3*mtt^2*mWW^11*s*t^4 + 660*ep^4*mtt^2*mWW^11*s*t^4 + 1608*ep^5*mtt^2*mWW^11*s*t^4 - 32*ep^6*mtt^2*mWW^11*s*t^4 + 78*ep*mtt*mWW^12*s*t^4 + 957*ep^2*mtt*mWW^12*s*t^4 + 4548*ep^3*mtt*mWW^12*s*t^4 + 10503*ep^4*mtt*mWW^12*s*t^4 + 11826*ep^5*mtt*mWW^12*s*t^4 + 5208*ep^6*mtt*mWW^12*s*t^4 + 288*ep*mtt^11*mWW*s^2*t^4 + 5130*ep^2*mtt^11*mWW*s^2*t^4 + 32910*ep^3*mtt^11*mWW*s^2*t^4 + 97232*ep^4*mtt^11*mWW*s^2*t^4 + 134664*ep^5*mtt^11*mWW*s^2*t^4 + 70816*ep^6*mtt^11*mWW*s^2*t^4 + 24708*ep*mtt^10*mWW^2*s^2*t^4 + 143019*ep^2*mtt^10*mWW^2*s^2*t^4 - 87938*ep^3*mtt^10*mWW^2*s^2*t^4 - 1857995*ep^4*mtt^10*mWW^2*s^2*t^4 - 3786350*ep^5*mtt^10*mWW^2*s^2*t^4 - 2341592*ep^6*mtt^10*mWW^2*s^2*t^4 - 105064*ep*mtt^9*mWW^3*s^2*t^4 - 740583*ep^2*mtt^9*mWW^3*s^2*t^4 - 756828*ep^3*mtt^9*mWW^3*s^2*t^4 + 4680521*ep^4*mtt^9*mWW^3*s^2*t^4 + 12481186*ep^5*mtt^9*mWW^3*s^2*t^4 + 8654296*ep^6*mtt^9*mWW^3*s^2*t^4 - 1408*mtt^8*mWW^4*s^2*t^4 + 125664*ep*mtt^8*mWW^4*s^2*t^4 + 1133850*ep^2*mtt^8*mWW^4*s^2*t^4 + 2589176*ep^3*mtt^8*mWW^4*s^2*t^4 - 1816574*ep^4*mtt^8*mWW^4*s^2*t^4 - 12275452*ep^5*mtt^8*mWW^4*s^2*t^4 - 10558832*ep^6*mtt^8*mWW^4*s^2*t^4 + 4856*mtt^7*mWW^5*s^2*t^4 + 33036*ep*mtt^7*mWW^5*s^2*t^4 - 206642*ep^2*mtt^7*mWW^5*s^2*t^4 - 2095316*ep^3*mtt^7*mWW^5*s^2*t^4 - 5024878*ep^4*mtt^7*mWW^5*s^2*t^4 - 3273828*ep^5*mtt^7*mWW^5*s^2*t^4 + 836912*ep^6*mtt^7*mWW^5*s^2*t^4 - 4456*mtt^6*mWW^6*s^2*t^4 - 156992*ep*mtt^6*mWW^6*s^2*t^4 - 977682*ep^2*mtt^6*mWW^6*s^2*t^4 - 1344266*ep^3*mtt^6*mWW^6*s^2*t^4 + 3459824*ep^4*mtt^6*mWW^6*s^2*t^4 + 10237040*ep^5*mtt^6*mWW^6*s^2*t^4 + 6736032*ep^6*mtt^6*mWW^6*s^2*t^4 - 2040*mtt^5*mWW^7*s^2*t^4 + 59404*ep*mtt^5*mWW^7*s^2*t^4 + 744968*ep^2*mtt^5*mWW^7*s^2*t^4 + 2742244*ep^3*mtt^5*mWW^7*s^2*t^4 + 3399524*ep^4*mtt^5*mWW^7*s^2*t^4 - 548760*ep^5*mtt^5*mWW^7*s^2*t^4 - 2619680*ep^6*mtt^5*mWW^7*s^2*t^4 + 5312*mtt^4*mWW^8*s^2*t^4 + 51612*ep*mtt^4*mWW^8*s^2*t^4 + 47776*ep^2*mtt^4*mWW^8*s^2*t^4 - 896842*ep^3*mtt^4*mWW^8*s^2*t^4 - 3288146*ep^4*mtt^4*mWW^8*s^2*t^4 - 3927084*ep^5*mtt^4*mWW^8*s^2*t^4 - 1318064*ep^6*mtt^4*mWW^8*s^2*t^4 - 2408*mtt^3*mWW^9*s^2*t^4 - 36180*ep*mtt^3*mWW^9*s^2*t^4 - 192848*ep^2*mtt^3*mWW^9*s^2*t^4 - 423290*ep^3*mtt^3*mWW^9*s^2*t^4 - 286602*ep^4*mtt^3*mWW^9*s^2*t^4 + 171292*ep^5*mtt^3*mWW^9*s^2*t^4 + 178416*ep^6*mtt^3*mWW^9*s^2*t^4 + 40*mtt^2*mWW^10*s^2*t^4 + 2188*ep*mtt^2*mWW^10*s^2*t^4 + 38887*ep^2*mtt^2*mWW^10*s^2*t^4 + 248084*ep^3*mtt^2*mWW^10*s^2*t^4 + 696283*ep^4*mtt^2*mWW^10*s^2*t^4 + 883566*ep^5*mtt^2*mWW^10*s^2*t^4 + 410808*ep^6*mtt^2*mWW^10*s^2*t^4 + 104*mtt*mWW^11*s^2*t^4 + 1412*ep*mtt*mWW^11*s^2*t^4 + 5239*ep^2*mtt*mWW^11*s^2*t^4 - 1928*ep^3*mtt*mWW^11*s^2*t^4 - 44293*ep^4*mtt*mWW^11*s^2*t^4 - 79178*ep^5*mtt*mWW^11*s^2*t^4 - 41848*ep^6*mtt*mWW^11*s^2*t^4 - 76*ep*mWW^12*s^2*t^4 - 1114*ep^2*mWW^12*s^2*t^4 - 6006*ep^3*mWW^12*s^2*t^4 - 14896*ep^4*mWW^12*s^2*t^4 - 17096*ep^5*mWW^12*s^2*t^4 - 7264*ep^6*mWW^12*s^2*t^4 - 1728*ep*mtt^10*mWW*s^3*t^4 - 19362*ep^2*mtt^10*mWW*s^3*t^4 - 87624*ep^3*mtt^10*mWW*s^3*t^4 - 206970*ep^4*mtt^10*mWW*s^3*t^4 - 254700*ep^5*mtt^10*mWW*s^3*t^4 - 128016*ep^6*mtt^10*mWW*s^3*t^4 - 90216*ep*mtt^9*mWW^2*s^3*t^4 - 521120*ep^2*mtt^9*mWW^2*s^3*t^4 + 330960*ep^3*mtt^9*mWW^2*s^3*t^4 + 6788652*ep^4*mtt^9*mWW^2*s^3*t^4 + 13767308*ep^5*mtt^9*mWW^2*s^3*t^4 + 8477296*ep^6*mtt^9*mWW^2*s^3*t^4 + 327266*ep*mtt^8*mWW^3*s^3*t^4 + 2253236*ep^2*mtt^8*mWW^3*s^3*t^4 + 1890328*ep^3*mtt^8*mWW^3*s^3*t^4 - 15934050*ep^4*mtt^8*mWW^3*s^3*t^4 - 40488876*ep^5*mtt^8*mWW^3*s^3*t^4 - 27584960*ep^6*mtt^8*mWW^3*s^3*t^4 + 6984*mtt^7*mWW^4*s^3*t^4 - 241742*ep*mtt^7*mWW^4*s^3*t^4 - 2516320*ep^2*mtt^7*mWW^4*s^3*t^4 - 6699136*ep^3*mtt^7*mWW^4*s^3*t^4 + 709474*ep^4*mtt^7*mWW^4*s^3*t^4 + 23277552*ep^5*mtt^7*mWW^4*s^3*t^4 + 21970704*ep^6*mtt^7*mWW^4*s^3*t^4 - 22672*mtt^6*mWW^5*s^3*t^4 - 357324*ep*mtt^6*mWW^5*s^3*t^4 - 830246*ep^2*mtt^6*mWW^5*s^3*t^4 + 5741064*ep^3*mtt^6*mWW^5*s^3*t^4 + 28209582*ep^4*mtt^6*mWW^5*s^3*t^4 + 41477976*ep^5*mtt^6*mWW^5*s^3*t^4 + 19332912*ep^6*mtt^6*mWW^5*s^3*t^4 + 21536*mtt^5*mWW^6*s^3*t^4 + 568942*ep*mtt^5*mWW^6*s^3*t^4 + 3099978*ep^2*mtt^5*mWW^6*s^3*t^4 + 1945696*ep^3*mtt^5*mWW^6*s^3*t^4 - 21534360*ep^4*mtt^5*mWW^6*s^3*t^4 - 51383740*ep^5*mtt^5*mWW^6*s^3*t^4 - 33556384*ep^6*mtt^5*mWW^6*s^3*t^4 + 2016*mtt^4*mWW^7*s^3*t^4 - 110144*ep*mtt^4*mWW^7*s^3*t^4 - 1372972*ep^2*mtt^4*mWW^7*s^3*t^4 - 5271148*ep^3*mtt^4*mWW^7*s^3*t^4 - 6704536*ep^4*mtt^4*mWW^7*s^3*t^4 + 1670764*ep^5*mtt^4*mWW^7*s^3*t^4 + 6193824*ep^6*mtt^4*mWW^7*s^3*t^4 - 12984*mtt^3*mWW^8*s^3*t^4 - 167834*ep*mtt^3*mWW^8*s^3*t^4 - 396384*ep^2*mtt^3*mWW^8*s^3*t^4 + 2055896*ep^3*mtt^3*mWW^8*s^3*t^4 + 10676486*ep^4*mtt^3*mWW^8*s^3*t^4 + 16189024*ep^5*mtt^3*mWW^8*s^3*t^4 + 7853744*ep^6*mtt^3*mWW^8*s^3*t^4 + 5072*mtt^2*mWW^9*s^3*t^4 + 71940*ep*mtt^2*mWW^9*s^3*t^4 + 330296*ep^2*mtt^2*mWW^9*s^3*t^4 + 367160*ep^3*mtt^2*mWW^9*s^3*t^4 - 1109308*ep^4*mtt^2*mWW^9*s^3*t^4 - 3030492*ep^5*mtt^2*mWW^9*s^3*t^4 - 1967200*ep^6*mtt^2*mWW^9*s^3*t^4 + 208*mtt*mWW^10*s^3*t^4 + 2594*ep*mtt*mWW^10*s^3*t^4 - 22458*ep^2*mtt*mWW^10*s^3*t^4 - 284376*ep^3*mtt*mWW^10*s^3*t^4 - 966204*ep^4*mtt*mWW^10*s^3*t^4 - 1336416*ep^5*mtt*mWW^10*s^3*t^4 - 648080*ep^6*mtt*mWW^10*s^3*t^4 - 160*mWW^11*s^3*t^4 - 1754*ep*mWW^11*s^3*t^4 - 4648*ep^2*mWW^11*s^3*t^4 + 11180*ep^3*mWW^11*s^3*t^4 + 71234*ep^4*mWW^11*s^3*t^4 + 111600*ep^5*mWW^11*s^3*t^4 + 56160*ep^6*mWW^11*s^3*t^4 + 4320*ep*mtt^9*mWW*s^4*t^4 + 39858*ep^2*mtt^9*mWW*s^4*t^4 + 136866*ep^3*mtt^9*mWW*s^4*t^4 + 235836*ep^4*mtt^9*mWW*s^4*t^4 + 223008*ep^5*mtt^9*mWW*s^4*t^4 + 98112*ep^6*mtt^9*mWW*s^4*t^4 + 167880*ep*mtt^8*mWW^2*s^4*t^4 + 969064*ep^2*mtt^8*mWW^2*s^4*t^4 - 625702*ep^3*mtt^8*mWW^2*s^4*t^4 - 12625402*ep^4*mtt^8*mWW^2*s^4*t^4 - 25505436*ep^5*mtt^8*mWW^2*s^4*t^4 - 15644944*ep^6*mtt^8*mWW^2*s^4*t^4 - 533758*ep*mtt^7*mWW^3*s^4*t^4 - 3617138*ep^2*mtt^7*mWW^3*s^4*t^4 - 2564432*ep^3*mtt^7*mWW^3*s^4*t^4 + 27333144*ep^4*mtt^7*mWW^3*s^4*t^4 + 67278248*ep^5*mtt^7*mWW^3*s^4*t^4 + 45186688*ep^6*mtt^7*mWW^3*s^4*t^4 - 15576*mtt^6*mWW^4*s^4*t^4 + 200336*ep*mtt^6*mWW^4*s^4*t^4 + 2838374*ep^2*mtt^6*mWW^4*s^4*t^4 + 9170136*ep^3*mtt^6*mWW^4*s^4*t^4 + 4784134*ep^4*mtt^6*mWW^4*s^4*t^4 - 19437940*ep^5*mtt^6*mWW^4*s^4*t^4 - 22076720*ep^6*mtt^6*mWW^4*s^4*t^4 + 44848*mtt^5*mWW^5*s^4*t^4 + 828594*ep*mtt^5*mWW^5*s^4*t^4 + 2779952*ep^2*mtt^5*mWW^5*s^4*t^4 - 8050834*ep^3*mtt^5*mWW^5*s^4*t^4 - 55480264*ep^4*mtt^5*mWW^5*s^4*t^4 - 93691120*ep^5*mtt^5*mWW^5*s^4*t^4 - 50590336*ep^6*mtt^5*mWW^5*s^4*t^4 - 37896*mtt^4*mWW^6*s^4*t^4 - 903312*ep*mtt^4*mWW^6*s^4*t^4 - 4607966*ep^2*mtt^4*mWW^6*s^4*t^4 - 1196104*ep^3*mtt^4*mWW^6*s^4*t^4 + 39193430*ep^4*mtt^4*mWW^6*s^4*t^4 + 88702716*ep^5*mtt^4*mWW^6*s^4*t^4 + 57612656*ep^6*mtt^4*mWW^6*s^4*t^4 - 2144*mtt^3*mWW^7*s^4*t^4 + 78994*ep*mtt^3*mWW^7*s^4*t^4 + 1218856*ep^2*mtt^3*mWW^7*s^4*t^4 + 5262044*ep^3*mtt^3*mWW^7*s^4*t^4 + 7713494*ep^4*mtt^3*mWW^7*s^4*t^4 - 245700*ep^5*mtt^3*mWW^7*s^4*t^4 - 5848720*ep^6*mtt^3*mWW^7*s^4*t^4 + 16120*mtt^2*mWW^8*s^4*t^4 + 226780*ep*mtt^2*mWW^8*s^4*t^4 + 638356*ep^2*mtt^2*mWW^8*s^4*t^4 - 2232912*ep^3*mtt^2*mWW^8*s^4*t^4 - 13583512*ep^4*mtt^2*mWW^8*s^4*t^4 - 22112728*ep^5*mtt^2*mWW^8*s^4*t^4 - 11610016*ep^6*mtt^2*mWW^8*s^4*t^4 - 5264*mtt*mWW^9*s^4*t^4 - 67894*ep*mtt*mWW^9*s^4*t^4 - 263008*ep^2*mtt*mWW^9*s^4*t^4 - 7868*ep^3*mtt*mWW^9*s^4*t^4 + 2014342*ep^4*mtt*mWW^9*s^4*t^4 + 4179548*ep^5*mtt*mWW^9*s^4*t^4 + 2563984*ep^6*mtt*mWW^9*s^4*t^4 - 88*mWW^10*s^4*t^4 - 1940*ep*mWW^10*s^4*t^4 + 2116*ep^2*mWW^10*s^4*t^4 + 94598*ep^3*mWW^10*s^4*t^4 + 368334*ep^4*mWW^10*s^4*t^4 + 544124*ep^5*mWW^10*s^4*t^4 + 275504*ep^6*mWW^10*s^4*t^4 - 5760*ep*mtt^8*mWW*s^5*t^4 - 48006*ep^2*mtt^8*mWW*s^5*t^4 - 133068*ep^3*mtt^8*mWW*s^5*t^4 - 145090*ep^4*mtt^8*mWW*s^5*t^4 - 48396*ep^5*mtt^8*mWW*s^5*t^4 + 2800*ep^6*mtt^8*mWW*s^5*t^4 - 174480*ep*mtt^7*mWW^2*s^5*t^4 - 1005401*ep^2*mtt^7*mWW^2*s^5*t^4 + 670248*ep^3*mtt^7*mWW^2*s^5*t^4 + 13147303*ep^4*mtt^7*mWW^2*s^5*t^4 + 26438074*ep^5*mtt^7*mWW^2*s^5*t^4 + 16149176*ep^6*mtt^7*mWW^2*s^5*t^4 + 508004*ep*mtt^6*mWW^3*s^5*t^4 + 3371538*ep^2*mtt^6*mWW^3*s^5*t^4 + 1774974*ep^3*mtt^6*mWW^3*s^5*t^4 - 27672032*ep^4*mtt^6*mWW^3*s^5*t^4 - 65310228*ep^5*mtt^6*mWW^3*s^5*t^4 - 42947984*ep^6*mtt^6*mWW^3*s^5*t^4 + 17520*mtt^5*mWW^4*s^5*t^4 - 77268*ep*mtt^5*mWW^4*s^5*t^4 - 1905027*ep^2*mtt^5*mWW^4*s^5*t^4 - 6830422*ep^3*mtt^5*mWW^4*s^5*t^4 - 5150033*ep^4*mtt^5*mWW^4*s^5*t^4 + 10974066*ep^5*mtt^5*mWW^4*s^5*t^4 + 13996216*ep^6*mtt^5*mWW^4*s^5*t^4 - 44464*mtt^4*mWW^5*s^5*t^4 - 851156*ep*mtt^4*mWW^5*s^5*t^4 - 3070648*ep^2*mtt^4*mWW^5*s^5*t^4 + 6450384*ep^3*mtt^4*mWW^5*s^5*t^4 + 52237120*ep^4*mtt^4*mWW^5*s^5*t^4 + 92470288*ep^5*mtt^4*mWW^5*s^5*t^4 + 52146096*ep^6*mtt^4*mWW^5*s^5*t^4 + 32336*mtt^3*mWW^6*s^5*t^4 + 728090*ep*mtt^3*mWW^6*s^5*t^4 + 3542383*ep^2*mtt^3*mWW^6*s^5*t^4 - 149886*ep^3*mtt^3*mWW^6*s^5*t^4 - 34248105*ep^4*mtt^3*mWW^6*s^5*t^4 - 74472758*ep^5*mtt^3*mWW^6*s^5*t^4 - 47751768*ep^6*mtt^3*mWW^6*s^5*t^4 + 1744*mtt^2*mWW^7*s^5*t^4 - 20854*ep*mtt^2*mWW^7*s^5*t^4 - 566792*ep^2*mtt^2*mWW^7*s^5*t^4 - 2698248*ep^3*mtt^2*mWW^7*s^5*t^4 - 4181126*ep^4*mtt^2*mWW^7*s^5*t^4 - 53304*ep^5*mtt^2*mWW^7*s^5*t^4 + 3048560*ep^6*mtt^2*mWW^7*s^5*t^4 - 9152*mtt*mWW^8*s^5*t^4 - 129718*ep*mtt*mWW^8*s^5*t^4 - 383451*ep^2*mtt*mWW^8*s^5*t^4 + 1083708*ep^3*mtt*mWW^8*s^5*t^4 + 7168683*ep^4*mtt*mWW^8*s^5*t^4 + 12025466*ep^5*mtt*mWW^8*s^5*t^4 + 6524712*ep^6*mtt*mWW^8*s^5*t^4 + 2016*mWW^9*s^5*t^4 + 23142*ep*mWW^9*s^5*t^4 + 76732*ep^2*mWW^9*s^5*t^4 - 63146*ep^3*mWW^9*s^5*t^4 - 815248*ep^4*mWW^9*s^5*t^4 - 1542248*ep^5*mWW^9*s^5*t^4 - 916672*ep^6*mWW^9*s^5*t^4 + 4320*ep*mtt^7*mWW*s^6*t^4 + 34062*ep^2*mtt^7*mWW*s^6*t^4 + 81090*ep^3*mtt^7*mWW*s^6*t^4 + 44568*ep^4*mtt^7*mWW*s^6*t^4 - 58392*ep^5*mtt^7*mWW*s^6*t^4 - 53088*ep^6*mtt^7*mWW*s^6*t^4 + 101124*ep*mtt^6*mWW^2*s^6*t^4 + 580139*ep^2*mtt^6*mWW^2*s^6*t^4 - 412446*ep^3*mtt^6*mWW^2*s^6*t^4 - 7670415*ep^4*mtt^6*mWW^2*s^6*t^4 - 15324326*ep^5*mtt^6*mWW^2*s^6*t^4 - 9311416*ep^6*mtt^6*mWW^2*s^6*t^4 - 288356*ep*mtt^5*mWW^3*s^6*t^4 - 1845915*ep^2*mtt^5*mWW^3*s^6*t^4 - 381500*ep^3*mtt^5*mWW^3*s^6*t^4 + 17243977*ep^4*mtt^5*mWW^3*s^6*t^4 + 38178562*ep^5*mtt^5*mWW^3*s^6*t^4 + 24241496*ep^6*mtt^5*mWW^3*s^6*t^4 - 9672*mtt^4*mWW^4*s^6*t^4 + 29808*ep*mtt^4*mWW^4*s^6*t^4 + 874976*ep^2*mtt^4*mWW^4*s^6*t^4 + 2523814*ep^3*mtt^4*mWW^4*s^6*t^4 - 236450*ep^4*mtt^4*mWW^4*s^6*t^4 - 8569372*ep^5*mtt^4*mWW^4*s^6*t^4 - 7807248*ep^6*mtt^4*mWW^4*s^6*t^4 + 22824*mtt^3*mWW^5*s^6*t^4 + 437064*ep*mtt^3*mWW^5*s^6*t^4 + 1571482*ep^2*mtt^3*mWW^5*s^6*t^4 - 2981314*ep^3*mtt^3*mWW^5*s^6*t^4 - 25226932*ep^4*mtt^3*mWW^5*s^6*t^4 - 45211552*ep^5*mtt^3*mWW^5*s^6*t^4 - 25867328*ep^6*mtt^3*mWW^5*s^6*t^4 - 14456*mtt^2*mWW^6*s^6*t^4 - 312792*ep*mtt^2*mWW^6*s^6*t^4 - 1470173*ep^2*mtt^2*mWW^6*s^6*t^4 + 498786*ep^3*mtt^2*mWW^6*s^6*t^4 + 15802401*ep^4*mtt^2*mWW^6*s^6*t^4 + 33012466*ep^5*mtt^2*mWW^6*s^6*t^4 + 20732648*ep^6*mtt^2*mWW^6*s^6*t^4 - 808*mtt*mWW^7*s^6*t^4 + 892*ep*mtt*mWW^7*s^6*t^4 + 153991*ep^2*mtt*mWW^7*s^6*t^4 + 679444*ep^3*mtt*mWW^7*s^6*t^4 + 782839*ep^4*mtt*mWW^7*s^6*t^4 - 599698*ep^5*mtt*mWW^7*s^6*t^4 - 1127832*ep^6*mtt*mWW^7*s^6*t^4 + 2112*mWW^8*s^6*t^4 + 27940*ep*mWW^8*s^6*t^4 + 80702*ep^2*mWW^8*s^6*t^4 - 199682*ep^3*mWW^8*s^6*t^4 - 1371092*ep^4*mWW^8*s^6*t^4 - 2332008*ep^5*mWW^8*s^6*t^4 - 1294144*ep^6*mWW^8*s^6*t^4 - 1728*ep*mtt^6*mWW*s^7*t^4 - 13350*ep^2*mtt^6*mWW*s^7*t^4 - 29760*ep^3*mtt^6*mWW*s^7*t^4 - 8502*ep^4*mtt^6*mWW*s^7*t^4 + 37356*ep^5*mtt^6*mWW*s^7*t^4 + 28944*ep^6*mtt^6*mWW*s^7*t^4 - 29688*ep*mtt^5*mWW^2*s^7*t^4 - 168454*ep^2*mtt^5*mWW^2*s^7*t^4 + 137088*ep^3*mtt^5*mWW^2*s^7*t^4 + 2291990*ep^4*mtt^5*mWW^2*s^7*t^4 + 4527880*ep^5*mtt^5*mWW^2*s^7*t^4 + 2729472*ep^6*mtt^5*mWW^2*s^7*t^4 + 91434*ep*mtt^4*mWW^3*s^7*t^4 + 546660*ep^2*mtt^4*mWW^3*s^7*t^4 - 216220*ep^3*mtt^4*mWW^3*s^7*t^4 - 6276182*ep^4*mtt^4*mWW^3*s^7*t^4 - 12656956*ep^5*mtt^4*mWW^3*s^7*t^4 - 7586016*ep^6*mtt^4*mWW^3*s^7*t^4 + 2000*mtt^3*mWW^4*s^7*t^4 - 21174*ep*mtt^3*mWW^4*s^7*t^4 - 275992*ep^2*mtt^3*mWW^4*s^7*t^4 - 256794*ep^3*mtt^3*mWW^4*s^7*t^4 + 2111668*ep^4*mtt^3*mWW^4*s^7*t^4 + 5317328*ep^5*mtt^3*mWW^4*s^7*t^4 + 3480624*ep^6*mtt^3*mWW^4*s^7*t^4 - 5696*mtt^2*mWW^5*s^7*t^4 - 110222*ep*mtt^2*mWW^5*s^7*t^4 - 379158*ep^2*mtt^2*mWW^5*s^7*t^4 + 751270*ep^3*mtt^2*mWW^5*s^7*t^4 + 6057182*ep^4*mtt^2*mWW^5*s^7*t^4 + 10737236*ep^5*mtt^2*mWW^5*s^7*t^4 + 6137248*ep^6*mtt^2*mWW^5*s^7*t^4 + 3632*mtt*mWW^6*s^7*t^4 + 72182*ep*mtt*mWW^6*s^7*t^4 + 325942*ep^2*mtt*mWW^6*s^7*t^4 - 217958*ep^3*mtt*mWW^6*s^7*t^4 - 3869250*ep^4*mtt*mWW^6*s^7*t^4 - 7726664*ep^5*mtt*mWW^6*s^7*t^4 - 4715504*ep^6*mtt*mWW^6*s^7*t^4 + 64*mWW^7*s^7*t^4 - 804*ep*mWW^7*s^7*t^4 - 24368*ep^2*mWW^7*s^7*t^4 - 60106*ep^3*mWW^7*s^7*t^4 + 65574*ep^4*mWW^7*s^7*t^4 + 341740*ep^5*mWW^7*s^7*t^4 + 270832*ep^6*mWW^7*s^7*t^4 + 288*ep*mtt^5*mWW*s^8*t^4 + 2322*ep^2*mtt^5*mWW*s^8*t^4 + 5874*ep^3*mtt^5*mWW*s^8*t^4 + 4460*ep^4*mtt^5*mWW*s^8*t^4 - 1920*ep^5*mtt^5*mWW*s^8*t^4 - 2624*ep^6*mtt^5*mWW*s^8*t^4 + 3216*ep*mtt^4*mWW^2*s^8*t^4 + 17570*ep^2*mtt^4*mWW^2*s^8*t^4 - 20650*ep^3*mtt^4*mWW^2*s^8*t^4 - 264812*ep^4*mtt^4*mWW^2*s^8*t^4 - 508688*ep^5*mtt^4*mWW^2*s^8*t^4 - 301536*ep^6*mtt^4*mWW^2*s^8*t^4 - 12364*ep*mtt^3*mWW^3*s^8*t^4 - 62214*ep^2*mtt^3*mWW^3*s^8*t^4 + 125604*ep^3*mtt^3*mWW^3*s^8*t^4 + 1081350*ep^4*mtt^3*mWW^3*s^8*t^4 + 1881812*ep^5*mtt^3*mWW^3*s^8*t^4 + 1011472*ep^6*mtt^3*mWW^3*s^8*t^4 + 64*mtt^2*mWW^4*s^8*t^4 + 6084*ep*mtt^2*mWW^4*s^8*t^4 + 38572*ep^2*mtt^2*mWW^4*s^8*t^4 - 73968*ep^3*mtt^2*mWW^4*s^8*t^4 - 707540*ep^4*mtt^2*mWW^4*s^8*t^4 - 1288200*ep^5*mtt^2*mWW^4*s^8*t^4 - 717504*ep^6*mtt^2*mWW^4*s^8*t^4 + 544*mtt*mWW^5*s^8*t^4 + 11612*ep*mtt*mWW^5*s^8*t^4 + 37768*ep^2*mtt*mWW^5*s^8*t^4 - 84950*ep^3*mtt*mWW^5*s^8*t^4 - 614430*ep^4*mtt*mWW^5*s^8*t^4 - 1048380*ep^5*mtt*mWW^5*s^8*t^4 - 586160*ep^6*mtt*mWW^5*s^8*t^4 - 608*mWW^6*s^8*t^4 - 8836*ep*mWW^6*s^8*t^4 - 34210*ep^2*mWW^6*s^8*t^4 + 42234*ep^3*mWW^6*s^8*t^4 + 459404*ep^4*mWW^6*s^8*t^4 + 856896*ep^5*mWW^6*s^8*t^4 + 501888*ep^6*mWW^6*s^8*t^4 - 48*ep^2*mtt^4*mWW*s^9*t^4 - 456*ep^3*mtt^4*mWW*s^9*t^4 - 1536*ep^4*mtt^4*mWW*s^9*t^4 - 2208*ep^5*mtt^4*mWW*s^9*t^4 - 1152*ep^6*mtt^4*mWW*s^9*t^4 + 96*ep^2*mtt^3*mWW^2*s^9*t^4 + 912*ep^3*mtt^3*mWW^2*s^9*t^4 + 3072*ep^4*mtt^3*mWW^2*s^9*t^4 + 4416*ep^5*mtt^3*mWW^2*s^9*t^4 + 2304*ep^6*mtt^3*mWW^2*s^9*t^4 - 72*ep*mtt^2*mWW^3*s^9*t^4 - 2180*ep^2*mtt^2*mWW^3*s^9*t^4 - 14732*ep^3*mtt^2*mWW^3*s^9*t^4 - 36760*ep^4*mtt^2*mWW^3*s^9*t^4 - 33952*ep^5*mtt^2*mWW^3*s^9*t^4 - 6144*ep^6*mtt^2*mWW^3*s^9*t^4 + 176*ep*mtt*mWW^4*s^9*t^4 + 2184*ep^2*mtt*mWW^4*s^9*t^4 + 10344*ep^3*mtt*mWW^4*s^9*t^4 + 23520*ep^4*mtt*mWW^4*s^9*t^4 + 26272*ep^5*mtt*mWW^4*s^9*t^4 + 11904*ep^6*mtt*mWW^4*s^9*t^4 - 104*ep*mWW^5*s^9*t^4 - 724*ep^2*mWW^5*s^9*t^4 - 1108*ep^3*mWW^5*s^9*t^4 + 1288*ep^4*mWW^5*s^9*t^4 + 3456*ep^5*mWW^5*s^9*t^4 + 1152*ep^6*mWW^5*s^9*t^4 - 354*ep^2*mtt^12*mWW*t^5 - 3396*ep^3*mtt^12*mWW*t^5 - 11598*ep^4*mtt^12*mWW*t^5 - 16980*ep^5*mtt^12*mWW*t^5 - 9072*ep^6*mtt^12*mWW*t^5 + 813*ep^2*mtt^11*mWW^2*t^5 + 7860*ep^3*mtt^11*mWW^2*t^5 + 27129*ep^4*mtt^11*mWW^2*t^5 + 40254*ep^5*mtt^11*mWW^2*t^5 + 21864*ep^6*mtt^11*mWW^2*t^5 + 342*ep*mtt^10*mWW^3*t^5 + 5337*ep^2*mtt^10*mWW^3*t^5 + 30306*ep^3*mtt^10*mWW^3*t^5 + 78597*ep^4*mtt^10*mWW^3*t^5 + 93822*ep^5*mtt^10*mWW^3*t^5 + 41256*ep^6*mtt^10*mWW^3*t^5 - 1218*ep*mtt^9*mWW^4*t^5 - 19032*ep^2*mtt^9*mWW^4*t^5 - 108264*ep^3*mtt^9*mWW^4*t^5 - 281550*ep^4*mtt^9*mWW^4*t^5 - 337620*ep^5*mtt^9*mWW^4*t^5 - 149616*ep^6*mtt^9*mWW^4*t^5 + 684*ep*mtt^8*mWW^5*t^5 + 9798*ep^2*mtt^8*mWW^5*t^5 + 50118*ep^3*mtt^8*mWW^5*t^5 + 111552*ep^4*mtt^8*mWW^5*t^5 + 102504*ep^5*mtt^8*mWW^5*t^5 + 24864*ep^6*mtt^8*mWW^5*t^5 + 2412*ep*mtt^7*mWW^6*t^5 + 33474*ep^2*mtt^7*mWW^6*t^5 + 180444*ep^3*mtt^7*mWW^6*t^5 + 472410*ep^4*mtt^7*mWW^6*t^5 + 602556*ep^5*mtt^7*mWW^6*t^5 + 300624*ep^6*mtt^7*mWW^6*t^5 - 4002*ep*mtt^6*mWW^7*t^5 - 52368*ep^2*mtt^6*mWW^7*t^5 - 265062*ep^3*mtt^6*mWW^7*t^5 - 648336*ep^4*mtt^6*mWW^7*t^5 - 767448*ep^5*mtt^6*mWW^7*t^5 - 352224*ep^6*mtt^6*mWW^7*t^5 + 1638*ep*mtt^5*mWW^8*t^5 + 19872*ep^2*mtt^5*mWW^8*t^5 + 92424*ep^3*mtt^5*mWW^8*t^5 + 205482*ep^4*mtt^5*mWW^8*t^5 + 217212*ep^5*mtt^5*mWW^8*t^5 + 86352*ep^6*mtt^5*mWW^8*t^5 + 720*ep*mtt^4*mWW^9*t^5 + 9780*ep^2*mtt^4*mWW^9*t^5 + 51726*ep^3*mtt^4*mWW^9*t^5 + 133290*ep^4*mtt^4*mWW^9*t^5 + 167892*ep^5*mtt^4*mWW^9*t^5 + 82992*ep^6*mtt^4*mWW^9*t^5 - 720*ep*mtt^3*mWW^10*t^5 - 9111*ep^2*mtt^3*mWW^10*t^5 - 44784*ep^3*mtt^3*mWW^10*t^5 - 107151*ep^4*mtt^3*mWW^10*t^5 - 125154*ep^5*mtt^3*mWW^10*t^5 - 57240*ep^6*mtt^3*mWW^10*t^5 + 144*ep*mtt^2*mWW^11*t^5 + 1791*ep^2*mtt^2*mWW^11*t^5 + 8628*ep^3*mtt^2*mWW^11*t^5 + 20175*ep^4*mtt^2*mWW^11*t^5 + 22962*ep^5*mtt^2*mWW^11*t^5 + 10200*ep^6*mtt^2*mWW^11*t^5 + 36*ep^2*mtt^12*s*t^5 + 330*ep^3*mtt^12*s*t^5 + 1062*ep^4*mtt^12*s*t^5 + 1452*ep^5*mtt^12*s*t^5 + 720*ep^6*mtt^12*s*t^5 + 288*ep*mtt^11*mWW*s*t^5 + 5505*ep^2*mtt^11*mWW*s*t^5 + 36384*ep^3*mtt^11*mWW*s*t^5 + 108557*ep^4*mtt^11*mWW*s*t^5 + 150342*ep^5*mtt^11*mWW*s*t^5 + 78664*ep^6*mtt^11*mWW*s*t^5 + 8736*ep*mtt^10*mWW^2*s*t^5 + 40446*ep^2*mtt^10*mWW^2*s*t^5 - 126212*ep^3*mtt^10*mWW^2*s*t^5 - 974870*ep^4*mtt^10*mWW^2*s*t^5 - 1794680*ep^5*mtt^10*mWW^2*s*t^5 - 1066880*ep^6*mtt^10*mWW^2*s*t^5 - 45140*ep*mtt^9*mWW^3*s*t^5 - 310968*ep^2*mtt^9*mWW^3*s*t^5 - 275456*ep^3*mtt^9*mWW^3*s*t^5 + 2090560*ep^4*mtt^9*mWW^3*s*t^5 + 5326664*ep^5*mtt^9*mWW^3*s*t^5 + 3612960*ep^6*mtt^9*mWW^3*s*t^5 - 264*mtt^8*mWW^4*s*t^5 + 76690*ep*mtt^8*mWW^4*s*t^5 + 649979*ep^2*mtt^8*mWW^4*s*t^5 + 1445670*ep^3*mtt^8*mWW^4*s*t^5 - 825393*ep^4*mtt^8*mWW^4*s*t^5 - 5997218*ep^5*mtt^8*mWW^4*s*t^5 - 5042424*ep^6*mtt^8*mWW^4*s*t^5 + 1120*mtt^7*mWW^5*s*t^5 - 34032*ep*mtt^7*mWW^5*s*t^5 - 432490*ep^2*mtt^7*mWW^5*s*t^5 - 1556922*ep^3*mtt^7*mWW^5*s*t^5 - 1540976*ep^4*mtt^7*mWW^5*s*t^5 + 1583480*ep^5*mtt^7*mWW^5*s*t^5 + 2627680*ep^6*mtt^7*mWW^5*s*t^5 - 1392*mtt^6*mWW^6*s*t^5 - 42556*ep*mtt^6*mWW^6*s*t^5 - 247446*ep^2*mtt^6*mWW^6*s*t^5 - 372444*ep^3*mtt^6*mWW^6*s*t^5 + 312714*ep^4*mtt^6*mWW^6*s*t^5 + 907760*ep^5*mtt^6*mWW^6*s*t^5 + 261664*ep^6*mtt^6*mWW^6*s*t^5 - 96*mtt^5*mWW^7*s*t^5 + 46886*ep*mtt^5*mWW^7*s*t^5 + 470638*ep^2*mtt^5*mWW^7*s*t^5 + 1657126*ep^3*mtt^5*mWW^7*s*t^5 + 2407510*ep^4*mtt^5*mWW^7*s*t^5 + 1078100*ep^5*mtt^5*mWW^7*s*t^5 - 230544*ep^6*mtt^5*mWW^7*s*t^5 + 1400*mtt^4*mWW^8*s*t^5 - 2140*ep*mtt^4*mWW^8*s*t^5 - 151120*ep^2*mtt^4*mWW^8*s*t^5 - 846162*ep^3*mtt^4*mWW^8*s*t^5 - 1843514*ep^4*mtt^4*mWW^8*s*t^5 - 1619304*ep^5*mtt^4*mWW^8*s*t^5 - 374400*ep^6*mtt^4*mWW^8*s*t^5 - 960*mtt^3*mWW^9*s*t^5 - 12852*ep*mtt^3*mWW^9*s*t^5 - 57339*ep^2*mtt^3*mWW^9*s*t^5 - 90094*ep^3*mtt^3*mWW^9*s*t^5 + 1055*ep^4*mtt^3*mWW^9*s*t^5 + 86810*ep^5*mtt^3*mWW^9*s*t^5 + 14840*ep^6*mtt^3*mWW^9*s*t^5 + 192*mtt^2*mWW^10*s*t^5 + 4308*ep*mtt^2*mWW^10*s*t^5 + 35712*ep^2*mtt^2*mWW^10*s*t^5 + 144512*ep^3*mtt^2*mWW^10*s*t^5 + 306336*ep^4*mtt^2*mWW^10*s*t^5 + 327456*ep^5*mtt^2*mWW^10*s*t^5 + 139904*ep^6*mtt^2*mWW^10*s*t^5 - 158*ep*mtt*mWW^11*s*t^5 - 2578*ep^2*mtt*mWW^11*s*t^5 - 14926*ep^3*mtt*mWW^11*s*t^5 - 38850*ep^4*mtt*mWW^11*s*t^5 - 46164*ep^5*mtt*mWW^11*s*t^5 - 20144*ep^6*mtt*mWW^11*s*t^5 - 30*ep*mWW^12*s*t^5 - 375*ep^2*mWW^12*s*t^5 - 1806*ep^3*mWW^12*s*t^5 - 4191*ep^4*mWW^12*s*t^5 - 4698*ep^5*mWW^12*s*t^5 - 2040*ep^6*mWW^12*s*t^5 - 252*ep^2*mtt^11*s^2*t^5 - 2310*ep^3*mtt^11*s^2*t^5 - 7434*ep^4*mtt^11*s^2*t^5 - 10164*ep^5*mtt^11*s^2*t^5 - 5040*ep^6*mtt^11*s^2*t^5 - 3840*ep*mtt^10*mWW*s^2*t^5 - 37632*ep^2*mtt^10*mWW*s^2*t^5 - 142702*ep^3*mtt^10*mWW*s^2*t^5 - 281022*ep^4*mtt^10*mWW*s^2*t^5 - 301676*ep^5*mtt^10*mWW*s^2*t^5 - 141648*ep^6*mtt^10*mWW*s^2*t^5 - 61716*ep*mtt^9*mWW^2*s^2*t^5 - 314659*ep^2*mtt^9*mWW^2*s^2*t^5 + 616596*ep^3*mtt^9*mWW^2*s^2*t^5 + 5936701*ep^4*mtt^9*mWW^2*s^2*t^5 + 11256654*ep^5*mtt^9*mWW^2*s^2*t^5 + 6755544*ep^6*mtt^9*mWW^2*s^2*t^5 + 289116*ep*mtt^8*mWW^3*s^2*t^5 + 1907237*ep^2*mtt^8*mWW^3*s^2*t^5 + 1024654*ep^3*mtt^8*mWW^3*s^2*t^5 - 15610849*ep^4*mtt^8*mWW^3*s^2*t^5 - 36888546*ep^5*mtt^8*mWW^3*s^2*t^5 - 24331944*ep^6*mtt^8*mWW^3*s^2*t^5 + 3208*mtt^7*mWW^4*s^2*t^5 - 382706*ep*mtt^7*mWW^4*s^2*t^5 - 3182796*ep^2*mtt^7*mWW^4*s^2*t^5 - 6130534*ep^3*mtt^7*mWW^4*s^2*t^5 + 8590908*ep^4*mtt^7*mWW^4*s^2*t^5 + 37181908*ep^5*mtt^7*mWW^4*s^2*t^5 + 29267808*ep^6*mtt^7*mWW^4*s^2*t^5 - 12728*mtt^6*mWW^5*s^2*t^5 + 11110*ep*mtt^6*mWW^5*s^2*t^5 + 1331488*ep^2*mtt^6*mWW^5*s^2*t^5 + 7316712*ep^3*mtt^6*mWW^5*s^2*t^5 + 13617006*ep^4*mtt^6*mWW^5*s^2*t^5 + 6086376*ep^5*mtt^6*mWW^5*s^2*t^5 - 3828592*ep^6*mtt^6*mWW^5*s^2*t^5 + 16704*mtt^5*mWW^6*s^2*t^5 + 349588*ep*mtt^5*mWW^6*s^2*t^5 + 1528288*ep^2*mtt^5*mWW^6*s^2*t^5 - 802424*ep^3*mtt^5*mWW^6*s^2*t^5 - 15916488*ep^4*mtt^5*mWW^6*s^2*t^5 - 29781176*ep^5*mtt^5*mWW^6*s^2*t^5 - 16536112*ep^6*mtt^5*mWW^6*s^2*t^5 - 5360*mtt^4*mWW^7*s^2*t^5 - 215456*ep*mtt^4*mWW^7*s^2*t^5 - 1616674*ep^2*mtt^4*mWW^7*s^2*t^5 - 4020880*ep^3*mtt^4*mWW^7*s^2*t^5 - 1074094*ep^4*mtt^4*mWW^7*s^2*t^5 + 8283052*ep^5*mtt^4*mWW^7*s^2*t^5 + 7917152*ep^6*mtt^4*mWW^7*s^2*t^5 - 4976*mtt^3*mWW^8*s^2*t^5 - 27454*ep*mtt^3*mWW^8*s^2*t^5 + 253176*ep^2*mtt^3*mWW^8*s^2*t^5 + 2360544*ep^3*mtt^3*mWW^8*s^2*t^5 + 6540982*ep^4*mtt^3*mWW^8*s^2*t^5 + 7185720*ep^5*mtt^3*mWW^8*s^2*t^5 + 2475120*ep^6*mtt^3*mWW^8*s^2*t^5 + 3568*mtt^2*mWW^9*s^2*t^5 + 47698*ep*mtt^2*mWW^9*s^2*t^5 + 178988*ep^2*mtt^2*mWW^9*s^2*t^5 - 24302*ep^3*mtt^2*mWW^9*s^2*t^5 - 1359100*ep^4*mtt^2*mWW^9*s^2*t^5 - 2526012*ep^5*mtt^2*mWW^9*s^2*t^5 - 1362816*ep^6*mtt^2*mWW^9*s^2*t^5 - 376*mtt*mWW^10*s^2*t^5 - 5952*ep*mtt*mWW^10*s^2*t^5 - 47565*ep^2*mtt*mWW^10*s^2*t^5 - 209688*ep^3*mtt*mWW^10*s^2*t^5 - 488581*ep^4*mtt*mWW^10*s^2*t^5 - 558206*ep^5*mtt*mWW^10*s^2*t^5 - 244104*ep^6*mtt*mWW^10*s^2*t^5 - 40*mWW^11*s^2*t^5 - 388*ep*mWW^11*s^2*t^5 + 401*ep^2*mWW^11*s^2*t^5 + 14334*ep^3*mWW^11*s^2*t^5 + 51971*ep^4*mWW^11*s^2*t^5 + 72070*ep^5*mWW^11*s^2*t^5 + 34632*ep^6*mWW^11*s^2*t^5 + 756*ep^2*mtt^10*s^3*t^5 + 6930*ep^3*mtt^10*s^3*t^5 + 22302*ep^4*mtt^10*s^3*t^5 + 30492*ep^5*mtt^10*s^3*t^5 + 15120*ep^6*mtt^10*s^3*t^5 + 15264*ep*mtt^9*mWW*s^3*t^5 + 120435*ep^2*mtt^9*mWW*s^3*t^5 + 288696*ep^3*mtt^9*mWW*s^3*t^5 + 170463*ep^4*mtt^9*mWW*s^3*t^5 - 179454*ep^5*mtt^9*mWW*s^3*t^5 - 169704*ep^6*mtt^9*mWW*s^3*t^5 + 171192*ep*mtt^8*mWW^2*s^3*t^5 + 901005*ep^2*mtt^8*mWW^2*s^3*t^5 - 1459604*ep^3*mtt^8*mWW^2*s^3*t^5 - 15604771*ep^4*mtt^8*mWW^2*s^3*t^5 - 29894426*ep^5*mtt^8*mWW^2*s^3*t^5 - 17973336*ep^6*mtt^8*mWW^2*s^3*t^5 - 737968*ep*mtt^7*mWW^3*s^3*t^5 - 4782656*ep^2*mtt^7*mWW^3*s^3*t^5 - 1894540*ep^3*mtt^7*mWW^3*s^3*t^5 + 41681524*ep^4*mtt^7*mWW^3*s^3*t^5 + 95809792*ep^5*mtt^7*mWW^3*s^3*t^5 + 62359200*ep^6*mtt^7*mWW^3*s^3*t^5 - 11840*mtt^6*mWW^4*s^3*t^5 + 754684*ep*mtt^6*mWW^4*s^3*t^5 + 6453336*ep^2*mtt^6*mWW^4*s^3*t^5 + 12120220*ep^3*mtt^6*mWW^4*s^3*t^5 - 19381468*ep^4*mtt^6*mWW^4*s^3*t^5 - 79249008*ep^5*mtt^6*mWW^4*s^3*t^5 - 61725952*ep^6*mtt^6*mWW^4*s^3*t^5 + 41200*mtt^5*mWW^5*s^3*t^5 + 326264*ep*mtt^5*mWW^5*s^3*t^5 - 986546*ep^2*mtt^5*mWW^5*s^3*t^5 - 14592258*ep^3*mtt^5*mWW^5*s^3*t^5 - 42662800*ep^4*mtt^5*mWW^5*s^3*t^5 - 45433808*ep^5*mtt^5*mWW^5*s^3*t^5 - 13578688*ep^6*mtt^5*mWW^5*s^3*t^5 - 48408*mtt^4*mWW^6*s^3*t^5 - 956454*ep*mtt^4*mWW^6*s^3*t^5 - 3994646*ep^2*mtt^4*mWW^6*s^3*t^5 + 3550830*ep^3*mtt^4*mWW^6*s^3*t^5 + 48912378*ep^4*mtt^4*mWW^6*s^3*t^5 + 92467544*ep^5*mtt^4*mWW^6*s^3*t^5 + 53667904*ep^6*mtt^4*mWW^6*s^3*t^5 + 15864*mtt^3*mWW^7*s^3*t^5 + 408474*ep*mtt^3*mWW^7*s^3*t^5 + 2581522*ep^2*mtt^3*mWW^7*s^3*t^5 + 4599682*ep^3*mtt^3*mWW^7*s^3*t^5 - 5895686*ep^4*mtt^3*mWW^7*s^3*t^5 - 25752156*ep^5*mtt^3*mWW^7*s^3*t^5 - 20073232*ep^6*mtt^3*mWW^7*s^3*t^5 + 8104*mtt^2*mWW^8*s^3*t^5 + 83738*ep*mtt^2*mWW^8*s^3*t^5 - 83936*ep^2*mtt^2*mWW^8*s^3*t^5 - 2981344*ep^3*mtt^2*mWW^8*s^3*t^5 - 10230494*ep^4*mtt^2*mWW^8*s^3*t^5 - 12988668*ep^5*mtt^2*mWW^8*s^3*t^5 - 5378288*ep^6*mtt^2*mWW^8*s^3*t^5 - 5192*mtt*mWW^9*s^3*t^5 - 68026*ep*mtt*mWW^9*s^3*t^5 - 228847*ep^2*mtt*mWW^9*s^3*t^5 + 267196*ep^3*mtt*mWW^9*s^3*t^5 + 2741847*ep^4*mtt*mWW^9*s^3*t^5 + 4879010*ep^5*mtt*mWW^9*s^3*t^5 + 2711096*ep^6*mtt*mWW^9*s^3*t^5 + 272*mWW^10*s^3*t^5 + 2832*ep*mWW^10*s^3*t^5 + 19193*ep^2*mWW^10*s^3*t^5 + 90640*ep^3*mWW^10*s^3*t^5 + 235089*ep^4*mWW^10*s^3*t^5 + 294362*ep^5*mWW^10*s^3*t^5 + 137432*ep^6*mWW^10*s^3*t^5 - 1260*ep^2*mtt^9*s^4*t^5 - 11550*ep^3*mtt^9*s^4*t^5 - 37170*ep^4*mtt^9*s^4*t^5 - 50820*ep^5*mtt^9*s^4*t^5 - 25200*ep^6*mtt^9*s^4*t^5 - 28800*ep*mtt^8*mWW*s^4*t^5 - 205590*ep^2*mtt^8*mWW*s^4*t^5 - 338670*ep^3*mtt^8*mWW*s^4*t^5 + 375380*ep^4*mtt^8*mWW*s^4*t^5 + 1349040*ep^5*mtt^8*mWW*s^4*t^5 + 855040*ep^6*mtt^8*mWW*s^4*t^5 - 238320*ep*mtt^7*mWW^2*s^4*t^5 - 1270145*ep^2*mtt^7*mWW^2*s^4*t^5 + 1915320*ep^3*mtt^7*mWW^2*s^4*t^5 + 21333295*ep^4*mtt^7*mWW^2*s^4*t^5 + 40963890*ep^5*mtt^7*mWW^2*s^4*t^5 + 24596440*ep^6*mtt^7*mWW^2*s^4*t^5 + 968966*ep*mtt^6*mWW^3*s^4*t^5 + 6191261*ep^2*mtt^6*mWW^3*s^4*t^5 + 1709338*ep^3*mtt^6*mWW^3*s^4*t^5 - 56517111*ep^4*mtt^6*mWW^3*s^4*t^5 - 126861466*ep^5*mtt^6*mWW^3*s^4*t^5 - 81467784*ep^6*mtt^6*mWW^3*s^4*t^5 + 19496*mtt^5*mWW^4*s^4*t^5 - 776622*ep*mtt^5*mWW^4*s^4*t^5 - 6895466*ep^2*mtt^5*mWW^4*s^4*t^5 - 12478916*ep^3*mtt^5*mWW^4*s^4*t^5 + 23162956*ep^4*mtt^5*mWW^4*s^4*t^5 + 88644352*ep^5*mtt^5*mWW^4*s^4*t^5 + 67863040*ep^6*mtt^5*mWW^4*s^4*t^5 - 58672*mtt^4*mWW^5*s^4*t^5 - 662882*ep*mtt^4*mWW^5*s^4*t^5 - 455872*ep^2*mtt^4*mWW^5*s^4*t^5 + 15051498*ep^3*mtt^4*mWW^5*s^4*t^5 + 57173448*ep^4*mtt^4*mWW^5*s^4*t^5 + 75096172*ep^5*mtt^4*mWW^5*s^4*t^5 + 32088112*ep^6*mtt^4*mWW^5*s^4*t^5 + 59296*mtt^3*mWW^6*s^4*t^5 + 1143714*ep*mtt^3*mWW^6*s^4*t^5 + 4665569*ep^2*mtt^3*mWW^6*s^4*t^5 - 4852290*ep^3*mtt^3*mWW^6*s^4*t^5 - 60143955*ep^4*mtt^3*mWW^6*s^4*t^5 - 113667330*ep^5*mtt^3*mWW^6*s^4*t^5 - 66724296*ep^6*mtt^3*mWW^6*s^4*t^5 - 17312*mtt^2*mWW^7*s^4*t^5 - 370200*ep*mtt^2*mWW^7*s^4*t^5 - 2071215*ep^2*mtt^2*mWW^7*s^4*t^5 - 2389156*ep^3*mtt^2*mWW^7*s^4*t^5 + 9971349*ep^4*mtt^2*mWW^7*s^4*t^5 + 28854430*ep^5*mtt^2*mWW^7*s^4*t^5 + 20675432*ep^6*mtt^2*mWW^7*s^4*t^5 - 5384*mtt*mWW^8*s^4*t^5 - 67836*ep*mtt*mWW^8*s^4*t^5 - 49506*ep^2*mtt*mWW^8*s^4*t^5 + 1626856*ep^3*mtt*mWW^8*s^4*t^5 + 6269438*ep^4*mtt*mWW^8*s^4*t^5 + 8367836*ep^5*mtt*mWW^8*s^4*t^5 + 3630336*ep^6*mtt*mWW^8*s^4*t^5 + 2576*mWW^9*s^4*t^5 + 31980*ep*mWW^9*s^4*t^5 + 98656*ep^2*mWW^9*s^4*t^5 - 173054*ep^3*mWW^9*s^4*t^5 - 1393662*ep^4*mWW^9*s^4*t^5 - 2422984*ep^5*mWW^9*s^4*t^5 - 1348656*ep^6*mWW^9*s^4*t^5 + 1260*ep^2*mtt^8*s^5*t^5 + 11550*ep^3*mtt^8*s^5*t^5 + 37170*ep^4*mtt^8*s^5*t^5 + 50820*ep^5*mtt^8*s^5*t^5 + 25200*ep^6*mtt^8*s^5*t^5 + 29280*ep*mtt^7*mWW*s^5*t^5 + 197799*ep^2*mtt^7*mWW*s^5*t^5 + 238496*ep^3*mtt^7*mWW*s^5*t^5 - 735717*ep^4*mtt^7*mWW*s^5*t^5 - 1879190*ep^5*mtt^7*mWW*s^5*t^5 - 1135368*ep^6*mtt^7*mWW*s^5*t^5 + 173160*ep*mtt^6*mWW^2*s^5*t^5 + 922072*ep^2*mtt^6*mWW^2*s^5*t^5 - 1432580*ep^3*mtt^6*mWW^2*s^5*t^5 - 15667804*ep^4*mtt^6*mWW^2*s^5*t^5 - 29973004*ep^5*mtt^6*mWW^2*s^5*t^5 - 17934864*ep^6*mtt^6*mWW^2*s^5*t^5 - 697412*ep*mtt^5*mWW^3*s^5*t^5 - 4377014*ep^2*mtt^5*mWW^3*s^5*t^5 - 495824*ep^3*mtt^5*mWW^3*s^5*t^5 + 42398858*ep^4*mtt^5*mWW^3*s^5*t^5 + 92319852*ep^5*mtt^5*mWW^3*s^5*t^5 + 58207856*ep^6*mtt^5*mWW^3*s^5*t^5 - 15496*mtt^4*mWW^4*s^5*t^5 + 468602*ep*mtt^4*mWW^4*s^5*t^5 + 4222837*ep^2*mtt^4*mWW^4*s^5*t^5 + 6651004*ep^3*mtt^4*mWW^4*s^5*t^5 - 18308601*ep^4*mtt^4*mWW^4*s^5*t^5 - 59901478*ep^5*mtt^4*mWW^4*s^5*t^5 - 43802344*ep^6*mtt^4*mWW^4*s^5*t^5 + 41296*mtt^3*mWW^5*s^5*t^5 + 509082*ep*mtt^3*mWW^5*s^5*t^5 + 784897*ep^2*mtt^3*mWW^5*s^5*t^5 - 8415906*ep^3*mtt^3*mWW^5*s^5*t^5 - 36138755*ep^4*mtt^3*mWW^5*s^5*t^5 - 50879906*ep^5*mtt^3*mWW^5*s^5*t^5 - 23763032*ep^6*mtt^3*mWW^5*s^5*t^5 - 35376*mtt^2*mWW^6*s^5*t^5 - 660962*ep*mtt^2*mWW^6*s^5*t^5 - 2623476*ep^2*mtt^2*mWW^6*s^5*t^5 + 3086442*ep^3*mtt^2*mWW^6*s^5*t^5 + 34884436*ep^4*mtt^2*mWW^6*s^5*t^5 + 65242748*ep^5*mtt^2*mWW^6*s^5*t^5 + 38220944*ep^6*mtt^2*mWW^6*s^5*t^5 + 8464*mtt*mWW^7*s^5*t^5 + 162714*ep*mtt*mWW^7*s^5*t^5 + 831654*ep^2*mtt*mWW^7*s^5*t^5 + 468562*ep^3*mtt*mWW^7*s^5*t^5 - 5882434*ep^4*mtt*mWW^7*s^5*t^5 - 14257876*ep^5*mtt*mWW^7*s^5*t^5 - 9600912*ep^6*mtt*mWW^7*s^5*t^5 + 1112*mWW^8*s^5*t^5 + 15536*ep*mWW^8*s^5*t^5 + 19667*ep^2*mWW^8*s^5*t^5 - 299136*ep^3*mWW^8*s^5*t^5 - 1201169*ep^4*mWW^8*s^5*t^5 - 1595566*ep^5*mWW^8*s^5*t^5 - 682888*ep^6*mWW^8*s^5*t^5 - 756*ep^2*mtt^7*s^6*t^5 - 6930*ep^3*mtt^7*s^6*t^5 - 22302*ep^4*mtt^7*s^6*t^5 - 30492*ep^5*mtt^7*s^6*t^5 - 15120*ep^6*mtt^7*s^6*t^5 - 16128*ep*mtt^6*mWW*s^6*t^5 - 105420*ep^2*mtt^6*mWW*s^6*t^5 - 98874*ep^3*mtt^6*mWW*s^6*t^5 + 510618*ep^4*mtt^6*mWW*s^6*t^5 + 1181268*ep^5*mtt^6*mWW*s^6*t^5 + 699696*ep^6*mtt^6*mWW*s^6*t^5 - 59196*ep*mtt^5*mWW^2*s^6*t^5 - 307641*ep^2*mtt^5*mWW^2*s^6*t^5 + 583292*ep^3*mtt^5*mWW^2*s^6*t^5 + 5713495*ep^4*mtt^5*mWW^2*s^6*t^5 + 10791290*ep^5*mtt^5*mWW^2*s^6*t^5 + 6418440*ep^6*mtt^5*mWW^2*s^6*t^5 + 262264*ep*mtt^4*mWW^3*s^6*t^5 + 1596173*ep^2*mtt^4*mWW^3*s^6*t^5 - 274486*ep^3*mtt^4*mWW^3*s^6*t^5 - 17072449*ep^4*mtt^4*mWW^3*s^6*t^5 - 35496842*ep^5*mtt^4*mWW^3*s^6*t^5 - 21740280*ep^6*mtt^4*mWW^3*s^6*t^5 + 5408*mtt^3*mWW^4*s^6*t^5 - 168826*ep*mtt^3*mWW^4*s^6*t^5 - 1450510*ep^2*mtt^3*mWW^4*s^6*t^5 - 1572824*ep^3*mtt^3*mWW^4*s^6*t^5 + 9041176*ep^4*mtt^3*mWW^4*s^6*t^5 + 24104336*ep^5*mtt^3*mWW^4*s^6*t^5 + 16362000*ep^6*mtt^3*mWW^4*s^6*t^5 - 14384*mtt^2*mWW^5*s^6*t^5 - 172062*ep*mtt^2*mWW^5*s^6*t^5 - 264896*ep^2*mtt^2*mWW^5*s^6*t^5 + 2487076*ep^3*mtt^2*mWW^5*s^6*t^5 + 10611702*ep^4*mtt^2*mWW^5*s^6*t^5 + 14898796*ep^5*mtt^2*mWW^5*s^6*t^5 + 7062720*ep^6*mtt^2*mWW^5*s^6*t^5 + 10784*mtt*mWW^6*s^6*t^5 + 184430*ep*mtt*mWW^6*s^6*t^5 + 693779*ep^2*mtt*mWW^6*s^6*t^5 - 943574*ep^3*mtt*mWW^6*s^6*t^5 - 9481845*ep^4*mtt*mWW^6*s^6*t^5 - 17345398*ep^5*mtt*mWW^6*s^6*t^5 - 10049576*ep^6*mtt*mWW^6*s^6*t^5 - 1808*mWW^7*s^6*t^5 - 30482*ep*mWW^7*s^6*t^5 - 142009*ep^2*mWW^7*s^6*t^5 + 1280*ep^3*mWW^7*s^6*t^5 + 1287365*ep^4*mWW^7*s^6*t^5 + 2771122*ep^5*mWW^7*s^6*t^5 + 1759400*ep^6*mWW^7*s^6*t^5 + 252*ep^2*mtt^6*s^7*t^5 + 2310*ep^3*mtt^6*s^7*t^5 + 7434*ep^4*mtt^6*s^7*t^5 + 10164*ep^5*mtt^6*s^7*t^5 + 5040*ep^6*mtt^6*s^7*t^5 + 4320*ep*mtt^5*mWW*s^7*t^5 + 27717*ep^2*mtt^5*mWW*s^7*t^5 + 22152*ep^3*mtt^5*mWW*s^7*t^5 - 148903*ep^4*mtt^5*mWW*s^7*t^5 - 330354*ep^5*mtt^5*mWW*s^7*t^5 - 193112*ep^6*mtt^5*mWW*s^7*t^5 + 5376*ep*mtt^4*mWW^2*s^7*t^5 + 22949*ep^2*mtt^4*mWW^2*s^7*t^5 - 111076*ep^3*mtt^4*mWW^2*s^7*t^5 - 746051*ep^4*mtt^4*mWW^2*s^7*t^5 - 1346194*ep^5*mtt^4*mWW^2*s^7*t^5 - 791384*ep^6*mtt^4*mWW^2*s^7*t^5 - 39912*ep*mtt^3*mWW^3*s^7*t^5 - 223970*ep^2*mtt^3*mWW^3*s^7*t^5 + 209116*ep^3*mtt^3*mWW^3*s^7*t^5 + 3030754*ep^4*mtt^3*mWW^3*s^7*t^5 + 5770028*ep^5*mtt^3*mWW^3*s^7*t^5 + 3332464*ep^6*mtt^3*mWW^3*s^7*t^5 - 512*mtt^2*mWW^4*s^7*t^5 + 29864*ep*mtt^2*mWW^4*s^7*t^5 + 222356*ep^2*mtt^2*mWW^4*s^7*t^5 + 56570*ep^3*mtt^2*mWW^4*s^7*t^5 - 2071202*ep^4*mtt^2*mWW^4*s^7*t^5 - 4550868*ep^5*mtt^2*mWW^4*s^7*t^5 - 2823888*ep^6*mtt^2*mWW^4*s^7*t^5 + 2144*mtt*mWW^5*s^7*t^5 + 22296*ep*mtt*mWW^5*s^7*t^5 + 17569*ep^2*mtt*mWW^5*s^7*t^5 - 344452*ep^3*mtt*mWW^5*s^7*t^5 - 1240503*ep^4*mtt*mWW^5*s^7*t^5 - 1595714*ep^5*mtt*mWW^5*s^7*t^5 - 720120*ep^6*mtt*mWW^5*s^7*t^5 - 1632*mWW^6*s^7*t^5 - 21944*ep*mWW^6*s^7*t^5 - 70713*ep^2*mWW^6*s^7*t^5 + 125540*ep^3*mWW^6*s^7*t^5 + 1012471*ep^4*mWW^6*s^7*t^5 + 1761658*ep^5*mWW^6*s^7*t^5 + 995160*ep^6*mWW^6*s^7*t^5 - 36*ep^2*mtt^5*s^8*t^5 - 330*ep^3*mtt^5*s^8*t^5 - 1062*ep^4*mtt^5*s^8*t^5 - 1452*ep^5*mtt^5*s^8*t^5 - 720*ep^6*mtt^5*s^8*t^5 - 384*ep*mtt^4*mWW*s^8*t^5 - 2460*ep^2*mtt^4*mWW*s^8*t^5 - 2086*ep^3*mtt^4*mWW*s^8*t^5 + 12222*ep^4*mtt^4*mWW*s^8*t^5 + 27004*ep^5*mtt^4*mWW*s^8*t^5 + 15504*ep^6*mtt^4*mWW*s^8*t^5 + 768*ep*mtt^3*mWW^2*s^8*t^5 + 5160*ep^2*mtt^3*mWW^2*s^8*t^5 + 6404*ep^3*mtt^3*mWW^2*s^8*t^5 - 17124*ep^4*mtt^3*mWW^2*s^8*t^5 - 43784*ep^5*mtt^3*mWW^2*s^8*t^5 - 25824*ep^6*mtt^3*mWW^2*s^8*t^5 - 256*ep*mtt^2*mWW^3*s^8*t^5 - 5400*ep^2*mtt^2*mWW^3*s^8*t^5 - 33108*ep^3*mtt^2*mWW^3*s^8*t^5 - 79884*ep^4*mtt^2*mWW^3*s^8*t^5 - 73304*ep^5*mtt^2*mWW^3*s^8*t^5 - 13728*ep^6*mtt^2*mWW^3*s^8*t^5 - 480*ep*mtt*mWW^4*s^8*t^5 - 820*ep^2*mtt*mWW^4*s^8*t^5 + 17238*ep^3*mtt*mWW^4*s^8*t^5 + 75610*ep^4*mtt*mWW^4*s^8*t^5 + 110676*ep^5*mtt*mWW^4*s^8*t^5 + 54576*ep^6*mtt*mWW^4*s^8*t^5 + 352*ep*mWW^5*s^8*t^5 + 2884*ep^2*mWW^5*s^8*t^5 + 7514*ep^3*mWW^5*s^8*t^5 + 5870*ep^4*mWW^5*s^8*t^5 - 3684*ep^5*mWW^5*s^8*t^5 - 5616*ep^6*mWW^5*s^8*t^5 + 36*ep^2*mtt^12*t^6 + 330*ep^3*mtt^12*t^6 + 1062*ep^4*mtt^12*t^6 + 1452*ep^5*mtt^12*t^6 + 720*ep^6*mtt^12*t^6 + 1383*ep^2*mtt^11*mWW*t^6 + 13218*ep^3*mtt^11*mWW*t^6 + 44925*ep^4*mtt^11*mWW*t^6 + 65406*ep^5*mtt^11*mWW*t^6 + 34728*ep^6*mtt^11*mWW*t^6 - 5463*ep^2*mtt^10*mWW^2*t^6 - 52266*ep^3*mtt^10*mWW^2*t^6 - 177945*ep^4*mtt^10*mWW^2*t^6 - 259782*ep^5*mtt^10*mWW^2*t^6 - 138504*ep^6*mtt^10*mWW^2*t^6 - 858*ep*mtt^9*mWW^3*t^6 - 6138*ep^2*mtt^9*mWW^3*t^6 - 6744*ep^3*mtt^9*mWW^3*t^6 + 38220*ep^4*mtt^9*mWW^3*t^6 + 107160*ep^5*mtt^9*mWW^3*t^6 + 78240*ep^6*mtt^9*mWW^3*t^6 + 3876*ep*mtt^8*mWW^4*t^6 + 53238*ep^2*mtt^8*mWW^4*t^6 + 275610*ep^3*mtt^8*mWW^4*t^6 + 667548*ep^4*mtt^8*mWW^4*t^6 + 754272*ep^5*mtt^8*mWW^4*t^6 + 315456*ep^6*mtt^8*mWW^4*t^6 - 5124*ep*mtt^7*mWW^5*t^6 - 71658*ep^2*mtt^7*mWW^5*t^6 - 375876*ep^3*mtt^7*mWW^5*t^6 - 918858*ep^4*mtt^7*mWW^5*t^6 - 1046076*ep^5*mtt^7*mWW^5*t^6 - 441168*ep^6*mtt^7*mWW^5*t^6 - 612*ep*mtt^6*mWW^6*t^6 - 7410*ep^2*mtt^6*mWW^6*t^6 - 38916*ep^3*mtt^6*mWW^6*t^6 - 112818*ep^4*mtt^6*mWW^6*t^6 - 172908*ep^5*mtt^6*mWW^6*t^6 - 106896*ep^6*mtt^6*mWW^6*t^6 + 6498*ep*mtt^5*mWW^7*t^6 + 84138*ep^2*mtt^5*mWW^7*t^6 + 420678*ep^3*mtt^5*mWW^7*t^6 + 1014738*ep^4*mtt^5*mWW^7*t^6 + 1182996*ep^5*mtt^5*mWW^7*t^6 + 534192*ep^6*mtt^5*mWW^7*t^6 - 4596*ep*mtt^4*mWW^8*t^6 - 58122*ep^2*mtt^4*mWW^8*t^6 - 282876*ep^3*mtt^4*mWW^8*t^6 - 661494*ep^4*mtt^4*mWW^8*t^6 - 743460*ep^5*mtt^4*mWW^8*t^6 - 321072*ep^6*mtt^4*mWW^8*t^6 + 408*ep*mtt^3*mWW^9*t^6 + 4827*ep^2*mtt^3*mWW^9*t^6 + 21498*ep^3*mtt^3*mWW^9*t^6 + 44421*ep^4*mtt^3*mWW^9*t^6 + 41454*ep^5*mtt^3*mWW^9*t^6 + 13032*ep^6*mtt^3*mWW^9*t^6 + 516*ep*mtt^2*mWW^10*t^6 + 6537*ep^2*mtt^2*mWW^10*t^6 + 32022*ep^3*mtt^2*mWW^10*t^6 + 75903*ep^4*mtt^2*mWW^10*t^6 + 87306*ep^5*mtt^2*mWW^10*t^6 + 39096*ep^6*mtt^2*mWW^10*t^6 - 108*ep*mtt*mWW^11*t^6 - 1368*ep^2*mtt*mWW^11*t^6 - 6678*ep^3*mtt*mWW^11*t^6 - 15702*ep^4*mtt*mWW^11*t^6 - 17820*ep^5*mtt*mWW^11*t^6 - 7824*ep^6*mtt*mWW^11*t^6 - 552*ep^2*mtt^11*s*t^6 - 5052*ep^3*mtt^11*s*t^6 - 16224*ep^4*mtt^11*s*t^6 - 22128*ep^5*mtt^11*s*t^6 - 10944*ep^6*mtt^11*s*t^6 - 2112*ep*mtt^10*mWW*s*t^6 - 22878*ep^2*mtt^10*mWW*s*t^6 - 99430*ep^3*mtt^10*mWW*s*t^6 - 226128*ep^4*mtt^10*mWW*s*t^6 - 270536*ep^5*mtt^10*mWW*s*t^6 - 133536*ep^6*mtt^10*mWW*s*t^6 - 13584*ep*mtt^9*mWW^2*s*t^6 - 32780*ep^2*mtt^9*mWW^2*s*t^6 + 482098*ep^3*mtt^9*mWW^2*s*t^6 + 2480758*ep^4*mtt^9*mWW^2*s*t^6 + 4188888*ep^5*mtt^9*mWW^2*s*t^6 + 2399360*ep^6*mtt^9*mWW^2*s*t^6 + 88590*ep*mtt^8*mWW^3*s*t^6 + 547314*ep^2*mtt^8*mWW^3*s*t^6 - 6642*ep^3*mtt^8*mWW^3*s*t^6 - 5732374*ep^4*mtt^8*mWW^3*s*t^6 - 12462884*ep^5*mtt^8*mWW^3*s*t^6 - 7954864*ep^6*mtt^8*mWW^3*s*t^6 + 528*mtt^7*mWW^4*s*t^6 - 161784*ep*mtt^7*mWW^4*s*t^6 - 1300292*ep^2*mtt^7*mWW^4*s*t^6 - 2532658*ep^3*mtt^7*mWW^4*s*t^6 + 2819002*ep^4*mtt^7*mWW^4*s*t^6 + 13083968*ep^5*mtt^7*mWW^4*s*t^6 + 10186976*ep^6*mtt^7*mWW^4*s*t^6 - 2688*mtt^6*mWW^5*s*t^6 + 91924*ep*mtt^6*mWW^5*s*t^6 + 1106586*ep^2*mtt^6*mWW^5*s*t^6 + 3990608*ep^3*mtt^6*mWW^5*s*t^6 + 4843694*ep^4*mtt^6*mWW^5*s*t^6 - 885936*ep^5*mtt^6*mWW^5*s*t^6 - 3789728*ep^6*mtt^6*mWW^5*s*t^6 + 4640*mtt^5*mWW^6*s*t^6 + 58206*ep*mtt^5*mWW^6*s*t^6 + 52678*ep^2*mtt^5*mWW^6*s*t^6 - 1326674*ep^3*mtt^5*mWW^6*s*t^6 - 5070274*ep^4*mtt^5*mWW^6*s*t^6 - 6462220*ep^5*mtt^5*mWW^6*s*t^6 - 2519696*ep^6*mtt^5*mWW^6*s*t^6 - 2928*mtt^4*mWW^7*s*t^6 - 90260*ep*mtt^4*mWW^7*s*t^6 - 635758*ep^2*mtt^4*mWW^7*s*t^6 - 1612582*ep^3*mtt^4*mWW^7*s*t^6 - 1048916*ep^4*mtt^4*mWW^7*s*t^6 + 1423920*ep^5*mtt^4*mWW^7*s*t^6 + 1593984*ep^6*mtt^4*mWW^7*s*t^6 - 96*mtt^3*mWW^8*s*t^6 + 24904*ep*mtt^3*mWW^8*s*t^6 + 303954*ep^2*mtt^3*mWW^8*s*t^6 + 1352174*ep^3*mtt^3*mWW^8*s*t^6 + 2720856*ep^4*mtt^3*mWW^8*s*t^6 + 2394308*ep^5*mtt^3*mWW^8*s*t^6 + 665360*ep^6*mtt^3*mWW^8*s*t^6 + 688*mtt^2*mWW^9*s*t^6 + 6888*ep*mtt^2*mWW^9*s*t^6 + 1526*ep^2*mtt^2*mWW^9*s*t^6 - 173170*ep^3*mtt^2*mWW^9*s*t^6 - 646300*ep^4*mtt^2*mWW^9*s*t^6 - 874452*ep^5*mtt^2*mWW^9*s*t^6 - 395280*ep^6*mtt^2*mWW^9*s*t^6 - 144*mtt*mWW^10*s*t^6 - 2878*ep*mtt*mWW^10*s*t^6 - 21384*ep^2*mtt*mWW^10*s*t^6 - 77400*ep^3*mtt*mWW^10*s*t^6 - 146198*ep^4*mtt*mWW^10*s*t^6 - 138912*ep^5*mtt*mWW^10*s*t^6 - 53024*ep^6*mtt*mWW^10*s*t^6 + 106*ep*mWW^11*s*t^6 + 1586*ep^2*mWW^11*s*t^6 + 8728*ep^3*mWW^11*s*t^6 + 22104*ep^4*mWW^11*s*t^6 + 25984*ep^5*mWW^11*s*t^6 + 11392*ep^6*mWW^11*s*t^6 + 2604*ep^2*mtt^10*s^2*t^6 + 23814*ep^3*mtt^10*s^2*t^6 + 76398*ep^4*mtt^10*s^2*t^6 + 104076*ep^5*mtt^10*s^2*t^6 + 51408*ep^6*mtt^10*s^2*t^6 + 17568*ep*mtt^9*mWW*s^2*t^6 + 133077*ep^2*mtt^9*mWW*s^2*t^6 + 281304*ep^3*mtt^9*mWW*s^2*t^6 + 30825*ep^4*mtt^9*mWW*s^2*t^6 - 436050*ep^5*mtt^9*mWW*s^2*t^6 - 312024*ep^6*mtt^9*mWW*s^2*t^6 + 67416*ep*mtt^8*mWW^2*s^2*t^6 + 244389*ep^2*mtt^8*mWW^2*s^2*t^6 - 1641694*ep^3*mtt^8*mWW^2*s^2*t^6 - 9831545*ep^4*mtt^8*mWW^2*s^2*t^6 - 17261854*ep^5*mtt^8*mWW^2*s^2*t^6 - 10069992*ep^6*mtt^8*mWW^2*s^2*t^6 - 448296*ep*mtt^7*mWW^3*s^2*t^6 - 2748822*ep^2*mtt^7*mWW^3*s^2*t^6 + 160118*ep^3*mtt^7*mWW^3*s^2*t^6 + 29035492*ep^4*mtt^7*mWW^3*s^2*t^6 + 62436744*ep^5*mtt^7*mWW^3*s^2*t^6 + 39509152*ep^6*mtt^7*mWW^3*s^2*t^6 - 4360*mtt^6*mWW^4*s^2*t^6 + 682736*ep*mtt^6*mWW^4*s^2*t^6 + 5243942*ep^2*mtt^6*mWW^4*s^2*t^6 + 7908740*ep^3*mtt^6*mWW^4*s^2*t^6 - 21646014*ep^4*mtt^6*mWW^4*s^2*t^6 - 69278108*ep^5*mtt^6*mWW^4*s^2*t^6 - 50169488*ep^6*mtt^6*mWW^4*s^2*t^6 + 18536*mtt^5*mWW^5*s^2*t^6 - 193206*ep*mtt^5*mWW^5*s^2*t^6 - 3216110*ep^2*mtt^5*mWW^5*s^2*t^6 - 12555938*ep^3*mtt^5*mWW^5*s^2*t^6 - 15866394*ep^4*mtt^5*mWW^5*s^2*t^6 + 3022236*ep^5*mtt^5*mWW^5*s^2*t^6 + 12964912*ep^6*mtt^5*mWW^5*s^2*t^6 - 27888*mtt^4*mWW^6*s^2*t^6 - 394724*ep*mtt^4*mWW^6*s^2*t^6 - 898238*ep^2*mtt^4*mWW^6*s^2*t^6 + 5678016*ep^3*mtt^4*mWW^6*s^2*t^6 + 28144098*ep^4*mtt^4*mWW^6*s^2*t^6 + 42120980*ep^5*mtt^4*mWW^6*s^2*t^6 + 20510192*ep^6*mtt^4*mWW^6*s^2*t^6 + 16056*mtt^3*mWW^7*s^2*t^6 + 333052*ep*mtt^3*mWW^7*s^2*t^6 + 1770476*ep^2*mtt^3*mWW^7*s^2*t^6 + 1975202*ep^3*mtt^3*mWW^7*s^2*t^6 - 7354818*ep^4*mtt^3*mWW^7*s^2*t^6 - 19967700*ep^5*mtt^3*mWW^7*s^2*t^6 - 13279376*ep^6*mtt^3*mWW^7*s^2*t^6 - 592*mtt^2*mWW^8*s^2*t^6 - 42832*ep*mtt^2*mWW^8*s^2*t^6 - 496068*ep^2*mtt^2*mWW^8*s^2*t^6 - 2226310*ep^3*mtt^2*mWW^8*s^2*t^6 - 4387582*ep^4*mtt^2*mWW^8*s^2*t^6 - 3450876*ep^5*mtt^2*mWW^8*s^2*t^6 - 572400*ep^6*mtt^2*mWW^8*s^2*t^6 - 1952*mtt*mWW^9*s^2*t^6 - 24446*ep*mtt*mWW^9*s^2*t^6 - 51237*ep^2*mtt*mWW^9*s^2*t^6 + 347034*ep^3*mtt*mWW^9*s^2*t^6 + 1715807*ep^4*mtt*mWW^9*s^2*t^6 + 2639394*ep^5*mtt*mWW^9*s^2*t^6 + 1343896*ep^6*mtt*mWW^9*s^2*t^6 + 200*mWW^10*s^2*t^6 + 2732*ep*mWW^10*s^2*t^6 + 15987*ep^2*mWW^10*s^2*t^6 + 49714*ep^3*mWW^10*s^2*t^6 + 83733*ep^4*mWW^10*s^2*t^6 + 71158*ep^5*mWW^10*s^2*t^6 + 23720*ep^6*mWW^10*s^2*t^6 - 6048*ep^2*mtt^9*s^3*t^6 - 55272*ep^3*mtt^9*s^3*t^6 - 177156*ep^4*mtt^9*s^3*t^6 - 241080*ep^5*mtt^9*s^3*t^6 - 118944*ep^6*mtt^9*s^3*t^6 - 51840*ep*mtt^8*mWW*s^3*t^6 - 346584*ep^2*mtt^8*mWW*s^3*t^6 - 392766*ep^3*mtt^8*mWW*s^3*t^6 + 1381782*ep^4*mtt^8*mWW*s^3*t^6 + 3410700*ep^5*mtt^8*mWW*s^3*t^6 + 2038608*ep^6*mtt^8*mWW*s^3*t^6 - 124800*ep*mtt^7*mWW^2*s^3*t^6 - 487770*ep^2*mtt^7*mWW^2*s^3*t^6 + 2794340*ep^3*mtt^7*mWW^2*s^3*t^6 + 17595210*ep^4*mtt^7*mWW^2*s^3*t^6 + 31335580*ep^5*mtt^7*mWW^2*s^3*t^6 + 18422160*ep^6*mtt^7*mWW^2*s^3*t^6 + 892452*ep*mtt^6*mWW^3*s^3*t^6 + 5443348*ep^2*mtt^6*mWW^3*s^3*t^6 - 546526*ep^3*mtt^6*mWW^3*s^3*t^6 - 57930270*ep^4*mtt^6*mWW^3*s^3*t^6 - 123297524*ep^5*mtt^6*mWW^3*s^3*t^6 - 77376400*ep^6*mtt^6*mWW^3*s^3*t^6 + 11592*mtt^5*mWW^4*s^3*t^6 - 1170002*ep*mtt^5*mWW^4*s^3*t^6 - 8878732*ep^2*mtt^5*mWW^4*s^3*t^6 - 11492844*ep^3*mtt^5*mWW^4*s^3*t^6 + 44666458*ep^4*mtt^5*mWW^4*s^3*t^6 + 129208924*ep^5*mtt^5*mWW^4*s^3*t^6 + 90806336*ep^6*mtt^5*mWW^4*s^3*t^6 - 41248*mtt^4*mWW^5*s^3*t^6 + 83382*ep*mtt^4*mWW^5*s^3*t^6 + 3869606*ep^2*mtt^4*mWW^5*s^3*t^6 + 17820510*ep^3*mtt^4*mWW^5*s^3*t^6 + 27338570*ep^4*mtt^4*mWW^5*s^3*t^6 + 4903856*ep^5*mtt^4*mWW^5*s^3*t^6 - 13084576*ep^6*mtt^4*mWW^5*s^3*t^6 + 52480*mtt^3*mWW^6*s^3*t^6 + 787070*ep*mtt^3*mWW^6*s^3*t^6 + 2182010*ep^2*mtt^3*mWW^6*s^3*t^6 - 8836730*ep^3*mtt^3*mWW^6*s^3*t^6 - 50792454*ep^4*mtt^3*mWW^6*s^3*t^6 - 80757780*ep^5*mtt^3*mWW^6*s^3*t^6 - 41880864*ep^6*mtt^3*mWW^6*s^3*t^6 - 25952*mtt^2*mWW^7*s^3*t^6 - 473938*ep*mtt^2*mWW^7*s^3*t^6 - 2177784*ep^2*mtt^2*mWW^7*s^3*t^6 - 488432*ep^3*mtt^2*mWW^7*s^3*t^6 + 16755450*ep^4*mtt^2*mWW^7*s^3*t^6 + 36285380*ep^5*mtt^2*mWW^7*s^3*t^6 + 22696672*ep^6*mtt^2*mWW^7*s^3*t^6 + 1656*mtt*mWW^8*s^3*t^6 + 38484*ep*mtt*mWW^8*s^3*t^6 + 355028*ep^2*mtt*mWW^8*s^3*t^6 + 1426538*ep^3*mtt*mWW^8*s^3*t^6 + 2404686*ep^4*mtt*mWW^8*s^3*t^6 + 1136292*ep^5*mtt*mWW^8*s^3*t^6 - 454992*ep^6*mtt*mWW^8*s^3*t^6 + 1472*mWW^9*s^3*t^6 + 19192*ep*mWW^9*s^3*t^6 + 48366*ep^2*mWW^9*s^3*t^6 - 215522*ep^3*mWW^9*s^3*t^6 - 1198836*ep^4*mWW^9*s^3*t^6 - 1923196*ep^5*mWW^9*s^3*t^6 - 1016128*ep^6*mWW^9*s^3*t^6 + 7980*ep^2*mtt^8*s^4*t^6 + 72870*ep^3*mtt^8*s^4*t^6 + 233310*ep^4*mtt^8*s^4*t^6 + 317100*ep^5*mtt^8*s^4*t^6 + 156240*ep^6*mtt^8*s^4*t^6 + 73920*ep*mtt^7*mWW*s^4*t^6 + 464625*ep^2*mtt^7*mWW*s^4*t^6 + 283130*ep^3*mtt^7*mWW*s^4*t^6 - 2887905*ep^4*mtt^7*mWW*s^4*t^6 - 6164390*ep^5*mtt^7*mWW*s^4*t^6 - 3580680*ep^6*mtt^7*mWW*s^4*t^6 + 96360*ep*mtt^6*mWW^2*s^4*t^6 + 349805*ep^2*mtt^6*mWW^2*s^4*t^6 - 2571810*ep^3*mtt^6*mWW^2*s^4*t^6 - 15425485*ep^4*mtt^6*mWW^2*s^4*t^6 - 27413590*ep^5*mtt^6*mWW^2*s^4*t^6 - 16176680*ep^6*mtt^6*mWW^2*s^4*t^6 - 863138*ep*mtt^5*mWW^3*s^4*t^6 - 5228772*ep^2*mtt^5*mWW^3*s^4*t^6 + 892354*ep^3*mtt^5*mWW^3*s^4*t^6 + 56662316*ep^4*mtt^5*mWW^3*s^4*t^6 + 118930728*ep^5*mtt^5*mWW^3*s^4*t^6 + 73844064*ep^6*mtt^5*mWW^3*s^4*t^6 - 13568*mtt^4*mWW^4*s^4*t^6 + 1014612*ep*mtt^4*mWW^4*s^4*t^6 + 7642548*ep^2*mtt^4*mWW^4*s^4*t^6 + 8386672*ep^3*mtt^4*mWW^4*s^4*t^6 - 44344196*ep^4*mtt^4*mWW^4*s^4*t^6 - 118917368*ep^5*mtt^4*mWW^4*s^4*t^6 - 81163152*ep^6*mtt^4*mWW^4*s^4*t^6 + 40688*mtt^3*mWW^5*s^4*t^6 + 48964*ep*mtt^3*mWW^5*s^4*t^6 - 2482469*ep^2*mtt^3*mWW^5*s^4*t^6 - 12753526*ep^3*mtt^3*mWW^5*s^4*t^6 - 21035227*ep^4*mtt^3*mWW^5*s^4*t^6 - 6331090*ep^5*mtt^3*mWW^5*s^4*t^6 + 7503144*ep^6*mtt^3*mWW^5*s^4*t^6 - 42352*mtt^2*mWW^6*s^4*t^6 - 635852*ep*mtt^2*mWW^6*s^4*t^6 - 1846235*ep^2*mtt^2*mWW^6*s^4*t^6 + 6312234*ep^3*mtt^2*mWW^6*s^4*t^6 + 38386267*ep^4*mtt^2*mWW^6*s^4*t^6 + 62065690*ep^5*mtt^2*mWW^6*s^4*t^6 + 32782264*ep^6*mtt^2*mWW^6*s^4*t^6 + 16560*mtt*mWW^7*s^4*t^6 + 284238*ep*mtt*mWW^7*s^4*t^6 + 1193372*ep^2*mtt*mWW^7*s^4*t^6 - 462342*ep^3*mtt*mWW^7*s^4*t^6 - 11888340*ep^4*mtt*mWW^7*s^4*t^6 - 23665384*ep^5*mtt*mWW^7*s^4*t^6 - 14304288*ep^6*mtt*mWW^7*s^4*t^6 - 1328*mWW^8*s^4*t^6 - 19104*ep*mWW^8*s^4*t^6 - 111030*ep^2*mWW^8*s^4*t^6 - 253374*ep^3*mWW^8*s^4*t^6 - 7268*ep^4*mWW^8*s^4*t^6 + 744192*ep^5*mWW^8*s^4*t^6 + 709456*ep^6*mWW^8*s^4*t^6 - 6216*ep^2*mtt^7*s^5*t^6 - 56700*ep^3*mtt^7*s^5*t^6 - 181272*ep^4*mtt^7*s^5*t^6 - 245952*ep^5*mtt^7*s^5*t^6 - 120960*ep^6*mtt^7*s^5*t^6 - 54720*ep*mtt^6*mWW*s^5*t^6 - 330918*ep^2*mtt^6*mWW*s^5*t^6 - 91098*ep^3*mtt^6*mWW*s^5*t^6 + 2515980*ep^4*mtt^6*mWW*s^5*t^6 + 5077584*ep^5*mtt^6*mWW*s^5*t^6 + 2906112*ep^6*mtt^6*mWW*s^5*t^6 - 13920*ep*mtt^5*mWW^2*s^5*t^6 + 20238*ep^2*mtt^5*mWW^2*s^5*t^6 + 1245126*ep^3*mtt^5*mWW^2*s^5*t^6 + 5795660*ep^4*mtt^5*mWW^2*s^5*t^6 + 9956132*ep^5*mtt^5*mWW^2*s^5*t^6 + 5903184*ep^6*mtt^5*mWW^2*s^5*t^6 + 401670*ep*mtt^4*mWW^3*s^5*t^6 + 2403686*ep^2*mtt^4*mWW^3*s^5*t^6 - 743992*ep^3*mtt^4*mWW^3*s^5*t^6 - 27192224*ep^4*mtt^4*mWW^3*s^5*t^6 - 55852344*ep^5*mtt^4*mWW^3*s^5*t^6 - 34142704*ep^6*mtt^4*mWW^3*s^5*t^6 + 7088*mtt^3*mWW^4*s^5*t^6 - 457518*ep*mtt^3*mWW^4*s^5*t^6 - 3400500*ep^2*mtt^3*mWW^4*s^5*t^6 - 2964126*ep^3*mtt^3*mWW^4*s^5*t^6 + 22513748*ep^4*mtt^3*mWW^4*s^5*t^6 + 56033712*ep^5*mtt^3*mWW^4*s^5*t^6 + 36915344*ep^6*mtt^3*mWW^4*s^5*t^6 - 18976*mtt^2*mWW^5*s^5*t^6 - 30430*ep*mtt^2*mWW^5*s^5*t^6 + 980082*ep^2*mtt^2*mWW^5*s^5*t^6 + 4630228*ep^3*mtt^2*mWW^5*s^5*t^6 + 6420524*ep^4*mtt^2*mWW^5*s^5*t^6 - 118352*ep^5*mtt^2*mWW^5*s^5*t^6 - 3950448*ep^6*mtt^2*mWW^5*s^5*t^6 + 15696*mtt*mWW^6*s^5*t^6 + 216422*ep*mtt*mWW^6*s^5*t^6 + 592070*ep^2*mtt*mWW^6*s^5*t^6 - 2056004*ep^3*mtt*mWW^6*s^5*t^6 - 12074216*ep^4*mtt*mWW^6*s^5*t^6 - 19220372*ep^5*mtt*mWW^6*s^5*t^6 - 10095968*ep^6*mtt*mWW^6*s^5*t^6 - 3808*mWW^7*s^5*t^6 - 61504*ep*mWW^7*s^5*t^6 - 241978*ep^2*mWW^7*s^5*t^6 + 188966*ep^3*mWW^7*s^5*t^6 + 2705752*ep^4*mWW^7*s^5*t^6 + 5101784*ep^5*mWW^7*s^5*t^6 + 2989792*ep^6*mWW^7*s^5*t^6 + 2772*ep^2*mtt^6*s^6*t^6 + 25242*ep^3*mtt^6*s^6*t^6 + 80514*ep^4*mtt^6*s^6*t^6 + 108948*ep^5*mtt^6*s^6*t^6 + 53424*ep^6*mtt^6*s^6*t^6 + 19872*ep*mtt^5*mWW*s^6*t^6 + 116403*ep^2*mtt^5*mWW*s^6*t^6 + 540*ep^3*mtt^5*mWW*s^6*t^6 - 1009917*ep^4*mtt^5*mWW*s^6*t^6 - 1962774*ep^5*mtt^5*mWW*s^6*t^6 - 1108104*ep^6*mtt^5*mWW*s^6*t^6 - 17616*ep*mtt^4*mWW^2*s^6*t^6 - 125835*ep^2*mtt^4*mWW^2*s^6*t^6 - 270438*ep^3*mtt^4*mWW^2*s^6*t^6 - 176913*ep^4*mtt^4*mWW^2*s^6*t^6 - 19398*ep^5*mtt^4*mWW^2*s^6*t^6 - 41640*ep^6*mtt^4*mWW^2*s^6*t^6 - 67968*ep*mtt^3*mWW^3*s^6*t^6 - 391586*ep^2*mtt^3*mWW^3*s^6*t^6 + 290692*ep^3*mtt^3*mWW^3*s^6*t^6 + 5104950*ep^4*mtt^3*mWW^3*s^6*t^6 + 10015012*ep^5*mtt^3*mWW^3*s^6*t^6 + 5939920*ep^6*mtt^3*mWW^3*s^6*t^6 - 1280*mtt^2*mWW^4*s^6*t^6 + 92424*ep*mtt^2*mWW^4*s^6*t^6 + 666616*ep^2*mtt^2*mWW^4*s^6*t^6 + 430038*ep^3*mtt^2*mWW^4*s^6*t^6 - 4867066*ep^4*mtt^2*mWW^4*s^6*t^6 - 11281988*ep^5*mtt^2*mWW^4*s^6*t^6 - 7121616*ep^6*mtt^2*mWW^4*s^6*t^6 + 3680*mtt*mWW^5*s^6*t^6 - 1344*ep*mtt*mWW^5*s^6*t^6 - 225701*ep^2*mtt*mWW^5*s^6*t^6 - 794832*ep^3*mtt*mWW^5*s^6*t^6 - 556253*ep^4*mtt*mWW^5*s^6*t^6 + 1020922*ep^5*mtt*mWW^5*s^6*t^6 + 1165848*ep^6*mtt*mWW^5*s^6*t^6 - 2400*mWW^6*s^6*t^6 - 25368*ep*mWW^6*s^6*t^6 - 49581*ep^2*mWW^6*s^6*t^6 + 252422*ep^3*mWW^6*s^6*t^6 + 1190925*ep^4*mWW^6*s^6*t^6 + 1744686*ep^5*mWW^6*s^6*t^6 + 877928*ep^6*mWW^6*s^6*t^6 - 624*ep^2*mtt^5*s^7*t^6 - 5664*ep^3*mtt^5*s^7*t^6 - 17988*ep^4*mtt^5*s^7*t^6 - 24216*ep^5*mtt^5*s^7*t^6 - 11808*ep^6*mtt^5*s^7*t^6 - 2688*ep*mtt^4*mWW*s^7*t^6 - 15012*ep^2*mtt^4*mWW*s^7*t^6 + 5966*ep^3*mtt^4*mWW*s^7*t^6 + 153150*ep^4*mtt^4*mWW*s^7*t^6 + 283660*ep^5*mtt^4*mWW*s^7*t^6 + 156624*ep^6*mtt^4*mWW*s^7*t^6 + 6144*ep*mtt^3*mWW^2*s^7*t^6 + 37416*ep^2*mtt^3*mWW^2*s^7*t^6 + 14644*ep^3*mtt^3*mWW^2*s^7*t^6 - 259740*ep^4*mtt^3*mWW^2*s^7*t^6 - 525976*ep^5*mtt^3*mWW^2*s^7*t^6 - 297888*ep^6*mtt^3*mWW^2*s^7*t^6 - 2416*ep*mtt^2*mWW^3*s^7*t^6 - 18736*ep^2*mtt^2*mWW^3*s^7*t^6 - 40000*ep^3*mtt^2*mWW^3*s^7*t^6 + 6376*ep^4*mtt^2*mWW^3*s^7*t^6 + 108272*ep^5*mtt^2*mWW^3*s^7*t^6 + 93504*ep^6*mtt^2*mWW^3*s^7*t^6 - 3632*ep*mtt*mWW^4*s^7*t^6 - 23032*ep^2*mtt*mWW^4*s^7*t^6 - 16596*ep^3*mtt*mWW^4*s^7*t^6 + 129232*ep^4*mtt*mWW^4*s^7*t^6 + 277712*ep^5*mtt*mWW^4*s^7*t^6 + 158016*ep^6*mtt*mWW^4*s^7*t^6 + 2592*ep*mWW^5*s^7*t^6 + 19988*ep^2*mWW^5*s^7*t^6 + 43330*ep^3*mWW^5*s^7*t^6 + 4090*ep^4*mWW^5*s^7*t^6 - 75772*ep^5*mWW^5*s^7*t^6 - 58128*ep^6*mWW^5*s^7*t^6 + 48*ep^2*mtt^4*s^8*t^6 + 432*ep^3*mtt^4*s^8*t^6 + 1356*ep^4*mtt^4*s^8*t^6 + 1800*ep^5*mtt^4*s^8*t^6 + 864*ep^6*mtt^4*s^8*t^6 - 96*ep^2*mtt^3*mWW*s^8*t^6 - 864*ep^3*mtt^3*mWW*s^8*t^6 - 2712*ep^4*mtt^3*mWW*s^8*t^6 - 3600*ep^5*mtt^3*mWW*s^8*t^6 - 1728*ep^6*mtt^3*mWW*s^8*t^6 + 96*ep^2*mtt*mWW^3*s^8*t^6 + 864*ep^3*mtt*mWW^3*s^8*t^6 + 2712*ep^4*mtt*mWW^3*s^8*t^6 + 3600*ep^5*mtt*mWW^3*s^8*t^6 + 1728*ep^6*mtt*mWW^3*s^8*t^6 - 48*ep^2*mWW^4*s^8*t^6 - 432*ep^3*mWW^4*s^8*t^6 - 1356*ep^4*mWW^4*s^8*t^6 - 1800*ep^5*mWW^4*s^8*t^6 - 864*ep^6*mWW^4*s^8*t^6 - 300*ep^2*mtt^11*t^7 - 2742*ep^3*mtt^11*t^7 - 8790*ep^4*mtt^11*t^7 - 11964*ep^5*mtt^11*t^7 - 5904*ep^6*mtt^11*t^7 - 2592*ep^2*mtt^10*mWW*t^7 - 24864*ep^3*mtt^10*mWW*t^7 - 84876*ep^4*mtt^10*mWW*t^7 - 124104*ep^5*mtt^10*mWW*t^7 - 66144*ep^6*mtt^10*mWW*t^7 + 14583*ep^2*mtt^9*mWW^2*t^7 + 138726*ep^3*mtt^9*mWW^2*t^7 + 468801*ep^4*mtt^9*mWW^2*t^7 + 678438*ep^5*mtt^9*mWW^2*t^7 + 358152*ep^6*mtt^9*mWW^2*t^7 + 1482*ep*mtt^8*mWW^3*t^7 - 3159*ep^2*mtt^8*mWW^3*t^7 - 118440*ep^3*mtt^8*mWW^3*t^7 - 501729*ep^4*mtt^8*mWW^3*t^7 - 808206*ep^5*mtt^8*mWW^3*t^7 - 459048*ep^6*mtt^8*mWW^3*t^7 - 7446*ep*mtt^7*mWW^4*t^7 - 87360*ep^2*mtt^7*mWW^4*t^7 - 388206*ep^3*mtt^7*mWW^4*t^7 - 809340*ep^4*mtt^7*mWW^4*t^7 - 776256*ep^5*mtt^7*mWW^4*t^7 - 261312*ep^6*mtt^7*mWW^4*t^7 + 12234*ep*mtt^6*mWW^5*t^7 + 165168*ep^2*mtt^6*mWW^5*t^7 + 845046*ep^3*mtt^6*mWW^5*t^7 + 2037504*ep^4*mtt^6*mWW^5*t^7 + 2315832*ep^5*mtt^6*mWW^5*t^7 + 990816*ep^6*mtt^6*mWW^5*t^7 - 5358*ep*mtt^5*mWW^6*t^7 - 76794*ep^2*mtt^5*mWW^6*t^7 - 411558*ep^3*mtt^5*mWW^6*t^7 - 1028142*ep^4*mtt^5*mWW^6*t^7 - 1202940*ep^5*mtt^5*mWW^6*t^7 - 528528*ep^6*mtt^5*mWW^6*t^7 - 5052*ep*mtt^4*mWW^7*t^7 - 61986*ep^2*mtt^4*mWW^7*t^7 - 293130*ep^3*mtt^4*mWW^7*t^7 - 668856*ep^4*mtt^4*mWW^7*t^7 - 738024*ep^5*mtt^4*mWW^7*t^7 - 315552*ep^6*mtt^4*mWW^7*t^7 + 5502*ep*mtt^3*mWW^8*t^7 + 69882*ep^2*mtt^3*mWW^8*t^7 + 340860*ep^3*mtt^3*mWW^8*t^7 + 796920*ep^4*mtt^3*mWW^8*t^7 + 894288*ep^5*mtt^3*mWW^8*t^7 + 385728*ep^6*mtt^3*mWW^8*t^7 - 1254*ep*mtt^2*mWW^9*t^7 - 16146*ep^2*mtt^2*mWW^9*t^7 - 79710*ep^3*mtt^2*mWW^9*t^7 - 188178*ep^4*mtt^2*mWW^9*t^7 - 212724*ep^5*mtt^2*mWW^9*t^7 - 92208*ep^6*mtt^2*mWW^9*t^7 - 138*ep*mtt*mWW^10*t^7 - 1683*ep^2*mtt*mWW^10*t^7 - 7896*ep^3*mtt*mWW^10*t^7 - 17841*ep^4*mtt*mWW^10*t^7 - 19470*ep^5*mtt*mWW^10*t^7 - 8232*ep^6*mtt*mWW^10*t^7 + 30*ep*mWW^11*t^7 + 387*ep^2*mWW^11*t^7 + 1914*ep^3*mWW^11*t^7 + 4527*ep^4*mWW^11*t^7 + 5130*ep^5*mWW^11*t^7 + 2232*ep^6*mWW^11*t^7 + 2940*ep^2*mtt^10*s*t^7 + 26838*ep^3*mtt^10*s*t^7 + 85890*ep^4*mtt^10*s*t^7 + 116676*ep^5*mtt^10*s*t^7 + 57456*ep^6*mtt^10*s*t^7 + 6624*ep*mtt^9*mWW*s*t^7 + 51585*ep^2*mtt^9*mWW*s*t^7 + 121320*ep^3*mtt^9*mWW*s*t^7 + 70893*ep^4*mtt^9*mWW*s*t^7 - 66906*ep^5*mtt^9*mWW*s*t^7 - 60216*ep^6*mtt^9*mWW*s*t^7 + 4224*ep*mtt^8*mWW^2*s*t^7 - 68081*ep^2*mtt^8*mWW^2*s*t^7 - 907988*ep^3*mtt^8*mWW^2*s*t^7 - 3395401*ep^4*mtt^8*mWW^2*s*t^7 - 5210766*ep^5*mtt^8*mWW^2*s*t^7 - 2873768*ep^6*mtt^8*mWW^2*s*t^7 - 99826*ep*mtt^7*mWW^3*s*t^7 - 523554*ep^2*mtt^7*mWW^3*s*t^7 + 841942*ep^3*mtt^7*mWW^3*s*t^7 + 9068574*ep^4*mtt^7*mWW^3*s*t^7 + 17508828*ep^5*mtt^7*mWW^3*s*t^7 + 10630416*ep^6*mtt^7*mWW^3*s*t^7 - 656*mtt^6*mWW^4*s*t^7 + 213304*ep*mtt^6*mWW^4*s*t^7 + 1599080*ep^2*mtt^6*mWW^4*s*t^7 + 2424798*ep^3*mtt^6*mWW^4*s*t^7 - 6050862*ep^4*mtt^6*mWW^4*s*t^7 - 19401608*ep^5*mtt^6*mWW^4*s*t^7 - 13859776*ep^6*mtt^6*mWW^4*s*t^7 + 3432*mtt^5*mWW^5*s*t^7 - 152990*ep*mtt^5*mWW^5*s*t^7 - 1652278*ep^2*mtt^5*mWW^5*s*t^7 - 5426310*ep^3*mtt^5*mWW^5*s*t^7 - 5694158*ep^4*mtt^5*mWW^5*s*t^7 + 2280044*ep^5*mtt^5*mWW^5*s*t^7 + 5206800*ep^6*mtt^5*mWW^5*s*t^7 - 6296*mtt^4*mWW^6*s*t^7 - 26628*ep*mtt^4*mWW^6*s*t^7 + 410548*ep^2*mtt^4*mWW^6*s*t^7 + 3342208*ep^3*mtt^4*mWW^6*s*t^7 + 8928756*ep^4*mtt^4*mWW^6*s*t^7 + 9767592*ep^5*mtt^4*mWW^6*s*t^7 + 3532640*ep^6*mtt^4*mWW^6*s*t^7 + 4816*mtt^3*mWW^7*s*t^7 + 87656*ep*mtt^3*mWW^7*s*t^7 + 417256*ep^2*mtt^3*mWW^7*s*t^7 + 303732*ep^3*mtt^3*mWW^7*s*t^7 - 2093028*ep^4*mtt^3*mWW^7*s*t^7 - 4750536*ep^5*mtt^3*mWW^7*s*t^7 - 2858976*ep^6*mtt^3*mWW^7*s*t^7 - 1152*mtt^2*mWW^8*s*t^7 - 32914*ep*mtt^2*mWW^8*s*t^7 - 269628*ep^2*mtt^2*mWW^8*s*t^7 - 949858*ep^3*mtt^2*mWW^8*s*t^7 - 1540656*ep^4*mtt^2*mWW^8*s*t^7 - 1002596*ep^5*mtt^2*mWW^8*s*t^7 - 111376*ep^6*mtt^2*mWW^8*s*t^7 - 184*mtt*mWW^9*s*t^7 - 128*ep*mtt*mWW^9*s*t^7 + 28067*ep^2*mtt*mWW^9*s*t^7 + 212500*ep^3*mtt*mWW^9*s*t^7 + 607587*ep^4*mtt*mWW^9*s*t^7 + 755586*ep^5*mtt*mWW^9*s*t^7 + 338392*ep^6*mtt*mWW^9*s*t^7 + 40*mWW^10*s*t^7 + 678*ep*mWW^10*s*t^7 + 4065*ep^2*mWW^10*s*t^7 + 10818*ep^3*mWW^10*s*t^7 + 12405*ep^4*mWW^10*s*t^7 + 3686*ep^5*mWW^10*s*t^7 - 1592*ep^6*mWW^10*s*t^7 - 10584*ep^2*mtt^9*s^2*t^7 - 96516*ep^3*mtt^9*s^2*t^7 - 308448*ep^4*mtt^9*s^2*t^7 - 418320*ep^5*mtt^9*s^2*t^7 - 205632*ep^6*mtt^9*s^2*t^7 - 40320*ep*mtt^8*mWW*s^2*t^7 - 255456*ep^2*mtt^8*mWW*s^2*t^7 - 179454*ep^3*mtt^8*mWW*s^2*t^7 + 1466438*ep^4*mtt^8*mWW*s^2*t^7 + 3167340*ep^5*mtt^8*mWW*s^2*t^7 + 1830352*ep^6*mtt^8*mWW*s^2*t^7 + 6792*ep*mtt^7*mWW^2*s^2*t^7 + 259744*ep^2*mtt^7*mWW^2*s^2*t^7 + 2217332*ep^3*mtt^7*mWW^2*s^2*t^7 + 7623172*ep^4*mtt^7*mWW^2*s^2*t^7 + 11631944*ep^5*mtt^7*mWW^2*s^2*t^7 + 6543296*ep^6*mtt^7*mWW^2*s^2*t^7 + 376974*ep*mtt^6*mWW^3*s^2*t^7 + 2082555*ep^2*mtt^6*mWW^3*s^2*t^7 - 2178030*ep^3*mtt^6*mWW^3*s^2*t^7 - 30672229*ep^4*mtt^6*mWW^3*s^2*t^7 - 60575994*ep^5*mtt^6*mWW^3*s^2*t^7 - 36969128*ep^6*mtt^6*mWW^3*s^2*t^7 + 3552*mtt^5*mWW^4*s^2*t^7 - 722872*ep*mtt^5*mWW^4*s^2*t^7 - 5130777*ep^2*mtt^5*mWW^4*s^2*t^7 - 5284890*ep^3*mtt^5*mWW^4*s^2*t^7 + 30048249*ep^4*mtt^5*mWW^4*s^2*t^7 + 78540870*ep^5*mtt^5*mWW^4*s^2*t^7 + 52994456*ep^6*mtt^5*mWW^4*s^2*t^7 - 15064*mtt^4*mWW^5*s^2*t^7 + 371916*ep*mtt^4*mWW^5*s^2*t^7 + 4063582*ep^2*mtt^4*mWW^5*s^2*t^7 + 11620788*ep^3*mtt^4*mWW^5*s^2*t^7 + 5206522*ep^4*mtt^4*mWW^5*s^2*t^7 - 21147020*ep^5*mtt^4*mWW^5*s^2*t^7 - 22063008*ep^6*mtt^4*mWW^5*s^2*t^7 + 23160*mtt^3*mWW^6*s^2*t^7 + 187842*ep*mtt^3*mWW^6*s^2*t^7 - 424990*ep^2*mtt^3*mWW^6*s^2*t^7 - 7487886*ep^3*mtt^3*mWW^6*s^2*t^7 - 23290998*ep^4*mtt^3*mWW^6*s^2*t^7 - 27867980*ep^5*mtt^3*mWW^6*s^2*t^7 - 11126272*ep^6*mtt^3*mWW^6*s^2*t^7 - 15016*mtt^2*mWW^7*s^2*t^7 - 239376*ep*mtt^2*mWW^7*s^2*t^7 - 911811*ep^2*mtt^2*mWW^7*s^2*t^7 + 777512*ep^3*mtt^2*mWW^7*s^2*t^7 + 10219161*ep^4*mtt^2*mWW^7*s^2*t^7 + 18735602*ep^5*mtt^2*mWW^7*s^2*t^7 + 10620824*ep^6*mtt^2*mWW^7*s^2*t^7 + 3048*mtt*mWW^8*s^2*t^7 + 55382*ep*mtt*mWW^8*s^2*t^7 + 332503*ep^2*mtt*mWW^8*s^2*t^7 + 767940*ep^3*mtt*mWW^8*s^2*t^7 + 284013*ep^4*mtt*mWW^8*s^2*t^7 - 1255978*ep^5*mtt*mWW^8*s^2*t^7 - 1228920*ep^6*mtt*mWW^8*s^2*t^7 + 320*mWW^9*s^2*t^7 + 3662*ep*mWW^9*s^2*t^7 - 4766*ep^2*mWW^9*s^2*t^7 - 156796*ep^3*mWW^9*s^2*t^7 - 575880*ep^4*mWW^9*s^2*t^7 - 810464*ep^5*mWW^9*s^2*t^7 - 395968*ep^6*mWW^9*s^2*t^7 + 19320*ep^2*mtt^8*s^3*t^7 + 175980*ep^3*mtt^8*s^3*t^7 + 561540*ep^4*mtt^8*s^3*t^7 + 760200*ep^5*mtt^8*s^3*t^7 + 372960*ep^6*mtt^8*s^3*t^7 + 89280*ep*mtt^7*mWW*s^3*t^7 + 525030*ep^2*mtt^7*mWW*s^3*t^7 + 15360*ep^3*mtt^7*mWW*s^3*t^7 - 4519770*ep^4*mtt^7*mWW*s^3*t^7 - 8827980*ep^5*mtt^7*mWW*s^3*t^7 - 4997520*ep^6*mtt^7*mWW*s^3*t^7 - 66204*ep*mtt^6*mWW^2*s^3*t^7 - 633982*ep^2*mtt^6*mWW^2*s^3*t^7 - 2578092*ep^3*mtt^6*mWW^2*s^3*t^7 - 6107646*ep^4*mtt^6*mWW^2*s^3*t^7 - 8324756*ep^5*mtt^6*mWW^2*s^3*t^7 - 4770880*ep^6*mtt^6*mWW^2*s^3*t^7 - 522494*ep*mtt^5*mWW^3*s^3*t^7 - 2933421*ep^2*mtt^5*mWW^3*s^3*t^7 + 2680326*ep^3*mtt^5*mWW^3*s^3*t^7 + 41337235*ep^4*mtt^5*mWW^3*s^3*t^7 + 82009550*ep^5*mtt^5*mWW^3*s^3*t^7 + 49982792*ep^6*mtt^5*mWW^3*s^3*t^7 - 6552*mtt^4*mWW^4*s^3*t^7 + 961334*ep*mtt^4*mWW^4*s^3*t^7 + 6676315*ep^2*mtt^4*mWW^4*s^3*t^7 + 5242498*ep^3*mtt^4*mWW^4*s^3*t^7 - 45530021*ep^4*mtt^4*mWW^4*s^3*t^7 - 110947590*ep^5*mtt^4*mWW^4*s^3*t^7 - 72786776*ep^6*mtt^4*mWW^4*s^3*t^7 + 22264*mtt^3*mWW^5*s^3*t^7 - 393190*ep*mtt^3*mWW^5*s^3*t^7 - 4363590*ep^2*mtt^3*mWW^5*s^3*t^7 - 11082554*ep^3*mtt^3*mWW^5*s^3*t^7 + 946006*ep^4*mtt^3*mWW^5*s^3*t^7 + 33176396*ep^5*mtt^3*mWW^5*s^3*t^7 + 29244624*ep^6*mtt^3*mWW^5*s^3*t^7 - 27160*mtt^2*mWW^6*s^3*t^7 - 246322*ep*mtt^2*mWW^6*s^3*t^7 + 125686*ep^2*mtt^2*mWW^6*s^3*t^7 + 6821082*ep^3*mtt^2*mWW^6*s^3*t^7 + 22733050*ep^4*mtt^2*mWW^6*s^3*t^7 + 28047148*ep^5*mtt^2*mWW^6*s^3*t^7 + 11583200*ep^6*mtt^2*mWW^6*s^3*t^7 + 13640*mtt*mWW^7*s^3*t^7 + 210244*ep*mtt*mWW^7*s^3*t^7 + 730749*ep^2*mtt*mWW^7*s^3*t^7 - 1175412*ep^3*mtt*mWW^7*s^3*t^7 - 10226351*ep^4*mtt*mWW^7*s^3*t^7 - 17826094*ep^5*mtt*mWW^7*s^3*t^7 - 9890184*ep^6*mtt*mWW^7*s^3*t^7 - 2192*mWW^8*s^3*t^7 - 32648*ep*mWW^8*s^3*t^7 - 148171*ep^2*mWW^8*s^3*t^7 - 118196*ep^3*mWW^8*s^3*t^7 + 743941*ep^4*mWW^8*s^3*t^7 + 1845574*ep^5*mWW^8*s^3*t^7 + 1215704*ep^6*mWW^8*s^3*t^7 - 19740*ep^2*mtt^7*s^4*t^7 - 179550*ep^3*mtt^7*s^4*t^7 - 571830*ep^4*mtt^7*s^4*t^7 - 772380*ep^5*mtt^7*s^4*t^7 - 378000*ep^6*mtt^7*s^4*t^7 - 92160*ep*mtt^6*mWW*s^4*t^7 - 518460*ep^2*mtt^6*mWW*s^4*t^7 + 198180*ep^3*mtt^6*mWW*s^4*t^7 + 5349300*ep^4*mtt^6*mWW*s^4*t^7 + 10042920*ep^5*mtt^6*mWW*s^4*t^7 + 5620320*ep^6*mtt^6*mWW*s^4*t^7 + 117492*ep*mtt^5*mWW^2*s^4*t^7 + 817939*ep^2*mtt^5*mWW^2*s^4*t^7 + 1427410*ep^3*mtt^5*mWW^2*s^4*t^7 - 609827*ep^4*mtt^5*mWW^2*s^4*t^7 - 3084154*ep^5*mtt^5*mWW^2*s^4*t^7 - 1670600*ep^6*mtt^5*mWW^2*s^4*t^7 + 292128*ep*mtt^4*mWW^3*s^4*t^7 + 1646467*ep^2*mtt^4*mWW^3*s^4*t^7 - 1613194*ep^3*mtt^4*mWW^3*s^4*t^7 - 23756707*ep^4*mtt^4*mWW^3*s^4*t^7 - 46979230*ep^5*mtt^4*mWW^3*s^4*t^7 - 28547240*ep^6*mtt^4*mWW^3*s^4*t^7 + 5088*mtt^3*mWW^4*s^4*t^7 - 580902*ep*mtt^3*mWW^4*s^4*t^7 - 4003830*ep^2*mtt^3*mWW^4*s^4*t^7 - 2543112*ep^3*mtt^3*mWW^4*s^4*t^7 + 29370308*ep^4*mtt^3*mWW^4*s^4*t^7 + 68598856*ep^5*mtt^3*mWW^4*s^4*t^7 + 43961168*ep^6*mtt^3*mWW^4*s^4*t^7 - 14064*mtt^2*mWW^5*s^4*t^7 + 218662*ep*mtt^2*mWW^5*s^4*t^7 + 2353776*ep^2*mtt^2*mWW^5*s^4*t^7 + 5009310*ep^3*mtt^2*mWW^5*s^4*t^7 - 4393148*ep^4*mtt^2*mWW^5*s^4*t^7 - 23074104*ep^5*mtt^2*mWW^5*s^4*t^7 - 17893776*ep^6*mtt^2*mWW^5*s^4*t^7 + 12576*mtt*mWW^6*s^4*t^7 + 99114*ep*mtt*mWW^6*s^4*t^7 - 90257*ep^2*mtt*mWW^6*s^4*t^7 - 2590728*ep^3*mtt*mWW^6*s^4*t^7 - 7861903*ep^4*mtt*mWW^6*s^4*t^7 - 8917914*ep^5*mtt*mWW^6*s^4*t^7 - 3345816*ep^6*mtt*mWW^6*s^4*t^7 - 3600*mWW^7*s^4*t^7 - 54334*ep*mWW^7*s^4*t^7 - 178407*ep^2*mWW^7*s^4*t^7 + 360612*ep^3*mWW^7*s^4*t^7 + 2699599*ep^4*mWW^7*s^4*t^7 + 4509334*ep^5*mWW^7*s^4*t^7 + 2429048*ep^6*mWW^7*s^4*t^7 + 11340*ep^2*mtt^6*s^5*t^7 + 102942*ep^3*mtt^6*s^5*t^7 + 326970*ep^4*mtt^6*s^5*t^7 + 440244*ep^5*mtt^6*s^5*t^7 + 214704*ep^6*mtt^6*s^5*t^7 + 44640*ep*mtt^5*mWW*s^5*t^7 + 240417*ep^2*mtt^5*mWW*s^5*t^7 - 189816*ep^3*mtt^5*mWW*s^5*t^7 - 2874659*ep^4*mtt^5*mWW*s^5*t^7 - 5224506*ep^5*mtt^5*mWW*s^5*t^7 - 2887096*ep^6*mtt^5*mWW*s^5*t^7 - 83040*ep*mtt^4*mWW^2*s^5*t^7 - 509963*ep^2*mtt^4*mWW^2*s^5*t^7 - 286036*ep^3*mtt^4*mWW^2*s^5*t^7 + 3097469*ep^4*mtt^4*mWW^2*s^5*t^7 + 6364702*ep^5*mtt^4*mWW^2*s^5*t^7 + 3561768*ep^6*mtt^4*mWW^2*s^5*t^7 - 35256*ep*mtt^3*mWW^3*s^5*t^7 - 191274*ep^2*mtt^3*mWW^3*s^5*t^7 + 402920*ep^3*mtt^3*mWW^3*s^5*t^7 + 3918302*ep^4*mtt^3*mWW^3*s^5*t^7 + 7633268*ep^5*mtt^3*mWW^3*s^5*t^7 + 4663760*ep^6*mtt^3*mWW^3*s^5*t^7 - 1408*mtt^2*mWW^4*s^5*t^7 + 140448*ep*mtt^2*mWW^4*s^5*t^7 + 979028*ep^2*mtt^2*mWW^4*s^5*t^7 + 643998*ep^3*mtt^2*mWW^4*s^5*t^7 - 6915862*ep^4*mtt^2*mWW^4*s^5*t^7 - 15970284*ep^5*mtt^2*mWW^4*s^5*t^7 - 10047216*ep^6*mtt^2*mWW^4*s^5*t^7 + 3488*mtt*mWW^5*s^5*t^7 - 59096*ep*mtt*mWW^5*s^5*t^7 - 592915*ep^2*mtt*mWW^5*s^5*t^7 - 1059632*ep^3*mtt*mWW^5*s^5*t^7 + 1742073*ep^4*mtt*mWW^5*s^5*t^7 + 6313246*ep^5*mtt*mWW^5*s^5*t^7 + 4459400*ep^6*mtt*mWW^5*s^5*t^7 - 2080*mWW^6*s^5*t^7 - 7696*ep*mWW^6*s^5*t^7 + 57511*ep^2*mWW^6*s^5*t^7 + 331000*ep^3*mWW^6*s^5*t^7 + 521483*ep^4*mWW^6*s^5*t^7 + 164738*ep^5*mWW^6*s^5*t^7 - 128904*ep^6*mWW^6*s^5*t^7 - 3360*ep^2*mtt^5*s^6*t^7 - 30408*ep^3*mtt^5*s^6*t^7 - 96180*ep^4*mtt^5*s^6*t^7 - 128856*ep^5*mtt^5*s^6*t^7 - 62496*ep^6*mtt^5*s^6*t^7 - 8064*ep*mtt^4*mWW*s^6*t^7 - 39660*ep^2*mtt^4*mWW*s^6*t^7 + 67050*ep^3*mtt^4*mWW*s^6*t^7 + 617082*ep^4*mtt^4*mWW*s^6*t^7 + 1065636*ep^5*mtt^4*mWW*s^6*t^7 + 575856*ep^6*mtt^4*mWW*s^6*t^7 + 20736*ep*mtt^3*mWW^2*s^6*t^7 + 119472*ep^2*mtt^3*mWW^2*s^6*t^7 - 13944*ep^3*mtt^3*mWW^2*s^6*t^7 - 1084704*ep^4*mtt^3*mWW^2*s^6*t^7 - 2066208*ep^5*mtt^3*mWW^2*s^6*t^7 - 1153152*ep^6*mtt^3*mWW^2*s^6*t^7 - 13152*ep*mtt^2*mWW^3*s^6*t^7 - 79072*ep^2*mtt^2*mWW^3*s^6*t^7 - 20716*ep^3*mtt^2*mWW^3*s^6*t^7 + 598540*ep^4*mtt^2*mWW^3*s^6*t^7 + 1206040*ep^5*mtt^2*mWW^3*s^6*t^7 + 696480*ep^6*mtt^2*mWW^3*s^6*t^7 - 4880*ep*mtt*mWW^4*s^6*t^7 - 38664*ep^2*mtt*mWW^4*s^6*t^7 - 89064*ep^3*mtt*mWW^4*s^6*t^7 - 24588*ep^4*mtt*mWW^4*s^6*t^7 + 127064*ep^5*mtt*mWW^4*s^6*t^7 + 102432*ep^6*mtt*mWW^4*s^6*t^7 + 5360*ep*mWW^5*s^6*t^7 + 41956*ep^2*mWW^5*s^6*t^7 + 94138*ep^3*mWW^5*s^6*t^7 + 18410*ep^4*mWW^5*s^6*t^7 - 149244*ep^5*mWW^5*s^6*t^7 - 118800*ep^6*mWW^5*s^6*t^7 + 384*ep^2*mtt^4*s^7*t^7 + 3456*ep^3*mtt^4*s^7*t^7 + 10848*ep^4*mtt^4*s^7*t^7 + 14400*ep^5*mtt^4*s^7*t^7 + 6912*ep^6*mtt^4*s^7*t^7 - 864*ep^2*mtt^3*mWW*s^7*t^7 - 7776*ep^3*mtt^3*mWW*s^7*t^7 - 24408*ep^4*mtt^3*mWW*s^7*t^7 - 32400*ep^5*mtt^3*mWW*s^7*t^7 - 15552*ep^6*mtt^3*mWW*s^7*t^7 + 288*ep^2*mtt^2*mWW^2*s^7*t^7 + 2592*ep^3*mtt^2*mWW^2*s^7*t^7 + 8136*ep^4*mtt^2*mWW^2*s^7*t^7 + 10800*ep^5*mtt^2*mWW^2*s^7*t^7 + 5184*ep^6*mtt^2*mWW^2*s^7*t^7 + 480*ep^2*mtt*mWW^3*s^7*t^7 + 4320*ep^3*mtt*mWW^3*s^7*t^7 + 13560*ep^4*mtt*mWW^3*s^7*t^7 + 18000*ep^5*mtt*mWW^3*s^7*t^7 + 8640*ep^6*mtt*mWW^3*s^7*t^7 - 288*ep^2*mWW^4*s^7*t^7 - 2592*ep^3*mWW^4*s^7*t^7 - 8136*ep^4*mWW^4*s^7*t^7 - 10800*ep^5*mWW^4*s^7*t^7 - 5184*ep^6*mWW^4*s^7*t^7 + 1092*ep^2*mtt^10*t^8 + 9954*ep^3*mtt^10*t^8 + 31794*ep^4*mtt^10*t^8 + 43092*ep^5*mtt^10*t^8 + 21168*ep^6*mtt^10*t^8 + 1605*ep^2*mtt^9*mWW*t^8 + 16206*ep^3*mtt^9*mWW*t^8 + 58695*ep^4*mtt^9*mWW*t^8 + 91002*ep^5*mtt^9*mWW*t^8 + 51192*ep^6*mtt^9*mWW*t^8 - 21009*ep^2*mtt^8*mWW^2*t^8 - 199296*ep^3*mtt^8*mWW^2*t^8 - 670965*ep^4*mtt^8*mWW^2*t^8 - 966582*ep^5*mtt^8*mWW^2*t^8 - 507528*ep^6*mtt^8*mWW^2*t^8 - 1722*ep*mtt^7*mWW^3*t^8 + 20106*ep^2*mtt^7*mWW^3*t^8 + 291528*ep^3*mtt^7*mWW^3*t^8 + 1092060*ep^4*mtt^7*mWW^3*t^8 + 1656408*ep^5*mtt^7*mWW^3*t^8 + 900000*ep^6*mtt^7*mWW^3*t^8 + 8868*ep*mtt^6*mWW^4*t^8 + 83034*ep^2*mtt^6*mWW^4*t^8 + 264012*ep^3*mtt^6*mWW^4*t^8 + 301866*ep^4*mtt^6*mWW^4*t^8 - 15588*ep^5*mtt^6*mWW^4*t^8 - 171312*ep^6*mtt^6*mWW^4*t^8 - 15642*ep*mtt^5*mWW^5*t^8 - 199866*ep^2*mtt^5*mWW^5*t^8 - 973146*ep^3*mtt^5*mWW^5*t^8 - 2246142*ep^4*mtt^5*mWW^5*t^8 - 2454252*ep^5*mtt^5*mWW^5*t^8 - 1011792*ep^6*mtt^5*mWW^5*t^8 + 10092*ep*mtt^4*mWW^6*t^8 + 140352*ep^2*mtt^4*mWW^6*t^8 + 737328*ep^3*mtt^4*mWW^6*t^8 + 1823676*ep^4*mtt^4*mWW^6*t^8 + 2133480*ep^5*mtt^4*mWW^6*t^8 + 948192*ep^6*mtt^4*mWW^6*t^8 + 726*ep*mtt^3*mWW^7*t^8 + 3192*ep^2*mtt^3*mWW^7*t^8 - 12612*ep^3*mtt^3*mWW^7*t^8 - 90042*ep^4*mtt^3*mWW^7*t^8 - 164172*ep^5*mtt^3*mWW^7*t^8 - 96912*ep^6*mtt^3*mWW^7*t^8 - 3168*ep*mtt^2*mWW^8*t^8 - 39432*ep^2*mtt^2*mWW^8*t^8 - 187998*ep^3*mtt^2*mWW^8*t^8 - 428490*ep^4*mtt^2*mWW^8*t^8 - 467508*ep^5*mtt^2*mWW^8*t^8 - 195504*ep^6*mtt^2*mWW^8*t^8 + 846*ep*mtt*mWW^9*t^8 + 10971*ep^2*mtt*mWW^9*t^8 + 54456*ep^3*mtt*mWW^9*t^8 + 129021*ep^4*mtt*mWW^9*t^8 + 146262*ep^5*mtt*mWW^9*t^8 + 63624*ep^6*mtt*mWW^9*t^8 - 45*ep^2*mWW^10*t^8 - 432*ep^3*mWW^10*t^8 - 1473*ep^4*mWW^10*t^8 - 2142*ep^5*mWW^10*t^8 - 1128*ep^6*mWW^10*t^8 - 8064*ep^2*mtt^9*s*t^8 - 73416*ep^3*mtt^9*s*t^8 - 234108*ep^4*mtt^9*s*t^8 - 316680*ep^5*mtt^9*s*t^8 - 155232*ep^6*mtt^9*s*t^8 - 11520*ep*mtt^8*mWW*s*t^8 - 65586*ep^2*mtt^8*mWW*s*t^8 + 13122*ep^3*mtt^8*mWW*s*t^8 + 611300*ep^4*mtt^8*mWW*s*t^8 + 1143984*ep^5*mtt^8*mWW*s*t^8 + 628480*ep^6*mtt^8*mWW*s*t^8 + 18672*ep*mtt^7*mWW^2*s*t^8 + 204895*ep^2*mtt^7*mWW^2*s*t^8 + 909688*ep^3*mtt^7*mWW^2*s*t^8 + 2134639*ep^4*mtt^7*mWW^2*s*t^8 + 2658458*ep^5*mtt^7*mWW^2*s*t^8 + 1366648*ep^6*mtt^7*mWW^2*s*t^8 + 54796*ep*mtt^6*mWW^3*s*t^8 + 177386*ep^2*mtt^6*mWW^3*s*t^8 - 1486718*ep^3*mtt^6*mWW^3*s*t^8 - 8367500*ep^4*mtt^6*mWW^3*s*t^8 - 14450828*ep^5*mtt^6*mWW^3*s*t^8 - 8372976*ep^6*mtt^6*mWW^3*s*t^8 + 456*mtt^5*mWW^4*s*t^8 - 170692*ep*mtt^5*mWW^4*s*t^8 - 1161743*ep^2*mtt^5*mWW^4*s*t^8 - 964746*ep^3*mtt^5*mWW^4*s*t^8 + 7580327*ep^4*mtt^5*mWW^4*s*t^8 + 18637754*ep^5*mtt^5*mWW^4*s*t^8 + 12271864*ep^6*mtt^5*mWW^4*s*t^8 - 2272*mtt^4*mWW^5*s*t^8 + 153176*ep*mtt^4*mWW^5*s*t^8 + 1450406*ep^2*mtt^4*mWW^5*s*t^8 + 4030592*ep^3*mtt^4*mWW^5*s*t^8 + 2348754*ep^4*mtt^4*mWW^5*s*t^8 - 5250652*ep^5*mtt^4*mWW^5*s*t^8 - 5770384*ep^6*mtt^4*mWW^5*s*t^8 + 4080*mtt^3*mWW^6*s*t^8 - 21554*ep*mtt^3*mWW^6*s*t^8 - 616169*ep^2*mtt^3*mWW^6*s*t^8 - 3217466*ep^3*mtt^3*mWW^6*s*t^8 - 6881129*ep^4*mtt^3*mWW^6*s*t^8 - 6222894*ep^5*mtt^3*mWW^6*s*t^8 - 1755048*ep^6*mtt^3*mWW^6*s*t^8 - 3168*mtt^2*mWW^7*s*t^8 - 39722*ep*mtt^2*mWW^7*s*t^8 - 75964*ep^2*mtt^2*mWW^7*s*t^8 + 607824*ep^3*mtt^2*mWW^7*s*t^8 + 2850458*ep^4*mtt^2*mWW^7*s*t^8 + 4278688*ep^5*mtt^2*mWW^7*s*t^8 + 2155744*ep^6*mtt^2*mWW^7*s*t^8 + 904*mtt*mWW^8*s*t^8 + 17542*ep*mtt*mWW^8*s*t^8 + 106209*ep^2*mtt*mWW^8*s*t^8 + 246372*ep^3*mtt*mWW^8*s*t^8 + 124919*ep^4*mtt*mWW^8*s*t^8 - 280846*ep^5*mtt*mWW^8*s*t^8 - 283560*ep^6*mtt*mWW^8*s*t^8 - 698*ep*mWW^9*s*t^8 - 11370*ep^2*mWW^9*s*t^8 - 65252*ep^3*mWW^9*s*t^8 - 167660*ep^4*mWW^9*s*t^8 - 196984*ep^5*mWW^9*s*t^8 - 85536*ep^6*mWW^9*s*t^8 + 22680*ep^2*mtt^8*s^2*t^8 + 206220*ep^3*mtt^8*s^2*t^8 + 656460*ep^4*mtt^8*s^2*t^8 + 886200*ep^5*mtt^8*s^2*t^8 + 433440*ep^6*mtt^8*s^2*t^8 + 52320*ep*mtt^7*mWW*s^2*t^8 + 275568*ep^2*mtt^7*mWW*s^2*t^8 - 279466*ep^3*mtt^7*mWW*s^2*t^8 - 3551970*ep^4*mtt^7*mWW*s^2*t^8 - 6369332*ep^5*mtt^7*mWW*s^2*t^8 - 3501360*ep^6*mtt^7*mWW*s^2*t^8 - 100620*ep*mtt^6*mWW^2*s^2*t^8 - 734795*ep^2*mtt^6*mWW^2*s^2*t^8 - 1412138*ep^3*mtt^6*mWW^2*s^2*t^8 + 271783*ep^4*mtt^6*mWW^2*s^2*t^8 + 2765102*ep^5*mtt^6*mWW^2*s^2*t^8 + 1712248*ep^6*mtt^6*mWW^2*s^2*t^8 - 117608*ep*mtt^5*mWW^3*s^2*t^8 - 450715*ep^2*mtt^5*mWW^3*s^2*t^8 + 2626152*ep^3*mtt^5*mWW^3*s^2*t^8 + 16314225*ep^4*mtt^5*mWW^3*s^2*t^8 + 29037874*ep^5*mtt^5*mWW^3*s^2*t^8 + 17134872*ep^6*mtt^5*mWW^3*s^2*t^8 - 1608*mtt^4*mWW^4*s^2*t^8 + 423352*ep*mtt^4*mWW^4*s^2*t^8 + 2757944*ep^2*mtt^4*mWW^4*s^2*t^8 + 1178414*ep^3*mtt^4*mWW^4*s^2*t^8 - 22502378*ep^4*mtt^4*mWW^4*s^2*t^8 - 50753212*ep^5*mtt^4*mWW^4*s^2*t^8 - 32302768*ep^6*mtt^4*mWW^4*s^2*t^8 + 6248*mtt^3*mWW^5*s^2*t^8 - 321440*ep*mtt^3*mWW^5*s^2*t^8 - 2766076*ep^2*mtt^3*mWW^5*s^2*t^8 - 5523474*ep^3*mtt^3*mWW^5*s^2*t^8 + 4998062*ep^4*mtt^3*mWW^5*s^2*t^8 + 24903388*ep^5*mtt^3*mWW^5*s^2*t^8 + 19025552*ep^6*mtt^3*mWW^5*s^2*t^8 - 8824*mtt^2*mWW^6*s^2*t^8 + 14608*ep*mtt^2*mWW^6*s^2*t^8 + 840441*ep^2*mtt^2*mWW^6*s^2*t^8 + 4221578*ep^3*mtt^2*mWW^6*s^2*t^8 + 7942111*ep^4*mtt^2*mWW^6*s^2*t^8 + 5324134*ep^5*mtt^2*mWW^6*s^2*t^8 + 263128*ep^6*mtt^2*mWW^6*s^2*t^8 + 5336*mtt*mWW^7*s^2*t^8 + 66952*ep*mtt*mWW^7*s^2*t^8 + 129843*ep^2*mtt*mWW^7*s^2*t^8 - 993812*ep^3*mtt*mWW^7*s^2*t^8 - 4625937*ep^4*mtt*mWW^7*s^2*t^8 - 6853810*ep^5*mtt*mWW^7*s^2*t^8 - 3410200*ep^6*mtt*mWW^7*s^2*t^8 - 1152*mWW^8*s^2*t^8 - 17564*ep*mWW^8*s^2*t^8 - 74890*ep^2*mWW^8*s^2*t^8 - 23474*ep^3*mWW^8*s^2*t^8 + 497644*ep^4*mWW^8*s^2*t^8 + 1059656*ep^5*mWW^8*s^2*t^8 + 645088*ep^6*mWW^8*s^2*t^8 - 31920*ep^2*mtt^7*s^3*t^8 - 289800*ep^3*mtt^7*s^3*t^8 - 920640*ep^4*mtt^7*s^3*t^8 - 1239840*ep^5*mtt^7*s^3*t^8 - 604800*ep^6*mtt^7*s^3*t^8 - 83520*ep*mtt^6*mWW*s^3*t^8 - 421938*ep^2*mtt^6*mWW*s^3*t^8 + 611916*ep^3*mtt^6*mWW*s^3*t^8 + 6209730*ep^4*mtt^6*mWW*s^3*t^8 + 10918092*ep^5*mtt^6*mWW*s^3*t^8 + 5970960*ep^6*mtt^6*mWW*s^3*t^8 + 182760*ep*mtt^5*mWW^2*s^3*t^8 + 1145214*ep^2*mtt^5*mWW^2*s^3*t^8 + 778652*ep^3*mtt^5*mWW^2*s^3*t^8 - 6510682*ep^4*mtt^5*mWW^2*s^3*t^8 - 13776352*ep^5*mtt^5*mWW^2*s^3*t^8 - 7788064*ep^6*mtt^5*mWW^2*s^3*t^8 + 42934*ep*mtt^4*mWW^3*s^3*t^8 + 94128*ep^2*mtt^4*mWW^3*s^3*t^8 - 1898956*ep^3*mtt^4*mWW^3*s^3*t^8 - 9961302*ep^4*mtt^4*mWW^3*s^3*t^8 - 17678572*ep^5*mtt^4*mWW^3*s^3*t^8 - 10666624*ep^6*mtt^4*mWW^3*s^3*t^8 + 1968*mtt^3*mWW^4*s^3*t^8 - 364650*ep*mtt^3*mWW^4*s^3*t^8 - 2361332*ep^2*mtt^3*mWW^4*s^3*t^8 - 699330*ep^3*mtt^3*mWW^4*s^3*t^8 + 20362100*ep^4*mtt^3*mWW^4*s^3*t^8 + 44656528*ep^5*mtt^3*mWW^4*s^3*t^8 + 27959440*ep^6*mtt^3*mWW^4*s^3*t^8 - 5696*mtt^2*mWW^5*s^3*t^8 + 265534*ep*mtt^2*mWW^5*s^3*t^8 + 2140586*ep^2*mtt^2*mWW^5*s^3*t^8 + 3147458*ep^3*mtt^2*mWW^5*s^3*t^8 - 8389458*ep^4*mtt^2*mWW^5*s^3*t^8 - 25623724*ep^5*mtt^2*mWW^5*s^3*t^8 - 17686912*ep^6*mtt^2*mWW^5*s^3*t^8 + 5456*mtt*mWW^6*s^3*t^8 - 21990*ep*mtt*mWW^6*s^3*t^8 - 530770*ep^2*mtt*mWW^6*s^3*t^8 - 1991938*ep^3*mtt*mWW^6*s^3*t^8 - 2230738*ep^4*mtt*mWW^6*s^3*t^8 + 758912*ep^5*mtt*mWW^6*s^3*t^8 + 1899088*ep^6*mtt*mWW^6*s^3*t^8 - 1728*mWW^7*s^3*t^8 - 21068*ep*mWW^7*s^3*t^8 - 32576*ep^2*mWW^7*s^3*t^8 + 354766*ep^3*mWW^7*s^3*t^8 + 1482558*ep^4*mWW^7*s^3*t^8 + 2043900*ep^5*mWW^7*s^3*t^8 + 948400*ep^6*mWW^7*s^3*t^8 + 23940*ep^2*mtt^6*s^4*t^8 + 216930*ep^3*mtt^6*s^4*t^8 + 687330*ep^4*mtt^6*s^4*t^8 + 922740*ep^5*mtt^6*s^4*t^8 + 448560*ep^6*mtt^6*s^4*t^8 + 56160*ep*mtt^5*mWW*s^4*t^8 + 268131*ep^2*mtt^5*mWW*s^4*t^8 - 549192*ep^3*mtt^5*mWW*s^4*t^8 - 4597145*ep^4*mtt^5*mWW*s^4*t^8 - 7885134*ep^5*mtt^5*mWW*s^4*t^8 - 4268200*ep^6*mtt^5*mWW*s^4*t^8 - 139536*ep*mtt^4*mWW^2*s^4*t^8 - 806231*ep^2*mtt^4*mWW^2*s^4*t^8 + 53694*ep^3*mtt^4*mWW^2*s^4*t^8 + 7142927*ep^4*mtt^4*mWW^2*s^4*t^8 + 13652666*ep^5*mtt^4*mWW^2*s^4*t^8 + 7608920*ep^6*mtt^4*mWW^2*s^4*t^8 + 55192*ep*mtt^3*mWW^3*s^4*t^8 + 350498*ep^2*mtt^3*mWW^3*s^4*t^8 + 423960*ep^3*mtt^3*mWW^3*s^4*t^8 - 906954*ep^4*mtt^3*mWW^3*s^4*t^8 - 2017596*ep^5*mtt^3*mWW^3*s^4*t^8 - 922480*ep^6*mtt^3*mWW^3*s^4*t^8 - 832*mtt^2*mWW^4*s^4*t^8 + 99448*ep*mtt^2*mWW^4*s^4*t^8 + 678088*ep^2*mtt^2*mWW^4*s^4*t^8 + 368002*ep^3*mtt^2*mWW^4*s^4*t^8 - 5137558*ep^4*mtt^2*mWW^4*s^4*t^8 - 11669676*ep^5*mtt^2*mWW^4*s^4*t^8 - 7346928*ep^6*mtt^2*mWW^4*s^4*t^8 + 1888*mtt*mWW^5*s^4*t^8 - 83832*ep*mtt*mWW^5*s^4*t^8 - 657073*ep^2*mtt*mWW^5*s^4*t^8 - 812464*ep^3*mtt*mWW^5*s^4*t^8 + 3055911*ep^4*mtt*mWW^5*s^4*t^8 + 8242114*ep^5*mtt*mWW^5*s^4*t^8 + 5396664*ep^6*mtt*mWW^5*s^4*t^8 - 1056*mWW^6*s^4*t^8 + 12568*ep*mWW^6*s^4*t^8 + 140151*ep^2*mWW^6*s^4*t^8 + 276126*ep^3*mWW^6*s^4*t^8 - 320063*ep^4*mWW^6*s^4*t^8 - 1355514*ep^5*mWW^6*s^4*t^8 - 978744*ep^6*mWW^6*s^4*t^8 - 9072*ep^2*mtt^5*s^5*t^8 - 81984*ep^3*mtt^5*s^5*t^8 - 258804*ep^4*mtt^5*s^5*t^8 - 345912*ep^5*mtt^5*s^5*t^8 - 167328*ep^6*mtt^5*s^5*t^8 - 13440*ep*mtt^4*mWW*s^5*t^8 - 54420*ep^2*mtt^4*mWW*s^5*t^8 + 217654*ep^3*mtt^4*mWW*s^5*t^8 + 1364310*ep^4*mtt^4*mWW*s^5*t^8 + 2227388*ep^5*mtt^4*mWW*s^5*t^8 + 1179408*ep^6*mtt^4*mWW*s^5*t^8 + 38400*ep*mtt^3*mWW^2*s^5*t^8 + 207960*ep^2*mtt^3*mWW^2*s^5*t^8 - 147476*ep^3*mtt^3*mWW^2*s^5*t^8 - 2399700*ep^4*mtt^3*mWW^2*s^5*t^8 - 4360072*ep^5*mtt^3*mWW^2*s^5*t^8 - 2399712*ep^6*mtt^3*mWW^2*s^5*t^8 - 33104*ep*mtt^2*mWW^3*s^5*t^8 - 189000*ep^2*mtt^2*mWW^3*s^5*t^8 + 37488*ep^3*mtt^2*mWW^3*s^5*t^8 + 1779696*ep^4*mtt^2*mWW^3*s^5*t^8 + 3368096*ep^5*mtt^2*mWW^3*s^5*t^8 + 1881984*ep^6*mtt^2*mWW^3*s^5*t^8 + 3648*ep*mtt*mWW^4*s^5*t^8 + 6184*ep^2*mtt*mWW^4*s^5*t^8 - 131100*ep^3*mtt*mWW^4*s^5*t^8 - 574696*ep^4*mtt*mWW^4*s^5*t^8 - 844704*ep^5*mtt*mWW^4*s^5*t^8 - 421632*ep^6*mtt*mWW^4*s^5*t^8 + 4496*ep*mWW^5*s^5*t^8 + 39020*ep^2*mWW^5*s^5*t^8 + 111802*ep^3*mWW^5*s^5*t^8 + 111706*ep^4*mWW^5*s^5*t^8 - 7836*ep^5*mWW^5*s^5*t^8 - 48528*ep^6*mWW^5*s^5*t^8 + 1344*ep^2*mtt^4*s^6*t^8 + 12096*ep^3*mtt^4*s^6*t^8 + 37968*ep^4*mtt^4*s^6*t^8 + 50400*ep^5*mtt^4*s^6*t^8 + 24192*ep^6*mtt^4*s^6*t^8 - 3360*ep^2*mtt^3*mWW*s^6*t^8 - 30240*ep^3*mtt^3*mWW*s^6*t^8 - 94920*ep^4*mtt^3*mWW*s^6*t^8 - 126000*ep^5*mtt^3*mWW*s^6*t^8 - 60480*ep^6*mtt^3*mWW*s^6*t^8 + 2016*ep^2*mtt^2*mWW^2*s^6*t^8 + 18144*ep^3*mtt^2*mWW^2*s^6*t^8 + 56952*ep^4*mtt^2*mWW^2*s^6*t^8 + 75600*ep^5*mtt^2*mWW^2*s^6*t^8 + 36288*ep^6*mtt^2*mWW^2*s^6*t^8 + 672*ep^2*mtt*mWW^3*s^6*t^8 + 6048*ep^3*mtt*mWW^3*s^6*t^8 + 18984*ep^4*mtt*mWW^3*s^6*t^8 + 25200*ep^5*mtt*mWW^3*s^6*t^8 + 12096*ep^6*mtt*mWW^3*s^6*t^8 - 672*ep^2*mWW^4*s^6*t^8 - 6048*ep^3*mWW^4*s^6*t^8 - 18984*ep^4*mWW^4*s^6*t^8 - 25200*ep^5*mWW^4*s^6*t^8 - 12096*ep^6*mWW^4*s^6*t^8 - 2268*ep^2*mtt^9*t^9 - 20622*ep^3*mtt^9*t^9 - 65646*ep^4*mtt^9*t^9 - 88620*ep^5*mtt^9*t^9 - 43344*ep^6*mtt^9*t^9 + 2886*ep^2*mtt^8*mWW*t^9 + 24900*ep^3*mtt^8*mWW*t^9 + 73374*ep^4*mtt^8*mWW*t^9 + 89364*ep^5*mtt^8*mWW*t^9 + 38256*ep^6*mtt^8*mWW*t^9 + 15771*ep^2*mtt^7*mWW^2*t^9 + 150276*ep^3*mtt^7*mWW^2*t^9 + 508647*ep^4*mtt^7*mWW^2*t^9 + 736674*ep^5*mtt^7*mWW^2*t^9 + 388632*ep^6*mtt^7*mWW^2*t^9 + 1290*ep*mtt^6*mWW^3*t^9 - 28269*ep^2*mtt^6*mWW^3*t^9 - 341334*ep^3*mtt^6*mWW^3*t^9 - 1221573*ep^4*mtt^6*mWW^3*t^9 - 1804206*ep^5*mtt^6*mWW^3*t^9 - 959208*ep^6*mtt^6*mWW^3*t^9 - 6486*ep*mtt^5*mWW^4*t^9 - 39798*ep^2*mtt^5*mWW^4*t^9 + 3270*ep^3*mtt^5*mWW^4*t^9 + 429906*ep^4*mtt^5*mWW^4*t^9 + 929172*ep^5*mtt^5*mWW^4*t^9 + 594096*ep^6*mtt^5*mWW^4*t^9 + 11556*ep*mtt^4*mWW^5*t^9 + 134550*ep^2*mtt^4*mWW^5*t^9 + 594372*ep^3*mtt^4*mWW^5*t^9 + 1240206*ep^4*mtt^4*mWW^5*t^9 + 1213044*ep^5*mtt^4*mWW^5*t^9 + 437232*ep^6*mtt^4*mWW^5*t^9 - 8460*ep*mtt^3*mWW^6*t^9 - 113373*ep^2*mtt^3*mWW^6*t^9 - 576912*ep^3*mtt^3*mWW^6*t^9 - 1388457*ep^4*mtt^3*mWW^6*t^9 - 1585806*ep^5*mtt^3*mWW^6*t^9 - 689832*ep^6*mtt^3*mWW^6*t^9 + 1554*ep*mtt^2*mWW^7*t^9 + 24483*ep^2*mtt^2*mWW^7*t^9 + 141210*ep^3*mtt^2*mWW^7*t^9 + 375867*ep^4*mtt^2*mWW^7*t^9 + 468498*ep^5*mtt^2*mWW^7*t^9 + 221208*ep^6*mtt^2*mWW^7*t^9 + 738*ep*mtt*mWW^8*t^9 + 8484*ep^2*mtt*mWW^8*t^9 + 36948*ep^3*mtt*mWW^8*t^9 + 76014*ep^4*mtt*mWW^8*t^9 + 73572*ep^5*mtt*mWW^8*t^9 + 26544*ep^6*mtt*mWW^8*t^9 - 192*ep*mWW^9*t^9 - 2466*ep^2*mWW^9*t^9 - 12108*ep^3*mWW^9*t^9 - 28338*ep^4*mWW^9*t^9 - 31692*ep^5*mWW^9*t^9 - 13584*ep^6*mWW^9*t^9 + 13020*ep^2*mtt^8*s*t^9 + 118230*ep^3*mtt^8*s*t^9 + 375690*ep^4*mtt^8*s*t^9 + 506100*ep^5*mtt^8*s*t^9 + 246960*ep^6*mtt^8*s*t^9 + 12000*ep*mtt^7*mWW*s*t^9 + 42867*ep^2*mtt^7*mWW*s*t^9 - 246640*ep^3*mtt^7*mWW*s*t^9 - 1385457*ep^4*mtt^7*mWW*s*t^9 - 2214782*ep^5*mtt^7*mWW*s*t^9 - 1162728*ep^6*mtt^7*mWW*s*t^9 - 32736*ep*mtt^6*mWW^2*s*t^9 - 230356*ep^2*mtt^6*mWW^2*s*t^9 - 365156*ep^3*mtt^6*mWW^2*s*t^9 + 437560*ep^4*mtt^6*mWW^2*s*t^9 + 1447564*ep^5*mtt^6*mWW^2*s*t^9 + 868784*ep^6*mtt^6*mWW^2*s*t^9 + 3344*ep*mtt^5*mWW^3*s*t^9 + 143676*ep^2*mtt^5*mWW^3*s*t^9 + 1188308*ep^3*mtt^5*mWW^3*s*t^9 + 3906892*ep^4*mtt^5*mWW^3*s*t^9 + 5737168*ep^5*mtt^5*mWW^3*s*t^9 + 3133312*ep^6*mtt^5*mWW^3*s*t^9 - 152*mtt^4*mWW^4*s*t^9 + 72682*ep*mtt^4*mWW^4*s*t^9 + 416391*ep^2*mtt^4*mWW^4*s*t^9 - 267368*ep^3*mtt^4*mWW^4*s*t^9 - 5285643*ep^4*mtt^4*mWW^4*s*t^9 - 10596402*ep^5*mtt^4*mWW^4*s*t^9 - 6474008*ep^6*mtt^4*mWW^4*s*t^9 + 672*mtt^3*mWW^5*s*t^9 - 86686*ep*mtt^3*mWW^5*s*t^9 - 705471*ep^2*mtt^3*mWW^5*s*t^9 - 1454230*ep^3*mtt^3*mWW^5*s*t^9 + 802265*ep^4*mtt^3*mWW^5*s*t^9 + 5213334*ep^5*mtt^3*mWW^5*s*t^9 + 4027976*ep^6*mtt^3*mWW^5*s*t^9 - 1104*mtt^2*mWW^6*s*t^9 + 30274*ep*mtt^2*mWW^6*s*t^9 + 376968*ep^2*mtt^2*mWW^6*s*t^9 + 1437838*ep^3*mtt^2*mWW^6*s*t^9 + 2234600*ep^4*mtt^2*mWW^6*s*t^9 + 1144724*ep^5*mtt^2*mWW^6*s*t^9 - 134320*ep^6*mtt^2*mWW^6*s*t^9 + 800*mtt*mWW^7*s*t^9 + 4478*ep*mtt*mWW^7*s*t^9 - 43560*ep^2*mtt*mWW^7*s*t^9 - 413478*ep^3*mtt*mWW^7*s*t^9 - 1200564*ep^4*mtt*mWW^7*s*t^9 - 1460392*ep^5*mtt*mWW^7*s*t^9 - 635104*ep^6*mtt*mWW^7*s*t^9 - 216*mWW^8*s*t^9 - 3356*ep*mWW^8*s*t^9 - 13535*ep^2*mWW^8*s*t^9 + 2496*ep^3*mWW^8*s*t^9 + 114657*ep^4*mWW^8*s*t^9 + 222686*ep^5*mWW^8*s*t^9 + 129128*ep^6*mWW^8*s*t^9 - 28140*ep^2*mtt^7*s^2*t^9 - 255150*ep^3*mtt^7*s^2*t^9 - 809130*ep^4*mtt^7*s^2*t^9 - 1087380*ep^5*mtt^7*s^2*t^9 - 529200*ep^6*mtt^7*s^2*t^9 - 39168*ep*mtt^6*mWW*s^2*t^9 - 155220*ep^2*mtt^6*mWW*s^2*t^9 + 671790*ep^3*mtt^6*mWW*s^2*t^9 + 4124178*ep^4*mtt^6*mWW*s^2*t^9 + 6735876*ep^5*mtt^6*mWW*s^2*t^9 + 3579504*ep^6*mtt^6*mWW*s^2*t^9 + 111132*ep*mtt^5*mWW^2*s^2*t^9 + 651741*ep^2*mtt^5*mWW^2*s^2*t^9 + 25248*ep^3*mtt^5*mWW^2*s^2*t^9 - 5519855*ep^4*mtt^5*mWW^2*s^2*t^9 - 10682170*ep^5*mtt^5*mWW^2*s^2*t^9 - 5970248*ep^6*mtt^5*mWW^2*s^2*t^9 - 58096*ep*mtt^4*mWW^3*s^2*t^9 - 462901*ep^2*mtt^4*mWW^3*s^2*t^9 - 1208894*ep^3*mtt^4*mWW^3*s^2*t^9 - 1265363*ep^4*mtt^4*mWW^3*s^2*t^9 - 680950*ep^5*mtt^4*mWW^3*s^2*t^9 - 358456*ep^6*mtt^4*mWW^3*s^2*t^9 + 352*mtt^3*mWW^4*s^2*t^9 - 100390*ep*mtt^3*mWW^4*s^2*t^9 - 572954*ep^2*mtt^3*mWW^4*s^2*t^9 + 440292*ep^3*mtt^3*mWW^4*s^2*t^9 + 7540132*ep^4*mtt^3*mWW^4*s^2*t^9 + 14936728*ep^5*mtt^3*mWW^4*s^2*t^9 + 9065040*ep^6*mtt^3*mWW^4*s^2*t^9 - 1072*mtt^2*mWW^5*s^2*t^9 + 125466*ep*mtt^2*mWW^5*s^2*t^9 + 904844*ep^2*mtt^2*mWW^5*s^2*t^9 + 1045416*ep^3*mtt^2*mWW^5*s^2*t^9 - 4406674*ep^4*mtt^2*mWW^5*s^2*t^9 - 11682020*ep^5*mtt^2*mWW^5*s^2*t^9 - 7698560*ep^6*mtt^2*mWW^5*s^2*t^9 + 1088*mtt*mWW^6*s^2*t^9 - 38006*ep*mtt*mWW^6*s^2*t^9 - 367227*ep^2*mtt*mWW^6*s^2*t^9 - 926182*ep^3*mtt*mWW^6*s^2*t^9 - 160471*ep^4*mtt*mWW^6*s^2*t^9 + 1978414*ep^5*mtt*mWW^6*s^2*t^9 + 1762824*ep^6*mtt*mWW^6*s^2*t^9 - 368*mWW^7*s^2*t^9 - 938*ep*mWW^7*s^2*t^9 + 29857*ep^2*mWW^7*s^2*t^9 + 207480*ep^3*mWW^7*s^2*t^9 + 497183*ep^4*mWW^7*s^2*t^9 + 481502*ep^5*mWW^7*s^2*t^9 + 149096*ep^6*mWW^7*s^2*t^9 + 28980*ep^2*mtt^6*s^3*t^9 + 262290*ep^3*mtt^6*s^3*t^9 + 829710*ep^4*mtt^6*s^3*t^9 + 1111740*ep^5*mtt^6*s^3*t^9 + 539280*ep^6*mtt^6*s^3*t^9 + 40608*ep*mtt^5*mWW*s^3*t^9 + 153327*ep^2*mtt^5*mWW*s^3*t^9 - 763416*ep^3*mtt^5*mWW*s^3*t^9 - 4479765*ep^4*mtt^5*mWW*s^3*t^9 - 7245270*ep^5*mtt^5*mWW*s^3*t^9 - 3832584*ep^6*mtt^5*mWW*s^3*t^9 - 120384*ep*mtt^4*mWW^2*s^3*t^9 - 649785*ep^2*mtt^4*mWW^2*s^3*t^9 + 484660*ep^3*mtt^4*mWW^2*s^3*t^9 + 7623183*ep^4*mtt^4*mWW^2*s^3*t^9 + 13841402*ep^5*mtt^4*mWW^2*s^3*t^9 + 7620024*ep^6*mtt^4*mWW^2*s^3*t^9 + 98096*ep*mtt^3*mWW^3*s^3*t^9 + 593486*ep^2*mtt^3*mWW^3*s^3*t^9 + 233464*ep^3*mtt^3*mWW^3*s^3*t^9 - 4064890*ep^4*mtt^3*mWW^3*s^3*t^9 - 8122668*ep^5*mtt^3*mWW^3*s^3*t^9 - 4511728*ep^6*mtt^3*mWW^3*s^3*t^9 - 256*mtt^2*mWW^4*s^3*t^9 + 18024*ep*mtt^2*mWW^4*s^3*t^9 + 119072*ep^2*mtt^2*mWW^4*s^3*t^9 - 50478*ep^3*mtt^2*mWW^4*s^3*t^9 - 1533110*ep^4*mtt^2*mWW^4*s^3*t^9 - 3304780*ep^5*mtt^2*mWW^4*s^3*t^9 - 2134704*ep^6*mtt^2*mWW^4*s^3*t^9 + 544*mtt*mWW^5*s^3*t^9 - 51048*ep*mtt*mWW^5*s^3*t^9 - 357457*ep^2*mtt*mWW^5*s^3*t^9 - 306880*ep^3*mtt*mWW^5*s^3*t^9 + 2114555*ep^4*mtt*mWW^5*s^3*t^9 + 5036970*ep^5*mtt*mWW^5*s^3*t^9 + 3172440*ep^6*mtt*mWW^5*s^3*t^9 - 288*mWW^6*s^3*t^9 + 14704*ep*mWW^6*s^3*t^9 + 111945*ep^2*mWW^6*s^3*t^9 + 136424*ep^3*mWW^6*s^3*t^9 - 502451*ep^4*mWW^6*s^3*t^9 - 1335634*ep^5*mWW^6*s^3*t^9 - 862712*ep^6*mWW^6*s^3*t^9 - 14280*ep^2*mtt^5*s^4*t^9 - 128940*ep^3*mtt^5*s^4*t^9 - 406560*ep^4*mtt^5*s^4*t^9 - 542640*ep^5*mtt^5*s^4*t^9 - 262080*ep^6*mtt^5*s^4*t^9 - 13440*ep*mtt^4*mWW*s^4*t^9 - 36468*ep^2*mtt^4*mWW*s^4*t^9 + 379894*ep^3*mtt^4*mWW*s^4*t^9 + 1876494*ep^4*mtt^4*mWW*s^4*t^9 + 2912012*ep^5*mtt^4*mWW*s^4*t^9 + 1510608*ep^6*mtt^4*mWW*s^4*t^9 + 42240*ep*mtt^3*mWW^2*s^4*t^9 + 208176*ep^2*mtt^3*mWW^2*s^4*t^9 - 349048*ep^3*mtt^3*mWW^2*s^4*t^9 - 3233088*ep^4*mtt^3*mWW^2*s^4*t^9 - 5595104*ep^5*mtt^3*mWW^2*s^4*t^9 - 3029376*ep^6*mtt^3*mWW^2*s^4*t^9 - 44672*ep*mtt^2*mWW^3*s^4*t^9 - 246200*ep^2*mtt^2*mWW^3*s^4*t^9 + 131788*ep^3*mtt^2*mWW^3*s^4*t^9 + 2661740*ep^4*mtt^2*mWW^3*s^4*t^9 + 4893688*ep^5*mtt^2*mWW^3*s^4*t^9 + 2704416*ep^6*mtt^2*mWW^3*s^4*t^9 + 15776*ep*mtt*mWW^4*s^4*t^9 + 79624*ep^2*mtt*mWW^4*s^4*t^9 - 108156*ep^3*mtt*mWW^4*s^4*t^9 - 1115200*ep^4*mtt*mWW^4*s^4*t^9 - 1932848*ep^5*mtt*mWW^4*s^4*t^9 - 1039296*ep^6*mtt*mWW^4*s^4*t^9 + 96*ep*mWW^5*s^4*t^9 + 9436*ep^2*mWW^5*s^4*t^9 + 77102*ep^3*mWW^5*s^4*t^9 + 225398*ep^4*mWW^5*s^4*t^9 + 278236*ep^5*mWW^5*s^4*t^9 + 123792*ep^6*mWW^5*s^4*t^9 + 2688*ep^2*mtt^4*s^5*t^9 + 24192*ep^3*mtt^4*s^5*t^9 + 75936*ep^4*mtt^4*s^5*t^9 + 100800*ep^5*mtt^4*s^5*t^9 + 48384*ep^6*mtt^4*s^5*t^9 - 7392*ep^2*mtt^3*mWW*s^5*t^9 - 66528*ep^3*mtt^3*mWW*s^5*t^9 - 208824*ep^4*mtt^3*mWW*s^5*t^9 - 277200*ep^5*mtt^3*mWW*s^5*t^9 - 133056*ep^6*mtt^3*mWW*s^5*t^9 + 6048*ep^2*mtt^2*mWW^2*s^5*t^9 + 54432*ep^3*mtt^2*mWW^2*s^5*t^9 + 170856*ep^4*mtt^2*mWW^2*s^5*t^9 + 226800*ep^5*mtt^2*mWW^2*s^5*t^9 + 108864*ep^6*mtt^2*mWW^2*s^5*t^9 - 672*ep^2*mtt*mWW^3*s^5*t^9 - 6048*ep^3*mtt*mWW^3*s^5*t^9 - 18984*ep^4*mtt*mWW^3*s^5*t^9 - 25200*ep^5*mtt*mWW^3*s^5*t^9 - 12096*ep^6*mtt*mWW^3*s^5*t^9 - 672*ep^2*mWW^4*s^5*t^9 - 6048*ep^3*mWW^4*s^5*t^9 - 18984*ep^4*mWW^4*s^5*t^9 - 25200*ep^5*mWW^4*s^5*t^9 - 12096*ep^6*mWW^4*s^5*t^9 + 2940*ep^2*mtt^8*t^10 + 26670*ep^3*mtt^8*t^10 + 84630*ep^4*mtt^8*t^10 + 113820*ep^5*mtt^8*t^10 + 55440*ep^6*mtt^8*t^10 - 7551*ep^2*mtt^7*mWW*t^10 - 67794*ep^3*mtt^7*mWW*t^10 - 212037*ep^4*mtt^7*mWW*t^10 - 280110*ep^5*mtt^7*mWW*t^10 - 133608*ep^6*mtt^7*mWW*t^10 - 2433*ep^2*mtt^6*mWW^2*t^10 - 25770*ep^3*mtt^6*mWW^2*t^10 - 98019*ep^4*mtt^6*mWW^2*t^10 - 158514*ep^5*mtt^6*mWW^2*t^10 - 92184*ep^6*mtt^6*mWW^2*t^10 - 582*ep*mtt^5*mWW^3*t^10 + 18906*ep^2*mtt^5*mWW^3*t^10 + 211392*ep^3*mtt^5*mWW^3*t^10 + 740004*ep^4*mtt^5*mWW^3*t^10 + 1078440*ep^5*mtt^5*mWW^3*t^10 + 566880*ep^6*mtt^5*mWW^3*t^10 + 2748*ep*mtt^4*mWW^4*t^10 + 2640*ep^2*mtt^4*mWW^4*t^10 - 134058*ep^3*mtt^4*mWW^4*t^10 - 618810*ep^4*mtt^4*mWW^4*t^10 - 1005444*ep^5*mtt^4*mWW^4*t^10 - 562416*ep^6*mtt^4*mWW^4*t^10 - 4740*ep*mtt^3*mWW^5*t^10 - 45603*ep^2*mtt^3*mWW^5*t^10 - 153342*ep^3*mtt^3*mWW^5*t^10 - 206709*ep^4*mtt^3*mWW^5*t^10 - 67998*ep^5*mtt^3*mWW^5*t^10 + 42072*ep^6*mtt^3*mWW^5*t^10 + 3552*ep*mtt^2*mWW^6*t^10 + 44655*ep^2*mtt^2*mWW^6*t^10 + 213918*ep^3*mtt^2*mWW^6*t^10 + 486369*ep^4*mtt^2*mWW^6*t^10 + 525318*ep^5*mtt^2*mWW^6*t^10 + 215688*ep^6*mtt^2*mWW^6*t^10 - 966*ep*mtt*mWW^7*t^10 - 13656*ep^2*mtt*mWW^7*t^10 - 72720*ep^3*mtt*mWW^7*t^10 - 182058*ep^4*mtt*mWW^7*t^10 - 215772*ep^5*mtt*mWW^7*t^10 - 97488*ep^6*mtt*mWW^7*t^10 - 12*ep*mWW^8*t^10 + 102*ep^2*mWW^8*t^10 + 1704*ep^3*mWW^8*t^10 + 6630*ep^4*mWW^8*t^10 + 10260*ep^5*mWW^8*t^10 + 5616*ep^6*mWW^8*t^10 - 12936*ep^2*mtt^7*s*t^10 - 117180*ep^3*mtt^7*s*t^10 - 371112*ep^4*mtt^7*s*t^10 - 497952*ep^5*mtt^7*s*t^10 - 241920*ep^6*mtt^7*s*t^10 - 7488*ep*mtt^6*mWW*s*t^10 - 5250*ep^2*mtt^6*mWW*s*t^10 + 348846*ep^3*mtt^6*mWW*s*t^10 + 1482888*ep^4*mtt^6*mWW*s*t^10 + 2213688*ep^5*mtt^6*mWW*s*t^10 + 1130976*ep^6*mtt^6*mWW*s*t^10 + 25104*ep*mtt^5*mWW^2*s*t^10 + 128234*ep^2*mtt^5*mWW^2*s*t^10 - 167738*ep^3*mtt^5*mWW^2*s*t^10 - 1797040*ep^4*mtt^5*mWW^2*s*t^10 - 3150620*ep^5*mtt^5*mWW^2*s*t^10 - 1706480*ep^6*mtt^5*mWW^2*s*t^10 - 23286*ep*mtt^4*mWW^3*s*t^10 - 178856*ep^2*mtt^4*mWW^3*s*t^10 - 393172*ep^3*mtt^4*mWW^3*s*t^10 - 107678*ep^4*mtt^4*mWW^3*s*t^10 + 455932*ep^5*mtt^4*mWW^3*s*t^10 + 325840*ep^6*mtt^4*mWW^3*s*t^10 + 16*mtt^3*mWW^4*s*t^10 - 7442*ep*mtt^3*mWW^4*s*t^10 - 4604*ep^2*mtt^3*mWW^4*s*t^10 + 379810*ep^3*mtt^3*mWW^4*s*t^10 + 1705600*ep^4*mtt^3*mWW^4*s*t^10 + 2761136*ep^5*mtt^3*mWW^4*s*t^10 + 1555264*ep^6*mtt^3*mWW^4*s*t^10 - 48*mtt^2*mWW^5*s*t^10 + 23094*ep*mtt^2*mWW^5*s*t^10 + 153082*ep^2*mtt^2*mWW^5*s*t^10 + 119516*ep^3*mtt^2*mWW^5*s*t^10 - 956960*ep^4*mtt^2*mWW^5*s*t^10 - 2264272*ep^5*mtt^2*mWW^5*s*t^10 - 1440832*ep^6*mtt^2*mWW^5*s*t^10 + 48*mtt*mWW^6*s*t^10 - 11310*ep*mtt*mWW^6*s*t^10 - 96046*ep^2*mtt*mWW^6*s*t^10 - 239900*ep^3*mtt*mWW^6*s*t^10 - 86512*ep^4*mtt*mWW^6*s*t^10 + 378044*ep^5*mtt*mWW^6*s*t^10 + 352496*ep^6*mtt*mWW^6*s*t^10 - 16*mWW^7*s*t^10 + 1328*ep*mWW^7*s*t^10 + 16376*ep^2*mWW^7*s*t^10 + 69818*ep^3*mWW^7*s*t^10 + 130814*ep^4*mWW^7*s*t^10 + 104044*ep^5*mWW^7*s*t^10 + 24656*ep^6*mWW^7*s*t^10 + 20412*ep^2*mtt^6*s^2*t^10 + 184590*ep^3*mtt^6*s^2*t^10 + 583254*ep^4*mtt^6*s^2*t^10 + 780444*ep^5*mtt^6*s^2*t^10 + 378000*ep^6*mtt^6*s^2*t^10 + 15840*ep*mtt^5*mWW*s^2*t^10 + 27657*ep^2*mtt^5*mWW*s^2*t^10 - 588108*ep^3*mtt^5*mWW*s^2*t^10 - 2662903*ep^4*mtt^5*mWW*s^2*t^10 - 4048194*ep^5*mtt^5*mWW*s^2*t^10 - 2085272*ep^6*mtt^5*mWW*s^2*t^10 - 53424*ep*mtt^4*mWW^2*s^2*t^10 - 253321*ep^2*mtt^4*mWW^2*s^2*t^10 + 536334*ep^3*mtt^4*mWW^2*s^2*t^10 + 4409989*ep^4*mtt^4*mWW^2*s^2*t^10 + 7532766*ep^5*mtt^4*mWW^2*s^2*t^10 + 4063176*ep^6*mtt^4*mWW^2*s^2*t^10 + 58288*ep*mtt^3*mWW^3*s^2*t^10 + 342030*ep^2*mtt^3*mWW^3*s^2*t^10 + 13716*ep^3*mtt^3*mWW^3*s^2*t^10 - 2899906*ep^4*mtt^3*mWW^3*s^2*t^10 - 5612332*ep^5*mtt^3*mWW^3*s^2*t^10 - 3136016*ep^6*mtt^3*mWW^3*s^2*t^10 - 32*mtt^2*mWW^4*s^2*t^10 - 13436*ep*mtt^2*mWW^4*s^2*t^10 - 95724*ep^2*mtt^2*mWW^4*s^2*t^10 - 177830*ep^3*mtt^2*mWW^4*s^2*t^10 + 51698*ep^4*mtt^2*mWW^4*s^2*t^10 + 344692*ep^5*mtt^2*mWW^4*s^2*t^10 + 183792*ep^6*mtt^2*mWW^4*s^2*t^10 + 64*mtt*mWW^5*s^2*t^10 - 13424*ep*mtt*mWW^5*s^2*t^10 - 81851*ep^2*mtt*mWW^5*s^2*t^10 + 568*ep^3*mtt*mWW^5*s^2*t^10 + 761757*ep^4*mtt*mWW^5*s^2*t^10 + 1558246*ep^5*mtt*mWW^5*s^2*t^10 + 936520*ep^6*mtt*mWW^5*s^2*t^10 - 32*mWW^6*s^2*t^10 + 6156*ep*mWW^6*s^2*t^10 + 40797*ep^2*mWW^6*s^2*t^10 + 30730*ep^3*mWW^6*s^2*t^10 - 243889*ep^4*mWW^6*s^2*t^10 - 555622*ep^5*mWW^6*s^2*t^10 - 340200*ep^6*mWW^6*s^2*t^10 - 13776*ep^2*mtt^5*s^3*t^10 - 124320*ep^3*mtt^5*s^3*t^10 - 391692*ep^4*mtt^5*s^3*t^10 - 522312*ep^5*mtt^5*s^3*t^10 - 252000*ep^6*mtt^5*s^3*t^10 - 8064*ep*mtt^4*mWW*s^3*t^10 - 3180*ep^2*mtt^4*mWW*s^3*t^10 + 396714*ep^3*mtt^4*mWW*s^3*t^10 + 1657722*ep^4*mtt^4*mWW*s^3*t^10 + 2456484*ep^5*mtt^4*mWW*s^3*t^10 + 1248624*ep^6*mtt^4*mWW*s^3*t^10 + 27648*ep*mtt^3*mWW^2*s^3*t^10 + 113880*ep^2*mtt^3*mWW^2*s^3*t^10 - 430836*ep^3*mtt^3*mWW^2*s^3*t^10 - 2755524*ep^4*mtt^3*mWW^2*s^3*t^10 - 4517544*ep^5*mtt^3*mWW^2*s^3*t^10 - 2397024*ep^6*mtt^3*mWW^2*s^3*t^10 - 33816*ep*mtt^2*mWW^3*s^3*t^10 - 176240*ep^2*mtt^2*mWW^3*s^3*t^10 + 192112*ep^3*mtt^2*mWW^3*s^3*t^10 + 2309576*ep^4*mtt^2*mWW^3*s^3*t^10 + 4102256*ep^5*mtt^2*mWW^3*s^3*t^10 + 2240832*ep^6*mtt^2*mWW^3*s^3*t^10 + 16760*ep*mtt*mWW^4*s^3*t^10 + 90840*ep^2*mtt*mWW^4*s^3*t^10 - 61452*ep^3*mtt*mWW^4*s^3*t^10 - 1028640*ep^4*mtt*mWW^4*s^3*t^10 - 1863344*ep^5*mtt*mWW^4*s^3*t^10 - 1020864*ep^6*mtt*mWW^4*s^3*t^10 - 2528*ep*mWW^5*s^3*t^10 - 11476*ep^2*mWW^5*s^3*t^10 + 28214*ep^3*mWW^5*s^3*t^10 + 209950*ep^4*mWW^5*s^3*t^10 + 346476*ep^5*mWW^5*s^3*t^10 + 181584*ep^6*mWW^5*s^3*t^10 + 3360*ep^2*mtt^4*s^4*t^10 + 30240*ep^3*mtt^4*s^4*t^10 + 94920*ep^4*mtt^4*s^4*t^10 + 126000*ep^5*mtt^4*s^4*t^10 + 60480*ep^6*mtt^4*s^4*t^10 - 10080*ep^2*mtt^3*mWW*s^4*t^10 - 90720*ep^3*mtt^3*mWW*s^4*t^10 - 284760*ep^4*mtt^3*mWW*s^4*t^10 - 378000*ep^5*mtt^3*mWW*s^4*t^10 - 181440*ep^6*mtt^3*mWW*s^4*t^10 + 10080*ep^2*mtt^2*mWW^2*s^4*t^10 + 90720*ep^3*mtt^2*mWW^2*s^4*t^10 + 284760*ep^4*mtt^2*mWW^2*s^4*t^10 + 378000*ep^5*mtt^2*mWW^2*s^4*t^10 + 181440*ep^6*mtt^2*mWW^2*s^4*t^10 - 3360*ep^2*mtt*mWW^3*s^4*t^10 - 30240*ep^3*mtt*mWW^3*s^4*t^10 - 94920*ep^4*mtt*mWW^3*s^4*t^10 - 126000*ep^5*mtt*mWW^3*s^4*t^10 - 60480*ep^6*mtt*mWW^3*s^4*t^10 - 2436*ep^2*mtt^7*t^11 - 22050*ep^3*mtt^7*t^11 - 69762*ep^4*mtt^7*t^11 - 93492*ep^5*mtt^7*t^11 - 45360*ep^6*mtt^7*t^11 + 7932*ep^2*mtt^6*mWW*t^11 + 71592*ep^3*mtt^6*mWW*t^11 + 225600*ep^4*mtt^6*mWW*t^11 + 300864*ep^5*mtt^6*mWW*t^11 + 145152*ep^6*mtt^6*mWW*t^11 - 6147*ep^2*mtt^5*mWW^2*t^11 - 54534*ep^3*mtt^5*mWW^2*t^11 - 167685*ep^4*mtt^5*mWW^2*t^11 - 216798*ep^5*mtt^5*mWW^2*t^11 - 100776*ep^6*mtt^5*mWW^2*t^11 + 138*ep*mtt^4*mWW^3*t^11 - 4479*ep^2*mtt^4*mWW^3*t^11 - 50718*ep^3*mtt^4*mWW^3*t^11 - 180039*ep^4*mtt^4*mWW^3*t^11 - 266058*ep^5*mtt^4*mWW^3*t^11 - 141624*ep^6*mtt^4*mWW^3*t^11 - 576*ep*mtt^3*mWW^4*t^11 + 5412*ep^2*mtt^3*mWW^4*t^11 + 83562*ep^3*mtt^3*mWW^4*t^11 + 311490*ep^4*mtt^3*mWW^4*t^11 + 464340*ep^5*mtt^3*mWW^4*t^11 + 246192*ep^6*mtt^3*mWW^4*t^11 + 900*ep*mtt^2*mWW^5*t^11 + 4284*ep^2*mtt^2*mWW^5*t^11 - 11868*ep^3*mtt^2*mWW^5*t^11 - 96384*ep^4*mtt^2*mWW^5*t^11 - 178320*ep^5*mtt^2*mWW^5*t^11 - 105792*ep^6*mtt^2*mWW^5*t^11 - 624*ep*mtt*mWW^6*t^11 - 6693*ep^2*mtt*mWW^6*t^11 - 26610*ep^3*mtt*mWW^6*t^11 - 48387*ep^4*mtt*mWW^6*t^11 - 38898*ep^5*mtt*mWW^6*t^11 - 10008*ep^6*mtt*mWW^6*t^11 + 162*ep*mWW^7*t^11 + 2127*ep^2*mWW^7*t^11 + 10626*ep^3*mWW^7*t^11 + 25167*ep^4*mWW^7*t^11 + 28362*ep^5*mWW^7*t^11 + 12216*ep^6*mWW^7*t^11 + 7812*ep^2*mtt^6*s*t^11 + 70602*ep^3*mtt^6*s*t^11 + 222894*ep^4*mtt^6*s*t^11 + 297948*ep^5*mtt^6*s*t^11 + 144144*ep^6*mtt^6*s*t^11 + 2592*ep*mtt^5*mWW*s*t^11 - 11577*ep^2*mtt^5*mWW*s*t^11 - 241620*ep^3*mtt^5*mWW*s*t^11 - 894097*ep^4*mtt^5*mWW*s*t^11 - 1274094*ep^5*mtt^5*mWW*s*t^11 - 636584*ep^6*mtt^5*mWW*s*t^11 - 9696*ep*mtt^4*mWW^2*s*t^11 - 27685*ep^2*mtt^4*mWW^2*s*t^11 + 262672*ep^3*mtt^4*mWW^2*s*t^11 + 1321687*ep^4*mtt^4*mWW^2*s*t^11 + 2062602*ep^5*mtt^4*mWW^2*s*t^11 + 1073080*ep^6*mtt^4*mWW^2*s*t^11 + 12544*ep*mtt^3*mWW^3*s*t^11 + 68590*ep^2*mtt^3*mWW^3*s*t^11 - 43868*ep^3*mtt^3*mWW^3*s*t^11 - 774998*ep^4*mtt^3*mWW^3*s*t^11 - 1413828*ep^5*mtt^3*mWW^3*s*t^11 - 776880*ep^6*mtt^3*mWW^3*s*t^11 - 5412*ep*mtt^2*mWW^4*s*t^11 - 41472*ep^2*mtt^2*mWW^4*s*t^11 - 88734*ep^3*mtt^2*mWW^4*s*t^11 - 9290*ep^4*mtt^2*mWW^4*s*t^11 + 138204*ep^5*mtt^2*mWW^4*s*t^11 + 97424*ep^6*mtt^2*mWW^4*s*t^11 - 984*ep*mtt*mWW^5*s*t^11 - 1073*ep^2*mtt*mWW^5*s*t^11 + 42872*ep^3*mtt*mWW^5*s*t^11 + 189947*ep^4*mtt*mWW^5*s*t^11 + 297450*ep^5*mtt*mWW^5*s*t^11 + 161528*ep^6*mtt*mWW^5*s*t^11 + 956*ep*mWW^6*s*t^11 + 5405*ep^2*mWW^6*s*t^11 - 1924*ep^3*mWW^6*s*t^11 - 56143*ep^4*mWW^6*s*t^11 - 108282*ep^5*mWW^6*s*t^11 - 62712*ep^6*mWW^6*s*t^11 - 8064*ep^2*mtt^5*s^2*t^11 - 72744*ep^3*mtt^5*s^2*t^11 - 229068*ep^4*mtt^5*s^2*t^11 - 305256*ep^5*mtt^5*s^2*t^11 - 147168*ep^6*mtt^5*s^2*t^11 - 2688*ep*mtt^4*mWW*s^2*t^11 + 11868*ep^2*mtt^4*mWW*s^2*t^11 + 248846*ep^3*mtt^4*mWW*s^2*t^11 + 919710*ep^4*mtt^4*mWW*s^2*t^11 + 1307980*ep^5*mtt^4*mWW*s^2*t^11 + 651984*ep^6*mtt^4*mWW*s^2*t^11 + 9984*ep*mtt^3*mWW^2*s^2*t^11 + 24816*ep^2*mtt^3*mWW^2*s^2*t^11 - 302776*ep^3*mtt^3*mWW^2*s^2*t^11 - 1458960*ep^4*mtt^3*mWW^2*s^2*t^11 - 2250176*ep^5*mtt^3*mWW^2*s^2*t^11 - 1164288*ep^6*mtt^3*mWW^2*s^2*t^11 - 13616*ep*mtt^2*mWW^3*s^2*t^11 - 62716*ep^2*mtt^2*mWW^3*s^2*t^11 + 152040*ep^3*mtt^2*mWW^3*s^2*t^11 + 1166356*ep^4*mtt^2*mWW^3*s^2*t^11 + 1968632*ep^5*mtt^2*mWW^3*s^2*t^11 + 1055904*ep^6*mtt^2*mWW^3*s^2*t^11 + 8008*ep*mtt*mWW^4*s^2*t^11 + 43628*ep^2*mtt*mWW^4*s^2*t^11 - 27956*ep^3*mtt*mWW^4*s^2*t^11 - 489668*ep^4*mtt*mWW^4*s^2*t^11 - 891848*ep^5*mtt*mWW^4*s^2*t^11 - 490464*ep^6*mtt*mWW^4*s^2*t^11 - 1688*ep*mWW^5*s^2*t^11 - 9532*ep^2*mWW^5*s^2*t^11 + 2590*ep^3*mWW^5*s^2*t^11 + 91630*ep^4*mWW^5*s^2*t^11 + 170668*ep^5*mWW^5*s^2*t^11 + 94032*ep^6*mWW^5*s^2*t^11 + 2688*ep^2*mtt^4*s^3*t^11 + 24192*ep^3*mtt^4*s^3*t^11 + 75936*ep^4*mtt^4*s^3*t^11 + 100800*ep^5*mtt^4*s^3*t^11 + 48384*ep^6*mtt^4*s^3*t^11 - 8736*ep^2*mtt^3*mWW*s^3*t^11 - 78624*ep^3*mtt^3*mWW*s^3*t^11 - 246792*ep^4*mtt^3*mWW*s^3*t^11 - 327600*ep^5*mtt^3*mWW*s^3*t^11 - 157248*ep^6*mtt^3*mWW*s^3*t^11 + 10080*ep^2*mtt^2*mWW^2*s^3*t^11 + 90720*ep^3*mtt^2*mWW^2*s^3*t^11 + 284760*ep^4*mtt^2*mWW^2*s^3*t^11 + 378000*ep^5*mtt^2*mWW^2*s^3*t^11 + 181440*ep^6*mtt^2*mWW^2*s^3*t^11 - 4704*ep^2*mtt*mWW^3*s^3*t^11 - 42336*ep^3*mtt*mWW^3*s^3*t^11 - 132888*ep^4*mtt*mWW^3*s^3*t^11 - 176400*ep^5*mtt*mWW^3*s^3*t^11 - 84672*ep^6*mtt*mWW^3*s^3*t^11 + 672*ep^2*mWW^4*s^3*t^11 + 6048*ep^3*mWW^4*s^3*t^11 + 18984*ep^4*mWW^4*s^3*t^11 + 25200*ep^5*mWW^4*s^3*t^11 + 12096*ep^6*mWW^4*s^3*t^11 + 1260*ep^2*mtt^6*t^12 + 11382*ep^3*mtt^6*t^12 + 35910*ep^4*mtt^6*t^12 + 47964*ep^5*mtt^6*t^12 + 23184*ep^6*mtt^6*t^12 - 4593*ep^2*mtt^5*mWW*t^12 - 41466*ep^3*mtt^5*mWW*t^12 - 130719*ep^4*mtt^5*mWW*t^12 - 174426*ep^5*mtt^5*mWW*t^12 - 84216*ep^6*mtt^5*mWW*t^12 + 5577*ep^2*mtt^4*mWW^2*t^12 + 50244*ep^3*mtt^4*mWW^2*t^12 + 157929*ep^4*mtt^4*mWW^2*t^12 + 209982*ep^5*mtt^4*mWW^2*t^12 + 100968*ep^6*mtt^4*mWW^2*t^12 - 12*ep*mtt^3*mWW^3*t^12 - 1668*ep^2*mtt^3*mWW^3*t^12 - 14052*ep^3*mtt^3*mWW^3*t^12 - 42060*ep^4*mtt^3*mWW^3*t^12 - 53112*ep^5*mtt^3*mWW^3*t^12 - 24096*ep^6*mtt^3*mWW^3*t^12 + 36*ep*mtt^2*mWW^4*t^12 - 1428*ep^2*mtt^2*mWW^4*t^12 - 15378*ep^3*mtt^2*mWW^4*t^12 - 52854*ep^4*mtt^2*mWW^4*t^12 - 75756*ep^5*mtt^2*mWW^4*t^12 - 39120*ep^6*mtt^2*mWW^4*t^12 - 36*ep*mtt*mWW^5*t^12 + 957*ep^2*mtt*mWW^5*t^12 + 10974*ep^3*mtt*mWW^5*t^12 + 38307*ep^4*mtt*mWW^5*t^12 + 55266*ep^5*mtt*mWW^5*t^12 + 28632*ep^6*mtt*mWW^5*t^12 + 12*ep*mWW^6*t^12 - 105*ep^2*mWW^6*t^12 - 1704*ep^3*mWW^6*t^12 - 6513*ep^4*mWW^6*t^12 - 9918*ep^5*mWW^6*t^12 - 5352*ep^6*mWW^6*t^12 - 2640*ep^2*mtt^5*s*t^12 - 23808*ep^3*mtt^5*s*t^12 - 74940*ep^4*mtt^5*s*t^12 - 99816*ep^5*mtt^5*s*t^12 - 48096*ep^6*mtt^5*s*t^12 - 384*ep*mtt^4*mWW*s*t^12 + 7380*ep^2*mtt^4*mWW*s*t^12 + 86810*ep^3*mtt^4*mWW*s*t^12 + 292722*ep^4*mtt^4*mWW*s*t^12 + 401716*ep^5*mtt^4*mWW*s*t^12 + 196656*ep^6*mtt^4*mWW*s*t^12 + 1536*ep*mtt^3*mWW^2*s*t^12 - 3768*ep^2*mtt^3*mWW^2*s*t^12 - 115004*ep^3*mtt^3*mWW^2*s*t^12 - 439884*ep^4*mtt^3*mWW^2*s*t^12 - 633208*ep^5*mtt^3*mWW^2*s*t^12 - 317472*ep^6*mtt^3*mWW^2*s*t^12 - 2280*ep*mtt^2*mWW^3*s*t^12 - 6324*ep^2*mtt^2*mWW^3*s*t^12 + 63180*ep^3*mtt^2*mWW^3*s*t^12 + 314232*ep^4*mtt^2*mWW^3*s*t^12 + 488352*ep^5*mtt^2*mWW^3*s*t^12 + 253440*ep^6*mtt^2*mWW^3*s*t^12 + 1488*ep*mtt*mWW^4*s*t^12 + 7632*ep^2*mtt*mWW^4*s*t^12 - 9548*ep^3*mtt*mWW^4*s*t^12 - 105000*ep^4*mtt*mWW^4*s*t^12 - 184864*ep^5*mtt*mWW^4*s*t^12 - 100608*ep^6*mtt*mWW^4*s*t^12 - 360*ep*mWW^5*s*t^12 - 2280*ep^2*mWW^5*s*t^12 - 1630*ep^3*mWW^5*s*t^12 + 12870*ep^4*mWW^5*s*t^12 + 27820*ep^5*mWW^5*s*t^12 + 16080*ep^6*mWW^5*s*t^12 + 1344*ep^2*mtt^4*s^2*t^12 + 12096*ep^3*mtt^4*s^2*t^12 + 37968*ep^4*mtt^4*s^2*t^12 + 50400*ep^5*mtt^4*s^2*t^12 + 24192*ep^6*mtt^4*s^2*t^12 - 4704*ep^2*mtt^3*mWW*s^2*t^12 - 42336*ep^3*mtt^3*mWW*s^2*t^12 - 132888*ep^4*mtt^3*mWW*s^2*t^12 - 176400*ep^5*mtt^3*mWW*s^2*t^12 - 84672*ep^6*mtt^3*mWW*s^2*t^12 + 6048*ep^2*mtt^2*mWW^2*s^2*t^12 + 54432*ep^3*mtt^2*mWW^2*s^2*t^12 + 170856*ep^4*mtt^2*mWW^2*s^2*t^12 + 226800*ep^5*mtt^2*mWW^2*s^2*t^12 + 108864*ep^6*mtt^2*mWW^2*s^2*t^12 - 3360*ep^2*mtt*mWW^3*s^2*t^12 - 30240*ep^3*mtt*mWW^3*s^2*t^12 - 94920*ep^4*mtt*mWW^3*s^2*t^12 - 126000*ep^5*mtt*mWW^3*s^2*t^12 - 60480*ep^6*mtt*mWW^3*s^2*t^12 + 672*ep^2*mWW^4*s^2*t^12 + 6048*ep^3*mWW^4*s^2*t^12 + 18984*ep^4*mWW^4*s^2*t^12 + 25200*ep^5*mWW^4*s^2*t^12 + 12096*ep^6*mWW^4*s^2*t^12 - 372*ep^2*mtt^5*t^13 - 3354*ep^3*mtt^5*t^13 - 10554*ep^4*mtt^5*t^13 - 14052*ep^5*mtt^5*t^13 - 6768*ep^6*mtt^5*t^13 + 1440*ep^2*mtt^4*mWW*t^13 + 12984*ep^3*mtt^4*mWW*t^13 + 40860*ep^4*mtt^4*mWW*t^13 + 54408*ep^5*mtt^4*mWW*t^13 + 26208*ep^6*mtt^4*mWW*t^13 - 2040*ep^2*mtt^3*mWW^2*t^13 - 18396*ep^3*mtt^3*mWW^2*t^13 - 57900*ep^4*mtt^3*mWW^2*t^13 - 77112*ep^5*mtt^3*mWW^2*t^13 - 37152*ep^6*mtt^3*mWW^2*t^13 + 1200*ep^2*mtt^2*mWW^3*t^13 + 10824*ep^3*mtt^2*mWW^3*t^13 + 34080*ep^4*mtt^2*mWW^3*t^13 + 45408*ep^5*mtt^2*mWW^3*t^13 + 21888*ep^6*mtt^2*mWW^3*t^13 - 180*ep^2*mtt*mWW^4*t^13 - 1626*ep^3*mtt*mWW^4*t^13 - 5130*ep^4*mtt*mWW^4*t^13 - 6852*ep^5*mtt*mWW^4*t^13 - 3312*ep^6*mtt*mWW^4*t^13 - 48*ep^2*mWW^5*t^13 - 432*ep^3*mWW^5*t^13 - 1356*ep^4*mWW^5*t^13 - 1800*ep^5*mWW^5*t^13 - 864*ep^6*mWW^5*t^13 + 384*ep^2*mtt^4*s*t^13 + 3456*ep^3*mtt^4*s*t^13 + 10848*ep^4*mtt^4*s*t^13 + 14400*ep^5*mtt^4*s*t^13 + 6912*ep^6*mtt^4*s*t^13 - 1440*ep^2*mtt^3*mWW*s*t^13 - 12960*ep^3*mtt^3*mWW*s*t^13 - 40680*ep^4*mtt^3*mWW*s*t^13 - 54000*ep^5*mtt^3*mWW*s*t^13 - 25920*ep^6*mtt^3*mWW*s*t^13 + 2016*ep^2*mtt^2*mWW^2*s*t^13 + 18144*ep^3*mtt^2*mWW^2*s*t^13 + 56952*ep^4*mtt^2*mWW^2*s*t^13 + 75600*ep^5*mtt^2*mWW^2*s*t^13 + 36288*ep^6*mtt^2*mWW^2*s*t^13 - 1248*ep^2*mtt*mWW^3*s*t^13 - 11232*ep^3*mtt*mWW^3*s*t^13 - 35256*ep^4*mtt*mWW^3*s*t^13 - 46800*ep^5*mtt*mWW^3*s*t^13 - 22464*ep^6*mtt*mWW^3*s*t^13 + 288*ep^2*mWW^4*s*t^13 + 2592*ep^3*mWW^4*s*t^13 + 8136*ep^4*mWW^4*s*t^13 + 10800*ep^5*mWW^4*s*t^13 + 5184*ep^6*mWW^4*s*t^13 + 48*ep^2*mtt^4*t^14 + 432*ep^3*mtt^4*t^14 + 1356*ep^4*mtt^4*t^14 + 1800*ep^5*mtt^4*t^14 + 864*ep^6*mtt^4*t^14 - 192*ep^2*mtt^3*mWW*t^14 - 1728*ep^3*mtt^3*mWW*t^14 - 5424*ep^4*mtt^3*mWW*t^14 - 7200*ep^5*mtt^3*mWW*t^14 - 3456*ep^6*mtt^3*mWW*t^14 + 288*ep^2*mtt^2*mWW^2*t^14 + 2592*ep^3*mtt^2*mWW^2*t^14 + 8136*ep^4*mtt^2*mWW^2*t^14 + 10800*ep^5*mtt^2*mWW^2*t^14 + 5184*ep^6*mtt^2*mWW^2*t^14 - 192*ep^2*mtt*mWW^3*t^14 - 1728*ep^3*mtt*mWW^3*t^14 - 5424*ep^4*mtt*mWW^3*t^14 - 7200*ep^5*mtt*mWW^3*t^14 - 3456*ep^6*mtt*mWW^3*t^14 + 48*ep^2*mWW^4*t^14 + 432*ep^3*mWW^4*t^14 + 1356*ep^4*mWW^4*t^14 + 1800*ep^5*mWW^4*t^14 + 864*ep^6*mWW^4*t^14)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-120*ep*mtt^9*mWW^4*s^3 - 1160*ep^2*mtt^9*mWW^4*s^3 - 4000*ep^3*mtt^9*mWW^4*s^3 - 5920*ep^4*mtt^9*mWW^4*s^3 - 3200*ep^5*mtt^9*mWW^4*s^3 + 484*ep*mtt^8*mWW^5*s^3 + 4892*ep^2*mtt^8*mWW^5*s^3 + 17360*ep^3*mtt^8*mWW^5*s^3 + 26224*ep^4*mtt^8*mWW^5*s^3 + 14400*ep^5*mtt^8*mWW^5*s^3 - 652*ep*mtt^7*mWW^6*s^3 - 7092*ep^2*mtt^7*mWW^6*s^3 - 26272*ep^3*mtt^7*mWW^6*s^3 - 40848*ep^4*mtt^7*mWW^6*s^3 - 22912*ep^5*mtt^7*mWW^6*s^3 + 132*ep*mtt^6*mWW^7*s^3 + 2172*ep^2*mtt^6*mWW^7*s^3 + 9552*ep^3*mtt^6*mWW^7*s^3 + 16368*ep^4*mtt^6*mWW^7*s^3 + 9792*ep^5*mtt^6*mWW^7*s^3 + 516*ep*mtt^5*mWW^8*s^3 + 5052*ep^2*mtt^5*mWW^8*s^3 + 17568*ep^3*mtt^5*mWW^8*s^3 + 26160*ep^4*mtt^5*mWW^8*s^3 + 14208*ep^5*mtt^5*mWW^8*s^3 - 564*ep*mtt^4*mWW^9*s^3 - 6348*ep^2*mtt^4*mWW^9*s^3 - 23952*ep^3*mtt^4*mWW^9*s^3 - 37680*ep^4*mtt^4*mWW^9*s^3 - 21312*ep^5*mtt^4*mWW^9*s^3 + 252*ep*mtt^3*mWW^10*s^3 + 3140*ep^2*mtt^3*mWW^10*s^3 + 12448*ep^3*mtt^3*mWW^10*s^3 + 20176*ep^4*mtt^3*mWW^10*s^3 + 11648*ep^5*mtt^3*mWW^10*s^3 - 52*ep*mtt^2*mWW^11*s^3 - 716*ep^2*mtt^2*mWW^11*s^3 - 2960*ep^3*mtt^2*mWW^11*s^3 - 4912*ep^4*mtt^2*mWW^11*s^3 - 2880*ep^5*mtt^2*mWW^11*s^3 + 4*ep*mtt*mWW^12*s^3 + 60*ep^2*mtt*mWW^12*s^3 + 256*ep^3*mtt*mWW^12*s^3 + 432*ep^4*mtt*mWW^12*s^3 + 256*ep^5*mtt*mWW^12*s^3 + 540*ep*mtt^8*mWW^4*s^4 + 5340*ep^2*mtt^8*mWW^4*s^4 + 18920*ep^3*mtt^8*mWW^4*s^4 + 28800*ep^4*mtt^8*mWW^4*s^4 + 16000*ep^5*mtt^8*mWW^4*s^4 - 1914*ep*mtt^7*mWW^5*s^4 - 20036*ep^2*mtt^7*mWW^5*s^4 - 73574*ep^3*mtt^7*mWW^5*s^4 - 114796*ep^4*mtt^7*mWW^5*s^4 - 64960*ep^5*mtt^7*mWW^5*s^4 + 2194*ep*mtt^6*mWW^6*s^4 + 25048*ep^2*mtt^6*mWW^6*s^4 + 96506*ep^3*mtt^6*mWW^6*s^4 + 155276*ep^4*mtt^6*mWW^6*s^4 + 89808*ep^5*mtt^6*mWW^6*s^4 - 82*ep*mtt^5*mWW^7*s^4 - 3516*ep^2*mtt^5*mWW^7*s^4 - 18598*ep^3*mtt^5*mWW^7*s^4 - 34860*ep^4*mtt^5*mWW^7*s^4 - 22144*ep^5*mtt^5*mWW^7*s^4 - 1982*ep*mtt^4*mWW^8*s^4 - 20904*ep^2*mtt^4*mWW^8*s^4 - 77222*ep^3*mtt^4*mWW^8*s^4 - 121044*ep^4*mtt^4*mWW^8*s^4 - 68720*ep^5*mtt^4*mWW^8*s^4 + 1874*ep*mtt^3*mWW^9*s^4 + 21828*ep^2*mtt^3*mWW^9*s^4 + 84926*ep^3*mtt^3*mWW^9*s^4 + 137436*ep^4*mtt^3*mWW^9*s^4 + 79808*ep^5*mtt^3*mWW^9*s^4 - 746*ep*mtt^2*mWW^10*s^4 - 9384*ep^2*mtt^2*mWW^10*s^4 - 37762*ep^3*mtt^2*mWW^10*s^4 - 62268*ep^4*mtt^2*mWW^10*s^4 - 36624*ep^5*mtt^2*mWW^10*s^4 + 122*ep*mtt*mWW^11*s^4 + 1724*ep^2*mtt*mWW^11*s^4 + 7246*ep^3*mtt*mWW^11*s^4 + 12220*ep^4*mtt*mWW^11*s^4 + 7296*ep^5*mtt*mWW^11*s^4 - 6*ep*mWW^12*s^4 - 100*ep^2*mWW^12*s^4 - 442*ep^3*mWW^12*s^4 - 764*ep^4*mWW^12*s^4 - 464*ep^5*mWW^12*s^4 - 900*ep*mtt^7*mWW^4*s^5 - 9300*ep^2*mtt^7*mWW^4*s^5 - 34600*ep^3*mtt^7*mWW^4*s^5 - 55200*ep^4*mtt^7*mWW^4*s^5 - 32000*ep^5*mtt^7*mWW^4*s^5 + 2766*ep*mtt^6*mWW^5*s^5 + 30524*ep^2*mtt^6*mWW^5*s^5 + 118146*ep^3*mtt^6*mWW^5*s^5 + 193444*ep^4*mtt^6*mWW^5*s^5 + 114240*ep^5*mtt^6*mWW^5*s^5 - 2580*ep*mtt^5*mWW^6*s^5 - 31152*ep^2*mtt^5*mWW^6*s^5 - 126236*ep^3*mtt^5*mWW^6*s^5 - 212400*ep^4*mtt^5*mWW^6*s^5 - 127792*ep^5*mtt^5*mWW^6*s^5 - 618*ep*mtt^4*mWW^7*s^5 - 4344*ep^2*mtt^4*mWW^7*s^5 - 11938*ep^3*mtt^4*mWW^7*s^5 - 14892*ep^4*mtt^4*mWW^7*s^5 - 6896*ep^5*mtt^4*mWW^7*s^5 + 2900*ep*mtt^3*mWW^8*s^5 + 32732*ep^2*mtt^3*mWW^8*s^5 + 128464*ep^3*mtt^3*mWW^8*s^5 + 212320*ep^4*mtt^3*mWW^8*s^5 + 126240*ep^5*mtt^3*mWW^8*s^5 - 2102*ep*mtt^2*mWW^9*s^5 - 25412*ep^2*mtt^2*mWW^9*s^5 - 102754*ep^3*mtt^2*mWW^9*s^5 - 172468*ep^4*mtt^2*mWW^9*s^5 - 103584*ep^5*mtt^2*mWW^9*s^5 + 580*ep*mtt*mWW^10*s^5 + 7720*ep^2*mtt*mWW^10*s^5 + 32372*ep^3*mtt*mWW^10*s^5 + 55280*ep^4*mtt*mWW^10*s^5 + 33552*ep^5*mtt*mWW^10*s^5 - 46*ep*mWW^11*s^5 - 768*ep^2*mWW^11*s^5 - 3454*ep^3*mWW^11*s^5 - 6084*ep^4*mWW^11*s^5 - 3760*ep^5*mWW^11*s^5 + 600*ep*mtt^6*mWW^4*s^6 + 7000*ep^2*mtt^6*mWW^4*s^6 + 29200*ep^3*mtt^6*mWW^4*s^6 + 51200*ep^4*mtt^6*mWW^4*s^6 + 32000*ep^5*mtt^6*mWW^4*s^6 - 1634*ep*mtt^5*mWW^5*s^6 - 20016*ep^2*mtt^5*mWW^5*s^6 - 85834*ep^3*mtt^5*mWW^5*s^6 - 153156*ep^4*mtt^5*mWW^5*s^6 - 96960*ep^5*mtt^5*mWW^5*s^6 + 1222*ep*mtt^4*mWW^6*s^6 + 15516*ep^2*mtt^4*mWW^6*s^6 + 67410*ep^3*mtt^4*mWW^6*s^6 + 121116*ep^4*mtt^4*mWW^6*s^6 + 77168*ep^5*mtt^4*mWW^6*s^6 + 820*ep*mtt^3*mWW^7*s^6 + 9440*ep^2*mtt^3*mWW^7*s^6 + 39780*ep^3*mtt^3*mWW^7*s^6 + 70648*ep^4*mtt^3*mWW^7*s^6 + 44576*ep^5*mtt^3*mWW^7*s^6 - 1732*ep*mtt^2*mWW^8*s^6 - 20992*ep^2*mtt^2*mWW^8*s^6 - 89380*ep^3*mtt^2*mWW^8*s^6 - 158888*ep^4*mtt^2*mWW^8*s^6 - 100480*ep^5*mtt^2*mWW^8*s^6 + 814*ep*mtt*mWW^9*s^6 + 10576*ep^2*mtt*mWW^9*s^6 + 46054*ep^3*mtt*mWW^9*s^6 + 82508*ep^4*mtt*mWW^9*s^6 + 52384*ep^5*mtt*mWW^9*s^6 - 90*ep*mWW^10*s^6 - 1524*ep^2*mWW^10*s^6 - 7230*ep^3*mWW^10*s^6 - 13428*ep^4*mWW^10*s^6 - 8688*ep^5*mWW^10*s^6 - 1200*ep^2*mtt^5*mWW^4*s^7 - 9200*ep^3*mtt^5*mWW^4*s^7 - 21600*ep^4*mtt^5*mWW^4*s^7 - 16000*ep^5*mtt^5*mWW^4*s^7 + 186*ep*mtt^4*mWW^5*s^7 + 3884*ep^2*mtt^4*mWW^5*s^7 + 23966*ep^3*mtt^4*mWW^5*s^7 + 53404*ep^4*mtt^4*mWW^5*s^7 + 39040*ep^5*mtt^4*mWW^5*s^7 - 280*ep*mtt^3*mWW^6*s^7 - 2768*ep^2*mtt^3*mWW^6*s^7 - 11856*ep^3*mtt^3*mWW^6*s^7 - 22696*ep^4*mtt^3*mWW^6*s^7 - 15632*ep^5*mtt^3*mWW^6*s^7 - 140*ep*mtt^2*mWW^7*s^7 - 3000*ep^2*mtt^2*mWW^7*s^7 - 18860*ep^3*mtt^2*mWW^7*s^7 - 42384*ep^4*mtt^2*mWW^7*s^7 - 31088*ep^5*mtt^2*mWW^7*s^7 + 280*ep*mtt*mWW^8*s^7 + 3968*ep^2*mtt*mWW^8*s^7 + 21056*ep^3*mtt*mWW^8*s^7 + 44296*ep^4*mtt*mWW^8*s^7 + 31632*ep^5*mtt*mWW^8*s^7 - 46*ep*mWW^9*s^7 - 884*ep^2*mWW^9*s^7 - 5106*ep^3*mWW^9*s^7 - 11020*ep^4*mWW^9*s^7 - 7952*ep^5*mWW^9*s^7 - 180*ep*mtt^4*mWW^4*s^8 - 1140*ep^2*mtt^4*mWW^4*s^8 - 1400*ep^3*mtt^4*mWW^4*s^8 + 1920*ep^4*mtt^4*mWW^4*s^8 + 3200*ep^5*mtt^4*mWW^4*s^8 + 132*ep*mtt^3*mWW^5*s^8 + 1012*ep^2*mtt^3*mWW^5*s^8 + 696*ep^3*mtt^3*mWW^5*s^8 - 4480*ep^4*mtt^3*mWW^5*s^8 - 5760*ep^5*mtt^3*mWW^5*s^8 + 156*ep*mtt^2*mWW^6*s^8 + 908*ep^2*mtt^2*mWW^6*s^8 + 1528*ep^3*mtt^2*mWW^6*s^8 + 352*ep^4*mtt^2*mWW^6*s^8 - 640*ep^5*mtt^2*mWW^6*s^8 - 132*ep*mtt*mWW^7*s^8 - 1012*ep^2*mtt*mWW^7*s^8 - 696*ep^3*mtt*mWW^7*s^8 + 4480*ep^4*mtt*mWW^7*s^8 + 5760*ep^5*mtt*mWW^7*s^8 + 24*ep*mWW^8*s^8 + 232*ep^2*mWW^8*s^8 - 128*ep^3*mWW^8*s^8 - 2272*ep^4*mWW^8*s^8 - 2560*ep^5*mWW^8*s^8 + 60*ep*mtt^3*mWW^4*s^9 + 460*ep^2*mtt^3*mWW^4*s^9 + 1080*ep^3*mtt^3*mWW^4*s^9 + 800*ep^4*mtt^3*mWW^4*s^9 - 20*ep*mtt^2*mWW^5*s^9 - 260*ep^2*mtt^2*mWW^5*s^9 - 760*ep^3*mtt^2*mWW^5*s^9 - 640*ep^4*mtt^2*mWW^5*s^9 - 60*ep*mtt*mWW^6*s^9 - 460*ep^2*mtt*mWW^6*s^9 - 1080*ep^3*mtt*mWW^6*s^9 - 800*ep^4*mtt*mWW^6*s^9 + 20*ep*mWW^7*s^9 + 260*ep^2*mWW^7*s^9 + 760*ep^3*mWW^7*s^9 + 640*ep^4*mWW^7*s^9 - 36*ep*mtt^11*mWW^3*s*t - 348*ep^2*mtt^11*mWW^3*s*t - 1200*ep^3*mtt^11*mWW^3*s*t - 1776*ep^4*mtt^11*mWW^3*s*t - 960*ep^5*mtt^11*mWW^3*s*t + 12*mtt^10*mWW^4*s*t + 318*ep*mtt^10*mWW^4*s*t + 2334*ep^2*mtt^10*mWW^4*s*t + 7176*ep^3*mtt^10*mWW^4*s*t + 9912*ep^4*mtt^10*mWW^4*s*t + 5088*ep^5*mtt^10*mWW^4*s*t - 30*mtt^9*mWW^5*s*t - 648*ep*mtt^9*mWW^5*s*t - 4350*ep^2*mtt^9*mWW^5*s*t - 12528*ep^3*mtt^9*mWW^5*s*t - 16248*ep^4*mtt^9*mWW^5*s*t - 7776*ep^5*mtt^9*mWW^5*s*t - 48*mtt^8*mWW^6*s*t - 486*ep*mtt^8*mWW^6*s*t - 2094*ep^2*mtt^8*mWW^6*s*t - 5352*ep^3*mtt^8*mWW^6*s*t - 7992*ep^4*mtt^8*mWW^6*s*t - 5088*ep^5*mtt^8*mWW^6*s*t + 270*mtt^7*mWW^7*s*t + 3540*ep*mtt^7*mWW^7*s*t + 18390*ep^2*mtt^7*mWW^7*s*t + 47520*ep^3*mtt^7*mWW^7*s*t + 61080*ep^4*mtt^7*mWW^7*s*t + 31200*ep^5*mtt^7*mWW^7*s*t - 420*mtt^6*mWW^8*s*t - 5454*ep*mtt^6*mWW^8*s*t - 27822*ep^2*mtt^6*mWW^8*s*t - 69960*ep^3*mtt^6*mWW^8*s*t - 86904*ep^4*mtt^6*mWW^8*s*t - 42720*ep^5*mtt^6*mWW^8*s*t + 318*mtt^5*mWW^9*s*t + 4032*ep*mtt^5*mWW^9*s*t + 20046*ep^2*mtt^5*mWW^9*s*t + 49104*ep^3*mtt^5*mWW^9*s*t + 59448*ep^4*mtt^5*mWW^9*s*t + 28512*ep^5*mtt^5*mWW^9*s*t - 120*mtt^4*mWW^10*s*t - 1482*ep*mtt^4*mWW^10*s*t - 7170*ep^2*mtt^4*mWW^10*s*t - 17112*ep^3*mtt^4*mWW^10*s*t - 20232*ep^4*mtt^4*mWW^10*s*t - 9504*ep^5*mtt^4*mWW^10*s*t + 18*mtt^3*mWW^11*s*t + 216*ep*mtt^3*mWW^11*s*t + 1014*ep^2*mtt^3*mWW^11*s*t + 2352*ep^3*mtt^3*mWW^11*s*t + 2712*ep^4*mtt^3*mWW^11*s*t + 1248*ep^5*mtt^3*mWW^11*s*t - 120*ep*mtt^10*mWW^3*s^2*t - 1136*ep^2*mtt^10*mWW^3*s^2*t - 3816*ep^3*mtt^10*mWW^3*s^2*t - 5488*ep^4*mtt^10*mWW^3*s^2*t - 2880*ep^5*mtt^10*mWW^3*s^2*t - 152*mtt^9*mWW^4*s^2*t - 1250*ep*mtt^9*mWW^4*s^2*t - 2498*ep^2*mtt^9*mWW^4*s^2*t + 2836*ep^3*mtt^9*mWW^4*s^2*t + 13312*ep^4*mtt^9*mWW^4*s^2*t + 10432*ep^5*mtt^9*mWW^4*s^2*t + 634*mtt^8*mWW^5*s^2*t + 6510*ep*mtt^8*mWW^5*s^2*t + 22798*ep^2*mtt^8*mWW^5*s^2*t + 29882*ep^3*mtt^8*mWW^5*s^2*t + 4132*ep^4*mtt^8*mWW^5*s^2*t - 12752*ep^5*mtt^8*mWW^5*s^2*t - 880*mtt^7*mWW^6*s^2*t - 9576*ep*mtt^7*mWW^6*s^2*t - 36670*ep^2*mtt^7*mWW^6*s^2*t - 57210*ep^3*mtt^7*mWW^6*s^2*t - 25108*ep^4*mtt^7*mWW^6*s^2*t + 10320*ep^5*mtt^7*mWW^6*s^2*t + 178*mtt^6*mWW^7*s^2*t + 1868*ep*mtt^6*mWW^7*s^2*t + 5826*ep^2*mtt^6*mWW^7*s^2*t + 912*ep^3*mtt^6*mWW^7*s^2*t - 21496*ep^4*mtt^6*mWW^7*s^2*t - 24224*ep^5*mtt^6*mWW^7*s^2*t + 728*mtt^5*mWW^8*s^2*t + 8570*ep*mtt^5*mWW^8*s^2*t + 38590*ep^2*mtt^5*mWW^8*s^2*t + 85584*ep^3*mtt^5*mWW^8*s^2*t + 96264*ep^4*mtt^5*mWW^8*s^2*t + 45088*ep^5*mtt^5*mWW^8*s^2*t - 770*mtt^4*mWW^9*s^2*t - 9210*ep*mtt^4*mWW^9*s^2*t - 41838*ep^2*mtt^4*mWW^9*s^2*t - 91398*ep^3*mtt^4*mWW^9*s^2*t - 97036*ep^4*mtt^4*mWW^9*s^2*t - 40464*ep^5*mtt^4*mWW^9*s^2*t + 304*mtt^3*mWW^10*s^2*t + 3780*ep*mtt^3*mWW^10*s^2*t + 17846*ep^2*mtt^3*mWW^10*s^2*t + 40166*ep^3*mtt^3*mWW^10*s^2*t + 43164*ep^4*mtt^3*mWW^10*s^2*t + 17680*ep^5*mtt^3*mWW^10*s^2*t - 42*mtt^2*mWW^11*s^2*t - 584*ep*mtt^2*mWW^11*s^2*t - 3026*ep^2*mtt^2*mWW^11*s^2*t - 7292*ep^3*mtt^2*mWW^11*s^2*t - 8176*ep^4*mtt^2*mWW^11*s^2*t - 3392*ep^5*mtt^2*mWW^11*s^2*t + 12*ep*mtt*mWW^12*s^2*t + 108*ep^2*mtt*mWW^12*s^2*t + 336*ep^3*mtt*mWW^12*s^2*t + 432*ep^4*mtt*mWW^12*s^2*t + 192*ep^5*mtt*mWW^12*s^2*t + 1116*ep*mtt^9*mWW^3*s^3*t + 10608*ep^2*mtt^9*mWW^3*s^3*t + 36180*ep^3*mtt^9*mWW^3*s^3*t + 53136*ep^4*mtt^9*mWW^3*s^3*t + 28560*ep^5*mtt^9*mWW^3*s^3*t + 524*mtt^8*mWW^4*s^3*t + 2328*ep*mtt^8*mWW^4*s^3*t - 10588*ep^2*mtt^8*mWW^4*s^3*t - 77224*ep^3*mtt^8*mWW^4*s^3*t - 148136*ep^4*mtt^8*mWW^4*s^3*t - 92400*ep^5*mtt^8*mWW^4*s^3*t - 2188*mtt^7*mWW^5*s^3*t - 21978*ep*mtt^7*mWW^5*s^3*t - 75148*ep^2*mtt^7*mWW^5*s^3*t - 93278*ep^3*mtt^7*mWW^5*s^3*t - 2112*ep^4*mtt^7*mWW^5*s^3*t + 48864*ep^5*mtt^7*mWW^5*s^3*t + 3434*mtt^6*mWW^6*s^3*t + 42100*ep*mtt^6*mWW^6*s^3*t + 195768*ep^2*mtt^6*mWW^6*s^3*t + 428278*ep^3*mtt^6*mWW^6*s^3*t + 436372*ep^4*mtt^6*mWW^6*s^3*t + 162352*ep^5*mtt^6*mWW^6*s^3*t - 2304*mtt^5*mWW^7*s^3*t - 32886*ep*mtt^5*mWW^7*s^3*t - 181608*ep^2*mtt^5*mWW^7*s^3*t - 476686*ep^3*mtt^5*mWW^7*s^3*t - 591648*ep^4*mtt^5*mWW^7*s^3*t - 276608*ep^5*mtt^5*mWW^7*s^3*t + 304*mtt^4*mWW^8*s^3*t + 7036*ep*mtt^4*mWW^8*s^3*t + 54896*ep^2*mtt^4*mWW^8*s^3*t + 183736*ep^3*mtt^4*mWW^8*s^3*t + 273840*ep^4*mtt^4*mWW^8*s^3*t + 148576*ep^5*mtt^4*mWW^8*s^3*t + 388*mtt^3*mWW^9*s^3*t + 4754*ep*mtt^3*mWW^9*s^3*t + 19944*ep^2*mtt^3*mWW^9*s^3*t + 34382*ep^3*mtt^3*mWW^9*s^3*t + 20000*ep^4*mtt^3*mWW^9*s^3*t - 1504*ep^5*mtt^3*mWW^9*s^3*t - 182*mtt^2*mWW^10*s^3*t - 2940*ep*mtt^2*mWW^10*s^3*t - 16964*ep^2*mtt^2*mWW^10*s^3*t - 44242*ep^3*mtt^2*mWW^10*s^3*t - 52876*ep^4*mtt^2*mWW^10*s^3*t - 23248*ep^5*mtt^2*mWW^10*s^3*t + 24*mtt*mWW^11*s^3*t + 482*ep*mtt*mWW^11*s^3*t + 3212*ep^2*mtt*mWW^11*s^3*t + 9274*ep^3*mtt*mWW^11*s^3*t + 12048*ep^4*mtt*mWW^11*s^3*t + 5744*ep^5*mtt*mWW^11*s^3*t - 12*ep*mWW^12*s^3*t - 120*ep^2*mWW^12*s^3*t - 420*ep^3*mWW^12*s^3*t - 624*ep^4*mWW^12*s^3*t - 336*ep^5*mWW^12*s^3*t - 2460*ep*mtt^8*mWW^3*s^4*t - 23360*ep^2*mtt^8*mWW^3*s^4*t - 80580*ep^3*mtt^8*mWW^3*s^4*t - 120400*ep^4*mtt^8*mWW^3*s^4*t - 66000*ep^5*mtt^8*mWW^3*s^4*t - 768*mtt^7*mWW^4*s^4*t - 2464*ep*mtt^7*mWW^4*s^4*t + 24544*ep^2*mtt^7*mWW^4*s^4*t + 146944*ep^3*mtt^7*mWW^4*s^4*t + 273088*ep^4*mtt^7*mWW^4*s^4*t + 168800*ep^5*mtt^7*mWW^4*s^4*t + 2952*mtt^6*mWW^5*s^4*t + 32028*ep*mtt^6*mWW^5*s^4*t + 127200*ep^2*mtt^6*mWW^5*s^4*t + 222536*ep^3*mtt^6*mWW^5*s^4*t + 155052*ep^4*mtt^6*mWW^5*s^4*t + 21664*ep^5*mtt^6*mWW^5*s^4*t - 4370*mtt^5*mWW^6*s^4*t - 60914*ep*mtt^5*mWW^6*s^4*t - 328232*ep^2*mtt^5*mWW^6*s^4*t - 848140*ep^3*mtt^5*mWW^6*s^4*t - 1048728*ep^4*mtt^5*mWW^6*s^4*t - 496912*ep^5*mtt^5*mWW^6*s^4*t + 3032*mtt^4*mWW^7*s^4*t + 49392*ep*mtt^4*mWW^7*s^4*t + 305340*ep^2*mtt^4*mWW^7*s^4*t + 884924*ep^3*mtt^4*mWW^7*s^4*t + 1206116*ep^4*mtt^4*mWW^7*s^4*t + 620336*ep^5*mtt^4*mWW^7*s^4*t - 872*mtt^3*mWW^8*s^4*t - 15734*ep*mtt^3*mWW^8*s^4*t - 107628*ep^2*mtt^3*mWW^8*s^4*t - 336758*ep^3*mtt^3*mWW^8*s^4*t - 487172*ep^4*mtt^3*mWW^8*s^4*t - 262704*ep^5*mtt^3*mWW^8*s^4*t - 28*mtt^2*mWW^9*s^4*t - 1338*ep*mtt^2*mWW^9*s^4*t - 8952*ep^2*mtt^2*mWW^9*s^4*t - 23862*ep^3*mtt^2*mWW^9*s^4*t - 27616*ep^4*mtt^2*mWW^9*s^4*t - 11312*ep^5*mtt^2*mWW^9*s^4*t + 58*mtt*mWW^10*s^4*t + 1640*ep*mtt*mWW^10*s^4*t + 12460*ep^2*mtt*mWW^10*s^4*t + 39818*ep^3*mtt*mWW^10*s^4*t + 57196*ep^4*mtt*mWW^10*s^4*t + 30368*ep^5*mtt*mWW^10*s^4*t - 4*mWW^11*s^4*t - 150*ep*mWW^11*s^4*t - 1372*ep^2*mWW^11*s^4*t - 4882*ep^3*mWW^11*s^4*t - 7536*ep^4*mWW^11*s^4*t - 4240*ep^5*mWW^11*s^4*t + 2280*ep*mtt^7*mWW^3*s^5*t + 21800*ep^2*mtt^7*mWW^3*s^5*t + 77760*ep^3*mtt^7*mWW^3*s^5*t + 121360*ep^4*mtt^7*mWW^3*s^5*t + 69600*ep^5*mtt^7*mWW^3*s^5*t + 460*mtt^6*mWW^4*s^5*t + 558*ep*mtt^6*mWW^4*s^5*t - 22982*ep^2*mtt^6*mWW^4*s^5*t - 119588*ep^3*mtt^6*mWW^4*s^5*t - 218304*ep^4*mtt^6*mWW^4*s^5*t - 134720*ep^5*mtt^6*mWW^4*s^5*t - 1566*mtt^5*mWW^5*s^5*t - 18590*ep*mtt^5*mWW^5*s^5*t - 87302*ep^2*mtt^5*mWW^5*s^5*t - 204138*ep^3*mtt^5*mWW^5*s^5*t - 236232*ep^4*mtt^5*mWW^5*s^5*t - 110592*ep^5*mtt^5*mWW^5*s^5*t + 2042*mtt^4*mWW^6*s^5*t + 34882*ep*mtt^4*mWW^6*s^5*t + 221962*ep^2*mtt^4*mWW^6*s^5*t + 668658*ep^3*mtt^4*mWW^6*s^5*t + 953092*ep^4*mtt^4*mWW^6*s^5*t + 515376*ep^5*mtt^4*mWW^6*s^5*t - 1210*mtt^3*mWW^7*s^5*t - 26044*ep*mtt^3*mWW^7*s^5*t - 187242*ep^2*mtt^3*mWW^7*s^5*t - 599060*ep^3*mtt^3*mWW^7*s^5*t - 879904*ep^4*mtt^3*mWW^7*s^5*t - 480416*ep^5*mtt^3*mWW^7*s^5*t + 250*mtt^2*mWW^8*s^5*t + 6012*ep*mtt^2*mWW^8*s^5*t + 47868*ep^2*mtt^2*mWW^8*s^5*t + 157198*ep^3*mtt^2*mWW^8*s^5*t + 229020*ep^4*mtt^2*mWW^8*s^5*t + 121488*ep^5*mtt^2*mWW^8*s^5*t + 32*mtt*mWW^9*s^5*t + 1238*ep*mtt*mWW^9*s^5*t + 8784*ep^2*mtt*mWW^9*s^5*t + 29810*ep^3*mtt*mWW^9*s^5*t + 48656*ep^4*mtt*mWW^9*s^5*t + 30048*ep^5*mtt*mWW^9*s^5*t - 8*mWW^10*s^5*t - 336*ep*mWW^10*s^5*t - 2888*ep^2*mWW^10*s^5*t - 10640*ep^3*mWW^10*s^5*t - 17688*ep^4*mWW^10*s^5*t - 10784*ep^5*mWW^10*s^5*t - 624*ep*mtt^6*mWW^3*s^6*t - 6512*ep^2*mtt^6*mWW^3*s^6*t - 28080*ep^3*mtt^6*mWW^3*s^6*t - 52624*ep^4*mtt^6*mWW^3*s^6*t - 35040*ep^5*mtt^6*mWW^3*s^6*t + 8*mtt^5*mWW^4*s^6*t + 1850*ep*mtt^5*mWW^4*s^6*t + 15854*ep^2*mtt^5*mWW^4*s^6*t + 55856*ep^3*mtt^5*mWW^4*s^6*t + 89784*ep^4*mtt^5*mWW^4*s^6*t + 52032*ep^5*mtt^5*mWW^4*s^6*t - 6*mtt^4*mWW^5*s^6*t - 666*ep*mtt^4*mWW^5*s^6*t - 1094*ep^2*mtt^4*mWW^5*s^6*t + 22018*ep^3*mtt^4*mWW^5*s^6*t + 74440*ep^4*mtt^4*mWW^5*s^6*t + 65488*ep^5*mtt^4*mWW^5*s^6*t - 14*mtt^3*mWW^6*s^6*t - 4606*ep*mtt^3*mWW^6*s^6*t - 46338*ep^2*mtt^3*mWW^6*s^6*t - 188514*ep^3*mtt^3*mWW^6*s^6*t - 334900*ep^4*mtt^3*mWW^6*s^6*t - 213152*ep^5*mtt^3*mWW^6*s^6*t - 2*mtt^2*mWW^7*s^6*t + 4552*ep*mtt^2*mWW^7*s^6*t + 45350*ep^2*mtt^2*mWW^7*s^6*t + 164944*ep^3*mtt^2*mWW^7*s^6*t + 260352*ep^4*mtt^2*mWW^7*s^6*t + 148048*ep^5*mtt^2*mWW^7*s^6*t + 14*mtt*mWW^8*s^6*t - 532*ep*mtt*mWW^8*s^6*t - 8000*ep^2*mtt*mWW^8*s^6*t - 27482*ep^3*mtt*mWW^8*s^6*t - 35068*ep^4*mtt*mWW^8*s^6*t - 13696*ep^5*mtt*mWW^8*s^6*t - 166*ep*mWW^9*s^6*t - 1036*ep^2*mWW^9*s^6*t - 4550*ep^3*mWW^9*s^6*t - 10144*ep^4*mWW^9*s^6*t - 7904*ep^5*mWW^9*s^6*t - 420*ep*mtt^5*mWW^3*s^7*t - 3184*ep^2*mtt^5*mWW^3*s^7*t - 5484*ep^3*mtt^5*mWW^3*s^7*t + 1648*ep^4*mtt^5*mWW^3*s^7*t + 6480*ep^5*mtt^5*mWW^3*s^7*t - 108*mtt^4*mWW^4*s^7*t - 1832*ep*mtt^4*mWW^4*s^7*t - 9184*ep^2*mtt^4*mWW^4*s^7*t - 21604*ep^3*mtt^4*mWW^4*s^7*t - 25456*ep^4*mtt^4*mWW^4*s^7*t - 11312*ep^5*mtt^4*mWW^4*s^7*t + 240*mtt^3*mWW^5*s^7*t + 4320*ep*mtt^3*mWW^5*s^7*t + 24740*ep^2*mtt^3*mWW^5*s^7*t + 53340*ep^3*mtt^3*mWW^5*s^7*t + 39400*ep^4*mtt^3*mWW^5*s^7*t + 768*ep^5*mtt^3*mWW^5*s^7*t - 172*mtt^2*mWW^6*s^7*t - 1472*ep*mtt^2*mWW^6*s^7*t - 5280*ep^2*mtt^2*mWW^6*s^7*t - 356*ep^3*mtt^2*mWW^6*s^7*t + 25208*ep^4*mtt^2*mWW^6*s^7*t + 27200*ep^5*mtt^2*mWW^6*s^7*t + 32*mtt*mWW^7*s^7*t - 492*ep*mtt*mWW^7*s^7*t - 6492*ep^2*mtt*mWW^7*s^7*t - 23744*ep^3*mtt*mWW^7*s^7*t - 36056*ep^4*mtt*mWW^7*s^7*t - 19024*ep^5*mtt*mWW^7*s^7*t + 8*mWW^8*s^7*t + 136*ep*mWW^8*s^7*t + 1608*ep^2*mWW^8*s^7*t + 5048*ep^3*mWW^8*s^7*t + 5432*ep^4*mWW^8*s^7*t + 1264*ep^5*mWW^8*s^7*t + 324*ep*mtt^4*mWW^3*s^8*t + 2592*ep^2*mtt^4*mWW^3*s^8*t + 6300*ep^3*mtt^4*mWW^3*s^8*t + 4944*ep^4*mtt^4*mWW^3*s^8*t + 240*ep^5*mtt^4*mWW^3*s^8*t + 16*mtt^3*mWW^4*s^8*t + 440*ep*mtt^3*mWW^4*s^8*t + 2356*ep^2*mtt^3*mWW^4*s^8*t + 5356*ep^3*mtt^3*mWW^4*s^8*t + 5672*ep^4*mtt^3*mWW^4*s^8*t + 2080*ep^5*mtt^3*mWW^4*s^8*t - 28*mtt^2*mWW^5*s^8*t - 940*ep*mtt^2*mWW^5*s^8*t - 6888*ep^2*mtt^2*mWW^5*s^8*t - 18144*ep^3*mtt^2*mWW^5*s^8*t - 18720*ep^4*mtt^2*mWW^5*s^8*t - 5664*ep^5*mtt^2*mWW^5*s^8*t + 8*mtt*mWW^6*s^8*t + 76*ep*mtt*mWW^6*s^8*t + 1016*ep^2*mtt*mWW^6*s^8*t + 3076*ep^3*mtt*mWW^6*s^8*t + 2440*ep^4*mtt*mWW^6*s^8*t - 96*ep^5*mtt*mWW^6*s^8*t + 4*mWW^7*s^8*t + 100*ep*mWW^7*s^8*t + 876*ep^2*mWW^7*s^8*t + 2980*ep^3*mWW^7*s^8*t + 4416*ep^4*mWW^7*s^8*t + 2288*ep^5*mWW^7*s^8*t - 60*ep*mtt^3*mWW^3*s^9*t - 460*ep^2*mtt^3*mWW^3*s^9*t - 1080*ep^3*mtt^3*mWW^3*s^9*t - 800*ep^4*mtt^3*mWW^3*s^9*t + 8*mtt^2*mWW^4*s^9*t + 52*ep*mtt^2*mWW^4*s^9*t + 164*ep^2*mtt^2*mWW^4*s^9*t + 248*ep^3*mtt^2*mWW^4*s^9*t + 128*ep^4*mtt^2*mWW^4*s^9*t - 8*mtt*mWW^5*s^9*t - 36*ep*mtt*mWW^5*s^9*t + 44*ep^2*mtt*mWW^5*s^9*t + 312*ep^3*mtt*mWW^5*s^9*t + 288*ep^4*mtt*mWW^5*s^9*t - 4*ep*mWW^6*s^9*t - 132*ep^2*mWW^6*s^9*t - 440*ep^3*mWW^6*s^9*t - 384*ep^4*mWW^6*s^9*t - 36*ep*mtt^12*mWW^2*t^2 - 348*ep^2*mtt^12*mWW^2*t^2 - 1200*ep^3*mtt^12*mWW^2*t^2 - 1776*ep^4*mtt^12*mWW^2*t^2 - 960*ep^5*mtt^12*mWW^2*t^2 + 12*mtt^11*mWW^3*t^2 + 318*ep*mtt^11*mWW^3*t^2 + 2334*ep^2*mtt^11*mWW^3*t^2 + 7176*ep^3*mtt^11*mWW^3*t^2 + 9912*ep^4*mtt^11*mWW^3*t^2 + 5088*ep^5*mtt^11*mWW^3*t^2 - 30*mtt^10*mWW^4*t^2 - 648*ep*mtt^10*mWW^4*t^2 - 4350*ep^2*mtt^10*mWW^4*t^2 - 12528*ep^3*mtt^10*mWW^4*t^2 - 16248*ep^4*mtt^10*mWW^4*t^2 - 7776*ep^5*mtt^10*mWW^4*t^2 - 48*mtt^9*mWW^5*t^2 - 486*ep*mtt^9*mWW^5*t^2 - 2094*ep^2*mtt^9*mWW^5*t^2 - 5352*ep^3*mtt^9*mWW^5*t^2 - 7992*ep^4*mtt^9*mWW^5*t^2 - 5088*ep^5*mtt^9*mWW^5*t^2 + 270*mtt^8*mWW^6*t^2 + 3540*ep*mtt^8*mWW^6*t^2 + 18390*ep^2*mtt^8*mWW^6*t^2 + 47520*ep^3*mtt^8*mWW^6*t^2 + 61080*ep^4*mtt^8*mWW^6*t^2 + 31200*ep^5*mtt^8*mWW^6*t^2 - 420*mtt^7*mWW^7*t^2 - 5454*ep*mtt^7*mWW^7*t^2 - 27822*ep^2*mtt^7*mWW^7*t^2 - 69960*ep^3*mtt^7*mWW^7*t^2 - 86904*ep^4*mtt^7*mWW^7*t^2 - 42720*ep^5*mtt^7*mWW^7*t^2 + 318*mtt^6*mWW^8*t^2 + 4032*ep*mtt^6*mWW^8*t^2 + 20046*ep^2*mtt^6*mWW^8*t^2 + 49104*ep^3*mtt^6*mWW^8*t^2 + 59448*ep^4*mtt^6*mWW^8*t^2 + 28512*ep^5*mtt^6*mWW^8*t^2 - 120*mtt^5*mWW^9*t^2 - 1482*ep*mtt^5*mWW^9*t^2 - 7170*ep^2*mtt^5*mWW^9*t^2 - 17112*ep^3*mtt^5*mWW^9*t^2 - 20232*ep^4*mtt^5*mWW^9*t^2 - 9504*ep^5*mtt^5*mWW^9*t^2 + 18*mtt^4*mWW^10*t^2 + 216*ep*mtt^4*mWW^10*t^2 + 1014*ep^2*mtt^4*mWW^10*t^2 + 2352*ep^3*mtt^4*mWW^10*t^2 + 2712*ep^4*mtt^4*mWW^10*t^2 + 1248*ep^5*mtt^4*mWW^10*t^2 + 72*ep*mtt^11*mWW^2*s*t^2 + 720*ep^2*mtt^11*mWW^2*s*t^2 + 2584*ep^3*mtt^11*mWW^2*s*t^2 + 3984*ep^4*mtt^11*mWW^2*s*t^2 + 2240*ep^5*mtt^11*mWW^2*s*t^2 - 164*mtt^10*mWW^3*s*t^2 - 2064*ep*mtt^10*mWW^3*s*t^2 - 9856*ep^2*mtt^10*mWW^3*s*t^2 - 22228*ep^3*mtt^10*mWW^3*s*t^2 - 23736*ep^4*mtt^10*mWW^3*s*t^2 - 9632*ep^5*mtt^10*mWW^3*s*t^2 + 598*mtt^9*mWW^4*s*t^2 + 6496*ep*mtt^9*mWW^4*s*t^2 + 25672*ep^2*mtt^9*mWW^4*s*t^2 + 44250*ep^3*mtt^9*mWW^4*s*t^2 + 29596*ep^4*mtt^9*mWW^4*s*t^2 + 2768*ep^5*mtt^9*mWW^4*s*t^2 - 598*mtt^8*mWW^5*s*t^2 - 5130*ep*mtt^8*mWW^5*s*t^2 - 11884*ep^2*mtt^8*mWW^5*s*t^2 + 6012*ep^3*mtt^8*mWW^5*s*t^2 + 49832*ep^4*mtt^8*mWW^5*s*t^2 + 43488*ep^5*mtt^8*mWW^5*s*t^2 - 206*mtt^7*mWW^6*s*t^2 - 4348*ep*mtt^7*mWW^6*s*t^2 - 30420*ep^2*mtt^7*mWW^6*s*t^2 - 95070*ep^3*mtt^7*mWW^6*s*t^2 - 138244*ep^4*mtt^7*mWW^6*s*t^2 - 76592*ep^5*mtt^7*mWW^6*s*t^2 + 518*mtt^6*mWW^7*s*t^2 + 6182*ep*mtt^6*mWW^7*s*t^2 + 27964*ep^2*mtt^6*mWW^7*s*t^2 + 59772*ep^3*mtt^6*mWW^7*s*t^2 + 60552*ep^4*mtt^6*mWW^7*s*t^2 + 23392*ep^5*mtt^6*mWW^7*s*t^2 + 202*mtt^5*mWW^8*s*t^2 + 3528*ep*mtt^5*mWW^8*s*t^2 + 22960*ep^2*mtt^5*mWW^8*s*t^2 + 70334*ep^3*mtt^5*mWW^8*s*t^2 + 102292*ep^4*mtt^5*mWW^8*s*t^2 + 56944*ep^5*mtt^5*mWW^8*s*t^2 - 650*mtt^4*mWW^9*s*t^2 - 8462*ep*mtt^4*mWW^9*s*t^2 - 43268*ep^2*mtt^4*mWW^9*s*t^2 - 109004*ep^3*mtt^4*mWW^9*s*t^2 - 135560*ep^4*mtt^4*mWW^9*s*t^2 - 66656*ep^5*mtt^4*mWW^9*s*t^2 + 366*mtt^3*mWW^10*s*t^2 + 4524*ep*mtt^3*mWW^10*s*t^2 + 21868*ep^2*mtt^3*mWW^10*s*t^2 + 52014*ep^3*mtt^3*mWW^10*s*t^2 + 61124*ep^4*mtt^3*mWW^10*s*t^2 + 28464*ep^5*mtt^3*mWW^10*s*t^2 - 66*mtt^2*mWW^11*s*t^2 - 798*ep*mtt^2*mWW^11*s*t^2 - 3756*ep^2*mtt^2*mWW^11*s*t^2 - 8664*ep^3*mtt^2*mWW^11*s*t^2 - 9840*ep^4*mtt^2*mWW^11*s*t^2 - 4416*ep^5*mtt^2*mWW^11*s*t^2 + 324*ep*mtt^10*mWW^2*s^2*t^2 + 2988*ep^2*mtt^10*mWW^2*s^2*t^2 + 9696*ep^3*mtt^10*mWW^2*s^2*t^2 + 13392*ep^4*mtt^10*mWW^2*s^2*t^2 + 6720*ep^5*mtt^10*mWW^2*s^2*t^2 + 676*mtt^9*mWW^3*s^2*t^2 + 7772*ep*mtt^9*mWW^3*s^2*t^2 + 33426*ep^2*mtt^9*mWW^3*s^2*t^2 + 66130*ep^3*mtt^9*mWW^3*s^2*t^2 + 59116*ep^4*mtt^9*mWW^3*s^2*t^2 + 18560*ep^5*mtt^9*mWW^3*s^2*t^2 - 2036*mtt^8*mWW^4*s^2*t^2 - 26598*ep*mtt^8*mWW^4*s^2*t^2 - 132302*ep^2*mtt^8*mWW^4*s^2*t^2 - 309368*ep^3*mtt^8*mWW^4*s^2*t^2 - 340360*ep^4*mtt^8*mWW^4*s^2*t^2 - 141600*ep^5*mtt^8*mWW^4*s^2*t^2 + 964*mtt^7*mWW^5*s^2*t^2 + 17784*ep*mtt^7*mWW^5*s^2*t^2 + 116904*ep^2*mtt^7*mWW^5*s^2*t^2 + 344160*ep^3*mtt^7*mWW^5*s^2*t^2 + 464216*ep^4*mtt^7*mWW^5*s^2*t^2 + 233232*ep^5*mtt^7*mWW^5*s^2*t^2 + 2666*mtt^6*mWW^6*s^2*t^2 + 25902*ep*mtt^6*mWW^6*s^2*t^2 + 79572*ep^2*mtt^6*mWW^6*s^2*t^2 + 62540*ep^3*mtt^6*mWW^6*s^2*t^2 - 84104*ep^4*mtt^6*mWW^6*s^2*t^2 - 110240*ep^5*mtt^6*mWW^6*s^2*t^2 - 3108*mtt^5*mWW^7*s^2*t^2 - 36606*ep*mtt^5*mWW^7*s^2*t^2 - 158690*ep^2*mtt^5*mWW^7*s^2*t^2 - 307792*ep^3*mtt^5*mWW^7*s^2*t^2 - 251056*ep^4*mtt^5*mWW^7*s^2*t^2 - 54512*ep^5*mtt^5*mWW^7*s^2*t^2 - 80*mtt^4*mWW^8*s^2*t^2 + 1818*ep*mtt^4*mWW^8*s^2*t^2 + 21562*ep^2*mtt^4*mWW^8*s^2*t^2 + 70896*ep^3*mtt^4*mWW^8*s^2*t^2 + 87400*ep^4*mtt^4*mWW^8*s^2*t^2 + 31776*ep^5*mtt^4*mWW^8*s^2*t^2 + 1596*mtt^3*mWW^9*s^2*t^2 + 17692*ep*mtt^3*mWW^9*s^2*t^2 + 73128*ep^2*mtt^3*mWW^9*s^2*t^2 + 142632*ep^3*mtt^3*mWW^9*s^2*t^2 + 132568*ep^4*mtt^3*mWW^9*s^2*t^2 + 47856*ep^5*mtt^3*mWW^9*s^2*t^2 - 790*mtt^2*mWW^10*s^2*t^2 - 9546*ep*mtt^2*mWW^10*s^2*t^2 - 43760*ep^2*mtt^2*mWW^10*s^2*t^2 - 95508*ep^3*mtt^2*mWW^10*s^2*t^2 - 99256*ep^4*mtt^2*mWW^10*s^2*t^2 - 39136*ep^5*mtt^2*mWW^10*s^2*t^2 + 112*mtt*mWW^11*s^2*t^2 + 1470*ep*mtt*mWW^11*s^2*t^2 + 7280*ep^2*mtt*mWW^11*s^2*t^2 + 16950*ep^3*mtt*mWW^11*s^2*t^2 + 18516*ep^4*mtt*mWW^11*s^2*t^2 + 7536*ep^5*mtt*mWW^11*s^2*t^2 - 12*ep*mWW^12*s^2*t^2 - 108*ep^2*mWW^12*s^2*t^2 - 336*ep^3*mWW^12*s^2*t^2 - 432*ep^4*mWW^12*s^2*t^2 - 192*ep^5*mWW^12*s^2*t^2 - 1440*ep*mtt^9*mWW^2*s^3*t^2 - 13560*ep^2*mtt^9*mWW^2*s^3*t^2 - 45240*ep^3*mtt^9*mWW^2*s^3*t^2 - 64560*ep^4*mtt^9*mWW^2*s^3*t^2 - 33600*ep^5*mtt^9*mWW^2*s^3*t^2 - 1292*mtt^8*mWW^3*s^3*t^2 - 16528*ep*mtt^8*mWW^3*s^3*t^2 - 79628*ep^2*mtt^8*mWW^3*s^3*t^2 - 179984*ep^3*mtt^8*mWW^3*s^3*t^2 - 192128*ep^4*mtt^8*mWW^3*s^3*t^2 - 79200*ep^5*mtt^8*mWW^3*s^3*t^2 + 2776*mtt^7*mWW^4*s^3*t^2 + 49758*ep*mtt^7*mWW^4*s^3*t^2 + 312504*ep^2*mtt^7*mWW^4*s^3*t^2 + 886758*ep^3*mtt^7*mWW^4*s^3*t^2 + 1167500*ep^4*mtt^7*mWW^4*s^3*t^2 + 581904*ep^5*mtt^7*mWW^4*s^3*t^2 + 1528*mtt^6*mWW^5*s^3*t^2 - 11086*ep*mtt^6*mWW^5*s^3*t^2 - 213584*ep^2*mtt^6*mWW^5*s^3*t^2 - 891210*ep^3*mtt^6*mWW^5*s^3*t^2 - 1467552*ep^4*mtt^6*mWW^5*s^3*t^2 - 849840*ep^5*mtt^6*mWW^5*s^3*t^2 - 8552*mtt^5*mWW^6*s^3*t^2 - 88492*ep*mtt^5*mWW^6*s^3*t^2 - 317446*ep^2*mtt^5*mWW^6*s^3*t^2 - 436822*ep^3*mtt^5*mWW^6*s^3*t^2 - 96012*ep^4*mtt^5*mWW^6*s^3*t^2 + 152864*ep^5*mtt^5*mWW^6*s^3*t^2 + 7800*mtt^4*mWW^7*s^3*t^2 + 106194*ep*mtt^4*mWW^7*s^3*t^2 + 547834*ep^2*mtt^4*mWW^7*s^3*t^2 + 1331912*ep^3*mtt^4*mWW^7*s^3*t^2 + 1524596*ep^4*mtt^4*mWW^7*s^3*t^2 + 655216*ep^5*mtt^4*mWW^7*s^3*t^2 - 1844*mtt^3*mWW^8*s^3*t^2 - 37902*ep*mtt^3*mWW^8*s^3*t^2 - 259904*ep^2*mtt^3*mWW^8*s^3*t^2 - 787334*ep^3*mtt^3*mWW^8*s^3*t^2 - 1089884*ep^4*mtt^3*mWW^8*s^3*t^2 - 559600*ep^5*mtt^3*mWW^8*s^3*t^2 - 788*mtt^2*mWW^9*s^3*t^2 - 5210*ep*mtt^2*mWW^9*s^3*t^2 + 2100*ep^2*mtt^2*mWW^9*s^3*t^2 + 76662*ep^3*mtt^2*mWW^9*s^3*t^2 + 176456*ep^4*mtt^2*mWW^9*s^3*t^2 + 119984*ep^5*mtt^2*mWW^9*s^3*t^2 + 404*mtt*mWW^10*s^3*t^2 + 5204*ep*mtt*mWW^10*s^3*t^2 + 24446*ep^2*mtt*mWW^10*s^3*t^2 + 52126*ep^3*mtt*mWW^10*s^3*t^2 + 49292*ep^4*mtt*mWW^10*s^3*t^2 + 15360*ep^5*mtt*mWW^10*s^3*t^2 - 32*mWW^11*s^3*t^2 - 498*ep*mWW^11*s^3*t^2 - 2762*ep^2*mWW^11*s^3*t^2 - 6868*ep^3*mWW^11*s^3*t^2 - 7708*ep^4*mWW^11*s^3*t^2 - 3088*ep^5*mWW^11*s^3*t^2 + 2340*ep*mtt^8*mWW^2*s^4*t^2 + 22140*ep^2*mtt^8*mWW^2*s^4*t^2 + 74320*ep^3*mtt^8*mWW^2*s^4*t^2 + 106800*ep^4*mtt^8*mWW^2*s^4*t^2 + 56000*ep^5*mtt^8*mWW^2*s^4*t^2 + 1228*mtt^7*mWW^3*s^4*t^2 + 17596*ep*mtt^7*mWW^3*s^4*t^2 + 93458*ep^2*mtt^7*mWW^3*s^4*t^2 + 236250*ep^3*mtt^7*mWW^3*s^4*t^2 + 289068*ep^4*mtt^7*mWW^3*s^4*t^2 + 140960*ep^5*mtt^7*mWW^3*s^4*t^2 - 1610*mtt^6*mWW^4*s^4*t^2 - 44232*ep*mtt^6*mWW^4*s^4*t^2 - 330402*ep^2*mtt^6*mWW^4*s^4*t^2 - 1050200*ep^3*mtt^6*mWW^4*s^4*t^2 - 1514048*ep^4*mtt^6*mWW^4*s^4*t^2 - 815840*ep^5*mtt^6*mWW^4*s^4*t^2 - 3704*mtt^5*mWW^5*s^4*t^2 - 8760*ep*mtt^5*mWW^5*s^4*t^2 + 151650*ep^2*mtt^5*mWW^5*s^4*t^2 + 840022*ep^3*mtt^5*mWW^5*s^4*t^2 + 1539068*ep^4*mtt^5*mWW^5*s^4*t^2 + 943712*ep^5*mtt^5*mWW^5*s^4*t^2 + 9040*mtt^4*mWW^6*s^4*t^2 + 102964*ep*mtt^4*mWW^6*s^4*t^2 + 435058*ep^2*mtt^4*mWW^6*s^4*t^2 + 841418*ep^3*mtt^4*mWW^6*s^4*t^2 + 716348*ep^4*mtt^4*mWW^6*s^4*t^2 + 200752*ep^5*mtt^4*mWW^6*s^4*t^2 - 6688*mtt^3*mWW^7*s^4*t^2 - 106004*ep*mtt^3*mWW^7*s^4*t^2 - 618530*ep^2*mtt^3*mWW^7*s^4*t^2 - 1693582*ep^3*mtt^3*mWW^7*s^4*t^2 - 2196012*ep^4*mtt^3*mWW^7*s^4*t^2 - 1083360*ep^5*mtt^3*mWW^7*s^4*t^2 + 1682*mtt^2*mWW^8*s^4*t^2 + 38380*ep*mtt^2*mWW^8*s^4*t^2 + 275410*ep^2*mtt^2*mWW^8*s^4*t^2 + 866692*ep^3*mtt^2*mWW^8*s^4*t^2 + 1250992*ep^4*mtt^2*mWW^8*s^4*t^2 + 672800*ep^5*mtt^2*mWW^8*s^4*t^2 + 124*mtt*mWW^9*s^4*t^2 - 1200*ep*mtt*mWW^9*s^4*t^2 - 23434*ep^2*mtt*mWW^9*s^4*t^2 - 103290*ep^3*mtt*mWW^9*s^4*t^2 - 181260*ep^4*mtt*mWW^9*s^4*t^2 - 111840*ep^5*mtt*mWW^9*s^4*t^2 - 72*mWW^10*s^4*t^2 - 1084*ep*mWW^10*s^4*t^2 - 5350*ep^2*mWW^10*s^4*t^2 - 11630*ep^3*mWW^10*s^4*t^2 - 10956*ep^4*mWW^10*s^4*t^2 - 3184*ep^5*mWW^10*s^4*t^2 - 1944*ep*mtt^7*mWW^2*s^5*t^2 - 18432*ep^2*mtt^7*mWW^2*s^5*t^2 - 62040*ep^3*mtt^7*mWW^2*s^5*t^2 - 89424*ep^4*mtt^7*mWW^2*s^5*t^2 - 47040*ep^5*mtt^7*mWW^2*s^5*t^2 - 452*mtt^6*mWW^3*s^5*t^2 - 6174*ep*mtt^6*mWW^3*s^5*t^2 - 32160*ep^2*mtt^6*mWW^3*s^5*t^2 - 92914*ep^3*mtt^6*mWW^3*s^5*t^2 - 143972*ep^4*mtt^6*mWW^3*s^5*t^2 - 92448*ep^5*mtt^6*mWW^3*s^5*t^2 + 158*mtt^5*mWW^4*s^5*t^2 + 15602*ep*mtt^5*mWW^4*s^5*t^2 + 139776*ep^2*mtt^5*mWW^4*s^5*t^2 + 505124*ep^3*mtt^5*mWW^4*s^5*t^2 + 814328*ep^4*mtt^5*mWW^4*s^5*t^2 + 482832*ep^5*mtt^5*mWW^4*s^5*t^2 + 2210*mtt^4*mWW^5*s^5*t^2 + 5932*ep*mtt^4*mWW^5*s^5*t^2 - 75100*ep^2*mtt^4*mWW^5*s^5*t^2 - 427746*ep^3*mtt^4*mWW^5*s^5*t^2 - 788360*ep^4*mtt^4*mWW^5*s^5*t^2 - 479072*ep^5*mtt^4*mWW^5*s^5*t^2 - 3602*mtt^3*mWW^6*s^5*t^2 - 44094*ep*mtt^3*mWW^6*s^5*t^2 - 203446*ep^2*mtt^3*mWW^6*s^5*t^2 - 471562*ep^3*mtt^3*mWW^6*s^5*t^2 - 551844*ep^4*mtt^3*mWW^6*s^5*t^2 - 265904*ep^5*mtt^3*mWW^6*s^5*t^2 + 2094*mtt^2*mWW^7*s^5*t^2 + 41964*ep*mtt^2*mWW^7*s^5*t^2 + 274626*ep^2*mtt^2*mWW^7*s^5*t^2 + 828240*ep^3*mtt^2*mWW^7*s^5*t^2 + 1179240*ep^4*mtt^2*mWW^7*s^5*t^2 + 636432*ep^5*mtt^2*mWW^7*s^5*t^2 - 396*mtt*mWW^8*s^5*t^2 - 12036*ep*mtt*mWW^8*s^5*t^2 - 94674*ep^2*mtt*mWW^8*s^5*t^2 - 315666*ep^3*mtt*mWW^8*s^5*t^2 - 479524*ep^4*mtt*mWW^8*s^5*t^2 - 269728*ep^5*mtt*mWW^8*s^5*t^2 - 12*mWW^9*s^5*t^2 + 174*ep*mWW^9*s^5*t^2 + 4082*ep^2*mWW^9*s^5*t^2 + 19140*ep^3*mWW^9*s^5*t^2 + 35076*ep^4*mWW^9*s^5*t^2 + 22256*ep^5*mWW^9*s^5*t^2 + 828*ep*mtt^6*mWW^2*s^6*t^2 + 7860*ep^2*mtt^6*mWW^2*s^6*t^2 + 26496*ep^3*mtt^6*mWW^2*s^6*t^2 + 38256*ep^4*mtt^6*mWW^2*s^6*t^2 + 20160*ep^5*mtt^6*mWW^2*s^6*t^2 - 116*mtt^5*mWW^3*s^6*t^2 - 3882*ep*mtt^5*mWW^3*s^6*t^2 - 27850*ep^2*mtt^5*mWW^3*s^6*t^2 - 65520*ep^3*mtt^5*mWW^3*s^6*t^2 - 47544*ep^4*mtt^5*mWW^3*s^6*t^2 + 4992*ep^5*mtt^5*mWW^3*s^6*t^2 + 240*mtt^4*mWW^4*s^6*t^2 + 1494*ep*mtt^4*mWW^4*s^6*t^2 + 3174*ep^2*mtt^4*mWW^4*s^6*t^2 - 27268*ep^3*mtt^4*mWW^4*s^6*t^2 - 106248*ep^4*mtt^4*mWW^4*s^6*t^2 - 94976*ep^5*mtt^4*mWW^4*s^6*t^2 - 292*mtt^3*mWW^5*s^6*t^2 + 4854*ep*mtt^3*mWW^5*s^6*t^2 + 57580*ep^2*mtt^3*mWW^5*s^6*t^2 + 200442*ep^3*mtt^3*mWW^5*s^6*t^2 + 290476*ep^4*mtt^3*mWW^5*s^6*t^2 + 146032*ep^5*mtt^3*mWW^5*s^6*t^2 + 304*mtt^2*mWW^6*s^6*t^2 + 2964*ep*mtt^2*mWW^6*s^6*t^2 + 6100*ep^2*mtt^2*mWW^6*s^6*t^2 + 19100*ep^3*mtt^2*mWW^6*s^6*t^2 + 60280*ep^4*mtt^2*mWW^6*s^6*t^2 + 60352*ep^5*mtt^2*mWW^6*s^6*t^2 - 152*mtt*mWW^7*s^6*t^2 - 5944*ep*mtt*mWW^7*s^6*t^2 - 44178*ep^2*mtt*mWW^7*s^6*t^2 - 148990*ep^3*mtt*mWW^7*s^6*t^2 - 238348*ep^4*mtt*mWW^7*s^6*t^2 - 142864*ep^5*mtt*mWW^7*s^6*t^2 + 16*mWW^8*s^6*t^2 + 1030*ep*mWW^8*s^6*t^2 + 9698*ep^2*mWW^8*s^6*t^2 + 36156*ep^3*mWW^8*s^6*t^2 + 60152*ep^4*mWW^8*s^6*t^2 + 36256*ep^5*mWW^8*s^6*t^2 - 144*ep*mtt^5*mWW^2*s^7*t^2 - 1368*ep^2*mtt^5*mWW^2*s^7*t^2 - 4616*ep^3*mtt^5*mWW^2*s^7*t^2 - 6672*ep^4*mtt^5*mWW^2*s^7*t^2 - 3520*ep^5*mtt^5*mWW^2*s^7*t^2 + 124*mtt^4*mWW^3*s^7*t^2 + 3782*ep*mtt^4*mWW^3*s^7*t^2 + 26348*ep^2*mtt^4*mWW^3*s^7*t^2 + 66622*ep^3*mtt^4*mWW^3*s^7*t^2 + 64044*ep^4*mtt^4*mWW^3*s^7*t^2 + 14880*ep^5*mtt^4*mWW^3*s^7*t^2 - 116*mtt^3*mWW^4*s^7*t^2 - 2260*ep*mtt^3*mWW^4*s^7*t^2 - 17264*ep^2*mtt^3*mWW^4*s^7*t^2 - 46376*ep^3*mtt^3*mWW^4*s^7*t^2 - 46312*ep^4*mtt^3*mWW^4*s^7*t^2 - 12272*ep^5*mtt^3*mWW^4*s^7*t^2 - 84*mtt^2*mWW^5*s^7*t^2 - 3824*ep*mtt^2*mWW^5*s^7*t^2 - 28216*ep^2*mtt^2*mWW^5*s^7*t^2 - 78356*ep^3*mtt^2*mWW^5*s^7*t^2 - 92240*ep^4*mtt^2*mWW^5*s^7*t^2 - 36560*ep^5*mtt^2*mWW^5*s^7*t^2 + 108*mtt*mWW^6*s^7*t^2 + 1980*ep*mtt*mWW^6*s^7*t^2 + 14936*ep^2*mtt*mWW^6*s^7*t^2 + 40280*ep^3*mtt*mWW^6*s^7*t^2 + 40744*ep^4*mtt*mWW^6*s^7*t^2 + 10480*ep^5*mtt*mWW^6*s^7*t^2 - 32*mWW^7*s^7*t^2 - 62*ep*mWW^7*s^7*t^2 + 524*ep^2*mWW^7*s^7*t^2 + 4926*ep^3*mWW^7*s^7*t^2 + 13076*ep^4*mWW^7*s^7*t^2 + 10480*ep^5*mWW^7*s^7*t^2 - 8*mtt^3*mWW^3*s^8*t^2 - 788*ep*mtt^3*mWW^3*s^8*t^2 - 6168*ep^2*mtt^3*mWW^3*s^8*t^2 - 16044*ep^3*mtt^3*mWW^3*s^8*t^2 - 15272*ep^4*mtt^3*mWW^3*s^8*t^2 - 3200*ep^5*mtt^3*mWW^3*s^8*t^2 + 12*mtt^2*mWW^4*s^8*t^2 + 292*ep*mtt^2*mWW^4*s^8*t^2 + 2776*ep^2*mtt^2*mWW^4*s^8*t^2 + 8840*ep^3*mtt^2*mWW^4*s^8*t^2 + 11280*ep^4*mtt^2*mWW^4*s^8*t^2 + 4960*ep^5*mtt^2*mWW^4*s^8*t^2 + 24*mtt*mWW^5*s^8*t^2 + 732*ep*mtt*mWW^5*s^8*t^2 + 4872*ep^2*mtt*mWW^5*s^8*t^2 + 12348*ep^3*mtt*mWW^5*s^8*t^2 + 12808*ep^4*mtt*mWW^5*s^8*t^2 + 4096*ep^5*mtt*mWW^5*s^8*t^2 - 28*mWW^6*s^8*t^2 - 428*ep*mWW^6*s^8*t^2 - 2920*ep^2*mWW^6*s^8*t^2 - 8120*ep^3*mWW^6*s^8*t^2 - 9392*ep^4*mWW^6*s^8*t^2 - 3552*ep^5*mWW^6*s^8*t^2 - 8*mtt^2*mWW^3*s^9*t^2 - 32*ep*mtt^2*mWW^3*s^9*t^2 + 96*ep^2*mtt^2*mWW^3*s^9*t^2 + 512*ep^3*mtt^2*mWW^3*s^9*t^2 + 512*ep^4*mtt^2*mWW^3*s^9*t^2 + 8*mtt*mWW^4*s^9*t^2 + 96*ep*mtt*mWW^4*s^9*t^2 + 416*ep^2*mtt*mWW^4*s^9*t^2 + 768*ep^3*mtt*mWW^4*s^9*t^2 + 512*ep^4*mtt*mWW^4*s^9*t^2 - 16*ep*mWW^5*s^9*t^2 - 128*ep^2*mWW^5*s^9*t^2 - 320*ep^3*mWW^5*s^9*t^2 - 256*ep^4*mWW^5*s^9*t^2 + 36*ep*mtt^12*mWW*t^3 + 348*ep^2*mtt^12*mWW*t^3 + 1200*ep^3*mtt^12*mWW*t^3 + 1776*ep^4*mtt^12*mWW*t^3 + 960*ep^5*mtt^12*mWW*t^3 + 24*ep*mtt^11*mWW^2*t^3 + 216*ep^2*mtt^11*mWW^2*t^3 + 672*ep^3*mtt^11*mWW^2*t^3 + 864*ep^4*mtt^11*mWW^2*t^3 + 384*ep^5*mtt^11*mWW^2*t^3 - 78*mtt^10*mWW^3*t^3 - 1632*ep*mtt^10*mWW^3*t^3 - 10902*ep^2*mtt^10*mWW^3*t^3 - 31608*ep^3*mtt^10*mWW^3*t^3 - 41544*ep^4*mtt^10*mWW^3*t^3 - 20256*ep^5*mtt^10*mWW^3*t^3 + 264*mtt^9*mWW^4*t^3 + 4740*ep*mtt^9*mWW^4*t^3 + 29214*ep^2*mtt^9*mWW^4*t^3 + 79950*ep^3*mtt^9*mWW^4*t^3 + 99564*ep^4*mtt^9*mWW^4*t^3 + 45648*ep^5*mtt^9*mWW^4*t^3 - 66*mtt^8*mWW^5*t^3 - 1674*ep*mtt^8*mWW^5*t^3 - 10710*ep^2*mtt^8*mWW^5*t^3 - 25542*ep^3*mtt^8*mWW^5*t^3 - 21516*ep^4*mtt^8*mWW^5*t^3 - 1872*ep^5*mtt^8*mWW^5*t^3 - 900*mtt^7*mWW^6*t^3 - 11946*ep*mtt^7*mWW^6*t^3 - 63186*ep^2*mtt^7*mWW^6*t^3 - 167244*ep^3*mtt^7*mWW^6*t^3 - 221376*ep^4*mtt^7*mWW^6*t^3 - 116928*ep^5*mtt^7*mWW^6*t^3 + 1710*mtt^6*mWW^7*t^3 + 22476*ep*mtt^6*mWW^7*t^3 + 115806*ep^2*mtt^6*mWW^7*t^3 + 293244*ep^3*mtt^6*mWW^7*t^3 + 365856*ep^4*mtt^6*mWW^7*t^3 + 180288*ep^5*mtt^6*mWW^7*t^3 - 1392*mtt^5*mWW^8*t^3 - 17808*ep*mtt^5*mWW^8*t^3 - 89046*ep^2*mtt^5*mWW^8*t^3 - 218346*ep^3*mtt^5*mWW^8*t^3 - 263316*ep^4*mtt^5*mWW^8*t^3 - 125232*ep^5*mtt^5*mWW^8*t^3 + 546*mtt^4*mWW^9*t^3 + 6810*ep*mtt^4*mWW^9*t^3 + 33138*ep^2*mtt^4*mWW^9*t^3 + 79026*ep^3*mtt^4*mWW^9*t^3 + 92676*ep^4*mtt^4*mWW^9*t^3 + 42864*ep^5*mtt^4*mWW^9*t^3 - 84*mtt^3*mWW^10*t^3 - 1026*ep*mtt^3*mWW^10*t^3 - 4878*ep^2*mtt^3*mWW^10*t^3 - 11352*ep^3*mtt^3*mWW^10*t^3 - 12984*ep^4*mtt^3*mWW^10*t^3 - 5856*ep^5*mtt^3*mWW^10*t^3 - 252*ep*mtt^11*mWW*s*t^3 - 2436*ep^2*mtt^11*mWW*s*t^3 - 8400*ep^3*mtt^11*mWW*s*t^3 - 12432*ep^4*mtt^11*mWW*s*t^3 - 6720*ep^5*mtt^11*mWW*s*t^3 + 1278*ep*mtt^10*mWW^2*s*t^3 + 12160*ep^2*mtt^10*mWW^2*s*t^3 + 41142*ep^3*mtt^10*mWW^2*s*t^3 + 59732*ep^4*mtt^10*mWW^2*s*t^3 + 31728*ep^5*mtt^10*mWW^2*s*t^3 + 1004*mtt^9*mWW^3*s*t^3 + 9567*ep*mtt^9*mWW^3*s*t^3 + 30814*ep^2*mtt^9*mWW^3*s*t^3 + 34557*ep^3*mtt^9*mWW^3*s*t^3 - 5334*ep^4*mtt^9*mWW^3*s*t^3 - 23208*ep^5*mtt^9*mWW^3*s*t^3 - 4020*mtt^8*mWW^4*s*t^3 - 44828*ep*mtt^8*mWW^4*s*t^3 - 184520*ep^2*mtt^8*mWW^4*s*t^3 - 340968*ep^3*mtt^8*mWW^4*s*t^3 - 264880*ep^4*mtt^8*mWW^4*s*t^3 - 53824*ep^5*mtt^8*mWW^4*s*t^3 + 5158*mtt^7*mWW^5*s*t^3 + 57348*ep*mtt^7*mWW^5*s*t^3 + 232710*ep^2*mtt^7*mWW^5*s*t^3 + 412124*ep^3*mtt^7*mWW^5*s*t^3 + 280412*ep^4*mtt^7*mWW^5*s*t^3 + 21808*ep^5*mtt^7*mWW^5*s*t^3 - 510*mtt^6*mWW^6*s*t^3 - 2150*ep*mtt^6*mWW^6*s*t^3 + 17128*ep^2*mtt^6*mWW^6*s*t^3 + 126380*ep^3*mtt^6*mWW^6*s*t^3 + 273752*ep^4*mtt^6*mWW^6*s*t^3 + 197280*ep^5*mtt^6*mWW^6*s*t^3 - 4210*mtt^5*mWW^7*s*t^3 - 51816*ep*mtt^5*mWW^7*s*t^3 - 247686*ep^2*mtt^5*mWW^7*s*t^3 - 578712*ep^3*mtt^5*mWW^7*s*t^3 - 667028*ep^4*mtt^5*mWW^7*s*t^3 - 306768*ep^5*mtt^5*mWW^7*s*t^3 + 3248*mtt^4*mWW^8*s*t^3 + 38712*ep*mtt^4*mWW^8*s*t^3 + 176564*ep^2*mtt^4*mWW^8*s*t^3 + 385360*ep^3*mtt^4*mWW^8*s*t^3 + 402896*ep^4*mtt^4*mWW^8*s*t^3 + 161600*ep^5*mtt^4*mWW^8*s*t^3 - 446*mtt^3*mWW^9*s*t^3 - 5116*ep*mtt^3*mWW^9*s*t^3 - 21518*ep^2*mtt^3*mWW^9*s*t^3 - 39848*ep^3*mtt^3*mWW^9*s*t^3 - 29300*ep^4*mtt^3*mWW^9*s*t^3 - 3792*ep^5*mtt^3*mWW^9*s*t^3 - 302*mtt^2*mWW^10*s*t^3 - 3700*ep*mtt^2*mWW^10*s*t^3 - 17764*ep^2*mtt^2*mWW^10*s*t^3 - 42138*ep^3*mtt^2*mWW^10*s*t^3 - 49644*ep^4*mtt^2*mWW^10*s*t^3 - 23312*ep^5*mtt^2*mWW^10*s*t^3 + 78*mtt*mWW^11*s*t^3 + 957*ep*mtt*mWW^11*s*t^3 + 4548*ep^2*mtt*mWW^11*s*t^3 + 10503*ep^3*mtt*mWW^11*s*t^3 + 11826*ep^4*mtt*mWW^11*s*t^3 + 5208*ep^5*mtt*mWW^11*s*t^3 + 756*ep*mtt^10*mWW*s^2*t^3 + 7308*ep^2*mtt^10*mWW*s^2*t^3 + 25200*ep^3*mtt^10*mWW*s^2*t^3 + 37296*ep^4*mtt^10*mWW*s^2*t^3 + 20160*ep^5*mtt^10*mWW*s^2*t^3 - 7248*ep*mtt^9*mWW^2*s^2*t^3 - 68828*ep^2*mtt^9*mWW^2*s^2*t^3 - 231828*ep^3*mtt^9*mWW^2*s^2*t^3 - 334384*ep^4*mtt^9*mWW^2*s^2*t^3 - 176112*ep^5*mtt^9*mWW^2*s^2*t^3 - 3674*mtt^8*mWW^3*s^2*t^3 - 28218*ep*mtt^8*mWW^3*s^2*t^3 - 47932*ep^2*mtt^8*mWW^3*s^2*t^3 + 93652*ep^3*mtt^8*mWW^3*s^2*t^3 + 337960*ep^4*mtt^8*mWW^3*s^2*t^3 + 250176*ep^5*mtt^8*mWW^3*s^2*t^3 + 13052*mtt^7*mWW^4*s^2*t^3 + 149741*ep*mtt^7*mWW^4*s^2*t^3 + 643762*ep^2*mtt^7*mWW^4*s^2*t^3 + 1272451*ep^3*mtt^7*mWW^4*s^2*t^3 + 1122894*ep^4*mtt^7*mWW^4*s^2*t^3 + 332232*ep^5*mtt^7*mWW^4*s^2*t^3 - 14442*mtt^6*mWW^5*s^2*t^3 - 192811*ep*mtt^6*mWW^5*s^2*t^3 - 979082*ep^2*mtt^6*mWW^5*s^2*t^3 - 2336015*ep^3*mtt^6*mWW^5*s^2*t^3 - 2611898*ep^4*mtt^6*mWW^5*s^2*t^3 - 1091560*ep^5*mtt^6*mWW^5*s^2*t^3 + 490*mtt^5*mWW^6*s^2*t^3 + 34953*ep*mtt^5*mWW^6*s^2*t^3 + 317624*ep^2*mtt^5*mWW^6*s^2*t^3 + 1082175*ep^3*mtt^5*mWW^6*s^2*t^3 + 1582750*ep^4*mtt^5*mWW^6*s^2*t^3 + 830392*ep^5*mtt^5*mWW^6*s^2*t^3 + 9440*mtt^4*mWW^7*s^2*t^3 + 103541*ep*mtt^4*mWW^7*s^2*t^3 + 412948*ep^2*mtt^4*mWW^7*s^2*t^3 + 722657*ep^3*mtt^4*mWW^7*s^2*t^3 + 504542*ep^4*mtt^4*mWW^7*s^2*t^3 + 71464*ep^5*mtt^4*mWW^7*s^2*t^3 - 5396*mtt^3*mWW^8*s^2*t^3 - 71021*ep*mtt^3*mWW^8*s^2*t^3 - 352554*ep^2*mtt^3*mWW^8*s^2*t^3 - 817127*ep^3*mtt^3*mWW^8*s^2*t^3 - 880182*ep^4*mtt^3*mWW^8*s^2*t^3 - 349192*ep^5*mtt^3*mWW^8*s^2*t^3 + 58*mtt^2*mWW^9*s^2*t^3 + 5027*ep*mtt^2*mWW^9*s^2*t^3 + 44650*ep^2*mtt^2*mWW^9*s^2*t^3 + 145323*ep^3*mtt^2*mWW^9*s^2*t^3 + 200930*ep^4*mtt^2*mWW^9*s^2*t^3 + 98792*ep^5*mtt^2*mWW^9*s^2*t^3 + 542*mtt*mWW^10*s^2*t^3 + 6175*ep*mtt*mWW^10*s^2*t^3 + 26436*ep^2*mtt*mWW^10*s^2*t^3 + 53401*ep^3*mtt*mWW^10*s^2*t^3 + 50714*ep^4*mtt*mWW^10*s^2*t^3 + 17912*ep^5*mtt*mWW^10*s^2*t^3 - 70*mWW^11*s^2*t^3 - 895*ep*mWW^11*s^2*t^3 - 4332*ep^2*mWW^11*s^2*t^3 - 9889*ep^3*mWW^11*s^2*t^3 - 10622*ep^4*mWW^11*s^2*t^3 - 4264*ep^5*mWW^11*s^2*t^3 - 1260*ep*mtt^9*mWW*s^3*t^3 - 12180*ep^2*mtt^9*mWW*s^3*t^3 - 42000*ep^3*mtt^9*mWW*s^3*t^3 - 62160*ep^4*mtt^9*mWW*s^3*t^3 - 33600*ep^5*mtt^9*mWW*s^3*t^3 + 15984*ep*mtt^8*mWW^2*s^3*t^3 + 151772*ep^2*mtt^8*mWW^2*s^3*t^3 + 510420*ep^3*mtt^8*mWW^2*s^3*t^3 + 734344*ep^4*mtt^8*mWW^2*s^3*t^3 + 385440*ep^5*mtt^8*mWW^2*s^3*t^3 + 6040*mtt^7*mWW^3*s^3*t^3 + 43786*ep*mtt^7*mWW^3*s^3*t^3 + 54040*ep^2*mtt^7*mWW^3*s^3*t^3 - 233922*ep^3*mtt^7*mWW^3*s^3*t^3 - 661696*ep^4*mtt^7*mWW^3*s^3*t^3 - 456480*ep^5*mtt^7*mWW^3*s^3*t^3 - 17922*mtt^6*mWW^4*s^3*t^3 - 224783*ep*mtt^6*mWW^4*s^3*t^3 - 1070668*ep^2*mtt^6*mWW^4*s^3*t^3 - 2405697*ep^3*mtt^6*mWW^4*s^3*t^3 - 2543066*ep^4*mtt^6*mWW^4*s^3*t^3 - 1019320*ep^5*mtt^6*mWW^4*s^3*t^3 + 14632*mtt^5*mWW^5*s^3*t^3 + 249826*ep*mtt^5*mWW^5*s^3*t^3 + 1525612*ep^2*mtt^5*mWW^5*s^3*t^3 + 4249062*ep^3*mtt^5*mWW^5*s^3*t^3 + 5498584*ep^4*mtt^5*mWW^5*s^3*t^3 + 2677376*ep^5*mtt^5*mWW^5*s^3*t^3 + 4476*mtt^4*mWW^6*s^3*t^3 - 15143*ep*mtt^4*mWW^6*s^3*t^3 - 442898*ep^2*mtt^4*mWW^6*s^3*t^3 - 1931429*ep^3*mtt^4*mWW^6*s^3*t^3 - 3227970*ep^4*mtt^4*mWW^6*s^3*t^3 - 1870648*ep^5*mtt^4*mWW^6*s^3*t^3 - 11860*mtt^3*mWW^7*s^3*t^3 - 136576*ep*mtt^3*mWW^7*s^3*t^3 - 575488*ep^2*mtt^3*mWW^7*s^3*t^3 - 1075024*ep^3*mtt^3*mWW^7*s^3*t^3 - 824708*ep^4*mtt^3*mWW^7*s^3*t^3 - 158672*ep^5*mtt^3*mWW^7*s^3*t^3 + 4946*mtt^2*mWW^8*s^3*t^3 + 78237*ep*mtt^2*mWW^8*s^3*t^3 + 448328*ep^2*mtt^2*mWW^8*s^3*t^3 + 1178563*ep^3*mtt^2*mWW^8*s^3*t^3 + 1441438*ep^4*mtt^2*mWW^8*s^3*t^3 + 661096*ep^5*mtt^2*mWW^8*s^3*t^3 - 124*mtt*mWW^9*s^3*t^3 - 7968*ep*mtt*mWW^9*s^3*t^3 - 70040*ep^2*mtt*mWW^9*s^3*t^3 - 234956*ep^3*mtt*mWW^9*s^3*t^3 - 344244*ep^4*mtt*mWW^9*s^3*t^3 - 183952*ep^5*mtt*mWW^9*s^3*t^3 - 188*mWW^10*s^3*t^3 - 2103*ep*mWW^10*s^3*t^3 - 8478*ep^2*mWW^10*s^3*t^3 - 15017*ep^3*mWW^10*s^3*t^3 - 10522*ep^4*mWW^10*s^3*t^3 - 1240*ep^5*mWW^10*s^3*t^3 + 1260*ep*mtt^8*mWW*s^4*t^3 + 12180*ep^2*mtt^8*mWW*s^4*t^3 + 42000*ep^3*mtt^8*mWW*s^4*t^3 + 62160*ep^4*mtt^8*mWW*s^4*t^3 + 33600*ep^5*mtt^8*mWW*s^4*t^3 - 17856*ep*mtt^7*mWW^2*s^4*t^3 - 169568*ep^2*mtt^7*mWW^2*s^4*t^3 - 569760*ep^3*mtt^7*mWW^2*s^4*t^3 - 818416*ep^4*mtt^7*mWW^2*s^4*t^3 - 428640*ep^5*mtt^7*mWW^2*s^4*t^3 - 4770*mtt^6*mWW^3*s^4*t^3 - 29406*ep*mtt^6*mWW^3*s^4*t^3 + 6134*ep^2*mtt^6*mWW^3*s^4*t^3 + 335174*ep^3*mtt^6*mWW^3*s^4*t^3 + 707656*ep^4*mtt^6*mWW^3*s^4*t^3 + 430384*ep^5*mtt^6*mWW^3*s^4*t^3 + 11538*mtt^5*mWW^4*s^4*t^3 + 155481*ep*mtt^5*mWW^4*s^4*t^3 + 790150*ep^2*mtt^5*mWW^4*s^4*t^3 + 1925953*ep^3*mtt^5*mWW^4*s^4*t^3 + 2261754*ep^4*mtt^5*mWW^4*s^4*t^3 + 1042632*ep^5*mtt^5*mWW^4*s^4*t^3 - 5998*mtt^4*mWW^5*s^4*t^3 - 150083*ep*mtt^4*mWW^5*s^4*t^3 - 1078298*ep^2*mtt^4*mWW^5*s^4*t^3 - 3321651*ep^3*mtt^4*mWW^5*s^4*t^3 - 4640802*ep^4*mtt^4*mWW^5*s^4*t^3 - 2406712*ep^5*mtt^4*mWW^5*s^4*t^3 - 5480*mtt^3*mWW^6*s^4*t^3 - 10270*ep*mtt^3*mWW^6*s^4*t^3 + 247176*ep^2*mtt^3*mWW^6*s^4*t^3 + 1289946*ep^3*mtt^3*mWW^6*s^4*t^3 + 2293716*ep^4*mtt^3*mWW^6*s^4*t^3 + 1366544*ep^5*mtt^3*mWW^6*s^4*t^3 + 6478*mtt^2*mWW^7*s^4*t^3 + 83156*ep*mtt^2*mWW^7*s^4*t^3 + 390946*ep^2*mtt^2*mWW^7*s^4*t^3 + 851444*ep^3*mtt^2*mWW^7*s^4*t^3 + 850316*ep^4*mtt^2*mWW^7*s^4*t^3 + 312192*ep^5*mtt^2*mWW^7*s^4*t^3 - 1786*mtt*mWW^8*s^4*t^3 - 35131*ep*mtt*mWW^8*s^4*t^3 - 225406*ep^2*mtt*mWW^8*s^4*t^3 - 645467*ep^3*mtt*mWW^8*s^4*t^3 - 856094*ep^4*mtt*mWW^8*s^4*t^3 - 427384*ep^5*mtt*mWW^8*s^4*t^3 + 18*mWW^9*s^4*t^3 + 2273*ep*mWW^9*s^4*t^3 + 21358*ep^2*mWW^9*s^4*t^3 + 74937*ep^3*mWW^9*s^4*t^3 + 115230*ep^4*mWW^9*s^4*t^3 + 64712*ep^5*mWW^9*s^4*t^3 - 756*ep*mtt^7*mWW*s^5*t^3 - 7308*ep^2*mtt^7*mWW*s^5*t^3 - 25200*ep^3*mtt^7*mWW*s^5*t^3 - 37296*ep^4*mtt^7*mWW*s^5*t^3 - 20160*ep^5*mtt^7*mWW*s^5*t^3 + 10470*ep*mtt^6*mWW^2*s^5*t^3 + 99416*ep^2*mtt^6*mWW^2*s^5*t^3 + 333798*ep^3*mtt^6*mWW^2*s^5*t^3 + 478900*ep^4*mtt^6*mWW^2*s^5*t^3 + 250416*ep^5*mtt^6*mWW^2*s^5*t^3 + 1388*mtt^5*mWW^3*s^5*t^3 - 1785*ep*mtt^5*mWW^3*s^5*t^3 - 97954*ep^2*mtt^5*mWW^3*s^5*t^3 - 394927*ep^3*mtt^5*mWW^3*s^5*t^3 - 578306*ep^4*mtt^5*mWW^3*s^5*t^3 - 277080*ep^5*mtt^5*mWW^3*s^5*t^3 - 2798*mtt^4*mWW^4*s^5*t^3 - 35965*ep*mtt^4*mWW^4*s^5*t^3 - 169328*ep^2*mtt^4*mWW^4*s^5*t^3 - 425583*ep^3*mtt^4*mWW^4*s^5*t^3 - 571334*ep^4*mtt^4*mWW^4*s^5*t^3 - 325256*ep^5*mtt^4*mWW^4*s^5*t^3 + 518*mtt^3*mWW^5*s^5*t^3 + 43270*ep*mtt^3*mWW^5*s^5*t^3 + 369766*ep^2*mtt^3*mWW^5*s^5*t^3 + 1227502*ep^3*mtt^3*mWW^5*s^5*t^3 + 1795876*ep^4*mtt^3*mWW^5*s^5*t^3 + 957968*ep^5*mtt^3*mWW^5*s^5*t^3 + 2102*mtt^2*mWW^6*s^5*t^3 + 2808*ep*mtt^2*mWW^6*s^5*t^3 - 104014*ep^2*mtt^2*mWW^6*s^5*t^3 - 503164*ep^3*mtt^2*mWW^6*s^5*t^3 - 850992*ep^4*mtt^2*mWW^6*s^5*t^3 - 480352*ep^5*mtt^2*mWW^6*s^5*t^3 - 1362*mtt*mWW^7*s^5*t^3 - 20145*ep*mtt*mWW^7*s^5*t^3 - 100984*ep^2*mtt*mWW^7*s^5*t^3 - 241543*ep^3*mtt*mWW^7*s^5*t^3 - 280706*ep^4*mtt*mWW^7*s^5*t^3 - 131000*ep^5*mtt*mWW^7*s^5*t^3 + 152*mWW^8*s^5*t^3 + 4695*ep*mWW^8*s^5*t^3 + 34310*ep^2*mWW^8*s^5*t^3 + 107165*ep^3*mWW^8*s^5*t^3 + 153874*ep^4*mWW^8*s^5*t^3 + 83064*ep^5*mWW^8*s^5*t^3 + 252*ep*mtt^6*mWW*s^6*t^3 + 2436*ep^2*mtt^6*mWW*s^6*t^3 + 8400*ep^3*mtt^6*mWW*s^6*t^3 + 12432*ep^4*mtt^6*mWW*s^6*t^3 + 6720*ep^5*mtt^6*mWW*s^6*t^3 - 2904*ep*mtt^5*mWW^2*s^6*t^3 - 27548*ep^2*mtt^5*mWW^2*s^6*t^3 - 92412*ep^3*mtt^5*mWW^2*s^6*t^3 - 132448*ep^4*mtt^5*mWW^2*s^6*t^3 - 69168*ep^5*mtt^5*mWW^2*s^6*t^3 + 266*mtt^4*mWW^3*s^6*t^3 + 12080*ep*mtt^4*mWW^3*s^6*t^3 + 95120*ep^2*mtt^4*mWW^3*s^6*t^3 + 272874*ep^3*mtt^4*mWW^3*s^6*t^3 + 320368*ep^4*mtt^4*mWW^3*s^6*t^3 + 120432*ep^5*mtt^4*mWW^3*s^6*t^3 - 342*mtt^3*mWW^4*s^6*t^3 - 8566*ep*mtt^3*mWW^4*s^6*t^3 - 66234*ep^2*mtt^3*mWW^4*s^6*t^3 - 181298*ep^3*mtt^3*mWW^4*s^6*t^3 - 193284*ep^4*mtt^3*mWW^4*s^6*t^3 - 58176*ep^5*mtt^3*mWW^4*s^6*t^3 + 238*mtt^2*mWW^5*s^6*t^3 - 6960*ep*mtt^2*mWW^5*s^6*t^3 - 70790*ep^2*mtt^2*mWW^5*s^6*t^3 - 239108*ep^3*mtt^2*mWW^5*s^6*t^3 - 343288*ep^4*mtt^2*mWW^5*s^6*t^3 - 175152*ep^5*mtt^2*mWW^5*s^6*t^3 - 202*mtt*mWW^6*s^6*t^3 + 2866*ep*mtt*mWW^6*s^6*t^3 + 41886*ep^2*mtt*mWW^6*s^6*t^3 + 152418*ep^3*mtt*mWW^6*s^6*t^3 + 220860*ep^4*mtt*mWW^6*s^6*t^3 + 109264*ep^5*mtt*mWW^6*s^6*t^3 + 40*mWW^7*s^6*t^3 + 928*ep*mWW^7*s^6*t^3 + 3674*ep^2*mWW^7*s^6*t^3 + 7558*ep^3*mWW^7*s^6*t^3 + 10240*ep^4*mWW^7*s^6*t^3 + 7328*ep^5*mWW^7*s^6*t^3 - 36*ep*mtt^5*mWW*s^7*t^3 - 348*ep^2*mtt^5*mWW*s^7*t^3 - 1200*ep^3*mtt^5*mWW*s^7*t^3 - 1776*ep^4*mtt^5*mWW*s^7*t^3 - 960*ep^5*mtt^5*mWW*s^7*t^3 + 252*ep*mtt^4*mWW^2*s^7*t^3 + 2380*ep^2*mtt^4*mWW^2*s^7*t^3 + 7968*ep^3*mtt^4*mWW^2*s^7*t^3 + 11408*ep^4*mtt^4*mWW^2*s^7*t^3 + 5952*ep^5*mtt^4*mWW^2*s^7*t^3 - 176*mtt^3*mWW^3*s^7*t^3 - 4716*ep*mtt^3*mWW^3*s^7*t^3 - 32004*ep^2*mtt^3*mWW^3*s^7*t^3 - 83000*ep^3*mtt^3*mWW^3*s^7*t^3 - 86032*ep^4*mtt^3*mWW^3*s^7*t^3 - 25312*ep^5*mtt^3*mWW^3*s^7*t^3 + 252*mtt^2*mWW^4*s^7*t^3 + 4496*ep*mtt^2*mWW^4*s^7*t^3 + 29252*ep^2*mtt^2*mWW^4*s^7*t^3 + 79352*ep^3*mtt^2*mWW^4*s^7*t^3 + 93744*ep^4*mtt^2*mWW^4*s^7*t^3 + 38944*ep^5*mtt^2*mWW^4*s^7*t^3 - 64*mtt*mWW^5*s^7*t^3 + 840*ep*mtt*mWW^5*s^7*t^3 + 9480*ep^2*mtt*mWW^5*s^7*t^3 + 29680*ep^3*mtt*mWW^5*s^7*t^3 + 36624*ep^4*mtt*mWW^5*s^7*t^3 + 14560*ep^5*mtt*mWW^5*s^7*t^3 - 12*mWW^6*s^7*t^3 - 788*ep*mWW^6*s^7*t^3 - 7608*ep^2*mWW^6*s^7*t^3 - 25120*ep^3*mWW^6*s^7*t^3 - 34384*ep^4*mWW^6*s^7*t^3 - 16288*ep^5*mWW^6*s^7*t^3 + 324*ep*mtt^2*mWW^3*s^8*t^3 + 2684*ep^2*mtt^2*mWW^3*s^8*t^3 + 7200*ep^3*mtt^2*mWW^3*s^8*t^3 + 6928*ep^4*mtt^2*mWW^3*s^8*t^3 + 1344*ep^5*mtt^2*mWW^3*s^8*t^3 - 24*mtt*mWW^4*s^8*t^3 - 316*ep*mtt*mWW^4*s^8*t^3 - 1628*ep^2*mtt*mWW^4*s^8*t^3 - 4160*ep^3*mtt*mWW^4*s^8*t^3 - 5392*ep^4*mtt*mWW^4*s^8*t^3 - 2880*ep^5*mtt*mWW^4*s^8*t^3 + 24*mWW^5*s^8*t^3 + 184*ep*mWW^5*s^8*t^3 + 432*ep^2*mWW^5*s^8*t^3 + 368*ep^3*mWW^5*s^8*t^3 + 288*ep^4*mWW^5*s^8*t^3 + 384*ep^5*mWW^5*s^8*t^3 - 318*ep*mtt^11*mWW*t^4 - 3048*ep^2*mtt^11*mWW*t^4 - 10398*ep^3*mtt^11*mWW*t^4 - 15204*ep^4*mtt^11*mWW*t^4 - 8112*ep^5*mtt^11*mWW*t^4 + 1155*ep*mtt^10*mWW^2*t^4 + 11124*ep^2*mtt^10*mWW^2*t^4 + 38199*ep^3*mtt^10*mWW^2*t^4 + 56322*ep^4*mtt^10*mWW^2*t^4 + 30360*ep^5*mtt^10*mWW^2*t^4 + 264*mtt^9*mWW^3*t^4 + 2550*ep*mtt^9*mWW^3*t^4 + 8280*ep^2*mtt^9*mWW^3*t^4 + 8790*ep^3*mtt^9*mWW^3*t^4 - 4044*ep^4*mtt^9*mWW^3*t^4 - 9360*ep^5*mtt^9*mWW^3*t^4 - 1218*mtt^8*mWW^4*t^4 - 16842*ep*mtt^8*mWW^4*t^4 - 87330*ep^2*mtt^8*mWW^4*t^4 - 210390*ep^3*mtt^8*mWW^4*t^4 - 234012*ep^4*mtt^8*mWW^4*t^4 - 94608*ep^5*mtt^8*mWW^4*t^4 + 1836*mtt^7*mWW^5*t^4 + 24966*ep*mtt^7*mWW^5*t^4 + 126738*ep^2*mtt^7*mWW^5*t^4 + 296400*ep^3*mtt^7*mWW^5*t^4 + 315000*ep^4*mtt^7*mWW^5*t^4 + 117600*ep^5*mtt^7*mWW^5*t^4 - 324*mtt^6*mWW^6*t^4 - 3438*ep*mtt^6*mWW^6*t^4 - 9480*ep^2*mtt^6*mWW^6*t^4 + 8766*ep^3*mtt^6*mWW^6*t^4 + 66180*ep^4*mtt^6*mWW^6*t^4 + 66096*ep^5*mtt^6*mWW^6*t^4 - 1968*mtt^5*mWW^7*t^4 - 26454*ep*mtt^5*mWW^7*t^4 - 139776*ep^2*mtt^5*mWW^7*t^4 - 363858*ep^3*mtt^5*mWW^7*t^4 - 467772*ep^4*mtt^5*mWW^7*t^4 - 238032*ep^5*mtt^5*mWW^7*t^4 + 2214*mtt^4*mWW^8*t^4 + 28518*ep*mtt^4*mWW^8*t^4 + 143154*ep^2*mtt^4*mWW^8*t^4 + 350994*ep^3*mtt^4*mWW^8*t^4 + 421668*ep^4*mtt^4*mWW^8*t^4 + 199152*ep^5*mtt^4*mWW^8*t^4 - 948*mtt^3*mWW^9*t^4 - 11928*ep*mtt^3*mWW^9*t^4 - 58290*ep^2*mtt^3*mWW^9*t^4 - 138678*ep^3*mtt^3*mWW^9*t^4 - 161100*ep^4*mtt^3*mWW^9*t^4 - 73296*ep^5*mtt^3*mWW^9*t^4 + 144*mtt^2*mWW^10*t^4 + 1791*ep*mtt^2*mWW^10*t^4 + 8628*ep^2*mtt^2*mWW^10*t^4 + 20175*ep^3*mtt^2*mWW^10*t^4 + 22962*ep^4*mtt^2*mWW^10*t^4 + 10200*ep^5*mtt^2*mWW^10*t^4 + 1776*ep*mtt^10*mWW*s*t^4 + 17106*ep^2*mtt^10*mWW*s*t^4 + 58706*ep^3*mtt^10*mWW*s*t^4 + 86388*ep^4*mtt^10*mWW*s*t^4 + 46384*ep^5*mtt^10*mWW*s*t^4 - 10482*ep*mtt^9*mWW^2*s*t^4 - 100016*ep^2*mtt^9*mWW^2*s*t^4 - 339466*ep^3*mtt^9*mWW^2*s*t^4 - 494168*ep^4*mtt^9*mWW^2*s*t^4 - 262848*ep^5*mtt^9*mWW^2*s*t^4 - 2802*mtt^8*mWW^3*s*t^4 - 11675*ep*mtt^8*mWW^3*s*t^4 + 56890*ep^2*mtt^8*mWW^3*s*t^4 + 386949*ep^3*mtt^8*mWW^3*s*t^4 + 717222*ep^4*mtt^8*mWW^3*s*t^4 + 438216*ep^5*mtt^8*mWW^3*s*t^4 + 11966*mtt^7*mWW^4*s*t^4 + 122830*ep*mtt^7*mWW^4*s*t^4 + 450836*ep^2*mtt^7*mWW^4*s*t^4 + 691908*ep^3*mtt^7*mWW^4*s*t^4 + 333500*ep^4*mtt^7*mWW^4*s*t^4 - 74320*ep^5*mtt^7*mWW^4*s*t^4 - 18076*mtt^6*mWW^5*s*t^4 - 210280*ep*mtt^6*mWW^5*s*t^4 - 914014*ep^2*mtt^6*mWW^5*s*t^4 - 1821722*ep^3*mtt^6*mWW^5*s*t^4 - 1606756*ep^4*mtt^6*mWW^5*s*t^4 - 454512*ep^5*mtt^6*mWW^5*s*t^4 + 8754*mtt^5*mWW^6*s*t^4 + 109352*ep*mtt^5*mWW^6*s*t^4 + 507822*ep^2*mtt^5*mWW^6*s*t^4 + 1071864*ep^3*mtt^5*mWW^6*s*t^4 + 992292*ep^4*mtt^5*mWW^6*s*t^4 + 289936*ep^5*mtt^5*mWW^6*s*t^4 + 4668*mtt^4*mWW^7*s*t^4 + 51858*ep*mtt^4*mWW^7*s*t^4 + 223760*ep^2*mtt^4*mWW^7*s*t^4 + 481246*ep^3*mtt^4*mWW^7*s*t^4 + 530476*ep^4*mtt^4*mWW^7*s*t^4 + 246992*ep^5*mtt^4*mWW^7*s*t^4 - 6386*mtt^3*mWW^8*s*t^4 - 76646*ep*mtt^3*mWW^8*s*t^4 - 352764*ep^2*mtt^3*mWW^8*s*t^4 - 779196*ep^3*mtt^3*mWW^8*s*t^4 - 828156*ep^4*mtt^3*mWW^8*s*t^4 - 340272*ep^5*mtt^3*mWW^8*s*t^4 + 1920*mtt^2*mWW^9*s*t^4 + 23952*ep*mtt^2*mWW^9*s*t^4 + 114152*ep^2*mtt^2*mWW^9*s*t^4 + 258900*ep^3*mtt^2*mWW^9*s*t^4 + 279096*ep^4*mtt^2*mWW^9*s*t^4 + 114080*ep^5*mtt^2*mWW^9*s*t^4 - 14*mtt*mWW^10*s*t^4 - 310*ep*mtt*mWW^10*s*t^4 - 1966*ep^2*mtt*mWW^10*s*t^4 - 4998*ep^3*mtt*mWW^10*s*t^4 - 5196*ep^4*mtt*mWW^10*s*t^4 - 1616*ep^5*mtt*mWW^10*s*t^4 - 30*mWW^11*s*t^4 - 375*ep*mWW^11*s*t^4 - 1806*ep^2*mWW^11*s*t^4 - 4191*ep^3*mWW^11*s*t^4 - 4698*ep^4*mWW^11*s*t^4 - 2040*ep^5*mWW^11*s*t^4 - 4158*ep*mtt^9*mWW*s^2*t^4 - 40266*ep^2*mtt^9*mWW*s^2*t^4 - 139096*ep^3*mtt^9*mWW*s^2*t^4 - 206088*ep^4*mtt^9*mWW*s^2*t^4 - 111392*ep^5*mtt^9*mWW*s^2*t^4 + 33712*ep*mtt^8*mWW^2*s^2*t^4 + 320706*ep^2*mtt^8*mWW^2*s^2*t^4 + 1082382*ep^3*mtt^8*mWW^2*s^2*t^4 + 1564444*ep^4*mtt^8*mWW^2*s^2*t^4 + 825456*ep^5*mtt^8*mWW^2*s^2*t^4 + 8660*mtt^7*mWW^3*s^2*t^4 + 26807*ep*mtt^7*mWW^3*s^2*t^4 - 262044*ep^2*mtt^7*mWW^3*s^2*t^4 - 1473889*ep^3*mtt^7*mWW^3*s^2*t^4 - 2589714*ep^4*mtt^7*mWW^3*s^2*t^4 - 1526792*ep^5*mtt^7*mWW^3*s^2*t^4 - 31826*mtt^6*mWW^4*s^2*t^4 - 321172*ep*mtt^6*mWW^4*s^2*t^4 - 1150608*ep^2*mtt^6*mWW^4*s^2*t^4 - 1691530*ep^3*mtt^6*mWW^4*s^2*t^4 - 705016*ep^4*mtt^6*mWW^4*s^2*t^4 + 257120*ep^5*mtt^6*mWW^4*s^2*t^4 + 40664*mtt^5*mWW^5*s^2*t^4 + 511519*ep*mtt^5*mWW^5*s^2*t^4 + 2436382*ep^2*mtt^5*mWW^5*s^2*t^4 + 5430225*ep^3*mtt^5*mWW^5*s^2*t^4 + 5617826*ep^4*mtt^5*mWW^5*s^2*t^4 + 2133400*ep^5*mtt^5*mWW^5*s^2*t^4 - 15652*mtt^4*mWW^6*s^2*t^4 - 258238*ep*mtt^4*mWW^6*s^2*t^4 - 1530764*ep^2*mtt^4*mWW^6*s^2*t^4 - 4119230*ep^3*mtt^4*mWW^6*s^2*t^4 - 5115664*ep^4*mtt^4*mWW^6*s^2*t^4 - 2364928*ep^5*mtt^4*mWW^6*s^2*t^4 - 8428*mtt^3*mWW^7*s^2*t^4 - 64509*ep*mtt^3*mWW^7*s^2*t^4 - 100800*ep^2*mtt^3*mWW^7*s^2*t^4 + 264087*ep^3*mtt^3*mWW^7*s^2*t^4 + 863278*ep^4*mtt^3*mWW^7*s^2*t^4 + 617688*ep^5*mtt^3*mWW^7*s^2*t^4 + 8270*mtt^2*mWW^8*s^2*t^4 + 100058*ep*mtt^2*mWW^8*s^2*t^4 + 455024*ep^2*mtt^2*mWW^8*s^2*t^4 + 962716*ep^3*mtt^2*mWW^8*s^2*t^4 + 936140*ep^4*mtt^2*mWW^8*s^2*t^4 + 327792*ep^5*mtt^2*mWW^8*s^2*t^4 - 1632*mtt*mWW^9*s^2*t^4 - 23667*ep*mtt*mWW^9*s^2*t^4 - 127600*ep^2*mtt*mWW^9*s^2*t^4 - 319055*ep^3*mtt*mWW^9*s^2*t^4 - 372342*ep^4*mtt*mWW^9*s^2*t^4 - 162632*ep^5*mtt*mWW^9*s^2*t^4 - 56*mWW^10*s^2*t^4 - 352*ep*mWW^10*s^2*t^4 - 30*ep^2*mWW^10*s^2*t^4 + 3390*ep^3*mWW^10*s^2*t^4 + 7136*ep^4*mWW^10*s^2*t^4 + 4288*ep^5*mWW^10*s^2*t^4 + 5280*ep*mtt^8*mWW*s^3*t^4 + 51420*ep^2*mtt^8*mWW*s^3*t^4 + 178820*ep^3*mtt^8*mWW*s^3*t^4 + 266760*ep^4*mtt^8*mWW*s^3*t^4 + 145120*ep^5*mtt^8*mWW*s^3*t^4 - 52240*ep*mtt^7*mWW^2*s^3*t^4 - 496424*ep^2*mtt^7*mWW^2*s^3*t^4 - 1669640*ep^3*mtt^7*mWW^2*s^3*t^4 - 2401528*ep^4*mtt^7*mWW^2*s^3*t^4 - 1259808*ep^5*mtt^7*mWW^2*s^3*t^4 - 11796*mtt^6*mWW^3*s^3*t^4 - 28821*ep*mtt^6*mWW^3*s^3*t^4 + 427760*ep^2*mtt^6*mWW^3*s^3*t^4 + 2224407*ep^3*mtt^6*mWW^3*s^3*t^4 + 3793714*ep^4*mtt^6*mWW^3*s^3*t^4 + 2181480*ep^5*mtt^6*mWW^3*s^3*t^4 + 36532*mtt^5*mWW^4*s^3*t^4 + 375542*ep*mtt^5*mWW^4*s^3*t^4 + 1388570*ep^2*mtt^5*mWW^4*s^3*t^4 + 2201708*ep^3*mtt^5*mWW^4*s^3*t^4 + 1247012*ep^4*mtt^5*mWW^4*s^3*t^4 - 9248*ep^5*mtt^5*mWW^4*s^3*t^4 - 37666*mtt^4*mWW^5*s^3*t^4 - 530773*ep*mtt^4*mWW^5*s^3*t^4 - 2799596*ep^2*mtt^4*mWW^5*s^3*t^4 - 6891563*ep^3*mtt^4*mWW^5*s^3*t^4 - 7947606*ep^4*mtt^4*mWW^5*s^3*t^4 - 3457176*ep^5*mtt^4*mWW^5*s^3*t^4 + 9324*mtt^3*mWW^6*s^3*t^4 + 231056*ep*mtt^3*mWW^6*s^3*t^4 + 1655200*ep^2*mtt^3*mWW^6*s^3*t^4 + 5013652*ep^3*mtt^3*mWW^6*s^3*t^4 + 6833488*ep^4*mtt^3*mWW^6*s^3*t^4 + 3439472*ep^5*mtt^3*mWW^6*s^3*t^4 + 7516*mtt^2*mWW^7*s^3*t^4 + 48049*ep*mtt^2*mWW^7*s^3*t^4 - 8736*ep^2*mtt^2*mWW^7*s^3*t^4 - 607123*ep^3*mtt^2*mWW^7*s^3*t^4 - 1381258*ep^4*mtt^2*mWW^7*s^3*t^4 - 914904*ep^5*mtt^2*mWW^7*s^3*t^4 - 4384*mtt*mWW^8*s^3*t^4 - 56550*ep*mtt*mWW^8*s^3*t^4 - 270042*ep^2*mtt*mWW^8*s^3*t^4 - 592448*ep^3*mtt*mWW^8*s^3*t^4 - 590412*ep^4*mtt*mWW^8*s^3*t^4 - 210032*ep^5*mtt*mWW^8*s^3*t^4 + 474*mWW^9*s^3*t^4 + 8265*ep*mWW^9*s^3*t^4 + 50072*ep^2*mWW^9*s^3*t^4 + 136379*ep^3*mWW^9*s^3*t^4 + 171670*ep^4*mWW^9*s^3*t^4 + 80872*ep^5*mWW^9*s^3*t^4 - 3930*ep*mtt^7*mWW*s^4*t^4 - 38460*ep^2*mtt^7*mWW*s^4*t^4 - 134510*ep^3*mtt^7*mWW*s^4*t^4 - 201780*ep^4*mtt^7*mWW*s^4*t^4 - 110320*ep^5*mtt^7*mWW*s^4*t^4 + 42039*ep*mtt^6*mWW^2*s^4*t^4 + 399248*ep^2*mtt^6*mWW^2*s^4*t^4 + 1339375*ep^3*mtt^6*mWW^2*s^4*t^4 + 1919186*ep^4*mtt^6*mWW^2*s^4*t^4 + 1002072*ep^5*mtt^6*mWW^2*s^4*t^4 + 7408*mtt^5*mWW^3*s^4*t^4 + 4051*ep*mtt^5*mWW^3*s^4*t^4 - 399168*ep^2*mtt^5*mWW^3*s^4*t^4 - 1804505*ep^3*mtt^5*mWW^3*s^4*t^4 - 2902154*ep^4*mtt^5*mWW^3*s^4*t^4 - 1589784*ep^5*mtt^5*mWW^3*s^4*t^4 - 19536*mtt^4*mWW^4*s^4*t^4 - 195722*ep*mtt^4*mWW^4*s^4*t^4 - 690762*ep^2*mtt^4*mWW^4*s^4*t^4 - 1039220*ep^3*mtt^4*mWW^4*s^4*t^4 - 550236*ep^4*mtt^4*mWW^4*s^4*t^4 - 1424*ep^5*mtt^4*mWW^4*s^4*t^4 + 15856*mtt^3*mWW^5*s^4*t^4 + 256802*ep*mtt^3*mWW^5*s^4*t^4 + 1480736*ep^2*mtt^3*mWW^5*s^4*t^4 + 3911418*ep^3*mtt^3*mWW^5*s^4*t^4 + 4809948*ep^4*mtt^3*mWW^5*s^4*t^4 + 2233456*ep^5*mtt^3*mWW^5*s^4*t^4 - 1560*mtt^2*mWW^6*s^4*t^4 - 94515*ep*mtt^2*mWW^6*s^4*t^4 - 805260*ep^2*mtt^2*mWW^6*s^4*t^4 - 2624079*ep^3*mtt^2*mWW^6*s^4*t^4 - 3733906*ep^4*mtt^2*mWW^6*s^4*t^4 - 1934392*ep^5*mtt^2*mWW^6*s^4*t^4 - 2912*mtt*mWW^7*s^4*t^4 - 17123*ep*mtt*mWW^7*s^4*t^4 + 20548*ep^2*mtt*mWW^7*s^4*t^4 + 295293*ep^3*mtt*mWW^7*s^4*t^4 + 624386*ep^4*mtt*mWW^7*s^4*t^4 + 400152*ep^5*mtt*mWW^7*s^4*t^4 + 744*mWW^8*s^4*t^4 + 10510*ep*mWW^8*s^4*t^4 + 52606*ep^2*mWW^8*s^4*t^4 + 119876*ep^3*mWW^8*s^4*t^4 + 124220*ep^4*mWW^8*s^4*t^4 + 47088*ep^5*mWW^8*s^4*t^4 + 1728*ep*mtt^6*mWW*s^5*t^4 + 16938*ep^2*mtt^6*mWW*s^5*t^4 + 59338*ep^3*mtt^6*mWW*s^5*t^4 + 89124*ep^4*mtt^6*mWW*s^5*t^4 + 48752*ep^5*mtt^6*mWW*s^5*t^4 - 16822*ep*mtt^5*mWW^2*s^5*t^4 - 159624*ep^2*mtt^5*mWW^2*s^5*t^4 - 534294*ep^3*mtt^5*mWW^2*s^5*t^4 - 763072*ep^4*mtt^5*mWW^2*s^5*t^4 - 396768*ep^5*mtt^5*mWW^2*s^5*t^4 - 1562*mtt^4*mWW^3*s^5*t^4 + 15682*ep*mtt^4*mWW^3*s^5*t^4 + 237050*ep^2*mtt^4*mWW^3*s^5*t^4 + 860338*ep^3*mtt^4*mWW^3*s^5*t^4 + 1231180*ep^4*mtt^4*mWW^3*s^5*t^4 + 606032*ep^5*mtt^4*mWW^3*s^5*t^4 + 4074*mtt^3*mWW^4*s^5*t^4 + 31190*ep*mtt^3*mWW^4*s^5*t^4 + 48554*ep^2*mtt^3*mWW^4*s^5*t^4 - 80362*ep^3*mtt^3*mWW^4*s^5*t^4 - 253388*ep^4*mtt^3*mWW^4*s^5*t^4 - 145648*ep^5*mtt^3*mWW^4*s^5*t^4 - 2694*mtt^2*mWW^5*s^5*t^4 - 56134*ep*mtt^2*mWW^5*s^5*t^4 - 357208*ep^2*mtt^2*mWW^5*s^5*t^4 - 998920*ep^3*mtt^2*mWW^5*s^5*t^4 - 1277600*ep^4*mtt^2*mWW^5*s^5*t^4 - 611104*ep^5*mtt^2*mWW^5*s^5*t^4 - 250*mtt*mWW^6*s^5*t^4 + 18440*ep*mtt*mWW^6*s^5*t^4 + 187598*ep^2*mtt*mWW^6*s^5*t^4 + 640856*ep^3*mtt*mWW^6*s^5*t^4 + 925884*ep^4*mtt*mWW^6*s^5*t^4 + 479760*ep^5*mtt*mWW^6*s^5*t^4 + 432*mWW^7*s^5*t^4 + 2172*ep*mWW^7*s^5*t^4 - 7916*ep^2*mWW^7*s^5*t^4 - 60860*ep^3*mWW^7*s^5*t^4 - 115808*ep^4*mWW^7*s^5*t^4 - 69728*ep^5*mWW^7*s^5*t^4 - 426*ep*mtt^5*mWW*s^6*t^4 - 4146*ep^2*mtt^5*mWW*s^6*t^4 - 14396*ep^3*mtt^5*mWW*s^6*t^4 - 21408*ep^4*mtt^5*mWW*s^6*t^4 - 11584*ep^5*mtt^5*mWW*s^6*t^4 + 2734*ep*mtt^4*mWW^2*s^6*t^4 + 25898*ep^2*mtt^4*mWW^2*s^6*t^4 + 86516*ep^3*mtt^4*mWW^2*s^6*t^4 + 123232*ep^4*mtt^4*mWW^2*s^6*t^4 + 63840*ep^5*mtt^4*mWW^2*s^6*t^4 - 252*mtt^3*mWW^3*s^6*t^4 - 10158*ep*mtt^3*mWW^3*s^6*t^4 - 78036*ep^2*mtt^3*mWW^3*s^6*t^4 - 223938*ep^3*mtt^3*mWW^3*s^6*t^4 - 265788*ep^4*mtt^3*mWW^3*s^6*t^4 - 103248*ep^5*mtt^3*mWW^3*s^6*t^4 + 144*mtt^2*mWW^4*s^6*t^4 + 5828*ep*mtt^2*mWW^4*s^6*t^4 + 48332*ep^2*mtt^2*mWW^4*s^6*t^4 + 144212*ep^3*mtt^2*mWW^4*s^6*t^4 + 178712*ep^4*mtt^2*mWW^4*s^6*t^4 + 74592*ep^5*mtt^2*mWW^4*s^6*t^4 + 12*mtt*mWW^5*s^6*t^4 + 4444*ep*mtt*mWW^5*s^6*t^4 + 36918*ep^2*mtt*mWW^5*s^6*t^4 + 113002*ep^3*mtt*mWW^5*s^6*t^4 + 148036*ep^4*mtt*mWW^5*s^6*t^4 + 69488*ep^5*mtt*mWW^5*s^6*t^4 + 96*mWW^6*s^6*t^4 - 1270*ep*mWW^6*s^6*t^4 - 17638*ep^2*mWW^6*s^6*t^4 - 64116*ep^3*mWW^6*s^6*t^4 - 94048*ep^4*mWW^6*s^6*t^4 - 48544*ep^5*mWW^6*s^6*t^4 + 48*ep*mtt^4*mWW*s^7*t^4 + 456*ep^2*mtt^4*mWW*s^7*t^4 + 1536*ep^3*mtt^4*mWW*s^7*t^4 + 2208*ep^4*mtt^4*mWW*s^7*t^4 + 1152*ep^5*mtt^4*mWW*s^7*t^4 - 96*ep*mtt^3*mWW^2*s^7*t^4 - 912*ep^2*mtt^3*mWW^2*s^7*t^4 - 3072*ep^3*mtt^3*mWW^2*s^7*t^4 - 4416*ep^4*mtt^3*mWW^2*s^7*t^4 - 2304*ep^5*mtt^3*mWW^2*s^7*t^4 + 80*mtt^2*mWW^3*s^7*t^4 + 1564*ep*mtt^2*mWW^3*s^7*t^4 + 9268*ep^2*mtt^2*mWW^3*s^7*t^4 + 21848*ep^3*mtt^2*mWW^3*s^7*t^4 + 19584*ep^4*mtt^2*mWW^3*s^7*t^4 + 3456*ep^5*mtt^2*mWW^3*s^7*t^4 - 136*mtt*mWW^4*s^7*t^4 - 1648*ep*mtt*mWW^4*s^7*t^4 - 7504*ep^2*mtt*mWW^4*s^7*t^4 - 15968*ep^3*mtt*mWW^4*s^7*t^4 - 16000*ep^4*mtt*mWW^4*s^7*t^4 - 6144*ep^5*mtt*mWW^4*s^7*t^4 + 56*mWW^5*s^7*t^4 + 372*ep*mWW^5*s^7*t^4 + 372*ep^2*mWW^5*s^7*t^4 - 1704*ep^3*mWW^5*s^7*t^4 - 3776*ep^4*mWW^5*s^7*t^4 - 1920*ep^5*mWW^5*s^7*t^4 + 36*ep*mtt^11*t^5 + 330*ep^2*mtt^11*t^5 + 1062*ep^3*mtt^11*t^5 + 1452*ep^4*mtt^11*t^5 + 720*ep^5*mtt^11*t^5 + 1029*ep*mtt^10*mWW*t^5 + 9840*ep^2*mtt^10*mWW*t^5 + 33465*ep^3*mtt^10*mWW*t^5 + 48750*ep^4*mtt^10*mWW*t^5 + 25896*ep^5*mtt^10*mWW*t^5 - 5337*ep*mtt^9*mWW^2*t^5 - 50982*ep^2*mtt^9*mWW^2*t^5 - 173211*ep^3*mtt^9*mWW^2*t^5 - 252210*ep^4*mtt^9*mWW^2*t^5 - 134040*ep^5*mtt^9*mWW^2*t^5 - 594*mtt^8*mWW^3*t^5 + 1749*ep*mtt^8*mWW^3*t^5 + 52518*ep^2*mtt^8*mWW^3*t^5 + 220221*ep^3*mtt^8*mWW^3*t^5 + 355326*ep^4*mtt^8*mWW^3*t^5 + 202920*ep^5*mtt^8*mWW^3*t^5 + 3252*mtt^7*mWW^4*t^5 + 34647*ep*mtt^7*mWW^4*t^5 + 135762*ep^2*mtt^7*mWW^4*t^5 + 236937*ep^3*mtt^7*mWW^4*t^5 + 164934*ep^4*mtt^7*mWW^4*t^5 + 17928*ep^5*mtt^7*mWW^4*t^5 - 6540*mtt^6*mWW^5*t^5 - 81339*ep*mtt^6*mWW^5*t^5 - 384900*ep^2*mtt^6*mWW^5*t^5 - 859395*ep^3*mtt^6*mWW^5*t^5 - 896010*ep^4*mtt^6*mWW^5*t^5 - 341496*ep^5*mtt^6*mWW^5*t^5 + 5604*mtt^5*mWW^6*t^5 + 70491*ep*mtt^5*mWW^6*t^5 + 336504*ep^2*mtt^5*mWW^6*t^5 + 755343*ep^3*mtt^5*mWW^6*t^5 + 789282*ep^4*mtt^5*mWW^6*t^5 + 300696*ep^5*mtt^5*mWW^6*t^5 - 1074*mtt^4*mWW^7*t^5 - 12807*ep*mtt^4*mWW^7*t^5 - 55602*ep^2*mtt^4*mWW^7*t^5 - 104463*ep^3*mtt^4*mWW^7*t^5 - 74058*ep^4*mtt^4*mWW^7*t^5 - 4536*ep^5*mtt^4*mWW^7*t^5 - 1308*mtt^3*mWW^8*t^5 - 16797*ep*mtt^3*mWW^8*t^5 - 84120*ep^2*mtt^3*mWW^8*t^5 - 206037*ep^3*mtt^3*mWW^8*t^5 - 247734*ep^4*mtt^3*mWW^8*t^5 - 117384*ep^5*mtt^3*mWW^8*t^5 + 768*mtt^2*mWW^9*t^5 + 9696*ep*mtt^2*mWW^9*t^5 + 47328*ep^2*mtt^2*mWW^9*t^5 + 111780*ep^3*mtt^2*mWW^9*t^5 + 128088*ep^4*mtt^2*mWW^9*t^5 + 57120*ep^5*mtt^2*mWW^9*t^5 - 108*mtt*mWW^10*t^5 - 1368*ep*mtt*mWW^10*t^5 - 6678*ep^2*mtt*mWW^10*t^5 - 15702*ep^3*mtt*mWW^10*t^5 - 17820*ep^4*mtt*mWW^10*t^5 - 7824*ep^5*mtt*mWW^10*t^5 - 216*ep*mtt^10*s*t^5 - 1980*ep^2*mtt^10*s*t^5 - 6372*ep^3*mtt^10*s*t^5 - 8712*ep^4*mtt^10*s*t^5 - 4320*ep^5*mtt^10*s*t^5 - 4305*ep*mtt^9*mWW*s*t^5 - 41704*ep^2*mtt^9*mWW*s*t^5 - 144085*ep^3*mtt^9*mWW*s*t^5 - 213398*ep^4*mtt^9*mWW*s*t^5 - 115208*ep^5*mtt^9*mWW*s*t^5 + 29883*ep*mtt^8*mWW^2*s*t^5 + 284726*ep^2*mtt^8*mWW^2*s*t^5 + 964493*ep^3*mtt^8*mWW^2*s*t^5 + 1400470*ep^4*mtt^8*mWW^2*s*t^5 + 742408*ep^5*mtt^8*mWW^2*s*t^5 + 4656*mtt^7*mWW^3*s*t^5 - 11360*ep*mtt^7*mWW^3*s*t^5 - 384336*ep^2*mtt^7*mWW^3*s*t^5 - 1611048*ep^3*mtt^7*mWW^3*s*t^5 - 2576536*ep^4*mtt^7*mWW^3*s*t^5 - 1450976*ep^5*mtt^7*mWW^3*s*t^5 - 20796*mtt^6*mWW^4*s*t^5 - 182683*ep*mtt^6*mWW^4*s*t^5 - 497266*ep^2*mtt^6*mWW^4*s*t^5 - 263289*ep^3*mtt^6*mWW^4*s*t^5 + 734346*ep^4*mtt^6*mWW^4*s*t^5 + 796728*ep^5*mtt^6*mWW^4*s*t^5 + 34518*mtt^5*mWW^5*s*t^5 + 393594*ep*mtt^5*mWW^5*s*t^5 + 1680266*ep^2*mtt^5*mWW^5*s*t^5 + 3308130*ep^3*mtt^5*mWW^5*s*t^5 + 2913752*ep^4*mtt^5*mWW^5*s*t^5 + 848320*ep^5*mtt^5*mWW^5*s*t^5 - 24080*mtt^4*mWW^6*s*t^5 - 305763*ep*mtt^4*mWW^6*s*t^5 - 1465492*ep^2*mtt^4*mWW^6*s*t^5 - 3284147*ep^3*mtt^4*mWW^6*s*t^5 - 3419218*ep^4*mtt^4*mWW^6*s*t^5 - 1304600*ep^5*mtt^4*mWW^6*s*t^5 + 3158*mtt^3*mWW^7*s*t^5 + 54110*ep*mtt^3*mWW^7*s*t^5 + 321226*ep^2*mtt^3*mWW^7*s*t^5 + 846682*ep^3*mtt^3*mWW^7*s*t^5 + 1011844*ep^4*mtt^3*mWW^7*s*t^5 + 440560*ep^5*mtt^3*mWW^7*s*t^5 + 3966*mtt^2*mWW^8*s*t^5 + 44439*ep*mtt^2*mWW^8*s*t^5 + 188708*ep^2*mtt^2*mWW^8*s*t^5 + 380101*ep^3*mtt^2*mWW^8*s*t^5 + 362694*ep^4*mtt^2*mWW^8*s*t^5 + 131272*ep^5*mtt^2*mWW^8*s*t^5 - 1492*mtt*mWW^9*s*t^5 - 18667*ep*mtt*mWW^9*s*t^5 - 89180*ep^2*mtt*mWW^9*s*t^5 - 202699*ep^3*mtt*mWW^9*s*t^5 - 219190*ep^4*mtt*mWW^9*s*t^5 - 90152*ep^5*mtt*mWW^9*s*t^5 + 70*mWW^10*s*t^5 + 968*ep*mWW^10*s*t^5 + 5032*ep^2*mWW^10*s*t^5 + 12234*ep^3*mWW^10*s*t^5 + 13948*ep^4*mWW^10*s*t^5 + 5968*ep^5*mWW^10*s*t^5 + 540*ep*mtt^9*s^2*t^5 + 4950*ep^2*mtt^9*s^2*t^5 + 15930*ep^3*mtt^9*s^2*t^5 + 21780*ep^4*mtt^9*s^2*t^5 + 10800*ep^5*mtt^9*s^2*t^5 + 6990*ep*mtt^8*mWW*s^2*t^5 + 69110*ep^2*mtt^8*mWW*s^2*t^5 + 244540*ep^3*mtt^8*mWW*s^2*t^5 + 370960*ep^4*mtt^8*mWW*s^2*t^5 + 204800*ep^5*mtt^8*mWW*s^2*t^5 - 66286*ep*mtt^7*mWW^2*s^2*t^5 - 631360*ep^2*mtt^7*mWW^2*s^2*t^5 - 2133782*ep^3*mtt^7*mWW^2*s^2*t^5 - 3088372*ep^4*mtt^7*mWW^2*s^2*t^5 - 1631120*ep^5*mtt^7*mWW^2*s^2*t^5 - 11548*mtt^6*mWW^3*s^2*t^5 + 22115*ep*mtt^6*mWW^3*s^2*t^5 + 891372*ep^2*mtt^6*mWW^3*s^2*t^5 + 3755303*ep^3*mtt^6*mWW^3*s^2*t^5 + 5978446*ep^4*mtt^6*mWW^3*s^2*t^5 + 3334424*ep^5*mtt^6*mWW^3*s^2*t^5 + 42638*mtt^5*mWW^4*s^2*t^5 + 357394*ep*mtt^5*mWW^4*s^2*t^5 + 859528*ep^2*mtt^5*mWW^4*s^2*t^5 + 24380*ep^3*mtt^5*mWW^4*s^2*t^5 - 2192524*ep^4*mtt^5*mWW^4*s^2*t^5 - 1938112*ep^5*mtt^5*mWW^4*s^2*t^5 - 57554*mtt^4*mWW^5*s^2*t^5 - 669891*ep*mtt^4*mWW^5*s^2*t^5 - 2927598*ep^2*mtt^4*mWW^5*s^2*t^5 - 5924091*ep^3*mtt^4*mWW^5*s^2*t^5 - 5428638*ep^4*mtt^4*mWW^5*s^2*t^5 - 1724120*ep^5*mtt^4*mWW^5*s^2*t^5 + 31110*mtt^3*mWW^6*s^2*t^5 + 444716*ep*mtt^3*mWW^6*s^2*t^5 + 2365106*ep^2*mtt^3*mWW^6*s^2*t^5 + 5825472*ep^3*mtt^3*mWW^6*s^2*t^5 + 6688256*ep^4*mtt^3*mWW^6*s^2*t^5 + 2876240*ep^5*mtt^3*mWW^6*s^2*t^5 - 1670*mtt^2*mWW^7*s^2*t^5 - 67563*ep*mtt^2*mWW^7*s^2*t^5 - 544162*ep^2*mtt^2*mWW^7*s^2*t^5 - 1722755*ep^3*mtt^2*mWW^7*s^2*t^5 - 2392910*ep^4*mtt^2*mWW^7*s^2*t^5 - 1214088*ep^5*mtt^2*mWW^7*s^2*t^5 - 3724*mtt*mWW^8*s^2*t^5 - 38020*ep*mtt*mWW^8*s^2*t^5 - 137292*ep^2*mtt*mWW^8*s^2*t^5 - 203652*ep^3*mtt*mWW^8*s^2*t^5 - 88252*ep^4*mtt*mWW^8*s^2*t^5 + 26672*ep^5*mtt*mWW^8*s^2*t^5 + 748*mWW^9*s^2*t^5 + 10005*ep*mWW^9*s^2*t^5 + 50346*ep^2*mWW^9*s^2*t^5 + 118655*ep^3*mWW^9*s^2*t^5 + 131254*ep^4*mWW^9*s^2*t^5 + 54504*ep^5*mWW^9*s^2*t^5 - 720*ep*mtt^8*s^3*t^5 - 6600*ep^2*mtt^8*s^3*t^5 - 21240*ep^3*mtt^8*s^3*t^5 - 29040*ep^4*mtt^8*s^3*t^5 - 14400*ep^5*mtt^8*s^3*t^5 - 5490*ep*mtt^7*mWW*s^3*t^5 - 56200*ep^2*mtt^7*mWW*s^3*t^5 - 206610*ep^3*mtt^7*mWW*s^3*t^5 - 324860*ep^4*mtt^7*mWW*s^3*t^5 - 185040*ep^5*mtt^7*mWW*s^3*t^5 + 71814*ep*mtt^6*mWW^2*s^3*t^5 + 684716*ep^2*mtt^6*mWW^2*s^3*t^5 + 2311098*ep^3*mtt^6*mWW^2*s^3*t^5 + 3336220*ep^4*mtt^6*mWW^2*s^3*t^5 + 1755792*ep^5*mtt^6*mWW^2*s^3*t^5 + 12480*mtt^5*mWW^3*s^3*t^5 - 22352*ep*mtt^5*mWW^3*s^3*t^5 - 945120*ep^2*mtt^5*mWW^3*s^3*t^5 - 3960916*ep^3*mtt^5*mWW^3*s^3*t^5 - 6243924*ep^4*mtt^5*mWW^3*s^3*t^5 - 3432480*ep^5*mtt^5*mWW^3*s^3*t^5 - 38446*mtt^4*mWW^4*s^3*t^5 - 313516*ep*mtt^4*mWW^4*s^3*t^5 - 695712*ep^2*mtt^4*mWW^4*s^3*t^5 + 197642*ep^3*mtt^4*mWW^4*s^3*t^5 + 2195520*ep^4*mtt^4*mWW^4*s^3*t^5 + 1783408*ep^5*mtt^4*mWW^4*s^3*t^5 + 41604*mtt^3*mWW^5*s^3*t^5 + 503920*ep*mtt^3*mWW^5*s^3*t^5 + 2296104*ep^2*mtt^3*mWW^5*s^3*t^5 + 4884056*ep^3*mtt^3*mWW^5*s^3*t^5 + 4796752*ep^4*mtt^3*mWW^5*s^3*t^5 + 1722304*ep^5*mtt^3*mWW^5*s^3*t^5 - 16404*mtt^2*mWW^6*s^3*t^5 - 275032*ep*mtt^2*mWW^6*s^3*t^5 - 1624180*ep^2*mtt^2*mWW^6*s^3*t^5 - 4318332*ep^3*mtt^2*mWW^6*s^3*t^5 - 5292632*ep^4*mtt^2*mWW^6*s^3*t^5 - 2429024*ep^5*mtt^2*mWW^6*s^3*t^5 - 228*mtt*mWW^7*s^3*t^5 + 33026*ep*mtt*mWW^7*s^3*t^5 + 328592*ep^2*mtt*mWW^7*s^3*t^5 + 1125078*ep^3*mtt*mWW^7*s^3*t^5 + 1638608*ep^4*mtt*mWW^7*s^3*t^5 + 862448*ep^5*mtt*mWW^7*s^3*t^5 + 994*mWW^8*s^3*t^5 + 8974*ep*mWW^8*s^3*t^5 + 24160*ep^2*mWW^8*s^3*t^5 + 8040*ep^3*mWW^8*s^3*t^5 - 50148*ep^4*mWW^8*s^3*t^5 - 49184*ep^5*mWW^8*s^3*t^5 + 540*ep*mtt^7*s^4*t^5 + 4950*ep^2*mtt^7*s^4*t^5 + 15930*ep^3*mtt^7*s^4*t^5 + 21780*ep^4*mtt^7*s^4*t^5 + 10800*ep^5*mtt^7*s^4*t^5 + 2145*ep*mtt^6*mWW*s^4*t^5 + 23380*ep^2*mtt^6*mWW*s^4*t^5 + 91465*ep^3*mtt^6*mWW*s^4*t^5 + 151550*ep^4*mtt^6*mWW*s^4*t^5 + 89960*ep^5*mtt^6*mWW*s^4*t^5 - 37977*ep*mtt^5*mWW^2*s^4*t^5 - 362966*ep^2*mtt^5*mWW^2*s^4*t^5 - 1225787*ep^3*mtt^5*mWW^2*s^4*t^5 - 1768114*ep^4*mtt^5*mWW^2*s^4*t^5 - 928696*ep^5*mtt^5*mWW^2*s^4*t^5 - 5874*mtt^4*mWW^3*s^4*t^5 + 17056*ep*mtt^4*mWW^3*s^4*t^5 + 503718*ep^2*mtt^4*mWW^3*s^4*t^5 + 2031512*ep^3*mtt^4*mWW^3*s^4*t^5 + 3113464*ep^4*mtt^4*mWW^3*s^4*t^5 + 1657744*ep^5*mtt^4*mWW^3*s^4*t^5 + 15940*mtt^3*mWW^4*s^4*t^5 + 121892*ep*mtt^3*mWW^4*s^4*t^5 + 212946*ep^2*mtt^3*mWW^4*s^4*t^5 - 296418*ep^3*mtt^3*mWW^4*s^4*t^5 - 1135060*ep^4*mtt^3*mWW^4*s^4*t^5 - 794960*ep^5*mtt^3*mWW^4*s^4*t^5 - 13932*mtt^2*mWW^5*s^4*t^5 - 174737*ep*mtt^2*mWW^5*s^4*t^5 - 817856*ep^2*mtt^2*mWW^5*s^4*t^5 - 1796573*ep^3*mtt^2*mWW^5*s^4*t^5 - 1845430*ep^4*mtt^2*mWW^5*s^4*t^5 - 713672*ep^5*mtt^2*mWW^5*s^4*t^5 + 3556*mtt*mWW^6*s^4*t^5 + 72733*ep*mtt*mWW^6*s^4*t^5 + 470698*ep^2*mtt*mWW^6*s^4*t^5 + 1318723*ep^3*mtt*mWW^6*s^4*t^5 + 1676610*ep^4*mtt*mWW^6*s^4*t^5 + 793752*ep^5*mtt*mWW^6*s^4*t^5 + 310*mWW^7*s^4*t^5 - 4340*ep*mWW^7*s^4*t^5 - 59638*ep^2*mWW^7*s^4*t^5 - 219876*ep^3*mWW^7*s^4*t^5 - 330000*ep^4*mWW^7*s^4*t^5 - 176368*ep^5*mWW^7*s^4*t^5 - 216*ep*mtt^6*s^5*t^5 - 1980*ep^2*mtt^6*s^5*t^5 - 6372*ep^3*mtt^6*s^5*t^5 - 8712*ep^4*mtt^6*s^5*t^5 - 4320*ep^5*mtt^6*s^5*t^5 - 429*ep*mtt^5*mWW*s^5*t^5 - 5120*ep^2*mtt^5*mWW*s^5*t^5 - 21625*ep^3*mtt^5*mWW*s^5*t^5 - 37870*ep^4*mtt^5*mWW*s^5*t^5 - 23336*ep^5*mtt^5*mWW*s^5*t^5 + 8263*ep*mtt^4*mWW^2*s^5*t^5 + 79486*ep^2*mtt^4*mWW^2*s^5*t^5 + 270209*ep^3*mtt^4*mWW^2*s^5*t^5 + 391966*ep^4*mtt^4*mWW^2*s^5*t^5 + 206696*ep^5*mtt^4*mWW^2*s^5*t^5 + 784*mtt^3*mWW^3*s^5*t^5 - 9126*ep*mtt^3*mWW^3*s^5*t^5 - 129600*ep^2*mtt^3*mWW^3*s^5*t^5 - 462270*ep^3*mtt^3*mWW^3*s^5*t^5 - 651124*ep^4*mtt^3*mWW^3*s^5*t^5 - 315504*ep^5*mtt^3*mWW^3*s^5*t^5 - 2572*mtt^2*mWW^4*s^5*t^5 - 16740*ep*mtt^2*mWW^4*s^5*t^5 - 7428*ep^2*mtt^2*mWW^4*s^5*t^5 + 123500*ep^3*mtt^2*mWW^4*s^5*t^5 + 260696*ep^4*mtt^2*mWW^4*s^5*t^5 + 147104*ep^5*mtt^2*mWW^4*s^5*t^5 + 2048*mtt*mWW^5*s^5*t^5 + 26815*ep*mtt*mWW^5*s^5*t^5 + 128696*ep^2*mtt*mWW^5*s^5*t^5 + 290595*ep^3*mtt*mWW^5*s^5*t^5 + 309994*ep^4*mtt*mWW^5*s^5*t^5 + 126712*ep^5*mtt*mWW^5*s^5*t^5 - 260*mWW^6*s^5*t^5 - 6599*ep*mWW^6*s^5*t^5 - 45622*ep^2*mWW^6*s^5*t^5 - 131637*ep^3*mWW^6*s^5*t^5 - 170486*ep^4*mWW^6*s^5*t^5 - 82056*ep^5*mWW^6*s^5*t^5 + 36*ep*mtt^5*s^6*t^5 + 330*ep^2*mtt^5*s^6*t^5 + 1062*ep^3*mtt^5*s^6*t^5 + 1452*ep^4*mtt^5*s^6*t^5 + 720*ep^5*mtt^5*s^6*t^5 + 60*ep*mtt^4*mWW*s^6*t^5 + 694*ep^2*mtt^4*mWW*s^6*t^5 + 2850*ep^3*mtt^4*mWW*s^6*t^5 + 4868*ep^4*mtt^4*mWW*s^6*t^5 + 2928*ep^5*mtt^4*mWW*s^6*t^5 - 360*ep*mtt^3*mWW^2*s^6*t^5 - 3620*ep^2*mtt^3*mWW^2*s^6*t^5 - 13020*ep^3*mtt^3*mWW^2*s^6*t^5 - 19960*ep^4*mtt^3*mWW^2*s^6*t^5 - 11040*ep^5*mtt^3*mWW^2*s^6*t^5 + 96*mtt^2*mWW^3*s^6*t^5 + 1948*ep*mtt^2*mWW^3*s^6*t^5 + 11888*ep^2*mtt^2*mWW^3*s^6*t^5 + 28988*ep^3*mtt^2*mWW^3*s^6*t^5 + 27208*ep^4*mtt^2*mWW^3*s^6*t^5 + 5472*ep^5*mtt^2*mWW^3*s^6*t^5 + 8*mtt*mWW^4*s^6*t^5 - 176*ep*mtt*mWW^4*s^6*t^5 - 1562*ep^2*mtt*mWW^4*s^6*t^5 - 3226*ep^3*mtt*mWW^4*s^6*t^5 - 708*ep^4*mtt*mWW^4*s^6*t^5 + 2064*ep^5*mtt*mWW^4*s^6*t^5 - 104*mWW^5*s^6*t^5 - 1508*ep*mWW^5*s^6*t^5 - 8210*ep^2*mWW^5*s^6*t^5 - 20974*ep^3*mWW^5*s^6*t^5 - 25340*ep^4*mWW^5*s^6*t^5 - 11664*ep^5*mWW^5*s^6*t^5 - 264*ep*mtt^10*t^6 - 2412*ep^2*mtt^10*t^6 - 7728*ep^3*mtt^10*t^6 - 10512*ep^4*mtt^10*t^6 - 5184*ep^5*mtt^10*t^6 - 1299*ep*mtt^9*mWW*t^6 - 12612*ep^2*mtt^9*mWW*t^6 - 43683*ep^3*mtt^9*mWW*t^6 - 64842*ep^4*mtt^9*mWW*t^6 - 35064*ep^5*mtt^9*mWW*t^6 + 10545*ep*mtt^8*mWW^2*t^6 + 100356*ep^2*mtt^8*mWW^2*t^6 + 339273*ep^3*mtt^8*mWW^2*t^6 + 491070*ep^4*mtt^8*mWW^2*t^6 + 259176*ep^5*mtt^8*mWW^2*t^6 + 888*mtt^7*mWW^3*t^6 - 11955*ep*mtt^7*mWW^3*t^6 - 166278*ep^2*mtt^7*mWW^3*t^6 - 620781*ep^3*mtt^7*mWW^3*t^6 - 943950*ep^4*mtt^7*mWW^3*t^6 - 515304*ep^5*mtt^7*mWW^3*t^6 - 5082*mtt^6*mWW^4*t^6 - 40758*ep*mtt^6*mWW^4*t^6 - 86166*ep^2*mtt^6*mWW^4*t^6 + 48378*ep^3*mtt^6*mWW^4*t^6 + 332628*ep^4*mtt^6*mWW^4*t^6 + 271920*ep^5*mtt^6*mWW^4*t^6 + 10776*mtt^5*mWW^5*t^6 + 124587*ep*mtt^5*mWW^5*t^6 + 546312*ep^2*mtt^5*mWW^5*t^6 + 1129731*ep^3*mtt^5*mWW^5*t^6 + 1087194*ep^4*mtt^5*mWW^5*t^6 + 377400*ep^5*mtt^5*mWW^5*t^6 - 10530*mtt^4*mWW^6*t^6 - 130890*ep*mtt^4*mWW^6*t^6 - 621366*ep^2*mtt^4*mWW^6*t^6 - 1402530*ep^3*mtt^4*mWW^6*t^6 - 1500852*ep^4*mtt^4*mWW^6*t^6 - 605232*ep^5*mtt^4*mWW^6*t^6 + 4404*mtt^3*mWW^7*t^6 + 56097*ep*mtt^3*mWW^7*t^6 + 272634*ep^2*mtt^3*mWW^7*t^6 + 629211*ep^3*mtt^3*mWW^7*t^6 + 688770*ep^4*mtt^3*mWW^7*t^6 + 285144*ep^5*mtt^3*mWW^7*t^6 - 210*mtt^2*mWW^8*t^6 - 3012*ep*mtt^2*mWW^8*t^6 - 15894*ep^2*mtt^2*mWW^8*t^6 - 38328*ep^3*mtt^2*mWW^8*t^6 - 42216*ep^4*mtt^2*mWW^8*t^6 - 16800*ep^5*mtt^2*mWW^8*t^6 - 276*mtt*mWW^9*t^6 - 3438*ep*mtt*mWW^9*t^6 - 16488*ep^2*mtt*mWW^9*t^6 - 38070*ep^3*mtt*mWW^9*t^6 - 42420*ep^4*mtt*mWW^9*t^6 - 18288*ep^5*mtt*mWW^9*t^6 + 30*mWW^10*t^6 + 387*ep*mWW^10*t^6 + 1914*ep^2*mWW^10*t^6 + 4527*ep^3*mWW^10*t^6 + 5130*ep^4*mWW^10*t^6 + 2232*ep^5*mWW^10*t^6 + 1368*ep*mtt^9*s*t^6 + 12492*ep^2*mtt^9*s*t^6 + 39996*ep^3*mtt^9*s*t^6 + 54360*ep^4*mtt^9*s*t^6 + 26784*ep^5*mtt^9*s*t^6 + 2544*ep*mtt^8*mWW*s*t^6 + 26786*ep^2*mtt^8*mWW*s*t^6 + 101378*ep^3*mtt^8*mWW*s*t^6 + 163540*ep^4*mtt^8*mWW*s*t^6 + 95152*ep^5*mtt^8*mWW*s*t^6 - 39972*ep*mtt^7*mWW^2*s*t^6 - 381756*ep^2*mtt^7*mWW^2*s*t^6 - 1296864*ep^3*mtt^7*mWW^2*s*t^6 - 1888376*ep^4*mtt^7*mWW^2*s*t^6 - 1003232*ep^5*mtt^7*mWW^2*s*t^6 - 4936*mtt^6*mWW^3*s*t^6 + 43413*ep*mtt^6*mWW^3*s*t^6 + 701020*ep^2*mtt^6*mWW^3*s*t^6 + 2679677*ep^3*mtt^6*mWW^3*s*t^6 + 4105862*ep^4*mtt^6*mWW^3*s*t^6 + 2245704*ep^5*mtt^6*mWW^3*s*t^6 + 22226*mtt^5*mWW^4*s*t^6 + 153556*ep*mtt^5*mWW^4*s*t^6 + 145042*ep^2*mtt^5*mWW^4*s*t^6 - 980192*ep^3*mtt^5*mWW^4*s*t^6 - 2536844*ep^4*mtt^5*mWW^4*s*t^6 - 1732528*ep^5*mtt^5*mWW^4*s*t^6 - 37700*mtt^4*mWW^5*s*t^6 - 402735*ep*mtt^4*mWW^5*s*t^6 - 1586176*ep^2*mtt^4*mWW^5*s*t^6 - 2815151*ep^3*mtt^4*mWW^5*s*t^6 - 2109450*ep^4*mtt^4*mWW^5*s*t^6 - 415288*ep^5*mtt^4*mWW^5*s*t^6 + 28910*mtt^3*mWW^6*s*t^6 + 355658*ep*mtt^3*mWW^6*s*t^6 + 1657234*ep^2*mtt^3*mWW^6*s*t^6 + 3631190*ep^3*mtt^3*mWW^6*s*t^6 + 3724796*ep^4*mtt^3*mWW^6*s*t^6 + 1418512*ep^5*mtt^3*mWW^6*s*t^6 - 8594*mtt^2*mWW^7*s*t^6 - 119059*ep*mtt^2*mWW^7*s*t^6 - 618342*ep^2*mtt^2*mWW^7*s*t^6 - 1499427*ep^3*mtt^2*mWW^7*s*t^6 - 1707074*ep^4*mtt^2*mWW^7*s*t^6 - 732504*ep^5*mtt^2*mWW^7*s*t^6 - 256*mtt*mWW^8*s*t^6 + 966*ep*mtt*mWW^8*s*t^6 + 23932*ep^2*mtt*mWW^8*s*t^6 + 95846*ep^3*mtt*mWW^8*s*t^6 + 147680*ep^4*mtt*mWW^8*s*t^6 + 79392*ep^5*mtt*mWW^8*s*t^6 + 350*mWW^9*s*t^6 + 4261*ep*mWW^9*s*t^6 + 19768*ep^2*mWW^9*s*t^6 + 43547*ep^3*mWW^9*s*t^6 + 45506*ep^4*mWW^9*s*t^6 + 18008*ep^5*mWW^9*s*t^6 - 2880*ep*mtt^8*s^2*t^6 - 26280*ep^2*mtt^8*s^2*t^6 - 84060*ep^3*mtt^8*s^2*t^6 - 114120*ep^4*mtt^8*s^2*t^6 - 56160*ep^5*mtt^8*s^2*t^6 + 1110*ep*mtt^7*mWW*s^2*t^6 + 3460*ep^2*mtt^7*mWW*s^2*t^6 - 18150*ep^3*mtt^7*mWW*s^2*t^6 - 72580*ep^4*mtt^7*mWW*s^2*t^6 - 62640*ep^5*mtt^7*mWW*s^2*t^6 + 57852*ep*mtt^6*mWW^2*s^2*t^6 + 556664*ep^2*mtt^6*mWW^2*s^2*t^6 + 1904484*ep^3*mtt^6*mWW^2*s^2*t^6 + 2792392*ep^4*mtt^6*mWW^2*s^2*t^6 + 1493088*ep^5*mtt^6*mWW^2*s^2*t^6 + 9420*mtt^5*mWW^3*s^2*t^6 - 53956*ep*mtt^5*mWW^3*s^2*t^6 - 1062386*ep^2*mtt^5*mWW^3*s^2*t^6 - 4164618*ep^3*mtt^5*mWW^3*s^2*t^6 - 6419528*ep^4*mtt^5*mWW^3*s^2*t^6 - 3506016*ep^5*mtt^5*mWW^3*s^2*t^6 - 33966*mtt^4*mWW^4*s^2*t^6 - 221134*ep*mtt^4*mWW^4*s^2*t^6 - 97662*ep^2*mtt^4*mWW^4*s^2*t^6 + 1876890*ep^3*mtt^4*mWW^4*s^2*t^6 + 4342792*ep^4*mtt^4*mWW^4*s^2*t^6 + 2829440*ep^5*mtt^4*mWW^4*s^2*t^6 + 45356*mtt^3*mWW^5*s^2*t^6 + 469198*ep*mtt^3*mWW^5*s^2*t^6 + 1758620*ep^2*mtt^3*mWW^5*s^2*t^6 + 2874710*ep^3*mtt^3*mWW^5*s^2*t^6 + 1798948*ep^4*mtt^3*mWW^5*s^2*t^6 + 128048*ep^5*mtt^3*mWW^5*s^2*t^6 - 26172*mtt^2*mWW^6*s^2*t^6 - 332678*ep*mtt^2*mWW^6*s^2*t^6 - 1593256*ep^2*mtt^2*mWW^6*s^2*t^6 - 3565170*ep^3*mtt^2*mWW^6*s^2*t^6 - 3721372*ep^4*mtt^2*mWW^6*s^2*t^6 - 1446672*ep^5*mtt^2*mWW^6*s^2*t^6 + 5160*mtt*mWW^7*s^2*t^6 + 83668*ep*mtt*mWW^7*s^2*t^6 + 484250*ep^2*mtt*mWW^7*s^2*t^6 + 1268766*ep^3*mtt*mWW^7*s^2*t^6 + 1538208*ep^4*mtt*mWW^7*s^2*t^6 + 700288*ep^5*mtt*mWW^7*s^2*t^6 + 202*mWW^8*s^2*t^6 - 1180*ep*mWW^8*s^2*t^6 - 23410*ep^2*mWW^8*s^2*t^6 - 92852*ep^3*mWW^8*s^2*t^6 - 144740*ep^4*mWW^8*s^2*t^6 - 79376*ep^5*mWW^8*s^2*t^6 + 3120*ep*mtt^7*s^3*t^6 + 28440*ep^2*mtt^7*s^3*t^6 + 90840*ep^3*mtt^7*s^3*t^6 + 123120*ep^4*mtt^7*s^3*t^6 + 60480*ep^5*mtt^7*s^3*t^6 - 5700*ep*mtt^6*mWW*s^3*t^6 - 45840*ep^2*mtt^6*mWW*s^3*t^6 - 119700*ep^3*mtt^6*mWW*s^3*t^6 - 118680*ep^4*mtt^6*mWW*s^3*t^6 - 34080*ep^5*mtt^6*mWW*s^3*t^6 - 36624*ep*mtt^5*mWW^2*s^3*t^6 - 357800*ep^2*mtt^5*mWW^2*s^3*t^6 - 1241928*ep^3*mtt^5*mWW^2*s^3*t^6 - 1845208*ep^4*mtt^5*mWW^2*s^3*t^6 - 997920*ep^5*mtt^5*mWW^2*s^3*t^6 - 7672*mtt^4*mWW^3*s^3*t^6 + 24608*ep*mtt^4*mWW^3*s^3*t^6 + 682676*ep^2*mtt^4*mWW^3*s^3*t^6 + 2764752*ep^3*mtt^4*mWW^3*s^3*t^6 + 4289512*ep^4*mtt^4*mWW^3*s^3*t^6 + 2332944*ep^5*mtt^4*mWW^3*s^3*t^6 + 22888*mtt^3*mWW^4*s^3*t^6 + 148264*ep*mtt^3*mWW^4*s^3*t^6 + 62500*ep^2*mtt^3*mWW^4*s^3*t^6 - 1235080*ep^3*mtt^3*mWW^4*s^3*t^6 - 2798744*ep^4*mtt^3*mWW^4*s^3*t^6 - 1777968*ep^5*mtt^3*mWW^4*s^3*t^6 - 23816*mtt^2*mWW^5*s^3*t^6 - 240304*ep*mtt^2*mWW^5*s^3*t^6 - 865968*ep^2*mtt^2*mWW^5*s^3*t^6 - 1334740*ep^3*mtt^2*mWW^5*s^3*t^6 - 734784*ep^4*mtt^2*mWW^5*s^3*t^6 + 9648*ep^5*mtt^2*mWW^5*s^3*t^6 + 9488*mtt*mWW^6*s^3*t^6 + 123280*ep*mtt*mWW^6*s^3*t^6 + 599404*ep^2*mtt*mWW^6*s^3*t^6 + 1356816*ep^3*mtt*mWW^6*s^3*t^6 + 1432208*ep^4*mtt*mWW^6*s^3*t^6 + 566992*ep^5*mtt*mWW^6*s^3*t^6 - 888*mWW^7*s^3*t^6 - 17364*ep*mWW^7*s^3*t^6 - 110036*ep^2*mWW^7*s^3*t^6 - 302560*ep^3*mWW^7*s^3*t^6 - 377952*ep^4*mWW^7*s^3*t^6 - 176224*ep^5*mWW^7*s^3*t^6 - 1800*ep*mtt^6*s^4*t^6 - 16380*ep^2*mtt^6*s^4*t^6 - 52200*ep^3*mtt^6*s^4*t^6 - 70560*ep^4*mtt^6*s^4*t^6 - 34560*ep^5*mtt^6*s^4*t^6 + 4485*ep*mtt^5*mWW*s^4*t^6 + 38080*ep^2*mtt^5*mWW*s^4*t^6 + 109465*ep^3*mtt^5*mWW*s^4*t^6 + 128750*ep^4*mtt^5*mWW*s^4*t^6 + 52520*ep^5*mtt^5*mWW*s^4*t^6 + 7839*ep*mtt^4*mWW^2*s^4*t^6 + 80484*ep^2*mtt^4*mWW^2*s^4*t^6 + 293775*ep^3*mtt^4*mWW^2*s^4*t^6 + 456818*ep^4*mtt^4*mWW^2*s^4*t^6 + 256664*ep^5*mtt^4*mWW^2*s^4*t^6 + 2460*mtt^3*mWW^3*s^4*t^6 - 1596*ep*mtt^3*mWW^3*s^4*t^6 - 159716*ep^2*mtt^3*mWW^3*s^4*t^6 - 684316*ep^3*mtt^3*mWW^3*s^4*t^6 - 1071528*ep^4*mtt^3*mWW^3*s^4*t^6 - 576064*ep^5*mtt^3*mWW^3*s^4*t^6 - 6792*mtt^2*mWW^4*s^4*t^6 - 48004*ep*mtt^2*mWW^4*s^4*t^6 - 58040*ep^2*mtt^2*mWW^4*s^4*t^6 + 218632*ep^3*mtt^2*mWW^4*s^4*t^6 + 585184*ep^4*mtt^2*mWW^4*s^4*t^6 + 376160*ep^5*mtt^2*mWW^4*s^4*t^6 + 5636*mtt*mWW^5*s^4*t^6 + 56415*ep*mtt*mWW^5*s^4*t^6 + 201220*ep^2*mtt*mWW^5*s^4*t^6 + 313123*ep^3*mtt*mWW^5*s^4*t^6 + 190842*ep^4*mtt*mWW^5*s^4*t^6 + 20504*ep^5*mtt*mWW^5*s^4*t^6 - 1304*mWW^6*s^4*t^6 - 15995*ep*mWW^6*s^4*t^6 - 73264*ep^2*mWW^6*s^4*t^6 - 157679*ep^3*mWW^6*s^4*t^6 - 160178*ep^4*mWW^6*s^4*t^6 - 62200*ep^5*mWW^6*s^4*t^6 + 504*ep*mtt^5*s^5*t^6 + 4572*ep^2*mtt^5*s^5*t^6 + 14508*ep^3*mtt^5*s^5*t^6 + 19512*ep^4*mtt^5*s^5*t^6 + 9504*ep^5*mtt^5*s^5*t^6 - 1236*ep*mtt^4*mWW*s^5*t^6 - 10738*ep^2*mtt^4*mWW*s^5*t^6 - 32022*ep^3*mtt^4*mWW*s^5*t^6 - 39788*ep^4*mtt^4*mWW*s^5*t^6 - 17616*ep^5*mtt^4*mWW*s^5*t^6 + 360*ep*mtt^3*mWW^2*s^5*t^6 + 2052*ep^2*mtt^3*mWW^2*s^5*t^6 + 1260*ep^3*mtt^3*mWW^2*s^5*t^6 - 6696*ep^4*mtt^3*mWW^2*s^5*t^6 - 7776*ep^5*mtt^3*mWW^2*s^5*t^6 - 160*mtt^2*mWW^3*s^5*t^6 - 644*ep*mtt^2*mWW^3*s^5*t^6 + 3212*ep^2*mtt^2*mWW^3*s^5*t^6 + 19952*ep^3*mtt^2*mWW^3*s^5*t^6 + 31856*ep^4*mtt^2*mWW^3*s^5*t^6 + 14784*ep^5*mtt^2*mWW^3*s^5*t^6 + 680*mtt*mWW^4*s^5*t^6 + 6552*ep*mtt*mWW^4*s^5*t^6 + 22952*ep^2*mtt*mWW^4*s^5*t^6 + 36984*ep^3*mtt*mWW^4*s^5*t^6 + 28208*ep^4*mtt*mWW^4*s^5*t^6 + 9024*ep^5*mtt*mWW^4*s^5*t^6 - 520*mWW^5*s^5*t^6 - 5776*ep*mWW^5*s^5*t^6 - 24450*ep^2*mWW^5*s^5*t^6 - 49802*ep^3*mWW^5*s^5*t^6 - 49412*ep^4*mWW^5*s^5*t^6 - 19440*ep^5*mWW^5*s^5*t^6 - 48*ep*mtt^4*s^6*t^6 - 432*ep^2*mtt^4*s^6*t^6 - 1356*ep^3*mtt^4*s^6*t^6 - 1800*ep^4*mtt^4*s^6*t^6 - 864*ep^5*mtt^4*s^6*t^6 + 96*ep*mtt^3*mWW*s^6*t^6 + 864*ep^2*mtt^3*mWW*s^6*t^6 + 2712*ep^3*mtt^3*mWW*s^6*t^6 + 3600*ep^4*mtt^3*mWW*s^6*t^6 + 1728*ep^5*mtt^3*mWW*s^6*t^6 - 96*ep*mtt*mWW^3*s^6*t^6 - 864*ep^2*mtt*mWW^3*s^6*t^6 - 2712*ep^3*mtt*mWW^3*s^6*t^6 - 3600*ep^4*mtt*mWW^3*s^6*t^6 - 1728*ep^5*mtt*mWW^3*s^6*t^6 + 48*ep*mWW^4*s^6*t^6 + 432*ep^2*mWW^4*s^6*t^6 + 1356*ep^3*mWW^4*s^6*t^6 + 1800*ep^4*mWW^4*s^6*t^6 + 864*ep^5*mWW^4*s^6*t^6 + 828*ep*mtt^9*t^7 + 7542*ep^2*mtt^9*t^7 + 24066*ep^3*mtt^9*t^7 + 32580*ep^4*mtt^9*t^7 + 15984*ep^5*mtt^9*t^7 - 522*ep*mtt^8*mWW*t^7 - 3948*ep^2*mtt^8*mWW*t^7 - 9054*ep^3*mtt^8*mWW*t^7 - 6420*ep^4*mtt^8*mWW*t^7 + 144*ep^5*mtt^8*mWW*t^7 - 9942*ep*mtt^7*mWW^2*t^7 - 94992*ep^2*mtt^7*mWW^2*t^7 - 322638*ep^3*mtt^7*mWW^2*t^7 - 469092*ep^4*mtt^7*mWW^2*t^7 - 248496*ep^5*mtt^7*mWW^2*t^7 - 834*mtt^6*mWW^3*t^7 + 18093*ep*mtt^6*mWW^3*t^7 + 220242*ep^2*mtt^6*mWW^3*t^7 + 793917*ep^3*mtt^6*mWW^3*t^7 + 1181550*ep^4*mtt^6*mWW^3*t^7 + 633192*ep^5*mtt^6*mWW^3*t^7 + 4620*mtt^5*mWW^4*t^7 + 24183*ep*mtt^5*mWW^4*t^7 - 42396*ep^2*mtt^5*mWW^4*t^7 - 443673*ep^3*mtt^5*mWW^4*t^7 - 864510*ep^4*mtt^5*mWW^4*t^7 - 532584*ep^5*mtt^5*mWW^4*t^7 - 9486*mtt^4*mWW^5*t^7 - 99462*ep*mtt^4*mWW^5*t^7 - 384438*ep^2*mtt^4*mWW^5*t^7 - 672738*ep^3*mtt^4*mWW^5*t^7 - 502548*ep^4*mtt^4*mWW^5*t^7 - 101808*ep^5*mtt^4*mWW^5*t^7 + 9048*mtt^3*mWW^6*t^7 + 108924*ep*mtt^3*mWW^6*t^7 + 500400*ep^2*mtt^3*mWW^6*t^7 + 1093884*ep^3*mtt^3*mWW^6*t^7 + 1135176*ep^4*mtt^3*mWW^6*t^7 + 444768*ep^5*mtt^3*mWW^6*t^7 - 3918*mtt^2*mWW^7*t^7 - 49635*ep*mtt^2*mWW^7*t^7 - 240378*ep^2*mtt^2*mWW^7*t^7 - 554715*ep^3*mtt^2*mWW^7*t^7 - 610578*ep^4*mtt^2*mWW^7*t^7 - 256536*ep^5*mtt^2*mWW^7*t^7 + 540*mtt*mWW^8*t^7 + 7191*ep*mtt*mWW^8*t^7 + 36486*ep^2*mtt*mWW^8*t^7 + 87897*ep^3*mtt*mWW^8*t^7 + 100854*ep^4*mtt*mWW^8*t^7 + 44232*ep^5*mtt*mWW^8*t^7 + 30*mWW^9*t^7 + 342*ep*mWW^9*t^7 + 1482*ep^2*mWW^9*t^7 + 3054*ep^3*mWW^9*t^7 + 2988*ep^4*mWW^9*t^7 + 1104*ep^5*mWW^9*t^7 - 3600*ep*mtt^8*s*t^7 - 32760*ep^2*mtt^8*s*t^7 - 104400*ep^3*mtt^8*s*t^7 - 141120*ep^4*mtt^8*s*t^7 - 69120*ep^5*mtt^8*s*t^7 + 7230*ep*mtt^7*mWW*s*t^7 + 62540*ep^2*mtt^7*mWW*s*t^7 + 185050*ep^3*mtt^7*mWW*s*t^7 + 226780*ep^4*mtt^7*mWW*s*t^7 + 98000*ep^5*mtt^7*mWW*s*t^7 + 20460*ep*mtt^6*mWW^2*s*t^7 + 200892*ep^2*mtt^6*mWW^2*s*t^7 + 705568*ep^3*mtt^6*mWW^2*s*t^7 + 1063312*ep^4*mtt^6*mWW^2*s*t^7 + 583488*ep^5*mtt^6*mWW^2*s*t^7 + 3300*mtt^5*mWW^3*s*t^7 - 41431*ep*mtt^5*mWW^3*s*t^7 - 585490*ep^2*mtt^5*mWW^3*s*t^7 - 2181081*ep^3*mtt^5*mWW^3*s*t^7 - 3299898*ep^4*mtt^5*mWW^3*s*t^7 - 1788120*ep^5*mtt^5*mWW^3*s*t^7 - 14232*mtt^4*mWW^4*s*t^7 - 67643*ep*mtt^4*mWW^4*s*t^7 + 191052*ep^2*mtt^4*mWW^4*s*t^7 + 1552545*ep^3*mtt^4*mWW^4*s*t^7 + 2905414*ep^4*mtt^4*mWW^4*s*t^7 + 1751304*ep^5*mtt^4*mWW^4*s*t^7 + 22950*mtt^3*mWW^5*s*t^7 + 217978*ep*mtt^3*mWW^5*s*t^7 + 714054*ep^2*mtt^3*mWW^5*s*t^7 + 895838*ep^3*mtt^3*mWW^5*s*t^7 + 157444*ep^4*mtt^3*mWW^5*s*t^7 - 305744*ep^5*mtt^3*mWW^5*s*t^7 - 16758*mtt^2*mWW^6*s*t^7 - 193328*ep*mtt^2*mWW^6*s*t^7 - 841262*ep^2*mtt^2*mWW^6*s*t^7 - 1714812*ep^3*mtt^2*mWW^6*s*t^7 - 1621440*ep^4*mtt^2*mWW^6*s*t^7 - 557760*ep^5*mtt^2*mWW^6*s*t^7 + 5094*mtt*mWW^7*s*t^7 + 65879*ep*mtt*mWW^7*s*t^7 + 322552*ep^2*mtt*mWW^7*s*t^7 + 743777*ep^3*mtt*mWW^7*s*t^7 + 810010*ep^4*mtt*mWW^7*s*t^7 + 334168*ep^5*mtt*mWW^7*s*t^7 - 354*mWW^8*s*t^7 - 5545*ep*mWW^8*s*t^7 - 31578*ep^2*mWW^8*s*t^7 - 82485*ep^3*mWW^8*s*t^7 - 100502*ep^4*mWW^8*s*t^7 - 46216*ep^5*mWW^8*s*t^7 + 6120*ep*mtt^7*s^2*t^7 + 55620*ep^2*mtt^7*s^2*t^7 + 176940*ep^3*mtt^7*s^2*t^7 + 238680*ep^4*mtt^7*s^2*t^7 + 116640*ep^5*mtt^7*s^2*t^7 - 17430*ep*mtt^6*mWW*s^2*t^7 - 153600*ep^2*mtt^6*mWW*s^2*t^7 - 467630*ep^3*mtt^6*mWW*s^2*t^7 - 596580*ep^4*mtt^6*mWW*s^2*t^7 - 272560*ep^5*mtt^6*mWW*s^2*t^7 - 8110*ep*mtt^5*mWW^2*s^2*t^7 - 92832*ep^2*mtt^5*mWW^2*s^2*t^7 - 378030*ep^3*mtt^5*mWW^2*s^2*t^7 - 647164*ep^4*mtt^5*mWW^2*s^2*t^7 - 393984*ep^5*mtt^5*mWW^2*s^2*t^7 - 4682*mtt^4*mWW^3*s^2*t^7 + 22666*ep*mtt^4*mWW^3*s^2*t^7 + 492956*ep^2*mtt^4*mWW^3*s^2*t^7 + 1968544*ep^3*mtt^4*mWW^3*s^2*t^7 + 3069364*ep^4*mtt^4*mWW^3*s^2*t^7 + 1690592*ep^5*mtt^4*mWW^3*s^2*t^7 + 15706*mtt^3*mWW^4*s^2*t^7 + 79642*ep*mtt^3*mWW^4*s^2*t^7 - 161902*ep^2*mtt^3*mWW^4*s^2*t^7 - 1528746*ep^3*mtt^3*mWW^4*s^2*t^7 - 2898340*ep^4*mtt^3*mWW^4*s^2*t^7 - 1739840*ep^5*mtt^3*mWW^4*s^2*t^7 - 19010*mtt^2*mWW^5*s^2*t^7 - 167118*ep*mtt^2*mWW^5*s^2*t^7 - 465982*ep^2*mtt^2*mWW^5*s^2*t^7 - 336574*ep^3*mtt^2*mWW^5*s^2*t^7 + 419548*ep^4*mtt^2*mWW^5*s^2*t^7 + 516416*ep^5*mtt^2*mWW^5*s^2*t^7 + 9558*mtt*mWW^6*s^2*t^7 + 104824*ep*mtt*mWW^6*s^2*t^7 + 426762*ep^2*mtt*mWW^6*s^2*t^7 + 796096*ep^3*mtt*mWW^6*s^2*t^7 + 660608*ep^4*mtt*mWW^6*s^2*t^7 + 181632*ep^5*mtt*mWW^6*s^2*t^7 - 1572*mWW^7*s^2*t^7 - 20594*ep*mWW^7*s^2*t^7 - 101022*ep^2*mWW^7*s^2*t^7 - 230600*ep^3*mWW^7*s^2*t^7 - 246116*ep^4*mWW^7*s^2*t^7 - 98896*ep^5*mWW^7*s^2*t^7 - 5040*ep*mtt^6*s^3*t^7 - 45720*ep^2*mtt^6*s^3*t^7 - 145080*ep^3*mtt^6*s^3*t^7 - 195120*ep^4*mtt^6*s^3*t^7 - 95040*ep^5*mtt^6*s^3*t^7 + 15930*ep*mtt^5*mWW*s^3*t^7 + 141420*ep^2*mtt^5*mWW*s^3*t^7 + 435310*ep^3*mtt^5*mWW*s^3*t^7 + 563700*ep^4*mtt^5*mWW*s^3*t^7 + 262640*ep^5*mtt^5*mWW*s^3*t^7 - 7430*ep*mtt^4*mWW^2*s^3*t^7 - 56584*ep^2*mtt^4*mWW^2*s^3*t^7 - 133822*ep^3*mtt^4*mWW^2*s^3*t^7 - 105620*ep^4*mtt^4*mWW^2*s^3*t^7 - 10224*ep^5*mtt^4*mWW^2*s^3*t^7 + 2640*mtt^3*mWW^3*s^3*t^7 + 6576*ep*mtt^3*mWW^3*s^3*t^7 - 98600*ep^2*mtt^3*mWW^3*s^3*t^7 - 519936*ep^3*mtt^3*mWW^3*s^3*t^7 - 895936*ep^4*mtt^3*mWW^3*s^3*t^7 - 519264*ep^5*mtt^3*mWW^3*s^3*t^7 - 7292*mtt^2*mWW^4*s^3*t^7 - 47600*ep*mtt^2*mWW^4*s^3*t^7 - 24696*ep^2*mtt^2*mWW^4*s^3*t^7 + 370692*ep^3*mtt^2*mWW^4*s^3*t^7 + 844632*ep^4*mtt^2*mWW^4*s^3*t^7 + 533184*ep^5*mtt^2*mWW^4*s^3*t^7 + 6464*mtt*mWW^5*s^3*t^7 + 55942*ep*mtt*mWW^5*s^3*t^7 + 151492*ep^2*mtt*mWW^5*s^3*t^7 + 102082*ep^3*mtt*mWW^5*s^3*t^7 - 138548*ep^4*mtt*mWW^5*s^3*t^7 - 158992*ep^5*mtt*mWW^5*s^3*t^7 - 1812*mWW^6*s^3*t^7 - 18042*ep*mWW^6*s^3*t^7 - 64240*ep^2*mWW^6*s^3*t^7 - 99262*ep^3*mWW^6*s^3*t^7 - 58900*ep^4*mWW^6*s^3*t^7 - 4624*ep^5*mWW^6*s^3*t^7 + 1980*ep*mtt^5*s^4*t^7 + 17910*ep^2*mtt^5*s^4*t^7 + 56610*ep^3*mtt^5*s^4*t^7 + 75780*ep^4*mtt^5*s^4*t^7 + 36720*ep^5*mtt^5*s^4*t^7 - 5880*ep*mtt^4*mWW*s^4*t^7 - 52460*ep^2*mtt^4*mWW*s^4*t^7 - 162660*ep^3*mtt^4*mWW*s^4*t^7 - 212680*ep^4*mtt^4*mWW*s^4*t^7 - 100320*ep^5*mtt^4*mWW*s^4*t^7 + 5064*ep*mtt^3*mWW^2*s^4*t^7 + 43700*ep^2*mtt^3*mWW^2*s^4*t^7 + 128988*ep^3*mtt^3*mWW^2*s^4*t^7 + 158008*ep^4*mtt^3*mWW^2*s^4*t^7 + 68640*ep^5*mtt^3*mWW^2*s^4*t^7 - 448*mtt^2*mWW^3*s^4*t^7 - 5204*ep*mtt^2*mWW^3*s^4*t^7 - 20924*ep^2*mtt^2*mWW^3*s^4*t^7 - 33232*ep^3*mtt^2*mWW^3*s^4*t^7 - 15792*ep^4*mtt^2*mWW^3*s^4*t^7 + 2880*ep^5*mtt^2*mWW^3*s^4*t^7 + 1208*mtt*mWW^4*s^4*t^7 + 11768*ep*mtt*mWW^4*s^4*t^7 + 40546*ep^2*mtt*mWW^4*s^4*t^7 + 58642*ep^3*mtt*mWW^4*s^4*t^7 + 29556*ep^4*mtt*mWW^4*s^4*t^7 - 720*ep^5*mtt*mWW^4*s^4*t^7 - 760*mWW^5*s^4*t^7 - 7920*ep*mWW^5*s^4*t^7 - 30548*ep^2*mWW^5*s^4*t^7 - 54348*ep^3*mWW^5*s^4*t^7 - 44184*ep^4*mWW^5*s^4*t^7 - 12960*ep^5*mWW^5*s^4*t^7 - 288*ep*mtt^4*s^5*t^7 - 2592*ep^2*mtt^4*s^5*t^7 - 8136*ep^3*mtt^4*s^5*t^7 - 10800*ep^4*mtt^4*s^5*t^7 - 5184*ep^5*mtt^4*s^5*t^7 + 672*ep*mtt^3*mWW*s^5*t^7 + 6048*ep^2*mtt^3*mWW*s^5*t^7 + 18984*ep^3*mtt^3*mWW*s^5*t^7 + 25200*ep^4*mtt^3*mWW*s^5*t^7 + 12096*ep^5*mtt^3*mWW*s^5*t^7 - 288*ep*mtt^2*mWW^2*s^5*t^7 - 2592*ep^2*mtt^2*mWW^2*s^5*t^7 - 8136*ep^3*mtt^2*mWW^2*s^5*t^7 - 10800*ep^4*mtt^2*mWW^2*s^5*t^7 - 5184*ep^5*mtt^2*mWW^2*s^5*t^7 - 288*ep*mtt*mWW^3*s^5*t^7 - 2592*ep^2*mtt*mWW^3*s^5*t^7 - 8136*ep^3*mtt*mWW^3*s^5*t^7 - 10800*ep^4*mtt*mWW^3*s^5*t^7 - 5184*ep^5*mtt*mWW^3*s^5*t^7 + 192*ep*mWW^4*s^5*t^7 + 1728*ep^2*mWW^4*s^5*t^7 + 5424*ep^3*mWW^4*s^5*t^7 + 7200*ep^4*mWW^4*s^5*t^7 + 3456*ep^5*mWW^4*s^5*t^7 - 1440*ep*mtt^8*t^8 - 13080*ep^2*mtt^8*t^8 - 41580*ep^3*mtt^8*t^8 - 56040*ep^4*mtt^8*t^8 - 27360*ep^5*mtt^8*t^8 + 3804*ep*mtt^7*mWW*t^8 + 34032*ep^2*mtt^7*mWW*t^8 + 105900*ep^3*mtt^7*mWW*t^8 + 138984*ep^4*mtt^7*mWW*t^8 + 65760*ep^5*mtt^7*mWW*t^8 + 2025*ep*mtt^6*mWW^2*t^8 + 21252*ep^2*mtt^6*mWW^2*t^8 + 80109*ep^3*mtt^6*mWW^2*t^8 + 128598*ep^4*mtt^6*mWW^2*t^8 + 74376*ep^5*mtt^6*mWW^2*t^8 + 456*mtt^5*mWW^3*t^8 - 12201*ep*mtt^5*mWW^3*t^8 - 142344*ep^2*mtt^5*mWW^3*t^8 - 507765*ep^3*mtt^5*mWW^3*t^8 - 751254*ep^4*mtt^5*mWW^3*t^8 - 400392*ep^5*mtt^5*mWW^3*t^8 - 2322*mtt^4*mWW^4*t^8 - 3414*ep*mtt^4*mWW^4*t^8 + 103218*ep^2*mtt^4*mWW^4*t^8 + 493998*ep^3*mtt^4*mWW^4*t^8 + 815916*ep^4*mtt^4*mWW^4*t^8 + 461904*ep^5*mtt^4*mWW^4*t^8 + 4392*mtt^3*mWW^5*t^8 + 38502*ep*mtt^3*mWW^5*t^8 + 106716*ep^2*mtt^3*mWW^5*t^8 + 73470*ep^3*mtt^3*mWW^5*t^8 - 105420*ep^4*mtt^3*mWW^5*t^8 - 126480*ep^5*mtt^3*mWW^5*t^8 - 3804*mtt^2*mWW^6*t^8 - 42951*ep*mtt^2*mWW^6*t^8 - 183228*ep^2*mtt^2*mWW^6*t^8 - 368043*ep^3*mtt^2*mWW^6*t^8 - 345210*ep^4*mtt^2*mWW^6*t^8 - 118584*ep^5*mtt^2*mWW^6*t^8 + 1440*mtt*mWW^7*t^8 + 17799*ep*mtt*mWW^7*t^8 + 84060*ep^2*mtt*mWW^7*t^8 + 189195*ep^3*mtt*mWW^7*t^8 + 203130*ep^4*mtt*mWW^7*t^8 + 83256*ep^5*mtt*mWW^7*t^8 - 162*mWW^8*t^8 - 2124*ep*mWW^8*t^8 - 10626*ep^2*mWW^8*t^8 - 25284*ep^3*mWW^8*t^8 - 28704*ep^4*mWW^8*t^8 - 12480*ep^5*mWW^8*t^8 + 5040*ep*mtt^7*s*t^8 + 45720*ep^2*mtt^7*s*t^8 + 145080*ep^3*mtt^7*s*t^8 + 195120*ep^4*mtt^7*s*t^8 + 95040*ep^5*mtt^7*s*t^8 - 16308*ep*mtt^6*mWW*s*t^8 - 146234*ep^2*mtt^6*mWW*s*t^8 - 456590*ep^3*mtt^6*mWW*s*t^8 - 601948*ep^4*mtt^6*mWW*s*t^8 - 286480*ep^5*mtt^6*mWW*s*t^8 + 9438*ep*mtt^5*mWW^2*s*t^8 + 78280*ep^2*mtt^5*mWW^2*s*t^8 + 215886*ep^3*mtt^5*mWW^2*s*t^8 + 236216*ep^4*mtt^5*mWW^2*s*t^8 + 84480*ep^5*mtt^5*mWW^2*s*t^8 - 1306*mtt^4*mWW^3*s*t^8 + 9920*ep*mtt^4*mWW^3*s*t^8 + 174526*ep^2*mtt^4*mWW^3*s*t^8 + 688480*ep^3*mtt^4*mWW^3*s*t^8 + 1081600*ep^4*mtt^4*mWW^3*s*t^8 + 603520*ep^5*mtt^4*mWW^3*s*t^8 + 5026*mtt^3*mWW^4*s*t^8 + 13514*ep*mtt^3*mWW^4*s*t^8 - 164138*ep^2*mtt^3*mWW^4*s*t^8 - 866142*ep^3*mtt^3*mWW^4*s*t^8 - 1471092*ep^4*mtt^3*mWW^4*s*t^8 - 843888*ep^5*mtt^3*mWW^4*s*t^8 - 7038*mtt^2*mWW^5*s*t^8 - 53934*ep*mtt^2*mWW^5*s*t^8 - 99436*ep^2*mtt^2*mWW^5*s*t^8 + 114912*ep^3*mtt^2*mWW^5*s*t^8 + 491680*ep^4*mtt^2*mWW^5*s*t^8 + 364416*ep^5*mtt^2*mWW^5*s*t^8 + 4222*mtt*mWW^6*s*t^8 + 43024*ep*mtt*mWW^6*s*t^8 + 159146*ep^2*mtt*mWW^6*s*t^8 + 259232*ep^3*mtt*mWW^6*s*t^8 + 168284*ep^4*mtt*mWW^6*s*t^8 + 19952*ep^5*mtt*mWW^6*s*t^8 - 904*mWW^7*s*t^8 - 10694*ep*mWW^7*s*t^8 - 47864*ep^2*mWW^7*s*t^8 - 100858*ep^3*mWW^7*s*t^8 - 99860*ep^4*mWW^7*s*t^8 - 37040*ep^5*mWW^7*s*t^8 - 6480*ep*mtt^6*s^2*t^8 - 58680*ep^2*mtt^6*s^2*t^8 - 185760*ep^3*mtt^6*s^2*t^8 - 249120*ep^4*mtt^6*s^2*t^8 - 120960*ep^5*mtt^6*s^2*t^8 + 22224*ep*mtt^5*mWW*s^2*t^8 + 199462*ep^2*mtt^5*mWW*s^2*t^8 + 623630*ep^3*mtt^5*mWW*s^2*t^8 + 823724*ep^4*mtt^5*mWW*s^2*t^8 + 393040*ep^5*mtt^5*mWW*s^2*t^8 - 22412*ep*mtt^4*mWW^2*s^2*t^8 - 196286*ep^2*mtt^4*mWW^2*s^2*t^8 - 592438*ep^3*mtt^4*mWW^2*s^2*t^8 - 747020*ep^4*mtt^4*mWW^2*s^2*t^8 - 336304*ep^5*mtt^4*mWW^2*s^2*t^8 + 1308*mtt^3*mWW^3*s^2*t^8 + 11282*ep*mtt^3*mWW^3*s^2*t^8 + 21096*ep^2*mtt^3*mWW^3*s^2*t^8 - 50190*ep^3*mtt^3*mWW^3*s^2*t^8 - 190916*ep^4*mtt^3*mWW^3*s^2*t^8 - 149680*ep^5*mtt^3*mWW^3*s^2*t^8 - 3760*mtt^2*mWW^4*s^2*t^8 - 21484*ep*mtt^2*mWW^4*s^2*t^8 + 17360*ep^2*mtt^2*mWW^4*s^2*t^8 + 299904*ep^3*mtt^2*mWW^4*s^2*t^8 + 606464*ep^4*mtt^2*mWW^4*s^2*t^8 + 373696*ep^5*mtt^2*mWW^4*s^2*t^8 + 3572*mtt*mWW^5*s^2*t^8 + 26674*ep*mtt*mWW^5*s^2*t^8 + 44594*ep^2*mtt*mWW^5*s^2*t^8 - 72804*ep^3*mtt*mWW^5*s^2*t^8 - 260448*ep^4*mtt*mWW^5*s^2*t^8 - 184128*ep^5*mtt*mWW^5*s^2*t^8 - 1120*mWW^6*s^2*t^8 - 9804*ep*mWW^6*s^2*t^8 - 27546*ep^2*mWW^6*s^2*t^8 - 22342*ep^3*mWW^6*s^2*t^8 + 17316*ep^4*mWW^6*s^2*t^8 + 24336*ep^5*mWW^6*s^2*t^8 + 3600*ep*mtt^5*s^3*t^8 + 32520*ep^2*mtt^5*s^3*t^8 + 102600*ep^3*mtt^5*s^3*t^8 + 137040*ep^4*mtt^5*s^3*t^8 + 66240*ep^5*mtt^5*s^3*t^8 - 11640*ep*mtt^4*mWW*s^3*t^8 - 104540*ep^2*mtt^4*mWW*s^3*t^8 - 327180*ep^3*mtt^4*mWW*s^3*t^8 - 432760*ep^4*mtt^4*mWW*s^3*t^8 - 206880*ep^5*mtt^4*mWW*s^3*t^8 + 12816*ep*mtt^3*mWW^2*s^3*t^8 + 113800*ep^2*mtt^3*mWW^2*s^3*t^8 + 350472*ep^3*mtt^3*mWW^2*s^3*t^8 + 454352*ep^4*mtt^3*mWW^2*s^3*t^8 + 212160*ep^5*mtt^3*mWW^2*s^3*t^8 - 400*mtt^2*mWW^3*s^3*t^8 - 9324*ep*mtt^2*mWW^3*s^3*t^8 - 60196*ep^2*mtt^2*mWW^3*s^3*t^8 - 157176*ep^3*mtt^2*mWW^3*s^3*t^8 - 178048*ep^4*mtt^2*mWW^3*s^3*t^8 - 72576*ep^5*mtt^2*mWW^3*s^3*t^8 + 936*mtt*mWW^4*s^3*t^8 + 9952*ep*mtt*mWW^4*s^3*t^8 + 37952*ep^2*mtt*mWW^4*s^3*t^8 + 61616*ep^3*mtt*mWW^4*s^3*t^8 + 37024*ep^4*mtt*mWW^4*s^3*t^8 + 1920*ep^5*mtt*mWW^4*s^3*t^8 - 536*mWW^5*s^3*t^8 - 5452*ep*mWW^5*s^3*t^8 - 19968*ep^2*mWW^5*s^3*t^8 - 31724*ep^3*mWW^5*s^3*t^8 - 19624*ep^4*mWW^5*s^3*t^8 - 2016*ep^5*mWW^5*s^3*t^8 - 720*ep*mtt^4*s^4*t^8 - 6480*ep^2*mtt^4*s^4*t^8 - 20340*ep^3*mtt^4*s^4*t^8 - 27000*ep^4*mtt^4*s^4*t^8 - 12960*ep^5*mtt^4*s^4*t^8 + 1920*ep*mtt^3*mWW*s^4*t^8 + 17280*ep^2*mtt^3*mWW*s^4*t^8 + 54240*ep^3*mtt^3*mWW*s^4*t^8 + 72000*ep^4*mtt^3*mWW*s^4*t^8 + 34560*ep^5*mtt^3*mWW*s^4*t^8 - 1440*ep*mtt^2*mWW^2*s^4*t^8 - 12960*ep^2*mtt^2*mWW^2*s^4*t^8 - 40680*ep^3*mtt^2*mWW^2*s^4*t^8 - 54000*ep^4*mtt^2*mWW^2*s^4*t^8 - 25920*ep^5*mtt^2*mWW^2*s^4*t^8 + 240*ep*mWW^4*s^4*t^8 + 2160*ep^2*mWW^4*s^4*t^8 + 6780*ep^3*mWW^4*s^4*t^8 + 9000*ep^4*mWW^4*s^4*t^8 + 4320*ep^5*mWW^4*s^4*t^8 + 1500*ep*mtt^7*t^9 + 13590*ep^2*mtt^7*t^9 + 43050*ep^3*mtt^7*t^9 + 57780*ep^4*mtt^7*t^9 + 28080*ep^5*mtt^7*t^9 - 5247*ep*mtt^6*mWW*t^9 - 47352*ep^2*mtt^6*mWW*t^9 - 149187*ep^3*mtt^6*mWW*t^9 - 198906*ep^4*mtt^6*mWW*t^9 - 95928*ep^5*mtt^6*mWW*t^9 + 4839*ep*mtt^5*mWW^2*t^9 + 42834*ep^2*mtt^5*mWW^2*t^9 + 131277*ep^3*mtt^5*mWW^2*t^9 + 168990*ep^4*mtt^5*mWW^2*t^9 + 78120*ep^5*mtt^5*mWW^2*t^9 - 126*mtt^4*mWW^3*t^9 + 1866*ep*mtt^4*mWW^3*t^9 + 26214*ep^2*mtt^4*mWW^3*t^9 + 100962*ep^3*mtt^4*mWW^3*t^9 + 158196*ep^4*mtt^4*mWW^3*t^9 + 88368*ep^5*mtt^4*mWW^3*t^9 + 552*mtt^3*mWW^4*t^9 - 2640*ep*mtt^3*mWW^4*t^9 - 57054*ep^2*mtt^3*mWW^4*t^9 - 225774*ep^3*mtt^3*mWW^4*t^9 - 347724*ep^4*mtt^3*mWW^4*t^9 - 188880*ep^5*mtt^3*mWW^4*t^9 - 900*mtt^2*mWW^5*t^9 - 4461*ep*mtt^2*mWW^5*t^9 + 10428*ep^2*mtt^2*mWW^5*t^9 + 92535*ep^3*mtt^2*mWW^5*t^9 + 174306*ep^4*mtt^2*mWW^5*t^9 + 104472*ep^5*mtt^2*mWW^5*t^9 + 648*mtt*mWW^6*t^9 + 6165*ep*mtt*mWW^6*t^9 + 20262*ep^2*mtt*mWW^6*t^9 + 25791*ep^3*mtt*mWW^6*t^9 + 5802*ep^4*mtt*mWW^6*t^9 - 7368*ep^5*mtt*mWW^6*t^9 - 174*mWW^7*t^9 - 2022*ep*mWW^7*t^9 - 8922*ep^2*mWW^7*t^9 - 18654*ep^3*mWW^7*t^9 - 18444*ep^4*mWW^7*t^9 - 6864*ep^5*mWW^7*t^9 - 3960*ep*mtt^6*s*t^9 - 35820*ep^2*mtt^6*s*t^9 - 113220*ep^3*mtt^6*s*t^9 - 151560*ep^4*mtt^6*s*t^9 - 73440*ep^5*mtt^6*s*t^9 + 14439*ep*mtt^5*mWW*s*t^9 + 130144*ep^2*mtt^5*mWW*s*t^9 + 409339*ep^3*mtt^5*mWW*s*t^9 + 544682*ep^4*mtt^5*mWW*s*t^9 + 262136*ep^5*mtt^5*mWW*s*t^9 - 17853*ep*mtt^4*mWW^2*s*t^9 - 159586*ep^2*mtt^4*mWW^2*s*t^9 - 496035*ep^3*mtt^4*mWW^2*s*t^9 - 650202*ep^4*mtt^4*mWW^2*s*t^9 - 307384*ep^5*mtt^4*mWW^2*s*t^9 + 272*mtt^3*mWW^3*s*t^9 + 8382*ep*mtt^3*mWW^3*s*t^9 + 57736*ep^2*mtt^3*mWW^3*s*t^9 + 152254*ep^3*mtt^3*mWW^3*s*t^9 + 168004*ep^4*mtt^3*mWW^3*s*t^9 + 63792*ep^5*mtt^3*mWW^3*s*t^9 - 828*mtt^2*mWW^4*s*t^9 - 3120*ep*mtt^2*mWW^4*s*t^9 + 19748*ep^2*mtt^2*mWW^4*s*t^9 + 123056*ep^3*mtt^2*mWW^4*s*t^9 + 221440*ep^4*mtt^2*mWW^4*s*t^9 + 131584*ep^5*mtt^2*mWW^4*s*t^9 + 840*mtt*mWW^5*s*t^9 + 4071*ep*mtt*mWW^5*s*t^9 - 10160*ep^2*mtt*mWW^5*s*t^9 - 86109*ep^3*mtt*mWW^5*s*t^9 - 160134*ep^4*mtt*mWW^5*s*t^9 - 95048*ep^5*mtt*mWW^5*s*t^9 - 284*mWW^6*s*t^9 - 1959*ep*mWW^6*s*t^9 - 2062*ep^2*mWW^6*s*t^9 + 10715*ep^3*mWW^6*s*t^9 + 27770*ep^4*mWW^6*s*t^9 + 18360*ep^5*mWW^6*s*t^9 + 3420*ep*mtt^5*s^2*t^9 + 30870*ep^2*mtt^5*s^2*t^9 + 97290*ep^3*mtt^5*s^2*t^9 + 129780*ep^4*mtt^5*s^2*t^9 + 62640*ep^5*mtt^5*s^2*t^9 - 11892*ep*mtt^4*mWW*s^2*t^9 - 107074*ep^2*mtt^4*mWW*s^2*t^9 - 336294*ep^3*mtt^4*mWW*s^2*t^9 - 446732*ep^4*mtt^4*mWW*s^2*t^9 - 214608*ep^5*mtt^4*mWW*s^2*t^9 + 15048*ep*mtt^3*mWW^2*s^2*t^9 + 134868*ep^2*mtt^3*mWW^2*s^2*t^9 + 420876*ep^3*mtt^3*mWW^2*s^2*t^9 + 554712*ep^4*mtt^3*mWW^2*s^2*t^9 + 264096*ep^5*mtt^3*mWW^2*s^2*t^9 - 160*mtt^2*mWW^3*s^2*t^9 - 9788*ep*mtt^2*mWW^3*s^2*t^9 - 78312*ep^2*mtt^2*mWW^3*s^2*t^9 - 231796*ep^3*mtt^2*mWW^3*s^2*t^9 - 293240*ep^4*mtt^2*mWW^3*s^2*t^9 - 134304*ep^5*mtt^2*mWW^3*s^2*t^9 + 344*mtt*mWW^4*s^2*t^9 + 5104*ep*mtt*mWW^4*s^2*t^9 + 26506*ep^2*mtt*mWW^4*s^2*t^9 + 60026*ep^3*mtt*mWW^4*s^2*t^9 + 59844*ep^4*mtt*mWW^4*s^2*t^9 + 20976*ep^5*mtt*mWW^4*s^2*t^9 - 184*mWW^5*s^2*t^9 - 1892*ep*mWW^5*s^2*t^9 - 6858*ep^2*mWW^5*s^2*t^9 - 10102*ep^3*mWW^5*s^2*t^9 - 4364*ep^4*mWW^5*s^2*t^9 + 1200*ep^5*mWW^5*s^2*t^9 - 960*ep*mtt^4*s^3*t^9 - 8640*ep^2*mtt^4*s^3*t^9 - 27120*ep^3*mtt^4*s^3*t^9 - 36000*ep^4*mtt^4*s^3*t^9 - 17280*ep^5*mtt^4*s^3*t^9 + 2880*ep*mtt^3*mWW*s^3*t^9 + 25920*ep^2*mtt^3*mWW*s^3*t^9 + 81360*ep^3*mtt^3*mWW*s^3*t^9 + 108000*ep^4*mtt^3*mWW*s^3*t^9 + 51840*ep^5*mtt^3*mWW*s^3*t^9 - 2880*ep*mtt^2*mWW^2*s^3*t^9 - 25920*ep^2*mtt^2*mWW^2*s^3*t^9 - 81360*ep^3*mtt^2*mWW^2*s^3*t^9 - 108000*ep^4*mtt^2*mWW^2*s^3*t^9 - 51840*ep^5*mtt^2*mWW^2*s^3*t^9 + 960*ep*mtt*mWW^3*s^3*t^9 + 8640*ep^2*mtt*mWW^3*s^3*t^9 + 27120*ep^3*mtt*mWW^3*s^3*t^9 + 36000*ep^4*mtt*mWW^3*s^3*t^9 + 17280*ep^5*mtt*mWW^3*s^3*t^9 - 936*ep*mtt^6*t^10 - 8460*ep^2*mtt^6*t^10 - 26712*ep^3*mtt^6*t^10 - 35712*ep^4*mtt^6*t^10 - 17280*ep^5*mtt^6*t^10 + 3621*ep*mtt^5*mWW*t^10 + 32700*ep^2*mtt^5*mWW*t^10 + 103125*ep^3*mtt^5*mWW*t^10 + 137670*ep^4*mtt^5*mWW*t^10 + 66504*ep^5*mtt^5*mWW*t^10 - 4929*ep*mtt^4*mWW^2*t^10 - 44400*ep^2*mtt^4*mWW^2*t^10 - 139533*ep^3*mtt^4*mWW^2*t^10 - 185478*ep^4*mtt^4*mWW^2*t^10 - 89160*ep^5*mtt^4*mWW^2*t^10 + 12*mtt^3*mWW^3*t^10 + 2316*ep*mtt^3*mWW^3*t^10 + 19896*ep^2*mtt^3*mWW^3*t^10 + 60456*ep^3*mtt^3*mWW^3*t^10 + 77616*ep^4*mtt^3*mWW^3*t^10 + 35904*ep^5*mtt^3*mWW^3*t^10 - 36*mtt^2*mWW^4*t^10 + 456*ep*mtt^2*mWW^4*t^10 + 6612*ep^2*mtt^2*mWW^4*t^10 + 25260*ep^3*mtt^2*mWW^4*t^10 + 39000*ep^4*mtt^2*mWW^4*t^10 + 21408*ep^5*mtt^2*mWW^4*t^10 + 36*mtt*mWW^5*t^10 - 633*ep*mtt*mWW^5*t^10 - 8052*ep^2*mtt*mWW^5*t^10 - 29109*ep^3*mtt*mWW^5*t^10 - 43014*ep^4*mtt*mWW^5*t^10 - 22728*ep^5*mtt*mWW^5*t^10 - 12*mWW^6*t^10 + 105*ep*mWW^6*t^10 + 1704*ep^2*mWW^6*t^10 + 6513*ep^3*mWW^6*t^10 + 9918*ep^4*mWW^6*t^10 + 5352*ep^5*mWW^6*t^10 + 1656*ep*mtt^5*s*t^10 + 14940*ep^2*mtt^5*s*t^10 + 47052*ep^3*mtt^5*s*t^10 + 62712*ep^4*mtt^5*s*t^10 + 30240*ep^5*mtt^5*s*t^10 - 6180*ep*mtt^4*mWW*s*t^10 - 55706*ep^2*mtt^4*mWW*s*t^10 - 175230*ep^3*mtt^4*mWW*s*t^10 - 233212*ep^4*mtt^4*mWW*s*t^10 - 112272*ep^5*mtt^4*mWW*s*t^10 + 8616*ep*mtt^3*mWW^2*s*t^10 + 77540*ep^2*mtt^3*mWW^2*s*t^10 + 243372*ep^3*mtt^3*mWW^2*s*t^10 + 323032*ep^4*mtt^3*mWW^2*s*t^10 + 155040*ep^5*mtt^3*mWW^2*s*t^10 - 24*mtt^2*mWW^3*s*t^10 - 5580*ep*mtt^2*mWW^3*s*t^10 - 48732*ep^2*mtt^2*mWW^3*s*t^10 - 150768*ep^3*mtt^2*mWW^3*s*t^10 - 197808*ep^4*mtt^2*mWW^3*s*t^10 - 93888*ep^5*mtt^2*mWW^3*s*t^10 + 48*mtt*mWW^4*s*t^10 + 1752*ep*mtt*mWW^4*s*t^10 + 12968*ep^2*mtt*mWW^4*s*t^10 + 37080*ep^3*mtt*mWW^4*s*t^10 + 45808*ep^4*mtt*mWW^4*s*t^10 + 20544*ep^5*mtt*mWW^4*s*t^10 - 24*mWW^5*s*t^10 - 264*ep*mWW^5*s*t^10 - 1010*ep^2*mWW^5*s*t^10 - 1506*ep^3*mWW^5*s*t^10 - 532*ep^4*mWW^5*s*t^10 + 336*ep^5*mWW^5*s*t^10 - 720*ep*mtt^4*s^2*t^10 - 6480*ep^2*mtt^4*s^2*t^10 - 20340*ep^3*mtt^4*s^2*t^10 - 27000*ep^4*mtt^4*s^2*t^10 - 12960*ep^5*mtt^4*s^2*t^10 + 2400*ep*mtt^3*mWW*s^2*t^10 + 21600*ep^2*mtt^3*mWW*s^2*t^10 + 67800*ep^3*mtt^3*mWW*s^2*t^10 + 90000*ep^4*mtt^3*mWW*s^2*t^10 + 43200*ep^5*mtt^3*mWW*s^2*t^10 - 2880*ep*mtt^2*mWW^2*s^2*t^10 - 25920*ep^2*mtt^2*mWW^2*s^2*t^10 - 81360*ep^3*mtt^2*mWW^2*s^2*t^10 - 108000*ep^4*mtt^2*mWW^2*s^2*t^10 - 51840*ep^5*mtt^2*mWW^2*s^2*t^10 + 1440*ep*mtt*mWW^3*s^2*t^10 + 12960*ep^2*mtt*mWW^3*s^2*t^10 + 40680*ep^3*mtt*mWW^3*s^2*t^10 + 54000*ep^4*mtt*mWW^3*s^2*t^10 + 25920*ep^5*mtt*mWW^3*s^2*t^10 - 240*ep*mWW^4*s^2*t^10 - 2160*ep^2*mWW^4*s^2*t^10 - 6780*ep^3*mWW^4*s^2*t^10 - 9000*ep^4*mWW^4*s^2*t^10 - 4320*ep^5*mWW^4*s^2*t^10 + 324*ep*mtt^5*t^11 + 2922*ep^2*mtt^5*t^11 + 9198*ep^3*mtt^5*t^11 + 12252*ep^4*mtt^5*t^11 + 5904*ep^5*mtt^5*t^11 - 1296*ep*mtt^4*mWW*t^11 - 11688*ep^2*mtt^4*mWW*t^11 - 36792*ep^3*mtt^4*mWW*t^11 - 49008*ep^4*mtt^4*mWW*t^11 - 23616*ep^5*mtt^4*mWW*t^11 + 1944*ep*mtt^3*mWW^2*t^11 + 17532*ep^2*mtt^3*mWW^2*t^11 + 55188*ep^3*mtt^3*mWW^2*t^11 + 73512*ep^4*mtt^3*mWW^2*t^11 + 35424*ep^5*mtt^3*mWW^2*t^11 - 1296*ep*mtt^2*mWW^3*t^11 - 11688*ep^2*mtt^2*mWW^3*t^11 - 36792*ep^3*mtt^2*mWW^3*t^11 - 49008*ep^4*mtt^2*mWW^3*t^11 - 23616*ep^5*mtt^2*mWW^3*t^11 + 324*ep*mtt*mWW^4*t^11 + 2922*ep^2*mtt*mWW^4*t^11 + 9198*ep^3*mtt*mWW^4*t^11 + 12252*ep^4*mtt*mWW^4*t^11 + 5904*ep^5*mtt*mWW^4*t^11 - 288*ep*mtt^4*s*t^11 - 2592*ep^2*mtt^4*s*t^11 - 8136*ep^3*mtt^4*s*t^11 - 10800*ep^4*mtt^4*s*t^11 - 5184*ep^5*mtt^4*s*t^11 + 1056*ep*mtt^3*mWW*s*t^11 + 9504*ep^2*mtt^3*mWW*s*t^11 + 29832*ep^3*mtt^3*mWW*s*t^11 + 39600*ep^4*mtt^3*mWW*s*t^11 + 19008*ep^5*mtt^3*mWW*s*t^11 - 1440*ep*mtt^2*mWW^2*s*t^11 - 12960*ep^2*mtt^2*mWW^2*s*t^11 - 40680*ep^3*mtt^2*mWW^2*s*t^11 - 54000*ep^4*mtt^2*mWW^2*s*t^11 - 25920*ep^5*mtt^2*mWW^2*s*t^11 + 864*ep*mtt*mWW^3*s*t^11 + 7776*ep^2*mtt*mWW^3*s*t^11 + 24408*ep^3*mtt*mWW^3*s*t^11 + 32400*ep^4*mtt*mWW^3*s*t^11 + 15552*ep^5*mtt*mWW^3*s*t^11 - 192*ep*mWW^4*s*t^11 - 1728*ep^2*mWW^4*s*t^11 - 5424*ep^3*mWW^4*s*t^11 - 7200*ep^4*mWW^4*s*t^11 - 3456*ep^5*mWW^4*s*t^11 - 48*ep*mtt^4*t^12 - 432*ep^2*mtt^4*t^12 - 1356*ep^3*mtt^4*t^12 - 1800*ep^4*mtt^4*t^12 - 864*ep^5*mtt^4*t^12 + 192*ep*mtt^3*mWW*t^12 + 1728*ep^2*mtt^3*mWW*t^12 + 5424*ep^3*mtt^3*mWW*t^12 + 7200*ep^4*mtt^3*mWW*t^12 + 3456*ep^5*mtt^3*mWW*t^12 - 288*ep*mtt^2*mWW^2*t^12 - 2592*ep^2*mtt^2*mWW^2*t^12 - 8136*ep^3*mtt^2*mWW^2*t^12 - 10800*ep^4*mtt^2*mWW^2*t^12 - 5184*ep^5*mtt^2*mWW^2*t^12 + 192*ep*mtt*mWW^3*t^12 + 1728*ep^2*mtt*mWW^3*t^12 + 5424*ep^3*mtt*mWW^3*t^12 + 7200*ep^4*mtt*mWW^3*t^12 + 3456*ep^5*mtt*mWW^3*t^12 - 48*ep*mWW^4*t^12 - 432*ep^2*mWW^4*t^12 - 1356*ep^3*mWW^4*t^12 - 1800*ep^4*mWW^4*t^12 - 864*ep^5*mWW^4*t^12))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (24*ep^2*mtt^5*mWW^8*s^3 + 256*ep^3*mtt^5*mWW^8*s^3 + 1032*ep^4*mtt^5*mWW^8*s^3 + 1984*ep^5*mtt^5*mWW^8*s^3 + 1824*ep^6*mtt^5*mWW^8*s^3 + 640*ep^7*mtt^5*mWW^8*s^3 - 68*ep^2*mtt^4*mWW^9*s^3 - 768*ep^3*mtt^4*mWW^9*s^3 - 3212*ep^4*mtt^4*mWW^9*s^3 - 6336*ep^5*mtt^4*mWW^9*s^3 - 5936*ep^6*mtt^4*mWW^9*s^3 - 2112*ep^7*mtt^4*mWW^9*s^3 + 68*ep^2*mtt^3*mWW^10*s^3 + 832*ep^3*mtt^3*mWW^10*s^3 + 3644*ep^4*mtt^3*mWW^10*s^3 + 7408*ep^5*mtt^3*mWW^10*s^3 + 7088*ep^6*mtt^3*mWW^10*s^3 + 2560*ep^7*mtt^3*mWW^10*s^3 - 28*ep^2*mtt^2*mWW^11*s^3 - 384*ep^3*mtt^2*mWW^11*s^3 - 1780*ep^4*mtt^2*mWW^11*s^3 - 3744*ep^5*mtt^2*mWW^11*s^3 - 3664*ep^6*mtt^2*mWW^11*s^3 - 1344*ep^7*mtt^2*mWW^11*s^3 + 4*ep^2*mtt*mWW^12*s^3 + 64*ep^3*mtt*mWW^12*s^3 + 316*ep^4*mtt*mWW^12*s^3 + 688*ep^5*mtt*mWW^12*s^3 + 688*ep^6*mtt*mWW^12*s^3 + 256*ep^7*mtt*mWW^12*s^3 - 36*ep^2*mtt^4*mWW^8*s^4 - 408*ep^3*mtt^4*mWW^8*s^4 - 1756*ep^4*mtt^4*mWW^8*s^4 - 3592*ep^5*mtt^4*mWW^8*s^4 - 3488*ep^6*mtt^4*mWW^8*s^4 - 1280*ep^7*mtt^4*mWW^8*s^4 + 102*ep^2*mtt^3*mWW^9*s^4 + 1238*ep^3*mtt^3*mWW^9*s^4 + 5534*ep^4*mtt^3*mWW^9*s^4 + 11578*ep^5*mtt^3*mWW^9*s^4 + 11404*ep^6*mtt^3*mWW^9*s^4 + 4224*ep^7*mtt^3*mWW^9*s^4 - 118*ep^2*mtt^2*mWW^10*s^4 - 1486*ep^3*mtt^2*mWW^10*s^4 - 6742*ep^4*mtt^2*mWW^10*s^4 - 14194*ep^5*mtt^2*mWW^10*s^4 - 14020*ep^6*mtt^2*mWW^10*s^4 - 5200*ep^7*mtt^2*mWW^10*s^4 + 58*ep^2*mtt*mWW^11*s^4 + 762*ep^3*mtt*mWW^11*s^4 + 3506*ep^4*mtt*mWW^11*s^4 + 7414*ep^5*mtt*mWW^11*s^4 + 7332*ep^6*mtt*mWW^11*s^4 + 2720*ep^7*mtt*mWW^11*s^4 - 6*ep^2*mWW^12*s^4 - 106*ep^3*mWW^12*s^4 - 542*ep^4*mWW^12*s^4 - 1206*ep^5*mWW^12*s^4 - 1228*ep^6*mWW^12*s^4 - 464*ep^7*mWW^12*s^4 + 48*ep^3*mtt^3*mWW^8*s^5 + 416*ep^4*mtt^3*mWW^8*s^5 + 1232*ep^5*mtt^3*mWW^8*s^5 + 1504*ep^6*mtt^3*mWW^8*s^5 + 640*ep^7*mtt^3*mWW^8*s^5 - 12*ep^2*mtt^2*mWW^9*s^5 - 216*ep^3*mtt^2*mWW^9*s^5 - 1364*ep^4*mtt^2*mWW^9*s^5 - 3656*ep^5*mtt^2*mWW^9*s^5 - 4288*ep^6*mtt^2*mWW^9*s^5 - 1792*ep^7*mtt^2*mWW^9*s^5 + 16*ep^2*mtt*mWW^10*s^5 + 240*ep^3*mtt*mWW^10*s^5 + 1376*ep^4*mtt*mWW^10*s^5 + 3520*ep^5*mtt*mWW^10*s^5 + 4032*ep^6*mtt*mWW^10*s^5 + 1664*ep^7*mtt*mWW^10*s^5 - 4*ep^2*mWW^11*s^5 - 72*ep^3*mWW^11*s^5 - 428*ep^4*mWW^11*s^5 - 1096*ep^5*mWW^11*s^5 - 1248*ep^6*mWW^11*s^5 - 512*ep^7*mWW^11*s^5 + 12*ep^2*mtt^2*mWW^8*s^6 + 104*ep^3*mtt^2*mWW^8*s^6 + 308*ep^4*mtt^2*mWW^8*s^6 + 376*ep^5*mtt^2*mWW^8*s^6 + 160*ep^6*mtt^2*mWW^8*s^6 - 16*ep^2*mtt*mWW^9*s^6 - 160*ep^3*mtt*mWW^9*s^6 - 512*ep^4*mtt*mWW^9*s^6 - 656*ep^5*mtt*mWW^9*s^6 - 288*ep^6*mtt*mWW^9*s^6 + 4*ep^2*mWW^10*s^6 + 56*ep^3*mWW^10*s^6 + 204*ep^4*mWW^10*s^6 + 280*ep^5*mWW^10*s^6 + 128*ep^6*mWW^10*s^6 - 108*ep*mtt^8*mWW^6*s*t - 1620*ep^2*mtt^8*mWW^6*s*t - 9744*ep^3*mtt^8*mWW^6*s*t - 30096*ep^4*mtt^8*mWW^6*s*t - 50496*ep^5*mtt^8*mWW^6*s*t - 43776*ep^6*mtt^8*mWW^6*s*t - 15360*ep^7*mtt^8*mWW^6*s*t + 378*ep*mtt^7*mWW^7*s*t + 5610*ep^2*mtt^7*mWW^7*s*t + 33510*ep^3*mtt^7*mWW^7*s*t + 103182*ep^4*mtt^7*mWW^7*s*t + 173160*ep^5*mtt^7*mWW^7*s*t + 150552*ep^6*mtt^7*mWW^7*s*t + 53088*ep^7*mtt^7*mWW^7*s*t - 456*ep*mtt^6*mWW^8*s*t - 6708*ep^2*mtt^6*mWW^8*s*t - 39912*ep^3*mtt^6*mWW^8*s*t - 123060*ep^4*mtt^6*mWW^8*s*t - 207744*ep^5*mtt^6*mWW^8*s*t - 182352*ep^6*mtt^6*mWW^8*s*t - 65088*ep^7*mtt^6*mWW^8*s*t + 180*ep*mtt^5*mWW^9*s*t + 2664*ep^2*mtt^5*mWW^9*s*t + 16116*ep^3*mtt^5*mWW^9*s*t + 51048*ep^4*mtt^5*mWW^9*s*t + 89232*ep^5*mtt^5*mWW^9*s*t + 81504*ep^6*mtt^5*mWW^9*s*t + 30336*ep^7*mtt^5*mWW^9*s*t + 36*ep*mtt^4*mWW^10*s*t + 456*ep^2*mtt^4*mWW^10*s*t + 2184*ep^3*mtt^4*mWW^10*s*t + 4836*ep^4*mtt^4*mWW^10*s*t + 4608*ep^5*mtt^4*mWW^10*s*t + 720*ep^6*mtt^4*mWW^10*s*t - 960*ep^7*mtt^4*mWW^10*s*t - 30*ep*mtt^3*mWW^11*s*t - 402*ep^2*mtt^3*mWW^11*s*t - 2154*ep^3*mtt^3*mWW^11*s*t - 5910*ep^4*mtt^3*mWW^11*s*t - 8760*ep^5*mtt^3*mWW^11*s*t - 6648*ep^6*mtt^3*mWW^11*s*t - 2016*ep^7*mtt^3*mWW^11*s*t + 396*ep*mtt^7*mWW^6*s^2*t + 5940*ep^2*mtt^7*mWW^6*s^2*t + 35728*ep^3*mtt^7*mWW^6*s^2*t + 110352*ep^4*mtt^7*mWW^6*s^2*t + 185152*ep^5*mtt^7*mWW^6*s^2*t + 160512*ep^6*mtt^7*mWW^6*s^2*t + 56320*ep^7*mtt^7*mWW^6*s^2*t - 1296*ep*mtt^6*mWW^7*s^2*t - 19172*ep^2*mtt^6*mWW^7*s^2*t - 114292*ep^3*mtt^6*mWW^7*s^2*t - 351664*ep^4*mtt^6*mWW^7*s^2*t - 590304*ep^5*mtt^6*mWW^7*s^2*t - 513696*ep^6*mtt^6*mWW^7*s^2*t - 181376*ep^7*mtt^6*mWW^7*s^2*t + 1432*ep*mtt^5*mWW^8*s^2*t + 21010*ep^2*mtt^5*mWW^8*s^2*t + 124874*ep^3*mtt^5*mWW^8*s^2*t + 385334*ep^4*mtt^5*mWW^8*s^2*t + 652050*ep^5*mtt^5*mWW^8*s^2*t + 574356*ep^6*mtt^5*mWW^8*s^2*t + 205872*ep^7*mtt^5*mWW^8*s^2*t - 480*ep*mtt^4*mWW^9*s^2*t - 7158*ep^2*mtt^4*mWW^9*s^2*t - 43648*ep^3*mtt^4*mWW^9*s^2*t - 139622*ep^4*mtt^4*mWW^9*s^2*t - 246876*ep^5*mtt^4*mWW^9*s^2*t - 228352*ep^6*mtt^4*mWW^9*s^2*t - 86144*ep^7*mtt^4*mWW^9*s^2*t - 132*ep*mtt^3*mWW^10*s^2*t - 1718*ep^2*mtt^3*mWW^10*s^2*t - 8674*ep^3*mtt^3*mWW^10*s^2*t - 21190*ep^4*mtt^3*mWW^10*s^2*t - 25338*ep^5*mtt^3*mWW^10*s^2*t - 12420*ep^6*mtt^3*mWW^10*s^2*t - 752*ep^7*mtt^3*mWW^10*s^2*t + 80*ep*mtt^2*mWW^11*s^2*t + 1090*ep^2*mtt^2*mWW^11*s^2*t + 5924*ep^3*mtt^2*mWW^11*s^2*t + 16430*ep^4*mtt^2*mWW^11*s^2*t + 24636*ep^5*mtt^2*mWW^11*s^2*t + 19008*ep^6*mtt^2*mWW^11*s^2*t + 5888*ep^7*mtt^2*mWW^11*s^2*t + 8*ep^2*mtt*mWW^12*s^2*t + 88*ep^3*mtt*mWW^12*s^2*t + 360*ep^4*mtt*mWW^12*s^2*t + 680*ep^5*mtt*mWW^12*s^2*t + 592*ep^6*mtt*mWW^12*s^2*t + 192*ep^7*mtt*mWW^12*s^2*t - 540*ep*mtt^6*mWW^6*s^3*t - 8100*ep^2*mtt^6*mWW^6*s^3*t - 48720*ep^3*mtt^6*mWW^6*s^3*t - 150480*ep^4*mtt^6*mWW^6*s^3*t - 252480*ep^5*mtt^6*mWW^6*s^3*t - 218880*ep^6*mtt^6*mWW^6*s^3*t - 76800*ep^7*mtt^6*mWW^6*s^3*t + 1698*ep*mtt^5*mWW^7*s^3*t + 24622*ep^2*mtt^5*mWW^7*s^3*t + 144442*ep^3*mtt^5*mWW^7*s^3*t + 439314*ep^4*mtt^5*mWW^7*s^3*t + 732068*ep^5*mtt^5*mWW^7*s^3*t + 634824*ep^6*mtt^5*mWW^7*s^3*t + 224080*ep^7*mtt^5*mWW^7*s^3*t - 1776*ep*mtt^4*mWW^8*s^3*t - 24906*ep^2*mtt^4*mWW^8*s^3*t - 141620*ep^3*mtt^4*mWW^8*s^3*t - 421570*ep^4*mtt^4*mWW^8*s^3*t - 696100*ep^5*mtt^4*mWW^8*s^3*t - 605572*ep^6*mtt^4*mWW^8*s^3*t - 216800*ep^7*mtt^4*mWW^8*s^3*t + 556*ep*mtt^3*mWW^9*s^3*t + 7305*ep^2*mtt^3*mWW^9*s^3*t + 37871*ep^3*mtt^3*mWW^9*s^3*t + 104681*ep^4*mtt^3*mWW^9*s^3*t + 168085*ep^5*mtt^3*mWW^9*s^3*t + 150286*ep^6*mtt^3*mWW^9*s^3*t + 57992*ep^7*mtt^3*mWW^9*s^3*t + 124*ep*mtt^2*mWW^10*s^3*t + 1888*ep^2*mtt^2*mWW^10*s^3*t + 12626*ep^3*mtt^2*mWW^10*s^3*t + 41700*ep^4*mtt^2*mWW^10*s^3*t + 70262*ep^5*mtt^2*mWW^10*s^3*t + 57136*ep^6*mtt^2*mWW^10*s^3*t + 17280*ep^7*mtt^2*mWW^10*s^3*t - 62*ep*mtt*mWW^11*s^3*t - 849*ep^2*mtt*mWW^11*s^3*t - 5027*ep^3*mtt*mWW^11*s^3*t - 15397*ep^4*mtt*mWW^11*s^3*t - 25295*ep^5*mtt*mWW^11*s^3*t - 21090*ep^6*mtt*mWW^11*s^3*t - 6952*ep^7*mtt*mWW^11*s^3*t - 8*ep^2*mWW^12*s^3*t - 100*ep^3*mWW^12*s^3*t - 456*ep^4*mWW^12*s^3*t - 956*ep^5*mWW^12*s^3*t - 928*ep^6*mWW^12*s^3*t - 336*ep^7*mWW^12*s^3*t + 324*ep*mtt^5*mWW^6*s^4*t + 4860*ep^2*mtt^5*mWW^6*s^4*t + 29232*ep^3*mtt^5*mWW^6*s^4*t + 90288*ep^4*mtt^5*mWW^6*s^4*t + 151488*ep^5*mtt^5*mWW^6*s^4*t + 131328*ep^6*mtt^5*mWW^6*s^4*t + 46080*ep^7*mtt^5*mWW^6*s^4*t - 996*ep*mtt^4*mWW^7*s^4*t - 14116*ep^2*mtt^4*mWW^7*s^4*t - 80784*ep^3*mtt^4*mWW^7*s^4*t - 239616*ep^4*mtt^4*mWW^7*s^4*t - 390432*ep^5*mtt^4*mWW^7*s^4*t - 332848*ep^6*mtt^4*mWW^7*s^4*t - 116384*ep^7*mtt^4*mWW^7*s^4*t + 1012*ep*mtt^3*mWW^8*s^4*t + 13320*ep^2*mtt^3*mWW^8*s^4*t + 68856*ep^3*mtt^3*mWW^8*s^4*t + 182828*ep^4*mtt^3*mWW^8*s^4*t + 269256*ep^5*mtt^3*mWW^8*s^4*t + 213720*ep^6*mtt^3*mWW^8*s^4*t + 72976*ep^7*mtt^3*mWW^8*s^4*t - 356*ep*mtt^2*mWW^9*s^4*t - 3474*ep^2*mtt^2*mWW^9*s^4*t - 8112*ep^3*mtt^2*mWW^9*s^4*t + 9686*ep^4*mtt^2*mWW^9*s^4*t + 60288*ep^5*mtt^2*mWW^9*s^4*t + 75768*ep^6*mtt^2*mWW^9*s^4*t + 29152*ep^7*mtt^2*mWW^9*s^4*t + 8*ep*mtt*mWW^10*s^4*t - 686*ep^2*mtt*mWW^10*s^4*t - 10612*ep^3*mtt*mWW^10*s^4*t - 50730*ep^4*mtt*mWW^10*s^4*t - 107892*ep^5*mtt*mWW^10*s^4*t - 105864*ep^6*mtt*mWW^10*s^4*t - 38640*ep^7*mtt*mWW^10*s^4*t + 8*ep*mWW^11*s^4*t + 120*ep^2*mWW^11*s^4*t + 1612*ep^3*mWW^11*s^4*t + 8048*ep^4*mWW^11*s^4*t + 17820*ep^5*mWW^11*s^4*t + 18088*ep^6*mWW^11*s^4*t + 6816*ep^7*mWW^11*s^4*t - 72*ep*mtt^4*mWW^6*s^5*t - 1080*ep^2*mtt^4*mWW^6*s^5*t - 6496*ep^3*mtt^4*mWW^6*s^5*t - 20064*ep^4*mtt^4*mWW^6*s^5*t - 33664*ep^5*mtt^4*mWW^6*s^5*t - 29184*ep^6*mtt^4*mWW^6*s^5*t - 10240*ep^7*mtt^4*mWW^6*s^5*t + 192*ep*mtt^3*mWW^7*s^5*t + 3004*ep^2*mtt^3*mWW^7*s^5*t + 17860*ep^3*mtt^3*mWW^7*s^5*t + 52036*ep^4*mtt^3*mWW^7*s^5*t + 80076*ep^5*mtt^3*mWW^7*s^5*t + 63248*ep^6*mtt^3*mWW^7*s^5*t + 20592*ep^7*mtt^3*mWW^7*s^5*t - 168*ep*mtt^2*mWW^8*s^5*t - 2498*ep^2*mtt^2*mWW^8*s^5*t - 13736*ep^3*mtt^2*mWW^8*s^5*t - 33694*ep^4*mtt^2*mWW^8*s^5*t - 37712*ep^5*mtt^2*mWW^8*s^5*t - 16832*ep^6*mtt^2*mWW^8*s^5*t - 1840*ep^7*mtt^2*mWW^8*s^5*t + 32*ep*mtt*mWW^9*s^5*t + 294*ep^2*mtt*mWW^9*s^5*t + 72*ep^3*mtt*mWW^9*s^5*t - 8022*ep^4*mtt*mWW^9*s^5*t - 29848*ep^5*mtt*mWW^9*s^5*t - 39296*ep^6*mtt*mWW^9*s^5*t - 17136*ep^7*mtt*mWW^9*s^5*t + 16*ep*mWW^10*s^5*t + 256*ep^2*mWW^10*s^5*t + 2108*ep^3*mWW^10*s^5*t + 9240*ep^4*mWW^10*s^5*t + 20620*ep^5*mWW^10*s^5*t + 21872*ep^6*mWW^10*s^5*t + 8624*ep^7*mWW^10*s^5*t + 24*ep*mtt^2*mWW^7*s^6*t + 52*ep^2*mtt^2*mWW^7*s^6*t - 736*ep^3*mtt^2*mWW^7*s^6*t - 3252*ep^4*mtt^2*mWW^7*s^6*t - 4568*ep^5*mtt^2*mWW^7*s^6*t - 2080*ep^6*mtt^2*mWW^7*s^6*t - 32*ep*mtt*mWW^8*s^6*t - 120*ep^2*mtt*mWW^8*s^6*t + 1008*ep^3*mtt*mWW^8*s^6*t + 5240*ep^4*mtt*mWW^8*s^6*t + 7856*ep^5*mtt*mWW^8*s^6*t + 3712*ep^6*mtt*mWW^8*s^6*t + 8*ep*mWW^9*s^6*t + 68*ep^2*mWW^9*s^6*t - 272*ep^3*mWW^9*s^6*t - 1988*ep^4*mWW^9*s^6*t - 3288*ep^5*mWW^9*s^6*t - 1632*ep^6*mWW^9*s^6*t - 108*ep*mtt^9*mWW^5*t^2 - 1620*ep^2*mtt^9*mWW^5*t^2 - 9744*ep^3*mtt^9*mWW^5*t^2 - 30096*ep^4*mtt^9*mWW^5*t^2 - 50496*ep^5*mtt^9*mWW^5*t^2 - 43776*ep^6*mtt^9*mWW^5*t^2 - 15360*ep^7*mtt^9*mWW^5*t^2 + 378*ep*mtt^8*mWW^6*t^2 + 5610*ep^2*mtt^8*mWW^6*t^2 + 33510*ep^3*mtt^8*mWW^6*t^2 + 103182*ep^4*mtt^8*mWW^6*t^2 + 173160*ep^5*mtt^8*mWW^6*t^2 + 150552*ep^6*mtt^8*mWW^6*t^2 + 53088*ep^7*mtt^8*mWW^6*t^2 - 456*ep*mtt^7*mWW^7*t^2 - 6708*ep^2*mtt^7*mWW^7*t^2 - 39912*ep^3*mtt^7*mWW^7*t^2 - 123060*ep^4*mtt^7*mWW^7*t^2 - 207744*ep^5*mtt^7*mWW^7*t^2 - 182352*ep^6*mtt^7*mWW^7*t^2 - 65088*ep^7*mtt^7*mWW^7*t^2 + 180*ep*mtt^6*mWW^8*t^2 + 2664*ep^2*mtt^6*mWW^8*t^2 + 16116*ep^3*mtt^6*mWW^8*t^2 + 51048*ep^4*mtt^6*mWW^8*t^2 + 89232*ep^5*mtt^6*mWW^8*t^2 + 81504*ep^6*mtt^6*mWW^8*t^2 + 30336*ep^7*mtt^6*mWW^8*t^2 + 36*ep*mtt^5*mWW^9*t^2 + 456*ep^2*mtt^5*mWW^9*t^2 + 2184*ep^3*mtt^5*mWW^9*t^2 + 4836*ep^4*mtt^5*mWW^9*t^2 + 4608*ep^5*mtt^5*mWW^9*t^2 + 720*ep^6*mtt^5*mWW^9*t^2 - 960*ep^7*mtt^5*mWW^9*t^2 - 30*ep*mtt^4*mWW^10*t^2 - 402*ep^2*mtt^4*mWW^10*t^2 - 2154*ep^3*mtt^4*mWW^10*t^2 - 5910*ep^4*mtt^4*mWW^10*t^2 - 8760*ep^5*mtt^4*mWW^10*t^2 - 6648*ep^6*mtt^4*mWW^10*t^2 - 2016*ep^7*mtt^4*mWW^10*t^2 + 396*ep*mtt^8*mWW^5*s*t^2 + 5940*ep^2*mtt^8*mWW^5*s*t^2 + 35728*ep^3*mtt^8*mWW^5*s*t^2 + 110352*ep^4*mtt^8*mWW^5*s*t^2 + 185152*ep^5*mtt^8*mWW^5*s*t^2 + 160512*ep^6*mtt^8*mWW^5*s*t^2 + 56320*ep^7*mtt^8*mWW^5*s*t^2 - 666*ep*mtt^7*mWW^6*s*t^2 - 9914*ep^2*mtt^7*mWW^6*s*t^2 - 59690*ep^3*mtt^7*mWW^6*s*t^2 - 186178*ep^4*mtt^7*mWW^6*s*t^2 - 317800*ep^5*mtt^7*mWW^6*s*t^2 - 281928*ep^6*mtt^7*mWW^6*s*t^2 - 101664*ep^7*mtt^7*mWW^6*s*t^2 - 758*ep*mtt^6*mWW^7*s*t^2 - 10944*ep^2*mtt^6*mWW^7*s*t^2 - 62656*ep^3*mtt^6*mWW^7*s*t^2 - 181688*ep^4*mtt^6*mWW^7*s*t^2 - 281670*ep^5*mtt^6*mWW^7*s*t^2 - 221380*ep^6*mtt^6*mWW^7*s*t^2 - 68784*ep^7*mtt^6*mWW^7*s*t^2 + 2196*ep*mtt^5*mWW^8*s*t^2 + 31666*ep^2*mtt^5*mWW^8*s*t^2 + 183580*ep^3*mtt^5*mWW^8*s*t^2 + 547946*ep^4*mtt^5*mWW^8*s*t^2 + 889796*ep^5*mtt^5*mWW^8*s*t^2 + 746688*ep^6*mtt^5*mWW^8*s*t^2 + 253248*ep^7*mtt^5*mWW^8*s*t^2 - 1320*ep*mtt^4*mWW^9*s*t^2 - 19036*ep^2*mtt^4*mWW^9*s*t^2 - 111070*ep^3*mtt^4*mWW^9*s*t^2 - 336048*ep^4*mtt^4*mWW^9*s*t^2 - 556890*ep^5*mtt^4*mWW^9*s*t^2 - 479660*ep^6*mtt^4*mWW^9*s*t^2 - 167696*ep^7*mtt^4*mWW^9*s*t^2 + 38*ep*mtt^3*mWW^10*s*t^2 + 780*ep^2*mtt^3*mWW^10*s*t^2 + 6142*ep^3*mtt^3*mWW^10*s*t^2 + 24100*ep^4*mtt^3*mWW^10*s*t^2 + 50084*ep^5*mtt^3*mWW^10*s*t^2 + 52472*ep^6*mtt^3*mWW^10*s*t^2 + 21664*ep^7*mtt^3*mWW^10*s*t^2 + 114*ep*mtt^2*mWW^11*s*t^2 + 1508*ep^2*mtt^2*mWW^11*s*t^2 + 7966*ep^3*mtt^2*mWW^11*s*t^2 + 21516*ep^4*mtt^2*mWW^11*s*t^2 + 31328*ep^5*mtt^2*mWW^11*s*t^2 + 23296*ep^6*mtt^2*mWW^11*s*t^2 + 6912*ep^7*mtt^2*mWW^11*s*t^2 + 144*mtt^7*mWW^5*s^2*t^2 + 1116*ep*mtt^7*mWW^5*s^2*t^2 - 2668*ep^2*mtt^7*mWW^5*s^2*t^2 - 54064*ep^3*mtt^7*mWW^5*s^2*t^2 - 223600*ep^4*mtt^7*mWW^5*s^2*t^2 - 429760*ep^5*mtt^7*mWW^5*s^2*t^2 - 402688*ep^6*mtt^7*mWW^5*s^2*t^2 - 148480*ep^7*mtt^7*mWW^5*s^2*t^2 - 504*mtt^6*mWW^6*s^2*t^2 - 5878*ep*mtt^6*mWW^6*s^2*t^2 - 21786*ep^2*mtt^6*mWW^6*s^2*t^2 - 3062*ep^3*mtt^6*mWW^6*s^2*t^2 + 185886*ep^4*mtt^6*mWW^6*s^2*t^2 + 515928*ep^5*mtt^6*mWW^6*s^2*t^2 + 575656*ep^6*mtt^6*mWW^6*s^2*t^2 + 238240*ep^7*mtt^6*mWW^6*s^2*t^2 + 608*mtt^5*mWW^7*s^2*t^2 + 11068*ep*mtt^5*mWW^7*s^2*t^2 + 86328*ep^2*mtt^5*mWW^7*s^2*t^2 + 364110*ep^3*mtt^5*mWW^7*s^2*t^2 + 874948*ep^4*mtt^5*mWW^7*s^2*t^2 + 1180822*ep^5*mtt^5*mWW^7*s^2*t^2 + 820548*ep^6*mtt^5*mWW^7*s^2*t^2 + 223552*ep^7*mtt^5*mWW^7*s^2*t^2 - 240*mtt^4*mWW^8*s^2*t^2 - 8896*ep*mtt^4*mWW^8*s^2*t^2 - 100825*ep^2*mtt^4*mWW^8*s^2*t^2 - 538527*ep^3*mtt^4*mWW^8*s^2*t^2 - 1540925*ep^4*mtt^4*mWW^8*s^2*t^2 - 2425545*ep^5*mtt^4*mWW^8*s^2*t^2 - 1976386*ep^6*mtt^4*mWW^8*s^2*t^2 - 649368*ep^7*mtt^4*mWW^8*s^2*t^2 - 48*mtt^3*mWW^9*s^2*t^2 + 2336*ep*mtt^3*mWW^9*s^2*t^2 + 40286*ep^2*mtt^3*mWW^9*s^2*t^2 + 249792*ep^3*mtt^3*mWW^9*s^2*t^2 + 777830*ep^4*mtt^3*mWW^9*s^2*t^2 + 1306468*ep^5*mtt^3*mWW^9*s^2*t^2 + 1130344*ep^6*mtt^3*mWW^9*s^2*t^2 + 394352*ep^7*mtt^3*mWW^9*s^2*t^2 + 40*mtt^2*mWW^10*s^2*t^2 + 438*ep*mtt^2*mWW^10*s^2*t^2 + 1265*ep^2*mtt^2*mWW^10*s^2*t^2 - 3605*ep^3*mtt^2*mWW^10*s^2*t^2 - 32283*ep^4*mtt^2*mWW^10*s^2*t^2 - 84061*ep^5*mtt^2*mWW^10*s^2*t^2 - 98274*ep^6*mtt^2*mWW^10*s^2*t^2 - 43320*ep^7*mtt^2*mWW^10*s^2*t^2 - 184*ep*mtt*mWW^11*s^2*t^2 - 2640*ep^2*mtt*mWW^11*s^2*t^2 - 15084*ep^3*mtt*mWW^11*s^2*t^2 - 43704*ep^4*mtt*mWW^11*s^2*t^2 - 67588*ep^5*mtt*mWW^11*s^2*t^2 - 52832*ep^6*mtt*mWW^11*s^2*t^2 - 16320*ep^7*mtt*mWW^11*s^2*t^2 - 8*ep^2*mWW^12*s^2*t^2 - 88*ep^3*mWW^12*s^2*t^2 - 360*ep^4*mWW^12*s^2*t^2 - 680*ep^5*mWW^12*s^2*t^2 - 592*ep^6*mWW^12*s^2*t^2 - 192*ep^7*mWW^12*s^2*t^2 - 432*mtt^6*mWW^5*s^3*t^2 - 4644*ep*mtt^6*mWW^5*s^3*t^2 - 11436*ep^2*mtt^6*mWW^5*s^3*t^2 + 45264*ep^3*mtt^6*mWW^5*s^3*t^2 + 309648*ep^4*mtt^6*mWW^5*s^3*t^2 + 683328*ep^5*mtt^6*mWW^5*s^3*t^2 + 682752*ep^6*mtt^6*mWW^5*s^3*t^2 + 261120*ep^7*mtt^6*mWW^5*s^3*t^2 + 1392*mtt^5*mWW^6*s^3*t^2 + 16810*ep*mtt^5*mWW^6*s^3*t^2 + 67462*ep^2*mtt^5*mWW^6*s^3*t^2 + 48326*ep^3*mtt^5*mWW^6*s^3*t^2 - 389306*ep^4*mtt^5*mWW^6*s^3*t^2 - 1198516*ep^5*mtt^5*mWW^6*s^3*t^2 - 1367480*ep^6*mtt^5*mWW^6*s^3*t^2 - 568016*ep^7*mtt^5*mWW^6*s^3*t^2 - 1504*mtt^4*mWW^7*s^3*t^2 - 22082*ep*mtt^4*mWW^7*s^3*t^2 - 132580*ep^2*mtt^4*mWW^7*s^3*t^2 - 410710*ep^3*mtt^4*mWW^7*s^3*t^2 - 664064*ep^4*mtt^4*mWW^7*s^3*t^2 - 453328*ep^5*mtt^4*mWW^7*s^3*t^2 + 49092*ep^6*mtt^4*mWW^7*s^3*t^2 + 149952*ep^7*mtt^4*mWW^7*s^3*t^2 + 480*mtt^3*mWW^8*s^3*t^2 + 11572*ep*mtt^3*mWW^8*s^3*t^2 + 108542*ep^2*mtt^3*mWW^8*s^3*t^2 + 516512*ep^3*mtt^3*mWW^8*s^3*t^2 + 1347994*ep^4*mtt^3*mWW^8*s^3*t^2 + 1937212*ep^5*mtt^3*mWW^8*s^3*t^2 + 1424880*ep^6*mtt^3*mWW^8*s^3*t^2 + 413936*ep^7*mtt^3*mWW^8*s^3*t^2 + 144*mtt^2*mWW^9*s^3*t^2 - 912*ep*mtt^2*mWW^9*s^3*t^2 - 29937*ep^2*mtt^2*mWW^9*s^3*t^2 - 200599*ep^3*mtt^2*mWW^9*s^3*t^2 - 621449*ep^4*mtt^2*mWW^9*s^3*t^2 - 1006477*ep^5*mtt^2*mWW^9*s^3*t^2 - 827970*ep^6*mtt^2*mWW^9*s^3*t^2 - 273384*ep^7*mtt^2*mWW^9*s^3*t^2 - 80*mtt*mWW^10*s^3*t^2 - 814*ep*mtt*mWW^10*s^3*t^2 - 2860*ep^2*mtt*mWW^10*s^3*t^2 - 2724*ep^3*mtt*mWW^10*s^3*t^2 + 6924*ep^4*mtt*mWW^10*s^3*t^2 + 23102*ep^5*mtt*mWW^10*s^3*t^2 + 28172*ep^6*mtt*mWW^10*s^3*t^2 + 13456*ep^7*mtt*mWW^10*s^3*t^2 + 70*ep*mWW^11*s^3*t^2 + 1097*ep^2*mWW^11*s^3*t^2 + 6955*ep^3*mWW^11*s^3*t^2 + 22301*ep^4*mWW^11*s^3*t^2 + 37815*ep^5*mWW^11*s^3*t^2 + 32058*ep^6*mWW^11*s^3*t^2 + 10616*ep^7*mWW^11*s^3*t^2 + 432*mtt^5*mWW^5*s^4*t^2 + 4896*ep*mtt^5*mWW^5*s^4*t^2 + 15216*ep^2*mtt^5*mWW^5*s^4*t^2 - 22528*ep^3*mtt^5*mWW^5*s^4*t^2 - 239424*ep^4*mtt^5*mWW^5*s^4*t^2 - 565504*ep^5*mtt^5*mWW^5*s^4*t^2 - 580608*ep^6*mtt^5*mWW^5*s^4*t^2 - 225280*ep^7*mtt^5*mWW^5*s^4*t^2 - 1272*mtt^4*mWW^6*s^4*t^2 - 15212*ep*mtt^4*mWW^6*s^4*t^2 - 57840*ep^2*mtt^4*mWW^6*s^4*t^2 - 15216*ep^3*mtt^4*mWW^6*s^4*t^2 + 452836*ep^4*mtt^4*mWW^6*s^4*t^2 + 1258408*ep^5*mtt^4*mWW^6*s^4*t^2 + 1384544*ep^6*mtt^4*mWW^6*s^4*t^2 + 562528*ep^7*mtt^4*mWW^6*s^4*t^2 + 1184*mtt^3*mWW^7*s^4*t^2 + 15908*ep*mtt^3*mWW^7*s^4*t^2 + 80192*ep^2*mtt^3*mWW^7*s^4*t^2 + 171026*ep^3*mtt^3*mWW^7*s^4*t^2 + 46720*ep^4*mtt^3*mWW^7*s^4*t^2 - 437090*ep^5*mtt^3*mWW^7*s^4*t^2 - 717068*ep^6*mtt^3*mWW^7*s^4*t^2 - 351344*ep^7*mtt^3*mWW^7*s^4*t^2 - 240*mtt^2*mWW^8*s^4*t^2 - 5308*ep*mtt^2*mWW^8*s^4*t^2 - 46836*ep^2*mtt^2*mWW^8*s^4*t^2 - 213506*ep^3*mtt^2*mWW^8*s^4*t^2 - 530476*ep^4*mtt^2*mWW^8*s^4*t^2 - 703022*ep^5*mtt^2*mWW^8*s^4*t^2 - 447804*ep^6*mtt^2*mWW^8*s^4*t^2 - 99200*ep^7*mtt^2*mWW^8*s^4*t^2 - 144*mtt*mWW^9*s^4*t^2 - 692*ep*mtt*mWW^9*s^4*t^2 + 7528*ep^2*mtt*mWW^9*s^4*t^2 + 77374*ep^3*mtt*mWW^9*s^4*t^2 + 271592*ep^4*mtt*mWW^9*s^4*t^2 + 457074*ep^5*mtt*mWW^9*s^4*t^2 + 372476*ep^6*mtt*mWW^9*s^4*t^2 + 117840*ep^7*mtt*mWW^9*s^4*t^2 + 40*mWW^10*s^4*t^2 + 408*ep*mWW^10*s^4*t^2 + 1572*ep^2*mWW^10*s^4*t^2 + 1506*ep^3*mWW^10*s^4*t^2 - 4776*ep^4*mWW^10*s^4*t^2 - 13562*ep^5*mWW^10*s^4*t^2 - 12884*ep^6*mWW^10*s^4*t^2 - 4544*ep^7*mWW^10*s^4*t^2 - 144*mtt^4*mWW^5*s^5*t^2 - 1656*ep*mtt^4*mWW^5*s^5*t^2 - 5432*ep^2*mtt^4*mWW^5*s^5*t^2 + 5344*ep^3*mtt^4*mWW^5*s^5*t^2 + 73120*ep^4*mtt^4*mWW^5*s^5*t^2 + 177280*ep^5*mtt^4*mWW^5*s^5*t^2 + 183808*ep^6*mtt^4*mWW^5*s^5*t^2 + 71680*ep^7*mtt^4*mWW^5*s^5*t^2 + 384*mtt^3*mWW^6*s^5*t^2 + 4568*ep*mtt^3*mWW^6*s^5*t^2 + 16348*ep^2*mtt^3*mWW^6*s^5*t^2 - 4908*ep^3*mtt^3*mWW^6*s^5*t^2 - 169500*ep^4*mtt^3*mWW^6*s^5*t^2 - 434940*ep^5*mtt^3*mWW^6*s^5*t^2 - 462944*ep^6*mtt^3*mWW^6*s^5*t^2 - 184176*ep^7*mtt^3*mWW^6*s^5*t^2 - 288*mtt^2*mWW^7*s^5*t^2 - 3688*ep*mtt^2*mWW^7*s^5*t^2 - 16386*ep^2*mtt^2*mWW^7*s^5*t^2 - 19800*ep^3*mtt^2*mWW^7*s^5*t^2 + 61346*ep^4*mtt^2*mWW^7*s^5*t^2 + 231328*ep^5*mtt^2*mWW^7*s^5*t^2 + 282224*ep^6*mtt^2*mWW^7*s^5*t^2 + 122512*ep^7*mtt^2*mWW^7*s^5*t^2 + 344*ep*mtt*mWW^8*s^5*t^2 + 5412*ep^2*mtt*mWW^8*s^5*t^2 + 32108*ep^3*mtt*mWW^8*s^5*t^2 + 91772*ep^4*mtt*mWW^8*s^5*t^2 + 132108*ep^5*mtt*mWW^8*s^5*t^2 + 89024*ep^6*mtt*mWW^8*s^5*t^2 + 20784*ep^7*mtt*mWW^8*s^5*t^2 + 48*mWW^9*s^5*t^2 + 432*ep*mWW^9*s^5*t^2 + 154*ep^2*mWW^9*s^5*t^2 - 11976*ep^3*mWW^9*s^5*t^2 - 54722*ep^4*mWW^9*s^5*t^2 - 103664*ep^5*mWW^9*s^5*t^2 - 91344*ep^6*mWW^9*s^5*t^2 - 30800*ep^7*mWW^9*s^5*t^2 + 120*ep^2*mtt^2*mWW^6*s^6*t^2 + 1040*ep^3*mtt^2*mWW^6*s^6*t^2 + 3080*ep^4*mtt^2*mWW^6*s^6*t^2 + 3760*ep^5*mtt^2*mWW^6*s^6*t^2 + 1600*ep^6*mtt^2*mWW^6*s^6*t^2 - 16*ep*mtt*mWW^7*s^6*t^2 - 152*ep^2*mtt*mWW^7*s^6*t^2 - 1184*ep^3*mtt*mWW^7*s^6*t^2 - 3960*ep^4*mtt*mWW^7*s^6*t^2 - 5376*ep^5*mtt*mWW^7*s^6*t^2 - 2464*ep^6*mtt*mWW^7*s^6*t^2 + 16*ep*mWW^8*s^6*t^2 + 32*ep^2*mWW^8*s^6*t^2 + 144*ep^3*mWW^8*s^6*t^2 + 880*ep^4*mWW^8*s^6*t^2 + 1616*ep^5*mWW^8*s^6*t^2 + 864*ep^6*mWW^8*s^6*t^2 - 108*ep*mtt^9*mWW^4*t^3 - 1620*ep^2*mtt^9*mWW^4*t^3 - 9744*ep^3*mtt^9*mWW^4*t^3 - 30096*ep^4*mtt^9*mWW^4*t^3 - 50496*ep^5*mtt^9*mWW^4*t^3 - 43776*ep^6*mtt^9*mWW^4*t^3 - 15360*ep^7*mtt^9*mWW^4*t^3 + 1116*ep*mtt^8*mWW^5*t^3 + 16512*ep^2*mtt^8*mWW^5*t^3 + 98112*ep^3*mtt^8*mWW^5*t^3 + 299796*ep^4*mtt^8*mWW^5*t^3 + 498144*ep^5*mtt^8*mWW^5*t^3 + 427920*ep^6*mtt^8*mWW^5*t^3 + 148800*ep^7*mtt^8*mWW^5*t^3 - 3024*ep*mtt^7*mWW^6*t^3 - 44340*ep^2*mtt^7*mWW^6*t^3 - 261720*ep^3*mtt^7*mWW^6*t^3 - 796476*ep^4*mtt^7*mWW^6*t^3 - 1320960*ep^5*mtt^7*mWW^6*t^3 - 1134576*ep^6*mtt^7*mWW^6*t^3 - 394944*ep^7*mtt^7*mWW^6*t^3 + 3312*ep*mtt^6*mWW^7*t^3 + 48264*ep^2*mtt^6*mWW^7*t^3 + 284088*ep^3*mtt^6*mWW^7*t^3 + 865320*ep^4*mtt^6*mWW^7*t^3 + 1441056*ep^5*mtt^6*mWW^7*t^3 + 1245984*ep^6*mtt^6*mWW^7*t^3 + 437376*ep^7*mtt^6*mWW^7*t^3 - 1332*ep*mtt^5*mWW^8*t^3 - 19554*ep^2*mtt^5*mWW^8*t^3 - 116712*ep^3*mtt^5*mWW^8*t^3 - 362850*ep^4*mtt^5*mWW^8*t^3 - 619920*ep^5*mtt^5*mWW^8*t^3 - 551688*ep^6*mtt^5*mWW^8*t^3 - 199584*ep^7*mtt^5*mWW^8*t^3 - 108*ep*mtt^4*mWW^9*t^3 - 1164*ep^2*mtt^4*mWW^9*t^3 - 4056*ep^3*mtt^4*mWW^9*t^3 - 2760*ep^4*mtt^4*mWW^9*t^3 + 12768*ep^5*mtt^4*mWW^9*t^3 + 26784*ep^6*mtt^4*mWW^9*t^3 + 14976*ep^7*mtt^4*mWW^9*t^3 + 144*ep*mtt^3*mWW^10*t^3 + 1902*ep^2*mtt^3*mWW^10*t^3 + 10032*ep^3*mtt^3*mWW^10*t^3 + 27066*ep^4*mtt^3*mWW^10*t^3 + 39408*ep^5*mtt^3*mWW^10*t^3 + 29352*ep^6*mtt^3*mWW^10*t^3 + 8736*ep^7*mtt^3*mWW^10*t^3 + 144*mtt^8*mWW^4*s*t^3 + 2268*ep*mtt^8*mWW^4*s*t^3 + 14612*ep^2*mtt^8*mWW^4*s*t^3 + 49872*ep^3*mtt^8*mWW^4*s*t^3 + 97424*ep^4*mtt^8*mWW^4*s*t^3 + 108864*ep^5*mtt^8*mWW^4*s*t^3 + 64256*ep^6*mtt^8*mWW^4*s*t^3 + 15360*ep^7*mtt^8*mWW^4*s*t^3 - 504*mtt^7*mWW^5*s*t^3 - 10384*ep*mtt^7*mWW^5*s*t^3 - 87588*ep^2*mtt^7*mWW^5*s*t^3 - 390788*ep^3*mtt^7*mWW^5*s*t^3 - 995088*ep^4*mtt^7*mWW^5*s*t^3 - 1449248*ep^5*mtt^7*mWW^5*s*t^3 - 1121568*ep^6*mtt^7*mWW^5*s*t^3 - 356992*ep^7*mtt^7*mWW^5*s*t^3 + 608*mtt^6*mWW^6*s*t^3 + 16094*ep*mtt^6*mWW^6*s*t^3 + 158156*ep^2*mtt^6*mWW^6*s*t^3 + 780720*ep^3*mtt^6*mWW^6*s*t^3 + 2134992*ep^4*mtt^6*mWW^6*s*t^3 + 3280958*ep^5*mtt^6*mWW^6*s*t^3 + 2650696*ep^6*mtt^6*mWW^6*s*t^3 + 874816*ep^7*mtt^6*mWW^6*s*t^3 - 240*mtt^5*mWW^7*s*t^3 - 7758*ep*mtt^5*mWW^7*s*t^3 - 83874*ep^2*mtt^5*mWW^7*s*t^3 - 439948*ep^3*mtt^5*mWW^7*s*t^3 - 1260878*ep^4*mtt^5*mWW^7*s*t^3 - 2020406*ep^5*mtt^5*mWW^7*s*t^3 - 1699568*ep^6*mtt^5*mWW^7*s*t^3 - 583648*ep^7*mtt^5*mWW^7*s*t^3 - 48*mtt^4*mWW^8*s*t^3 - 3332*ep*mtt^4*mWW^8*s*t^3 - 40134*ep^2*mtt^4*mWW^8*s*t^3 - 209450*ep^3*mtt^4*mWW^8*s*t^3 - 570462*ep^4*mtt^4*mWW^8*s*t^3 - 842126*ep^5*mtt^4*mWW^8*s*t^3 - 634488*ep^6*mtt^4*mWW^8*s*t^3 - 190080*ep^7*mtt^4*mWW^8*s*t^3 + 40*mtt^3*mWW^9*s*t^3 + 3736*ep*mtt^3*mWW^9*s*t^3 + 47721*ep^2*mtt^3*mWW^9*s*t^3 + 260925*ep^3*mtt^3*mWW^9*s*t^3 + 747777*ep^4*mtt^3*mWW^9*s*t^3 + 1174199*ep^5*mtt^3*mWW^9*s*t^3 + 955482*ep^6*mtt^3*mWW^9*s*t^3 + 314680*ep^7*mtt^3*mWW^9*s*t^3 - 486*ep*mtt^2*mWW^10*s*t^3 - 7080*ep^2*mtt^2*mWW^10*s*t^3 - 41828*ep^3*mtt^2*mWW^10*s*t^3 - 128328*ep^4*mtt^2*mWW^10*s*t^3 - 215610*ep^5*mtt^2*mWW^10*s*t^3 - 187940*ep^6*mtt^2*mWW^10*s*t^3 - 66288*ep^7*mtt^2*mWW^10*s*t^3 - 138*ep*mtt*mWW^11*s*t^3 - 1813*ep^2*mtt*mWW^11*s*t^3 - 9503*ep^3*mtt*mWW^11*s*t^3 - 25437*ep^4*mtt*mWW^11*s*t^3 - 36631*ep^5*mtt*mWW^11*s*t^3 - 26870*ep^6*mtt*mWW^11*s*t^3 - 7848*ep^7*mtt*mWW^11*s*t^3 - 432*mtt^7*mWW^4*s^2*t^3 - 6372*ep*mtt^7*mWW^4*s^2*t^3 - 37356*ep^2*mtt^7*mWW^4*s^2*t^3 - 110640*ep^3*mtt^7*mWW^4*s^2*t^3 - 171888*ep^4*mtt^7*mWW^4*s^2*t^3 - 124608*ep^5*mtt^7*mWW^4*s^2*t^3 - 17664*ep^6*mtt^7*mWW^4*s^2*t^3 + 15360*ep^7*mtt^7*mWW^4*s^2*t^3 + 696*mtt^6*mWW^5*s^2*t^3 + 15708*ep*mtt^6*mWW^5*s^2*t^3 + 142876*ep^2*mtt^6*mWW^5*s^2*t^3 + 676512*ep^3*mtt^6*mWW^5*s^2*t^3 + 1800608*ep^4*mtt^6*mWW^5*s^2*t^3 + 2704096*ep^5*mtt^6*mWW^5*s^2*t^3 + 2132496*ep^6*mtt^6*mWW^5*s^2*t^3 + 684608*ep^7*mtt^6*mWW^5*s^2*t^3 + 912*mtt^5*mWW^6*s^2*t^3 - 1204*ep*mtt^5*mWW^6*s^2*t^3 - 138354*ep^2*mtt^5*mWW^6*s^2*t^3 - 1056246*ep^3*mtt^5*mWW^6*s^2*t^3 - 3564570*ep^4*mtt^5*mWW^6*s^2*t^3 - 6217794*ep^5*mtt^5*mWW^6*s^2*t^3 - 5469816*ep^6*mtt^5*mWW^6*s^2*t^3 - 1918112*ep^7*mtt^5*mWW^6*s^2*t^3 - 2480*mtt^4*mWW^7*s^2*t^3 - 26696*ep*mtt^4*mWW^7*s^2*t^3 - 73421*ep^2*mtt^4*mWW^7*s^2*t^3 + 188681*ep^3*mtt^4*mWW^7*s^2*t^3 + 1544215*ep^4*mtt^4*mWW^7*s^2*t^3 + 3592943*ep^5*mtt^4*mWW^7*s^2*t^3 + 3735894*ep^6*mtt^4*mWW^7*s^2*t^3 + 1477432*ep^7*mtt^4*mWW^7*s^2*t^3 + 1488*mtt^3*mWW^8*s^2*t^3 + 25540*ep*mtt^3*mWW^8*s^2*t^3 + 185194*ep^2*mtt^3*mWW^8*s^2*t^3 + 717642*ep^3*mtt^3*mWW^8*s^2*t^3 + 1551510*ep^4*mtt^3*mWW^8*s^2*t^3 + 1797806*ep^5*mtt^3*mWW^8*s^2*t^3 + 964844*ep^6*mtt^3*mWW^8*s^2*t^3 + 149232*ep^7*mtt^3*mWW^8*s^2*t^3 - 72*mtt^2*mWW^9*s^2*t^3 - 6412*ep*mtt^2*mWW^9*s^2*t^3 - 84397*ep^2*mtt^2*mWW^9*s^2*t^3 - 473451*ep^3*mtt^2*mWW^9*s^2*t^3 - 1370725*ep^4*mtt^2*mWW^9*s^2*t^3 - 2134517*ep^5*mtt^2*mWW^9*s^2*t^3 - 1689002*ep^6*mtt^2*mWW^9*s^2*t^3 - 530248*ep^7*mtt^2*mWW^9*s^2*t^3 - 112*mtt*mWW^10*s^2*t^3 - 668*ep*mtt*mWW^10*s^2*t^3 + 4172*ep^2*mtt*mWW^10*s^2*t^3 + 51174*ep^3*mtt*mWW^10*s^2*t^3 + 195120*ep^4*mtt*mWW^10*s^2*t^3 + 361730*ep^5*mtt*mWW^10*s^2*t^3 + 330736*ep^6*mtt*mWW^10*s^2*t^3 + 118976*ep^7*mtt*mWW^10*s^2*t^3 + 104*ep*mWW^11*s^2*t^3 + 1550*ep^2*mWW^11*s^2*t^3 + 9160*ep^3*mWW^11*s^2*t^3 + 27274*ep^4*mWW^11*s^2*t^3 + 42952*ep^5*mWW^11*s^2*t^3 + 33824*ep^6*mWW^11*s^2*t^3 + 10432*ep^7*mWW^11*s^2*t^3 + 432*mtt^6*mWW^4*s^3*t^3 + 6588*ep*mtt^6*mWW^4*s^3*t^3 + 40596*ep^2*mtt^6*mWW^4*s^3*t^3 + 130128*ep^3*mtt^6*mWW^4*s^3*t^3 + 232080*ep^4*mtt^6*mWW^4*s^3*t^3 + 225600*ep^5*mtt^6*mWW^4*s^3*t^3 + 105216*ep^6*mtt^6*mWW^4*s^3*t^3 + 15360*ep^7*mtt^6*mWW^4*s^3*t^3 + 312*mtt^5*mWW^5*s^3*t^3 - 3464*ep*mtt^5*mWW^5*s^3*t^3 - 93444*ep^2*mtt^5*mWW^5*s^3*t^3 - 637244*ep^3*mtt^5*mWW^5*s^3*t^3 - 2056168*ep^4*mtt^5*mWW^5*s^3*t^3 - 3488616*ep^5*mtt^5*mWW^5*s^3*t^3 - 3004064*ep^6*mtt^5*mWW^5*s^3*t^3 - 1034912*ep^7*mtt^5*mWW^5*s^3*t^3 - 3888*mtt^4*mWW^6*s^3*t^3 - 35318*ep*mtt^4*mWW^6*s^3*t^3 - 16126*ep^2*mtt^4*mWW^6*s^3*t^3 + 874386*ep^3*mtt^4*mWW^6*s^3*t^3 + 4086974*ep^4*mtt^4*mWW^6*s^3*t^3 + 8128036*ep^5*mtt^4*mWW^6*s^3*t^3 + 7699984*ep^6*mtt^4*mWW^6*s^3*t^3 + 2840592*ep^7*mtt^4*mWW^6*s^3*t^3 + 5360*mtt^3*mWW^7*s^3*t^3 + 60568*ep*mtt^3*mWW^7*s^3*t^3 + 202343*ep^2*mtt^3*mWW^7*s^3*t^3 - 126429*ep^3*mtt^3*mWW^7*s^3*t^3 - 2375589*ep^4*mtt^3*mWW^7*s^3*t^3 - 5970355*ep^5*mtt^3*mWW^7*s^3*t^3 - 6361922*ep^6*mtt^3*mWW^7*s^3*t^3 - 2544280*ep^7*mtt^3*mWW^7*s^3*t^3 - 2352*mtt^2*mWW^8*s^3*t^3 - 33080*ep*mtt^2*mWW^8*s^3*t^3 - 186472*ep^2*mtt^2*mWW^8*s^3*t^3 - 519302*ep^3*mtt^2*mWW^8*s^3*t^3 - 646348*ep^4*mtt^2*mWW^8*s^3*t^3 + 13338*ep^5*mtt^2*mWW^8*s^3*t^3 + 790968*ep^6*mtt^2*mWW^8*s^3*t^3 + 520256*ep^7*mtt^2*mWW^8*s^3*t^3 + 24*mtt*mWW^9*s^3*t^3 + 3760*ep*mtt*mWW^9*s^3*t^3 + 52015*ep^2*mtt*mWW^9*s^3*t^3 + 292231*ep^3*mtt*mWW^9*s^3*t^3 + 822999*ep^4*mtt*mWW^9*s^3*t^3 + 1210189*ep^5*mtt*mWW^9*s^3*t^3 + 871894*ep^6*mtt*mWW^9*s^3*t^3 + 237224*ep^7*mtt*mWW^9*s^3*t^3 + 112*mWW^10*s^3*t^3 + 946*ep*mWW^10*s^3*t^3 + 392*ep^2*mWW^10*s^3*t^3 - 20634*ep^3*mWW^10*s^3*t^3 - 89364*ep^4*mWW^10*s^3*t^3 - 163744*ep^5*mWW^10*s^3*t^3 - 142204*ep^6*mWW^10*s^3*t^3 - 48064*ep^7*mWW^10*s^3*t^3 - 144*mtt^5*mWW^4*s^4*t^3 - 2592*ep*mtt^5*mWW^4*s^4*t^3 - 19472*ep^2*mtt^5*mWW^4*s^4*t^3 - 79104*ep^3*mtt^5*mWW^4*s^4*t^3 - 187712*ep^4*mtt^5*mWW^4*s^4*t^3 - 260352*ep^5*mtt^5*mWW^4*s^4*t^3 - 195584*ep^6*mtt^5*mWW^4*s^4*t^3 - 61440*ep^7*mtt^5*mWW^4*s^4*t^3 - 696*mtt^4*mWW^5*s^4*t^3 - 4384*ep*mtt^4*mWW^5*s^4*t^3 + 25260*ep^2*mtt^4*mWW^5*s^4*t^3 + 317800*ep^3*mtt^4*mWW^5*s^4*t^3 + 1199076*ep^4*mtt^4*mWW^5*s^4*t^3 + 2183584*ep^5*mtt^4*mWW^5*s^4*t^3 + 1963392*ep^6*mtt^4*mWW^5*s^4*t^3 + 699968*ep^7*mtt^4*mWW^5*s^4*t^3 + 2944*mtt^3*mWW^6*s^4*t^3 + 29104*ep*mtt^3*mWW^6*s^4*t^3 + 50032*ep^2*mtt^3*mWW^6*s^4*t^3 - 413728*ep^3*mtt^3*mWW^6*s^4*t^3 - 2255872*ep^4*mtt^3*mWW^6*s^4*t^3 - 4639656*ep^5*mtt^3*mWW^6*s^4*t^3 - 4450288*ep^6*mtt^3*mWW^6*s^4*t^3 - 1656192*ep^7*mtt^3*mWW^6*s^4*t^3 - 3216*mtt^2*mWW^7*s^4*t^3 - 35088*ep*mtt^2*mWW^7*s^4*t^3 - 105934*ep^2*mtt^2*mWW^7*s^4*t^3 + 138704*ep^3*mtt^2*mWW^7*s^4*t^3 + 1500998*ep^4*mtt^2*mWW^7*s^4*t^3 + 3499464*ep^5*mtt^2*mWW^7*s^4*t^3 + 3576784*ep^6*mtt^2*mWW^7*s^4*t^3 + 1393488*ep^7*mtt^2*mWW^7*s^4*t^3 + 1104*mtt*mWW^8*s^4*t^3 + 13488*ep*mtt*mWW^8*s^4*t^3 + 59910*ep^2*mtt*mWW^8*s^4*t^3 + 100676*ep^3*mtt*mWW^8*s^4*t^3 - 55278*ep^4*mtt*mWW^8*s^4*t^3 - 463236*ep^5*mtt*mWW^8*s^4*t^3 - 647968*ep^6*mtt*mWW^8*s^4*t^3 - 304032*ep^7*mtt*mWW^8*s^4*t^3 + 8*mWW^9*s^4*t^3 - 528*ep*mWW^9*s^4*t^3 - 9388*ep^2*mWW^9*s^4*t^3 - 61084*ep^3*mWW^9*s^4*t^3 - 192644*ep^4*mWW^9*s^4*t^3 - 310828*ep^5*mWW^9*s^4*t^3 - 243072*ep^6*mWW^9*s^4*t^3 - 71792*ep^7*mWW^9*s^4*t^3 + 216*ep*mtt^4*mWW^4*s^5*t^3 + 3240*ep^2*mtt^4*mWW^4*s^5*t^3 + 19488*ep^3*mtt^4*mWW^4*s^5*t^3 + 60192*ep^4*mtt^4*mWW^4*s^5*t^3 + 100992*ep^5*mtt^4*mWW^4*s^5*t^3 + 87552*ep^6*mtt^4*mWW^4*s^5*t^3 + 30720*ep^7*mtt^4*mWW^4*s^5*t^3 + 192*mtt^3*mWW^5*s^5*t^3 + 1552*ep*mtt^3*mWW^5*s^5*t^3 - 2824*ep^2*mtt^3*mWW^5*s^5*t^3 - 64648*ep^3*mtt^3*mWW^5*s^5*t^3 - 255416*ep^4*mtt^3*mWW^5*s^5*t^3 - 460328*ep^5*mtt^3*mWW^5*s^5*t^3 - 404256*ep^6*mtt^3*mWW^5*s^5*t^3 - 141472*ep^7*mtt^3*mWW^5*s^5*t^3 - 576*mtt^2*mWW^6*s^5*t^3 - 5832*ep*mtt^2*mWW^6*s^5*t^3 - 10676*ep^2*mtt^2*mWW^6*s^5*t^3 + 76688*ep^3*mtt^2*mWW^6*s^5*t^3 + 407940*ep^4*mtt^2*mWW^6*s^5*t^3 + 793512*ep^5*mtt^2*mWW^6*s^5*t^3 + 716256*ep^6*mtt^2*mWW^6*s^5*t^3 + 253760*ep^7*mtt^2*mWW^6*s^5*t^3 + 576*mtt*mWW^7*s^5*t^3 + 6256*ep*mtt*mWW^7*s^5*t^3 + 17634*ep^2*mtt*mWW^7*s^5*t^3 - 36300*ep^3*mtt*mWW^7*s^5*t^3 - 291586*ep^4*mtt*mWW^7*s^5*t^3 - 613076*ep^5*mtt*mWW^7*s^5*t^3 - 571408*ep^6*mtt*mWW^7*s^5*t^3 - 205984*ep^7*mtt*mWW^7*s^5*t^3 - 192*mWW^8*s^5*t^3 - 2192*ep*mWW^8*s^5*t^3 - 7494*ep^2*mWW^8*s^5*t^3 + 3812*ep^3*mWW^8*s^5*t^3 + 76350*ep^4*mWW^8*s^5*t^3 + 176260*ep^5*mWW^8*s^5*t^3 + 170896*ep^6*mWW^8*s^5*t^3 + 62976*ep^7*mWW^8*s^5*t^3 - 144*ep*mtt^2*mWW^5*s^6*t^3 - 792*ep^2*mtt^2*mWW^5*s^6*t^3 + 256*ep^3*mtt^2*mWW^5*s^6*t^3 + 7192*ep^4*mtt^2*mWW^5*s^6*t^3 + 12368*ep^5*mtt^2*mWW^5*s^6*t^3 + 6080*ep^6*mtt^2*mWW^5*s^6*t^3 + 192*ep*mtt*mWW^6*s^6*t^3 + 1232*ep^2*mtt*mWW^6*s^6*t^3 - 416*ep^3*mtt*mWW^6*s^6*t^3 - 12624*ep^4*mtt*mWW^6*s^6*t^3 - 22432*ep^5*mtt*mWW^6*s^6*t^3 - 11264*ep^6*mtt*mWW^6*s^6*t^3 - 48*ep*mWW^7*s^6*t^3 - 440*ep^2*mWW^7*s^6*t^3 + 160*ep^3*mWW^7*s^6*t^3 + 5432*ep^4*mWW^7*s^6*t^3 + 10064*ep^5*mWW^7*s^6*t^3 + 5184*ep^6*mWW^7*s^6*t^3 + 108*ep*mtt^9*mWW^3*t^4 + 1620*ep^2*mtt^9*mWW^3*t^4 + 9744*ep^3*mtt^9*mWW^3*t^4 + 30096*ep^4*mtt^9*mWW^3*t^4 + 50496*ep^5*mtt^9*mWW^3*t^4 + 43776*ep^6*mtt^9*mWW^3*t^4 + 15360*ep^7*mtt^9*mWW^3*t^4 + 516*ep^2*mtt^8*mWW^4*t^4 + 5628*ep^3*mtt^8*mWW^4*t^4 + 23424*ep^4*mtt^8*mWW^4*t^4 + 47088*ep^5*mtt^8*mWW^4*t^4 + 46080*ep^6*mtt^8*mWW^4*t^4 + 17664*ep^7*mtt^8*mWW^4*t^4 - 3132*ep*mtt^7*mWW^5*t^4 - 47124*ep^2*mtt^7*mWW^5*t^4 - 283524*ep^3*mtt^7*mWW^5*t^4 - 873504*ep^4*mtt^7*mWW^5*t^4 - 1458372*ep^5*mtt^7*mWW^5*t^4 - 1255608*ep^6*mtt^7*mWW^5*t^4 - 436896*ep^7*mtt^7*mWW^5*t^4 + 9108*ep*mtt^6*mWW^6*t^4 + 133044*ep^2*mtt^6*mWW^6*t^4 + 781380*ep^3*mtt^6*mWW^6*t^4 + 2363028*ep^4*mtt^6*mWW^6*t^4 + 3890136*ep^5*mtt^6*mWW^6*t^4 + 3313536*ep^6*mtt^6*mWW^6*t^4 + 1143168*ep^7*mtt^6*mWW^6*t^4 - 9900*ep*mtt^5*mWW^7*t^4 - 142644*ep^2*mtt^5*mWW^7*t^4 - 829260*ep^3*mtt^5*mWW^7*t^4 - 2492184*ep^4*mtt^5*mWW^7*t^4 - 4091196*ep^5*mtt^5*mWW^7*t^4 - 3484200*ep^6*mtt^5*mWW^7*t^4 - 1203936*ep^7*mtt^5*mWW^7*t^4 + 4104*ep*mtt^4*mWW^8*t^4 + 59055*ep^2*mtt^4*mWW^8*t^4 + 344667*ep^3*mtt^4*mWW^8*t^4 + 1045731*ep^4*mtt^4*mWW^8*t^4 + 1741137*ep^5*mtt^4*mWW^8*t^4 + 1508778*ep^6*mtt^4*mWW^8*t^4 + 531288*ep^7*mtt^4*mWW^8*t^4 - 36*ep*mtt^3*mWW^9*t^4 - 1170*ep^2*mtt^3*mWW^9*t^4 - 11430*ep^3*mtt^3*mWW^9*t^4 - 50718*ep^4*mtt^3*mWW^9*t^4 - 113370*ep^5*mtt^3*mWW^9*t^4 - 123972*ep^6*mtt^3*mWW^9*t^4 - 52464*ep^7*mtt^3*mWW^9*t^4 - 252*ep*mtt^2*mWW^10*t^4 - 3297*ep^2*mtt^2*mWW^10*t^4 - 17205*ep^3*mtt^2*mWW^10*t^4 - 45873*ep^4*mtt^2*mWW^10*t^4 - 65919*ep^5*mtt^2*mWW^10*t^4 - 48390*ep^6*mtt^2*mWW^10*t^4 - 14184*ep^7*mtt^2*mWW^10*t^4 + 144*mtt^8*mWW^3*s*t^4 + 1188*ep*mtt^8*mWW^3*s*t^4 - 1588*ep^2*mtt^8*mWW^3*s*t^4 - 47568*ep^3*mtt^8*mWW^3*s*t^4 - 203536*ep^4*mtt^8*mWW^3*s*t^4 - 396096*ep^5*mtt^8*mWW^3*s*t^4 - 373504*ep^6*mtt^8*mWW^3*s*t^4 - 138240*ep^7*mtt^8*mWW^3*s*t^4 - 1344*mtt^7*mWW^4*s*t^4 - 16064*ep*mtt^7*mWW^4*s*t^4 - 61212*ep^2*mtt^7*mWW^4*s*t^4 - 19276*ep^3*mtt^7*mWW^4*s*t^4 + 457368*ep^4*mtt^7*mWW^4*s*t^4 + 1264736*ep^5*mtt^7*mWW^4*s*t^4 + 1369152*ep^6*mtt^7*mWW^4*s*t^4 + 544000*ep^7*mtt^7*mWW^4*s*t^4 + 3528*mtt^6*mWW^5*s*t^4 + 53284*ep*mtt^6*mWW^5*s*t^4 + 325128*ep^2*mtt^6*mWW^5*s*t^4 + 1018344*ep^3*mtt^6*mWW^5*s*t^4 + 1699356*ep^4*mtt^6*mWW^5*s*t^4 + 1365784*ep^5*mtt^6*mWW^5*s*t^4 + 295184*ep^6*mtt^6*mWW^5*s*t^4 - 126528*ep^7*mtt^6*mWW^5*s*t^4 - 3808*mtt^5*mWW^6*s*t^4 - 72738*ep*mtt^5*mWW^6*s*t^4 - 571754*ep^2*mtt^5*mWW^6*s*t^4 - 2374442*ep^3*mtt^5*mWW^6*s*t^4 - 5585786*ep^4*mtt^5*mWW^6*s*t^4 - 7420376*ep^5*mtt^5*mWW^6*s*t^4 - 5150968*ep^6*mtt^5*mWW^6*s*t^4 - 1442528*ep^7*mtt^5*mWW^6*s*t^4 + 1536*mtt^4*mWW^7*s*t^4 + 40446*ep*mtt^4*mWW^7*s*t^4 + 390736*ep^2*mtt^4*mWW^7*s*t^4 + 1878698*ep^3*mtt^4*mWW^7*s*t^4 + 4956784*ep^4*mtt^4*mWW^7*s*t^4 + 7275792*ep^5*mtt^4*mWW^7*s*t^4 + 5557680*ep^6*mtt^4*mWW^7*s*t^4 + 1718208*ep^7*mtt^4*mWW^7*s*t^4 + 96*mtt^3*mWW^8*s*t^4 - 1800*ep*mtt^3*mWW^8*s*t^4 - 39724*ep^2*mtt^3*mWW^8*s*t^4 - 261596*ep^3*mtt^3*mWW^8*s*t^4 - 832868*ep^4*mtt^3*mWW^8*s*t^4 - 1404532*ep^5*mtt^3*mWW^8*s*t^4 - 1204616*ep^6*mtt^3*mWW^8*s*t^4 - 412640*ep^7*mtt^3*mWW^8*s*t^4 - 152*mtt^2*mWW^9*s*t^4 - 5084*ep*mtt^2*mWW^9*s*t^4 - 52307*ep^2*mtt^2*mWW^9*s*t^4 - 254543*ep^3*mtt^2*mWW^9*s*t^4 - 666971*ep^4*mtt^2*mWW^9*s*t^4 - 963437*ep^5*mtt^2*mWW^9*s*t^4 - 720066*ep^6*mtt^2*mWW^9*s*t^4 - 217080*ep^7*mtt^2*mWW^9*s*t^4 + 714*ep*mtt*mWW^10*s*t^4 + 10014*ep^2*mtt*mWW^10*s*t^4 + 56692*ep^3*mtt*mWW^10*s*t^4 + 165822*ep^4*mtt*mWW^10*s*t^4 + 264066*ep^5*mtt*mWW^10*s*t^4 + 216916*ep^6*mtt*mWW^10*s*t^4 + 71856*ep^7*mtt*mWW^10*s*t^4 + 54*ep*mWW^11*s*t^4 + 707*ep^2*mWW^11*s*t^4 + 3691*ep^3*mWW^11*s*t^4 + 9831*ep^4*mWW^11*s*t^4 + 14063*ep^5*mWW^11*s*t^4 + 10222*ep^6*mWW^11*s*t^4 + 2952*ep^7*mWW^11*s*t^4 - 576*mtt^7*mWW^3*s^2*t^4 - 5868*ep*mtt^7*mWW^3*s^2*t^4 - 10388*ep^2*mtt^7*mWW^3*s^2*t^4 + 89584*ep^3*mtt^7*mWW^3*s^2*t^4 + 503152*ep^4*mtt^7*mWW^3*s^2*t^4 + 1062592*ep^5*mtt^7*mWW^3*s^2*t^4 + 1041664*ep^6*mtt^7*mWW^3*s^2*t^4 + 394240*ep^7*mtt^7*mWW^3*s^2*t^4 + 4392*mtt^6*mWW^4*s^2*t^4 + 51904*ep*mtt^6*mWW^4*s^2*t^4 + 194912*ep^2*mtt^6*mWW^4*s^2*t^4 + 48388*ep^3*mtt^6*mWW^4*s^2*t^4 - 1509996*ep^4*mtt^6*mWW^4*s^2*t^4 - 4138672*ep^5*mtt^6*mWW^4*s^2*t^4 - 4481984*ep^6*mtt^6*mWW^4*s^2*t^4 - 1786624*ep^7*mtt^6*mWW^4*s^2*t^4 - 8752*mtt^5*mWW^5*s^2*t^4 - 119176*ep*mtt^5*mWW^5*s^2*t^4 - 628576*ep^2*mtt^5*mWW^5*s^2*t^4 - 1533760*ep^3*mtt^5*mWW^5*s^2*t^4 - 1300992*ep^4*mtt^5*mWW^5*s^2*t^4 + 1381328*ep^5*mtt^5*mWW^5*s^2*t^4 + 3382968*ep^6*mtt^5*mWW^5*s^2*t^4 + 1769680*ep^7*mtt^5*mWW^5*s^2*t^4 + 4952*mtt^4*mWW^6*s^2*t^4 + 94606*ep*mtt^4*mWW^6*s^2*t^4 + 752382*ep^2*mtt^4*mWW^6*s^2*t^4 + 3153030*ep^3*mtt^4*mWW^6*s^2*t^4 + 7351378*ep^4*mtt^4*mWW^6*s^2*t^4 + 9381656*ep^5*mtt^4*mWW^6*s^2*t^4 + 5966276*ep^6*mtt^4*mWW^6*s^2*t^4 + 1417616*ep^7*mtt^4*mWW^6*s^2*t^4 + 2304*mtt^3*mWW^7*s^2*t^4 + 584*ep*mtt^3*mWW^7*s^2*t^4 - 275712*ep^2*mtt^3*mWW^7*s^2*t^4 - 2100112*ep^3*mtt^3*mWW^7*s^2*t^4 - 6826424*ep^4*mtt^3*mWW^7*s^2*t^4 - 11287688*ep^5*mtt^3*mWW^7*s^2*t^4 - 9302888*ep^6*mtt^3*mWW^7*s^2*t^4 - 3029328*ep^7*mtt^3*mWW^7*s^2*t^4 - 2888*mtt^2*mWW^8*s^2*t^4 - 32056*ep*mtt^2*mWW^8*s^2*t^4 - 108185*ep^2*mtt^2*mWW^8*s^2*t^4 + 38475*ep^3*mtt^2*mWW^8*s^2*t^4 + 1105183*ep^4*mtt^2*mWW^8*s^2*t^4 + 2798677*ep^5*mtt^2*mWW^8*s^2*t^4 + 2953706*ep^6*mtt^2*mWW^8*s^2*t^4 + 1161944*ep^7*mtt^2*mWW^8*s^2*t^4 + 496*mtt*mWW^9*s^2*t^4 + 9644*ep*mtt*mWW^9*s^2*t^4 + 78734*ep^2*mtt*mWW^9*s^2*t^4 + 337578*ep^3*mtt*mWW^9*s^2*t^4 + 796954*ep^4*mtt*mWW^9*s^2*t^4 + 1012054*ep^5*mtt*mWW^9*s^2*t^4 + 621324*ep^6*mtt*mWW^9*s^2*t^4 + 133552*ep^7*mtt*mWW^9*s^2*t^4 + 72*mWW^10*s^2*t^4 + 362*ep*mWW^10*s^2*t^4 - 3719*ep^2*mWW^10*s^2*t^4 - 38895*ep^3*mWW^10*s^2*t^4 - 141647*ep^4*mWW^10*s^2*t^4 - 252331*ep^5*mWW^10*s^2*t^4 - 220042*ep^6*mWW^10*s^2*t^4 - 74904*ep^7*mWW^10*s^2*t^4 + 864*mtt^6*mWW^3*s^3*t^4 + 9396*ep*mtt^6*mWW^3*s^3*t^4 + 24492*ep^2*mtt^6*mWW^3*s^3*t^4 - 80784*ep^3*mtt^6*mWW^3*s^3*t^4 - 589200*ep^4*mtt^6*mWW^3*s^3*t^4 - 1316160*ep^5*mtt^6*mWW^3*s^3*t^4 - 1321728*ep^6*mtt^6*mWW^3*s^3*t^4 - 506880*ep^7*mtt^6*mWW^3*s^3*t^4 - 5136*mtt^5*mWW^4*s^3*t^4 - 59872*ep*mtt^5*mWW^4*s^3*t^4 - 223788*ep^2*mtt^5*mWW^4*s^3*t^4 - 69564*ep^3*mtt^5*mWW^4*s^3*t^4 + 1641952*ep^4*mtt^5*mWW^4*s^3*t^4 + 4545896*ep^5*mtt^5*mWW^4*s^3*t^4 + 4953568*ep^6*mtt^5*mWW^4*s^3*t^4 + 1988512*ep^7*mtt^5*mWW^4*s^3*t^4 + 7976*mtt^4*mWW^5*s^3*t^4 + 102764*ep*mtt^4*mWW^5*s^3*t^4 + 511964*ep^2*mtt^4*mWW^5*s^3*t^4 + 1157048*ep^3*mtt^4*mWW^5*s^3*t^4 + 714516*ep^4*mtt^4*mWW^5*s^3*t^4 - 1774628*ep^5*mtt^4*mWW^5*s^3*t^4 - 3422984*ep^6*mtt^4*mWW^5*s^3*t^4 - 1727568*ep^7*mtt^4*mWW^5*s^3*t^4 - 1408*mtt^3*mWW^6*s^3*t^4 - 39392*ep*mtt^3*mWW^6*s^3*t^4 - 415612*ep^2*mtt^3*mWW^6*s^3*t^4 - 2139964*ep^3*mtt^3*mWW^6*s^3*t^4 - 5812164*ep^4*mtt^3*mWW^6*s^3*t^4 - 8390260*ep^5*mtt^3*mWW^6*s^3*t^4 - 5996880*ep^6*mtt^3*mWW^6*s^3*t^4 - 1640464*ep^7*mtt^3*mWW^6*s^3*t^4 - 5232*mtt^2*mWW^7*s^3*t^4 - 42228*ep*mtt^2*mWW^7*s^3*t^4 + 36991*ep^2*mtt^2*mWW^7*s^3*t^4 + 1402145*ep^3*mtt^2*mWW^7*s^3*t^4 + 5739407*ep^4*mtt^2*mWW^7*s^3*t^4 + 10471447*ep^5*mtt^2*mWW^7*s^3*t^4 + 9149990*ep^6*mtt^2*mWW^7*s^3*t^4 + 3113624*ep^7*mtt^2*mWW^7*s^3*t^4 + 3280*mtt*mWW^8*s^3*t^4 + 34256*ep*mtt*mWW^8*s^3*t^4 + 97456*ep^2*mtt*mWW^8*s^3*t^4 - 156102*ep^3*mtt*mWW^8*s^3*t^4 - 1467712*ep^4*mtt*mWW^8*s^3*t^4 - 3304654*ep^5*mtt*mWW^8*s^3*t^4 - 3275372*ep^6*mtt*mWW^8*s^3*t^4 - 1234784*ep^7*mtt*mWW^8*s^3*t^4 - 344*mWW^9*s^3*t^4 - 4924*ep*mWW^9*s^3*t^4 - 30735*ep^2*mWW^9*s^3*t^4 - 105915*ep^3*mWW^9*s^3*t^4 - 204671*ep^4*mWW^9*s^3*t^4 - 197945*ep^5*mWW^9*s^3*t^4 - 61250*ep^6*mWW^9*s^3*t^4 + 15240*ep^7*mWW^9*s^3*t^4 - 576*mtt^5*mWW^3*s^4*t^4 - 6480*ep*mtt^5*mWW^3*s^4*t^4 - 19568*ep^2*mtt^5*mWW^3*s^4*t^4 + 34368*ep^3*mtt^5*mWW^3*s^4*t^4 + 332608*ep^4*mtt^5*mWW^3*s^4*t^4 + 776448*ep^5*mtt^5*mWW^3*s^4*t^4 + 793600*ep^6*mtt^5*mWW^3*s^4*t^4 + 307200*ep^7*mtt^5*mWW^3*s^4*t^4 + 2472*mtt^4*mWW^4*s^4*t^4 + 28480*ep*mtt^4*mWW^4*s^4*t^4 + 106064*ep^2*mtt^4*mWW^4*s^4*t^4 + 41720*ep^3*mtt^4*mWW^4*s^4*t^4 - 712664*ep^4*mtt^4*mWW^4*s^4*t^4 - 1989784*ep^5*mtt^4*mWW^4*s^4*t^4 - 2177632*ep^6*mtt^4*mWW^4*s^4*t^4 - 881472*ep^7*mtt^4*mWW^4*s^4*t^4 - 3040*mtt^3*mWW^5*s^4*t^4 - 37240*ep*mtt^3*mWW^5*s^4*t^4 - 179130*ep^2*mtt^3*mWW^5*s^4*t^4 - 416230*ep^3*mtt^3*mWW^5*s^4*t^4 - 385730*ep^4*mtt^3*mWW^5*s^4*t^4 + 249398*ep^5*mtt^3*mWW^5*s^4*t^4 + 808372*ep^6*mtt^3*mWW^5*s^4*t^4 + 465568*ep^7*mtt^3*mWW^5*s^4*t^4 + 48*mtt^2*mWW^6*s^4*t^4 + 5624*ep*mtt^2*mWW^6*s^4*t^4 + 96386*ep^2*mtt^2*mWW^6*s^4*t^4 + 656078*ep^3*mtt^2*mWW^6*s^4*t^4 + 2141458*ep^4*mtt^2*mWW^6*s^4*t^4 + 3547602*ep^5*mtt^2*mWW^6*s^4*t^4 + 2859268*ep^6*mtt^2*mWW^6*s^4*t^4 + 886128*ep^7*mtt^2*mWW^6*s^4*t^4 + 2016*mtt*mWW^7*s^4*t^4 + 18744*ep*mtt*mWW^7*s^4*t^4 + 17090*ep^2*mtt*mWW^7*s^4*t^4 - 403610*ep^3*mtt*mWW^7*s^4*t^4 - 1928550*ep^4*mtt*mWW^7*s^4*t^4 - 3730086*ep^5*mtt*mWW^7*s^4*t^4 - 3358788*ep^6*mtt*mWW^7*s^4*t^4 - 1163072*ep^7*mtt*mWW^7*s^4*t^4 - 920*mWW^8*s^4*t^4 - 9128*ep*mWW^8*s^4*t^4 - 21202*ep^2*mWW^8*s^4*t^4 + 84794*ep^3*mWW^8*s^4*t^4 + 545318*ep^4*mWW^8*s^4*t^4 + 1138502*ep^5*mWW^8*s^4*t^4 + 1072300*ep^6*mWW^8*s^4*t^4 + 385648*ep^7*mWW^8*s^4*t^4 + 144*mtt^4*mWW^3*s^5*t^4 + 1656*ep*mtt^4*mWW^3*s^5*t^4 + 5432*ep^2*mtt^4*mWW^3*s^5*t^4 - 5344*ep^3*mtt^4*mWW^3*s^5*t^4 - 73120*ep^4*mtt^4*mWW^3*s^5*t^4 - 177280*ep^5*mtt^4*mWW^3*s^5*t^4 - 183808*ep^6*mtt^4*mWW^3*s^5*t^4 - 71680*ep^7*mtt^4*mWW^3*s^5*t^4 - 384*mtt^3*mWW^4*s^5*t^4 - 4640*ep*mtt^3*mWW^4*s^5*t^4 - 17448*ep^2*mtt^3*mWW^4*s^5*t^4 - 5688*ep^3*mtt^3*mWW^4*s^5*t^4 + 112072*ep^4*mtt^3*mWW^4*s^5*t^4 + 290360*ep^5*mtt^3*mWW^4*s^5*t^4 + 300256*ep^6*mtt^3*mWW^4*s^5*t^4 + 117920*ep^7*mtt^3*mWW^4*s^5*t^4 + 288*mtt^2*mWW^5*s^5*t^4 + 3480*ep*mtt^2*mWW^5*s^5*t^4 + 18704*ep^2*mtt^2*mWW^5*s^5*t^4 + 56960*ep^3*mtt^2*mWW^5*s^5*t^4 + 122272*ep^4*mtt^2*mWW^5*s^5*t^4 + 183128*ep^5*mtt^2*mWW^5*s^5*t^4 + 151520*ep^6*mtt^2*mWW^5*s^5*t^4 + 46624*ep^7*mtt^2*mWW^5*s^5*t^4 - 272*ep*mtt*mWW^6*s^5*t^4 - 8952*ep^2*mtt*mWW^6*s^5*t^4 - 73656*ep^3*mtt*mWW^6*s^5*t^4 - 273176*ep^4*mtt*mWW^6*s^5*t^4 - 509224*ep^5*mtt*mWW^6*s^5*t^4 - 461312*ep^6*mtt*mWW^6*s^5*t^4 - 160288*ep^7*mtt*mWW^6*s^5*t^4 - 48*mWW^7*s^5*t^4 - 224*ep*mWW^7*s^5*t^4 + 2264*ep^2*mWW^7*s^5*t^4 + 27728*ep^3*mWW^7*s^5*t^4 + 111952*ep^4*mWW^7*s^5*t^4 + 213016*ep^5*mWW^7*s^5*t^4 + 193344*ep^6*mWW^7*s^5*t^4 + 67424*ep^7*mWW^7*s^5*t^4 + 192*ep*mtt^2*mWW^4*s^6*t^4 + 956*ep^2*mtt^2*mWW^4*s^6*t^4 - 1208*ep^3*mtt^2*mWW^4*s^6*t^4 - 12156*ep^4*mtt^2*mWW^4*s^6*t^4 - 19624*ep^5*mtt^2*mWW^4*s^6*t^4 - 9440*ep^6*mtt^2*mWW^4*s^6*t^4 - 160*ep*mtt*mWW^5*s^6*t^4 - 1344*ep^2*mtt*mWW^5*s^6*t^4 + 672*ep^3*mtt*mWW^5*s^6*t^4 + 16912*ep^4*mtt*mWW^5*s^6*t^4 + 30832*ep^5*mtt*mWW^5*s^6*t^4 + 15776*ep^6*mtt*mWW^5*s^6*t^4 - 32*ep*mWW^6*s^6*t^4 + 388*ep^2*mWW^6*s^6*t^4 + 536*ep^3*mWW^6*s^6*t^4 - 4756*ep^4*mWW^6*s^6*t^4 - 11208*ep^5*mWW^6*s^6*t^4 - 6336*ep^6*mWW^6*s^6*t^4 + 108*ep*mtt^9*mWW^2*t^5 + 1620*ep^2*mtt^9*mWW^2*t^5 + 9744*ep^3*mtt^9*mWW^2*t^5 + 30096*ep^4*mtt^9*mWW^2*t^5 + 50496*ep^5*mtt^9*mWW^2*t^5 + 43776*ep^6*mtt^9*mWW^2*t^5 + 15360*ep^7*mtt^9*mWW^2*t^5 - 1044*ep*mtt^8*mWW^3*t^5 - 15600*ep^2*mtt^8*mWW^3*t^5 - 93480*ep^3*mtt^8*mWW^3*t^5 - 287652*ep^4*mtt^8*mWW^3*t^5 - 480768*ep^5*mtt^8*mWW^3*t^5 - 415056*ep^6*mtt^8*mWW^3*t^5 - 144960*ep^7*mtt^8*mWW^3*t^5 + 2844*ep*mtt^7*mWW^4*t^5 + 39216*ep^2*mtt^7*mWW^4*t^5 + 218592*ep^3*mtt^7*mWW^4*t^5 + 632124*ep^4*mtt^7*mWW^4*t^5 + 1002120*ep^5*mtt^7*mWW^4*t^5 + 826656*ep^6*mtt^7*mWW^4*t^5 + 277248*ep^7*mtt^7*mWW^4*t^5 + 900*ep*mtt^6*mWW^5*t^5 + 19980*ep^2*mtt^6*mWW^5*t^5 + 151140*ep^3*mtt^6*mWW^5*t^5 + 538128*ep^4*mtt^6*mWW^5*t^5 + 989892*ep^5*mtt^6*mWW^5*t^5 + 912888*ep^6*mtt^6*mWW^5*t^5 + 334752*ep^7*mtt^6*mWW^5*t^5 - 11916*ep*mtt^5*mWW^6*t^5 - 176796*ep^2*mtt^5*mWW^6*t^5 - 1050000*ep^3*mtt^5*mWW^6*t^5 - 3196440*ep^4*mtt^5*mWW^6*t^5 - 5277528*ep^5*mtt^5*mWW^6*t^5 - 4496688*ep^6*mtt^5*mWW^6*t^5 - 1549632*ep^7*mtt^5*mWW^6*t^5 + 15108*ep*mtt^4*mWW^7*t^5 + 216009*ep^2*mtt^4*mWW^7*t^5 + 1243959*ep^3*mtt^4*mWW^7*t^5 + 3697089*ep^4*mtt^4*mWW^7*t^5 + 5993769*ep^5*mtt^4*mWW^7*t^5 + 5036466*ep^6*mtt^4*mWW^7*t^5 + 1716600*ep^7*mtt^4*mWW^7*t^5 - 6588*ep*mtt^3*mWW^8*t^5 - 92874*ep^2*mtt^3*mWW^8*t^5 - 529836*ep^3*mtt^3*mWW^8*t^5 - 1568562*ep^4*mtt^3*mWW^8*t^5 - 2545332*ep^5*mtt^3*mWW^8*t^5 - 2148480*ep^6*mtt^3*mWW^8*t^5 - 737088*ep^7*mtt^3*mWW^8*t^5 + 396*ep*mtt^2*mWW^9*t^5 + 5949*ep^2*mtt^2*mWW^9*t^5 + 36951*ep^3*mtt^2*mWW^9*t^5 + 121029*ep^4*mtt^2*mWW^9*t^5 + 218697*ep^5*mtt^2*mWW^9*t^5 + 205122*ep^6*mtt^2*mWW^9*t^5 + 77496*ep^7*mtt^2*mWW^9*t^5 + 192*ep*mtt*mWW^10*t^5 + 2496*ep^2*mtt*mWW^10*t^5 + 12930*ep^3*mtt*mWW^10*t^5 + 34188*ep^4*mtt*mWW^10*t^5 + 48654*ep^5*mtt*mWW^10*t^5 + 35316*ep^6*mtt*mWW^10*t^5 + 10224*ep^7*mtt*mWW^10*t^5 - 576*ep*mtt^8*mWW^2*s*t^5 - 8640*ep^2*mtt^8*mWW^2*s*t^5 - 51968*ep^3*mtt^8*mWW^2*s*t^5 - 160512*ep^4*mtt^8*mWW^2*s*t^5 - 269312*ep^5*mtt^8*mWW^2*s*t^5 - 233472*ep^6*mtt^8*mWW^2*s*t^5 - 81920*ep^7*mtt^8*mWW^2*s*t^5 - 360*mtt^7*mWW^3*s*t^5 - 50*ep*mtt^7*mWW^3*s*t^5 + 52066*ep^2*mtt^7*mWW^3*s*t^5 + 426758*ep^3*mtt^7*mWW^3*s*t^5 + 1495194*ep^4*mtt^7*mWW^3*s*t^5 + 2676568*ep^5*mtt^7*mWW^3*s*t^5 + 2405480*ep^6*mtt^7*mWW^3*s*t^5 + 861344*ep^7*mtt^7*mWW^3*s*t^5 + 3440*mtt^6*mWW^4*s*t^5 + 30532*ep*mtt^6*mWW^4*s*t^5 - 5264*ep^2*mtt^6*mWW^4*s*t^5 - 926944*ep^3*mtt^6*mWW^4*s*t^5 - 4145188*ep^4*mtt^6*mWW^4*s*t^5 - 8103264*ep^5*mtt^6*mWW^4*s*t^5 - 7584824*ep^6*mtt^6*mWW^4*s*t^5 - 2769888*ep^7*mtt^6*mWW^4*s*t^5 - 8856*mtt^5*mWW^5*s*t^5 - 105512*ep*mtt^5*mWW^5*s*t^5 - 408556*ep^2*mtt^5*mWW^5*s*t^5 - 212720*ep^3*mtt^5*mWW^5*s*t^5 + 2610424*ep^4*mtt^5*mWW^5*s*t^5 + 7477004*ep^5*mtt^5*mWW^5*s*t^5 + 8158912*ep^6*mtt^5*mWW^5*s*t^5 + 3246144*ep^7*mtt^5*mWW^5*s*t^5 + 9344*mtt^4*mWW^6*s*t^5 + 140090*ep*mtt^4*mWW^6*s*t^5 + 853212*ep^2*mtt^4*mWW^6*s*t^5 + 2674812*ep^3*mtt^4*mWW^6*s*t^5 + 4441132*ep^4*mtt^4*mWW^6*s*t^5 + 3430402*ep^5*mtt^4*mWW^6*s*t^5 + 484872*ep^6*mtt^4*mWW^6*s*t^5 - 493824*ep^7*mtt^4*mWW^6*s*t^5 - 3896*mtt^3*mWW^7*s*t^5 - 79330*ep*mtt^3*mWW^7*s*t^5 - 652207*ep^2*mtt^3*mWW^7*s*t^5 - 2781577*ep^3*mtt^3*mWW^7*s*t^5 - 6597527*ep^4*mtt^3*mWW^7*s*t^5 - 8664913*ep^5*mtt^3*mWW^7*s*t^5 - 5813702*ep^6*mtt^3*mWW^7*s*t^5 - 1530568*ep^7*mtt^3*mWW^7*s*t^5 + 144*mtt^2*mWW^8*s*t^5 + 11808*ep*mtt^2*mWW^8*s*t^5 + 149326*ep^2*mtt^2*mWW^8*s*t^5 + 805280*ep^3*mtt^2*mWW^8*s*t^5 + 2245234*ep^4*mtt^2*mWW^8*s*t^5 + 3374556*ep^5*mtt^2*mWW^8*s*t^5 + 2583204*ep^6*mtt^2*mWW^8*s*t^5 + 786768*ep^7*mtt^2*mWW^8*s*t^5 + 184*mtt*mWW^9*s*t^5 + 3340*ep*mtt*mWW^9*s*t^5 + 24233*ep^2*mtt*mWW^9*s*t^5 + 89549*ep^3*mtt*mWW^9*s*t^5 + 177673*ep^4*mtt*mWW^9*s*t^5 + 182107*ep^5*mtt*mWW^9*s*t^5 + 81698*ep^6*mtt*mWW^9*s*t^5 + 8216*ep^7*mtt*mWW^9*s*t^5 - 302*ep*mWW^10*s*t^5 - 4170*ep^2*mWW^10*s*t^5 - 23190*ep^3*mWW^10*s*t^5 - 66430*ep^4*mWW^10*s*t^5 - 103148*ep^5*mWW^10*s*t^5 - 82168*ep^6*mWW^10*s*t^5 - 26272*ep^7*mWW^10*s*t^5 + 1224*ep*mtt^7*mWW^2*s^2*t^5 + 18360*ep^2*mtt^7*mWW^2*s^2*t^5 + 110432*ep^3*mtt^7*mWW^2*s^2*t^5 + 341088*ep^4*mtt^7*mWW^2*s^2*t^5 + 572288*ep^5*mtt^7*mWW^2*s^2*t^5 + 496128*ep^6*mtt^7*mWW^2*s^2*t^5 + 174080*ep^7*mtt^7*mWW^2*s^2*t^5 + 1176*mtt^6*mWW^3*s^2*t^5 + 8028*ep*mtt^6*mWW^3*s^2*t^5 - 58576*ep^2*mtt^6*mWW^3*s^2*t^5 - 755524*ep^3*mtt^6*mWW^3*s^2*t^5 - 2988280*ep^4*mtt^6*mWW^3*s^2*t^5 - 5653344*ep^5*mtt^6*mWW^3*s^2*t^5 - 5230928*ep^6*mtt^6*mWW^3*s^2*t^5 - 1902912*ep^7*mtt^6*mWW^3*s^2*t^5 - 9840*mtt^5*mWW^4*s^2*t^5 - 101552*ep*mtt^5*mWW^4*s^2*t^5 - 187438*ep^2*mtt^5*mWW^4*s^2*t^5 + 1491510*ep^3*mtt^5*mWW^4*s^2*t^5 + 8428422*ep^4*mtt^5*mWW^4*s^2*t^5 + 17650126*ep^5*mtt^5*mWW^4*s^2*t^5 + 17074900*ep^6*mtt^5*mWW^4*s^2*t^5 + 6357040*ep^7*mtt^5*mWW^4*s^2*t^5 + 21784*mtt^4*mWW^5*s^2*t^5 + 247648*ep*mtt^4*mWW^5*s^2*t^5 + 863440*ep^2*mtt^4*mWW^5*s^2*t^5 - 149434*ep^3*mtt^4*mWW^5*s^2*t^5 - 8088128*ep^4*mtt^4*mWW^5*s^2*t^5 - 20718482*ep^5*mtt^4*mWW^5*s^2*t^5 - 21836132*ep^6*mtt^4*mWW^5*s^2*t^5 - 8560320*ep^7*mtt^4*mWW^5*s^2*t^5 - 17696*mtt^3*mWW^6*s^2*t^5 - 228792*ep*mtt^3*mWW^6*s^2*t^5 - 1140262*ep^2*mtt^3*mWW^6*s^2*t^5 - 2555834*ep^3*mtt^3*mWW^6*s^2*t^5 - 1456138*ep^4*mtt^3*mWW^6*s^2*t^5 + 4255270*ep^5*mtt^3*mWW^6*s^2*t^5 + 7891492*ep^6*mtt^3*mWW^6*s^2*t^5 + 3916336*ep^7*mtt^3*mWW^6*s^2*t^5 + 3144*mtt^2*mWW^7*s^2*t^5 + 67876*ep*mtt^2*mWW^7*s^2*t^5 + 593217*ep^2*mtt^2*mWW^7*s^2*t^5 + 2643563*ep^3*mtt^2*mWW^7*s^2*t^5 + 6340769*ep^4*mtt^2*mWW^7*s^2*t^5 + 8052469*ep^5*mtt^2*mWW^7*s^2*t^5 + 4884202*ep^6*mtt^2*mWW^7*s^2*t^5 + 1022216*ep^7*mtt^2*mWW^7*s^2*t^5 + 1808*mtt*mWW^8*s^2*t^5 + 10656*ep*mtt*mWW^8*s^2*t^5 - 60820*ep^2*mtt*mWW^8*s^2*t^5 - 710074*ep^3*mtt*mWW^8*s^2*t^5 - 2497720*ep^4*mtt*mWW^8*s^2*t^5 - 4194366*ep^5*mtt*mWW^8*s^2*t^5 - 3422500*ep^6*mtt*mWW^8*s^2*t^5 - 1087248*ep^7*mtt*mWW^8*s^2*t^5 - 376*mWW^9*s^2*t^5 - 5088*ep*mWW^9*s^2*t^5 - 27465*ep^2*mWW^9*s^2*t^5 - 70271*ep^3*mWW^9*s^2*t^5 - 64437*ep^4*mWW^9*s^2*t^5 + 62871*ep^5*mWW^9*s^2*t^5 + 165686*ep^6*mWW^9*s^2*t^5 + 88488*ep^7*mWW^9*s^2*t^5 - 1296*ep*mtt^6*mWW^2*s^3*t^5 - 19440*ep^2*mtt^6*mWW^2*s^3*t^5 - 116928*ep^3*mtt^6*mWW^2*s^3*t^5 - 361152*ep^4*mtt^6*mWW^2*s^3*t^5 - 605952*ep^5*mtt^6*mWW^2*s^3*t^5 - 525312*ep^6*mtt^6*mWW^2*s^3*t^5 - 184320*ep^7*mtt^6*mWW^2*s^3*t^5 - 1464*mtt^5*mWW^3*s^3*t^5 - 13810*ep*mtt^5*mWW^3*s^3*t^5 + 20430*ep^2*mtt^5*mWW^3*s^3*t^5 + 646426*ep^3*mtt^5*mWW^3*s^3*t^5 + 2863198*ep^4*mtt^5*mWW^3*s^3*t^5 + 5660132*ep^5*mtt^5*mWW^3*s^3*t^5 + 5347832*ep^6*mtt^5*mWW^3*s^3*t^5 + 1964752*ep^7*mtt^5*mWW^3*s^3*t^5 + 9312*mtt^4*mWW^4*s^3*t^5 + 101924*ep*mtt^4*mWW^4*s^3*t^5 + 244118*ep^2*mtt^4*mWW^4*s^3*t^5 - 1106076*ep^3*mtt^4*mWW^4*s^3*t^5 - 7248754*ep^4*mtt^4*mWW^4*s^3*t^5 - 15739432*ep^5*mtt^4*mWW^4*s^3*t^5 - 15479436*ep^6*mtt^4*mWW^4*s^3*t^5 - 5816352*ep^7*mtt^4*mWW^4*s^3*t^5 - 18064*mtt^3*mWW^5*s^3*t^5 - 200276*ep*mtt^3*mWW^5*s^3*t^5 - 659957*ep^2*mtt^3*mWW^5*s^3*t^5 + 362253*ep^3*mtt^3*mWW^5*s^3*t^5 + 7170187*ep^4*mtt^3*mWW^5*s^3*t^5 + 17574423*ep^5*mtt^3*mWW^5*s^3*t^5 + 18193082*ep^6*mtt^3*mWW^5*s^3*t^5 + 7065848*ep^7*mtt^3*mWW^5*s^3*t^5 + 12960*mtt^2*mWW^6*s^3*t^5 + 148464*ep*mtt^2*mWW^6*s^3*t^5 + 618344*ep^2*mtt^2*mWW^6*s^3*t^5 + 902606*ep^3*mtt^2*mWW^6*s^3*t^5 - 1076616*ep^4*mtt^2*mWW^6*s^3*t^5 - 5552774*ep^5*mtt^2*mWW^6*s^3*t^5 - 7092528*ep^6*mtt^2*mWW^6*s^3*t^5 - 3111232*ep^7*mtt^2*mWW^6*s^3*t^5 - 1656*mtt*mWW^7*s^3*t^5 - 26826*ep*mtt*mWW^7*s^3*t^5 - 215883*ep^2*mtt*mWW^7*s^3*t^5 - 982301*ep^3*mtt*mWW^7*s^3*t^5 - 2466275*ep^4*mtt*mWW^7*s^3*t^5 - 3254453*ep^5*mtt*mWW^7*s^3*t^5 - 2010486*ep^6*mtt*mWW^7*s^3*t^5 - 412792*ep^7*mtt*mWW^7*s^3*t^5 - 1088*mWW^8*s^3*t^5 - 8180*ep*mWW^8*s^3*t^5 + 12268*ep^2*mWW^8*s^3*t^5 + 293780*ep^3*mWW^8*s^3*t^5 + 1122892*ep^4*mWW^8*s^3*t^5 + 1932216*ep^5*mWW^8*s^3*t^5 + 1585088*ep^6*mWW^8*s^3*t^5 + 501776*ep^7*mWW^8*s^3*t^5 + 684*ep*mtt^5*mWW^2*s^4*t^5 + 10260*ep^2*mtt^5*mWW^2*s^4*t^5 + 61712*ep^3*mtt^5*mWW^2*s^4*t^5 + 190608*ep^4*mtt^5*mWW^2*s^4*t^5 + 319808*ep^5*mtt^5*mWW^2*s^4*t^5 + 277248*ep^6*mtt^5*mWW^2*s^4*t^5 + 97280*ep^7*mtt^5*mWW^2*s^4*t^5 + 840*mtt^4*mWW^3*s^4*t^5 + 8884*ep*mtt^4*mWW^3*s^4*t^5 + 4256*ep^2*mtt^4*mWW^3*s^4*t^5 - 265368*ep^3*mtt^4*mWW^3*s^4*t^5 - 1299244*ep^4*mtt^4*mWW^3*s^4*t^5 - 2654976*ep^5*mtt^4*mWW^3*s^4*t^5 - 2545840*ep^6*mtt^4*mWW^3*s^4*t^5 - 941344*ep^7*mtt^4*mWW^3*s^4*t^5 - 3488*mtt^3*mWW^4*s^4*t^5 - 40308*ep*mtt^3*mWW^4*s^4*t^5 - 109288*ep^2*mtt^3*mWW^4*s^4*t^5 + 375088*ep^3*mtt^3*mWW^4*s^4*t^5 + 2743100*ep^4*mtt^3*mWW^4*s^4*t^5 + 6105064*ep^5*mtt^3*mWW^4*s^4*t^5 + 6064408*ep^6*mtt^3*mWW^4*s^4*t^5 + 2288656*ep^7*mtt^3*mWW^4*s^4*t^5 + 5424*mtt^2*mWW^5*s^4*t^5 + 60820*ep*mtt^2*mWW^5*s^4*t^5 + 201522*ep^2*mtt^2*mWW^5*s^4*t^5 - 151064*ep^3*mtt^2*mWW^5*s^4*t^5 - 2415518*ep^4*mtt^2*mWW^5*s^4*t^5 - 5828048*ep^5*mtt^2*mWW^5*s^4*t^5 - 5970696*ep^6*mtt^2*mWW^5*s^4*t^5 - 2299136*ep^7*mtt^2*mWW^5*s^4*t^5 - 3744*mtt*mWW^6*s^4*t^5 - 39960*ep*mtt*mWW^6*s^4*t^5 - 145050*ep^2*mtt*mWW^6*s^4*t^5 - 78340*ep^3*mtt*mWW^6*s^4*t^5 + 807322*ep^4*mtt*mWW^6*s^4*t^5 + 2273972*ep^5*mtt*mWW^6*s^4*t^5 + 2458392*ep^6*mtt*mWW^6*s^4*t^5 + 980688*ep^7*mtt*mWW^6*s^4*t^5 + 968*mWW^7*s^4*t^5 + 9880*ep*mWW^7*s^4*t^5 + 38180*ep^2*mWW^7*s^4*t^5 + 57012*ep^3*mWW^7*s^4*t^5 - 28788*ep^4*mWW^7*s^4*t^5 - 218460*ep^5*mWW^7*s^4*t^5 - 284472*ep^6*mWW^7*s^4*t^5 - 126144*ep^7*mWW^7*s^4*t^5 - 144*ep*mtt^4*mWW^2*s^5*t^5 - 2160*ep^2*mtt^4*mWW^2*s^5*t^5 - 12992*ep^3*mtt^4*mWW^2*s^5*t^5 - 40128*ep^4*mtt^4*mWW^2*s^5*t^5 - 67328*ep^5*mtt^4*mWW^2*s^5*t^5 - 58368*ep^6*mtt^4*mWW^2*s^5*t^5 - 20480*ep^7*mtt^4*mWW^2*s^5*t^5 - 192*mtt^3*mWW^3*s^5*t^5 - 1936*ep*mtt^3*mWW^3*s^5*t^5 - 2228*ep^2*mtt^3*mWW^3*s^5*t^5 + 40644*ep^3*mtt^3*mWW^3*s^5*t^5 + 211956*ep^4*mtt^3*mWW^3*s^5*t^5 + 444700*ep^5*mtt^3*mWW^3*s^5*t^5 + 434832*ep^6*mtt^3*mWW^3*s^5*t^5 + 163120*ep^7*mtt^3*mWW^3*s^5*t^5 + 576*mtt^2*mWW^4*s^5*t^5 + 7024*ep*mtt^2*mWW^4*s^5*t^5 + 20118*ep^2*mtt^2*mWW^4*s^5*t^5 - 52416*ep^3*mtt^2*mWW^4*s^5*t^5 - 415142*ep^4*mtt^2*mWW^4*s^5*t^5 - 923296*ep^5*mtt^2*mWW^4*s^5*t^5 - 909632*ep^6*mtt^2*mWW^4*s^5*t^5 - 340144*ep^7*mtt^2*mWW^4*s^5*t^5 - 576*mtt*mWW^5*s^5*t^5 - 6752*ep*mtt*mWW^5*s^5*t^5 - 22294*ep^2*mtt*mWW^5*s^5*t^5 + 29360*ep^3*mtt*mWW^5*s^5*t^5 + 327846*ep^4*mtt*mWW^5*s^5*t^5 + 750112*ep^5*mtt*mWW^5*s^5*t^5 + 736416*ep^6*mtt*mWW^5*s^5*t^5 + 272848*ep^7*mtt*mWW^5*s^5*t^5 + 192*mWW^6*s^5*t^5 + 1808*ep*mWW^6*s^5*t^5 + 6684*ep^2*mWW^6*s^5*t^5 - 3636*ep^3*mWW^6*s^5*t^5 - 82012*ep^4*mWW^6*s^5*t^5 - 201548*ep^5*mWW^6*s^5*t^5 - 202288*ep^6*mWW^6*s^5*t^5 - 75344*ep^7*mWW^6*s^5*t^5 - 72*ep*mtt^2*mWW^3*s^6*t^5 - 348*ep^2*mtt^2*mWW^3*s^6*t^5 + 544*ep^3*mtt^2*mWW^3*s^6*t^5 + 4828*ep^4*mtt^2*mWW^3*s^6*t^5 + 7688*ep^5*mtt^2*mWW^3*s^6*t^5 + 3680*ep^6*mtt^2*mWW^3*s^6*t^5 - 32*ep*mtt*mWW^4*s^6*t^5 + 296*ep^2*mtt*mWW^4*s^6*t^5 + 560*ep^3*mtt*mWW^4*s^6*t^5 - 3240*ep^4*mtt*mWW^4*s^6*t^5 - 8208*ep^5*mtt*mWW^4*s^6*t^5 - 4736*ep^6*mtt*mWW^4*s^6*t^5 + 104*ep*mWW^5*s^6*t^5 + 52*ep^2*mWW^5*s^6*t^5 - 1104*ep^3*mWW^5*s^6*t^5 - 1588*ep^4*mWW^5*s^6*t^5 + 520*ep^5*mWW^5*s^6*t^5 + 1056*ep^6*mWW^5*s^6*t^5 - 378*ep*mtt^8*mWW^2*t^6 - 6126*ep^2*mtt^8*mWW^2*t^6 - 39138*ep^3*mtt^8*mWW^2*t^6 - 126606*ep^4*mtt^8*mWW^2*t^6 - 220248*ep^5*mtt^8*mWW^2*t^6 - 196632*ep^6*mtt^8*mWW^2*t^6 - 70752*ep^7*mtt^8*mWW^2*t^6 + 2988*ep*mtt^7*mWW^3*t^6 + 46320*ep^2*mtt^7*mWW^3*t^6 + 285816*ep^3*mtt^7*mWW^3*t^6 + 899508*ep^4*mtt^7*mWW^3*t^6 + 1529664*ep^5*mtt^7*mWW^3*t^6 + 1338768*ep^6*mtt^7*mWW^3*t^6 + 472896*ep^7*mtt^7*mWW^3*t^6 - 9384*ep*mtt^6*mWW^4*t^6 - 134064*ep^2*mtt^6*mWW^4*t^6 - 771708*ep^3*mtt^6*mWW^4*t^6 - 2293404*ep^4*mtt^6*mWW^4*t^6 - 3719064*ep^5*mtt^6*mWW^4*t^6 - 3126432*ep^6*mtt^6*mWW^4*t^6 - 1065984*ep^7*mtt^6*mWW^4*t^6 + 9864*ep*mtt^5*mWW^5*t^6 + 127800*ep^2*mtt^5*mWW^5*t^6 + 667980*ep^3*mtt^5*mWW^5*t^6 + 1814424*ep^4*mtt^5*mWW^5*t^6 + 2710524*ep^5*mtt^5*mWW^5*t^6 + 2113896*ep^6*mtt^5*mWW^5*t^6 + 671712*ep^7*mtt^5*mWW^5*t^6 + 3096*ep*mtt^4*mWW^6*t^6 + 57666*ep^2*mtt^4*mWW^6*t^6 + 398754*ep^3*mtt^4*mWW^6*t^6 + 1344726*ep^4*mtt^4*mWW^6*t^6 + 2383386*ep^5*mtt^4*mWW^6*t^6 + 2137668*ep^6*mtt^4*mWW^6*t^6 + 766704*ep^7*mtt^4*mWW^6*t^6 - 11460*ep*mtt^3*mWW^7*t^6 - 164730*ep^2*mtt^3*mWW^7*t^6 - 950382*ep^3*mtt^3*mWW^7*t^6 - 2818998*ep^4*mtt^3*mWW^7*t^6 - 4547082*ep^5*mtt^3*mWW^7*t^6 - 3793668*ep^6*mtt^3*mWW^7*t^6 - 1282800*ep^7*mtt^3*mWW^7*t^6 + 5760*ep*mtt^2*mWW^8*t^6 + 79845*ep^2*mtt^2*mWW^8*t^6 + 446589*ep^3*mtt^2*mWW^8*t^6 + 1292865*ep^4*mtt^2*mWW^8*t^6 + 2047599*ep^5*mtt^2*mWW^8*t^6 + 1685094*ep^6*mtt^2*mWW^8*t^6 + 563688*ep^7*mtt^2*mWW^8*t^6 - 432*ep*mtt*mWW^9*t^6 - 6012*ep^2*mtt*mWW^9*t^6 - 34308*ep^3*mtt*mWW^9*t^6 - 103044*ep^4*mtt*mWW^9*t^6 - 171396*ep^5*mtt*mWW^9*t^6 - 149064*ep^6*mtt*mWW^9*t^6 - 52704*ep^7*mtt*mWW^9*t^6 - 54*ep*mWW^10*t^6 - 699*ep^2*mWW^10*t^6 - 3603*ep^3*mWW^10*t^6 - 9471*ep^4*mWW^10*t^6 - 13383*ep^5*mWW^10*t^6 - 9630*ep^6*mWW^10*t^6 - 2760*ep^7*mWW^10*t^6 - 96*mtt^7*mWW^2*s*t^6 + 1274*ep*mtt^7*mWW^2*s*t^6 + 28390*ep^2*mtt^7*mWW^2*s*t^6 + 178646*ep^3*mtt^7*mWW^2*s*t^6 + 549946*ep^4*mtt^7*mWW^2*s*t^6 + 913736*ep^5*mtt^7*mWW^2*s*t^6 + 788680*ep^6*mtt^7*mWW^2*s*t^6 + 278304*ep^7*mtt^7*mWW^2*s*t^6 - 120*mtt^6*mWW^3*s*t^6 - 11590*ep*mtt^6*mWW^3*s*t^6 - 176692*ep^2*mtt^6*mWW^3*s*t^6 - 1118628*ep^3*mtt^6*mWW^3*s*t^6 - 3595952*ep^4*mtt^6*mWW^3*s*t^6 - 6192446*ep^5*mtt^6*mWW^3*s*t^6 - 5453444*ep^6*mtt^6*mWW^3*s*t^6 - 1932848*ep^7*mtt^6*mWW^3*s*t^6 - 2176*mtt^5*mWW^4*s*t^6 - 1280*ep*mtt^5*mWW^4*s*t^6 + 317974*ep^2*mtt^5*mWW^4*s*t^6 + 2665140*ep^3*mtt^5*mWW^4*s*t^6 + 9377650*ep^4*mtt^5*mWW^4*s*t^6 + 16702196*ep^5*mtt^5*mWW^4*s*t^6 + 14845920*ep^6*mtt^5*mWW^4*s*t^6 + 5238976*ep^7*mtt^5*mWW^4*s*t^6 + 8808*mtt^4*mWW^5*s*t^6 + 76248*ep*mtt^4*mWW^5*s*t^6 - 32572*ep^2*mtt^4*mWW^5*s*t^6 - 2413590*ep^3*mtt^4*mWW^5*s*t^6 - 10467844*ep^4*mtt^4*mWW^5*s*t^6 - 20016334*ep^5*mtt^4*mWW^5*s*t^6 - 18352164*ep^6*mtt^4*mWW^5*s*t^6 - 6565552*ep^7*mtt^4*mWW^5*s*t^6 - 10656*mtt^3*mWW^6*s*t^6 - 123502*ep*mtt^3*mWW^6*s*t^6 - 467656*ep^2*mtt^3*mWW^6*s*t^6 - 256614*ep^3*mtt^3*mWW^6*s*t^6 + 2773204*ep^4*mtt^3*mWW^6*s*t^6 + 7897328*ep^5*mtt^3*mWW^6*s*t^6 + 8536440*ep^6*mtt^3*mWW^6*s*t^6 + 3363296*ep^7*mtt^3*mWW^6*s*t^6 + 4696*mtt^2*mWW^7*s*t^6 + 72834*ep*mtt^2*mWW^7*s*t^6 + 470815*ep^2*mtt^2*mWW^7*s*t^6 + 1611961*ep^3*mtt^2*mWW^7*s*t^6 + 3045971*ep^4*mtt^2*mWW^7*s*t^6 + 2986689*ep^5*mtt^2*mWW^7*s*t^6 + 1204354*ep^6*mtt^2*mWW^7*s*t^6 + 36280*ep^7*mtt^2*mWW^7*s*t^6 - 384*mtt*mWW^8*s*t^6 - 13132*ep*mtt*mWW^8*s*t^6 - 136984*ep^2*mtt*mWW^8*s*t^6 - 665938*ep^3*mtt*mWW^8*s*t^6 - 1709496*ep^4*mtt*mWW^8*s*t^6 - 2365958*ep^5*mtt*mWW^8*s*t^6 - 1650828*ep^6*mtt*mWW^8*s*t^6 - 450000*ep^7*mtt*mWW^8*s*t^6 - 72*mWW^9*s*t^6 - 852*ep*mWW^9*s*t^6 - 3275*ep^2*mWW^9*s*t^6 - 977*ep^3*mWW^9*s*t^6 + 26521*ep^4*mWW^9*s*t^6 + 74789*ep^5*mWW^9*s*t^6 + 81042*ep^6*mWW^9*s*t^6 + 31544*ep^7*mWW^9*s*t^6 + 288*mtt^6*mWW^2*s^2*t^6 - 1866*ep*mtt^6*mWW^2*s^2*t^6 - 51894*ep^2*mtt^6*mWW^2*s^2*t^6 - 316254*ep^3*mtt^6*mWW^2*s^2*t^6 - 923586*ep^4*mtt^6*mWW^2*s^2*t^6 - 1459752*ep^5*mtt^6*mWW^2*s^2*t^6 - 1211880*ep^6*mtt^6*mWW^2*s^2*t^6 - 417696*ep^7*mtt^6*mWW^2*s^2*t^6 + 368*mtt^5*mWW^3*s^2*t^6 + 16068*ep*mtt^5*mWW^3*s^2*t^6 + 247272*ep^2*mtt^5*mWW^3*s^2*t^6 + 1653110*ep^3*mtt^5*mWW^3*s^2*t^6 + 5529388*ep^4*mtt^5*mWW^3*s^2*t^6 + 9740862*ep^5*mtt^5*mWW^3*s^2*t^6 + 8668452*ep^6*mtt^5*mWW^3*s^2*t^6 + 3082528*ep^7*mtt^5*mWW^3*s^2*t^6 + 3832*mtt^4*mWW^4*s^2*t^6 + 28004*ep*mtt^4*mWW^4*s^2*t^6 - 267593*ep^2*mtt^4*mWW^4*s^2*t^6 - 3387307*ep^3*mtt^4*mWW^4*s^2*t^6 - 13499709*ep^4*mtt^4*mWW^4*s^2*t^6 - 25518449*ep^5*mtt^4*mWW^4*s^2*t^6 - 23409770*ep^6*mtt^4*mWW^4*s^2*t^6 - 8401976*ep^7*mtt^4*mWW^4*s^2*t^6 - 16416*mtt^3*mWW^5*s^2*t^6 - 163132*ep*mtt^3*mWW^5*s^2*t^6 - 207106*ep^2*mtt^3*mWW^5*s^2*t^6 + 3116544*ep^3*mtt^3*mWW^5*s^2*t^6 + 15761058*ep^4*mtt^3*mWW^5*s^2*t^6 + 31640948*ep^5*mtt^3*mWW^5*s^2*t^6 + 29682072*ep^6*mtt^3*mWW^5*s^2*t^6 + 10752688*ep^7*mtt^3*mWW^5*s^2*t^6 + 18256*mtt^2*mWW^6*s^2*t^6 + 191114*ep*mtt^2*mWW^6*s^2*t^6 + 555919*ep^2*mtt^2*mWW^6*s^2*t^6 - 715303*ep^3*mtt^2*mWW^6*s^2*t^6 - 7487625*ep^4*mtt^2*mWW^6*s^2*t^6 - 16981003*ep^5*mtt^2*mWW^6*s^2*t^6 - 16826190*ep^6*mtt^2*mWW^6*s^2*t^6 - 6319912*ep^7*mtt^2*mWW^6*s^2*t^6 - 6160*mtt*mWW^7*s^2*t^6 - 73512*ep*mtt*mWW^7*s^2*t^6 - 340104*ep^2*mtt*mWW^7*s^2*t^6 - 716720*ep^3*mtt*mWW^7*s^2*t^6 - 367624*ep^4*mtt*mWW^7*s^2*t^6 + 1225456*ep^5*mtt*mWW^7*s^2*t^6 + 2211496*ep^6*mtt*mWW^7*s^2*t^6 + 1092480*ep^7*mtt*mWW^7*s^2*t^6 - 168*mWW^8*s^2*t^6 + 3324*ep*mWW^8*s^2*t^6 + 63626*ep^2*mWW^8*s^2*t^6 + 367610*ep^3*mWW^8*s^2*t^6 + 996618*ep^4*mWW^8*s^2*t^6 + 1371378*ep^5*mWW^8*s^2*t^6 + 905980*ep^6*mWW^8*s^2*t^6 + 219568*ep^7*mWW^8*s^2*t^6 - 288*mtt^5*mWW^2*s^3*t^6 + 1686*ep*mtt^5*mWW^2*s^3*t^6 + 46270*ep^2*mtt^5*mWW^2*s^3*t^6 + 269814*ep^3*mtt^5*mWW^2*s^3*t^6 + 752194*ep^4*mtt^5*mWW^2*s^3*t^6 + 1138188*ep^5*mtt^5*mWW^2*s^3*t^6 + 911608*ep^6*mtt^5*mWW^2*s^3*t^6 + 306864*ep^7*mtt^5*mWW^2*s^3*t^6 + 104*mtt^4*mWW^3*s^3*t^6 - 6898*ep*mtt^4*mWW^3*s^3*t^6 - 157312*ep^2*mtt^4*mWW^3*s^3*t^6 - 1159158*ep^3*mtt^4*mWW^3*s^3*t^6 - 4014892*ep^4*mtt^4*mWW^3*s^3*t^6 - 7161328*ep^5*mtt^4*mWW^3*s^3*t^6 - 6383900*ep^6*mtt^4*mWW^3*s^3*t^6 - 2262816*ep^7*mtt^4*mWW^3*s^3*t^6 - 1632*mtt^3*mWW^4*s^3*t^6 - 19028*ep*mtt^3*mWW^4*s^3*t^6 + 113554*ep^2*mtt^3*mWW^4*s^3*t^6 + 1922808*ep^3*mtt^3*mWW^4*s^3*t^6 + 8275126*ep^4*mtt^3*mWW^4*s^3*t^6 + 16220876*ep^5*mtt^3*mWW^4*s^3*t^6 + 15153296*ep^6*mtt^3*mWW^4*s^3*t^6 + 5484880*ep^7*mtt^3*mWW^4*s^3*t^6 + 7152*mtt^2*mWW^5*s^3*t^6 + 80812*ep*mtt^2*mWW^5*s^3*t^6 + 131221*ep^2*mtt^2*mWW^5*s^3*t^6 - 1574757*ep^3*mtt^2*mWW^5*s^3*t^6 - 8502007*ep^4*mtt^2*mWW^5*s^3*t^6 - 17538511*ep^5*mtt^2*mWW^5*s^3*t^6 - 16671814*ep^6*mtt^2*mWW^5*s^3*t^6 - 6073336*ep^7*mtt^2*mWW^5*s^3*t^6 - 8384*mtt*mWW^6*s^3*t^6 - 85474*ep*mtt*mWW^6*s^3*t^6 - 209688*ep^2*mtt*mWW^6*s^3*t^6 + 631192*ep^3*mtt*mWW^6*s^3*t^6 + 4344604*ep^4*mtt*mWW^6*s^3*t^6 + 9137290*ep^5*mtt*mWW^6*s^3*t^6 + 8666276*ep^6*mtt*mWW^6*s^3*t^6 + 3145872*ep^7*mtt*mWW^6*s^3*t^6 + 3048*mWW^7*s^3*t^6 + 28902*ep*mWW^7*s^3*t^6 + 75283*ep^2*mWW^7*s^3*t^6 - 96571*ep^3*mWW^7*s^3*t^6 - 879937*ep^4*mWW^7*s^3*t^6 - 1841539*ep^5*mWW^7*s^3*t^6 - 1715402*ep^6*mWW^7*s^3*t^6 - 615288*ep^7*mWW^7*s^3*t^6 + 96*mtt^4*mWW^2*s^4*t^6 - 980*ep*mtt^4*mWW^2*s^4*t^6 - 19788*ep^2*mtt^4*mWW^2*s^4*t^6 - 109760*ep^3*mtt^4*mWW^2*s^4*t^6 - 300384*ep^4*mtt^4*mWW^2*s^4*t^6 - 450824*ep^5*mtt^4*mWW^2*s^4*t^6 - 359136*ep^6*mtt^4*mWW^2*s^4*t^6 - 120096*ep^7*mtt^4*mWW^2*s^4*t^6 - 352*mtt^3*mWW^3*s^4*t^6 - 220*ep*mtt^3*mWW^3*s^4*t^6 + 47716*ep^2*mtt^3*mWW^3*s^4*t^6 + 387390*ep^3*mtt^3*mWW^3*s^4*t^6 + 1341476*ep^4*mtt^3*mWW^3*s^4*t^6 + 2363410*ep^5*mtt^3*mWW^3*s^4*t^6 + 2079628*ep^6*mtt^3*mWW^3*s^4*t^6 + 728400*ep^7*mtt^3*mWW^3*s^4*t^6 + 480*mtt^2*mWW^4*s^4*t^6 + 6132*ep*mtt^2*mWW^4*s^4*t^6 - 28328*ep^2*mtt^2*mWW^4*s^4*t^6 - 508366*ep^3*mtt^2*mWW^4*s^4*t^6 - 2167088*ep^4*mtt^2*mWW^4*s^4*t^6 - 4201250*ep^5*mtt^2*mWW^4*s^4*t^6 - 3883396*ep^6*mtt^2*mWW^4*s^4*t^6 - 1391840*ep^7*mtt^2*mWW^4*s^4*t^6 - 288*mtt*mWW^5*s^4*t^6 - 6900*ep*mtt*mWW^5*s^4*t^6 - 4444*ep^2*mtt*mWW^5*s^4*t^6 + 297362*ep^3*mtt*mWW^5*s^4*t^6 + 1524212*ep^4*mtt*mWW^5*s^4*t^6 + 3156958*ep^5*mtt*mWW^5*s^4*t^6 + 3014148*ep^6*mtt*mWW^5*s^4*t^6 + 1098448*ep^7*mtt*mWW^5*s^4*t^6 + 64*mWW^6*s^4*t^6 + 1968*ep*mWW^6*s^4*t^6 + 5300*ep^2*mWW^6*s^4*t^6 - 62978*ep^3*mWW^6*s^4*t^6 - 388640*ep^4*mWW^6*s^4*t^6 - 858262*ep^5*mWW^6*s^4*t^6 - 847596*ep^6*mWW^6*s^4*t^6 - 314912*ep^7*mWW^6*s^4*t^6 + 264*ep*mtt^3*mWW^2*s^5*t^6 + 3148*ep^2*mtt^3*mWW^2*s^5*t^6 + 16692*ep^3*mtt^3*mWW^2*s^5*t^6 + 48436*ep^4*mtt^3*mWW^2*s^5*t^6 + 78900*ep^5*mtt^3*mWW^2*s^5*t^6 + 67360*ep^6*mtt^3*mWW^2*s^5*t^6 + 23376*ep^7*mtt^3*mWW^2*s^5*t^6 - 720*ep*mtt^2*mWW^3*s^5*t^6 - 8866*ep^2*mtt^2*mWW^3*s^5*t^6 - 47792*ep^3*mtt^2*mWW^3*s^5*t^6 - 145102*ep^4*mtt^2*mWW^3*s^5*t^6 - 250288*ep^5*mtt^2*mWW^3*s^5*t^6 - 224528*ep^6*mtt^2*mWW^3*s^5*t^6 - 80560*ep^7*mtt^2*mWW^3*s^5*t^6 + 56*ep*mtt*mWW^4*s^5*t^6 + 6788*ep^2*mtt*mWW^4*s^5*t^6 + 50076*ep^3*mtt*mWW^4*s^5*t^6 + 164348*ep^4*mtt*mWW^4*s^5*t^6 + 286108*ep^5*mtt*mWW^4*s^5*t^6 + 255232*ep^6*mtt*mWW^4*s^5*t^6 + 90992*ep^7*mtt*mWW^4*s^5*t^6 + 400*ep*mWW^5*s^5*t^6 - 1166*ep^2*mWW^5*s^5*t^6 - 19744*ep^3*mWW^5*s^5*t^6 - 69698*ep^4*mWW^5*s^5*t^6 - 116832*ep^5*mWW^5*s^5*t^6 - 98832*ep^6*mWW^5*s^5*t^6 - 33808*ep^7*mWW^5*s^5*t^6 + 48*ep*mtt*mWW^3*s^6*t^6 + 104*ep^2*mtt*mWW^3*s^6*t^6 - 480*ep^3*mtt*mWW^3*s^6*t^6 - 1816*ep^4*mtt*mWW^3*s^6*t^6 - 2016*ep^5*mtt*mWW^3*s^6*t^6 - 736*ep^6*mtt*mWW^3*s^6*t^6 - 48*ep*mWW^4*s^6*t^6 - 104*ep^2*mWW^4*s^6*t^6 + 480*ep^3*mWW^4*s^6*t^6 + 1816*ep^4*mWW^4*s^6*t^6 + 2016*ep^5*mWW^4*s^6*t^6 + 736*ep^6*mWW^4*s^6*t^6 - 72*ep*mtt^8*mWW*t^7 - 912*ep^2*mtt^8*mWW*t^7 - 4632*ep^3*mtt^8*mWW*t^7 - 12144*ep^4*mtt^8*mWW*t^7 - 17376*ep^5*mtt^8*mWW*t^7 - 12864*ep^6*mtt^8*mWW*t^7 - 3840*ep^7*mtt^8*mWW*t^7 + 252*ep*mtt^7*mWW^2*t^7 + 6000*ep^2*mtt^7*mWW^2*t^7 + 47376*ep^3*mtt^7*mWW^2*t^7 + 174948*ep^4*mtt^7*mWW^2*t^7 + 333240*ep^5*mtt^7*mWW^2*t^7 + 318048*ep^6*mtt^7*mWW^2*t^7 + 120576*ep^7*mtt^7*mWW^2*t^7 - 2652*ep*mtt^6*mWW^3*t^7 - 48828*ep^2*mtt^6*mWW^3*t^7 - 338712*ep^3*mtt^6*mWW^3*t^7 - 1156632*ep^4*mtt^6*mWW^3*t^7 - 2087376*ep^5*mtt^6*mWW^3*t^7 - 1911744*ep^6*mtt^6*mWW^3*t^7 - 700416*ep^7*mtt^6*mWW^3*t^7 + 11448*ep*mtt^5*mWW^4*t^7 + 172890*ep^2*mtt^5*mWW^4*t^7 + 1043064*ep^3*mtt^5*mWW^4*t^7 + 3219654*ep^4*mtt^5*mWW^4*t^7 + 5382720*ep^5*mtt^5*mWW^4*t^7 + 4639416*ep^6*mtt^5*mWW^4*t^7 + 1615968*ep^7*mtt^5*mWW^4*t^7 - 17712*ep*mtt^4*mWW^5*t^7 - 242418*ep^2*mtt^4*mWW^5*t^7 - 1338318*ep^3*mtt^4*mWW^5*t^7 - 3825090*ep^4*mtt^4*mWW^5*t^7 - 5983746*ep^5*mtt^4*mWW^5*t^7 - 4866180*ep^6*mtt^4*mWW^5*t^7 - 1608816*ep^7*mtt^4*mWW^5*t^7 + 8556*ep*mtt^3*mWW^6*t^7 + 105330*ep^2*mtt^3*mWW^6*t^7 + 519048*ep^3*mtt^3*mWW^6*t^7 + 1322178*ep^4*mtt^3*mWW^6*t^7 + 1844736*ep^5*mtt^3*mWW^6*t^7 + 1338408*ep^6*mtt^3*mWW^6*t^7 + 393504*ep^7*mtt^3*mWW^6*t^7 + 2628*ep*mtt^2*mWW^7*t^7 + 41499*ep^2*mtt^2*mWW^7*t^7 + 256989*ep^3*mtt^2*mWW^7*t^7 + 801435*ep^4*mtt^2*mWW^7*t^7 + 1338651*ep^5*mtt^2*mWW^7*t^7 + 1144950*ep^6*mtt^2*mWW^7*t^7 + 394728*ep^7*mtt^2*mWW^7*t^7 - 2592*ep*mtt*mWW^8*t^7 - 35502*ep^2*mtt*mWW^8*t^7 - 195474*ep^3*mtt*mWW^8*t^7 - 555006*ep^4*mtt*mWW^8*t^7 - 859542*ep^5*mtt*mWW^8*t^7 - 690444*ep^6*mtt*mWW^8*t^7 - 225360*ep^7*mtt*mWW^8*t^7 + 144*ep*mWW^9*t^7 + 1941*ep^2*mWW^9*t^7 + 10659*ep^3*mWW^9*t^7 + 30657*ep^4*mWW^9*t^7 + 48693*ep^5*mWW^9*t^7 + 40410*ep^6*mWW^9*t^7 + 13656*ep^7*mWW^9*t^7 + 168*ep*mtt^7*mWW*s*t^7 + 3016*ep^2*mtt^7*mWW*s*t^7 + 20280*ep^3*mtt^7*mWW*s*t^7 + 66520*ep^4*mtt^7*mWW*s*t^7 + 113952*ep^5*mtt^7*mWW*s*t^7 + 97504*ep^6*mtt^7*mWW*s*t^7 + 32640*ep^7*mtt^7*mWW*s*t^7 + 704*mtt^6*mWW^2*s*t^7 + 3302*ep*mtt^6*mWW^2*s*t^7 - 21024*ep^2*mtt^6*mWW^2*s*t^7 - 197932*ep^3*mtt^6*mWW^2*s*t^7 - 633640*ep^4*mtt^6*mWW^2*s*t^7 - 1041306*ep^5*mtt^6*mWW^2*s*t^7 - 895272*ep^6*mtt^6*mWW^2*s*t^7 - 321792*ep^7*mtt^6*mWW^2*s*t^7 + 8*mtt^5*mWW^3*s*t^7 + 12362*ep*mtt^5*mWW^3*s*t^7 + 179382*ep^2*mtt^5*mWW^3*s*t^7 + 1061136*ep^3*mtt^5*mWW^3*s*t^7 + 3265430*ep^4*mtt^5*mWW^3*s*t^7 + 5511122*ep^5*mtt^5*mWW^3*s*t^7 + 4851872*ep^6*mtt^5*mWW^3*s*t^7 + 1749728*ep^7*mtt^5*mWW^3*s*t^7 - 2176*mtt^4*mWW^4*s*t^7 - 43876*ep*mtt^4*mWW^4*s*t^7 - 464730*ep^2*mtt^4*mWW^4*s*t^7 - 2683366*ep^3*mtt^4*mWW^4*s*t^7 - 8429342*ep^4*mtt^4*mWW^4*s*t^7 - 14388550*ep^5*mtt^4*mWW^4*s*t^7 - 12568928*ep^6*mtt^4*mWW^4*s*t^7 - 4414112*ep^7*mtt^4*mWW^4*s*t^7 - 752*mtt^3*mWW^5*s*t^7 + 17280*ep*mtt^3*mWW^5*s*t^7 + 443347*ep^2*mtt^3*mWW^5*s*t^7 + 3197771*ep^3*mtt^3*mWW^5*s*t^7 + 10699191*ep^4*mtt^3*mWW^5*s*t^7 + 18456693*ep^5*mtt^3*mWW^5*s*t^7 + 15941918*ep^6*mtt^3*mWW^5*s*t^7 + 5467112*ep^7*mtt^3*mWW^5*s*t^7 + 4672*mtt^2*mWW^6*s*t^7 + 34818*ep*mtt^2*mWW^6*s*t^7 - 80360*ep^2*mtt^2*mWW^6*s*t^7 - 1533048*ep^3*mtt^2*mWW^6*s*t^7 - 5956612*ep^4*mtt^2*mWW^6*s*t^7 - 10706042*ep^5*mtt^2*mWW^6*s*t^7 - 9343420*ep^6*mtt^2*mWW^6*s*t^7 - 3197008*ep^7*mtt^2*mWW^6*s*t^7 - 2648*mtt*mWW^7*s*t^7 - 28770*ep*mtt*mWW^7*s*t^7 - 102189*ep^2*mtt*mWW^7*s*t^7 - 52877*ep^3*mtt*mWW^7*s*t^7 + 545747*ep^4*mtt*mWW^7*s*t^7 + 1498123*ep^5*mtt*mWW^7*s*t^7 + 1573934*ep^6*mtt*mWW^7*s*t^7 + 605640*ep^7*mtt*mWW^7*s*t^7 + 192*mWW^8*s*t^7 + 4716*ep*mWW^8*s*t^7 + 42558*ep^2*mWW^8*s*t^7 + 188036*ep^3*mWW^8*s*t^7 + 442706*ep^4*mWW^8*s*t^7 + 556008*ep^5*mWW^8*s*t^7 + 342392*ep^6*mWW^8*s*t^7 + 77792*ep^7*mWW^8*s*t^7 - 72*ep*mtt^6*mWW*s^2*t^7 - 3576*ep^2*mtt^6*mWW*s^2*t^7 - 33048*ep^3*mtt^6*mWW*s^2*t^7 - 126696*ep^4*mtt^6*mWW*s^2*t^7 - 237600*ep^5*mtt^6*mWW*s^2*t^7 - 215328*ep^6*mtt^6*mWW*s^2*t^7 - 74880*ep^7*mtt^6*mWW*s^2*t^7 - 1632*mtt^5*mWW^2*s^2*t^7 - 7932*ep*mtt^5*mWW^2*s^2*t^7 + 33322*ep^2*mtt^5*mWW^2*s^2*t^7 + 306118*ep^3*mtt^5*mWW^2*s^2*t^7 + 849170*ep^4*mtt^5*mWW^2*s^2*t^7 + 1181034*ep^5*mtt^5*mWW^2*s^2*t^7 + 875696*ep^6*mtt^5*mWW^2*s^2*t^7 + 288064*ep^7*mtt^5*mWW^2*s^2*t^7 + 728*mtt^4*mWW^3*s^2*t^7 - 11816*ep*mtt^4*mWW^3*s^2*t^7 - 213765*ep^2*mtt^4*mWW^3*s^2*t^7 - 1196419*ep^3*mtt^4*mWW^3*s^2*t^7 - 3366841*ep^4*mtt^4*mWW^3*s^2*t^7 - 5221389*ep^5*mtt^4*mWW^3*s^2*t^7 - 4309074*ep^6*mtt^4*mWW^3*s^2*t^7 - 1502024*ep^7*mtt^4*mWW^3*s^2*t^7 + 5024*mtt^3*mWW^4*s^2*t^7 + 60480*ep*mtt^3*mWW^4*s^2*t^7 + 437374*ep^2*mtt^3*mWW^4*s^2*t^7 + 2297590*ep^3*mtt^3*mWW^4*s^2*t^7 + 7332150*ep^4*mtt^3*mWW^4*s^2*t^7 + 12862826*ep^5*mtt^3*mWW^4*s^2*t^7 + 11438884*ep^6*mtt^3*mWW^4*s^2*t^7 + 4059280*ep^7*mtt^3*mWW^4*s^2*t^7 - 3120*mtt^2*mWW^5*s^2*t^7 - 31768*ep*mtt^2*mWW^5*s^2*t^7 - 324291*ep^2*mtt^2*mWW^5*s^2*t^7 - 2353477*ep^3*mtt^2*mWW^5*s^2*t^7 - 8605231*ep^4*mtt^2*mWW^5*s^2*t^7 - 15868587*ep^5*mtt^2*mWW^5*s^2*t^7 - 14289238*ep^6*mtt^2*mWW^5*s^2*t^7 - 5019960*ep^7*mtt^2*mWW^5*s^2*t^7 - 3584*mtt*mWW^6*s^2*t^7 - 30868*ep*mtt*mWW^6*s^2*t^7 + 41520*ep^2*mtt*mWW^6*s^2*t^7 + 1238754*ep^3*mtt*mWW^6*s^2*t^7 + 5109276*ep^4*mtt*mWW^6*s^2*t^7 + 9415030*ep^5*mtt*mWW^6*s^2*t^7 + 8295640*ep^6*mtt*mWW^6*s^2*t^7 + 2840672*ep^7*mtt*mWW^6*s^2*t^7 + 2584*mWW^7*s^2*t^7 + 21976*ep*mWW^7*s^2*t^7 + 28864*ep^2*mWW^7*s^2*t^7 - 265230*ep^3*mWW^7*s^2*t^7 - 1214220*ep^4*mWW^7*s^2*t^7 - 2173698*ep^5*mWW^7*s^2*t^7 - 1835556*ep^6*mWW^7*s^2*t^7 - 604976*ep^7*mWW^7*s^2*t^7 - 72*ep*mtt^5*mWW*s^3*t^7 + 1752*ep^2*mtt^5*mWW*s^3*t^7 + 23784*ep^3*mtt^5*mWW*s^3*t^7 + 102408*ep^4*mtt^5*mWW*s^3*t^7 + 202848*ep^5*mtt^5*mWW*s^3*t^7 + 189600*ep^6*mtt^5*mWW*s^3*t^7 + 67200*ep^7*mtt^5*mWW*s^3*t^7 + 1056*mtt^4*mWW^2*s^3*t^7 + 4418*ep*mtt^4*mWW^2*s^3*t^7 - 27246*ep^2*mtt^4*mWW^2*s^3*t^7 - 210806*ep^3*mtt^4*mWW^2*s^3*t^7 - 543906*ep^4*mtt^4*mWW^2*s^3*t^7 - 704564*ep^5*mtt^4*mWW^2*s^3*t^7 - 485352*ep^6*mtt^4*mWW^2*s^3*t^7 - 150256*ep^7*mtt^4*mWW^2*s^3*t^7 - 1504*mtt^3*mWW^3*s^3*t^7 - 640*ep*mtt^3*mWW^3*s^3*t^7 + 104661*ep^2*mtt^3*mWW^3*s^3*t^7 + 614393*ep^3*mtt^3*mWW^3*s^3*t^7 + 1571017*ep^4*mtt^3*mWW^3*s^3*t^7 + 2126839*ep^5*mtt^3*mWW^3*s^3*t^7 + 1537130*ep^6*mtt^3*mWW^3*s^3*t^7 + 490872*ep^7*mtt^3*mWW^3*s^3*t^7 - 1824*mtt^2*mWW^4*s^3*t^7 - 23988*ep*mtt^2*mWW^4*s^3*t^7 - 168144*ep^2*mtt^2*mWW^4*s^3*t^7 - 796802*ep^3*mtt^2*mWW^4*s^3*t^7 - 2353896*ep^4*mtt^2*mWW^4*s^3*t^7 - 3929914*ep^5*mtt^2*mWW^4*s^3*t^7 - 3381304*ep^6*mtt^2*mWW^4*s^3*t^7 - 1180672*ep^7*mtt^2*mWW^4*s^3*t^7 + 3936*mtt*mWW^5*s^3*t^7 + 32792*ep*mtt*mWW^5*s^3*t^7 + 125529*ep^2*mtt*mWW^5*s^3*t^7 + 496729*ep^3*mtt*mWW^5*s^3*t^7 + 1737021*ep^4*mtt*mWW^5*s^3*t^7 + 3424895*ep^5*mtt*mWW^5*s^3*t^7 + 3268562*ep^6*mtt*mWW^5*s^3*t^7 + 1195608*ep^7*mtt*mWW^5*s^3*t^7 - 1664*mWW^6*s^3*t^7 - 12510*ep*mWW^6*s^3*t^7 - 35760*ep^2*mWW^6*s^3*t^7 - 120242*ep^3*mWW^6*s^3*t^7 - 490012*ep^4*mWW^6*s^3*t^7 - 1085880*ep^5*mWW^6*s^3*t^7 - 1103100*ep^6*mWW^6*s^3*t^7 - 415072*ep^7*mWW^6*s^3*t^7 + 48*ep*mtt^4*mWW*s^4*t^7 - 280*ep^2*mtt^4*mWW*s^4*t^7 - 6384*ep^3*mtt^4*mWW*s^4*t^7 - 30088*ep^4*mtt^4*mWW*s^4*t^7 - 61824*ep^5*mtt^4*mWW*s^4*t^7 - 58912*ep^6*mtt^4*mWW*s^4*t^7 - 21120*ep^7*mtt^4*mWW*s^4*t^7 - 128*mtt^3*mWW^2*s^4*t^7 + 128*ep*mtt^3*mWW^2*s^4*t^7 + 9632*ep^2*mtt^3*mWW^2*s^4*t^7 + 54728*ep^3*mtt^3*mWW^2*s^4*t^7 + 146792*ep^4*mtt^3*mWW^2*s^4*t^7 + 219032*ep^5*mtt^3*mWW^2*s^4*t^7 + 177280*ep^6*mtt^3*mWW^2*s^4*t^7 + 60768*ep^7*mtt^3*mWW^2*s^4*t^7 + 384*mtt^2*mWW^3*s^4*t^7 - 144*ep*mtt^2*mWW^3*s^4*t^7 - 24258*ep^2*mtt^2*mWW^3*s^4*t^7 - 124376*ep^3*mtt^2*mWW^3*s^4*t^7 - 286990*ep^4*mtt^2*mWW^3*s^4*t^7 - 360024*ep^5*mtt^2*mWW^3*s^4*t^7 - 249152*ep^6*mtt^2*mWW^3*s^4*t^7 - 78640*ep^7*mtt^2*mWW^3*s^4*t^7 - 384*mtt*mWW^4*s^4*t^7 - 864*ep*mtt*mWW^4*s^4*t^7 + 19026*ep^2*mtt*mWW^4*s^4*t^7 + 111844*ep^3*mtt*mWW^4*s^4*t^7 + 263022*ep^4*mtt*mWW^4*s^4*t^7 + 315172*ep^5*mtt*mWW^4*s^4*t^7 + 196368*ep^6*mtt*mWW^4*s^4*t^7 + 54976*ep^7*mtt*mWW^4*s^4*t^7 + 128*mWW^5*s^4*t^7 + 832*ep*mWW^5*s^4*t^7 - 4432*ep^2*mWW^5*s^4*t^7 - 38308*ep^3*mWW^5*s^4*t^7 - 99288*ep^4*mWW^5*s^4*t^7 - 119220*ep^5*mWW^5*s^4*t^7 - 68080*ep^6*mWW^5*s^4*t^7 - 15984*ep^7*mWW^5*s^4*t^7 - 96*ep*mtt^2*mWW^2*s^5*t^7 - 384*ep^2*mtt^2*mWW^2*s^5*t^7 + 312*ep^3*mtt^2*mWW^2*s^5*t^7 + 3744*ep^4*mtt^2*mWW^2*s^5*t^7 + 6984*ep^5*mtt^2*mWW^2*s^5*t^7 + 5280*ep^6*mtt^2*mWW^2*s^5*t^7 + 1440*ep^7*mtt^2*mWW^2*s^5*t^7 + 336*ep*mtt*mWW^3*s^5*t^7 + 1102*ep^2*mtt*mWW^3*s^5*t^7 - 1900*ep^3*mtt*mWW^3*s^5*t^7 - 12558*ep^4*mtt*mWW^3*s^5*t^7 - 19700*ep^5*mtt*mWW^3*s^5*t^7 - 12688*ep^6*mtt*mWW^3*s^5*t^7 - 2880*ep^7*mtt*mWW^3*s^5*t^7 - 240*ep*mWW^4*s^5*t^7 - 694*ep^2*mWW^4*s^5*t^7 + 1780*ep^3*mWW^4*s^5*t^7 + 9318*ep^4*mWW^4*s^5*t^7 + 13244*ep^5*mWW^4*s^5*t^7 + 7600*ep^6*mWW^4*s^5*t^7 + 1440*ep^7*mWW^4*s^5*t^7 + 600*ep*mtt^7*mWW*t^8 + 7512*ep^2*mtt^7*mWW*t^8 + 37620*ep^3*mtt^7*mWW*t^8 + 97056*ep^4*mtt^7*mWW*t^8 + 136452*ep^5*mtt^7*mWW*t^8 + 99192*ep^6*mtt^7*mWW*t^8 + 29088*ep^7*mtt^7*mWW*t^8 - 216*ep*mtt^6*mWW^2*t^8 - 5424*ep^2*mtt^6*mWW^2*t^8 - 44028*ep^3*mtt^6*mWW^2*t^8 - 165924*ep^4*mtt^6*mWW^2*t^8 - 321456*ep^5*mtt^6*mWW^2*t^8 - 311376*ep^6*mtt^6*mWW^2*t^8 - 119616*ep^7*mtt^6*mWW^2*t^8 - 1512*ep*mtt^5*mWW^3*t^8 - 4452*ep^2*mtt^5*mWW^3*t^8 + 65436*ep^3*mtt^5*mWW^3*t^8 + 433764*ep^4*mtt^5*mWW^3*t^8 + 1044156*ep^5*mtt^5*mWW^3*t^8 + 1131864*ep^6*mtt^5*mWW^3*t^8 + 464544*ep^7*mtt^5*mWW^3*t^8 - 3084*ep*mtt^4*mWW^4*t^8 - 65889*ep^2*mtt^4*mWW^4*t^8 - 492705*ep^3*mtt^4*mWW^4*t^8 - 1753617*ep^4*mtt^4*mWW^4*t^8 - 3242163*ep^5*mtt^4*mWW^4*t^8 - 3012702*ep^6*mtt^4*mWW^4*t^8 - 1113480*ep^7*mtt^4*mWW^4*t^8 + 11016*ep*mtt^3*mWW^5*t^8 + 159750*ep^2*mtt^3*mWW^5*t^8 + 928902*ep^3*mtt^3*mWW^5*t^8 + 2774094*ep^4*mtt^3*mWW^5*t^8 + 4501794*ep^5*mtt^3*mWW^5*t^8 + 3776628*ep^6*mtt^3*mWW^5*t^8 + 1283376*ep^7*mtt^3*mWW^5*t^8 - 8784*ep*mtt^2*mWW^6*t^8 - 115611*ep^2*mtt^2*mWW^6*t^8 - 612363*ep^3*mtt^2*mWW^6*t^8 - 1678335*ep^4*mtt^2*mWW^6*t^8 - 2518329*ep^5*mtt^2*mWW^6*t^8 - 1965642*ep^6*mtt^2*mWW^6*t^8 - 624216*ep^7*mtt^2*mWW^6*t^8 + 1512*ep*mtt*mWW^7*t^8 + 17748*ep^2*mtt*mWW^7*t^8 + 82488*ep^3*mtt*mWW^7*t^8 + 196188*ep^4*mtt*mWW^7*t^8 + 252720*ep^5*mtt*mWW^7*t^8 + 166800*ep^6*mtt*mWW^7*t^8 + 43584*ep^7*mtt*mWW^7*t^8 + 468*ep*mWW^8*t^8 + 6366*ep^2*mWW^8*t^8 + 34650*ep^3*mWW^8*t^8 + 96774*ep^4*mWW^8*t^8 + 146826*ep^5*mWW^8*t^8 + 115236*ep^6*mWW^8*t^8 + 36720*ep^7*mWW^8*t^8 - 96*mtt^6*mWW*s*t^8 - 1800*ep*mtt^6*mWW*s*t^8 - 20996*ep^2*mtt^6*mWW*s*t^8 - 130724*ep^3*mtt^6*mWW*s*t^8 - 421588*ep^4*mtt^6*mWW*s*t^8 - 714388*ep^5*mtt^6*mWW*s*t^8 - 603240*ep^6*mtt^6*mWW*s*t^8 - 199008*ep^7*mtt^6*mWW*s*t^8 - 1376*mtt^5*mWW^2*s*t^8 - 9010*ep*mtt^5*mWW^2*s*t^8 + 10066*ep^2*mtt^5*mWW^2*s*t^8 + 231826*ep^3*mtt^5*mWW^2*s*t^8 + 817574*ep^4*mtt^5*mWW^2*s*t^8 + 1366752*ep^5*mtt^5*mWW^2*s*t^8 + 1155352*ep^6*mtt^5*mWW^2*s*t^8 + 398816*ep^7*mtt^5*mWW^2*s*t^8 + 2408*mtt^4*mWW^3*s*t^8 + 15754*ep*mtt^4*mWW^3*s*t^8 + 4892*ep^2*mtt^4*mWW^3*s*t^8 - 186754*ep^3*mtt^4*mWW^3*s*t^8 - 649936*ep^4*mtt^4*mWW^3*s*t^8 - 1098988*ep^5*mtt^4*mWW^3*s*t^8 - 1043112*ep^6*mtt^4*mWW^3*s*t^8 - 441824*ep^7*mtt^4*mWW^3*s*t^8 + 1440*mtt^3*mWW^4*s*t^8 + 21800*ep*mtt^3*mWW^4*s*t^8 + 151188*ep^2*mtt^3*mWW^4*s*t^8 + 647528*ep^3*mtt^3*mWW^4*s*t^8 + 1803848*ep^4*mtt^3*mWW^4*s*t^8 + 3066348*ep^5*mtt^3*mWW^4*s*t^8 + 2841368*ep^6*mtt^3*mWW^4*s*t^8 + 1099680*ep^7*mtt^3*mWW^4*s*t^8 - 3568*mtt^2*mWW^5*s*t^8 - 42864*ep*mtt^2*mWW^5*s*t^8 - 270193*ep^2*mtt^2*mWW^5*s*t^8 - 1194665*ep^3*mtt^2*mWW^5*s*t^8 - 3428493*ep^4*mtt^2*mWW^5*s*t^8 - 5692571*ep^5*mtt^2*mWW^5*s*t^8 - 4907790*ep^6*mtt^2*mWW^5*s*t^8 - 1704136*ep^7*mtt^2*mWW^5*s*t^8 + 640*mtt*mWW^6*s*t^8 + 13162*ep*mtt*mWW^6*s*t^8 + 142990*ep^2*mtt*mWW^6*s*t^8 + 819900*ep^3*mtt*mWW^6*s*t^8 + 2490186*ep^4*mtt*mWW^6*s*t^8 + 4039622*ep^5*mtt*mWW^6*s*t^8 + 3309292*ep^6*mtt*mWW^6*s*t^8 + 1076688*ep^7*mtt*mWW^6*s*t^8 + 552*mWW^7*s*t^8 + 2958*ep*mWW^7*s*t^8 - 17947*ep^2*mWW^7*s*t^8 - 187111*ep^3*mWW^7*s*t^8 - 611591*ep^4*mWW^7*s*t^8 - 966775*ep^5*mWW^7*s*t^8 - 751870*ep^6*mWW^7*s*t^8 - 230216*ep^7*mWW^7*s*t^8 + 192*mtt^5*mWW*s^2*t^8 + 1688*ep*mtt^5*mWW*s^2*t^8 + 19568*ep^2*mtt^5*mWW*s^2*t^8 + 158764*ep^3*mtt^5*mWW*s^2*t^8 + 604624*ep^4*mtt^5*mWW*s^2*t^8 + 1129740*ep^5*mtt^5*mWW*s^2*t^8 + 1013664*ep^6*mtt^5*mWW*s^2*t^8 + 347856*ep^7*mtt^5*mWW*s^2*t^8 + 2112*mtt^4*mWW^2*s^2*t^8 + 13990*ep*mtt^4*mWW^2*s^2*t^8 - 15848*ep^2*mtt^4*mWW^2*s^2*t^8 - 362420*ep^3*mtt^4*mWW^2*s^2*t^8 - 1271588*ep^4*mtt^4*mWW^2*s^2*t^8 - 2100086*ep^5*mtt^4*mWW^2*s^2*t^8 - 1735928*ep^6*mtt^4*mWW^2*s^2*t^8 - 578496*ep^7*mtt^4*mWW^2*s^2*t^8 - 5152*mtt^3*mWW^3*s^2*t^8 - 32284*ep*mtt^3*mWW^3*s^2*t^8 - 12076*ep^2*mtt^3*mWW^3*s^2*t^8 + 242368*ep^3*mtt^3*mWW^3*s^2*t^8 + 475560*ep^4*mtt^3*mWW^3*s^2*t^8 + 149704*ep^5*mtt^3*mWW^3*s^2*t^8 - 223800*ep^6*mtt^3*mWW^3*s^2*t^8 - 106032*ep^7*mtt^3*mWW^3*s^2*t^8 + 864*mtt^2*mWW^4*s^2*t^8 - 3416*ep*mtt^2*mWW^4*s^2*t^8 - 60351*ep^2*mtt^2*mWW^4*s^2*t^8 - 120511*ep^3*mtt^2*mWW^4*s^2*t^8 + 224021*ep^4*mtt^2*mWW^4*s^2*t^8 + 974203*ep^5*mtt^2*mWW^4*s^2*t^8 + 1049062*ep^6*mtt^2*mWW^4*s^2*t^8 + 340136*ep^7*mtt^2*mWW^4*s^2*t^8 + 4320*mtt*mWW^5*s^2*t^8 + 39396*ep*mtt*mWW^5*s^2*t^8 + 124522*ep^2*mtt*mWW^5*s^2*t^8 + 183234*ep^3*mtt*mWW^5*s^2*t^8 + 231518*ep^4*mtt*mWW^5*s^2*t^8 + 427510*ep^5*mtt*mWW^5*s^2*t^8 + 513420*ep^6*mtt*mWW^5*s^2*t^8 + 235376*ep^7*mtt*mWW^5*s^2*t^8 - 2336*mWW^6*s^2*t^8 - 19374*ep*mWW^6*s^2*t^8 - 55359*ep^2*mWW^6*s^2*t^8 - 97067*ep^3*mWW^6*s^2*t^8 - 248559*ep^4*mWW^6*s^2*t^8 - 554239*ep^5*mWW^6*s^2*t^8 - 593570*ep^6*mWW^6*s^2*t^8 - 231160*ep^7*mWW^6*s^2*t^8 - 96*mtt^4*mWW*s^3*t^8 - 424*ep*mtt^4*mWW*s^3*t^8 - 6468*ep^2*mtt^4*mWW*s^3*t^8 - 74092*ep^3*mtt^4*mWW*s^3*t^8 - 318924*ep^4*mtt^4*mWW*s^3*t^8 - 629692*ep^5*mtt^4*mWW*s^3*t^8 - 582000*ep^6*mtt^4*mWW*s^3*t^8 - 203280*ep^7*mtt^4*mWW*s^3*t^8 - 640*mtt^3*mWW^2*s^3*t^8 - 4304*ep*mtt^3*mWW^2*s^3*t^8 + 12664*ep^2*mtt^3*mWW^2*s^3*t^8 + 201028*ep^3*mtt^3*mWW^2*s^3*t^8 + 765184*ep^4*mtt^3*mWW^2*s^3*t^8 + 1377460*ep^5*mtt^3*mWW^2*s^3*t^8 + 1210640*ep^6*mtt^3*mWW^2*s^3*t^8 + 415248*ep^7*mtt^3*mWW^2*s^3*t^8 + 2496*mtt^2*mWW^3*s^3*t^8 + 15768*ep*mtt^2*mWW^3*s^3*t^8 + 2601*ep^2*mtt^2*mWW^3*s^3*t^8 - 159781*ep^3*mtt^2*mWW^3*s^3*t^8 - 409683*ep^4*mtt^2*mWW^3*s^3*t^8 - 416323*ep^5*mtt^2*mWW^3*s^3*t^8 - 190110*ep^6*mtt^2*mWW^3*s^3*t^8 - 38968*ep^7*mtt^2*mWW^3*s^3*t^8 - 2688*mtt*mWW^4*s^3*t^8 - 17104*ep*mtt*mWW^4*s^3*t^8 - 18288*ep^2*mtt*mWW^4*s^3*t^8 + 9202*ep^3*mtt*mWW^4*s^3*t^8 - 212476*ep^4*mtt*mWW^4*s^3*t^8 - 805122*ep^5*mtt*mWW^4*s^3*t^8 - 948068*ep^6*mtt*mWW^4*s^3*t^8 - 364032*ep^7*mtt*mWW^4*s^3*t^8 + 928*mWW^5*s^3*t^8 + 6064*ep*mWW^5*s^3*t^8 + 9107*ep^2*mWW^5*s^3*t^8 + 20427*ep^3*mWW^5*s^3*t^8 + 166635*ep^4*mWW^5*s^3*t^8 + 461869*ep^5*mWW^5*s^3*t^8 + 502626*ep^6*mWW^5*s^3*t^8 + 189496*ep^7*mWW^5*s^3*t^8 - 64*ep*mtt^3*mWW*s^4*t^8 + 384*ep^2*mtt^3*mWW*s^4*t^8 + 8432*ep^3*mtt^3*mWW*s^4*t^8 + 38832*ep^4*mtt^3*mWW*s^4*t^8 + 77888*ep^5*mtt^3*mWW*s^4*t^8 + 72384*ep^6*mtt^3*mWW*s^4*t^8 + 25344*ep^7*mtt^3*mWW*s^4*t^8 - 1920*ep^2*mtt^2*mWW^2*s^4*t^8 - 24672*ep^3*mtt^2*mWW^2*s^4*t^8 - 109008*ep^4*mtt^2*mWW^2*s^4*t^8 - 219696*ep^5*mtt^2*mWW^2*s^4*t^8 - 206592*ep^6*mtt^2*mWW^2*s^4*t^8 - 73152*ep^7*mtt^2*mWW^2*s^4*t^8 + 336*ep*mtt*mWW^3*s^4*t^8 + 3048*ep^2*mtt*mWW^3*s^4*t^8 + 22944*ep^3*mtt*mWW^3*s^4*t^8 + 96744*ep^4*mtt*mWW^3*s^4*t^8 + 200064*ep^5*mtt*mWW^3*s^4*t^8 + 193824*ep^6*mtt*mWW^3*s^4*t^8 + 70272*ep^7*mtt*mWW^3*s^4*t^8 - 272*ep*mWW^4*s^4*t^8 - 1440*ep^2*mWW^4*s^4*t^8 - 6128*ep^3*mWW^4*s^4*t^8 - 25056*ep^4*mWW^4*s^4*t^8 - 56672*ep^5*mWW^4*s^4*t^8 - 59040*ep^6*mWW^4*s^4*t^8 - 22464*ep^7*mWW^4*s^4*t^8 - 72*ep*mtt^7*t^9 - 876*ep^2*mtt^7*t^9 - 4248*ep^3*mtt^7*t^9 - 10596*ep^4*mtt^7*t^9 - 14400*ep^5*mtt^7*t^9 - 10128*ep^6*mtt^7*t^9 - 2880*ep^7*mtt^7*t^9 - 1560*ep*mtt^6*mWW*t^9 - 19416*ep^2*mtt^6*mWW*t^9 - 96516*ep^3*mtt^6*mWW*t^9 - 246816*ep^4*mtt^6*mWW*t^9 - 343572*ep^5*mtt^6*mWW*t^9 - 247128*ep^6*mtt^6*mWW*t^9 - 71712*ep^7*mtt^6*mWW*t^9 + 2304*ep*mtt^5*mWW^2*t^9 + 29544*ep^2*mtt^5*mWW^2*t^9 + 152880*ep^3*mtt^5*mWW^2*t^9 + 411816*ep^4*mtt^5*mWW^2*t^9 + 611784*ep^5*mtt^5*mWW^2*t^9 + 476496*ep^6*mtt^5*mWW^2*t^9 + 152256*ep^7*mtt^5*mWW^2*t^9 + 2808*ep*mtt^4*mWW^3*t^9 + 29037*ep^2*mtt^4*mWW^3*t^9 + 107019*ep^3*mtt^4*mWW^3*t^9 + 155745*ep^4*mtt^4*mWW^3*t^9 + 15381*ep^5*mtt^4*mWW^3*t^9 - 167718*ep^6*mtt^4*mWW^3*t^9 - 113832*ep^7*mtt^4*mWW^3*t^9 - 4824*ep*mtt^3*mWW^4*t^9 - 47754*ep^2*mtt^3*mWW^4*t^9 - 163068*ep^3*mtt^3*mWW^4*t^9 - 193134*ep^4*mtt^3*mWW^4*t^9 + 96996*ep^5*mtt^3*mWW^4*t^9 + 382368*ep^6*mtt^3*mWW^4*t^9 + 221376*ep^7*mtt^3*mWW^4*t^9 - 504*ep*mtt^2*mWW^5*t^9 - 16881*ep^2*mtt^2*mWW^5*t^9 - 146343*ep^3*mtt^2*mWW^5*t^9 - 556365*ep^4*mtt^2*mWW^5*t^9 - 1063185*ep^5*mtt^2*mWW^5*t^9 - 1005138*ep^6*mtt^2*mWW^5*t^9 - 374904*ep^7*mtt^2*mWW^5*t^9 + 2592*ep*mtt*mWW^6*t^9 + 35784*ep^2*mtt*mWW^6*t^9 + 198246*ep^3*mtt*mWW^6*t^9 + 565140*ep^4*mtt*mWW^6*t^9 + 877170*ep^5*mtt*mWW^6*t^9 + 705228*ep^6*mtt*mWW^6*t^9 + 230160*ep^7*mtt*mWW^6*t^9 - 744*ep*mWW^7*t^9 - 9438*ep^2*mWW^7*t^9 - 47970*ep^3*mWW^7*t^9 - 125790*ep^4*mWW^7*t^9 - 180174*ep^5*mWW^7*t^9 - 133980*ep^6*mWW^7*t^9 - 40464*ep^7*mWW^7*t^9 + 96*ep*mtt^6*s*t^9 + 2056*ep^2*mtt^6*s*t^9 + 14692*ep^3*mtt^6*s*t^9 + 48464*ep^4*mtt^6*s*t^9 + 81212*ep^5*mtt^6*s*t^9 + 67080*ep^6*mtt^6*s*t^9 + 21600*ep^7*mtt^6*s*t^9 + 320*mtt^5*mWW*s*t^9 + 4472*ep*mtt^5*mWW*s*t^9 + 41840*ep^2*mtt^5*mWW*s*t^9 + 243944*ep^3*mtt^5*mWW*s*t^9 + 772184*ep^4*mtt^5*mWW*s*t^9 + 1294616*ep^5*mtt^5*mWW*s*t^9 + 1081776*ep^6*mtt^5*mWW*s*t^9 + 353088*ep^7*mtt^5*mWW*s*t^9 + 640*mtt^4*mWW^2*s*t^9 + 1194*ep*mtt^4*mWW^2*s*t^9 - 66444*ep^2*mtt^4*mWW^2*s*t^9 - 542760*ep^3*mtt^4*mWW^2*s*t^9 - 1807940*ep^4*mtt^4*mWW^2*s*t^9 - 3028330*ep^5*mtt^4*mWW^2*s*t^9 - 2518152*ep^6*mtt^4*mWW^2*s*t^9 - 824448*ep^7*mtt^4*mWW^2*s*t^9 - 3040*mtt^3*mWW^3*s*t^9 - 24216*ep*mtt^3*mWW^3*s*t^9 - 48843*ep^2*mtt^3*mWW^3*s*t^9 + 63651*ep^3*mtt^3*mWW^3*s*t^9 + 405725*ep^4*mtt^3*mWW^3*s*t^9 + 700605*ep^5*mtt^3*mWW^3*s*t^9 + 598054*ep^6*mtt^3*mWW^3*s*t^9 + 220424*ep^7*mtt^3*mWW^3*s*t^9 + 2080*mtt^2*mWW^4*s*t^9 + 19332*ep*mtt^2*mWW^4*s*t^9 + 96162*ep^2*mtt^2*mWW^4*s*t^9 + 408300*ep^3*mtt^2*mWW^4*s*t^9 + 1195186*ep^4*mtt^2*mWW^4*s*t^9 + 1937728*ep^5*mtt^2*mWW^4*s*t^9 + 1529644*ep^6*mtt^2*mWW^4*s*t^9 + 446768*ep^7*mtt^2*mWW^4*s*t^9 + 800*mtt*mWW^5*s*t^9 + 6272*ep*mtt*mWW^5*s*t^9 - 1717*ep^2*mtt*mWW^5*s*t^9 - 145933*ep^3*mtt*mWW^5*s*t^9 - 532777*ep^4*mtt*mWW^5*s*t^9 - 832235*ep^5*mtt*mWW^5*s*t^9 - 597194*ep^6*mtt*mWW^5*s*t^9 - 153016*ep^7*mtt*mWW^5*s*t^9 - 800*mWW^6*s*t^9 - 7150*ep*mWW^6*s*t^9 - 23054*ep^2*mWW^6*s*t^9 - 41894*ep^3*mWW^6*s*t^9 - 80842*ep^4*mWW^6*s*t^9 - 153596*ep^5*mWW^6*s*t^9 - 161208*ep^6*mWW^6*s*t^9 - 64416*ep^7*mWW^6*s*t^9 + 24*ep*mtt^5*s^2*t^9 - 1484*ep^2*mtt^5*s^2*t^9 - 16640*ep^3*mtt^5*s^2*t^9 - 65140*ep^4*mtt^5*s^2*t^9 - 119224*ep^5*mtt^5*s^2*t^9 - 103776*ep^6*mtt^5*s^2*t^9 - 34560*ep^7*mtt^5*s^2*t^9 - 448*mtt^4*mWW*s^2*t^9 - 3664*ep*mtt^4*mWW*s^2*t^9 - 26760*ep^2*mtt^4*mWW*s^2*t^9 - 188844*ep^3*mtt^4*mWW*s^2*t^9 - 706280*ep^4*mtt^4*mWW*s^2*t^9 - 1310948*ep^5*mtt^4*mWW*s^2*t^9 - 1165920*ep^6*mtt^4*mWW*s^2*t^9 - 395952*ep^7*mtt^4*mWW*s^2*t^9 + 584*ep*mtt^3*mWW^2*s^2*t^9 + 57268*ep^2*mtt^3*mWW^2*s^2*t^9 + 551348*ep^3*mtt^3*mWW^2*s^2*t^9 + 2080812*ep^4*mtt^3*mWW^2*s^2*t^9 + 3778284*ep^5*mtt^3*mWW^2*s^2*t^9 + 3301392*ep^6*mtt^3*mWW^2*s^2*t^9 + 1110336*ep^7*mtt^3*mWW^2*s^2*t^9 + 2688*mtt^2*mWW^3*s^2*t^9 + 19920*ep*mtt^2*mWW^3*s^2*t^9 + 3389*ep^2*mtt^2*mWW^3*s^2*t^9 - 355319*ep^3*mtt^2*mWW^3*s^2*t^9 - 1358147*ep^4*mtt^2*mWW^3*s^2*t^9 - 2287265*ep^5*mtt^2*mWW^3*s^2*t^9 - 1878634*ep^6*mtt^2*mWW^3*s^2*t^9 - 611208*ep^7*mtt^2*mWW^3*s^2*t^9 - 3584*mtt*mWW^4*s^2*t^9 - 27072*ep*mtt*mWW^4*s^2*t^9 - 64384*ep^2*mtt*mWW^4*s^2*t^9 - 106478*ep^3*mtt*mWW^4*s^2*t^9 - 380740*ep^4*mtt*mWW^4*s^2*t^9 - 930850*ep^5*mtt*mWW^4*s^2*t^9 - 975348*ep^6*mtt*mWW^4*s^2*t^9 - 356560*ep^7*mtt*mWW^4*s^2*t^9 + 1344*mWW^5*s^2*t^9 + 10208*ep*mWW^5*s^2*t^9 + 31803*ep^2*mWW^5*s^2*t^9 + 114445*ep^3*mWW^5*s^2*t^9 + 424767*ep^4*mWW^5*s^2*t^9 + 862947*ep^5*mWW^5*s^2*t^9 + 817102*ep^6*mWW^5*s^2*t^9 + 286408*ep^7*mWW^5*s^2*t^9 - 48*ep*mtt^4*s^3*t^9 + 304*ep^2*mtt^4*s^3*t^9 + 6196*ep^3*mtt^4*s^3*t^9 + 27272*ep^4*mtt^4*s^3*t^9 + 52412*ep^5*mtt^4*s^3*t^9 + 46824*ep^6*mtt^4*s^3*t^9 + 15840*ep^7*mtt^4*s^3*t^9 + 128*mtt^3*mWW*s^3*t^9 + 800*ep*mtt^3*mWW*s^3*t^9 + 4608*ep^2*mtt^3*mWW*s^3*t^9 + 39672*ep^3*mtt^3*mWW*s^3*t^9 + 167128*ep^4*mtt^3*mWW*s^3*t^9 + 327472*ep^5*mtt^3*mWW*s^3*t^9 + 298896*ep^6*mtt^3*mWW*s^3*t^9 + 102816*ep^7*mtt^3*mWW*s^3*t^9 - 384*mtt^2*mWW^2*s^3*t^9 - 2208*ep*mtt^2*mWW^2*s^3*t^9 - 16032*ep^2*mtt^2*mWW^2*s^3*t^9 - 155880*ep^3*mtt^2*mWW^2*s^3*t^9 - 661272*ep^4*mtt^2*mWW^2*s^3*t^9 - 1289904*ep^5*mtt^2*mWW^2*s^3*t^9 - 1172352*ep^6*mtt^2*mWW^2*s^3*t^9 - 402048*ep^7*mtt^2*mWW^2*s^3*t^9 + 384*mtt*mWW^3*s^3*t^9 + 2256*ep*mtt*mWW^3*s^3*t^9 + 17140*ep^2*mtt*mWW^3*s^3*t^9 + 167504*ep^3*mtt*mWW^3*s^3*t^9 + 710004*ep^4*mtt*mWW^3*s^3*t^9 + 1384984*ep^5*mtt*mWW^3*s^3*t^9 + 1259504*ep^6*mtt*mWW^3*s^3*t^9 + 432288*ep^7*mtt*mWW^3*s^3*t^9 - 128*mWW^4*s^3*t^9 - 800*ep*mWW^4*s^3*t^9 - 5948*ep^2*mWW^4*s^3*t^9 - 56916*ep^3*mWW^4*s^3*t^9 - 241620*ep^4*mWW^4*s^3*t^9 - 473380*ep^5*mWW^4*s^3*t^9 - 432296*ep^6*mWW^4*s^3*t^9 - 148896*ep^7*mWW^4*s^3*t^9 + 312*ep*mtt^6*t^10 + 3780*ep^2*mtt^6*t^10 + 18240*ep^3*mtt^6*t^10 + 45252*ep^4*mtt^6*t^10 + 61152*ep^5*mtt^6*t^10 + 42768*ep^6*mtt^6*t^10 + 12096*ep^7*mtt^6*t^10 + 1512*ep*mtt^5*mWW*t^10 + 18840*ep^2*mtt^5*mWW*t^10 + 93660*ep^3*mtt^5*mWW*t^10 + 239160*ep^4*mtt^5*mWW*t^10 + 331908*ep^5*mtt^5*mWW*t^10 + 237720*ep^6*mtt^5*mWW*t^10 + 68640*ep^7*mtt^5*mWW*t^10 - 4446*ep*mtt^4*mWW^2*t^10 - 54762*ep^2*mtt^4*mWW^2*t^10 - 269298*ep^3*mtt^4*mWW^2*t^10 - 681918*ep^4*mtt^4*mWW^2*t^10 - 941856*ep^5*mtt^4*mWW^2*t^10 - 674376*ep^6*mtt^4*mWW^2*t^10 - 195744*ep^7*mtt^4*mWW^2*t^10 + 1152*ep*mtt^3*mWW^3*t^10 + 14166*ep^2*mtt^3*mWW^3*t^10 + 70926*ep^3*mtt^3*mWW^3*t^10 + 188286*ep^4*mtt^3*mWW^3*t^10 + 281754*ep^5*mtt^3*mWW^3*t^10 + 225732*ep^6*mtt^3*mWW^3*t^10 + 75504*ep^7*mtt^3*mWW^3*t^10 + 3420*ep*mtt^2*mWW^4*t^10 + 41007*ep^2*mtt^2*mWW^4*t^10 + 193347*ep^3*mtt^2*mWW^4*t^10 + 459279*ep^4*mtt^2*mWW^4*t^10 + 576897*ep^5*mtt^2*mWW^4*t^10 + 358458*ep^6*mtt^2*mWW^4*t^10 + 83352*ep^7*mtt^2*mWW^4*t^10 - 1944*ep*mtt*mWW^5*t^10 - 22344*ep^2*mtt*mWW^5*t^10 - 100020*ep^3*mtt*mWW^5*t^10 - 223056*ep^4*mtt*mWW^5*t^10 - 258084*ep^5*mtt*mWW^5*t^10 - 141816*ep^6*mtt*mWW^5*t^10 - 26016*ep^7*mtt*mWW^5*t^10 - 6*ep*mWW^6*t^10 - 687*ep^2*mWW^6*t^10 - 6855*ep^3*mWW^6*t^10 - 27003*ep^4*mWW^6*t^10 - 51771*ep^5*mWW^6*t^10 - 48486*ep^6*mWW^6*t^10 - 17832*ep^7*mWW^6*t^10 - 320*ep*mtt^5*s*t^10 - 6832*ep^2*mtt^5*s*t^10 - 48552*ep^3*mtt^5*s*t^10 - 158984*ep^4*mtt^5*s*t^10 - 264208*ep^5*mtt^5*s*t^10 - 216384*ep^6*mtt^5*s*t^10 - 69120*ep^7*mtt^5*s*t^10 - 352*mtt^4*mWW*s*t^10 - 3832*ep*mtt^4*mWW*s*t^10 - 24596*ep^2*mtt^4*mWW*s*t^10 - 119332*ep^3*mtt^4*mWW*s*t^10 - 359516*ep^4*mtt^4*mWW*s*t^10 - 596524*ep^5*mtt^4*mWW*s*t^10 - 497176*ep^6*mtt^4*mWW*s*t^10 - 161952*ep^7*mtt^4*mWW*s*t^10 + 512*mtt^3*mWW^2*s*t^10 + 8136*ep*mtt^3*mWW^2*s*t^10 + 88516*ep^2*mtt^3*mWW^2*s*t^10 + 542844*ep^3*mtt^3*mWW^2*s*t^10 + 1724892*ep^4*mtt^3*mWW^2*s*t^10 + 2863468*ep^5*mtt^3*mWW^2*s*t^10 + 2362096*ep^6*mtt^3*mWW^2*s*t^10 + 761856*ep^7*mtt^3*mWW^2*s*t^10 + 576*mtt^2*mWW^3*s*t^10 + 1784*ep*mtt^2*mWW^3*s*t^10 - 49615*ep^2*mtt^2*mWW^3*s*t^10 - 426815*ep^3*mtt^2*mWW^3*s*t^10 - 1427823*ep^4*mtt^2*mWW^3*s*t^10 - 2371201*ep^5*mtt^2*mWW^3*s*t^10 - 1942946*ep^6*mtt^2*mWW^3*s*t^10 - 624440*ep^7*mtt^2*mWW^3*s*t^10 - 1280*mtt*mWW^4*s*t^10 - 11048*ep*mtt*mWW^4*s*t^10 - 33684*ep^2*mtt*mWW^4*s*t^10 - 53998*ep^3*mtt*mWW^4*s*t^10 - 83448*ep^4*mtt*mWW^4*s*t^10 - 137290*ep^5*mtt*mWW^4*s*t^10 - 127780*ep^6*mtt*mWW^4*s*t^10 - 42992*ep^7*mtt*mWW^4*s*t^10 + 544*mWW^5*s*t^10 + 5280*ep*mWW^5*s*t^10 + 26211*ep^2*mWW^5*s*t^10 + 105853*ep^3*mWW^5*s*t^10 + 304879*ep^4*mWW^5*s*t^10 + 505755*ep^5*mWW^5*s*t^10 + 422190*ep^6*mWW^5*s*t^10 + 136648*ep^7*mWW^5*s*t^10 - 56*ep*mtt^4*s^2*t^10 + 3468*ep^2*mtt^4*s^2*t^10 + 38488*ep^3*mtt^4*s^2*t^10 + 148860*ep^4*mtt^4*s^2*t^10 + 268936*ep^5*mtt^4*s^2*t^10 + 231072*ep^6*mtt^4*s^2*t^10 + 76032*ep^7*mtt^4*s^2*t^10 + 256*mtt^3*mWW*s^2*t^10 + 2144*ep*mtt^3*mWW*s^2*t^10 + 4816*ep^2*mtt^3*mWW*s^2*t^10 - 2416*ep^3*mtt^3*mWW*s^2*t^10 - 22808*ep^4*mtt^3*mWW*s^2*t^10 - 30328*ep^5*mtt^3*mWW*s^2*t^10 - 14304*ep^6*mtt^3*mWW*s^2*t^10 - 1440*ep^7*mtt^3*mWW*s^2*t^10 - 768*mtt^2*mWW^2*s^2*t^10 - 6096*ep*mtt^2*mWW^2*s^2*t^10 - 35256*ep^2*mtt^2*mWW^2*s^2*t^10 - 223680*ep^3*mtt^2*mWW^2*s^2*t^10 - 824736*ep^4*mtt^2*mWW^2*s^2*t^10 - 1522632*ep^5*mtt^2*mWW^2*s^2*t^10 - 1343520*ep^6*mtt^2*mWW^2*s^2*t^10 - 451872*ep^7*mtt^2*mWW^2*s^2*t^10 + 768*mtt*mWW^3*s^2*t^10 + 5984*ep*mtt*mWW^3*s^2*t^10 + 42160*ep^2*mtt*mWW^3*s^2*t^10 + 300352*ep^3*mtt*mWW^3*s^2*t^10 + 1121448*ep^4*mtt*mWW^3*s^2*t^10 + 2059128*ep^5*mtt*mWW^3*s^2*t^10 + 1805024*ep^6*mtt*mWW^3*s^2*t^10 + 603936*ep^7*mtt*mWW^3*s^2*t^10 - 256*mWW^4*s^2*t^10 - 1976*ep*mWW^4*s^2*t^10 - 15164*ep^2*mWW^4*s^2*t^10 - 112552*ep^3*mWW^4*s^2*t^10 - 422260*ep^4*mWW^4*s^2*t^10 - 774576*ep^5*mWW^4*s^2*t^10 - 678080*ep^6*mWW^4*s^2*t^10 - 226656*ep^7*mWW^4*s^2*t^10 + 64*ep*mtt^3*s^3*t^10 - 416*ep^2*mtt^3*s^3*t^10 - 8176*ep^3*mtt^3*s^3*t^10 - 35128*ep^4*mtt^3*s^3*t^10 - 65880*ep^5*mtt^3*s^3*t^10 - 57456*ep^6*mtt^3*s^3*t^10 - 19008*ep^7*mtt^3*s^3*t^10 - 192*ep*mtt^2*mWW*s^3*t^10 + 1248*ep^2*mtt^2*mWW*s^3*t^10 + 24528*ep^3*mtt^2*mWW*s^3*t^10 + 105384*ep^4*mtt^2*mWW*s^3*t^10 + 197640*ep^5*mtt^2*mWW*s^3*t^10 + 172368*ep^6*mtt^2*mWW*s^3*t^10 + 57024*ep^7*mtt^2*mWW*s^3*t^10 + 192*ep*mtt*mWW^2*s^3*t^10 - 1248*ep^2*mtt*mWW^2*s^3*t^10 - 24528*ep^3*mtt*mWW^2*s^3*t^10 - 105384*ep^4*mtt*mWW^2*s^3*t^10 - 197640*ep^5*mtt*mWW^2*s^3*t^10 - 172368*ep^6*mtt*mWW^2*s^3*t^10 - 57024*ep^7*mtt*mWW^2*s^3*t^10 - 64*ep*mWW^3*s^3*t^10 + 416*ep^2*mWW^3*s^3*t^10 + 8176*ep^3*mWW^3*s^3*t^10 + 35128*ep^4*mWW^3*s^3*t^10 + 65880*ep^5*mWW^3*s^3*t^10 + 57456*ep^6*mWW^3*s^3*t^10 + 19008*ep^7*mWW^3*s^3*t^10 - 504*ep*mtt^5*t^11 - 6084*ep^2*mtt^5*t^11 - 29232*ep^3*mtt^5*t^11 - 72180*ep^4*mtt^5*t^11 - 97056*ep^5*mtt^5*t^11 - 67536*ep^6*mtt^5*t^11 - 19008*ep^7*mtt^5*t^11 - 96*ep*mtt^4*mWW*t^11 - 1464*ep^2*mtt^4*mWW*t^11 - 8604*ep^3*mtt^4*mWW*t^11 - 24984*ep^4*mtt^4*mWW*t^11 - 38172*ep^5*mtt^4*mWW*t^11 - 29352*ep^6*mtt^4*mWW*t^11 - 8928*ep^7*mtt^4*mWW*t^11 + 2808*ep*mtt^3*mWW^2*t^11 + 34548*ep^2*mtt^3*mWW^2*t^11 + 169320*ep^3*mtt^3*mWW^2*t^11 + 425916*ep^4*mtt^3*mWW^2*t^11 + 582144*ep^5*mtt^3*mWW^2*t^11 + 410736*ep^6*mtt^3*mWW^2*t^11 + 116928*ep^7*mtt^3*mWW^2*t^11 - 2808*ep*mtt^2*mWW^3*t^11 - 34023*ep^2*mtt^2*mWW^3*t^11 - 164085*ep^3*mtt^2*mWW^3*t^11 - 406491*ep^4*mtt^2*mWW^3*t^11 - 548019*ep^5*mtt^2*mWW^3*t^11 - 382086*ep^6*mtt^2*mWW^3*t^11 - 107688*ep^7*mtt^2*mWW^3*t^11 + 96*ep*mtt*mWW^4*t^11 + 678*ep^2*mtt*mWW^4*t^11 + 786*ep^3*mtt*mWW^4*t^11 - 3930*ep^4*mtt*mWW^4*t^11 - 12426*ep^5*mtt*mWW^4*t^11 - 12948*ep^6*mtt*mWW^4*t^11 - 4656*ep^7*mtt*mWW^4*t^11 + 504*ep*mWW^5*t^11 + 6345*ep^2*mWW^5*t^11 + 31815*ep^3*mWW^5*t^11 + 81669*ep^4*mWW^5*t^11 + 113529*ep^5*mWW^5*t^11 + 81186*ep^6*mWW^5*t^11 + 23352*ep^7*mWW^5*t^11 + 352*ep*mtt^4*s*t^11 + 7496*ep^2*mtt^4*s*t^11 + 53028*ep^3*mtt^4*s*t^11 + 172576*ep^4*mtt^4*s*t^11 + 284780*ep^5*mtt^4*s*t^11 + 231528*ep^6*mtt^4*s*t^11 + 73440*ep^7*mtt^4*s*t^11 + 128*mtt^3*mWW*s*t^11 + 608*ep*mtt^3*mWW*s*t^11 - 7424*ep^2*mtt^3*mWW*s*t^11 - 71672*ep^3*mtt^3*mWW*s*t^11 - 243768*ep^4*mtt^3*mWW*s*t^11 - 403008*ep^5*mtt^3*mWW*s*t^11 - 325536*ep^6*mtt^3*mWW*s*t^11 - 102528*ep^7*mtt^3*mWW*s*t^11 - 384*mtt^2*mWW^2*s*t^11 - 3936*ep*mtt^2*mWW^2*s*t^11 - 22704*ep^2*mtt^2*mWW^2*s*t^11 - 103152*ep^3*mtt^2*mWW^2*s*t^11 - 304152*ep^4*mtt^2*mWW^2*s*t^11 - 499656*ep^5*mtt^2*mWW^2*s*t^11 - 412560*ep^6*mtt^2*mWW^2*s*t^11 - 133056*ep^7*mtt^2*mWW^2*s*t^11 + 384*mtt*mWW^3*s*t^11 + 4640*ep*mtt*mWW^3*s*t^11 + 37678*ep^2*mtt*mWW^3*s*t^11 + 209052*ep^3*mtt*mWW^3*s*t^11 + 648842*ep^4*mtt*mWW^3*s*t^11 + 1068652*ep^5*mtt*mWW^3*s*t^11 + 875376*ep^6*mtt*mWW^3*s*t^11 + 279936*ep^7*mtt*mWW^3*s*t^11 - 128*mWW^4*s*t^11 - 1664*ep*mWW^4*s*t^11 - 15046*ep^2*mWW^4*s*t^11 - 87256*ep^3*mWW^4*s*t^11 - 273498*ep^4*mWW^4*s*t^11 - 450768*ep^5*mWW^4*s*t^11 - 368808*ep^6*mWW^4*s*t^11 - 117792*ep^7*mWW^4*s*t^11 + 32*ep*mtt^3*s^2*t^11 - 1984*ep^2*mtt^3*s^2*t^11 - 21848*ep^3*mtt^3*s^2*t^11 - 83720*ep^4*mtt^3*s^2*t^11 - 149712*ep^5*mtt^3*s^2*t^11 - 127296*ep^6*mtt^3*s^2*t^11 - 41472*ep^7*mtt^3*s^2*t^11 - 96*ep*mtt^2*mWW*s^2*t^11 + 5952*ep^2*mtt^2*mWW*s^2*t^11 + 65544*ep^3*mtt^2*mWW*s^2*t^11 + 251160*ep^4*mtt^2*mWW*s^2*t^11 + 449136*ep^5*mtt^2*mWW*s^2*t^11 + 381888*ep^6*mtt^2*mWW*s^2*t^11 + 124416*ep^7*mtt^2*mWW*s^2*t^11 + 96*ep*mtt*mWW^2*s^2*t^11 - 5952*ep^2*mtt*mWW^2*s^2*t^11 - 65544*ep^3*mtt*mWW^2*s^2*t^11 - 251160*ep^4*mtt*mWW^2*s^2*t^11 - 449136*ep^5*mtt*mWW^2*s^2*t^11 - 381888*ep^6*mtt*mWW^2*s^2*t^11 - 124416*ep^7*mtt*mWW^2*s^2*t^11 - 32*ep*mWW^3*s^2*t^11 + 1984*ep^2*mWW^3*s^2*t^11 + 21848*ep^3*mWW^3*s^2*t^11 + 83720*ep^4*mWW^3*s^2*t^11 + 149712*ep^5*mWW^3*s^2*t^11 + 127296*ep^6*mWW^3*s^2*t^11 + 41472*ep^7*mWW^3*s^2*t^11 + 360*ep*mtt^4*t^12 + 4332*ep^2*mtt^4*t^12 + 20736*ep^3*mtt^4*t^12 + 50988*ep^4*mtt^4*t^12 + 68256*ep^5*mtt^4*t^12 + 47280*ep^6*mtt^4*t^12 + 13248*ep^7*mtt^4*t^12 - 672*ep*mtt^3*mWW*t^12 - 8016*ep^2*mtt^3*mWW*t^12 - 38016*ep^3*mtt^3*mWW*t^12 - 92664*ep^4*mtt^3*mWW*t^12 - 123096*ep^5*mtt^3*mWW*t^12 - 84720*ep^6*mtt^3*mWW*t^12 - 23616*ep^7*mtt^3*mWW*t^12 - 144*ep*mtt^2*mWW^2*t^12 - 1944*ep^2*mtt^2*mWW^2*t^12 - 10368*ep^3*mtt^2*mWW^2*t^12 - 27936*ep^4*mtt^2*mWW^2*t^12 - 40248*ep^5*mtt^2*mWW^2*t^12 - 29520*ep^6*mtt^2*mWW^2*t^12 - 8640*ep^7*mtt^2*mWW^2*t^12 + 864*ep*mtt*mWW^3*t^12 + 10608*ep^2*mtt*mWW^3*t^12 + 51840*ep^3*mtt*mWW^3*t^12 + 129912*ep^4*mtt*mWW^3*t^12 + 176760*ep^5*mtt*mWW^3*t^12 + 124080*ep^6*mtt*mWW^3*t^12 + 35136*ep^7*mtt*mWW^3*t^12 - 408*ep*mWW^4*t^12 - 4980*ep^2*mWW^4*t^12 - 24192*ep^3*mWW^4*t^12 - 60300*ep^4*mWW^4*t^12 - 81672*ep^5*mWW^4*t^12 - 57120*ep^6*mWW^4*t^12 - 16128*ep^7*mWW^4*t^12 - 128*ep*mtt^3*s*t^12 - 2720*ep^2*mtt^3*s*t^12 - 19168*ep^3*mtt^3*s*t^12 - 62056*ep^4*mtt^3*s*t^12 - 101784*ep^5*mtt^3*s*t^12 - 82224*ep^6*mtt^3*s*t^12 - 25920*ep^7*mtt^3*s*t^12 + 384*ep*mtt^2*mWW*s*t^12 + 8160*ep^2*mtt^2*mWW*s*t^12 + 57504*ep^3*mtt^2*mWW*s*t^12 + 186168*ep^4*mtt^2*mWW*s*t^12 + 305352*ep^5*mtt^2*mWW*s*t^12 + 246672*ep^6*mtt^2*mWW*s*t^12 + 77760*ep^7*mtt^2*mWW*s*t^12 - 384*ep*mtt*mWW^2*s*t^12 - 8160*ep^2*mtt*mWW^2*s*t^12 - 57504*ep^3*mtt*mWW^2*s*t^12 - 186168*ep^4*mtt*mWW^2*s*t^12 - 305352*ep^5*mtt*mWW^2*s*t^12 - 246672*ep^6*mtt*mWW^2*s*t^12 - 77760*ep^7*mtt*mWW^2*s*t^12 + 128*ep*mWW^3*s*t^12 + 2720*ep^2*mWW^3*s*t^12 + 19168*ep^3*mWW^3*s*t^12 + 62056*ep^4*mWW^3*s*t^12 + 101784*ep^5*mWW^3*s*t^12 + 82224*ep^6*mWW^3*s*t^12 + 25920*ep^7*mWW^3*s*t^12 - 96*ep*mtt^3*t^13 - 1152*ep^2*mtt^3*t^13 - 5496*ep^3*mtt^3*t^13 - 13464*ep^4*mtt^3*t^13 - 17952*ep^5*mtt^3*t^13 - 12384*ep^6*mtt^3*t^13 - 3456*ep^7*mtt^3*t^13 + 288*ep*mtt^2*mWW*t^13 + 3456*ep^2*mtt^2*mWW*t^13 + 16488*ep^3*mtt^2*mWW*t^13 + 40392*ep^4*mtt^2*mWW*t^13 + 53856*ep^5*mtt^2*mWW*t^13 + 37152*ep^6*mtt^2*mWW*t^13 + 10368*ep^7*mtt^2*mWW*t^13 - 288*ep*mtt*mWW^2*t^13 - 3456*ep^2*mtt*mWW^2*t^13 - 16488*ep^3*mtt*mWW^2*t^13 - 40392*ep^4*mtt*mWW^2*t^13 - 53856*ep^5*mtt*mWW^2*t^13 - 37152*ep^6*mtt*mWW^2*t^13 - 10368*ep^7*mtt*mWW^2*t^13 + 96*ep*mWW^3*t^13 + 1152*ep^2*mWW^3*t^13 + 5496*ep^3*mWW^3*t^13 + 13464*ep^4*mWW^3*t^13 + 17952*ep^5*mWW^3*t^13 + 12384*ep^6*mWW^3*t^13 + 3456*ep^7*mWW^3*t^13)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(24*ep*mtt^5*mWW^7*s^3 + 256*ep^2*mtt^5*mWW^7*s^3 + 1032*ep^3*mtt^5*mWW^7*s^3 + 1984*ep^4*mtt^5*mWW^7*s^3 + 1824*ep^5*mtt^5*mWW^7*s^3 + 640*ep^6*mtt^5*mWW^7*s^3 - 68*ep*mtt^4*mWW^8*s^3 - 768*ep^2*mtt^4*mWW^8*s^3 - 3212*ep^3*mtt^4*mWW^8*s^3 - 6336*ep^4*mtt^4*mWW^8*s^3 - 5936*ep^5*mtt^4*mWW^8*s^3 - 2112*ep^6*mtt^4*mWW^8*s^3 + 68*ep*mtt^3*mWW^9*s^3 + 832*ep^2*mtt^3*mWW^9*s^3 + 3644*ep^3*mtt^3*mWW^9*s^3 + 7408*ep^4*mtt^3*mWW^9*s^3 + 7088*ep^5*mtt^3*mWW^9*s^3 + 2560*ep^6*mtt^3*mWW^9*s^3 - 28*ep*mtt^2*mWW^10*s^3 - 384*ep^2*mtt^2*mWW^10*s^3 - 1780*ep^3*mtt^2*mWW^10*s^3 - 3744*ep^4*mtt^2*mWW^10*s^3 - 3664*ep^5*mtt^2*mWW^10*s^3 - 1344*ep^6*mtt^2*mWW^10*s^3 + 4*ep*mtt*mWW^11*s^3 + 64*ep^2*mtt*mWW^11*s^3 + 316*ep^3*mtt*mWW^11*s^3 + 688*ep^4*mtt*mWW^11*s^3 + 688*ep^5*mtt*mWW^11*s^3 + 256*ep^6*mtt*mWW^11*s^3 - 36*ep*mtt^4*mWW^7*s^4 - 408*ep^2*mtt^4*mWW^7*s^4 - 1756*ep^3*mtt^4*mWW^7*s^4 - 3592*ep^4*mtt^4*mWW^7*s^4 - 3488*ep^5*mtt^4*mWW^7*s^4 - 1280*ep^6*mtt^4*mWW^7*s^4 + 102*ep*mtt^3*mWW^8*s^4 + 1238*ep^2*mtt^3*mWW^8*s^4 + 5534*ep^3*mtt^3*mWW^8*s^4 + 11578*ep^4*mtt^3*mWW^8*s^4 + 11404*ep^5*mtt^3*mWW^8*s^4 + 4224*ep^6*mtt^3*mWW^8*s^4 - 118*ep*mtt^2*mWW^9*s^4 - 1486*ep^2*mtt^2*mWW^9*s^4 - 6742*ep^3*mtt^2*mWW^9*s^4 - 14194*ep^4*mtt^2*mWW^9*s^4 - 14020*ep^5*mtt^2*mWW^9*s^4 - 5200*ep^6*mtt^2*mWW^9*s^4 + 58*ep*mtt*mWW^10*s^4 + 762*ep^2*mtt*mWW^10*s^4 + 3506*ep^3*mtt*mWW^10*s^4 + 7414*ep^4*mtt*mWW^10*s^4 + 7332*ep^5*mtt*mWW^10*s^4 + 2720*ep^6*mtt*mWW^10*s^4 - 6*ep*mWW^11*s^4 - 106*ep^2*mWW^11*s^4 - 542*ep^3*mWW^11*s^4 - 1206*ep^4*mWW^11*s^4 - 1228*ep^5*mWW^11*s^4 - 464*ep^6*mWW^11*s^4 + 48*ep^2*mtt^3*mWW^7*s^5 + 416*ep^3*mtt^3*mWW^7*s^5 + 1232*ep^4*mtt^3*mWW^7*s^5 + 1504*ep^5*mtt^3*mWW^7*s^5 + 640*ep^6*mtt^3*mWW^7*s^5 - 12*ep*mtt^2*mWW^8*s^5 - 216*ep^2*mtt^2*mWW^8*s^5 - 1364*ep^3*mtt^2*mWW^8*s^5 - 3656*ep^4*mtt^2*mWW^8*s^5 - 4288*ep^5*mtt^2*mWW^8*s^5 - 1792*ep^6*mtt^2*mWW^8*s^5 + 16*ep*mtt*mWW^9*s^5 + 240*ep^2*mtt*mWW^9*s^5 + 1376*ep^3*mtt*mWW^9*s^5 + 3520*ep^4*mtt*mWW^9*s^5 + 4032*ep^5*mtt*mWW^9*s^5 + 1664*ep^6*mtt*mWW^9*s^5 - 4*ep*mWW^10*s^5 - 72*ep^2*mWW^10*s^5 - 428*ep^3*mWW^10*s^5 - 1096*ep^4*mWW^10*s^5 - 1248*ep^5*mWW^10*s^5 - 512*ep^6*mWW^10*s^5 + 12*ep*mtt^2*mWW^7*s^6 + 104*ep^2*mtt^2*mWW^7*s^6 + 308*ep^3*mtt^2*mWW^7*s^6 + 376*ep^4*mtt^2*mWW^7*s^6 + 160*ep^5*mtt^2*mWW^7*s^6 - 16*ep*mtt*mWW^8*s^6 - 160*ep^2*mtt*mWW^8*s^6 - 512*ep^3*mtt*mWW^8*s^6 - 656*ep^4*mtt*mWW^8*s^6 - 288*ep^5*mtt*mWW^8*s^6 + 4*ep*mWW^9*s^6 + 56*ep^2*mWW^9*s^6 + 204*ep^3*mWW^9*s^6 + 280*ep^4*mWW^9*s^6 + 128*ep^5*mWW^9*s^6 - 108*mtt^8*mWW^5*s*t - 1620*ep*mtt^8*mWW^5*s*t - 9744*ep^2*mtt^8*mWW^5*s*t - 30096*ep^3*mtt^8*mWW^5*s*t - 50496*ep^4*mtt^8*mWW^5*s*t - 43776*ep^5*mtt^8*mWW^5*s*t - 15360*ep^6*mtt^8*mWW^5*s*t + 378*mtt^7*mWW^6*s*t + 5610*ep*mtt^7*mWW^6*s*t + 33510*ep^2*mtt^7*mWW^6*s*t + 103182*ep^3*mtt^7*mWW^6*s*t + 173160*ep^4*mtt^7*mWW^6*s*t + 150552*ep^5*mtt^7*mWW^6*s*t + 53088*ep^6*mtt^7*mWW^6*s*t - 456*mtt^6*mWW^7*s*t - 6708*ep*mtt^6*mWW^7*s*t - 39912*ep^2*mtt^6*mWW^7*s*t - 123060*ep^3*mtt^6*mWW^7*s*t - 207744*ep^4*mtt^6*mWW^7*s*t - 182352*ep^5*mtt^6*mWW^7*s*t - 65088*ep^6*mtt^6*mWW^7*s*t + 180*mtt^5*mWW^8*s*t + 2664*ep*mtt^5*mWW^8*s*t + 16116*ep^2*mtt^5*mWW^8*s*t + 51048*ep^3*mtt^5*mWW^8*s*t + 89232*ep^4*mtt^5*mWW^8*s*t + 81504*ep^5*mtt^5*mWW^8*s*t + 30336*ep^6*mtt^5*mWW^8*s*t + 36*mtt^4*mWW^9*s*t + 456*ep*mtt^4*mWW^9*s*t + 2184*ep^2*mtt^4*mWW^9*s*t + 4836*ep^3*mtt^4*mWW^9*s*t + 4608*ep^4*mtt^4*mWW^9*s*t + 720*ep^5*mtt^4*mWW^9*s*t - 960*ep^6*mtt^4*mWW^9*s*t - 30*mtt^3*mWW^10*s*t - 402*ep*mtt^3*mWW^10*s*t - 2154*ep^2*mtt^3*mWW^10*s*t - 5910*ep^3*mtt^3*mWW^10*s*t - 8760*ep^4*mtt^3*mWW^10*s*t - 6648*ep^5*mtt^3*mWW^10*s*t - 2016*ep^6*mtt^3*mWW^10*s*t + 396*mtt^7*mWW^5*s^2*t + 5940*ep*mtt^7*mWW^5*s^2*t + 35728*ep^2*mtt^7*mWW^5*s^2*t + 110352*ep^3*mtt^7*mWW^5*s^2*t + 185152*ep^4*mtt^7*mWW^5*s^2*t + 160512*ep^5*mtt^7*mWW^5*s^2*t + 56320*ep^6*mtt^7*mWW^5*s^2*t - 1296*mtt^6*mWW^6*s^2*t - 19172*ep*mtt^6*mWW^6*s^2*t - 114292*ep^2*mtt^6*mWW^6*s^2*t - 351664*ep^3*mtt^6*mWW^6*s^2*t - 590304*ep^4*mtt^6*mWW^6*s^2*t - 513696*ep^5*mtt^6*mWW^6*s^2*t - 181376*ep^6*mtt^6*mWW^6*s^2*t + 1432*mtt^5*mWW^7*s^2*t + 21010*ep*mtt^5*mWW^7*s^2*t + 124874*ep^2*mtt^5*mWW^7*s^2*t + 385334*ep^3*mtt^5*mWW^7*s^2*t + 652050*ep^4*mtt^5*mWW^7*s^2*t + 574356*ep^5*mtt^5*mWW^7*s^2*t + 205872*ep^6*mtt^5*mWW^7*s^2*t - 480*mtt^4*mWW^8*s^2*t - 7158*ep*mtt^4*mWW^8*s^2*t - 43648*ep^2*mtt^4*mWW^8*s^2*t - 139622*ep^3*mtt^4*mWW^8*s^2*t - 246876*ep^4*mtt^4*mWW^8*s^2*t - 228352*ep^5*mtt^4*mWW^8*s^2*t - 86144*ep^6*mtt^4*mWW^8*s^2*t - 132*mtt^3*mWW^9*s^2*t - 1718*ep*mtt^3*mWW^9*s^2*t - 8674*ep^2*mtt^3*mWW^9*s^2*t - 21190*ep^3*mtt^3*mWW^9*s^2*t - 25338*ep^4*mtt^3*mWW^9*s^2*t - 12420*ep^5*mtt^3*mWW^9*s^2*t - 752*ep^6*mtt^3*mWW^9*s^2*t + 80*mtt^2*mWW^10*s^2*t + 1090*ep*mtt^2*mWW^10*s^2*t + 5924*ep^2*mtt^2*mWW^10*s^2*t + 16430*ep^3*mtt^2*mWW^10*s^2*t + 24636*ep^4*mtt^2*mWW^10*s^2*t + 19008*ep^5*mtt^2*mWW^10*s^2*t + 5888*ep^6*mtt^2*mWW^10*s^2*t + 8*ep*mtt*mWW^11*s^2*t + 88*ep^2*mtt*mWW^11*s^2*t + 360*ep^3*mtt*mWW^11*s^2*t + 680*ep^4*mtt*mWW^11*s^2*t + 592*ep^5*mtt*mWW^11*s^2*t + 192*ep^6*mtt*mWW^11*s^2*t - 540*mtt^6*mWW^5*s^3*t - 8100*ep*mtt^6*mWW^5*s^3*t - 48720*ep^2*mtt^6*mWW^5*s^3*t - 150480*ep^3*mtt^6*mWW^5*s^3*t - 252480*ep^4*mtt^6*mWW^5*s^3*t - 218880*ep^5*mtt^6*mWW^5*s^3*t - 76800*ep^6*mtt^6*mWW^5*s^3*t + 1650*mtt^5*mWW^6*s^3*t + 24230*ep*mtt^5*mWW^6*s^3*t + 143658*ep^2*mtt^5*mWW^6*s^3*t + 440506*ep^3*mtt^5*mWW^6*s^3*t + 738340*ep^4*mtt^5*mWW^6*s^3*t + 642664*ep^5*mtt^5*mWW^6*s^3*t + 227280*ep^6*mtt^5*mWW^6*s^3*t - 1640*mtt^4*mWW^7*s^3*t - 23710*ep*mtt^4*mWW^7*s^3*t - 139036*ep^2*mtt^4*mWW^7*s^3*t - 424958*ep^3*mtt^4*mWW^7*s^3*t - 715908*ep^4*mtt^4*mWW^7*s^3*t - 631028*ep^5*mtt^4*mWW^7*s^3*t - 227360*ep^6*mtt^4*mWW^7*s^3*t + 420*mtt^3*mWW^8*s^3*t + 5981*ep*mtt^3*mWW^8*s^3*t + 34743*ep^2*mtt^3*mWW^8*s^3*t + 108085*ep^3*mtt^3*mWW^8*s^3*t + 190949*ep^4*mtt^3*mWW^8*s^3*t + 180606*ep^5*mtt^3*mWW^8*s^3*t + 70792*ep^6*mtt^3*mWW^8*s^3*t + 180*mtt^2*mWW^9*s^3*t + 2516*ep*mtt^2*mWW^9*s^3*t + 14266*ep^2*mtt^2*mWW^9*s^3*t + 40288*ep^3*mtt^2*mWW^9*s^3*t + 58870*ep^4*mtt^2*mWW^9*s^3*t + 41504*ep^5*mtt^2*mWW^9*s^3*t + 10560*ep^6*mtt^2*mWW^9*s^3*t - 70*mtt*mWW^10*s^3*t - 957*ep*mtt*mWW^10*s^3*t - 5339*ep^2*mtt*mWW^10*s^3*t - 15193*ep^3*mtt*mWW^10*s^3*t - 23231*ep^4*mtt*mWW^10*s^3*t - 18162*ep^5*mtt*mWW^10*s^3*t - 5672*ep^6*mtt*mWW^10*s^3*t - 8*ep*mWW^11*s^3*t - 100*ep^2*mWW^11*s^3*t - 456*ep^3*mWW^11*s^3*t - 956*ep^4*mWW^11*s^3*t - 928*ep^5*mWW^11*s^3*t - 336*ep^6*mWW^11*s^3*t + 324*mtt^5*mWW^5*s^4*t + 4860*ep*mtt^5*mWW^5*s^4*t + 29232*ep^2*mtt^5*mWW^5*s^4*t + 90288*ep^3*mtt^5*mWW^5*s^4*t + 151488*ep^4*mtt^5*mWW^5*s^4*t + 131328*ep^5*mtt^5*mWW^5*s^4*t + 46080*ep^6*mtt^5*mWW^5*s^4*t - 924*mtt^4*mWW^6*s^4*t - 13480*ep*mtt^4*mWW^6*s^4*t - 79312*ep^2*mtt^4*mWW^6*s^4*t - 241212*ep^3*mtt^4*mWW^6*s^4*t - 401416*ep^4*mtt^4*mWW^6*s^4*t - 347728*ep^5*mtt^4*mWW^6*s^4*t - 122784*ep^6*mtt^4*mWW^6*s^4*t + 808*mtt^3*mWW^7*s^4*t + 11354*ep*mtt^3*mWW^7*s^4*t + 63978*ep^2*mtt^3*mWW^7*s^4*t + 187342*ep^3*mtt^3*mWW^7*s^4*t + 304338*ep^4*mtt^3*mWW^7*s^4*t + 262292*ep^5*mtt^3*mWW^7*s^4*t + 94096*ep^6*mtt^3*mWW^7*s^4*t - 120*mtt^2*mWW^8*s^4*t - 1092*ep*mtt^2*mWW^8*s^4*t - 2058*ep^2*mtt^2*mWW^8*s^4*t + 4364*ep^3*mtt^2*mWW^8*s^4*t + 17358*ep^4*mtt^2*mWW^8*s^4*t + 16068*ep^5*mtt^2*mWW^8*s^4*t + 3152*ep^6*mtt^2*mWW^8*s^4*t - 108*mtt*mWW^9*s^4*t - 1920*ep*mtt*mWW^9*s^4*t - 13814*ep^2*mtt*mWW^9*s^4*t - 48028*ep^3*mtt*mWW^9*s^4*t - 85486*ep^4*mtt*mWW^9*s^4*t - 74644*ep^5*mtt*mWW^9*s^4*t - 25040*ep^6*mtt*mWW^9*s^4*t + 20*mWW^10*s^4*t + 302*ep*mWW^10*s^4*t + 2166*ep^2*mWW^10*s^4*t + 7750*ep^3*mWW^10*s^4*t + 14246*ep^4*mWW^10*s^4*t + 12876*ep^5*mWW^10*s^4*t + 4496*ep^6*mWW^10*s^4*t - 72*mtt^4*mWW^5*s^5*t - 1080*ep*mtt^4*mWW^5*s^5*t - 6496*ep^2*mtt^4*mWW^5*s^5*t - 20064*ep^3*mtt^4*mWW^5*s^5*t - 33664*ep^4*mtt^4*mWW^5*s^5*t - 29184*ep^5*mtt^4*mWW^5*s^5*t - 10240*ep^6*mtt^4*mWW^5*s^5*t + 192*mtt^3*mWW^6*s^5*t + 2908*ep*mtt^3*mWW^6*s^5*t + 17268*ep^2*mtt^3*mWW^6*s^5*t + 51652*ep^3*mtt^3*mWW^6*s^5*t + 83228*ep^4*mtt^3*mWW^6*s^5*t + 69488*ep^5*mtt^3*mWW^6*s^5*t + 23792*ep^6*mtt^3*mWW^6*s^5*t - 144*mtt^2*mWW^7*s^5*t - 2126*ep*mtt^2*mWW^7*s^5*t - 12088*ep^2*mtt^2*mWW^7*s^5*t - 33202*ep^3*mtt^2*mWW^7*s^5*t - 47416*ep^4*mtt^2*mWW^7*s^5*t - 34688*ep^5*mtt^2*mWW^7*s^5*t - 10800*ep^6*mtt^2*mWW^7*s^5*t - 106*ep*mtt*mWW^8*s^5*t - 1480*ep^2*mtt*mWW^8*s^5*t - 8182*ep^3*mtt*mWW^8*s^5*t - 20312*ep^4*mtt*mWW^8*s^5*t - 22464*ep^5*mtt*mWW^8*s^5*t - 8816*ep^6*mtt*mWW^8*s^5*t + 24*mWW^9*s^5*t + 380*ep*mWW^9*s^5*t + 2604*ep^2*mWW^9*s^5*t + 9292*ep^3*mWW^9*s^5*t + 17636*ep^4*mWW^9*s^5*t + 16656*ep^5*mWW^9*s^5*t + 6064*ep^6*mWW^9*s^5*t - 96*ep*mtt^2*mWW^6*s^6*t - 832*ep^2*mtt^2*mWW^6*s^6*t - 2464*ep^3*mtt^2*mWW^6*s^6*t - 3008*ep^4*mtt^2*mWW^6*s^6*t - 1280*ep^5*mtt^2*mWW^6*s^6*t + 120*ep*mtt*mWW^7*s^6*t + 1232*ep^2*mtt*mWW^7*s^6*t + 3992*ep^3*mtt*mWW^7*s^6*t + 5152*ep^4*mtt*mWW^7*s^6*t + 2272*ep^5*mtt*mWW^7*s^6*t - 24*ep*mWW^8*s^6*t - 400*ep^2*mWW^8*s^6*t - 1528*ep^3*mWW^8*s^6*t - 2144*ep^4*mWW^8*s^6*t - 992*ep^5*mWW^8*s^6*t - 108*mtt^9*mWW^4*t^2 - 1620*ep*mtt^9*mWW^4*t^2 - 9744*ep^2*mtt^9*mWW^4*t^2 - 30096*ep^3*mtt^9*mWW^4*t^2 - 50496*ep^4*mtt^9*mWW^4*t^2 - 43776*ep^5*mtt^9*mWW^4*t^2 - 15360*ep^6*mtt^9*mWW^4*t^2 + 378*mtt^8*mWW^5*t^2 + 5610*ep*mtt^8*mWW^5*t^2 + 33510*ep^2*mtt^8*mWW^5*t^2 + 103182*ep^3*mtt^8*mWW^5*t^2 + 173160*ep^4*mtt^8*mWW^5*t^2 + 150552*ep^5*mtt^8*mWW^5*t^2 + 53088*ep^6*mtt^8*mWW^5*t^2 - 456*mtt^7*mWW^6*t^2 - 6708*ep*mtt^7*mWW^6*t^2 - 39912*ep^2*mtt^7*mWW^6*t^2 - 123060*ep^3*mtt^7*mWW^6*t^2 - 207744*ep^4*mtt^7*mWW^6*t^2 - 182352*ep^5*mtt^7*mWW^6*t^2 - 65088*ep^6*mtt^7*mWW^6*t^2 + 180*mtt^6*mWW^7*t^2 + 2664*ep*mtt^6*mWW^7*t^2 + 16116*ep^2*mtt^6*mWW^7*t^2 + 51048*ep^3*mtt^6*mWW^7*t^2 + 89232*ep^4*mtt^6*mWW^7*t^2 + 81504*ep^5*mtt^6*mWW^7*t^2 + 30336*ep^6*mtt^6*mWW^7*t^2 + 36*mtt^5*mWW^8*t^2 + 456*ep*mtt^5*mWW^8*t^2 + 2184*ep^2*mtt^5*mWW^8*t^2 + 4836*ep^3*mtt^5*mWW^8*t^2 + 4608*ep^4*mtt^5*mWW^8*t^2 + 720*ep^5*mtt^5*mWW^8*t^2 - 960*ep^6*mtt^5*mWW^8*t^2 - 30*mtt^4*mWW^9*t^2 - 402*ep*mtt^4*mWW^9*t^2 - 2154*ep^2*mtt^4*mWW^9*t^2 - 5910*ep^3*mtt^4*mWW^9*t^2 - 8760*ep^4*mtt^4*mWW^9*t^2 - 6648*ep^5*mtt^4*mWW^9*t^2 - 2016*ep^6*mtt^4*mWW^9*t^2 + 504*mtt^8*mWW^4*s*t^2 + 7560*ep*mtt^8*mWW^4*s*t^2 + 45472*ep^2*mtt^8*mWW^4*s*t^2 + 140448*ep^3*mtt^8*mWW^4*s*t^2 + 235648*ep^4*mtt^8*mWW^4*s*t^2 + 204288*ep^5*mtt^8*mWW^4*s*t^2 + 71680*ep^6*mtt^8*mWW^4*s*t^2 - 1044*mtt^7*mWW^5*s*t^2 - 15524*ep*mtt^7*mWW^5*s*t^2 - 93200*ep^2*mtt^7*mWW^5*s*t^2 - 289360*ep^3*mtt^7*mWW^5*s*t^2 - 490960*ep^4*mtt^7*mWW^5*s*t^2 - 432480*ep^5*mtt^7*mWW^5*s*t^2 - 154752*ep^6*mtt^7*mWW^5*s*t^2 - 302*mtt^6*mWW^6*s*t^2 - 4236*ep*mtt^6*mWW^6*s*t^2 - 22744*ep^2*mtt^6*mWW^6*s*t^2 - 58628*ep^3*mtt^6*mWW^6*s*t^2 - 73926*ep^4*mtt^6*mWW^6*s*t^2 - 39028*ep^5*mtt^6*mWW^6*s*t^2 - 3696*ep^6*mtt^6*mWW^6*s*t^2 + 2016*mtt^5*mWW^7*s*t^2 + 29002*ep*mtt^5*mWW^7*s*t^2 + 167464*ep^2*mtt^5*mWW^7*s*t^2 + 496898*ep^3*mtt^5*mWW^7*s*t^2 + 800564*ep^4*mtt^5*mWW^7*s*t^2 + 665184*ep^5*mtt^5*mWW^7*s*t^2 + 222912*ep^6*mtt^5*mWW^7*s*t^2 - 1356*mtt^4*mWW^8*s*t^2 - 19492*ep*mtt^4*mWW^8*s*t^2 - 113254*ep^2*mtt^4*mWW^8*s*t^2 - 340884*ep^3*mtt^4*mWW^8*s*t^2 - 561498*ep^4*mtt^4*mWW^8*s*t^2 - 480380*ep^5*mtt^4*mWW^8*s*t^2 - 166736*ep^6*mtt^4*mWW^8*s*t^2 + 68*mtt^3*mWW^9*s*t^2 + 1182*ep*mtt^3*mWW^9*s*t^2 + 8296*ep^2*mtt^3*mWW^9*s*t^2 + 30010*ep^3*mtt^3*mWW^9*s*t^2 + 58844*ep^4*mtt^3*mWW^9*s*t^2 + 59120*ep^5*mtt^3*mWW^9*s*t^2 + 23680*ep^6*mtt^3*mWW^9*s*t^2 + 114*mtt^2*mWW^10*s*t^2 + 1508*ep*mtt^2*mWW^10*s*t^2 + 7966*ep^2*mtt^2*mWW^10*s*t^2 + 21516*ep^3*mtt^2*mWW^10*s*t^2 + 31328*ep^4*mtt^2*mWW^10*s*t^2 + 23296*ep^5*mtt^2*mWW^10*s*t^2 + 6912*ep^6*mtt^2*mWW^10*s*t^2 - 1008*mtt^7*mWW^4*s^2*t^2 - 15120*ep*mtt^7*mWW^4*s^2*t^2 - 90944*ep^2*mtt^7*mWW^4*s^2*t^2 - 280896*ep^3*mtt^7*mWW^4*s^2*t^2 - 471296*ep^4*mtt^7*mWW^4*s^2*t^2 - 408576*ep^5*mtt^7*mWW^4*s^2*t^2 - 143360*ep^6*mtt^7*mWW^4*s^2*t^2 + 1338*mtt^6*mWW^5*s^2*t^2 + 19402*ep*mtt^6*mWW^5*s^2*t^2 + 115102*ep^2*mtt^6*mWW^5*s^2*t^2 + 358102*ep^3*mtt^6*mWW^5*s^2*t^2 + 615768*ep^4*mtt^6*mWW^5*s^2*t^2 + 554024*ep^5*mtt^6*mWW^5*s^2*t^2 + 203424*ep^6*mtt^6*mWW^5*s^2*t^2 + 2680*mtt^5*mWW^6*s^2*t^2 + 39838*ep*mtt^5*mWW^6*s^2*t^2 + 234300*ep^2*mtt^5*mWW^6*s^2*t^2 + 696446*ep^3*mtt^5*mWW^6*s^2*t^2 + 1106392*ep^4*mtt^5*mWW^6*s^2*t^2 + 892968*ep^5*mtt^5*mWW^6*s^2*t^2 + 286384*ep^6*mtt^5*mWW^6*s^2*t^2 - 5788*mtt^4*mWW^7*s^2*t^2 - 84179*ep*mtt^4*mWW^7*s^2*t^2 - 491743*ep^2*mtt^4*mWW^7*s^2*t^2 - 1475871*ep^3*mtt^4*mWW^7*s^2*t^2 - 2405329*ep^4*mtt^4*mWW^7*s^2*t^2 - 2022650*ep^5*mtt^4*mWW^7*s^2*t^2 - 686392*ep^6*mtt^4*mWW^7*s^2*t^2 + 3024*mtt^3*mWW^8*s^2*t^2 + 43836*ep*mtt^3*mWW^8*s^2*t^2 + 257082*ep^2*mtt^3*mWW^8*s^2*t^2 + 780972*ep^3*mtt^3*mWW^8*s^2*t^2 + 1298938*ep^4*mtt^3*mWW^8*s^2*t^2 + 1123028*ep^5*mtt^3*mWW^8*s^2*t^2 + 394048*ep^6*mtt^3*mWW^8*s^2*t^2 - 46*mtt^2*mWW^9*s^2*t^2 - 1041*ep*mtt^2*mWW^9*s^2*t^2 - 8873*ep^2*mtt^2*mWW^9*s^2*t^2 - 37337*ep^3*mtt^2*mWW^9*s^2*t^2 - 82837*ep^4*mtt^2*mWW^9*s^2*t^2 - 92170*ep^5*mtt^2*mWW^9*s^2*t^2 - 40088*ep^6*mtt^2*mWW^9*s^2*t^2 - 200*mtt*mWW^10*s^2*t^2 - 2776*ep*mtt*mWW^10*s^2*t^2 - 15364*ep^2*mtt*mWW^10*s^2*t^2 - 43264*ep^3*mtt*mWW^10*s^2*t^2 - 65372*ep^4*mtt*mWW^10*s^2*t^2 - 50256*ep^5*mtt*mWW^10*s^2*t^2 - 15360*ep^6*mtt*mWW^10*s^2*t^2 - 8*ep*mWW^11*s^2*t^2 - 88*ep^2*mWW^11*s^2*t^2 - 360*ep^3*mWW^11*s^2*t^2 - 680*ep^4*mWW^11*s^2*t^2 - 592*ep^5*mWW^11*s^2*t^2 - 192*ep^6*mWW^11*s^2*t^2 + 1080*mtt^6*mWW^4*s^3*t^2 + 16200*ep*mtt^6*mWW^4*s^3*t^2 + 97440*ep^2*mtt^6*mWW^4*s^3*t^2 + 300960*ep^3*mtt^6*mWW^4*s^3*t^2 + 504960*ep^4*mtt^6*mWW^4*s^3*t^2 + 437760*ep^5*mtt^6*mWW^4*s^3*t^2 + 153600*ep^6*mtt^6*mWW^4*s^3*t^2 - 1344*mtt^5*mWW^5*s^3*t^2 - 18656*ep*mtt^5*mWW^5*s^3*t^2 - 107124*ep^2*mtt^5*mWW^5*s^3*t^2 - 327204*ep^3*mtt^5*mWW^5*s^3*t^2 - 560464*ep^4*mtt^5*mWW^5*s^3*t^2 - 508192*ep^5*mtt^5*mWW^5*s^3*t^2 - 189440*ep^6*mtt^5*mWW^5*s^3*t^2 - 2714*mtt^4*mWW^6*s^3*t^2 - 41926*ep*mtt^4*mWW^6*s^3*t^2 - 254466*ep^2*mtt^4*mWW^6*s^3*t^2 - 774666*ep^3*mtt^4*mWW^6*s^3*t^2 - 1250404*ep^4*mtt^4*mWW^6*s^3*t^2 - 1017600*ep^5*mtt^4*mWW^6*s^3*t^2 - 326752*ep^6*mtt^4*mWW^6*s^3*t^2 + 5320*mtt^3*mWW^7*s^3*t^2 + 78737*ep*mtt^3*mWW^7*s^3*t^2 + 466993*ep^2*mtt^3*mWW^7*s^3*t^2 + 1415341*ep^3*mtt^3*mWW^7*s^3*t^2 + 2316279*ep^4*mtt^3*mWW^7*s^3*t^2 + 1946394*ep^5*mtt^3*mWW^7*s^3*t^2 + 657352*ep^6*mtt^3*mWW^7*s^3*t^2 - 2436*mtt^2*mWW^8*s^3*t^2 - 35197*ep*mtt^2*mWW^8*s^3*t^2 - 206289*ep^2*mtt^2*mWW^8*s^3*t^2 - 623993*ep^3*mtt^2*mWW^8*s^3*t^2 - 1030403*ep^4*mtt^2*mWW^8*s^3*t^2 - 883754*ep^5*mtt^2*mWW^8*s^3*t^2 - 307848*ep^6*mtt^2*mWW^8*s^3*t^2 + 8*mtt*mWW^9*s^3*t^2 - 79*ep*mtt*mWW^9*s^3*t^2 - 369*ep^2*mtt*mWW^9*s^3*t^2 + 1885*ep^3*mtt*mWW^9*s^3*t^2 + 12693*ep^4*mtt*mWW^9*s^3*t^2 + 23030*ep^5*mtt*mWW^9*s^3*t^2 + 13368*ep^6*mtt*mWW^9*s^3*t^2 + 86*mWW^10*s^3*t^2 + 1257*ep*mWW^10*s^3*t^2 + 7367*ep^2*mWW^10*s^3*t^2 + 21933*ep^3*mWW^10*s^3*t^2 + 34891*ep^4*mWW^10*s^3*t^2 + 28090*ep^5*mWW^10*s^3*t^2 + 8936*ep^6*mWW^10*s^3*t^2 - 612*mtt^5*mWW^4*s^4*t^2 - 9180*ep*mtt^5*mWW^4*s^4*t^2 - 55216*ep^2*mtt^5*mWW^4*s^4*t^2 - 170544*ep^3*mtt^5*mWW^4*s^4*t^2 - 286144*ep^4*mtt^5*mWW^4*s^4*t^2 - 248064*ep^5*mtt^5*mWW^4*s^4*t^2 - 87040*ep^6*mtt^5*mWW^4*s^4*t^2 + 960*mtt^4*mWW^5*s^4*t^2 + 13368*ep*mtt^4*mWW^5*s^4*t^2 + 76064*ep^2*mtt^4*mWW^5*s^4*t^2 + 227176*ep^3*mtt^4*mWW^5*s^4*t^2 + 378432*ep^4*mtt^4*mWW^5*s^4*t^2 + 334352*ep^5*mtt^4*mWW^5*s^4*t^2 + 122176*ep^6*mtt^4*mWW^5*s^4*t^2 + 792*mtt^3*mWW^6*s^4*t^2 + 13558*ep*mtt^3*mWW^6*s^4*t^2 + 90280*ep^2*mtt^3*mWW^6*s^4*t^2 + 296522*ep^3*mtt^3*mWW^6*s^4*t^2 + 505040*ep^4*mtt^3*mWW^6*s^4*t^2 + 423384*ep^5*mtt^3*mWW^6*s^4*t^2 + 136416*ep^6*mtt^3*mWW^6*s^4*t^2 - 2016*mtt^2*mWW^7*s^4*t^2 - 31640*ep*mtt^2*mWW^7*s^4*t^2 - 199088*ep^2*mtt^2*mWW^7*s^4*t^2 - 631736*ep^3*mtt^2*mWW^7*s^4*t^2 - 1065640*ep^4*mtt^2*mWW^7*s^4*t^2 - 909480*ep^5*mtt^2*mWW^7*s^4*t^2 - 307696*ep^6*mtt^2*mWW^7*s^4*t^2 + 876*mtt*mWW^8*s^4*t^2 + 13544*ep*mtt*mWW^8*s^4*t^2 + 86004*ep^2*mtt*mWW^8*s^4*t^2 + 275788*ep^3*mtt*mWW^8*s^4*t^2 + 470412*ep^4*mtt*mWW^8*s^4*t^2 + 407288*ep^5*mtt*mWW^8*s^4*t^2 + 140480*ep^6*mtt*mWW^8*s^4*t^2 + 158*ep*mWW^9*s^4*t^2 + 420*ep^2*mWW^9*s^4*t^2 - 1238*ep^3*mWW^9*s^4*t^2 - 6324*ep^4*mWW^9*s^4*t^2 - 9016*ep^5*mWW^9*s^4*t^2 - 4336*ep^6*mWW^9*s^4*t^2 + 144*mtt^4*mWW^4*s^5*t^2 + 2160*ep*mtt^4*mWW^4*s^5*t^2 + 12992*ep^2*mtt^4*mWW^4*s^5*t^2 + 40128*ep^3*mtt^4*mWW^4*s^5*t^2 + 67328*ep^4*mtt^4*mWW^4*s^5*t^2 + 58368*ep^5*mtt^4*mWW^4*s^5*t^2 + 20480*ep^6*mtt^4*mWW^4*s^5*t^2 - 288*mtt^3*mWW^5*s^5*t^2 - 4416*ep*mtt^3*mWW^5*s^5*t^2 - 26224*ep^2*mtt^3*mWW^5*s^5*t^2 - 77440*ep^3*mtt^3*mWW^5*s^5*t^2 - 122704*ep^4*mtt^3*mWW^5*s^5*t^2 - 101136*ep^5*mtt^3*mWW^5*s^5*t^2 - 34496*ep^6*mtt^3*mWW^5*s^5*t^2 - 164*ep*mtt^2*mWW^6*s^5*t^2 - 2368*ep^2*mtt^2*mWW^6*s^5*t^2 - 15164*ep^3*mtt^2*mWW^6*s^5*t^2 - 40352*ep^4*mtt^2*mWW^6*s^5*t^2 - 45328*ep^5*mtt^2*mWW^6*s^5*t^2 - 17504*ep^6*mtt^2*mWW^6*s^5*t^2 + 288*mtt*mWW^7*s^5*t^2 + 4734*ep*mtt*mWW^7*s^5*t^2 + 30708*ep^2*mtt*mWW^7*s^5*t^2 + 101538*ep^3*mtt*mWW^7*s^5*t^2 + 179804*ep^4*mtt*mWW^7*s^5*t^2 + 160960*ep^5*mtt*mWW^7*s^5*t^2 + 56576*ep^6*mtt*mWW^7*s^5*t^2 - 144*mWW^8*s^5*t^2 - 2194*ep*mWW^8*s^5*t^2 - 14148*ep^2*mWW^8*s^5*t^2 - 46542*ep^3*mWW^8*s^5*t^2 - 81436*ep^4*mWW^8*s^5*t^2 - 71904*ep^5*mWW^8*s^5*t^2 - 25056*ep^6*mWW^8*s^5*t^2 + 216*ep*mtt^2*mWW^5*s^6*t^2 + 1872*ep^2*mtt^2*mWW^5*s^6*t^2 + 5544*ep^3*mtt^2*mWW^5*s^6*t^2 + 6768*ep^4*mtt^2*mWW^5*s^6*t^2 + 2880*ep^5*mtt^2*mWW^5*s^6*t^2 - 224*ep*mtt*mWW^6*s^6*t^2 - 2496*ep^2*mtt*mWW^6*s^6*t^2 - 8384*ep^3*mtt*mWW^6*s^6*t^2 - 11040*ep^4*mtt*mWW^6*s^6*t^2 - 4928*ep^5*mtt*mWW^6*s^6*t^2 + 8*ep*mWW^7*s^6*t^2 + 624*ep^2*mWW^7*s^6*t^2 + 2840*ep^3*mWW^7*s^6*t^2 + 4272*ep^4*mWW^7*s^6*t^2 + 2048*ep^5*mWW^7*s^6*t^2 + 738*mtt^8*mWW^4*t^3 + 10902*ep*mtt^8*mWW^4*t^3 + 64602*ep^2*mtt^8*mWW^4*t^3 + 196614*ep^3*mtt^8*mWW^4*t^3 + 324984*ep^4*mtt^8*mWW^4*t^3 + 277368*ep^5*mtt^8*mWW^4*t^3 + 95712*ep^6*mtt^8*mWW^4*t^3 - 2568*mtt^7*mWW^5*t^3 - 37632*ep*mtt^7*mWW^5*t^3 - 221808*ep^2*mtt^7*mWW^5*t^3 - 673416*ep^3*mtt^7*mWW^5*t^3 - 1113216*ep^4*mtt^7*mWW^5*t^3 - 952224*ep^5*mtt^7*mWW^5*t^3 - 329856*ep^6*mtt^7*mWW^5*t^3 + 3132*mtt^6*mWW^6*t^3 + 45600*ep*mtt^6*mWW^6*t^3 + 267972*ep^2*mtt^6*mWW^6*t^3 + 814272*ep^3*mtt^6*mWW^6*t^3 + 1351824*ep^4*mtt^6*mWW^6*t^3 + 1164480*ep^5*mtt^6*mWW^6*t^3 + 407040*ep^6*mtt^6*mWW^6*t^3 - 1368*mtt^5*mWW^7*t^3 - 20010*ep*mtt^5*mWW^7*t^3 - 118896*ep^2*mtt^5*mWW^7*t^3 - 367686*ep^3*mtt^5*mWW^7*t^3 - 624528*ep^4*mtt^5*mWW^7*t^3 - 552408*ep^5*mtt^5*mWW^7*t^3 - 198624*ep^6*mtt^5*mWW^7*t^3 - 78*mtt^4*mWW^8*t^3 - 762*ep*mtt^4*mWW^8*t^3 - 1902*ep^2*mtt^4*mWW^8*t^3 + 3150*ep^3*mtt^4*mWW^8*t^3 + 21528*ep^4*mtt^4*mWW^8*t^3 + 33432*ep^5*mtt^4*mWW^8*t^3 + 16992*ep^6*mtt^4*mWW^8*t^3 + 144*mtt^3*mWW^9*t^3 + 1902*ep*mtt^3*mWW^9*t^3 + 10032*ep^2*mtt^3*mWW^9*t^3 + 27066*ep^3*mtt^3*mWW^9*t^3 + 39408*ep^4*mtt^3*mWW^9*t^3 + 29352*ep^5*mtt^3*mWW^9*t^3 + 8736*ep^6*mtt^3*mWW^9*t^3 + 36*mtt^8*mWW^3*s*t^3 + 540*ep*mtt^8*mWW^3*s*t^3 + 3248*ep^2*mtt^8*mWW^3*s*t^3 + 10032*ep^3*mtt^8*mWW^3*s*t^3 + 16832*ep^4*mtt^8*mWW^3*s*t^3 + 14592*ep^5*mtt^8*mWW^3*s*t^3 + 5120*ep^6*mtt^8*mWW^3*s*t^3 - 3372*mtt^7*mWW^4*s*t^3 - 49680*ep*mtt^7*mWW^4*s*t^3 - 293188*ep^2*mtt^7*mWW^4*s*t^3 - 887400*ep^3*mtt^7*mWW^4*s*t^3 - 1457008*ep^4*mtt^7*mWW^4*s*t^3 - 1234080*ep^5*mtt^7*mWW^4*s*t^3 - 422272*ep^6*mtt^7*mWW^4*s*t^3 + 9304*mtt^6*mWW^5*s*t^3 + 135784*ep*mtt^6*mWW^5*s*t^3 + 796712*ep^2*mtt^6*mWW^5*s*t^3 + 2407052*ep^3*mtt^6*mWW^5*s*t^3 + 3958648*ep^4*mtt^6*mWW^5*s*t^3 + 3367892*ep^5*mtt^6*mWW^5*s*t^3 + 1159888*ep^6*mtt^6*mWW^5*s*t^3 - 7010*mtt^5*mWW^6*s*t^3 - 102132*ep*mtt^5*mWW^6*s*t^3 - 601980*ep^2*mtt^5*mWW^6*s*t^3 - 1839392*ep^3*mtt^5*mWW^6*s*t^3 - 3077902*ep^4*mtt^5*mWW^6*s*t^3 - 2676776*ep^5*mtt^5*mWW^6*s*t^3 - 945088*ep^6*mtt^5*mWW^6*s*t^3 - 1476*mtt^4*mWW^7*s*t^3 - 19410*ep*mtt^4*mWW^7*s*t^3 - 98836*ep^2*mtt^4*mWW^7*s*t^3 - 244434*ep^3*mtt^4*mWW^7*s*t^3 - 298360*ep^4*mtt^4*mWW^7*s*t^3 - 154548*ep^5*mtt^4*mWW^7*s*t^3 - 16336*ep^6*mtt^4*mWW^7*s*t^3 + 3272*mtt^3*mWW^8*s*t^3 + 45427*ep*mtt^3*mWW^8*s*t^3 + 253533*ep^2*mtt^3*mWW^8*s*t^3 + 728623*ep^3*mtt^3*mWW^8*s*t^3 + 1138463*ep^4*mtt^3*mWW^8*s*t^3 + 917858*ep^5*mtt^3*mWW^8*s*t^3 + 298584*ep^6*mtt^3*mWW^8*s*t^3 - 616*mtt^2*mWW^9*s*t^3 - 8716*ep*mtt^2*mWW^9*s*t^3 - 49986*ep^2*mtt^2*mWW^9*s*t^3 - 149044*ep^3*mtt^2*mWW^9*s*t^3 - 244042*ep^4*mtt^2*mWW^9*s*t^3 - 208068*ep^5*mtt^2*mWW^9*s*t^3 - 72048*ep^6*mtt^2*mWW^9*s*t^3 - 138*mtt*mWW^10*s*t^3 - 1813*ep*mtt*mWW^10*s*t^3 - 9503*ep^2*mtt*mWW^10*s*t^3 - 25437*ep^3*mtt*mWW^10*s*t^3 - 36631*ep^4*mtt*mWW^10*s*t^3 - 26870*ep^5*mtt*mWW^10*s*t^3 - 7848*ep^6*mtt*mWW^10*s*t^3 - 180*mtt^7*mWW^3*s^2*t^3 - 2700*ep*mtt^7*mWW^3*s^2*t^3 - 16240*ep^2*mtt^7*mWW^3*s^2*t^3 - 50160*ep^3*mtt^7*mWW^3*s^2*t^3 - 84160*ep^4*mtt^7*mWW^3*s^2*t^3 - 72960*ep^5*mtt^7*mWW^3*s^2*t^3 - 25600*ep^6*mtt^7*mWW^3*s^2*t^3 + 6234*mtt^6*mWW^4*s^2*t^3 + 93098*ep*mtt^6*mWW^4*s^2*t^3 + 554602*ep^2*mtt^6*mWW^4*s^2*t^3 + 1687114*ep^3*mtt^6*mWW^4*s^2*t^3 + 2773416*ep^4*mtt^6*mWW^4*s^2*t^3 + 2344584*ep^5*mtt^6*mWW^4*s^2*t^3 + 798752*ep^6*mtt^6*mWW^4*s^2*t^3 - 14996*mtt^5*mWW^5*s^2*t^3 - 219768*ep*mtt^5*mWW^5*s^2*t^3 - 1293402*ep^2*mtt^5*mWW^5*s^2*t^3 - 3913216*ep^3*mtt^5*mWW^5*s^2*t^3 - 6434026*ep^4*mtt^5*mWW^5*s^2*t^3 - 5463488*ep^5*mtt^5*mWW^5*s^2*t^3 - 1874928*ep^6*mtt^5*mWW^5*s^2*t^3 + 8244*mtt^4*mWW^6*s^2*t^3 + 118758*ep*mtt^4*mWW^6*s^2*t^3 + 696824*ep^2*mtt^4*mWW^6*s^2*t^3 + 2134470*ep^3*mtt^4*mWW^6*s^2*t^3 + 3602960*ep^4*mtt^4*mWW^6*s^2*t^3 + 3174576*ep^5*mtt^4*mWW^6*s^2*t^3 + 1137200*ep^6*mtt^4*mWW^6*s^2*t^3 + 5484*mtt^3*mWW^7*s^2*t^3 + 78734*ep*mtt^3*mWW^7*s^2*t^3 + 446512*ep^2*mtt^3*mWW^7*s^2*t^3 + 1274938*ep^3*mtt^3*mWW^7*s^2*t^3 + 1928604*ep^4*mtt^3*mWW^7*s^2*t^3 + 1462296*ep^5*mtt^3*mWW^7*s^2*t^3 + 433424*ep^6*mtt^3*mWW^7*s^2*t^3 - 5686*mtt^2*mWW^8*s^2*t^3 - 80756*ep*mtt^2*mWW^8*s^2*t^3 - 460346*ep^2*mtt^2*mWW^8*s^2*t^3 - 1346844*ep^3*mtt^2*mWW^8*s^2*t^3 - 2135120*ep^4*mtt^2*mWW^8*s^2*t^3 - 1740992*ep^5*mtt^2*mWW^8*s^2*t^3 - 571184*ep^6*mtt^2*mWW^8*s^2*t^3 + 780*mtt*mWW^9*s^2*t^3 + 11260*ep*mtt*mWW^9*s^2*t^3 + 65970*ep^2*mtt*mWW^9*s^2*t^3 + 200616*ep^3*mtt*mWW^9*s^2*t^3 + 334614*ep^4*mtt*mWW^9*s^2*t^3 + 290272*ep^5*mtt*mWW^9*s^2*t^3 + 102080*ep^6*mtt*mWW^9*s^2*t^3 + 120*mWW^10*s^2*t^3 + 1686*ep*mWW^10*s^2*t^3 + 9440*ep^2*mWW^10*s^2*t^3 + 26834*ep^3*mWW^10*s^2*t^3 + 40736*ep^4*mWW^10*s^2*t^3 + 31248*ep^5*mWW^10*s^2*t^3 + 9472*ep^6*mWW^10*s^2*t^3 + 324*mtt^6*mWW^3*s^3*t^3 + 4860*ep*mtt^6*mWW^3*s^3*t^3 + 29232*ep^2*mtt^6*mWW^3*s^3*t^3 + 90288*ep^3*mtt^6*mWW^3*s^3*t^3 + 151488*ep^4*mtt^6*mWW^3*s^3*t^3 + 131328*ep^5*mtt^6*mWW^3*s^3*t^3 + 46080*ep^6*mtt^6*mWW^3*s^3*t^3 - 5688*mtt^5*mWW^4*s^3*t^3 - 86868*ep*mtt^5*mWW^4*s^3*t^3 - 526200*ep^2*mtt^5*mWW^4*s^3*t^3 - 1619612*ep^3*mtt^5*mWW^4*s^3*t^3 - 2681848*ep^4*mtt^5*mWW^4*s^3*t^3 - 2275136*ep^5*mtt^5*mWW^4*s^3*t^3 - 775584*ep^6*mtt^5*mWW^4*s^3*t^3 + 12796*mtt^4*mWW^5*s^3*t^3 + 190840*ep*mtt^4*mWW^5*s^3*t^3 + 1139412*ep^2*mtt^4*mWW^5*s^3*t^3 + 3484408*ep^3*mtt^4*mWW^5*s^3*t^3 + 5768720*ep^4*mtt^4*mWW^5*s^3*t^3 + 4915232*ep^5*mtt^4*mWW^5*s^3*t^3 + 1687408*ep^6*mtt^4*mWW^5*s^3*t^3 - 7192*mtt^3*mWW^6*s^3*t^3 - 104866*ep*mtt^3*mWW^6*s^3*t^3 - 621086*ep^2*mtt^3*mWW^6*s^3*t^3 - 1909442*ep^3*mtt^3*mWW^6*s^3*t^3 - 3222098*ep^4*mtt^3*mWW^6*s^3*t^3 - 2832100*ep^5*mtt^3*mWW^6*s^3*t^3 - 1010720*ep^6*mtt^3*mWW^6*s^3*t^3 - 3180*mtt^2*mWW^7*s^3*t^3 - 48691*ep*mtt^2*mWW^7*s^3*t^3 - 287493*ep^2*mtt^2*mWW^7*s^3*t^3 - 842291*ep^3*mtt^2*mWW^7*s^3*t^3 - 1287675*ep^4*mtt^2*mWW^7*s^3*t^3 - 969286*ep^5*mtt^2*mWW^7*s^3*t^3 - 278968*ep^6*mtt^2*mWW^7*s^3*t^3 + 3248*mtt*mWW^8*s^3*t^3 + 48086*ep*mtt*mWW^8*s^3*t^3 + 281320*ep^2*mtt*mWW^8*s^3*t^3 + 834290*ep^3*mtt*mWW^8*s^3*t^3 + 1325920*ep^4*mtt*mWW^8*s^3*t^3 + 1073288*ep^5*mtt*mWW^8*s^3*t^3 + 346544*ep^6*mtt*mWW^8*s^3*t^3 - 308*mWW^9*s^3*t^3 - 4393*ep*mWW^9*s^3*t^3 - 25601*ep^2*mWW^9*s^3*t^3 - 77313*ep^3*mWW^9*s^3*t^3 - 127611*ep^4*mWW^9*s^3*t^3 - 109182*ep^5*mWW^9*s^3*t^3 - 37800*ep^6*mWW^9*s^3*t^3 - 252*mtt^5*mWW^3*s^4*t^3 - 3780*ep*mtt^5*mWW^3*s^4*t^3 - 22736*ep^2*mtt^5*mWW^3*s^4*t^3 - 70224*ep^3*mtt^5*mWW^3*s^4*t^3 - 117824*ep^4*mtt^5*mWW^3*s^4*t^3 - 102144*ep^5*mtt^5*mWW^3*s^4*t^3 - 35840*ep^6*mtt^5*mWW^3*s^4*t^3 + 2472*mtt^4*mWW^4*s^4*t^3 + 38460*ep*mtt^4*mWW^4*s^4*t^3 + 236672*ep^2*mtt^4*mWW^4*s^4*t^3 + 739484*ep^3*mtt^4*mWW^4*s^4*t^3 + 1240544*ep^4*mtt^4*mWW^4*s^4*t^3 + 1063440*ep^5*mtt^4*mWW^4*s^4*t^3 + 365440*ep^6*mtt^4*mWW^4*s^4*t^3 - 5256*mtt^3*mWW^5*s^4*t^3 - 80766*ep*mtt^3*mWW^5*s^4*t^3 - 495632*ep^2*mtt^3*mWW^5*s^4*t^3 - 1550850*ep^3*mtt^3*mWW^5*s^4*t^3 - 2611920*ep^4*mtt^3*mWW^5*s^4*t^3 - 2250776*ep^5*mtt^3*mWW^5*s^4*t^3 - 777504*ep^6*mtt^3*mWW^5*s^4*t^3 + 3456*mtt^2*mWW^6*s^4*t^3 + 53242*ep*mtt^2*mWW^6*s^4*t^3 + 331520*ep^2*mtt^2*mWW^6*s^4*t^3 + 1049774*ep^3*mtt^2*mWW^6*s^4*t^3 + 1788768*ep^4*mtt^2*mWW^6*s^4*t^3 + 1563912*ep^5*mtt^2*mWW^6*s^4*t^3 + 549664*ep^6*mtt^2*mWW^6*s^4*t^3 + 228*mtt*mWW^7*s^4*t^3 + 3702*ep*mtt*mWW^7*s^4*t^3 + 16488*ep^2*mtt*mWW^7*s^4*t^3 + 28654*ep^3*mtt*mWW^7*s^4*t^3 + 7032*ep^4*mtt*mWW^7*s^4*t^3 - 33288*ep^5*mtt*mWW^7*s^4*t^3 - 26336*ep^6*mtt*mWW^7*s^4*t^3 - 648*mWW^8*s^4*t^3 - 10258*ep*mWW^8*s^4*t^3 - 61512*ep^2*mWW^8*s^4*t^3 - 184238*ep^3*mWW^8*s^4*t^3 - 293400*ep^4*mWW^8*s^4*t^3 - 236344*ep^5*mWW^8*s^4*t^3 - 75424*ep^6*mWW^8*s^4*t^3 + 72*mtt^4*mWW^3*s^5*t^3 + 1080*ep*mtt^4*mWW^3*s^5*t^3 + 6496*ep^2*mtt^4*mWW^3*s^5*t^3 + 20064*ep^3*mtt^4*mWW^3*s^5*t^3 + 33664*ep^4*mtt^4*mWW^3*s^5*t^3 + 29184*ep^5*mtt^4*mWW^3*s^5*t^3 + 10240*ep^6*mtt^4*mWW^3*s^5*t^3 - 384*mtt^3*mWW^4*s^5*t^3 - 5720*ep*mtt^3*mWW^4*s^5*t^3 - 34824*ep^2*mtt^3*mWW^4*s^5*t^3 - 111272*ep^3*mtt^3*mWW^4*s^5*t^3 - 194072*ep^4*mtt^3*mWW^4*s^5*t^3 - 173616*ep^5*mtt^3*mWW^4*s^5*t^3 - 62048*ep^6*mtt^3*mWW^4*s^5*t^3 + 720*mtt^2*mWW^5*s^5*t^3 + 11400*ep*mtt^2*mWW^5*s^5*t^3 + 70776*ep^2*mtt^2*mWW^5*s^5*t^3 + 226088*ep^3*mtt^2*mWW^5*s^5*t^3 + 391592*ep^4*mtt^2*mWW^5*s^5*t^3 + 347536*ep^5*mtt^2*mWW^5*s^5*t^3 + 123232*ep^6*mtt^2*mWW^5*s^5*t^3 - 576*mtt*mWW^6*s^5*t^3 - 9452*ep*mtt*mWW^6*s^5*t^3 - 60816*ep^2*mtt*mWW^6*s^5*t^3 - 195284*ep^3*mtt*mWW^6*s^5*t^3 - 333744*ep^4*mtt*mWW^6*s^5*t^3 - 290672*ep^5*mtt*mWW^6*s^5*t^3 - 101280*ep^6*mtt*mWW^6*s^5*t^3 + 168*mWW^7*s^5*t^3 + 2452*ep*mWW^7*s^5*t^3 + 16448*ep^2*mWW^7*s^5*t^3 + 55364*ep^3*mWW^7*s^5*t^3 + 97280*ep^4*mWW^7*s^5*t^3 + 85648*ep^5*mWW^7*s^5*t^3 + 29856*ep^6*mWW^7*s^5*t^3 - 192*ep*mtt^2*mWW^4*s^6*t^3 - 1664*ep^2*mtt^2*mWW^4*s^6*t^3 - 4928*ep^3*mtt^2*mWW^4*s^6*t^3 - 6016*ep^4*mtt^2*mWW^4*s^6*t^3 - 2560*ep^5*mtt^2*mWW^4*s^6*t^3 + 112*ep*mtt*mWW^5*s^6*t^3 + 1696*ep^2*mtt*mWW^5*s^6*t^3 + 6320*ep^3*mtt*mWW^5*s^6*t^3 + 8768*ep^4*mtt*mWW^5*s^6*t^3 + 4032*ep^5*mtt*mWW^5*s^6*t^3 + 80*ep*mWW^6*s^6*t^3 - 32*ep^2*mWW^6*s^6*t^3 - 1392*ep^3*mWW^6*s^6*t^3 - 2752*ep^4*mWW^6*s^6*t^3 - 1472*ep^5*mWW^6*s^6*t^3 + 108*mtt^9*mWW^2*t^4 + 1620*ep*mtt^9*mWW^2*t^4 + 9744*ep^2*mtt^9*mWW^2*t^4 + 30096*ep^3*mtt^9*mWW^2*t^4 + 50496*ep^4*mtt^9*mWW^2*t^4 + 43776*ep^5*mtt^9*mWW^2*t^4 + 15360*ep^6*mtt^9*mWW^2*t^4 - 738*mtt^8*mWW^3*t^4 - 10386*ep*mtt^8*mWW^3*t^4 - 58974*ep^2*mtt^8*mWW^3*t^4 - 173190*ep^3*mtt^8*mWW^3*t^4 - 277896*ep^4*mtt^8*mWW^3*t^4 - 231288*ep^5*mtt^8*mWW^3*t^4 - 78048*ep^6*mtt^8*mWW^3*t^4 - 564*mtt^7*mWW^4*t^4 - 9492*ep*mtt^7*mWW^4*t^4 - 61716*ep^2*mtt^7*mWW^4*t^4 - 200088*ep^3*mtt^7*mWW^4*t^4 - 345156*ep^4*mtt^7*mWW^4*t^4 - 303384*ep^5*mtt^7*mWW^4*t^4 - 107040*ep^6*mtt^7*mWW^4*t^4 + 5976*mtt^6*mWW^5*t^4 + 87444*ep*mtt^6*mWW^5*t^4 + 513408*ep^2*mtt^6*mWW^5*t^4 + 1548756*ep^3*mtt^6*mWW^5*t^4 + 2538312*ep^4*mtt^6*mWW^5*t^4 + 2149056*ep^5*mtt^6*mWW^5*t^4 + 736128*ep^6*mtt^6*mWW^5*t^4 - 8532*mtt^5*mWW^6*t^4 - 122634*ep*mtt^5*mWW^6*t^4 - 710364*ep^2*mtt^5*mWW^6*t^4 - 2124498*ep^3*mtt^5*mWW^6*t^4 - 3466668*ep^4*mtt^5*mWW^6*t^4 - 2931792*ep^5*mtt^5*mWW^6*t^4 - 1005312*ep^6*mtt^5*mWW^6*t^4 + 4182*mtt^4*mWW^7*t^4 + 59817*ep*mtt^4*mWW^7*t^4 + 346569*ep^2*mtt^4*mWW^7*t^4 + 1042581*ep^3*mtt^4*mWW^7*t^4 + 1719609*ep^4*mtt^4*mWW^7*t^4 + 1475346*ep^5*mtt^4*mWW^7*t^4 + 514296*ep^6*mtt^4*mWW^7*t^4 - 180*mtt^3*mWW^8*t^4 - 3072*ep*mtt^3*mWW^8*t^4 - 21462*ep^2*mtt^3*mWW^8*t^4 - 77784*ep^3*mtt^3*mWW^8*t^4 - 152778*ep^4*mtt^3*mWW^8*t^4 - 153324*ep^5*mtt^3*mWW^8*t^4 - 61200*ep^6*mtt^3*mWW^8*t^4 - 252*mtt^2*mWW^9*t^4 - 3297*ep*mtt^2*mWW^9*t^4 - 17205*ep^2*mtt^2*mWW^9*t^4 - 45873*ep^3*mtt^2*mWW^9*t^4 - 65919*ep^4*mtt^2*mWW^9*t^4 - 48390*ep^5*mtt^2*mWW^9*t^4 - 14184*ep^6*mtt^2*mWW^9*t^4 - 576*mtt^8*mWW^2*s*t^4 - 8640*ep*mtt^8*mWW^2*s*t^4 - 51968*ep^2*mtt^8*mWW^2*s*t^4 - 160512*ep^3*mtt^8*mWW^2*s*t^4 - 269312*ep^4*mtt^8*mWW^2*s*t^4 - 233472*ep^5*mtt^8*mWW^2*s*t^4 - 81920*ep^6*mtt^8*mWW^2*s*t^4 + 3468*mtt^7*mWW^3*s*t^4 + 49636*ep*mtt^7*mWW^3*s*t^4 + 285784*ep^2*mtt^7*mWW^3*s*t^4 + 847824*ep^3*mtt^7*mWW^3*s*t^4 + 1369488*ep^4*mtt^7*mWW^3*s*t^4 + 1143968*ep^5*mtt^7*mWW^3*s*t^4 + 386432*ep^6*mtt^7*mWW^3*s*t^4 + 1780*mtt^6*mWW^4*s*t^4 + 29240*ep*mtt^6*mWW^4*s*t^4 + 185408*ep^2*mtt^6*mWW^4*s*t^4 + 584648*ep^3*mtt^6*mWW^4*s*t^4 + 978072*ep^4*mtt^6*mWW^4*s*t^4 + 832564*ep^5*mtt^6*mWW^4*s*t^4 + 285008*ep^6*mtt^6*mWW^4*s*t^4 - 20492*mtt^5*mWW^5*s*t^4 - 296790*ep*mtt^5*mWW^5*s*t^4 - 1721766*ep^2*mtt^5*mWW^5*s*t^4 - 5121834*ep^3*mtt^5*mWW^5*s*t^4 - 8261190*ep^4*mtt^5*mWW^5*s*t^4 - 6871488*ep^5*mtt^5*mWW^5*s*t^4 - 2309920*ep^6*mtt^5*mWW^5*s*t^4 + 23710*mtt^4*mWW^6*s*t^4 + 338170*ep*mtt^4*mWW^6*s*t^4 + 1941582*ep^2*mtt^4*mWW^6*s*t^4 + 5748330*ep^3*mtt^4*mWW^6*s*t^4 + 9273180*ep^4*mtt^4*mWW^6*s*t^4 + 7742692*ep^5*mtt^4*mWW^6*s*t^4 + 2617936*ep^6*mtt^4*mWW^6*s*t^4 - 5956*mtt^3*mWW^7*s*t^4 - 85791*ep*mtt^3*mWW^7*s*t^4 - 502481*ep^2*mtt^3*mWW^7*s*t^4 - 1533987*ep^3*mtt^3*mWW^7*s*t^4 - 2574855*ep^4*mtt^3*mWW^7*s*t^4 - 2250362*ep^5*mtt^3*mWW^7*s*t^4 - 798008*ep^6*mtt^3*mWW^7*s*t^4 - 2872*mtt^2*mWW^8*s*t^4 - 38615*ep*mtt^2*mWW^8*s*t^4 - 206829*ep^2*mtt^2*mWW^8*s*t^4 - 563959*ep^3*mtt^2*mWW^8*s*t^4 - 824351*ep^4*mtt^2*mWW^8*s*t^4 - 611574*ep^5*mtt^2*mWW^8*s*t^4 - 179880*ep^6*mtt^2*mWW^8*s*t^4 + 884*mtt*mWW^9*s*t^4 + 12083*ep*mtt*mWW^9*s*t^4 + 66579*ep^2*mtt*mWW^9*s*t^4 + 189659*ep^3*mtt*mWW^9*s*t^4 + 294905*ep^4*mtt*mWW^9*s*t^4 + 237450*ep^5*mtt*mWW^9*s*t^4 + 77400*ep^6*mtt*mWW^9*s*t^4 + 54*mWW^10*s*t^4 + 707*ep*mWW^10*s*t^4 + 3691*ep^2*mWW^10*s*t^4 + 9831*ep^3*mWW^10*s*t^4 + 14063*ep^4*mWW^10*s*t^4 + 10222*ep^5*mWW^10*s*t^4 + 2952*ep^6*mWW^10*s*t^4 + 1224*mtt^7*mWW^2*s^2*t^4 + 18360*ep*mtt^7*mWW^2*s^2*t^4 + 110432*ep^2*mtt^7*mWW^2*s^2*t^4 + 341088*ep^3*mtt^7*mWW^2*s^2*t^4 + 572288*ep^4*mtt^7*mWW^2*s^2*t^4 + 496128*ep^5*mtt^7*mWW^2*s^2*t^4 + 174080*ep^6*mtt^7*mWW^2*s^2*t^4 - 6234*mtt^6*mWW^3*s^2*t^4 - 91354*ep*mtt^6*mWW^3*s^2*t^4 - 536422*ep^2*mtt^6*mWW^3*s^2*t^4 - 1615486*ep^3*mtt^6*mWW^3*s^2*t^4 - 2637624*ep^4*mtt^6*mWW^3*s^2*t^4 - 2218856*ep^5*mtt^6*mWW^3*s^2*t^4 - 752544*ep^6*mtt^6*mWW^3*s^2*t^4 - 1256*mtt^5*mWW^4*s^2*t^4 - 23624*ep*mtt^5*mWW^4*s^2*t^4 - 158990*ep^2*mtt^5*mWW^4*s^2*t^4 - 506128*ep^3*mtt^5*mWW^4*s^2*t^4 - 825098*ep^4*mtt^5*mWW^4*s^2*t^4 - 667976*ep^5*mtt^5*mWW^4*s^2*t^4 - 215264*ep^6*mtt^5*mWW^4*s^2*t^4 + 27330*mtt^4*mWW^5*s^2*t^4 + 401216*ep*mtt^4*mWW^5*s^2*t^4 + 2346854*ep^2*mtt^4*mWW^5*s^2*t^4 + 6994540*ep^3*mtt^4*mWW^5*s^2*t^4 + 11230120*ep^4*mtt^4*mWW^5*s^2*t^4 + 9244068*ep^5*mtt^4*mWW^5*s^2*t^4 + 3061440*ep^6*mtt^4*mWW^5*s^2*t^4 - 29872*mtt^3*mWW^6*s^2*t^4 - 429806*ep*mtt^3*mWW^6*s^2*t^4 - 2480624*ep^2*mtt^3*mWW^6*s^2*t^4 - 7348714*ep^3*mtt^3*mWW^6*s^2*t^4 - 11805064*ep^4*mtt^3*mWW^6*s^2*t^4 - 9769992*ep^5*mtt^3*mWW^6*s^2*t^4 - 3260960*ep^6*mtt^3*mWW^6*s^2*t^4 + 6002*mtt^2*mWW^7*s^2*t^4 + 84875*ep*mtt^2*mWW^7*s^2*t^4 + 490677*ep^2*mtt^2*mWW^7*s^2*t^4 + 1486875*ep^3*mtt^2*mWW^7*s^2*t^4 + 2490977*ep^4*mtt^2*mWW^7*s^2*t^4 + 2180466*ep^5*mtt^2*mWW^7*s^2*t^4 + 774856*ep^6*mtt^2*mWW^7*s^2*t^4 + 3408*mtt*mWW^8*s^2*t^4 + 47970*ep*mtt*mWW^8*s^2*t^4 + 267424*ep^2*mtt*mWW^8*s^2*t^4 + 753770*ep^3*mtt*mWW^8*s^2*t^4 + 1131432*ep^4*mtt*mWW^8*s^2*t^4 + 857332*ep^5*mtt*mWW^8*s^2*t^4 + 256592*ep^6*mtt*mWW^8*s^2*t^4 - 602*mWW^9*s^2*t^4 - 8501*ep*mWW^9*s^2*t^4 - 48423*ep^2*mWW^9*s^2*t^4 - 142089*ep^3*mWW^9*s^2*t^4 - 226439*ep^4*mWW^9*s^2*t^4 - 185682*ep^5*mWW^9*s^2*t^4 - 61240*ep^6*mWW^9*s^2*t^4 - 1296*mtt^6*mWW^2*s^3*t^4 - 19440*ep*mtt^6*mWW^2*s^3*t^4 - 116928*ep^2*mtt^6*mWW^2*s^3*t^4 - 361152*ep^3*mtt^6*mWW^2*s^3*t^4 - 605952*ep^4*mtt^6*mWW^2*s^3*t^4 - 525312*ep^5*mtt^6*mWW^2*s^3*t^4 - 184320*ep^6*mtt^6*mWW^2*s^3*t^4 + 5304*mtt^5*mWW^3*s^3*t^4 + 79880*ep*mtt^5*mWW^3*s^3*t^4 + 479468*ep^2*mtt^5*mWW^3*s^3*t^4 + 1469004*ep^3*mtt^5*mWW^3*s^3*t^4 + 2430000*ep^4*mtt^5*mWW^3*s^3*t^4 + 2064256*ep^5*mtt^5*mWW^3*s^3*t^4 + 705280*ep^6*mtt^5*mWW^3*s^3*t^4 - 608*mtt^4*mWW^4*s^3*t^4 - 6180*ep*mtt^4*mWW^4*s^3*t^4 - 27828*ep^2*mtt^4*mWW^4*s^3*t^4 - 83044*ep^3*mtt^4*mWW^4*s^3*t^4 - 169292*ep^4*mtt^4*mWW^4*s^3*t^4 - 189592*ep^5*mtt^4*mWW^4*s^3*t^4 - 81376*ep^6*mtt^4*mWW^4*s^3*t^4 - 16144*mtt^3*mWW^5*s^3*t^4 - 242650*ep*mtt^3*mWW^5*s^3*t^4 - 1443102*ep^2*mtt^3*mWW^5*s^3*t^4 - 4345778*ep^3*mtt^3*mWW^5*s^3*t^4 - 7002074*ep^4*mtt^3*mWW^5*s^3*t^4 - 5746076*ep^5*mtt^3*mWW^5*s^3*t^4 - 1887440*ep^6*mtt^3*mWW^5*s^3*t^4 + 18480*mtt^2*mWW^6*s^3*t^4 + 274770*ep*mtt^2*mWW^6*s^3*t^4 + 1621222*ep^2*mtt^2*mWW^6*s^3*t^4 + 4863970*ep^3*mtt^2*mWW^6*s^3*t^4 + 7846106*ep^4*mtt^2*mWW^6*s^3*t^4 + 6472796*ep^5*mtt^2*mWW^6*s^3*t^4 + 2140848*ep^6*mtt^2*mWW^6*s^3*t^4 - 4840*mtt*mWW^7*s^3*t^4 - 70902*ep*mtt*mWW^7*s^3*t^4 - 415118*ep^2*mtt*mWW^7*s^3*t^4 - 1247138*ep^3*mtt*mWW^7*s^3*t^4 - 2036070*ep^4*mtt*mWW^7*s^3*t^4 - 1716452*ep^5*mtt*mWW^7*s^3*t^4 - 583792*ep^6*mtt*mWW^7*s^3*t^4 - 896*mWW^8*s^3*t^4 - 13678*ep*mWW^8*s^3*t^4 - 80434*ep^2*mWW^8*s^3*t^4 - 234062*ep^3*mWW^8*s^3*t^4 - 355918*ep^4*mWW^8*s^3*t^4 - 268420*ep^5*mWW^8*s^3*t^4 - 78480*ep^6*mWW^8*s^3*t^4 + 684*mtt^5*mWW^2*s^4*t^4 + 10260*ep*mtt^5*mWW^2*s^4*t^4 + 61712*ep^2*mtt^5*mWW^2*s^4*t^4 + 190608*ep^3*mtt^5*mWW^2*s^4*t^4 + 319808*ep^4*mtt^5*mWW^2*s^4*t^4 + 277248*ep^5*mtt^5*mWW^2*s^4*t^4 + 97280*ep^6*mtt^5*mWW^2*s^4*t^4 - 2088*mtt^4*mWW^3*s^4*t^4 - 32252*ep*mtt^4*mWW^3*s^4*t^4 - 197416*ep^2*mtt^4*mWW^3*s^4*t^4 - 615356*ep^3*mtt^4*mWW^3*s^4*t^4 - 1033720*ep^4*mtt^4*mWW^3*s^4*t^4 - 890576*ep^5*mtt^4*mWW^3*s^4*t^4 - 308416*ep^6*mtt^4*mWW^3*s^4*t^4 + 648*mtt^3*mWW^4*s^4*t^4 + 10564*ep*mtt^3*mWW^4*s^4*t^4 + 69802*ep^2*mtt^3*mWW^4*s^4*t^4 + 235024*ep^3*mtt^3*mWW^4*s^4*t^4 + 425806*ep^4*mtt^3*mWW^4*s^4*t^4 + 393244*ep^5*mtt^3*mWW^4*s^4*t^4 + 143872*ep^6*mtt^3*mWW^4*s^4*t^4 + 3744*mtt^2*mWW^5*s^4*t^4 + 56280*ep*mtt^2*mWW^5*s^4*t^4 + 329758*ep^2*mtt^2*mWW^5*s^4*t^4 + 981940*ep^3*mtt^2*mWW^5*s^4*t^4 + 1568506*ep^4*mtt^2*mWW^5*s^4*t^4 + 1275468*ep^5*mtt^2*mWW^5*s^4*t^4 + 414992*ep^6*mtt^2*mWW^5*s^4*t^4 - 4500*mtt*mWW^6*s^4*t^4 - 69156*ep*mtt*mWW^6*s^4*t^4 - 412658*ep^2*mtt*mWW^6*s^4*t^4 - 1241460*ep^3*mtt*mWW^6*s^4*t^4 - 1997766*ep^4*mtt*mWW^6*s^4*t^4 - 1637516*ep^5*mtt*mWW^6*s^4*t^4 - 536736*ep^6*mtt*mWW^6*s^4*t^4 + 1512*mWW^7*s^4*t^4 + 23344*ep*mWW^7*s^4*t^4 + 141122*ep^2*mWW^7*s^4*t^4 + 429084*ep^3*mWW^7*s^4*t^4 + 696246*ep^4*mWW^7*s^4*t^4 + 574452*ep^5*mWW^7*s^4*t^4 + 189008*ep^6*mWW^7*s^4*t^4 - 144*mtt^4*mWW^2*s^5*t^4 - 2160*ep*mtt^4*mWW^2*s^5*t^4 - 12992*ep^2*mtt^4*mWW^2*s^5*t^4 - 40128*ep^3*mtt^4*mWW^2*s^5*t^4 - 67328*ep^4*mtt^4*mWW^2*s^5*t^4 - 58368*ep^5*mtt^4*mWW^2*s^5*t^4 - 20480*ep^6*mtt^4*mWW^2*s^5*t^4 + 288*mtt^3*mWW^3*s^5*t^4 + 4416*ep*mtt^3*mWW^3*s^5*t^4 + 27040*ep^2*mtt^3*mWW^3*s^5*t^4 + 85664*ep^3*mtt^3*mWW^3*s^5*t^4 + 147872*ep^4*mtt^3*mWW^3*s^5*t^4 + 131696*ep^5*mtt^3*mWW^3*s^5*t^4 + 47296*ep^6*mtt^3*mWW^3*s^5*t^4 - 736*ep*mtt^2*mWW^4*s^5*t^4 - 6800*ep^2*mtt^2*mWW^4*s^5*t^4 - 25856*ep^3*mtt^2*mWW^4*s^5*t^4 - 50192*ep^4*mtt^2*mWW^4*s^5*t^4 - 49168*ep^5*mtt^2*mWW^4*s^5*t^4 - 19200*ep^6*mtt^2*mWW^4*s^5*t^4 - 288*mtt*mWW^5*s^5*t^4 - 3788*ep*mtt*mWW^5*s^5*t^4 - 18824*ep^2*mtt*mWW^5*s^5*t^4 - 50756*ep^3*mtt*mWW^5*s^5*t^4 - 78760*ep^4*mtt*mWW^5*s^5*t^4 - 64752*ep^5*mtt*mWW^5*s^5*t^4 - 21568*ep^6*mtt*mWW^5*s^5*t^4 + 144*mWW^6*s^5*t^4 + 2508*ep*mWW^6*s^5*t^4 + 13496*ep^2*mWW^6*s^5*t^4 + 36116*ep^3*mWW^6*s^5*t^4 + 53688*ep^4*mWW^6*s^5*t^4 + 42512*ep^5*mWW^6*s^5*t^4 + 13952*ep^6*mWW^6*s^5*t^4 + 60*ep*mtt^2*mWW^3*s^6*t^4 + 520*ep^2*mtt^2*mWW^3*s^6*t^4 + 1540*ep^3*mtt^2*mWW^3*s^6*t^4 + 1880*ep^4*mtt^2*mWW^3*s^6*t^4 + 800*ep^5*mtt^2*mWW^3*s^6*t^4 + 48*ep*mtt*mWW^4*s^6*t^4 - 32*ep^2*mtt*mWW^4*s^6*t^4 - 896*ep^3*mtt*mWW^4*s^6*t^4 - 1744*ep^4*mtt*mWW^4*s^6*t^4 - 928*ep^5*mtt*mWW^4*s^6*t^4 - 108*ep*mWW^5*s^6*t^4 - 488*ep^2*mWW^5*s^6*t^4 - 644*ep^3*mWW^5*s^6*t^4 - 136*ep^4*mWW^5*s^6*t^4 + 128*ep^5*mWW^5*s^6*t^4 - 306*mtt^8*mWW^2*t^5 - 5214*ep*mtt^8*mWW^2*t^5 - 34506*ep^2*mtt^8*mWW^2*t^5 - 114462*ep^3*mtt^8*mWW^2*t^5 - 202872*ep^4*mtt^8*mWW^2*t^5 - 183768*ep^5*mtt^8*mWW^2*t^5 - 66912*ep^6*mtt^8*mWW^2*t^5 + 3408*mtt^7*mWW^3*t^5 + 48708*ep*mtt^7*mWW^3*t^5 + 280308*ep^2*mtt^7*mWW^3*t^5 + 832212*ep^3*mtt^7*mWW^3*t^5 + 1347276*ep^4*mtt^7*mWW^3*t^5 + 1130040*ep^5*mtt^7*mWW^3*t^5 + 384288*ep^6*mtt^7*mWW^3*t^5 - 5076*mtt^6*mWW^4*t^5 - 67464*ep*mtt^6*mWW^4*t^5 - 362268*ep^2*mtt^6*mWW^4*t^5 - 1010628*ep^3*mtt^6*mWW^4*t^5 - 1548420*ep^4*mtt^6*mWW^4*t^5 - 1236168*ep^5*mtt^6*mWW^4*t^5 - 401376*ep^6*mtt^6*mWW^4*t^5 - 3384*mtt^5*mWW^5*t^5 - 54162*ep*mtt^5*mWW^5*t^5 - 339636*ep^2*mtt^5*mWW^5*t^5 - 1071942*ep^3*mtt^5*mWW^5*t^5 - 1810860*ep^4*mtt^5*mWW^5*t^5 - 1564896*ep^5*mtt^5*mWW^5*t^5 - 544320*ep^6*mtt^5*mWW^5*t^5 + 10926*mtt^4*mWW^6*t^5 + 156192*ep*mtt^4*mWW^6*t^5 + 897390*ep^2*mtt^4*mWW^6*t^5 + 2654508*ep^3*mtt^4*mWW^6*t^5 + 4274160*ep^4*mtt^4*mWW^6*t^5 + 3561120*ep^5*mtt^4*mWW^6*t^5 + 1202304*ep^6*mtt^4*mWW^6*t^5 - 6408*mtt^3*mWW^7*t^5 - 89802*ep*mtt^3*mWW^7*t^5 - 508374*ep^2*mtt^3*mWW^7*t^5 - 1490778*ep^3*mtt^3*mWW^7*t^5 - 2392554*ep^4*mtt^3*mWW^7*t^5 - 1995156*ep^5*mtt^3*mWW^7*t^5 - 675888*ep^6*mtt^3*mWW^7*t^5 + 648*mtt^2*mWW^8*t^5 + 9246*ep*mtt^2*mWW^8*t^5 + 54156*ep^2*mtt^2*mWW^8*t^5 + 166902*ep^3*mtt^2*mWW^8*t^5 + 284616*ep^4*mtt^2*mWW^8*t^5 + 253512*ep^5*mtt^2*mWW^8*t^5 + 91680*ep^6*mtt^2*mWW^8*t^5 + 192*mtt*mWW^9*t^5 + 2496*ep*mtt*mWW^9*t^5 + 12930*ep^2*mtt*mWW^9*t^5 + 34188*ep^3*mtt*mWW^9*t^5 + 48654*ep^4*mtt*mWW^9*t^5 + 35316*ep^5*mtt*mWW^9*t^5 + 10224*ep^6*mtt*mWW^9*t^5 + 1410*mtt^7*mWW^2*s*t^5 + 23118*ep*mtt^7*mWW^2*s*t^5 + 149166*ep^2*mtt^7*mWW^2*s*t^5 + 486930*ep^3*mtt^7*mWW^2*s*t^5 + 854760*ep^4*mtt^7*mWW^2*s*t^5 + 770472*ep^5*mtt^7*mWW^2*s*t^5 + 280224*ep^6*mtt^7*mWW^2*s*t^5 - 13568*mtt^6*mWW^3*s*t^5 - 196592*ep*mtt^6*mWW^3*s*t^5 - 1142816*ep^2*mtt^6*mWW^3*s*t^5 - 3413212*ep^3*mtt^6*mWW^3*s*t^5 - 5538824*ep^4*mtt^6*mWW^3*s*t^5 - 4644260*ep^5*mtt^6*mWW^3*s*t^5 - 1576208*ep^6*mtt^6*mWW^3*s*t^5 + 20416*mtt^5*mWW^4*s*t^5 + 281850*ep*mtt^5*mWW^4*s*t^5 + 1567838*ep^2*mtt^5*mWW^4*s*t^5 + 4506202*ep^3*mtt^5*mWW^4*s*t^5 + 7069582*ep^4*mtt^5*mWW^4*s*t^5 + 5745568*ep^5*mtt^5*mWW^4*s*t^5 + 1889824*ep^6*mtt^5*mWW^4*s*t^5 + 6724*mtt^4*mWW^5*s*t^5 + 106442*ep*mtt^4*mWW^5*s*t^5 + 655422*ep^2*mtt^4*mWW^5*s*t^5 + 2015330*ep^3*mtt^4*mWW^5*s*t^5 + 3293550*ep^4*mtt^4*mWW^5*s*t^5 + 2742140*ep^5*mtt^4*mWW^5*s*t^5 + 919952*ep^6*mtt^4*mWW^5*s*t^5 - 27766*mtt^3*mWW^6*s*t^5 - 392024*ep*mtt^3*mWW^6*s*t^5 - 2217512*ep^2*mtt^3*mWW^6*s*t^5 - 6433628*ep^3*mtt^3*mWW^6*s*t^5 - 10118946*ep^4*mtt^3*mWW^6*s*t^5 - 8205076*ep^5*mtt^3*mWW^6*s*t^5 - 2689328*ep^6*mtt^3*mWW^6*s*t^5 + 12704*mtt^2*mWW^7*s*t^5 + 176677*ep*mtt^2*mWW^7*s*t^5 + 990173*ep^2*mtt^2*mWW^7*s*t^5 + 2866329*ep^3*mtt^2*mWW^7*s*t^5 + 4526403*ep^4*mtt^2*mWW^7*s*t^5 + 3701466*ep^5*mtt^2*mWW^7*s*t^5 + 1225848*ep^6*mtt^2*mWW^7*s*t^5 + 452*mtt*mWW^8*s*t^5 + 5534*ep*mtt*mWW^8*s*t^5 + 24802*ep^2*mtt*mWW^8*s*t^5 + 47510*ep^3*mtt*mWW^8*s*t^5 + 27790*ep^4*mtt*mWW^8*s*t^5 - 21088*ep^5*mtt*mWW^8*s*t^5 - 22240*ep^6*mtt*mWW^8*s*t^5 - 372*mWW^9*s*t^5 - 5005*ep*mWW^9*s*t^5 - 27073*ep^2*mWW^9*s*t^5 - 75461*ep^3*mWW^9*s*t^5 - 114315*ep^4*mWW^9*s*t^5 - 89222*ep^5*mWW^9*s*t^5 - 28072*ep^6*mWW^9*s*t^5 - 2562*mtt^6*mWW^2*s^2*t^5 - 40446*ep*mtt^6*mWW^2*s^2*t^5 - 254022*ep^2*mtt^6*mWW^2*s^2*t^5 - 814074*ep^3*mtt^6*mWW^2*s^2*t^5 - 1411848*ep^4*mtt^6*mWW^2*s^2*t^5 - 1263432*ep^5*mtt^6*mWW^2*s^2*t^5 - 458016*ep^6*mtt^6*mWW^2*s^2*t^5 + 19684*mtt^5*mWW^3*s^2*t^5 + 291570*ep*mtt^5*mWW^3*s^2*t^5 + 1725092*ep^2*mtt^5*mWW^3*s^2*t^5 + 5216590*ep^3*mtt^5*mWW^3*s^2*t^5 + 8531340*ep^4*mtt^5*mWW^3*s^2*t^5 + 7183964*ep^5*mtt^5*mWW^3*s^2*t^5 + 2443152*ep^6*mtt^5*mWW^3*s^2*t^5 - 31190*mtt^4*mWW^4*s^2*t^5 - 445408*ep*mtt^4*mWW^4*s^2*t^5 - 2552280*ep^2*mtt^4*mWW^4*s^2*t^5 - 7510676*ep^3*mtt^4*mWW^4*s^2*t^5 - 11989966*ep^4*mtt^4*mWW^4*s^2*t^5 - 9861432*ep^5*mtt^4*mWW^4*s^2*t^5 - 3268704*ep^6*mtt^4*mWW^4*s^2*t^5 + 1352*mtt^3*mWW^5*s^2*t^5 + 8264*ep*mtt^3*mWW^5*s^2*t^5 + 3446*ep^2*mtt^3*mWW^5*s^2*t^5 - 48960*ep^3*mtt^3*mWW^5*s^2*t^5 - 70370*ep^4*mtt^3*mWW^5*s^2*t^5 + 4524*ep^5*mtt^3*mWW^5*s^2*t^5 + 26448*ep^6*mtt^3*mWW^5*s^2*t^5 + 24674*mtt^2*mWW^6*s^2*t^5 + 356414*ep*mtt^2*mWW^6*s^2*t^5 + 2045038*ep^2*mtt^2*mWW^6*s^2*t^5 + 5955302*ep^3*mtt^2*mWW^6*s^2*t^5 + 9300684*ep^4*mtt^2*mWW^6*s^2*t^5 + 7415256*ep^5*mtt^2*mWW^6*s^2*t^5 + 2370976*ep^6*mtt^2*mWW^6*s^2*t^5 - 11692*mtt*mWW^7*s^2*t^5 - 165182*ep*mtt*mWW^7*s^2*t^5 - 933322*ep^2*mtt*mWW^7*s^2*t^5 - 2698186*ep^3*mtt*mWW^7*s^2*t^5 - 4215226*ep^4*mtt*mWW^7*s^2*t^5 - 3380504*ep^5*mtt*mWW^7*s^2*t^5 - 1089824*ep^6*mtt*mWW^7*s^2*t^5 - 266*mWW^8*s^2*t^5 - 3892*ep*mWW^8*s^2*t^5 - 20512*ep^2*mWW^8*s^2*t^5 - 48276*ep^3*mWW^8*s^2*t^5 - 48374*ep^4*mWW^8*s^2*t^5 - 11016*ep^5*mWW^8*s^2*t^5 + 6688*ep^6*mWW^8*s^2*t^5 + 2310*mtt^5*mWW^2*s^3*t^5 + 35206*ep*mtt^5*mWW^2*s^3*t^5 + 215262*ep^2*mtt^5*mWW^2*s^3*t^5 + 676186*ep^3*mtt^5*mWW^2*s^3*t^5 + 1155348*ep^4*mtt^5*mWW^2*s^3*t^5 + 1022584*ep^5*mtt^5*mWW^2*s^3*t^5 + 367824*ep^6*mtt^5*mWW^2*s^3*t^5 - 12836*mtt^4*mWW^3*s^3*t^5 - 193830*ep*mtt^4*mWW^3*s^3*t^5 - 1164632*ep^2*mtt^4*mWW^3*s^3*t^5 - 3563966*ep^3*mtt^4*mWW^3*s^3*t^5 - 5880932*ep^4*mtt^4*mWW^3*s^3*t^5 - 4986468*ep^5*mtt^4*mWW^3*s^3*t^5 - 1706240*ep^6*mtt^4*mWW^3*s^3*t^5 + 20620*mtt^3*mWW^4*s^3*t^5 + 305013*ep*mtt^3*mWW^4*s^3*t^5 + 1798235*ep^2*mtt^3*mWW^4*s^3*t^5 + 5407277*ep^3*mtt^3*mWW^4*s^3*t^5 + 8765745*ep^4*mtt^3*mWW^4*s^3*t^5 + 7284422*ep^5*mtt^3*mWW^4*s^3*t^5 + 2431624*ep^6*mtt^3*mWW^4*s^3*t^5 - 7944*mtt^2*mWW^5*s^3*t^5 - 114946*ep*mtt^2*mWW^5*s^3*t^5 - 664896*ep^2*mtt^2*mWW^5*s^3*t^5 - 1975874*ep^3*mtt^2*mWW^5*s^3*t^5 - 3193968*ep^4*mtt^2*mWW^5*s^3*t^5 - 2662396*ep^5*mtt^2*mWW^5*s^3*t^5 - 890224*ep^6*mtt^2*mWW^5*s^3*t^5 - 6178*mtt*mWW^6*s^3*t^5 - 93189*ep*mtt*mWW^6*s^3*t^5 - 551215*ep^2*mtt*mWW^6*s^3*t^5 - 1630489*ep^3*mtt*mWW^6*s^3*t^5 - 2548911*ep^4*mtt*mWW^6*s^3*t^5 - 2008450*ep^5*mtt*mWW^6*s^3*t^5 - 629064*ep^6*mtt*mWW^6*s^3*t^5 + 4028*mWW^7*s^3*t^5 + 59826*ep*mWW^7*s^3*t^5 + 349726*ep^2*mWW^7*s^3*t^5 + 1028546*ep^3*mWW^7*s^3*t^5 + 1610078*ep^4*mWW^7*s^3*t^5 + 1277348*ep^5*mWW^7*s^3*t^5 + 403040*ep^6*mWW^7*s^3*t^5 - 1044*mtt^4*mWW^2*s^4*t^5 - 15476*ep*mtt^4*mWW^2*s^4*t^5 - 92592*ep^2*mtt^4*mWW^2*s^4*t^5 - 285560*ep^3*mtt^4*mWW^2*s^4*t^5 - 479832*ep^4*mtt^4*mWW^2*s^4*t^5 - 417920*ep^5*mtt^4*mWW^2*s^4*t^5 - 147936*ep^6*mtt^4*mWW^2*s^4*t^5 + 3888*mtt^3*mWW^3*s^4*t^5 + 58756*ep*mtt^3*mWW^3*s^4*t^5 + 352726*ep^2*mtt^3*mWW^3*s^4*t^5 + 1081172*ep^3*mtt^3*mWW^3*s^4*t^5 + 1791326*ep^4*mtt^3*mWW^3*s^4*t^5 + 1528260*ep^5*mtt^3*mWW^3*s^4*t^5 + 527376*ep^6*mtt^3*mWW^3*s^4*t^5 - 5400*mtt^2*mWW^4*s^4*t^5 - 82198*ep*mtt^2*mWW^4*s^4*t^5 - 491766*ep^2*mtt^2*mWW^4*s^4*t^5 - 1494586*ep^3*mtt^2*mWW^4*s^4*t^5 - 2444638*ep^4*mtt^2*mWW^4*s^4*t^5 - 2048460*ep^5*mtt^2*mWW^4*s^4*t^5 - 690352*ep^6*mtt^2*mWW^4*s^4*t^5 + 3312*mtt*mWW^5*s^4*t^5 + 51066*ep*mtt*mWW^5*s^4*t^5 + 306910*ep^2*mtt*mWW^5*s^4*t^5 + 925734*ep^3*mtt*mWW^5*s^4*t^5 + 1490838*ep^4*mtt*mWW^5*s^4*t^5 + 1223356*ep^5*mtt*mWW^5*s^4*t^5 + 401328*ep^6*mtt*mWW^5*s^4*t^5 - 756*mWW^6*s^4*t^5 - 11308*ep*mWW^6*s^4*t^5 - 68558*ep^2*mWW^6*s^4*t^5 - 209120*ep^3*mWW^6*s^4*t^5 - 339214*ep^4*mWW^6*s^4*t^5 - 278516*ep^5*mWW^6*s^4*t^5 - 90416*ep^6*mWW^6*s^4*t^5 + 192*mtt^3*mWW^2*s^5*t^5 + 2812*ep*mtt^3*mWW^2*s^5*t^5 + 16692*ep^2*mtt^3*mWW^2*s^5*t^5 + 50980*ep^3*mtt^3*mWW^2*s^5*t^5 + 84444*ep^4*mtt^3*mWW^2*s^5*t^5 + 72064*ep^5*mtt^3*mWW^2*s^5*t^5 + 24816*ep^6*mtt^3*mWW^2*s^5*t^5 - 576*mtt^2*mWW^3*s^5*t^5 - 8410*ep*mtt^2*mWW^3*s^5*t^5 - 49568*ep^2*mtt^2*mWW^3*s^5*t^5 - 150934*ep^3*mtt^2*mWW^3*s^5*t^5 - 250000*ep^4*mtt^2*mWW^3*s^5*t^5 - 213584*ep^5*mtt^2*mWW^3*s^5*t^5 - 73648*ep^6*mtt^2*mWW^3*s^5*t^5 + 576*mtt*mWW^4*s^5*t^5 + 8790*ep*mtt*mWW^4*s^5*t^5 + 51256*ep^2*mtt*mWW^4*s^5*t^5 + 153354*ep^3*mtt*mWW^4*s^5*t^5 + 250664*ep^4*mtt*mWW^4*s^5*t^5 + 212336*ep^5*mtt*mWW^4*s^5*t^5 + 72848*ep^6*mtt*mWW^4*s^5*t^5 - 192*mWW^5*s^5*t^5 - 3312*ep*mWW^5*s^5*t^5 - 19340*ep^2*mWW^5*s^5*t^5 - 55920*ep^3*mWW^5*s^5*t^5 - 87748*ep^4*mWW^5*s^5*t^5 - 71776*ep^5*mWW^5*s^5*t^5 - 24016*ep^6*mWW^5*s^5*t^5 - 40*ep*mtt*mWW^3*s^6*t^5 - 240*ep^2*mtt*mWW^3*s^6*t^5 - 520*ep^3*mtt*mWW^3*s^6*t^5 - 480*ep^4*mtt*mWW^3*s^6*t^5 - 160*ep^5*mtt*mWW^3*s^6*t^5 + 40*ep*mWW^4*s^6*t^5 + 240*ep^2*mWW^4*s^6*t^5 + 520*ep^3*mWW^4*s^6*t^5 + 480*ep^4*mWW^4*s^6*t^5 + 160*ep^5*mWW^4*s^6*t^5 - 72*mtt^8*mWW*t^6 - 912*ep*mtt^8*mWW*t^6 - 4632*ep^2*mtt^8*mWW*t^6 - 12144*ep^3*mtt^8*mWW*t^6 - 17376*ep^4*mtt^8*mWW*t^6 - 12864*ep^5*mtt^8*mWW*t^6 - 3840*ep^6*mtt^8*mWW*t^6 - 420*mtt^7*mWW^2*t^6 - 2388*ep*mtt^7*mWW^2*t^6 + 5508*ep^2*mtt^7*mWW^2*t^6 + 67296*ep^3*mtt^7*mWW^2*t^6 + 182388*ep^4*mtt^7*mWW^2*t^6 + 208728*ep^5*mtt^7*mWW^2*t^6 + 88608*ep^6*mtt^7*mWW^2*t^6 - 4308*mtt^6*mWW^3*t^6 - 66600*ep*mtt^6*mWW^3*t^6 - 409440*ep^2*mtt^6*mWW^3*t^6 - 1282776*ep^3*mtt^6*mWW^3*t^6 - 2170644*ep^4*mtt^6*mWW^3*t^6 - 1890264*ep^5*mtt^6*mWW^3*t^6 - 664608*ep^6*mtt^6*mWW^3*t^6 + 13248*mtt^5*mWW^4*t^6 + 181962*ep*mtt^5*mWW^4*t^6 + 1007616*ep^2*mtt^5*mWW^4*t^6 + 2886366*ep^3*mtt^5*mWW^4*t^6 + 4521384*ep^4*mtt^5*mWW^4*t^6 + 3678792*ep^5*mtt^5*mWW^4*t^6 + 1216032*ep^6*mtt^5*mWW^4*t^6 - 7830*mtt^4*mWW^5*t^6 - 98526*ep*mtt^4*mWW^5*t^6 - 498636*ep^2*mtt^4*mWW^5*t^6 - 1309782*ep^3*mtt^4*mWW^5*t^6 - 1890774*ep^4*mtt^4*mWW^5*t^6 - 1423452*ep^5*mtt^4*mWW^5*t^6 - 435600*ep^6*mtt^4*mWW^5*t^6 - 5052*mtt^3*mWW^6*t^6 - 74928*ep*mtt^3*mWW^6*t^6 - 442008*ep^2*mtt^3*mWW^6*t^6 - 1328220*ep^3*mtt^3*mWW^6*t^6 - 2154528*ep^4*mtt^3*mWW^6*t^6 - 1798512*ep^5*mtt^3*mWW^6*t^6 - 606912*ep^6*mtt^3*mWW^6*t^6 + 5112*mtt^2*mWW^7*t^6 + 70599*ep*mtt^2*mWW^7*t^6 + 392433*ep^2*mtt^2*mWW^7*t^6 + 1125963*ep^3*mtt^2*mWW^7*t^6 + 1762983*ep^4*mtt^2*mWW^7*t^6 + 1431582*ep^5*mtt^2*mWW^7*t^6 + 472008*ep^6*mtt^2*mWW^7*t^6 - 624*mtt*mWW^8*t^6 - 8508*ep*mtt*mWW^8*t^6 - 47238*ep^2*mtt*mWW^8*t^6 - 137232*ep^3*mtt*mWW^8*t^6 - 220050*ep^4*mtt*mWW^8*t^6 - 184380*ep^5*mtt*mWW^8*t^6 - 62928*ep^6*mtt*mWW^8*t^6 - 54*mWW^9*t^6 - 699*ep*mWW^9*t^6 - 3603*ep^2*mWW^9*t^6 - 9471*ep^3*mWW^9*t^6 - 13383*ep^4*mWW^9*t^6 - 9630*ep^5*mWW^9*t^6 - 2760*ep^6*mWW^9*t^6 + 312*mtt^7*mWW*s*t^6 + 4120*ep*mtt^7*mWW*s*t^6 + 21864*ep^2*mtt^7*mWW*s*t^6 + 59848*ep^3*mtt^7*mWW*s*t^6 + 89184*ep^4*mtt^7*mWW*s*t^6 + 68512*ep^5*mtt^7*mWW*s*t^6 + 21120*ep^6*mtt^7*mWW*s*t^6 + 1306*mtt^6*mWW^2*s*t^6 + 9540*ep*mtt^6*mWW^2*s*t^6 + 4140*ep^2*mtt^6*mWW^2*s*t^6 - 130028*ep^3*mtt^6*mWW^2*s*t^6 - 429414*ep^4*mtt^6*mWW^2*s*t^6 - 537864*ep^5*mtt^6*mWW^2*s*t^6 - 242880*ep^6*mtt^6*mWW^2*s*t^6 + 12164*mtt^5*mWW^3*s*t^6 + 190196*ep*mtt^5*mWW^3*s*t^6 + 1178614*ep^2*mtt^5*mWW^3*s*t^6 + 3711760*ep^3*mtt^5*mWW^3*s*t^6 + 6302754*ep^4*mtt^5*mWW^3*s*t^6 + 5505936*ep^5*mtt^5*mWW^3*s*t^6 + 1944096*ep^6*mtt^5*mWW^3*s*t^6 - 39440*mtt^4*mWW^4*s*t^6 - 554766*ep*mtt^4*mWW^4*s*t^6 - 3130876*ep^2*mtt^4*mWW^4*s*t^6 - 9081502*ep^3*mtt^4*mWW^4*s*t^6 - 14315248*ep^4*mtt^4*mWW^4*s*t^6 - 11660952*ep^5*mtt^4*mWW^4*s*t^6 - 3845856*ep^6*mtt^4*mWW^4*s*t^6 + 27272*mtt^3*mWW^5*s*t^6 + 365880*ep*mtt^3*mWW^5*s*t^6 + 1974522*ep^2*mtt^3*mWW^5*s*t^6 + 5501544*ep^3*mtt^3*mWW^5*s*t^6 + 8362746*ep^4*mtt^3*mWW^5*s*t^6 + 6580140*ep^5*mtt^3*mWW^5*s*t^6 + 2092816*ep^6*mtt^3*mWW^5*s*t^6 + 7042*mtt^2*mWW^6*s*t^6 + 103546*ep*mtt^2*mWW^6*s*t^6 + 600356*ep^2*mtt^2*mWW^6*s*t^6 + 1755082*ep^3*mtt^2*mWW^6*s*t^6 + 2741846*ep^4*mtt^2*mWW^6*s*t^6 + 2188240*ep^5*mtt^2*mWW^6*s*t^6 + 704608*ep^6*mtt^2*mWW^6*s*t^6 - 8980*mtt*mWW^7*s*t^6 - 122998*ep*mtt*mWW^7*s*t^6 - 674252*ep^2*mtt*mWW^7*s*t^6 - 1894366*ep^3*mtt*mWW^7*s*t^6 - 2882232*ep^4*mtt*mWW^7*s*t^6 - 2257692*ep^5*mtt*mWW^7*s*t^6 - 713840*ep^6*mtt*mWW^7*s*t^6 + 324*mWW^8*s*t^6 + 4482*ep*mWW^8*s*t^6 + 25632*ep^2*mWW^8*s*t^6 + 77662*ep^3*mWW^8*s*t^6 + 130364*ep^4*mWW^8*s*t^6 + 113680*ep^5*mWW^8*s*t^6 + 39936*ep^6*mWW^8*s*t^6 - 504*mtt^6*mWW*s^2*t^6 - 6888*ep*mtt^6*mWW*s^2*t^6 - 37800*ep^2*mtt^6*mWW*s^2*t^6 - 106680*ep^3*mtt^6*mWW*s^2*t^6 - 163296*ep^4*mtt^6*mWW*s^2*t^6 - 128352*ep^5*mtt^6*mWW*s^2*t^6 - 40320*ep^6*mtt^6*mWW*s^2*t^6 - 1016*mtt^5*mWW^2*s^2*t^6 - 7674*ep*mtt^5*mWW^2*s^2*t^6 - 2918*ep^2*mtt^5*mWW^2*s^2*t^6 + 119910*ep^3*mtt^5*mWW^2*s^2*t^6 + 413474*ep^4*mtt^5*mWW^2*s^2*t^6 + 541856*ep^5*mtt^5*mWW^2*s^2*t^6 + 255280*ep^6*mtt^5*mWW^2*s^2*t^6 - 10470*mtt^4*mWW^3*s^2*t^6 - 169561*ep*mtt^4*mWW^3*s^2*t^6 - 1080123*ep^2*mtt^4*mWW^3*s^2*t^6 - 3475401*ep^3*mtt^4*mWW^3*s^2*t^6 - 6006363*ep^4*mtt^4*mWW^3*s^2*t^6 - 5333002*ep^5*mtt^4*mWW^3*s^2*t^6 - 1915640*ep^6*mtt^4*mWW^3*s^2*t^6 + 37984*mtt^3*mWW^4*s^2*t^6 + 552790*ep*mtt^3*mWW^4*s^2*t^6 + 3208250*ep^2*mtt^3*mWW^4*s^2*t^6 + 9494026*ep^3*mtt^3*mWW^4*s^2*t^6 + 15156290*ep^4*mtt^3*mWW^4*s^2*t^6 + 12433060*ep^5*mtt^3*mWW^4*s^2*t^6 + 4115584*ep^6*mtt^3*mWW^4*s^2*t^6 - 33412*mtt^2*mWW^5*s^2*t^6 - 470119*ep*mtt^2*mWW^5*s^2*t^6 - 2642573*ep^2*mtt^2*mWW^5*s^2*t^6 - 7591151*ep^3*mtt^2*mWW^5*s^2*t^6 - 11778227*ep^4*mtt^2*mWW^5*s^2*t^6 - 9381310*ep^5*mtt^2*mWW^5*s^2*t^6 - 3002984*ep^6*mtt^2*mWW^5*s^2*t^6 + 2856*mtt*mWW^6*s^2*t^6 + 35510*ep*mtt*mWW^6*s^2*t^6 + 180402*ep^2*mtt*mWW^6*s^2*t^6 + 489186*ep^3*mtt*mWW^6*s^2*t^6 + 752398*ep^4*mtt*mWW^6*s^2*t^6 + 614512*ep^5*mtt*mWW^6*s^2*t^6 + 202976*ep^6*mtt*mWW^6*s^2*t^6 + 4562*mWW^7*s^2*t^6 + 64742*ep*mWW^7*s^2*t^6 + 363002*ep^2*mWW^7*s^2*t^6 + 1026910*ep^3*mWW^7*s^2*t^6 + 1548924*ep^4*mWW^7*s^2*t^6 + 1186036*ep^5*mWW^7*s^2*t^6 + 362064*ep^6*mWW^7*s^2*t^6 + 360*mtt^5*mWW*s^3*t^6 + 5064*ep*mtt^5*mWW*s^3*t^6 + 28536*ep^2*mtt^5*mWW*s^3*t^6 + 82392*ep^3*mtt^5*mWW*s^3*t^6 + 128544*ep^4*mtt^5*mWW*s^3*t^6 + 102624*ep^5*mtt^5*mWW*s^3*t^6 + 32640*ep^6*mtt^5*mWW*s^3*t^6 - 302*mtt^4*mWW^2*s^3*t^6 - 5770*ep*mtt^4*mWW^2*s^3*t^6 - 44374*ep^2*mtt^4*mWW^2*s^3*t^6 - 174590*ep^3*mtt^4*mWW^2*s^3*t^6 - 367220*ep^4*mtt^4*mWW^2*s^3*t^6 - 391056*ep^5*mtt^4*mWW^2*s^3*t^6 - 165280*ep^6*mtt^4*mWW^2*s^3*t^6 + 3304*mtt^3*mWW^3*s^3*t^6 + 54749*ep*mtt^3*mWW^3*s^3*t^6 + 357781*ep^2*mtt^3*mWW^3*s^3*t^6 + 1185057*ep^3*mtt^3*mWW^3*s^3*t^6 + 2114523*ep^4*mtt^3*mWW^3*s^3*t^6 + 1944882*ep^5*mtt^3*mWW^3*s^3*t^6 + 726504*ep^6*mtt^3*mWW^3*s^3*t^6 - 11700*mtt^2*mWW^4*s^3*t^6 - 176809*ep*mtt^2*mWW^4*s^3*t^6 - 1059469*ep^2*mtt^2*mWW^4*s^3*t^6 - 3217981*ep^3*mtt^2*mWW^4*s^3*t^6 - 5247087*ep^4*mtt^2*mWW^4*s^3*t^6 - 4384658*ep^5*mtt^2*mWW^4*s^3*t^6 - 1479336*ep^6*mtt^2*mWW^4*s^3*t^6 + 12896*mtt*mWW^5*s^3*t^6 + 190301*ep*mtt*mWW^5*s^3*t^6 + 1109903*ep^2*mtt*mWW^5*s^3*t^6 + 3266445*ep^3*mtt*mWW^5*s^3*t^6 + 5136241*ep^4*mtt*mWW^5*s^3*t^6 + 4113534*ep^5*mtt*mWW^5*s^3*t^6 + 1318296*ep^6*mtt*mWW^5*s^3*t^6 - 4558*mWW^6*s^3*t^6 - 66287*ep*mWW^6*s^3*t^6 - 381529*ep^2*mWW^6*s^3*t^6 - 1107915*ep^3*mWW^6*s^3*t^6 - 1717385*ep^4*mWW^6*s^3*t^6 - 1352302*ep^5*mWW^6*s^3*t^6 - 423608*ep^6*mWW^6*s^3*t^6 - 96*mtt^4*mWW*s^4*t^6 - 1384*ep*mtt^4*mWW*s^4*t^6 - 7968*ep^2*mtt^4*mWW*s^4*t^6 - 23416*ep^3*mtt^4*mWW*s^4*t^6 - 37056*ep^4*mtt^4*mWW*s^4*t^6 - 29920*ep^5*mtt^4*mWW*s^4*t^6 - 9600*ep^6*mtt^4*mWW*s^4*t^6 + 432*mtt^3*mWW^2*s^4*t^6 + 6208*ep*mtt^3*mWW^2*s^4*t^6 + 37176*ep^2*mtt^3*mWW^2*s^4*t^6 + 116632*ep^3*mtt^3*mWW^2*s^4*t^6 + 200712*ep^4*mtt^3*mWW^2*s^4*t^6 + 179200*ep^5*mtt^3*mWW^2*s^4*t^6 + 64800*ep^6*mtt^3*mWW^2*s^4*t^6 - 720*mtt^2*mWW^3*s^4*t^6 - 10698*ep*mtt^2*mWW^3*s^4*t^6 - 66272*ep^2*mtt^2*mWW^3*s^4*t^6 - 215446*ep^3*mtt^2*mWW^3*s^4*t^6 - 384288*ep^4*mtt^2*mWW^3*s^4*t^6 - 356192*ep^5*mtt^2*mWW^3*s^4*t^6 - 134224*ep^6*mtt^2*mWW^3*s^4*t^6 + 528*mtt*mWW^4*s^4*t^6 + 8298*ep*mtt*mWW^4*s^4*t^6 + 51652*ep^2*mtt*mWW^4*s^4*t^6 + 169350*ep^3*mtt*mWW^4*s^4*t^6 + 306148*ep^4*mtt*mWW^4*s^4*t^6 + 287856*ep^5*mtt*mWW^4*s^4*t^6 + 110272*ep^6*mtt*mWW^4*s^4*t^6 - 144*mWW^5*s^4*t^6 - 2808*ep*mWW^5*s^4*t^6 - 17660*ep^2*mWW^5*s^4*t^6 - 55184*ep^3*mWW^5*s^4*t^6 - 93964*ep^4*mWW^5*s^4*t^6 - 84016*ep^5*mWW^5*s^4*t^6 - 31248*ep^6*mWW^5*s^4*t^6 + 48*ep*mtt^2*mWW^2*s^5*t^6 + 264*ep^2*mtt^2*mWW^2*s^5*t^6 + 432*ep^3*mtt^2*mWW^2*s^5*t^6 + 24*ep^4*mtt^2*mWW^2*s^5*t^6 - 480*ep^5*mtt^2*mWW^2*s^5*t^6 - 288*ep^6*mtt^2*mWW^2*s^5*t^6 - 194*ep*mtt*mWW^3*s^5*t^6 - 1084*ep^2*mtt*mWW^3*s^5*t^6 - 2046*ep^3*mtt*mWW^3*s^5*t^6 - 1172*ep^4*mtt*mWW^3*s^5*t^6 + 560*ep^5*mtt*mWW^3*s^5*t^6 + 576*ep^6*mtt*mWW^3*s^5*t^6 + 170*ep*mWW^4*s^5*t^6 + 1012*ep^2*mWW^4*s^5*t^6 + 2118*ep^3*mWW^4*s^5*t^6 + 1676*ep^4*mWW^4*s^5*t^6 + 112*ep^5*mWW^4*s^5*t^6 - 288*ep^6*mWW^4*s^5*t^6 + 672*mtt^7*mWW*t^7 + 8388*ep*mtt^7*mWW*t^7 + 41868*ep^2*mtt^7*mWW*t^7 + 107652*ep^3*mtt^7*mWW*t^7 + 150852*ep^4*mtt^7*mWW*t^7 + 109320*ep^5*mtt^7*mWW*t^7 + 31968*ep^6*mtt^7*mWW*t^7 + 1656*mtt^6*mWW^2*t^7 + 17772*ep*mtt^6*mWW^2*t^7 + 70728*ep^2*mtt^6*mWW^2*t^7 + 126144*ep^3*mtt^6*mWW^2*t^7 + 83268*ep^4*mtt^6*mWW^2*t^7 - 21480*ep^5*mtt^6*mWW^2*t^7 - 35808*ep^6*mtt^6*mWW^2*t^7 - 1800*mtt^5*mWW^3*t^7 - 9072*ep*mtt^5*mWW^3*t^7 + 35448*ep^2*mtt^5*mWW^3*t^7 + 333288*ep^3*mtt^5*mWW^3*t^7 + 861336*ep^4*mtt^5*mWW^3*t^7 + 960624*ep^5*mtt^5*mWW^3*t^7 + 399936*ep^6*mtt^5*mWW^3*t^7 - 9882*mtt^4*mWW^4*t^7 - 143892*ep*mtt^4*mWW^4*t^7 - 839682*ep^2*mtt^4*mWW^4*t^7 - 2515308*ep^3*mtt^4*mWW^4*t^7 - 4092972*ep^4*mtt^4*mWW^4*t^7 - 3442728*ep^5*mtt^4*mWW^4*t^7 - 1173216*ep^6*mtt^4*mWW^4*t^7 + 13608*mtt^3*mWW^5*t^7 + 180258*ep*mtt^3*mWW^5*t^7 + 961056*ep^2*mtt^3*mWW^5*t^7 + 2650398*ep^3*mtt^3*mWW^5*t^7 + 3999264*ep^4*mtt^3*mWW^5*t^7 + 3136920*ep^5*mtt^3*mWW^5*t^7 + 1000416*ep^6*mtt^3*mWW^5*t^7 - 2484*mtt^2*mWW^6*t^7 - 29100*ep*mtt^2*mWW^6*t^7 - 135444*ep^2*mtt^2*mWW^6*t^7 - 324528*ep^3*mtt^2*mWW^6*t^7 - 424332*ep^4*mtt^2*mWW^6*t^7 - 286632*ep^5*mtt^2*mWW^6*t^7 - 77280*ep^6*mtt^2*mWW^6*t^7 - 1968*mtt*mWW^7*t^7 - 26994*ep*mtt*mWW^7*t^7 - 148236*ep^2*mtt*mWW^7*t^7 - 417774*ep^3*mtt*mWW^7*t^7 - 639492*ep^4*mtt*mWW^7*t^7 - 506064*ep^5*mtt*mWW^7*t^7 - 162432*ep^6*mtt*mWW^7*t^7 + 198*mWW^8*t^7 + 2640*ep*mWW^8*t^7 + 14262*ep^2*mWW^8*t^7 + 40128*ep^3*mWW^8*t^7 + 62076*ep^4*mWW^8*t^7 + 50040*ep^5*mWW^8*t^7 + 16416*ep^6*mWW^8*t^7 - 2336*mtt^6*mWW*s*t^7 - 30596*ep*mtt^6*mWW*s*t^7 - 160432*ep^2*mtt^6*mWW*s*t^7 - 432172*ep^3*mtt^6*mWW*s*t^7 - 631728*ep^4*mtt^6*mWW*s*t^7 - 475152*ep^5*mtt^6*mWW*s*t^7 - 143424*ep^6*mtt^6*mWW*s*t^7 - 3234*mtt^5*mWW^2*s*t^7 - 36422*ep*mtt^5*mWW^2*s*t^7 - 153318*ep^2*mtt^5*mWW^2*s*t^7 - 292194*ep^3*mtt^5*mWW^2*s*t^7 - 217128*ep^4*mtt^5*mWW^2*s*t^7 + 26152*ep^5*mtt^5*mWW^2*s*t^7 + 77984*ep^6*mtt^5*mWW^2*s*t^7 + 8684*mtt^4*mWW^3*s*t^7 + 89924*ep*mtt^4*mWW^3*s*t^7 + 328230*ep^2*mtt^4*mWW^3*s*t^7 + 449168*ep^3*mtt^4*mWW^3*s*t^7 - 67110*ep^4*mtt^4*mWW^3*s*t^7 - 686824*ep^5*mtt^4*mWW^3*s*t^7 - 441152*ep^6*mtt^4*mWW^3*s*t^7 + 14564*mtt^3*mWW^4*s*t^7 + 223619*ep*mtt^3*mWW^4*s*t^7 + 1360489*ep^2*mtt^3*mWW^4*s*t^7 + 4202991*ep^3*mtt^3*mWW^4*s*t^7 + 6994487*ep^4*mtt^3*mWW^4*s*t^7 + 5986714*ep^5*mtt^3*mWW^4*s*t^7 + 2073016*ep^6*mtt^3*mWW^4*s*t^7 - 28416*mtt^2*mWW^5*s*t^7 - 388754*ep*mtt^2*mWW^5*s*t^7 - 2128948*ep^2*mtt^2*mWW^5*s*t^7 - 5979542*ep^3*mtt^2*mWW^5*s*t^7 - 9107192*ep^4*mtt^2*mWW^5*s*t^7 - 7153588*ep^5*mtt^2*mWW^5*s*t^7 - 2271440*ep^6*mtt^2*mWW^5*s*t^7 + 8590*mtt*mWW^6*s*t^7 + 113001*ep*mtt*mWW^6*s*t^7 + 596135*ep^2*mtt*mWW^6*s*t^7 + 1619129*ep^3*mtt*mWW^6*s*t^7 + 2392447*ep^4*mtt*mWW^6*s*t^7 + 1824394*ep^5*mtt*mWW^6*s*t^7 + 560504*ep^6*mtt*mWW^6*s*t^7 + 2148*mWW^7*s*t^7 + 29228*ep*mWW^7*s*t^7 + 157844*ep^2*mWW^7*s*t^7 + 432620*ep^3*mWW^7*s*t^7 + 636224*ep^4*mWW^7*s*t^7 + 478304*ep^5*mWW^7*s*t^7 + 144512*ep^6*mWW^7*s*t^7 + 2808*mtt^5*mWW*s^2*t^7 + 38276*ep*mtt^5*mWW*s^2*t^7 + 208532*ep^2*mtt^5*mWW*s^2*t^7 + 580972*ep^3*mtt^5*mWW*s^2*t^7 + 873796*ep^4*mtt^5*mWW*s^2*t^7 + 672912*ep^5*mtt^5*mWW*s^2*t^7 + 207024*ep^6*mtt^5*mWW*s^2*t^7 + 394*mtt^4*mWW^2*s^2*t^7 + 2572*ep*mtt^4*mWW^2*s^2*t^7 - 6392*ep^2*mtt^4*mWW^2*s^2*t^7 - 94640*ep^3*mtt^4*mWW^2*s^2*t^7 - 292046*ep^4*mtt^4*mWW^2*s^2*t^7 - 370088*ep^5*mtt^4*mWW^2*s^2*t^7 - 169872*ep^6*mtt^4*mWW^2*s^2*t^7 - 10744*mtt^3*mWW^3*s^2*t^7 - 134576*ep*mtt^3*mWW^3*s^2*t^7 - 656332*ep^2*mtt^3*mWW^3*s^2*t^7 - 1571580*ep^3*mtt^3*mWW^3*s^2*t^7 - 1900152*ep^4*mtt^3*mWW^3*s^2*t^7 - 1030272*ep^5*mtt^3*mWW^3*s^2*t^7 - 151056*ep^6*mtt^3*mWW^3*s^2*t^7 + 1788*mtt^2*mWW^4*s^2*t^7 + 7676*ep*mtt^2*mWW^4*s^2*t^7 - 55312*ep^2*mtt^2*mWW^4*s^2*t^7 - 439816*ep^3*mtt^2*mWW^4*s^2*t^7 - 1126192*ep^4*mtt^2*mWW^4*s^2*t^7 - 1277848*ep^5*mtt^2*mWW^4*s^2*t^7 - 550288*ep^6*mtt^2*mWW^4*s^2*t^7 + 13040*mtt*mWW^5*s^2*t^7 + 188242*ep*mtt*mWW^5*s^2*t^7 + 1077200*ep^2*mtt*mWW^5*s^2*t^7 + 3120898*ep^3*mtt*mWW^5*s^2*t^7 + 4846076*ep^4*mtt*mWW^5*s^2*t^7 + 3847144*ep^5*mtt*mWW^5*s^2*t^7 + 1228608*ep^6*mtt*mWW^5*s^2*t^7 - 7286*mWW^6*s^2*t^7 - 101542*ep*mWW^6*s^2*t^7 - 561648*ep^2*mWW^6*s^2*t^7 - 1575026*ep^3*mWW^6*s^2*t^7 - 2367066*ep^4*mWW^6*s^2*t^7 - 1813624*ep^5*mWW^6*s^2*t^7 - 555200*ep^6*mWW^6*s^2*t^7 - 1272*mtt^4*mWW*s^3*t^7 - 17892*ep*mtt^4*mWW*s^3*t^7 - 100320*ep^2*mtt^4*mWW*s^3*t^7 - 286356*ep^3*mtt^4*mWW*s^3*t^7 - 439320*ep^4*mtt^4*mWW*s^3*t^7 - 343752*ep^5*mtt^4*mWW*s^3*t^7 - 107088*ep^6*mtt^4*mWW*s^3*t^7 + 1640*mtt^3*mWW^2*s^3*t^7 + 23128*ep*mtt^3*mWW^2*s^3*t^7 + 132460*ep^2*mtt^3*mWW^2*s^3*t^7 + 394800*ep^3*mtt^3*mWW^2*s^3*t^7 + 644388*ep^4*mtt^3*mWW^2*s^3*t^7 + 544400*ep^5*mtt^3*mWW^2*s^3*t^7 + 185424*ep^6*mtt^3*mWW^2*s^3*t^7 + 2712*mtt^2*mWW^3*s^3*t^7 + 37473*ep*mtt^2*mWW^3*s^3*t^7 + 200363*ep^2*mtt^2*mWW^3*s^3*t^7 + 521301*ep^3*mtt^2*mWW^3*s^3*t^7 + 687389*ep^4*mtt^2*mWW^3*s^3*t^7 + 422610*ep^5*mtt^2*mWW^3*s^3*t^7 + 86312*ep^6*mtt^2*mWW^3*s^3*t^7 - 5256*mtt*mWW^4*s^3*t^7 - 73268*ep*mtt*mWW^4*s^3*t^7 - 401614*ep^2*mtt*mWW^4*s^3*t^7 - 1097256*ep^3*mtt*mWW^4*s^3*t^7 - 1575290*ep^4*mtt*mWW^4*s^3*t^7 - 1123684*ep^5*mtt*mWW^4*s^3*t^7 - 307584*ep^6*mtt*mWW^4*s^3*t^7 + 2176*mWW^5*s^3*t^7 + 30103*ep*mWW^5*s^3*t^7 + 165319*ep^2*mWW^5*s^3*t^7 + 456735*ep^3*mWW^5*s^3*t^7 + 669441*ep^4*mWW^5*s^3*t^7 + 492938*ep^5*mWW^5*s^3*t^7 + 141400*ep^6*mWW^5*s^3*t^7 + 128*mtt^3*mWW*s^4*t^7 + 1824*ep*mtt^3*mWW*s^4*t^7 + 10352*ep^2*mtt^3*mWW*s^4*t^7 + 29904*ep^3*mtt^3*mWW*s^4*t^7 + 46400*ep^4*mtt^3*mWW*s^4*t^7 + 36672*ep^5*mtt^3*mWW*s^4*t^7 + 11520*ep^6*mtt^3*mWW*s^4*t^7 - 384*mtt^2*mWW^2*s^4*t^7 - 5376*ep*mtt^2*mWW^2*s^4*t^7 - 30528*ep^2*mtt^2*mWW^2*s^4*t^7 - 88848*ep^3*mtt^2*mWW^2*s^4*t^7 - 139152*ep^4*mtt^2*mWW^2*s^4*t^7 - 110976*ep^5*mtt^2*mWW^2*s^4*t^7 - 35136*ep^6*mtt^2*mWW^2*s^4*t^7 + 384*mtt*mWW^3*s^4*t^7 + 5208*ep*mtt*mWW^3*s^4*t^7 + 29616*ep^2*mtt*mWW^3*s^4*t^7 + 87096*ep^3*mtt*mWW^3*s^4*t^7 + 138048*ep^4*mtt*mWW^3*s^4*t^7 + 111456*ep^5*mtt*mWW^3*s^4*t^7 + 35712*ep^6*mtt*mWW^3*s^4*t^7 - 128*mWW^4*s^4*t^7 - 1584*ep*mWW^4*s^4*t^7 - 8864*ep^2*mWW^4*s^4*t^7 - 26640*ep^3*mWW^4*s^4*t^7 - 43712*ep^4*mWW^4*s^4*t^7 - 36576*ep^5*mWW^4*s^4*t^7 - 12096*ep^6*mWW^4*s^4*t^7 - 72*mtt^7*t^8 - 876*ep*mtt^7*t^8 - 4248*ep^2*mtt^7*t^8 - 10596*ep^3*mtt^7*t^8 - 14400*ep^4*mtt^7*t^8 - 10128*ep^5*mtt^7*t^8 - 2880*ep^6*mtt^7*t^8 - 1872*mtt^6*mWW*t^8 - 23196*ep*mtt^6*mWW*t^8 - 114756*ep^2*mtt^6*mWW*t^8 - 292068*ep^3*mtt^6*mWW*t^8 - 404724*ep^4*mtt^6*mWW*t^8 - 289896*ep^5*mtt^6*mWW*t^8 - 83808*ep^6*mtt^6*mWW*t^8 + 288*mtt^5*mWW^2*t^8 + 4620*ep*mtt^5*mWW^2*t^8 + 29988*ep^2*mtt^5*mWW^2*t^8 + 100476*ep^3*mtt^5*mWW^2*t^8 + 182820*ep^4*mtt^5*mWW^2*t^8 + 171240*ep^5*mtt^5*mWW^2*t^8 + 64608*ep^6*mtt^5*mWW^2*t^8 + 6798*mtt^4*mWW^3*t^8 + 78003*ep*mtt^4*mWW^3*t^8 + 346977*ep^2*mtt^4*mWW^3*t^8 + 761691*ep^3*mtt^4*mWW^3*t^8 + 850809*ep^4*mtt^4*mWW^3*t^8 + 430026*ep^5*mtt^4*mWW^3*t^8 + 59736*ep^6*mtt^4*mWW^3*t^8 - 2592*mtt^3*mWW^4*t^8 - 20508*ep*mtt^3*mWW^4*t^8 - 32154*ep^2*mtt^3*mWW^4*t^8 + 123696*ep^3*mtt^3*mWW^4*t^8 + 502530*ep^4*mtt^3*mWW^4*t^8 + 639708*ep^5*mtt^3*mWW^4*t^8 + 282960*ep^6*mtt^3*mWW^4*t^8 - 6300*mtt^2*mWW^5*t^8 - 86511*ep*mtt^2*mWW^5*t^8 - 476919*ep^2*mtt^2*mWW^5*t^8 - 1353807*ep^3*mtt^2*mWW^5*t^8 - 2093997*ep^4*mtt^2*mWW^5*t^8 - 1679010*ep^5*mtt^2*mWW^5*t^8 - 546936*ep^6*mtt^2*mWW^5*t^8 + 3480*mtt*mWW^6*t^8 + 44742*ep*mtt*mWW^6*t^8 + 230724*ep^2*mtt*mWW^6*t^8 + 613962*ep^3*mtt*mWW^6*t^8 + 892212*ep^4*mtt*mWW^6*t^8 + 672864*ep^5*mtt*mWW^6*t^8 + 206016*ep^6*mtt*mWW^6*t^8 + 270*mWW^7*t^8 + 3726*ep*mWW^7*t^8 + 20388*ep^2*mWW^7*t^8 + 56646*ep^3*mWW^7*t^8 + 84750*ep^4*mWW^7*t^8 + 65196*ep^5*mWW^7*t^8 + 20304*ep^6*mWW^7*t^8 + 240*mtt^6*s*t^8 + 3088*ep*mtt^6*s*t^8 + 15868*ep^2*mtt^6*s*t^8 + 41816*ep^3*mtt^6*s*t^8 + 59732*ep^4*mtt^6*s*t^8 + 43896*ep^5*mtt^6*s*t^8 + 12960*ep^6*mtt^6*s*t^8 + 4824*mtt^5*mWW*s*t^8 + 62832*ep*mtt^5*mWW*s*t^8 + 326880*ep^2*mtt^5*mWW*s*t^8 + 871536*ep^3*mtt^5*mWW*s*t^8 + 1258488*ep^4*mtt^5*mWW*s*t^8 + 934032*ep^5*mtt^5*mWW*s*t^8 + 278208*ep^6*mtt^5*mWW*s*t^8 - 4914*mtt^4*mWW^2*s*t^8 - 65576*ep*mtt^4*mWW^2*s*t^8 - 352640*ep^2*mtt^4*mWW^2*s*t^8 - 981792*ep^3*mtt^4*mWW^2*s*t^8 - 1496126*ep^4*mtt^4*mWW^2*s*t^8 - 1184408*ep^5*mtt^4*mWW^2*s*t^8 - 380544*ep^6*mtt^4*mWW^2*s*t^8 - 11960*mtt^3*mWW^3*s*t^8 - 148799*ep*mtt^3*mWW^3*s*t^8 - 727801*ep^2*mtt^3*mWW^3*s*t^8 - 1785671*ep^3*mtt^3*mWW^3*s*t^8 - 2301879*ep^4*mtt^3*mWW^3*s*t^8 - 1455570*ep^5*mtt^3*mWW^3*s*t^8 - 340120*ep^6*mtt^3*mWW^3*s*t^8 + 13524*mtt^2*mWW^4*s*t^8 + 165353*ep*mtt^2*mWW^4*s*t^8 + 794795*ep^2*mtt^2*mWW^4*s*t^8 + 1919073*ep^3*mtt^2*mWW^4*s*t^8 + 2437593*ep^4*mtt^2*mWW^4*s*t^8 + 1516534*ep^5*mtt^2*mWW^4*s*t^8 + 344968*ep^6*mtt^2*mWW^4*s*t^8 + 2928*mtt*mWW^5*s*t^8 + 45037*ep*mtt*mWW^5*s*t^8 + 272245*ep^2*mtt*mWW^5*s*t^8 + 829113*ep^3*mtt*mWW^5*s*t^8 + 1352051*ep^4*mtt*mWW^5*s*t^8 + 1130514*ep^5*mtt*mWW^5*s*t^8 + 382552*ep^6*mtt*mWW^5*s*t^8 - 4642*mWW^6*s*t^8 - 61935*ep*mWW^6*s*t^8 - 329347*ep^2*mWW^6*s*t^8 - 894075*ep^3*mWW^6*s*t^8 - 1309859*ep^4*mWW^6*s*t^8 - 984998*ep^5*mWW^6*s*t^8 - 298024*ep^6*mWW^6*s*t^8 - 264*mtt^5*s^2*t^8 - 3548*ep*mtt^5*s^2*t^8 - 18992*ep^2*mtt^5*s^2*t^8 - 51844*ep^3*mtt^5*s^2*t^8 - 76264*ep^4*mtt^5*s^2*t^8 - 57408*ep^5*mtt^5*s^2*t^8 - 17280*ep^6*mtt^5*s^2*t^8 - 3776*mtt^4*mWW*s^2*t^8 - 51260*ep*mtt^4*mWW*s^2*t^8 - 277276*ep^2*mtt^4*mWW*s^2*t^8 - 764140*ep^3*mtt^4*mWW*s^2*t^8 - 1133484*ep^4*mtt^4*mWW*s^2*t^8 - 859440*ep^5*mtt^4*mWW*s^2*t^8 - 260304*ep^6*mtt^4*mWW*s^2*t^8 + 7960*mtt^3*mWW^2*s^2*t^8 + 108092*ep*mtt^3*mWW^2*s^2*t^8 + 586484*ep^2*mtt^3*mWW^2*s^2*t^8 + 1628324*ep^3*mtt^3*mWW^2*s^2*t^8 + 2444668*ep^4*mtt^3*mWW^2*s^2*t^8 + 1884624*ep^5*mtt^3*mWW^2*s^2*t^8 + 583008*ep^6*mtt^3*mWW^2*s^2*t^8 + 1416*mtt^2*mWW^3*s^2*t^8 + 18653*ep*mtt^2*mWW^3*s^2*t^8 + 92761*ep^2*mtt^2*mWW^3*s^2*t^8 + 212749*ep^3*mtt^2*mWW^3*s^2*t^8 + 219271*ep^4*mtt^2*mWW^3*s^2*t^8 + 67862*ep^5*mtt^2*mWW^3*s^2*t^8 - 17352*ep^6*mtt^2*mWW^3*s^2*t^8 - 10288*mtt*mWW^4*s^2*t^8 - 138952*ep*mtt*mWW^4*s^2*t^8 - 742302*ep^2*mtt*mWW^4*s^2*t^8 - 1999756*ep^3*mtt*mWW^4*s^2*t^8 - 2867282*ep^4*mtt*mWW^4*s^2*t^8 - 2075540*ep^5*mtt*mWW^4*s^2*t^8 - 591280*ep^6*mtt*mWW^4*s^2*t^8 + 4952*mWW^5*s^2*t^8 + 66823*ep*mWW^5*s^2*t^8 + 357645*ep^2*mWW^5*s^2*t^8 + 969435*ep^3*mWW^5*s^2*t^8 + 1405507*ep^4*mWW^5*s^2*t^8 + 1034526*ep^5*mWW^5*s^2*t^8 + 301672*ep^6*mWW^5*s^2*t^8 + 96*mtt^4*s^3*t^8 + 1336*ep*mtt^4*s^3*t^8 + 7372*ep^2*mtt^4*s^3*t^8 + 20624*ep^3*mtt^4*s^3*t^8 + 30932*ep^4*mtt^4*s^3*t^8 + 23640*ep^5*mtt^4*s^3*t^8 + 7200*ep^6*mtt^4*s^3*t^8 + 800*mtt^3*mWW*s^3*t^8 + 11200*ep*mtt^3*mWW*s^3*t^8 + 62232*ep^2*mtt^3*mWW*s^3*t^8 + 174992*ep^3*mtt^3*mWW*s^3*t^8 + 263224*ep^4*mtt^3*mWW*s^3*t^8 + 201408*ep^5*mtt^3*mWW*s^3*t^8 + 61344*ep^6*mtt^3*mWW*s^3*t^8 - 2976*mtt^2*mWW^2*s^3*t^8 - 41568*ep*mtt^2*mWW^2*s^3*t^8 - 230664*ep^2*mtt^2*mWW^2*s^3*t^8 - 648288*ep^3*mtt^2*mWW^2*s^3*t^8 - 975240*ep^4*mtt^2*mWW^2*s^3*t^8 - 746544*ep^5*mtt^2*mWW^2*s^3*t^8 - 227520*ep^6*mtt^2*mWW^2*s^3*t^8 + 3168*mtt*mWW^3*s^3*t^8 + 44164*ep*mtt*mWW^3*s^3*t^8 + 244928*ep^2*mtt*mWW^3*s^3*t^8 + 688332*ep^3*mtt*mWW^3*s^3*t^8 + 1035856*ep^4*mtt*mWW^3*s^3*t^8 + 793664*ep^5*mtt*mWW^3*s^3*t^8 + 242208*ep^6*mtt*mWW^3*s^3*t^8 - 1088*mWW^4*s^3*t^8 - 15060*ep*mWW^4*s^3*t^8 - 83292*ep^2*mWW^4*s^3*t^8 - 234148*ep^3*mWW^4*s^3*t^8 - 353188*ep^4*mWW^4*s^3*t^8 - 271592*ep^5*mWW^4*s^3*t^8 - 83232*ep^6*mWW^4*s^3*t^8 + 312*mtt^6*t^9 + 3780*ep*mtt^6*t^9 + 18240*ep^2*mtt^6*t^9 + 45252*ep^3*mtt^6*t^9 + 61152*ep^4*mtt^6*t^9 + 42768*ep^5*mtt^6*t^9 + 12096*ep^6*mtt^6*t^9 + 2016*mtt^5*mWW*t^9 + 24924*ep*mtt^5*mWW*t^9 + 122892*ep^2*mtt^5*mWW*t^9 + 311340*ep^3*mtt^5*mWW*t^9 + 428964*ep^4*mtt^5*mWW*t^9 + 305256*ep^5*mtt^5*mWW*t^9 + 87648*ep^6*mtt^5*mWW*t^9 - 3990*mtt^4*mWW^2*t^9 - 48966*ep*mtt^4*mWW^2*t^9 - 239958*ep^2*mtt^4*mWW^2*t^9 - 605946*ep^3*mtt^4*mWW^2*t^9 - 835428*ep^4*mtt^4*mWW^2*t^9 - 597744*ep^5*mtt^4*mWW^2*t^9 - 173568*ep^6*mtt^4*mWW^2*t^9 - 2232*mtt^3*mWW^3*t^9 - 27246*ep*mtt^3*mWW^3*t^9 - 130914*ep^2*mtt^3*mWW^3*t^9 - 316830*ep^3*mtt^3*mWW^3*t^9 - 405534*ep^4*mtt^3*mWW^3*t^9 - 257340*ep^5*mtt^3*mWW^3*t^9 - 61584*ep^6*mtt^3*mWW^3*t^9 + 5796*mtt^2*mWW^4*t^9 + 69630*ep*mtt^2*mWW^4*t^9 + 330576*ep^2*mtt^2*mWW^4*t^9 + 797442*ep^3*mtt^2*mWW^4*t^9 + 1030812*ep^4*mtt^2*mWW^4*t^9 + 673872*ep^5*mtt^2*mWW^4*t^9 + 172032*ep^6*mtt^2*mWW^4*t^9 - 888*mtt*mWW^5*t^9 - 8958*ep*mtt*mWW^5*t^9 - 32478*ep^2*mtt*mWW^5*t^9 - 48822*ep^3*mtt*mWW^5*t^9 - 15042*ep^4*mtt*mWW^5*t^9 + 32364*ep^5*mtt*mWW^5*t^9 + 24144*ep^6*mtt*mWW^5*t^9 - 1014*mWW^6*t^9 - 13164*ep*mWW^6*t^9 - 68358*ep^2*mWW^6*t^9 - 182436*ep^3*mWW^6*t^9 - 264924*ep^4*mWW^6*t^9 - 199176*ep^5*mWW^6*t^9 - 60768*ep^6*mWW^6*t^9 - 800*mtt^5*s*t^9 - 10240*ep*mtt^5*s*t^9 - 52296*ep^2*mtt^5*s*t^9 - 136856*ep^3*mtt^5*s*t^9 - 194032*ep^4*mtt^5*s*t^9 - 141504*ep^5*mtt^5*s*t^9 - 41472*ep^6*mtt^5*s*t^9 - 2928*mtt^4*mWW*s*t^9 - 38164*ep*mtt^4*mWW*s*t^9 - 198240*ep^2*mtt^4*mWW*s*t^9 - 526276*ep^3*mtt^4*mWW*s*t^9 - 754824*ep^4*mtt^4*mWW*s*t^9 - 555520*ep^5*mtt^4*mWW*s*t^9 - 163968*ep^6*mtt^4*mWW*s*t^9 + 9752*mtt^3*mWW^2*s*t^9 + 126316*ep*mtt^3*mWW^2*s*t^9 + 652972*ep^2*mtt^3*mWW^2*s*t^9 + 1729028*ep^3*mtt^3*mWW^2*s*t^9 + 2479660*ep^4*mtt^3*mWW^2*s*t^9 + 1829152*ep^5*mtt^3*mWW^2*s*t^9 + 542400*ep^6*mtt^3*mWW^2*s*t^9 - 3688*mtt^2*mWW^3*s*t^9 - 47527*ep*mtt^2*mWW^3*s*t^9 - 246311*ep^2*mtt^2*mWW^3*s*t^9 - 660951*ep^3*mtt^2*mWW^3*s*t^9 - 971737*ep^4*mtt^2*mWW^3*s*t^9 - 742850*ep^5*mtt^2*mWW^3*s*t^9 - 230456*ep^6*mtt^2*mWW^3*s*t^9 - 6168*mtt*mWW^4*s*t^9 - 79930*ep*mtt*mWW^4*s*t^9 - 410882*ep^2*mtt*mWW^4*s*t^9 - 1072738*ep^3*mtt*mWW^4*s*t^9 - 1501910*ep^4*mtt*mWW^4*s*t^9 - 1069924*ep^5*mtt*mWW^4*s*t^9 - 302768*ep^6*mtt*mWW^4*s*t^9 + 3832*mWW^5*s*t^9 + 49545*ep*mWW^5*s*t^9 + 254757*ep^2*mWW^5*s*t^9 + 667793*ep^3*mWW^5*s*t^9 + 942843*ep^4*mWW^5*s*t^9 + 680646*ep^5*mWW^5*s*t^9 + 196264*ep^6*mWW^5*s*t^9 + 616*mtt^4*s^2*t^9 + 8220*ep*mtt^4*s^2*t^9 + 43624*ep^2*mtt^4*s^2*t^9 + 117900*ep^3*mtt^4*s^2*t^9 + 171544*ep^4*mtt^4*s^2*t^9 + 127680*ep^5*mtt^4*s^2*t^9 + 38016*ep^6*mtt^4*s^2*t^9 + 416*mtt^3*mWW*s^2*t^9 + 5856*ep*mtt^3*mWW*s^2*t^9 + 32648*ep^2*mtt^3*mWW*s^2*t^9 + 91680*ep^3*mtt^3*mWW*s^2*t^9 + 137144*ep^4*mtt^3*mWW*s^2*t^9 + 104064*ep^5*mtt^3*mWW*s^2*t^9 + 31392*ep^6*mtt^3*mWW*s^2*t^9 - 4944*mtt^2*mWW^2*s^2*t^9 - 66888*ep*mtt^2*mWW^2*s^2*t^9 - 359688*ep^2*mtt^2*mWW^2*s^2*t^9 - 982440*ep^3*mtt^2*mWW^2*s^2*t^9 - 1440696*ep^4*mtt^2*mWW^2*s^2*t^9 - 1078272*ep^5*mtt^2*mWW^2*s^2*t^9 - 322272*ep^6*mtt^2*mWW^2*s^2*t^9 + 6176*mtt*mWW^3*s^2*t^9 + 83296*ep*mtt*mWW^3*s^2*t^9 + 446632*ep^2*mtt*mWW^3*s^2*t^9 + 1217232*ep^3*mtt*mWW^3*s^2*t^9 + 1782408*ep^4*mtt*mWW^3*s^2*t^9 + 1332992*ep^5*mtt*mWW^3*s^2*t^9 + 398304*ep^6*mtt*mWW^3*s^2*t^9 - 2264*mWW^4*s^2*t^9 - 30460*ep*mWW^4*s^2*t^9 - 163024*ep^2*mWW^4*s^2*t^9 - 443868*ep^3*mWW^4*s^2*t^9 - 649872*ep^4*mWW^4*s^2*t^9 - 486272*ep^5*mWW^4*s^2*t^9 - 145440*ep^6*mWW^4*s^2*t^9 - 128*mtt^3*s^3*t^9 - 1760*ep*mtt^3*s^3*t^9 - 9568*ep^2*mtt^3*s^3*t^9 - 26296*ep^3*mtt^3*s^3*t^9 - 38664*ep^4*mtt^3*s^3*t^9 - 28944*ep^5*mtt^3*s^3*t^9 - 8640*ep^6*mtt^3*s^3*t^9 + 384*mtt^2*mWW*s^3*t^9 + 5280*ep*mtt^2*mWW*s^3*t^9 + 28704*ep^2*mtt^2*mWW*s^3*t^9 + 78888*ep^3*mtt^2*mWW*s^3*t^9 + 115992*ep^4*mtt^2*mWW*s^3*t^9 + 86832*ep^5*mtt^2*mWW*s^3*t^9 + 25920*ep^6*mtt^2*mWW*s^3*t^9 - 384*mtt*mWW^2*s^3*t^9 - 5280*ep*mtt*mWW^2*s^3*t^9 - 28704*ep^2*mtt*mWW^2*s^3*t^9 - 78888*ep^3*mtt*mWW^2*s^3*t^9 - 115992*ep^4*mtt*mWW^2*s^3*t^9 - 86832*ep^5*mtt*mWW^2*s^3*t^9 - 25920*ep^6*mtt*mWW^2*s^3*t^9 + 128*mWW^3*s^3*t^9 + 1760*ep*mWW^3*s^3*t^9 + 9568*ep^2*mWW^3*s^3*t^9 + 26296*ep^3*mWW^3*s^3*t^9 + 38664*ep^4*mWW^3*s^3*t^9 + 28944*ep^5*mWW^3*s^3*t^9 + 8640*ep^6*mWW^3*s^3*t^9 - 504*mtt^5*t^10 - 6084*ep*mtt^5*t^10 - 29232*ep^2*mtt^5*t^10 - 72180*ep^3*mtt^5*t^10 - 97056*ep^4*mtt^5*t^10 - 67536*ep^5*mtt^5*t^10 - 19008*ep^6*mtt^5*t^10 - 456*mtt^4*mWW*t^10 - 5796*ep*mtt^4*mWW*t^10 - 29340*ep^2*mtt^4*mWW*t^10 - 75972*ep^3*mtt^4*mWW*t^10 - 106428*ep^4*mtt^4*mWW*t^10 - 76632*ep^5*mtt^4*mWW*t^10 - 22176*ep^6*mtt^4*mWW*t^10 + 3384*mtt^3*mWW^2*t^10 + 41412*ep*mtt^3*mWW^2*t^10 + 201840*ep^2*mtt^3*mWW^2*t^10 + 505116*ep^3*mtt^3*mWW^2*t^10 + 687288*ep^4*mtt^3*mWW^2*t^10 + 483072*ep^5*mtt^3*mWW^2*t^10 + 137088*ep^6*mtt^3*mWW^2*t^10 - 2376*mtt^2*mWW^3*t^10 - 28623*ep*mtt^2*mWW^3*t^10 - 137229*ep^2*mtt^2*mWW^3*t^10 - 338163*ep^3*mtt^2*mWW^3*t^10 - 453915*ep^4*mtt^2*mWW^3*t^10 - 315414*ep^5*mtt^2*mWW^3*t^10 - 88680*ep^6*mtt^2*mWW^3*t^10 - 1056*mtt*mWW^4*t^10 - 13386*ep*mtt*mWW^4*t^10 - 67542*ep^2*mtt*mWW^4*t^10 - 174234*ep^3*mtt*mWW^4*t^10 - 243042*ep^4*mtt*mWW^4*t^10 - 174180*ep^5*mtt*mWW^4*t^10 - 50160*ep^6*mtt*mWW^4*t^10 + 1008*mWW^5*t^10 + 12477*ep*mWW^5*t^10 + 61503*ep^2*mWW^5*t^10 + 155433*ep^3*mWW^5*t^10 + 213153*ep^4*mWW^5*t^10 + 150690*ep^5*mWW^5*t^10 + 42936*ep^6*mWW^5*t^10 + 880*mtt^4*s*t^10 + 11216*ep*mtt^4*s*t^10 + 56988*ep^2*mtt^4*s*t^10 + 148264*ep^3*mtt^4*s*t^10 + 208868*ep^4*mtt^4*s*t^10 + 151320*ep^5*mtt^4*s*t^10 + 44064*ep^6*mtt^4*s*t^10 - 832*mtt^3*mWW*s*t^10 - 10384*ep*mtt^3*mWW*s*t^10 - 51752*ep^2*mtt^3*mWW*s*t^10 - 132608*ep^3*mtt^3*mWW*s*t^10 - 184824*ep^4*mtt^3*mWW*s*t^10 - 133008*ep^5*mtt^3*mWW*s*t^10 - 38592*ep^6*mtt^3*mWW*s*t^10 - 2784*mtt^2*mWW^2*s*t^10 - 36144*ep*mtt^2*mWW^2*s*t^10 - 186672*ep^2*mtt^2*mWW^2*s*t^10 - 491760*ep^3*mtt^2*mWW^2*s*t^10 - 698736*ep^4*mtt^2*mWW^2*s*t^10 - 508896*ep^5*mtt^2*mWW^2*s*t^10 - 148608*ep^6*mtt^2*mWW^2*s*t^10 + 4544*mtt*mWW^3*s*t^10 + 58558*ep*mtt*mWW^3*s*t^10 + 300492*ep^2*mtt*mWW^3*s*t^10 + 787826*ep^3*mtt*mWW^3*s*t^10 + 1115908*ep^4*mtt*mWW^3*s*t^10 + 811296*ep^5*mtt*mWW^3*s*t^10 + 236736*ep^6*mtt*mWW^3*s*t^10 - 1808*mWW^4*s*t^10 - 23246*ep*mWW^4*s*t^10 - 119056*ep^2*mWW^4*s*t^10 - 311722*ep^3*mWW^4*s*t^10 - 441216*ep^4*mWW^4*s*t^10 - 320712*ep^5*mWW^4*s*t^10 - 93600*ep^6*mWW^4*s*t^10 - 352*mtt^3*s^2*t^10 - 4672*ep*mtt^3*s^2*t^10 - 24632*ep^2*mtt^3*s^2*t^10 - 66056*ep^3*mtt^3*s^2*t^10 - 95280*ep^4*mtt^3*s^2*t^10 - 70272*ep^5*mtt^3*s^2*t^10 - 20736*ep^6*mtt^3*s^2*t^10 + 1056*mtt^2*mWW*s^2*t^10 + 14016*ep*mtt^2*mWW*s^2*t^10 + 73896*ep^2*mtt^2*mWW*s^2*t^10 + 198168*ep^3*mtt^2*mWW*s^2*t^10 + 285840*ep^4*mtt^2*mWW*s^2*t^10 + 210816*ep^5*mtt^2*mWW*s^2*t^10 + 62208*ep^6*mtt^2*mWW*s^2*t^10 - 1056*mtt*mWW^2*s^2*t^10 - 14016*ep*mtt*mWW^2*s^2*t^10 - 73896*ep^2*mtt*mWW^2*s^2*t^10 - 198168*ep^3*mtt*mWW^2*s^2*t^10 - 285840*ep^4*mtt*mWW^2*s^2*t^10 - 210816*ep^5*mtt*mWW^2*s^2*t^10 - 62208*ep^6*mtt*mWW^2*s^2*t^10 + 352*mWW^3*s^2*t^10 + 4672*ep*mWW^3*s^2*t^10 + 24632*ep^2*mWW^3*s^2*t^10 + 66056*ep^3*mWW^3*s^2*t^10 + 95280*ep^4*mWW^3*s^2*t^10 + 70272*ep^5*mWW^3*s^2*t^10 + 20736*ep^6*mWW^3*s^2*t^10 + 360*mtt^4*t^11 + 4332*ep*mtt^4*t^11 + 20736*ep^2*mtt^4*t^11 + 50988*ep^3*mtt^4*t^11 + 68256*ep^4*mtt^4*t^11 + 47280*ep^5*mtt^4*t^11 + 13248*ep^6*mtt^4*t^11 - 576*mtt^3*mWW*t^11 - 6864*ep*mtt^3*mWW*t^11 - 32520*ep^2*mtt^3*mWW*t^11 - 79200*ep^3*mtt^3*mWW*t^11 - 105144*ep^4*mtt^3*mWW*t^11 - 72336*ep^5*mtt^3*mWW*t^11 - 20160*ep^6*mtt^3*mWW*t^11 - 432*mtt^2*mWW^2*t^11 - 5400*ep*mtt^2*mWW^2*t^11 - 26856*ep^2*mtt^2*mWW^2*t^11 - 68328*ep^3*mtt^2*mWW^2*t^11 - 94104*ep^4*mtt^2*mWW^2*t^11 - 66672*ep^5*mtt^2*mWW^2*t^11 - 19008*ep^6*mtt^2*mWW^2*t^11 + 1152*mtt*mWW^3*t^11 + 14064*ep*mtt*mWW^3*t^11 + 68328*ep^2*mtt*mWW^3*t^11 + 170304*ep^3*mtt*mWW^3*t^11 + 230616*ep^4*mtt*mWW^3*t^11 + 161232*ep^5*mtt*mWW^3*t^11 + 45504*ep^6*mtt*mWW^3*t^11 - 504*mWW^4*t^11 - 6132*ep*mWW^4*t^11 - 29688*ep^2*mWW^4*t^11 - 73764*ep^3*mWW^4*t^11 - 99624*ep^4*mWW^4*t^11 - 69504*ep^5*mWW^4*t^11 - 19584*ep^6*mWW^4*t^11 - 320*mtt^3*s*t^11 - 4064*ep*mtt^3*s*t^11 - 20560*ep^2*mtt^3*s*t^11 - 53224*ep^3*mtt^3*s*t^11 - 74568*ep^4*mtt^3*s*t^11 - 53712*ep^5*mtt^3*s*t^11 - 15552*ep^6*mtt^3*s*t^11 + 960*mtt^2*mWW*s*t^11 + 12192*ep*mtt^2*mWW*s*t^11 + 61680*ep^2*mtt^2*mWW*s*t^11 + 159672*ep^3*mtt^2*mWW*s*t^11 + 223704*ep^4*mtt^2*mWW*s*t^11 + 161136*ep^5*mtt^2*mWW*s*t^11 + 46656*ep^6*mtt^2*mWW*s*t^11 - 960*mtt*mWW^2*s*t^11 - 12192*ep*mtt*mWW^2*s*t^11 - 61680*ep^2*mtt*mWW^2*s*t^11 - 159672*ep^3*mtt*mWW^2*s*t^11 - 223704*ep^4*mtt*mWW^2*s*t^11 - 161136*ep^5*mtt*mWW^2*s*t^11 - 46656*ep^6*mtt*mWW^2*s*t^11 + 320*mWW^3*s*t^11 + 4064*ep*mWW^3*s*t^11 + 20560*ep^2*mWW^3*s*t^11 + 53224*ep^3*mWW^3*s*t^11 + 74568*ep^4*mWW^3*s*t^11 + 53712*ep^5*mWW^3*s*t^11 + 15552*ep^6*mWW^3*s*t^11 - 96*mtt^3*t^12 - 1152*ep*mtt^3*t^12 - 5496*ep^2*mtt^3*t^12 - 13464*ep^3*mtt^3*t^12 - 17952*ep^4*mtt^3*t^12 - 12384*ep^5*mtt^3*t^12 - 3456*ep^6*mtt^3*t^12 + 288*mtt^2*mWW*t^12 + 3456*ep*mtt^2*mWW*t^12 + 16488*ep^2*mtt^2*mWW*t^12 + 40392*ep^3*mtt^2*mWW*t^12 + 53856*ep^4*mtt^2*mWW*t^12 + 37152*ep^5*mtt^2*mWW*t^12 + 10368*ep^6*mtt^2*mWW*t^12 - 288*mtt*mWW^2*t^12 - 3456*ep*mtt*mWW^2*t^12 - 16488*ep^2*mtt*mWW^2*t^12 - 40392*ep^3*mtt*mWW^2*t^12 - 53856*ep^4*mtt*mWW^2*t^12 - 37152*ep^5*mtt*mWW^2*t^12 - 10368*ep^6*mtt*mWW^2*t^12 + 96*mWW^3*t^12 + 1152*ep*mWW^3*t^12 + 5496*ep^2*mWW^3*t^12 + 13464*ep^3*mWW^3*t^12 + 17952*ep^4*mWW^3*t^12 + 12384*ep^5*mWW^3*t^12 + 3456*ep^6*mWW^3*t^12))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(-144*ep*mtt^10*mWW^7*s^4 - 696*ep^2*mtt^10*mWW^7*s^4 + 1088*ep^3*mtt^10*mWW^7*s^4 + 9656*ep^4*mtt^10*mWW^7*s^4 + 15376*ep^5*mtt^10*mWW^7*s^4 + 7360*ep^6*mtt^10*mWW^7*s^4 + 792*ep*mtt^9*mWW^8*s^4 + 4140*ep^2*mtt^9*mWW^8*s^4 - 5264*ep^3*mtt^9*mWW^8*s^4 - 54476*ep^4*mtt^9*mWW^8*s^4 - 89032*ep^5*mtt^9*mWW^8*s^4 - 43168*ep^6*mtt^9*mWW^8*s^4 - 1784*ep*mtt^8*mWW^9*s^4 - 10296*ep^2*mtt^8*mWW^9*s^4 + 9128*ep^3*mtt^8*mWW^9*s^4 + 124648*ep^4*mtt^8*mWW^9*s^4 + 210912*ep^5*mtt^8*mWW^9*s^4 + 103904*ep^6*mtt^8*mWW^9*s^4 + 2072*ep*mtt^7*mWW^10*s^4 + 13688*ep^2*mtt^7*mWW^10*s^4 - 4392*ep^3*mtt^7*mWW^10*s^4 - 141864*ep^4*mtt^7*mWW^10*s^4 - 253760*ep^5*mtt^7*mWW^10*s^4 - 127904*ep^6*mtt^7*mWW^10*s^4 - 1240*ep*mtt^6*mWW^11*s^4 - 10184*ep^2*mtt^6*mWW^11*s^4 - 6936*ep^3*mtt^6*mWW^11*s^4 + 70136*ep^4*mtt^6*mWW^11*s^4 + 144640*ep^5*mtt^6*mWW^11*s^4 + 76512*ep^6*mtt^6*mWW^11*s^4 + 264*ep*mtt^5*mWW^12*s^4 + 3856*ep^2*mtt^5*mWW^12*s^4 + 12472*ep^3*mtt^5*mWW^12*s^4 + 11264*ep^4*mtt^5*mWW^12*s^4 - 3856*ep^5*mtt^5*mWW^12*s^4 - 6240*ep^6*mtt^5*mWW^12*s^4 + 88*ep*mtt^4*mWW^13*s^4 - 360*ep^2*mtt^4*mWW^13*s^4 - 8776*ep^3*mtt^4*mWW^13*s^4 - 32264*ep^4*mtt^4*mWW^13*s^4 - 43488*ep^5*mtt^4*mWW^13*s^4 - 19552*ep^6*mtt^4*mWW^13*s^4 - 56*ep*mtt^3*mWW^14*s^4 - 184*ep^2*mtt^3*mWW^14*s^4 + 3272*ep^3*mtt^3*mWW^14*s^4 + 15912*ep^4*mtt^3*mWW^14*s^4 + 23808*ep^5*mtt^3*mWW^14*s^4 + 11296*ep^6*mtt^3*mWW^14*s^4 + 8*ep*mtt^2*mWW^15*s^4 + 32*ep^2*mtt^2*mWW^15*s^4 - 648*ep^3*mtt^2*mWW^15*s^4 - 3216*ep^4*mtt^2*mWW^15*s^4 - 4880*ep^5*mtt^2*mWW^15*s^4 - 2336*ep^6*mtt^2*mWW^15*s^4 + 4*ep^2*mtt*mWW^16*s^4 + 56*ep^3*mtt*mWW^16*s^4 + 204*ep^4*mtt*mWW^16*s^4 + 280*ep^5*mtt*mWW^16*s^4 + 128*ep^6*mtt*mWW^16*s^4 + 792*ep*mtt^9*mWW^7*s^5 + 3972*ep^2*mtt^9*mWW^7*s^5 - 5576*ep^3*mtt^9*mWW^7*s^5 - 55012*ep^4*mtt^9*mWW^7*s^5 - 90416*ep^5*mtt^9*mWW^7*s^5 - 44160*ep^6*mtt^9*mWW^7*s^5 - 3780*ep*mtt^8*mWW^8*s^5 - 20886*ep^2*mtt^8*mWW^8*s^5 + 22170*ep^3*mtt^8*mWW^8*s^5 + 272294*ep^4*mtt^8*mWW^8*s^5 + 462586*ep^5*mtt^8*mWW^8*s^5 + 229568*ep^6*mtt^8*mWW^8*s^5 + 7316*ep*mtt^7*mWW^9*s^5 + 45384*ep^2*mtt^7*mWW^9*s^5 - 28416*ep^3*mtt^7*mWW^9*s^5 - 536880*ep^4*mtt^7*mWW^9*s^5 - 951508*ep^5*mtt^7*mWW^9*s^5 - 481112*ep^6*mtt^7*mWW^9*s^5 - 7204*ep*mtt^6*mWW^10*s^5 - 51816*ep^2*mtt^6*mWW^10*s^5 - 448*ep^3*mtt^6*mWW^10*s^5 + 505184*ep^4*mtt^6*mWW^10*s^5 + 958788*ep^5*mtt^6*mWW^10*s^5 + 497768*ep^6*mtt^6*mWW^10*s^5 + 3524*ep*mtt^5*mWW^11*s^5 + 32064*ep^2*mtt^5*mWW^11*s^5 + 38720*ep^3*mtt^5*mWW^11*s^5 - 167176*ep^4*mtt^5*mWW^11*s^5 - 399108*ep^5*mtt^5*mWW^11*s^5 - 221752*ep^6*mtt^5*mWW^11*s^5 - 428*ep*mtt^4*mWW^12*s^5 - 9204*ep^2*mtt^4*mWW^12*s^5 - 45868*ep^3*mtt^4*mWW^12*s^5 - 95508*ep^4*mtt^4*mWW^12*s^5 - 89000*ep^5*mtt^4*mWW^12*s^5 - 30584*ep^6*mtt^4*mWW^12*s^5 - 356*ep*mtt^3*mWW^13*s^5 + 24*ep^2*mtt^3*mWW^13*s^5 + 26656*ep^3*mtt^3*mWW^13*s^5 + 113456*ep^4*mtt^3*mWW^13*s^5 + 164228*ep^5*mtt^3*mWW^13*s^5 + 77048*ep^6*mtt^3*mWW^13*s^5 + 148*ep*mtt^2*mWW^14*s^5 + 504*ep^2*mtt^2*mWW^14*s^5 - 8528*ep^3*mtt^2*mWW^14*s^5 - 42640*ep^4*mtt^2*mWW^14*s^5 - 65188*ep^5*mtt^2*mWW^14*s^5 - 31432*ep^6*mtt^2*mWW^14*s^5 - 12*ep*mtt*mWW^15*s^5 - 36*ep^2*mtt*mWW^15*s^5 + 1384*ep^3*mtt*mWW^15*s^5 + 6636*ep^4*mtt*mWW^15*s^5 + 10116*ep^5*mtt*mWW^15*s^5 + 4888*ep^6*mtt*mWW^15*s^5 - 6*ep^2*mWW^16*s^5 - 94*ep^3*mWW^16*s^5 - 354*ep^4*mWW^16*s^5 - 498*ep^5*mWW^16*s^5 - 232*ep^6*mWW^16*s^5 - 1728*ep*mtt^8*mWW^7*s^6 - 9216*ep^2*mtt^8*mWW^7*s^6 + 10608*ep^3*mtt^8*mWW^7*s^6 + 127296*ep^4*mtt^8*mWW^7*s^6 + 219600*ep^5*mtt^8*mWW^7*s^6 + 110400*ep^6*mtt^8*mWW^7*s^6 + 6984*ep*mtt^7*mWW^8*s^6 + 41820*ep^2*mtt^7*mWW^8*s^6 - 31744*ep^3*mtt^7*mWW^8*s^6 - 539260*ep^4*mtt^7*mWW^8*s^6 - 969320*ep^5*mtt^7*mWW^8*s^6 - 496640*ep^6*mtt^7*mWW^8*s^6 - 11280*ep*mtt^6*mWW^9*s^6 - 76660*ep^2*mtt^6*mWW^9*s^6 + 21304*ep^3*mtt^6*mWW^9*s^6 + 879972*ep^4*mtt^6*mWW^9*s^6 + 1663784*ep^5*mtt^6*mWW^9*s^6 + 870496*ep^6*mtt^6*mWW^9*s^6 + 8888*ep*mtt^5*mWW^10*s^6 + 70588*ep^2*mtt^5*mWW^10*s^6 + 33200*ep^3*mtt^5*mWW^10*s^6 - 617276*ep^4*mtt^5*mWW^10*s^6 - 1281256*ep^5*mtt^5*mWW^10*s^6 - 692480*ep^6*mtt^5*mWW^10*s^6 - 2848*ep*mtt^4*mWW^11*s^6 - 31412*ep^2*mtt^4*mWW^11*s^6 - 72824*ep^3*mtt^4*mWW^11*s^6 + 33348*ep^4*mtt^4*mWW^11*s^6 + 224520*ep^5*mtt^4*mWW^11*s^6 + 146912*ep^6*mtt^4*mWW^11*s^6 - 456*ep*mtt^3*mWW^12*s^6 + 3572*ep^2*mtt^3*mWW^12*s^6 + 60064*ep^3*mtt^3*mWW^12*s^6 + 221292*ep^4*mtt^3*mWW^12*s^6 + 306824*ep^5*mtt^3*mWW^12*s^6 + 141568*ep^6*mtt^3*mWW^12*s^6 + 496*ep*mtt^2*mWW^13*s^6 + 1604*ep^2*mtt^2*mWW^13*s^6 - 25208*ep^3*mtt^2*mWW^13*s^6 - 130612*ep^4*mtt^2*mWW^13*s^6 - 204872*ep^5*mtt^2*mWW^13*s^6 - 100576*ep^6*mtt^2*mWW^13*s^6 - 56*ep*mtt*mWW^14*s^6 - 268*ep^2*mtt*mWW^14*s^6 + 5040*ep^3*mtt*mWW^14*s^6 + 26956*ep^4*mtt*mWW^14*s^6 + 43208*ep^5*mtt*mWW^14*s^6 + 21504*ep^6*mtt*mWW^14*s^6 - 28*ep^2*mWW^15*s^6 - 440*ep^3*mWW^15*s^6 - 1716*ep^4*mWW^15*s^6 - 2488*ep^5*mWW^15*s^6 - 1184*ep^6*mWW^15*s^6 + 1800*ep*mtt^7*mWW^7*s^7 + 10860*ep^2*mtt^7*mWW^7*s^7 - 7480*ep^3*mtt^7*mWW^7*s^7 - 149260*ep^4*mtt^7*mWW^7*s^7 - 279920*ep^5*mtt^7*mWW^7*s^7 - 147200*ep^6*mtt^7*mWW^7*s^7 - 5976*ep*mtt^6*mWW^8*s^7 - 41064*ep^2*mtt^6*mWW^8*s^7 + 10604*ep^3*mtt^6*mWW^8*s^7 + 522840*ep^4*mtt^6*mWW^8*s^7 + 1031388*ep^5*mtt^6*mWW^8*s^7 + 554240*ep^6*mtt^6*mWW^8*s^7 + 7792*ep*mtt^5*mWW^9*s^7 + 60180*ep^2*mtt^5*mWW^9*s^7 + 15264*ep^3*mtt^5*mWW^9*s^7 - 662308*ep^4*mtt^5*mWW^9*s^7 - 1388848*ep^5*mtt^5*mWW^9*s^7 - 763664*ep^6*mtt^5*mWW^9*s^7 - 4400*ep*mtt^4*mWW^10*s^7 - 39968*ep^2*mtt^4*mWW^10*s^7 - 50588*ep^3*mtt^4*mWW^10*s^7 + 266944*ep^4*mtt^4*mWW^10*s^7 + 670780*ep^5*mtt^4*mWW^10*s^7 + 388816*ep^6*mtt^4*mWW^10*s^7 + 232*ep*mtt^3*mWW^11*s^7 + 8660*ep^2*mtt^3*mWW^11*s^7 + 55848*ep^3*mtt^3*mWW^11*s^7 + 145772*ep^4*mtt^3*mWW^11*s^7 + 165520*ep^5*mtt^3*mWW^11*s^7 + 67168*ep^6*mtt^3*mWW^11*s^7 + 648*ep*mtt^2*mWW^12*s^7 + 1976*ep^2*mtt^2*mWW^12*s^7 - 29900*ep^3*mtt^2*mWW^12*s^7 - 165000*ep^4*mtt^2*mWW^12*s^7 - 270316*ep^5*mtt^2*mWW^12*s^7 - 136544*ep^6*mtt^2*mWW^12*s^7 - 96*ep*mtt*mWW^13*s^7 - 596*ep^2*mtt*mWW^13*s^7 + 7024*ep^3*mtt*mWW^13*s^7 + 44228*ep^4*mtt*mWW^13*s^7 + 76304*ep^5*mtt*mWW^13*s^7 + 39600*ep^6*mtt*mWW^13*s^7 - 48*ep^2*mWW^14*s^7 - 772*ep^3*mWW^14*s^7 - 3216*ep^4*mWW^14*s^7 - 4908*ep^5*mWW^14*s^7 - 2416*ep^6*mWW^14*s^7 - 720*ep*mtt^6*mWW^7*s^8 - 6360*ep^2*mtt^6*mWW^7*s^8 - 2720*ep^3*mtt^6*mWW^7*s^8 + 86360*ep^4*mtt^6*mWW^7*s^8 + 193840*ep^5*mtt^6*mWW^7*s^8 + 110400*ep^6*mtt^6*mWW^7*s^8 + 1944*ep*mtt^5*mWW^8*s^8 + 18876*ep^2*mtt^5*mWW^8*s^8 + 15864*ep^3*mtt^5*mWW^8*s^8 - 237980*ep^4*mtt^5*mWW^8*s^8 - 567952*ep^5*mtt^5*mWW^8*s^8 - 331040*ep^6*mtt^5*mWW^8*s^8 - 2104*ep*mtt^4*mWW^9*s^8 - 20024*ep^2*mtt^4*mWW^9*s^8 - 26032*ep^3*mtt^4*mWW^9*s^8 + 207272*ep^4*mtt^4*mWW^9*s^8 + 535960*ep^5*mtt^4*mWW^9*s^8 + 320576*ep^6*mtt^4*mWW^9*s^8 + 616*ep*mtt^3*mWW^10*s^8 + 7088*ep^2*mtt^3*mWW^10*s^8 + 24040*ep^3*mtt^3*mWW^10*s^8 + 4576*ep^4*mtt^3*mWW^10*s^8 - 61600*ep^5*mtt^3*mWW^10*s^8 - 48608*ep^6*mtt^3*mWW^10*s^8 + 328*ep*mtt^2*mWW^11*s^8 + 1008*ep^2*mtt^2*mWW^11*s^8 - 14072*ep^3*mtt^2*mWW^11*s^8 - 90592*ep^4*mtt^2*mWW^11*s^8 - 161440*ep^5*mtt^2*mWW^11*s^8 - 85600*ep^6*mtt^2*mWW^11*s^8 - 64*ep*mtt*mWW^12*s^8 - 556*ep^2*mtt*mWW^12*s^8 + 3488*ep^3*mtt*mWW^12*s^8 + 33148*ep^4*mtt*mWW^12*s^8 + 65904*ep^5*mtt*mWW^12*s^8 + 36736*ep^6*mtt*mWW^12*s^8 - 32*ep^2*mWW^13*s^8 - 568*ep^3*mWW^13*s^8 - 2784*ep^4*mWW^13*s^8 - 4712*ep^5*mWW^13*s^8 - 2464*ep^6*mWW^13*s^8 - 216*ep*mtt^5*mWW^7*s^9 + 1116*ep^2*mtt^5*mWW^7*s^9 + 7752*ep^3*mtt^5*mWW^7*s^9 - 14076*ep^4*mtt^5*mWW^7*s^9 - 64656*ep^5*mtt^5*mWW^7*s^9 - 44160*ep^6*mtt^5*mWW^7*s^9 + 252*ep*mtt^4*mWW^8*s^9 - 2094*ep^2*mtt^4*mWW^8*s^9 - 15782*ep^3*mtt^4*mWW^8*s^9 + 29086*ep^4*mtt^4*mWW^8*s^9 + 139610*ep^5*mtt^4*mWW^8*s^9 + 97088*ep^6*mtt^4*mWW^8*s^9 + 84*ep*mtt^3*mWW^9*s^9 + 1048*ep^2*mtt^3*mWW^9*s^9 + 8024*ep^3*mtt^3*mWW^9*s^9 - 12096*ep^4*mtt^3*mWW^9*s^9 - 69164*ep^5*mtt^3*mWW^9*s^9 - 50008*ep^6*mtt^3*mWW^9*s^9 + 4*ep*mtt^2*mWW^10*s^9 + 332*ep^2*mtt^2*mWW^10*s^9 - 476*ep^3*mtt^2*mWW^10*s^9 - 15508*ep^4*mtt^2*mWW^10*s^9 - 35432*ep^5*mtt^2*mWW^10*s^9 - 20728*ep^6*mtt^2*mWW^10*s^9 + 4*ep*mtt*mWW^11*s^9 - 148*ep^2*mtt*mWW^11*s^9 - 864*ep^3*mtt*mWW^11*s^9 + 8380*ep^4*mtt*mWW^11*s^9 + 26108*ep^5*mtt*mWW^11*s^9 + 17016*ep^6*mtt*mWW^11*s^9 + 2*ep^2*mWW^12*s^9 - 62*ep^3*mWW^12*s^9 - 906*ep^4*mWW^12*s^9 - 2098*ep^5*mWW^12*s^9 - 1256*ep^6*mWW^12*s^9 + 288*ep*mtt^4*mWW^7*s^10 + 528*ep^2*mtt^4*mWW^7*s^10 - 4624*ep^3*mtt^4*mWW^7*s^10 - 7888*ep^4*mtt^4*mWW^7*s^10 + 4336*ep^5*mtt^4*mWW^7*s^10 + 7360*ep^6*mtt^4*mWW^7*s^10 - 216*ep*mtt^3*mWW^8*s^10 - 948*ep^2*mtt^3*mWW^8*s^10 + 4104*ep^3*mtt^3*mWW^8*s^10 + 8276*ep^4*mtt^3*mWW^8*s^10 - 6608*ep^5*mtt^3*mWW^8*s^10 - 10048*ep^6*mtt^3*mWW^8*s^10 - 32*ep*mtt^2*mWW^9*s^10 + 324*ep^2*mtt^2*mWW^9*s^10 + 1072*ep^3*mtt^2*mWW^9*s^10 + 492*ep^4*mtt^2*mWW^9*s^10 - 416*ep^5*mtt^2*mWW^9*s^10 - 192*ep^6*mtt^2*mWW^9*s^10 + 24*ep*mtt*mWW^10*s^10 + 84*ep^2*mtt*mWW^10*s^10 - 1384*ep^3*mtt*mWW^10*s^10 - 2164*ep^4*mtt*mWW^10*s^10 + 2416*ep^5*mtt*mWW^10*s^10 + 3136*ep^6*mtt*mWW^10*s^10 + 12*ep^2*mWW^11*s^10 + 128*ep^3*mWW^11*s^10 + 132*ep^4*mWW^11*s^10 - 240*ep^5*mWW^11*s^10 - 256*ep^6*mWW^11*s^10 - 72*ep*mtt^3*mWW^7*s^11 - 204*ep^2*mtt^3*mWW^7*s^11 + 952*ep^3*mtt^3*mWW^7*s^11 + 2924*ep^4*mtt^3*mWW^7*s^11 + 1840*ep^5*mtt^3*mWW^7*s^11 + 156*ep^2*mtt^2*mWW^8*s^11 + 48*ep^3*mtt^2*mWW^8*s^11 - 780*ep^4*mtt^2*mWW^8*s^11 - 672*ep^5*mtt^2*mWW^8*s^11 + 8*ep*mtt*mWW^9*s^11 + 44*ep^2*mtt*mWW^9*s^11 - 344*ep^3*mtt*mWW^9*s^11 - 1100*ep^4*mtt*mWW^9*s^11 - 720*ep^5*mtt*mWW^9*s^11 + 4*ep^2*mWW^10*s^11 + 48*ep^3*mWW^10*s^11 + 108*ep^4*mWW^10*s^11 + 64*ep^5*mWW^10*s^11 + 72*ep*mtt^15*mWW^4*s*t + 1152*ep^2*mtt^15*mWW^4*s*t + 6568*ep^3*mtt^15*mWW^4*s*t + 16912*ep^4*mtt^15*mWW^4*s*t + 20096*ep^5*mtt^15*mWW^4*s*t + 8960*ep^6*mtt^15*mWW^4*s*t - 612*ep*mtt^14*mWW^5*s*t - 9668*ep^2*mtt^14*mWW^5*s*t - 54820*ep^3*mtt^14*mWW^5*s*t - 141052*ep^4*mtt^14*mWW^5*s*t - 167960*ep^5*mtt^14*mWW^5*s*t - 75168*ep^6*mtt^14*mWW^5*s*t + 2284*ep*mtt^13*mWW^6*s*t + 35684*ep^2*mtt^13*mWW^6*s*t + 201532*ep^3*mtt^13*mWW^6*s*t + 519036*ep^4*mtt^13*mWW^6*s*t + 620536*ep^5*mtt^13*mWW^6*s*t + 279328*ep^6*mtt^13*mWW^6*s*t - 4880*ep*mtt^12*mWW^7*s*t - 75568*ep^2*mtt^12*mWW^7*s*t - 426016*ep^3*mtt^12*mWW^7*s*t - 1101024*ep^4*mtt^12*mWW^7*s*t - 1325376*ep^5*mtt^12*mWW^7*s*t - 601856*ep^6*mtt^12*mWW^7*s*t + 6496*ep*mtt^11*mWW^8*s*t + 100016*ep^2*mtt^11*mWW^8*s*t + 564816*ep^3*mtt^11*mWW^8*s*t + 1471008*ep^4*mtt^11*mWW^8*s*t + 1791104*ep^5*mtt^11*mWW^8*s*t + 824320*ep^6*mtt^11*mWW^8*s*t - 5432*ep*mtt^10*mWW^9*s*t - 83608*ep^2*mtt^10*mWW^9*s*t - 476168*ep^3*mtt^10*mWW^9*s*t - 1259832*ep^4*mtt^10*mWW^9*s*t - 1564976*ep^5*mtt^10*mWW^9*s*t - 736064*ep^6*mtt^10*mWW^9*s*t + 2632*ep*mtt^9*mWW^10*s*t + 41048*ep^2*mtt^9*mWW^10*s*t + 239960*ep^3*mtt^9*mWW^10*s*t + 658392*ep^4*mtt^9*mWW^10*s*t + 851760*ep^5*mtt^9*mWW^10*s*t + 417088*ep^6*mtt^9*mWW^10*s*t - 464*ep*mtt^8*mWW^11*s*t - 7984*ep^2*mtt^8*mWW^11*s*t - 52992*ep^3*mtt^8*mWW^11*s*t - 166656*ep^4*mtt^8*mWW^11*s*t - 244096*ep^5*mtt^8*mWW^11*s*t - 132608*ep^6*mtt^8*mWW^11*s*t - 200*ep*mtt^7*mWW^12*s*t - 2512*ep^2*mtt^7*mWW^12*s*t - 9944*ep^3*mtt^7*mWW^12*s*t - 11856*ep^4*mtt^7*mWW^12*s*t + 5056*ep^5*mtt^7*mWW^12*s*t + 11776*ep^6*mtt^7*mWW^12*s*t + 124*ep*mtt^6*mWW^13*s*t + 1724*ep^2*mtt^6*mWW^13*s*t + 8524*ep^3*mtt^6*mWW^13*s*t + 18452*ep^4*mtt^6*mWW^13*s*t + 17416*ep^5*mtt^6*mWW^13*s*t + 5600*ep^6*mtt^6*mWW^13*s*t - 20*ep*mtt^5*mWW^14*s*t - 284*ep^2*mtt^5*mWW^14*s*t - 1460*ep^3*mtt^5*mWW^14*s*t - 3380*ep^4*mtt^5*mWW^14*s*t - 3560*ep^5*mtt^5*mWW^14*s*t - 1376*ep^6*mtt^5*mWW^14*s*t - 432*ep*mtt^14*mWW^4*s^2*t - 7344*ep^2*mtt^14*mWW^4*s^2*t - 43296*ep^3*mtt^14*mWW^4*s^2*t - 113664*ep^4*mtt^14*mWW^4*s^2*t - 136704*ep^5*mtt^14*mWW^4*s^2*t - 61440*ep^6*mtt^14*mWW^4*s^2*t - 72*mtt^13*mWW^5*s^2*t + 2496*ep*mtt^13*mWW^5*s^2*t + 54220*ep^2*mtt^13*mWW^5*s^2*t + 338392*ep^3*mtt^13*mWW^5*s^2*t + 910588*ep^4*mtt^13*mWW^5*s^2*t + 1111784*ep^5*mtt^13*mWW^5*s^2*t + 505312*ep^6*mtt^13*mWW^5*s^2*t + 540*mtt^12*mWW^6*s^2*t - 5106*ep*mtt^12*mWW^6*s^2*t - 174094*ep^2*mtt^12*mWW^6*s^2*t - 1164250*ep^3*mtt^12*mWW^6*s^2*t - 3221798*ep^4*mtt^12*mWW^6*s^2*t - 4001852*ep^5*mtt^12*mWW^6*s^2*t - 1842960*ep^6*mtt^12*mWW^6*s^2*t - 1744*mtt^11*mWW^7*s^2*t + 2274*ep*mtt^11*mWW^7*s^2*t + 317090*ep^2*mtt^11*mWW^7*s^2*t + 2307450*ep^3*mtt^11*mWW^7*s^2*t + 6592742*ep^4*mtt^11*mWW^7*s^2*t + 8354844*ep^5*mtt^11*mWW^7*s^2*t + 3909264*ep^6*mtt^11*mWW^7*s^2*t + 3136*mtt^10*mWW^8*s^2*t + 8040*ep*mtt^10*mWW^8*s^2*t - 357776*ep^2*mtt^10*mWW^8*s^2*t - 2887280*ep^3*mtt^10*mWW^8*s^2*t - 8559704*ep^4*mtt^10*mWW^8*s^2*t - 11113168*ep^5*mtt^10*mWW^8*s^2*t - 5304768*ep^6*mtt^10*mWW^8*s^2*t - 3360*mtt^9*mWW^9*s^2*t - 15720*ep*mtt^9*mWW^9*s^2*t + 255656*ep^2*mtt^9*mWW^9*s^2*t + 2336960*ep^3*mtt^9*mWW^9*s^2*t + 7237600*ep^4*mtt^9*mWW^9*s^2*t + 9692800*ep^5*mtt^9*mWW^9*s^2*t + 4752384*ep^6*mtt^9*mWW^9*s^2*t + 2072*mtt^8*mWW^10*s^2*t + 12084*ep*mtt^8*mWW^10*s^2*t - 112348*ep^2*mtt^8*mWW^10*s^2*t - 1182612*ep^3*mtt^8*mWW^10*s^2*t - 3874228*ep^4*mtt^8*mWW^10*s^2*t - 5430504*ep^5*mtt^8*mWW^10*s^2*t - 2773344*ep^6*mtt^8*mWW^10*s^2*t - 560*mtt^7*mWW^11*s^2*t - 3444*ep*mtt^7*mWW^11*s^2*t + 25924*ep^2*mtt^7*mWW^11*s^2*t + 312820*ep^3*mtt^7*mWW^11*s^2*t + 1137028*ep^4*mtt^7*mWW^11*s^2*t + 1753352*ep^5*mtt^7*mWW^11*s^2*t + 972000*ep^6*mtt^7*mWW^11*s^2*t - 96*mtt^6*mWW^12*s^2*t - 744*ep*mtt^6*mWW^12*s^2*t + 1040*ep^2*mtt^6*mWW^12*s^2*t + 7040*ep^3*mtt^6*mWW^12*s^2*t - 46712*ep^4*mtt^6*mWW^12*s^2*t - 177104*ep^5*mtt^6*mWW^12*s^2*t - 145344*ep^6*mtt^6*mWW^12*s^2*t + 104*mtt^5*mWW^13*s^2*t + 600*ep*mtt^5*mWW^13*s^2*t - 3844*ep^2*mtt^5*mWW^13*s^2*t - 35400*ep^3*mtt^5*mWW^13*s^2*t - 86956*ep^4*mtt^5*mWW^13*s^2*t - 79752*ep^5*mtt^5*mWW^13*s^2*t - 20832*ep^6*mtt^5*mWW^13*s^2*t - 20*mtt^4*mWW^14*s^2*t - 18*ep*mtt^4*mWW^14*s^2*t + 1818*ep^2*mtt^4*mWW^14*s^2*t + 11646*ep^3*mtt^4*mWW^14*s^2*t + 28074*ep^4*mtt^4*mWW^14*s^2*t + 29124*ep^5*mtt^4*mWW^14*s^2*t + 10736*ep^6*mtt^4*mWW^14*s^2*t - 30*ep*mtt^3*mWW^15*s^2*t - 342*ep^2*mtt^3*mWW^15*s^2*t - 1470*ep^3*mtt^3*mWW^15*s^2*t - 2970*ep^4*mtt^3*mWW^15*s^2*t - 2820*ep^5*mtt^3*mWW^15*s^2*t - 1008*ep^6*mtt^3*mWW^15*s^2*t + 864*ep*mtt^13*mWW^4*s^3*t + 17280*ep^2*mtt^13*mWW^4*s^3*t + 109920*ep^3*mtt^13*mWW^4*s^3*t + 300480*ep^4*mtt^13*mWW^4*s^3*t + 370176*ep^5*mtt^13*mWW^4*s^3*t + 168960*ep^6*mtt^13*mWW^4*s^3*t + 648*mtt^12*mWW^5*s^3*t + 1416*ep*mtt^12*mWW^5*s^3*t - 101116*ep^2*mtt^12*mWW^5*s^3*t - 819496*ep^3*mtt^12*mWW^5*s^3*t - 2417172*ep^4*mtt^12*mWW^5*s^3*t - 3087032*ep^5*mtt^12*mWW^5*s^3*t - 1439648*ep^6*mtt^12*mWW^5*s^3*t - 4512*mtt^11*mWW^6*s^3*t - 32368*ep*mtt^11*mWW^6*s^3*t + 238408*ep^2*mtt^11*mWW^6*s^3*t + 2709496*ep^3*mtt^11*mWW^6*s^3*t + 8611488*ep^4*mtt^11*mWW^6*s^3*t + 11370896*ep^5*mtt^11*mWW^6*s^3*t + 5411392*ep^6*mtt^11*mWW^6*s^3*t + 13424*mtt^10*mWW^7*s^3*t + 115420*ep*mtt^10*mWW^7*s^3*t - 279012*ep^2*mtt^10*mWW^7*s^3*t - 5222792*ep^3*mtt^10*mWW^7*s^3*t - 17796836*ep^4*mtt^10*mWW^7*s^3*t - 24226348*ep^5*mtt^10*mWW^7*s^3*t - 11755184*ep^6*mtt^10*mWW^7*s^3*t - 22000*mtt^9*mWW^8*s^3*t - 199884*ep*mtt^9*mWW^8*s^3*t + 155784*ep^2*mtt^9*mWW^8*s^3*t + 6470444*ep^3*mtt^9*mWW^8*s^3*t + 23390872*ep^4*mtt^9*mWW^8*s^3*t + 32732304*ep^5*mtt^9*mWW^8*s^3*t + 16195232*ep^6*mtt^9*mWW^8*s^3*t + 21120*mtt^8*mWW^9*s^3*t + 192396*ep*mtt^8*mWW^9*s^3*t - 36936*ep^2*mtt^8*mWW^9*s^3*t - 5313868*ep^3*mtt^8*mWW^9*s^3*t - 20017792*ep^4*mtt^8*mWW^9*s^3*t - 28744792*ep^5*mtt^8*mWW^9*s^3*t - 14539648*ep^6*mtt^8*mWW^9*s^3*t - 11248*mtt^7*mWW^10*s^3*t - 97612*ep*mtt^7*mWW^10*s^3*t + 35584*ep^2*mtt^7*mWW^10*s^3*t + 2815012*ep^3*mtt^7*mWW^10*s^3*t + 10766560*ep^4*mtt^7*mWW^10*s^3*t + 15921336*ep^5*mtt^7*mWW^10*s^3*t + 8315456*ep^6*mtt^7*mWW^10*s^3*t + 2192*mtt^6*mWW^11*s^3*t + 14548*ep*mtt^6*mWW^11*s^3*t - 52936*ep^2*mtt^6*mWW^11*s^3*t - 813148*ep^3*mtt^6*mWW^11*s^3*t - 3067904*ep^4*mtt^6*mWW^11*s^3*t - 4835584*ep^5*mtt^6*mWW^11*s^3*t - 2719008*ep^6*mtt^6*mWW^11*s^3*t + 816*mtt^5*mWW^12*s^3*t + 8860*ep*mtt^5*mWW^12*s^3*t + 23312*ep^2*mtt^5*mWW^12*s^3*t - 4228*ep^3*mtt^5*mWW^12*s^3*t + 20816*ep^4*mtt^5*mWW^12*s^3*t + 279448*ep^5*mtt^5*mWW^12*s^3*t + 294144*ep^6*mtt^5*mWW^12*s^3*t - 520*mtt^4*mWW^13*s^3*t - 3876*ep*mtt^4*mWW^13*s^3*t + 3876*ep^2*mtt^4*mWW^13*s^3*t + 98116*ep^3*mtt^4*mWW^13*s^3*t + 281908*ep^4*mtt^4*mWW^13*s^3*t + 297296*ep^5*mtt^4*mWW^13*s^3*t + 98208*ep^6*mtt^4*mWW^13*s^3*t + 80*mtt^3*mWW^14*s^3*t + 140*ep*mtt^3*mWW^14*s^3*t - 5224*ep^2*mtt^3*mWW^14*s^3*t - 33132*ep^3*mtt^3*mWW^14*s^3*t - 78848*ep^4*mtt^3*mWW^14*s^3*t - 83304*ep^5*mtt^3*mWW^14*s^3*t - 31872*ep^6*mtt^3*mWW^14*s^3*t + 96*ep*mtt^2*mWW^15*s^3*t + 972*ep^2*mtt^2*mWW^15*s^3*t + 3604*ep^3*mtt^2*mWW^15*s^3*t + 6212*ep^4*mtt^2*mWW^15*s^3*t + 5356*ep^5*mtt^2*mWW^15*s^3*t + 1872*ep^6*mtt^2*mWW^15*s^3*t + 8*ep^2*mtt*mWW^16*s^3*t + 72*ep^3*mtt*mWW^16*s^3*t + 216*ep^4*mtt*mWW^16*s^3*t + 248*ep^5*mtt*mWW^16*s^3*t + 96*ep^6*mtt*mWW^16*s^3*t - 12096*ep^2*mtt^12*mWW^4*s^4*t - 108864*ep^3*mtt^12*mWW^4*s^4*t - 341376*ep^4*mtt^12*mWW^4*s^4*t - 451584*ep^5*mtt^12*mWW^4*s^4*t - 215040*ep^6*mtt^12*mWW^4*s^4*t - 2520*mtt^11*mWW^5*s^4*t - 28392*ep*mtt^11*mWW^5*s^4*t + 1764*ep^2*mtt^11*mWW^5*s^4*t + 866376*ep^3*mtt^11*mWW^5*s^4*t + 3272108*ep^4*mtt^11*mWW^5*s^4*t + 4587912*ep^5*mtt^11*mWW^5*s^4*t + 2242912*ep^6*mtt^11*mWW^5*s^4*t + 16116*mtt^10*mWW^6*s^4*t + 177858*ep*mtt^10*mWW^6*s^4*t + 239606*ep^2*mtt^10*mWW^6*s^4*t - 3109834*ep^3*mtt^10*mWW^6*s^4*t - 13208706*ep^4*mtt^10*mWW^6*s^4*t - 19143672*ep^5*mtt^10*mWW^6*s^4*t - 9512136*ep^6*mtt^10*mWW^6*s^4*t - 43536*mtt^9*mWW^7*s^4*t - 468214*ep*mtt^9*mWW^7*s^4*t - 789506*ep^2*mtt^9*mWW^7*s^4*t + 6562614*ep^3*mtt^9*mWW^7*s^4*t + 29612338*ep^4*mtt^9*mWW^7*s^4*t + 43724352*ep^5*mtt^9*mWW^7*s^4*t + 21969024*ep^6*mtt^9*mWW^7*s^4*t + 63704*mtt^8*mWW^8*s^4*t + 661804*ep*mtt^8*mWW^8*s^4*t + 1121716*ep^2*mtt^8*mWW^8*s^4*t - 8859360*ep^3*mtt^8*mWW^8*s^4*t - 40452564*ep^4*mtt^8*mWW^8*s^4*t - 60321020*ep^5*mtt^8*mWW^8*s^4*t - 30602632*ep^6*mtt^8*mWW^8*s^4*t - 53040*mtt^7*mWW^9*s^4*t - 522872*ep*mtt^7*mWW^9*s^4*t - 754548*ep^2*mtt^7*mWW^9*s^4*t + 7747920*ep^3*mtt^7*mWW^9*s^4*t + 34271868*ep^4*mtt^7*mWW^9*s^4*t + 51383728*ep^5*mtt^7*mWW^9*s^4*t + 26406080*ep^6*mtt^7*mWW^9*s^4*t + 22800*mtt^6*mWW^10*s^4*t + 202368*ep*mtt^6*mWW^10*s^4*t + 126528*ep^2*mtt^6*mWW^10*s^4*t - 4150392*ep^3*mtt^6*mWW^10*s^4*t - 17002120*ep^4*mtt^6*mWW^10*s^4*t - 25709760*ep^5*mtt^6*mWW^10*s^4*t - 13570832*ep^6*mtt^6*mWW^10*s^4*t - 1936*mtt^5*mWW^11*s^4*t - 4548*ep*mtt^5*mWW^11*s^4*t + 122296*ep^2*mtt^5*mWW^11*s^4*t + 1053828*ep^3*mtt^5*mWW^11*s^4*t + 3700408*ep^4*mtt^5*mWW^11*s^4*t + 5918240*ep^5*mtt^5*mWW^11*s^4*t + 3438592*ep^6*mtt^5*mWW^11*s^4*t - 2424*mtt^4*mWW^12*s^4*t - 24236*ep*mtt^4*mWW^12*s^4*t - 53980*ep^2*mtt^4*mWW^12*s^4*t + 124836*ep^3*mtt^4*mWW^12*s^4*t + 536116*ep^4*mtt^4*mWW^12*s^4*t + 452056*ep^5*mtt^4*mWW^12*s^4*t + 10544*ep^6*mtt^4*mWW^12*s^4*t + 936*mtt^3*mWW^13*s^4*t + 6256*ep*mtt^3*mWW^13*s^4*t - 8672*ep^2*mtt^3*mWW^13*s^4*t - 164280*ep^3*mtt^3*mWW^13*s^4*t - 464712*ep^4*mtt^3*mWW^13*s^4*t - 510712*ep^5*mtt^3*mWW^13*s^4*t - 190240*ep^6*mtt^3*mWW^13*s^4*t - 100*mtt^2*mWW^14*s^4*t + 62*ep*mtt^2*mWW^14*s^4*t + 7738*ep^2*mtt^2*mWW^14*s^4*t + 39954*ep^3*mtt^2*mWW^14*s^4*t + 80202*ep^4*mtt^2*mWW^14*s^4*t + 72024*ep^5*mtt^2*mWW^14*s^4*t + 23768*ep^6*mtt^2*mWW^14*s^4*t - 86*ep*mtt*mWW^15*s^4*t - 838*ep^2*mtt*mWW^15*s^4*t - 2714*ep^3*mtt*mWW^15*s^4*t - 3274*ep^4*mtt*mWW^15*s^4*t - 1184*ep^5*mtt*mWW^15*s^4*t + 128*ep^6*mtt*mWW^15*s^4*t - 8*ep^2*mWW^16*s^4*t - 84*ep^3*mWW^16*s^4*t - 288*ep^4*mWW^16*s^4*t - 380*ep^5*mWW^16*s^4*t - 168*ep^6*mWW^16*s^4*t - 3024*ep*mtt^11*mWW^4*s^5*t - 24192*ep^2*mtt^11*mWW^4*s^5*t - 58128*ep^3*mtt^11*mWW^4*s^5*t - 27552*ep^4*mtt^11*mWW^4*s^5*t + 59136*ep^5*mtt^11*mWW^4*s^5*t + 53760*ep^6*mtt^11*mWW^4*s^5*t + 5544*mtt^10*mWW^5*s^5*t + 77952*ep*mtt^10*mWW^5*s^5*t + 294700*ep^2*mtt^10*mWW^5*s^5*t - 31472*ep^3*mtt^10*mWW^5*s^5*t - 2092412*ep^4*mtt^10*mWW^5*s^5*t - 3796744*ep^5*mtt^10*mWW^5*s^5*t - 2051168*ep^6*mtt^10*mWW^5*s^5*t - 32184*mtt^9*mWW^6*s^5*t - 388980*ep*mtt^9*mWW^6*s^5*t - 1190308*ep^2*mtt^9*mWW^6*s^5*t + 1560748*ep^3*mtt^9*mWW^6*s^5*t + 13421444*ep^4*mtt^9*mWW^6*s^5*t + 21982032*ep^5*mtt^9*mWW^6*s^5*t + 11444016*ep^6*mtt^9*mWW^6*s^5*t + 77648*mtt^8*mWW^7*s^5*t + 873976*ep*mtt^8*mWW^7*s^5*t + 2329850*ep^2*mtt^8*mWW^7*s^5*t - 5430050*ep^3*mtt^8*mWW^7*s^5*t - 34936370*ep^4*mtt^8*mWW^7*s^5*t - 55154454*ep^5*mtt^8*mWW^7*s^5*t - 28370328*ep^6*mtt^8*mWW^7*s^5*t - 98928*mtt^7*mWW^8*s^5*t - 1050180*ep*mtt^7*mWW^8*s^5*t - 2419736*ep^2*mtt^7*mWW^8*s^5*t + 8881936*ep^3*mtt^7*mWW^8*s^5*t + 48552520*ep^4*mtt^7*mWW^8*s^5*t + 75054612*ep^5*mtt^7*mWW^8*s^5*t + 38492672*ep^6*mtt^7*mWW^8*s^5*t + 68304*mtt^6*mWW^9*s^5*t + 674948*ep*mtt^6*mWW^9*s^5*t + 1214620*ep^2*mtt^6*mWW^9*s^5*t - 8007696*ep^3*mtt^6*mWW^9*s^5*t - 38112676*ep^4*mtt^6*mWW^9*s^5*t - 58102028*ep^5*mtt^6*mWW^9*s^5*t - 29997360*ep^6*mtt^6*mWW^9*s^5*t - 20880*mtt^5*mWW^10*s^5*t - 176900*ep*mtt^5*mWW^10*s^5*t - 83028*ep^2*mtt^5*mWW^10*s^5*t + 3818536*ep^3*mtt^5*mWW^10*s^5*t + 15512244*ep^4*mtt^5*mWW^10*s^5*t + 23578380*ep^5*mtt^5*mWW^10*s^5*t + 12542432*ep^6*mtt^5*mWW^10*s^5*t - 2032*mtt^4*mWW^11*s^5*t - 31900*ep*mtt^4*mWW^11*s^5*t - 168980*ep^2*mtt^4*mWW^11*s^5*t - 557732*ep^3*mtt^4*mWW^11*s^5*t - 1565340*ep^4*mtt^4*mWW^11*s^5*t - 2753024*ep^5*mtt^4*mWW^11*s^5*t - 1827872*ep^6*mtt^4*mWW^11*s^5*t + 3216*mtt^3*mWW^12*s^5*t + 28052*ep*mtt^3*mWW^12*s^5*t + 35968*ep^2*mtt^3*mWW^12*s^5*t - 311984*ep^3*mtt^3*mWW^12*s^5*t - 1109664*ep^4*mtt^3*mWW^12*s^5*t - 1242612*ep^5*mtt^3*mWW^12*s^5*t - 420352*ep^6*mtt^3*mWW^12*s^5*t - 728*mtt^2*mWW^13*s^5*t - 3764*ep*mtt^2*mWW^13*s^5*t + 15760*ep^2*mtt^2*mWW^13*s^5*t + 159520*ep^3*mtt^2*mWW^13*s^5*t + 406088*ep^4*mtt^2*mWW^13*s^5*t + 418308*ep^5*mtt^2*mWW^13*s^5*t + 148624*ep^6*mtt^2*mWW^13*s^5*t + 40*mtt*mWW^14*s^5*t - 200*ep*mtt*mWW^14*s^5*t - 4848*ep^2*mtt*mWW^14*s^5*t - 24420*ep^3*mtt*mWW^14*s^5*t - 49472*ep^4*mtt*mWW^14*s^5*t - 44412*ep^5*mtt*mWW^14*s^5*t - 14608*ep^6*mtt*mWW^14*s^5*t + 20*ep*mWW^15*s^5*t + 194*ep^2*mWW^15*s^5*t + 742*ep^3*mWW^15*s^5*t + 1190*ep^4*mWW^15*s^5*t + 806*ep^5*mWW^15*s^5*t + 184*ep^6*mWW^15*s^5*t + 6048*ep*mtt^10*mWW^4*s^6*t + 66528*ep^2*mtt^10*mWW^4*s^6*t + 279552*ep^3*mtt^10*mWW^4*s^6*t + 567168*ep^4*mtt^10*mWW^4*s^6*t + 559104*ep^5*mtt^10*mWW^4*s^6*t + 215040*ep^6*mtt^10*mWW^4*s^6*t - 7560*mtt^9*mWW^5*s^6*t - 111048*ep*mtt^9*mWW^5*s^6*t - 538132*ep^2*mtt^9*mWW^5*s^6*t - 936040*ep^3*mtt^9*mWW^5*s^6*t + 12852*ep^4*mtt^9*mWW^5*s^6*t + 1549240*ep^5*mtt^9*mWW^5*s^6*t + 1099168*ep^6*mtt^9*mWW^5*s^6*t + 39300*mtt^8*mWW^6*s^6*t + 479258*ep*mtt^8*mWW^6*s^6*t + 1702750*ep^2*mtt^8*mWW^6*s^6*t + 119686*ep^3*mtt^8*mWW^6*s^6*t - 10239690*ep^4*mtt^8*mWW^6*s^6*t - 18786976*ep^5*mtt^8*mWW^6*s^6*t - 10124888*ep^6*mtt^8*mWW^6*s^6*t - 82960*mtt^7*mWW^7*s^6*t - 930610*ep*mtt^7*mWW^7*s^6*t - 2713742*ep^2*mtt^7*mWW^7*s^6*t + 3665510*ep^3*mtt^7*mWW^7*s^6*t + 30601238*ep^4*mtt^7*mWW^7*s^6*t + 49949716*ep^5*mtt^7*mWW^7*s^6*t + 25915296*ep^6*mtt^7*mWW^7*s^6*t + 88912*mtt^6*mWW^8*s^6*t + 934888*ep*mtt^6*mWW^8*s^6*t + 2258480*ep^2*mtt^6*mWW^8*s^6*t - 6929364*ep^3*mtt^6*mWW^8*s^6*t - 40247736*ep^4*mtt^6*mWW^8*s^6*t - 62913228*ep^5*mtt^6*mWW^8*s^6*t - 32307536*ep^6*mtt^6*mWW^8*s^6*t - 47256*mtt^5*mWW^9*s^6*t - 458588*ep*mtt^5*mWW^9*s^6*t - 805824*ep^2*mtt^5*mWW^9*s^6*t + 5646676*ep^3*mtt^5*mWW^9*s^6*t + 26733240*ep^4*mtt^5*mWW^9*s^6*t + 40835944*ep^5*mtt^5*mWW^9*s^6*t + 21098304*ep^6*mtt^5*mWW^9*s^6*t + 6948*mtt^4*mWW^10*s^6*t + 49274*ep*mtt^4*mWW^10*s^6*t - 75690*ep^2*mtt^4*mWW^10*s^6*t - 1944474*ep^3*mtt^4*mWW^10*s^6*t - 7391458*ep^4*mtt^4*mWW^10*s^6*t - 11317192*ep^5*mtt^4*mWW^10*s^6*t - 6155584*ep^6*mtt^4*mWW^10*s^6*t + 4352*mtt^3*mWW^11*s^6*t + 44846*ep*mtt^3*mWW^11*s^6*t + 114162*ep^2*mtt^3*mWW^11*s^6*t - 128714*ep^3*mtt^3*mWW^11*s^6*t - 790874*ep^4*mtt^3*mWW^11*s^6*t - 747932*ep^5*mtt^3*mWW^11*s^6*t - 65120*ep^6*mtt^3*mWW^11*s^6*t - 1944*mtt^2*mWW^12*s^6*t - 14692*ep*mtt^2*mWW^12*s^6*t + 324*ep^2*mtt^2*mWW^12*s^6*t + 298008*ep^3*mtt^2*mWW^12*s^6*t + 936876*ep^4*mtt^2*mWW^12*s^6*t + 1066340*ep^5*mtt^2*mWW^12*s^6*t + 399568*ep^6*mtt^2*mWW^12*s^6*t + 208*mtt*mWW^13*s^6*t + 520*ep*mtt*mWW^13*s^6*t - 10032*ep^2*mtt*mWW^13*s^6*t - 76392*ep^3*mtt*mWW^13*s^6*t - 193576*ep^4*mtt*mWW^13*s^6*t - 206872*ep^5*mtt*mWW^13*s^6*t - 78624*ep^6*mtt*mWW^13*s^6*t + 104*ep*mWW^14*s^6*t + 1176*ep^2*mWW^14*s^6*t + 5552*ep^3*mWW^14*s^6*t + 11960*ep^4*mWW^14*s^6*t + 11856*ep^5*mWW^14*s^6*t + 4376*ep^6*mWW^14*s^6*t - 6048*ep*mtt^9*mWW^4*s^7*t - 72576*ep^2*mtt^9*mWW^4*s^7*t - 333984*ep^3*mtt^9*mWW^4*s^7*t - 737856*ep^4*mtt^9*mWW^4*s^7*t - 784896*ep^5*mtt^9*mWW^4*s^7*t - 322560*ep^6*mtt^9*mWW^4*s^7*t + 6552*mtt^8*mWW^5*s^7*t + 94584*ep*mtt^8*mWW^5*s^7*t + 485100*ep^2*mtt^8*mWW^5*s^7*t + 1068648*ep^3*mtt^8*mWW^5*s^7*t + 887012*ep^4*mtt^8*mWW^5*s^7*t - 92904*ep^5*mtt^8*mWW^5*s^7*t - 338912*ep^6*mtt^8*mWW^5*s^7*t - 30000*mtt^7*mWW^6*s^7*t - 357144*ep*mtt^7*mWW^6*s^7*t - 1291696*ep^2*mtt^7*mWW^6*s^7*t - 456400*ep^3*mtt^7*mWW^6*s^7*t + 6326328*ep^4*mtt^7*mWW^6*s^7*t + 12190992*ep^5*mtt^7*mWW^6*s^7*t + 6645600*ep^6*mtt^7*mWW^6*s^7*t + 53904*mtt^6*mWW^7*s^7*t + 589884*ep*mtt^6*mWW^7*s^7*t + 1702064*ep^2*mtt^6*mWW^7*s^7*t - 2248644*ep^3*mtt^6*mWW^7*s^7*t - 19103992*ep^4*mtt^6*mWW^7*s^7*t - 31356544*ep^5*mtt^6*mWW^7*s^7*t - 16269824*ep^6*mtt^6*mWW^7*s^7*t - 46064*mtt^5*mWW^8*s^7*t - 474172*ep*mtt^5*mWW^8*s^7*t - 1095148*ep^2*mtt^5*mWW^8*s^7*t + 3865456*ep^3*mtt^5*mWW^8*s^7*t + 21689068*ep^4*mtt^5*mWW^8*s^7*t + 33910748*ep^5*mtt^5*mWW^8*s^7*t + 17410912*ep^6*mtt^5*mWW^8*s^7*t + 16056*mtt^4*mWW^9*s^7*t + 151088*ep*mtt^4*mWW^9*s^7*t + 208660*ep^2*mtt^4*mWW^9*s^7*t - 2409752*ep^3*mtt^4*mWW^9*s^7*t - 10771892*ep^4*mtt^4*mWW^9*s^7*t - 16431824*ep^5*mtt^4*mWW^9*s^7*t - 8534752*ep^6*mtt^4*mWW^9*s^7*t + 1584*mtt^3*mWW^10*s^7*t + 21592*ep*mtt^3*mWW^10*s^7*t + 101336*ep^2*mtt^3*mWW^10*s^7*t + 352432*ep^3*mtt^3*mWW^10*s^7*t + 1000464*ep^4*mtt^3*mWW^10*s^7*t + 1680640*ep^5*mtt^3*mWW^10*s^7*t + 1077472*ep^6*mtt^3*mWW^10*s^7*t - 2464*mtt^2*mWW^11*s^7*t - 22364*ep*mtt^2*mWW^11*s^7*t - 31864*ep^2*mtt^2*mWW^11*s^7*t + 263260*ep^3*mtt^2*mWW^11*s^7*t + 1021152*ep^4*mtt^2*mWW^11*s^7*t + 1255448*ep^5*mtt^2*mWW^11*s^7*t + 484992*ep^6*mtt^2*mWW^11*s^7*t + 432*mtt*mWW^12*s^7*t + 2364*ep*mtt*mWW^12*s^7*t - 8476*ep^2*mtt*mWW^12*s^7*t - 114000*ep^3*mtt*mWW^12*s^7*t - 340180*ep^4*mtt*mWW^12*s^7*t - 403308*ep^5*mtt*mWW^12*s^7*t - 165280*ep^6*mtt*mWW^12*s^7*t + 216*ep*mWW^13*s^7*t + 2600*ep^2*mWW^13*s^7*t + 12984*ep^3*mWW^13*s^7*t + 29896*ep^4*mWW^13*s^7*t + 31648*ep^5*mWW^13*s^7*t + 12352*ep^6*mWW^13*s^7*t + 3456*ep*mtt^8*mWW^4*s^8*t + 43200*ep^2*mtt^8*mWW^4*s^8*t + 206400*ep^3*mtt^8*mWW^4*s^8*t + 470400*ep^4*mtt^8*mWW^4*s^8*t + 513024*ep^5*mtt^8*mWW^4*s^8*t + 215040*ep^6*mtt^8*mWW^4*s^8*t - 3528*mtt^7*mWW^5*s^8*t - 48696*ep*mtt^7*mWW^5*s^8*t - 246644*ep^2*mtt^7*mWW^5*s^8*t - 562664*ep^3*mtt^7*mWW^5*s^8*t - 553628*ep^4*mtt^7*mWW^5*s^8*t - 123688*ep^5*mtt^7*mWW^5*s^8*t + 79648*ep^6*mtt^7*mWW^5*s^8*t + 13932*mtt^6*mWW^6*s^8*t + 157998*ep*mtt^6*mWW^6*s^8*t + 550202*ep^2*mtt^6*mWW^6*s^8*t + 139354*ep^3*mtt^6*mWW^6*s^8*t - 2929198*ep^4*mtt^6*mWW^6*s^8*t - 5585256*ep^5*mtt^6*mWW^6*s^8*t - 3037752*ep^6*mtt^6*mWW^6*s^8*t - 20464*mtt^5*mWW^7*s^8*t - 214402*ep*mtt^5*mWW^7*s^8*t - 577854*ep^2*mtt^5*mWW^7*s^8*t + 1021458*ep^3*mtt^5*mWW^7*s^8*t + 7654526*ep^4*mtt^5*mWW^7*s^8*t + 12579488*ep^5*mtt^5*mWW^7*s^8*t + 6551904*ep^6*mtt^5*mWW^7*s^8*t + 12632*mtt^4*mWW^8*s^8*t + 126532*ep*mtt^4*mWW^8*s^8*t + 252064*ep^2*mtt^4*mWW^8*s^8*t - 1319140*ep^3*mtt^4*mWW^8*s^8*t - 6814448*ep^4*mtt^4*mWW^8*s^8*t - 10675840*ep^5*mtt^4*mWW^8*s^8*t - 5516648*ep^6*mtt^4*mWW^8*s^8*t - 1512*mtt^3*mWW^9*s^8*t - 12308*ep*mtt^3*mWW^9*s^8*t + 15728*ep^2*mtt^3*mWW^9*s^8*t + 504356*ep^3*mtt^3*mWW^9*s^8*t + 1948352*ep^4*mtt^3*mWW^9*s^8*t + 2957944*ep^5*mtt^3*mWW^9*s^8*t + 1576272*ep^6*mtt^3*mWW^9*s^8*t - 1508*mtt^2*mWW^10*s^8*t - 15410*ep*mtt^2*mWW^10*s^8*t - 35622*ep^2*mtt^2*mWW^10*s^8*t + 76698*ep^3*mtt^2*mWW^10*s^8*t + 443650*ep^4*mtt^2*mWW^10*s^8*t + 597976*ep^5*mtt^2*mWW^10*s^8*t + 231336*ep^6*mtt^2*mWW^10*s^8*t + 448*mtt*mWW^11*s^8*t + 3246*ep*mtt*mWW^11*s^8*t - 1182*ep^2*mtt*mWW^11*s^8*t - 84590*ep^3*mtt*mWW^11*s^8*t - 296418*ep^4*mtt*mWW^11*s^8*t - 387504*ep^5*mtt*mWW^11*s^8*t - 170256*ep^6*mtt*mWW^11*s^8*t + 224*ep*mWW^12*s^8*t + 2796*ep^2*mWW^12*s^8*t + 14160*ep^3*mWW^12*s^8*t + 33756*ep^4*mWW^12*s^8*t + 37328*ep^5*mWW^12*s^8*t + 15160*ep^6*mWW^12*s^8*t - 1080*ep*mtt^7*mWW^4*s^9*t - 13824*ep^2*mtt^7*mWW^4*s^9*t - 67416*ep^3*mtt^7*mWW^4*s^9*t - 156144*ep^4*mtt^7*mWW^4*s^9*t - 172416*ep^5*mtt^7*mWW^4*s^9*t - 72960*ep^6*mtt^7*mWW^4*s^9*t + 1080*mtt^6*mWW^5*s^9*t + 14052*ep*mtt^6*mWW^5*s^9*t + 67496*ep^2*mtt^6*mWW^5*s^9*t + 145364*ep^3*mtt^6*mWW^5*s^9*t + 129192*ep^4*mtt^6*mWW^5*s^9*t + 11968*ep^5*mtt^6*mWW^5*s^9*t - 29312*ep^6*mtt^6*mWW^5*s^9*t - 3576*mtt^5*mWW^6*s^9*t - 36688*ep*mtt^5*mWW^6*s^9*t - 118856*ep^2*mtt^5*mWW^6*s^9*t - 3056*ep^3*mtt^5*mWW^6*s^9*t + 794136*ep^4*mtt^5*mWW^6*s^9*t + 1523672*ep^5*mtt^5*mWW^6*s^9*t + 840976*ep^6*mtt^5*mWW^6*s^9*t + 4016*mtt^4*mWW^7*s^9*t + 38832*ep*mtt^4*mWW^7*s^9*t + 88130*ep^2*mtt^4*mWW^7*s^9*t - 251058*ep^3*mtt^4*mWW^7*s^9*t - 1646778*ep^4*mtt^4*mWW^7*s^9*t - 2785662*ep^5*mtt^4*mWW^7*s^9*t - 1489144*ep^6*mtt^4*mWW^7*s^9*t - 1392*mtt^3*mWW^8*s^9*t - 13636*ep*mtt^3*mWW^8*s^9*t - 12836*ep^2*mtt^3*mWW^8*s^9*t + 228772*ep^3*mtt^3*mWW^8*s^9*t + 1011908*ep^4*mtt^3*mWW^8*s^9*t + 1587408*ep^5*mtt^3*mWW^8*s^9*t + 835776*ep^6*mtt^3*mWW^8*s^9*t - 360*mtt^2*mWW^9*s^9*t - 3928*ep*mtt^2*mWW^9*s^9*t - 14184*ep^2*mtt^2*mWW^9*s^9*t - 28452*ep^3*mtt^2*mWW^9*s^9*t - 19976*ep^4*mtt^2*mWW^9*s^9*t - 732*ep^5*mtt^2*mWW^9*s^9*t - 8144*ep^6*mtt^2*mWW^9*s^9*t + 232*mtt*mWW^10*s^9*t + 1948*ep*mtt*mWW^10*s^9*t + 1900*ep^2*mtt*mWW^10*s^9*t - 26300*ep^3*mtt*mWW^10*s^9*t - 116364*ep^4*mtt*mWW^10*s^9*t - 176632*ep^5*mtt*mWW^10*s^9*t - 86032*ep^6*mtt*mWW^10*s^9*t + 116*ep*mWW^11*s^9*t + 1470*ep^2*mWW^11*s^9*t + 7202*ep^3*mWW^11*s^9*t + 17594*ep^4*mWW^11*s^9*t + 20586*ep^5*mWW^11*s^9*t + 8840*ep^6*mWW^11*s^9*t + 144*ep*mtt^6*mWW^4*s^10*t + 1872*ep^2*mtt^6*mWW^4*s^10*t + 9248*ep^3*mtt^6*mWW^4*s^10*t + 21632*ep^4*mtt^6*mWW^4*s^10*t + 24064*ep^5*mtt^6*mWW^4*s^10*t + 10240*ep^6*mtt^6*mWW^4*s^10*t - 144*mtt^5*mWW^5*s^10*t - 1752*ep*mtt^5*mWW^5*s^10*t - 7720*ep^2*mtt^5*mWW^5*s^10*t - 14288*ep^3*mtt^5*mWW^5*s^10*t - 7488*ep^4*mtt^5*mWW^5*s^10*t + 7424*ep^5*mtt^5*mWW^5*s^10*t + 7168*ep^6*mtt^5*mWW^5*s^10*t + 384*mtt^4*mWW^6*s^10*t + 2600*ep*mtt^4*mWW^6*s^10*t + 7488*ep^2*mtt^4*mWW^6*s^10*t + 6532*ep^3*mtt^4*mWW^6*s^10*t - 61344*ep^4*mtt^4*mWW^6*s^10*t - 163012*ep^5*mtt^4*mWW^6*s^10*t - 103576*ep^6*mtt^4*mWW^6*s^10*t - 288*mtt^3*mWW^7*s^10*t - 2328*ep*mtt^3*mWW^7*s^10*t - 836*ep^2*mtt^3*mWW^7*s^10*t + 22216*ep^3*mtt^3*mWW^7*s^10*t + 121860*ep^4*mtt^3*mWW^7*s^10*t + 237664*ep^5*mtt^3*mWW^7*s^10*t + 140848*ep^6*mtt^3*mWW^7*s^10*t + 128*ep*mtt^2*mWW^8*s^10*t - 2372*ep^2*mtt^2*mWW^8*s^10*t - 17416*ep^3*mtt^2*mWW^8*s^10*t - 44956*ep^4*mtt^2*mWW^8*s^10*t - 55640*ep^5*mtt^2*mWW^8*s^10*t - 27328*ep^6*mtt^2*mWW^8*s^10*t + 48*mtt*mWW^9*s^10*t + 416*ep*mtt*mWW^9*s^10*t + 444*ep^2*mtt*mWW^9*s^10*t + 184*ep^3*mtt*mWW^9*s^10*t - 8500*ep^4*mtt*mWW^9*s^10*t - 25824*ep^5*mtt*mWW^9*s^10*t - 17072*ep^6*mtt*mWW^9*s^10*t + 24*ep*mWW^10*s^10*t + 292*ep^2*mWW^10*s^10*t + 1140*ep^3*mWW^10*s^10*t + 2860*ep^4*mWW^10*s^10*t + 3996*ep^5*mWW^10*s^10*t + 2008*ep^6*mWW^10*s^10*t + 288*ep*mtt^3*mWW^6*s^11*t + 816*ep^2*mtt^3*mWW^6*s^11*t - 3808*ep^3*mtt^3*mWW^6*s^11*t - 11696*ep^4*mtt^3*mWW^6*s^11*t - 7360*ep^5*mtt^3*mWW^6*s^11*t + 48*ep*mtt^2*mWW^7*s^11*t - 616*ep^2*mtt^2*mWW^7*s^11*t - 688*ep^3*mtt^2*mWW^7*s^11*t + 2296*ep^4*mtt^2*mWW^7*s^11*t + 2320*ep^5*mtt^2*mWW^7*s^11*t - 16*ep*mtt*mWW^8*s^11*t - 192*ep^2*mtt*mWW^8*s^11*t + 1136*ep^3*mtt*mWW^8*s^11*t + 4032*ep^4*mtt*mWW^8*s^11*t + 2720*ep^5*mtt*mWW^8*s^11*t - 8*ep^2*mWW^9*s^11*t - 160*ep^3*mWW^9*s^11*t - 392*ep^4*mWW^9*s^11*t - 240*ep^5*mWW^9*s^11*t + 72*ep*mtt^16*mWW^3*t^2 + 1152*ep^2*mtt^16*mWW^3*t^2 + 6568*ep^3*mtt^16*mWW^3*t^2 + 16912*ep^4*mtt^16*mWW^3*t^2 + 20096*ep^5*mtt^16*mWW^3*t^2 + 8960*ep^6*mtt^16*mWW^3*t^2 - 612*ep*mtt^15*mWW^4*t^2 - 9668*ep^2*mtt^15*mWW^4*t^2 - 54820*ep^3*mtt^15*mWW^4*t^2 - 141052*ep^4*mtt^15*mWW^4*t^2 - 167960*ep^5*mtt^15*mWW^4*t^2 - 75168*ep^6*mtt^15*mWW^4*t^2 + 2284*ep*mtt^14*mWW^5*t^2 + 35684*ep^2*mtt^14*mWW^5*t^2 + 201532*ep^3*mtt^14*mWW^5*t^2 + 519036*ep^4*mtt^14*mWW^5*t^2 + 620536*ep^5*mtt^14*mWW^5*t^2 + 279328*ep^6*mtt^14*mWW^5*t^2 - 4880*ep*mtt^13*mWW^6*t^2 - 75568*ep^2*mtt^13*mWW^6*t^2 - 426016*ep^3*mtt^13*mWW^6*t^2 - 1101024*ep^4*mtt^13*mWW^6*t^2 - 1325376*ep^5*mtt^13*mWW^6*t^2 - 601856*ep^6*mtt^13*mWW^6*t^2 + 6496*ep*mtt^12*mWW^7*t^2 + 100016*ep^2*mtt^12*mWW^7*t^2 + 564816*ep^3*mtt^12*mWW^7*t^2 + 1471008*ep^4*mtt^12*mWW^7*t^2 + 1791104*ep^5*mtt^12*mWW^7*t^2 + 824320*ep^6*mtt^12*mWW^7*t^2 - 5432*ep*mtt^11*mWW^8*t^2 - 83608*ep^2*mtt^11*mWW^8*t^2 - 476168*ep^3*mtt^11*mWW^8*t^2 - 1259832*ep^4*mtt^11*mWW^8*t^2 - 1564976*ep^5*mtt^11*mWW^8*t^2 - 736064*ep^6*mtt^11*mWW^8*t^2 + 2632*ep*mtt^10*mWW^9*t^2 + 41048*ep^2*mtt^10*mWW^9*t^2 + 239960*ep^3*mtt^10*mWW^9*t^2 + 658392*ep^4*mtt^10*mWW^9*t^2 + 851760*ep^5*mtt^10*mWW^9*t^2 + 417088*ep^6*mtt^10*mWW^9*t^2 - 464*ep*mtt^9*mWW^10*t^2 - 7984*ep^2*mtt^9*mWW^10*t^2 - 52992*ep^3*mtt^9*mWW^10*t^2 - 166656*ep^4*mtt^9*mWW^10*t^2 - 244096*ep^5*mtt^9*mWW^10*t^2 - 132608*ep^6*mtt^9*mWW^10*t^2 - 200*ep*mtt^8*mWW^11*t^2 - 2512*ep^2*mtt^8*mWW^11*t^2 - 9944*ep^3*mtt^8*mWW^11*t^2 - 11856*ep^4*mtt^8*mWW^11*t^2 + 5056*ep^5*mtt^8*mWW^11*t^2 + 11776*ep^6*mtt^8*mWW^11*t^2 + 124*ep*mtt^7*mWW^12*t^2 + 1724*ep^2*mtt^7*mWW^12*t^2 + 8524*ep^3*mtt^7*mWW^12*t^2 + 18452*ep^4*mtt^7*mWW^12*t^2 + 17416*ep^5*mtt^7*mWW^12*t^2 + 5600*ep^6*mtt^7*mWW^12*t^2 - 20*ep*mtt^6*mWW^13*t^2 - 284*ep^2*mtt^6*mWW^13*t^2 - 1460*ep^3*mtt^6*mWW^13*t^2 - 3380*ep^4*mtt^6*mWW^13*t^2 - 3560*ep^5*mtt^6*mWW^13*t^2 - 1376*ep^6*mtt^6*mWW^13*t^2 - 432*ep*mtt^15*mWW^3*s*t^2 - 7776*ep^2*mtt^15*mWW^3*s*t^2 - 47184*ep^3*mtt^15*mWW^3*s*t^2 - 125856*ep^4*mtt^15*mWW^3*s*t^2 - 152832*ep^5*mtt^15*mWW^3*s*t^2 - 69120*ep^6*mtt^15*mWW^3*s*t^2 - 72*mtt^14*mWW^4*s*t^2 + 1932*ep*mtt^14*mWW^4*s*t^2 + 49064*ep^2*mtt^14*mWW^4*s*t^2 + 322068*ep^3*mtt^14*mWW^4*s*t^2 + 889616*ep^4*mtt^14*mWW^4*s*t^2 + 1104048*ep^5*mtt^14*mWW^4*s*t^2 + 507584*ep^6*mtt^14*mWW^4*s*t^2 + 540*mtt^13*mWW^5*s*t^2 - 466*ep*mtt^13*mWW^5*s*t^2 - 116454*ep^2*mtt^13*mWW^5*s*t^2 - 892418*ep^3*mtt^13*mWW^5*s*t^2 - 2615742*ep^4*mtt^13*mWW^5*s*t^2 - 3361444*ep^5*mtt^13*mWW^5*s*t^2 - 1585456*ep^6*mtt^13*mWW^5*s*t^2 - 1744*mtt^12*mWW^6*s*t^2 - 14498*ep*mtt^12*mWW^6*s*t^2 + 92882*ep^2*mtt^12*mWW^6*s*t^2 + 1179694*ep^3*mtt^12*mWW^6*s*t^2 + 3936582*ep^4*mtt^12*mWW^6*s*t^2 + 5408956*ep^5*mtt^12*mWW^6*s*t^2 + 2670608*ep^6*mtt^12*mWW^6*s*t^2 + 3136*mtt^11*mWW^7*s*t^2 + 42824*ep*mtt^11*mWW^7*s*t^2 + 120576*ep^2*mtt^11*mWW^7*s*t^2 - 421640*ep^3*mtt^11*mWW^7*s*t^2 - 2626112*ep^4*mtt^11*mWW^7*s*t^2 - 4400048*ep^5*mtt^11*mWW^7*s*t^2 - 2428096*ep^6*mtt^11*mWW^7*s*t^2 - 3360*mtt^10*mWW^8*s*t^2 - 60912*ep*mtt^10*mWW^8*s*t^2 - 374464*ep^2*mtt^10*mWW^8*s*t^2 - 955616*ep^3*mtt^10*mWW^8*s*t^2 - 799472*ep^4*mtt^10*mWW^8*s*t^2 + 463216*ep^5*mtt^10*mWW^8*s*t^2 + 736448*ep^6*mtt^10*mWW^8*s*t^2 + 2072*mtt^9*mWW^9*s*t^2 + 49492*ep*mtt^9*mWW^9*s*t^2 + 414884*ep^2*mtt^9*mWW^9*s*t^2 + 1607812*ep^3*mtt^9*mWW^9*s*t^2 + 3042324*ep^4*mtt^9*mWW^9*s*t^2 + 2650408*ep^5*mtt^9*mWW^9*s*t^2 + 807008*ep^6*mtt^9*mWW^9*s*t^2 - 560*mtt^8*mWW^10*s*t^2 - 22204*ep*mtt^8*mWW^10*s*t^2 - 243516*ep^2*mtt^8*mWW^10*s*t^2 - 1144892*ep^3*mtt^8*mWW^10*s*t^2 - 2569748*ep^4*mtt^8*mWW^10*s*t^2 - 2699096*ep^5*mtt^8*mWW^10*s*t^2 - 1056544*ep^6*mtt^8*mWW^10*s*t^2 - 96*mtt^7*mWW^11*s*t^2 + 3768*ep*mtt^7*mWW^11*s*t^2 + 70448*ep^2*mtt^7*mWW^11*s*t^2 + 408616*ep^3*mtt^7*mWW^11*s*t^2 + 1045168*ep^4*mtt^7*mWW^11*s*t^2 + 1220944*ep^5*mtt^7*mWW^11*s*t^2 + 529472*ep^6*mtt^7*mWW^11*s*t^2 + 104*mtt^6*mWW^12*s*t^2 + 916*ep*mtt^6*mWW^12*s*t^2 - 2776*ep^2*mtt^6*mWW^12*s*t^2 - 48260*ep^3*mtt^6*mWW^12*s*t^2 - 168048*ep^4*mtt^6*mWW^12*s*t^2 - 234752*ep^5*mtt^6*mWW^12*s*t^2 - 116224*ep^6*mtt^6*mWW^12*s*t^2 - 20*mtt^5*mWW^13*s*t^2 - 466*ep*mtt^5*mWW^13*s*t^2 - 3470*ep^2*mtt^5*mWW^13*s*t^2 - 11090*ep^3*mtt^5*mWW^13*s*t^2 - 15142*ep^4*mtt^5*mWW^13*s*t^2 - 5924*ep^5*mtt^5*mWW^13*s*t^2 + 1872*ep^6*mtt^5*mWW^13*s*t^2 + 46*ep*mtt^4*mWW^14*s*t^2 + 602*ep^2*mtt^4*mWW^14*s*t^2 + 2910*ep^3*mtt^4*mWW^14*s*t^2 + 6430*ep^4*mtt^4*mWW^14*s*t^2 + 6524*ep^5*mtt^4*mWW^14*s*t^2 + 2448*ep^6*mtt^4*mWW^14*s*t^2 + 864*ep*mtt^14*mWW^3*s^2*t^2 + 20736*ep^2*mtt^14*mWW^3*s^2*t^2 + 141024*ep^3*mtt^14*mWW^3*s^2*t^2 + 398016*ep^4*mtt^14*mWW^3*s^2*t^2 + 499200*ep^5*mtt^14*mWW^3*s^2*t^2 + 230400*ep^6*mtt^14*mWW^3*s^2*t^2 + 648*mtt^13*mWW^4*s^2*t^2 + 4836*ep*mtt^13*mWW^4*s^2*t^2 - 75616*ep^2*mtt^13*mWW^4*s^2*t^2 - 772652*ep^3*mtt^13*mWW^4*s^2*t^2 - 2454576*ep^4*mtt^13*mWW^4*s^2*t^2 - 3259408*ep^5*mtt^13*mWW^4*s^2*t^2 - 1558592*ep^6*mtt^13*mWW^4*s^2*t^2 - 3948*mtt^12*mWW^5*s^2*t^2 - 51294*ep*mtt^12*mWW^5*s^2*t^2 - 40698*ep^2*mtt^12*mWW^5*s^2*t^2 + 1356958*ep^3*mtt^12*mWW^5*s^2*t^2 + 5606982*ep^4*mtt^12*mWW^5*s^2*t^2 + 8246480*ep^5*mtt^12*mWW^5*s^2*t^2 + 4184160*ep^6*mtt^12*mWW^5*s^2*t^2 + 9348*mtt^11*mWW^6*s^2*t^2 + 152680*ep*mtt^11*mWW^6*s^2*t^2 + 685620*ep^2*mtt^11*mWW^6*s^2*t^2 + 402236*ep^3*mtt^11*mWW^6*s^2*t^2 - 3707008*ep^4*mtt^11*mWW^6*s^2*t^2 - 8116684*ep^5*mtt^11*mWW^6*s^2*t^2 - 4875312*ep^6*mtt^11*mWW^6*s^2*t^2 - 9304*mtt^10*mWW^7*s^2*t^2 - 217118*ep*mtt^10*mWW^7*s^2*t^2 - 1639484*ep^2*mtt^10*mWW^7*s^2*t^2 - 5467866*ep^3*mtt^10*mWW^7*s^2*t^2 - 8407436*ep^4*mtt^10*mWW^7*s^2*t^2 - 5143784*ep^5*mtt^10*mWW^7*s^2*t^2 - 511328*ep^6*mtt^10*mWW^7*s^2*t^2 - 968*mtt^9*mWW^8*s^2*t^2 + 143112*ep*mtt^9*mWW^8*s^2*t^2 + 2025672*ep^2*mtt^9*mWW^8*s^2*t^2 + 10189988*ep^3*mtt^9*mWW^8*s^2*t^2 + 23256356*ep^4*mtt^9*mWW^8*s^2*t^2 + 24361704*ep^5*mtt^9*mWW^8*s^2*t^2 + 9443936*ep^6*mtt^9*mWW^8*s^2*t^2 + 11856*mtt^8*mWW^9*s^2*t^2 - 3476*ep*mtt^8*mWW^9*s^2*t^2 - 1512124*ep^2*mtt^8*mWW^9*s^2*t^2 - 10253536*ep^3*mtt^8*mWW^9*s^2*t^2 - 27202528*ep^4*mtt^8*mWW^9*s^2*t^2 - 31949336*ep^5*mtt^8*mWW^9*s^2*t^2 - 13801056*ep^6*mtt^8*mWW^9*s^2*t^2 - 12112*mtt^7*mWW^10*s^2*t^2 - 55520*ep*mtt^7*mWW^10*s^2*t^2 + 727216*ep^2*mtt^7*mWW^10*s^2*t^2 + 6373428*ep^3*mtt^7*mWW^10*s^2*t^2 + 18543028*ep^4*mtt^7*mWW^10*s^2*t^2 + 23194288*ep^5*mtt^7*mWW^10*s^2*t^2 + 10579072*ep^6*mtt^7*mWW^10*s^2*t^2 + 5272*mtt^6*mWW^11*s^2*t^2 + 29580*ep*mtt^6*mWW^11*s^2*t^2 - 241440*ep^2*mtt^6*mWW^11*s^2*t^2 - 2437696*ep^3*mtt^6*mWW^11*s^2*t^2 - 7520212*ep^4*mtt^6*mWW^11*s^2*t^2 - 9884136*ep^5*mtt^6*mWW^11*s^2*t^2 - 4721248*ep^6*mtt^6*mWW^11*s^2*t^2 - 576*mtt^5*mWW^12*s^2*t^2 - 1772*ep*mtt^5*mWW^12*s^2*t^2 + 55064*ep^2*mtt^5*mWW^12*s^2*t^2 + 477656*ep^3*mtt^5*mWW^12*s^2*t^2 + 1537436*ep^4*mtt^5*mWW^12*s^2*t^2 + 2174824*ep^5*mtt^5*mWW^12*s^2*t^2 + 1118688*ep^6*mtt^5*mWW^12*s^2*t^2 - 292*mtt^4*mWW^13*s^2*t^2 - 2126*ep*mtt^4*mWW^13*s^2*t^2 - 1018*ep^2*mtt^4*mWW^13*s^2*t^2 + 17138*ep^3*mtt^4*mWW^13*s^2*t^2 + 12058*ep^4*mtt^4*mWW^13*s^2*t^2 - 63064*ep^5*mtt^4*mWW^13*s^2*t^2 - 68736*ep^6*mtt^4*mWW^13*s^2*t^2 + 76*mtt^3*mWW^14*s^2*t^2 + 120*ep*mtt^3*mWW^14*s^2*t^2 - 5220*ep^2*mtt^3*mWW^14*s^2*t^2 - 32192*ep^3*mtt^3*mWW^14*s^2*t^2 - 73156*ep^4*mtt^3*mWW^14*s^2*t^2 - 70436*ep^5*mtt^3*mWW^14*s^2*t^2 - 23632*ep^6*mtt^3*mWW^14*s^2*t^2 + 114*ep*mtt^2*mWW^15*s^2*t^2 + 1292*ep^2*mtt^2*mWW^15*s^2*t^2 + 5514*ep^3*mtt^2*mWW^15*s^2*t^2 + 11040*ep^4*mtt^2*mWW^15*s^2*t^2 + 10352*ep^5*mtt^2*mWW^15*s^2*t^2 + 3648*ep^6*mtt^2*mWW^15*s^2*t^2 - 24192*ep^2*mtt^13*mWW^3*s^3*t^2 - 217728*ep^3*mtt^13*mWW^3*s^3*t^2 - 682752*ep^4*mtt^13*mWW^3*s^3*t^2 - 903168*ep^5*mtt^13*mWW^3*s^3*t^2 - 430080*ep^6*mtt^13*mWW^3*s^3*t^2 - 2520*mtt^12*mWW^4*s^3*t^2 - 36348*ep*mtt^12*mWW^4*s^3*t^2 - 29904*ep^2*mtt^12*mWW^4*s^3*t^2 + 1007508*ep^3*mtt^12*mWW^4*s^3*t^2 + 4148544*ep^4*mtt^12*mWW^4*s^3*t^2 + 6040848*ep^5*mtt^12*mWW^4*s^3*t^2 + 3024192*ep^6*mtt^12*mWW^4*s^3*t^2 + 11580*mtt^11*mWW^5*s^3*t^2 + 180854*ep*mtt^11*mWW^5*s^3*t^2 + 642250*ep^2*mtt^11*mWW^5*s^3*t^2 - 870210*ep^3*mtt^11*mWW^5*s^3*t^2 - 8204238*ep^4*mtt^11*mWW^5*s^3*t^2 - 14152796*ep^5*mtt^11*mWW^5*s^3*t^2 - 7690000*ep^6*mtt^11*mWW^5*s^3*t^2 - 13256*mtt^10*mWW^6*s^3*t^2 - 298310*ep*mtt^10*mWW^6*s^3*t^2 - 1890078*ep^2*mtt^10*mWW^6*s^3*t^2 - 4336998*ep^3*mtt^10*mWW^6*s^3*t^2 - 1669578*ep^4*mtt^10*mWW^6*s^3*t^2 + 5909540*ep^5*mtt^10*mWW^6*s^3*t^2 + 5386040*ep^6*mtt^10*mWW^6*s^3*t^2 - 22680*mtt^9*mWW^7*s^3*t^2 + 22508*ep*mtt^9*mWW^7*s^3*t^2 + 2571586*ep^2*mtt^9*mWW^7*s^3*t^2 + 15479374*ep^3*mtt^9*mWW^7*s^3*t^2 + 36673622*ep^4*mtt^9*mWW^7*s^3*t^2 + 38119942*ep^5*mtt^9*mWW^7*s^3*t^2 + 14364736*ep^6*mtt^9*mWW^7*s^3*t^2 + 83096*mtt^8*mWW^8*s^3*t^2 + 571164*ep*mtt^8*mWW^8*s^3*t^2 - 1883870*ep^2*mtt^8*mWW^8*s^3*t^2 - 25130736*ep^3*mtt^8*mWW^8*s^3*t^2 - 75930986*ep^4*mtt^8*mWW^8*s^3*t^2 - 93511092*ep^5*mtt^8*mWW^8*s^3*t^2 - 41291464*ep^6*mtt^8*mWW^8*s^3*t^2 - 104192*mtt^7*mWW^9*s^3*t^2 - 831288*ep*mtt^7*mWW^9*s^3*t^2 + 887586*ep^2*mtt^7*mWW^9*s^3*t^2 + 24920808*ep^3*mtt^7*mWW^9*s^3*t^2 + 82838138*ep^4*mtt^7*mWW^9*s^3*t^2 + 107957844*ep^5*mtt^7*mWW^9*s^3*t^2 + 49930008*ep^6*mtt^7*mWW^9*s^3*t^2 + 66360*mtt^6*mWW^10*s^3*t^2 + 528368*ep*mtt^6*mWW^10*s^3*t^2 - 537970*ep^2*mtt^6*mWW^10*s^3*t^2 - 15896372*ep^3*mtt^6*mWW^10*s^3*t^2 - 54073590*ep^4*mtt^6*mWW^10*s^3*t^2 - 72324836*ep^5*mtt^6*mWW^10*s^3*t^2 - 34350040*ep^6*mtt^6*mWW^10*s^3*t^2 - 19624*mtt^5*mWW^11*s^3*t^2 - 136484*ep*mtt^5*mWW^11*s^3*t^2 + 421010*ep^2*mtt^5*mWW^11*s^3*t^2 + 6197456*ep^3*mtt^5*mWW^11*s^3*t^2 + 20416674*ep^4*mtt^5*mWW^11*s^3*t^2 + 27747032*ep^5*mtt^5*mWW^11*s^3*t^2 + 13558552*ep^6*mtt^5*mWW^11*s^3*t^2 + 160*mtt^4*mWW^12*s^3*t^2 - 10192*ep*mtt^4*mWW^12*s^3*t^2 - 176482*ep^2*mtt^4*mWW^12*s^3*t^2 - 1117148*ep^3*mtt^4*mWW^12*s^3*t^2 - 3383302*ep^4*mtt^4*mWW^12*s^3*t^2 - 4834228*ep^5*mtt^4*mWW^12*s^3*t^2 - 2559480*ep^6*mtt^4*mWW^12*s^3*t^2 + 1284*mtt^3*mWW^13*s^3*t^2 + 10322*ep*mtt^3*mWW^13*s^3*t^2 + 9116*ep^2*mtt^3*mWW^13*s^3*t^2 - 110150*ep^3*mtt^3*mWW^13*s^3*t^2 - 309572*ep^4*mtt^3*mWW^13*s^3*t^2 - 229176*ep^5*mtt^3*mWW^13*s^3*t^2 - 7080*ep^6*mtt^3*mWW^13*s^3*t^2 - 208*mtt^2*mWW^14*s^3*t^2 - 378*ep*mtt^2*mWW^14*s^3*t^2 + 13352*ep^2*mtt^2*mWW^14*s^3*t^2 + 84250*ep^3*mtt^2*mWW^14*s^3*t^2 + 196808*ep^4*mtt^2*mWW^14*s^3*t^2 + 198672*ep^5*mtt^2*mWW^14*s^3*t^2 + 71296*ep^6*mtt^2*mWW^14*s^3*t^2 - 216*ep*mtt*mWW^15*s^3*t^2 - 2396*ep^2*mtt*mWW^15*s^3*t^2 - 9982*ep^3*mtt*mWW^15*s^3*t^2 - 19552*ep^4*mtt*mWW^15*s^3*t^2 - 18334*ep^5*mtt*mWW^15*s^3*t^2 - 6584*ep^6*mtt*mWW^15*s^3*t^2 - 8*ep^2*mWW^16*s^3*t^2 - 72*ep^3*mWW^16*s^3*t^2 - 216*ep^4*mWW^16*s^3*t^2 - 248*ep^5*mWW^16*s^3*t^2 - 96*ep^6*mWW^16*s^3*t^2 - 3024*ep*mtt^12*mWW^3*s^4*t^2 + 159600*ep^3*mtt^12*mWW^3*s^4*t^2 + 655200*ep^4*mtt^12*mWW^3*s^4*t^2 + 962304*ep^5*mtt^12*mWW^3*s^4*t^2 + 483840*ep^6*mtt^12*mWW^3*s^4*t^2 + 5544*mtt^11*mWW^4*s^4*t^2 + 85260*ep*mtt^11*mWW^4*s^4*t^2 + 235480*ep^2*mtt^11*mWW^4*s^4*t^2 - 959812*ep^3*mtt^11*mWW^4*s^4*t^2 - 5418504*ep^4*mtt^11*mWW^4*s^4*t^2 - 8490944*ep^5*mtt^11*mWW^4*s^4*t^2 - 4380544*ep^6*mtt^11*mWW^4*s^4*t^2 - 16620*mtt^10*mWW^5*s^4*t^2 - 267774*ep*mtt^10*mWW^5*s^4*t^2 - 964966*ep^2*mtt^10*mWW^5*s^4*t^2 + 1331398*ep^3*mtt^10*mWW^5*s^4*t^2 + 12605458*ep^4*mtt^10*mWW^5*s^4*t^2 + 21839512*ep^5*mtt^10*mWW^5*s^4*t^2 + 11881184*ep^6*mtt^10*mWW^5*s^4*t^2 - 17284*mtt^9*mWW^6*s^4*t^2 + 7124*ep*mtt^9*mWW^6*s^4*t^2 + 1076292*ep^2*mtt^9*mWW^6*s^4*t^2 + 4179436*ep^3*mtt^9*mWW^6*s^4*t^2 + 3845984*ep^4*mtt^9*mWW^6*s^4*t^2 - 3339392*ep^5*mtt^9*mWW^6*s^4*t^2 - 4637664*ep^6*mtt^9*mWW^6*s^4*t^2 + 145528*mtt^8*mWW^7*s^4*t^2 + 1236426*ep*mtt^8*mWW^7*s^4*t^2 + 776250*ep^2*mtt^8*mWW^7*s^4*t^2 - 19615234*ep^3*mtt^8*mWW^7*s^4*t^2 - 68127746*ep^4*mtt^8*mWW^7*s^4*t^2 - 85385872*ep^5*mtt^8*mWW^7*s^4*t^2 - 37315288*ep^6*mtt^8*mWW^7*s^4*t^2 - 273648*mtt^7*mWW^8*s^4*t^2 - 2490812*ep*mtt^7*mWW^8*s^4*t^2 - 2694894*ep^2*mtt^7*mWW^8*s^4*t^2 + 35877580*ep^3*mtt^7*mWW^8*s^4*t^2 + 138741502*ep^4*mtt^7*mWW^8*s^4*t^2 + 186896432*ep^5*mtt^7*mWW^8*s^4*t^2 + 87078288*ep^6*mtt^7*mWW^8*s^4*t^2 + 255144*mtt^6*mWW^9*s^4*t^2 + 2293900*ep*mtt^6*mWW^9*s^4*t^2 + 2023028*ep^2*mtt^6*mWW^9*s^4*t^2 - 37224856*ep^3*mtt^6*mWW^9*s^4*t^2 - 143059960*ep^4*mtt^6*mWW^9*s^4*t^2 - 195900128*ep^5*mtt^6*mWW^9*s^4*t^2 - 93088560*ep^6*mtt^6*mWW^9*s^4*t^2 - 124560*mtt^5*mWW^10*s^4*t^2 - 1051296*ep*mtt^5*mWW^10*s^4*t^2 - 107014*ep^2*mtt^5*mWW^10*s^4*t^2 + 23001684*ep^3*mtt^5*mWW^10*s^4*t^2 + 83506562*ep^4*mtt^5*mWW^10*s^4*t^2 + 114489768*ep^5*mtt^5*mWW^10*s^4*t^2 + 55175120*ep^6*mtt^5*mWW^10*s^4*t^2 + 24984*mtt^4*mWW^11*s^4*t^2 + 167032*ep*mtt^4*mWW^11*s^4*t^2 - 561284*ep^2*mtt^4*mWW^11*s^4*t^2 - 7817112*ep^3*mtt^4*mWW^11*s^4*t^2 - 25657452*ep^4*mtt^4*mWW^11*s^4*t^2 - 35119704*ep^5*mtt^4*mWW^11*s^4*t^2 - 17356320*ep^6*mtt^4*mWW^11*s^4*t^2 + 2392*mtt^3*mWW^12*s^4*t^2 + 34840*ep*mtt^3*mWW^12*s^4*t^2 + 222798*ep^2*mtt^3*mWW^12*s^4*t^2 + 900456*ep^3*mtt^3*mWW^12*s^4*t^2 + 2395850*ep^4*mtt^3*mWW^12*s^4*t^2 + 3515584*ep^5*mtt^3*mWW^12*s^4*t^2 + 1992368*ep^6*mtt^3*mWW^12*s^4*t^2 - 1612*mtt^2*mWW^13*s^4*t^2 - 11478*ep*mtt^2*mWW^13*s^4*t^2 + 7362*ep^2*mtt^2*mWW^13*s^4*t^2 + 238130*ep^3*mtt^2*mWW^13*s^4*t^2 + 669774*ep^4*mtt^2*mWW^13*s^4*t^2 + 684984*ep^5*mtt^2*mWW^13*s^4*t^2 + 221136*ep^6*mtt^2*mWW^13*s^4*t^2 + 132*mtt*mWW^14*s^4*t^2 - 284*ep*mtt*mWW^14*s^4*t^2 - 14070*ep^2*mtt*mWW^14*s^4*t^2 - 75824*ep^3*mtt*mWW^14*s^4*t^2 - 166178*ep^4*mtt*mWW^14*s^4*t^2 - 161880*ep^5*mtt*mWW^14*s^4*t^2 - 57008*ep^6*mtt*mWW^14*s^4*t^2 + 86*ep*mWW^15*s^4*t^2 + 1018*ep^2*mWW^15*s^4*t^2 + 4554*ep^3*mWW^15*s^4*t^2 + 9510*ep^4*mWW^15*s^4*t^2 + 9336*ep^5*mWW^15*s^4*t^2 + 3448*ep^6*mWW^15*s^4*t^2 + 6048*ep*mtt^11*mWW^3*s^5*t^2 + 36288*ep^2*mtt^11*mWW^3*s^5*t^2 + 7392*ep^3*mtt^11*mWW^3*s^5*t^2 - 286272*ep^4*mtt^11*mWW^3*s^5*t^2 - 569856*ep^5*mtt^11*mWW^3*s^5*t^2 - 322560*ep^6*mtt^11*mWW^3*s^5*t^2 - 7560*mtt^10*mWW^4*s^5*t^2 - 108276*ep*mtt^10*mWW^4*s^5*t^2 - 296128*ep^2*mtt^10*mWW^4*s^5*t^2 + 1103788*ep^3*mtt^10*mWW^4*s^5*t^2 + 6301344*ep^4*mtt^10*mWW^4*s^5*t^2 + 9830576*ep^5*mtt^10*mWW^4*s^5*t^2 + 5043136*ep^6*mtt^10*mWW^4*s^5*t^2 + 9588*mtt^9*mWW^5*s^5*t^2 + 163890*ep*mtt^9*mWW^5*s^5*t^2 + 261246*ep^2*mtt^9*mWW^5*s^5*t^2 - 4039310*ep^3*mtt^9*mWW^5*s^5*t^2 - 18530778*ep^4*mtt^9*mWW^5*s^5*t^2 - 28453324*ep^5*mtt^9*mWW^5*s^5*t^2 - 14733264*ep^6*mtt^9*mWW^5*s^5*t^2 + 80736*mtt^8*mWW^6*s^5*t^2 + 730610*ep*mtt^8*mWW^6*s^5*t^2 + 2002446*ep^2*mtt^8*mWW^6*s^5*t^2 + 1155926*ep^3*mtt^8*mWW^6*s^5*t^2 - 1321486*ep^4*mtt^8*mWW^6*s^5*t^2 + 514392*ep^5*mtt^8*mWW^6*s^5*t^2 + 1949120*ep^6*mtt^8*mWW^6*s^5*t^2 - 285520*mtt^7*mWW^7*s^5*t^2 - 2750064*ep*mtt^7*mWW^7*s^5*t^2 - 5951748*ep^2*mtt^7*mWW^7*s^5*t^2 + 16573252*ep^3*mtt^7*mWW^7*s^5*t^2 + 85270364*ep^4*mtt^7*mWW^7*s^5*t^2 + 119362460*ep^5*mtt^7*mWW^7*s^5*t^2 + 55814360*ep^6*mtt^7*mWW^7*s^5*t^2 + 406928*mtt^6*mWW^8*s^5*t^2 + 3865712*ep*mtt^6*mWW^8*s^5*t^2 + 6836568*ep^2*mtt^6*mWW^8*s^5*t^2 - 36737178*ep^3*mtt^6*mWW^8*s^5*t^2 - 164595224*ep^4*mtt^6*mWW^8*s^5*t^2 - 231122894*ep^5*mtt^6*mWW^8*s^5*t^2 - 110164872*ep^6*mtt^6*mWW^8*s^5*t^2 - 298860*mtt^5*mWW^9*s^5*t^2 - 2729278*ep*mtt^5*mWW^9*s^5*t^2 - 3357424*ep^2*mtt^5*mWW^9*s^5*t^2 + 36950690*ep^3*mtt^5*mWW^9*s^5*t^2 + 149698432*ep^4*mtt^5*mWW^9*s^5*t^2 + 208587072*ep^5*mtt^5*mWW^9*s^5*t^2 + 100128448*ep^6*mtt^5*mWW^9*s^5*t^2 + 108864*mtt^4*mWW^10*s^5*t^2 + 908462*ep*mtt^4*mWW^10*s^5*t^2 + 71524*ep^2*mtt^4*mWW^10*s^5*t^2 - 19751660*ep^3*mtt^4*mWW^10*s^5*t^2 - 71594244*ep^4*mtt^4*mWW^10*s^5*t^2 - 98462914*ep^5*mtt^4*mWW^10*s^5*t^2 - 47690000*ep^6*mtt^4*mWW^10*s^5*t^2 - 11672*mtt^3*mWW^11*s^5*t^2 - 57052*ep*mtt^3*mWW^11*s^5*t^2 + 528924*ep^2*mtt^3*mWW^11*s^5*t^2 + 5050096*ep^3*mtt^3*mWW^11*s^5*t^2 + 15613508*ep^4*mtt^3*mWW^11*s^5*t^2 + 21101116*ep^5*mtt^3*mWW^11*s^5*t^2 + 10478104*ep^6*mtt^3*mWW^11*s^5*t^2 - 3144*mtt^2*mWW^12*s^5*t^2 - 33328*ep*mtt^2*mWW^12*s^5*t^2 - 114944*ep^2*mtt^2*mWW^12*s^5*t^2 - 163926*ep^3*mtt^2*mWW^12*s^5*t^2 - 188744*ep^4*mtt^2*mWW^12*s^5*t^2 - 425794*ep^5*mtt^2*mWW^12*s^5*t^2 - 385192*ep^6*mtt^2*mWW^12*s^5*t^2 + 640*mtt*mWW^13*s^5*t^2 + 2872*ep*mtt*mWW^13*s^5*t^2 - 21702*ep^2*mtt*mWW^13*s^5*t^2 - 171752*ep^3*mtt*mWW^13*s^5*t^2 - 414982*ep^4*mtt*mWW^13*s^5*t^2 - 407884*ep^5*mtt*mWW^13*s^5*t^2 - 134240*ep^6*mtt*mWW^13*s^5*t^2 + 404*ep*mWW^14*s^5*t^2 + 4950*ep^2*mWW^14*s^5*t^2 + 22682*ep^3*mWW^14*s^5*t^2 + 48082*ep^4*mWW^14*s^5*t^2 + 47050*ep^5*mWW^14*s^5*t^2 + 16960*ep^6*mWW^14*s^5*t^2 - 6048*ep*mtt^10*mWW^3*s^6*t^2 - 48384*ep^2*mtt^10*mWW^3*s^6*t^2 - 116256*ep^3*mtt^10*mWW^3*s^6*t^2 - 55104*ep^4*mtt^10*mWW^3*s^6*t^2 + 118272*ep^5*mtt^10*mWW^3*s^6*t^2 + 107520*ep^6*mtt^10*mWW^3*s^6*t^2 + 6552*mtt^9*mWW^4*s^6*t^2 + 81228*ep*mtt^9*mWW^4*s^6*t^2 + 136416*ep^2*mtt^9*mWW^4*s^6*t^2 - 1367268*ep^3*mtt^9*mWW^4*s^6*t^2 - 6078576*ep^4*mtt^9*mWW^4*s^6*t^2 - 8898288*ep^5*mtt^9*mWW^4*s^6*t^2 - 4423104*ep^6*mtt^9*mWW^4*s^6*t^2 + 4380*mtt^8*mWW^5*s^6*t^2 + 37358*ep*mtt^8*mWW^5*s^6*t^2 + 719158*ep^2*mtt^8*mWW^5*s^6*t^2 + 5813106*ep^3*mtt^8*mWW^5*s^6*t^2 + 18799998*ep^4*mtt^8*mWW^5*s^6*t^2 + 25986544*ep^5*mtt^8*mWW^5*s^6*t^2 + 12815936*ep^6*mtt^8*mWW^5*s^6*t^2 - 115076*mtt^7*mWW^6*s^6*t^2 - 1154920*ep*mtt^7*mWW^6*s^6*t^2 - 3834796*ep^2*mtt^7*mWW^6*s^6*t^2 - 4013756*ep^3*mtt^7*mWW^6*s^6*t^2 + 2084152*ep^4*mtt^7*mWW^6*s^6*t^2 + 5721244*ep^5*mtt^7*mWW^6*s^6*t^2 + 2506752*ep^6*mtt^7*mWW^6*s^6*t^2 + 291000*mtt^6*mWW^7*s^6*t^2 + 2845942*ep*mtt^6*mWW^7*s^6*t^2 + 6858756*ep^2*mtt^6*mWW^7*s^6*t^2 - 12228922*ep^3*mtt^6*mWW^7*s^6*t^2 - 75837932*ep^4*mtt^6*mWW^7*s^6*t^2 - 110514076*ep^5*mtt^6*mWW^7*s^6*t^2 - 53020304*ep^6*mtt^6*mWW^7*s^6*t^2 - 328472*mtt^5*mWW^8*s^6*t^2 - 3112644*ep*mtt^5*mWW^8*s^6*t^2 - 5723690*ep^2*mtt^5*mWW^8*s^6*t^2 + 27274892*ep^3*mtt^5*mWW^8*s^6*t^2 + 125808630*ep^4*mtt^5*mWW^8*s^6*t^2 + 178485996*ep^5*mtt^5*mWW^8*s^6*t^2 + 85714704*ep^6*mtt^5*mWW^8*s^6*t^2 + 185820*mtt^4*mWW^9*s^6*t^2 + 1675938*ep*mtt^4*mWW^9*s^6*t^2 + 1886378*ep^2*mtt^4*mWW^9*s^6*t^2 - 23489114*ep^3*mtt^4*mWW^9*s^6*t^2 - 93813134*ep^4*mtt^4*mWW^9*s^6*t^2 - 130639488*ep^5*mtt^4*mWW^9*s^6*t^2 - 62852192*ep^6*mtt^4*mWW^9*s^6*t^2 - 45924*mtt^3*mWW^10*s^6*t^2 - 361376*ep*mtt^3*mWW^10*s^6*t^2 + 256120*ep^2*mtt^3*mWW^10*s^6*t^2 + 9772076*ep^3*mtt^3*mWW^10*s^6*t^2 + 33622516*ep^4*mtt^3*mWW^10*s^6*t^2 + 45517100*ep^5*mtt^3*mWW^10*s^6*t^2 + 21936096*ep^6*mtt^3*mWW^10*s^6*t^2 + 656*mtt^2*mWW^11*s^6*t^2 - 15006*ep*mtt^2*mWW^11*s^6*t^2 - 267400*ep^2*mtt^2*mWW^11*s^6*t^2 - 1608742*ep^3*mtt^2*mWW^11*s^6*t^2 - 4392000*ep^4*mtt^2*mWW^11*s^6*t^2 - 5683876*ep^5*mtt^2*mWW^11*s^6*t^2 - 2804112*ep^6*mtt^2*mWW^11*s^6*t^2 + 1064*mtt*mWW^12*s^6*t^2 + 8864*ep*mtt*mWW^12*s^6*t^2 + 9150*ep^2*mtt*mWW^12*s^6*t^2 - 73656*ep^3*mtt*mWW^12*s^6*t^2 - 217074*ep^4*mtt*mWW^12*s^6*t^2 - 167812*ep^5*mtt*mWW^12*s^6*t^2 - 6448*ep^6*mtt*mWW^12*s^6*t^2 + 664*ep*mWW^13*s^6*t^2 + 8292*ep^2*mWW^13*s^6*t^2 + 37640*ep^3*mWW^13*s^6*t^2 + 78524*ep^4*mWW^13*s^6*t^2 + 74384*ep^5*mWW^13*s^6*t^2 + 25152*ep^6*mWW^13*s^6*t^2 + 3456*ep*mtt^9*mWW^3*s^7*t^2 + 31104*ep^2*mtt^9*mWW^3*s^7*t^2 + 97536*ep^3*mtt^9*mWW^3*s^7*t^2 + 129024*ep^4*mtt^9*mWW^3*s^7*t^2 + 61440*ep^5*mtt^9*mWW^3*s^7*t^2 - 3528*mtt^8*mWW^4*s^7*t^2 - 34836*ep*mtt^8*mWW^4*s^7*t^2 + 25936*ep^2*mtt^8*mWW^4*s^7*t^2 + 1157852*ep^3*mtt^8*mWW^4*s^7*t^2 + 4126656*ep^4*mtt^8*mWW^4*s^7*t^2 + 5618608*ep^5*mtt^8*mWW^4*s^7*t^2 + 2689472*ep^6*mtt^8*mWW^4*s^7*t^2 - 10572*mtt^7*mWW^5*s^7*t^2 - 125646*ep*mtt^7*mWW^5*s^7*t^2 - 890602*ep^2*mtt^7*mWW^5*s^7*t^2 - 4234598*ep^3*mtt^7*mWW^5*s^7*t^2 - 11388482*ep^4*mtt^7*mWW^5*s^7*t^2 - 14750180*ep^5*mtt^7*mWW^5*s^7*t^2 - 7058800*ep^6*mtt^7*mWW^5*s^7*t^2 + 85592*mtt^6*mWW^6*s^7*t^2 + 865110*ep*mtt^6*mWW^6*s^7*t^2 + 2813870*ep^2*mtt^6*mWW^6*s^7*t^2 + 2206654*ep^3*mtt^6*mWW^6*s^7*t^2 - 4565142*ep^4*mtt^6*mWW^6*s^7*t^2 - 8850396*ep^5*mtt^6*mWW^6*s^7*t^2 - 4367208*ep^6*mtt^6*mWW^6*s^7*t^2 - 167960*mtt^5*mWW^7*s^7*t^2 - 1617788*ep*mtt^5*mWW^7*s^7*t^2 - 3759114*ep^2*mtt^5*mWW^7*s^7*t^2 + 7552458*ep^3*mtt^5*mWW^7*s^7*t^2 + 44414754*ep^4*mtt^5*mWW^7*s^7*t^2 + 64480690*ep^5*mtt^5*mWW^7*s^7*t^2 + 31054048*ep^6*mtt^5*mWW^7*s^7*t^2 + 148488*mtt^4*mWW^8*s^7*t^2 + 1382340*ep*mtt^4*mWW^8*s^7*t^2 + 2306886*ep^2*mtt^4*mWW^8*s^7*t^2 - 13346294*ep^3*mtt^4*mWW^8*s^7*t^2 - 58977598*ep^4*mtt^4*mWW^8*s^7*t^2 - 83221414*ep^5*mtt^4*mWW^8*s^7*t^2 - 39989912*ep^6*mtt^4*mWW^8*s^7*t^2 - 60956*mtt^3*mWW^9*s^7*t^2 - 534822*ep*mtt^3*mWW^9*s^7*t^2 - 378190*ep^2*mtt^3*mWW^9*s^7*t^2 + 8950758*ep^3*mtt^3*mWW^9*s^7*t^2 + 33777394*ep^4*mtt^3*mWW^9*s^7*t^2 + 46332168*ep^5*mtt^3*mWW^9*s^7*t^2 + 22147952*ep^6*mtt^3*mWW^9*s^7*t^2 + 8456*mtt^2*mWW^10*s^7*t^2 + 54862*ep*mtt^2*mWW^10*s^7*t^2 - 199750*ep^2*mtt^2*mWW^10*s^7*t^2 - 2640998*ep^3*mtt^2*mWW^10*s^7*t^2 - 8243714*ep^4*mtt^2*mWW^10*s^7*t^2 - 10687696*ep^5*mtt^2*mWW^10*s^7*t^2 - 5023864*ep^6*mtt^2*mWW^10*s^7*t^2 + 480*mtt*mWW^11*s^7*t^2 + 8144*ep*mtt*mWW^11*s^7*t^2 + 52226*ep^2*mtt*mWW^11*s^7*t^2 + 236790*ep^3*mtt*mWW^11*s^7*t^2 + 600526*ep^4*mtt*mWW^11*s^7*t^2 + 772106*ep^5*mtt*mWW^11*s^7*t^2 + 392992*ep^6*mtt*mWW^11*s^7*t^2 + 332*ep*mWW^12*s^7*t^2 + 4162*ep^2*mWW^12*s^7*t^2 + 16386*ep^3*mWW^12*s^7*t^2 + 28278*ep^4*mWW^12*s^7*t^2 + 18882*ep^5*mWW^12*s^7*t^2 + 1720*ep^6*mWW^12*s^7*t^2 - 1080*ep*mtt^8*mWW^3*s^8*t^2 - 10368*ep^2*mtt^8*mWW^3*s^8*t^2 - 36312*ep^3*mtt^8*mWW^3*s^8*t^2 - 58608*ep^4*mtt^8*mWW^3*s^8*t^2 - 43392*ep^5*mtt^8*mWW^3*s^8*t^2 - 11520*ep^6*mtt^8*mWW^3*s^8*t^2 + 1080*mtt^7*mWW^4*s^8*t^2 + 6888*ep*mtt^7*mWW^4*s^8*t^2 - 53236*ep^2*mtt^7*mWW^4*s^8*t^2 - 561608*ep^3*mtt^7*mWW^4*s^8*t^2 - 1714524*ep^4*mtt^7*mWW^4*s^8*t^2 - 2189608*ep^5*mtt^7*mWW^4*s^8*t^2 - 1010912*ep^6*mtt^7*mWW^4*s^8*t^2 + 6780*mtt^6*mWW^5*s^8*t^2 + 83226*ep*mtt^6*mWW^5*s^8*t^2 + 458970*ep^2*mtt^6*mWW^5*s^8*t^2 + 1579270*ep^3*mtt^6*mWW^5*s^8*t^2 + 3677418*ep^4*mtt^6*mWW^5*s^8*t^2 + 4655936*ep^5*mtt^6*mWW^5*s^8*t^2 + 2235840*ep^6*mtt^6*mWW^5*s^8*t^2 - 35004*mtt^5*mWW^6*s^8*t^2 - 347580*ep*mtt^5*mWW^6*s^8*t^2 - 1051492*ep^2*mtt^5*mWW^6*s^8*t^2 - 274412*ep^3*mtt^5*mWW^6*s^8*t^2 + 3403488*ep^4*mtt^5*mWW^6*s^8*t^2 + 5259560*ep^5*mtt^5*mWW^6*s^8*t^2 + 2478400*ep^6*mtt^5*mWW^6*s^8*t^2 + 54056*mtt^4*mWW^7*s^8*t^2 + 504630*ep*mtt^4*mWW^7*s^8*t^2 + 1058998*ep^2*mtt^4*mWW^7*s^8*t^2 - 2991034*ep^3*mtt^4*mWW^7*s^8*t^2 - 15392174*ep^4*mtt^4*mWW^7*s^8*t^2 - 21881236*ep^5*mtt^4*mWW^7*s^8*t^2 - 10479816*ep^6*mtt^4*mWW^7*s^8*t^2 - 36144*mtt^3*mWW^8*s^8*t^2 - 329792*ep*mtt^3*mWW^8*s^8*t^2 - 442492*ep^2*mtt^3*mWW^8*s^8*t^2 + 3846608*ep^3*mtt^3*mWW^8*s^8*t^2 + 15844756*ep^4*mtt^3*mWW^8*s^8*t^2 + 22070328*ep^5*mtt^3*mWW^8*s^8*t^2 + 10556880*ep^6*mtt^3*mWW^8*s^8*t^2 + 9756*mtt^2*mWW^9*s^8*t^2 + 81206*ep*mtt^2*mWW^9*s^8*t^2 - 16602*ep^2*mtt^2*mWW^9*s^8*t^2 - 1886382*ep^3*mtt^2*mWW^9*s^8*t^2 - 6525122*ep^4*mtt^2*mWW^9*s^8*t^2 - 8645192*ep^5*mtt^2*mWW^9*s^8*t^2 - 4036192*ep^6*mtt^2*mWW^9*s^8*t^2 - 524*mtt*mWW^10*s^8*t^2 - 332*ep*mtt*mWW^10*s^8*t^2 + 45780*ep^2*mtt*mWW^10*s^8*t^2 + 361060*ep^3*mtt*mWW^10*s^8*t^2 + 1029896*ep^4*mtt*mWW^10*s^8*t^2 + 1282440*ep^5*mtt*mWW^10*s^8*t^2 + 591824*ep^6*mtt*mWW^10*s^8*t^2 - 238*ep*mWW^11*s^8*t^2 - 3190*ep^2*mWW^11*s^8*t^2 - 19334*ep^3*mWW^11*s^8*t^2 - 51626*ep^4*mWW^11*s^8*t^2 - 63396*ep^5*mWW^11*s^8*t^2 - 29592*ep^6*mWW^11*s^8*t^2 + 144*ep*mtt^7*mWW^3*s^9*t^2 + 1440*ep^2*mtt^7*mWW^3*s^9*t^2 + 5360*ep^3*mtt^7*mWW^3*s^9*t^2 + 9440*ep^4*mtt^7*mWW^3*s^9*t^2 + 7936*ep^5*mtt^7*mWW^3*s^9*t^2 + 2560*ep^6*mtt^7*mWW^3*s^9*t^2 - 144*mtt^6*mWW^4*s^9*t^2 + 120*ep*mtt^6*mWW^4*s^9*t^2 + 20120*ep^2*mtt^6*mWW^4*s^9*t^2 + 136912*ep^3*mtt^6*mWW^4*s^9*t^2 + 368464*ep^4*mtt^6*mWW^4*s^9*t^2 + 441824*ep^5*mtt^6*mWW^4*s^9*t^2 + 196224*ep^6*mtt^6*mWW^4*s^9*t^2 - 1920*mtt^5*mWW^5*s^9*t^2 - 26456*ep*mtt^5*mWW^5*s^9*t^2 - 119344*ep^2*mtt^5*mWW^5*s^9*t^2 - 241048*ep^3*mtt^5*mWW^5*s^9*t^2 - 425568*ep^4*mtt^5*mWW^5*s^9*t^2 - 621552*ep^5*mtt^5*mWW^5*s^9*t^2 - 347264*ep^6*mtt^5*mWW^5*s^9*t^2 + 7264*mtt^4*mWW^6*s^9*t^2 + 69536*ep*mtt^4*mWW^6*s^9*t^2 + 196808*ep^2*mtt^4*mWW^6*s^9*t^2 - 86076*ep^3*mtt^4*mWW^6*s^9*t^2 - 993904*ep^4*mtt^4*mWW^6*s^9*t^2 - 1251228*ep^5*mtt^4*mWW^6*s^9*t^2 - 518496*ep^6*mtt^4*mWW^6*s^9*t^2 - 8832*mtt^3*mWW^7*s^9*t^2 - 78904*ep*mtt^3*mWW^7*s^9*t^2 - 144684*ep^2*mtt^3*mWW^7*s^9*t^2 + 598332*ep^3*mtt^3*mWW^7*s^9*t^2 + 2770404*ep^4*mtt^3*mWW^7*s^9*t^2 + 3876028*ep^5*mtt^3*mWW^7*s^9*t^2 + 1845768*ep^6*mtt^3*mWW^7*s^9*t^2 + 4272*mtt^2*mWW^8*s^9*t^2 + 38936*ep*mtt^2*mWW^8*s^9*t^2 + 33572*ep^2*mtt^2*mWW^8*s^9*t^2 - 575860*ep^3*mtt^2*mWW^8*s^9*t^2 - 2204020*ep^4*mtt^2*mWW^8*s^9*t^2 - 3019372*ep^5*mtt^2*mWW^8*s^9*t^2 - 1426840*ep^6*mtt^2*mWW^8*s^9*t^2 - 640*mtt*mWW^9*s^9*t^2 - 4208*ep*mtt*mWW^9*s^9*t^2 + 12732*ep^2*mtt*mWW^9*s^9*t^2 + 190252*ep^3*mtt*mWW^9*s^9*t^2 + 601180*ep^4*mtt*mWW^9*s^9*t^2 + 772292*ep^5*mtt*mWW^9*s^9*t^2 + 355096*ep^6*mtt*mWW^9*s^9*t^2 - 320*ep*mWW^10*s^9*t^2 - 4292*ep^2*mWW^10*s^9*t^2 - 22688*ep^3*mWW^10*s^9*t^2 - 55340*ep^4*mWW^10*s^9*t^2 - 63080*ep^5*mWW^10*s^9*t^2 - 27176*ep^6*mWW^10*s^9*t^2 - 192*ep*mtt^5*mWW^4*s^10*t^2 - 2464*ep^2*mtt^5*mWW^4*s^10*t^2 - 11968*ep^3*mtt^5*mWW^4*s^10*t^2 - 27392*ep^4*mtt^5*mWW^4*s^10*t^2 - 29696*ep^5*mtt^5*mWW^4*s^10*t^2 - 12288*ep^6*mtt^5*mWW^4*s^10*t^2 + 192*mtt^4*mWW^5*s^10*t^2 + 4456*ep*mtt^4*mWW^5*s^10*t^2 + 15980*ep^2*mtt^4*mWW^5*s^10*t^2 - 10392*ep^3*mtt^4*mWW^5*s^10*t^2 - 61628*ep^4*mtt^4*mWW^5*s^10*t^2 - 20752*ep^5*mtt^4*mWW^5*s^10*t^2 + 18336*ep^6*mtt^4*mWW^5*s^10*t^2 - 576*mtt^3*mWW^6*s^10*t^2 - 4680*ep*mtt^3*mWW^6*s^10*t^2 - 16888*ep^2*mtt^3*mWW^6*s^10*t^2 + 11040*ep^3*mtt^3*mWW^6*s^10*t^2 + 89320*ep^4*mtt^3*mWW^6*s^10*t^2 + 71944*ep^5*mtt^3*mWW^6*s^10*t^2 + 9616*ep^6*mtt^3*mWW^6*s^10*t^2 + 576*mtt^2*mWW^7*s^10*t^2 + 5064*ep*mtt^2*mWW^7*s^10*t^2 + 8520*ep^2*mtt^2*mWW^7*s^10*t^2 - 42432*ep^3*mtt^2*mWW^7*s^10*t^2 - 203624*ep^4*mtt^2*mWW^7*s^10*t^2 - 301528*ep^5*mtt^2*mWW^7*s^10*t^2 - 148400*ep^6*mtt^2*mWW^7*s^10*t^2 - 192*mtt*mWW^8*s^10*t^2 - 1672*ep*mtt*mWW^8*s^10*t^2 + 328*ep^2*mtt*mWW^8*s^10*t^2 + 32624*ep^3*mtt*mWW^8*s^10*t^2 + 115400*ep^4*mtt*mWW^8*s^10*t^2 + 161752*ep^5*mtt*mWW^8*s^10*t^2 + 78896*ep^6*mtt*mWW^8*s^10*t^2 - 96*ep*mWW^9*s^10*t^2 - 1316*ep^2*mWW^9*s^10*t^2 - 6392*ep^3*mWW^9*s^10*t^2 - 15116*ep^4*mWW^9*s^10*t^2 - 17400*ep^5*mWW^9*s^10*t^2 - 7600*ep^6*mWW^9*s^10*t^2 - 432*ep*mtt^3*mWW^5*s^11*t^2 - 1224*ep^2*mtt^3*mWW^5*s^11*t^2 + 5712*ep^3*mtt^3*mWW^5*s^11*t^2 + 17544*ep^4*mtt^3*mWW^5*s^11*t^2 + 11040*ep^5*mtt^3*mWW^5*s^11*t^2 - 192*ep*mtt^2*mWW^6*s^11*t^2 + 904*ep^2*mtt^2*mWW^6*s^11*t^2 + 2272*ep^3*mtt^2*mWW^6*s^11*t^2 - 1384*ep^4*mtt^2*mWW^6*s^11*t^2 - 2560*ep^5*mtt^2*mWW^6*s^11*t^2 - 16*ep*mtt*mWW^7*s^11*t^2 + 328*ep^2*mtt*mWW^7*s^11*t^2 - 1104*ep^3*mtt*mWW^7*s^11*t^2 - 5128*ep^4*mtt*mWW^7*s^11*t^2 - 3680*ep^5*mtt*mWW^7*s^11*t^2 - 8*ep^2*mWW^8*s^11*t^2 + 160*ep^3*mWW^8*s^11*t^2 + 488*ep^4*mWW^8*s^11*t^2 + 320*ep^5*mWW^8*s^11*t^2 + 72*ep*mtt^16*mWW^2*t^3 + 720*ep^2*mtt^16*mWW^2*t^3 + 2680*ep^3*mtt^16*mWW^2*t^3 + 4720*ep^4*mtt^16*mWW^2*t^3 + 3968*ep^5*mtt^16*mWW^2*t^3 + 1280*ep^6*mtt^16*mWW^2*t^3 - 1248*ep*mtt^15*mWW^3*t^3 - 15976*ep^2*mtt^15*mWW^3*t^3 - 77712*ep^3*mtt^15*mWW^3*t^3 - 178936*ep^4*mtt^15*mWW^3*t^3 - 195792*ep^5*mtt^15*mWW^3*t^3 - 81856*ep^6*mtt^15*mWW^3*t^3 + 7536*ep*mtt^14*mWW^4*t^3 + 102992*ep^2*mtt^14*mWW^4*t^3 + 528184*ep^3*mtt^14*mWW^4*t^3 + 1266144*ep^4*mtt^14*mWW^4*t^3 + 1428904*ep^5*mtt^14*mWW^4*t^3 + 612000*ep^6*mtt^14*mWW^4*t^3 - 23936*ep*mtt^13*mWW^5*t^3 - 335460*ep^2*mtt^13*mWW^5*t^3 - 1755304*ep^3*mtt^13*mWW^5*t^3 - 4276220*ep^4*mtt^13*mWW^5*t^3 - 4891800*ep^5*mtt^13*mWW^5*t^3 - 2119840*ep^6*mtt^13*mWW^5*t^3 + 46160*ep*mtt^12*mWW^6*t^3 + 653936*ep^2*mtt^12*mWW^6*t^3 + 3456472*ep^3*mtt^12*mWW^6*t^3 + 8505624*ep^4*mtt^12*mWW^6*t^3 + 9829600*ep^5*mtt^12*mWW^6*t^3 + 4302848*ep^6*mtt^12*mWW^6*t^3 - 57120*ep*mtt^11*mWW^7*t^3 - 813744*ep^2*mtt^11*mWW^7*t^3 - 4333560*ep^3*mtt^11*mWW^7*t^3 - 10767912*ep^4*mtt^11*mWW^7*t^3 - 12585664*ep^5*mtt^11*mWW^7*t^3 - 5576320*ep^6*mtt^11*mWW^7*t^3 + 45472*ep*mtt^10*mWW^8*t^3 + 651888*ep^2*mtt^10*mWW^8*t^3 + 3506552*ep^3*mtt^10*mWW^8*t^3 + 8834776*ep^4*mtt^10*mWW^8*t^3 + 10497648*ep^5*mtt^10*mWW^8*t^3 + 4733504*ep^6*mtt^10*mWW^8*t^3 - 21856*ep*mtt^9*mWW^9*t^3 - 318472*ep^2*mtt^9*mWW^9*t^3 - 1750664*ep^3*mtt^9*mWW^9*t^3 - 4531824*ep^4*mtt^9*mWW^9*t^3 - 5548304*ep^5*mtt^9*mWW^9*t^3 - 2578240*ep^6*mtt^9*mWW^9*t^3 + 4776*ep*mtt^8*mWW^10*t^3 + 74880*ep^2*mtt^8*mWW^10*t^3 + 444624*ep^3*mtt^8*mWW^10*t^3 + 1246680*ep^4*mtt^8*mWW^10*t^3 + 1647200*ep^5*mtt^8*mWW^10*t^3 + 819200*ep^6*mtt^8*mWW^10*t^3 + 640*ep*mtt^7*mWW^11*t^3 + 5304*ep^2*mtt^7*mWW^11*t^3 + 5608*ep^3*mtt^7*mWW^11*t^3 - 50784*ep^4*mtt^7*mWW^11*t^3 - 142640*ep^5*mtt^7*mWW^11*t^3 - 101568*ep^6*mtt^7*mWW^11*t^3 - 592*ep*mtt^6*mWW^12*t^3 - 7296*ep^2*mtt^6*mWW^12*t^3 - 32720*ep^3*mtt^6*mWW^12*t^3 - 65048*ep^4*mtt^6*mWW^12*t^3 - 56024*ep^5*mtt^6*mWW^12*t^3 - 15840*ep^6*mtt^6*mWW^12*t^3 + 96*ep*mtt^5*mWW^13*t^3 + 1228*ep^2*mtt^5*mWW^13*t^3 + 5840*ep^3*mtt^5*mWW^13*t^3 + 12780*ep^4*mtt^5*mWW^13*t^3 + 12904*ep^5*mtt^5*mWW^13*t^3 + 4832*ep^6*mtt^5*mWW^13*t^3 - 504*ep*mtt^15*mWW^2*s*t^3 - 4608*ep^2*mtt^15*mWW^2*s*t^3 - 14872*ep^3*mtt^15*mWW^2*s*t^3 - 20848*ep^4*mtt^15*mWW^2*s*t^3 - 11648*ep^5*mtt^15*mWW^2*s*t^3 - 1280*ep^6*mtt^15*mWW^2*s*t^3 - 72*mtt^14*mWW^3*s*t^3 + 7200*ep*mtt^14*mWW^3*s*t^3 + 98908*ep^2*mtt^14*mWW^3*s*t^3 + 489816*ep^3*mtt^14*mWW^3*s*t^3 + 1133900*ep^4*mtt^14*mWW^3*s*t^3 + 1241160*ep^5*mtt^14*mWW^3*s*t^3 + 517728*ep^6*mtt^14*mWW^3*s*t^3 + 1176*mtt^13*mWW^4*s*t^3 - 28984*ep*mtt^13*mWW^4*s*t^3 - 547716*ep^2*mtt^13*mWW^4*s*t^3 - 3087564*ep^3*mtt^13*mWW^4*s*t^3 - 7736660*ep^4*mtt^13*mWW^4*s*t^3 - 8947308*ep^5*mtt^13*mWW^4*s*t^3 - 3887984*ep^6*mtt^13*mWW^4*s*t^3 - 6360*mtt^12*mWW^5*s*t^3 + 42020*ep*mtt^12*mWW^5*s*t^3 + 1443324*ep^2*mtt^12*mWW^5*s*t^3 + 9125592*ep^3*mtt^12*mWW^5*s*t^3 + 24145612*ep^4*mtt^12*mWW^5*s*t^3 + 28892884*ep^5*mtt^12*mWW^5*s*t^3 + 12867728*ep^6*mtt^12*mWW^5*s*t^3 + 17576*mtt^11*mWW^6*s*t^3 + 19116*ep*mtt^11*mWW^6*s*t^3 - 2095756*ep^2*mtt^11*mWW^6*s*t^3 - 15391502*ep^3*mtt^11*mWW^6*s*t^3 - 43138364*ep^4*mtt^11*mWW^6*s*t^3 - 53408470*ep^5*mtt^11*mWW^6*s*t^3 - 24379160*ep^6*mtt^11*mWW^6*s*t^3 - 28584*mtt^10*mWW^7*s*t^3 - 153352*ep*mtt^10*mWW^7*s*t^3 + 1636376*ep^2*mtt^10*mWW^7*s*t^3 + 15633056*ep^3*mtt^10*mWW^7*s*t^3 + 47359820*ep^4*mtt^10*mWW^7*s*t^3 + 61236788*ep^5*mtt^10*mWW^7*s*t^3 + 28840976*ep^6*mtt^10*mWW^7*s*t^3 + 28536*mtt^9*mWW^8*s*t^3 + 236104*ep*mtt^9*mWW^8*s*t^3 - 415952*ep^2*mtt^9*mWW^8*s*t^3 - 9134544*ep^3*mtt^9*mWW^8*s*t^3 - 31690444*ep^4*mtt^9*mWW^8*s*t^3 - 43868076*ep^5*mtt^9*mWW^8*s*t^3 - 21665264*ep^6*mtt^9*mWW^8*s*t^3 - 16936*mtt^8*mWW^9*s*t^3 - 184448*ep*mtt^8*mWW^9*s*t^3 - 385496*ep^2*mtt^8*mWW^9*s*t^3 + 2165104*ep^3*mtt^8*mWW^9*s*t^3 + 11280188*ep^4*mtt^8*mWW^9*s*t^3 + 18139900*ep^5*mtt^8*mWW^9*s*t^3 + 9825328*ep^6*mtt^8*mWW^9*s*t^3 + 4920*mtt^7*mWW^10*s*t^3 + 75480*ep*mtt^7*mWW^10*s*t^3 + 399376*ep^2*mtt^7*mWW^10*s*t^3 + 727028*ep^3*mtt^7*mWW^10*s*t^3 - 468252*ep^4*mtt^7*mWW^10*s*t^3 - 2758784*ep^5*mtt^7*mWW^10*s*t^3 - 2114368*ep^6*mtt^7*mWW^10*s*t^3 + 144*mtt^6*mWW^11*s*t^3 - 11416*ep*mtt^6*mWW^11*s*t^3 - 153684*ep^2*mtt^6*mWW^11*s*t^3 - 690968*ep^3*mtt^6*mWW^11*s*t^3 - 1304456*ep^4*mtt^6*mWW^11*s*t^3 - 969740*ep^5*mtt^6*mWW^11*s*t^3 - 166320*ep^6*mtt^6*mWW^11*s*t^3 - 496*mtt^5*mWW^12*s*t^3 - 1744*ep*mtt^5*mWW^12*s*t^3 + 28052*ep^2*mtt^5*mWW^12*s*t^3 + 206476*ep^3*mtt^5*mWW^12*s*t^3 + 514768*ep^4*mtt^5*mWW^12*s*t^3 + 538680*ep^5*mtt^5*mWW^12*s*t^3 + 197344*ep^6*mtt^5*mWW^12*s*t^3 + 96*mtt^4*mWW^13*s*t^3 + 476*ep*mtt^4*mWW^13*s*t^3 - 3396*ep^2*mtt^4*mWW^13*s*t^3 - 29992*ep^3*mtt^4*mWW^13*s*t^3 - 79896*ep^4*mtt^4*mWW^13*s*t^3 - 89664*ep^5*mtt^4*mWW^13*s*t^3 - 36224*ep^6*mtt^4*mWW^13*s*t^3 + 52*ep*mtt^3*mWW^14*s*t^3 + 572*ep^2*mtt^3*mWW^14*s*t^3 + 2370*ep^3*mtt^3*mWW^14*s*t^3 + 4632*ep^4*mtt^3*mWW^14*s*t^3 + 4278*ep^5*mtt^3*mWW^14*s*t^3 + 1496*ep^6*mtt^3*mWW^14*s*t^3 + 1296*ep*mtt^14*mWW^2*s^2*t^3 + 9072*ep^2*mtt^14*mWW^2*s^2*t^3 + 13248*ep^3*mtt^14*mWW^2*s^2*t^3 - 24768*ep^4*mtt^14*mWW^2*s^2*t^3 - 73728*ep^5*mtt^14*mWW^2*s^2*t^3 - 46080*ep^6*mtt^14*mWW^2*s^2*t^3 + 720*mtt^13*mWW^3*s^2*t^3 - 11532*ep*mtt^13*mWW^3*s^2*t^3 - 216100*ep^2*mtt^13*mWW^3*s^2*t^3 - 1143804*ep^3*mtt^13*mWW^3*s^2*t^3 - 2708556*ep^4*mtt^13*mWW^3*s^2*t^3 - 2985432*ep^5*mtt^13*mWW^3*s^2*t^3 - 1244576*ep^6*mtt^13*mWW^3*s^2*t^3 - 10476*mtt^12*mWW^4*s^2*t^3 - 26326*ep*mtt^12*mWW^4*s^2*t^3 + 951350*ep^2*mtt^12*mWW^4*s^2*t^3 + 7209106*ep^3*mtt^12*mWW^4*s^2*t^3 + 20011494*ep^4*mtt^12*mWW^4*s^2*t^3 + 24313348*ep^5*mtt^12*mWW^4*s^2*t^3 + 10858544*ep^6*mtt^12*mWW^4*s^2*t^3 + 49748*mtt^11*mWW^5*s^2*t^3 + 347288*ep*mtt^11*mWW^5*s^2*t^3 - 1597798*ep^2*mtt^11*mWW^5*s^2*t^3 - 19831018*ep^3*mtt^11*mWW^5*s^2*t^3 - 61854102*ep^4*mtt^11*mWW^5*s^2*t^3 - 79554414*ep^5*mtt^11*mWW^5*s^2*t^3 - 36845784*ep^6*mtt^11*mWW^5*s^2*t^3 - 116864*mtt^10*mWW^6*s^2*t^3 - 1037270*ep*mtt^10*mWW^6*s^2*t^3 + 535486*ep^2*mtt^10*mWW^6*s^2*t^3 + 29614546*ep^3*mtt^10*mWW^6*s^2*t^3 + 104689378*ep^4*mtt^10*mWW^6*s^2*t^3 + 142086964*ep^5*mtt^10*mWW^6*s^2*t^3 + 68074800*ep^6*mtt^10*mWW^6*s^2*t^3 + 151832*mtt^9*mWW^7*s^2*t^3 + 1523838*ep*mtt^9*mWW^7*s^2*t^3 + 1999519*ep^2*mtt^9*mWW^7*s^2*t^3 - 24005511*ep^3*mtt^9*mWW^7*s^2*t^3 - 101696815*ep^4*mtt^9*mWW^7*s^2*t^3 - 147848731*ep^5*mtt^9*mWW^7*s^2*t^3 - 73969212*ep^6*mtt^9*mWW^7*s^2*t^3 - 104404*mtt^8*mWW^8*s^2*t^3 - 1191340*ep*mtt^8*mWW^8*s^2*t^3 - 3410892*ep^2*mtt^8*mWW^8*s^2*t^3 + 6381418*ep^3*mtt^8*mWW^8*s^2*t^3 + 48151396*ep^4*mtt^8*mWW^8*s^2*t^3 + 81383790*ep^5*mtt^8*mWW^8*s^2*t^3 + 44418552*ep^6*mtt^8*mWW^8*s^2*t^3 + 21288*mtt^7*mWW^9*s^2*t^3 + 405560*ep*mtt^7*mWW^9*s^2*t^3 + 2687548*ep^2*mtt^7*mWW^9*s^2*t^3 + 7330342*ep^3*mtt^7*mWW^9*s^2*t^3 + 5894720*ep^4*mtt^7*mWW^9*s^2*t^3 - 5621954*ep^5*mtt^7*mWW^9*s^2*t^3 - 7575944*ep^6*mtt^7*mWW^9*s^2*t^3 + 20092*mtt^6*mWW^10*s^2*t^3 + 51124*ep*mtt^6*mWW^10*s^2*t^3 - 1379148*ep^2*mtt^6*mWW^10*s^2*t^3 - 9499718*ep^3*mtt^6*mWW^10*s^2*t^3 - 23319316*ep^4*mtt^6*mWW^10*s^2*t^3 - 24292474*ep^5*mtt^6*mWW^10*s^2*t^3 - 8926760*ep^6*mtt^6*mWW^10*s^2*t^3 - 15416*mtt^5*mWW^11*s^2*t^3 - 76056*ep*mtt^5*mWW^11*s^2*t^3 + 600714*ep^2*mtt^5*mWW^11*s^2*t^3 + 5364744*ep^3*mtt^5*mWW^11*s^2*t^3 + 14798490*ep^4*mtt^5*mWW^11*s^2*t^3 + 17322620*ep^5*mtt^5*mWW^11*s^2*t^3 + 7338064*ep^6*mtt^5*mWW^11*s^2*t^3 + 3488*mtt^4*mWW^12*s^2*t^3 + 10050*ep*mtt^4*mWW^12*s^2*t^3 - 224586*ep^2*mtt^4*mWW^12*s^2*t^3 - 1663892*ep^3*mtt^4*mWW^12*s^2*t^3 - 4518474*ep^4*mtt^4*mWW^12*s^2*t^3 - 5426842*ep^5*mtt^4*mWW^12*s^2*t^3 - 2402504*ep^6*mtt^4*mWW^12*s^2*t^3 + 84*mtt^3*mWW^13*s^2*t^3 + 3936*ep*mtt^3*mWW^13*s^2*t^3 + 44082*ep^2*mtt^3*mWW^13*s^2*t^3 + 218836*ep^3*mtt^3*mWW^13*s^2*t^3 + 549758*ep^4*mtt^3*mWW^13*s^2*t^3 + 676816*ep^5*mtt^3*mWW^13*s^2*t^3 + 318048*ep^6*mtt^3*mWW^13*s^2*t^3 - 92*mtt^2*mWW^14*s^2*t^3 - 430*ep*mtt^2*mWW^14*s^2*t^3 + 2302*ep^2*mtt^2*mWW^14*s^2*t^3 + 18252*ep^3*mtt^2*mWW^14*s^2*t^3 + 39794*ep^4*mtt^2*mWW^14*s^2*t^3 + 32110*ep^5*mtt^2*mWW^14*s^2*t^3 + 7064*ep^6*mtt^2*mWW^14*s^2*t^3 - 138*ep*mtt*mWW^15*s^2*t^3 - 1549*ep^2*mtt*mWW^15*s^2*t^3 - 6549*ep^3*mtt*mWW^15*s^2*t^3 - 12999*ep^4*mtt*mWW^15*s^2*t^3 - 12073*ep^5*mtt*mWW^15*s^2*t^3 - 4212*ep^6*mtt*mWW^15*s^2*t^3 - 864*ep*mtt^13*mWW^2*s^3*t^3 + 6912*ep^2*mtt^13*mWW^2*s^3*t^3 + 107808*ep^3*mtt^13*mWW^2*s^3*t^3 + 382272*ep^4*mtt^13*mWW^2*s^3*t^3 + 532992*ep^5*mtt^13*mWW^2*s^3*t^3 + 261120*ep^6*mtt^13*mWW^2*s^3*t^3 - 3168*mtt^12*mWW^3*s^3*t^3 - 17796*ep*mtt^12*mWW^3*s^3*t^3 + 77540*ep^2*mtt^12*mWW^3*s^3*t^3 + 805300*ep^3*mtt^12*mWW^3*s^3*t^3 + 2233828*ep^4*mtt^12*mWW^3*s^3*t^3 + 2599496*ep^5*mtt^12*mWW^3*s^3*t^3 + 1098720*ep^6*mtt^12*mWW^3*s^3*t^3 + 40632*mtt^11*mWW^4*s^3*t^3 + 368444*ep*mtt^11*mWW^4*s^3*t^3 + 97648*ep^2*mtt^11*mWW^4*s^3*t^3 - 7966944*ep^3*mtt^11*mWW^4*s^3*t^3 - 28726184*ep^4*mtt^11*mWW^4*s^3*t^3 - 38391324*ep^5*mtt^11*mWW^4*s^3*t^3 - 17970672*ep^6*mtt^11*mWW^4*s^3*t^3 - 167032*mtt^10*mWW^5*s^3*t^3 - 1657276*ep*mtt^10*mWW^5*s^3*t^3 - 2179018*ep^2*mtt^10*mWW^5*s^3*t^3 + 24603158*ep^3*mtt^10*mWW^5*s^3*t^3 + 101178042*ep^4*mtt^10*mWW^5*s^3*t^3 + 141940094*ep^5*mtt^10*mWW^5*s^3*t^3 + 68498864*ep^6*mtt^10*mWW^5*s^3*t^3 + 322592*mtt^9*mWW^6*s^3*t^3 + 3325900*ep*mtt^9*mWW^6*s^3*t^3 + 6119342*ep^2*mtt^9*mWW^6*s^3*t^3 - 37739642*ep^3*mtt^9*mWW^6*s^3*t^3 - 174446966*ep^4*mtt^9*mWW^6*s^3*t^3 - 255000050*ep^5*mtt^9*mWW^6*s^3*t^3 - 126403448*ep^6*mtt^9*mWW^6*s^3*t^3 - 300016*mtt^8*mWW^7*s^3*t^3 - 3251982*ep*mtt^8*mWW^7*s^3*t^3 - 7700355*ep^2*mtt^8*mWW^7*s^3*t^3 + 26843789*ep^3*mtt^8*mWW^7*s^3*t^3 + 150274087*ep^4*mtt^8*mWW^7*s^3*t^3 + 234486745*ep^5*mtt^8*mWW^7*s^3*t^3 + 121369668*ep^6*mtt^8*mWW^7*s^3*t^3 + 62352*mtt^7*mWW^8*s^3*t^3 + 1018812*ep*mtt^7*mWW^8*s^3*t^3 + 5006983*ep^2*mtt^7*mWW^8*s^3*t^3 + 4716701*ep^3*mtt^7*mWW^8*s^3*t^3 - 25648067*ep^4*mtt^7*mWW^8*s^3*t^3 - 65369321*ep^5*mtt^7*mWW^8*s^3*t^3 - 42233108*ep^6*mtt^7*mWW^8*s^3*t^3 + 135648*mtt^6*mWW^9*s^3*t^3 + 888066*ep*mtt^6*mWW^9*s^3*t^3 - 2051847*ep^2*mtt^6*mWW^9*s^3*t^3 - 28467005*ep^3*mtt^6*mWW^9*s^3*t^3 - 78132637*ep^4*mtt^6*mWW^9*s^3*t^3 - 84506909*ep^5*mtt^6*mWW^9*s^3*t^3 - 31709700*ep^6*mtt^6*mWW^9*s^3*t^3 - 135520*mtt^5*mWW^10*s^3*t^3 - 971188*ep*mtt^5*mWW^10*s^3*t^3 + 1335499*ep^2*mtt^5*mWW^10*s^3*t^3 + 27709333*ep^3*mtt^5*mWW^10*s^3*t^3 + 85122629*ep^4*mtt^5*mWW^10*s^3*t^3 + 103570843*ep^5*mtt^5*mWW^10*s^3*t^3 + 44762396*ep^6*mtt^5*mWW^10*s^3*t^3 + 51536*mtt^4*mWW^11*s^3*t^3 + 320338*ep*mtt^4*mWW^11*s^3*t^3 - 1135013*ep^2*mtt^4*mWW^11*s^3*t^3 - 13835119*ep^3*mtt^4*mWW^11*s^3*t^3 - 41139195*ep^4*mtt^4*mWW^11*s^3*t^3 - 50744511*ep^5*mtt^4*mWW^11*s^3*t^3 - 22581756*ep^6*mtt^4*mWW^11*s^3*t^3 - 6536*mtt^3*mWW^12*s^3*t^3 - 12664*ep*mtt^3*mWW^12*s^3*t^3 + 499821*ep^2*mtt^3*mWW^12*s^3*t^3 + 3544887*ep^3*mtt^3*mWW^12*s^3*t^3 + 9653343*ep^4*mtt^3*mWW^12*s^3*t^3 + 11800601*ep^5*mtt^3*mWW^12*s^3*t^3 + 5350932*ep^6*mtt^3*mWW^12*s^3*t^3 - 616*mtt^2*mWW^13*s^3*t^3 - 10174*ep*mtt^2*mWW^13*s^3*t^3 - 71291*ep^2*mtt^2*mWW^13*s^3*t^3 - 280917*ep^3*mtt^2*mWW^13*s^3*t^3 - 657481*ep^4*mtt^2*mWW^13*s^3*t^3 - 832373*ep^5*mtt^2*mWW^13*s^3*t^3 - 416828*ep^6*mtt^2*mWW^13*s^3*t^3 + 128*mtt*mWW^14*s^3*t^3 + 264*ep*mtt*mWW^14*s^3*t^3 - 7645*ep^2*mtt*mWW^14*s^3*t^3 - 47727*ep^3*mtt*mWW^14*s^3*t^3 - 107011*ep^4*mtt*mWW^14*s^3*t^3 - 99261*ep^5*mtt*mWW^14*s^3*t^3 - 30900*ep^6*mtt*mWW^14*s^3*t^3 + 120*ep*mWW^15*s^3*t^3 + 1424*ep^2*mWW^15*s^3*t^3 + 6378*ep^3*mWW^15*s^3*t^3 + 13340*ep^4*mWW^15*s^3*t^3 + 12978*ep^5*mWW^15*s^3*t^3 + 4712*ep^6*mWW^15*s^3*t^3 - 3024*ep*mtt^12*mWW^2*s^4*t^3 - 66528*ep^2*mtt^12*mWW^2*s^4*t^3 - 439152*ep^3*mtt^12*mWW^2*s^4*t^3 - 1222368*ep^4*mtt^12*mWW^2*s^4*t^3 - 1521408*ep^5*mtt^12*mWW^2*s^4*t^3 - 698880*ep^6*mtt^12*mWW^2*s^4*t^3 + 8064*mtt^11*mWW^3*s^4*t^3 + 104748*ep*mtt^11*mWW^3*s^4*t^3 + 554708*ep^2*mtt^11*mWW^3*s^4*t^3 + 1564388*ep^3*mtt^11*mWW^3*s^4*t^3 + 2531732*ep^4*mtt^11*mWW^3*s^4*t^3 + 2254504*ep^5*mtt^11*mWW^3*s^4*t^3 + 857696*ep^6*mtt^11*mWW^3*s^4*t^3 - 90036*mtt^10*mWW^4*s^4*t^3 - 987786*ep*mtt^10*mWW^4*s^4*t^3 - 2878458*ep^2*mtt^10*mWW^4*s^4*t^3 + 2774998*ep^3*mtt^10*mWW^4*s^4*t^3 + 25926118*ep^4*mtt^10*mWW^4*s^4*t^3 + 40914988*ep^5*mtt^10*mWW^4*s^4*t^3 + 20479648*ep^6*mtt^10*mWW^4*s^4*t^3 + 315492*mtt^9*mWW^5*s^4*t^3 + 3315244*ep*mtt^9*mWW^5*s^4*t^3 + 7870012*ep^2*mtt^9*mWW^5*s^4*t^3 - 22461212*ep^3*mtt^9*mWW^5*s^4*t^3 - 125398248*ep^4*mtt^9*mWW^5*s^4*t^3 - 187373840*ep^5*mtt^9*mWW^5*s^4*t^3 - 92840152*ep^6*mtt^9*mWW^5*s^4*t^3 - 479480*mtt^8*mWW^6*s^4*t^3 - 4974554*ep*mtt^8*mWW^6*s^4*t^3 - 10686766*ep^2*mtt^8*mWW^6*s^4*t^3 + 43594394*ep^3*mtt^8*mWW^6*s^4*t^3 + 222432662*ep^4*mtt^8*mWW^6*s^4*t^3 + 332021608*ep^5*mtt^8*mWW^6*s^4*t^3 + 166054616*ep^6*mtt^8*mWW^6*s^4*t^3 + 242456*mtt^7*mWW^7*s^4*t^3 + 2697486*ep*mtt^7*mWW^7*s^4*t^3 + 5902293*ep^2*mtt^7*mWW^7*s^4*t^3 - 29745031*ep^3*mtt^7*mWW^7*s^4*t^3 - 156187081*ep^4*mtt^7*mWW^7*s^4*t^3 - 245042511*ep^5*mtt^7*mWW^7*s^4*t^3 - 127964732*ep^6*mtt^7*mWW^7*s^4*t^3 + 220548*mtt^6*mWW^8*s^4*t^3 + 1650380*ep*mtt^6*mWW^8*s^4*t^3 + 968600*ep^2*mtt^6*mWW^8*s^4*t^3 - 17849612*ep^3*mtt^6*mWW^8*s^4*t^3 - 46408812*ep^4*mtt^6*mWW^8*s^4*t^3 - 35915440*ep^5*mtt^6*mWW^8*s^4*t^3 - 5260704*ep^6*mtt^6*mWW^8*s^4*t^3 - 394344*mtt^5*mWW^9*s^4*t^3 - 3211286*ep*mtt^5*mWW^9*s^4*t^3 - 1825049*ep^2*mtt^5*mWW^9*s^4*t^3 + 49245953*ep^3*mtt^5*mWW^9*s^4*t^3 + 168174937*ep^4*mtt^5*mWW^9*s^4*t^3 + 208286193*ep^5*mtt^5*mWW^9*s^4*t^3 + 89847748*ep^6*mtt^5*mWW^9*s^4*t^3 + 232320*mtt^4*mWW^10*s^4*t^3 + 1773604*ep*mtt^4*mWW^10*s^4*t^3 - 735390*ep^2*mtt^4*mWW^10*s^4*t^3 - 39848568*ep^3*mtt^4*mWW^10*s^4*t^3 - 130051686*ep^4*mtt^4*mWW^10*s^4*t^3 - 163888512*ep^5*mtt^4*mWW^10*s^4*t^3 - 73083200*ep^6*mtt^4*mWW^10*s^4*t^3 - 59496*mtt^3*mWW^11*s^4*t^3 - 364978*ep*mtt^3*mWW^11*s^4*t^3 + 1335039*ep^2*mtt^3*mWW^11*s^4*t^3 + 16008015*ep^3*mtt^3*mWW^11*s^4*t^3 + 47682549*ep^4*mtt^3*mWW^11*s^4*t^3 + 59253947*ep^5*mtt^3*mWW^11*s^4*t^3 + 26657740*ep^6*mtt^3*mWW^11*s^4*t^3 + 4040*mtt^2*mWW^12*s^4*t^3 - 6314*ep*mtt^2*mWW^12*s^4*t^3 - 477266*ep^2*mtt^2*mWW^12*s^4*t^3 - 2972834*ep^3*mtt^2*mWW^12*s^4*t^3 - 7747750*ep^4*mtt^2*mWW^12*s^4*t^3 - 9320388*ep^5*mtt^2*mWW^12*s^4*t^3 - 4219968*ep^6*mtt^2*mWW^12*s^4*t^3 + 436*mtt*mWW^13*s^4*t^3 + 6050*ep*mtt*mWW^13*s^4*t^3 + 33717*ep^2*mtt*mWW^13*s^4*t^3 + 106351*ep^3*mtt*mWW^13*s^4*t^3 + 223471*ep^4*mtt*mWW^13*s^4*t^3 + 291403*ep^5*mtt*mWW^13*s^4*t^3 + 157988*ep^6*mtt*mWW^13*s^4*t^3 + 430*ep*mWW^14*s^4*t^3 + 5088*ep^2*mWW^14*s^4*t^3 + 22310*ep^3*mWW^14*s^4*t^3 + 44476*ep^4*mWW^14*s^4*t^3 + 39456*ep^5*mWW^14*s^4*t^3 + 12200*ep^6*mWW^14*s^4*t^3 + 9072*ep*mtt^11*mWW^2*s^5*t^3 + 145152*ep^2*mtt^11*mWW^2*s^5*t^3 + 827568*ep^3*mtt^11*mWW^2*s^5*t^3 + 2130912*ep^4*mtt^11*mWW^2*s^5*t^3 + 2532096*ep^5*mtt^11*mWW^2*s^5*t^3 + 1128960*ep^6*mtt^11*mWW^2*s^5*t^3 - 13104*mtt^10*mWW^3*s^5*t^3 - 201684*ep*mtt^10*mWW^3*s^5*t^3 - 1291444*ep^2*mtt^10*mWW^3*s^5*t^3 - 4377996*ep^3*mtt^10*mWW^3*s^5*t^3 - 8201172*ep^4*mtt^10*mWW^3*s^5*t^3 - 7978824*ep^5*mtt^10*mWW^3*s^5*t^3 - 3129056*ep^6*mtt^10*mWW^3*s^5*t^3 + 125424*mtt^9*mWW^4*s^5*t^3 + 1416848*ep*mtt^9*mWW^4*s^5*t^3 + 5003588*ep^2*mtt^9*mWW^4*s^5*t^3 + 2872788*ep^3*mtt^9*mWW^4*s^5*t^3 - 17211332*ep^4*mtt^9*mWW^4*s^5*t^3 - 33549972*ep^5*mtt^9*mWW^4*s^5*t^3 - 17910256*ep^6*mtt^9*mWW^4*s^5*t^3 - 368248*mtt^8*mWW^5*s^5*t^3 - 3798920*ep*mtt^8*mWW^5*s^5*t^3 - 9499856*ep^2*mtt^8*mWW^5*s^5*t^3 + 19745932*ep^3*mtt^8*mWW^5*s^5*t^3 + 122821088*ep^4*mtt^8*mWW^5*s^5*t^3 + 185979364*ep^5*mtt^8*mWW^5*s^5*t^3 + 92646304*ep^6*mtt^8*mWW^5*s^5*t^3 + 413880*mtt^7*mWW^6*s^5*t^3 + 4124364*ep*mtt^7*mWW^6*s^5*t^3 + 7503376*ep^2*mtt^7*mWW^6*s^5*t^3 - 44410634*ep^3*mtt^7*mWW^6*s^5*t^3 - 206184536*ep^4*mtt^7*mWW^6*s^5*t^3 - 301884746*ep^5*mtt^7*mWW^6*s^5*t^3 - 149841528*ep^6*mtt^7*mWW^6*s^5*t^3 + 3616*mtt^6*mWW^7*s^5*t^3 - 140006*ep*mtt^6*mWW^7*s^5*t^3 + 1487999*ep^2*mtt^6*mWW^7*s^5*t^3 + 24457039*ep^3*mtt^6*mWW^7*s^5*t^3 + 97335961*ep^4*mtt^6*mWW^7*s^5*t^3 + 149815611*ep^5*mtt^6*mWW^7*s^5*t^3 + 78936220*ep^6*mtt^6*mWW^7*s^5*t^3 - 444120*mtt^5*mWW^8*s^5*t^3 - 3822340*ep*mtt^5*mWW^8*s^5*t^3 - 6349217*ep^2*mtt^5*mWW^8*s^5*t^3 + 27238669*ep^3*mtt^5*mWW^8*s^5*t^3 + 109100289*ep^4*mtt^5*mWW^8*s^5*t^3 + 132861419*ep^5*mtt^5*mWW^8*s^5*t^3 + 54513628*ep^6*mtt^5*mWW^8*s^5*t^3 + 429304*mtt^4*mWW^9*s^5*t^3 + 3566764*ep*mtt^4*mWW^9*s^5*t^3 + 3003722*ep^2*mtt^4*mWW^9*s^5*t^3 - 49105460*ep^3*mtt^4*mWW^9*s^5*t^3 - 176426830*ep^4*mtt^4*mWW^9*s^5*t^3 - 225679156*ep^5*mtt^4*mWW^9*s^5*t^3 - 100435408*ep^6*mtt^4*mWW^9*s^5*t^3 - 174472*mtt^3*mWW^10*s^5*t^3 - 1312300*ep*mtt^3*mWW^10*s^5*t^3 + 755058*ep^2*mtt^3*mWW^10*s^5*t^3 + 30775608*ep^3*mtt^3*mWW^10*s^5*t^3 + 99924718*ep^4*mtt^3*mWW^10*s^5*t^3 + 126489804*ep^5*mtt^3*mWW^10*s^5*t^3 + 56868896*ep^6*mtt^3*mWW^10*s^5*t^3 + 28432*mtt^2*mWW^11*s^5*t^3 + 146646*ep*mtt^2*mWW^11*s^5*t^3 - 964469*ep^2*mtt^2*mWW^11*s^5*t^3 - 9101797*ep^3*mtt^2*mWW^11*s^5*t^3 - 25861723*ep^4*mtt^2*mWW^11*s^5*t^3 - 31502965*ep^5*mtt^2*mWW^11*s^5*t^3 - 14045124*ep^6*mtt^2*mWW^11*s^5*t^3 - 712*mtt*mWW^12*s^5*t^3 + 11700*ep*mtt*mWW^12*s^5*t^3 + 208363*ep^2*mtt*mWW^12*s^5*t^3 + 1093009*ep^3*mtt*mWW^12*s^5*t^3 + 2617853*ep^4*mtt*mWW^12*s^5*t^3 + 2982983*ep^5*mtt*mWW^12*s^5*t^3 + 1302508*ep^6*mtt*mWW^12*s^5*t^3 - 144*ep*mWW^13*s^5*t^3 - 2272*ep^2*mWW^13*s^5*t^3 - 14726*ep^3*mWW^13*s^5*t^3 - 45228*ep^4*mWW^13*s^5*t^3 - 65614*ep^5*mWW^13*s^5*t^3 - 35144*ep^6*mWW^13*s^5*t^3 - 12096*ep*mtt^10*mWW^2*s^6*t^3 - 175392*ep^2*mtt^10*mWW^2*s^6*t^3 - 940128*ep^3*mtt^10*mWW^2*s^6*t^3 - 2329152*ep^4*mtt^10*mWW^2*s^6*t^3 - 2698752*ep^5*mtt^10*mWW^2*s^6*t^3 - 1182720*ep^6*mtt^10*mWW^2*s^6*t^3 + 14112*mtt^9*mWW^3*s^6*t^3 + 222180*ep*mtt^9*mWW^3*s^6*t^3 + 1442252*ep^2*mtt^9*mWW^3*s^6*t^3 + 4907644*ep^3*mtt^9*mWW^3*s^6*t^3 + 9149980*ep^4*mtt^9*mWW^3*s^6*t^3 + 8804600*ep^5*mtt^9*mWW^3*s^6*t^3 + 3400992*ep^6*mtt^9*mWW^3*s^6*t^3 - 113556*mtt^8*mWW^4*s^6*t^3 - 1251034*ep*mtt^8*mWW^4*s^6*t^3 - 4470170*ep^2*mtt^8*mWW^4*s^6*t^3 - 3665058*ep^3*mtt^8*mWW^4*s^6*t^3 + 10717366*ep^4*mtt^8*mWW^4*s^6*t^3 + 23085348*ep^5*mtt^8*mWW^4*s^6*t^3 + 12597984*ep^6*mtt^8*mWW^4*s^6*t^3 + 273980*mtt^7*mWW^5*s^6*t^3 + 2691832*ep*mtt^7*mWW^5*s^6*t^3 + 6150922*ep^2*mtt^7*mWW^5*s^6*t^3 - 15955114*ep^3*mtt^7*mWW^5*s^6*t^3 - 88939438*ep^4*mtt^7*mWW^5*s^6*t^3 - 131665374*ep^5*mtt^7*mWW^5*s^6*t^3 - 65082728*ep^6*mtt^7*mWW^5*s^6*t^3 - 206576*mtt^6*mWW^6*s^6*t^3 - 1912418*ep*mtt^6*mWW^6*s^6*t^3 - 1844454*ep^2*mtt^6*mWW^6*s^6*t^3 + 31566830*ep^3*mtt^6*mWW^6*s^6*t^3 + 126603846*ep^4*mtt^6*mWW^6*s^6*t^3 + 179693364*ep^5*mtt^6*mWW^6*s^6*t^3 + 88192880*ep^6*mtt^6*mWW^6*s^6*t^3 - 146168*mtt^5*mWW^7*s^6*t^3 - 1311408*ep*mtt^5*mWW^7*s^6*t^3 - 4500592*ep^2*mtt^5*mWW^7*s^6*t^3 - 10053718*ep^3*mtt^5*mWW^7*s^6*t^3 - 24560220*ep^4*mtt^5*mWW^7*s^6*t^3 - 39106262*ep^5*mtt^5*mWW^7*s^6*t^3 - 22373400*ep^6*mtt^5*mWW^7*s^6*t^3 + 350060*mtt^4*mWW^8*s^6*t^3 + 3022886*ep*mtt^4*mWW^8*s^6*t^3 + 4959208*ep^2*mtt^4*mWW^8*s^6*t^3 - 23537618*ep^3*mtt^4*mWW^8*s^6*t^3 - 96761560*ep^4*mtt^4*mWW^8*s^6*t^3 - 124031432*ep^5*mtt^4*mWW^8*s^6*t^3 - 54237088*ep^6*mtt^4*mWW^8*s^6*t^3 - 227572*mtt^3*mWW^9*s^6*t^3 - 1861640*ep*mtt^3*mWW^9*s^6*t^3 - 1206590*ep^2*mtt^3*mWW^9*s^6*t^3 + 28023130*ep^3*mtt^3*mWW^9*s^6*t^3 + 99122210*ep^4*mtt^3*mWW^9*s^6*t^3 + 127421718*ep^5*mtt^3*mWW^9*s^6*t^3 + 57273528*ep^6*mtt^3*mWW^9*s^6*t^3 + 60632*mtt^2*mWW^10*s^6*t^3 + 423170*ep*mtt^2*mWW^10*s^6*t^3 - 686598*ep^2*mtt^2*mWW^10*s^6*t^3 - 12671886*ep^3*mtt^2*mWW^10*s^6*t^3 - 39095898*ep^4*mtt^2*mWW^10*s^6*t^3 - 48620284*ep^5*mtt^2*mWW^10*s^6*t^3 - 21683392*ep^6*mtt^2*mWW^10*s^6*t^3 - 4912*mtt*mWW^11*s^6*t^3 - 8036*ep*mtt*mWW^11*s^6*t^3 + 370104*ep^2*mtt*mWW^11*s^6*t^3 + 2486154*ep^3*mtt*mWW^11*s^6*t^3 + 6379692*ep^4*mtt*mWW^11*s^6*t^3 + 7318534*ep^5*mtt*mWW^11*s^6*t^3 + 3120744*ep^6*mtt*mWW^11*s^6*t^3 - 2540*ep*mWW^12*s^6*t^3 - 32674*ep^2*mWW^12*s^6*t^3 - 160876*ep^3*mWW^12*s^6*t^3 - 374890*ep^4*mWW^12*s^6*t^3 - 415988*ep^5*mWW^12*s^6*t^3 - 176304*ep^6*mWW^12*s^6*t^3 + 9504*ep*mtt^9*mWW^2*s^7*t^3 + 131328*ep^2*mtt^9*mWW^2*s^7*t^3 + 680352*ep^3*mtt^9*mWW^2*s^7*t^3 + 1647168*ep^4*mtt^9*mWW^2*s^7*t^3 + 1878528*ep^5*mtt^9*mWW^2*s^7*t^3 + 814080*ep^6*mtt^9*mWW^2*s^7*t^3 - 10080*mtt^8*mWW^3*s^7*t^3 - 153228*ep*mtt^8*mWW^3*s^7*t^3 - 952180*ep^2*mtt^8*mWW^3*s^7*t^3 - 3089956*ep^3*mtt^8*mWW^3*s^7*t^3 - 5502964*ep^4*mtt^8*mWW^3*s^7*t^3 - 5080808*ep^5*mtt^8*mWW^3*s^7*t^3 - 1892704*ep^6*mtt^8*mWW^3*s^7*t^3 + 66456*mtt^7*mWW^4*s^7*t^3 + 700716*ep*mtt^7*mWW^4*s^7*t^3 + 2370600*ep^2*mtt^7*mWW^4*s^7*t^3 + 1534984*ep^3*mtt^7*mWW^4*s^7*t^3 - 6575264*ep^4*mtt^7*mWW^4*s^7*t^3 - 12894548*ep^5*mtt^7*mWW^4*s^7*t^3 - 6836624*ep^6*mtt^7*mWW^4*s^7*t^3 - 128808*mtt^6*mWW^5*s^7*t^3 - 1183548*ep*mtt^6*mWW^5*s^7*t^3 - 2247642*ep^2*mtt^6*mWW^5*s^7*t^3 + 9095438*ep^3*mtt^6*mWW^5*s^7*t^3 + 43023242*ep^4*mtt^6*mWW^5*s^7*t^3 + 61502774*ep^5*mtt^6*mWW^5*s^7*t^3 + 30066224*ep^6*mtt^6*mWW^5*s^7*t^3 + 54384*mtt^5*mWW^6*s^7*t^3 + 434292*ep*mtt^5*mWW^6*s^7*t^3 - 516298*ep^2*mtt^5*mWW^6*s^7*t^3 - 13478102*ep^3*mtt^5*mWW^6*s^7*t^3 - 47204734*ep^4*mtt^5*mWW^6*s^7*t^3 - 65371630*ep^5*mtt^5*mWW^6*s^7*t^3 - 31953400*ep^6*mtt^5*mWW^6*s^7*t^3 + 104416*mtt^4*mWW^7*s^7*t^3 + 926880*ep*mtt^4*mWW^7*s^7*t^3 + 2539276*ep^2*mtt^4*mWW^7*s^7*t^3 + 627624*ep^3*mtt^4*mWW^7*s^7*t^3 - 5327900*ep^4*mtt^4*mWW^7*s^7*t^3 - 5143208*ep^5*mtt^4*mWW^7*s^7*t^3 - 836912*ep^6*mtt^4*mWW^7*s^7*t^3 - 136632*mtt^3*mWW^8*s^7*t^3 - 1154340*ep*mtt^3*mWW^8*s^7*t^3 - 1610156*ep^2*mtt^3*mWW^8*s^7*t^3 + 10991484*ep^3*mtt^3*mWW^8*s^7*t^3 + 43000724*ep^4*mtt^3*mWW^8*s^7*t^3 + 55588856*ep^5*mtt^3*mWW^8*s^7*t^3 + 24775856*ep^6*mtt^3*mWW^8*s^7*t^3 + 58344*mtt^2*mWW^9*s^7*t^3 + 458940*ep*mtt^2*mWW^9*s^7*t^3 + 23118*ep^2*mtt^2*mWW^9*s^7*t^3 - 8621522*ep^3*mtt^2*mWW^9*s^7*t^3 - 28893758*ep^4*mtt^2*mWW^9*s^7*t^3 - 36736642*ep^5*mtt^2*mWW^9*s^7*t^3 - 16480768*ep^6*mtt^2*mWW^9*s^7*t^3 - 8080*mtt*mWW^10*s^7*t^3 - 41212*ep*mtt*mWW^10*s^7*t^3 + 280174*ep^2*mtt*mWW^10*s^7*t^3 + 2541074*ep^3*mtt*mWW^10*s^7*t^3 + 6984010*ep^4*mtt*mWW^10*s^7*t^3 + 8186666*ep^5*mtt*mWW^10*s^7*t^3 + 3493208*ep^6*mtt*mWW^10*s^7*t^3 - 4276*ep*mWW^11*s^7*t^3 - 54892*ep^2*mWW^11*s^7*t^3 - 265184*ep^3*mWW^11*s^7*t^3 - 602940*ep^4*mWW^11*s^7*t^3 - 647940*ep^5*mWW^11*s^7*t^3 - 264224*ep^6*mWW^11*s^7*t^3 - 4536*ep*mtt^8*mWW^2*s^8*t^3 - 60912*ep^2*mtt^8*mWW^2*s^8*t^3 - 308808*ep^3*mtt^8*mWW^2*s^8*t^3 - 736272*ep^4*mtt^8*mWW^2*s^8*t^3 - 830592*ep^5*mtt^8*mWW^2*s^8*t^3 - 357120*ep^6*mtt^8*mWW^2*s^8*t^3 + 4608*mtt^7*mWW^3*s^8*t^3 + 65796*ep*mtt^7*mWW^3*s^8*t^3 + 377540*ep^2*mtt^7*mWW^3*s^8*t^3 + 1117020*ep^3*mtt^7*mWW^3*s^8*t^3 + 1805652*ep^4*mtt^7*mWW^3*s^8*t^3 + 1517064*ep^5*mtt^7*mWW^3*s^8*t^3 + 517600*ep^6*mtt^7*mWW^3*s^8*t^3 - 24012*mtt^6*mWW^4*s^8*t^3 - 243814*ep*mtt^6*mWW^4*s^8*t^3 - 755878*ep^2*mtt^6*mWW^4*s^8*t^3 - 128766*ep^3*mtt^6*mWW^4*s^8*t^3 + 3126154*ep^4*mtt^6*mWW^4*s^8*t^3 + 5200284*ep^5*mtt^6*mWW^4*s^8*t^3 + 2602112*ep^6*mtt^6*mWW^4*s^8*t^3 + 36332*mtt^5*mWW^5*s^8*t^3 + 303036*ep*mtt^5*mWW^5*s^8*t^3 + 420108*ep^2*mtt^5*mWW^5*s^8*t^3 - 3024048*ep^3*mtt^5*mWW^5*s^8*t^3 - 12304592*ep^4*mtt^5*mWW^5*s^8*t^3 - 16933804*ep^5*mtt^5*mWW^5*s^8*t^3 - 8202664*ep^6*mtt^5*mWW^5*s^8*t^3 - 5272*mtt^4*mWW^6*s^8*t^3 - 19478*ep*mtt^4*mWW^6*s^8*t^3 + 403926*ep^2*mtt^4*mWW^6*s^8*t^3 + 3101846*ep^3*mtt^4*mWW^6*s^8*t^3 + 9656090*ep^4*mtt^4*mWW^6*s^8*t^3 + 13415104*ep^5*mtt^4*mWW^6*s^8*t^3 + 6698568*ep^6*mtt^4*mWW^6*s^8*t^3 - 31176*mtt^3*mWW^7*s^8*t^3 - 261244*ep*mtt^3*mWW^7*s^8*t^3 - 601892*ep^2*mtt^3*mWW^7*s^8*t^3 + 714460*ep^3*mtt^3*mWW^7*s^8*t^3 + 4185540*ep^4*mtt^3*mWW^7*s^8*t^3 + 4942616*ep^5*mtt^3*mWW^7*s^8*t^3 + 1894288*ep^6*mtt^3*mWW^7*s^8*t^3 + 25252*mtt^2*mWW^8*s^8*t^3 + 207110*ep*mtt^2*mWW^8*s^8*t^3 + 196742*ep^2*mtt^2*mWW^8*s^8*t^3 - 2537986*ep^3*mtt^2*mWW^8*s^8*t^3 - 9300290*ep^4*mtt^2*mWW^8*s^8*t^3 - 12054060*ep^5*mtt^2*mWW^8*s^8*t^3 - 5446320*ep^6*mtt^2*mWW^8*s^8*t^3 - 5732*mtt*mWW^9*s^8*t^3 - 39556*ep*mtt*mWW^9*s^8*t^3 + 81204*ep^2*mtt*mWW^9*s^8*t^3 + 1227160*ep^3*mtt*mWW^9*s^8*t^3 + 3636024*ep^4*mtt*mWW^9*s^8*t^3 + 4389644*ep^5*mtt*mWW^9*s^8*t^3 + 1894840*ep^6*mtt*mWW^9*s^8*t^3 - 2962*ep*mWW^10*s^8*t^3 - 37990*ep^2*mWW^10*s^8*t^3 - 180142*ep^3*mWW^10*s^8*t^3 - 403922*ep^4*mWW^10*s^8*t^3 - 429104*ep^5*mWW^10*s^8*t^3 - 172696*ep^6*mWW^10*s^8*t^3 + 1224*ep*mtt^7*mWW^2*s^9*t^3 + 16128*ep^2*mtt^7*mWW^2*s^9*t^3 + 80552*ep^3*mtt^7*mWW^2*s^9*t^3 + 189968*ep^4*mtt^7*mWW^2*s^9*t^3 + 212608*ep^5*mtt^7*mWW^2*s^9*t^3 + 90880*ep^6*mtt^7*mWW^2*s^9*t^3 - 1224*mtt^6*mWW^3*s^9*t^3 - 16188*ep*mtt^6*mWW^3*s^9*t^3 - 82968*ep^2*mtt^6*mWW^3*s^9*t^3 - 208988*ep^3*mtt^6*mWW^3*s^9*t^3 - 270952*ep^4*mtt^6*mWW^3*s^9*t^3 - 168544*ep^5*mtt^6*mWW^3*s^9*t^3 - 37376*ep^6*mtt^6*mWW^3*s^9*t^3 + 4776*mtt^5*mWW^4*s^9*t^3 + 49376*ep*mtt^5*mWW^4*s^9*t^3 + 139448*ep^2*mtt^5*mWW^4*s^9*t^3 - 102928*ep^3*mtt^5*mWW^4*s^9*t^3 - 947888*ep^4*mtt^5*mWW^4*s^9*t^3 - 1336528*ep^5*mtt^5*mWW^4*s^9*t^3 - 614688*ep^6*mtt^5*mWW^4*s^9*t^3 - 5392*mtt^4*mWW^5*s^9*t^3 - 35524*ep*mtt^4*mWW^5*s^9*t^3 - 22152*ep^2*mtt^4*mWW^5*s^9*t^3 + 465432*ep^3*mtt^4*mWW^5*s^9*t^3 + 1617648*ep^4*mtt^4*mWW^5*s^9*t^3 + 2104180*ep^5*mtt^4*mWW^5*s^9*t^3 + 1010032*ep^6*mtt^4*mWW^5*s^9*t^3 - 240*mtt^3*mWW^6*s^9*t^3 - 5464*ep*mtt^3*mWW^6*s^9*t^3 - 74536*ep^2*mtt^3*mWW^6*s^9*t^3 - 330040*ep^3*mtt^3*mWW^6*s^9*t^3 - 981688*ep^4*mtt^3*mWW^6*s^9*t^3 - 1507904*ep^5*mtt^3*mWW^6*s^9*t^3 - 818816*ep^6*mtt^3*mWW^6*s^9*t^3 + 3672*mtt^2*mWW^7*s^9*t^3 + 27132*ep*mtt^2*mWW^7*s^9*t^3 + 50992*ep^2*mtt^2*mWW^7*s^9*t^3 - 136268*ep^3*mtt^2*mWW^7*s^9*t^3 - 607360*ep^4*mtt^2*mWW^7*s^9*t^3 - 745528*ep^5*mtt^2*mWW^7*s^9*t^3 - 316512*ep^6*mtt^2*mWW^7*s^9*t^3 - 1592*mtt*mWW^8*s^9*t^3 - 12720*ep*mtt*mWW^8*s^9*t^3 + 2992*ep^2*mtt*mWW^8*s^9*t^3 + 225312*ep^3*mtt*mWW^8*s^9*t^3 + 722392*ep^4*mtt*mWW^8*s^9*t^3 + 907056*ep^5*mtt*mWW^8*s^9*t^3 + 401184*ep^6*mtt*mWW^8*s^9*t^3 - 796*ep*mWW^9*s^9*t^3 - 10064*ep^2*mWW^9*s^9*t^3 - 45552*ep^3*mWW^9*s^9*t^3 - 99720*ep^4*mWW^9*s^9*t^3 - 105340*ep^5*mWW^9*s^9*t^3 - 42384*ep^6*mWW^9*s^9*t^3 - 144*ep*mtt^6*mWW^2*s^10*t^3 - 1872*ep^2*mtt^6*mWW^2*s^10*t^3 - 9248*ep^3*mtt^6*mWW^2*s^10*t^3 - 21632*ep^4*mtt^6*mWW^2*s^10*t^3 - 24064*ep^5*mtt^6*mWW^2*s^10*t^3 - 10240*ep^6*mtt^6*mWW^2*s^10*t^3 + 144*mtt^5*mWW^3*s^10*t^3 + 1752*ep*mtt^5*mWW^3*s^10*t^3 + 7720*ep^2*mtt^5*mWW^3*s^10*t^3 + 14288*ep^3*mtt^5*mWW^3*s^10*t^3 + 7488*ep^4*mtt^5*mWW^3*s^10*t^3 - 7424*ep^5*mtt^5*mWW^3*s^10*t^3 - 7168*ep^6*mtt^5*mWW^3*s^10*t^3 - 384*mtt^4*mWW^4*s^10*t^3 - 5264*ep*mtt^4*mWW^4*s^10*t^3 - 14220*ep^2*mtt^4*mWW^4*s^10*t^3 + 35008*ep^3*mtt^4*mWW^4*s^10*t^3 + 161748*ep^4*mtt^4*mWW^4*s^10*t^3 + 184168*ep^5*mtt^4*mWW^4*s^10*t^3 + 69936*ep^6*mtt^4*mWW^4*s^10*t^3 + 288*mtt^3*mWW^5*s^10*t^3 - 504*ep*mtt^3*mWW^5*s^10*t^3 - 1864*ep^2*mtt^3*mWW^5*s^10*t^3 - 5688*ep^3*mtt^3*mWW^5*s^10*t^3 - 11208*ep^4*mtt^3*mWW^5*s^10*t^3 - 544*ep^5*mtt^3*mWW^5*s^10*t^3 + 2016*ep^6*mtt^3*mWW^5*s^10*t^3 - 712*ep*mtt^2*mWW^6*s^10*t^3 + 2016*ep^2*mtt^2*mWW^6*s^10*t^3 + 15896*ep^3*mtt^2*mWW^6*s^10*t^3 + 66496*ep^4*mtt^2*mWW^6*s^10*t^3 + 124240*ep^5*mtt^2*mWW^6*s^10*t^3 + 72640*ep^6*mtt^2*mWW^6*s^10*t^3 - 48*mtt*mWW^7*s^10*t^3 - 224*ep*mtt*mWW^7*s^10*t^3 + 96*ep^2*mtt*mWW^7*s^10*t^3 - 1880*ep^3*mtt*mWW^7*s^10*t^3 - 7928*ep^4*mtt*mWW^7*s^10*t^3 - 9696*ep^5*mtt*mWW^7*s^10*t^3 - 4064*ep^6*mtt*mWW^7*s^10*t^3 - 24*ep*mWW^8*s^10*t^3 - 196*ep^2*mWW^8*s^10*t^3 - 376*ep^3*mWW^8*s^10*t^3 - 404*ep^4*mWW^8*s^10*t^3 - 440*ep^5*mWW^8*s^10*t^3 - 240*ep^6*mWW^8*s^10*t^3 + 288*ep*mtt^3*mWW^4*s^11*t^3 + 816*ep^2*mtt^3*mWW^4*s^11*t^3 - 3808*ep^3*mtt^3*mWW^4*s^11*t^3 - 11696*ep^4*mtt^3*mWW^4*s^11*t^3 - 7360*ep^5*mtt^3*mWW^4*s^11*t^3 + 288*ep*mtt^2*mWW^5*s^11*t^3 - 576*ep^2*mtt^2*mWW^5*s^11*t^3 - 3168*ep^3*mtt^2*mWW^5*s^11*t^3 - 1824*ep^4*mtt^2*mWW^5*s^11*t^3 + 480*ep^5*mtt^2*mWW^5*s^11*t^3 + 64*ep*mtt*mWW^6*s^11*t^3 - 272*ep^2*mtt*mWW^6*s^11*t^3 - 64*ep^3*mtt*mWW^6*s^11*t^3 + 2192*ep^4*mtt*mWW^6*s^11*t^3 + 1920*ep^5*mtt*mWW^6*s^11*t^3 + 32*ep^2*mWW^7*s^11*t^3 - 192*ep^4*mWW^7*s^11*t^3 - 160*ep^5*mWW^7*s^11*t^3 - 396*ep*mtt^15*mWW^2*t^4 - 3700*ep^2*mtt^15*mWW^2*t^4 - 12540*ep^3*mtt^15*mWW^2*t^4 - 19692*ep^4*mtt^15*mWW^2*t^4 - 14616*ep^5*mtt^15*mWW^2*t^4 - 4256*ep^6*mtt^15*mWW^2*t^4 + 5788*ep*mtt^14*mWW^3*t^4 + 68548*ep^2*mtt^14*mWW^3*t^4 + 311036*ep^3*mtt^14*mWW^3*t^4 + 677692*ep^4*mtt^14*mWW^3*t^4 + 712008*ep^5*mtt^14*mWW^3*t^4 + 289888*ep^6*mtt^14*mWW^3*t^4 - 31988*ep*mtt^13*mWW^4*t^4 - 409732*ep^2*mtt^13*mWW^4*t^4 - 1993008*ep^3*mtt^13*mWW^4*t^4 - 4586556*ep^4*mtt^13*mWW^4*t^4 - 5016652*ep^5*mtt^13*mWW^4*t^4 - 2098544*ep^6*mtt^13*mWW^4*t^4 + 95300*ep*mtt^12*mWW^5*t^4 + 1262818*ep^2*mtt^12*mWW^5*t^4 + 6316638*ep^3*mtt^12*mWW^5*t^4 + 14849526*ep^4*mtt^12*mWW^5*t^4 + 16500206*ep^5*mtt^12*mWW^5*t^4 + 6979032*ep^6*mtt^12*mWW^5*t^4 - 174284*ep*mtt^11*mWW^6*t^4 - 2345448*ep^2*mtt^11*mWW^6*t^4 - 11889848*ep^3*mtt^11*mWW^6*t^4 - 28271272*ep^4*mtt^11*mWW^6*t^4 - 31720700*ep^5*mtt^11*mWW^6*t^4 - 13524848*ep^6*mtt^11*mWW^6*t^4 + 206068*ep*mtt^10*mWW^7*t^4 + 2791952*ep^2*mtt^10*mWW^7*t^4 + 14259640*ep^3*mtt^10*mWW^7*t^4 + 34192184*ep^4*mtt^10*mWW^7*t^4 + 38708492*ep^5*mtt^10*mWW^7*t^4 + 16649904*ep^6*mtt^10*mWW^7*t^4 - 158380*ep*mtt^9*mWW^8*t^4 - 2153480*ep^2*mtt^9*mWW^8*t^4 - 11070464*ep^3*mtt^9*mWW^8*t^4 - 26801640*ep^4*mtt^9*mWW^8*t^4 - 30699188*ep^5*mtt^9*mWW^8*t^4 - 13370448*ep^6*mtt^9*mWW^8*t^4 + 75508*ep*mtt^8*mWW^9*t^4 + 1033692*ep^2*mtt^8*mWW^9*t^4 + 5377388*ep^3*mtt^8*mWW^9*t^4 + 13242236*ep^4*mtt^8*mWW^9*t^4 + 15478392*ep^5*mtt^8*mWW^9*t^4 + 6885664*ep^6*mtt^8*mWW^9*t^4 - 18680*ep*mtt^7*mWW^10*t^4 - 263908*ep^2*mtt^7*mWW^10*t^4 - 1427308*ep^3*mtt^7*mWW^10*t^4 - 3678316*ep^4*mtt^7*mWW^10*t^4 - 4509116*ep^5*mtt^7*mWW^10*t^4 - 2098992*ep^6*mtt^7*mWW^10*t^4 + 224*ep*mtt^6*mWW^11*t^4 + 9788*ep^2*mtt^6*mWW^11*t^4 + 89948*ep^3*mtt^6*mWW^11*t^4 + 328092*ep^4*mtt^6*mWW^11*t^4 + 513420*ep^5*mtt^6*mWW^11*t^4 + 284528*ep^6*mtt^6*mWW^11*t^4 + 1008*ep*mtt^5*mWW^12*t^4 + 11468*ep^2*mtt^5*mWW^12*t^4 + 47440*ep^3*mtt^5*mWW^12*t^4 + 86308*ep^4*mtt^5*mWW^12*t^4 + 65744*ep^5*mtt^5*mWW^12*t^4 + 14592*ep^6*mtt^5*mWW^12*t^4 - 168*ep*mtt^4*mWW^13*t^4 - 1998*ep^2*mtt^4*mWW^13*t^4 - 8922*ep^3*mtt^4*mWW^13*t^4 - 18562*ep^4*mtt^4*mWW^13*t^4 - 17990*ep^5*mtt^4*mWW^13*t^4 - 6520*ep^6*mtt^4*mWW^13*t^4 + 2496*ep*mtt^14*mWW^2*s*t^4 + 19944*ep^2*mtt^14*mWW^2*s*t^4 + 48872*ep^3*mtt^14*mWW^2*s*t^4 + 30512*ep^4*mtt^14*mWW^2*s*t^4 - 30080*ep^5*mtt^14*mWW^2*s*t^4 - 30464*ep^6*mtt^14*mWW^2*s*t^4 + 396*mtt^13*mWW^3*s*t^4 - 30638*ep*mtt^13*mWW^3*s*t^4 - 377882*ep^2*mtt^13*mWW^3*s*t^4 - 1678650*ep^3*mtt^13*mWW^3*s*t^4 - 3542650*ep^4*mtt^13*mWW^3*s*t^4 - 3604368*ep^5*mtt^13*mWW^3*s*t^4 - 1426208*ep^6*mtt^13*mWW^3*s*t^4 - 5392*mtt^12*mWW^4*s*t^4 + 117418*ep*mtt^12*mWW^4*s*t^4 + 2028546*ep^2*mtt^12*mWW^4*s*t^4 + 10618522*ep^3*mtt^12*mWW^4*s*t^4 + 25140654*ep^4*mtt^12*mWW^4*s*t^4 + 27839244*ep^5*mtt^12*mWW^4*s*t^4 + 11705808*ep^6*mtt^12*mWW^4*s*t^4 + 26596*mtt^11*mWW^5*s*t^4 - 180954*ep*mtt^11*mWW^5*s*t^4 - 5364964*ep^2*mtt^11*mWW^5*s*t^4 - 31715638*ep^3*mtt^11*mWW^5*s*t^4 - 79952256*ep^4*mtt^11*mWW^5*s*t^4 - 92097536*ep^5*mtt^11*mWW^5*s*t^4 - 39758208*ep^6*mtt^11*mWW^5*s*t^4 - 68704*mtt^10*mWW^6*s*t^4 + 19168*ep*mtt^10*mWW^6*s*t^4 + 8233613*ep^2*mtt^10*mWW^6*s*t^4 + 55174739*ep^3*mtt^10*mWW^6*s*t^4 + 146460943*ep^4*mtt^10*mWW^6*s*t^4 + 173893069*ep^5*mtt^10*mWW^6*s*t^4 + 76615172*ep^6*mtt^10*mWW^6*s*t^4 + 105580*mtt^9*mWW^7*s*t^4 + 338840*ep*mtt^9*mWW^7*s*t^4 - 7757600*ep^2*mtt^9*mWW^7*s*t^4 - 60475852*ep^3*mtt^9*mWW^7*s*t^4 - 168956780*ep^4*mtt^9*mWW^7*s*t^4 - 206553820*ep^5*mtt^9*mWW^7*s*t^4 - 92899248*ep^6*mtt^9*mWW^7*s*t^4 - 100488*mtt^8*mWW^8*s*t^4 - 530300*ep*mtt^8*mWW^8*s*t^4 + 4482916*ep^2*mtt^8*mWW^8*s*t^4 + 42733388*ep^3*mtt^8*mWW^8*s*t^4 + 126264032*ep^4*mtt^8*mWW^8*s*t^4 + 159457004*ep^5*mtt^8*mWW^8*s*t^4 + 73485488*ep^6*mtt^8*mWW^8*s*t^4 + 57892*mtt^7*mWW^9*s*t^4 + 380552*ep*mtt^7*mWW^9*s*t^4 - 1500916*ep^2*mtt^7*mWW^9*s*t^4 - 19086244*ep^3*mtt^7*mWW^9*s*t^4 - 60256368*ep^4*mtt^7*mWW^9*s*t^4 - 79284036*ep^5*mtt^7*mWW^9*s*t^4 - 37759760*ep^6*mtt^7*mWW^9*s*t^4 - 17616*mtt^6*mWW^10*s*t^4 - 132072*ep*mtt^6*mWW^10*s*t^4 + 242826*ep^2*mtt^6*mWW^10*s*t^4 + 4896046*ep^3*mtt^6*mWW^10*s*t^4 + 16962418*ep^4*mtt^6*mWW^10*s*t^4 + 23819150*ep^5*mtt^6*mWW^10*s*t^4 + 11974808*ep^6*mtt^6*mWW^10*s*t^4 + 1064*mtt^5*mWW^11*s*t^4 + 12086*ep*mtt^5*mWW^11*s*t^4 + 7514*ep^2*mtt^5*mWW^11*s*t^4 - 403706*ep^3*mtt^5*mWW^11*s*t^4 - 1956506*ep^4*mtt^5*mWW^11*s*t^4 - 3382420*ep^5*mtt^5*mWW^11*s*t^4 - 1968432*ep^6*mtt^5*mWW^11*s*t^4 + 840*mtt^4*mWW^12*s*t^4 + 3698*ep*mtt^4*mWW^12*s*t^4 - 24302*ep^2*mtt^4*mWW^12*s*t^4 - 173662*ep^3*mtt^4*mWW^12*s*t^4 - 332070*ep^4*mtt^4*mWW^12*s*t^4 - 187216*ep^5*mtt^4*mWW^12*s*t^4 + 17312*ep^6*mtt^4*mWW^12*s*t^4 - 168*mtt^3*mWW^13*s*t^4 - 78*ep*mtt^3*mWW^13*s*t^4 + 12728*ep^2*mtt^3*mWW^13*s*t^4 + 72410*ep^3*mtt^3*mWW^13*s*t^4 + 158320*ep^4*mtt^3*mWW^13*s*t^4 + 149828*ep^5*mtt^3*mWW^13*s*t^4 + 50320*ep^6*mtt^3*mWW^13*s*t^4 - 216*ep*mtt^2*mWW^14*s*t^4 - 2423*ep^2*mtt^2*mWW^14*s*t^4 - 10225*ep^3*mtt^2*mWW^14*s*t^4 - 20249*ep^4*mtt^2*mWW^14*s*t^4 - 18819*ep^5*mtt^2*mWW^14*s*t^4 - 6588*ep^6*mtt^2*mWW^14*s*t^4 - 5664*ep*mtt^13*mWW^2*s^2*t^4 - 25568*ep^2*mtt^13*mWW^2*s^2*t^4 + 64992*ep^3*mtt^13*mWW^2*s^2*t^4 + 476608*ep^4*mtt^13*mWW^2*s^2*t^4 + 781056*ep^5*mtt^13*mWW^2*s^2*t^4 + 403456*ep^6*mtt^13*mWW^2*s^2*t^4 - 3540*mtt^12*mWW^3*s^2*t^4 + 40194*ep*mtt^12*mWW^3*s^2*t^4 + 658382*ep^2*mtt^12*mWW^3*s^2*t^4 + 2883114*ep^3*mtt^12*mWW^3*s^2*t^4 + 5683502*ep^4*mtt^12*mWW^3*s^2*t^4 + 5306140*ep^5*mtt^12*mWW^3*s^2*t^4 + 1920528*ep^6*mtt^12*mWW^3*s^2*t^4 + 44028*mtt^11*mWW^4*s^2*t^4 + 103024*ep*mtt^11*mWW^4*s^2*t^4 - 3065526*ep^2*mtt^11*mWW^4*s^2*t^4 - 21478766*ep^3*mtt^11*mWW^4*s^2*t^4 - 55999854*ep^4*mtt^11*mWW^4*s^2*t^4 - 64786706*ep^5*mtt^11*mWW^4*s^2*t^4 - 27857640*ep^6*mtt^11*mWW^4*s^2*t^4 - 195496*mtt^10*mWW^5*s^2*t^4 - 1164818*ep*mtt^10*mWW^5*s^2*t^4 + 6183848*ep^2*mtt^10*mWW^5*s^2*t^4 + 66057326*ep^3*mtt^10*mWW^5*s^2*t^4 + 193723376*ep^4*mtt^10*mWW^5*s^2*t^4 + 238397108*ep^5*mtt^10*mWW^5*s^2*t^4 + 106596176*ep^6*mtt^10*mWW^5*s^2*t^4 + 445168*mtt^9*mWW^6*s^2*t^4 + 3294360*ep*mtt^9*mWW^6*s^2*t^4 - 6274528*ep^2*mtt^9*mWW^6*s^2*t^4 - 114699138*ep^3*mtt^9*mWW^6*s^2*t^4 - 364643452*ep^4*mtt^9*mWW^6*s^2*t^4 - 465752394*ep^5*mtt^9*mWW^6*s^2*t^4 - 213163496*ep^6*mtt^9*mWW^6*s^2*t^4 - 583164*mtt^8*mWW^7*s^2*t^4 - 4676472*ep*mtt^8*mWW^7*s^2*t^4 + 3074053*ep^2*mtt^8*mWW^7*s^2*t^4 + 124065221*ep^3*mtt^8*mWW^7*s^2*t^4 + 418391939*ep^4*mtt^8*mWW^7*s^2*t^4 + 549337403*ep^5*mtt^8*mWW^7*s^2*t^4 + 256227580*ep^6*mtt^8*mWW^7*s^2*t^4 + 444300*mtt^7*mWW^8*s^2*t^4 + 3650974*ep*mtt^7*mWW^8*s^2*t^4 - 631374*ep^2*mtt^7*mWW^8*s^2*t^4 - 84960536*ep^3*mtt^7*mWW^8*s^2*t^4 - 298138566*ep^4*mtt^7*mWW^8*s^2*t^4 - 400990102*ep^5*mtt^7*mWW^8*s^2*t^4 - 190841336*ep^6*mtt^7*mWW^8*s^2*t^4 - 174332*mtt^6*mWW^9*s^2*t^4 - 1425278*ep*mtt^6*mWW^9*s^2*t^4 + 217706*ep^2*mtt^6*mWW^9*s^2*t^4 + 33685512*ep^3*mtt^6*mWW^9*s^2*t^4 + 121848022*ep^4*mtt^6*mWW^9*s^2*t^4 + 169581794*ep^5*mtt^6*mWW^9*s^2*t^4 + 83478056*ep^6*mtt^6*mWW^9*s^2*t^4 + 10988*mtt^5*mWW^10*s^2*t^4 + 106134*ep*mtt^5*mWW^10*s^2*t^4 - 2086*ep^2*mtt^5*mWW^10*s^2*t^4 - 3641640*ep^3*mtt^5*mWW^10*s^2*t^4 - 16461262*ep^4*mtt^5*mWW^10*s^2*t^4 - 27550158*ep^5*mtt^5*mWW^10*s^2*t^4 - 15677016*ep^6*mtt^5*mWW^10*s^2*t^4 + 17104*mtt^4*mWW^11*s^2*t^4 + 97176*ep*mtt^4*mWW^11*s^2*t^4 - 346994*ep^2*mtt^4*mWW^11*s^2*t^4 - 3583760*ep^3*mtt^4*mWW^11*s^2*t^4 - 8958442*ep^4*mtt^4*mWW^11*s^2*t^4 - 8777652*ep^5*mtt^4*mWW^11*s^2*t^4 - 2855472*ep^6*mtt^4*mWW^11*s^2*t^4 - 5384*mtt^3*mWW^12*s^2*t^4 - 15862*ep*mtt^3*mWW^12*s^2*t^4 + 284740*ep^2*mtt^3*mWW^12*s^2*t^4 + 1977750*ep^3*mtt^3*mWW^12*s^2*t^4 + 4925332*ep^4*mtt^3*mWW^12*s^2*t^4 + 5363008*ep^5*mtt^3*mWW^12*s^2*t^4 + 2139456*ep^6*mtt^3*mWW^12*s^2*t^4 + 292*mtt^2*mWW^13*s^2*t^4 - 4360*ep*mtt^2*mWW^13*s^2*t^4 - 76746*ep^2*mtt^2*mWW^13*s^2*t^4 - 385374*ep^3*mtt^2*mWW^13*s^2*t^4 - 879694*ep^4*mtt^2*mWW^13*s^2*t^4 - 946038*ep^5*mtt^2*mWW^13*s^2*t^4 - 386680*ep^6*mtt^2*mWW^13*s^2*t^4 + 36*mtt*mWW^14*s^2*t^4 + 538*ep*mtt*mWW^14*s^2*t^4 + 3494*ep^2*mtt*mWW^14*s^2*t^4 + 12794*ep^3*mtt*mWW^14*s^2*t^4 + 27562*ep^4*mtt*mWW^14*s^2*t^4 + 32000*ep^5*mtt*mWW^14*s^2*t^4 + 14816*ep^6*mtt*mWW^14*s^2*t^4 + 54*ep*mWW^15*s^2*t^4 + 599*ep^2*mWW^15*s^2*t^4 + 2505*ep^3*mWW^15*s^2*t^4 + 4929*ep^4*mWW^15*s^2*t^4 + 4541*ep^5*mWW^15*s^2*t^4 + 1572*ep^6*mWW^15*s^2*t^4 + 2832*ep*mtt^12*mWW^2*s^3*t^4 - 71120*ep^2*mtt^12*mWW^2*s^3*t^4 - 781968*ep^3*mtt^12*mWW^2*s^3*t^4 - 2563856*ep^4*mtt^12*mWW^2*s^3*t^4 - 3427104*ep^5*mtt^12*mWW^2*s^3*t^4 - 1625984*ep^6*mtt^12*mWW^2*s^3*t^4 + 13836*mtt^11*mWW^3*s^3*t^4 + 93538*ep*mtt^11*mWW^3*s^3*t^4 + 233606*ep^2*mtt^11*mWW^3*s^3*t^4 + 740078*ep^3*mtt^11*mWW^3*s^3*t^4 + 2530630*ep^4*mtt^11*mWW^3*s^3*t^4 + 3990760*ep^5*mtt^11*mWW^3*s^3*t^4 + 2145472*ep^6*mtt^11*mWW^3*s^3*t^4 - 155312*mtt^10*mWW^4*s^3*t^4 - 1337690*ep*mtt^10*mWW^4*s^3*t^4 - 1451720*ep^2*mtt^10*mWW^4*s^3*t^4 + 17010100*ep^3*mtt^10*mWW^4*s^3*t^4 + 64061744*ep^4*mtt^10*mWW^4*s^3*t^4 + 84168374*ep^5*mtt^10*mWW^4*s^3*t^4 + 38464296*ep^6*mtt^10*mWW^4*s^3*t^4 + 614628*mtt^9*mWW^5*s^3*t^4 + 5532762*ep*mtt^9*mWW^5*s^3*t^4 + 6252414*ep^2*mtt^9*mWW^5*s^3*t^4 - 75619050*ep^3*mtt^9*mWW^5*s^3*t^4 - 292839986*ep^4*mtt^9*mWW^5*s^3*t^4 - 394164520*ep^5*mtt^9*mWW^5*s^3*t^4 - 183979976*ep^6*mtt^9*mWW^5*s^3*t^4 - 1217008*mtt^8*mWW^6*s^3*t^4 - 10969766*ep*mtt^8*mWW^6*s^3*t^4 - 12293208*ep^2*mtt^8*mWW^6*s^3*t^4 + 152604860*ep^3*mtt^8*mWW^6*s^3*t^4 + 594830008*ep^4*mtt^8*mWW^6*s^3*t^4 + 807833842*ep^5*mtt^8*mWW^6*s^3*t^4 + 380554216*ep^6*mtt^8*mWW^6*s^3*t^4 + 1324084*mtt^7*mWW^7*s^3*t^4 + 11703978*ep*mtt^7*mWW^7*s^3*t^4 + 11202270*ep^2*mtt^7*mWW^7*s^3*t^4 - 175582888*ep^3*mtt^7*mWW^7*s^3*t^4 - 673823590*ep^4*mtt^7*mWW^7*s^3*t^4 - 918112110*ep^5*mtt^7*mWW^7*s^3*t^4 - 435488248*ep^6*mtt^7*mWW^7*s^3*t^4 - 750256*mtt^6*mWW^8*s^3*t^4 - 6383596*ep*mtt^6*mWW^8*s^3*t^4 - 3367677*ep^2*mtt^6*mWW^8*s^3*t^4 + 115614411*ep^3*mtt^6*mWW^8*s^3*t^4 + 429114881*ep^4*mtt^6*mWW^8*s^3*t^4 + 587613825*ep^5*mtt^6*mWW^8*s^3*t^4 + 282101644*ep^6*mtt^6*mWW^8*s^3*t^4 + 123448*mtt^5*mWW^9*s^3*t^4 + 969622*ep*mtt^5*mWW^9*s^3*t^4 - 1171842*ep^2*mtt^5*mWW^9*s^3*t^4 - 32512952*ep^3*mtt^5*mWW^9*s^3*t^4 - 117669634*ep^4*mtt^5*mWW^9*s^3*t^4 - 168818378*ep^5*mtt^5*mWW^9*s^3*t^4 - 85568448*ep^6*mtt^5*mWW^9*s^3*t^4 + 89072*mtt^4*mWW^10*s^3*t^4 + 666224*ep*mtt^4*mWW^10*s^3*t^4 + 152191*ep^2*mtt^4*mWW^10*s^3*t^4 - 9544017*ep^3*mtt^4*mWW^10*s^3*t^4 - 26704503*ep^4*mtt^4*mWW^10*s^3*t^4 - 25463843*ep^5*mtt^4*mWW^10*s^3*t^4 - 7331580*ep^6*mtt^4*mWW^10*s^3*t^4 - 50408*mtt^3*mWW^11*s^3*t^4 - 300020*ep*mtt^3*mWW^11*s^3*t^4 + 972388*ep^2*mtt^3*mWW^11*s^3*t^4 + 11286146*ep^3*mtt^3*mWW^11*s^3*t^4 + 31294760*ep^4*mtt^3*mWW^11*s^3*t^4 + 35666558*ep^5*mtt^3*mWW^11*s^3*t^4 + 14595016*ep^6*mtt^3*mWW^11*s^3*t^4 + 8064*mtt^2*mWW^12*s^3*t^4 + 15910*ep*mtt^2*mWW^12*s^3*t^4 - 544815*ep^2*mtt^2*mWW^12*s^3*t^4 - 3638203*ep^3*mtt^2*mWW^12*s^3*t^4 - 9191037*ep^4*mtt^2*mWW^12*s^3*t^4 - 10326203*ep^5*mtt^2*mWW^12*s^3*t^4 - 4296020*ep^6*mtt^2*mWW^12*s^3*t^4 - 148*mtt*mWW^13*s^3*t^4 + 6232*ep*mtt*mWW^13*s^3*t^4 + 87996*ep^2*mtt*mWW^13*s^3*t^4 + 426874*ep^3*mtt*mWW^13*s^3*t^4 + 971532*ep^4*mtt*mWW^13*s^3*t^4 + 1054906*ep^5*mtt*mWW^13*s^3*t^4 + 438136*ep^6*mtt*mWW^13*s^3*t^4 - 26*ep*mWW^14*s^3*t^4 - 483*ep^2*mWW^14*s^3*t^4 - 3391*ep^3*mWW^14*s^3*t^4 - 10949*ep^4*mWW^14*s^3*t^4 - 16107*ep^5*mWW^14*s^3*t^4 - 8524*ep^6*mWW^14*s^3*t^4 + 12264*ep*mtt^11*mWW^2*s^4*t^4 + 315448*ep^2*mtt^11*mWW^2*s^4*t^4 + 2182152*ep^3*mtt^11*mWW^2*s^4*t^4 + 6174280*ep^4*mtt^11*mWW^2*s^4*t^4 + 7716240*ep^5*mtt^11*mWW^2*s^4*t^4 + 3537856*ep^6*mtt^11*mWW^2*s^4*t^4 - 31044*mtt^10*mWW^3*s^4*t^4 - 421446*ep*mtt^10*mWW^3*s^4*t^4 - 2714470*ep^2*mtt^10*mWW^3*s^4*t^4 - 10192294*ep^3*mtt^10*mWW^3*s^4*t^4 - 21549598*ep^4*mtt^10*mWW^3*s^4*t^4 - 23233740*ep^5*mtt^10*mWW^3*s^4*t^4 - 9853616*ep^6*mtt^10*mWW^3*s^4*t^4 + 309788*mtt^9*mWW^4*s^4*t^4 + 3326700*ep*mtt^9*mWW^4*s^4*t^4 + 11108036*ep^2*mtt^9*mWW^4*s^4*t^4 + 5078648*ep^3*mtt^9*mWW^4*s^4*t^4 - 39841448*ep^4*mtt^9*mWW^4*s^4*t^4 - 73480236*ep^5*mtt^9*mWW^4*s^4*t^4 - 37896912*ep^6*mtt^9*mWW^4*s^4*t^4 - 1080200*mtt^8*mWW^5*s^4*t^4 - 10614626*ep*mtt^8*mWW^5*s^4*t^4 - 24713836*ep^2*mtt^8*mWW^5*s^4*t^4 + 56842900*ep^3*mtt^8*mWW^5*s^4*t^4 + 323869084*ep^4*mtt^8*mWW^5*s^4*t^4 + 472402622*ep^5*mtt^8*mWW^5*s^4*t^4 + 228309240*ep^6*mtt^8*mWW^5*s^4*t^4 + 1832888*mtt^7*mWW^6*s^4*t^4 + 17002272*ep*mtt^7*mWW^6*s^4*t^4 + 29587638*ep^2*mtt^7*mWW^6*s^4*t^4 - 156169750*ep^3*mtt^7*mWW^6*s^4*t^4 - 692166246*ep^4*mtt^7*mWW^6*s^4*t^4 - 967176154*ep^5*mtt^7*mWW^6*s^4*t^4 - 461382952*ep^6*mtt^7*mWW^6*s^4*t^4 - 1608620*mtt^6*mWW^7*s^4*t^4 - 14141564*ep*mtt^6*mWW^7*s^4*t^4 - 16311221*ep^2*mtt^6*mWW^7*s^4*t^4 + 185393999*ep^3*mtt^6*mWW^7*s^4*t^4 + 728976025*ep^4*mtt^6*mWW^7*s^4*t^4 + 996553009*ep^5*mtt^6*mWW^7*s^4*t^4 + 472783228*ep^6*mtt^6*mWW^7*s^4*t^4 + 602772*mtt^5*mWW^8*s^4*t^4 + 4905770*ep*mtt^5*mWW^8*s^4*t^4 + 98426*ep^2*mtt^5*mWW^8*s^4*t^4 - 105596880*ep^3*mtt^5*mWW^8*s^4*t^4 - 377083182*ep^4*mtt^5*mWW^8*s^4*t^4 - 512060418*ep^5*mtt^5*mWW^8*s^4*t^4 - 245021688*ep^6*mtt^5*mWW^8*s^4*t^4 + 84512*mtt^4*mWW^9*s^4*t^4 + 808730*ep*mtt^4*mWW^9*s^4*t^4 + 3345623*ep^2*mtt^4*mWW^9*s^4*t^4 + 11788009*ep^3*mtt^4*mWW^9*s^4*t^4 + 36247877*ep^4*mtt^4*mWW^9*s^4*t^4 + 58409237*ep^5*mtt^4*mWW^9*s^4*t^4 + 33391340*ep^6*mtt^4*mWW^9*s^4*t^4 - 149568*mtt^3*mWW^10*s^4*t^4 - 1116860*ep*mtt^3*mWW^10*s^4*t^4 + 45634*ep^2*mtt^3*mWW^10*s^4*t^4 + 19765602*ep^3*mtt^3*mWW^10*s^4*t^4 + 61129390*ep^4*mtt^3*mWW^10*s^4*t^4 + 70969922*ep^5*mtt^3*mWW^10*s^4*t^4 + 28822504*ep^6*mtt^3*mWW^10*s^4*t^4 + 42776*mtt^2*mWW^11*s^4*t^4 + 234822*ep*mtt^2*mWW^11*s^4*t^4 - 1116641*ep^2*mtt^2*mWW^11*s^4*t^4 - 11213961*ep^3*mtt^2*mWW^11*s^4*t^4 - 30929287*ep^4*mtt^2*mWW^11*s^4*t^4 - 35812185*ep^5*mtt^2*mWW^11*s^4*t^4 - 15043004*ep^6*mtt^2*mWW^11*s^4*t^4 - 3304*mtt*mWW^12*s^4*t^4 + 6206*ep*mtt*mWW^12*s^4*t^4 + 383538*ep^2*mtt*mWW^12*s^4*t^4 + 2255620*ep^3*mtt*mWW^12*s^4*t^4 + 5477030*ep^4*mtt*mWW^12*s^4*t^4 + 6040534*ep^5*mtt*mWW^12*s^4*t^4 + 2489928*ep^6*mtt*mWW^12*s^4*t^4 - 2268*ep*mWW^13*s^4*t^4 - 28175*ep^2*mWW^13*s^4*t^4 - 134045*ep^3*mWW^13*s^4*t^4 - 303925*ep^4*mWW^13*s^4*t^4 - 328831*ep^5*mWW^13*s^4*t^4 - 135924*ep^6*mWW^13*s^4*t^4 - 30576*ep*mtt^10*mWW^2*s^5*t^4 - 547904*ep^2*mtt^10*mWW^2*s^5*t^4 - 3308928*ep^3*mtt^10*mWW^2*s^5*t^4 - 8776880*ep^4*mtt^10*mWW^2*s^5*t^4 - 10594080*ep^5*mtt^10*mWW^2*s^5*t^4 - 4764032*ep^6*mtt^10*mWW^2*s^5*t^4 + 44052*mtt^9*mWW^3*s^5*t^4 + 715254*ep*mtt^9*mWW^3*s^5*t^4 + 4850534*ep^2*mtt^9*mWW^3*s^5*t^4 + 17287522*ep^3*mtt^9*mWW^3*s^5*t^4 + 33476686*ep^4*mtt^9*mWW^3*s^5*t^4 + 33178832*ep^5*mtt^9*mWW^3*s^5*t^4 + 13167648*ep^6*mtt^9*mWW^3*s^5*t^4 - 383376*mtt^8*mWW^4*s^5*t^4 - 4369614*ep*mtt^8*mWW^4*s^5*t^4 - 16866232*ep^2*mtt^8*mWW^4*s^5*t^4 - 20941220*ep^3*mtt^8*mWW^4*s^5*t^4 + 16565280*ep^4*mtt^8*mWW^4*s^5*t^4 + 56114570*ep^5*mtt^8*mWW^4*s^5*t^4 + 32716096*ep^6*mtt^8*mWW^4*s^5*t^4 + 1162316*mtt^7*mWW^5*s^5*t^4 + 11498550*ep*mtt^7*mWW^5*s^5*t^4 + 29860584*ep^2*mtt^7*mWW^5*s^5*t^4 - 36448266*ep^3*mtt^7*mWW^5*s^5*t^4 - 276889164*ep^4*mtt^7*mWW^5*s^5*t^4 - 419377772*ep^5*mtt^7*mWW^5*s^5*t^4 - 206002168*ep^6*mtt^7*mWW^5*s^5*t^4 - 1663984*mtt^6*mWW^6*s^5*t^4 - 15127200*ep*mtt^6*mWW^6*s^5*t^4 - 26896705*ep^2*mtt^6*mWW^6*s^5*t^4 + 126045757*ep^3*mtt^6*mWW^6*s^5*t^4 + 565954085*ep^4*mtt^6*mWW^6*s^5*t^4 + 789681283*ep^5*mtt^6*mWW^6*s^5*t^4 + 376425260*ep^6*mtt^6*mWW^6*s^5*t^4 + 1141668*mtt^5*mWW^7*s^5*t^4 + 9648140*ep*mtt^5*mWW^7*s^5*t^4 + 8741314*ep^2*mtt^5*mWW^7*s^5*t^4 - 136968740*ep^3*mtt^5*mWW^7*s^5*t^4 - 516159114*ep^4*mtt^5*mWW^7*s^5*t^4 - 695116708*ep^5*mtt^5*mWW^7*s^5*t^4 - 326882888*ep^6*mtt^5*mWW^7*s^5*t^4 - 227312*mtt^4*mWW^8*s^5*t^4 - 1622814*ep*mtt^4*mWW^8*s^5*t^4 + 3432643*ep^2*mtt^4*mWW^8*s^5*t^4 + 59781751*ep^3*mtt^4*mWW^8*s^5*t^4 + 196903725*ep^4*mtt^4*mWW^8*s^5*t^4 + 262838203*ep^5*mtt^4*mWW^8*s^5*t^4 + 125127012*ep^6*mtt^4*mWW^8*s^5*t^4 - 145532*mtt^3*mWW^9*s^5*t^4 - 1264974*ep*mtt^3*mWW^9*s^5*t^4 - 2649832*ep^2*mtt^3*mWW^9*s^5*t^4 + 4064038*ep^3*mtt^3*mWW^9*s^5*t^4 + 19616076*ep^4*mtt^3*mWW^9*s^5*t^4 + 20341200*ep^5*mtt^3*mWW^9*s^5*t^4 + 5939440*ep^6*mtt^3*mWW^9*s^5*t^4 + 83568*mtt^2*mWW^10*s^5*t^4 + 600752*ep*mtt^2*mWW^10*s^5*t^4 - 426471*ep^2*mtt^2*mWW^10*s^5*t^4 - 13522277*ep^3*mtt^2*mWW^10*s^5*t^4 - 41298061*ep^4*mtt^2*mWW^10*s^5*t^4 - 49178243*ep^5*mtt^2*mWW^10*s^5*t^4 - 20795860*ep^6*mtt^2*mWW^10*s^5*t^4 - 11400*mtt*mWW^11*s^5*t^4 - 39658*ep*mtt*mWW^11*s^5*t^4 + 599176*ep^2*mtt*mWW^11*s^5*t^4 + 4461686*ep^3*mtt*mWW^11*s^5*t^4 + 11587116*ep^4*mtt*mWW^11*s^5*t^4 + 13106336*ep^5*mtt*mWW^11*s^5*t^4 + 5446736*ep^6*mtt*mWW^11*s^5*t^4 - 7604*ep*mWW^12*s^5*t^4 - 95187*ep^2*mWW^12*s^5*t^4 - 451067*ep^3*mWW^12*s^5*t^4 - 1007397*ep^4*mWW^12*s^5*t^4 - 1063253*ep^5*mWW^12*s^5*t^4 - 426396*ep^6*mWW^12*s^5*t^4 + 34944*ep*mtt^9*mWW^2*s^6*t^4 + 550816*ep^2*mtt^9*mWW^2*s^6*t^4 + 3107328*ep^3*mtt^9*mWW^2*s^6*t^4 + 7933408*ep^4*mtt^9*mWW^2*s^6*t^4 + 9360960*ep^5*mtt^9*mWW^2*s^6*t^4 + 4152064*ep^6*mtt^9*mWW^2*s^6*t^4 - 40956*mtt^8*mWW^3*s^6*t^4 - 697010*ep*mtt^8*mWW^3*s^6*t^4 - 4580314*ep^2*mtt^8*mWW^3*s^6*t^4 - 15082522*ep^3*mtt^8*mWW^3*s^6*t^4 - 26500994*ep^4*mtt^8*mWW^3*s^6*t^4 - 23867612*ep^5*mtt^8*mWW^3*s^6*t^4 - 8736752*ep^6*mtt^8*mWW^3*s^6*t^4 + 303412*mtt^7*mWW^4*s^6*t^4 + 3478584*ep*mtt^7*mWW^4*s^6*t^4 + 13554230*ep^2*mtt^7*mWW^4*s^6*t^4 + 17278186*ep^3*mtt^7*mWW^4*s^6*t^4 - 11921250*ep^4*mtt^7*mWW^4*s^6*t^4 - 43422914*ep^5*mtt^7*mWW^4*s^6*t^4 - 25567528*ep^6*mtt^7*mWW^4*s^6*t^4 - 787416*mtt^6*mWW^5*s^6*t^4 - 7611310*ep*mtt^6*mWW^5*s^6*t^4 - 19434980*ep^2*mtt^6*mWW^5*s^6*t^4 + 23263422*ep^3*mtt^6*mWW^5*s^6*t^4 + 175492108*ep^4*mtt^6*mWW^5*s^6*t^4 + 264528304*ep^5*mtt^6*mWW^5*s^6*t^4 + 129954688*ep^6*mtt^6*mWW^5*s^6*t^4 + 936304*mtt^5*mWW^6*s^6*t^4 + 8175568*ep*mtt^5*mWW^6*s^6*t^4 + 13023098*ep^2*mtt^5*mWW^6*s^6*t^4 - 73068644*ep^3*mtt^5*mWW^6*s^6*t^4 - 309949414*ep^4*mtt^5*mWW^6*s^6*t^4 - 424734568*ep^5*mtt^5*mWW^6*s^6*t^4 - 200745424*ep^6*mtt^5*mWW^6*s^6*t^4 - 488748*mtt^4*mWW^7*s^6*t^4 - 3910106*ep*mtt^4*mWW^7*s^6*t^4 - 1665112*ep^2*mtt^4*mWW^7*s^6*t^4 + 65676536*ep^3*mtt^4*mWW^7*s^6*t^4 + 232671288*ep^4*mtt^4*mWW^7*s^6*t^4 + 307114566*ep^5*mtt^4*mWW^7*s^6*t^4 + 142812016*ep^6*mtt^4*mWW^7*s^6*t^4 + 31476*mtt^3*mWW^8*s^6*t^4 + 107448*ep*mtt^3*mWW^8*s^6*t^4 - 2486218*ep^2*mtt^3*mWW^8*s^6*t^4 - 20290214*ep^3*mtt^3*mWW^8*s^6*t^4 - 60664666*ep^4*mtt^3*mWW^8*s^6*t^4 - 79331834*ep^5*mtt^3*mWW^8*s^6*t^4 - 37623896*ep^6*mtt^3*mWW^8*s^6*t^4 + 61376*mtt^2*mWW^9*s^6*t^4 + 522974*ep*mtt^2*mWW^9*s^6*t^4 + 824856*ep^2*mtt^2*mWW^9*s^6*t^4 - 3973066*ep^3*mtt^2*mWW^9*s^6*t^4 - 15738752*ep^4*mtt^2*mWW^9*s^6*t^4 - 19353788*ep^5*mtt^2*mWW^9*s^6*t^4 - 8045104*ep^6*mtt^2*mWW^9*s^6*t^4 - 15448*mtt*mWW^10*s^6*t^4 - 96576*ep*mtt*mWW^10*s^6*t^4 + 300250*ep^2*mtt*mWW^10*s^6*t^4 + 3667200*ep^3*mtt*mWW^10*s^6*t^4 + 10471362*ep^4*mtt*mWW^10*s^6*t^4 + 12308516*ep^5*mtt*mWW^10*s^6*t^4 + 5216336*ep^6*mtt*mWW^10*s^6*t^4 - 9700*ep*mWW^11*s^6*t^4 - 121890*ep^2*mWW^11*s^6*t^4 - 575666*ep^3*mWW^11*s^6*t^4 - 1278402*ep^4*mWW^11*s^6*t^4 - 1338526*ep^5*mWW^11*s^6*t^4 - 531664*ep^6*mWW^11*s^6*t^4 - 23376*ep*mtt^8*mWW^2*s^7*t^4 - 343472*ep^2*mtt^8*mWW^2*s^7*t^4 - 1854192*ep^3*mtt^8*mWW^2*s^7*t^4 - 4605488*ep^4*mtt^8*mWW^2*s^7*t^4 - 5337696*ep^5*mtt^8*mWW^2*s^7*t^4 - 2339456*ep^6*mtt^8*mWW^2*s^7*t^4 + 24900*mtt^7*mWW^3*s^7*t^4 + 418686*ep*mtt^7*mWW^3*s^7*t^4 + 2575838*ep^2*mtt^7*mWW^3*s^7*t^4 + 7626866*ep^3*mtt^7*mWW^3*s^7*t^4 + 11643398*ep^4*mtt^7*mWW^3*s^7*t^4 + 8864280*ep^5*mtt^7*mWW^3*s^7*t^4 + 2716672*ep^6*mtt^7*mWW^3*s^7*t^4 - 152368*mtt^6*mWW^4*s^7*t^4 - 1727134*ep*mtt^6*mWW^4*s^7*t^4 - 6465564*ep^2*mtt^6*mWW^4*s^7*t^4 - 6608964*ep^3*mtt^6*mWW^4*s^7*t^4 + 11266244*ep^4*mtt^6*mWW^4*s^7*t^4 + 27815666*ep^5*mtt^6*mWW^4*s^7*t^4 + 15362280*ep^6*mtt^6*mWW^4*s^7*t^4 + 332236*mtt^5*mWW^5*s^7*t^4 + 3098038*ep*mtt^5*mWW^5*s^7*t^4 + 7396626*ep^2*mtt^5*mWW^5*s^7*t^4 - 11844566*ep^3*mtt^5*mWW^5*s^7*t^4 - 75484062*ep^4*mtt^5*mWW^5*s^7*t^4 - 110662360*ep^5*mtt^5*mWW^5*s^7*t^4 - 53850936*ep^6*mtt^5*mWW^5*s^7*t^4 - 323776*mtt^4*mWW^6*s^7*t^4 - 2684326*ep*mtt^4*mWW^6*s^7*t^4 - 3498004*ep^2*mtt^4*mWW^6*s^7*t^4 + 27404960*ep^3*mtt^4*mWW^6*s^7*t^4 + 107714308*ep^4*mtt^4*mWW^6*s^7*t^4 + 144088022*ep^5*mtt^4*mWW^6*s^7*t^4 + 67293664*ep^6*mtt^4*mWW^6*s^7*t^4 + 128092*mtt^3*mWW^7*s^7*t^4 + 972874*ep*mtt^3*mWW^7*s^7*t^4 - 161586*ep^2*mtt^3*mWW^7*s^7*t^4 - 19588298*ep^3*mtt^3*mWW^7*s^7*t^4 - 65802722*ep^4*mtt^3*mWW^7*s^7*t^4 - 85468408*ep^5*mtt^3*mWW^7*s^7*t^4 - 39414208*ep^6*mtt^3*mWW^7*s^7*t^4 - 1360*mtt^2*mWW^8*s^7*t^4 + 31486*ep*mtt^2*mWW^8*s^7*t^4 + 731520*ep^2*mtt^2*mWW^8*s^7*t^4 + 4451188*ep^3*mtt^2*mWW^8*s^7*t^4 + 12022600*ep^4*mtt^2*mWW^8*s^7*t^4 + 14928974*ep^5*mtt^2*mWW^8*s^7*t^4 + 6842008*ep^6*mtt^2*mWW^8*s^7*t^4 - 7724*mtt*mWW^9*s^7*t^4 - 68414*ep*mtt*mWW^9*s^7*t^4 - 96382*ep^2*mtt*mWW^9*s^7*t^4 + 653166*ep^3*mtt*mWW^9*s^7*t^4 + 2616986*ep^4*mtt*mWW^9*s^7*t^4 + 3447896*ep^5*mtt*mWW^9*s^7*t^4 + 1558840*ep^6*mtt*mWW^9*s^7*t^4 - 4586*ep*mWW^10*s^7*t^4 - 56864*ep^2*mWW^10*s^7*t^4 - 263456*ep^3*mWW^10*s^7*t^4 - 578688*ep^4*mWW^10*s^7*t^4 - 602966*ep^5*mWW^10*s^7*t^4 - 239392*ep^6*mWW^10*s^7*t^4 + 9348*ep*mtt^7*mWW^2*s^8*t^4 + 130780*ep^2*mtt^7*mWW^2*s^8*t^4 + 682068*ep^3*mtt^7*mWW^2*s^8*t^4 + 1654276*ep^4*mtt^7*mWW^2*s^8*t^4 + 1884744*ep^5*mtt^7*mWW^2*s^8*t^4 + 815584*ep^6*mtt^7*mWW^2*s^8*t^4 - 9516*mtt^6*mWW^3*s^8*t^4 - 151998*ep*mtt^6*mWW^3*s^8*t^4 - 855046*ep^2*mtt^6*mWW^3*s^8*t^4 - 2211278*ep^3*mtt^6*mWW^3*s^8*t^4 - 2692070*ep^4*mtt^6*mWW^3*s^8*t^4 - 1332220*ep^5*mtt^6*mWW^3*s^8*t^4 - 132912*ep^6*mtt^6*mWW^3*s^8*t^4 + 46452*mtt^5*mWW^4*s^8*t^4 + 524960*ep*mtt^5*mWW^4*s^8*t^4 + 1844100*ep^2*mtt^5*mWW^4*s^8*t^4 + 1000140*ep^3*mtt^5*mWW^4*s^8*t^4 - 6274064*ep^4*mtt^5*mWW^4*s^8*t^4 - 11824004*ep^5*mtt^5*mWW^4*s^8*t^4 - 6099856*ep^6*mtt^5*mWW^4*s^8*t^4 - 83128*mtt^4*mWW^5*s^8*t^4 - 739562*ep*mtt^4*mWW^5*s^8*t^4 - 1614950*ep^2*mtt^4*mWW^5*s^8*t^4 + 3700890*ep^3*mtt^4*mWW^5*s^8*t^4 + 19792270*ep^4*mtt^4*mWW^5*s^8*t^4 + 27893648*ep^5*mtt^4*mWW^5*s^8*t^4 + 13333376*ep^6*mtt^4*mWW^5*s^8*t^4 + 65832*mtt^3*mWW^6*s^8*t^4 + 514308*ep*mtt^3*mWW^6*s^8*t^4 + 495036*ep^2*mtt^3*mWW^6*s^8*t^4 - 6094356*ep^3*mtt^3*mWW^6*s^8*t^4 - 22388868*ep^4*mtt^3*mWW^6*s^8*t^4 - 29348272*ep^5*mtt^3*mWW^6*s^8*t^4 - 13582048*ep^6*mtt^3*mWW^6*s^8*t^4 - 20508*mtt^2*mWW^7*s^8*t^4 - 153970*ep*mtt^2*mWW^7*s^8*t^4 + 106374*ep^2*mtt^2*mWW^7*s^8*t^4 + 3567270*ep^3*mtt^2*mWW^7*s^8*t^4 + 11550670*ep^4*mtt^2*mWW^7*s^8*t^4 + 14805268*ep^5*mtt^2*mWW^7*s^8*t^4 + 6763184*ep^6*mtt^2*mWW^7*s^8*t^4 + 868*mtt*mWW^8*s^8*t^4 - 1576*ep*mtt*mWW^8*s^8*t^4 - 116380*ep^2*mtt*mWW^8*s^8*t^4 - 710732*ep^3*mtt*mWW^8*s^8*t^4 - 1739376*ep^4*mtt*mWW^8*s^8*t^4 - 1900500*ep^5*mtt*mWW^8*s^8*t^4 - 760560*ep^6*mtt*mWW^8*s^8*t^4 + 410*ep*mWW^9*s^8*t^4 + 6246*ep^2*mWW^9*s^8*t^4 + 33358*ep^3*mWW^9*s^8*t^4 + 77962*ep^4*mWW^9*s^8*t^4 + 82456*ep^5*mWW^9*s^8*t^4 + 31872*ep^6*mWW^9*s^8*t^4 - 2064*ep*mtt^6*mWW^2*s^9*t^4 - 27688*ep^2*mtt^6*mWW^2*s^9*t^4 - 139752*ep^3*mtt^6*mWW^2*s^9*t^4 - 330560*ep^4*mtt^6*mWW^2*s^9*t^4 - 369120*ep^5*mtt^6*mWW^2*s^9*t^4 - 157056*ep^6*mtt^6*mWW^2*s^9*t^4 + 2064*mtt^5*mWW^3*s^9*t^4 + 29856*ep*mtt^5*mWW^3*s^9*t^4 + 150940*ep^2*mtt^5*mWW^3*s^9*t^4 + 341184*ep^3*mtt^5*mWW^3*s^9*t^4 + 299508*ep^4*mtt^5*mWW^3*s^9*t^4 - 13040*ep^5*mtt^5*mWW^3*s^9*t^4 - 99264*ep^6*mtt^5*mWW^3*s^9*t^4 - 7808*mtt^4*mWW^4*s^9*t^4 - 92420*ep*mtt^4*mWW^4*s^9*t^4 - 298706*ep^2*mtt^4*mWW^4*s^9*t^4 + 72922*ep^3*mtt^4*mWW^4*s^9*t^4 + 1825498*ep^4*mtt^4*mWW^4*s^9*t^4 + 2930386*ep^5*mtt^4*mWW^4*s^9*t^4 + 1428192*ep^6*mtt^4*mWW^4*s^9*t^4 + 11040*mtt^3*mWW^5*s^9*t^4 + 89996*ep*mtt^3*mWW^5*s^9*t^4 + 178960*ep^2*mtt^3*mWW^5*s^9*t^4 - 588120*ep^3*mtt^3*mWW^5*s^9*t^4 - 2701160*ep^4*mtt^3*mWW^5*s^9*t^4 - 3589844*ep^5*mtt^3*mWW^5*s^9*t^4 - 1653320*ep^6*mtt^3*mWW^5*s^9*t^4 - 6912*mtt^2*mWW^6*s^9*t^4 - 51732*ep*mtt^2*mWW^6*s^9*t^4 - 30140*ep^2*mtt^2*mWW^6*s^9*t^4 + 722956*ep^3*mtt^2*mWW^6*s^9*t^4 + 2561260*ep^4*mtt^2*mWW^6*s^9*t^4 + 3372896*ep^5*mtt^2*mWW^6*s^9*t^4 + 1576600*ep^6*mtt^2*mWW^6*s^9*t^4 + 1616*mtt*mWW^7*s^9*t^4 + 12116*ep*mtt*mWW^7*s^9*t^4 - 21740*ep^2*mtt*mWW^7*s^9*t^4 - 352648*ep^3*mtt*mWW^7*s^9*t^4 - 1052908*ep^4*mtt*mWW^7*s^9*t^4 - 1282524*ep^5*mtt*mWW^7*s^9*t^4 - 557848*ep^6*mtt*mWW^7*s^9*t^4 + 808*ep*mWW^8*s^9*t^4 + 10614*ep^2*mWW^8*s^9*t^4 + 49698*ep^3*mWW^8*s^9*t^4 + 110042*ep^4*mWW^8*s^9*t^4 + 116046*ep^5*mWW^8*s^9*t^4 + 46376*ep^6*mWW^8*s^9*t^4 + 192*ep*mtt^5*mWW^2*s^10*t^4 + 2464*ep^2*mtt^5*mWW^2*s^10*t^4 + 11968*ep^3*mtt^5*mWW^2*s^10*t^4 + 27392*ep^4*mtt^5*mWW^2*s^10*t^4 + 29696*ep^5*mtt^5*mWW^2*s^10*t^4 + 12288*ep^6*mtt^5*mWW^2*s^10*t^4 - 192*mtt^4*mWW^3*s^10*t^4 - 2152*ep*mtt^4*mWW^3*s^10*t^4 - 9932*ep^2*mtt^4*mWW^3*s^10*t^4 - 26008*ep^3*mtt^4*mWW^3*s^10*t^4 - 29028*ep^4*mtt^4*mWW^3*s^10*t^4 - 2880*ep^5*mtt^4*mWW^3*s^10*t^4 + 8544*ep^6*mtt^4*mWW^3*s^10*t^4 + 576*mtt^3*mWW^4*s^10*t^4 + 8352*ep*mtt^3*mWW^4*s^10*t^4 + 22444*ep^2*mtt^3*mWW^4*s^10*t^4 - 38592*ep^3*mtt^3*mWW^4*s^10*t^4 - 238764*ep^4*mtt^3*mWW^4*s^10*t^4 - 338528*ep^5*mtt^3*mWW^4*s^10*t^4 - 156192*ep^6*mtt^3*mWW^4*s^10*t^4 - 576*mtt^2*mWW^5*s^10*t^4 - 3320*ep*mtt^2*mWW^5*s^10*t^4 - 6628*ep^2*mtt^2*mWW^5*s^10*t^4 + 33848*ep^3*mtt^2*mWW^5*s^10*t^4 + 139892*ep^4*mtt^2*mWW^5*s^10*t^4 + 170224*ep^5*mtt^2*mWW^5*s^10*t^4 + 72096*ep^6*mtt^2*mWW^5*s^10*t^4 + 192*mtt*mWW^6*s^10*t^4 + 1632*ep*mtt*mWW^6*s^10*t^4 - 1324*ep^2*mtt*mWW^6*s^10*t^4 - 31456*ep^3*mtt*mWW^6*s^10*t^4 - 101300*ep^4*mtt*mWW^6*s^10*t^4 - 137024*ep^5*mtt*mWW^6*s^10*t^4 - 66144*ep^6*mtt*mWW^6*s^10*t^4 + 96*ep*mWW^7*s^10*t^4 + 1296*ep^2*mWW^7*s^10*t^4 + 5760*ep^3*mWW^7*s^10*t^4 + 13008*ep^4*mWW^7*s^10*t^4 + 14832*ep^5*mWW^7*s^10*t^4 + 6528*ep^6*mWW^7*s^10*t^4 - 72*ep*mtt^3*mWW^3*s^11*t^4 - 204*ep^2*mtt^3*mWW^3*s^11*t^4 + 952*ep^3*mtt^3*mWW^3*s^11*t^4 + 2924*ep^4*mtt^3*mWW^3*s^11*t^4 + 1840*ep^5*mtt^3*mWW^3*s^11*t^4 - 192*ep*mtt^2*mWW^4*s^11*t^4 + 124*ep^2*mtt^2*mWW^4*s^11*t^4 + 2032*ep^3*mtt^2*mWW^4*s^11*t^4 + 2516*ep^4*mtt^2*mWW^4*s^11*t^4 + 800*ep^5*mtt^2*mWW^4*s^11*t^4 - 56*ep*mtt*mWW^5*s^11*t^4 + 108*ep^2*mtt*mWW^5*s^11*t^4 + 616*ep^3*mtt*mWW^5*s^11*t^4 + 372*ep^4*mtt*mWW^5*s^11*t^4 - 80*ep^5*mtt*mWW^5*s^11*t^4 - 28*ep^2*mWW^6*s^11*t^4 - 80*ep^3*mWW^6*s^11*t^4 - 52*ep^4*mWW^6*s^11*t^4 - 48*ep*mtt^15*mWW*t^5 - 608*ep^2*mtt^15*mWW*t^5 - 2896*ep^3*mtt^15*mWW*t^5 - 6432*ep^4*mtt^15*mWW*t^5 - 6656*ep^5*mtt^15*mWW*t^5 - 2560*ep^6*mtt^15*mWW*t^5 + 936*ep*mtt^14*mWW^2*t^5 + 8080*ep^2*mtt^14*mWW^2*t^5 + 24368*ep^3*mtt^14*mWW^2*t^5 + 32928*ep^4*mtt^14*mWW^2*t^5 + 20696*ep^5*mtt^14*mWW^2*t^5 + 5472*ep^6*mtt^14*mWW^2*t^5 - 11648*ep*mtt^13*mWW^3*t^5 - 129256*ep^2*mtt^13*mWW^3*t^5 - 552960*ep^3*mtt^13*mWW^3*t^5 - 1157416*ep^4*mtt^13*mWW^3*t^5 - 1195184*ep^5*mtt^13*mWW^3*t^5 - 489536*ep^6*mtt^13*mWW^3*t^5 + 63560*ep*mtt^12*mWW^4*t^5 + 781480*ep^2*mtt^12*mWW^4*t^5 + 3676520*ep^3*mtt^12*mWW^4*t^5 + 8271216*ep^4*mtt^12*mWW^4*t^5 + 8936168*ep^5*mtt^12*mWW^4*t^5 + 3729056*ep^6*mtt^12*mWW^4*t^5 - 187648*ep*mtt^11*mWW^5*t^5 - 2408634*ep^2*mtt^11*mWW^5*t^5 - 11734342*ep^3*mtt^11*mWW^5*t^5 - 27034710*ep^4*mtt^11*mWW^5*t^5 - 29606610*ep^5*mtt^11*mWW^5*t^5 - 12410216*ep^6*mtt^11*mWW^5*t^5 + 337632*ep*mtt^10*mWW^6*t^5 + 4414630*ep^2*mtt^10*mWW^6*t^5 + 21826458*ep^3*mtt^10*mWW^6*t^5 + 50808714*ep^4*mtt^10*mWW^6*t^5 + 55996942*ep^5*mtt^10*mWW^6*t^5 + 23531544*ep^6*mtt^10*mWW^6*t^5 - 390464*ep*mtt^9*mWW^7*t^5 - 5137482*ep^2*mtt^9*mWW^7*t^5 - 25551626*ep^3*mtt^9*mWW^7*t^5 - 59808014*ep^4*mtt^9*mWW^7*t^5 - 66227110*ep^5*mtt^9*mWW^7*t^5 - 27924024*ep^6*mtt^9*mWW^7*t^5 + 293120*ep*mtt^8*mWW^8*t^5 + 3855198*ep^2*mtt^8*mWW^8*t^5 + 19212026*ep^3*mtt^8*mWW^8*t^5 + 45168882*ep^4*mtt^8*mWW^8*t^5 + 50313006*ep^5*mtt^8*mWW^8*t^5 + 21343768*ep^6*mtt^8*mWW^8*t^5 - 138000*ep*mtt^7*mWW^9*t^5 - 1809590*ep^2*mtt^7*mWW^9*t^5 - 9035670*ep^3*mtt^7*mWW^9*t^5 - 21397746*ep^4*mtt^7*mWW^9*t^5 - 24092138*ep^5*mtt^7*mWW^9*t^5 - 10344456*ep^6*mtt^7*mWW^9*t^5 + 36088*ep*mtt^6*mWW^10*t^5 + 474434*ep^2*mtt^6*mWW^10*t^5 + 2395982*ep^3*mtt^6*mWW^10*t^5 + 5790910*ep^4*mtt^6*mWW^10*t^5 + 6691330*ep^5*mtt^6*mWW^10*t^5 + 2952616*ep^6*mtt^6*mWW^10*t^5 - 2944*ep*mtt^5*mWW^11*t^5 - 42022*ep^2*mtt^5*mWW^11*t^5 - 234462*ep^3*mtt^5*mWW^11*t^5 - 632562*ep^4*mtt^5*mWW^11*t^5 - 813026*ep^5*mtt^5*mWW^11*t^5 - 393704*ep^6*mtt^5*mWW^11*t^5 - 712*ep*mtt^4*mWW^12*t^5 - 7678*ep^2*mtt^4*mWW^12*t^5 - 29562*ep^3*mtt^4*mWW^12*t^5 - 48074*ep^4*mtt^4*mWW^12*t^5 - 28926*ep^5*mtt^4*mWW^12*t^5 - 2008*ep^6*mtt^4*mWW^12*t^5 + 128*ep*mtt^3*mWW^13*t^5 + 1448*ep^2*mtt^3*mWW^13*t^5 + 6164*ep^3*mtt^3*mWW^13*t^5 + 12304*ep^4*mtt^3*mWW^13*t^5 + 11508*ep^5*mtt^3*mWW^13*t^5 + 4048*ep^6*mtt^3*mWW^13*t^5 + 288*ep*mtt^14*mWW*s*t^5 + 3792*ep^2*mtt^14*mWW*s*t^5 + 18624*ep^3*mtt^14*mWW*s*t^5 + 42288*ep^4*mtt^14*mWW*s*t^5 + 44448*ep^5*mtt^14*mWW*s*t^5 + 17280*ep^6*mtt^14*mWW*s*t^5 + 48*mtt^13*mWW^2*s*t^5 - 4740*ep*mtt^13*mWW^2*s*t^5 - 33036*ep^2*mtt^13*mWW^2*s*t^5 - 42128*ep^3*mtt^13*mWW^2*s*t^5 + 96940*ep^4*mtt^13*mWW^2*s*t^5 + 244100*ep^5*mtt^13*mWW^2*s*t^5 + 136016*ep^6*mtt^13*mWW^2*s*t^5 - 888*mtt^12*mWW^3*s*t^5 + 54728*ep*mtt^12*mWW^3*s*t^5 + 601616*ep^2*mtt^12*mWW^3*s*t^5 + 2330364*ep^3*mtt^12*mWW^3*s*t^5 + 4333288*ep^4*mtt^12*mWW^3*s*t^5 + 4010028*ep^5*mtt^12*mWW^3*s*t^5 + 1515824*ep^6*mtt^12*mWW^3*s*t^5 + 10760*mtt^11*mWW^4*s*t^5 - 209768*ep*mtt^11*mWW^4*s*t^5 - 3408732*ep^2*mtt^11*mWW^4*s*t^5 - 16823300*ep^3*mtt^11*mWW^4*s*t^5 - 38143436*ep^4*mtt^11*mWW^4*s*t^5 - 41116084*ep^5*mtt^11*mWW^4*s*t^5 - 17100560*ep^6*mtt^11*mWW^4*s*t^5 - 52800*mtt^10*mWW^5*s*t^5 + 314164*ep*mtt^10*mWW^5*s*t^5 + 9295326*ep^2*mtt^10*mWW^5*s*t^5 + 53168094*ep^3*mtt^10*mWW^5*s*t^5 + 130499982*ep^4*mtt^10*mWW^5*s*t^5 + 147441682*ep^5*mtt^10*mWW^5*s*t^5 + 62894312*ep^6*mtt^10*mWW^5*s*t^5 + 134848*mtt^9*mWW^6*s*t^5 - 18754*ep*mtt^9*mWW^6*s*t^5 - 14692345*ep^2*mtt^9*mWW^6*s*t^5 - 95777495*ep^3*mtt^9*mWW^6*s*t^5 - 248058295*ep^4*mtt^9*mWW^6*s*t^5 - 288470195*ep^5*mtt^9*mWW^6*s*t^5 - 125008924*ep^6*mtt^9*mWW^6*s*t^5 - 202784*mtt^8*mWW^7*s*t^5 - 566680*ep*mtt^8*mWW^7*s*t^5 + 14646251*ep^2*mtt^8*mWW^7*s*t^5 + 108722093*ep^3*mtt^8*mWW^7*s*t^5 + 294032253*ep^4*mtt^8*mWW^7*s*t^5 + 349761775*ep^5*mtt^8*mWW^7*s*t^5 + 153627692*ep^6*mtt^8*mWW^7*s*t^5 + 187680*mtt^7*mWW^8*s*t^5 + 806970*ep*mtt^7*mWW^8*s*t^5 - 9685757*ep^2*mtt^7*mWW^8*s*t^5 - 81113609*ep^3*mtt^7*mWW^8*s*t^5 - 227051319*ep^4*mtt^7*mWW^8*s*t^5 - 275314745*ep^5*mtt^7*mWW^8*s*t^5 - 122555060*ep^6*mtt^7*mWW^8*s*t^5 - 105440*mtt^6*mWW^9*s*t^5 - 509828*ep*mtt^6*mWW^9*s*t^5 + 4481991*ep^2*mtt^6*mWW^9*s*t^5 + 40222709*ep^3*mtt^6*mWW^9*s*t^5 + 114946049*ep^4*mtt^6*mWW^9*s*t^5 + 141601315*ep^5*mtt^6*mWW^9*s*t^5 + 63950524*ep^6*mtt^6*mWW^9*s*t^5 + 32560*mtt^5*mWW^10*s*t^5 + 138502*ep*mtt^5*mWW^10*s*t^5 - 1543203*ep^2*mtt^5*mWW^10*s*t^5 - 13021347*ep^3*mtt^5*mWW^10*s*t^5 - 37101849*ep^4*mtt^5*mWW^10*s*t^5 - 46262171*ep^5*mtt^5*mWW^10*s*t^5 - 21265052*ep^6*mtt^5*mWW^10*s*t^5 - 3528*mtt^4*mWW^11*s*t^5 + 1592*ep*mtt^4*mWW^11*s*t^5 + 377801*ep^2*mtt^4*mWW^11*s*t^5 + 2504683*ep^3*mtt^4*mWW^11*s*t^5 + 6909095*ep^4*mtt^4*mWW^11*s*t^5 + 8759273*ep^5*mtt^4*mWW^11*s*t^5 + 4155124*ep^6*mtt^4*mWW^11*s*t^5 - 584*mtt^3*mWW^12*s*t^5 - 6674*ep*mtt^3*mWW^12*s*t^5 - 36427*ep^2*mtt^3*mWW^12*s*t^5 - 148143*ep^3*mtt^3*mWW^12*s*t^5 - 424025*ep^4*mtt^3*mWW^12*s*t^5 - 634439*ep^5*mtt^3*mWW^12*s*t^5 - 351308*ep^6*mtt^3*mWW^12*s*t^5 + 128*mtt^2*mWW^13*s*t^5 + 8*ep*mtt^2*mWW^13*s*t^5 - 9401*ep^2*mtt^2*mWW^13*s*t^5 - 49383*ep^3*mtt^2*mWW^13*s*t^5 - 98251*ep^4*mtt^2*mWW^13*s*t^5 - 80857*ep^5*mtt^2*mWW^13*s*t^5 - 21364*ep^6*mtt^2*mWW^13*s*t^5 + 192*ep*mtt*mWW^14*s*t^5 + 2124*ep^2*mtt*mWW^14*s*t^5 + 8838*ep^3*mtt*mWW^14*s*t^5 + 17280*ep^4*mtt*mWW^14*s*t^5 + 15870*ep^5*mtt*mWW^14*s*t^5 + 5496*ep^6*mtt*mWW^14*s*t^5 - 576*ep*mtt^13*mWW*s^2*t^5 - 8448*ep^2*mtt^13*mWW*s^2*t^5 - 44736*ep^3*mtt^13*mWW*s^2*t^5 - 106752*ep^4*mtt^13*mWW*s^2*t^5 - 115968*ep^5*mtt^13*mWW*s^2*t^5 - 46080*ep^6*mtt^13*mWW*s^2*t^5 - 432*mtt^12*mWW^2*s^2*t^5 + 7228*ep*mtt^12*mWW^2*s^2*t^5 + 8912*ep^2*mtt^12*mWW^2*s^2*t^5 - 390164*ep^3*mtt^12*mWW^2*s^2*t^5 - 1654680*ep^4*mtt^12*mWW^2*s^2*t^5 - 2388336*ep^5*mtt^12*mWW^2*s^2*t^5 - 1159488*ep^6*mtt^12*mWW^2*s^2*t^5 + 6860*mtt^11*mWW^3*s^2*t^5 - 55082*ep*mtt^11*mWW^3*s^2*t^5 - 710404*ep^2*mtt^11*mWW^3*s^2*t^5 - 1829312*ep^3*mtt^11*mWW^3*s^2*t^5 - 933096*ep^4*mtt^11*mWW^3*s^2*t^5 + 1516258*ep^5*mtt^11*mWW^3*s^2*t^5 + 1279496*ep^6*mtt^11*mWW^3*s^2*t^5 - 76992*mtt^10*mWW^4*s^2*t^5 - 218422*ep*mtt^10*mWW^4*s^2*t^5 + 3887744*ep^2*mtt^10*mWW^4*s^2*t^5 + 26608524*ep^3*mtt^10*mWW^4*s^2*t^5 + 66798848*ep^4*mtt^10*mWW^4*s^2*t^5 + 75396242*ep^5*mtt^10*mWW^4*s^2*t^5 + 32181576*ep^6*mtt^10*mWW^4*s^2*t^5 + 345360*mtt^9*mWW^5*s^2*t^5 + 2075068*ep*mtt^9*mWW^5*s^2*t^5 - 8646642*ep^2*mtt^9*mWW^5*s^2*t^5 - 97164596*ep^3*mtt^9*mWW^5*s^2*t^5 - 282307026*ep^4*mtt^9*mWW^5*s^2*t^5 - 343722988*ep^5*mtt^9*mWW^5*s^2*t^5 - 152698256*ep^6*mtt^9*mWW^5*s^2*t^5 - 790408*mtt^8*mWW^6*s^2*t^5 - 5634900*ep*mtt^8*mWW^6*s^2*t^5 + 10651464*ep^2*mtt^8*mWW^6*s^2*t^5 + 186947006*ep^3*mtt^8*mWW^6*s^2*t^5 + 580337524*ep^4*mtt^8*mWW^6*s^2*t^5 + 726949202*ep^5*mtt^8*mWW^6*s^2*t^5 + 327603592*ep^6*mtt^8*mWW^6*s^2*t^5 + 1038156*mtt^7*mWW^7*s^2*t^5 + 7730254*ep*mtt^7*mWW^7*s^2*t^5 - 9362280*ep^2*mtt^7*mWW^7*s^2*t^5 - 222149912*ep^3*mtt^7*mWW^7*s^2*t^5 - 709130292*ep^4*mtt^7*mWW^7*s^2*t^5 - 899217038*ep^5*mtt^7*mWW^7*s^2*t^5 - 408141048*ep^6*mtt^7*mWW^7*s^2*t^5 - 806560*mtt^6*mWW^8*s^2*t^5 - 5860698*ep*mtt^6*mWW^8*s^2*t^5 + 7901730*ep^2*mtt^6*mWW^8*s^2*t^5 + 171716026*ep^3*mtt^6*mWW^8*s^2*t^5 + 545223686*ep^4*mtt^6*mWW^8*s^2*t^5 + 692412440*ep^5*mtt^6*mWW^8*s^2*t^5 + 315368576*ep^6*mtt^6*mWW^8*s^2*t^5 + 352204*mtt^5*mWW^9*s^2*t^5 + 2298398*ep*mtt^5*mWW^9*s^2*t^5 - 6059812*ep^2*mtt^5*mWW^9*s^2*t^5 - 85564968*ep^3*mtt^5*mWW^9*s^2*t^5 - 261368584*ep^4*mtt^5*mWW^9*s^2*t^5 - 329620606*ep^5*mtt^5*mWW^9*s^2*t^5 - 150499192*ep^6*mtt^5*mWW^9*s^2*t^5 - 66808*mtt^4*mWW^10*s^2*t^5 - 283398*ep*mtt^4*mWW^10*s^2*t^5 + 2941258*ep^2*mtt^4*mWW^10*s^2*t^5 + 24791346*ep^3*mtt^4*mWW^10*s^2*t^5 + 70590718*ep^4*mtt^4*mWW^10*s^2*t^5 + 88259028*ep^5*mtt^4*mWW^10*s^2*t^5 + 40714736*ep^6*mtt^4*mWW^10*s^2*t^5 - 4280*mtt^3*mWW^11*s^2*t^5 - 73460*ep*mtt^3*mWW^11*s^2*t^5 - 543572*ep^2*mtt^3*mWW^11*s^2*t^5 - 2339976*ep^3*mtt^3*mWW^11*s^2*t^5 - 6028308*ep^4*mtt^3*mWW^11*s^2*t^5 - 8073012*ep^5*mtt^3*mWW^11*s^2*t^5 - 4135312*ep^6*mtt^3*mWW^11*s^2*t^5 + 3088*mtt^2*mWW^12*s^2*t^5 + 13056*ep*mtt^2*mWW^12*s^2*t^5 - 104170*ep^2*mtt^2*mWW^12*s^2*t^5 - 792606*ep^3*mtt^2*mWW^12*s^2*t^5 - 1882782*ep^4*mtt^2*mWW^12*s^2*t^5 - 1857362*ep^5*mtt^2*mWW^12*s^2*t^5 - 643304*ep^6*mtt^2*mWW^12*s^2*t^5 - 188*mtt*mWW^13*s^2*t^5 + 2742*ep*mtt*mWW^13*s^2*t^5 + 46614*ep^2*mtt*mWW^13*s^2*t^5 + 223868*ep^3*mtt*mWW^13*s^2*t^5 + 483018*ep^4*mtt*mWW^13*s^2*t^5 + 484938*ep^5*mtt*mWW^13*s^2*t^5 + 183688*ep^6*mtt*mWW^13*s^2*t^5 - 210*ep*mWW^14*s^2*t^5 - 2394*ep^2*mWW^14*s^2*t^5 - 10500*ep^3*mWW^14*s^2*t^5 - 22274*ep^4*mWW^14*s^2*t^5 - 22798*ep^5*mWW^14*s^2*t^5 - 8984*ep^6*mWW^14*s^2*t^5 + 4032*ep^2*mtt^12*mWW*s^3*t^5 + 34944*ep^3*mtt^12*mWW*s^3*t^5 + 103488*ep^4*mtt^12*mWW*s^3*t^5 + 126336*ep^5*mtt^12*mWW*s^3*t^5 + 53760*ep^6*mtt^12*mWW*s^3*t^5 + 1680*mtt^11*mWW^2*s^3*t^5 + 4460*ep*mtt^11*mWW^2*s^3*t^5 + 195860*ep^2*mtt^11*mWW^2*s^3*t^5 + 1919648*ep^3*mtt^11*mWW^2*s^3*t^5 + 6223732*ep^4*mtt^11*mWW^2*s^3*t^5 + 8267820*ep^5*mtt^11*mWW^2*s^3*t^5 + 3894640*ep^6*mtt^11*mWW^2*s^3*t^5 - 23008*mtt^10*mWW^3*s^3*t^5 - 181784*ep*mtt^10*mWW^3*s^3*t^5 - 1224074*ep^2*mtt^10*mWW^3*s^3*t^5 - 7136570*ep^3*mtt^10*mWW^3*s^3*t^5 - 20465870*ep^4*mtt^10*mWW^3*s^3*t^5 - 25952990*ep^5*mtt^10*mWW^3*s^3*t^5 - 11851432*ep^6*mtt^10*mWW^3*s^3*t^5 + 234984*mtt^9*mWW^4*s^3*t^5 + 2173084*ep*mtt^9*mWW^4*s^3*t^5 + 5010388*ep^2*mtt^9*mWW^4*s^3*t^5 - 8729432*ep^3*mtt^9*mWW^4*s^3*t^5 - 53037580*ep^4*mtt^9*mWW^4*s^3*t^5 - 76811300*ep^5*mtt^9*mWW^4*s^3*t^5 - 36931152*ep^6*mtt^9*mWW^4*s^3*t^5 - 952360*mtt^8*mWW^5*s^3*t^5 - 8708156*ep*mtt^8*mWW^5*s^3*t^5 - 13136950*ep^2*mtt^8*mWW^5*s^3*t^5 + 93227490*ep^3*mtt^8*mWW^5*s^3*t^5 + 385655862*ep^4*mtt^8*mWW^5*s^3*t^5 + 525775042*ep^5*mtt^8*mWW^5*s^3*t^5 + 246686752*ep^6*mtt^8*mWW^5*s^3*t^5 + 1929992*mtt^7*mWW^6*s^3*t^5 + 16990972*ep*mtt^7*mWW^6*s^3*t^5 + 18490894*ep^2*mtt^7*mWW^6*s^3*t^5 - 227845704*ep^3*mtt^7*mWW^6*s^3*t^5 - 871439838*ep^4*mtt^7*mWW^6*s^3*t^5 - 1165159836*ep^5*mtt^7*mWW^6*s^3*t^5 - 542038112*ep^6*mtt^7*mWW^6*s^3*t^5 - 2179280*mtt^6*mWW^7*s^3*t^5 - 18154980*ep*mtt^6*mWW^7*s^3*t^5 - 10756702*ep^2*mtt^6*mWW^7*s^3*t^5 + 295483846*ep^3*mtt^6*mWW^7*s^3*t^5 + 1056667570*ep^4*mtt^6*mWW^7*s^3*t^5 + 1385864594*ep^5*mtt^6*mWW^7*s^3*t^5 + 639080912*ep^6*mtt^6*mWW^7*s^3*t^5 + 1384928*mtt^5*mWW^8*s^3*t^5 + 10589206*ep*mtt^5*mWW^8*s^3*t^5 - 2986051*ep^2*mtt^5*mWW^8*s^3*t^5 - 227684993*ep^3*mtt^5*mWW^8*s^3*t^5 - 753925177*ep^4*mtt^5*mWW^8*s^3*t^5 - 966709061*ep^5*mtt^5*mWW^8*s^3*t^5 - 441485364*ep^6*mtt^5*mWW^8*s^3*t^5 - 442040*mtt^4*mWW^9*s^3*t^5 - 2824132*ep*mtt^4*mWW^9*s^3*t^5 + 7330741*ep^2*mtt^4*mWW^9*s^3*t^5 + 101814351*ep^3*mtt^4*mWW^9*s^3*t^5 + 307690279*ep^4*mtt^4*mWW^9*s^3*t^5 + 384894277*ep^5*mtt^4*mWW^9*s^3*t^5 + 174520572*ep^6*mtt^4*mWW^9*s^3*t^5 + 32168*mtt^3*mWW^10*s^3*t^5 - 9356*ep*mtt^3*mWW^10*s^3*t^5 - 3248400*ep^2*mtt^3*mWW^10*s^3*t^5 - 21102698*ep^3*mtt^3*mWW^10*s^3*t^5 - 56703272*ep^4*mtt^3*mWW^10*s^3*t^5 - 69824354*ep^5*mtt^3*mWW^10*s^3*t^5 - 32116728*ep^6*mtt^3*mWW^10*s^3*t^5 + 15440*mtt^2*mWW^11*s^3*t^5 + 124724*ep*mtt^2*mWW^11*s^3*t^5 + 146490*ep^2*mtt^2*mWW^11*s^3*t^5 - 1085322*ep^3*mtt^2*mWW^11*s^3*t^5 - 3422046*ep^4*mtt^2*mWW^11*s^3*t^5 - 3278366*ep^5*mtt^2*mWW^11*s^3*t^5 - 908048*ep^6*mtt^2*mWW^11*s^3*t^5 - 2504*mtt*mWW^12*s^3*t^5 - 1534*ep*mtt*mWW^12*s^3*t^5 + 203469*ep^2*mtt*mWW^12*s^3*t^5 + 1238363*ep^3*mtt*mWW^12*s^3*t^5 + 2939239*ep^4*mtt*mWW^12*s^3*t^5 + 3098491*ep^5*mtt*mWW^12*s^3*t^5 + 1206636*ep^6*mtt*mWW^12*s^3*t^5 - 2504*ep*mWW^13*s^3*t^5 - 29697*ep^2*mWW^13*s^3*t^5 - 133923*ep^3*mWW^13*s^3*t^5 - 286387*ep^4*mWW^13*s^3*t^5 - 290653*ep^5*mWW^13*s^3*t^5 - 112436*ep^6*mWW^13*s^3*t^5 + 2016*ep*mtt^11*mWW*s^4*t^5 + 17472*ep^2*mtt^11*mWW*s^4*t^5 + 51744*ep^3*mtt^11*mWW*s^4*t^5 + 63168*ep^4*mtt^11*mWW*s^4*t^5 + 26880*ep^5*mtt^11*mWW*s^4*t^5 - 3696*mtt^10*mWW^2*s^4*t^5 - 30972*ep*mtt^10*mWW^2*s^4*t^5 - 530220*ep^2*mtt^10*mWW^2*s^4*t^5 - 4036160*ep^3*mtt^10*mWW^2*s^4*t^5 - 12173540*ep^4*mtt^10*mWW^2*s^4*t^5 - 15731020*ep^5*mtt^10*mWW^2*s^4*t^5 - 7325560*ep^6*mtt^10*mWW^2*s^4*t^5 + 44052*mtt^9*mWW^3*s^4*t^5 + 647110*ep*mtt^9*mWW^3*s^4*t^5 + 4819834*ep^2*mtt^9*mWW^3*s^4*t^5 + 20332798*ep^3*mtt^9*mWW^3*s^4*t^5 + 45600578*ep^4*mtt^9*mWW^3*s^4*t^5 + 50093004*ep^5*mtt^9*mWW^3*s^4*t^5 + 21136928*ep^6*mtt^9*mWW^3*s^4*t^5 - 398944*mtt^8*mWW^4*s^4*t^5 - 4726454*ep*mtt^8*mWW^4*s^4*t^5 - 18850346*ep^2*mtt^8*mWW^4*s^4*t^5 - 23856414*ep^3*mtt^8*mWW^4*s^4*t^5 + 20377298*ep^4*mtt^8*mWW^4*s^4*t^5 + 68446532*ep^5*mtt^8*mWW^4*s^4*t^5 + 40345960*ep^6*mtt^8*mWW^4*s^4*t^5 + 1438768*mtt^7*mWW^5*s^4*t^5 + 14661432*ep*mtt^7*mWW^5*s^4*t^5 + 38185334*ep^2*mtt^7*mWW^5*s^4*t^5 - 55527026*ep^3*mtt^7*mWW^5*s^4*t^5 - 393518150*ep^4*mtt^7*mWW^5*s^4*t^5 - 593978678*ep^5*mtt^7*mWW^5*s^4*t^5 - 291040592*ep^6*mtt^7*mWW^5*s^4*t^5 - 2544472*mtt^6*mWW^6*s^4*t^5 - 23350008*ep*mtt^6*mWW^6*s^4*t^5 - 40800536*ep^2*mtt^6*mWW^6*s^4*t^5 + 203898220*ep^3*mtt^6*mWW^6*s^4*t^5 + 900339824*ep^4*mtt^6*mWW^6*s^4*t^5 + 1246340092*ep^5*mtt^6*mWW^6*s^4*t^5 + 589584720*ep^6*mtt^6*mWW^6*s^4*t^5 + 2424092*mtt^5*mWW^7*s^4*t^5 + 20272870*ep*mtt^5*mWW^7*s^4*t^5 + 18756914*ep^2*mtt^5*mWW^7*s^4*t^5 - 272587274*ep^3*mtt^5*mWW^7*s^4*t^5 - 1007351622*ep^4*mtt^5*mWW^7*s^4*t^5 - 1327814092*ep^5*mtt^5*mWW^7*s^4*t^5 - 613068600*ep^6*mtt^5*mWW^7*s^4*t^5 - 1223440*mtt^4*mWW^8*s^4*t^5 - 9114606*ep*mtt^4*mWW^8*s^4*t^5 + 2956276*ep^2*mtt^4*mWW^8*s^4*t^5 + 191389620*ep^3*mtt^4*mWW^8*s^4*t^5 + 623400668*ep^4*mtt^4*mWW^8*s^4*t^5 + 790060050*ep^5*mtt^4*mWW^8*s^4*t^5 + 357442744*ep^6*mtt^4*mWW^8*s^4*t^5 + 266392*mtt^3*mWW^9*s^4*t^5 + 1508500*ep*mtt^3*mWW^9*s^4*t^5 - 6479678*ep^2*mtt^3*mWW^9*s^4*t^5 - 69646902*ep^3*mtt^3*mWW^9*s^4*t^5 - 201277338*ep^4*mtt^3*mWW^9*s^4*t^5 - 246253150*ep^5*mtt^3*mWW^9*s^4*t^5 - 109924928*ep^6*mtt^3*mWW^9*s^4*t^5 + 4376*mtt^2*mWW^10*s^4*t^5 + 181144*ep*mtt^2*mWW^10*s^4*t^5 + 1893428*ep^2*mtt^2*mWW^10*s^4*t^5 + 8908756*ep^3*mtt^2*mWW^10*s^4*t^5 + 21384836*ep^4*mtt^2*mWW^10*s^4*t^5 + 25253772*ep^5*mtt^2*mWW^10*s^4*t^5 + 11438264*ep^6*mtt^2*mWW^10*s^4*t^5 - 7128*mtt*mWW^11*s^4*t^5 - 44280*ep*mtt*mWW^11*s^4*t^5 + 113948*ep^2*mtt*mWW^11*s^4*t^5 + 1451604*ep^3*mtt*mWW^11*s^4*t^5 + 3970500*ep^4*mtt*mWW^11*s^4*t^5 + 4382452*ep^5*mtt*mWW^11*s^4*t^5 + 1727528*ep^6*mtt*mWW^11*s^4*t^5 - 6752*ep*mWW^12*s^4*t^5 - 82426*ep^2*mWW^12*s^4*t^5 - 378966*ep^3*mWW^12*s^4*t^5 - 816222*ep^4*mWW^12*s^4*t^5 - 825842*ep^5*mWW^12*s^4*t^5 - 316464*ep^6*mWW^12*s^4*t^5 - 4032*ep*mtt^10*mWW*s^5*t^5 - 40992*ep^2*mtt^10*mWW*s^5*t^5 - 155904*ep^3*mtt^10*mWW*s^5*t^5 - 281568*ep^4*mtt^10*mWW*s^5*t^5 - 243264*ep^5*mtt^10*mWW*s^5*t^5 - 80640*ep^6*mtt^10*mWW*s^5*t^5 + 5040*mtt^9*mWW^2*s^5*t^5 + 48772*ep*mtt^9*mWW^2*s^5*t^5 + 695564*ep^2*mtt^9*mWW^2*s^5*t^5 + 4920928*ep^3*mtt^9*mWW^2*s^5*t^5 + 14492652*ep^4*mtt^9*mWW^2*s^5*t^5 + 18536724*ep^5*mtt^9*mWW^2*s^5*t^5 + 8580288*ep^6*mtt^9*mWW^2*s^5*t^5 - 53080*mtt^8*mWW^3*s^5*t^5 - 944268*ep*mtt^8*mWW^3*s^5*t^5 - 6699534*ep^2*mtt^8*mWW^3*s^5*t^5 - 24043398*ep^3*mtt^8*mWW^3*s^5*t^5 - 45871258*ep^4*mtt^8*mWW^3*s^5*t^5 - 44378086*ep^5*mtt^8*mWW^3*s^5*t^5 - 17135384*ep^6*mtt^8*mWW^3*s^5*t^5 + 411096*mtt^7*mWW^4*s^5*t^5 + 5357012*ep*mtt^7*mWW^4*s^5*t^5 + 23193756*ep^2*mtt^7*mWW^4*s^5*t^5 + 33367100*ep^3*mtt^7*mWW^4*s^5*t^5 - 16392852*ep^4*mtt^7*mWW^4*s^5*t^5 - 76733584*ep^5*mtt^7*mWW^4*s^5*t^5 - 46875312*ep^6*mtt^7*mWW^4*s^5*t^5 - 1292856*mtt^6*mWW^5*s^5*t^5 - 13560012*ep*mtt^6*mWW^5*s^5*t^5 - 38904250*ep^2*mtt^6*mWW^5*s^5*t^5 + 29146070*ep^3*mtt^6*mWW^5*s^5*t^5 + 309038982*ep^4*mtt^6*mWW^5*s^5*t^5 + 488357658*ep^5*mtt^6*mWW^5*s^5*t^5 + 243946080*ep^6*mtt^6*mWW^5*s^5*t^5 + 1959288*mtt^5*mWW^6*s^5*t^5 + 17816902*ep*mtt^5*mWW^6*s^5*t^5 + 32774675*ep^2*mtt^5*mWW^6*s^5*t^5 - 137379409*ep^3*mtt^5*mWW^6*s^5*t^5 - 627101571*ep^4*mtt^5*mWW^6*s^5*t^5 - 872627057*ep^5*mtt^5*mWW^6*s^5*t^5 - 414243508*ep^6*mtt^5*mWW^6*s^5*t^5 - 1538120*mtt^4*mWW^7*s^5*t^5 - 12479440*ep*mtt^4*mWW^7*s^5*t^5 - 10259253*ep^2*mtt^4*mWW^7*s^5*t^5 + 168009621*ep^3*mtt^4*mWW^7*s^5*t^5 + 605548537*ep^4*mtt^4*mWW^7*s^5*t^5 + 787792179*ep^5*mtt^4*mWW^7*s^5*t^5 + 360608892*ep^6*mtt^4*mWW^7*s^5*t^5 + 594312*mtt^3*mWW^8*s^5*t^5 + 4198220*ep*mtt^3*mWW^8*s^5*t^5 - 3476814*ep^2*mtt^3*mWW^8*s^5*t^5 - 98966218*ep^3*mtt^3*mWW^8*s^5*t^5 - 309164554*ep^4*mtt^3*mWW^8*s^5*t^5 - 383775498*ep^5*mtt^3*mWW^8*s^5*t^5 - 171040360*ep^6*mtt^3*mWW^8*s^5*t^5 - 82472*mtt^2*mWW^9*s^5*t^5 - 360368*ep*mtt^2*mWW^9*s^5*t^5 + 3321596*ep^2*mtt^2*mWW^9*s^5*t^5 + 27582476*ep^3*mtt^2*mWW^9*s^5*t^5 + 75083272*ep^4*mtt^2*mWW^9*s^5*t^5 + 88887192*ep^5*mtt^2*mWW^9*s^5*t^5 + 38724680*ep^6*mtt^2*mWW^9*s^5*t^5 - 3208*mtt*mWW^10*s^5*t^5 - 70122*ep*mtt*mWW^10*s^5*t^5 - 565149*ep^2*mtt*mWW^10*s^5*t^5 - 2251313*ep^3*mtt*mWW^10*s^5*t^5 - 4698971*ep^4*mtt*mWW^10*s^5*t^5 - 4922073*ep^5*mtt*mWW^10*s^5*t^5 - 2014004*ep^6*mtt*mWW^10*s^5*t^5 - 4200*ep*mWW^11*s^5*t^5 - 51119*ep^2*mWW^11*s^5*t^5 - 231489*ep^3*mWW^11*s^5*t^5 - 486781*ep^4*mWW^11*s^5*t^5 - 476399*ep^5*mWW^11*s^5*t^5 - 175820*ep^6*mWW^11*s^5*t^5 + 4032*ep*mtt^9*mWW*s^6*t^5 + 43008*ep^2*mtt^9*mWW*s^6*t^5 + 173376*ep^3*mtt^9*mWW*s^6*t^5 + 333312*ep^4*mtt^9*mWW*s^6*t^5 + 306432*ep^5*mtt^9*mWW*s^6*t^5 + 107520*ep^6*mtt^9*mWW*s^6*t^5 - 4368*mtt^8*mWW^2*s^6*t^5 - 40660*ep*mtt^8*mWW^2*s^6*t^5 - 537724*ep^2*mtt^8*mWW^2*s^6*t^5 - 3747592*ep^3*mtt^8*mWW^2*s^6*t^5 - 10992500*ep^4*mtt^8*mWW^2*s^6*t^5 - 14011260*ep^5*mtt^8*mWW^2*s^6*t^5 - 6453416*ep^6*mtt^8*mWW^2*s^6*t^5 + 41588*mtt^7*mWW^3*s^6*t^5 + 782850*ep*mtt^7*mWW^3*s^6*t^5 + 5110740*ep^2*mtt^7*mWW^3*s^6*t^5 + 15555428*ep^3*mtt^7*mWW^3*s^6*t^5 + 24038696*ep^4*mtt^7*mWW^3*s^6*t^5 + 18439282*ep^5*mtt^7*mWW^3*s^6*t^5 + 5666456*ep^6*mtt^7*mWW^3*s^6*t^5 - 262464*mtt^6*mWW^4*s^6*t^5 - 3573730*ep*mtt^6*mWW^4*s^6*t^5 - 15306508*ep^2*mtt^6*mWW^4*s^6*t^5 - 18326852*ep^3*mtt^6*mWW^4*s^6*t^5 + 25870748*ep^4*mtt^6*mWW^4*s^6*t^5 + 71729262*ep^5*mtt^6*mWW^4*s^6*t^5 + 40719704*ep^6*mtt^6*mWW^4*s^6*t^5 + 699688*mtt^5*mWW^5*s^6*t^5 + 7343576*ep*mtt^5*mWW^5*s^6*t^5 + 20954118*ep^2*mtt^5*mWW^5*s^6*t^5 - 17215128*ep^3*mtt^5*mWW^5*s^6*t^5 - 172254378*ep^4*mtt^5*mWW^5*s^6*t^5 - 271428532*ep^5*mtt^5*mWW^5*s^6*t^5 - 135757944*ep^6*mtt^5*mWW^5*s^6*t^5 - 886608*mtt^4*mWW^6*s^6*t^5 - 7820388*ep*mtt^4*mWW^6*s^6*t^5 - 13324334*ep^2*mtt^4*mWW^6*s^6*t^5 + 63920112*ep^3*mtt^4*mWW^6*s^6*t^5 + 278557458*ep^4*mtt^4*mWW^6*s^6*t^5 + 382199112*ep^5*mtt^4*mWW^6*s^6*t^5 + 180366608*ep^6*mtt^4*mWW^6*s^6*t^5 + 554244*mtt^3*mWW^7*s^6*t^5 + 4307034*ep*mtt^3*mWW^7*s^6*t^5 + 2145236*ep^2*mtt^3*mWW^7*s^6*t^5 - 64621276*ep^3*mtt^3*mWW^7*s^6*t^5 - 221502976*ep^4*mtt^3*mWW^7*s^6*t^5 - 282259710*ep^5*mtt^3*mWW^7*s^6*t^5 - 127502792*ep^6*mtt^3*mWW^7*s^6*t^5 - 154048*mtt^2*mWW^8*s^6*t^5 - 1014154*ep*mtt^2*mWW^8*s^6*t^5 + 1847836*ep^2*mtt^2*mWW^8*s^6*t^5 + 29952420*ep^3*mtt^2*mWW^8*s^6*t^5 + 89092684*ep^4*mtt^2*mWW^8*s^6*t^5 + 108084086*ep^5*mtt^2*mWW^8*s^6*t^5 + 47383848*ep^6*mtt^2*mWW^8*s^6*t^5 + 11968*mtt*mWW^9*s^6*t^5 + 17660*ep*mtt*mWW^9*s^6*t^5 - 924574*ep^2*mtt*mWW^9*s^6*t^5 - 6065216*ep^3*mtt*mWW^9*s^6*t^5 - 15223150*ep^4*mtt*mWW^9*s^6*t^5 - 17027424*ep^5*mtt*mWW^9*s^6*t^5 - 7059416*ep^6*mtt*mWW^9*s^6*t^5 + 6068*ep*mWW^10*s^6*t^5 + 77450*ep^2*mWW^10*s^6*t^5 + 372808*ep^3*mWW^10*s^6*t^5 + 841322*ep^4*mWW^10*s^6*t^5 + 895216*ep^5*mWW^10*s^6*t^5 + 360600*ep^6*mWW^10*s^6*t^5 - 2304*ep*mtt^8*mWW*s^7*t^5 - 25152*ep^2*mtt^8*mWW*s^7*t^5 - 104064*ep^3*mtt^8*mWW*s^7*t^5 - 205248*ep^4*mtt^8*mWW*s^7*t^5 - 193152*ep^5*mtt^8*mWW*s^7*t^5 - 69120*ep^6*mtt^8*mWW*s^7*t^5 + 2352*mtt^7*mWW^2*s^7*t^5 + 19332*ep*mtt^7*mWW^2*s^7*t^5 + 250908*ep^2*mtt^7*mWW^2*s^7*t^5 + 1780384*ep^3*mtt^7*mWW^2*s^7*t^5 + 5251420*ep^4*mtt^7*mWW^2*s^7*t^5 + 6683396*ep^5*mtt^7*mWW^2*s^7*t^5 + 3058928*ep^6*mtt^7*mWW^2*s^7*t^5 - 20880*mtt^6*mWW^3*s^7*t^5 - 383232*ep*mtt^6*mWW^3*s^7*t^5 - 2244102*ep^2*mtt^6*mWW^3*s^7*t^5 - 5618142*ep^3*mtt^6*mWW^3*s^7*t^5 - 6002034*ep^4*mtt^6*mWW^3*s^7*t^5 - 1812786*ep^5*mtt^6*mWW^3*s^7*t^5 + 512904*ep^6*mtt^6*mWW^3*s^7*t^5 + 101048*mtt^5*mWW^4*s^7*t^5 + 1421116*ep*mtt^5*mWW^4*s^7*t^5 + 5776144*ep^2*mtt^5*mWW^4*s^7*t^5 + 4190860*ep^3*mtt^5*mWW^4*s^7*t^5 - 20044024*ep^4*mtt^5*mWW^4*s^7*t^5 - 40939912*ep^5*mtt^5*mWW^4*s^7*t^5 - 21684592*ep^6*mtt^5*mWW^4*s^7*t^5 - 218368*mtt^4*mWW^5*s^7*t^5 - 2279104*ep*mtt^4*mWW^5*s^7*t^5 - 6217046*ep^2*mtt^4*mWW^5*s^7*t^5 + 7801466*ep^3*mtt^4*mWW^5*s^7*t^5 + 60583070*ep^4*mtt^4*mWW^5*s^7*t^5 + 93006598*ep^5*mtt^4*mWW^5*s^7*t^5 + 46123848*ep^6*mtt^4*mWW^5*s^7*t^5 + 222336*mtt^3*mWW^6*s^7*t^5 + 1877500*ep*mtt^3*mWW^6*s^7*t^5 + 2691724*ep^2*mtt^3*mWW^6*s^7*t^5 - 17985248*ep^3*mtt^3*mWW^6*s^7*t^5 - 72336260*ep^4*mtt^3*mWW^6*s^7*t^5 - 96893172*ep^5*mtt^3*mWW^6*s^7*t^5 - 45196176*ep^6*mtt^3*mWW^6*s^7*t^5 - 103472*mtt^2*mWW^7*s^7*t^5 - 769872*ep*mtt^2*mWW^7*s^7*t^5 + 29398*ep^2*mtt^2*mWW^7*s^7*t^5 + 14029774*ep^3*mtt^2*mWW^7*s^7*t^5 + 45684578*ep^4*mtt^2*mWW^7*s^7*t^5 + 57269970*ep^5*mtt^2*mWW^7*s^7*t^5 + 25642296*ep^6*mtt^2*mWW^7*s^7*t^5 + 16984*mtt*mWW^8*s^7*t^5 + 94868*ep*mtt*mWW^8*s^7*t^5 - 466760*ep^2*mtt*mWW^8*s^7*t^5 - 4647228*ep^3*mtt*mWW^8*s^7*t^5 - 12882256*ep^4*mtt*mWW^8*s^7*t^5 - 15093416*ep^5*mtt*mWW^8*s^7*t^5 - 6441328*ep^6*mtt*mWW^8*s^7*t^5 + 9216*ep*mWW^9*s^7*t^5 + 115926*ep^2*mWW^9*s^7*t^5 + 546758*ep^3*mWW^9*s^7*t^5 + 1214754*ep^4*mWW^9*s^7*t^5 + 1277434*ep^5*mWW^9*s^7*t^5 + 510840*ep^6*mWW^9*s^7*t^5 + 720*ep*mtt^7*mWW*s^8*t^5 + 7968*ep^2*mtt^7*mWW*s^8*t^5 + 33456*ep^3*mtt^7*mWW*s^8*t^5 + 66912*ep^4*mtt^7*mWW*s^8*t^5 + 63744*ep^5*mtt^7*mWW*s^8*t^5 + 23040*ep^6*mtt^7*mWW*s^8*t^5 - 720*mtt^6*mWW^2*s^8*t^5 - 4700*ep*mtt^6*mWW^2*s^8*t^5 - 65620*ep^2*mtt^6*mWW^2*s^8*t^5 - 490448*ep^3*mtt^6*mWW^2*s^8*t^5 - 1461612*ep^4*mtt^6*mWW^2*s^8*t^5 - 1854300*ep^5*mtt^6*mWW^2*s^8*t^5 - 840360*ep^6*mtt^6*mWW^2*s^8*t^5 + 6188*mtt^5*mWW^3*s^8*t^5 + 102290*ep*mtt^5*mWW^3*s^8*t^5 + 520898*ep^2*mtt^5*mWW^3*s^8*t^5 + 1043166*ep^3*mtt^5*mWW^3*s^8*t^5 + 473970*ep^4*mtt^5*mWW^3*s^8*t^5 - 831328*ep^5*mtt^5*mWW^3*s^8*t^5 - 723888*ep^6*mtt^5*mWW^3*s^8*t^5 - 21408*mtt^4*mWW^4*s^8*t^5 - 321794*ep*mtt^4*mWW^4*s^8*t^5 - 1198966*ep^2*mtt^4*mWW^4*s^8*t^5 + 38782*ep^3*mtt^4*mWW^4*s^8*t^5 + 7557414*ep^4*mtt^4*mWW^4*s^8*t^5 + 13076172*ep^5*mtt^4*mWW^4*s^8*t^5 + 6581976*ep^6*mtt^4*mWW^4*s^8*t^5 + 34296*mtt^3*mWW^5*s^8*t^5 + 359060*ep*mtt^3*mWW^5*s^8*t^5 + 925796*ep^2*mtt^3*mWW^5*s^8*t^5 - 1851172*ep^3*mtt^3*mWW^5*s^8*t^5 - 11431468*ep^4*mtt^3*mWW^5*s^8*t^5 - 16913136*ep^5*mtt^3*mWW^5*s^8*t^5 - 8242416*ep^6*mtt^3*mWW^5*s^8*t^5 - 25520*mtt^2*mWW^6*s^8*t^5 - 202816*ep*mtt^2*mWW^6*s^8*t^5 - 206128*ep^2*mtt^2*mWW^6*s^8*t^5 + 2472332*ep^3*mtt^2*mWW^6*s^8*t^5 + 9182000*ep^4*mtt^2*mWW^6*s^8*t^5 + 12091564*ep^5*mtt^2*mWW^6*s^8*t^5 + 5623224*ep^6*mtt^2*mWW^6*s^8*t^5 + 7164*mtt*mWW^7*s^8*t^5 + 51402*ep*mtt*mWW^7*s^8*t^5 - 64262*ep^2*mtt*mWW^7*s^8*t^5 - 1354218*ep^3*mtt*mWW^7*s^8*t^5 - 4193862*ep^4*mtt*mWW^7*s^8*t^5 - 5236400*ep^5*mtt*mWW^7*s^8*t^5 - 2353056*ep^6*mtt*mWW^7*s^8*t^5 + 3678*ep*mWW^8*s^8*t^5 + 45754*ep^2*mWW^8*s^8*t^5 + 213062*ep^3*mWW^8*s^8*t^5 + 474806*ep^4*mWW^8*s^8*t^5 + 507364*ep^5*mWW^8*s^8*t^5 + 207960*ep^6*mWW^8*s^8*t^5 - 96*ep*mtt^6*mWW*s^9*t^5 - 1072*ep^2*mtt^6*mWW*s^9*t^5 - 4544*ep^3*mtt^6*mWW*s^9*t^5 - 9168*ep^4*mtt^6*mWW*s^9*t^5 - 8800*ep^5*mtt^6*mWW*s^9*t^5 - 3200*ep^6*mtt^6*mWW*s^9*t^5 + 96*mtt^5*mWW^2*s^9*t^5 + 272*ep*mtt^5*mWW^2*s^9*t^5 + 7120*ep^2*mtt^5*mWW^2*s^9*t^5 + 61680*ep^3*mtt^5*mWW^2*s^9*t^5 + 186520*ep^4*mtt^5*mWW^2*s^9*t^5 + 234040*ep^5*mtt^5*mWW^2*s^9*t^5 + 104080*ep^6*mtt^5*mWW^2*s^9*t^5 - 832*mtt^4*mWW^3*s^9*t^5 - 10484*ep*mtt^4*mWW^3*s^9*t^5 - 44010*ep^2*mtt^4*mWW^3*s^9*t^5 - 87102*ep^3*mtt^4*mWW^3*s^9*t^5 - 44198*ep^4*mtt^4*mWW^3*s^9*t^5 + 78378*ep^5*mtt^4*mWW^3*s^9*t^5 + 75592*ep^6*mtt^4*mWW^3*s^9*t^5 + 1920*mtt^3*mWW^4*s^9*t^5 + 36940*ep*mtt^3*mWW^4*s^9*t^5 + 117932*ep^2*mtt^3*mWW^4*s^9*t^5 - 157660*ep^3*mtt^3*mWW^4*s^9*t^5 - 1314604*ep^4*mtt^3*mWW^4*s^9*t^5 - 2068848*ep^5*mtt^3*mWW^4*s^9*t^5 - 1008256*ep^6*mtt^3*mWW^4*s^9*t^5 - 1728*mtt^2*mWW^5*s^9*t^5 - 18092*ep*mtt^2*mWW^5*s^9*t^5 - 47480*ep^2*mtt^2*mWW^5*s^9*t^5 + 145208*ep^3*mtt^2*mWW^5*s^9*t^5 + 757704*ep^4*mtt^2*mWW^5*s^9*t^5 + 1053972*ep^5*mtt^2*mWW^5*s^9*t^5 + 490352*ep^6*mtt^2*mWW^5*s^9*t^5 + 544*mtt*mWW^6*s^9*t^5 + 3860*ep*mtt*mWW^6*s^9*t^5 + 100*ep^2*mtt*mWW^6*s^9*t^5 - 75732*ep^3*mtt*mWW^6*s^9*t^5 - 288492*ep^4*mtt*mWW^6*s^9*t^5 - 425304*ep^5*mtt*mWW^6*s^9*t^5 - 222288*ep^6*mtt*mWW^6*s^9*t^5 + 272*ep*mWW^7*s^9*t^5 + 3314*ep^2*mWW^7*s^9*t^5 + 16198*ep^3*mWW^7*s^9*t^5 + 40238*ep^4*mWW^7*s^9*t^5 + 49074*ep^5*mWW^7*s^9*t^5 + 23048*ep^6*mWW^7*s^9*t^5 + 72*ep*mtt^4*mWW^2*s^10*t^5 + 156*ep^2*mtt^4*mWW^2*s^10*t^5 - 516*ep^3*mtt^4*mWW^2*s^10*t^5 - 1860*ep^4*mtt^4*mWW^2*s^10*t^5 - 1860*ep^5*mtt^4*mWW^2*s^10*t^5 - 600*ep^6*mtt^4*mWW^2*s^10*t^5 - 528*ep*mtt^3*mWW^3*s^10*t^5 - 1716*ep^2*mtt^3*mWW^3*s^10*t^5 + 6224*ep^3*mtt^3*mWW^3*s^10*t^5 + 28164*ep^4*mtt^3*mWW^3*s^10*t^5 + 33792*ep^5*mtt^3*mWW^3*s^10*t^5 + 13040*ep^6*mtt^3*mWW^3*s^10*t^5 - 1560*ep*mtt^2*mWW^4*s^10*t^5 - 2876*ep^2*mtt^2*mWW^4*s^10*t^5 + 12112*ep^3*mtt^2*mWW^4*s^10*t^5 + 57340*ep^4*mtt^2*mWW^4*s^10*t^5 + 85512*ep^5*mtt^2*mWW^4*s^10*t^5 + 41600*ep^6*mtt^2*mWW^4*s^10*t^5 - 288*ep*mtt*mWW^5*s^10*t^5 + 420*ep^2*mtt*mWW^5*s^10*t^5 + 3904*ep^3*mtt*mWW^5*s^10*t^5 + 10092*ep^4*mtt*mWW^5*s^10*t^5 + 14976*ep^5*mtt*mWW^5*s^10*t^5 + 8080*ep^6*mtt*mWW^5*s^10*t^5 - 144*ep^2*mWW^6*s^10*t^5 - 540*ep^3*mWW^6*s^10*t^5 - 1064*ep^4*mWW^6*s^10*t^5 - 1348*ep^5*mWW^6*s^10*t^5 - 680*ep^6*mWW^6*s^10*t^5 + 48*ep*mtt^2*mWW^3*s^11*t^5 + 8*ep^2*mtt^2*mWW^3*s^11*t^5 - 496*ep^3*mtt^2*mWW^3*s^11*t^5 - 824*ep^4*mtt^2*mWW^3*s^11*t^5 - 368*ep^5*mtt^2*mWW^3*s^11*t^5 + 16*ep*mtt*mWW^4*s^11*t^5 - 16*ep^2*mtt*mWW^4*s^11*t^5 - 240*ep^3*mtt*mWW^4*s^11*t^5 - 368*ep^4*mtt*mWW^4*s^11*t^5 - 160*ep^5*mtt*mWW^4*s^11*t^5 + 8*ep^2*mWW^5*s^11*t^5 + 32*ep^3*mWW^5*s^11*t^5 + 40*ep^4*mWW^5*s^11*t^5 + 16*ep^5*mWW^5*s^11*t^5 + 496*ep*mtt^14*mWW*t^6 + 6176*ep^2*mtt^14*mWW*t^6 + 28784*ep^3*mtt^14*mWW*t^6 + 62272*ep^4*mtt^14*mWW*t^6 + 62720*ep^5*mtt^14*mWW*t^6 + 23552*ep^6*mtt^14*mWW*t^6 - 2812*ep*mtt^13*mWW^2*t^6 - 29364*ep^2*mtt^13*mWW^2*t^6 - 116580*ep^3*mtt^13*mWW^2*t^6 - 224348*ep^4*mtt^13*mWW^2*t^6 - 210928*ep^5*mtt^13*mWW^2*t^6 - 77568*ep^6*mtt^13*mWW^2*t^6 + 13980*ep*mtt^12*mWW^3*t^6 + 146584*ep^2*mtt^12*mWW^3*t^6 + 596872*ep^3*mtt^12*mWW^3*t^6 + 1220488*ep^4*mtt^12*mWW^3*t^6 + 1268332*ep^5*mtt^12*mWW^3*t^6 + 535344*ep^6*mtt^12*mWW^3*t^6 - 64216*ep*mtt^11*mWW^4*t^6 - 760952*ep^2*mtt^11*mWW^4*t^6 - 3494896*ep^3*mtt^11*mWW^4*t^6 - 7825656*ep^4*mtt^11*mWW^4*t^6 - 8563656*ep^5*mtt^11*mWW^4*t^6 - 3670944*ep^6*mtt^11*mWW^4*t^6 + 190912*ep*mtt^10*mWW^5*t^6 + 2406978*ep^2*mtt^10*mWW^5*t^6 + 11595110*ep^3*mtt^10*mWW^5*t^6 + 26639662*ep^4*mtt^10*mWW^5*t^6 + 29320594*ep^5*mtt^10*mWW^5*t^6 + 12442344*ep^6*mtt^10*mWW^5*t^6 - 350564*ep*mtt^9*mWW^6*t^6 - 4526476*ep^2*mtt^9*mWW^6*t^6 - 22158632*ep^3*mtt^9*mWW^6*t^6 - 51242436*ep^4*mtt^9*mWW^6*t^6 - 56303348*ep^5*mtt^9*mWW^6*t^6 - 23686544*ep^6*mtt^9*mWW^6*t^6 + 408284*ep*mtt^8*mWW^7*t^6 + 5303508*ep^2*mtt^8*mWW^7*t^6 + 26054316*ep^3*mtt^8*mWW^7*t^6 + 60282332*ep^4*mtt^8*mWW^7*t^6 + 66074952*ep^5*mtt^8*mWW^7*t^6 + 27643488*ep^6*mtt^8*mWW^7*t^6 - 304364*ep*mtt^7*mWW^8*t^6 - 3938820*ep^2*mtt^7*mWW^8*t^6 - 19299400*ep^3*mtt^7*mWW^8*t^6 - 44582396*ep^4*mtt^7*mWW^8*t^6 - 48799100*ep^5*mtt^7*mWW^8*t^6 - 20370480*ep^6*mtt^7*mWW^8*t^6 + 141316*ep*mtt^6*mWW^9*t^6 + 1809992*ep^2*mtt^6*mWW^9*t^6 + 8813776*ep^3*mtt^6*mWW^9*t^6 + 20326296*ep^4*mtt^6*mWW^9*t^6 + 22277596*ep^5*mtt^6*mWW^9*t^6 + 9320944*ep^6*mtt^6*mWW^9*t^6 - 37232*ep*mtt^5*mWW^10*t^6 - 469808*ep^2*mtt^5*mWW^10*t^6 - 2271620*ep^3*mtt^5*mWW^10*t^6 - 5249552*ep^4*mtt^5*mWW^10*t^6 - 5802524*ep^5*mtt^5*mWW^10*t^6 - 2455664*ep^6*mtt^5*mWW^10*t^6 + 4088*ep*mtt^4*mWW^11*t^6 + 51060*ep^2*mtt^4*mWW^11*t^6 + 248828*ep^3*mtt^4*mWW^11*t^6 + 591324*ep^4*mtt^4*mWW^11*t^6 + 680588*ep^5*mtt^4*mWW^11*t^6 + 300912*ep^6*mtt^4*mWW^11*t^6 + 148*ep*mtt^3*mWW^12*t^6 + 1516*ep^2*mtt^3*mWW^12*t^6 + 5064*ep^3*mtt^3*mWW^12*t^6 + 5156*ep^4*mtt^3*mWW^12*t^6 - 2364*ep^5*mtt^3*mWW^12*t^6 - 4400*ep^6*mtt^3*mWW^12*t^6 - 36*ep*mtt^2*mWW^13*t^6 - 394*ep^2*mtt^2*mWW^13*t^6 - 1622*ep^3*mtt^2*mWW^13*t^6 - 3142*ep^4*mtt^2*mWW^13*t^6 - 2862*ep^5*mtt^2*mWW^13*t^6 - 984*ep^6*mtt^2*mWW^13*t^6 - 2640*ep*mtt^13*mWW*s*t^6 - 34252*ep^2*mtt^13*mWW*s*t^6 - 164876*ep^3*mtt^13*mWW*s*t^6 - 364932*ep^4*mtt^13*mWW*s*t^6 - 373444*ep^5*mtt^13*mWW*s*t^6 - 141776*ep^6*mtt^13*mWW*s*t^6 - 496*mtt^12*mWW^2*s*t^6 + 9292*ep*mtt^12*mWW^2*s*t^6 + 122392*ep^2*mtt^12*mWW^2*s*t^6 + 485236*ep^3*mtt^12*mWW^2*s*t^6 + 874048*ep^4*mtt^12*mWW^2*s*t^6 + 736648*ep^5*mtt^12*mWW^2*s*t^6 + 231200*ep^6*mtt^12*mWW^2*s*t^6 + 2316*mtt^11*mWW^3*s*t^6 - 46518*ep*mtt^11*mWW^3*s*t^6 - 531234*ep^2*mtt^11*mWW^3*s*t^6 - 1826642*ep^3*mtt^11*mWW^3*s*t^6 - 2918394*ep^4*mtt^11*mWW^3*s*t^6 - 2382232*ep^5*mtt^11*mWW^3*s*t^6 - 864576*ep^6*mtt^11*mWW^3*s*t^6 - 11664*mtt^10*mWW^4*s*t^6 + 173974*ep*mtt^10*mWW^4*s*t^6 + 2707904*ep^2*mtt^10*mWW^4*s*t^6 + 12439172*ep^3*mtt^10*mWW^4*s*t^6 + 27005152*ep^4*mtt^10*mWW^4*s*t^6 + 28904174*ep^5*mtt^10*mWW^4*s*t^6 + 12342968*ep^6*mtt^10*mWW^4*s*t^6 + 52552*mtt^9*mWW^5*s*t^6 - 244624*ep*mtt^9*mWW^5*s*t^6 - 7818694*ep^2*mtt^9*mWW^5*s*t^6 - 44023610*ep^3*mtt^9*mWW^5*s*t^6 - 107224778*ep^4*mtt^9*mWW^5*s*t^6 - 121663830*ep^5*mtt^9*mWW^5*s*t^6 - 52732216*ep^6*mtt^9*mWW^5*s*t^6 - 138360*mtt^8*mWW^6*s*t^6 - 94570*ep*mtt^8*mWW^6*s*t^6 + 12991035*ep^2*mtt^8*mWW^6*s*t^6 + 85731837*ep^3*mtt^8*mWW^6*s*t^6 + 222017829*ep^4*mtt^8*mWW^6*s*t^6 + 258469657*ep^5*mtt^8*mWW^6*s*t^6 + 112608852*ep^6*mtt^8*mWW^6*s*t^6 + 212204*mtt^7*mWW^7*s*t^6 + 686360*ep*mtt^7*mWW^7*s*t^6 - 13570982*ep^2*mtt^7*mWW^7*s*t^6 - 102661120*ep^3*mtt^7*mWW^7*s*t^6 - 276805590*ep^4*mtt^7*mWW^7*s*t^6 - 327396840*ep^5*mtt^7*mWW^7*s*t^6 - 143193152*ep^6*mtt^7*mWW^7*s*t^6 - 196080*mtt^6*mWW^8*s*t^6 - 849512*ep*mtt^6*mWW^8*s*t^6 + 9617938*ep^2*mtt^6*mWW^8*s*t^6 + 80067202*ep^3*mtt^6*mWW^8*s*t^6 + 220900966*ep^4*mtt^6*mWW^8*s*t^6 + 263688742*ep^5*mtt^6*mWW^8*s*t^6 + 115691704*ep^6*mtt^6*mWW^8*s*t^6 + 108284*mtt^5*mWW^9*s*t^6 + 472900*ep*mtt^5*mWW^9*s*t^6 - 4983718*ep^2*mtt^5*mWW^9*s*t^6 - 41649564*ep^3*mtt^5*mWW^9*s*t^6 - 114859854*ep^4*mtt^5*mWW^9*s*t^6 - 137265616*ep^5*mtt^5*mWW^9*s*t^6 - 60326752*ep^6*mtt^5*mWW^9*s*t^6 - 33032*mtt^4*mWW^10*s*t^6 - 98876*ep*mtt^4*mWW^10*s*t^6 + 1960084*ep^2*mtt^4*mWW^10*s*t^6 + 14369440*ep^3*mtt^4*mWW^10*s*t^6 + 38342028*ep^4*mtt^4*mWW^10*s*t^6 + 45372020*ep^5*mtt^4*mWW^10*s*t^6 + 19928336*ep^6*mtt^4*mWW^10*s*t^6 + 4200*mtt^3*mWW^11*s*t^6 - 12130*ep*mtt^3*mWW^11*s*t^6 - 530248*ep^2*mtt^3*mWW^11*s*t^6 - 3088686*ep^3*mtt^3*mWW^11*s*t^6 - 7713552*ep^4*mtt^3*mWW^11*s*t^6 - 8946608*ep^5*mtt^3*mWW^11*s*t^6 - 3926336*ep^6*mtt^3*mWW^11*s*t^6 + 112*mtt^2*mWW^12*s*t^6 + 6498*ep*mtt^2*mWW^12*s*t^6 + 68950*ep^2*mtt^2*mWW^12*s*t^6 + 316394*ep^3*mtt^2*mWW^12*s*t^6 + 740082*ep^4*mtt^2*mWW^12*s*t^6 + 858652*ep^5*mtt^2*mWW^12*s*t^6 + 386512*ep^6*mtt^2*mWW^12*s*t^6 - 36*mtt*mWW^13*s*t^6 - 100*ep*mtt*mWW^13*s*t^6 + 1416*ep^2*mtt*mWW^13*s*t^6 + 7650*ep^3*mtt*mWW^13*s*t^6 + 11708*ep^4*mtt*mWW^13*s*t^6 + 2970*ep^5*mtt*mWW^13*s*t^6 - 3288*ep^6*mtt*mWW^13*s*t^6 - 54*ep*mWW^14*s*t^6 - 591*ep^2*mWW^14*s*t^6 - 2433*ep^3*mWW^14*s*t^6 - 4713*ep^4*mWW^14*s*t^6 - 4293*ep^5*mWW^14*s*t^6 - 1476*ep^6*mWW^14*s*t^6 + 4176*ep*mtt^12*mWW*s^2*t^6 + 63124*ep^2*mtt^12*mWW*s^2*t^6 + 336668*ep^3*mtt^12*mWW*s^2*t^6 + 795740*ep^4*mtt^12*mWW*s^2*t^6 + 850196*ep^5*mtt^12*mWW*s^2*t^6 + 332176*ep^6*mtt^12*mWW*s^2*t^6 + 4032*mtt^11*mWW^2*s^2*t^6 + 6616*ep*mtt^11*mWW^2*s^2*t^6 - 122998*ep^2*mtt^11*mWW^2*s^2*t^6 - 425118*ep^3*mtt^11*mWW^2*s^2*t^6 - 251666*ep^4*mtt^11*mWW^2*s^2*t^6 + 478262*ep^5*mtt^11*mWW^2*s^2*t^6 + 479352*ep^6*mtt^11*mWW^2*s^2*t^6 - 16416*mtt^10*mWW^3*s^2*t^6 - 19256*ep*mtt^10*mWW^3*s^2*t^6 + 275452*ep^2*mtt^10*mWW^3*s^2*t^6 - 438378*ep^3*mtt^10*mWW^3*s^2*t^6 - 5066188*ep^4*mtt^10*mWW^3*s^2*t^6 - 8573718*ep^5*mtt^10*mWW^3*s^2*t^6 - 4285976*ep^6*mtt^10*mWW^3*s^2*t^6 + 69992*mtt^9*mWW^4*s^2*t^6 + 277876*ep*mtt^9*mWW^4*s^2*t^6 - 1577448*ep^2*mtt^9*mWW^4*s^2*t^6 - 11525592*ep^3*mtt^9*mWW^4*s^2*t^6 - 28191948*ep^4*mtt^9*mWW^4*s^2*t^6 - 32536856*ep^5*mtt^9*mWW^4*s^2*t^6 - 15029664*ep^6*mtt^9*mWW^4*s^2*t^6 - 287072*mtt^8*mWW^5*s^2*t^6 - 1929272*ep*mtt^8*mWW^5*s^2*t^6 + 3948376*ep^2*mtt^8*mWW^5*s^2*t^6 + 63429082*ep^3*mtt^8*mWW^5*s^2*t^6 + 195098784*ep^4*mtt^8*mWW^5*s^2*t^6 + 246579294*ep^5*mtt^8*mWW^5*s^2*t^6 + 113686008*ep^6*mtt^8*mWW^5*s^2*t^6 + 685864*mtt^7*mWW^6*s^2*t^6 + 5183580*ep*mtt^7*mWW^6*s^2*t^6 - 5546044*ep^2*mtt^7*mWW^6*s^2*t^6 - 144850426*ep^3*mtt^7*mWW^6*s^2*t^6 - 466052236*ep^4*mtt^7*mWW^6*s^2*t^6 - 594199434*ep^5*mtt^7*mWW^6*s^2*t^6 - 271914984*ep^6*mtt^7*mWW^6*s^2*t^6 - 929976*mtt^6*mWW^7*s^2*t^6 - 7040048*ep*mtt^6*mWW^7*s^2*t^6 + 6801008*ep^2*mtt^6*mWW^7*s^2*t^6 + 190077806*ep^3*mtt^6*mWW^7*s^2*t^6 + 610522016*ep^4*mtt^6*mWW^7*s^2*t^6 + 773840002*ep^5*mtt^6*mWW^7*s^2*t^6 + 351101832*ep^6*mtt^6*mWW^7*s^2*t^6 + 733072*mtt^5*mWW^8*s^2*t^6 + 5197124*ep*mtt^5*mWW^8*s^2*t^6 - 8239184*ep^2*mtt^5*mWW^8*s^2*t^6 - 157429266*ep^3*mtt^5*mWW^8*s^2*t^6 - 488052216*ep^4*mtt^5*mWW^8*s^2*t^6 - 608746706*ep^5*mtt^5*mWW^8*s^2*t^6 - 273201224*ep^6*mtt^5*mWW^8*s^2*t^6 - 326736*mtt^4*mWW^9*s^2*t^6 - 1960960*ep*mtt^4*mWW^9*s^2*t^6 + 7210388*ep^2*mtt^4*mWW^9*s^2*t^6 + 83582870*ep^3*mtt^4*mWW^9*s^2*t^6 + 242675420*ep^4*mtt^4*mWW^9*s^2*t^6 + 294898082*ep^5*mtt^4*mWW^9*s^2*t^6 + 130517576*ep^6*mtt^4*mWW^9*s^2*t^6 + 71848*mtt^3*mWW^10*s^2*t^6 + 247708*ep*mtt^3*mWW^10*s^2*t^6 - 3606926*ep^2*mtt^3*mWW^10*s^2*t^6 - 27054584*ep^3*mtt^3*mWW^10*s^2*t^6 - 71829282*ep^4*mtt^3*mWW^10*s^2*t^6 - 84311548*ep^5*mtt^3*mWW^10*s^2*t^6 - 36734416*ep^6*mtt^3*mWW^10*s^2*t^6 - 4088*mtt^2*mWW^11*s^2*t^6 + 40040*ep*mtt^2*mWW^11*s^2*t^6 + 839060*ep^2*mtt^2*mWW^11*s^2*t^6 + 4446476*ep^3*mtt^2*mWW^11*s^2*t^6 + 10669628*ep^4*mtt^2*mWW^11*s^2*t^6 + 12107844*ep^5*mtt^2*mWW^11*s^2*t^6 + 5237840*ep^6*mtt^2*mWW^11*s^2*t^6 - 520*mtt*mWW^12*s^2*t^6 - 6792*ep*mtt*mWW^12*s^2*t^6 - 35720*ep^2*mtt*mWW^12*s^2*t^6 - 110470*ep^3*mtt*mWW^12*s^2*t^6 - 239868*ep^4*mtt*mWW^12*s^2*t^6 - 312518*ep^5*mtt*mWW^12*s^2*t^6 - 163032*ep^6*mtt*mWW^12*s^2*t^6 - 792*ep*mWW^13*s^2*t^6 - 9088*ep^2*mWW^13*s^2*t^6 - 39068*ep^3*mWW^13*s^2*t^6 - 78184*ep^4*mWW^13*s^2*t^6 - 72900*ep^5*mWW^13*s^2*t^6 - 25488*ep^6*mWW^13*s^2*t^6 + 2880*ep*mtt^11*mWW*s^3*t^6 - 3204*ep^2*mtt^11*mWW*s^3*t^6 - 164748*ep^3*mtt^11*mWW*s^3*t^6 - 596204*ep^4*mtt^11*mWW*s^3*t^6 - 775732*ep^5*mtt^11*mWW*s^3*t^6 - 338192*ep^6*mtt^11*mWW*s^3*t^6 - 13952*mtt^10*mWW^2*s^3*t^6 - 79104*ep*mtt^10*mWW^2*s^3*t^6 - 207590*ep^2*mtt^10*mWW^2*s^3*t^6 - 1240846*ep^3*mtt^10*mWW^2*s^3*t^6 - 4639346*ep^4*mtt^10*mWW^2*s^3*t^6 - 6945402*ep^5*mtt^10*mWW^2*s^3*t^6 - 3559840*ep^6*mtt^10*mWW^2*s^3*t^6 + 49900*mtt^9*mWW^3*s^3*t^6 + 340058*ep*mtt^9*mWW^3*s^3*t^6 + 1619544*ep^2*mtt^9*mWW^3*s^3*t^6 + 8914124*ep^3*mtt^9*mWW^3*s^3*t^6 + 26183364*ep^4*mtt^9*mWW^3*s^3*t^6 + 33519890*ep^5*mtt^9*mWW^3*s^3*t^6 + 15242240*ep^6*mtt^9*mWW^3*s^3*t^6 - 175312*mtt^8*mWW^4*s^3*t^6 - 1807918*ep*mtt^8*mWW^4*s^3*t^6 - 6660044*ep^2*mtt^8*mWW^4*s^3*t^6 - 8855538*ep^3*mtt^8*mWW^4*s^3*t^6 + 5038988*ep^4*mtt^8*mWW^4*s^3*t^6 + 23305832*ep^5*mtt^8*mWW^4*s^3*t^6 + 15777992*ep^6*mtt^8*mWW^4*s^3*t^6 + 640960*mtt^7*mWW^5*s^3*t^6 + 6646016*ep*mtt^7*mWW^5*s^3*t^6 + 15679656*ep^2*mtt^7*mWW^5*s^3*t^6 - 43624504*ep^3*mtt^7*mWW^5*s^3*t^6 - 243522756*ep^4*mtt^7*mWW^5*s^3*t^6 - 363130660*ep^5*mtt^7*mWW^5*s^3*t^6 - 180222064*ep^6*mtt^7*mWW^5*s^3*t^6 - 1370664*mtt^6*mWW^6*s^3*t^6 - 12937678*ep*mtt^6*mWW^6*s^3*t^6 - 19551049*ep^2*mtt^6*mWW^6*s^3*t^6 + 150094627*ep^3*mtt^6*mWW^6*s^3*t^6 + 627237421*ep^4*mtt^6*mWW^6*s^3*t^6 + 867897427*ep^5*mtt^6*mWW^6*s^3*t^6 + 413326348*ep^6*mtt^6*mWW^6*s^3*t^6 + 1614284*mtt^5*mWW^7*s^3*t^6 + 13731748*ep*mtt^5*mWW^7*s^3*t^6 + 9611222*ep^2*mtt^5*mWW^7*s^3*t^6 - 218018380*ep^3*mtt^5*mWW^7*s^3*t^6 - 790821750*ep^4*mtt^5*mWW^7*s^3*t^6 - 1042461796*ep^5*mtt^5*mWW^7*s^3*t^6 - 482629352*ep^6*mtt^5*mWW^7*s^3*t^6 - 1056896*mtt^4*mWW^8*s^3*t^6 - 7898246*ep*mtt^4*mWW^8*s^3*t^6 + 4054481*ep^2*mtt^4*mWW^8*s^3*t^6 + 178516313*ep^3*mtt^4*mWW^8*s^3*t^6 + 574985739*ep^4*mtt^4*mWW^8*s^3*t^6 + 724215141*ep^5*mtt^4*mWW^8*s^3*t^6 + 326324508*ep^6*mtt^4*mWW^8*s^3*t^6 + 363848*mtt^3*mWW^9*s^3*t^6 + 2160688*ep*mtt^3*mWW^9*s^3*t^6 - 7323508*ep^2*mtt^3*mWW^9*s^3*t^6 - 85519076*ep^3*mtt^3*mWW^9*s^3*t^6 - 245421752*ep^4*mtt^3*mWW^9*s^3*t^6 - 294943088*ep^5*mtt^3*mWW^9*s^3*t^6 - 129309872*ep^6*mtt^3*mWW^9*s^3*t^6 - 53032*mtt^2*mWW^10*s^3*t^6 - 123618*ep*mtt^2*mWW^10*s^3*t^6 + 3274995*ep^2*mtt^2*mWW^10*s^3*t^6 + 22303819*ep^3*mtt^2*mWW^10*s^3*t^6 + 57059985*ep^4*mtt^2*mWW^10*s^3*t^6 + 65332647*ep^5*mtt^2*mWW^10*s^3*t^6 + 27904676*ep^6*mtt^2*mWW^10*s^3*t^6 + 864*mtt*mWW^11*s^3*t^6 - 34446*ep*mtt*mWW^11*s^3*t^6 - 489198*ep^2*mtt*mWW^11*s^3*t^6 - 2382120*ep^3*mtt*mWW^11*s^3*t^6 - 5464630*ep^4*mtt*mWW^11*s^3*t^6 - 5996150*ep^5*mtt*mWW^11*s^3*t^6 - 2520232*ep^6*mtt*mWW^11*s^3*t^6 - 380*ep*mWW^12*s^3*t^6 - 5305*ep^2*mWW^12*s^3*t^6 - 23671*ep^3*mWW^12*s^3*t^6 - 39059*ep^4*mWW^12*s^3*t^6 - 18109*ep^5*mWW^12*s^3*t^6 + 3788*ep^6*mWW^12*s^3*t^6 - 19632*ep*mtt^10*mWW*s^4*t^6 - 166444*ep^2*mtt^10*mWW*s^4*t^6 - 475268*ep^3*mtt^10*mWW*s^4*t^6 - 543396*ep^4*mtt^10*mWW*s^4*t^6 - 189580*ep^5*mtt^10*mWW*s^4*t^6 + 25360*ep^6*mtt^10*mWW*s^4*t^6 + 26768*mtt^9*mWW^2*s^4*t^6 + 167972*ep*mtt^9*mWW^2*s^4*t^6 + 654876*ep^2*mtt^9*mWW^2*s^4*t^6 + 3778232*ep^3*mtt^9*mWW^2*s^4*t^6 + 12162116*ep^4*mtt^9*mWW^2*s^4*t^6 + 16638084*ep^5*mtt^9*mWW^2*s^4*t^6 + 7991376*ep^6*mtt^9*mWW^2*s^4*t^6 - 85232*mtt^8*mWW^3*s^4*t^6 - 756564*ep*mtt^8*mWW^3*s^4*t^6 - 3813804*ep^2*mtt^8*mWW^3*s^4*t^6 - 15615656*ep^3*mtt^8*mWW^3*s^4*t^6 - 38048028*ep^4*mtt^8*mWW^3*s^4*t^6 - 44471956*ep^5*mtt^8*mWW^3*s^4*t^6 - 19220584*ep^6*mtt^8*mWW^3*s^4*t^6 + 238064*mtt^7*mWW^4*s^4*t^6 + 3266304*ep*mtt^7*mWW^4*s^4*t^6 + 14995564*ep^2*mtt^7*mWW^4*s^4*t^6 + 23813622*ep^3*mtt^7*mWW^4*s^4*t^6 - 6518188*ep^4*mtt^7*mWW^4*s^4*t^6 - 49234414*ep^5*mtt^7*mWW^4*s^4*t^6 - 32645160*ep^6*mtt^7*mWW^4*s^4*t^6 - 748976*mtt^6*mWW^5*s^4*t^6 - 9166480*ep*mtt^6*mWW^5*s^4*t^6 - 30063064*ep^2*mtt^6*mWW^5*s^4*t^6 + 18061378*ep^3*mtt^6*mWW^5*s^4*t^6 + 247819036*ep^4*mtt^6*mWW^5*s^4*t^6 + 411993562*ep^5*mtt^6*mWW^5*s^4*t^6 + 212315304*ep^6*mtt^6*mWW^5*s^4*t^6 + 1405992*mtt^5*mWW^6*s^4*t^6 + 14238632*ep*mtt^5*mWW^6*s^4*t^6 + 30547142*ep^2*mtt^5*mWW^6*s^4*t^6 - 110817566*ep^3*mtt^5*mWW^6*s^4*t^6 - 558512206*ep^4*mtt^5*mWW^6*s^4*t^6 - 810076066*ep^5*mtt^5*mWW^6*s^4*t^6 - 394768520*ep^6*mtt^5*mWW^6*s^4*t^6 - 1402336*mtt^4*mWW^7*s^4*t^6 - 12097220*ep*mtt^4*mWW^7*s^4*t^6 - 12567566*ep^2*mtt^4*mWW^7*s^4*t^6 + 161102362*ep^3*mtt^4*mWW^7*s^4*t^6 + 610122490*ep^4*mtt^4*mWW^7*s^4*t^6 + 814091230*ep^5*mtt^4*mWW^7*s^4*t^6 + 379615784*ep^6*mtt^4*mWW^7*s^4*t^6 + 730224*mtt^3*mWW^8*s^4*t^6 + 5325352*ep*mtt^3*mWW^8*s^4*t^6 - 2910216*ep^2*mtt^3*mWW^8*s^4*t^6 - 117573206*ep^3*mtt^3*mWW^8*s^4*t^6 - 373300520*ep^4*mtt^3*mWW^8*s^4*t^6 - 465695050*ep^5*mtt^3*mWW^8*s^4*t^6 - 208427352*ep^6*mtt^3*mWW^8*s^4*t^6 - 178432*mtt^2*mWW^9*s^4*t^6 - 951632*ep*mtt^2*mWW^9*s^4*t^6 + 4663896*ep^2*mtt^2*mWW^9*s^4*t^6 + 45788074*ep^3*mtt^2*mWW^9*s^4*t^6 + 126491556*ep^4*mtt^2*mWW^9*s^4*t^6 + 148756346*ep^5*mtt^2*mWW^9*s^4*t^6 + 64185128*ep^6*mtt^2*mWW^9*s^4*t^6 + 13928*mtt*mWW^10*s^4*t^6 - 15796*ep*mtt*mWW^10*s^4*t^6 - 1450406*ep^2*mtt*mWW^10*s^4*t^6 - 8573210*ep^3*mtt*mWW^10*s^4*t^6 - 20807362*ep^4*mtt*mWW^10*s^4*t^6 - 23016074*ep^5*mtt*mWW^10*s^4*t^6 - 9560392*ep^6*mtt*mWW^10*s^4*t^6 + 9064*ep*mWW^11*s^4*t^6 + 110022*ep^2*mWW^11*s^4*t^6 + 511238*ep^3*mWW^11*s^4*t^6 + 1134502*ep^4*mWW^11*s^4*t^6 + 1203918*ep^5*mWW^11*s^4*t^6 + 489056*ep^6*mWW^11*s^4*t^6 + 31104*ep*mtt^9*mWW*s^5*t^6 + 290404*ep^2*mtt^9*mWW*s^5*t^6 + 978716*ep^3*mtt^9*mWW*s^5*t^6 + 1508108*ep^4*mtt^9*mWW*s^5*t^6 + 1065380*ep^5*mtt^9*mWW*s^5*t^6 + 276688*ep^6*mtt^9*mWW*s^5*t^6 - 30960*mtt^8*mWW^2*s^5*t^6 - 180820*ep*mtt^8*mWW^2*s^5*t^6 - 722828*ep^2*mtt^8*mWW^2*s^5*t^6 - 4677992*ep^3*mtt^8*mWW^2*s^5*t^6 - 15331804*ep^4*mtt^8*mWW^2*s^5*t^6 - 20741132*ep^5*mtt^8*mWW^2*s^5*t^6 - 9748352*ep^6*mtt^8*mWW^2*s^5*t^6 + 89572*mtt^7*mWW^3*s^5*t^6 + 856542*ep*mtt^7*mWW^3*s^5*t^6 + 3926750*ep^2*mtt^7*mWW^3*s^5*t^6 + 12606694*ep^3*mtt^7*mWW^3*s^5*t^6 + 25617366*ep^4*mtt^7*mWW^3*s^5*t^6 + 26742092*ep^5*mtt^7*mWW^3*s^5*t^6 + 10565448*ep^6*mtt^7*mWW^3*s^5*t^6 - 189920*mtt^6*mWW^4*s^5*t^6 - 3049050*ep*mtt^6*mWW^4*s^5*t^6 - 14084502*ep^2*mtt^6*mWW^4*s^5*t^6 - 15824600*ep^3*mtt^6*mWW^4*s^5*t^6 + 33368822*ep^4*mtt^6*mWW^4*s^5*t^6 + 83877130*ep^5*mtt^6*mWW^4*s^5*t^6 + 47600792*ep^6*mtt^6*mWW^4*s^5*t^6 + 482816*mtt^5*mWW^5*s^5*t^6 + 6604556*ep*mtt^5*mWW^5*s^5*t^6 + 23508490*ep^2*mtt^5*mWW^5*s^5*t^6 - 10184198*ep^3*mtt^5*mWW^5*s^5*t^6 - 186800510*ep^4*mtt^5*mWW^5*s^5*t^6 - 317638538*ep^5*mtt^5*mWW^5*s^5*t^6 - 164690880*ep^6*mtt^5*mWW^5*s^5*t^6 - 772912*mtt^4*mWW^6*s^5*t^6 - 8059440*ep*mtt^4*mWW^6*s^5*t^6 - 18604338*ep^2*mtt^4*mWW^6*s^5*t^6 + 57252970*ep^3*mtt^4*mWW^6*s^5*t^6 + 308390598*ep^4*mtt^4*mWW^6*s^5*t^6 + 455969106*ep^5*mtt^4*mWW^6*s^5*t^6 + 224947688*ep^6*mtt^4*mWW^6*s^5*t^6 + 627620*mtt^3*mWW^7*s^5*t^6 + 5302662*ep*mtt^3*mWW^7*s^5*t^6 + 5069578*ep^2*mtt^3*mWW^7*s^5*t^6 - 71725202*ep^3*mtt^3*mWW^7*s^5*t^6 - 267750166*ep^4*mtt^3*mWW^7*s^5*t^6 - 355850876*ep^5*mtt^3*mWW^7*s^5*t^6 - 165912528*ep^6*mtt^3*mWW^7*s^5*t^6 - 238880*mtt^2*mWW^8*s^5*t^6 - 1640850*ep*mtt^2*mWW^8*s^5*t^6 + 1951350*ep^2*mtt^2*mWW^8*s^5*t^6 + 42116824*ep^3*mtt^2*mWW^8*s^5*t^6 + 128517514*ep^4*mtt^2*mWW^8*s^5*t^6 + 157731882*ep^5*mtt^2*mWW^8*s^5*t^6 + 69935024*ep^6*mtt^2*mWW^8*s^5*t^6 + 32664*mtt*mWW^9*s^5*t^6 + 117664*ep*mtt*mWW^9*s^5*t^6 - 1570342*ep^2*mtt*mWW^9*s^5*t^6 - 11772538*ep^3*mtt*mWW^9*s^5*t^6 - 30657086*ep^4*mtt*mWW^9*s^5*t^6 - 35054698*ep^5*mtt*mWW^9*s^5*t^6 - 14855080*ep^6*mtt*mWW^9*s^5*t^6 + 21472*ep*mWW^10*s^5*t^6 + 264238*ep^2*mWW^10*s^5*t^6 + 1233166*ep^3*mWW^10*s^5*t^6 + 2722438*ep^4*mWW^10*s^5*t^6 + 2855174*ep^5*mWW^10*s^5*t^6 + 1143920*ep^6*mWW^10*s^5*t^6 - 25680*ep*mtt^8*mWW*s^6*t^6 - 243108*ep^2*mtt^8*mWW*s^6*t^6 - 835404*ep^3*mtt^8*mWW*s^6*t^6 - 1319948*ep^4*mtt^8*mWW*s^6*t^6 - 963556*ep^5*mtt^8*mWW*s^6*t^6 - 261584*ep^6*mtt^8*mWW*s^6*t^6 + 21856*mtt^7*mWW^2*s^6*t^6 + 109840*ep*mtt^7*mWW^2*s^6*t^6 + 411714*ep^2*mtt^7*mWW^2*s^6*t^6 + 3245898*ep^3*mtt^7*mWW^2*s^6*t^6 + 11202182*ep^4*mtt^7*mWW^2*s^6*t^6 + 15220502*ep^5*mtt^7*mWW^2*s^6*t^6 + 7068360*ep^6*mtt^7*mWW^2*s^6*t^6 - 59104*mtt^6*mWW^3*s^6*t^6 - 556248*ep*mtt^6*mWW^3*s^6*t^6 - 2163368*ep^2*mtt^6*mWW^3*s^6*t^6 - 5060550*ep^3*mtt^6*mWW^3*s^6*t^6 - 7449032*ep^4*mtt^6*mWW^3*s^6*t^6 - 5720010*ep^5*mtt^6*mWW^3*s^6*t^6 - 1450888*ep^6*mtt^6*mWW^3*s^6*t^6 + 89944*mtt^5*mWW^4*s^6*t^6 + 1609684*ep*mtt^5*mWW^4*s^6*t^6 + 6989848*ep^2*mtt^5*mWW^4*s^6*t^6 + 2616190*ep^3*mtt^5*mWW^4*s^6*t^6 - 36731316*ep^4*mtt^5*mWW^4*s^6*t^6 - 68788638*ep^5*mtt^5*mWW^4*s^6*t^6 - 35855544*ep^6*mtt^5*mWW^4*s^6*t^6 - 162288*mtt^4*mWW^5*s^6*t^6 - 2542696*ep*mtt^4*mWW^5*s^6*t^6 - 9352418*ep^2*mtt^4*mWW^5*s^6*t^6 + 6742898*ep^3*mtt^4*mWW^5*s^6*t^6 + 87556662*ep^4*mtt^4*mWW^5*s^6*t^6 + 146878146*ep^5*mtt^4*mWW^5*s^6*t^6 + 75853608*ep^6*mtt^4*mWW^5*s^6*t^6 + 210400*mtt^3*mWW^6*s^6*t^6 + 2253992*ep*mtt^3*mWW^6*s^6*t^6 + 5261202*ep^2*mtt^3*mWW^6*s^6*t^6 - 17394586*ep^3*mtt^3*mWW^6*s^6*t^6 - 93464290*ep^4*mtt^3*mWW^6*s^6*t^6 - 139523062*ep^5*mtt^3*mWW^6*s^6*t^6 - 69581112*ep^6*mtt^3*mWW^6*s^6*t^6 - 129328*mtt^2*mWW^7*s^6*t^6 - 1051864*ep*mtt^2*mWW^7*s^6*t^6 - 640884*ep^2*mtt^2*mWW^7*s^6*t^6 + 16498606*ep^3*mtt^2*mWW^7*s^6*t^6 + 59243020*ep^4*mtt^2*mWW^7*s^6*t^6 + 78365882*ep^5*mtt^2*mWW^7*s^6*t^6 + 36669560*ep^6*mtt^2*mWW^7*s^6*t^6 + 28520*mtt*mWW^8*s^6*t^6 + 170724*ep*mtt*mWW^8*s^6*t^6 - 583132*ep^2*mtt*mWW^8*s^6*t^6 - 6813950*ep^3*mtt*mWW^8*s^6*t^6 - 19697376*ep^4*mtt*mWW^8*s^6*t^6 - 23896898*ep^5*mtt*mWW^8*s^6*t^6 - 10598936*ep^6*mtt*mWW^8*s^6*t^6 + 17208*ep*mWW^9*s^6*t^6 + 212306*ep^2*mWW^9*s^6*t^6 + 994498*ep^3*mWW^9*s^6*t^6 + 2215938*ep^4*mWW^9*s^6*t^6 + 2357234*ep^5*mWW^9*s^6*t^6 + 962296*ep^6*mWW^9*s^6*t^6 + 11904*ep*mtt^7*mWW*s^7*t^6 + 110516*ep^2*mtt^7*mWW*s^7*t^6 + 368092*ep^3*mtt^7*mWW*s^7*t^6 + 553980*ep^4*mtt^7*mWW*s^7*t^6 + 374564*ep^5*mtt^7*mWW*s^7*t^6 + 90064*ep^6*mtt^7*mWW*s^7*t^6 - 8992*mtt^6*mWW^2*s^7*t^6 - 35544*ep*mtt^6*mWW^2*s^7*t^6 - 119806*ep^2*mtt^6*mWW^2*s^7*t^6 - 1302318*ep^3*mtt^6*mWW^2*s^7*t^6 - 4760874*ep^4*mtt^6*mWW^2*s^7*t^6 - 6493042*ep^5*mtt^6*mWW^2*s^7*t^6 - 2979392*ep^6*mtt^6*mWW^2*s^7*t^6 + 23588*mtt^5*mWW^3*s^7*t^6 + 197430*ep*mtt^5*mWW^3*s^7*t^6 + 586504*ep^2*mtt^5*mWW^3*s^7*t^6 + 853788*ep^3*mtt^5*mWW^3*s^7*t^6 + 555772*ep^4*mtt^5*mWW^3*s^7*t^6 - 258298*ep^5*mtt^5*mWW^3*s^7*t^6 - 516128*ep^6*mtt^5*mWW^3*s^7*t^6 - 24512*mtt^4*mWW^4*s^7*t^6 - 474998*ep*mtt^4*mWW^4*s^7*t^6 - 1819926*ep^2*mtt^4*mWW^4*s^7*t^6 + 1361774*ep^3*mtt^4*mWW^4*s^7*t^6 + 17215694*ep^4*mtt^4*mWW^4*s^7*t^6 + 28133696*ep^5*mtt^4*mWW^4*s^7*t^6 + 13924976*ep^6*mtt^4*mWW^4*s^7*t^6 + 21928*mtt^3*mWW^5*s^7*t^6 + 469636*ep*mtt^3*mWW^5*s^7*t^6 + 1820972*ep^2*mtt^3*mWW^5*s^7*t^6 - 2253468*ep^3*mtt^3*mWW^5*s^7*t^6 - 21612340*ep^4*mtt^3*mWW^5*s^7*t^6 - 35669976*ep^5*mtt^3*mWW^5*s^7*t^6 - 18355888*ep^6*mtt^3*mWW^5*s^7*t^6 - 19712*mtt^2*mWW^6*s^7*t^6 - 229980*ep*mtt^2*mWW^6*s^7*t^6 - 582130*ep^2*mtt^2*mWW^6*s^7*t^6 + 2079294*ep^3*mtt^2*mWW^6*s^7*t^6 + 11633610*ep^4*mtt^2*mWW^6*s^7*t^6 + 18013254*ep^5*mtt^2*mWW^6*s^7*t^6 + 9288480*ep^6*mtt^2*mWW^6*s^7*t^6 + 7700*mtt*mWW^7*s^7*t^6 + 60038*ep*mtt*mWW^7*s^7*t^6 - 7048*ep^2*mtt*mWW^7*s^7*t^6 - 1299004*ep^3*mtt*mWW^7*s^7*t^6 - 4652164*ep^4*mtt*mWW^7*s^7*t^6 - 6447346*ep^5*mtt*mWW^7*s^7*t^6 - 3185280*ep^6*mtt*mWW^7*s^7*t^6 + 4074*ep*mWW^8*s^7*t^6 + 50598*ep^2*mWW^8*s^7*t^6 + 243682*ep^3*mWW^8*s^7*t^6 + 573522*ep^4*mWW^8*s^7*t^6 + 654988*ep^5*mWW^8*s^7*t^6 + 289328*ep^6*mWW^8*s^7*t^6 - 2880*ep*mtt^6*mWW*s^8*t^6 - 25316*ep^2*mtt^6*mWW*s^8*t^6 - 76732*ep^3*mtt^6*mWW*s^8*t^6 - 97516*ep^4*mtt^6*mWW*s^8*t^6 - 45988*ep^5*mtt^6*mWW*s^8*t^6 - 2768*ep^6*mtt^6*mWW*s^8*t^6 + 1872*mtt^5*mWW^2*s^8*t^6 + 4176*ep*mtt^5*mWW^2*s^8*t^6 + 12876*ep^2*mtt^5*mWW^2*s^8*t^6 + 276680*ep^3*mtt^5*mWW^2*s^8*t^6 + 1058676*ep^4*mtt^5*mWW^2*s^8*t^6 + 1430712*ep^5*mtt^5*mWW^2*s^8*t^6 + 643040*ep^6*mtt^5*mWW^2*s^8*t^6 - 5008*mtt^4*mWW^3*s^8*t^6 - 28264*ep*mtt^4*mWW^3*s^8*t^6 - 34680*ep^2*mtt^4*mWW^3*s^8*t^6 - 52312*ep^3*mtt^4*mWW^3*s^8*t^6 - 283520*ep^4*mtt^4*mWW^3*s^8*t^6 - 414800*ep^5*mtt^4*mWW^3*s^8*t^6 - 137464*ep^6*mtt^4*mWW^3*s^8*t^6 + 3792*mtt^3*mWW^4*s^8*t^6 + 74264*ep*mtt^3*mWW^4*s^8*t^6 + 218184*ep^2*mtt^3*mWW^4*s^8*t^6 - 590760*ep^3*mtt^3*mWW^4*s^8*t^6 - 3627992*ep^4*mtt^3*mWW^4*s^8*t^6 - 5482016*ep^5*mtt^3*mWW^4*s^8*t^6 - 2629072*ep^6*mtt^3*mWW^4*s^8*t^6 - 48*mtt^2*mWW^5*s^8*t^6 - 28840*ep*mtt^2*mWW^5*s^8*t^6 - 130740*ep^2*mtt^2*mWW^5*s^8*t^6 + 280892*ep^3*mtt^2*mWW^5*s^8*t^6 + 2120132*ep^4*mtt^2*mWW^5*s^8*t^6 + 3405660*ep^5*mtt^2*mWW^5*s^8*t^6 + 1726832*ep^6*mtt^2*mWW^5*s^8*t^6 - 608*mtt*mWW^6*s^8*t^6 - 4072*ep*mtt*mWW^6*s^8*t^6 + 9036*ep^2*mtt*mWW^6*s^8*t^6 + 58624*ep^3*mtt*mWW^6*s^8*t^6 - 5852*ep^4*mtt*mWW^6*s^8*t^6 - 234584*ep^5*mtt*mWW^6*s^8*t^6 - 211984*ep^6*mtt*mWW^6*s^8*t^6 - 304*ep*mWW^7*s^8*t^6 - 3088*ep^2*mWW^7*s^8*t^6 - 7304*ep^3*mWW^7*s^8*t^6 + 3560*ep^4*mWW^7*s^8*t^6 + 27224*ep^5*mWW^7*s^8*t^6 + 21592*ep^6*mWW^7*s^8*t^6 + 272*ep*mtt^5*mWW*s^9*t^6 + 2104*ep^2*mtt^5*mWW*s^9*t^6 + 4768*ep^3*mtt^5*mWW*s^9*t^6 + 1896*ep^4*mtt^5*mWW*s^9*t^6 - 4560*ep^5*mtt^5*mWW*s^9*t^6 - 3520*ep^6*mtt^5*mWW*s^9*t^6 - 128*mtt^4*mWW^2*s^9*t^6 + 480*ep*mtt^4*mWW^2*s^9*t^6 + 920*ep^2*mtt^4*mWW^2*s^9*t^6 - 23888*ep^3*mtt^4*mWW^2*s^9*t^6 - 91336*ep^4*mtt^4*mWW^2*s^9*t^6 - 115984*ep^5*mtt^4*mWW^2*s^9*t^6 - 48896*ep^6*mtt^4*mWW^2*s^9*t^6 + 384*mtt^3*mWW^3*s^9*t^6 - 1592*ep*mtt^3*mWW^3*s^9*t^6 - 12764*ep^2*mtt^3*mWW^3*s^9*t^6 + 25140*ep^3*mtt^3*mWW^3*s^9*t^6 + 203812*ep^4*mtt^3*mWW^3*s^9*t^6 + 313092*ep^5*mtt^3*mWW^3*s^9*t^6 + 143000*ep^6*mtt^3*mWW^3*s^9*t^6 - 384*mtt^2*mWW^4*s^9*t^6 - 6032*ep*mtt^2*mWW^4*s^9*t^6 - 8580*ep^2*mtt^2*mWW^4*s^9*t^6 + 62620*ep^3*mtt^2*mWW^4*s^9*t^6 + 272044*ep^4*mtt^2*mWW^4*s^9*t^6 + 391348*ep^5*mtt^2*mWW^4*s^9*t^6 + 186488*ep^6*mtt^2*mWW^4*s^9*t^6 + 128*mtt*mWW^5*s^9*t^6 + 792*ep*mtt*mWW^5*s^9*t^6 + 388*ep^2*mtt*mWW^5*s^9*t^6 - 23860*ep^3*mtt*mWW^5*s^9*t^6 - 74476*ep^4*mtt*mWW^5*s^9*t^6 - 74852*ep^5*mtt*mWW^5*s^9*t^6 - 23288*ep^6*mtt*mWW^5*s^9*t^6 + 64*ep*mWW^6*s^9*t^6 + 716*ep^2*mWW^6*s^9*t^6 + 3924*ep^3*mWW^6*s^9*t^6 + 8572*ep^4*mWW^6*s^9*t^6 + 7564*ep^5*mWW^6*s^9*t^6 + 2216*ep^6*mWW^6*s^9*t^6 - 96*ep*mtt^3*mWW^2*s^10*t^6 - 192*ep^2*mtt^3*mWW^2*s^10*t^6 + 696*ep^3*mtt^3*mWW^2*s^10*t^6 + 2352*ep^4*mtt^3*mWW^2*s^10*t^6 + 2280*ep^5*mtt^3*mWW^2*s^10*t^6 + 720*ep^6*mtt^3*mWW^2*s^10*t^6 + 432*ep*mtt^2*mWW^3*s^10*t^6 + 1016*ep^2*mtt^2*mWW^3*s^10*t^6 - 3080*ep^3*mtt^2*mWW^3*s^10*t^6 - 15640*ep^4*mtt^2*mWW^3*s^10*t^6 - 22392*ep^5*mtt^2*mWW^3*s^10*t^6 - 10416*ep^6*mtt^2*mWW^3*s^10*t^6 + 112*ep*mtt*mWW^4*s^10*t^6 - 48*ep^2*mtt*mWW^4*s^10*t^6 - 1992*ep^3*mtt*mWW^4*s^10*t^6 - 5600*ep^4*mtt*mWW^4*s^10*t^6 - 6600*ep^5*mtt*mWW^4*s^10*t^6 - 2832*ep^6*mtt*mWW^4*s^10*t^6 + 56*ep^2*mWW^5*s^10*t^6 + 280*ep^3*mWW^5*s^10*t^6 + 584*ep^4*mWW^5*s^10*t^6 + 600*ep^5*mWW^5*s^10*t^6 + 240*ep^6*mWW^5*s^10*t^6 - 48*ep*mtt^14*t^7 - 584*ep^2*mtt^14*t^7 - 2640*ep^3*mtt^14*t^7 - 5496*ep^4*mtt^14*t^7 - 5312*ep^5*mtt^14*t^7 - 1920*ep^6*mtt^14*t^7 - 1648*ep*mtt^13*mWW*t^7 - 20140*ep^2*mtt^13*mWW*t^7 - 92088*ep^3*mtt^13*mWW*t^7 - 195460*ep^4*mtt^13*mWW*t^7 - 193384*ep^5*mtt^13*mWW*t^7 - 71520*ep^6*mtt^13*mWW*t^7 + 9256*ep*mtt^12*mWW^2*t^7 + 107840*ep^2*mtt^12*mWW^2*t^7 + 474544*ep^3*mtt^12*mWW^2*t^7 + 983352*ep^4*mtt^12*mWW^2*t^7 + 961760*ep^5*mtt^12*mWW^2*t^7 + 355328*ep^6*mtt^12*mWW^2*t^7 - 21712*ep*mtt^11*mWW^3*t^7 - 240780*ep^2*mtt^11*mWW^3*t^7 - 1028396*ep^3*mtt^11*mWW^3*t^7 - 2142092*ep^4*mtt^11*mWW^3*t^7 - 2183404*ep^5*mtt^11*mWW^3*t^7 - 870896*ep^6*mtt^11*mWW^3*t^7 + 41368*ep*mtt^10*mWW^4*t^7 + 474252*ep^2*mtt^10*mWW^4*t^7 + 2146916*ep^3*mtt^10*mWW^4*t^7 + 4868940*ep^4*mtt^10*mWW^4*t^7 + 5500908*ep^5*mtt^10*mWW^4*t^7 + 2455536*ep^6*mtt^10*mWW^4*t^7 - 92944*ep*mtt^9*mWW^5*t^7 - 1170342*ep^2*mtt^9*mWW^5*t^7 - 5723790*ep^3*mtt^9*mWW^5*t^7 - 13594146*ep^4*mtt^9*mWW^5*t^7 - 15652946*ep^5*mtt^9*mWW^5*t^7 - 6995112*ep^6*mtt^9*mWW^5*t^7 + 176048*ep*mtt^8*mWW^6*t^7 + 2302034*ep^2*mtt^8*mWW^6*t^7 + 11464646*ep^3*mtt^8*mWW^6*t^7 + 27113574*ep^4*mtt^8*mWW^6*t^7 + 30601098*ep^5*mtt^8*mWW^6*t^7 + 13277000*ep^6*mtt^8*mWW^6*t^7 - 218480*ep*mtt^7*mWW^7*t^7 - 2865246*ep^2*mtt^7*mWW^7*t^7 - 14204838*ep^3*mtt^7*mWW^7*t^7 - 33167418*ep^4*mtt^7*mWW^7*t^7 - 36727114*ep^5*mtt^7*mWW^7*t^7 - 15559944*ep^6*mtt^7*mWW^7*t^7 + 168512*ep*mtt^6*mWW^8*t^7 + 2187210*ep^2*mtt^6*mWW^8*t^7 + 10722526*ep^3*mtt^6*mWW^8*t^7 + 24724782*ep^4*mtt^6*mWW^8*t^7 + 26994114*ep^5*mtt^6*mWW^8*t^7 + 11252136*ep^6*mtt^6*mWW^8*t^7 - 78208*ep*mtt^5*mWW^9*t^7 - 996902*ep^2*mtt^5*mWW^9*t^7 - 4813986*ep^3*mtt^5*mWW^9*t^7 - 10968450*ep^4*mtt^5*mWW^9*t^7 - 11853278*ep^5*mtt^5*mWW^9*t^7 - 4891096*ep^6*mtt^5*mWW^9*t^7 + 20072*ep*mtt^4*mWW^10*t^7 + 249046*ep^2*mtt^4*mWW^10*t^7 + 1178290*ep^3*mtt^4*mWW^10*t^7 + 2651482*ep^4*mtt^4*mWW^10*t^7 + 2846318*ep^5*mtt^4*mWW^10*t^7 + 1170072*ep^6*mtt^4*mWW^10*t^7 - 2240*ep*mtt^3*mWW^11*t^7 - 26654*ep^2*mtt^3*mWW^11*t^7 - 122438*ep^3*mtt^3*mWW^11*t^7 - 272274*ep^4*mtt^3*mWW^11*t^7 - 292914*ep^5*mtt^3*mWW^11*t^7 - 121640*ep^6*mtt^3*mWW^11*t^7 + 24*ep*mtt^2*mWW^12*t^7 + 266*ep^2*mtt^2*mWW^12*t^7 + 1254*ep^3*mtt^2*mWW^12*t^7 + 3206*ep^4*mtt^2*mWW^12*t^7 + 4154*ep^5*mtt^2*mWW^12*t^7 + 2056*ep^6*mtt^2*mWW^12*t^7 + 240*ep*mtt^13*s*t^7 + 3064*ep^2*mtt^13*s*t^7 + 14376*ep^3*mtt^13*s*t^7 + 30696*ep^4*mtt^13*s*t^7 + 30184*ep^5*mtt^13*s*t^7 + 11040*ep^6*mtt^13*s*t^7 + 48*mtt^12*mWW*s*t^7 + 8064*ep*mtt^12*mWW*s*t^7 + 98064*ep^2*mtt^12*mWW*s*t^7 + 457024*ep^3*mtt^12*mWW*s*t^7 + 987312*ep^4*mtt^12*mWW*s*t^7 + 990192*ep^5*mtt^12*mWW*s*t^7 + 369856*ep^6*mtt^12*mWW*s*t^7 + 1696*mtt^11*mWW^2*s*t^7 - 25332*ep*mtt^11*mWW^2*s*t^7 - 447588*ep^2*mtt^11*mWW^2*s*t^7 - 2200378*ep^3*mtt^11*mWW^2*s*t^7 - 4773084*ep^4*mtt^11*mWW^2*s*t^7 - 4747674*ep^5*mtt^11*mWW^2*s*t^7 - 1749800*ep^6*mtt^11*mWW^2*s*t^7 - 7560*mtt^10*mWW^3*s*t^7 + 26764*ep*mtt^10*mWW^3*s*t^7 + 817812*ep^2*mtt^10*mWW^3*s*t^7 + 4003776*ep^3*mtt^10*mWW^3*s*t^7 + 8479512*ep^4*mtt^10*mWW^3*s*t^7 + 8396728*ep^5*mtt^10*mWW^3*s*t^7 + 3168608*ep^6*mtt^10*mWW^3*s*t^7 + 14152*mtt^9*mWW^4*s*t^7 - 42596*ep*mtt^9*mWW^4*s*t^7 - 1306126*ep^2*mtt^9*mWW^4*s*t^7 - 6206318*ep^3*mtt^9*mWW^4*s*t^7 - 13607366*ep^4*mtt^9*mWW^4*s*t^7 - 14998258*ep^5*mtt^9*mWW^4*s*t^7 - 6696168*ep^6*mtt^9*mWW^4*s*t^7 - 27216*mtt^8*mWW^5*s*t^7 + 55564*ep*mtt^8*mWW^5*s*t^7 + 2826952*ep^2*mtt^8*mWW^5*s*t^7 + 16160436*ep^3*mtt^8*mWW^5*s*t^7 + 40811188*ep^4*mtt^8*mWW^5*s*t^7 + 49277868*ep^5*mtt^8*mWW^5*s*t^7 + 23074928*ep^6*mtt^8*mWW^5*s*t^7 + 65728*mtt^7*mWW^6*s*t^7 + 139014*ep*mtt^7*mWW^6*s*t^7 - 4941815*ep^2*mtt^7*mWW^6*s*t^7 - 35252467*ep^3*mtt^7*mWW^6*s*t^7 - 95713941*ep^4*mtt^7*mWW^6*s*t^7 - 116733467*ep^5*mtt^7*mWW^6*s*t^7 - 53435612*ep^6*mtt^7*mWW^6*s*t^7 - 110320*mtt^6*mWW^7*s*t^7 - 487076*ep*mtt^6*mWW^7*s*t^7 + 5614197*ep^2*mtt^6*mWW^7*s*t^7 + 47529699*ep^3*mtt^6*mWW^7*s*t^7 + 133368295*ep^4*mtt^6*mWW^7*s*t^7 + 162245889*ep^5*mtt^6*mWW^7*s*t^7 + 72862036*ep^6*mtt^6*mWW^7*s*t^7 + 108160*mtt^5*mWW^8*s*t^7 + 556570*ep*mtt^5*mWW^8*s*t^7 - 4373531*ep^2*mtt^5*mWW^8*s*t^7 - 40345367*ep^3*mtt^5*mWW^8*s*t^7 - 114127321*ep^4*mtt^5*mWW^8*s*t^7 - 137878099*ep^5*mtt^5*mWW^8*s*t^7 - 61050492*ep^6*mtt^5*mWW^8*s*t^7 - 60352*mtt^4*mWW^9*s*t^7 - 286824*ep*mtt^4*mWW^9*s*t^7 + 2548301*ep^2*mtt^4*mWW^9*s*t^7 + 22230743*ep^3*mtt^4*mWW^9*s*t^7 + 61562351*ep^4*mtt^4*mWW^9*s*t^7 + 73279713*ep^5*mtt^4*mWW^9*s*t^7 + 32017748*ep^6*mtt^4*mWW^9*s*t^7 + 17856*mtt^3*mWW^10*s*t^7 + 49486*ep*mtt^3*mWW^10*s*t^7 - 1108841*ep^2*mtt^3*mWW^10*s*t^7 - 7928207*ep^3*mtt^3*mWW^10*s*t^7 - 20732219*ep^4*mtt^3*mWW^10*s*t^7 - 24007247*ep^5*mtt^3*mWW^10*s*t^7 - 10319948*ep^6*mtt^3*mWW^10*s*t^7 - 2216*mtt^2*mWW^11*s*t^7 + 9232*ep*mtt^2*mWW^11*s*t^7 + 307651*ep^2*mtt^2*mWW^11*s*t^7 + 1711353*ep^3*mtt^2*mWW^11*s*t^7 + 4100709*ep^4*mtt^2*mWW^11*s*t^7 + 4558195*ep^5*mtt^2*mWW^11*s*t^7 + 1919676*ep^6*mtt^2*mWW^11*s*t^7 + 24*mtt*mWW^12*s*t^7 - 3142*ep*mtt*mWW^12*s*t^7 - 38539*ep^2*mtt*mWW^12*s*t^7 - 176551*ep^3*mtt*mWW^12*s*t^7 - 390941*ep^4*mtt*mWW^12*s*t^7 - 420255*ep^5*mtt*mWW^12*s*t^7 - 174956*ep^6*mtt*mWW^12*s*t^7 + 36*ep*mWW^13*s*t^7 + 399*ep^2*mWW^13*s*t^7 + 1881*ep^3*mWW^13*s*t^7 + 4809*ep^4*mWW^13*s*t^7 + 6231*ep^5*mWW^13*s*t^7 + 3084*ep^6*mWW^13*s*t^7 - 336*ep*mtt^12*s^2*t^7 - 5096*ep^2*mtt^12*s^2*t^7 - 26712*ep^3*mtt^12*s^2*t^7 - 60984*ep^4*mtt^12*s^2*t^7 - 62552*ep^5*mtt^12*s^2*t^7 - 23520*ep^6*mtt^12*s^2*t^7 - 384*mtt^11*mWW*s^2*t^7 - 11272*ep*mtt^11*mWW*s^2*t^7 - 142040*ep^2*mtt^11*mWW*s^2*t^7 - 749976*ep^3*mtt^11*mWW*s^2*t^7 - 1780136*ep^4*mtt^11*mWW*s^2*t^7 - 1904992*ep^5*mtt^11*mWW*s^2*t^7 - 743680*ep^6*mtt^11*mWW*s^2*t^7 - 12128*mtt^10*mWW^2*s^2*t^7 - 38852*ep*mtt^10*mWW^2*s^2*t^7 + 534146*ep^2*mtt^10*mWW^2*s^2*t^7 + 3603310*ep^3*mtt^10*mWW^2*s^2*t^7 + 8402662*ep^4*mtt^10*mWW^2*s^2*t^7 + 8425526*ep^5*mtt^10*mWW^2*s^2*t^7 + 3021816*ep^6*mtt^10*mWW^2*s^2*t^7 + 49736*mtt^9*mWW^3*s^2*t^7 + 232622*ep*mtt^9*mWW^3*s^2*t^7 - 679537*ep^2*mtt^9*mWW^3*s^2*t^7 - 5644675*ep^3*mtt^9*mWW^3*s^2*t^7 - 12002863*ep^4*mtt^9*mWW^3*s^2*t^7 - 10646863*ep^5*mtt^9*mWW^3*s^2*t^7 - 3353100*ep^6*mtt^9*mWW^3*s^2*t^7 - 78828*mtt^8*mWW^4*s^2*t^7 - 423312*ep*mtt^8*mWW^4*s^2*t^7 + 258764*ep^2*mtt^8*mWW^4*s^2*t^7 + 5265522*ep^3*mtt^8*mWW^4*s^2*t^7 + 13545044*ep^4*mtt^8*mWW^4*s^2*t^7 + 16089354*ep^5*mtt^8*mWW^4*s^2*t^7 + 7794536*ep^6*mtt^8*mWW^4*s^2*t^7 + 115072*mtt^7*mWW^5*s^2*t^7 + 928512*ep*mtt^7*mWW^5*s^2*t^7 + 583882*ep^2*mtt^7*mWW^5*s^2*t^7 - 15548434*ep^3*mtt^7*mWW^5*s^2*t^7 - 60946050*ep^4*mtt^7*mWW^5*s^2*t^7 - 89049038*ep^5*mtt^7*mWW^5*s^2*t^7 - 46171544*ep^6*mtt^7*mWW^5*s^2*t^7 - 242388*mtt^6*mWW^6*s^2*t^7 - 2250468*ep*mtt^6*mWW^6*s^2*t^7 - 1239452*ep^2*mtt^6*mWW^6*s^2*t^7 + 45717292*ep^3*mtt^6*mWW^6*s^2*t^7 + 174042000*ep^4*mtt^6*mWW^6*s^2*t^7 + 243129832*ep^5*mtt^6*mWW^6*s^2*t^7 + 119395744*ep^6*mtt^6*mWW^6*s^2*t^7 + 368024*mtt^5*mWW^7*s^2*t^7 + 3192376*ep*mtt^5*mWW^7*s^2*t^7 + 63908*ep^2*mtt^5*mWW^7*s^2*t^7 - 72270168*ep^3*mtt^5*mWW^7*s^2*t^7 - 254916860*ep^4*mtt^5*mWW^7*s^2*t^7 - 339689152*ep^5*mtt^5*mWW^7*s^2*t^7 - 160171328*ep^6*mtt^5*mWW^7*s^2*t^7 - 311060*mtt^4*mWW^8*s^2*t^7 - 2374184*ep*mtt^4*mWW^8*s^2*t^7 + 2497348*ep^2*mtt^4*mWW^8*s^2*t^7 + 66554124*ep^3*mtt^4*mWW^8*s^2*t^7 + 214377808*ep^4*mtt^4*mWW^8*s^2*t^7 + 272830156*ep^5*mtt^4*mWW^8*s^2*t^7 + 124355888*ep^6*mtt^4*mWW^8*s^2*t^7 + 139504*mtt^3*mWW^9*s^2*t^7 + 843760*ep*mtt^3*mWW^9*s^2*t^7 - 3227018*ep^2*mtt^3*mWW^9*s^2*t^7 - 37118438*ep^3*mtt^3*mWW^9*s^2*t^7 - 107487934*ep^4*mtt^3*mWW^9*s^2*t^7 - 130072506*ep^5*mtt^3*mWW^9*s^2*t^7 - 57344648*ep^6*mtt^3*mWW^9*s^2*t^7 - 29516*mtt^2*mWW^10*s^2*t^7 - 82848*ep*mtt^2*mWW^10*s^2*t^7 + 1718050*ep^2*mtt^2*mWW^10*s^2*t^7 + 12126390*ep^3*mtt^2*mWW^10*s^2*t^7 + 31257074*ep^4*mtt^2*mWW^10*s^2*t^7 + 35749898*ep^5*mtt^2*mWW^10*s^2*t^7 + 15215752*ep^6*mtt^2*mWW^10*s^2*t^7 + 1968*mtt*mWW^11*s^2*t^7 - 18062*ep*mtt*mWW^11*s^2*t^7 - 386587*ep^2*mtt*mWW^11*s^2*t^7 - 2012757*ep^3*mtt*mWW^11*s^2*t^7 - 4654829*ep^4*mtt*mWW^11*s^2*t^7 - 5035657*ep^5*mtt*mWW^11*s^2*t^7 - 2071956*ep^6*mtt*mWW^11*s^2*t^7 + 2064*ep*mWW^12*s^2*t^7 + 23632*ep^2*mWW^12*s^2*t^7 + 104522*ep^3*mWW^12*s^2*t^7 + 225068*ep^4*mWW^12*s^2*t^7 + 235994*ep^5*mWW^12*s^2*t^7 + 96040*ep^6*mWW^12*s^2*t^7 - 336*ep*mtt^11*s^3*t^7 - 1064*ep^2*mtt^11*s^3*t^7 + 6216*ep^3*mtt^11*s^3*t^7 + 29064*ep^4*mtt^11*s^3*t^7 + 38920*ep^5*mtt^11*s^3*t^7 + 16800*ep^6*mtt^11*s^3*t^7 + 1296*mtt^10*mWW*s^3*t^7 - 9160*ep*mtt^10*mWW*s^3*t^7 - 74852*ep^2*mtt^10*mWW*s^3*t^7 + 85356*ep^3*mtt^10*mWW*s^3*t^7 + 958316*ep^4*mtt^10*mWW*s^3*t^7 + 1537180*ep^5*mtt^10*mWW*s^3*t^7 + 728616*ep^6*mtt^10*mWW*s^3*t^7 + 36304*mtt^9*mWW^2*s^3*t^7 + 256124*ep*mtt^9*mWW^2*s^3*t^7 + 295594*ep^2*mtt^9*mWW^2*s^3*t^7 - 1408530*ep^3*mtt^9*mWW^2*s^3*t^7 - 4168690*ep^4*mtt^9*mWW^2*s^3*t^7 - 3749994*ep^5*mtt^9*mWW^2*s^3*t^7 - 950744*ep^6*mtt^9*mWW^2*s^3*t^7 - 137360*mtt^8*mWW^3*s^3*t^7 - 853970*ep*mtt^8*mWW^3*s^3*t^7 - 792851*ep^2*mtt^8*mWW^3*s^3*t^7 + 3007061*ep^3*mtt^8*mWW^3*s^3*t^7 + 5790623*ep^4*mtt^8*mWW^3*s^3*t^7 + 1876237*ep^5*mtt^8*mWW^3*s^3*t^7 - 984252*ep^6*mtt^8*mWW^3*s^3*t^7 + 184576*mtt^7*mWW^4*s^3*t^7 + 1425904*ep*mtt^7*mWW^4*s^3*t^7 + 3025467*ep^2*mtt^7*mWW^4*s^3*t^7 - 1775423*ep^3*mtt^7*mWW^4*s^3*t^7 - 17333703*ep^4*mtt^7*mWW^4*s^3*t^7 - 27260033*ep^5*mtt^7*mWW^4*s^3*t^7 - 14476756*ep^6*mtt^7*mWW^4*s^3*t^7 - 188328*mtt^6*mWW^5*s^3*t^7 - 2447206*ep*mtt^6*mWW^5*s^3*t^7 - 8140885*ep^2*mtt^6*mWW^5*s^3*t^7 + 8486901*ep^3*mtt^6*mWW^5*s^3*t^7 + 88350757*ep^4*mtt^6*mWW^5*s^3*t^7 + 151417965*ep^5*mtt^6*mWW^5*s^3*t^7 + 81760868*ep^6*mtt^6*mWW^5*s^3*t^7 + 325768*mtt^5*mWW^6*s^3*t^7 + 4199214*ep*mtt^5*mWW^6*s^3*t^7 + 11229132*ep^2*mtt^5*mWW^6*s^3*t^7 - 36601022*ep^3*mtt^5*mWW^6*s^3*t^7 - 212608396*ep^4*mtt^5*mWW^6*s^3*t^7 - 330410872*ep^5*mtt^5*mWW^6*s^3*t^7 - 169434336*ep^6*mtt^5*mWW^6*s^3*t^7 - 443568*mtt^4*mWW^7*s^3*t^7 - 4518570*ep*mtt^4*mWW^7*s^3*t^7 - 6675450*ep^2*mtt^4*mWW^7*s^3*t^7 + 63242046*ep^3*mtt^4*mWW^7*s^3*t^7 + 267153430*ep^4*mtt^4*mWW^7*s^3*t^7 + 378111528*ep^5*mtt^4*mWW^7*s^3*t^7 + 184025264*ep^6*mtt^4*mWW^7*s^3*t^7 + 312128*mtt^3*mWW^8*s^3*t^7 + 2530404*ep*mtt^3*mWW^8*s^3*t^7 - 416665*ep^2*mtt^3*mWW^8*s^3*t^7 - 56077995*ep^3*mtt^3*mWW^8*s^3*t^7 - 190322739*ep^4*mtt^3*mWW^8*s^3*t^7 - 247366953*ep^5*mtt^3*mWW^8*s^3*t^7 - 114294004*ep^6*mtt^3*mWW^8*s^3*t^7 - 103016*mtt^2*mWW^9*s^3*t^7 - 595410*ep*mtt^2*mWW^9*s^3*t^7 + 2501547*ep^2*mtt^2*mWW^9*s^3*t^7 + 27072529*ep^3*mtt^2*mWW^9*s^3*t^7 + 77149221*ep^4*mtt^2*mWW^9*s^3*t^7 + 92596677*ep^5*mtt^2*mWW^9*s^3*t^7 + 40651404*ep^6*mtt^2*mWW^9*s^3*t^7 + 12200*mtt*mWW^10*s^3*t^7 + 1666*ep*mtt*mWW^10*s^3*t^7 - 1087232*ep^2*mtt*mWW^10*s^3*t^7 - 6669246*ep^3*mtt*mWW^10*s^3*t^7 - 16380224*ep^4*mtt*mWW^10*s^3*t^7 - 18231676*ep^5*mtt*mWW^10*s^3*t^7 - 7618336*ep^6*mtt*mWW^10*s^3*t^7 + 11340*ep*mWW^11*s^3*t^7 + 137259*ep^2*mWW^11*s^3*t^7 + 632107*ep^3*mWW^11*s^3*t^7 + 1382341*ep^4*mWW^11*s^3*t^7 + 1441021*ep^5*mWW^11*s^3*t^7 + 575476*ep^6*mWW^11*s^3*t^7 + 1680*ep*mtt^10*s^4*t^7 + 15400*ep^2*mtt^10*s^4*t^7 + 51240*ep^3*mtt^10*s^4*t^7 + 79800*ep^4*mtt^10*s^4*t^7 + 59080*ep^5*mtt^10*s^4*t^7 + 16800*ep^6*mtt^10*s^4*t^7 - 2400*mtt^9*mWW*s^4*t^7 + 48192*ep*mtt^9*mWW*s^4*t^7 + 483316*ep^2*mtt^9*mWW*s^4*t^7 + 1271628*ep^3*mtt^9*mWW*s^4*t^7 + 1024276*ep^4*mtt^9*mWW*s^4*t^7 - 249900*ep^5*mtt^9*mWW*s^4*t^7 - 435272*ep^6*mtt^9*mWW*s^4*t^7 - 58816*mtt^8*mWW^2*s^4*t^7 - 458848*ep*mtt^8*mWW^2*s^4*t^7 - 1370212*ep^2*mtt^8*mWW^2*s^4*t^7 - 3139520*ep^3*mtt^8*mWW^2*s^4*t^7 - 6699996*ep^4*mtt^8*mWW^2*s^4*t^7 - 8421992*ep^5*mtt^8*mWW^2*s^4*t^7 - 4041816*ep^6*mtt^8*mWW^2*s^4*t^7 + 206880*mtt^7*mWW^3*s^4*t^7 + 1324950*ep*mtt^7*mWW^3*s^4*t^7 + 1978855*ep^2*mtt^7*mWW^3*s^4*t^7 + 103275*ep^3*mtt^7*mWW^3*s^4*t^7 + 2038253*ep^4*mtt^7*mWW^3*s^4*t^7 + 7466015*ep^5*mtt^7*mWW^3*s^4*t^7 + 4628492*ep^6*mtt^7*mWW^3*s^4*t^7 - 238300*mtt^6*mWW^4*s^4*t^7 - 2048252*ep*mtt^6*mWW^4*s^4*t^7 - 4726902*ep^2*mtt^6*mWW^4*s^4*t^7 + 5102370*ep^3*mtt^6*mWW^4*s^4*t^7 + 38587426*ep^4*mtt^6*mWW^4*s^4*t^7 + 58500738*ep^5*mtt^6*mWW^4*s^4*t^7 + 29265064*ep^6*mtt^6*mWW^4*s^4*t^7 + 150808*mtt^5*mWW^5*s^4*t^7 + 2656242*ep*mtt^5*mWW^5*s^4*t^7 + 10154981*ep^2*mtt^5*mWW^5*s^4*t^7 - 9675859*ep^3*mtt^5*mWW^5*s^4*t^7 - 110114705*ep^4*mtt^5*mWW^5*s^4*t^7 - 187366447*ep^5*mtt^5*mWW^5*s^4*t^7 - 98864556*ep^6*mtt^5*mWW^5*s^4*t^7 - 182360*mtt^4*mWW^6*s^4*t^7 - 3196036*ep*mtt^4*mWW^6*s^4*t^7 - 11129004*ep^2*mtt^4*mWW^6*s^4*t^7 + 21130240*ep^3*mtt^4*mWW^6*s^4*t^7 + 162352252*ep^4*mtt^4*mWW^6*s^4*t^7 + 266199340*ep^5*mtt^4*mWW^6*s^4*t^7 + 139410800*ep^6*mtt^4*mWW^6*s^4*t^7 + 224368*mtt^3*mWW^7*s^4*t^7 + 2548914*ep*mtt^3*mWW^7*s^4*t^7 + 5116793*ep^2*mtt^3*mWW^7*s^4*t^7 - 30522867*ep^3*mtt^3*mWW^7*s^4*t^7 - 145126989*ep^4*mtt^3*mWW^7*s^4*t^7 - 214371759*ep^5*mtt^3*mWW^7*s^4*t^7 - 107121900*ep^6*mtt^3*mWW^7*s^4*t^7 - 123756*mtt^2*mWW^8*s^4*t^7 - 998508*ep*mtt^2*mWW^8*s^4*t^7 + 224218*ep^2*mtt^2*mWW^8*s^4*t^7 + 22698266*ep^3*mtt^2*mWW^8*s^4*t^7 + 77464738*ep^4*mtt^2*mWW^8*s^4*t^7 + 101657114*ep^5*mtt^2*mWW^8*s^4*t^7 + 47487656*ep^6*mtt^2*mWW^8*s^4*t^7 + 23576*mtt*mWW^9*s^4*t^7 + 102406*ep*mtt*mWW^9*s^4*t^7 - 986105*ep^2*mtt*mWW^9*s^4*t^7 - 8140593*ep^3*mtt*mWW^9*s^4*t^7 - 22100675*ep^4*mtt*mWW^9*s^4*t^7 - 26113493*ep^5*mtt*mWW^9*s^4*t^7 - 11416364*ep^6*mtt*mWW^9*s^4*t^7 + 19260*ep*mWW^10*s^4*t^7 + 238660*ep^2*mWW^10*s^4*t^7 + 1121820*ep^3*mWW^10*s^4*t^7 + 2495620*ep^4*mWW^10*s^4*t^7 + 2641304*ep^5*mWW^10*s^4*t^7 + 1071096*ep^6*mWW^10*s^4*t^7 - 2352*ep*mtt^9*s^5*t^7 - 23576*ep^2*mtt^9*s^5*t^7 - 88200*ep^3*mtt^9*s^5*t^7 - 156744*ep^4*mtt^9*s^5*t^7 - 133448*ep^5*mtt^9*s^5*t^7 - 43680*ep^6*mtt^9*s^5*t^7 + 2640*mtt^8*mWW*s^5*t^7 - 65872*ep*mtt^8*mWW*s^5*t^7 - 649240*ep^2*mtt^8*mWW*s^5*t^7 - 1777912*ep^3*mtt^8*mWW*s^5*t^7 - 1675240*ep^4*mtt^8*mWW*s^5*t^7 - 80536*ep^5*mtt^8*mWW*s^5*t^7 + 397520*ep^6*mtt^8*mWW*s^5*t^7 + 55424*mtt^7*mWW^2*s^5*t^7 + 419268*ep*mtt^7*mWW^2*s^5*t^7 + 1469016*ep^2*mtt^7*mWW^2*s^5*t^7 + 5017810*ep^3*mtt^7*mWW^2*s^5*t^7 + 12418056*ep^4*mtt^7*mWW^2*s^5*t^7 + 14970690*ep^5*mtt^7*mWW^2*s^5*t^7 + 6573272*ep^6*mtt^7*mWW^2*s^5*t^7 - 183896*mtt^6*mWW^3*s^5*t^7 - 1135530*ep*mtt^6*mWW^3*s^5*t^7 - 1580635*ep^2*mtt^6*mWW^3*s^5*t^7 - 394411*ep^3*mtt^6*mWW^3*s^5*t^7 - 3481453*ep^4*mtt^6*mWW^3*s^5*t^7 - 8027271*ep^5*mtt^6*mWW^3*s^5*t^7 - 4030140*ep^6*mtt^6*mWW^3*s^5*t^7 + 186288*mtt^5*mWW^4*s^5*t^7 + 1621804*ep*mtt^5*mWW^4*s^5*t^7 + 3136625*ep^2*mtt^5*mWW^4*s^5*t^7 - 9465177*ep^3*mtt^5*mWW^4*s^5*t^7 - 46205361*ep^4*mtt^5*mWW^4*s^5*t^7 - 64554447*ep^5*mtt^5*mWW^4*s^5*t^7 - 30523372*ep^6*mtt^5*mWW^4*s^5*t^7 - 63600*mtt^4*mWW^5*s^5*t^7 - 1468532*ep*mtt^4*mWW^5*s^5*t^7 - 5471162*ep^2*mtt^4*mWW^5*s^5*t^7 + 10861744*ep^3*mtt^4*mWW^5*s^5*t^7 + 82096890*ep^4*mtt^4*mWW^5*s^5*t^7 + 132282932*ep^5*mtt^4*mWW^5*s^5*t^7 + 67590528*ep^6*mtt^4*mWW^5*s^5*t^7 + 25232*mtt^3*mWW^6*s^5*t^7 + 1022612*ep*mtt^3*mWW^6*s^5*t^7 + 4407566*ep^2*mtt^3*mWW^6*s^5*t^7 - 7660712*ep^3*mtt^3*mWW^6*s^5*t^7 - 66446030*ep^4*mtt^3*mWW^6*s^5*t^7 - 112576572*ep^5*mtt^3*mWW^6*s^5*t^7 - 60015488*ep^6*mtt^3*mWW^6*s^5*t^7 - 36360*mtt^2*mWW^7*s^5*t^7 - 519802*ep*mtt^2*mWW^7*s^5*t^7 - 1352411*ep^2*mtt^2*mWW^7*s^5*t^7 + 6164333*ep^3*mtt^2*mWW^7*s^5*t^7 + 33867779*ep^4*mtt^2*mWW^7*s^5*t^7 + 53238865*ep^5*mtt^2*mWW^7*s^5*t^7 + 27772100*ep^6*mtt^2*mWW^7*s^5*t^7 + 14272*mtt*mWW^8*s^5*t^7 + 113404*ep*mtt*mWW^8*s^5*t^7 - 103311*ep^2*mtt*mWW^8*s^5*t^7 - 3302009*ep^3*mtt*mWW^8*s^5*t^7 - 11378161*ep^4*mtt*mWW^8*s^5*t^7 - 15437071*ep^5*mtt*mWW^8*s^5*t^7 - 7478732*ep^6*mtt*mWW^8*s^5*t^7 + 9880*ep*mWW^9*s^5*t^7 + 128728*ep^2*mWW^9*s^5*t^7 + 639414*ep^3*mWW^9*s^5*t^7 + 1513224*ep^4*mWW^9*s^5*t^7 + 1709498*ep^5*mWW^9*s^5*t^7 + 741032*ep^6*mWW^9*s^5*t^7 + 1680*ep*mtt^8*s^6*t^7 + 17416*ep^2*mtt^8*s^6*t^7 + 67704*ep^3*mtt^8*s^6*t^7 + 124824*ep^4*mtt^8*s^6*t^7 + 109816*ep^5*mtt^8*s^6*t^7 + 36960*ep^6*mtt^8*s^6*t^7 - 1728*mtt^7*mWW*s^6*t^7 + 46136*ep*mtt^7*mWW*s^6*t^7 + 432416*ep^2*mtt^7*mWW*s^6*t^7 + 1079456*ep^3*mtt^7*mWW*s^6*t^7 + 725808*ep^4*mtt^7*mWW*s^6*t^7 - 454232*ep^5*mtt^7*mWW*s^6*t^7 - 485136*ep^6*mtt^7*mWW*s^6*t^7 - 30112*mtt^6*mWW^2*s^6*t^7 - 210308*ep*mtt^6*mWW^2*s^6*t^7 - 774878*ep^2*mtt^6*mWW^2*s^6*t^7 - 3260786*ep^3*mtt^6*mWW^2*s^6*t^7 - 8696778*ep^4*mtt^6*mWW^2*s^6*t^7 - 10470746*ep^5*mtt^6*mWW^2*s^6*t^7 - 4481160*ep^6*mtt^6*mWW^2*s^6*t^7 + 96728*mtt^5*mWW^3*s^6*t^7 + 552076*ep*mtt^5*mWW^3*s^6*t^7 + 555134*ep^2*mtt^5*mWW^3*s^6*t^7 - 113436*ep^3*mtt^5*mWW^3*s^6*t^7 + 2308838*ep^4*mtt^5*mWW^3*s^6*t^7 + 5105804*ep^5*mtt^5*mWW^3*s^6*t^7 + 2339424*ep^6*mtt^5*mWW^3*s^6*t^7 - 90400*mtt^4*mWW^4*s^6*t^7 - 744540*ep*mtt^4*mWW^4*s^6*t^7 - 972908*ep^2*mtt^4*mWW^4*s^6*t^7 + 6914978*ep^3*mtt^4*mWW^4*s^6*t^7 + 26710520*ep^4*mtt^4*mWW^4*s^6*t^7 + 34687326*ep^5*mtt^4*mWW^4*s^6*t^7 + 15578232*ep^6*mtt^4*mWW^4*s^6*t^7 + 17872*mtt^3*mWW^5*s^6*t^7 + 439456*ep*mtt^3*mWW^5*s^6*t^7 + 1320684*ep^2*mtt^3*mWW^5*s^6*t^7 - 6001528*ep^3*mtt^3*mWW^5*s^6*t^7 - 32581268*ep^4*mtt^3*mWW^5*s^6*t^7 - 49209920*ep^5*mtt^3*mWW^5*s^6*t^7 - 24292000*ep^6*mtt^3*mWW^5*s^6*t^7 + 9472*mtt^2*mWW^6*s^6*t^7 - 82332*ep*mtt^2*mWW^6*s^6*t^7 - 612806*ep^2*mtt^2*mWW^6*s^6*t^7 + 1341922*ep^3*mtt^2*mWW^6*s^6*t^7 + 11870438*ep^4*mtt^2*mWW^6*s^6*t^7 + 20764946*ep^5*mtt^2*mWW^6*s^6*t^7 + 11329112*ep^6*mtt^2*mWW^6*s^6*t^7 - 1832*mtt*mWW^7*s^6*t^7 + 8828*ep*mtt*mWW^7*s^6*t^7 + 117686*ep^2*mtt*mWW^7*s^6*t^7 - 13964*ep^3*mtt*mWW^7*s^6*t^7 - 1624322*ep^4*mtt*mWW^7*s^6*t^7 - 3517140*ep^5*mtt*mWW^7*s^6*t^7 - 2176240*ep^6*mtt*mWW^7*s^6*t^7 - 1396*ep*mWW^8*s^6*t^7 - 9144*ep^2*mWW^8*s^6*t^7 + 1654*ep^3*mWW^8*s^6*t^7 + 114900*ep^4*mWW^8*s^6*t^7 + 247506*ep^5*mWW^8*s^6*t^7 + 154008*ep^6*mWW^8*s^6*t^7 - 624*ep*mtt^7*s^7*t^7 - 6584*ep^2*mtt^7*s^7*t^7 - 26088*ep^3*mtt^7*s^7*t^7 - 48936*ep^4*mtt^7*s^7*t^7 - 43688*ep^5*mtt^7*s^7*t^7 - 14880*ep^6*mtt^7*s^7*t^7 + 624*mtt^6*mWW*s^7*t^7 - 17448*ep*mtt^6*mWW*s^7*t^7 - 150100*ep^2*mtt^6*mWW*s^7*t^7 - 299524*ep^3*mtt^6*mWW*s^7*t^7 + 31196*ep^4*mtt^6*mWW*s^7*t^7 + 528492*ep^5*mtt^6*mWW*s^7*t^7 + 329800*ep^6*mtt^6*mWW*s^7*t^7 + 8592*mtt^5*mWW^2*s^7*t^7 + 53908*ep*mtt^5*mWW^2*s^7*t^7 + 211906*ep^2*mtt^5*mWW^2*s^7*t^7 + 1056138*ep^3*mtt^5*mWW^2*s^7*t^7 + 2902086*ep^4*mtt^5*mWW^2*s^7*t^7 + 3433394*ep^5*mtt^5*mWW^2*s^7*t^7 + 1427624*ep^6*mtt^5*mWW^2*s^7*t^7 - 27984*mtt^4*mWW^3*s^7*t^7 - 135712*ep*mtt^4*mWW^3*s^7*t^7 - 37246*ep^2*mtt^4*mWW^3*s^7*t^7 + 22102*ep^3*mtt^4*mWW^3*s^7*t^7 - 1536722*ep^4*mtt^4*mWW^3*s^7*t^7 - 2888526*ep^5*mtt^4*mWW^3*s^7*t^7 - 1316520*ep^6*mtt^4*mWW^3*s^7*t^7 + 26160*mtt^3*mWW^4*s^7*t^7 + 194696*ep*mtt^3*mWW^4*s^7*t^7 + 112220*ep^2*mtt^3*mWW^4*s^7*t^7 - 2296572*ep^3*mtt^3*mWW^4*s^7*t^7 - 7466396*ep^4*mtt^3*mWW^4*s^7*t^7 - 8976636*ep^5*mtt^3*mWW^4*s^7*t^7 - 3802912*ep^6*mtt^3*mWW^4*s^7*t^7 - 5856*mtt^2*mWW^5*s^7*t^7 - 81304*ep*mtt^2*mWW^5*s^7*t^7 - 99040*ep^2*mtt^2*mWW^5*s^7*t^7 + 1681680*ep^3*mtt^2*mWW^5*s^7*t^7 + 6699272*ep^4*mtt^2*mWW^5*s^7*t^7 + 9104312*ep^5*mtt^2*mWW^5*s^7*t^7 + 4204776*ep^6*mtt^2*mWW^5*s^7*t^7 - 1536*mtt*mWW^6*s^7*t^7 - 8204*ep*mtt*mWW^6*s^7*t^7 - 20166*ep^2*mtt*mWW^6*s^7*t^7 - 198598*ep^3*mtt*mWW^6*s^7*t^7 - 802946*ep^4*mtt*mWW^6*s^7*t^7 - 1213998*ep^5*mtt*mWW^6*s^7*t^7 - 627688*ep^6*mtt*mWW^6*s^7*t^7 - 704*ep*mWW^7*s^7*t^7 - 4398*ep^2*mWW^7*s^7*t^7 + 638*ep^3*mWW^7*s^7*t^7 + 41710*ep^4*mWW^7*s^7*t^7 + 80202*ep^5*mWW^7*s^7*t^7 + 45560*ep^6*mWW^7*s^7*t^7 + 96*ep*mtt^6*s^8*t^7 + 1024*ep^2*mtt^6*s^8*t^7 + 4104*ep^3*mtt^6*s^8*t^7 + 7776*ep^4*mtt^6*s^8*t^7 + 7000*ep^5*mtt^6*s^8*t^7 + 2400*ep^6*mtt^6*s^8*t^7 - 96*mtt^5*mWW*s^8*t^7 + 3200*ep*mtt^5*mWW*s^8*t^7 + 23472*ep^2*mtt^5*mWW*s^8*t^7 + 24484*ep^3*mtt^5*mWW*s^8*t^7 - 88536*ep^4*mtt^5*mWW*s^8*t^7 - 191860*ep^5*mtt^5*mWW*s^8*t^7 - 99016*ep^6*mtt^5*mWW*s^8*t^7 - 960*mtt^4*mWW^2*s^8*t^7 - 5152*ep*mtt^4*mWW^2*s^8*t^7 - 26624*ep^2*mtt^4*mWW^2*s^8*t^7 - 143420*ep^3*mtt^4*mWW^2*s^8*t^7 - 358072*ep^4*mtt^4*mWW^2*s^8*t^7 - 380516*ep^5*mtt^4*mWW^2*s^8*t^7 - 143576*ep^6*mtt^4*mWW^2*s^8*t^7 + 3456*mtt^3*mWW^3*s^8*t^7 + 9328*ep*mtt^3*mWW^3*s^8*t^7 - 24256*ep^2*mtt^3*mWW^3*s^8*t^7 + 53088*ep^3*mtt^3*mWW^3*s^8*t^7 + 600512*ep^4*mtt^3*mWW^3*s^8*t^7 + 986080*ep^5*mtt^3*mWW^3*s^8*t^7 + 459280*ep^6*mtt^3*mWW^3*s^8*t^7 - 3648*mtt^2*mWW^4*s^8*t^7 - 25296*ep*mtt^2*mWW^4*s^8*t^7 - 1200*ep^2*mtt^2*mWW^4*s^8*t^7 + 317576*ep^3*mtt^2*mWW^4*s^8*t^7 + 912064*ep^4*mtt^2*mWW^4*s^8*t^7 + 1025480*ep^5*mtt^2*mWW^4*s^8*t^7 + 412560*ep^6*mtt^2*mWW^4*s^8*t^7 + 1248*mtt*mWW^5*s^8*t^7 + 10032*ep*mtt*mWW^5*s^8*t^7 - 5296*ep^2*mtt*mWW^5*s^8*t^7 - 240324*ep^3*mtt*mWW^5*s^8*t^7 - 721800*ep^4*mtt*mWW^5*s^8*t^7 - 807916*ep^5*mtt*mWW^5*s^8*t^7 - 310344*ep^6*mtt*mWW^5*s^8*t^7 + 624*ep*mWW^6*s^8*t^7 + 8112*ep^2*mWW^6*s^8*t^7 + 38956*ep^3*mWW^6*s^8*t^7 + 83512*ep^4*mWW^6*s^8*t^7 + 81092*ep^5*mWW^6*s^8*t^7 + 28904*ep^6*mWW^6*s^8*t^7 - 192*ep*mtt^4*mWW*s^9*t^7 - 896*ep^2*mtt^4*mWW*s^9*t^7 + 1552*ep^3*mtt^4*mWW*s^9*t^7 + 12464*ep^4*mtt^4*mWW*s^9*t^7 + 19040*ep^5*mtt^4*mWW*s^9*t^7 + 8832*ep^6*mtt^4*mWW*s^9*t^7 - 64*ep*mtt^3*mWW^2*s^9*t^7 + 800*ep^2*mtt^3*mWW^2*s^9*t^7 + 832*ep^3*mtt^3*mWW^2*s^9*t^7 - 9536*ep^4*mtt^3*mWW^2*s^9*t^7 - 20448*ep^5*mtt^3*mWW^2*s^9*t^7 - 10944*ep^6*mtt^3*mWW^2*s^9*t^7 + 1184*ep*mtt^2*mWW^3*s^9*t^7 + 3504*ep^2*mtt^2*mWW^3*s^9*t^7 - 8384*ep^3*mtt^2*mWW^3*s^9*t^7 - 54608*ep^4*mtt^2*mWW^3*s^9*t^7 - 84800*ep^5*mtt^2*mWW^3*s^9*t^7 - 40896*ep^6*mtt^2*mWW^3*s^9*t^7 + 224*ep*mtt*mWW^4*s^9*t^7 - 192*ep^2*mtt*mWW^4*s^9*t^7 - 3872*ep^3*mtt*mWW^4*s^9*t^7 - 11168*ep^4*mtt*mWW^4*s^9*t^7 - 14432*ep^5*mtt*mWW^4*s^9*t^7 - 6720*ep^6*mtt*mWW^4*s^9*t^7 + 112*ep^2*mWW^5*s^9*t^7 + 528*ep^3*mWW^5*s^9*t^7 + 1152*ep^4*mWW^5*s^9*t^7 + 1312*ep^5*mWW^5*s^9*t^7 + 576*ep^6*mWW^5*s^9*t^7 + 304*ep*mtt^13*t^8 + 3616*ep^2*mtt^13*t^8 + 16020*ep^3*mtt^13*t^8 + 32800*ep^4*mtt^13*t^8 + 31276*ep^5*mtt^13*t^8 + 11184*ep^6*mtt^13*t^8 + 2064*ep*mtt^12*mWW*t^8 + 24830*ep^2*mtt^12*mWW*t^8 + 111930*ep^3*mtt^12*mWW*t^8 + 234762*ep^4*mtt^12*mWW*t^8 + 230006*ep^5*mtt^12*mWW*t^8 + 84408*ep^6*mtt^12*mWW*t^8 - 16964*ep*mtt^11*mWW^2*t^8 - 199912*ep^2*mtt^11*mWW^2*t^8 - 884728*ep^3*mtt^11*mWW^2*t^8 - 1828808*ep^4*mtt^11*mWW^2*t^8 - 1772708*ep^5*mtt^11*mWW^2*t^8 - 646160*ep^6*mtt^11*mWW^2*t^8 + 41028*ep*mtt^10*mWW^3*t^8 + 475780*ep^2*mtt^10*mWW^3*t^8 + 2086516*ep^3*mtt^10*mWW^3*t^8 + 4320532*ep^4*mtt^10*mWW^3*t^8 + 4240032*ep^5*mtt^10*mWW^3*t^8 + 1581632*ep^6*mtt^10*mWW^3*t^8 - 46028*ep*mtt^9*mWW^4*t^8 - 531224*ep^2*mtt^9*mWW^4*t^8 - 2364356*ep^3*mtt^9*mWW^4*t^8 - 5106712*ep^4*mtt^9*mWW^4*t^8 - 5358592*ep^5*mtt^9*mWW^4*t^8 - 2185088*ep^6*mtt^9*mWW^4*t^8 + 28324*ep*mtt^8*mWW^5*t^8 + 357700*ep^2*mtt^8*mWW^5*t^8 + 1809508*ep^3*mtt^8*mWW^5*t^8 + 4567276*ep^4*mtt^8*mWW^5*t^8 + 5627816*ep^5*mtt^8*mWW^5*t^8 + 2675936*ep^6*mtt^8*mWW^5*t^8 - 24036*ep*mtt^7*mWW^6*t^8 - 371576*ep^2*mtt^7*mWW^6*t^8 - 2169140*ep^3*mtt^7*mWW^6*t^8 - 5953832*ep^4*mtt^7*mWW^6*t^8 - 7669992*ep^5*mtt^7*mWW^6*t^8 - 3733024*ep^6*mtt^7*mWW^6*t^8 + 38044*ep*mtt^6*mWW^7*t^8 + 561952*ep^2*mtt^6*mWW^7*t^8 + 3083248*ep^3*mtt^6*mWW^7*t^8 + 7863488*ep^4*mtt^6*mWW^7*t^8 + 9420068*ep^5*mtt^6*mWW^7*t^8 + 4289680*ep^6*mtt^6*mWW^7*t^8 - 37748*ep*mtt^5*mWW^8*t^8 - 520520*ep^2*mtt^5*mWW^8*t^8 - 2681936*ep^3*mtt^5*mWW^8*t^8 - 6439592*ep^4*mtt^5*mWW^8*t^8 - 7281532*ep^5*mtt^5*mWW^8*t^8 - 3137392*ep^6*mtt^5*mWW^8*t^8 + 19388*ep*mtt^4*mWW^9*t^8 + 254574*ep^2*mtt^4*mWW^9*t^8 + 1256386*ep^3*mtt^4*mWW^9*t^8 + 2901882*ep^4*mtt^4*mWW^9*t^8 + 3163442*ep^5*mtt^4*mWW^9*t^8 + 1314728*ep^6*mtt^4*mWW^9*t^8 - 4808*ep*mtt^3*mWW^10*t^8 - 60256*ep^2*mtt^3*mWW^10*t^8 - 285908*ep^3*mtt^3*mWW^10*t^8 - 639856*ep^4*mtt^3*mWW^10*t^8 - 679332*ep^5*mtt^3*mWW^10*t^8 - 275600*ep^6*mtt^3*mWW^10*t^8 + 432*ep*mtt^2*mWW^11*t^8 + 5036*ep^2*mtt^2*mWW^11*t^8 + 22460*ep^3*mtt^2*mWW^11*t^8 + 48060*ep^4*mtt^2*mWW^11*t^8 + 49516*ep^5*mtt^2*mWW^11*t^8 + 19696*ep^6*mtt^2*mWW^11*t^8 - 1328*ep*mtt^12*s*t^8 - 16584*ep^2*mtt^12*s*t^8 - 76368*ep^3*mtt^12*s*t^8 - 160568*ep^4*mtt^12*s*t^8 - 155904*ep^5*mtt^12*s*t^8 - 56448*ep^6*mtt^12*s*t^8 - 304*mtt^11*mWW*s*t^8 - 10456*ep*mtt^11*mWW*s*t^8 - 102374*ep^2*mtt^11*mWW*s*t^8 - 438168*ep^3*mtt^11*mWW*s*t^8 - 908122*ep^4*mtt^11*mWW*s*t^8 - 890336*ep^5*mtt^11*mWW*s*t^8 - 328160*ep^6*mtt^11*mWW*s*t^8 - 2368*mtt^10*mWW^2*s*t^8 + 42114*ep*mtt^10*mWW^2*s*t^8 + 727815*ep^2*mtt^10*mWW^2*s*t^8 + 3608381*ep^3*mtt^10*mWW^2*s*t^8 + 7870541*ep^4*mtt^10*mWW^2*s*t^8 + 7846585*ep^5*mtt^10*mWW^2*s*t^8 + 2897492*ep^6*mtt^10*mWW^2*s*t^8 + 14596*mtt^9*mWW^3*s*t^8 - 25260*ep*mtt^9*mWW^3*s*t^8 - 1541276*ep^2*mtt^9*mWW^3*s*t^8 - 8538704*ep^3*mtt^9*mWW^3*s*t^8 - 19281016*ep^4*mtt^9*mWW^3*s*t^8 - 19565140*ep^5*mtt^9*mWW^3*s*t^8 - 7326160*ep^6*mtt^9*mWW^3*s*t^8 - 26432*mtt^8*mWW^4*s*t^8 - 46032*ep*mtt^8*mWW^4*s*t^8 + 1549138*ep^2*mtt^8*mWW^4*s*t^8 + 9488082*ep^3*mtt^8*mWW^4*s*t^8 + 22315018*ep^4*mtt^8*mWW^4*s*t^8 + 23662674*ep^5*mtt^8*mWW^4*s*t^8 + 9397032*ep^6*mtt^8*mWW^4*s*t^8 + 19596*mtt^7*mWW^5*s*t^8 + 53236*ep*mtt^7*mWW^5*s*t^8 - 847640*ep^2*mtt^7*mWW^5*s*t^8 - 5800622*ep^3*mtt^7*mWW^5*s*t^8 - 15522908*ep^4*mtt^7*mWW^5*s*t^8 - 19414742*ep^5*mtt^7*mWW^5*s*t^8 - 9287960*ep^6*mtt^7*mWW^5*s*t^8 - 8728*mtt^6*mWW^6*s*t^8 - 44884*ep*mtt^6*mWW^6*s*t^8 + 409306*ep^2*mtt^6*mWW^6*s*t^8 + 4428466*ep^3*mtt^6*mWW^6*s*t^8 + 15577806*ep^4*mtt^6*mWW^6*s*t^8 + 23361594*ep^5*mtt^6*mWW^6*s*t^8 + 12629640*ep^6*mtt^6*mWW^6*s*t^8 + 15308*mtt^5*mWW^7*s*t^8 + 130748*ep*mtt^5*mWW^7*s*t^8 - 413744*ep^2*mtt^5*mWW^7*s*t^8 - 6995646*ep^3*mtt^5*mWW^7*s*t^8 - 24440236*ep^4*mtt^5*mWW^7*s*t^8 - 34458374*ep^5*mtt^5*mWW^7*s*t^8 - 17408216*ep^6*mtt^5*mWW^7*s*t^8 - 22736*mtt^4*mWW^8*s*t^8 - 176280*ep*mtt^4*mWW^8*s*t^8 + 498676*ep^2*mtt^4*mWW^8*s*t^8 + 7905484*ep^3*mtt^4*mWW^8*s*t^8 + 25567316*ep^4*mtt^4*mWW^8*s*t^8 + 33492260*ep^5*mtt^4*mWW^8*s*t^8 + 15797840*ep^6*mtt^4*mWW^8*s*t^8 + 15012*mtt^3*mWW^9*s*t^8 + 95412*ep*mtt^3*mWW^9*s*t^8 - 458138*ep^2*mtt^3*mWW^9*s*t^8 - 5201522*ep^3*mtt^3*mWW^9*s*t^8 - 15456738*ep^4*mtt^3*mWW^9*s*t^8 - 19125074*ep^5*mtt^3*mWW^9*s*t^8 - 8593832*ep^6*mtt^3*mWW^9*s*t^8 - 4376*mtt^2*mWW^10*s*t^8 - 14878*ep*mtt^2*mWW^10*s*t^8 + 264159*ep^2*mtt^2*mWW^10*s*t^8 + 2003625*ep^3*mtt^2*mWW^10*s*t^8 + 5348581*ep^4*mtt^2*mWW^10*s*t^8 + 6243061*ep^5*mtt^2*mWW^10*s*t^8 + 2691268*ep^6*mtt^2*mWW^10*s*t^8 + 432*mtt*mWW^11*s*t^8 - 3040*ep*mtt*mWW^11*s*t^8 - 76892*ep^2*mtt*mWW^11*s*t^8 - 416698*ep^3*mtt*mWW^11*s*t^8 - 981764*ep^4*mtt*mWW^11*s*t^8 - 1070878*ep^5*mtt*mWW^11*s*t^8 - 442040*ep^6*mtt*mWW^11*s*t^8 + 648*ep*mWW^12*s*t^8 + 7554*ep^2*mWW^12*s*t^8 + 33690*ep^3*mWW^12*s*t^8 + 72090*ep^4*mWW^12*s*t^8 + 74274*ep^5*mWW^12*s*t^8 + 29544*ep^6*mWW^12*s*t^8 + 1312*ep*mtt^11*s^2*t^8 + 21600*ep^2*mtt^11*s^2*t^8 + 117800*ep^3*mtt^11*s^2*t^8 + 273536*ep^4*mtt^11*s^2*t^8 + 282488*ep^5*mtt^11*s^2*t^8 + 106464*ep^6*mtt^11*s^2*t^8 + 2144*mtt^10*mWW*s^2*t^8 + 17816*ep*mtt^10*mWW*s^2*t^8 + 92808*ep^2*mtt^10*mWW*s^2*t^8 + 418350*ep^3*mtt^10*mWW*s^2*t^8 + 1050016*ep^4*mtt^10*mWW*s^2*t^8 + 1204714*ep^5*mtt^10*mWW*s^2*t^8 + 495912*ep^6*mtt^10*mWW*s^2*t^8 + 14144*mtt^9*mWW^2*s^2*t^8 + 58916*ep*mtt^9*mWW^2*s^2*t^8 - 640304*ep^2*mtt^9*mWW^2*s^2*t^8 - 4972418*ep^3*mtt^9*mWW^2*s^2*t^8 - 12503460*ep^4*mtt^9*mWW^2*s^2*t^8 - 13298286*ep^5*mtt^9*mWW^2*s^2*t^8 - 5058552*ep^6*mtt^9*mWW^2*s^2*t^8 - 82996*mtt^8*mWW^3*s^2*t^8 - 450124*ep*mtt^8*mWW^3*s^2*t^8 + 1343549*ep^2*mtt^8*mWW^3*s^2*t^8 + 13997889*ep^3*mtt^8*mWW^3*s^2*t^8 + 35268547*ep^4*mtt^8*mWW^3*s^2*t^8 + 36777123*ep^5*mtt^8*mWW^3*s^2*t^8 + 13752732*ep^6*mtt^8*mWW^3*s^2*t^8 + 138044*mtt^7*mWW^4*s^2*t^8 + 764554*ep*mtt^7*mWW^4*s^2*t^8 - 1512022*ep^2*mtt^7*mWW^4*s^2*t^8 - 18347436*ep^3*mtt^7*mWW^4*s^2*t^8 - 46919870*ep^4*mtt^7*mWW^4*s^2*t^8 - 50185102*ep^5*mtt^7*mWW^4*s^2*t^8 - 19705688*ep^6*mtt^7*mWW^4*s^2*t^8 - 86188*mtt^6*mWW^5*s^2*t^8 - 517814*ep*mtt^6*mWW^5*s^2*t^8 + 697670*ep^2*mtt^6*mWW^5*s^2*t^8 + 12222736*ep^3*mtt^6*mWW^5*s^2*t^8 + 37164462*ep^4*mtt^6*mWW^5*s^2*t^8 + 47728950*ep^5*mtt^6*mWW^5*s^2*t^8 + 22720504*ep^6*mtt^6*mWW^5*s^2*t^8 + 12564*mtt^5*mWW^6*s^2*t^8 + 281978*ep*mtt^5*mWW^6*s^2*t^8 + 788446*ep^2*mtt^5*mWW^6*s^2*t^8 - 5607156*ep^3*mtt^5*mWW^6*s^2*t^8 - 31751802*ep^4*mtt^5*mWW^6*s^2*t^8 - 53636886*ep^5*mtt^5*mWW^6*s^2*t^8 - 29935544*ep^6*mtt^5*mWW^6*s^2*t^8 - 16556*mtt^4*mWW^7*s^2*t^8 - 434126*ep*mtt^4*mWW^7*s^2*t^8 - 1390532*ep^2*mtt^4*mWW^7*s^2*t^8 + 6623466*ep^3*mtt^4*mWW^7*s^2*t^8 + 39051504*ep^4*mtt^4*mWW^7*s^2*t^8 + 64045220*ep^5*mtt^4*mWW^7*s^2*t^8 + 34503184*ep^6*mtt^4*mWW^7*s^2*t^8 + 35204*mtt^3*mWW^8*s^2*t^8 + 418654*ep*mtt^3*mWW^8*s^2*t^8 + 492550*ep^2*mtt^3*mWW^8*s^2*t^8 - 8582996*ep^3*mtt^3*mWW^8*s^2*t^8 - 35699218*ep^4*mtt^3*mWW^8*s^2*t^8 - 51463194*ep^5*mtt^3*mWW^8*s^2*t^8 - 25563720*ep^6*mtt^3*mWW^8*s^2*t^8 - 19796*mtt^2*mWW^9*s^2*t^8 - 150794*ep*mtt^2*mWW^9*s^2*t^8 + 335706*ep^2*mtt^2*mWW^9*s^2*t^8 + 5796274*ep^3*mtt^2*mWW^9*s^2*t^8 + 18467034*ep^4*mtt^2*mWW^9*s^2*t^8 + 23669896*ep^5*mtt^2*mWW^9*s^2*t^8 + 10899200*ep^6*mtt^2*mWW^9*s^2*t^8 + 3436*mtt*mWW^10*s^2*t^8 + 5402*ep*mtt*mWW^10*s^2*t^8 - 282366*ep^2*mtt*mWW^10*s^2*t^8 - 1916658*ep^3*mtt*mWW^10*s^2*t^8 - 4957394*ep^4*mtt*mWW^10*s^2*t^8 - 5711564*ep^5*mtt*mWW^10*s^2*t^8 - 2450576*ep^6*mtt*mWW^10*s^2*t^8 + 4226*ep*mWW^11*s^2*t^8 + 52895*ep^2*mWW^11*s^2*t^8 + 250149*ep^3*mWW^11*s^2*t^8 + 556645*ep^4*mWW^11*s^2*t^8 + 586641*ep^5*mWW^11*s^2*t^8 + 236084*ep^6*mWW^11*s^2*t^8 + 2992*ep*mtt^10*s^3*t^8 + 16168*ep^2*mtt^10*s^3*t^8 - 192*ep^3*mtt^10*s^3*t^8 - 106088*ep^4*mtt^10*s^3*t^8 - 172400*ep^5*mtt^10*s^3*t^8 - 79680*ep^6*mtt^10*s^3*t^8 - 6288*mtt^9*mWW*s^3*t^8 - 4344*ep*mtt^9*mWW*s^3*t^8 + 200116*ep^2*mtt^9*mWW*s^3*t^8 + 504896*ep^3*mtt^9*mWW*s^3*t^8 - 49484*ep^4*mtt^9*mWW*s^3*t^8 - 977160*ep^5*mtt^9*mWW*s^3*t^8 - 620952*ep^6*mtt^9*mWW*s^3*t^8 - 34192*mtt^8*mWW^2*s^3*t^8 - 333928*ep*mtt^8*mWW^2*s^3*t^8 - 808730*ep^2*mtt^8*mWW^2*s^3*t^8 + 1214478*ep^3*mtt^8*mWW^2*s^3*t^8 + 7388322*ep^4*mtt^8*mWW^2*s^3*t^8 + 9759386*ep^5*mtt^8*mWW^2*s^3*t^8 + 4045528*ep^6*mtt^8*mWW^2*s^3*t^8 + 192324*mtt^7*mWW^3*s^3*t^8 + 1293110*ep*mtt^7*mWW^3*s^3*t^8 + 774322*ep^2*mtt^7*mWW^3*s^3*t^8 - 11608920*ep^3*mtt^7*mWW^3*s^3*t^8 - 33335882*ep^4*mtt^7*mWW^3*s^3*t^8 - 34998970*ep^5*mtt^7*mWW^3*s^3*t^8 - 12937480*ep^6*mtt^7*mWW^3*s^3*t^8 - 294280*mtt^6*mWW^4*s^3*t^8 - 1821696*ep*mtt^6*mWW^4*s^3*t^8 + 326649*ep^2*mtt^6*mWW^4*s^3*t^8 + 23686245*ep^3*mtt^6*mWW^4*s^3*t^8 + 63768675*ep^4*mtt^6*mWW^4*s^3*t^8 + 68472803*ep^5*mtt^6*mWW^4*s^3*t^8 + 27013620*ep^6*mtt^6*mWW^4*s^3*t^8 + 159160*mtt^5*mWW^5*s^3*t^8 + 1108866*ep*mtt^5*mWW^5*s^3*t^8 - 303190*ep^2*mtt^5*mWW^5*s^3*t^8 - 20880494*ep^3*mtt^5*mWW^5*s^3*t^8 - 67522830*ep^4*mtt^5*mWW^5*s^3*t^8 - 86442120*ep^5*mtt^5*mWW^5*s^3*t^8 - 40052360*ep^6*mtt^5*mWW^5*s^3*t^8 + 4704*mtt^4*mWW^6*s^3*t^8 - 364908*ep*mtt^4*mWW^6*s^3*t^8 - 1391643*ep^2*mtt^4*mWW^6*s^3*t^8 + 8520485*ep^3*mtt^4*mWW^6*s^3*t^8 + 49184543*ep^4*mtt^4*mWW^6*s^3*t^8 + 80636135*ep^5*mtt^4*mWW^6*s^3*t^8 + 43260572*ep^6*mtt^4*mWW^6*s^3*t^8 - 17036*mtt^3*mWW^7*s^3*t^8 + 289450*ep*mtt^3*mWW^7*s^3*t^8 + 1890650*ep^2*mtt^3*mWW^7*s^3*t^8 - 3005844*ep^3*mtt^3*mWW^7*s^3*t^8 - 31721546*ep^4*mtt^3*mWW^7*s^3*t^8 - 57434474*ep^5*mtt^3*mWW^7*s^3*t^8 - 32105144*ep^6*mtt^3*mWW^7*s^3*t^8 - 9576*mtt^2*mWW^8*s^3*t^8 - 218984*ep*mtt^2*mWW^8*s^3*t^8 - 682785*ep^2*mtt^2*mWW^8*s^3*t^8 + 3039887*ep^3*mtt^2*mWW^8*s^3*t^8 + 17697525*ep^4*mtt^2*mWW^8*s^3*t^8 + 28431889*ep^5*mtt^2*mWW^8*s^3*t^8 + 14994988*ep^6*mtt^2*mWW^8*s^3*t^8 + 5184*mtt*mWW^9*s^3*t^8 + 43926*ep*mtt*mWW^9*s^3*t^8 - 96890*ep^2*mtt*mWW^9*s^3*t^8 - 1854710*ep^3*mtt*mWW^9*s^3*t^8 - 6215650*ep^4*mtt*mWW^9*s^3*t^8 - 8294972*ep^5*mtt*mWW^9*s^3*t^8 - 3953248*ep^6*mtt*mWW^9*s^3*t^8 + 5516*ep*mWW^10*s^3*t^8 + 75333*ep^2*mWW^10*s^3*t^8 + 384169*ep^3*mWW^10*s^3*t^8 + 912415*ep^4*mWW^10*s^3*t^8 + 1019883*ep^5*mWW^10*s^3*t^8 + 434156*ep^6*mWW^10*s^3*t^8 - 9440*ep*mtt^9*s^4*t^8 - 77520*ep^2*mtt^9*s^4*t^8 - 214560*ep^3*mtt^9*s^4*t^8 - 248720*ep^4*mtt^9*s^4*t^8 - 108000*ep^5*mtt^9*s^4*t^8 - 5760*ep^6*mtt^9*s^4*t^8 + 9920*mtt^8*mWW*s^4*t^8 - 24544*ep*mtt^8*mWW*s^4*t^8 - 554058*ep^2*mtt^8*mWW*s^4*t^8 - 1332646*ep^3*mtt^8*mWW*s^4*t^8 - 232350*ep^4*mtt^8*mWW*s^4*t^8 + 1790342*ep^5*mtt^8*mWW*s^4*t^8 + 1209640*ep^6*mtt^8*mWW*s^4*t^8 + 42160*mtt^7*mWW^2*s^4*t^8 + 498904*ep*mtt^7*mWW^2*s^4*t^8 + 2100196*ep^2*mtt^7*mWW^2*s^4*t^8 + 3668600*ep^3*mtt^7*mWW^2*s^4*t^8 + 1894340*ep^4*mtt^7*mWW^2*s^4*t^8 - 1271736*ep^5*mtt^7*mWW^2*s^4*t^8 - 1092256*ep^6*mtt^7*mWW^2*s^4*t^8 - 232348*mtt^6*mWW^3*s^4*t^8 - 1584012*ep*mtt^6*mWW^3*s^4*t^8 - 2156379*ep^2*mtt^6*mWW^3*s^4*t^8 + 4942401*ep^3*mtt^6*mWW^3*s^4*t^8 + 16314335*ep^4*mtt^6*mWW^3*s^4*t^8 + 16158343*ep^5*mtt^6*mWW^3*s^4*t^8 + 5732532*ep^6*mtt^6*mWW^3*s^4*t^8 + 329100*mtt^5*mWW^4*s^4*t^8 + 2061846*ep*mtt^5*mWW^4*s^4*t^8 + 359636*ep^2*mtt^5*mWW^4*s^4*t^8 - 21504298*ep^3*mtt^5*mWW^4*s^4*t^8 - 58239896*ep^4*mtt^5*mWW^4*s^4*t^8 - 61985732*ep^5*mtt^5*mWW^4*s^4*t^8 - 24430560*ep^6*mtt^5*mWW^4*s^4*t^8 - 160936*mtt^4*mWW^5*s^4*t^8 - 1165282*ep*mtt^4*mWW^5*s^4*t^8 + 284333*ep^2*mtt^4*mWW^5*s^4*t^8 + 22493435*ep^3*mtt^4*mWW^5*s^4*t^8 + 71998027*ep^4*mtt^4*mWW^5*s^4*t^8 + 89783739*ep^5*mtt^4*mWW^5*s^4*t^8 + 40133252*ep^6*mtt^4*mWW^5*s^4*t^8 - 9032*mtt^3*mWW^6*s^4*t^8 + 207932*ep*mtt^3*mWW^6*s^4*t^8 + 490348*ep^2*mtt^3*mWW^6*s^4*t^8 - 8807780*ep^3*mtt^3*mWW^6*s^4*t^8 - 41014524*ep^4*mtt^3*mWW^6*s^4*t^8 - 62395728*ep^5*mtt^3*mWW^6*s^4*t^8 - 31825184*ep^6*mtt^3*mWW^6*s^4*t^8 + 23812*mtt^2*mWW^7*s^4*t^8 - 6232*ep*mtt^2*mWW^7*s^4*t^8 - 683393*ep^2*mtt^2*mWW^7*s^4*t^8 + 484335*ep^3*mtt^2*mWW^7*s^4*t^8 + 10998773*ep^4*mtt^2*mWW^7*s^4*t^8 + 21712573*ep^5*mtt^2*mWW^7*s^4*t^8 + 12594236*ep^6*mtt^2*mWW^7*s^4*t^8 - 2676*mtt*mWW^8*s^4*t^8 + 23062*ep*mtt*mWW^8*s^4*t^8 + 249036*ep^2*mtt*mWW^8*s^4*t^8 + 254742*ep^3*mtt*mWW^8*s^4*t^8 - 1664832*ep^4*mtt*mWW^8*s^4*t^8 - 4055060*ep^5*mtt*mWW^8*s^4*t^8 - 2532448*ep^6*mtt*mWW^8*s^4*t^8 - 2234*ep*mWW^9*s^4*t^8 - 12199*ep^2*mWW^9*s^4*t^8 + 15771*ep^3*mWW^9*s^4*t^8 + 194847*ep^4*mWW^9*s^4*t^8 + 371259*ep^5*mWW^9*s^4*t^8 + 216548*ep^6*mWW^9*s^4*t^8 + 11056*ep*mtt^8*s^5*t^8 + 94344*ep^2*mtt^8*s^5*t^8 + 279920*ep^3*mtt^8*s^5*t^8 + 368120*ep^4*mtt^8*s^5*t^8 + 211424*ep^5*mtt^8*s^5*t^8 + 39936*ep^6*mtt^8*s^5*t^8 - 9040*mtt^7*mWW*s^5*t^8 + 35672*ep*mtt^7*mWW*s^5*t^8 + 551522*ep^2*mtt^7*mWW*s^5*t^8 + 982424*ep^3*mtt^7*mWW*s^5*t^8 - 938482*ep^4*mtt^7*mWW*s^5*t^8 - 3202624*ep^5*mtt^7*mWW*s^5*t^8 - 1788528*ep^6*mtt^7*mWW*s^5*t^8 - 26864*mtt^6*mWW^2*s^5*t^8 - 357666*ep*mtt^6*mWW^2*s^5*t^8 - 1774421*ep^2*mtt^6*mWW^2*s^5*t^8 - 4106831*ep^3*mtt^6*mWW^2*s^5*t^8 - 4496271*ep^4*mtt^6*mWW^2*s^5*t^8 - 2006567*ep^5*mtt^6*mWW^2*s^5*t^8 - 197556*ep^6*mtt^6*mWW^2*s^5*t^8 + 153928*mtt^5*mWW^3*s^5*t^8 + 1008274*ep*mtt^5*mWW^3*s^5*t^8 + 1516324*ep^2*mtt^5*mWW^3*s^5*t^8 - 746918*ep^3*mtt^5*mWW^3*s^5*t^8 - 2613360*ep^4*mtt^5*mWW^3*s^5*t^8 - 1147552*ep^5*mtt^5*mWW^3*s^5*t^8 - 131584*ep^6*mtt^5*mWW^3*s^5*t^8 - 204544*mtt^4*mWW^4*s^5*t^8 - 1266396*ep*mtt^4*mWW^4*s^5*t^8 - 216997*ep^2*mtt^4*mWW^4*s^5*t^8 + 12597639*ep^3*mtt^4*mWW^4*s^5*t^8 + 33129573*ep^4*mtt^4*mWW^4*s^5*t^8 + 34202681*ep^5*mtt^4*mWW^4*s^5*t^8 + 13097620*ep^6*mtt^4*mWW^4*s^5*t^8 + 94304*mtt^3*mWW^5*s^5*t^8 + 675320*ep*mtt^3*mWW^5*s^5*t^8 - 289778*ep^2*mtt^3*mWW^5*s^5*t^8 - 13505596*ep^3*mtt^3*mWW^5*s^5*t^8 - 41527710*ep^4*mtt^3*mWW^5*s^5*t^8 - 49823508*ep^5*mtt^3*mWW^5*s^5*t^8 - 21352232*ep^6*mtt^3*mWW^5*s^5*t^8 - 2128*mtt^2*mWW^6*s^5*t^8 - 74566*ep*mtt^2*mWW^6*s^5*t^8 + 183813*ep^2*mtt^2*mWW^6*s^5*t^8 + 4850247*ep^3*mtt^2*mWW^6*s^5*t^8 + 17426335*ep^4*mtt^2*mWW^6*s^5*t^8 + 23703871*ep^5*mtt^2*mWW^6*s^5*t^8 + 11236860*ep^6*mtt^2*mWW^6*s^5*t^8 - 5656*mtt*mWW^7*s^5*t^8 - 23874*ep*mtt*mWW^7*s^5*t^8 - 68*ep^2*mtt*mWW^7*s^5*t^8 - 240070*ep^3*mtt*mWW^7*s^5*t^8 - 1653040*ep^4*mtt*mWW^7*s^5*t^8 - 2991004*ep^5*mtt*mWW^7*s^5*t^8 - 1692808*ep^6*mtt*mWW^7*s^5*t^8 - 3980*ep*mWW^8*s^5*t^8 - 35939*ep^2*mWW^8*s^5*t^8 - 106975*ep^3*mWW^8*s^5*t^8 - 109885*ep^4*mWW^8*s^5*t^8 + 8799*ep^5*mWW^8*s^5*t^8 + 51012*ep^6*mWW^8*s^5*t^8 - 6752*ep*mtt^7*s^6*t^8 - 56576*ep^2*mtt^7*s^6*t^8 - 162312*ep^3*mtt^7*s^6*t^8 - 200672*ep^4*mtt^7*s^6*t^8 - 101336*ep^5*mtt^7*s^6*t^8 - 13152*ep^6*mtt^7*s^6*t^8 + 4704*mtt^6*mWW*s^6*t^8 - 21768*ep*mtt^6*mWW*s^6*t^8 - 268884*ep^2*mtt^6*mWW*s^6*t^8 - 208118*ep^3*mtt^6*mWW*s^6*t^8 + 1451372*ep^4*mtt^6*mWW*s^6*t^8 + 2823598*ep^5*mtt^6*mWW*s^6*t^8 + 1406520*ep^6*mtt^6*mWW*s^6*t^8 + 7120*mtt^5*mWW^2*s^6*t^8 + 125784*ep*mtt^5*mWW^2*s^6*t^8 + 727524*ep^2*mtt^5*mWW^2*s^6*t^8 + 1746250*ep^3*mtt^5*mWW^2*s^6*t^8 + 1714856*ep^4*mtt^5*mWW^2*s^6*t^8 + 386226*ep^5*mtt^5*mWW^2*s^6*t^8 - 186248*ep^6*mtt^5*mWW^2*s^6*t^8 - 52320*mtt^4*mWW^3*s^6*t^8 - 318624*ep*mtt^4*mWW^3*s^6*t^8 - 460028*ep^2*mtt^4*mWW^3*s^6*t^8 - 306056*ep^3*mtt^4*mWW^3*s^6*t^8 - 1425528*ep^4*mtt^4*mWW^3*s^6*t^8 - 2550164*ep^5*mtt^4*mWW^3*s^6*t^8 - 1145240*ep^6*mtt^4*mWW^3*s^6*t^8 + 67200*mtt^3*mWW^4*s^6*t^8 + 408256*ep*mtt^3*mWW^4*s^6*t^8 + 21108*ep^2*mtt^3*mWW^4*s^6*t^8 - 4122300*ep^3*mtt^3*mWW^4*s^6*t^8 - 10293212*ep^4*mtt^3*mWW^4*s^6*t^8 - 10035820*ep^5*mtt^3*mWW^4*s^6*t^8 - 3581152*ep^6*mtt^3*mWW^4*s^6*t^8 - 29440*mtt^2*mWW^5*s^6*t^8 - 207200*ep*mtt^2*mWW^5*s^6*t^8 + 123080*ep^2*mtt^2*mWW^5*s^6*t^8 + 4208186*ep^3*mtt^2*mWW^5*s^6*t^8 + 12384392*ep^4*mtt^2*mWW^5*s^6*t^8 + 14219534*ep^5*mtt^2*mWW^5*s^6*t^8 + 5803736*ep^6*mtt^2*mWW^5*s^6*t^8 + 2736*mtt*mWW^6*s^6*t^8 + 15848*ep*mtt*mWW^6*s^6*t^8 - 138264*ep^2*mtt*mWW^6*s^6*t^8 - 1319430*ep^3*mtt*mWW^6*s^6*t^8 - 3653068*ep^4*mtt*mWW^6*s^6*t^8 - 4181550*ep^5*mtt*mWW^6*s^6*t^8 - 1716408*ep^6*mtt*mWW^6*s^6*t^8 + 1960*ep*mWW^7*s^6*t^8 + 28424*ep^2*mWW^7*s^6*t^8 + 148420*ep^3*mWW^7*s^6*t^8 + 344804*ep^4*mWW^7*s^6*t^8 + 365720*ep^5*mWW^7*s^6*t^8 + 144648*ep^6*mWW^7*s^6*t^8 + 2128*ep*mtt^6*s^7*t^8 + 16920*ep^2*mtt^6*s^7*t^8 + 43680*ep^3*mtt^6*s^7*t^8 + 42664*ep^4*mtt^6*s^7*t^8 + 8592*ep^5*mtt^6*s^7*t^8 - 5184*ep^6*mtt^6*s^7*t^8 - 1264*mtt^5*mWW*s^7*t^8 + 6200*ep*mtt^5*mWW*s^7*t^8 + 59984*ep^2*mtt^5*mWW*s^7*t^8 - 63296*ep^3*mtt^5*mWW*s^7*t^8 - 731816*ep^4*mtt^5*mWW*s^7*t^8 - 1150872*ep^5*mtt^5*mWW*s^7*t^8 - 534872*ep^6*mtt^5*mWW*s^7*t^8 + 384*mtt^4*mWW^2*s^7*t^8 - 17128*ep*mtt^4*mWW^2*s^7*t^8 - 142504*ep^2*mtt^4*mWW^2*s^7*t^8 - 265132*ep^3*mtt^4*mWW^2*s^7*t^8 + 97568*ep^4*mtt^4*mWW^2*s^7*t^8 + 582548*ep^5*mtt^4*mWW^2*s^7*t^8 + 344696*ep^6*mtt^4*mWW^2*s^7*t^8 + 6432*mtt^3*mWW^3*s^7*t^8 + 32120*ep*mtt^3*mWW^3*s^7*t^8 + 46076*ep^2*mtt^3*mWW^3*s^7*t^8 + 220360*ep^3*mtt^3*mWW^3*s^7*t^8 + 908500*ep^4*mtt^3*mWW^3*s^7*t^8 + 1281168*ep^5*mtt^3*mWW^3*s^7*t^8 + 557376*ep^6*mtt^3*mWW^3*s^7*t^8 - 8960*mtt^2*mWW^4*s^7*t^8 - 53360*ep*mtt^2*mWW^4*s^7*t^8 + 4076*ep^2*mtt^2*mWW^4*s^7*t^8 + 537288*ep^3*mtt^2*mWW^4*s^7*t^8 + 1250724*ep^4*mtt^2*mWW^4*s^7*t^8 + 1117176*ep^5*mtt^2*mWW^4*s^7*t^8 + 351520*ep^6*mtt^2*mWW^4*s^7*t^8 + 3408*mtt*mWW^5*s^7*t^8 + 24688*ep*mtt*mWW^5*s^7*t^8 - 17708*ep^2*mtt*mWW^5*s^7*t^8 - 534568*ep^3*mtt*mWW^5*s^7*t^8 - 1532972*ep^4*mtt*mWW^5*s^7*t^8 - 1688024*ep^5*mtt*mWW^5*s^7*t^8 - 648616*ep^6*mtt*mWW^5*s^7*t^8 + 1704*ep*mWW^6*s^7*t^8 + 20548*ep^2*mWW^6*s^7*t^8 + 91876*ep^3*mWW^6*s^7*t^8 + 188948*ep^4*mWW^6*s^7*t^8 + 180164*ep^5*mWW^6*s^7*t^8 + 64104*ep^6*mWW^6*s^7*t^8 - 272*ep*mtt^5*s^8*t^8 - 1968*ep^2*mtt^5*s^8*t^8 - 3988*ep^3*mtt^5*s^8*t^8 - 1072*ep^4*mtt^5*s^8*t^8 + 3860*ep^5*mtt^5*s^8*t^8 + 2640*ep^6*mtt^5*s^8*t^8 + 128*mtt^4*mWW*s^8*t^8 - 640*ep*mtt^4*mWW*s^8*t^8 - 3944*ep^2*mtt^4*mWW*s^8*t^8 + 24628*ep^3*mtt^4*mWW*s^8*t^8 + 124104*ep^4*mtt^4*mWW*s^8*t^8 + 172332*ep^5*mtt^4*mWW*s^8*t^8 + 76032*ep^6*mtt^4*mWW*s^8*t^8 - 384*mtt^3*mWW^2*s^8*t^8 - 32*ep*mtt^3*mWW^2*s^8*t^8 + 10336*ep^2*mtt^3*mWW^2*s^8*t^8 - 8600*ep^3*mtt^3*mWW^2*s^8*t^8 - 137088*ep^4*mtt^3*mWW^2*s^8*t^8 - 225448*ep^5*mtt^3*mWW^2*s^8*t^8 - 106944*ep^6*mtt^3*mWW^2*s^8*t^8 + 384*mtt^2*mWW^3*s^8*t^8 + 3488*ep*mtt^2*mWW^3*s^8*t^8 + 1632*ep^2*mtt^2*mWW^3*s^8*t^8 - 46568*ep^3*mtt^2*mWW^3*s^8*t^8 - 156128*ep^4*mtt^2*mWW^3*s^8*t^8 - 194840*ep^5*mtt^2*mWW^3*s^8*t^8 - 83808*ep^6*mtt^2*mWW^3*s^8*t^8 - 128*mtt*mWW^4*s^8*t^8 - 1072*ep*mtt*mWW^4*s^8*t^8 - 208*ep^2*mtt*mWW^4*s^8*t^8 + 28620*ep^3*mtt*mWW^4*s^8*t^8 + 93840*ep^4*mtt*mWW^4*s^8*t^8 + 108052*ep^5*mtt*mWW^4*s^8*t^8 + 42096*ep^6*mtt*mWW^4*s^8*t^8 - 64*ep*mWW^5*s^8*t^8 - 856*ep^2*mWW^5*s^8*t^8 - 4588*ep^3*mWW^5*s^8*t^8 - 10440*ep^4*mWW^5*s^8*t^8 - 10388*ep^5*mWW^5*s^8*t^8 - 3744*ep^6*mWW^5*s^8*t^8 - 800*ep*mtt^12*t^9 - 9296*ep^2*mtt^12*t^9 - 40320*ep^3*mtt^12*t^9 - 81128*ep^4*mtt^12*t^9 - 76280*ep^5*mtt^12*t^9 - 26976*ep^6*mtt^12*t^9 + 368*ep*mtt^11*mWW*t^9 + 3830*ep^2*mtt^11*mWW*t^9 + 14362*ep^3*mtt^11*mWW*t^9 + 23786*ep^4*mtt^11*mWW*t^9 + 17390*ep^5*mtt^11*mWW*t^9 + 4504*ep^6*mtt^11*mWW*t^9 + 13960*ep*mtt^10*mWW^2*t^9 + 162966*ep^2*mtt^10*mWW^2*t^9 + 713594*ep^3*mtt^10*mWW^2*t^9 + 1458058*ep^4*mtt^10*mWW^2*t^9 + 1396598*ep^5*mtt^10*mWW^2*t^9 + 503224*ep^6*mtt^10*mWW^2*t^9 - 45728*ep*mtt^9*mWW^3*t^9 - 528342*ep^2*mtt^9*mWW^3*t^9 - 2293862*ep^3*mtt^9*mWW^3*t^9 - 4662482*ep^4*mtt^9*mWW^3*t^9 - 4458058*ep^5*mtt^9*mWW^3*t^9 - 1609608*ep^6*mtt^9*mWW^3*t^9 + 61648*ep*mtt^8*mWW^4*t^9 + 707602*ep^2*mtt^8*mWW^4*t^9 + 3067398*ep^3*mtt^8*mWW^4*t^9 + 6274102*ep^4*mtt^8*mWW^4*t^9 + 6084218*ep^5*mtt^8*mWW^4*t^9 + 2246152*ep^6*mtt^8*mWW^4*t^9 - 36128*ep*mtt^7*mWW^5*t^9 - 417090*ep^2*mtt^7*mWW^5*t^9 - 1848802*ep^3*mtt^7*mWW^5*t^9 - 3953510*ep^4*mtt^7*mWW^5*t^9 - 4087390*ep^5*mtt^7*mWW^5*t^9 - 1636760*ep^6*mtt^7*mWW^5*t^9 + 832*ep*mtt^6*mWW^6*t^9 + 25350*ep^2*mtt^6*mWW^6*t^9 + 224218*ep^3*mtt^6*mWW^6*t^9 + 818674*ep^4*mtt^6*mWW^6*t^9 + 1271510*ep^5*mtt^6*mWW^6*t^9 + 699576*ep^6*mtt^6*mWW^6*t^9 + 8800*ep*mtt^5*mWW^7*t^9 + 77134*ep^2*mtt^5*mWW^7*t^9 + 199086*ep^3*mtt^5*mWW^7*t^9 + 51322*ep^4*mtt^5*mWW^7*t^9 - 381118*ep^5*mtt^5*mWW^7*t^9 - 339224*ep^6*mtt^5*mWW^7*t^9 - 2672*ep*mtt^4*mWW^8*t^9 - 14058*ep^2*mtt^4*mWW^8*t^9 + 22322*ep^3*mtt^4*mWW^8*t^9 + 238522*ep^4*mtt^4*mWW^8*t^9 + 445958*ep^5*mtt^4*mWW^8*t^9 + 258808*ep^6*mtt^4*mWW^8*t^9 - 528*ep*mtt^3*mWW^9*t^9 - 11692*ep^2*mtt^3*mWW^9*t^9 - 76928*ep^3*mtt^3*mWW^9*t^9 - 212652*ep^4*mtt^3*mWW^9*t^9 - 263048*ep^5*mtt^3*mWW^9*t^9 - 120672*ep^6*mtt^3*mWW^9*t^9 + 248*ep*mtt^2*mWW^10*t^9 + 3596*ep^2*mtt^2*mWW^10*t^9 + 18932*ep^3*mtt^2*mWW^10*t^9 + 45308*ep^4*mtt^2*mWW^10*t^9 + 50220*ep^5*mtt^2*mWW^10*t^9 + 20976*ep^6*mtt^2*mWW^10*t^9 + 2976*ep*mtt^11*s*t^9 + 36296*ep^2*mtt^11*s*t^9 + 163812*ep^3*mtt^11*s*t^9 + 338904*ep^4*mtt^11*s*t^9 + 324812*ep^5*mtt^11*s*t^9 + 116400*ep^6*mtt^11*s*t^9 + 800*mtt^10*mWW*s*t^9 + 4128*ep*mtt^10*mWW*s*t^9 - 20102*ep^2*mtt^10*mWW*s*t^9 - 179822*ep^3*mtt^10*mWW*s*t^9 - 439398*ep^4*mtt^10*mWW*s*t^9 - 445046*ep^5*mtt^10*mWW*s*t^9 - 162040*ep^6*mtt^10*mWW*s*t^9 + 432*mtt^9*mWW^2*s*t^9 - 34954*ep*mtt^9*mWW^2*s*t^9 - 464785*ep^2*mtt^9*mWW^2*s*t^9 - 2165119*ep^3*mtt^9*mWW^2*s*t^9 - 4597095*ep^4*mtt^9*mWW^2*s*t^9 - 4515179*ep^5*mtt^9*mWW^2*s*t^9 - 1652220*ep^6*mtt^9*mWW^2*s*t^9 - 13528*mtt^8*mWW^3*s*t^9 + 18500*ep*mtt^8*mWW^3*s*t^9 + 1395159*ep^2*mtt^8*mWW^3*s*t^9 + 7819817*ep^3*mtt^8*mWW^3*s*t^9 + 17630065*ep^4*mtt^8*mWW^3*s*t^9 + 17747503*ep^5*mtt^8*mWW^3*s*t^9 + 6571244*ep^6*mtt^8*mWW^3*s*t^9 + 32200*mtt^7*mWW^4*s*t^9 + 74382*ep*mtt^7*mWW^4*s*t^9 - 1825467*ep^2*mtt^7*mWW^4*s*t^9 - 11670911*ep^3*mtt^7*mWW^4*s*t^9 - 27311217*ep^4*mtt^7*mWW^4*s*t^9 - 28050303*ep^5*mtt^7*mWW^4*s*t^9 - 10564524*ep^6*mtt^7*mWW^4*s*t^9 - 29448*mtt^6*mWW^5*s*t^9 - 93548*ep*mtt^6*mWW^5*s*t^9 + 1286385*ep^2*mtt^6*mWW^5*s*t^9 + 8774395*ep^3*mtt^6*mWW^5*s*t^9 + 21120979*ep^4*mtt^6*mWW^5*s*t^9 + 22422609*ep^5*mtt^6*mWW^5*s*t^9 + 8827348*ep^6*mtt^6*mWW^5*s*t^9 + 6680*mtt^5*mWW^6*s*t^9 + 6406*ep*mtt^5*mWW^6*s*t^9 - 436109*ep^2*mtt^5*mWW^6*s*t^9 - 2708489*ep^3*mtt^5*mWW^6*s*t^9 - 7076671*ep^4*mtt^5*mWW^6*s*t^9 - 8703573*ep^5*mtt^5*mWW^6*s*t^9 - 4088484*ep^6*mtt^5*mWW^6*s*t^9 + 5848*mtt^4*mWW^7*s*t^9 + 28640*ep*mtt^4*mWW^7*s*t^9 - 74237*ep^2*mtt^4*mWW^7*s*t^9 - 462699*ep^3*mtt^4*mWW^7*s*t^9 + 15193*ep^4*mtt^4*mWW^7*s*t^9 + 1763435*ep^5*mtt^4*mWW^7*s*t^9 + 1576540*ep^6*mtt^4*mWW^7*s*t^9 - 2952*mtt^3*mWW^8*s*t^9 + 2706*ep*mtt^3*mWW^8*s*t^9 + 158119*ep^2*mtt^3*mWW^8*s*t^9 + 439575*ep^3*mtt^3*mWW^8*s*t^9 - 140107*ep^4*mtt^3*mWW^8*s*t^9 - 1483177*ep^5*mtt^3*mWW^8*s*t^9 - 1174324*ep^6*mtt^3*mWW^8*s*t^9 - 280*mtt^2*mWW^9*s*t^9 - 11916*ep*mtt^2*mWW^9*s*t^9 - 52695*ep^2*mtt^2*mWW^9*s*t^9 + 87303*ep^3*mtt^2*mWW^9*s*t^9 + 803535*ep^4*mtt^2*mWW^9*s*t^9 + 1400649*ep^5*mtt^2*mWW^9*s*t^9 + 768244*ep^6*mtt^2*mWW^9*s*t^9 + 248*mtt*mWW^10*s*t^9 + 2308*ep*mtt*mWW^10*s*t^9 - 7958*ep^2*mtt*mWW^10*s*t^9 - 126260*ep^3*mtt*mWW^10*s*t^9 - 412150*ep^4*mtt*mWW^10*s*t^9 - 537060*ep^5*mtt*mWW^10*s*t^9 - 249648*ep^6*mtt*mWW^10*s*t^9 + 372*ep*mWW^11*s*t^9 + 5394*ep^2*mWW^11*s*t^9 + 28398*ep^3*mWW^11*s*t^9 + 67962*ep^4*mWW^11*s*t^9 + 75330*ep^5*mWW^11*s*t^9 + 31464*ep^6*mWW^11*s*t^9 - 1536*ep*mtt^10*s^2*t^9 - 32792*ep^2*mtt^10*s^2*t^9 - 198244*ep^3*mtt^10*s^2*t^9 - 481640*ep^4*mtt^10*s^2*t^9 - 508620*ep^5*mtt^10*s^2*t^9 - 193968*ep^6*mtt^10*s^2*t^9 - 4864*mtt^9*mWW*s^2*t^9 - 24728*ep*mtt^9*mWW*s^2*t^9 + 64588*ep^2*mtt^9*mWW*s^2*t^9 + 616430*ep^3*mtt^9*mWW*s^2*t^9 + 1392912*ep^4*mtt^9*mWW*s^2*t^9 + 1302398*ep^5*mtt^9*mWW*s^2*t^9 + 441464*ep^6*mtt^9*mWW*s^2*t^9 - 464*mtt^8*mWW^2*s^2*t^9 - 15788*ep*mtt^8*mWW^2*s^2*t^9 + 101308*ep^2*mtt^8*mWW^2*s^2*t^9 + 1456662*ep^3*mtt^8*mWW^2*s^2*t^9 + 4531584*ep^4*mtt^8*mWW^2*s^2*t^9 + 5427194*ep^5*mtt^8*mWW^2*s^2*t^9 + 2228584*ep^6*mtt^8*mWW^2*s^2*t^9 + 61276*mtt^7*mWW^3*s^2*t^9 + 391390*ep*mtt^7*mWW^3*s^2*t^9 - 604624*ep^2*mtt^7*mWW^3*s^2*t^9 - 9776256*ep^3*mtt^7*mWW^3*s^2*t^9 - 26581884*ep^4*mtt^7*mWW^3*s^2*t^9 - 28819350*ep^5*mtt^7*mWW^3*s^2*t^9 - 11067032*ep^6*mtt^7*mWW^3*s^2*t^9 - 137864*mtt^6*mWW^4*s^2*t^9 - 814010*ep*mtt^6*mWW^4*s^2*t^9 + 1384374*ep^2*mtt^6*mWW^4*s^2*t^9 + 19267510*ep^3*mtt^6*mWW^4*s^2*t^9 + 50110362*ep^4*mtt^6*mWW^4*s^2*t^9 + 53017036*ep^5*mtt^6*mWW^4*s^2*t^9 + 20167952*ep^6*mtt^6*mWW^4*s^2*t^9 + 117588*mtt^5*mWW^5*s^2*t^9 + 615322*ep*mtt^5*mWW^5*s^2*t^9 - 1856544*ep^2*mtt^5*mWW^5*s^2*t^9 - 18646220*ep^3*mtt^5*mWW^5*s^2*t^9 - 46815340*ep^4*mtt^5*mWW^5*s^2*t^9 - 49704910*ep^5*mtt^5*mWW^5*s^2*t^9 - 19407736*ep^6*mtt^5*mWW^5*s^2*t^9 - 28608*mtt^4*mWW^6*s^2*t^9 - 83878*ep*mtt^4*mWW^6*s^2*t^9 + 1262414*ep^2*mtt^4*mWW^6*s^2*t^9 + 8599618*ep^3*mtt^4*mWW^6*s^2*t^9 + 21708962*ep^4*mtt^4*mWW^6*s^2*t^9 + 24931988*ep^5*mtt^4*mWW^6*s^2*t^9 + 10869424*ep^6*mtt^4*mWW^6*s^2*t^9 - 14268*mtt^3*mWW^7*s^2*t^9 - 91134*ep*mtt^3*mWW^7*s^2*t^9 - 174128*ep^2*mtt^3*mWW^7*s^2*t^9 - 670000*ep^3*mtt^3*mWW^7*s^2*t^9 - 3486628*ep^4*mtt^3*mWW^7*s^2*t^9 - 6667546*ep^5*mtt^3*mWW^7*s^2*t^9 - 4066856*ep^6*mtt^3*mWW^7*s^2*t^9 + 7832*mtt^2*mWW^8*s^2*t^9 + 15802*ep*mtt^2*mWW^8*s^2*t^9 - 241318*ep^2*mtt^2*mWW^8*s^2*t^9 - 893818*ep^3*mtt^2*mWW^8*s^2*t^9 - 431738*ep^4*mtt^2*mWW^8*s^2*t^9 + 1450760*ep^5*mtt^2*mWW^8*s^2*t^9 + 1385280*ep^6*mtt^2*mWW^8*s^2*t^9 - 628*mtt*mWW^9*s^2*t^9 + 9246*ep*mtt*mWW^9*s^2*t^9 + 100372*ep^2*mtt*mWW^9*s^2*t^9 + 240270*ep^3*mtt*mWW^9*s^2*t^9 + 2748*ep^4*mtt*mWW^9*s^2*t^9 - 521984*ep^5*mtt*mWW^9*s^2*t^9 - 409664*ep^6*mtt*mWW^9*s^2*t^9 - 686*ep*mWW^10*s^2*t^9 - 3650*ep^2*mWW^10*s^2*t^9 + 4048*ep^3*mWW^10*s^2*t^9 + 50662*ep^4*mWW^10*s^2*t^9 + 93034*ep^5*mWW^10*s^2*t^9 + 52552*ep^6*mWW^10*s^2*t^9 - 9152*ep*mtt^9*s^3*t^9 - 55920*ep^2*mtt^9*s^3*t^9 - 52952*ep^3*mtt^9*s^3*t^9 + 175296*ep^4*mtt^9*s^3*t^9 + 356104*ep^5*mtt^9*s^3*t^9 + 174624*ep^6*mtt^9*s^3*t^9 + 12032*mtt^8*mWW*s^3*t^9 + 52088*ep*mtt^8*mWW*s^3*t^9 - 128504*ep^2*mtt^8*mWW*s^3*t^9 - 863752*ep^3*mtt^8*mWW*s^3*t^9 - 1323448*ep^4*mtt^8*mWW*s^3*t^9 - 682088*ep^5*mtt^8*mWW*s^3*t^9 - 53832*ep^6*mtt^8*mWW*s^3*t^9 - 4096*mtt^7*mWW^2*s^3*t^9 + 124428*ep*mtt^7*mWW^2*s^3*t^9 + 1002232*ep^2*mtt^7*mWW^2*s^3*t^9 + 1770506*ep^3*mtt^7*mWW^2*s^3*t^9 - 773048*ep^4*mtt^7*mWW^2*s^3*t^9 - 3923710*ep^5*mtt^7*mWW^2*s^3*t^9 - 2243112*ep^6*mtt^7*mWW^2*s^3*t^9 - 106608*mtt^6*mWW^3*s^3*t^9 - 870804*ep*mtt^6*mWW^3*s^3*t^9 - 1469072*ep^2*mtt^6*mWW^3*s^3*t^9 + 4821072*ep^3*mtt^6*mWW^3*s^3*t^9 + 19769636*ep^4*mtt^6*mWW^3*s^3*t^9 + 23926528*ep^5*mtt^6*mWW^3*s^3*t^9 + 9702088*ep^6*mtt^6*mWW^3*s^3*t^9 + 227632*mtt^5*mWW^4*s^3*t^9 + 1475962*ep*mtt^5*mWW^4*s^3*t^9 + 107433*ep^2*mtt^5*mWW^4*s^3*t^9 - 18022285*ep^3*mtt^5*mWW^4*s^3*t^9 - 49574045*ep^4*mtt^5*mWW^4*s^3*t^9 - 52469285*ep^5*mtt^5*mWW^4*s^3*t^9 - 19903444*ep^6*mtt^5*mWW^4*s^3*t^9 - 178992*mtt^4*mWW^5*s^3*t^9 - 1015684*ep*mtt^4*mWW^5*s^3*t^9 + 1579477*ep^2*mtt^4*mWW^5*s^3*t^9 + 21517719*ep^3*mtt^4*mWW^5*s^3*t^9 + 54614931*ep^4*mtt^4*mWW^5*s^3*t^9 + 57361649*ep^5*mtt^4*mWW^5*s^3*t^9 + 22104684*ep^6*mtt^4*mWW^5*s^3*t^9 + 46032*mtt^3*mWW^6*s^3*t^9 + 196488*ep*mtt^3*mWW^6*s^3*t^9 - 1444674*ep^2*mtt^3*mWW^6*s^3*t^9 - 11434104*ep^3*mtt^3*mWW^6*s^3*t^9 - 29079302*ep^4*mtt^3*mWW^6*s^3*t^9 - 32371192*ep^5*mtt^3*mWW^6*s^3*t^9 - 13434128*ep^6*mtt^3*mWW^6*s^3*t^9 + 7776*mtt^2*mWW^7*s^3*t^9 + 62412*ep*mtt^2*mWW^7*s^3*t^9 + 361190*ep^2*mtt^2*mWW^7*s^3*t^9 + 2005598*ep^3*mtt^2*mWW^7*s^3*t^9 + 6041694*ep^4*mtt^2*mWW^7*s^3*t^9 + 8229322*ep^5*mtt^2*mWW^7*s^3*t^9 + 4074976*ep^6*mtt^2*mWW^7*s^3*t^9 - 3776*mtt*mWW^8*s^3*t^9 - 11870*ep*mtt*mWW^8*s^3*t^9 + 86689*ep^2*mtt*mWW^8*s^3*t^9 + 398275*ep^3*mtt*mWW^8*s^3*t^9 + 368459*ep^4*mtt*mWW^8*s^3*t^9 - 286669*ep^5*mtt*mWW^8*s^3*t^9 - 400788*ep^6*mtt*mWW^8*s^3*t^9 - 3868*ep*mWW^9*s^3*t^9 - 38851*ep^2*mWW^9*s^3*t^9 - 140077*ep^3*mWW^9*s^3*t^9 - 220173*ep^4*mWW^9*s^3*t^9 - 140659*ep^5*mWW^9*s^3*t^9 - 21068*ep^6*mWW^9*s^3*t^9 + 20640*ep*mtt^8*s^4*t^9 + 151840*ep^2*mtt^8*s^4*t^9 + 327400*ep^3*mtt^8*s^4*t^9 + 165440*ep^4*mtt^8*s^4*t^9 - 180040*ep^5*mtt^8*s^4*t^9 - 149280*ep^6*mtt^8*s^4*t^9 - 15488*mtt^7*mWW*s^4*t^9 - 56616*ep*mtt^7*mWW*s^4*t^9 + 137922*ep^2*mtt^7*mWW*s^4*t^9 + 407690*ep^3*mtt^7*mWW*s^4*t^9 - 607314*ep^4*mtt^7*mWW*s^4*t^9 - 1916178*ep^5*mtt^7*mWW*s^4*t^9 - 1080224*ep^6*mtt^7*mWW*s^4*t^9 + 12528*mtt^6*mWW^2*s^4*t^9 - 134348*ep*mtt^6*mWW^2*s^4*t^9 - 1437642*ep^2*mtt^6*mWW^2*s^4*t^9 - 3125370*ep^3*mtt^6*mWW^2*s^4*t^9 - 544830*ep^4*mtt^6*mWW^2*s^4*t^9 + 3843286*ep^5*mtt^6*mWW^2*s^4*t^9 + 2546312*ep^6*mtt^6*mWW^2*s^4*t^9 + 86284*mtt^5*mWW^3*s^4*t^9 + 756638*ep*mtt^5*mWW^3*s^4*t^9 + 1981878*ep^2*mtt^5*mWW^3*s^4*t^9 + 267462*ep^3*mtt^5*mWW^3*s^4*t^9 - 6581826*ep^4*mtt^5*mWW^3*s^4*t^9 - 9951436*ep^5*mtt^5*mWW^3*s^4*t^9 - 4473432*ep^6*mtt^5*mWW^3*s^4*t^9 - 179392*mtt^4*mWW^4*s^4*t^9 - 1166506*ep*mtt^4*mWW^4*s^4*t^9 - 607766*ep^2*mtt^4*mWW^4*s^4*t^9 + 10004554*ep^3*mtt^4*mWW^4*s^4*t^9 + 27547662*ep^4*mtt^4*mWW^4*s^4*t^9 + 28273992*ep^5*mtt^4*mWW^4*s^4*t^9 + 10451904*ep^6*mtt^4*mWW^4*s^4*t^9 + 127512*mtt^3*mWW^5*s^4*t^9 + 750748*ep*mtt^3*mWW^5*s^4*t^9 - 783410*ep^2*mtt^3*mWW^5*s^4*t^9 - 13625634*ep^3*mtt^3*mWW^5*s^4*t^9 - 34773558*ep^4*mtt^3*mWW^5*s^4*t^9 - 36043066*ep^5*mtt^3*mWW^5*s^4*t^9 - 13594768*ep^6*mtt^3*mWW^5*s^4*t^9 - 31696*mtt^2*mWW^6*s^4*t^9 - 157048*ep*mtt^2*mWW^6*s^4*t^9 + 799274*ep^2*mtt^2*mWW^6*s^4*t^9 + 7110706*ep^3*mtt^2*mWW^6*s^4*t^9 + 18133598*ep^4*mtt^2*mWW^6*s^4*t^9 + 19673030*ep^5*mtt^2*mWW^6*s^4*t^9 + 7828040*ep^6*mtt^2*mWW^6*s^4*t^9 + 252*mtt*mWW^7*s^4*t^9 - 13810*ep*mtt*mWW^7*s^4*t^9 - 249670*ep^2*mtt*mWW^7*s^4*t^9 - 1418734*ep^3*mtt*mWW^7*s^4*t^9 - 3483734*ep^4*mtt*mWW^7*s^4*t^9 - 3876936*ep^5*mtt*mWW^7*s^4*t^9 - 1608440*ep^6*mtt*mWW^7*s^4*t^9 + 302*ep*mWW^8*s^4*t^9 + 7574*ep^2*mWW^8*s^4*t^9 + 51926*ep^3*mWW^8*s^4*t^9 + 144562*ep^4*mWW^8*s^4*t^9 + 177348*ep^5*mWW^8*s^4*t^9 + 79888*ep^6*mWW^8*s^4*t^9 - 19680*ep*mtt^7*s^5*t^9 - 142104*ep^2*mtt^7*s^5*t^9 - 290700*ep^3*mtt^7*s^5*t^9 - 100392*ep^4*mtt^7*s^5*t^9 + 234780*ep^5*mtt^7*s^5*t^9 + 166896*ep^6*mtt^7*s^5*t^9 + 10912*mtt^6*mWW*s^5*t^9 + 35272*ep*mtt^6*mWW*s^5*t^9 - 66114*ep^2*mtt^6*mWW*s^5*t^9 + 188454*ep^3*mtt^6*mWW*s^5*t^9 + 1907934*ep^4*mtt^6*mWW*s^5*t^9 + 3103678*ep^5*mtt^6*mWW*s^5*t^9 + 1474672*ep^6*mtt^6*mWW*s^5*t^9 - 14800*mtt^5*mWW^2*s^5*t^9 + 44934*ep*mtt^5*mWW^2*s^5*t^9 + 828045*ep^2*mtt^5*mWW^2*s^5*t^9 + 1643933*ep^3*mtt^5*mWW^2*s^5*t^9 - 772853*ep^4*mtt^5*mWW^2*s^5*t^9 - 3922759*ep^5*mtt^5*mWW^2*s^5*t^9 - 2272412*ep^6*mtt^5*mWW^2*s^5*t^9 - 28576*mtt^4*mWW^3*s^5*t^9 - 274044*ep*mtt^4*mWW^3*s^5*t^9 - 946171*ep^2*mtt^4*mWW^3*s^5*t^9 - 1374461*ep^3*mtt^4*mWW^3*s^5*t^9 - 389897*ep^4*mtt^4*mWW^3*s^5*t^9 + 985561*ep^5*mtt^4*mWW^3*s^5*t^9 + 746772*ep^6*mtt^4*mWW^3*s^5*t^9 + 65408*mtt^3*mWW^4*s^5*t^9 + 416952*ep*mtt^3*mWW^4*s^5*t^9 + 273338*ep^2*mtt^3*mWW^4*s^5*t^9 - 2824102*ep^3*mtt^3*mWW^4*s^5*t^9 - 7355834*ep^4*mtt^3*mWW^4*s^5*t^9 - 6919658*ep^5*mtt^3*mWW^4*s^5*t^9 - 2322968*ep^6*mtt^3*mWW^4*s^5*t^9 - 40448*mtt^2*mWW^5*s^5*t^9 - 246740*ep*mtt^2*mWW^5*s^5*t^9 + 195912*ep^2*mtt^2*mWW^5*s^5*t^9 + 4239472*ep^3*mtt^2*mWW^5*s^5*t^9 + 10967980*ep^4*mtt^2*mWW^5*s^5*t^9 + 11303904*ep^5*mtt^2*mWW^5*s^5*t^9 + 4181544*ep^6*mtt^2*mWW^5*s^5*t^9 + 7504*mtt*mWW^6*s^5*t^9 + 36546*ep*mtt*mWW^6*s^5*t^9 - 215935*ep^2*mtt*mWW^6*s^5*t^9 - 1855291*ep^3*mtt*mWW^6*s^5*t^9 - 4646553*ep^4*mtt*mWW^6*s^5*t^9 - 4900795*ep^5*mtt*mWW^6*s^5*t^9 - 1872764*ep^6*mtt*mWW^6*s^5*t^9 + 5224*ep*mWW^7*s^5*t^9 + 61509*ep^2*mWW^7*s^5*t^9 + 271159*ep^3*mWW^7*s^5*t^9 + 555503*ep^4*mWW^7*s^5*t^9 + 533081*ep^5*mWW^7*s^5*t^9 + 193172*ep^6*mWW^7*s^5*t^9 + 9664*ep*mtt^6*s^6*t^9 + 64424*ep^2*mtt^6*s^6*t^9 + 99788*ep^3*mtt^6*s^6*t^9 - 65224*ep^4*mtt^6*s^6*t^9 - 241052*ep^5*mtt^6*s^6*t^9 - 130800*ep^6*mtt^6*s^6*t^9 - 3968*mtt^5*mWW*s^6*t^9 - 13072*ep*mtt^5*mWW*s^6*t^9 + 1932*ep^2*mtt^5*mWW*s^6*t^9 - 246306*ep^3*mtt^5*mWW*s^6*t^9 - 1177768*ep^4*mtt^5*mWW*s^6*t^9 - 1670010*ep^5*mtt^5*mWW*s^6*t^9 - 749584*ep^6*mtt^5*mWW*s^6*t^9 + 8128*mtt^4*mWW^2*s^6*t^9 + 6472*ep*mtt^4*mWW^2*s^6*t^9 - 210236*ep^2*mtt^4*mWW^2*s^6*t^9 - 280686*ep^3*mtt^4*mWW^2*s^6*t^9 + 990760*ep^4*mtt^4*mWW^2*s^6*t^9 + 2188506*ep^5*mtt^4*mWW^2*s^6*t^9 + 1125592*ep^6*mtt^4*mWW^2*s^6*t^9 - 576*mtt^3*mWW^3*s^6*t^9 + 13920*ep*mtt^3*mWW^3*s^6*t^9 + 178460*ep^2*mtt^3*mWW^3*s^6*t^9 + 681476*ep^3*mtt^3*mWW^3*s^6*t^9 + 1169740*ep^4*mtt^3*mWW^3*s^6*t^9 + 920052*ep^5*mtt^3*mWW^3*s^6*t^9 + 256976*ep^6*mtt^3*mWW^3*s^6*t^9 - 7360*mtt^2*mWW^4*s^6*t^9 - 43704*ep*mtt^2*mWW^4*s^6*t^9 - 42364*ep^2*mtt^2*mWW^4*s^6*t^9 + 71072*ep^3*mtt^2*mWW^4*s^6*t^9 - 1436*ep^4*mtt^2*mWW^4*s^6*t^9 - 276976*ep^5*mtt^2*mWW^4*s^6*t^9 - 205456*ep^6*mtt^2*mWW^4*s^6*t^9 + 3776*mtt*mWW^5*s^6*t^9 + 24640*ep*mtt*mWW^5*s^6*t^9 - 11064*ep^2*mtt*mWW^5*s^6*t^9 - 399186*ep^3*mtt*mWW^5*s^6*t^9 - 1076884*ep^4*mtt*mWW^5*s^6*t^9 - 1131098*ep^5*mtt*mWW^5*s^6*t^9 - 420800*ep^6*mtt*mWW^5*s^6*t^9 + 1824*ep*mWW^6*s^6*t^9 + 19872*ep^2*mWW^6*s^6*t^9 + 80882*ep^3*mWW^6*s^6*t^9 + 154924*ep^4*mWW^6*s^6*t^9 + 140434*ep^5*mWW^6*s^6*t^9 + 48296*ep^6*mWW^6*s^6*t^9 - 2304*ep*mtt^5*s^7*t^9 - 13248*ep^2*mtt^5*s^7*t^9 - 6976*ep^3*mtt^5*s^7*t^9 + 59920*ep^4*mtt^5*s^7*t^9 + 105680*ep^5*mtt^5*s^7*t^9 + 49728*ep^6*mtt^5*s^7*t^9 + 576*mtt^4*mWW*s^7*t^9 + 2880*ep*mtt^4*mWW*s^7*t^9 + 7856*ep^2*mtt^4*mWW*s^7*t^9 + 60528*ep^3*mtt^4*mWW*s^7*t^9 + 206256*ep^4*mtt^4*mWW*s^7*t^9 + 265952*ep^5*mtt^4*mWW*s^7*t^9 + 114672*ep^6*mtt^4*mWW*s^7*t^9 - 1728*mtt^3*mWW^2*s^7*t^9 - 4768*ep*mtt^3*mWW^2*s^7*t^9 + 17664*ep^2*mtt^3*mWW^2*s^7*t^9 - 14368*ep^3*mtt^3*mWW^2*s^7*t^9 - 292704*ep^4*mtt^3*mWW^2*s^7*t^9 - 493024*ep^5*mtt^3*mWW^2*s^7*t^9 - 235392*ep^6*mtt^3*mWW^2*s^7*t^9 + 1728*mtt^2*mWW^3*s^7*t^9 + 10064*ep*mtt^2*mWW^3*s^7*t^9 - 7416*ep^2*mtt^2*mWW^3*s^7*t^9 - 143536*ep^3*mtt^2*mWW^3*s^7*t^9 - 346680*ep^4*mtt^2*mWW^3*s^7*t^9 - 342448*ep^5*mtt^2*mWW^3*s^7*t^9 - 123552*ep^6*mtt^2*mWW^3*s^7*t^9 - 576*mtt*mWW^4*s^7*t^9 - 4752*ep*mtt*mWW^4*s^7*t^9 + 2288*ep^2*mtt*mWW^4*s^7*t^9 + 117168*ep^3*mtt*mWW^4*s^7*t^9 + 357792*ep^4*mtt*mWW^4*s^7*t^9 + 407024*ep^5*mtt*mWW^4*s^7*t^9 + 159936*ep^6*mtt*mWW^4*s^7*t^9 - 288*ep*mWW^5*s^7*t^9 - 3816*ep^2*mWW^5*s^7*t^9 - 18640*ep^3*mWW^5*s^7*t^9 - 40520*ep^4*mWW^5*s^7*t^9 - 39952*ep^5*mWW^5*s^7*t^9 - 14544*ep^6*mWW^5*s^7*t^9 + 192*ep*mtt^4*s^8*t^9 + 800*ep^2*mtt^4*s^8*t^9 - 1808*ep^3*mtt^4*s^8*t^9 - 11176*ep^4*mtt^4*s^8*t^9 - 15384*ep^5*mtt^4*s^8*t^9 - 6624*ep^6*mtt^4*s^8*t^9 - 320*ep*mtt^3*mWW*s^8*t^9 - 1408*ep^2*mtt^3*mWW*s^8*t^9 + 2416*ep^3*mtt^3*mWW*s^8*t^9 + 17040*ep^4*mtt^3*mWW*s^8*t^9 + 23904*ep^5*mtt^3*mWW*s^8*t^9 + 10368*ep^6*mtt^3*mWW*s^8*t^9 + 64*ep*mtt^2*mWW^2*s^8*t^9 + 448*ep^2*mtt^2*mWW^2*s^8*t^9 + 848*ep^3*mtt^2*mWW^2*s^8*t^9 + 128*ep^4*mtt^2*mWW^2*s^8*t^9 - 912*ep^5*mtt^2*mWW^2*s^8*t^9 - 576*ep^6*mtt^2*mWW^2*s^8*t^9 + 64*ep*mtt*mWW^3*s^8*t^9 + 128*ep^2*mtt*mWW^3*s^8*t^9 - 1712*ep^3*mtt*mWW^3*s^8*t^9 - 6672*ep^4*mtt*mWW^3*s^8*t^9 - 8352*ep^5*mtt*mWW^3*s^8*t^9 - 3456*ep^6*mtt*mWW^3*s^8*t^9 + 32*ep^2*mWW^4*s^8*t^9 + 256*ep^3*mWW^4*s^8*t^9 + 680*ep^4*mWW^4*s^8*t^9 + 744*ep^5*mWW^4*s^8*t^9 + 288*ep^6*mWW^4*s^8*t^9 + 1120*ep*mtt^11*t^10 + 12704*ep^2*mtt^11*t^10 + 53880*ep^3*mtt^11*t^10 + 106432*ep^4*mtt^11*t^10 + 98600*ep^5*mtt^11*t^10 + 34464*ep^6*mtt^11*t^10 - 3824*ep*mtt^10*mWW*t^10 - 42974*ep^2*mtt^10*mWW*t^10 - 180570*ep^3*mtt^10*mWW*t^10 - 353666*ep^4*mtt^10*mWW*t^10 - 325166*ep^5*mtt^10*mWW*t^10 - 112920*ep^6*mtt^10*mWW*t^10 - 676*ep*mtt^9*mWW^2*t^10 - 9268*ep^2*mtt^9*mWW^2*t^10 - 46504*ep^3*mtt^9*mWW^2*t^10 - 105996*ep^4*mtt^9*mWW^2*t^10 - 110660*ep^5*mtt^9*mWW^2*t^10 - 42576*ep^6*mtt^9*mWW^2*t^10 + 21388*ep*mtt^8*mWW^3*t^10 + 244084*ep^2*mtt^8*mWW^3*t^10 + 1044332*ep^3*mtt^8*mWW^3*t^10 + 2087468*ep^4*mtt^8*mWW^3*t^10 + 1960296*ep^5*mtt^8*mWW^3*t^10 + 694752*ep^6*mtt^8*mWW^3*t^10 - 41108*ep*mtt^7*mWW^4*t^10 - 463940*ep^2*mtt^7*mWW^4*t^10 - 1965488*ep^3*mtt^7*mWW^4*t^10 - 3901196*ep^4*mtt^7*mWW^4*t^10 - 3648348*ep^5*mtt^7*mWW^4*t^10 - 1291440*ep^6*mtt^7*mWW^4*t^10 + 34940*ep*mtt^6*mWW^5*t^10 + 390296*ep^2*mtt^6*mWW^5*t^10 + 1641120*ep^3*mtt^6*mWW^5*t^10 + 3250008*ep^4*mtt^6*mWW^5*t^10 + 3048420*ep^5*mtt^6*mWW^5*t^10 + 1088016*ep^6*mtt^6*mWW^5*t^10 - 12716*ep*mtt^5*mWW^6*t^10 - 139676*ep^2*mtt^5*mWW^6*t^10 - 582600*ep^3*mtt^5*mWW^6*t^10 - 1162564*ep^4*mtt^5*mWW^6*t^10 - 1116124*ep^5*mtt^5*mWW^6*t^10 - 414000*ep^6*mtt^5*mWW^6*t^10 - 284*ep*mtt^4*mWW^7*t^10 - 4052*ep^2*mtt^4*mWW^7*t^10 - 16156*ep^3*mtt^4*mWW^7*t^10 - 15404*ep^4*mtt^4*mWW^7*t^10 + 15800*ep^5*mtt^4*mWW^7*t^10 + 22176*ep^6*mtt^4*mWW^7*t^10 + 1412*ep*mtt^3*mWW^8*t^10 + 15476*ep^2*mtt^3*mWW^8*t^10 + 62248*ep^3*mtt^3*mWW^8*t^10 + 113052*ep^4*mtt^3*mWW^8*t^10 + 91604*ep^5*mtt^3*mWW^8*t^10 + 25488*ep^6*mtt^3*mWW^8*t^10 - 252*ep*mtt^2*mWW^9*t^10 - 2650*ep^2*mtt^2*mWW^9*t^10 - 10262*ep^3*mtt^2*mWW^9*t^10 - 18134*ep^4*mtt^2*mWW^9*t^10 - 14422*ep^5*mtt^2*mWW^9*t^10 - 3960*ep^6*mtt^2*mWW^9*t^10 - 3424*ep*mtt^10*s*t^10 - 40696*ep^2*mtt^10*s*t^10 - 179628*ep^3*mtt^10*s*t^10 - 365152*ep^4*mtt^10*s*t^10 - 345148*ep^5*mtt^10*s*t^10 - 122352*ep^6*mtt^10*s*t^10 - 1120*mtt^9*mWW*s*t^10 + 3136*ep*mtt^9*mWW*s*t^10 + 131214*ep^2*mtt^9*mWW*s*t^10 + 698458*ep^3*mtt^9*mWW*s*t^10 + 1518538*ep^4*mtt^9*mWW*s*t^10 + 1480086*ep^5*mtt^9*mWW*s*t^10 + 533048*ep^6*mtt^9*mWW*s*t^10 + 2704*mtt^8*mWW^2*s*t^10 + 15386*ep*mtt^8*mWW^2*s*t^10 - 38957*ep^2*mtt^8*mWW^2*s*t^10 - 439091*ep^3*mtt^8*mWW^2*s*t^10 - 1092555*ep^4*mtt^8*mWW^2*s*t^10 - 1108971*ep^5*mtt^8*mWW^2*s*t^10 - 404156*ep^6*mtt^8*mWW^2*s*t^10 + 3380*mtt^7*mWW^3*s*t^10 - 8036*ep*mtt^7*mWW^3*s*t^10 - 393450*ep^2*mtt^7*mWW^3*s*t^10 - 2164496*ep^3*mtt^7*mWW^3*s*t^10 - 4841818*ep^4*mtt^7*mWW^3*s*t^10 - 4843612*ep^5*mtt^7*mWW^3*s*t^10 - 1783248*ep^6*mtt^7*mWW^3*s*t^10 - 18008*mtt^6*mWW^4*s*t^10 - 58868*ep*mtt^6*mWW^4*s*t^10 + 808698*ep^2*mtt^6*mWW^4*s*t^10 + 5516282*ep^3*mtt^6*mWW^4*s*t^10 + 12953846*ep^4*mtt^6*mWW^4*s*t^10 + 13159946*ep^5*mtt^6*mWW^4*s*t^10 + 4873544*ep^6*mtt^6*mWW^4*s*t^10 + 23100*mtt^5*mWW^5*s*t^10 + 88556*ep*mtt^5*mWW^5*s*t^10 - 832242*ep^2*mtt^5*mWW^5*s*t^10 - 5990396*ep^3*mtt^5*mWW^5*s*t^10 - 14162050*ep^4*mtt^5*mWW^5*s*t^10 - 14421480*ep^5*mtt^5*mWW^5*s*t^10 - 5360768*ep^6*mtt^5*mWW^5*s*t^10 - 11840*mtt^4*mWW^6*s*t^10 - 31712*ep*mtt^4*mWW^6*s*t^10 + 540988*ep^2*mtt^4*mWW^6*s*t^10 + 3416580*ep^3*mtt^4*mWW^6*s*t^10 + 7792964*ep^4*mtt^4*mWW^6*s*t^10 + 7858668*ep^5*mtt^4*mWW^6*s*t^10 + 2938992*ep^6*mtt^4*mWW^6*s*t^10 + 876*mtt^3*mWW^7*s*t^10 - 14252*ep*mtt^3*mWW^7*s*t^10 - 201606*ep^2*mtt^3*mWW^7*s*t^10 - 856656*ep^3*mtt^3*mWW^7*s*t^10 - 1720518*ep^4*mtt^3*mWW^7*s*t^10 - 1699460*ep^5*mtt^3*mWW^7*s*t^10 - 666544*ep^6*mtt^3*mWW^7*s*t^10 + 1160*mtt^2*mWW^8*s*t^10 + 9620*ep*mtt^2*mWW^8*s*t^10 + 11702*ep^2*mtt^2*mWW^8*s*t^10 - 82046*ep^3*mtt^2*mWW^8*s*t^10 - 249230*ep^4*mtt^2*mWW^8*s*t^10 - 222414*ep^5*mtt^2*mWW^8*s*t^10 - 49112*ep^6*mtt^2*mWW^8*s*t^10 - 252*mtt*mWW^9*s*t^10 - 28*ep*mtt*mWW^9*s*t^10 + 18324*ep^2*mtt*mWW^9*s*t^10 + 96386*ep^3*mtt*mWW^9*s*t^10 + 193176*ep^4*mtt*mWW^9*s*t^10 + 164018*ep^5*mtt*mWW^9*s*t^10 + 46536*ep^6*mtt*mWW^9*s*t^10 - 378*ep*mWW^10*s*t^10 - 3975*ep^2*mWW^10*s*t^10 - 15393*ep^3*mWW^10*s*t^10 - 27201*ep^4*mWW^10*s*t^10 - 21633*ep^5*mWW^10*s*t^10 - 5940*ep^6*mWW^10*s*t^10 - 160*ep*mtt^9*s^2*t^10 + 18336*ep^2*mtt^9*s^2*t^10 + 154760*ep^3*mtt^9*s^2*t^10 + 421128*ep^4*mtt^9*s^2*t^10 + 468800*ep^5*mtt^9*s^2*t^10 + 183936*ep^6*mtt^9*s^2*t^10 + 5696*mtt^8*mWW*s^2*t^10 + 31224*ep*mtt^8*mWW*s^2*t^10 - 95462*ep^2*mtt^8*mWW*s^2*t^10 - 986160*ep^3*mtt^8*mWW*s^2*t^10 - 2442798*ep^4*mtt^8*mWW*s^2*t^10 - 2491244*ep^5*mtt^8*mWW*s^2*t^10 - 913616*ep^6*mtt^8*mWW*s^2*t^10 - 14112*mtt^7*mWW^2*s^2*t^10 - 60452*ep*mtt^7*mWW^2*s^2*t^10 + 252384*ep^2*mtt^7*mWW^2*s^2*t^10 + 1830498*ep^3*mtt^7*mWW^2*s^2*t^10 + 3798004*ep^4*mtt^7*mWW^2*s^2*t^10 + 3353742*ep^5*mtt^7*mWW^2*s^2*t^10 + 1088376*ep^6*mtt^7*mWW^2*s^2*t^10 - 7000*mtt^6*mWW^3*s^2*t^10 - 101896*ep*mtt^6*mWW^3*s^2*t^10 - 332424*ep^2*mtt^6*mWW^3*s^2*t^10 + 380426*ep^3*mtt^6*mWW^3*s^2*t^10 + 3099164*ep^4*mtt^6*mWW^3*s^2*t^10 + 4442034*ep^5*mtt^6*mWW^3*s^2*t^10 + 1959816*ep^6*mtt^6*mWW^3*s^2*t^10 + 54648*mtt^5*mWW^4*s^2*t^10 + 381340*ep*mtt^5*mWW^4*s^2*t^10 - 13816*ep^2*mtt^5*mWW^4*s^2*t^10 - 5819050*ep^3*mtt^5*mWW^4*s^2*t^10 - 16786252*ep^4*mtt^5*mWW^4*s^2*t^10 - 18350102*ep^5*mtt^5*mWW^4*s^2*t^10 - 7048728*ep^6*mtt^5*mWW^4*s^2*t^10 - 65712*mtt^4*mWW^5*s^2*t^10 - 381880*ep*mtt^4*mWW^5*s^2*t^10 + 637868*ep^2*mtt^4*mWW^5*s^2*t^10 + 8673830*ep^3*mtt^4*mWW^5*s^2*t^10 + 22039280*ep^4*mtt^4*mWW^5*s^2*t^10 + 22795670*ep^5*mtt^4*mWW^5*s^2*t^10 + 8496344*ep^6*mtt^4*mWW^5*s^2*t^10 + 31312*mtt^3*mWW^6*s^2*t^10 + 132852*ep*mtt^3*mWW^6*s^2*t^10 - 792512*ep^2*mtt^3*mWW^6*s^2*t^10 - 5957554*ep^3*mtt^3*mWW^6*s^2*t^10 - 13788356*ep^4*mtt^3*mWW^6*s^2*t^10 - 13766958*ep^5*mtt^3*mWW^6*s^2*t^10 - 5068024*ep^6*mtt^3*mWW^6*s^2*t^10 - 4280*mtt^2*mWW^7*s^2*t^10 + 8744*ep*mtt^2*mWW^7*s^2*t^10 + 387624*ep^2*mtt^2*mWW^7*s^2*t^10 + 1914454*ep^3*mtt^2*mWW^7*s^2*t^10 + 3984100*ep^4*mtt^2*mWW^7*s^2*t^10 + 3846814*ep^5*mtt^2*mWW^7*s^2*t^10 + 1419704*ep^6*mtt^2*mWW^7*s^2*t^10 - 552*mtt*mWW^8*s^2*t^10 - 9036*ep*mtt*mWW^8*s^2*t^10 - 53576*ep^2*mtt*mWW^8*s^2*t^10 - 155918*ep^3*mtt*mWW^8*s^2*t^10 - 257772*ep^4*mtt*mWW^8*s^2*t^10 - 242570*ep^5*mtt*mWW^8*s^2*t^10 - 101096*ep^6*mtt*mWW^8*s^2*t^10 - 736*ep*mWW^9*s^2*t^10 - 8422*ep^2*mWW^9*s^2*t^10 - 35286*ep^3*mWW^9*s^2*t^10 - 66498*ep^4*mWW^9*s^2*t^10 - 56186*ep^5*mWW^9*s^2*t^10 - 16712*ep^6*mWW^9*s^2*t^10 + 13248*ep*mtt^8*s^3*t^10 + 82736*ep^2*mtt^8*s^3*t^10 + 92408*ep^3*mtt^8*s^3*t^10 - 206336*ep^4*mtt^8*s^3*t^10 - 457256*ep^5*mtt^8*s^3*t^10 - 228000*ep^6*mtt^8*s^3*t^10 - 11392*mtt^7*mWW*s^3*t^10 - 82656*ep*mtt^7*mWW*s^3*t^10 - 99810*ep^2*mtt^7*mWW*s^3*t^10 + 495104*ep^3*mtt^7*mWW*s^3*t^10 + 1590522*ep^4*mtt^7*mWW*s^3*t^10 + 1665456*ep^5*mtt^7*mWW*s^3*t^10 + 598584*ep^6*mtt^7*mWW*s^3*t^10 + 28880*mtt^6*mWW^2*s^3*t^10 + 113378*ep*mtt^6*mWW^2*s^3*t^10 - 412745*ep^2*mtt^6*mWW^2*s^3*t^10 - 2442203*ep^3*mtt^6*mWW^2*s^3*t^10 - 3887891*ep^4*mtt^6*mWW^2*s^3*t^10 - 2363767*ep^5*mtt^6*mWW^2*s^3*t^10 - 421700*ep^6*mtt^6*mWW^2*s^3*t^10 - 2252*mtt^5*mWW^3*s^3*t^10 + 126568*ep*mtt^5*mWW^3*s^3*t^10 + 1022228*ep^2*mtt^5*mWW^3*s^3*t^10 + 2244168*ep^3*mtt^5*mWW^3*s^3*t^10 + 980984*ep^4*mtt^5*mWW^3*s^3*t^10 - 1636448*ep^5*mtt^5*mWW^3*s^3*t^10 - 1271712*ep^6*mtt^5*mWW^3*s^3*t^10 - 55616*mtt^4*mWW^4*s^3*t^10 - 439522*ep*mtt^4*mWW^4*s^3*t^10 - 691107*ep^2*mtt^4*mWW^4*s^3*t^10 + 2445331*ep^3*mtt^4*mWW^4*s^3*t^10 + 9450599*ep^4*mtt^4*mWW^4*s^3*t^10 + 11068783*ep^5*mtt^4*mWW^4*s^3*t^10 + 4384012*ep^6*mtt^4*mWW^4*s^3*t^10 + 62440*mtt^3*mWW^5*s^3*t^10 + 384464*ep*mtt^3*mWW^5*s^3*t^10 - 202334*ep^2*mtt^3*mWW^5*s^3*t^10 - 5882480*ep^3*mtt^3*mWW^5*s^3*t^10 - 15205986*ep^4*mtt^3*mWW^5*s^3*t^10 - 15515072*ep^5*mtt^3*mWW^5*s^3*t^10 - 5679112*ep^6*mtt^3*mWW^5*s^3*t^10 - 25072*mtt^2*mWW^6*s^3*t^10 - 117330*ep*mtt^2*mWW^6*s^3*t^10 + 505621*ep^2*mtt^2*mWW^6*s^3*t^10 + 4183523*ep^3*mtt^2*mWW^6*s^3*t^10 + 9746407*ep^4*mtt^2*mWW^6*s^3*t^10 + 9646415*ep^5*mtt^2*mWW^6*s^3*t^10 + 3494388*ep^6*mtt^2*mWW^6*s^3*t^10 + 3012*mtt*mWW^7*s^3*t^10 - 1144*ep*mtt*mWW^7*s^3*t^10 - 237700*ep^2*mtt*mWW^7*s^3*t^10 - 1273544*ep^3*mtt*mWW^7*s^3*t^10 - 2737792*ep^4*mtt*mWW^7*s^3*t^10 - 2658048*ep^5*mtt*mWW^7*s^3*t^10 - 964816*ep^6*mtt*mWW^7*s^3*t^10 + 2994*ep*mWW^8*s^3*t^10 + 33111*ep^2*mWW^8*s^3*t^10 + 137693*ep^3*mWW^8*s^3*t^10 + 269493*ep^4*mWW^8*s^3*t^10 + 249937*ep^5*mWW^8*s^3*t^10 + 88356*ep^6*mWW^8*s^3*t^10 - 22112*ep*mtt^7*s^4*t^10 - 145024*ep^2*mtt^7*s^4*t^10 - 210472*ep^3*mtt^7*s^4*t^10 + 191984*ep^4*mtt^7*s^4*t^10 + 592984*ep^5*mtt^7*s^4*t^10 + 313440*ep^6*mtt^7*s^4*t^10 + 11200*mtt^6*mWW*s^4*t^10 + 87880*ep*mtt^6*mWW*s^4*t^10 + 209748*ep^2*mtt^6*mWW*s^4*t^10 + 141074*ep^3*mtt^6*mWW*s^4*t^10 - 77948*ep^4*mtt^6*mWW*s^4*t^10 - 85482*ep^5*mtt^6*mWW*s^4*t^10 + 472*ep^6*mtt^6*mWW*s^4*t^10 - 29312*mtt^5*mWW^2*s^4*t^10 - 118588*ep*mtt^5*mWW^2*s^4*t^10 + 270802*ep^2*mtt^5*mWW^2*s^4*t^10 + 1414308*ep^3*mtt^5*mWW^2*s^4*t^10 + 1186050*ep^4*mtt^5*mWW^2*s^4*t^10 - 602004*ep^5*mtt^5*mWW^2*s^4*t^10 - 733536*ep^6*mtt^5*mWW^2*s^4*t^10 + 15088*mtt^4*mWW^3*s^4*t^10 - 6864*ep*mtt^4*mWW^3*s^4*t^10 - 708554*ep^2*mtt^4*mWW^3*s^4*t^10 - 2353118*ep^3*mtt^4*mWW^3*s^4*t^10 - 2585146*ep^4*mtt^4*mWW^3*s^4*t^10 - 618286*ep^5*mtt^4*mWW^3*s^4*t^10 + 307976*ep^6*mtt^4*mWW^3*s^4*t^10 + 18608*mtt^3*mWW^4*s^4*t^10 + 162432*ep*mtt^3*mWW^4*s^4*t^10 + 452660*ep^2*mtt^3*mWW^4*s^4*t^10 + 308928*ep^3*mtt^3*mWW^4*s^4*t^10 - 623980*ep^4*mtt^3*mWW^4*s^4*t^10 - 1112424*ep^5*mtt^3*mWW^4*s^4*t^10 - 491520*ep^6*mtt^3*mWW^4*s^4*t^10 - 21232*mtt^2*mWW^5*s^4*t^10 - 133088*ep*mtt^2*mWW^5*s^4*t^10 + 128*ep^2*mtt^2*mWW^5*s^4*t^10 + 1534006*ep^3*mtt^2*mWW^5*s^4*t^10 + 3944560*ep^4*mtt^2*mWW^5*s^4*t^10 + 3882770*ep^5*mtt^2*mWW^5*s^4*t^10 + 1357064*ep^6*mtt^2*mWW^5*s^4*t^10 + 5648*mtt*mWW^6*s^4*t^10 + 26076*ep*mtt*mWW^6*s^4*t^10 - 126566*ep^2*mtt*mWW^6*s^4*t^10 - 1027356*ep^3*mtt*mWW^6*s^4*t^10 - 2407654*ep^4*mtt*mWW^6*s^4*t^10 - 2397244*ep^5*mtt*mWW^6*s^4*t^10 - 871680*ep^6*mtt*mWW^6*s^4*t^10 + 4264*ep*mWW^7*s^4*t^10 + 46806*ep^2*mWW^7*s^4*t^10 + 192630*ep^3*mWW^7*s^4*t^10 + 372134*ep^4*mWW^7*s^4*t^10 + 339686*ep^5*mWW^7*s^4*t^10 + 117784*ep^6*mWW^7*s^4*t^10 + 16288*ep*mtt^6*s^5*t^10 + 98952*ep^2*mtt^6*s^5*t^10 + 92308*ep^3*mtt^6*s^5*t^10 - 307008*ep^4*mtt^6*s^5*t^10 - 616796*ep^5*mtt^6*s^5*t^10 - 300144*ep^6*mtt^6*s^5*t^10 - 5408*mtt^5*mWW*s^5*t^10 - 46704*ep*mtt^5*mWW*s^5*t^10 - 142076*ep^2*mtt^5*mWW*s^5*t^10 - 222026*ep^3*mtt^5*mWW*s^5*t^10 - 247012*ep^4*mtt^5*mWW*s^5*t^10 - 214246*ep^5*mtt^5*mWW*s^5*t^10 - 88480*ep^6*mtt^5*mWW*s^5*t^10 + 14912*mtt^4*mWW^2*s^5*t^10 + 66280*ep*mtt^4*mWW^2*s^5*t^10 - 59608*ep^2*mtt^4*mWW^2*s^5*t^10 - 336368*ep^3*mtt^4*mWW^2*s^5*t^10 + 228060*ep^4*mtt^4*mWW^2*s^5*t^10 + 1120692*ep^5*mtt^4*mWW^2*s^5*t^10 + 667240*ep^6*mtt^4*mWW^2*s^5*t^10 - 12288*mtt^3*mWW^3*s^5*t^10 - 48384*ep*mtt^3*mWW^3*s^5*t^10 + 177952*ep^2*mtt^3*mWW^3*s^5*t^10 + 1059168*ep^3*mtt^3*mWW^3*s^5*t^10 + 1730752*ep^4*mtt^3*mWW^3*s^5*t^10 + 1118040*ep^5*mtt^3*mWW^3*s^5*t^10 + 229528*ep^6*mtt^3*mWW^3*s^5*t^10 + 1472*mtt^2*mWW^4*s^5*t^10 + 3480*ep*mtt^2*mWW^4*s^5*t^10 - 100008*ep^2*mtt^2*mWW^4*s^5*t^10 - 671984*ep^3*mtt^2*mWW^4*s^5*t^10 - 1624376*ep^4*mtt^2*mWW^4*s^5*t^10 - 1702960*ep^5*mtt^2*mWW^4*s^5*t^10 - 651432*ep^6*mtt^2*mWW^4*s^5*t^10 + 1312*mtt*mWW^5*s^5*t^10 + 8896*ep*mtt*mWW^5*s^5*t^10 + 23820*ep^2*mtt*mWW^5*s^5*t^10 + 73466*ep^3*mtt*mWW^5*s^5*t^10 + 190548*ep^4*mtt*mWW^5*s^5*t^10 + 231022*ep^5*mtt*mWW^5*s^5*t^10 + 97704*ep^6*mtt*mWW^5*s^5*t^10 + 400*ep*mWW^6*s^5*t^10 + 2888*ep^2*mWW^6*s^5*t^10 + 5692*ep^3*mWW^6*s^5*t^10 + 1388*ep^4*mWW^6*s^5*t^10 - 5384*ep^5*mWW^6*s^5*t^10 - 3568*ep^6*mWW^6*s^5*t^10 - 5728*ep*mtt^5*s^6*t^10 - 30208*ep^2*mtt^5*s^6*t^10 + 3976*ep^3*mtt^5*s^6*t^10 + 203656*ep^4*mtt^5*s^6*t^10 + 320352*ep^5*mtt^5*s^6*t^10 + 145152*ep^6*mtt^5*s^6*t^10 + 1024*mtt^4*mWW*s^6*t^10 + 12224*ep*mtt^4*mWW*s^6*t^10 + 44992*ep^2*mtt^4*mWW*s^6*t^10 + 44456*ep^3*mtt^4*mWW*s^6*t^10 - 55796*ep^4*mtt^4*mWW*s^6*t^10 - 125020*ep^5*mtt^4*mWW*s^6*t^10 - 58560*ep^6*mtt^4*mWW*s^6*t^10 - 3072*mtt^3*mWW^2*s^6*t^10 - 15584*ep*mtt^3*mWW^2*s^6*t^10 - 4400*ep^2*mtt^3*mWW^2*s^6*t^10 + 15968*ep^3*mtt^3*mWW^2*s^6*t^10 - 126184*ep^4*mtt^3*mWW^2*s^6*t^10 - 285384*ep^5*mtt^3*mWW^2*s^6*t^10 - 151344*ep^6*mtt^3*mWW^2*s^6*t^10 + 3072*mtt^2*mWW^3*s^6*t^10 + 16944*ep*mtt^2*mWW^3*s^6*t^10 - 10904*ep^2*mtt^2*mWW^3*s^6*t^10 - 208512*ep^3*mtt^2*mWW^3*s^6*t^10 - 459336*ep^4*mtt^2*mWW^3*s^6*t^10 - 406208*ep^5*mtt^2*mWW^3*s^6*t^10 - 130608*ep^6*mtt^2*mWW^3*s^6*t^10 - 1024*mtt*mWW^4*s^6*t^10 - 7152*ep*mtt*mWW^4*s^6*t^10 + 7488*ep^2*mtt*mWW^4*s^6*t^10 + 170280*ep^3*mtt*mWW^4*s^6*t^10 + 480368*ep^4*mtt*mWW^4*s^6*t^10 + 525928*ep^5*mtt*mWW^4*s^6*t^10 + 202224*ep^6*mtt*mWW^4*s^6*t^10 - 512*ep*mWW^5*s^6*t^10 - 6136*ep^2*mWW^5*s^6*t^10 - 27448*ep^3*mWW^5*s^6*t^10 - 56404*ep^4*mWW^5*s^6*t^10 - 53732*ep^5*mWW^5*s^6*t^10 - 19152*ep^6*mWW^5*s^6*t^10 + 768*ep*mtt^4*s^7*t^10 + 3200*ep^2*mtt^4*s^7*t^10 - 7232*ep^3*mtt^4*s^7*t^10 - 44704*ep^4*mtt^4*s^7*t^10 - 61536*ep^5*mtt^4*s^7*t^10 - 26496*ep^6*mtt^4*s^7*t^10 - 1280*ep*mtt^3*mWW*s^7*t^10 - 5632*ep^2*mtt^3*mWW*s^7*t^10 + 9664*ep^3*mtt^3*mWW*s^7*t^10 + 68160*ep^4*mtt^3*mWW*s^7*t^10 + 95616*ep^5*mtt^3*mWW*s^7*t^10 + 41472*ep^6*mtt^3*mWW*s^7*t^10 + 256*ep*mtt^2*mWW^2*s^7*t^10 + 1792*ep^2*mtt^2*mWW^2*s^7*t^10 + 3392*ep^3*mtt^2*mWW^2*s^7*t^10 + 512*ep^4*mtt^2*mWW^2*s^7*t^10 - 3648*ep^5*mtt^2*mWW^2*s^7*t^10 - 2304*ep^6*mtt^2*mWW^2*s^7*t^10 + 256*ep*mtt*mWW^3*s^7*t^10 + 512*ep^2*mtt*mWW^3*s^7*t^10 - 6848*ep^3*mtt*mWW^3*s^7*t^10 - 26688*ep^4*mtt*mWW^3*s^7*t^10 - 33408*ep^5*mtt*mWW^3*s^7*t^10 - 13824*ep^6*mtt*mWW^3*s^7*t^10 + 128*ep^2*mWW^4*s^7*t^10 + 1024*ep^3*mWW^4*s^7*t^10 + 2720*ep^4*mWW^4*s^7*t^10 + 2976*ep^5*mWW^4*s^7*t^10 + 1152*ep^6*mWW^4*s^7*t^10 - 880*ep*mtt^10*t^11 - 9736*ep^2*mtt^10*t^11 - 40320*ep^3*mtt^10*t^11 - 78088*ep^4*mtt^10*t^11 - 71200*ep^5*mtt^10*t^11 - 24576*ep^6*mtt^10*t^11 + 4272*ep*mtt^9*mWW*t^11 + 47070*ep^2*mtt^9*mWW*t^11 + 194182*ep^3*mtt^9*mWW*t^11 + 374946*ep^4*mtt^9*mWW*t^11 + 341106*ep^5*mtt^9*mWW*t^11 + 117544*ep^6*mtt^9*mWW*t^11 - 7072*ep*mtt^8*mWW^2*t^11 - 77250*ep^2*mtt^8*mWW^2*t^11 - 316078*ep^3*mtt^8*mWW^2*t^11 - 606382*ep^4*mtt^8*mWW^2*t^11 - 548970*ep^5*mtt^8*mWW^2*t^11 - 188488*ep^6*mtt^8*mWW^2*t^11 + 2000*ep*mtt^7*mWW^3*t^11 + 20246*ep^2*mtt^7*mWW^3*t^11 + 76566*ep^3*mtt^7*mWW^3*t^11 + 137354*ep^4*mtt^7*mWW^3*t^11 + 117794*ep^5*mtt^7*mWW^3*t^11 + 38760*ep^6*mtt^7*mWW^3*t^11 + 8160*ep*mtt^6*mWW^4*t^11 + 91590*ep^2*mtt^6*mWW^4*t^11 + 384370*ep^3*mtt^6*mWW^4*t^11 + 752010*ep^4*mtt^6*mWW^4*t^11 + 690870*ep^5*mtt^6*mWW^4*t^11 + 239800*ep^6*mtt^6*mWW^4*t^11 - 11440*ep*mtt^5*mWW^5*t^11 - 126054*ep^2*mtt^5*mWW^5*t^11 - 520030*ep^3*mtt^5*mWW^5*t^11 - 1004122*ep^4*mtt^5*mWW^5*t^11 - 913530*ep^5*mtt^5*mWW^5*t^11 - 314824*ep^6*mtt^5*mWW^5*t^11 + 6368*ep*mtt^4*mWW^6*t^11 + 69050*ep^2*mtt^4*mWW^6*t^11 + 280518*ep^3*mtt^4*mWW^6*t^11 + 535094*ep^4*mtt^4*mWW^6*t^11 + 482354*ep^5*mtt^4*mWW^6*t^11 + 165096*ep^6*mtt^4*mWW^6*t^11 - 1488*ep*mtt^3*mWW^7*t^11 - 15630*ep^2*mtt^3*mWW^7*t^11 - 61502*ep^3*mtt^3*mWW^7*t^11 - 114258*ep^4*mtt^3*mWW^7*t^11 - 100890*ep^5*mtt^3*mWW^7*t^11 - 33992*ep^6*mtt^3*mWW^7*t^11 + 80*ep*mtt^2*mWW^8*t^11 + 714*ep^2*mtt^2*mWW^8*t^11 + 2294*ep^3*mtt^2*mWW^8*t^11 + 3446*ep^4*mtt^2*mWW^8*t^11 + 2466*ep^5*mtt^2*mWW^8*t^11 + 680*ep^6*mtt^2*mWW^8*t^11 + 2096*ep*mtt^9*s*t^11 + 24192*ep^2*mtt^9*s*t^11 + 104052*ep^3*mtt^9*s*t^11 + 207272*ep^4*mtt^9*s*t^11 + 192852*ep^5*mtt^9*s*t^11 + 67536*ep^6*mtt^9*s*t^11 + 880*mtt^8*mWW*s*t^11 - 3200*ep*mtt^8*mWW*s*t^11 - 107050*ep^2*mtt^8*mWW*s*t^11 - 548562*ep^3*mtt^8*mWW*s*t^11 - 1166630*ep^4*mtt^8*mWW*s*t^11 - 1120198*ep^5*mtt^8*mWW*s*t^11 - 399160*ep^6*mtt^8*mWW*s*t^11 - 3392*mtt^7*mWW^2*s*t^11 - 7214*ep*mtt^7*mWW^2*s*t^11 + 184039*ep^2*mtt^7*mWW^2*s*t^11 + 1120239*ep^3*mtt^7*mWW^2*s*t^11 + 2500249*ep^4*mtt^7*mWW^2*s*t^11 + 2449435*ep^5*mtt^7*mWW^2*s*t^11 + 881564*ep^6*mtt^7*mWW^2*s*t^11 + 3680*mtt^6*mWW^3*s*t^11 + 11788*ep*mtt^6*mWW^3*s*t^11 - 144469*ep^2*mtt^6*mWW^3*s*t^11 - 942643*ep^3*mtt^6*mWW^3*s*t^11 - 2117723*ep^4*mtt^6*mWW^3*s*t^11 - 2069485*ep^5*mtt^6*mWW^3*s*t^11 - 741828*ep^6*mtt^6*mWW^3*s*t^11 + 1680*mtt^5*mWW^4*s*t^11 + 14430*ep*mtt^5*mWW^4*s*t^11 + 13999*ep^2*mtt^5*mWW^4*s*t^11 - 177781*ep^3*mtt^5*mWW^4*s*t^11 - 597279*ep^4*mtt^5*mWW^4*s*t^11 - 690509*ep^5*mtt^5*mWW^4*s*t^11 - 272260*ep^6*mtt^5*mWW^4*s*t^11 - 6480*mtt^4*mWW^5*s*t^11 - 36576*ep*mtt^4*mWW^5*s*t^11 + 100983*ep^2*mtt^4*mWW^5*s*t^11 + 1108973*ep^3*mtt^4*mWW^5*s*t^11 + 2791353*ep^4*mtt^4*mWW^5*s*t^11 + 2879103*ep^5*mtt^4*mWW^5*s*t^11 + 1065644*ep^6*mtt^4*mWW^5*s*t^11 + 4960*mtt^3*mWW^6*s*t^11 + 21870*ep*mtt^3*mWW^6*s*t^11 - 133235*ep^2*mtt^3*mWW^6*s*t^11 - 1034483*ep^3*mtt^3*mWW^6*s*t^11 - 2426445*ep^4*mtt^3*mWW^6*s*t^11 - 2420327*ep^5*mtt^3*mWW^6*s*t^11 - 878220*ep^6*mtt^3*mWW^6*s*t^11 - 1408*mtt^2*mWW^7*s*t^11 - 1636*ep*mtt^2*mWW^7*s*t^11 + 82521*ep^2*mtt^2*mWW^7*s*t^11 + 455911*ep^3*mtt^2*mWW^7*s*t^11 + 968471*ep^4*mtt^2*mWW^7*s*t^11 + 918465*ep^5*mtt^2*mWW^7*s*t^11 + 323156*ep^6*mtt^2*mWW^7*s*t^11 + 80*mtt*mWW^8*s*t^11 - 1678*ep*mtt*mWW^8*s*t^11 - 22051*ep^2*mtt*mWW^8*s*t^11 - 89147*ep^3*mtt*mWW^8*s*t^11 - 164437*ep^4*mtt*mWW^8*s*t^11 - 143035*ep^5*mtt*mWW^8*s*t^11 - 47452*ep^6*mtt*mWW^8*s*t^11 + 120*ep*mWW^9*s*t^11 + 1071*ep^2*mWW^9*s*t^11 + 3441*ep^3*mWW^9*s*t^11 + 5169*ep^4*mWW^9*s*t^11 + 3699*ep^5*mWW^9*s*t^11 + 1020*ep^6*mWW^9*s*t^11 + 1616*ep*mtt^8*s^2*t^11 + 2256*ep^2*mtt^8*s^2*t^11 - 51596*ep^3*mtt^8*s^2*t^11 - 192848*ep^4*mtt^8*s^2*t^11 - 240020*ep^5*mtt^8*s^2*t^11 - 99408*ep^6*mtt^8*s^2*t^11 - 3584*mtt^7*mWW*s^2*t^11 - 26048*ep*mtt^7*mWW*s^2*t^11 + 10206*ep^2*mtt^7*mWW*s^2*t^11 + 496512*ep^3*mtt^7*mWW*s^2*t^11 + 1424990*ep^4*mtt^7*mWW*s^2*t^11 + 1555916*ep^5*mtt^7*mWW*s^2*t^11 + 594768*ep^6*mtt^7*mWW*s^2*t^11 + 13024*mtt^6*mWW^2*s^2*t^11 + 74972*ep*mtt^6*mWW^2*s^2*t^11 - 109920*ep^2*mtt^6*mWW^2*s^2*t^11 - 1540294*ep^3*mtt^6*mWW^2*s^2*t^11 - 3803860*ep^4*mtt^6*mWW^2*s^2*t^11 - 3804018*ep^5*mtt^6*mWW^2*s^2*t^11 - 1368584*ep^6*mtt^6*mWW^2*s^2*t^11 - 14976*mtt^5*mWW^3*s^2*t^11 - 63948*ep*mtt^5*mWW^3*s^2*t^11 + 284690*ep^2*mtt^5*mWW^3*s^2*t^11 + 2082744*ep^3*mtt^5*mWW^3*s^2*t^11 + 4450570*ep^4*mtt^5*mWW^3*s^2*t^11 + 4077904*ep^5*mtt^5*mWW^3*s^2*t^11 + 1376416*ep^6*mtt^5*mWW^3*s^2*t^11 + 1344*mtt^4*mWW^4*s^2*t^11 - 27976*ep*mtt^4*mWW^4*s^2*t^11 - 305820*ep^2*mtt^4*mWW^4*s^2*t^11 - 984158*ep^3*mtt^4*mWW^4*s^2*t^11 - 1383832*ep^4*mtt^4*mWW^4*s^2*t^11 - 872166*ep^5*mtt^4*mWW^4*s^2*t^11 - 195992*ep^6*mtt^4*mWW^4*s^2*t^11 + 9344*mtt^3*mWW^5*s^2*t^11 + 73128*ep*mtt^3*mWW^5*s^2*t^11 + 91234*ep^2*mtt^3*mWW^5*s^2*t^11 - 573472*ep^3*mtt^3*mWW^5*s^2*t^11 - 1968334*ep^4*mtt^3*mWW^5*s^2*t^11 - 2225956*ep^5*mtt^3*mWW^5*s^2*t^11 - 858544*ep^6*mtt^3*mWW^5*s^2*t^11 - 6432*mtt^2*mWW^6*s^2*t^11 - 34868*ep*mtt^2*mWW^6*s^2*t^11 + 85624*ep^2*mtt^2*mWW^6*s^2*t^11 + 920270*ep^3*mtt^2*mWW^6*s^2*t^11 + 2235148*ep^4*mtt^2*mWW^6*s^2*t^11 + 2238418*ep^5*mtt^2*mWW^6*s^2*t^11 + 809480*ep^6*mtt^2*mWW^6*s^2*t^11 + 1280*mtt*mWW^7*s^2*t^11 + 1572*ep*mtt*mWW^7*s^2*t^11 - 75090*ep^2*mtt*mWW^7*s^2*t^11 - 418264*ep^3*mtt*mWW^7*s^2*t^11 - 891802*ep^4*mtt*mWW^7*s^2*t^11 - 846968*ep^5*mtt*mWW^7*s^2*t^11 - 298048*ep^6*mtt*mWW^7*s^2*t^11 + 1552*ep*mWW^8*s^2*t^11 + 16820*ep^2*mWW^8*s^2*t^11 + 68258*ep^3*mWW^8*s^2*t^11 + 129968*ep^4*mWW^8*s^2*t^11 + 116890*ep^5*mWW^8*s^2*t^11 + 39912*ep^6*mWW^8*s^2*t^11 - 9776*ep*mtt^7*s^3*t^11 - 59360*ep^2*mtt^7*s^3*t^11 - 55476*ep^3*mtt^7*s^3*t^11 + 182848*ep^4*mtt^7*s^3*t^11 + 367252*ep^5*mtt^7*s^3*t^11 + 178512*ep^6*mtt^7*s^3*t^11 + 5424*mtt^6*mWW*s^3*t^11 + 56640*ep*mtt^6*mWW*s^3*t^11 + 157402*ep^2*mtt^6*mWW*s^3*t^11 - 101874*ep^3*mtt^6*mWW*s^3*t^11 - 996238*ep^4*mtt^6*mWW*s^3*t^11 - 1361866*ep^5*mtt^6*mWW*s^3*t^11 - 573688*ep^6*mtt^6*mWW*s^3*t^11 - 18464*mtt^5*mWW^2*s^3*t^11 - 119054*ep*mtt^5*mWW^2*s^3*t^11 - 55781*ep^2*mtt^5*mWW^2*s^3*t^11 + 1024667*ep^3*mtt^5*mWW^2*s^3*t^11 + 2708597*ep^4*mtt^5*mWW^2*s^3*t^11 + 2636847*ep^5*mtt^5*mWW^2*s^3*t^11 + 908108*ep^6*mtt^5*mWW^2*s^3*t^11 + 21424*mtt^4*mWW^3*s^3*t^11 + 103248*ep*mtt^4*mWW^3*s^3*t^11 - 213663*ep^2*mtt^4*mWW^3*s^3*t^11 - 1922877*ep^3*mtt^4*mWW^3*s^3*t^11 - 3929365*ep^4*mtt^4*mWW^3*s^3*t^11 - 3341411*ep^5*mtt^4*mWW^3*s^3*t^11 - 1039436*ep^6*mtt^4*mWW^3*s^3*t^11 - 7728*mtt^3*mWW^4*s^3*t^11 - 16340*ep*mtt^3*mWW^4*s^3*t^11 + 279754*ep^2*mtt^3*mWW^4*s^3*t^11 + 1422714*ep^3*mtt^3*mWW^4*s^3*t^11 + 2665062*ep^4*mtt^3*mWW^4*s^3*t^11 + 2232386*ep^5*mtt^3*mWW^4*s^3*t^11 + 701672*ep^6*mtt^3*mWW^4*s^3*t^11 - 2080*mtt^2*mWW^5*s^3*t^11 - 24232*ep*mtt^2*mWW^5*s^3*t^11 - 113944*ep^2*mtt^2*mWW^5*s^3*t^11 - 284444*ep^3*mtt^2*mWW^5*s^3*t^11 - 401204*ep^4*mtt^2*mWW^5*s^3*t^11 - 301464*ep^5*mtt^2*mWW^5*s^3*t^11 - 92912*ep^6*mtt^2*mWW^5*s^3*t^11 + 1424*mtt*mWW^6*s^3*t^11 + 8354*ep*mtt*mWW^6*s^3*t^11 - 6709*ep^2*mtt*mWW^6*s^3*t^11 - 131505*ep^3*mtt*mWW^6*s^3*t^11 - 320811*ep^4*mtt*mWW^6*s^3*t^11 - 312389*ep^5*mtt*mWW^6*s^3*t^11 - 109444*ep^6*mtt*mWW^6*s^3*t^11 + 1160*ep*mWW^7*s^3*t^11 + 12301*ep^2*mWW^7*s^3*t^11 + 48795*ep^3*mWW^7*s^3*t^11 + 91111*ep^4*mWW^7*s^3*t^11 + 80645*ep^5*mWW^7*s^3*t^11 + 27188*ep^6*mWW^7*s^3*t^11 + 11872*ep*mtt^6*s^4*t^11 + 68664*ep^2*mtt^6*s^4*t^11 + 40284*ep^3*mtt^6*s^4*t^11 - 292856*ep^4*mtt^6*s^4*t^11 - 522156*ep^5*mtt^6*s^4*t^11 - 245808*ep^6*mtt^6*s^4*t^11 - 3616*mtt^5*mWW*s^4*t^11 - 45616*ep*mtt^5*mWW*s^4*t^11 - 161020*ep^2*mtt^5*mWW*s^4*t^11 - 47954*ep^3*mtt^5*mWW*s^4*t^11 + 611536*ep^4*mtt^5*mWW*s^4*t^11 + 974670*ep^5*mtt^5*mWW*s^4*t^11 + 434200*ep^6*mtt^5*mWW*s^4*t^11 + 11520*mtt^4*mWW^2*s^4*t^11 + 77504*ep*mtt^4*mWW^2*s^4*t^11 + 88080*ep^2*mtt^4*mWW^2*s^4*t^11 - 343870*ep^3*mtt^4*mWW^2*s^4*t^11 - 998596*ep^4*mtt^4*mWW^2*s^4*t^11 - 929934*ep^5*mtt^4*mWW^2*s^4*t^11 - 297304*ep^6*mtt^4*mWW^2*s^4*t^11 - 12864*mtt^3*mWW^3*s^4*t^11 - 68624*ep*mtt^3*mWW^3*s^4*t^11 + 56960*ep^2*mtt^3*mWW^3*s^4*t^11 + 866588*ep^3*mtt^3*mWW^3*s^4*t^11 + 1816248*ep^4*mtt^3*mWW^3*s^4*t^11 + 1524636*ep^5*mtt^3*mWW^3*s^4*t^11 + 462256*ep^6*mtt^3*mWW^3*s^4*t^11 + 5632*mtt^2*mWW^4*s^4*t^11 + 27120*ep*mtt^2*mWW^4*s^4*t^11 - 85840*ep^2*mtt^2*mWW^4*s^4*t^11 - 748048*ep^3*mtt^2*mWW^4*s^4*t^11 - 1692968*ep^4*mtt^2*mWW^4*s^4*t^11 - 1617272*ep^5*mtt^2*mWW^4*s^4*t^11 - 565024*ep^6*mtt^2*mWW^4*s^4*t^11 - 672*mtt*mWW^5*s^4*t^11 - 1536*ep*mtt*mWW^5*s^4*t^11 + 41596*ep^2*mtt*mWW^5*s^4*t^11 + 269878*ep^3*mtt*mWW^5*s^4*t^11 + 631032*ep^4*mtt*mWW^5*s^4*t^11 + 639958*ep^5*mtt*mWW^5*s^4*t^11 + 236344*ep^6*mtt*mWW^5*s^4*t^11 - 720*ep*mWW^6*s^4*t^11 - 8440*ep^2*mWW^6*s^4*t^11 - 36878*ep^3*mWW^6*s^4*t^11 - 74396*ep^4*mWW^6*s^4*t^11 - 69902*ep^5*mWW^6*s^4*t^11 - 24664*ep^6*mWW^6*s^4*t^11 - 6080*ep*mtt^5*s^5*t^11 - 30816*ep^2*mtt^5*s^5*t^11 + 13904*ep^3*mtt^5*s^5*t^11 + 240728*ep^4*mtt^5*s^5*t^11 + 365576*ep^5*mtt^5*s^5*t^11 + 163488*ep^6*mtt^5*s^5*t^11 + 896*mtt^4*mWW*s^5*t^11 + 15872*ep*mtt^4*mWW*s^5*t^11 + 61840*ep^2*mtt^4*mWW*s^5*t^11 - 6800*ep^3*mtt^4*mWW*s^5*t^11 - 350844*ep^4*mtt^4*mWW*s^5*t^11 - 533052*ep^5*mtt^4*mWW*s^5*t^11 - 235872*ep^6*mtt^4*mWW*s^5*t^11 - 2688*mtt^3*mWW^2*s^5*t^11 - 19520*ep*mtt^3*mWW^2*s^5*t^11 - 31856*ep^2*mtt^3*mWW^2*s^5*t^11 + 50248*ep^3*mtt^3*mWW^2*s^5*t^11 + 199224*ep^4*mtt^3*mWW^2*s^5*t^11 + 202112*ep^5*mtt^3*mWW^2*s^5*t^11 + 68160*ep^6*mtt^3*mWW^2*s^5*t^11 + 2688*mtt^2*mWW^3*s^5*t^11 + 15296*ep*mtt^2*mWW^3*s^5*t^11 - 3344*ep^2*mtt^2*mWW^3*s^5*t^11 - 155032*ep^3*mtt^2*mWW^3*s^5*t^11 - 345456*ep^4*mtt^2*mWW^3*s^5*t^11 - 300264*ep^5*mtt^2*mWW^3*s^5*t^11 - 93888*ep^6*mtt^2*mWW^3*s^5*t^11 - 896*mtt*mWW^4*s^5*t^11 - 5120*ep*mtt*mWW^4*s^5*t^11 + 8976*ep^2*mtt*mWW^4*s^5*t^11 + 117000*ep^3*mtt*mWW^4*s^5*t^11 + 292976*ep^4*mtt*mWW^4*s^5*t^11 + 298520*ep^5*mtt*mWW^4*s^5*t^11 + 109344*ep^6*mtt*mWW^4*s^5*t^11 - 448*ep*mWW^5*s^5*t^11 - 4800*ep^2*mWW^5*s^5*t^11 - 19320*ep^3*mWW^5*s^5*t^11 - 36628*ep^4*mWW^5*s^5*t^11 - 32892*ep^5*mWW^5*s^5*t^11 - 11232*ep^6*mWW^5*s^5*t^11 + 1152*ep*mtt^4*s^6*t^11 + 4800*ep^2*mtt^4*s^6*t^11 - 10848*ep^3*mtt^4*s^6*t^11 - 67056*ep^4*mtt^4*s^6*t^11 - 92304*ep^5*mtt^4*s^6*t^11 - 39744*ep^6*mtt^4*s^6*t^11 - 1920*ep*mtt^3*mWW*s^6*t^11 - 8448*ep^2*mtt^3*mWW*s^6*t^11 + 14496*ep^3*mtt^3*mWW*s^6*t^11 + 102240*ep^4*mtt^3*mWW*s^6*t^11 + 143424*ep^5*mtt^3*mWW*s^6*t^11 + 62208*ep^6*mtt^3*mWW*s^6*t^11 + 384*ep*mtt^2*mWW^2*s^6*t^11 + 2688*ep^2*mtt^2*mWW^2*s^6*t^11 + 5088*ep^3*mtt^2*mWW^2*s^6*t^11 + 768*ep^4*mtt^2*mWW^2*s^6*t^11 - 5472*ep^5*mtt^2*mWW^2*s^6*t^11 - 3456*ep^6*mtt^2*mWW^2*s^6*t^11 + 384*ep*mtt*mWW^3*s^6*t^11 + 768*ep^2*mtt*mWW^3*s^6*t^11 - 10272*ep^3*mtt*mWW^3*s^6*t^11 - 40032*ep^4*mtt*mWW^3*s^6*t^11 - 50112*ep^5*mtt*mWW^3*s^6*t^11 - 20736*ep^6*mtt*mWW^3*s^6*t^11 + 192*ep^2*mWW^4*s^6*t^11 + 1536*ep^3*mWW^4*s^6*t^11 + 4080*ep^4*mWW^4*s^6*t^11 + 4464*ep^5*mWW^4*s^6*t^11 + 1728*ep^6*mWW^4*s^6*t^11 + 368*ep*mtt^9*t^12 + 3968*ep^2*mtt^9*t^12 + 16020*ep^3*mtt^9*t^12 + 30368*ep^4*mtt^9*t^12 + 27212*ep^5*mtt^9*t^12 + 9264*ep^6*mtt^9*t^12 - 2064*ep*mtt^8*mWW*t^12 - 22216*ep^2*mtt^8*mWW*t^12 - 89544*ep^3*mtt^8*mWW*t^12 - 169536*ep^4*mtt^8*mWW*t^12 - 151792*ep^5*mtt^8*mWW*t^12 - 51648*ep^6*mtt^8*mWW*t^12 + 4656*ep*mtt^7*mWW^2*t^12 + 49968*ep^2*mtt^7*mWW^2*t^12 + 200844*ep^3*mtt^7*mWW^2*t^12 + 379488*ep^4*mtt^7*mWW^2*t^12 + 339300*ep^5*mtt^7*mWW^2*t^12 + 115344*ep^6*mtt^7*mWW^2*t^12 - 5200*ep*mtt^6*mWW^3*t^12 - 55480*ep^2*mtt^6*mWW^3*t^12 - 221760*ep^3*mtt^6*mWW^3*t^12 - 417280*ep^4*mtt^6*mWW^3*t^12 - 372040*ep^5*mtt^6*mWW^3*t^12 - 126240*ep^6*mtt^6*mWW^3*t^12 + 2640*ep*mtt^5*mWW^4*t^12 + 27680*ep^2*mtt^5*mWW^4*t^12 + 108780*ep^3*mtt^5*mWW^4*t^12 + 202080*ep^4*mtt^5*mWW^4*t^12 + 178580*ep^5*mtt^5*mWW^4*t^12 + 60240*ep^6*mtt^5*mWW^4*t^12 - 48*ep*mtt^4*mWW^5*t^12 + 72*ep^2*mtt^4*mWW^5*t^12 + 2520*ep^3*mtt^4*mWW^5*t^12 + 7872*ep^4*mtt^4*mWW^5*t^12 + 8928*ep^5*mtt^4*mWW^5*t^12 + 3456*ep^6*mtt^4*mWW^5*t^12 - 496*ep*mtt^3*mWW^6*t^12 - 5584*ep^2*mtt^3*mWW^6*t^12 - 23436*ep^3*mtt^3*mWW^6*t^12 - 45664*ep^4*mtt^3*mWW^6*t^12 - 41668*ep^5*mtt^3*mWW^6*t^12 - 14352*ep^6*mtt^3*mWW^6*t^12 + 144*ep*mtt^2*mWW^7*t^12 + 1592*ep^2*mtt^2*mWW^7*t^12 + 6576*ep^3*mtt^2*mWW^7*t^12 + 12672*ep^4*mtt^2*mWW^7*t^12 + 11480*ep^5*mtt^2*mWW^7*t^12 + 3936*ep^6*mtt^2*mWW^7*t^12 - 624*ep*mtt^8*s*t^12 - 6944*ep^2*mtt^8*s*t^12 - 28884*ep^3*mtt^8*s*t^12 - 56040*ep^4*mtt^8*s*t^12 - 51092*ep^5*mtt^8*s*t^12 - 17616*ep^6*mtt^8*s*t^12 - 368*mtt^7*mWW*s*t^12 + 552*ep*mtt^7*mWW*s*t^12 + 33780*ep^2*mtt^7*mWW*s*t^12 + 174874*ep^3*mtt^7*mWW*s*t^12 + 368196*ep^4*mtt^7*mWW*s*t^12 + 349374*ep^5*mtt^7*mWW*s*t^12 + 123192*ep^6*mtt^7*mWW*s*t^12 + 1696*mtt^6*mWW^2*s*t^12 + 4960*ep*mtt^6*mWW^2*s*t^12 - 71504*ep^2*mtt^6*mWW^2*s*t^12 - 453260*ep^3*mtt^6*mWW^2*s*t^12 - 1008980*ep^4*mtt^6*mWW^2*s*t^12 - 980600*ep^5*mtt^6*mWW^2*s*t^12 - 350112*ep^6*mtt^6*mWW^2*s*t^12 - 2960*mtt^5*mWW^3*s*t^12 - 11456*ep*mtt^5*mWW^3*s*t^12 + 91472*ep^2*mtt^5*mWW^3*s*t^12 + 644266*ep^3*mtt^5*mWW^3*s*t^12 + 1464352*ep^4*mtt^5*mWW^3*s*t^12 + 1433390*ep^5*mtt^5*mWW^3*s*t^12 + 513336*ep^6*mtt^5*mWW^3*s*t^12 + 2240*mtt^4*mWW^4*s*t^12 + 7240*ep*mtt^4*mWW^4*s*t^12 - 81020*ep^2*mtt^4*mWW^4*s*t^12 - 521140*ep^3*mtt^4*mWW^4*s*t^12 - 1151120*ep^4*mtt^4*mWW^4*s*t^12 - 1109600*ep^5*mtt^4*mWW^4*s*t^12 - 393600*ep^6*mtt^4*mWW^4*s*t^12 - 400*mtt^3*mWW^5*s*t^12 + 2024*ep*mtt^3*mWW^5*s*t^12 + 46004*ep^2*mtt^3*mWW^5*s*t^12 + 204014*ep^3*mtt^3*mWW^5*s*t^12 + 391940*ep^4*mtt^3*mWW^5*s*t^12 + 349562*ep^5*mtt^3*mWW^5*s*t^12 + 118056*ep^6*mtt^3*mWW^5*s*t^12 - 352*mtt^2*mWW^6*s*t^12 - 3472*ep*mtt^2*mWW^6*s*t^12 - 9000*ep^2*mtt^2*mWW^6*s*t^12 + 7436*ep^3*mtt^2*mWW^6*s*t^12 + 59084*ep^4*mtt^2*mWW^6*s*t^12 + 77736*ep^5*mtt^2*mWW^6*s*t^12 + 31968*ep^6*mtt^2*mWW^6*s*t^12 + 144*mtt*mWW^7*s*t^12 + 560*ep*mtt*mWW^7*s*t^12 - 5176*ep^2*mtt*mWW^7*s*t^12 - 37170*ep^3*mtt*mWW^7*s*t^12 - 86440*ep^4*mtt*mWW^7*s*t^12 - 85990*ep^5*mtt*mWW^7*s*t^12 - 31128*ep^6*mtt*mWW^7*s*t^12 + 216*ep*mWW^8*s*t^12 + 2388*ep^2*mWW^8*s*t^12 + 9864*ep^3*mWW^8*s*t^12 + 19008*ep^4*mWW^8*s*t^12 + 17220*ep^5*mWW^8*s*t^12 + 5904*ep^6*mWW^8*s*t^12 - 1152*ep*mtt^7*s^2*t^12 - 5776*ep^2*mtt^7*s^2*t^12 + 3160*ep^3*mtt^7*s^2*t^12 + 47096*ep^4*mtt^7*s^2*t^12 + 70992*ep^5*mtt^7*s^2*t^12 + 31680*ep^6*mtt^7*s^2*t^12 + 1120*mtt^6*mWW*s^2*t^12 + 11264*ep*mtt^6*mWW*s^2*t^12 + 21496*ep^2*mtt^6*mWW*s^2*t^12 - 91264*ep^3*mtt^6*mWW*s^2*t^12 - 379436*ep^4*mtt^6*mWW*s^2*t^12 - 465700*ep^5*mtt^6*mWW*s^2*t^12 - 188880*ep^6*mtt^6*mWW*s^2*t^12 - 4576*mtt^5*mWW^2*s^2*t^12 - 33008*ep*mtt^5*mWW^2*s^2*t^12 - 16088*ep^2*mtt^5*mWW^2*s^2*t^12 + 389332*ep^3*mtt^5*mWW^2*s^2*t^12 + 1157648*ep^4*mtt^5*mWW^2*s^2*t^12 + 1254276*ep^5*mtt^5*mWW^2*s^2*t^12 + 473616*ep^6*mtt^5*mWW^2*s^2*t^12 + 7104*mtt^4*mWW^3*s^2*t^12 + 42272*ep*mtt^4*mWW^3*s^2*t^12 - 36776*ep^2*mtt^4*mWW^3*s^2*t^12 - 714564*ep^3*mtt^4*mWW^3*s^2*t^12 - 1790620*ep^4*mtt^4*mWW^3*s^2*t^12 - 1791008*ep^5*mtt^4*mWW^3*s^2*t^12 - 643008*ep^6*mtt^4*mWW^3*s^2*t^12 - 5056*mtt^3*mWW^4*s^2*t^12 - 23968*ep*mtt^3*mWW^4*s^2*t^12 + 80224*ep^2*mtt^3*mWW^4*s^2*t^12 + 679616*ep^3*mtt^3*mWW^4*s^2*t^12 + 1526360*ep^4*mtt^3*mWW^4*s^2*t^12 + 1450552*ep^5*mtt^3*mWW^4*s^2*t^12 + 504672*ep^6*mtt^3*mWW^4*s^2*t^12 + 1504*mtt^2*mWW^5*s^2*t^12 + 3584*ep*mtt^2*mWW^5*s^2*t^12 - 60280*ep^2*mtt^2*mWW^5*s^2*t^12 - 342184*ep^3*mtt^2*mWW^5*s^2*t^12 - 709316*ep^4*mtt^2*mWW^5*s^2*t^12 - 653700*ep^5*mtt^2*mWW^5*s^2*t^12 - 224208*ep^6*mtt^2*mWW^5*s^2*t^12 - 96*mtt*mWW^6*s^2*t^12 + 1168*ep*mtt*mWW^6*s^2*t^12 + 18888*ep^2*mtt*mWW^6*s^2*t^12 + 82580*ep^3*mtt*mWW^6*s^2*t^12 + 160736*ep^4*mtt*mWW^6*s^2*t^12 + 145652*ep^5*mtt*mWW^6*s^2*t^12 + 49872*ep^6*mtt*mWW^6*s^2*t^12 - 160*ep*mWW^7*s^2*t^12 - 1688*ep^2*mWW^7*s^2*t^12 - 6676*ep^3*mWW^7*s^2*t^12 - 12468*ep^4*mWW^7*s^2*t^12 - 11064*ep^5*mWW^7*s^2*t^12 - 3744*ep^6*mWW^7*s^2*t^12 + 3472*ep*mtt^6*s^3*t^12 + 19712*ep^2*mtt^6*s^3*t^12 + 9020*ep^3*mtt^6*s^3*t^12 - 92248*ep^4*mtt^6*s^3*t^12 - 159092*ep^5*mtt^6*s^3*t^12 - 74064*ep^6*mtt^6*s^3*t^12 - 1136*mtt^5*mWW*s^3*t^12 - 17112*ep*mtt^5*mWW*s^3*t^12 - 61900*ep^2*mtt^5*mWW*s^3*t^12 + 14954*ep^3*mtt^5*mWW*s^3*t^12 + 367628*ep^4*mtt^5*mWW*s^3*t^12 + 547158*ep^5*mtt^5*mWW*s^3*t^12 + 240408*ep^6*mtt^5*mWW*s^3*t^12 + 4032*mtt^4*mWW^2*s^3*t^12 + 34000*ep*mtt^4*mWW^2*s^3*t^12 + 61624*ep^2*mtt^4*mWW^2*s^3*t^12 - 173152*ep^3*mtt^4*mWW^2*s^3*t^12 - 730132*ep^4*mtt^4*mWW^2*s^3*t^12 - 866748*ep^5*mtt^4*mWW^2*s^3*t^12 - 341424*ep^6*mtt^4*mWW^2*s^3*t^12 - 5280*mtt^3*mWW^3*s^3*t^12 - 33480*ep*mtt^3*mWW^3*s^3*t^12 - 4556*ep^2*mtt^3*mWW^3*s^3*t^12 + 363548*ep^3*mtt^3*mWW^3*s^3*t^12 + 952084*ep^4*mtt^3*mWW^3*s^3*t^12 + 948132*ep^5*mtt^3*mWW^3*s^3*t^12 + 335952*ep^6*mtt^3*mWW^3*s^3*t^12 + 3008*mtt^2*mWW^4*s^3*t^12 + 15480*ep*mtt^2*mWW^4*s^3*t^12 - 32756*ep^2*mtt^2*mWW^4*s^3*t^12 - 336572*ep^3*mtt^2*mWW^4*s^3*t^12 - 768020*ep^4*mtt^2*mWW^4*s^3*t^12 - 729108*ep^5*mtt^2*mWW^4*s^3*t^12 - 252432*ep^6*mtt^2*mWW^4*s^3*t^12 - 624*mtt*mWW^5*s^3*t^12 - 1792*ep*mtt*mWW^5*s^3*t^12 + 23912*ep^2*mtt*mWW^5*s^3*t^12 + 146218*ep^3*mtt*mWW^5*s^3*t^12 + 315664*ep^4*mtt*mWW^5*s^3*t^12 + 299574*ep^5*mtt*mWW^5*s^3*t^12 + 105048*ep^6*mtt*mWW^5*s^3*t^12 - 568*ep*mWW^6*s^3*t^12 - 6036*ep^2*mWW^6*s^3*t^12 - 24016*ep^3*mWW^6*s^3*t^12 - 44976*ep^4*mWW^6*s^3*t^12 - 39916*ep^5*mWW^6*s^3*t^12 - 13488*ep^6*mWW^6*s^3*t^12 - 2832*ep*mtt^5*s^4*t^12 - 14160*ep^2*mtt^5*s^4*t^12 + 7916*ep^3*mtt^5*s^4*t^12 + 115528*ep^4*mtt^5*s^4*t^12 + 173516*ep^5*mtt^5*s^4*t^12 + 77232*ep^6*mtt^5*s^4*t^12 + 384*mtt^4*mWW*s^4*t^12 + 8640*ep*mtt^4*mWW*s^4*t^12 + 34472*ep^2*mtt^4*mWW*s^4*t^12 - 18684*ep^3*mtt^4*mWW*s^4*t^12 - 255012*ep^4*mtt^4*mWW*s^4*t^12 - 374656*ep^5*mtt^4*mWW*s^4*t^12 - 164544*ep^6*mtt^4*mWW*s^4*t^12 - 1152*mtt^3*mWW^2*s^4*t^12 - 10912*ep*mtt^3*mWW^2*s^4*t^12 - 25392*ep^2*mtt^3*mWW^2*s^4*t^12 + 38240*ep^3*mtt^3*mWW^2*s^4*t^12 + 217944*ep^4*mtt^3*mWW^2*s^4*t^12 + 276872*ep^5*mtt^3*mWW^2*s^4*t^12 + 112800*ep^6*mtt^3*mWW^2*s^4*t^12 + 1152*mtt^2*mWW^3*s^4*t^12 + 7040*ep*mtt^2*mWW^3*s^4*t^12 + 2176*ep^2*mtt^2*mWW^3*s^4*t^12 - 58544*ep^3*mtt^2*mWW^3*s^4*t^12 - 143744*ep^4*mtt^2*mWW^3*s^4*t^12 - 132496*ep^5*mtt^2*mWW^3*s^4*t^12 - 43584*ep^6*mtt^2*mWW^3*s^4*t^12 - 384*mtt*mWW^4*s^4*t^12 - 1744*ep*mtt*mWW^4*s^4*t^12 + 4736*ep^2*mtt*mWW^4*s^4*t^12 + 37524*ep^3*mtt*mWW^4*s^4*t^12 + 76064*ep^4*mtt*mWW^4*s^4*t^12 + 65420*ep^5*mtt*mWW^4*s^4*t^12 + 20784*ep^6*mtt*mWW^4*s^4*t^12 - 192*ep*mWW^5*s^4*t^12 - 1832*ep^2*mWW^5*s^4*t^12 - 6452*ep^3*mWW^5*s^4*t^12 - 10780*ep^4*mWW^5*s^4*t^12 - 8656*ep^5*mWW^5*s^4*t^12 - 2688*ep^6*mWW^5*s^4*t^12 + 768*ep*mtt^4*s^5*t^12 + 3200*ep^2*mtt^4*s^5*t^12 - 7232*ep^3*mtt^4*s^5*t^12 - 44704*ep^4*mtt^4*s^5*t^12 - 61536*ep^5*mtt^4*s^5*t^12 - 26496*ep^6*mtt^4*s^5*t^12 - 1280*ep*mtt^3*mWW*s^5*t^12 - 5632*ep^2*mtt^3*mWW*s^5*t^12 + 9664*ep^3*mtt^3*mWW*s^5*t^12 + 68160*ep^4*mtt^3*mWW*s^5*t^12 + 95616*ep^5*mtt^3*mWW*s^5*t^12 + 41472*ep^6*mtt^3*mWW*s^5*t^12 + 256*ep*mtt^2*mWW^2*s^5*t^12 + 1792*ep^2*mtt^2*mWW^2*s^5*t^12 + 3392*ep^3*mtt^2*mWW^2*s^5*t^12 + 512*ep^4*mtt^2*mWW^2*s^5*t^12 - 3648*ep^5*mtt^2*mWW^2*s^5*t^12 - 2304*ep^6*mtt^2*mWW^2*s^5*t^12 + 256*ep*mtt*mWW^3*s^5*t^12 + 512*ep^2*mtt*mWW^3*s^5*t^12 - 6848*ep^3*mtt*mWW^3*s^5*t^12 - 26688*ep^4*mtt*mWW^3*s^5*t^12 - 33408*ep^5*mtt*mWW^3*s^5*t^12 - 13824*ep^6*mtt*mWW^3*s^5*t^12 + 128*ep^2*mWW^4*s^5*t^12 + 1024*ep^3*mWW^4*s^5*t^12 + 2720*ep^4*mWW^4*s^5*t^12 + 2976*ep^5*mWW^4*s^5*t^12 + 1152*ep^6*mWW^4*s^5*t^12 - 64*ep*mtt^8*t^13 - 672*ep^2*mtt^8*t^13 - 2640*ep^3*mtt^8*t^13 - 4888*ep^4*mtt^8*t^13 - 4296*ep^5*mtt^8*t^13 - 1440*ep^6*mtt^8*t^13 + 384*ep*mtt^7*mWW*t^13 + 4032*ep^2*mtt^7*mWW*t^13 + 15840*ep^3*mtt^7*mWW*t^13 + 29328*ep^4*mtt^7*mWW*t^13 + 25776*ep^5*mtt^7*mWW*t^13 + 8640*ep^6*mtt^7*mWW*t^13 - 960*ep*mtt^6*mWW^2*t^13 - 10080*ep^2*mtt^6*mWW^2*t^13 - 39600*ep^3*mtt^6*mWW^2*t^13 - 73320*ep^4*mtt^6*mWW^2*t^13 - 64440*ep^5*mtt^6*mWW^2*t^13 - 21600*ep^6*mtt^6*mWW^2*t^13 + 1280*ep*mtt^5*mWW^3*t^13 + 13440*ep^2*mtt^5*mWW^3*t^13 + 52800*ep^3*mtt^5*mWW^3*t^13 + 97760*ep^4*mtt^5*mWW^3*t^13 + 85920*ep^5*mtt^5*mWW^3*t^13 + 28800*ep^6*mtt^5*mWW^3*t^13 - 960*ep*mtt^4*mWW^4*t^13 - 10080*ep^2*mtt^4*mWW^4*t^13 - 39600*ep^3*mtt^4*mWW^4*t^13 - 73320*ep^4*mtt^4*mWW^4*t^13 - 64440*ep^5*mtt^4*mWW^4*t^13 - 21600*ep^6*mtt^4*mWW^4*t^13 + 384*ep*mtt^3*mWW^5*t^13 + 4032*ep^2*mtt^3*mWW^5*t^13 + 15840*ep^3*mtt^3*mWW^5*t^13 + 29328*ep^4*mtt^3*mWW^5*t^13 + 25776*ep^5*mtt^3*mWW^5*t^13 + 8640*ep^6*mtt^3*mWW^5*t^13 - 64*ep*mtt^2*mWW^6*t^13 - 672*ep^2*mtt^2*mWW^6*t^13 - 2640*ep^3*mtt^2*mWW^6*t^13 - 4888*ep^4*mtt^2*mWW^6*t^13 - 4296*ep^5*mtt^2*mWW^6*t^13 - 1440*ep^6*mtt^2*mWW^6*t^13 + 64*ep*mtt^7*s*t^13 + 672*ep^2*mtt^7*s*t^13 + 2640*ep^3*mtt^7*s*t^13 + 4888*ep^4*mtt^7*s*t^13 + 4296*ep^5*mtt^7*s*t^13 + 1440*ep^6*mtt^7*s*t^13 + 64*mtt^6*mWW*s*t^13 + 128*ep*mtt^6*mWW*s*t^13 - 3072*ep^2*mtt^6*mWW*s*t^13 - 17552*ep^3*mtt^6*mWW*s*t^13 - 37252*ep^4*mtt^6*mWW*s*t^13 - 35076*ep^5*mtt^6*mWW*s*t^13 - 12240*ep^6*mtt^6*mWW*s*t^13 - 320*mtt^5*mWW^2*s*t^13 - 1504*ep*mtt^5*mWW^2*s*t^13 + 6288*ep^2*mtt^5*mWW^2*s*t^13 + 52120*ep^3*mtt^5*mWW^2*s*t^13 + 120272*ep^4*mtt^5*mWW^2*s*t^13 + 117384*ep^5*mtt^5*mWW^2*s*t^13 + 41760*ep^6*mtt^5*mWW^2*s*t^13 + 640*mtt^4*mWW^3*s*t^13 + 3360*ep*mtt^4*mWW^3*s*t^13 - 8880*ep^2*mtt^4*mWW^3*s*t^13 - 89720*ep^3*mtt^4*mWW^3*s*t^13 - 213660*ep^4*mtt^4*mWW^3*s*t^13 - 211140*ep^5*mtt^4*mWW^3*s*t^13 - 75600*ep^6*mtt^4*mWW^3*s*t^13 - 640*mtt^3*mWW^4*s*t^13 - 3200*ep*mtt^3*mWW^4*s*t^13 + 10560*ep^2*mtt^3*mWW^4*s*t^13 + 96320*ep^3*mtt^3*mWW^4*s*t^13 + 225880*ep^4*mtt^3*mWW^4*s*t^13 + 221880*ep^5*mtt^3*mWW^4*s*t^13 + 79200*ep^6*mtt^3*mWW^4*s*t^13 + 320*mtt^2*mWW^5*s*t^13 + 1216*ep*mtt^2*mWW^5*s*t^13 - 9312*ep^2*mtt^2*mWW^5*s*t^13 - 64000*ep^3*mtt^2*mWW^5*s*t^13 - 142268*ep^4*mtt^2*mWW^5*s*t^13 - 136716*ep^5*mtt^2*mWW^5*s*t^13 - 48240*ep^6*mtt^2*mWW^5*s*t^13 - 64*mtt*mWW^6*s*t^13 + 32*ep*mtt*mWW^6*s*t^13 + 4752*ep^2*mtt*mWW^6*s*t^13 + 24152*ep^3*mtt*mWW^6*s*t^13 + 49472*ep^4*mtt*mWW^6*s*t^13 + 45816*ep^5*mtt*mWW^6*s*t^13 + 15840*ep^6*mtt*mWW^6*s*t^13 - 96*ep*mWW^7*s*t^13 - 1008*ep^2*mWW^7*s*t^13 - 3960*ep^3*mWW^7*s*t^13 - 7332*ep^4*mWW^7*s*t^13 - 6444*ep^5*mWW^7*s*t^13 - 2160*ep^6*mWW^7*s*t^13 + 256*ep*mtt^6*s^2*t^13 + 1472*ep^2*mtt^6*s^2*t^13 + 832*ep^3*mtt^6*s^2*t^13 - 6288*ep^4*mtt^6*s^2*t^13 - 11088*ep^5*mtt^6*s^2*t^13 - 5184*ep^6*mtt^6*s^2*t^13 - 128*mtt^5*mWW*s^2*t^13 - 1856*ep*mtt^5*mWW*s^2*t^13 - 6272*ep^2*mtt^5*mWW*s^2*t^13 + 4176*ep^3*mtt^5*mWW*s^2*t^13 + 45464*ep^4*mtt^5*mWW*s^2*t^13 + 64680*ep^5*mtt^5*mWW*s^2*t^13 + 27936*ep^6*mtt^5*mWW*s^2*t^13 + 512*mtt^4*mWW^2*s^2*t^13 + 4736*ep*mtt^4*mWW^2*s^2*t^13 + 9056*ep^2*mtt^4*mWW^2*s^2*t^13 - 30048*ep^3*mtt^4*mWW^2*s^2*t^13 - 128072*ep^4*mtt^4*mWW^2*s^2*t^13 - 155688*ep^5*mtt^4*mWW^2*s^2*t^13 - 62496*ep^6*mtt^4*mWW^2*s^2*t^13 - 768*mtt^3*mWW^3*s^2*t^13 - 5504*ep*mtt^3*mWW^3*s^2*t^13 - 2944*ep^2*mtt^3*mWW^3*s^2*t^13 + 61792*ep^3*mtt^3*mWW^3*s^2*t^13 + 183408*ep^4*mtt^3*mWW^3*s^2*t^13 + 197712*ep^5*mtt^3*mWW^3*s^2*t^13 + 74304*ep^6*mtt^3*mWW^3*s^2*t^13 + 512*mtt^2*mWW^4*s^2*t^13 + 2816*ep*mtt^2*mWW^4*s^2*t^13 - 4864*ep^2*mtt^2*mWW^4*s^2*t^13 - 59328*ep^3*mtt^2*mWW^4*s^2*t^13 - 142112*ep^4*mtt^2*mWW^4*s^2*t^13 - 139488*ep^5*mtt^2*mWW^4*s^2*t^13 - 49536*ep^6*mtt^2*mWW^4*s^2*t^13 - 128*mtt*mWW^5*s^2*t^13 - 320*ep*mtt*mWW^5*s^2*t^13 + 4864*ep^2*mtt*mWW^5*s^2*t^13 + 27600*ep^3*mtt*mWW^5*s^2*t^13 + 56696*ep^4*mtt*mWW^5*s^2*t^13 + 51720*ep^5*mtt*mWW^5*s^2*t^13 + 17568*ep^6*mtt*mWW^5*s^2*t^13 - 128*ep*mWW^6*s^2*t^13 - 1312*ep^2*mWW^6*s^2*t^13 - 5024*ep^3*mWW^6*s^2*t^13 - 9096*ep^4*mWW^6*s^2*t^13 - 7848*ep^5*mWW^6*s^2*t^13 - 2592*ep^6*mWW^6*s^2*t^13 - 448*ep*mtt^5*s^3*t^13 - 2272*ep^2*mtt^5*s^3*t^13 + 976*ep^3*mtt^5*s^3*t^13 + 17464*ep^4*mtt^5*s^3*t^13 + 26472*ep^5*mtt^5*s^3*t^13 + 11808*ep^6*mtt^5*s^3*t^13 + 64*mtt^4*mWW*s^3*t^13 + 1664*ep*mtt^4*mWW*s^3*t^13 + 6720*ep^2*mtt^4*mWW*s^3*t^13 - 4880*ep^3*mtt^4*mWW*s^3*t^13 - 54580*ep^4*mtt^4*mWW*s^3*t^13 - 79284*ep^5*mtt^4*mWW*s^3*t^13 - 34704*ep^6*mtt^4*mWW*s^3*t^13 - 192*mtt^3*mWW^2*s^3*t^13 - 2272*ep*mtt^3*mWW^2*s^3*t^13 - 6256*ep^2*mtt^3*mWW^2*s^3*t^13 + 9592*ep^3*mtt^3*mWW^2*s^3*t^13 + 60040*ep^4*mtt^3*mWW^2*s^3*t^13 + 79680*ep^5*mtt^3*mWW^2*s^3*t^13 + 33408*ep^6*mtt^3*mWW^2*s^3*t^13 + 192*mtt^2*mWW^3*s^3*t^13 + 1312*ep*mtt^2*mWW^3*s^3*t^13 + 1168*ep^2*mtt^2*mWW^3*s^3*t^13 - 9256*ep^3*mtt^2*mWW^3*s^3*t^13 - 27280*ep^4*mtt^2*mWW^3*s^3*t^13 - 28056*ep^5*mtt^2*mWW^3*s^3*t^13 - 10080*ep^6*mtt^2*mWW^3*s^3*t^13 - 64*mtt*mWW^4*s^3*t^13 - 224*ep*mtt*mWW^4*s^3*t^13 + 912*ep^2*mtt*mWW^4*s^3*t^13 + 4376*ep^3*mtt*mWW^4*s^3*t^13 + 5440*ep^4*mtt*mWW^4*s^3*t^13 + 1848*ep^5*mtt*mWW^4*s^3*t^13 - 288*ep^6*mtt*mWW^4*s^3*t^13 - 32*ep*mWW^5*s^3*t^13 - 272*ep^2*mWW^5*s^3*t^13 - 808*ep^3*mWW^5*s^3*t^13 - 1084*ep^4*mWW^5*s^3*t^13 - 660*ep^5*mWW^5*s^3*t^13 - 144*ep^6*mWW^5*s^3*t^13 + 192*ep*mtt^4*s^4*t^13 + 800*ep^2*mtt^4*s^4*t^13 - 1808*ep^3*mtt^4*s^4*t^13 - 11176*ep^4*mtt^4*s^4*t^13 - 15384*ep^5*mtt^4*s^4*t^13 - 6624*ep^6*mtt^4*s^4*t^13 - 320*ep*mtt^3*mWW*s^4*t^13 - 1408*ep^2*mtt^3*mWW*s^4*t^13 + 2416*ep^3*mtt^3*mWW*s^4*t^13 + 17040*ep^4*mtt^3*mWW*s^4*t^13 + 23904*ep^5*mtt^3*mWW*s^4*t^13 + 10368*ep^6*mtt^3*mWW*s^4*t^13 + 64*ep*mtt^2*mWW^2*s^4*t^13 + 448*ep^2*mtt^2*mWW^2*s^4*t^13 + 848*ep^3*mtt^2*mWW^2*s^4*t^13 + 128*ep^4*mtt^2*mWW^2*s^4*t^13 - 912*ep^5*mtt^2*mWW^2*s^4*t^13 - 576*ep^6*mtt^2*mWW^2*s^4*t^13 + 64*ep*mtt*mWW^3*s^4*t^13 + 128*ep^2*mtt*mWW^3*s^4*t^13 - 1712*ep^3*mtt*mWW^3*s^4*t^13 - 6672*ep^4*mtt*mWW^3*s^4*t^13 - 8352*ep^5*mtt*mWW^3*s^4*t^13 - 3456*ep^6*mtt*mWW^3*s^4*t^13 + 32*ep^2*mWW^4*s^4*t^13 + 256*ep^3*mWW^4*s^4*t^13 + 680*ep^4*mWW^4*s^4*t^13 + 744*ep^5*mWW^4*s^4*t^13 + 288*ep^6*mWW^4*s^4*t^13)/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(120*ep*mtt^9*mWW^7*s^4 + 1040*ep^2*mtt^9*mWW^7*s^4 + 3080*ep^3*mtt^9*mWW^7*s^4 + 3760*ep^4*mtt^9*mWW^7*s^4 + 1600*ep^5*mtt^9*mWW^7*s^4 - 724*ep*mtt^8*mWW^8*s^4 - 6488*ep^2*mtt^8*mWW^8*s^4 - 19596*ep^3*mtt^8*mWW^8*s^4 - 24232*ep^4*mtt^8*mWW^8*s^4 - 10400*ep^5*mtt^8*mWW^8*s^4 + 1860*ep*mtt^7*mWW^9*s^4 + 17336*ep^2*mtt^7*mWW^9*s^4 + 53516*ep^3*mtt^7*mWW^9*s^4 + 67096*ep^4*mtt^7*mWW^9*s^4 + 29056*ep^5*mtt^7*mWW^9*s^4 - 2644*ep*mtt^6*mWW^10*s^4 - 25816*ep^2*mtt^6*mWW^10*s^4 - 81644*ep^3*mtt^6*mWW^10*s^4 - 103880*ep^4*mtt^6*mWW^10*s^4 - 45408*ep^5*mtt^6*mWW^10*s^4 + 2260*ep*mtt^5*mWW^11*s^4 + 23320*ep^2*mtt^5*mWW^11*s^4 + 75740*ep^3*mtt^5*mWW^11*s^4 + 97880*ep^4*mtt^5*mWW^11*s^4 + 43200*ep^5*mtt^5*mWW^11*s^4 - 1180*ep*mtt^4*mWW^12*s^4 - 13000*ep^2*mtt^4*mWW^12*s^4 - 43460*ep^3*mtt^4*mWW^12*s^4 - 57080*ep^4*mtt^4*mWW^12*s^4 - 25440*ep^5*mtt^4*mWW^12*s^4 + 364*ep*mtt^3*mWW^13*s^4 + 4328*ep^2*mtt^3*mWW^13*s^4 + 14916*ep^3*mtt^3*mWW^13*s^4 + 19912*ep^4*mtt^3*mWW^13*s^4 + 8960*ep^5*mtt^3*mWW^13*s^4 - 60*ep*mtt^2*mWW^14*s^4 - 776*ep^2*mtt^2*mWW^14*s^4 - 2756*ep^3*mtt^2*mWW^14*s^4 - 3736*ep^4*mtt^2*mWW^14*s^4 - 1696*ep^5*mtt^2*mWW^14*s^4 + 4*ep*mtt*mWW^15*s^4 + 56*ep^2*mtt*mWW^15*s^4 + 204*ep^3*mtt*mWW^15*s^4 + 280*ep^4*mtt*mWW^15*s^4 + 128*ep^5*mtt*mWW^15*s^4 - 660*ep*mtt^8*mWW^7*s^5 - 5840*ep^2*mtt^8*mWW^7*s^5 - 17740*ep^3*mtt^8*mWW^7*s^5 - 22160*ep^4*mtt^8*mWW^7*s^5 - 9600*ep^5*mtt^8*mWW^7*s^5 + 3502*ep*mtt^7*mWW^8*s^5 + 32338*ep^2*mtt^7*mWW^8*s^5 + 100738*ep^3*mtt^7*mWW^8*s^5 + 127902*ep^4*mtt^7*mWW^8*s^5 + 56000*ep^5*mtt^7*mWW^8*s^5 - 7894*ep*mtt^6*mWW^9*s^5 - 76394*ep^2*mtt^6*mWW^9*s^5 - 244178*ep^3*mtt^6*mWW^9*s^5 - 315014*ep^4*mtt^6*mWW^9*s^5 - 139336*ep^5*mtt^6*mWW^9*s^5 + 9854*ep*mtt^5*mWW^10*s^5 + 100242*ep^2*mtt^5*mWW^10*s^5 + 328578*ep^3*mtt^5*mWW^10*s^5 + 430334*ep^4*mtt^5*mWW^10*s^5 + 192144*ep^5*mtt^5*mWW^10*s^5 - 7422*ep*mtt^4*mWW^11*s^5 - 79482*ep^2*mtt^4*mWW^11*s^5 - 266746*ep^3*mtt^4*mWW^11*s^5 - 354134*ep^4*mtt^4*mWW^11*s^5 - 159448*ep^5*mtt^4*mWW^11*s^5 + 3418*ep*mtt^3*mWW^12*s^5 + 38598*ep^2*mtt^3*mWW^12*s^5 + 132374*ep^3*mtt^3*mWW^12*s^5 + 177866*ep^4*mtt^3*mWW^12*s^5 + 80672*ep^5*mtt^3*mWW^12*s^5 - 914*ep*mtt^2*mWW^13*s^5 - 10990*ep^2*mtt^2*mWW^13*s^5 - 38534*ep^3*mtt^2*mWW^13*s^5 - 52386*ep^4*mtt^2*mWW^13*s^5 - 23928*ep^5*mtt^2*mWW^13*s^5 + 122*ep*mtt*mWW^14*s^5 + 1622*ep^2*mtt*mWW^14*s^5 + 5862*ep^3*mtt*mWW^14*s^5 + 8090*ep^4*mtt*mWW^14*s^5 + 3728*ep^5*mtt*mWW^14*s^5 - 6*ep*mWW^15*s^5 - 94*ep^2*mWW^15*s^5 - 354*ep^3*mWW^15*s^5 - 498*ep^4*mWW^15*s^5 - 232*ep^5*mWW^15*s^5 + 1440*ep*mtt^7*mWW^7*s^6 + 13200*ep^2*mtt^7*mWW^7*s^6 + 41760*ep^3*mtt^7*mWW^7*s^6 + 54000*ep^4*mtt^7*mWW^7*s^6 + 24000*ep^5*mtt^7*mWW^7*s^6 - 6588*ep*mtt^6*mWW^8*s^6 - 63640*ep^2*mtt^6*mWW^8*s^6 - 207652*ep^3*mtt^6*mWW^8*s^6 - 273800*ep^4*mtt^6*mWW^8*s^6 - 123200*ep^5*mtt^6*mWW^8*s^6 + 12760*ep*mtt^5*mWW^9*s^6 + 129760*ep^2*mtt^5*mWW^9*s^6 + 435320*ep^3*mtt^5*mWW^9*s^6 + 583760*ep^4*mtt^5*mWW^9*s^6 + 265440*ep^5*mtt^5*mWW^9*s^6 - 13540*ep*mtt^4*mWW^10*s^6 - 144392*ep^2*mtt^4*mWW^10*s^6 - 495852*ep^3*mtt^4*mWW^10*s^6 - 674152*ep^4*mtt^4*mWW^10*s^6 - 309152*ep^5*mtt^4*mWW^10*s^6 + 8368*ep*mtt^3*mWW^11*s^6 + 93456*ep^2*mtt^3*mWW^11*s^6 + 327472*ep^3*mtt^3*mWW^11*s^6 + 450384*ep^4*mtt^3*mWW^11*s^6 + 208000*ep^5*mtt^3*mWW^11*s^6 - 2884*ep*mtt^2*mWW^12*s^6 - 34216*ep^2*mtt^2*mWW^12*s^6 - 122684*ep^3*mtt^2*mWW^12*s^6 - 170840*ep^4*mtt^2*mWW^12*s^6 - 79488*ep^5*mtt^2*mWW^12*s^6 + 472*ep*mtt*mWW^13*s^6 + 6272*ep^2*mtt*mWW^13*s^6 + 23352*ep^3*mtt*mWW^13*s^6 + 33136*ep^4*mtt*mWW^13*s^6 + 15584*ep^5*mtt*mWW^13*s^6 - 28*ep*mWW^14*s^6 - 440*ep^2*mWW^14*s^6 - 1716*ep^3*mWW^14*s^6 - 2488*ep^4*mWW^14*s^6 - 1184*ep^5*mWW^14*s^6 - 1500*ep*mtt^6*mWW^7*s^7 - 14800*ep^2*mtt^6*mWW^7*s^7 - 50500*ep^3*mtt^6*mWW^7*s^7 - 69200*ep^4*mtt^6*mWW^7*s^7 - 32000*ep^5*mtt^6*mWW^7*s^7 + 5780*ep*mtt^5*mWW^8*s^7 + 60620*ep^2*mtt^5*mWW^8*s^7 + 214460*ep^3*mtt^5*mWW^8*s^7 + 300420*ep^4*mtt^5*mWW^8*s^7 + 140800*ep^5*mtt^5*mWW^8*s^7 - 9416*ep*mtt^4*mWW^9*s^7 - 103412*ep^2*mtt^4*mWW^9*s^7 - 375352*ep^3*mtt^4*mWW^9*s^7 - 534076*ep^4*mtt^4*mWW^9*s^7 - 252720*ep^5*mtt^4*mWW^9*s^7 + 8104*ep*mtt^3*mWW^10*s^7 + 92216*ep^2*mtt^3*mWW^10*s^7 + 340856*ep^3*mtt^3*mWW^10*s^7 + 490472*ep^4*mtt^3*mWW^10*s^7 + 233728*ep^5*mtt^3*mWW^10*s^7 - 3628*ep*mtt^2*mWW^11*s^7 - 43448*ep^2*mtt^2*mWW^11*s^7 - 164212*ep^3*mtt^2*mWW^11*s^7 - 239304*ep^4*mtt^2*mWW^11*s^7 - 114912*ep^5*mtt^2*mWW^11*s^7 + 708*ep*mtt*mWW^12*s^7 + 9596*ep^2*mtt*mWW^12*s^7 + 37964*ep^3*mtt*mWW^12*s^7 + 56596*ep^4*mtt*mWW^12*s^7 + 27520*ep^5*mtt*mWW^12*s^7 - 48*ep*mWW^13*s^7 - 772*ep^2*mWW^13*s^7 - 3216*ep^3*mWW^13*s^7 - 4908*ep^4*mWW^13*s^7 - 2416*ep^5*mWW^13*s^7 + 600*ep*mtt^5*mWW^7*s^8 + 7600*ep^2*mtt^5*mWW^7*s^8 + 31400*ep^3*mtt^5*mWW^7*s^8 + 48400*ep^4*mtt^5*mWW^7*s^8 + 24000*ep^5*mtt^5*mWW^7*s^8 - 1940*ep*mtt^4*mWW^8*s^8 - 25760*ep^2*mtt^4*mWW^8*s^8 - 110220*ep^3*mtt^4*mWW^8*s^8 - 173600*ep^4*mtt^4*mWW^8*s^8 - 87200*ep^5*mtt^4*mWW^8*s^8 + 2724*ep*mtt^3*mWW^9*s^8 + 35528*ep^2*mtt^3*mWW^9*s^8 + 153068*ep^3*mtt^3*mWW^9*s^8 + 243304*ep^4*mtt^3*mWW^9*s^8 + 123040*ep^5*mtt^3*mWW^9*s^8 - 1772*ep*mtt^2*mWW^10*s^8 - 23016*ep^2*mtt^2*mWW^10*s^8 - 100116*ep^3*mtt^2*mWW^10*s^8 - 160664*ep^4*mtt^2*mWW^10*s^8 - 81792*ep^5*mtt^2*mWW^10*s^8 + 420*ep*mtt*mWW^11*s^8 + 6216*ep^2*mtt*mWW^11*s^8 + 28652*ep^3*mtt*mWW^11*s^8 + 47272*ep^4*mtt*mWW^11*s^8 + 24416*ep^5*mtt*mWW^11*s^8 - 32*ep*mWW^12*s^8 - 568*ep^2*mWW^12*s^8 - 2784*ep^3*mWW^12*s^8 - 4712*ep^4*mWW^12*s^8 - 2464*ep^5*mWW^12*s^8 + 180*ep*mtt^4*mWW^7*s^9 - 240*ep^2*mtt^4*mWW^7*s^9 - 7380*ep^3*mtt^4*mWW^7*s^9 - 16560*ep^4*mtt^4*mWW^7*s^9 - 9600*ep^5*mtt^4*mWW^7*s^9 - 306*ep*mtt^3*mWW^8*s^9 + 1138*ep^2*mtt^3*mWW^8*s^9 + 20866*ep^3*mtt^3*mWW^8*s^9 + 46622*ep^4*mtt^3*mWW^8*s^9 + 27200*ep^5*mtt^3*mWW^8*s^9 + 74*ep*mtt^2*mWW^9*s^9 - 1858*ep^2*mtt^2*mWW^9*s^9 - 21458*ep^3*mtt^2*mWW^9*s^9 - 46862*ep^4*mtt^2*mWW^9*s^9 - 27336*ep^5*mtt^2*mWW^9*s^9 - 14*ep*mtt*mWW^10*s^9 + 638*ep^2*mtt*mWW^10*s^9 + 8046*ep^3*mtt*mWW^10*s^9 + 18130*ep^4*mtt*mWW^10*s^9 + 10736*ep^5*mtt*mWW^10*s^9 + 2*ep*mWW^11*s^9 - 62*ep^2*mWW^11*s^9 - 906*ep^3*mWW^11*s^9 - 2098*ep^4*mWW^11*s^9 - 1256*ep^5*mWW^11*s^9 - 240*ep*mtt^3*mWW^7*s^10 - 1360*ep^2*mtt^3*mWW^7*s^10 - 1360*ep^3*mtt^3*mWW^7*s^10 + 1360*ep^4*mtt^3*mWW^7*s^10 + 1600*ep^5*mtt^3*mWW^7*s^10 + 308*ep*mtt^2*mWW^8*s^10 + 2112*ep^2*mtt^2*mWW^8*s^10 + 2092*ep^3*mtt^2*mWW^8*s^10 - 2912*ep^4*mtt^2*mWW^8*s^10 - 3200*ep^5*mtt^2*mWW^8*s^10 - 112*ep*mtt*mWW^9*s^10 - 1008*ep^2*mtt*mWW^9*s^10 - 1024*ep^3*mtt*mWW^9*s^10 + 1728*ep^4*mtt*mWW^9*s^10 + 1856*ep^5*mtt*mWW^9*s^10 + 12*ep*mWW^10*s^10 + 128*ep^2*mWW^10*s^10 + 132*ep^3*mWW^10*s^10 - 240*ep^4*mWW^10*s^10 - 256*ep^5*mWW^10*s^10 + 60*ep*mtt^2*mWW^7*s^11 + 400*ep^2*mtt^2*mWW^7*s^11 + 740*ep^3*mtt^2*mWW^7*s^11 + 400*ep^4*mtt^2*mWW^7*s^11 - 32*ep*mtt*mWW^8*s^11 - 320*ep^2*mtt*mWW^8*s^11 - 688*ep^3*mtt*mWW^8*s^11 - 400*ep^4*mtt*mWW^8*s^11 + 4*ep*mWW^9*s^11 + 48*ep^2*mWW^9*s^11 + 108*ep^3*mWW^9*s^11 + 64*ep^4*mWW^9*s^11 + 72*mtt^14*mWW^4*s*t + 1152*ep*mtt^14*mWW^4*s*t + 6568*ep^2*mtt^14*mWW^4*s*t + 16912*ep^3*mtt^14*mWW^4*s*t + 20096*ep^4*mtt^14*mWW^4*s*t + 8960*ep^5*mtt^14*mWW^4*s*t - 540*mtt^13*mWW^5*s*t - 8516*ep*mtt^13*mWW^5*s*t - 48252*ep^2*mtt^13*mWW^5*s*t - 124140*ep^3*mtt^13*mWW^5*s*t - 147864*ep^4*mtt^13*mWW^5*s*t - 66208*ep^5*mtt^13*mWW^5*s*t + 1744*mtt^12*mWW^6*s*t + 27168*ep*mtt^12*mWW^6*s*t + 153280*ep^2*mtt^12*mWW^6*s*t + 394896*ep^3*mtt^12*mWW^6*s*t + 472672*ep^4*mtt^12*mWW^6*s*t + 213120*ep^5*mtt^12*mWW^6*s*t - 3136*mtt^11*mWW^7*s*t - 48400*ep*mtt^11*mWW^7*s*t - 272736*ep^2*mtt^11*mWW^7*s*t - 706128*ep^3*mtt^11*mWW^7*s*t - 852704*ep^4*mtt^11*mWW^7*s*t - 388736*ep^5*mtt^11*mWW^7*s*t + 3360*mtt^10*mWW^8*s*t + 51616*ep*mtt^10*mWW^8*s*t + 292080*ep^2*mtt^10*mWW^8*s*t + 764880*ep^3*mtt^10*mWW^8*s*t + 938400*ep^4*mtt^10*mWW^8*s*t + 435584*ep^5*mtt^10*mWW^8*s*t - 2072*mtt^9*mWW^9*s*t - 31992*ep*mtt^9*mWW^9*s*t - 184088*ep^2*mtt^9*mWW^9*s*t - 494952*ep^3*mtt^9*mWW^9*s*t - 626576*ep^4*mtt^9*mWW^9*s*t - 300480*ep^5*mtt^9*mWW^9*s*t + 560*mtt^8*mWW^10*s*t + 9056*ep*mtt^8*mWW^10*s*t + 55872*ep^2*mtt^8*mWW^10*s*t + 163440*ep^3*mtt^8*mWW^10*s*t + 225184*ep^4*mtt^8*mWW^10*s*t + 116608*ep^5*mtt^8*mWW^10*s*t + 96*mtt^7*mWW^11*s*t + 1072*ep*mtt^7*mWW^11*s*t + 2880*ep^2*mtt^7*mWW^11*s*t - 3216*ep^3*mtt^7*mWW^11*s*t - 18912*ep^4*mtt^7*mWW^11*s*t - 16000*ep^5*mtt^7*mWW^11*s*t - 104*mtt^6*mWW^12*s*t - 1440*ep*mtt^6*mWW^12*s*t - 7064*ep^2*mtt^6*mWW^12*s*t - 15072*ep^3*mtt^6*mWW^12*s*t - 13856*ep^4*mtt^6*mWW^12*s*t - 4224*ep^5*mtt^6*mWW^12*s*t + 20*mtt^5*mWW^13*s*t + 284*ep*mtt^5*mWW^13*s*t + 1460*ep^2*mtt^5*mWW^13*s*t + 3380*ep^3*mtt^5*mWW^13*s*t + 3560*ep^4*mtt^5*mWW^13*s*t + 1376*ep^5*mtt^5*mWW^13*s*t - 432*mtt^13*mWW^4*s^2*t - 7344*ep*mtt^13*mWW^4*s^2*t - 43296*ep^2*mtt^13*mWW^4*s^2*t - 113664*ep^3*mtt^13*mWW^4*s^2*t - 136704*ep^4*mtt^13*mWW^4*s^2*t - 61440*ep^5*mtt^13*mWW^4*s^2*t + 2856*mtt^12*mWW^5*s^2*t + 48548*ep*mtt^12*mWW^5*s^2*t + 286944*ep^2*mtt^12*mWW^5*s^2*t + 756844*ep^3*mtt^12*mWW^5*s^2*t + 915816*ep^4*mtt^12*mWW^5*s^2*t + 414432*ep^5*mtt^12*mWW^5*s^2*t - 7850*mtt^11*mWW^6*s^2*t - 134674*ep*mtt^11*mWW^6*s^2*t - 802930*ep^2*mtt^11*mWW^6*s^2*t - 2138230*ep^3*mtt^11*mWW^6*s^2*t - 2614620*ep^4*mtt^11*mWW^6*s^2*t - 1196176*ep^5*mtt^11*mWW^6*s^2*t + 11252*mtt^10*mWW^7*s^2*t + 198620*ep*mtt^10*mWW^7*s^2*t + 1209108*ep^2*mtt^10*mWW^7*s^2*t + 3281540*ep^3*mtt^10*mWW^7*s^2*t + 4087624*ep^4*mtt^10*mWW^7*s^2*t + 1904096*ep^5*mtt^10*mWW^7*s^2*t - 8196*mtt^9*mWW^8*s^2*t - 157444*ep*mtt^9*mWW^8*s^2*t - 1009916*ep^2*mtt^9*mWW^8*s^2*t - 2856644*ep^3*mtt^9*mWW^8*s^2*t - 3690280*ep^4*mtt^9*mWW^8*s^2*t - 1776480*ep^5*mtt^9*mWW^8*s^2*t + 1492*mtt^8*mWW^9*s^2*t + 48836*ep*mtt^8*mWW^9*s^2*t + 386196*ep^2*mtt^8*mWW^9*s^2*t + 1243724*ep^3*mtt^8*mWW^9*s^2*t + 1769144*ep^4*mtt^8*mWW^9*s^2*t + 919328*ep^5*mtt^8*mWW^9*s^2*t + 2024*mtt^7*mWW^10*s^2*t + 18152*ep*mtt^7*mWW^10*s^2*t + 41296*ep^2*mtt^7*mWW^10*s^2*t - 39664*ep^3*mtt^7*mWW^10*s^2*t - 219936*ep^4*mtt^7*mWW^10*s^2*t - 176512*ep^5*mtt^7*mWW^10*s^2*t - 1380*mtt^6*mWW^11*s^2*t - 18796*ep*mtt^6*mWW^11*s^2*t - 91300*ep^2*mtt^6*mWW^11*s^2*t - 193940*ep^3*mtt^6*mWW^11*s^2*t - 178280*ep^4*mtt^6*mWW^11*s^2*t - 54624*ep^5*mtt^6*mWW^11*s^2*t + 148*mtt^5*mWW^12*s^2*t + 3380*ep*mtt^5*mWW^12*s^2*t + 22012*ep^2*mtt^5*mWW^12*s^2*t + 58820*ep^3*mtt^5*mWW^12*s^2*t + 68776*ep^4*mtt^5*mWW^12*s^2*t + 29024*ep^5*mtt^5*mWW^12*s^2*t + 116*mtt^4*mWW^13*s^2*t + 1064*ep*mtt^4*mWW^13*s^2*t + 3356*ep^2*mtt^4*mWW^13*s^2*t + 4184*ep^3*mtt^4*mWW^13*s^2*t + 1280*ep^4*mtt^4*mWW^13*s^2*t - 640*ep^5*mtt^4*mWW^13*s^2*t - 30*mtt^3*mWW^14*s^2*t - 342*ep*mtt^3*mWW^14*s^2*t - 1470*ep^2*mtt^3*mWW^14*s^2*t - 2970*ep^3*mtt^3*mWW^14*s^2*t - 2820*ep^4*mtt^3*mWW^14*s^2*t - 1008*ep^5*mtt^3*mWW^14*s^2*t + 864*mtt^12*mWW^4*s^3*t + 17280*ep*mtt^12*mWW^4*s^3*t + 109920*ep^2*mtt^12*mWW^4*s^3*t + 300480*ep^3*mtt^12*mWW^4*s^3*t + 370176*ep^4*mtt^12*mWW^4*s^3*t + 168960*ep^5*mtt^12*mWW^4*s^3*t - 4416*mtt^11*mWW^5*s^3*t - 95428*ep*mtt^11*mWW^5*s^3*t - 627904*ep^2*mtt^11*mWW^5*s^3*t - 1752036*ep^3*mtt^11*mWW^5*s^3*t - 2191928*ep^4*mtt^11*mWW^5*s^3*t - 1013408*ep^5*mtt^11*mWW^5*s^3*t + 7552*mtt^10*mWW^6*s^3*t + 200908*ep*mtt^10*mWW^6*s^3*t + 1423208*ep^2*mtt^10*mWW^6*s^3*t + 4134244*ep^3*mtt^10*mWW^6*s^3*t + 5318888*ep^4*mtt^10*mWW^6*s^3*t + 2513760*ep^5*mtt^10*mWW^6*s^3*t - 1004*mtt^9*mWW^7*s^3*t - 167776*ep*mtt^9*mWW^7*s^3*t - 1494256*ep^2*mtt^9*mWW^7*s^3*t - 4791400*ep^3*mtt^9*mWW^7*s^3*t - 6546284*ep^4*mtt^9*mWW^7*s^3*t - 3229680*ep^5*mtt^9*mWW^7*s^3*t - 14008*mtt^8*mWW^8*s^3*t - 42632*ep*mtt^8*mWW^8*s^3*t + 411820*ep^2*mtt^8*mWW^8*s^3*t + 2241760*ep^3*mtt^8*mWW^8*s^3*t + 3761028*ep^4*mtt^8*mWW^8*s^3*t + 2085616*ep^5*mtt^8*mWW^8*s^3*t + 20956*mtt^7*mWW^9*s^3*t + 199888*ep*mtt^7*mWW^9*s^3*t + 642808*ep^2*mtt^7*mWW^9*s^3*t + 740656*ep^3*mtt^7*mWW^9*s^3*t + 17052*ep^4*mtt^7*mWW^9*s^3*t - 315792*ep^5*mtt^7*mWW^9*s^3*t - 13184*mtt^6*mWW^10*s^3*t - 156144*ep*mtt^6*mWW^10*s^3*t - 683428*ep^2*mtt^6*mWW^10*s^3*t - 1369408*ep^3*mtt^6*mWW^10*s^3*t - 1253308*ep^4*mtt^6*mWW^10*s^3*t - 420048*ep^5*mtt^6*mWW^10*s^3*t + 2828*mtt^5*mWW^11*s^3*t + 42008*ep*mtt^5*mWW^11*s^3*t + 222152*ep^2*mtt^5*mWW^11*s^3*t + 530848*ep^3*mtt^5*mWW^11*s^3*t + 585444*ep^4*mtt^5*mWW^11*s^3*t + 245200*ep^5*mtt^5*mWW^11*s^3*t + 904*mtt^4*mWW^12*s^3*t + 7112*ep*mtt^4*mWW^12*s^3*t + 16356*ep^2*mtt^4*mWW^12*s^3*t + 2992*ep^3*mtt^4*mWW^12*s^3*t - 28084*ep^4*mtt^4*mWW^12*s^3*t - 24240*ep^5*mtt^4*mWW^12*s^3*t - 572*mtt^3*mWW^13*s^3*t - 6092*ep*mtt^3*mWW^13*s^3*t - 24280*ep^2*mtt^3*mWW^13*s^3*t - 45148*ep^3*mtt^3*mWW^13*s^3*t - 39636*ep^4*mtt^3*mWW^13*s^3*t - 12816*ep^5*mtt^3*mWW^13*s^3*t + 80*mtt^2*mWW^14*s^3*t + 868*ep*mtt^2*mWW^14*s^3*t + 3532*ep^2*mtt^2*mWW^14*s^3*t + 6796*ep^3*mtt^2*mWW^14*s^3*t + 6404*ep^4*mtt^2*mWW^14*s^3*t + 2352*ep^5*mtt^2*mWW^14*s^3*t + 8*ep*mtt*mWW^15*s^3*t + 72*ep^2*mtt*mWW^15*s^3*t + 216*ep^3*mtt*mWW^15*s^3*t + 248*ep^4*mtt*mWW^15*s^3*t + 96*ep^5*mtt*mWW^15*s^3*t - 12096*ep*mtt^11*mWW^4*s^4*t - 108864*ep^2*mtt^11*mWW^4*s^4*t - 341376*ep^3*mtt^11*mWW^4*s^4*t - 451584*ep^4*mtt^11*mWW^4*s^4*t - 215040*ep^5*mtt^11*mWW^4*s^4*t - 3696*mtt^10*mWW^5*s^4*t + 23996*ep*mtt^10*mWW^5*s^4*t + 414064*ep^2*mtt^10*mWW^5*s^4*t + 1500380*ep^3*mtt^10*mWW^5*s^4*t + 2121224*ep^4*mtt^10*mWW^5*s^4*t + 1051232*ep^5*mtt^10*mWW^5*s^4*t + 22354*mtt^9*mWW^6*s^4*t + 107314*ep*mtt^9*mWW^6*s^4*t - 232154*ep^2*mtt^9*mWW^6*s^4*t - 1948210*ep^3*mtt^9*mWW^6*s^4*t - 3398112*ep^4*mtt^9*mWW^6*s^4*t - 1863352*ep^5*mtt^9*mWW^6*s^4*t - 56680*mtt^8*mWW^7*s^4*t - 479300*ep*mtt^8*mWW^7*s^4*t - 1275568*ep^2*mtt^8*mWW^7*s^4*t - 910412*ep^3*mtt^8*mWW^7*s^4*t + 859264*ep^4*mtt^8*mWW^7*s^4*t + 1016040*ep^5*mtt^8*mWW^7*s^4*t + 76964*mtt^7*mWW^8*s^4*t + 787696*ep*mtt^7*mWW^8*s^4*t + 2960648*ep^2*mtt^7*mWW^8*s^4*t + 5096152*ep^3*mtt^7*mWW^8*s^4*t + 3974684*ep^4*mtt^7*mWW^8*s^4*t + 1099504*ep^5*mtt^7*mWW^8*s^4*t - 58236*mtt^6*mWW^9*s^4*t - 660748*ep*mtt^6*mWW^9*s^4*t - 2816176*ep^2*mtt^6*mWW^9*s^4*t - 5668612*ep^3*mtt^6*mWW^9*s^4*t - 5445204*ep^4*mtt^6*mWW^9*s^4*t - 2030288*ep^5*mtt^6*mWW^9*s^4*t + 21420*mtt^5*mWW^10*s^4*t + 267588*ep*mtt^5*mWW^10*s^4*t + 1249072*ep^2*mtt^5*mWW^10*s^4*t + 2757716*ep^3*mtt^5*mWW^10*s^4*t + 2922860*ep^4*mtt^5*mWW^10*s^4*t + 1215616*ep^5*mtt^5*mWW^10*s^4*t - 160*mtt^4*mWW^11*s^4*t - 15028*ep*mtt^4*mWW^11*s^4*t - 119764*ep^2*mtt^4*mWW^11*s^4*t - 370692*ep^3*mtt^4*mWW^11*s^4*t - 506164*ep^4*mtt^4*mWW^11*s^4*t - 262208*ep^5*mtt^4*mWW^11*s^4*t - 2716*mtt^3*mWW^12*s^4*t - 27424*ep*mtt^3*mWW^12*s^4*t - 103200*ep^2*mtt^3*mWW^12*s^4*t - 173320*ep^3*mtt^3*mWW^12*s^4*t - 126700*ep^4*mtt^3*mWW^12*s^4*t - 27120*ep^5*mtt^3*mWW^12*s^4*t + 820*mtt^2*mWW^13*s^4*t + 8720*ep*mtt^2*mWW^13*s^4*t + 34584*ep^2*mtt^2*mWW^13*s^4*t + 62616*ep^3*mtt^2*mWW^13*s^4*t + 52860*ep^4*mtt^2*mWW^13*s^4*t + 16496*ep^5*mtt^2*mWW^13*s^4*t - 70*mtt*mWW^14*s^4*t - 710*ep*mtt*mWW^14*s^4*t - 2558*ep^2*mtt*mWW^14*s^4*t - 3954*ep^3*mtt*mWW^14*s^4*t - 2748*ep^4*mtt*mWW^14*s^4*t - 712*ep^5*mtt*mWW^14*s^4*t - 8*ep*mWW^15*s^4*t - 84*ep^2*mWW^15*s^4*t - 288*ep^3*mWW^15*s^4*t - 380*ep^4*mWW^15*s^4*t - 168*ep^5*mWW^15*s^4*t - 3024*mtt^10*mWW^4*s^5*t - 24192*ep*mtt^10*mWW^4*s^5*t - 58128*ep^2*mtt^10*mWW^4*s^5*t - 27552*ep^3*mtt^10*mWW^4*s^5*t + 59136*ep^4*mtt^10*mWW^4*s^5*t + 53760*ep^5*mtt^10*mWW^4*s^5*t + 23016*mtt^9*mWW^5*s^5*t + 214340*ep*mtt^9*mWW^5*s^5*t + 712488*ep^2*mtt^9*mWW^5*s^5*t + 1048852*ep^3*mtt^9*mWW^5*s^5*t + 648312*ep^4*mtt^9*mWW^5*s^5*t + 108192*ep^5*mtt^9*mWW^5*s^5*t - 72860*mtt^8*mWW^6*s^5*t - 744616*ep*mtt^8*mWW^6*s^5*t - 2845244*ep^2*mtt^8*mWW^6*s^5*t - 5148840*ep^3*mtt^8*mWW^6*s^5*t - 4447528*ep^4*mtt^8*mWW^6*s^5*t - 1476112*ep^5*mtt^8*mWW^6*s^5*t + 124304*mtt^7*mWW^7*s^5*t + 1351786*ep*mtt^7*mWW^7*s^5*t + 5574698*ep^2*mtt^7*mWW^7*s^5*t + 11013102*ep^3*mtt^7*mWW^7*s^5*t + 10526566*ep^4*mtt^7*mWW^7*s^5*t + 3933160*ep^5*mtt^7*mWW^7*s^5*t - 121984*mtt^6*mWW^8*s^5*t - 1388058*ep*mtt^6*mWW^8*s^5*t - 6002202*ep^2*mtt^6*mWW^8*s^5*t - 12448270*ep^3*mtt^6*mWW^8*s^5*t - 12532934*ep^4*mtt^6*mWW^8*s^5*t - 4962872*ep^5*mtt^6*mWW^8*s^5*t + 65472*mtt^5*mWW^9*s^5*t + 776094*ep*mtt^5*mWW^9*s^5*t + 3474490*ep^2*mtt^5*mWW^9*s^5*t + 7466562*ep^3*mtt^5*mWW^9*s^5*t + 7833934*ep^4*mtt^5*mWW^9*s^5*t + 3266648*ep^5*mtt^5*mWW^9*s^5*t - 12888*mtt^4*mWW^10*s^5*t - 167538*ep*mtt^4*mWW^10*s^5*t - 792378*ep^2*mtt^4*mWW^10*s^5*t - 1821358*ep^3*mtt^4*mWW^10*s^5*t - 2088966*ep^4*mtt^4*mWW^10*s^5*t - 976808*ep^5*mtt^4*mWW^10*s^5*t - 4432*mtt^3*mWW^11*s^5*t - 44026*ep*mtt^3*mWW^11*s^5*t - 175930*ep^2*mtt^3*mWW^11*s^5*t - 300662*ep^3*mtt^3*mWW^11*s^5*t - 190206*ep^4*mtt^3*mWW^11*s^5*t - 4712*ep^5*mtt^3*mWW^11*s^5*t + 2864*mtt^2*mWW^12*s^5*t + 31378*ep*mtt^2*mWW^12*s^5*t + 134554*ep^2*mtt^2*mWW^12*s^5*t + 262110*ep^3*mtt^2*mWW^12*s^5*t + 231630*ep^4*mtt^2*mWW^12*s^5*t + 72248*ep^5*mtt^2*mWW^12*s^5*t - 488*mtt*mWW^13*s^5*t - 5362*ep*mtt*mWW^13*s^5*t - 23090*ep^2*mtt*mWW^13*s^5*t - 45134*ep^3*mtt*mWW^13*s^5*t - 40750*ep^4*mtt*mWW^13*s^5*t - 13688*ep^5*mtt*mWW^13*s^5*t + 20*mWW^14*s^5*t + 194*ep*mWW^14*s^5*t + 742*ep^2*mWW^14*s^5*t + 1190*ep^3*mWW^14*s^5*t + 806*ep^4*mWW^14*s^5*t + 184*ep^5*mWW^14*s^5*t + 6048*mtt^9*mWW^4*s^6*t + 66528*ep*mtt^9*mWW^4*s^6*t + 279552*ep^2*mtt^9*mWW^4*s^6*t + 567168*ep^3*mtt^9*mWW^4*s^6*t + 559104*ep^4*mtt^9*mWW^4*s^6*t + 215040*ep^5*mtt^9*mWW^4*s^6*t - 36960*mtt^8*mWW^5*s^6*t - 417004*ep*mtt^8*mWW^5*s^6*t - 1803088*ep^2*mtt^8*mWW^5*s^6*t - 3766140*ep^3*mtt^8*mWW^5*s^6*t - 3818696*ep^4*mtt^8*mWW^5*s^6*t - 1508192*ep^5*mtt^8*mWW^5*s^6*t + 94426*mtt^7*mWW^6*s^6*t + 1085842*ep*mtt^7*mWW^6*s^6*t + 4789670*ep^2*mtt^7*mWW^6*s^6*t + 10190974*ep^3*mtt^7*mWW^6*s^6*t + 10516568*ep^4*mtt^7*mWW^6*s^6*t + 4228440*ep^5*mtt^7*mWW^6*s^6*t - 128684*mtt^6*mWW^7*s^6*t - 1502472*ep*mtt^6*mWW^7*s^6*t - 6716872*ep^2*mtt^6*mWW^7*s^6*t - 14455520*ep^3*mtt^6*mWW^7*s^6*t - 15105628*ep^4*mtt^6*mWW^7*s^6*t - 6177704*ep^5*mtt^6*mWW^7*s^6*t + 97108*mtt^5*mWW^8*s^6*t + 1147944*ep*mtt^5*mWW^8*s^6*t + 5162884*ep^2*mtt^5*mWW^8*s^6*t + 11166904*ep^3*mtt^5*mWW^8*s^6*t + 11796384*ep^4*mtt^5*mWW^8*s^6*t + 4936072*ep^5*mtt^5*mWW^8*s^6*t - 35088*mtt^4*mWW^9*s^6*t - 419608*ep*mtt^4*mWW^9*s^6*t - 1868576*ep^2*mtt^4*mWW^9*s^6*t - 4028792*ep^3*mtt^4*mWW^9*s^6*t - 4345480*ep^4*mtt^4*mWW^9*s^6*t - 1924248*ep^5*mtt^4*mWW^9*s^6*t - 222*mtt^3*mWW^10*s^6*t - 514*ep*mtt^3*mWW^10*s^6*t - 32146*ep^2*mtt^3*mWW^10*s^6*t - 82822*ep^3*mtt^3*mWW^10*s^6*t + 7296*ep^4*mtt^3*mWW^10*s^6*t + 104776*ep^5*mtt^3*mWW^10*s^6*t + 4580*mtt^2*mWW^11*s^6*t + 53364*ep*mtt^2*mWW^11*s^6*t + 255576*ep^2*mtt^2*mWW^11*s^6*t + 553756*ep^3*mtt^2*mWW^11*s^6*t + 534940*ep^4*mtt^2*mWW^11*s^6*t + 178184*ep^5*mtt^2*mWW^11*s^6*t - 1312*mtt*mWW^12*s^6*t - 15256*ep*mtt*mWW^12*s^6*t - 72552*ep^2*mtt*mWW^12*s^6*t - 157488*ep^3*mtt*mWW^12*s^6*t - 156344*ep^4*mtt*mWW^12*s^6*t - 56744*ep^5*mtt*mWW^12*s^6*t + 104*mWW^13*s^6*t + 1176*ep*mWW^13*s^6*t + 5552*ep^2*mWW^13*s^6*t + 11960*ep^3*mWW^13*s^6*t + 11856*ep^4*mWW^13*s^6*t + 4376*ep^5*mWW^13*s^6*t - 6048*mtt^8*mWW^4*s^7*t - 72576*ep*mtt^8*mWW^4*s^7*t - 333984*ep^2*mtt^8*mWW^4*s^7*t - 737856*ep^3*mtt^8*mWW^4*s^7*t - 784896*ep^4*mtt^8*mWW^4*s^7*t - 322560*ep^5*mtt^8*mWW^4*s^7*t + 31584*mtt^7*mWW^5*s^7*t + 381332*ep*mtt^7*mWW^5*s^7*t + 1767136*ep^2*mtt^7*mWW^5*s^7*t + 3934196*ep^3*mtt^7*mWW^5*s^7*t + 4219544*ep^4*mtt^7*mWW^5*s^7*t + 1748768*ep^5*mtt^7*mWW^5*s^7*t - 67400*mtt^6*mWW^6*s^7*t - 815876*ep*mtt^6*mWW^6*s^7*t - 3788480*ep^2*mtt^6*mWW^6*s^7*t - 8443180*ep^3*mtt^6*mWW^6*s^7*t - 9077160*ep^4*mtt^6*mWW^6*s^7*t - 3783424*ep^5*mtt^6*mWW^6*s^7*t + 73748*mtt^5*mWW^7*s^7*t + 893156*ep*mtt^5*mWW^7*s^7*t + 4131724*ep^2*mtt^5*mWW^7*s^7*t + 9149364*ep^3*mtt^5*mWW^7*s^7*t + 9813224*ep^4*mtt^5*mWW^7*s^7*t + 4121664*ep^5*mtt^5*mWW^7*s^7*t - 40856*mtt^4*mWW^8*s^7*t - 491488*ep*mtt^4*mWW^8*s^7*t - 2228908*ep^2*mtt^4*mWW^8*s^7*t - 4822760*ep^3*mtt^4*mWW^8*s^7*t - 5122548*ep^4*mtt^4*mWW^8*s^7*t - 2193504*ep^5*mtt^4*mWW^8*s^7*t + 7112*mtt^3*mWW^9*s^7*t + 80844*ep*mtt^3*mWW^9*s^7*t + 312588*ep^2*mtt^3*mWW^9*s^7*t + 567540*ep^3*mtt^3*mWW^9*s^7*t + 572492*ep^4*mtt^3*mWW^9*s^7*t + 298240*ep^5*mtt^3*mWW^9*s^7*t + 3400*mtt^2*mWW^10*s^7*t + 43452*ep*mtt^2*mWW^10*s^7*t + 235812*ep^2*mtt^2*mWW^10*s^7*t + 576796*ep^3*mtt^2*mWW^10*s^7*t + 617468*ep^4*mtt^2*mWW^10*s^7*t + 221984*ep^5*mtt^2*mWW^10*s^7*t - 1756*mtt*mWW^11*s^7*t - 21444*ep*mtt*mWW^11*s^7*t - 108872*ep^2*mtt*mWW^11*s^7*t - 253996*ep^3*mtt*mWW^11*s^7*t - 269772*ep^4*mtt*mWW^11*s^7*t - 103520*ep^5*mtt*mWW^11*s^7*t + 216*mWW^12*s^7*t + 2600*ep*mWW^12*s^7*t + 12984*ep^2*mWW^12*s^7*t + 29896*ep^3*mWW^12*s^7*t + 31648*ep^4*mWW^12*s^7*t + 12352*ep^5*mWW^12*s^7*t + 3456*mtt^7*mWW^4*s^8*t + 43200*ep*mtt^7*mWW^4*s^8*t + 206400*ep^2*mtt^7*mWW^4*s^8*t + 470400*ep^3*mtt^7*mWW^4*s^8*t + 513024*ep^4*mtt^7*mWW^4*s^8*t + 215040*ep^5*mtt^7*mWW^4*s^8*t - 15504*mtt^6*mWW^5*s^8*t - 194092*ep*mtt^6*mWW^5*s^8*t - 930096*ep^2*mtt^6*mWW^5*s^8*t - 2129804*ep^3*mtt^6*mWW^5*s^8*t - 2337192*ep^4*mtt^6*mWW^5*s^8*t - 986592*ep^5*mtt^6*mWW^5*s^8*t + 27358*mtt^5*mWW^6*s^8*t + 343022*ep*mtt^5*mWW^6*s^8*t + 1640362*ep^2*mtt^5*mWW^6*s^8*t + 3733266*ep^3*mtt^5*mWW^6*s^8*t + 4077152*ep^4*mtt^5*mWW^6*s^8*t + 1722680*ep^5*mtt^5*mWW^6*s^8*t - 23056*mtt^4*mWW^7*s^8*t - 288748*ep*mtt^4*mWW^7*s^8*t - 1365672*ep^2*mtt^4*mWW^7*s^8*t - 3035476*ep^3*mtt^4*mWW^7*s^8*t - 3246208*ep^4*mtt^4*mWW^7*s^8*t - 1367880*ep^5*mtt^4*mWW^7*s^8*t + 7996*mtt^3*mWW^8*s^8*t + 97476*ep*mtt^3*mWW^8*s^8*t + 436428*ep^2*mtt^3*mWW^8*s^8*t + 881060*ep^3*mtt^3*mWW^8*s^8*t + 862512*ep^4*mtt^3*mWW^8*s^8*t + 362720*ep^5*mtt^3*mWW^8*s^8*t + 752*mtt^2*mWW^9*s^8*t + 11548*ep*mtt^2*mWW^9*s^8*t + 77096*ep^2*mtt^2*mWW^9*s^8*t + 240580*ep^3*mtt^2*mWW^9*s^8*t + 312024*ep^4*mtt^2*mWW^9*s^8*t + 126416*ep^5*mtt^2*mWW^9*s^8*t - 1226*mtt*mWW^10*s^8*t - 15522*ep*mtt*mWW^10*s^8*t - 81302*ep^2*mtt*mWW^10*s^8*t - 202294*ep^3*mtt*mWW^10*s^8*t - 231184*ep^4*mtt*mWW^10*s^8*t - 94456*ep^5*mtt*mWW^10*s^8*t + 224*mWW^11*s^8*t + 2796*ep*mWW^11*s^8*t + 14160*ep^2*mWW^11*s^8*t + 33756*ep^3*mWW^11*s^8*t + 37328*ep^4*mWW^11*s^8*t + 15160*ep^5*mWW^11*s^8*t - 1080*mtt^6*mWW^4*s^9*t - 13824*ep*mtt^6*mWW^4*s^9*t - 67416*ep^2*mtt^6*mWW^4*s^9*t - 156144*ep^3*mtt^6*mWW^4*s^9*t - 172416*ep^4*mtt^6*mWW^4*s^9*t - 72960*ep^5*mtt^6*mWW^4*s^9*t + 4116*mtt^5*mWW^5*s^9*t + 52784*ep*mtt^5*mWW^5*s^9*t + 258356*ep^2*mtt^5*mWW^5*s^9*t + 601800*ep^3*mtt^5*mWW^5*s^9*t + 669376*ep^4*mtt^5*mWW^5*s^9*t + 285568*ep^5*mtt^5*mWW^5*s^9*t - 5804*mtt^4*mWW^6*s^9*t - 76304*ep*mtt^4*mWW^6*s^9*t - 374956*ep^2*mtt^4*mWW^6*s^9*t - 858320*ep^3*mtt^4*mWW^6*s^9*t - 933688*ep^4*mtt^4*mWW^6*s^9*t - 393168*ep^5*mtt^4*mWW^6*s^9*t + 3400*mtt^3*mWW^7*s^9*t + 45946*ep*mtt^3*mWW^7*s^9*t + 226250*ep^2*mtt^3*mWW^7*s^9*t + 487086*ep^3*mtt^3*mWW^7*s^9*t + 485694*ep^4*mtt^3*mWW^7*s^9*t + 193160*ep^5*mtt^3*mWW^7*s^9*t - 336*mtt^2*mWW^8*s^9*t - 4726*ep*mtt^2*mWW^8*s^9*t - 22838*ep^2*mtt^2*mWW^8*s^9*t - 20498*ep^3*mtt^2*mWW^8*s^9*t + 22854*ep^4*mtt^2*mWW^8*s^9*t + 20392*ep^5*mtt^2*mWW^8*s^9*t - 412*mtt*mWW^9*s^9*t - 5154*ep*mtt*mWW^9*s^9*t - 25478*ep^2*mtt*mWW^9*s^9*t - 69566*ep^3*mtt*mWW^9*s^9*t - 91382*ep^4*mtt*mWW^9*s^9*t - 41832*ep^5*mtt*mWW^9*s^9*t + 116*mWW^10*s^9*t + 1470*ep*mWW^10*s^9*t + 7202*ep^2*mWW^10*s^9*t + 17594*ep^3*mWW^10*s^9*t + 20586*ep^4*mWW^10*s^9*t + 8840*ep^5*mWW^10*s^9*t + 144*mtt^5*mWW^4*s^10*t + 1872*ep*mtt^5*mWW^4*s^10*t + 9248*ep^2*mtt^5*mWW^4*s^10*t + 21632*ep^3*mtt^5*mWW^4*s^10*t + 24064*ep^4*mtt^5*mWW^4*s^10*t + 10240*ep^5*mtt^5*mWW^4*s^10*t - 456*mtt^4*mWW^5*s^10*t - 5960*ep*mtt^4*mWW^5*s^10*t - 29648*ep^2*mtt^4*mWW^5*s^10*t - 69952*ep^3*mtt^4*mWW^5*s^10*t - 78592*ep^4*mtt^4*mWW^5*s^10*t - 33792*ep^5*mtt^4*mWW^5*s^10*t + 480*mtt^3*mWW^6*s^10*t + 7456*ep*mtt^3*mWW^6*s^10*t + 38844*ep^2*mtt^3*mWW^6*s^10*t + 86360*ep^3*mtt^3*mWW^6*s^10*t + 87428*ep^4*mtt^3*mWW^6*s^10*t + 34232*ep^5*mtt^3*mWW^6*s^10*t - 144*mtt^2*mWW^7*s^10*t - 2900*ep*mtt^2*mWW^7*s^10*t - 17796*ep^2*mtt^2*mWW^7*s^10*t - 34708*ep^3*mtt^2*mWW^7*s^10*t - 23068*ep^4*mtt^2*mWW^7*s^10*t - 4120*ep^5*mtt^2*mWW^7*s^10*t - 48*mtt*mWW^8*s^10*t - 376*ep*mtt*mWW^8*s^10*t + 164*ep^2*mtt*mWW^8*s^10*t - 2192*ep^3*mtt*mWW^8*s^10*t - 9860*ep^4*mtt*mWW^8*s^10*t - 7032*ep^5*mtt*mWW^8*s^10*t + 24*mWW^9*s^10*t + 292*ep*mWW^9*s^10*t + 1140*ep^2*mWW^9*s^10*t + 2860*ep^3*mWW^9*s^10*t + 3996*ep^4*mWW^9*s^10*t + 2008*ep^5*mWW^9*s^10*t - 240*ep*mtt^2*mWW^6*s^11*t - 1600*ep^2*mtt^2*mWW^6*s^11*t - 2960*ep^3*mtt^2*mWW^6*s^11*t - 1600*ep^4*mtt^2*mWW^6*s^11*t + 88*ep*mtt*mWW^7*s^11*t + 1120*ep^2*mtt*mWW^7*s^11*t + 2552*ep^3*mtt*mWW^7*s^11*t + 1520*ep^4*mtt*mWW^7*s^11*t - 8*ep*mWW^8*s^11*t - 160*ep^2*mWW^8*s^11*t - 392*ep^3*mWW^8*s^11*t - 240*ep^4*mWW^8*s^11*t + 72*mtt^15*mWW^3*t^2 + 1152*ep*mtt^15*mWW^3*t^2 + 6568*ep^2*mtt^15*mWW^3*t^2 + 16912*ep^3*mtt^15*mWW^3*t^2 + 20096*ep^4*mtt^15*mWW^3*t^2 + 8960*ep^5*mtt^15*mWW^3*t^2 - 540*mtt^14*mWW^4*t^2 - 8516*ep*mtt^14*mWW^4*t^2 - 48252*ep^2*mtt^14*mWW^4*t^2 - 124140*ep^3*mtt^14*mWW^4*t^2 - 147864*ep^4*mtt^14*mWW^4*t^2 - 66208*ep^5*mtt^14*mWW^4*t^2 + 1744*mtt^13*mWW^5*t^2 + 27168*ep*mtt^13*mWW^5*t^2 + 153280*ep^2*mtt^13*mWW^5*t^2 + 394896*ep^3*mtt^13*mWW^5*t^2 + 472672*ep^4*mtt^13*mWW^5*t^2 + 213120*ep^5*mtt^13*mWW^5*t^2 - 3136*mtt^12*mWW^6*t^2 - 48400*ep*mtt^12*mWW^6*t^2 - 272736*ep^2*mtt^12*mWW^6*t^2 - 706128*ep^3*mtt^12*mWW^6*t^2 - 852704*ep^4*mtt^12*mWW^6*t^2 - 388736*ep^5*mtt^12*mWW^6*t^2 + 3360*mtt^11*mWW^7*t^2 + 51616*ep*mtt^11*mWW^7*t^2 + 292080*ep^2*mtt^11*mWW^7*t^2 + 764880*ep^3*mtt^11*mWW^7*t^2 + 938400*ep^4*mtt^11*mWW^7*t^2 + 435584*ep^5*mtt^11*mWW^7*t^2 - 2072*mtt^10*mWW^8*t^2 - 31992*ep*mtt^10*mWW^8*t^2 - 184088*ep^2*mtt^10*mWW^8*t^2 - 494952*ep^3*mtt^10*mWW^8*t^2 - 626576*ep^4*mtt^10*mWW^8*t^2 - 300480*ep^5*mtt^10*mWW^8*t^2 + 560*mtt^9*mWW^9*t^2 + 9056*ep*mtt^9*mWW^9*t^2 + 55872*ep^2*mtt^9*mWW^9*t^2 + 163440*ep^3*mtt^9*mWW^9*t^2 + 225184*ep^4*mtt^9*mWW^9*t^2 + 116608*ep^5*mtt^9*mWW^9*t^2 + 96*mtt^8*mWW^10*t^2 + 1072*ep*mtt^8*mWW^10*t^2 + 2880*ep^2*mtt^8*mWW^10*t^2 - 3216*ep^3*mtt^8*mWW^10*t^2 - 18912*ep^4*mtt^8*mWW^10*t^2 - 16000*ep^5*mtt^8*mWW^10*t^2 - 104*mtt^7*mWW^11*t^2 - 1440*ep*mtt^7*mWW^11*t^2 - 7064*ep^2*mtt^7*mWW^11*t^2 - 15072*ep^3*mtt^7*mWW^11*t^2 - 13856*ep^4*mtt^7*mWW^11*t^2 - 4224*ep^5*mtt^7*mWW^11*t^2 + 20*mtt^6*mWW^12*t^2 + 284*ep*mtt^6*mWW^12*t^2 + 1460*ep^2*mtt^6*mWW^12*t^2 + 3380*ep^3*mtt^6*mWW^12*t^2 + 3560*ep^4*mtt^6*mWW^12*t^2 + 1376*ep^5*mtt^6*mWW^12*t^2 - 432*mtt^14*mWW^3*s*t^2 - 7776*ep*mtt^14*mWW^3*s*t^2 - 47184*ep^2*mtt^14*mWW^3*s*t^2 - 125856*ep^3*mtt^14*mWW^3*s*t^2 - 152832*ep^4*mtt^14*mWW^3*s*t^2 - 69120*ep^5*mtt^14*mWW^3*s*t^2 + 2292*mtt^13*mWW^4*s*t^2 + 42960*ep*mtt^13*mWW^4*s*t^2 + 266732*ep^2*mtt^13*mWW^4*s*t^2 + 723680*ep^3*mtt^13*mWW^4*s*t^2 + 891952*ep^4*mtt^13*mWW^4*s*t^2 + 409024*ep^5*mtt^13*mWW^4*s*t^2 - 3774*mtt^12*mWW^5*s*t^2 - 82622*ep*mtt^12*mWW^5*s*t^2 - 551310*ep^2*mtt^12*mWW^5*s*t^2 - 1565338*ep^3*mtt^12*mWW^5*s*t^2 - 1998076*ep^4*mtt^12*mWW^5*s*t^2 - 944080*ep^5*mtt^12*mWW^5*s*t^2 - 1444*mtt^11*mWW^6*s*t^2 + 26464*ep*mtt^11*mWW^6*s*t^2 + 332972*ep^2*mtt^11*mWW^6*s*t^2 + 1198272*ep^3*mtt^11*mWW^6*s*t^2 + 1758280*ep^4*mtt^11*mWW^6*s*t^2 + 917536*ep^5*mtt^11*mWW^6*s*t^2 + 13892*mtt^10*mWW^7*s*t^2 + 148752*ep*mtt^10*mWW^7*s*t^2 + 579588*ep^2*mtt^10*mWW^7*s*t^2 + 993680*ep^3*mtt^10*mWW^7*s*t^2 + 693496*ep^4*mtt^10*mWW^7*s*t^2 + 113632*ep^5*mtt^10*mWW^7*s*t^2 - 21612*mtt^9*mWW^8*s*t^2 - 275088*ep*mtt^9*mWW^8*s*t^2 - 1316876*ep^2*mtt^9*mWW^8*s*t^2 - 2943024*ep^3*mtt^9*mWW^8*s*t^2 - 3076664*ep^4*mtt^9*mWW^8*s*t^2 - 1206496*ep^5*mtt^9*mWW^8*s*t^2 + 16328*mtt^8*mWW^9*s*t^2 + 221460*ep*mtt^8*mWW^9*s*t^2 + 1128648*ep^2*mtt^8*mWW^9*s*t^2 + 2690140*ep^3*mtt^8*mWW^9*s*t^2 + 3015168*ep^4*mtt^8*mWW^9*s*t^2 + 1278016*ep^5*mtt^8*mWW^9*s*t^2 - 5836*mtt^7*mWW^10*s*t^2 - 84928*ep*mtt^7*mWW^10*s*t^2 - 461660*ep^2*mtt^7*mWW^10*s*t^2 - 1170912*ep^3*mtt^7*mWW^10*s*t^2 - 1395624*ep^4*mtt^7*mWW^10*s*t^2 - 628640*ep^5*mtt^7*mWW^10*s*t^2 + 204*mtt^6*mWW^11*s*t^2 + 6656*ep*mtt^6*mWW^11*s*t^2 + 53228*ep^2*mtt^6*mWW^11*s*t^2 + 173728*ep^3*mtt^6*mWW^11*s*t^2 + 249480*ep^4*mtt^6*mWW^11*s*t^2 + 129824*ep^5*mtt^6*mWW^11*s*t^2 + 488*mtt^5*mWW^12*s*t^2 + 5408*ep*mtt^5*mWW^12*s*t^2 + 21712*ep^2*mtt^5*mWW^12*s*t^2 + 38000*ep^3*mtt^5*mWW^12*s*t^2 + 26984*ep^4*mtt^5*mWW^12*s*t^2 + 4768*ep^5*mtt^5*mWW^12*s*t^2 - 106*mtt^4*mWW^13*s*t^2 - 1286*ep*mtt^4*mWW^13*s*t^2 - 5850*ep^2*mtt^4*mWW^13*s*t^2 - 12370*ep^3*mtt^4*mWW^13*s*t^2 - 12164*ep^4*mtt^4*mWW^13*s*t^2 - 4464*ep^5*mtt^4*mWW^13*s*t^2 + 864*mtt^13*mWW^3*s^2*t^2 + 20736*ep*mtt^13*mWW^3*s^2*t^2 + 141024*ep^2*mtt^13*mWW^3*s^2*t^2 + 398016*ep^3*mtt^13*mWW^3*s^2*t^2 + 499200*ep^4*mtt^13*mWW^3*s^2*t^2 + 230400*ep^5*mtt^13*mWW^3*s^2*t^2 - 1428*mtt^12*mWW^4*s^2*t^2 - 69928*ep*mtt^12*mWW^4*s^2*t^2 - 558260*ep^2*mtt^12*mWW^4*s^2*t^2 - 1695840*ep^3*mtt^12*mWW^4*s^2*t^2 - 2226832*ep^4*mtt^12*mWW^4*s^2*t^2 - 1063232*ep^5*mtt^12*mWW^4*s^2*t^2 - 11298*mtt^11*mWW^5*s^2*t^2 - 38730*ep*mtt^11*mWW^5*s^2*t^2 + 272578*ep^2*mtt^11*mWW^5*s^2*t^2 + 1539666*ep^3*mtt^11*mWW^5*s^2*t^2 + 2562056*ep^4*mtt^11*mWW^5*s^2*t^2 + 1404288*ep^5*mtt^11*mWW^5*s^2*t^2 + 48178*mtt^10*mWW^6*s^2*t^2 + 529958*ep*mtt^10*mWW^6*s^2*t^2 + 2169338*ep^2*mtt^10*mWW^6*s^2*t^2 + 4089322*ep^3*mtt^10*mWW^6*s^2*t^2 + 3492868*ep^4*mtt^10*mWW^6*s^2*t^2 + 1044976*ep^5*mtt^10*mWW^6*s^2*t^2 - 80292*mtt^9*mWW^7*s^2*t^2 - 1053886*ep*mtt^9*mWW^7*s^2*t^2 - 5184360*ep^2*mtt^9*mWW^7*s^2*t^2 - 11875698*ep^3*mtt^9*mWW^7*s^2*t^2 - 12732836*ep^4*mtt^9*mWW^7*s^2*t^2 - 5143408*ep^5*mtt^9*mWW^7*s^2*t^2 + 65128*mtt^8*mWW^8*s^2*t^2 + 955346*ep*mtt^8*mWW^8*s^2*t^2 + 5138184*ep^2*mtt^8*mWW^8*s^2*t^2 + 12679474*ep^3*mtt^8*mWW^8*s^2*t^2 + 14544804*ep^4*mtt^8*mWW^8*s^2*t^2 + 6273904*ep^5*mtt^8*mWW^8*s^2*t^2 - 18256*mtt^7*mWW^9*s^2*t^2 - 350634*ep*mtt^7*mWW^9*s^2*t^2 - 2211052*ep^2*mtt^7*mWW^9*s^2*t^2 - 6077990*ep^3*mtt^7*mWW^9*s^2*t^2 - 7579396*ep^4*mtt^7*mWW^9*s^2*t^2 - 3508912*ep^5*mtt^7*mWW^9*s^2*t^2 - 9572*mtt^6*mWW^10*s^2*t^2 - 65930*ep*mtt^6*mWW^10*s^2*t^2 - 65156*ep^2*mtt^6*mWW^10*s^2*t^2 + 383294*ep^3*mtt^6*mWW^10*s^2*t^2 + 960988*ep^4*mtt^6*mWW^10*s^2*t^2 + 617616*ep^5*mtt^6*mWW^10*s^2*t^2 + 8372*mtt^5*mWW^11*s^2*t^2 + 94742*ep*mtt^5*mWW^11*s^2*t^2 + 402824*ep^2*mtt^5*mWW^11*s^2*t^2 + 800858*ep^3*mtt^5*mWW^11*s^2*t^2 + 741716*ep^4*mtt^5*mWW^11*s^2*t^2 + 252848*ep^5*mtt^5*mWW^11*s^2*t^2 - 1428*mtt^4*mWW^12*s^2*t^2 - 19154*ep*mtt^4*mWW^12*s^2*t^2 - 97108*ep^2*mtt^4*mWW^12*s^2*t^2 - 231962*ep^3*mtt^4*mWW^12*s^2*t^2 - 262500*ep^4*mtt^4*mWW^12*s^2*t^2 - 112368*ep^5*mtt^4*mWW^12*s^2*t^2 - 382*mtt^3*mWW^13*s^2*t^2 - 3812*ep*mtt^3*mWW^13*s^2*t^2 - 13526*ep^2*mtt^3*mWW^13*s^2*t^2 - 20180*ep^3*mtt^3*mWW^13*s^2*t^2 - 10420*ep^4*mtt^3*mWW^13*s^2*t^2 + 240*ep^5*mtt^3*mWW^13*s^2*t^2 + 114*mtt^2*mWW^14*s^2*t^2 + 1292*ep*mtt^2*mWW^14*s^2*t^2 + 5514*ep^2*mtt^2*mWW^14*s^2*t^2 + 11040*ep^3*mtt^2*mWW^14*s^2*t^2 + 10352*ep^4*mtt^2*mWW^14*s^2*t^2 + 3648*ep^5*mtt^2*mWW^14*s^2*t^2 - 24192*ep*mtt^12*mWW^3*s^3*t^2 - 217728*ep^2*mtt^12*mWW^3*s^3*t^2 - 682752*ep^3*mtt^12*mWW^3*s^3*t^2 - 903168*ep^4*mtt^12*mWW^3*s^3*t^2 - 430080*ep^5*mtt^12*mWW^3*s^3*t^2 - 8628*mtt^11*mWW^4*s^3*t^2 + 4424*ep*mtt^11*mWW^4*s^3*t^2 + 504460*ep^2*mtt^11*mWW^4*s^3*t^2 + 2062992*ep^3*mtt^11*mWW^4*s^3*t^2 + 3063440*ep^4*mtt^11*mWW^4*s^3*t^2 + 1563712*ep^5*mtt^11*mWW^4*s^3*t^2 + 45186*mtt^10*mWW^5*s^3*t^2 + 390618*ep*mtt^10*mWW^5*s^3*t^2 + 1080642*ep^2*mtt^10*mWW^5*s^3*t^2 + 863302*ep^3*mtt^10*mWW^5*s^3*t^2 - 616884*ep^4*mtt^10*mWW^5*s^3*t^2 - 847024*ep^5*mtt^10*mWW^5*s^3*t^2 - 87536*mtt^9*mWW^6*s^3*t^2 - 1074480*ep*mtt^9*mWW^6*s^3*t^2 - 4944448*ep^2*mtt^9*mWW^6*s^3*t^2 - 10579504*ep^3*mtt^9*mWW^6*s^3*t^2 - 10544680*ep^4*mtt^9*mWW^6*s^3*t^2 - 3930312*ep^5*mtt^9*mWW^6*s^3*t^2 + 57872*mtt^8*mWW^7*s^3*t^2 + 1001306*ep*mtt^8*mWW^7*s^3*t^2 + 5854190*ep^2*mtt^8*mWW^7*s^3*t^2 + 14973750*ep^3*mtt^8*mWW^7*s^3*t^2 + 17350746*ep^4*mtt^8*mWW^7*s^3*t^2 + 7461656*ep^5*mtt^8*mWW^7*s^3*t^2 + 45596*mtt^7*mWW^8*s^3*t^2 + 170068*ep*mtt^7*mWW^8*s^3*t^2 - 844434*ep^2*mtt^7*mWW^8*s^3*t^2 - 4870708*ep^3*mtt^7*mWW^8*s^3*t^2 - 7745994*ep^4*mtt^7*mWW^8*s^3*t^2 - 4027552*ep^5*mtt^7*mWW^8*s^3*t^2 - 108040*mtt^6*mWW^9*s^3*t^2 - 1083570*ep*mtt^6*mWW^9*s^3*t^2 - 4028814*ep^2*mtt^6*mWW^9*s^3*t^2 - 7004370*ep^3*mtt^6*mWW^9*s^3*t^2 - 5686966*ep^4*mtt^6*mWW^9*s^3*t^2 - 1687640*ep^5*mtt^6*mWW^9*s^3*t^2 + 76656*mtt^5*mWW^10*s^3*t^2 + 868772*ep*mtt^5*mWW^10*s^3*t^2 + 3758046*ep^2*mtt^5*mWW^10*s^3*t^2 + 7805200*ep^3*mtt^5*mWW^10*s^3*t^2 + 7833014*ep^4*mtt^5*mWW^10*s^3*t^2 + 3037568*ep^5*mtt^5*mWW^10*s^3*t^2 - 21912*mtt^4*mWW^11*s^3*t^2 - 266698*ep*mtt^4*mWW^11*s^3*t^2 - 1247006*ep^2*mtt^4*mWW^11*s^3*t^2 - 2814510*ep^3*mtt^4*mWW^11*s^3*t^2 - 3088618*ep^4*mtt^4*mWW^11*s^3*t^2 - 1315640*ep^5*mtt^4*mWW^11*s^3*t^2 - 480*mtt^3*mWW^12*s^3*t^2 - 604*ep*mtt^3*mWW^12*s^3*t^2 + 25246*ep^2*mtt^3*mWW^12*s^3*t^2 + 132076*ep^3*mtt^3*mWW^12*s^3*t^2 + 240226*ep^4*mtt^3*mWW^12*s^3*t^2 + 145472*ep^5*mtt^3*mWW^12*s^3*t^2 + 1486*mtt^2*mWW^13*s^3*t^2 + 16656*ep*mtt^2*mWW^13*s^3*t^2 + 69828*ep^2*mtt^2*mWW^13*s^3*t^2 + 134876*ep^3*mtt^2*mWW^13*s^3*t^2 + 118514*ep^4*mtt^2*mWW^13*s^3*t^2 + 37000*ep^5*mtt^2*mWW^13*s^3*t^2 - 200*mtt*mWW^14*s^3*t^2 - 2292*ep*mtt*mWW^14*s^3*t^2 - 9910*ep^2*mtt*mWW^14*s^3*t^2 - 20136*ep^3*mtt*mWW^14*s^3*t^2 - 19382*ep^4*mtt*mWW^14*s^3*t^2 - 7064*ep^5*mtt*mWW^14*s^3*t^2 - 8*ep*mWW^15*s^3*t^2 - 72*ep^2*mWW^15*s^3*t^2 - 216*ep^3*mWW^15*s^3*t^2 - 248*ep^4*mWW^15*s^3*t^2 - 96*ep^5*mWW^15*s^3*t^2 - 3024*mtt^11*mWW^3*s^4*t^2 + 159600*ep^2*mtt^11*mWW^3*s^4*t^2 + 655200*ep^3*mtt^11*mWW^3*s^4*t^2 + 962304*ep^4*mtt^11*mWW^3*s^4*t^2 + 483840*ep^5*mtt^11*mWW^3*s^4*t^2 + 21252*mtt^10*mWW^4*s^4*t^2 + 106736*ep*mtt^10*mWW^4*s^4*t^2 - 172508*ep^2*mtt^10*mWW^4*s^4*t^2 - 1677144*ep^3*mtt^10*mWW^4*s^4*t^2 - 2965312*ep^4*mtt^10*mWW^4*s^4*t^2 - 1629824*ep^5*mtt^10*mWW^4*s^4*t^2 - 41586*mtt^9*mWW^5*s^4*t^2 - 317766*ep*mtt^9*mWW^5*s^4*t^2 - 603574*ep^2*mtt^9*mWW^5*s^4*t^2 + 492462*ep^3*mtt^9*mWW^5*s^4*t^2 + 2347200*ep^4*mtt^9*mWW^5*s^4*t^2 + 1654784*ep^5*mtt^9*mWW^5*s^4*t^2 - 23074*mtt^8*mWW^6*s^4*t^2 - 220998*ep*mtt^8*mWW^6*s^4*t^2 - 901398*ep^2*mtt^8*mWW^6*s^4*t^2 - 2168610*ep^3*mtt^8*mWW^6*s^4*t^2 - 2866176*ep^4*mtt^8*mWW^6*s^4*t^2 - 1492000*ep^5*mtt^8*mWW^6*s^4*t^2 + 209596*mtt^7*mWW^7*s^4*t^2 + 2176080*ep*mtt^7*mWW^7*s^4*t^2 + 8660996*ep^2*mtt^7*mWW^7*s^4*t^2 + 16941112*ep^3*mtt^7*mWW^7*s^4*t^2 + 16415152*ep^4*mtt^7*mWW^7*s^4*t^2 + 6260760*ep^5*mtt^7*mWW^7*s^4*t^2 - 351460*mtt^6*mWW^8*s^4*t^2 - 3888122*ep*mtt^6*mWW^8*s^4*t^2 - 16523532*ep^2*mtt^6*mWW^8*s^4*t^2 - 34071774*ep^3*mtt^6*mWW^8*s^4*t^2 - 34222528*ep^4*mtt^6*mWW^8*s^4*t^2 - 13349208*ep^5*mtt^6*mWW^8*s^4*t^2 + 289716*mtt^5*mWW^9*s^4*t^2 + 3345210*ep*mtt^5*mWW^9*s^4*t^2 + 14851328*ep^2*mtt^5*mWW^9*s^4*t^2 + 31842946*ep^3*mtt^5*mWW^9*s^4*t^2 + 33131296*ep^4*mtt^5*mWW^9*s^4*t^2 + 13365944*ep^5*mtt^5*mWW^9*s^4*t^2 - 121980*mtt^4*mWW^10*s^4*t^2 - 1455000*ep*mtt^4*mWW^10*s^4*t^2 - 6684612*ep^2*mtt^4*mWW^10*s^4*t^2 - 14833864*ep^3*mtt^4*mWW^10*s^4*t^2 - 16017432*ep^4*mtt^4*mWW^10*s^4*t^2 - 6728888*ep^5*mtt^4*mWW^10*s^4*t^2 + 18188*mtt^3*mWW^11*s^4*t^2 + 228652*ep*mtt^3*mWW^11*s^4*t^2 + 1119412*ep^2*mtt^3*mWW^11*s^4*t^2 + 2680524*ep^3*mtt^3*mWW^11*s^4*t^2 + 3168832*ep^4*mtt^3*mWW^11*s^4*t^2 + 1467144*ep^5*mtt^3*mWW^11*s^4*t^2 + 3688*mtt^2*mWW^12*s^4*t^2 + 40494*ep*mtt^2*mWW^12*s^4*t^2 + 160888*ep^2*mtt^2*mWW^12*s^4*t^2 + 273338*ep^3*mtt^2*mWW^12*s^4*t^2 + 170912*ep^4*mtt^2*mWW^12*s^4*t^2 + 9272*ep^5*mtt^2*mWW^12*s^4*t^2 - 1402*mtt*mWW^13*s^4*t^2 - 16304*ep*mtt*mWW^13*s^4*t^2 - 71154*ep^2*mtt*mWW^13*s^4*t^2 - 143700*ep^3*mtt*mWW^13*s^4*t^2 - 133584*ep^4*mtt*mWW^13*s^4*t^2 - 45272*ep^5*mtt*mWW^13*s^4*t^2 + 86*mWW^14*s^4*t^2 + 1018*ep*mWW^14*s^4*t^2 + 4554*ep^2*mWW^14*s^4*t^2 + 9510*ep^3*mWW^14*s^4*t^2 + 9336*ep^4*mWW^14*s^4*t^2 + 3448*ep^5*mWW^14*s^4*t^2 + 6048*mtt^10*mWW^3*s^5*t^2 + 36288*ep*mtt^10*mWW^3*s^5*t^2 + 7392*ep^2*mtt^10*mWW^3*s^5*t^2 - 286272*ep^3*mtt^10*mWW^3*s^5*t^2 - 569856*ep^4*mtt^10*mWW^3*s^5*t^2 - 322560*ep^5*mtt^10*mWW^3*s^5*t^2 - 19068*mtt^9*mWW^4*s^5*t^2 - 84280*ep*mtt^9*mWW^4*s^5*t^2 + 255220*ep^2*mtt^9*mWW^4*s^5*t^2 + 1806672*ep^3*mtt^9*mWW^4*s^5*t^2 + 3038000*ep^4*mtt^9*mWW^4*s^5*t^2 + 1629376*ep^5*mtt^9*mWW^4*s^5*t^2 - 30666*mtt^8*mWW^5*s^5*t^2 - 563106*ep*mtt^8*mWW^5*s^5*t^2 - 3495506*ep^2*mtt^8*mWW^5*s^5*t^2 - 9582174*ep^3*mtt^8*mWW^5*s^5*t^2 - 11957140*ep^4*mtt^8*mWW^5*s^5*t^2 - 5533488*ep^5*mtt^8*mWW^5*s^5*t^2 + 239260*mtt^7*mWW^6*s^5*t^2 + 2930840*ep*mtt^7*mWW^6*s^5*t^2 + 13863728*ep^2*mtt^7*mWW^6*s^5*t^2 + 31659048*ep^3*mtt^7*mWW^6*s^5*t^2 + 34801988*ep^4*mtt^7*mWW^6*s^5*t^2 + 14678352*ep^5*mtt^7*mWW^6*s^5*t^2 - 492412*mtt^6*mWW^7*s^5*t^2 - 5826388*ep*mtt^6*mWW^7*s^5*t^2 - 26605020*ep^2*mtt^6*mWW^7*s^5*t^2 - 58727508*ep^3*mtt^6*mWW^7*s^5*t^2 - 62616232*ep^4*mtt^6*mWW^7*s^5*t^2 - 25707496*ep^5*mtt^6*mWW^7*s^5*t^2 + 517748*mtt^5*mWW^8*s^5*t^2 + 6152616*ep*mtt^5*mWW^8*s^5*t^2 + 28191542*ep^2*mtt^5*mWW^8*s^5*t^2 + 62281344*ep^3*mtt^5*mWW^8*s^5*t^2 + 66448590*ep^4*mtt^5*mWW^8*s^5*t^2 + 27337120*ep^5*mtt^5*mWW^8*s^5*t^2 - 298558*mtt^4*mWW^9*s^5*t^2 - 3590120*ep*mtt^4*mWW^9*s^5*t^2 - 16659324*ep^2*mtt^4*mWW^9*s^5*t^2 - 37211180*ep^3*mtt^4*mWW^9*s^5*t^2 - 40208298*ep^4*mtt^4*mWW^9*s^5*t^2 - 16811808*ep^5*mtt^4*mWW^9*s^5*t^2 + 84164*mtt^3*mWW^10*s^5*t^2 + 1027100*ep*mtt^3*mWW^10*s^5*t^2 + 4867320*ep^2*mtt^3*mWW^10*s^5*t^2 + 11130120*ep^3*mtt^3*mWW^10*s^5*t^2 + 12401592*ep^4*mtt^3*mWW^10*s^5*t^2 + 5388336*ep^5*mtt^3*mWW^10*s^5*t^2 - 3968*mtt^2*mWW^11*s^5*t^2 - 53064*ep*mtt^2*mWW^11*s^5*t^2 - 297168*ep^2*mtt^2*mWW^11*s^5*t^2 - 822452*ep^3*mtt^2*mWW^11*s^5*t^2 - 1131684*ep^4*mtt^2*mWW^11*s^5*t^2 - 602952*ep^5*mtt^2*mWW^11*s^5*t^2 - 2952*mtt*mWW^12*s^5*t^2 - 34836*ep*mtt*mWW^12*s^5*t^2 - 150866*ep^2*mtt*mWW^12*s^5*t^2 - 295680*ep^3*mtt*mWW^12*s^5*t^2 - 254010*ep^4*mtt*mWW^12*s^5*t^2 - 71840*ep^5*mtt*mWW^12*s^5*t^2 + 404*mWW^13*s^5*t^2 + 4950*ep*mWW^13*s^5*t^2 + 22682*ep^2*mWW^13*s^5*t^2 + 48082*ep^3*mWW^13*s^5*t^2 + 47050*ep^4*mWW^13*s^5*t^2 + 16960*ep^5*mWW^13*s^5*t^2 - 6048*mtt^9*mWW^3*s^6*t^2 - 48384*ep*mtt^9*mWW^3*s^6*t^2 - 116256*ep^2*mtt^9*mWW^3*s^6*t^2 - 55104*ep^3*mtt^9*mWW^3*s^6*t^2 + 118272*ep^4*mtt^9*mWW^3*s^6*t^2 + 107520*ep^5*mtt^9*mWW^3*s^6*t^2 + 3108*mtt^8*mWW^4*s^6*t^2 - 64120*ep*mtt^8*mWW^4*s^6*t^2 - 741692*ep^2*mtt^8*mWW^4*s^6*t^2 - 2486400*ep^3*mtt^8*mWW^4*s^6*t^2 - 3386992*ep^4*mtt^8*mWW^4*s^6*t^2 - 1636544*ep^5*mtt^8*mWW^4*s^6*t^2 + 95754*mtt^7*mWW^5*s^6*t^2 + 1326222*ep*mtt^7*mWW^5*s^6*t^2 + 6902070*ep^2*mtt^7*mWW^5*s^6*t^2 + 16831738*ep^3*mtt^7*mWW^5*s^6*t^2 + 19318776*ep^4*mtt^7*mWW^5*s^6*t^2 + 8390240*ep^5*mtt^7*mWW^5*s^6*t^2 - 318386*mtt^6*mWW^6*s^6*t^2 - 3999802*ep*mtt^6*mWW^6*s^6*t^2 - 19270842*ep^2*mtt^6*mWW^6*s^6*t^2 - 44414374*ep^3*mtt^6*mWW^6*s^6*t^2 - 48908660*ep^4*mtt^6*mWW^6*s^6*t^2 - 20565536*ep^5*mtt^6*mWW^6*s^6*t^2 + 466756*mtt^5*mWW^7*s^6*t^2 + 5745034*ep*mtt^5*mWW^7*s^6*t^2 + 27208884*ep^2*mtt^5*mWW^7*s^6*t^2 + 61813126*ep^3*mtt^5*mWW^7*s^6*t^2 + 67320328*ep^4*mtt^5*mWW^7*s^6*t^2 + 28070832*ep^5*mtt^5*mWW^7*s^6*t^2 - 367984*mtt^4*mWW^8*s^6*t^2 - 4519996*ep*mtt^4*mWW^8*s^6*t^2 - 21411768*ep^2*mtt^4*mWW^8*s^6*t^2 - 48599856*ep^3*mtt^4*mWW^8*s^6*t^2 - 52967796*ep^4*mtt^4*mWW^8*s^6*t^2 - 22168032*ep^5*mtt^4*mWW^8*s^6*t^2 + 154378*mtt^3*mWW^9*s^6*t^2 + 1902414*ep*mtt^3*mWW^9*s^6*t^2 + 9092662*ep^2*mtt^3*mWW^9*s^6*t^2 + 20779398*ep^3*mtt^3*mWW^9*s^6*t^2 + 22859572*ep^4*mtt^3*mWW^9*s^6*t^2 + 9707616*ep^5*mtt^3*mWW^9*s^6*t^2 - 27130*mtt^2*mWW^10*s^6*t^2 - 337046*ep*mtt^2*mWW^10*s^6*t^2 - 1663994*ep^2*mtt^2*mWW^10*s^6*t^2 - 3930246*ep^3*mtt^2*mWW^10*s^6*t^2 - 4505880*ep^4*mtt^2*mWW^10*s^6*t^2 - 2015104*ep^5*mtt^2*mWW^10*s^6*t^2 - 1112*mtt*mWW^11*s^6*t^2 - 12614*ep*mtt*mWW^11*s^6*t^2 - 36704*ep^2*mtt*mWW^11*s^6*t^2 - 16806*ep^3*mtt*mWW^11*s^6*t^2 + 77996*ep^4*mtt*mWW^11*s^6*t^2 + 83856*ep^5*mtt*mWW^11*s^6*t^2 + 664*mWW^12*s^6*t^2 + 8292*ep*mWW^12*s^6*t^2 + 37640*ep^2*mWW^12*s^6*t^2 + 78524*ep^3*mWW^12*s^6*t^2 + 74384*ep^4*mWW^12*s^6*t^2 + 25152*ep^5*mWW^12*s^6*t^2 + 3456*mtt^8*mWW^3*s^7*t^2 + 31104*ep*mtt^8*mWW^3*s^7*t^2 + 97536*ep^2*mtt^8*mWW^3*s^7*t^2 + 129024*ep^3*mtt^8*mWW^3*s^7*t^2 + 61440*ep^4*mtt^8*mWW^3*s^7*t^2 + 7428*mtt^7*mWW^4*s^7*t^2 + 138968*ep*mtt^7*mWW^4*s^7*t^2 + 855940*ep^2*mtt^7*mWW^4*s^7*t^2 + 2291760*ep^3*mtt^7*mWW^4*s^7*t^2 + 2776112*ep^4*mtt^7*mWW^4*s^7*t^2 + 1246912*ep^5*mtt^7*mWW^4*s^7*t^2 - 85722*mtt^6*mWW^5*s^7*t^2 - 1140810*ep*mtt^6*mWW^5*s^7*t^2 - 5749738*ep^2*mtt^6*mWW^5*s^7*t^2 - 13686006*ep^3*mtt^6*mWW^5*s^7*t^2 - 15411756*ep^4*mtt^6*mWW^5*s^7*t^2 - 6587728*ep^5*mtt^6*mWW^5*s^7*t^2 + 205832*mtt^5*mWW^6*s^7*t^2 + 2624912*ep*mtt^5*mWW^6*s^7*t^2 + 12804192*ep^2*mtt^5*mWW^6*s^7*t^2 + 29797008*ep^3*mtt^5*mWW^6*s^7*t^2 + 33028352*ep^4*mtt^5*mWW^6*s^7*t^2 + 13936184*ep^5*mtt^5*mWW^6*s^7*t^2 - 234120*mtt^4*mWW^7*s^7*t^2 - 2955298*ep*mtt^4*mWW^7*s^7*t^2 - 14322502*ep^2*mtt^4*mWW^7*s^7*t^2 - 33136846*ep^3*mtt^4*mWW^7*s^7*t^2 - 36577946*ep^4*mtt^4*mWW^7*s^7*t^2 - 15392008*ep^5*mtt^4*mWW^7*s^7*t^2 + 140260*mtt^3*mWW^8*s^7*t^2 + 1767784*ep*mtt^3*mWW^8*s^7*t^2 + 8601648*ep^2*mtt^3*mWW^8*s^7*t^2 + 19900664*ep^3*mtt^3*mWW^8*s^7*t^2 + 21966780*ep^4*mtt^3*mWW^8*s^7*t^2 + 9269200*ep^5*mtt^3*mWW^8*s^7*t^2 - 41306*mtt^2*mWW^9*s^7*t^2 - 520470*ep*mtt^2*mWW^9*s^7*t^2 - 2575554*ep^2*mtt^2*mWW^9*s^7*t^2 - 6016834*ep^3*mtt^2*mWW^9*s^7*t^2 - 6702764*ep^4*mtt^2*mWW^9*s^7*t^2 - 2869344*ep^5*mtt^2*mWW^9*s^7*t^2 + 3840*mtt*mWW^10*s^7*t^2 + 49072*ep*mtt*mWW^10*s^7*t^2 + 266524*ep^2*mtt*mWW^10*s^7*t^2 + 672408*ep^3*mtt*mWW^10*s^7*t^2 + 807876*ep^4*mtt*mWW^10*s^7*t^2 + 375864*ep^5*mtt*mWW^10*s^7*t^2 + 332*mWW^11*s^7*t^2 + 4162*ep*mWW^11*s^7*t^2 + 16386*ep^2*mWW^11*s^7*t^2 + 28278*ep^3*mWW^11*s^7*t^2 + 18882*ep^4*mWW^11*s^7*t^2 + 1720*ep^5*mWW^11*s^7*t^2 - 1080*mtt^7*mWW^3*s^8*t^2 - 10368*ep*mtt^7*mWW^3*s^8*t^2 - 36312*ep^2*mtt^7*mWW^3*s^8*t^2 - 58608*ep^3*mtt^7*mWW^3*s^8*t^2 - 43392*ep^4*mtt^7*mWW^3*s^8*t^2 - 11520*ep^5*mtt^7*mWW^3*s^8*t^2 - 6072*mtt^6*mWW^4*s^8*t^2 - 88684*ep*mtt^6*mWW^4*s^8*t^2 - 475640*ep^2*mtt^6*mWW^4*s^8*t^2 - 1171932*ep^3*mtt^6*mWW^4*s^8*t^2 - 1344040*ep^4*mtt^6*mWW^4*s^8*t^2 - 580832*ep^5*mtt^6*mWW^4*s^8*t^2 + 37914*mtt^5*mWW^5*s^8*t^2 + 495582*ep*mtt^5*mWW^5*s^8*t^2 + 2466958*ep^2*mtt^5*mWW^5*s^8*t^2 + 5839818*ep^3*mtt^5*mWW^5*s^8*t^2 + 6561104*ep^4*mtt^5*mWW^5*s^8*t^2 + 2798784*ep^5*mtt^5*mWW^5*s^8*t^2 - 71294*mtt^4*mWW^6*s^8*t^2 - 918770*ep*mtt^4*mWW^6*s^8*t^2 - 4524482*ep^2*mtt^4*mWW^6*s^8*t^2 - 10656246*ep^3*mtt^4*mWW^6*s^8*t^2 - 11946680*ep^4*mtt^4*mWW^6*s^8*t^2 - 5079808*ep^5*mtt^4*mWW^6*s^8*t^2 + 63556*mtt^3*mWW^7*s^8*t^2 + 821968*ep*mtt^3*mWW^7*s^8*t^2 + 4064624*ep^2*mtt^3*mWW^7*s^8*t^2 + 9568408*ep^3*mtt^3*mWW^7*s^8*t^2 + 10706476*ep^4*mtt^3*mWW^7*s^8*t^2 + 4543208*ep^5*mtt^3*mWW^7*s^8*t^2 - 28284*mtt^2*mWW^8*s^8*t^2 - 365948*ep*mtt^2*mWW^8*s^8*t^2 - 1831776*ep^2*mtt^2*mWW^8*s^8*t^2 - 4316692*ep^3*mtt^2*mWW^8*s^8*t^2 - 4814460*ep^4*mtt^2*mWW^8*s^8*t^2 - 2040072*ep^5*mtt^2*mWW^8*s^8*t^2 + 5498*mtt*mWW^9*s^8*t^2 + 70946*ep*mtt*mWW^9*s^8*t^2 + 368922*ep^2*mtt*mWW^9*s^8*t^2 + 889790*ep^3*mtt*mWW^9*s^8*t^2 + 1009284*ep^4*mtt*mWW^9*s^8*t^2 + 436696*ep^5*mtt*mWW^9*s^8*t^2 - 238*mWW^10*s^8*t^2 - 3190*ep*mWW^10*s^8*t^2 - 19334*ep^2*mWW^10*s^8*t^2 - 51626*ep^3*mWW^10*s^8*t^2 - 63396*ep^4*mWW^10*s^8*t^2 - 29592*ep^5*mWW^10*s^8*t^2 + 144*mtt^6*mWW^3*s^9*t^2 + 1440*ep*mtt^6*mWW^3*s^9*t^2 + 5360*ep^2*mtt^6*mWW^3*s^9*t^2 + 9440*ep^3*mtt^6*mWW^3*s^9*t^2 + 7936*ep^4*mtt^6*mWW^3*s^9*t^2 + 2560*ep^5*mtt^6*mWW^3*s^9*t^2 + 1848*mtt^5*mWW^4*s^9*t^2 + 24904*ep*mtt^5*mWW^4*s^9*t^2 + 125968*ep^2*mtt^5*mWW^4*s^9*t^2 + 297744*ep^3*mtt^5*mWW^4*s^9*t^2 + 331232*ep^4*mtt^5*mWW^4*s^9*t^2 + 139904*ep^5*mtt^5*mWW^4*s^9*t^2 - 8224*mtt^4*mWW^5*s^9*t^2 - 103704*ep*mtt^4*mWW^5*s^9*t^2 - 507736*ep^2*mtt^4*mWW^5*s^9*t^2 - 1209392*ep^3*mtt^4*mWW^5*s^9*t^2 - 1379440*ep^4*mtt^4*mWW^5*s^9*t^2 - 596224*ep^5*mtt^4*mWW^5*s^9*t^2 + 12464*mtt^3*mWW^6*s^9*t^2 + 161288*ep*mtt^3*mWW^6*s^9*t^2 + 795268*ep^2*mtt^3*mWW^6*s^9*t^2 + 1910840*ep^3*mtt^3*mWW^6*s^9*t^2 + 2200316*ep^4*mtt^3*mWW^6*s^9*t^2 + 955360*ep^5*mtt^3*mWW^6*s^9*t^2 - 8688*mtt^2*mWW^7*s^9*t^2 - 115708*ep*mtt^2*mWW^7*s^9*t^2 - 579536*ep^2*mtt^2*mWW^7*s^9*t^2 - 1390012*ep^3*mtt^2*mWW^7*s^9*t^2 - 1587856*ep^4*mtt^2*mWW^7*s^9*t^2 - 683656*ep^5*mtt^2*mWW^7*s^9*t^2 + 2776*mtt*mWW^8*s^9*t^2 + 36648*ep*mtt*mWW^8*s^9*t^2 + 187492*ep^2*mtt*mWW^8*s^9*t^2 + 450640*ep^3*mtt*mWW^8*s^9*t^2 + 511244*ep^4*mtt*mWW^8*s^9*t^2 + 219216*ep^5*mtt*mWW^8*s^9*t^2 - 320*mWW^9*s^9*t^2 - 4292*ep*mWW^9*s^9*t^2 - 22688*ep^2*mWW^9*s^9*t^2 - 55340*ep^3*mWW^9*s^9*t^2 - 63080*ep^4*mWW^9*s^9*t^2 - 27176*ep^5*mWW^9*s^9*t^2 - 192*mtt^4*mWW^4*s^10*t^2 - 2464*ep*mtt^4*mWW^4*s^10*t^2 - 11968*ep^2*mtt^4*mWW^4*s^10*t^2 - 27392*ep^3*mtt^4*mWW^4*s^10*t^2 - 29696*ep^4*mtt^4*mWW^4*s^10*t^2 - 12288*ep^5*mtt^4*mWW^4*s^10*t^2 + 672*mtt^3*mWW^5*s^10*t^2 + 6788*ep*mtt^3*mWW^5*s^10*t^2 + 29936*ep^2*mtt^3*mWW^5*s^10*t^2 + 76588*ep^3*mtt^3*mWW^5*s^10*t^2 + 99088*ep^4*mtt^3*mWW^5*s^10*t^2 + 47328*ep^5*mtt^3*mWW^5*s^10*t^2 - 864*mtt^2*mWW^6*s^10*t^2 - 10980*ep*mtt^2*mWW^6*s^10*t^2 - 50312*ep^2*mtt^2*mWW^6*s^10*t^2 - 126300*ep^3*mtt^2*mWW^6*s^10*t^2 - 160824*ep^4*mtt^2*mWW^6*s^10*t^2 - 76016*ep^5*mtt^2*mWW^6*s^10*t^2 + 480*mtt*mWW^7*s^10*t^2 + 6532*ep*mtt*mWW^7*s^10*t^2 + 30896*ep^2*mtt*mWW^7*s^10*t^2 + 74620*ep^3*mtt*mWW^7*s^10*t^2 + 89952*ep^4*mtt*mWW^7*s^10*t^2 + 40896*ep^5*mtt*mWW^7*s^10*t^2 - 96*mWW^8*s^10*t^2 - 1316*ep*mWW^8*s^10*t^2 - 6392*ep^2*mWW^8*s^10*t^2 - 15116*ep^3*mWW^8*s^10*t^2 - 17400*ep^4*mWW^8*s^10*t^2 - 7600*ep^5*mWW^8*s^10*t^2 + 360*ep*mtt^2*mWW^5*s^11*t^2 + 2400*ep^2*mtt^2*mWW^5*s^11*t^2 + 4440*ep^3*mtt^2*mWW^5*s^11*t^2 + 2400*ep^4*mtt^2*mWW^5*s^11*t^2 - 32*ep*mtt*mWW^6*s^11*t^2 - 1280*ep^2*mtt*mWW^6*s^11*t^2 - 3328*ep^3*mtt*mWW^6*s^11*t^2 - 2080*ep^4*mtt*mWW^6*s^11*t^2 - 8*ep*mWW^7*s^11*t^2 + 160*ep^2*mWW^7*s^11*t^2 + 488*ep^3*mWW^7*s^11*t^2 + 320*ep^4*mWW^7*s^11*t^2 + 72*mtt^15*mWW^2*t^3 + 720*ep*mtt^15*mWW^2*t^3 + 2680*ep^2*mtt^15*mWW^2*t^3 + 4720*ep^3*mtt^15*mWW^2*t^3 + 3968*ep^4*mtt^15*mWW^2*t^3 + 1280*ep^5*mtt^15*mWW^2*t^3 - 1176*mtt^14*mWW^3*t^3 - 15256*ep*mtt^14*mWW^3*t^3 - 75032*ep^2*mtt^14*mWW^3*t^3 - 174216*ep^3*mtt^14*mWW^3*t^3 - 191824*ep^4*mtt^14*mWW^3*t^3 - 80576*ep^5*mtt^14*mWW^3*t^3 + 6360*mtt^13*mWW^4*t^3 + 87736*ep*mtt^13*mWW^4*t^3 + 453152*ep^2*mtt^13*mWW^4*t^3 + 1091928*ep^3*mtt^13*mWW^4*t^3 + 1237080*ep^4*mtt^13*mWW^4*t^3 + 531424*ep^5*mtt^13*mWW^4*t^3 - 17576*mtt^12*mWW^5*t^3 - 247724*ep*mtt^12*mWW^5*t^3 - 1302152*ep^2*mtt^12*mWW^5*t^3 - 3184292*ep^3*mtt^12*mWW^5*t^3 - 3654720*ep^4*mtt^12*mWW^5*t^3 - 1588416*ep^5*mtt^12*mWW^5*t^3 + 28584*mtt^11*mWW^6*t^3 + 406212*ep*mtt^11*mWW^6*t^3 + 2154320*ep^2*mtt^11*mWW^6*t^3 + 5321332*ep^3*mtt^11*mWW^6*t^3 + 6174880*ep^4*mtt^11*mWW^6*t^3 + 2714432*ep^5*mtt^11*mWW^6*t^3 - 28536*mtt^10*mWW^7*t^3 - 407532*ep*mtt^10*mWW^7*t^3 - 2179240*ep^2*mtt^10*mWW^7*t^3 - 5446580*ep^3*mtt^10*mWW^7*t^3 - 6410784*ep^4*mtt^10*mWW^7*t^3 - 2861888*ep^5*mtt^10*mWW^7*t^3 + 16936*mtt^9*mWW^8*t^3 + 244356*ep*mtt^9*mWW^8*t^3 + 1327312*ep^2*mtt^9*mWW^8*t^3 + 3388196*ep^3*mtt^9*mWW^8*t^3 + 4086864*ep^4*mtt^9*mWW^8*t^3 + 1871616*ep^5*mtt^9*mWW^8*t^3 - 4920*mtt^8*mWW^9*t^3 - 74116*ep*mtt^8*mWW^9*t^3 - 423352*ep^2*mtt^8*mWW^9*t^3 - 1143628*ep^3*mtt^8*mWW^9*t^3 - 1461440*ep^4*mtt^8*mWW^9*t^3 - 706624*ep^5*mtt^8*mWW^9*t^3 - 144*mtt^7*mWW^10*t^3 + 764*ep*mtt^7*mWW^10*t^3 + 21272*ep^2*mtt^7*mWW^10*t^3 + 103052*ep^3*mtt^7*mWW^10*t^3 + 185760*ep^4*mtt^7*mWW^10*t^3 + 112576*ep^5*mtt^7*mWW^10*t^3 + 496*mtt^6*mWW^11*t^3 + 6068*ep*mtt^6*mWW^11*t^3 + 26880*ep^2*mtt^6*mWW^11*t^3 + 52268*ep^3*mtt^6*mWW^11*t^3 + 43120*ep^4*mtt^6*mWW^11*t^3 + 11008*ep^5*mtt^6*mWW^11*t^3 - 96*mtt^5*mWW^12*t^3 - 1228*ep*mtt^5*mWW^12*t^3 - 5840*ep^2*mtt^5*mWW^12*t^3 - 12780*ep^3*mtt^5*mWW^12*t^3 - 12904*ep^4*mtt^5*mWW^12*t^3 - 4832*ep^5*mtt^5*mWW^12*t^3 - 504*mtt^14*mWW^2*s*t^3 - 4608*ep*mtt^14*mWW^2*s*t^3 - 14872*ep^2*mtt^14*mWW^2*s*t^3 - 20848*ep^3*mtt^14*mWW^2*s*t^3 - 11648*ep^4*mtt^14*mWW^2*s*t^3 - 1280*ep^5*mtt^14*mWW^2*s*t^3 + 7056*mtt^13*mWW^3*s*t^3 + 92516*ep*mtt^13*mWW^3*s*t^3 + 458488*ep^2*mtt^13*mWW^3*s*t^3 + 1069036*ep^3*mtt^13*mWW^3*s*t^3 + 1178696*ep^4*mtt^13*mWW^3*s*t^3 + 494688*ep^5*mtt^13*mWW^3*s*t^3 - 31088*mtt^12*mWW^4*s*t^3 - 451216*ep*mtt^12*mWW^4*s*t^3 - 2414332*ep^2*mtt^12*mWW^4*s*t^3 - 5953664*ep^3*mtt^12*mWW^4*s*t^3 - 6847060*ep^4*mtt^12*mWW^4*s*t^3 - 2969680*ep^5*mtt^12*mWW^4*s*t^3 + 63340*mtt^11*mWW^5*s*t^3 + 985196*ep*mtt^11*mWW^5*s*t^3 + 5528404*ep^2*mtt^11*mWW^5*s*t^3 + 14109524*ep^3*mtt^11*mWW^5*s*t^3 + 16669168*ep^4*mtt^11*mWW^5*s*t^3 + 7392128*ep^5*mtt^11*mWW^5*s*t^3 - 58308*mtt^10*mWW^6*s*t^3 - 1025892*ep*mtt^10*mWW^6*s*t^3 - 6206198*ep^2*mtt^10*mWW^6*s*t^3 - 16685756*ep^3*mtt^10*mWW^6*s*t^3 - 20527950*ep^4*mtt^10*mWW^6*s*t^3 - 9415416*ep^5*mtt^10*mWW^6*s*t^3 - 1096*mtt^9*mWW^7*s*t^3 + 245308*ep*mtt^9*mWW^7*s*t^3 + 2366694*ep^2*mtt^9*mWW^7*s*t^3 + 7904144*ep^3*mtt^9*mWW^7*s*t^3 + 11138102*ep^4*mtt^9*mWW^7*s*t^3 + 5633368*ep^5*mtt^9*mWW^7*s*t^3 + 55908*mtt^8*mWW^8*s*t^3 + 573244*ep*mtt^8*mWW^8*s*t^3 + 2112330*ep^2*mtt^8*mWW^8*s*t^3 + 3350708*ep^3*mtt^8*mWW^8*s*t^3 + 2018778*ep^4*mtt^8*mWW^8*s*t^3 + 152232*ep^5*mtt^8*mWW^8*s*t^3 - 54472*mtt^7*mWW^9*s*t^3 - 657684*ep*mtt^7*mWW^9*s*t^3 - 3000746*ep^2*mtt^7*mWW^9*s*t^3 - 6431616*ep^3*mtt^7*mWW^9*s*t^3 - 6473786*ep^4*mtt^7*mWW^9*s*t^3 - 2449256*ep^5*mtt^7*mWW^9*s*t^3 + 22300*mtt^6*mWW^10*s*t^3 + 287924*ep*mtt^6*mWW^10*s*t^3 + 1411318*ep^2*mtt^6*mWW^10*s*t^3 + 3267996*ep^3*mtt^6*mWW^10*s*t^3 + 3581606*ep^4*mtt^6*mWW^10*s*t^3 + 1489496*ep^5*mtt^6*mWW^10*s*t^3 - 2392*mtt^5*mWW^11*s*t^3 - 37488*ep*mtt^5*mWW^11*s*t^3 - 216390*ep^2*mtt^5*mWW^11*s*t^3 - 577404*ep^3*mtt^5*mWW^11*s*t^3 - 717686*ep^4*mtt^5*mWW^11*s*t^3 - 333720*ep^5*mtt^5*mWW^11*s*t^3 - 980*mtt^4*mWW^12*s*t^3 - 9980*ep*mtt^4*mWW^12*s*t^3 - 36150*ep^2*mtt^4*mWW^12*s*t^3 - 55076*ep^3*mtt^4*mWW^12*s*t^3 - 29790*ep^4*mtt^4*mWW^12*s*t^3 - 184*ep^5*mtt^4*mWW^12*s*t^3 + 236*mtt^3*mWW^13*s*t^3 + 2680*ep*mtt^3*mWW^13*s*t^3 + 11454*ep^2*mtt^3*mWW^13*s*t^3 + 22956*ep^3*mtt^3*mWW^13*s*t^3 + 21570*ep^4*mtt^3*mWW^13*s*t^3 + 7624*ep^5*mtt^3*mWW^13*s*t^3 + 1296*mtt^13*mWW^2*s^2*t^3 + 9072*ep*mtt^13*mWW^2*s^2*t^3 + 13248*ep^2*mtt^13*mWW^2*s^2*t^3 - 24768*ep^3*mtt^13*mWW^2*s^2*t^3 - 73728*ep^4*mtt^13*mWW^2*s^2*t^3 - 46080*ep^5*mtt^13*mWW^2*s^2*t^3 - 14268*mtt^12*mWW^3*s^2*t^3 - 192644*ep*mtt^12*mWW^3*s^2*t^3 - 974300*ep^2*mtt^12*mWW^3*s^2*t^3 - 2297100*ep^3*mtt^12*mWW^3*s^2*t^3 - 2542552*ep^4*mtt^12*mWW^3*s^2*t^3 - 1065376*ep^5*mtt^12*mWW^3*s^2*t^3 + 41206*mtt^11*mWW^4*s^2*t^3 + 727962*ep*mtt^11*mWW^4*s^2*t^3 + 4356838*ep^2*mtt^11*mWW^4*s^2*t^3 + 11464230*ep^3*mtt^11*mWW^4*s^2*t^3 + 13711412*ep^4*mtt^11*mWW^4*s^2*t^3 + 6092272*ep^5*mtt^11*mWW^4*s^2*t^3 - 16594*mtt^10*mWW^5*s^2*t^3 - 807824*ep*mtt^10*mWW^5*s^2*t^3 - 6407792*ep^2*mtt^10*mWW^5*s^2*t^3 - 19289416*ep^3*mtt^10*mWW^5*s^2*t^3 - 25027694*ep^4*mtt^10*mWW^5*s^2*t^3 - 11768120*ep^5*mtt^10*mWW^5*s^2*t^3 - 128760*mtt^9*mWW^6*s^2*t^3 - 811338*ep*mtt^9*mWW^6*s^2*t^3 - 370158*ep^2*mtt^9*mWW^6*s^2*t^3 + 5994770*ep^3*mtt^9*mWW^6*s^2*t^3 + 12839974*ep^4*mtt^9*mWW^6*s^2*t^3 + 7605752*ep^5*mtt^9*mWW^6*s^2*t^3 + 281864*mtt^8*mWW^7*s^2*t^3 + 2988277*ep*mtt^8*mWW^7*s^2*t^3 + 11785639*ep^2*mtt^8*mWW^7*s^2*t^3 + 21547907*ep^3*mtt^8*mWW^7*s^2*t^3 + 18074269*ep^4*mtt^8*mWW^7*s^2*t^3 + 5441284*ep^5*mtt^8*mWW^7*s^2*t^3 - 255522*mtt^7*mWW^8*s^2*t^3 - 3083721*ep*mtt^7*mWW^8*s^2*t^3 - 14097345*ep^2*mtt^7*mWW^8*s^2*t^3 - 30401939*ep^3*mtt^7*mWW^8*s^2*t^3 - 30988829*ep^4*mtt^7*mWW^8*s^2*t^3 - 11976324*ep^5*mtt^7*mWW^8*s^2*t^3 + 94564*mtt^6*mWW^9*s^2*t^3 + 1276097*ep*mtt^6*mWW^9*s^2*t^3 + 6456599*ep^2*mtt^6*mWW^9*s^2*t^3 + 15244519*ep^3*mtt^6*mWW^9*s^2*t^3 + 16906657*ep^4*mtt^6*mWW^9*s^2*t^3 + 7089364*ep^5*mtt^6*mWW^9*s^2*t^3 + 12426*mtt^5*mWW^10*s^2*t^3 + 72299*ep*mtt^5*mWW^10*s^2*t^3 - 24705*ep^2*mtt^5*mWW^10*s^2*t^3 - 796079*ep^3*mtt^5*mWW^10*s^2*t^3 - 1571265*ep^4*mtt^5*mWW^10*s^2*t^3 - 913236*ep^5*mtt^5*mWW^10*s^2*t^3 - 21308*mtt^4*mWW^11*s^2*t^3 - 238317*ep*mtt^4*mWW^11*s^2*t^3 - 1009879*ep^2*mtt^4*mWW^11*s^2*t^3 - 2032155*ep^3*mtt^4*mWW^11*s^2*t^3 - 1944793*ep^4*mtt^4*mWW^11*s^2*t^3 - 707188*ep^5*mtt^4*mWW^11*s^2*t^3 + 5012*mtt^3*mWW^12*s^2*t^3 + 59691*ep*mtt^3*mWW^12*s^2*t^3 + 272991*ep^2*mtt^3*mWW^12*s^2*t^3 + 601041*ep^3*mtt^3*mWW^12*s^2*t^3 + 638765*ep^4*mtt^3*mWW^12*s^2*t^3 + 261220*ep^5*mtt^3*mWW^12*s^2*t^3 + 222*mtt^2*mWW^13*s^2*t^3 + 1995*ep*mtt^2*mWW^13*s^2*t^3 + 5413*ep^2*mtt^2*mWW^13*s^2*t^3 + 1989*ep^3*mtt^2*mWW^13*s^2*t^3 - 10143*ep^4*mtt^2*mWW^13*s^2*t^3 - 9356*ep^5*mtt^2*mWW^13*s^2*t^3 - 138*mtt*mWW^14*s^2*t^3 - 1549*ep*mtt*mWW^14*s^2*t^3 - 6549*ep^2*mtt*mWW^14*s^2*t^3 - 12999*ep^3*mtt*mWW^14*s^2*t^3 - 12073*ep^4*mtt*mWW^14*s^2*t^3 - 4212*ep^5*mtt*mWW^14*s^2*t^3 - 864*mtt^12*mWW^2*s^3*t^3 + 6912*ep*mtt^12*mWW^2*s^3*t^3 + 107808*ep^2*mtt^12*mWW^2*s^3*t^3 + 382272*ep^3*mtt^12*mWW^2*s^3*t^3 + 532992*ep^4*mtt^12*mWW^2*s^3*t^3 + 261120*ep^5*mtt^12*mWW^2*s^3*t^3 + 636*mtt^11*mWW^3*s^3*t^3 + 33604*ep*mtt^11*mWW^3*s^3*t^3 + 255476*ep^2*mtt^11*mWW^3*s^3*t^3 + 710884*ep^3*mtt^11*mWW^3*s^3*t^3 + 829000*ep^4*mtt^11*mWW^3*s^3*t^3 + 340960*ep^5*mtt^11*mWW^3*s^3*t^3 + 54352*mtt^10*mWW^4*s^3*t^3 + 256668*ep*mtt^10*mWW^4*s^3*t^3 - 514516*ep^2*mtt^10*mWW^4*s^3*t^3 - 4204196*ep^3*mtt^10*mWW^4*s^3*t^3 - 6976660*ep^4*mtt^10*mWW^4*s^3*t^3 - 3619088*ep^5*mtt^10*mWW^4*s^3*t^3 - 265768*mtt^9*mWW^5*s^3*t^3 - 2223894*ep*mtt^9*mWW^5*s^3*t^3 - 5991310*ep^2*mtt^9*mWW^5*s^3*t^3 - 5204234*ep^3*mtt^9*mWW^5*s^3*t^3 + 1482502*ep^4*mtt^9*mWW^5*s^3*t^3 + 2929024*ep^5*mtt^9*mWW^5*s^3*t^3 + 532412*mtt^8*mWW^6*s^3*t^3 + 5395556*ep*mtt^8*mWW^6*s^3*t^3 + 20298340*ep^2*mtt^8*mWW^6*s^3*t^3 + 35725636*ep^3*mtt^8*mWW^6*s^3*t^3 + 29385360*ep^4*mtt^8*mWW^6*s^3*t^3 + 8944440*ep^5*mtt^8*mWW^6*s^3*t^3 - 504456*mtt^7*mWW^7*s^3*t^3 - 5704631*ep*mtt^7*mWW^7*s^3*t^3 - 24458843*ep^2*mtt^7*mWW^7*s^3*t^3 - 49817813*ep^3*mtt^7*mWW^7*s^3*t^3 - 48361045*ep^4*mtt^7*mWW^7*s^3*t^3 - 17932412*ep^5*mtt^7*mWW^7*s^3*t^3 + 135780*mtt^6*mWW^8*s^3*t^3 + 1800462*ep*mtt^6*mWW^8*s^3*t^3 + 8890816*ep^2*mtt^6*mWW^8*s^3*t^3 + 20375202*ep^3*mtt^6*mWW^8*s^3*t^3 + 21922596*ep^4*mtt^6*mWW^8*s^3*t^3 + 8936248*ep^5*mtt^6*mWW^8*s^3*t^3 + 161216*mtt^5*mWW^9*s^3*t^3 + 1740127*ep*mtt^5*mWW^9*s^3*t^3 + 7159147*ep^2*mtt^5*mWW^9*s^3*t^3 + 14159589*ep^3*mtt^5*mWW^9*s^3*t^3 + 13454837*ep^4*mtt^5*mWW^9*s^3*t^3 + 4897612*ep^5*mtt^5*mWW^9*s^3*t^3 - 164164*mtt^4*mWW^10*s^3*t^3 - 1910088*ep*mtt^4*mWW^10*s^3*t^3 - 8510522*ep^2*mtt^4*mWW^10*s^3*t^3 - 18185292*ep^3*mtt^4*mWW^10*s^3*t^3 - 18660902*ep^4*mtt^4*mWW^10*s^3*t^3 - 7351280*ep^5*mtt^4*mWW^10*s^3*t^3 + 57196*mtt^3*mWW^11*s^3*t^3 + 682891*ep*mtt^3*mWW^11*s^3*t^3 + 3133047*ep^2*mtt^3*mWW^11*s^3*t^3 + 6916689*ep^3*mtt^3*mWW^11*s^3*t^3 + 7368005*ep^4*mtt^3*mWW^11*s^3*t^3 + 3023612*ep^5*mtt^3*mWW^11*s^3*t^3 - 5572*mtt^2*mWW^12*s^3*t^3 - 68950*ep*mtt^2*mWW^12*s^3*t^3 - 333664*ep^2*mtt^2*mWW^12*s^3*t^3 - 793298*ep^3*mtt^2*mWW^12*s^3*t^3 - 926892*ep^4*mtt^2*mWW^12*s^3*t^3 - 419288*ep^5*mtt^2*mWW^12*s^3*t^3 - 888*mtt*mWW^13*s^3*t^3 - 10081*ep*mtt*mWW^13*s^3*t^3 - 42157*ep^2*mtt*mWW^13*s^3*t^3 - 78779*ep^3*mtt*mWW^13*s^3*t^3 - 62771*ep^4*mtt*mWW^13*s^3*t^3 - 15660*ep^5*mtt*mWW^13*s^3*t^3 + 120*mWW^14*s^3*t^3 + 1424*ep*mWW^14*s^3*t^3 + 6378*ep^2*mWW^14*s^3*t^3 + 13340*ep^3*mWW^14*s^3*t^3 + 12978*ep^4*mWW^14*s^3*t^3 + 4712*ep^5*mWW^14*s^3*t^3 - 3024*mtt^11*mWW^2*s^4*t^3 - 66528*ep*mtt^11*mWW^2*s^4*t^3 - 439152*ep^2*mtt^11*mWW^2*s^4*t^3 - 1222368*ep^3*mtt^11*mWW^2*s^4*t^3 - 1521408*ep^4*mtt^11*mWW^2*s^4*t^3 - 698880*ep^5*mtt^11*mWW^2*s^4*t^3 + 49308*mtt^10*mWW^3*s^4*t^3 + 591220*ep*mtt^10*mWW^3*s^4*t^3 + 2735796*ep^2*mtt^10*mWW^3*s^4*t^3 + 6128948*ep^3*mtt^10*mWW^3*s^4*t^3 + 6661032*ep^4*mtt^10*mWW^3*s^4*t^3 + 2810976*ep^5*mtt^10*mWW^3*s^4*t^3 - 252350*mtt^9*mWW^4*s^4*t^3 - 2620358*ep*mtt^9*mWW^4*s^4*t^3 - 10333790*ep^2*mtt^9*mWW^4*s^4*t^3 - 19779946*ep^3*mtt^9*mWW^4*s^4*t^3 - 18606756*ep^4*mtt^9*mWW^4*s^4*t^3 - 6920320*ep^5*mtt^9*mWW^4*s^4*t^3 + 592906*mtt^8*mWW^5*s^4*t^3 + 6117378*ep*mtt^8*mWW^5*s^4*t^3 + 23835258*ep^2*mtt^8*mWW^5*s^4*t^3 + 44681622*ep^3*mtt^8*mWW^5*s^4*t^3 + 40707452*ep^4*mtt^8*mWW^5*s^4*t^3 + 14472888*ep^5*mtt^8*mWW^5*s^4*t^3 - 662836*mtt^7*mWW^6*s^4*t^3 - 6984864*ep*mtt^7*mWW^6*s^4*t^3 - 27844744*ep^2*mtt^7*mWW^6*s^4*t^3 - 53233416*ep^3*mtt^7*mWW^6*s^4*t^3 - 49188380*ep^4*mtt^7*mWW^6*s^4*t^3 - 17593504*ep^5*mtt^7*mWW^6*s^4*t^3 + 174820*mtt^6*mWW^7*s^4*t^3 + 1736437*ep*mtt^6*mWW^7*s^4*t^3 + 6308821*ep^2*mtt^6*mWW^7*s^4*t^3 + 10519551*ep^3*mtt^6*mWW^7*s^4*t^3 + 8143527*ep^4*mtt^6*mWW^7*s^4*t^3 + 2318092*ep^5*mtt^6*mWW^7*s^4*t^3 + 399610*mtt^5*mWW^8*s^4*t^3 + 4783475*ep*mtt^5*mWW^8*s^4*t^3 + 21981515*ep^2*mtt^5*mWW^8*s^4*t^3 + 48425825*ep^3*mtt^5*mWW^8*s^4*t^3 + 50940427*ep^4*mtt^5*mWW^8*s^4*t^3 + 20454684*ep^5*mtt^5*mWW^8*s^4*t^3 - 488568*mtt^4*mWW^9*s^4*t^3 - 5853688*ep*mtt^4*mWW^9*s^4*t^3 - 26870478*ep^2*mtt^4*mWW^9*s^4*t^3 - 59034148*ep^3*mtt^4*mWW^9*s^4*t^3 - 62051646*ep^4*mtt^4*mWW^9*s^4*t^3 - 24959752*ep^5*mtt^4*mWW^9*s^4*t^3 + 237720*mtt^3*mWW^10*s^4*t^3 + 2877202*ep*mtt^3*mWW^10*s^4*t^3 + 13345790*ep^2*mtt^3*mWW^10*s^4*t^3 + 29632726*ep^3*mtt^3*mWW^10*s^4*t^3 + 31552634*ep^4*mtt^3*mWW^10*s^4*t^3 + 12887960*ep^5*mtt^3*mWW^10*s^4*t^3 - 49904*mtt^2*mWW^11*s^4*t^3 - 609635*ep*mtt^2*mWW^11*s^4*t^3 - 2866667*ep^2*mtt^2*mWW^11*s^4*t^3 - 6487729*ep^3*mtt^2*mWW^11*s^4*t^3 - 7093261*ep^4*mtt^2*mWW^11*s^4*t^3 - 2990276*ep^5*mtt^2*mWW^11*s^4*t^3 + 1888*mtt*mWW^12*s^4*t^3 + 24273*ep*mtt*mWW^12*s^4*t^3 + 125341*ep^2*mtt*mWW^12*s^4*t^3 + 324459*ep^3*mtt*mWW^12*s^4*t^3 + 416923*ep^4*mtt*mWW^12*s^4*t^3 + 205932*ep^5*mtt*mWW^12*s^4*t^3 + 430*mWW^13*s^4*t^3 + 5088*ep*mWW^13*s^4*t^3 + 22310*ep^2*mWW^13*s^4*t^3 + 44476*ep^3*mWW^13*s^4*t^3 + 39456*ep^4*mWW^13*s^4*t^3 + 12200*ep^5*mWW^13*s^4*t^3 + 9072*mtt^10*mWW^2*s^5*t^3 + 145152*ep*mtt^10*mWW^2*s^5*t^3 + 827568*ep^2*mtt^10*mWW^2*s^5*t^3 + 2130912*ep^3*mtt^10*mWW^2*s^5*t^3 + 2532096*ep^4*mtt^10*mWW^2*s^5*t^3 + 1128960*ep^5*mtt^10*mWW^2*s^5*t^3 - 102900*mtt^9*mWW^3*s^5*t^3 - 1277444*ep*mtt^9*mWW^3*s^5*t^3 - 6080396*ep^2*mtt^9*mWW^3*s^5*t^3 - 13860756*ep^3*mtt^9*mWW^3*s^5*t^3 - 15168328*ep^4*mtt^9*mWW^3*s^5*t^3 - 6390496*ep^5*mtt^9*mWW^3*s^5*t^3 + 379540*mtt^8*mWW^4*s^5*t^3 + 4309752*ep*mtt^8*mWW^4*s^5*t^3 + 18834576*ep^2*mtt^8*mWW^4*s^5*t^3 + 39963760*ep^3*mtt^8*mWW^4*s^5*t^3 + 41295124*ep^4*mtt^8*mWW^4*s^5*t^3 + 16616368*ep^5*mtt^8*mWW^4*s^5*t^3 - 616588*mtt^7*mWW^5*s^5*t^3 - 6708384*ep*mtt^7*mWW^5*s^5*t^3 - 27975884*ep^2*mtt^7*mWW^5*s^5*t^3 - 56737488*ep^3*mtt^7*mWW^5*s^5*t^3 - 56252952*ep^4*mtt^7*mWW^5*s^5*t^3 - 21770448*ep^5*mtt^7*mWW^5*s^5*t^3 + 338900*mtt^6*mWW^6*s^5*t^3 + 3326236*ep*mtt^6*mWW^6*s^5*t^3 + 12192710*ep^2*mtt^6*mWW^6*s^5*t^3 + 21416804*ep^3*mtt^6*mWW^6*s^5*t^3 + 18412782*ep^4*mtt^6*mWW^6*s^5*t^3 + 6200152*ep^5*mtt^6*mWW^6*s^5*t^3 + 330224*mtt^5*mWW^7*s^5*t^3 + 4409755*ep*mtt^5*mWW^7*s^5*t^3 + 22124645*ep^2*mtt^5*mWW^7*s^5*t^3 + 51988437*ep^3*mtt^5*mWW^7*s^5*t^3 + 57196327*ep^4*mtt^5*mWW^7*s^5*t^3 + 23732716*ep^5*mtt^5*mWW^7*s^5*t^3 - 662284*mtt^4*mWW^8*s^5*t^3 - 8190684*ep*mtt^4*mWW^8*s^5*t^3 - 38636432*ep^2*mtt^4*mWW^8*s^5*t^3 - 86778844*ep^3*mtt^4*mWW^8*s^5*t^3 - 92669884*ep^4*mtt^4*mWW^8*s^5*t^3 - 37682256*ep^5*mtt^4*mWW^8*s^5*t^3 + 449740*mtt^3*mWW^9*s^5*t^3 + 5536034*ep*mtt^3*mWW^9*s^5*t^3 + 26018408*ep^2*mtt^3*mWW^9*s^5*t^3 + 58277978*ep^3*mtt^3*mWW^9*s^5*t^3 + 62243704*ep^4*mtt^3*mWW^9*s^5*t^3 + 25382400*ep^5*mtt^3*mWW^9*s^5*t^3 - 143868*mtt^2*mWW^10*s^5*t^3 - 1775856*ep*mtt^2*mWW^10*s^5*t^3 - 8380768*ep^2*mtt^2*mWW^10*s^5*t^3 - 18855540*ep^3*mtt^2*mWW^10*s^5*t^3 - 20282120*ep^4*mtt^2*mWW^10*s^5*t^3 - 8353584*ep^5*mtt^2*mWW^10*s^5*t^3 + 18308*mtt*mWW^11*s^5*t^3 + 227711*ep*mtt*mWW^11*s^5*t^3 + 1090299*ep^2*mtt*mWW^11*s^5*t^3 + 2499965*ep^3*mtt*mWW^11*s^5*t^3 + 2758865*ep^4*mtt*mWW^11*s^5*t^3 + 1171332*ep^5*mtt*mWW^11*s^5*t^3 - 144*mWW^12*s^5*t^3 - 2272*ep*mWW^12*s^5*t^3 - 14726*ep^2*mWW^12*s^5*t^3 - 45228*ep^3*mWW^12*s^5*t^3 - 65614*ep^4*mWW^12*s^5*t^3 - 35144*ep^5*mWW^12*s^5*t^3 - 12096*mtt^9*mWW^2*s^6*t^3 - 175392*ep*mtt^9*mWW^2*s^6*t^3 - 940128*ep^2*mtt^9*mWW^2*s^6*t^3 - 2329152*ep^3*mtt^9*mWW^2*s^6*t^3 - 2698752*ep^4*mtt^9*mWW^2*s^6*t^3 - 1182720*ep^5*mtt^9*mWW^2*s^6*t^3 + 109284*mtt^8*mWW^3*s^6*t^3 + 1374604*ep*mtt^8*mWW^3*s^6*t^3 + 6611612*ep^2*mtt^8*mWW^3*s^6*t^3 + 15172444*ep^3*mtt^8*mWW^3*s^6*t^3 + 16657144*ep^4*mtt^8*mWW^3*s^6*t^3 + 7020832*ep^5*mtt^8*mWW^3*s^6*t^3 - 317702*mtt^7*mWW^4*s^6*t^3 - 3755214*ep*mtt^7*mWW^4*s^6*t^3 - 17091118*ep^2*mtt^7*mWW^4*s^6*t^3 - 37609106*ep^3*mtt^7*mWW^4*s^6*t^3 - 40045660*ep^4*mtt^7*mWW^4*s^6*t^3 - 16487360*ep^5*mtt^7*mWW^4*s^6*t^3 + 362930*mtt^6*mWW^5*s^6*t^3 + 4052736*ep*mtt^6*mWW^5*s^6*t^3 + 17461756*ep^2*mtt^6*mWW^5*s^6*t^3 + 36756904*ep^3*mtt^6*mWW^5*s^6*t^3 + 37859282*ep^4*mtt^6*mWW^5*s^6*t^3 + 15161512*ep^5*mtt^6*mWW^5*s^6*t^3 - 4640*mtt^5*mWW^6*s^6*t^3 + 357066*ep*mtt^5*mWW^6*s^6*t^3 + 3250826*ep^2*mtt^5*mWW^6*s^6*t^3 + 9763566*ep^3*mtt^5*mWW^6*s^6*t^3 + 12030166*ep^4*mtt^5*mWW^6*s^6*t^3 + 5309656*ep^5*mtt^5*mWW^6*s^6*t^3 - 404324*mtt^4*mWW^7*s^6*t^3 - 5208526*ep*mtt^4*mWW^7*s^6*t^3 - 25298692*ep^2*mtt^4*mWW^7*s^6*t^3 - 58043582*ep^3*mtt^4*mWW^7*s^6*t^3 - 62828964*ep^4*mtt^4*mWW^7*s^6*t^3 - 25765968*ep^5*mtt^4*mWW^7*s^6*t^3 + 423306*mtt^3*mWW^8*s^6*t^3 + 5315622*ep*mtt^3*mWW^8*s^6*t^3 + 25313370*ep^2*mtt^3*mWW^8*s^6*t^3 + 57269538*ep^3*mtt^3*mWW^8*s^6*t^3 + 61503764*ep^4*mtt^3*mWW^8*s^6*t^3 + 25111568*ep^5*mtt^3*mWW^8*s^6*t^3 - 194278*mtt^2*mWW^9*s^6*t^3 - 2430716*ep*mtt^2*mWW^9*s^6*t^3 - 11546024*ep^2*mtt^2*mWW^9*s^6*t^3 - 26034604*ep^3*mtt^2*mWW^9*s^6*t^3 - 27904866*ep^4*mtt^2*mWW^9*s^6*t^3 - 11391720*ep^5*mtt^2*mWW^9*s^6*t^3 + 40060*mtt*mWW^10*s^6*t^3 + 502046*ep*mtt*mWW^10*s^6*t^3 + 2394474*ep^2*mtt*mWW^10*s^6*t^3 + 5410002*ep^3*mtt*mWW^10*s^6*t^3 + 5812386*ep^4*mtt*mWW^10*s^6*t^3 + 2381816*ep^5*mtt*mWW^10*s^6*t^3 - 2540*mWW^11*s^6*t^3 - 32674*ep*mWW^11*s^6*t^3 - 160876*ep^2*mWW^11*s^6*t^3 - 374890*ep^3*mWW^11*s^6*t^3 - 415988*ep^4*mWW^11*s^6*t^3 - 176304*ep^5*mWW^11*s^6*t^3 + 9504*mtt^8*mWW^2*s^7*t^3 + 131328*ep*mtt^8*mWW^2*s^7*t^3 + 680352*ep^2*mtt^8*mWW^2*s^7*t^3 + 1647168*ep^3*mtt^8*mWW^2*s^7*t^3 + 1878528*ep^4*mtt^8*mWW^2*s^7*t^3 + 814080*ep^5*mtt^8*mWW^2*s^7*t^3 - 69132*mtt^7*mWW^3*s^7*t^3 - 877076*ep*mtt^7*mWW^3*s^7*t^3 - 4248420*ep^2*mtt^7*mWW^3*s^7*t^3 - 9797620*ep^3*mtt^7*mWW^3*s^7*t^3 - 10789608*ep^4*mtt^7*mWW^3*s^7*t^3 - 4555104*ep^5*mtt^7*mWW^3*s^7*t^3 + 160744*mtt^6*mWW^4*s^7*t^3 + 1954828*ep*mtt^6*mWW^4*s^7*t^3 + 9143692*ep^2*mtt^6*mWW^4*s^7*t^3 + 20621180*ep^3*mtt^6*mWW^4*s^7*t^3 + 22412388*ep^4*mtt^6*mWW^4*s^7*t^3 + 9375248*ep^5*mtt^6*mWW^4*s^7*t^3 - 124256*mtt^5*mWW^5*s^7*t^3 - 1429926*ep*mtt^5*mWW^5*s^7*t^3 - 6388518*ep^2*mtt^5*mWW^5*s^7*t^3 - 14013114*ep^3*mtt^5*mWW^5*s^7*t^3 - 15035946*ep^4*mtt^5*mWW^5*s^7*t^3 - 6229280*ep^5*mtt^5*mWW^5*s^7*t^3 - 69788*mtt^4*mWW^6*s^7*t^3 - 973836*ep*mtt^4*mWW^6*s^7*t^3 - 4942104*ep^2*mtt^4*mWW^6*s^7*t^3 - 11589212*ep^3*mtt^4*mWW^6*s^7*t^3 - 12604428*ep^4*mtt^4*mWW^6*s^7*t^3 - 5164872*ep^5*mtt^4*mWW^6*s^7*t^3 + 189132*mtt^3*mWW^7*s^7*t^3 + 2422016*ep*mtt^3*mWW^7*s^7*t^3 + 11631848*ep^2*mtt^3*mWW^7*s^7*t^3 + 26522568*ep^3*mtt^3*mWW^7*s^7*t^3 + 28638252*ep^4*mtt^3*mWW^7*s^7*t^3 + 11726088*ep^5*mtt^3*mWW^7*s^7*t^3 - 131608*mtt^2*mWW^8*s^7*t^3 - 1671428*ep*mtt^2*mWW^8*s^7*t^3 - 7969556*ep^2*mtt^2*mWW^8*s^7*t^3 - 18045572*ep^3*mtt^2*mWW^8*s^7*t^3 - 19388004*ep^4*mtt^2*mWW^8*s^7*t^3 - 7905896*ep^5*mtt^2*mWW^8*s^7*t^3 + 39680*mtt*mWW^9*s^7*t^3 + 502122*ep*mtt*mWW^9*s^7*t^3 + 2388770*ep^2*mtt*mWW^9*s^7*t^3 + 5372966*ep^3*mtt*mWW^9*s^7*t^3 + 5724662*ep^4*mtt*mWW^9*s^7*t^3 + 2314552*ep^5*mtt*mWW^9*s^7*t^3 - 4276*mWW^10*s^7*t^3 - 54892*ep*mWW^10*s^7*t^3 - 265184*ep^2*mWW^10*s^7*t^3 - 602940*ep^3*mWW^10*s^7*t^3 - 647940*ep^4*mWW^10*s^7*t^3 - 264224*ep^5*mWW^10*s^7*t^3 - 4536*mtt^7*mWW^2*s^8*t^3 - 60912*ep*mtt^7*mWW^2*s^8*t^3 - 308808*ep^2*mtt^7*mWW^2*s^8*t^3 - 736272*ep^3*mtt^7*mWW^2*s^8*t^3 - 830592*ep^4*mtt^7*mWW^2*s^8*t^3 - 357120*ep^5*mtt^7*mWW^2*s^8*t^3 + 26124*mtt^6*mWW^3*s^8*t^3 + 334036*ep*mtt^6*mWW^3*s^8*t^3 + 1628884*ep^2*mtt^6*mWW^3*s^8*t^3 + 3776196*ep^3*mtt^6*mWW^3*s^8*t^3 + 4175240*ep^4*mtt^6*mWW^3*s^8*t^3 + 1768160*ep^5*mtt^6*mWW^3*s^8*t^3 - 48362*mtt^5*mWW^4*s^8*t^3 - 602418*ep*mtt^5*mWW^4*s^8*t^3 - 2884194*ep^2*mtt^5*mWW^4*s^8*t^3 - 6659534*ep^3*mtt^5*mWW^4*s^8*t^3 - 7395620*ep^4*mtt^5*mWW^4*s^8*t^3 - 3148832*ep^5*mtt^5*mWW^4*s^8*t^3 + 23918*mtt^4*mWW^5*s^8*t^3 + 298014*ep*mtt^4*mWW^5*s^8*t^3 + 1434650*ep^2*mtt^4*mWW^5*s^8*t^3 + 3389754*ep^3*mtt^4*mWW^5*s^8*t^3 + 3884008*ep^4*mtt^4*mWW^5*s^8*t^3 + 1689896*ep^5*mtt^4*mWW^5*s^8*t^3 + 28180*mtt^3*mWW^6*s^8*t^3 + 353040*ep*mtt^3*mWW^6*s^8*t^3 + 1643428*ep^2*mtt^3*mWW^6*s^8*t^3 + 3654992*ep^3*mtt^3*mWW^6*s^8*t^3 + 3855096*ep^4*mtt^3*mWW^6*s^8*t^3 + 1548960*ep^5*mtt^3*mWW^6*s^8*t^3 - 41032*mtt^2*mWW^7*s^8*t^3 - 524684*ep*mtt^2*mWW^7*s^8*t^3 - 2477488*ep^2*mtt^2*mWW^7*s^8*t^3 - 5608700*ep^3*mtt^2*mWW^7*s^8*t^3 - 6054368*ep^4*mtt^2*mWW^7*s^8*t^3 - 2480304*ep^5*mtt^2*mWW^7*s^8*t^3 + 18670*mtt*mWW^8*s^8*t^3 + 238738*ep*mtt*mWW^8*s^8*t^3 + 1123542*ep^2*mtt*mWW^8*s^8*t^3 + 2516606*ep^3*mtt*mWW^8*s^8*t^3 + 2679628*ep^4*mtt*mWW^8*s^8*t^3 + 1080512*ep^5*mtt*mWW^8*s^8*t^3 - 2962*mWW^9*s^8*t^3 - 37990*ep*mWW^9*s^8*t^3 - 180142*ep^2*mWW^9*s^8*t^3 - 403922*ep^3*mWW^9*s^8*t^3 - 429104*ep^4*mWW^9*s^8*t^3 - 172696*ep^5*mWW^9*s^8*t^3 + 1224*mtt^6*mWW^2*s^9*t^3 + 16128*ep*mtt^6*mWW^2*s^9*t^3 + 80552*ep^2*mtt^6*mWW^2*s^9*t^3 + 189968*ep^3*mtt^6*mWW^2*s^9*t^3 + 212608*ep^4*mtt^6*mWW^2*s^9*t^3 + 90880*ep^5*mtt^6*mWW^2*s^9*t^3 - 5388*mtt^5*mWW^3*s^9*t^3 - 69520*ep*mtt^5*mWW^3*s^9*t^3 - 341756*ep^2*mtt^5*mWW^3*s^9*t^3 - 797768*ep^3*mtt^5*mWW^3*s^9*t^3 - 887392*ep^4*mtt^5*mWW^3*s^9*t^3 - 377856*ep^5*mtt^5*mWW^3*s^9*t^3 + 7780*mtt^4*mWW^4*s^9*t^3 + 97568*ep*mtt^4*mWW^4*s^9*t^3 + 474420*ep^2*mtt^4*mWW^4*s^9*t^3 + 1129096*ep^3*mtt^4*mWW^4*s^9*t^3 + 1298096*ep^4*mtt^4*mWW^4*s^9*t^3 + 569760*ep^5*mtt^4*mWW^4*s^9*t^3 - 2456*mtt^3*mWW^5*s^9*t^3 - 39328*ep*mtt^3*mWW^5*s^9*t^3 - 215188*ep^2*mtt^3*mWW^5*s^9*t^3 - 566352*ep^3*mtt^3*mWW^5*s^9*t^3 - 707412*ep^4*mtt^3*mWW^5*s^9*t^3 - 326288*ep^5*mtt^3*mWW^5*s^9*t^3 - 3792*mtt^2*mWW^6*s^9*t^3 - 42080*ep*mtt^2*mWW^6*s^9*t^3 - 173468*ep^2*mtt^2*mWW^6*s^9*t^3 - 359456*ep^3*mtt^2*mWW^6*s^9*t^3 - 365924*ep^4*mtt^2*mWW^6*s^9*t^3 - 144336*ep^5*mtt^2*mWW^6*s^9*t^3 + 3428*mtt*mWW^7*s^9*t^3 + 43776*ep*mtt*mWW^7*s^9*t^3 + 196992*ep^2*mtt*mWW^7*s^9*t^3 + 434472*ep^3*mtt*mWW^7*s^9*t^3 + 465124*ep^4*mtt*mWW^7*s^9*t^3 + 189264*ep^5*mtt*mWW^7*s^9*t^3 - 796*mWW^8*s^9*t^3 - 10064*ep*mWW^8*s^9*t^3 - 45552*ep^2*mWW^8*s^9*t^3 - 99720*ep^3*mWW^8*s^9*t^3 - 105340*ep^4*mWW^8*s^9*t^3 - 42384*ep^5*mWW^8*s^9*t^3 - 144*mtt^5*mWW^2*s^10*t^3 - 1872*ep*mtt^5*mWW^2*s^10*t^3 - 9248*ep^2*mtt^5*mWW^2*s^10*t^3 - 21632*ep^3*mtt^5*mWW^2*s^10*t^3 - 24064*ep^4*mtt^5*mWW^2*s^10*t^3 - 10240*ep^5*mtt^5*mWW^2*s^10*t^3 + 456*mtt^4*mWW^3*s^10*t^3 + 5960*ep*mtt^4*mWW^3*s^10*t^3 + 29648*ep^2*mtt^4*mWW^3*s^10*t^3 + 69952*ep^3*mtt^4*mWW^3*s^10*t^3 + 78592*ep^4*mtt^4*mWW^3*s^10*t^3 + 33792*ep^5*mtt^4*mWW^3*s^10*t^3 - 480*mtt^3*mWW^4*s^10*t^3 - 5068*ep*mtt^3*mWW^4*s^10*t^3 - 23128*ep^2*mtt^3*mWW^4*s^10*t^3 - 60788*ep^3*mtt^3*mWW^4*s^10*t^3 - 80744*ep^4*mtt^3*mWW^4*s^10*t^3 - 39792*ep^5*mtt^3*mWW^4*s^10*t^3 + 144*mtt^2*mWW^5*s^10*t^3 + 3868*ep*mtt^2*mWW^5*s^10*t^3 + 20456*ep^2*mtt^2*mWW^5*s^10*t^3 + 55540*ep^3*mtt^2*mWW^5*s^10*t^3 + 75192*ep^4*mtt^2*mWW^5*s^10*t^3 + 37104*ep^5*mtt^2*mWW^5*s^10*t^3 + 48*mtt*mWW^6*s^10*t^3 - 132*ep*mtt*mWW^6*s^10*t^3 - 2952*ep^2*mtt*mWW^6*s^10*t^3 - 9068*ep^3*mtt*mWW^6*s^10*t^3 - 11416*ep^4*mtt*mWW^6*s^10*t^3 - 5264*ep^5*mtt*mWW^6*s^10*t^3 - 24*mWW^7*s^10*t^3 - 196*ep*mWW^7*s^10*t^3 - 376*ep^2*mWW^7*s^10*t^3 - 404*ep^3*mWW^7*s^10*t^3 - 440*ep^4*mWW^7*s^10*t^3 - 240*ep^5*mWW^7*s^10*t^3 - 240*ep*mtt^2*mWW^4*s^11*t^3 - 1600*ep^2*mtt^2*mWW^4*s^11*t^3 - 2960*ep^3*mtt^2*mWW^4*s^11*t^3 - 1600*ep^4*mtt^2*mWW^4*s^11*t^3 - 112*ep*mtt*mWW^5*s^11*t^3 + 320*ep^2*mtt*mWW^5*s^11*t^3 + 1552*ep^3*mtt*mWW^5*s^11*t^3 + 1120*ep^4*mtt*mWW^5*s^11*t^3 + 32*ep*mWW^6*s^11*t^3 - 192*ep^3*mWW^6*s^11*t^3 - 160*ep^4*mWW^6*s^11*t^3 - 396*mtt^14*mWW^2*t^4 - 3700*ep*mtt^14*mWW^2*t^4 - 12540*ep^2*mtt^14*mWW^2*t^4 - 19692*ep^3*mtt^14*mWW^2*t^4 - 14616*ep^4*mtt^14*mWW^2*t^4 - 4256*ep^5*mtt^14*mWW^2*t^4 + 5392*mtt^13*mWW^3*t^4 + 64848*ep*mtt^13*mWW^3*t^4 + 298496*ep^2*mtt^13*mWW^3*t^4 + 658000*ep^3*mtt^13*mWW^3*t^4 + 697392*ep^4*mtt^13*mWW^3*t^4 + 285632*ep^5*mtt^13*mWW^3*t^4 - 26596*mtt^12*mWW^4*t^4 - 344884*ep*mtt^12*mWW^4*t^4 - 1694512*ep^2*mtt^12*mWW^4*t^4 - 3928556*ep^3*mtt^12*mWW^4*t^4 - 4319260*ep^4*mtt^12*mWW^4*t^4 - 1812912*ep^5*mtt^12*mWW^4*t^4 + 68704*mtt^11*mWW^5*t^4 + 917934*ep*mtt^11*mWW^5*t^4 + 4622126*ep^2*mtt^11*mWW^5*t^4 + 10920970*ep^3*mtt^11*mWW^5*t^4 + 12180946*ep^4*mtt^11*mWW^5*t^4 + 5166120*ep^5*mtt^11*mWW^5*t^4 - 105580*mtt^10*mWW^6*t^4 - 1427514*ep*mtt^10*mWW^6*t^4 - 7267722*ep^2*mtt^10*mWW^6*t^4 - 17350302*ep^3*mtt^10*mWW^6*t^4 - 19539754*ep^4*mtt^10*mWW^6*t^4 - 8358728*ep^5*mtt^10*mWW^6*t^4 + 100488*mtt^9*mWW^7*t^4 + 1364438*ep*mtt^9*mWW^7*t^4 + 6991918*ep^2*mtt^9*mWW^7*t^4 + 16841882*ep^3*mtt^9*mWW^7*t^4 + 19168738*ep^4*mtt^9*mWW^7*t^4 + 8291176*ep^5*mtt^9*mWW^7*t^4 - 57892*mtt^8*mWW^8*t^4 - 789042*ep*mtt^8*mWW^8*t^4 - 4078546*ep^2*mtt^8*mWW^8*t^4 - 9959758*ep^3*mtt^8*mWW^8*t^4 - 11530450*ep^4*mtt^8*mWW^8*t^4 - 5079272*ep^5*mtt^8*mWW^8*t^4 + 17616*mtt^7*mWW^9*t^4 + 244650*ep*mtt^7*mWW^9*t^4 + 1298842*ep^2*mtt^7*mWW^9*t^4 + 3282478*ep^3*mtt^7*mWW^9*t^4 + 3947942*ep^4*mtt^7*mWW^9*t^4 + 1806392*ep^5*mtt^7*mWW^9*t^4 - 1064*mtt^6*mWW^10*t^4 - 19258*ep*mtt^6*mWW^10*t^4 - 128466*ep^2*mtt^6*mWW^10*t^4 - 395838*ep^3*mtt^6*mWW^10*t^4 - 561174*ep^4*mtt^6*mWW^10*t^4 - 292600*ep^5*mtt^6*mWW^10*t^4 - 840*mtt^5*mWW^11*t^4 - 9470*ep*mtt^5*mWW^11*t^4 - 38518*ep^2*mtt^5*mWW^11*t^4 - 67746*ep^3*mtt^5*mWW^11*t^4 - 47754*ep^4*mtt^5*mWW^11*t^4 - 8072*ep^5*mtt^5*mWW^11*t^4 + 168*mtt^4*mWW^12*t^4 + 1998*ep*mtt^4*mWW^12*t^4 + 8922*ep^2*mtt^4*mWW^12*t^4 + 18562*ep^3*mtt^4*mWW^12*t^4 + 17990*ep^4*mtt^4*mWW^12*t^4 + 6520*ep^5*mtt^4*mWW^12*t^4 + 2496*mtt^13*mWW^2*s*t^4 + 19944*ep*mtt^13*mWW^2*s*t^4 + 48872*ep^2*mtt^13*mWW^2*s*t^4 + 30512*ep^3*mtt^13*mWW^2*s*t^4 - 30080*ep^4*mtt^13*mWW^2*s*t^4 - 30464*ep^5*mtt^13*mWW^2*s*t^4 - 29862*mtt^12*mWW^3*s*t^4 - 345354*ep*mtt^12*mWW^3*s*t^4 - 1527586*ep^2*mtt^12*mWW^3*s*t^4 - 3244598*ep^3*mtt^12*mWW^3*s*t^4 - 3325720*ep^4*mtt^12*mWW^3*s*t^4 - 1322880*ep^5*mtt^12*mWW^3*s*t^4 + 124256*mtt^11*mWW^4*s*t^4 + 1615820*ep*mtt^11*mWW^4*s*t^4 + 7943724*ep^2*mtt^11*mWW^4*s*t^4 + 18380756*ep^3*mtt^11*mWW^4*s*t^4 + 20126308*ep^4*mtt^11*mWW^4*s*t^4 + 8399696*ep^5*mtt^11*mWW^4*s*t^4 - 252426*mtt^10*mWW^5*s*t^4 - 3504220*ep*mtt^10*mWW^5*s*t^4 - 18133486*ep^2*mtt^10*mWW^5*s*t^4 - 43589428*ep^3*mtt^10*mWW^5*s*t^4 - 49101320*ep^4*mtt^10*mWW^5*s*t^4 - 20921440*ep^5*mtt^10*mWW^5*s*t^4 + 261368*mtt^9*mWW^6*s*t^4 + 3884661*ep*mtt^9*mWW^6*s*t^4 + 21132241*ep^2*mtt^9*mWW^6*s*t^4 + 52714559*ep^3*mtt^9*mWW^6*s*t^4 + 61108647*ep^4*mtt^9*mWW^6*s*t^4 + 26632684*ep^5*mtt^9*mWW^6*s*t^4 - 93294*mtt^8*mWW^7*s*t^4 - 1749137*ep*mtt^8*mWW^7*s*t^4 - 10905285*ep^2*mtt^8*mWW^7*s*t^4 - 29758315*ep^3*mtt^8*mWW^7*s*t^4 - 36830749*ep^4*mtt^8*mWW^7*s*t^4 - 16882180*ep^5*mtt^8*mWW^7*s*t^4 - 78336*mtt^7*mWW^8*s*t^4 - 655915*ep*mtt^7*mWW^8*s*t^4 - 1633579*ep^2*mtt^7*mWW^8*s*t^4 - 557333*ep^3*mtt^7*mWW^8*s*t^4 + 2545143*ep^4*mtt^7*mWW^8*s*t^4 + 2247020*ep^5*mtt^7*mWW^8*s*t^4 + 104098*mtt^6*mWW^9*s*t^4 + 1196835*ep*mtt^6*mWW^9*s*t^4 + 5204927*ep^2*mtt^6*mWW^9*s*t^4 + 10687205*ep^3*mtt^6*mWW^9*s*t^4 + 10372467*ep^4*mtt^6*mWW^9*s*t^4 + 3816508*ep^5*mtt^6*mWW^9*s*t^4 - 45080*mtt^5*mWW^10*s*t^4 - 549425*ep*mtt^5*mWW^10*s*t^4 - 2557813*ep^2*mtt^5*mWW^10*s*t^4 - 5677011*ep^3*mtt^5*mWW^10*s*t^4 - 6015315*ep^4*mtt^5*mWW^10*s*t^4 - 2438236*ep^5*mtt^5*mWW^10*s*t^4 + 5916*mtt^4*mWW^11*s*t^4 + 78239*ep*mtt^4*mWW^11*s*t^4 + 398835*ep^2*mtt^4*mWW^11*s*t^4 + 975637*ep^3*mtt^4*mWW^11*s*t^4 + 1141033*ep^4*mtt^4*mWW^11*s*t^4 + 508180*ep^5*mtt^4*mWW^11*s*t^4 + 1152*mtt^3*mWW^12*s*t^4 + 11763*ep*mtt^3*mWW^12*s*t^4 + 42619*ep^2*mtt^3*mWW^12*s*t^4 + 64549*ep^3*mtt^3*mWW^12*s*t^4 + 34129*ep^4*mtt^3*mWW^12*s*t^4 - 332*ep^5*mtt^3*mWW^12*s*t^4 - 288*mtt^2*mWW^13*s*t^4 - 3211*ep*mtt^2*mWW^13*s*t^4 - 13469*ep^2*mtt^2*mWW^13*s*t^4 - 26533*ep^3*mtt^2*mWW^13*s*t^4 - 24543*ep^4*mtt^2*mWW^13*s*t^4 - 8556*ep^5*mtt^2*mWW^13*s*t^4 - 5664*mtt^12*mWW^2*s^2*t^4 - 25568*ep*mtt^12*mWW^2*s^2*t^4 + 64992*ep^2*mtt^12*mWW^2*s^2*t^4 + 476608*ep^3*mtt^12*mWW^2*s^2*t^4 + 781056*ep^4*mtt^12*mWW^2*s^2*t^4 + 403456*ep^5*mtt^12*mWW^2*s^2*t^4 + 54138*mtt^11*mWW^3*s^2*t^4 + 550662*ep*mtt^11*mWW^3*s^2*t^4 + 2084442*ep^2*mtt^11*mWW^3*s^2*t^4 + 3710370*ep^3*mtt^11*mWW^3*s^2*t^4 + 3123700*ep^4*mtt^11*mWW^3*s^2*t^4 + 1001008*ep^5*mtt^11*mWW^3*s^2*t^4 - 157070*mtt^10*mWW^4*s^2*t^4 - 2083412*ep*mtt^10*mWW^4*s^2*t^4 - 10340144*ep^2*mtt^10*mWW^4*s^2*t^4 - 23879564*ep^3*mtt^10*mWW^4*s^2*t^4 - 25852090*ep^4*mtt^10*mWW^4*s^2*t^4 - 10590760*ep^5*mtt^10*mWW^4*s^2*t^4 + 124884*mtt^9*mWW^5*s^2*t^4 + 2495160*ep*mtt^9*mWW^5*s^2*t^4 + 15636778*ep^2*mtt^9*mWW^5*s^2*t^4 + 41656872*ep^3*mtt^9*mWW^5*s^2*t^4 + 49585418*ep^4*mtt^9*mWW^5*s^2*t^4 + 21705768*ep^5*mtt^9*mWW^5*s^2*t^4 + 239528*mtt^8*mWW^6*s^2*t^4 + 1381672*ep*mtt^8*mWW^6*s^2*t^4 - 98412*ep^2*mtt^8*mWW^6*s^2*t^4 - 12059124*ep^3*mtt^8*mWW^6*s^2*t^4 - 22611400*ep^4*mtt^8*mWW^6*s^2*t^4 - 12229344*ep^5*mtt^8*mWW^6*s^2*t^4 - 643706*mtt^7*mWW^7*s^2*t^4 - 6663995*ep*mtt^7*mWW^7*s^2*t^4 - 25862747*ep^2*mtt^7*mWW^7*s^2*t^4 - 47612821*ep^3*mtt^7*mWW^7*s^2*t^4 - 41904871*ep^4*mtt^7*mWW^7*s^2*t^4 - 14202380*ep^5*mtt^7*mWW^7*s^2*t^4 + 617674*mtt^6*mWW^8*s^2*t^4 + 7100489*ep*mtt^6*mWW^8*s^2*t^4 + 31129147*ep^2*mtt^6*mWW^8*s^2*t^4 + 65277575*ep^3*mtt^6*mWW^8*s^2*t^4 + 65725063*ep^4*mtt^6*mWW^8*s^2*t^4 + 25497452*ep^5*mtt^6*mWW^8*s^2*t^4 - 266658*mtt^5*mWW^9*s^2*t^4 - 3236927*ep*mtt^5*mWW^9*s^2*t^4 - 15027183*ep^2*mtt^5*mWW^9*s^2*t^4 - 33342629*ep^3*mtt^5*mWW^9*s^2*t^4 - 35452431*ep^4*mtt^5*mWW^9*s^2*t^4 - 14471852*ep^5*mtt^5*mWW^9*s^2*t^4 + 18962*mtt^4*mWW^10*s^2*t^4 + 281677*ep*mtt^4*mWW^10*s^2*t^4 + 1574687*ep^2*mtt^4*mWW^10*s^2*t^4 + 4139239*ep^3*mtt^4*mWW^10*s^2*t^4 + 5134943*ep^4*mtt^4*mWW^10*s^2*t^4 + 2399692*ep^5*mtt^4*mWW^10*s^2*t^4 + 24848*mtt^3*mWW^11*s^2*t^4 + 280657*ep*mtt^3*mWW^11*s^2*t^4 + 1193869*ep^2*mtt^3*mWW^11*s^2*t^4 + 2383095*ep^3*mtt^3*mWW^11*s^2*t^4 + 2226007*ep^4*mtt^3*mWW^11*s^2*t^4 + 778284*ep^5*mtt^3*mWW^11*s^2*t^4 - 7244*mtt^2*mWW^12*s^2*t^4 - 84161*ep*mtt^2*mWW^12*s^2*t^4 - 373191*ep^2*mtt^2*mWW^12*s^2*t^4 - 790831*ep^3*mtt^2*mWW^12*s^2*t^4 - 802017*ep^4*mtt^2*mWW^12*s^2*t^4 - 311636*ep^5*mtt^2*mWW^12*s^2*t^4 + 254*mtt*mWW^13*s^2*t^4 + 3147*ep*mtt*mWW^13*s^2*t^4 + 15257*ep^2*mtt*mWW^13*s^2*t^4 + 36281*ep^3*mtt*mWW^13*s^2*t^4 + 42081*ep^4*mtt*mWW^13*s^2*t^4 + 18740*ep^5*mtt*mWW^13*s^2*t^4 + 54*mWW^14*s^2*t^4 + 599*ep*mWW^14*s^2*t^4 + 2505*ep^2*mWW^14*s^2*t^4 + 4929*ep^3*mWW^14*s^2*t^4 + 4541*ep^4*mWW^14*s^2*t^4 + 1572*ep^5*mWW^14*s^2*t^4 + 2832*mtt^11*mWW^2*s^3*t^4 - 71120*ep*mtt^11*mWW^2*s^3*t^4 - 781968*ep^2*mtt^11*mWW^2*s^3*t^4 - 2563856*ep^3*mtt^11*mWW^2*s^3*t^4 - 3427104*ep^4*mtt^11*mWW^2*s^3*t^4 - 1625984*ep^5*mtt^11*mWW^2*s^3*t^4 + 5130*mtt^10*mWW^3*s^3*t^4 + 379694*ep*mtt^10*mWW^3*s^3*t^4 + 3167118*ep^2*mtt^10*mWW^3*s^3*t^4 + 9751626*ep^3*mtt^10*mWW^3*s^3*t^4 + 12850528*ep^4*mtt^10*mWW^3*s^3*t^4 + 6123104*ep^5*mtt^10*mWW^3*s^3*t^4 - 191960*mtt^9*mWW^4*s^3*t^4 - 2315022*ep*mtt^9*mWW^4*s^3*t^4 - 10899370*ep^2*mtt^9*mWW^4*s^3*t^4 - 25174114*ep^3*mtt^9*mWW^4*s^3*t^4 - 28466662*ep^4*mtt^9*mWW^4*s^3*t^4 - 12548232*ep^5*mtt^9*mWW^4*s^3*t^4 + 826014*mtt^8*mWW^5*s^3*t^4 + 8851724*ep*mtt^8*mWW^5*s^3*t^4 + 36446928*ep^2*mtt^8*mWW^5*s^3*t^4 + 73598420*ep^3*mtt^8*mWW^5*s^3*t^4 + 73628002*ep^4*mtt^8*mWW^5*s^3*t^4 + 29270496*ep^5*mtt^8*mWW^5*s^3*t^4 - 1612616*mtt^7*mWW^6*s^3*t^4 - 17699660*ep*mtt^7*mWW^6*s^3*t^4 - 74435988*ep^2*mtt^7*mWW^6*s^3*t^4 - 151914628*ep^3*mtt^7*mWW^6*s^3*t^4 - 151453932*ep^4*mtt^7*mWW^6*s^3*t^4 - 59156888*ep^5*mtt^7*mWW^6*s^3*t^4 + 1663334*mtt^6*mWW^7*s^3*t^4 + 18934886*ep*mtt^6*mWW^7*s^3*t^4 + 82629224*ep^2*mtt^6*mWW^7*s^3*t^4 + 173967830*ep^3*mtt^6*mWW^7*s^3*t^4 + 177401566*ep^4*mtt^6*mWW^7*s^3*t^4 + 70183408*ep^5*mtt^6*mWW^7*s^3*t^4 - 846468*mtt^5*mWW^8*s^3*t^4 - 9953403*ep*mtt^5*mWW^8*s^3*t^4 - 44918569*ep^2*mtt^5*mWW^8*s^3*t^4 - 97600197*ep^3*mtt^5*mWW^8*s^3*t^4 - 102413951*ep^4*mtt^5*mWW^8*s^3*t^4 - 41510508*ep^5*mtt^5*mWW^8*s^3*t^4 + 73344*mtt^4*mWW^9*s^3*t^4 + 925069*ep*mtt^4*mWW^9*s^3*t^4 + 4576089*ep^2*mtt^4*mWW^9*s^3*t^4 + 11149903*ep^3*mtt^4*mWW^9*s^3*t^4 + 13335591*ep^4*mtt^4*mWW^9*s^3*t^4 + 6147076*ep^5*mtt^4*mWW^9*s^3*t^4 + 131168*mtt^3*mWW^10*s^3*t^4 + 1557338*ep*mtt^3*mWW^10*s^3*t^4 + 7000566*ep^2*mtt^3*mWW^10*s^3*t^4 + 14815298*ep^3*mtt^3*mWW^10*s^3*t^4 + 14745590*ep^4*mtt^3*mWW^10*s^3*t^4 + 5545296*ep^5*mtt^3*mWW^10*s^3*t^4 - 58404*mtt^2*mWW^11*s^3*t^4 - 701162*ep*mtt^2*mWW^11*s^3*t^4 - 3206624*ep^2*mtt^2*mWW^11*s^3*t^4 - 6963950*ep^3*mtt^2*mWW^11*s^3*t^4 - 7188924*ep^4*mtt^2*mWW^11*s^3*t^4 - 2829736*ep^5*mtt^2*mWW^11*s^3*t^4 + 7652*mtt*mWW^12*s^3*t^4 + 92139*ep*mtt*mWW^12*s^3*t^4 + 425985*ep^2*mtt*mWW^12*s^3*t^4 + 944617*ep^3*mtt*mWW^12*s^3*t^4 + 1005403*ep^4*mtt*mWW^12*s^3*t^4 + 410492*ep^5*mtt*mWW^12*s^3*t^4 - 26*mWW^13*s^3*t^4 - 483*ep*mWW^13*s^3*t^4 - 3391*ep^2*mWW^13*s^3*t^4 - 10949*ep^3*mWW^13*s^3*t^4 - 16107*ep^4*mWW^13*s^3*t^4 - 8524*ep^5*mWW^13*s^3*t^4 + 12264*mtt^10*mWW^2*s^4*t^4 + 315448*ep*mtt^10*mWW^2*s^4*t^4 + 2182152*ep^2*mtt^10*mWW^2*s^4*t^4 + 6174280*ep^3*mtt^10*mWW^2*s^4*t^4 + 7716240*ep^4*mtt^10*mWW^2*s^4*t^4 + 3537856*ep^5*mtt^10*mWW^2*s^4*t^4 - 175470*mtt^9*mWW^3*s^4*t^4 - 2681630*ep*mtt^9*mWW^3*s^4*t^4 - 14883430*ep^2*mtt^9*mWW^3*s^4*t^4 - 37734314*ep^3*mtt^9*mWW^3*s^4*t^4 - 44436804*ep^4*mtt^9*mWW^3*s^4*t^4 - 19711632*ep^5*mtt^9*mWW^3*s^4*t^4 + 839234*mtt^8*mWW^4*s^4*t^4 + 10550042*ep*mtt^8*mWW^4*s^4*t^4 + 50843326*ep^2*mtt^8*mWW^4*s^4*t^4 + 117257798*ep^3*mtt^8*mWW^4*s^4*t^4 + 129716560*ep^4*mtt^8*mWW^4*s^4*t^4 + 55223904*ep^5*mtt^8*mWW^4*s^4*t^4 - 1971868*mtt^7*mWW^5*s^4*t^4 - 23189270*ep*mtt^7*mWW^5*s^4*t^4 - 105023746*ep^2*mtt^7*mWW^5*s^4*t^4 - 229981762*ep^3*mtt^7*mWW^5*s^4*t^4 - 243990498*ep^4*mtt^7*mWW^5*s^4*t^4 - 100397480*ep^5*mtt^7*mWW^5*s^4*t^4 + 2536436*mtt^6*mWW^6*s^4*t^4 + 29390856*ep*mtt^6*mWW^6*s^4*t^4 + 130994040*ep^2*mtt^6*mWW^6*s^4*t^4 + 282253832*ep^3*mtt^6*mWW^6*s^4*t^4 + 294634340*ep^4*mtt^6*mWW^6*s^4*t^4 + 119192432*ep^5*mtt^6*mWW^6*s^4*t^4 - 1728922*mtt^5*mWW^7*s^4*t^4 - 20104641*ep*mtt^5*mWW^7*s^4*t^4 - 89917137*ep^2*mtt^5*mWW^7*s^4*t^4 - 194320447*ep^3*mtt^5*mWW^7*s^4*t^4 - 203331057*ep^4*mtt^5*mWW^7*s^4*t^4 - 82298460*ep^5*mtt^5*mWW^7*s^4*t^4 + 409078*mtt^4*mWW^8*s^4*t^4 + 4724807*ep*mtt^4*mWW^8*s^4*t^4 + 21174593*ep^2*mtt^4*mWW^8*s^4*t^4 + 46487425*ep^3*mtt^4*mWW^8*s^4*t^4 + 50151629*ep^4*mtt^4*mWW^8*s^4*t^4 + 21074444*ep^5*mtt^4*mWW^8*s^4*t^4 + 209968*mtt^3*mWW^9*s^4*t^4 + 2600344*ep*mtt^3*mWW^9*s^4*t^4 + 12106824*ep^2*mtt^3*mWW^9*s^4*t^4 + 26269532*ep^3*mtt^3*mWW^9*s^4*t^4 + 26525932*ep^4*mtt^3*mWW^9*s^4*t^4 + 10053104*ep^5*mtt^3*mWW^9*s^4*t^4 - 165976*mtt^2*mWW^10*s^4*t^4 - 2039314*ep*mtt^2*mWW^10*s^4*t^4 - 9501842*ep^2*mtt^2*mWW^10*s^4*t^4 - 20884418*ep^3*mtt^2*mWW^10*s^4*t^4 - 21680450*ep^4*mtt^2*mWW^10*s^4*t^4 - 8547752*ep^5*mtt^2*mWW^10*s^4*t^4 + 37524*mtt*mWW^11*s^4*t^4 + 461533*ep*mtt*mWW^11*s^4*t^4 + 2159265*ep^2*mtt*mWW^11*s^4*t^4 + 4781999*ep^3*mtt*mWW^11*s^4*t^4 + 5022939*ep^4*mtt*mWW^11*s^4*t^4 + 2009508*ep^5*mtt*mWW^11*s^4*t^4 - 2268*mWW^12*s^4*t^4 - 28175*ep*mWW^12*s^4*t^4 - 134045*ep^2*mWW^12*s^4*t^4 - 303925*ep^3*mWW^12*s^4*t^4 - 328831*ep^4*mWW^12*s^4*t^4 - 135924*ep^5*mWW^12*s^4*t^4 - 30576*mtt^9*mWW^2*s^5*t^4 - 547904*ep*mtt^9*mWW^2*s^5*t^4 - 3308928*ep^2*mtt^9*mWW^2*s^5*t^4 - 8776880*ep^3*mtt^9*mWW^2*s^5*t^4 - 10594080*ep^4*mtt^9*mWW^2*s^5*t^4 - 4764032*ep^5*mtt^9*mWW^2*s^5*t^4 + 317190*mtt^8*mWW^3*s^5*t^4 + 4452102*ep*mtt^8*mWW^3*s^5*t^4 + 23317594*ep^2*mtt^8*mWW^3*s^5*t^4 + 56845106*ep^3*mtt^8*mWW^3*s^5*t^4 + 65130872*ep^4*mtt^8*mWW^3*s^5*t^4 + 28331776*ep^5*mtt^8*mWW^3*s^5*t^4 - 1167008*mtt^7*mWW^4*s^5*t^4 - 14767430*ep*mtt^7*mWW^4*s^5*t^4 - 71415422*ep^2*mtt^7*mWW^4*s^5*t^4 - 164635194*ep^3*mtt^7*mWW^4*s^5*t^4 - 181465506*ep^4*mtt^7*mWW^4*s^5*t^4 - 76808864*ep^5*mtt^7*mWW^4*s^5*t^4 + 2127650*mtt^6*mWW^5*s^5*t^4 + 25715242*ep*mtt^6*mWW^5*s^5*t^4 + 119373112*ep^2*mtt^6*mWW^5*s^5*t^4 + 266353694*ep^3*mtt^6*mWW^5*s^5*t^4 + 286022822*ep^4*mtt^6*mWW^5*s^5*t^4 + 118401224*ep^5*mtt^6*mWW^5*s^5*t^4 - 2071472*mtt^5*mWW^6*s^5*t^4 - 24584023*ep*mtt^5*mWW^6*s^5*t^4 - 112153627*ep^2*mtt^5*mWW^6*s^5*t^4 - 246562245*ep^3*mtt^5*mWW^6*s^5*t^4 - 261365605*ep^4*mtt^5*mWW^6*s^5*t^4 - 106782756*ep^5*mtt^5*mWW^6*s^5*t^4 + 955254*mtt^4*mWW^7*s^5*t^4 + 11219769*ep*mtt^4*mWW^7*s^5*t^4 + 50791867*ep^2*mtt^4*mWW^7*s^5*t^4 + 111285959*ep^3*mtt^4*mWW^7*s^5*t^4 + 118102435*ep^4*mtt^4*mWW^7*s^5*t^4 + 48367092*ep^5*mtt^4*mWW^7*s^5*t^4 - 5568*mtt^3*mWW^8*s^5*t^4 + 91222*ep*mtt^3*mWW^8*s^5*t^4 + 866960*ep^2*mtt^3*mWW^8*s^5*t^4 + 2053354*ep^3*mtt^3*mWW^8*s^5*t^4 + 1378736*ep^4*mtt^3*mWW^8*s^5*t^4 + 12272*ep^5*mtt^3*mWW^8*s^5*t^4 - 188266*mtt^2*mWW^9*s^5*t^4 - 2362582*ep*mtt^2*mWW^9*s^5*t^4 - 11165722*ep^2*mtt^2*mWW^9*s^5*t^4 - 24759282*ep^3*mtt^2*mWW^9*s^5*t^4 - 25785236*ep^4*mtt^2*mWW^9*s^5*t^4 - 10162512*ep^5*mtt^2*mWW^9*s^5*t^4 + 70400*mtt*mWW^10*s^5*t^4 + 878663*ep*mtt*mWW^10*s^5*t^4 + 4143761*ep^2*mtt*mWW^10*s^5*t^4 + 9196869*ep^3*mtt*mWW^10*s^5*t^4 + 9628575*ep^4*mtt*mWW^10*s^5*t^4 + 3826052*ep^5*mtt*mWW^10*s^5*t^4 - 7604*mWW^11*s^5*t^4 - 95187*ep*mWW^11*s^5*t^4 - 451067*ep^2*mWW^11*s^5*t^4 - 1007397*ep^3*mWW^11*s^5*t^4 - 1063253*ep^4*mWW^11*s^5*t^4 - 426396*ep^5*mWW^11*s^5*t^4 + 34944*mtt^8*mWW^2*s^6*t^4 + 550816*ep*mtt^8*mWW^2*s^6*t^4 + 3107328*ep^2*mtt^8*mWW^2*s^6*t^4 + 7933408*ep^3*mtt^8*mWW^2*s^6*t^4 + 9360960*ep^4*mtt^8*mWW^2*s^6*t^4 + 4152064*ep^5*mtt^8*mWW^2*s^6*t^4 - 292818*mtt^7*mWW^3*s^6*t^4 - 3975226*ep*mtt^7*mWW^3*s^6*t^4 - 20305314*ep^2*mtt^7*mWW^3*s^6*t^4 - 48605022*ep^3*mtt^7*mWW^3*s^6*t^4 - 54941780*ep^4*mtt^7*mWW^3*s^6*t^4 - 23663440*ep^5*mtt^7*mWW^3*s^6*t^4 + 888934*mtt^6*mWW^4*s^6*t^4 + 11283112*ep*mtt^6*mWW^4*s^6*t^4 + 54653956*ep^2*mtt^6*mWW^4*s^6*t^4 + 126000072*ep^3*mtt^6*mWW^4*s^6*t^4 + 138698942*ep^4*mtt^6*mWW^4*s^6*t^4 + 58582104*ep^5*mtt^6*mWW^4*s^6*t^4 - 1318900*mtt^5*mWW^5*s^6*t^4 - 16209240*ep*mtt^5*mWW^5*s^6*t^4 - 76290498*ep^2*mtt^5*mWW^5*s^6*t^4 - 171974040*ep^3*mtt^5*mWW^5*s^6*t^4 - 185840082*ep^4*mtt^5*mWW^5*s^6*t^4 - 77131240*ep^5*mtt^5*mWW^5*s^6*t^4 + 1001336*mtt^4*mWW^6*s^6*t^4 + 12134362*ep*mtt^4*mWW^6*s^6*t^4 + 56349958*ep^2*mtt^4*mWW^6*s^6*t^4 + 125666746*ep^3*mtt^4*mWW^6*s^6*t^4 + 134547230*ep^4*mtt^4*mWW^6*s^6*t^4 + 55251720*ep^5*mtt^4*mWW^6*s^6*t^4 - 311802*mtt^3*mWW^7*s^6*t^4 - 3724578*ep*mtt^3*mWW^7*s^6*t^4 - 17129398*ep^2*mtt^3*mWW^7*s^6*t^4 - 38047374*ep^3*mtt^3*mWW^7*s^6*t^4 - 40830600*ep^4*mtt^3*mWW^7*s^6*t^4 - 16832776*ep^5*mtt^3*mWW^7*s^6*t^4 - 46874*mtt^2*mWW^8*s^6*t^4 - 627552*ep*mtt^2*mWW^8*s^6*t^4 - 3060952*ep^2*mtt^2*mWW^8*s^6*t^4 - 6881408*ep^3*mtt^2*mWW^8*s^6*t^4 - 7119070*ep^4*mtt^2*mWW^8*s^6*t^4 - 2755856*ep^5*mtt^2*mWW^8*s^6*t^4 + 54880*mtt*mWW^9*s^6*t^4 + 692788*ep*mtt*mWW^9*s^6*t^4 + 3278586*ep^2*mtt*mWW^9*s^6*t^4 + 7296740*ep^3*mtt*mWW^9*s^6*t^4 + 7648462*ep^4*mtt*mWW^9*s^6*t^4 + 3039680*ep^5*mtt*mWW^9*s^6*t^4 - 9700*mWW^10*s^6*t^4 - 121890*ep*mWW^10*s^6*t^4 - 575666*ep^2*mWW^10*s^6*t^4 - 1278402*ep^3*mWW^10*s^6*t^4 - 1338526*ep^4*mWW^10*s^6*t^4 - 531664*ep^5*mWW^10*s^6*t^4 - 23376*mtt^7*mWW^2*s^7*t^4 - 343472*ep*mtt^7*mWW^2*s^7*t^4 - 1854192*ep^2*mtt^7*mWW^2*s^7*t^4 - 4605488*ep^3*mtt^7*mWW^2*s^7*t^4 - 5337696*ep^4*mtt^7*mWW^2*s^7*t^4 - 2339456*ep^5*mtt^7*mWW^2*s^7*t^4 + 158862*mtt^6*mWW^3*s^7*t^4 + 2114158*ep*mtt^6*mWW^3*s^7*t^4 + 10634138*ep^2*mtt^6*mWW^3*s^7*t^4 + 25154650*ep^3*mtt^6*mWW^3*s^7*t^4 + 28172640*ep^4*mtt^6*mWW^3*s^7*t^4 + 12049632*ep^5*mtt^6*mWW^3*s^7*t^4 - 401800*mtt^5*mWW^4*s^7*t^4 - 5104818*ep*mtt^5*mWW^4*s^7*t^4 - 24733166*ep^2*mtt^5*mWW^4*s^7*t^4 - 57011406*ep^3*mtt^5*mWW^4*s^7*t^4 - 62720450*ep^4*mtt^5*mWW^4*s^7*t^4 - 26472200*ep^5*mtt^5*mWW^4*s^7*t^4 + 491770*mtt^4*mWW^5*s^7*t^4 + 6133732*ep*mtt^4*mWW^5*s^7*t^4 + 29164008*ep^2*mtt^4*mWW^5*s^7*t^4 + 66262108*ep^3*mtt^4*mWW^5*s^7*t^4 + 71973310*ep^4*mtt^4*mWW^5*s^7*t^4 + 29936112*ep^5*mtt^4*mWW^5*s^7*t^4 - 297904*mtt^3*mWW^6*s^7*t^4 - 3709800*ep*mtt^3*mWW^6*s^7*t^4 - 17541416*ep^2*mtt^3*mWW^6*s^7*t^4 - 39642472*ep^3*mtt^3*mWW^6*s^7*t^4 - 42804824*ep^4*mtt^3*mWW^6*s^7*t^4 - 17636272*ep^5*mtt^3*mWW^6*s^7*t^4 + 69058*mtt^2*mWW^7*s^7*t^4 + 857262*ep*mtt^2*mWW^7*s^7*t^4 + 4040334*ep^2*mtt^2*mWW^7*s^7*t^4 + 9066986*ep^3*mtt^2*mWW^7*s^7*t^4 + 9718824*ep^4*mtt^2*mWW^7*s^7*t^4 + 3964784*ep^5*mtt^2*mWW^7*s^7*t^4 + 7976*mtt*mWW^8*s^7*t^4 + 103178*ep*mtt*mWW^8*s^7*t^4 + 486198*ep^2*mtt*mWW^8*s^7*t^4 + 1095750*ep^3*mtt*mWW^8*s^7*t^4 + 1170634*ep^4*mtt*mWW^8*s^7*t^4 + 477976*ep^5*mtt*mWW^8*s^7*t^4 - 4586*mWW^9*s^7*t^4 - 56864*ep*mWW^9*s^7*t^4 - 263456*ep^2*mWW^9*s^7*t^4 - 578688*ep^3*mWW^9*s^7*t^4 - 602966*ep^4*mWW^9*s^7*t^4 - 239392*ep^5*mWW^9*s^7*t^4 + 9348*mtt^6*mWW^2*s^8*t^4 + 130780*ep*mtt^6*mWW^2*s^8*t^4 + 682068*ep^2*mtt^6*mWW^2*s^8*t^4 + 1654276*ep^3*mtt^6*mWW^2*s^8*t^4 + 1884744*ep^4*mtt^6*mWW^2*s^8*t^4 + 815584*ep^5*mtt^6*mWW^2*s^8*t^4 - 50730*mtt^5*mWW^3*s^8*t^4 - 665274*ep*mtt^5*mWW^3*s^8*t^4 - 3308498*ep^2*mtt^5*mWW^3*s^8*t^4 - 7749886*ep^3*mtt^5*mWW^3*s^8*t^4 - 8605708*ep^4*mtt^5*mWW^3*s^8*t^4 - 3654704*ep^5*mtt^5*mWW^3*s^8*t^4 + 106090*mtt^4*mWW^4*s^8*t^4 + 1340582*ep*mtt^4*mWW^4*s^8*t^4 + 6469550*ep^2*mtt^4*mWW^4*s^8*t^4 + 14880634*ep^3*mtt^4*mWW^4*s^8*t^4 + 16352472*ep^4*mtt^4*mWW^4*s^8*t^4 + 6900192*ep^5*mtt^4*mWW^4*s^8*t^4 - 107780*mtt^3*mWW^5*s^8*t^4 - 1364892*ep*mtt^3*mWW^5*s^8*t^4 - 6529332*ep^2*mtt^3*mWW^5*s^8*t^4 - 14936020*ep^3*mtt^3*mWW^5*s^8*t^4 - 16324984*ep^4*mtt^3*mWW^5*s^8*t^4 - 6816416*ep^5*mtt^3*mWW^5*s^8*t^4 + 53880*mtt^2*mWW^6*s^8*t^4 + 696216*ep*mtt^2*mWW^6*s^8*t^4 + 3339408*ep^2*mtt^2*mWW^6*s^8*t^4 + 7615416*ep^3*mtt^2*mWW^6*s^8*t^4 + 8265512*ep^4*mtt^2*mWW^6*s^8*t^4 + 3406592*ep^5*mtt^2*mWW^6*s^8*t^4 - 11218*mtt*mWW^7*s^8*t^4 - 144618*ep*mtt*mWW^7*s^8*t^4 - 688474*ep^2*mtt*mWW^7*s^8*t^4 - 1533742*ep^3*mtt*mWW^7*s^8*t^4 - 1610332*ep^4*mtt*mWW^7*s^8*t^4 - 637040*ep^5*mtt*mWW^7*s^8*t^4 + 410*mWW^8*s^8*t^4 + 6246*ep*mWW^8*s^8*t^4 + 33358*ep^2*mWW^8*s^8*t^4 + 77962*ep^3*mWW^8*s^8*t^4 + 82456*ep^4*mWW^8*s^8*t^4 + 31872*ep^5*mWW^8*s^8*t^4 - 2064*mtt^5*mWW^2*s^9*t^4 - 27688*ep*mtt^5*mWW^2*s^9*t^4 - 139752*ep^2*mtt^5*mWW^2*s^9*t^4 - 330560*ep^3*mtt^5*mWW^2*s^9*t^4 - 369120*ep^4*mtt^5*mWW^2*s^9*t^4 - 157056*ep^5*mtt^5*mWW^2*s^9*t^4 + 8840*mtt^4*mWW^3*s^9*t^4 + 114860*ep*mtt^4*mWW^3*s^9*t^4 + 566800*ep^2*mtt^4*mWW^3*s^9*t^4 + 1314044*ep^3*mtt^4*mWW^3*s^9*t^4 + 1441744*ep^4*mtt^4*mWW^3*s^9*t^4 + 604992*ep^5*mtt^4*mWW^3*s^9*t^4 - 14944*mtt^3*mWW^4*s^9*t^4 - 183222*ep*mtt^3*mWW^4*s^9*t^4 - 869606*ep^2*mtt^3*mWW^4*s^9*t^4 - 1983978*ep^3*mtt^3*mWW^4*s^9*t^4 - 2172090*ep^4*mtt^3*mWW^4*s^9*t^4 - 915744*ep^5*mtt^3*mWW^4*s^9*t^4 + 12432*mtt^2*mWW^5*s^9*t^4 + 160222*ep*mtt^2*mWW^5*s^9*t^4 + 762862*ep^2*mtt^2*mWW^5*s^9*t^4 + 1755162*ep^3*mtt^2*mWW^5*s^9*t^4 + 1942306*ep^4*mtt^2*mWW^5*s^9*t^4 + 820360*ep^5*mtt^2*mWW^5*s^9*t^4 - 5072*mtt*mWW^6*s^9*t^4 - 68066*ep*mtt*mWW^6*s^9*t^4 - 324242*ep^2*mtt*mWW^6*s^9*t^4 - 734790*ep^3*mtt*mWW^6*s^9*t^4 - 795046*ep^4*mtt*mWW^6*s^9*t^4 - 325968*ep^5*mtt*mWW^6*s^9*t^4 + 808*mWW^7*s^9*t^4 + 10614*ep*mWW^7*s^9*t^4 + 49698*ep^2*mWW^7*s^9*t^4 + 110042*ep^3*mWW^7*s^9*t^4 + 116046*ep^4*mWW^7*s^9*t^4 + 46376*ep^5*mWW^7*s^9*t^4 + 192*mtt^4*mWW^2*s^10*t^4 + 2464*ep*mtt^4*mWW^2*s^10*t^4 + 11968*ep^2*mtt^4*mWW^2*s^10*t^4 + 27392*ep^3*mtt^4*mWW^2*s^10*t^4 + 29696*ep^4*mtt^4*mWW^2*s^10*t^4 + 12288*ep^5*mtt^4*mWW^2*s^10*t^4 - 672*mtt^3*mWW^3*s^10*t^4 - 8900*ep*mtt^3*mWW^3*s^10*t^4 - 44160*ep^2*mtt^3*mWW^3*s^10*t^4 - 100716*ep^3*mtt^3*mWW^3*s^10*t^4 - 107264*ep^4*mtt^3*mWW^3*s^10*t^4 - 43488*ep^5*mtt^3*mWW^3*s^10*t^4 + 864*mtt^2*mWW^4*s^10*t^4 + 9104*ep*mtt^2*mWW^4*s^10*t^4 + 41344*ep^2*mtt^2*mWW^4*s^10*t^4 + 93440*ep^3*mtt^2*mWW^4*s^10*t^4 + 101856*ep^4*mtt^2*mWW^4*s^10*t^4 + 42816*ep^5*mtt^2*mWW^4*s^10*t^4 - 480*mtt*mWW^5*s^10*t^4 - 6364*ep*mtt*mWW^5*s^10*t^4 - 28672*ep^2*mtt*mWW^5*s^10*t^4 - 65924*ep^3*mtt*mWW^5*s^10*t^4 - 75920*ep^4*mtt*mWW^5*s^10*t^4 - 33504*ep^5*mtt*mWW^5*s^10*t^4 + 96*mWW^6*s^10*t^4 + 1296*ep*mWW^6*s^10*t^4 + 5760*ep^2*mWW^6*s^10*t^4 + 13008*ep^3*mWW^6*s^10*t^4 + 14832*ep^4*mWW^6*s^10*t^4 + 6528*ep^5*mWW^6*s^10*t^4 + 60*ep*mtt^2*mWW^3*s^11*t^4 + 400*ep^2*mtt^2*mWW^3*s^11*t^4 + 740*ep^3*mtt^2*mWW^3*s^11*t^4 + 400*ep^4*mtt^2*mWW^3*s^11*t^4 + 128*ep*mtt*mWW^4*s^11*t^4 + 320*ep^2*mtt*mWW^4*s^11*t^4 + 112*ep^3*mtt*mWW^4*s^11*t^4 - 80*ep^4*mtt*mWW^4*s^11*t^4 - 28*ep*mWW^5*s^11*t^4 - 80*ep^2*mWW^5*s^11*t^4 - 52*ep^3*mWW^5*s^11*t^4 - 48*mtt^14*mWW*t^5 - 608*ep*mtt^14*mWW*t^5 - 2896*ep^2*mtt^14*mWW*t^5 - 6432*ep^3*mtt^14*mWW*t^5 - 6656*ep^4*mtt^14*mWW*t^5 - 2560*ep^5*mtt^14*mWW*t^5 + 888*mtt^13*mWW^2*t^5 + 7472*ep*mtt^13*mWW^2*t^5 + 21472*ep^2*mtt^13*mWW^2*t^5 + 26496*ep^3*mtt^13*mWW^2*t^5 + 14040*ep^4*mtt^13*mWW^2*t^5 + 2912*ep^5*mtt^13*mWW^2*t^5 - 10760*mtt^12*mWW^3*t^5 - 121784*ep*mtt^12*mWW^3*t^5 - 531488*ep^2*mtt^12*mWW^3*t^5 - 1130920*ep^3*mtt^12*mWW^3*t^5 - 1181144*ep^4*mtt^12*mWW^3*t^5 - 486624*ep^5*mtt^12*mWW^3*t^5 + 52800*mtt^11*mWW^4*t^5 + 659696*ep*mtt^11*mWW^4*t^5 + 3145032*ep^2*mtt^11*mWW^4*t^5 + 7140296*ep^3*mtt^11*mWW^4*t^5 + 7755024*ep^4*mtt^11*mWW^4*t^5 + 3242432*ep^5*mtt^11*mWW^4*t^5 - 134848*mtt^10*mWW^5*t^5 - 1748938*ep*mtt^10*mWW^5*t^5 - 8589310*ep^2*mtt^10*mWW^5*t^5 - 19894414*ep^3*mtt^10*mWW^5*t^5 - 21851586*ep^4*mtt^10*mWW^5*t^5 - 9167784*ep^5*mtt^10*mWW^5*t^5 + 202784*mtt^9*mWW^6*t^5 + 2665692*ep*mtt^9*mWW^6*t^5 + 13237148*ep^2*mtt^9*mWW^6*t^5 + 30914300*ep^3*mtt^9*mWW^6*t^5 + 34145356*ep^4*mtt^9*mWW^6*t^5 + 14363760*ep^5*mtt^9*mWW^6*t^5 - 187680*mtt^8*mWW^7*t^5 - 2471790*ep*mtt^8*mWW^7*t^5 - 12314478*ep^2*mtt^8*mWW^7*t^5 - 28893714*ep^3*mtt^8*mWW^7*t^5 - 32081754*ep^4*mtt^8*mWW^7*t^5 - 13560264*ep^5*mtt^8*mWW^7*t^5 + 105440*mtt^7*mWW^8*t^5 + 1383408*ep*mtt^7*mWW^8*t^5 + 6897548*ep^2*mtt^7*mWW^8*t^5 + 16275168*ep^3*mtt^7*mWW^8*t^5 + 18231252*ep^4*mtt^7*mWW^8*t^5 + 7783504*ep^5*mtt^7*mWW^8*t^5 - 32560*mtt^6*mWW^9*t^5 - 426182*ep*mtt^6*mWW^9*t^5 - 2138122*ep^2*mtt^6*mWW^9*t^5 - 5122578*ep^3*mtt^6*mWW^9*t^5 - 5860886*ep^4*mtt^6*mWW^9*t^5 - 2560952*ep^5*mtt^6*mWW^9*t^5 + 3528*mtt^5*mWW^10*t^5 + 48252*ep*mtt^5*mWW^10*t^5 + 257860*ep^2*mtt^5*mWW^10*t^5 + 668332*ep^3*mtt^5*mWW^10*t^5 + 830444*ep^4*mtt^5*mWW^10*t^5 + 391664*ep^5*mtt^5*mWW^10*t^5 + 584*mtt^4*mWW^11*t^5 + 6230*ep*mtt^4*mWW^11*t^5 + 23398*ep^2*mtt^4*mWW^11*t^5 + 35770*ep^3*mtt^4*mWW^11*t^5 + 17418*ep^4*mtt^4*mWW^11*t^5 - 2040*ep^5*mtt^4*mWW^11*t^5 - 128*mtt^3*mWW^12*t^5 - 1448*ep*mtt^3*mWW^12*t^5 - 6164*ep^2*mtt^3*mWW^12*t^5 - 12304*ep^3*mtt^3*mWW^12*t^5 - 11508*ep^4*mtt^3*mWW^12*t^5 - 4048*ep^5*mtt^3*mWW^12*t^5 + 288*mtt^13*mWW*s*t^5 + 3792*ep*mtt^13*mWW*s*t^5 + 18624*ep^2*mtt^13*mWW*s*t^5 + 42288*ep^3*mtt^13*mWW*s*t^5 + 44448*ep^4*mtt^13*mWW*s*t^5 + 17280*ep^5*mtt^13*mWW*s*t^5 - 4820*mtt^12*mWW^2*s*t^5 - 29388*ep*mtt^12*mWW^2*s*t^5 - 17952*ep^2*mtt^12*mWW^2*s*t^5 + 157340*ep^3*mtt^12*mWW^2*s*t^5 + 310244*ep^4*mtt^12*mWW^2*s*t^5 + 162256*ep^5*mtt^12*mWW^2*s*t^5 + 52796*mtt^11*mWW^3*s*t^5 + 533876*ep*mtt^11*mWW^3*s*t^5 + 2040052*ep^2*mtt^11*mWW^3*s*t^5 + 3791868*ep^3*mtt^11*mWW^3*s*t^5 + 3508912*ep^4*mtt^11*mWW^3*s*t^5 + 1319936*ep^5*mtt^11*mWW^3*s*t^5 - 222292*mtt^10*mWW^4*s*t^5 - 2649944*ep*mtt^10*mWW^4*s*t^5 - 12081616*ep^2*mtt^10*mWW^4*s*t^5 - 26379416*ep^3*mtt^10*mWW^4*s*t^5 - 27723164*ep^4*mtt^10*mWW^4*s*t^5 - 11286768*ep^5*mtt^10*mWW^4*s*t^5 + 455288*mtt^9*mWW^5*s*t^5 + 5857638*ep*mtt^9*mWW^5*s*t^5 + 28497454*ep^2*mtt^9*mWW^5*s*t^5 + 65278518*ep^3*mtt^9*mWW^5*s*t^5 + 70822846*ep^4*mtt^9*mWW^5*s*t^5 + 29331736*ep^5*mtt^9*mWW^5*s*t^5 - 479764*mtt^8*mWW^6*s*t^5 - 6532647*ep*mtt^8*mWW^6*s*t^5 - 33216945*ep^2*mtt^8*mWW^6*s*t^5 - 78529901*ep^3*mtt^8*mWW^6*s*t^5 - 87048475*ep^4*mtt^8*mWW^6*s*t^5 - 36520668*ep^5*mtt^8*mWW^6*s*t^5 + 200784*mtt^7*mWW^7*s*t^5 + 3085798*ep*mtt^7*mWW^7*s*t^5 + 17064714*ep^2*mtt^7*mWW^7*s*t^5 + 42739702*ep^3*mtt^7*mWW^7*s*t^5 + 49334602*ep^4*mtt^7*mWW^7*s*t^5 + 21283400*ep^5*mtt^7*mWW^7*s*t^5 + 82716*mtt^6*mWW^8*s*t^5 + 695741*ep*mtt^6*mWW^8*s*t^5 + 1855489*ep^2*mtt^6*mWW^8*s*t^5 + 1442011*ep^3*mtt^6*mWW^8*s*t^5 - 847321*ep^4*mtt^6*mWW^8*s*t^5 - 1118676*ep^5*mtt^6*mWW^8*s*t^5 - 133944*mtt^5*mWW^9*s*t^5 - 1551050*ep*mtt^5*mWW^9*s*t^5 - 6844840*ep^2*mtt^5*mWW^9*s*t^5 - 14425830*ep^3*mtt^5*mWW^9*s*t^5 - 14585600*ep^4*mtt^5*mWW^9*s*t^5 - 5688736*ep^5*mtt^5*mWW^9*s*t^5 + 57496*mtt^4*mWW^10*s*t^5 + 690703*ep*mtt^4*mWW^10*s*t^5 + 3180145*ep^2*mtt^4*mWW^10*s*t^5 + 7021021*ep^3*mtt^4*mWW^10*s*t^5 + 7448335*ep^4*mtt^4*mWW^10*s*t^5 + 3042220*ep^5*mtt^4*mWW^10*s*t^5 - 7980*mtt^3*mWW^11*s*t^5 - 98834*ep*mtt^3*mWW^11*s*t^5 - 475850*ep^2*mtt^3*mWW^11*s*t^5 - 1114098*ep^3*mtt^3*mWW^11*s*t^5 - 1263062*ep^4*mtt^3*mWW^11*s*t^5 - 551096*ep^5*mtt^3*mWW^11*s*t^5 - 760*mtt^2*mWW^12*s*t^5 - 7809*ep*mtt^2*mWW^12*s*t^5 - 28113*ep^2*mtt^2*mWW^12*s*t^5 - 40783*ep^3*mtt^2*mWW^12*s*t^5 - 17635*ep^4*mtt^2*mWW^12*s*t^5 + 3620*ep^5*mtt^2*mWW^12*s*t^5 + 192*mtt*mWW^13*s*t^5 + 2124*ep*mtt*mWW^13*s*t^5 + 8838*ep^2*mtt*mWW^13*s*t^5 + 17280*ep^3*mtt*mWW^13*s*t^5 + 15870*ep^4*mtt*mWW^13*s*t^5 + 5496*ep^5*mtt*mWW^13*s*t^5 - 576*mtt^12*mWW*s^2*t^5 - 8448*ep*mtt^12*mWW*s^2*t^5 - 44736*ep^2*mtt^12*mWW*s^2*t^5 - 106752*ep^3*mtt^12*mWW*s^2*t^5 - 115968*ep^4*mtt^12*mWW*s^2*t^5 - 46080*ep^5*mtt^12*mWW*s^2*t^5 + 9100*mtt^11*mWW^2*s^2*t^5 - 3424*ep*mtt^11*mWW^2*s^2*t^5 - 487076*ep^2*mtt^11*mWW^2*s^2*t^5 - 1892376*ep^3*mtt^11*mWW^2*s^2*t^5 - 2638896*ep^4*mtt^11*mWW^2*s^2*t^5 - 1255488*ep^5*mtt^11*mWW^2*s^2*t^5 - 81554*mtt^10*mWW^3*s^2*t^5 - 503900*ep*mtt^10*mWW^3*s^2*t^5 - 293892*ep^2*mtt^10*mWW^3*s^2*t^5 + 2974820*ep^3*mtt^10*mWW^3*s^2*t^5 + 6058774*ep^4*mtt^10*mWW^3*s^2*t^5 + 3315992*ep^5*mtt^10*mWW^3*s^2*t^5 + 238828*mtt^9*mWW^4*s^2*t^5 + 2261564*ep*mtt^9*mWW^4*s^2*t^5 + 7663008*ep^2*mtt^9*mWW^4*s^2*t^5 + 11488412*ep^3*mtt^9*mWW^4*s^2*t^5 + 7281980*ep^4*mtt^9*mWW^4*s^2*t^5 + 1345328*ep^5*mtt^9*mWW^4*s^2*t^5 - 185716*mtt^8*mWW^5*s^2*t^5 - 2299594*ep*mtt^8*mWW^5*s^2*t^5 - 10447328*ep^2*mtt^8*mWW^5*s^2*t^5 - 21426098*ep^3*mtt^8*mWW^5*s^2*t^5 - 19832200*ep^4*mtt^8*mWW^5*s^2*t^5 - 6617344*ep^5*mtt^8*mWW^5*s^2*t^5 - 375212*mtt^7*mWW^6*s^2*t^5 - 3649214*ep*mtt^7*mWW^6*s^2*t^5 - 13585098*ep^2*mtt^7*mWW^6*s^2*t^5 - 25685442*ep^3*mtt^7*mWW^6*s^2*t^5 - 25560338*ep^4*mtt^7*mWW^6*s^2*t^5 - 10738856*ep^5*mtt^7*mWW^6*s^2*t^5 + 979794*mtt^6*mWW^7*s^2*t^5 + 10962266*ep*mtt^6*mWW^7*s^2*t^5 + 47177494*ep^2*mtt^6*mWW^7*s^2*t^5 + 98788070*ep^3*mtt^6*mWW^7*s^2*t^5 + 101254568*ep^4*mtt^6*mWW^7*s^2*t^5 + 40737728*ep^5*mtt^6*mWW^7*s^2*t^5 - 936508*mtt^5*mWW^8*s^2*t^5 - 10959964*ep*mtt^5*mWW^8*s^2*t^5 - 49203208*ep^2*mtt^5*mWW^8*s^2*t^5 - 106338156*ep^3*mtt^5*mWW^8*s^2*t^5 - 111015284*ep^4*mtt^5*mWW^8*s^2*t^5 - 44889360*ep^5*mtt^5*mWW^8*s^2*t^5 + 431390*mtt^4*mWW^9*s^2*t^5 + 5169976*ep*mtt^4*mWW^9*s^2*t^5 + 23776360*ep^2*mtt^4*mWW^9*s^2*t^5 + 52535408*ep^3*mtt^4*mWW^9*s^2*t^5 + 55894906*ep^4*mtt^4*mWW^9*s^2*t^5 + 22929640*ep^5*mtt^4*mWW^9*s^2*t^5 - 73696*mtt^3*mWW^10*s^2*t^5 - 905398*ep*mtt^3*mWW^10*s^2*t^5 - 4309126*ep^2*mtt^3*mWW^10*s^2*t^5 - 9946802*ep^3*mtt^3*mWW^10*s^2*t^5 - 11117370*ep^4*mtt^3*mWW^10*s^2*t^5 - 4787528*ep^5*mtt^3*mWW^10*s^2*t^5 - 9944*mtt^2*mWW^11*s^2*t^5 - 110802*ep*mtt^2*mWW^11*s^2*t^5 - 450262*ep^2*mtt^2*mWW^11*s^2*t^5 - 809926*ep^3*mtt^2*mWW^11*s^2*t^5 - 617250*ep^4*mtt^2*mWW^11*s^2*t^5 - 144296*ep^5*mtt^2*mWW^11*s^2*t^5 + 4304*mtt*mWW^12*s^2*t^5 + 49332*ep*mtt*mWW^12*s^2*t^5 + 214364*ep^2*mtt*mWW^12*s^2*t^5 + 441116*ep^3*mtt*mWW^12*s^2*t^5 + 429876*ep^4*mtt*mWW^12*s^2*t^5 + 159248*ep^5*mtt*mWW^12*s^2*t^5 - 210*mWW^13*s^2*t^5 - 2394*ep*mWW^13*s^2*t^5 - 10500*ep^2*mWW^13*s^2*t^5 - 22274*ep^3*mWW^13*s^2*t^5 - 22798*ep^4*mWW^13*s^2*t^5 - 8984*ep^5*mWW^13*s^2*t^5 + 4032*ep*mtt^11*mWW*s^3*t^5 + 34944*ep^2*mtt^11*mWW*s^3*t^5 + 103488*ep^3*mtt^11*mWW*s^3*t^5 + 126336*ep^4*mtt^11*mWW*s^3*t^5 + 53760*ep^5*mtt^11*mWW*s^3*t^5 - 2228*mtt^10*mWW^2*s^3*t^5 + 231956*ep*mtt^10*mWW^2*s^3*t^5 + 2164320*ep^2*mtt^10*mWW^2*s^3*t^5 + 6730116*ep^3*mtt^10*mWW^2*s^3*t^5 + 8717196*ep^4*mtt^10*mWW^2*s^3*t^5 + 4041200*ep^5*mtt^10*mWW^2*s^3*t^5 - 20104*mtt^9*mWW^3*s^3*t^5 - 1408390*ep*mtt^9*mWW^3*s^3*t^5 - 11505642*ep^2*mtt^9*mWW^3*s^3*t^5 - 34588314*ep^3*mtt^9*mWW^3*s^3*t^5 - 44393366*ep^4*mtt^9*mWW^3*s^3*t^5 - 20582504*ep^5*mtt^9*mWW^3*s^3*t^5 + 323344*mtt^8*mWW^4*s^3*t^5 + 5773394*ep*mtt^8*mWW^4*s^3*t^5 + 34990834*ep^2*mtt^8*mWW^4*s^3*t^5 + 93553774*ep^3*mtt^8*mWW^4*s^3*t^5 + 114004166*ep^4*mtt^8*mWW^4*s^3*t^5 + 51731272*ep^5*mtt^8*mWW^4*s^3*t^5 - 1290932*mtt^7*mWW^5*s^3*t^5 - 16698088*ep*mtt^7*mWW^5*s^3*t^5 - 82697264*ep^2*mtt^7*mWW^5*s^3*t^5 - 195498448*ep^3*mtt^7*mWW^5*s^3*t^5 - 221017948*ep^4*mtt^7*mWW^5*s^3*t^5 - 95870712*ep^5*mtt^7*mWW^5*s^3*t^5 + 2469564*mtt^6*mWW^6*s^3*t^5 + 29611634*ep*mtt^6*mWW^6*s^3*t^5 + 136763380*ep^2*mtt^6*mWW^6*s^3*t^5 + 304895502*ep^3*mtt^6*mWW^6*s^3*t^5 + 328678664*ep^4*mtt^6*mWW^6*s^3*t^5 + 137233576*ep^5*mtt^6*mWW^6*s^3*t^5 - 2596824*mtt^5*mWW^7*s^3*t^5 - 30829648*ep*mtt^5*mWW^7*s^3*t^5 - 140632438*ep^2*mtt^5*mWW^7*s^3*t^5 - 308918284*ep^3*mtt^5*mWW^7*s^3*t^5 - 327530902*ep^4*mtt^5*mWW^7*s^3*t^5 - 134304984*ep^5*mtt^5*mWW^7*s^3*t^5 + 1503656*mtt^4*mWW^8*s^3*t^5 + 17977549*ep*mtt^4*mWW^8*s^3*t^5 + 82482785*ep^2*mtt^4*mWW^8*s^3*t^5 + 181804267*ep^3*mtt^4*mWW^8*s^3*t^5 + 192918187*ep^4*mtt^4*mWW^8*s^3*t^5 + 78931116*ep^5*mtt^4*mWW^8*s^3*t^5 - 406284*mtt^3*mWW^9*s^3*t^5 - 4906948*ep*mtt^3*mWW^9*s^3*t^5 - 22815766*ep^2*mtt^3*mWW^9*s^3*t^5 - 51123008*ep^3*mtt^3*mWW^9*s^3*t^5 - 55253714*ep^4*mtt^3*mWW^9*s^3*t^5 - 23003664*ep^5*mtt^3*mWW^9*s^3*t^5 + 1640*mtt^2*mWW^10*s^3*t^5 + 25940*ep*mtt^2*mWW^10*s^3*t^5 + 226668*ep^2*mtt^2*mWW^10*s^3*t^5 + 957312*ep^3*mtt^2*mWW^10*s^3*t^5 + 1699832*ep^4*mtt^2*mWW^10*s^3*t^5 + 1010600*ep^5*mtt^2*mWW^10*s^3*t^5 + 20672*mtt*mWW^11*s^3*t^5 + 248266*ep*mtt*mWW^11*s^3*t^5 + 1122102*ep^2*mtt*mWW^11*s^3*t^5 + 2369982*ep^3*mtt*mWW^11*s^3*t^5 + 2342202*ep^4*mtt*mWW^11*s^3*t^5 + 872776*ep^5*mtt*mWW^11*s^3*t^5 - 2504*mWW^12*s^3*t^5 - 29697*ep*mWW^12*s^3*t^5 - 133923*ep^2*mWW^12*s^3*t^5 - 286387*ep^3*mWW^12*s^3*t^5 - 290653*ep^4*mWW^12*s^3*t^5 - 112436*ep^5*mWW^12*s^3*t^5 + 2016*mtt^10*mWW*s^4*t^5 + 17472*ep*mtt^10*mWW*s^4*t^5 + 51744*ep^2*mtt^10*mWW*s^4*t^5 + 63168*ep^3*mtt^10*mWW*s^4*t^5 + 26880*ep^4*mtt^10*mWW*s^4*t^5 - 19700*mtt^9*mWW^2*s^4*t^5 - 615612*ep*mtt^9*mWW^2*s^4*t^5 - 4457616*ep^2*mtt^9*mWW^2*s^4*t^5 - 12790420*ep^3*mtt^9*mWW^2*s^4*t^5 - 16028932*ep^4*mtt^9*mWW^2*s^4*t^5 - 7335080*ep^5*mtt^9*mWW^2*s^4*t^5 + 231506*mtt^8*mWW^3*s^4*t^5 + 4472198*ep*mtt^8*mWW^3*s^4*t^5 + 27909302*ep^2*mtt^8*mWW^3*s^4*t^5 + 75181706*ep^3*mtt^8*mWW^3*s^4*t^5 + 91422992*ep^4*mtt^8*mWW^3*s^4*t^5 + 41240600*ep^5*mtt^8*mWW^3*s^4*t^5 - 1117872*mtt^7*mWW^4*s^4*t^5 - 16250560*ep*mtt^7*mWW^4*s^4*t^5 - 87304868*ep^2*mtt^7*mWW^4*s^4*t^5 - 216809064*ep^3*mtt^7*mWW^4*s^4*t^5 - 251886548*ep^4*mtt^7*mWW^4*s^4*t^5 - 110767056*ep^5*mtt^7*mWW^4*s^4*t^5 + 2668784*mtt^6*mWW^5*s^4*t^5 + 34250918*ep*mtt^6*mWW^5*s^4*t^5 + 167764546*ep^2*mtt^6*mWW^5*s^4*t^5 + 390957442*ep^3*mtt^6*mWW^5*s^4*t^5 + 434889494*ep^4*mtt^6*mWW^5*s^4*t^5 + 185567984*ep^5*mtt^6*mWW^5*s^4*t^5 - 3555228*mtt^5*mWW^6*s^4*t^5 - 43493882*ep*mtt^5*mWW^6*s^4*t^5 - 204072322*ep^2*mtt^5*mWW^6*s^4*t^5 - 458914430*ep^3*mtt^5*mWW^6*s^4*t^5 - 495654010*ep^4*mtt^5*mWW^6*s^4*t^5 - 206237008*ep^5*mtt^5*mWW^6*s^4*t^5 + 2716418*mtt^4*mWW^7*s^4*t^5 + 32811400*ep*mtt^4*mWW^7*s^4*t^5 + 151923820*ep^2*mtt^4*mWW^7*s^4*t^5 + 337141688*ep^3*mtt^4*mWW^7*s^4*t^5 + 359292650*ep^4*mtt^4*mWW^7*s^4*t^5 + 147395528*ep^5*mtt^4*mWW^7*s^4*t^5 - 1113496*mtt^3*mWW^8*s^4*t^5 - 13474132*ep*mtt^3*mWW^8*s^4*t^5 - 62485112*ep^2*mtt^3*mWW^8*s^4*t^5 - 138783500*ep^3*mtt^3*mWW^8*s^4*t^5 - 147916560*ep^4*mtt^3*mWW^8*s^4*t^5 - 60582480*ep^5*mtt^3*mWW^8*s^4*t^5 + 174124*mtt^2*mWW^9*s^4*t^5 + 2116086*ep*mtt^2*mWW^9*s^4*t^5 + 9921586*ep^2*mtt^2*mWW^9*s^4*t^5 + 22436074*ep^3*mtt^2*mWW^9*s^4*t^5 + 24482194*ep^4*mtt^2*mWW^9*s^4*t^5 + 10272032*ep^5*mtt^2*mWW^9*s^4*t^5 + 20200*mtt*mWW^10*s^4*t^5 + 248538*ep*mtt*mWW^10*s^4*t^5 + 1127886*ep^2*mtt*mWW^10*s^4*t^5 + 2333558*ep^3*mtt*mWW^10*s^4*t^5 + 2197682*ep^4*mtt*mWW^10*s^4*t^5 + 761944*ep^5*mtt*mWW^10*s^4*t^5 - 6752*mWW^11*s^4*t^5 - 82426*ep*mWW^11*s^4*t^5 - 378966*ep^2*mWW^11*s^4*t^5 - 816222*ep^3*mWW^11*s^4*t^5 - 825842*ep^4*mWW^11*s^4*t^5 - 316464*ep^5*mWW^11*s^4*t^5 - 4032*mtt^9*mWW*s^5*t^5 - 40992*ep*mtt^9*mWW*s^5*t^5 - 155904*ep^2*mtt^9*mWW*s^5*t^5 - 281568*ep^3*mtt^9*mWW*s^5*t^5 - 243264*ep^4*mtt^9*mWW*s^5*t^5 - 80640*ep^5*mtt^9*mWW*s^5*t^5 + 38932*mtt^8*mWW^2*s^5*t^5 + 834284*ep*mtt^8*mWW^2*s^5*t^5 + 5422240*ep^2*mtt^8*mWW^2*s^5*t^5 + 14881308*ep^3*mtt^8*mWW^2*s^5*t^5 + 18261828*ep^4*mtt^8*mWW^2*s^5*t^5 + 8274528*ep^5*mtt^8*mWW^2*s^5*t^5 - 341540*mtt^7*mWW^3*s^5*t^5 - 5625378*ep*mtt^7*mWW^3*s^5*t^5 - 32514790*ep^2*mtt^7*mWW^3*s^5*t^5 - 84147190*ep^3*mtt^7*mWW^3*s^5*t^5 - 100083270*ep^4*mtt^7*mWW^3*s^5*t^5 - 44611016*ep^5*mtt^7*mWW^3*s^5*t^5 + 1287596*mtt^6*mWW^4*s^5*t^5 + 17873878*ep*mtt^6*mWW^4*s^5*t^5 + 92936962*ep^2*mtt^6*mWW^4*s^5*t^5 + 225703570*ep^3*mtt^6*mWW^4*s^5*t^5 + 258290946*ep^4*mtt^6*mWW^4*s^5*t^5 + 112486408*ep^5*mtt^6*mWW^4*s^5*t^5 - 2439748*mtt^5*mWW^5*s^5*t^5 - 31193432*ep*mtt^5*mWW^5*s^5*t^5 - 152074428*ep^2*mtt^5*mWW^5*s^5*t^5 - 352420476*ep^3*mtt^5*mWW^5*s^5*t^5 - 389646956*ep^4*mtt^5*mWW^5*s^5*t^5 - 165279880*ep^5*mtt^5*mWW^5*s^5*t^5 + 2564388*mtt^4*mWW^6*s^5*t^5 + 31676407*ep*mtt^4*mWW^6*s^5*t^5 + 149622899*ep^2*mtt^4*mWW^6*s^5*t^5 + 337440749*ep^3*mtt^4*mWW^6*s^5*t^5 + 364216777*ep^4*mtt^4*mWW^6*s^5*t^5 + 151032444*ep^5*mtt^4*mWW^6*s^5*t^5 - 1508012*mtt^3*mWW^7*s^5*t^5 - 18460032*ep*mtt^3*mWW^7*s^5*t^5 - 86324530*ep^2*mtt^3*mWW^7*s^5*t^5 - 192597032*ep^3*mtt^3*mWW^7*s^5*t^5 - 205465962*ep^4*mtt^3*mWW^7*s^5*t^5 - 84071968*ep^5*mtt^3*mWW^7*s^5*t^5 + 448644*mtt^2*mWW^8*s^5*t^5 + 5506102*ep*mtt^2*mWW^8*s^5*t^5 + 25786404*ep^2*mtt^2*mWW^8*s^5*t^5 + 57499474*ep^3*mtt^2*mWW^8*s^5*t^5 + 61214936*ep^4*mtt^2*mWW^8*s^5*t^5 + 24944328*ep^5*mtt^2*mWW^8*s^5*t^5 - 42028*mtt*mWW^9*s^5*t^5 - 518950*ep*mtt*mWW^9*s^5*t^5 - 2458532*ep^2*mtt*mWW^9*s^5*t^5 - 5555958*ep^3*mtt*mWW^9*s^5*t^5 - 6007196*ep^4*mtt*mWW^9*s^5*t^5 - 2481520*ep^5*mtt*mWW^9*s^5*t^5 - 4200*mWW^10*s^5*t^5 - 51119*ep*mWW^10*s^5*t^5 - 231489*ep^2*mWW^10*s^5*t^5 - 486781*ep^3*mWW^10*s^5*t^5 - 476399*ep^4*mWW^10*s^5*t^5 - 175820*ep^5*mWW^10*s^5*t^5 + 4032*mtt^8*mWW*s^6*t^5 + 43008*ep*mtt^8*mWW*s^6*t^5 + 173376*ep^2*mtt^8*mWW*s^6*t^5 + 333312*ep^3*mtt^8*mWW*s^6*t^5 + 306432*ep^4*mtt^8*mWW*s^6*t^5 + 107520*ep^5*mtt^8*mWW*s^6*t^5 - 37340*mtt^7*mWW^2*s^6*t^5 - 682252*ep*mtt^7*mWW^2*s^6*t^5 - 4150008*ep^2*mtt^7*mWW^2*s^6*t^5 - 11026980*ep^3*mtt^7*mWW^2*s^6*t^5 - 13293444*ep^4*mtt^7*mWW^2*s^6*t^5 - 5960056*ep^5*mtt^7*mWW^2*s^6*t^5 + 254834*mtt^6*mWW^3*s^6*t^5 + 3917024*ep*mtt^6*mWW^3*s^6*t^5 + 21770668*ep^2*mtt^6*mWW^3*s^6*t^5 + 55080992*ep^3*mtt^6*mWW^3*s^6*t^5 + 64640018*ep^4*mtt^6*mWW^3*s^6*t^5 + 28591984*ep^5*mtt^6*mWW^3*s^6*t^5 - 784372*mtt^5*mWW^4*s^6*t^5 - 10629500*ep*mtt^5*mWW^4*s^6*t^5 - 54332320*ep^2*mtt^5*mWW^4*s^6*t^5 - 130431940*ep^3*mtt^5*mWW^4*s^6*t^5 - 148177076*ep^4*mtt^5*mWW^4*s^6*t^5 - 64292392*ep^5*mtt^5*mWW^4*s^6*t^5 + 1217704*mtt^4*mWW^5*s^6*t^5 + 15525302*ep*mtt^4*mWW^5*s^6*t^5 + 75452652*ep^2*mtt^4*mWW^5*s^6*t^5 + 174294142*ep^3*mtt^4*mWW^5*s^6*t^5 + 192089360*ep^4*mtt^4*mWW^5*s^6*t^5 + 81253200*ep^5*mtt^4*mWW^5*s^6*t^5 - 1025860*mtt^3*mWW^6*s^6*t^5 - 12786940*ep*mtt^3*mWW^6*s^6*t^5 - 60723092*ep^2*mtt^3*mWW^6*s^6*t^5 - 137288516*ep^3*mtt^3*mWW^6*s^6*t^5 - 148158488*ep^4*mtt^3*mWW^6*s^6*t^5 - 61296704*ep^5*mtt^3*mWW^6*s^6*t^5 + 463810*mtt^2*mWW^7*s^6*t^5 + 5762296*ep*mtt^2*mWW^7*s^6*t^5 + 27182736*ep^2*mtt^2*mWW^7*s^6*t^5 + 60879792*ep^3*mtt^2*mWW^7*s^6*t^5 + 64925150*ep^4*mtt^2*mWW^7*s^6*t^5 + 26468456*ep^5*mtt^2*mWW^7*s^6*t^5 - 98876*mtt*mWW^8*s^6*t^5 - 1232532*ep*mtt*mWW^8*s^6*t^5 - 5814020*ep^2*mtt*mWW^8*s^6*t^5 - 12949964*ep^3*mtt*mWW^8*s^6*t^5 - 13679136*ep^4*mtt*mWW^8*s^6*t^5 - 5503712*ep^5*mtt*mWW^8*s^6*t^5 + 6068*mWW^9*s^6*t^5 + 77450*ep*mWW^9*s^6*t^5 + 372808*ep^2*mWW^9*s^6*t^5 + 841322*ep^3*mWW^9*s^6*t^5 + 895216*ep^4*mWW^9*s^6*t^5 + 360600*ep^5*mWW^9*s^6*t^5 - 2304*mtt^7*mWW*s^7*t^5 - 25152*ep*mtt^7*mWW*s^7*t^5 - 104064*ep^2*mtt^7*mWW*s^7*t^5 - 205248*ep^3*mtt^7*mWW*s^7*t^5 - 193152*ep^4*mtt^7*mWW*s^7*t^5 - 69120*ep^5*mtt^7*mWW*s^7*t^5 + 20740*mtt^6*mWW^2*s^7*t^5 + 343644*ep*mtt^6*mWW^2*s^7*t^5 + 1986336*ep^2*mtt^6*mWW^2*s^7*t^5 + 5126156*ep^3*mtt^6*mWW^2*s^7*t^5 + 6065156*ep^4*mtt^6*mWW^2*s^7*t^5 + 2682928*ep^5*mtt^6*mWW^2*s^7*t^5 - 107056*mtt^5*mWW^3*s^7*t^5 - 1577770*ep*mtt^5*mWW^3*s^7*t^5 - 8551358*ep^2*mtt^5*mWW^3*s^7*t^5 - 21291830*ep^3*mtt^5*mWW^3*s^7*t^5 - 24722154*ep^4*mtt^5*mWW^3*s^7*t^5 - 10857432*ep^5*mtt^5*mWW^3*s^7*t^5 + 264088*mtt^4*mWW^4*s^7*t^5 + 3505650*ep*mtt^4*mWW^4*s^7*t^5 + 17698858*ep^2*mtt^4*mWW^4*s^7*t^5 + 42167182*ep^3*mtt^4*mWW^4*s^7*t^5 + 47725046*ep^4*mtt^4*mWW^4*s^7*t^5 + 20705592*ep^5*mtt^4*mWW^4*s^7*t^5 - 331984*mtt^3*mWW^5*s^7*t^5 - 4213952*ep*mtt^3*mWW^5*s^7*t^5 - 20413912*ep^2*mtt^3*mWW^5*s^7*t^5 - 47089688*ep^3*mtt^3*mWW^5*s^7*t^5 - 51888848*ep^4*mtt^3*mWW^5*s^7*t^5 - 21969360*ep^5*mtt^3*mWW^5*s^7*t^5 + 219268*mtt^2*mWW^6*s^7*t^5 + 2764148*ep*mtt^2*mWW^6*s^7*t^5 + 13198272*ep^2*mtt^2*mWW^6*s^7*t^5 + 29976012*ep^3*mtt^2*mWW^6*s^7*t^5 + 32463324*ep^4*mtt^2*mWW^6*s^7*t^5 + 13459808*ep^5*mtt^2*mWW^6*s^7*t^5 - 71968*mtt*mWW^7*s^7*t^5 - 906254*ep*mtt*mWW^7*s^7*t^5 - 4291450*ep^2*mtt*mWW^7*s^7*t^5 - 9616858*ep^3*mtt*mWW^7*s^7*t^5 - 10236886*ep^4*mtt*mWW^7*s^7*t^5 - 4156056*ep^5*mtt*mWW^7*s^7*t^5 + 9216*mWW^8*s^7*t^5 + 115926*ep*mWW^8*s^7*t^5 + 546758*ep^2*mWW^8*s^7*t^5 + 1214754*ep^3*mWW^8*s^7*t^5 + 1277434*ep^4*mWW^8*s^7*t^5 + 510840*ep^5*mWW^8*s^7*t^5 + 720*mtt^6*mWW*s^8*t^5 + 7968*ep*mtt^6*mWW*s^8*t^5 + 33456*ep^2*mtt^6*mWW*s^8*t^5 + 66912*ep^3*mtt^6*mWW*s^8*t^5 + 63744*ep^4*mtt^6*mWW*s^8*t^5 + 23040*ep^5*mtt^6*mWW*s^8*t^5 - 6452*mtt^5*mWW^2*s^8*t^5 - 99556*ep*mtt^5*mWW^2*s^8*t^5 - 549680*ep^2*mtt^5*mWW^2*s^8*t^5 - 1375836*ep^3*mtt^5*mWW^2*s^8*t^5 - 1591716*ep^4*mtt^5*mWW^2*s^8*t^5 - 691320*ep^5*mtt^5*mWW^2*s^8*t^5 + 24214*mtt^4*mWW^3*s^8*t^5 + 348150*ep*mtt^4*mWW^3*s^8*t^5 + 1861142*ep^2*mtt^4*mWW^3*s^8*t^5 + 4579834*ep^3*mtt^4*mWW^3*s^8*t^5 + 5259916*ep^4*mtt^4*mWW^3*s^8*t^5 + 2286744*ep^5*mtt^4*mWW^3*s^8*t^5 - 44808*mtt^3*mWW^4*s^8*t^5 - 573740*ep*mtt^3*mWW^4*s^8*t^5 - 2859288*ep^2*mtt^3*mWW^4*s^8*t^5 - 6768820*ep^3*mtt^3*mWW^4*s^8*t^5 - 7649040*ep^4*mtt^3*mWW^4*s^8*t^5 - 3332352*ep^5*mtt^3*mWW^4*s^8*t^5 + 42860*mtt^2*mWW^5*s^8*t^5 + 536016*ep*mtt^2*mWW^5*s^8*t^5 + 2583348*ep^2*mtt^2*mWW^5*s^8*t^5 + 5985536*ep^3*mtt^2*mWW^5*s^8*t^5 + 6663216*ep^4*mtt^2*mWW^5*s^8*t^5 + 2859888*ep^5*mtt^2*mWW^5*s^8*t^5 - 20212*mtt*mWW^6*s^8*t^5 - 258512*ep*mtt*mWW^6*s^8*t^5 - 1240440*ep^2*mtt*mWW^6*s^8*t^5 - 2848512*ep^3*mtt*mWW^6*s^8*t^5 - 3131884*ep^4*mtt*mWW^6*s^8*t^5 - 1319400*ep^5*mtt*mWW^6*s^8*t^5 + 3678*mWW^7*s^8*t^5 + 45754*ep*mWW^7*s^8*t^5 + 213062*ep^2*mWW^7*s^8*t^5 + 474806*ep^3*mWW^7*s^8*t^5 + 507364*ep^4*mWW^7*s^8*t^5 + 207960*ep^5*mWW^7*s^8*t^5 - 96*mtt^5*mWW*s^9*t^5 - 1072*ep*mtt^5*mWW*s^9*t^5 - 4544*ep^2*mtt^5*mWW*s^9*t^5 - 9168*ep^3*mtt^5*mWW*s^9*t^5 - 8800*ep^4*mtt^5*mWW*s^9*t^5 - 3200*ep^5*mtt^5*mWW*s^9*t^5 + 880*mtt^4*mWW^2*s^9*t^5 + 12912*ep*mtt^4*mWW^2*s^9*t^5 + 68096*ep^2*mtt^4*mWW^2*s^9*t^5 + 164280*ep^3*mtt^4*mWW^2*s^9*t^5 + 184392*ep^4*mtt^4*mWW^2*s^9*t^5 + 78000*ep^5*mtt^4*mWW^2*s^9*t^5 - 2336*mtt^3*mWW^3*s^9*t^5 - 34538*ep*mtt^3*mWW^3*s^9*t^5 - 187862*ep^2*mtt^3*mWW^3*s^9*t^5 - 460606*ep^3*mtt^3*mWW^3*s^9*t^5 - 520522*ep^4*mtt^3*mWW^3*s^9*t^5 - 221240*ep^5*mtt^3*mWW^3*s^9*t^5 + 2688*mtt^2*mWW^4*s^9*t^5 + 28774*ep*mtt^2*mWW^4*s^9*t^5 + 140034*ep^2*mtt^2*mWW^4*s^9*t^5 + 328498*ep^3*mtt^2*mWW^4*s^9*t^5 + 369054*ep^4*mtt^2*mWW^4*s^9*t^5 + 162856*ep^5*mtt^2*mWW^4*s^9*t^5 - 1408*mtt*mWW^5*s^9*t^5 - 15726*ep*mtt*mWW^5*s^9*t^5 - 75218*ep^2*mtt*mWW^5*s^9*t^5 - 185450*ep^3*mtt*mWW^5*s^9*t^5 - 226030*ep^4*mtt*mWW^5*s^9*t^5 - 107048*ep^5*mtt*mWW^5*s^9*t^5 + 272*mWW^6*s^9*t^5 + 3314*ep*mWW^6*s^9*t^5 + 16198*ep^2*mWW^6*s^9*t^5 + 40238*ep^3*mWW^6*s^9*t^5 + 49074*ep^4*mWW^6*s^9*t^5 + 23048*ep^5*mWW^6*s^9*t^5 - 36*ep*mtt^3*mWW^2*s^10*t^5 - 132*ep^2*mtt^3*mWW^2*s^10*t^5 - 84*ep^3*mtt^3*mWW^2*s^10*t^5 + 132*ep^4*mtt^3*mWW^2*s^10*t^5 + 120*ep^5*mtt^3*mWW^2*s^10*t^5 + 552*ep*mtt^2*mWW^3*s^10*t^5 + 4028*ep^2*mtt^2*mWW^3*s^10*t^5 + 9840*ep^3*mtt^2*mWW^3*s^10*t^5 + 9924*ep^4*mtt^2*mWW^3*s^10*t^5 + 3560*ep^5*mtt^2*mWW^3*s^10*t^5 + 780*ep*mtt*mWW^4*s^10*t^5 + 3332*ep^2*mtt*mWW^4*s^10*t^5 + 7468*ep^3*mtt*mWW^4*s^10*t^5 + 9596*ep^4*mtt*mWW^4*s^10*t^5 + 4680*ep^5*mtt*mWW^4*s^10*t^5 - 144*ep*mWW^5*s^10*t^5 - 540*ep^2*mWW^5*s^10*t^5 - 1064*ep^3*mWW^5*s^10*t^5 - 1348*ep^4*mWW^5*s^10*t^5 - 680*ep^5*mWW^5*s^10*t^5 - 40*ep*mtt*mWW^3*s^11*t^5 - 160*ep^2*mtt*mWW^3*s^11*t^5 - 200*ep^3*mtt*mWW^3*s^11*t^5 - 80*ep^4*mtt*mWW^3*s^11*t^5 + 8*ep*mWW^4*s^11*t^5 + 32*ep^2*mWW^4*s^11*t^5 + 40*ep^3*mWW^4*s^11*t^5 + 16*ep^4*mWW^4*s^11*t^5 + 496*mtt^13*mWW*t^6 + 6176*ep*mtt^13*mWW*t^6 + 28784*ep^2*mtt^13*mWW*t^6 + 62272*ep^3*mtt^13*mWW*t^6 + 62720*ep^4*mtt^13*mWW*t^6 + 23552*ep^5*mtt^13*mWW*t^6 - 2316*mtt^12*mWW^2*t^6 - 23188*ep*mtt^12*mWW^2*t^6 - 87796*ep^2*mtt^12*mWW^2*t^6 - 162076*ep^3*mtt^12*mWW^2*t^6 - 148208*ep^4*mtt^12*mWW^2*t^6 - 54016*ep^5*mtt^12*mWW^2*t^6 + 11664*mtt^11*mWW^3*t^6 + 123396*ep*mtt^11*mWW^3*t^6 + 509076*ep^2*mtt^11*mWW^3*t^6 + 1058412*ep^3*mtt^11*mWW^3*t^6 + 1120124*ep^4*mtt^11*mWW^3*t^6 + 481328*ep^5*mtt^11*mWW^3*t^6 - 52552*mtt^10*mWW^4*t^6 - 637556*ep*mtt^10*mWW^4*t^6 - 2985820*ep^2*mtt^10*mWW^4*t^6 - 6767244*ep^3*mtt^10*mWW^4*t^6 - 7443532*ep^4*mtt^10*mWW^4*t^6 - 3189616*ep^5*mtt^10*mWW^4*t^6 + 138360*mtt^9*mWW^5*t^6 + 1769422*ep*mtt^9*mWW^5*t^6 + 8609290*ep^2*mtt^9*mWW^5*t^6 + 19872418*ep^3*mtt^9*mWW^5*t^6 + 21877062*ep^4*mtt^9*mWW^5*t^6 + 9252728*ep^5*mtt^9*mWW^5*t^6 - 212204*mtt^8*mWW^6*t^6 - 2757054*ep*mtt^8*mWW^6*t^6 - 13549342*ep^2*mtt^8*mWW^6*t^6 - 31370018*ep^3*mtt^8*mWW^6*t^6 - 34426286*ep^4*mtt^8*mWW^6*t^6 - 14433816*ep^5*mtt^8*mWW^6*t^6 + 196080*mtt^7*mWW^7*t^6 + 2546454*ep*mtt^7*mWW^7*t^6 + 12504974*ep^2*mtt^7*mWW^7*t^6 + 28912314*ep^3*mtt^7*mWW^7*t^6 + 31648666*ep^4*mtt^7*mWW^7*t^6 + 13209672*ep^5*mtt^7*mWW^7*t^6 - 108284*mtt^6*mWW^8*t^6 - 1392366*ep*mtt^6*mWW^8*t^6 - 6794426*ep^2*mtt^6*mWW^8*t^6 - 15670082*ep^3*mtt^6*mWW^8*t^6 - 17150434*ep^4*mtt^6*mWW^8*t^6 - 7160808*ep^5*mtt^6*mWW^8*t^6 + 33032*mtt^5*mWW^9*t^6 + 417626*ep*mtt^5*mWW^9*t^6 + 2019350*ep^2*mtt^5*mWW^9*t^6 + 4656214*ep^3*mtt^5*mWW^9*t^6 + 5127162*ep^4*mtt^5*mWW^9*t^6 + 2160136*ep^5*mtt^5*mWW^9*t^6 - 4200*mtt^4*mWW^10*t^6 - 52182*ep*mtt^4*mWW^10*t^6 - 252270*ep^2*mtt^4*mWW^10*t^6 - 593338*ep^3*mtt^4*mWW^10*t^6 - 675362*ep^4*mtt^4*mWW^10*t^6 - 295528*ep^5*mtt^4*mWW^10*t^6 - 112*mtt^3*mWW^11*t^6 - 1122*ep*mtt^3*mWW^11*t^6 - 3442*ep^2*mtt^3*mWW^11*t^6 - 2014*ep^3*mtt^3*mWW^11*t^6 + 5226*ep^4*mtt^3*mWW^11*t^6 + 5384*ep^5*mtt^3*mWW^11*t^6 + 36*mtt^2*mWW^12*t^6 + 394*ep*mtt^2*mWW^12*t^6 + 1622*ep^2*mtt^2*mWW^12*t^6 + 3142*ep^3*mtt^2*mWW^12*t^6 + 2862*ep^4*mtt^2*mWW^12*t^6 + 984*ep^5*mtt^2*mWW^12*t^6 - 2640*mtt^12*mWW*s*t^6 - 34252*ep*mtt^12*mWW*s*t^6 - 164876*ep^2*mtt^12*mWW*s*t^6 - 364932*ep^3*mtt^12*mWW*s*t^6 - 373444*ep^4*mtt^12*mWW*s*t^6 - 141776*ep^5*mtt^12*mWW*s*t^6 + 10348*mtt^11*mWW^2*s*t^6 + 88804*ep*mtt^11*mWW^2*s*t^6 + 262064*ep^2*mtt^11*mWW^2*s*t^6 + 327508*ep^3*mtt^11*mWW^2*s*t^6 + 152524*ep^4*mtt^11*mWW^2*s*t^6 + 4592*ep^5*mtt^11*mWW^2*s*t^6 - 46290*mtt^10*mWW^3*s*t^6 - 371110*ep*mtt^10*mWW^3*s*t^6 - 981170*ep^2*mtt^10*mWW^3*s*t^6 - 1057538*ep^3*mtt^10*mWW^3*s*t^6 - 455076*ep^4*mtt^10*mWW^3*s*t^6 - 91376*ep^5*mtt^10*mWW^3*s*t^6 + 185812*mtt^9*mWW^4*s*t^6 + 1941982*ep*mtt^9*mWW^4*s*t^6 + 7793118*ep^2*mtt^9*mWW^4*s*t^6 + 15456058*ep^3*mtt^9*mWW^4*s*t^6 + 15414222*ep^4*mtt^9*mWW^4*s*t^6 + 6243608*ep^5*mtt^9*mWW^4*s*t^6 - 398616*mtt^8*mWW^5*s*t^6 - 4696260*ep*mtt^8*mWW^5*s*t^6 - 21182592*ep^2*mtt^8*mWW^5*s*t^6 - 45882620*ep^3*mtt^8*mWW^5*s*t^6 - 48011192*ep^4*mtt^8*mWW^5*s*t^6 - 19548960*ep^5*mtt^8*mWW^5*s*t^6 + 426780*mtt^7*mWW^6*s*t^6 + 5340671*ep*mtt^7*mWW^6*s*t^6 + 25290617*ep^2*mtt^7*mWW^6*s*t^6 + 56462321*ep^3*mtt^7*mWW^6*s*t^6 + 59808391*ep^4*mtt^7*mWW^6*s*t^6 + 24246860*ep^5*mtt^7*mWW^6*s*t^6 - 167814*mtt^6*mWW^7*s*t^6 - 2264341*ep*mtt^6*mWW^7*s*t^6 - 11308853*ep^2*mtt^6*mWW^7*s*t^6 - 25992275*ep^3*mtt^6*mWW^7*s*t^6 - 27775009*ep^4*mtt^6*mWW^7*s*t^6 - 11160468*ep^5*mtt^6*mWW^7*s*t^6 - 87884*mtt^5*mWW^8*s*t^6 - 961357*ep*mtt^5*mWW^8*s*t^6 - 4065401*ep^2*mtt^5*mWW^8*s*t^6 - 8475723*ep^3*mtt^5*mWW^8*s*t^6 - 8795519*ep^4*mtt^5*mWW^8*s*t^6 - 3641996*ep^5*mtt^5*mWW^8*s*t^6 + 122310*mtt^4*mWW^9*s*t^6 + 1461275*ep*mtt^4*mWW^9*s*t^6 + 6686613*ep^2*mtt^4*mWW^9*s*t^6 + 14672973*ep^3*mtt^4*mWW^9*s*t^6 + 15497105*ep^4*mtt^4*mWW^9*s*t^6 + 6323124*ep^5*mtt^4*mWW^9*s*t^6 - 48952*mtt^3*mWW^10*s*t^6 - 588143*ep*mtt^3*mWW^10*s*t^6 - 2711177*ep^2*mtt^3*mWW^10*s*t^6 - 6001769*ep^3*mtt^3*mWW^10*s*t^6 - 6394291*ep^4*mtt^3*mWW^10*s*t^6 - 2626428*ep^5*mtt^3*mWW^10*s*t^6 + 6832*mtt^2*mWW^11*s*t^6 + 81663*ep*mtt^2*mWW^11*s*t^6 + 378975*ep^2*mtt^2*mWW^11*s*t^6 + 857137*ep^3*mtt^2*mWW^11*s*t^6 + 942645*ep^4*mtt^2*mWW^11*s*t^6 + 401028*ep^5*mtt^2*mWW^11*s*t^6 + 168*mtt*mWW^12*s*t^6 + 1659*ep*mtt*mWW^12*s*t^6 + 5115*ep^2*mtt*mWW^12*s*t^6 + 3573*ep^3*mtt*mWW^12*s*t^6 - 6063*ep^4*mtt*mWW^12*s*t^6 - 6732*ep^5*mtt*mWW^12*s*t^6 - 54*mWW^13*s*t^6 - 591*ep*mWW^13*s*t^6 - 2433*ep^2*mWW^13*s*t^6 - 4713*ep^3*mWW^13*s*t^6 - 4293*ep^4*mWW^13*s*t^6 - 1476*ep^5*mWW^13*s*t^6 + 4320*mtt^11*mWW*s^2*t^6 + 63940*ep*mtt^11*mWW*s^2*t^6 + 336620*ep^2*mtt^11*mWW*s^2*t^6 + 789164*ep^3*mtt^11*mWW*s^2*t^6 + 838580*ep^4*mtt^11*mWW*s^2*t^6 + 326416*ep^5*mtt^11*mWW*s^2*t^6 - 12476*mtt^10*mWW^2*s^2*t^6 - 26146*ep*mtt^10*mWW^2*s^2*t^6 + 396054*ep^2*mtt^10*mWW^2*s^2*t^6 + 1773786*ep^3*mtt^10*mWW^2*s^2*t^6 + 2600022*ep^4*mtt^10*mWW^2*s^2*t^6 + 1284920*ep^5*mtt^10*mWW^2*s^2*t^6 + 47976*mtt^9*mWW^3*s^2*t^6 - 191894*ep*mtt^9*mWW^3*s^2*t^6 - 4040396*ep^2*mtt^9*mWW^3*s^2*t^6 - 14223730*ep^3*mtt^9*mWW^3*s^2*t^6 - 19012420*ep^4*mtt^9*mWW^3*s^2*t^6 - 8803056*ep^5*mtt^9*mWW^3*s^2*t^6 - 143480*mtt^8*mWW^4*s^2*t^6 - 109342*ep*mtt^8*mWW^4*s^2*t^6 + 6285592*ep^2*mtt^8*mWW^4*s^2*t^6 + 25766090*ep^3*mtt^8*mWW^4*s^2*t^6 + 36625276*ep^4*mtt^8*mWW^4*s^2*t^6 + 17589584*ep^5*mtt^8*mWW^4*s^2*t^6 + 85424*mtt^7*mWW^5*s^2*t^6 - 655802*ep*mtt^7*mWW^5*s^2*t^6 - 10458318*ep^2*mtt^7*mWW^5*s^2*t^6 - 37289738*ep^3*mtt^7*mWW^5*s^2*t^6 - 51999342*ep^4*mtt^7*mWW^5*s^2*t^6 - 25334424*ep^5*mtt^7*mWW^5*s^2*t^6 + 390140*mtt^6*mWW^6*s^2*t^6 + 5637110*ep*mtt^6*mWW^6*s^2*t^6 + 30534252*ep^2*mtt^6*mWW^6*s^2*t^6 + 77348974*ep^3*mtt^6*mWW^6*s^2*t^6 + 92134108*ep^4*mtt^6*mWW^6*s^2*t^6 + 41548176*ep^5*mtt^6*mWW^6*s^2*t^6 - 894404*mtt^5*mWW^7*s^2*t^6 - 11062262*ep*mtt^5*mWW^7*s^2*t^6 - 52616678*ep^2*mtt^5*mWW^7*s^2*t^6 - 120297894*ep^3*mtt^5*mWW^7*s^2*t^6 - 132396138*ep^4*mtt^5*mWW^7*s^2*t^6 - 56216264*ep^5*mtt^5*mWW^7*s^2*t^6 + 831672*mtt^4*mWW^8*s^2*t^6 + 10080678*ep*mtt^4*mWW^8*s^2*t^6 + 46851284*ep^2*mtt^4*mWW^8*s^2*t^6 + 104435838*ep^3*mtt^4*mWW^8*s^2*t^6 + 111951464*ep^4*mtt^4*mWW^8*s^2*t^6 + 46293184*ep^5*mtt^4*mWW^8*s^2*t^6 - 386072*mtt^3*mWW^9*s^2*t^6 - 4660274*ep*mtt^3*mWW^9*s^2*t^6 - 21554654*ep^2*mtt^3*mWW^9*s^2*t^6 - 47777762*ep^3*mtt^3*mWW^9*s^2*t^6 - 50875542*ep^4*mtt^3*mWW^9*s^2*t^6 - 20863416*ep^5*mtt^3*mWW^9*s^2*t^6 + 80344*mtt^2*mWW^10*s^2*t^6 + 964196*ep*mtt^2*mWW^10*s^2*t^6 + 4455086*ep^2*mtt^2*mWW^10*s^2*t^6 + 9926456*ep^3*mtt^2*mWW^10*s^2*t^6 + 10670286*ep^4*mtt^2*mWW^10*s^2*t^6 + 4421432*ep^5*mtt^2*mWW^10*s^2*t^6 - 2652*mtt*mWW^11*s^2*t^6 - 31116*ep*mtt*mWW^11*s^2*t^6 - 149774*ep^2*mtt*mWW^11*s^2*t^6 - 373000*ep^3*mtt*mWW^11*s^2*t^6 - 463394*ep^4*mtt*mWW^11*s^2*t^6 - 221064*ep^5*mtt*mWW^11*s^2*t^6 - 792*mWW^12*s^2*t^6 - 9088*ep*mWW^12*s^2*t^6 - 39068*ep^2*mWW^12*s^2*t^6 - 78184*ep^3*mWW^12*s^2*t^6 - 72900*ep^4*mWW^12*s^2*t^6 - 25488*ep^5*mWW^12*s^2*t^6 + 1872*mtt^10*mWW*s^3*t^6 - 8916*ep*mtt^10*mWW*s^3*t^6 - 164412*ep^2*mtt^10*mWW*s^3*t^6 - 550172*ep^3*mtt^10*mWW*s^3*t^6 - 694420*ep^4*mtt^10*mWW*s^3*t^6 - 297872*ep^5*mtt^10*mWW*s^3*t^6 - 15484*mtt^9*mWW^2*s^3*t^6 - 442042*ep*mtt^9*mWW^2*s^3*t^6 - 3109890*ep^2*mtt^9*mWW^2*s^3*t^6 - 8753198*ep^3*mtt^9*mWW^2*s^3*t^6 - 10807818*ep^4*mtt^9*mWW^2*s^3*t^6 - 4893328*ep^5*mtt^9*mWW^2*s^3*t^6 + 53702*mtt^8*mWW^3*s^3*t^6 + 2310338*ep*mtt^8*mWW^3*s^3*t^6 + 17631622*ep^2*mtt^8*mWW^3*s^3*t^6 + 51205358*ep^3*mtt^8*mWW^3*s^3*t^6 + 64107284*ep^4*mtt^8*mWW^3*s^3*t^6 + 29143216*ep^5*mtt^8*mWW^3*s^3*t^6 - 262976*mtt^7*mWW^4*s^3*t^6 - 6723354*ep*mtt^7*mWW^4*s^3*t^6 - 46228300*ep^2*mtt^7*mWW^4*s^3*t^6 - 129863894*ep^3*mtt^7*mWW^4*s^3*t^6 - 161037804*ep^4*mtt^7*mWW^4*s^3*t^6 - 73260952*ep^5*mtt^7*mWW^4*s^3*t^6 + 940840*mtt^6*mWW^5*s^3*t^6 + 15143822*ep*mtt^6*mWW^5*s^3*t^6 + 86684392*ep^2*mtt^6*mWW^5*s^3*t^6 + 223876246*ep^3*mtt^6*mWW^5*s^3*t^6 + 266597884*ep^4*mtt^6*mWW^5*s^3*t^6 + 119080776*ep^5*mtt^6*mWW^5*s^3*t^6 - 1815164*mtt^5*mWW^6*s^3*t^6 - 24135447*ep*mtt^5*mWW^6*s^3*t^6 - 121743233*ep^2*mtt^5*mWW^6*s^3*t^6 - 290198345*ep^3*mtt^5*mWW^6*s^3*t^6 - 328331367*ep^4*mtt^5*mWW^6*s^3*t^6 - 141893828*ep^5*mtt^5*mWW^6*s^3*t^6 + 1942026*mtt^4*mWW^7*s^3*t^6 + 24190041*ep*mtt^4*mWW^7*s^3*t^6 + 115296653*ep^2*mtt^4*mWW^7*s^3*t^6 + 262466731*ep^3*mtt^4*mWW^7*s^3*t^6 + 286144049*ep^4*mtt^4*mWW^7*s^3*t^6 + 119966100*ep^5*mtt^4*mWW^7*s^3*t^6 - 1160056*mtt^3*mWW^8*s^3*t^6 - 14162352*ep*mtt^3*mWW^8*s^3*t^6 - 66135660*ep^2*mtt^3*mWW^8*s^3*t^6 - 147565896*ep^3*mtt^3*mWW^8*s^3*t^6 - 157771596*ep^4*mtt^3*mWW^8*s^3*t^6 - 64882120*ep^5*mtt^3*mWW^8*s^3*t^6 + 359076*mtt^2*mWW^9*s^3*t^6 + 4356292*ep*mtt^2*mWW^9*s^3*t^6 + 20215936*ep^2*mtt^2*mWW^9*s^3*t^6 + 44827680*ep^3*mtt^2*mWW^9*s^3*t^6 + 47617144*ep^4*mtt^2*mWW^9*s^3*t^6 + 19431832*ep^5*mtt^2*mWW^9*s^3*t^6 - 43456*mtt*mWW^10*s^3*t^6 - 523077*ep*mtt*mWW^10*s^3*t^6 - 2423437*ep^2*mtt*mWW^10*s^3*t^6 - 5405451*ep^3*mtt*mWW^10*s^3*t^6 - 5805247*ep^4*mtt*mWW^10*s^3*t^6 - 2397612*ep^5*mtt*mWW^10*s^3*t^6 - 380*mWW^11*s^3*t^6 - 5305*ep*mWW^11*s^3*t^6 - 23671*ep^2*mWW^11*s^3*t^6 - 39059*ep^3*mWW^11*s^3*t^6 - 18109*ep^4*mWW^11*s^3*t^6 + 3788*ep^5*mWW^11*s^3*t^6 - 16608*mtt^9*mWW*s^4*t^6 - 149308*ep*mtt^9*mWW*s^4*t^6 - 476276*ep^2*mtt^9*mWW*s^4*t^6 - 681492*ep^3*mtt^9*mWW*s^4*t^6 - 433516*ep^4*mtt^9*mWW*s^4*t^6 - 95600*ep^5*mtt^9*mWW*s^4*t^6 + 64948*mtt^8*mWW^2*s^4*t^6 + 1123304*ep*mtt^8*mWW^2*s^4*t^6 + 6609948*ep^2*mtt^8*mWW^2*s^4*t^6 + 17101912*ep^3*mtt^8*mWW^2*s^4*t^6 + 20135120*ep^4*mtt^8*mWW^2*s^4*t^6 + 8835648*ep^5*mtt^8*mWW^2*s^4*t^6 - 181000*mtt^7*mWW^3*s^4*t^6 - 4290356*ep*mtt^7*mWW^3*s^4*t^6 - 28743044*ep^2*mtt^7*mWW^3*s^4*t^6 - 79588404*ep^3*mtt^7*mWW^3*s^4*t^6 - 97713412*ep^4*mtt^7*mWW^3*s^4*t^6 - 44127896*ep^5*mtt^7*mWW^3*s^4*t^6 + 610016*mtt^6*mWW^4*s^4*t^6 + 11489316*ep*mtt^6*mWW^4*s^4*t^6 + 70946686*ep^2*mtt^6*mWW^4*s^4*t^6 + 190301300*ep^3*mtt^6*mWW^4*s^4*t^6 + 231149306*ep^4*mtt^6*mWW^4*s^4*t^6 + 104385456*ep^5*mtt^6*mWW^4*s^4*t^6 - 1459664*mtt^5*mWW^5*s^4*t^6 - 21576532*ep*mtt^5*mWW^5*s^4*t^6 - 117309924*ep^2*mtt^5*mWW^5*s^4*t^6 - 293960624*ep^3*mtt^5*mWW^5*s^4*t^6 - 343971336*ep^4*mtt^5*mWW^5*s^4*t^6 - 152229752*ep^5*mtt^5*mWW^5*s^4*t^6 + 2019908*mtt^4*mWW^6*s^4*t^6 + 26444946*ep*mtt^4*mWW^6*s^4*t^6 + 131596302*ep^2*mtt^4*mWW^6*s^4*t^6 + 310158594*ep^3*mtt^4*mWW^6*s^4*t^6 + 347652066*ep^4*mtt^4*mWW^6*s^4*t^6 + 149142032*ep^5*mtt^4*mWW^6*s^4*t^6 - 1594848*mtt^3*mWW^7*s^4*t^6 - 19891352*ep*mtt^3*mWW^7*s^4*t^6 - 94759676*ep^2*mtt^3*mWW^7*s^4*t^6 - 215146912*ep^3*mtt^3*mWW^7*s^4*t^6 - 233517636*ep^4*mtt^3*mWW^7*s^4*t^6 - 97363928*ep^5*mtt^3*mWW^7*s^4*t^6 + 691840*mtt^2*mWW^8*s^4*t^6 + 8496188*ep*mtt^2*mWW^8*s^4*t^6 + 39807026*ep^2*mtt^2*mWW^8*s^4*t^6 + 88801116*ep^3*mtt^2*mWW^8*s^4*t^6 + 94633526*ep^4*mtt^2*mWW^8*s^4*t^6 + 38707104*ep^5*mtt^2*mWW^8*s^4*t^6 - 143656*mtt*mWW^9*s^4*t^6 - 1756228*ep*mtt*mWW^9*s^4*t^6 - 8182280*ep^2*mtt*mWW^9*s^4*t^6 - 18119992*ep^3*mtt*mWW^9*s^4*t^6 - 19138036*ep^4*mtt*mWW^9*s^4*t^6 - 7742120*ep^5*mtt*mWW^9*s^4*t^6 + 9064*mWW^10*s^4*t^6 + 110022*ep*mWW^10*s^4*t^6 + 511238*ep^2*mWW^10*s^4*t^6 + 1134502*ep^3*mWW^10*s^4*t^6 + 1203918*ep^4*mWW^10*s^4*t^6 + 489056*ep^5*mWW^10*s^4*t^6 + 26064*mtt^8*mWW*s^5*t^6 + 261844*ep*mtt^8*mWW*s^5*t^6 + 980396*ep^2*mtt^8*mWW*s^5*t^6 + 1738268*ep^3*mtt^8*mWW*s^5*t^6 + 1471940*ep^4*mtt^8*mWW*s^5*t^6 + 478288*ep^5*mtt^8*mWW*s^5*t^6 - 88364*mtt^7*mWW^2*s^5*t^6 - 1365456*ep*mtt^7*mWW^2*s^5*t^6 - 7545764*ep^2*mtt^7*mWW^2*s^5*t^6 - 18798264*ep^3*mtt^7*mWW^2*s^5*t^6 - 21561272*ep^4*mtt^7*mWW^2*s^5*t^6 - 9265680*ep^5*mtt^7*mWW^2*s^5*t^6 + 195002*mtt^6*mWW^3*s^5*t^6 + 3984174*ep*mtt^6*mWW^3*s^5*t^6 + 25351642*ep^2*mtt^6*mWW^3*s^5*t^6 + 68652834*ep^3*mtt^6*mWW^3*s^5*t^6 + 83376644*ep^4*mtt^6*mWW^3*s^5*t^6 + 37441448*ep^5*mtt^6*mWW^3*s^5*t^6 - 501964*mtt^5*mWW^4*s^5*t^6 - 8800816*ep*mtt^5*mWW^4*s^5*t^6 - 52719062*ep^2*mtt^5*mWW^4*s^5*t^6 - 139728688*ep^3*mtt^5*mWW^4*s^5*t^6 - 169213006*ep^4*mtt^5*mWW^4*s^5*t^6 - 76575152*ep^5*mtt^5*mWW^4*s^5*t^6 + 950852*mtt^4*mWW^5*s^5*t^6 + 13678438*ep*mtt^4*mWW^5*s^5*t^6 + 73222428*ep^2*mtt^4*mWW^5*s^5*t^6 + 182265510*ep^3*mtt^4*mWW^5*s^5*t^6 + 213054668*ep^4*mtt^4*mWW^5*s^5*t^6 + 94559952*ep^5*mtt^4*mWW^5*s^5*t^6 - 1034148*mtt^3*mWW^6*s^5*t^6 - 13441476*ep*mtt^3*mWW^6*s^5*t^6 - 66541166*ep^2*mtt^3*mWW^6*s^5*t^6 - 156429172*ep^3*mtt^3*mWW^6*s^5*t^6 - 175209006*ep^4*mtt^3*mWW^6*s^5*t^6 - 75218296*ep^5*mtt^3*mWW^6*s^5*t^6 + 617794*mtt^2*mWW^7*s^5*t^6 + 7725058*ep*mtt^2*mWW^7*s^5*t^6 + 36844784*ep^2*mtt^2*mWW^7*s^5*t^6 + 83696222*ep^3*mtt^2*mWW^7*s^5*t^6 + 90819558*ep^4*mtt^2*mWW^7*s^5*t^6 + 37838328*ep^5*mtt^2*mWW^7*s^5*t^6 - 186708*mtt*mWW^8*s^5*t^6 - 2307924*ep*mtt*mWW^8*s^5*t^6 - 10848504*ep^2*mtt*mWW^8*s^5*t^6 - 24209388*ep^3*mtt*mWW^8*s^5*t^6 - 25748300*ep^4*mtt*mWW^8*s^5*t^6 - 10494968*ep^5*mtt*mWW^8*s^5*t^6 + 21472*mWW^9*s^5*t^6 + 264238*ep*mWW^9*s^5*t^6 + 1233166*ep^2*mWW^9*s^5*t^6 + 2722438*ep^3*mWW^9*s^5*t^6 + 2855174*ep^4*mWW^9*s^5*t^6 + 1143920*ep^5*mWW^9*s^5*t^6 - 20640*mtt^7*mWW*s^6*t^6 - 214548*ep*mtt^7*mWW*s^6*t^6 - 837084*ep^2*mtt^7*mWW*s^6*t^6 - 1550108*ep^3*mtt^7*mWW*s^6*t^6 - 1370116*ep^4*mtt^7*mWW*s^6*t^6 - 463184*ep^5*mtt^7*mWW*s^6*t^6 + 65372*mtt^6*mWW^2*s^6*t^6 + 959550*ep*mtt^6*mWW^2*s^6*t^6 + 5118934*ep^2*mtt^6*mWW^2*s^6*t^6 + 12429418*ep^3*mtt^6*mWW^2*s^6*t^6 + 13957438*ep^4*mtt^6*mWW^2*s^6*t^6 + 5880648*ep^5*mtt^6*mWW^2*s^6*t^6 - 110744*mtt^5*mWW^3*s^6*t^6 - 2107194*ep*mtt^5*mWW^3*s^6*t^6 - 13013304*ep^2*mtt^5*mWW^3*s^6*t^6 - 34689950*ep^3*mtt^5*mWW^3*s^6*t^6 - 41689224*ep^4*mtt^5*mWW^3*s^6*t^6 - 18558000*ep^5*mtt^5*mWW^3*s^6*t^6 + 197480*mtt^4*mWW^4*s^6*t^6 + 3414354*ep*mtt^4*mWW^4*s^6*t^6 + 20445654*ep^2*mtt^4*mWW^4*s^6*t^6 + 54476226*ep^3*mtt^4*mWW^4*s^6*t^6 + 66498302*ep^4*mtt^4*mWW^4*s^6*t^6 + 30380968*ep^5*mtt^4*mWW^4*s^6*t^6 - 289304*mtt^3*mWW^5*s^6*t^6 - 4122652*ep*mtt^3*mWW^5*s^6*t^6 - 22110140*ep^2*mtt^3*mWW^5*s^6*t^6 - 55548148*ep^3*mtt^3*mWW^5*s^6*t^6 - 65795484*ep^4*mtt^3*mWW^5*s^6*t^6 - 29659040*ep^5*mtt^3*mWW^5*s^6*t^6 + 243332*mtt^2*mWW^6*s^6*t^6 + 3155302*ep*mtt^2*mWW^6*s^6*t^6 + 15660146*ep^2*mtt^2*mWW^6*s^6*t^6 + 37133834*ep^3*mtt^2*mWW^6*s^6*t^6 + 42094578*ep^4*mtt^2*mWW^6*s^6*t^6 + 18321016*ep^5*mtt^2*mWW^6*s^6*t^6 - 102704*mtt*mWW^7*s^6*t^6 - 1289598*ep*mtt*mWW^7*s^6*t^6 - 6174704*ep^2*mtt*mWW^7*s^6*t^6 - 14128010*ep^3*mtt*mWW^7*s^6*t^6 - 15473848*ep^4*mtt*mWW^7*s^6*t^6 - 6513984*ep^5*mtt*mWW^7*s^6*t^6 + 17208*mWW^8*s^6*t^6 + 212306*ep*mWW^8*s^6*t^6 + 994498*ep^2*mWW^8*s^6*t^6 + 2215938*ep^3*mWW^8*s^6*t^6 + 2357234*ep^4*mWW^8*s^6*t^6 + 962296*ep^5*mWW^8*s^6*t^6 + 8880*mtt^6*mWW*s^7*t^6 + 93380*ep*mtt^6*mWW*s^7*t^6 + 369100*ep^2*mtt^6*mWW*s^7*t^6 + 692076*ep^3*mtt^6*mWW*s^7*t^6 + 618500*ep^4*mtt^6*mWW*s^7*t^6 + 211024*ep^5*mtt^6*mWW*s^7*t^6 - 27524*mtt^5*mWW^2*s^7*t^6 - 391050*ep*mtt^5*mWW^2*s^7*t^6 - 2027786*ep^2*mtt^5*mWW^2*s^7*t^6 - 4804910*ep^3*mtt^5*mWW^2*s^7*t^6 - 5274090*ep^4*mtt^5*mWW^2*s^7*t^6 - 2171600*ep^5*mtt^5*mWW^2*s^7*t^6 + 35410*mtt^4*mWW^3*s^7*t^6 + 643954*ep*mtt^4*mWW^3*s^7*t^6 + 3882270*ep^2*mtt^4*mWW^3*s^7*t^6 + 10166958*ep^3*mtt^4*mWW^3*s^7*t^6 + 12015232*ep^4*mtt^4*mWW^3*s^7*t^6 + 5252560*ep^5*mtt^4*mWW^3*s^7*t^6 - 33960*mtt^3*mWW^4*s^7*t^6 - 607896*ep*mtt^3*mWW^4*s^7*t^6 - 3779008*ep^2*mtt^3*mWW^4*s^7*t^6 - 10348688*ep^3*mtt^3*mWW^4*s^7*t^6 - 12909008*ep^4*mtt^3*mWW^4*s^7*t^6 - 6011104*ep^5*mtt^3*mWW^4*s^7*t^6 + 31460*mtt^2*mWW^5*s^7*t^6 + 450644*ep*mtt^2*mWW^5*s^7*t^6 + 2525956*ep^2*mtt^2*mWW^5*s^7*t^6 + 6700884*ep^3*mtt^2*mWW^5*s^7*t^6 + 8381824*ep^4*mtt^2*mWW^5*s^7*t^6 + 3980528*ep^5*mtt^2*mWW^5*s^7*t^6 - 18340*mtt*mWW^6*s^7*t^6 - 240910*ep*mtt*mWW^6*s^7*t^6 - 1239174*ep^2*mtt*mWW^6*s^7*t^6 - 3105602*ep^3*mtt*mWW^6*s^7*t^6 - 3744086*ep^4*mtt*mWW^6*s^7*t^6 - 1731216*ep^5*mtt*mWW^6*s^7*t^6 + 4074*mWW^7*s^7*t^6 + 50598*ep*mWW^7*s^7*t^6 + 243682*ep^2*mWW^7*s^7*t^6 + 573522*ep^3*mWW^7*s^7*t^6 + 654988*ep^4*mWW^7*s^7*t^6 + 289328*ep^5*mWW^7*s^7*t^6 - 1872*mtt^5*mWW*s^8*t^6 - 19604*ep*mtt^5*mWW*s^8*t^6 - 77068*ep^2*mtt^5*mWW*s^8*t^6 - 143548*ep^3*mtt^5*mWW*s^8*t^6 - 127300*ep^4*mtt^5*mWW*s^8*t^6 - 43088*ep^5*mtt^5*mWW*s^8*t^6 + 5944*mtt^4*mWW^2*s^8*t^6 + 82336*ep*mtt^4*mWW^2*s^8*t^6 + 412868*ep^2*mtt^4*mWW^2*s^8*t^6 + 946464*ep^3*mtt^4*mWW^2*s^8*t^6 + 1005620*ep^4*mtt^4*mWW^2*s^8*t^6 + 400528*ep^5*mtt^4*mWW^2*s^8*t^6 - 6296*mtt^3*mWW^3*s^8*t^6 - 112024*ep*mtt^3*mWW^3*s^8*t^6 - 657020*ep^2*mtt^3*mWW^3*s^8*t^6 - 1668704*ep^3*mtt^3*mWW^3*s^8*t^6 - 1903660*ep^4*mtt^3*mWW^3*s^8*t^6 - 797912*ep^5*mtt^3*mWW^3*s^8*t^6 + 1944*mtt^2*mWW^4*s^8*t^6 + 37136*ep*mtt^2*mWW^4*s^8*t^6 + 262244*ep^2*mtt^2*mWW^4*s^8*t^6 + 755000*ep^3*mtt^2*mWW^4*s^8*t^6 + 957108*ep^4*mtt^2*mWW^4*s^8*t^6 + 449176*ep^5*mtt^2*mWW^4*s^8*t^6 + 584*mtt*mWW^5*s^8*t^6 + 8204*ep*mtt*mWW^5*s^8*t^6 + 14984*ep^2*mtt*mWW^5*s^8*t^6 - 42500*ep^3*mtt*mWW^5*s^8*t^6 - 141648*ep^4*mtt*mWW^5*s^8*t^6 - 104024*ep^5*mtt*mWW^5*s^8*t^6 - 304*mWW^6*s^8*t^6 - 3088*ep*mWW^6*s^8*t^6 - 7304*ep^2*mWW^6*s^8*t^6 + 3560*ep^3*mWW^6*s^8*t^6 + 27224*ep^4*mWW^6*s^8*t^6 + 21592*ep^5*mWW^6*s^8*t^6 + 128*mtt^4*mWW*s^9*t^6 + 1288*ep*mtt^4*mWW*s^9*t^6 + 4816*ep^2*mtt^4*mWW*s^9*t^6 + 8472*ep^3*mtt^4*mWW*s^9*t^6 + 7056*ep^4*mtt^4*mWW*s^9*t^6 + 2240*ep^5*mtt^4*mWW*s^9*t^6 - 448*mtt^3*mWW^2*s^9*t^6 - 6160*ep*mtt^3*mWW^2*s^9*t^6 - 28800*ep^2*mtt^3*mWW^2*s^9*t^6 - 60736*ep^3*mtt^3*mWW^2*s^9*t^6 - 59168*ep^4*mtt^3*mWW^2*s^9*t^6 - 21568*ep^5*mtt^3*mWW^2*s^9*t^6 + 576*mtt^2*mWW^3*s^9*t^6 + 11044*ep*mtt^2*mWW^3*s^9*t^6 + 62084*ep^2*mtt^2*mWW^3*s^9*t^6 + 148644*ep^3*mtt^2*mWW^3*s^9*t^6 + 158588*ep^4*mtt^2*mWW^3*s^9*t^6 + 61320*ep^5*mtt^2*mWW^3*s^9*t^6 - 320*mtt*mWW^4*s^9*t^6 - 3880*ep*mtt*mWW^4*s^9*t^6 - 21384*ep^2*mtt*mWW^4*s^9*t^6 - 46744*ep^3*mtt*mWW^4*s^9*t^6 - 41464*ep^4*mtt*mWW^4*s^9*t^6 - 12208*ep^5*mtt*mWW^4*s^9*t^6 + 64*mWW^5*s^9*t^6 + 716*ep*mWW^5*s^9*t^6 + 3924*ep^2*mWW^5*s^9*t^6 + 8572*ep^3*mWW^5*s^9*t^6 + 7564*ep^4*mWW^5*s^9*t^6 + 2216*ep^5*mWW^5*s^9*t^6 + 48*ep*mtt^2*mWW^2*s^10*t^6 + 168*ep^2*mtt^2*mWW^2*s^10*t^6 + 96*ep^3*mtt^2*mWW^2*s^10*t^6 - 168*ep^4*mtt^2*mWW^2*s^10*t^6 - 144*ep^5*mtt^2*mWW^2*s^10*t^6 - 328*ep*mtt*mWW^3*s^10*t^6 - 1760*ep^2*mtt*mWW^3*s^10*t^6 - 3880*ep^3*mtt*mWW^3*s^10*t^6 - 4080*ep^4*mtt*mWW^3*s^10*t^6 - 1632*ep^5*mtt*mWW^3*s^10*t^6 + 56*ep*mWW^4*s^10*t^6 + 280*ep^2*mWW^4*s^10*t^6 + 584*ep^3*mWW^4*s^10*t^6 + 600*ep^4*mWW^4*s^10*t^6 + 240*ep^5*mWW^4*s^10*t^6 - 48*mtt^13*t^7 - 584*ep*mtt^13*t^7 - 2640*ep^2*mtt^13*t^7 - 5496*ep^3*mtt^13*t^7 - 5312*ep^4*mtt^13*t^7 - 1920*ep^5*mtt^13*t^7 - 1696*mtt^12*mWW*t^7 - 20724*ep*mtt^12*mWW*t^7 - 94728*ep^2*mtt^12*mWW*t^7 - 200956*ep^3*mtt^12*mWW*t^7 - 198696*ep^4*mtt^12*mWW*t^7 - 73440*ep^5*mtt^12*mWW*t^7 + 7560*mtt^11*mWW^2*t^7 + 87116*ep*mtt^11*mWW^2*t^7 + 379816*ep^2*mtt^11*mWW^2*t^7 + 782396*ep^3*mtt^11*mWW^2*t^7 + 763064*ep^4*mtt^11*mWW^2*t^7 + 281888*ep^5*mtt^11*mWW^2*t^7 - 14152*mtt^10*mWW^3*t^7 - 153664*ep*mtt^10*mWW^3*t^7 - 648580*ep^2*mtt^10*mWW^3*t^7 - 1359696*ep^3*mtt^10*mWW^3*t^7 - 1420340*ep^4*mtt^10*mWW^3*t^7 - 589008*ep^5*mtt^10*mWW^3*t^7 + 27216*mtt^9*mWW^4*t^7 + 320588*ep*mtt^9*mWW^4*t^7 + 1498336*ep^2*mtt^9*mWW^4*t^7 + 3509244*ep^3*mtt^9*mWW^4*t^7 + 4080568*ep^4*mtt^9*mWW^4*t^7 + 1866528*ep^5*mtt^9*mWW^4*t^7 - 65728*mtt^8*mWW^5*t^7 - 849754*ep*mtt^8*mWW^5*t^7 - 4225454*ep^2*mtt^8*mWW^5*t^7 - 10084902*ep^3*mtt^8*mWW^5*t^7 - 11572378*ep^4*mtt^8*mWW^5*t^7 - 5128584*ep^5*mtt^8*mWW^5*t^7 + 110320*mtt^7*mWW^6*t^7 + 1452280*ep*mtt^7*mWW^6*t^7 + 7239192*ep^2*mtt^7*mWW^6*t^7 + 17028672*ep^3*mtt^7*mWW^6*t^7 + 19028720*ep^4*mtt^7*mWW^6*t^7 + 8148416*ep^5*mtt^7*mWW^6*t^7 - 108160*mtt^6*mWW^7*t^7 - 1412966*ep*mtt^6*mWW^7*t^7 - 6965646*ep^2*mtt^6*mWW^7*t^7 - 16138746*ep^3*mtt^6*mWW^7*t^7 - 17698394*ep^4*mtt^6*mWW^7*t^7 - 7411528*ep^5*mtt^6*mWW^7*t^7 + 60352*mtt^5*mWW^8*t^7 + 774244*ep*mtt^5*mWW^8*t^7 + 3756880*ep^2*mtt^5*mWW^8*t^7 + 8586036*ep^3*mtt^5*mWW^8*t^7 + 9295720*ep^4*mtt^5*mWW^8*t^7 + 3840608*ep^5*mtt^5*mWW^8*t^7 - 17856*mtt^4*mWW^9*t^7 - 222658*ep*mtt^4*mWW^9*t^7 - 1057106*ep^2*mtt^4*mWW^9*t^7 - 2382414*ep^3*mtt^4*mWW^9*t^7 - 2557558*ep^4*mtt^4*mWW^9*t^7 - 1050488*ep^5*mtt^4*mWW^9*t^7 + 2216*mtt^3*mWW^10*t^7 + 26388*ep*mtt^3*mWW^10*t^7 + 121184*ep^2*mtt^3*mWW^10*t^7 + 269068*ep^3*mtt^3*mWW^10*t^7 + 288760*ep^4*mtt^3*mWW^10*t^7 + 119584*ep^5*mtt^3*mWW^10*t^7 - 24*mtt^2*mWW^11*t^7 - 266*ep*mtt^2*mWW^11*t^7 - 1254*ep^2*mtt^2*mWW^11*t^7 - 3206*ep^3*mtt^2*mWW^11*t^7 - 4154*ep^4*mtt^2*mWW^11*t^7 - 2056*ep^5*mtt^2*mWW^11*t^7 + 240*mtt^12*s*t^7 + 3064*ep*mtt^12*s*t^7 + 14376*ep^2*mtt^12*s*t^7 + 30696*ep^3*mtt^12*s*t^7 + 30184*ep^4*mtt^12*s*t^7 + 11040*ep^5*mtt^12*s*t^7 + 7960*mtt^11*mWW*s*t^7 + 101120*ep*mtt^11*mWW*s*t^7 + 476752*ep^2*mtt^11*mWW*s*t^7 + 1033744*ep^3*mtt^11*mWW*s*t^7 + 1037768*ep^4*mtt^11*mWW*s*t^7 + 387616*ep^5*mtt^11*mWW*s*t^7 - 29760*mtt^10*mWW^2*s*t^7 - 346984*ep*mtt^10*mWW^2*s*t^7 - 1522966*ep^2*mtt^10*mWW^2*s*t^7 - 3131208*ep^3*mtt^10*mWW^2*s*t^7 - 3017698*ep^4*mtt^10*mWW^2*s*t^7 - 1087624*ep^5*mtt^10*mWW^2*s*t^7 + 41232*mtt^9*mWW^3*s*t^7 + 362108*ep*mtt^9*mWW^3*s*t^7 + 1143830*ep^2*mtt^9*mWW^3*s*t^7 + 1718152*ep^3*mtt^9*mWW^3*s*t^7 + 1293622*ep^4*mtt^9*mWW^3*s*t^7 + 411096*ep^5*mtt^9*mWW^3*s*t^7 - 61588*mtt^8*mWW^4*s*t^7 - 419698*ep*mtt^8*mWW^4*s*t^7 - 759196*ep^2*mtt^8*mWW^4*s*t^7 - 177294*ep^3*mtt^8*mWW^4*s*t^7 + 346048*ep^4*mtt^8*mWW^4*s*t^7 + 8928*ep^5*mtt^8*mWW^4*s*t^7 + 136028*mtt^7*mWW^5*s*t^7 + 1260426*ep*mtt^7*mWW^5*s*t^7 + 4384440*ep^2*mtt^7*mWW^5*s*t^7 + 7707986*ep^3*mtt^7*mWW^5*s*t^7 + 7289000*ep^4*mtt^7*mWW^5*s*t^7 + 3056000*ep^5*mtt^7*mWW^5*s*t^7 - 164424*mtt^6*mWW^6*s*t^7 - 1702853*ep*mtt^6*mWW^6*s*t^7 - 6665883*ep^2*mtt^6*mWW^6*s*t^7 - 12592955*ep^3*mtt^6*mWW^6*s*t^7 - 11696689*ep^4*mtt^6*mWW^6*s*t^7 - 4355796*ep^5*mtt^6*mWW^6*s*t^7 + 51996*mtt^5*mWW^7*s*t^7 + 459410*ep*mtt^5*mWW^7*s*t^7 + 1314966*ep^2*mtt^5*mWW^7*s*t^7 + 1167514*ep^3*mtt^5*mWW^7*s*t^7 - 487326*ep^4*mtt^5*mWW^7*s*t^7 - 836760*ep^5*mtt^5*mWW^7*s*t^7 + 67360*mtt^4*mWW^8*s*t^7 + 900847*ep*mtt^4*mWW^8*s*t^7 + 4576291*ep^2*mtt^4*mWW^8*s*t^7 + 11000713*ep^3*mtt^4*mWW^8*s*t^7 + 12562025*ep^4*mtt^4*mWW^8*s*t^7 + 5479124*ep^5*mtt^4*mWW^8*s*t^7 - 71460*mtt^3*mWW^9*s*t^7 - 890122*ep*mtt^3*mWW^9*s*t^7 - 4230188*ep^2*mtt^3*mWW^9*s*t^7 - 9570626*ep^3*mtt^3*mWW^9*s*t^7 - 10347436*ep^4*mtt^3*mWW^9*s*t^7 - 4295568*ep^5*mtt^3*mWW^9*s*t^7 + 25704*mtt^2*mWW^10*s*t^7 + 311145*ep*mtt^2*mWW^10*s*t^7 + 1441065*ep^2*mtt^2*mWW^10*s*t^7 + 3192343*ep^3*mtt^2*mWW^10*s*t^7 + 3392043*ep^4*mtt^2*mWW^10*s*t^7 + 1386620*ep^5*mtt^2*mWW^10*s*t^7 - 3324*mtt*mWW^11*s*t^7 - 38862*ep*mtt*mWW^11*s*t^7 - 175368*ep^2*mtt*mWW^11*s*t^7 - 383874*ep^3*mtt*mWW^11*s*t^7 - 407772*ep^4*mtt*mWW^11*s*t^7 - 167760*ep^5*mtt*mWW^11*s*t^7 + 36*mWW^12*s*t^7 + 399*ep*mWW^12*s*t^7 + 1881*ep^2*mWW^12*s*t^7 + 4809*ep^3*mWW^12*s*t^7 + 6231*ep^4*mWW^12*s*t^7 + 3084*ep^5*mWW^12*s*t^7 - 336*mtt^11*s^2*t^7 - 5096*ep*mtt^11*s^2*t^7 - 26712*ep^2*mtt^11*s^2*t^7 - 60984*ep^3*mtt^11*s^2*t^7 - 62552*ep^4*mtt^11*s^2*t^7 - 23520*ep^5*mtt^11*s^2*t^7 - 10704*mtt^10*mWW*s^2*t^7 - 157296*ep*mtt^10*mWW*s^2*t^7 - 819264*ep^2*mtt^10*mWW*s^2*t^7 - 1893136*ep^3*mtt^10*mWW*s^2*t^7 - 1981232*ep^4*mtt^10*mWW*s^2*t^7 - 760768*ep^5*mtt^10*mWW*s^2*t^7 + 24552*mtt^9*mWW^2*s^2*t^7 + 300226*ep*mtt^9*mWW^2*s^2*t^7 + 1344982*ep^2*mtt^9*mWW^2*s^2*t^7 + 2706038*ep^3*mtt^9*mWW^2*s^2*t^7 + 2418050*ep^4*mtt^9*mWW^2*s^2*t^7 + 737832*ep^5*mtt^9*mWW^2*s^2*t^7 + 2568*mtt^8*mWW^3*s^2*t^7 + 500409*ep*mtt^8*mWW^3*s^2*t^7 + 4220535*ep^2*mtt^8*mWW^3*s^2*t^7 + 12521743*ep^3*mtt^8*mWW^3*s^2*t^7 + 15709037*ep^4*mtt^8*mWW^3*s^2*t^7 + 7127428*ep^5*mtt^8*mWW^3*s^2*t^7 - 26766*mtt^7*mWW^4*s^2*t^7 - 1757053*ep*mtt^7*mWW^4*s^2*t^7 - 13920033*ep^2*mtt^7*mWW^4*s^2*t^7 - 40333535*ep^3*mtt^7*mWW^4*s^2*t^7 - 49752209*ep^4*mtt^7*mWW^4*s^2*t^7 - 22157204*ep^5*mtt^7*mWW^4*s^2*t^7 + 35424*mtt^6*mWW^5*s^2*t^7 + 2474215*ep*mtt^6*mWW^5*s^2*t^7 + 19984523*ep^2*mtt^6*mWW^5*s^2*t^7 + 59144437*ep^3*mtt^6*mWW^5*s^2*t^7 + 74603829*ep^4*mtt^6*mWW^5*s^2*t^7 + 33988932*ep^5*mtt^6*mWW^5*s^2*t^7 - 183526*mtt^5*mWW^6*s^2*t^7 - 3928183*ep*mtt^5*mWW^6*s^2*t^7 - 25599423*ep^2*mtt^5*mWW^6*s^2*t^7 - 70572333*ep^3*mtt^5*mWW^6*s^2*t^7 - 87022187*ep^4*mtt^5*mWW^6*s^2*t^7 - 39610268*ep^5*mtt^5*mWW^6*s^2*t^7 + 391912*mtt^4*mWW^7*s^2*t^7 + 5633647*ep*mtt^4*mWW^7*s^2*t^7 + 30048503*ep^2*mtt^4*mWW^7*s^2*t^7 + 74283901*ep^3*mtt^4*mWW^7*s^2*t^7 + 86013745*ep^4*mtt^4*mWW^7*s^2*t^7 + 37721012*ep^5*mtt^4*mWW^7*s^2*t^7 - 370314*mtt^3*mWW^8*s^2*t^7 - 4764771*ep*mtt^3*mWW^8*s^2*t^7 - 23293415*ep^2*mtt^3*mWW^8*s^2*t^7 - 53912609*ep^3*mtt^3*mWW^8*s^2*t^7 - 59355247*ep^4*mtt^3*mWW^8*s^2*t^7 - 25017964*ep^5*mtt^3*mWW^8*s^2*t^7 + 169840*mtt^2*mWW^9*s^2*t^7 + 2098161*ep*mtt^2*mWW^9*s^2*t^7 + 9878013*ep^2*mtt^2*mWW^9*s^2*t^7 + 22114499*ep^3*mtt^2*mWW^9*s^2*t^7 + 23637059*ep^4*mtt^2*mWW^9*s^2*t^7 + 9696028*ep^5*mtt^2*mWW^9*s^2*t^7 - 34714*mtt*mWW^10*s^2*t^7 - 417891*ep*mtt*mWW^10*s^2*t^7 - 1922231*ep^2*mtt*mWW^10*s^2*t^7 - 4223089*ep^3*mtt*mWW^10*s^2*t^7 - 4444287*ep^4*mtt*mWW^10*s^2*t^7 - 1797548*ep^5*mtt*mWW^10*s^2*t^7 + 2064*mWW^11*s^2*t^7 + 23632*ep*mWW^11*s^2*t^7 + 104522*ep^2*mWW^11*s^2*t^7 + 225068*ep^3*mWW^11*s^2*t^7 + 235994*ep^4*mWW^11*s^2*t^7 + 96040*ep^5*mWW^11*s^2*t^7 - 336*mtt^10*s^3*t^7 - 1064*ep*mtt^10*s^3*t^7 + 6216*ep^2*mtt^10*s^3*t^7 + 29064*ep^3*mtt^10*s^3*t^7 + 38920*ep^4*mtt^10*s^3*t^7 + 16800*ep^5*mtt^10*s^3*t^7 - 7432*mtt^9*mWW*s^3*t^7 - 13180*ep*mtt^9*mWW*s^3*t^7 + 234516*ep^2*mtt^9*mWW*s^3*t^7 + 956228*ep^3*mtt^9*mWW*s^3*t^7 + 1271156*ep^4*mtt^9*mWW*s^3*t^7 + 555192*ep^5*mtt^9*mWW*s^3*t^7 + 64536*mtt^8*mWW^2*s^3*t^7 + 719950*ep*mtt^8*mWW^2*s^3*t^7 + 3119050*ep^2*mtt^8*mWW^2*s^3*t^7 + 6663570*ep^3*mtt^8*mWW^2*s^3*t^7 + 7058814*ep^4*mtt^8*mWW^2*s^3*t^7 + 2973744*ep^5*mtt^8*mWW^2*s^3*t^7 - 162668*mtt^7*mWW^3*s^3*t^7 - 2859393*ep*mtt^7*mWW^3*s^3*t^7 - 16887457*ep^2*mtt^7*mWW^3*s^3*t^7 - 43575147*ep^3*mtt^7*mWW^3*s^3*t^7 - 51054851*ep^4*mtt^7*mWW^3*s^3*t^7 - 22295972*ep^5*mtt^7*mWW^3*s^3*t^7 + 207952*mtt^6*mWW^4*s^3*t^7 + 5202700*ep*mtt^6*mWW^4*s^3*t^7 + 35266898*ep^2*mtt^6*mWW^4*s^3*t^7 + 97612884*ep^3*mtt^6*mWW^4*s^3*t^7 + 119281758*ep^4*mtt^6*mWW^4*s^3*t^7 + 53542928*ep^5*mtt^6*mWW^4*s^3*t^7 - 278352*mtt^5*mWW^5*s^3*t^7 - 6841525*ep*mtt^5*mWW^5*s^3*t^7 - 46544325*ep^2*mtt^5*mWW^5*s^3*t^7 - 130382075*ep^3*mtt^5*mWW^5*s^3*t^7 - 161787983*ep^4*mtt^5*mWW^5*s^3*t^7 - 73853780*ep^5*mtt^5*mWW^5*s^3*t^7 + 483228*mtt^4*mWW^6*s^3*t^7 + 8308521*ep*mtt^4*mWW^6*s^3*t^7 + 49313491*ep^2*mtt^4*mWW^6*s^3*t^7 + 130120103*ep^3*mtt^4*mWW^6*s^3*t^7 + 157135149*ep^4*mtt^4*mWW^6*s^3*t^7 + 70943132*ep^5*mtt^4*mWW^6*s^3*t^7 - 565476*mtt^3*mWW^7*s^3*t^7 - 7856903*ep*mtt^3*mWW^7*s^3*t^7 - 40899309*ep^2*mtt^3*mWW^7*s^3*t^7 - 99475493*ep^3*mtt^3*mWW^7*s^3*t^7 - 113943247*ep^4*mtt^3*mWW^7*s^3*t^7 - 49632612*ep^5*mtt^3*mWW^7*s^3*t^7 + 352992*mtt^2*mWW^8*s^3*t^7 + 4509826*ep*mtt^2*mWW^8*s^3*t^7 + 21892382*ep^2*mtt^2*mWW^8*s^3*t^7 + 50331390*ep^3*mtt^2*mWW^8*s^3*t^7 + 55063090*ep^4*mtt^2*mWW^8*s^3*t^7 + 23078672*ep^5*mtt^2*mWW^8*s^3*t^7 - 105784*mtt*mWW^9*s^3*t^7 - 1306191*ep*mtt*mWW^9*s^3*t^7 - 6133569*ep^2*mtt*mWW^9*s^3*t^7 - 13662865*ep^3*mtt*mWW^9*s^3*t^7 - 14503827*ep^4*mtt*mWW^9*s^3*t^7 - 5903580*ep^5*mtt*mWW^9*s^3*t^7 + 11340*mWW^10*s^3*t^7 + 137259*ep*mWW^10*s^3*t^7 + 632107*ep^2*mWW^10*s^3*t^7 + 1382341*ep^3*mWW^10*s^3*t^7 + 1441021*ep^4*mWW^10*s^3*t^7 + 575476*ep^5*mWW^10*s^3*t^7 + 1680*mtt^9*s^4*t^7 + 15400*ep*mtt^9*s^4*t^7 + 51240*ep^2*mtt^9*s^4*t^7 + 79800*ep^3*mtt^9*s^4*t^7 + 59080*ep^4*mtt^9*s^4*t^7 + 16800*ep^5*mtt^9*s^4*t^7 + 37840*mtt^8*mWW*s^4*t^7 + 336660*ep*mtt^8*mWW*s^4*t^7 + 1059660*ep^2*mtt^8*mWW*s^4*t^7 + 1497860*ep^3*mtt^8*mWW*s^4*t^7 + 944900*ep^4*mtt^8*mWW*s^4*t^7 + 207880*ep^5*mtt^8*mWW*s^4*t^7 - 177000*mtt^7*mWW^2*s^4*t^7 - 2036960*ep*mtt^7*mWW^2*s^4*t^7 - 8956508*ep^2*mtt^7*mWW^2*s^4*t^7 - 18867256*ep^3*mtt^7*mWW^2*s^4*t^7 - 19136932*ep^4*mtt^7*mWW^2*s^4*t^7 - 7516704*ep^5*mtt^7*mWW^2*s^4*t^7 + 296452*mtt^6*mWW^3*s^4*t^7 + 4589831*ep*mtt^6*mWW^3*s^4*t^7 + 25296083*ep^2*mtt^6*mWW^3*s^4*t^7 + 62623357*ep^3*mtt^6*mWW^3*s^4*t^7 + 71296385*ep^4*mtt^6*mWW^3*s^4*t^7 + 30423812*ep^5*mtt^6*mWW^3*s^4*t^7 - 262870*mtt^5*mWW^4*s^4*t^7 - 5828213*ep*mtt^5*mWW^4*s^4*t^7 - 38114877*ep^2*mtt^5*mWW^4*s^4*t^7 - 104204487*ep^3*mtt^5*mWW^4*s^4*t^7 - 126916413*ep^4*mtt^5*mWW^4*s^4*t^7 - 57019700*ep^5*mtt^5*mWW^4*s^4*t^7 + 236484*mtt^4*mWW^5*s^4*t^7 + 5696010*ep*mtt^4*mWW^5*s^4*t^7 + 38742114*ep^2*mtt^4*mWW^5*s^4*t^7 + 109322398*ep^3*mtt^4*mWW^5*s^4*t^7 + 137091498*ep^4*mtt^4*mWW^5*s^4*t^7 + 63354584*ep^5*mtt^4*mWW^5*s^4*t^7 - 302692*mtt^3*mWW^6*s^4*t^7 - 5240510*ep*mtt^3*mWW^6*s^4*t^7 - 31398586*ep^2*mtt^3*mWW^6*s^4*t^7 - 83917730*ep^3*mtt^3*mWW^6*s^4*t^7 - 102790794*ep^4*mtt^3*mWW^6*s^4*t^7 - 47102392*ep^5*mtt^3*mWW^6*s^4*t^7 + 268092*mtt^2*mWW^7*s^4*t^7 + 3730247*ep*mtt^2*mWW^7*s^4*t^7 + 19502931*ep^2*mtt^2*mWW^7*s^4*t^7 + 47820365*ep^3*mtt^2*mWW^7*s^4*t^7 + 55321497*ep^4*mtt^2*mWW^7*s^4*t^7 + 24359972*ep^5*mtt^2*mWW^7*s^4*t^7 - 117246*mtt*mWW^8*s^4*t^7 - 1501125*ep*mtt*mWW^8*s^4*t^7 - 7303877*ep^2*mtt*mWW^8*s^4*t^7 - 16849927*ep^3*mtt*mWW^8*s^4*t^7 - 18510525*ep^4*mtt*mWW^8*s^4*t^7 - 7795348*ep^5*mtt*mWW^8*s^4*t^7 + 19260*mWW^9*s^4*t^7 + 238660*ep*mWW^9*s^4*t^7 + 1121820*ep^2*mWW^9*s^4*t^7 + 2495620*ep^3*mWW^9*s^4*t^7 + 2641304*ep^4*mWW^9*s^4*t^7 + 1071096*ep^5*mWW^9*s^4*t^7 - 2352*mtt^8*s^5*t^7 - 23576*ep*mtt^8*s^5*t^7 - 88200*ep^2*mtt^8*s^5*t^7 - 156744*ep^3*mtt^8*s^5*t^7 - 133448*ep^4*mtt^8*s^5*t^7 - 43680*ep^5*mtt^8*s^5*t^7 - 46584*mtt^7*mWW*s^5*t^7 - 447416*ep*mtt^7*mWW*s^5*t^7 - 1578712*ep^2*mtt^7*mWW*s^5*t^7 - 2614584*ep^3*mtt^7*mWW*s^5*t^7 - 2056784*ep^4*mtt^7*mWW*s^5*t^7 - 620080*ep^5*mtt^7*mWW*s^5*t^7 + 189840*mtt^6*mWW^2*s^5*t^7 + 2209676*ep*mtt^6*mWW^2*s^5*t^7 + 9767950*ep^2*mtt^6*mWW^2*s^5*t^7 + 20482596*ep^3*mtt^6*mWW^2*s^5*t^7 + 20475290*ep^4*mtt^6*mWW^2*s^5*t^7 + 7848808*ep^5*mtt^6*mWW^2*s^5*t^7 - 265692*mtt^5*mWW^3*s^5*t^7 - 3894551*ep*mtt^5*mWW^3*s^5*t^7 - 20660317*ep^2*mtt^5*mWW^3*s^5*t^7 - 49630417*ep^3*mtt^5*mWW^3*s^5*t^7 - 54999739*ep^4*mtt^5*mWW^3*s^5*t^7 - 22849772*ep^5*mtt^5*mWW^3*s^5*t^7 + 166512*mtt^4*mWW^4*s^5*t^7 + 3466560*ep*mtt^4*mWW^4*s^5*t^7 + 22143492*ep^2*mtt^4*mWW^4*s^5*t^7 + 59787336*ep^3*mtt^4*mWW^4*s^5*t^7 + 72206580*ep^4*mtt^4*mWW^4*s^5*t^7 + 32218560*ep^5*mtt^4*mWW^4*s^5*t^7 - 65512*mtt^3*mWW^5*s^5*t^7 - 1982582*ep*mtt^3*mWW^5*s^5*t^7 - 14497992*ep^2*mtt^3*mWW^5*s^5*t^7 - 42548962*ep^3*mtt^3*mWW^5*s^5*t^7 - 54833288*ep^4*mtt^3*mWW^5*s^5*t^7 - 25896288*ep^5*mtt^3*mWW^5*s^5*t^7 + 50904*mtt^2*mWW^6*s^5*t^7 + 1094684*ep*mtt^2*mWW^6*s^5*t^7 + 7348672*ep^2*mtt^2*mWW^6*s^5*t^7 + 21195580*ep^3*mtt^2*mWW^6*s^5*t^7 + 27478000*ep^4*mtt^2*mWW^6*s^5*t^7 + 13172816*ep^5*mtt^2*mWW^6*s^5*t^7 - 36996*mtt*mWW^7*s^5*t^7 - 548963*ep*mtt*mWW^7*s^5*t^7 - 3044867*ep^2*mtt*mWW^7*s^5*t^7 - 7907709*ep^3*mtt*mWW^7*s^5*t^7 - 9641309*ep^4*mtt*mWW^7*s^5*t^7 - 4448516*ep^5*mtt*mWW^7*s^5*t^7 + 9880*mWW^8*s^5*t^7 + 128728*ep*mWW^8*s^5*t^7 + 639414*ep^2*mWW^8*s^5*t^7 + 1513224*ep^3*mWW^8*s^5*t^7 + 1709498*ep^4*mWW^8*s^5*t^7 + 741032*ep^5*mWW^8*s^5*t^7 + 1680*mtt^7*s^6*t^7 + 17416*ep*mtt^7*s^6*t^7 + 67704*ep^2*mtt^7*s^6*t^7 + 124824*ep^3*mtt^7*s^6*t^7 + 109816*ep^4*mtt^7*s^6*t^7 + 36960*ep^5*mtt^7*s^6*t^7 + 27920*mtt^6*mWW*s^6*t^7 + 270120*ep*mtt^6*mWW*s^6*t^7 + 961208*ep^2*mtt^6*mWW*s^6*t^7 + 1605576*ep^3*mtt^6*mWW*s^6*t^7 + 1273592*ep^4*mtt^6*mWW*s^6*t^7 + 387024*ep^5*mtt^6*mWW*s^6*t^7 - 107880*mtt^5*mWW^2*s^6*t^7 - 1262582*ep*mtt^5*mWW^2*s^6*t^7 - 5580274*ep^2*mtt^5*mWW^2*s^6*t^7 - 11614002*ep^3*mtt^5*mWW^2*s^6*t^7 - 11446422*ep^4*mtt^5*mWW^2*s^6*t^7 - 4299080*ep^5*mtt^5*mWW^2*s^6*t^7 + 136908*mtt^4*mWW^3*s^6*t^7 + 1931408*ep*mtt^4*mWW^3*s^6*t^7 + 9913802*ep^2*mtt^4*mWW^3*s^6*t^7 + 23073268*ep^3*mtt^4*mWW^3*s^6*t^7 + 24744646*ep^4*mtt^4*mWW^3*s^6*t^7 + 9917112*ep^5*mtt^4*mWW^3*s^6*t^7 - 66448*mtt^3*mWW^4*s^6*t^7 - 1242452*ep*mtt^3*mWW^4*s^6*t^7 - 7554176*ep^2*mtt^3*mWW^4*s^6*t^7 - 19707652*ep^3*mtt^3*mWW^4*s^6*t^7 - 23123624*ep^4*mtt^3*mWW^4*s^6*t^7 - 10045568*ep^5*mtt^3*mWW^4*s^6*t^7 + 2616*mtt^2*mWW^5*s^6*t^7 + 274320*ep*mtt^2*mWW^5*s^6*t^7 + 2395272*ep^2*mtt^2*mWW^5*s^6*t^7 + 7527376*ep^3*mtt^2*mWW^5*s^6*t^7 + 10056736*ep^4*mtt^2*mWW^5*s^6*t^7 + 4861248*ep^5*mtt^2*mWW^5*s^6*t^7 + 6600*mtt*mWW^6*s^6*t^7 + 16114*ep*mtt*mWW^6*s^6*t^7 - 261190*ep^2*mtt*mWW^6*s^6*t^7 - 1356290*ep^3*mtt*mWW^6*s^6*t^7 - 2266730*ep^4*mtt*mWW^6*s^6*t^7 - 1261304*ep^5*mtt*mWW^6*s^6*t^7 - 1396*mWW^7*s^6*t^7 - 9144*ep*mWW^7*s^6*t^7 + 1654*ep^2*mWW^7*s^6*t^7 + 114900*ep^3*mWW^7*s^6*t^7 + 247506*ep^4*mWW^7*s^6*t^7 + 154008*ep^5*mWW^7*s^6*t^7 - 624*mtt^6*s^7*t^7 - 6584*ep*mtt^6*s^7*t^7 - 26088*ep^2*mtt^6*s^7*t^7 - 48936*ep^3*mtt^6*s^7*t^7 - 43688*ep^4*mtt^6*s^7*t^7 - 14880*ep^5*mtt^6*s^7*t^7 - 8216*mtt^5*mWW*s^7*t^7 - 76844*ep*mtt^5*mWW*s^7*t^7 - 259996*ep^2*mtt^5*mWW*s^7*t^7 - 405804*ep^3*mtt^5*mWW*s^7*t^7 - 294988*ep^4*mtt^5*mWW*s^7*t^7 - 80552*ep^5*mtt^5*mWW*s^7*t^7 + 32088*mtt^4*mWW^2*s^7*t^7 + 374670*ep*mtt^4*mWW^2*s^7*t^7 + 1637502*ep^2*mtt^4*mWW^2*s^7*t^7 + 3346210*ep^3*mtt^4*mWW^2*s^7*t^7 + 3220826*ep^4*mtt^4*mWW^2*s^7*t^7 + 1176304*ep^5*mtt^4*mWW^2*s^7*t^7 - 40024*mtt^3*mWW^3*s^7*t^7 - 550108*ep*mtt^3*mWW^3*s^7*t^7 - 2738616*ep^2*mtt^3*mWW^3*s^7*t^7 - 6160964*ep^3*mtt^3*mWW^3*s^7*t^7 - 6357240*ep^4*mtt^3*mWW^3*s^7*t^7 - 2434312*ep^5*mtt^3*mWW^3*s^7*t^7 + 19064*mtt^2*mWW^4*s^7*t^7 + 300104*ep*mtt^2*mWW^4*s^7*t^7 + 1651596*ep^2*mtt^2*mWW^4*s^7*t^7 + 3978776*ep^3*mtt^2*mWW^4*s^7*t^7 + 4336244*ep^4*mtt^2*mWW^4*s^7*t^7 + 1750776*ep^5*mtt^2*mWW^4*s^7*t^7 - 1584*mtt*mWW^5*s^7*t^7 - 39144*ep*mtt*mWW^5*s^7*t^7 - 277548*ep^2*mtt*mWW^5*s^7*t^7 - 770928*ep^3*mtt*mWW^5*s^7*t^7 - 930732*ep^4*mtt*mWW^5*s^7*t^7 - 412176*ep^5*mtt*mWW^5*s^7*t^7 - 704*mWW^6*s^7*t^7 - 4398*ep*mWW^6*s^7*t^7 + 638*ep^2*mWW^6*s^7*t^7 + 41710*ep^3*mWW^6*s^7*t^7 + 80202*ep^4*mWW^6*s^7*t^7 + 45560*ep^5*mWW^6*s^7*t^7 + 96*mtt^5*s^8*t^7 + 1024*ep*mtt^5*s^8*t^7 + 4104*ep^2*mtt^5*s^8*t^7 + 7776*ep^3*mtt^5*s^8*t^7 + 7000*ep^4*mtt^5*s^8*t^7 + 2400*ep^5*mtt^5*s^8*t^7 + 912*mtt^4*mWW*s^8*t^7 + 7400*ep*mtt^4*mWW*s^8*t^7 + 19204*ep^2*mtt^4*mWW*s^8*t^7 + 17152*ep^3*mtt^4*mWW*s^8*t^7 - 356*ep^4*mtt^4*mWW*s^8*t^7 - 4792*ep^5*mtt^4*mWW*s^8*t^7 - 3936*mtt^3*mWW^2*s^8*t^7 - 44952*ep*mtt^3*mWW^2*s^8*t^7 - 187232*ep^2*mtt^3*mWW^2*s^8*t^7 - 360104*ep^3*mtt^3*mWW^2*s^8*t^7 - 324112*ep^4*mtt^3*mWW^2*s^8*t^7 - 110368*ep^5*mtt^3*mWW^2*s^8*t^7 + 5376*mtt^2*mWW^3*s^8*t^7 + 74648*ep*mtt^2*mWW^3*s^8*t^7 + 364256*ep^2*mtt^2*mWW^3*s^8*t^7 + 797736*ep^3*mtt^2*mWW^3*s^8*t^7 + 797504*ep^4*mtt^2*mWW^3*s^8*t^7 + 293456*ep^5*mtt^2*mWW^3*s^8*t^7 - 3072*mtt*mWW^4*s^8*t^7 - 42648*ep*mtt*mWW^4*s^8*t^7 - 212568*ep^2*mtt*mWW^4*s^8*t^7 - 466424*ep^3*mtt*mWW^4*s^8*t^7 - 460264*ep^4*mtt*mWW^4*s^8*t^7 - 165824*ep^5*mtt*mWW^4*s^8*t^7 + 624*mWW^5*s^8*t^7 + 8112*ep*mWW^5*s^8*t^7 + 38956*ep^2*mWW^5*s^8*t^7 + 83512*ep^3*mWW^5*s^8*t^7 + 81092*ep^4*mWW^5*s^8*t^7 + 28904*ep^5*mWW^5*s^8*t^7 + 160*ep*mtt^3*mWW*s^9*t^7 + 1360*ep^2*mtt^3*mWW*s^9*t^7 + 3920*ep^3*mtt^3*mWW*s^9*t^7 + 4640*ep^4*mtt^3*mWW*s^9*t^7 + 1920*ep^5*mtt^3*mWW*s^9*t^7 - 160*ep*mtt^2*mWW^2*s^9*t^7 - 2320*ep^2*mtt^2*mWW^2*s^9*t^7 - 8240*ep^3*mtt^2*mWW^2*s^9*t^7 - 10880*ep^4*mtt^2*mWW^2*s^9*t^7 - 4800*ep^5*mtt^2*mWW^2*s^9*t^7 - 688*ep*mtt*mWW^3*s^9*t^7 - 3536*ep^2*mtt*mWW^3*s^9*t^7 - 8032*ep^3*mtt*mWW^3*s^9*t^7 - 9024*ep^4*mtt*mWW^3*s^9*t^7 - 3840*ep^5*mtt*mWW^3*s^9*t^7 + 112*ep*mWW^4*s^9*t^7 + 528*ep^2*mWW^4*s^9*t^7 + 1152*ep^3*mWW^4*s^9*t^7 + 1312*ep^4*mWW^4*s^9*t^7 + 576*ep^5*mWW^4*s^9*t^7 + 304*mtt^12*t^8 + 3616*ep*mtt^12*t^8 + 16020*ep^2*mtt^12*t^8 + 32800*ep^3*mtt^12*t^8 + 31276*ep^4*mtt^12*t^8 + 11184*ep^5*mtt^12*t^8 + 2368*mtt^11*mWW*t^8 + 28446*ep*mtt^11*mWW*t^8 + 127950*ep^2*mtt^11*mWW*t^8 + 267562*ep^3*mtt^11*mWW*t^8 + 261282*ep^4*mtt^11*mWW*t^8 + 95592*ep^5*mtt^11*mWW*t^8 - 14596*mtt^10*mWW^2*t^8 - 171466*ep*mtt^10*mWW^2*t^8 - 756778*ep^2*mtt^10*mWW^2*t^8 - 1561246*ep^3*mtt^10*mWW^2*t^8 - 1511426*ep^4*mtt^10*mWW^2*t^8 - 550568*ep^5*mtt^10*mWW^2*t^8 + 26432*mtt^9*mWW^3*t^8 + 304314*ep*mtt^9*mWW^3*t^8 + 1329738*ep^2*mtt^9*mWW^3*t^8 + 2759286*ep^3*mtt^9*mWW^3*t^8 + 2728606*ep^4*mtt^9*mWW^3*t^8 + 1031064*ep^5*mtt^9*mWW^3*t^8 - 19596*mtt^8*mWW^4*t^8 - 226910*ep*mtt^8*mWW^4*t^8 - 1034618*ep^2*mtt^8*mWW^4*t^8 - 2347426*ep^3*mtt^8*mWW^4*t^8 - 2629986*ep^4*mtt^8*mWW^4*t^8 - 1154024*ep^5*mtt^8*mWW^4*t^8 + 8728*mtt^7*mWW^5*t^8 + 130790*ep*mtt^7*mWW^5*t^8 + 774890*ep^2*mtt^7*mWW^5*t^8 + 2219850*ep^3*mtt^7*mWW^5*t^8 + 2997830*ep^4*mtt^7*mWW^5*t^8 + 1521912*ep^5*mtt^7*mWW^5*t^8 - 15308*mtt^6*mWW^6*t^8 - 240786*ep*mtt^6*mWW^6*t^8 - 1394250*ep^2*mtt^6*mWW^6*t^8 - 3733982*ep^3*mtt^6*mWW^6*t^8 - 4672162*ep^4*mtt^6*mWW^6*t^8 - 2211112*ep^5*mtt^6*mWW^6*t^8 + 22736*mtt^5*mWW^7*t^8 + 321166*ep*mtt^5*mWW^7*t^8 + 1688998*ep^2*mtt^5*mWW^7*t^8 + 4129506*ep^3*mtt^5*mWW^7*t^8 + 4747906*ep^4*mtt^5*mWW^7*t^8 + 2078568*ep^5*mtt^5*mWW^7*t^8 - 15012*mtt^4*mWW^8*t^8 - 199354*ep*mtt^4*mWW^8*t^8 - 992938*ep^2*mtt^4*mWW^8*t^8 - 2310086*ep^3*mtt^4*mWW^8*t^8 - 2533626*ep^4*mtt^4*mWW^8*t^8 - 1058824*ep^5*mtt^4*mWW^8*t^8 + 4376*mtt^3*mWW^9*t^8 + 55220*ep*mtt^3*mWW^9*t^8 + 263448*ep^2*mtt^3*mWW^9*t^8 + 591796*ep^3*mtt^3*mWW^9*t^8 + 629816*ep^4*mtt^3*mWW^9*t^8 + 255904*ep^5*mtt^3*mWW^9*t^8 - 432*mtt^2*mWW^10*t^8 - 5036*ep*mtt^2*mWW^10*t^8 - 22460*ep^2*mtt^2*mWW^10*t^8 - 48060*ep^3*mtt^2*mWW^10*t^8 - 49516*ep^4*mtt^2*mWW^10*t^8 - 19696*ep^5*mtt^2*mWW^10*t^8 - 1328*mtt^11*s*t^8 - 16584*ep*mtt^11*s*t^8 - 76368*ep^2*mtt^11*s*t^8 - 160568*ep^3*mtt^11*s*t^8 - 155904*ep^4*mtt^11*s*t^8 - 56448*ep^5*mtt^11*s*t^8 - 9688*mtt^10*mWW*s*t^8 - 119482*ep*mtt^10*mWW*s*t^8 - 549356*ep^2*mtt^10*mWW*s*t^8 - 1167526*ep^3*mtt^10*mWW*s*t^8 - 1153516*ep^4*mtt^10*mWW*s*t^8 - 425552*ep^5*mtt^10*mWW*s*t^8 + 49944*mtt^9*mWW^2*s*t^8 + 611213*ep*mtt^9*mWW^2*s*t^8 + 2788009*ep^2*mtt^9*mWW^2*s*t^8 + 5876207*ep^3*mtt^9*mWW^2*s*t^8 + 5753847*ep^4*mtt^9*mWW^2*s*t^8 + 2100780*ep^5*mtt^9*mWW^2*s*t^8 - 66698*mtt^8*mWW^3*s*t^8 - 790709*ep*mtt^8*mWW^3*s*t^8 - 3522225*ep^2*mtt^8*mWW^3*s*t^8 - 7327775*ep^3*mtt^8*mWW^3*s*t^8 - 7136669*ep^4*mtt^8*mWW^3*s*t^8 - 2601924*ep^5*mtt^8*mWW^3*s*t^8 + 15636*mtt^7*mWW^4*s*t^8 + 99191*ep*mtt^7*mWW^4*s*t^8 + 145455*ep^2*mtt^7*mWW^4*s*t^8 - 41007*ep^3*mtt^7*mWW^4*s*t^8 - 156247*ep^4*mtt^7*mWW^4*s*t^8 - 41388*ep^5*mtt^7*mWW^4*s*t^8 + 19238*mtt^6*mWW^5*s*t^8 + 414833*ep*mtt^6*mWW^5*s*t^8 + 2536999*ep^2*mtt^6*mWW^5*s*t^8 + 6245175*ep^3*mtt^6*mWW^5*s*t^8 + 6644647*ep^4*mtt^6*mWW^5*s*t^8 + 2526188*ep^5*mtt^6*mWW^5*s*t^8 + 2716*mtt^5*mWW^6*s*t^8 - 196979*ep*mtt^5*mWW^6*s*t^8 - 1810901*ep^2*mtt^5*mWW^6*s*t^8 - 5387917*ep^3*mtt^5*mWW^6*s*t^8 - 6594723*ep^4*mtt^5*mWW^6*s*t^8 - 2862076*ep^5*mtt^5*mWW^6*s*t^8 - 4598*mtt^4*mWW^7*s*t^8 + 136775*ep*mtt^4*mWW^7*s*t^8 + 1457639*ep^2*mtt^4*mWW^7*s*t^8 + 4737025*ep^3*mtt^4*mWW^7*s*t^8 + 6303443*ep^4*mtt^4*mWW^7*s*t^8 + 2987516*ep^5*mtt^4*mWW^7*s*t^8 - 19316*mtt^3*mWW^8*s*t^8 - 333643*ep*mtt^3*mWW^8*s*t^8 - 1977167*ep^2*mtt^3*mWW^8*s*t^8 - 5186333*ep^3*mtt^3*mWW^8*s*t^8 - 6214441*ep^4*mtt^3*mWW^8*s*t^8 - 2782100*ep^5*mtt^3*mWW^8*s*t^8 + 20010*mtt^2*mWW^9*s*t^8 + 269557*ep*mtt^2*mWW^9*s*t^8 + 1360373*ep^2*mtt^2*mWW^9*s*t^8 + 3203699*ep^3*mtt^2*mWW^9*s*t^8 + 3552557*ep^4*mtt^2*mWW^9*s*t^8 + 1498564*ep^5*mtt^2*mWW^9*s*t^8 - 6564*mtt*mWW^10*s*t^8 - 81726*ep*mtt*mWW^10*s*t^8 - 386148*ep^2*mtt*mWW^10*s*t^8 - 863070*ep^3*mtt*mWW^10*s*t^8 - 917268*ep^4*mtt*mWW^10*s*t^8 - 373104*ep^5*mtt*mWW^10*s*t^8 + 648*mWW^11*s*t^8 + 7554*ep*mWW^11*s*t^8 + 33690*ep^2*mWW^11*s*t^8 + 72090*ep^3*mWW^11*s*t^8 + 74274*ep^4*mWW^11*s*t^8 + 29544*ep^5*mWW^11*s*t^8 + 1456*mtt^10*s^2*t^8 + 22344*ep*mtt^10*s^2*t^8 + 117488*ep^2*mtt^10*s^2*t^8 + 267512*ep^3*mtt^10*s^2*t^8 + 273056*ep^4*mtt^10*s^2*t^8 + 102144*ep^5*mtt^10*s^2*t^8 + 10976*mtt^9*mWW*s^2*t^8 + 153972*ep*mtt^9*mWW*s^2*t^8 + 777618*ep^2*mtt^9*mWW*s^2*t^8 + 1759940*ep^3*mtt^9*mWW*s^2*t^8 + 1814526*ep^4*mtt^9*mWW*s^2*t^8 + 689208*ep^5*mtt^9*mWW*s^2*t^8 - 29992*mtt^8*mWW^2*s^2*t^8 - 481604*ep*mtt^8*mWW^2*s^2*t^8 - 2606980*ep^2*mtt^8*mWW^2*s^2*t^8 - 6057320*ep^3*mtt^8*mWW^2*s^2*t^8 - 6241216*ep^4*mtt^8*mWW^2*s^2*t^8 - 2315648*ep^5*mtt^8*mWW^2*s^2*t^8 - 26702*mtt^7*mWW^3*s^2*t^8 - 233903*ep*mtt^7*mWW^3*s^2*t^8 - 812047*ep^2*mtt^7*mWW^3*s^2*t^8 - 1660289*ep^3*mtt^7*mWW^3*s^2*t^8 - 2065871*ep^4*mtt^7*mWW^3*s^2*t^8 - 1133548*ep^5*mtt^7*mWW^3*s^2*t^8 + 123298*mtt^6*mWW^4*s^2*t^8 + 1810565*ep*mtt^6*mWW^4*s^2*t^8 + 9641115*ep^2*mtt^6*mWW^4*s^2*t^8 + 23356923*ep^3*mtt^6*mWW^4*s^2*t^8 + 26277663*ep^4*mtt^6*mWW^4*s^2*t^8 + 11183756*ep^5*mtt^6*mWW^4*s^2*t^8 - 100738*mtt^5*mWW^5*s^2*t^8 - 2042159*ep*mtt^5*mWW^5*s^2*t^8 - 12811799*ep^2*mtt^5*mWW^5*s^2*t^8 - 34021425*ep^3*mtt^5*mWW^5*s^2*t^8 - 40459395*ep^4*mtt^5*mWW^5*s^2*t^8 - 17812924*ep^5*mtt^5*mWW^5*s^2*t^8 + 20998*mtt^4*mWW^6*s^2*t^8 + 1150033*ep*mtt^4*mWW^6*s^2*t^8 + 9152115*ep^2*mtt^4*mWW^6*s^2*t^8 + 27256847*ep^3*mtt^4*mWW^6*s^2*t^8 + 34872051*ep^4*mtt^4*mWW^6*s^2*t^8 + 16207516*ep^5*mtt^4*mWW^6*s^2*t^8 - 25154*mtt^3*mWW^7*s^2*t^8 - 849061*ep*mtt^3*mWW^7*s^2*t^8 - 6322437*ep^2*mtt^3*mWW^7*s^2*t^8 - 18568563*ep^3*mtt^3*mWW^7*s^2*t^8 - 23806197*ep^4*mtt^3*mWW^7*s^2*t^8 - 11161828*ep^5*mtt^3*mWW^7*s^2*t^8 + 47246*mtt^2*mWW^8*s^2*t^8 + 758503*ep*mtt^2*mWW^8*s^2*t^8 + 4323105*ep^2*mtt^2*mWW^8*s^2*t^8 + 11100161*ep^3*mtt^2*mWW^8*s^2*t^8 + 13142173*ep^4*mtt^2*mWW^8*s^2*t^8 + 5847972*ep^5*mtt^2*mWW^8*s^2*t^8 - 25614*mtt*mWW^9*s^2*t^8 - 341585*ep*mtt*mWW^9*s^2*t^8 - 1708327*ep^2*mtt*mWW^9*s^2*t^8 - 3990431*ep^3*mtt*mWW^9*s^2*t^8 - 4393431*ep^4*mtt*mWW^9*s^2*t^8 - 1842732*ep^5*mtt*mWW^9*s^2*t^8 + 4226*mWW^10*s^2*t^8 + 52895*ep*mWW^10*s^2*t^8 + 250149*ep^2*mWW^10*s^2*t^8 + 556645*ep^3*mWW^10*s^2*t^8 + 586641*ep^4*mWW^10*s^2*t^8 + 236084*ep^5*mWW^10*s^2*t^8 + 2128*mtt^9*s^3*t^8 + 11704*ep*mtt^9*s^3*t^8 + 1680*ep^2*mtt^9*s^3*t^8 - 69944*ep^3*mtt^9*s^3*t^8 - 115808*ep^4*mtt^9*s^3*t^8 - 53760*ep^5*mtt^9*s^3*t^8 + 6392*mtt^8*mWW*s^3*t^8 + 12516*ep*mtt^8*mWW*s^3*t^8 - 191176*ep^2*mtt^8*mWW*s^3*t^8 - 788796*ep^3*mtt^8*mWW*s^3*t^8 - 1048816*ep^4*mtt^8*mWW*s^3*t^8 - 457320*ep^5*mtt^8*mWW*s^3*t^8 - 95880*mtt^7*mWW^2*s^3*t^8 - 843422*ep*mtt^7*mWW^2*s^3*t^8 - 2657994*ep^2*mtt^7*mWW^2*s^3*t^8 - 3938530*ep^3*mtt^7*mWW^2*s^3*t^8 - 2897198*ep^4*mtt^7*mWW^2*s^3*t^8 - 918128*ep^5*mtt^7*mWW^2*s^3*t^8 + 271182*mtt^6*mWW^3*s^3*t^8 + 3046724*ep*mtt^6*mWW^3*s^3*t^8 + 13102862*ep^2*mtt^6*mWW^3*s^3*t^8 + 27175800*ep^3*mtt^6*mWW^3*s^3*t^8 + 27359704*ep^4*mtt^6*mWW^3*s^3*t^8 + 10759144*ep^5*mtt^6*mWW^3*s^3*t^8 - 317896*mtt^5*mWW^4*s^3*t^8 - 4374715*ep*mtt^5*mWW^4*s^3*t^8 - 22304877*ep^2*mtt^5*mWW^4*s^3*t^8 - 52499557*ep^3*mtt^5*mWW^4*s^3*t^8 - 57813719*ep^4*mtt^5*mWW^4*s^3*t^8 - 24146908*ep^5*mtt^5*mWW^4*s^3*t^8 + 141904*mtt^4*mWW^5*s^3*t^8 + 2875805*ep*mtt^4*mWW^5*s^3*t^8 + 18155275*ep^2*mtt^4*mWW^5*s^3*t^8 + 48714335*ep^3*mtt^4*mWW^5*s^3*t^8 + 58653133*ep^4*mtt^4*mWW^5*s^3*t^8 + 26165276*ep^5*mtt^4*mWW^5*s^3*t^8 + 8712*mtt^3*mWW^6*s^3*t^8 - 864276*ep*mtt^3*mWW^6*s^3*t^8 - 8252826*ep^2*mtt^3*mWW^6*s^3*t^8 - 26388980*ep^3*mtt^3*mWW^6*s^3*t^8 - 35267318*ep^4*mtt^3*mWW^6*s^3*t^8 - 16937616*ep^5*mtt^3*mWW^6*s^3*t^8 - 8434*mtt^2*mWW^7*s^3*t^8 + 320998*ep*mtt^2*mWW^7*s^3*t^8 + 3401950*ep^2*mtt^2*mWW^7*s^3*t^8 + 11378902*ep^3*mtt^2*mWW^7*s^3*t^8 + 15702840*ep^4*mtt^2*mWW^7*s^3*t^8 + 7745560*ep^5*mtt^2*mWW^7*s^3*t^8 - 13624*mtt*mWW^8*s^3*t^8 - 260667*ep*mtt*mWW^8*s^3*t^8 - 1639063*ep^2*mtt*mWW^8*s^3*t^8 - 4495645*ep^3*mtt*mWW^8*s^3*t^8 - 5592701*ep^4*mtt*mWW^8*s^3*t^8 - 2590404*ep^5*mtt*mWW^8*s^3*t^8 + 5516*mWW^9*s^3*t^8 + 75333*ep*mWW^9*s^3*t^8 + 384169*ep^2*mWW^9*s^3*t^8 + 912415*ep^3*mWW^9*s^3*t^8 + 1019883*ep^4*mWW^9*s^3*t^8 + 434156*ep^5*mWW^9*s^3*t^8 - 7280*mtt^8*s^4*t^8 - 66360*ep*mtt^8*s^4*t^8 - 219240*ep^2*mtt^8*s^4*t^8 - 339080*ep^3*mtt^8*s^4*t^8 - 249480*ep^4*mtt^8*s^4*t^8 - 70560*ep^5*mtt^8*s^4*t^8 - 24000*mtt^7*mWW*s^4*t^8 - 189514*ep*mtt^7*mWW*s^4*t^8 - 471342*ep^2*mtt^7*mWW*s^4*t^8 - 388766*ep^3*mtt^7*mWW*s^4*t^8 + 45742*ep^4*mtt^7*mWW*s^4*t^8 + 128680*ep^5*mtt^7*mWW*s^4*t^8 + 195060*mtt^6*mWW^2*s^4*t^8 + 1957802*ep*mtt^6*mWW^2*s^4*t^8 + 7368618*ep^2*mtt^6*mWW^2*s^4*t^8 + 13289846*ep^3*mtt^6*mWW^2*s^4*t^8 + 11649210*ep^4*mtt^6*mWW^2*s^4*t^8 + 4013912*ep^5*mtt^6*mWW^2*s^4*t^8 - 394266*mtt^5*mWW^3*s^4*t^8 - 4525945*ep*mtt^5*mWW^3*s^4*t^8 - 19720897*ep^2*mtt^5*mWW^3*s^4*t^8 - 40779879*ep^3*mtt^5*mWW^3*s^4*t^8 - 40251889*ep^4*mtt^5*mWW^3*s^4*t^8 - 15263980*ep^5*mtt^5*mWW^3*s^4*t^8 + 347838*mtt^4*mWW^4*s^4*t^8 + 4653161*ep*mtt^4*mWW^4*s^4*t^8 + 23121775*ep^2*mtt^4*mWW^4*s^4*t^8 + 53022679*ep^3*mtt^4*mWW^4*s^4*t^8 + 56815063*ep^4*mtt^4*mWW^4*s^4*t^8 + 23037956*ep^5*mtt^4*mWW^4*s^4*t^8 - 113404*mtt^3*mWW^5*s^4*t^8 - 2108316*ep*mtt^3*mWW^5*s^4*t^8 - 12798260*ep^2*mtt^3*mWW^5*s^4*t^8 - 33514500*ep^3*mtt^3*mWW^5*s^4*t^8 - 39624928*ep^4*mtt^3*mWW^5*s^4*t^8 - 17406256*ep^5*mtt^3*mWW^5*s^4*t^8 - 22216*mtt^2*mWW^6*s^4*t^8 + 166604*ep*mtt^2*mWW^6*s^4*t^8 + 2710436*ep^2*mtt^2*mWW^6*s^4*t^8 + 9775852*ep^3*mtt^2*mWW^6*s^4*t^8 + 13818300*ep^4*mtt^2*mWW^6*s^4*t^8 + 6865312*ep^5*mtt^2*mWW^6*s^4*t^8 + 20502*mtt*mWW^7*s^4*t^8 + 124767*ep*mtt*mWW^7*s^4*t^8 - 6861*ep^2*mtt*mWW^7*s^4*t^8 - 1260999*ep^3*mtt*mWW^7*s^4*t^8 - 2573277*ep^4*mtt*mWW^7*s^4*t^8 - 1521612*ep^5*mtt*mWW^7*s^4*t^8 - 2234*mWW^8*s^4*t^8 - 12199*ep*mWW^8*s^4*t^8 + 15771*ep^2*mWW^8*s^4*t^8 + 194847*ep^3*mWW^8*s^4*t^8 + 371259*ep^4*mWW^8*s^4*t^8 + 216548*ep^5*mWW^8*s^4*t^8 + 8176*mtt^7*s^5*t^8 + 79464*ep*mtt^7*s^5*t^8 + 286160*ep^2*mtt^7*s^5*t^8 + 488600*ep^3*mtt^7*s^5*t^8 + 400064*ep^4*mtt^7*s^5*t^8 + 126336*ep^5*mtt^7*s^5*t^8 + 19032*mtt^6*mWW*s^5*t^8 + 142350*ep*mtt^6*mWW*s^5*t^8 + 307028*ep^2*mtt^6*mWW*s^5*t^8 + 124162*ep^3*mtt^6*mWW*s^5*t^8 - 244060*ep^4*mtt^6*mWW*s^5*t^8 - 184512*ep^5*mtt^6*mWW*s^5*t^8 - 152048*mtt^5*mWW^2*s^5*t^8 - 1554727*ep*mtt^5*mWW^2*s^5*t^8 - 5961771*ep^2*mtt^5*mWW^2*s^5*t^8 - 10891701*ep^3*mtt^5*mWW^2*s^5*t^8 - 9581373*ep^4*mtt^5*mWW^2*s^5*t^8 - 3272812*ep^5*mtt^5*mWW^2*s^5*t^8 + 269508*mtt^4*mWW^3*s^5*t^8 + 3123867*ep*mtt^4*mWW^3*s^5*t^8 + 13655617*ep^2*mtt^4*mWW^3*s^5*t^8 + 28035589*ep^3*mtt^4*mWW^3*s^5*t^8 + 27185279*ep^4*mtt^4*mWW^3*s^5*t^8 + 10017476*ep^5*mtt^4*mWW^3*s^5*t^8 - 205216*mtt^3*mWW^4*s^5*t^8 - 2675652*ep*mtt^3*mWW^4*s^5*t^8 - 12947294*ep^2*mtt^3*mWW^4*s^5*t^8 - 28803580*ep^3*mtt^3*mWW^4*s^5*t^8 - 29819298*ep^4*mtt^3*mWW^4*s^5*t^8 - 11627216*ep^5*mtt^3*mWW^4*s^5*t^8 + 61904*mtt^2*mWW^5*s^5*t^8 + 966570*ep*mtt^2*mWW^5*s^5*t^8 + 5316706*ep^2*mtt^2*mWW^5*s^5*t^8 + 12974150*ep^3*mtt^2*mWW^5*s^5*t^8 + 14469942*ep^4*mtt^2*mWW^5*s^5*t^8 + 6030952*ep^5*mtt^2*mWW^5*s^5*t^8 + 2624*mtt*mWW^6*s^5*t^8 - 47853*ep*mtt*mWW^6*s^5*t^8 - 571551*ep^2*mtt*mWW^6*s^5*t^8 - 1907575*ep^3*mtt*mWW^6*s^5*t^8 - 2572953*ep^4*mtt*mWW^6*s^5*t^8 - 1233396*ep^5*mtt*mWW^6*s^5*t^8 - 3980*mWW^7*s^5*t^8 - 35939*ep*mWW^7*s^5*t^8 - 106975*ep^2*mWW^7*s^5*t^8 - 109885*ep^3*mWW^7*s^5*t^8 + 8799*ep^4*mWW^7*s^5*t^8 + 51012*ep^5*mWW^7*s^5*t^8 - 4592*mtt^6*s^6*t^8 - 45416*ep*mtt^6*s^6*t^8 - 166992*ep^2*mtt^6*s^6*t^8 - 291032*ep^3*mtt^6*s^6*t^8 - 242816*ep^4*mtt^6*s^6*t^8 - 77952*ep^5*mtt^6*s^6*t^8 - 4512*mtt^5*mWW*s^6*t^8 - 12072*ep*mtt^5*mWW*s^6*t^8 + 108334*ep^2*mtt^5*mWW*s^6*t^8 + 475280*ep^3*mtt^5*mWW*s^6*t^8 + 635938*ep^4*mtt^5*mWW*s^6*t^8 + 276552*ep^5*mtt^5*mWW*s^6*t^8 + 54328*mtt^4*mWW^2*s^6*t^8 + 541188*ep*mtt^4*mWW^2*s^6*t^8 + 1999708*ep^2*mtt^4*mWW^2*s^6*t^8 + 3495584*ep^3*mtt^4*mWW^2*s^6*t^8 + 2928352*ep^4*mtt^4*mWW^2*s^6*t^8 + 950608*ep^5*mtt^4*mWW^2*s^6*t^8 - 91952*mtt^3*mWW^3*s^6*t^8 - 1068464*ep*mtt^3*mWW^3*s^6*t^8 - 4647748*ep^2*mtt^3*mWW^3*s^6*t^8 - 9419064*ep^3*mtt^3*mWW^3*s^6*t^8 - 8941244*ep^4*mtt^3*mWW^3*s^6*t^8 - 3194616*ep^5*mtt^3*mWW^3*s^6*t^8 + 63888*mtt^2*mWW^4*s^6*t^8 + 813900*ep*mtt^2*mWW^4*s^6*t^8 + 3835984*ep^2*mtt^2*mWW^4*s^6*t^8 + 8270884*ep^3*mtt^2*mWW^4*s^6*t^8 + 8252456*ep^4*mtt^2*mWW^4*s^6*t^8 + 3079784*ep^5*mtt^2*mWW^4*s^6*t^8 - 19120*mtt*mWW^5*s^6*t^8 - 256312*ep*mtt*mWW^5*s^6*t^8 - 1260906*ep^2*mtt*mWW^5*s^6*t^8 - 2801576*ep^3*mtt*mWW^5*s^6*t^8 - 2860358*ep^4*mtt*mWW^5*s^6*t^8 - 1089936*ep^5*mtt*mWW^5*s^6*t^8 + 1960*mWW^6*s^6*t^8 + 28424*ep*mWW^6*s^6*t^8 + 148420*ep^2*mWW^6*s^6*t^8 + 344804*ep^3*mWW^6*s^6*t^8 + 365720*ep^4*mWW^6*s^6*t^8 + 144648*ep^5*mWW^6*s^6*t^8 + 1264*mtt^5*s^7*t^8 + 12456*ep*mtt^5*s^7*t^8 + 45552*ep^2*mtt^5*s^7*t^8 + 78808*ep^3*mtt^5*s^7*t^8 + 65184*ep^4*mtt^5*s^7*t^8 + 20736*ep^5*mtt^5*s^7*t^8 - 1016*mtt^4*mWW*s^7*t^8 - 22456*ep*mtt^4*mWW*s^7*t^8 - 140320*ep^2*mtt^4*mWW*s^7*t^8 - 351456*ep^3*mtt^4*mWW*s^7*t^8 - 381384*ep^4*mtt^4*mWW*s^7*t^8 - 148808*ep^5*mtt^4*mWW*s^7*t^8 - 6240*mtt^3*mWW^2*s^7*t^8 - 49432*ep*mtt^3*mWW^2*s^7*t^8 - 118564*ep^2*mtt^3*mWW^2*s^7*t^8 - 82360*ep^3*mtt^3*mWW^2*s^7*t^8 + 38340*ep^4*mtt^3*mWW^2*s^7*t^8 + 45184*ep^5*mtt^3*mWW^2*s^7*t^8 + 12176*mtt^2*mWW^3*s^7*t^8 + 139428*ep*mtt^2*mWW^3*s^7*t^8 + 588140*ep^2*mtt^2*mWW^3*s^7*t^8 + 1153916*ep^3*mtt^2*mWW^3*s^7*t^8 + 1058484*ep^4*mtt^2*mWW^3*s^7*t^8 + 363008*ep^5*mtt^2*mWW^3*s^7*t^8 - 7888*mtt*mWW^4*s^7*t^8 - 98720*ep*mtt*mWW^4*s^7*t^8 - 453084*ep^2*mtt*mWW^4*s^7*t^8 - 948560*ep^3*mtt*mWW^4*s^7*t^8 - 915412*ep^4*mtt*mWW^4*s^7*t^8 - 328096*ep^5*mtt*mWW^4*s^7*t^8 + 1704*mWW^5*s^7*t^8 + 20548*ep*mWW^5*s^7*t^8 + 91876*ep^2*mWW^5*s^7*t^8 + 188948*ep^3*mWW^5*s^7*t^8 + 180164*ep^4*mWW^5*s^7*t^8 + 64104*ep^5*mWW^5*s^7*t^8 - 128*mtt^4*s^8*t^8 - 1224*ep*mtt^4*s^8*t^8 - 4300*ep^2*mtt^4*s^8*t^8 - 7096*ep^3*mtt^4*s^8*t^8 - 5572*ep^4*mtt^4*s^8*t^8 - 1680*ep^5*mtt^4*s^8*t^8 + 448*mtt^3*mWW*s^8*t^8 + 6240*ep*mtt^3*mWW*s^8*t^8 + 31264*ep^2*mtt^3*mWW*s^8*t^8 + 69600*ep^3*mtt^3*mWW*s^8*t^8 + 70288*ep^4*mtt^3*mWW*s^8*t^8 + 26160*ep^5*mtt^3*mWW*s^8*t^8 - 576*mtt^2*mWW^2*s^8*t^8 - 9552*ep*mtt^2*mWW^2*s^8*t^8 - 54248*ep^2*mtt^2*mWW^2*s^8*t^8 - 130480*ep^3*mtt^2*mWW^2*s^8*t^8 - 138536*ep^4*mtt^2*mWW^2*s^8*t^8 - 53328*ep^5*mtt^2*mWW^2*s^8*t^8 + 320*mtt*mWW^3*s^8*t^8 + 4688*ep*mtt*mWW^3*s^8*t^8 + 26560*ep^2*mtt*mWW^3*s^8*t^8 + 62416*ep^3*mtt*mWW^3*s^8*t^8 + 63600*ep^4*mtt*mWW^3*s^8*t^8 + 23376*ep^5*mtt*mWW^3*s^8*t^8 - 64*mWW^4*s^8*t^8 - 856*ep*mWW^4*s^8*t^8 - 4588*ep^2*mWW^4*s^8*t^8 - 10440*ep^3*mWW^4*s^8*t^8 - 10388*ep^4*mWW^4*s^8*t^8 - 3744*ep^5*mWW^4*s^8*t^8 - 800*mtt^11*t^9 - 9296*ep*mtt^11*t^9 - 40320*ep^2*mtt^11*t^9 - 81128*ep^3*mtt^11*t^9 - 76280*ep^4*mtt^11*t^9 - 26976*ep^5*mtt^11*t^9 - 432*mtt^10*mWW*t^9 - 5466*ep*mtt^10*mWW*t^9 - 25958*ep^2*mtt^10*mWW*t^9 - 57342*ep^3*mtt^10*mWW*t^9 - 58890*ep^4*mtt^10*mWW*t^9 - 22472*ep^5*mtt^10*mWW*t^9 + 13528*mtt^9*mWW^2*t^9 + 157500*ep*mtt^9*mWW^2*t^9 + 687636*ep^2*mtt^9*mWW^2*t^9 + 1400716*ep^3*mtt^9*mWW^2*t^9 + 1337708*ep^4*mtt^9*mWW^2*t^9 + 480752*ep^5*mtt^9*mWW^2*t^9 - 32200*mtt^8*mWW^3*t^9 - 370842*ep*mtt^8*mWW^3*t^9 - 1606226*ep^2*mtt^8*mWW^3*t^9 - 3261766*ep^3*mtt^8*mWW^3*t^9 - 3120350*ep^4*mtt^8*mWW^3*t^9 - 1128856*ep^5*mtt^8*mWW^3*t^9 + 29448*mtt^7*mWW^4*t^9 + 336760*ep*mtt^7*mWW^4*t^9 + 1461172*ep^2*mtt^7*mWW^4*t^9 + 3012336*ep^3*mtt^7*mWW^4*t^9 + 2963868*ep^4*mtt^7*mWW^4*t^9 + 1117296*ep^5*mtt^7*mWW^4*t^9 - 6680*mtt^6*mWW^5*t^9 - 80330*ep*mtt^6*mWW^5*t^9 - 387630*ep^2*mtt^6*mWW^5*t^9 - 941174*ep^3*mtt^6*mWW^5*t^9 - 1123522*ep^4*mtt^6*mWW^5*t^9 - 519464*ep^5*mtt^6*mWW^5*t^9 - 5848*mtt^5*mWW^6*t^9 - 54980*ep*mtt^5*mWW^6*t^9 - 163412*ep^2*mtt^5*mWW^6*t^9 - 122500*ep^3*mtt^5*mWW^6*t^9 + 147988*ep^4*mtt^5*mWW^6*t^9 + 180112*ep^5*mtt^5*mWW^6*t^9 + 2952*mtt^4*mWW^7*t^9 + 22154*ep*mtt^4*mWW^7*t^9 + 35674*ep^2*mtt^4*mWW^7*t^9 - 71178*ep^3*mtt^4*mWW^7*t^9 - 233130*ep^4*mtt^4*mWW^7*t^9 - 159112*ep^5*mtt^4*mWW^7*t^9 + 280*mtt^3*mWW^8*t^9 + 8096*ep*mtt^3*mWW^8*t^9 + 57996*ep^2*mtt^3*mWW^8*t^9 + 167344*ep^3*mtt^3*mWW^8*t^9 + 212828*ep^4*mtt^3*mWW^8*t^9 + 99696*ep^5*mtt^3*mWW^8*t^9 - 248*mtt^2*mWW^9*t^9 - 3596*ep*mtt^2*mWW^9*t^9 - 18932*ep^2*mtt^2*mWW^9*t^9 - 45308*ep^3*mtt^2*mWW^9*t^9 - 50220*ep^4*mtt^2*mWW^9*t^9 - 20976*ep^5*mtt^2*mWW^9*t^9 + 2976*mtt^10*s*t^9 + 36296*ep*mtt^10*s*t^9 + 163812*ep^2*mtt^10*s*t^9 + 338904*ep^3*mtt^10*s*t^9 + 324812*ep^4*mtt^10*s*t^9 + 116400*ep^5*mtt^10*s*t^9 + 1808*mtt^9*mWW*s*t^9 + 19090*ep*mtt^9*mWW*s*t^9 + 78062*ep^2*mtt^9*mWW*s*t^9 + 157634*ep^3*mtt^9*mWW*s*t^9 + 154990*ep^4*mtt^9*mWW*s*t^9 + 58136*ep^5*mtt^9*mWW*s*t^9 - 38852*mtt^8*mWW^2*s*t^9 - 466187*ep*mtt^8*mWW^2*s*t^9 - 2087929*ep^2*mtt^8*mWW^2*s*t^9 - 4330681*ep^3*mtt^8*mWW^2*s*t^9 - 4183731*ep^4*mtt^8*mWW^2*s*t^9 - 1512060*ep^5*mtt^8*mWW^2*s*t^9 + 68212*mtt^7*mWW^3*s*t^9 + 839542*ep*mtt^7*mWW^3*s*t^9 + 3837230*ep^2*mtt^7*mWW^3*s*t^9 + 8068926*ep^3*mtt^7*mWW^3*s*t^9 + 7861706*ep^4*mtt^7*mWW^3*s*t^9 + 2853064*ep^5*mtt^7*mWW^3*s*t^9 - 26664*mtt^6*mWW^4*s*t^9 - 367561*ep*mtt^6*mWW^4*s*t^9 - 1826745*ep^2*mtt^6*mWW^4*s*t^9 - 4063959*ep^3*mtt^6*mWW^4*s*t^9 - 4105099*ep^4*mtt^6*mWW^4*s*t^9 - 1517052*ep^5*mtt^6*mWW^4*s*t^9 - 27292*mtt^5*mWW^5*s*t^9 - 294890*ep*mtt^5*mWW^5*s*t^9 - 1204096*ep^2*mtt^5*mWW^5*s*t^9 - 2347562*ep^3*mtt^5*mWW^5*s*t^9 - 2217112*ep^4*mtt^5*mWW^5*s*t^9 - 824768*ep^5*mtt^5*mWW^5*s*t^9 + 20528*mtt^4*mWW^6*s*t^9 + 268365*ep*mtt^4*mWW^6*s*t^9 + 1313467*ep^2*mtt^4*mWW^6*s*t^9 + 2997675*ep^3*mtt^4*mWW^6*s*t^9 + 3227585*ep^4*mtt^4*mWW^6*s*t^9 + 1328660*ep^5*mtt^4*mWW^6*s*t^9 + 3388*mtt^3*mWW^7*s*t^9 - 9918*ep*mtt^3*mWW^7*s*t^9 - 271682*ep^2*mtt^3*mWW^7*s*t^9 - 1039910*ep^3*mtt^3*mWW^7*s*t^9 - 1504614*ep^4*mtt^3*mWW^7*s*t^9 - 759224*ep^5*mtt^3*mWW^7*s*t^9 - 4056*mtt^2*mWW^8*s*t^9 - 15827*ep*mtt^2*mWW^8*s*t^9 + 74789*ep^2*mtt^2*mWW^8*s*t^9 + 454803*ep^3*mtt^2*mWW^8*s*t^9 + 748399*ep^4*mtt^2*mWW^8*s*t^9 + 401612*ep^5*mtt^2*mWW^8*s*t^9 - 420*mtt*mWW^9*s*t^9 - 14304*ep*mtt*mWW^9*s*t^9 - 105306*ep^2*mtt*mWW^9*s*t^9 - 303792*ep^3*mtt*mWW^9*s*t^9 - 382266*ep^4*mtt*mWW^9*s*t^9 - 176232*ep^5*mtt*mWW^9*s*t^9 + 372*mWW^10*s*t^9 + 5394*ep*mWW^10*s*t^9 + 28398*ep^2*mWW^10*s*t^9 + 67962*ep^3*mWW^10*s*t^9 + 75330*ep^4*mWW^10*s*t^9 + 31464*ep^5*mWW^10*s*t^9 - 2304*mtt^9*s^2*t^9 - 36728*ep*mtt^9*s^2*t^9 - 196468*ep^2*mtt^9*s^2*t^9 - 449768*ep^3*mtt^9*s^2*t^9 - 459228*ep^4*mtt^9*s^2*t^9 - 171504*ep^5*mtt^9*s^2*t^9 - 4336*mtt^8*mWW*s^2*t^9 - 39776*ep*mtt^8*mWW*s^2*t^9 - 137626*ep^2*mtt^8*mWW*s^2*t^9 - 240292*ep^3*mtt^8*mWW*s^2*t^9 - 213698*ep^4*mtt^8*mWW*s^2*t^9 - 75592*ep^5*mtt^8*mWW*s^2*t^9 + 18076*mtt^7*mWW^2*s^2*t^9 + 287836*ep*mtt^7*mWW^2*s^2*t^9 + 1553552*ep^2*mtt^7*mWW^2*s^2*t^9 + 3614068*ep^3*mtt^7*mWW^2*s^2*t^9 + 3745540*ep^4*mtt^7*mWW^2*s^2*t^9 + 1408208*ep^5*mtt^7*mWW^2*s^2*t^9 + 30390*mtt^6*mWW^3*s^2*t^9 + 140616*ep*mtt^6*mWW^3*s^2*t^9 - 184484*ep^2*mtt^6*mWW^3*s^2*t^9 - 1517000*ep^3*mtt^6*mWW^3*s^2*t^9 - 2109370*ep^4*mtt^6*mWW^3*s^2*t^9 - 850792*ep^5*mtt^6*mWW^3*s^2*t^9 - 128148*mtt^5*mWW^4*s^2*t^9 - 1294830*ep*mtt^5*mWW^4*s^2*t^9 - 4953554*ep^2*mtt^5*mWW^4*s^2*t^9 - 9239274*ep^3*mtt^5*mWW^4*s^2*t^9 - 8562378*ep^4*mtt^5*mWW^4*s^2*t^9 - 3195656*ep^5*mtt^5*mWW^4*s^2*t^9 + 127270*mtt^4*mWW^5*s^2*t^9 + 1462006*ep*mtt^4*mWW^5*s^2*t^9 + 6412670*ep^2*mtt^4*mWW^5*s^2*t^9 + 13493866*ep^3*mtt^4*mWW^5*s^2*t^9 + 13715788*ep^4*mtt^4*mWW^5*s^2*t^9 + 5423120*ep^5*mtt^4*mWW^5*s^2*t^9 - 31708*mtt^3*mWW^6*s^2*t^9 - 473408*ep*mtt^3*mWW^6*s^2*t^9 - 2587924*ep^2*mtt^3*mWW^6*s^2*t^9 - 6498000*ep^3*mtt^3*mWW^6*s^2*t^9 - 7609488*ep^4*mtt^3*mWW^6*s^2*t^9 - 3373632*ep^5*mtt^3*mWW^6*s^2*t^9 - 18110*mtt^2*mWW^7*s^2*t^9 - 121372*ep*mtt^2*mWW^7*s^2*t^9 - 107664*ep^2*mtt^2*mWW^7*s^2*t^9 + 702940*ep^3*mtt^2*mWW^7*s^2*t^9 + 1657478*ep^4*mtt^2*mWW^7*s^2*t^9 + 1018968*ep^5*mtt^2*mWW^7*s^2*t^9 + 9556*mtt*mWW^8*s^2*t^9 + 79306*ep*mtt*mWW^8*s^2*t^9 + 197450*ep^2*mtt*mWW^8*s^2*t^9 + 82798*ep^3*mtt*mWW^8*s^2*t^9 - 257678*ep^4*mtt*mWW^8*s^2*t^9 - 235672*ep^5*mtt*mWW^8*s^2*t^9 - 686*mWW^9*s^2*t^9 - 3650*ep*mWW^9*s^2*t^9 + 4048*ep^2*mWW^9*s^2*t^9 + 50662*ep^3*mWW^9*s^2*t^9 + 93034*ep^4*mWW^9*s^2*t^9 + 52552*ep^5*mWW^9*s^2*t^9 - 5120*mtt^8*s^3*t^9 - 35280*ep*mtt^8*s^3*t^9 - 62360*ep^2*mtt^8*s^3*t^9 + 8160*ep^3*mtt^8*s^3*t^9 + 97480*ep^4*mtt^8*s^3*t^9 + 57120*ep^5*mtt^8*s^3*t^9 + 10352*mtt^7*mWW*s^3*t^9 + 106176*ep*mtt^7*mWW*s^3*t^9 + 415192*ep^2*mtt^7*mWW*s^3*t^9 + 789136*ep^3*mtt^7*mWW*s^3*t^9 + 727696*ep^4*mtt^7*mWW*s^3*t^9 + 257928*ep^5*mtt^7*mWW*s^3*t^9 + 46220*mtt^6*mWW^2*s^3*t^9 + 368004*ep*mtt^6*mWW^2*s^3*t^9 + 948486*ep^2*mtt^6*mWW^2*s^3*t^9 + 918892*ep^3*mtt^6*mWW^2*s^3*t^9 + 190254*ep^4*mtt^6*mWW^2*s^3*t^9 - 91184*ep^5*mtt^6*mWW^2*s^3*t^9 - 193832*mtt^5*mWW^3*s^3*t^9 - 1907852*ep*mtt^5*mWW^3*s^3*t^9 - 7008358*ep^2*mtt^5*mWW^3*s^3*t^9 - 12324960*ep^3*mtt^5*mWW^3*s^3*t^9 - 10556502*ep^4*mtt^5*mWW^3*s^3*t^9 - 3573064*ep^5*mtt^5*mWW^3*s^3*t^9 + 279092*mtt^4*mWW^4*s^3*t^9 + 3022253*ep*mtt^4*mWW^4*s^3*t^9 + 12389149*ep^2*mtt^4*mWW^4*s^3*t^9 + 24231603*ep^3*mtt^4*mWW^4*s^3*t^9 + 22798075*ep^4*mtt^4*mWW^4*s^3*t^9 + 8310236*ep^5*mtt^4*mWW^4*s^3*t^9 - 180376*mtt^3*mWW^5*s^3*t^9 - 2111252*ep*mtt^3*mWW^5*s^3*t^9 - 9363986*ep^2*mtt^3*mWW^5*s^3*t^9 - 19652596*ep^3*mtt^3*mWW^5*s^3*t^9 - 19659998*ep^4*mtt^3*mWW^5*s^3*t^9 - 7556432*ep^5*mtt^3*mWW^5*s^3*t^9 + 37564*mtt^2*mWW^6*s^3*t^9 + 518186*ep*mtt^2*mWW^6*s^3*t^9 + 2656818*ep^2*mtt^2*mWW^6*s^3*t^9 + 6303654*ep^3*mtt^2*mWW^6*s^3*t^9 + 7011314*ep^4*mtt^2*mWW^6*s^3*t^9 + 2961856*ep^5*mtt^2*mWW^6*s^3*t^9 + 9968*mtt*mWW^7*s^3*t^9 + 78616*ep*mtt*mWW^7*s^3*t^9 + 165136*ep^2*mtt*mWW^7*s^3*t^9 - 53716*ep^3*mtt*mWW^7*s^3*t^9 - 467660*ep^4*mtt*mWW^7*s^3*t^9 - 345392*ep^5*mtt*mWW^7*s^3*t^9 - 3868*mWW^8*s^3*t^9 - 38851*ep*mWW^8*s^3*t^9 - 140077*ep^2*mWW^8*s^3*t^9 - 220173*ep^3*mWW^8*s^3*t^9 - 140659*ep^4*mWW^8*s^3*t^9 - 21068*ep^5*mWW^8*s^3*t^9 + 12000*mtt^7*s^4*t^9 + 107680*ep*mtt^7*s^4*t^9 + 347800*ep^2*mtt^7*s^4*t^9 + 523040*ep^3*mtt^7*s^4*t^9 + 372200*ep^4*mtt^7*s^4*t^9 + 101280*ep^5*mtt^7*s^4*t^9 - 18656*mtt^6*mWW*s^4*t^9 - 212222*ep*mtt^6*mWW*s^4*t^9 - 913390*ep^2*mtt^6*mWW*s^4*t^9 - 1849074*ep^3*mtt^6*mWW*s^4*t^9 - 1763314*ep^4*mtt^6*mWW*s^4*t^9 - 634064*ep^5*mtt^6*mWW*s^4*t^9 - 59572*mtt^5*mWW^2*s^4*t^9 - 502848*ep*mtt^5*mWW^2*s^4*t^9 - 1451944*ep^2*mtt^5*mWW^2*s^4*t^9 - 1804456*ep^3*mtt^5*mWW^2*s^4*t^9 - 925332*ep^4*mtt^5*mWW^2*s^4*t^9 - 136744*ep^5*mtt^5*mWW^2*s^4*t^9 + 194518*mtt^4*mWW^3*s^4*t^9 + 1978850*ep*mtt^4*mWW^3*s^4*t^9 + 7534890*ep^2*mtt^4*mWW^3*s^4*t^9 + 13636566*ep^3*mtt^4*mWW^3*s^4*t^9 + 11848440*ep^4*mtt^4*mWW^3*s^4*t^9 + 3981872*ep^5*mtt^4*mWW^3*s^4*t^9 - 219864*mtt^3*mWW^4*s^4*t^9 - 2435000*ep*mtt^3*mWW^4*s^4*t^9 - 10166736*ep^2*mtt^3*mWW^4*s^4*t^9 - 20027560*ep^3*mtt^3*mWW^4*s^4*t^9 - 18733960*ep^4*mtt^3*mWW^4*s^4*t^9 - 6694576*ep^5*mtt^3*mWW^4*s^4*t^9 + 116044*mtt^2*mWW^5*s^4*t^9 + 1365334*ep*mtt^2*mWW^5*s^4*t^9 + 6044558*ep^2*mtt^2*mWW^5*s^4*t^9 + 12517498*ep^3*mtt^2*mWW^5*s^4*t^9 + 12221062*ep^4*mtt^2*mWW^5*s^4*t^9 + 4536272*ep^5*mtt^2*mWW^5*s^4*t^9 - 24772*mtt*mWW^6*s^4*t^9 - 309368*ep*mtt*mWW^6*s^4*t^9 - 1447104*ep^2*mtt*mWW^6*s^4*t^9 - 3140576*ep^3*mtt*mWW^6*s^4*t^9 - 3196444*ep^4*mtt*mWW^6*s^4*t^9 - 1233928*ep^5*mtt*mWW^6*s^4*t^9 + 302*mWW^7*s^4*t^9 + 7574*ep*mWW^7*s^4*t^9 + 51926*ep^2*mWW^7*s^4*t^9 + 144562*ep^3*mWW^7*s^4*t^9 + 177348*ep^4*mWW^7*s^4*t^9 + 79888*ep^5*mWW^7*s^4*t^9 - 10080*mtt^6*s^5*t^9 - 93144*ep*mtt^6*s^5*t^9 - 313740*ep^2*mtt^6*s^5*t^9 - 496872*ep^3*mtt^6*s^5*t^9 - 375780*ep^4*mtt^6*s^5*t^9 - 109584*ep^5*mtt^6*s^5*t^9 + 19168*mtt^5*mWW*s^5*t^9 + 225454*ep*mtt^5*mWW*s^5*t^9 + 996650*ep^2*mtt^5*mWW*s^5*t^9 + 2047518*ep^3*mtt^5*mWW*s^5*t^9 + 1964402*ep^4*mtt^5*mWW*s^5*t^9 + 707248*ep^5*mtt^5*mWW*s^5*t^9 + 18680*mtt^4*mWW^2*s^5*t^9 + 100867*ep*mtt^4*mWW^2*s^5*t^9 - 17709*ep^2*mtt^4*mWW^2*s^5*t^9 - 743359*ep^3*mtt^4*mWW^2*s^5*t^9 - 1199579*ep^4*mtt^4*mWW^2*s^5*t^9 - 554244*ep^5*mtt^4*mWW^2*s^5*t^9 - 75472*mtt^3*mWW^3*s^5*t^9 - 749138*ep*mtt^3*mWW^3*s^5*t^9 - 2756076*ep^2*mtt^3*mWW^3*s^5*t^9 - 4787014*ep^3*mtt^3*mWW^3*s^5*t^9 - 3961940*ep^4*mtt^3*mWW^3*s^5*t^9 - 1255608*ep^5*mtt^3*mWW^3*s^5*t^9 + 73856*mtt^2*mWW^4*s^5*t^9 + 821792*ep*mtt^2*mWW^4*s^5*t^9 + 3432698*ep^2*mtt^2*mWW^4*s^5*t^9 + 6724888*ep^3*mtt^2*mWW^4*s^5*t^9 + 6213918*ep^4*mtt^2*mWW^4*s^5*t^9 + 2176096*ep^5*mtt^2*mWW^4*s^5*t^9 - 31376*mtt*mWW^5*s^5*t^9 - 366572*ep*mtt*mWW^5*s^5*t^9 - 1604150*ep^2*mtt*mWW^5*s^5*t^9 - 3264568*ep^3*mtt*mWW^5*s^5*t^9 - 3112662*ep^4*mtt*mWW^5*s^5*t^9 - 1120216*ep^5*mtt*mWW^5*s^5*t^9 + 5224*mWW^6*s^5*t^9 + 61509*ep*mWW^6*s^5*t^9 + 271159*ep^2*mWW^6*s^5*t^9 + 555503*ep^3*mWW^6*s^5*t^9 + 533081*ep^4*mWW^6*s^5*t^9 + 193172*ep^5*mWW^6*s^5*t^9 + 3904*mtt^5*s^6*t^9 + 35144*ep*mtt^5*s^6*t^9 + 113948*ep^2*mtt^5*s^6*t^9 + 171896*ep^3*mtt^5*s^6*t^9 + 122548*ep^4*mtt^5*s^6*t^9 + 33360*ep^5*mtt^5*s^6*t^9 - 9920*mtt^4*mWW*s^6*t^9 - 115992*ep*mtt^4*mWW*s^6*t^9 - 509618*ep^2*mtt^4*mWW*s^6*t^9 - 1039828*ep^3*mtt^4*mWW*s^6*t^9 - 990682*ep^4*mtt^4*mWW*s^6*t^9 - 354400*ep^5*mtt^4*mWW*s^6*t^9 + 4512*mtt^3*mWW^2*s^6*t^9 + 90012*ep*mtt^3*mWW^2*s^6*t^9 + 541876*ep^2*mtt^3*mWW^2*s^6*t^9 + 1328492*ep^3*mtt^3*mWW^2*s^6*t^9 + 1419660*ep^4*mtt^3*mWW^2*s^6*t^9 + 547496*ep^5*mtt^3*mWW^2*s^6*t^9 + 6944*mtt^2*mWW^3*s^6*t^9 + 48304*ep*mtt^2*mWW^3*s^6*t^9 + 77760*ep^2*mtt^2*mWW^3*s^6*t^9 - 50528*ep^3*mtt^2*mWW^3*s^6*t^9 - 199080*ep^4*mtt^2*mWW^3*s^6*t^9 - 114120*ep^5*mtt^2*mWW^3*s^6*t^9 - 7264*mtt*mWW^4*s^6*t^9 - 77212*ep*mtt*mWW^4*s^6*t^9 - 304848*ep^2*mtt*mWW^4*s^6*t^9 - 568476*ep^3*mtt*mWW^4*s^6*t^9 - 504016*ep^4*mtt*mWW^4*s^6*t^9 - 170104*ep^5*mtt*mWW^4*s^6*t^9 + 1824*mWW^5*s^6*t^9 + 19872*ep*mWW^5*s^6*t^9 + 80882*ep^2*mWW^5*s^6*t^9 + 154924*ep^3*mWW^5*s^6*t^9 + 140434*ep^4*mWW^5*s^6*t^9 + 48296*ep^5*mWW^5*s^6*t^9 - 576*mtt^4*s^7*t^9 - 4512*ep*mtt^4*s^7*t^9 - 11392*ep^2*mtt^4*s^7*t^9 - 10832*ep^3*mtt^4*s^7*t^9 - 2032*ep^4*mtt^4*s^7*t^9 + 1344*ep^5*mtt^4*s^7*t^9 + 2016*mtt^3*mWW*s^7*t^9 + 22384*ep*mtt^3*mWW*s^7*t^9 + 93872*ep^2*mtt^3*mWW*s^7*t^9 + 184768*ep^3*mtt^3*mWW*s^7*t^9 + 171312*ep^4*mtt^3*mWW*s^7*t^9 + 60048*ep^5*mtt^3*mWW*s^7*t^9 - 2592*mtt^2*mWW^2*s^7*t^9 - 34960*ep*mtt^2*mWW^2*s^7*t^9 - 172176*ep^2*mtt^2*mWW^2*s^7*t^9 - 378912*ep^3*mtt^2*mWW^2*s^7*t^9 - 379312*ep^4*mtt^2*mWW^2*s^7*t^9 - 140208*ep^5*mtt^2*mWW^2*s^7*t^9 + 1440*mtt*mWW^3*s^7*t^9 + 20488*ep*mtt*mWW^3*s^7*t^9 + 105008*ep^2*mtt*mWW^3*s^7*t^9 + 235096*ep^3*mtt*mWW^3*s^7*t^9 + 236352*ep^4*mtt*mWW^3*s^7*t^9 + 87216*ep^5*mtt*mWW^3*s^7*t^9 - 288*mWW^4*s^7*t^9 - 3816*ep*mWW^4*s^7*t^9 - 18640*ep^2*mWW^4*s^7*t^9 - 40520*ep^3*mWW^4*s^7*t^9 - 39952*ep^4*mWW^4*s^7*t^9 - 14544*ep^5*mWW^4*s^7*t^9 - 160*ep*mtt^3*s^8*t^9 - 1280*ep^2*mtt^3*s^8*t^9 - 3400*ep^3*mtt^3*s^8*t^9 - 3720*ep^4*mtt^3*s^8*t^9 - 1440*ep^5*mtt^3*s^8*t^9 + 352*ep*mtt^2*mWW*s^8*t^9 + 2816*ep^2*mtt^2*mWW*s^8*t^9 + 7480*ep^3*mtt^2*mWW*s^8*t^9 + 8184*ep^4*mtt^2*mWW*s^8*t^9 + 3168*ep^5*mtt^2*mWW*s^8*t^9 - 224*ep*mtt*mWW^2*s^8*t^9 - 1792*ep^2*mtt*mWW^2*s^8*t^9 - 4760*ep^3*mtt*mWW^2*s^8*t^9 - 5208*ep^4*mtt*mWW^2*s^8*t^9 - 2016*ep^5*mtt*mWW^2*s^8*t^9 + 32*ep*mWW^3*s^8*t^9 + 256*ep^2*mWW^3*s^8*t^9 + 680*ep^3*mWW^3*s^8*t^9 + 744*ep^4*mWW^3*s^8*t^9 + 288*ep^5*mWW^3*s^8*t^9 + 1120*mtt^10*t^10 + 12704*ep*mtt^10*t^10 + 53880*ep^2*mtt^10*t^10 + 106432*ep^3*mtt^10*t^10 + 98600*ep^4*mtt^10*t^10 + 34464*ep^5*mtt^10*t^10 - 2704*mtt^9*mWW*t^10 - 30270*ep*mtt^9*mWW*t^10 - 126690*ep^2*mtt^9*mWW*t^10 - 247234*ep^3*mtt^9*mWW*t^10 - 226566*ep^4*mtt^9*mWW*t^10 - 78456*ep^5*mtt^9*mWW*t^10 - 3380*mtt^8*mWW^2*t^10 - 39538*ep*mtt^8*mWW^2*t^10 - 173194*ep^2*mtt^8*mWW^2*t^10 - 353230*ep^3*mtt^8*mWW^2*t^10 - 337226*ep^4*mtt^8*mWW^2*t^10 - 121032*ep^5*mtt^8*mWW^2*t^10 + 18008*mtt^7*mWW^3*t^10 + 204546*ep*mtt^7*mWW^3*t^10 + 871138*ep^2*mtt^7*mWW^3*t^10 + 1734238*ep^3*mtt^7*mWW^3*t^10 + 1623070*ep^4*mtt^7*mWW^3*t^10 + 573720*ep^5*mtt^7*mWW^3*t^10 - 23100*mtt^6*mWW^4*t^10 - 259394*ep*mtt^6*mWW^4*t^10 - 1094350*ep^2*mtt^6*mWW^4*t^10 - 2166958*ep^3*mtt^6*mWW^4*t^10 - 2025278*ep^4*mtt^6*mWW^4*t^10 - 717720*ep^5*mtt^6*mWW^4*t^10 + 11840*mtt^5*mWW^5*t^10 + 130902*ep*mtt^5*mWW^5*t^10 + 546770*ep^2*mtt^5*mWW^5*t^10 + 1083050*ep^3*mtt^5*mWW^5*t^10 + 1023142*ep^4*mtt^5*mWW^5*t^10 + 370296*ep^5*mtt^5*mWW^5*t^10 - 876*mtt^4*mWW^6*t^10 - 8774*ep*mtt^4*mWW^6*t^10 - 35830*ep^2*mtt^4*mWW^6*t^10 - 79514*ep^3*mtt^4*mWW^6*t^10 - 92982*ep^4*mtt^4*mWW^6*t^10 - 43704*ep^5*mtt^4*mWW^6*t^10 - 1160*mtt^3*mWW^7*t^10 - 12826*ep*mtt^3*mWW^7*t^10 - 51986*ep^2*mtt^3*mWW^7*t^10 - 94918*ep^3*mtt^3*mWW^7*t^10 - 77182*ep^4*mtt^3*mWW^7*t^10 - 21528*ep^5*mtt^3*mWW^7*t^10 + 252*mtt^2*mWW^8*t^10 + 2650*ep*mtt^2*mWW^8*t^10 + 10262*ep^2*mtt^2*mWW^8*t^10 + 18134*ep^3*mtt^2*mWW^8*t^10 + 14422*ep^4*mtt^2*mWW^8*t^10 + 3960*ep^5*mtt^2*mWW^8*t^10 - 3424*mtt^9*s*t^10 - 40696*ep*mtt^9*s*t^10 - 179628*ep^2*mtt^9*s*t^10 - 365152*ep^3*mtt^9*s*t^10 - 345148*ep^4*mtt^9*s*t^10 - 122352*ep^5*mtt^9*s*t^10 + 6816*mtt^8*mWW*s*t^10 + 84334*ep*mtt^8*mWW*s*t^10 + 383702*ep^2*mtt^8*mWW*s*t^10 + 794514*ep^3*mtt^8*mWW*s*t^10 + 758962*ep^4*mtt^8*mWW*s*t^10 + 270632*ep^5*mtt^8*mWW*s*t^10 + 8812*mtt^7*mWW^2*s*t^10 + 93413*ep*mtt^7*mWW^2*s*t^10 + 374051*ep^2*mtt^7*mWW^2*s*t^10 + 714299*ep^3*mtt^7*mWW^2*s*t^10 + 651541*ep^4*mtt^7*mWW^2*s*t^10 + 226404*ep^5*mtt^7*mWW^2*s*t^10 - 29974*mtt^6*mWW^3*s*t^10 - 350367*ep*mtt^6*mWW^3*s*t^10 - 1530527*ep^2*mtt^6*mWW^3*s*t^10 - 3104393*ep^3*mtt^6*mWW^3*s*t^10 - 2940527*ep^4*mtt^6*mWW^3*s*t^10 - 1044972*ep^5*mtt^6*mWW^3*s*t^10 + 15524*mtt^5*mWW^4*s*t^10 + 208429*ep*mtt^5*mWW^4*s*t^10 + 1011569*ep^2*mtt^5*mWW^4*s*t^10 + 2199947*ep^3*mtt^5*mWW^4*s*t^10 + 2178607*ep^4*mtt^5*mWW^4*s*t^10 + 794444*ep^5*mtt^5*mWW^4*s*t^10 + 14210*mtt^4*mWW^5*s*t^10 + 125005*ep*mtt^4*mWW^5*s*t^10 + 392179*ep^2*mtt^4*mWW^5*s*t^10 + 571483*ep^3*mtt^4*mWW^5*s*t^10 + 403007*ep^4*mtt^4*mWW^5*s*t^10 + 117516*ep^5*mtt^4*mWW^5*s*t^10 - 15100*mtt^3*mWW^6*s*t^10 - 150665*ep*mtt^3*mWW^6*s*t^10 - 564211*ep^2*mtt^3*mWW^6*s*t^10 - 1018023*ep^3*mtt^3*mWW^6*s*t^10 - 900933*ep^4*mtt^3*mWW^6*s*t^10 - 317028*ep^5*mtt^3*mWW^6*s*t^10 + 1774*mtt^2*mWW^7*s*t^10 + 15211*ep*mtt^2*mWW^7*s*t^10 + 49655*ep^2*mtt^2*mWW^7*s*t^10 + 90397*ep^3*mtt^2*mWW^7*s*t^10 + 98623*ep^4*mtt^2*mWW^7*s*t^10 + 48620*ep^5*mtt^2*mWW^7*s*t^10 + 1740*mtt*mWW^8*s*t^10 + 19311*ep*mtt*mWW^8*s*t^10 + 78603*ep^2*mtt*mWW^8*s*t^10 + 144129*ep^3*mtt*mWW^8*s*t^10 + 117501*ep^4*mtt*mWW^8*s*t^10 + 32676*ep^5*mtt*mWW^8*s*t^10 - 378*mWW^9*s*t^10 - 3975*ep*mWW^9*s*t^10 - 15393*ep^2*mWW^9*s*t^10 - 27201*ep^3*mWW^9*s*t^10 - 21633*ep^4*mWW^9*s*t^10 - 5940*ep^5*mWW^9*s*t^10 + 1472*mtt^8*s^2*t^10 + 26640*ep*mtt^8*s^2*t^10 + 150776*ep^2*mtt^8*s^2*t^10 + 353880*ep^3*mtt^8*s^2*t^10 + 365552*ep^4*mtt^8*s^2*t^10 + 137280*ep^5*mtt^8*s^2*t^10 + 1776*mtt^7*mWW*s^2*t^10 - 11874*ep*mtt^7*mWW*s^2*t^10 - 170820*ep^2*mtt^7*mWW*s^2*t^10 - 512282*ep^3*mtt^7*mWW*s^2*t^10 - 589096*ep^4*mtt^7*mWW*s^2*t^10 - 233984*ep^5*mtt^7*mWW*s^2*t^10 - 11788*mtt^6*mWW^2*s^2*t^10 - 114850*ep*mtt^6*mWW^2*s^2*t^10 - 420374*ep^2*mtt^6*mWW^2*s^2*t^10 - 746126*ep^3*mtt^6*mWW^2*s^2*t^10 - 645030*ep^4*mtt^6*mWW^2*s^2*t^10 - 215352*ep^5*mtt^6*mWW^2*s^2*t^10 - 7700*mtt^5*mWW^3*s^2*t^10 - 37450*ep*mtt^5*mWW^3*s^2*t^10 + 37668*ep^2*mtt^5*mWW^3*s^2*t^10 + 384342*ep^3*mtt^5*mWW^3*s^2*t^10 + 571740*ep^4*mtt^5*mWW^3*s^2*t^10 + 250640*ep^5*mtt^5*mWW^3*s^2*t^10 + 60904*mtt^4*mWW^4*s^2*t^10 + 594910*ep*mtt^4*mWW^4*s^2*t^10 + 2156774*ep^2*mtt^4*mWW^4*s^2*t^10 + 3717194*ep^3*mtt^4*mWW^4*s^2*t^10 + 3095730*ep^4*mtt^4*mWW^4*s^2*t^10 + 1010088*ep^5*mtt^4*mWW^4*s^2*t^10 - 75448*mtt^3*mWW^5*s^2*t^10 - 784438*ep*mtt^3*mWW^5*s^2*t^10 - 3061300*ep^2*mtt^3*mWW^5*s^2*t^10 - 5677126*ep^3*mtt^3*mWW^5*s^2*t^10 - 5051296*ep^4*mtt^3*mWW^5*s^2*t^10 - 1736992*ep^5*mtt^3*mWW^5*s^2*t^10 + 36228*mtt^2*mWW^6*s^2*t^10 + 384538*ep*mtt^2*mWW^6*s^2*t^10 + 1537678*ep^2*mtt^2*mWW^6*s^2*t^10 + 2925966*ep^3*mtt^2*mWW^6*s^2*t^10 + 2673118*ep^4*mtt^2*mWW^6*s^2*t^10 + 944152*ep^5*mtt^2*mWW^6*s^2*t^10 - 4708*mtt*mWW^7*s^2*t^10 - 49054*ep*mtt*mWW^7*s^2*t^10 - 195116*ep^2*mtt*mWW^7*s^2*t^10 - 379350*ep^3*mtt*mWW^7*s^2*t^10 - 364532*ep^4*mtt*mWW^7*s^2*t^10 - 139120*ep^5*mtt*mWW^7*s^2*t^10 - 736*mWW^8*s^2*t^10 - 8422*ep*mWW^8*s^2*t^10 - 35286*ep^2*mWW^8*s^2*t^10 - 66498*ep^3*mWW^8*s^2*t^10 - 56186*ep^4*mWW^8*s^2*t^10 - 16712*ep^5*mWW^8*s^2*t^10 + 5952*mtt^7*s^3*t^10 + 45680*ep*mtt^7*s^3*t^10 + 110456*ep^2*mtt^7*s^3*t^10 + 93760*ep^3*mtt^7*s^3*t^10 + 2392*ep^4*mtt^7*s^3*t^10 - 20640*ep^5*mtt^7*s^3*t^10 - 22864*mtt^6*mWW*s^3*t^10 - 205654*ep*mtt^6*mWW*s^3*t^10 - 670276*ep^2*mtt^6*mWW*s^3*t^10 - 1029282*ep^3*mtt^6*mWW*s^3*t^10 - 759020*ep^4*mtt^6*mWW*s^3*t^10 - 217224*ep^5*mtt^6*mWW*s^3*t^10 + 20868*mtt^5*mWW^2*s^3*t^10 + 228633*ep*mtt^5*mWW^2*s^3*t^10 + 948601*ep^2*mtt^5*mWW^2*s^3*t^10 + 1865659*ep^3*mtt^5*mWW^2*s^3*t^10 + 1739891*ep^4*mtt^5*mWW^2*s^3*t^10 + 614204*ep^5*mtt^5*mWW^2*s^3*t^10 + 30954*mtt^4*mWW^3*s^3*t^10 + 264911*ep*mtt^4*mWW^3*s^3*t^10 + 783015*ep^2*mtt^4*mWW^3*s^3*t^10 + 1009829*ep^3*mtt^4*mWW^3*s^3*t^10 + 553503*ep^4*mtt^4*mWW^3*s^3*t^10 + 95468*ep^5*mtt^4*mWW^3*s^3*t^10 - 81704*mtt^3*mWW^4*s^3*t^10 - 828526*ep*mtt^3*mWW^4*s^3*t^10 - 3135160*ep^2*mtt^3*mWW^4*s^3*t^10 - 5618114*ep^3*mtt^3*mWW^4*s^3*t^10 - 4815408*ep^4*mtt^3*mWW^4*s^3*t^10 - 1590048*ep^5*mtt^3*mWW^4*s^3*t^10 + 68676*mtt^2*mWW^5*s^3*t^10 + 735088*ep*mtt^2*mWW^5*s^3*t^10 + 2953208*ep^2*mtt^2*mWW^5*s^3*t^10 + 5597448*ep^3*mtt^2*mWW^5*s^3*t^10 + 5041428*ep^4*mtt^2*mWW^5*s^3*t^10 + 1735192*ep^5*mtt^2*mWW^5*s^3*t^10 - 24876*mtt*mWW^6*s^3*t^10 - 273243*ep*mtt*mWW^6*s^3*t^10 - 1127537*ep^2*mtt*mWW^6*s^3*t^10 - 2188793*ep^3*mtt*mWW^6*s^3*t^10 - 2012723*ep^4*mtt*mWW^6*s^3*t^10 - 705308*ep^5*mtt*mWW^6*s^3*t^10 + 2994*mWW^7*s^3*t^10 + 33111*ep*mWW^7*s^3*t^10 + 137693*ep^2*mWW^7*s^3*t^10 + 269493*ep^3*mWW^7*s^3*t^10 + 249937*ep^4*mWW^7*s^3*t^10 + 88356*ep^5*mWW^7*s^3*t^10 - 9248*mtt^6*s^4*t^10 - 79840*ep*mtt^6*s^4*t^10 - 242824*ep^2*mtt^6*s^4*t^10 - 335920*ep^3*mtt^6*s^4*t^10 - 213128*ep^4*mtt^6*s^4*t^10 - 49440*ep^5*mtt^6*s^4*t^10 + 30240*mtt^5*mWW*s^4*t^10 + 296400*ep*mtt^5*mWW*s^4*t^10 + 1082862*ep^2*mtt^5*mWW*s^4*t^10 + 1884616*ep^3*mtt^5*mWW*s^4*t^10 + 1577618*ep^4*mtt^5*mWW*s^4*t^10 + 509704*ep^5*mtt^5*mWW*s^4*t^10 - 29136*mtt^4*mWW^2*s^4*t^10 - 340014*ep*mtt^4*mWW^2*s^4*t^10 - 1490170*ep^2*mtt^4*mWW^2*s^4*t^10 - 3036534*ep^3*mtt^4*mWW^2*s^4*t^10 - 2891634*ep^4*mtt^4*mWW^2*s^4*t^10 - 1034104*ep^5*mtt^4*mWW^2*s^4*t^10 - 5816*mtt^3*mWW^3*s^4*t^10 + 2212*ep*mtt^3*mWW^3*s^4*t^10 + 283180*ep^2*mtt^3*mWW^3*s^4*t^10 + 994956*ep^3*mtt^3*mWW^3*s^4*t^10 + 1238924*ep^4*mtt^3*mWW^3*s^4*t^10 + 519552*ep^5*mtt^3*mWW^3*s^4*t^10 + 28584*mtt^2*mWW^4*s^4*t^10 + 276376*ep*mtt^2*mWW^4*s^4*t^10 + 983468*ep^2*mtt^2*mWW^4*s^4*t^10 + 1649200*ep^3*mtt^2*mWW^4*s^4*t^10 + 1319172*ep^4*mtt^2*mWW^4*s^4*t^10 + 405504*ep^5*mtt^2*mWW^4*s^4*t^10 - 18888*mtt*mWW^5*s^4*t^10 - 201940*ep*mtt*mWW^5*s^4*t^10 - 809146*ep^2*mtt*mWW^5*s^4*t^10 - 1528452*ep^3*mtt*mWW^5*s^4*t^10 - 1370638*ep^4*mtt*mWW^5*s^4*t^10 - 469000*ep^5*mtt*mWW^5*s^4*t^10 + 4264*mWW^6*s^4*t^10 + 46806*ep*mWW^6*s^4*t^10 + 192630*ep^2*mWW^6*s^4*t^10 + 372134*ep^3*mWW^6*s^4*t^10 + 339686*ep^4*mWW^6*s^4*t^10 + 117784*ep^5*mWW^6*s^4*t^10 + 5152*mtt^5*s^5*t^10 + 42696*ep*mtt^5*s^5*t^10 + 120916*ep^2*mtt^5*s^5*t^10 + 148608*ep^3*mtt^5*s^5*t^10 + 76132*ep^4*mtt^5*s^5*t^10 + 10896*ep^5*mtt^5*s^5*t^10 - 16848*mtt^4*mWW*s^5*t^10 - 166984*ep*mtt^4*mWW*s^5*t^10 - 618722*ep^2*mtt^4*mWW*s^5*t^10 - 1091504*ep^3*mtt^4*mWW*s^5*t^10 - 924470*ep^4*mtt^4*mWW*s^5*t^10 - 301552*ep^5*mtt^4*mWW*s^5*t^10 + 19232*mtt^3*mWW^2*s^5*t^10 + 225012*ep*mtt^3*mWW^2*s^5*t^10 + 987678*ep^2*mtt^3*mWW^2*s^5*t^10 + 2010184*ep^3*mtt^3*mWW^2*s^5*t^10 + 1908838*ep^4*mtt^3*mWW^2*s^5*t^10 + 680552*ep^5*mtt^3*mWW^2*s^5*t^10 - 8128*mtt^2*mWW^3*s^5*t^10 - 116792*ep*mtt^2*mWW^3*s^5*t^10 - 596298*ep^2*mtt^2*mWW^3*s^5*t^10 - 1337876*ep^3*mtt^2*mWW^3*s^5*t^10 - 1355410*ep^4*mtt^2*mWW^3*s^5*t^10 - 505744*ep^5*mtt^2*mWW^3*s^5*t^10 + 192*mtt*mWW^4*s^5*t^10 + 13052*ep*mtt*mWW^4*s^5*t^10 + 99262*ep^2*mtt*mWW^4*s^5*t^10 + 263184*ep^3*mtt*mWW^4*s^5*t^10 + 290054*ep^4*mtt*mWW^4*s^5*t^10 + 113272*ep^5*mtt*mWW^4*s^5*t^10 + 400*mWW^5*s^5*t^10 + 2888*ep*mWW^5*s^5*t^10 + 5692*ep^2*mWW^5*s^5*t^10 + 1388*ep^3*mWW^5*s^5*t^10 - 5384*ep^4*mWW^5*s^5*t^10 - 3568*ep^5*mWW^5*s^5*t^10 - 1024*mtt^4*s^6*t^10 - 6544*ep*mtt^4*s^6*t^10 - 8456*ep^2*mtt^4*s^6*t^10 + 11992*ep^3*mtt^4*s^6*t^10 + 30480*ep^4*mtt^4*s^6*t^10 + 15552*ep^5*mtt^4*s^6*t^10 + 3584*mtt^3*mWW*s^6*t^10 + 32640*ep*mtt^3*mWW*s^6*t^10 + 108680*ep^2*mtt^3*mWW*s^6*t^10 + 171252*ep^3*mtt^3*mWW*s^6*t^10 + 129836*ep^4*mtt^3*mWW*s^6*t^10 + 38208*ep^5*mtt^3*mWW*s^6*t^10 - 4608*mtt^2*mWW^2*s^6*t^10 - 51760*ep*mtt^2*mWW^2*s^6*t^10 - 219424*ep^2*mtt^2*mWW^2*s^6*t^10 - 435212*ep^3*mtt^2*mWW^2*s^6*t^10 - 405548*ep^4*mtt^2*mWW^2*s^6*t^10 - 142608*ep^5*mtt^2*mWW^2*s^6*t^10 + 2560*mtt*mWW^3*s^6*t^10 + 31704*ep*mtt*mWW^3*s^6*t^10 + 145848*ep^2*mtt*mWW^3*s^6*t^10 + 305812*ep^3*mtt*mWW^3*s^6*t^10 + 295572*ep^4*mtt*mWW^3*s^6*t^10 + 106464*ep^5*mtt*mWW^3*s^6*t^10 - 512*mWW^4*s^6*t^10 - 6136*ep*mWW^4*s^6*t^10 - 27448*ep^2*mWW^4*s^6*t^10 - 56404*ep^3*mWW^4*s^6*t^10 - 53732*ep^4*mWW^4*s^6*t^10 - 19152*ep^5*mWW^4*s^6*t^10 - 640*ep*mtt^3*s^7*t^10 - 5120*ep^2*mtt^3*s^7*t^10 - 13600*ep^3*mtt^3*s^7*t^10 - 14880*ep^4*mtt^3*s^7*t^10 - 5760*ep^5*mtt^3*s^7*t^10 + 1408*ep*mtt^2*mWW*s^7*t^10 + 11264*ep^2*mtt^2*mWW*s^7*t^10 + 29920*ep^3*mtt^2*mWW*s^7*t^10 + 32736*ep^4*mtt^2*mWW*s^7*t^10 + 12672*ep^5*mtt^2*mWW*s^7*t^10 - 896*ep*mtt*mWW^2*s^7*t^10 - 7168*ep^2*mtt*mWW^2*s^7*t^10 - 19040*ep^3*mtt*mWW^2*s^7*t^10 - 20832*ep^4*mtt*mWW^2*s^7*t^10 - 8064*ep^5*mtt*mWW^2*s^7*t^10 + 128*ep*mWW^3*s^7*t^10 + 1024*ep^2*mWW^3*s^7*t^10 + 2720*ep^3*mWW^3*s^7*t^10 + 2976*ep^4*mWW^3*s^7*t^10 + 1152*ep^5*mWW^3*s^7*t^10 - 880*mtt^9*t^11 - 9736*ep*mtt^9*t^11 - 40320*ep^2*mtt^9*t^11 - 78088*ep^3*mtt^9*t^11 - 71200*ep^4*mtt^9*t^11 - 24576*ep^5*mtt^9*t^11 + 3392*mtt^8*mWW*t^11 + 37334*ep*mtt^8*mWW*t^11 + 153862*ep^2*mtt^8*mWW*t^11 + 296858*ep^3*mtt^8*mWW*t^11 + 269906*ep^4*mtt^8*mWW*t^11 + 92968*ep^5*mtt^8*mWW*t^11 - 3680*mtt^7*mWW^2*t^11 - 39916*ep*mtt^7*mWW^2*t^11 - 162216*ep^2*mtt^7*mWW^2*t^11 - 309524*ep^3*mtt^7*mWW^2*t^11 - 279064*ep^4*mtt^7*mWW^2*t^11 - 95520*ep^5*mtt^7*mWW^2*t^11 - 1680*mtt^6*mWW^3*t^11 - 19670*ep*mtt^6*mWW^3*t^11 - 85650*ep^2*mtt^6*mWW^3*t^11 - 172170*ep^3*mtt^6*mWW^3*t^11 - 161270*ep^4*mtt^6*mWW^3*t^11 - 56760*ep^5*mtt^6*mWW^3*t^11 + 6480*mtt^5*mWW^4*t^11 + 71920*ep*mtt^5*mWW^4*t^11 + 298720*ep^2*mtt^5*mWW^4*t^11 + 579840*ep^3*mtt^5*mWW^4*t^11 + 529600*ep^4*mtt^5*mWW^4*t^11 + 183040*ep^5*mtt^5*mWW^4*t^11 - 4960*mtt^4*mWW^5*t^11 - 54134*ep*mtt^4*mWW^5*t^11 - 221310*ep^2*mtt^4*mWW^5*t^11 - 424282*ep^3*mtt^4*mWW^5*t^11 - 383930*ep^4*mtt^4*mWW^5*t^11 - 131784*ep^5*mtt^4*mWW^5*t^11 + 1408*mtt^3*mWW^6*t^11 + 14916*ep*mtt^3*mWW^6*t^11 + 59208*ep^2*mtt^3*mWW^6*t^11 + 110812*ep^3*mtt^3*mWW^6*t^11 + 98424*ep^4*mtt^3*mWW^6*t^11 + 33312*ep^5*mtt^3*mWW^6*t^11 - 80*mtt^2*mWW^7*t^11 - 714*ep*mtt^2*mWW^7*t^11 - 2294*ep^2*mtt^2*mWW^7*t^11 - 3446*ep^3*mtt^2*mWW^7*t^11 - 2466*ep^4*mtt^2*mWW^7*t^11 - 680*ep^5*mtt^2*mWW^7*t^11 + 2096*mtt^8*s*t^11 + 24192*ep*mtt^8*s*t^11 + 104052*ep^2*mtt^8*s*t^11 + 207272*ep^3*mtt^8*s*t^11 + 192852*ep^4*mtt^8*s*t^11 + 67536*ep^5*mtt^8*s*t^11 - 6440*mtt^7*mWW*s*t^11 - 76322*ep*mtt^7*mWW*s*t^11 - 335638*ep^2*mtt^7*mWW*s*t^11 - 679190*ep^3*mtt^7*mWW*s*t^11 - 638882*ep^4*mtt^7*mWW*s*t^11 - 225448*ep^5*mtt^7*mWW*s*t^11 + 4080*mtt^6*mWW^2*s*t^11 + 55589*ep*mtt^6*mWW^2*s*t^11 + 270533*ep^2*mtt^6*mWW^2*s*t^11 + 584091*ep^3*mtt^6*mWW^2*s*t^11 + 573047*ep^4*mtt^6*mWW^2*s*t^11 + 207980*ep^5*mtt^6*mWW^2*s*t^11 + 4528*mtt^5*mWW^3*s*t^11 + 39462*ep*mtt^5*mWW^3*s*t^11 + 122408*ep^2*mtt^5*mWW^3*s*t^11 + 175930*ep^3*mtt^5*mWW^3*s*t^11 + 119304*ep^4*mtt^5*mWW^3*s*t^11 + 30848*ep^5*mtt^5*mWW^3*s*t^11 - 3352*mtt^4*mWW^4*s*t^11 - 32947*ep*mtt^4*mWW^4*s*t^11 - 120581*ep^2*mtt^4*mWW^4*s*t^11 - 210181*ep^3*mtt^4*mWW^4*s*t^11 - 176167*ep^4*mtt^4*mWW^4*s*t^11 - 56972*ep^5*mtt^4*mWW^4*s*t^11 - 5448*mtt^3*mWW^5*s*t^11 - 58094*ep*mtt^3*mWW^5*s*t^11 - 231998*ep^2*mtt^3*mWW^5*s*t^11 - 435978*ep^3*mtt^3*mWW^5*s*t^11 - 388154*ep^4*mtt^3*mWW^5*s*t^11 - 131528*ep^5*mtt^3*mWW^5*s*t^11 + 6528*mtt^2*mWW^6*s*t^11 + 68895*ep*mtt^2*mWW^6*s*t^11 + 272347*ep^2*mtt^2*mWW^6*s*t^11 + 507729*ep^3*mtt^2*mWW^6*s*t^11 + 449385*ep^4*mtt^2*mWW^6*s*t^11 + 151636*ep^5*mtt^2*mWW^6*s*t^11 - 2112*mtt*mWW^7*s*t^11 - 21846*ep*mtt*mWW^7*s*t^11 - 84564*ep^2*mtt*mWW^7*s*t^11 - 154842*ep^3*mtt*mWW^7*s*t^11 - 135084*ep^4*mtt*mWW^7*s*t^11 - 45072*ep^5*mtt*mWW^7*s*t^11 + 120*mWW^8*s*t^11 + 1071*ep*mWW^8*s*t^11 + 3441*ep^2*mWW^8*s*t^11 + 5169*ep^3*mWW^8*s*t^11 + 3699*ep^4*mWW^8*s*t^11 + 1020*ep^5*mWW^8*s*t^11 - 112*mtt^7*s^2*t^11 - 6480*ep*mtt^7*s^2*t^11 - 47180*ep^2*mtt^7*s^2*t^11 - 122096*ep^3*mtt^7*s^2*t^11 - 132308*ep^4*mtt^7*s^2*t^11 - 51024*ep^5*mtt^7*s^2*t^11 - 3200*mtt^6*mWW*s^2*t^11 - 14238*ep*mtt^6*mWW*s^2*t^11 + 23016*ep^2*mtt^6*mWW*s^2*t^11 + 167818*ep^3*mtt^6*mWW*s^2*t^11 + 236724*ep^4*mtt^6*mWW*s^2*t^11 + 102960*ep^5*mtt^6*mWW*s^2*t^11 + 12272*mtt^5*mWW^2*s^2*t^11 + 104226*ep*mtt^5*mWW^2*s^2*t^11 + 310006*ep^2*mtt^5*mWW^2*s^2*t^11 + 419278*ep^3*mtt^5*mWW^2*s^2*t^11 + 260722*ep^4*mtt^5*mWW^2*s^2*t^11 + 59496*ep^5*mtt^5*mWW^2*s^2*t^11 - 13296*mtt^4*mWW^3*s^2*t^11 - 128104*ep*mtt^4*mWW^3*s^2*t^11 - 458326*ep^2*mtt^4*mWW^3*s^2*t^11 - 783404*ep^3*mtt^4*mWW^3*s^2*t^11 - 647078*ep^4*mtt^4*mWW^3*s^2*t^11 - 207192*ep^5*mtt^4*mWW^3*s^2*t^11 - 1616*mtt^3*mWW^4*s^2*t^11 - 18284*ep*mtt^3*mWW^4*s^2*t^11 - 75776*ep^2*mtt^3*mWW^4*s^2*t^11 - 142164*ep^3*mtt^3*mWW^4*s^2*t^11 - 122608*ep^4*mtt^3*mWW^4*s^2*t^11 - 39552*ep^5*mtt^3*mWW^4*s^2*t^11 + 12256*mtt^2*mWW^5*s^2*t^11 + 130866*ep*mtt^2*mWW^5*s^2*t^11 + 522764*ep^2*mtt^2*mWW^5*s^2*t^11 + 980882*ep^3*mtt^2*mWW^5*s^2*t^11 + 870680*ep^4*mtt^2*mWW^5*s^2*t^11 + 293952*ep^5*mtt^2*mWW^5*s^2*t^11 - 7856*mtt*mWW^6*s^2*t^11 - 84806*ep*mtt*mWW^6*s^2*t^11 - 342762*ep^2*mtt*mWW^6*s^2*t^11 - 650282*ep^3*mtt*mWW^6*s^2*t^11 - 583022*ep^4*mtt*mWW^6*s^2*t^11 - 198552*ep^5*mtt*mWW^6*s^2*t^11 + 1552*mWW^7*s^2*t^11 + 16820*ep*mWW^7*s^2*t^11 + 68258*ep^2*mWW^7*s^2*t^11 + 129968*ep^3*mWW^7*s^2*t^11 + 116890*ep^4*mWW^7*s^2*t^11 + 39912*ep^5*mWW^7*s^2*t^11 - 3440*mtt^6*s^3*t^11 - 27392*ep*mtt^6*s^3*t^11 - 71892*ep^2*mtt^6*s^3*t^11 - 76064*ep^3*mtt^6*s^3*t^11 - 25868*ep^4*mtt^6*s^3*t^11 + 2256*ep^5*mtt^6*s^3*t^11 + 15288*mtt^5*mWW*s^3*t^11 + 135946*ep*mtt^5*mWW*s^3*t^11 + 434274*ep^2*mtt^5*mWW*s^3*t^11 + 646610*ep^3*mtt^5*mWW*s^3*t^11 + 456698*ep^4*mtt^5*mWW*s^3*t^11 + 123704*ep^5*mtt^5*mWW*s^3*t^11 - 26496*mtt^4*mWW^2*s^3*t^11 - 259555*ep*mtt^4*mWW^2*s^3*t^11 - 946215*ep^2*mtt^4*mWW^2*s^3*t^11 - 1641393*ep^3*mtt^4*mWW^2*s^3*t^11 - 1368529*ep^4*mtt^4*mWW^2*s^3*t^11 - 440292*ep^5*mtt^4*mWW^2*s^3*t^11 + 21000*mtt^3*mWW^3*s^3*t^11 + 224608*ep*mtt^3*mWW^3*s^3*t^11 + 903126*ep^2*mtt^3*mWW^3*s^3*t^11 + 1714048*ep^3*mtt^3*mWW^3*s^3*t^11 + 1543434*ep^4*mtt^3*mWW^3*s^3*t^11 + 528904*ep^5*mtt^3*mWW^3*s^3*t^11 - 5304*mtt^2*mWW^4*s^3*t^11 - 65074*ep*mtt^2*mWW^4*s^3*t^11 - 296448*ep^2*mtt^2*mWW^4*s^3*t^11 - 618926*ep^3*mtt^2*mWW^4*s^3*t^11 - 598088*ep^4*mtt^2*mWW^4*s^3*t^11 - 215840*ep^5*mtt^2*mWW^4*s^3*t^11 - 2208*mtt*mWW^5*s^3*t^11 - 20834*ep*mtt*mWW^5*s^3*t^11 - 71640*ep^2*mtt*mWW^5*s^3*t^11 - 115386*ep^3*mtt*mWW^5*s^3*t^11 - 88292*ep^4*mtt*mWW^5*s^3*t^11 - 25920*ep^5*mtt*mWW^5*s^3*t^11 + 1160*mWW^6*s^3*t^11 + 12301*ep*mWW^6*s^3*t^11 + 48795*ep^2*mWW^6*s^3*t^11 + 91111*ep^3*mWW^6*s^3*t^11 + 80645*ep^4*mWW^6*s^3*t^11 + 27188*ep^5*mWW^6*s^3*t^11 + 3232*mtt^5*s^4*t^11 + 25176*ep*mtt^5*s^4*t^11 + 63036*ep^2*mtt^5*s^4*t^11 + 59368*ep^3*mtt^5*s^4*t^11 + 10932*ep^4*mtt^5*s^4*t^11 - 7344*ep^5*mtt^5*s^4*t^11 - 12176*mtt^4*mWW*s^4*t^11 - 108448*ep*mtt^4*mWW*s^4*t^11 - 347458*ep^2*mtt^4*mWW*s^4*t^11 - 519324*ep^3*mtt^4*mWW*s^4*t^11 - 368466*ep^4*mtt^4*mWW*s^4*t^11 - 100328*ep^5*mtt^4*mWW*s^4*t^11 + 17856*mtt^3*mWW^2*s^4*t^11 + 178632*ep*mtt^3*mWW^2*s^4*t^11 + 668012*ep^2*mtt^3*mWW^2*s^4*t^11 + 1187456*ep^3*mtt^3*mWW^2*s^4*t^11 + 1011532*ep^4*mtt^3*mWW^2*s^4*t^11 + 331312*ep^5*mtt^3*mWW^2*s^4*t^11 - 12832*mtt^2*mWW^3*s^4*t^11 - 141064*ep*mtt^2*mWW^3*s^4*t^11 - 582672*ep^2*mtt^2*mWW^3*s^4*t^11 - 1128808*ep^3*mtt^2*mWW^3*s^4*t^11 - 1031296*ep^4*mtt^2*mWW^3*s^4*t^11 - 356928*ep^5*mtt^2*mWW^3*s^4*t^11 + 4640*mtt*mWW^4*s^4*t^11 + 54144*ep*mtt*mWW^4*s^4*t^11 + 235960*ep^2*mtt*mWW^4*s^4*t^11 + 475704*ep^3*mtt*mWW^4*s^4*t^11 + 447200*ep^4*mtt*mWW^4*s^4*t^11 + 157952*ep^5*mtt*mWW^4*s^4*t^11 - 720*mWW^5*s^4*t^11 - 8440*ep*mWW^5*s^4*t^11 - 36878*ep^2*mWW^5*s^4*t^11 - 74396*ep^3*mWW^5*s^4*t^11 - 69902*ep^4*mWW^5*s^4*t^11 - 24664*ep^5*mWW^5*s^4*t^11 - 896*mtt^4*s^5*t^11 - 4800*ep*mtt^4*s^5*t^11 - 16*ep^2*mtt^4*s^5*t^11 + 30008*ep^3*mtt^4*s^5*t^11 + 47912*ep^4*mtt^4*s^5*t^11 + 21792*ep^5*mtt^4*s^5*t^11 + 3136*mtt^3*mWW*s^5*t^11 + 23616*ep*mtt^3*mWW*s^5*t^11 + 55048*ep^2*mtt^3*mWW*s^5*t^11 + 42348*ep^3*mtt^3*mWW*s^5*t^11 - 5084*ep^4*mtt^3*mWW*s^5*t^11 - 12864*ep^5*mtt^3*mWW*s^5*t^11 - 4032*mtt^2*mWW^2*s^5*t^11 - 37632*ep*mtt^2*mWW^2*s^5*t^11 - 129368*ep^2*mtt^2*mWW^2*s^5*t^11 - 211348*ep^3*mtt^2*mWW^2*s^5*t^11 - 166460*ep^4*mtt^2*mWW^2*s^5*t^11 - 50880*ep^5*mtt^2*mWW^2*s^5*t^11 + 2240*mtt*mWW^3*s^5*t^11 + 23616*ep*mtt*mWW^3*s^5*t^11 + 93656*ep^2*mtt*mWW^3*s^5*t^11 + 175620*ep^3*mtt*mWW^3*s^5*t^11 + 156524*ep^4*mtt*mWW^3*s^5*t^11 + 53184*ep^5*mtt*mWW^3*s^5*t^11 - 448*mWW^4*s^5*t^11 - 4800*ep*mWW^4*s^5*t^11 - 19320*ep^2*mWW^4*s^5*t^11 - 36628*ep^3*mWW^4*s^5*t^11 - 32892*ep^4*mWW^4*s^5*t^11 - 11232*ep^5*mWW^4*s^5*t^11 - 960*ep*mtt^3*s^6*t^11 - 7680*ep^2*mtt^3*s^6*t^11 - 20400*ep^3*mtt^3*s^6*t^11 - 22320*ep^4*mtt^3*s^6*t^11 - 8640*ep^5*mtt^3*s^6*t^11 + 2112*ep*mtt^2*mWW*s^6*t^11 + 16896*ep^2*mtt^2*mWW*s^6*t^11 + 44880*ep^3*mtt^2*mWW*s^6*t^11 + 49104*ep^4*mtt^2*mWW*s^6*t^11 + 19008*ep^5*mtt^2*mWW*s^6*t^11 - 1344*ep*mtt*mWW^2*s^6*t^11 - 10752*ep^2*mtt*mWW^2*s^6*t^11 - 28560*ep^3*mtt*mWW^2*s^6*t^11 - 31248*ep^4*mtt*mWW^2*s^6*t^11 - 12096*ep^5*mtt*mWW^2*s^6*t^11 + 192*ep*mWW^3*s^6*t^11 + 1536*ep^2*mWW^3*s^6*t^11 + 4080*ep^3*mWW^3*s^6*t^11 + 4464*ep^4*mWW^3*s^6*t^11 + 1728*ep^5*mWW^3*s^6*t^11 + 368*mtt^8*t^12 + 3968*ep*mtt^8*t^12 + 16020*ep^2*mtt^8*t^12 + 30368*ep^3*mtt^8*t^12 + 27212*ep^4*mtt^8*t^12 + 9264*ep^5*mtt^8*t^12 - 1696*mtt^7*mWW*t^12 - 18248*ep*mtt^7*mWW*t^12 - 73524*ep^2*mtt^7*mWW*t^12 - 139168*ep^3*mtt^7*mWW*t^12 - 124580*ep^4*mtt^7*mWW*t^12 - 42384*ep^5*mtt^7*mWW*t^12 + 2960*mtt^6*mWW^2*t^12 + 31720*ep*mtt^6*mWW^2*t^12 + 127320*ep^2*mtt^6*mWW^2*t^12 + 240320*ep^3*mtt^6*mWW^2*t^12 + 214720*ep^4*mtt^6*mWW^2*t^12 + 72960*ep^5*mtt^6*mWW^2*t^12 - 2240*mtt^5*mWW^3*t^12 - 23760*ep*mtt^5*mWW^3*t^12 - 94440*ep^2*mtt^5*mWW^3*t^12 - 176960*ep^3*mtt^5*mWW^3*t^12 - 157320*ep^4*mtt^5*mWW^3*t^12 - 53280*ep^5*mtt^5*mWW^3*t^12 + 400*mtt^4*mWW^4*t^12 + 3920*ep*mtt^4*mWW^4*t^12 + 14340*ep^2*mtt^4*mWW^4*t^12 + 25120*ep^3*mtt^4*mWW^4*t^12 + 21260*ep^4*mtt^4*mWW^4*t^12 + 6960*ep^5*mtt^4*mWW^4*t^12 + 352*mtt^3*mWW^5*t^12 + 3992*ep*mtt^3*mWW^5*t^12 + 16860*ep^2*mtt^3*mWW^5*t^12 + 32992*ep^3*mtt^3*mWW^5*t^12 + 30188*ep^4*mtt^3*mWW^5*t^12 + 10416*ep^5*mtt^3*mWW^5*t^12 - 144*mtt^2*mWW^6*t^12 - 1592*ep*mtt^2*mWW^6*t^12 - 6576*ep^2*mtt^2*mWW^6*t^12 - 12672*ep^3*mtt^2*mWW^6*t^12 - 11480*ep^4*mtt^2*mWW^6*t^12 - 3936*ep^5*mtt^2*mWW^6*t^12 - 624*mtt^7*s*t^12 - 6944*ep*mtt^7*s*t^12 - 28884*ep^2*mtt^7*s*t^12 - 56040*ep^3*mtt^7*s*t^12 - 51092*ep^4*mtt^7*s*t^12 - 17616*ep^5*mtt^7*s*t^12 + 2056*mtt^6*mWW*s*t^12 + 23400*ep*mtt^6*mWW*s*t^12 + 99330*ep^2*mtt^6*mWW*s*t^12 + 195688*ep^3*mtt^6*mWW*s*t^12 + 180414*ep^4*mtt^6*mWW*s*t^12 + 62712*ep^5*mtt^6*mWW*s*t^12 - 1648*mtt^5*mWW^2*s*t^12 - 20788*ep*mtt^5*mWW^2*s*t^12 - 95850*ep^2*mtt^5*mWW^2*s*t^12 - 199888*ep^3*mtt^5*mWW^2*s*t^12 - 191602*ep^4*mtt^5*mWW^2*s*t^12 - 68424*ep^5*mtt^5*mWW^2*s*t^12 - 1272*mtt^4*mWW^3*s*t^12 - 9580*ep*mtt^4*mWW^3*s*t^12 - 22356*ep^2*mtt^4*mWW^3*s*t^12 - 17520*ep^3*mtt^4*mWW^3*s*t^12 + 1328*ep^4*mtt^4*mWW^3*s*t^12 + 4800*ep^5*mtt^4*mWW^3*s*t^12 + 2288*mtt^3*mWW^4*s*t^12 + 21240*ep*mtt^3*mWW^4*s*t^12 + 72264*ep^2*mtt^3*mWW^4*s*t^12 + 116600*ep^3*mtt^3*mWW^4*s*t^12 + 90648*ep^4*mtt^3*mWW^4*s*t^12 + 27360*ep^5*mtt^3*mWW^4*s*t^12 - 488*mtt^2*mWW^5*s*t^12 - 3536*ep*mtt^2*mWW^5*s*t^12 - 7542*ep^2*mtt^2*mWW^5*s*t^12 - 4280*ep^3*mtt^2*mWW^5*s*t^12 + 2830*ep^4*mtt^2*mWW^5*s*t^12 + 2616*ep^5*mtt^2*mWW^5*s*t^12 - 528*mtt*mWW^6*s*t^12 - 6180*ep*mtt*mWW^6*s*t^12 - 26826*ep^2*mtt*mWW^6*s*t^12 - 53568*ep^3*mtt*mWW^6*s*t^12 - 49746*ep^4*mtt*mWW^6*s*t^12 - 17352*ep^5*mtt*mWW^6*s*t^12 + 216*mWW^7*s*t^12 + 2388*ep*mWW^7*s*t^12 + 9864*ep^2*mWW^7*s*t^12 + 19008*ep^3*mWW^7*s*t^12 + 17220*ep^4*mWW^7*s*t^12 + 5904*ep^5*mWW^7*s*t^12 - 240*mtt^6*s^2*t^12 - 1192*ep*mtt^6*s^2*t^12 + 736*ep^2*mtt^6*s^2*t^12 + 9968*ep^3*mtt^6*s^2*t^12 + 14904*ep^4*mtt^6*s^2*t^12 + 6624*ep^5*mtt^6*s^2*t^12 + 2128*mtt^5*mWW*s^2*t^12 + 17080*ep*mtt^5*mWW*s^2*t^12 + 45656*ep^2*mtt^5*mWW*s^2*t^12 + 50588*ep^3*mtt^5*mWW*s^2*t^12 + 20316*ep^4*mtt^5*mWW*s^2*t^12 + 432*ep^5*mtt^5*mWW*s^2*t^12 - 6272*mtt^4*mWW^2*s^2*t^12 - 58088*ep*mtt^4*mWW^2*s^2*t^12 - 196660*ep^2*mtt^4*mWW^2*s^2*t^12 - 314500*ep^3*mtt^4*mWW^2*s^2*t^12 - 241368*ep^4*mtt^4*mWW^2*s^2*t^12 - 71712*ep^5*mtt^4*mWW^2*s^2*t^12 + 8608*mtt^3*mWW^3*s^2*t^12 + 85392*ep*mtt^3*mWW^3*s^2*t^12 + 315360*ep^2*mtt^3*mWW^3*s^2*t^12 + 552760*ep^3*mtt^3*mWW^3*s^2*t^12 + 464232*ep^4*mtt^3*mWW^3*s^2*t^12 + 150048*ep^5*mtt^3*mWW^3*s^2*t^12 - 5872*mtt^2*mWW^4*s^2*t^12 - 60568*ep*mtt^2*mWW^4*s^2*t^12 - 233720*ep^2*mtt^2*mWW^4*s^2*t^12 - 426680*ep^3*mtt^2*mWW^4*s^2*t^12 - 371208*ep^4*mtt^2*mWW^4*s^2*t^12 - 123552*ep^5*mtt^2*mWW^4*s^2*t^12 + 1808*mtt*mWW^5*s^2*t^12 + 19064*ep*mtt*mWW^5*s^2*t^12 + 75304*ep^2*mtt*mWW^5*s^2*t^12 + 140332*ep^3*mtt*mWW^5*s^2*t^12 + 124188*ep^4*mtt*mWW^5*s^2*t^12 + 41904*ep^5*mtt*mWW^5*s^2*t^12 - 160*mWW^6*s^2*t^12 - 1688*ep*mWW^6*s^2*t^12 - 6676*ep^2*mWW^6*s^2*t^12 - 12468*ep^3*mWW^6*s^2*t^12 - 11064*ep^4*mWW^6*s^2*t^12 - 3744*ep^5*mWW^6*s^2*t^12 + 880*mtt^5*s^3*t^12 + 6704*ep*mtt^5*s^3*t^12 + 15980*ep^2*mtt^5*s^3*t^12 + 13112*ep^3*mtt^5*s^3*t^12 - 260*ep^4*mtt^5*s^3*t^12 - 3216*ep^5*mtt^5*s^3*t^12 - 3832*mtt^4*mWW*s^3*t^12 - 32248*ep*mtt^4*mWW*s^3*t^12 - 94110*ep^2*mtt^4*mWW*s^3*t^12 - 122560*ep^3*mtt^4*mWW*s^3*t^12 - 70858*ep^4*mtt^4*mWW*s^3*t^12 - 13992*ep^5*mtt^4*mWW*s^3*t^12 + 6784*mtt^3*mWW^2*s^3*t^12 + 62556*ep*mtt^3*mWW^2*s^3*t^12 + 210466*ep^2*mtt^3*mWW^2*s^3*t^12 + 333984*ep^3*mtt^3*mWW^2*s^3*t^12 + 254050*ep^4*mtt^3*mWW^2*s^3*t^12 + 74760*ep^5*mtt^3*mWW^2*s^3*t^12 - 6160*mtt^2*mWW^3*s^3*t^12 - 61220*ep*mtt^2*mWW^3*s^3*t^12 - 226538*ep^2*mtt^2*mWW^3*s^3*t^12 - 397712*ep^3*mtt^2*mWW^3*s^3*t^12 - 334402*ep^4*mtt^2*mWW^3*s^3*t^12 - 108168*ep^5*mtt^2*mWW^3*s^3*t^12 + 2896*mtt*mWW^4*s^3*t^12 + 30244*ep*mtt*mWW^4*s^3*t^12 + 118218*ep^2*mtt*mWW^4*s^3*t^12 + 218152*ep^3*mtt*mWW^4*s^3*t^12 + 191386*ep^4*mtt*mWW^4*s^3*t^12 + 64104*ep^5*mtt*mWW^4*s^3*t^12 - 568*mWW^5*s^3*t^12 - 6036*ep*mWW^5*s^3*t^12 - 24016*ep^2*mWW^5*s^3*t^12 - 44976*ep^3*mWW^5*s^3*t^12 - 39916*ep^4*mWW^5*s^3*t^12 - 13488*ep^5*mWW^5*s^3*t^12 - 384*mtt^4*s^4*t^12 - 1896*ep*mtt^4*s^4*t^12 + 1268*ep^2*mtt^4*s^4*t^12 + 16192*ep^3*mtt^4*s^4*t^12 + 24116*ep^4*mtt^4*s^4*t^12 + 10704*ep^5*mtt^4*s^4*t^12 + 1344*mtt^3*mWW*s^4*t^12 + 8608*ep*mtt^3*mWW*s^4*t^12 + 11384*ep^2*mtt^3*mWW*s^4*t^12 - 14468*ep^3*mtt^3*mWW*s^4*t^12 - 38028*ep^4*mtt^3*mWW*s^4*t^12 - 19440*ep^5*mtt^3*mWW*s^4*t^12 - 1728*mtt^2*mWW^2*s^4*t^12 - 13360*ep*mtt^2*mWW^2*s^4*t^12 - 33024*ep^2*mtt^2*mWW^2*s^4*t^12 - 30420*ep^3*mtt^2*mWW^2*s^4*t^12 - 4948*ep^4*mtt^2*mWW^2*s^4*t^12 + 4080*ep^5*mtt^2*mWW^2*s^4*t^12 + 960*mtt*mWW^3*s^4*t^12 + 8480*ep*mtt*mWW^3*s^4*t^12 + 26824*ep^2*mtt*mWW^3*s^4*t^12 + 39476*ep^3*mtt*mWW^3*s^4*t^12 + 27516*ep^4*mtt*mWW^3*s^4*t^12 + 7344*ep^5*mtt*mWW^3*s^4*t^12 - 192*mWW^4*s^4*t^12 - 1832*ep*mWW^4*s^4*t^12 - 6452*ep^2*mWW^4*s^4*t^12 - 10780*ep^3*mWW^4*s^4*t^12 - 8656*ep^4*mWW^4*s^4*t^12 - 2688*ep^5*mWW^4*s^4*t^12 - 640*ep*mtt^3*s^5*t^12 - 5120*ep^2*mtt^3*s^5*t^12 - 13600*ep^3*mtt^3*s^5*t^12 - 14880*ep^4*mtt^3*s^5*t^12 - 5760*ep^5*mtt^3*s^5*t^12 + 1408*ep*mtt^2*mWW*s^5*t^12 + 11264*ep^2*mtt^2*mWW*s^5*t^12 + 29920*ep^3*mtt^2*mWW*s^5*t^12 + 32736*ep^4*mtt^2*mWW*s^5*t^12 + 12672*ep^5*mtt^2*mWW*s^5*t^12 - 896*ep*mtt*mWW^2*s^5*t^12 - 7168*ep^2*mtt*mWW^2*s^5*t^12 - 19040*ep^3*mtt*mWW^2*s^5*t^12 - 20832*ep^4*mtt*mWW^2*s^5*t^12 - 8064*ep^5*mtt*mWW^2*s^5*t^12 + 128*ep*mWW^3*s^5*t^12 + 1024*ep^2*mWW^3*s^5*t^12 + 2720*ep^3*mWW^3*s^5*t^12 + 2976*ep^4*mWW^3*s^5*t^12 + 1152*ep^5*mWW^3*s^5*t^12 - 64*mtt^7*t^13 - 672*ep*mtt^7*t^13 - 2640*ep^2*mtt^7*t^13 - 4888*ep^3*mtt^7*t^13 - 4296*ep^4*mtt^7*t^13 - 1440*ep^5*mtt^7*t^13 + 320*mtt^6*mWW*t^13 + 3360*ep*mtt^6*mWW*t^13 + 13200*ep^2*mtt^6*mWW*t^13 + 24440*ep^3*mtt^6*mWW*t^13 + 21480*ep^4*mtt^6*mWW*t^13 + 7200*ep^5*mtt^6*mWW*t^13 - 640*mtt^5*mWW^2*t^13 - 6720*ep*mtt^5*mWW^2*t^13 - 26400*ep^2*mtt^5*mWW^2*t^13 - 48880*ep^3*mtt^5*mWW^2*t^13 - 42960*ep^4*mtt^5*mWW^2*t^13 - 14400*ep^5*mtt^5*mWW^2*t^13 + 640*mtt^4*mWW^3*t^13 + 6720*ep*mtt^4*mWW^3*t^13 + 26400*ep^2*mtt^4*mWW^3*t^13 + 48880*ep^3*mtt^4*mWW^3*t^13 + 42960*ep^4*mtt^4*mWW^3*t^13 + 14400*ep^5*mtt^4*mWW^3*t^13 - 320*mtt^3*mWW^4*t^13 - 3360*ep*mtt^3*mWW^4*t^13 - 13200*ep^2*mtt^3*mWW^4*t^13 - 24440*ep^3*mtt^3*mWW^4*t^13 - 21480*ep^4*mtt^3*mWW^4*t^13 - 7200*ep^5*mtt^3*mWW^4*t^13 + 64*mtt^2*mWW^5*t^13 + 672*ep*mtt^2*mWW^5*t^13 + 2640*ep^2*mtt^2*mWW^5*t^13 + 4888*ep^3*mtt^2*mWW^5*t^13 + 4296*ep^4*mtt^2*mWW^5*t^13 + 1440*ep^5*mtt^2*mWW^5*t^13 + 64*mtt^6*s*t^13 + 672*ep*mtt^6*s*t^13 + 2640*ep^2*mtt^6*s*t^13 + 4888*ep^3*mtt^6*s*t^13 + 4296*ep^4*mtt^6*s*t^13 + 1440*ep^5*mtt^6*s*t^13 - 160*mtt^5*mWW*s*t^13 - 1680*ep*mtt^5*mWW*s*t^13 - 6600*ep^2*mtt^5*mWW*s*t^13 - 12220*ep^3*mtt^5*mWW*s*t^13 - 10740*ep^4*mtt^5*mWW*s*t^13 - 3600*ep^5*mtt^5*mWW*s*t^13 - 96*mtt^4*mWW^2*s*t^13 - 1008*ep*mtt^4*mWW^2*s*t^13 - 3960*ep^2*mtt^4*mWW^2*s*t^13 - 7332*ep^3*mtt^4*mWW^2*s*t^13 - 6444*ep^4*mtt^4*mWW^2*s*t^13 - 2160*ep^5*mtt^4*mWW^2*s*t^13 + 704*mtt^3*mWW^3*s*t^13 + 7392*ep*mtt^3*mWW^3*s*t^13 + 29040*ep^2*mtt^3*mWW^3*s*t^13 + 53768*ep^3*mtt^3*mWW^3*s*t^13 + 47256*ep^4*mtt^3*mWW^3*s*t^13 + 15840*ep^5*mtt^3*mWW^3*s*t^13 - 896*mtt^2*mWW^4*s*t^13 - 9408*ep*mtt^2*mWW^4*s*t^13 - 36960*ep^2*mtt^2*mWW^4*s*t^13 - 68432*ep^3*mtt^2*mWW^4*s*t^13 - 60144*ep^4*mtt^2*mWW^4*s*t^13 - 20160*ep^5*mtt^2*mWW^4*s*t^13 + 480*mtt*mWW^5*s*t^13 + 5040*ep*mtt*mWW^5*s*t^13 + 19800*ep^2*mtt*mWW^5*s*t^13 + 36660*ep^3*mtt*mWW^5*s*t^13 + 32220*ep^4*mtt*mWW^5*s*t^13 + 10800*ep^5*mtt*mWW^5*s*t^13 - 96*mWW^6*s*t^13 - 1008*ep*mWW^6*s*t^13 - 3960*ep^2*mWW^6*s*t^13 - 7332*ep^3*mWW^6*s*t^13 - 6444*ep^4*mWW^6*s*t^13 - 2160*ep^5*mWW^6*s*t^13 + 64*mtt^5*s^2*t^13 + 512*ep*mtt^5*s^2*t^13 + 1360*ep^2*mtt^5*s^2*t^13 + 1488*ep^3*mtt^5*s^2*t^13 + 576*ep^4*mtt^5*s^2*t^13 - 384*mtt^4*mWW*s^2*t^13 - 3360*ep*mtt^4*mWW*s^2*t^13 - 10464*ep^2*mtt^4*mWW*s^2*t^13 - 15048*ep^3*mtt^4*mWW*s^2*t^13 - 10152*ep^4*mtt^4*mWW*s^2*t^13 - 2592*ep^5*mtt^4*mWW*s^2*t^13 + 896*mtt^3*mWW^2*s^2*t^13 + 8320*ep*mtt^3*mWW^2*s^2*t^13 + 28256*ep^2*mtt^3*mWW^2*s^2*t^13 + 45312*ep^3*mtt^3*mWW^2*s^2*t^13 + 34848*ep^4*mtt^3*mWW^2*s^2*t^13 + 10368*ep^5*mtt^3*mWW^2*s^2*t^13 - 1024*mtt^2*mWW^3*s^2*t^13 - 9920*ep*mtt^2*mWW^3*s^2*t^13 - 35584*ep^2*mtt^2*mWW^3*s^2*t^13 - 60528*ep^3*mtt^2*mWW^3*s^2*t^13 - 49392*ep^4*mtt^2*mWW^3*s^2*t^13 - 15552*ep^5*mtt^2*mWW^3*s^2*t^13 + 576*mtt*mWW^4*s^2*t^13 + 5760*ep*mtt*mWW^4*s^2*t^13 + 21456*ep^2*mtt*mWW^4*s^2*t^13 + 37872*ep^3*mtt*mWW^4*s^2*t^13 + 31968*ep^4*mtt*mWW^4*s^2*t^13 + 10368*ep^5*mtt*mWW^4*s^2*t^13 - 128*mWW^5*s^2*t^13 - 1312*ep*mWW^5*s^2*t^13 - 5024*ep^2*mWW^5*s^2*t^13 - 9096*ep^3*mWW^5*s^2*t^13 - 7848*ep^4*mWW^5*s^2*t^13 - 2592*ep^5*mWW^5*s^2*t^13 - 64*mtt^4*s^3*t^13 - 352*ep*mtt^4*s^3*t^13 - 80*ep^2*mtt^4*s^3*t^13 + 1912*ep^3*mtt^4*s^3*t^13 + 3144*ep^4*mtt^4*s^3*t^13 + 1440*ep^5*mtt^4*s^3*t^13 + 224*mtt^3*mWW*s^3*t^13 + 1328*ep*mtt^3*mWW*s^3*t^13 + 1048*ep^2*mtt^3*mWW*s^3*t^13 - 4652*ep^3*mtt^3*mWW*s^3*t^13 - 8772*ep^4*mtt^3*mWW*s^3*t^13 - 4176*ep^5*mtt^3*mWW*s^3*t^13 - 288*mtt^2*mWW^2*s^3*t^13 - 1872*ep*mtt^2*mWW^2*s^3*t^13 - 2664*ep^2*mtt^2*mWW^2*s^3*t^13 + 2484*ep^3*mtt^2*mWW^2*s^3*t^13 + 7452*ep^4*mtt^2*mWW^2*s^3*t^13 + 3888*ep^5*mtt^2*mWW^2*s^3*t^13 + 160*mtt*mWW^3*s^3*t^13 + 1168*ep*mtt*mWW^3*s^3*t^13 + 2504*ep^2*mtt*mWW^3*s^3*t^13 + 1340*ep^3*mtt*mWW^3*s^3*t^13 - 1164*ep^4*mtt*mWW^3*s^3*t^13 - 1008*ep^5*mtt*mWW^3*s^3*t^13 - 32*mWW^4*s^3*t^13 - 272*ep*mWW^4*s^3*t^13 - 808*ep^2*mWW^4*s^3*t^13 - 1084*ep^3*mWW^4*s^3*t^13 - 660*ep^4*mWW^4*s^3*t^13 - 144*ep^5*mWW^4*s^3*t^13 - 160*ep*mtt^3*s^4*t^13 - 1280*ep^2*mtt^3*s^4*t^13 - 3400*ep^3*mtt^3*s^4*t^13 - 3720*ep^4*mtt^3*s^4*t^13 - 1440*ep^5*mtt^3*s^4*t^13 + 352*ep*mtt^2*mWW*s^4*t^13 + 2816*ep^2*mtt^2*mWW*s^4*t^13 + 7480*ep^3*mtt^2*mWW*s^4*t^13 + 8184*ep^4*mtt^2*mWW*s^4*t^13 + 3168*ep^5*mtt^2*mWW*s^4*t^13 - 224*ep*mtt*mWW^2*s^4*t^13 - 1792*ep^2*mtt*mWW^2*s^4*t^13 - 4760*ep^3*mtt*mWW^2*s^4*t^13 - 5208*ep^4*mtt*mWW^2*s^4*t^13 - 2016*ep^5*mtt*mWW^2*s^4*t^13 + 32*ep*mWW^3*s^4*t^13 + 256*ep^2*mWW^3*s^4*t^13 + 680*ep^3*mWW^3*s^4*t^13 + 744*ep^4*mWW^3*s^4*t^13 + 288*ep^5*mWW^3*s^4*t^13))/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(36*mtt^11*mWW^3 + 108*ep*mtt^11*mWW^3 - 964*ep^2*mtt^11*mWW^3 - 6156*ep^3*mtt^11*mWW^3 - 13840*ep^4*mtt^11*mWW^3 - 14064*ep^5*mtt^11*mWW^3 - 5440*ep^6*mtt^11*mWW^3 - 198*mtt^10*mWW^4 - 652*ep*mtt^10*mWW^4 + 4032*ep^2*mtt^10*mWW^4 + 27844*ep^3*mtt^10*mWW^4 + 64606*ep^4*mtt^10*mWW^4 + 67704*ep^5*mtt^10*mWW^4 + 27032*ep^6*mtt^10*mWW^4 + 408*mtt^9*mWW^5 + 1584*ep*mtt^9*mWW^5 - 4732*ep^2*mtt^9*mWW^5 - 43388*ep^3*mtt^9*mWW^5 - 111844*ep^4*mtt^9*mWW^5 - 127668*ep^5*mtt^9*mWW^5 - 54776*ep^6*mtt^9*mWW^5 - 302*mtt^8*mWW^6 - 1664*ep*mtt^8*mWW^6 - 2280*ep^2*mtt^8*mWW^6 + 14004*ep^3*mtt^8*mWW^6 + 64990*ep^4*mtt^8*mWW^6 + 97100*ep^5*mtt^8*mWW^6 + 48472*ep^6*mtt^8*mWW^6 - 196*mtt^7*mWW^7 - 128*ep*mtt^7*mWW^7 + 8588*ep^2*mtt^7*mWW^7 + 35460*ep^3*mtt^7*mWW^7 + 55760*ep^4*mtt^7*mWW^7 + 39436*ep^5*mtt^7*mWW^7 + 11992*ep^6*mtt^7*mWW^7 + 554*mtt^6*mWW^8 + 2252*ep*mtt^6*mWW^8 - 3980*ep^2*mtt^6*mWW^8 - 44288*ep^3*mtt^6*mWW^8 - 122510*ep^4*mtt^6*mWW^8 - 155548*ep^5*mtt^6*mWW^8 - 76512*ep^6*mtt^6*mWW^8 - 432*mtt^5*mWW^9 - 2460*ep*mtt^5*mWW^9 - 3496*ep^2*mtt^5*mWW^9 + 19288*ep^3*mtt^5*mWW^9 + 91552*ep^4*mtt^5*mWW^9 + 141524*ep^5*mtt^5*mWW^9 + 74568*ep^6*mtt^5*mWW^9 + 142*mtt^4*mWW^10 + 1224*ep*mtt^4*mWW^10 + 3808*ep^2*mtt^4*mWW^10 - 3940*ep^3*mtt^4*mWW^10 - 33870*ep^4*mtt^4*mWW^10 - 48580*ep^5*mtt^4*mWW^10 - 20448*ep^6*mtt^4*mWW^10 - 8*mtt^3*mWW^11 - 308*ep*mtt^3*mWW^11 - 864*ep^2*mtt^3*mWW^11 + 2368*ep^3*mtt^3*mWW^11 + 4896*ep^4*mtt^3*mWW^11 - 7628*ep^5*mtt^3*mWW^11 - 12856*ep^6*mtt^3*mWW^11 - 4*mtt^2*mWW^12 + 56*ep*mtt^2*mWW^12 - 172*ep^2*mtt^2*mWW^12 - 1228*ep^3*mtt^2*mWW^12 + 296*ep^4*mtt^2*mWW^12 + 8276*ep^5*mtt^2*mWW^12 + 8904*ep^6*mtt^2*mWW^12 - 12*ep*mtt*mWW^13 + 60*ep^2*mtt*mWW^13 - 84*ep^3*mtt*mWW^13 + 36*ep^4*mtt*mWW^13 + 144*ep^5*mtt*mWW^13 - 432*ep^6*mtt*mWW^13 + 120*ep^3*mWW^14 - 72*ep^4*mWW^14 - 696*ep^5*mWW^14 - 504*ep^6*mWW^14 - 288*mtt^10*mWW^3*s - 864*ep*mtt^10*mWW^3*s + 7712*ep^2*mtt^10*mWW^3*s + 49248*ep^3*mtt^10*mWW^3*s + 110720*ep^4*mtt^10*mWW^3*s + 112512*ep^5*mtt^10*mWW^3*s + 43520*ep^6*mtt^10*mWW^3*s + 1374*mtt^9*mWW^4*s + 4548*ep*mtt^9*mWW^4*s - 27800*ep^2*mtt^9*mWW^4*s - 193052*ep^3*mtt^9*mWW^4*s - 449326*ep^4*mtt^9*mWW^4*s - 472072*ep^5*mtt^9*mWW^4*s - 188856*ep^6*mtt^9*mWW^4*s - 2338*mtt^8*mWW^5*s - 9414*ep*mtt^8*mWW^5*s + 24098*ep^2*mtt^8*mWW^5*s + 240538*ep^3*mtt^8*mWW^5*s + 634632*ep^4*mtt^8*mWW^5*s + 735020*ep^5*mtt^8*mWW^5*s + 318392*ep^6*mtt^8*mWW^5*s + 1124*mtt^7*mWW^6*s + 7910*ep*mtt^7*mWW^6*s + 24234*ep^2*mtt^7*mWW^6*s - 6478*ep^3*mtt^7*mWW^6*s - 194754*ep^4*mtt^7*mWW^6*s - 358792*ep^5*mtt^7*mWW^6*s - 194012*ep^6*mtt^7*mWW^6*s + 1488*mtt^6*mWW^7*s + 1968*ep*mtt^6*mWW^7*s - 48994*ep^2*mtt^6*mWW^7*s - 233674*ep^3*mtt^6*mWW^7*s - 449854*ep^4*mtt^6*mWW^7*s - 417398*ep^5*mtt^6*mWW^7*s - 160384*ep^6*mtt^6*mWW^7*s - 2386*mtt^5*mWW^8*s - 9772*ep*mtt^5*mWW^8*s + 12998*ep^2*mtt^5*mWW^8*s + 195362*ep^3*mtt^5*mWW^8*s + 595516*ep^4*mtt^5*mWW^8*s + 782762*ep^5*mtt^5*mWW^8*s + 380848*ep^6*mtt^5*mWW^8*s + 1262*mtt^4*mWW^9*s + 8454*ep*mtt^4*mWW^9*s + 18830*ep^2*mtt^4*mWW^9*s - 54750*ep^3*mtt^4*mWW^9*s - 323296*ep^4*mtt^4*mWW^9*s - 505320*ep^5*mtt^4*mWW^9*s - 256476*ep^6*mtt^4*mWW^9*s - 216*mtt^3*mWW^10*s - 3618*ep*mtt^3*mWW^10*s - 13266*ep^2*mtt^3*mWW^10*s + 6774*ep^3*mtt^3*mWW^10*s + 84518*ep^4*mtt^3*mWW^10*s + 109932*ep^5*mtt^3*mWW^10*s + 35428*ep^6*mtt^3*mWW^10*s - 28*mtt^2*mWW^11*s + 964*ep*mtt^2*mWW^11*s + 1850*ep^2*mtt^2*mWW^11*s - 5646*ep^3*mtt^2*mWW^11*s - 7654*ep^4*mtt^2*mWW^11*s + 21098*ep^5*mtt^2*mWW^11*s + 29544*ep^6*mtt^2*mWW^11*s + 8*mtt*mWW^12*s - 188*ep*mtt*mWW^12*s + 410*ep^2*mtt*mWW^12*s + 1234*ep^3*mtt*mWW^12*s - 562*ep^4*mtt*mWW^12*s - 5222*ep^5*mtt*mWW^12*s - 5952*ep^6*mtt*mWW^12*s + 12*ep*mWW^13*s - 72*ep^2*mWW^13*s + 444*ep^3*mWW^13*s + 60*ep^4*mWW^13*s - 2520*ep^5*mWW^13*s - 2052*ep^6*mWW^13*s + 1008*mtt^9*mWW^3*s^2 + 3024*ep*mtt^9*mWW^3*s^2 - 26992*ep^2*mtt^9*mWW^3*s^2 - 172368*ep^3*mtt^9*mWW^3*s^2 - 387520*ep^4*mtt^9*mWW^3*s^2 - 393792*ep^5*mtt^9*mWW^3*s^2 - 152320*ep^6*mtt^9*mWW^3*s^2 - 4074*mtt^8*mWW^4*s^2 - 13562*ep*mtt^8*mWW^4*s^2 + 81734*ep^2*mtt^8*mWW^4*s^2 + 571606*ep^3*mtt^8*mWW^4*s^2 + 1335996*ep^4*mtt^8*mWW^4*s^2 + 1408612*ep^5*mtt^8*mWW^4*s^2 + 565096*ep^6*mtt^8*mWW^4*s^2 + 5416*mtt^7*mWW^5*s^2 + 23017*ep*mtt^7*mWW^5*s^2 - 44292*ep^2*mtt^7*mWW^5*s^2 - 525220*ep^3*mtt^7*mWW^5*s^2 - 1443938*ep^4*mtt^7*mWW^5*s^2 - 1714485*ep^5*mtt^7*mWW^5*s^2 - 754706*ep^6*mtt^7*mWW^5*s^2 - 904*mtt^6*mWW^6*s^2 - 13939*ep*mtt^6*mWW^6*s^2 - 90422*ep^2*mtt^6*mWW^6*s^2 - 202142*ep^3*mtt^6*mWW^6*s^2 - 58944*ep^4*mtt^6*mWW^6*s^2 + 275313*ep^5*mtt^6*mWW^6*s^2 + 217566*ep^6*mtt^6*mWW^6*s^2 - 4242*mtt^5*mWW^7*s^2 - 7579*ep*mtt^5*mWW^7*s^2 + 112348*ep^2*mtt^5*mWW^7*s^2 + 608344*ep^3*mtt^5*mWW^7*s^2 + 1329696*ep^4*mtt^5*mWW^7*s^2 + 1390611*ep^5*mtt^5*mWW^7*s^2 + 575942*ep^6*mtt^5*mWW^7*s^2 + 3848*mtt^4*mWW^8*s^2 + 16857*ep*mtt^4*mWW^8*s^2 - 8834*ep^2*mtt^4*mWW^8*s^2 - 322090*ep^3*mtt^4*mWW^8*s^2 - 1115060*ep^4*mtt^4*mWW^8*s^2 - 1535807*ep^5*mtt^4*mWW^8*s^2 - 749698*ep^6*mtt^4*mWW^8*s^2 - 956*mtt^3*mWW^9*s^2 - 10789*ep*mtt^3*mWW^9*s^2 - 39428*ep^2*mtt^3*mWW^9*s^2 + 33676*ep^3*mtt^3*mWW^9*s^2 + 393894*ep^4*mtt^3*mWW^9*s^2 + 656361*ep^5*mtt^3*mWW^9*s^2 + 330538*ep^6*mtt^3*mWW^9*s^2 - 192*mtt^2*mWW^10*s^2 + 3759*ep*mtt^2*mWW^10*s^2 + 17358*ep^2*mtt^2*mWW^10*s^2 + 5398*ep^3*mtt^2*mWW^10*s^2 - 54024*ep^4*mtt^2*mWW^10*s^2 - 69589*ep^5*mtt^2*mWW^10*s^2 - 15030*ep^6*mtt^2*mWW^10*s^2 + 102*mtt*mWW^11*s^2 - 889*ep*mtt*mWW^11*s^2 - 1204*ep^2*mtt*mWW^11*s^2 + 2672*ep^3*mtt*mWW^11*s^2 - 932*ep^4*mtt*mWW^11*s^2 - 14983*ep^5*mtt*mWW^11*s^2 - 14814*ep^6*mtt*mWW^11*s^2 - 6*mWW^12*s^2 + 101*ep*mWW^12*s^2 - 268*ep^2*mWW^12*s^2 + 124*ep^3*mWW^12*s^2 + 832*ep^4*mWW^12*s^2 - 2241*ep^5*mWW^12*s^2 - 2574*ep^6*mWW^12*s^2 - 2016*mtt^8*mWW^3*s^3 - 6048*ep*mtt^8*mWW^3*s^3 + 53984*ep^2*mtt^8*mWW^3*s^3 + 344736*ep^3*mtt^8*mWW^3*s^3 + 775040*ep^4*mtt^8*mWW^3*s^3 + 787584*ep^5*mtt^8*mWW^3*s^3 + 304640*ep^6*mtt^8*mWW^3*s^3 + 6678*mtt^7*mWW^4*s^3 + 22358*ep*mtt^7*mWW^4*s^3 - 132426*ep^2*mtt^7*mWW^4*s^3 - 934682*ep^3*mtt^7*mWW^4*s^3 - 2197748*ep^4*mtt^7*mWW^4*s^3 - 2329404*ep^5*mtt^7*mWW^4*s^3 - 938392*ep^6*mtt^7*mWW^4*s^3 - 6246*mtt^6*mWW^5*s^3 - 29127*ep*mtt^6*mWW^5*s^3 + 24670*ep^2*mtt^6*mWW^5*s^3 + 529870*ep^3*mtt^6*mWW^5*s^3 + 1599822*ep^4*mtt^6*mWW^5*s^3 + 2000889*ep^5*mtt^6*mWW^5*s^3 + 909370*ep^6*mtt^6*mWW^5*s^3 - 1758*mtt^5*mWW^6*s^3 + 9354*ep*mtt^5*mWW^6*s^3 + 167942*ep^2*mtt^5*mWW^6*s^3 + 615382*ep^3*mtt^5*mWW^6*s^3 + 938336*ep^4*mtt^5*mWW^6*s^3 + 606176*ep^5*mtt^5*mWW^6*s^3 + 126392*ep^6*mtt^5*mWW^6*s^3 + 5948*mtt^4*mWW^7*s^3 + 13153*ep*mtt^4*mWW^7*s^3 - 128630*ep^2*mtt^4*mWW^7*s^3 - 796906*ep^3*mtt^4*mWW^7*s^3 - 1925872*ep^4*mtt^4*mWW^7*s^3 - 2176135*ep^5*mtt^4*mWW^7*s^3 - 941926*ep^6*mtt^4*mWW^7*s^3 - 2636*mtt^3*mWW^8*s^3 - 14674*ep*mtt^3*mWW^8*s^3 - 17058*ep^2*mtt^3*mWW^8*s^3 + 222410*ep^3*mtt^3*mWW^8*s^3 + 983702*ep^4*mtt^3*mWW^8*s^3 + 1465800*ep^5*mtt^3*mWW^8*s^3 + 732536*ep^6*mtt^3*mWW^8*s^3 - 308*mtt^2*mWW^9*s^3 + 6559*ep*mtt^2*mWW^9*s^3 + 41742*ep^2*mtt^2*mWW^9*s^3 + 31162*ep^3*mtt^2*mWW^9*s^3 - 173464*ep^4*mtt^2*mWW^9*s^3 - 359897*ep^5*mtt^2*mWW^9*s^3 - 190914*ep^6*mtt^2*mWW^9*s^3 + 380*mtt*mWW^10*s^3 - 1886*ep*mtt*mWW^10*s^3 - 10386*ep^2*mtt*mWW^10*s^3 - 11606*ep^3*mtt*mWW^10*s^3 - 2242*ep^4*mtt*mWW^10*s^3 + 2244*ep^5*mtt*mWW^10*s^3 - 1848*ep^6*mtt*mWW^10*s^3 - 42*mWW^11*s^3 + 311*ep*mWW^11*s^3 + 162*ep^2*mWW^11*s^3 - 366*ep^3*mWW^11*s^3 + 2426*ep^4*mWW^11*s^3 + 2743*ep^5*mWW^11*s^3 + 142*ep^6*mWW^11*s^3 + 2520*mtt^7*mWW^3*s^4 + 7560*ep*mtt^7*mWW^3*s^4 - 67480*ep^2*mtt^7*mWW^3*s^4 - 430920*ep^3*mtt^7*mWW^3*s^4 - 968800*ep^4*mtt^7*mWW^3*s^4 - 984480*ep^5*mtt^7*mWW^3*s^4 - 380800*ep^6*mtt^7*mWW^3*s^4 - 6510*mtt^6*mWW^4*s^4 - 21882*ep*mtt^6*mWW^4*s^4 + 126910*ep^2*mtt^6*mWW^4*s^4 + 906934*ep^3*mtt^6*mWW^4*s^4 + 2152472*ep^4*mtt^6*mWW^4*s^4 + 2300900*ep^5*mtt^6*mWW^4*s^4 + 933240*ep^6*mtt^6*mWW^4*s^4 + 3260*mtt^5*mWW^5*s^4 + 19008*ep*mtt^5*mWW^5*s^4 + 28870*ep^2*mtt^5*mWW^5*s^4 - 152846*ep^3*mtt^5*mWW^5*s^4 - 723398*ep^4*mtt^5*mWW^5*s^4 - 1076290*ep^5*mtt^5*mWW^5*s^4 - 535660*ep^6*mtt^5*mWW^5*s^4 + 4150*mtt^4*mWW^6*s^4 + 1906*ep*mtt^4*mWW^6*s^4 - 172128*ep^2*mtt^4*mWW^6*s^4 - 798212*ep^3*mtt^4*mWW^6*s^4 - 1539090*ep^4*mtt^4*mWW^6*s^4 - 1397822*ep^5*mtt^4*mWW^6*s^4 - 497140*ep^6*mtt^4*mWW^6*s^4 - 4266*mtt^3*mWW^7*s^4 - 11524*ep*mtt^3*mWW^7*s^4 + 70920*ep^2*mtt^3*mWW^7*s^4 + 535852*ep^3*mtt^3*mWW^7*s^4 + 1446586*ep^4*mtt^3*mWW^7*s^4 + 1758408*ep^5*mtt^3*mWW^7*s^4 + 792824*ep^6*mtt^3*mWW^7*s^4 + 352*mtt^2*mWW^8*s^4 + 6490*ep*mtt^2*mWW^8*s^4 + 32966*ep^2*mtt^2*mWW^8*s^4 - 22502*ep^3*mtt^2*mWW^8*s^4 - 368870*ep^4*mtt^2*mWW^8*s^4 - 664100*ep^5*mtt^2*mWW^8*s^4 - 354640*ep^6*mtt^2*mWW^8*s^4 + 614*mtt*mWW^9*s^4 - 2000*ep*mtt*mWW^9*s^4 - 22354*ep^2*mtt*mWW^9*s^4 - 42074*ep^3*mtt*mWW^9*s^4 - 6616*ep^4*mtt*mWW^9*s^4 + 54634*ep^5*mtt*mWW^9*s^4 + 39108*ep^6*mtt*mWW^9*s^4 - 120*mWW^10*s^4 + 442*ep*mWW^10*s^4 + 2296*ep^2*mWW^10*s^4 + 3768*ep^3*mWW^10*s^4 + 7716*ep^4*mWW^10*s^4 + 8750*ep^5*mWW^10*s^4 + 3068*ep^6*mWW^10*s^4 - 2016*mtt^6*mWW^3*s^5 - 6048*ep*mtt^6*mWW^3*s^5 + 53984*ep^2*mtt^6*mWW^3*s^5 + 344736*ep^3*mtt^6*mWW^3*s^5 + 775040*ep^4*mtt^6*mWW^3*s^5 + 787584*ep^5*mtt^6*mWW^3*s^5 + 304640*ep^6*mtt^6*mWW^3*s^5 + 3738*mtt^5*mWW^4*s^5 + 12502*ep*mtt^5*mWW^4*s^5 - 70882*ep^2*mtt^5*mWW^4*s^5 - 515354*ep^3*mtt^5*mWW^4*s^5 - 1243536*ep^4*mtt^5*mWW^4*s^5 - 1350524*ep^5*mtt^5*mWW^4*s^5 - 554792*ep^6*mtt^5*mWW^4*s^5 + 82*mtt^4*mWW^5*s^5 - 4334*ep*mtt^4*mWW^5*s^5 - 54808*ep^2*mtt^4*mWW^5*s^5 - 171892*ep^3*mtt^4*mWW^5*s^5 - 174406*ep^4*mtt^4*mWW^5*s^5 + 9858*ep^5*mtt^4*mWW^5*s^5 + 66796*ep^6*mtt^4*mWW^5*s^5 - 3368*mtt^3*mWW^6*s^5 - 6050*ep*mtt^3*mWW^6*s^5 + 97022*ep^2*mtt^3*mWW^6*s^5 + 524374*ep^3*mtt^3*mWW^6*s^5 + 1128830*ep^4*mtt^3*mWW^6*s^5 + 1143388*ep^5*mtt^3*mWW^6*s^5 + 449308*ep^6*mtt^3*mWW^6*s^5 + 1326*mtt^2*mWW^7*s^5 + 4612*ep*mtt^2*mWW^7*s^5 - 9898*ep^2*mtt^2*mWW^7*s^5 - 149110*ep^3*mtt^2*mWW^7*s^5 - 504636*ep^4*mtt^2*mWW^7*s^5 - 691710*ep^5*mtt^2*mWW^7*s^5 - 332408*ep^6*mtt^2*mWW^7*s^5 + 418*mtt*mWW^8*s^5 - 1038*ep*mtt*mWW^8*s^5 - 20532*ep^2*mtt*mWW^8*s^5 - 44948*ep^3*mtt*mWW^8*s^5 + 4354*ep^4*mtt*mWW^8*s^5 + 93506*ep^5*mtt*mWW^8*s^5 + 65296*ep^6*mtt*mWW^8*s^5 - 180*mWW^9*s^5 + 236*ep*mWW^9*s^5 + 4706*ep^2*mWW^9*s^5 + 12698*ep^3*mWW^9*s^5 + 17930*ep^4*mWW^9*s^5 + 12698*ep^5*mWW^9*s^5 + 3176*ep^6*mWW^9*s^5 + 1008*mtt^5*mWW^3*s^6 + 3024*ep*mtt^5*mWW^3*s^6 - 26992*ep^2*mtt^5*mWW^3*s^6 - 172368*ep^3*mtt^5*mWW^3*s^6 - 387520*ep^4*mtt^5*mWW^3*s^6 - 393792*ep^5*mtt^5*mWW^3*s^6 - 152320*ep^6*mtt^5*mWW^3*s^6 - 1134*mtt^4*mWW^4*s^6 - 3598*ep*mtt^4*mWW^4*s^6 + 20370*ep^2*mtt^4*mWW^4*s^6 + 151522*ep^3*mtt^4*mWW^4*s^6 + 379876*ep^4*mtt^4*mWW^4*s^6 + 428652*ep^5*mtt^4*mWW^4*s^6 + 181496*ep^6*mtt^4*mWW^4*s^6 - 912*mtt^3*mWW^5*s^6 - 1671*ep*mtt^3*mWW^5*s^6 + 35352*ep^2*mtt^3*mWW^5*s^6 + 175792*ep^3*mtt^3*mWW^5*s^6 + 328498*ep^4*mtt^3*mWW^5*s^6 + 275655*ep^5*mtt^3*mWW^5*s^6 + 87958*ep^6*mtt^3*mWW^5*s^6 + 1196*mtt^2*mWW^6*s^6 + 2741*ep*mtt^2*mWW^6*s^6 - 26462*ep^2*mtt^2*mWW^6*s^6 - 161614*ep^3*mtt^2*mWW^6*s^6 - 381036*ep^4*mtt^2*mWW^6*s^6 - 418855*ep^5*mtt^2*mWW^6*s^6 - 175458*ep^6*mtt^2*mWW^6*s^6 + 8*mtt*mWW^7*s^6 - 281*ep*mtt*mWW^7*s^6 - 6336*ep^2*mtt*mWW^7*s^6 - 9608*ep^3*mtt*mWW^7*s^6 + 33326*ep^4*mtt*mWW^7*s^6 + 88017*ep^5*mtt*mWW^7*s^6 + 52698*ep^6*mtt*mWW^7*s^6 - 150*mWW^8*s^6 - 115*ep*mWW^8*s^6 + 4440*ep^2*mWW^8*s^6 + 16056*ep^3*mWW^8*s^6 + 22868*ep^4*mWW^8*s^6 + 13387*ep^5*mWW^8*s^6 + 2170*ep^6*mWW^8*s^6 - 288*mtt^4*mWW^3*s^7 - 864*ep*mtt^4*mWW^3*s^7 + 7712*ep^2*mtt^4*mWW^3*s^7 + 49248*ep^3*mtt^4*mWW^3*s^7 + 110720*ep^4*mtt^4*mWW^3*s^7 + 112512*ep^5*mtt^4*mWW^3*s^7 + 43520*ep^6*mtt^4*mWW^3*s^7 + 114*mtt^3*mWW^4*s^7 + 162*ep*mtt^3*mWW^4*s^7 - 1694*ep^2*mtt^3*mWW^4*s^7 - 12206*ep^3*mtt^3*mWW^4*s^7 - 37516*ep^4*mtt^3*mWW^4*s^7 - 50932*ep^5*mtt^3*mWW^4*s^7 - 24456*ep^6*mtt^3*mWW^4*s^7 + 374*mtt^2*mWW^5*s^7 + 1053*ep*mtt^2*mWW^5*s^7 - 10218*ep^2*mtt^2*mWW^5*s^7 - 59090*ep^3*mtt^2*mWW^5*s^7 - 123022*ep^4*mtt^2*mWW^5*s^7 - 116875*ep^5*mtt^2*mWW^5*s^7 - 42814*ep^6*mtt^2*mWW^5*s^7 - 126*mtt*mWW^6*s^7 - 150*ep*mtt*mWW^6*s^7 + 1794*ep^2*mtt*mWW^6*s^7 + 12210*ep^3*mtt*mWW^6*s^7 + 37284*ep^4*mtt*mWW^6*s^7 + 50820*ep^5*mtt*mWW^6*s^7 + 24504*ep^6*mtt*mWW^6*s^7 - 66*mWW^7*s^7 - 221*ep*mWW^7*s^7 + 2002*ep^2*mWW^7*s^7 + 9642*ep^3*mWW^7*s^7 + 14994*ep^4*mWW^7*s^7 + 8771*ep^5*mWW^7*s^7 + 1262*ep^6*mWW^7*s^7 + 36*mtt^3*mWW^3*s^8 + 108*ep*mtt^3*mWW^3*s^8 - 964*ep^2*mtt^3*mWW^3*s^8 - 6156*ep^3*mtt^3*mWW^3*s^8 - 13840*ep^4*mtt^3*mWW^3*s^8 - 14064*ep^5*mtt^3*mWW^3*s^8 - 5440*ep^6*mtt^3*mWW^3*s^8 + 12*mtt^2*mWW^4*s^8 + 142*ep*mtt^2*mWW^4*s^8 - 214*ep^2*mtt^2*mWW^4*s^8 - 2738*ep^3*mtt^2*mWW^4*s^8 - 5142*ep^4*mtt^2*mWW^4*s^8 - 3116*ep^5*mtt^2*mWW^4*s^8 - 368*ep^6*mtt^2*mWW^4*s^8 - 44*mtt*mWW^5*s^8 - 98*ep*mtt*mWW^5*s^8 + 1090*ep^2*mtt*mWW^5*s^8 + 6110*ep^3*mtt*mWW^5*s^8 + 13338*ep^4*mtt*mWW^5*s^8 + 13716*ep^5*mtt*mWW^5*s^8 + 5440*ep^6*mtt*mWW^5*s^8 - 12*mWW^6*s^8 - 108*ep*mWW^6*s^8 + 300*ep^2*mWW^6*s^8 + 2476*ep^3*mWW^6*s^8 + 4384*ep^4*mWW^6*s^8 + 2672*ep^5*mWW^6*s^8 + 368*ep^6*mWW^6*s^8 - 18*ep*mtt*mWW^4*s^9 - 30*ep^2*mtt*mWW^4*s^9 + 126*ep^3*mtt*mWW^4*s^9 + 318*ep^4*mtt*mWW^4*s^9 + 180*ep^5*mtt*mWW^4*s^9 - 18*ep*mWW^5*s^9 - 30*ep^2*mWW^5*s^9 + 126*ep^3*mWW^5*s^9 + 318*ep^4*mWW^5*s^9 + 180*ep^5*mWW^5*s^9 + 36*mtt^11*mWW^2*t + 324*ep*mtt^11*mWW^2*t + 332*ep^2*mtt^11*mWW^2*t - 3732*ep^3*mtt^11*mWW^2*t - 13264*ep^4*mtt^11*mWW^2*t - 16656*ep^5*mtt^11*mWW^2*t - 7360*ep^6*mtt^11*mWW^2*t - 480*mtt^10*mWW^3*t - 2660*ep*mtt^10*mWW^3*t + 5348*ep^2*mtt^10*mWW^3*t + 65060*ep^3*mtt^10*mWW^3*t + 167788*ep^4*mtt^10*mWW^3*t + 181728*ep^5*mtt^10*mWW^3*t + 72816*ep^6*mtt^10*mWW^3*t + 1902*mtt^9*mWW^4*t + 8370*ep*mtt^9*mWW^4*t - 27124*ep^2*mtt^9*mWW^4*t - 235880*ep^3*mtt^9*mWW^4*t - 557966*ep^4*mtt^9*mWW^4*t - 572986*ep^5*mtt^9*mWW^4*t - 221052*ep^6*mtt^9*mWW^4*t - 3346*mtt^8*mWW^5*t - 13076*ep*mtt^8*mWW^5*t + 40404*ep^2*mtt^8*mWW^5*t + 331936*ep^3*mtt^8*mWW^5*t + 770562*ep^4*mtt^8*mWW^5*t + 794916*ep^5*mtt^8*mWW^5*t + 313580*ep^6*mtt^8*mWW^5*t + 2428*mtt^7*mWW^6*t + 9556*ep*mtt^7*mWW^6*t - 6212*ep^2*mtt^7*mWW^6*t - 122988*ep^3*mtt^7*mWW^6*t - 363860*ep^4*mtt^7*mWW^6*t - 475832*ep^5*mtt^7*mWW^6*t - 233396*ep^6*mtt^7*mWW^6*t + 540*mtt^6*mWW^7*t + 406*ep*mtt^6*mWW^7*t - 40432*ep^2*mtt^6*mWW^7*t - 172208*ep^3*mtt^6*mWW^7*t - 227020*ep^4*mtt^6*mWW^7*t - 48526*ep^5*mtt^6*mWW^7*t + 55288*ep^6*mtt^6*mWW^7*t - 2222*mtt^5*mWW^8*t - 6894*ep*mtt^5*mWW^8*t + 37260*ep^2*mtt^5*mWW^8*t + 206648*ep^3*mtt^5*mWW^8*t + 388906*ep^4*mtt^5*mWW^8*t + 342782*ep^5*mtt^5*mWW^8*t + 125664*ep^6*mtt^5*mWW^8*t + 1526*mtt^4*mWW^9*t + 5908*ep*mtt^4*mWW^9*t - 4632*ep^2*mtt^4*mWW^9*t - 70268*ep^3*mtt^4*mWW^9*t - 230642*ep^4*mtt^4*mWW^9*t - 360568*ep^5*mtt^4*mWW^9*t - 210508*ep^6*mtt^4*mWW^9*t - 396*mtt^3*mWW^10*t - 2356*ep*mtt^3*mWW^10*t - 8632*ep^2*mtt^3*mWW^10*t - 1496*ep^3*mtt^3*mWW^10*t + 84072*ep^4*mtt^3*mWW^10*t + 200108*ep^5*mtt^3*mWW^10*t + 135164*ep^6*mtt^3*mWW^10*t + 482*ep*mtt^2*mWW^11*t + 4252*ep^2*mtt^2*mWW^11*t + 516*ep^3*mtt^2*mWW^11*t - 20964*ep^4*mtt^2*mWW^11*t - 36206*ep^5*mtt^2*mWW^11*t - 21376*ep^6*mtt^2*mWW^11*t + 12*mtt*mWW^12*t - 72*ep*mtt*mWW^12*t - 552*ep^2*mtt*mWW^12*t + 3336*ep^3*mtt*mWW^12*t + 2112*ep^4*mtt*mWW^12*t - 14088*ep^5*mtt*mWW^12*t - 13356*ep^6*mtt*mWW^12*t + 12*ep*mWW^13*t - 12*ep^2*mWW^13*t - 924*ep^3*mWW^13*t + 276*ep^4*mWW^13*t + 5328*ep^5*mWW^13*t + 4536*ep^6*mWW^13*t - 288*mtt^10*mWW^2*s*t - 2592*ep*mtt^10*mWW^2*s*t - 2656*ep^2*mtt^10*mWW^2*s*t + 29856*ep^3*mtt^10*mWW^2*s*t + 106112*ep^4*mtt^10*mWW^2*s*t + 133248*ep^5*mtt^10*mWW^2*s*t + 58880*ep^6*mtt^10*mWW^2*s*t + 3396*mtt^9*mWW^3*s*t + 18632*ep*mtt^9*mWW^3*s*t - 38968*ep^2*mtt^9*mWW^3*s*t - 462248*ep^3*mtt^9*mWW^3*s*t - 1186924*ep^4*mtt^9*mWW^3*s*t - 1282704*ep^5*mtt^9*mWW^3*s*t - 513328*ep^6*mtt^9*mWW^3*s*t - 11448*mtt^8*mWW^4*s*t - 49062*ep*mtt^8*mWW^4*s*t + 170994*ep^2*mtt^8*mWW^4*s*t + 1436182*ep^3*mtt^8*mWW^4*s*t + 3374110*ep^4*mtt^8*mWW^4*s*t + 3455792*ep^5*mtt^8*mWW^4*s*t + 1332104*ep^6*mtt^8*mWW^4*s*t + 15884*mtt^7*mWW^5*s*t + 58642*ep*mtt^7*mWW^5*s*t - 202926*ep^2*mtt^7*mWW^5*s*t - 1580346*ep^3*mtt^7*mWW^5*s*t - 3654186*ep^4*mtt^7*mWW^5*s*t - 3790264*ep^5*mtt^7*mWW^5*s*t - 1507988*ep^6*mtt^7*mWW^5*s*t - 6234*mtt^6*mWW^6*s*t - 22330*ep*mtt^6*mWW^6*s*t - 27230*ep^2*mtt^6*mWW^6*s*t + 94846*ep^3*mtt^6*mWW^6*s*t + 650444*ep^4*mtt^6*mWW^6*s*t + 1214780*ep^5*mtt^6*mWW^6*s*t + 715468*ep^6*mtt^6*mWW^6*s*t - 7626*mtt^5*mWW^7*s*t - 21590*ep*mtt^5*mWW^7*s*t + 222474*ep^2*mtt^5*mWW^7*s*t + 1134878*ep^3*mtt^5*mWW^7*s*t + 1896292*ep^4*mtt^5*mWW^7*s*t + 1222520*ep^5*mtt^5*mWW^7*s*t + 208956*ep^6*mtt^5*mWW^7*s*t + 9836*mtt^4*mWW^8*s*t + 29800*ep*mtt^4*mWW^8*s*t - 140178*ep^2*mtt^4*mWW^8*s*t - 833550*ep^3*mtt^4*mWW^8*s*t - 1742498*ep^4*mtt^4*mWW^8*s*t - 1772162*ep^5*mtt^4*mWW^8*s*t - 744608*ep^6*mtt^4*mWW^8*s*t - 3976*mtt^3*mWW^9*s*t - 14446*ep*mtt^3*mWW^9*s*t - 3294*ep^2*mtt^3*mWW^9*s*t + 159086*ep^3*mtt^3*mWW^9*s*t + 713314*ep^4*mtt^3*mWW^9*s*t + 1207520*ep^5*mtt^3*mWW^9*s*t + 701028*ep^6*mtt^3*mWW^9*s*t + 366*mtt^2*mWW^10*s*t + 3530*ep*mtt^2*mWW^10*s*t + 30386*ep^2*mtt^2*mWW^10*s*t + 21974*ep^3*mtt^2*mWW^10*s*t - 194268*ep^4*mtt^2*mWW^10*s*t - 431152*ep^5*mtt^2*mWW^10*s*t - 262580*ep^6*mtt^2*mWW^10*s*t + 98*mtt*mWW^11*s*t - 758*ep*mtt*mWW^11*s*t - 9366*ep^2*mtt*mWW^11*s*t + 4166*ep^3*mtt*mWW^11*s*t + 42080*ep^4*mtt*mWW^11*s*t + 24480*ep^5*mtt*mWW^11*s*t - 6844*ep^6*mtt*mWW^11*s*t - 8*mWW^12*s*t + 174*ep*mWW^12*s*t + 764*ep^2*mWW^12*s*t - 4844*ep^3*mWW^12*s*t - 4476*ep^4*mWW^12*s*t + 17942*ep^5*mWW^12*s*t + 18912*ep^6*mWW^12*s*t + 1008*mtt^9*mWW^2*s^2*t + 9072*ep*mtt^9*mWW^2*s^2*t + 9296*ep^2*mtt^9*mWW^2*s^2*t - 104496*ep^3*mtt^9*mWW^2*s^2*t - 371392*ep^4*mtt^9*mWW^2*s^2*t - 466368*ep^5*mtt^9*mWW^2*s^2*t - 206080*ep^6*mtt^9*mWW^2*s^2*t - 10332*mtt^8*mWW^3*s^2*t - 55980*ep*mtt^8*mWW^3*s^2*t + 122972*ep^2*mtt^8*mWW^3*s^2*t + 1414308*ep^3*mtt^8*mWW^3*s^2*t + 3611040*ep^4*mtt^8*mWW^3*s^2*t + 3890904*ep^5*mtt^8*mWW^3*s^2*t + 1554448*ep^6*mtt^8*mWW^3*s^2*t + 28734*mtt^7*mWW^4*s^2*t + 118353*ep*mtt^7*mWW^4*s^2*t - 456946*ep^2*mtt^7*mWW^4*s^2*t - 3660562*ep^3*mtt^7*mWW^4*s^2*t - 8514102*ep^4*mtt^7*mWW^4*s^2*t - 8684495*ep^5*mtt^7*mWW^4*s^2*t - 3342662*ep^6*mtt^7*mWW^4*s^2*t - 28754*mtt^6*mWW^5*s^2*t - 94048*ep*mtt^6*mWW^5*s^2*t + 402816*ep^2*mtt^6*mWW^5*s^2*t + 2849348*ep^3*mtt^6*mWW^5*s^2*t + 6529274*ep^4*mtt^6*mWW^5*s^2*t + 6838268*ep^5*mtt^6*mWW^5*s^2*t + 2763768*ep^6*mtt^6*mWW^5*s^2*t - 1416*mtt^5*mWW^6*s^2*t - 15325*ep*mtt^5*mWW^6*s^2*t + 202406*ep^2*mtt^5*mWW^6*s^2*t + 1107042*ep^3*mtt^5*mWW^6*s^2*t + 1620196*ep^4*mtt^5*mWW^6*s^2*t + 476379*ep^5*mtt^5*mWW^6*s^2*t - 312002*ep^6*mtt^5*mWW^6*s^2*t + 23272*mtt^4*mWW^7*s^2*t + 74336*ep*mtt^4*mWW^7*s^2*t - 474120*ep^2*mtt^4*mWW^7*s^2*t - 2725948*ep^3*mtt^4*mWW^7*s^2*t - 5150760*ep^4*mtt^4*mWW^7*s^2*t - 4244628*ep^5*mtt^4*mWW^7*s^2*t - 1308296*ep^6*mtt^4*mWW^7*s^2*t - 15952*mtt^3*mWW^8*s^2*t - 46263*ep*mtt^3*mWW^8*s^2*t + 187670*ep^2*mtt^3*mWW^8*s^2*t + 1239986*ep^3*mtt^3*mWW^8*s^2*t + 2936568*ep^4*mtt^3*mWW^8*s^2*t + 3354925*ep^5*mtt^3*mWW^8*s^2*t + 1516778*ep^6*mtt^3*mWW^8*s^2*t + 3296*mtt^2*mWW^9*s^2*t + 10634*ep*mtt^2*mWW^9*s^2*t + 35092*ep^2*mtt^2*mWW^9*s^2*t - 81340*ep^3*mtt^2*mWW^9*s^2*t - 789112*ep^4*mtt^2*mWW^9*s^2*t - 1463350*ep^5*mtt^2*mWW^9*s^2*t - 833060*ep^6*mtt^2*mWW^9*s^2*t + 226*mtt*mWW^10*s^2*t - 1189*ep*mtt*mWW^10*s^2*t - 34330*ep^2*mtt*mWW^10*s^2*t - 33762*ep^3*mtt*mWW^10*s^2*t + 151250*ep^4*mtt*mWW^10*s^2*t + 295087*ep^5*mtt*mWW^10*s^2*t + 146446*ep^6*mtt*mWW^10*s^2*t - 82*mWW^11*s^2*t + 410*ep*mWW^11*s^2*t + 5144*ep^2*mWW^11*s^2*t - 4576*ep^3*mWW^11*s^2*t - 22962*ep^4*mWW^11*s^2*t + 3278*ep^5*mWW^11*s^2*t + 20660*ep^6*mWW^11*s^2*t - 2016*mtt^8*mWW^2*s^3*t - 18144*ep*mtt^8*mWW^2*s^3*t - 18592*ep^2*mtt^8*mWW^2*s^3*t + 208992*ep^3*mtt^8*mWW^2*s^3*t + 742784*ep^4*mtt^8*mWW^2*s^3*t + 932736*ep^5*mtt^8*mWW^2*s^3*t + 412160*ep^6*mtt^8*mWW^2*s^3*t + 17556*mtt^7*mWW^3*s^3*t + 93604*ep*mtt^7*mWW^3*s^3*t - 218932*ep^2*mtt^7*mWW^3*s^3*t - 2422252*ep^3*mtt^7*mWW^3*s^3*t - 6137600*ep^4*mtt^7*mWW^3*s^3*t - 6585768*ep^5*mtt^7*mWW^3*s^3*t - 2624496*ep^6*mtt^7*mWW^3*s^3*t - 38508*mtt^6*mWW^4*s^3*t - 148521*ep*mtt^6*mWW^4*s^3*t + 669720*ep^2*mtt^6*mWW^4*s^3*t + 5012640*ep^3*mtt^6*mWW^4*s^3*t + 11474490*ep^4*mtt^6*mWW^4*s^3*t + 11623305*ep^5*mtt^6*mWW^4*s^3*t + 4461210*ep^6*mtt^6*mWW^4*s^3*t + 22584*mtt^5*mWW^5*s^3*t + 48366*ep*mtt^5*mWW^5*s^3*t - 382086*ep^2*mtt^5*mWW^5*s^3*t - 2152570*ep^3*mtt^5*mWW^5*s^3*t - 4796330*ep^4*mtt^5*mWW^5*s^3*t - 5158068*ep^5*mtt^5*mWW^5*s^3*t - 2175144*ep^6*mtt^5*mWW^5*s^3*t + 19534*mtt^4*mWW^6*s^3*t + 92261*ep*mtt^4*mWW^6*s^3*t - 421946*ep^2*mtt^4*mWW^6*s^3*t - 2934362*ep^3*mtt^4*mWW^6*s^3*t - 5721422*ep^4*mtt^4*mWW^6*s^3*t - 4540859*ep^5*mtt^4*mWW^6*s^3*t - 1240054*ep^6*mtt^4*mWW^6*s^3*t - 29442*mtt^3*mWW^7*s^3*t - 94030*ep*mtt^3*mWW^7*s^3*t + 503160*ep^2*mtt^3*mWW^7*s^3*t + 3094792*ep^3*mtt^3*mWW^7*s^3*t + 6340422*ep^4*mtt^3*mWW^7*s^3*t + 5899798*ep^5*mtt^3*mWW^7*s^3*t + 2136212*ep^6*mtt^3*mWW^7*s^3*t + 10982*mtt^2*mWW^8*s^3*t + 26213*ep*mtt^2*mWW^8*s^3*t - 104060*ep^2*mtt^2*mWW^8*s^3*t - 773036*ep^3*mtt^2*mWW^8*s^3*t - 2184496*ep^4*mtt^2*mWW^8*s^3*t - 2827921*ep^5*mtt^2*mWW^8*s^3*t - 1355698*ep^6*mtt^2*mWW^8*s^3*t - 410*mtt*mWW^9*s^3*t + 596*ep*mtt*mWW^9*s^3*t - 39906*ep^2*mtt*mWW^9*s^3*t - 50566*ep^3*mtt*mWW^9*s^3*t + 317440*ep^4*mtt*mWW^9*s^3*t + 717922*ep^5*mtt*mWW^9*s^3*t + 405164*ep^6*mtt*mWW^9*s^3*t - 280*mWW^10*s^3*t - 345*ep*mWW^10*s^3*t + 12642*ep^2*mWW^10*s^3*t + 16362*ep^3*mWW^10*s^3*t - 35288*ep^4*mWW^10*s^3*t - 61145*ep^5*mWW^10*s^3*t - 19354*ep^6*mWW^10*s^3*t + 2520*mtt^7*mWW^2*s^4*t + 22680*ep*mtt^7*mWW^2*s^4*t + 23240*ep^2*mtt^7*mWW^2*s^4*t - 261240*ep^3*mtt^7*mWW^2*s^4*t - 928480*ep^4*mtt^7*mWW^2*s^4*t - 1165920*ep^5*mtt^7*mWW^2*s^4*t - 515200*ep^6*mtt^7*mWW^2*s^4*t - 18060*mtt^6*mWW^3*s^4*t - 94276*ep*mtt^6*mWW^3*s^4*t + 239540*ep^2*mtt^6*mWW^3*s^4*t + 2521372*ep^3*mtt^6*mWW^3*s^4*t + 6320216*ep^4*mtt^6*mWW^3*s^4*t + 6739320*ep^5*mtt^6*mWW^3*s^4*t + 2675120*ep^6*mtt^6*mWW^3*s^4*t + 29070*mtt^5*mWW^4*s^4*t + 98544*ep*mtt^5*mWW^4*s^4*t - 580580*ep^2*mtt^5*mWW^4*s^4*t - 3909288*ep^3*mtt^5*mWW^4*s^4*t - 8696514*ep^4*mtt^5*mWW^4*s^4*t - 8692440*ep^5*mtt^5*mWW^4*s^4*t - 3316120*ep^6*mtt^5*mWW^4*s^4*t - 3330*mtt^4*mWW^5*s^4*t + 31944*ep*mtt^4*mWW^5*s^4*t + 143104*ep^2*mtt^4*mWW^5*s^4*t + 98532*ep^3*mtt^4*mWW^5*s^4*t - 7002*ep^4*mtt^4*mWW^5*s^4*t + 221556*ep^5*mtt^4*mWW^5*s^4*t + 243740*ep^6*mtt^4*mWW^5*s^4*t - 24306*mtt^3*mWW^6*s^4*t - 104460*ep*mtt^3*mWW^6*s^4*t + 423248*ep^2*mtt^3*mWW^6*s^4*t + 3078100*ep^3*mtt^3*mWW^6*s^4*t + 6433726*ep^4*mtt^3*mWW^6*s^4*t + 5791272*ep^5*mtt^3*mWW^6*s^4*t + 1954196*ep^6*mtt^3*mWW^6*s^4*t + 16938*mtt^2*mWW^7*s^4*t + 47224*ep*mtt^2*mWW^7*s^4*t - 279508*ep^2*mtt^2*mWW^7*s^4*t - 1700732*ep^3*mtt^2*mWW^7*s^4*t - 3711066*ep^4*mtt^2*mWW^7*s^4*t - 3778036*ep^5*mtt^2*mWW^7*s^4*t - 1498740*ep^6*mtt^2*mWW^7*s^4*t - 2420*mtt*mWW^8*s^4*t + 660*ep*mtt*mWW^8*s^4*t + 17280*ep^2*mtt*mWW^8*s^4*t + 132048*ep^3*mtt*mWW^8*s^4*t + 610104*ep^4*mtt*mWW^8*s^4*t + 998668*ep^5*mtt*mWW^8*s^4*t + 525004*ep^6*mtt*mWW^8*s^4*t - 412*mWW^9*s^4*t - 2436*ep*mWW^9*s^4*t + 13268*ep^2*mWW^9*s^4*t + 41712*ep^3*mWW^9*s^4*t - 17408*ep^4*mWW^9*s^4*t - 109620*ep^5*mWW^9*s^4*t - 65984*ep^6*mWW^9*s^4*t - 2016*mtt^6*mWW^2*s^5*t - 18144*ep*mtt^6*mWW^2*s^5*t - 18592*ep^2*mtt^6*mWW^2*s^5*t + 208992*ep^3*mtt^6*mWW^2*s^5*t + 742784*ep^4*mtt^6*mWW^2*s^5*t + 932736*ep^5*mtt^6*mWW^2*s^5*t + 412160*ep^6*mtt^6*mWW^2*s^5*t + 11340*mtt^5*mWW^3*s^5*t + 57540*ep*mtt^5*mWW^3*s^5*t - 163828*ep^2*mtt^5*mWW^3*s^5*t - 1614060*ep^3*mtt^5*mWW^3*s^5*t - 3980088*ep^4*mtt^5*mWW^3*s^5*t - 4200168*ep^5*mtt^5*mWW^3*s^5*t - 1655696*ep^6*mtt^5*mWW^3*s^5*t - 11712*mtt^4*mWW^4*s^5*t - 27540*ep*mtt^4*mWW^4*s^5*t + 298254*ep^2*mtt^4*mWW^4*s^5*t + 1664650*ep^3*mtt^4*mWW^4*s^5*t + 3474806*ep^4*mtt^4*mWW^4*s^5*t + 3360746*ep^5*mtt^4*mWW^4*s^5*t + 1260892*ep^6*mtt^4*mWW^4*s^5*t - 6004*mtt^3*mWW^5*s^5*t - 50690*ep*mtt^3*mWW^5*s^5*t + 31910*ep^2*mtt^3*mWW^5*s^5*t + 868306*ep^3*mtt^3*mWW^5*s^5*t + 2150866*ep^4*mtt^3*mWW^5*s^5*t + 2073040*ep^5*mtt^3*mWW^5*s^5*t + 720220*ep^6*mtt^3*mWW^5*s^5*t + 12396*mtt^2*mWW^6*s^5*t + 47338*ep*mtt^2*mWW^6*s^5*t - 223226*ep^2*mtt^2*mWW^6*s^5*t - 1538490*ep^3*mtt^2*mWW^6*s^5*t - 3290206*ep^4*mtt^2*mWW^6*s^5*t - 3121680*ep^5*mtt^2*mWW^6*s^5*t - 1132948*ep^6*mtt^2*mWW^6*s^5*t - 3748*mtt*mWW^7*s^5*t - 4188*ep*mtt*mWW^7*s^5*t + 76238*ep^2*mtt*mWW^7*s^5*t + 379738*ep^3*mtt*mWW^7*s^5*t + 884566*ep^4*mtt*mWW^7*s^5*t + 1013746*ep^5*mtt*mWW^7*s^5*t + 445520*ep^6*mtt*mWW^7*s^5*t - 224*mWW^8*s^5*t - 3516*ep*mWW^8*s^5*t + 2028*ep^2*mWW^8*s^5*t + 27904*ep^3*mWW^8*s^5*t - 8584*ep^4*mWW^8*s^5*t - 96292*ep^5*mWW^8*s^5*t - 67140*ep^6*mWW^8*s^5*t + 1008*mtt^5*mWW^2*s^6*t + 9072*ep*mtt^5*mWW^2*s^6*t + 9296*ep^2*mtt^5*mWW^2*s^6*t - 104496*ep^3*mtt^5*mWW^2*s^6*t - 371392*ep^4*mtt^5*mWW^2*s^6*t - 466368*ep^5*mtt^5*mWW^2*s^6*t - 206080*ep^6*mtt^5*mWW^2*s^6*t - 4116*mtt^4*mWW^3*s^6*t - 20132*ep*mtt^4*mWW^3*s^6*t + 67508*ep^2*mtt^4*mWW^3*s^6*t + 607628*ep^3*mtt^4*mWW^3*s^6*t + 1457344*ep^4*mtt^4*mWW^3*s^6*t + 1507464*ep^5*mtt^4*mWW^3*s^6*t + 585648*ep^6*mtt^4*mWW^3*s^6*t + 1938*mtt^3*mWW^4*s^6*t - 2823*ep*mtt^3*mWW^4*s^6*t - 85754*ep^2*mtt^3*mWW^4*s^6*t - 311122*ep^3*mtt^3*mWW^4*s^6*t - 511330*ep^4*mtt^3*mWW^4*s^6*t - 420887*ep^5*mtt^3*mWW^4*s^6*t - 142854*ep^6*mtt^3*mWW^4*s^6*t + 3586*mtt^2*mWW^5*s^6*t + 22112*ep*mtt^2*mWW^5*s^6*t - 45600*ep^2*mtt^2*mWW^5*s^6*t - 517572*ep^3*mtt^2*mWW^5*s^6*t - 1224226*ep^4*mtt^2*mWW^5*s^6*t - 1203900*ep^5*mtt^2*mWW^5*s^6*t - 440672*ep^6*mtt^2*mWW^5*s^6*t - 2522*mtt*mWW^6*s^6*t - 6627*ep*mtt*mWW^6*s^6*t + 59326*ep^2*mtt*mWW^6*s^6*t + 336758*ep^3*mtt*mWW^6*s^6*t + 708298*ep^4*mtt*mWW^6*s^6*t + 693229*ep^5*mtt*mWW^6*s^6*t + 264498*ep^6*mtt*mWW^6*s^6*t + 66*mWW^7*s^6*t - 2158*ep*mWW^7*s^6*t - 7812*ep^2*mWW^7*s^6*t - 10520*ep^3*mWW^7*s^6*t - 32434*ep^4*mWW^7*s^6*t - 64874*ep^5*mWW^7*s^6*t - 38940*ep^6*mWW^7*s^6*t - 288*mtt^4*mWW^2*s^7*t - 2592*ep*mtt^4*mWW^2*s^7*t - 2656*ep^2*mtt^4*mWW^2*s^7*t + 29856*ep^3*mtt^4*mWW^2*s^7*t + 106112*ep^4*mtt^4*mWW^2*s^7*t + 133248*ep^5*mtt^4*mWW^2*s^7*t + 58880*ep^6*mtt^4*mWW^2*s^7*t + 732*mtt^3*mWW^3*s^7*t + 3500*ep*mtt^3*mWW^3*s^7*t - 14812*ep^2*mtt^3*mWW^3*s^7*t - 118148*ep^3*mtt^3*mWW^3*s^7*t - 268000*ep^4*mtt^3*mWW^3*s^7*t - 263544*ep^5*mtt^3*mWW^3*s^7*t - 98128*ep^6*mtt^3*mWW^3*s^7*t + 36*mtt^2*mWW^4*s^7*t + 3087*ep*mtt^2*mWW^4*s^7*t + 12236*ep^2*mtt^2*mWW^4*s^7*t - 868*ep^3*mtt^2*mWW^4*s^7*t - 59218*ep^4*mtt^2*mWW^4*s^7*t - 87275*ep^5*mtt^2*mWW^4*s^7*t - 38878*ep^6*mtt^2*mWW^4*s^7*t - 656*mtt*mWW^5*s^7*t - 3358*ep*mtt*mWW^5*s^7*t + 13838*ep^2*mtt*mWW^5*s^7*t + 109794*ep^3*mtt*mWW^5*s^7*t + 244674*ep^4*mtt*mWW^5*s^7*t + 235708*ep^5*mtt*mWW^5*s^7*t + 86112*ep^6*mtt*mWW^5*s^7*t + 120*mWW^6*s^7*t - 413*ep*mWW^6*s^7*t - 6366*ep^2*mWW^6*s^7*t - 20906*ep^3*mWW^6*s^7*t - 37176*ep^4*mWW^6*s^7*t - 37289*ep^5*mWW^6*s^7*t - 15762*ep^6*mWW^6*s^7*t + 36*mtt^3*mWW^2*s^8*t + 324*ep*mtt^3*mWW^2*s^8*t + 332*ep^2*mtt^3*mWW^2*s^8*t - 3732*ep^3*mtt^3*mWW^2*s^8*t - 13264*ep^4*mtt^3*mWW^2*s^8*t - 16656*ep^5*mtt^3*mWW^2*s^8*t - 7360*ep^6*mtt^3*mWW^2*s^8*t - 36*mtt^2*mWW^3*s^8*t - 264*ep*mtt^2*mWW^3*s^8*t + 1112*ep^2*mtt^2*mWW^3*s^8*t + 8592*ep^3*mtt^2*mWW^3*s^8*t + 16860*ep^4*mtt^2*mWW^3*s^8*t + 13128*ep^5*mtt^2*mWW^3*s^8*t + 3616*ep^6*mtt^2*mWW^3*s^8*t - 12*mtt*mWW^4*s^8*t - 444*ep*mtt*mWW^4*s^8*t - 860*ep^2*mtt*mWW^4*s^8*t + 4500*ep^3*mtt*mWW^4*s^8*t + 16360*ep^4*mtt*mWW^4*s^8*t + 18600*ep^5*mtt*mWW^4*s^8*t + 7360*ep^6*mtt*mWW^4*s^8*t + 36*mWW^5*s^8*t + 108*ep*mWW^5*s^8*t - 1460*ep^2*mWW^5*s^8*t - 7428*ep^3*mWW^5*s^8*t - 13632*ep^4*mWW^5*s^8*t - 11256*ep^5*mWW^5*s^8*t - 3616*ep^6*mWW^5*s^8*t + 36*ep*mtt*mWW^3*s^9*t + 60*ep^2*mtt*mWW^3*s^9*t - 252*ep^3*mtt*mWW^3*s^9*t - 636*ep^4*mtt*mWW^3*s^9*t - 360*ep^5*mtt*mWW^3*s^9*t + 36*ep*mWW^4*s^9*t + 60*ep^2*mWW^4*s^9*t - 252*ep^3*mWW^4*s^9*t - 636*ep^4*mWW^4*s^9*t - 360*ep^5*mWW^4*s^9*t - 162*mtt^10*mWW^2*t^2 - 1952*ep*mtt^10*mWW^2*t^2 - 3892*ep^2*mtt^10*mWW^2*t^2 + 16184*ep^3*mtt^10*mWW^2*t^2 + 73534*ep^4*mtt^10*mWW^2*t^2 + 100680*ep^5*mtt^10*mWW^2*t^2 + 46872*ep^6*mtt^10*mWW^2*t^2 + 1868*mtt^9*mWW^3*t^2 + 14038*ep*mtt^9*mWW^3*t^2 - 2292*ep^2*mtt^9*mWW^3*t^2 - 238172*ep^3*mtt^9*mWW^3*t^2 - 714788*ep^4*mtt^9*mWW^3*t^2 - 836778*ep^5*mtt^9*mWW^3*t^2 - 353444*ep^6*mtt^9*mWW^3*t^2 - 6892*mtt^8*mWW^4*t^2 - 38908*ep*mtt^8*mWW^4*t^2 + 57446*ep^2*mtt^8*mWW^4*t^2 + 815614*ep^3*mtt^8*mWW^4*t^2 + 2101538*ep^4*mtt^8*mWW^4*t^2 + 2244270*ep^5*mtt^8*mWW^4*t^2 + 882516*ep^6*mtt^8*mWW^4*t^2 + 11584*mtt^7*mWW^5*t^2 + 51470*ep*mtt^7*mWW^5*t^2 - 119460*ep^2*mtt^7*mWW^5*t^2 - 1127216*ep^3*mtt^7*mWW^5*t^2 - 2589060*ep^4*mtt^7*mWW^5*t^2 - 2545022*ep^5*mtt^7*mWW^5*t^2 - 934808*ep^6*mtt^7*mWW^5*t^2 - 8604*mtt^6*mWW^6*t^2 - 27788*ep*mtt^6*mWW^6*t^2 + 78794*ep^2*mtt^6*mWW^6*t^2 + 514882*ep^3*mtt^6*mWW^6*t^2 + 1018094*ep^4*mtt^6*mWW^6*t^2 + 946362*ep^5*mtt^6*mWW^6*t^2 + 359700*ep^6*mtt^6*mWW^6*t^2 + 84*mtt^5*mWW^7*t^2 - 7142*ep*mtt^5*mWW^7*t^2 + 27792*ep^2*mtt^5*mWW^7*t^2 + 313144*ep^3*mtt^5*mWW^7*t^2 + 650540*ep^4*mtt^5*mWW^7*t^2 + 407574*ep^5*mtt^5*mWW^7*t^2 + 6008*ep^6*mtt^5*mWW^7*t^2 + 4236*mtt^4*mWW^8*t^2 + 16754*ep*mtt^4*mWW^8*t^2 - 66190*ep^2*mtt^4*mWW^8*t^2 - 435666*ep^3*mtt^4*mWW^8*t^2 - 742222*ep^4*mtt^4*mWW^8*t^2 - 398840*ep^5*mtt^4*mWW^8*t^2 + 10904*ep^6*mtt^4*mWW^8*t^2 - 2664*mtt^3*mWW^9*t^2 - 7326*ep*mtt^3*mWW^9*t^2 + 33196*ep^2*mtt^3*mWW^9*t^2 + 142912*ep^3*mtt^3*mWW^9*t^2 + 211412*ep^4*mtt^3*mWW^9*t^2 + 146574*ep^5*mtt^3*mWW^9*t^2 + 40664*ep^6*mtt^3*mWW^9*t^2 + 550*mtt^2*mWW^10*t^2 + 720*ep*mtt^2*mWW^10*t^2 - 4646*ep^2*mtt^2*mWW^10*t^2 + 9470*ep^3*mtt^2*mWW^10*t^2 - 10860*ep^4*mtt^2*mWW^10*t^2 - 122894*ep^5*mtt^2*mWW^10*t^2 - 109652*ep^6*mtt^2*mWW^10*t^2 + 8*mtt*mWW^11*t^2 + 112*ep*mtt*mWW^11*t^2 - 1060*ep^2*mtt*mWW^11*t^2 - 12716*ep^3*mtt*mWW^11*t^2 + 3976*ep^4*mtt*mWW^11*t^2 + 70580*ep^5*mtt*mWW^11*t^2 + 61260*ep^6*mtt*mWW^11*t^2 - 8*mWW^12*t^2 + 22*ep*mWW^12*t^2 + 312*ep^2*mWW^12*t^2 + 1564*ep^3*mWW^12*t^2 - 2164*ep^4*mWW^12*t^2 - 12506*ep^5*mWW^12*t^2 - 10020*ep^6*mWW^12*t^2 + 1182*mtt^9*mWW^2*s*t^2 + 14100*ep*mtt^9*mWW^2*s*t^2 + 27720*ep^2*mtt^9*mWW^2*s*t^2 - 118204*ep^3*mtt^9*mWW^2*s*t^2 - 532350*ep^4*mtt^9*mWW^2*s*t^2 - 726728*ep^5*mtt^9*mWW^2*s*t^2 - 337656*ep^6*mtt^9*mWW^2*s*t^2 - 11930*mtt^8*mWW^3*s*t^2 - 88482*ep*mtt^8*mWW^3*s*t^2 + 19234*ep^2*mtt^8*mWW^3*s*t^2 + 1513738*ep^3*mtt^8*mWW^3*s*t^2 + 4506344*ep^4*mtt^8*mWW^3*s*t^2 + 5251544*ep^5*mtt^8*mWW^3*s*t^2 + 2211248*ep^6*mtt^8*mWW^3*s*t^2 + 37206*mtt^7*mWW^4*s*t^2 + 204122*ep*mtt^7*mWW^4*s*t^2 - 339204*ep^2*mtt^7*mWW^4*s*t^2 - 4408036*ep^3*mtt^7*mWW^4*s*t^2 - 11175958*ep^4*mtt^7*mWW^4*s*t^2 - 11822134*ep^5*mtt^7*mWW^4*s*t^2 - 4619420*ep^6*mtt^7*mWW^4*s*t^2 - 49242*mtt^6*mWW^5*s*t^2 - 201147*ep*mtt^6*mWW^5*s*t^2 + 585194*ep^2*mtt^6*mWW^5*s*t^2 + 4788822*ep^3*mtt^6*mWW^5*s*t^2 + 10573230*ep^4*mtt^6*mWW^5*s*t^2 + 10135173*ep^5*mtt^6*mWW^5*s*t^2 + 3657442*ep^6*mtt^6*mWW^5*s*t^2 + 21508*mtt^5*mWW^6*s*t^2 + 36036*ep*mtt^5*mWW^6*s*t^2 - 266920*ep^2*mtt^5*mWW^6*s*t^2 - 916996*ep^3*mtt^5*mWW^6*s*t^2 - 1192840*ep^4*mtt^5*mWW^6*s*t^2 - 871440*ep^5*mtt^5*mWW^6*s*t^2 - 360388*ep^6*mtt^5*mWW^6*s*t^2 + 13646*mtt^4*mWW^7*s*t^2 + 88119*ep*mtt^4*mWW^7*s*t^2 - 197754*ep^2*mtt^4*mWW^7*s*t^2 - 2096570*ep^3*mtt^4*mWW^7*s*t^2 - 4420462*ep^4*mtt^4*mWW^7*s*t^2 - 3438277*ep^5*mtt^4*mWW^7*s*t^2 - 765838*ep^6*mtt^4*mWW^7*s*t^2 - 18138*mtt^3*mWW^8*s*t^2 - 67196*ep*mtt^3*mWW^8*s*t^2 + 252272*ep^2*mtt^3*mWW^8*s*t^2 + 1553016*ep^3*mtt^3*mWW^8*s*t^2 + 2663370*ep^4*mtt^3*mWW^8*s*t^2 + 1736724*ep^5*mtt^3*mWW^8*s*t^2 + 290544*ep^6*mtt^3*mWW^8*s*t^2 + 6250*mtt^2*mWW^9*s*t^2 + 12925*ep*mtt^2*mWW^9*s*t^2 - 89582*ep^2*mtt^2*mWW^9*s*t^2 - 278418*ep^3*mtt^2*mWW^9*s*t^2 - 383174*ep^4*mtt^2*mWW^9*s*t^2 - 417499*ep^5*mtt^2*mWW^9*s*t^2 - 242214*ep^6*mtt^2*mWW^9*s*t^2 - 398*mtt*mWW^10*s*t^2 + 2066*ep*mtt*mWW^10*s*t^2 + 8068*ep^2*mtt*mWW^10*s*t^2 - 52324*ep^3*mtt*mWW^10*s*t^2 - 41310*ep^4*mtt*mWW^10*s*t^2 + 211586*ep^5*mtt*mWW^10*s*t^2 + 220216*ep^6*mtt*mWW^10*s*t^2 - 84*mWW^11*s*t^2 - 543*ep*mWW^11*s*t^2 + 972*ep^2*mWW^11*s*t^2 + 14972*ep^3*mWW^11*s*t^2 + 3150*ep^4*mWW^11*s*t^2 - 58949*ep^5*mWW^11*s*t^2 - 53934*ep^6*mWW^11*s*t^2 - 3738*mtt^8*mWW^2*s^2*t^2 - 44026*ep*mtt^8*mWW^2*s^2*t^2 - 85034*ep^2*mtt^8*mWW^2*s^2*t^2 + 374150*ep^3*mtt^8*mWW^2*s^2*t^2 + 1667180*ep^4*mtt^8*mWW^2*s^2*t^2 + 2267876*ep^5*mtt^8*mWW^2*s^2*t^2 + 1051176*ep^6*mtt^8*mWW^2*s^2*t^2 + 32328*mtt^7*mWW^3*s^2*t^2 + 236241*ep*mtt^7*mWW^3*s^2*t^2 - 66600*ep^2*mtt^7*mWW^3*s^2*t^2 - 4081608*ep^3*mtt^7*mWW^3*s^2*t^2 - 12031782*ep^4*mtt^7*mWW^3*s^2*t^2 - 13940889*ep^5*mtt^7*mWW^3*s^2*t^2 - 5846154*ep^6*mtt^7*mWW^3*s^2*t^2 - 82524*mtt^6*mWW^4*s^2*t^2 - 435648*ep*mtt^6*mWW^4*s^2*t^2 + 840066*ep^2*mtt^6*mWW^4*s^2*t^2 + 9806278*ep^3*mtt^6*mWW^4*s^2*t^2 + 24314278*ep^4*mtt^6*mWW^4*s^2*t^2 + 25367546*ep^5*mtt^6*mWW^4*s^2*t^2 + 9817268*ep^6*mtt^6*mWW^4*s^2*t^2 + 79420*mtt^5*mWW^5*s^2*t^2 + 275104*ep*mtt^5*mWW^5*s^2*t^2 - 1152862*ep^2*mtt^5*mWW^5*s^2*t^2 - 7673898*ep^3*mtt^5*mWW^5*s^2*t^2 - 15751042*ep^4*mtt^5*mWW^5*s^2*t^2 - 14334598*ep^5*mtt^5*mWW^5*s^2*t^2 - 4967852*ep^6*mtt^5*mWW^5*s^2*t^2 - 5848*mtt^4*mWW^6*s^2*t^2 + 102265*ep*mtt^4*mWW^6*s^2*t^2 + 272628*ep^2*mtt^4*mWW^6*s^2*t^2 - 1158956*ep^3*mtt^4*mWW^6*s^2*t^2 - 4508902*ep^4*mtt^4*mWW^6*s^2*t^2 - 5018221*ep^5*mtt^4*mWW^6*s^2*t^2 - 1791638*ep^6*mtt^4*mWW^6*s^2*t^2 - 40048*mtt^3*mWW^7*s^2*t^2 - 212323*ep*mtt^3*mWW^7*s^2*t^2 + 465292*ep^2*mtt^3*mWW^7*s^2*t^2 + 4478032*ep^3*mtt^3*mWW^7*s^2*t^2 + 9365910*ep^4*mtt^3*mWW^7*s^2*t^2 + 7786907*ep^5*mtt^3*mWW^7*s^2*t^2 + 2205334*ep^6*mtt^3*mWW^7*s^2*t^2 + 24644*mtt^2*mWW^8*s^2*t^2 + 83740*ep*mtt^2*mWW^8*s^2*t^2 - 346938*ep^2*mtt^2*mWW^8*s^2*t^2 - 1914042*ep^3*mtt^2*mWW^8*s^2*t^2 - 3234830*ep^4*mtt^2*mWW^8*s^2*t^2 - 2373370*ep^5*mtt^2*mWW^8*s^2*t^2 - 654804*ep^6*mtt^2*mWW^8*s^2*t^2 - 4100*mtt*mWW^9*s^2*t^2 - 2618*ep*mtt*mWW^9*s^2*t^2 + 76722*ep^2*mtt*mWW^9*s^2*t^2 + 128762*ep^3*mtt*mWW^9*s^2*t^2 + 129266*ep^4*mtt*mWW^9*s^2*t^2 + 327624*ep^5*mtt*mWW^9*s^2*t^2 + 289512*ep^6*mtt*mWW^9*s^2*t^2 - 134*mWW^10*s^2*t^2 - 2735*ep*mWW^10*s^2*t^2 - 3274*ep^2*mWW^10*s^2*t^2 + 41282*ep^3*mWW^10*s^2*t^2 + 49922*ep^4*mWW^10*s^2*t^2 - 82875*ep^5*mWW^10*s^2*t^2 - 102842*ep^6*mWW^10*s^2*t^2 + 6678*mtt^7*mWW^2*s^3*t^2 + 77350*ep*mtt^7*mWW^2*s^3*t^2 + 146006*ep^2*mtt^7*mWW^2*s^3*t^2 - 668794*ep^3*mtt^7*mWW^2*s^3*t^2 - 2941316*ep^4*mtt^7*mWW^2*s^3*t^2 - 3983868*ep^5*mtt^7*mWW^2*s^3*t^2 - 1841112*ep^6*mtt^7*mWW^2*s^3*t^2 - 48046*mtt^6*mWW^3*s^3*t^2 - 345425*ep*mtt^6*mWW^3*s^3*t^2 + 124182*ep^2*mtt^6*mWW^3*s^3*t^2 + 6038758*ep^3*mtt^6*mWW^3*s^3*t^2 + 17584426*ep^4*mtt^6*mWW^3*s^3*t^2 + 20220459*ep^5*mtt^6*mWW^3*s^3*t^2 + 8432590*ep^6*mtt^6*mWW^3*s^3*t^2 + 95702*mtt^5*mWW^4*s^3*t^2 + 477316*ep*mtt^5*mWW^4*s^3*t^2 - 1124900*ep^2*mtt^5*mWW^4*s^3*t^2 - 11450496*ep^3*mtt^5*mWW^4*s^3*t^2 - 27454946*ep^4*mtt^5*mWW^4*s^3*t^2 - 28015684*ep^5*mtt^5*mWW^4*s^3*t^2 - 10666288*ep^6*mtt^5*mWW^4*s^3*t^2 - 56314*mtt^4*mWW^5*s^3*t^2 - 113032*ep*mtt^4*mWW^5*s^3*t^2 + 1149638*ep^2*mtt^4*mWW^5*s^3*t^2 + 5278086*ep^3*mtt^4*mWW^5*s^3*t^2 + 8846256*ep^4*mtt^4*mWW^5*s^3*t^2 + 6667346*ep^5*mtt^4*mWW^5*s^3*t^2 + 1909300*ep^6*mtt^4*mWW^5*s^3*t^2 - 27560*mtt^3*mWW^6*s^3*t^2 - 257386*ep*mtt^3*mWW^6*s^3*t^2 + 13430*ep^2*mtt^3*mWW^6*s^3*t^2 + 4051330*ep^3*mtt^3*mWW^6*s^3*t^2 + 11003150*ep^4*mtt^3*mWW^6*s^3*t^2 + 11286328*ep^5*mtt^3*mWW^6*s^3*t^2 + 4102164*ep^6*mtt^3*mWW^6*s^3*t^2 + 41970*mtt^2*mWW^7*s^3*t^2 + 201567*ep*mtt^2*mWW^7*s^3*t^2 - 492802*ep^2*mtt^2*mWW^7*s^3*t^2 - 4205470*ep^3*mtt^2*mWW^7*s^3*t^2 - 8604786*ep^4*mtt^2*mWW^7*s^3*t^2 - 7326073*ep^5*mtt^2*mWW^7*s^3*t^2 - 2278326*ep^6*mtt^2*mWW^7*s^3*t^2 - 13024*mtt*mWW^8*s^3*t^2 - 37402*ep*mtt*mWW^8*s^3*t^2 + 206124*ep^2*mtt*mWW^8*s^3*t^2 + 950076*ep^3*mtt*mWW^8*s^3*t^2 + 1519140*ep^4*mtt*mWW^8*s^3*t^2 + 1204702*ep^5*mtt*mWW^8*s^3*t^2 + 431920*ep^6*mtt*mWW^8*s^3*t^2 + 594*mWW^9*s^3*t^2 - 2988*ep*mWW^9*s^3*t^2 - 21678*ep^2*mWW^9*s^3*t^2 + 6510*ep^3*mWW^9*s^3*t^2 + 48076*ep^4*mWW^9*s^3*t^2 - 53210*ep^5*mWW^9*s^3*t^2 - 90248*ep^6*mWW^9*s^3*t^2 - 7350*mtt^6*mWW^2*s^4*t^2 - 83202*ep*mtt^6*mWW^2*s^4*t^2 - 152250*ep^2*mtt^6*mWW^2*s^4*t^2 + 735854*ep^3*mtt^6*mWW^2*s^4*t^2 + 3183432*ep^4*mtt^6*mWW^2*s^4*t^2 + 4288900*ep^5*mtt^6*mWW^2*s^4*t^2 + 1974840*ep^6*mtt^6*mWW^2*s^4*t^2 + 42100*mtt^5*mWW^3*s^4*t^2 + 297738*ep*mtt^5*mWW^3*s^4*t^2 - 134630*ep^2*mtt^5*mWW^3*s^4*t^2 - 5278586*ep^3*mtt^5*mWW^3*s^4*t^2 - 15132598*ep^4*mtt^5*mWW^3*s^4*t^2 - 17218720*ep^5*mtt^5*mWW^3*s^4*t^2 - 7123240*ep^6*mtt^5*mWW^3*s^4*t^2 - 60420*mtt^4*mWW^4*s^4*t^2 - 272924*ep*mtt^4*mWW^4*s^4*t^2 + 873114*ep^2*mtt^4*mWW^4*s^4*t^2 + 7347858*ep^3*mtt^4*mWW^4*s^4*t^2 + 16622766*ep^4*mtt^4*mWW^4*s^4*t^2 + 16257386*ep^5*mtt^4*mWW^4*s^4*t^2 + 5983260*ep^6*mtt^4*mWW^4*s^4*t^2 + 10516*mtt^3*mWW^5*s^4*t^2 - 76191*ep*mtt^3*mWW^5*s^4*t^2 - 589234*ep^2*mtt^3*mWW^5*s^4*t^2 - 702866*ep^3*mtt^3*mWW^5*s^4*t^2 + 1243224*ep^4*mtt^3*mWW^5*s^4*t^2 + 3002033*ep^5*mtt^3*mWW^5*s^4*t^2 + 1590630*ep^6*mtt^3*mWW^5*s^4*t^2 + 31598*mtt^2*mWW^6*s^4*t^2 + 213281*ep*mtt^2*mWW^6*s^4*t^2 - 192562*ep^2*mtt^2*mWW^6*s^4*t^2 - 3744310*ep^3*mtt^2*mWW^6*s^4*t^2 - 9254658*ep^4*mtt^2*mWW^6*s^4*t^2 - 9174219*ep^5*mtt^2*mWW^6*s^4*t^2 - 3324794*ep^6*mtt^2*mWW^6*s^4*t^2 - 18680*mtt*mWW^7*s^4*t^2 - 81927*ep*mtt*mWW^7*s^4*t^2 + 243376*ep^2*mtt*mWW^7*s^4*t^2 + 1791476*ep^3*mtt*mWW^7*s^4*t^2 + 3517942*ep^4*mtt*mWW^7*s^4*t^2 + 2979331*ep^5*mtt*mWW^7*s^4*t^2 + 963042*ep^6*mtt*mWW^7*s^4*t^2 + 2252*mWW^8*s^4*t^2 + 3925*ep*mWW^8*s^4*t^2 - 45402*ep^2*mWW^8*s^4*t^2 - 152166*ep^3*mWW^8*s^4*t^2 - 201976*ep^4*mWW^8*s^4*t^2 - 165647*ep^5*mWW^8*s^4*t^2 - 77274*ep^6*mWW^8*s^4*t^2 + 5082*mtt^5*mWW^2*s^5*t^2 + 55622*ep*mtt^5*mWW^2*s^5*t^2 + 97342*ep^2*mtt^5*mWW^2*s^5*t^2 - 507514*ep^3*mtt^5*mWW^2*s^5*t^2 - 2149504*ep^4*mtt^5*mWW^2*s^5*t^2 - 2876860*ep^5*mtt^5*mWW^2*s^5*t^2 - 1318632*ep^6*mtt^5*mWW^2*s^5*t^2 - 21558*mtt^4*mWW^3*s^5*t^2 - 150798*ep*mtt^4*mWW^3*s^5*t^2 + 83832*ep^2*mtt^4*mWW^3*s^5*t^2 + 2715852*ep^3*mtt^4*mWW^3*s^5*t^2 + 7628178*ep^4*mtt^4*mWW^3*s^5*t^2 + 8543778*ep^5*mtt^4*mWW^3*s^5*t^2 + 3489324*ep^6*mtt^4*mWW^3*s^5*t^2 + 18882*mtt^3*mWW^4*s^5*t^2 + 66074*ep*mtt^3*mWW^4*s^5*t^2 - 389612*ep^2*mtt^3*mWW^4*s^5*t^2 - 2405156*ep^3*mtt^3*mWW^4*s^5*t^2 - 4754762*ep^4*mtt^3*mWW^4*s^5*t^2 - 4128054*ep^5*mtt^3*mWW^4*s^5*t^2 - 1356716*ep^6*mtt^3*mWW^4*s^5*t^2 + 7502*mtt^2*mWW^5*s^5*t^2 + 92060*ep*mtt^2*mWW^5*s^5*t^2 + 129244*ep^2*mtt^2*mWW^5*s^5*t^2 - 981732*ep^3*mtt^2*mWW^5*s^5*t^2 - 3524978*ep^4*mtt^2*mWW^5*s^5*t^2 - 4246328*ep^5*mtt^2*mWW^5*s^5*t^2 - 1779832*ep^6*mtt^2*mWW^5*s^5*t^2 - 13040*mtt*mWW^6*s^5*t^2 - 76916*ep*mtt*mWW^6*s^5*t^2 + 116158*ep^2*mtt*mWW^6*s^5*t^2 + 1466142*ep^3*mtt*mWW^6*s^5*t^2 + 3391110*ep^4*mtt*mWW^6*s^5*t^2 + 3241366*ep^5*mtt*mWW^6*s^5*t^2 + 1153388*ep^6*mtt*mWW^6*s^5*t^2 + 3028*mWW^7*s^5*t^2 + 11706*ep*mWW^7*s^5*t^2 - 45904*ep^2*mWW^7*s^5*t^2 - 280612*ep^3*mWW^7*s^5*t^2 - 509144*ep^4*mWW^7*s^5*t^2 - 409462*ep^5*mWW^7*s^5*t^2 - 130220*ep^6*mWW^7*s^5*t^2 - 2142*mtt^4*mWW^2*s^6*t^2 - 22190*ep*mtt^4*mWW^2*s^6*t^2 - 36190*ep^2*mtt^4*mWW^2*s^6*t^2 + 212114*ep^3*mtt^4*mWW^2*s^6*t^2 + 873460*ep^4*mtt^4*mWW^2*s^6*t^2 + 1159788*ep^5*mtt^4*mWW^2*s^6*t^2 + 528696*ep^6*mtt^4*mWW^2*s^6*t^2 + 5840*mtt^3*mWW^3*s^6*t^2 + 41677*ep*mtt^3*mWW^3*s^6*t^2 - 26244*ep^2*mtt^3*mWW^3*s^6*t^2 - 759308*ep^3*mtt^3*mWW^3*s^6*t^2 - 2075954*ep^4*mtt^3*mWW^3*s^6*t^2 - 2263089*ep^5*mtt^3*mWW^3*s^6*t^2 - 901898*ep^6*mtt^3*mWW^3*s^6*t^2 - 1636*mtt^2*mWW^4*s^6*t^2 + 3744*ep*mtt^2*mWW^4*s^6*t^2 + 92958*ep^2*mtt^2*mWW^4*s^6*t^2 + 270674*ep^3*mtt^2*mWW^4*s^6*t^2 + 215034*ep^4*mtt^2*mWW^4*s^6*t^2 - 91250*ep^5*mtt^2*mWW^4*s^6*t^2 - 128180*ep^6*mtt^2*mWW^4*s^6*t^2 - 4032*mtt*mWW^5*s^6*t^2 - 32347*ep*mtt*mWW^5*s^6*t^2 + 28*ep^2*mtt*mWW^5*s^6*t^2 + 486788*ep^3*mtt*mWW^5*s^6*t^2 + 1374510*ep^4*mtt*mWW^5*s^6*t^2 + 1494279*ep^5*mtt*mWW^5*s^6*t^2 + 588838*ep^6*mtt*mWW^5*s^6*t^2 + 1946*mWW^6*s^6*t^2 + 10508*ep*mWW^6*s^6*t^2 - 21528*ep^2*mWW^6*s^6*t^2 - 212092*ep^3*mWW^6*s^6*t^2 - 455954*ep^4*mWW^6*s^6*t^2 - 410176*ep^5*mWW^6*s^6*t^2 - 138432*ep^6*mWW^6*s^6*t^2 + 498*mtt^3*mWW^2*s^7*t^2 + 4626*ep*mtt^3*mWW^2*s^7*t^2 + 6594*ep^2*mtt^3*mWW^2*s^7*t^2 - 47950*ep^3*mtt^3*mWW^2*s^7*t^2 - 190140*ep^4*mtt^3*mWW^2*s^7*t^2 - 250676*ep^5*mtt^3*mWW^2*s^7*t^2 - 113736*ep^6*mtt^3*mWW^2*s^7*t^2 - 578*mtt^2*mWW^3*s^7*t^2 - 5181*ep*mtt^2*mWW^3*s^7*t^2 + 1870*ep^2*mtt^2*mWW^3*s^7*t^2 + 90598*ep^3*mtt^2*mWW^3*s^7*t^2 + 240542*ep^4*mtt^2*mWW^3*s^7*t^2 + 246359*ep^5*mtt^2*mWW^3*s^7*t^2 + 91574*ep^6*mtt^2*mWW^3*s^7*t^2 - 366*mtt*mWW^4*s^7*t^2 - 4296*ep*mtt*mWW^4*s^7*t^2 - 10572*ep^2*mtt*mWW^4*s^7*t^2 + 28840*ep^3*mtt*mWW^4*s^7*t^2 + 151618*ep^4*mtt*mWW^4*s^7*t^2 + 211040*ep^5*mtt*mWW^4*s^7*t^2 + 97112*ep^6*mtt*mWW^4*s^7*t^2 + 566*mWW^5*s^7*t^2 + 4083*ep*mWW^5*s^7*t^2 - 2548*ep^2*mWW^5*s^7*t^2 - 67984*ep^3*mWW^5*s^7*t^2 - 172140*ep^4*mWW^5*s^7*t^2 - 172883*ep^5*mWW^5*s^7*t^2 - 63718*ep^6*mWW^5*s^7*t^2 - 48*mtt^2*mWW^2*s^8*t^2 - 310*ep*mtt^2*mWW^2*s^8*t^2 - 266*ep^2*mtt^2*mWW^2*s^8*t^2 + 4034*ep^3*mtt^2*mWW^2*s^8*t^2 + 15386*ep^4*mtt^2*mWW^2*s^8*t^2 + 20708*ep^5*mtt^2*mWW^2*s^8*t^2 + 9552*ep^6*mtt^2*mWW^2*s^8*t^2 - 24*mtt*mWW^3*s^8*t^2 + 210*ep*mtt*mWW^3*s^8*t^2 + 678*ep^2*mtt*mWW^3*s^8*t^2 - 1398*ep^3*mtt*mWW^3*s^8*t^2 - 4686*ep^4*mtt*mWW^3*s^8*t^2 - 2844*ep^5*mtt*mWW^3*s^8*t^2 + 48*mWW^4*s^8*t^2 + 520*ep*mWW^4*s^8*t^2 + 704*ep^2*mWW^4*s^8*t^2 - 5576*ep^3*mWW^4*s^8*t^2 - 19568*ep^4*mWW^4*s^8*t^2 - 23120*ep^5*mWW^4*s^8*t^2 - 9552*ep^6*mWW^4*s^8*t^2 - 18*ep*mtt*mWW^2*s^9*t^2 - 30*ep^2*mtt*mWW^2*s^9*t^2 + 126*ep^3*mtt*mWW^2*s^9*t^2 + 318*ep^4*mtt*mWW^2*s^9*t^2 + 180*ep^5*mtt*mWW^2*s^9*t^2 - 18*ep*mWW^3*s^9*t^2 - 30*ep^2*mWW^3*s^9*t^2 + 126*ep^3*mWW^3*s^9*t^2 + 318*ep^4*mWW^3*s^9*t^2 + 180*ep^5*mWW^3*s^9*t^2 - 24*mtt^10*mWW*t^3 - 64*ep*mtt^10*mWW*t^3 + 512*ep^2*mtt^10*mWW*t^3 + 2912*ep^3*mtt^10*mWW*t^3 + 5816*ep^4*mtt^10*mWW*t^3 + 5216*ep^5*mtt^10*mWW*t^3 + 1760*ep^6*mtt^10*mWW*t^3 + 230*mtt^9*mWW^2*t^3 + 4682*ep*mtt^9*mWW^2*t^3 + 15196*ep^2*mtt^9*mWW^2*t^3 - 18576*ep^3*mtt^9*mWW^2*t^3 - 154262*ep^4*mtt^9*mWW^2*t^3 - 239882*ep^5*mtt^9*mWW^2*t^3 - 119356*ep^6*mtt^9*mWW^2*t^3 - 2878*mtt^8*mWW^3*t^3 - 31974*ep*mtt^8*mWW^3*t^3 - 42002*ep^2*mtt^8*mWW^3*t^3 + 373814*ep^3*mtt^8*mWW^3*t^3 + 1415736*ep^4*mtt^8*mWW^3*t^3 + 1832192*ep^5*mtt^8*mWW^3*t^3 + 826088*ep^6*mtt^8*mWW^3*t^3 + 11658*mtt^7*mWW^4*t^3 + 87637*ep*mtt^7*mWW^4*t^3 - 7188*ep^2*mtt^7*mWW^4*t^3 - 1405936*ep^3*mtt^7*mWW^4*t^3 - 4166948*ep^4*mtt^7*mWW^4*t^3 - 4792037*ep^5*mtt^7*mWW^4*t^3 - 1985330*ep^6*mtt^7*mWW^4*t^3 - 20898*mtt^6*mWW^5*t^3 - 115818*ep*mtt^6*mWW^5*t^3 + 131552*ep^2*mtt^6*mWW^5*t^3 + 2091008*ep^3*mtt^6*mWW^5*t^3 + 5226234*ep^4*mtt^6*mWW^5*t^3 + 5324914*ep^5*mtt^6*mWW^5*t^3 + 1976560*ep^6*mtt^6*mWW^5*t^3 + 17390*mtt^5*mWW^6*t^3 + 64189*ep*mtt^5*mWW^6*t^3 - 167508*ep^2*mtt^5*mWW^6*t^3 - 1231884*ep^3*mtt^5*mWW^6*t^3 - 2350868*ep^4*mtt^5*mWW^6*t^3 - 1828953*ep^5*mtt^5*mWW^6*t^3 - 480430*ep^6*mtt^5*mWW^6*t^3 - 3874*mtt^4*mWW^7*t^3 + 10412*ep*mtt^4*mWW^7*t^3 + 78560*ep^2*mtt^4*mWW^7*t^3 - 106244*ep^3*mtt^4*mWW^7*t^3 - 789310*ep^4*mtt^4*mWW^7*t^3 - 1064416*ep^5*mtt^4*mWW^7*t^3 - 442424*ep^6*mtt^4*mWW^7*t^3 - 3746*mtt^3*mWW^8*t^3 - 29729*ep*mtt^3*mWW^8*t^3 + 1500*ep^2*mtt^3*mWW^8*t^3 + 458088*ep^3*mtt^3*mWW^8*t^3 + 1103260*ep^4*mtt^3*mWW^8*t^3 + 864081*ep^5*mtt^3*mWW^8*t^3 + 161922*ep^6*mtt^3*mWW^8*t^3 + 2618*mtt^2*mWW^9*t^3 + 11318*ep*mtt^2*mWW^9*t^3 - 16288*ep^2*mtt^2*mWW^9*t^3 - 181328*ep^3*mtt^2*mWW^9*t^3 - 285178*ep^4*mtt^2*mWW^9*t^3 - 37910*ep^5*mtt^2*mWW^9*t^3 + 112400*ep^6*mtt^2*mWW^9*t^3 - 476*mtt*mWW^10*t^3 - 299*ep*mtt*mWW^10*t^3 + 6512*ep^2*mtt*mWW^10*t^3 + 15844*ep^3*mtt*mWW^10*t^3 - 12302*ep^4*mtt*mWW^10*t^3 - 69977*ep^5*mtt*mWW^10*t^3 - 52870*ep^6*mtt*mWW^10*t^3 - 354*ep*mWW^11*t^3 - 846*ep^2*mWW^11*t^3 + 2302*ep^3*mWW^11*t^3 + 7822*ep^4*mWW^11*t^3 + 6772*ep^5*mWW^11*t^3 + 1680*ep^6*mWW^11*t^3 + 168*mtt^9*mWW*s*t^3 + 448*ep*mtt^9*mWW*s*t^3 - 3584*ep^2*mtt^9*mWW*s*t^3 - 20384*ep^3*mtt^9*mWW*s*t^3 - 40712*ep^4*mtt^9*mWW*s*t^3 - 36512*ep^5*mtt^9*mWW*s*t^3 - 12320*ep^6*mtt^9*mWW*s*t^3 - 1492*mtt^8*mWW^2*s*t^3 - 29914*ep*mtt^8*mWW^2*s*t^3 - 95978*ep^2*mtt^8*mWW^2*s*t^3 + 124034*ep^3*mtt^8*mWW^2*s*t^3 + 995782*ep^4*mtt^8*mWW^2*s*t^3 + 1540280*ep^5*mtt^8*mWW^2*s*t^3 + 763832*ep^6*mtt^8*mWW^2*s*t^3 + 16468*mtt^7*mWW^3*s*t^3 + 178572*ep*mtt^7*mWW^3*s*t^3 + 224224*ep^2*mtt^7*mWW^3*s*t^3 - 2113936*ep^3*mtt^7*mWW^3*s*t^3 - 7899476*ep^4*mtt^7*mWW^3*s*t^3 - 10157276*ep^5*mtt^7*mWW^3*s*t^3 - 4557408*ep^6*mtt^7*mWW^3*s*t^3 - 56308*mtt^6*mWW^4*s*t^3 - 408901*ep*mtt^6*mWW^4*s*t^3 + 92750*ep^2*mtt^6*mWW^4*s*t^3 + 6728278*ep^3*mtt^6*mWW^4*s*t^3 + 19511120*ep^4*mtt^6*mWW^4*s*t^3 + 22156735*ep^5*mtt^6*mWW^4*s*t^3 + 9095174*ep^6*mtt^6*mWW^4*s*t^3 + 80596*mtt^5*mWW^5*s*t^3 + 413262*ep*mtt^5*mWW^5*s*t^3 - 655308*ep^2*mtt^5*mWW^5*s*t^3 - 8001744*ep^3*mtt^5*mWW^5*s*t^3 - 19004120*ep^4*mtt^5*mWW^5*s*t^3 - 18679358*ep^5*mtt^5*mWW^5*s*t^3 - 6724080*ep^6*mtt^5*mWW^5*s*t^3 - 45688*mtt^4*mWW^6*s*t^3 - 111569*ep*mtt^4*mWW^6*s*t^3 + 655582*ep^2*mtt^4*mWW^6*s*t^3 + 2974930*ep^3*mtt^4*mWW^6*s*t^3 + 4109400*ep^4*mtt^4*mWW^6*s*t^3 + 1821223*ep^5*mtt^4*mWW^6*s*t^3 - 93942*ep^6*mtt^4*mWW^6*s*t^3 - 4168*mtt^3*mWW^7*s*t^3 - 118002*ep*mtt^3*mWW^7*s*t^3 - 212428*ep^2*mtt^3*mWW^7*s*t^3 + 1404736*ep^3*mtt^3*mWW^7*s*t^3 + 5050056*ep^4*mtt^3*mWW^7*s*t^3 + 5735234*ep^5*mtt^3*mWW^7*s*t^3 + 2174108*ep^6*mtt^3*mWW^7*s*t^3 + 15192*mtt^2*mWW^8*s*t^3 + 96119*ep*mtt^2*mWW^8*s*t^3 - 36962*ep^2*mtt^2*mWW^8*s*t^3 - 1403174*ep^3*mtt^2*mWW^8*s*t^3 - 3204004*ep^4*mtt^2*mWW^8*s*t^3 - 2502121*ep^5*mtt^2*mWW^8*s*t^3 - 521066*ep^6*mtt^2*mWW^8*s*t^3 - 5112*mtt*mWW^9*s*t^3 - 19584*ep*mtt*mWW^9*s*t^3 + 38664*ep^2*mtt*mWW^9*s*t^3 + 314704*ep^3*mtt*mWW^9*s*t^3 + 455884*ep^4*mtt*mWW^9*s*t^3 + 59920*ep^5*mtt*mWW^9*s*t^3 - 160668*ep^6*mtt*mWW^9*s*t^3 + 344*mWW^10*s*t^3 - 431*ep*mWW^10*s*t^3 - 6960*ep^2*mWW^10*s*t^3 - 7444*ep^3*mWW^10*s*t^3 + 26070*ep^4*mWW^10*s*t^3 + 61875*ep^5*mWW^10*s*t^3 + 36370*ep^6*mWW^10*s*t^3 - 504*mtt^8*mWW*s^2*t^3 - 1344*ep*mtt^8*mWW*s^2*t^3 + 10752*ep^2*mtt^8*mWW*s^2*t^3 + 61152*ep^3*mtt^8*mWW*s^2*t^3 + 122136*ep^4*mtt^8*mWW*s^2*t^3 + 109536*ep^5*mtt^8*mWW*s^2*t^3 + 36960*ep^6*mtt^8*mWW*s^2*t^3 + 4130*mtt^7*mWW^2*s^2*t^3 + 81023*ep*mtt^7*mWW^2*s^2*t^3 + 256330*ep^2*mtt^7*mWW^2*s^2*t^3 - 353294*ep^3*mtt^7*mWW^2*s^2*t^3 - 2731842*ep^4*mtt^7*mWW^2*s^2*t^3 - 4201089*ep^5*mtt^7*mWW^2*s^2*t^3 - 2075706*ep^6*mtt^7*mWW^2*s^2*t^3 - 39230*mtt^6*mWW^3*s^2*t^3 - 414152*ep*mtt^6*mWW^3*s^2*t^3 - 493288*ep^2*mtt^6*mWW^3*s^2*t^3 + 4970108*ep^3*mtt^6*mWW^3*s^2*t^3 + 18295334*ep^4*mtt^6*mWW^3*s^2*t^3 + 23346252*ep^5*mtt^6*mWW^3*s^2*t^3 + 10413856*ep^6*mtt^6*mWW^3*s^2*t^3 + 109530*mtt^5*mWW^4*s^2*t^3 + 762248*ep*mtt^5*mWW^4*s^2*t^3 - 324500*ep^2*mtt^5*mWW^4*s^2*t^3 - 12988536*ep^3*mtt^5*mWW^4*s^2*t^3 - 36584750*ep^4*mtt^5*mWW^4*s^2*t^3 - 40815904*ep^5*mtt^5*mWW^4*s^2*t^3 - 16532520*ep^6*mtt^5*mWW^4*s^2*t^3 - 117430*mtt^4*mWW^5*s^2*t^3 - 529738*ep*mtt^4*mWW^5*s^2*t^3 + 1287664*ep^2*mtt^4*mWW^5*s^2*t^3 + 11564400*ep^3*mtt^4*mWW^5*s^2*t^3 + 25209550*ep^4*mtt^4*mWW^5*s^2*t^3 + 23121738*ep^5*mtt^4*mWW^5*s^2*t^3 + 7786536*ep^6*mtt^4*mWW^5*s^2*t^3 + 33694*mtt^3*mWW^6*s^2*t^3 - 43947*ep*mtt^3*mWW^6*s^2*t^3 - 945002*ep^2*mtt^3*mWW^6*s^2*t^3 - 1528486*ep^3*mtt^3*mWW^6*s^2*t^3 + 1734262*ep^4*mtt^3*mWW^6*s^2*t^3 + 5475961*ep^5*mtt^3*mWW^6*s^2*t^3 + 3177438*ep^6*mtt^3*mWW^6*s^2*t^3 + 23986*mtt^2*mWW^7*s^2*t^3 + 229736*ep*mtt^2*mWW^7*s^2*t^3 + 161304*ep^2*mtt^2*mWW^7*s^2*t^3 - 2934300*ep^3*mtt^2*mWW^7*s^2*t^3 - 8758286*ep^4*mtt^2*mWW^7*s^2*t^3 - 9220524*ep^5*mtt^2*mWW^7*s^2*t^3 - 3335740*ep^6*mtt^2*mWW^7*s^2*t^3 - 16482*mtt*mWW^8*s^2*t^3 - 91576*ep*mtt*mWW^8*s^2*t^3 + 68092*ep^2*mtt*mWW^8*s^2*t^3 + 1339732*ep^3*mtt*mWW^8*s^2*t^3 + 2879186*ep^4*mtt*mWW^8*s^2*t^3 + 2189884*ep^5*mtt*mWW^8*s^2*t^3 + 466124*ep^6*mtt*mWW^8*s^2*t^3 + 2306*mWW^9*s^2*t^3 + 7750*ep*mWW^9*s^2*t^3 - 21352*ep^2*mWW^9*s^2*t^3 - 130776*ep^3*mWW^9*s^2*t^3 - 165590*ep^4*mWW^9*s^2*t^3 - 5854*ep^5*mWW^9*s^2*t^3 + 63052*ep^6*mWW^9*s^2*t^3 + 840*mtt^7*mWW*s^3*t^3 + 2240*ep*mtt^7*mWW*s^3*t^3 - 17920*ep^2*mtt^7*mWW*s^3*t^3 - 101920*ep^3*mtt^7*mWW*s^3*t^3 - 203560*ep^4*mtt^7*mWW*s^3*t^3 - 182560*ep^5*mtt^7*mWW*s^3*t^3 - 61600*ep^6*mtt^7*mWW*s^3*t^3 - 6328*mtt^6*mWW^2*s^3*t^3 - 120175*ep*mtt^6*mWW^2*s^3*t^3 - 373564*ep^2*mtt^6*mWW^2*s^3*t^3 + 555444*ep^3*mtt^6*mWW^2*s^3*t^3 + 4119558*ep^4*mtt^6*mWW^2*s^3*t^3 + 6295867*ep^5*mtt^6*mWW^2*s^3*t^3 + 3098510*ep^6*mtt^6*mWW^2*s^3*t^3 + 49860*mtt^5*mWW^3*s^3*t^3 + 511586*ep*mtt^5*mWW^3*s^3*t^3 + 574150*ep^2*mtt^5*mWW^3*s^3*t^3 - 6226486*ep^3*mtt^5*mWW^3*s^3*t^3 - 22544138*ep^4*mtt^5*mWW^3*s^3*t^3 - 28509948*ep^5*mtt^5*mWW^3*s^3*t^3 - 12625680*ep^6*mtt^5*mWW^3*s^3*t^3 - 108288*mtt^4*mWW^4*s^3*t^3 - 712878*ep*mtt^4*mWW^4*s^3*t^3 + 516776*ep^2*mtt^4*mWW^4*s^3*t^3 + 12794456*ep^3*mtt^4*mWW^4*s^3*t^3 + 34553036*ep^4*mtt^4*mWW^4*s^3*t^3 + 37500678*ep^5*mtt^4*mWW^4*s^3*t^3 + 14863260*ep^6*mtt^4*mWW^4*s^3*t^3 + 77188*mtt^3*mWW^5*s^3*t^3 + 260494*ep*mtt^3*mWW^5*s^3*t^3 - 1260900*ep^2*mtt^3*mWW^5*s^3*t^3 - 7513208*ep^3*mtt^3*mWW^5*s^3*t^3 - 13533488*ep^4*mtt^3*mWW^5*s^3*t^3 - 10103734*ep^5*mtt^3*mWW^5*s^3*t^3 - 2587824*ep^6*mtt^3*mWW^5*s^3*t^3 + 3256*mtt^2*mWW^6*s^3*t^3 + 191973*ep*mtt^2*mWW^6*s^3*t^3 + 605172*ep^2*mtt^2*mWW^6*s^3*t^3 - 1288000*ep^3*mtt^2*mWW^6*s^3*t^3 - 7433582*ep^4*mtt^2*mWW^6*s^3*t^3 - 10248573*ep^5*mtt^2*mWW^6*s^3*t^3 - 4602358*ep^6*mtt^2*mWW^6*s^3*t^3 - 21972*mtt*mWW^7*s^3*t^3 - 160762*ep*mtt*mWW^7*s^3*t^3 - 12946*ep^2*mtt*mWW^7*s^3*t^3 + 2190830*ep^3*mtt*mWW^7*s^3*t^3 + 5867482*ep^4*mtt*mWW^7*s^3*t^3 + 5845196*ep^5*mtt*mWW^7*s^3*t^3 + 2036844*ep^6*mtt*mWW^7*s^3*t^3 + 5444*mWW^8*s^3*t^3 + 27522*ep*mWW^8*s^3*t^3 - 30768*ep^2*mWW^8*s^3*t^3 - 411116*ep^3*mWW^8*s^3*t^3 - 825308*ep^4*mWW^8*s^3*t^3 - 596926*ep^5*mWW^8*s^3*t^3 - 121152*ep^6*mWW^8*s^3*t^3 - 840*mtt^6*mWW*s^4*t^3 - 2240*ep*mtt^6*mWW*s^4*t^3 + 17920*ep^2*mtt^6*mWW*s^4*t^3 + 101920*ep^3*mtt^6*mWW*s^4*t^3 + 203560*ep^4*mtt^6*mWW*s^4*t^3 + 182560*ep^5*mtt^6*mWW*s^4*t^3 + 61600*ep^6*mtt^6*mWW*s^4*t^3 + 5810*mtt^5*mWW^2*s^4*t^3 + 104780*ep*mtt^5*mWW^2*s^4*t^3 + 318380*ep^2*mtt^5*mWW^2*s^4*t^3 - 518680*ep^3*mtt^5*mWW^2*s^4*t^3 - 3674190*ep^4*mtt^5*mWW^2*s^4*t^3 - 5581060*ep^5*mtt^5*mWW^2*s^4*t^3 - 2736160*ep^6*mtt^5*mWW^2*s^4*t^3 - 35770*mtt^4*mWW^3*s^4*t^3 - 357262*ep*mtt^4*mWW^3*s^4*t^3 - 378306*ep^2*mtt^4*mWW^3*s^4*t^3 + 4400734*ep^3*mtt^4*mWW^3*s^4*t^3 + 15663684*ep^4*mtt^4*mWW^3*s^4*t^3 + 19597056*ep^5*mtt^4*mWW^3*s^4*t^3 + 8599240*ep^6*mtt^4*mWW^3*s^4*t^3 + 55922*mtt^3*mWW^4*s^4*t^3 + 339108*ep*mtt^3*mWW^4*s^4*t^3 - 426826*ep^2*mtt^3*mWW^4*s^4*t^3 - 6646706*ep^3*mtt^3*mWW^4*s^4*t^3 - 16727916*ep^4*mtt^3*mWW^4*s^4*t^3 - 17237330*ep^5*mtt^3*mWW^4*s^4*t^3 - 6536700*ep^6*mtt^3*mWW^4*s^4*t^3 - 19354*mtt^2*mWW^5*s^4*t^3 + 2126*ep*mtt^2*mWW^5*s^4*t^3 + 636352*ep^2*mtt^2*mWW^5*s^4*t^3 + 1801324*ep^3*mtt^2*mWW^5*s^4*t^3 + 982942*ep^4*mtt^2*mWW^5*s^4*t^3 - 1504882*ep^5*mtt^2*mWW^5*s^4*t^3 - 1364604*ep^6*mtt^2*mWW^5*s^4*t^3 - 11852*mtt*mWW^6*s^4*t^3 - 126652*ep*mtt*mWW^6*s^4*t^3 - 158634*ep^2*mtt*mWW^6*s^4*t^3 + 1421834*ep^3*mtt*mWW^6*s^4*t^3 + 4972882*ep^4*mtt*mWW^6*s^4*t^3 + 5914514*ep^5*mtt*mWW^6*s^4*t^3 + 2443300*ep^6*mtt*mWW^6*s^4*t^3 + 6028*mWW^7*s^4*t^3 + 38424*ep*mWW^7*s^4*t^3 - 15194*ep^2*mWW^7*s^4*t^3 - 554318*ep^3*mWW^7*s^4*t^3 - 1363862*ep^4*mWW^7*s^4*t^3 - 1286786*ep^5*mWW^7*s^4*t^3 - 428948*ep^6*mWW^7*s^4*t^3 + 504*mtt^5*mWW*s^5*t^3 + 1344*ep*mtt^5*mWW*s^5*t^3 - 10752*ep^2*mtt^5*mWW*s^5*t^3 - 61152*ep^3*mtt^5*mWW*s^5*t^3 - 122136*ep^4*mtt^5*mWW*s^5*t^3 - 109536*ep^5*mtt^5*mWW*s^5*t^3 - 36960*ep^6*mtt^5*mWW*s^5*t^3 - 3220*mtt^4*mWW^2*s^5*t^3 - 53032*ep*mtt^4*mWW^2*s^5*t^3 - 156226*ep^2*mtt^4*mWW^2*s^5*t^3 + 285226*ep^3*mtt^4*mWW^2*s^5*t^3 + 1924322*ep^4*mtt^4*mWW^2*s^5*t^3 + 2910942*ep^5*mtt^4*mWW^2*s^5*t^3 + 1423476*ep^6*mtt^4*mWW^2*s^5*t^3 + 13868*mtt^3*mWW^3*s^5*t^3 + 136752*ep*mtt^3*mWW^3*s^5*t^3 + 141756*ep^2*mtt^3*mWW^3*s^5*t^3 - 1686060*ep^3*mtt^3*mWW^3*s^5*t^3 - 5919592*ep^4*mtt^3*mWW^3*s^5*t^3 - 7311876*ep^5*mtt^3*mWW^3*s^5*t^3 - 3168928*ep^6*mtt^3*mWW^3*s^5*t^3 - 13536*mtt^2*mWW^4*s^5*t^3 - 69398*ep*mtt^2*mWW^4*s^5*t^3 + 184520*ep^2*mtt^2*mWW^4*s^5*t^3 + 1659228*ep^3*mtt^2*mWW^4*s^5*t^3 + 3552140*ep^4*mtt^2*mWW^4*s^5*t^3 + 3148714*ep^5*mtt^2*mWW^4*s^5*t^3 + 1020060*ep^6*mtt^2*mWW^4*s^5*t^3 - 728*mtt*mWW^5*s^5*t^3 - 38184*ep*mtt*mWW^5*s^5*t^3 - 153432*ep^2*mtt*mWW^5*s^5*t^3 + 142048*ep^3*mtt*mWW^5*s^5*t^3 + 1459576*ep^4*mtt*mWW^5*s^5*t^3 + 2281320*ep^5*mtt*mWW^5*s^5*t^3 + 1107576*ep^6*mtt*mWW^5*s^5*t^3 + 3200*mWW^6*s^5*t^3 + 26006*ep*mWW^6*s^5*t^3 + 10390*ep^2*mWW^6*s^5*t^3 - 348394*ep^3*mWW^6*s^5*t^3 - 1032094*ep^4*mWW^6*s^5*t^3 - 1134172*ep^5*mWW^6*s^5*t^3 - 444008*ep^6*mWW^6*s^5*t^3 - 168*mtt^4*mWW*s^6*t^3 - 448*ep*mtt^4*mWW*s^6*t^3 + 3584*ep^2*mtt^4*mWW*s^6*t^3 + 20384*ep^3*mtt^4*mWW*s^6*t^3 + 40712*ep^4*mtt^4*mWW*s^6*t^3 + 36512*ep^5*mtt^4*mWW*s^6*t^3 + 12320*ep^6*mtt^4*mWW*s^6*t^3 + 1022*mtt^3*mWW^2*s^6*t^3 + 13919*ep*mtt^3*mWW^2*s^6*t^3 + 39138*ep^2*mtt^3*mWW^2*s^6*t^3 - 83214*ep^3*mtt^3*mWW^2*s^6*t^3 - 537862*ep^4*mtt^3*mWW^2*s^6*t^3 - 817985*ep^5*mtt^3*mWW^2*s^6*t^3 - 401482*ep^6*mtt^3*mWW^2*s^6*t^3 - 2378*mtt^2*mWW^3*s^6*t^3 - 25004*ep*mtt^2*mWW^3*s^6*t^3 - 30260*ep^2*mtt^2*mWW^3*s^6*t^3 + 292880*ep^3*mtt^2*mWW^3*s^6*t^3 + 1036430*ep^4*mtt^2*mWW^3*s^6*t^3 + 1260412*ep^5*mtt^2*mWW^3*s^6*t^3 + 535408*ep^6*mtt^2*mWW^3*s^6*t^3 + 1050*mtt*mWW^4*s^6*t^3 + 1691*ep*mtt*mWW^4*s^6*t^3 - 39350*ep^2*mtt*mWW^4*s^6*t^3 - 141598*ep^3*mtt*mWW^4*s^6*t^3 - 107010*ep^4*mtt*mWW^4*s^6*t^3 + 95219*ep^5*mtt*mWW^4*s^6*t^3 + 105806*ep^6*mtt*mWW^4*s^6*t^3 + 626*mWW^5*s^6*t^3 + 7858*ep*mWW^5*s^6*t^3 + 14072*ep^2*mWW^5*s^6*t^3 - 83828*ep^3*mWW^5*s^6*t^3 - 340694*ep^4*mWW^5*s^6*t^3 - 439998*ep^5*mWW^5*s^6*t^3 - 194164*ep^6*mWW^5*s^6*t^3 + 24*mtt^3*mWW*s^7*t^3 + 64*ep*mtt^3*mWW*s^7*t^3 - 512*ep^2*mtt^3*mWW*s^7*t^3 - 2912*ep^3*mtt^3*mWW*s^7*t^3 - 5816*ep^4*mtt^3*mWW*s^7*t^3 - 5216*ep^5*mtt^3*mWW*s^7*t^3 - 1760*ep^6*mtt^3*mWW*s^7*t^3 - 160*mtt^2*mWW^2*s^7*t^3 - 1183*ep*mtt^2*mWW^2*s^7*t^3 - 3000*ep^2*mtt^2*mWW^2*s^7*t^3 + 8384*ep^3*mtt^2*mWW^2*s^7*t^3 + 56402*ep^4*mtt^2*mWW^2*s^7*t^3 + 91679*ep^5*mtt^2*mWW^2*s^7*t^3 + 46886*ep^6*mtt^2*mWW^2*s^7*t^3 + 60*mtt*mWW^3*s^7*t^3 + 1570*ep*mtt*mWW^3*s^7*t^3 + 3902*ep^2*mtt*mWW^3*s^7*t^3 - 11694*ep^3*mtt*mWW^3*s^7*t^3 - 49690*ep^4*mtt*mWW^3*s^7*t^3 - 57796*ep^5*mtt*mWW^3*s^7*t^3 - 22576*ep^6*mtt*mWW^3*s^7*t^3 - 28*mWW^4*s^7*t^3 + 493*ep*mWW^4*s^7*t^3 + 3818*ep^2*mWW^4*s^7*t^3 + 814*ep^3*mWW^4*s^7*t^3 - 29672*ep^4*mWW^4*s^7*t^3 - 56075*ep^5*mWW^4*s^7*t^3 - 29750*ep^6*mWW^4*s^7*t^3 + 8*mtt*mWW^2*s^8*t^3 - 100*ep*mtt*mWW^2*s^8*t^3 - 276*ep^2*mtt*mWW^2*s^8*t^3 + 676*ep^3*mtt*mWW^2*s^8*t^3 + 2092*ep^4*mtt*mWW^2*s^8*t^3 + 1248*ep^5*mtt*mWW^2*s^8*t^3 - 88*ep*mWW^3*s^8*t^3 - 176*ep^2*mWW^3*s^8*t^3 + 640*ep^3*mWW^3*s^8*t^3 + 1712*ep^4*mWW^3*s^8*t^3 + 984*ep^5*mWW^3*s^8*t^3 + 224*mtt^9*mWW*t^4 + 610*ep*mtt^9*mWW*t^4 - 4592*ep^2*mtt^9*mWW*t^4 - 26240*ep^3*mtt^9*mWW*t^4 - 52156*ep^4*mtt^9*mWW*t^4 - 46466*ep^5*mtt^9*mWW*t^4 - 15572*ep^6*mtt^9*mWW*t^4 - 438*mtt^8*mWW^2*t^4 - 6744*ep*mtt^8*mWW^2*t^4 - 21808*ep^2*mtt^8*mWW^2*t^4 + 24516*ep^3*mtt^8*mWW^2*t^4 + 220174*ep^4*mtt^8*mWW^2*t^4 + 350724*ep^5*mtt^8*mWW^2*t^4 + 177672*ep^6*mtt^8*mWW^2*t^4 + 1464*mtt^7*mWW^3*t^4 + 36747*ep*mtt^7*mWW^3*t^4 + 113388*ep^2*mtt^7*mWW^3*t^4 - 206164*ep^3*mtt^7*mWW^3*t^4 - 1389350*ep^4*mtt^7*mWW^3*t^4 - 2103959*ep^5*mtt^7*mWW^3*t^4 - 1036510*ep^6*mtt^7*mWW^3*t^4 - 8262*mtt^6*mWW^4*t^4 - 101602*ep*mtt^6*mWW^4*t^4 - 146596*ep^2*mtt^6*mWW^4*t^4 + 1128960*ep^3*mtt^6*mWW^4*t^4 + 4339630*ep^4*mtt^6*mWW^4*t^4 + 5606914*ep^5*mtt^6*mWW^4*t^4 + 2516508*ep^6*mtt^6*mWW^4*t^4 + 18944*mtt^5*mWW^5*t^4 + 146537*ep*mtt^5*mWW^5*t^4 + 27464*ep^2*mtt^5*mWW^5*t^4 - 2060212*ep^3*mtt^5*mWW^5*t^4 - 6072498*ep^4*mtt^5*mWW^5*t^4 - 6797485*ep^5*mtt^5*mWW^5*t^4 - 2720590*ep^6*mtt^5*mWW^5*t^4 - 19470*mtt^4*mWW^6*t^4 - 102396*ep*mtt^4*mWW^6*t^4 + 94822*ep^2*mtt^4*mWW^6*t^4 + 1583778*ep^3*mtt^4*mWW^6*t^4 + 3645124*ep^4*mtt^4*mWW^6*t^4 + 3261234*ep^5*mtt^4*mWW^6*t^4 + 995932*ep^6*mtt^4*mWW^6*t^4 + 8152*mtt^3*mWW^7*t^4 + 16293*ep*mtt^3*mWW^7*t^4 - 99236*ep^2*mtt^3*mWW^7*t^4 - 367784*ep^3*mtt^3*mWW^7*t^4 - 233786*ep^4*mtt^3*mWW^7*t^4 + 386763*ep^5*mtt^3*mWW^7*t^4 + 394862*ep^6*mtt^3*mWW^7*t^4 + 310*mtt^2*mWW^8*t^4 + 19342*ep*mtt^2*mWW^8*t^4 + 46328*ep^2*mtt^2*mWW^8*t^4 - 154968*ep^3*mtt^2*mWW^8*t^4 - 679202*ep^4*mtt^2*mWW^8*t^4 - 855726*ep^5*mtt^2*mWW^8*t^4 - 364772*ep^6*mtt^2*mWW^8*t^4 - 1104*mtt*mWW^9*t^4 - 9819*ep*mtt*mWW^9*t^4 - 9904*ep^2*mtt*mWW^9*t^4 + 88656*ep^3*mtt*mWW^9*t^4 + 237438*ep^4*mtt*mWW^9*t^4 + 192283*ep^5*mtt*mWW^9*t^4 + 39474*ep^6*mtt*mWW^9*t^4 + 180*mWW^10*t^4 + 1032*ep*mWW^10*t^4 + 134*ep^2*mWW^10*t^4 - 10542*ep^3*mWW^10*t^4 - 15374*ep^4*mWW^10*t^4 + 5718*ep^5*mWW^10*t^4 + 12996*ep^6*mWW^10*t^4 - 1376*mtt^8*mWW*s*t^4 - 3728*ep*mtt^8*mWW*s*t^4 + 28284*ep^2*mtt^8*mWW*s*t^4 + 161156*ep^3*mtt^8*mWW*s*t^4 + 319868*ep^4*mtt^8*mWW*s*t^4 + 284652*ep^5*mtt^8*mWW*s*t^4 + 95304*ep^6*mtt^8*mWW*s*t^4 + 2182*mtt^7*mWW^2*s*t^4 + 36348*ep*mtt^7*mWW^2*s*t^4 + 122092*ep^2*mtt^7*mWW^2*s*t^4 - 121892*ep^3*mtt^7*mWW^2*s*t^4 - 1191878*ep^4*mtt^7*mWW^2*s*t^4 - 1919320*ep^5*mtt^7*mWW^2*s*t^4 - 975948*ep^6*mtt^7*mWW^2*s*t^4 - 6950*mtt^6*mWW^3*s*t^4 - 175749*ep*mtt^6*mWW^3*s*t^4 - 542738*ep^2*mtt^6*mWW^3*s*t^4 + 989722*ep^3*mtt^6*mWW^3*s*t^4 + 6643366*ep^4*mtt^6*mWW^3*s*t^4 + 10025723*ep^5*mtt^6*mWW^3*s*t^4 + 4919298*ep^6*mtt^6*mWW^3*s*t^4 + 34960*mtt^5*mWW^4*s*t^4 + 410354*ep*mtt^5*mWW^4*s*t^4 + 546406*ep^2*mtt^5*mWW^4*s*t^4 - 4693254*ep^3*mtt^5*mWW^4*s*t^4 - 17546938*ep^4*mtt^5*mWW^4*s*t^4 - 22360540*ep^5*mtt^5*mWW^4*s*t^4 - 9928748*ep^6*mtt^5*mWW^4*s*t^4 - 65068*mtt^4*mWW^5*s*t^4 - 466548*ep*mtt^4*mWW^5*s*t^4 + 55136*ep^2*mtt^4*mWW^5*s*t^4 + 6974760*ep^3*mtt^4*mWW^5*s*t^4 + 19523968*ep^4*mtt^4*mWW^5*s*t^4 + 21157716*ep^5*mtt^4*mWW^5*s*t^4 + 8240980*ep^6*mtt^4*mWW^5*s*t^4 + 49814*mtt^3*mWW^6*s*t^4 + 218798*ep*mtt^3*mWW^6*s*t^4 - 422586*ep^2*mtt^3*mWW^6*s*t^4 - 3958706*ep^3*mtt^3*mWW^6*s*t^4 - 7909616*ep^4*mtt^3*mWW^6*s*t^4 - 6094764*ep^5*mtt^3*mWW^6*s*t^4 - 1465116*ep^6*mtt^3*mWW^6*s*t^4 - 11678*mtt^2*mWW^7*s*t^4 + 17225*ep*mtt^2*mWW^7*s*t^4 + 285652*ep^2*mtt^2*mWW^7*s*t^4 + 337660*ep^3*mtt^2*mWW^7*s*t^4 - 1075816*ep^4*mtt^2*mWW^7*s*t^4 - 2594253*ep^5*mtt^2*mWW^7*s*t^4 - 1504342*ep^6*mtt^2*mWW^7*s*t^4 - 3180*mtt*mWW^8*s*t^4 - 46540*ep*mtt*mWW^8*s*t^4 - 79456*ep^2*mtt*mWW^8*s*t^4 + 401948*ep^3*mtt*mWW^8*s*t^4 + 1465384*ep^4*mtt*mWW^8*s*t^4 + 1674432*ep^5*mtt*mWW^8*s*t^4 + 648788*ep^6*mtt*mWW^8*s*t^4 + 1296*mWW^9*s*t^4 + 9840*ep*mWW^9*s*t^4 + 7210*ep^2*mWW^9*s*t^4 - 91394*ep^3*mWW^9*s*t^4 - 228338*ep^4*mWW^9*s*t^4 - 173646*ep^5*mWW^9*s*t^4 - 30216*ep^6*mWW^9*s*t^4 + 3552*mtt^7*mWW*s^2*t^4 + 9570*ep*mtt^7*mWW*s^2*t^4 - 73228*ep^2*mtt^7*mWW*s^2*t^4 - 415940*ep^3*mtt^7*mWW*s^2*t^4 - 824312*ep^4*mtt^7*mWW*s^2*t^4 - 732670*ep^5*mtt^7*mWW*s^2*t^4 - 245052*ep^6*mtt^7*mWW*s^2*t^4 - 4348*mtt^6*mWW^2*s^2*t^4 - 80205*ep*mtt^6*mWW^2*s^2*t^4 - 282320*ep^2*mtt^6*mWW^2*s^2*t^4 + 239276*ep^3*mtt^6*mWW^2*s^2*t^4 + 2648022*ep^4*mtt^6*mWW^2*s^2*t^4 + 4328545*ep^5*mtt^6*mWW^2*s^2*t^4 + 2213142*ep^6*mtt^6*mWW^2*s^2*t^4 + 13166*mtt^5*mWW^3*s^2*t^4 + 338053*ep*mtt^5*mWW^3*s^2*t^4 + 1052062*ep^2*mtt^5*mWW^3*s^2*t^4 - 1886122*ep^3*mtt^5*mWW^3*s^2*t^4 - 12747358*ep^4*mtt^5*mWW^3*s^2*t^4 - 19200987*ep^5*mtt^5*mWW^3*s^2*t^4 - 9385838*ep^6*mtt^5*mWW^3*s^2*t^4 - 57980*mtt^4*mWW^4*s^2*t^4 - 643053*ep*mtt^4*mWW^4*s^2*t^4 - 761200*ep^2*mtt^4*mWW^4*s^2*t^4 + 7638704*ep^3*mtt^4*mWW^4*s^2*t^4 + 27560502*ep^4*mtt^4*mWW^4*s^2*t^4 + 34485165*ep^5*mtt^4*mWW^4*s^2*t^4 + 15095398*ep^6*mtt^4*mWW^4*s^2*t^4 + 83536*mtt^3*mWW^5*s^2*t^4 + 536812*ep*mtt^3*mWW^5*s^2*t^4 - 336230*ep^2*mtt^3*mWW^5*s^2*t^4 - 8826638*ep^3*mtt^3*mWW^5*s^2*t^4 - 22847530*ep^4*mtt^3*mWW^5*s^2*t^4 - 23449606*ep^5*mtt^3*mWW^5*s^2*t^4 - 8698856*ep^6*mtt^3*mWW^5*s^2*t^4 - 42980*mtt^2*mWW^6*s^2*t^4 - 128779*ep*mtt^2*mWW^6*s^2*t^4 + 617530*ep^2*mtt^2*mWW^6*s^2*t^4 + 3279210*ep^3*mtt^2*mWW^6*s^2*t^4 + 4789596*ep^4*mtt^2*mWW^6*s^2*t^4 + 2009897*ep^5*mtt^2*mWW^6*s^2*t^4 - 312138*ep^6*mtt^2*mWW^6*s^2*t^4 + 2666*mtt*mWW^7*s^2*t^4 - 57011*ep*mtt*mWW^7*s^2*t^4 - 247540*ep^2*mtt*mWW^7*s^2*t^4 + 198196*ep^3*mtt*mWW^7*s^2*t^4 + 2153048*ep^4*mtt*mWW^7*s^2*t^4 + 3338743*ep^5*mtt*mWW^7*s^2*t^4 + 1614186*ep^6*mtt*mWW^7*s^2*t^4 + 2388*mWW^8*s^2*t^4 + 24613*ep*mWW^8*s^2*t^4 + 30926*ep^2*mWW^8*s^2*t^4 - 226686*ep^3*mWW^8*s^2*t^4 - 731968*ep^4*mWW^8*s^2*t^4 - 779087*ep^5*mWW^8*s^2*t^4 - 280842*ep^6*mWW^8*s^2*t^4 - 4960*mtt^6*mWW*s^3*t^4 - 13280*ep*mtt^6*mWW*s^3*t^4 + 102600*ep^2*mtt^6*mWW*s^3*t^4 + 580760*ep^3*mtt^6*mWW*s^3*t^4 + 1149000*ep^4*mtt^6*mWW*s^3*t^4 + 1019880*ep^5*mtt^6*mWW*s^3*t^4 + 340720*ep^6*mtt^6*mWW*s^3*t^4 + 4340*mtt^5*mWW^2*s^3*t^4 + 91830*ep*mtt^5*mWW^2*s^3*t^4 + 343454*ep^2*mtt^5*mWW^2*s^3*t^4 - 225990*ep^3*mtt^5*mWW^2*s^3*t^4 - 3067618*ep^4*mtt^5*mWW^2*s^3*t^4 - 5127744*ep^5*mtt^5*mWW^2*s^3*t^4 - 2644800*ep^6*mtt^5*mWW^2*s^3*t^4 - 12358*mtt^4*mWW^3*s^3*t^4 - 329621*ep*mtt^4*mWW^3*s^3*t^4 - 1050340*ep^2*mtt^4*mWW^3*s^3*t^4 + 1766264*ep^3*mtt^4*mWW^3*s^3*t^4 + 12340072*ep^4*mtt^4*mWW^3*s^3*t^4 + 18626973*ep^5*mtt^4*mWW^3*s^3*t^4 + 9081730*ep^6*mtt^4*mWW^3*s^3*t^4 + 47058*mtt^3*mWW^4*s^3*t^4 + 484582*ep*mtt^3*mWW^4*s^3*t^4 + 467596*ep^2*mtt^3*mWW^4*s^3*t^4 - 6076740*ep^3*mtt^3*mWW^4*s^3*t^4 - 20846090*ep^4*mtt^3*mWW^4*s^3*t^4 - 25382914*ep^5*mtt^3*mWW^4*s^3*t^4 - 10875092*ep^6*mtt^3*mWW^4*s^3*t^4 - 49102*mtt^2*mWW^5*s^3*t^4 - 262049*ep*mtt^2*mWW^5*s^3*t^4 + 434276*ep^2*mtt^2*mWW^5*s^3*t^4 + 5089340*ep^3*mtt^2*mWW^5*s^3*t^4 + 11476936*ep^4*mtt^2*mWW^5*s^3*t^4 + 10492221*ep^5*mtt^2*mWW^5*s^3*t^4 + 3445402*ep^6*mtt^2*mWW^5*s^3*t^4 + 14098*mtt*mWW^6*s^3*t^4 + 3564*ep*mtt*mWW^6*s^3*t^4 - 362794*ep^2*mtt*mWW^6*s^3*t^4 - 957590*ep^3*mtt*mWW^6*s^3*t^4 - 168220*ep^4*mtt*mWW^6*s^3*t^4 + 1549674*ep^5*mtt*mWW^6*s^3*t^4 + 1172628*ep^6*mtt*mWW^6*s^3*t^4 + 924*mWW^7*s^3*t^4 + 24974*ep*mWW^7*s^3*t^4 + 65208*ep^2*mWW^7*s^3*t^4 - 176044*ep^3*mWW^7*s^3*t^4 - 884080*ep^4*mWW^7*s^3*t^4 - 1178090*ep^5*mWW^7*s^3*t^4 - 520588*ep^6*mWW^7*s^3*t^4 + 4000*mtt^5*mWW*s^4*t^4 + 10630*ep*mtt^5*mWW*s^4*t^4 - 83080*ep^2*mtt^5*mWW*s^4*t^4 - 468360*ep^3*mtt^5*mWW*s^4*t^4 - 924780*ep^4*mtt^5*mWW*s^4*t^4 - 819550*ep^5*mtt^5*mWW*s^4*t^4 - 273420*ep^6*mtt^5*mWW*s^4*t^4 - 2190*mtt^4*mWW^2*s^4*t^4 - 56190*ep*mtt^4*mWW^2*s^4*t^4 - 229176*ep^2*mtt^4*mWW^2*s^4*t^4 + 90980*ep^3*mtt^4*mWW^2*s^4*t^4 + 1921722*ep^4*mtt^4*mWW^2*s^4*t^4 + 3336586*ep^5*mtt^4*mWW^2*s^4*t^4 + 1748220*ep^6*mtt^4*mWW^2*s^4*t^4 + 5562*mtt^3*mWW^3*s^4*t^4 + 166740*ep*mtt^3*mWW^3*s^4*t^4 + 566218*ep^2*mtt^3*mWW^3*s^4*t^4 - 782918*ep^3*mtt^3*mWW^3*s^4*t^4 - 6123040*ep^4*mtt^3*mWW^3*s^4*t^4 - 9367150*ep^5*mtt^3*mWW^3*s^4*t^4 - 4573380*ep^6*mtt^3*mWW^3*s^4*t^4 - 18994*mtt^2*mWW^4*s^4*t^4 - 174496*ep*mtt^2*mWW^4*s^4*t^4 - 98592*ep^2*mtt^2*mWW^4*s^4*t^4 + 2395032*ep^3*mtt^2*mWW^4*s^4*t^4 + 7534194*ep^4*mtt^2*mWW^4*s^4*t^4 + 8715336*ep^5*mtt^2*mWW^4*s^4*t^4 + 3581888*ep^6*mtt^2*mWW^4*s^4*t^4 + 13118*mtt*mWW^5*s^4*t^4 + 46504*ep*mtt*mWW^5*s^4*t^4 - 219624*ep^2*mtt*mWW^5*s^4*t^4 - 1293716*ep^3*mtt*mWW^5*s^4*t^4 - 2125918*ep^4*mtt*mWW^5*s^4*t^4 - 1253780*ep^5*mtt*mWW^5*s^4*t^4 - 144376*ep^6*mtt*mWW^5*s^4*t^4 - 1432*mWW^6*s^4*t^4 + 9088*ep*mWW^6*s^4*t^4 + 73514*ep^2*mWW^6*s^4*t^4 + 51738*ep^3*mWW^6*s^4*t^4 - 363406*ep^4*mWW^6*s^4*t^4 - 733962*ep^5*mWW^6*s^4*t^4 - 394516*ep^6*mWW^6*s^4*t^4 - 1824*mtt^4*mWW*s^5*t^4 - 4800*ep*mtt^4*mWW*s^5*t^4 + 38092*ep^2*mtt^4*mWW*s^5*t^4 + 213620*ep^3*mtt^4*mWW*s^5*t^4 + 420716*ep^4*mtt^4*mWW*s^5*t^4 + 372076*ep^5*mtt^4*mWW*s^5*t^4 + 123912*ep^6*mtt^4*mWW*s^5*t^4 + 478*mtt^3*mWW^2*s^5*t^4 + 16044*ep*mtt^3*mWW^2*s^5*t^4 + 76592*ep^2*mtt^3*mWW^2*s^5*t^4 + 3784*ep^3*mtt^3*mWW^2*s^5*t^4 - 585162*ep^4*mtt^3*mWW^2*s^5*t^4 - 1104148*ep^5*mtt^3*mWW^2*s^5*t^4 - 599172*ep^6*mtt^3*mWW^2*s^5*t^4 - 692*mtt^2*mWW^3*s^5*t^4 - 38476*ep*mtt^2*mWW^3*s^5*t^4 - 157312*ep^2*mtt^2*mWW^3*s^5*t^4 + 96004*ep^3*mtt^2*mWW^3*s^5*t^4 + 1328128*ep^4*mtt^2*mWW^3*s^5*t^4 + 2146776*ep^5*mtt^2*mWW^3*s^5*t^4 + 1065380*ep^6*mtt^2*mWW^3*s^5*t^4 + 3506*mtt*mWW^4*s^5*t^4 + 25300*ep*mtt*mWW^4*s^5*t^4 - 13258*ep^2*mtt*mWW^4*s^5*t^4 - 422150*ep^3*mtt*mWW^4*s^5*t^4 - 1075216*ep^4*mtt*mWW^4*s^5*t^4 - 1061374*ep^5*mtt*mWW^4*s^5*t^4 - 375400*ep^6*mtt*mWW^4*s^5*t^4 - 1428*mWW^5*s^5*t^4 - 1256*ep*mWW^5*s^5*t^4 + 38978*ep^2*mWW^5*s^5*t^4 + 116466*ep^3*mWW^5*s^5*t^4 + 45042*ep^4*mWW^5*s^5*t^4 - 149066*ep^5*mWW^5*s^5*t^4 - 122560*ep^6*mWW^5*s^5*t^4 + 416*mtt^3*mWW*s^6*t^4 + 1078*ep*mtt^3*mWW*s^6*t^4 - 8764*ep^2*mtt^3*mWW*s^6*t^4 - 48756*ep^3*mtt^3*mWW*s^6*t^4 - 95648*ep^4*mtt^3*mWW*s^6*t^4 - 84322*ep^5*mtt^3*mWW*s^6*t^4 - 28004*ep^6*mtt^3*mWW*s^6*t^4 - 32*mtt^2*mWW^2*s^6*t^4 - 693*ep*mtt^2*mWW^2*s^6*t^4 - 7768*ep^2*mtt^2*mWW^2*s^6*t^4 - 13188*ep^3*mtt^2*mWW^2*s^6*t^4 + 45570*ep^4*mtt^2*mWW^2*s^6*t^4 + 127641*ep^5*mtt^2*mWW^2*s^6*t^4 + 79158*ep^6*mtt^2*mWW^2*s^6*t^4 - 248*mtt*mWW^3*s^6*t^4 + 2216*ep*mtt*mWW^3*s^6*t^4 + 19732*ep^2*mtt*mWW^3*s^6*t^4 + 27116*ep^3*mtt*mWW^3*s^6*t^4 - 45380*ep^4*mtt*mWW^3*s^6*t^4 - 121684*ep^5*mtt*mWW^3*s^6*t^4 - 68568*ep^6*mtt*mWW^3*s^6*t^4 - 288*mWW^4*s^6*t^4 - 1085*ep*mWW^4*s^6*t^4 + 5644*ep^2*mWW^4*s^6*t^4 + 29448*ep^3*mWW^4*s^6*t^4 + 33918*ep^4*mWW^4*s^6*t^4 - 2587*ep^5*mWW^4*s^6*t^4 - 14554*ep^6*mWW^4*s^6*t^4 - 32*mtt^2*mWW*s^7*t^4 - 80*ep*mtt^2*mWW*s^7*t^4 + 688*ep^2*mtt^2*mWW*s^7*t^4 + 3760*ep^3*mtt^2*mWW*s^7*t^4 + 7312*ep^4*mtt^2*mWW*s^7*t^4 + 6400*ep^5*mtt^2*mWW*s^7*t^4 + 2112*ep^6*mtt^2*mWW*s^7*t^4 + 8*mtt*mWW^2*s^7*t^4 - 390*ep*mtt*mWW^2*s^7*t^4 - 1066*ep^2*mtt*mWW^2*s^7*t^4 + 2514*ep^3*mtt*mWW^2*s^7*t^4 + 9170*ep^4*mtt*mWW^2*s^7*t^4 + 7716*ep^5*mtt*mWW^2*s^7*t^4 + 1728*ep^6*mtt*mWW^2*s^7*t^4 + 56*mWW^3*s^7*t^4 + 90*ep*mWW^3*s^7*t^4 - 1010*ep^2*mWW^3*s^7*t^4 - 3902*ep^3*mWW^3*s^7*t^4 - 6438*ep^4*mWW^3*s^7*t^4 - 5692*ep^5*mWW^3*s^7*t^4 - 2112*ep^6*mWW^3*s^7*t^4 - 24*mtt^9*t^5 - 52*ep*mtt^9*t^5 + 520*ep^2*mtt^9*t^5 + 2640*ep^3*mtt^9*t^5 + 4904*ep^4*mtt^9*t^5 + 4132*ep^5*mtt^9*t^5 + 1320*ep^6*mtt^9*t^5 - 672*mtt^8*mWW*t^5 - 1974*ep*mtt^8*mWW*t^5 + 13278*ep^2*mtt^8*mWW*t^5 + 78626*ep^3*mtt^8*mWW*t^5 + 157862*ep^4*mtt^8*mWW*t^5 + 141172*ep^5*mtt^8*mWW*t^5 + 47356*ep^6*mtt^8*mWW*t^5 + 1774*mtt^7*mWW^2*t^5 + 9363*ep*mtt^7*mWW^2*t^5 - 2286*ep^2*mtt^7*mWW^2*t^5 - 138374*ep^3*mtt^7*mWW^2*t^5 - 415738*ep^4*mtt^7*mWW^2*t^5 - 499453*ep^5*mtt^7*mWW^2*t^5 - 218550*ep^6*mtt^7*mWW^2*t^5 - 426*mtt^6*mWW^3*t^5 - 23928*ep*mtt^6*mWW^3*t^5 - 112526*ep^2*mtt^6*mWW^3*t^5 - 13494*ep^3*mtt^6*mWW^3*t^5 + 745016*ep^4*mtt^6*mWW^3*t^5 + 1387606*ep^5*mtt^6*mWW^3*t^5 + 752840*ep^6*mtt^6*mWW^3*t^5 - 264*mtt^5*mWW^4*t^5 + 53916*ep*mtt^5*mWW^4*t^5 + 219170*ep^2*mtt^5*mWW^4*t^5 - 169322*ep^3*mtt^5*mWW^4*t^5 - 2023338*ep^4*mtt^5*mWW^4*t^5 - 3329770*ep^5*mtt^5*mWW^4*t^5 - 1709096*ep^6*mtt^5*mWW^4*t^5 - 5244*mtt^4*mWW^5*t^5 - 88286*ep*mtt^4*mWW^5*t^5 - 167074*ep^2*mtt^4*mWW^5*t^5 + 813854*ep^3*mtt^4*mWW^5*t^5 + 3426362*ep^4*mtt^4*mWW^5*t^5 + 4518216*ep^5*mtt^4*mWW^5*t^5 + 2044364*ep^6*mtt^4*mWW^5*t^5 + 9694*mtt^3*mWW^6*t^5 + 81575*ep*mtt^3*mWW^6*t^5 + 49782*ep^2*mtt^3*mWW^6*t^5 - 924470*ep^3*mtt^3*mWW^6*t^5 - 2740182*ep^4*mtt^3*mWW^6*t^5 - 2950025*ep^5*mtt^3*mWW^6*t^5 - 1116470*ep^6*mtt^3*mWW^6*t^5 - 6162*mtt^2*mWW^7*t^5 - 34728*ep*mtt^2*mWW^7*t^5 + 8134*ep^2*mtt^2*mWW^7*t^5 + 404834*ep^3*mtt^2*mWW^7*t^5 + 880092*ep^4*mtt^2*mWW^7*t^5 + 641798*ep^5*mtt^2*mWW^7*t^5 + 111088*ep^6*mtt^2*mWW^7*t^5 + 1268*mtt*mWW^8*t^5 + 2582*ep*mtt*mWW^8*t^5 - 12914*ep^2*mtt*mWW^8*t^5 - 48250*ep^3*mtt*mWW^8*t^5 + 4642*ep^4*mtt*mWW^8*t^5 + 146436*ep^5*mtt*mWW^8*t^5 + 117340*ep^6*mtt*mWW^8*t^5 + 56*mWW^9*t^5 + 1532*ep*mWW^9*t^5 + 3916*ep^2*mWW^9*t^5 - 6044*ep^3*mWW^9*t^5 - 39620*ep^4*mWW^9*t^5 - 60112*ep^5*mWW^9*t^5 - 30192*ep^6*mWW^9*t^5 + 144*mtt^8*s*t^5 + 312*ep*mtt^8*s*t^5 - 3120*ep^2*mtt^8*s*t^5 - 15840*ep^3*mtt^8*s*t^5 - 29424*ep^4*mtt^8*s*t^5 - 24792*ep^5*mtt^8*s*t^5 - 7920*ep^6*mtt^8*s*t^5 + 3624*mtt^7*mWW*s*t^5 + 10506*ep*mtt^7*mWW*s*t^5 - 71962*ep^2*mtt^7*mWW*s*t^5 - 422766*ep^3*mtt^7*mWW*s*t^5 - 845682*ep^4*mtt^7*mWW*s*t^5 - 754188*ep^5*mtt^7*mWW*s*t^5 - 252428*ep^6*mtt^7*mWW*s*t^5 - 7786*mtt^6*mWW^2*s*t^5 - 40869*ep*mtt^6*mWW^2*s*t^5 + 10664*ep^2*mtt^6*mWW^2*s*t^5 + 612792*ep^3*mtt^6*mWW^2*s*t^5 + 1856788*ep^4*mtt^6*mWW^2*s*t^5 + 2251101*ep^5*mtt^6*mWW^2*s*t^5 + 992638*ep^6*mtt^6*mWW^2*s*t^5 + 98*mtt^5*mWW^3*s*t^5 + 89408*ep*mtt^5*mWW^3*s*t^5 + 464376*ep^2*mtt^5*mWW^3*s*t^5 + 174104*ep^3*mtt^5*mWW^3*s*t^5 - 2722630*ep^4*mtt^5*mWW^3*s*t^5 - 5300440*ep^5*mtt^5*mWW^3*s*t^5 - 2912020*ep^6*mtt^5*mWW^3*s*t^5 + 1780*mtt^4*mWW^4*s*t^5 - 177032*ep*mtt^4*mWW^4*s*t^5 - 739290*ep^2*mtt^4*mWW^4*s*t^5 + 511030*ep^3*mtt^4*mWW^4*s*t^5 + 6583966*ep^4*mtt^4*mWW^4*s*t^5 + 10829642*ep^5*mtt^4*mWW^4*s*t^5 + 5527296*ep^6*mtt^4*mWW^4*s*t^5 + 15428*mtt^3*mWW^5*s*t^5 + 236168*ep*mtt^3*mWW^5*s*t^5 + 403816*ep^2*mtt^3*mWW^5*s*t^5 - 2310284*ep^3*mtt^3*mWW^5*s*t^5 - 9176560*ep^4*mtt^3*mWW^5*s*t^5 - 11754172*ep^5*mtt^3*mWW^5*s*t^5 - 5192668*ep^6*mtt^3*mWW^5*s*t^5 - 21290*mtt^2*mWW^6*s*t^5 - 160207*ep*mtt^2*mWW^6*s*t^5 - 33626*ep^2*mtt^2*mWW^6*s*t^5 + 1998698*ep^3*mtt^2*mWW^6*s*t^5 + 5428926*ep^4*mtt^2*mWW^6*s*t^5 + 5485197*ep^5*mtt^2*mWW^6*s*t^5 + 1942446*ep^6*mtt^2*mWW^6*s*t^5 + 8882*mtt*mWW^7*s*t^5 + 42174*ep*mtt*mWW^7*s*t^5 - 44974*ep^2*mtt*mWW^7*s*t^5 - 577358*ep^3*mtt*mWW^7*s*t^5 - 1051168*ep^4*mtt*mWW^7*s*t^5 - 570608*ep^5*mtt*mWW^7*s*t^5 + 10876*ep^6*mtt*mWW^7*s*t^5 - 880*mWW^8*s*t^5 - 460*ep*mWW^8*s*t^5 + 14116*ep^2*mWW^8*s*t^5 + 29624*ep^3*mWW^8*s*t^5 - 44216*ep^4*mWW^8*s*t^5 - 161740*ep^5*mWW^8*s*t^5 - 108220*ep^6*mWW^8*s*t^5 - 360*mtt^7*s^2*t^5 - 780*ep*mtt^7*s^2*t^5 + 7800*ep^2*mtt^7*s^2*t^5 + 39600*ep^3*mtt^7*s^2*t^5 + 73560*ep^4*mtt^7*s^2*t^5 + 61980*ep^5*mtt^7*s^2*t^5 + 19800*ep^6*mtt^7*s^2*t^5 - 8040*mtt^6*mWW*s^2*t^5 - 22944*ep*mtt^6*mWW*s^2*t^5 + 160552*ep^2*mtt^6*mWW*s^2*t^5 + 934528*ep^3*mtt^6*mWW*s^2*t^5 + 1861240*ep^4*mtt^6*mWW*s^2*t^5 + 1654448*ep^5*mtt^6*mWW*s^2*t^5 + 552280*ep^6*mtt^6*mWW*s^2*t^5 + 13454*mtt^5*mWW^2*s^2*t^5 + 69277*ep*mtt^5*mWW^2*s^2*t^5 - 23462*ep^2*mtt^5*mWW^2*s^2*t^5 - 1072470*ep^3*mtt^5*mWW^2*s^2*t^5 - 3270842*ep^4*mtt^5*mWW^2*s^2*t^5 - 4009591*ep^5*mtt^5*mWW^2*s^2*t^5 - 1785694*ep^6*mtt^5*mWW^2*s^2*t^5 + 3226*mtt^4*mWW^3*s^2*t^5 - 124658*ep*mtt^4*mWW^3*s^2*t^5 - 754314*ep^2*mtt^4*mWW^3*s^2*t^5 - 558926*ep^3*mtt^4*mWW^3*s^2*t^5 + 3601032*ep^4*mtt^4*mWW^3*s^2*t^5 + 7625392*ep^5*mtt^4*mWW^3*s^2*t^5 + 4287512*ep^6*mtt^4*mWW^3*s^2*t^5 - 4058*mtt^3*mWW^4*s^2*t^5 + 212347*ep*mtt^3*mWW^4*s^2*t^5 + 936176*ep^2*mtt^3*mWW^4*s^2*t^5 - 478908*ep^3*mtt^3*mWW^4*s^2*t^5 - 7734696*ep^4*mtt^3*mWW^4*s^2*t^5 - 12824935*ep^5*mtt^3*mWW^4*s^2*t^5 - 6522390*ep^6*mtt^3*mWW^4*s^2*t^5 - 16218*mtt^2*mWW^5*s^2*t^5 - 218944*ep*mtt^2*mWW^5*s^2*t^5 - 313396*ep^2*mtt^2*mWW^5*s^2*t^5 + 2321512*ep^3*mtt^2*mWW^5*s^2*t^5 + 8507806*ep^4*mtt^2*mWW^5*s^2*t^5 + 10447368*ep^5*mtt^2*mWW^5*s^2*t^5 + 4457088*ep^6*mtt^2*mWW^5*s^2*t^5 + 15196*mtt*mWW^6*s^2*t^5 + 97882*ep*mtt*mWW^6*s^2*t^5 - 42010*ep^2*mtt*mWW^6*s^2*t^5 - 1385942*ep^3*mtt*mWW^6*s^2*t^5 - 3318410*ep^4*mtt*mWW^6*s^2*t^5 - 3008460*ep^5*mtt*mWW^6*s^2*t^5 - 933696*ep^6*mtt*mWW^6*s^2*t^5 - 3200*mWW^7*s^2*t^5 - 12180*ep*mWW^7*s^2*t^5 + 28654*ep^2*mWW^7*s^2*t^5 + 200606*ep^3*mWW^7*s^2*t^5 + 280310*ep^4*mWW^7*s^2*t^5 + 53798*ep^5*mWW^7*s^2*t^5 - 74900*ep^6*mWW^7*s^2*t^5 + 480*mtt^6*s^3*t^5 + 1040*ep*mtt^6*s^3*t^5 - 10400*ep^2*mtt^6*s^3*t^5 - 52800*ep^3*mtt^6*s^3*t^5 - 98080*ep^4*mtt^6*s^3*t^5 - 82640*ep^5*mtt^6*s^3*t^5 - 26400*ep^6*mtt^6*s^3*t^5 + 9360*mtt^5*mWW*s^3*t^5 + 26196*ep*mtt^5*mWW*s^3*t^5 - 188148*ep^2*mtt^5*mWW*s^3*t^5 - 1082972*ep^3*mtt^5*mWW*s^3*t^5 - 2145380*ep^4*mtt^5*mWW*s^3*t^5 - 1899352*ep^5*mtt^5*mWW*s^3*t^5 - 631960*ep^6*mtt^5*mWW*s^3*t^5 - 11442*mtt^4*mWW^2*s^3*t^5 - 55595*ep*mtt^4*mWW^2*s^3*t^5 + 33326*ep^2*mtt^4*mWW^2*s^3*t^5 + 929230*ep^3*mtt^4*mWW^2*s^3*t^5 + 2827258*ep^4*mtt^4*mWW^2*s^3*t^5 + 3511933*ep^5*mtt^4*mWW^2*s^3*t^5 + 1585386*ep^6*mtt^4*mWW^2*s^3*t^5 - 6298*mtt^3*mWW^3*s^3*t^5 + 75704*ep*mtt^3*mWW^3*s^3*t^5 + 605742*ep^2*mtt^3*mWW^3*s^3*t^5 + 793506*ep^3*mtt^3*mWW^3*s^3*t^5 - 1864568*ep^4*mtt^3*mWW^3*s^3*t^5 - 4903530*ep^5*mtt^3*mWW^3*s^3*t^5 - 2903852*ep^6*mtt^3*mWW^3*s^3*t^5 + 4374*mtt^2*mWW^4*s^3*t^5 - 109189*ep*mtt^2*mWW^4*s^3*t^5 - 544046*ep^2*mtt^2*mWW^4*s^3*t^5 + 65538*ep^3*mtt^2*mWW^4*s^3*t^5 + 3776410*ep^4*mtt^2*mWW^4*s^3*t^5 + 6474139*ep^5*mtt^2*mWW^4*s^3*t^5 + 3304054*ep^6*mtt^2*mWW^4*s^3*t^5 + 7122*mtt*mWW^5*s^3*t^5 + 80510*ep*mtt*mWW^5*s^3*t^5 + 75764*ep^2*mtt*mWW^5*s^3*t^5 - 962900*ep^3*mtt*mWW^5*s^3*t^5 - 3108218*ep^4*mtt*mWW^5*s^3*t^5 - 3542970*ep^5*mtt*mWW^5*s^3*t^5 - 1417500*ep^6*mtt*mWW^5*s^3*t^5 - 3596*mWW^6*s^3*t^5 - 18666*ep*mWW^6*s^3*t^5 + 27762*ep^2*mWW^6*s^3*t^5 + 310398*ep^3*mWW^6*s^3*t^5 + 612578*ep^4*mWW^6*s^3*t^5 + 442420*ep^5*mWW^6*s^3*t^5 + 90272*ep^6*mWW^6*s^3*t^5 - 360*mtt^5*s^4*t^5 - 780*ep*mtt^5*s^4*t^5 + 7800*ep^2*mtt^5*s^4*t^5 + 39600*ep^3*mtt^5*s^4*t^5 + 73560*ep^4*mtt^5*s^4*t^5 + 61980*ep^5*mtt^5*s^4*t^5 + 19800*ep^6*mtt^5*s^4*t^5 - 6000*mtt^4*mWW*s^4*t^5 - 16374*ep*mtt^4*mWW*s^4*t^5 + 121582*ep^2*mtt^4*mWW*s^4*t^5 + 690018*ep^3*mtt^4*mWW*s^4*t^5 + 1357590*ep^4*mtt^4*mWW*s^4*t^5 + 1195668*ep^5*mtt^4*mWW*s^4*t^5 + 396140*ep^6*mtt^4*mWW*s^4*t^5 + 4852*mtt^3*mWW^2*s^4*t^5 + 19368*ep*mtt^3*mWW^2*s^4*t^5 - 31556*ep^2*mtt^3*mWW^2*s^4*t^5 - 405180*ep^3*mtt^3*mWW^2*s^4*t^5 - 1188532*ep^4*mtt^3*mWW^2*s^4*t^5 - 1497468*ep^5*mtt^3*mWW^2*s^4*t^5 - 690124*ep^6*mtt^3*mWW^2*s^4*t^5 + 4936*mtt^2*mWW^3*s^4*t^5 - 14530*ep*mtt^2*mWW^3*s^4*t^5 - 247744*ep^2*mtt^2*mWW^3*s^4*t^5 - 564588*ep^3*mtt^2*mWW^3*s^4*t^5 + 44120*ep^4*mtt^2*mWW^3*s^4*t^5 + 1155814*ep^5*mtt^2*mWW^3*s^4*t^5 + 817144*ep^6*mtt^2*mWW^3*s^4*t^5 - 2332*mtt*mWW^4*s^4*t^5 + 20096*ep*mtt*mWW^4*s^4*t^5 + 140920*ep^2*mtt*mWW^4*s^4*t^5 + 106584*ep^3*mtt*mWW^4*s^4*t^5 - 571552*ep^4*mtt*mWW^4*s^4*t^5 - 1146456*ep^5*mtt*mWW^4*s^4*t^5 - 605692*ep^6*mtt*mWW^4*s^4*t^5 - 1112*mWW^5*s^4*t^5 - 9512*ep*mWW^5*s^4*t^5 + 1066*ep^2*mWW^5*s^4*t^5 + 138490*ep^3*mWW^5*s^4*t^5 + 350938*ep^4*mWW^5*s^4*t^5 + 330950*ep^5*mWW^5*s^4*t^5 + 108236*ep^6*mWW^5*s^4*t^5 + 144*mtt^4*s^5*t^5 + 312*ep*mtt^4*s^5*t^5 - 3120*ep^2*mtt^4*s^5*t^5 - 15840*ep^3*mtt^4*s^5*t^5 - 29424*ep^4*mtt^4*s^5*t^5 - 24792*ep^5*mtt^4*s^5*t^5 - 7920*ep^6*mtt^4*s^5*t^5 + 1992*mtt^3*mWW*s^5*t^5 + 5250*ep*mtt^3*mWW*s^5*t^5 - 40786*ep^2*mtt^3*mWW*s^5*t^5 - 227158*ep^3*mtt^3*mWW*s^5*t^5 - 442762*ep^4*mtt^3*mWW*s^5*t^5 - 387164*ep^5*mtt^3*mWW*s^5*t^5 - 127516*ep^6*mtt^3*mWW*s^5*t^5 - 908*mtt^2*mWW^2*s^5*t^5 - 892*ep*mtt^2*mWW^2*s^5*t^5 + 17378*ep^2*mtt^2*mWW^2*s^5*t^5 + 78834*ep^3*mtt^2*mWW^2*s^5*t^5 + 189146*ep^4*mtt^2*mWW^2*s^5*t^5 + 238714*ep^5*mtt^2*mWW^2*s^5*t^5 + 114976*ep^6*mtt^2*mWW^2*s^5*t^5 - 1816*mtt*mWW^3*s^5*t^5 - 2892*ep*mtt*mWW^3*s^5*t^5 + 48794*ep^2*mtt*mWW^3*s^5*t^5 + 194806*ep^3*mtt*mWW^3*s^5*t^5 + 244390*ep^4*mtt*mWW^3*s^5*t^5 + 73958*ep^5*mtt*mWW^3*s^5*t^5 - 29720*ep^6*mtt*mWW^3*s^5*t^5 + 500*mWW^4*s^5*t^5 - 138*ep*mWW^4*s^5*t^5 - 12930*ep^2*mWW^4*s^5*t^5 - 34922*ep^3*mWW^4*s^5*t^5 - 30790*ep^4*mWW^4*s^5*t^5 - 2620*ep^5*mWW^4*s^5*t^5 + 5828*ep^6*mWW^4*s^5*t^5 - 24*mtt^3*s^6*t^5 - 52*ep*mtt^3*s^6*t^5 + 520*ep^2*mtt^3*s^6*t^5 + 2640*ep^3*mtt^3*s^6*t^5 + 4904*ep^4*mtt^3*s^6*t^5 + 4132*ep^5*mtt^3*s^6*t^5 + 1320*ep^6*mtt^3*s^6*t^5 - 264*mtt^2*mWW*s^6*t^5 - 660*ep*mtt^2*mWW*s^6*t^5 + 5484*ep^2*mtt^2*mWW*s^6*t^5 + 29724*ep^3*mtt^2*mWW*s^6*t^5 + 57132*ep^4*mtt^2*mWW*s^6*t^5 + 49416*ep^5*mtt^2*mWW*s^6*t^5 + 16128*ep^6*mtt^2*mWW*s^6*t^5 + 56*mtt*mWW^2*s^6*t^5 - 652*ep*mtt*mWW^2*s^6*t^5 - 4064*ep^2*mtt*mWW^2*s^6*t^5 - 4832*ep^3*mtt*mWW^2*s^6*t^5 + 1920*ep^4*mtt*mWW^2*s^6*t^5 + 4764*ep^5*mtt*mWW^2*s^6*t^5 + 1368*ep^6*mtt*mWW^2*s^6*t^5 + 280*mWW^3*s^6*t^5 + 896*ep*mWW^3*s^6*t^5 - 4328*ep^2*mWW^3*s^6*t^5 - 25408*ep^3*mWW^3*s^6*t^5 - 47360*ep^4*mWW^3*s^6*t^5 - 38800*ep^5*mWW^3*s^6*t^5 - 11904*ep^6*mWW^3*s^6*t^5 + 128*mtt^8*t^6 + 308*ep*mtt^8*t^6 - 2590*ep^2*mtt^8*t^6 - 13678*ep^3*mtt^8*t^6 - 25774*ep^4*mtt^8*t^6 - 21910*ep^5*mtt^8*t^6 - 7044*ep^6*mtt^8*t^6 + 792*mtt^7*mWW*t^6 + 2639*ep*mtt^7*mWW*t^6 - 15680*ep^2*mtt^7*mWW*t^6 - 99124*ep^3*mtt^7*mWW*t^6 - 204014*ep^4*mtt^7*mWW*t^6 - 184987*ep^5*mtt^7*mWW*t^6 - 62570*ep^6*mtt^7*mWW*t^6 - 3416*mtt^6*mWW^2*t^6 - 12886*ep*mtt^6*mWW^2*t^6 + 37468*ep^2*mtt^6*mWW^2*t^6 + 303576*ep^3*mtt^6*mWW^2*t^6 + 680360*ep^4*mtt^6*mWW^2*t^6 + 667822*ep^5*mtt^6*mWW^2*t^6 + 247076*ep^6*mtt^6*mWW^2*t^6 + 2832*mtt^5*mWW^3*t^6 + 16688*ep*mtt^5*mWW^3*t^6 + 26372*ep^2*mtt^5*mWW^3*t^6 - 119132*ep^3*mtt^5*mWW^3*t^6 - 563672*ep^4*mtt^5*mWW^3*t^6 - 822028*ep^5*mtt^5*mWW^3*t^6 - 406868*ep^6*mtt^5*mWW^3*t^6 + 2112*mtt^4*mWW^4*t^6 - 7758*ep*mtt^4*mWW^4*t^6 - 116810*ep^2*mtt^4*mWW^4*t^6 - 234242*ep^3*mtt^4*mWW^4*t^6 + 185962*ep^4*mtt^4*mWW^4*t^6 + 844024*ep^5*mtt^4*mWW^4*t^6 + 566600*ep^6*mtt^4*mWW^4*t^6 - 3336*mtt^3*mWW^5*t^6 + 8867*ep*mtt^3*mWW^5*t^6 + 109160*ep^2*mtt^3*mWW^5*t^6 + 131060*ep^3*mtt^3*mWW^5*t^6 - 444414*ep^4*mtt^3*mWW^5*t^6 - 1104127*ep^5*mtt^3*mWW^5*t^6 - 661130*ep^6*mtt^3*mWW^5*t^6 + 40*mtt^2*mWW^6*t^6 - 17686*ep*mtt^2*mWW^6*t^6 - 51136*ep^2*mtt^2*mWW^6*t^6 + 110412*ep^3*mtt^2*mWW^6*t^6 + 643716*ep^4*mtt^2*mWW^6*t^6 + 936338*ep^5*mtt^2*mWW^6*t^6 + 451772*ep^6*mtt^2*mWW^6*t^6 + 1248*mtt*mWW^7*t^6 + 12742*ep*mtt*mWW^7*t^6 + 15844*ep^2*mtt*mWW^7*t^6 - 99540*ep^3*mtt*mWW^7*t^6 - 327548*ep^4*mtt*mWW^7*t^6 - 362994*ep^5*mtt*mWW^7*t^6 - 140328*ep^6*mtt*mWW^7*t^6 - 400*mWW^8*t^6 - 2914*ep*mWW^8*t^6 - 2628*ep^2*mWW^8*t^6 + 20668*ep^3*mWW^8*t^6 + 55384*ep^4*mWW^8*t^6 + 47862*ep^5*mWW^8*t^6 + 12492*ep^6*mWW^8*t^6 - 672*mtt^7*s*t^6 - 1604*ep*mtt^7*s*t^6 + 13646*ep^2*mtt^7*s*t^6 + 71790*ep^3*mtt^7*s*t^6 + 135022*ep^4*mtt^7*s*t^6 + 114614*ep^5*mtt^7*s*t^6 + 36804*ep^6*mtt^7*s*t^6 - 3696*mtt^6*mWW*s*t^6 - 12108*ep*mtt^6*mWW*s*t^6 + 73090*ep^2*mtt^6*mWW*s*t^6 + 457162*ep^3*mtt^6*mWW*s*t^6 + 935994*ep^4*mtt^6*mWW*s*t^6 + 845378*ep^5*mtt^6*mWW*s*t^6 + 285044*ep^6*mtt^6*mWW*s*t^6 + 13098*mtt^5*mWW^2*s*t^6 + 47002*ep*mtt^5*mWW^2*s*t^6 - 156434*ep^2*mtt^5*mWW^2*s*t^6 - 1180750*ep^3*mtt^5*mWW^2*s*t^6 - 2600004*ep^4*mtt^5*mWW^2*s*t^6 - 2530908*ep^5*mtt^5*mWW^2*s*t^6 - 932644*ep^6*mtt^5*mWW^2*s*t^6 - 7612*mtt^4*mWW^3*s*t^6 - 44307*ep*mtt^4*mWW^3*s*t^6 - 81618*ep^2*mtt^4*mWW^3*s*t^6 + 281002*ep^3*mtt^4*mWW^3*s*t^6 + 1528392*ep^4*mtt^4*mWW^3*s*t^6 + 2346785*ep^5*mtt^4*mWW^3*s*t^6 + 1196350*ep^6*mtt^4*mWW^3*s*t^6 - 7772*mtt^3*mWW^4*s*t^6 + 10764*ep*mtt^3*mWW^4*s*t^6 + 321572*ep^2*mtt^3*mWW^4*s*t^6 + 780024*ep^3*mtt^3*mWW^4*s*t^6 - 97192*ep^4*mtt^3*mWW^4*s*t^6 - 1806324*ep^5*mtt^3*mWW^4*s*t^6 - 1318544*ep^6*mtt^3*mWW^4*s*t^6 + 7560*mtt^2*mWW^5*s*t^6 - 15214*ep*mtt^2*mWW^5*s*t^6 - 227680*ep^2*mtt^2*mWW^5*s*t^6 - 316652*ep^3*mtt^2*mWW^5*s*t^6 + 756300*ep^4*mtt^2*mWW^5*s*t^6 + 2028018*ep^5*mtt^2*mWW^5*s*t^6 + 1221892*ep^6*mtt^2*mWW^5*s*t^6 + 34*mtt*mWW^6*s*t^6 + 24230*ep*mtt*mWW^6*s*t^6 + 65416*ep^2*mtt*mWW^6*s*t^6 - 171152*ep^3*mtt*mWW^6*s*t^6 - 892010*ep^4*mtt*mWW^6*s*t^6 - 1239878*ep^5*mtt*mWW^6*s*t^6 - 576304*ep^6*mtt*mWW^6*s*t^6 - 940*mWW^7*s*t^6 - 8763*ep*mWW^7*s*t^6 - 7992*ep^2*mWW^7*s*t^6 + 78576*ep^3*mWW^7*s*t^6 + 233498*ep^4*mWW^7*s*t^6 + 242315*ep^5*mWW^7*s*t^6 + 87402*ep^6*mWW^7*s*t^6 + 1440*mtt^6*s^2*t^6 + 3400*ep*mtt^6*s^2*t^6 - 29380*ep^2*mtt^6*s^2*t^6 - 153780*ep^3*mtt^6*s^2*t^6 - 288500*ep^4*mtt^6*s^2*t^6 - 244420*ep^5*mtt^6*s^2*t^6 - 78360*ep^6*mtt^6*s^2*t^6 + 6864*mtt^5*mWW*s^2*t^6 + 22054*ep*mtt^5*mWW*s^2*t^6 - 135516*ep^2*mtt^5*mWW*s^2*t^6 - 837452*ep^3*mtt^5*mWW*s^2*t^6 - 1704216*ep^4*mtt^5*mWW*s^2*t^6 - 1532186*ep^5*mtt^5*mWW*s^2*t^6 - 514716*ep^6*mtt^5*mWW*s^2*t^6 - 19336*mtt^4*mWW^2*s^2*t^6 - 64229*ep*mtt^4*mWW^2*s^2*t^6 + 259240*ep^2*mtt^4*mWW^2*s^2*t^6 + 1782152*ep^3*mtt^4*mWW^2*s^2*t^6 + 3821610*ep^4*mtt^4*mWW^2*s^2*t^6 + 3669165*ep^5*mtt^4*mWW^2*s^2*t^6 + 1341702*ep^6*mtt^4*mWW^2*s^2*t^6 + 6604*mtt^3*mWW^3*s^2*t^6 + 36939*ep*mtt^3*mWW^3*s^2*t^6 + 91526*ep^2*mtt^3*mWW^3*s^2*t^6 - 157002*ep^3*mtt^3*mWW^3*s^2*t^6 - 1315160*ep^4*mtt^3*mWW^3*s^2*t^6 - 2254473*ep^5*mtt^3*mWW^3*s^2*t^6 - 1214626*ep^6*mtt^3*mWW^3*s^2*t^6 + 10172*mtt^2*mWW^4*s^2*t^6 + 3886*ep*mtt^2*mWW^4*s^2*t^6 - 316872*ep^2*mtt^2*mWW^4*s^2*t^6 - 961520*ep^3*mtt^2*mWW^4*s^2*t^6 - 500592*ep^4*mtt^2*mWW^4*s^2*t^6 + 1035658*ep^5*mtt^2*mWW^4*s^2*t^6 + 954340*ep^6*mtt^2*mWW^4*s^2*t^6 - 5772*mtt*mWW^5*s^2*t^6 + 5097*ep*mtt*mWW^5*s^2*t^6 + 148930*ep^2*mtt*mWW^5*s^2*t^6 + 268914*ep^3*mtt*mWW^5*s^2*t^6 - 285632*ep^4*mtt*mWW^5*s^2*t^6 - 1033731*ep^5*mtt*mWW^5*s^2*t^6 - 648830*ep^6*mtt*mWW^5*s^2*t^6 + 28*mWW^6*s^2*t^6 - 7147*ep*mWW^6*s^2*t^6 - 17928*ep^2*mWW^6*s^2*t^6 + 58688*ep^3*mWW^6*s^2*t^6 + 272490*ep^4*mWW^6*s^2*t^6 + 359987*ep^5*mWW^6*s^2*t^6 + 160490*ep^6*mWW^6*s^2*t^6 - 1600*mtt^5*s^3*t^6 - 3720*ep*mtt^5*s^3*t^6 + 32860*ep^2*mtt^5*s^3*t^6 + 170780*ep^3*mtt^5*s^3*t^6 + 319260*ep^4*mtt^5*s^3*t^6 + 269740*ep^5*mtt^5*s^3*t^6 + 86280*ep^6*mtt^5*s^3*t^6 - 6336*mtt^4*mWW*s^3*t^6 - 19904*ep*mtt^4*mWW*s^3*t^6 + 124808*ep^2*mtt^4*mWW*s^3*t^6 + 760624*ep^3*mtt^4*mWW*s^3*t^6 + 1536824*ep^4*mtt^4*mWW*s^3*t^6 + 1374160*ep^5*mtt^4*mWW*s^3*t^6 + 459584*ep^6*mtt^4*mWW*s^3*t^6 + 13618*mtt^3*mWW^2*s^3*t^6 + 39570*ep*mtt^3*mWW^2*s^3*t^6 - 214698*ep^2*mtt^3*mWW^2*s^3*t^6 - 1301114*ep^3*mtt^3*mWW^2*s^3*t^6 - 2673236*ep^4*mtt^3*mWW^2*s^3*t^6 - 2503192*ep^5*mtt^3*mWW^2*s^3*t^6 - 900596*ep^6*mtt^3*mWW^2*s^3*t^6 - 1504*mtt^2*mWW^3*s^3*t^6 - 6553*ep*mtt^2*mWW^3*s^3*t^6 - 44838*ep^2*mtt^2*mWW^3*s^3*t^6 - 71086*ep^3*mtt^2*mWW^3*s^3*t^6 + 257084*ep^4*mtt^2*mWW^3*s^3*t^6 + 717615*ep^5*mtt^2*mWW^3*s^3*t^6 + 454834*ep^6*mtt^2*mWW^3*s^3*t^6 - 5726*mtt*mWW^4*s^3*t^6 - 10550*ep*mtt*mWW^4*s^3*t^6 + 132108*ep^2*mtt*mWW^4*s^3*t^6 + 522464*ep^3*mtt*mWW^4*s^3*t^6 + 586778*ep^4*mtt*mWW^4*s^3*t^6 + 40006*ep^5*mtt*mWW^4*s^3*t^6 - 180952*ep^6*mtt*mWW^4*s^3*t^6 + 1548*mWW^5*s^3*t^6 + 1157*ep*mWW^5*s^3*t^6 - 30240*ep^2*mWW^5*s^3*t^6 - 81668*ep^3*mWW^5*s^3*t^6 - 26710*ep^4*mWW^5*s^3*t^6 + 101671*ep^5*mWW^5*s^3*t^6 + 80850*ep^6*mWW^5*s^3*t^6 + 960*mtt^4*s^4*t^6 + 2180*ep*mtt^4*s^4*t^6 - 19910*ep^2*mtt^4*s^4*t^6 - 102390*ep^3*mtt^4*s^4*t^6 - 190390*ep^4*mtt^4*s^4*t^6 - 160190*ep^5*mtt^4*s^4*t^6 - 51060*ep^6*mtt^4*s^4*t^6 + 2904*mtt^3*mWW*s^4*t^6 + 8883*ep*mtt^3*mWW*s^4*t^6 - 57028*ep^2*mtt^3*mWW*s^4*t^6 - 341920*ep^3*mtt^3*mWW*s^4*t^6 - 684906*ep^4*mtt^3*mWW*s^4*t^6 - 608339*ep^5*mtt^3*mWW*s^4*t^6 - 202346*ep^6*mtt^3*mWW*s^4*t^6 - 4572*mtt^2*mWW^2*s^4*t^6 - 10095*ep*mtt^2*mWW^2*s^4*t^6 + 90768*ep^2*mtt^2*mWW^2*s^4*t^6 + 464292*ep^3*mtt^2*mWW^2*s^4*t^6 + 886010*ep^4*mtt^2*mWW^2*s^4*t^6 + 788475*ep^5*mtt^2*mWW^2*s^4*t^6 + 272866*ep^6*mtt^2*mWW^2*s^4*t^6 - 528*mtt*mWW^3*s^4*t^6 - 3889*ep*mtt*mWW^3*s^4*t^6 + 10034*ep^2*mtt*mWW^3*s^4*t^6 + 84914*ep^3*mtt*mWW^3*s^4*t^6 + 134220*ep^4*mtt*mWW^3*s^4*t^6 + 47999*ep^5*mtt*mWW^3*s^4*t^6 - 18350*ep^6*mtt*mWW^3*s^4*t^6 + 1220*mWW^4*s^4*t^6 + 3641*ep*mWW^4*s^4*t^6 - 20160*ep^2*mWW^4*s^4*t^6 - 106768*ep^3*mWW^4*s^4*t^6 - 174014*ep^4*mWW^4*s^4*t^6 - 111769*ep^5*mWW^4*s^4*t^6 - 20694*ep^6*mWW^4*s^4*t^6 - 288*mtt^3*s^5*t^6 - 628*ep*mtt^3*s^5*t^6 + 6070*ep^2*mtt^3*s^5*t^6 + 30678*ep^3*mtt^3*s^5*t^6 + 56534*ep^4*mtt^3*s^5*t^6 + 47230*ep^5*mtt^3*s^5*t^6 + 14964*ep^6*mtt^3*s^5*t^6 - 528*mtt^2*mWW*s^5*t^6 - 1564*ep*mtt^2*mWW*s^5*t^6 + 10326*ep^2*mtt^2*mWW*s^5*t^6 + 60710*ep^3*mtt^2*mWW*s^5*t^6 + 120318*ep^4*mtt^2*mWW*s^5*t^6 + 105974*ep^5*mtt^2*mWW*s^5*t^6 + 35004*ep^6*mtt^2*mWW*s^5*t^6 + 640*mtt*mWW^2*s^5*t^6 + 702*ep*mtt*mWW^2*s^5*t^6 - 17040*ep^2*mtt*mWW^2*s^5*t^6 - 71556*ep^3*mtt*mWW^2*s^5*t^6 - 120892*ep^4*mtt*mWW^2*s^5*t^6 - 96426*ep^5*mtt*mWW^2*s^5*t^6 - 29988*ep^6*mtt*mWW^2*s^5*t^6 + 208*mWW^3*s^5*t^6 + 1122*ep*mWW^3*s^5*t^6 - 1476*ep^2*mWW^3*s^5*t^6 - 18696*ep^3*mWW^3*s^5*t^6 - 40864*ep^4*mWW^3*s^5*t^6 - 35898*ep^5*mWW^3*s^5*t^6 - 11340*ep^6*mWW^3*s^5*t^6 + 32*mtt^2*s^6*t^6 + 64*ep*mtt^2*s^6*t^6 - 696*ep^2*mtt^2*s^6*t^6 - 3400*ep^3*mtt^2*s^6*t^6 - 6152*ep^4*mtt^2*s^6*t^6 - 5064*ep^5*mtt^2*s^6*t^6 - 1584*ep^6*mtt^2*s^6*t^6 - 32*mWW^2*s^6*t^6 - 64*ep*mWW^2*s^6*t^6 + 696*ep^2*mWW^2*s^6*t^6 + 3400*ep^3*mWW^2*s^6*t^6 + 6152*ep^4*mWW^2*s^6*t^6 + 5064*ep^5*mWW^2*s^6*t^6 + 1584*ep^6*mWW^2*s^6*t^6 - 272*mtt^7*t^7 - 724*ep*mtt^7*t^7 + 5106*ep^2*mtt^7*t^7 + 28246*ep^3*mtt^7*t^7 + 54074*ep^4*mtt^7*t^7 + 46398*ep^5*mtt^7*t^7 + 15012*ep^6*mtt^7*t^7 - 96*mtt^6*mWW*t^7 - 696*ep*mtt^6*mWW*t^7 + 4362*ep^2*mtt^6*mWW*t^7 + 34010*ep^3*mtt^6*mWW*t^7 + 77518*ep^4*mtt^6*mWW*t^7 + 74902*ep^5*mtt^6*mWW*t^7 + 26432*ep^6*mtt^6*mWW*t^7 + 2724*mtt^5*mWW^2*t^7 + 10629*ep*mtt^5*mWW^2*t^7 - 35264*ep^2*mtt^5*mWW^2*t^7 - 269380*ep^3*mtt^5*mWW^2*t^7 - 578046*ep^4*mtt^5*mWW^2*t^7 - 536681*ep^5*mtt^5*mWW^2*t^7 - 185422*ep^6*mtt^5*mWW^2*t^7 - 4288*mtt^4*mWW^3*t^7 - 17190*ep*mtt^4*mWW^3*t^7 + 26334*ep^2*mtt^4*mWW^3*t^7 + 285274*ep^3*mtt^4*mWW^3*t^7 + 663698*ep^4*mtt^4*mWW^3*t^7 + 661652*ep^5*mtt^4*mWW^3*t^7 + 247352*ep^6*mtt^4*mWW^3*t^7 + 1352*mtt^3*mWW^4*t^7 + 4962*ep*mtt^3*mWW^4*t^7 + 13546*ep^2*mtt^3*mWW^4*t^7 + 4670*ep^3*mtt^3*mWW^4*t^7 - 100906*ep^4*mtt^3*mWW^4*t^7 - 215192*ep^5*mtt^3*mWW^4*t^7 - 127040*ep^6*mtt^3*mWW^4*t^7 + 1584*mtt^2*mWW^5*t^7 + 7608*ep*mtt^2*mWW^5*t^7 - 18562*ep^2*mtt^2*mWW^5*t^7 - 134482*ep^3*mtt^2*mWW^5*t^7 - 195494*ep^4*mtt^2*mWW^5*t^7 - 53238*ep^5*mtt^2*mWW^5*t^7 + 40456*ep^6*mtt^2*mWW^5*t^7 - 1212*mtt*mWW^6*t^7 - 5243*ep*mtt*mWW^6*t^7 + 5556*ep^2*mtt*mWW^6*t^7 + 58976*ep^3*mtt*mWW^6*t^7 + 85518*ep^4*mtt*mWW^6*t^7 + 14651*ep^5*mtt*mWW^6*t^7 - 25766*ep^6*mtt*mWW^6*t^7 + 208*mWW^7*t^7 + 654*ep*mWW^7*t^7 - 1078*ep^2*mWW^7*t^7 - 7314*ep^3*mWW^7*t^7 - 6362*ep^4*mWW^7*t^7 + 7508*ep^5*mWW^7*t^7 + 8976*ep^6*mWW^7*t^7 + 1216*mtt^6*s*t^7 + 3200*ep*mtt^6*s*t^7 - 22968*ep^2*mtt^6*s*t^7 - 126236*ep^3*mtt^6*s*t^7 - 240928*ep^4*mtt^6*s*t^7 - 206244*ep^5*mtt^6*s*t^7 - 66600*ep^6*mtt^6*s*t^7 + 416*mtt^5*mWW*s*t^7 + 2872*ep*mtt^5*mWW*s*t^7 - 15926*ep^2*mtt^5*mWW*s*t^7 - 127062*ep^3*mtt^5*mWW*s*t^7 - 289746*ep^4*mtt^5*mWW*s*t^7 - 279538*ep^5*mtt^5*mWW*s*t^7 - 98472*ep^6*mtt^5*mWW*s*t^7 - 8692*mtt^4*mWW^2*s*t^7 - 32215*ep*mtt^4*mWW^2*s*t^7 + 121482*ep^2*mtt^4*mWW^2*s*t^7 + 870486*ep^3*mtt^4*mWW^2*s*t^7 + 1833964*ep^4*mtt^4*mWW^2*s*t^7 + 1684297*ep^5*mtt^4*mWW^2*s*t^7 + 577542*ep^6*mtt^4*mWW^2*s*t^7 + 10524*mtt^3*mWW^3*s*t^7 + 38480*ep*mtt^3*mWW^3*s*t^7 - 85210*ep^2*mtt^3*mWW^3*s*t^7 - 730282*ep^3*mtt^3*mWW^3*s*t^7 - 1621614*ep^4*mtt^3*mWW^3*s*t^7 - 1579798*ep^5*mtt^3*mWW^3*s*t^7 - 583172*ep^6*mtt^3*mWW^3*s*t^7 - 1820*mtt^2*mWW^4*s*t^7 - 4054*ep*mtt^2*mWW^4*s*t^7 - 20298*ep^2*mtt^2*mWW^4*s*t^7 - 56230*ep^3*mtt^2*mWW^4*s*t^7 + 38654*ep^4*mtt^2*mWW^4*s*t^7 + 237812*ep^5*mtt^2*mWW^4*s*t^7 + 174048*ep^6*mtt^2*mWW^4*s*t^7 - 2540*mtt*mWW^5*s*t^7 - 12032*ep*mtt*mWW^5*s*t^7 + 27736*ep^2*mtt*mWW^5*s*t^7 + 214088*ep^3*mtt*mWW^5*s*t^7 + 345976*ep^4*mtt*mWW^5*s*t^7 + 161736*ep^5*mtt*mWW^5*s*t^7 - 16788*ep^6*mtt*mWW^5*s*t^7 + 896*mWW^6*s*t^7 + 3749*ep*mWW^6*s*t^7 - 4816*ep^2*mWW^6*s*t^7 - 44764*ep^3*mWW^6*s*t^7 - 66306*ep^4*mWW^6*s*t^7 - 18265*ep^5*mWW^6*s*t^7 + 13442*ep^6*mWW^6*s*t^7 - 2144*mtt^5*s^2*t^7 - 5560*ep*mtt^5*s^2*t^7 + 40812*ep^2*mtt^5*s^2*t^7 + 222484*ep^3*mtt^5*s^2*t^7 + 422972*ep^4*mtt^5*s^2*t^7 + 360996*ep^5*mtt^5*s^2*t^7 + 116280*ep^6*mtt^5*s^2*t^7 - 608*mtt^4*mWW*s^2*t^7 - 4312*ep*mtt^4*mWW*s^2*t^7 + 20214*ep^2*mtt^4*mWW*s^2*t^7 + 170326*ep^3*mtt^4*mWW*s^2*t^7 + 391826*ep^4*mtt^4*mWW*s^2*t^7 + 379074*ep^5*mtt^4*mWW*s^2*t^7 + 133656*ep^6*mtt^4*mWW*s^2*t^7 + 10116*mtt^3*mWW^2*s^2*t^7 + 34871*ep*mtt^3*mWW^2*s^2*t^7 - 156370*ep^2*mtt^3*mWW^2*s^2*t^7 - 1035770*ep^3*mtt^3*mWW^2*s^2*t^7 - 2128964*ep^4*mtt^3*mWW^2*s^2*t^7 - 1925253*ep^5*mtt^3*mWW^2*s^2*t^7 - 652662*ep^6*mtt^3*mWW^2*s^2*t^7 - 8840*mtt^2*mWW^3*s^2*t^7 - 27998*ep*mtt^2*mWW^3*s^2*t^7 + 97152*ep^2*mtt^2*mWW^3*s^2*t^7 + 655248*ep^3*mtt^2*mWW^3*s^2*t^7 + 1362264*ep^4*mtt^2*mWW^3*s^2*t^7 + 1277198*ep^5*mtt^2*mWW^3*s^2*t^7 + 459536*ep^6*mtt^2*mWW^3*s^2*t^7 + 484*mtt*mWW^4*s^2*t^7 - 1617*ep*mtt*mWW^4*s^2*t^7 + 8514*ep^2*mtt*mWW^4*s^2*t^7 + 70634*ep^3*mtt*mWW^4*s^2*t^7 + 97608*ep^4*mtt*mWW^4*s^2*t^7 - 1649*ep^5*mtt*mWW^4*s^2*t^7 - 45382*ep^6*mtt*mWW^4*s^2*t^7 + 992*mWW^5*s^2*t^7 + 4616*ep*mWW^5*s^2*t^7 - 10322*ep^2*mWW^5*s^2*t^7 - 82922*ep^3*mWW^5*s^2*t^7 - 145706*ep^4*mWW^5*s^2*t^7 - 90366*ep^5*mWW^5*s^2*t^7 - 11428*ep^6*mWW^5*s^2*t^7 + 1856*mtt^4*s^3*t^7 + 4720*ep*mtt^4*s^3*t^7 - 35688*ep^2*mtt^4*s^3*t^7 - 192496*ep^3*mtt^4*s^3*t^7 - 364088*ep^4*mtt^4*s^3*t^7 - 309504*ep^5*mtt^4*s^3*t^7 - 99360*ep^6*mtt^4*s^3*t^7 + 288*mtt^3*mWW*s^3*t^7 + 2664*ep*mtt^3*mWW*s^3*t^7 - 8706*ep^2*mtt^3*mWW*s^3*t^7 - 88706*ep^3*mtt^3*mWW*s^3*t^7 - 212182*ep^4*mtt^3*mWW*s^3*t^7 - 209014*ep^5*mtt^3*mWW*s^3*t^7 - 74456*ep^6*mtt^3*mWW*s^3*t^7 - 5116*mtt^2*mWW^2*s^3*t^7 - 15789*ep*mtt^2*mWW^2*s^3*t^7 + 90502*ep^2*mtt^2*mWW^2*s^3*t^7 + 544054*ep^3*mtt^2*mWW^2*s^3*t^7 + 1080548*ep^4*mtt^2*mWW^2*s^3*t^7 + 954863*ep^5*mtt^2*mWW^2*s^3*t^7 + 317770*ep^6*mtt^2*mWW^2*s^3*t^7 + 2908*mtt*mWW^3*s^3*t^7 + 7176*ep*mtt*mWW^3*s^3*t^7 - 45104*ep^2*mtt*mWW^3*s^3*t^7 - 240516*ep^3*mtt*mWW^3*s^3*t^7 - 456672*ep^4*mtt*mWW^3*s^3*t^7 - 401268*ep^5*mtt*mWW^3*s^3*t^7 - 136892*ep^6*mtt*mWW^3*s^3*t^7 + 64*mWW^4*s^3*t^7 + 1229*ep*mWW^4*s^3*t^7 - 1004*ep^2*mWW^4*s^3*t^7 - 22336*ep^3*mWW^4*s^3*t^7 - 47606*ep^4*mWW^4*s^3*t^7 - 35077*ep^5*mWW^4*s^3*t^7 - 7062*ep^6*mWW^4*s^3*t^7 - 784*mtt^3*s^4*t^7 - 1940*ep*mtt^3*s^4*t^7 + 15282*ep^2*mtt^3*s^4*t^7 + 81254*ep^3*mtt^3*s^4*t^7 + 152602*ep^4*mtt^3*s^4*t^7 + 129006*ep^5*mtt^3*s^4*t^7 + 41220*ep^6*mtt^3*s^4*t^7 + 64*mtt^2*mWW*s^4*t^7 - 400*ep*mtt^2*mWW*s^4*t^7 - 1336*ep^2*mtt^2*mWW*s^4*t^7 + 4632*ep^3*mtt^2*mWW*s^4*t^7 + 20280*ep^4*mtt^2*mWW*s^4*t^7 + 24448*ep^5*mtt^2*mWW*s^4*t^7 + 9672*ep^6*mtt^2*mWW*s^4*t^7 + 1032*mtt*mWW^2*s^4*t^7 + 2680*ep*mtt*mWW^2*s^4*t^7 - 21502*ep^2*mtt*mWW^2*s^4*t^7 - 115842*ep^3*mtt*mWW^2*s^4*t^7 - 219830*ep^4*mtt*mWW^2*s^4*t^7 - 187750*ep^5*mtt*mWW^2*s^4*t^7 - 60612*ep^6*mtt*mWW^2*s^4*t^7 - 304*mWW^3*s^4*t^7 - 468*ep*mWW^3*s^4*t^7 + 6828*ep^2*mWW^3*s^4*t^7 + 30276*ep^3*mWW^3*s^4*t^7 + 52324*ep^4*mWW^3*s^4*t^7 + 42216*ep^5*mWW^3*s^4*t^7 + 13176*ep^6*mWW^3*s^4*t^7 + 128*mtt^2*s^5*t^7 + 304*ep*mtt^2*s^5*t^7 - 2544*ep^2*mtt^2*s^5*t^7 - 13252*ep^3*mtt^2*s^5*t^7 - 24632*ep^4*mtt^2*s^5*t^7 - 20652*ep^5*mtt^2*s^5*t^7 - 6552*ep^6*mtt^2*s^5*t^7 - 64*mtt*mWW*s^5*t^7 - 128*ep*mtt*mWW*s^5*t^7 + 1392*ep^2*mtt*mWW*s^5*t^7 + 6800*ep^3*mtt*mWW*s^5*t^7 + 12304*ep^4*mtt*mWW*s^5*t^7 + 10128*ep^5*mtt*mWW*s^5*t^7 + 3168*ep^6*mtt*mWW*s^5*t^7 - 64*mWW^2*s^5*t^7 - 176*ep*mWW^2*s^5*t^7 + 1152*ep^2*mWW^2*s^5*t^7 + 6452*ep^3*mWW^2*s^5*t^7 + 12328*ep^4*mWW^2*s^5*t^7 + 10524*ep^5*mWW^2*s^5*t^7 + 3384*ep^6*mWW^2*s^5*t^7 + 288*mtt^6*t^8 + 844*ep*mtt^6*t^8 - 4978*ep^2*mtt^6*t^8 - 29070*ep^3*mtt^6*t^8 - 56618*ep^4*mtt^6*t^8 - 49054*ep^5*mtt^6*t^8 - 15972*ep^6*mtt^6*t^8 - 600*mtt^5*mWW*t^8 - 1807*ep*mtt^5*mWW*t^8 + 6372*ep^2*mtt^5*mWW*t^8 + 38976*ep^3*mtt^5*mWW*t^8 + 73210*ep^4*mtt^5*mWW*t^8 + 61015*ep^5*mtt^5*mWW*t^8 + 19202*ep^6*mtt^5*mWW*t^8 - 444*mtt^4*mWW^2*t^8 - 2456*ep*mtt^4*mWW^2*t^8 + 8674*ep^2*mtt^4*mWW^2*t^8 + 74002*ep^3*mtt^4*mWW^2*t^8 + 165430*ep^4*mtt^4*mWW^2*t^8 + 155710*ep^5*mtt^4*mWW^2*t^8 + 53596*ep^6*mtt^4*mWW^2*t^8 + 2016*mtt^3*mWW^3*t^8 + 9270*ep*mtt^3*mWW^3*t^8 - 15064*ep^2*mtt^3*mWW^3*t^8 - 162052*ep^3*mtt^3*mWW^3*t^8 - 360308*ep^4*mtt^3*mWW^3*t^8 - 333722*ep^5*mtt^3*mWW^3*t^8 - 113148*ep^6*mtt^3*mWW^3*t^8 - 1704*mtt^2*mWW^4*t^8 - 7664*ep*mtt^2*mWW^4*t^8 + 4098*ep^2*mtt^2*mWW^4*t^8 + 88434*ep^3*mtt^2*mWW^4*t^8 + 205514*ep^4*mtt^2*mWW^4*t^8 + 192566*ep^5*mtt^2*mWW^4*t^8 + 65428*ep^6*mtt^2*mWW^4*t^8 + 408*mtt*mWW^5*t^8 + 1313*ep*mtt*mWW^5*t^8 + 308*ep^2*mtt*mWW^5*t^8 - 7180*ep^3*mtt*mWW^5*t^8 - 18166*ep^4*mtt*mWW^5*t^8 - 17557*ep^5*mtt*mWW^5*t^8 - 5974*ep^6*mtt*mWW^5*t^8 + 36*mWW^6*t^8 + 500*ep*mWW^6*t^8 + 590*ep^2*mWW^6*t^8 - 3110*ep^3*mWW^6*t^8 - 9062*ep^4*mWW^6*t^8 - 8958*ep^5*mWW^6*t^8 - 3132*ep^6*mWW^6*t^8 - 1056*mtt^5*s*t^8 - 3060*ep*mtt^5*s*t^8 + 18390*ep^2*mtt^5*s*t^8 + 106566*ep^3*mtt^5*s*t^8 + 206838*ep^4*mtt^5*s*t^8 + 178734*ep^5*mtt^5*s*t^8 + 58068*ep^6*mtt^5*s*t^8 + 1824*mtt^4*mWW*s*t^8 + 5234*ep*mtt^4*mWW*s*t^8 - 21738*ep^2*mtt^4*mWW*s*t^8 - 126426*ep^3*mtt^4*mWW*s*t^8 - 235142*ep^4*mtt^4*mWW*s*t^8 - 195056*ep^5*mtt^4*mWW*s*t^8 - 61192*ep^6*mtt^4*mWW*s*t^8 + 1120*mtt^3*mWW^2*s*t^8 + 5924*ep*mtt^3*mWW^2*s*t^8 - 22048*ep^2*mtt^3*mWW^2*s*t^8 - 181580*ep^3*mtt^3*mWW^2*s*t^8 - 401960*ep^4*mtt^3*mWW^2*s*t^8 - 376344*ep^5*mtt^3*mWW^2*s*t^8 - 129112*ep^6*mtt^3*mWW^2*s*t^8 - 3744*mtt^2*mWW^3*s*t^8 - 16064*ep*mtt^2*mWW^3*s*t^8 + 35776*ep^2*mtt^2*mWW^3*s*t^8 + 319232*ep^3*mtt^2*mWW^3*s*t^8 + 687344*ep^4*mtt^2*mWW^3*s*t^8 + 626520*ep^5*mtt^2*mWW^3*s*t^8 + 210312*ep^6*mtt^2*mWW^3*s*t^8 + 2112*mtt*mWW^4*s*t^8 + 8720*ep*mtt*mWW^4*s*t^8 - 10406*ep^2*mtt*mWW^4*s*t^8 - 120850*ep^3*mtt*mWW^4*s*t^8 - 262430*ep^4*mtt*mWW^4*s*t^8 - 237454*ep^5*mtt*mWW^4*s*t^8 - 78860*ep^6*mtt*mWW^4*s*t^8 - 256*mWW^5*s*t^8 - 754*ep*mWW^5*s*t^8 + 26*ep^2*mWW^5*s*t^8 + 3058*ep^3*mWW^5*s*t^8 + 5350*ep^4*mWW^5*s*t^8 + 3600*ep^5*mWW^5*s*t^8 + 784*ep^6*mWW^5*s*t^8 + 1440*mtt^4*s^2*t^8 + 4116*ep*mtt^4*s^2*t^8 - 25302*ep^2*mtt^4*s^2*t^8 - 145278*ep^3*mtt^4*s^2*t^8 - 280806*ep^4*mtt^4*s^2*t^8 - 241878*ep^5*mtt^4*s^2*t^8 - 78372*ep^6*mtt^4*s^2*t^8 - 2040*mtt^3*mWW*s^2*t^8 - 5527*ep*mtt^3*mWW*s^2*t^8 + 28056*ep^2*mtt^3*mWW*s^2*t^8 + 155628*ep^3*mtt^3*mWW*s^2*t^8 + 287614*ep^4*mtt^3*mWW*s^2*t^8 + 238243*ep^5*mtt^3*mWW*s^2*t^8 + 74714*ep^6*mtt^3*mWW*s^2*t^8 - 860*mtt^2*mWW^2*s^2*t^8 - 4382*ep*mtt^2*mWW^2*s^2*t^8 + 18034*ep^2*mtt^2*mWW^2*s^2*t^8 + 141622*ep^3*mtt^2*mWW^2*s^2*t^8 + 309994*ep^4*mtt^2*mWW^2*s^2*t^8 + 288640*ep^5*mtt^2*mWW^2*s^2*t^8 + 98712*ep^6*mtt^2*mWW^2*s^2*t^8 + 2080*mtt*mWW^3*s^2*t^8 + 8113*ep*mtt*mWW^3*s^2*t^8 - 25924*ep^2*mtt*mWW^3*s^2*t^8 - 192928*ep^3*mtt*mWW^3*s^2*t^8 - 399750*ep^4*mtt*mWW^3*s^2*t^8 - 357177*ep^5*mtt*mWW^3*s^2*t^8 - 118398*ep^6*mtt*mWW^3*s^2*t^8 - 620*mWW^4*s^2*t^8 - 2320*ep*mWW^4*s^2*t^8 + 5136*ep^2*mWW^4*s^2*t^8 + 40956*ep^3*mWW^4*s^2*t^8 + 82948*ep^4*mWW^4*s^2*t^8 + 72172*ep^5*mWW^4*s^2*t^8 + 23344*ep^6*mWW^4*s^2*t^8 - 864*mtt^3*s^3*t^8 - 2428*ep*mtt^3*s^3*t^8 + 15346*ep^2*mtt^3*s^3*t^8 + 87138*ep^3*mtt^3*s^3*t^8 + 167570*ep^4*mtt^3*s^3*t^8 + 143770*ep^5*mtt^3*s^3*t^8 + 46428*ep^6*mtt^3*s^3*t^8 + 1008*mtt^2*mWW*s^3*t^8 + 2580*ep*mtt^2*mWW*s^3*t^8 - 16386*ep^2*mtt^2*mWW*s^3*t^8 - 87882*ep^3*mtt^2*mWW*s^3*t^8 - 162642*ep^4*mtt^2*mWW*s^3*t^8 - 135378*ep^5*mtt^2*mWW*s^3*t^8 - 42660*ep^6*mtt^2*mWW*s^3*t^8 + 184*mtt*mWW^2*s^3*t^8 + 962*ep*mtt*mWW^2*s^3*t^8 - 4420*ep^2*mtt*mWW^2*s^3*t^8 - 33696*ep^3*mtt*mWW^2*s^3*t^8 - 73488*ep^4*mtt*mWW^2*s^3*t^8 - 68402*ep^5*mtt*mWW^2*s^3*t^8 - 23412*ep^6*mtt*mWW^2*s^3*t^8 - 328*mWW^3*s^3*t^8 - 1114*ep*mWW^3*s^3*t^8 + 5460*ep^2*mWW^3*s^3*t^8 + 34440*ep^3*mWW^3*s^3*t^8 + 68560*ep^4*mWW^3*s^3*t^8 + 60010*ep^5*mWW^3*s^3*t^8 + 19644*ep^6*mWW^3*s^3*t^8 + 192*mtt^2*s^4*t^8 + 528*ep*mtt^2*s^4*t^8 - 3456*ep^2*mtt^2*s^4*t^8 - 19356*ep^3*mtt^2*s^4*t^8 - 36984*ep^4*mtt^2*s^4*t^8 - 31572*ep^5*mtt^2*s^4*t^8 - 10152*ep^6*mtt^2*s^4*t^8 - 192*mtt*mWW*s^4*t^8 - 480*ep*mtt*mWW*s^4*t^8 + 3696*ep^2*mtt*mWW*s^4*t^8 + 19704*ep^3*mtt*mWW*s^4*t^8 + 36960*ep^4*mtt*mWW*s^4*t^8 + 31176*ep^5*mtt*mWW*s^4*t^8 + 9936*ep^6*mtt*mWW*s^4*t^8 - 48*ep*mWW^2*s^4*t^8 - 240*ep^2*mWW^2*s^4*t^8 - 348*ep^3*mWW^2*s^4*t^8 + 24*ep^4*mWW^2*s^4*t^8 + 396*ep^5*mWW^2*s^4*t^8 + 216*ep^6*mWW^2*s^4*t^8 - 152*mtt^5*t^9 - 488*ep*mtt^5*t^9 + 2398*ep^2*mtt^5*t^9 + 14914*ep^3*mtt^5*t^9 + 29590*ep^4*mtt^5*t^9 + 25894*ep^5*mtt^5*t^9 + 8484*ep^6*mtt^5*t^9 + 504*mtt^4*mWW*t^9 + 1804*ep*mtt^4*mWW*t^9 - 5532*ep^2*mtt^4*mWW*t^9 - 39560*ep^3*mtt^4*mWW*t^9 - 80004*ep^4*mtt^4*mWW*t^9 - 70364*ep^5*mtt^4*mWW*t^9 - 23088*ep^6*mtt^4*mWW*t^9 - 496*mtt^3*mWW^2*t^9 - 1824*ep*mtt^3*mWW^2*t^9 + 2684*ep^2*mtt^3*mWW^2*t^9 + 24672*ep^3*mtt^3*mWW^2*t^9 + 50060*ep^4*mtt^3*mWW^2*t^9 + 43512*ep^5*mtt^3*mWW^2*t^9 + 14112*ep^6*mtt^3*mWW^2*t^9 - 16*mtt^2*mWW^3*t^9 - 472*ep*mtt^2*mWW^3*t^9 + 1160*ep^2*mtt^2*mWW^3*t^9 + 14204*ep^3*mtt^2*mWW^3*t^9 + 33944*ep^4*mtt^2*mWW^3*t^9 + 32708*ep^5*mtt^2*mWW^3*t^9 + 11352*ep^6*mtt^2*mWW^3*t^9 + 264*mtt*mWW^4*t^9 + 1640*ep*mtt*mWW^4*t^9 - 234*ep^2*mtt*mWW^4*t^9 - 18754*ep^3*mtt*mWW^4*t^9 - 46002*ep^4*mtt*mWW^4*t^9 - 43966*ep^5*mtt*mWW^4*t^9 - 15108*ep^6*mtt*mWW^4*t^9 - 104*mWW^5*t^9 - 660*ep*mWW^5*t^9 - 476*ep^2*mWW^5*t^9 + 4524*ep^3*mWW^5*t^9 + 12412*ep^4*mWW^5*t^9 + 12216*ep^5*mWW^5*t^9 + 4248*ep^6*mWW^5*t^9 + 432*mtt^4*s*t^9 + 1376*ep*mtt^4*s*t^9 - 6860*ep^2*mtt^4*s*t^9 - 42384*ep^3*mtt^4*s*t^9 - 83860*ep^4*mtt^4*s*t^9 - 73232*ep^5*mtt^4*s*t^9 - 23952*ep^6*mtt^4*s*t^9 - 1152*mtt^3*mWW*s*t^9 - 3960*ep*mtt^3*mWW*s*t^9 + 14028*ep^2*mtt^3*mWW*s*t^9 + 94824*ep^3*mtt^3*mWW*s*t^9 + 189540*ep^4*mtt^3*mWW*s*t^9 + 165696*ep^5*mtt^3*mWW*s*t^9 + 54144*ep^6*mtt^3*mWW*s*t^9 + 864*mtt^2*mWW^2*s*t^9 + 2984*ep*mtt^2*mWW^2*s*t^9 - 6548*ep^2*mtt^2*mWW^2*s*t^9 - 49356*ep^3*mtt^2*mWW^2*s*t^9 - 97276*ep^4*mtt^2*mWW^2*s*t^9 - 83348*ep^5*mtt^2*mWW^2*s*t^9 - 26760*ep^6*mtt^2*mWW^2*s*t^9 + 408*ep*mtt*mWW^3*s*t^9 - 1548*ep^2*mtt*mWW^3*s*t^9 - 16224*ep^3*mtt*mWW^3*s*t^9 - 38628*ep^4*mtt*mWW^3*s*t^9 - 37464*ep^5*mtt*mWW^3*s*t^9 - 13104*ep^6*mtt*mWW^3*s*t^9 - 144*mWW^4*s*t^9 - 808*ep*mWW^4*s*t^9 + 928*ep^2*mWW^4*s*t^9 + 13140*ep^3*mWW^4*s*t^9 + 30224*ep^4*mWW^4*s*t^9 + 28348*ep^5*mWW^4*s*t^9 + 9672*ep^6*mWW^4*s*t^9 - 408*mtt^3*s^2*t^9 - 1288*ep*mtt^3*s^2*t^9 + 6526*ep^2*mtt^3*s^2*t^9 + 40026*ep^3*mtt^3*s^2*t^9 + 78950*ep^4*mtt^3*s^2*t^9 + 68782*ep^5*mtt^3*s^2*t^9 + 22452*ep^6*mtt^3*s^2*t^9 + 840*mtt^2*mWW*s^2*t^9 + 2732*ep*mtt^2*mWW*s^2*t^9 - 11712*ep^2*mtt^2*mWW*s^2*t^9 - 74272*ep^3*mtt^2*mWW*s^2*t^9 - 146544*ep^4*mtt^2*mWW*s^2*t^9 - 127300*ep^5*mtt^2*mWW*s^2*t^9 - 41424*ep^6*mtt^2*mWW*s^2*t^9 - 456*mtt*mWW^2*s^2*t^9 - 1472*ep*mtt*mWW^2*s^2*t^9 + 4934*ep^2*mtt*mWW^2*s^2*t^9 + 32082*ep^3*mtt*mWW^2*s^2*t^9 + 62110*ep^4*mtt*mWW^2*s^2*t^9 + 52910*ep^5*mtt*mWW^2*s^2*t^9 + 16932*ep^6*mtt*mWW^2*s^2*t^9 + 24*mWW^3*s^2*t^9 + 28*ep*mWW^3*s^2*t^9 + 252*ep^2*mWW^3*s^2*t^9 + 2164*ep^3*mWW^3*s^2*t^9 + 5484*ep^4*mWW^3*s^2*t^9 + 5608*ep^5*mWW^3*s^2*t^9 + 2040*ep^6*mWW^3*s^2*t^9 + 128*mtt^2*s^3*t^9 + 400*ep*mtt^2*s^3*t^9 - 2064*ep^2*mtt^2*s^3*t^9 - 12556*ep^3*mtt^2*s^3*t^9 - 24680*ep^4*mtt^2*s^3*t^9 - 21444*ep^5*mtt^2*s^3*t^9 - 6984*ep^6*mtt^2*s^3*t^9 - 192*mtt*mWW*s^3*t^9 - 576*ep*mtt*mWW*s^3*t^9 + 3216*ep^2*mtt*mWW*s^3*t^9 + 19008*ep^3*mtt*mWW*s^3*t^9 + 37008*ep^4*mtt*mWW*s^3*t^9 + 31968*ep^5*mtt*mWW*s^3*t^9 + 10368*ep^6*mtt*mWW*s^3*t^9 + 64*mWW^2*s^3*t^9 + 176*ep*mWW^2*s^3*t^9 - 1152*ep^2*mWW^2*s^3*t^9 - 6452*ep^3*mWW^2*s^3*t^9 - 12328*ep^4*mWW^2*s^3*t^9 - 10524*ep^5*mWW^2*s^3*t^9 - 3384*ep^6*mWW^2*s^3*t^9 + 32*mtt^4*t^10 + 112*ep*mtt^4*t^10 - 456*ep^2*mtt^4*t^10 - 3052*ep^3*mtt^4*t^10 - 6176*ep^4*mtt^4*t^10 - 5460*ep^5*mtt^4*t^10 - 1800*ep^6*mtt^4*t^10 - 128*mtt^3*mWW*t^10 - 512*ep*mtt^3*mWW*t^10 + 1280*ep^2*mtt^3*mWW*t^10 + 10400*ep^3*mtt^3*mWW*t^10 + 21768*ep^4*mtt^3*mWW*t^10 + 19512*ep^5*mtt^3*mWW*t^10 + 6480*ep^6*mtt^3*mWW*t^10 + 192*mtt^2*mWW^2*t^10 + 864*ep*mtt^2*mWW^2*t^10 - 1104*ep^2*mtt^2*mWW^2*t^10 - 12888*ep^3*mtt^2*mWW^2*t^10 - 28248*ep^4*mtt^2*mWW^2*t^10 - 25776*ep^5*mtt^2*mWW^2*t^10 - 8640*ep^6*mtt^2*mWW^2*t^10 - 128*mtt*mWW^3*t^10 - 640*ep*mtt*mWW^3*t^10 + 192*ep^2*mtt*mWW^3*t^10 + 6784*ep^3*mtt*mWW^3*t^10 + 15896*ep^4*mtt*mWW^3*t^10 + 14856*ep^5*mtt*mWW^3*t^10 + 5040*ep^6*mtt*mWW^3*t^10 + 32*mWW^4*t^10 + 176*ep*mWW^4*t^10 + 88*ep^2*mWW^4*t^10 - 1244*ep^3*mWW^4*t^10 - 3240*ep^4*mWW^4*t^10 - 3132*ep^5*mWW^4*t^10 - 1080*ep^6*mWW^4*t^10 - 64*mtt^3*s*t^10 - 224*ep*mtt^3*s*t^10 + 912*ep^2*mtt^3*s*t^10 + 6104*ep^3*mtt^3*s*t^10 + 12352*ep^4*mtt^3*s*t^10 + 10920*ep^5*mtt^3*s*t^10 + 3600*ep^6*mtt^3*s*t^10 + 192*mtt^2*mWW*s*t^10 + 736*ep*mtt^2*mWW*s*t^10 - 2192*ep^2*mtt^2*mWW*s*t^10 - 16504*ep^3*mtt^2*mWW*s*t^10 - 34120*ep^4*mtt^2*mWW*s*t^10 - 30432*ep^5*mtt^2*mWW*s*t^10 - 10080*ep^6*mtt^2*mWW*s*t^10 - 192*mtt*mWW^2*s*t^10 - 800*ep*mtt*mWW^2*s*t^10 + 1648*ep^2*mtt*mWW^2*s*t^10 + 14696*ep^3*mtt*mWW^2*s*t^10 + 31184*ep^4*mtt*mWW^2*s*t^10 + 28104*ep^5*mtt*mWW^2*s*t^10 + 9360*ep^6*mtt*mWW^2*s*t^10 + 64*mWW^3*s*t^10 + 288*ep*mWW^3*s*t^10 - 368*ep^2*mWW^3*s*t^10 - 4296*ep^3*mWW^3*s*t^10 - 9416*ep^4*mWW^3*s*t^10 - 8592*ep^5*mWW^3*s*t^10 - 2880*ep^6*mWW^3*s*t^10 + 32*mtt^2*s^2*t^10 + 112*ep*mtt^2*s^2*t^10 - 456*ep^2*mtt^2*s^2*t^10 - 3052*ep^3*mtt^2*s^2*t^10 - 6176*ep^4*mtt^2*s^2*t^10 - 5460*ep^5*mtt^2*s^2*t^10 - 1800*ep^6*mtt^2*s^2*t^10 - 64*mtt*mWW*s^2*t^10 - 224*ep*mtt*mWW*s^2*t^10 + 912*ep^2*mtt*mWW*s^2*t^10 + 6104*ep^3*mtt*mWW*s^2*t^10 + 12352*ep^4*mtt*mWW*s^2*t^10 + 10920*ep^5*mtt*mWW*s^2*t^10 + 3600*ep^6*mtt*mWW*s^2*t^10 + 32*mWW^2*s^2*t^10 + 112*ep*mWW^2*s^2*t^10 - 456*ep^2*mWW^2*s^2*t^10 - 3052*ep^3*mWW^2*s^2*t^10 - 6176*ep^4*mWW^2*s^2*t^10 - 5460*ep^5*mWW^2*s^2*t^10 - 1800*ep^6*mWW^2*s^2*t^10))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW^2*s^4*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {-((1 + ep)*s*(mWW - t)^2)/(2*(1 + 2*ep)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((1 + ep)*s*(-mtt + mWW + s + t)*(-2*mtt + mWW + 2*s + t))/(2*(1 + 2*ep)*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (-mtt^2 - 3*ep*mtt^2 + 2*mtt*mWW + 5*ep*mtt*mWW + 2*mtt*s + 6*ep*mtt*s - 2*mWW*s - 5*ep*mWW*s - s^2 - 3*ep*s^2 + 2*mtt*t + 4*ep*mtt*t - 3*mWW*t - 6*ep*mWW*t - 2*s*t - 4*ep*s*t)/((mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), -(((1 + ep)*(mtt - t)*(3*mtt^2 + 5*ep*mtt^2 - 5*mtt*mWW - 8*ep*mtt*mWW + 2*mWW^2 + 3*ep*mWW^2 - 7*mtt*s - 11*ep*mtt*s + 5*mWW*s + 8*ep*mWW*s + 4*s^2 + 6*ep*s^2 - 5*mtt*t - 8*ep*mtt*t + 3*mWW*t + 5*ep*mWW*t + 6*s*t + 9*ep*s*t + 2*t^2 + 3*ep*t^2))/((1 + 2*ep)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), ((1 + 4*ep)*(6*mtt^3 + 10*ep*mtt^3 - 4*mtt^2*mWW - 6*ep*mtt^2*mWW - 11*mtt^2*s - 17*ep*mtt^2*s + 3*mtt*mWW*s + 5*ep*mtt*mWW*s + mWW^2*s + ep*mWW^2*s + 5*mtt*s^2 + 7*ep*mtt*s^2 + mWW*s^2 + ep*mWW*s^2 - 13*mtt^2*t - 21*ep*mtt^2*t + 7*mtt*mWW*t + 11*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t + 16*mtt*s*t + 24*ep*mtt*s*t - 3*mWW*s*t - 5*ep*mWW*s*t - 4*s^2*t - 6*ep*s^2*t + 7*mtt*t^2 + 11*ep*mtt*t^2 - 4*mWW*t^2 - 6*ep*mWW*t^2 - 4*s*t^2 - 6*ep*s*t^2))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((ep*(1 + 4*ep))/((1 + 2*ep)*(mtt - s)*(mtt - mWW - s))), -(((1 + 3*ep)*(1 + 4*ep)*t*(-(mtt*mWW) - ep*mtt*mWW + 2*mWW^2 + 3*ep*mWW^2 + mWW*s + ep*mWW*s - 3*mWW*t - 5*ep*mWW*t + 2*t^2 + 3*ep*t^2))/((1 + ep)*(1 + 2*ep)*mWW^2*s*(-mtt + s)*(-mtt + mWW + s))), (-24*mtt^3*mWW*s - 118*ep*mtt^3*mWW*s - 184*ep^2*mtt^3*mWW*s - 90*ep^3*mtt^3*mWW*s + 28*mtt^2*mWW^2*s + 170*ep*mtt^2*mWW^2*s + 322*ep^2*mtt^2*mWW^2*s + 192*ep^3*mtt^2*mWW^2*s - 12*mtt*mWW^3*s - 92*ep*mtt*mWW^3*s - 202*ep^2*mtt*mWW^3*s - 134*ep^3*mtt*mWW^3*s + 48*mtt^2*mWW*s^2 + 236*ep*mtt^2*mWW*s^2 + 368*ep^2*mtt^2*mWW*s^2 + 180*ep^3*mtt^2*mWW*s^2 - 22*mtt*mWW^2*s^2 - 135*ep*mtt*mWW^2*s^2 - 246*ep^2*mtt*mWW^2*s^2 - 133*ep^3*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 27*ep*mWW^3*s^2 + 66*ep^2*mWW^3*s^2 + 41*ep^3*mWW^3*s^2 - 24*mtt*mWW*s^3 - 118*ep*mtt*mWW*s^3 - 184*ep^2*mtt*mWW*s^3 - 90*ep^3*mtt*mWW*s^3 + 14*ep*mWW^2*s^3 + 40*ep^2*mWW^2*s^3 + 26*ep^3*mWW^2*s^3 + 12*mtt^4*t + 80*ep*mtt^4*t + 148*ep^2*mtt^4*t + 80*ep^3*mtt^4*t - 44*mtt^3*mWW*t - 314*ep*mtt^3*mWW*t - 640*ep^2*mtt^3*mWW*t - 394*ep^3*mtt^3*mWW*t + 44*mtt^2*mWW^2*t + 326*ep*mtt^2*mWW^2*t + 694*ep^2*mtt^2*mWW^2*t + 448*ep^3*mtt^2*mWW^2*t - 12*mtt*mWW^3*t - 92*ep*mtt*mWW^3*t - 202*ep^2*mtt*mWW^3*t - 134*ep^3*mtt*mWW^3*t - 12*mtt^3*s*t - 122*ep*mtt^3*s*t - 260*ep^2*mtt^3*s*t - 150*ep^3*mtt^3*s*t + 102*mtt^2*mWW*s*t + 620*ep*mtt^2*mWW*s*t + 1106*ep^2*mtt^2*mWW*s*t + 588*ep^3*mtt^2*mWW*s*t - 78*mtt*mWW^2*s*t - 496*ep*mtt*mWW^2*s*t - 932*ep^2*mtt*mWW^2*s*t - 526*ep^3*mtt*mWW^2*s*t + 16*mWW^3*s*t + 134*ep*mWW^3*s*t + 298*ep^2*mWW^3*s*t + 192*ep^3*mWW^3*s*t - 12*mtt^2*s^2*t + 4*ep*mtt^2*s^2*t + 76*ep^2*mtt^2*s^2*t + 60*ep^3*mtt^2*s^2*t - 98*mtt*mWW*s^2*t - 542*ep*mtt*mWW*s^2*t - 910*ep^2*mtt*mWW*s^2*t - 466*ep^3*mtt*mWW*s^2*t + 30*mWW^2*s^2*t + 178*ep*mWW^2*s^2*t + 314*ep^2*mWW^2*s^2*t + 166*ep^3*mWW^2*s^2*t + 12*mtt*s^3*t + 38*ep*mtt*s^3*t + 36*ep^2*mtt*s^3*t + 10*ep^3*mtt*s^3*t + 28*mWW*s^3*t + 138*ep*mWW*s^3*t + 212*ep^2*mWW*s^3*t + 102*ep^3*mWW*s^3*t - 16*mtt^3*t^2 - 86*ep*mtt^3*t^2 - 100*ep^2*mtt^3*t^2 - 6*ep^3*mtt^3*t^2 + 66*mtt^2*mWW*t^2 + 440*ep*mtt^2*mWW*t^2 + 814*ep^2*mtt^2*mWW*t^2 + 440*ep^3*mtt^2*mWW*t^2 - 64*mtt*mWW^2*t^2 - 461*ep*mtt*mWW^2*t^2 - 946*ep^2*mtt*mWW^2*t^2 - 585*ep^3*mtt*mWW^2*t^2 + 14*mWW^3*t^2 + 107*ep*mWW^3*t^2 + 232*ep^2*mWW^3*t^2 + 151*ep^3*mWW^3*t^2 + 2*mtt^2*s*t^2 + 90*ep*mtt^2*s*t^2 + 200*ep^2*mtt^2*s*t^2 + 100*ep^3*mtt^2*s*t^2 - 78*mtt*mWW*s*t^2 - 496*ep*mtt*mWW*s*t^2 - 868*ep^2*mtt*mWW*s*t^2 - 438*ep^3*mtt*mWW*s*t^2 + 44*mWW^2*s*t^2 + 254*ep*mWW^2*s*t^2 + 436*ep^2*mWW^2*s*t^2 + 226*ep^3*mWW^2*s*t^2 + 36*mtt*s^2*t^2 + 117*ep*mtt*s^2*t^2 + 120*ep^2*mtt*s^2*t^2 + 39*ep^3*mtt*s^2*t^2 + 32*mWW*s^2*t^2 + 187*ep*mWW*s^2*t^2 + 316*ep^2*mWW*s^2*t^2 + 161*ep^3*mWW*s^2*t^2 - 16*s^3*t^2 - 72*ep*s^3*t^2 - 104*ep^2*s^3*t^2 - 48*ep^3*s^3*t^2 - 2*mtt^2*t^3 - 46*ep*mtt^2*t^3 - 176*ep^2*mtt^2*t^3 - 168*ep^3*mtt^2*t^3 - 12*mtt*mWW*t^3 - 44*ep*mtt*mWW*t^3 + 14*ep^2*mtt*mWW*t^3 + 82*ep^3*mtt*mWW*t^3 + 14*mWW^2*t^3 + 90*ep*mWW^2*t^3 + 162*ep^2*mWW^2*t^3 + 86*ep^3*mWW^2*t^3 + 12*mtt*s*t^3 + 44*ep*mtt*s*t^3 + 78*ep^2*mtt*s*t^3 + 58*ep^3*mtt*s*t^3 + 12*ep*mWW*s*t^3 + 6*ep^2*mWW*s*t^3 - 18*ep^3*mWW*s*t^3 - 16*s^2*t^3 - 72*ep*s^2*t^3 - 104*ep^2*s^2*t^3 - 48*ep^3*s^2*t^3 + 4*mtt*t^4 + 37*ep*mtt*t^4 + 98*ep^2*mtt*t^4 + 77*ep^3*mtt*t^4 - 4*mWW*t^4 - 37*ep*mWW*t^4 - 98*ep^2*mWW*t^4 - 77*ep^3*mWW*t^4)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep^2*(s + t)^2*(6*mtt^2 + 16*ep*mtt^2 + 10*ep^2*mtt^2 - 16*mtt*mWW - 50*ep*mtt*mWW - 38*ep^2*mtt*mWW - 12*mtt*s - 32*ep*mtt*s - 20*ep^2*mtt*s + 7*mWW*s + 20*ep*mWW*s + 13*ep^2*mWW*s + 6*s^2 + 16*ep*s^2 + 10*ep^2*s^2 - 2*mtt*t + 2*ep*mtt*t + 8*ep^2*mtt*t + 19*mWW*t + 58*ep*mWW*t + 43*ep^2*mWW*t + 11*s*t + 28*ep*s*t + 17*ep^2*s*t - 7*t^2 - 26*ep*t^2 - 23*ep^2*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - s)*(mtt - mWW - s)*s^2*(mtt - s - t)*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(t*(-4*mtt^3*mWW - 14*ep*mtt^3*mWW - 10*ep^2*mtt^3*mWW + 20*mtt^2*mWW^2 + 90*ep*mtt^2*mWW^2 + 88*ep^2*mtt^2*mWW^2 - 12*mtt*mWW^3 - 52*ep*mtt*mWW^3 - 46*ep^2*mtt*mWW^3 + 12*mtt^2*mWW*s + 42*ep*mtt^2*mWW*s + 30*ep^2*mtt^2*mWW*s - 40*mtt*mWW^2*s - 180*ep*mtt*mWW^2*s - 176*ep^2*mtt*mWW^2*s + 12*mWW^3*s + 52*ep*mWW^3*s + 46*ep^2*mWW^3*s - 12*mtt*mWW*s^2 - 42*ep*mtt*mWW*s^2 - 30*ep^2*mtt*mWW*s^2 + 20*mWW^2*s^2 + 90*ep*mWW^2*s^2 + 88*ep^2*mWW^2*s^2 + 4*mWW*s^3 + 14*ep*mWW*s^3 + 10*ep^2*mWW*s^3 - 4*mtt^2*mWW*t - 22*ep*mtt^2*mWW*t - 30*ep^2*mtt^2*mWW*t - 12*mtt*mWW^2*t - 49*ep*mtt*mWW^2*t - 43*ep^2*mtt*mWW^2*t + 10*mWW^3*t + 39*ep*mWW^3*t + 29*ep^2*mWW^3*t + 8*mtt*mWW*s*t + 44*ep*mtt*mWW*s*t + 60*ep^2*mtt*mWW*s*t + 12*mWW^2*s*t + 49*ep*mWW^2*s*t + 43*ep^2*mWW^2*s*t - 4*mWW*s^2*t - 22*ep*mWW*s^2*t - 30*ep^2*mWW*s^2*t + 8*mtt^2*t^2 + 32*ep*mtt^2*t^2 + 30*ep^2*mtt^2*t^2 + 8*mtt*mWW*t^2 + 31*ep*mtt*mWW*t^2 + 35*ep^2*mtt*mWW*t^2 - 6*mWW^2*t^2 - 28*ep*mWW^2*t^2 - 28*ep^2*mWW^2*t^2 - 16*mtt*s*t^2 - 64*ep*mtt*s*t^2 - 60*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 31*ep*mWW*s*t^2 - 35*ep^2*mWW*s*t^2 + 8*s^2*t^2 + 32*ep*s^2*t^2 + 30*ep^2*s^2*t^2 - 16*mtt*t^3 - 64*ep*mtt*t^3 - 60*ep^2*mtt*t^3 + 5*ep*mWW*t^3 + 5*ep^2*mWW*t^3 + 16*s*t^3 + 64*ep*s*t^3 + 60*ep^2*s*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(4*(1 + ep)*(1 + 2*ep)*mWW^2*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)), (-3*ep^2*t^2*(2*mtt^2*mWW + 2*ep*mtt^2*mWW + 2*ep*mtt*mWW^2 - 4*mtt*mWW*s - 4*ep*mtt*mWW*s - 2*ep*mWW^2*s + 2*mWW*s^2 + 2*ep*mWW*s^2 + 4*mtt*mWW*t + 8*ep*mtt*mWW*t - 3*mWW^2*t - 7*ep*mWW^2*t - 4*mWW*s*t - 8*ep*mWW*s*t - 4*mtt*t^2 - 6*ep*mtt*t^2 - 3*mWW*t^2 - 5*ep*mWW*t^2 + 4*s*t^2 + 6*ep*s*t^2 + 4*t^3 + 6*ep*t^3))/(2*(1 + ep)*(1 + 2*ep)*mWW^2*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), (12*mtt^3*mWW^3*s^2 + 68*ep*mtt^3*mWW^3*s^2 + 116*ep^2*mtt^3*mWW^3*s^2 + 60*ep^3*mtt^3*mWW^3*s^2 - 14*mtt^2*mWW^4*s^2 - 118*ep*mtt^2*mWW^4*s^2 - 260*ep^2*mtt^2*mWW^4*s^2 - 168*ep^3*mtt^2*mWW^4*s^2 + 6*mtt*mWW^5*s^2 + 70*ep*mtt*mWW^5*s^2 + 176*ep^2*mtt*mWW^5*s^2 + 124*ep^3*mtt*mWW^5*s^2 - 24*mtt^2*mWW^3*s^3 - 136*ep*mtt^2*mWW^3*s^3 - 232*ep^2*mtt^2*mWW^3*s^3 - 120*ep^3*mtt^2*mWW^3*s^3 + 11*mtt*mWW^4*s^3 + 96*ep*mtt*mWW^4*s^3 + 201*ep^2*mtt*mWW^4*s^3 + 116*ep^3*mtt*mWW^4*s^3 - mWW^5*s^3 - 24*ep*mWW^5*s^3 - 63*ep^2*mWW^5*s^3 - 40*ep^3*mWW^5*s^3 + 12*mtt*mWW^3*s^4 + 68*ep*mtt*mWW^3*s^4 + 116*ep^2*mtt*mWW^3*s^4 + 60*ep^3*mtt*mWW^3*s^4 - 16*ep*mWW^4*s^4 - 44*ep^2*mWW^4*s^4 - 28*ep^3*mWW^4*s^4 + 18*mtt^4*mWW^2*s*t + 108*ep*mtt^4*mWW^2*s*t + 190*ep^2*mtt^4*mWW^2*s*t + 100*ep^3*mtt^4*mWW^2*s*t - 24*mtt^3*mWW^3*s*t - 192*ep*mtt^3*mWW^3*s*t - 424*ep^2*mtt^3*mWW^3*s*t - 280*ep^3*mtt^3*mWW^3*s*t + 2*mtt^2*mWW^4*s*t + 52*ep*mtt^2*mWW^4*s*t + 174*ep^2*mtt^2*mWW^4*s*t + 148*ep^3*mtt^2*mWW^4*s*t + 8*mtt*mWW^5*s*t + 52*ep*mtt*mWW^5*s*t + 92*ep^2*mtt*mWW^5*s*t + 48*ep^3*mtt*mWW^5*s*t - 42*mtt^3*mWW^2*s^2*t - 244*ep*mtt^3*mWW^2*s^2*t - 422*ep^2*mtt^3*mWW^2*s^2*t - 220*ep^3*mtt^3*mWW^2*s^2*t + 5*mtt^2*mWW^3*s^2*t + 156*ep*mtt^2*mWW^3*s^2*t + 479*ep^2*mtt^2*mWW^3*s^2*t + 376*ep^3*mtt^2*mWW^3*s^2*t + 23*mtt*mWW^4*s^2*t + 94*ep*mtt*mWW^4*s^2*t + 55*ep^2*mtt*mWW^4*s^2*t - 52*ep^3*mtt*mWW^4*s^2*t - 14*mWW^5*s^2*t - 138*ep*mWW^5*s^2*t - 312*ep^2*mWW^5*s^2*t - 200*ep^3*mWW^5*s^2*t + 30*mtt^2*mWW^2*s^3*t + 164*ep*mtt^2*mWW^2*s^3*t + 274*ep^2*mtt^2*mWW^2*s^3*t + 140*ep^3*mtt^2*mWW^2*s^3*t + 39*mtt*mWW^3*s^3*t + 172*ep*mtt*mWW^3*s^3*t + 233*ep^2*mtt*mWW^3*s^3*t + 100*ep^3*mtt*mWW^3*s^3*t - 17*mWW^4*s^3*t - 104*ep*mWW^4*s^3*t - 175*ep^2*mWW^4*s^3*t - 88*ep^3*mWW^4*s^3*t - 6*mtt*mWW^2*s^4*t - 28*ep*mtt*mWW^2*s^4*t - 42*ep^2*mtt*mWW^2*s^4*t - 20*ep^3*mtt*mWW^2*s^4*t - 14*mWW^3*s^4*t - 60*ep*mWW^3*s^4*t - 82*ep^2*mWW^3*s^4*t - 36*ep^3*mWW^3*s^4*t + 6*mtt^5*mWW*t^2 + 40*ep*mtt^5*mWW*t^2 + 74*ep^2*mtt^5*mWW*t^2 + 40*ep^3*mtt^5*mWW*t^2 - 16*mtt^4*mWW^2*t^2 - 114*ep*mtt^4*mWW^2*t^2 - 238*ep^2*mtt^4*mWW^2*t^2 - 152*ep^3*mtt^4*mWW^2*t^2 + 6*mtt^3*mWW^3*t^2 + 48*ep*mtt^3*mWW^3*t^2 + 118*ep^2*mtt^3*mWW^3*t^2 + 88*ep^3*mtt^3*mWW^3*t^2 + 4*mtt^2*mWW^4*t^2 + 26*ep*mtt^2*mWW^4*t^2 + 46*ep^2*mtt^2*mWW^4*t^2 + 24*ep^3*mtt^2*mWW^4*t^2 - 18*mtt^4*mWW*s*t^2 - 120*ep*mtt^4*mWW*s*t^2 - 222*ep^2*mtt^4*mWW*s*t^2 - 120*ep^3*mtt^4*mWW*s*t^2 + 12*mtt^3*mWW^2*s*t^2 + 188*ep*mtt^3*mWW^2*s*t^2 + 560*ep^2*mtt^3*mWW^2*s*t^2 + 456*ep^3*mtt^3*mWW^2*s*t^2 + 38*mtt^2*mWW^3*s*t^2 + 256*ep*mtt^2*mWW^3*s*t^2 + 426*ep^2*mtt^2*mWW^3*s*t^2 + 184*ep^3*mtt^2*mWW^3*s*t^2 - 38*mtt*mWW^4*s*t^2 - 340*ep*mtt*mWW^4*s*t^2 - 778*ep^2*mtt*mWW^4*s*t^2 - 524*ep^3*mtt*mWW^4*s*t^2 - 8*mWW^5*s*t^2 - 52*ep*mWW^5*s*t^2 - 92*ep^2*mWW^5*s*t^2 - 48*ep^3*mWW^5*s*t^2 + 18*mtt^3*mWW*s^2*t^2 + 120*ep*mtt^3*mWW*s^2*t^2 + 222*ep^2*mtt^3*mWW*s^2*t^2 + 120*ep^3*mtt^3*mWW*s^2*t^2 + 41*mtt^2*mWW^2*s^2*t^2 + 92*ep*mtt^2*mWW^2*s^2*t^2 - 109*ep^2*mtt^2*mWW^2*s^2*t^2 - 232*ep^3*mtt^2*mWW^2*s^2*t^2 - 27*mtt*mWW^3*s^2*t^2 - 242*ep*mtt*mWW^3*s^2*t^2 - 451*ep^2*mtt*mWW^3*s^2*t^2 - 212*ep^3*mtt*mWW^3*s^2*t^2 + 24*mWW^4*s^2*t^2 + 286*ep*mWW^4*s^2*t^2 + 714*ep^2*mWW^4*s^2*t^2 + 500*ep^3*mWW^4*s^2*t^2 - 6*mtt^2*mWW*s^3*t^2 - 40*ep*mtt^2*mWW*s^3*t^2 - 74*ep^2*mtt^2*mWW*s^3*t^2 - 40*ep^3*mtt^2*mWW*s^3*t^2 - 48*mtt*mWW^2*s^3*t^2 - 240*ep*mtt*mWW^2*s^3*t^2 - 368*ep^2*mtt*mWW^2*s^3*t^2 - 176*ep^3*mtt*mWW^2*s^3*t^2 + 40*ep*mWW^3*s^3*t^2 + 100*ep^2*mWW^3*s^3*t^2 + 60*ep^3*mWW^3*s^3*t^2 + 8*mWW^2*s^4*t^2 + 36*ep*mWW^2*s^4*t^2 + 52*ep^2*mWW^2*s^4*t^2 + 24*ep^3*mWW^2*s^4*t^2 - 2*mtt^4*mWW*t^3 + 50*ep^2*mtt^4*mWW*t^3 + 72*ep^3*mtt^4*mWW*t^3 + 44*mtt^3*mWW^2*t^3 + 300*ep*mtt^3*mWW^2*t^3 + 580*ep^2*mtt^3*mWW^2*t^3 + 336*ep^3*mtt^3*mWW^2*t^3 - 34*mtt^2*mWW^3*t^3 - 248*ep*mtt^2*mWW^3*t^3 - 538*ep^2*mtt^2*mWW^3*t^3 - 360*ep^3*mtt^2*mWW^3*t^3 - 8*mtt*mWW^4*t^3 - 52*ep*mtt*mWW^4*t^3 - 92*ep^2*mtt*mWW^4*t^3 - 48*ep^3*mtt*mWW^4*t^3 - 6*mtt^3*mWW*s*t^3 - 92*ep*mtt^3*mWW*s*t^3 - 330*ep^2*mtt^3*mWW*s*t^3 - 316*ep^3*mtt^3*mWW*s*t^3 - 78*mtt^2*mWW^2*s*t^3 - 656*ep*mtt^2*mWW^2*s*t^3 - 1438*ep^2*mtt^2*mWW^2*s*t^3 - 932*ep^3*mtt^2*mWW^2*s*t^3 + 64*mtt*mWW^3*s*t^3 + 536*ep*mtt*mWW^3*s*t^3 + 1280*ep^2*mtt*mWW^3*s*t^3 + 928*ep^3*mtt*mWW^3*s*t^3 + 36*mWW^4*s*t^3 + 288*ep*mWW^4*s*t^3 + 604*ep^2*mWW^4*s*t^3 + 376*ep^3*mWW^4*s*t^3 + 40*ep*mtt^2*mWW*s^2*t^3 + 188*ep^2*mtt^2*mWW*s^2*t^3 + 196*ep^3*mtt^2*mWW*s^2*t^3 + 6*mtt*mWW^2*s^2*t^3 + 178*ep*mtt*mWW^2*s^2*t^3 + 480*ep^2*mtt*mWW^2*s^2*t^3 + 332*ep^3*mtt*mWW^2*s^2*t^3 - 46*mWW^3*s^2*t^3 - 398*ep*mWW^3*s^2*t^3 - 928*ep^2*mWW^3*s^2*t^3 - 648*ep^3*mWW^3*s^2*t^3 + 8*mtt*mWW*s^3*t^3 + 52*ep*mtt*mWW*s^3*t^3 + 92*ep^2*mtt*mWW*s^3*t^3 + 48*ep^3*mtt*mWW*s^3*t^3 + 8*mWW^2*s^3*t^3 + 20*ep*mWW^2*s^3*t^3 + 12*ep^2*mWW^2*s^3*t^3 - 12*mtt^4*t^4 - 86*ep*mtt^4*t^4 - 182*ep^2*mtt^4*t^4 - 120*ep^3*mtt^4*t^4 - 30*mtt^3*mWW*t^4 - 232*ep*mtt^3*mWW*t^4 - 550*ep^2*mtt^3*mWW*t^4 - 408*ep^3*mtt^3*mWW*t^4 - 12*mtt^2*mWW^2*t^4 - 60*ep*mtt^2*mWW^2*t^4 - 36*ep^2*mtt^2*mWW^2*t^4 + 48*ep^3*mtt^2*mWW^2*t^4 + 50*mtt*mWW^3*t^4 + 352*ep*mtt*mWW^3*t^4 + 722*ep^2*mtt*mWW^3*t^4 + 456*ep^3*mtt*mWW^3*t^4 + 4*mWW^4*t^4 + 26*ep*mWW^4*t^4 + 46*ep^2*mWW^4*t^4 + 24*ep^3*mWW^4*t^4 + 24*mtt^3*s*t^4 + 172*ep*mtt^3*s*t^4 + 364*ep^2*mtt^3*s*t^4 + 240*ep^3*mtt^3*s*t^4 + 72*mtt^2*mWW*s*t^4 + 572*ep*mtt^2*mWW*s*t^4 + 1320*ep^2*mtt^2*mWW*s*t^4 + 940*ep^3*mtt^2*mWW*s*t^4 - 24*mtt*mWW^2*s*t^4 - 172*ep*mtt*mWW^2*s*t^4 - 444*ep^2*mtt*mWW^2*s*t^4 - 368*ep^3*mtt*mWW^2*s*t^4 - 78*mWW^3*s*t^4 - 600*ep*mWW^3*s*t^4 - 1282*ep^2*mWW^3*s*t^4 - 832*ep^3*mWW^3*s*t^4 - 12*mtt^2*s^2*t^4 - 86*ep*mtt^2*s^2*t^4 - 182*ep^2*mtt^2*s^2*t^4 - 120*ep^3*mtt^2*s^2*t^4 - 24*mtt*mWW*s^2*t^4 - 196*ep*mtt*mWW*s^2*t^4 - 448*ep^2*mtt*mWW*s^2*t^4 - 312*ep^3*mtt*mWW*s^2*t^4 + 44*mWW^2*s^2*t^4 + 318*ep*mWW^2*s^2*t^4 + 682*ep^2*mWW^2*s^2*t^4 + 456*ep^3*mWW^2*s^2*t^4 + 40*mtt^3*t^5 + 284*ep*mtt^3*t^5 + 592*ep^2*mtt^3*t^5 + 384*ep^3*mtt^3*t^5 + 26*mtt^2*mWW*t^5 + 192*ep*mtt^2*mWW*t^5 + 426*ep^2*mtt^2*mWW*t^5 + 296*ep^3*mtt^2*mWW*t^5 - 44*mtt*mWW^2*t^5 - 324*ep*mtt*mWW^2*t^5 - 716*ep^2*mtt*mWW^2*t^5 - 496*ep^3*mtt*mWW^2*t^5 - 22*mWW^3*t^5 - 152*ep*mWW^3*t^5 - 302*ep^2*mWW^3*t^5 - 184*ep^3*mWW^3*t^5 - 56*mtt^2*s*t^5 - 396*ep*mtt^2*s*t^5 - 820*ep^2*mtt^2*s*t^5 - 528*ep^3*mtt^2*s*t^5 - 16*mtt*mWW*s*t^5 - 136*ep*mtt*mWW*s*t^5 - 312*ep^2*mtt*mWW*s*t^5 - 216*ep^3*mtt*mWW*s*t^5 + 72*mWW^2*s*t^5 + 532*ep*mWW^2*s*t^5 + 1132*ep^2*mWW^2*s*t^5 + 744*ep^3*mWW^2*s*t^5 + 16*mtt*s^2*t^5 + 112*ep*mtt*s^2*t^5 + 228*ep^2*mtt*s^2*t^5 + 144*ep^3*mtt*s^2*t^5 - 16*mWW*s^2*t^5 - 112*ep*mWW*s^2*t^5 - 228*ep^2*mWW*s^2*t^5 - 144*ep^3*mWW*s^2*t^5 - 44*mtt^2*t^6 - 310*ep*mtt^2*t^6 - 638*ep^2*mtt^2*t^6 - 408*ep^3*mtt^2*t^6 + 16*mtt*mWW*t^6 + 112*ep*mtt*mWW*t^6 + 228*ep^2*mtt*mWW*t^6 + 144*ep^3*mtt*mWW*t^6 + 28*mWW^2*t^6 + 198*ep*mWW^2*t^6 + 410*ep^2*mWW^2*t^6 + 264*ep^3*mWW^2*t^6 + 32*mtt*s*t^6 + 224*ep*mtt*s*t^6 + 456*ep^2*mtt*s*t^6 + 288*ep^3*mtt*s*t^6 - 32*mWW*s*t^6 - 224*ep*mWW*s*t^6 - 456*ep^2*mWW*s*t^6 - 288*ep^3*mWW*s*t^6 + 16*mtt*t^7 + 112*ep*mtt*t^7 + 228*ep^2*mtt*t^7 + 144*ep^3*mtt*t^7 - 16*mWW*t^7 - 112*ep*mWW*t^7 - 228*ep^2*mWW*t^7 - 144*ep^3*mWW*t^7)/(2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^3*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-6*ep^2*(3*mtt^3*mWW^2*s + 14*ep*mtt^3*mWW^2*s + 21*ep^2*mtt^3*mWW^2*s + 10*ep^3*mtt^3*mWW^2*s + 4*mtt^2*mWW^3*s + 18*ep*mtt^2*mWW^3*s + 26*ep^2*mtt^2*mWW^3*s + 12*ep^3*mtt^2*mWW^3*s - 5*mtt*mWW^4*s - 22*ep*mtt*mWW^4*s - 31*ep^2*mtt*mWW^4*s - 14*ep^3*mtt*mWW^4*s - 6*mtt^2*mWW^2*s^2 - 28*ep*mtt^2*mWW^2*s^2 - 42*ep^2*mtt^2*mWW^2*s^2 - 20*ep^3*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 - 16*ep*mtt*mWW^3*s^2 - 20*ep^2*mtt*mWW^3*s^2 - 8*ep^3*mtt*mWW^3*s^2 + 3*mWW^4*s^2 + 12*ep*mWW^4*s^2 + 15*ep^2*mWW^4*s^2 + 6*ep^3*mWW^4*s^2 + 3*mtt*mWW^2*s^3 + 14*ep*mtt*mWW^2*s^3 + 21*ep^2*mtt*mWW^2*s^3 + 10*ep^3*mtt*mWW^2*s^3 + 3*mWW^3*s^3 + 12*ep*mWW^3*s^3 + 15*ep^2*mWW^3*s^3 + 6*ep^3*mWW^3*s^3 + 3*mtt^4*mWW*t + 20*ep*mtt^4*mWW*t + 37*ep^2*mtt^4*mWW*t + 20*ep^3*mtt^4*mWW*t - 8*mtt^3*mWW^2*t - 57*ep*mtt^3*mWW^2*t - 119*ep^2*mtt^3*mWW^2*t - 76*ep^3*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t + 24*ep*mtt^2*mWW^3*t + 59*ep^2*mtt^2*mWW^3*t + 44*ep^3*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 13*ep*mtt*mWW^4*t + 23*ep^2*mtt*mWW^4*t + 12*ep^3*mtt*mWW^4*t - 6*mtt^3*mWW*s*t - 40*ep*mtt^3*mWW*s*t - 74*ep^2*mtt^3*mWW*s*t - 40*ep^3*mtt^3*mWW*s*t - 3*mtt^2*mWW^2*s*t + 11*ep*mtt^2*mWW^2*s*t + 58*ep^2*mtt^2*mWW^2*s*t + 50*ep^3*mtt^2*mWW^2*s*t - 2*mtt*mWW^3*s*t - 16*ep*mtt*mWW^3*s*t - 44*ep^2*mtt*mWW^3*s*t - 36*ep^3*mtt*mWW^3*s*t + 6*mWW^4*s*t + 21*ep*mWW^4*s*t + 23*ep^2*mWW^4*s*t + 8*ep^3*mWW^4*s*t + 3*mtt^2*mWW*s^2*t + 20*ep*mtt^2*mWW*s^2*t + 37*ep^2*mtt^2*mWW*s^2*t + 20*ep^3*mtt^2*mWW*s^2*t + 9*mtt*mWW^2*s^2*t + 36*ep*mtt*mWW^2*s^2*t + 45*ep^2*mtt*mWW^2*s^2*t + 18*ep^3*mtt*mWW^2*s^2*t + mWW^3*s^2*t + 2*ep*mWW^3*s^2*t + ep^2*mWW^3*s^2*t - 4*mWW^2*s^3*t - 18*ep*mWW^2*s^3*t - 26*ep^2*mWW^2*s^3*t - 12*ep^3*mWW^2*s^3*t + 2*mtt^3*mWW*t^2 + 20*ep*mtt^3*mWW*t^2 + 62*ep^2*mtt^3*mWW*t^2 + 56*ep^3*mtt^3*mWW*t^2 + 14*mtt^2*mWW^2*t^2 + 93*ep*mtt^2*mWW^2*t^2 + 171*ep^2*mtt^2*mWW^2*t^2 + 92*ep^3*mtt^2*mWW^2*t^2 - 14*mtt*mWW^3*t^2 - 100*ep*mtt*mWW^3*t^2 - 210*ep^2*mtt*mWW^3*t^2 - 136*ep^3*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 13*ep*mWW^4*t^2 - 23*ep^2*mWW^4*t^2 - 12*ep^3*mWW^4*t^2 + 5*mtt^2*mWW*s*t^2 + 20*ep*mtt^2*mWW*s*t^2 + 5*ep^2*mtt^2*mWW*s*t^2 - 22*ep^3*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 - 32*ep*mtt*mWW^2*s*t^2 - 64*ep^2*mtt*mWW^2*s*t^2 - 28*ep^3*mtt*mWW^2*s*t^2 + 26*ep*mWW^3*s*t^2 + 80*ep^2*mWW^3*s*t^2 + 60*ep^3*mWW^3*s*t^2 - 4*mtt*mWW*s^2*t^2 - 26*ep*mtt*mWW*s^2*t^2 - 46*ep^2*mtt*mWW*s^2*t^2 - 24*ep^3*mtt*mWW*s^2*t^2 + 8*ep*mWW^2*s^2*t^2 + 20*ep^2*mWW^2*s^2*t^2 + 12*ep^3*mWW^2*s^2*t^2 - 6*mtt^3*t^3 - 43*ep*mtt^3*t^3 - 91*ep^2*mtt^3*t^3 - 60*ep^3*mtt^3*t^3 - 13*mtt^2*mWW*t^3 - 96*ep*mtt^2*mWW*t^3 - 213*ep^2*mtt^2*mWW*t^3 - 148*ep^3*mtt^2*mWW*t^3 + 8*mtt*mWW^2*t^3 + 63*ep*mtt*mWW^2*t^3 + 153*ep^2*mtt*mWW^2*t^3 + 116*ep^3*mtt*mWW^2*t^3 + 11*mWW^3*t^3 + 76*ep*mWW^3*t^3 + 151*ep^2*mWW^3*t^3 + 92*ep^3*mWW^3*t^3 + 6*mtt^2*s*t^3 + 43*ep*mtt^2*s*t^3 + 91*ep^2*mtt^2*s*t^3 + 60*ep^3*mtt^2*s*t^3 + 12*ep*mtt*mWW*s*t^3 + 42*ep^2*mtt*mWW*s*t^3 + 36*ep^3*mtt*mWW*s*t^3 - 6*mWW^2*s*t^3 - 55*ep*mWW^2*s*t^3 - 133*ep^2*mWW^2*s*t^3 - 96*ep^3*mWW^2*s*t^3 + 14*mtt^2*t^4 + 99*ep*mtt^2*t^4 + 205*ep^2*mtt^2*t^4 + 132*ep^3*mtt^2*t^4 - 14*mWW^2*t^4 - 99*ep*mWW^2*t^4 - 205*ep^2*mWW^2*t^4 - 132*ep^3*mWW^2*t^4 - 8*mtt*s*t^4 - 56*ep*mtt*s*t^4 - 114*ep^2*mtt*s*t^4 - 72*ep^3*mtt*s*t^4 + 8*mWW*s*t^4 + 56*ep*mWW*s*t^4 + 114*ep^2*mWW*s*t^4 + 72*ep^3*mWW*s*t^4 - 8*mtt*t^5 - 56*ep*mtt*t^5 - 114*ep^2*mtt*t^5 - 72*ep^3*mtt*t^5 + 8*mWW*t^5 + 56*ep*mWW*t^5 + 114*ep^2*mWW*t^5 + 72*ep^3*mWW*t^5))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^3*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 4*ep)*(-2*mtt^2 + 3*mtt*mWW + 4*mtt*s - 3*mWW*s - 2*s^2 + 3*mtt*t - 4*mWW*t - 3*s*t)*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)^2)), (-3*ep*(-1 + 2*ep)*(-mtt + s)*(2*mtt^2 - 3*mtt*mWW - 4*mtt*s + 3*mWW*s + 2*s^2 - 3*mtt*t + 4*mWW*t + 3*s*t))/((1 + ep)*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), ((-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(-6*ep*mtt^6 - 16*ep^2*mtt^6 - 10*ep^3*mtt^6 - 6*mtt^5*mWW - 14*ep*mtt^5*mWW - 8*ep^2*mtt^5*mWW + 26*mtt^4*mWW^2 + 136*ep*mtt^4*mWW^2 + 250*ep^2*mtt^4*mWW^2 + 152*ep^3*mtt^4*mWW^2 - 34*mtt^3*mWW^3 - 204*ep*mtt^3*mWW^3 - 406*ep^2*mtt^3*mWW^3 - 260*ep^3*mtt^3*mWW^3 + 14*mtt^2*mWW^4 + 86*ep*mtt^2*mWW^4 + 174*ep^2*mtt^2*mWW^4 + 114*ep^3*mtt^2*mWW^4 + 2*ep*mtt*mWW^5 + 6*ep^2*mtt*mWW^5 + 4*ep^3*mtt*mWW^5 + 20*mtt^5*s + 108*ep*mtt^5*s + 176*ep^2*mtt^5*s + 88*ep^3*mtt^5*s - 34*mtt^4*mWW*s - 173*ep*mtt^4*mWW*s - 256*ep^2*mtt^4*mWW*s - 117*ep^3*mtt^4*mWW*s - 8*mtt^3*mWW^2*s - 83*ep*mtt^3*mWW^2*s - 232*ep^2*mtt^3*mWW^2*s - 169*ep^3*mtt^3*mWW^2*s + 30*mtt^2*mWW^3*s + 193*ep*mtt^2*mWW^3*s + 392*ep^2*mtt^2*mWW^3*s + 241*ep^3*mtt^2*mWW^3*s - 8*mtt*mWW^4*s - 45*ep*mtt*mWW^4*s - 80*ep^2*mtt*mWW^4*s - 43*ep^3*mtt*mWW^4*s - 80*mtt^4*s^2 - 376*ep*mtt^4*s^2 - 556*ep^2*mtt^4*s^2 - 260*ep^3*mtt^4*s^2 + 134*mtt^3*mWW*s^2 + 598*ep*mtt^3*mWW*s^2 + 828*ep^2*mtt^3*mWW*s^2 + 364*ep^3*mtt^3*mWW*s^2 - 44*mtt^2*mWW^2*s^2 - 158*ep*mtt^2*mWW^2*s^2 - 146*ep^2*mtt^2*mWW^2*s^2 - 32*ep^3*mtt^2*mWW^2*s^2 - 14*mtt*mWW^3*s^2 - 80*ep*mtt*mWW^3*s^2 - 146*ep^2*mtt*mWW^3*s^2 - 80*ep^3*mtt*mWW^3*s^2 + 4*mWW^4*s^2 + 16*ep*mWW^4*s^2 + 20*ep^2*mWW^4*s^2 + 8*ep^3*mWW^4*s^2 + 120*mtt^3*s^3 + 540*ep*mtt^3*s^3 + 772*ep^2*mtt^3*s^3 + 352*ep^3*mtt^3*s^3 - 138*mtt^2*mWW*s^3 - 605*ep*mtt^2*mWW*s^3 - 836*ep^2*mtt^2*mWW*s^3 - 369*ep^3*mtt^2*mWW*s^3 + 14*mtt*mWW^2*s^3 + 57*ep*mtt*mWW^2*s^3 + 68*ep^2*mtt*mWW^2*s^3 + 25*ep^3*mtt*mWW^2*s^3 + 12*mWW^3*s^3 + 48*ep*mWW^3*s^3 + 60*ep^2*mWW^3*s^3 + 24*ep^3*mWW^3*s^3 - 80*mtt^2*s^4 - 354*ep*mtt^2*s^4 - 500*ep^2*mtt^2*s^4 - 226*ep^3*mtt^2*s^4 + 40*mtt*mWW*s^4 + 178*ep*mtt*mWW*s^4 + 252*ep^2*mtt*mWW*s^4 + 114*ep^3*mtt*mWW*s^4 + 12*mWW^2*s^4 + 48*ep*mWW^2*s^4 + 60*ep^2*mWW^2*s^4 + 24*ep^3*mWW^2*s^4 + 20*mtt*s^5 + 88*ep*mtt*s^5 + 124*ep^2*mtt*s^5 + 56*ep^3*mtt*s^5 + 4*mWW*s^5 + 16*ep*mWW*s^5 + 20*ep^2*mWW*s^5 + 8*ep^3*mWW*s^5 - 10*mtt^5*t - 40*ep*mtt^5*t - 52*ep^2*mtt^5*t - 22*ep^3*mtt^5*t + 36*mtt^4*mWW*t + 127*ep*mtt^4*mWW*t + 116*ep^2*mtt^4*mWW*t + ep^3*mtt^4*mWW*t - 70*mtt^3*mWW^2*t - 309*ep*mtt^3*mWW^2*t - 422*ep^2*mtt^3*mWW^2*t - 147*ep^3*mtt^3*mWW^2*t + 80*mtt^2*mWW^3*t + 455*ep*mtt^2*mWW^3*t + 834*ep^2*mtt^2*mWW^3*t + 471*ep^3*mtt^2*mWW^3*t - 36*mtt*mWW^4*t - 231*ep*mtt*mWW^4*t - 470*ep^2*mtt*mWW^4*t - 299*ep^3*mtt*mWW^4*t - 2*ep*mWW^5*t - 6*ep^2*mWW^5*t - 4*ep^3*mWW^5*t - 50*mtt^4*s*t - 217*ep*mtt^4*s*t - 300*ep^2*mtt^4*s*t - 133*ep^3*mtt^4*s*t + 62*mtt^3*mWW*s*t + 236*ep*mtt^3*mWW*s*t + 286*ep^2*mtt^3*mWW*s*t + 136*ep^3*mtt^3*mWW*s*t + 38*mtt^2*mWW^2*s*t + 284*ep*mtt^2*mWW^2*s*t + 584*ep^2*mtt^2*mWW^2*s*t + 314*ep^3*mtt^2*mWW^2*s*t - 66*mtt*mWW^3*s*t - 392*ep*mtt*mWW^3*s*t - 726*ep^2*mtt*mWW^3*s*t - 400*ep^3*mtt*mWW^3*s*t + 16*mWW^4*s*t + 89*ep*mWW^4*s*t + 156*ep^2*mWW^4*s*t + 83*ep^3*mWW^4*s*t + 226*mtt^3*s^2*t + 972*ep*mtt^3*s^2*t + 1344*ep^2*mtt^3*s^2*t + 598*ep^3*mtt^3*s^2*t - 272*mtt^2*mWW*s^2*t - 1083*ep*mtt^2*mWW*s^2*t - 1360*ep^2*mtt^2*mWW*s^2*t - 549*ep^3*mtt^2*mWW*s^2*t + 38*mtt*mWW^2*s^2*t + 67*ep*mtt*mWW^2*s^2*t - 60*ep^2*mtt*mWW^2*s^2*t - 89*ep^3*mtt*mWW^2*s^2*t + 24*mWW^3*s^2*t + 124*ep*mWW^3*s^2*t + 204*ep^2*mWW^3*s^2*t + 104*ep^3*mWW^3*s^2*t - 278*mtt^2*s^3*t - 1205*ep*mtt^2*s^3*t - 1684*ep^2*mtt^2*s^3*t - 757*ep^3*mtt^2*s^3*t + 202*mtt*mWW*s^3*t + 842*ep*mtt*mWW*s^3*t + 1134*ep^2*mtt*mWW*s^3*t + 494*ep^3*mtt*mWW*s^3*t + 11*ep*mWW^2*s^3*t + 26*ep^2*mWW^2*s^3*t + 15*ep^3*mWW^2*s^3*t + 128*mtt*s^4*t + 562*ep*mtt*s^4*t + 796*ep^2*mtt*s^4*t + 362*ep^3*mtt*s^4*t - 28*mWW*s^4*t - 122*ep*mWW*s^4*t - 176*ep^2*mWW*s^4*t - 82*ep^3*mWW*s^4*t - 16*s^5*t - 72*ep*s^5*t - 104*ep^2*s^5*t - 48*ep^3*s^5*t + 42*mtt^4*t^2 + 239*ep*mtt^4*t^2 + 422*ep^2*mtt^4*t^2 + 237*ep^3*mtt^4*t^2 - 106*mtt^3*mWW*t^2 - 554*ep*mtt^3*mWW*t^2 - 892*ep^2*mtt^3*mWW*t^2 - 444*ep^3*mtt^3*mWW*t^2 + 76*mtt^2*mWW^2*t^2 + 298*ep*mtt^2*mWW^2*t^2 + 276*ep^2*mtt^2*mWW^2*t^2 - 18*ep^3*mtt^2*mWW^2*t^2 - 34*mtt*mWW^3*t^2 - 128*ep*mtt*mWW^3*t^2 - 102*ep^2*mtt*mWW^3*t^2 + 40*ep^3*mtt*mWW^3*t^2 + 22*mWW^4*t^2 + 145*ep*mWW^4*t^2 + 296*ep^2*mWW^4*t^2 + 185*ep^3*mWW^4*t^2 + 30*mtt^3*s*t^2 - ep*mtt^3*s*t^2 - 174*ep^2*mtt^3*s*t^2 - 155*ep^3*mtt^3*s*t^2 + 20*mtt^2*mWW*s*t^2 + 366*ep*mtt^2*mWW*s*t^2 + 876*ep^2*mtt^2*mWW*s*t^2 + 542*ep^3*mtt^2*mWW*s*t^2 - 60*mtt*mWW^2*s*t^2 - 408*ep*mtt*mWW^2*s*t^2 - 746*ep^2*mtt*mWW^2*s*t^2 - 386*ep^3*mtt*mWW^2*s*t^2 + 18*mWW^3*s*t^2 + 83*ep*mWW^3*s*t^2 + 108*ep^2*mWW^3*s*t^2 + 31*ep^3*mWW^3*s*t^2 - 228*mtt^2*s^2*t^2 - 891*ep*mtt^2*s^2*t^2 - 1142*ep^2*mtt^2*s^2*t^2 - 479*ep^3*mtt^2*s^2*t^2 + 156*mtt*mWW*s^2*t^2 + 484*ep*mtt*mWW*s^2*t^2 + 454*ep^2*mtt*mWW*s^2*t^2 + 126*ep^3*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 87*ep*mWW^2*s^2*t^2 + 204*ep^2*mWW^2*s^2*t^2 + 121*ep^3*mWW^2*s^2*t^2 + 204*mtt*s^3*t^2 + 869*ep*mtt*s^3*t^2 + 1206*ep^2*mtt*s^3*t^2 + 541*ep^3*mtt*s^3*t^2 - 64*mWW*s^3*t^2 - 245*ep*mWW*s^3*t^2 - 314*ep^2*mWW*s^3*t^2 - 133*ep^3*mWW*s^3*t^2 - 48*s^4*t^2 - 216*ep*s^4*t^2 - 312*ep^2*s^4*t^2 - 144*ep^3*s^4*t^2 - 54*mtt^3*t^3 - 327*ep*mtt^3*t^3 - 588*ep^2*mtt^3*t^3 - 327*ep^3*mtt^3*t^3 + 140*mtt^2*mWW*t^3 + 862*ep*mtt^2*mWW*t^3 + 1610*ep^2*mtt^2*mWW*t^3 + 948*ep^3*mtt^2*mWW*t^3 - 74*mtt*mWW^2*t^3 - 412*ep*mtt*mWW^2*t^3 - 696*ep^2*mtt*mWW^2*t^3 - 370*ep^3*mtt*mWW^2*t^3 - 12*mWW^3*t^3 - 123*ep*mWW^3*t^3 - 326*ep^2*mWW^3*t^3 - 251*ep^3*mWW^3*t^3 - 4*mtt^2*s*t^3 + 119*ep*mtt^2*s*t^3 + 320*ep^2*mtt^2*s*t^3 + 197*ep^3*mtt^2*s*t^3 - 66*mtt*mWW*s*t^3 - 566*ep*mtt*mWW*s*t^3 - 1162*ep^2*mtt*mWW*s*t^3 - 686*ep^3*mtt*mWW*s*t^3 + 50*mWW^2*s*t^3 + 351*ep*mWW^2*s*t^3 + 694*ep^2*mWW^2*s*t^3 + 417*ep^3*mWW^2*s*t^3 + 100*mtt*s^2*t^3 + 379*ep*mtt*s^2*t^3 + 476*ep^2*mtt*s^2*t^3 + 197*ep^3*mtt*s^2*t^3 - 24*mWW*s^2*t^3 - 35*ep*mWW*s^2*t^3 + 24*ep^2*mWW*s^2*t^3 + 35*ep^3*mWW*s^2*t^3 - 48*s^3*t^3 - 216*ep*s^3*t^3 - 312*ep^2*s^3*t^3 - 144*ep^3*s^3*t^3 + 18*mtt^2*t^4 + 99*ep*mtt^2*t^4 + 142*ep^2*mtt^2*t^4 + 49*ep^3*mtt^2*t^4 - 60*mtt*mWW*t^4 - 386*ep*mtt*mWW*t^4 - 734*ep^2*mtt*mWW*t^4 - 432*ep^3*mtt*mWW*t^4 + 42*mWW^2*t^4 + 287*ep*mWW^2*t^4 + 592*ep^2*mWW^2*t^4 + 383*ep^3*mWW^2*t^4 + 8*mtt*s*t^4 + 19*ep*mtt*s*t^4 + 34*ep^2*mtt*s*t^4 + 35*ep^3*mtt*s*t^4 + 4*mWW*s*t^4 + 37*ep*mWW*s*t^4 + 50*ep^2*mWW*s*t^4 + 5*ep^3*mWW*s*t^4 - 16*s^2*t^4 - 72*ep*s^2*t^4 - 104*ep^2*s^2*t^4 - 48*ep^3*s^2*t^4 + 4*mtt*t^5 + 35*ep*mtt*t^5 + 92*ep^2*mtt*t^5 + 73*ep^3*mtt*t^5 - 4*mWW*t^5 - 35*ep*mWW*t^5 - 92*ep^2*mWW*t^5 - 73*ep^3*mWW*t^5))/(2*ep*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (3*ep*(6*ep*mtt^8 + 16*ep^2*mtt^8 + 10*ep^3*mtt^8 + 3*mtt^7*mWW - 4*ep*mtt^7*mWW - 25*ep^2*mtt^7*mWW - 18*ep^3*mtt^7*mWW - 16*mtt^6*mWW^2 - 74*ep*mtt^6*mWW^2 - 130*ep^2*mtt^6*mWW^2 - 80*ep^3*mtt^6*mWW^2 + 30*mtt^5*mWW^3 + 178*ep*mtt^5*mWW^3 + 352*ep^2*mtt^5*mWW^3 + 224*ep^3*mtt^5*mWW^3 - 24*mtt^4*mWW^4 - 148*ep*mtt^4*mWW^4 - 294*ep^2*mtt^4*mWW^4 - 186*ep^3*mtt^4*mWW^4 + 7*mtt^3*mWW^5 + 42*ep*mtt^3*mWW^5 + 81*ep^2*mtt^3*mWW^5 + 50*ep^3*mtt^3*mWW^5 - 10*mtt^7*s - 70*ep*mtt^7*s - 130*ep^2*mtt^7*s - 70*ep^3*mtt^7*s + 21*mtt^6*mWW*s + 145*ep*mtt^6*mWW*s + 255*ep^2*mtt^6*mWW*s + 131*ep^3*mtt^6*mWW*s + 13*mtt^5*mWW^2*s + 95*ep*mtt^5*mWW^2*s + 253*ep^2*mtt^5*mWW^2*s + 191*ep^3*mtt^5*mWW^2*s - 53*mtt^4*mWW^3*s - 359*ep*mtt^4*mWW^3*s - 761*ep^2*mtt^4*mWW^3*s - 491*ep^3*mtt^4*mWW^3*s + 33*mtt^3*mWW^4*s + 211*ep*mtt^3*mWW^4*s + 421*ep^2*mtt^3*mWW^4*s + 259*ep^3*mtt^3*mWW^4*s - 4*mtt^2*mWW^5*s - 22*ep*mtt^2*mWW^5*s - 38*ep^2*mtt^2*mWW^5*s - 20*ep^3*mtt^2*mWW^5*s + 60*mtt^6*s^2 + 308*ep*mtt^6*s^2 + 484*ep^2*mtt^6*s^2 + 236*ep^3*mtt^6*s^2 - 141*mtt^5*mWW*s^2 - 673*ep*mtt^5*mWW*s^2 - 979*ep^2*mtt^5*mWW*s^2 - 447*ep^3*mtt^5*mWW*s^2 + 81*mtt^4*mWW^2*s^2 + 285*ep*mtt^4*mWW^2*s^2 + 229*ep^2*mtt^4*mWW^2*s^2 + 13*ep^3*mtt^4*mWW^2*s^2 + 15*mtt^3*mWW^3*s^2 + 167*ep*mtt^3*mWW^3*s^2 + 423*ep^2*mtt^3*mWW^3*s^2 + 283*ep^3*mtt^3*mWW^3*s^2 - 17*mtt^2*mWW^4*s^2 - 95*ep*mtt^2*mWW^4*s^2 - 167*ep^2*mtt^2*mWW^4*s^2 - 89*ep^3*mtt^2*mWW^4*s^2 + 2*mtt*mWW^5*s^2 + 8*ep*mtt*mWW^5*s^2 + 10*ep^2*mtt*mWW^5*s^2 + 4*ep^3*mtt*mWW^5*s^2 - 140*mtt^5*s^3 - 652*ep*mtt^5*s^3 - 956*ep^2*mtt^5*s^3 - 444*ep^3*mtt^5*s^3 + 263*mtt^4*mWW*s^3 + 1173*ep*mtt^4*mWW*s^3 + 1637*ep^2*mtt^4*mWW*s^3 + 727*ep^3*mtt^4*mWW*s^3 - 120*mtt^3*mWW^2*s^3 - 483*ep*mtt^3*mWW^2*s^3 - 584*ep^2*mtt^3*mWW^2*s^3 - 221*ep^3*mtt^3*mWW^2*s^3 - 13*mtt^2*mWW^3*s^3 - 78*ep*mtt^2*mWW^3*s^3 - 147*ep^2*mtt^2*mWW^3*s^3 - 82*ep^3*mtt^2*mWW^3*s^3 + 10*mtt*mWW^4*s^3 + 40*ep*mtt*mWW^4*s^3 + 50*ep^2*mtt*mWW^4*s^3 + 20*ep^3*mtt*mWW^4*s^3 + 160*mtt^4*s^4 + 718*ep*mtt^4*s^4 + 1024*ep^2*mtt^4*s^4 + 466*ep^3*mtt^4*s^4 - 198*mtt^3*mWW*s^4 - 871*ep*mtt^3*mWW*s^4 - 1212*ep^2*mtt^3*mWW*s^4 - 539*ep^3*mtt^3*mWW*s^4 + 28*mtt^2*mWW^2*s^4 + 121*ep*mtt^2*mWW^2*s^4 + 162*ep^2*mtt^2*mWW^2*s^4 + 69*ep^3*mtt^2*mWW^2*s^4 + 18*mtt*mWW^3*s^4 + 72*ep*mtt*mWW^3*s^4 + 90*ep^2*mtt*mWW^3*s^4 + 36*ep^3*mtt*mWW^3*s^4 - 90*mtt^3*s^5 - 398*ep*mtt^3*s^5 - 562*ep^2*mtt^3*s^5 - 254*ep^3*mtt^3*s^5 + 48*mtt^2*mWW*s^5 + 214*ep*mtt^2*mWW*s^5 + 304*ep^2*mtt^2*mWW*s^5 + 138*ep^3*mtt^2*mWW*s^5 + 14*mtt*mWW^2*s^5 + 56*ep*mtt*mWW^2*s^5 + 70*ep^2*mtt*mWW^2*s^5 + 28*ep^3*mtt*mWW^2*s^5 + 20*mtt^2*s^6 + 88*ep*mtt^2*s^6 + 124*ep^2*mtt^2*s^6 + 56*ep^3*mtt^2*s^6 + 4*mtt*mWW*s^6 + 16*ep*mtt*mWW*s^6 + 20*ep^2*mtt*mWW*s^6 + 8*ep^3*mtt*mWW*s^6 + 5*mtt^7*t - 27*ep^2*mtt^7*t - 22*ep^3*mtt^7*t - 26*mtt^6*mWW*t - 37*ep*mtt^6*mWW*t + 58*ep^2*mtt^6*mWW*t + 85*ep^3*mtt^6*mWW*t + 69*mtt^5*mWW^2*t + 275*ep*mtt^5*mWW^2*t + 361*ep^2*mtt^5*mWW^2*t + 135*ep^3*mtt^5*mWW^2*t - 105*mtt^4*mWW^3*t - 591*ep*mtt^4*mWW^3*t - 1081*ep^2*mtt^4*mWW^3*t - 615*ep^3*mtt^4*mWW^3*t + 82*mtt^3*mWW^4*t + 505*ep*mtt^3*mWW^4*t + 982*ep^2*mtt^3*mWW^4*t + 595*ep^3*mtt^3*mWW^4*t - 25*mtt^2*mWW^5*t - 152*ep*mtt^2*mWW^5*t - 293*ep^2*mtt^2*mWW^5*t - 178*ep^3*mtt^2*mWW^5*t + 25*mtt^6*s*t + 171*ep*mtt^6*s*t + 311*ep^2*mtt^6*s*t + 165*ep^3*mtt^6*s*t - 47*mtt^5*mWW*s*t - 334*ep*mtt^5*mWW*s*t - 637*ep^2*mtt^5*mWW*s*t - 390*ep^3*mtt^5*mWW*s*t - 45*mtt^4*mWW^2*s*t - 293*ep*mtt^4*mWW^2*s*t - 589*ep^2*mtt^4*mWW^2*s*t - 293*ep^3*mtt^4*mWW^2*s*t + 151*mtt^3*mWW^3*s*t + 994*ep*mtt^3*mWW^3*s*t + 1967*ep^2*mtt^3*mWW^3*s*t + 1140*ep^3*mtt^3*mWW^3*s*t - 96*mtt^2*mWW^4*s*t - 606*ep*mtt^2*mWW^4*s*t - 1172*ep^2*mtt^2*mWW^4*s*t - 686*ep^3*mtt^2*mWW^4*s*t + 12*mtt*mWW^5*s*t + 68*ep*mtt*mWW^5*s*t + 120*ep^2*mtt*mWW^5*s*t + 64*ep^3*mtt*mWW^5*s*t - 203*mtt^5*s^2*t - 939*ep*mtt^5*s^2*t - 1369*ep^2*mtt^5*s^2*t - 633*ep^3*mtt^5*s^2*t + 418*mtt^4*mWW*s^2*t + 1801*ep*mtt^4*mWW*s^2*t + 2450*ep^2*mtt^4*mWW*s^2*t + 1091*ep^3*mtt^4*mWW*s^2*t - 206*mtt^3*mWW^2*s^2*t - 638*ep*mtt^3*mWW^2*s^2*t - 472*ep^2*mtt^3*mWW^2*s^2*t - 64*ep^3*mtt^3*mWW^2*s^2*t - 44*mtt^2*mWW^3*s^2*t - 419*ep*mtt^2*mWW^3*s^2*t - 948*ep^2*mtt^2*mWW^3*s^2*t - 573*ep^3*mtt^2*mWW^3*s^2*t + 37*mtt*mWW^4*s^2*t + 203*ep*mtt*mWW^4*s^2*t + 349*ep^2*mtt*mWW^4*s^2*t + 183*ep^3*mtt*mWW^4*s^2*t - 2*mWW^5*s^2*t - 8*ep*mWW^5*s^2*t - 10*ep^2*mWW^5*s^2*t - 4*ep^3*mWW^5*s^2*t + 425*mtt^4*s^3*t + 1863*ep*mtt^4*s^3*t + 2615*ep^2*mtt^4*s^3*t + 1177*ep^3*mtt^4*s^3*t - 641*mtt^3*mWW*s^3*t - 2686*ep*mtt^3*mWW*s^3*t - 3587*ep^2*mtt^3*mWW*s^3*t - 1542*ep^3*mtt^3*mWW*s^3*t + 215*mtt^2*mWW^2*s^3*t + 797*ep*mtt^2*mWW^2*s^3*t + 907*ep^2*mtt^2*mWW^2*s^3*t + 325*ep^3*mtt^2*mWW^2*s^3*t + 23*mtt*mWW^3*s^3*t + 130*ep*mtt*mWW^3*s^3*t + 223*ep^2*mtt*mWW^3*s^3*t + 116*ep^3*mtt*mWW^3*s^3*t - 6*mWW^4*s^3*t - 24*ep*mWW^4*s^3*t - 30*ep^2*mWW^4*s^3*t - 12*ep^3*mWW^4*s^3*t - 382*mtt^3*s^4*t - 1665*ep*mtt^3*s^4*t - 2336*ep^2*mtt^3*s^4*t - 1053*ep^3*mtt^3*s^4*t + 340*mtt^2*mWW*s^4*t + 1450*ep*mtt^2*mWW*s^4*t + 1996*ep^2*mtt^2*mWW*s^4*t + 886*ep^3*mtt^2*mWW*s^4*t - 28*mtt*mWW^2*s^4*t - 113*ep*mtt*mWW^2*s^4*t - 154*ep^2*mtt*mWW^2*s^4*t - 69*ep^3*mtt*mWW^2*s^4*t - 6*mWW^3*s^4*t - 24*ep*mWW^3*s^4*t - 30*ep^2*mWW^3*s^4*t - 12*ep^3*mWW^3*s^4*t + 146*mtt^2*s^5*t + 642*ep*mtt^2*s^5*t + 910*ep^2*mtt^2*s^5*t + 414*ep^3*mtt^2*s^5*t - 44*mtt*mWW*s^5*t - 194*ep*mtt*mWW*s^5*t - 280*ep^2*mtt*mWW*s^5*t - 130*ep^3*mtt*mWW*s^5*t - 2*mWW^2*s^5*t - 8*ep*mWW^2*s^5*t - 10*ep^2*mWW^2*s^5*t - 4*ep^3*mWW^2*s^5*t - 16*mtt*s^6*t - 72*ep*mtt*s^6*t - 104*ep^2*mtt*s^6*t - 48*ep^3*mtt*s^6*t - 26*mtt^6*t^2 - 103*ep*mtt^6*t^2 - 144*ep^2*mtt^6*t^2 - 75*ep^3*mtt^6*t^2 + 97*mtt^5*mWW*t^2 + 355*ep*mtt^5*mWW*t^2 + 393*ep^2*mtt^5*mWW*t^2 + 115*ep^3*mtt^5*mWW*t^2 - 144*mtt^4*mWW^2*t^2 - 566*ep*mtt^4*mWW^2*t^2 - 642*ep^2*mtt^4*mWW^2*t^2 - 144*ep^3*mtt^4*mWW^2*t^2 + 130*mtt^3*mWW^3*t^2 + 657*ep*mtt^3*mWW^3*t^2 + 1024*ep^2*mtt^3*mWW^3*t^2 + 449*ep^3*mtt^3*mWW^3*t^2 - 86*mtt^2*mWW^4*t^2 - 521*ep*mtt^2*mWW^4*t^2 - 974*ep^2*mtt^2*mWW^4*t^2 - 551*ep^3*mtt^2*mWW^4*t^2 + 29*mtt*mWW^5*t^2 + 178*ep*mtt*mWW^5*t^2 + 343*ep^2*mtt*mWW^5*t^2 + 206*ep^3*mtt*mWW^5*t^2 + 2*mtt^5*s*t^2 + 41*ep*mtt^5*s*t^2 + 132*ep^2*mtt^5*s*t^2 + 113*ep^3*mtt^5*s*t^2 - 45*mtt^4*mWW*s*t^2 - 325*ep*mtt^4*mWW*s*t^2 - 635*ep^2*mtt^4*mWW*s*t^2 - 343*ep^3*mtt^4*mWW*s*t^2 + 104*mtt^3*mWW^2*s*t^2 + 688*ep*mtt^3*mWW^2*s*t^2 + 1202*ep^2*mtt^3*mWW^2*s*t^2 + 526*ep^3*mtt^3*mWW^2*s*t^2 - 125*mtt^2*mWW^3*s*t^2 - 798*ep*mtt^2*mWW^3*s*t^2 - 1425*ep^2*mtt^2*mWW^3*s*t^2 - 692*ep^3*mtt^2*mWW^3*s*t^2 + 72*mtt*mWW^4*s*t^2 + 440*ep*mtt*mWW^4*s*t^2 + 808*ep^2*mtt*mWW^4*s*t^2 + 440*ep^3*mtt*mWW^4*s*t^2 - 8*mWW^5*s*t^2 - 46*ep*mWW^5*s*t^2 - 82*ep^2*mWW^5*s*t^2 - 44*ep^3*mWW^5*s*t^2 + 257*mtt^4*s^2*t^2 + 1002*ep*mtt^4*s^2*t^2 + 1245*ep^2*mtt^4*s^2*t^2 + 488*ep^3*mtt^4*s^2*t^2 - 421*mtt^3*mWW*s^2*t^2 - 1422*ep*mtt^3*mWW*s^2*t^2 - 1447*ep^2*mtt^3*mWW*s^2*t^2 - 434*ep^3*mtt^3*mWW*s^2*t^2 + 171*mtt^2*mWW^2*s^2*t^2 + 333*ep*mtt^2*mWW^2*s^2*t^2 - 57*ep^2*mtt^2*mWW^2*s^2*t^2 - 207*ep^3*mtt^2*mWW^2*s^2*t^2 + 13*mtt*mWW^3*s^2*t^2 + 191*ep*mtt*mWW^3*s^2*t^2 + 429*ep^2*mtt*mWW^3*s^2*t^2 + 239*ep^3*mtt*mWW^3*s^2*t^2 - 12*mWW^4*s^2*t^2 - 64*ep*mWW^4*s^2*t^2 - 106*ep^2*mWW^4*s^2*t^2 - 54*ep^3*mWW^4*s^2*t^2 - 469*mtt^3*s^3*t^2 - 1947*ep*mtt^3*s^3*t^2 - 2631*ep^2*mtt^3*s^3*t^2 - 1153*ep^3*mtt^3*s^3*t^2 + 530*mtt^2*mWW*s^3*t^2 + 2071*ep*mtt^2*mWW*s^3*t^2 + 2636*ep^2*mtt^2*mWW*s^3*t^2 + 1095*ep^3*mtt^2*mWW*s^3*t^2 - 129*mtt*mWW^2*s^3*t^2 - 436*ep*mtt*mWW^2*s^3*t^2 - 471*ep^2*mtt*mWW^2*s^3*t^2 - 164*ep^3*mtt*mWW^2*s^3*t^2 - 8*ep*mWW^3*s^3*t^2 - 18*ep^2*mWW^3*s^3*t^2 - 10*ep^3*mWW^3*s^3*t^2 + 292*mtt^2*s^4*t^2 + 1259*ep*mtt^2*s^4*t^2 + 1762*ep^2*mtt^2*s^4*t^2 + 795*ep^3*mtt^2*s^4*t^2 - 166*mtt*mWW*s^4*t^2 - 695*ep*mtt*mWW*s^4*t^2 - 956*ep^2*mtt*mWW*s^4*t^2 - 427*ep^3*mtt*mWW*s^4*t^2 + 14*mWW^2*s^4*t^2 + 60*ep*mWW^2*s^4*t^2 + 86*ep^2*mWW^2*s^4*t^2 + 40*ep^3*mWW^2*s^4*t^2 - 56*mtt*s^5*t^2 - 252*ep*mtt*s^5*t^2 - 364*ep^2*mtt*s^5*t^2 - 168*ep^3*mtt*s^5*t^2 + 8*mWW*s^5*t^2 + 36*ep*mWW*s^5*t^2 + 52*ep^2*mWW*s^5*t^2 + 24*ep^3*mWW*s^5*t^2 + 48*mtt^5*t^3 + 248*ep*mtt^5*t^3 + 426*ep^2*mtt^5*t^3 + 246*ep^3*mtt^5*t^3 - 171*mtt^4*mWW*t^3 - 843*ep*mtt^4*mWW*t^3 - 1347*ep^2*mtt^4*mWW*t^3 - 703*ep^3*mtt^4*mWW*t^3 + 198*mtt^3*mWW^2*t^3 + 925*ep*mtt^3*mWW^2*t^3 + 1332*ep^2*mtt^3*mWW^2*t^3 + 573*ep^3*mtt^3*mWW^2*t^3 - 86*mtt^2*mWW^3*t^3 - 381*ep*mtt^2*mWW^3*t^3 - 458*ep^2*mtt^2*mWW^3*t^3 - 99*ep^3*mtt^2*mWW^3*t^3 + 22*mtt*mWW^4*t^3 + 119*ep*mtt*mWW^4*t^3 + 178*ep^2*mtt*mWW^4*t^3 + 61*ep^3*mtt*mWW^4*t^3 - 11*mWW^5*t^3 - 68*ep*mWW^5*t^3 - 131*ep^2*mWW^5*t^3 - 78*ep^3*mWW^5*t^3 - 37*mtt^4*s*t^3 - 309*ep*mtt^4*s*t^3 - 647*ep^2*mtt^4*s*t^3 - 399*ep^3*mtt^4*s*t^3 + 166*mtt^3*mWW*s*t^3 + 1212*ep*mtt^3*mWW*s*t^3 + 2412*ep^2*mtt^3*mWW*s*t^3 + 1438*ep^3*mtt^3*mWW*s*t^3 - 172*mtt^2*mWW^2*s*t^3 - 1208*ep*mtt^2*mWW^2*s*t^3 - 2312*ep^2*mtt^2*mWW^2*s*t^3 - 1308*ep^3*mtt^2*mWW^2*s*t^3 + 52*mtt*mWW^3*s*t^3 + 350*ep*mtt*mWW^3*s*t^3 + 604*ep^2*mtt*mWW^3*s*t^3 + 282*ep^3*mtt*mWW^3*s*t^3 - 9*mWW^4*s*t^3 - 45*ep*mWW^4*s*t^3 - 57*ep^2*mWW^4*s*t^3 - 13*ep^3*mWW^4*s*t^3 - 168*mtt^3*s^2*t^3 - 563*ep*mtt^3*s^2*t^3 - 604*ep^2*mtt^3*s^2*t^3 - 209*ep^3*mtt^3*s^2*t^3 + 188*mtt^2*mWW*s^2*t^3 + 375*ep*mtt^2*mWW*s^2*t^3 - 28*ep^2*mtt^2*mWW*s^2*t^3 - 239*ep^3*mtt^2*mWW*s^2*t^3 - 38*mtt*mWW^2*s^2*t^3 + 147*ep*mtt*mWW^2*s^2*t^3 + 614*ep^2*mtt*mWW^2*s^2*t^3 + 453*ep^3*mtt*mWW^2*s^2*t^3 - 2*mWW^3*s^2*t^3 - 55*ep*mWW^3*s^2*t^3 - 130*ep^2*mWW^3*s^2*t^3 - 77*ep^3*mWW^3*s^2*t^3 + 226*mtt^2*s^3*t^3 + 928*ep*mtt^2*s^3*t^3 + 1250*ep^2*mtt^2*s^3*t^3 + 548*ep^3*mtt^2*s^3*t^3 - 182*mtt*mWW*s^3*t^3 - 702*ep*mtt*mWW*s^3*t^3 - 896*ep^2*mtt*mWW*s^3*t^3 - 376*ep^3*mtt*mWW*s^3*t^3 + 32*mWW^2*s^3*t^3 + 118*ep*mWW^2*s^3*t^3 + 146*ep^2*mWW^2*s^3*t^3 + 60*ep^3*mWW^2*s^3*t^3 - 72*mtt*s^4*t^3 - 324*ep*mtt*s^4*t^3 - 468*ep^2*mtt*s^4*t^3 - 216*ep^3*mtt*s^4*t^3 + 24*mWW*s^4*t^3 + 108*ep*mWW*s^4*t^3 + 156*ep^2*mWW*s^4*t^3 + 72*ep^3*mWW*s^4*t^3 - 36*mtt^4*t^4 - 202*ep*mtt^4*t^4 - 356*ep^2*mtt^4*t^4 - 202*ep^3*mtt^4*t^4 + 136*mtt^3*mWW*t^4 + 759*ep*mtt^3*mWW*t^4 + 1336*ep^2*mtt^3*mWW*t^4 + 757*ep^3*mtt^3*mWW*t^4 - 158*mtt^2*mWW^2*t^4 - 867*ep*mtt^2*mWW^2*t^4 - 1496*ep^2*mtt^2*mWW^2*t^4 - 827*ep^3*mtt^2*mWW^2*t^4 + 52*mtt*mWW^3*t^4 + 265*ep*mtt*mWW^3*t^4 + 408*ep^2*mtt*mWW^3*t^4 + 191*ep^3*mtt*mWW^3*t^4 + 6*mWW^4*t^4 + 45*ep*mWW^4*t^4 + 108*ep^2*mWW^4*t^4 + 81*ep^3*mWW^4*t^4 + 12*mtt^3*s*t^4 + 119*ep*mtt^3*s*t^4 + 220*ep^2*mtt^3*s*t^4 + 101*ep^3*mtt^3*s*t^4 - 89*mtt^2*mWW*s*t^4 - 660*ep*mtt^2*mWW*s*t^4 - 1281*ep^2*mtt^2*mWW*s*t^4 - 730*ep^3*mtt^2*mWW*s*t^4 + 102*mtt*mWW^2*s*t^4 + 728*ep*mtt*mWW^2*s*t^4 + 1446*ep^2*mtt*mWW^2*s*t^4 + 868*ep^3*mtt*mWW^2*s*t^4 - 25*mWW^3*s*t^4 - 187*ep*mWW^3*s*t^4 - 385*ep^2*mWW^3*s*t^4 - 239*ep^3*mWW^3*s*t^4 + 66*mtt^2*s^2*t^4 + 256*ep*mtt^2*s^2*t^4 + 352*ep^2*mtt^2*s^2*t^4 + 174*ep^3*mtt^2*s^2*t^4 - 66*mtt*mWW*s^2*t^4 - 217*ep*mtt*mWW*s^2*t^4 - 254*ep^2*mtt*mWW*s^2*t^4 - 115*ep^3*mtt*mWW*s^2*t^4 + 12*mWW^2*s^2*t^4 + 17*ep*mWW^2*s^2*t^4 - 14*ep^2*mWW^2*s^2*t^4 - 19*ep^3*mWW^2*s^2*t^4 - 40*mtt*s^3*t^4 - 180*ep*mtt*s^3*t^4 - 260*ep^2*mtt*s^3*t^4 - 120*ep^3*mtt*s^3*t^4 + 24*mWW*s^3*t^4 + 108*ep*mWW*s^3*t^4 + 156*ep^2*mWW*s^3*t^4 + 72*ep^3*mWW*s^3*t^4 + 7*mtt^3*t^5 + 36*ep*mtt^3*t^5 + 49*ep^2*mtt^3*t^5 + 16*ep^3*mtt^3*t^5 - 35*mtt^2*mWW*t^5 - 200*ep*mtt^2*mWW*t^5 - 343*ep^2*mtt^2*mWW*t^5 - 182*ep^3*mtt^2*mWW*t^5 + 49*mtt*mWW^2*t^5 + 292*ep*mtt*mWW^2*t^5 + 539*ep^2*mtt*mWW^2*t^5 + 316*ep^3*mtt*mWW^2*t^5 - 21*mWW^3*t^5 - 128*ep*mWW^3*t^5 - 245*ep^2*mWW^3*t^5 - 150*ep^3*mWW^3*t^5 + 8*mtt^2*s*t^5 + 48*ep*mtt^2*s*t^5 + 114*ep^2*mtt^2*s*t^5 + 90*ep^3*mtt^2*s*t^5 - 6*mtt*mWW*s*t^5 - 38*ep*mtt*mWW*s*t^5 - 114*ep^2*mtt*mWW*s*t^5 - 106*ep^3*mtt*mWW*s*t^5 - 2*mWW^2*s*t^5 - 10*ep*mWW^2*s*t^5 + 16*ep^3*mWW^2*s*t^5 - 8*mtt*s^2*t^5 - 36*ep*mtt*s^2*t^5 - 52*ep^2*mtt*s^2*t^5 - 24*ep^3*mtt*s^2*t^5 + 8*mWW*s^2*t^5 + 36*ep*mWW*s^2*t^5 + 52*ep^2*mWW*s^2*t^5 + 24*ep^3*mWW*s^2*t^5 + 2*mtt^2*t^6 + 15*ep*mtt^2*t^6 + 36*ep^2*mtt^2*t^6 + 27*ep^3*mtt^2*t^6 - 4*mtt*mWW*t^6 - 30*ep*mtt*mWW*t^6 - 72*ep^2*mtt*mWW*t^6 - 54*ep^3*mtt*mWW*t^6 + 2*mWW^2*t^6 + 15*ep*mWW^2*t^6 + 36*ep^2*mWW^2*t^6 + 27*ep^3*mWW^2*t^6))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((1 + 4*ep)*(-(mtt*mWW) + mWW*s - mtt*t + 2*mWW*t + s*t)*(2*mtt^2 - 3*mtt*mWW - 4*mtt*s + 3*mWW*s + 2*s^2 - 3*mtt*t + 4*mWW*t + 3*s*t))/((1 + ep)*s*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), (-3*ep*(-1 + 2*ep)*(-mtt + s)*(2*mtt^2 - 3*mtt*mWW - 4*mtt*s + 3*mWW*s + 2*s^2 - 3*mtt*t + 4*mWW*t + 3*s*t))/((1 + ep)*s^2*(-mtt + mWW + s)*(mWW - t)^2*(-mtt + s + t)), ((mtt - s - t)*(4*mtt^2*mWW^3 + 24*ep*mtt^2*mWW^3 + 32*ep^2*mtt^2*mWW^3 - 6*mtt*mWW^4 - 34*ep*mtt*mWW^4 - 46*ep^2*mtt*mWW^4 - 2*ep*mWW^5 - 2*ep^2*mWW^5 - 8*mtt*mWW^3*s - 48*ep*mtt*mWW^3*s - 64*ep^2*mtt*mWW^3*s + 6*mWW^4*s + 34*ep*mWW^4*s + 46*ep^2*mWW^4*s + 4*mWW^3*s^2 + 24*ep*mWW^3*s^2 + 32*ep^2*mWW^3*s^2 + 4*mtt^2*mWW^2*t + 24*ep*mtt^2*mWW^2*t + 32*ep^2*mtt^2*mWW^2*t - 16*mtt*mWW^3*t - 90*ep*mtt*mWW^3*t - 110*ep^2*mtt*mWW^3*t + 22*mWW^4*t + 121*ep*mWW^4*t + 147*ep^2*mWW^4*t - 8*mtt*mWW^2*s*t - 48*ep*mtt*mWW^2*s*t - 64*ep^2*mtt*mWW^2*s*t + 16*mWW^3*s*t + 90*ep*mWW^3*s*t + 110*ep^2*mWW^3*s*t + 4*mWW^2*s^2*t + 24*ep*mWW^2*s^2*t + 32*ep^2*mWW^2*s^2*t + 2*mtt*mWW^2*t^2 - 6*ep*mtt*mWW^2*t^2 - 26*ep^2*mtt*mWW^2*t^2 - 36*mWW^3*t^2 - 165*ep*mWW^3*t^2 - 171*ep^2*mWW^3*t^2 - 2*mWW^2*s*t^2 + 6*ep*mWW^2*s*t^2 + 26*ep^2*mWW^2*s*t^2 - 4*mtt*mWW*t^3 - 14*ep*mtt*mWW*t^3 - 10*ep^2*mtt*mWW*t^3 + 54*mWW^2*t^3 + 247*ep*mWW^2*t^3 + 259*ep^2*mWW^2*t^3 + 4*mWW*s*t^3 + 14*ep*mWW*s*t^3 + 10*ep^2*mWW*s*t^3 - 32*mWW*t^4 - 137*ep*mWW*t^4 - 135*ep^2*mWW*t^4 + 8*t^5 + 32*ep*t^5 + 30*ep^2*t^5))/(2*ep*(1 + 2*ep)*mWW^2*(mtt - s)*(mtt - mWW - s)*s*(-mWW + t)^3), (-3*ep*(mtt - s - t)*(2*mtt^2*mWW^3 + 10*ep*mtt^2*mWW^3 + 12*ep^2*mtt^2*mWW^3 - 3*mtt*mWW^4 - 15*ep*mtt*mWW^4 - 18*ep^2*mtt*mWW^4 - 4*mtt*mWW^3*s - 20*ep*mtt*mWW^3*s - 24*ep^2*mtt*mWW^3*s + 3*mWW^4*s + 15*ep*mWW^4*s + 18*ep^2*mWW^4*s + 2*mWW^3*s^2 + 10*ep*mWW^3*s^2 + 12*ep^2*mWW^3*s^2 + 2*mtt^2*mWW^2*t + 14*ep*mtt^2*mWW^2*t + 20*ep^2*mtt^2*mWW^2*t - 8*mtt*mWW^3*t - 42*ep*mtt*mWW^3*t - 52*ep^2*mtt*mWW^3*t + 11*mWW^4*t + 51*ep*mWW^4*t + 58*ep^2*mWW^4*t - 4*mtt*mWW^2*s*t - 28*ep*mtt*mWW^2*s*t - 40*ep^2*mtt*mWW^2*s*t + 8*mWW^3*s*t + 42*ep*mWW^3*s*t + 52*ep^2*mWW^3*s*t + 2*mWW^2*s^2*t + 14*ep*mWW^2*s^2*t + 20*ep^2*mWW^2*s^2*t + mtt*mWW^2*t^2 - 9*ep*mtt*mWW^2*t^2 - 22*ep^2*mtt*mWW^2*t^2 - 18*mWW^3*t^2 - 66*ep*mWW^3*t^2 - 58*ep^2*mWW^3*t^2 - mWW^2*s*t^2 + 9*ep*mWW^2*s*t^2 + 22*ep^2*mWW^2*s*t^2 - 2*mtt*mWW*t^3 - 6*ep*mtt*mWW*t^3 - 4*ep^2*mtt*mWW*t^3 + 27*mWW^2*t^3 + 109*ep*mWW^2*t^3 + 106*ep^2*mWW^2*t^3 + 2*mWW*s*t^3 + 6*ep*mWW*s*t^3 + 4*ep^2*mWW*s*t^3 - 16*mWW*t^4 - 60*ep*mWW*t^4 - 54*ep^2*mWW*t^4 + 4*t^5 + 14*ep*t^5 + 12*ep^2*t^5))/((1 + ep)*(1 + 2*ep)*mWW^2*(mtt - s)*(mtt - mWW - s)*s^2*(-mWW + t)^3), (-24*ep*mtt^10*mWW - 64*ep^2*mtt^10*mWW - 40*ep^3*mtt^10*mWW + 136*ep*mtt^9*mWW^2 + 380*ep^2*mtt^9*mWW^2 + 252*ep^3*mtt^9*mWW^2 + 6*mtt^8*mWW^3 - 252*ep*mtt^8*mWW^3 - 762*ep^2*mtt^8*mWW^3 - 528*ep^3*mtt^8*mWW^3 - 38*mtt^7*mWW^4 + 32*ep*mtt^7*mWW^4 + 338*ep^2*mtt^7*mWW^4 + 284*ep^3*mtt^7*mWW^4 + 92*mtt^6*mWW^5 + 560*ep*mtt^6*mWW^5 + 1076*ep^2*mtt^6*mWW^5 + 648*ep^3*mtt^6*mWW^5 - 108*mtt^5*mWW^6 - 888*ep*mtt^5*mWW^6 - 1992*ep^2*mtt^5*mWW^6 - 1308*ep^3*mtt^5*mWW^6 + 62*mtt^4*mWW^7 + 580*ep*mtt^4*mWW^7 + 1382*ep^2*mtt^4*mWW^7 + 944*ep^3*mtt^4*mWW^7 - 14*mtt^3*mWW^8 - 144*ep*mtt^3*mWW^8 - 358*ep^2*mtt^3*mWW^8 - 252*ep^3*mtt^3*mWW^8 + 186*ep*mtt^9*mWW*s + 496*ep^2*mtt^9*mWW*s + 310*ep^3*mtt^9*mWW*s - 20*mtt^8*mWW^2*s - 984*ep*mtt^8*mWW^2*s - 2630*ep^2*mtt^8*mWW^2*s - 1718*ep^3*mtt^8*mWW^2*s + 62*mtt^7*mWW^3*s + 1720*ep*mtt^7*mWW^3*s + 4570*ep^2*mtt^7*mWW^3*s + 3048*ep^3*mtt^7*mWW^3*s - 22*mtt^6*mWW^4*s - 612*ep*mtt^6*mWW^4*s - 1692*ep^2*mtt^6*mWW^4*s - 1178*ep^3*mtt^6*mWW^4*s - 100*mtt^5*mWW^5*s - 1602*ep*mtt^5*mWW^5*s - 4088*ep^2*mtt^5*mWW^5*s - 2714*ep^3*mtt^5*mWW^5*s + 112*mtt^4*mWW^6*s + 2036*ep*mtt^4*mWW^6*s + 5414*ep^2*mtt^4*mWW^6*s + 3702*ep^3*mtt^4*mWW^6*s - 26*mtt^3*mWW^7*s - 816*ep*mtt^3*mWW^7*s - 2338*ep^2*mtt^3*mWW^7*s - 1652*ep^3*mtt^3*mWW^7*s - 6*mtt^2*mWW^8*s + 72*ep*mtt^2*mWW^8*s + 268*ep^2*mtt^2*mWW^8*s + 202*ep^3*mtt^2*mWW^8*s - 630*ep*mtt^8*mWW*s^2 - 1680*ep^2*mtt^8*mWW*s^2 - 1050*ep^3*mtt^8*mWW*s^2 + 120*mtt^7*mWW^2*s^2 + 3045*ep*mtt^7*mWW^2*s^2 + 7786*ep^2*mtt^7*mWW^2*s^2 + 5001*ep^3*mtt^7*mWW^2*s^2 - 376*mtt^6*mWW^3*s^2 - 4658*ep*mtt^6*mWW^3*s^2 - 11100*ep^2*mtt^6*mWW^3*s^2 - 7122*ep^3*mtt^6*mWW^3*s^2 + 370*mtt^5*mWW^4*s^2 + 1445*ep*mtt^5*mWW^4*s^2 + 2040*ep^2*mtt^5*mWW^4*s^2 + 1065*ep^3*mtt^5*mWW^4*s^2 - 98*mtt^4*mWW^5*s^2 + 2636*ep*mtt^4*mWW^5*s^2 + 8314*ep^2*mtt^4*mWW^5*s^2 + 5820*ep^3*mtt^4*mWW^5*s^2 - 6*mtt^3*mWW^6*s^2 - 2415*ep*mtt^3*mWW^6*s^2 - 7200*ep^2*mtt^3*mWW^6*s^2 - 5043*ep^3*mtt^3*mWW^6*s^2 - 14*mtt^2*mWW^7*s^2 + 620*ep*mtt^2*mWW^7*s^2 + 2010*ep^2*mtt^2*mWW^7*s^2 + 1464*ep^3*mtt^2*mWW^7*s^2 + 4*mtt*mWW^8*s^2 - 43*ep*mtt*mWW^8*s^2 - 170*ep^2*mtt*mWW^8*s^2 - 135*ep^3*mtt*mWW^8*s^2 + 1218*ep*mtt^7*mWW*s^3 + 3248*ep^2*mtt^7*mWW*s^3 + 2030*ep^3*mtt^7*mWW*s^3 - 300*mtt^6*mWW^2*s^3 - 5225*ep*mtt^6*mWW^2*s^3 - 12780*ep^2*mtt^6*mWW^2*s^3 - 8055*ep^3*mtt^6*mWW^2*s^3 + 740*mtt^5*mWW^3*s^3 + 6298*ep*mtt^5*mWW^3*s^3 + 13612*ep^2*mtt^5*mWW^3*s^3 + 8390*ep^3*mtt^5*mWW^3*s^3 - 510*mtt^4*mWW^4*s^3 - 265*ep*mtt^4*mWW^4*s^3 + 2110*ep^2*mtt^4*mWW^4*s^3 + 1873*ep^3*mtt^4*mWW^4*s^3 + 14*mtt^3*mWW^5*s^3 - 3848*ep*mtt^3*mWW^5*s^3 - 11218*ep^2*mtt^3*mWW^5*s^3 - 7652*ep^3*mtt^3*mWW^5*s^3 + 54*mtt^2*mWW^6*s^3 + 2141*ep*mtt^2*mWW^6*s^3 + 6030*ep^2*mtt^2*mWW^6*s^3 + 4135*ep^3*mtt^2*mWW^6*s^3 + 6*mtt*mWW^7*s^3 - 324*ep*mtt*mWW^7*s^3 - 1046*ep^2*mtt*mWW^7*s^3 - 756*ep^3*mtt*mWW^7*s^3 - 4*mWW^8*s^3 + 5*ep*mWW^8*s^3 + 44*ep^2*mWW^8*s^3 + 35*ep^3*mWW^8*s^3 - 1470*ep*mtt^6*mWW*s^4 - 3920*ep^2*mtt^6*mWW*s^4 - 2450*ep^3*mtt^6*mWW*s^4 + 400*mtt^5*mWW^2*s^4 + 5370*ep*mtt^5*mWW^2*s^4 + 12560*ep^2*mtt^5*mWW^2*s^4 + 7750*ep^3*mtt^5*mWW^2*s^4 - 650*mtt^4*mWW^3*s^4 - 4174*ep*mtt^4*mWW^3*s^4 - 8130*ep^2*mtt^4*mWW^3*s^4 - 4790*ep^3*mtt^4*mWW^3*s^4 + 104*mtt^3*mWW^4*s^4 - 2304*ep*mtt^3*mWW^4*s^4 - 6936*ep^2*mtt^3*mWW^4*s^4 - 4632*ep^3*mtt^3*mWW^4*s^4 + 190*mtt^2*mWW^5*s^4 + 3496*ep*mtt^2*mWW^5*s^4 + 8858*ep^2*mtt^2*mWW^5*s^4 + 5736*ep^3*mtt^2*mWW^5*s^4 - 28*mtt*mWW^6*s^4 - 944*ep*mtt*mWW^6*s^4 - 2624*ep^2*mtt*mWW^6*s^4 - 1764*ep^3*mtt*mWW^6*s^4 - 16*mWW^7*s^4 + 26*ep*mWW^7*s^4 + 192*ep^2*mWW^7*s^4 + 150*ep^3*mWW^7*s^4 + 1134*ep*mtt^5*mWW*s^5 + 3024*ep^2*mtt^5*mWW*s^5 + 1890*ep^3*mtt^5*mWW*s^5 - 300*mtt^4*mWW^2*s^5 - 3306*ep*mtt^4*mWW^2*s^5 - 7390*ep^2*mtt^4*mWW^2*s^5 - 4452*ep^3*mtt^4*mWW^2*s^5 + 214*mtt^3*mWW^3*s^5 + 788*ep*mtt^3*mWW^3*s^5 + 1122*ep^2*mtt^3*mWW^3*s^5 + 588*ep^3*mtt^3*mWW^3*s^5 + 176*mtt^2*mWW^4*s^5 + 2560*ep*mtt^2*mWW^4*s^5 + 6030*ep^2*mtt^2*mWW^4*s^5 + 3714*ep^3*mtt^2*mWW^4*s^5 - 82*mtt*mWW^5*s^5 - 1342*ep*mtt*mWW^5*s^5 - 3334*ep^2*mtt*mWW^5*s^5 - 2114*ep^3*mtt*mWW^5*s^5 - 24*mWW^6*s^5 + 70*ep*mWW^6*s^5 + 372*ep^2*mWW^6*s^5 + 278*ep^3*mWW^6*s^5 - 546*ep*mtt^4*mWW*s^6 - 1456*ep^2*mtt^4*mWW*s^6 - 910*ep^3*mtt^4*mWW*s^6 + 120*mtt^3*mWW^2*s^6 + 1129*ep*mtt^3*mWW^2*s^6 + 2410*ep^2*mtt^3*mWW^2*s^6 + 1413*ep^3*mtt^3*mWW^2*s^6 + 28*mtt^2*mWW^3*s^6 + 506*ep*mtt^2*mWW^3*s^6 + 1160*ep^2*mtt^2*mWW^3*s^6 + 682*ep^3*mtt^2*mWW^3*s^6 - 76*mtt*mWW^4*s^6 - 925*ep*mtt*mWW^4*s^6 - 2106*ep^2*mtt*mWW^4*s^6 - 1269*ep^3*mtt*mWW^4*s^6 - 16*mWW^5*s^6 + 100*ep*mWW^5*s^6 + 392*ep^2*mWW^5*s^6 + 276*ep^3*mWW^5*s^6 + 150*ep*mtt^3*mWW*s^7 + 400*ep^2*mtt^3*mWW*s^7 + 250*ep^3*mtt^3*mWW*s^7 - 20*mtt^2*mWW^2*s^7 - 165*ep*mtt^2*mWW^2*s^7 - 336*ep^2*mtt^2*mWW^2*s^7 - 191*ep^3*mtt^2*mWW^2*s^7 - 24*mtt*mWW^3*s^7 - 246*ep*mtt*mWW^3*s^7 - 520*ep^2*mtt*mWW^3*s^7 - 298*ep^3*mtt*mWW^3*s^7 - 4*mWW^4*s^7 + 69*ep*mWW^4*s^7 + 216*ep^2*mWW^4*s^7 + 143*ep^3*mWW^4*s^7 - 18*ep*mtt^2*mWW*s^8 - 48*ep^2*mtt^2*mWW*s^8 - 30*ep^3*mtt^2*mWW*s^8 + 18*ep*mWW^3*s^8 + 48*ep^2*mWW^3*s^8 + 30*ep^3*mWW^3*s^8 + 122*ep*mtt^9*mWW*t + 320*ep^2*mtt^9*mWW*t + 198*ep^3*mtt^9*mWW*t + 4*mtt^8*mWW^2*t - 644*ep*mtt^8*mWW^2*t - 1830*ep^2*mtt^8*mWW^2*t - 1242*ep^3*mtt^8*mWW^2*t - 18*mtt^7*mWW^3*t + 1192*ep*mtt^7*mWW^3*t + 3610*ep^2*mtt^7*mWW^3*t + 2584*ep^3*mtt^7*mWW^3*t + 60*mtt^6*mWW^4*t - 740*ep*mtt^6*mWW^4*t - 2746*ep^2*mtt^6*mWW^4*t - 2174*ep^3*mtt^6*mWW^4*t - 148*mtt^5*mWW^5*t - 630*ep*mtt^5*mWW^5*t - 628*ep^2*mtt^5*mWW^5*t - 2*ep^3*mtt^5*mWW^5*t + 204*mtt^4*mWW^6*t + 1508*ep*mtt^4*mWW^6*t + 2990*ep^2*mtt^4*mWW^6*t + 1682*ep^3*mtt^4*mWW^6*t - 138*mtt^3*mWW^7*t - 1116*ep*mtt^3*mWW^7*t - 2422*ep^2*mtt^3*mWW^7*t - 1516*ep^3*mtt^3*mWW^7*t + 36*mtt^2*mWW^8*t + 308*ep*mtt^2*mWW^8*t + 706*ep^2*mtt^2*mWW^8*t + 470*ep^3*mtt^2*mWW^8*t + 20*mtt^8*mWW*s*t - 726*ep*mtt^8*mWW*s*t - 1990*ep^2*mtt^8*mWW*s*t - 1232*ep^3*mtt^8*mWW*s*t - 32*mtt^7*mWW^2*s*t + 3554*ep*mtt^7*mWW^2*s*t + 10058*ep^2*mtt^7*mWW^2*s*t + 6732*ep^3*mtt^7*mWW^2*s*t - 58*mtt^6*mWW^3*s*t - 5762*ep*mtt^6*mWW^3*s*t - 16398*ep^2*mtt^6*mWW^3*s*t - 11382*ep^3*mtt^6*mWW^3*s*t + 70*mtt^5*mWW^4*s*t + 2642*ep*mtt^5*mWW^4*s*t + 7922*ep^2*mtt^5*mWW^4*s*t + 5894*ep^3*mtt^5*mWW^4*s*t + 162*mtt^4*mWW^5*s*t + 2514*ep*mtt^4*mWW^5*s*t + 5656*ep^2*mtt^4*mWW^5*s*t + 3260*ep^3*mtt^4*mWW^5*s*t - 242*mtt^3*mWW^6*s*t - 3274*ep*mtt^3*mWW^6*s*t - 7836*ep^2*mtt^3*mWW^6*s*t - 4968*ep^3*mtt^3*mWW^6*s*t + 60*mtt^2*mWW^7*s*t + 1006*ep*mtt^2*mWW^7*s*t + 2588*ep^2*mtt^2*mWW^7*s*t + 1722*ep^3*mtt^2*mWW^7*s*t + 20*mtt*mWW^8*s*t + 46*ep*mtt*mWW^8*s*t - 26*ep^3*mtt*mWW^8*s*t - 120*mtt^7*mWW*s^2*t + 1809*ep*mtt^7*mWW*s^2*t + 5278*ep^2*mtt^7*mWW*s^2*t + 3289*ep^3*mtt^7*mWW*s^2*t + 60*mtt^6*mWW^2*s^2*t - 8383*ep*mtt^6*mWW^2*s^2*t - 23422*ep^2*mtt^6*mWW^2*s^2*t - 15431*ep^3*mtt^6*mWW^2*s^2*t + 502*mtt^5*mWW^3*s^2*t + 11642*ep*mtt^5*mWW^3*s^2*t + 30598*ep^2*mtt^5*mWW^3*s^2*t + 20506*ep^3*mtt^5*mWW^3*s^2*t - 612*mtt^4*mWW^4*s^2*t - 3412*ep*mtt^4*mWW^4*s^2*t - 7258*ep^2*mtt^4*mWW^4*s^2*t - 4926*ep^3*mtt^4*mWW^4*s^2*t + 88*mtt^3*mWW^5*s^2*t - 4065*ep*mtt^3*mWW^5*s^2*t - 11486*ep^2*mtt^3*mWW^5*s^2*t - 7569*ep^3*mtt^3*mWW^5*s^2*t + 40*mtt^2*mWW^6*s^2*t + 2529*ep*mtt^2*mWW^6*s^2*t + 6934*ep^2*mtt^2*mWW^6*s^2*t + 4649*ep^3*mtt^2*mWW^6*s^2*t + 58*mtt*mWW^7*s^2*t - 74*ep*mtt*mWW^7*s^2*t - 634*ep^2*mtt*mWW^7*s^2*t - 550*ep^3*mtt*mWW^7*s^2*t - 16*mWW^8*s^2*t - 46*ep*mWW^8*s^2*t - 10*ep^2*mWW^8*s^2*t + 32*ep^3*mWW^8*s^2*t + 300*mtt^6*mWW*s^3*t - 2425*ep*mtt^6*mWW*s^3*t - 7740*ep^2*mtt^6*mWW*s^3*t - 4895*ep^3*mtt^6*mWW*s^3*t + 40*mtt^5*mWW^2*s^3*t + 11076*ep*mtt^5*mWW^2*s^3*t + 30028*ep^2*mtt^5*mWW^2*s^3*t + 19400*ep^3*mtt^5*mWW^2*s^3*t - 1030*mtt^4*mWW^3*s^3*t - 12374*ep*mtt^4*mWW^3*s^3*t - 29540*ep^2*mtt^4*mWW^3*s^3*t - 19064*ep^3*mtt^4*mWW^3*s^3*t + 690*mtt^3*mWW^4*s^3*t + 644*ep*mtt^3*mWW^4*s^3*t - 968*ep^2*mtt^3*mWW^4*s^3*t - 726*ep^3*mtt^3*mWW^4*s^3*t + 54*mtt^2*mWW^5*s^3*t + 4307*ep*mtt^2*mWW^5*s^3*t + 11368*ep^2*mtt^2*mWW^5*s^3*t + 7359*ep^3*mtt^2*mWW^5*s^3*t - 18*mtt*mWW^6*s^3*t - 1180*ep*mtt*mWW^6*s^3*t - 3304*ep^2*mtt*mWW^6*s^3*t - 2282*ep^3*mtt*mWW^6*s^3*t - 36*mWW^7*s^3*t - 48*ep*mWW^7*s^3*t + 156*ep^2*mWW^7*s^3*t + 208*ep^3*mWW^7*s^3*t - 400*mtt^5*mWW*s^4*t + 1860*ep*mtt^5*mWW*s^4*t + 6780*ep^2*mtt^5*mWW*s^4*t + 4400*ep^3*mtt^5*mWW*s^4*t - 260*mtt^4*mWW^2*s^4*t - 9014*ep*mtt^4*mWW^2*s^4*t - 23002*ep^2*mtt^4*mWW^2*s^4*t - 14460*ep^3*mtt^4*mWW^2*s^4*t + 908*mtt^3*mWW^3*s^4*t + 6869*ep*mtt^3*mWW^3*s^4*t + 14606*ep^2*mtt^3*mWW^3*s^4*t + 9081*ep^3*mtt^3*mWW^3*s^4*t - 64*mtt^2*mWW^4*s^4*t + 2561*ep*mtt^2*mWW^4*s^4*t + 6706*ep^2*mtt^2*mWW^4*s^4*t + 4069*ep^3*mtt^2*mWW^4*s^4*t - 208*mtt*mWW^5*s^4*t - 2689*ep*mtt*mWW^5*s^4*t - 6194*ep^2*mtt*mWW^5*s^4*t - 3861*ep^3*mtt*mWW^5*s^4*t - 8*mWW^6*s^4*t + 221*ep*mWW^6*s^4*t + 752*ep^2*mWW^6*s^4*t + 579*ep^3*mWW^6*s^4*t + 300*mtt^4*mWW*s^5*t - 792*ep*mtt^4*mWW*s^5*t - 3550*ep^2*mtt^4*mWW*s^5*t - 2398*ep^3*mtt^4*mWW*s^5*t + 336*mtt^3*mWW^2*s^5*t + 4630*ep*mtt^3*mWW^2*s^5*t + 10618*ep^2*mtt^3*mWW^2*s^5*t + 6392*ep^3*mtt^3*mWW^2*s^5*t - 316*mtt^2*mWW^3*s^5*t - 1385*ep*mtt^2*mWW^3*s^5*t - 2398*ep^2*mtt^2*mWW^3*s^5*t - 1453*ep^3*mtt^2*mWW^3*s^5*t - 204*mtt*mWW^4*s^5*t - 2176*ep*mtt*mWW^4*s^5*t - 4610*ep^2*mtt*mWW^4*s^5*t - 2682*ep^3*mtt*mWW^4*s^5*t + 52*mWW^5*s^5*t + 563*ep*mWW^5*s^5*t + 1284*ep^2*mWW^5*s^5*t + 813*ep^3*mWW^5*s^5*t - 120*mtt^3*mWW*s^6*t + 161*ep*mtt^3*mWW*s^6*t + 1030*ep^2*mtt^3*mWW*s^6*t + 737*ep^3*mtt^3*mWW*s^6*t - 188*mtt^2*mWW^2*s^6*t - 1423*ep*mtt^2*mWW^2*s^6*t - 2770*ep^2*mtt^2*mWW^2*s^6*t - 1547*ep^3*mtt^2*mWW^2*s^6*t - 8*mtt*mWW^3*s^6*t - 323*ep*mtt*mWW^3*s^6*t - 734*ep^2*mtt*mWW^3*s^6*t - 407*ep^3*mtt*mWW^3*s^6*t + 60*mWW^4*s^6*t + 481*ep*mWW^4*s^6*t + 954*ep^2*mWW^4*s^6*t + 545*ep^3*mWW^4*s^6*t + 20*mtt^2*mWW*s^7*t - 9*ep*mtt^2*mWW*s^7*t - 128*ep^2*mtt^2*mWW*s^7*t - 99*ep^3*mtt^2*mWW*s^7*t + 40*mtt*mWW^2*s^7*t + 204*ep*mtt*mWW^2*s^7*t + 320*ep^2*mtt*mWW^2*s^7*t + 156*ep^3*mtt*mWW^2*s^7*t + 20*mWW^3*s^7*t + 141*ep*mWW^3*s^7*t + 256*ep^2*mWW^3*s^7*t + 135*ep^3*mWW^3*s^7*t - 12*ep*mtt^9*t^2 - 44*ep^2*mtt^9*t^2 - 40*ep^3*mtt^9*t^2 - 10*mtt^8*mWW*t^2 - 212*ep*mtt^8*mWW*t^2 - 400*ep^2*mtt^8*mWW*t^2 - 138*ep^3*mtt^8*mWW*t^2 + 14*mtt^7*mWW^2*t^2 + 1213*ep*mtt^7*mWW^2*t^2 + 3138*ep^2*mtt^7*mWW^2*t^2 + 1947*ep^3*mtt^7*mWW^2*t^2 + 38*mtt^6*mWW^3*t^2 - 2072*ep*mtt^6*mWW^3*t^2 - 6182*ep^2*mtt^6*mWW^3*t^2 - 4328*ep^3*mtt^6*mWW^3*t^2 - 74*mtt^5*mWW^4*t^2 + 1421*ep*mtt^5*mWW^4*t^2 + 4872*ep^2*mtt^5*mWW^4*t^2 + 3693*ep^3*mtt^5*mWW^4*t^2 + 26*mtt^4*mWW^5*t^2 - 374*ep*mtt^4*mWW^5*t^2 - 1660*ep^2*mtt^4*mWW^5*t^2 - 1472*ep^3*mtt^4*mWW^5*t^2 - 14*mtt^3*mWW^6*t^2 - 91*ep*mtt^3*mWW^6*t^2 + 130*ep^2*mtt^3*mWW^6*t^2 + 351*ep^3*mtt^3*mWW^6*t^2 + 42*mtt^2*mWW^7*t^2 + 282*ep*mtt^2*mWW^7*t^2 + 466*ep^2*mtt^2*mWW^7*t^2 + 186*ep^3*mtt^2*mWW^7*t^2 - 22*mtt*mWW^8*t^2 - 155*ep*mtt*mWW^8*t^2 - 320*ep^2*mtt*mWW^8*t^2 - 199*ep^3*mtt*mWW^8*t^2 + 60*ep*mtt^8*s*t^2 + 220*ep^2*mtt^8*s*t^2 + 200*ep^3*mtt^8*s*t^2 - 30*mtt^7*mWW*s*t^2 + 938*ep*mtt^7*mWW*s*t^2 + 2100*ep^2*mtt^7*mWW*s*t^2 + 840*ep^3*mtt^7*mWW*s*t^2 + 134*mtt^6*mWW^2*s*t^2 - 5085*ep*mtt^6*mWW^2*s*t^2 - 14206*ep^2*mtt^6*mWW^2*s*t^2 - 9035*ep^3*mtt^6*mWW^2*s*t^2 - 184*mtt^5*mWW^3*s*t^2 + 7740*ep*mtt^5*mWW^3*s*t^2 + 23396*ep^2*mtt^5*mWW^3*s*t^2 + 16440*ep^3*mtt^5*mWW^3*s*t^2 + 12*mtt^4*mWW^4*s*t^2 - 4029*ep*mtt^4*mWW^4*s*t^2 - 12698*ep^2*mtt^4*mWW^4*s*t^2 - 9469*ep^3*mtt^4*mWW^4*s*t^2 + 72*mtt^3*mWW^5*s*t^2 - 338*ep*mtt^3*mWW^5*s*t^2 - 678*ep^2*mtt^3*mWW^5*s*t^2 - 168*ep^3*mtt^3*mWW^5*s*t^2 + 44*mtt^2*mWW^6*s*t^2 + 1025*ep*mtt^2*mWW^6*s*t^2 + 2436*ep^2*mtt^2*mWW^6*s*t^2 + 1519*ep^3*mtt^2*mWW^6*s*t^2 - 26*mtt*mWW^7*s*t^2 - 156*ep*mtt*mWW^7*s*t^2 - 250*ep^2*mtt*mWW^7*s*t^2 - 128*ep^3*mtt*mWW^7*s*t^2 - 22*mWW^8*s*t^2 - 155*ep*mWW^8*s*t^2 - 320*ep^2*mWW^8*s*t^2 - 199*ep^3*mWW^8*s*t^2 - 120*ep*mtt^7*s^2*t^2 - 440*ep^2*mtt^7*s^2*t^2 - 400*ep^3*mtt^7*s^2*t^2 + 316*mtt^6*mWW*s^2*t^2 - 1399*ep*mtt^6*mWW*s^2*t^2 - 4262*ep^2*mtt^6*mWW*s^2*t^2 - 1967*ep^3*mtt^6*mWW*s^2*t^2 - 626*mtt^5*mWW^2*s^2*t^2 + 8468*ep*mtt^5*mWW^2*s^2*t^2 + 25782*ep^2*mtt^5*mWW^2*s^2*t^2 + 16768*ep^3*mtt^5*mWW^2*s^2*t^2 + 172*mtt^4*mWW^3*s^2*t^2 - 11584*ep*mtt^4*mWW^3*s^2*t^2 - 34394*ep^2*mtt^4*mWW^3*s^2*t^2 - 24018*ep^3*mtt^4*mWW^3*s^2*t^2 + 314*mtt^3*mWW^4*s^2*t^2 + 4050*ep*mtt^3*mWW^4*s^2*t^2 + 11076*ep^2*mtt^3*mWW^4*s^2*t^2 + 8112*ep^3*mtt^3*mWW^4*s^2*t^2 - 140*mtt^2*mWW^5*s^2*t^2 + 1213*ep*mtt^2*mWW^5*s^2*t^2 + 3688*ep^2*mtt^2*mWW^5*s^2*t^2 + 2415*ep^3*mtt^2*mWW^5*s^2*t^2 - 12*mtt*mWW^6*s^2*t^2 - 332*ep*mtt*mWW^6*s^2*t^2 - 702*ep^2*mtt*mWW^6*s^2*t^2 - 394*ep^3*mtt*mWW^6*s^2*t^2 - 24*mWW^7*s^2*t^2 - 296*ep*mWW^7*s^2*t^2 - 748*ep^2*mWW^7*s^2*t^2 - 516*ep^3*mWW^7*s^2*t^2 + 120*ep*mtt^6*s^3*t^2 + 440*ep^2*mtt^6*s^3*t^2 + 400*ep^3*mtt^6*s^3*t^2 - 780*mtt^5*mWW*s^3*t^2 + 384*ep*mtt^5*mWW*s^3*t^2 + 3944*ep^2*mtt^5*mWW*s^3*t^2 + 2180*ep^3*mtt^5*mWW*s^3*t^2 + 850*mtt^4*mWW^2*s^3*t^2 - 7522*ep*mtt^4*mWW^2*s^3*t^2 - 24330*ep^2*mtt^4*mWW^2*s^3*t^2 - 15990*ep^3*mtt^4*mWW^2*s^3*t^2 + 258*mtt^3*mWW^3*s^3*t^2 + 9370*ep*mtt^3*mWW^3*s^3*t^2 + 25372*ep^2*mtt^3*mWW^3*s^3*t^2 + 17216*ep^3*mtt^3*mWW^3*s^3*t^2 - 320*mtt^2*mWW^4*s^3*t^2 - 1436*ep*mtt^2*mWW^4*s^3*t^2 - 3194*ep^2*mtt^2*mWW^4*s^3*t^2 - 2466*ep^3*mtt^2*mWW^4*s^3*t^2 - 42*mtt*mWW^5*s^3*t^2 - 890*ep*mtt*mWW^5*s^3*t^2 - 1860*ep^2*mtt*mWW^5*s^3*t^2 - 976*ep^3*mtt*mWW^5*s^3*t^2 + 18*mWW^6*s^3*t^2 - 122*ep*mWW^6*s^3*t^2 - 548*ep^2*mWW^6*s^3*t^2 - 460*ep^3*mWW^6*s^3*t^2 - 60*ep*mtt^5*s^4*t^2 - 220*ep^2*mtt^5*s^4*t^2 - 200*ep^3*mtt^5*s^4*t^2 + 910*mtt^4*mWW*s^4*t^2 + 1114*ep*mtt^4*mWW*s^4*t^2 - 1156*ep^2*mtt^4*mWW*s^4*t^2 - 1020*ep^3*mtt^4*mWW*s^4*t^2 - 328*mtt^3*mWW^2*s^4*t^2 + 4485*ep*mtt^3*mWW^2*s^4*t^2 + 13392*ep^2*mtt^3*mWW^2*s^4*t^2 + 8555*ep^3*mtt^3*mWW^2*s^4*t^2 - 482*mtt^2*mWW^3*s^4*t^2 - 4551*ep*mtt^2*mWW^3*s^4*t^2 - 10198*ep^2*mtt^2*mWW^3*s^4*t^2 - 6505*ep^3*mtt^2*mWW^3*s^4*t^2 - 16*mtt*mWW^4*s^4*t^2 - 441*ep*mtt*mWW^4*s^4*t^2 - 664*ep^2*mtt*mWW^4*s^4*t^2 - 103*ep^3*mtt*mWW^4*s^4*t^2 + 84*mWW^5*s^4*t^2 + 341*ep*mWW^5*s^4*t^2 + 334*ep^2*mWW^5*s^4*t^2 + 41*ep^3*mWW^5*s^4*t^2 + 12*ep*mtt^4*s^5*t^2 + 44*ep^2*mtt^4*s^5*t^2 + 40*ep^3*mtt^4*s^5*t^2 - 550*mtt^3*mWW*s^5*t^2 - 1274*ep*mtt^3*mWW*s^5*t^2 - 676*ep^2*mtt^3*mWW*s^5*t^2 - 52*ep^3*mtt^3*mWW*s^5*t^2 - 160*mtt^2*mWW^2*s^5*t^2 - 2201*ep*mtt^2*mWW^2*s^5*t^2 - 4824*ep^2*mtt^2*mWW^2*s^5*t^2 - 2767*ep^3*mtt^2*mWW^2*s^5*t^2 + 194*mtt*mWW^3*s^5*t^2 + 1060*ep*mtt*mWW^3*s^5*t^2 + 1968*ep^2*mtt*mWW^3*s^5*t^2 + 1202*ep^3*mtt*mWW^3*s^5*t^2 + 84*mWW^4*s^5*t^2 + 435*ep*mWW^4*s^5*t^2 + 608*ep^2*mWW^4*s^5*t^2 + 233*ep^3*mWW^4*s^5*t^2 + 160*mtt^2*mWW*s^6*t^2 + 521*ep*mtt^2*mWW*s^6*t^2 + 554*ep^2*mtt^2*mWW*s^6*t^2 + 205*ep^3*mtt^2*mWW*s^6*t^2 + 132*mtt*mWW^2*s^6*t^2 + 714*ep*mtt*mWW^2*s^6*t^2 + 1152*ep^2*mtt*mWW^2*s^6*t^2 + 570*ep^3*mtt*mWW^2*s^6*t^2 + 4*mWW^3*s^6*t^2 + 37*ep*mWW^3*s^6*t^2 + 38*ep^2*mWW^3*s^6*t^2 - 7*ep^3*mWW^3*s^6*t^2 - 16*mtt*mWW*s^7*t^2 - 72*ep*mtt*mWW*s^7*t^2 - 104*ep^2*mtt*mWW*s^7*t^2 - 48*ep^3*mtt*mWW*s^7*t^2 - 16*mWW^2*s^7*t^2 - 72*ep*mWW^2*s^7*t^2 - 104*ep^2*mWW^2*s^7*t^2 - 48*ep^3*mWW^2*s^7*t^2 + 40*ep*mtt^8*t^3 + 144*ep^2*mtt^8*t^3 + 128*ep^3*mtt^8*t^3 + 42*mtt^7*mWW*t^3 + 163*ep*mtt^7*mWW*t^3 - 114*ep^2*mtt^7*mWW*t^3 - 419*ep^3*mtt^7*mWW*t^3 - 136*mtt^6*mWW^2*t^3 - 1395*ep*mtt^6*mWW^2*t^3 - 2530*ep^2*mtt^6*mWW^2*t^3 - 1035*ep^3*mtt^6*mWW^2*t^3 + 82*mtt^5*mWW^3*t^3 + 2300*ep*mtt^5*mWW^3*t^3 + 5758*ep^2*mtt^5*mWW^3*t^3 + 3604*ep^3*mtt^5*mWW^3*t^3 + 116*mtt^4*mWW^4*t^3 - 974*ep*mtt^4*mWW^4*t^3 - 3560*ep^2*mtt^4*mWW^4*t^3 - 2630*ep^3*mtt^4*mWW^4*t^3 - 110*mtt^3*mWW^5*t^3 - 213*ep*mtt^3*mWW^5*t^3 + 118*ep^2*mtt^3*mWW^5*t^3 + 213*ep^3*mtt^3*mWW^5*t^3 - 28*mtt^2*mWW^6*t^3 - 135*ep*mtt^2*mWW^6*t^3 - 262*ep^2*mtt^2*mWW^6*t^3 - 159*ep^3*mtt^2*mWW^6*t^3 + 34*mtt*mWW^7*t^3 + 214*ep*mtt*mWW^7*t^3 + 446*ep^2*mtt*mWW^7*t^3 + 298*ep^3*mtt*mWW^7*t^3 - 176*ep*mtt^7*s*t^3 - 632*ep^2*mtt^7*s*t^3 - 560*ep^3*mtt^7*s*t^3 - 54*mtt^6*mWW*s*t^3 - 405*ep*mtt^6*mWW*s*t^3 + 516*ep^2*mtt^6*mWW*s*t^3 + 1591*ep^3*mtt^6*mWW*s*t^3 + 110*mtt^5*mWW^2*s*t^3 + 4118*ep*mtt^5*mWW^2*s*t^3 + 8936*ep^2*mtt^5*mWW^2*s*t^3 + 4220*ep^3*mtt^5*mWW^2*s*t^3 + 106*mtt^4*mWW^3*s*t^3 - 6142*ep*mtt^4*mWW^3*s*t^3 - 17616*ep^2*mtt^4*mWW^3*s*t^3 - 11852*ep^3*mtt^4*mWW^3*s*t^3 - 216*mtt^3*mWW^4*s*t^3 + 2750*ep*mtt^3*mWW^4*s*t^3 + 9750*ep^2*mtt^3*mWW^4*s*t^3 + 7492*ep^3*mtt^3*mWW^4*s*t^3 - 22*mtt^2*mWW^5*s*t^3 - 251*ep*mtt^2*mWW^5*s*t^3 - 738*ep^2*mtt^2*mWW^5*s*t^3 - 605*ep^3*mtt^2*mWW^5*s*t^3 + 42*mtt*mWW^6*s*t^3 - 108*ep*mtt*mWW^6*s*t^3 - 662*ep^2*mtt*mWW^6*s*t^3 - 584*ep^3*mtt*mWW^6*s*t^3 + 34*mWW^7*s*t^3 + 214*ep*mWW^7*s*t^3 + 446*ep^2*mWW^7*s*t^3 + 298*ep^3*mWW^7*s*t^3 + 304*ep*mtt^6*s^2*t^3 + 1088*ep^2*mtt^6*s^2*t^3 + 960*ep^3*mtt^6*s^2*t^3 - 246*mtt^5*mWW*s^2*t^3 - 285*ep*mtt^5*mWW*s^2*t^3 - 1504*ep^2*mtt^5*mWW*s^2*t^3 - 2573*ep^3*mtt^5*mWW*s^2*t^3 + 484*mtt^4*mWW^2*s^2*t^3 - 4025*ep*mtt^4*mWW^2*s^2*t^3 - 11528*ep^2*mtt^4*mWW^2*s^2*t^3 - 6211*ep^3*mtt^4*mWW^2*s^2*t^3 - 386*mtt^3*mWW^3*s^2*t^3 + 6206*ep*mtt^3*mWW^3*s^2*t^3 + 19644*ep^2*mtt^3*mWW^3*s^2*t^3 + 13808*ep^3*mtt^3*mWW^3*s^2*t^3 + 70*mtt^2*mWW^4*s^2*t^3 - 2466*ep*mtt^2*mWW^4*s^2*t^3 - 8028*ep^2*mtt^2*mWW^4*s^2*t^3 - 6176*ep^3*mtt^2*mWW^4*s^2*t^3 + 76*mtt*mWW^5*s^2*t^3 + 163*ep*mtt*mWW^5*s^2*t^3 - 60*ep^2*mtt*mWW^5*s^2*t^3 - 155*ep^3*mtt*mWW^5*s^2*t^3 + 2*mWW^6*s^2*t^3 + 103*ep*mWW^6*s^2*t^3 + 388*ep^2*mWW^6*s^2*t^3 + 347*ep^3*mWW^6*s^2*t^3 - 256*ep*mtt^5*s^3*t^3 - 912*ep^2*mtt^5*s^3*t^3 - 800*ep^3*mtt^5*s^3*t^3 + 690*mtt^4*mWW*s^3*t^3 + 1871*ep*mtt^4*mWW*s^3*t^3 + 2868*ep^2*mtt^4*mWW*s^3*t^3 + 2507*ep^3*mtt^4*mWW*s^3*t^3 - 710*mtt^3*mWW^2*s^3*t^3 + 1664*ep*mtt^3*mWW^2*s^3*t^3 + 7088*ep^2*mtt^3*mWW^2*s^3*t^3 + 4262*ep^3*mtt^3*mWW^2*s^3*t^3 + 38*mtt^2*mWW^3*s^3*t^3 - 3820*ep*mtt^2*mWW^3*s^3*t^3 - 10880*ep^2*mtt^2*mWW^3*s^3*t^3 - 7466*ep^3*mtt^2*mWW^3*s^3*t^3 + 42*mtt*mWW^4*s^3*t^3 + 892*ep*mtt*mWW^4*s^3*t^3 + 2424*ep^2*mtt*mWW^4*s^3*t^3 + 1778*ep^3*mtt*mWW^4*s^3*t^3 - 4*mWW^5*s^3*t^3 - 39*ep*mWW^5*s^3*t^3 - 44*ep^2*mWW^5*s^3*t^3 + 7*ep^3*mWW^5*s^3*t^3 + 104*ep*mtt^4*s^4*t^3 + 368*ep^2*mtt^4*s^4*t^3 + 320*ep^3*mtt^4*s^4*t^3 - 684*mtt^3*mWW*s^4*t^3 - 2298*ep*mtt^3*mWW*s^4*t^3 - 3030*ep^2*mtt^3*mWW*s^4*t^3 - 1708*ep^3*mtt^3*mWW*s^4*t^3 + 160*mtt^2*mWW^2*s^4*t^3 - 966*ep*mtt^2*mWW^2*s^4*t^3 - 2998*ep^2*mtt^2*mWW^2*s^4*t^3 - 1740*ep^3*mtt^2*mWW^2*s^4*t^3 + 224*mtt*mWW^3*s^4*t^3 + 1774*ep*mtt*mWW^3*s^4*t^3 + 3622*ep^2*mtt*mWW^3*s^4*t^3 + 2196*ep^3*mtt*mWW^3*s^4*t^3 + 12*mWW^4*s^4*t^3 - 6*ep*mWW^4*s^4*t^3 - 122*ep^2*mWW^4*s^4*t^3 - 124*ep^3*mWW^4*s^4*t^3 - 16*ep*mtt^3*s^5*t^3 - 56*ep^2*mtt^3*s^5*t^3 - 48*ep^3*mtt^3*s^5*t^3 + 300*mtt^2*mWW*s^5*t^3 + 1170*ep*mtt^2*mWW*s^5*t^3 + 1576*ep^2*mtt^2*mWW*s^5*t^3 + 746*ep^3*mtt^2*mWW*s^5*t^3 + 140*mtt*mWW^2*s^5*t^3 + 820*ep*mtt*mWW^2*s^5*t^3 + 1344*ep^2*mtt*mWW^2*s^5*t^3 + 648*ep^3*mtt*mWW^2*s^5*t^3 - 64*mWW^3*s^5*t^3 - 318*ep*mWW^3*s^5*t^3 - 528*ep^2*mWW^3*s^5*t^3 - 290*ep^3*mWW^3*s^5*t^3 - 48*mtt*mWW*s^6*t^3 - 216*ep*mtt*mWW*s^6*t^3 - 312*ep^2*mtt*mWW*s^6*t^3 - 144*ep^3*mtt*mWW*s^6*t^3 - 48*mWW^2*s^6*t^3 - 216*ep*mWW^2*s^6*t^3 - 312*ep^2*mWW^2*s^6*t^3 - 144*ep^3*mWW^2*s^6*t^3 - 44*ep*mtt^7*t^4 - 156*ep^2*mtt^7*t^4 - 136*ep^3*mtt^7*t^4 - 54*mtt^6*mWW*t^4 - 41*ep*mtt^6*mWW*t^4 + 534*ep^2*mtt^6*mWW*t^4 + 721*ep^3*mtt^6*mWW*t^4 + 230*mtt^5*mWW^2*t^4 + 1064*ep*mtt^5*mWW^2*t^4 + 956*ep^2*mtt^5*mWW^2*t^4 - 218*ep^3*mtt^5*mWW^2*t^4 - 312*mtt^4*mWW^3*t^4 - 2186*ep*mtt^4*mWW^3*t^4 - 3890*ep^2*mtt^4*mWW^3*t^4 - 1916*ep^3*mtt^4*mWW^3*t^4 + 96*mtt^3*mWW^4*t^4 + 1244*ep*mtt^3*mWW^4*t^4 + 2934*ep^2*mtt^3*mWW^4*t^4 + 1886*ep^3*mtt^3*mWW^4*t^4 + 94*mtt^2*mWW^5*t^4 + 283*ep*mtt^2*mWW^5*t^4 + 244*ep^2*mtt^2*mWW^5*t^4 + 59*ep^3*mtt^2*mWW^5*t^4 - 54*mtt*mWW^6*t^4 - 320*ep*mtt*mWW^6*t^4 - 622*ep^2*mtt*mWW^6*t^4 - 396*ep^3*mtt*mWW^6*t^4 + 164*ep*mtt^6*s*t^4 + 580*ep^2*mtt^6*s*t^4 + 504*ep^3*mtt^6*s*t^4 + 104*mtt^5*mWW*s*t^4 - 88*ep*mtt^5*mWW*s*t^4 - 1966*ep^2*mtt^5*mWW*s*t^4 - 2426*ep^3*mtt^5*mWW*s*t^4 - 364*mtt^4*mWW^2*s*t^4 - 2074*ep*mtt^4*mWW^2*s*t^4 - 1844*ep^2*mtt^4*mWW^2*s*t^4 + 762*ep^3*mtt^4*mWW^2*s*t^4 + 286*mtt^3*mWW^3*s*t^4 + 3384*ep*mtt^3*mWW^3*s*t^4 + 7088*ep^2*mtt^3*mWW^3*s*t^4 + 3858*ep^3*mtt^3*mWW^3*s*t^4 + 50*mtt^2*mWW^4*s*t^4 - 1334*ep*mtt^2*mWW^4*s*t^4 - 4302*ep^2*mtt^2*mWW^4*s*t^4 - 3214*ep^3*mtt^2*mWW^4*s*t^4 - 22*mtt*mWW^5*s*t^4 + 268*ep*mtt*mWW^5*s*t^4 + 1066*ep^2*mtt*mWW^5*s*t^4 + 912*ep^3*mtt*mWW^5*s*t^4 - 54*mWW^6*s*t^4 - 320*ep*mWW^6*s*t^4 - 622*ep^2*mWW^6*s*t^4 - 396*ep^3*mWW^6*s*t^4 - 228*ep*mtt^5*s^2*t^4 - 804*ep^2*mtt^5*s^2*t^4 - 696*ep^3*mtt^5*s^2*t^4 + 54*mtt^4*mWW*s^2*t^4 + 731*ep*mtt^4*mWW*s^2*t^4 + 3082*ep^2*mtt^4*mWW*s^2*t^4 + 3181*ep^3*mtt^4*mWW*s^2*t^4 + 4*mtt^3*mWW^2*s^2*t^4 + 823*ep*mtt^3*mWW^2*s^2*t^4 + 516*ep^2*mtt^3*mWW^2*s^2*t^4 - 1143*ep^3*mtt^3*mWW^2*s^2*t^4 + 54*mtt^2*mWW^3*s^2*t^4 - 1444*ep*mtt^2*mWW^3*s^2*t^4 - 3952*ep^2*mtt^2*mWW^3*s^2*t^4 - 2418*ep^3*mtt^2*mWW^3*s^2*t^4 - 104*mtt*mWW^4*s^2*t^4 + 285*ep*mtt*mWW^4*s^2*t^4 + 1684*ep^2*mtt*mWW^4*s^2*t^4 + 1519*ep^3*mtt*mWW^4*s^2*t^4 - 8*mWW^5*s^2*t^4 - 167*ep*mWW^5*s^2*t^4 - 526*ep^2*mWW^5*s^2*t^4 - 443*ep^3*mWW^5*s^2*t^4 + 140*ep*mtt^4*s^3*t^4 + 492*ep^2*mtt^4*s^3*t^4 + 424*ep^3*mtt^4*s^3*t^4 - 252*mtt^3*mWW*s^3*t^4 - 1250*ep*mtt^3*mWW*s^3*t^4 - 2714*ep^2*mtt^3*mWW*s^3*t^4 - 2112*ep^3*mtt^3*mWW*s^3*t^4 + 134*mtt^2*mWW^2*s^3*t^4 + 161*ep*mtt^2*mWW^2*s^3*t^4 + 400*ep^2*mtt^2*mWW^2*s^3*t^4 + 713*ep^3*mtt^2*mWW^2*s^3*t^4 + 16*mtt*mWW^3*s^3*t^4 + 442*ep*mtt*mWW^3*s^3*t^4 + 1046*ep^2*mtt*mWW^3*s^3*t^4 + 624*ep^3*mtt*mWW^3*s^3*t^4 + 38*mWW^4*s^3*t^4 + 171*ep*mWW^4*s^3*t^4 + 216*ep^2*mWW^4*s^3*t^4 + 63*ep^3*mWW^4*s^3*t^4 - 32*ep*mtt^3*s^4*t^4 - 112*ep^2*mtt^3*s^4*t^4 - 96*ep^3*mtt^3*s^4*t^4 + 196*mtt^2*mWW*s^4*t^4 + 864*ep*mtt^2*mWW*s^4*t^4 + 1376*ep^2*mtt^2*mWW*s^4*t^4 + 780*ep^3*mtt^2*mWW*s^4*t^4 + 44*mtt*mWW^2*s^4*t^4 + 242*ep*mtt*mWW^2*s^4*t^4 + 284*ep^2*mtt*mWW^2*s^4*t^4 + 30*ep^3*mtt*mWW^2*s^4*t^4 - 56*mWW^3*s^4*t^4 - 234*ep*mWW^3*s^4*t^4 - 316*ep^2*mWW^3*s^4*t^4 - 138*ep^3*mWW^3*s^4*t^4 - 48*mtt*mWW*s^5*t^4 - 216*ep*mtt*mWW*s^5*t^4 - 312*ep^2*mtt*mWW*s^5*t^4 - 144*ep^3*mtt*mWW*s^5*t^4 - 48*mWW^2*s^5*t^4 - 216*ep*mWW^2*s^5*t^4 - 312*ep^2*mWW^2*s^5*t^4 - 144*ep^3*mWW^2*s^5*t^4 + 16*ep*mtt^6*t^5 + 56*ep^2*mtt^6*t^5 + 48*ep^3*mtt^6*t^5 + 18*mtt^5*mWW*t^5 - 45*ep*mtt^5*mWW*t^5 - 374*ep^2*mtt^5*mWW*t^5 - 399*ep^3*mtt^5*mWW*t^5 - 100*mtt^4*mWW^2*t^5 - 259*ep*mtt^4*mWW^2*t^5 + 192*ep^2*mtt^4*mWW^2*t^5 + 535*ep^3*mtt^4*mWW^2*t^5 + 192*mtt^3*mWW^3*t^5 + 887*ep*mtt^3*mWW^3*t^5 + 1108*ep^2*mtt^3*mWW^3*t^5 + 309*ep^3*mtt^3*mWW^3*t^5 - 156*mtt^2*mWW^4*t^5 - 897*ep*mtt^2*mWW^4*t^5 - 1576*ep^2*mtt^2*mWW^4*t^5 - 867*ep^3*mtt^2*mWW^4*t^5 + 46*mtt*mWW^5*t^5 + 298*ep*mtt*mWW^5*t^5 + 594*ep^2*mtt*mWW^5*t^5 + 374*ep^3*mtt*mWW^5*t^5 - 48*ep*mtt^5*s*t^5 - 168*ep^2*mtt^5*s*t^5 - 144*ep^3*mtt^5*s*t^5 - 28*mtt^4*mWW*s*t^5 + 189*ep*mtt^4*mWW*s*t^5 + 1072*ep^2*mtt^4*mWW*s*t^5 + 1087*ep^3*mtt^4*mWW*s*t^5 + 134*mtt^3*mWW^2*s*t^5 + 216*ep*mtt^3*mWW^2*s*t^5 - 862*ep^2*mtt^3*mWW^2*s*t^5 - 1328*ep^3*mtt^3*mWW^2*s*t^5 - 138*mtt^2*mWW^3*s*t^5 - 509*ep*mtt^2*mWW^3*s*t^5 - 226*ep^2*mtt^2*mWW^3*s*t^5 + 345*ep^3*mtt^2*mWW^3*s*t^5 - 14*mtt*mWW^4*s*t^5 - 146*ep*mtt*mWW^4*s*t^5 - 410*ep^2*mtt*mWW^4*s*t^5 - 334*ep^3*mtt*mWW^4*s*t^5 + 46*mWW^5*s*t^5 + 298*ep*mWW^5*s*t^5 + 594*ep^2*mWW^5*s*t^5 + 374*ep^3*mWW^5*s*t^5 + 48*ep*mtt^4*s^2*t^5 + 168*ep^2*mtt^4*s^2*t^5 + 144*ep^3*mtt^4*s^2*t^5 - 14*mtt^3*mWW*s^2*t^5 - 315*ep*mtt^3*mWW*s^2*t^5 - 1126*ep^2*mtt^3*mWW*s^2*t^5 - 1025*ep^3*mtt^3*mWW*s^2*t^5 - 14*mtt^2*mWW^2*s^2*t^5 + 231*ep*mtt^2*mWW^2*s^2*t^5 + 1170*ep^2*mtt^2*mWW^2*s^2*t^5 + 1189*ep^3*mtt^2*mWW^2*s^2*t^5 - 22*mtt*mWW^3*s^2*t^5 - 359*ep*mtt*mWW^3*s^2*t^5 - 1078*ep^2*mtt*mWW^3*s^2*t^5 - 885*ep^3*mtt*mWW^3*s^2*t^5 + 50*mWW^4*s^2*t^5 + 395*ep*mWW^4*s^2*t^5 + 866*ep^2*mWW^4*s^2*t^5 + 577*ep^3*mWW^4*s^2*t^5 - 16*ep*mtt^3*s^3*t^5 - 56*ep^2*mtt^3*s^3*t^5 - 48*ep^3*mtt^3*s^3*t^5 + 40*mtt^2*mWW*s^3*t^5 + 243*ep*mtt^2*mWW*s^3*t^5 + 532*ep^2*mtt^2*mWW*s^3*t^5 + 385*ep^3*mtt^2*mWW*s^3*t^5 - 4*mtt*mWW^2*s^3*t^5 - 116*ep*mtt*mWW^2*s^3*t^5 - 396*ep^2*mtt*mWW^2*s^3*t^5 - 348*ep^3*mtt*mWW^2*s^3*t^5 - 12*mWW^3*s^3*t^5 + 9*ep*mWW^3*s^3*t^5 + 112*ep^2*mWW^3*s^3*t^5 + 107*ep^3*mWW^3*s^3*t^5 - 16*mtt*mWW*s^4*t^5 - 72*ep*mtt*mWW*s^4*t^5 - 104*ep^2*mtt*mWW*s^4*t^5 - 48*ep^3*mtt*mWW*s^4*t^5 - 16*mWW^2*s^4*t^5 - 72*ep*mWW^2*s^4*t^5 - 104*ep^2*mWW^2*s^4*t^5 - 48*ep^3*mWW^2*s^4*t^5 + 4*mtt^4*mWW*t^6 + 37*ep*mtt^4*mWW*t^6 + 98*ep^2*mtt^4*mWW*t^6 + 77*ep^3*mtt^4*mWW*t^6 - 12*mtt^3*mWW^2*t^6 - 111*ep*mtt^3*mWW^2*t^6 - 294*ep^2*mtt^3*mWW^2*t^6 - 231*ep^3*mtt^3*mWW^2*t^6 + 12*mtt^2*mWW^3*t^6 + 111*ep*mtt^2*mWW^3*t^6 + 294*ep^2*mtt^2*mWW^3*t^6 + 231*ep^3*mtt^2*mWW^3*t^6 - 4*mtt*mWW^4*t^6 - 37*ep*mtt*mWW^4*t^6 - 98*ep^2*mtt*mWW^4*t^6 - 77*ep^3*mtt*mWW^4*t^6 - 8*mtt^3*mWW*s*t^6 - 74*ep*mtt^3*mWW*s*t^6 - 196*ep^2*mtt^3*mWW*s*t^6 - 154*ep^3*mtt^3*mWW*s*t^6 + 12*mtt^2*mWW^2*s*t^6 + 111*ep*mtt^2*mWW^2*s*t^6 + 294*ep^2*mtt^2*mWW^2*s*t^6 + 231*ep^3*mtt^2*mWW^2*s*t^6 - 4*mWW^4*s*t^6 - 37*ep*mWW^4*s*t^6 - 98*ep^2*mWW^4*s*t^6 - 77*ep^3*mWW^4*s*t^6 + 4*mtt^2*mWW*s^2*t^6 + 37*ep*mtt^2*mWW*s^2*t^6 + 98*ep^2*mtt^2*mWW*s^2*t^6 + 77*ep^3*mtt^2*mWW*s^2*t^6 - 4*mWW^3*s^2*t^6 - 37*ep*mWW^3*s^2*t^6 - 98*ep^2*mWW^3*s^2*t^6 - 77*ep^3*mWW^3*s^2*t^6)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)^2*s^2*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-6*ep*mtt^8*mWW - 16*ep^2*mtt^8*mWW - 10*ep^3*mtt^8*mWW + 37*ep*mtt^7*mWW^2 + 103*ep^2*mtt^7*mWW^2 + 68*ep^3*mtt^7*mWW^2 + 6*mtt^6*mWW^3 - 41*ep*mtt^6*mWW^3 - 149*ep^2*mtt^6*mWW^3 - 106*ep^3*mtt^6*mWW^3 - 32*mtt^5*mWW^4 - 138*ep*mtt^5*mWW^4 - 222*ep^2*mtt^5*mWW^4 - 128*ep^3*mtt^5*mWW^4 + 60*mtt^4*mWW^5 + 380*ep*mtt^4*mWW^5 + 770*ep^2*mtt^4*mWW^5 + 490*ep^3*mtt^4*mWW^5 - 48*mtt^3*mWW^6 - 331*ep*mtt^3*mWW^6 - 697*ep^2*mtt^3*mWW^6 - 452*ep^3*mtt^3*mWW^6 + 14*mtt^2*mWW^7 + 99*ep*mtt^2*mWW^7 + 211*ep^2*mtt^2*mWW^7 + 138*ep^3*mtt^2*mWW^7 + 36*ep*mtt^7*mWW*s + 96*ep^2*mtt^7*mWW*s + 60*ep^3*mtt^7*mWW*s - 20*mtt^6*mWW^2*s - 263*ep*mtt^6*mWW^2*s - 608*ep^2*mtt^6*mWW^2*s - 373*ep^3*mtt^6*mWW^2*s + 48*mtt^5*mWW^3*s + 430*ep*mtt^5*mWW^3*s + 892*ep^2*mtt^5*mWW^3*s + 522*ep^3*mtt^5*mWW^3*s + 92*ep*mtt^4*mWW^4*s + 350*ep^2*mtt^4*mWW^4*s + 286*ep^3*mtt^4*mWW^4*s - 72*mtt^3*mWW^5*s - 662*ep*mtt^3*mWW^5*s - 1546*ep^2*mtt^3*mWW^5*s - 1016*ep^3*mtt^3*mWW^5*s + 52*mtt^2*mWW^6*s + 427*ep*mtt^2*mWW^6*s + 938*ep^2*mtt^2*mWW^6*s + 591*ep^3*mtt^2*mWW^6*s - 8*mtt*mWW^7*s - 60*ep*mtt*mWW^7*s - 122*ep^2*mtt*mWW^7*s - 70*ep^3*mtt*mWW^7*s - 90*ep*mtt^6*mWW*s^2 - 240*ep^2*mtt^6*mWW*s^2 - 150*ep^3*mtt^6*mWW*s^2 + 100*mtt^5*mWW^2*s^2 + 766*ep*mtt^5*mWW^2*s^2 + 1514*ep^2*mtt^5*mWW^2*s^2 + 860*ep^3*mtt^5*mWW^2*s^2 - 248*mtt^4*mWW^3*s^2 - 1310*ep*mtt^4*mWW^3*s^2 - 2108*ep^2*mtt^4*mWW^3*s^2 - 1058*ep^3*mtt^4*mWW^3*s^2 + 170*mtt^3*mWW^4*s^2 + 456*ep*mtt^3*mWW^4*s^2 + 139*ep^2*mtt^3*mWW^4*s^2 - 169*ep^3*mtt^3*mWW^4*s^2 + 368*ep*mtt^2*mWW^5*s^2 + 1101*ep^2*mtt^2*mWW^5*s^2 + 757*ep^3*mtt^2*mWW^5*s^2 - 26*mtt*mWW^6*s^2 - 206*ep*mtt*mWW^6*s^2 - 425*ep^2*mtt*mWW^6*s^2 - 247*ep^3*mtt*mWW^6*s^2 + 4*mWW^7*s^2 + 16*ep*mWW^7*s^2 + 19*ep^2*mWW^7*s^2 + 7*ep^3*mWW^7*s^2 + 120*ep*mtt^5*mWW*s^3 + 320*ep^2*mtt^5*mWW*s^3 + 200*ep^3*mtt^5*mWW*s^3 - 200*mtt^4*mWW^2*s^3 - 1174*ep*mtt^4*mWW^2*s^3 - 2036*ep^2*mtt^4*mWW^2*s^3 - 1070*ep^3*mtt^4*mWW^2*s^3 + 392*mtt^3*mWW^3*s^3 + 1742*ep*mtt^3*mWW^3*s^3 + 2438*ep^2*mtt^3*mWW^3*s^3 + 1092*ep^3*mtt^3*mWW^3*s^3 - 196*mtt^2*mWW^4*s^3 - 565*ep*mtt^2*mWW^4*s^3 - 346*ep^2*mtt^2*mWW^4*s^3 + 31*ep^3*mtt^2*mWW^4*s^3 - 12*mtt*mWW^5*s^3 - 190*ep*mtt*mWW^5*s^3 - 460*ep^2*mtt*mWW^5*s^3 - 286*ep^3*mtt*mWW^5*s^3 + 16*mWW^6*s^3 + 67*ep*mWW^6*s^3 + 84*ep^2*mWW^6*s^3 + 33*ep^3*mWW^6*s^3 - 90*ep*mtt^4*mWW*s^4 - 240*ep^2*mtt^4*mWW*s^4 - 150*ep^3*mtt^4*mWW*s^4 + 200*mtt^3*mWW^2*s^4 + 1001*ep*mtt^3*mWW^2*s^4 + 1559*ep^2*mtt^3*mWW^2*s^4 + 760*ep^3*mtt^3*mWW^2*s^4 - 258*mtt^2*mWW^3*s^4 - 1051*ep*mtt^2*mWW^3*s^4 - 1351*ep^2*mtt^2*mWW^3*s^4 - 558*ep^3*mtt^2*mWW^3*s^4 + 42*mtt*mWW^4*s^4 + 84*ep*mtt*mWW^4*s^4 - 15*ep^2*mtt*mWW^4*s^4 - 59*ep^3*mtt*mWW^4*s^4 + 24*mWW^5*s^4 + 104*ep*mWW^5*s^4 + 135*ep^2*mWW^5*s^4 + 55*ep^3*mWW^5*s^4 + 36*ep*mtt^3*mWW*s^5 + 96*ep^2*mtt^3*mWW*s^5 + 60*ep^3*mtt^3*mWW*s^5 - 100*mtt^2*mWW^2*s^5 - 451*ep*mtt^2*mWW^2*s^5 - 644*ep^2*mtt^2*mWW^2*s^5 - 293*ep^3*mtt^2*mWW^2*s^5 + 56*mtt*mWW^3*s^5 + 212*ep*mtt*mWW^3*s^5 + 254*ep^2*mtt*mWW^3*s^5 + 98*ep^3*mtt*mWW^3*s^5 + 16*mWW^4*s^5 + 71*ep*mWW^4*s^5 + 94*ep^2*mWW^4*s^5 + 39*ep^3*mWW^4*s^5 - 6*ep*mtt^2*mWW*s^6 - 16*ep^2*mtt^2*mWW*s^6 - 10*ep^3*mtt^2*mWW*s^6 + 20*mtt*mWW^2*s^6 + 84*ep*mtt*mWW^2*s^6 + 112*ep^2*mtt*mWW^2*s^6 + 48*ep^3*mtt*mWW^2*s^6 + 4*mWW^3*s^6 + 18*ep*mWW^3*s^6 + 24*ep^2*mWW^3*s^6 + 10*ep^3*mWW^3*s^6 + 26*ep*mtt^7*mWW*t + 68*ep^2*mtt^7*mWW*t + 42*ep^3*mtt^7*mWW*t + 4*mtt^6*mWW^2*t - 141*ep*mtt^6*mWW^2*t - 430*ep^2*mtt^6*mWW^2*t - 303*ep^3*mtt^6*mWW^2*t - 14*mtt^5*mWW^3*t + 262*ep*mtt^5*mWW^3*t + 906*ep^2*mtt^5*mWW^3*t + 706*ep^3*mtt^5*mWW^3*t + 46*mtt^4*mWW^4*t + 2*ep*mtt^4*mWW^4*t - 394*ep^2*mtt^4*mWW^4*t - 454*ep^3*mtt^4*mWW^4*t - 102*mtt^3*mWW^5*t - 610*ep*mtt^3*mWW^5*t - 1082*ep^2*mtt^3*mWW^5*t - 546*ep^3*mtt^3*mWW^5*t + 102*mtt^2*mWW^6*t + 715*ep*mtt^2*mWW^6*t + 1464*ep^2*mtt^2*mWW^6*t + 893*ep^3*mtt^2*mWW^6*t - 36*mtt*mWW^7*t - 254*ep*mtt*mWW^7*t - 532*ep^2*mtt*mWW^7*t - 338*ep^3*mtt*mWW^7*t + 20*mtt^6*mWW*s*t - 49*ep*mtt^6*mWW*s*t - 236*ep^2*mtt^6*mWW*s*t - 167*ep^3*mtt^6*mWW*s*t - 8*mtt^5*mWW^2*s*t + 591*ep*mtt^5*mWW^2*s*t + 1732*ep^2*mtt^5*mWW^2*s*t + 1189*ep^3*mtt^5*mWW^2*s*t - 76*mtt^4*mWW^3*s*t - 1123*ep*mtt^4*mWW^3*s*t - 2868*ep^2*mtt^4*mWW^3*s*t - 1981*ep^3*mtt^4*mWW^3*s*t + 26*mtt^3*mWW^4*s*t + 61*ep*mtt^3*mWW^4*s*t + 142*ep^2*mtt^3*mWW^4*s*t + 223*ep^3*mtt^3*mWW^4*s*t + 132*mtt^2*mWW^5*s*t + 1280*ep*mtt^2*mWW^5*s*t + 2864*ep^2*mtt^2*mWW^5*s*t + 1748*ep^3*mtt^2*mWW^5*s*t - 110*mtt*mWW^6*s*t - 860*ep*mtt*mWW^6*s*t - 1818*ep^2*mtt*mWW^6*s*t - 1112*ep^3*mtt*mWW^6*s*t + 16*mWW^7*s*t + 100*ep*mWW^7*s*t + 184*ep^2*mWW^7*s*t + 100*ep^3*mWW^7*s*t - 100*mtt^5*mWW*s^2*t - 148*ep*mtt^5*mWW*s^2*t + 152*ep^2*mtt^5*mWW*s^2*t + 200*ep^3*mtt^5*mWW*s^2*t - 28*mtt^4*mWW^2*s^2*t - 1059*ep*mtt^4*mWW^2*s^2*t - 2820*ep^2*mtt^4*mWW^2*s^2*t - 1849*ep^3*mtt^4*mWW^2*s^2*t + 390*mtt^3*mWW^3*s^2*t + 2215*ep*mtt^3*mWW^3*s^2*t + 3956*ep^2*mtt^3*mWW^3*s^2*t + 2223*ep^3*mtt^3*mWW^3*s^2*t - 272*mtt^2*mWW^4*s^2*t - 504*ep*mtt^2*mWW^4*s^2*t + 230*ep^2*mtt^2*mWW^4*s^2*t + 468*ep^3*mtt^2*mWW^4*s^2*t - 26*mtt*mWW^5*s^2*t - 765*ep*mtt*mWW^5*s^2*t - 2028*ep^2*mtt*mWW^5*s^2*t - 1329*ep^3*mtt*mWW^5*s^2*t + 36*mWW^6*s^2*t + 261*ep*mWW^6*s^2*t + 510*ep^2*mWW^6*s^2*t + 287*ep^3*mWW^6*s^2*t + 200*mtt^4*mWW*s^3*t + 562*ep*mtt^4*mWW*s^3*t + 392*ep^2*mtt^4*mWW*s^3*t + 30*ep^3*mtt^4*mWW*s^3*t + 112*mtt^3*mWW^2*s^3*t + 1125*ep*mtt^3*mWW^2*s^3*t + 2480*ep^2*mtt^3*mWW^2*s^3*t + 1491*ep^3*mtt^3*mWW^2*s^3*t - 556*mtt^2*mWW^3*s^3*t - 2332*ep*mtt^2*mWW^3*s^3*t - 3196*ep^2*mtt^2*mWW^3*s^3*t - 1428*ep^3*mtt^2*mWW^3*s^3*t + 252*mtt*mWW^4*s^3*t + 548*ep*mtt*mWW^4*s^3*t + 22*ep^2*mtt*mWW^4*s^3*t - 294*ep^3*mtt*mWW^4*s^3*t + 8*mWW^5*s^3*t + 193*ep*mWW^5*s^3*t + 478*ep^2*mWW^5*s^3*t + 297*ep^3*mWW^5*s^3*t - 200*mtt^3*mWW*s^4*t - 698*ep*mtt^3*mWW*s^4*t - 748*ep^2*mtt^3*mWW*s^4*t - 250*ep^3*mtt^3*mWW*s^4*t - 148*mtt^2*mWW^2*s^4*t - 816*ep*mtt^2*mWW^2*s^4*t - 1390*ep^2*mtt^2*mWW^2*s^4*t - 724*ep^3*mtt^2*mWW^2*s^4*t + 316*mtt*mWW^3*s^4*t + 1201*ep*mtt*mWW^3*s^4*t + 1466*ep^2*mtt*mWW^3*s^4*t + 581*ep^3*mtt*mWW^3*s^4*t - 52*mWW^4*s^4*t - 107*ep*mWW^4*s^4*t + 57*ep^3*mWW^4*s^4*t + 100*mtt^2*mWW*s^5*t + 391*ep*mtt^2*mWW*s^5*t + 484*ep^2*mtt^2*mWW*s^5*t + 193*ep^3*mtt^2*mWW*s^5*t + 88*mtt*mWW^2*s^5*t + 384*ep*mtt*mWW^2*s^5*t + 540*ep^2*mtt*mWW^2*s^5*t + 244*ep^3*mtt*mWW^2*s^5*t - 60*mWW^3*s^5*t - 223*ep*mWW^3*s^5*t - 264*ep^2*mWW^3*s^5*t - 101*ep^3*mWW^3*s^5*t - 20*mtt*mWW*s^6*t - 84*ep*mtt*mWW*s^6*t - 112*ep^2*mtt*mWW*s^6*t - 48*ep^3*mtt*mWW*s^6*t - 20*mWW^2*s^6*t - 84*ep*mWW^2*s^6*t - 112*ep^2*mWW^2*s^6*t - 48*ep^3*mWW^2*s^6*t - 3*ep*mtt^7*t^2 - 11*ep^2*mtt^7*t^2 - 10*ep^3*mtt^7*t^2 - 10*mtt^6*mWW*t^2 - 80*ep*mtt^6*mWW*t^2 - 129*ep^2*mtt^6*mWW*t^2 - 43*ep^3*mtt^6*mWW*t^2 + 4*mtt^5*mWW^2*t^2 + 254*ep*mtt^5*mWW^2*t^2 + 639*ep^2*mtt^5*mWW^2*t^2 + 371*ep^3*mtt^5*mWW^2*t^2 + 42*mtt^4*mWW^3*t^2 - 270*ep*mtt^4*mWW^3*t^2 - 1079*ep^2*mtt^4*mWW^3*t^2 - 807*ep^3*mtt^4*mWW^3*t^2 - 32*mtt^3*mWW^4*t^2 + 254*ep*mtt^3*mWW^4*t^2 + 1138*ep^2*mtt^3*mWW^4*t^2 + 984*ep^3*mtt^3*mWW^4*t^2 - 6*mtt^2*mWW^5*t^2 - 141*ep*mtt^2*mWW^5*t^2 - 564*ep^2*mtt^2*mWW^5*t^2 - 557*ep^3*mtt^2*mWW^5*t^2 - 20*mtt*mWW^6*t^2 - 169*ep*mtt*mWW^6*t^2 - 314*ep^2*mtt*mWW^6*t^2 - 137*ep^3*mtt*mWW^6*t^2 + 22*mWW^7*t^2 + 155*ep*mWW^7*t^2 + 320*ep^2*mWW^7*t^2 + 199*ep^3*mWW^7*t^2 + 12*ep*mtt^6*s*t^2 + 44*ep^2*mtt^6*s*t^2 + 40*ep^3*mtt^6*s*t^2 - 40*mtt^5*mWW*s*t^2 + 21*ep*mtt^5*mWW*s*t^2 + 186*ep^2*mtt^5*mWW*s*t^2 + 77*ep^3*mtt^5*mWW*s*t^2 + 88*mtt^4*mWW^2*s*t^2 - 510*ep*mtt^4*mWW^2*s*t^2 - 1882*ep^2*mtt^4*mWW^2*s*t^2 - 1268*ep^3*mtt^4*mWW^2*s*t^2 - 50*mtt^3*mWW^3*s*t^2 + 809*ep*mtt^3*mWW^3*s*t^2 + 2798*ep^2*mtt^3*mWW^3*s*t^2 + 2043*ep^3*mtt^3*mWW^3*s*t^2 - 28*mtt^2*mWW^4*s*t^2 - 308*ep*mtt^2*mWW^4*s*t^2 - 1036*ep^2*mtt^2*mWW^4*s*t^2 - 892*ep^3*mtt^2*mWW^4*s*t^2 + 6*mtt*mWW^5*s*t^2 - 278*ep*mtt*mWW^5*s*t^2 - 690*ep^2*mtt*mWW^5*s*t^2 - 366*ep^3*mtt*mWW^5*s*t^2 + 24*mWW^6*s*t^2 + 254*ep*mWW^6*s*t^2 + 580*ep^2*mWW^6*s*t^2 + 366*ep^3*mWW^6*s*t^2 - 18*ep*mtt^5*s^2*t^2 - 66*ep^2*mtt^5*s^2*t^2 - 60*ep^3*mtt^5*s^2*t^2 + 276*mtt^4*mWW*s^2*t^2 + 821*ep*mtt^4*mWW*s^2*t^2 + 762*ep^2*mtt^4*mWW*s^2*t^2 + 265*ep^3*mtt^4*mWW*s^2*t^2 - 302*mtt^3*mWW^2*s^2*t^2 - 134*ep*mtt^3*mWW^2*s^2*t^2 + 1454*ep^2*mtt^3*mWW^2*s^2*t^2 + 1310*ep^3*mtt^3*mWW^2*s^2*t^2 - 92*mtt^2*mWW^3*s^2*t^2 - 1009*ep*mtt^2*mWW^3*s^2*t^2 - 2522*ep^2*mtt^2*mWW^3*s^2*t^2 - 1689*ep^3*mtt^2*mWW^3*s^2*t^2 + 144*mtt*mWW^4*s^2*t^2 + 209*ep*mtt*mWW^4*s^2*t^2 - 136*ep^2*mtt*mWW^4*s^2*t^2 - 193*ep^3*mtt*mWW^4*s^2*t^2 - 18*mWW^5*s^2*t^2 + 179*ep*mWW^5*s^2*t^2 + 596*ep^2*mWW^5*s^2*t^2 + 415*ep^3*mWW^5*s^2*t^2 + 12*ep*mtt^4*s^3*t^2 + 44*ep^2*mtt^4*s^3*t^2 + 40*ep^3*mtt^4*s^3*t^2 - 504*mtt^3*mWW*s^3*t^2 - 1861*ep*mtt^3*mWW*s^3*t^2 - 2216*ep^2*mtt^3*mWW*s^3*t^2 - 875*ep^3*mtt^3*mWW*s^3*t^2 + 320*mtt^2*mWW^2*s^3*t^2 + 766*ep*mtt^2*mWW^2*s^3*t^2 + 168*ep^2*mtt^2*mWW^2*s^3*t^2 - 302*ep^3*mtt^2*mWW^2*s^3*t^2 + 184*mtt*mWW^3*s^3*t^2 + 770*ep*mtt*mWW^3*s^3*t^2 + 1138*ep^2*mtt*mWW^3*s^3*t^2 + 572*ep^3*mtt*mWW^3*s^3*t^2 - 84*mWW^4*s^3*t^2 - 131*ep*mWW^4*s^3*t^2 + 122*ep^2*mWW^4*s^3*t^2 + 181*ep^3*mWW^4*s^3*t^2 - 3*ep*mtt^3*s^4*t^2 - 11*ep^2*mtt^3*s^4*t^2 - 10*ep^3*mtt^3*s^4*t^2 + 406*mtt^2*mWW*s^4*t^2 + 1647*ep*mtt^2*mWW*s^4*t^2 + 2151*ep^2*mtt^2*mWW*s^4*t^2 + 910*ep^3*mtt^2*mWW*s^4*t^2 - 106*mtt*mWW^2*s^4*t^2 - 360*ep*mtt*mWW^2*s^4*t^2 - 365*ep^2*mtt*mWW^2*s^4*t^2 - 109*ep^3*mtt*mWW^2*s^4*t^2 - 84*mWW^3*s^4*t^2 - 300*ep*mWW^3*s^4*t^2 - 335*ep^2*mWW^3*s^4*t^2 - 119*ep^3*mWW^3*s^4*t^2 - 144*mtt*mWW*s^5*t^2 - 620*ep*mtt*mWW*s^5*t^2 - 858*ep^2*mtt*mWW*s^5*t^2 - 382*ep^3*mtt*mWW*s^5*t^2 - 4*mWW^2*s^5*t^2 - 16*ep*mWW^2*s^5*t^2 - 14*ep^2*mWW^2*s^5*t^2 - 2*ep^3*mWW^2*s^5*t^2 + 16*mWW*s^6*t^2 + 72*ep*mWW*s^6*t^2 + 104*ep^2*mWW*s^6*t^2 + 48*ep^3*mWW*s^6*t^2 + 10*ep*mtt^6*t^3 + 36*ep^2*mtt^6*t^3 + 32*ep^3*mtt^6*t^3 + 42*mtt^5*mWW*t^3 + 209*ep*mtt^5*mWW*t^3 + 252*ep^2*mtt^5*mWW*t^3 + 45*ep^3*mtt^5*mWW*t^3 - 94*mtt^4*mWW^2*t^3 - 649*ep*mtt^4*mWW^2*t^3 - 1114*ep^2*mtt^4*mWW^2*t^3 - 501*ep^3*mtt^4*mWW^2*t^3 - 12*mtt^3*mWW^3*t^3 + 250*ep*mtt^3*mWW^3*t^3 + 672*ep^2*mtt^3*mWW^3*t^3 + 346*ep^3*mtt^3*mWW^3*t^3 + 104*mtt^2*mWW^4*t^3 + 347*ep*mtt^2*mWW^4*t^3 + 364*ep^2*mtt^2*mWW^4*t^3 + 173*ep^3*mtt^2*mWW^4*t^3 - 6*mtt*mWW^5*t^3 + 47*ep*mtt*mWW^5*t^3 + 236*ep^2*mtt*mWW^5*t^3 + 203*ep^3*mtt*mWW^5*t^3 - 34*mWW^6*t^3 - 214*ep*mWW^6*t^3 - 446*ep^2*mWW^6*t^3 - 298*ep^3*mWW^6*t^3 - 34*ep*mtt^5*s*t^3 - 122*ep^2*mtt^5*s*t^3 - 108*ep^3*mtt^5*s*t^3 - 12*mtt^4*mWW*s*t^3 - 217*ep*mtt^4*mWW*s*t^3 - 314*ep^2*mtt^4*mWW*s*t^3 - 9*ep^3*mtt^4*mWW*s*t^3 + 46*mtt^3*mWW^2*s*t^3 + 1052*ep*mtt^3*mWW^2*s*t^3 + 2432*ep^2*mtt^3*mWW^2*s*t^3 + 1358*ep^3*mtt^3*mWW^2*s*t^3 + 46*mtt^2*mWW^3*s*t^3 - 569*ep*mtt^2*mWW^3*s*t^3 - 1844*ep^2*mtt^2*mWW^3*s*t^3 - 1217*ep^3*mtt^2*mWW^3*s*t^3 - 78*mtt*mWW^4*s*t^3 - 255*ep*mtt*mWW^4*s*t^3 - 184*ep^2*mtt*mWW^4*s*t^3 - 19*ep^3*mtt*mWW^4*s*t^3 - 2*mWW^5*s*t^3 + 23*ep*mWW^5*s*t^3 + 32*ep^2*mWW^5*s*t^3 - 5*ep^3*mWW^5*s*t^3 + 42*ep*mtt^4*s^2*t^3 + 150*ep^2*mtt^4*s^2*t^3 + 132*ep^3*mtt^4*s^2*t^3 - 258*mtt^3*mWW*s^2*t^3 - 830*ep*mtt^3*mWW*s^2*t^3 - 974*ep^2*mtt^3*mWW*s^2*t^3 - 482*ep^3*mtt^3*mWW*s^2*t^3 + 260*mtt^2*mWW^2*s^2*t^3 + 189*ep*mtt^2*mWW^2*s^2*t^3 - 910*ep^2*mtt^2*mWW^2*s^2*t^3 - 835*ep^3*mtt^2*mWW^2*s^2*t^3 - 34*mtt*mWW^3*s^2*t^3 + 365*ep*mtt*mWW^3*s^2*t^3 + 1280*ep^2*mtt*mWW^3*s^2*t^3 + 925*ep^3*mtt*mWW^3*s^2*t^3 + 4*mWW^4*s^2*t^3 + 78*ep*mWW^4*s^2*t^3 + 182*ep^2*mWW^4*s^2*t^3 + 116*ep^3*mWW^4*s^2*t^3 - 22*ep*mtt^3*s^3*t^3 - 78*ep^2*mtt^3*s^3*t^3 - 68*ep^3*mtt^3*s^3*t^3 + 432*mtt^2*mWW*s^3*t^3 + 1691*ep*mtt^2*mWW*s^3*t^3 + 2194*ep^2*mtt^2*mWW*s^3*t^3 + 955*ep^3*mtt^2*mWW*s^3*t^3 - 276*mtt*mWW^2*s^3*t^3 - 829*ep*mtt*mWW^2*s^3*t^3 - 696*ep^2*mtt*mWW^2*s^3*t^3 - 135*ep^3*mtt*mWW^2*s^3*t^3 - 12*mWW^3*s^3*t^3 - 144*ep*mWW^3*s^3*t^3 - 340*ep^2*mWW^3*s^3*t^3 - 224*ep^3*mWW^3*s^3*t^3 + 4*ep*mtt^2*s^4*t^3 + 14*ep^2*mtt^2*s^4*t^3 + 12*ep^3*mtt^2*s^4*t^3 - 252*mtt*mWW*s^4*t^3 - 1069*ep*mtt*mWW*s^4*t^3 - 1470*ep^2*mtt*mWW*s^4*t^3 - 653*ep^3*mtt*mWW*s^4*t^3 + 64*mWW^2*s^4*t^3 + 237*ep*mWW^2*s^4*t^3 + 288*ep^2*mWW^2*s^4*t^3 + 113*ep^3*mWW^2*s^4*t^3 + 48*mWW*s^5*t^3 + 216*ep*mWW*s^5*t^3 + 312*ep^2*mWW*s^5*t^3 + 144*ep^3*mWW*s^5*t^3 - 11*ep*mtt^5*t^4 - 39*ep^2*mtt^5*t^4 - 34*ep^3*mtt^5*t^4 - 54*mtt^4*mWW*t^4 - 241*ep*mtt^4*mWW*t^4 - 261*ep^2*mtt^4*mWW*t^4 - 30*ep^3*mtt^4*mWW*t^4 + 176*mtt^3*mWW^2*t^4 + 994*ep*mtt^3*mWW^2*t^4 + 1613*ep^2*mtt^3*mWW^2*t^4 + 769*ep^3*mtt^3*mWW^2*t^4 - 136*mtt^2*mWW^3*t^4 - 901*ep*mtt^2*mWW^3*t^4 - 1665*ep^2*mtt^2*mWW^3*t^4 - 916*ep^3*mtt^2*mWW^3*t^4 - 40*mtt*mWW^4*t^4 - 161*ep*mtt*mWW^4*t^4 - 270*ep^2*mtt*mWW^4*t^4 - 185*ep^3*mtt*mWW^4*t^4 + 54*mWW^5*t^4 + 320*ep*mWW^5*t^4 + 622*ep^2*mWW^5*t^4 + 396*ep^3*mWW^5*t^4 + 30*ep*mtt^4*s*t^4 + 106*ep^2*mtt^4*s*t^4 + 92*ep^3*mtt^4*s*t^4 + 50*mtt^3*mWW*s*t^4 + 296*ep*mtt^3*mWW*s*t^4 + 330*ep^2*mtt^3*mWW*s*t^4 - 4*ep^3*mtt^3*mWW*s*t^4 - 192*mtt^2*mWW^2*s*t^4 - 1418*ep*mtt^2*mWW^2*s*t^4 - 2640*ep^2*mtt^2*mWW^2*s*t^4 - 1398*ep^3*mtt^2*mWW^2*s*t^4 + 134*mtt*mWW^3*s*t^4 + 1123*ep*mtt*mWW^3*s*t^4 + 2326*ep^2*mtt*mWW^3*s*t^4 + 1389*ep^3*mtt*mWW^3*s*t^4 + 8*mWW^4*s*t^4 - 31*ep*mWW^4*s*t^4 - 122*ep^2*mWW^4*s*t^4 - 79*ep^3*mWW^4*s*t^4 - 27*ep*mtt^3*s^2*t^4 - 95*ep^2*mtt^3*s^2*t^4 - 82*ep^3*mtt^3*s^2*t^4 + 104*mtt^2*mWW*s^2*t^4 + 328*ep*mtt^2*mWW*s^2*t^4 + 423*ep^2*mtt^2*mWW*s^2*t^4 + 247*ep^3*mtt^2*mWW*s^2*t^4 - 34*mtt*mWW^2*s^2*t^4 + 272*ep*mtt*mWW^2*s^2*t^4 + 879*ep^2*mtt*mWW^2*s^2*t^4 + 579*ep^3*mtt*mWW^2*s^2*t^4 - 38*mWW^3*s^2*t^4 - 405*ep*mWW^3*s^2*t^4 - 927*ep^2*mWW^3*s^2*t^4 - 600*ep^3*mWW^3*s^2*t^4 + 8*ep*mtt^2*s^3*t^4 + 28*ep^2*mtt^2*s^3*t^4 + 24*ep^3*mtt^2*s^3*t^4 - 148*mtt*mWW*s^3*t^4 - 599*ep*mtt*mWW*s^3*t^4 - 804*ep^2*mtt*mWW*s^3*t^4 - 357*ep^3*mtt*mWW*s^3*t^4 + 56*mWW^2*s^3*t^4 + 171*ep*mWW^2*s^3*t^4 + 160*ep^2*mWW^2*s^3*t^4 + 45*ep^3*mWW^2*s^3*t^4 + 48*mWW*s^4*t^4 + 216*ep*mWW*s^4*t^4 + 312*ep^2*mWW*s^4*t^4 + 144*ep^3*mWW*s^4*t^4 + 4*ep*mtt^4*t^5 + 14*ep^2*mtt^4*t^5 + 12*ep^3*mtt^4*t^5 + 18*mtt^3*mWW*t^5 + 55*ep*mtt^3*mWW*t^5 - 12*ep^2*mtt^3*mWW*t^5 - 81*ep^3*mtt^3*mWW*t^5 - 82*mtt^2*mWW^2*t^5 - 420*ep*mtt^2*mWW^2*t^5 - 612*ep^2*mtt^2*mWW^2*t^5 - 248*ep^3*mtt^2*mWW^2*t^5 + 110*mtt*mWW^3*t^5 + 659*ep*mtt*mWW^3*t^5 + 1204*ep^2*mtt*mWW^3*t^5 + 691*ep^3*mtt*mWW^3*t^5 - 46*mWW^4*t^5 - 298*ep*mWW^4*t^5 - 594*ep^2*mWW^4*t^5 - 374*ep^3*mWW^4*t^5 - 8*ep*mtt^3*s*t^5 - 28*ep^2*mtt^3*s*t^5 - 24*ep^3*mtt^3*s*t^5 - 10*mtt^2*mWW*s*t^5 - 24*ep*mtt^2*mWW*s*t^5 + 86*ep^2*mtt^2*mWW*s*t^5 + 148*ep^3*mtt^2*mWW*s*t^5 + 60*mtt*mWW^2*s*t^5 + 367*ep*mtt*mWW^2*s*t^5 + 586*ep^2*mtt*mWW^2*s*t^5 + 255*ep^3*mtt*mWW^2*s*t^5 - 50*mWW^3*s*t^5 - 335*ep*mWW^3*s*t^5 - 644*ep^2*mWW^3*s*t^5 - 379*ep^3*mWW^3*s*t^5 + 4*ep*mtt^2*s^2*t^5 + 14*ep^2*mtt^2*s^2*t^5 + 12*ep^3*mtt^2*s^2*t^5 - 24*mtt*mWW*s^2*t^5 - 103*ep*mtt*mWW*s^2*t^5 - 178*ep^2*mtt*mWW*s^2*t^5 - 115*ep^3*mtt*mWW*s^2*t^5 + 12*mWW^2*s^2*t^5 + 39*ep*mWW^2*s^2*t^5 + 68*ep^2*mWW^2*s^2*t^5 + 55*ep^3*mWW^2*s^2*t^5 + 16*mWW*s^3*t^5 + 72*ep*mWW*s^3*t^5 + 104*ep^2*mWW*s^3*t^5 + 48*ep^3*mWW*s^3*t^5 + 4*mtt^2*mWW*t^6 + 37*ep*mtt^2*mWW*t^6 + 98*ep^2*mtt^2*mWW*t^6 + 77*ep^3*mtt^2*mWW*t^6 - 8*mtt*mWW^2*t^6 - 74*ep*mtt*mWW^2*t^6 - 196*ep^2*mtt*mWW^2*t^6 - 154*ep^3*mtt*mWW^2*t^6 + 4*mWW^3*t^6 + 37*ep*mWW^3*t^6 + 98*ep^2*mWW^3*t^6 + 77*ep^3*mWW^3*t^6 - 4*mtt*mWW*s*t^6 - 37*ep*mtt*mWW*s*t^6 - 98*ep^2*mtt*mWW*s*t^6 - 77*ep^3*mtt*mWW*s*t^6 + 4*mWW^2*s*t^6 + 37*ep*mWW^2*s*t^6 + 98*ep^2*mWW^2*s*t^6 + 77*ep^3*mWW^2*s*t^6))/(ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)^2*s^2*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-6*ep*mtt^7*s - 22*ep^2*mtt^7*s - 20*ep^3*mtt^7*s - 3*mtt^6*mWW*s + 7*ep*mtt^6*mWW*s + 50*ep^2*mtt^6*mWW*s + 50*ep^3*mtt^6*mWW*s + 16*mtt^5*mWW^2*s + 64*ep*mtt^5*mWW^2*s + 90*ep^2*mtt^5*mWW^2*s + 44*ep^3*mtt^5*mWW^2*s - 30*mtt^4*mWW^3*s - 174*ep*mtt^4*mWW^3*s - 350*ep^2*mtt^4*mWW^3*s - 232*ep^3*mtt^4*mWW^3*s + 24*mtt^3*mWW^4*s + 158*ep*mtt^3*mWW^4*s + 340*ep^2*mtt^3*mWW^4*s + 232*ep^3*mtt^3*mWW^4*s - 7*mtt^2*mWW^5*s - 49*ep*mtt^2*mWW^5*s - 108*ep^2*mtt^2*mWW^5*s - 74*ep^3*mtt^2*mWW^5*s + 10*mtt^6*s^2 + 72*ep*mtt^6*s^2 + 162*ep^2*mtt^6*s^2 + 116*ep^3*mtt^6*s^2 - 27*mtt^5*mWW*s^2 - 191*ep*mtt^5*mWW*s^2 - 406*ep^2*mtt^5*mWW*s^2 - 272*ep^3*mtt^5*mWW*s^2 + 13*mtt^4*mWW^2*s^2 + 64*ep*mtt^4*mWW^2*s^2 + 68*ep^2*mtt^4*mWW^2*s^2 + 9*ep^3*mtt^4*mWW^2*s^2 + 19*mtt^3*mWW^3*s^2 + 184*ep*mtt^3*mWW^3*s^2 + 488*ep^2*mtt^3*mWW^3*s^2 + 365*ep^3*mtt^3*mWW^3*s^2 - 19*mtt^2*mWW^4*s^2 - 156*ep*mtt^2*mWW^4*s^2 - 366*ep^2*mtt^2*mWW^4*s^2 - 249*ep^3*mtt^2*mWW^4*s^2 + 4*mtt*mWW^5*s^2 + 27*ep*mtt*mWW^5*s^2 + 54*ep^2*mtt*mWW^5*s^2 + 31*ep^3*mtt*mWW^5*s^2 - 40*mtt^5*s^3 - 228*ep*mtt^5*s^3 - 428*ep^2*mtt^5*s^3 - 264*ep^3*mtt^5*s^3 + 107*mtt^4*mWW*s^3 + 563*ep*mtt^4*mWW*s^3 + 958*ep^2*mtt^4*mWW*s^3 + 532*ep^3*mtt^4*mWW*s^3 - 89*mtt^3*mWW^2*s^3 - 358*ep*mtt^3*mWW^2*s^3 - 405*ep^2*mtt^3*mWW^2*s^3 - 118*ep^3*mtt^3*mWW^2*s^3 + 15*mtt^2*mWW^3*s^3 - 40*ep*mtt^2*mWW^3*s^3 - 275*ep^2*mtt^2*mWW^3*s^3 - 250*ep^3*mtt^2*mWW^3*s^3 + 9*mtt*mWW^4*s^3 + 68*ep*mtt*mWW^4*s^3 + 151*ep^2*mtt*mWW^4*s^3 + 98*ep^3*mtt*mWW^4*s^3 - 2*mWW^5*s^3 - 5*ep*mWW^5*s^3 - ep^2*mWW^5*s^3 + 2*ep^3*mWW^5*s^3 + 60*mtt^4*s^4 + 312*ep*mtt^4*s^4 + 532*ep^2*mtt^4*s^4 + 296*ep^3*mtt^4*s^4 - 129*mtt^3*mWW*s^4 - 613*ep*mtt^3*mWW*s^4 - 938*ep^2*mtt^3*mWW*s^4 - 464*ep^3*mtt^3*mWW*s^4 + 76*mtt^2*mWW^2*s^4 + 280*ep*mtt^2*mWW^2*s^4 + 279*ep^2*mtt^2*mWW^2*s^4 + 59*ep^3*mtt^2*mWW^2*s^4 - mtt*mWW^3*s^4 + 32*ep*mtt*mWW^3*s^4 + 118*ep^2*mtt*mWW^3*s^4 + 95*ep^3*mtt*mWW^3*s^4 - 6*mWW^4*s^4 - 19*ep*mWW^4*s^4 - 15*ep^2*mWW^4*s^4 - 2*ep^3*mWW^4*s^4 - 40*mtt^3*s^5 - 198*ep*mtt^3*s^5 - 318*ep^2*mtt^3*s^5 - 164*ep^3*mtt^3*s^5 + 60*mtt^2*mWW*s^5 + 266*ep*mtt^2*mWW*s^5 + 376*ep^2*mtt^2*mWW*s^5 + 170*ep^3*mtt^2*mWW*s^5 - 14*mtt*mWW^2*s^5 - 42*ep*mtt*mWW^2*s^5 - 22*ep^2*mtt*mWW^2*s^5 + 10*ep^3*mtt*mWW^2*s^5 - 6*mWW^3*s^5 - 22*ep*mWW^3*s^5 - 24*ep^2*mWW^3*s^5 - 8*ep^3*mWW^3*s^5 + 10*mtt^2*s^6 + 48*ep*mtt^2*s^6 + 74*ep^2*mtt^2*s^6 + 36*ep^3*mtt^2*s^6 - 8*mtt*mWW*s^6 - 32*ep*mtt*mWW*s^6 - 40*ep^2*mtt*mWW*s^6 - 16*ep^3*mtt*mWW*s^6 - 2*mWW^2*s^6 - 8*ep*mWW^2*s^6 - 10*ep^2*mWW^2*s^6 - 4*ep^3*mWW^2*s^6 + 6*ep^2*mtt^7*t + 10*ep^3*mtt^7*t - 3*mtt^6*mWW*t - 9*ep*mtt^6*mWW*t - 24*ep^2*mtt^6*mWW*t - 28*ep^3*mtt^6*mWW*t + 16*mtt^5*mWW^2*t + 72*ep*mtt^5*mWW^2*t + 126*ep^2*mtt^5*mWW^2*t + 80*ep^3*mtt^5*mWW^2*t - 30*mtt^4*mWW^3*t - 162*ep*mtt^4*mWW^3*t - 294*ep^2*mtt^4*mWW^3*t - 172*ep^3*mtt^4*mWW^3*t + 24*mtt^3*mWW^4*t + 144*ep*mtt^3*mWW^4*t + 276*ep^2*mtt^3*mWW^4*t + 166*ep^3*mtt^3*mWW^4*t - 7*mtt^2*mWW^5*t - 45*ep*mtt^2*mWW^5*t - 90*ep^2*mtt^2*mWW^5*t - 56*ep^3*mtt^2*mWW^5*t + 5*mtt^6*s*t + 45*ep*mtt^6*s*t + 100*ep^2*mtt^6*s*t + 66*ep^3*mtt^6*s*t - 4*mtt^5*mWW*s*t - 113*ep*mtt^5*mWW*s*t - 324*ep^2*mtt^5*mWW*s*t - 251*ep^3*mtt^5*mWW*s*t - 40*mtt^4*mWW^2*s*t - 114*ep*mtt^4*mWW^2*s*t - 50*ep^2*mtt^4*mWW^2*s*t + 72*ep^3*mtt^4*mWW^2*s*t + 94*mtt^3*mWW^3*s*t + 532*ep*mtt^3*mWW^3*s*t + 968*ep^2*mtt^3*mWW^3*s*t + 530*ep^3*mtt^3*mWW^3*s*t - 77*mtt^2*mWW^4*s*t - 495*ep*mtt^2*mWW^4*s*t - 990*ep^2*mtt^2*mWW^4*s*t - 602*ep^3*mtt^2*mWW^4*s*t + 22*mtt*mWW^5*s*t + 145*ep*mtt*mWW^5*s*t + 296*ep^2*mtt*mWW^5*s*t + 185*ep^3*mtt*mWW^5*s*t - 65*mtt^5*s^2*t - 375*ep*mtt^5*s^2*t - 712*ep^2*mtt^5*s^2*t - 448*ep^3*mtt^5*s^2*t + 163*mtt^4*mWW*s^2*t + 928*ep*mtt^4*mWW*s^2*t + 1737*ep^2*mtt^4*mWW*s^2*t + 1084*ep^3*mtt^4*mWW*s^2*t - 101*mtt^3*mWW^2*s^2*t - 428*ep*mtt^3*mWW^2*s^2*t - 598*ep^2*mtt^3*mWW^2*s^2*t - 323*ep^3*mtt^3*mWW^2*s^2*t - 37*mtt^2*mWW^3*s^2*t - 427*ep*mtt^2*mWW^3*s^2*t - 1086*ep^2*mtt^2*mWW^3*s^2*t - 736*ep^3*mtt^2*mWW^3*s^2*t + 50*mtt*mWW^4*s^2*t + 349*ep*mtt*mWW^4*s^2*t + 730*ep^2*mtt*mWW^4*s^2*t + 457*ep^3*mtt*mWW^4*s^2*t - 10*mWW^5*s^2*t - 47*ep*mWW^5*s^2*t - 71*ep^2*mWW^5*s^2*t - 34*ep^3*mWW^5*s^2*t + 173*mtt^4*s^3*t + 891*ep*mtt^4*s^3*t + 1528*ep^2*mtt^4*s^3*t + 872*ep^3*mtt^4*s^3*t - 378*mtt^3*mWW*s^3*t - 1821*ep*mtt^3*mWW*s^3*t - 2908*ep^2*mtt^3*mWW*s^3*t - 1549*ep^3*mtt^3*mWW*s^3*t + 231*mtt^2*mWW^2*s^3*t + 855*ep*mtt^2*mWW^2*s^3*t + 933*ep^2*mtt^2*mWW^2*s^3*t + 289*ep^3*mtt^2*mWW^2*s^3*t - 8*mtt*mWW^3*s^3*t + 150*ep*mtt*mWW^3*s^3*t + 550*ep^2*mtt*mWW^3*s^3*t + 440*ep^3*mtt*mWW^3*s^3*t - 18*mWW^4*s^3*t - 91*ep*mWW^4*s^3*t - 151*ep^2*mWW^4*s^3*t - 84*ep^3*mWW^4*s^3*t - 179*mtt^3*s^4*t - 873*ep*mtt^3*s^4*t - 1402*ep^2*mtt^3*s^4*t - 738*ep^3*mtt^3*s^4*t + 300*mtt^2*mWW*s^4*t + 1351*ep*mtt^2*mWW*s^4*t + 1987*ep^2*mtt^2*mWW*s^4*t + 954*ep^3*mtt^2*mWW*s^4*t - 115*mtt*mWW^2*s^4*t - 409*ep*mtt*mWW^2*s^4*t - 416*ep^2*mtt*mWW^2*s^4*t - 100*ep^3*mtt*mWW^2*s^4*t - 6*mWW^3*s^4*t - 49*ep*mWW^3*s^4*t - 109*ep^2*mWW^3*s^4*t - 76*ep^3*mWW^3*s^4*t + 74*mtt^2*s^5*t + 348*ep*mtt^2*s^5*t + 532*ep^2*mtt^2*s^5*t + 262*ep^3*mtt^2*s^5*t - 86*mtt*mWW*s^5*t - 372*ep*mtt*mWW*s^5*t - 520*ep^2*mtt*mWW*s^5*t - 234*ep^3*mtt*mWW*s^5*t + 12*mWW^2*s^5*t + 44*ep*mWW^2*s^5*t + 48*ep^2*mWW^2*s^5*t + 12*ep^3*mWW^2*s^5*t - 8*mtt*s^6*t - 36*ep*mtt*s^6*t - 52*ep^2*mtt*s^6*t - 24*ep^3*mtt*s^6*t + 8*mWW*s^6*t + 36*ep*mWW*s^6*t + 52*ep^2*mWW*s^6*t + 24*ep^3*mWW*s^6*t - 5*mtt^6*t^2 - 29*ep*mtt^6*t^2 - 72*ep^2*mtt^6*t^2 - 62*ep^3*mtt^6*t^2 + 23*mtt^5*mWW*t^2 + 98*ep*mtt^5*mWW*t^2 + 176*ep^2*mtt^5*mWW*t^2 + 123*ep^3*mtt^5*mWW*t^2 - 53*mtt^4*mWW^2*t^2 - 218*ep*mtt^4*mWW^2*t^2 - 302*ep^2*mtt^4*mWW^2*t^2 - 129*ep^3*mtt^4*mWW^2*t^2 + 75*mtt^3*mWW^3*t^2 + 372*ep*mtt^3*mWW^3*t^2 + 588*ep^2*mtt^3*mWW^3*t^2 + 273*ep^3*mtt^3*mWW^3*t^2 - 58*mtt^2*mWW^4*t^2 - 337*ep*mtt^2*mWW^4*t^2 - 614*ep^2*mtt^2*mWW^4*t^2 - 341*ep^3*mtt^2*mWW^4*t^2 + 18*mtt*mWW^5*t^2 + 114*ep*mtt*mWW^5*t^2 + 224*ep^2*mtt*mWW^5*t^2 + 136*ep^3*mtt*mWW^5*t^2 - 4*mtt^5*s*t^2 - 17*ep*mtt^5*s*t^2 - 8*ep^2*mtt^5*s*t^2 + 11*ep^3*mtt^5*s*t^2 - 18*mtt^4*mWW*s*t^2 - 36*ep*mtt^4*mWW*s*t^2 + 40*ep^2*mtt^4*mWW*s*t^2 + 96*ep^3*mtt^4*mWW*s*t^2 + 79*mtt^3*mWW^2*s*t^2 + 338*ep*mtt^3*mWW^2*s*t^2 + 359*ep^2*mtt^3*mWW^2*s*t^2 - 2*ep^3*mtt^3*mWW^2*s*t^2 - 107*mtt^2*mWW^3*s*t^2 - 588*ep*mtt^2*mWW^3*s*t^2 - 933*ep^2*mtt^2*mWW^3*s*t^2 - 382*ep^3*mtt^2*mWW^3*s*t^2 + 69*mtt*mWW^4*s*t^2 + 413*ep*mtt*mWW^4*s*t^2 + 743*ep^2*mtt*mWW^4*s*t^2 + 391*ep^3*mtt*mWW^4*s*t^2 - 19*mWW^5*s*t^2 - 110*ep*mWW^5*s*t^2 - 201*ep^2*mWW^5*s*t^2 - 114*ep^3*mWW^5*s*t^2 + 128*mtt^4*s^2*t^2 + 620*ep*mtt^4*s^2*t^2 + 1023*ep^2*mtt^4*s^2*t^2 + 579*ep^3*mtt^4*s^2*t^2 - 254*mtt^3*mWW*s^2*t^2 - 1184*ep*mtt^3*mWW*s^2*t^2 - 1955*ep^2*mtt^3*mWW*s^2*t^2 - 1147*ep^3*mtt^3*mWW*s^2*t^2 + 115*mtt^2*mWW^2*s^2*t^2 + 310*ep*mtt^2*mWW^2*s^2*t^2 + 282*ep^2*mtt^2*mWW^2*s^2*t^2 + 153*ep^3*mtt^2*mWW^2*s^2*t^2 + 32*mtt*mWW^3*s^2*t^2 + 383*ep*mtt*mWW^3*s^2*t^2 + 887*ep^2*mtt*mWW^3*s^2*t^2 + 550*ep^3*mtt*mWW^3*s^2*t^2 - 21*mWW^4*s^2*t^2 - 137*ep*mWW^4*s^2*t^2 - 261*ep^2*mWW^4*s^2*t^2 - 151*ep^3*mWW^4*s^2*t^2 - 253*mtt^3*s^3*t^2 - 1197*ep*mtt^3*s^3*t^2 - 1899*ep^2*mtt^3*s^3*t^2 - 1009*ep^3*mtt^3*s^3*t^2 + 432*mtt^2*mWW*s^3*t^2 + 1919*ep*mtt^2*mWW*s^3*t^2 + 2892*ep^2*mtt^2*mWW*s^3*t^2 + 1479*ep^3*mtt^2*mWW*s^3*t^2 - 177*mtt*mWW^2*s^3*t^2 - 593*ep*mtt*mWW^2*s^3*t^2 - 629*ep^2*mtt*mWW^2*s^3*t^2 - 215*ep^3*mtt*mWW^2*s^3*t^2 - 2*mWW^3*s^3*t^2 - 101*ep*mWW^3*s^3*t^2 - 280*ep^2*mWW^3*s^3*t^2 - 199*ep^3*mWW^3*s^3*t^2 + 166*mtt^2*s^4*t^2 + 767*ep*mtt^2*s^4*t^2 + 1164*ep^2*mtt^2*s^4*t^2 + 577*ep^3*mtt^2*s^4*t^2 - 212*mtt*mWW*s^4*t^2 - 921*ep*mtt*mWW*s^4*t^2 - 1318*ep^2*mtt*mWW*s^4*t^2 - 617*ep^3*mtt*mWW*s^4*t^2 + 46*mWW^2*s^4*t^2 + 166*ep*mWW^2*s^4*t^2 + 190*ep^2*mWW^2*s^4*t^2 + 64*ep^3*mWW^2*s^4*t^2 - 32*mtt*s^5*t^2 - 144*ep*mtt*s^5*t^2 - 208*ep^2*mtt*s^5*t^2 - 96*ep^3*mtt*s^5*t^2 + 32*mWW*s^5*t^2 + 144*ep*mWW*s^5*t^2 + 208*ep^2*mWW*s^5*t^2 + 96*ep^3*mWW*s^5*t^2 + 21*mtt^5*t^3 + 126*ep*mtt^5*t^3 + 258*ep^2*mtt^5*t^3 + 177*ep^3*mtt^5*t^3 - 74*mtt^4*mWW*t^3 - 397*ep*mtt^4*mWW*t^3 - 723*ep^2*mtt^4*mWW*t^3 - 444*ep^3*mtt^4*mWW*t^3 + 91*mtt^3*mWW^2*t^3 + 424*ep*mtt^3*mWW^2*t^3 + 628*ep^2*mtt^3*mWW^2*t^3 + 287*ep^3*mtt^3*mWW^2*t^3 - 55*mtt^2*mWW^3*t^3 - 229*ep*mtt^2*mWW^3*t^3 - 250*ep^2*mtt^2*mWW^3*t^3 - 28*ep^3*mtt^2*mWW^3*t^3 + 28*mtt*mWW^4*t^3 + 144*ep*mtt*mWW^4*t^3 + 218*ep^2*mtt*mWW^4*t^3 + 86*ep^3*mtt*mWW^4*t^3 - 11*mWW^5*t^3 - 68*ep*mWW^5*t^3 - 131*ep^2*mWW^5*t^3 - 78*ep^3*mWW^5*t^3 - 12*mtt^4*s*t^3 - 122*ep*mtt^4*s*t^3 - 286*ep^2*mtt^4*s*t^3 - 192*ep^3*mtt^4*s*t^3 + 92*mtt^3*mWW*s*t^3 + 601*ep*mtt^3*mWW*s*t^3 + 1112*ep^2*mtt^3*mWW*s*t^3 + 615*ep^3*mtt^3*mWW*s*t^3 - 147*mtt^2*mWW^2*s*t^3 - 885*ep*mtt^2*mWW^2*s*t^3 - 1519*ep^2*mtt^2*mWW^2*s*t^3 - 765*ep^3*mtt^2*mWW^2*s*t^3 + 70*mtt*mWW^3*s*t^3 + 426*ep*mtt*mWW^3*s*t^3 + 710*ep^2*mtt*mWW^3*s*t^3 + 330*ep^3*mtt*mWW^3*s*t^3 - 3*mWW^4*s*t^3 - 20*ep*mWW^4*s*t^3 - 17*ep^2*mWW^4*s*t^3 + 12*ep^3*mWW^4*s*t^3 - 116*mtt^3*s^2*t^3 - 486*ep*mtt^3*s^2*t^3 - 711*ep^2*mtt^3*s^2*t^3 - 369*ep^3*mtt^3*s^2*t^3 + 161*mtt^2*mWW*s^2*t^3 + 577*ep*mtt^2*mWW*s^2*t^3 + 790*ep^2*mtt^2*mWW*s^2*t^3 + 438*ep^3*mtt^2*mWW*s^2*t^3 - 18*mtt*mWW^2*s^2*t^3 + 166*ep*mtt*mWW^2*s^2*t^3 + 481*ep^2*mtt*mWW^2*s^2*t^3 + 277*ep^3*mtt*mWW^2*s^2*t^3 - 27*mWW^3*s^2*t^3 - 245*ep*mWW^3*s^2*t^3 - 524*ep^2*mWW^3*s^2*t^3 - 322*ep^3*mWW^3*s^2*t^3 + 152*mtt^2*s^3*t^3 + 678*ep*mtt^2*s^3*t^3 + 1008*ep^2*mtt^2*s^3*t^3 + 498*ep^3*mtt^2*s^3*t^3 - 196*mtt*mWW*s^3*t^3 - 825*ep*mtt*mWW*s^3*t^3 - 1180*ep^2*mtt*mWW*s^3*t^3 - 571*ep^3*mtt*mWW*s^3*t^3 + 44*mWW^2*s^3*t^3 + 143*ep*mWW^2*s^3*t^3 + 160*ep^2*mWW^2*s^3*t^3 + 65*ep^3*mWW^2*s^3*t^3 - 48*mtt*s^4*t^3 - 216*ep*mtt*s^4*t^3 - 312*ep^2*mtt*s^4*t^3 - 144*ep^3*mtt*s^4*t^3 + 48*mWW*s^4*t^3 + 216*ep*mWW*s^4*t^3 + 312*ep^2*mWW*s^4*t^3 + 144*ep^3*mWW*s^4*t^3 - 27*mtt^4*t^4 - 163*ep*mtt^4*t^4 - 313*ep^2*mtt^4*t^4 - 195*ep^3*mtt^4*t^4 + 97*mtt^3*mWW*t^4 + 569*ep*mtt^3*mWW*t^4 + 1061*ep^2*mtt^3*mWW*t^4 + 641*ep^3*mtt^3*mWW*t^4 - 107*mtt^2*mWW^2*t^4 - 604*ep*mtt^2*mWW^2*t^4 - 1075*ep^2*mtt^2*mWW^2*t^4 - 616*ep^3*mtt^2*mWW^2*t^4 + 31*mtt*mWW^3*t^4 + 153*ep*mtt*mWW^3*t^4 + 219*ep^2*mtt*mWW^3*t^4 + 89*ep^3*mtt*mWW^3*t^4 + 6*mWW^4*t^4 + 45*ep*mWW^4*t^4 + 108*ep^2*mWW^4*t^4 + 81*ep^3*mWW^4*t^4 + 7*mtt^3*s*t^4 + 87*ep*mtt^3*s*t^4 + 189*ep^2*mtt^3*s*t^4 + 109*ep^3*mtt^3*s*t^4 - 70*mtt^2*mWW*s*t^4 - 487*ep*mtt^2*mWW*s*t^4 - 906*ep^2*mtt^2*mWW*s*t^4 - 493*ep^3*mtt^2*mWW*s*t^4 + 109*mtt*mWW^2*s*t^4 + 699*ep*mtt*mWW^2*s*t^4 + 1291*ep^2*mtt*mWW^2*s*t^4 + 725*ep^3*mtt*mWW^2*s*t^4 - 46*mWW^3*s*t^4 - 299*ep*mWW^3*s*t^4 - 574*ep^2*mWW^3*s*t^4 - 341*ep^3*mWW^3*s*t^4 + 54*mtt^2*s^2*t^4 + 222*ep*mtt^2*s^2*t^4 + 318*ep^2*mtt^2*s^2*t^4 + 160*ep^3*mtt^2*s^2*t^4 - 64*mtt*mWW*s^2*t^4 - 245*ep*mtt*mWW*s^2*t^4 - 358*ep^2*mtt*mWW*s^2*t^4 - 201*ep^3*mtt*mWW*s^2*t^4 + 10*mWW^2*s^2*t^4 + 19*ep*mWW^2*s^2*t^4 + 28*ep^2*mWW^2*s^2*t^4 + 33*ep^3*mWW^2*s^2*t^4 - 32*mtt*s^3*t^4 - 144*ep*mtt*s^3*t^4 - 208*ep^2*mtt*s^3*t^4 - 96*ep^3*mtt*s^3*t^4 + 32*mWW*s^3*t^4 + 144*ep*mWW*s^3*t^4 + 208*ep^2*mWW*s^3*t^4 + 96*ep^3*mWW*s^3*t^4 + 9*mtt^3*t^5 + 51*ep*mtt^3*t^5 + 85*ep^2*mtt^3*t^5 + 43*ep^3*mtt^3*t^5 - 39*mtt^2*mWW*t^5 - 230*ep*mtt^2*mWW*t^5 - 415*ep^2*mtt^2*mWW*t^5 - 236*ep^3*mtt^2*mWW*t^5 + 51*mtt*mWW^2*t^5 + 307*ep*mtt*mWW^2*t^5 + 575*ep^2*mtt*mWW^2*t^5 + 343*ep^3*mtt*mWW^2*t^5 - 21*mWW^3*t^5 - 128*ep*mWW^3*t^5 - 245*ep^2*mWW^3*t^5 - 150*ep^3*mWW^3*t^5 + 6*mtt^2*s*t^5 + 26*ep*mtt^2*s*t^5 + 52*ep^2*mtt^2*s*t^5 + 40*ep^3*mtt^2*s*t^5 - 6*mtt*mWW*s*t^5 - 31*ep*mtt*mWW*s*t^5 - 88*ep^2*mtt*mWW*s*t^5 - 83*ep^3*mtt*mWW*s*t^5 + 5*ep*mWW^2*s*t^5 + 36*ep^2*mWW^2*s*t^5 + 43*ep^3*mWW^2*s*t^5 - 8*mtt*s^2*t^5 - 36*ep*mtt*s^2*t^5 - 52*ep^2*mtt*s^2*t^5 - 24*ep^3*mtt*s^2*t^5 + 8*mWW*s^2*t^5 + 36*ep*mWW*s^2*t^5 + 52*ep^2*mWW*s^2*t^5 + 24*ep^3*mWW*s^2*t^5 + 2*mtt^2*t^6 + 15*ep*mtt^2*t^6 + 36*ep^2*mtt^2*t^6 + 27*ep^3*mtt^2*t^6 - 4*mtt*mWW*t^6 - 30*ep*mtt*mWW*t^6 - 72*ep^2*mtt*mWW*t^6 - 54*ep^3*mtt*mWW*t^6 + 2*mWW^2*t^6 + 15*ep*mWW^2*t^6 + 36*ep^2*mWW^2*t^6 + 27*ep^3*mWW^2*t^6))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*(mtt - mWW - s)*s^2*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(12*mtt^5 + 44*ep*mtt^5 + 40*ep^2*mtt^5 - 26*mtt^4*mWW - 98*ep*mtt^4*mWW - 92*ep^2*mtt^4*mWW + 8*mtt^3*mWW^2 + 36*ep*mtt^3*mWW^2 + 40*ep^2*mtt^3*mWW^2 + 6*mtt^2*mWW^3 + 18*ep*mtt^2*mWW^3 + 12*ep^2*mtt^2*mWW^3 - 36*mtt^4*s - 132*ep*mtt^4*s - 120*ep^2*mtt^4*s + 54*mtt^3*mWW*s + 212*ep*mtt^3*mWW*s + 206*ep^2*mtt^3*mWW*s - 8*mtt^2*mWW^2*s - 54*ep*mtt^2*mWW^2*s - 74*ep^2*mtt^2*mWW^2*s - 10*mtt*mWW^3*s - 22*ep*mtt*mWW^3*s - 8*ep^2*mtt*mWW^3*s + 36*mtt^3*s^2 + 132*ep*mtt^3*s^2 + 120*ep^2*mtt^3*s^2 - 30*mtt^2*mWW*s^2 - 130*ep*mtt^2*mWW*s^2 - 136*ep^2*mtt^2*mWW*s^2 - 11*mtt*mWW^2*s^2 - 16*ep*mtt*mWW^2*s^2 + 7*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 2*ep*mWW^3*s^2 + ep^2*mWW^3*s^2 - 12*mtt^2*s^3 - 44*ep*mtt^2*s^3 - 40*ep^2*mtt^2*s^3 + 2*mtt*mWW*s^3 + 16*ep*mtt*mWW*s^3 + 22*ep^2*mtt*mWW*s^3 + 2*mWW^2*s^3 + 4*ep*mWW^2*s^3 + 2*ep^2*mWW^2*s^3 - 34*mtt^4*t - 122*ep*mtt^4*t - 108*ep^2*mtt^4*t + 70*mtt^3*mWW*t + 260*ep*mtt^3*mWW*t + 238*ep^2*mtt^3*mWW*t - 12*mtt^2*mWW^2*t - 64*ep*mtt^2*mWW^2*t - 76*ep^2*mtt^2*mWW^2*t - 24*mtt*mWW^3*t - 74*ep*mtt*mWW^3*t - 54*ep^2*mtt*mWW^3*t + 66*mtt^3*s*t + 228*ep*mtt^3*s*t + 194*ep^2*mtt^3*s*t - 64*mtt^2*mWW*s*t - 240*ep*mtt^2*mWW*s*t - 216*ep^2*mtt^2*mWW*s*t - 16*mtt*mWW^2*s*t - 42*ep*mtt*mWW^2*s*t - 22*ep^2*mtt*mWW^2*s*t + 18*mWW^3*s*t + 54*ep*mWW^3*s*t + 40*ep^2*mWW^3*s*t - 30*mtt^2*s^2*t - 90*ep*mtt^2*s^2*t - 64*ep^2*mtt^2*s^2*t + 2*mtt*mWW*s^2*t - 10*ep^2*mtt*mWW*s^2*t + 28*mWW^2*s^2*t + 90*ep*mWW^2*s^2*t + 74*ep^2*mWW^2*s^2*t - 2*mtt*s^3*t - 16*ep*mtt*s^3*t - 22*ep^2*mtt*s^3*t + 10*mWW*s^3*t + 40*ep*mWW*s^3*t + 38*ep^2*mWW*s^3*t + 30*mtt^3*t^2 + 100*ep*mtt^3*t^2 + 82*ep^2*mtt^3*t^2 - 76*mtt^2*mWW*t^2 - 264*ep*mtt^2*mWW*t^2 - 224*ep^2*mtt^2*mWW*t^2 + 27*mtt*mWW^2*t^2 + 106*ep*mtt*mWW^2*t^2 + 99*ep^2*mtt*mWW^2*t^2 + 19*mWW^3*t^2 + 58*ep*mWW^3*t^2 + 43*ep^2*mWW^3*t^2 - 36*mtt^2*s*t^2 - 102*ep*mtt^2*s*t^2 - 70*ep^2*mtt^2*s*t^2 + 18*mtt*mWW*s*t^2 + 54*ep*mtt*mWW*s*t^2 + 32*ep^2*mtt*mWW*s*t^2 + 10*mWW^2*s*t^2 + 36*ep*mWW^2*s*t^2 + 34*ep^2*mWW^2*s*t^2 - 3*mtt*s^2*t^2 - 28*ep*mtt*s^2*t^2 - 37*ep^2*mtt*s^2*t^2 + 7*mWW*s^2*t^2 + 40*ep*mWW*s^2*t^2 + 45*ep^2*mWW*s^2*t^2 - 2*mtt^2*t^3 + 2*ep*mtt^2*t^3 + 8*ep^2*mtt^2*t^3 + 28*mtt*mWW*t^3 + 82*ep*mtt*mWW*t^3 + 58*ep^2*mtt*mWW*t^3 - 26*mWW^2*t^3 - 84*ep*mWW^2*t^3 - 66*ep^2*mWW^2*t^3 + 8*mtt*s*t^3 + 10*ep*mtt*s*t^3 - 2*ep^2*mtt*s*t^3 - 4*mWW*s*t^3 - 2*ep*mWW*s*t^3 + 6*ep^2*mWW*s*t^3 - 7*mtt*t^4 - 26*ep*mtt*t^4 - 23*ep^2*mtt*t^4 + 7*mWW*t^4 + 26*ep*mWW*t^4 + 23*ep^2*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*(mtt - mWW - s)*s^2*(mtt - s - t)*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-2*mtt^5 - 8*ep*mtt^5 - 8*ep^2*mtt^5 + 9*mtt^4*mWW + 34*ep*mtt^4*mWW + 32*ep^2*mtt^4*mWW - 17*mtt^3*mWW^2 - 55*ep*mtt^3*mWW^2 - 44*ep^2*mtt^3*mWW^2 + 17*mtt^2*mWW^3 + 47*ep*mtt^2*mWW^3 + 30*ep^2*mtt^2*mWW^3 - 8*mtt*mWW^4 - 22*ep*mtt*mWW^4 - 14*ep^2*mtt*mWW^4 + 10*mtt^4*s + 40*ep*mtt^4*s + 40*ep^2*mtt^4*s - 36*mtt^3*mWW*s - 136*ep*mtt^3*mWW*s - 128*ep^2*mtt^3*mWW*s + 51*mtt^2*mWW^2*s + 165*ep*mtt^2*mWW^2*s + 132*ep^2*mtt^2*mWW^2*s - 34*mtt*mWW^3*s - 94*ep*mtt*mWW^3*s - 60*ep^2*mtt*mWW^3*s + 8*mWW^4*s + 22*ep*mWW^4*s + 14*ep^2*mWW^4*s - 20*mtt^3*s^2 - 80*ep*mtt^3*s^2 - 80*ep^2*mtt^3*s^2 + 54*mtt^2*mWW*s^2 + 204*ep*mtt^2*mWW*s^2 + 192*ep^2*mtt^2*mWW*s^2 - 51*mtt*mWW^2*s^2 - 165*ep*mtt*mWW^2*s^2 - 132*ep^2*mtt*mWW^2*s^2 + 17*mWW^3*s^2 + 47*ep*mWW^3*s^2 + 30*ep^2*mWW^3*s^2 + 20*mtt^2*s^3 + 80*ep*mtt^2*s^3 + 80*ep^2*mtt^2*s^3 - 36*mtt*mWW*s^3 - 136*ep*mtt*mWW*s^3 - 128*ep^2*mtt*mWW*s^3 + 17*mWW^2*s^3 + 55*ep*mWW^2*s^3 + 44*ep^2*mWW^2*s^3 - 10*mtt*s^4 - 40*ep*mtt*s^4 - 40*ep^2*mtt*s^4 + 9*mWW*s^4 + 34*ep*mWW*s^4 + 32*ep^2*mWW*s^4 + 2*s^5 + 8*ep*s^5 + 8*ep^2*s^5 + 9*mtt^4*t + 38*ep*mtt^4*t + 40*ep^2*mtt^4*t - 30*mtt^3*mWW*t - 132*ep*mtt^3*mWW*t - 140*ep^2*mtt^3*mWW*t + 37*mtt^2*mWW^2*t + 145*ep*mtt^2*mWW^2*t + 140*ep^2*mtt^2*mWW^2*t - 22*mtt*mWW^3*t - 62*ep*mtt*mWW^3*t - 40*ep^2*mtt*mWW^3*t + 10*mWW^4*t + 28*ep*mWW^4*t + 18*ep^2*mWW^4*t - 36*mtt^3*s*t - 152*ep*mtt^3*s*t - 160*ep^2*mtt^3*s*t + 90*mtt^2*mWW*s*t + 396*ep*mtt^2*mWW*s*t + 420*ep^2*mtt^2*mWW*s*t - 74*mtt*mWW^2*s*t - 290*ep*mtt*mWW^2*s*t - 280*ep^2*mtt*mWW^2*s*t + 22*mWW^3*s*t + 62*ep*mWW^3*s*t + 40*ep^2*mWW^3*s*t + 54*mtt^2*s^2*t + 228*ep*mtt^2*s^2*t + 240*ep^2*mtt^2*s^2*t - 90*mtt*mWW*s^2*t - 396*ep*mtt*mWW*s^2*t - 420*ep^2*mtt*mWW*s^2*t + 37*mWW^2*s^2*t + 145*ep*mWW^2*s^2*t + 140*ep^2*mWW^2*s^2*t - 36*mtt*s^3*t - 152*ep*mtt*s^3*t - 160*ep^2*mtt*s^3*t + 30*mWW*s^3*t + 132*ep*mWW*s^3*t + 140*ep^2*mWW*s^3*t + 9*s^4*t + 38*ep*s^4*t + 40*ep^2*s^4*t - 17*mtt^3*t^2 - 69*ep*mtt^3*t^2 - 72*ep^2*mtt^3*t^2 + 43*mtt^2*mWW*t^2 + 205*ep*mtt^2*mWW*t^2 + 230*ep^2*mtt^2*mWW*t^2 - 34*mtt*mWW^2*t^2 - 166*ep*mtt*mWW^2*t^2 - 188*ep^2*mtt*mWW^2*t^2 + 51*mtt^2*s*t^2 + 207*ep*mtt^2*s*t^2 + 216*ep^2*mtt^2*s*t^2 - 86*mtt*mWW*s*t^2 - 410*ep*mtt*mWW*s*t^2 - 460*ep^2*mtt*mWW*s*t^2 + 34*mWW^2*s*t^2 + 166*ep*mWW^2*s*t^2 + 188*ep^2*mWW^2*s*t^2 - 51*mtt*s^2*t^2 - 207*ep*mtt*s^2*t^2 - 216*ep^2*mtt*s^2*t^2 + 43*mWW*s^2*t^2 + 205*ep*mWW*s^2*t^2 + 230*ep^2*mWW*s^2*t^2 + 17*s^3*t^2 + 69*ep*s^3*t^2 + 72*ep^2*s^3*t^2 + 15*mtt^2*t^3 + 51*ep*mtt^2*t^3 + 48*ep^2*mtt^2*t^3 - 26*mtt*mWW*t^3 - 122*ep*mtt*mWW*t^3 - 136*ep^2*mtt*mWW*t^3 + 20*mWW^2*t^3 + 96*ep*mWW^2*t^3 + 108*ep^2*mWW^2*t^3 - 30*mtt*s*t^3 - 102*ep*mtt*s*t^3 - 96*ep^2*mtt*s*t^3 + 26*mWW*s*t^3 + 122*ep*mWW*s*t^3 + 136*ep^2*mWW*s*t^3 + 15*s^2*t^3 + 51*ep*s^2*t^3 + 48*ep^2*s^2*t^3 - 6*mtt*t^4 - 12*ep*mtt*t^4 - 6*ep^2*mtt*t^4 + 6*s*t^4 + 12*ep*s*t^4 + 6*ep^2*s*t^4 + 2*t^5 + 4*ep*t^5 + 2*ep^2*t^5))/(2*(1 + ep)*(1 + 2*ep)^2*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)^2*(mtt - s)*(4*mtt^5*mWW^3 + 36*ep*mtt^5*mWW^3 + 56*ep^2*mtt^5*mWW^3 - 14*mtt^4*mWW^4 - 110*ep*mtt^4*mWW^4 - 172*ep^2*mtt^4*mWW^4 + 16*mtt^3*mWW^5 + 116*ep*mtt^3*mWW^5 + 184*ep^2*mtt^3*mWW^5 - 6*mtt^2*mWW^6 - 42*ep*mtt^2*mWW^6 - 68*ep^2*mtt^2*mWW^6 - 20*mtt^4*mWW^3*s - 180*ep*mtt^4*mWW^3*s - 280*ep^2*mtt^4*mWW^3*s + 56*mtt^3*mWW^4*s + 440*ep*mtt^3*mWW^4*s + 688*ep^2*mtt^3*mWW^4*s - 48*mtt^2*mWW^5*s - 348*ep*mtt^2*mWW^5*s - 552*ep^2*mtt^2*mWW^5*s + 12*mtt*mWW^6*s + 84*ep*mtt*mWW^6*s + 136*ep^2*mtt*mWW^6*s + 40*mtt^3*mWW^3*s^2 + 360*ep*mtt^3*mWW^3*s^2 + 560*ep^2*mtt^3*mWW^3*s^2 - 84*mtt^2*mWW^4*s^2 - 660*ep*mtt^2*mWW^4*s^2 - 1032*ep^2*mtt^2*mWW^4*s^2 + 48*mtt*mWW^5*s^2 + 348*ep*mtt*mWW^5*s^2 + 552*ep^2*mtt*mWW^5*s^2 - 6*mWW^6*s^2 - 42*ep*mWW^6*s^2 - 68*ep^2*mWW^6*s^2 - 40*mtt^2*mWW^3*s^3 - 360*ep*mtt^2*mWW^3*s^3 - 560*ep^2*mtt^2*mWW^3*s^3 + 56*mtt*mWW^4*s^3 + 440*ep*mtt*mWW^4*s^3 + 688*ep^2*mtt*mWW^4*s^3 - 16*mWW^5*s^3 - 116*ep*mWW^5*s^3 - 184*ep^2*mWW^5*s^3 + 20*mtt*mWW^3*s^4 + 180*ep*mtt*mWW^3*s^4 + 280*ep^2*mtt*mWW^3*s^4 - 14*mWW^4*s^4 - 110*ep*mWW^4*s^4 - 172*ep^2*mWW^4*s^4 - 4*mWW^3*s^5 - 36*ep*mWW^3*s^5 - 56*ep^2*mWW^3*s^5 + 4*mtt^5*mWW^2*t + 12*ep*mtt^5*mWW^2*t + 8*ep^2*mtt^5*mWW^2*t - 32*mtt^4*mWW^3*t - 204*ep*mtt^4*mWW^3*t - 256*ep^2*mtt^4*mWW^3*t + 82*mtt^3*mWW^4*t + 528*ep*mtt^3*mWW^4*t + 686*ep^2*mtt^3*mWW^4*t - 82*mtt^2*mWW^5*t - 488*ep*mtt^2*mWW^5*t - 640*ep^2*mtt^2*mWW^5*t + 28*mtt*mWW^6*t + 156*ep*mtt*mWW^6*t + 210*ep^2*mtt*mWW^6*t - 20*mtt^4*mWW^2*s*t - 60*ep*mtt^4*mWW^2*s*t - 40*ep^2*mtt^4*mWW^2*s*t + 128*mtt^3*mWW^3*s*t + 816*ep*mtt^3*mWW^3*s*t + 1024*ep^2*mtt^3*mWW^3*s*t - 246*mtt^2*mWW^4*s*t - 1584*ep*mtt^2*mWW^4*s*t - 2058*ep^2*mtt^2*mWW^4*s*t + 164*mtt*mWW^5*s*t + 976*ep*mtt*mWW^5*s*t + 1280*ep^2*mtt*mWW^5*s*t - 28*mWW^6*s*t - 156*ep*mWW^6*s*t - 210*ep^2*mWW^6*s*t + 40*mtt^3*mWW^2*s^2*t + 120*ep*mtt^3*mWW^2*s^2*t + 80*ep^2*mtt^3*mWW^2*s^2*t - 192*mtt^2*mWW^3*s^2*t - 1224*ep*mtt^2*mWW^3*s^2*t - 1536*ep^2*mtt^2*mWW^3*s^2*t + 246*mtt*mWW^4*s^2*t + 1584*ep*mtt*mWW^4*s^2*t + 2058*ep^2*mtt*mWW^4*s^2*t - 82*mWW^5*s^2*t - 488*ep*mWW^5*s^2*t - 640*ep^2*mWW^5*s^2*t - 40*mtt^2*mWW^2*s^3*t - 120*ep*mtt^2*mWW^2*s^3*t - 80*ep^2*mtt^2*mWW^2*s^3*t + 128*mtt*mWW^3*s^3*t + 816*ep*mtt*mWW^3*s^3*t + 1024*ep^2*mtt*mWW^3*s^3*t - 82*mWW^4*s^3*t - 528*ep*mWW^4*s^3*t - 686*ep^2*mWW^4*s^3*t + 20*mtt*mWW^2*s^4*t + 60*ep*mtt*mWW^2*s^4*t + 40*ep^2*mtt*mWW^2*s^4*t - 32*mWW^3*s^4*t - 204*ep*mWW^3*s^4*t - 256*ep^2*mWW^3*s^4*t - 4*mWW^2*s^5*t - 12*ep*mWW^2*s^5*t - 8*ep^2*mWW^2*s^5*t - 6*mtt^4*mWW^2*t^2 - 2*ep*mtt^4*mWW^2*t^2 - 4*ep^2*mtt^4*mWW^2*t^2 + 8*mtt^3*mWW^3*t^2 + 30*ep*mtt^3*mWW^3*t^2 + 70*ep^2*mtt^3*mWW^3*t^2 - 32*mtt^2*mWW^4*t^2 - 230*ep*mtt^2*mWW^4*t^2 - 324*ep^2*mtt^2*mWW^4*t^2 + 52*mtt*mWW^5*t^2 + 295*ep*mtt*mWW^5*t^2 + 357*ep^2*mtt*mWW^5*t^2 - 22*mWW^6*t^2 - 105*ep*mWW^6*t^2 - 123*ep^2*mWW^6*t^2 + 24*mtt^3*mWW^2*s*t^2 + 8*ep*mtt^3*mWW^2*s*t^2 + 16*ep^2*mtt^3*mWW^2*s*t^2 - 24*mtt^2*mWW^3*s*t^2 - 90*ep*mtt^2*mWW^3*s*t^2 - 210*ep^2*mtt^2*mWW^3*s*t^2 + 64*mtt*mWW^4*s*t^2 + 460*ep*mtt*mWW^4*s*t^2 + 648*ep^2*mtt*mWW^4*s*t^2 - 52*mWW^5*s*t^2 - 295*ep*mWW^5*s*t^2 - 357*ep^2*mWW^5*s*t^2 - 36*mtt^2*mWW^2*s^2*t^2 - 12*ep*mtt^2*mWW^2*s^2*t^2 - 24*ep^2*mtt^2*mWW^2*s^2*t^2 + 24*mtt*mWW^3*s^2*t^2 + 90*ep*mtt*mWW^3*s^2*t^2 + 210*ep^2*mtt*mWW^3*s^2*t^2 - 32*mWW^4*s^2*t^2 - 230*ep*mWW^4*s^2*t^2 - 324*ep^2*mWW^4*s^2*t^2 + 24*mtt*mWW^2*s^3*t^2 + 8*ep*mtt*mWW^2*s^3*t^2 + 16*ep^2*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 - 30*ep*mWW^3*s^3*t^2 - 70*ep^2*mWW^3*s^3*t^2 - 6*mWW^2*s^4*t^2 - 2*ep*mWW^2*s^4*t^2 - 4*ep^2*mWW^2*s^4*t^2 - 4*mtt^4*mWW*t^3 - 20*ep*mtt^4*mWW*t^3 - 16*ep^2*mtt^4*mWW*t^3 + 62*mtt^3*mWW^2*t^3 + 348*ep*mtt^3*mWW^2*t^3 + 418*ep^2*mtt^3*mWW^2*t^3 - 54*mtt^2*mWW^3*t^3 - 324*ep*mtt^2*mWW^3*t^3 - 450*ep^2*mtt^2*mWW^3*t^3 - 18*mtt*mWW^4*t^3 - 28*ep*mtt*mWW^4*t^3 + 56*ep^2*mtt*mWW^4*t^3 + 14*mWW^5*t^3 + 36*ep*mWW^5*t^3 + 16*ep^2*mWW^5*t^3 + 16*mtt^3*mWW*s*t^3 + 80*ep*mtt^3*mWW*s*t^3 + 64*ep^2*mtt^3*mWW*s*t^3 - 186*mtt^2*mWW^2*s*t^3 - 1044*ep*mtt^2*mWW^2*s*t^3 - 1254*ep^2*mtt^2*mWW^2*s*t^3 + 108*mtt*mWW^3*s*t^3 + 648*ep*mtt*mWW^3*s*t^3 + 900*ep^2*mtt*mWW^3*s*t^3 + 18*mWW^4*s*t^3 + 28*ep*mWW^4*s*t^3 - 56*ep^2*mWW^4*s*t^3 - 24*mtt^2*mWW*s^2*t^3 - 120*ep*mtt^2*mWW*s^2*t^3 - 96*ep^2*mtt^2*mWW*s^2*t^3 + 186*mtt*mWW^2*s^2*t^3 + 1044*ep*mtt*mWW^2*s^2*t^3 + 1254*ep^2*mtt*mWW^2*s^2*t^3 - 54*mWW^3*s^2*t^3 - 324*ep*mWW^3*s^2*t^3 - 450*ep^2*mWW^3*s^2*t^3 + 16*mtt*mWW*s^3*t^3 + 80*ep*mtt*mWW*s^3*t^3 + 64*ep^2*mtt*mWW*s^3*t^3 - 62*mWW^2*s^3*t^3 - 348*ep*mWW^2*s^3*t^3 - 418*ep^2*mWW^2*s^3*t^3 - 4*mWW*s^4*t^3 - 20*ep*mWW*s^4*t^3 - 16*ep^2*mWW*s^4*t^3 - 24*mtt^3*mWW*t^4 - 154*ep*mtt^3*mWW*t^4 - 190*ep^2*mtt^3*mWW*t^4 - 54*mtt^2*mWW^2*t^4 - 268*ep*mtt^2*mWW^2*t^4 - 290*ep^2*mtt^2*mWW^2*t^4 + 96*mtt*mWW^3*t^4 + 500*ep*mtt*mWW^3*t^4 + 568*ep^2*mtt*mWW^3*t^4 - 18*mWW^4*t^4 - 82*ep*mWW^4*t^4 - 96*ep^2*mWW^4*t^4 + 72*mtt^2*mWW*s*t^4 + 462*ep*mtt^2*mWW*s*t^4 + 570*ep^2*mtt^2*mWW*s*t^4 + 108*mtt*mWW^2*s*t^4 + 536*ep*mtt*mWW^2*s*t^4 + 580*ep^2*mtt*mWW^2*s*t^4 - 96*mWW^3*s*t^4 - 500*ep*mWW^3*s*t^4 - 568*ep^2*mWW^3*s*t^4 - 72*mtt*mWW*s^2*t^4 - 462*ep*mtt*mWW*s^2*t^4 - 570*ep^2*mtt*mWW*s^2*t^4 - 54*mWW^2*s^2*t^4 - 268*ep*mWW^2*s^2*t^4 - 290*ep^2*mWW^2*s^2*t^4 + 24*mWW*s^3*t^4 + 154*ep*mWW*s^3*t^4 + 190*ep^2*mWW*s^3*t^4 + 8*mtt^3*t^5 + 44*ep*mtt^3*t^5 + 48*ep^2*mtt^3*t^5 + 44*mtt^2*mWW*t^5 + 228*ep*mtt^2*mWW*t^5 + 250*ep^2*mtt^2*mWW*t^5 - 30*mtt*mWW^2*t^5 - 156*ep*mtt*mWW^2*t^5 - 168*ep^2*mtt*mWW^2*t^5 - 22*mWW^3*t^5 - 116*ep*mWW^3*t^5 - 130*ep^2*mWW^3*t^5 - 24*mtt^2*s*t^5 - 132*ep*mtt^2*s*t^5 - 144*ep^2*mtt^2*s*t^5 - 88*mtt*mWW*s*t^5 - 456*ep*mtt*mWW*s*t^5 - 500*ep^2*mtt*mWW*s*t^5 + 30*mWW^2*s*t^5 + 156*ep*mWW^2*s*t^5 + 168*ep^2*mWW^2*s*t^5 + 24*mtt*s^2*t^5 + 132*ep*mtt*s^2*t^5 + 144*ep^2*mtt*s^2*t^5 + 44*mWW*s^2*t^5 + 228*ep*mWW*s^2*t^5 + 250*ep^2*mWW*s^2*t^5 - 8*s^3*t^5 - 44*ep*s^3*t^5 - 48*ep^2*s^3*t^5 - 16*mtt^2*t^6 - 76*ep*mtt^2*t^6 - 78*ep^2*mtt^2*t^6 - 8*mtt*mWW*t^6 - 31*ep*mtt*mWW*t^6 - 29*ep^2*mtt*mWW*t^6 + 24*mWW^2*t^6 + 107*ep*mWW^2*t^6 + 107*ep^2*mWW^2*t^6 + 32*mtt*s*t^6 + 152*ep*mtt*s*t^6 + 156*ep^2*mtt*s*t^6 + 8*mWW*s*t^6 + 31*ep*mWW*s*t^6 + 29*ep^2*mWW*s*t^6 - 16*s^2*t^6 - 76*ep*s^2*t^6 - 78*ep^2*s^2*t^6 + 8*mtt*t^7 + 32*ep*mtt*t^7 + 30*ep^2*mtt*t^7 - 8*mWW*t^7 - 32*ep*mWW*t^7 - 30*ep^2*mWW*t^7 - 8*s*t^7 - 32*ep*s*t^7 - 30*ep^2*s*t^7))/(2*ep*(1 + ep)*(1 + 2*ep)*mWW^2*(mtt - mWW - s)^3*s^3*(mtt - s - t)*(mtt - mWW - s - t)*(-mWW + t)^3), -((-1 + ep)*(-1 + 2*ep)*(-24*ep*mtt^8*mWW^3*s^2 - 184*ep^2*mtt^8*mWW^3*s^2 - 504*ep^3*mtt^8*mWW^3*s^2 - 584*ep^4*mtt^8*mWW^3*s^2 - 240*ep^5*mtt^8*mWW^3*s^2 + 100*ep*mtt^7*mWW^4*s^2 + 844*ep^2*mtt^7*mWW^4*s^2 + 2504*ep^3*mtt^7*mWW^4*s^2 + 3128*ep^4*mtt^7*mWW^4*s^2 + 1392*ep^5*mtt^7*mWW^4*s^2 - 144*ep*mtt^6*mWW^5*s^2 - 1408*ep^2*mtt^6*mWW^5*s^2 - 4616*ep^3*mtt^6*mWW^5*s^2 - 6248*ep^4*mtt^6*mWW^5*s^2 - 2992*ep^5*mtt^6*mWW^5*s^2 + 44*ep*mtt^5*mWW^6*s^2 + 708*ep^2*mtt^5*mWW^6*s^2 + 2872*ep^3*mtt^5*mWW^6*s^2 + 4440*ep^4*mtt^5*mWW^6*s^2 + 2352*ep^5*mtt^5*mWW^6*s^2 + 104*ep*mtt^4*mWW^7*s^2 + 808*ep^2*mtt^4*mWW^7*s^2 + 2232*ep^3*mtt^4*mWW^7*s^2 + 2600*ep^4*mtt^4*mWW^7*s^2 + 1072*ep^5*mtt^4*mWW^7*s^2 - 132*ep*mtt^3*mWW^8*s^2 - 1388*ep^2*mtt^3*mWW^8*s^2 - 4744*ep^3*mtt^3*mWW^8*s^2 - 6616*ep^4*mtt^3*mWW^8*s^2 - 3248*ep^5*mtt^3*mWW^8*s^2 + 64*ep*mtt^2*mWW^9*s^2 + 784*ep^2*mtt^2*mWW^9*s^2 + 2888*ep^3*mtt^2*mWW^9*s^2 + 4232*ep^4*mtt^2*mWW^9*s^2 + 2160*ep^5*mtt^2*mWW^9*s^2 - 12*ep*mtt*mWW^10*s^2 - 164*ep^2*mtt*mWW^10*s^2 - 632*ep^3*mtt*mWW^10*s^2 - 952*ep^4*mtt*mWW^10*s^2 - 496*ep^5*mtt*mWW^10*s^2 + 144*ep*mtt^7*mWW^3*s^3 + 1104*ep^2*mtt^7*mWW^3*s^3 + 3024*ep^3*mtt^7*mWW^3*s^3 + 3504*ep^4*mtt^7*mWW^3*s^3 + 1440*ep^5*mtt^7*mWW^3*s^3 - 470*ep*mtt^6*mWW^4*s^3 - 3980*ep^2*mtt^6*mWW^4*s^3 - 11810*ep^3*mtt^6*mWW^4*s^3 - 14716*ep^4*mtt^6*mWW^4*s^3 - 6512*ep^5*mtt^6*mWW^4*s^3 + 436*ep*mtt^5*mWW^5*s^3 + 4488*ep^2*mtt^5*mWW^5*s^3 + 15060*ep^3*mtt^5*mWW^5*s^3 + 20592*ep^4*mtt^5*mWW^5*s^3 + 9872*ep^5*mtt^5*mWW^5*s^3 + 142*ep*mtt^4*mWW^6*s^3 + 268*ep^2*mtt^4*mWW^6*s^3 - 1246*ep^3*mtt^4*mWW^6*s^3 - 3676*ep^4*mtt^4*mWW^6*s^3 - 2496*ep^5*mtt^4*mWW^6*s^3 - 504*ep*mtt^3*mWW^7*s^3 - 4544*ep^2*mtt^3*mWW^7*s^3 - 14104*ep^3*mtt^3*mWW^7*s^3 - 18256*ep^4*mtt^3*mWW^7*s^3 - 8384*ep^5*mtt^3*mWW^7*s^3 + 326*ep*mtt^2*mWW^8*s^3 + 3660*ep^2*mtt^2*mWW^8*s^3 + 12834*ep^3*mtt^2*mWW^8*s^3 + 18060*ep^4*mtt^2*mWW^8*s^3 + 8848*ep^5*mtt^2*mWW^8*s^3 - 76*ep*mtt*mWW^9*s^3 - 1048*ep^2*mtt*mWW^9*s^3 - 3980*ep^3*mtt*mWW^9*s^3 - 5840*ep^4*mtt*mWW^9*s^3 - 2928*ep^5*mtt*mWW^9*s^3 + 2*ep*mWW^10*s^3 + 52*ep^2*mWW^10*s^3 + 222*ep^3*mWW^10*s^3 + 332*ep^4*mWW^10*s^3 + 160*ep^5*mWW^10*s^3 - 360*ep*mtt^6*mWW^3*s^4 - 2760*ep^2*mtt^6*mWW^3*s^4 - 7560*ep^3*mtt^6*mWW^3*s^4 - 8760*ep^4*mtt^6*mWW^3*s^4 - 3600*ep^5*mtt^6*mWW^3*s^4 + 856*ep*mtt^5*mWW^4*s^4 + 7328*ep^2*mtt^5*mWW^4*s^4 + 21848*ep^3*mtt^5*mWW^4*s^4 + 27232*ep^4*mtt^5*mWW^4*s^4 + 12000*ep^5*mtt^5*mWW^4*s^4 - 328*ep*mtt^4*mWW^5*s^4 - 4192*ep^2*mtt^4*mWW^5*s^4 - 15360*ep^3*mtt^4*mWW^5*s^4 - 21944*ep^4*mtt^4*mWW^5*s^4 - 10736*ep^5*mtt^4*mWW^5*s^4 - 656*ep*mtt^3*mWW^6*s^4 - 4704*ep^2*mtt^3*mWW^6*s^4 - 12176*ep^3*mtt^3*mWW^6*s^4 - 13440*ep^4*mtt^3*mWW^6*s^4 - 5312*ep^5*mtt^3*mWW^6*s^4 + 680*ep*mtt^2*mWW^7*s^4 + 6712*ep^2*mtt^2*mWW^7*s^4 + 21880*ep^3*mtt^2*mWW^7*s^4 + 29144*ep^4*mtt^2*mWW^7*s^4 + 13584*ep^5*mtt^2*mWW^7*s^4 - 200*ep*mtt*mWW^8*s^4 - 2624*ep^2*mtt*mWW^8*s^4 - 9672*ep^3*mtt*mWW^8*s^4 - 13792*ep^4*mtt*mWW^8*s^4 - 6688*ep^5*mtt*mWW^8*s^4 + 8*ep*mWW^9*s^4 + 240*ep^2*mWW^9*s^4 + 1040*ep^3*mWW^9*s^4 + 1560*ep^4*mWW^9*s^4 + 752*ep^5*mWW^9*s^4 + 480*ep*mtt^5*mWW^3*s^5 + 3680*ep^2*mtt^5*mWW^3*s^5 + 10080*ep^3*mtt^5*mWW^3*s^5 + 11680*ep^4*mtt^5*mWW^3*s^5 + 4800*ep^5*mtt^5*mWW^3*s^5 - 724*ep*mtt^4*mWW^4*s^5 - 6392*ep^2*mtt^4*mWW^4*s^5 - 19372*ep^3*mtt^4*mWW^4*s^5 - 24328*ep^4*mtt^4*mWW^4*s^5 - 10720*ep^5*mtt^4*mWW^4*s^5 - 192*ep*mtt^3*mWW^5*s^5 - 304*ep^2*mtt^3*mWW^5*s^5 + 1728*ep^3*mtt^3*mWW^5*s^5 + 4528*ep^4*mtt^3*mWW^5*s^5 + 2784*ep^5*mtt^3*mWW^5*s^5 + 712*ep*mtt^2*mWW^6*s^5 + 5952*ep^2*mtt^2*mWW^6*s^5 + 17432*ep^3*mtt^2*mWW^6*s^5 + 21408*ep^4*mtt^2*mWW^6*s^5 + 9312*ep^5*mtt^2*mWW^6*s^5 - 288*ep*mtt*mWW^7*s^5 - 3376*ep^2*mtt*mWW^7*s^5 - 11808*ep^3*mtt*mWW^7*s^5 - 16208*ep^4*mtt*mWW^7*s^5 - 7584*ep^5*mtt*mWW^7*s^5 + 12*ep*mWW^8*s^5 + 440*ep^2*mWW^8*s^5 + 1940*ep^3*mWW^8*s^5 + 2920*ep^4*mWW^8*s^5 + 1408*ep^5*mWW^8*s^5 - 360*ep*mtt^4*mWW^3*s^6 - 2760*ep^2*mtt^4*mWW^3*s^6 - 7560*ep^3*mtt^4*mWW^3*s^6 - 8760*ep^4*mtt^4*mWW^3*s^6 - 3600*ep^5*mtt^4*mWW^3*s^6 + 236*ep*mtt^3*mWW^4*s^6 + 2348*ep^2*mtt^3*mWW^4*s^6 + 7568*ep^3*mtt^3*mWW^4*s^6 + 9832*ep^4*mtt^3*mWW^4*s^6 + 4400*ep^5*mtt^3*mWW^4*s^6 + 344*ep*mtt^2*mWW^5*s^6 + 2304*ep^2*mtt^2*mWW^5*s^6 + 5616*ep^3*mtt^2*mWW^5*s^6 + 5880*ep^4*mtt^2*mWW^5*s^6 + 2224*ep^5*mtt^2*mWW^5*s^6 - 244*ep*mtt*mWW^6*s^6 - 2404*ep^2*mtt*mWW^6*s^6 - 7712*ep^3*mtt*mWW^6*s^6 - 9992*ep^4*mtt*mWW^6*s^6 - 4464*ep^5*mtt*mWW^6*s^6 + 8*ep*mWW^7*s^6 + 400*ep^2*mWW^7*s^6 + 1800*ep^3*mWW^7*s^6 + 2720*ep^4*mWW^7*s^6 + 1312*ep^5*mWW^7*s^6 + 144*ep*mtt^3*mWW^3*s^7 + 1104*ep^2*mtt^3*mWW^3*s^7 + 3024*ep^3*mtt^3*mWW^3*s^7 + 3504*ep^4*mtt^3*mWW^3*s^7 + 1440*ep^5*mtt^3*mWW^3*s^7 + 26*ep*mtt^2*mWW^4*s^7 + 4*ep^2*mtt^2*mWW^4*s^7 - 386*ep^3*mtt^2*mWW^4*s^7 - 796*ep^4*mtt^2*mWW^4*s^7 - 432*ep^5*mtt^2*mWW^4*s^7 - 116*ep*mtt*mWW^5*s^7 - 920*ep^2*mtt*mWW^5*s^7 - 2580*ep^3*mtt*mWW^5*s^7 - 3040*ep^4*mtt*mWW^5*s^7 - 1264*ep^5*mtt*mWW^5*s^7 + 2*ep*mWW^6*s^7 + 180*ep^2*mWW^6*s^7 + 830*ep^3*mWW^6*s^7 + 1260*ep^4*mWW^6*s^7 + 608*ep^5*mWW^6*s^7 - 24*ep*mtt^2*mWW^3*s^8 - 184*ep^2*mtt^2*mWW^3*s^8 - 504*ep^3*mtt^2*mWW^3*s^8 - 584*ep^4*mtt^2*mWW^3*s^8 - 240*ep^5*mtt^2*mWW^3*s^8 - 24*ep*mtt*mWW^4*s^8 - 152*ep^2*mtt*mWW^4*s^8 - 352*ep^3*mtt*mWW^4*s^8 - 352*ep^4*mtt*mWW^4*s^8 - 128*ep^5*mtt*mWW^4*s^8 + 32*ep^2*mWW^5*s^8 + 152*ep^3*mWW^5*s^8 + 232*ep^4*mWW^5*s^8 + 112*ep^5*mWW^5*s^8 + 24*ep*mtt^10*mWW^2*t + 208*ep^2*mtt^10*mWW^2*t + 616*ep^3*mtt^10*mWW^2*t + 752*ep^4*mtt^10*mWW^2*t + 320*ep^5*mtt^10*mWW^2*t - 112*ep*mtt^9*mWW^3*t - 988*ep^2*mtt^9*mWW^3*t - 3004*ep^3*mtt^9*mWW^3*t - 3800*ep^4*mtt^9*mWW^3*t - 1696*ep^5*mtt^9*mWW^3*t - 6*mtt^8*mWW^4*t + 68*ep*mtt^8*mWW^4*t + 926*ep^2*mtt^8*mWW^4*t + 3188*ep^3*mtt^8*mWW^4*t + 4336*ep^4*mtt^8*mWW^4*t + 2048*ep^5*mtt^8*mWW^4*t + 14*mtt^7*mWW^5*t + 216*ep*mtt^7*mWW^5*t + 1162*ep^2*mtt^7*mWW^5*t + 2744*ep^3*mtt^7*mWW^5*t + 2904*ep^4*mtt^7*mWW^5*t + 1120*ep^5*mtt^7*mWW^5*t + 36*mtt^6*mWW^6*t + 208*ep*mtt^6*mWW^6*t + 52*ep^2*mtt^6*mWW^6*t - 1328*ep^3*mtt^6*mWW^6*t - 2320*ep^4*mtt^6*mWW^6*t - 1088*ep^5*mtt^6*mWW^6*t - 132*mtt^5*mWW^7*t - 1424*ep*mtt^5*mWW^7*t - 5936*ep^2*mtt^5*mWW^7*t - 12236*ep^3*mtt^5*mWW^7*t - 12616*ep^4*mtt^5*mWW^7*t - 5216*ep^5*mtt^5*mWW^7*t + 130*mtt^4*mWW^8*t + 1524*ep*mtt^4*mWW^8*t + 6910*ep^2*mtt^4*mWW^8*t + 15252*ep^3*mtt^4*mWW^8*t + 16432*ep^4*mtt^4*mWW^8*t + 6912*ep^5*mtt^4*mWW^8*t - 42*mtt^3*mWW^9*t - 504*ep*mtt^3*mWW^9*t - 2334*ep^2*mtt^3*mWW^9*t - 5232*ep^3*mtt^3*mWW^9*t - 5688*ep^4*mtt^3*mWW^9*t - 2400*ep^5*mtt^3*mWW^9*t - 198*ep*mtt^9*mWW^2*s*t - 1740*ep^2*mtt^9*mWW^2*s*t - 5242*ep^3*mtt^9*mWW^2*s*t - 6500*ep^4*mtt^9*mWW^2*s*t - 2800*ep^5*mtt^9*mWW^2*s*t + 20*mtt^8*mWW^3*s*t + 1016*ep*mtt^8*mWW^3*s*t + 8070*ep^2*mtt^8*mWW^3*s*t + 24066*ep^3*mtt^8*mWW^3*s*t + 30468*ep^4*mtt^8*mWW^3*s*t + 13680*ep^5*mtt^8*mWW^3*s*t + 18*mtt^7*mWW^4*s*t - 624*ep*mtt^7*mWW^4*s*t - 6822*ep^2*mtt^7*mWW^4*s*t - 23252*ep^3*mtt^7*mWW^4*s*t - 32336*ep^4*mtt^7*mWW^4*s*t - 15744*ep^5*mtt^7*mWW^4*s*t - 170*mtt^6*mWW^5*s*t - 2192*ep*mtt^6*mWW^5*s*t - 10308*ep^2*mtt^6*mWW^5*s*t - 21670*ep^3*mtt^6*mWW^5*s*t - 20148*ep^4*mtt^6*mWW^5*s*t - 6512*ep^5*mtt^6*mWW^5*s*t + 100*mtt^5*mWW^6*s*t + 2010*ep*mtt^5*mWW^6*s*t + 12608*ep^2*mtt^5*mWW^6*s*t + 33358*ep^3*mtt^5*mWW^6*s*t + 38804*ep^4*mtt^5*mWW^6*s*t + 16240*ep^5*mtt^5*mWW^6*s*t + 176*mtt^4*mWW^7*s*t + 1596*ep*mtt^4*mWW^7*s*t + 4954*ep^2*mtt^4*mWW^7*s*t + 6094*ep^3*mtt^4*mWW^7*s*t + 2044*ep^4*mtt^4*mWW^7*s*t - 624*ep^5*mtt^4*mWW^7*s*t - 182*mtt^3*mWW^8*s*t - 2064*ep*mtt^3*mWW^8*s*t - 8810*ep^2*mtt^3*mWW^8*s*t - 17576*ep^3*mtt^3*mWW^8*s*t - 16216*ep^4*mtt^3*mWW^8*s*t - 5472*ep^5*mtt^3*mWW^8*s*t + 38*mtt^2*mWW^9*s*t + 476*ep*mtt^2*mWW^9*s*t + 2228*ep^2*mtt^2*mWW^9*s*t + 4774*ep^3*mtt^2*mWW^9*s*t + 4564*ep^4*mtt^2*mWW^9*s*t + 1520*ep^5*mtt^2*mWW^9*s*t - 20*ep*mtt*mWW^10*s*t - 180*ep^2*mtt*mWW^10*s*t - 552*ep^3*mtt*mWW^10*s*t - 680*ep^4*mtt*mWW^10*s*t - 288*ep^5*mtt*mWW^10*s*t + 714*ep*mtt^8*mWW^2*s^2*t + 6308*ep^2*mtt^8*mWW^2*s^2*t + 19174*ep^3*mtt^8*mWW^2*s^2*t + 23980*ep^4*mtt^8*mWW^2*s^2*t + 10400*ep^5*mtt^8*mWW^2*s^2*t - 120*mtt^7*mWW^3*s^2*t - 3597*ep*mtt^7*mWW^3*s^2*t - 26428*ep^2*mtt^7*mWW^3*s^2*t - 77465*ep^3*mtt^7*mWW^3*s^2*t - 98062*ep^4*mtt^7*mWW^3*s^2*t - 44280*ep^5*mtt^7*mWW^3*s^2*t - 24*mtt^6*mWW^4*s^2*t + 1206*ep*mtt^6*mWW^4*s^2*t + 13880*ep^2*mtt^6*mWW^4*s^2*t + 50534*ep^3*mtt^6*mWW^4*s^2*t + 74764*ep^4*mtt^6*mWW^4*s^2*t + 38512*ep^5*mtt^6*mWW^4*s^2*t + 622*mtt^5*mWW^5*s^2*t + 8587*ep*mtt^5*mWW^5*s^2*t + 43202*ep^2*mtt^5*mWW^5*s^2*t + 98099*ep^3*mtt^5*mWW^5*s^2*t + 100378*ep^4*mtt^5*mWW^5*s^2*t + 36952*ep^5*mtt^5*mWW^5*s^2*t - 582*mtt^4*mWW^6*s^2*t - 8856*ep*mtt^4*mWW^6*s^2*t - 50330*ep^2*mtt^4*mWW^6*s^2*t - 130576*ep^3*mtt^4*mWW^6*s^2*t - 155000*ep^4*mtt^4*mWW^6*s^2*t - 67824*ep^5*mtt^4*mWW^6*s^2*t + 6*mtt^3*mWW^7*s^2*t + 859*ep*mtt^3*mWW^7*s^2*t + 9442*ep^2*mtt^3*mWW^7*s^2*t + 35363*ep^3*mtt^3*mWW^7*s^2*t + 54306*ep^4*mtt^3*mWW^7*s^2*t + 29128*ep^5*mtt^3*mWW^7*s^2*t + 118*mtt^2*mWW^8*s^2*t + 1436*ep*mtt^2*mWW^8*s^2*t + 6130*ep^2*mtt^2*mWW^8*s^2*t + 10740*ep^3*mtt^2*mWW^8*s^2*t + 6264*ep^4*mtt^2*mWW^8*s^2*t - 288*ep^5*mtt^2*mWW^8*s^2*t - 20*mtt*mWW^9*s^2*t - 377*ep*mtt*mWW^9*s^2*t - 2544*ep^2*mtt*mWW^9*s^2*t - 7093*ep^3*mtt*mWW^9*s^2*t - 8350*ep^4*mtt*mWW^9*s^2*t - 3432*ep^5*mtt*mWW^9*s^2*t + 28*ep*mWW^10*s^2*t + 340*ep^2*mWW^10*s^2*t + 1224*ep^3*mWW^10*s^2*t + 1720*ep^4*mWW^10*s^2*t + 832*ep^5*mWW^10*s^2*t - 1470*ep*mtt^7*mWW^2*s^3*t - 12956*ep^2*mtt^7*mWW^2*s^3*t - 39458*ep^3*mtt^7*mWW^2*s^3*t - 49492*ep^4*mtt^7*mWW^2*s^3*t - 21520*ep^5*mtt^7*mWW^2*s^3*t + 300*mtt^6*mWW^3*s^3*t + 6607*ep*mtt^6*mWW^3*s^3*t + 45150*ep^2*mtt^6*mWW^3*s^3*t + 129801*ep^3*mtt^6*mWW^3*s^3*t + 163966*ep^4*mtt^6*mWW^3*s^3*t + 74376*ep^5*mtt^6*mWW^3*s^3*t + 60*mtt^5*mWW^4*s^3*t + 512*ep*mtt^5*mWW^4*s^3*t - 2832*ep^2*mtt^5*mWW^4*s^3*t - 24868*ep^3*mtt^5*mWW^4*s^3*t - 51512*ep^4*mtt^5*mWW^4*s^3*t - 32400*ep^5*mtt^5*mWW^4*s^3*t - 1058*mtt^4*mWW^5*s^3*t - 15779*ep*mtt^4*mWW^5*s^3*t - 85588*ep^2*mtt^4*mWW^5*s^3*t - 209473*ep^3*mtt^4*mWW^5*s^3*t - 232342*ep^4*mtt^4*mWW^5*s^3*t - 93928*ep^5*mtt^4*mWW^5*s^3*t + 770*mtt^3*mWW^6*s^3*t + 11400*ep*mtt^3*mWW^6*s^3*t + 66722*ep^2*mtt^3*mWW^6*s^3*t + 180916*ep^3*mtt^3*mWW^6*s^3*t + 225144*ep^4*mtt^3*mWW^6*s^3*t + 103200*ep^5*mtt^3*mWW^6*s^3*t - 6*mtt^2*mWW^7*s^3*t - 243*ep*mtt^2*mWW^7*s^3*t - 4888*ep^2*mtt^2*mWW^7*s^3*t - 23953*ep^3*mtt^2*mWW^7*s^3*t - 43350*ep^4*mtt^2*mWW^7*s^3*t - 25896*ep^5*mtt^2*mWW^7*s^3*t - 70*mtt*mWW^8*s^3*t - 1194*ep*mtt*mWW^8*s^3*t - 7266*ep^2*mtt*mWW^8*s^3*t - 18586*ep^3*mtt*mWW^8*s^3*t - 20068*ep^4*mtt*mWW^8*s^3*t - 7456*ep^5*mtt*mWW^8*s^3*t + 4*mWW^9*s^3*t + 167*ep*mWW^9*s^3*t + 1658*ep^2*mWW^9*s^3*t + 5621*ep^3*mWW^9*s^3*t + 7654*ep^4*mWW^9*s^3*t + 3624*ep^5*mWW^9*s^3*t + 1890*ep*mtt^6*mWW^2*s^4*t + 16500*ep^2*mtt^6*mWW^2*s^4*t + 50030*ep^3*mtt^6*mWW^2*s^4*t + 62620*ep^4*mtt^6*mWW^2*s^4*t + 27200*ep^5*mtt^6*mWW^2*s^4*t - 400*mtt^5*mWW^3*s^4*t - 6818*ep*mtt^5*mWW^3*s^4*t - 42884*ep^2*mtt^5*mWW^3*s^4*t - 120134*ep^3*mtt^5*mWW^3*s^4*t - 150996*ep^4*mtt^5*mWW^3*s^4*t - 68720*ep^5*mtt^5*mWW^3*s^4*t - 150*mtt^4*mWW^4*s^4*t - 3944*ep*mtt^4*mWW^4*s^4*t - 22630*ep^2*mtt^4*mWW^4*s^4*t - 49244*ep^3*mtt^4*mWW^4*s^4*t - 41648*ep^4*mtt^4*mWW^4*s^4*t - 9536*ep^5*mtt^4*mWW^4*s^4*t + 928*mtt^3*mWW^5*s^4*t + 14340*ep*mtt^3*mWW^5*s^4*t + 81988*ep^2*mtt^3*mWW^5*s^4*t + 211552*ep^3*mtt^3*mWW^5*s^4*t + 247336*ep^4*mtt^3*mWW^5*s^4*t + 105584*ep^5*mtt^3*mWW^5*s^4*t - 358*mtt^2*mWW^6*s^4*t - 4964*ep*mtt^2*mWW^6*s^4*t - 31062*ep^2*mtt^2*mWW^6*s^4*t - 91640*ep^3*mtt^2*mWW^6*s^4*t - 122984*ep^4*mtt^2*mWW^6*s^4*t - 59936*ep^5*mtt^2*mWW^6*s^4*t - 68*mtt*mWW^7*s^4*t - 1296*ep*mtt*mWW^7*s^4*t - 7004*ep^2*mtt*mWW^7*s^4*t - 14800*ep^3*mtt*mWW^7*s^4*t - 11768*ep^4*mtt*mWW^7*s^4*t - 2288*ep^5*mtt*mWW^7*s^4*t + 16*mWW^8*s^4*t + 408*ep*mWW^8*s^4*t + 3332*ep^2*mWW^8*s^4*t + 10396*ep^3*mWW^8*s^4*t + 13472*ep^4*mWW^8*s^4*t + 6160*ep^5*mWW^8*s^4*t - 1554*ep*mtt^5*mWW^2*s^5*t - 13348*ep^2*mtt^5*mWW^2*s^5*t - 40046*ep^3*mtt^5*mWW^2*s^5*t - 49772*ep^4*mtt^5*mWW^2*s^5*t - 21520*ep^5*mtt^5*mWW^2*s^5*t + 300*mtt^4*mWW^3*s^5*t + 3854*ep*mtt^4*mWW^3*s^5*t + 21474*ep^2*mtt^4*mWW^3*s^5*t + 57740*ep^3*mtt^4*mWW^3*s^5*t + 71984*ep^4*mtt^4*mWW^3*s^5*t + 32896*ep^5*mtt^4*mWW^3*s^5*t + 186*mtt^3*mWW^4*s^5*t + 4622*ep*mtt^3*mWW^4*s^5*t + 28946*ep^2*mtt^3*mWW^4*s^5*t + 73490*ep^3*mtt^3*mWW^4*s^5*t + 80524*ep^4*mtt^3*mWW^4*s^5*t + 31136*ep^5*mtt^3*mWW^4*s^5*t - 400*mtt^2*mWW^5*s^5*t - 5926*ep*mtt^2*mWW^5*s^5*t - 35030*ep^2*mtt^2*mWW^5*s^5*t - 94604*ep^3*mtt^2*mWW^5*s^5*t - 115648*ep^4*mtt^2*mWW^5*s^5*t - 51424*ep^5*mtt^2*mWW^5*s^5*t + 18*mtt*mWW^6*s^5*t - 128*ep*mtt*mWW^6*s^5*t + 190*ep^2*mtt*mWW^6*s^5*t + 5088*ep^3*mtt*mWW^6*s^5*t + 12152*ep^4*mtt*mWW^6*s^5*t + 7856*ep^5*mtt*mWW^6*s^5*t + 24*mWW^7*s^5*t + 508*ep*mWW^7*s^5*t + 3432*ep^2*mWW^7*s^5*t + 9532*ep^3*mWW^7*s^5*t + 11384*ep^4*mWW^7*s^5*t + 4896*ep^5*mWW^7*s^5*t + 798*ep*mtt^4*mWW^2*s^6*t + 6700*ep^2*mtt^4*mWW^2*s^6*t + 19762*ep^3*mtt^4*mWW^2*s^6*t + 24260*ep^4*mtt^4*mWW^2*s^6*t + 10400*ep^5*mtt^4*mWW^2*s^6*t - 120*mtt^3*mWW^3*s^6*t - 969*ep*mtt^3*mWW^3*s^6*t - 4004*ep^2*mtt^3*mWW^3*s^6*t - 9725*ep^3*mtt^3*mWW^3*s^6*t - 12134*ep^4*mtt^3*mWW^3*s^6*t - 5720*ep^5*mtt^3*mWW^3*s^6*t - 108*mtt^2*mWW^4*s^6*t - 2212*ep*mtt^2*mWW^4*s^6*t - 13604*ep^2*mtt^2*mWW^4*s^6*t - 35308*ep^3*mtt^2*mWW^4*s^6*t - 40376*ep^4*mtt^2*mWW^4*s^6*t - 16592*ep^5*mtt^2*mWW^4*s^6*t + 60*mtt*mWW^5*s^6*t + 653*ep*mtt*mWW^5*s^6*t + 4152*ep^2*mtt*mWW^5*s^6*t + 12761*ep^3*mtt*mWW^5*s^6*t + 17326*ep^4*mtt*mWW^5*s^6*t + 8280*ep^5*mtt*mWW^5*s^6*t + 16*mWW^6*s^6*t + 330*ep*mWW^6*s^6*t + 1820*ep^2*mWW^6*s^6*t + 4182*ep^3*mWW^6*s^6*t + 4204*ep^4*mWW^6*s^6*t + 1552*ep^5*mWW^6*s^6*t - 234*ep*mtt^3*mWW^2*s^7*t - 1908*ep^2*mtt^3*mWW^2*s^7*t - 5494*ep^3*mtt^3*mWW^2*s^7*t - 6620*ep^4*mtt^3*mWW^2*s^7*t - 2800*ep^5*mtt^3*mWW^2*s^7*t + 20*mtt^2*mWW^3*s^7*t - 21*ep*mtt^2*mWW^3*s^7*t - 646*ep^2*mtt^2*mWW^3*s^7*t - 1879*ep^3*mtt^2*mWW^3*s^7*t - 2034*ep^4*mtt^2*mWW^3*s^7*t - 760*ep^5*mtt^2*mWW^3*s^7*t + 24*mtt*mWW^4*s^7*t + 362*ep*mtt*mWW^4*s^7*t + 2116*ep^2*mtt*mWW^4*s^7*t + 5518*ep^3*mtt*mWW^4*s^7*t + 6412*ep^4*mtt*mWW^4*s^7*t + 2672*ep^5*mtt*mWW^4*s^7*t + 4*mWW^5*s^7*t + 101*ep*mWW^5*s^7*t + 422*ep^2*mWW^5*s^7*t + 591*ep^3*mWW^5*s^7*t + 194*ep^4*mWW^5*s^7*t - 72*ep^5*mWW^5*s^7*t + 30*ep*mtt^2*mWW^2*s^8*t + 236*ep^2*mtt^2*mWW^2*s^8*t + 658*ep^3*mtt^2*mWW^2*s^8*t + 772*ep^4*mtt^2*mWW^2*s^8*t + 320*ep^5*mtt^2*mWW^2*s^8*t + 40*ep*mtt*mWW^3*s^8*t + 256*ep^2*mtt*mWW^3*s^8*t + 600*ep^3*mtt*mWW^3*s^8*t + 608*ep^4*mtt*mWW^3*s^8*t + 224*ep^5*mtt*mWW^3*s^8*t + 10*ep*mWW^4*s^8*t + 20*ep^2*mWW^4*s^8*t - 58*ep^3*mWW^4*s^8*t - 164*ep^4*mWW^4*s^8*t - 96*ep^5*mWW^4*s^8*t - 146*ep*mtt^9*mWW^2*t^2 - 1260*ep^2*mtt^9*mWW^2*t^2 - 3710*ep^3*mtt^9*mWW^2*t^2 - 4500*ep^4*mtt^9*mWW^2*t^2 - 1904*ep^5*mtt^9*mWW^2*t^2 - 4*mtt^8*mWW^3*t^2 + 628*ep*mtt^8*mWW^3*t^2 + 5754*ep^2*mtt^8*mWW^3*t^2 + 17746*ep^3*mtt^8*mWW^3*t^2 + 22708*ep^4*mtt^8*mWW^3*t^2 + 10288*ep^5*mtt^8*mWW^3*t^2 + 8*mtt^7*mWW^4*t^2 - 684*ep*mtt^7*mWW^4*t^2 - 6568*ep^2*mtt^7*mWW^4*t^2 - 20924*ep^3*mtt^7*mWW^4*t^2 - 27688*ep^4*mtt^7*mWW^4*t^2 - 13024*ep^5*mtt^7*mWW^4*t^2 - 18*mtt^6*mWW^5*t^2 - 548*ep*mtt^6*mWW^5*t^2 - 3920*ep^2*mtt^6*mWW^5*t^2 - 11126*ep^3*mtt^6*mWW^5*t^2 - 13828*ep^4*mtt^6*mWW^5*t^2 - 6320*ep^5*mtt^6*mWW^5*t^2 - 72*mtt^5*mWW^6*t^2 + 198*ep*mtt^5*mWW^6*t^2 + 5596*ep^2*mtt^5*mWW^6*t^2 + 21346*ep^3*mtt^5*mWW^6*t^2 + 30860*ep^4*mtt^5*mWW^6*t^2 + 15632*ep^5*mtt^5*mWW^6*t^2 + 336*mtt^4*mWW^7*t^2 + 3580*ep*mtt^4*mWW^7*t^2 + 14498*ep^2*mtt^4*mWW^7*t^2 + 28222*ep^3*mtt^4*mWW^7*t^2 + 26332*ep^4*mtt^4*mWW^7*t^2 + 9232*ep^5*mtt^4*mWW^7*t^2 - 400*mtt^3*mWW^8*t^2 - 4888*ep*mtt^3*mWW^8*t^2 - 22968*ep^2*mtt^3*mWW^8*t^2 - 51864*ep^3*mtt^3*mWW^8*t^2 - 56240*ep^4*mtt^3*mWW^8*t^2 - 23360*ep^5*mtt^3*mWW^8*t^2 + 150*mtt^2*mWW^9*t^2 + 1860*ep*mtt^2*mWW^9*t^2 + 8868*ep^2*mtt^2*mWW^9*t^2 + 20310*ep^3*mtt^2*mWW^9*t^2 + 22356*ep^4*mtt^2*mWW^9*t^2 + 9456*ep^5*mtt^2*mWW^9*t^2 + 24*ep*mtt^9*mWW*s*t^2 + 232*ep^2*mtt^9*mWW*s*t^2 + 776*ep^3*mtt^9*mWW*s*t^2 + 1048*ep^4*mtt^9*mWW*s*t^2 + 480*ep^5*mtt^9*mWW*s*t^2 - 20*mtt^8*mWW^2*s*t^2 + 624*ep*mtt^8*mWW^2*s*t^2 + 6218*ep^2*mtt^8*mWW^2*s*t^2 + 18494*ep^3*mtt^8*mWW^2*s*t^2 + 21668*ep^4*mtt^8*mWW^2*s*t^2 + 8496*ep^5*mtt^8*mWW^2*s*t^2 - 68*mtt^7*mWW^3*s*t^2 - 4240*ep*mtt^7*mWW^3*s*t^2 - 33928*ep^2*mtt^7*mWW^3*s*t^2 - 99604*ep^3*mtt^7*mWW^3*s*t^2 - 122856*ep^4*mtt^7*mWW^3*s*t^2 - 53344*ep^5*mtt^7*mWW^3*s*t^2 + 78*mtt^6*mWW^4*s*t^2 + 4310*ep*mtt^6*mWW^4*s*t^2 + 35374*ep^2*mtt^6*mWW^4*s*t^2 + 109074*ep^3*mtt^6*mWW^4*s*t^2 + 142772*ep^4*mtt^6*mWW^4*s*t^2 + 66352*ep^5*mtt^6*mWW^4*s*t^2 + 378*mtt^5*mWW^5*s*t^2 + 4968*ep*mtt^5*mWW^5*s*t^2 + 22968*ep^2*mtt^5*mWW^5*s*t^2 + 45378*ep^3*mtt^5*mWW^5*s*t^2 + 37708*ep^4*mtt^5*mWW^5*s*t^2 + 10000*ep^5*mtt^5*mWW^5*s*t^2 - 338*mtt^4*mWW^6*s*t^2 - 5616*ep*mtt^4*mWW^6*s*t^2 - 31756*ep^2*mtt^4*mWW^6*s*t^2 - 77990*ep^3*mtt^4*mWW^6*s*t^2 - 85252*ep^4*mtt^4*mWW^6*s*t^2 - 33968*ep^5*mtt^4*mWW^6*s*t^2 - 450*mtt^3*mWW^7*s*t^2 - 5236*ep*mtt^3*mWW^7*s*t^2 - 23210*ep^2*mtt^3*mWW^7*s*t^2 - 49328*ep^3*mtt^3*mWW^7*s*t^2 - 50936*ep^4*mtt^3*mWW^7*s*t^2 - 20320*ep^5*mtt^3*mWW^7*s*t^2 + 528*mtt^2*mWW^8*s*t^2 + 6398*ep*mtt^2*mWW^8*s*t^2 + 29376*ep^2*mtt^2*mWW^8*s*t^2 + 63710*ep^3*mtt^2*mWW^8*s*t^2 + 65508*ep^4*mtt^2*mWW^8*s*t^2 + 25520*ep^5*mtt^2*mWW^8*s*t^2 - 108*mtt*mWW^9*s*t^2 - 1252*ep*mtt*mWW^9*s*t^2 - 5454*ep^2*mtt*mWW^9*s*t^2 - 11062*ep^3*mtt*mWW^9*s*t^2 - 10340*ep^4*mtt*mWW^9*s*t^2 - 3504*ep^5*mtt*mWW^9*s*t^2 + 20*ep*mWW^10*s*t^2 + 180*ep^2*mWW^10*s*t^2 + 552*ep^3*mWW^10*s*t^2 + 680*ep^4*mWW^10*s*t^2 + 288*ep^5*mWW^10*s*t^2 - 144*ep*mtt^8*mWW*s^2*t^2 - 1392*ep^2*mtt^8*mWW*s^2*t^2 - 4656*ep^3*mtt^8*mWW*s^2*t^2 - 6288*ep^4*mtt^8*mWW*s^2*t^2 - 2880*ep^5*mtt^8*mWW*s^2*t^2 + 120*mtt^7*mWW^2*s^2*t^2 - 907*ep*mtt^7*mWW^2*s^2*t^2 - 12768*ep^2*mtt^7*mWW^2*s^2*t^2 - 38995*ep^3*mtt^7*mWW^2*s^2*t^2 - 43474*ep^4*mtt^7*mWW^2*s^2*t^2 - 14888*ep^5*mtt^7*mWW^2*s^2*t^2 + 440*mtt^6*mWW^3*s^2*t^2 + 12634*ep*mtt^6*mWW^3*s^2*t^2 + 89102*ep^2*mtt^6*mWW^3*s^2*t^2 + 248800*ep^3*mtt^6*mWW^3*s^2*t^2 + 296536*ep^4*mtt^6*mWW^3*s^2*t^2 + 124032*ep^5*mtt^6*mWW^3*s^2*t^2 - 338*mtt^5*mWW^4*s^2*t^2 - 9720*ep*mtt^5*mWW^4*s^2*t^2 - 74538*ep^2*mtt^5*mWW^4*s^2*t^2 - 231036*ep^3*mtt^5*mWW^4*s^2*t^2 - 308384*ep^4*mtt^5*mWW^4*s^2*t^2 - 146272*ep^5*mtt^5*mWW^4*s^2*t^2 - 1522*mtt^4*mWW^5*s^2*t^2 - 18149*ep*mtt^4*mWW^5*s^2*t^2 - 75658*ep^2*mtt^4*mWW^5*s^2*t^2 - 132489*ep^3*mtt^4*mWW^5*s^2*t^2 - 88166*ep^4*mtt^4*mWW^5*s^2*t^2 - 9896*ep^5*mtt^4*mWW^5*s^2*t^2 + 1510*mtt^3*mWW^6*s^2*t^2 + 18741*ep*mtt^3*mWW^6*s^2*t^2 + 87650*ep^2*mtt^3*mWW^6*s^2*t^2 + 189445*ep^3*mtt^3*mWW^6*s^2*t^2 + 185382*ep^4*mtt^3*mWW^6*s^2*t^2 + 64568*ep^5*mtt^3*mWW^6*s^2*t^2 + 38*mtt^2*mWW^7*s^2*t^2 + 154*ep*mtt^2*mWW^7*s^2*t^2 - 3344*ep^2*mtt^2*mWW^7*s^2*t^2 - 19288*ep^3*mtt^2*mWW^7*s^2*t^2 - 32528*ep^4*mtt^2*mWW^7*s^2*t^2 - 17312*ep^5*mtt^2*mWW^7*s^2*t^2 - 276*mtt*mWW^8*s^2*t^2 - 2906*ep*mtt*mWW^8*s^2*t^2 - 10076*ep^2*mtt*mWW^8*s^2*t^2 - 13050*ep^3*mtt*mWW^8*s^2*t^2 - 3164*ep^4*mtt*mWW^8*s^2*t^2 + 3184*ep^5*mtt*mWW^8*s^2*t^2 + 28*mWW^9*s^2*t^2 + 297*ep*mWW^9*s^2*t^2 + 1024*ep^2*mWW^9*s^2*t^2 + 1269*ep^3*mWW^9*s^2*t^2 + 86*ep^4*mWW^9*s^2*t^2 - 536*ep^5*mWW^9*s^2*t^2 + 360*ep*mtt^7*mWW*s^3*t^2 + 3480*ep^2*mtt^7*mWW*s^3*t^2 + 11640*ep^3*mtt^7*mWW*s^3*t^2 + 15720*ep^4*mtt^7*mWW*s^3*t^2 + 7200*ep^5*mtt^7*mWW*s^3*t^2 - 300*mtt^6*mWW^2*s^3*t^2 + 319*ep*mtt^6*mWW^2*s^3*t^2 + 15038*ep^2*mtt^6*mWW^2*s^3*t^2 + 48737*ep^3*mtt^6*mWW^2*s^3*t^2 + 51822*ep^4*mtt^6*mWW^2*s^3*t^2 + 14696*ep^5*mtt^6*mWW^2*s^3*t^2 - 1040*mtt^5*mWW^3*s^3*t^2 - 21074*ep*mtt^5*mWW^3*s^3*t^2 - 133864*ep^2*mtt^5*mWW^3*s^3*t^2 - 357954*ep^3*mtt^5*mWW^3*s^3*t^2 - 416260*ep^4*mtt^5*mWW^3*s^3*t^2 - 170480*ep^5*mtt^5*mWW^3*s^3*t^2 + 374*mtt^4*mWW^4*s^3*t^2 + 8624*ep*mtt^4*mWW^4*s^3*t^2 + 69356*ep^2*mtt^4*mWW^4*s^3*t^2 + 231234*ep^3*mtt^4*mWW^4*s^3*t^2 + 329652*ep^4*mtt^4*mWW^4*s^3*t^2 + 165776*ep^5*mtt^4*mWW^4*s^3*t^2 + 2514*mtt^3*mWW^5*s^3*t^2 + 30536*ep*mtt^3*mWW^5*s^3*t^2 + 132136*ep^2*mtt^3*mWW^5*s^3*t^2 + 250554*ep^3*mtt^3*mWW^5*s^3*t^2 + 198580*ep^4*mtt^3*mWW^5*s^3*t^2 + 45264*ep^5*mtt^3*mWW^5*s^3*t^2 - 1662*mtt^2*mWW^6*s^3*t^2 - 20839*ep*mtt^2*mWW^6*s^3*t^2 - 102278*ep^2*mtt^2*mWW^6*s^3*t^2 - 237387*ep^3*mtt^2*mWW^6*s^3*t^2 - 253770*ep^4*mtt^2*mWW^6*s^3*t^2 - 98872*ep^5*mtt^2*mWW^6*s^3*t^2 - 34*mtt*mWW^7*s^3*t^2 + 602*ep*mtt*mWW^7*s^3*t^2 + 11640*ep^2*mtt*mWW^7*s^3*t^2 + 49192*ep^3*mtt*mWW^7*s^3*t^2 + 76632*ep^4*mtt*mWW^7*s^3*t^2 + 40064*ep^5*mtt*mWW^7*s^3*t^2 + 84*mWW^8*s^3*t^2 + 704*ep*mWW^8*s^3*t^2 + 972*ep^2*mWW^8*s^3*t^2 - 3696*ep^3*mWW^8*s^3*t^2 - 10312*ep^4*mWW^8*s^3*t^2 - 6720*ep^5*mWW^8*s^3*t^2 - 480*ep*mtt^6*mWW*s^4*t^2 - 4640*ep^2*mtt^6*mWW*s^4*t^2 - 15520*ep^3*mtt^6*mWW*s^4*t^2 - 20960*ep^4*mtt^6*mWW*s^4*t^2 - 9600*ep^5*mtt^6*mWW*s^4*t^2 + 400*mtt^5*mWW^2*s^4*t^2 + 408*ep*mtt^5*mWW^2*s^4*t^2 - 12836*ep^2*mtt^5*mWW^2*s^4*t^2 - 45276*ep^3*mtt^5*mWW^2*s^4*t^2 - 48664*ep^4*mtt^5*mWW^2*s^4*t^2 - 13280*ep^5*mtt^5*mWW^2*s^4*t^2 + 1260*mtt^4*mWW^3*s^4*t^2 + 20742*ep*mtt^4*mWW^3*s^4*t^2 + 121238*ep^2*mtt^4*mWW^3*s^4*t^2 + 313464*ep^3*mtt^4*mWW^3*s^4*t^2 + 360048*ep^4*mtt^4*mWW^3*s^4*t^2 + 147344*ep^5*mtt^4*mWW^3*s^4*t^2 + 26*mtt^3*mWW^4*s^4*t^2 - 121*ep*mtt^3*mWW^4*s^4*t^2 - 14914*ep^2*mtt^3*mWW^4*s^4*t^2 - 82425*ep^3*mtt^3*mWW^4*s^4*t^2 - 149998*ep^4*mtt^3*mWW^4*s^4*t^2 - 87992*ep^5*mtt^3*mWW^4*s^4*t^2 - 1932*mtt^2*mWW^5*s^4*t^2 - 24497*ep*mtt^2*mWW^5*s^4*t^2 - 113960*ep^2*mtt^2*mWW^5*s^4*t^2 - 241197*ep^3*mtt^2*mWW^5*s^4*t^2 - 227974*ep^4*mtt^2*mWW^5*s^4*t^2 - 74824*ep^5*mtt^2*mWW^5*s^4*t^2 + 566*mtt*mWW^6*s^4*t^2 + 8015*ep*mtt*mWW^6*s^4*t^2 + 46634*ep^2*mtt*mWW^6*s^4*t^2 + 126239*ep^3*mtt*mWW^6*s^4*t^2 + 154258*ep^4*mtt*mWW^6*s^4*t^2 + 68296*ep^5*mtt*mWW^6*s^4*t^2 + 80*mWW^7*s^4*t^2 + 413*ep*mWW^7*s^4*t^2 - 2370*ep^2*mWW^7*s^4*t^2 - 16085*ep^3*mWW^7*s^4*t^2 - 28374*ep^4*mWW^7*s^4*t^2 - 15736*ep^5*mWW^7*s^4*t^2 + 360*ep*mtt^5*mWW*s^5*t^2 + 3480*ep^2*mtt^5*mWW*s^5*t^2 + 11640*ep^3*mtt^5*mWW*s^5*t^2 + 15720*ep^4*mtt^5*mWW*s^5*t^2 + 7200*ep^5*mtt^5*mWW*s^5*t^2 - 300*mtt^4*mWW^2*s^5*t^2 - 346*ep*mtt^4*mWW^2*s^5*t^2 + 9254*ep^2*mtt^4*mWW^2*s^5*t^2 + 34104*ep^3*mtt^4*mWW^2*s^5*t^2 + 39536*ep^4*mtt^4*mWW^2*s^5*t^2 + 13184*ep^5*mtt^4*mWW^2*s^5*t^2 - 836*mtt^3*mWW^3*s^5*t^2 - 11694*ep*mtt^3*mWW^3*s^5*t^2 - 63360*ep^2*mtt^3*mWW^3*s^5*t^2 - 159026*ep^3*mtt^3*mWW^3*s^5*t^2 - 181716*ep^4*mtt^3*mWW^3*s^5*t^2 - 75264*ep^5*mtt^3*mWW^3*s^5*t^2 - 280*mtt^2*mWW^4*s^5*t^2 - 4503*ep*mtt^2*mWW^4*s^5*t^2 - 19224*ep^2*mtt^2*mWW^4*s^5*t^2 - 28623*ep^3*mtt^2*mWW^4*s^5*t^2 - 7642*ep^4*mtt^2*mWW^4*s^5*t^2 + 8344*ep^5*mtt^2*mWW^4*s^5*t^2 + 628*mtt*mWW^5*s^5*t^2 + 8484*ep*mtt*mWW^5*s^5*t^2 + 43616*ep^2*mtt*mWW^5*s^5*t^2 + 103776*ep^3*mtt*mWW^5*s^5*t^2 + 112448*ep^4*mtt*mWW^5*s^5*t^2 + 44240*ep^5*mtt*mWW^5*s^5*t^2 - 4*mWW^6*s^5*t^2 - 517*ep*mWW^6*s^5*t^2 - 6110*ep^2*mWW^6*s^5*t^2 - 22727*ep^3*mWW^6*s^5*t^2 - 33194*ep^4*mWW^6*s^5*t^2 - 16616*ep^5*mWW^6*s^5*t^2 - 144*ep*mtt^4*mWW*s^6*t^2 - 1392*ep^2*mtt^4*mWW*s^6*t^2 - 4656*ep^3*mtt^4*mWW*s^6*t^2 - 6288*ep^4*mtt^4*mWW*s^6*t^2 - 2880*ep^5*mtt^4*mWW*s^6*t^2 + 120*mtt^3*mWW^2*s^6*t^2 - 11*ep*mtt^3*mWW^2*s^6*t^2 - 4904*ep^2*mtt^3*mWW^2*s^6*t^2 - 17595*ep^3*mtt^3*mWW^2*s^6*t^2 - 21762*ep^4*mtt^3*mWW^2*s^6*t^2 - 8616*ep^5*mtt^3*mWW^2*s^6*t^2 + 288*mtt^2*mWW^3*s^6*t^2 + 3316*ep*mtt^2*mWW^3*s^6*t^2 + 16138*ep^2*mtt^2*mWW^3*s^6*t^2 + 38630*ep^3*mtt^2*mWW^3*s^6*t^2 + 43572*ep^4*mtt^2*mWW^3*s^6*t^2 + 18208*ep^5*mtt^2*mWW^3*s^6*t^2 + 152*mtt*mWW^4*s^6*t^2 + 2401*ep*mtt*mWW^4*s^6*t^2 + 12188*ep^2*mtt*mWW^4*s^6*t^2 + 26789*ep^3*mtt*mWW^4*s^6*t^2 + 25774*ep^4*mtt*mWW^4*s^6*t^2 + 8600*ep^5*mtt*mWW^4*s^6*t^2 - 48*mWW^5*s^6*t^2 - 794*ep*mWW^5*s^6*t^2 - 5182*ep^2*mWW^5*s^6*t^2 - 14896*ep^3*mWW^5*s^6*t^2 - 18768*ep^4*mWW^5*s^6*t^2 - 8464*ep^5*mWW^5*s^6*t^2 + 24*ep*mtt^3*mWW*s^7*t^2 + 232*ep^2*mtt^3*mWW*s^7*t^2 + 776*ep^3*mtt^3*mWW*s^7*t^2 + 1048*ep^4*mtt^3*mWW*s^7*t^2 + 480*ep^5*mtt^3*mWW*s^7*t^2 - 20*mtt^2*mWW^2*s^7*t^2 + 75*ep*mtt^2*mWW^2*s^7*t^2 + 1362*ep^2*mtt^2*mWW^2*s^7*t^2 + 4489*ep^3*mtt^2*mWW^2*s^7*t^2 + 5630*ep^4*mtt^2*mWW^2*s^7*t^2 + 2408*ep^5*mtt^2*mWW^2*s^7*t^2 - 40*mtt*mWW^3*s^7*t^2 - 296*ep*mtt*mWW^3*s^7*t^2 - 976*ep^2*mtt*mWW^3*s^7*t^2 - 1808*ep^3*mtt*mWW^3*s^7*t^2 - 1776*ep^4*mtt*mWW^3*s^7*t^2 - 688*ep^5*mtt*mWW^3*s^7*t^2 - 20*mWW^4*s^7*t^2 - 307*ep*mWW^4*s^7*t^2 - 1674*ep^2*mWW^4*s^7*t^2 - 4089*ep^3*mWW^4*s^7*t^2 - 4486*ep^4*mWW^4*s^7*t^2 - 1784*ep^5*mWW^4*s^7*t^2 - 16*ep*mtt*mWW^2*s^8*t^2 - 104*ep^2*mtt*mWW^2*s^8*t^2 - 248*ep^3*mtt*mWW^2*s^8*t^2 - 256*ep^4*mtt*mWW^2*s^8*t^2 - 96*ep^5*mtt*mWW^2*s^8*t^2 - 16*ep*mWW^3*s^8*t^2 - 104*ep^2*mWW^3*s^8*t^2 - 248*ep^3*mWW^3*s^8*t^2 - 256*ep^4*mWW^3*s^8*t^2 - 96*ep^5*mWW^3*s^8*t^2 + 12*ep*mtt^9*mWW*t^3 + 116*ep^2*mtt^9*mWW*t^3 + 400*ep^3*mtt^9*mWW*t^3 + 592*ep^4*mtt^9*mWW*t^3 + 320*ep^5*mtt^9*mWW*t^3 + 10*mtt^8*mWW^2*t^3 + 406*ep*mtt^8*mWW^2*t^3 + 2920*ep^2*mtt^8*mWW^2*t^3 + 7728*ep^3*mtt^8*mWW^2*t^3 + 8368*ep^4*mtt^8*mWW^2*t^3 + 3008*ep^5*mtt^8*mWW^2*t^3 + 30*mtt^7*mWW^3*t^3 - 1253*ep*mtt^7*mWW^3*t^3 - 12538*ep^2*mtt^7*mWW^3*t^3 - 39393*ep^3*mtt^7*mWW^3*t^3 - 50534*ep^4*mtt^7*mWW^3*t^3 - 22792*ep^5*mtt^7*mWW^3*t^3 - 56*mtt^6*mWW^4*t^3 + 1348*ep*mtt^6*mWW^4*t^3 + 15172*ep^2*mtt^6*mWW^4*t^3 + 50784*ep^3*mtt^6*mWW^4*t^3 + 69424*ep^4*mtt^6*mWW^4*t^3 + 33728*ep^5*mtt^6*mWW^4*t^3 - 90*mtt^5*mWW^5*t^3 - 573*ep*mtt^5*mWW^5*t^3 - 596*ep^2*mtt^5*mWW^5*t^3 + 1853*ep^3*mtt^5*mWW^5*t^3 + 3686*ep^4*mtt^5*mWW^5*t^3 + 1480*ep^5*mtt^5*mWW^5*t^3 + 138*mtt^4*mWW^6*t^3 - 436*ep*mtt^4*mWW^6*t^3 - 11576*ep^2*mtt^4*mWW^6*t^3 - 44970*ep^3*mtt^4*mWW^6*t^3 - 66460*ep^4*mtt^4*mWW^6*t^3 - 34256*ep^5*mtt^4*mWW^6*t^3 - 166*mtt^3*mWW^7*t^3 - 1273*ep*mtt^3*mWW^7*t^3 - 2202*ep^2*mtt^3*mWW^7*t^3 + 3887*ep^3*mtt^3*mWW^7*t^3 + 14554*ep^4*mtt^3*mWW^7*t^3 + 11000*ep^5*mtt^3*mWW^7*t^3 + 308*mtt^2*mWW^8*t^3 + 3986*ep*mtt^2*mWW^8*t^3 + 19516*ep^2*mtt^2*mWW^8*t^3 + 44866*ep^3*mtt^2*mWW^8*t^3 + 48300*ep^4*mtt^2*mWW^8*t^3 + 19344*ep^5*mtt^2*mWW^8*t^3 - 174*mtt*mWW^9*t^3 - 2217*ep*mtt*mWW^9*t^3 - 10812*ep^2*mtt*mWW^9*t^3 - 25155*ep^3*mtt*mWW^9*t^3 - 27930*ep^4*mtt*mWW^9*t^3 - 11832*ep^5*mtt*mWW^9*t^3 - 68*ep*mtt^8*mWW*s*t^3 - 592*ep^2*mtt^8*mWW*s*t^3 - 1684*ep^3*mtt^8*mWW*s*t^3 - 1720*ep^4*mtt^8*mWW*s*t^3 - 416*ep^5*mtt^8*mWW*s*t^3 + 50*mtt^7*mWW^2*s*t^3 - 788*ep*mtt^7*mWW^2*s*t^3 - 8398*ep^2*mtt^7*mWW^2*s*t^3 - 23248*ep^3*mtt^7*mWW^2*s*t^3 - 23616*ep^4*mtt^7*mWW^2*s*t^3 - 7040*ep^5*mtt^7*mWW^2*s*t^3 + 78*mtt^6*mWW^3*s*t^3 + 6533*ep*mtt^6*mWW^3*s*t^3 + 52104*ep^2*mtt^6*mWW^3*s*t^3 + 147779*ep^3*mtt^6*mWW^3*s*t^3 + 173106*ep^4*mtt^6*mWW^3*s*t^3 + 70040*ep^5*mtt^6*mWW^3*s*t^3 - 268*mtt^5*mWW^4*s*t^3 - 7892*ep*mtt^5*mWW^4*s*t^3 - 56676*ep^2*mtt^5*mWW^4*s*t^3 - 161836*ep^3*mtt^5*mWW^4*s*t^3 - 198704*ep^4*mtt^5*mWW^4*s*t^3 - 86784*ep^5*mtt^5*mWW^4*s*t^3 - 14*mtt^4*mWW^5*s*t^3 - 1553*ep*mtt^4*mWW^5*s*t^3 - 11112*ep^2*mtt^4*mWW^5*s*t^3 - 26151*ep^3*mtt^4*mWW^5*s*t^3 - 24554*ep^4*mtt^4*mWW^5*s*t^3 - 7736*ep^5*mtt^4*mWW^5*s*t^3 + 250*mtt^3*mWW^6*s*t^3 + 4092*ep*mtt^3*mWW^6*s*t^3 + 22518*ep^2*mtt^3*mWW^6*s*t^3 + 53572*ep^3*mtt^3*mWW^6*s*t^3 + 57752*ep^4*mtt^3*mWW^6*s*t^3 + 23456*ep^5*mtt^3*mWW^6*s*t^3 + 218*mtt^2*mWW^7*s*t^3 + 4239*ep*mtt^2*mWW^7*s*t^3 + 26520*ep^2*mtt^2*mWW^7*s*t^3 + 71377*ep^3*mtt^2*mWW^7*s*t^3 + 86118*ep^4*mtt^2*mWW^7*s*t^3 + 37768*ep^5*mtt^2*mWW^7*s*t^3 - 384*mtt*mWW^8*s*t^3 - 5348*ep*mtt*mWW^8*s*t^3 - 27668*ep^2*mtt*mWW^8*s*t^3 - 66328*ep^3*mtt*mWW^8*s*t^3 - 74440*ep^4*mtt*mWW^8*s*t^3 - 31392*ep^5*mtt*mWW^8*s*t^3 + 70*mWW^9*s*t^3 + 785*ep*mWW^9*s*t^3 + 3304*ep^2*mWW^9*s*t^3 + 6519*ep^3*mWW^9*s*t^3 + 6058*ep^4*mWW^9*s*t^3 + 2104*ep^5*mWW^9*s*t^3 + 186*ep*mtt^7*mWW*s^2*t^3 + 1436*ep^2*mtt^7*mWW*s^2*t^3 + 3054*ep^3*mtt^7*mWW*s^2*t^3 + 444*ep^4*mtt^7*mWW*s^2*t^3 - 2464*ep^5*mtt^7*mWW*s^2*t^3 - 416*mtt^6*mWW^2*s^2*t^3 - 2028*ep*mtt^6*mWW^2*s^2*t^3 - 478*ep^2*mtt^6*mWW^2*s^2*t^3 + 3926*ep^3*mtt^6*mWW^2*s^2*t^3 - 4068*ep^4*mtt^6*mWW^2*s^2*t^3 - 9296*ep^5*mtt^6*mWW^2*s^2*t^3 - 806*mtt^5*mWW^3*s^2*t^3 - 16723*ep*mtt^5*mWW^3*s^2*t^3 - 100038*ep^2*mtt^5*mWW^3*s^2*t^3 - 239175*ep^3*mtt^5*mWW^3*s^2*t^3 - 234946*ep^4*mtt^5*mWW^3*s^2*t^3 - 72584*ep^5*mtt^5*mWW^3*s^2*t^3 + 1342*mtt^4*mWW^4*s^2*t^3 + 19288*ep*mtt^4*mWW^4*s^2*t^3 + 103740*ep^2*mtt^4*mWW^4*s^2*t^3 + 254338*ep^3*mtt^4*mWW^4*s^2*t^3 + 277716*ep^4*mtt^4*mWW^4*s^2*t^3 + 106016*ep^5*mtt^4*mWW^4*s^2*t^3 + 952*mtt^3*mWW^5*s^2*t^3 + 10012*ep*mtt^3*mWW^5*s^2*t^3 + 30906*ep^2*mtt^3*mWW^5*s^2*t^3 + 19582*ep^3*mtt^3*mWW^5*s^2*t^3 - 37380*ep^4*mtt^3*mWW^5*s^2*t^3 - 38800*ep^5*mtt^3*mWW^5*s^2*t^3 - 1278*mtt^2*mWW^6*s^2*t^3 - 10604*ep*mtt^2*mWW^6*s^2*t^3 - 23174*ep^2*mtt^2*mWW^6*s^2*t^3 + 9024*ep^3*mtt^2*mWW^6*s^2*t^3 + 74336*ep^4*mtt^2*mWW^6*s^2*t^3 + 56336*ep^5*mtt^2*mWW^6*s^2*t^3 + 42*mtt*mWW^7*s^2*t^3 - 2177*ep*mtt*mWW^7*s^2*t^3 - 21748*ep^2*mtt*mWW^7*s^2*t^3 - 70435*ep^3*mtt*mWW^7*s^2*t^3 - 95498*ep^4*mtt*mWW^7*s^2*t^3 - 46392*ep^5*mtt*mWW^7*s^2*t^3 + 132*mWW^8*s^2*t^3 + 1662*ep*mWW^8*s^2*t^3 + 7596*ep^2*mWW^8*s^2*t^3 + 15846*ep^3*mWW^8*s^2*t^3 + 15428*ep^4*mWW^8*s^2*t^3 + 5648*ep^5*mWW^8*s^2*t^3 - 336*ep*mtt^6*mWW*s^3*t^3 - 2448*ep^2*mtt^6*mWW*s^3*t^3 - 4368*ep^3*mtt^6*mWW*s^3*t^3 + 2288*ep^4*mtt^6*mWW*s^3*t^3 + 7040*ep^5*mtt^6*mWW*s^3*t^3 + 980*mtt^5*mWW^2*s^3*t^3 + 7946*ep*mtt^5*mWW^2*s^3*t^3 + 27300*ep^2*mtt^5*mWW^2*s^3*t^3 + 60682*ep^3*mtt^5*mWW^2*s^3*t^3 + 82308*ep^4*mtt^5*mWW^2*s^3*t^3 + 45824*ep^5*mtt^5*mWW^2*s^3*t^3 + 1878*mtt^4*mWW^3*s^3*t^3 + 26129*ep*mtt^4*mWW^3*s^3*t^3 + 124770*ep^2*mtt^4*mWW^3*s^3*t^3 + 250633*ep^3*mtt^4*mWW^3*s^3*t^3 + 197958*ep^4*mtt^4*mWW^3*s^3*t^3 + 35496*ep^5*mtt^4*mWW^3*s^3*t^3 - 1758*mtt^3*mWW^4*s^3*t^3 - 21886*ep*mtt^3*mWW^4*s^3*t^3 - 109854*ep^2*mtt^3*mWW^4*s^3*t^3 - 264426*ep^3*mtt^3*mWW^4*s^3*t^3 - 290220*ep^4*mtt^3*mWW^4*s^3*t^3 - 112736*ep^5*mtt^3*mWW^4*s^3*t^3 - 1832*mtt^2*mWW^5*s^3*t^3 - 16630*ep*mtt^2*mWW^5*s^3*t^3 - 40176*ep^2*mtt^2*mWW^5*s^3*t^3 + 5946*ep^3*mtt^2*mWW^5*s^3*t^3 + 110892*ep^4*mtt^2*mWW^5*s^3*t^3 + 86864*ep^5*mtt^2*mWW^5*s^3*t^3 + 1142*mtt*mWW^6*s^3*t^3 + 8788*ep*mtt*mWW^6*s^3*t^3 + 15226*ep^2*mtt*mWW^6*s^3*t^3 - 22340*ep^3*mtt*mWW^6*s^3*t^3 - 81888*ep^4*mtt*mWW^6*s^3*t^3 - 56480*ep^5*mtt*mWW^6*s^3*t^3 + 6*mWW^7*s^3*t^3 + 757*ep*mWW^7*s^3*t^3 + 6046*ep^2*mWW^7*s^3*t^3 + 17521*ep^3*mWW^7*s^3*t^3 + 22182*ep^4*mWW^7*s^3*t^3 + 10376*ep^5*mWW^7*s^3*t^3 + 424*ep*mtt^5*mWW*s^4*t^3 + 3212*ep^2*mtt^5*mWW*s^4*t^3 + 6612*ep^3*mtt^5*mWW*s^4*t^3 + 88*ep^4*mtt^5*mWW*s^4*t^3 - 6400*ep^5*mtt^5*mWW*s^4*t^3 - 1110*mtt^4*mWW^2*s^4*t^3 - 9984*ep*mtt^4*mWW^2*s^4*t^3 - 39100*ep^2*mtt^4*mWW^2*s^4*t^3 - 89298*ep^3*mtt^4*mWW^2*s^4*t^3 - 111972*ep^4*mtt^4*mWW^2*s^4*t^3 - 56416*ep^5*mtt^4*mWW^2*s^4*t^3 - 2044*mtt^3*mWW^3*s^4*t^3 - 24680*ep*mtt^3*mWW^3*s^4*t^3 - 106756*ep^2*mtt^3*mWW^3*s^4*t^3 - 201192*ep^3*mtt^3*mWW^3*s^4*t^3 - 152288*ep^4*mtt^3*mWW^3*s^4*t^3 - 26432*ep^5*mtt^3*mWW^3*s^4*t^3 + 778*mtt^2*mWW^4*s^4*t^3 + 10168*ep*mtt^2*mWW^4*s^4*t^3 + 58090*ep^2*mtt^2*mWW^4*s^4*t^3 + 159988*ep^3*mtt^2*mWW^4*s^4*t^3 + 199376*ep^4*mtt^2*mWW^4*s^4*t^3 + 89024*ep^5*mtt^2*mWW^4*s^4*t^3 + 1248*mtt*mWW^5*s^4*t^3 + 10974*ep*mtt*mWW^5*s^4*t^3 + 25852*ep^2*mtt*mWW^5*s^4*t^3 - 3150*ep^3*mtt*mWW^5*s^4*t^3 - 68116*ep^4*mtt*mWW^5*s^4*t^3 - 53424*ep^5*mtt*mWW^5*s^4*t^3 - 240*mWW^6*s^4*t^3 - 1646*ep*mWW^6*s^4*t^3 - 1610*ep^2*mWW^6*s^4*t^3 + 9096*ep^3*mWW^6*s^4*t^3 + 22512*ep^4*mWW^6*s^4*t^3 + 14256*ep^5*mWW^6*s^4*t^3 - 348*ep*mtt^4*mWW*s^5*t^3 - 2864*ep^2*mtt^4*mWW*s^5*t^3 - 7308*ep^3*mtt^4*mWW*s^5*t^3 - 5064*ep^4*mtt^4*mWW*s^5*t^3 + 1120*ep^5*mtt^4*mWW*s^5*t^3 + 650*mtt^3*mWW^2*s^5*t^3 + 5850*ep*mtt^3*mWW^2*s^5*t^3 + 22930*ep^2*mtt^3*mWW^2*s^5*t^3 + 50974*ep^3*mtt^3*mWW^2*s^5*t^3 + 61260*ep^4*mtt^3*mWW^2*s^5*t^3 + 29696*ep^5*mtt^3*mWW^2*s^5*t^3 + 1124*mtt^2*mWW^3*s^5*t^3 + 12886*ep*mtt^2*mWW^3*s^5*t^3 + 54822*ep^2*mtt^2*mWW^3*s^5*t^3 + 106392*ep^3*mtt^2*mWW^3*s^5*t^3 + 90064*ep^4*mtt^2*mWW^3*s^5*t^3 + 24032*ep^5*mtt^2*mWW^3*s^5*t^3 + 26*mtt*mWW^4*s^5*t^3 - 494*ep*mtt*mWW^4*s^5*t^3 - 9758*ep^2*mtt*mWW^4*s^5*t^3 - 41722*ep^3*mtt*mWW^4*s^5*t^3 - 65412*ep^4*mtt*mWW^4*s^5*t^3 - 34272*ep^5*mtt*mWW^4*s^5*t^3 - 264*mWW^5*s^5*t^3 - 2230*ep*mWW^5*s^5*t^3 - 4874*ep^2*mWW^5*s^5*t^3 + 1920*ep^3*mWW^5*s^5*t^3 + 15472*ep^4*mWW^5*s^5*t^3 + 11616*ep^5*mWW^5*s^5*t^3 + 162*ep*mtt^3*mWW*s^6*t^3 + 1444*ep^2*mtt^3*mWW*s^6*t^3 + 4286*ep^3*mtt^3*mWW*s^6*t^3 + 4668*ep^4*mtt^3*mWW*s^6*t^3 + 1376*ep^5*mtt^3*mWW*s^6*t^3 - 180*mtt^2*mWW^2*s^6*t^3 - 1506*ep*mtt^2*mWW^2*s^6*t^3 - 5422*ep^2*mtt^2*mWW^2*s^6*t^3 - 11020*ep^3*mtt^2*mWW^2*s^6*t^3 - 12376*ep^4*mtt^2*mWW^2*s^6*t^3 - 5776*ep^5*mtt^2*mWW^2*s^6*t^3 - 276*mtt*mWW^3*s^6*t^3 - 3060*ep*mtt*mWW^3*s^6*t^3 - 13124*ep^2*mtt*mWW^3*s^6*t^3 - 26788*ep^3*mtt*mWW^3*s^6*t^3 - 25264*ep^4*mtt*mWW^3*s^6*t^3 - 8528*ep^5*mtt*mWW^3*s^6*t^3 - 64*mWW^4*s^6*t^3 - 532*ep*mWW^4*s^6*t^3 - 714*ep^2*mWW^4*s^6*t^3 + 2874*ep^3*mWW^4*s^6*t^3 + 7820*ep^4*mWW^4*s^6*t^3 + 5024*ep^5*mWW^4*s^6*t^3 - 32*ep*mtt^2*mWW*s^7*t^3 - 304*ep^2*mtt^2*mWW*s^7*t^3 - 992*ep^3*mtt^2*mWW*s^7*t^3 - 1296*ep^4*mtt^2*mWW*s^7*t^3 - 576*ep^5*mtt^2*mWW*s^7*t^3 + 16*mtt*mWW^2*s^7*t^3 + 104*ep*mtt*mWW^2*s^7*t^3 + 248*ep^2*mtt*mWW^2*s^7*t^3 + 256*ep^3*mtt*mWW^2*s^7*t^3 + 96*ep^4*mtt*mWW^2*s^7*t^3 + 16*mWW^3*s^7*t^3 + 168*ep*mWW^3*s^7*t^3 + 760*ep^2*mWW^3*s^7*t^3 + 1744*ep^3*mWW^3*s^7*t^3 + 1904*ep^4*mWW^3*s^7*t^3 + 768*ep^5*mWW^3*s^7*t^3 - 52*ep*mtt^8*mWW*t^4 - 500*ep^2*mtt^8*mWW*t^4 - 1712*ep^3*mtt^8*mWW*t^4 - 2512*ep^4*mtt^8*mWW*t^4 - 1344*ep^5*mtt^8*mWW*t^4 - 52*mtt^7*mWW^2*t^4 - 739*ep*mtt^7*mWW^2*t^4 - 3452*ep^2*mtt^7*mWW^2*t^4 - 6147*ep^3*mtt^7*mWW^2*t^4 - 3114*ep^4*mtt^7*mWW^2*t^4 + 904*ep^5*mtt^7*mWW^2*t^4 - 58*mtt^6*mWW^3*t^4 + 1104*ep*mtt^6*mWW^3*t^4 + 12392*ep^2*mtt^6*mWW^3*t^4 + 39110*ep^3*mtt^6*mWW^3*t^4 + 48932*ep^4*mtt^6*mWW^3*t^4 + 21040*ep^5*mtt^6*mWW^3*t^4 + 348*mtt^5*mWW^4*t^4 + 1328*ep*mtt^5*mWW^4*t^4 - 6704*ep^2*mtt^5*mWW^4*t^4 - 40092*ep^3*mtt^5*mWW^4*t^4 - 66088*ep^4*mtt^5*mWW^4*t^4 - 35552*ep^5*mtt^5*mWW^4*t^4 + 26*mtt^4*mWW^5*t^4 + 471*ep*mtt^4*mWW^5*t^4 + 3526*ep^2*mtt^4*mWW^5*t^4 + 12799*ep^3*mtt^4*mWW^5*t^4 + 21690*ep^4*mtt^4*mWW^5*t^4 + 13688*ep^5*mtt^4*mWW^5*t^4 - 408*mtt^3*mWW^6*t^4 - 2981*ep*mtt^3*mWW^6*t^4 - 5144*ep^2*mtt^3*mWW^6*t^4 + 5203*ep^3*mtt^3*mWW^6*t^4 + 19898*ep^4*mtt^3*mWW^6*t^4 + 12472*ep^5*mtt^3*mWW^6*t^4 + 14*mtt^2*mWW^7*t^4 - 624*ep*mtt^2*mWW^7*t^4 - 6944*ep^2*mtt^2*mWW^7*t^4 - 25042*ep^3*mtt^2*mWW^7*t^4 - 37644*ep^4*mtt^2*mWW^7*t^4 - 20240*ep^5*mtt^2*mWW^7*t^4 + 64*mtt*mWW^8*t^4 + 632*ep*mtt*mWW^8*t^4 + 2548*ep^2*mtt*mWW^8*t^4 + 5804*ep^3*mtt*mWW^8*t^4 + 7576*ep^4*mtt*mWW^8*t^4 + 4256*ep^5*mtt*mWW^8*t^4 + 66*mWW^9*t^4 + 861*ep*mWW^9*t^4 + 4278*ep^2*mWW^9*t^4 + 10077*ep^3*mWW^9*t^4 + 11262*ep^4*mWW^9*t^4 + 4776*ep^5*mWW^9*t^4 - 48*ep*mtt^8*s*t^4 - 488*ep^2*mtt^8*s*t^4 - 1760*ep^3*mtt^8*s*t^4 - 2664*ep^4*mtt^8*s*t^4 - 1440*ep^5*mtt^8*s*t^4 + 32*ep*mtt^7*mWW*s*t^4 + 68*ep^2*mtt^7*mWW*s*t^4 - 868*ep^3*mtt^7*mWW*s*t^4 - 3232*ep^4*mtt^7*mWW*s*t^4 - 2880*ep^5*mtt^7*mWW*s*t^4 + 14*mtt^6*mWW^2*s*t^4 + 1429*ep*mtt^6*mWW^2*s*t^4 + 10870*ep^2*mtt^6*mWW^2*s*t^4 + 28313*ep^3*mtt^6*mWW^2*s*t^4 + 29894*ep^4*mtt^6*mWW^2*s*t^4 + 10760*ep^5*mtt^6*mWW^2*s*t^4 - 94*mtt^5*mWW^3*s*t^4 - 5424*ep*mtt^5*mWW^3*s*t^4 - 40468*ep^2*mtt^5*mWW^3*s*t^4 - 107778*ep^3*mtt^5*mWW^3*s*t^4 - 117556*ep^4*mtt^5*mWW^3*s*t^4 - 43440*ep^5*mtt^5*mWW^3*s*t^4 - 76*mtt^4*mWW^4*s*t^4 + 1152*ep*mtt^4*mWW^4*s*t^4 + 12566*ep^2*mtt^4*mWW^4*s*t^4 + 35410*ep^3*mtt^4*mWW^4*s*t^4 + 36548*ep^4*mtt^4*mWW^4*s*t^4 + 11120*ep^5*mtt^4*mWW^4*s*t^4 - 146*mtt^3*mWW^5*s*t^4 + 1360*ep*mtt^3*mWW^5*s*t^4 + 19524*ep^2*mtt^3*mWW^5*s*t^4 + 67322*ep^3*mtt^3*mWW^5*s*t^4 + 92452*ep^4*mtt^3*mWW^5*s*t^4 + 44528*ep^5*mtt^3*mWW^5*s*t^4 + 256*mtt^2*mWW^6*s*t^4 + 1629*ep*mtt^2*mWW^6*s*t^4 + 1346*ep^2*mtt^2*mWW^6*s*t^4 - 8609*ep^3*mtt^2*mWW^6*s*t^4 - 20422*ep^4*mtt^2*mWW^6*s*t^4 - 12680*ep^5*mtt^2*mWW^6*s*t^4 + 8*mtt*mWW^7*s*t^4 - 1108*ep*mtt*mWW^7*s*t^4 - 10204*ep^2*mtt*mWW^7*s*t^4 - 31272*ep^3*mtt*mWW^7*s*t^4 - 38984*ep^4*mtt*mWW^7*s*t^4 - 16800*ep^5*mtt*mWW^7*s*t^4 + 38*mWW^8*s*t^4 + 978*ep*mWW^8*s*t^4 + 6786*ep^2*mWW^8*s*t^4 + 19242*ep^3*mWW^8*s*t^4 + 23964*ep^4*mWW^8*s*t^4 + 10832*ep^5*mWW^8*s*t^4 + 240*ep*mtt^7*s^2*t^4 + 2440*ep^2*mtt^7*s^2*t^4 + 8800*ep^3*mtt^7*s^2*t^4 + 13320*ep^4*mtt^7*s^2*t^4 + 7200*ep^5*mtt^7*s^2*t^4 + 466*ep*mtt^6*mWW*s^2*t^4 + 5644*ep^2*mtt^6*mWW*s^2*t^4 + 24310*ep^3*mtt^6*mWW*s^2*t^4 + 44308*ep^4*mtt^6*mWW*s^2*t^4 + 28704*ep^5*mtt^6*mWW*s^2*t^4 + 522*mtt^5*mWW^2*s^2*t^4 + 2584*ep*mtt^5*mWW^2*s^2*t^4 - 2710*ep^2*mtt^5*mWW^2*s^2*t^4 - 31412*ep^3*mtt^5*mWW^2*s^2*t^4 - 57592*ep^4*mtt^5*mWW^2*s^2*t^4 - 34576*ep^5*mtt^5*mWW^2*s^2*t^4 + 1074*mtt^4*mWW^3*s^2*t^4 + 13953*ep*mtt^4*mWW^3*s^2*t^4 + 59364*ep^2*mtt^4*mWW^3*s^2*t^4 + 95895*ep^3*mtt^4*mWW^3*s^2*t^4 + 43002*ep^4*mtt^4*mWW^3*s^2*t^4 - 13176*ep^5*mtt^4*mWW^3*s^2*t^4 - 1652*mtt^3*mWW^4*s^2*t^4 - 13364*ep*mtt^3*mWW^4*s^2*t^4 - 26312*ep^2*mtt^3*mWW^4*s^2*t^4 + 29312*ep^3*mtt^3*mWW^4*s^2*t^4 + 134568*ep^4*mtt^3*mWW^4*s^2*t^4 + 101984*ep^5*mtt^3*mWW^4*s^2*t^4 - 66*mtt^2*mWW^5*s^2*t^4 - 4094*ep*mtt^2*mWW^5*s^2*t^4 - 32282*ep^2*mtt^2*mWW^5*s^2*t^4 - 97018*ep^3*mtt^2*mWW^5*s^2*t^4 - 130780*ep^4*mtt^2*mWW^5*s^2*t^4 - 66288*ep^5*mtt^2*mWW^5*s^2*t^4 + 322*mtt*mWW^6*s^2*t^4 + 1126*ep*mtt*mWW^6*s^2*t^4 - 8910*ep^2*mtt*mWW^6*s^2*t^4 - 49894*ep^3*mtt*mWW^6*s^2*t^4 - 80644*ep^4*mtt*mWW^6*s^2*t^4 - 41952*ep^5*mtt*mWW^6*s^2*t^4 - 56*mWW^7*s^2*t^4 + 769*ep*mWW^7*s^2*t^4 + 10254*ep^2*mWW^7*s^2*t^4 + 35943*ep^3*mWW^7*s^2*t^4 + 49946*ep^4*mWW^7*s^2*t^4 + 24248*ep^5*mWW^7*s^2*t^4 - 480*ep*mtt^6*s^3*t^4 - 4880*ep^2*mtt^6*s^3*t^4 - 17600*ep^3*mtt^6*s^3*t^4 - 26640*ep^4*mtt^6*s^3*t^4 - 14400*ep^5*mtt^6*s^3*t^4 - 1126*ep*mtt^5*mWW*s^3*t^4 - 12992*ep^2*mtt^5*mWW*s^3*t^4 - 53246*ep^3*mtt^5*mWW*s^3*t^4 - 92956*ep^4*mtt^5*mWW*s^3*t^4 - 58176*ep^5*mtt^5*mWW*s^3*t^4 - 1194*mtt^4*mWW^2*s^3*t^4 - 9528*ep*mtt^4*mWW^2*s^3*t^4 - 24722*ep^2*mtt^4*mWW^2*s^3*t^4 - 17900*ep^3*mtt^4*mWW^2*s^3*t^4 + 21680*ep^4*mtt^4*mWW^2*s^3*t^4 + 29456*ep^5*mtt^4*mWW^2*s^3*t^4 - 2210*mtt^3*mWW^3*s^3*t^4 - 21626*ep*mtt^3*mWW^3*s^3*t^4 - 65008*ep^2*mtt^3*mWW^3*s^3*t^4 - 46652*ep^3*mtt^3*mWW^3*s^3*t^4 + 68064*ep^4*mtt^3*mWW^3*s^3*t^4 + 79792*ep^5*mtt^3*mWW^3*s^3*t^4 + 2210*mtt^2*mWW^4*s^3*t^4 + 18076*ep*mtt^2*mWW^4*s^3*t^4 + 39796*ep^2*mtt^2*mWW^4*s^3*t^4 - 13638*ep^3*mtt^2*mWW^4*s^3*t^4 - 129420*ep^4*mtt^2*mWW^4*s^3*t^4 - 103648*ep^5*mtt^2*mWW^4*s^3*t^4 + 474*mtt*mWW^5*s^3*t^4 + 4976*ep*mtt*mWW^5*s^3*t^4 + 17360*ep^2*mtt*mWW^5*s^3*t^4 + 25290*ep^3*mtt*mWW^5*s^3*t^4 + 17108*ep^4*mtt*mWW^5*s^3*t^4 + 5888*ep^5*mtt*mWW^5*s^3*t^4 - 248*mWW^6*s^3*t^4 - 1012*ep*mWW^6*s^3*t^4 + 5270*ep^2*mWW^6*s^3*t^4 + 32674*ep^3*mWW^6*s^3*t^4 + 54388*ep^4*mWW^6*s^3*t^4 + 28960*ep^5*mWW^6*s^3*t^4 + 480*ep*mtt^5*s^4*t^4 + 4880*ep^2*mtt^5*s^4*t^4 + 17600*ep^3*mtt^5*s^4*t^4 + 26640*ep^4*mtt^5*s^4*t^4 + 14400*ep^5*mtt^5*s^4*t^4 + 1042*ep*mtt^4*mWW*s^4*t^4 + 11932*ep^2*mtt^4*mWW*s^4*t^4 + 48238*ep^3*mtt^4*mWW*s^4*t^4 + 83020*ep^4*mtt^4*mWW*s^4*t^4 + 51264*ep^5*mtt^4*mWW*s^4*t^4 + 1090*mtt^3*mWW^2*s^4*t^4 + 9875*ep*mtt^3*mWW^2*s^4*t^4 + 33506*ep^2*mtt^3*mWW^2*s^4*t^4 + 51247*ep^3*mtt^3*mWW^2*s^4*t^4 + 28282*ep^4*mtt^3*mWW^2*s^4*t^4 - 2072*ep^5*mtt^3*mWW^2*s^4*t^4 + 1960*mtt^2*mWW^3*s^4*t^4 + 18421*ep*mtt^2*mWW^3*s^4*t^4 + 54032*ep^2*mtt^2*mWW^3*s^4*t^4 + 41893*ep^3*mtt^2*mWW^3*s^4*t^4 - 43418*ep^4*mtt^2*mWW^3*s^4*t^4 - 55048*ep^5*mtt^2*mWW^3*s^4*t^4 - 882*mtt*mWW^4*s^4*t^4 - 7545*ep*mtt*mWW^4*s^4*t^4 - 19686*ep^2*mtt*mWW^4*s^4*t^4 - 8673*ep^3*mtt*mWW^4*s^4*t^4 + 30730*ep^4*mtt*mWW^4*s^4*t^4 + 30664*ep^5*mtt*mWW^4*s^4*t^4 - 264*mWW^5*s^4*t^4 - 2209*ep*mWW^5*s^4*t^4 - 4856*ep^2*mWW^5*s^4*t^4 + 943*ep^3*mWW^5*s^4*t^4 + 11770*ep^4*mWW^5*s^4*t^4 + 8216*ep^5*mWW^5*s^4*t^4 - 240*ep*mtt^4*s^5*t^4 - 2440*ep^2*mtt^4*s^5*t^4 - 8800*ep^3*mtt^4*s^5*t^4 - 13320*ep^4*mtt^4*s^5*t^4 - 7200*ep^5*mtt^4*s^5*t^4 - 418*ep*mtt^3*mWW*s^5*t^4 - 4804*ep^2*mtt^3*mWW*s^5*t^4 - 19366*ep^3*mtt^3*mWW*s^5*t^4 - 33172*ep^4*mtt^3*mWW*s^5*t^4 - 20352*ep^5*mtt^3*mWW*s^5*t^4 - 444*mtt^2*mWW^2*s^5*t^4 - 4213*ep*mtt^2*mWW^2*s^5*t^4 - 15644*ep^2*mtt^2*mWW^2*s^5*t^4 - 27829*ep^3*mtt^2*mWW^2*s^5*t^4 - 22022*ep^4*mtt^2*mWW^2*s^5*t^4 - 5144*ep^5*mtt^2*mWW^2*s^5*t^4 - 768*mtt*mWW^3*s^5*t^4 - 7316*ep*mtt*mWW^3*s^5*t^4 - 23036*ep^2*mtt*mWW^3*s^5*t^4 - 25328*ep^3*mtt*mWW^3*s^5*t^4 + 1392*ep^4*mtt*mWW^3*s^5*t^4 + 12464*ep^5*mtt*mWW^3*s^5*t^4 + 52*mWW^4*s^5*t^4 + 371*ep*mWW^4*s^5*t^4 + 604*ep^2*mWW^4*s^5*t^4 - 1245*ep^3*mWW^4*s^5*t^4 - 4622*ep^4*mWW^4*s^5*t^4 - 3608*ep^5*mWW^4*s^5*t^4 + 48*ep*mtt^3*s^6*t^4 + 488*ep^2*mtt^3*s^6*t^4 + 1760*ep^3*mtt^3*s^6*t^4 + 2664*ep^4*mtt^3*s^6*t^4 + 1440*ep^5*mtt^3*s^6*t^4 + 56*ep*mtt^2*mWW*s^6*t^4 + 652*ep^2*mtt^2*mWW*s^6*t^4 + 2644*ep^3*mtt^2*mWW*s^6*t^4 + 4544*ep^4*mtt^2*mWW*s^6*t^4 + 2784*ep^5*mtt^2*mWW*s^6*t^4 + 64*mtt*mWW^2*s^6*t^4 + 592*ep*mtt*mWW^2*s^6*t^4 + 2152*ep^2*mtt*mWW^2*s^6*t^4 + 3728*ep^3*mtt*mWW^2*s^6*t^4 + 2872*ep^4*mtt*mWW^2*s^6*t^4 + 672*ep^5*mtt*mWW^2*s^6*t^4 + 96*mWW^3*s^6*t^4 + 888*ep*mWW^3*s^6*t^4 + 2724*ep^2*mWW^3*s^6*t^4 + 2860*ep^3*mWW^3*s^6*t^4 - 416*ep^4*mWW^3*s^6*t^4 - 1632*ep^5*mWW^3*s^6*t^4 + 84*ep*mtt^7*mWW*t^5 + 804*ep^2*mtt^7*mWW*t^5 + 2736*ep^3*mtt^7*mWW*t^5 + 3984*ep^4*mtt^7*mWW*t^5 + 2112*ep^5*mtt^7*mWW*t^5 + 96*mtt^6*mWW^2*t^5 + 864*ep*mtt^6*mWW^2*t^5 + 2148*ep^2*mtt^6*mWW^2*t^5 - 660*ep^3*mtt^6*mWW^2*t^5 - 8040*ep^4*mtt^6*mWW^2*t^5 - 7008*ep^5*mtt^6*mWW^2*t^5 + 18*mtt^5*mWW^3*t^5 - 551*ep*mtt^5*mWW^3*t^5 - 5244*ep^2*mtt^5*mWW^3*t^5 - 14393*ep^3*mtt^5*mWW^3*t^5 - 14574*ep^4*mtt^5*mWW^3*t^5 - 4136*ep^5*mtt^5*mWW^3*t^5 - 686*mtt^4*mWW^4*t^5 - 6202*ep*mtt^4*mWW^4*t^5 - 19264*ep^2*mtt^4*mWW^4*t^5 - 23808*ep^3*mtt^4*mWW^4*t^5 - 7440*ep^4*mtt^4*mWW^4*t^5 + 3520*ep^5*mtt^4*mWW^4*t^5 + 516*mtt^3*mWW^5*t^5 + 5482*ep*mtt^3*mWW^5*t^5 + 21298*ep^2*mtt^3*mWW^5*t^5 + 36744*ep^3*mtt^3*mWW^5*t^5 + 26024*ep^4*mtt^3*mWW^5*t^5 + 4256*ep^5*mtt^3*mWW^5*t^5 + 372*mtt^2*mWW^6*t^5 + 3768*ep*mtt^2*mWW^6*t^5 + 14602*ep^2*mtt^2*mWW^6*t^5 + 28334*ep^3*mtt^2*mWW^6*t^5 + 28796*ep^4*mtt^2*mWW^6*t^5 + 12688*ep^5*mtt^2*mWW^6*t^5 - 214*mtt*mWW^7*t^5 - 2191*ep*mtt*mWW^7*t^5 - 8338*ep^2*mtt*mWW^7*t^5 - 14895*ep^3*mtt*mWW^7*t^5 - 12682*ep^4*mtt*mWW^7*t^5 - 4280*ep^5*mtt*mWW^7*t^5 - 102*mWW^8*t^5 - 1254*ep*mWW^8*t^5 - 6006*ep^2*mWW^8*t^5 - 14058*ep^3*mWW^8*t^5 - 16068*ep^4*mWW^8*t^5 - 7152*ep^5*mWW^8*t^5 + 256*ep*mtt^7*s*t^5 + 2592*ep^2*mtt^7*s*t^5 + 9296*ep^3*mtt^7*s*t^5 + 13968*ep^4*mtt^7*s*t^5 + 7488*ep^5*mtt^7*s*t^5 - 140*ep*mtt^6*mWW*s*t^5 - 1120*ep^2*mtt^6*mWW*s*t^5 - 2748*ep^3*mtt^6*mWW*s*t^5 - 1984*ep^4*mtt^6*mWW*s*t^5 + 192*ep^5*mtt^6*mWW*s*t^5 - 116*mtt^5*mWW^2*s*t^5 - 2604*ep*mtt^5*mWW^2*s*t^5 - 17632*ep^2*mtt^5*mWW^2*s*t^5 - 50880*ep^3*mtt^5*mWW^2*s*t^5 - 66544*ep^4*mtt^5*mWW^2*s*t^5 - 32704*ep^5*mtt^5*mWW^2*s*t^5 + 174*mtt^4*mWW^3*s*t^5 + 4457*ep*mtt^4*mWW^3*s*t^5 + 30352*ep^2*mtt^4*mWW^3*s*t^5 + 84207*ep^3*mtt^4*mWW^3*s*t^5 + 103762*ep^4*mtt^4*mWW^3*s*t^5 + 47448*ep^5*mtt^4*mWW^3*s*t^5 + 666*mtt^3*mWW^4*s*t^5 + 8378*ep*mtt^3*mWW^4*s*t^5 + 41110*ep^2*mtt^3*mWW^4*s*t^5 + 97714*ep^3*mtt^3*mWW^4*s*t^5 + 110612*ep^4*mtt^3*mWW^4*s*t^5 + 47280*ep^5*mtt^3*mWW^4*s*t^5 - 526*mtt^2*mWW^5*s*t^5 - 9364*ep*mtt^2*mWW^5*s*t^5 - 57000*ep^2*mtt^2*mWW^5*s*t^5 - 153330*ep^3*mtt^2*mWW^5*s*t^5 - 186964*ep^4*mtt^2*mWW^5*s*t^5 - 84016*ep^5*mtt^2*mWW^5*s*t^5 - 246*mtt*mWW^6*s*t^5 - 1550*ep*mtt*mWW^6*s*t^5 - 762*ep^2*mtt*mWW^6*s*t^5 + 11002*ep^3*mtt*mWW^6*s*t^5 + 23332*ep^4*mtt*mWW^6*s*t^5 + 13424*ep^5*mtt*mWW^6*s*t^5 + 48*mWW^7*s*t^5 + 567*ep*mWW^7*s*t^5 + 2460*ep^2*mWW^7*s*t^5 + 4739*ep^3*mWW^7*s*t^5 + 3818*ep^4*mWW^7*s*t^5 + 888*ep^5*mWW^7*s*t^5 - 1088*ep*mtt^6*s^2*t^5 - 11008*ep^2*mtt^6*s^2*t^5 - 39440*ep^3*mtt^6*s^2*t^5 - 59184*ep^4*mtt^6*s^2*t^5 - 31680*ep^5*mtt^6*s^2*t^5 - 286*ep*mtt^5*mWW*s^2*t^5 - 3740*ep^2*mtt^5*mWW*s^2*t^5 - 16858*ep^3*mtt^5*mWW*s^2*t^5 - 31788*ep^4*mtt^5*mWW*s^2*t^5 - 21120*ep^5*mtt^5*mWW*s^2*t^5 - 312*mtt^4*mWW^2*s^2*t^5 + 1654*ep*mtt^4*mWW^2*s^2*t^5 + 35524*ep^2*mtt^4*mWW^2*s^2*t^5 + 145906*ep^3*mtt^4*mWW^2*s^2*t^5 + 234380*ep^4*mtt^4*mWW^2*s^2*t^5 + 133024*ep^5*mtt^4*mWW^2*s^2*t^5 - 934*mtt^3*mWW^3*s^2*t^5 - 12271*ep*mtt^3*mWW^3*s^2*t^5 - 60320*ep^2*mtt^3*mWW^3*s^2*t^5 - 141413*ep^3*mtt^3*mWW^3*s^2*t^5 - 162726*ep^4*mtt^3*mWW^3*s^2*t^5 - 75000*ep^5*mtt^3*mWW^3*s^2*t^5 + 828*mtt^2*mWW^4*s^2*t^5 + 2986*ep*mtt^2*mWW^4*s^2*t^5 - 21454*ep^2*mtt^2*mWW^4*s^2*t^5 - 125192*ep^3*mtt^2*mWW^4*s^2*t^5 - 210776*ep^4*mtt^2*mWW^4*s^2*t^5 - 115280*ep^5*mtt^2*mWW^4*s^2*t^5 + 158*mtt*mWW^5*s^2*t^5 + 6207*ep*mtt*mWW^5*s^2*t^5 + 49716*ep^2*mtt*mWW^5*s^2*t^5 + 155825*ep^3*mtt*mWW^5*s^2*t^5 + 212078*ep^4*mtt*mWW^5*s^2*t^5 + 104840*ep^5*mtt*mWW^5*s^2*t^5 + 20*mWW^6*s^2*t^5 + 62*ep*mWW^6*s^2*t^5 - 622*ep^2*mWW^6*s^2*t^5 - 3596*ep^3*mWW^6*s^2*t^5 - 6560*ep^4*mWW^6*s^2*t^5 - 4000*ep^5*mWW^6*s^2*t^5 + 1792*ep*mtt^5*s^3*t^5 + 18112*ep^2*mtt^5*s^3*t^5 + 64800*ep^3*mtt^5*s^3*t^5 + 97056*ep^4*mtt^5*s^3*t^5 + 51840*ep^5*mtt^5*s^3*t^5 + 840*ep*mtt^4*mWW*s^3*t^5 + 9636*ep^2*mtt^4*mWW*s^3*t^5 + 38628*ep^3*mtt^4*mWW*s^3*t^5 + 65712*ep^4*mtt^4*mWW*s^3*t^5 + 40128*ep^5*mtt^4*mWW*s^3*t^5 + 684*mtt^3*mWW^2*s^3*t^5 + 1546*ep*mtt^3*mWW^2*s^3*t^5 - 27720*ep^2*mtt^3*mWW^2*s^3*t^5 - 146522*ep^3*mtt^3*mWW^2*s^3*t^5 - 256500*ep^4*mtt^3*mWW^2*s^3*t^5 - 151808*ep^5*mtt^3*mWW^2*s^3*t^5 + 1478*mtt^2*mWW^3*s^3*t^5 + 15899*ep*mtt^2*mWW^3*s^3*t^5 + 63000*ep^2*mtt^2*mWW^3*s^3*t^5 + 118185*ep^3*mtt^2*mWW^3*s^3*t^5 + 109198*ep^4*mtt^2*mWW^3*s^3*t^5 + 41704*ep^5*mtt^2*mWW^3*s^3*t^5 - 1080*mtt*mWW^4*s^3*t^5 - 7174*ep*mtt*mWW^4*s^3*t^5 - 3364*ep^2*mtt*mWW^4*s^3*t^5 + 58766*ep^3*mtt*mWW^4*s^3*t^5 + 130012*ep^4*mtt*mWW^4*s^3*t^5 + 79328*ep^5*mtt*mWW^4*s^3*t^5 - 74*mWW^5*s^3*t^5 - 2023*ep*mWW^5*s^3*t^5 - 15168*ep^2*mWW^5*s^3*t^5 - 46945*ep^3*mWW^5*s^3*t^5 - 64262*ep^4*mWW^5*s^3*t^5 - 32264*ep^5*mWW^5*s^3*t^5 - 1408*ep*mtt^4*s^4*t^5 - 14208*ep^2*mtt^4*s^4*t^5 - 50720*ep^3*mtt^4*s^4*t^5 - 75744*ep^4*mtt^4*s^4*t^5 - 40320*ep^5*mtt^4*s^4*t^5 - 682*ep*mtt^3*mWW*s^4*t^5 - 7592*ep^2*mtt^3*mWW*s^4*t^5 - 29370*ep^3*mtt^3*mWW*s^4*t^5 - 48044*ep^4*mtt^3*mWW*s^4*t^5 - 28224*ep^5*mtt^3*mWW*s^4*t^5 - 448*mtt^2*mWW^2*s^4*t^5 - 1876*ep*mtt^2*mWW^2*s^4*t^5 + 9560*ep^2*mtt^2*mWW^2*s^4*t^5 + 65476*ep^3*mtt^2*mWW^2*s^4*t^5 + 121264*ep^4*mtt^2*mWW^2*s^4*t^5 + 73088*ep^5*mtt^2*mWW^2*s^4*t^5 - 928*mtt*mWW^3*s^4*t^5 - 9478*ep*mtt*mWW^3*s^4*t^5 - 34888*ep^2*mtt*mWW^3*s^4*t^5 - 58198*ep^3*mtt*mWW^3*s^4*t^5 - 43844*ep^4*mtt*mWW^3*s^4*t^5 - 11744*ep^5*mtt*mWW^3*s^4*t^5 + 248*mWW^4*s^4*t^5 + 1676*ep*mWW^4*s^4*t^5 + 944*ep^2*mWW^4*s^4*t^5 - 13324*ep^3*mWW^4*s^4*t^5 - 30304*ep^4*mWW^4*s^4*t^5 - 18880*ep^5*mWW^4*s^4*t^5 + 512*ep*mtt^3*s^5*t^5 + 5152*ep^2*mtt^3*s^5*t^5 + 18320*ep^3*mtt^3*s^5*t^5 + 27216*ep^4*mtt^3*s^5*t^5 + 14400*ep^5*mtt^3*s^5*t^5 + 184*ep*mtt^2*mWW*s^5*t^5 + 2012*ep^2*mtt^2*mWW*s^5*t^5 + 7612*ep^3*mtt^2*mWW*s^5*t^5 + 12120*ep^4*mtt^2*mWW*s^5*t^5 + 6912*ep^5*mtt^2*mWW*s^5*t^5 + 96*mtt*mWW^2*s^5*t^5 + 352*ep*mtt*mWW^2*s^5*t^5 - 2520*ep^2*mtt*mWW^2*s^5*t^5 - 15576*ep^3*mtt*mWW^2*s^5*t^5 - 27872*ep^4*mtt*mWW^2*s^5*t^5 - 16320*ep^5*mtt*mWW^2*s^5*t^5 + 192*mWW^3*s^5*t^5 + 1944*ep*mWW^3*s^5*t^5 + 7100*ep^2*mWW^3*s^5*t^5 + 11612*ep^3*mWW^3*s^5*t^5 + 8184*ep^4*mWW^3*s^5*t^5 + 1728*ep^5*mWW^3*s^5*t^5 - 64*ep*mtt^2*s^6*t^5 - 640*ep^2*mtt^2*s^6*t^5 - 2256*ep^3*mtt^2*s^6*t^5 - 3312*ep^4*mtt^2*s^6*t^5 - 1728*ep^5*mtt^2*s^6*t^5 + 64*ep*mWW^2*s^6*t^5 + 640*ep^2*mWW^2*s^6*t^5 + 2256*ep^3*mWW^2*s^6*t^5 + 3312*ep^4*mWW^2*s^6*t^5 + 1728*ep^5*mWW^2*s^6*t^5 - 60*ep*mtt^6*mWW*t^6 - 572*ep^2*mtt^6*mWW*t^6 - 1936*ep^3*mtt^6*mWW*t^6 - 2800*ep^4*mtt^6*mWW*t^6 - 1472*ep^5*mtt^6*mWW*t^6 - 72*mtt^5*mWW^2*t^6 - 488*ep*mtt^5*mWW^2*t^6 - 216*ep^2*mtt^5*mWW^2*t^6 + 4664*ep^3*mtt^5*mWW^2*t^6 + 11184*ep^4*mtt^5*mWW^2*t^6 + 7488*ep^5*mtt^5*mWW^2*t^6 + 42*mtt^4*mWW^3*t^6 + 391*ep*mtt^4*mWW^3*t^6 + 938*ep^2*mtt^4*mWW^3*t^6 - 829*ep^3*mtt^4*mWW^3*t^6 - 5150*ep^4*mtt^4*mWW^3*t^6 - 4392*ep^5*mtt^4*mWW^3*t^6 + 528*mtt^3*mWW^4*t^6 + 5751*ep*mtt^3*mWW^4*t^6 + 23624*ep^2*mtt^3*mWW^4*t^6 + 45919*ep^3*mtt^3*mWW^4*t^6 + 42274*ep^4*mtt^3*mWW^4*t^6 + 14744*ep^5*mtt^3*mWW^4*t^6 - 732*mtt^2*mWW^5*t^6 - 8491*ep*mtt^2*mWW^5*t^6 - 37416*ep^2*mtt^2*mWW^5*t^6 - 78263*ep^3*mtt^2*mWW^5*t^6 - 77778*ep^4*mtt^2*mWW^5*t^6 - 29400*ep^5*mtt^2*mWW^5*t^6 + 72*mtt*mWW^6*t^6 + 965*ep*mtt*mWW^6*t^6 + 4720*ep^2*mtt*mWW^6*t^6 + 10381*ep^3*mtt*mWW^6*t^6 + 10214*ep^4*mtt*mWW^6*t^6 + 3528*ep^5*mtt*mWW^6*t^6 + 162*mWW^7*t^6 + 1932*ep*mWW^7*t^6 + 8922*ep^2*mWW^7*t^6 + 20064*ep^3*mWW^7*t^6 + 22056*ep^4*mWW^7*t^6 + 9504*ep^5*mWW^7*t^6 - 544*ep*mtt^6*s*t^6 - 5488*ep^2*mtt^6*s*t^6 - 19584*ep^3*mtt^6*s*t^6 - 29232*ep^4*mtt^6*s*t^6 - 15552*ep^5*mtt^6*s*t^6 + 752*ep*mtt^5*mWW*s*t^6 + 7420*ep^2*mtt^5*mWW*s*t^6 + 25756*ep^3*mtt^5*mWW*s*t^6 + 37192*ep^4*mtt^5*mWW*s*t^6 + 19040*ep^5*mtt^5*mWW*s*t^6 + 78*mtt^4*mWW^2*s*t^6 + 1800*ep*mtt^4*mWW^2*s*t^6 + 12956*ep^2*mtt^4*mWW^2*s*t^6 + 40330*ep^3*mtt^4*mWW^2*s*t^6 + 56644*ep^4*mtt^4*mWW^2*s*t^6 + 29552*ep^5*mtt^4*mWW^2*s*t^6 - 136*mtt^3*mWW^3*s*t^6 - 3640*ep*mtt^3*mWW^3*s*t^6 - 27594*ep^2*mtt^3*mWW^3*s*t^6 - 88002*ep^3*mtt^3*mWW^3*s*t^6 - 124980*ep^4*mtt^3*mWW^3*s*t^6 - 65328*ep^5*mtt^3*mWW^3*s*t^6 - 544*mtt^2*mWW^4*s*t^6 - 6385*ep*mtt^2*mWW^4*s*t^6 - 27690*ep^2*mtt^2*mWW^4*s*t^6 - 54219*ep^3*mtt^2*mWW^4*s*t^6 - 46402*ep^4*mtt^2*mWW^4*s*t^6 - 12760*ep^5*mtt^2*mWW^4*s*t^6 + 624*mtt*mWW^5*s*t^6 + 8634*ep*mtt*mWW^5*s*t^6 + 44830*ep^2*mtt*mWW^5*s*t^6 + 108592*ep^3*mtt*mWW^5*s*t^6 + 123032*ep^4*mtt*mWW^5*s*t^6 + 52448*ep^5*mtt*mWW^5*s*t^6 - 22*mWW^6*s*t^6 - 617*ep*mWW^6*s*t^6 - 4434*ep^2*mWW^6*s*t^6 - 12873*ep^3*mWW^6*s*t^6 - 16254*ep^4*mWW^6*s*t^6 - 7400*ep^5*mWW^6*s*t^6 + 1888*ep*mtt^5*s^2*t^6 + 19024*ep^2*mtt^5*s^2*t^6 + 67776*ep^3*mtt^5*s^2*t^6 + 100944*ep^4*mtt^5*s^2*t^6 + 53568*ep^5*mtt^5*s^2*t^6 - 1742*ep*mtt^4*mWW*s^2*t^6 - 17152*ep^2*mtt^4*mWW*s^2*t^6 - 59574*ep^3*mtt^4*mWW*s^2*t^6 - 85836*ep^4*mtt^4*mWW*s^2*t^6 - 43712*ep^5*mtt^4*mWW*s^2*t^6 + 118*mtt^3*mWW^2*s^2*t^6 - 2181*ep*mtt^3*mWW^2*s^2*t^6 - 29694*ep^2*mtt^3*mWW^2*s^2*t^6 - 114709*ep^3*mtt^3*mWW^2*s^2*t^6 - 179302*ep^4*mtt^3*mWW^2*s^2*t^6 - 99368*ep^5*mtt^3*mWW^2*s^2*t^6 + 388*mtt^2*mWW^3*s^2*t^6 + 7846*ep*mtt^2*mWW^3*s^2*t^6 + 54274*ep^2*mtt^2*mWW^3*s^2*t^6 + 167492*ep^3*mtt^2*mWW^3*s^2*t^6 + 235312*ep^4*mtt^2*mWW^3*s^2*t^6 + 122736*ep^5*mtt^2*mWW^3*s^2*t^6 - 166*mtt*mWW^4*s^2*t^6 - 891*ep*mtt*mWW^4*s^2*t^6 + 306*ep^2*mtt*mWW^4*s^2*t^6 + 6881*ep^3*mtt*mWW^4*s^2*t^6 + 9342*ep^4*mtt*mWW^4*s^2*t^6 + 2664*ep^5*mtt*mWW^4*s^2*t^6 - 164*mWW^5*s^2*t^6 - 2952*ep*mWW^5*s^2*t^6 - 18374*ep^2*mWW^5*s^2*t^6 - 50778*ep^3*mWW^5*s^2*t^6 - 63820*ep^4*mWW^5*s^2*t^6 - 29744*ep^5*mWW^5*s^2*t^6 - 2400*ep*mtt^4*s^3*t^6 - 24144*ep^2*mtt^4*s^3*t^6 - 85824*ep^3*mtt^4*s^3*t^6 - 127440*ep^4*mtt^4*s^3*t^6 - 67392*ep^5*mtt^4*s^3*t^6 + 1602*ep*mtt^3*mWW*s^3*t^6 + 15700*ep^2*mtt^3*mWW*s^3*t^6 + 54494*ep^3*mtt^3*mWW*s^3*t^6 + 78492*ep^4*mtt^3*mWW*s^3*t^6 + 39968*ep^5*mtt^3*mWW*s^3*t^6 - 188*mtt^2*mWW^2*s^3*t^6 + 1103*ep*mtt^2*mWW^2*s^3*t^6 + 23498*ep^2*mtt^2*mWW^2*s^3*t^6 + 97653*ep^3*mtt^2*mWW^2*s^3*t^6 + 156390*ep^4*mtt^2*mWW^2*s^3*t^6 + 87256*ep^5*mtt^2*mWW^2*s^3*t^6 - 448*mtt*mWW^3*s^3*t^6 - 6746*ep*mtt*mWW^3*s^3*t^6 - 39284*ep^2*mtt*mWW^3*s^3*t^6 - 109294*ep^3*mtt*mWW^3*s^3*t^6 - 143652*ep^4*mtt*mWW^3*s^3*t^6 - 71472*ep^5*mtt*mWW^3*s^3*t^6 + 180*mWW^4*s^3*t^6 + 1609*ep*mWW^4*s^3*t^6 + 4910*ep^2*mWW^4*s^3*t^6 + 6171*ep^3*mWW^4*s^3*t^6 + 2706*ep^4*mWW^4*s^3*t^6 - 8*ep^5*mWW^4*s^3*t^6 + 1312*ep*mtt^3*s^4*t^6 + 13168*ep^2*mtt^3*s^4*t^6 + 46656*ep^3*mtt^3*s^4*t^6 + 68976*ep^4*mtt^3*s^4*t^6 + 36288*ep^5*mtt^3*s^4*t^6 - 680*ep*mtt^2*mWW*s^4*t^6 - 6676*ep^2*mtt^2*mWW*s^4*t^6 - 23252*ep^3*mtt^2*mWW*s^4*t^6 - 33672*ep^4*mtt^2*mWW*s^4*t^6 - 17280*ep^5*mtt^2*mWW*s^4*t^6 + 64*mtt*mWW^2*s^4*t^6 - 368*ep*mtt*mWW^2*s^4*t^6 - 7912*ep^2*mtt*mWW^2*s^4*t^6 - 32808*ep^3*mtt*mWW^2*s^4*t^6 - 52112*ep^4*mtt*mWW^2*s^4*t^6 - 28704*ep^5*mtt*mWW^2*s^4*t^6 + 160*mWW^3*s^4*t^6 + 2088*ep*mWW^3*s^4*t^6 + 10716*ep^2*mWW^3*s^4*t^6 + 26876*ep^3*mWW^3*s^4*t^6 + 32488*ep^4*mWW^3*s^4*t^6 + 15072*ep^5*mWW^3*s^4*t^6 - 256*ep*mtt^2*s^5*t^6 - 2560*ep^2*mtt^2*s^5*t^6 - 9024*ep^3*mtt^2*s^5*t^6 - 13248*ep^4*mtt^2*s^5*t^6 - 6912*ep^5*mtt^2*s^5*t^6 + 128*ep*mtt*mWW*s^5*t^6 + 1280*ep^2*mtt*mWW*s^5*t^6 + 4512*ep^3*mtt*mWW*s^5*t^6 + 6624*ep^4*mtt*mWW*s^5*t^6 + 3456*ep^5*mtt*mWW*s^5*t^6 + 128*ep*mWW^2*s^5*t^6 + 1280*ep^2*mWW^2*s^5*t^6 + 4512*ep^3*mWW^2*s^5*t^6 + 6624*ep^4*mWW^2*s^5*t^6 + 3456*ep^5*mWW^2*s^5*t^6 + 16*ep*mtt^5*mWW*t^7 + 152*ep^2*mtt^5*mWW*t^7 + 512*ep^3*mtt^5*mWW*t^7 + 736*ep^4*mtt^5*mWW*t^7 + 384*ep^5*mtt^5*mWW*t^7 + 14*mtt^4*mWW^2*t^7 + 18*ep*mtt^4*mWW^2*t^7 - 700*ep^2*mtt^4*mWW^2*t^7 - 3452*ep^3*mtt^4*mWW^2*t^7 - 5896*ep^4*mtt^4*mWW^2*t^7 - 3424*ep^5*mtt^4*mWW^2*t^7 - 32*mtt^3*mWW^3*t^7 - 268*ep*mtt^3*mWW^3*t^7 - 666*ep^2*mtt^3*mWW^3*t^7 - 198*ep^3*mtt^3*mWW^3*t^7 + 1172*ep^4*mtt^3*mWW^3*t^7 + 1072*ep^5*mtt^3*mWW^3*t^7 - 116*mtt^2*mWW^4*t^7 - 1304*ep*mtt^2*mWW^4*t^7 - 5426*ep^2*mtt^2*mWW^4*t^7 - 10262*ep^3*mtt^2*mWW^4*t^7 - 8588*ep^4*mtt^2*mWW^4*t^7 - 2384*ep^5*mtt^2*mWW^4*t^7 + 272*mtt*mWW^5*t^7 + 3260*ep*mtt*mWW^5*t^7 + 14890*ep^2*mtt*mWW^5*t^7 + 32366*ep^3*mtt*mWW^5*t^7 + 33564*ep^4*mtt*mWW^5*t^7 + 13328*ep^5*mtt*mWW^5*t^7 - 138*mWW^6*t^7 - 1722*ep*mWW^6*t^7 - 8250*ep^2*mWW^6*t^7 - 18966*ep^3*mWW^6*t^7 - 20988*ep^4*mWW^6*t^7 - 8976*ep^5*mWW^6*t^7 + 576*ep*mtt^5*s*t^7 + 5792*ep^2*mtt^5*s*t^7 + 20576*ep^3*mtt^5*s*t^7 + 30528*ep^4*mtt^5*s*t^7 + 16128*ep^5*mtt^5*s*t^7 - 1208*ep*mtt^4*mWW*s*t^7 - 12104*ep^2*mtt^4*mWW*s*t^7 - 42800*ep^3*mtt^4*mWW*s*t^7 - 63128*ep^4*mtt^4*mWW*s*t^7 - 33120*ep^5*mtt^4*mWW*s*t^7 - 2*mtt^3*mWW^2*s*t^7 + 182*ep*mtt^3*mWW^2*s*t^7 + 1918*ep^2*mtt^3*mWW^2*s*t^7 + 6730*ep^3*mtt^3*mWW^2*s*t^7 + 9572*ep^4*mtt^3*mWW^2*s*t^7 + 4720*ep^5*mtt^3*mWW^2*s*t^7 + 34*mtt^2*mWW^3*s*t^7 + 1520*ep*mtt^2*mWW^3*s*t^7 + 13180*ep^2*mtt^2*mWW^3*s*t^7 + 44886*ep^3*mtt^2*mWW^3*s*t^7 + 66020*ep^4*mtt^2*mWW^3*s*t^7 + 35120*ep^5*mtt^2*mWW^3*s*t^7 + 114*mtt*mWW^4*s*t^7 + 750*ep*mtt*mWW^4*s*t^7 - 194*ep^2*mtt*mWW^4*s*t^7 - 10266*ep^3*mtt*mWW^4*s*t^7 - 22836*ep^4*mtt*mWW^4*s*t^7 - 14768*ep^5*mtt*mWW^4*s*t^7 - 146*mWW^5*s*t^7 - 1820*ep*mWW^5*s*t^7 - 8592*ep^2*mWW^5*s*t^7 - 19126*ep^3*mWW^5*s*t^7 - 20156*ep^4*mWW^5*s*t^7 - 8080*ep^5*mWW^5*s*t^7 - 1536*ep*mtt^4*s^2*t^7 - 15424*ep^2*mtt^4*s^2*t^7 - 54688*ep^3*mtt^4*s^2*t^7 - 80928*ep^4*mtt^4*s^2*t^7 - 42624*ep^5*mtt^4*s^2*t^7 + 2528*ep*mtt^3*mWW*s^2*t^7 + 25292*ep^2*mtt^3*mWW*s^2*t^7 + 89324*ep^3*mtt^3*mWW*s^2*t^7 + 131504*ep^4*mtt^3*mWW*s^2*t^7 + 68832*ep^5*mtt^3*mWW*s^2*t^7 - 28*mtt^2*mWW^2*s^2*t^7 - 320*ep*mtt^2*mWW^2*s^2*t^7 - 1270*ep^2*mtt^2*mWW^2*s^2*t^7 - 2066*ep^3*mtt^2*mWW^2*s^2*t^7 - 716*ep^4*mtt^2*mWW^2*s^2*t^7 + 720*ep^5*mtt^2*mWW^2*s^2*t^7 - 60*mtt*mWW^3*s^2*t^7 - 2014*ep*mtt*mWW^3*s^2*t^7 - 16580*ep^2*mtt*mWW^3*s^2*t^7 - 55230*ep^3*mtt*mWW^3*s^2*t^7 - 80044*ep^4*mtt*mWW^3*s^2*t^7 - 42032*ep^5*mtt*mWW^3*s^2*t^7 + 40*mWW^4*s^2*t^7 + 814*ep*mWW^4*s^2*t^7 + 5774*ep^2*mWW^4*s^2*t^7 + 18244*ep^3*mWW^4*s^2*t^7 + 25960*ep^4*mWW^4*s^2*t^7 + 13568*ep^5*mWW^4*s^2*t^7 + 1344*ep*mtt^3*s^3*t^7 + 13472*ep^2*mtt^3*s^3*t^7 + 47648*ep^3*mtt^3*s^3*t^7 + 70272*ep^4*mtt^3*s^3*t^7 + 36864*ep^5*mtt^3*s^3*t^7 - 1720*ep*mtt^2*mWW*s^3*t^7 - 17180*ep^2*mtt^2*mWW*s^3*t^7 - 60572*ep^3*mtt^2*mWW*s^3*t^7 - 88984*ep^4*mtt^2*mWW*s^3*t^7 - 46464*ep^5*mtt^2*mWW*s^3*t^7 + 16*mtt*mWW^2*s^3*t^7 + 152*ep*mtt*mWW^2*s^3*t^7 + 400*ep^2*mtt*mWW^2*s^3*t^7 + 24*ep^3*mtt*mWW^2*s^3*t^7 - 1200*ep^4*mtt*mWW^2*s^3*t^7 - 1152*ep^5*mtt*mWW^2*s^3*t^7 + 48*mWW^3*s^3*t^7 + 896*ep*mWW^3*s^3*t^7 + 5964*ep^2*mWW^3*s^3*t^7 + 17892*ep^3*mWW^3*s^3*t^7 + 24392*ep^4*mWW^3*s^3*t^7 + 12288*ep^5*mWW^3*s^3*t^7 - 384*ep*mtt^2*s^4*t^7 - 3840*ep^2*mtt^2*s^4*t^7 - 13536*ep^3*mtt^2*s^4*t^7 - 19872*ep^4*mtt^2*s^4*t^7 - 10368*ep^5*mtt^2*s^4*t^7 + 384*ep*mtt*mWW*s^4*t^7 + 3840*ep^2*mtt*mWW*s^4*t^7 + 13536*ep^3*mtt*mWW*s^4*t^7 + 19872*ep^4*mtt*mWW*s^4*t^7 + 10368*ep^5*mtt*mWW*s^4*t^7 + 4*mtt^3*mWW^2*t^8 + 61*ep*mtt^3*mWW^2*t^8 + 352*ep^2*mtt^3*mWW^2*t^8 + 961*ep^3*mtt^3*mWW^2*t^8 + 1246*ep^4*mtt^3*mWW^2*t^8 + 616*ep^5*mtt^3*mWW^2*t^8 + 4*mtt^2*mWW^3*t^8 + 61*ep*mtt^2*mWW^3*t^8 + 352*ep^2*mtt^2*mWW^3*t^8 + 961*ep^3*mtt^2*mWW^3*t^8 + 1246*ep^4*mtt^2*mWW^3*t^8 + 616*ep^5*mtt^2*mWW^3*t^8 - 20*mtt*mWW^4*t^8 - 305*ep*mtt*mWW^4*t^8 - 1760*ep^2*mtt*mWW^4*t^8 - 4805*ep^3*mtt*mWW^4*t^8 - 6230*ep^4*mtt*mWW^4*t^8 - 3080*ep^5*mtt*mWW^4*t^8 + 12*mWW^5*t^8 + 183*ep*mWW^5*t^8 + 1056*ep^2*mWW^5*t^8 + 2883*ep^3*mWW^5*t^8 + 3738*ep^4*mWW^5*t^8 + 1848*ep^5*mWW^5*t^8 - 304*ep*mtt^4*s*t^8 - 3048*ep^2*mtt^4*s*t^8 - 10784*ep^3*mtt^4*s*t^8 - 15912*ep^4*mtt^4*s*t^8 - 8352*ep^5*mtt^4*s*t^8 + 800*ep*mtt^3*mWW*s*t^8 + 8016*ep^2*mtt^3*mWW*s*t^8 + 28336*ep^3*mtt^3*mWW*s*t^8 + 41760*ep^4*mtt^3*mWW*s*t^8 + 21888*ep^5*mtt^3*mWW*s*t^8 - 4*mtt^2*mWW^2*s*t^8 - 637*ep*mtt^2*mWW^2*s*t^8 - 6112*ep^2*mtt^2*mWW^2*s*t^8 - 21265*ep^3*mtt^2*mWW^2*s*t^8 - 31054*ep^4*mtt^2*mWW^2*s*t^8 - 16168*ep^5*mtt^2*mWW^2*s*t^8 - 8*mtt*mWW^3*s*t^8 - 154*ep*mtt*mWW^3*s*t^8 - 1040*ep^2*mtt*mWW^3*s*t^8 - 3186*ep^3*mtt*mWW^3*s*t^8 - 4508*ep^4*mtt*mWW^3*s*t^8 - 2384*ep^5*mtt*mWW^3*s*t^8 + 12*mWW^4*s*t^8 + 295*ep*mWW^4*s*t^8 + 2184*ep^2*mWW^4*s*t^8 + 6899*ep^3*mWW^4*s*t^8 + 9714*ep^4*mWW^4*s*t^8 + 5016*ep^5*mWW^4*s*t^8 + 560*ep*mtt^3*s^2*t^8 + 5608*ep^2*mtt^3*s^2*t^8 + 19808*ep^3*mtt^3*s^2*t^8 + 29160*ep^4*mtt^3*s^2*t^8 + 15264*ep^5*mtt^3*s^2*t^8 - 1136*ep*mtt^2*mWW*s^2*t^8 - 11368*ep^2*mtt^2*mWW*s^2*t^8 - 40112*ep^3*mtt^2*mWW*s^2*t^8 - 58968*ep^4*mtt^2*mWW*s^2*t^8 - 30816*ep^5*mtt^2*mWW*s^2*t^8 + 592*ep*mtt*mWW^2*s^2*t^8 + 5912*ep^2*mtt*mWW^2*s^2*t^8 + 20800*ep^3*mtt*mWW^2*s^2*t^8 + 30456*ep^4*mtt*mWW^2*s^2*t^8 + 15840*ep^5*mtt*mWW^2*s^2*t^8 - 16*ep*mWW^3*s^2*t^8 - 152*ep^2*mWW^3*s^2*t^8 - 496*ep^3*mWW^3*s^2*t^8 - 648*ep^4*mWW^3*s^2*t^8 - 288*ep^5*mWW^3*s^2*t^8 - 256*ep*mtt^2*s^3*t^8 - 2560*ep^2*mtt^2*s^3*t^8 - 9024*ep^3*mtt^2*s^3*t^8 - 13248*ep^4*mtt^2*s^3*t^8 - 6912*ep^5*mtt^2*s^3*t^8 + 384*ep*mtt*mWW*s^3*t^8 + 3840*ep^2*mtt*mWW*s^3*t^8 + 13536*ep^3*mtt*mWW*s^3*t^8 + 19872*ep^4*mtt*mWW*s^3*t^8 + 10368*ep^5*mtt*mWW*s^3*t^8 - 128*ep*mWW^2*s^3*t^8 - 1280*ep^2*mWW^2*s^3*t^8 - 4512*ep^3*mWW^2*s^3*t^8 - 6624*ep^4*mWW^2*s^3*t^8 - 3456*ep^5*mWW^2*s^3*t^8 + 64*ep*mtt^3*s*t^9 + 640*ep^2*mtt^3*s*t^9 + 2256*ep^3*mtt^3*s*t^9 + 3312*ep^4*mtt^3*s*t^9 + 1728*ep^5*mtt^3*s*t^9 - 192*ep*mtt^2*mWW*s*t^9 - 1920*ep^2*mtt^2*mWW*s*t^9 - 6768*ep^3*mtt^2*mWW*s*t^9 - 9936*ep^4*mtt^2*mWW*s*t^9 - 5184*ep^5*mtt^2*mWW*s*t^9 + 192*ep*mtt*mWW^2*s*t^9 + 1920*ep^2*mtt*mWW^2*s*t^9 + 6768*ep^3*mtt*mWW^2*s*t^9 + 9936*ep^4*mtt*mWW^2*s*t^9 + 5184*ep^5*mtt*mWW^2*s*t^9 - 64*ep*mWW^3*s*t^9 - 640*ep^2*mWW^3*s*t^9 - 2256*ep^3*mWW^3*s*t^9 - 3312*ep^4*mWW^3*s*t^9 - 1728*ep^5*mWW^3*s*t^9 - 64*ep*mtt^2*s^2*t^9 - 640*ep^2*mtt^2*s^2*t^9 - 2256*ep^3*mtt^2*s^2*t^9 - 3312*ep^4*mtt^2*s^2*t^9 - 1728*ep^5*mtt^2*s^2*t^9 + 128*ep*mtt*mWW*s^2*t^9 + 1280*ep^2*mtt*mWW*s^2*t^9 + 4512*ep^3*mtt*mWW*s^2*t^9 + 6624*ep^4*mtt*mWW*s^2*t^9 + 3456*ep^5*mtt*mWW*s^2*t^9 - 64*ep*mWW^2*s^2*t^9 - 640*ep^2*mWW^2*s^2*t^9 - 2256*ep^3*mWW^2*s^2*t^9 - 3312*ep^4*mWW^2*s^2*t^9 - 1728*ep^5*mWW^2*s^2*t^9))/(4*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*mWW^3*(mtt - s)*(mtt - mWW - s)^2*s^2*t*(-mWW + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(144*ep*mtt^9*mWW^3*s^3 + 552*ep^2*mtt^9*mWW^3*s^3 - 1208*ep^3*mtt^9*mWW^3*s^3 - 8088*ep^4*mtt^9*mWW^3*s^3 - 11992*ep^5*mtt^9*mWW^3*s^3 - 5520*ep^6*mtt^9*mWW^3*s^3 - 408*ep*mtt^8*mWW^4*s^3 - 2084*ep^2*mtt^8*mWW^4*s^3 + 2348*ep^3*mtt^8*mWW^4*s^3 + 26864*ep^4*mtt^8*mWW^4*s^3 + 46240*ep^5*mtt^8*mWW^4*s^3 + 24096*ep^6*mtt^8*mWW^4*s^3 + 256*ep*mtt^7*mWW^5*s^3 + 2388*ep^2*mtt^7*mWW^5*s^3 + 1276*ep^3*mtt^7*mWW^5*s^3 - 22528*ep^4*mtt^7*mWW^5*s^3 - 50432*ep^5*mtt^7*mWW^5*s^3 - 30560*ep^6*mtt^7*mWW^5*s^3 + 280*ep*mtt^6*mWW^6*s^3 + 428*ep^2*mtt^6*mWW^6*s^3 - 5364*ep^3*mtt^6*mWW^6*s^3 - 19280*ep^4*mtt^6*mWW^6*s^3 - 22048*ep^5*mtt^6*mWW^6*s^3 - 7776*ep^6*mtt^6*mWW^6*s^3 - 432*ep*mtt^5*mWW^7*s^3 - 2860*ep^2*mtt^5*mWW^7*s^3 + 2572*ep^3*mtt^5*mWW^7*s^3 + 40912*ep^4*mtt^5*mWW^7*s^3 + 77264*ep^5*mtt^5*mWW^7*s^3 + 43392*ep^6*mtt^5*mWW^7*s^3 + 152*ep*mtt^4*mWW^8*s^3 + 1812*ep^2*mtt^4*mWW^8*s^3 + 2020*ep^3*mtt^4*mWW^8*s^3 - 14256*ep^4*mtt^4*mWW^8*s^3 - 36000*ep^5*mtt^4*mWW^8*s^3 - 22944*ep^6*mtt^4*mWW^8*s^3 + 32*ep*mtt^3*mWW^9*s^3 - 68*ep^2*mtt^3*mWW^9*s^3 - 2476*ep^3*mtt^3*mWW^9*s^3 - 9664*ep^4*mtt^3*mWW^9*s^3 - 13888*ep^5*mtt^3*mWW^9*s^3 - 6816*ep^6*mtt^3*mWW^9*s^3 - 24*ep*mtt^2*mWW^10*s^3 - 156*ep^2*mtt^2*mWW^10*s^3 + 996*ep^3*mtt^2*mWW^10*s^3 + 6672*ep^4*mtt^2*mWW^10*s^3 + 11808*ep^5*mtt^2*mWW^10*s^3 + 6624*ep^6*mtt^2*mWW^10*s^3 - 12*ep^2*mtt*mWW^11*s^3 - 164*ep^3*mtt*mWW^11*s^3 - 632*ep^4*mtt*mWW^11*s^3 - 952*ep^5*mtt*mWW^11*s^3 - 496*ep^6*mtt*mWW^11*s^3 - 864*ep*mtt^8*mWW^3*s^4 - 3312*ep^2*mtt^8*mWW^3*s^4 + 7248*ep^3*mtt^8*mWW^3*s^4 + 48528*ep^4*mtt^8*mWW^3*s^4 + 71952*ep^5*mtt^8*mWW^3*s^4 + 33120*ep^6*mtt^8*mWW^3*s^4 + 2004*ep*mtt^7*mWW^4*s^4 + 10222*ep^2*mtt^7*mWW^4*s^4 - 11688*ep^3*mtt^7*mWW^4*s^4 - 131622*ep^4*mtt^7*mWW^4*s^4 - 224628*ep^5*mtt^7*mWW^4*s^4 - 115696*ep^6*mtt^7*mWW^4*s^4 - 688*ep*mtt^6*mWW^5*s^4 - 8370*ep^2*mtt^6*mWW^5*s^4 - 7612*ep^3*mtt^6*mWW^5*s^4 + 73034*ep^4*mtt^6*mWW^5*s^4 + 174260*ep^5*mtt^6*mWW^5*s^4 + 107392*ep^6*mtt^6*mWW^5*s^4 - 1612*ep*mtt^5*mWW^6*s^4 - 4906*ep^2*mtt^5*mWW^6*s^4 + 20784*ep^3*mtt^5*mWW^6*s^4 + 103930*ep^4*mtt^5*mWW^6*s^4 + 141964*ep^5*mtt^5*mWW^6*s^4 + 61392*ep^6*mtt^5*mWW^6*s^4 + 1600*ep*mtt^4*mWW^7*s^4 + 11382*ep^2*mtt^4*mWW^7*s^4 - 4996*ep^3*mtt^4*mWW^7*s^4 - 140582*ep^4*mtt^4*mWW^7*s^4 - 271884*ep^5*mtt^4*mWW^7*s^4 - 152320*ep^6*mtt^4*mWW^7*s^4 - 420*ep*mtt^3*mWW^8*s^4 - 5558*ep^2*mtt^3*mWW^8*s^4 - 7976*ep^3*mtt^3*mWW^8*s^4 + 36158*ep^4*mtt^3*mWW^8*s^4 + 97796*ep^5*mtt^3*mWW^8*s^4 + 62640*ep^6*mtt^3*mWW^8*s^4 - 48*ep*mtt^2*mWW^9*s^4 + 298*ep^2*mtt^2*mWW^9*s^4 + 5308*ep^3*mtt^2*mWW^9*s^4 + 18798*ep^4*mtt^2*mWW^9*s^4 + 25340*ep^5*mtt^2*mWW^9*s^4 + 11648*ep^6*mtt^2*mWW^9*s^4 + 28*ep*mtt*mWW^10*s^4 + 242*ep^2*mtt*mWW^10*s^4 - 1120*ep^3*mtt*mWW^10*s^4 - 8466*ep^4*mtt*mWW^10*s^4 - 15132*ep^5*mtt*mWW^10*s^4 - 8336*ep^6*mtt*mWW^10*s^4 + 2*ep^2*mWW^11*s^4 + 52*ep^3*mWW^11*s^4 + 222*ep^4*mWW^11*s^4 + 332*ep^5*mWW^11*s^4 + 160*ep^6*mWW^11*s^4 + 2160*ep*mtt^7*mWW^3*s^5 + 8280*ep^2*mtt^7*mWW^3*s^5 - 18120*ep^3*mtt^7*mWW^3*s^5 - 121320*ep^4*mtt^7*mWW^3*s^5 - 179880*ep^5*mtt^7*mWW^3*s^5 - 82800*ep^6*mtt^7*mWW^3*s^5 - 3936*ep*mtt^6*mWW^4*s^5 - 20240*ep^2*mtt^6*mWW^4*s^5 + 23096*ep^3*mtt^6*mWW^4*s^5 + 259952*ep^4*mtt^6*mWW^4*s^5 + 440776*ep^5*mtt^6*mWW^4*s^5 + 224400*ep^6*mtt^6*mWW^4*s^5 + 108*ep*mtt^5*mWW^5*s^5 + 9712*ep^2*mtt^5*mWW^5*s^5 + 19308*ep^3*mtt^5*mWW^5*s^5 - 65936*ep^4*mtt^5*mWW^5*s^5 - 198120*ep^5*mtt^5*mWW^5*s^5 - 129968*ep^6*mtt^5*mWW^5*s^5 + 3516*ep*mtt^4*mWW^6*s^5 + 14064*ep^2*mtt^4*mWW^6*s^5 - 32828*ep^3*mtt^4*mWW^6*s^5 - 222808*ep^4*mtt^4*mWW^6*s^5 - 337432*ep^5*mtt^4*mWW^6*s^5 - 158768*ep^6*mtt^4*mWW^6*s^5 - 2280*ep*mtt^3*mWW^7*s^5 - 17736*ep^2*mtt^3*mWW^7*s^5 + 1952*ep^3*mtt^3*mWW^7*s^5 + 197560*ep^4*mtt^3*mWW^7*s^5 + 391048*ep^5*mtt^3*mWW^7*s^5 + 218288*ep^6*mtt^3*mWW^7*s^5 + 424*ep*mtt^2*mWW^8*s^5 + 6256*ep^2*mtt^2*mWW^8*s^5 + 9520*ep^3*mtt^2*mWW^8*s^5 - 39296*ep^4*mtt^2*mWW^8*s^5 - 107240*ep^5*mtt^2*mWW^8*s^5 - 67664*ep^6*mtt^2*mWW^8*s^5 + 12*ep*mtt*mWW^9*s^5 - 256*ep^2*mtt*mWW^9*s^5 - 3140*ep^3*mtt*mWW^9*s^5 - 10304*ep^4*mtt*mWW^9*s^5 - 13048*ep^5*mtt*mWW^9*s^5 - 5520*ep^6*mtt*mWW^9*s^5 - 4*ep*mWW^10*s^5 - 80*ep^2*mWW^10*s^5 + 212*ep^3*mWW^10*s^5 + 2152*ep^4*mWW^10*s^5 + 3896*ep^5*mWW^10*s^5 + 2032*ep^6*mWW^10*s^5 - 2880*ep*mtt^6*mWW^3*s^6 - 11040*ep^2*mtt^6*mWW^3*s^6 + 24160*ep^3*mtt^6*mWW^3*s^6 + 161760*ep^4*mtt^6*mWW^3*s^6 + 239840*ep^5*mtt^6*mWW^3*s^6 + 110400*ep^6*mtt^6*mWW^3*s^6 + 3864*ep*mtt^5*mWW^4*s^6 + 20420*ep^2*mtt^5*mWW^4*s^6 - 22464*ep^3*mtt^5*mWW^4*s^6 - 260868*ep^4*mtt^5*mWW^4*s^6 - 441624*ep^5*mtt^5*mWW^4*s^6 - 222560*ep^6*mtt^5*mWW^4*s^6 + 1388*ep*mtt^4*mWW^5*s^6 - 2244*ep^2*mtt^4*mWW^5*s^6 - 26220*ep^3*mtt^4*mWW^5*s^6 - 23204*ep^4*mtt^4*mWW^5*s^6 + 41128*ep^5*mtt^4*mWW^5*s^6 + 45632*ep^6*mtt^4*mWW^5*s^6 - 3688*ep*mtt^3*mWW^6*s^6 - 17392*ep^2*mtt^3*mWW^6*s^6 + 26704*ep^3*mtt^3*mWW^6*s^6 + 239320*ep^4*mtt^3*mWW^6*s^6 + 386160*ep^5*mtt^3*mWW^6*s^6 + 188928*ep^6*mtt^3*mWW^6*s^6 + 1488*ep*mtt^2*mWW^7*s^6 + 13248*ep^2*mtt^2*mWW^7*s^6 + 1640*ep^3*mtt^2*mWW^7*s^6 - 140136*ep^4*mtt^2*mWW^7*s^6 - 283184*ep^5*mtt^2*mWW^7*s^6 - 157056*ep^6*mtt^2*mWW^7*s^6 - 176*ep*mtt*mWW^8*s^6 - 3028*ep^2*mtt*mWW^8*s^6 - 4240*ep^3*mtt*mWW^8*s^6 + 21548*ep^4*mtt*mWW^8*s^6 + 55464*ep^5*mtt*mWW^8*s^6 + 33632*ep^6*mtt*mWW^8*s^6 + 4*ep*mWW^9*s^6 + 36*ep^2*mWW^9*s^6 + 420*ep^3*mWW^9*s^6 + 1580*ep^4*mWW^9*s^6 + 2216*ep^5*mWW^9*s^6 + 1024*ep^6*mWW^9*s^6 + 2160*ep*mtt^5*mWW^3*s^7 + 8280*ep^2*mtt^5*mWW^3*s^7 - 18120*ep^3*mtt^5*mWW^3*s^7 - 121320*ep^4*mtt^5*mWW^3*s^7 - 179880*ep^5*mtt^5*mWW^3*s^7 - 82800*ep^6*mtt^5*mWW^3*s^7 - 1896*ep*mtt^4*mWW^4*s^7 - 10780*ep^2*mtt^4*mWW^4*s^7 + 10476*ep^3*mtt^4*mWW^4*s^7 + 136152*ep^4*mtt^4*mWW^4*s^7 + 232896*ep^5*mtt^4*mWW^4*s^7 + 116800*ep^6*mtt^4*mWW^4*s^7 - 1772*ep*mtt^3*mWW^5*s^7 - 3660*ep^2*mtt^3*mWW^5*s^7 + 19792*ep^3*mtt^3*mWW^5*s^7 + 72808*ep^4*mtt^3*mWW^5*s^7 + 79216*ep^5*mtt^3*mWW^5*s^7 + 27392*ep^6*mtt^3*mWW^5*s^7 + 1876*ep*mtt^2*mWW^6*s^7 + 10268*ep^2*mtt^2*mWW^6*s^7 - 11064*ep^3*mtt^2*mWW^6*s^7 - 131640*ep^4*mtt^2*mWW^6*s^7 - 222304*ep^5*mtt^2*mWW^6*s^7 - 110816*ep^6*mtt^2*mWW^6*s^7 - 388*ep*mtt*mWW^7*s^7 - 4620*ep^2*mtt*mWW^7*s^7 - 1672*ep^3*mtt*mWW^7*s^7 + 48512*ep^4*mtt*mWW^7*s^7 + 100664*ep^5*mtt*mWW^7*s^7 + 55408*ep^6*mtt*mWW^7*s^7 + 20*ep*mWW^8*s^7 + 512*ep^2*mWW^8*s^7 + 588*ep^3*mWW^8*s^7 - 4512*ep^4*mWW^8*s^7 - 10592*ep^5*mWW^8*s^7 - 5984*ep^6*mWW^8*s^7 - 864*ep*mtt^4*mWW^3*s^8 - 3312*ep^2*mtt^4*mWW^3*s^8 + 7248*ep^3*mtt^4*mWW^3*s^8 + 48528*ep^4*mtt^4*mWW^3*s^8 + 71952*ep^5*mtt^4*mWW^3*s^8 + 33120*ep^6*mtt^4*mWW^3*s^8 + 372*ep*mtt^3*mWW^4*s^8 + 2654*ep^2*mtt^3*mWW^4*s^8 - 1592*ep^3*mtt^3*mWW^4*s^8 - 32582*ep^4*mtt^3*mWW^4*s^8 - 58324*ep^5*mtt^3*mWW^4*s^8 - 29616*ep^6*mtt^3*mWW^4*s^8 + 852*ep*mtt^2*mWW^5*s^8 + 2726*ep^2*mtt^2*mWW^5*s^8 - 7752*ep^3*mtt^2*mWW^5*s^8 - 42262*ep^4*mtt^2*mWW^5*s^8 - 58044*ep^5*mtt^2*mWW^5*s^8 - 25408*ep^6*mtt^2*mWW^5*s^8 - 372*ep*mtt*mWW^6*s^8 - 2654*ep^2*mtt*mWW^6*s^8 + 1592*ep^3*mtt*mWW^6*s^8 + 32582*ep^4*mtt*mWW^6*s^8 + 58324*ep^5*mtt*mWW^6*s^8 + 29616*ep^6*mtt*mWW^6*s^8 + 12*ep*mWW^7*s^8 + 586*ep^2*mWW^7*s^8 + 504*ep^3*mWW^7*s^8 - 6266*ep^4*mWW^7*s^8 - 13908*ep^5*mWW^7*s^8 - 7712*ep^6*mWW^7*s^8 + 144*ep*mtt^3*mWW^3*s^9 + 552*ep^2*mtt^3*mWW^3*s^9 - 1208*ep^3*mtt^3*mWW^3*s^9 - 8088*ep^4*mtt^3*mWW^3*s^9 - 11992*ep^5*mtt^3*mWW^3*s^9 - 5520*ep^6*mtt^3*mWW^3*s^9 - 192*ep^2*mtt^2*mWW^4*s^9 - 176*ep^3*mtt^2*mWW^4*s^9 + 2104*ep^4*mtt^2*mWW^4*s^9 + 4664*ep^5*mtt^2*mWW^4*s^9 + 2576*ep^6*mtt^2*mWW^4*s^9 - 144*ep*mtt*mWW^5*s^9 - 552*ep^2*mtt*mWW^5*s^9 + 1208*ep^3*mtt*mWW^5*s^9 + 8088*ep^4*mtt*mWW^5*s^9 + 11992*ep^5*mtt*mWW^5*s^9 + 5520*ep^6*mtt*mWW^5*s^9 + 192*ep^2*mWW^6*s^9 + 176*ep^3*mWW^6*s^9 - 2104*ep^4*mWW^6*s^9 - 4664*ep^5*mWW^6*s^9 - 2576*ep^6*mWW^6*s^9 - 36*ep^2*mtt^11*mWW^2*s*t - 348*ep^3*mtt^11*mWW^2*s*t - 1200*ep^4*mtt^11*mWW^2*s*t - 1776*ep^5*mtt^11*mWW^2*s*t - 960*ep^6*mtt^11*mWW^2*s*t + 72*ep*mtt^10*mWW^3*s*t + 666*ep^2*mtt^10*mWW^3*s*t + 1722*ep^3*mtt^10*mWW^3*s*t - 420*ep^4*mtt^10*mWW^3*s*t - 6528*ep^5*mtt^10*mWW^3*s*t - 5952*ep^6*mtt^10*mWW^3*s*t - 246*ep*mtt^9*mWW^4*s*t - 1884*ep^2*mtt^9*mWW^4*s*t - 2034*ep^3*mtt^9*mWW^4*s*t + 14928*ep^4*mtt^9*mWW^4*s*t + 42456*ep^5*mtt^9*mWW^4*s*t + 31200*ep^6*mtt^9*mWW^4*s*t + 192*ep*mtt^8*mWW^5*s*t + 954*ep^2*mtt^8*mWW^5*s*t - 3762*ep^3*mtt^8*mWW^5*s*t - 31476*ep^4*mtt^8*mWW^5*s*t - 64272*ep^5*mtt^8*mWW^5*s*t - 41856*ep^6*mtt^8*mWW^5*s*t + 210*ep*mtt^7*mWW^6*s*t + 2460*ep^2*mtt^7*mWW^6*s*t + 10794*ep^3*mtt^7*mWW^6*s*t + 21792*ep^4*mtt^7*mWW^6*s*t + 19560*ep^5*mtt^7*mWW^6*s*t + 5664*ep^6*mtt^7*mWW^6*s*t - 360*ep*mtt^6*mWW^7*s*t - 2994*ep^2*mtt^6*mWW^7*s*t - 5658*ep^3*mtt^6*mWW^7*s*t + 10932*ep^4*mtt^6*mWW^7*s*t + 43296*ep^5*mtt^6*mWW^7*s*t + 33984*ep^6*mtt^6*mWW^7*s*t + 78*ep*mtt^5*mWW^8*s*t - 36*ep^2*mtt^5*mWW^8*s*t - 6078*ep^3*mtt^5*mWW^8*s*t - 30288*ep^4*mtt^5*mWW^8*s*t - 54552*ep^5*mtt^5*mWW^8*s*t - 33504*ep^6*mtt^5*mWW^8*s*t + 96*ep*mtt^4*mWW^9*s*t + 1374*ep^2*mtt^4*mWW^9*s*t + 7698*ep^3*mtt^4*mWW^9*s*t + 20964*ep^4*mtt^4*mWW^9*s*t + 27504*ep^5*mtt^4*mWW^9*s*t + 13824*ep^6*mtt^4*mWW^9*s*t - 42*ep*mtt^3*mWW^10*s*t - 504*ep^2*mtt^3*mWW^10*s*t - 2334*ep^3*mtt^3*mWW^10*s*t - 5232*ep^4*mtt^3*mWW^10*s*t - 5688*ep^5*mtt^3*mWW^10*s*t - 2400*ep^6*mtt^3*mWW^10*s*t + 144*ep*mtt^10*mWW^2*s^2*t + 972*ep^2*mtt^10*mWW^2*s^2*t + 1556*ep^3*mtt^10*mWW^2*s^2*t - 640*ep^4*mtt^10*mWW^2*s^2*t - 2192*ep^5*mtt^10*mWW^2*s^2*t - 320*ep^6*mtt^10*mWW^2*s^2*t - 1164*ep*mtt^9*mWW^3*s^2*t - 8740*ep^2*mtt^9*mWW^3*s^2*t - 11508*ep^3*mtt^9*mWW^3*s^2*t + 44076*ep^4*mtt^9*mWW^3*s^2*t + 123680*ep^5*mtt^9*mWW^3*s^2*t + 82704*ep^6*mtt^9*mWW^3*s^2*t + 2336*ep*mtt^8*mWW^4*s^2*t + 18080*ep^2*mtt^8*mWW^4*s^2*t + 23114*ep^3*mtt^8*mWW^4*s^2*t - 115598*ep^4*mtt^8*mWW^4*s^2*t - 332500*ep^5*mtt^8*mWW^4*s^2*t - 234576*ep^6*mtt^8*mWW^4*s^2*t - 24*mtt^7*mWW^5*s^2*t - 834*ep*mtt^7*mWW^5*s^2*t - 4916*ep^2*mtt^7*mWW^5*s^2*t - 416*ep^3*mtt^7*mWW^5*s^2*t + 75582*ep^4*mtt^7*mWW^5*s^2*t + 201084*ep^5*mtt^7*mWW^5*s^2*t + 149424*ep^6*mtt^7*mWW^5*s^2*t + 128*mtt^6*mWW^6*s^2*t - 1410*ep*mtt^6*mWW^6*s^2*t - 18904*ep^2*mtt^6*mWW^6*s^2*t - 48722*ep^3*mtt^6*mWW^6*s^2*t + 10548*ep^4*mtt^6*mWW^6*s^2*t + 149224*ep^5*mtt^6*mWW^6*s^2*t + 119296*ep^6*mtt^6*mWW^6*s^2*t - 240*mtt^5*mWW^7*s^2*t + 336*ep*mtt^5*mWW^7*s^2*t + 16076*ep^2*mtt^5*mWW^7*s^2*t + 55020*ep^3*mtt^5*mWW^7*s^2*t + 12632*ep^4*mtt^5*mWW^7*s^2*t - 153864*ep^5*mtt^5*mWW^7*s^2*t - 150112*ep^6*mtt^5*mWW^7*s^2*t + 192*mtt^4*mWW^8*s^2*t + 1164*ep*mtt^4*mWW^8*s^2*t - 488*ep^2*mtt^4*mWW^8*s^2*t - 16834*ep^3*mtt^4*mWW^8*s^2*t - 29526*ep^4*mtt^4*mWW^8*s^2*t + 8636*ep^5*mtt^4*mWW^8*s^2*t + 31920*ep^6*mtt^4*mWW^8*s^2*t - 56*mtt^3*mWW^9*s^2*t - 546*ep*mtt^3*mWW^9*s^2*t - 2164*ep^2*mtt^3*mWW^9*s^2*t - 5344*ep^3*mtt^3*mWW^9*s^2*t - 9954*ep^4*mtt^3*mWW^9*s^2*t - 12852*ep^5*mtt^3*mWW^9*s^2*t - 7504*ep^6*mtt^3*mWW^9*s^2*t - 26*ep*mtt^2*mWW^10*s^2*t + 116*ep^2*mtt^2*mWW^10*s^2*t + 3478*ep^3*mtt^2*mWW^10*s^2*t + 14064*ep^4*mtt^2*mWW^10*s^2*t + 20416*ep^5*mtt^2*mWW^10*s^2*t + 9952*ep^6*mtt^2*mWW^10*s^2*t - 32*ep^2*mtt*mWW^11*s^2*t - 344*ep^3*mtt*mWW^11*s^2*t - 1184*ep^4*mtt*mWW^11*s^2*t - 1632*ep^5*mtt*mWW^11*s^2*t - 784*ep^6*mtt*mWW^11*s^2*t - 864*ep*mtt^9*mWW^2*s^3*t - 5076*ep^2*mtt^9*mWW^2*s^3*t - 2028*ep^3*mtt^9*mWW^2*s^3*t + 29040*ep^4*mtt^9*mWW^2*s^3*t + 50448*ep^5*mtt^9*mWW^2*s^3*t + 22080*ep^6*mtt^9*mWW^2*s^3*t + 3976*ep*mtt^8*mWW^3*s^3*t + 31996*ep^2*mtt^8*mWW^3*s^3*t + 42730*ep^3*mtt^8*mWW^3*s^3*t - 170690*ep^4*mtt^8*mWW^3*s^3*t - 470164*ep^5*mtt^8*mWW^3*s^3*t - 306592*ep^6*mtt^8*mWW^3*s^3*t + 80*mtt^7*mWW^4*s^3*t - 4262*ep*mtt^7*mWW^4*s^3*t - 46314*ep^2*mtt^7*mWW^4*s^3*t - 107412*ep^3*mtt^7*mWW^4*s^3*t + 148732*ep^4*mtt^7*mWW^4*s^3*t + 691500*ep^5*mtt^7*mWW^4*s^3*t + 539440*ep^6*mtt^7*mWW^4*s^3*t - 192*mtt^6*mWW^5*s^3*t - 3212*ep*mtt^6*mWW^5*s^3*t - 11688*ep^2*mtt^6*mWW^5*s^3*t + 50982*ep^3*mtt^6*mWW^5*s^3*t + 255618*ep^4*mtt^6*mWW^5*s^3*t + 292548*ep^5*mtt^6*mWW^5*s^3*t + 71248*ep^6*mtt^6*mWW^5*s^3*t - 24*mtt^5*mWW^6*s^3*t + 6568*ep*mtt^5*mWW^6*s^3*t + 61154*ep^2*mtt^5*mWW^6*s^3*t + 99940*ep^3*mtt^5*mWW^6*s^3*t - 298146*ep^4*mtt^5*mWW^6*s^3*t - 917864*ep^5*mtt^5*mWW^6*s^3*t - 626048*ep^6*mtt^5*mWW^6*s^3*t + 392*mtt^4*mWW^7*s^3*t - 60*ep*mtt^4*mWW^7*s^3*t - 26506*ep^2*mtt^4*mWW^7*s^3*t - 127346*ep^3*mtt^4*mWW^7*s^3*t - 145364*ep^4*mtt^4*mWW^7*s^3*t + 128144*ep^5*mtt^4*mWW^7*s^3*t + 218944*ep^6*mtt^4*mWW^7*s^3*t - 344*mtt^3*mWW^8*s^3*t - 3106*ep*mtt^3*mWW^8*s^3*t - 7778*ep^2*mtt^3*mWW^8*s^3*t + 41980*ep^3*mtt^3*mWW^8*s^3*t + 213556*ep^4*mtt^3*mWW^8*s^3*t + 292932*ep^5*mtt^3*mWW^8*s^3*t + 119568*ep^6*mtt^3*mWW^8*s^3*t + 88*mtt^2*mWW^9*s^3*t + 832*ep*mtt^2*mWW^9*s^3*t + 3448*ep^2*mtt^2*mWW^9*s^3*t + 5386*ep^3*mtt^2*mWW^9*s^3*t - 4962*ep^4*mtt^2*mWW^9*s^3*t - 20964*ep^5*mtt^2*mWW^9*s^3*t - 14160*ep^6*mtt^2*mWW^9*s^3*t + 128*ep*mtt*mWW^10*s^3*t + 734*ep^2*mtt*mWW^10*s^3*t - 4624*ep^3*mtt*mWW^10*s^3*t - 29230*ep^4*mtt*mWW^10*s^3*t - 48632*ep^5*mtt*mWW^10*s^3*t - 25472*ep^6*mtt*mWW^10*s^3*t + 30*ep^2*mWW^11*s^3*t + 392*ep^3*mWW^11*s^3*t + 1446*ep^4*mWW^11*s^3*t + 2052*ep^5*mWW^11*s^3*t + 992*ep^6*mWW^11*s^3*t + 2160*ep*mtt^8*mWW^2*s^4*t + 12060*ep^2*mtt^8*mWW^2*s^4*t - 1020*ep^3*mtt^8*mWW^2*s^4*t - 93600*ep^4*mtt^8*mWW^2*s^4*t - 157200*ep^5*mtt^8*mWW^2*s^4*t - 72000*ep^6*mtt^8*mWW^2*s^4*t - 4752*ep*mtt^7*mWW^3*s^4*t - 50986*ep^2*mtt^7*mWW^3*s^4*t - 101504*ep^3*mtt^7*mWW^3*s^4*t + 193622*ep^4*mtt^7*mWW^3*s^4*t + 696204*ep^5*mtt^7*mWW^3*s^4*t + 483600*ep^6*mtt^7*mWW^3*s^4*t - 400*mtt^6*mWW^4*s^4*t - 2620*ep*mtt^6*mWW^4*s^4*t + 38070*ep^2*mtt^6*mWW^4*s^4*t + 247356*ep^3*mtt^6*mWW^4*s^4*t + 317966*ep^4*mtt^6*mWW^4*s^4*t - 208924*ep^5*mtt^6*mWW^4*s^4*t - 399840*ep^6*mtt^6*mWW^4*s^4*t + 1072*mtt^5*mWW^5*s^4*t + 15408*ep*mtt^5*mWW^5*s^4*t + 64422*ep^2*mtt^5*mWW^5*s^4*t - 120584*ep^3*mtt^5*mWW^5*s^4*t - 1016350*ep^4*mtt^5*mWW^5*s^4*t - 1638232*ep^5*mtt^5*mWW^5*s^4*t - 793440*ep^6*mtt^5*mWW^5*s^4*t - 816*mtt^4*mWW^6*s^4*t - 12430*ep*mtt^4*mWW^6*s^4*t - 86912*ep^2*mtt^4*mWW^6*s^4*t - 117476*ep^3*mtt^4*mWW^6*s^4*t + 542490*ep^4*mtt^4*mWW^6*s^4*t + 1539376*ep^5*mtt^4*mWW^6*s^4*t + 1041744*ep^6*mtt^4*mWW^6*s^4*t - 32*mtt^3*mWW^7*s^4*t - 498*ep*mtt^3*mWW^7*s^4*t + 7560*ep^2*mtt^3*mWW^7*s^4*t + 117516*ep^3*mtt^3*mWW^7*s^4*t + 312838*ep^4*mtt^3*mWW^7*s^4*t + 200260*ep^5*mtt^3*mWW^7*s^4*t - 48976*ep^6*mtt^3*mWW^7*s^4*t + 224*mtt^2*mWW^8*s^4*t + 3310*ep*mtt^2*mWW^8*s^4*t + 19628*ep^2*mtt^2*mWW^8*s^4*t - 17400*ep^3*mtt^2*mWW^8*s^4*t - 268270*ep^4*mtt^2*mWW^8*s^4*t - 471484*ep^5*mtt^2*mWW^8*s^4*t - 237888*ep^6*mtt^2*mWW^8*s^4*t - 48*mtt*mWW^9*s^4*t - 518*ep*mtt*mWW^9*s^4*t - 3380*ep^2*mtt*mWW^9*s^4*t - 9004*ep^3*mtt*mWW^9*s^4*t - 3990*ep^4*mtt*mWW^9*s^4*t + 13912*ep^5*mtt*mWW^9*s^4*t + 13152*ep^6*mtt*mWW^9*s^4*t - 60*ep*mWW^10*s^4*t - 462*ep^2*mWW^10*s^4*t + 2116*ep^3*mWW^10*s^4*t + 15294*ep^4*mWW^10*s^4*t + 26088*ep^5*mWW^10*s^4*t + 13648*ep^6*mWW^10*s^4*t - 2880*ep*mtt^7*mWW^2*s^5*t - 15660*ep^2*mtt^7*mWW^2*s^5*t + 5420*ep^3*mtt^7*mWW^2*s^5*t + 138800*ep^4*mtt^7*mWW^2*s^5*t + 230320*ep^5*mtt^7*mWW^2*s^5*t + 107200*ep^6*mtt^7*mWW^2*s^5*t - 108*ep*mtt^6*mWW^3*s^5*t + 35050*ep^2*mtt^6*mWW^3*s^5*t + 149058*ep^3*mtt^6*mWW^3*s^5*t + 69376*ep^4*mtt^6*mWW^3*s^5*t - 322872*ep^5*mtt^6*mWW^3*s^5*t - 311840*ep^6*mtt^6*mWW^3*s^5*t + 800*mtt^5*mWW^4*s^5*t + 15030*ep*mtt^5*mWW^4*s^5*t + 15624*ep^2*mtt^5*mWW^4*s^5*t - 305842*ep^3*mtt^5*mWW^4*s^5*t - 972656*ep^4*mtt^5*mWW^4*s^5*t - 923440*ep^5*mtt^5*mWW^4*s^5*t - 201152*ep^6*mtt^5*mWW^4*s^5*t - 1888*mtt^4*mWW^5*s^5*t - 21360*ep*mtt^4*mWW^5*s^5*t - 88874*ep^2*mtt^4*mWW^5*s^5*t + 109074*ep^3*mtt^4*mWW^5*s^5*t + 1223152*ep^4*mtt^4*mWW^5*s^5*t + 2124252*ep^5*mtt^4*mWW^5*s^5*t + 1102928*ep^6*mtt^4*mWW^5*s^5*t + 1320*mtt^3*mWW^6*s^5*t + 9116*ep*mtt^3*mWW^6*s^5*t + 49818*ep^2*mtt^3*mWW^6*s^5*t + 89922*ep^3*mtt^3*mWW^6*s^5*t - 272080*ep^4*mtt^3*mWW^6*s^5*t - 939408*ep^5*mtt^3*mWW^6*s^5*t - 686880*ep^6*mtt^3*mWW^6*s^5*t - 128*mtt^2*mWW^7*s^5*t + 2168*ep*mtt^2*mWW^7*s^5*t + 18956*ep^2*mtt^2*mWW^7*s^5*t - 49404*ep^3*mtt^2*mWW^7*s^5*t - 355380*ep^4*mtt^2*mWW^7*s^5*t - 492840*ep^5*mtt^2*mWW^7*s^5*t - 183232*ep^6*mtt^2*mWW^7*s^5*t - 120*mtt*mWW^8*s^5*t - 2122*ep*mtt*mWW^8*s^5*t - 15974*ep^2*mtt*mWW^8*s^5*t - 1920*ep^3*mtt*mWW^8*s^5*t + 163156*ep^4*mtt*mWW^8*s^5*t + 320728*ep^5*mtt*mWW^8*s^5*t + 172672*ep^6*mtt*mWW^8*s^5*t + 16*mWW^9*s^5*t + 156*ep*mWW^9*s^5*t + 964*ep^2*mWW^9*s^5*t + 2828*ep^3*mWW^9*s^5*t + 2944*ep^4*mWW^9*s^5*t - 196*ep^5*mWW^9*s^5*t - 1232*ep^6*mWW^9*s^5*t + 2160*ep*mtt^6*mWW^2*s^6*t + 11556*ep^2*mtt^6*mWW^2*s^6*t - 5892*ep^3*mtt^6*mWW^2*s^6*t - 110400*ep^4*mtt^6*mWW^2*s^6*t - 182064*ep^5*mtt^6*mWW^2*s^6*t - 85440*ep^6*mtt^6*mWW^2*s^6*t + 5140*ep*mtt^5*mWW^3*s^6*t - 1656*ep^2*mtt^5*mWW^3*s^6*t - 129444*ep^3*mtt^5*mWW^3*s^6*t - 319064*ep^4*mtt^5*mWW^3*s^6*t - 230504*ep^5*mtt^5*mWW^3*s^6*t - 18128*ep^6*mtt^5*mWW^3*s^6*t - 800*mtt^4*mWW^4*s^6*t - 16640*ep*mtt^4*mWW^4*s^6*t - 43980*ep^2*mtt^4*mWW^4*s^6*t + 202634*ep^3*mtt^4*mWW^4*s^6*t + 941414*ep^4*mtt^4*mWW^4*s^6*t + 1202804*ep^5*mtt^4*mWW^4*s^6*t + 470768*ep^6*mtt^4*mWW^4*s^6*t + 1512*mtt^3*mWW^5*s^6*t + 11974*ep*mtt^3*mWW^5*s^6*t + 48732*ep^2*mtt^3*mWW^5*s^6*t - 27552*ep^3*mtt^3*mWW^5*s^6*t - 573550*ep^4*mtt^3*mWW^5*s^6*t - 1078544*ep^5*mtt^3*mWW^5*s^6*t - 587328*ep^6*mtt^3*mWW^5*s^6*t - 720*mtt^2*mWW^6*s^6*t - 1032*ep*mtt^2*mWW^6*s^6*t - 1726*ep^2*mtt^2*mWW^6*s^6*t - 50342*ep^3*mtt^2*mWW^6*s^6*t - 99888*ep^4*mtt^2*mWW^6*s^6*t + 23620*ep^5*mtt^2*mWW^6*s^6*t + 98352*ep^6*mtt^2*mWW^6*s^6*t - 40*mtt*mWW^7*s^6*t - 2246*ep*mtt*mWW^7*s^6*t - 17142*ep^2*mtt*mWW^7*s^6*t + 12156*ep^3*mtt*mWW^7*s^6*t + 213216*ep^4*mtt*mWW^7*s^6*t + 362788*ep^5*mtt*mWW^7*s^6*t + 174432*ep^6*mtt*mWW^7*s^6*t + 48*mWW^8*s^6*t + 644*ep*mWW^8*s^6*t + 4408*ep^2*mWW^8*s^6*t + 168*ep^3*mWW^8*s^6*t - 46352*ep^4*mWW^8*s^6*t - 91188*ep^5*mWW^8*s^6*t - 49584*ep^6*mWW^8*s^6*t - 864*ep*mtt^5*mWW^2*s^7*t - 4572*ep^2*mtt^5*mWW^2*s^7*t + 2844*ep^3*mtt^5*mWW^2*s^7*t + 45840*ep^4*mtt^5*mWW^2*s^7*t + 75312*ep^5*mtt^5*mWW^2*s^7*t + 35520*ep^6*mtt^5*mWW^2*s^7*t - 4464*ep*mtt^4*mWW^3*s^7*t - 10520*ep^2*mtt^4*mWW^3*s^7*t + 61526*ep^3*mtt^4*mWW^3*s^7*t + 251230*ep^4*mtt^4*mWW^3*s^7*t + 304668*ep^5*mtt^4*mWW^3*s^7*t + 118176*ep^6*mtt^4*mWW^3*s^7*t + 400*mtt^3*mWW^4*s^7*t + 7702*ep*mtt^3*mWW^4*s^7*t + 25278*ep^2*mtt^3*mWW^4*s^7*t - 63672*ep^3*mtt^3*mWW^4*s^7*t - 389372*ep^4*mtt^3*mWW^4*s^7*t - 557300*ep^5*mtt^3*mWW^4*s^7*t - 246096*ep^6*mtt^3*mWW^4*s^7*t - 544*mtt^2*mWW^5*s^7*t - 1680*ep*mtt^2*mWW^5*s^7*t - 6992*ep^2*mtt^2*mWW^5*s^7*t - 16762*ep^3*mtt^2*mWW^5*s^7*t + 27434*ep^4*mtt^2*mWW^5*s^7*t + 112240*ep^5*mtt^2*mWW^5*s^7*t + 77440*ep^6*mtt^2*mWW^5*s^7*t + 96*mtt*mWW^6*s^7*t - 1366*ep*mtt*mWW^6*s^7*t - 7384*ep^2*mtt*mWW^6*s^7*t + 18296*ep^3*mtt*mWW^6*s^7*t + 115506*ep^4*mtt*mWW^6*s^7*t + 157080*ep^5*mtt*mWW^6*s^7*t + 62816*ep^6*mtt*mWW^6*s^7*t + 48*mWW^7*s^7*t + 672*ep*mWW^7*s^7*t + 4166*ep^2*mWW^7*s^7*t - 2448*ep^3*mWW^7*s^7*t - 51310*ep^4*mWW^7*s^7*t - 92864*ep^5*mWW^7*s^7*t - 48240*ep^6*mWW^7*s^7*t + 144*ep*mtt^4*mWW^2*s^8*t + 756*ep^2*mtt^4*mWW^2*s^8*t - 532*ep^3*mtt^4*mWW^2*s^8*t - 7840*ep^4*mtt^4*mWW^2*s^8*t - 12848*ep^5*mtt^4*mWW^2*s^8*t - 6080*ep^6*mtt^4*mWW^2*s^8*t + 1416*ep*mtt^3*mWW^3*s^8*t + 4614*ep^2*mtt^3*mWW^3*s^8*t - 13032*ep^3*mtt^3*mWW^3*s^8*t - 71914*ep^4*mtt^3*mWW^3*s^8*t - 99908*ep^5*mtt^3*mWW^3*s^8*t - 44368*ep^6*mtt^3*mWW^3*s^8*t - 80*mtt^2*mWW^4*s^8*t - 1316*ep*mtt^2*mWW^4*s^8*t - 5066*ep^2*mtt^2*mWW^4*s^8*t + 4976*ep^3*mtt^2*mWW^4*s^8*t + 52666*ep^4*mtt^2*mWW^4*s^8*t + 83420*ep^5*mtt^2*mWW^4*s^8*t + 39488*ep^6*mtt^2*mWW^4*s^8*t + 64*mtt*mWW^5*s^8*t - 588*ep*mtt*mWW^5*s^8*t - 1918*ep^2*mtt*mWW^5*s^8*t + 9920*ep^3*mtt*mWW^5*s^8*t + 43950*ep^4*mtt*mWW^5*s^8*t + 56604*ep^5*mtt*mWW^5*s^8*t + 23984*ep^6*mtt*mWW^5*s^8*t + 16*mWW^6*s^8*t + 344*ep*mWW^6*s^8*t + 1494*ep^2*mWW^6*s^8*t - 2412*ep^3*mWW^6*s^8*t - 20222*ep^4*mWW^6*s^8*t - 31588*ep^5*mWW^6*s^8*t - 14944*ep^6*mWW^6*s^8*t - 116*ep*mtt^2*mWW^3*s^9*t - 424*ep^2*mtt^2*mWW^3*s^9*t + 452*ep^3*mtt^2*mWW^3*s^9*t + 3784*ep^4*mtt^2*mWW^3*s^9*t + 5424*ep^5*mtt^2*mWW^3*s^9*t + 2400*ep^6*mtt^2*mWW^3*s^9*t + 16*ep*mtt*mWW^4*s^9*t + 192*ep^2*mtt*mWW^4*s^9*t + 880*ep^3*mtt*mWW^4*s^9*t + 1920*ep^4*mtt*mWW^4*s^9*t + 1984*ep^5*mtt*mWW^4*s^9*t + 768*ep^6*mtt*mWW^4*s^9*t + 100*ep*mWW^5*s^9*t + 280*ep^2*mWW^5*s^9*t - 900*ep^3*mWW^5*s^9*t - 4360*ep^4*mWW^5*s^9*t - 5680*ep^5*mWW^5*s^9*t - 2400*ep^6*mWW^5*s^9*t - 36*ep^2*mtt^11*mWW^2*t^2 - 348*ep^3*mtt^11*mWW^2*t^2 - 1200*ep^4*mtt^11*mWW^2*t^2 - 1776*ep^5*mtt^11*mWW^2*t^2 - 960*ep^6*mtt^11*mWW^2*t^2 + 114*ep^2*mtt^10*mWW^3*t^2 + 1074*ep^3*mtt^10*mWW^3*t^2 + 3588*ep^4*mtt^10*mWW^3*t^2 + 5136*ep^5*mtt^10*mWW^3*t^2 + 2688*ep^6*mtt^10*mWW^3*t^2 + 18*ep*mtt^9*mWW^4*t^2 + 132*ep^2*mtt^9*mWW^4*t^2 + 294*ep^3*mtt^9*mWW^4*t^2 + 240*ep^4*mtt^9*mWW^4*t^2 + 120*ep^5*mtt^9*mWW^4*t^2 + 96*ep^6*mtt^9*mWW^4*t^2 - 96*ep*mtt^8*mWW^5*t^2 - 1230*ep^2*mtt^8*mWW^5*t^2 - 6210*ep^3*mtt^8*mWW^5*t^2 - 15468*ep^4*mtt^8*mWW^5*t^2 - 18912*ep^5*mtt^8*mWW^5*t^2 - 9024*ep^6*mtt^8*mWW^5*t^2 + 162*ep*mtt^7*mWW^6*t^2 + 2076*ep^2*mtt^7*mWW^6*t^2 + 10266*ep^3*mtt^7*mWW^6*t^2 + 24480*ep^4*mtt^7*mWW^6*t^2 + 28200*ep^5*mtt^7*mWW^6*t^2 + 12576*ep^6*mtt^7*mWW^6*t^2 - 48*ep*mtt^6*mWW^7*t^2 - 618*ep^2*mtt^6*mWW^7*t^2 - 2946*ep^3*mtt^6*mWW^7*t^2 - 6420*ep^4*mtt^6*mWW^7*t^2 - 6384*ep^5*mtt^6*mWW^7*t^2 - 2304*ep^6*mtt^6*mWW^7*t^2 - 138*ep*mtt^5*mWW^8*t^2 - 1668*ep^2*mtt^5*mWW^8*t^2 - 7878*ep^3*mtt^5*mWW^8*t^2 - 18288*ep^4*mtt^5*mWW^8*t^2 - 20856*ep^5*mtt^5*mWW^8*t^2 - 9312*ep^6*mtt^5*mWW^8*t^2 + 144*ep*mtt^4*mWW^9*t^2 + 1734*ep^2*mtt^4*mWW^9*t^2 + 8082*ep^3*mtt^4*mWW^9*t^2 + 18300*ep^4*mtt^4*mWW^9*t^2 + 20160*ep^5*mtt^4*mWW^9*t^2 + 8640*ep^6*mtt^4*mWW^9*t^2 - 42*ep*mtt^3*mWW^10*t^2 - 504*ep^2*mtt^3*mWW^10*t^2 - 2334*ep^3*mtt^3*mWW^10*t^2 - 5232*ep^4*mtt^3*mWW^10*t^2 - 5688*ep^5*mtt^3*mWW^10*t^2 - 2400*ep^6*mtt^3*mWW^10*t^2 + 18*ep^2*mtt^11*mWW*s*t^2 + 156*ep^3*mtt^11*mWW*s*t^2 + 462*ep^4*mtt^11*mWW*s*t^2 + 564*ep^5*mtt^11*mWW*s*t^2 + 240*ep^6*mtt^11*mWW*s*t^2 + 144*ep*mtt^10*mWW^2*s*t^2 + 1170*ep^2*mtt^10*mWW^2*s*t^2 + 3524*ep^3*mtt^10*mWW^2*s*t^2 + 6374*ep^4*mtt^10*mWW^2*s*t^2 + 8548*ep^5*mtt^10*mWW^2*s*t^2 + 5680*ep^6*mtt^10*mWW^2*s*t^2 - 1302*ep*mtt^9*mWW^3*s*t^2 - 9952*ep^2*mtt^9*mWW^3*s*t^2 - 16738*ep^3*mtt^9*mWW^3*s*t^2 + 30876*ep^4*mtt^9*mWW^3*s*t^2 + 106032*ep^5*mtt^9*mWW^3*s*t^2 + 73344*ep^6*mtt^9*mWW^3*s*t^2 + 2816*ep*mtt^8*mWW^4*s*t^2 + 20866*ep^2*mtt^8*mWW^4*s*t^2 + 21210*ep^3*mtt^8*mWW^4*s*t^2 - 154144*ep^4*mtt^8*mWW^4*s*t^2 - 412736*ep^5*mtt^8*mWW^4*s*t^2 - 285312*ep^6*mtt^8*mWW^4*s*t^2 - 24*mtt^7*mWW^5*s*t^2 - 1234*ep*mtt^7*mWW^5*s*t^2 - 5912*ep^2*mtt^7*mWW^5*s*t^2 + 24414*ep^3*mtt^7*mWW^5*s*t^2 + 214072*ep^4*mtt^7*mWW^5*s*t^2 + 454784*ep^5*mtt^7*mWW^5*s*t^2 + 304640*ep^6*mtt^7*mWW^5*s*t^2 + 128*mtt^6*mWW^6*s*t^2 - 1756*ep*mtt^6*mWW^6*s*t^2 - 24318*ep^2*mtt^6*mWW^6*s*t^2 - 90734*ep^3*mtt^6*mWW^6*s*t^2 - 141820*ep^4*mtt^6*mWW^6*s*t^2 - 97672*ep^5*mtt^6*mWW^6*s*t^2 - 25568*ep^6*mtt^6*mWW^6*s*t^2 - 240*mtt^5*mWW^7*s*t^2 + 870*ep*mtt^5*mWW^7*s*t^2 + 21948*ep^2*mtt^5*mWW^7*s*t^2 + 75950*ep^3*mtt^5*mWW^7*s*t^2 + 47932*ep^4*mtt^5*mWW^7*s*t^2 - 121064*ep^5*mtt^5*mWW^7*s*t^2 - 135136*ep^6*mtt^5*mWW^7*s*t^2 + 192*mtt^4*mWW^8*s*t^2 + 1336*ep*mtt^4*mWW^8*s*t^2 + 1798*ep^2*mtt^4*mWW^8*s*t^2 + 1654*ep^3*mtt^4*mWW^8*s*t^2 + 35616*ep^4*mtt^4*mWW^8*s*t^2 + 106784*ep^5*mtt^4*mWW^8*s*t^2 + 84480*ep^6*mtt^4*mWW^8*s*t^2 - 56*mtt^3*mWW^9*s*t^2 - 1022*ep*mtt^3*mWW^9*s*t^2 - 7682*ep^2*mtt^3*mWW^9*s*t^2 - 30162*ep^3*mtt^3*mWW^9*s*t^2 - 65078*ep^4*mtt^3*mWW^9*s*t^2 - 73556*ep^5*mtt^3*mWW^9*s*t^2 - 33904*ep^6*mtt^3*mWW^9*s*t^2 + 148*ep*mtt^2*mWW^10*s*t^2 + 2084*ep^2*mtt^2*mWW^10*s*t^2 + 10906*ep^3*mtt^2*mWW^10*s*t^2 + 26262*ep^4*mtt^2*mWW^10*s*t^2 + 28996*ep^5*mtt^2*mWW^10*s*t^2 + 11824*ep^6*mtt^2*mWW^10*s*t^2 - 20*ep^2*mtt*mWW^11*s*t^2 - 180*ep^3*mtt*mWW^11*s*t^2 - 552*ep^4*mtt*mWW^11*s*t^2 - 680*ep^5*mtt*mWW^11*s*t^2 - 288*ep^6*mtt*mWW^11*s*t^2 - 126*ep^2*mtt^10*mWW*s^2*t^2 - 1092*ep^3*mtt^10*mWW*s^2*t^2 - 3234*ep^4*mtt^10*mWW*s^2*t^2 - 3948*ep^5*mtt^10*mWW*s^2*t^2 - 1680*ep^6*mtt^10*mWW*s^2*t^2 - 1344*ep*mtt^9*mWW^2*s^2*t^2 - 8416*ep^2*mtt^9*mWW^2*s^2*t^2 - 10304*ep^3*mtt^9*mWW^2*s^2*t^2 + 11680*ep^4*mtt^9*mWW^2*s^2*t^2 + 15296*ep^5*mtt^9*mWW^2*s^2*t^2 - 6912*ep^6*mtt^9*mWW^2*s^2*t^2 + 10356*ep*mtt^8*mWW^3*s^2*t^2 + 74088*ep^2*mtt^8*mWW^3*s^2*t^2 + 82708*ep^3*mtt^8*mWW^3*s^2*t^2 - 391996*ep^4*mtt^8*mWW^3*s^2*t^2 - 986668*ep^5*mtt^8*mWW^3*s^2*t^2 - 610304*ep^6*mtt^8*mWW^3*s^2*t^2 + 40*mtt^7*mWW^4*s^2*t^2 - 19590*ep*mtt^7*mWW^4*s^2*t^2 - 148512*ep^2*mtt^7*mWW^4*s^2*t^2 - 169886*ep^3*mtt^7*mWW^4*s^2*t^2 + 962580*ep^4*mtt^7*mWW^4*s^2*t^2 + 2585140*ep^5*mtt^7*mWW^4*s^2*t^2 + 1735120*ep^6*mtt^7*mWW^4*s^2*t^2 + 16*mtt^6*mWW^5*s^2*t^2 + 6480*ep*mtt^6*mWW^5*s^2*t^2 + 50022*ep^2*mtt^6*mWW^5*s^2*t^2 + 49338*ep^3*mtt^6*mWW^5*s^2*t^2 - 523652*ep^4*mtt^6*mWW^5*s^2*t^2 - 1507940*ep^5*mtt^6*mWW^5*s^2*t^2 - 1120576*ep^6*mtt^6*mWW^5*s^2*t^2 - 576*mtt^5*mWW^6*s^2*t^2 + 11208*ep*mtt^5*mWW^6*s^2*t^2 + 116542*ep^2*mtt^5*mWW^6*s^2*t^2 + 229060*ep^3*mtt^5*mWW^6*s^2*t^2 - 278294*ep^4*mtt^5*mWW^6*s^2*t^2 - 1079968*ep^5*mtt^5*mWW^6*s^2*t^2 - 716384*ep^6*mtt^5*mWW^6*s^2*t^2 + 1232*mtt^4*mWW^7*s^2*t^2 - 3824*ep*mtt^4*mWW^7*s^2*t^2 - 96872*ep^2*mtt^4*mWW^7*s^2*t^2 - 283492*ep^3*mtt^4*mWW^7*s^2*t^2 + 61668*ep^4*mtt^4*mWW^7*s^2*t^2 + 1004780*ep^5*mtt^4*mWW^7*s^2*t^2 + 857312*ep^6*mtt^4*mWW^7*s^2*t^2 - 1000*mtt^3*mWW^8*s^2*t^2 - 6602*ep*mtt^3*mWW^8*s^2*t^2 + 1784*ep^2*mtt^3*mWW^8*s^2*t^2 + 108606*ep^3*mtt^3*mWW^8*s^2*t^2 + 257560*ep^4*mtt^3*mWW^8*s^2*t^2 + 136164*ep^5*mtt^3*mWW^8*s^2*t^2 - 55984*ep^6*mtt^3*mWW^8*s^2*t^2 + 288*mtt^2*mWW^9*s^2*t^2 + 3244*ep*mtt^2*mWW^9*s^2*t^2 + 11736*ep^2*mtt^2*mWW^9*s^2*t^2 + 3474*ep^3*mtt^2*mWW^9*s^2*t^2 - 62754*ep^4*mtt^2*mWW^9*s^2*t^2 - 115696*ep^5*mtt^2*mWW^9*s^2*t^2 - 58608*ep^6*mtt^2*mWW^9*s^2*t^2 + 72*ep*mtt*mWW^10*s^2*t^2 - 294*ep^2*mtt*mWW^10*s^2*t^2 - 8932*ep^3*mtt*mWW^10*s^2*t^2 - 35334*ep^4*mtt*mWW^10*s^2*t^2 - 49560*ep^5*mtt*mWW^10*s^2*t^2 - 23104*ep^6*mtt*mWW^10*s^2*t^2 + 48*ep^2*mWW^11*s^2*t^2 + 520*ep^3*mWW^11*s^2*t^2 + 1776*ep^4*mWW^11*s^2*t^2 + 2400*ep^5*mWW^11*s^2*t^2 + 1120*ep^6*mWW^11*s^2*t^2 + 378*ep^2*mtt^9*mWW*s^3*t^2 + 3276*ep^3*mtt^9*mWW*s^3*t^2 + 9702*ep^4*mtt^9*mWW*s^3*t^2 + 11844*ep^5*mtt^9*mWW*s^3*t^2 + 5040*ep^6*mtt^9*mWW*s^3*t^2 + 4716*ep*mtt^8*mWW^2*s^3*t^2 + 26364*ep^2*mtt^8*mWW^2*s^3*t^2 + 9784*ep^3*mtt^8*mWW^2*s^3*t^2 - 117688*ep^4*mtt^8*mWW^2*s^3*t^2 - 147640*ep^5*mtt^8*mWW^2*s^3*t^2 - 17168*ep^6*mtt^8*mWW^2*s^3*t^2 - 28198*ep*mtt^7*mWW^3*s^3*t^2 - 208582*ep^2*mtt^7*mWW^3*s^3*t^2 - 232252*ep^3*mtt^7*mWW^3*s^3*t^2 + 1129456*ep^4*mtt^7*mWW^3*s^3*t^2 + 2790476*ep^5*mtt^7*mWW^3*s^3*t^2 + 1684608*ep^6*mtt^7*mWW^3*s^3*t^2 - 640*mtt^6*mWW^4*s^3*t^2 + 39628*ep*mtt^6*mWW^4*s^3*t^2 + 355998*ep^2*mtt^6*mWW^4*s^3*t^2 + 571470*ep^3*mtt^6*mWW^4*s^3*t^2 - 1771560*ep^4*mtt^6*mWW^4*s^3*t^2 - 5478196*ep^5*mtt^6*mWW^4*s^3*t^2 - 3774176*ep^6*mtt^6*mWW^4*s^3*t^2 + 1552*mtt^5*mWW^5*s^3*t^2 + 5374*ep*mtt^5*mWW^5*s^3*t^2 - 54446*ep^2*mtt^5*mWW^5*s^3*t^2 - 355366*ep^3*mtt^5*mWW^5*s^3*t^2 - 330178*ep^4*mtt^5*mWW^5*s^3*t^2 + 836268*ep^5*mtt^5*mWW^5*s^3*t^2 + 1092320*ep^6*mtt^5*mWW^5*s^3*t^2 - 592*mtt^4*mWW^6*s^3*t^2 - 38900*ep*mtt^4*mWW^6*s^3*t^2 - 278302*ep^2*mtt^4*mWW^6*s^3*t^2 - 252870*ep^3*mtt^4*mWW^6*s^3*t^2 + 1867764*ep^4*mtt^4*mWW^6*s^3*t^2 + 4425376*ep^5*mtt^4*mWW^6*s^3*t^2 + 2693008*ep^6*mtt^4*mWW^6*s^3*t^2 - 1200*mtt^3*mWW^7*s^3*t^2 + 12282*ep*mtt^3*mWW^7*s^3*t^2 + 165360*ep^2*mtt^3*mWW^7*s^3*t^2 + 394388*ep^3*mtt^3*mWW^7*s^3*t^2 - 442082*ep^4*mtt^3*mWW^7*s^3*t^2 - 2219824*ep^5*mtt^3*mWW^7*s^3*t^2 - 1727664*ep^6*mtt^3*mWW^7*s^3*t^2 + 1168*mtt^2*mWW^8*s^3*t^2 + 8616*ep*mtt^2*mWW^8*s^3*t^2 + 6296*ep^2*mtt^2*mWW^8*s^3*t^2 - 154606*ep^3*mtt^2*mWW^8*s^3*t^2 - 517886*ep^4*mtt^2*mWW^8*s^3*t^2 - 515384*ep^5*mtt^2*mWW^8*s^3*t^2 - 110896*ep^6*mtt^2*mWW^8*s^3*t^2 - 288*mtt*mWW^9*s^3*t^2 - 3394*ep*mtt*mWW^9*s^3*t^2 - 12318*ep^2*mtt*mWW^9*s^3*t^2 + 12594*ep^3*mtt*mWW^9*s^3*t^2 + 148422*ep^4*mtt*mWW^9*s^3*t^2 + 257540*ep^5*mtt*mWW^9*s^3*t^2 + 134752*ep^6*mtt*mWW^9*s^3*t^2 - 124*ep*mWW^10*s^3*t^2 - 748*ep^2*mWW^10*s^3*t^2 + 3582*ep^3*mWW^10*s^3*t^2 + 24050*ep^4*mWW^10*s^3*t^2 + 39540*ep^5*mWW^10*s^3*t^2 + 20176*ep^6*mWW^10*s^3*t^2 - 630*ep^2*mtt^8*mWW*s^4*t^2 - 5460*ep^3*mtt^8*mWW*s^4*t^2 - 16170*ep^4*mtt^8*mWW*s^4*t^2 - 19740*ep^5*mtt^8*mWW*s^4*t^2 - 8400*ep^6*mtt^8*mWW*s^4*t^2 - 8496*ep*mtt^7*mWW^2*s^4*t^2 - 44400*ep^2*mtt^7*mWW^2*s^4*t^2 + 6536*ep^3*mtt^7*mWW^2*s^4*t^2 + 278952*ep^4*mtt^7*mWW^2*s^4*t^2 + 345136*ep^5*mtt^7*mWW^2*s^4*t^2 + 65280*ep^6*mtt^7*mWW^2*s^4*t^2 + 34612*ep*mtt^6*mWW^3*s^4*t^2 + 285330*ep^2*mtt^6*mWW^3*s^4*t^2 + 404294*ep^3*mtt^6*mWW^3*s^4*t^2 - 1288716*ep^4*mtt^6*mWW^3*s^4*t^2 - 3497704*ep^5*mtt^6*mWW^3*s^4*t^2 - 2138368*ep^6*mtt^6*mWW^3*s^4*t^2 + 2224*mtt^5*mWW^4*s^4*t^2 - 23858*ep*mtt^5*mWW^4*s^4*t^2 - 380332*ep^2*mtt^5*mWW^4*s^4*t^2 - 989766*ep^3*mtt^5*mWW^4*s^4*t^2 + 808296*ep^4*mtt^5*mWW^4*s^4*t^2 + 4748160*ep^5*mtt^5*mWW^4*s^4*t^2 + 3656128*ep^6*mtt^5*mWW^4*s^4*t^2 - 5184*mtt^4*mWW^5*s^4*t^2 - 43904*ep*mtt^4*mWW^5*s^4*t^2 - 57062*ep^2*mtt^4*mWW^5*s^4*t^2 + 639812*ep^3*mtt^4*mWW^5*s^4*t^2 + 2235314*ep^4*mtt^4*mWW^5*s^4*t^2 + 2226468*ep^5*mtt^4*mWW^5*s^4*t^2 + 483024*ep^6*mtt^4*mWW^5*s^4*t^2 + 3368*mtt^3*mWW^6*s^4*t^2 + 59636*ep*mtt^3*mWW^6*s^4*t^2 + 329090*ep^2*mtt^3*mWW^6*s^4*t^2 + 118204*ep^3*mtt^3*mWW^6*s^4*t^2 - 2836182*ep^4*mtt^3*mWW^6*s^4*t^2 - 6113028*ep^5*mtt^3*mWW^6*s^4*t^2 - 3625552*ep^6*mtt^3*mWW^6*s^4*t^2 + 112*mtt^2*mWW^7*s^4*t^2 - 13660*ep*mtt^2*mWW^7*s^4*t^2 - 122094*ep^2*mtt^2*mWW^7*s^4*t^2 - 245590*ep^3*mtt^2*mWW^7*s^4*t^2 + 496084*ep^4*mtt^2*mWW^7*s^4*t^2 + 1921000*ep^5*mtt^2*mWW^7*s^4*t^2 + 1441056*ep^6*mtt^2*mWW^7*s^4*t^2 - 616*mtt*mWW^8*s^4*t^2 - 5506*ep*mtt*mWW^8*s^4*t^2 - 15074*ep^2*mtt*mWW^8*s^4*t^2 + 73978*ep^3*mtt*mWW^8*s^4*t^2 + 376154*ep^4*mtt*mWW^8*s^4*t^2 + 488652*ep^5*mtt*mWW^8*s^4*t^2 + 179632*ep^6*mtt*mWW^8*s^4*t^2 + 96*mWW^9*s^4*t^2 + 1176*ep*mWW^9*s^4*t^2 + 4884*ep^2*mWW^9*s^4*t^2 - 4600*ep^3*mWW^9*s^4*t^2 - 61796*ep^4*mWW^9*s^4*t^2 - 109312*ep^5*mWW^9*s^4*t^2 - 57408*ep^6*mWW^9*s^4*t^2 + 630*ep^2*mtt^7*mWW*s^5*t^2 + 5460*ep^3*mtt^7*mWW*s^5*t^2 + 16170*ep^4*mtt^7*mWW*s^5*t^2 + 19740*ep^5*mtt^7*mWW*s^5*t^2 + 8400*ep^6*mtt^7*mWW*s^5*t^2 + 8664*ep*mtt^6*mWW^2*s^5*t^2 + 43346*ep^2*mtt^6*mWW^2*s^5*t^2 - 21756*ep^3*mtt^6*mWW^2*s^5*t^2 - 328418*ep^4*mtt^6*mWW^2*s^5*t^2 - 409788*ep^5*mtt^6*mWW^2*s^5*t^2 - 96240*ep^6*mtt^6*mWW^2*s^5*t^2 - 18230*ep*mtt^5*mWW^3*s^5*t^2 - 197612*ep^2*mtt^5*mWW^3*s^5*t^2 - 423046*ep^3*mtt^5*mWW^3*s^5*t^2 + 451132*ep^4*mtt^5*mWW^3*s^5*t^2 + 1894296*ep^5*mtt^5*mWW^3*s^5*t^2 + 1243648*ep^6*mtt^5*mWW^3*s^5*t^2 - 3296*mtt^4*mWW^4*s^5*t^2 - 13704*ep*mtt^4*mWW^4*s^5*t^2 + 173042*ep^2*mtt^4*mWW^4*s^5*t^2 + 918894*ep^3*mtt^4*mWW^4*s^5*t^2 + 894092*ep^4*mtt^4*mWW^4*s^5*t^2 - 1042208*ep^5*mtt^4*mWW^4*s^5*t^2 - 1407136*ep^6*mtt^4*mWW^4*s^5*t^2 + 6456*mtt^3*mWW^5*s^5*t^2 + 57738*ep*mtt^3*mWW^5*s^5*t^2 + 128874*ep^2*mtt^3*mWW^5*s^5*t^2 - 512676*ep^3*mtt^3*mWW^5*s^5*t^2 - 2524016*ep^4*mtt^3*mWW^5*s^5*t^2 - 3353284*ep^5*mtt^3*mWW^5*s^5*t^2 - 1360304*ep^6*mtt^3*mWW^5*s^5*t^2 - 3376*mtt^2*mWW^6*s^5*t^2 - 40856*ep*mtt^2*mWW^6*s^5*t^2 - 190556*ep^2*mtt^2*mWW^6*s^5*t^2 - 18778*ep^3*mtt^2*mWW^6*s^5*t^2 + 1796354*ep^4*mtt^2*mWW^6*s^5*t^2 + 3749168*ep^5*mtt^2*mWW^6*s^5*t^2 + 2200608*ep^6*mtt^2*mWW^6*s^5*t^2 + 24*mtt*mWW^7*s^5*t^2 + 4480*ep*mtt*mWW^7*s^5*t^2 + 35614*ep^2*mtt*mWW^7*s^5*t^2 + 75778*ep^3*mtt*mWW^7*s^5*t^2 - 154436*ep^4*mtt*mWW^7*s^5*t^2 - 628660*ep^5*mtt*mWW^7*s^5*t^2 - 482128*ep^6*mtt*mWW^7*s^5*t^2 + 192*mWW^8*s^5*t^2 + 1908*ep*mWW^8*s^5*t^2 + 7526*ep^2*mWW^8*s^5*t^2 - 16100*ep^3*mWW^8*s^5*t^2 - 126686*ep^4*mWW^8*s^5*t^2 - 198160*ep^5*mWW^8*s^5*t^2 - 93024*ep^6*mWW^8*s^5*t^2 - 378*ep^2*mtt^6*mWW*s^6*t^2 - 3276*ep^3*mtt^6*mWW*s^6*t^2 - 9702*ep^4*mtt^6*mWW*s^6*t^2 - 11844*ep^5*mtt^6*mWW*s^6*t^2 - 5040*ep^6*mtt^6*mWW*s^6*t^2 - 5040*ep*mtt^5*mWW^2*s^6*t^2 - 24600*ep^2*mtt^5*mWW^2*s^6*t^2 + 18512*ep^3*mtt^5*mWW^2*s^6*t^2 + 212968*ep^4*mtt^5*mWW^2*s^6*t^2 + 275728*ep^5*mtt^5*mWW^2*s^6*t^2 + 80000*ep^6*mtt^5*mWW^2*s^6*t^2 + 984*ep*mtt^4*mWW^3*s^6*t^2 + 60988*ep^2*mtt^4*mWW^3*s^6*t^2 + 246036*ep^3*mtt^4*mWW^3*s^6*t^2 + 214172*ep^4*mtt^4*mWW^3*s^6*t^2 - 173004*ep^5*mtt^4*mWW^3*s^6*t^2 - 208128*ep^6*mtt^4*mWW^3*s^6*t^2 + 2344*mtt^3*mWW^4*s^6*t^2 + 22338*ep*mtt^3*mWW^4*s^6*t^2 - 9668*ep^2*mtt^3*mWW^4*s^6*t^2 - 436286*ep^3*mtt^3*mWW^4*s^6*t^2 - 1038224*ep^4*mtt^3*mWW^4*s^6*t^2 - 728692*ep^5*mtt^3*mWW^4*s^6*t^2 - 35472*ep^6*mtt^3*mWW^4*s^6*t^2 - 3568*mtt^2*mWW^5*s^6*t^2 - 29748*ep*mtt^2*mWW^5*s^6*t^2 - 74252*ep^2*mtt^2*mWW^5*s^6*t^2 + 176272*ep^3*mtt^2*mWW^5*s^6*t^2 + 1085388*ep^4*mtt^2*mWW^5*s^6*t^2 + 1583372*ep^5*mtt^2*mWW^5*s^6*t^2 + 713088*ep^6*mtt^2*mWW^5*s^6*t^2 + 1128*mtt*mWW^6*s^6*t^2 + 11346*ep*mtt*mWW^6*s^6*t^2 + 50068*ep^2*mtt*mWW^6*s^6*t^2 + 8030*ep^3*mtt*mWW^6*s^6*t^2 - 472556*ep^4*mtt*mWW^6*s^6*t^2 - 1005812*ep^5*mtt*mWW^6*s^6*t^2 - 595760*ep^6*mtt*mWW^6*s^6*t^2 + 96*mWW^7*s^6*t^2 + 120*ep*mWW^7*s^6*t^2 - 2566*ep^2*mWW^7*s^6*t^2 - 12960*ep^3*mWW^7*s^6*t^2 - 3470*ep^4*mWW^7*s^6*t^2 + 45564*ep^5*mWW^7*s^6*t^2 + 44784*ep^6*mWW^7*s^6*t^2 + 126*ep^2*mtt^5*mWW*s^7*t^2 + 1092*ep^3*mtt^5*mWW*s^7*t^2 + 3234*ep^4*mtt^5*mWW*s^7*t^2 + 3948*ep^5*mtt^5*mWW*s^7*t^2 + 1680*ep^6*mtt^5*mWW*s^7*t^2 + 1548*ep*mtt^4*mWW^2*s^7*t^2 + 7536*ep^2*mtt^4*mWW^2*s^7*t^2 - 6880*ep^3*mtt^4*mWW^2*s^7*t^2 - 73148*ep^4*mtt^4*mWW^2*s^7*t^2 - 101840*ep^5*mtt^4*mWW^2*s^7*t^2 - 37168*ep^6*mtt^4*mWW^2*s^7*t^2 + 2258*ep*mtt^3*mWW^3*s^7*t^2 - 3158*ep^2*mtt^3*mWW^3*s^7*t^2 - 65860*ep^3*mtt^3*mWW^3*s^7*t^2 - 165768*ep^4*mtt^3*mWW^3*s^7*t^2 - 160628*ep^5*mtt^3*mWW^3*s^7*t^2 - 56960*ep^6*mtt^3*mWW^3*s^7*t^2 - 736*mtt^2*mWW^4*s^7*t^2 - 8604*ep*mtt^2*mWW^4*s^7*t^2 - 14666*ep^2*mtt^2*mWW^4*s^7*t^2 + 85434*ep^3*mtt^2*mWW^4*s^7*t^2 + 319148*ep^4*mtt^2*mWW^4*s^7*t^2 + 358580*ep^5*mtt^2*mWW^4*s^7*t^2 + 124032*ep^6*mtt^2*mWW^4*s^7*t^2 + 816*mtt*mWW^5*s^7*t^2 + 5674*ep*mtt*mWW^5*s^7*t^2 + 14684*ep^2*mtt*mWW^5*s^7*t^2 - 14764*ep^3*mtt*mWW^5*s^7*t^2 - 142006*ep^4*mtt*mWW^5*s^7*t^2 - 222592*ep^5*mtt*mWW^5*s^7*t^2 - 103952*ep^6*mtt*mWW^5*s^7*t^2 - 80*mWW^6*s^7*t^2 - 876*ep*mWW^6*s^7*t^2 - 4978*ep^2*mWW^6*s^7*t^2 - 3126*ep^3*mWW^6*s^7*t^2 + 45772*ep^4*mWW^6*s^7*t^2 + 106116*ep^5*mWW^6*s^7*t^2 + 65072*ep^6*mWW^6*s^7*t^2 - 18*ep^2*mtt^4*mWW*s^8*t^2 - 156*ep^3*mtt^4*mWW*s^8*t^2 - 462*ep^4*mtt^4*mWW*s^8*t^2 - 564*ep^5*mtt^4*mWW*s^8*t^2 - 240*ep^6*mtt^4*mWW*s^8*t^2 - 192*ep*mtt^3*mWW^2*s^8*t^2 - 964*ep^2*mtt^3*mWW^2*s^8*t^2 + 932*ep^3*mtt^3*mWW^2*s^8*t^2 + 10480*ep^4*mtt^3*mWW^2*s^8*t^2 + 16336*ep^5*mtt^3*mWW^2*s^8*t^2 + 7488*ep^6*mtt^3*mWW^2*s^8*t^2 - 496*ep*mtt^2*mWW^3*s^8*t^2 - 1384*ep^2*mtt^2*mWW^3*s^8*t^2 + 3120*ep^3*mtt^2*mWW^3*s^8*t^2 + 16008*ep^4*mtt^2*mWW^3*s^8*t^2 + 20944*ep^5*mtt^2*mWW^3*s^8*t^2 + 9088*ep^6*mtt^2*mWW^3*s^8*t^2 + 64*mtt*mWW^4*s^8*t^2 + 972*ep*mtt*mWW^4*s^8*t^2 + 3308*ep^2*mtt*mWW^4*s^8*t^2 - 700*ep^3*mtt*mWW^4*s^8*t^2 - 19180*ep^4*mtt*mWW^4*s^8*t^2 - 29048*ep^5*mtt*mWW^4*s^8*t^2 - 12896*ep^6*mtt*mWW^4*s^8*t^2 - 64*mWW^5*s^8*t^2 - 284*ep*mWW^5*s^8*t^2 - 678*ep^2*mWW^5*s^8*t^2 - 820*ep^3*mWW^5*s^8*t^2 + 546*ep^4*mWW^5*s^8*t^2 + 1836*ep^5*mWW^5*s^8*t^2 + 784*ep^6*mWW^5*s^8*t^2 + 16*ep*mtt*mWW^3*s^9*t^2 + 168*ep^2*mtt*mWW^3*s^9*t^2 + 664*ep^3*mtt*mWW^3*s^9*t^2 + 1248*ep^4*mtt*mWW^3*s^9*t^2 + 1120*ep^5*mtt*mWW^3*s^9*t^2 + 384*ep^6*mtt*mWW^3*s^9*t^2 - 16*ep*mWW^4*s^9*t^2 - 168*ep^2*mWW^4*s^9*t^2 - 664*ep^3*mWW^4*s^9*t^2 - 1248*ep^4*mWW^4*s^9*t^2 - 1120*ep^5*mWW^4*s^9*t^2 - 384*ep^6*mWW^4*s^9*t^2 + 18*ep^2*mtt^11*mWW*t^3 + 156*ep^3*mtt^11*mWW*t^3 + 462*ep^4*mtt^11*mWW*t^3 + 564*ep^5*mtt^11*mWW*t^3 + 240*ep^6*mtt^11*mWW*t^3 + 198*ep^2*mtt^10*mWW^2*t^3 + 1968*ep^3*mtt^10*mWW^2*t^3 + 7014*ep^4*mtt^10*mWW^2*t^3 + 10740*ep^5*mtt^10*mWW^2*t^3 + 6000*ep^6*mtt^10*mWW^2*t^3 + 30*ep*mtt^9*mWW^3*t^3 - 468*ep^2*mtt^9*mWW^3*t^3 - 6174*ep^3*mtt^9*mWW^3*t^3 - 22632*ep^4*mtt^9*mWW^3*t^3 - 33960*ep^5*mtt^9*mWW^3*t^3 - 18336*ep^6*mtt^9*mWW^3*t^3 - 192*ep*mtt^8*mWW^4*t^3 - 1338*ep^2*mtt^8*mWW^4*t^3 - 2028*ep^3*mtt^8*mWW^4*t^3 + 3030*ep^4*mtt^8*mWW^4*t^3 + 9636*ep^5*mtt^8*mWW^4*t^3 + 6192*ep^6*mtt^8*mWW^4*t^3 + 576*ep*mtt^7*mWW^5*t^3 + 6888*ep^2*mtt^7*mWW^5*t^3 + 32442*ep^3*mtt^7*mWW^5*t^3 + 75906*ep^4*mtt^7*mWW^5*t^3 + 87924*ep^5*mtt^7*mWW^5*t^3 + 39984*ep^6*mtt^7*mWW^5*t^3 - 834*ep*mtt^6*mWW^6*t^3 - 10794*ep^2*mtt^6*mWW^6*t^3 - 53808*ep^3*mtt^6*mWW^6*t^3 - 128976*ep^4*mtt^6*mWW^6*t^3 - 148848*ep^5*mtt^6*mWW^6*t^3 - 66240*ep^6*mtt^6*mWW^6*t^3 + 366*ep*mtt^5*mWW^7*t^3 + 4980*ep^2*mtt^5*mWW^7*t^3 + 25542*ep^3*mtt^5*mWW^7*t^3 + 61572*ep^4*mtt^5*mWW^7*t^3 + 70320*ep^5*mtt^5*mWW^7*t^3 + 30720*ep^6*mtt^5*mWW^7*t^3 + 396*ep*mtt^4*mWW^8*t^3 + 4650*ep^2*mtt^4*mWW^8*t^3 + 21156*ep^3*mtt^4*mWW^8*t^3 + 46878*ep^4*mtt^4*mWW^8*t^3 + 50484*ep^5*mtt^4*mWW^8*t^3 + 20976*ep^6*mtt^4*mWW^8*t^3 - 492*ep*mtt^3*mWW^9*t^3 - 5946*ep^2*mtt^3*mWW^9*t^3 - 27678*ep^3*mtt^3*mWW^9*t^3 - 62124*ep^4*mtt^3*mWW^9*t^3 - 67248*ep^5*mtt^3*mWW^9*t^3 - 28032*ep^6*mtt^3*mWW^9*t^3 + 150*ep*mtt^2*mWW^10*t^3 + 1812*ep^2*mtt^2*mWW^10*t^3 + 8424*ep^3*mtt^2*mWW^10*t^3 + 18870*ep^4*mtt^2*mWW^10*t^3 + 20388*ep^5*mtt^2*mWW^10*t^3 + 8496*ep^6*mtt^2*mWW^10*t^3 - 204*ep^2*mtt^10*mWW*s*t^3 - 1728*ep^3*mtt^10*mWW*s*t^3 - 4932*ep^4*mtt^10*mWW*s*t^3 - 5688*ep^5*mtt^10*mWW*s*t^3 - 2208*ep^6*mtt^10*mWW*s*t^3 - 480*ep*mtt^9*mWW^2*s*t^3 - 3847*ep^2*mtt^9*mWW^2*s*t^3 - 13568*ep^3*mtt^9*mWW^2*s*t^3 - 37247*ep^4*mtt^9*mWW^2*s*t^3 - 67138*ep^5*mtt^9*mWW^2*s*t^3 - 47640*ep^6*mtt^9*mWW^2*s*t^3 + 5252*ep*mtt^8*mWW^3*s*t^3 + 38276*ep^2*mtt^8*mWW^3*s*t^3 + 58326*ep^3*mtt^8*mWW^3*s*t^3 - 116750*ep^4*mtt^8*mWW^3*s*t^3 - 348720*ep^5*mtt^8*mWW^3*s*t^3 - 214624*ep^6*mtt^8*mWW^3*s*t^3 - 40*mtt^7*mWW^4*s*t^3 - 12316*ep*mtt^7*mWW^4*s*t^3 - 83786*ep^2*mtt^7*mWW^4*s*t^3 - 54440*ep^3*mtt^7*mWW^4*s*t^3 + 688886*ep^4*mtt^7*mWW^4*s*t^3 + 1639588*ep^5*mtt^7*mWW^4*s*t^3 + 1053488*ep^6*mtt^7*mWW^4*s*t^3 + 208*mtt^6*mWW^5*s*t^3 + 7516*ep*mtt^6*mWW^5*s*t^3 + 36306*ep^2*mtt^6*mWW^5*s*t^3 - 86578*ep^3*mtt^6*mWW^5*s*t^3 - 883872*ep^4*mtt^6*mWW^5*s*t^3 - 1833060*ep^5*mtt^6*mWW^5*s*t^3 - 1181200*ep^6*mtt^6*mWW^5*s*t^3 - 552*mtt^5*mWW^6*s*t^3 + 4138*ep*mtt^5*mWW^6*s*t^3 + 67324*ep^2*mtt^5*mWW^6*s*t^3 + 247836*ep^3*mtt^5*mWW^6*s*t^3 + 395894*ep^4*mtt^5*mWW^6*s*t^3 + 340916*ep^5*mtt^5*mWW^6*s*t^3 + 154224*ep^6*mtt^5*mWW^6*s*t^3 + 840*mtt^4*mWW^7*s*t^3 - 2464*ep*mtt^4*mWW^7*s*t^3 - 66232*ep^2*mtt^4*mWW^7*s*t^3 - 214266*ep^3*mtt^4*mWW^7*s*t^3 - 101226*ep^4*mtt^4*mWW^7*s*t^3 + 365208*ep^5*mtt^4*mWW^7*s*t^3 + 359040*ep^6*mtt^4*mWW^7*s*t^3 - 656*mtt^3*mWW^8*s*t^3 - 4324*ep*mtt^3*mWW^8*s*t^3 + 254*ep^2*mtt^3*mWW^8*s*t^3 + 47544*ep^3*mtt^3*mWW^8*s*t^3 + 71234*ep^4*mtt^3*mWW^8*s*t^3 - 49204*ep^5*mtt^3*mWW^8*s*t^3 - 99568*ep^6*mtt^3*mWW^8*s*t^3 + 200*mtt^2*mWW^9*s*t^3 + 2880*ep*mtt^2*mWW^9*s*t^3 + 14778*ep^2*mtt^2*mWW^9*s*t^3 + 31890*ep^3*mtt^2*mWW^9*s*t^3 + 23844*ep^4*mtt^2*mWW^9*s*t^3 - 3092*ep^5*mtt^2*mWW^9*s*t^3 - 6160*ep^6*mtt^2*mWW^9*s*t^3 - 202*ep*mtt*mWW^10*s*t^3 - 2889*ep^2*mtt*mWW^10*s*t^3 - 15196*ep^3*mtt*mWW^10*s*t^3 - 36383*ep^4*mtt*mWW^10*s*t^3 - 39490*ep^5*mtt*mWW^10*s*t^3 - 15640*ep^6*mtt*mWW^10*s*t^3 + 20*ep^2*mWW^11*s*t^3 + 180*ep^3*mWW^11*s*t^3 + 552*ep^4*mWW^11*s*t^3 + 680*ep^5*mWW^11*s*t^3 + 288*ep^6*mWW^11*s*t^3 - 288*ep*mtt^9*mWW*s^2*t^3 - 690*ep^2*mtt^9*mWW*s^2*t^3 + 8688*ep^3*mtt^9*mWW*s^2*t^3 + 40630*ep^4*mtt^9*mWW*s^2*t^3 + 60564*ep^5*mtt^9*mWW*s^2*t^3 + 29936*ep^6*mtt^9*mWW*s^2*t^3 + 2988*ep*mtt^8*mWW^2*s^2*t^3 + 18083*ep^2*mtt^8*mWW^2*s^2*t^3 + 33196*ep^3*mtt^8*mWW^2*s^2*t^3 + 74535*ep^4*mtt^8*mWW^2*s^2*t^3 + 213390*ep^5*mtt^8*mWW^2*s^2*t^3 + 200216*ep^6*mtt^8*mWW^2*s^2*t^3 - 29536*ep*mtt^7*mWW^3*s^2*t^3 - 208998*ep^2*mtt^7*mWW^3*s^2*t^3 - 248784*ep^3*mtt^7*mWW^3*s^2*t^3 + 911806*ep^4*mtt^7*mWW^3*s^2*t^3 + 2233176*ep^5*mtt^7*mWW^3*s^2*t^3 + 1272640*ep^6*mtt^7*mWW^3*s^2*t^3 - 32*mtt^6*mWW^4*s^2*t^3 + 65186*ep*mtt^6*mWW^4*s^2*t^3 + 467702*ep^2*mtt^6*mWW^4*s^2*t^3 + 420728*ep^3*mtt^6*mWW^4*s^2*t^3 - 3253016*ep^4*mtt^6*mWW^4*s^2*t^3 - 7957116*ep^5*mtt^6*mWW^4*s^2*t^3 - 5040768*ep^6*mtt^6*mWW^4*s^2*t^3 - 296*mtt^5*mWW^5*s^2*t^3 - 37364*ep*mtt^5*mWW^5*s^2*t^3 - 248966*ep^2*mtt^5*mWW^5*s^2*t^3 - 90092*ep^3*mtt^5*mWW^5*s^2*t^3 + 2699818*ep^4*mtt^5*mWW^5*s^2*t^3 + 6525044*ep^5*mtt^5*mWW^5*s^2*t^3 + 4374928*ep^6*mtt^5*mWW^5*s^2*t^3 + 1376*mtt^4*mWW^6*s^2*t^3 - 18998*ep*mtt^4*mWW^6*s^2*t^3 - 210848*ep^2*mtt^4*mWW^6*s^2*t^3 - 417862*ep^3*mtt^4*mWW^6*s^2*t^3 + 352968*ep^4*mtt^4*mWW^6*s^2*t^3 + 1389944*ep^5*mtt^4*mWW^6*s^2*t^3 + 786992*ep^6*mtt^4*mWW^6*s^2*t^3 - 2208*mtt^3*mWW^7*s^2*t^3 + 15304*ep*mtt^3*mWW^7*s^2*t^3 + 221556*ep^2*mtt^3*mWW^7*s^2*t^3 + 449720*ep^3*mtt^3*mWW^7*s^2*t^3 - 792952*ep^4*mtt^3*mWW^7*s^2*t^3 - 2941772*ep^5*mtt^3*mWW^7*s^2*t^3 - 2087344*ep^6*mtt^3*mWW^7*s^2*t^3 + 1632*mtt^2*mWW^8*s^2*t^3 + 8446*ep*mtt^2*mWW^8*s^2*t^3 - 19372*ep^2*mtt^2*mWW^8*s^2*t^3 - 184880*ep^3*mtt^2*mWW^8*s^2*t^3 - 276782*ep^4*mtt^2*mWW^8*s^2*t^3 + 87968*ep^5*mtt^2*mWW^8*s^2*t^3 + 272176*ep^6*mtt^2*mWW^8*s^2*t^3 - 472*mtt*mWW^9*s^2*t^3 - 5700*ep*mtt*mWW^9*s^2*t^3 - 18606*ep^2*mtt*mWW^9*s^2*t^3 + 24740*ep^3*mtt*mWW^9*s^2*t^3 + 225138*ep^4*mtt*mWW^9*s^2*t^3 + 364284*ep^5*mtt*mWW^9*s^2*t^3 + 180144*ep^6*mtt*mWW^9*s^2*t^3 - 38*ep*mWW^10*s^2*t^3 + 139*ep^2*mWW^10*s^2*t^3 + 4546*ep^3*mWW^10*s^2*t^3 + 17855*ep^4*mWW^10*s^2*t^3 + 24518*ep^5*mWW^10*s^2*t^3 + 11080*ep^6*mWW^10*s^2*t^3 + 1440*ep*mtt^8*mWW*s^3*t^3 + 5856*ep^2*mtt^8*mWW*s^3*t^3 - 23184*ep^3*mtt^8*mWW*s^3*t^3 - 145928*ep^4*mtt^8*mWW*s^3*t^3 - 237936*ep^5*mtt^8*mWW*s^3*t^3 - 125248*ep^6*mtt^8*mWW*s^3*t^3 - 7728*ep*mtt^7*mWW^2*s^3*t^3 - 39410*ep^2*mtt^7*mWW^2*s^3*t^3 - 31532*ep^3*mtt^7*mWW^2*s^3*t^3 - 52638*ep^4*mtt^7*mWW^2*s^3*t^3 - 402932*ep^5*mtt^7*mWW^2*s^3*t^3 - 463184*ep^6*mtt^7*mWW^2*s^3*t^3 + 60548*ep*mtt^6*mWW^3*s^3*t^3 + 448526*ep^2*mtt^6*mWW^3*s^3*t^3 + 600816*ep^3*mtt^6*mWW^3*s^3*t^3 - 1678758*ep^4*mtt^6*mWW^3*s^3*t^3 - 4257496*ep^5*mtt^6*mWW^3*s^3*t^3 - 2346496*ep^6*mtt^6*mWW^3*s^3*t^3 + 1576*mtt^5*mWW^4*s^3*t^3 - 109974*ep*mtt^5*mWW^4*s^3*t^3 - 917666*ep^2*mtt^5*mWW^4*s^3*t^3 - 1221288*ep^3*mtt^5*mWW^4*s^3*t^3 + 4967368*ep^4*mtt^5*mWW^4*s^3*t^3 + 13520352*ep^5*mtt^5*mWW^4*s^3*t^3 + 8714976*ep^6*mtt^5*mWW^4*s^3*t^3 - 3192*mtt^4*mWW^5*s^3*t^3 + 33206*ep*mtt^4*mWW^5*s^3*t^3 + 398524*ep^2*mtt^4*mWW^5*s^3*t^3 + 659466*ep^3*mtt^4*mWW^5*s^3*t^3 - 2566812*ep^4*mtt^4*mWW^5*s^3*t^3 - 8110508*ep^5*mtt^4*mWW^5*s^3*t^3 - 5867728*ep^6*mtt^4*mWW^5*s^3*t^3 + 1096*mtt^3*mWW^6*s^3*t^3 + 53756*ep*mtt^3*mWW^6*s^3*t^3 + 362834*ep^2*mtt^3*mWW^6*s^3*t^3 + 284080*ep^3*mtt^3*mWW^6*s^3*t^3 - 2282802*ep^4*mtt^3*mWW^6*s^3*t^3 - 4874332*ep^5*mtt^3*mWW^6*s^3*t^3 - 2652304*ep^6*mtt^3*mWW^6*s^3*t^3 + 1408*mtt^2*mWW^7*s^3*t^3 - 30016*ep*mtt^2*mWW^7*s^3*t^3 - 290802*ep^2*mtt^2*mWW^7*s^3*t^3 - 386708*ep^3*mtt^2*mWW^7*s^3*t^3 + 1780234*ep^4*mtt^2*mWW^7*s^3*t^3 + 4847904*ep^5*mtt^2*mWW^7*s^3*t^3 + 3180928*ep^6*mtt^2*mWW^7*s^3*t^3 - 1120*mtt*mWW^8*s^3*t^3 - 4182*ep*mtt*mWW^8*s^3*t^3 + 21842*ep^2*mtt*mWW^8*s^3*t^3 + 137748*ep^3*mtt*mWW^8*s^3*t^3 + 138072*ep^4*mtt*mWW^8*s^3*t^3 - 225392*ep^5*mtt*mWW^8*s^3*t^3 - 310272*ep^6*mtt*mWW^8*s^3*t^3 + 232*mWW^9*s^3*t^3 + 2950*ep*mWW^9*s^3*t^3 + 10008*ep^2*mWW^9*s^3*t^3 - 21990*ep^3*mWW^9*s^3*t^3 - 166800*ep^4*mWW^9*s^3*t^3 - 270028*ep^5*mWW^9*s^3*t^3 - 135280*ep^6*mWW^9*s^3*t^3 - 2880*ep*mtt^7*mWW*s^4*t^3 - 13050*ep^2*mtt^7*mWW*s^4*t^3 + 35160*ep^3*mtt^7*mWW*s^4*t^3 + 260470*ep^4*mtt^7*mWW*s^4*t^3 + 440820*ep^5*mtt^7*mWW*s^4*t^3 + 237680*ep^6*mtt^7*mWW*s^4*t^3 + 10776*ep*mtt^6*mWW^2*s^4*t^3 + 48356*ep^2*mtt^6*mWW^2*s^4*t^3 - 3060*ep^3*mtt^6*mWW^2*s^4*t^3 - 55144*ep^4*mtt^6*mWW^2*s^4*t^3 + 399048*ep^5*mtt^6*mWW^2*s^4*t^3 + 563648*ep^6*mtt^6*mWW^2*s^4*t^3 - 56518*ep*mtt^5*mWW^3*s^4*t^3 - 467164*ep^2*mtt^5*mWW^3*s^4*t^3 - 834662*ep^3*mtt^5*mWW^3*s^4*t^3 + 925704*ep^4*mtt^5*mWW^3*s^4*t^3 + 3134164*ep^5*mtt^5*mWW^3*s^4*t^3 + 1691408*ep^6*mtt^5*mWW^3*s^4*t^3 - 4432*mtt^4*mWW^4*s^4*t^3 + 67070*ep*mtt^4*mWW^4*s^4*t^3 + 822234*ep^2*mtt^4*mWW^4*s^4*t^3 + 1708640*ep^3*mtt^4*mWW^4*s^4*t^3 - 2498328*ep^4*mtt^4*mWW^4*s^4*t^3 - 9672980*ep^5*mtt^4*mWW^4*s^4*t^3 - 6676944*ep^6*mtt^4*mWW^4*s^4*t^3 + 8512*mtt^3*mWW^5*s^4*t^3 + 25504*ep*mtt^3*mWW^5*s^4*t^3 - 225928*ep^2*mtt^3*mWW^5*s^4*t^3 - 988970*ep^3*mtt^3*mWW^5*s^4*t^3 - 91042*ep^4*mtt^3*mWW^5*s^4*t^3 + 3382436*ep^5*mtt^3*mWW^5*s^4*t^3 + 3169424*ep^6*mtt^3*mWW^5*s^4*t^3 - 4184*mtt^2*mWW^6*s^4*t^3 - 65288*ep*mtt^2*mWW^6*s^4*t^3 - 319398*ep^2*mtt^2*mWW^6*s^4*t^3 - 14750*ep^3*mtt^2*mWW^6*s^4*t^3 + 2772656*ep^4*mtt^2*mWW^6*s^4*t^3 + 5318568*ep^5*mtt^2*mWW^6*s^4*t^3 + 2848928*ep^6*mtt^2*mWW^6*s^4*t^3 - 208*mtt*mWW^7*s^4*t^3 + 20310*ep*mtt*mWW^7*s^4*t^3 + 161634*ep^2*mtt*mWW^7*s^4*t^3 + 143336*ep^3*mtt*mWW^7*s^4*t^3 - 1244800*ep^4*mtt*mWW^7*s^4*t^3 - 3014020*ep^5*mtt*mWW^7*s^4*t^3 - 1891248*ep^6*mtt*mWW^7*s^4*t^3 + 312*mWW^8*s^4*t^3 + 1026*ep*mWW^8*s^4*t^3 - 5244*ep^2*mWW^8*s^4*t^3 - 32734*ep^3*mWW^8*s^4*t^3 - 29196*ep^4*mWW^8*s^4*t^3 + 63804*ep^5*mWW^8*s^4*t^3 + 80144*ep^6*mWW^8*s^4*t^3 + 2880*ep*mtt^6*mWW*s^5*t^3 + 13572*ep^2*mtt^6*mWW*s^5*t^3 - 30816*ep^3*mtt^6*mWW*s^5*t^3 - 248452*ep^4*mtt^6*mWW*s^5*t^3 - 427704*ep^5*mtt^6*mWW*s^5*t^3 - 233120*ep^6*mtt^6*mWW*s^5*t^3 - 8640*ep*mtt^5*mWW^2*s^5*t^3 - 35867*ep^2*mtt^5*mWW^2*s^5*t^3 + 28808*ep^3*mtt^5*mWW^2*s^5*t^3 + 147909*ep^4*mtt^5*mWW^2*s^5*t^3 - 131226*ep^5*mtt^5*mWW^2*s^5*t^3 - 325112*ep^6*mtt^5*mWW^2*s^5*t^3 + 22420*ep*mtt^4*mWW^3*s^5*t^3 + 238212*ep^2*mtt^4*mWW^3*s^5*t^3 + 640158*ep^3*mtt^4*mWW^3*s^5*t^3 + 364622*ep^4*mtt^4*mWW^3*s^5*t^3 - 330636*ep^5*mtt^4*mWW^3*s^5*t^3 - 171856*ep^6*mtt^4*mWW^3*s^5*t^3 + 4784*mtt^3*mWW^4*s^5*t^3 + 582*ep*mtt^3*mWW^4*s^5*t^3 - 335866*ep^2*mtt^3*mWW^4*s^5*t^3 - 1192636*ep^3*mtt^3*mWW^4*s^5*t^3 - 447380*ep^4*mtt^3*mWW^4*s^5*t^3 + 2298816*ep^5*mtt^3*mWW^4*s^5*t^3 + 2068224*ep^6*mtt^3*mWW^4*s^5*t^3 - 7552*mtt^2*mWW^5*s^5*t^3 - 45170*ep*mtt^2*mWW^5*s^5*t^3 + 20506*ep^2*mtt^2*mWW^5*s^5*t^3 + 611308*ep^3*mtt^2*mWW^5*s^5*t^3 + 1144516*ep^4*mtt^2*mWW^5*s^5*t^3 + 244896*ep^5*mtt^2*mWW^5*s^5*t^3 - 508736*ep^6*mtt^2*mWW^5*s^5*t^3 + 2704*mtt*mWW^6*s^5*t^3 + 32190*ep*mtt*mWW^6*s^5*t^3 + 131759*ep^2*mtt*mWW^6*s^5*t^3 - 49492*ep^3*mtt*mWW^6*s^5*t^3 - 1306731*ep^4*mtt*mWW^6*s^5*t^3 - 2401010*ep^5*mtt*mWW^6*s^5*t^3 - 1276248*ep^6*mtt*mWW^6*s^5*t^3 + 64*mWW^7*s^5*t^3 - 4262*ep*mWW^7*s^5*t^3 - 33708*ep^2*mWW^7*s^5*t^3 - 19858*ep^3*mWW^7*s^5*t^3 + 306540*ep^4*mWW^7*s^5*t^3 + 696752*ep^5*mWW^7*s^5*t^3 + 424576*ep^6*mWW^7*s^5*t^3 - 1440*ep*mtt^5*mWW*s^6*t^3 - 6846*ep^2*mtt^5*mWW*s^6*t^3 + 14928*ep^3*mtt^5*mWW*s^6*t^3 + 123002*ep^4*mtt^5*mWW*s^6*t^3 + 212748*ep^5*mtt^5*mWW*s^6*t^3 + 116368*ep^6*mtt^5*mWW*s^6*t^3 + 3804*ep*mtt^4*mWW^2*s^6*t^3 + 15563*ep^2*mtt^4*mWW^2*s^6*t^3 - 20860*ep^3*mtt^4*mWW^2*s^6*t^3 - 118713*ep^4*mtt^4*mWW^2*s^6*t^3 - 62962*ep^5*mtt^4*mWW^2*s^6*t^3 + 54488*ep^6*mtt^4*mWW^2*s^6*t^3 - 1472*ep*mtt^3*mWW^3*s^6*t^3 - 49946*ep^2*mtt^3*mWW^3*s^6*t^3 - 240624*ep^3*mtt^3*mWW^3*s^6*t^3 - 488274*ep^4*mtt^3*mWW^3*s^6*t^3 - 544412*ep^5*mtt^3*mWW^3*s^6*t^3 - 290768*ep^6*mtt^3*mWW^3*s^6*t^3 - 2176*mtt^2*mWW^4*s^6*t^3 - 13408*ep*mtt^2*mWW^4*s^6*t^3 + 46690*ep^2*mtt^2*mWW^4*s^6*t^3 + 379016*ep^3*mtt^2*mWW^4*s^6*t^3 + 652326*ep^4*mtt^2*mWW^4*s^6*t^3 + 276236*ep^5*mtt^2*mWW^4*s^6*t^3 - 88416*ep^6*mtt^2*mWW^4*s^6*t^3 + 2640*mtt*mWW^5*s^6*t^3 + 17604*ep*mtt*mWW^5*s^6*t^3 + 13722*ep^2*mtt*mWW^5*s^6*t^3 - 147636*ep^3*mtt*mWW^5*s^6*t^3 - 389342*ep^4*mtt*mWW^5*s^6*t^3 - 276244*ep^5*mtt*mWW^5*s^6*t^3 - 272*ep^6*mtt*mWW^5*s^6*t^3 - 464*mWW^6*s^6*t^3 - 5088*ep*mWW^6*s^6*t^3 - 19663*ep^2*mWW^6*s^6*t^3 + 10856*ep^3*mWW^6*s^6*t^3 + 207561*ep^4*mWW^6*s^6*t^3 + 377354*ep^5*mWW^6*s^6*t^3 + 200920*ep^6*mWW^6*s^6*t^3 + 288*ep*mtt^4*mWW*s^7*t^3 + 1320*ep^2*mtt^4*mWW*s^7*t^3 - 3408*ep^3*mtt^4*mWW*s^7*t^3 - 25840*ep^4*mtt^4*mWW*s^7*t^3 - 44064*ep^5*mtt^4*mWW*s^7*t^3 - 23936*ep^6*mtt^4*mWW*s^7*t^3 - 720*ep*mtt^3*mWW^2*s^7*t^3 - 3052*ep^2*mtt^3*mWW^2*s^7*t^3 + 5252*ep^3*mtt^3*mWW^2*s^7*t^3 + 34872*ep^4*mtt^3*mWW^2*s^7*t^3 + 41776*ep^5*mtt^3*mWW^2*s^7*t^3 + 11872*ep^6*mtt^3*mWW^2*s^7*t^3 - 772*ep*mtt^2*mWW^3*s^7*t^3 + 1082*ep^2*mtt^2*mWW^3*s^7*t^3 + 29156*ep^3*mtt^2*mWW^3*s^7*t^3 + 101126*ep^4*mtt^2*mWW^3*s^7*t^3 + 145220*ep^5*mtt^2*mWW^3*s^7*t^3 + 77168*ep^6*mtt^2*mWW^3*s^7*t^3 + 320*mtt*mWW^4*s^7*t^3 + 3100*ep*mtt*mWW^4*s^7*t^3 + 2510*ep^2*mtt*mWW^4*s^7*t^3 - 36204*ep^3*mtt*mWW^4*s^7*t^3 - 109730*ep^4*mtt*mWW^4*s^7*t^3 - 111868*ep^5*mtt*mWW^4*s^7*t^3 - 35888*ep^6*mtt*mWW^4*s^7*t^3 - 320*mWW^5*s^7*t^3 - 1896*ep*mWW^5*s^7*t^3 - 1284*ep^2*mWW^5*s^7*t^3 + 10388*ep^3*mWW^5*s^7*t^3 + 15700*ep^4*mWW^5*s^7*t^3 - 10328*ep^5*mWW^5*s^7*t^3 - 20000*ep^6*mWW^5*s^7*t^3 + 24*ep^2*mtt^3*mWW*s^8*t^3 + 204*ep^3*mtt^3*mWW*s^8*t^3 + 588*ep^4*mtt^3*mWW*s^8*t^3 + 696*ep^5*mtt^3*mWW*s^8*t^3 + 288*ep^6*mtt^3*mWW*s^8*t^3 - 24*ep^2*mtt^2*mWW^2*s^8*t^3 - 204*ep^3*mtt^2*mWW^2*s^8*t^3 - 588*ep^4*mtt^2*mWW^2*s^8*t^3 - 696*ep^5*mtt^2*mWW^2*s^8*t^3 - 288*ep^6*mtt^2*mWW^2*s^8*t^3 + 48*ep*mtt*mWW^3*s^8*t^3 + 480*ep^2*mtt*mWW^3*s^8*t^3 + 1788*ep^3*mtt*mWW^3*s^8*t^3 + 3156*ep^4*mtt*mWW^3*s^8*t^3 + 2664*ep^5*mtt*mWW^3*s^8*t^3 + 864*ep^6*mtt*mWW^3*s^8*t^3 - 48*ep*mWW^4*s^8*t^3 - 480*ep^2*mWW^4*s^8*t^3 - 1788*ep^3*mWW^4*s^8*t^3 - 3156*ep^4*mWW^4*s^8*t^3 - 2664*ep^5*mWW^4*s^8*t^3 - 864*ep^6*mWW^4*s^8*t^3 - 78*ep^2*mtt^10*mWW*t^4 - 636*ep^3*mtt^10*mWW*t^4 - 1698*ep^4*mtt^10*mWW*t^4 - 1740*ep^5*mtt^10*mWW*t^4 - 528*ep^6*mtt^10*mWW*t^4 - 507*ep^2*mtt^9*mWW^2*t^4 - 5292*ep^3*mtt^9*mWW^2*t^4 - 19887*ep^4*mtt^9*mWW^2*t^4 - 31986*ep^5*mtt^9*mWW^2*t^4 - 18648*ep^6*mtt^9*mWW^2*t^4 - 216*ep*mtt^8*mWW^3*t^4 - 144*ep^2*mtt^8*mWW^3*t^4 + 11484*ep^3*mtt^8*mWW^3*t^4 + 53364*ep^4*mtt^8*mWW^3*t^4 + 88488*ep^5*mtt^8*mWW^3*t^4 + 50784*ep^6*mtt^8*mWW^3*t^4 + 912*ep*mtt^7*mWW^4*t^4 + 7494*ep^2*mtt^7*mWW^4*t^4 + 19098*ep^3*mtt^7*mWW^4*t^4 + 11964*ep^4*mtt^7*mWW^4*t^4 - 16032*ep^5*mtt^7*mWW^4*t^4 - 17856*ep^6*mtt^7*mWW^4*t^4 - 1632*ep*mtt^6*mWW^5*t^4 - 18186*ep^2*mtt^6*mWW^5*t^4 - 78906*ep^3*mtt^6*mWW^5*t^4 - 169572*ep^4*mtt^6*mWW^5*t^4 - 180912*ep^5*mtt^6*mWW^5*t^4 - 76032*ep^6*mtt^6*mWW^5*t^4 + 1638*ep*mtt^5*mWW^6*t^4 + 20874*ep^2*mtt^5*mWW^6*t^4 + 102588*ep^3*mtt^5*mWW^6*t^4 + 242736*ep^4*mtt^5*mWW^6*t^4 + 276384*ep^5*mtt^5*mWW^6*t^4 + 120960*ep^6*mtt^5*mWW^6*t^4 - 780*ep*mtt^4*mWW^7*t^4 - 10872*ep^2*mtt^4*mWW^7*t^4 - 57108*ep^3*mtt^4*mWW^7*t^4 - 141012*ep^4*mtt^4*mWW^7*t^4 - 164808*ep^5*mtt^4*mWW^7*t^4 - 73440*ep^6*mtt^4*mWW^7*t^4 - 264*ep*mtt^3*mWW^8*t^4 - 2670*ep^2*mtt^3*mWW^8*t^4 - 9954*ep^3*mtt^3*mWW^8*t^4 - 16920*ep^4*mtt^3*mWW^8*t^4 - 12264*ep^5*mtt^3*mWW^8*t^4 - 2208*ep^6*mtt^3*mWW^8*t^4 + 516*ep*mtt^2*mWW^9*t^4 + 6192*ep^2*mtt^2*mWW^9*t^4 + 28494*ep^3*mtt^2*mWW^9*t^4 + 62838*ep^4*mtt^2*mWW^9*t^4 + 66300*ep^5*mtt^2*mWW^9*t^4 + 26640*ep^6*mtt^2*mWW^9*t^4 - 174*ep*mtt*mWW^10*t^4 - 2103*ep^2*mtt*mWW^10*t^4 - 9768*ep^3*mtt*mWW^10*t^4 - 21813*ep^4*mtt*mWW^10*t^4 - 23430*ep^5*mtt*mWW^10*t^4 - 9672*ep^6*mtt*mWW^10*t^4 - 36*ep^2*mtt^10*s*t^4 - 330*ep^3*mtt^10*s*t^4 - 1062*ep^4*mtt^10*s*t^4 - 1452*ep^5*mtt^10*s*t^4 - 720*ep^6*mtt^10*s*t^4 - 288*ep*mtt^9*mWW*s*t^4 - 927*ep^2*mtt^9*mWW*s*t^4 + 6432*ep^3*mtt^9*mWW*s*t^4 + 33013*ep^4*mtt^9*mWW*s*t^4 + 49590*ep^5*mtt^9*mWW*s*t^4 + 24200*ep^6*mtt^9*mWW*s*t^4 + 432*ep*mtt^8*mWW^2*s*t^4 + 4850*ep^2*mtt^8*mWW^2*s*t^4 + 33834*ep^3*mtt^8*mWW^2*s*t^4 + 142612*ep^4*mtt^8*mWW^2*s*t^4 + 275908*ep^5*mtt^8*mWW^2*s*t^4 + 187984*ep^6*mtt^8*mWW^2*s*t^4 - 7620*ep*mtt^7*mWW^3*s*t^4 - 56400*ep^2*mtt^7*mWW^3*s*t^4 - 106810*ep^3*mtt^7*mWW^3*s*t^4 + 29018*ep^4*mtt^7*mWW^3*s*t^4 + 183532*ep^5*mtt^7*mWW^3*s*t^4 + 69520*ep^6*mtt^7*mWW^3*s*t^4 + 208*mtt^6*mWW^4*s*t^4 + 24432*ep*mtt^6*mWW^4*s*t^4 + 146956*ep^2*mtt^6*mWW^4*s*t^4 - 3180*ep^3*mtt^6*mWW^4*s*t^4 - 1529960*ep^4*mtt^6*mWW^4*s*t^4 - 3175912*ep^5*mtt^6*mWW^4*s*t^4 - 1882144*ep^6*mtt^6*mWW^4*s*t^4 - 776*mtt^5*mWW^5*s*t^4 - 24108*ep*mtt^5*mWW^5*s*t^4 - 104338*ep^2*mtt^5*mWW^5*s*t^4 + 268056*ep^3*mtt^5*mWW^5*s*t^4 + 2352462*ep^4*mtt^5*mWW^5*s*t^4 + 4496032*ep^5*mtt^5*mWW^5*s*t^4 + 2702752*ep^6*mtt^5*mWW^5*s*t^4 + 1152*mtt^4*mWW^6*s*t^4 + 1988*ep*mtt^4*mWW^6*s*t^4 - 56112*ep^2*mtt^4*mWW^6*s*t^4 - 348100*ep^3*mtt^4*mWW^6*s*t^4 - 952772*ep^4*mtt^4*mWW^6*s*t^4 - 1356060*ep^5*mtt^4*mWW^6*s*t^4 - 776496*ep^6*mtt^4*mWW^6*s*t^4 - 1040*mtt^3*mWW^7*s*t^4 + 5368*ep*mtt^3*mWW^7*s*t^4 + 89022*ep^2*mtt^3*mWW^7*s*t^4 + 208642*ep^3*mtt^3*mWW^7*s*t^4 - 147416*ep^4*mtt^3*mWW^7*s*t^4 - 816712*ep^5*mtt^3*mWW^7*s*t^4 - 588064*ep^6*mtt^3*mWW^7*s*t^4 + 688*mtt^2*mWW^8*s*t^4 + 2668*ep*mtt^2*mWW^8*s*t^4 - 13382*ep^2*mtt^2*mWW^8*s*t^4 - 64754*ep^3*mtt^2*mWW^8*s*t^4 - 10556*ep^4*mtt^2*mWW^8*s*t^4 + 208160*ep^5*mtt^2*mWW^8*s*t^4 + 197056*ep^6*mtt^2*mWW^8*s*t^4 - 232*mtt*mWW^9*s*t^4 - 2968*ep*mtt*mWW^9*s*t^4 - 10933*ep^2*mtt*mWW^9*s*t^4 - 336*ep^3*mtt*mWW^9*s*t^4 + 69539*ep^4*mtt*mWW^9*s*t^4 + 121014*ep^5*mtt*mWW^9*s*t^4 + 59816*ep^6*mtt*mWW^9*s*t^4 + 96*ep*mWW^10*s*t^4 + 1300*ep^2*mWW^10*s*t^4 + 6546*ep^3*mWW^10*s*t^4 + 15122*ep^4*mWW^10*s*t^4 + 15900*ep^5*mWW^10*s*t^4 + 6096*ep^6*mWW^10*s*t^4 + 216*ep^2*mtt^9*s^2*t^4 + 1980*ep^3*mtt^9*s^2*t^4 + 6372*ep^4*mtt^9*s^2*t^4 + 8712*ep^5*mtt^9*s^2*t^4 + 4320*ep^6*mtt^9*s^2*t^4 + 3264*ep*mtt^8*mWW*s^2*t^4 + 15501*ep^2*mtt^8*mWW*s^2*t^4 - 32672*ep^3*mtt^8*mWW*s^2*t^4 - 269275*ep^4*mtt^8*mWW*s^2*t^4 - 459658*ep^5*mtt^8*mWW*s^2*t^4 - 247160*ep^6*mtt^8*mWW*s^2*t^4 - 3264*ep*mtt^7*mWW^2*s^2*t^4 - 20560*ep^2*mtt^7*mWW^2*s^2*t^4 - 77616*ep^3*mtt^7*mWW^2*s^2*t^4 - 351880*ep^4*mtt^7*mWW^2*s^2*t^4 - 827752*ep^5*mtt^7*mWW^2*s^2*t^4 - 641600*ep^6*mtt^7*mWW^2*s^2*t^4 + 31040*ep*mtt^6*mWW^3*s^2*t^4 + 236500*ep^2*mtt^6*mWW^3*s^2*t^4 + 466446*ep^3*mtt^6*mWW^3*s^2*t^4 - 20642*ep^4*mtt^6*mWW^3*s^2*t^4 - 512060*ep^5*mtt^6*mWW^3*s^2*t^4 - 74288*ep^6*mtt^6*mWW^3*s^2*t^4 - 232*mtt^5*mWW^4*s^2*t^4 - 97976*ep*mtt^5*mWW^4*s^2*t^4 - 667524*ep^2*mtt^5*mWW^4*s^2*t^4 - 472580*ep^3*mtt^5*mWW^4*s^2*t^4 + 4799944*ep^4*mtt^5*mWW^4*s^2*t^4 + 10845752*ep^5*mtt^5*mWW^4*s^2*t^4 + 6462784*ep^6*mtt^5*mWW^4*s^2*t^4 + 1472*mtt^4*mWW^5*s^2*t^4 + 93088*ep*mtt^4*mWW^5*s^2*t^4 + 530334*ep^2*mtt^4*mWW^5*s^2*t^4 - 211900*ep^3*mtt^4*mWW^5*s^2*t^4 - 6700706*ep^4*mtt^4*mWW^5*s^2*t^4 - 13962396*ep^5*mtt^4*mWW^5*s^2*t^4 - 8547600*ep^6*mtt^4*mWW^5*s^2*t^4 - 2536*mtt^3*mWW^6*s^2*t^4 - 12072*ep*mtt^3*mWW^6*s^2*t^4 + 61828*ep^2*mtt^3*mWW^6*s^2*t^4 + 537612*ep^3*mtt^3*mWW^6*s^2*t^4 + 1698248*ep^4*mtt^3*mWW^6*s^2*t^4 + 2747432*ep^5*mtt^3*mWW^6*s^2*t^4 + 1731936*ep^6*mtt^3*mWW^6*s^2*t^4 + 1856*mtt^2*mWW^7*s^2*t^4 - 18176*ep*mtt^2*mWW^7*s^2*t^4 - 206364*ep^2*mtt^2*mWW^7*s^2*t^4 - 257978*ep^3*mtt^2*mWW^7*s^2*t^4 + 1282750*ep^4*mtt^2*mWW^7*s^2*t^4 + 3277908*ep^5*mtt^2*mWW^7*s^2*t^4 + 2045744*ep^6*mtt^2*mWW^7*s^2*t^4 - 800*mtt*mWW^8*s^2*t^4 + 1120*ep*mtt*mWW^8*s^2*t^4 + 40960*ep^2*mtt*mWW^8*s^2*t^4 + 67300*ep^3*mtt*mWW^8*s^2*t^4 - 301100*ep^4*mtt*mWW^8*s^2*t^4 - 894112*ep^5*mtt*mWW^8*s^2*t^4 - 625472*ep^6*mtt*mWW^8*s^2*t^4 + 240*mWW^9*s^2*t^4 + 2976*ep*mWW^9*s^2*t^4 + 9013*ep^2*mWW^9*s^2*t^4 - 21456*ep^3*mWW^9*s^2*t^4 - 146399*ep^4*mWW^9*s^2*t^4 - 227282*ep^5*mWW^9*s^2*t^4 - 110200*ep^6*mWW^9*s^2*t^4 - 540*ep^2*mtt^8*s^3*t^4 - 4950*ep^3*mtt^8*s^3*t^4 - 15930*ep^4*mtt^8*s^3*t^4 - 21780*ep^5*mtt^8*s^3*t^4 - 10800*ep^6*mtt^8*s^3*t^4 - 10560*ep*mtt^7*mWW*s^3*t^4 - 53070*ep^2*mtt^7*mWW*s^3*t^4 + 82180*ep^3*mtt^7*mWW*s^3*t^4 + 809850*ep^4*mtt^7*mWW*s^3*t^4 + 1427420*ep^5*mtt^7*mWW*s^3*t^4 + 784080*ep^6*mtt^7*mWW*s^3*t^4 + 9432*ep*mtt^6*mWW^2*s^3*t^4 + 46356*ep^2*mtt^6*mWW^2*s^3*t^4 + 69548*ep^3*mtt^6*mWW^2*s^3*t^4 + 316572*ep^4*mtt^6*mWW^2*s^3*t^4 + 1065264*ep^5*mtt^6*mWW^2*s^3*t^4 + 973472*ep^6*mtt^6*mWW^2*s^3*t^4 - 41884*ep*mtt^5*mWW^3*s^3*t^4 - 365394*ep^2*mtt^5*mWW^3*s^3*t^4 - 996114*ep^3*mtt^5*mWW^3*s^3*t^4 - 1195120*ep^4*mtt^5*mWW^3*s^3*t^4 - 1298732*ep^5*mtt^5*mWW^3*s^3*t^4 - 1144640*ep^6*mtt^5*mWW^3*s^3*t^4 - 1856*mtt^4*mWW^4*s^3*t^4 + 119054*ep*mtt^4*mWW^4*s^3*t^4 + 999006*ep^2*mtt^4*mWW^4*s^3*t^4 + 1434378*ep^3*mtt^4*mWW^4*s^3*t^4 - 4383690*ep^4*mtt^4*mWW^4*s^3*t^4 - 12012144*ep^5*mtt^4*mWW^4*s^3*t^4 - 7377920*ep^6*mtt^4*mWW^4*s^3*t^4 + 2584*mtt^3*mWW^5*s^3*t^4 - 90596*ep*mtt^3*mWW^5*s^3*t^4 - 712600*ep^2*mtt^3*mWW^5*s^3*t^4 - 358224*ep^3*mtt^3*mWW^5*s^3*t^4 + 6676392*ep^4*mtt^3*mWW^5*s^3*t^4 + 15347224*ep^5*mtt^3*mWW^5*s^3*t^4 + 9646784*ep^6*mtt^3*mWW^5*s^3*t^4 + 112*mtt^2*mWW^6*s^3*t^4 + 172*ep*mtt^2*mWW^6*s^3*t^4 - 54958*ep^2*mtt^2*mWW^6*s^3*t^4 - 360008*ep^3*mtt^2*mWW^6*s^3*t^4 - 1194182*ep^4*mtt^2*mWW^6*s^3*t^4 - 2155204*ep^5*mtt^2*mWW^6*s^3*t^4 - 1479504*ep^6*mtt^2*mWW^6*s^3*t^4 - 1032*mtt*mWW^7*s^3*t^4 + 17176*ep*mtt*mWW^7*s^3*t^4 + 167300*ep^2*mtt*mWW^7*s^3*t^4 + 149542*ep^3*mtt*mWW^7*s^3*t^4 - 1261654*ep^4*mtt*mWW^7*s^3*t^4 - 2934240*ep^5*mtt*mWW^7*s^3*t^4 - 1760624*ep^6*mtt*mWW^7*s^3*t^4 + 192*mWW^8*s^3*t^4 - 2794*ep*mWW^8*s^3*t^4 - 25044*ep^2*mWW^8*s^3*t^4 - 6848*ep^3*mWW^8*s^3*t^4 + 277330*ep^4*mWW^8*s^3*t^4 + 620208*ep^5*mWW^8*s^3*t^4 + 386048*ep^6*mWW^8*s^3*t^4 + 720*ep^2*mtt^7*s^4*t^4 + 6600*ep^3*mtt^7*s^4*t^4 + 21240*ep^4*mtt^7*s^4*t^4 + 29040*ep^5*mtt^7*s^4*t^4 + 14400*ep^6*mtt^7*s^4*t^4 + 15360*ep*mtt^6*mWW*s^4*t^4 + 78540*ep^2*mtt^6*mWW*s^4*t^4 - 108380*ep^3*mtt^6*mWW*s^4*t^4 - 1147480*ep^4*mtt^6*mWW*s^4*t^4 - 2044000*ep^5*mtt^6*mWW*s^4*t^4 - 1130240*ep^6*mtt^6*mWW*s^4*t^4 - 13632*ep*mtt^5*mWW^2*s^4*t^4 - 60863*ep^2*mtt^5*mWW^2*s^4*t^4 + 188*ep^3*mtt^5*mWW^2*s^4*t^4 + 90533*ep^4*mtt^5*mWW^2*s^4*t^4 - 392778*ep^5*mtt^5*mWW^2*s^4*t^4 - 600760*ep^6*mtt^5*mWW^2*s^4*t^4 + 19920*ep*mtt^4*mWW^3*s^4*t^4 + 247846*ep^2*mtt^4*mWW^3*s^4*t^4 + 1081274*ep^3*mtt^4*mWW^3*s^4*t^4 + 2589104*ep^4*mtt^4*mWW^3*s^4*t^4 + 3797616*ep^5*mtt^4*mWW^3*s^4*t^4 + 2452832*ep^6*mtt^4*mWW^3*s^4*t^4 + 4168*mtt^3*mWW^4*s^4*t^4 - 43664*ep*mtt^3*mWW^4*s^4*t^4 - 634890*ep^2*mtt^3*mWW^4*s^4*t^4 - 1649530*ep^3*mtt^3*mWW^4*s^4*t^4 + 139880*ep^4*mtt^3*mWW^4*s^4*t^4 + 3941480*ep^5*mtt^3*mWW^4*s^4*t^4 + 2831648*ep^6*mtt^3*mWW^4*s^4*t^4 - 6312*mtt^2*mWW^5*s^4*t^4 + 14440*ep*mtt^2*mWW^5*s^4*t^4 + 376884*ep^2*mtt^2*mWW^5*s^4*t^4 + 623026*ep^3*mtt^2*mWW^5*s^4*t^4 - 2317162*ep^4*mtt^2*mWW^5*s^4*t^4 - 6765148*ep^5*mtt^2*mWW^5*s^4*t^4 - 4548256*ep^6*mtt^2*mWW^5*s^4*t^4 + 1912*mtt*mWW^6*s^4*t^4 + 12336*ep*mtt*mWW^6*s^4*t^4 + 35009*ep^2*mtt*mWW^6*s^4*t^4 + 61950*ep^3*mtt*mWW^6*s^4*t^4 + 192451*ep^4*mtt*mWW^6*s^4*t^4 + 517954*ep^5*mtt*mWW^6*s^4*t^4 + 449880*ep^6*mtt*mWW^6*s^4*t^4 + 232*mWW^7*s^4*t^4 - 4760*ep*mWW^7*s^4*t^4 - 45214*ep^2*mWW^7*s^4*t^4 - 32840*ep^3*mWW^7*s^4*t^4 + 376330*ep^4*mWW^7*s^4*t^4 + 844988*ep^5*mWW^7*s^4*t^4 + 499008*ep^6*mWW^7*s^4*t^4 - 540*ep^2*mtt^6*s^5*t^4 - 4950*ep^3*mtt^6*s^5*t^4 - 15930*ep^4*mtt^6*s^5*t^4 - 21780*ep^5*mtt^6*s^5*t^4 - 10800*ep^6*mtt^6*s^5*t^4 - 11040*ep*mtt^5*mWW*s^5*t^4 - 56667*ep^2*mtt^5*mWW*s^5*t^4 + 75656*ep^3*mtt^5*mWW*s^5*t^4 + 816553*ep^4*mtt^5*mWW*s^5*t^4 + 1456750*ep^5*mtt^5*mWW*s^5*t^4 + 805928*ep^6*mtt^5*mWW*s^5*t^4 + 10248*ep*mtt^4*mWW^2*s^5*t^4 + 45610*ep^2*mtt^4*mWW^2*s^5*t^4 - 38814*ep^3*mtt^4*mWW^2*s^5*t^4 - 344972*ep^4*mtt^4*mWW^2*s^5*t^4 - 335228*ep^5*mtt^4*mWW^2*s^5*t^4 - 6544*ep^6*mtt^4*mWW^2*s^5*t^4 + 1276*ep*mtt^3*mWW^3*s^5*t^4 - 62286*ep^2*mtt^3*mWW^3*s^5*t^4 - 578868*ep^3*mtt^3*mWW^3*s^5*t^4 - 1988954*ep^4*mtt^3*mWW^3*s^5*t^4 - 3112136*ep^5*mtt^3*mWW^3*s^5*t^4 - 1829456*ep^6*mtt^3*mWW^3*s^5*t^4 - 2928*mtt^2*mWW^4*s^5*t^4 - 8418*ep*mtt^2*mWW^4*s^5*t^4 + 155306*ep^2*mtt^2*mWW^4*s^5*t^4 + 822468*ep^3*mtt^2*mWW^4*s^5*t^4 + 1419752*ep^4*mtt^2*mWW^4*s^5*t^4 + 972204*ep^5*mtt^2*mWW^4*s^5*t^4 + 226688*ep^6*mtt^2*mWW^4*s^5*t^4 + 3648*mtt*mWW^5*s^5*t^4 + 12280*ep*mtt*mWW^5*s^5*t^4 - 75345*ep^2*mtt*mWW^5*s^5*t^4 - 281688*ep^3*mtt*mWW^5*s^5*t^4 + 116167*ep^4*mtt*mWW^5*s^5*t^4 + 1110862*ep^5*mtt*mWW^5*s^5*t^4 + 888664*ep^6*mtt*mWW^5*s^5*t^4 - 720*mWW^6*s^5*t^4 - 4346*ep*mWW^6*s^5*t^4 - 5838*ep^2*mWW^6*s^5*t^4 + 8356*ep^3*mWW^6*s^5*t^4 + 4104*ep^4*mWW^6*s^5*t^4 - 62032*ep^5*mWW^6*s^5*t^4 - 70640*ep^6*mWW^6*s^5*t^4 + 216*ep^2*mtt^5*s^6*t^4 + 1980*ep^3*mtt^5*s^6*t^4 + 6372*ep^4*mtt^5*s^6*t^4 + 8712*ep^5*mtt^5*s^6*t^4 + 4320*ep^6*mtt^5*s^6*t^4 + 3648*ep*mtt^4*mWW*s^6*t^4 + 18597*ep^2*mtt^4*mWW*s^6*t^4 - 25672*ep^3*mtt^4*mWW*s^6*t^4 - 269883*ep^4*mtt^4*mWW*s^6*t^4 - 478250*ep^5*mtt^4*mWW*s^6*t^4 - 263160*ep^6*mtt^4*mWW*s^6*t^4 - 3600*ep*mtt^3*mWW^2*s^6*t^4 - 16806*ep^2*mtt^3*mWW^2*s^6*t^4 + 20992*ep^3*mtt^3*mWW^2*s^6*t^4 + 194994*ep^4*mtt^3*mWW^2*s^6*t^4 + 294948*ep^5*mtt^3*mWW^2*s^6*t^4 + 132112*ep^6*mtt^3*mWW^2*s^6*t^4 - 2852*ep*mtt^2*mWW^3*s^6*t^4 - 1610*ep^2*mtt^2*mWW^3*s^6*t^4 + 126856*ep^3*mtt^2*mWW^3*s^6*t^4 + 563542*ep^4*mtt^2*mWW^3*s^6*t^4 + 903756*ep^5*mtt^2*mWW^3*s^6*t^4 + 502128*ep^6*mtt^2*mWW^3*s^6*t^4 + 640*mtt*mWW^4*s^6*t^4 + 6068*ep*mtt*mWW^4*s^6*t^4 - 4098*ep^2*mtt*mWW^4*s^6*t^4 - 154840*ep^3*mtt*mWW^4*s^6*t^4 - 498278*ep^4*mtt*mWW^4*s^6*t^4 - 628796*ep^5*mtt*mWW^4*s^6*t^4 - 284976*ep^6*mtt*mWW^4*s^6*t^4 - 640*mWW^5*s^6*t^4 - 3264*ep*mWW^5*s^6*t^4 + 4301*ep^2*mWW^5*s^6*t^4 + 36084*ep^3*mWW^5*s^6*t^4 + 20053*ep^4*mWW^5*s^6*t^4 - 78770*ep^5*mWW^5*s^6*t^4 - 80824*ep^6*mWW^5*s^6*t^4 - 36*ep^2*mtt^4*s^7*t^4 - 330*ep^3*mtt^4*s^7*t^4 - 1062*ep^4*mtt^4*s^7*t^4 - 1452*ep^5*mtt^4*s^7*t^4 - 720*ep^6*mtt^4*s^7*t^4 - 384*ep*mtt^3*mWW*s^7*t^4 - 1896*ep^2*mtt^3*mWW*s^7*t^4 + 3092*ep^3*mtt^3*mWW*s^7*t^4 + 28920*ep^4*mtt^3*mWW*s^7*t^4 + 49888*ep^5*mtt^3*mWW*s^7*t^4 + 26880*ep^6*mtt^3*mWW*s^7*t^4 + 384*ep*mtt^2*mWW^2*s^7*t^4 + 1920*ep^2*mtt^2*mWW^2*s^7*t^4 - 2840*ep^3*mtt^2*mWW^2*s^7*t^4 - 27972*ep^4*mtt^2*mWW^2*s^7*t^4 - 48376*ep^5*mtt^2*mWW^2*s^7*t^4 - 26016*ep^6*mtt^2*mWW^2*s^7*t^4 + 336*ep*mtt*mWW^3*s^7*t^4 + 1488*ep^2*mtt*mWW^3*s^7*t^4 - 4268*ep^3*mtt*mWW^3*s^7*t^4 - 30312*ep^4*mtt*mWW^3*s^7*t^4 - 50464*ep^5*mtt*mWW^3*s^7*t^4 - 26880*ep^6*mtt*mWW^3*s^7*t^4 - 336*ep*mWW^4*s^7*t^4 - 1476*ep^2*mWW^4*s^7*t^4 + 4346*ep^3*mWW^4*s^7*t^4 + 30426*ep^4*mWW^4*s^7*t^4 + 50404*ep^5*mWW^4*s^7*t^4 + 26736*ep^6*mWW^4*s^7*t^4 - 36*ep^2*mtt^10*t^5 - 330*ep^3*mtt^10*t^5 - 1062*ep^4*mtt^10*t^5 - 1452*ep^5*mtt^10*t^5 - 720*ep^6*mtt^10*t^5 + 141*ep^2*mtt^9*mWW*t^5 + 1020*ep^3*mtt^9*mWW*t^5 + 2085*ep^4*mtt^9*mWW*t^5 + 870*ep^5*mtt^9*mWW*t^5 - 696*ep^6*mtt^9*mWW*t^5 + 1071*ep^2*mtt^8*mWW^2*t^5 + 11442*ep^3*mtt^8*mWW^2*t^5 + 43989*ep^4*mtt^8*mWW^2*t^5 + 72078*ep^5*mtt^8*mWW^2*t^5 + 42600*ep^6*mtt^8*mWW^2*t^5 + 630*ep*mtt^7*mWW^3*t^5 + 3282*ep^2*mtt^7*mWW^3*t^5 - 6894*ep^3*mtt^7*mWW^3*t^5 - 68274*ep^4*mtt^7*mWW^3*t^5 - 135252*ep^5*mtt^7*mWW^3*t^5 - 84912*ep^6*mtt^7*mWW^3*t^5 - 2346*ep*mtt^6*mWW^4*t^5 - 22338*ep^2*mtt^6*mWW^4*t^5 - 75930*ep^3*mtt^6*mWW^4*t^5 - 111846*ep^4*mtt^6*mWW^4*t^5 - 61980*ep^5*mtt^6*mWW^4*t^5 - 1680*ep^6*mtt^6*mWW^4*t^5 + 3042*ep*mtt^5*mWW^5*t^5 + 33312*ep^2*mtt^5*mWW^5*t^5 + 140370*ep^3*mtt^5*mWW^5*t^5 + 288864*ep^4*mtt^5*mWW^5*t^5 + 291432*ep^5*mtt^5*mWW^5*t^5 + 114720*ep^6*mtt^5*mWW^5*t^5 - 1680*ep*mtt^4*mWW^6*t^5 - 20430*ep^2*mtt^4*mWW^6*t^5 - 96156*ep^3*mtt^4*mWW^6*t^5 - 219258*ep^4*mtt^4*mWW^6*t^5 - 241500*ep^5*mtt^4*mWW^6*t^5 - 102096*ep^6*mtt^4*mWW^6*t^5 + 468*ep*mtt^3*mWW^7*t^5 + 6810*ep^2*mtt^3*mWW^7*t^5 + 36978*ep^3*mtt^3*mWW^7*t^5 + 93504*ep^4*mtt^3*mWW^7*t^5 + 110712*ep^5*mtt^3*mWW^7*t^5 + 49248*ep^6*mtt^3*mWW^7*t^5 - 48*ep*mtt^2*mWW^8*t^5 - 1086*ep^2*mtt^2*mWW^8*t^5 - 7560*ep^3*mtt^2*mWW^8*t^5 - 22686*ep^4*mtt^2*mWW^8*t^5 - 30948*ep^5*mtt^2*mWW^8*t^5 - 15792*ep^6*mtt^2*mWW^8*t^5 - 132*ep*mtt*mWW^9*t^5 - 1521*ep^2*mtt*mWW^9*t^5 - 6618*ep^3*mtt*mWW^9*t^5 - 13491*ep^4*mtt*mWW^9*t^5 - 12690*ep^5*mtt*mWW^9*t^5 - 4248*ep^6*mtt*mWW^9*t^5 + 66*ep*mWW^10*t^5 + 795*ep^2*mWW^10*t^5 + 3678*ep^3*mWW^10*t^5 + 8175*ep^4*mWW^10*t^5 + 8730*ep^5*mWW^10*t^5 + 3576*ep^6*mWW^10*t^5 + 480*ep^2*mtt^9*s*t^5 + 4392*ep^3*mtt^9*s*t^5 + 14100*ep^4*mtt^9*s*t^5 + 19224*ep^5*mtt^9*s*t^5 + 9504*ep^6*mtt^9*s*t^5 + 1824*ep*mtt^8*mWW*s*t^5 + 8646*ep^2*mtt^8*mWW*s*t^5 - 17822*ep^3*mtt^8*mWW*s*t^5 - 146540*ep^4*mtt^8*mWW*s*t^5 - 247408*ep^5*mtt^8*mWW*s*t^5 - 131200*ep^6*mtt^8*mWW*s*t^5 - 1152*ep*mtt^7*mWW^2*s*t^5 - 11972*ep^2*mtt^7*mWW^2*s*t^5 - 66586*ep^3*mtt^7*mWW^2*s*t^5 - 239790*ep^4*mtt^7*mWW^2*s*t^5 - 438740*ep^5*mtt^7*mWW^2*s*t^5 - 294640*ep^6*mtt^7*mWW^2*s*t^5 + 1384*ep*mtt^6*mWW^3*s*t^5 + 21724*ep^2*mtt^6*mWW^3*s*t^5 + 150660*ep^3*mtt^6*mWW^3*s*t^5 + 550512*ep^4*mtt^6*mWW^3*s*t^5 + 996468*ep^5*mtt^6*mWW^3*s*t^5 + 675792*ep^6*mtt^6*mWW^3*s*t^5 - 384*mtt^5*mWW^4*s*t^5 - 19576*ep*mtt^5*mWW^4*s*t^5 - 89772*ep^2*mtt^5*mWW^4*s*t^5 + 178052*ep^3*mtt^5*mWW^4*s*t^5 + 1589024*ep^4*mtt^5*mWW^4*s*t^5 + 2736504*ep^5*mtt^5*mWW^4*s*t^5 + 1425632*ep^6*mtt^5*mWW^4*s*t^5 + 1368*mtt^4*mWW^5*s*t^5 + 34754*ep*mtt^4*mWW^5*s*t^5 + 116126*ep^2*mtt^4*mWW^5*s*t^5 - 564866*ep^3*mtt^4*mWW^5*s*t^5 - 3563958*ep^4*mtt^4*mWW^5*s*t^5 - 6138300*ep^5*mtt^4*mWW^5*s*t^5 - 3424784*ep^6*mtt^4*mWW^5*s*t^5 - 1584*mtt^3*mWW^6*s*t^5 - 17688*ep*mtt^3*mWW^6*s*t^5 - 23682*ep^2*mtt^3*mWW^6*s*t^5 + 379024*ep^3*mtt^3*mWW^6*s*t^5 + 1812502*ep^4*mtt^3*mWW^6*s*t^5 + 3002052*ep^5*mtt^3*mWW^6*s*t^5 + 1703856*ep^6*mtt^3*mWW^6*s*t^5 + 688*mtt^2*mWW^7*s*t^5 - 2296*ep*mtt^2*mWW^7*s*t^5 - 41030*ep^2*mtt^2*mWW^7*s*t^5 - 55622*ep^3*mtt^2*mWW^7*s*t^5 + 235360*ep^4*mtt^2*mWW^7*s*t^5 + 583220*ep^5*mtt^2*mWW^7*s*t^5 + 341840*ep^6*mtt^2*mWW^7*s*t^5 - 176*mtt*mWW^8*s*t^5 + 1736*ep*mtt*mWW^8*s*t^5 + 16978*ep^2*mtt*mWW^8*s*t^5 + 1522*ep^3*mtt*mWW^8*s*t^5 - 202928*ep^4*mtt*mWW^8*s*t^5 - 442344*ep^5*mtt*mWW^8*s*t^5 - 272928*ep^6*mtt*mWW^8*s*t^5 + 88*mWW^9*s*t^5 + 1014*ep*mWW^9*s*t^5 + 2502*ep^2*mWW^9*s*t^5 - 8754*ep^3*mWW^9*s*t^5 - 48282*ep^4*mWW^9*s*t^5 - 70676*ep^5*mWW^9*s*t^5 - 33072*ep^6*mWW^9*s*t^5 - 1908*ep^2*mtt^8*s^2*t^5 - 17442*ep^3*mtt^8*s^2*t^5 - 55926*ep^4*mtt^8*s^2*t^5 - 76140*ep^5*mtt^8*s^2*t^5 - 37584*ep^6*mtt^8*s^2*t^5 - 12480*ep*mtt^7*mWW*s^2*t^5 - 63222*ep^2*mtt^7*mWW*s^2*t^5 + 91562*ep^3*mtt^7*mWW*s^2*t^5 + 935256*ep^4*mtt^7*mWW*s^2*t^5 + 1651240*ep^5*mtt^7*mWW*s^2*t^5 + 906144*ep^6*mtt^7*mWW*s^2*t^5 + 11160*ep*mtt^6*mWW^2*s^2*t^5 + 70232*ep^2*mtt^6*mWW^2*s^2*t^5 + 115986*ep^3*mtt^6*mWW^2*s^2*t^5 + 89950*ep^4*mtt^6*mWW^2*s^2*t^5 + 272308*ep^5*mtt^6*mWW^2*s^2*t^5 + 336592*ep^6*mtt^6*mWW^2*s^2*t^5 - 1480*ep*mtt^5*mWW^3*s^2*t^5 - 73520*ep^2*mtt^5*mWW^3*s^2*t^5 - 662356*ep^3*mtt^5*mWW^3*s^2*t^5 - 2485888*ep^4*mtt^5*mWW^3*s^2*t^5 - 4308900*ep^5*mtt^5*mWW^3*s^2*t^5 - 2777888*ep^6*mtt^5*mWW^3*s^2*t^5 + 368*mtt^4*mWW^4*s^2*t^5 + 53054*ep*mtt^4*mWW^4*s^2*t^5 + 363568*ep^2*mtt^4*mWW^4*s^2*t^5 + 358702*ep^3*mtt^4*mWW^4*s^2*t^5 - 1914892*ep^4*mtt^4*mWW^4*s^2*t^5 - 4217428*ep^5*mtt^4*mWW^4*s^2*t^5 - 2205072*ep^6*mtt^4*mWW^4*s^2*t^5 - 2072*mtt^3*mWW^5*s^2*t^5 - 94222*ep*mtt^3*mWW^5*s^2*t^5 - 463292*ep^2*mtt^3*mWW^5*s^2*t^5 + 620530*ep^3*mtt^3*mWW^5*s^2*t^5 + 7223092*ep^4*mtt^3*mWW^5*s^2*t^5 + 13446404*ep^5*mtt^3*mWW^5*s^2*t^5 + 7640528*ep^6*mtt^3*mWW^5*s^2*t^5 + 2904*mtt^2*mWW^6*s^2*t^5 + 48320*ep*mtt^2*mWW^6*s^2*t^5 + 144104*ep^2*mtt^2*mWW^6*s^2*t^5 - 619756*ep^3*mtt^2*mWW^6*s^2*t^5 - 3923668*ep^4*mtt^2*mWW^6*s^2*t^5 - 6834276*ep^5*mtt^2*mWW^6*s^2*t^5 - 3904752*ep^6*mtt^2*mWW^6*s^2*t^5 - 1176*mtt*mWW^7*s^2*t^5 - 262*ep*mtt*mWW^7*s^2*t^5 + 46960*ep^2*mtt*mWW^7*s^2*t^5 + 89536*ep^3*mtt*mWW^7*s^2*t^5 - 207506*ep^4*mtt*mWW^7*s^2*t^5 - 580284*ep^5*mtt*mWW^7*s^2*t^5 - 328832*ep^6*mtt*mWW^7*s^2*t^5 - 24*mWW^8*s^2*t^5 - 4090*ep*mWW^8*s^2*t^5 - 22634*ep^2*mWW^8*s^2*t^5 + 25830*ep^3*mWW^8*s^2*t^5 + 347646*ep^4*mWW^8*s^2*t^5 + 657444*ep^5*mWW^8*s^2*t^5 + 375472*ep^6*mWW^8*s^2*t^5 + 3600*ep^2*mtt^7*s^3*t^5 + 32880*ep^3*mtt^7*s^3*t^5 + 105300*ep^4*mtt^7*s^3*t^5 + 143160*ep^5*mtt^7*s^3*t^5 + 70560*ep^6*mtt^7*s^3*t^5 + 28800*ep*mtt^6*mWW*s^3*t^5 + 147960*ep^2*mtt^6*mWW*s^3*t^5 - 194940*ep^3*mtt^6*mWW*s^3*t^5 - 2117160*ep^4*mtt^6*mWW*s^3*t^5 - 3774240*ep^5*mtt^6*mWW*s^3*t^5 - 2085120*ep^6*mtt^6*mWW*s^3*t^5 - 29568*ep*mtt^5*mWW^2*s^3*t^5 - 163710*ep^2*mtt^5*mWW^2*s^3*t^5 - 39768*ep^3*mtt^5*mWW^2*s^3*t^5 + 943966*ep^4*mtt^5*mWW^2*s^3*t^5 + 1476852*ep^5*mtt^5*mWW^2*s^3*t^5 + 549680*ep^6*mtt^5*mWW^2*s^3*t^5 - 7752*ep*mtt^4*mWW^3*s^3*t^5 + 65074*ep^2*mtt^4*mWW^3*s^3*t^5 + 1112362*ep^3*mtt^4*mWW^3*s^3*t^5 + 4577444*ep^4*mtt^4*mWW^3*s^3*t^5 + 7775600*ep^5*mtt^4*mWW^3*s^3*t^5 + 4764720*ep^6*mtt^4*mWW^3*s^3*t^5 + 1304*mtt^3*mWW^4*s^3*t^5 - 24842*ep*mtt^3*mWW^4*s^3*t^5 - 347046*ep^2*mtt^3*mWW^4*s^3*t^5 - 1201088*ep^3*mtt^3*mWW^4*s^3*t^5 - 1602144*ep^4*mtt^3*mWW^4*s^3*t^5 - 1136580*ep^5*mtt^3*mWW^4*s^3*t^5 - 639120*ep^6*mtt^3*mWW^4*s^3*t^5 - 1240*mtt^2*mWW^5*s^3*t^5 + 59552*ep*mtt^2*mWW^5*s^3*t^5 + 424256*ep^2*mtt^2*mWW^5*s^3*t^5 - 706*ep^3*mtt^2*mWW^5*s^3*t^5 - 4497838*ep^4*mtt^2*mWW^5*s^3*t^5 - 9212200*ep^5*mtt^2*mWW^5*s^3*t^5 - 5364384*ep^6*mtt^2*mWW^5*s^3*t^5 - 648*mtt*mWW^6*s^3*t^5 - 29182*ep*mtt*mWW^6*s^3*t^5 - 123118*ep^2*mtt*mWW^6*s^3*t^5 + 340524*ep^3*mtt*mWW^6*s^3*t^5 + 2661288*ep^4*mtt*mWW^6*s^3*t^5 + 4769956*ep^5*mtt*mWW^6*s^3*t^5 + 2723632*ep^6*mtt*mWW^6*s^3*t^5 + 584*mWW^7*s^3*t^5 + 2992*ep*mWW^7*s^3*t^5 - 8288*ep^2*mWW^7*s^3*t^5 - 60712*ep^3*mWW^7*s^3*t^5 - 106472*ep^4*mWW^7*s^3*t^5 - 88340*ep^5*mWW^7*s^3*t^5 - 40320*ep^6*mWW^7*s^3*t^5 - 3660*ep^2*mtt^6*s^4*t^5 - 33390*ep^3*mtt^6*s^4*t^5 - 106770*ep^4*mtt^6*s^4*t^5 - 144900*ep^5*mtt^6*s^4*t^5 - 71280*ep^6*mtt^6*s^4*t^5 - 29760*ep*mtt^5*mWW*s^4*t^5 - 153075*ep^2*mtt^5*mWW*s^4*t^5 + 198800*ep^3*mtt^5*mWW*s^4*t^5 + 2175425*ep^4*mtt^5*mWW*s^4*t^5 + 3878110*ep^5*mtt^5*mWW*s^4*t^5 + 2141800*ep^6*mtt^5*mWW*s^4*t^5 + 33480*ep*mtt^4*mWW^2*s^4*t^5 + 177077*ep^2*mtt^4*mWW^2*s^4*t^5 - 73910*ep^3*mtt^4*mWW^2*s^4*t^5 - 1639861*ep^4*mtt^4*mWW^2*s^4*t^5 - 2782726*ep^5*mtt^4*mWW^2*s^4*t^5 - 1370920*ep^6*mtt^4*mWW^2*s^4*t^5 + 11794*ep*mtt^3*mWW^3*s^4*t^5 - 13400*ep^2*mtt^3*mWW^3*s^4*t^5 - 835128*ep^3*mtt^3*mWW^3*s^4*t^5 - 3678750*ep^4*mtt^3*mWW^3*s^4*t^5 - 6125084*ep^5*mtt^3*mWW^3*s^4*t^5 - 3583280*ep^6*mtt^3*mWW^3*s^4*t^5 - 1904*mtt^2*mWW^4*s^4*t^5 - 16590*ep*mtt^2*mWW^4*s^4*t^5 + 84660*ep^2*mtt^2*mWW^4*s^4*t^5 + 1018510*ep^3*mtt^2*mWW^4*s^4*t^5 + 3232436*ep^4*mtt^2*mWW^4*s^4*t^5 + 4478992*ep^5*mtt^2*mWW^4*s^4*t^5 + 2359760*ep^6*mtt^2*mWW^4*s^4*t^5 + 2336*mtt*mWW^5*s^4*t^5 - 2318*ep*mtt*mWW^5*s^4*t^5 - 121057*ep^2*mtt*mWW^5*s^4*t^5 - 225432*ep^3*mtt*mWW^5*s^4*t^5 + 577053*ep^4*mtt*mWW^5*s^4*t^5 + 1751326*ep^5*mtt*mWW^5*s^4*t^5 + 1133896*ep^6*mtt*mWW^5*s^4*t^5 - 432*mWW^6*s^4*t^5 + 3394*ep*mWW^6*s^4*t^5 + 30295*ep^2*mWW^6*s^4*t^5 - 41890*ep^3*mWW^6*s^4*t^5 - 536013*ep^4*mWW^6*s^4*t^5 - 1025478*ep^5*mWW^6*s^4*t^5 - 596536*ep^6*mWW^6*s^4*t^5 + 2016*ep^2*mtt^5*s^5*t^5 + 18360*ep^3*mtt^5*s^5*t^5 + 58572*ep^4*mtt^5*s^5*t^5 + 79272*ep^5*mtt^5*s^5*t^5 + 38880*ep^6*mtt^5*s^5*t^5 + 13920*ep*mtt^4*mWW*s^5*t^5 + 71034*ep^2*mtt^4*mWW*s^5*t^5 - 96470*ep^3*mtt^4*mWW*s^5*t^5 - 1021560*ep^4*mtt^4*mWW*s^5*t^5 - 1808440*ep^5*mtt^4*mWW*s^5*t^5 - 993504*ep^6*mtt^4*mWW*s^5*t^5 - 16992*ep*mtt^3*mWW^2*s^5*t^5 - 89006*ep^2*mtt^3*mWW^2*s^5*t^5 + 67522*ep^3*mtt^3*mWW^2*s^5*t^5 + 1002476*ep^4*mtt^3*mWW^2*s^5*t^5 + 1760152*ep^5*mtt^3*mWW^2*s^5*t^5 + 933728*ep^6*mtt^3*mWW^2*s^5*t^5 - 4932*ep*mtt^2*mWW^3*s^5*t^5 - 2648*ep^2*mtt^2*mWW^3*s^5*t^5 + 264090*ep^3*mtt^2*mWW^3*s^5*t^5 + 1192886*ep^4*mtt^2*mWW^3*s^5*t^5 + 1923188*ep^5*mtt^2*mWW^3*s^5*t^5 + 1068176*ep^6*mtt^2*mWW^3*s^5*t^5 + 640*mtt*mWW^4*s^5*t^5 + 11980*ep*mtt*mWW^4*s^5*t^5 + 15868*ep^2*mtt*mWW^4*s^5*t^5 - 309806*ep^3*mtt*mWW^4*s^5*t^5 - 1355090*ep^4*mtt*mWW^4*s^5*t^5 - 2046012*ep^5*mtt*mWW^4*s^5*t^5 - 1062160*ep^6*mtt*mWW^4*s^5*t^5 - 640*mWW^5*s^5*t^5 - 3976*ep*mWW^5*s^5*t^5 + 2976*ep^2*mWW^5*s^5*t^5 + 58464*ep^3*mWW^5*s^5*t^5 + 129436*ep^4*mWW^5*s^5*t^5 + 100480*ep^5*mWW^5*s^5*t^5 + 18720*ep^6*mWW^5*s^5*t^5 - 540*ep^2*mtt^4*s^6*t^5 - 4902*ep^3*mtt^4*s^6*t^5 - 15570*ep^4*mtt^4*s^6*t^5 - 20964*ep^5*mtt^4*s^6*t^5 - 10224*ep^6*mtt^4*s^6*t^5 - 2304*ep*mtt^3*mWW*s^6*t^5 - 11436*ep^2*mtt^3*mWW*s^6*t^5 + 18282*ep^3*mtt^3*mWW*s^6*t^5 + 173850*ep^4*mtt^3*mWW*s^6*t^5 + 301668*ep^5*mtt^3*mWW*s^6*t^5 + 163440*ep^6*mtt^3*mWW*s^6*t^5 + 3072*ep*mtt^2*mWW^2*s^6*t^5 + 16356*ep^2*mtt^2*mWW^2*s^6*t^5 - 14254*ep^3*mtt^2*mWW^2*s^6*t^5 - 199374*ep^4*mtt^2*mWW^2*s^6*t^5 - 358124*ep^5*mtt^2*mWW^2*s^6*t^5 - 196176*ep^6*mtt^2*mWW^2*s^6*t^5 + 368*ep*mtt*mWW^3*s^6*t^5 - 444*ep^2*mtt*mWW^3*s^6*t^5 - 23330*ep^3*mtt*mWW^3*s^6*t^5 - 91722*ep^4*mtt*mWW^3*s^6*t^5 - 132900*ep^5*mtt*mWW^3*s^6*t^5 - 66672*ep^6*mtt*mWW^3*s^6*t^5 - 1136*ep*mWW^4*s^6*t^5 - 3936*ep^2*mWW^4*s^6*t^5 + 24204*ep^3*mWW^4*s^6*t^5 + 132816*ep^4*mWW^4*s^6*t^5 + 210320*ep^5*mWW^4*s^6*t^5 + 109632*ep^6*mWW^4*s^6*t^5 + 48*ep^2*mtt^3*s^7*t^5 + 432*ep^3*mtt^3*s^7*t^5 + 1356*ep^4*mtt^3*s^7*t^5 + 1800*ep^5*mtt^3*s^7*t^5 + 864*ep^6*mtt^3*s^7*t^5 - 48*ep^2*mtt^2*mWW*s^7*t^5 - 432*ep^3*mtt^2*mWW*s^7*t^5 - 1356*ep^4*mtt^2*mWW*s^7*t^5 - 1800*ep^5*mtt^2*mWW*s^7*t^5 - 864*ep^6*mtt^2*mWW*s^7*t^5 - 48*ep^2*mtt*mWW^2*s^7*t^5 - 432*ep^3*mtt*mWW^2*s^7*t^5 - 1356*ep^4*mtt*mWW^2*s^7*t^5 - 1800*ep^5*mtt*mWW^2*s^7*t^5 - 864*ep^6*mtt*mWW^2*s^7*t^5 + 48*ep^2*mWW^3*s^7*t^5 + 432*ep^3*mWW^3*s^7*t^5 + 1356*ep^4*mWW^3*s^7*t^5 + 1800*ep^5*mWW^3*s^7*t^5 + 864*ep^6*mWW^3*s^7*t^5 + 264*ep^2*mtt^9*t^6 + 2412*ep^3*mtt^9*t^6 + 7728*ep^4*mtt^9*t^6 + 10512*ep^5*mtt^9*t^6 + 5184*ep^6*mtt^9*t^6 - 369*ep^2*mtt^8*mWW*t^6 - 2874*ep^3*mtt^8*mWW*t^6 - 7023*ep^4*mtt^8*mWW*t^6 - 5946*ep^5*mtt^8*mWW*t^6 - 888*ep^6*mtt^8*mWW*t^6 - 2082*ep^2*mtt^7*mWW^2*t^6 - 21618*ep^3*mtt^7*mWW^2*t^6 - 80700*ep^4*mtt^7*mWW^2*t^6 - 128736*ep^5*mtt^7*mWW^2*t^6 - 74304*ep^6*mtt^7*mWW^2*t^6 - 948*ep*mtt^6*mWW^3*t^6 - 5490*ep^2*mtt^6*mWW^3*t^6 + 5634*ep^3*mtt^6*mWW^3*t^6 + 88728*ep^4*mtt^6*mWW^3*t^6 + 186024*ep^5*mtt^6*mWW^3*t^6 + 119712*ep^6*mtt^6*mWW^3*t^6 + 3450*ep*mtt^5*mWW^4*t^6 + 35622*ep^2*mtt^5*mWW^4*t^6 + 135732*ep^3*mtt^5*mWW^4*t^6 + 236364*ep^4*mtt^5*mWW^4*t^6 + 181128*ep^5*mtt^5*mWW^4*t^6 + 43104*ep^6*mtt^5*mWW^4*t^6 - 3972*ep*mtt^4*mWW^5*t^6 - 45252*ep^2*mtt^4*mWW^5*t^6 - 198018*ep^3*mtt^4*mWW^5*t^6 - 419022*ep^4*mtt^4*mWW^5*t^6 - 429756*ep^5*mtt^4*mWW^5*t^6 - 170640*ep^6*mtt^4*mWW^5*t^6 + 1308*ep*mtt^3*mWW^6*t^6 + 15444*ep^2*mtt^3*mWW^6*t^6 + 70506*ep^3*mtt^3*mWW^6*t^6 + 156234*ep^4*mtt^3*mWW^6*t^6 + 167748*ep^5*mtt^3*mWW^6*t^6 + 69360*ep^6*mtt^3*mWW^6*t^6 + 204*ep*mtt^2*mWW^7*t^6 + 2334*ep^2*mtt^2*mWW^7*t^6 + 10194*ep^3*mtt^2*mWW^7*t^6 + 21516*ep^4*mtt^2*mWW^7*t^6 + 22560*ep^5*mtt^2*mWW^7*t^6 + 9792*ep^6*mtt^2*mWW^7*t^6 - 6*ep*mtt*mWW^8*t^6 - 12*ep^2*mtt*mWW^8*t^6 + 312*ep^3*mtt*mWW^8*t^6 + 1698*ep^4*mtt*mWW^8*t^6 + 2988*ep^5*mtt*mWW^8*t^6 + 1680*ep^6*mtt*mWW^8*t^6 - 36*ep*mWW^9*t^6 - 459*ep^2*mWW^9*t^6 - 2280*ep^3*mWW^9*t^6 - 5523*ep^4*mWW^9*t^6 - 6522*ep^5*mWW^9*t^6 - 3000*ep^6*mWW^9*t^6 - 2196*ep^2*mtt^8*s*t^6 - 20034*ep^3*mtt^8*s*t^6 - 64062*ep^4*mtt^8*s*t^6 - 86940*ep^5*mtt^8*s*t^6 - 42768*ep^6*mtt^8*s*t^6 - 4800*ep*mtt^7*mWW*s*t^6 - 22488*ep^2*mtt^7*mWW*s*t^6 + 50788*ep^3*mtt^7*mWW*s*t^6 + 404704*ep^4*mtt^7*mWW*s*t^6 + 688400*ep^5*mtt^7*mWW*s*t^6 + 370496*ep^6*mtt^7*mWW*s*t^6 + 6000*ep*mtt^6*mWW^2*s*t^6 + 43034*ep^2*mtt^6*mWW^2*s*t^6 + 85456*ep^3*mtt^6*mWW^2*s*t^6 + 31358*ep^4*mtt^6*mWW^2*s*t^6 - 18500*ep^5*mtt^6*mWW^2*s*t^6 + 20752*ep^6*mtt^6*mWW^2*s*t^6 + 5858*ep*mtt^5*mWW^3*s*t^6 + 14402*ep^2*mtt^5*mWW^3*s*t^6 - 216512*ep^3*mtt^5*mWW^3*s*t^6 - 1162200*ep^4*mtt^5*mWW^3*s*t^6 - 2081276*ep^5*mtt^5*mWW^3*s*t^6 - 1274992*ep^6*mtt^5*mWW^3*s*t^6 + 288*mtt^4*mWW^4*s*t^6 - 2838*ep*mtt^4*mWW^4*s*t^6 - 49032*ep^2*mtt^4*mWW^4*s*t^6 - 205168*ep^3*mtt^4*mWW^4*s*t^6 - 305146*ep^4*mtt^4*mWW^4*s*t^6 + 4432*ep^5*mtt^4*mWW^4*s*t^6 + 235744*ep^6*mtt^4*mWW^4*s*t^6 - 1088*mtt^3*mWW^5*s*t^6 - 18778*ep*mtt^3*mWW^5*s*t^6 - 13382*ep^2*mtt^3*mWW^5*s*t^6 + 636232*ep^3*mtt^3*mWW^5*s*t^6 + 2729148*ep^4*mtt^3*mWW^5*s*t^6 + 4092628*ep^5*mtt^3*mWW^5*s*t^6 + 2076560*ep^6*mtt^3*mWW^5*s*t^6 + 1264*mtt^2*mWW^6*s*t^6 + 19752*ep*mtt^2*mWW^6*s*t^6 + 45038*ep^2*mtt^2*mWW^6*s*t^6 - 358310*ep^3*mtt^2*mWW^6*s*t^6 - 1867436*ep^4*mtt^2*mWW^6*s*t^6 - 3025820*ep^5*mtt^2*mWW^6*s*t^6 - 1637168*ep^6*mtt^2*mWW^6*s*t^6 - 416*mtt*mWW^7*s*t^6 - 3700*ep*mtt*mWW^7*s*t^6 - 9698*ep^2*mtt*mWW^7*s*t^6 + 8000*ep^3*mtt*mWW^7*s*t^6 + 98350*ep^4*mtt*mWW^7*s*t^6 + 197876*ep^5*mtt*mWW^7*s*t^6 + 127728*ep^6*mtt*mWW^7*s*t^6 - 48*mWW^8*s*t^6 - 1494*ep*mWW^8*s*t^6 - 5678*ep^2*mWW^8*s*t^6 + 19548*ep^3*mWW^8*s*t^6 + 135284*ep^4*mWW^8*s*t^6 + 229200*ep^5*mWW^8*s*t^6 + 123648*ep^6*mWW^8*s*t^6 + 6480*ep^2*mtt^7*s^2*t^6 + 59040*ep^3*mtt^7*s^2*t^6 + 188460*ep^4*mtt^7*s^2*t^6 + 255240*ep^5*mtt^7*s^2*t^6 + 125280*ep^6*mtt^7*s^2*t^6 + 23040*ep*mtt^6*mWW*s^2*t^6 + 113550*ep^2*mtt^6*mWW*s^2*t^6 - 197880*ep^3*mtt^6*mWW*s^2*t^6 - 1819150*ep^4*mtt^6*mWW*s^2*t^6 - 3176100*ep^5*mtt^6*mWW*s^2*t^6 - 1738160*ep^6*mtt^6*mWW*s^2*t^6 - 32784*ep*mtt^5*mWW^2*s^2*t^6 - 193874*ep^2*mtt^5*mWW^2*s^2*t^6 - 52340*ep^3*mtt^5*mWW^2*s^2*t^6 + 1373094*ep^4*mtt^5*mWW^2*s^2*t^6 + 2608084*ep^5*mtt^5*mWW^2*s^2*t^6 + 1372528*ep^6*mtt^5*mWW^2*s^2*t^6 - 11528*ep*mtt^4*mWW^3*s^2*t^6 - 2586*ep^2*mtt^4*mWW^3*s^2*t^6 + 673892*ep^3*mtt^4*mWW^3*s^2*t^6 + 3111326*ep^4*mtt^4*mWW^3*s^2*t^6 + 5283184*ep^5*mtt^4*mWW^3*s^2*t^6 + 3142064*ep^6*mtt^4*mWW^3*s^2*t^6 - 80*mtt^3*mWW^4*s^2*t^6 + 16766*ep*mtt^3*mWW^4*s^2*t^6 + 58912*ep^2*mtt^3*mWW^4*s^2*t^6 - 386882*ep^3*mtt^3*mWW^4*s^2*t^6 - 2320556*ep^4*mtt^3*mWW^4*s^2*t^6 - 4239588*ep^5*mtt^3*mWW^4*s^2*t^6 - 2635728*ep^6*mtt^3*mWW^4*s^2*t^6 + 824*mtt^2*mWW^5*s^2*t^6 + 26264*ep*mtt^2*mWW^5*s^2*t^6 + 91672*ep^2*mtt^2*mWW^5*s^2*t^6 - 437268*ep^3*mtt^2*mWW^5*s^2*t^6 - 2616144*ep^4*mtt^2*mWW^5*s^2*t^6 - 4176708*ep^5*mtt^2*mWW^5*s^2*t^6 - 2117152*ep^6*mtt^2*mWW^5*s^2*t^6 - 1280*mtt*mWW^6*s^2*t^6 - 28346*ep*mtt*mWW^6*s^2*t^6 - 92646*ep^2*mtt*mWW^6*s^2*t^6 + 393662*ep^3*mtt*mWW^6*s^2*t^6 + 2435678*ep^4*mtt*mWW^6*s^2*t^6 + 4046496*ep^5*mtt*mWW^6*s^2*t^6 + 2184960*ep^6*mtt*mWW^6*s^2*t^6 + 536*mWW^7*s^2*t^6 + 6588*ep*mWW^7*s^2*t^6 + 18180*ep^2*mWW^7*s^2*t^6 - 55032*ep^3*mWW^7*s^2*t^6 - 361444*ep^4*mWW^7*s^2*t^6 - 611840*ep^5*mWW^7*s^2*t^6 - 338784*ep^6*mWW^7*s^2*t^6 - 9240*ep^2*mtt^6*s^3*t^6 - 84060*ep^3*mtt^6*s^3*t^6 - 267780*ep^4*mtt^6*s^3*t^6 - 361800*ep^5*mtt^6*s^3*t^6 - 177120*ep^6*mtt^6*s^3*t^6 - 37440*ep*mtt^5*mWW*s^3*t^6 - 186000*ep^2*mtt^5*mWW*s^3*t^6 + 307620*ep^3*mtt^5*mWW*s^3*t^6 + 2910140*ep^4*mtt^5*mWW*s^3*t^6 + 5097720*ep^5*mtt^5*mWW*s^3*t^6 + 2793760*ep^6*mtt^5*mWW*s^3*t^6 + 56796*ep*mtt^4*mWW^2*s^3*t^6 + 314924*ep^2*mtt^4*mWW^2*s^3*t^6 - 114964*ep^3*mtt^4*mWW^2*s^3*t^6 - 3132180*ep^4*mtt^4*mWW^2*s^3*t^6 - 5742184*ep^5*mtt^4*mWW^2*s^3*t^6 - 3112912*ep^6*mtt^4*mWW^2*s^3*t^6 + 4858*ep*mtt^3*mWW^3*s^3*t^6 - 39986*ep^2*mtt^3*mWW^3*s^3*t^6 - 718192*ep^3*mtt^3*mWW^3*s^3*t^6 - 2876160*ep^4*mtt^3*mWW^3*s^3*t^6 - 4633276*ep^5*mtt^3*mWW^3*s^3*t^6 - 2672960*ep^6*mtt^3*mWW^3*s^3*t^6 - 544*mtt^2*mWW^4*s^3*t^6 - 32080*ep*mtt^2*mWW^4*s^3*t^6 - 91358*ep^2*mtt^2*mWW^4*s^3*t^6 + 753982*ep^3*mtt^2*mWW^4*s^3*t^6 + 4022624*ep^4*mtt^2*mWW^4*s^3*t^6 + 6702228*ep^5*mtt^2*mWW^4*s^3*t^6 + 3782368*ep^6*mtt^2*mWW^4*s^3*t^6 + 624*mtt*mWW^5*s^3*t^6 + 2250*ep*mtt*mWW^5*s^3*t^6 - 16062*ep^2*mtt*mWW^5*s^3*t^6 - 55016*ep^3*mtt*mWW^5*s^3*t^6 - 11612*ep^4*mtt*mWW^5*s^3*t^6 + 35236*ep^5*mtt*mWW^5*s^3*t^6 - 20096*ep^6*mtt*mWW^5*s^3*t^6 - 80*mWW^6*s^3*t^6 + 5616*ep*mWW^6*s^3*t^6 + 28322*ep^2*mWW^6*s^3*t^6 - 83970*ep^3*mWW^6*s^3*t^6 - 628232*ep^4*mWW^6*s^3*t^6 - 1076324*ep^5*mWW^6*s^3*t^6 - 583440*ep^6*mWW^6*s^3*t^6 + 6840*ep^2*mtt^5*s^4*t^6 + 62100*ep^3*mtt^5*s^4*t^6 + 197280*ep^4*mtt^5*s^4*t^6 + 265680*ep^5*mtt^5*s^4*t^6 + 129600*ep^6*mtt^5*s^4*t^6 + 24960*ep*mtt^4*mWW*s^4*t^6 + 122715*ep^2*mtt^4*mWW*s^4*t^6 - 214270*ep^3*mtt^4*mWW*s^4*t^6 - 1958735*ep^4*mtt^4*mWW*s^4*t^6 - 3407210*ep^5*mtt^4*mWW*s^4*t^6 - 1858360*ep^6*mtt^4*mWW*s^4*t^6 - 39648*ep*mtt^3*mWW^2*s^4*t^6 - 213560*ep^2*mtt^3*mWW^2*s^4*t^6 + 147918*ep^3*mtt^3*mWW^2*s^4*t^6 + 2438694*ep^4*mtt^3*mWW^2*s^4*t^6 + 4418668*ep^5*mtt^3*mWW^2*s^4*t^6 + 2419728*ep^6*mtt^3*mWW^2*s^4*t^6 + 4228*ep*mtt^2*mWW^3*s^4*t^6 + 52420*ep^2*mtt^2*mWW^3*s^4*t^6 + 291754*ep^3*mtt^2*mWW^3*s^4*t^6 + 825226*ep^4*mtt^2*mWW^3*s^4*t^6 + 1150996*ep^5*mtt^2*mWW^3*s^4*t^6 + 621616*ep^6*mtt^2*mWW^3*s^4*t^6 + 320*mtt*mWW^4*s^4*t^6 + 16092*ep*mtt*mWW^4*s^4*t^6 + 48604*ep^2*mtt*mWW^4*s^4*t^6 - 349218*ep^3*mtt*mWW^4*s^4*t^6 - 1878326*ep^4*mtt*mWW^4*s^4*t^6 - 3039324*ep^5*mtt*mWW^4*s^4*t^6 - 1638928*ep^6*mtt*mWW^4*s^4*t^6 - 320*mWW^5*s^4*t^6 - 5632*ep*mWW^5*s^4*t^6 - 17091*ep^2*mWW^5*s^4*t^6 + 61068*ep^3*mWW^5*s^4*t^6 + 373845*ep^4*mWW^5*s^4*t^6 + 608598*ep^5*mWW^5*s^4*t^6 + 325192*ep^6*mWW^5*s^4*t^6 - 2484*ep^2*mtt^4*s^5*t^6 - 22482*ep^3*mtt^4*s^5*t^6 - 71118*ep^4*mtt^4*s^5*t^6 - 95292*ep^5*mtt^4*s^5*t^6 - 46224*ep^6*mtt^4*s^5*t^6 - 5760*ep*mtt^3*mWW*s^5*t^6 - 26976*ep^2*mtt^3*mWW*s^5*t^6 + 60504*ep^3*mtt^3*mWW*s^5*t^6 + 482268*ep^4*mtt^3*mWW*s^5*t^6 + 819336*ep^5*mtt^3*mWW*s^5*t^6 + 440928*ep^6*mtt^3*mWW*s^5*t^6 + 9600*ep*mtt^2*mWW^2*s^5*t^6 + 51312*ep^2*mtt^2*mWW^2*s^5*t^6 - 43280*ep^3*mtt^2*mWW^2*s^5*t^6 - 621396*ep^4*mtt^2*mWW^2*s^5*t^6 - 1120696*ep^5*mtt^2*mWW^2*s^5*t^6 - 615840*ep^6*mtt^2*mWW^2*s^5*t^6 - 2640*ep*mtt*mWW^3*s^5*t^6 - 19320*ep^2*mtt*mWW^3*s^5*t^6 - 34904*ep^3*mtt*mWW^3*s^5*t^6 + 24300*ep^4*mtt*mWW^3*s^5*t^6 + 114152*ep^5*mtt*mWW^3*s^5*t^6 + 76512*ep^6*mtt*mWW^3*s^5*t^6 - 1200*ep*mWW^4*s^5*t^6 - 2532*ep^2*mWW^4*s^5*t^6 + 40162*ep^3*mWW^4*s^5*t^6 + 185946*ep^4*mWW^4*s^5*t^6 + 282500*ep^5*mWW^4*s^5*t^6 + 144624*ep^6*mWW^4*s^5*t^6 + 336*ep^2*mtt^3*s^6*t^6 + 3024*ep^3*mtt^3*s^6*t^6 + 9492*ep^4*mtt^3*s^6*t^6 + 12600*ep^5*mtt^3*s^6*t^6 + 6048*ep^6*mtt^3*s^6*t^6 - 432*ep^2*mtt^2*mWW*s^6*t^6 - 3888*ep^3*mtt^2*mWW*s^6*t^6 - 12204*ep^4*mtt^2*mWW*s^6*t^6 - 16200*ep^5*mtt^2*mWW*s^6*t^6 - 7776*ep^6*mtt^2*mWW*s^6*t^6 - 144*ep^2*mtt*mWW^2*s^6*t^6 - 1296*ep^3*mtt*mWW^2*s^6*t^6 - 4068*ep^4*mtt*mWW^2*s^6*t^6 - 5400*ep^5*mtt*mWW^2*s^6*t^6 - 2592*ep^6*mtt*mWW^2*s^6*t^6 + 240*ep^2*mWW^3*s^6*t^6 + 2160*ep^3*mWW^3*s^6*t^6 + 6780*ep^4*mWW^3*s^6*t^6 + 9000*ep^5*mWW^3*s^6*t^6 + 4320*ep^6*mWW^3*s^6*t^6 - 828*ep^2*mtt^8*t^7 - 7542*ep^3*mtt^8*t^7 - 24066*ep^4*mtt^8*t^7 - 32580*ep^5*mtt^8*t^7 - 15984*ep^6*mtt^8*t^7 + 1344*ep^2*mtt^7*mWW*t^7 + 11706*ep^3*mtt^7*mWW*t^7 + 34998*ep^4*mtt^7*mWW*t^7 + 43500*ep^5*mtt^7*mWW*t^7 + 19152*ep^6*mtt^7*mWW*t^7 + 2592*ep^2*mtt^6*mWW^2*t^7 + 26214*ep^3*mtt^6*mWW^2*t^7 + 95106*ep^4*mtt^6*mWW^2*t^7 + 147684*ep^5*mtt^6*mWW^2*t^7 + 83184*ep^6*mtt^6*mWW^2*t^7 + 762*ep*mtt^5*mWW^3*t^7 + 2016*ep^2*mtt^5*mWW^3*t^7 - 27330*ep^3*mtt^5*mWW^3*t^7 - 148260*ep^4*mtt^5*mWW^3*t^7 - 260352*ep^5*mtt^5*mWW^3*t^7 - 154176*ep^6*mtt^5*mWW^3*t^7 - 2868*ep*mtt^4*mWW^4*t^7 - 29586*ep^2*mtt^4*mWW^4*t^7 - 111396*ep^3*mtt^4*mWW^4*t^7 - 186786*ep^4*mtt^4*mWW^4*t^7 - 129420*ep^5*mtt^4*mWW^4*t^7 - 21264*ep^6*mtt^4*mWW^4*t^7 + 3336*ep*mtt^3*mWW^5*t^7 + 39720*ep^2*mtt^3*mWW^5*t^7 + 181116*ep^3*mtt^3*mWW^5*t^7 + 395832*ep^4*mtt^3*mWW^5*t^7 + 415488*ep^5*mtt^3*mWW^5*t^7 + 167808*ep^6*mtt^3*mWW^5*t^7 - 1056*ep*mtt^2*mWW^6*t^7 - 13188*ep^2*mtt^2*mWW^6*t^7 - 63312*ep^3*mtt^2*mWW^6*t^7 - 146004*ep^4*mtt^2*mWW^6*t^7 - 162072*ep^5*mtt^2*mWW^6*t^7 - 69408*ep^6*mtt^2*mWW^6*t^7 - 234*ep*mtt*mWW^7*t^7 - 2856*ep^2*mtt*mWW^7*t^7 - 13380*ep^3*mtt*mWW^7*t^7 - 30138*ep^4*mtt*mWW^7*t^7 - 32844*ep^5*mtt*mWW^7*t^7 - 13968*ep^6*mtt*mWW^7*t^7 + 60*ep*mWW^8*t^7 + 786*ep^2*mWW^8*t^7 + 3924*ep^3*mWW^8*t^7 + 9318*ep^4*mWW^8*t^7 + 10596*ep^5*mWW^8*t^7 + 4656*ep^6*mWW^8*t^7 + 5040*ep^2*mtt^7*s*t^7 + 45840*ep^3*mtt^7*s*t^7 + 145980*ep^4*mtt^7*s*t^7 + 197160*ep^5*mtt^7*s*t^7 + 96480*ep^6*mtt^7*s*t^7 + 6720*ep*mtt^6*mWW*s*t^7 + 27252*ep^2*mtt^6*mWW*s*t^7 - 110036*ep^3*mtt^6*mWW*s*t^7 - 692692*ep^4*mtt^6*mWW*s*t^7 - 1138024*ep^5*mtt^6*mWW*s*t^7 - 606560*ep^6*mtt^6*mWW*s*t^7 - 12384*ep*mtt^5*mWW^2*s*t^7 - 76331*ep^2*mtt^5*mWW^2*s*t^7 - 37500*ep^3*mtt^5*mWW^2*s*t^7 + 493805*ep^4*mtt^5*mWW^2*s*t^7 + 997814*ep^5*mtt^5*mWW^2*s*t^7 + 549896*ep^6*mtt^5*mWW^2*s*t^7 - 1980*ep*mtt^4*mWW^3*s*t^7 + 13002*ep^2*mtt^4*mWW^3*s*t^7 + 238522*ep^3*mtt^4*mWW^3*s*t^7 + 938272*ep^4*mtt^4*mWW^3*s*t^7 + 1488128*ep^5*mtt^4*mWW^3*s*t^7 + 849536*ep^6*mtt^4*mWW^3*s*t^7 - 56*mtt^3*mWW^4*s*t^7 + 13582*ep*mtt^3*mWW^4*s*t^7 + 85010*ep^2*mtt^3*mWW^4*s*t^7 + 9812*ep^3*mtt^3*mWW^4*s*t^7 - 802656*ep^4*mtt^3*mWW^4*s*t^7 - 1735240*ep^5*mtt^3*mWW^4*s*t^7 - 1095712*ep^6*mtt^3*mWW^4*s*t^7 + 280*mtt^2*mWW^5*s*t^7 - 2430*ep*mtt^2*mWW^5*s*t^7 - 59178*ep^2*mtt^2*mWW^5*s*t^7 - 323904*ep^3*mtt^2*mWW^5*s*t^7 - 747808*ep^4*mtt^2*mWW^5*s*t^7 - 751688*ep^5*mtt^2*mWW^5*s*t^7 - 257312*ep^6*mtt^2*mWW^5*s*t^7 - 392*mtt*mWW^6*s*t^7 - 6090*ep*mtt*mWW^6*s*t^7 - 3833*ep^2*mtt*mWW^6*s*t^7 + 193856*ep^3*mtt*mWW^6*s*t^7 + 807729*ep^4*mtt*mWW^6*s*t^7 + 1192150*ep^5*mtt*mWW^6*s*t^7 + 602440*ep^6*mtt*mWW^6*s*t^7 + 168*mWW^7*s*t^7 + 2582*ep*mWW^7*s*t^7 + 9038*ep^2*mWW^7*s*t^7 - 16590*ep^3*mWW^7*s*t^7 - 142630*ep^4*mWW^7*s*t^7 - 250300*ep^5*mWW^7*s*t^7 - 138768*ep^6*mWW^7*s*t^7 - 11160*ep^2*mtt^6*s^2*t^7 - 101340*ep^3*mtt^6*s^2*t^7 - 322020*ep^4*mtt^6*s^2*t^7 - 433800*ep^5*mtt^6*s^2*t^7 - 211680*ep^6*mtt^6*s^2*t^7 - 22560*ep*mtt^5*mWW*s^2*t^7 - 100884*ep^2*mtt^5*mWW*s^2*t^7 + 285632*ep^3*mtt^5*mWW*s^2*t^7 + 2066284*ep^4*mtt^5*mWW*s^2*t^7 + 3483688*ep^5*mtt^5*mWW*s^2*t^7 + 1879520*ep^6*mtt^5*mWW*s^2*t^7 + 43404*ep*mtt^4*mWW^2*s^2*t^7 + 242053*ep^2*mtt^4*mWW^2*s^2*t^7 - 106256*ep^3*mtt^4*mWW^2*s^2*t^7 - 2542987*ep^4*mtt^4*mWW^2*s^2*t^7 - 4716942*ep^5*mtt^4*mWW^2*s^2*t^7 - 2606264*ep^6*mtt^4*mWW^2*s^2*t^7 - 8396*ep*mtt^3*mWW^3*s^2*t^7 - 88866*ep^2*mtt^3*mWW^3*s^2*t^7 - 384780*ep^3*mtt^3*mWW^3*s^2*t^7 - 880114*ep^4*mtt^3*mWW^3*s^2*t^7 - 1111980*ep^5*mtt^3*mWW^3*s^2*t^7 - 604816*ep^6*mtt^3*mWW^3*s^2*t^7 - 64*mtt^2*mWW^4*s^2*t^7 - 23596*ep*mtt^2*mWW^4*s^2*t^7 - 102374*ep^2*mtt^2*mWW^4*s^2*t^7 + 338776*ep^3*mtt^2*mWW^4*s^2*t^7 + 2389090*ep^4*mtt^2*mWW^4*s^2*t^7 + 4173556*ep^5*mtt^2*mWW^4*s^2*t^7 + 2373408*ep^6*mtt^2*mWW^4*s^2*t^7 + 80*mtt*mWW^5*s^2*t^7 + 9832*ep*mtt*mWW^5*s^2*t^7 + 61072*ep^2*mtt*mWW^5*s^2*t^7 + 40888*ep^3*mtt*mWW^5*s^2*t^7 - 416912*ep^4*mtt*mWW^5*s^2*t^7 - 977600*ep^5*mtt*mWW^5*s^2*t^7 - 628768*ep^6*mtt*mWW^5*s^2*t^7 - 16*mWW^6*s^2*t^7 + 1316*ep*mWW^6*s^2*t^7 + 303*ep^2*mWW^6*s^2*t^7 - 71624*ep^3*mWW^6*s^2*t^7 - 289309*ep^4*mWW^6*s^2*t^7 - 411738*ep^5*mWW^6*s^2*t^7 - 199096*ep^6*mWW^6*s^2*t^7 + 11520*ep^2*mtt^5*s^3*t^7 + 104400*ep^3*mtt^5*s^3*t^7 + 330840*ep^4*mtt^5*s^3*t^7 + 444240*ep^5*mtt^5*s^3*t^7 + 216000*ep^6*mtt^5*s^3*t^7 + 23520*ep*mtt^4*mWW*s^3*t^7 + 105252*ep^2*mtt^4*mWW*s^3*t^7 - 295276*ep^3*mtt^4*mWW*s^3*t^7 - 2138472*ep^4*mtt^4*mWW*s^3*t^7 - 3598784*ep^5*mtt^4*mWW*s^3*t^7 - 1937280*ep^6*mtt^4*mWW*s^3*t^7 - 46224*ep*mtt^3*mWW^2*s^3*t^7 - 247464*ep^2*mtt^3*mWW^2*s^3*t^7 + 204664*ep^3*mtt^3*mWW^2*s^3*t^7 + 2996256*ep^4*mtt^3*mWW^2*s^3*t^7 + 5424768*ep^5*mtt^3*mWW^2*s^3*t^7 + 2987680*ep^6*mtt^3*mWW^2*s^3*t^7 + 18180*ep*mtt^2*mWW^3*s^3*t^7 + 124202*ep^2*mtt^2*mWW^3*s^3*t^7 + 179528*ep^3*mtt^2*mWW^3*s^3*t^7 - 317934*ep^4*mtt^2*mWW^3*s^3*t^7 - 918228*ep^5*mtt^2*mWW^3*s^3*t^7 - 546288*ep^6*mtt^2*mWW^3*s^3*t^7 + 64*mtt*mWW^4*s^3*t^7 + 10516*ep*mtt*mWW^4*s^3*t^7 + 35046*ep^2*mtt*mWW^4*s^3*t^7 - 241592*ep^3*mtt*mWW^4*s^3*t^7 - 1322774*ep^4*mtt*mWW^4*s^3*t^7 - 2151060*ep^5*mtt*mWW^4*s^3*t^7 - 1164240*ep^6*mtt*mWW^4*s^3*t^7 - 64*mWW^5*s^3*t^7 - 5992*ep*mWW^5*s^3*t^7 - 28652*ep^2*mWW^5*s^3*t^7 + 47412*ep^3*mWW^5*s^3*t^7 + 449396*ep^4*mWW^5*s^3*t^7 + 795608*ep^5*mWW^5*s^3*t^7 + 442592*ep^6*mWW^5*s^3*t^7 - 5580*ep^2*mtt^4*s^4*t^7 - 50430*ep^3*mtt^4*s^4*t^7 - 159210*ep^4*mtt^4*s^4*t^7 - 212820*ep^5*mtt^4*s^4*t^7 - 102960*ep^6*mtt^4*s^4*t^7 - 7680*ep*mtt^3*mWW*s^4*t^7 - 31380*ep^2*mtt^3*mWW*s^4*t^7 + 122230*ep^3*mtt^3*mWW*s^4*t^7 + 774630*ep^4*mtt^3*mWW*s^4*t^7 + 1269020*ep^5*mtt^3*mWW*s^4*t^7 + 673680*ep^6*mtt^3*mWW*s^4*t^7 + 15360*ep*mtt^2*mWW^2*s^4*t^7 + 80100*ep^2*mtt^2*mWW^2*s^4*t^7 - 87710*ep^3*mtt^2*mWW^2*s^4*t^7 - 1054230*ep^4*mtt^2*mWW^2*s^4*t^7 - 1876060*ep^5*mtt^2*mWW^2*s^4*t^7 - 1026960*ep^6*mtt^2*mWW^2*s^4*t^7 - 8304*ep*mtt*mWW^3*s^4*t^7 - 50292*ep^2*mtt*mWW^3*s^4*t^7 - 15446*ep^3*mtt*mWW^3*s^4*t^7 + 372738*ep^4*mtt*mWW^3*s^4*t^7 + 752660*ep^5*mtt*mWW^3*s^4*t^7 + 429744*ep^6*mtt*mWW^3*s^4*t^7 + 624*ep*mWW^4*s^4*t^7 + 7152*ep^2*mWW^4*s^4*t^7 + 31356*ep^3*mWW^4*s^4*t^7 + 66072*ep^4*mWW^4*s^4*t^7 + 67200*ep^5*mWW^4*s^4*t^7 + 26496*ep^6*mWW^4*s^4*t^7 + 1008*ep^2*mtt^3*s^5*t^7 + 9072*ep^3*mtt^3*s^5*t^7 + 28476*ep^4*mtt^3*s^5*t^7 + 37800*ep^5*mtt^3*s^5*t^7 + 18144*ep^6*mtt^3*s^5*t^7 - 1584*ep^2*mtt^2*mWW*s^5*t^7 - 14256*ep^3*mtt^2*mWW*s^5*t^7 - 44748*ep^4*mtt^2*mWW*s^5*t^7 - 59400*ep^5*mtt^2*mWW*s^5*t^7 - 28512*ep^6*mtt^2*mWW*s^5*t^7 + 144*ep^2*mtt*mWW^2*s^5*t^7 + 1296*ep^3*mtt*mWW^2*s^5*t^7 + 4068*ep^4*mtt*mWW^2*s^5*t^7 + 5400*ep^5*mtt*mWW^2*s^5*t^7 + 2592*ep^6*mtt*mWW^2*s^5*t^7 + 432*ep^2*mWW^3*s^5*t^7 + 3888*ep^3*mWW^3*s^5*t^7 + 12204*ep^4*mWW^3*s^5*t^7 + 16200*ep^5*mWW^3*s^5*t^7 + 7776*ep^6*mWW^3*s^5*t^7 + 1440*ep^2*mtt^7*t^8 + 13080*ep^3*mtt^7*t^8 + 41580*ep^4*mtt^7*t^8 + 56040*ep^5*mtt^7*t^8 + 27360*ep^6*mtt^7*t^8 - 2928*ep^2*mtt^6*mWW*t^8 - 26256*ep^3*mtt^6*mWW*t^8 - 81972*ep^4*mtt^6*mWW*t^8 - 108024*ep^5*mtt^6*mWW*t^8 - 51360*ep^6*mtt^6*mWW*t^8 - 1143*ep^2*mtt^5*mWW^2*t^8 - 11976*ep^3*mtt^5*mWW^2*t^8 - 45075*ep^4*mtt^5*mWW^2*t^8 - 72282*ep^5*mtt^5*mWW^2*t^8 - 41784*ep^6*mtt^5*mWW^2*t^8 - 288*ep*mtt^4*mWW^3*t^8 + 2832*ep^2*mtt^4*mWW^3*t^8 + 44118*ep^3*mtt^4*mWW^3*t^8 + 168438*ep^4*mtt^4*mWW^3*t^8 + 258012*ep^5*mtt^4*mWW^3*t^8 + 140688*ep^6*mtt^4*mWW^3*t^8 + 1212*ep*mtt^3*mWW^4*t^8 + 10368*ep^2*mtt^3*mWW^4*t^8 + 26706*ep^3*mtt^3*mWW^4*t^8 + 9930*ep^4*mtt^3*mWW^4*t^8 - 45180*ep^5*mtt^3*mWW^4*t^8 - 43536*ep^6*mtt^3*mWW^4*t^8 - 1536*ep*mtt^2*mWW^5*t^8 - 18438*ep^2*mtt^2*mWW^5*t^8 - 84342*ep^3*mtt^2*mWW^5*t^8 - 183516*ep^4*mtt^2*mWW^5*t^8 - 190224*ep^5*mtt^2*mWW^5*t^8 - 75264*ep^6*mtt^2*mWW^5*t^8 + 588*ep*mtt*mWW^6*t^8 + 7647*ep^2*mtt*mWW^6*t^8 + 37950*ep^3*mtt*mWW^6*t^8 + 89637*ep^4*mtt*mWW^6*t^8 + 101214*ep^5*mtt*mWW^6*t^8 + 43944*ep^6*mtt*mWW^6*t^8 + 24*ep*mWW^7*t^8 + 222*ep^2*mWW^7*t^8 + 720*ep^3*mWW^7*t^8 + 978*ep^4*mWW^7*t^8 + 444*ep^5*mWW^7*t^8 - 48*ep^6*mWW^7*t^8 - 6540*ep^2*mtt^6*s*t^8 - 59310*ep^3*mtt^6*s*t^8 - 188130*ep^4*mtt^6*s*t^8 - 252900*ep^5*mtt^6*s*t^8 - 123120*ep^6*mtt^6*s*t^8 - 5280*ep*mtt^5*mWW*s*t^8 - 14691*ep^2*mtt^5*mWW*s*t^8 + 147248*ep^3*mtt^5*mWW*s*t^8 + 736457*ep^4*mtt^5*mWW*s*t^8 + 1151758*ep^5*mtt^5*mWW*s*t^8 + 601768*ep^6*mtt^5*mWW*s*t^8 + 12240*ep*mtt^4*mWW^2*s*t^8 + 66266*ep^2*mtt^4*mWW^2*s*t^8 - 50446*ep^3*mtt^4*mWW^2*s*t^8 - 786980*ep^4*mtt^4*mWW^2*s*t^8 - 1429772*ep^5*mtt^4*mWW^2*s*t^8 - 786288*ep^6*mtt^4*mWW^2*s*t^8 - 5176*ep*mtt^3*mWW^3*s*t^8 - 45570*ep^2*mtt^3*mWW^3*s*t^8 - 137264*ep^3*mtt^3*mWW^3*s*t^8 - 173766*ep^4*mtt^3*mWW^3*s*t^8 - 97200*ep^5*mtt^3*mWW^3*s*t^8 - 27744*ep^6*mtt^3*mWW^3*s*t^8 - 16*mtt^2*mWW^4*s*t^8 - 5970*ep*mtt^2*mWW^4*s*t^8 - 24562*ep^2*mtt^2*mWW^4*s*t^8 + 94756*ep^3*mtt^2*mWW^4*s*t^8 + 623604*ep^4*mtt^2*mWW^4*s*t^8 + 1068116*ep^5*mtt^2*mWW^4*s*t^8 + 599312*ep^6*mtt^2*mWW^4*s*t^8 + 32*mtt*mWW^5*s*t^8 + 4740*ep*mtt*mWW^5*s*t^8 + 31995*ep^2*mtt*mWW^5*s*t^8 + 39556*ep^3*mtt*mWW^5*s*t^8 - 134813*ep^4*mtt*mWW^5*s*t^8 - 364330*ep^5*mtt*mWW^5*s*t^8 - 236760*ep^6*mtt*mWW^5*s*t^8 - 16*mWW^6*s*t^8 - 554*ep*mWW^6*s*t^8 - 6898*ep^2*mWW^6*s*t^8 - 34540*ep^3*mWW^6*s*t^8 - 76372*ep^4*mWW^6*s*t^8 - 75672*ep^5*mWW^6*s*t^8 - 27168*ep^6*mWW^6*s*t^8 + 10440*ep^2*mtt^5*s^2*t^8 + 94500*ep^3*mtt^5*s^2*t^8 + 298980*ep^4*mtt^5*s^2*t^8 + 400680*ep^5*mtt^5*s^2*t^8 + 194400*ep^6*mtt^5*s^2*t^8 + 11328*ep*mtt^4*mWW*s^2*t^8 + 39075*ep^2*mtt^4*mWW*s^2*t^8 - 247028*ep^3*mtt^4*mWW*s^2*t^8 - 1360065*ep^4*mtt^4*mWW*s^2*t^8 - 2173294*ep^5*mtt^4*mWW*s^2*t^8 - 1145256*ep^6*mtt^4*mWW*s^2*t^8 - 26448*ep*mtt^3*mWW^2*s^2*t^8 - 136102*ep^2*mtt^3*mWW^2*s^2*t^8 + 171020*ep^3*mtt^3*mWW^2*s^2*t^8 + 1895326*ep^4*mtt^3*mWW^2*s^2*t^8 + 3359484*ep^5*mtt^3*mWW^2*s^2*t^8 + 1839920*ep^6*mtt^3*mWW^2*s^2*t^8 + 16132*ep*mtt^2*mWW^3*s^2*t^8 + 101966*ep^2*mtt^2*mWW^3*s^2*t^8 + 67308*ep^3*mtt^2*mWW^3*s^2*t^8 - 617782*ep^4*mtt^2*mWW^3*s^2*t^8 - 1326668*ep^5*mtt^2*mWW^3*s^2*t^8 - 766256*ep^6*mtt^2*mWW^3*s^2*t^8 + 2236*ep*mtt*mWW^4*s^2*t^8 + 662*ep^2*mtt*mWW^4*s^2*t^8 - 113932*ep^3*mtt*mWW^4*s^2*t^8 - 473266*ep^4*mtt*mWW^4*s^2*t^8 - 709876*ep^5*mtt*mWW^4*s^2*t^8 - 371024*ep^6*mtt*mWW^4*s^2*t^8 - 3248*ep*mWW^5*s^2*t^8 - 16065*ep^2*mWW^5*s^2*t^8 + 27916*ep^3*mWW^5*s^2*t^8 + 256135*ep^4*mWW^5*s^2*t^8 + 448810*ep^5*mWW^5*s^2*t^8 + 247832*ep^6*mWW^5*s^2*t^8 - 7020*ep^2*mtt^4*s^3*t^8 - 63390*ep^3*mtt^4*s^3*t^8 - 199890*ep^4*mtt^4*s^3*t^8 - 266820*ep^5*mtt^4*s^3*t^8 - 128880*ep^6*mtt^4*s^3*t^8 - 5760*ep*mtt^3*mWW*s^3*t^8 - 16776*ep^2*mtt^3*mWW*s^3*t^8 + 152724*ep^3*mtt^3*mWW*s^3*t^8 + 773568*ep^4*mtt^3*mWW*s^3*t^8 + 1208976*ep^5*mtt^3*mWW*s^3*t^8 + 629568*ep^6*mtt^3*mWW*s^3*t^8 + 13440*ep*mtt^2*mWW^2*s^3*t^8 + 65856*ep^2*mtt^2*mWW^2*s^3*t^8 - 115144*ep^3*mtt^2*mWW^2*s^3*t^8 - 1044348*ep^4*mtt^2*mWW^2*s^3*t^8 - 1805576*ep^5*mtt^2*mWW^2*s^3*t^8 - 978528*ep^6*mtt^2*mWW^2*s^3*t^8 - 9872*ep*mtt*mWW^3*s^3*t^8 - 56160*ep^2*mtt*mWW^3*s^3*t^8 + 14388*ep^3*mtt*mWW^3*s^3*t^8 + 546336*ep^4*mtt*mWW^3*s^3*t^8 + 1032464*ep^5*mtt*mWW^3*s^3*t^8 + 577344*ep^6*mtt*mWW^3*s^3*t^8 + 2192*ep*mWW^4*s^3*t^8 + 14100*ep^2*mWW^4*s^3*t^8 + 11422*ep^3*mWW^4*s^3*t^8 - 75666*ep^4*mWW^4*s^3*t^8 - 169044*ep^5*mWW^4*s^3*t^8 - 99504*ep^6*mWW^4*s^3*t^8 + 1680*ep^2*mtt^3*s^4*t^8 + 15120*ep^3*mtt^3*s^4*t^8 + 47460*ep^4*mtt^3*s^4*t^8 + 63000*ep^5*mtt^3*s^4*t^8 + 30240*ep^6*mtt^3*s^4*t^8 - 3120*ep^2*mtt^2*mWW*s^4*t^8 - 28080*ep^3*mtt^2*mWW*s^4*t^8 - 88140*ep^4*mtt^2*mWW*s^4*t^8 - 117000*ep^5*mtt^2*mWW*s^4*t^8 - 56160*ep^6*mtt^2*mWW*s^4*t^8 + 1200*ep^2*mtt*mWW^2*s^4*t^8 + 10800*ep^3*mtt*mWW^2*s^4*t^8 + 33900*ep^4*mtt*mWW^2*s^4*t^8 + 45000*ep^5*mtt*mWW^2*s^4*t^8 + 21600*ep^6*mtt*mWW^2*s^4*t^8 + 240*ep^2*mWW^3*s^4*t^8 + 2160*ep^3*mWW^3*s^4*t^8 + 6780*ep^4*mWW^3*s^4*t^8 + 9000*ep^5*mWW^3*s^4*t^8 + 4320*ep^6*mWW^3*s^4*t^8 - 1500*ep^2*mtt^6*t^9 - 13590*ep^3*mtt^6*t^9 - 43050*ep^4*mtt^6*t^9 - 57780*ep^5*mtt^6*t^9 - 28080*ep^6*mtt^6*t^9 + 3573*ep^2*mtt^5*mWW*t^9 + 32256*ep^3*mtt^5*mWW*t^9 + 101673*ep^4*mtt^5*mWW*t^9 + 135630*ep^5*mtt^5*mWW*t^9 + 65448*ep^6*mtt^5*mWW*t^9 - 1113*ep^2*mtt^4*mWW^2*t^9 - 9546*ep^3*mtt^4*mWW^2*t^9 - 27879*ep^4*mtt^4*mWW^2*t^9 - 33546*ep^5*mtt^4*mWW^2*t^9 - 14136*ep^6*mtt^4*mWW^2*t^9 + 18*ep*mtt^3*mWW^3*t^9 - 2850*ep^2*mtt^3*mWW^3*t^9 - 27828*ep^3*mtt^3*mWW^3*t^9 - 93684*ep^4*mtt^3*mWW^3*t^9 - 133848*ep^5*mtt^3*mWW^3*t^9 - 69408*ep^6*mtt^3*mWW^3*t^9 - 162*ep*mtt^2*mWW^4*t^9 + 618*ep^2*mtt^2*mWW^4*t^9 + 15186*ep^3*mtt^2*mWW^4*t^9 + 60714*ep^4*mtt^2*mWW^4*t^9 + 93588*ep^5*mtt^2*mWW^4*t^9 + 50736*ep^6*mtt^2*mWW^4*t^9 + 270*ep*mtt*mWW^5*t^9 + 2901*ep^2*mtt*mWW^5*t^9 + 11556*ep^3*mtt*mWW^5*t^9 + 21075*ep^4*mtt*mWW^5*t^9 + 17082*ep^5*mtt*mWW^5*t^9 + 4536*ep^6*mtt*mWW^5*t^9 - 126*ep*mWW^6*t^9 - 1629*ep^2*mWW^6*t^9 - 8034*ep^3*mWW^6*t^9 - 18849*ep^4*mWW^6*t^9 - 21126*ep^5*mWW^6*t^9 - 9096*ep^6*mWW^6*t^9 + 4896*ep^2*mtt^5*s*t^9 + 44280*ep^3*mtt^5*s*t^9 + 139932*ep^4*mtt^5*s*t^9 + 187272*ep^5*mtt^5*s*t^9 + 90720*ep^6*mtt^5*s*t^9 + 2208*ep*mtt^4*mWW*s*t^9 + 282*ep^2*mtt^4*mWW*s*t^9 - 114382*ep^3*mtt^4*mWW*s*t^9 - 473968*ep^4*mtt^4*mWW*s*t^9 - 702440*ep^5*mtt^4*mWW*s*t^9 - 357920*ep^6*mtt^4*mWW*s*t^9 - 5952*ep*mtt^3*mWW^2*s*t^9 - 26206*ep^2*mtt^3*mWW^2*s*t^9 + 78754*ep^3*mtt^3*mWW^2*s*t^9 + 553980*ep^4*mtt^3*mWW^2*s*t^9 + 926520*ep^5*mtt^3*mWW^2*s*t^9 + 496544*ep^6*mtt^3*mWW^2*s*t^9 + 4664*ep*mtt^2*mWW^3*s*t^9 + 29756*ep^2*mtt^2*mWW^3*s*t^9 + 20534*ep^3*mtt^2*mWW^3*s*t^9 - 177910*ep^4*mtt^2*mWW^3*s*t^9 - 385876*ep^5*mtt^2*mWW^3*s*t^9 - 224368*ep^6*mtt^2*mWW^3*s*t^9 - 268*ep*mtt*mWW^4*s*t^9 - 6160*ep^2*mtt*mWW^4*s*t^9 - 40062*ep^3*mtt*mWW^4*s*t^9 - 108342*ep^4*mtt*mWW^4*s*t^9 - 133748*ep^5*mtt*mWW^4*s*t^9 - 62960*ep^6*mtt*mWW^4*s*t^9 - 652*ep*mWW^5*s*t^9 - 2568*ep^2*mWW^5*s*t^9 + 10876*ep^3*mWW^5*s*t^9 + 66308*ep^4*mWW^5*s*t^9 + 108272*ep^5*mWW^5*s*t^9 + 57984*ep^6*mWW^5*s*t^9 - 5076*ep^2*mtt^4*s^2*t^9 - 45810*ep^3*mtt^4*s^2*t^9 - 144342*ep^4*mtt^4*s^2*t^9 - 192492*ep^5*mtt^4*s^2*t^9 - 92880*ep^6*mtt^4*s^2*t^9 - 2304*ep*mtt^3*mWW*s^2*t^9 - 756*ep^2*mtt^3*mWW*s^2*t^9 + 114822*ep^3*mtt^3*mWW*s^2*t^9 + 478710*ep^4*mtt^3*mWW*s^2*t^9 + 709308*ep^5*mtt^3*mWW*s^2*t^9 + 360720*ep^6*mtt^3*mWW*s^2*t^9 + 6144*ep*mtt^2*mWW^2*s^2*t^9 + 25740*ep^2*mtt^2*mWW^2*s^2*t^9 - 92090*ep^3*mtt^2*mWW^2*s^2*t^9 - 601962*ep^4*mtt^2*mWW^2*s^2*t^9 - 991876*ep^5*mtt^2*mWW^2*s^2*t^9 - 527856*ep^6*mtt^2*mWW^2*s^2*t^9 - 5424*ep*mtt*mWW^3*s^2*t^9 - 29412*ep^2*mtt*mWW^3*s^2*t^9 + 20962*ep^3*mtt*mWW^3*s^2*t^9 + 341418*ep^4*mtt*mWW^3*s^2*t^9 + 622436*ep^5*mtt*mWW^3*s^2*t^9 + 343920*ep^6*mtt*mWW^3*s^2*t^9 + 1584*ep*mWW^4*s^2*t^9 + 9504*ep^2*mWW^4*s^2*t^9 + 2116*ep^3*mWW^4*s^2*t^9 - 73824*ep^4*mWW^4*s^2*t^9 - 147376*ep^5*mWW^4*s^2*t^9 - 83904*ep^6*mWW^4*s^2*t^9 + 1680*ep^2*mtt^3*s^3*t^9 + 15120*ep^3*mtt^3*s^3*t^9 + 47460*ep^4*mtt^3*s^3*t^9 + 63000*ep^5*mtt^3*s^3*t^9 + 30240*ep^6*mtt^3*s^3*t^9 - 3600*ep^2*mtt^2*mWW*s^3*t^9 - 32400*ep^3*mtt^2*mWW*s^3*t^9 - 101700*ep^4*mtt^2*mWW*s^3*t^9 - 135000*ep^5*mtt^2*mWW*s^3*t^9 - 64800*ep^6*mtt^2*mWW*s^3*t^9 + 2160*ep^2*mtt*mWW^2*s^3*t^9 + 19440*ep^3*mtt*mWW^2*s^3*t^9 + 61020*ep^4*mtt*mWW^2*s^3*t^9 + 81000*ep^5*mtt*mWW^2*s^3*t^9 + 38880*ep^6*mtt*mWW^2*s^3*t^9 - 240*ep^2*mWW^3*s^3*t^9 - 2160*ep^3*mWW^3*s^3*t^9 - 6780*ep^4*mWW^3*s^3*t^9 - 9000*ep^5*mWW^3*s^3*t^9 - 4320*ep^6*mWW^3*s^3*t^9 + 936*ep^2*mtt^5*t^10 + 8460*ep^3*mtt^5*t^10 + 26712*ep^4*mtt^5*t^10 + 35712*ep^5*mtt^5*t^10 + 17280*ep^6*mtt^5*t^10 - 2481*ep^2*mtt^4*mWW*t^10 - 22410*ep^3*mtt^4*mWW*t^10 - 70695*ep^4*mtt^4*mWW*t^10 - 94410*ep^5*mtt^4*mWW*t^10 - 45624*ep^6*mtt^4*mWW*t^10 + 1704*ep^2*mtt^3*mWW^2*t^10 + 15330*ep^3*mtt^3*mWW^2*t^10 + 48090*ep^4*mtt^3*mWW^2*t^10 + 63780*ep^5*mtt^3*mWW^2*t^10 + 30576*ep^6*mtt^3*mWW^2*t^10 + 12*ep*mtt^2*mWW^3*t^10 + 576*ep^2*mtt^2*mWW^3*t^10 + 4722*ep^3*mtt^2*mWW^3*t^10 + 14958*ep^4*mtt^2*mWW^3*t^10 + 20700*ep^5*mtt^2*mWW^3*t^10 + 10512*ep^6*mtt^2*mWW^3*t^10 - 24*ep*mtt*mWW^4*t^10 - 1020*ep^2*mtt*mWW^4*t^10 - 8094*ep^3*mtt*mWW^4*t^10 - 24966*ep^4*mtt*mWW^4*t^10 - 33660*ep^5*mtt*mWW^4*t^10 - 16656*ep^6*mtt*mWW^4*t^10 + 12*ep*mWW^5*t^10 + 285*ep^2*mWW^5*t^10 + 1992*ep^3*mWW^5*t^10 + 5901*ep^4*mWW^5*t^10 + 7878*ep^5*mWW^5*t^10 + 3912*ep^6*mWW^5*t^10 - 1980*ep^2*mtt^4*s*t^10 - 17862*ep^3*mtt^4*s*t^10 - 56250*ep^4*mtt^4*s*t^10 - 74964*ep^5*mtt^4*s*t^10 - 36144*ep^6*mtt^4*s*t^10 - 384*ep*mtt^3*mWW*s*t^10 + 3024*ep^2*mtt^3*mWW*s*t^10 + 47552*ep^3*mtt^3*mWW*s*t^10 + 169260*ep^4*mtt^3*mWW*s*t^10 + 237448*ep^5*mtt^3*mWW*s*t^10 + 117600*ep^6*mtt^3*mWW*s*t^10 + 1152*ep*mtt^2*mWW^2*s*t^10 + 2256*ep^2*mtt^2*mWW^2*s*t^10 - 40464*ep^3*mtt^2*mWW^2*s*t^10 - 185964*ep^4*mtt^2*mWW^2*s*t^10 - 283464*ep^5*mtt^2*mWW^2*s*t^10 - 146016*ep^6*mtt^2*mWW^2*s*t^10 - 1152*ep*mtt*mWW^3*s*t^10 - 5664*ep^2*mtt*mWW^3*s*t^10 + 9720*ep^3*mtt*mWW^3*s*t^10 + 89148*ep^4*mtt*mWW^3*s*t^10 + 154440*ep^5*mtt*mWW^3*s*t^10 + 83808*ep^6*mtt*mWW^3*s*t^10 + 384*ep*mWW^4*s*t^10 + 2364*ep^2*mWW^4*s*t^10 + 1054*ep^3*mWW^4*s*t^10 - 16194*ep^4*mWW^4*s*t^10 - 33460*ep^5*mWW^4*s*t^10 - 19248*ep^6*mWW^4*s*t^10 + 1008*ep^2*mtt^3*s^2*t^10 + 9072*ep^3*mtt^3*s^2*t^10 + 28476*ep^4*mtt^3*s^2*t^10 + 37800*ep^5*mtt^3*s^2*t^10 + 18144*ep^6*mtt^3*s^2*t^10 - 2448*ep^2*mtt^2*mWW*s^2*t^10 - 22032*ep^3*mtt^2*mWW*s^2*t^10 - 69156*ep^4*mtt^2*mWW*s^2*t^10 - 91800*ep^5*mtt^2*mWW*s^2*t^10 - 44064*ep^6*mtt^2*mWW*s^2*t^10 + 1872*ep^2*mtt*mWW^2*s^2*t^10 + 16848*ep^3*mtt*mWW^2*s^2*t^10 + 52884*ep^4*mtt*mWW^2*s^2*t^10 + 70200*ep^5*mtt*mWW^2*s^2*t^10 + 33696*ep^6*mtt*mWW^2*s^2*t^10 - 432*ep^2*mWW^3*s^2*t^10 - 3888*ep^3*mWW^3*s^2*t^10 - 12204*ep^4*mWW^3*s^2*t^10 - 16200*ep^5*mWW^3*s^2*t^10 - 7776*ep^6*mWW^3*s^2*t^10 - 324*ep^2*mtt^4*t^11 - 2922*ep^3*mtt^4*t^11 - 9198*ep^4*mtt^4*t^11 - 12252*ep^5*mtt^4*t^11 - 5904*ep^6*mtt^4*t^11 + 924*ep^2*mtt^3*mWW*t^11 + 8334*ep^3*mtt^3*mWW*t^11 + 26238*ep^4*mtt^3*mWW*t^11 + 34956*ep^5*mtt^3*mWW*t^11 + 16848*ep^6*mtt^3*mWW*t^11 - 828*ep^2*mtt^2*mWW^2*t^11 - 7470*ep^3*mtt^2*mWW^2*t^11 - 23526*ep^4*mtt^2*mWW^2*t^11 - 31356*ep^5*mtt^2*mWW^2*t^11 - 15120*ep^6*mtt^2*mWW^2*t^11 + 180*ep^2*mtt*mWW^3*t^11 + 1626*ep^3*mtt*mWW^3*t^11 + 5130*ep^4*mtt*mWW^3*t^11 + 6852*ep^5*mtt*mWW^3*t^11 + 3312*ep^6*mtt*mWW^3*t^11 + 48*ep^2*mWW^4*t^11 + 432*ep^3*mWW^4*t^11 + 1356*ep^4*mWW^4*t^11 + 1800*ep^5*mWW^4*t^11 + 864*ep^6*mWW^4*t^11 + 336*ep^2*mtt^3*s*t^11 + 3024*ep^3*mtt^3*s*t^11 + 9492*ep^4*mtt^3*s*t^11 + 12600*ep^5*mtt^3*s*t^11 + 6048*ep^6*mtt^3*s*t^11 - 912*ep^2*mtt^2*mWW*s*t^11 - 8208*ep^3*mtt^2*mWW*s*t^11 - 25764*ep^4*mtt^2*mWW*s*t^11 - 34200*ep^5*mtt^2*mWW*s*t^11 - 16416*ep^6*mtt^2*mWW*s*t^11 + 816*ep^2*mtt*mWW^2*s*t^11 + 7344*ep^3*mtt*mWW^2*s*t^11 + 23052*ep^4*mtt*mWW^2*s*t^11 + 30600*ep^5*mtt*mWW^2*s*t^11 + 14688*ep^6*mtt*mWW^2*s*t^11 - 240*ep^2*mWW^3*s*t^11 - 2160*ep^3*mWW^3*s*t^11 - 6780*ep^4*mWW^3*s*t^11 - 9000*ep^5*mWW^3*s*t^11 - 4320*ep^6*mWW^3*s*t^11 + 48*ep^2*mtt^3*t^12 + 432*ep^3*mtt^3*t^12 + 1356*ep^4*mtt^3*t^12 + 1800*ep^5*mtt^3*t^12 + 864*ep^6*mtt^3*t^12 - 144*ep^2*mtt^2*mWW*t^12 - 1296*ep^3*mtt^2*mWW*t^12 - 4068*ep^4*mtt^2*mWW*t^12 - 5400*ep^5*mtt^2*mWW*t^12 - 2592*ep^6*mtt^2*mWW*t^12 + 144*ep^2*mtt*mWW^2*t^12 + 1296*ep^3*mtt*mWW^2*t^12 + 4068*ep^4*mtt*mWW^2*t^12 + 5400*ep^5*mtt*mWW^2*t^12 + 2592*ep^6*mtt*mWW^2*t^12 - 48*ep^2*mWW^3*t^12 - 432*ep^3*mWW^3*t^12 - 1356*ep^4*mWW^3*t^12 - 1800*ep^5*mWW^3*t^12 - 864*ep^6*mWW^3*t^12)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - s)*(mtt - mWW - s)*s^2*(mtt - s - t)^2*(mtt - mWW - s - t)^3*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-120*ep*mtt^8*mWW^3*s^2 - 920*ep^2*mtt^8*mWW^3*s^2 - 2520*ep^3*mtt^8*mWW^3*s^2 - 2920*ep^4*mtt^8*mWW^3*s^2 - 1200*ep^5*mtt^8*mWW^3*s^2 + 404*ep*mtt^7*mWW^4*s^2 + 3484*ep^2*mtt^7*mWW^4*s^2 + 10504*ep^3*mtt^7*mWW^4*s^2 + 13304*ep^4*mtt^7*mWW^4*s^2 + 6000*ep^5*mtt^7*mWW^4*s^2 - 416*ep*mtt^6*mWW^5*s^2 - 4400*ep^2*mtt^6*mWW^5*s^2 - 15080*ep^3*mtt^6*mWW^5*s^2 - 21064*ep^4*mtt^6*mWW^5*s^2 - 10352*ep^5*mtt^6*mWW^5*s^2 - 52*ep*mtt^5*mWW^6*s^2 + 548*ep^2*mtt^5*mWW^6*s^2 + 3896*ep^3*mtt^5*mWW^6*s^2 + 7384*ep^4*mtt^5*mWW^6*s^2 + 4400*ep^5*mtt^5*mWW^6*s^2 + 424*ep*mtt^4*mWW^7*s^2 + 3880*ep^2*mtt^4*mWW^7*s^2 + 12184*ep^3*mtt^4*mWW^7*s^2 + 15944*ep^4*mtt^4*mWW^7*s^2 + 7408*ep^5*mtt^4*mWW^7*s^2 - 340*ep*mtt^3*mWW^8*s^2 - 3868*ep^2*mtt^3*mWW^8*s^2 - 13768*ep^3*mtt^3*mWW^8*s^2 - 19736*ep^4*mtt^3*mWW^8*s^2 - 9904*ep^5*mtt^3*mWW^8*s^2 + 112*ep*mtt^2*mWW^9*s^2 + 1440*ep^2*mtt^2*mWW^9*s^2 + 5416*ep^3*mtt^2*mWW^9*s^2 + 8040*ep^4*mtt^2*mWW^9*s^2 + 4144*ep^5*mtt^2*mWW^9*s^2 - 12*ep*mtt*mWW^10*s^2 - 164*ep^2*mtt*mWW^10*s^2 - 632*ep^3*mtt*mWW^10*s^2 - 952*ep^4*mtt*mWW^10*s^2 - 496*ep^5*mtt*mWW^10*s^2 + 600*ep*mtt^7*mWW^3*s^3 + 4600*ep^2*mtt^7*mWW^3*s^3 + 12600*ep^3*mtt^7*mWW^3*s^3 + 14600*ep^4*mtt^7*mWW^3*s^3 + 6000*ep^5*mtt^7*mWW^3*s^3 - 1586*ep*mtt^6*mWW^4*s^3 - 13656*ep^2*mtt^6*mWW^4*s^3 - 40986*ep^3*mtt^6*mWW^4*s^3 - 51516*ep^4*mtt^6*mWW^4*s^3 - 22960*ep^5*mtt^6*mWW^4*s^3 + 952*ep*mtt^5*mWW^5*s^3 + 11004*ep^2*mtt^5*mWW^5*s^3 + 39044*ep^3*mtt^5*mWW^5*s^3 + 55272*ep^4*mtt^5*mWW^5*s^3 + 27168*ep^5*mtt^5*mWW^5*s^3 + 902*ep*mtt^4*mWW^6*s^3 + 5412*ep^2*mtt^4*mWW^6*s^3 + 11186*ep^3*mtt^4*mWW^6*s^3 + 8868*ep^4*mtt^4*mWW^6*s^3 + 1856*ep^5*mtt^4*mWW^6*s^3 - 1432*ep*mtt^3*mWW^7*s^3 - 13856*ep^2*mtt^3*mWW^7*s^3 - 44880*ep^3*mtt^3*mWW^7*s^3 - 59848*ep^4*mtt^3*mWW^7*s^3 - 28112*ep^5*mtt^3*mWW^7*s^3 + 682*ep*mtt^2*mWW^8*s^3 + 8192*ep^2*mtt^2*mWW^8*s^3 + 29578*ep^3*mtt^2*mWW^8*s^3 + 42316*ep^4*mtt^2*mWW^8*s^3 + 20944*ep^5*mtt^2*mWW^8*s^3 - 120*ep*mtt*mWW^9*s^3 - 1748*ep^2*mtt*mWW^9*s^3 - 6764*ep^3*mtt*mWW^9*s^3 - 10024*ep^4*mtt*mWW^9*s^3 - 5056*ep^5*mtt*mWW^9*s^3 + 2*ep*mWW^10*s^3 + 52*ep^2*mWW^10*s^3 + 222*ep^3*mWW^10*s^3 + 332*ep^4*mWW^10*s^3 + 160*ep^5*mWW^10*s^3 - 1200*ep*mtt^6*mWW^3*s^4 - 9200*ep^2*mtt^6*mWW^3*s^4 - 25200*ep^3*mtt^6*mWW^3*s^4 - 29200*ep^4*mtt^6*mWW^3*s^4 - 12000*ep^5*mtt^6*mWW^3*s^4 + 2334*ep*mtt^5*mWW^4*s^4 + 20224*ep^2*mtt^5*mWW^4*s^4 + 60694*ep^3*mtt^5*mWW^4*s^4 + 75884*ep^4*mtt^5*mWW^4*s^4 + 33440*ep^5*mtt^5*mWW^4*s^4 - 306*ep*mtt^4*mWW^5*s^4 - 6660*ep^2*mtt^4*mWW^5*s^4 - 28070*ep^3*mtt^4*mWW^5*s^4 - 42804*ep^4*mtt^4*mWW^5*s^4 - 21712*ep^5*mtt^4*mWW^5*s^4 - 1980*ep*mtt^3*mWW^6*s^4 - 15216*ep^2*mtt^3*mWW^6*s^4 - 41788*ep^3*mtt^3*mWW^6*s^4 - 48648*ep^4*mtt^3*mWW^6*s^4 - 20192*ep^5*mtt^3*mWW^6*s^4 + 1492*ep*mtt^2*mWW^7*s^4 + 15464*ep^2*mtt^2*mWW^7*s^4 + 51564*ep^3*mtt^2*mWW^7*s^4 + 69448*ep^4*mtt^2*mWW^7*s^4 + 32480*ep^5*mtt^2*mWW^7*s^4 - 354*ep*mtt*mWW^8*s^4 - 5008*ep^2*mtt*mWW^8*s^4 - 18906*ep^3*mtt*mWW^8*s^4 - 27236*ep^4*mtt*mWW^8*s^4 - 13248*ep^5*mtt*mWW^8*s^4 + 14*ep*mWW^9*s^4 + 396*ep^2*mWW^9*s^4 + 1706*ep^3*mWW^9*s^4 + 2556*ep^4*mWW^9*s^4 + 1232*ep^5*mWW^9*s^4 + 1200*ep*mtt^5*mWW^3*s^5 + 9200*ep^2*mtt^5*mWW^3*s^5 + 25200*ep^3*mtt^5*mWW^3*s^5 + 29200*ep^4*mtt^5*mWW^3*s^5 + 12000*ep^5*mtt^5*mWW^3*s^5 - 1526*ep*mtt^4*mWW^4*s^5 - 13576*ep^2*mtt^4*mWW^4*s^5 - 41206*ep^3*mtt^4*mWW^4*s^5 - 51596*ep^4*mtt^4*mWW^4*s^5 - 22560*ep^5*mtt^4*mWW^4*s^5 - 700*ep*mtt^3*mWW^5*s^5 - 3012*ep^2*mtt^3*mWW^5*s^5 - 3192*ep^3*mtt^3*mWW^5*s^5 + 1128*ep^4*mtt^3*mWW^5*s^5 + 2128*ep^5*mtt^3*mWW^5*s^5 + 1504*ep*mtt^2*mWW^6*s^5 + 12780*ep^2*mtt^2*mWW^6*s^5 + 37700*ep^3*mtt^2*mWW^6*s^5 + 46320*ep^4*mtt^2*mWW^6*s^5 + 20016*ep^5*mtt^2*mWW^6*s^5 - 500*ep*mtt*mWW^7*s^5 - 6188*ep^2*mtt*mWW^7*s^5 - 22008*ep^3*mtt*mWW^7*s^5 - 30328*ep^4*mtt*mWW^7*s^5 - 14128*ep^5*mtt*mWW^7*s^5 + 22*ep*mWW^8*s^5 + 796*ep^2*mWW^8*s^5 + 3506*ep^3*mWW^8*s^5 + 5276*ep^4*mWW^8*s^5 + 2544*ep^5*mWW^8*s^5 - 600*ep*mtt^4*mWW^3*s^6 - 4600*ep^2*mtt^4*mWW^3*s^6 - 12600*ep^3*mtt^4*mWW^3*s^6 - 14600*ep^4*mtt^4*mWW^3*s^6 - 6000*ep^5*mtt^4*mWW^3*s^6 + 374*ep*mtt^3*mWW^4*s^6 + 3684*ep^2*mtt^3*mWW^4*s^6 + 11754*ep^3*mtt^3*mWW^4*s^6 + 15084*ep^4*mtt^3*mWW^4*s^6 + 6640*ep^5*mtt^3*mWW^4*s^6 + 590*ep*mtt^2*mWW^5*s^6 + 3988*ep^2*mtt^2*mWW^5*s^6 + 9818*ep^3*mtt^2*mWW^5*s^6 + 10388*ep^4*mtt^2*mWW^5*s^6 + 3968*ep^5*mtt^2*mWW^5*s^6 - 374*ep*mtt*mWW^6*s^6 - 3684*ep^2*mtt*mWW^6*s^6 - 11754*ep^3*mtt*mWW^6*s^6 - 15084*ep^4*mtt*mWW^6*s^6 - 6640*ep^5*mtt*mWW^6*s^6 + 10*ep*mWW^7*s^6 + 612*ep^2*mWW^7*s^6 + 2782*ep^3*mWW^7*s^6 + 4212*ep^4*mWW^7*s^6 + 2032*ep^5*mWW^7*s^6 + 120*ep*mtt^3*mWW^3*s^7 + 920*ep^2*mtt^3*mWW^3*s^7 + 2520*ep^3*mtt^3*mWW^3*s^7 + 2920*ep^4*mtt^3*mWW^3*s^7 + 1200*ep^5*mtt^3*mWW^3*s^7 - 160*ep^2*mtt^2*mWW^4*s^7 - 760*ep^3*mtt^2*mWW^4*s^7 - 1160*ep^4*mtt^2*mWW^4*s^7 - 560*ep^5*mtt^2*mWW^4*s^7 - 120*ep*mtt*mWW^5*s^7 - 920*ep^2*mtt*mWW^5*s^7 - 2520*ep^3*mtt*mWW^5*s^7 - 2920*ep^4*mtt*mWW^5*s^7 - 1200*ep^5*mtt*mWW^5*s^7 + 160*ep^2*mWW^6*s^7 + 760*ep^3*mWW^6*s^7 + 1160*ep^4*mWW^6*s^7 + 560*ep^5*mWW^6*s^7 - 36*ep*mtt^10*mWW^2*t - 348*ep^2*mtt^10*mWW^2*t - 1200*ep^3*mtt^10*mWW^2*t - 1776*ep^4*mtt^10*mWW^2*t - 960*ep^5*mtt^10*mWW^2*t + 150*ep*mtt^9*mWW^3*t + 1422*ep^2*mtt^9*mWW^3*t + 4788*ep^3*mtt^9*mWW^3*t + 6912*ep^4*mtt^9*mWW^3*t + 3648*ep^5*mtt^9*mWW^3*t + 18*mtt^8*mWW^4*t - 18*ep*mtt^8*mWW^4*t - 1128*ep^2*mtt^8*mWW^4*t - 4548*ep^3*mtt^8*mWW^4*t - 6792*ep^4*mtt^8*mWW^4*t - 3552*ep^5*mtt^8*mWW^4*t - 114*mtt^7*mWW^5*t - 1212*ep*mtt^7*mWW^5*t - 5082*ep^2*mtt^7*mWW^5*t - 10920*ep^3*mtt^7*mWW^5*t - 12120*ep^4*mtt^7*mWW^5*t - 5472*ep^5*mtt^7*mWW^5*t + 276*mtt^6*mWW^6*t + 3288*ep*mtt^6*mWW^6*t + 15348*ep^2*mtt^6*mWW^6*t + 35400*ep^3*mtt^6*mWW^6*t + 40320*ep^4*mtt^6*mWW^6*t + 18048*ep^5*mtt^6*mWW^6*t - 324*mtt^5*mWW^7*t - 3906*ep*mtt^5*mWW^7*t - 18294*ep^2*mtt^5*mWW^7*t - 41820*ep^3*mtt^5*mWW^7*t - 46704*ep^4*mtt^5*mWW^7*t - 20352*ep^5*mtt^5*mWW^7*t + 186*mtt^4*mWW^8*t + 2238*ep*mtt^4*mWW^8*t + 10416*ep^2*mtt^4*mWW^8*t + 23532*ep^3*mtt^4*mWW^8*t + 25848*ep^4*mtt^4*mWW^8*t + 11040*ep^5*mtt^4*mWW^8*t - 42*mtt^3*mWW^9*t - 504*ep*mtt^3*mWW^9*t - 2334*ep^2*mtt^3*mWW^9*t - 5232*ep^3*mtt^3*mWW^9*t - 5688*ep^4*mtt^3*mWW^9*t - 2400*ep^5*mtt^3*mWW^9*t + 120*ep*mtt^9*mWW^2*s*t + 1256*ep^2*mtt^9*mWW^2*s*t + 4736*ep^3*mtt^9*mWW^2*s*t + 7648*ep^4*mtt^9*mWW^2*s*t + 4480*ep^5*mtt^9*mWW^2*s*t - 60*mtt^8*mWW^3*s*t - 830*ep*mtt^8*mWW^3*s*t - 4534*ep^2*mtt^8*mWW^3*s*t - 12472*ep^3*mtt^8*mWW^3*s*t - 17640*ep^4*mtt^8*mWW^3*s*t - 10144*ep^5*mtt^8*mWW^3*s*t + 210*mtt^7*mWW^4*s*t + 2052*ep*mtt^7*mWW^4*s*t + 6664*ep^2*mtt^7*mWW^4*s*t + 7730*ep^3*mtt^7*mWW^4*s*t + 1652*ep^4*mtt^7*mWW^4*s*t - 848*ep^5*mtt^7*mWW^4*s*t - 170*mtt^6*mWW^5*s*t - 1324*ep*mtt^6*mWW^5*s*t - 1346*ep^2*mtt^6*mWW^5*s*t + 11072*ep^3*mtt^6*mWW^5*s*t + 29640*ep^4*mtt^6*mWW^5*s*t + 20128*ep^5*mtt^6*mWW^5*s*t - 188*mtt^5*mWW^6*s*t - 2312*ep*mtt^5*mWW^6*s*t - 11592*ep^2*mtt^5*mWW^6*s*t - 30252*ep^3*mtt^5*mWW^6*s*t - 40896*ep^4*mtt^5*mWW^6*s*t - 22080*ep^5*mtt^5*mWW^6*s*t + 384*mtt^4*mWW^7*s*t + 4310*ep*mtt^4*mWW^7*s*t + 18026*ep^2*mtt^4*mWW^7*s*t + 35200*ep^3*mtt^4*mWW^7*s*t + 33000*ep^4*mtt^4*mWW^7*s*t + 12320*ep^5*mtt^4*mWW^7*s*t - 214*mtt^3*mWW^8*s*t - 2528*ep*mtt^3*mWW^8*s*t - 10980*ep^2*mtt^3*mWW^8*s*t - 21454*ep^3*mtt^3*mWW^8*s*t - 18508*ep^4*mtt^3*mWW^8*s*t - 5456*ep^5*mtt^3*mWW^8*s*t + 38*mtt^2*mWW^9*s*t + 532*ep*mtt^2*mWW^9*s*t + 2686*ep^2*mtt^2*mWW^9*s*t + 5992*ep^3*mtt^2*mWW^9*s*t + 5784*ep^4*mtt^2*mWW^9*s*t + 1888*ep^5*mtt^2*mWW^9*s*t - 20*ep*mtt*mWW^10*s*t - 180*ep^2*mtt*mWW^10*s*t - 552*ep^3*mtt*mWW^10*s*t - 680*ep^4*mtt*mWW^10*s*t - 288*ep^5*mtt*mWW^10*s*t - 60*ep*mtt^8*mWW^2*s^2*t - 1060*ep^2*mtt^8*mWW^2*s^2*t - 5680*ep^3*mtt^8*mWW^2*s^2*t - 11600*ep^4*mtt^8*mWW^2*s^2*t - 8000*ep^5*mtt^8*mWW^2*s^2*t + 280*mtt^7*mWW^3*s^2*t + 2806*ep*mtt^7*mWW^3*s^2*t + 9484*ep^2*mtt^7*mWW^3*s^2*t + 14762*ep^3*mtt^7*mWW^3*s^2*t + 14260*ep^4*mtt^7*mWW^3*s^2*t + 8688*ep^5*mtt^7*mWW^3*s^2*t - 1016*mtt^6*mWW^4*s^2*t - 10758*ep*mtt^6*mWW^4*s^2*t - 38356*ep^2*mtt^6*mWW^4*s^2*t - 53342*ep^3*mtt^6*mWW^4*s^2*t - 22592*ep^4*mtt^6*mWW^4*s^2*t + 2544*ep^5*mtt^6*mWW^4*s^2*t + 1314*mtt^5*mWW^5*s^2*t + 15340*ep*mtt^5*mWW^5*s^2*t + 66796*ep^2*mtt^5*mWW^5*s^2*t + 129574*ep^3*mtt^5*mWW^5*s^2*t + 107832*ep^4*mtt^5*mWW^5*s^2*t + 28208*ep^5*mtt^5*mWW^5*s^2*t - 634*mtt^4*mWW^6*s^2*t - 8468*ep*mtt^4*mWW^6*s^2*t - 47964*ep^2*mtt^4*mWW^6*s^2*t - 127366*ep^3*mtt^4*mWW^6*s^2*t - 151828*ep^4*mtt^4*mWW^6*s^2*t - 64496*ep^5*mtt^4*mWW^6*s^2*t - 30*mtt^3*mWW^7*s^2*t - 242*ep*mtt^3*mWW^7*s^2*t + 3684*ep^2*mtt^3*mWW^7*s^2*t + 26668*ep^3*mtt^3*mWW^7*s^2*t + 52296*ep^4*mtt^3*mWW^7*s^2*t + 31360*ep^5*mtt^3*mWW^7*s^2*t + 106*mtt^2*mWW^8*s^2*t + 1930*ep*mtt^2*mWW^8*s^2*t + 11976*ep^2*mtt^2*mWW^8*s^2*t + 29588*ep^3*mtt^2*mWW^8*s^2*t + 29884*ep^4*mtt^2*mWW^8*s^2*t + 9920*ep^5*mtt^2*mWW^8*s^2*t - 20*mtt*mWW^9*s^2*t - 576*ep*mtt*mWW^9*s^2*t - 4900*ep^2*mtt*mWW^9*s^2*t - 15428*ep^3*mtt*mWW^9*s^2*t - 19972*ep^4*mtt*mWW^9*s^2*t - 9056*ep^5*mtt*mWW^9*s^2*t + 28*ep*mWW^10*s^2*t + 340*ep^2*mWW^10*s^2*t + 1224*ep^3*mWW^10*s^2*t + 1720*ep^4*mWW^10*s^2*t + 832*ep^5*mWW^10*s^2*t - 240*ep*mtt^7*mWW^2*s^3*t - 1360*ep^2*mtt^7*mWW^2*s^3*t - 640*ep^3*mtt^7*mWW^2*s^3*t + 5440*ep^4*mtt^7*mWW^2*s^3*t + 6400*ep^5*mtt^7*mWW^2*s^3*t - 500*mtt^6*mWW^3*s^3*t - 5896*ep*mtt^6*mWW^3*s^3*t - 21984*ep^2*mtt^6*mWW^3*s^3*t - 34524*ep^3*mtt^6*mWW^3*s^3*t - 25992*ep^4*mtt^6*mWW^3*s^3*t - 10144*ep^5*mtt^6*mWW^3*s^3*t + 1588*mtt^5*mWW^4*s^3*t + 20626*ep*mtt^5*mWW^4*s^3*t + 91692*ep^2*mtt^5*mWW^4*s^3*t + 176182*ep^3*mtt^5*mWW^4*s^3*t + 147712*ep^4*mtt^5*mWW^4*s^3*t + 42768*ep^5*mtt^5*mWW^4*s^3*t - 1774*mtt^4*mWW^5*s^3*t - 23544*ep*mtt^4*mWW^5*s^3*t - 121192*ep^2*mtt^4*mWW^5*s^3*t - 284394*ep^3*mtt^4*mWW^5*s^3*t - 300672*ep^4*mtt^4*mWW^5*s^3*t - 113840*ep^5*mtt^4*mWW^5*s^3*t + 738*mtt^3*mWW^6*s^3*t + 8874*ep*mtt^3*mWW^6*s^3*t + 53904*ep^2*mtt^3*mWW^6*s^3*t + 159368*ep^3*mtt^3*mWW^6*s^3*t + 210264*ep^4*mtt^3*mWW^6*s^3*t + 98464*ep^5*mtt^3*mWW^6*s^3*t - 2*mtt^2*mWW^7*s^3*t + 1708*ep*mtt^2*mWW^7*s^3*t + 11448*ep^2*mtt^2*mWW^7*s^3*t + 21202*ep^3*mtt^2*mWW^7*s^3*t + 8516*ep^4*mtt^2*mWW^7*s^3*t - 4496*ep^5*mtt^2*mWW^7*s^3*t - 54*mtt*mWW^8*s^3*t - 1780*ep*mtt*mWW^8*s^3*t - 15344*ep^2*mtt*mWW^8*s^3*t - 47210*ep^3*mtt*mWW^8*s^3*t - 59184*ep^4*mtt*mWW^8*s^3*t - 25808*ep^5*mtt*mWW^8*s^3*t + 4*mWW^9*s^3*t + 252*ep*mWW^9*s^3*t + 2836*ep^2*mWW^9*s^3*t + 10016*ep^3*mWW^9*s^3*t + 13916*ep^4*mWW^9*s^3*t + 6656*ep^5*mWW^9*s^3*t + 420*ep*mtt^6*mWW^2*s^4*t + 3100*ep^2*mtt^6*mWW^2*s^4*t + 6640*ep^3*mtt^6*mWW^2*s^4*t + 3440*ep^4*mtt^6*mWW^2*s^4*t - 1600*ep^5*mtt^6*mWW^2*s^4*t + 400*mtt^5*mWW^3*s^4*t + 6814*ep*mtt^5*mWW^3*s^4*t + 33126*ep^2*mtt^5*mWW^3*s^4*t + 68756*ep^3*mtt^5*mWW^3*s^4*t + 66528*ep^4*mtt^5*mWW^3*s^4*t + 25696*ep^5*mtt^5*mWW^3*s^4*t - 1022*mtt^4*mWW^4*s^4*t - 17346*ep*mtt^4*mWW^4*s^4*t - 93164*ep^2*mtt^4*mWW^4*s^4*t - 213148*ep^3*mtt^4*mWW^4*s^4*t - 216236*ep^4*mtt^4*mWW^4*s^4*t - 78800*ep^5*mtt^4*mWW^4*s^4*t + 828*mtt^3*mWW^5*s^4*t + 11514*ep*mtt^3*mWW^5*s^4*t + 67606*ep^2*mtt^3*mWW^5*s^4*t + 178648*ep^3*mtt^3*mWW^5*s^4*t + 208172*ep^4*mtt^3*mWW^5*s^4*t + 85664*ep^5*mtt^3*mWW^5*s^4*t - 174*mtt^2*mWW^6*s^4*t + 406*ep*mtt^2*mWW^6*s^4*t + 2492*ep^2*mtt^2*mWW^6*s^4*t - 7140*ep^3*mtt^2*mWW^6*s^4*t - 26500*ep^4*mtt^2*mWW^6*s^4*t - 18240*ep^5*mtt^2*mWW^6*s^4*t - 40*mtt*mWW^7*s^4*t - 2374*ep*mtt*mWW^7*s^4*t - 19252*ep^2*mtt*mWW^7*s^4*t - 54590*ep^3*mtt*mWW^7*s^4*t - 63656*ep^4*mtt*mWW^7*s^4*t - 25936*ep^5*mtt*mWW^7*s^4*t + 8*mWW^8*s^4*t + 518*ep*mWW^8*s^4*t + 5660*ep^2*mWW^8*s^4*t + 19490*ep^3*mWW^8*s^4*t + 26524*ep^4*mWW^8*s^4*t + 12448*ep^5*mWW^8*s^4*t - 264*ep*mtt^5*mWW^2*s^5*t - 2072*ep^2*mtt^5*mWW^2*s^5*t - 5120*ep^3*mtt^5*mWW^2*s^5*t - 4384*ep^4*mtt^5*mWW^2*s^5*t - 640*ep^5*mtt^5*mWW^2*s^5*t - 100*mtt^4*mWW^3*s^5*t - 3826*ep*mtt^4*mWW^3*s^5*t - 24166*ep^2*mtt^4*mWW^3*s^5*t - 60212*ep^3*mtt^4*mWW^3*s^5*t - 66784*ep^4*mtt^4*mWW^3*s^5*t - 27552*ep^5*mtt^4*mWW^3*s^5*t + 170*mtt^3*mWW^4*s^5*t + 5502*ep*mtt^3*mWW^4*s^5*t + 37244*ep^2*mtt^3*mWW^4*s^5*t + 97836*ep^3*mtt^3*mWW^4*s^5*t + 110212*ep^4*mtt^3*mWW^4*s^5*t + 43904*ep^5*mtt^3*mWW^4*s^5*t - 60*mtt^2*mWW^5*s^5*t + 240*ep*mtt^2*mWW^5*s^5*t - 378*ep^2*mtt^2*mWW^5*s^5*t - 7954*ep^3*mtt^2*mWW^5*s^5*t - 14912*ep^4*mtt^2*mWW^5*s^5*t - 7216*ep^5*mtt^2*mWW^5*s^5*t - 10*mtt*mWW^6*s^5*t - 2024*ep*mtt*mWW^6*s^5*t - 14632*ep^2*mtt*mWW^6*s^5*t - 37698*ep^3*mtt*mWW^6*s^5*t - 41304*ep^4*mtt*mWW^6*s^5*t - 16272*ep^5*mtt*mWW^6*s^5*t + 444*ep*mWW^7*s^5*t + 4652*ep^2*mWW^7*s^5*t + 15164*ep^3*mWW^7*s^5*t + 19764*ep^4*mWW^7*s^5*t + 8928*ep^5*mWW^7*s^5*t + 60*ep*mtt^4*mWW^2*s^6*t + 484*ep^2*mtt^4*mWW^2*s^6*t + 1264*ep^3*mtt^4*mWW^2*s^6*t + 1232*ep^4*mtt^4*mWW^2*s^6*t + 320*ep^5*mtt^4*mWW^2*s^6*t - 40*mtt^3*mWW^3*s^6*t + 694*ep*mtt^3*mWW^3*s^6*t + 6720*ep^2*mtt^3*mWW^3*s^6*t + 19758*ep^3*mtt^3*mWW^3*s^6*t + 24108*ep^4*mtt^3*mWW^3*s^6*t + 10480*ep^5*mtt^3*mWW^3*s^6*t + 68*mtt^2*mWW^4*s^6*t + 134*ep*mtt^2*mWW^4*s^6*t - 2072*ep^2*mtt^2*mWW^4*s^6*t - 8790*ep^3*mtt^2*mWW^4*s^6*t - 11972*ep^4*mtt^2*mWW^4*s^6*t - 5248*ep^5*mtt^2*mWW^4*s^6*t - 20*mtt*mWW^5*s^6*t - 1070*ep*mtt*mWW^5*s^6*t - 6920*ep^2*mtt*mWW^5*s^6*t - 17458*ep^3*mtt*mWW^5*s^6*t - 19588*ep^4*mtt*mWW^5*s^6*t - 8144*ep^5*mtt*mWW^5*s^6*t - 8*mWW^6*s^6*t + 206*ep*mWW^6*s^6*t + 2004*ep^2*mWW^6*s^6*t + 5898*ep^3*mWW^6*s^6*t + 7084*ep^4*mWW^6*s^6*t + 2976*ep^5*mWW^6*s^6*t + 20*mtt^2*mWW^3*s^7*t + 88*ep*mtt^2*mWW^3*s^7*t - 68*ep^2*mtt^2*mWW^3*s^7*t - 856*ep^3*mtt^2*mWW^3*s^7*t - 1392*ep^4*mtt^2*mWW^3*s^7*t - 672*ep^5*mtt^2*mWW^3*s^7*t - 16*mtt*mWW^4*s^7*t - 192*ep*mtt*mWW^4*s^7*t - 880*ep^2*mtt*mWW^4*s^7*t - 1920*ep^3*mtt*mWW^4*s^7*t - 1984*ep^4*mtt*mWW^4*s^7*t - 768*ep^5*mtt*mWW^4*s^7*t - 4*mWW^5*s^7*t + 56*ep*mWW^5*s^7*t + 516*ep^2*mWW^5*s^7*t + 1432*ep^3*mWW^5*s^7*t + 1648*ep^4*mWW^5*s^7*t + 672*ep^5*mWW^5*s^7*t + 18*ep*mtt^10*mWW*t^2 + 156*ep^2*mtt^10*mWW*t^2 + 462*ep^3*mtt^10*mWW*t^2 + 564*ep^4*mtt^10*mWW*t^2 + 240*ep^5*mtt^10*mWW*t^2 + 144*ep*mtt^9*mWW^2*t^2 + 1464*ep^2*mtt^9*mWW^2*t^2 + 5352*ep^3*mtt^9*mWW^2*t^2 + 8400*ep^4*mtt^9*mWW^2*t^2 + 4800*ep^5*mtt^9*mWW^2*t^2 + 30*mtt^8*mWW^3*t^2 - 462*ep*mtt^8*mWW^3*t^2 - 6216*ep^2*mtt^8*mWW^3*t^2 - 23196*ep^3*mtt^8*mWW^3*t^2 - 35448*ep^4*mtt^8*mWW^3*t^2 - 19488*ep^5*mtt^8*mWW^3*t^2 - 204*mtt^7*mWW^4*t^2 - 894*ep*mtt^7*mWW^4*t^2 + 3060*ep^2*mtt^7*mWW^4*t^2 + 21678*ep^3*mtt^7*mWW^4*t^2 + 38292*ep^4*mtt^7*mWW^4*t^2 + 22128*ep^5*mtt^7*mWW^4*t^2 + 666*mtt^6*mWW^5*t^2 + 6570*ep*mtt^6*mWW^5*t^2 + 24300*ep^2*mtt^6*mWW^5*t^2 + 43308*ep^3*mtt^6*mWW^5*t^2 + 37512*ep^4*mtt^6*mWW^5*t^2 + 12384*ep^5*mtt^6*mWW^5*t^2 - 1224*mtt^5*mWW^6*t^2 - 14076*ep*mtt^5*mWW^6*t^2 - 62760*ep^2*mtt^5*mWW^6*t^2 - 136884*ep^3*mtt^5*mWW^6*t^2 - 146040*ep^4*mtt^5*mWW^6*t^2 - 60576*ep^5*mtt^5*mWW^6*t^2 + 1266*mtt^4*mWW^7*t^2 + 15150*ep*mtt^4*mWW^7*t^2 + 70008*ep^2*mtt^4*mWW^7*t^2 + 156636*ep^3*mtt^4*mWW^7*t^2 + 169656*ep^4*mtt^4*mWW^7*t^2 + 70944*ep^5*mtt^4*mWW^7*t^2 - 684*mtt^3*mWW^8*t^2 - 8262*ep*mtt^3*mWW^8*t^2 - 38436*ep^2*mtt^3*mWW^8*t^2 - 86226*ep^3*mtt^3*mWW^8*t^2 - 93324*ep^4*mtt^3*mWW^8*t^2 - 38928*ep^5*mtt^3*mWW^8*t^2 + 150*mtt^2*mWW^9*t^2 + 1812*ep*mtt^2*mWW^9*t^2 + 8424*ep^2*mtt^2*mWW^9*t^2 + 18870*ep^3*mtt^2*mWW^9*t^2 + 20388*ep^4*mtt^2*mWW^9*t^2 + 8496*ep^5*mtt^2*mWW^9*t^2 - 108*ep*mtt^9*mWW*s*t^2 - 936*ep^2*mtt^9*mWW*s*t^2 - 2772*ep^3*mtt^9*mWW*s*t^2 - 3384*ep^4*mtt^9*mWW*s*t^2 - 1440*ep^5*mtt^9*mWW*s*t^2 - 568*ep*mtt^8*mWW^2*s*t^2 - 6252*ep^2*mtt^8*mWW^2*s*t^2 - 24756*ep^3*mtt^8*mWW^2*s*t^2 - 41640*ep^4*mtt^8*mWW^2*s*t^2 - 25184*ep^5*mtt^8*mWW^2*s*t^2 + 250*mtt^7*mWW^3*s*t^2 + 4180*ep*mtt^7*mWW^3*s*t^2 + 26492*ep^2*mtt^7*mWW^3*s*t^2 + 80826*ep^3*mtt^7*mWW^3*s*t^2 + 120400*ep^4*mtt^7*mWW^3*s*t^2 + 69792*ep^5*mtt^7*mWW^3*s*t^2 - 756*mtt^6*mWW^4*s*t^2 - 7554*ep*mtt^6*mWW^4*s*t^2 - 26462*ep^2*mtt^6*mWW^4*s*t^2 - 40916*ep^3*mtt^6*mWW^4*s*t^2 - 34884*ep^4*mtt^6*mWW^4*s*t^2 - 18768*ep^5*mtt^6*mWW^4*s*t^2 + 404*mtt^5*mWW^5*s*t^2 + 744*ep*mtt^5*mWW^5*s*t^2 - 20524*ep^2*mtt^5*mWW^5*s*t^2 - 107752*ep^3*mtt^5*mWW^5*s*t^2 - 183848*ep^4*mtt^5*mWW^5*s*t^2 - 101664*ep^5*mtt^5*mWW^5*s*t^2 + 916*mtt^4*mWW^6*s*t^2 + 12782*ep*mtt^4*mWW^6*s*t^2 + 69988*ep^2*mtt^4*mWW^6*s*t^2 + 187422*ep^3*mtt^4*mWW^6*s*t^2 + 243828*ep^4*mtt^4*mWW^6*s*t^2 + 121584*ep^5*mtt^4*mWW^6*s*t^2 - 1378*mtt^3*mWW^7*s*t^2 - 15582*ep*mtt^3*mWW^7*s*t^2 - 66428*ep^2*mtt^3*mWW^7*s*t^2 - 134780*ep^3*mtt^3*mWW^7*s*t^2 - 134100*ep^4*mtt^3*mWW^7*s*t^2 - 53392*ep^5*mtt^3*mWW^7*s*t^2 + 672*mtt^2*mWW^8*s*t^2 + 7392*ep*mtt^2*mWW^8*s*t^2 + 29778*ep^2*mtt^2*mWW^8*s*t^2 + 53946*ep^3*mtt^2*mWW^8*s*t^2 + 43360*ep^4*mtt^2*mWW^8*s*t^2 + 11872*ep^5*mtt^2*mWW^8*s*t^2 - 108*mtt*mWW^9*s*t^2 - 1306*ep*mtt*mWW^9*s*t^2 - 5836*ep^2*mtt*mWW^9*s*t^2 - 11770*ep^3*mtt*mWW^9*s*t^2 - 10412*ep^4*mtt*mWW^9*s*t^2 - 3088*ep^5*mtt*mWW^9*s*t^2 + 20*ep*mWW^10*s*t^2 + 180*ep^2*mWW^10*s*t^2 + 552*ep^3*mWW^10*s*t^2 + 680*ep^4*mWW^10*s*t^2 + 288*ep^5*mWW^10*s*t^2 + 270*ep*mtt^8*mWW*s^2*t^2 + 2340*ep^2*mtt^8*mWW*s^2*t^2 + 6930*ep^3*mtt^8*mWW*s^2*t^2 + 8460*ep^4*mtt^8*mWW*s^2*t^2 + 3600*ep^5*mtt^8*mWW*s^2*t^2 + 770*ep*mtt^7*mWW^2*s^2*t^2 + 10068*ep^2*mtt^7*mWW^2*s^2*t^2 + 45358*ep^3*mtt^7*mWW^2*s^2*t^2 + 83484*ep^4*mtt^7*mWW^2*s^2*t^2 + 53760*ep^5*mtt^7*mWW^2*s^2*t^2 - 1308*mtt^6*mWW^3*s^2*t^2 - 14484*ep*mtt^6*mWW^3*s^2*t^2 - 62272*ep^2*mtt^6*mWW^3*s^2*t^2 - 143088*ep^3*mtt^6*mWW^3*s^2*t^2 - 187832*ep^4*mtt^6*mWW^3*s^2*t^2 - 108720*ep^5*mtt^6*mWW^3*s^2*t^2 + 4124*mtt^5*mWW^4*s^2*t^2 + 39552*ep*mtt^5*mWW^4*s^2*t^2 + 124628*ep^2*mtt^5*mWW^4*s^2*t^2 + 143628*ep^3*mtt^5*mWW^4*s^2*t^2 + 34884*ep^4*mtt^5*mWW^4*s^2*t^2 - 15968*ep^5*mtt^5*mWW^4*s^2*t^2 - 4452*mtt^4*mWW^5*s^2*t^2 - 41944*ep*mtt^4*mWW^5*s^2*t^2 - 127838*ep^2*mtt^4*mWW^5*s^2*t^2 - 114554*ep^3*mtt^4*mWW^5*s^2*t^2 + 70392*ep^4*mtt^4*mWW^5*s^2*t^2 + 108640*ep^5*mtt^4*mWW^5*s^2*t^2 + 1576*mtt^3*mWW^6*s^2*t^2 + 16944*ep*mtt^3*mWW^6*s^2*t^2 + 72300*ep^2*mtt^3*mWW^6*s^2*t^2 + 138520*ep^3*mtt^3*mWW^6*s^2*t^2 + 101336*ep^4*mtt^3*mWW^6*s^2*t^2 + 10544*ep^5*mtt^3*mWW^6*s^2*t^2 + 276*mtt^2*mWW^7*s^2*t^2 + 432*ep*mtt^2*mWW^7*s^2*t^2 - 19180*ep^2*mtt^2*mWW^7*s^2*t^2 - 96040*ep^3*mtt^2*mWW^7*s^2*t^2 - 153128*ep^4*mtt^2*mWW^7*s^2*t^2 - 77936*ep^5*mtt^2*mWW^7*s^2*t^2 - 244*mtt*mWW^8*s^2*t^2 - 1974*ep*mtt*mWW^8*s^2*t^2 - 2676*ep^2*mtt*mWW^8*s^2*t^2 + 12418*ep^3*mtt*mWW^8*s^2*t^2 + 34816*ep^4*mtt*mWW^8*s^2*t^2 + 23120*ep^5*mtt*mWW^8*s^2*t^2 + 28*mWW^9*s^2*t^2 + 434*ep*mWW^9*s^2*t^2 + 2630*ep^2*mWW^9*s^2*t^2 + 6828*ep^3*mWW^9*s^2*t^2 + 7588*ep^4*mWW^9*s^2*t^2 + 2960*ep^5*mWW^9*s^2*t^2 - 360*ep*mtt^7*mWW*s^3*t^2 - 3120*ep^2*mtt^7*mWW*s^3*t^2 - 9240*ep^3*mtt^7*mWW*s^3*t^2 - 11280*ep^4*mtt^7*mWW*s^3*t^2 - 4800*ep^5*mtt^7*mWW*s^3*t^2 - 250*ep*mtt^6*mWW^2*s^3*t^2 - 6592*ep^2*mtt^6*mWW^2*s^3*t^2 - 39122*ep^3*mtt^6*mWW^2*s^3*t^2 - 82676*ep^4*mtt^6*mWW^2*s^3*t^2 - 57600*ep^5*mtt^6*mWW^2*s^3*t^2 + 2116*mtt^5*mWW^3*s^3*t^2 + 23530*ep*mtt^5*mWW^3*s^3*t^2 + 95224*ep^2*mtt^5*mWW^3*s^3*t^2 + 193334*ep^3*mtt^5*mWW^3*s^3*t^2 + 219292*ep^4*mtt^5*mWW^3*s^3*t^2 + 114192*ep^5*mtt^5*mWW^3*s^3*t^2 - 5720*mtt^4*mWW^4*s^3*t^2 - 60756*ep*mtt^4*mWW^4*s^3*t^2 - 220480*ep^2*mtt^4*mWW^4*s^3*t^2 - 334340*ep^3*mtt^4*mWW^4*s^3*t^2 - 200664*ep^4*mtt^4*mWW^4*s^3*t^2 - 30304*ep^5*mtt^4*mWW^4*s^3*t^2 + 5182*mtt^3*mWW^5*s^3*t^2 + 55280*ep*mtt^3*mWW^5*s^3*t^2 + 212948*ep^2*mtt^3*mWW^5*s^3*t^2 + 350530*ep^3*mtt^3*mWW^5*s^3*t^2 + 217056*ep^4*mtt^3*mWW^5*s^3*t^2 + 14928*ep^5*mtt^3*mWW^5*s^3*t^2 - 1576*mtt^2*mWW^6*s^3*t^2 - 19346*ep*mtt^2*mWW^6*s^3*t^2 - 102714*ep^2*mtt^2*mWW^6*s^3*t^2 - 256716*ep^3*mtt^2*mWW^6*s^3*t^2 - 282356*ep^4*mtt^2*mWW^6*s^3*t^2 - 105808*ep^5*mtt^2*mWW^6*s^3*t^2 - 54*mtt*mWW^7*s^3*t^2 + 1472*ep*mtt*mWW^7*s^3*t^2 + 24160*ep^2*mtt*mWW^7*s^3*t^2 + 98922*ep^3*mtt*mWW^7*s^3*t^2 + 150080*ep^4*mtt*mWW^7*s^3*t^2 + 75760*ep^5*mtt*mWW^7*s^3*t^2 + 52*mWW^8*s^3*t^2 + 334*ep*mWW^8*s^3*t^2 - 290*ep^2*mWW^8*s^3*t^2 - 6056*ep^3*mWW^8*s^3*t^2 - 12908*ep^4*mWW^8*s^3*t^2 - 7904*ep^5*mWW^8*s^3*t^2 + 270*ep*mtt^6*mWW*s^4*t^2 + 2340*ep^2*mtt^6*mWW*s^4*t^2 + 6930*ep^3*mtt^6*mWW*s^4*t^2 + 8460*ep^4*mtt^6*mWW*s^4*t^2 + 3600*ep^5*mtt^6*mWW*s^4*t^2 - 350*ep*mtt^5*mWW^2*s^4*t^2 - 72*ep^2*mtt^5*mWW^2*s^4*t^2 + 12498*ep^3*mtt^5*mWW^2*s^4*t^2 + 37524*ep^4*mtt^5*mWW^2*s^4*t^2 + 30080*ep^5*mtt^5*mWW^2*s^4*t^2 - 1434*mtt^4*mWW^3*s^4*t^2 - 18274*ep*mtt^4*mWW^3*s^4*t^2 - 81384*ep^2*mtt^4*mWW^3*s^4*t^2 - 173744*ep^3*mtt^4*mWW^3*s^4*t^2 - 191176*ep^4*mtt^4*mWW^3*s^4*t^2 - 89392*ep^5*mtt^4*mWW^3*s^4*t^2 + 3068*mtt^3*mWW^4*s^4*t^2 + 37190*ep*mtt^3*mWW^4*s^4*t^2 + 155540*ep^2*mtt^3*mWW^4*s^4*t^2 + 285814*ep^3*mtt^3*mWW^4*s^4*t^2 + 233056*ep^4*mtt^3*mWW^4*s^4*t^2 + 66128*ep^5*mtt^3*mWW^4*s^4*t^2 - 1958*mtt^2*mWW^5*s^4*t^2 - 22238*ep*mtt^2*mWW^5*s^4*t^2 - 95906*ep^2*mtt^2*mWW^5*s^4*t^2 - 185106*ep^3*mtt^2*mWW^5*s^4*t^2 - 149992*ep^4*mtt^2*mWW^5*s^4*t^2 - 33840*ep^5*mtt^2*mWW^5*s^4*t^2 + 288*mtt*mWW^6*s^4*t^2 + 3796*ep*mtt*mWW^6*s^4*t^2 + 27020*ep^2*mtt*mWW^6*s^4*t^2 + 84472*ep^3*mtt*mWW^6*s^4*t^2 + 108780*ep^4*mtt*mWW^6*s^4*t^2 + 46992*ep^5*mtt*mWW^6*s^4*t^2 + 36*mWW^7*s^4*t^2 - 130*ep*mWW^7*s^4*t^2 - 5162*ep^2*mWW^7*s^4*t^2 - 23472*ep^3*mWW^7*s^4*t^2 - 37148*ep^4*mWW^7*s^4*t^2 - 19344*ep^5*mWW^7*s^4*t^2 - 108*ep*mtt^5*mWW*s^5*t^2 - 936*ep^2*mtt^5*mWW*s^5*t^2 - 2772*ep^3*mtt^5*mWW*s^5*t^2 - 3384*ep^4*mtt^5*mWW*s^5*t^2 - 1440*ep^5*mtt^5*mWW*s^5*t^2 + 346*ep*mtt^4*mWW^2*s^5*t^2 + 2124*ep^2*mtt^4*mWW^2*s^5*t^2 + 2606*ep^3*mtt^4*mWW^2*s^5*t^2 - 3156*ep^4*mtt^4*mWW^2*s^5*t^2 - 5280*ep^5*mtt^4*mWW^2*s^5*t^2 + 306*mtt^3*mWW^3*s^5*t^2 + 5598*ep*mtt^3*mWW^3*s^5*t^2 + 30356*ep^2*mtt^3*mWW^3*s^5*t^2 + 73636*ep^3*mtt^3*mWW^3*s^5*t^2 + 85372*ep^4*mtt^3*mWW^3*s^5*t^2 + 38672*ep^5*mtt^3*mWW^3*s^5*t^2 - 452*mtt^2*mWW^4*s^5*t^2 - 7150*ep*mtt^2*mWW^4*s^5*t^2 - 35474*ep^2*mtt^2*mWW^4*s^5*t^2 - 75236*ep^3*mtt^2*mWW^4*s^5*t^2 - 70452*ep^4*mtt^2*mWW^4*s^5*t^2 - 23056*ep^5*mtt^2*mWW^4*s^5*t^2 + 138*mtt*mWW^5*s^5*t^2 + 1218*ep*mtt*mWW^5*s^5*t^2 + 5112*ep^2*mtt*mWW^5*s^5*t^2 + 9124*ep^3*mtt*mWW^5*s^5*t^2 + 3860*ep^4*mtt*mWW^5*s^5*t^2 - 2672*ep^5*mtt*mWW^5*s^5*t^2 + 8*mWW^6*s^5*t^2 + 72*ep*mWW^6*s^5*t^2 - 1398*ep^2*mWW^6*s^5*t^2 - 8030*ep^3*mWW^6*s^5*t^2 - 13104*ep^4*mWW^6*s^5*t^2 - 6608*ep^5*mWW^6*s^5*t^2 + 18*ep*mtt^4*mWW*s^6*t^2 + 156*ep^2*mtt^4*mWW*s^6*t^2 + 462*ep^3*mtt^4*mWW*s^6*t^2 + 564*ep^4*mtt^4*mWW*s^6*t^2 + 240*ep^5*mtt^4*mWW*s^6*t^2 - 92*ep*mtt^3*mWW^2*s^6*t^2 - 740*ep^2*mtt^3*mWW^2*s^6*t^2 - 1936*ep^3*mtt^3*mWW^2*s^6*t^2 - 1936*ep^4*mtt^3*mWW^2*s^6*t^2 - 576*ep^5*mtt^3*mWW^2*s^6*t^2 + 56*mtt^2*mWW^3*s^6*t^2 + 80*ep*mtt^2*mWW^3*s^6*t^2 - 1536*ep^2*mtt^2*mWW^3*s^6*t^2 - 6520*ep^3*mtt^2*mWW^3*s^6*t^2 - 9488*ep^4*mtt^2*mWW^3*s^6*t^2 - 4672*ep^5*mtt^2*mWW^3*s^6*t^2 - 76*mtt*mWW^4*s^6*t^2 - 556*ep*mtt*mWW^4*s^6*t^2 - 1476*ep^2*mtt*mWW^4*s^6*t^2 - 1876*ep^3*mtt*mWW^4*s^6*t^2 - 1352*ep^4*mtt*mWW^4*s^6*t^2 - 544*ep^5*mtt*mWW^4*s^6*t^2 + 20*mWW^5*s^6*t^2 + 382*ep*mWW^5*s^6*t^2 + 2084*ep^2*mWW^5*s^6*t^2 + 5166*ep^3*mWW^5*s^6*t^2 + 6164*ep^4*mWW^5*s^6*t^2 + 2864*ep^5*mWW^5*s^6*t^2 - 16*mtt*mWW^3*s^7*t^2 - 168*ep*mtt*mWW^3*s^7*t^2 - 664*ep^2*mtt*mWW^3*s^7*t^2 - 1248*ep^3*mtt*mWW^3*s^7*t^2 - 1120*ep^4*mtt*mWW^3*s^7*t^2 - 384*ep^5*mtt*mWW^3*s^7*t^2 + 16*mWW^4*s^7*t^2 + 168*ep*mWW^4*s^7*t^2 + 664*ep^2*mWW^4*s^7*t^2 + 1248*ep^3*mWW^4*s^7*t^2 + 1120*ep^4*mWW^4*s^7*t^2 + 384*ep^5*mWW^4*s^7*t^2 - 60*ep*mtt^9*mWW*t^3 - 480*ep^2*mtt^9*mWW*t^3 - 1236*ep^3*mtt^9*mWW*t^3 - 1176*ep^4*mtt^9*mWW*t^3 - 288*ep^5*mtt^9*mWW*t^3 - 303*ep*mtt^8*mWW^2*t^3 - 3348*ep^2*mtt^8*mWW^2*t^3 - 13299*ep^3*mtt^8*mWW^2*t^3 - 22410*ep^4*mtt^8*mWW^2*t^3 - 13560*ep^5*mtt^8*mWW^2*t^3 - 186*mtt^7*mWW^3*t^3 - 303*ep*mtt^7*mWW^3*t^3 + 8616*ep^2*mtt^7*mWW^3*t^3 + 43467*ep^3*mtt^7*mWW^3*t^3 + 75450*ep^4*mtt^7*mWW^3*t^3 + 44856*ep^5*mtt^7*mWW^3*t^3 + 894*mtt^6*mWW^4*t^3 + 6903*ep*mtt^6*mWW^4*t^3 + 13542*ep^2*mtt^6*mWW^4*t^3 - 9825*ep^3*mtt^6*mWW^4*t^3 - 53190*ep^4*mtt^6*mWW^4*t^3 - 40584*ep^5*mtt^6*mWW^4*t^3 - 1860*mtt^5*mWW^5*t^3 - 18519*ep*mtt^5*mWW^5*t^3 - 68148*ep^2*mtt^5*mWW^5*t^3 - 116439*ep^3*mtt^5*mWW^5*t^3 - 90210*ep^4*mtt^5*mWW^5*t^3 - 23064*ep^5*mtt^5*mWW^5*t^3 + 2274*mtt^4*mWW^6*t^3 + 25317*ep*mtt^4*mWW^6*t^3 + 107976*ep^2*mtt^4*mWW^6*t^3 + 222291*ep^3*mtt^4*mWW^6*t^3 + 220554*ep^4*mtt^4*mWW^6*t^3 + 83448*ep^5*mtt^4*mWW^6*t^3 - 1788*mtt^3*mWW^7*t^3 - 21039*ep*mtt^3*mWW^7*t^3 - 95076*ep^2*mtt^3*mWW^7*t^3 - 206667*ep^3*mtt^3*mWW^7*t^3 - 215706*ep^4*mtt^3*mWW^7*t^3 - 85944*ep^5*mtt^3*mWW^7*t^3 + 840*mtt^2*mWW^8*t^3 + 10107*ep*mtt^2*mWW^8*t^3 + 46686*ep^2*mtt^2*mWW^8*t^3 + 103521*ep^3*mtt^2*mWW^8*t^3 + 110118*ep^4*mtt^2*mWW^8*t^3 + 44808*ep^5*mtt^2*mWW^8*t^3 - 174*mtt*mWW^9*t^3 - 2103*ep*mtt*mWW^9*t^3 - 9768*ep^2*mtt*mWW^9*t^3 - 21813*ep^3*mtt*mWW^9*t^3 - 23430*ep^4*mtt*mWW^9*t^3 - 9672*ep^5*mtt*mWW^9*t^3 + 540*ep*mtt^8*mWW*s*t^3 + 4572*ep^2*mtt^8*mWW*s*t^3 + 13048*ep^3*mtt^8*mWW*s*t^3 + 15072*ep^4*mtt^8*mWW*s*t^3 + 5888*ep^5*mtt^8*mWW*s*t^3 + 1240*ep*mtt^7*mWW^2*s*t^3 + 14500*ep^2*mtt^7*mWW^2*s*t^3 + 60552*ep^3*mtt^7*mWW^2*s*t^3 + 106092*ep^4*mtt^7*mWW^2*s*t^3 + 66096*ep^5*mtt^7*mWW^2*s*t^3 - 346*mtt^6*mWW^3*s*t^3 - 8717*ep*mtt^6*mWW^3*s*t^3 - 67012*ep^2*mtt^6*mWW^3*s*t^3 - 225151*ep^3*mtt^6*mWW^3*s*t^3 - 348330*ep^4*mtt^6*mWW^3*s*t^3 - 202424*ep^5*mtt^6*mWW^3*s*t^3 + 674*mtt^5*mWW^4*s*t^3 + 7724*ep*mtt^5*mWW^4*s*t^3 + 35502*ep^2*mtt^5*mWW^4*s*t^3 + 90524*ep^3*mtt^5*mWW^4*s*t^3 + 139452*ep^4*mtt^5*mWW^4*s*t^3 + 94384*ep^5*mtt^5*mWW^4*s*t^3 + 376*mtt^4*mWW^5*s*t^3 + 13243*ep*mtt^4*mWW^5*s*t^3 + 106496*ep^2*mtt^4*mWW^5*s*t^3 + 339107*ep^3*mtt^4*mWW^5*s*t^3 + 457842*ep^4*mtt^4*mWW^5*s*t^3 + 216216*ep^5*mtt^4*mWW^5*s*t^3 - 1842*mtt^3*mWW^6*s*t^3 - 28638*ep*mtt^3*mWW^6*s*t^3 - 166376*ep^2*mtt^3*mWW^6*s*t^3 - 451288*ep^3*mtt^3*mWW^6*s*t^3 - 572468*ep^4*mtt^3*mWW^6*s*t^3 - 272208*ep^5*mtt^3*mWW^6*s*t^3 + 1660*mtt^2*mWW^7*s*t^3 + 19913*ep*mtt^2*mWW^7*s*t^3 + 91620*ep^2*mtt^2*mWW^7*s*t^3 + 203893*ep^3*mtt^2*mWW^7*s*t^3 + 223254*ep^4*mtt^2*mWW^7*s*t^3 + 96520*ep^5*mtt^2*mWW^7*s*t^3 - 592*mtt*mWW^8*s*t^3 - 6070*ep*mtt*mWW^8*s*t^3 - 22374*ep^2*mtt*mWW^8*s*t^3 - 36232*ep^3*mtt*mWW^8*s*t^3 - 25260*ep^4*mtt*mWW^8*s*t^3 - 5552*ep^5*mtt*mWW^8*s*t^3 + 70*mWW^9*s*t^3 + 765*ep*mWW^9*s*t^3 + 3072*ep^2*mWW^9*s*t^3 + 5547*ep^3*mWW^9*s*t^3 + 4346*ep^4*mWW^9*s*t^3 + 1080*ep^5*mWW^9*s*t^3 - 1584*ep*mtt^7*mWW*s^2*t^3 - 13692*ep^2*mtt^7*mWW*s^2*t^3 - 40420*ep^3*mtt^7*mWW*s^2*t^3 - 49224*ep^4*mtt^7*mWW*s^2*t^3 - 20960*ep^5*mtt^7*mWW*s^2*t^3 - 1820*ep*mtt^6*mWW^2*s^2*t^3 - 23876*ep^2*mtt^6*mWW^2*s^2*t^3 - 107108*ep^3*mtt^6*mWW^2*s^2*t^3 - 196180*ep^4*mtt^6*mWW^2*s^2*t^3 - 125696*ep^5*mtt^6*mWW^2*s^2*t^3 + 2482*mtt^5*mWW^3*s^2*t^3 + 33709*ep*mtt^5*mWW^3*s^2*t^3 + 181792*ep^2*mtt^5*mWW^3*s^2*t^3 + 495727*ep^3*mtt^5*mWW^3*s^2*t^3 + 684082*ep^4*mtt^5*mWW^3*s^2*t^3 + 375736*ep^5*mtt^5*mWW^3*s^2*t^3 - 6566*mtt^4*mWW^4*s^2*t^3 - 65927*ep*mtt^4*mWW^4*s^2*t^3 - 236606*ep^2*mtt^4*mWW^4*s^2*t^3 - 394151*ep^3*mtt^4*mWW^4*s^2*t^3 - 342354*ep^4*mtt^4*mWW^4*s^2*t^3 - 145416*ep^5*mtt^4*mWW^4*s^2*t^3 + 5576*mtt^3*mWW^5*s^2*t^3 + 42074*ep*mtt^3*mWW^5*s^2*t^3 + 63192*ep^2*mtt^3*mWW^5*s^2*t^3 - 156470*ep^3*mtt^3*mWW^5*s^2*t^3 - 461576*ep^4*mtt^3*mWW^5*s^2*t^3 - 295440*ep^5*mtt^3*mWW^5*s^2*t^3 - 1214*mtt^2*mWW^6*s^2*t^3 - 3054*ep*mtt^2*mWW^6*s^2*t^3 + 43186*ep^2*mtt^2*mWW^6*s^2*t^3 + 231226*ep^3*mtt^2*mWW^6*s^2*t^3 + 401644*ep^4*mtt^2*mWW^6*s^2*t^3 + 233744*ep^5*mtt^2*mWW^6*s^2*t^3 - 390*mtt*mWW^7*s^2*t^3 - 3761*ep*mtt*mWW^7*s^2*t^3 - 9996*ep^2*mtt*mWW^7*s^2*t^3 - 6723*ep^3*mtt*mWW^7*s^2*t^3 - 134*ep^4*mtt*mWW^7*s^2*t^3 - 2808*ep^5*mtt*mWW^7*s^2*t^3 + 112*mWW^8*s^2*t^3 + 315*ep*mWW^8*s^2*t^3 - 4432*ep^2*mWW^8*s^2*t^3 - 23425*ep^3*mWW^8*s^2*t^3 - 37986*ep^4*mWW^8*s^2*t^3 - 19928*ep^5*mWW^8*s^2*t^3 + 2136*ep*mtt^6*mWW*s^3*t^3 + 18648*ep^2*mtt^6*mWW*s^3*t^3 + 55920*ep^3*mtt^6*mWW*s^3*t^3 + 69696*ep^4*mtt^6*mWW*s^3*t^3 + 30720*ep^5*mtt^6*mWW*s^3*t^3 + 936*ep*mtt^5*mWW^2*s^3*t^3 + 16584*ep^2*mtt^5*mWW^2*s^3*t^3 + 85044*ep^3*mtt^5*mWW^2*s^3*t^3 + 166812*ep^4*mtt^5*mWW^2*s^3*t^3 + 111024*ep^5*mtt^5*mWW^2*s^3*t^3 - 3518*mtt^4*mWW^3*s^3*t^3 - 45009*ep*mtt^4*mWW^3*s^3*t^3 - 223652*ep^2*mtt^4*mWW^3*s^3*t^3 - 557139*ep^3*mtt^4*mWW^3*s^3*t^3 - 705842*ep^4*mtt^4*mWW^3*s^3*t^3 - 360888*ep^5*mtt^4*mWW^3*s^3*t^3 + 7886*mtt^3*mWW^4*s^3*t^3 + 83638*ep*mtt^3*mWW^4*s^3*t^3 + 318622*ep^2*mtt^3*mWW^4*s^3*t^3 + 560282*ep^3*mtt^3*mWW^4*s^3*t^3 + 478144*ep^4*mtt^3*mWW^4*s^3*t^3 + 169648*ep^5*mtt^3*mWW^4*s^3*t^3 - 5492*mtt^2*mWW^5*s^3*t^3 - 48962*ep*mtt^2*mWW^5*s^3*t^3 - 133156*ep^2*mtt^2*mWW^5*s^3*t^3 - 79770*ep^3*mtt^2*mWW^5*s^3*t^3 + 139664*ep^4*mtt^2*mWW^5*s^3*t^3 + 145840*ep^5*mtt^2*mWW^5*s^3*t^3 + 1054*mtt*mWW^6*s^3*t^3 + 7482*ep*mtt*mWW^6*s^3*t^3 + 10638*ep^2*mtt*mWW^6*s^3*t^3 - 32966*ep^3*mtt*mWW^6*s^3*t^3 - 104012*ep^4*mtt*mWW^6*s^3*t^3 - 76160*ep^5*mtt*mWW^6*s^3*t^3 + 70*mWW^7*s^3*t^3 + 91*ep*mWW^7*s^3*t^3 - 4876*ep^2*mWW^7*s^3*t^3 - 22635*ep^3*mWW^7*s^3*t^3 - 33230*ep^4*mWW^7*s^3*t^3 - 15192*ep^5*mWW^7*s^3*t^3 - 1404*ep*mtt^5*mWW*s^4*t^3 - 12312*ep^2*mtt^5*mWW*s^4*t^3 - 37180*ep^3*mtt^5*mWW*s^4*t^3 - 46824*ep^4*mtt^5*mWW*s^4*t^3 - 20960*ep^5*mtt^5*mWW*s^4*t^3 + 167*ep*mtt^4*mWW^2*s^4*t^3 - 2596*ep^2*mtt^4*mWW^2*s^4*t^3 - 23889*ep^3*mtt^4*mWW^2*s^4*t^3 - 56706*ep^4*mtt^4*mWW^2*s^4*t^3 - 41256*ep^5*mtt^4*mWW^2*s^4*t^3 + 1888*mtt^3*mWW^3*s^4*t^3 + 25082*ep*mtt^3*mWW^3*s^4*t^3 + 125732*ep^2*mtt^3*mWW^3*s^4*t^3 + 306842*ep^3*mtt^3*mWW^3*s^4*t^3 + 370508*ep^4*mtt^3*mWW^3*s^4*t^3 + 177328*ep^5*mtt^3*mWW^3*s^4*t^3 - 3284*mtt^2*mWW^4*s^4*t^3 - 37032*ep*mtt^2*mWW^4*s^4*t^3 - 150420*ep^2*mtt^2*mWW^4*s^4*t^3 - 282616*ep^3*mtt^2*mWW^4*s^4*t^3 - 251472*ep^4*mtt^2*mWW^4*s^4*t^3 - 86176*ep^5*mtt^2*mWW^4*s^4*t^3 + 1512*mtt*mWW^5*s^4*t^3 + 13504*ep*mtt*mWW^5*s^4*t^3 + 36488*ep^2*mtt*mWW^5*s^4*t^3 + 19820*ep^3*mtt*mWW^5*s^4*t^3 - 45576*ep^4*mtt*mWW^5*s^4*t^3 - 47008*ep^5*mtt*mWW^5*s^4*t^3 - 116*mWW^6*s^4*t^3 - 533*ep*mWW^6*s^4*t^3 + 1164*ep^2*mWW^6*s^4*t^3 + 10975*ep^3*mWW^6*s^4*t^3 + 22294*ep^4*mWW^6*s^4*t^3 + 14616*ep^5*mWW^6*s^4*t^3 + 396*ep*mtt^4*mWW*s^5*t^3 + 3468*ep^2*mtt^4*mWW*s^5*t^3 + 10456*ep^3*mtt^4*mWW*s^5*t^3 + 13152*ep^4*mtt^4*mWW*s^5*t^3 + 5888*ep^5*mtt^4*mWW*s^5*t^3 - 244*ep*mtt^3*mWW^2*s^5*t^3 - 1468*ep^2*mtt^3*mWW^2*s^5*t^3 - 1888*ep^3*mtt^3*mWW^2*s^5*t^3 + 1696*ep^4*mtt^3*mWW^2*s^5*t^3 + 3104*ep^5*mtt^3*mWW^2*s^5*t^3 - 304*mtt^2*mWW^3*s^5*t^3 - 4618*ep*mtt^2*mWW^3*s^5*t^3 - 25016*ep^2*mtt^2*mWW^3*s^5*t^3 - 63086*ep^3*mtt^2*mWW^3*s^5*t^3 - 75444*ep^4*mtt^2*mWW^3*s^5*t^3 - 34512*ep^5*mtt^2*mWW^3*s^5*t^3 + 380*mtt*mWW^4*s^5*t^3 + 4610*ep*mtt*mWW^4*s^5*t^3 + 19780*ep^2*mtt*mWW^4*s^5*t^3 + 38706*ep^3*mtt*mWW^4*s^5*t^3 + 34716*ep^4*mtt*mWW^4*s^5*t^3 + 11248*ep^5*mtt*mWW^4*s^5*t^3 - 76*mWW^5*s^5*t^3 - 336*ep*mWW^5*s^5*t^3 + 1508*ep^2*mWW^5*s^5*t^3 + 10436*ep^3*mWW^5*s^5*t^3 + 18968*ep^4*mWW^5*s^5*t^3 + 11200*ep^5*mWW^5*s^5*t^3 - 24*ep*mtt^3*mWW*s^6*t^3 - 204*ep^2*mtt^3*mWW*s^6*t^3 - 588*ep^3*mtt^3*mWW*s^6*t^3 - 696*ep^4*mtt^3*mWW*s^6*t^3 - 288*ep^5*mtt^3*mWW*s^6*t^3 + 24*ep*mtt^2*mWW^2*s^6*t^3 + 204*ep^2*mtt^2*mWW^2*s^6*t^3 + 588*ep^3*mtt^2*mWW^2*s^6*t^3 + 696*ep^4*mtt^2*mWW^2*s^6*t^3 + 288*ep^5*mtt^2*mWW^2*s^6*t^3 - 16*mtt*mWW^3*s^6*t^3 - 144*ep*mtt*mWW^3*s^6*t^3 - 460*ep^2*mtt*mWW^3*s^6*t^3 - 660*ep^3*mtt*mWW^3*s^6*t^3 - 424*ep^4*mtt*mWW^3*s^6*t^3 - 96*ep^5*mtt*mWW^3*s^6*t^3 + 16*mWW^4*s^6*t^3 + 144*ep*mWW^4*s^6*t^3 + 460*ep^2*mWW^4*s^6*t^3 + 660*ep^3*mWW^4*s^6*t^3 + 424*ep^4*mWW^4*s^6*t^3 + 96*ep^5*mWW^4*s^6*t^3 - 36*ep*mtt^9*t^4 - 330*ep^2*mtt^9*t^4 - 1062*ep^3*mtt^9*t^4 - 1452*ep^4*mtt^9*t^4 - 720*ep^5*mtt^9*t^4 + 117*ep*mtt^8*mWW*t^4 + 870*ep^2*mtt^8*mWW*t^4 + 1911*ep^3*mtt^8*mWW*t^4 + 1146*ep^4*mtt^8*mWW*t^4 - 264*ep^5*mtt^8*mWW*t^4 + 651*ep*mtt^7*mWW^2*t^4 + 7224*ep^2*mtt^7*mWW^2*t^4 + 28779*ep^3*mtt^7*mWW^2*t^4 + 48522*ep^4*mtt^7*mWW^2*t^4 + 29304*ep^5*mtt^7*mWW^2*t^4 + 444*mtt^6*mWW^3*t^4 + 2328*ep*mtt^6*mWW^3*t^4 - 5502*ep^2*mtt^6*mWW^3*t^4 - 53586*ep^3*mtt^6*mWW^3*t^4 - 108324*ep^4*mtt^6*mWW^3*t^4 - 69360*ep^5*mtt^6*mWW^3*t^4 - 1896*mtt^5*mWW^4*t^4 - 17763*ep*mtt^5*mWW^4*t^4 - 56886*ep^2*mtt^5*mWW^4*t^4 - 68085*ep^3*mtt^5*mWW^4*t^4 - 6846*ep^4*mtt^5*mWW^4*t^4 + 27096*ep^5*mtt^5*mWW^4*t^4 + 3078*mtt^4*mWW^5*t^4 + 32556*ep*mtt^4*mWW^5*t^4 + 129108*ep^2*mtt^4*mWW^5*t^4 + 240510*ep^3*mtt^4*mWW^5*t^4 + 208068*ep^4*mtt^4*mWW^5*t^4 + 64560*ep^5*mtt^4*mWW^5*t^4 - 2484*mtt^3*mWW^6*t^4 - 27669*ep*mtt^3*mWW^6*t^4 - 117288*ep^2*mtt^3*mWW^6*t^4 - 237477*ep^3*mtt^3*mWW^6*t^4 - 229014*ep^4*mtt^3*mWW^6*t^4 - 83208*ep^5*mtt^3*mWW^6*t^4 + 1164*mtt^2*mWW^7*t^4 + 13440*ep*mtt^2*mWW^7*t^4 + 59190*ep^2*mtt^2*mWW^7*t^4 + 124314*ep^3*mtt^2*mWW^7*t^4 + 124020*ep^4*mtt^2*mWW^7*t^4 + 46512*ep^5*mtt^2*mWW^7*t^4 - 372*mtt*mWW^8*t^4 - 4419*ep*mtt*mWW^8*t^4 - 20064*ep^2*mtt*mWW^8*t^4 - 43479*ep^3*mtt*mWW^8*t^4 - 44850*ep^4*mtt*mWW^8*t^4 - 17496*ep^5*mtt*mWW^8*t^4 + 66*mWW^9*t^4 + 795*ep*mWW^9*t^4 + 3678*ep^2*mWW^9*t^4 + 8175*ep^3*mWW^9*t^4 + 8730*ep^4*mWW^9*t^4 + 3576*ep^5*mWW^9*t^4 + 180*ep*mtt^8*s*t^4 + 1650*ep^2*mtt^8*s*t^4 + 5310*ep^3*mtt^8*s*t^4 + 7260*ep^4*mtt^8*s*t^4 + 3600*ep^5*mtt^8*s*t^4 - 1692*ep*mtt^7*mWW*s*t^4 - 14516*ep^2*mtt^7*mWW*s*t^4 - 42364*ep^3*mtt^7*mWW*s*t^4 - 50776*ep^4*mtt^7*mWW*s*t^4 - 21152*ep^5*mtt^7*mWW*s*t^4 - 1155*ep*mtt^6*mWW^2*s*t^4 - 15752*ep^2*mtt^6*mWW^2*s*t^4 - 73635*ep^3*mtt^6*mWW^2*s*t^4 - 139254*ep^4*mtt^6*mWW^2*s*t^4 - 91304*ep^5*mtt^6*mWW^2*s*t^4 + 150*mtt^5*mWW^3*s*t^4 + 10892*ep*mtt^5*mWW^3*s*t^4 + 101152*ep^2*mtt^5*mWW^3*s*t^4 + 360906*ep^3*mtt^5*mWW^3*s*t^4 + 565204*ep^4*mtt^5*mWW^3*s*t^4 + 325296*ep^5*mtt^5*mWW^3*s*t^4 + 426*mtt^4*mWW^4*s*t^4 - 413*ep*mtt^4*mWW^4*s*t^4 - 34176*ep^2*mtt^4*mWW^4*s*t^4 - 169671*ep^3*mtt^4*mWW^4*s*t^4 - 320246*ep^4*mtt^4*mWW^4*s*t^4 - 211560*ep^5*mtt^4*mWW^4*s*t^4 - 1898*mtt^3*mWW^5*s*t^4 - 29998*ep*mtt^3*mWW^5*s*t^4 - 170920*ep^2*mtt^3*mWW^5*s*t^4 - 437700*ep^3*mtt^3*mWW^5*s*t^4 - 501060*ep^4*mtt^3*mWW^5*s*t^4 - 203984*ep^5*mtt^3*mWW^5*s*t^4 + 2076*mtt^2*mWW^6*s*t^4 + 33417*ep*mtt^2*mWW^6*s*t^4 + 195074*ep^2*mtt^2*mWW^6*s*t^4 + 519599*ep^3*mtt^2*mWW^6*s*t^4 + 637082*ep^4*mtt^2*mWW^6*s*t^4 + 290552*ep^5*mtt^2*mWW^6*s*t^4 - 888*mtt*mWW^7*s*t^4 - 12476*ep*mtt*mWW^7*s*t^4 - 66424*ep^2*mtt*mWW^7*s*t^4 - 167172*ep^3*mtt*mWW^7*s*t^4 - 199812*ep^4*mtt*mWW^7*s*t^4 - 91088*ep^5*mtt*mWW^7*s*t^4 + 134*mWW^8*s*t^4 + 1245*ep*mWW^8*s*t^4 + 3912*ep^2*mWW^8*s*t^4 + 4727*ep^3*mWW^8*s*t^4 + 1602*ep^4*mWW^8*s*t^4 - 360*ep^5*mWW^8*s*t^4 - 360*ep*mtt^7*s^2*t^4 - 3300*ep^2*mtt^7*s^2*t^4 - 10620*ep^3*mtt^7*s^2*t^4 - 14520*ep^4*mtt^7*s^2*t^4 - 7200*ep^5*mtt^7*s^2*t^4 + 4734*ep*mtt^6*mWW*s^2*t^4 + 41492*ep^2*mtt^6*mWW*s^2*t^4 + 125226*ep^3*mtt^6*mWW*s^2*t^4 + 157660*ep^4*mtt^6*mWW*s^2*t^4 + 70608*ep^5*mtt^6*mWW*s^2*t^4 - 615*ep*mtt^5*mWW^2*s^2*t^4 + 3392*ep^2*mtt^5*mWW^2*s^2*t^4 + 48505*ep^3*mtt^5*mWW^2*s^2*t^4 + 128134*ep^4*mtt^5*mWW^2*s^2*t^4 + 98744*ep^5*mtt^5*mWW^2*s^2*t^4 - 2468*mtt^4*mWW^3*s^2*t^4 - 40478*ep*mtt^4*mWW^3*s^2*t^4 - 248674*ep^2*mtt^4*mWW^3*s^2*t^4 - 721104*ep^3*mtt^4*mWW^3*s^2*t^4 - 999088*ep^4*mtt^4*mWW^3*s^2*t^4 - 531872*ep^5*mtt^4*mWW^3*s^2*t^4 + 5248*mtt^3*mWW^4*s^2*t^4 + 63280*ep*mtt^3*mWW^4*s^2*t^4 + 296054*ep^2*mtt^3*mWW^4*s^2*t^4 + 692046*ep^3*mtt^3*mWW^4*s^2*t^4 + 828488*ep^4*mtt^3*mWW^4*s^2*t^4 + 406960*ep^5*mtt^3*mWW^4*s^2*t^4 - 3198*mtt^2*mWW^5*s^2*t^4 - 22130*ep*mtt^2*mWW^5*s^2*t^4 - 22104*ep^2*mtt^2*mWW^5*s^2*t^4 + 112608*ep^3*mtt^2*mWW^5*s^2*t^4 + 256948*ep^4*mtt^2*mWW^5*s^2*t^4 + 144048*ep^5*mtt^2*mWW^5*s^2*t^4 + 236*mtt*mWW^6*s^2*t^4 - 7813*ep*mtt*mWW^6*s^2*t^4 - 88314*ep^2*mtt*mWW^6*s^2*t^4 - 307635*ep^3*mtt*mWW^6*s^2*t^4 - 437574*ep^4*mtt*mWW^6*s^2*t^4 - 220776*ep^5*mtt*mWW^6*s^2*t^4 + 182*mWW^7*s^2*t^4 + 3502*ep*mWW^7*s^2*t^4 + 22534*ep^2*mWW^7*s^2*t^4 + 64334*ep^3*mWW^7*s^2*t^4 + 84272*ep^4*mWW^7*s^2*t^4 + 41408*ep^5*mWW^7*s^2*t^4 + 360*ep*mtt^6*s^3*t^4 + 3300*ep^2*mtt^6*s^3*t^4 + 10620*ep^3*mtt^6*s^3*t^4 + 14520*ep^4*mtt^6*s^3*t^4 + 7200*ep^5*mtt^6*s^3*t^4 - 5220*ep*mtt^5*mWW*s^3*t^4 - 46080*ep^2*mtt^5*mWW*s^3*t^4 - 140604*ep^3*mtt^5*mWW*s^3*t^4 - 179784*ep^4*mtt^5*mWW*s^3*t^4 - 82272*ep^5*mtt^5*mWW*s^3*t^4 + 2517*ep*mtt^4*mWW^2*s^3*t^4 + 15808*ep^2*mtt^4*mWW^2*s^3*t^4 + 22801*ep^3*mtt^4*mWW^2*s^3*t^4 - 13318*ep^4*mtt^4*mWW^2*s^3*t^4 - 31288*ep^5*mtt^4*mWW^2*s^3*t^4 + 2854*mtt^3*mWW^3*s^3*t^4 + 40854*ep*mtt^3*mWW^3*s^3*t^4 + 225144*ep^2*mtt^3*mWW^3*s^3*t^4 + 596024*ep^3*mtt^3*mWW^3*s^3*t^4 + 762720*ep^4*mtt^3*mWW^3*s^3*t^4 + 378704*ep^5*mtt^3*mWW^3*s^3*t^4 - 5126*mtt^2*mWW^4*s^3*t^4 - 61396*ep*mtt^2*mWW^4*s^3*t^4 - 280408*ep^2*mtt^2*mWW^4*s^3*t^4 - 622222*ep^3*mtt^2*mWW^4*s^3*t^4 - 682164*ep^4*mtt^2*mWW^4*s^3*t^4 - 298144*ep^5*mtt^2*mWW^4*s^3*t^4 + 2530*mtt*mWW^5*s^3*t^4 + 22768*ep*mtt*mWW^5*s^3*t^4 + 65784*ep^2*mtt*mWW^5*s^3*t^4 + 63166*ep^3*mtt*mWW^5*s^3*t^4 - 9868*ep^4*mtt*mWW^5*s^3*t^4 - 31040*ep^5*mtt*mWW^5*s^3*t^4 - 258*mWW^6*s^3*t^4 - 147*ep*mWW^6*s^3*t^4 + 14076*ep^2*mWW^6*s^3*t^4 + 62823*ep^3*mWW^6*s^3*t^4 + 98390*ep^4*mWW^6*s^3*t^4 + 52616*ep^5*mWW^6*s^3*t^4 - 180*ep*mtt^5*s^4*t^4 - 1650*ep^2*mtt^5*s^4*t^4 - 5310*ep^3*mtt^5*s^4*t^4 - 7260*ep^4*mtt^5*s^4*t^4 - 3600*ep^5*mtt^5*s^4*t^4 + 2421*ep*mtt^4*mWW*s^4*t^4 + 21398*ep^2*mtt^4*mWW*s^4*t^4 + 65431*ep^3*mtt^4*mWW*s^4*t^4 + 83962*ep^4*mtt^4*mWW*s^4*t^4 + 38648*ep^5*mtt^4*mWW*s^4*t^4 - 1734*ep*mtt^3*mWW^2*s^4*t^4 - 13584*ep^2*mtt^3*mWW^2*s^4*t^4 - 35102*ep^3*mtt^3*mWW^2*s^4*t^4 - 34780*ep^4*mtt^3*mWW^2*s^4*t^4 - 10160*ep^5*mtt^3*mWW^2*s^4*t^4 - 1076*mtt^2*mWW^3*s^4*t^4 - 14874*ep*mtt^2*mWW^3*s^4*t^4 - 78540*ep^2*mtt^2*mWW^3*s^4*t^4 - 197334*ep^3*mtt^2*mWW^3*s^4*t^4 - 237228*ep^4*mtt^2*mWW^3*s^4*t^4 - 109808*ep^5*mtt^2*mWW^3*s^4*t^4 + 1456*mtt*mWW^4*s^4*t^4 + 17942*ep*mtt*mWW^4*s^4*t^4 + 83702*ep^2*mtt*mWW^4*s^4*t^4 + 186252*ep^3*mtt*mWW^4*s^4*t^4 + 198760*ep^4*mtt*mWW^4*s^4*t^4 + 81728*ep^5*mtt*mWW^4*s^4*t^4 - 380*mWW^5*s^4*t^4 - 3623*ep*mWW^5*s^4*t^4 - 11758*ep^2*mWW^5*s^4*t^4 - 15281*ep^3*mWW^5*s^4*t^4 - 5182*ep^4*mWW^5*s^4*t^4 + 2424*ep^5*mWW^5*s^4*t^4 + 36*ep*mtt^4*s^5*t^4 + 330*ep^2*mtt^4*s^5*t^4 + 1062*ep^3*mtt^4*s^5*t^4 + 1452*ep^4*mtt^4*s^5*t^4 + 720*ep^5*mtt^4*s^5*t^4 - 360*ep*mtt^3*mWW*s^5*t^4 - 3164*ep^2*mtt^3*mWW*s^5*t^4 - 9600*ep^3*mtt^3*mWW*s^5*t^4 - 12208*ep^4*mtt^3*mWW*s^5*t^4 - 5568*ep^5*mtt^3*mWW*s^5*t^4 + 336*ep*mtt^2*mWW^2*s^5*t^4 + 2912*ep^2*mtt^2*mWW^2*s^5*t^4 + 8652*ep^3*mtt^2*mWW^2*s^5*t^4 + 10696*ep^4*mtt^2*mWW^2*s^5*t^4 + 4704*ep^5*mtt^2*mWW^2*s^5*t^4 + 96*mtt*mWW^3*s^5*t^4 + 1272*ep*mtt*mWW^3*s^5*t^4 + 6332*ep^2*mtt*mWW^3*s^5*t^4 + 14736*ep^3*mtt*mWW^3*s^5*t^4 + 16144*ep^4*mtt*mWW^3*s^5*t^4 + 6720*ep^5*mtt*mWW^3*s^5*t^4 - 96*mWW^4*s^5*t^4 - 1284*ep*mWW^4*s^5*t^4 - 6410*ep^2*mWW^4*s^5*t^4 - 14850*ep^3*mWW^4*s^5*t^4 - 16084*ep^4*mWW^4*s^5*t^4 - 6576*ep^5*mWW^4*s^5*t^4 + 228*ep*mtt^8*t^5 + 2082*ep^2*mtt^8*t^5 + 6666*ep^3*mtt^8*t^5 + 9060*ep^4*mtt^8*t^5 + 4464*ep^5*mtt^8*t^5 - 480*ep*mtt^7*mWW*t^5 - 4086*ep^2*mtt^7*mWW*t^5 - 11778*ep^3*mtt^7*mWW*t^5 - 13860*ep^4*mtt^7*mWW*t^5 - 5616*ep^5*mtt^7*mWW*t^5 - 951*ep*mtt^6*mWW^2*t^5 - 10308*ep^2*mtt^6*mWW^2*t^5 - 40143*ep^3*mtt^6*mWW^2*t^5 - 66354*ep^4*mtt^6*mWW^2*t^5 - 39384*ep^5*mtt^6*mWW^2*t^5 - 504*mtt^5*mWW^3*t^5 - 2211*ep*mtt^5*mWW^3*t^5 + 10440*ep^2*mtt^5*mWW^3*t^5 + 75285*ep^3*mtt^5*mWW^3*t^5 + 144054*ep^4*mtt^5*mWW^3*t^5 + 89736*ep^5*mtt^5*mWW^3*t^5 + 2058*mtt^4*mWW^4*t^5 + 20070*ep*mtt^4*mWW^4*t^5 + 68406*ep^2*mtt^4*mWW^4*t^5 + 92994*ep^3*mtt^4*mWW^4*t^5 + 30228*ep^4*mtt^4*mWW^4*t^5 - 19536*ep^5*mtt^4*mWW^4*t^5 - 2952*mtt^3*mWW^5*t^5 - 32766*ep*mtt^3*mWW^5*t^5 - 137316*ep^2*mtt^3*mWW^5*t^5 - 271506*ep^3*mtt^3*mWW^5*t^5 - 251916*ep^4*mtt^3*mWW^5*t^5 - 86544*ep^5*mtt^3*mWW^5*t^5 + 1776*mtt^2*mWW^6*t^5 + 20541*ep*mtt^2*mWW^6*t^5 + 90534*ep^2*mtt^2*mWW^6*t^5 + 190263*ep^3*mtt^2*mWW^6*t^5 + 190650*ep^4*mtt^2*mWW^6*t^5 + 72696*ep^5*mtt^2*mWW^6*t^5 - 408*mtt*mWW^7*t^5 - 4767*ep*mtt*mWW^7*t^5 - 21150*ep^2*mtt*mWW^7*t^5 - 44433*ep^3*mtt*mWW^7*t^5 - 44070*ep^4*mtt*mWW^7*t^5 - 16392*ep^5*mtt*mWW^7*t^5 + 30*mWW^8*t^5 + 336*ep*mWW^8*t^5 + 1398*ep^2*mWW^8*t^5 + 2652*ep^3*mWW^8*t^5 + 2208*ep^4*mWW^8*t^5 + 576*ep^5*mWW^8*t^5 - 960*ep*mtt^7*s*t^5 - 8760*ep^2*mtt^7*s*t^5 - 28020*ep^3*mtt^7*s*t^5 - 38040*ep^4*mtt^7*s*t^5 - 18720*ep^5*mtt^7*s*t^5 + 4236*ep*mtt^6*mWW*s*t^5 + 37400*ep^2*mtt^6*mWW*s*t^5 + 114144*ep^3*mtt^6*mWW*s*t^5 + 145984*ep^4*mtt^6*mWW*s*t^5 + 66816*ep^5*mtt^6*mWW*s*t^5 - 1580*ep*mtt^5*mWW^2*s*t^5 - 9402*ep^2*mtt^5*mWW^2*s*t^5 - 7638*ep^3*mtt^5*mWW^2*s*t^5 + 27648*ep^4*mtt^5*mWW^2*s*t^5 + 35552*ep^5*mtt^5*mWW^2*s*t^5 + 6*mtt^4*mWW^3*s*t^5 - 9273*ep*mtt^4*mWW^3*s*t^5 - 93148*ep^2*mtt^4*mWW^3*s*t^5 - 335679*ep^3*mtt^4*mWW^3*s*t^5 - 521186*ep^4*mtt^4*mWW^3*s*t^5 - 295320*ep^5*mtt^4*mWW^3*s*t^5 - 856*mtt^3*mWW^4*s*t^5 + 120*ep*mtt^3*mWW^4*s*t^5 + 54938*ep^2*mtt^3*mWW^4*s*t^5 + 256630*ep^3*mtt^3*mWW^4*s*t^5 + 439948*ep^4*mtt^3*mWW^4*s*t^5 + 262480*ep^5*mtt^3*mWW^4*s*t^5 + 1832*mtt^2*mWW^5*s*t^5 + 21834*ep*mtt^2*mWW^5*s*t^5 + 96338*ep^2*mtt^2*mWW^5*s*t^5 + 191356*ep^3*mtt^2*mWW^5*s*t^5 + 162632*ep^4*mtt^2*mWW^5*s*t^5 + 40928*ep^5*mtt^2*mWW^5*s*t^5 - 1204*mtt*mWW^6*s*t^5 - 18146*ep*mtt*mWW^6*s*t^5 - 100008*ep^2*mtt*mWW^6*s*t^5 - 252014*ep^3*mtt*mWW^6*s*t^5 - 292688*ep^4*mtt*mWW^6*s*t^5 - 126560*ep^5*mtt*mWW^6*s*t^5 + 222*mWW^7*s*t^5 + 3769*ep*mWW^7*s*t^5 + 22642*ep^2*mWW^7*s*t^5 + 61221*ep^3*mWW^7*s*t^5 + 75702*ep^4*mWW^7*s*t^5 + 34824*ep^5*mWW^7*s*t^5 + 1560*ep*mtt^6*s^2*t^5 + 14220*ep^2*mtt^6*s^2*t^5 + 45420*ep^3*mtt^6*s^2*t^5 + 61560*ep^4*mtt^6*s^2*t^5 + 30240*ep^5*mtt^6*s^2*t^5 - 8580*ep*mtt^5*mWW*s^2*t^5 - 76308*ep^2*mtt^5*mWW*s^2*t^5 - 235440*ep^3*mtt^5*mWW*s^2*t^5 - 305616*ep^4*mtt^5*mWW*s^2*t^5 - 142656*ep^5*mtt^5*mWW*s^2*t^5 + 7123*ep*mtt^4*mWW^2*s^2*t^5 + 58506*ep^2*mtt^4*mWW^2*s^2*t^5 + 159929*ep^3*mtt^4*mWW^2*s^2*t^5 + 172026*ep^4*mtt^4*mWW^2*s^2*t^5 + 59016*ep^5*mtt^4*mWW^2*s^2*t^5 + 1374*mtt^3*mWW^3*s^2*t^5 + 23562*ep*mtt^3*mWW^3*s^2*t^5 + 148576*ep^2*mtt^3*mWW^3*s^2*t^5 + 433700*ep^3*mtt^3*mWW^3*s^2*t^5 + 596912*ep^4*mtt^3*mWW^3*s^2*t^5 + 313216*ep^5*mtt^3*mWW^3*s^2*t^5 - 2262*mtt^2*mWW^4*s^2*t^5 - 35624*ep*mtt^2*mWW^4*s^2*t^5 - 207160*ep^2*mtt^2*mWW^4*s^2*t^5 - 560694*ep^3*mtt^2*mWW^4*s^2*t^5 - 719060*ep^4*mtt^2*mWW^4*s^2*t^5 - 353920*ep^5*mtt^2*mWW^4*s^2*t^5 + 886*mtt*mWW^5*s^2*t^5 + 10004*ep*mtt*mWW^5*s^2*t^5 + 44304*ep^2*mtt*mWW^5*s^2*t^5 + 100830*ep^3*mtt*mWW^5*s^2*t^5 + 120236*ep^4*mtt*mWW^5*s^2*t^5 + 59440*ep^5*mtt*mWW^5*s^2*t^5 + 2*mWW^6*s^2*t^5 + 1859*ep*mWW^6*s^2*t^5 + 16998*ep^2*mWW^6*s^2*t^5 + 53567*ep^3*mWW^6*s^2*t^5 + 70486*ep^4*mWW^6*s^2*t^5 + 33128*ep^5*mWW^6*s^2*t^5 - 1200*ep*mtt^5*s^3*t^5 - 10920*ep^2*mtt^5*s^3*t^5 - 34800*ep^3*mtt^5*s^3*t^5 - 47040*ep^4*mtt^5*s^3*t^5 - 23040*ep^5*mtt^5*s^3*t^5 + 6420*ep*mtt^4*mWW*s^3*t^5 + 57192*ep^2*mtt^4*mWW*s^3*t^5 + 176916*ep^3*mtt^4*mWW*s^3*t^5 + 230520*ep^4*mtt^4*mWW*s^3*t^5 + 108192*ep^5*mtt^4*mWW*s^3*t^5 - 6146*ep*mtt^3*mWW^2*s^3*t^5 - 52598*ep^2*mtt^3*mWW^2*s^3*t^5 - 154336*ep^3*mtt^3*mWW^2*s^3*t^5 - 187312*ep^4*mtt^3*mWW^2*s^3*t^5 - 79968*ep^5*mtt^3*mWW^2*s^3*t^5 - 1124*mtt^2*mWW^3*s^3*t^5 - 15074*ep*mtt^2*mWW^3*s^3*t^5 - 79462*ep^2*mtt^2*mWW^3*s^3*t^5 - 203008*ep^3*mtt^2*mWW^3*s^3*t^5 - 251488*ep^4*mtt^2*mWW^3*s^3*t^5 - 121024*ep^5*mtt^2*mWW^3*s^3*t^5 + 1528*mtt*mWW^4*s^3*t^5 + 21118*ep*mtt*mWW^4*s^3*t^5 + 110690*ep^2*mtt*mWW^4*s^3*t^5 + 273272*ep^3*mtt*mWW^4*s^3*t^5 + 320144*ep^4*mtt*mWW^4*s^3*t^5 + 143648*ep^5*mtt*mWW^4*s^3*t^5 - 404*mWW^5*s^3*t^5 - 5070*ep*mWW^5*s^3*t^5 - 24470*ep^2*mWW^5*s^3*t^5 - 56700*ep^3*mWW^5*s^3*t^5 - 63096*ep^4*mWW^5*s^3*t^5 - 27040*ep^5*mWW^5*s^3*t^5 + 420*ep*mtt^4*s^4*t^5 + 3810*ep^2*mtt^4*s^4*t^5 + 12090*ep^3*mtt^4*s^4*t^5 + 16260*ep^4*mtt^4*s^4*t^5 + 7920*ep^5*mtt^4*s^4*t^5 - 1644*ep*mtt^3*mWW*s^4*t^5 - 14630*ep^2*mtt^3*mWW*s^4*t^5 - 45198*ep^3*mtt^3*mWW*s^4*t^5 - 58828*ep^4*mtt^3*mWW*s^4*t^5 - 27600*ep^5*mtt^3*mWW*s^4*t^5 + 1476*ep*mtt^2*mWW^2*s^4*t^5 + 12930*ep^2*mtt^2*mWW^2*s^4*t^5 + 39042*ep^3*mtt^2*mWW^2*s^4*t^5 + 49332*ep^4*mtt^2*mWW^2*s^4*t^5 + 22320*ep^5*mtt^2*mWW^2*s^4*t^5 + 224*mtt*mWW^3*s^4*t^5 + 2652*ep*mtt*mWW^3*s^4*t^5 + 12086*ep^2*mtt*mWW^3*s^4*t^5 + 26622*ep^3*mtt*mWW^3*s^4*t^5 + 28460*ep^4*mtt*mWW^3*s^4*t^5 + 11856*ep^5*mtt*mWW^3*s^4*t^5 - 224*mWW^4*s^4*t^5 - 2904*ep*mWW^4*s^4*t^5 - 14196*ep^2*mWW^4*s^4*t^5 - 32556*ep^3*mWW^4*s^4*t^5 - 35224*ep^4*mWW^4*s^4*t^5 - 14496*ep^5*mWW^4*s^4*t^5 - 48*ep*mtt^3*s^5*t^5 - 432*ep^2*mtt^3*s^5*t^5 - 1356*ep^3*mtt^3*s^5*t^5 - 1800*ep^4*mtt^3*s^5*t^5 - 864*ep^5*mtt^3*s^5*t^5 + 48*ep*mtt^2*mWW*s^5*t^5 + 432*ep^2*mtt^2*mWW*s^5*t^5 + 1356*ep^3*mtt^2*mWW*s^5*t^5 + 1800*ep^4*mtt^2*mWW*s^5*t^5 + 864*ep^5*mtt^2*mWW*s^5*t^5 + 48*ep*mtt*mWW^2*s^5*t^5 + 432*ep^2*mtt*mWW^2*s^5*t^5 + 1356*ep^3*mtt*mWW^2*s^5*t^5 + 1800*ep^4*mtt*mWW^2*s^5*t^5 + 864*ep^5*mtt*mWW^2*s^5*t^5 - 48*ep*mWW^3*s^5*t^5 - 432*ep^2*mWW^3*s^5*t^5 - 1356*ep^3*mWW^3*s^5*t^5 - 1800*ep^4*mWW^3*s^5*t^5 - 864*ep^5*mWW^3*s^5*t^5 - 600*ep*mtt^7*t^6 - 5460*ep^2*mtt^7*t^6 - 17400*ep^3*mtt^7*t^6 - 23520*ep^4*mtt^7*t^6 - 11520*ep^5*mtt^7*t^6 + 1464*ep*mtt^6*mWW*t^6 + 13080*ep^2*mtt^6*mWW*t^6 + 40620*ep^3*mtt^6*mWW*t^6 + 53160*ep^4*mtt^6*mWW*t^6 + 25056*ep^5*mtt^6*mWW*t^6 + 177*ep*mtt^5*mWW^2*t^6 + 2826*ep^2*mtt^5*mWW^2*t^6 + 14343*ep^3*mtt^5*mWW^2*t^6 + 28170*ep^4*mtt^5*mWW^2*t^6 + 18744*ep^5*mtt^5*mWW^2*t^6 + 258*mtt^4*mWW^3*t^6 - 372*ep*mtt^4*mWW^3*t^6 - 19716*ep^2*mtt^4*mWW^3*t^6 - 87318*ep^3*mtt^4*mWW^3*t^6 - 144468*ep^4*mtt^4*mWW^3*t^6 - 83184*ep^5*mtt^4*mWW^3*t^6 - 1068*mtt^3*mWW^4*t^6 - 9144*ep*mtt^3*mWW^4*t^6 - 23274*ep^2*mtt^3*mWW^4*t^6 - 6474*ep^3*mtt^3*mWW^4*t^6 + 45276*ep^4*mtt^3*mWW^4*t^6 + 42384*ep^5*mtt^3*mWW^4*t^6 + 1452*mtt^2*mWW^5*t^6 + 16098*ep*mtt^2*mWW^5*t^6 + 67074*ep^2*mtt^2*mWW^5*t^6 + 130800*ep^3*mtt^2*mWW^5*t^6 + 118296*ep^4*mtt^2*mWW^5*t^6 + 38880*ep^5*mtt^2*mWW^5*t^6 - 732*mtt*mWW^6*t^6 - 8745*ep*mtt*mWW^6*t^6 - 39852*ep^2*mtt*mWW^6*t^6 - 86541*ep^3*mtt*mWW^6*t^6 - 89718*ep^4*mtt*mWW^6*t^6 - 35592*ep^5*mtt*mWW^6*t^6 + 90*mWW^7*t^6 + 1122*ep*mWW^7*t^6 + 5322*ep^2*mWW^7*t^6 + 11970*ep^3*mWW^7*t^6 + 12804*ep^4*mWW^7*t^6 + 5232*ep^5*mWW^7*t^6 + 2040*ep*mtt^6*s*t^6 + 18540*ep^2*mtt^6*s*t^6 + 58980*ep^3*mtt^6*s*t^6 + 79560*ep^4*mtt^6*s*t^6 + 38880*ep^5*mtt^6*s*t^6 - 6960*ep*mtt^5*mWW*s*t^6 - 62400*ep^2*mtt^5*mWW*s*t^6 - 194776*ep^3*mtt^5*mWW*s*t^6 - 256656*ep^4*mtt^5*mWW*s*t^6 - 122048*ep^5*mtt^5*mWW*s*t^6 + 5825*ep*mtt^4*mWW^2*s*t^6 + 50108*ep^2*mtt^4*mWW^2*s*t^6 + 146697*ep^3*mtt^4*mWW^2*s*t^6 + 176298*ep^4*mtt^4*mWW^2*s*t^6 + 73752*ep^5*mtt^4*mWW^2*s*t^6 + 32*mtt^3*mWW^3*s*t^6 + 3888*ep*mtt^3*mWW^3*s*t^6 + 37364*ep^2*mtt^3*mWW^3*s*t^6 + 134440*ep^3*mtt^3*mWW^3*s*t^6 + 210788*ep^4*mtt^3*mWW^3*s*t^6 + 120848*ep^5*mtt^3*mWW^3*s*t^6 + 274*mtt^2*mWW^4*s*t^6 - 3874*ep*mtt^2*mWW^4*s*t^6 - 52934*ep^2*mtt^2*mWW^4*s*t^6 - 196746*ep^3*mtt^2*mWW^4*s*t^6 - 298904*ep^4*mtt^2*mWW^4*s*t^6 - 163136*ep^5*mtt^2*mWW^4*s*t^6 - 548*mtt*mWW^5*s*t^6 - 3870*ep*mtt*mWW^5*s*t^6 - 4048*ep^2*mtt*mWW^5*s*t^6 + 23570*ep^3*mtt*mWW^5*s*t^6 + 62248*ep^4*mtt*mWW^5*s*t^6 + 42368*ep^5*mtt*mWW^5*s*t^6 + 242*mWW^6*s*t^6 + 2951*ep*mWW^6*s*t^6 + 13370*ep^2*mWW^6*s*t^6 + 27835*ep^3*mWW^6*s*t^6 + 26666*ep^4*mWW^6*s*t^6 + 9336*ep^5*mWW^6*s*t^6 - 2520*ep*mtt^5*s^2*t^6 - 22860*ep^2*mtt^5*s^2*t^6 - 72540*ep^3*mtt^5*s^2*t^6 - 97560*ep^4*mtt^5*s^2*t^6 - 47520*ep^5*mtt^5*s^2*t^6 + 9000*ep*mtt^4*mWW*s^2*t^6 + 80712*ep^2*mtt^4*mWW*s^2*t^6 + 252064*ep^3*mtt^4*mWW*s^2*t^6 + 332448*ep^4*mtt^4*mWW*s^2*t^6 + 158336*ep^5*mtt^4*mWW*s^2*t^6 - 9310*ep*mtt^3*mWW^2*s^2*t^6 - 81946*ep^2*mtt^3*mWW^2*s^2*t^6 - 249328*ep^3*mtt^3*mWW^2*s^2*t^6 - 317600*ep^4*mtt^3*mWW^2*s^2*t^6 - 144736*ep^5*mtt^3*mWW^2*s^2*t^6 - 408*mtt^2*mWW^3*s^2*t^6 - 3894*ep*mtt^2*mWW^3*s^2*t^6 - 15838*ep^2*mtt^2*mWW^3*s^2*t^6 - 38168*ep^3*mtt^2*mWW^3*s^2*t^6 - 53776*ep^4*mtt^2*mWW^3*s^2*t^6 - 31776*ep^5*mtt^2*mWW^3*s^2*t^6 + 516*mtt*mWW^4*s^2*t^6 + 9222*ep*mtt*mWW^4*s^2*t^6 + 57098*ep^2*mtt*mWW^4*s^2*t^6 + 157596*ep^3*mtt*mWW^4*s^2*t^6 + 200936*ep^4*mtt*mWW^4*s^2*t^6 + 96832*ep^5*mtt*mWW^4*s^2*t^6 - 108*mWW^5*s^2*t^6 - 2474*ep*mWW^5*s^2*t^6 - 16950*ep^2*mWW^5*s^2*t^6 - 48952*ep^3*mWW^5*s^2*t^6 - 63584*ep^4*mWW^5*s^2*t^6 - 30752*ep^5*mWW^5*s^2*t^6 + 1320*ep*mtt^4*s^3*t^6 + 11940*ep^2*mtt^4*s^3*t^6 + 37740*ep^3*mtt^4*s^3*t^6 + 50520*ep^4*mtt^4*s^3*t^6 + 24480*ep^5*mtt^4*s^3*t^6 - 3840*ep*mtt^3*mWW*s^3*t^6 - 34416*ep^2*mtt^3*mWW*s^3*t^6 - 107400*ep^3*mtt^3*mWW*s^3*t^6 - 141552*ep^4*mtt^3*mWW*s^3*t^6 - 67392*ep^5*mtt^3*mWW*s^3*t^6 + 3480*ep*mtt^2*mWW^2*s^3*t^6 + 30828*ep^2*mtt^2*mWW^2*s^3*t^6 + 94620*ep^3*mtt^2*mWW^2*s^3*t^6 + 122136*ep^4*mtt^2*mWW^2*s^3*t^6 + 56736*ep^5*mtt^2*mWW^2*s^3*t^6 + 176*mtt*mWW^3*s^3*t^6 + 1128*ep*mtt*mWW^3*s^3*t^6 + 1136*ep^2*mtt*mWW^3*s^3*t^6 - 4272*ep^3*mtt*mWW^3*s^3*t^6 - 9376*ep^4*mtt*mWW^3*s^3*t^6 - 4992*ep^5*mtt*mWW^3*s^3*t^6 - 176*mWW^4*s^3*t^6 - 2088*ep*mWW^4*s^3*t^6 - 9488*ep^2*mWW^4*s^3*t^6 - 20688*ep^3*mWW^4*s^3*t^6 - 21728*ep^4*mWW^4*s^3*t^6 - 8832*ep^5*mWW^4*s^3*t^6 - 240*ep*mtt^3*s^4*t^6 - 2160*ep^2*mtt^3*s^4*t^6 - 6780*ep^3*mtt^3*s^4*t^6 - 9000*ep^4*mtt^3*s^4*t^6 - 4320*ep^5*mtt^3*s^4*t^6 + 336*ep*mtt^2*mWW*s^4*t^6 + 3024*ep^2*mtt^2*mWW*s^4*t^6 + 9492*ep^3*mtt^2*mWW*s^4*t^6 + 12600*ep^4*mtt^2*mWW*s^4*t^6 + 6048*ep^5*mtt^2*mWW*s^4*t^6 + 48*ep*mtt*mWW^2*s^4*t^6 + 432*ep^2*mtt*mWW^2*s^4*t^6 + 1356*ep^3*mtt*mWW^2*s^4*t^6 + 1800*ep^4*mtt*mWW^2*s^4*t^6 + 864*ep^5*mtt*mWW^2*s^4*t^6 - 144*ep*mWW^3*s^4*t^6 - 1296*ep^2*mWW^3*s^4*t^6 - 4068*ep^3*mWW^3*s^4*t^6 - 5400*ep^4*mWW^3*s^4*t^6 - 2592*ep^5*mWW^3*s^4*t^6 + 840*ep*mtt^6*t^7 + 7620*ep^2*mtt^6*t^7 + 24180*ep^3*mtt^6*t^7 + 32520*ep^4*mtt^6*t^7 + 15840*ep^5*mtt^6*t^7 - 2304*ep*mtt^5*mWW*t^7 - 20796*ep^2*mtt^5*mWW*t^7 - 65532*ep^3*mtt^5*mWW*t^7 - 87384*ep^4*mtt^5*mWW*t^7 - 42144*ep^5*mtt^5*mWW*t^7 + 1338*ep*mtt^4*mWW^2*t^7 + 11646*ep^2*mtt^4*mWW^2*t^7 + 34800*ep^3*mtt^4*mWW^2*t^7 + 43272*ep^4*mtt^4*mWW^2*t^7 + 19104*ep^5*mtt^4*mWW^2*t^7 - 30*mtt^3*mWW^3*t^7 + 1122*ep*mtt^3*mWW^3*t^7 + 12756*ep^2*mtt^3*mWW^3*t^7 + 46320*ep^3*mtt^3*mWW^3*t^7 + 70272*ep^4*mtt^3*mWW^3*t^7 + 38400*ep^5*mtt^3*mWW^3*t^7 + 174*mtt^2*mWW^4*t^7 + 102*ep*mtt^2*mWW^4*t^7 - 9324*ep^2*mtt^2*mWW^4*t^7 - 42864*ep^3*mtt^2*mWW^4*t^7 - 70176*ep^4*mtt^2*mWW^4*t^7 - 39552*ep^5*mtt^2*mWW^4*t^7 - 258*mtt*mWW^5*t^7 - 2442*ep*mtt*mWW^5*t^7 - 7944*ep^2*mtt*mWW^5*t^7 - 9852*ep^3*mtt*mWW^5*t^7 - 1752*ep^4*mtt*mWW^5*t^7 + 3168*ep^5*mtt*mWW^5*t^7 + 114*mWW^6*t^7 + 1344*ep*mWW^6*t^7 + 6042*ep^2*mWW^6*t^7 + 12948*ep^3*mWW^6*t^7 + 13248*ep^4*mWW^6*t^7 + 5184*ep^5*mWW^6*t^7 - 2160*ep*mtt^5*s*t^7 - 19560*ep^2*mtt^5*s*t^7 - 61920*ep^3*mtt^5*s*t^7 - 83040*ep^4*mtt^5*s*t^7 - 40320*ep^5*mtt^5*s*t^7 + 6552*ep*mtt^4*mWW*s*t^7 + 59036*ep^2*mtt^4*mWW*s*t^7 + 185596*ep^3*mtt^4*mWW*s*t^7 + 246808*ep^4*mtt^4*mWW*s*t^7 + 118688*ep^5*mtt^4*mWW*s*t^7 - 6450*ep*mtt^3*mWW^2*s*t^7 - 57534*ep^2*mtt^3*mWW^2*s*t^7 - 178232*ep^3*mtt^3*mWW^2*s*t^7 - 232480*ep^4*mtt^3*mWW^2*s*t^7 - 109184*ep^5*mtt^3*mWW^2*s*t^7 - 32*mtt^2*mWW^3*s*t^7 + 892*ep*mtt^2*mWW^3*s*t^7 + 8890*ep^2*mtt^2*mWW^3*s*t^7 + 25654*ep^3*mtt^2*mWW^3*s*t^7 + 28036*ep^4*mtt^2*mWW^3*s*t^7 + 9520*ep^5*mtt^2*mWW^3*s*t^7 + 28*mtt*mWW^4*s*t^7 + 1816*ep*mtt*mWW^4*s*t^7 + 15338*ep^2*mtt*mWW^4*s*t^7 + 49038*ep^3*mtt*mWW^4*s*t^7 + 68676*ep^4*mtt*mWW^4*s*t^7 + 35504*ep^5*mtt*mWW^4*s*t^7 + 4*mWW^5*s*t^7 - 650*ep*mWW^5*s*t^7 - 6170*ep^2*mWW^5*s*t^7 - 20136*ep^3*mWW^5*s*t^7 - 28000*ep^4*mWW^5*s*t^7 - 14208*ep^5*mWW^5*s*t^7 + 1800*ep*mtt^4*s^2*t^7 + 16260*ep^2*mtt^4*s^2*t^7 + 51300*ep^3*mtt^4*s^2*t^7 + 68520*ep^4*mtt^4*s^2*t^7 + 33120*ep^5*mtt^4*s^2*t^7 - 4896*ep*mtt^3*mWW*s^2*t^7 - 44048*ep^2*mtt^3*mWW*s^2*t^7 - 138192*ep^3*mtt^3*mWW*s^2*t^7 - 183328*ep^4*mtt^3*mWW*s^2*t^7 - 87936*ep^5*mtt^3*mWW*s^2*t^7 + 4584*ep*mtt^2*mWW^2*s^2*t^7 + 40964*ep^2*mtt^2*mWW^2*s^2*t^7 + 127308*ep^3*mtt^2*mWW^2*s^2*t^7 + 166936*ep^4*mtt^2*mWW^2*s^2*t^7 + 79008*ep^5*mtt^2*mWW^2*s^2*t^7 + 48*mtt*mWW^3*s^2*t^7 - 1176*ep*mtt*mWW^3*s^2*t^7 - 12832*ep^2*mtt*mWW^3*s^2*t^7 - 41496*ep^3*mtt*mWW^3*s^2*t^7 - 54608*ep^4*mtt*mWW^3*s^2*t^7 - 25536*ep^5*mtt*mWW^3*s^2*t^7 - 48*mWW^4*s^2*t^7 - 312*ep*mWW^4*s^2*t^7 - 344*ep^2*mWW^4*s^2*t^7 + 1080*ep^3*mWW^4*s^2*t^7 + 2480*ep^4*mWW^4*s^2*t^7 + 1344*ep^5*mWW^4*s^2*t^7 - 480*ep*mtt^3*s^3*t^7 - 4320*ep^2*mtt^3*s^3*t^7 - 13560*ep^3*mtt^3*s^3*t^7 - 18000*ep^4*mtt^3*s^3*t^7 - 8640*ep^5*mtt^3*s^3*t^7 + 864*ep*mtt^2*mWW*s^3*t^7 + 7776*ep^2*mtt^2*mWW*s^3*t^7 + 24408*ep^3*mtt^2*mWW*s^3*t^7 + 32400*ep^4*mtt^2*mWW*s^3*t^7 + 15552*ep^5*mtt^2*mWW*s^3*t^7 - 288*ep*mtt*mWW^2*s^3*t^7 - 2592*ep^2*mtt*mWW^2*s^3*t^7 - 8136*ep^3*mtt*mWW^2*s^3*t^7 - 10800*ep^4*mtt*mWW^2*s^3*t^7 - 5184*ep^5*mtt*mWW^2*s^3*t^7 - 96*ep*mWW^3*s^3*t^7 - 864*ep^2*mWW^3*s^3*t^7 - 2712*ep^3*mWW^3*s^3*t^7 - 3600*ep^4*mWW^3*s^3*t^7 - 1728*ep^5*mWW^3*s^3*t^7 - 660*ep*mtt^5*t^8 - 5970*ep^2*mtt^5*t^8 - 18870*ep^3*mtt^5*t^8 - 25260*ep^4*mtt^5*t^8 - 12240*ep^5*mtt^5*t^8 + 1929*ep*mtt^4*mWW*t^8 + 17430*ep^2*mtt^4*mWW*t^8 + 55011*ep^3*mtt^4*mWW*t^8 + 73506*ep^4*mtt^4*mWW*t^8 + 35544*ep^5*mtt^4*mWW*t^8 - 1704*ep*mtt^3*mWW^2*t^8 - 15330*ep^2*mtt^3*mWW^2*t^8 - 48090*ep^3*mtt^3*mWW^2*t^8 - 63780*ep^4*mtt^3*mWW^2*t^8 - 30576*ep^5*mtt^3*mWW^2*t^8 - 12*mtt^2*mWW^3*t^8 - 24*ep*mtt^2*mWW^3*t^8 + 258*ep^2*mtt^2*mWW^3*t^8 + 726*ep^3*mtt^2*mWW^3*t^8 + 204*ep^4*mtt^2*mWW^3*t^8 - 432*ep^5*mtt^2*mWW^3*t^8 + 24*mtt*mWW^4*t^8 + 744*ep*mtt*mWW^4*t^8 + 5604*ep^2*mtt*mWW^4*t^8 + 17124*ep^3*mtt*mWW^4*t^8 + 23208*ep^4*mtt*mWW^4*t^8 + 11616*ep^5*mtt*mWW^4*t^8 - 12*mWW^5*t^8 - 285*ep*mWW^5*t^8 - 1992*ep^2*mWW^5*t^8 - 5901*ep^3*mWW^5*t^8 - 7878*ep^4*mWW^5*t^8 - 3912*ep^5*mWW^5*t^8 + 1140*ep*mtt^4*s*t^8 + 10290*ep^2*mtt^4*s*t^8 + 32430*ep^3*mtt^4*s*t^8 + 43260*ep^4*mtt^4*s*t^8 + 20880*ep^5*mtt^4*s*t^8 - 3192*ep*mtt^3*mWW*s*t^8 - 28772*ep^2*mtt^3*mWW*s*t^8 - 90504*ep^3*mtt^3*mWW*s*t^8 - 120448*ep^4*mtt^3*mWW*s*t^8 - 57984*ep^5*mtt^3*mWW*s*t^8 + 3096*ep*mtt^2*mWW^2*s*t^8 + 27828*ep^2*mtt^2*mWW^2*s*t^8 + 87192*ep^3*mtt^2*mWW^2*s*t^8 + 115488*ep^4*mtt^2*mWW^2*s*t^8 + 55296*ep^5*mtt^2*mWW^2*s*t^8 - 1176*ep*mtt*mWW^3*s*t^8 - 10500*ep^2*mtt*mWW^3*s*t^8 - 32592*ep^3*mtt*mWW^3*s*t^8 - 42672*ep^4*mtt*mWW^3*s*t^8 - 20160*ep^5*mtt*mWW^3*s*t^8 + 132*ep*mWW^4*s*t^8 + 1154*ep^2*mWW^4*s*t^8 + 3474*ep^3*mWW^4*s*t^8 + 4372*ep^4*mWW^4*s*t^8 + 1968*ep^5*mWW^4*s*t^8 - 480*ep*mtt^3*s^2*t^8 - 4320*ep^2*mtt^3*s^2*t^8 - 13560*ep^3*mtt^3*s^2*t^8 - 18000*ep^4*mtt^3*s^2*t^8 - 8640*ep^5*mtt^3*s^2*t^8 + 1056*ep*mtt^2*mWW*s^2*t^8 + 9504*ep^2*mtt^2*mWW*s^2*t^8 + 29832*ep^3*mtt^2*mWW*s^2*t^8 + 39600*ep^4*mtt^2*mWW*s^2*t^8 + 19008*ep^5*mtt^2*mWW*s^2*t^8 - 672*ep*mtt*mWW^2*s^2*t^8 - 6048*ep^2*mtt*mWW^2*s^2*t^8 - 18984*ep^3*mtt*mWW^2*s^2*t^8 - 25200*ep^4*mtt*mWW^2*s^2*t^8 - 12096*ep^5*mtt*mWW^2*s^2*t^8 + 96*ep*mWW^3*s^2*t^8 + 864*ep^2*mWW^3*s^2*t^8 + 2712*ep^3*mWW^3*s^2*t^8 + 3600*ep^4*mWW^3*s^2*t^8 + 1728*ep^5*mWW^3*s^2*t^8 + 276*ep*mtt^4*t^9 + 2490*ep^2*mtt^4*t^9 + 7842*ep^3*mtt^4*t^9 + 10452*ep^4*mtt^4*t^9 + 5040*ep^5*mtt^4*t^9 - 828*ep*mtt^3*mWW*t^9 - 7470*ep^2*mtt^3*mWW*t^9 - 23526*ep^3*mtt^3*mWW*t^9 - 31356*ep^4*mtt^3*mWW*t^9 - 15120*ep^5*mtt^3*mWW*t^9 + 828*ep*mtt^2*mWW^2*t^9 + 7470*ep^2*mtt^2*mWW^2*t^9 + 23526*ep^3*mtt^2*mWW^2*t^9 + 31356*ep^4*mtt^2*mWW^2*t^9 + 15120*ep^5*mtt^2*mWW^2*t^9 - 276*ep*mtt*mWW^3*t^9 - 2490*ep^2*mtt*mWW^3*t^9 - 7842*ep^3*mtt*mWW^3*t^9 - 10452*ep^4*mtt*mWW^3*t^9 - 5040*ep^5*mtt*mWW^3*t^9 - 240*ep*mtt^3*s*t^9 - 2160*ep^2*mtt^3*s*t^9 - 6780*ep^3*mtt^3*s*t^9 - 9000*ep^4*mtt^3*s*t^9 - 4320*ep^5*mtt^3*s*t^9 + 624*ep*mtt^2*mWW*s*t^9 + 5616*ep^2*mtt^2*mWW*s*t^9 + 17628*ep^3*mtt^2*mWW*s*t^9 + 23400*ep^4*mtt^2*mWW*s*t^9 + 11232*ep^5*mtt^2*mWW*s*t^9 - 528*ep*mtt*mWW^2*s*t^9 - 4752*ep^2*mtt*mWW^2*s*t^9 - 14916*ep^3*mtt*mWW^2*s*t^9 - 19800*ep^4*mtt*mWW^2*s*t^9 - 9504*ep^5*mtt*mWW^2*s*t^9 + 144*ep*mWW^3*s*t^9 + 1296*ep^2*mWW^3*s*t^9 + 4068*ep^3*mWW^3*s*t^9 + 5400*ep^4*mWW^3*s*t^9 + 2592*ep^5*mWW^3*s*t^9 - 48*ep*mtt^3*t^10 - 432*ep^2*mtt^3*t^10 - 1356*ep^3*mtt^3*t^10 - 1800*ep^4*mtt^3*t^10 - 864*ep^5*mtt^3*t^10 + 144*ep*mtt^2*mWW*t^10 + 1296*ep^2*mtt^2*mWW*t^10 + 4068*ep^3*mtt^2*mWW*t^10 + 5400*ep^4*mtt^2*mWW*t^10 + 2592*ep^5*mtt^2*mWW*t^10 - 144*ep*mtt*mWW^2*t^10 - 1296*ep^2*mtt*mWW^2*t^10 - 4068*ep^3*mtt*mWW^2*t^10 - 5400*ep^4*mtt*mWW^2*t^10 - 2592*ep^5*mtt*mWW^2*t^10 + 48*ep*mWW^3*t^10 + 432*ep^2*mWW^3*t^10 + 1356*ep^3*mWW^3*t^10 + 1800*ep^4*mWW^3*t^10 + 864*ep^5*mWW^3*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - s)*(mtt - mWW - s)*s^2*(mtt - s - t)^2*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(24*ep^2*mtt^4*mWW^7*s^2 + 184*ep^3*mtt^4*mWW^7*s^2 + 504*ep^4*mtt^4*mWW^7*s^2 + 584*ep^5*mtt^4*mWW^7*s^2 + 240*ep^6*mtt^4*mWW^7*s^2 - 52*ep^2*mtt^3*mWW^8*s^2 - 476*ep^3*mtt^3*mWW^8*s^2 - 1496*ep^4*mtt^3*mWW^8*s^2 - 1960*ep^5*mtt^3*mWW^8*s^2 - 912*ep^6*mtt^3*mWW^8*s^2 + 40*ep^2*mtt^2*mWW^9*s^2 + 456*ep^3*mtt^2*mWW^9*s^2 + 1624*ep^4*mtt^2*mWW^9*s^2 + 2328*ep^5*mtt^2*mWW^9*s^2 + 1168*ep^6*mtt^2*mWW^9*s^2 - 12*ep^2*mtt*mWW^10*s^2 - 164*ep^3*mtt*mWW^10*s^2 - 632*ep^4*mtt*mWW^10*s^2 - 952*ep^5*mtt*mWW^10*s^2 - 496*ep^6*mtt*mWW^10*s^2 - 48*ep^2*mtt^3*mWW^7*s^3 - 368*ep^3*mtt^3*mWW^7*s^3 - 1008*ep^4*mtt^3*mWW^7*s^3 - 1168*ep^5*mtt^3*mWW^7*s^3 - 480*ep^6*mtt^3*mWW^7*s^3 + 70*ep^2*mtt^2*mWW^8*s^3 + 604*ep^3*mtt^2*mWW^8*s^3 + 1794*ep^4*mtt^2*mWW^8*s^3 + 2204*ep^5*mtt^2*mWW^8*s^3 + 944*ep^6*mtt^2*mWW^8*s^3 - 24*ep^2*mtt*mWW^9*s^3 - 288*ep^3*mtt*mWW^9*s^3 - 1008*ep^4*mtt*mWW^9*s^3 - 1368*ep^5*mtt*mWW^9*s^3 - 624*ep^6*mtt*mWW^9*s^3 + 2*ep^2*mWW^10*s^3 + 52*ep^3*mWW^10*s^3 + 222*ep^4*mWW^10*s^3 + 332*ep^5*mWW^10*s^3 + 160*ep^6*mWW^10*s^3 + 24*ep^2*mtt^2*mWW^7*s^4 + 184*ep^3*mtt^2*mWW^7*s^4 + 504*ep^4*mtt^2*mWW^7*s^4 + 584*ep^5*mtt^2*mWW^7*s^4 + 240*ep^6*mtt^2*mWW^7*s^4 - 24*ep^2*mtt*mWW^8*s^4 - 216*ep^3*mtt*mWW^8*s^4 - 656*ep^4*mtt*mWW^8*s^4 - 816*ep^5*mtt*mWW^8*s^4 - 352*ep^6*mtt*mWW^8*s^4 + 32*ep^3*mWW^9*s^4 + 152*ep^4*mWW^9*s^4 + 232*ep^5*mWW^9*s^4 + 112*ep^6*mWW^9*s^4 - 36*ep*mtt^7*mWW^5*t - 492*ep^2*mtt^7*mWW^5*t - 2592*ep^3*mtt^7*mWW^5*t - 6576*ep^4*mtt^7*mWW^5*t - 8064*ep^5*mtt^7*mWW^5*t - 3840*ep^6*mtt^7*mWW^5*t + 114*ep*mtt^6*mWW^6*t + 1530*ep^2*mtt^6*mWW^6*t + 7956*ep^3*mtt^6*mWW^6*t + 20040*ep^4*mtt^6*mWW^6*t + 24528*ep^5*mtt^6*mWW^6*t + 11712*ep^6*mtt^6*mWW^6*t - 102*ep*mtt^5*mWW^7*t - 1344*ep^2*mtt^5*mWW^7*t - 6918*ep^3*mtt^5*mWW^7*t - 17424*ep^4*mtt^5*mWW^7*t - 21528*ep^5*mtt^5*mWW^7*t - 10464*ep^6*mtt^5*mWW^7*t + 6*ep*mtt^4*mWW^8*t + 90*ep^2*mtt^4*mWW^8*t + 564*ep^3*mtt^4*mWW^8*t + 1800*ep^4*mtt^4*mWW^8*t + 2832*ep^5*mtt^4*mWW^8*t + 1728*ep^6*mtt^4*mWW^8*t + 18*ep*mtt^3*mWW^9*t + 216*ep^2*mtt^3*mWW^9*t + 990*ep^3*mtt^3*mWW^9*t + 2160*ep^4*mtt^3*mWW^9*t + 2232*ep^5*mtt^3*mWW^9*t + 864*ep^6*mtt^3*mWW^9*t + 132*ep*mtt^6*mWW^5*s*t + 1804*ep^2*mtt^6*mWW^5*s*t + 9504*ep^3*mtt^6*mWW^5*s*t + 24112*ep^4*mtt^6*mWW^5*s*t + 29568*ep^5*mtt^6*mWW^5*s*t + 14080*ep^6*mtt^6*mWW^5*s*t - 364*ep*mtt^5*mWW^6*s*t - 4860*ep^2*mtt^5*mWW^6*s*t - 25228*ep^3*mtt^5*mWW^6*s*t - 63652*ep^4*mtt^5*mWW^6*s*t - 78192*ep^5*mtt^5*mWW^6*s*t - 37504*ep^6*mtt^5*mWW^6*s*t + 284*ep*mtt^4*mWW^7*s*t + 3708*ep^2*mtt^4*mWW^7*s*t + 19112*ep^3*mtt^4*mWW^7*s*t + 48688*ep^4*mtt^4*mWW^7*s*t + 61112*ep^5*mtt^4*mWW^7*s*t + 30176*ep^6*mtt^4*mWW^7*s*t - 4*ep*mtt^3*mWW^8*s*t - 48*ep^2*mtt^3*mWW^8*s*t - 514*ep^3*mtt^3*mWW^8*s*t - 2702*ep^4*mtt^3*mWW^8*s*t - 5620*ep^5*mtt^3*mWW^8*s*t - 3952*ep^6*mtt^3*mWW^8*s*t - 48*ep*mtt^2*mWW^9*s*t - 584*ep^2*mtt^2*mWW^9*s*t - 2710*ep^3*mtt^2*mWW^9*s*t - 5998*ep^4*mtt^2*mWW^9*s*t - 6372*ep^5*mtt^2*mWW^9*s*t - 2608*ep^6*mtt^2*mWW^9*s*t - 20*ep^2*mtt*mWW^10*s*t - 176*ep^3*mtt*mWW^10*s*t - 532*ep^4*mtt*mWW^10*s*t - 664*ep^5*mtt*mWW^10*s*t - 288*ep^6*mtt*mWW^10*s*t - 180*ep*mtt^5*mWW^5*s^2*t - 2460*ep^2*mtt^5*mWW^5*s^2*t - 12960*ep^3*mtt^5*mWW^5*s^2*t - 32880*ep^4*mtt^5*mWW^5*s^2*t - 40320*ep^5*mtt^5*mWW^5*s^2*t - 19200*ep^6*mtt^5*mWW^5*s^2*t + 474*ep*mtt^4*mWW^6*s^2*t + 5750*ep^2*mtt^4*mWW^6*s^2*t + 28252*ep^3*mtt^4*mWW^6*s^2*t + 69692*ep^4*mtt^4*mWW^6*s^2*t + 85536*ep^5*mtt^4*mWW^6*s^2*t + 41520*ep^6*mtt^4*mWW^6*s^2*t - 374*ep*mtt^3*mWW^7*s^2*t - 3906*ep^2*mtt^3*mWW^7*s^2*t - 15902*ep^3*mtt^3*mWW^7*s^2*t - 33902*ep^4*mtt^3*mWW^7*s^2*t - 39152*ep^5*mtt^3*mWW^7*s^2*t - 19456*ep^6*mtt^3*mWW^7*s^2*t + 62*ep*mtt^2*mWW^8*s^2*t + 315*ep^2*mtt^2*mWW^8*s^2*t - 2314*ep^3*mtt^2*mWW^8*s^2*t - 13605*ep^4*mtt^2*mWW^8*s^2*t - 22054*ep^5*mtt^2*mWW^8*s^2*t - 11208*ep^6*mtt^2*mWW^8*s^2*t + 18*ep*mtt*mWW^9*s^2*t + 281*ep^2*mtt*mWW^9*s^2*t + 2668*ep^3*mtt*mWW^9*s^2*t + 9771*ep^4*mtt*mWW^9*s^2*t + 14686*ep^5*mtt*mWW^9*s^2*t + 7704*ep^6*mtt*mWW^9*s^2*t + 32*ep^2*mWW^10*s^2*t + 364*ep^3*mWW^10*s^2*t + 1260*ep^4*mWW^10*s^2*t + 1736*ep^5*mWW^10*s^2*t + 832*ep^6*mWW^10*s^2*t + 108*ep*mtt^4*mWW^5*s^3*t + 1476*ep^2*mtt^4*mWW^5*s^3*t + 7776*ep^3*mtt^4*mWW^5*s^3*t + 19728*ep^4*mtt^4*mWW^5*s^3*t + 24192*ep^5*mtt^4*mWW^5*s^3*t + 11520*ep^6*mtt^4*mWW^5*s^3*t - 312*ep*mtt^3*mWW^6*s^3*t - 3040*ep^2*mtt^3*mWW^6*s^3*t - 12644*ep^3*mtt^3*mWW^6*s^3*t - 28588*ep^4*mtt^3*mWW^6*s^3*t - 34608*ep^5*mtt^3*mWW^6*s^3*t - 17376*ep^6*mtt^3*mWW^6*s^3*t + 236*ep*mtt^2*mWW^7*s^3*t + 1736*ep^2*mtt^2*mWW^7*s^3*t + 3844*ep^3*mtt^2*mWW^7*s^3*t + 2928*ep^4*mtt^2*mWW^7*s^3*t + 1576*ep^5*mtt^2*mWW^7*s^3*t + 2000*ep^6*mtt^2*mWW^7*s^3*t - 24*ep*mtt*mWW^8*s^3*t - 110*ep^2*mtt*mWW^8*s^3*t + 1880*ep^3*mtt*mWW^8*s^3*t + 9530*ep^4*mtt*mWW^8*s^3*t + 14324*ep^5*mtt*mWW^8*s^3*t + 6544*ep^6*mtt*mWW^8*s^3*t - 8*ep*mWW^9*s^3*t - 38*ep^2*mWW^9*s^3*t - 640*ep^3*mWW^9*s^3*t - 2926*ep^4*mWW^9*s^3*t - 4620*ep^5*mWW^9*s^3*t - 2304*ep^6*mWW^9*s^3*t - 24*ep*mtt^3*mWW^5*s^4*t - 328*ep^2*mtt^3*mWW^5*s^4*t - 1728*ep^3*mtt^3*mWW^5*s^4*t - 4384*ep^4*mtt^3*mWW^5*s^4*t - 5376*ep^5*mtt^3*mWW^5*s^4*t - 2560*ep^6*mtt^3*mWW^5*s^4*t + 88*ep*mtt^2*mWW^6*s^4*t + 620*ep^2*mtt^2*mWW^6*s^4*t + 1664*ep^3*mtt^2*mWW^6*s^4*t + 2508*ep^4*mtt^2*mWW^6*s^4*t + 2736*ep^5*mtt^2*mWW^6*s^4*t + 1648*ep^6*mtt^2*mWW^6*s^4*t - 56*ep*mtt*mWW^7*s^4*t - 280*ep^2*mtt*mWW^7*s^4*t + 480*ep^3*mtt*mWW^7*s^4*t + 4016*ep^4*mtt*mWW^7*s^4*t + 6080*ep^5*mtt*mWW^7*s^4*t + 2624*ep^6*mtt*mWW^7*s^4*t - 8*ep*mWW^8*s^4*t - 12*ep^2*mWW^8*s^4*t - 416*ep^3*mWW^8*s^4*t - 2140*ep^4*mWW^8*s^4*t - 3440*ep^5*mWW^8*s^4*t - 1712*ep^6*mWW^8*s^4*t - 36*ep*mtt^7*mWW^4*t^2 - 492*ep^2*mtt^7*mWW^4*t^2 - 2592*ep^3*mtt^7*mWW^4*t^2 - 6576*ep^4*mtt^7*mWW^4*t^2 - 8064*ep^5*mtt^7*mWW^4*t^2 - 3840*ep^6*mtt^7*mWW^4*t^2 + 324*ep*mtt^6*mWW^5*t^2 + 4320*ep^2*mtt^6*mWW^5*t^2 + 22284*ep^3*mtt^6*mWW^5*t^2 + 55584*ep^4*mtt^6*mWW^5*t^2 + 67248*ep^5*mtt^6*mWW^5*t^2 + 31680*ep^6*mtt^6*mWW^5*t^2 - 846*ep*mtt^5*mWW^6*t^2 - 11046*ep^2*mtt^5*mWW^6*t^2 - 55992*ep^3*mtt^5*mWW^6*t^2 - 137880*ep^4*mtt^5*mWW^6*t^2 - 165408*ep^5*mtt^5*mWW^6*t^2 - 77568*ep^6*mtt^5*mWW^6*t^2 + 762*ep*mtt^4*mWW^7*t^2 + 9822*ep^2*mtt^4*mWW^7*t^2 + 49350*ep^3*mtt^4*mWW^7*t^2 + 121134*ep^4*mtt^4*mWW^7*t^2 + 145692*ep^5*mtt^4*mWW^7*t^2 + 68880*ep^6*mtt^4*mWW^7*t^2 - 102*ep*mtt^3*mWW^8*t^2 - 1452*ep^2*mtt^3*mWW^8*t^2 - 8094*ep^3*mtt^3*mWW^8*t^2 - 22092*ep^4*mtt^3*mWW^8*t^2 - 29568*ep^5*mtt^3*mWW^8*t^2 - 15552*ep^6*mtt^3*mWW^8*t^2 - 102*ep*mtt^2*mWW^9*t^2 - 1152*ep^2*mtt^2*mWW^9*t^2 - 4956*ep^3*mtt^2*mWW^9*t^2 - 10170*ep^4*mtt^2*mWW^9*t^2 - 9900*ep^5*mtt^2*mWW^9*t^2 - 3600*ep^6*mtt^2*mWW^9*t^2 + 48*mtt^6*mWW^4*s*t^2 + 620*ep*mtt^6*mWW^4*s*t^2 + 2964*ep^2*mtt^6*mWW^4*s*t^2 + 6176*ep^3*mtt^6*mWW^4*s*t^2 + 4176*ep^4*mtt^6*mWW^4*s*t^2 - 2944*ep^5*mtt^6*mWW^4*s*t^2 - 3840*ep^6*mtt^6*mWW^4*s*t^2 - 152*mtt^5*mWW^5*s*t^2 - 2468*ep*mtt^5*mWW^5*s*t^2 - 16732*ep^2*mtt^5*mWW^5*s*t^2 - 59132*ep^3*mtt^5*mWW^5*s*t^2 - 112252*ep^4*mtt^5*mWW^5*s*t^2 - 107840*ep^5*mtt^5*mWW^5*s*t^2 - 41024*ep^6*mtt^5*mWW^5*s*t^2 + 136*mtt^4*mWW^6*s*t^2 + 3312*ep*mtt^4*mWW^6*s*t^2 + 30618*ep^2*mtt^4*mWW^6*s*t^2 + 135952*ep^3*mtt^4*mWW^6*s*t^2 + 307222*ep^4*mtt^4*mWW^6*s*t^2 + 341928*ep^5*mtt^4*mWW^6*s*t^2 + 149312*ep^6*mtt^4*mWW^6*s*t^2 - 8*mtt^3*mWW^7*s*t^2 - 1564*ep*mtt^3*mWW^7*s*t^2 - 20990*ep^2*mtt^3*mWW^7*s*t^2 - 109366*ep^3*mtt^3*mWW^7*s*t^2 - 271128*ep^4*mtt^3*mWW^7*s*t^2 - 323416*ep^5*mtt^3*mWW^7*s*t^2 - 150368*ep^6*mtt^3*mWW^7*s*t^2 - 24*mtt^2*mWW^8*s*t^2 - 36*ep*mtt^2*mWW^8*s*t^2 + 2032*ep^2*mtt^2*mWW^8*s*t^2 + 14766*ep^3*mtt^2*mWW^8*s*t^2 + 43398*ep^4*mtt^2*mWW^8*s*t^2 + 60192*ep^5*mtt^2*mWW^8*s*t^2 + 32672*ep^6*mtt^2*mWW^8*s*t^2 + 136*ep*mtt*mWW^9*s*t^2 + 2076*ep^2*mtt*mWW^9*s*t^2 + 11380*ep^3*mtt*mWW^9*s*t^2 + 28136*ep^4*mtt*mWW^9*s*t^2 + 31824*ep^5*mtt*mWW^9*s*t^2 + 13248*ep^6*mtt*mWW^9*s*t^2 + 20*ep^2*mWW^10*s*t^2 + 176*ep^3*mWW^10*s*t^2 + 532*ep^4*mWW^10*s*t^2 + 664*ep^5*mWW^10*s*t^2 + 288*ep^6*mWW^10*s*t^2 - 144*mtt^5*mWW^4*s^2*t^2 - 1644*ep*mtt^5*mWW^4*s^2*t^2 - 5940*ep^2*mtt^5*mWW^4*s^2*t^2 - 2976*ep^3*mtt^5*mWW^4*s^2*t^2 + 26928*ep^4*mtt^5*mWW^4*s^2*t^2 + 57216*ep^5*mtt^5*mWW^4*s^2*t^2 + 34560*ep^6*mtt^5*mWW^4*s^2*t^2 + 384*mtt^4*mWW^5*s^2*t^2 + 4884*ep*mtt^4*mWW^5*s^2*t^2 + 23816*ep^2*mtt^4*mWW^5*s^2*t^2 + 52364*ep^3*mtt^4*mWW^5*s^2*t^2 + 38856*ep^4*mtt^4*mWW^5*s^2*t^2 - 25376*ep^5*mtt^4*mWW^5*s^2*t^2 - 37088*ep^6*mtt^4*mWW^5*s^2*t^2 - 288*mtt^3*mWW^6*s^2*t^2 - 4678*ep*mtt^3*mWW^6*s^2*t^2 - 31458*ep^2*mtt^3*mWW^6*s^2*t^2 - 110712*ep^3*mtt^3*mWW^6*s^2*t^2 - 206324*ep^4*mtt^3*mWW^6*s^2*t^2 - 189296*ep^5*mtt^3*mWW^6*s^2*t^2 - 65920*ep^6*mtt^3*mWW^6*s^2*t^2 + 1238*ep*mtt^2*mWW^7*s^2*t^2 + 15119*ep^2*mtt^2*mWW^7*s^2*t^2 + 74712*ep^3*mtt^2*mWW^7*s^2*t^2 + 181105*ep^4*mtt^2*mWW^7*s^2*t^2 + 214322*ep^5*mtt^2*mWW^7*s^2*t^2 + 99064*ep^6*mtt^2*mWW^7*s^2*t^2 + 48*mtt*mWW^8*s^2*t^2 + 210*ep*mtt*mWW^8*s^2*t^2 - 928*ep^2*mtt*mWW^8*s^2*t^2 - 6708*ep^3*mtt*mWW^8*s^2*t^2 - 17326*ep^4*mtt*mWW^8*s^2*t^2 - 24644*ep^5*mtt*mWW^8*s^2*t^2 - 15120*ep^6*mtt*mWW^8*s^2*t^2 - 10*ep*mWW^9*s^2*t^2 - 633*ep^2*mWW^9*s^2*t^2 - 6896*ep^3*mWW^9*s^2*t^2 - 23911*ep^4*mWW^9*s^2*t^2 - 33086*ep^5*mWW^9*s^2*t^2 - 15880*ep^6*mWW^9*s^2*t^2 + 144*mtt^4*mWW^4*s^3*t^2 + 1572*ep*mtt^4*mWW^4*s^3*t^2 + 4956*ep^2*mtt^4*mWW^4*s^3*t^2 - 2208*ep^3*mtt^4*mWW^4*s^3*t^2 - 40080*ep^4*mtt^4*mWW^4*s^3*t^2 - 73344*ep^5*mtt^4*mWW^4*s^3*t^2 - 42240*ep^6*mtt^4*mWW^4*s^3*t^2 - 312*mtt^3*mWW^5*s^3*t^2 - 3660*ep*mtt^3*mWW^5*s^3*t^2 - 14716*ep^2*mtt^3*mWW^5*s^3*t^2 - 16468*ep^3*mtt^3*mWW^5*s^3*t^2 + 36708*ep^4*mtt^3*mWW^5*s^3*t^2 + 105280*ep^5*mtt^3*mWW^5*s^3*t^2 + 70528*ep^6*mtt^3*mWW^5*s^3*t^2 + 168*mtt^2*mWW^6*s^3*t^2 + 2572*ep*mtt^2*mWW^6*s^3*t^2 + 14032*ep^2*mtt^2*mWW^6*s^3*t^2 + 33980*ep^3*mtt^2*mWW^6*s^3*t^2 + 30472*ep^4*mtt^2*mWW^6*s^3*t^2 - 8896*ep^5*mtt^2*mWW^6*s^3*t^2 - 21264*ep^6*mtt^2*mWW^6*s^3*t^2 + 24*mtt*mWW^7*s^3*t^2 - 332*ep*mtt*mWW^7*s^3*t^2 - 4150*ep^2*mtt*mWW^7*s^3*t^2 - 16288*ep^3*mtt*mWW^7*s^3*t^2 - 30754*ep^4*mtt*mWW^7*s^3*t^2 - 28684*ep^5*mtt*mWW^7*s^3*t^2 - 10208*ep^6*mtt*mWW^7*s^3*t^2 - 24*mWW^8*s^3*t^2 - 152*ep*mWW^8*s^3*t^2 - 194*ep^2*mWW^8*s^3*t^2 + 336*ep^3*mWW^8*s^3*t^2 + 1638*ep^4*mWW^8*s^3*t^2 + 3052*ep^5*mWW^8*s^3*t^2 + 2032*ep^6*mWW^8*s^3*t^2 - 48*mtt^3*mWW^4*s^4*t^2 - 512*ep*mtt^3*mWW^4*s^4*t^2 - 1488*ep^2*mtt^3*mWW^4*s^4*t^2 + 1600*ep^3*mtt^3*mWW^4*s^4*t^2 + 15552*ep^4*mtt^3*mWW^4*s^4*t^2 + 27136*ep^5*mtt^3*mWW^4*s^4*t^2 + 15360*ep^6*mtt^3*mWW^4*s^4*t^2 + 80*mtt^2*mWW^5*s^4*t^2 + 920*ep*mtt^2*mWW^5*s^4*t^2 + 3312*ep^2*mtt^2*mWW^5*s^4*t^2 + 952*ep^3*mtt^2*mWW^5*s^4*t^2 - 18896*ep^4*mtt^2*mWW^5*s^4*t^2 - 39312*ep^5*mtt^2*mWW^5*s^4*t^2 - 24096*ep^6*mtt^2*mWW^5*s^4*t^2 - 16*mtt*mWW^6*s^4*t^2 - 336*ep*mtt*mWW^6*s^4*t^2 - 1920*ep^2*mtt*mWW^6*s^4*t^2 - 4328*ep^3*mtt*mWW^6*s^4*t^2 - 2632*ep^4*mtt*mWW^6*s^4*t^2 + 3872*ep^5*mtt*mWW^6*s^4*t^2 + 4640*ep^6*mtt*mWW^6*s^4*t^2 - 16*mWW^7*s^4*t^2 - 72*ep*mWW^7*s^4*t^2 + 96*ep^2*mWW^7*s^4*t^2 + 1776*ep^3*mWW^7*s^4*t^2 + 5976*ep^4*mWW^7*s^4*t^2 + 8304*ep^5*mWW^7*s^4*t^2 + 4096*ep^6*mWW^7*s^4*t^2 + 36*ep*mtt^7*mWW^3*t^3 + 492*ep^2*mtt^7*mWW^3*t^3 + 2592*ep^3*mtt^7*mWW^3*t^3 + 6576*ep^4*mtt^7*mWW^3*t^3 + 8064*ep^5*mtt^7*mWW^3*t^3 + 3840*ep^6*mtt^7*mWW^3*t^3 - 12*ep*mtt^6*mWW^4*t^3 + 108*ep^2*mtt^6*mWW^4*t^3 + 1728*ep^3*mtt^6*mWW^4*t^3 + 6576*ep^4*mtt^6*mWW^4*t^3 + 9984*ep^5*mtt^6*mWW^4*t^3 + 5376*ep^6*mtt^6*mWW^4*t^3 - 372*ep*mtt^5*mWW^5*t^3 - 5880*ep^2*mtt^5*mWW^5*t^3 - 34416*ep^3*mtt^5*mWW^5*t^3 - 93972*ep^4*mtt^5*mWW^5*t^3 - 121272*ep^5*mtt^5*mWW^5*t^3 - 59808*ep^6*mtt^5*mWW^5*t^3 + 1494*ep*mtt^4*mWW^6*t^3 + 19920*ep^2*mtt^4*mWW^6*t^3 + 102798*ep^3*mtt^4*mWW^6*t^3 + 256632*ep^4*mtt^4*mWW^6*t^3 + 310824*ep^5*mtt^4*mWW^6*t^3 + 146592*ep^6*mtt^4*mWW^6*t^3 - 1854*ep*mtt^3*mWW^7*t^3 - 23184*ep^2*mtt^3*mWW^7*t^3 - 112884*ep^3*mtt^3*mWW^7*t^3 - 268614*ep^4*mtt^3*mWW^7*t^3 - 313428*ep^5*mtt^3*mWW^7*t^3 - 143856*ep^6*mtt^3*mWW^7*t^3 + 558*ep*mtt^2*mWW^8*t^3 + 6897*ep^2*mtt^2*mWW^8*t^3 + 33318*ep^3*mtt^2*mWW^8*t^3 + 79173*ep^4*mtt^2*mWW^8*t^3 + 93006*ep^5*mtt^2*mWW^8*t^3 + 43368*ep^6*mtt^2*mWW^8*t^3 + 150*ep*mtt*mWW^9*t^3 + 1647*ep^2*mtt*mWW^9*t^3 + 6864*ep^3*mtt*mWW^9*t^3 + 13629*ep^4*mtt*mWW^9*t^3 + 12822*ep^5*mtt*mWW^9*t^3 + 4488*ep^6*mtt*mWW^9*t^3 + 48*mtt^6*mWW^3*s*t^3 + 332*ep*mtt^6*mWW^3*s*t^3 - 972*ep^2*mtt^6*mWW^3*s*t^3 - 14560*ep^3*mtt^6*mWW^3*s*t^3 - 48432*ep^4*mtt^6*mWW^3*s*t^3 - 67456*ep^5*mtt^6*mWW^3*s*t^3 - 34560*ep^6*mtt^6*mWW^3*s*t^3 - 384*mtt^5*mWW^4*s*t^3 - 3844*ep*mtt^5*mWW^4*s*t^3 - 8720*ep^2*mtt^5*mWW^4*s*t^3 + 28724*ep^3*mtt^5*mWW^4*s*t^3 + 163576*ep^4*mtt^5*mWW^4*s*t^3 + 263432*ep^5*mtt^5*mWW^4*s*t^3 + 143776*ep^6*mtt^5*mWW^4*s*t^3 + 976*mtt^4*mWW^5*s*t^3 + 11048*ep*mtt^4*mWW^5*s*t^3 + 39964*ep^2*mtt^4*mWW^5*s*t^3 + 19340*ep^3*mtt^4*mWW^5*s*t^3 - 191888*ep^4*mtt^4*mWW^5*s*t^3 - 410288*ep^5*mtt^4*mWW^5*s*t^3 - 248512*ep^6*mtt^4*mWW^5*s*t^3 - 880*mtt^3*mWW^6*s*t^3 - 11824*ep*mtt^3*mWW^6*s*t^3 - 61430*ep^2*mtt^3*mWW^6*s*t^3 - 144384*ep^3*mtt^3*mWW^6*s*t^3 - 117186*ep^4*mtt^3*mWW^6*s*t^3 + 60216*ep^5*mtt^3*mWW^6*s*t^3 + 98048*ep^6*mtt^3*mWW^6*s*t^3 + 128*mtt^2*mWW^7*s*t^3 + 4124*ep*mtt^2*mWW^7*s*t^3 + 41702*ep^2*mtt^2*mWW^7*s*t^3 + 184540*ep^3*mtt^2*mWW^7*s*t^3 + 389566*ep^4*mtt^2*mWW^7*s*t^3 + 386068*ep^5*mtt^2*mWW^7*s*t^3 + 144752*ep^6*mtt^2*mWW^7*s*t^3 + 112*mtt*mWW^8*s*t^3 + 252*ep*mtt*mWW^8*s*t^3 - 9004*ep^2*mtt*mWW^8*s*t^3 - 64666*ep^3*mtt*mWW^8*s*t^3 - 172910*ep^4*mtt*mWW^8*s*t^3 - 206304*ep^5*mtt*mWW^8*s*t^3 - 92960*ep^6*mtt*mWW^8*s*t^3 - 88*ep*mWW^9*s*t^3 - 1492*ep^2*mWW^9*s*t^3 - 8670*ep^3*mWW^9*s*t^3 - 22138*ep^4*mWW^9*s*t^3 - 25452*ep^5*mWW^9*s*t^3 - 10640*ep^6*mWW^9*s*t^3 - 144*mtt^5*mWW^3*s^2*t^3 - 1212*ep*mtt^5*mWW^3*s^2*t^3 - 36*ep^2*mtt^5*mWW^3*s^2*t^3 + 28128*ep^3*mtt^5*mWW^3*s^2*t^3 + 105840*ep^4*mtt^5*mWW^3*s^2*t^3 + 153984*ep^5*mtt^5*mWW^3*s^2*t^3 + 80640*ep^6*mtt^5*mWW^3*s^2*t^3 + 912*mtt^4*mWW^4*s^2*t^3 + 8876*ep*mtt^4*mWW^4*s^2*t^3 + 18812*ep^2*mtt^4*mWW^4*s^2*t^3 - 74912*ep^3*mtt^4*mWW^4*s^2*t^3 - 404008*ep^4*mtt^4*mWW^4*s^2*t^3 - 647760*ep^5*mtt^4*mWW^4*s^2*t^3 - 354784*ep^6*mtt^4*mWW^4*s^2*t^3 - 1760*mtt^3*mWW^5*s^2*t^3 - 18612*ep*mtt^3*mWW^5*s^2*t^3 - 56592*ep^2*mtt^3*mWW^5*s^2*t^3 + 38572*ep^3*mtt^3*mWW^5*s^2*t^3 + 523656*ep^4*mtt^3*mWW^5*s^2*t^3 + 960344*ep^5*mtt^3*mWW^5*s^2*t^3 + 559760*ep^6*mtt^3*mWW^5*s^2*t^3 + 1248*mtt^2*mWW^6*s^2*t^3 + 14548*ep*mtt^2*mWW^6*s^2*t^3 + 57638*ep^2*mtt^2*mWW^6*s^2*t^3 + 62692*ep^3*mtt^2*mWW^6*s^2*t^3 - 162174*ep^4*mtt^2*mWW^6*s^2*t^3 - 462996*ep^5*mtt^2*mWW^6*s^2*t^3 - 315552*ep^6*mtt^2*mWW^6*s^2*t^3 - 144*mtt*mWW^7*s^2*t^3 - 2792*ep*mtt*mWW^7*s^2*t^3 - 21591*ep^2*mtt*mWW^7*s^2*t^3 - 86962*ep^3*mtt*mWW^7*s^2*t^3 - 171077*ep^4*mtt*mWW^7*s^2*t^3 - 146494*ep^5*mtt*mWW^7*s^2*t^3 - 37640*ep^6*mtt*mWW^7*s^2*t^3 - 112*mWW^8*s^2*t^3 - 808*ep*mWW^8*s^2*t^3 + 1757*ep^2*mWW^8*s^2*t^3 + 32374*ep^3*mWW^8*s^2*t^3 + 107427*ep^4*mWW^8*s^2*t^3 + 142490*ep^5*mWW^8*s^2*t^3 + 67384*ep^6*mWW^8*s^2*t^3 + 144*mtt^4*mWW^3*s^3*t^3 + 1284*ep*mtt^4*mWW^3*s^3*t^3 + 1020*ep^2*mtt^4*mWW^3*s^3*t^3 - 22944*ep^3*mtt^4*mWW^3*s^3*t^3 - 92688*ep^4*mtt^4*mWW^3*s^3*t^3 - 137856*ep^5*mtt^4*mWW^3*s^3*t^3 - 72960*ep^6*mtt^4*mWW^3*s^3*t^3 - 672*mtt^3*mWW^4*s^3*t^3 - 6172*ep*mtt^3*mWW^4*s^3*t^3 - 11896*ep^2*mtt^3*mWW^4*s^3*t^3 + 56740*ep^3*mtt^3*mWW^4*s^3*t^3 + 290984*ep^4*mtt^3*mWW^4*s^3*t^3 + 465288*ep^5*mtt^3*mWW^4*s^3*t^3 + 256736*ep^6*mtt^3*mWW^4*s^3*t^3 + 928*mtt^2*mWW^5*s^3*t^3 + 9196*ep*mtt^2*mWW^5*s^3*t^3 + 25548*ep^2*mtt^2*mWW^5*s^3*t^3 - 27988*ep^3*mtt^2*mWW^5*s^3*t^3 - 273204*ep^4*mtt^2*mWW^5*s^3*t^3 - 491232*ep^5*mtt^2*mWW^5*s^3*t^3 - 288352*ep^6*mtt^2*mWW^5*s^3*t^3 - 416*mtt*mWW^6*s^3*t^3 - 4756*ep*mtt*mWW^6*s^3*t^3 - 18092*ep^2*mtt*mWW^6*s^3*t^3 - 19844*ep^3*mtt*mWW^6*s^3*t^3 + 45972*ep^4*mtt*mWW^6*s^3*t^3 + 137808*ep^5*mtt*mWW^6*s^3*t^3 + 97696*ep^6*mtt*mWW^6*s^3*t^3 + 16*mWW^7*s^3*t^3 + 448*ep*mWW^7*s^3*t^3 + 3468*ep^2*mWW^7*s^3*t^3 + 14468*ep^3*mWW^7*s^3*t^3 + 30280*ep^4*mWW^7*s^3*t^3 + 27720*ep^5*mWW^7*s^3*t^3 + 7648*ep^6*mWW^7*s^3*t^3 - 48*mtt^3*mWW^3*s^4*t^3 - 440*ep*mtt^3*mWW^3*s^4*t^3 - 504*ep^2*mtt^3*mWW^3*s^4*t^3 + 6784*ep^3*mtt^3*mWW^3*s^4*t^3 + 28704*ep^4*mtt^3*mWW^3*s^4*t^3 + 43264*ep^5*mtt^3*mWW^3*s^4*t^3 + 23040*ep^6*mtt^3*mWW^3*s^4*t^3 + 144*mtt^2*mWW^4*s^4*t^3 + 1152*ep*mtt^2*mWW^4*s^4*t^3 + 1696*ep^2*mtt^2*mWW^4*s^4*t^3 - 12280*ep^3*mtt^2*mWW^4*s^4*t^3 - 57128*ep^4*mtt^2*mWW^4*s^4*t^3 - 90944*ep^5*mtt^2*mWW^4*s^4*t^3 - 51104*ep^6*mtt^2*mWW^4*s^4*t^3 - 144*mtt*mWW^5*s^4*t^3 - 1272*ep*mtt*mWW^5*s^4*t^3 - 2952*ep^2*mtt*mWW^5*s^4*t^3 + 4720*ep^3*mtt*mWW^5*s^4*t^3 + 34816*ep^4*mtt*mWW^5*s^4*t^3 + 61376*ep^5*mtt*mWW^5*s^4*t^3 + 36992*ep^6*mtt*mWW^5*s^4*t^3 + 48*mWW^6*s^4*t^3 + 560*ep*mWW^6*s^4*t^3 + 1760*ep^2*mWW^6*s^4*t^3 + 776*ep^3*mWW^6*s^4*t^3 - 6392*ep^4*mWW^6*s^4*t^3 - 13696*ep^5*mWW^6*s^4*t^3 - 8928*ep^6*mWW^6*s^4*t^3 + 36*ep*mtt^7*mWW^2*t^4 + 492*ep^2*mtt^7*mWW^2*t^4 + 2592*ep^3*mtt^7*mWW^2*t^4 + 6576*ep^4*mtt^7*mWW^2*t^4 + 8064*ep^5*mtt^7*mWW^2*t^4 + 3840*ep^6*mtt^7*mWW^2*t^4 - 288*ep*mtt^6*mWW^3*t^4 - 3936*ep^2*mtt^6*mWW^3*t^4 - 20736*ep^3*mtt^6*mWW^3*t^4 - 52608*ep^4*mtt^6*mWW^3*t^4 - 64512*ep^5*mtt^6*mWW^3*t^4 - 30720*ep^6*mtt^6*mWW^3*t^4 + 228*ep*mtt^5*mWW^4*t^4 + 2880*ep^2*mtt^5*mWW^4*t^4 + 14364*ep^3*mtt^5*mWW^4*t^4 + 35592*ep^4*mtt^5*mWW^4*t^4 + 43872*ep^5*mtt^5*mWW^4*t^4 + 21504*ep^6*mtt^5*mWW^4*t^4 - 300*ep*mtt^4*mWW^5*t^4 - 1392*ep^2*mtt^4*mWW^5*t^4 + 4212*ep^3*mtt^4*mWW^5*t^4 + 32520*ep^4*mtt^4*mWW^5*t^4 + 58944*ep^5*mtt^4*mWW^5*t^4 + 34176*ep^6*mtt^4*mWW^5*t^4 - 78*ep*mtt^3*mWW^6*t^4 - 3984*ep^2*mtt^3*mWW^6*t^4 - 33798*ep^3*mtt^3*mWW^6*t^4 - 111180*ep^4*mtt^3*mWW^6*t^4 - 160128*ep^5*mtt^3*mWW^6*t^4 - 84672*ep^6*mtt^3*mWW^6*t^4 + 1302*ep*mtt^2*mWW^7*t^4 + 16407*ep^2*mtt^2*mWW^7*t^4 + 80508*ep^3*mtt^2*mWW^7*t^4 + 192897*ep^4*mtt^2*mWW^7*t^4 + 226206*ep^5*mtt^2*mWW^7*t^4 + 104040*ep^6*mtt^2*mWW^7*t^4 - 834*ep*mtt*mWW^8*t^4 - 9756*ep^2*mtt*mWW^8*t^4 - 44244*ep^3*mtt*mWW^8*t^4 - 98178*ep^4*mtt*mWW^8*t^4 - 107292*ep^5*mtt*mWW^8*t^4 - 46416*ep^6*mtt*mWW^8*t^4 - 66*ep*mWW^9*t^4 - 711*ep^2*mWW^9*t^4 - 2898*ep^3*mWW^9*t^4 - 5619*ep^4*mWW^9*t^4 - 5154*ep^5*mWW^9*t^4 - 1752*ep^6*mWW^9*t^4 - 156*ep*mtt^6*mWW^2*s*t^4 - 2132*ep^2*mtt^6*mWW^2*s*t^4 - 11232*ep^3*mtt^6*mWW^2*s*t^4 - 28496*ep^4*mtt^6*mWW^2*s*t^4 - 34944*ep^5*mtt^6*mWW^2*s*t^4 - 16640*ep^6*mtt^6*mWW^2*s*t^4 - 88*mtt^5*mWW^3*s*t^4 - 140*ep*mtt^5*mWW^3*s*t^4 + 10976*ep^2*mtt^5*mWW^3*s*t^4 + 85204*ep^3*mtt^5*mWW^3*s*t^4 + 251352*ep^4*mtt^5*mWW^3*s*t^4 + 331272*ep^5*mtt^5*mWW^3*s*t^4 + 163744*ep^6*mtt^5*mWW^3*s*t^4 + 248*mtt^4*mWW^4*s*t^4 + 2900*ep*mtt^4*mWW^4*s*t^4 - 1152*ep^2*mtt^4*mWW^4*s*t^4 - 105072*ep^3*mtt^4*mWW^4*s*t^4 - 415532*ep^4*mtt^4*mWW^4*s*t^4 - 627536*ep^5*mtt^4*mWW^4*s*t^4 - 337536*ep^6*mtt^4*mWW^4*s*t^4 - 1024*mtt^3*mWW^5*s*t^4 - 11680*ep*mtt^3*mWW^5*s*t^4 - 31500*ep^2*mtt^3*mWW^5*s*t^4 + 81060*ep^3*mtt^3*mWW^5*s*t^4 + 537432*ep^4*mtt^3*mWW^5*s*t^4 + 904912*ep^5*mtt^3*mWW^5*s*t^4 + 506560*ep^6*mtt^3*mWW^5*s*t^4 + 1568*mtt^2*mWW^6*s*t^4 + 15820*ep*mtt^2*mWW^6*s*t^4 + 40048*ep^2*mtt^2*mWW^6*s*t^4 - 84016*ep^3*mtt^2*mWW^6*s*t^4 - 567708*ep^4*mtt^2*mWW^6*s*t^4 - 935800*ep^5*mtt^2*mWW^6*s*t^4 - 512032*ep^6*mtt^2*mWW^6*s*t^4 - 616*mtt*mWW^7*s*t^4 - 6532*ep*mtt*mWW^7*s*t^4 - 23320*ep^2*mtt*mWW^7*s*t^4 - 16838*ep^3*mtt*mWW^7*s*t^4 + 89478*ep^4*mtt*mWW^7*s*t^4 + 209044*ep^5*mtt*mWW^7*s*t^4 + 131184*ep^6*mtt*mWW^7*s*t^4 - 88*mWW^8*s*t^4 - 212*ep*mWW^8*s*t^4 + 7020*ep^2*mWW^8*s*t^4 + 50414*ep^3*mWW^8*s*t^4 + 132214*ep^4*mWW^8*s*t^4 + 151732*ep^5*mWW^8*s*t^4 + 64240*ep^6*mWW^8*s*t^4 + 252*ep*mtt^5*mWW^2*s^2*t^4 + 3444*ep^2*mtt^5*mWW^2*s^2*t^4 + 18144*ep^3*mtt^5*mWW^2*s^2*t^4 + 46032*ep^4*mtt^5*mWW^2*s^2*t^4 + 56448*ep^5*mtt^5*mWW^2*s^2*t^4 + 26880*ep^6*mtt^5*mWW^2*s^2*t^4 + 240*mtt^4*mWW^3*s^2*t^4 + 1904*ep*mtt^4*mWW^3*s^2*t^4 - 9736*ep^2*mtt^4*mWW^3*s^2*t^4 - 125240*ep^3*mtt^4*mWW^3*s^2*t^4 - 409912*ep^4*mtt^4*mWW^3*s^2*t^4 - 560392*ep^5*mtt^4*mWW^3*s^2*t^4 - 280592*ep^6*mtt^4*mWW^3*s^2*t^4 - 864*mtt^3*mWW^4*s^2*t^4 - 8616*ep*mtt^3*mWW^4*s^2*t^4 - 6356*ep^2*mtt^3*mWW^4*s^2*t^4 + 196208*ep^3*mtt^3*mWW^4*s^2*t^4 + 814108*ep^4*mtt^3*mWW^4*s^2*t^4 + 1230472*ep^5*mtt^3*mWW^4*s^2*t^4 + 654448*ep^6*mtt^3*mWW^4*s^2*t^4 + 1536*mtt^2*mWW^5*s^2*t^4 + 15736*ep*mtt^2*mWW^5*s^2*t^4 + 38186*ep^2*mtt^2*mWW^5*s^2*t^4 - 131476*ep^3*mtt^2*mWW^5*s^2*t^4 - 788586*ep^4*mtt^2*mWW^5*s^2*t^4 - 1314756*ep^5*mtt^2*mWW^5*s^2*t^4 - 734816*ep^6*mtt^2*mWW^5*s^2*t^4 - 1440*mtt*mWW^6*s^2*t^4 - 14132*ep*mtt*mWW^6*s^2*t^4 - 34356*ep^2*mtt*mWW^6*s^2*t^4 + 81384*ep^3*mtt*mWW^6*s^2*t^4 + 525160*ep^4*mtt*mWW^6*s^2*t^4 + 868704*ep^5*mtt*mWW^6*s^2*t^4 + 480240*ep^6*mtt*mWW^6*s^2*t^4 + 528*mWW^7*s^2*t^4 + 4856*ep*mWW^7*s^2*t^4 + 8866*ep^2*mWW^7*s^2*t^4 - 38588*ep^3*mWW^7*s^2*t^4 - 185458*ep^4*mWW^7*s^2*t^4 - 278748*ep^5*mWW^7*s^2*t^4 - 145392*ep^6*mWW^7*s^2*t^4 - 180*ep*mtt^4*mWW^2*s^3*t^4 - 2460*ep^2*mtt^4*mWW^2*s^3*t^4 - 12960*ep^3*mtt^4*mWW^2*s^3*t^4 - 32880*ep^4*mtt^4*mWW^2*s^3*t^4 - 40320*ep^5*mtt^4*mWW^2*s^3*t^4 - 19200*ep^6*mtt^4*mWW^2*s^3*t^4 - 216*mtt^3*mWW^3*s^3*t^4 - 2236*ep*mtt^3*mWW^3*s^3*t^4 + 2288*ep^2*mtt^3*mWW^3*s^3*t^4 + 77812*ep^3*mtt^3*mWW^3*s^3*t^4 + 276200*ep^4*mtt^3*mWW^3*s^3*t^4 + 385016*ep^5*mtt^3*mWW^3*s^3*t^4 + 192832*ep^6*mtt^3*mWW^3*s^3*t^4 + 744*mtt^2*mWW^4*s^3*t^4 + 6756*ep*mtt^2*mWW^4*s^3*t^4 + 5954*ep^2*mtt^2*mWW^4*s^3*t^4 - 124608*ep^3*mtt^2*mWW^4*s^3*t^4 - 509562*ep^4*mtt^2*mWW^4*s^3*t^4 - 754372*ep^5*mtt^2*mWW^4*s^3*t^4 - 393264*ep^6*mtt^2*mWW^4*s^3*t^4 - 840*mtt*mWW^5*s^3*t^4 - 7108*ep*mtt*mWW^5*s^3*t^4 - 11956*ep^2*mtt*mWW^5*s^3*t^4 + 75396*ep^3*mtt*mWW^5*s^3*t^4 + 362276*ep^4*mtt*mWW^5*s^3*t^4 + 567768*ep^5*mtt*mWW^5*s^3*t^4 + 307312*ep^6*mtt*mWW^5*s^3*t^4 + 312*mWW^6*s^3*t^4 + 2768*ep*mWW^6*s^3*t^4 + 6222*ep^2*mWW^6*s^3*t^4 - 15208*ep^3*mWW^6*s^3*t^4 - 94690*ep^4*mWW^6*s^3*t^4 - 156364*ep^5*mWW^6*s^3*t^4 - 86912*ep^6*mWW^6*s^3*t^4 + 48*ep*mtt^3*mWW^2*s^4*t^4 + 656*ep^2*mtt^3*mWW^2*s^4*t^4 + 3456*ep^3*mtt^3*mWW^2*s^4*t^4 + 8768*ep^4*mtt^3*mWW^2*s^4*t^4 + 10752*ep^5*mtt^3*mWW^2*s^4*t^4 + 5120*ep^6*mtt^3*mWW^2*s^4*t^4 + 64*mtt^2*mWW^3*s^4*t^4 + 760*ep*mtt^2*mWW^3*s^4*t^4 + 408*ep^2*mtt^2*mWW^3*s^4*t^4 - 17040*ep^3*mtt^2*mWW^3*s^4*t^4 - 65032*ep^4*mtt^2*mWW^3*s^4*t^4 - 91384*ep^5*mtt^2*mWW^3*s^4*t^4 - 45264*ep^6*mtt^2*mWW^3*s^4*t^4 - 128*mtt*mWW^4*s^4*t^4 - 1088*ep*mtt*mWW^4*s^4*t^4 - 1128*ep^2*mtt*mWW^4*s^4*t^4 + 19400*ep^3*mtt*mWW^4*s^4*t^4 + 82272*ep^4*mtt*mWW^4*s^4*t^4 + 123216*ep^5*mtt*mWW^4*s^4*t^4 + 63968*ep^6*mtt*mWW^4*s^4*t^4 + 64*mWW^5*s^4*t^4 + 280*ep*mWW^5*s^4*t^4 + 64*ep^2*mWW^5*s^4*t^4 - 5816*ep^3*mWW^5*s^4*t^4 - 26008*ep^4*mWW^5*s^4*t^4 - 42584*ep^5*mWW^5*s^4*t^4 - 23824*ep^6*mWW^5*s^4*t^4 - 102*ep*mtt^6*mWW^2*t^5 - 1638*ep^2*mtt^6*mWW^2*t^5 - 9684*ep^3*mtt^6*mWW^2*t^5 - 26616*ep^4*mtt^6*mWW^2*t^5 - 34512*ep^5*mtt^6*mWW^2*t^5 - 17088*ep^6*mtt^6*mWW^2*t^5 + 642*ep*mtt^5*mWW^3*t^5 + 9240*ep^2*mtt^5*mWW^3*t^5 + 50682*ep^3*mtt^5*mWW^3*t^5 + 132432*ep^4*mtt^5*mWW^3*t^5 + 165864*ep^5*mtt^5*mWW^3*t^5 + 80160*ep^6*mtt^5*mWW^3*t^5 - 162*ep*mtt^4*mWW^4*t^5 - 3678*ep^2*mtt^4*mWW^4*t^5 - 26256*ep^3*mtt^4*mWW^4*t^5 - 81804*ep^4*mtt^4*mWW^4*t^5 - 116664*ep^5*mtt^4*mWW^4*t^5 - 62496*ep^6*mtt^4*mWW^4*t^5 - 30*ep*mtt^3*mWW^5*t^5 - 1284*ep^2*mtt^3*mWW^5*t^5 - 9786*ep^3*mtt^3*mWW^5*t^5 - 28140*ep^4*mtt^3*mWW^5*t^5 - 34032*ep^5*mtt^3*mWW^5*t^5 - 14208*ep^6*mtt^3*mWW^5*t^5 - 1140*ep*mtt^2*mWW^6*t^5 - 10962*ep^2*mtt^2*mWW^6*t^5 - 37632*ep^3*mtt^2*mWW^6*t^5 - 55974*ep^4*mtt^2*mWW^6*t^5 - 32148*ep^5*mtt^2*mWW^6*t^5 - 2544*ep^6*mtt^2*mWW^6*t^5 + 420*ep*mtt*mWW^7*t^5 + 4101*ep^2*mtt*mWW^7*t^5 + 14220*ep^3*mtt*mWW^7*t^5 + 20805*ep^4*mtt*mWW^7*t^5 + 10470*ep^5*mtt*mWW^7*t^5 - 696*ep^6*mtt*mWW^7*t^5 + 372*ep*mWW^8*t^5 + 4221*ep^2*mWW^8*t^5 + 18456*ep^3*mWW^8*t^5 + 39297*ep^4*mWW^8*t^5 + 41022*ep^5*mWW^8*t^5 + 16872*ep^6*mWW^8*t^5 - 48*mtt^5*mWW^2*s*t^5 + 272*ep*mtt^5*mWW^2*s*t^5 + 6732*ep^2*mtt^5*mWW^2*s*t^5 + 35304*ep^3*mtt^5*mWW^2*s*t^5 + 86092*ep^4*mtt^5*mWW^2*s*t^5 + 104200*ep^5*mtt^5*mWW^2*s*t^5 + 50528*ep^6*mtt^5*mWW^2*s*t^5 + 736*mtt^4*mWW^3*s*t^5 + 3240*ep*mtt^4*mWW^3*s*t^5 - 24068*ep^2*mtt^4*mWW^3*s*t^5 - 197544*ep^3*mtt^4*mWW^3*s*t^5 - 522724*ep^4*mtt^4*mWW^3*s*t^5 - 615472*ep^5*mtt^4*mWW^3*s*t^5 - 276608*ep^6*mtt^4*mWW^3*s*t^5 - 368*mtt^3*mWW^4*s*t^5 - 2016*ep*mtt^3*mWW^4*s*t^5 + 17916*ep^2*mtt^3*mWW^4*s*t^5 + 169386*ep^3*mtt^3*mWW^4*s*t^5 + 493446*ep^4*mtt^3*mWW^4*s*t^5 + 623724*ep^5*mtt^3*mWW^4*s*t^5 + 296912*ep^6*mtt^3*mWW^4*s*t^5 - 784*mtt^2*mWW^5*s*t^5 - 3136*ep*mtt^2*mWW^5*s*t^5 + 7820*ep^2*mtt^2*mWW^5*s*t^5 + 32566*ep^3*mtt^2*mWW^5*s*t^5 - 27358*ep^4*mtt^2*mWW^5*s*t^5 - 162068*ep^5*mtt^2*mWW^5*s*t^5 - 128240*ep^6*mtt^2*mWW^5*s*t^5 - 32*mtt*mWW^6*s*t^5 - 2048*ep*mtt*mWW^6*s*t^5 - 7300*ep^2*mtt*mWW^6*s*t^5 + 37796*ep^3*mtt*mWW^6*s*t^5 + 227568*ep^4*mtt*mWW^6*s*t^5 + 383264*ep^5*mtt*mWW^6*s*t^5 + 213632*ep^6*mtt*mWW^6*s*t^5 + 496*mWW^7*s*t^5 + 3688*ep*mWW^7*s*t^5 - 1100*ep^2*mWW^7*s*t^5 - 77448*ep^3*mWW^7*s*t^5 - 256604*ep^4*mWW^7*s*t^5 - 332808*ep^5*mWW^7*s*t^5 - 155744*ep^6*mWW^7*s*t^5 + 96*mtt^4*mWW^2*s^2*t^5 - 374*ep*mtt^4*mWW^2*s^2*t^5 - 9618*ep^2*mtt^4*mWW^2*s^2*t^5 - 45372*ep^3*mtt^4*mWW^2*s^2*t^5 - 100212*ep^4*mtt^4*mWW^2*s^2*t^5 - 113872*ep^5*mtt^4*mWW^2*s^2*t^5 - 54096*ep^6*mtt^4*mWW^2*s^2*t^5 - 848*mtt^3*mWW^3*s^2*t^5 - 5058*ep*mtt^3*mWW^3*s^2*t^5 + 20978*ep^2*mtt^3*mWW^3*s^2*t^5 + 218522*ep^3*mtt^3*mWW^3*s^2*t^5 + 606186*ep^4*mtt^3*mWW^3*s^2*t^5 + 724456*ep^5*mtt^3*mWW^3*s^2*t^5 + 326592*ep^6*mtt^3*mWW^3*s^2*t^5 + 880*mtt^2*mWW^4*s^2*t^5 + 7338*ep*mtt^2*mWW^4*s^2*t^5 - 11725*ep^2*mtt^2*mWW^4*s^2*t^5 - 247826*ep^3*mtt^2*mWW^4*s^2*t^5 - 794017*ep^4*mtt^2*mWW^4*s^2*t^5 - 1020566*ep^5*mtt^2*mWW^4*s^2*t^5 - 477096*ep^6*mtt^2*mWW^4*s^2*t^5 + 400*mtt*mWW^5*s^2*t^5 + 1498*ep*mtt*mWW^5*s^2*t^5 - 2109*ep^2*mtt*mWW^5*s^2*t^5 + 29480*ep^3*mtt*mWW^5*s^2*t^5 + 204457*ep^4*mtt*mWW^5*s^2*t^5 + 369626*ep^5*mtt*mWW^5*s^2*t^5 + 211944*ep^6*mtt*mWW^5*s^2*t^5 - 528*mWW^6*s^2*t^5 - 3404*ep*mWW^6*s^2*t^5 + 2462*ep^2*mWW^6*s^2*t^5 + 45088*ep^3*mWW^6*s^2*t^5 + 83250*ep^4*mWW^6*s^2*t^5 + 39924*ep^5*mWW^6*s^2*t^5 - 7536*ep^6*mWW^6*s^2*t^5 - 48*mtt^3*mWW^2*s^3*t^5 + 340*ep*mtt^3*mWW^2*s^3*t^5 + 5592*ep^2*mtt^3*mWW^2*s^3*t^5 + 23568*ep^3*mtt^3*mWW^2*s^3*t^5 + 48612*ep^4*mtt^3*mWW^2*s^3*t^5 + 53192*ep^5*mtt^3*mWW^2*s^3*t^5 + 24960*ep^6*mtt^3*mWW^2*s^3*t^5 + 112*mtt^2*mWW^3*s^3*t^5 + 872*ep*mtt^2*mWW^3*s^3*t^5 - 8532*ep^2*mtt^2*mWW^3*s^3*t^5 - 81832*ep^3*mtt^2*mWW^3*s^3*t^5 - 240500*ep^4*mtt^2*mWW^3*s^3*t^5 - 304536*ep^5*mtt^2*mWW^3*s^3*t^5 - 143920*ep^6*mtt^2*mWW^3*s^3*t^5 - 80*mtt*mWW^4*s^3*t^5 - 1588*ep*mtt*mWW^4*s^3*t^5 + 3482*ep^2*mtt*mWW^4*s^3*t^5 + 82292*ep^3*mtt*mWW^4*s^3*t^5 + 285258*ep^4*mtt*mWW^4*s^3*t^5 + 385980*ep^5*mtt*mWW^4*s^3*t^5 + 186736*ep^6*mtt*mWW^4*s^3*t^5 + 16*mWW^5*s^3*t^5 + 376*ep*mWW^5*s^3*t^5 - 614*ep^2*mWW^5*s^3*t^5 - 24676*ep^3*mWW^5*s^3*t^5 - 95386*ep^4*mWW^5*s^3*t^5 - 137228*ep^5*mWW^5*s^3*t^5 - 68928*ep^6*mWW^5*s^3*t^5 - 136*ep*mtt^2*mWW^2*s^4*t^5 - 1068*ep^2*mtt^2*mWW^2*s^4*t^5 - 3816*ep^3*mtt^2*mWW^2*s^4*t^5 - 7876*ep^4*mtt^2*mWW^2*s^4*t^5 - 9008*ep^5*mtt^2*mWW^2*s^4*t^5 - 4304*ep^6*mtt^2*mWW^2*s^4*t^5 - 128*ep*mtt*mWW^3*s^4*t^5 + 1056*ep^2*mtt*mWW^3*s^4*t^5 + 11184*ep^3*mtt*mWW^3*s^4*t^5 + 32272*ep^4*mtt*mWW^3*s^4*t^5 + 38912*ep^5*mtt*mWW^3*s^4*t^5 + 17216*ep^6*mtt*mWW^3*s^4*t^5 + 264*ep*mWW^4*s^4*t^5 + 12*ep^2*mWW^4*s^4*t^5 - 7368*ep^3*mWW^4*s^4*t^5 - 24396*ep^4*mWW^4*s^4*t^5 - 29904*ep^5*mWW^4*s^4*t^5 - 12912*ep^6*mWW^4*s^4*t^5 - 36*ep*mtt^6*mWW*t^6 - 384*ep^2*mtt^6*mWW*t^6 - 1548*ep^3*mtt^6*mWW*t^6 - 2976*ep^4*mtt^6*mWW*t^6 - 2736*ep^5*mtt^6*mWW*t^6 - 960*ep^6*mtt^6*mWW*t^6 + 546*ep*mtt^5*mWW^2*t^6 + 7362*ep^2*mtt^5*mWW^2*t^6 + 38184*ep^3*mtt^5*mWW^2*t^6 + 95136*ep^4*mtt^5*mWW^2*t^6 + 114288*ep^5*mtt^5*mWW^2*t^6 + 53184*ep^6*mtt^5*mWW^2*t^6 - 1170*ep*mtt^4*mWW^3*t^6 - 16578*ep^2*mtt^4*mWW^3*t^6 - 89634*ep^3*mtt^4*mWW^3*t^6 - 231030*ep^4*mtt^4*mWW^3*t^6 - 285468*ep^5*mtt^4*mWW^3*t^6 - 136080*ep^6*mtt^4*mWW^3*t^6 - 126*ep*mtt^3*mWW^4*t^6 + 1524*ep^2*mtt^3*mWW^4*t^6 + 22638*ep^3*mtt^3*mWW^4*t^6 + 87672*ep^4*mtt^3*mWW^4*t^6 + 137544*ep^5*mtt^3*mWW^4*t^6 + 77088*ep^6*mtt^3*mWW^4*t^6 + 1230*ep*mtt^2*mWW^5*t^6 + 13602*ep^2*mtt^2*mWW^5*t^6 + 56676*ep^3*mtt^2*mWW^5*t^6 + 111036*ep^4*mtt^2*mWW^5*t^6 + 101448*ep^5*mtt^2*mWW^5*t^6 + 33888*ep^6*mtt^2*mWW^5*t^6 + 84*ep*mtt*mWW^6*t^6 + 276*ep^2*mtt*mWW^6*t^6 - 2040*ep^3*mtt*mWW^6*t^6 - 11040*ep^4*mtt*mWW^6*t^6 - 17664*ep^5*mtt*mWW^6*t^6 - 9216*ep^6*mtt*mWW^6*t^6 - 528*ep*mWW^7*t^6 - 5802*ep^2*mWW^7*t^6 - 24276*ep^3*mWW^7*t^6 - 48798*ep^4*mWW^7*t^6 - 47412*ep^5*mWW^7*t^6 - 17904*ep^6*mWW^7*t^6 + 48*ep*mtt^5*mWW*s*t^6 + 956*ep^2*mtt^5*mWW*s*t^6 + 5912*ep^3*mtt^5*mWW*s*t^6 + 15364*ep^4*mtt^5*mWW*s*t^6 + 17560*ep^5*mtt^5*mWW*s*t^6 + 7200*ep^6*mtt^5*mWW*s*t^6 - 272*mtt^4*mWW^2*s*t^6 - 2764*ep*mtt^4*mWW^2*s*t^6 - 16934*ep^2*mtt^4*mWW^2*s*t^6 - 81816*ep^3*mtt^4*mWW^2*s*t^6 - 235366*ep^4*mtt^4*mWW^2*s*t^6 - 330976*ep^5*mtt^4*mWW^2*s*t^6 - 175392*ep^6*mtt^4*mWW^2*s*t^6 - 1048*mtt^3*mWW^3*s*t^6 - 4472*ep*mtt^3*mWW^3*s*t^6 + 32798*ep^2*mtt^3*mWW^3*s*t^6 + 265798*ep^3*mtt^3*mWW^3*s*t^6 + 710324*ep^4*mtt^3*mWW^3*s*t^6 + 859472*ep^5*mtt^3*mWW^3*s*t^6 + 400768*ep^6*mtt^3*mWW^3*s*t^6 + 2120*mtt^2*mWW^4*s*t^6 + 12180*ep*mtt^2*mWW^4*s*t^6 - 15052*ep^2*mtt^2*mWW^4*s*t^6 - 225702*ep^3*mtt^2*mWW^4*s*t^6 - 550130*ep^4*mtt^2*mWW^4*s*t^6 - 551776*ep^5*mtt^2*mWW^4*s*t^6 - 207840*ep^6*mtt^2*mWW^4*s*t^6 - 8*mtt*mWW^5*s*t^6 - 96*ep*mtt*mWW^5*s*t^6 - 4632*ep^2*mtt*mWW^5*s*t^6 - 43640*ep^3*mtt*mWW^5*s*t^6 - 153024*ep^4*mtt*mWW^5*s*t^6 - 222216*ep^5*mtt*mWW^5*s*t^6 - 113184*ep^6*mtt*mWW^5*s*t^6 - 792*mWW^6*s*t^6 - 4896*ep*mWW^6*s*t^6 + 2924*ep^2*mWW^6*s*t^6 + 79880*ep^3*mWW^6*s*t^6 + 213756*ep^4*mWW^6*s*t^6 + 228584*ep^5*mWW^6*s*t^6 + 88544*ep^6*mWW^6*s*t^6 + 12*ep*mtt^4*mWW*s^2*t^6 - 760*ep^2*mtt^4*mWW*s^2*t^6 - 7180*ep^3*mtt^4*mWW*s^2*t^6 - 21800*ep^4*mtt^4*mWW*s^2*t^6 - 26912*ep^5*mtt^4*mWW*s^2*t^6 - 11520*ep^6*mtt^4*mWW*s^2*t^6 + 208*mtt^3*mWW^2*s^2*t^6 + 2622*ep*mtt^3*mWW^2*s^2*t^6 + 14058*ep^2*mtt^3*mWW^2*s^2*t^6 + 55792*ep^3*mtt^3*mWW^2*s^2*t^6 + 154540*ep^4*mtt^3*mWW^2*s^2*t^6 + 226472*ep^5*mtt^3*mWW^2*s^2*t^6 + 126784*ep^6*mtt^3*mWW^2*s^2*t^6 + 528*mtt^2*mWW^3*s^2*t^6 + 1778*ep*mtt^2*mWW^3*s^2*t^6 - 22777*ep^2*mtt^2*mWW^3*s^2*t^6 - 163432*ep^3*mtt^2*mWW^3*s^2*t^6 - 437011*ep^4*mtt^2*mWW^3*s^2*t^6 - 551934*ep^5*mtt^2*mWW^3*s^2*t^6 - 274344*ep^6*mtt^2*mWW^3*s^2*t^6 - 1680*mtt*mWW^4*s^2*t^6 - 11166*ep*mtt*mWW^4*s^2*t^6 + 7120*ep^2*mtt*mWW^4*s^2*t^6 + 184004*ep^3*mtt*mWW^4*s^2*t^6 + 479794*ep^4*mtt*mWW^4*s^2*t^6 + 509252*ep^5*mtt*mWW^4*s^2*t^6 + 204848*ep^6*mtt*mWW^4*s^2*t^6 + 944*mWW^5*s^2*t^6 + 6754*ep*mWW^5*s^2*t^6 + 2335*ep^2*mWW^5*s^2*t^6 - 69400*ep^3*mWW^5*s^2*t^6 - 176195*ep^4*mWW^5*s^2*t^6 - 157742*ep^5*mWW^5*s^2*t^6 - 46152*ep^6*mWW^5*s^2*t^6 - 24*ep*mtt^3*mWW*s^3*t^6 + 188*ep^2*mtt^3*mWW*s^3*t^6 + 2816*ep^3*mtt^3*mWW*s^3*t^6 + 9412*ep^4*mtt^3*mWW*s^3*t^6 + 12088*ep^5*mtt^3*mWW*s^3*t^6 + 5280*ep^6*mtt^3*mWW*s^3*t^6 + 64*mtt^2*mWW^2*s^3*t^6 - 176*ep*mtt^2*mWW^2*s^3*t^6 - 3608*ep^2*mtt^2*mWW^2*s^3*t^6 - 12648*ep^3*mtt^2*mWW^2*s^3*t^6 - 21360*ep^4*mtt^2*mWW^2*s^3*t^6 - 21112*ep^5*mtt^2*mWW^2*s^3*t^6 - 9968*ep^6*mtt^2*mWW^2*s^3*t^6 - 128*mtt*mWW^3*s^3*t^6 - 144*ep*mtt*mWW^3*s^3*t^6 + 5122*ep^2*mtt*mWW^3*s^3*t^6 + 22028*ep^3*mtt*mWW^3*s^3*t^6 + 38478*ep^4*mtt*mWW^3*s^3*t^6 + 36268*ep^5*mtt*mWW^3*s^3*t^6 + 16480*ep^6*mtt*mWW^3*s^3*t^6 + 64*mWW^4*s^3*t^6 + 344*ep*mWW^4*s^3*t^6 - 1678*ep^2*mWW^4*s^3*t^6 - 11980*ep^3*mWW^4*s^3*t^6 - 25858*ep^4*mWW^4*s^3*t^6 - 26380*ep^5*mWW^4*s^3*t^6 - 11408*ep^6*mWW^4*s^3*t^6 + 96*ep*mtt*mWW^2*s^4*t^6 + 256*ep^2*mtt*mWW^2*s^4*t^6 - 904*ep^3*mtt*mWW^2*s^4*t^6 - 4168*ep^4*mtt*mWW^2*s^4*t^6 - 5312*ep^5*mtt*mWW^2*s^4*t^6 - 2208*ep^6*mtt*mWW^2*s^4*t^6 - 96*ep*mWW^3*s^4*t^6 - 256*ep^2*mWW^3*s^4*t^6 + 904*ep^3*mWW^3*s^4*t^6 + 4168*ep^4*mWW^3*s^4*t^6 + 5312*ep^5*mWW^3*s^4*t^6 + 2208*ep^6*mWW^3*s^4*t^6 - 168*ep*mtt^5*mWW*t^7 - 2016*ep^2*mtt^5*mWW*t^7 - 9348*ep^3*mtt^5*mWW*t^7 - 21036*ep^4*mtt^5*mWW*t^7 - 23064*ep^5*mtt^5*mWW*t^7 - 9888*ep^6*mtt^5*mWW*t^7 - 1098*ep*mtt^4*mWW^2*t^7 - 13668*ep^2*mtt^4*mWW^2*t^7 - 65778*ep^3*mtt^4*mWW^2*t^7 - 153300*ep^4*mtt^4*mWW^2*t^7 - 173568*ep^5*mtt^4*mWW^2*t^7 - 76608*ep^6*mtt^4*mWW^2*t^7 + 2442*ep*mtt^3*mWW^3*t^7 + 30852*ep^2*mtt^3*mWW^3*t^7 + 150708*ep^3*mtt^3*mWW^3*t^7 + 356286*ep^4*mtt^3*mWW^3*t^7 + 408900*ep^5*mtt^3*mWW^3*t^7 + 182832*ep^6*mtt^3*mWW^3*t^7 - 546*ep*mtt^2*mWW^4*t^7 - 8619*ep^2*mtt^2*mWW^4*t^7 - 50358*ep^3*mtt^2*mWW^4*t^7 - 137163*ep^4*mtt^2*mWW^4*t^7 - 176418*ep^5*mtt^2*mWW^4*t^7 - 86616*ep^6*mtt^2*mWW^4*t^7 - 1002*ep*mtt*mWW^5*t^7 - 10815*ep^2*mtt*mWW^5*t^7 - 43932*ep^3*mtt*mWW^5*t^7 - 84189*ep^4*mtt*mWW^5*t^7 - 75846*ep^5*mtt*mWW^5*t^7 - 25416*ep^6*mtt*mWW^5*t^7 + 372*ep*mWW^6*t^7 + 4266*ep^2*mWW^6*t^7 + 18708*ep^3*mWW^6*t^7 + 39402*ep^4*mWW^6*t^7 + 39996*ep^5*mWW^6*t^7 + 15696*ep^6*mWW^6*t^7 + 96*mtt^4*mWW*s*t^7 + 564*ep*mtt^4*mWW*s*t^7 + 2300*ep^2*mtt^4*mWW*s*t^7 + 17076*ep^3*mtt^4*mWW*s*t^7 + 65380*ep^4*mtt^4*mWW*s*t^7 + 103944*ep^5*mtt^4*mWW*s*t^7 + 58080*ep^6*mtt^4*mWW*s*t^7 + 672*mtt^3*mWW^2*s*t^7 + 5116*ep*mtt^3*mWW^2*s*t^7 + 17878*ep^2*mtt^3*mWW^2*s*t^7 + 67304*ep^3*mtt^3*mWW^2*s*t^7 + 203630*ep^4*mtt^3*mWW^2*s*t^7 + 300264*ep^5*mtt^3*mWW^2*s*t^7 + 159936*ep^6*mtt^3*mWW^2*s*t^7 - 640*mtt^2*mWW^3*s*t^7 - 5732*ep*mtt^2*mWW^3*s*t^7 - 39622*ep^2*mtt^2*mWW^3*s*t^7 - 227220*ep^3*mtt^2*mWW^3*s*t^7 - 685006*ep^4*mtt^2*mWW^3*s*t^7 - 949796*ep^5*mtt^2*mWW^3*s*t^7 - 486064*ep^6*mtt^2*mWW^3*s*t^7 - 1120*mtt*mWW^4*s*t^7 - 6148*ep*mtt*mWW^4*s*t^7 + 16120*ep^2*mtt*mWW^4*s*t^7 + 182166*ep^3*mtt*mWW^4*s*t^7 + 492094*ep^4*mtt*mWW^4*s*t^7 + 576768*ep^5*mtt*mWW^4*s*t^7 + 257440*ep^6*mtt*mWW^4*s*t^7 + 992*mWW^5*s*t^7 + 6200*ep*mWW^5*s*t^7 + 3276*ep^2*mWW^5*s*t^7 - 39698*ep^3*mWW^5*s*t^7 - 77022*ep^4*mWW^5*s*t^7 - 32068*ep^5*mWW^5*s*t^7 + 10320*ep^6*mWW^5*s*t^7 - 96*mtt^3*mWW*s^2*t^7 - 500*ep*mtt^3*mWW*s^2*t^7 - 256*ep^2*mtt^3*mWW*s^2*t^7 - 3592*ep^3*mtt^3*mWW*s^2*t^7 - 29876*ep^4*mtt^3*mWW*s^2*t^7 - 62832*ep^5*mtt^3*mWW*s^2*t^7 - 40656*ep^6*mtt^3*mWW*s^2*t^7 - 288*mtt^2*mWW^2*s^2*t^7 - 2492*ep*mtt^2*mWW^2*s^2*t^7 - 7476*ep^2*mtt^2*mWW^2*s^2*t^7 - 17144*ep^3*mtt^2*mWW^2*s^2*t^7 - 40164*ep^4*mtt^2*mWW^2*s^2*t^7 - 53600*ep^5*mtt^2*mWW^2*s^2*t^7 - 25392*ep^6*mtt^2*mWW^2*s^2*t^7 + 864*mtt*mWW^3*s^2*t^7 + 6412*ep*mtt*mWW^3*s^2*t^7 + 15515*ep^2*mtt*mWW^3*s^2*t^7 + 45662*ep^3*mtt*mWW^3*s^2*t^7 + 172753*ep^4*mtt*mWW^3*s^2*t^7 + 298950*ep^5*mtt*mWW^3*s^2*t^7 + 173832*ep^6*mtt*mWW^3*s^2*t^7 - 480*mWW^4*s^2*t^7 - 3420*ep*mWW^4*s^2*t^7 - 7771*ep^2*mWW^4*s^2*t^7 - 24818*ep^3*mWW^4*s^2*t^7 - 102377*ep^4*mWW^4*s^2*t^7 - 182086*ep^5*mWW^4*s^2*t^7 - 107592*ep^6*mWW^4*s^2*t^7 + 32*ep*mtt^2*mWW*s^3*t^7 - 256*ep^2*mtt^2*mWW*s^3*t^7 - 3704*ep^3*mtt^2*mWW*s^3*t^7 - 12008*ep^4*mtt^2*mWW*s^3*t^7 - 14928*ep^5*mtt^2*mWW*s^3*t^7 - 6336*ep^6*mtt^2*mWW*s^3*t^7 + 32*ep*mtt*mWW^2*s^3*t^7 + 768*ep^2*mtt*mWW^2*s^3*t^7 + 6504*ep^3*mtt*mWW^2*s^3*t^7 + 19848*ep^4*mtt*mWW^2*s^3*t^7 + 24544*ep^5*mtt*mWW^2*s^3*t^7 + 10464*ep^6*mtt*mWW^2*s^3*t^7 - 64*ep*mWW^3*s^3*t^7 - 512*ep^2*mWW^3*s^3*t^7 - 2800*ep^3*mWW^3*s^3*t^7 - 7840*ep^4*mWW^3*s^3*t^7 - 9616*ep^5*mWW^3*s^3*t^7 - 4128*ep^6*mWW^3*s^3*t^7 + 72*ep*mtt^5*t^8 + 804*ep^2*mtt^5*t^8 + 3444*ep^3*mtt^5*t^8 + 7152*ep^4*mtt^5*t^8 + 7248*ep^5*mtt^5*t^8 + 2880*ep^6*mtt^5*t^8 + 708*ep*mtt^4*mWW*t^8 + 8148*ep^2*mtt^4*mWW*t^8 + 36072*ep^3*mtt^4*mWW*t^8 + 77376*ep^4*mtt^4*mWW*t^8 + 80832*ep^5*mtt^4*mWW*t^8 + 33024*ep^6*mtt^4*mWW*t^8 + 42*ep*mtt^3*mWW^2*t^8 + 996*ep^2*mtt^3*mWW^2*t^8 + 6930*ep^3*mtt^3*mWW^2*t^8 + 20400*ep^4*mtt^3*mWW^2*t^8 + 27048*ep^5*mtt^3*mWW^2*t^8 + 13344*ep^6*mtt^3*mWW^2*t^8 - 2310*ep*mtt^2*mWW^3*t^8 - 27597*ep^2*mtt^2*mWW^3*t^8 - 127200*ep^3*mtt^2*mWW^3*t^8 - 284043*ep^4*mtt^2*mWW^3*t^8 - 308538*ep^5*mtt^2*mWW^3*t^8 - 130872*ep^6*mtt^2*mWW^3*t^8 + 1302*ep*mtt*mWW^4*t^8 + 15708*ep^2*mtt*mWW^4*t^8 + 73200*ep^3*mtt*mWW^4*t^8 + 165378*ep^4*mtt*mWW^4*t^8 + 181836*ep^5*mtt*mWW^4*t^8 + 78096*ep^6*mtt*mWW^4*t^8 + 186*ep*mWW^5*t^8 + 1941*ep^2*mWW^5*t^8 + 7554*ep^3*mWW^5*t^8 + 13737*ep^4*mWW^5*t^8 + 11574*ep^5*mWW^5*t^8 + 3528*ep^6*mWW^5*t^8 - 24*ep*mtt^4*s*t^8 - 1156*ep^2*mtt^4*s*t^8 - 9288*ep^3*mtt^4*s*t^8 - 28580*ep^4*mtt^4*s*t^8 - 38232*ep^5*mtt^4*s*t^8 - 18720*ep^6*mtt^4*s*t^8 - 224*mtt^3*mWW*s*t^8 - 1452*ep*mtt^3*mWW*s*t^8 - 7236*ep^2*mtt^3*mWW*s*t^8 - 47348*ep^3*mtt^3*mWW*s*t^8 - 159652*ep^4*mtt^3*mWW*s*t^8 - 231880*ep^5*mtt^3*mWW*s*t^8 - 120288*ep^6*mtt^3*mWW*s*t^8 - 96*mtt^2*mWW^2*s*t^8 - 716*ep*mtt^2*mWW^2*s*t^8 + 5884*ep^2*mtt^2*mWW^2*s*t^8 + 67024*ep^3*mtt^2*mWW^2*s*t^8 + 217696*ep^4*mtt^2*mWW^2*s*t^8 + 296904*ep^5*mtt^2*mWW^2*s*t^8 + 147744*ep^6*mtt^2*mWW^2*s*t^8 + 864*mtt*mWW^3*s*t^8 + 5884*ep*mtt*mWW^3*s*t^8 + 14596*ep^2*mtt*mWW^3*s*t^8 + 45386*ep^3*mtt*mWW^3*s*t^8 + 158418*ep^4*mtt*mWW^3*s*t^8 + 255140*ep^5*mtt*mWW^3*s*t^8 + 140272*ep^6*mtt*mWW^3*s*t^8 - 544*mWW^4*s*t^8 - 3692*ep*mWW^4*s*t^8 - 12076*ep^2*mWW^4*s*t^8 - 55678*ep^3*mWW^4*s*t^8 - 187630*ep^4*mWW^4*s*t^8 - 281668*ep^5*mWW^4*s*t^8 - 148912*ep^6*mWW^4*s*t^8 - 48*ep*mtt^3*s^2*t^8 + 352*ep^2*mtt^3*s^2*t^8 + 5844*ep^3*mtt^3*s^2*t^8 + 21428*ep^4*mtt^3*s^2*t^8 + 30984*ep^5*mtt^3*s^2*t^8 + 15840*ep^6*mtt^3*s^2*t^8 + 128*mtt^2*mWW*s^2*t^8 + 704*ep*mtt^2*mWW*s^2*t^8 + 1048*ep^2*mtt^2*mWW*s^2*t^8 + 7324*ep^3*mtt^2*mWW*s^2*t^8 + 37380*ep^4*mtt^2*mWW*s^2*t^8 + 65112*ep^5*mtt^2*mWW*s^2*t^8 + 36864*ep^6*mtt^2*mWW*s^2*t^8 - 256*mtt*mWW^2*s^2*t^8 - 1264*ep*mtt*mWW^2*s^2*t^8 - 3152*ep^2*mtt*mWW^2*s^2*t^8 - 32180*ep^3*mtt*mWW^2*s^2*t^8 - 139044*ep^4*mtt*mWW^2*s^2*t^8 - 223176*ep^5*mtt*mWW^2*s^2*t^8 - 121248*ep^6*mtt*mWW^2*s^2*t^8 + 128*mWW^3*s^2*t^8 + 608*ep*mWW^3*s^2*t^8 + 1752*ep^2*mWW^3*s^2*t^8 + 19012*ep^3*mWW^3*s^2*t^8 + 80236*ep^4*mWW^3*s^2*t^8 + 127080*ep^5*mWW^3*s^2*t^8 + 68544*ep^6*mWW^3*s^2*t^8 - 240*ep*mtt^4*t^9 - 2664*ep^2*mtt^4*t^9 - 11328*ep^3*mtt^4*t^9 - 23328*ep^4*mtt^4*t^9 - 23424*ep^5*mtt^4*t^9 - 9216*ep^6*mtt^4*t^9 - 576*ep*mtt^3*mWW*t^9 - 6600*ep^2*mtt^3*mWW*t^9 - 29028*ep^3*mtt^3*mWW*t^9 - 61692*ep^4*mtt^3*mWW*t^9 - 63672*ep^5*mtt^3*mWW*t^9 - 25632*ep^6*mtt^3*mWW*t^9 + 1224*ep*mtt^2*mWW^2*t^9 + 13740*ep^2*mtt^2*mWW^2*t^9 + 59112*ep^3*mtt^2*mWW^2*t^9 + 122988*ep^4*mtt^2*mWW^2*t^9 + 124488*ep^5*mtt^2*mWW^2*t^9 + 49248*ep^6*mtt^2*mWW^2*t^9 + 240*ep*mtt*mWW^3*t^9 + 2955*ep^2*mtt*mWW^3*t^9 + 13968*ep^3*mtt*mWW^3*t^9 + 31707*ep^4*mtt*mWW^3*t^9 + 34698*ep^5*mtt*mWW^3*t^9 + 14712*ep^6*mtt*mWW^3*t^9 - 648*ep*mWW^4*t^9 - 7431*ep^2*mWW^4*t^9 - 32724*ep^3*mWW^4*t^9 - 69675*ep^4*mWW^4*t^9 - 72090*ep^5*mWW^4*t^9 - 29112*ep^6*mWW^4*t^9 + 56*ep*mtt^3*s*t^9 + 2692*ep^2*mtt^3*s*t^9 + 21424*ep^3*mtt^3*s*t^9 + 65036*ep^4*mtt^3*s*t^9 + 85608*ep^5*mtt^3*s*t^9 + 41184*ep^6*mtt^3*s*t^9 + 128*mtt^2*mWW*s*t^9 + 776*ep*mtt^2*mWW*s*t^9 + 908*ep^2*mtt^2*mWW*s*t^9 + 88*ep^3*mtt^2*mWW*s*t^9 + 5996*ep^4*mtt^2*mWW*s*t^9 + 15624*ep^5*mtt^2*mWW*s*t^9 + 10080*ep^6*mtt^2*mWW*s*t^9 - 256*mtt*mWW^2*s*t^9 - 1720*ep*mtt*mWW^2*s*t^9 - 9892*ep^2*mtt*mWW^2*s*t^9 - 64448*ep^3*mtt*mWW^2*s*t^9 - 207100*ep^4*mtt*mWW^2*s*t^9 - 288072*ep^5*mtt*mWW^2*s*t^9 - 143712*ep^6*mtt*mWW^2*s*t^9 + 128*mWW^3*s*t^9 + 888*ep*mWW^3*s*t^9 + 6292*ep^2*mWW^3*s*t^9 + 42936*ep^3*mWW^3*s*t^9 + 136068*ep^4*mWW^3*s*t^9 + 186840*ep^5*mWW^3*s*t^9 + 92448*ep^6*mWW^3*s*t^9 + 64*ep*mtt^2*s^2*t^9 - 480*ep^2*mtt^2*s^2*t^9 - 7696*ep^3*mtt^2*s^2*t^9 - 27432*ep^4*mtt^2*s^2*t^9 - 38448*ep^5*mtt^2*s^2*t^9 - 19008*ep^6*mtt^2*s^2*t^9 - 128*ep*mtt*mWW*s^2*t^9 + 960*ep^2*mtt*mWW*s^2*t^9 + 15392*ep^3*mtt*mWW*s^2*t^9 + 54864*ep^4*mtt*mWW*s^2*t^9 + 76896*ep^5*mtt*mWW*s^2*t^9 + 38016*ep^6*mtt*mWW*s^2*t^9 + 64*ep*mWW^2*s^2*t^9 - 480*ep^2*mWW^2*s^2*t^9 - 7696*ep^3*mWW^2*s^2*t^9 - 27432*ep^4*mWW^2*s^2*t^9 - 38448*ep^5*mWW^2*s^2*t^9 - 19008*ep^6*mWW^2*s^2*t^9 + 264*ep*mtt^3*t^10 + 2916*ep^2*mtt^3*t^10 + 12324*ep^3*mtt^3*t^10 + 25200*ep^4*mtt^3*t^10 + 25104*ep^5*mtt^3*t^10 + 9792*ep^6*mtt^3*t^10 - 120*ep*mtt^2*mWW*t^10 - 1260*ep^2*mtt^2*mWW*t^10 - 5028*ep^3*mtt^2*mWW*t^10 - 9720*ep^4*mtt^2*mWW*t^10 - 9216*ep^5*mtt^2*mWW*t^10 - 3456*ep^6*mtt^2*mWW*t^10 - 552*ep*mtt*mWW^2*t^10 - 6228*ep^2*mtt*mWW^2*t^10 - 26916*ep^3*mtt*mWW^2*t^10 - 56160*ep^4*mtt*mWW^2*t^10 - 56880*ep^5*mtt*mWW^2*t^10 - 22464*ep^6*mtt*mWW^2*t^10 + 408*ep*mWW^3*t^10 + 4572*ep^2*mWW^3*t^10 + 19620*ep^3*mWW^3*t^10 + 40680*ep^4*mWW^3*t^10 + 40992*ep^5*mWW^3*t^10 + 16128*ep^6*mWW^3*t^10 - 32*ep*mtt^2*s*t^10 - 1536*ep^2*mtt^2*s*t^10 - 12136*ep^3*mtt^2*s*t^10 - 36456*ep^4*mtt^2*s*t^10 - 47376*ep^5*mtt^2*s*t^10 - 22464*ep^6*mtt^2*s*t^10 + 64*ep*mtt*mWW*s*t^10 + 3072*ep^2*mtt*mWW*s*t^10 + 24272*ep^3*mtt*mWW*s*t^10 + 72912*ep^4*mtt*mWW*s*t^10 + 94752*ep^5*mtt*mWW*s*t^10 + 44928*ep^6*mtt*mWW*s*t^10 - 32*ep*mWW^2*s*t^10 - 1536*ep^2*mWW^2*s*t^10 - 12136*ep^3*mWW^2*s*t^10 - 36456*ep^4*mWW^2*s*t^10 - 47376*ep^5*mWW^2*s*t^10 - 22464*ep^6*mWW^2*s*t^10 - 96*ep*mtt^2*t^11 - 1056*ep^2*mtt^2*t^11 - 4440*ep^3*mtt^2*t^11 - 9024*ep^4*mtt^2*t^11 - 8928*ep^5*mtt^2*t^11 - 3456*ep^6*mtt^2*t^11 + 192*ep*mtt*mWW*t^11 + 2112*ep^2*mtt*mWW*t^11 + 8880*ep^3*mtt*mWW*t^11 + 18048*ep^4*mtt*mWW*t^11 + 17856*ep^5*mtt*mWW*t^11 + 6912*ep^6*mtt*mWW*t^11 - 96*ep*mWW^2*t^11 - 1056*ep^2*mWW^2*t^11 - 4440*ep^3*mWW^2*t^11 - 9024*ep^4*mWW^2*t^11 - 8928*ep^5*mWW^2*t^11 - 3456*ep^6*mWW^2*t^11)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - s)*(mtt - mWW - s)*s^2*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(24*ep*mtt^4*mWW^6*s^2 + 184*ep^2*mtt^4*mWW^6*s^2 + 504*ep^3*mtt^4*mWW^6*s^2 + 584*ep^4*mtt^4*mWW^6*s^2 + 240*ep^5*mtt^4*mWW^6*s^2 - 52*ep*mtt^3*mWW^7*s^2 - 476*ep^2*mtt^3*mWW^7*s^2 - 1496*ep^3*mtt^3*mWW^7*s^2 - 1960*ep^4*mtt^3*mWW^7*s^2 - 912*ep^5*mtt^3*mWW^7*s^2 + 40*ep*mtt^2*mWW^8*s^2 + 456*ep^2*mtt^2*mWW^8*s^2 + 1624*ep^3*mtt^2*mWW^8*s^2 + 2328*ep^4*mtt^2*mWW^8*s^2 + 1168*ep^5*mtt^2*mWW^8*s^2 - 12*ep*mtt*mWW^9*s^2 - 164*ep^2*mtt*mWW^9*s^2 - 632*ep^3*mtt*mWW^9*s^2 - 952*ep^4*mtt*mWW^9*s^2 - 496*ep^5*mtt*mWW^9*s^2 - 48*ep*mtt^3*mWW^6*s^3 - 368*ep^2*mtt^3*mWW^6*s^3 - 1008*ep^3*mtt^3*mWW^6*s^3 - 1168*ep^4*mtt^3*mWW^6*s^3 - 480*ep^5*mtt^3*mWW^6*s^3 + 70*ep*mtt^2*mWW^7*s^3 + 604*ep^2*mtt^2*mWW^7*s^3 + 1794*ep^3*mtt^2*mWW^7*s^3 + 2204*ep^4*mtt^2*mWW^7*s^3 + 944*ep^5*mtt^2*mWW^7*s^3 - 24*ep*mtt*mWW^8*s^3 - 288*ep^2*mtt*mWW^8*s^3 - 1008*ep^3*mtt*mWW^8*s^3 - 1368*ep^4*mtt*mWW^8*s^3 - 624*ep^5*mtt*mWW^8*s^3 + 2*ep*mWW^9*s^3 + 52*ep^2*mWW^9*s^3 + 222*ep^3*mWW^9*s^3 + 332*ep^4*mWW^9*s^3 + 160*ep^5*mWW^9*s^3 + 24*ep*mtt^2*mWW^6*s^4 + 184*ep^2*mtt^2*mWW^6*s^4 + 504*ep^3*mtt^2*mWW^6*s^4 + 584*ep^4*mtt^2*mWW^6*s^4 + 240*ep^5*mtt^2*mWW^6*s^4 - 24*ep*mtt*mWW^7*s^4 - 216*ep^2*mtt*mWW^7*s^4 - 656*ep^3*mtt*mWW^7*s^4 - 816*ep^4*mtt*mWW^7*s^4 - 352*ep^5*mtt*mWW^7*s^4 + 32*ep^2*mWW^8*s^4 + 152*ep^3*mWW^8*s^4 + 232*ep^4*mWW^8*s^4 + 112*ep^5*mWW^8*s^4 - 36*mtt^7*mWW^4*t - 492*ep*mtt^7*mWW^4*t - 2592*ep^2*mtt^7*mWW^4*t - 6576*ep^3*mtt^7*mWW^4*t - 8064*ep^4*mtt^7*mWW^4*t - 3840*ep^5*mtt^7*mWW^4*t + 114*mtt^6*mWW^5*t + 1530*ep*mtt^6*mWW^5*t + 7956*ep^2*mtt^6*mWW^5*t + 20040*ep^3*mtt^6*mWW^5*t + 24528*ep^4*mtt^6*mWW^5*t + 11712*ep^5*mtt^6*mWW^5*t - 102*mtt^5*mWW^6*t - 1344*ep*mtt^5*mWW^6*t - 6918*ep^2*mtt^5*mWW^6*t - 17424*ep^3*mtt^5*mWW^6*t - 21528*ep^4*mtt^5*mWW^6*t - 10464*ep^5*mtt^5*mWW^6*t + 6*mtt^4*mWW^7*t + 90*ep*mtt^4*mWW^7*t + 564*ep^2*mtt^4*mWW^7*t + 1800*ep^3*mtt^4*mWW^7*t + 2832*ep^4*mtt^4*mWW^7*t + 1728*ep^5*mtt^4*mWW^7*t + 18*mtt^3*mWW^8*t + 216*ep*mtt^3*mWW^8*t + 990*ep^2*mtt^3*mWW^8*t + 2160*ep^3*mtt^3*mWW^8*t + 2232*ep^4*mtt^3*mWW^8*t + 864*ep^5*mtt^3*mWW^8*t + 132*mtt^6*mWW^4*s*t + 1804*ep*mtt^6*mWW^4*s*t + 9504*ep^2*mtt^6*mWW^4*s*t + 24112*ep^3*mtt^6*mWW^4*s*t + 29568*ep^4*mtt^6*mWW^4*s*t + 14080*ep^5*mtt^6*mWW^4*s*t - 364*mtt^5*mWW^5*s*t - 4860*ep*mtt^5*mWW^5*s*t - 25228*ep^2*mtt^5*mWW^5*s*t - 63652*ep^3*mtt^5*mWW^5*s*t - 78192*ep^4*mtt^5*mWW^5*s*t - 37504*ep^5*mtt^5*mWW^5*s*t + 284*mtt^4*mWW^6*s*t + 3708*ep*mtt^4*mWW^6*s*t + 19112*ep^2*mtt^4*mWW^6*s*t + 48688*ep^3*mtt^4*mWW^6*s*t + 61112*ep^4*mtt^4*mWW^6*s*t + 30176*ep^5*mtt^4*mWW^6*s*t - 4*mtt^3*mWW^7*s*t - 48*ep*mtt^3*mWW^7*s*t - 514*ep^2*mtt^3*mWW^7*s*t - 2702*ep^3*mtt^3*mWW^7*s*t - 5620*ep^4*mtt^3*mWW^7*s*t - 3952*ep^5*mtt^3*mWW^7*s*t - 48*mtt^2*mWW^8*s*t - 584*ep*mtt^2*mWW^8*s*t - 2710*ep^2*mtt^2*mWW^8*s*t - 5998*ep^3*mtt^2*mWW^8*s*t - 6372*ep^4*mtt^2*mWW^8*s*t - 2608*ep^5*mtt^2*mWW^8*s*t - 20*ep*mtt*mWW^9*s*t - 176*ep^2*mtt*mWW^9*s*t - 532*ep^3*mtt*mWW^9*s*t - 664*ep^4*mtt*mWW^9*s*t - 288*ep^5*mtt*mWW^9*s*t - 180*mtt^5*mWW^4*s^2*t - 2460*ep*mtt^5*mWW^4*s^2*t - 12960*ep^2*mtt^5*mWW^4*s^2*t - 32880*ep^3*mtt^5*mWW^4*s^2*t - 40320*ep^4*mtt^5*mWW^4*s^2*t - 19200*ep^5*mtt^5*mWW^4*s^2*t + 426*mtt^4*mWW^5*s^2*t + 5502*ep*mtt^4*mWW^5*s^2*t + 28164*ep^2*mtt^4*mWW^5*s^2*t + 71044*ep^3*mtt^4*mWW^5*s^2*t + 87976*ep^4*mtt^4*mWW^5*s^2*t + 42720*ep^5*mtt^4*mWW^5*s^2*t - 270*mtt^3*mWW^6*s^2*t - 3214*ep*mtt^3*mWW^6*s^2*t - 15290*ep^2*mtt^3*mWW^6*s^2*t - 37462*ep^3*mtt^3*mWW^6*s^2*t - 47128*ep^4*mtt^3*mWW^6*s^2*t - 24016*ep^5*mtt^3*mWW^6*s^2*t - 18*mtt^2*mWW^7*s^2*t - 397*ep*mtt^2*mWW^7*s^2*t - 3282*ep^2*mtt^2*mWW^7*s^2*t - 10141*ep^3*mtt^2*mWW^7*s^2*t - 12750*ep^4*mtt^2*mWW^7*s^2*t - 5368*ep^5*mtt^2*mWW^7*s^2*t + 42*mtt*mWW^8*s^2*t + 549*ep*mtt*mWW^8*s^2*t + 3112*ep^2*mtt*mWW^8*s^2*t + 8515*ep^3*mtt*mWW^8*s^2*t + 10918*ep^4*mtt*mWW^8*s^2*t + 5224*ep^5*mtt*mWW^8*s^2*t + 32*ep*mWW^9*s^2*t + 364*ep^2*mWW^9*s^2*t + 1260*ep^3*mWW^9*s^2*t + 1736*ep^4*mWW^9*s^2*t + 832*ep^5*mWW^9*s^2*t + 108*mtt^4*mWW^4*s^3*t + 1476*ep*mtt^4*mWW^4*s^3*t + 7776*ep^2*mtt^4*mWW^4*s^3*t + 19728*ep^3*mtt^4*mWW^4*s^3*t + 24192*ep^4*mtt^4*mWW^4*s^3*t + 11520*ep^5*mtt^4*mWW^4*s^3*t - 216*mtt^3*mWW^5*s^3*t - 2544*ep*mtt^3*mWW^5*s^3*t - 12468*ep^2*mtt^3*mWW^5*s^3*t - 31292*ep^3*mtt^3*mWW^5*s^3*t - 39488*ep^4*mtt^3*mWW^5*s^3*t - 19776*ep^5*mtt^3*mWW^5*s^3*t + 96*mtt^2*mWW^6*s^3*t + 878*ep*mtt^2*mWW^6*s^3*t + 3276*ep^2*mtt^2*mWW^6*s^3*t + 7490*ep^3*mtt^2*mWW^6*s^3*t + 10708*ep^4*mtt^2*mWW^6*s^3*t + 6720*ep^5*mtt^2*mWW^6*s^3*t + 24*mtt*mWW^7*s^3*t + 346*ep*mtt*mWW^7*s^3*t + 2456*ep^2*mtt*mWW^7*s^3*t + 7226*ep^3*mtt*mWW^7*s^3*t + 8732*ep^4*mtt*mWW^7*s^3*t + 3424*ep^5*mtt*mWW^7*s^3*t - 12*mWW^8*s^3*t - 132*ep*mWW^8*s^3*t - 824*ep^2*mWW^8*s^3*t - 2480*ep^3*mWW^8*s^3*t - 3280*ep^4*mWW^8*s^3*t - 1504*ep^5*mWW^8*s^3*t - 24*mtt^3*mWW^4*s^4*t - 328*ep*mtt^3*mWW^4*s^4*t - 1728*ep^2*mtt^3*mWW^4*s^4*t - 4384*ep^3*mtt^3*mWW^4*s^4*t - 5376*ep^4*mtt^3*mWW^4*s^4*t - 2560*ep^5*mtt^3*mWW^4*s^4*t + 40*mtt^2*mWW^5*s^4*t + 372*ep*mtt^2*mWW^5*s^4*t + 1576*ep^2*mtt^2*mWW^5*s^4*t + 3860*ep^3*mtt^2*mWW^5*s^4*t + 5176*ep^4*mtt^2*mWW^5*s^4*t + 2848*ep^5*mtt^2*mWW^5*s^4*t - 8*mtt*mWW^6*s^4*t + 32*ep*mtt*mWW^6*s^4*t + 712*ep^2*mtt*mWW^6*s^4*t + 2368*ep^3*mtt*mWW^6*s^4*t + 2704*ep^4*mtt*mWW^6*s^4*t + 864*ep^5*mtt*mWW^6*s^4*t - 8*mWW^7*s^4*t - 76*ep*mWW^7*s^4*t - 560*ep^2*mWW^7*s^4*t - 1844*ep^3*mWW^7*s^4*t - 2504*ep^4*mWW^7*s^4*t - 1152*ep^5*mWW^7*s^4*t + 210*mtt^6*mWW^4*t^2 + 2790*ep*mtt^6*mWW^4*t^2 + 14328*ep^2*mtt^6*mWW^4*t^2 + 35544*ep^3*mtt^6*mWW^4*t^2 + 42720*ep^4*mtt^6*mWW^4*t^2 + 19968*ep^5*mtt^6*mWW^4*t^2 - 744*mtt^5*mWW^5*t^2 - 9702*ep*mtt^5*mWW^5*t^2 - 49074*ep^2*mtt^5*mWW^5*t^2 - 120456*ep^3*mtt^5*mWW^5*t^2 - 143880*ep^4*mtt^5*mWW^5*t^2 - 67104*ep^5*mtt^5*mWW^5*t^2 + 756*mtt^4*mWW^6*t^2 + 9732*ep*mtt^4*mWW^6*t^2 + 48786*ep^2*mtt^4*mWW^6*t^2 + 119334*ep^3*mtt^4*mWW^6*t^2 + 142860*ep^4*mtt^4*mWW^6*t^2 + 67152*ep^5*mtt^4*mWW^6*t^2 - 120*mtt^3*mWW^7*t^2 - 1668*ep*mtt^3*mWW^7*t^2 - 9084*ep^2*mtt^3*mWW^7*t^2 - 24252*ep^3*mtt^3*mWW^7*t^2 - 31800*ep^4*mtt^3*mWW^7*t^2 - 16416*ep^5*mtt^3*mWW^7*t^2 - 102*mtt^2*mWW^8*t^2 - 1152*ep*mtt^2*mWW^8*t^2 - 4956*ep^2*mtt^2*mWW^8*t^2 - 10170*ep^3*mtt^2*mWW^8*t^2 - 9900*ep^4*mtt^2*mWW^8*t^2 - 3600*ep^5*mtt^2*mWW^8*t^2 - 24*mtt^6*mWW^3*s*t^2 - 328*ep*mtt^6*mWW^3*s*t^2 - 1728*ep^2*mtt^6*mWW^3*s*t^2 - 4384*ep^3*mtt^6*mWW^3*s*t^2 - 5376*ep^4*mtt^6*mWW^3*s*t^2 - 2560*ep^5*mtt^6*mWW^3*s*t^2 - 544*mtt^5*mWW^4*s*t^2 - 7424*ep*mtt^5*mWW^4*s*t^2 - 38600*ep^2*mtt^5*mWW^4*s*t^2 - 95568*ep^3*mtt^5*mWW^4*s*t^2 - 113616*ep^4*mtt^5*mWW^4*s*t^2 - 52288*ep^5*mtt^5*mWW^4*s*t^2 + 1744*mtt^4*mWW^5*s*t^2 + 23378*ep*mtt^4*mWW^5*s*t^2 + 120228*ep^2*mtt^4*mWW^5*s*t^2 + 296618*ep^3*mtt^4*mWW^5*s*t^2 + 353544*ep^4*mtt^4*mWW^5*s*t^2 + 163968*ep^5*mtt^4*mWW^5*s*t^2 - 1584*mtt^3*mWW^6*s*t^2 - 21030*ep*mtt^3*mWW^6*s*t^2 - 107900*ep^2*mtt^3*mWW^6*s*t^2 - 267818*ep^3*mtt^3*mWW^6*s*t^2 - 323572*ep^4*mtt^3*mWW^6*s*t^2 - 153136*ep^5*mtt^3*mWW^6*s*t^2 + 232*mtt^2*mWW^7*s*t^2 + 3044*ep*mtt^2*mWW^7*s*t^2 + 16224*ep^2*mtt^2*mWW^7*s*t^2 + 43984*ep^3*mtt^2*mWW^7*s*t^2 + 59852*ep^4*mtt^2*mWW^7*s*t^2 + 32304*ep^5*mtt^2*mWW^7*s*t^2 + 176*mtt*mWW^8*s*t^2 + 2328*ep*mtt*mWW^8*s*t^2 + 11564*ep^2*mtt*mWW^8*s*t^2 + 26804*ep^3*mtt*mWW^8*s*t^2 + 29080*ep^4*mtt*mWW^8*s*t^2 + 11808*ep^5*mtt*mWW^8*s*t^2 + 20*ep*mWW^9*s*t^2 + 176*ep^2*mWW^9*s*t^2 + 532*ep^3*mWW^9*s*t^2 + 664*ep^4*mWW^9*s*t^2 + 288*ep^5*mWW^9*s*t^2 + 72*mtt^5*mWW^3*s^2*t^2 + 984*ep*mtt^5*mWW^3*s^2*t^2 + 5184*ep^2*mtt^5*mWW^3*s^2*t^2 + 13152*ep^3*mtt^5*mWW^3*s^2*t^2 + 16128*ep^4*mtt^5*mWW^3*s^2*t^2 + 7680*ep^5*mtt^5*mWW^3*s^2*t^2 + 450*mtt^4*mWW^4*s^2*t^2 + 6706*ep*mtt^4*mWW^4*s^2*t^2 + 36096*ep^2*mtt^4*mWW^4*s^2*t^2 + 89404*ep^3*mtt^4*mWW^4*s^2*t^2 + 104136*ep^4*mtt^4*mWW^4*s^2*t^2 + 46336*ep^5*mtt^4*mWW^4*s^2*t^2 - 1396*mtt^3*mWW^5*s^2*t^2 - 19400*ep*mtt^3*mWW^5*s^2*t^2 - 103314*ep^2*mtt^3*mWW^5*s^2*t^2 - 260650*ep^3*mtt^3*mWW^5*s^2*t^2 - 313928*ep^4*mtt^3*mWW^5*s^2*t^2 - 145680*ep^5*mtt^3*mWW^5*s^2*t^2 + 1080*mtt^2*mWW^6*s^2*t^2 + 14364*ep*mtt^2*mWW^6*s^2*t^2 + 76810*ep^2*mtt^2*mWW^6*s^2*t^2 + 199838*ep^3*mtt^2*mWW^6*s^2*t^2 + 251328*ep^4*mtt^2*mWW^6*s^2*t^2 + 122384*ep^5*mtt^2*mWW^6*s^2*t^2 - 132*mtt*mWW^7*s^2*t^2 - 1489*ep*mtt*mWW^7*s^2*t^2 - 7504*ep^2*mtt*mWW^7*s^2*t^2 - 21669*ep^3*mtt*mWW^7*s^2*t^2 - 32890*ep^4*mtt*mWW^7*s^2*t^2 - 19576*ep^5*mtt*mWW^7*s^2*t^2 - 74*mWW^8*s^2*t^2 - 1201*ep*mWW^8*s^2*t^2 - 7596*ep^2*mWW^8*s^2*t^2 - 21083*ep^3*mWW^8*s^2*t^2 - 26070*ep^4*mWW^8*s^2*t^2 - 11720*ep^5*mWW^8*s^2*t^2 - 72*mtt^4*mWW^3*s^3*t^2 - 984*ep*mtt^4*mWW^3*s^3*t^2 - 5184*ep^2*mtt^4*mWW^3*s^3*t^2 - 13152*ep^3*mtt^4*mWW^3*s^3*t^2 - 16128*ep^4*mtt^4*mWW^3*s^3*t^2 - 7680*ep^5*mtt^4*mWW^3*s^3*t^2 - 108*mtt^3*mWW^4*s^3*t^2 - 2300*ep*mtt^3*mWW^4*s^3*t^2 - 13704*ep^2*mtt^3*mWW^4*s^3*t^2 - 34280*ep^3*mtt^3*mWW^4*s^3*t^2 - 38304*ep^4*mtt^3*mWW^4*s^3*t^2 - 15680*ep^5*mtt^3*mWW^4*s^3*t^2 + 452*mtt^2*mWW^5*s^3*t^2 + 6466*ep*mtt^2*mWW^5*s^3*t^2 + 35080*ep^2*mtt^2*mWW^5*s^3*t^2 + 88510*ep^3*mtt^2*mWW^5*s^3*t^2 + 104780*ep^4*mtt^2*mWW^5*s^3*t^2 + 46992*ep^5*mtt^2*mWW^5*s^3*t^2 - 292*mtt*mWW^6*s^3*t^2 - 3336*ep*mtt*mWW^6*s^3*t^2 - 17176*ep^2*mtt*mWW^6*s^3*t^2 - 44908*ep^3*mtt*mWW^6*s^3*t^2 - 56840*ep^4*mtt*mWW^6*s^3*t^2 - 27360*ep^5*mtt*mWW^6*s^3*t^2 + 20*mWW^7*s^3*t^2 + 58*ep*mWW^7*s^3*t^2 + 120*ep^2*mWW^7*s^3*t^2 + 1142*ep^3*mWW^7*s^3*t^2 + 3036*ep^4*mWW^7*s^3*t^2 + 2192*ep^5*mWW^7*s^3*t^2 + 24*mtt^3*mWW^3*s^4*t^2 + 328*ep*mtt^3*mWW^3*s^4*t^2 + 1728*ep^2*mtt^3*mWW^3*s^4*t^2 + 4384*ep^3*mtt^3*mWW^3*s^4*t^2 + 5376*ep^4*mtt^3*mWW^3*s^4*t^2 + 2560*ep^5*mtt^3*mWW^3*s^4*t^2 - 8*mtt^2*mWW^4*s^4*t^2 + 228*ep*mtt^2*mWW^4*s^4*t^2 + 1880*ep^2*mtt^2*mWW^4*s^4*t^2 + 4900*ep^3*mtt^2*mWW^4*s^4*t^2 + 5064*ep^4*mtt^2*mWW^4*s^4*t^2 + 1664*ep^5*mtt^2*mWW^4*s^4*t^2 - 56*mtt*mWW^5*s^4*t^2 - 880*ep*mtt*mWW^5*s^4*t^2 - 5376*ep^2*mtt*mWW^5*s^4*t^2 - 14632*ep^3*mtt*mWW^5*s^4*t^2 - 17872*ep^4*mtt*mWW^5*s^4*t^2 - 7936*ep^5*mtt*mWW^5*s^4*t^2 + 40*mWW^6*s^4*t^2 + 324*ep*mWW^6*s^4*t^2 + 1768*ep^2*mWW^6*s^4*t^2 + 5348*ep^3*mWW^6*s^4*t^2 + 7432*ep^4*mWW^6*s^4*t^2 + 3712*ep^5*mWW^6*s^4*t^2 + 36*mtt^7*mWW^2*t^3 + 492*ep*mtt^7*mWW^2*t^3 + 2592*ep^2*mtt^7*mWW^2*t^3 + 6576*ep^3*mtt^7*mWW^2*t^3 + 8064*ep^4*mtt^7*mWW^2*t^3 + 3840*ep^5*mtt^7*mWW^2*t^3 - 222*mtt^6*mWW^3*t^3 - 2682*ep*mtt^6*mWW^3*t^3 - 12600*ep^2*mtt^6*mWW^3*t^3 - 28968*ep^3*mtt^6*mWW^3*t^3 - 32736*ep^4*mtt^6*mWW^3*t^3 - 14592*ep^5*mtt^6*mWW^3*t^3 + 372*mtt^5*mWW^4*t^3 + 3822*ep*mtt^5*mWW^4*t^3 + 14658*ep^2*mtt^5*mWW^4*t^3 + 26484*ep^3*mtt^5*mWW^4*t^3 + 22608*ep^4*mtt^5*mWW^4*t^3 + 7296*ep^5*mtt^5*mWW^4*t^3 + 738*mtt^4*mWW^5*t^3 + 10188*ep*mtt^4*mWW^5*t^3 + 54012*ep^2*mtt^4*mWW^5*t^3 + 137298*ep^3*mtt^4*mWW^5*t^3 + 167964*ep^4*mtt^4*mWW^5*t^3 + 79440*ep^5*mtt^4*mWW^5*t^3 - 1734*mtt^3*mWW^6*t^3 - 21516*ep*mtt^3*mWW^6*t^3 - 103800*ep^2*mtt^3*mWW^6*t^3 - 244362*ep^3*mtt^3*mWW^6*t^3 - 281628*ep^4*mtt^3*mWW^6*t^3 - 127440*ep^5*mtt^3*mWW^6*t^3 + 660*mtt^2*mWW^7*t^3 + 8049*ep*mtt^2*mWW^7*t^3 + 38274*ep^2*mtt^2*mWW^7*t^3 + 89343*ep^3*mtt^2*mWW^7*t^3 + 102906*ep^4*mtt^2*mWW^7*t^3 + 46968*ep^5*mtt^2*mWW^7*t^3 + 150*mtt*mWW^8*t^3 + 1647*ep*mtt*mWW^8*t^3 + 6864*ep^2*mtt*mWW^8*t^3 + 13629*ep^3*mtt*mWW^8*t^3 + 12822*ep^4*mtt*mWW^8*t^3 + 4488*ep^5*mtt*mWW^8*t^3 - 156*mtt^6*mWW^2*s*t^3 - 2132*ep*mtt^6*mWW^2*s*t^3 - 11232*ep^2*mtt^6*mWW^2*s*t^3 - 28496*ep^3*mtt^6*mWW^2*s*t^3 - 34944*ep^4*mtt^6*mWW^2*s*t^3 - 16640*ep^5*mtt^6*mWW^2*s*t^3 + 844*mtt^5*mWW^3*s*t^3 + 10976*ep*mtt^5*mWW^3*s*t^3 + 54860*ep^2*mtt^5*mWW^3*s*t^3 + 131800*ep^3*mtt^5*mWW^3*s*t^3 + 153176*ep^4*mtt^5*mWW^3*s*t^3 + 69344*ep^5*mtt^5*mWW^3*s*t^3 - 1128*mtt^4*mWW^4*s*t^3 - 14334*ep*mtt^4*mWW^4*s*t^3 - 70416*ep^2*mtt^4*mWW^4*s*t^3 - 167346*ep^3*mtt^4*mWW^4*s*t^3 - 193072*ep^4*mtt^4*mWW^4*s*t^3 - 86944*ep^5*mtt^4*mWW^4*s*t^3 - 952*mtt^3*mWW^5*s*t^3 - 12384*ep*mtt^3*mWW^5*s*t^3 - 60508*ep^2*mtt^3*mWW^5*s*t^3 - 138520*ep^3*mtt^3*mWW^5*s*t^3 - 150500*ep^4*mtt^3*mWW^5*s*t^3 - 62736*ep^5*mtt^3*mWW^5*s*t^3 + 2564*mtt^2*mWW^6*s*t^3 + 33514*ep*mtt^2*mWW^6*s*t^3 + 166644*ep^2*mtt^2*mWW^6*s*t^3 + 393782*ep^3*mtt^2*mWW^6*s*t^3 + 446352*ep^4*mtt^2*mWW^6*s*t^3 + 196064*ep^5*mtt^2*mWW^6*s*t^3 - 1044*mtt*mWW^7*s*t^3 - 13836*ep*mtt*mWW^7*s*t^3 - 70134*ep^2*mtt*mWW^7*s*t^3 - 169994*ep^3*mtt*mWW^7*s*t^3 - 198664*ep^4*mtt*mWW^7*s*t^3 - 90368*ep^5*mtt*mWW^7*s*t^3 - 128*mWW^8*s*t^3 - 1744*ep*mWW^8*s*t^3 - 8854*ep^2*mWW^8*s*t^3 - 20806*ep^3*mWW^8*s*t^3 - 22708*ep^4*mWW^8*s*t^3 - 9200*ep^5*mWW^8*s*t^3 + 252*mtt^5*mWW^2*s^2*t^3 + 3444*ep*mtt^5*mWW^2*s^2*t^3 + 18144*ep^2*mtt^5*mWW^2*s^2*t^3 + 46032*ep^3*mtt^5*mWW^2*s^2*t^3 + 56448*ep^4*mtt^5*mWW^2*s^2*t^3 + 26880*ep^5*mtt^5*mWW^2*s^2*t^3 - 1134*mtt^4*mWW^3*s^2*t^3 - 15694*ep*mtt^4*mWW^3*s^2*t^3 - 81848*ep^2*mtt^4*mWW^3*s^2*t^3 - 202108*ep^3*mtt^4*mWW^3*s^2*t^3 - 238952*ep^4*mtt^4*mWW^3*s^2*t^3 - 109280*ep^5*mtt^4*mWW^3*s^2*t^3 + 1196*mtt^3*mWW^4*s^2*t^3 + 16124*ep*mtt^3*mWW^4*s^2*t^3 + 86690*ep^2*mtt^3*mWW^4*s^2*t^3 + 225038*ep^3*mtt^3*mWW^4*s^2*t^3 + 280496*ep^4*mtt^3*mWW^4*s^2*t^3 + 134720*ep^5*mtt^3*mWW^4*s^2*t^3 + 408*mtt^2*mWW^5*s^2*t^3 + 5646*ep*mtt^2*mWW^5*s^2*t^3 + 23134*ep^2*mtt^2*mWW^5*s^2*t^3 + 32320*ep^3*mtt^2*mWW^5*s^2*t^3 + 3532*ep^4*mtt^2*mWW^5*s^2*t^3 - 15056*ep^5*mtt^2*mWW^5*s^2*t^3 - 1128*mtt*mWW^6*s^2*t^3 - 15522*ep*mtt*mWW^6*s^2*t^3 - 81198*ep^2*mtt*mWW^6*s^2*t^3 - 195476*ep^3*mtt*mWW^6*s^2*t^3 - 218100*ep^4*mtt*mWW^6*s^2*t^3 - 91216*ep^5*mtt*mWW^6*s^2*t^3 + 406*mWW^7*s^2*t^3 + 6026*ep*mWW^7*s^2*t^3 + 35294*ep^2*mWW^7*s^2*t^3 + 94866*ep^3*mWW^7*s^2*t^3 + 117440*ep^4*mWW^7*s^2*t^3 + 54336*ep^5*mWW^7*s^2*t^3 - 180*mtt^4*mWW^2*s^3*t^3 - 2460*ep*mtt^4*mWW^2*s^3*t^3 - 12960*ep^2*mtt^4*mWW^2*s^3*t^3 - 32880*ep^3*mtt^4*mWW^2*s^3*t^3 - 40320*ep^4*mtt^4*mWW^2*s^3*t^3 - 19200*ep^5*mtt^4*mWW^2*s^3*t^3 + 624*mtt^3*mWW^3*s^3*t^3 + 9188*ep*mtt^3*mWW^3*s^3*t^3 + 49516*ep^2*mtt^3*mWW^3*s^3*t^3 + 124688*ep^3*mtt^3*mWW^3*s^3*t^3 + 149320*ep^4*mtt^3*mWW^3*s^3*t^3 + 68896*ep^5*mtt^3*mWW^3*s^3*t^3 - 520*mtt^2*mWW^4*s^3*t^3 - 6518*ep*mtt^2*mWW^4*s^3*t^3 - 33900*ep^2*mtt^2*mWW^4*s^3*t^3 - 87202*ep^3*mtt^2*mWW^4*s^3*t^3 - 109116*ep^4*mtt^2*mWW^4*s^3*t^3 - 52912*ep^5*mtt^2*mWW^4*s^3*t^3 - 112*mtt*mWW^5*s^3*t^3 - 2852*ep*mtt*mWW^5*s^3*t^3 - 16204*ep^2*mtt*mWW^5*s^3*t^3 - 35904*ep^3*mtt*mWW^5*s^3*t^3 - 33128*ep^4*mtt*mWW^5*s^3*t^3 - 10112*ep^5*mtt*mWW^5*s^3*t^3 + 188*mWW^6*s^3*t^3 + 2786*ep*mWW^6*s^3*t^3 + 14844*ep^2*mWW^6*s^3*t^3 + 35330*ep^3*mWW^6*s^3*t^3 + 38428*ep^4*mWW^6*s^3*t^3 + 15632*ep^5*mWW^6*s^3*t^3 + 48*mtt^3*mWW^2*s^4*t^3 + 656*ep*mtt^3*mWW^2*s^4*t^3 + 3456*ep^2*mtt^3*mWW^2*s^4*t^3 + 8768*ep^3*mtt^3*mWW^2*s^4*t^3 + 10752*ep^4*mtt^3*mWW^2*s^4*t^3 + 5120*ep^5*mtt^3*mWW^2*s^4*t^3 - 112*mtt^2*mWW^3*s^4*t^3 - 1788*ep*mtt^2*mWW^3*s^4*t^3 - 9928*ep^2*mtt^2*mWW^3*s^4*t^3 - 25412*ep^3*mtt^2*mWW^3*s^4*t^3 - 30808*ep^4*mtt^2*mWW^3*s^4*t^3 - 14368*ep^5*mtt^2*mWW^3*s^4*t^3 + 80*mtt*mWW^4*s^4*t^3 + 936*ep*mtt*mWW^4*s^4*t^3 + 5184*ep^2*mtt*mWW^4*s^4*t^3 + 14424*ep^3*mtt*mWW^4*s^4*t^3 + 19120*ep^4*mtt*mWW^4*s^4*t^3 + 9600*ep^5*mtt*mWW^4*s^4*t^3 - 16*mWW^5*s^4*t^3 + 196*ep*mWW^5*s^4*t^3 + 1288*ep^2*mWW^5*s^4*t^3 + 2220*ep^3*mWW^5*s^4*t^3 + 936*ep^4*mWW^5*s^4*t^3 - 352*ep^5*mWW^5*s^4*t^3 - 66*mtt^6*mWW^2*t^4 - 1254*ep*mtt^6*mWW^2*t^4 - 8136*ep^2*mtt^6*mWW^2*t^4 - 23640*ep^3*mtt^6*mWW^2*t^4 - 31776*ep^4*mtt^6*mWW^2*t^4 - 16128*ep^5*mtt^6*mWW^2*t^4 - 144*mtt^5*mWW^3*t^4 - 942*ep*mtt^5*mWW^3*t^4 - 294*ep^2*mtt^5*mWW^3*t^4 + 9108*ep^3*mtt^5*mWW^3*t^4 + 21264*ep^4*mtt^5*mWW^3*t^4 + 14208*ep^5*mtt^5*mWW^3*t^4 - 1038*mtt^4*mWW^4*t^4 - 11580*ep*mtt^4*mWW^4*t^4 - 49800*ep^2*mtt^4*mWW^4*t^4 - 104778*ep^3*mtt^4*mWW^4*t^4 - 109020*ep^4*mtt^4*mWW^4*t^4 - 45264*ep^5*mtt^4*mWW^4*t^4 + 1656*mtt^3*mWW^5*t^4 + 17532*ep*mtt^3*mWW^5*t^4 + 70002*ep^2*mtt^3*mWW^5*t^4 + 133182*ep^3*mtt^3*mWW^5*t^4 + 121500*ep^4*mtt^3*mWW^5*t^4 + 42768*ep^5*mtt^3*mWW^5*t^4 + 642*mtt^2*mWW^6*t^4 + 8358*ep*mtt^2*mWW^6*t^4 + 42234*ep^2*mtt^2*mWW^6*t^4 + 103554*ep^3*mtt^2*mWW^6*t^4 + 123300*ep^4*mtt^2*mWW^6*t^4 + 57072*ep^5*mtt^2*mWW^6*t^4 - 984*mtt*mWW^7*t^4 - 11403*ep*mtt*mWW^7*t^4 - 51108*ep^2*mtt*mWW^7*t^4 - 111807*ep^3*mtt*mWW^7*t^4 - 120114*ep^4*mtt*mWW^7*t^4 - 50904*ep^5*mtt*mWW^7*t^4 - 66*mWW^8*t^4 - 711*ep*mWW^8*t^4 - 2898*ep^2*mWW^8*t^4 - 5619*ep^3*mWW^8*t^4 - 5154*ep^4*mWW^8*t^4 - 1752*ep^5*mWW^8*t^4 + 280*mtt^5*mWW^2*s*t^4 + 4536*ep*mtt^5*mWW^2*s*t^4 + 27272*ep^2*mtt^5*mWW^2*s*t^4 + 76720*ep^3*mtt^5*mWW^2*s*t^4 + 102144*ep^4*mtt^5*mWW^2*s*t^4 + 51968*ep^5*mtt^5*mWW^2*s*t^4 - 396*mtt^4*mWW^3*s*t^4 - 5650*ep*mtt^4*mWW^3*s*t^4 - 30928*ep^2*mtt^4*mWW^3*s*t^4 - 81730*ep^3*mtt^4*mWW^3*s*t^4 - 105816*ep^4*mtt^4*mWW^3*s*t^4 - 54080*ep^5*mtt^4*mWW^3*s*t^4 + 2004*mtt^3*mWW^4*s*t^4 + 24504*ep*mtt^3*mWW^4*s*t^4 + 113988*ep^2*mtt^3*mWW^4*s*t^4 + 252380*ep^3*mtt^3*mWW^4*s*t^4 + 268932*ep^4*mtt^3*mWW^4*s*t^4 + 111952*ep^5*mtt^3*mWW^4*s*t^4 - 3124*mtt^2*mWW^5*s*t^4 - 40390*ep*mtt^2*mWW^5*s*t^4 - 198952*ep^2*mtt^2*mWW^5*s*t^4 - 465718*ep^3*mtt^2*mWW^5*s*t^4 - 521112*ep^4*mtt^2*mWW^5*s*t^4 - 225024*ep^5*mtt^2*mWW^5*s*t^4 + 420*mtt*mWW^6*s*t^4 + 6040*ep*mtt*mWW^6*s*t^4 + 33356*ep^2*mtt*mWW^6*s*t^4 + 87956*ep^3*mtt*mWW^6*s*t^4 + 110460*ep^4*mtt*mWW^6*s*t^4 + 53168*ep^5*mtt*mWW^6*s*t^4 + 816*mWW^7*s*t^4 + 10840*ep*mWW^7*s*t^4 + 54424*ep^2*mWW^7*s*t^4 + 128712*ep^3*mWW^7*s*t^4 + 144432*ep^4*mWW^7*s*t^4 + 62016*ep^5*mWW^7*s*t^4 - 426*mtt^4*mWW^2*s^2*t^4 - 6114*ep*mtt^4*mWW^2*s^2*t^4 - 34216*ep^2*mtt^4*mWW^2*s^2*t^4 - 92676*ep^3*mtt^4*mWW^2*s^2*t^4 - 121232*ep^4*mtt^4*mWW^2*s^2*t^4 - 61296*ep^5*mtt^4*mWW^2*s^2*t^4 + 1256*mtt^3*mWW^3*s^2*t^4 + 17212*ep*mtt^3*mWW^3*s^2*t^4 + 87202*ep^2*mtt^3*mWW^3*s^2*t^4 + 210018*ep^3*mtt^3*mWW^3*s^2*t^4 + 245448*ep^4*mtt^3*mWW^3*s^2*t^4 + 112880*ep^5*mtt^3*mWW^3*s^2*t^4 - 1804*mtt^2*mWW^4*s^2*t^4 - 23632*ep*mtt^2*mWW^4*s^2*t^4 - 115094*ep^2*mtt^2*mWW^4*s^2*t^4 - 260718*ep^3*mtt^2*mWW^4*s^2*t^4 - 278704*ep^4*mtt^2*mWW^4*s^2*t^4 - 114384*ep^5*mtt^2*mWW^4*s^2*t^4 + 1544*mtt*mWW^5*s^2*t^4 + 21298*ep*mtt*mWW^5*s^2*t^4 + 114994*ep^2*mtt*mWW^5*s^2*t^4 + 289080*ep^3*mtt*mWW^5*s^2*t^4 + 338564*ep^4*mtt*mWW^5*s^2*t^4 + 149440*ep^5*mtt*mWW^5*s^2*t^4 - 570*mWW^6*s^2*t^4 - 8740*ep*mWW^6*s^2*t^4 - 52670*ep^2*mWW^6*s^2*t^4 - 145032*ep^3*mWW^6*s^2*t^4 - 183212*ep^4*mWW^6*s^2*t^4 - 86256*ep^5*mWW^6*s^2*t^4 + 276*mtt^3*mWW^2*s^3*t^4 + 3636*ep*mtt^3*mWW^2*s^3*t^4 + 19160*ep^2*mtt^3*mWW^2*s^3*t^4 + 49752*ep^3*mtt^3*mWW^2*s^3*t^4 + 63136*ep^4*mtt^3*mWW^2*s^3*t^4 + 31200*ep^5*mtt^3*mWW^2*s^3*t^4 - 844*mtt^2*mWW^3*s^3*t^4 - 12424*ep*mtt^2*mWW^3*s^3*t^4 - 66588*ep^2*mtt^2*mWW^3*s^3*t^4 - 167072*ep^3*mtt^2*mWW^3*s^3*t^4 - 200056*ep^4*mtt^2*mWW^3*s^3*t^4 - 92672*ep^5*mtt^2*mWW^3*s^3*t^4 + 860*mtt*mWW^4*s^3*t^4 + 12552*ep*mtt*mWW^4*s^3*t^4 + 66448*ep^2*mtt*mWW^4*s^3*t^4 + 162436*ep^3*mtt*mWW^4*s^3*t^4 + 187408*ep^4*mtt*mWW^4*s^3*t^4 + 83184*ep^5*mtt*mWW^4*s^3*t^4 - 292*mWW^5*s^3*t^4 - 3860*ep*mWW^5*s^3*t^4 - 19884*ep^2*mWW^5*s^3*t^4 - 47804*ep^3*mWW^5*s^3*t^4 - 53944*ep^4*mWW^5*s^3*t^4 - 23248*ep^5*mWW^5*s^3*t^4 - 64*mtt^2*mWW^2*s^4*t^4 - 804*ep*mtt^2*mWW^2*s^4*t^4 - 4080*ep^2*mtt^2*mWW^2*s^4*t^4 - 10156*ep^3*mtt^2*mWW^2*s^4*t^4 - 12272*ep^4*mtt^2*mWW^2*s^4*t^4 - 5744*ep^5*mtt^2*mWW^2*s^4*t^4 + 128*mtt*mWW^3*s^4*t^4 + 1984*ep*mtt*mWW^3*s^4*t^4 + 10584*ep^2*mtt*mWW^3*s^4*t^4 + 26040*ep^3*mtt*mWW^3*s^4*t^4 + 30400*ep^4*mtt*mWW^3*s^4*t^4 + 13664*ep^5*mtt*mWW^3*s^4*t^4 - 64*mWW^4*s^4*t^4 - 1180*ep*mWW^4*s^4*t^4 - 6504*ep^2*mWW^4*s^4*t^4 - 15884*ep^3*mWW^4*s^4*t^4 - 18128*ep^4*mWW^4*s^4*t^4 - 7920*ep^5*mWW^4*s^4*t^4 - 36*mtt^6*mWW*t^5 - 384*ep*mtt^6*mWW*t^5 - 1548*ep^2*mtt^6*mWW*t^5 - 2976*ep^3*mtt^6*mWW*t^5 - 2736*ep^4*mtt^6*mWW*t^5 - 960*ep^5*mtt^6*mWW*t^5 + 786*mtt^5*mWW^2*t^5 + 10182*ep*mtt^5*mWW^2*t^5 + 50976*ep^2*mtt^5*mWW^2*t^5 + 123324*ep^3*mtt^5*mWW^2*t^5 + 144600*ep^4*mtt^5*mWW^2*t^5 + 65952*ep^5*mtt^5*mWW^2*t^5 + 876*mtt^4*mWW^3*t^5 + 7902*ep*mtt^4*mWW^3*t^5 + 23544*ep^2*mtt^4*mWW^3*t^5 + 22974*ep^3*mtt^4*mWW^3*t^5 - 7644*ep^4*mtt^4*mWW^3*t^5 - 17232*ep^5*mtt^4*mWW^3*t^5 - 1686*mtt^3*mWW^4*t^5 - 18816*ep*mtt^3*mWW^4*t^5 - 79788*ep^2*mtt^3*mWW^4*t^5 - 161322*ep^3*mtt^3*mWW^4*t^5 - 155532*ep^4*mtt^3*mWW^4*t^5 - 56976*ep^5*mtt^3*mWW^4*t^5 - 1782*mtt^2*mWW^5*t^5 - 19320*ep*mtt^2*mWW^5*t^5 - 79866*ep^2*mtt^2*mWW^5*t^5 - 159528*ep^3*mtt^2*mWW^5*t^5 - 155448*ep^4*mtt^2*mWW^5*t^5 - 59616*ep^5*mtt^2*mWW^5*t^5 + 1404*mtt*mWW^6*t^5 + 15504*ep*mtt*mWW^6*t^5 + 65328*ep^2*mtt*mWW^6*t^5 + 132612*ep^3*mtt*mWW^6*t^5 + 130584*ep^4*mtt*mWW^6*t^5 + 50208*ep^5*mtt*mWW^6*t^5 + 438*mWW^7*t^5 + 4932*ep*mWW^7*t^5 + 21354*ep^2*mWW^7*t^5 + 44916*ep^3*mWW^7*t^5 + 46176*ep^4*mWW^7*t^5 + 18624*ep^5*mWW^7*t^5 + 120*mtt^5*mWW*s*t^5 + 1364*ep*mtt^5*mWW*s*t^5 + 5888*ep^2*mtt^5*mWW*s*t^5 + 12076*ep^3*mtt^5*mWW*s*t^5 + 11752*ep^4*mtt^5*mWW*s*t^5 + 4320*ep^5*mtt^5*mWW*s*t^5 - 1772*mtt^4*mWW^2*s*t^5 - 24538*ep*mtt^4*mWW^2*s*t^5 - 130112*ep^2*mtt^4*mWW^2*s*t^5 - 329770*ep^3*mtt^4*mWW^2*s*t^5 - 401152*ep^4*mtt^4*mWW^2*s*t^5 - 188256*ep^5*mtt^4*mWW^2*s*t^5 + 120*mtt^3*mWW^3*s*t^5 + 4224*ep*mtt^3*mWW^3*s*t^5 + 35658*ep^2*mtt^3*mWW^3*s*t^5 + 123918*ep^3*mtt^3*mWW^3*s*t^5 + 192232*ep^4*mtt^3*mWW^3*s*t^5 + 109888*ep^5*mtt^3*mWW^3*s*t^5 + 2912*mtt^2*mWW^4*s*t^5 + 38190*ep*mtt^2*mWW^4*s*t^5 + 190450*ep^2*mtt^2*mWW^4*s*t^5 + 449132*ep^3*mtt^2*mWW^4*s*t^5 + 501060*ep^4*mtt^2*mWW^4*s*t^5 + 212176*ep^5*mtt^2*mWW^4*s*t^5 + 304*mtt*mWW^5*s*t^5 + 3112*ep*mtt*mWW^5*s*t^5 + 10228*ep^2*mtt*mWW^5*s*t^5 + 9352*ep^3*mtt*mWW^5*s*t^5 - 7740*ep^4*mtt*mWW^5*s*t^5 - 11376*ep^5*mtt*mWW^5*s*t^5 - 1684*mWW^6*s*t^5 - 22232*ep*mWW^6*s*t^5 - 111212*ep^2*mWW^6*s*t^5 - 262608*ep^3*mWW^6*s*t^5 - 294352*ep^4*mWW^6*s*t^5 - 126272*ep^5*mWW^6*s*t^5 - 132*mtt^4*mWW*s^2*t^5 - 1576*ep*mtt^4*mWW*s^2*t^5 - 7132*ep^2*mtt^4*mWW*s^2*t^5 - 15224*ep^3*mtt^4*mWW*s^2*t^5 - 15296*ep^4*mtt^4*mWW*s^2*t^5 - 5760*ep^5*mtt^4*mWW*s^2*t^5 + 1114*mtt^3*mWW^2*s^2*t^5 + 15738*ep*mtt^3*mWW^2*s^2*t^5 + 86388*ep^2*mtt^3*mWW^2*s^2*t^5 + 226964*ep^3*mtt^3*mWW^2*s^2*t^5 + 285344*ep^4*mtt^3*mWW^2*s^2*t^5 + 137776*ep^5*mtt^3*mWW^2*s^2*t^5 - 1054*mtt^2*mWW^3*s^2*t^5 - 15593*ep*mtt^2*mWW^3*s^2*t^5 - 87816*ep^2*mtt^2*mWW^3*s^2*t^5 - 238887*ep^3*mtt^2*mWW^3*s^2*t^5 - 314614*ep^4*mtt^2*mWW^3*s^2*t^5 - 160248*ep^5*mtt^2*mWW^3*s^2*t^5 - 706*mtt*mWW^4*s^2*t^5 - 10195*ep*mtt*mWW^4*s^2*t^5 - 58422*ep^2*mtt*mWW^4*s^2*t^5 - 150939*ep^3*mtt*mWW^4*s^2*t^5 - 174730*ep^4*mtt*mWW^4*s^2*t^5 - 72952*ep^5*mtt*mWW^4*s^2*t^5 + 778*mWW^5*s^2*t^5 + 11590*ep*mWW^5*s^2*t^5 + 66658*ep^2*mWW^5*s^2*t^5 + 177078*ep^3*mWW^5*s^2*t^5 + 218000*ep^4*mWW^5*s^2*t^5 + 100608*ep^5*mWW^5*s^2*t^5 + 48*mtt^3*mWW*s^3*t^5 + 596*ep*mtt^3*mWW*s^3*t^5 + 2792*ep^2*mtt^3*mWW*s^3*t^5 + 6124*ep^3*mtt^3*mWW*s^3*t^5 + 6280*ep^4*mtt^3*mWW*s^3*t^5 + 2400*ep^5*mtt^3*mWW*s^3*t^5 - 128*mtt^2*mWW^2*s^3*t^5 - 1464*ep*mtt^2*mWW^2*s^3*t^5 - 7440*ep^2*mtt^2*mWW^2*s^3*t^5 - 19912*ep^3*mtt^2*mWW^2*s^3*t^5 - 26584*ep^4*mtt^2*mWW^2*s^3*t^5 - 13712*ep^5*mtt^2*mWW^2*s^3*t^5 + 112*mtt*mWW^3*s^3*t^5 + 1666*ep*mtt*mWW^3*s^3*t^5 + 9908*ep^2*mtt*mWW^3*s^3*t^5 + 29446*ep^3*mtt*mWW^3*s^3*t^5 + 42300*ep^4*mtt*mWW^3*s^3*t^5 + 23008*ep^5*mtt*mWW^3*s^3*t^5 - 32*mWW^4*s^3*t^5 - 774*ep*mWW^4*s^3*t^5 - 5044*ep^2*mWW^4*s^3*t^5 - 14986*ep^3*mWW^4*s^3*t^5 - 21132*ep^4*mWW^4*s^3*t^5 - 11312*ep^5*mWW^4*s^3*t^5 - 80*ep*mtt*mWW^2*s^4*t^5 - 520*ep^2*mtt*mWW^2*s^4*t^5 - 1240*ep^3*mtt*mWW^2*s^4*t^5 - 1280*ep^4*mtt*mWW^2*s^4*t^5 - 480*ep^5*mtt*mWW^2*s^4*t^5 + 80*ep*mWW^3*s^4*t^5 + 520*ep^2*mWW^3*s^4*t^5 + 1240*ep^3*mWW^3*s^4*t^5 + 1280*ep^4*mWW^3*s^4*t^5 + 480*ep^5*mWW^3*s^4*t^5 - 240*mtt^5*mWW*t^6 - 2820*ep*mtt^5*mWW*t^6 - 12792*ep^2*mtt^5*mWW*t^6 - 28188*ep^3*mtt^5*mWW*t^6 - 30312*ep^4*mtt^5*mWW*t^6 - 12768*ep^5*mtt^5*mWW*t^6 - 2046*mtt^4*mWW^2*t^6 - 24480*ep*mtt^4*mWW^2*t^6 - 113178*ep^2*mtt^4*mWW^2*t^6 - 254004*ep^3*mtt^4*mWW^2*t^6 - 277824*ep^4*mtt^4*mWW^2*t^6 - 118848*ep^5*mtt^4*mWW^2*t^6 + 1560*mtt^3*mWW^3*t^6 + 20340*ep*mtt^3*mWW^3*t^6 + 102426*ep^2*mtt^3*mWW^3*t^6 + 248994*ep^3*mtt^3*mWW^3*t^6 + 293076*ep^4*mtt^3*mWW^3*t^6 + 134064*ep^5*mtt^3*mWW^3*t^6 + 3012*mtt^2*mWW^4*t^6 + 32922*ep*mtt^2*mWW^4*t^6 + 136542*ep^2*mtt^2*mWW^4*t^6 + 270564*ep^3*mtt^2*mWW^4*t^6 + 256896*ep^4*mtt^2*mWW^4*t^6 + 93504*ep^5*mtt^2*mWW^4*t^6 - 1320*mtt*mWW^5*t^6 - 15228*ep*mtt*mWW^5*t^6 - 67368*ep^2*mtt*mWW^5*t^6 - 143652*ep^3*mtt*mWW^5*t^6 - 148248*ep^4*mtt*mWW^5*t^6 - 59424*ep^5*mtt*mWW^5*t^6 - 966*mWW^6*t^6 - 10734*ep*mWW^6*t^6 - 45630*ep^2*mWW^6*t^6 - 93714*ep^3*mWW^6*t^6 - 93588*ep^4*mWW^6*t^6 - 36528*ep^5*mWW^6*t^6 + 476*mtt^4*mWW*s*t^6 + 6360*ep*mtt^4*mWW*s*t^6 + 32572*ep^2*mtt^4*mWW*s*t^6 + 79824*ep^3*mtt^4*mWW*s*t^6 + 94032*ep^4*mtt^4*mWW*s*t^6 + 42816*ep^5*mtt^4*mWW*s*t^6 + 2788*mtt^3*mWW^2*s*t^6 + 36482*ep*mtt^3*mWW^2*s*t^6 + 182680*ep^2*mtt^3*mWW^2*s*t^6 + 436762*ep^3*mtt^3*mWW^2*s*t^6 + 500584*ep^4*mtt^3*mWW^2*s*t^6 + 221184*ep^5*mtt^3*mWW^2*s*t^6 - 4612*mtt^2*mWW^3*s*t^6 - 61122*ep*mtt^2*mWW^3*s*t^6 - 310696*ep^2*mtt^2*mWW^3*s*t^6 - 756270*ep^3*mtt^2*mWW^3*s*t^6 - 885212*ep^4*mtt^2*mWW^3*s*t^6 - 400528*ep^5*mtt^2*mWW^3*s*t^6 - 1044*mtt*mWW^4*s*t^6 - 12924*ep*mtt*mWW^4*s*t^6 - 59256*ep^2*mtt*mWW^4*s*t^6 - 123412*ep^3*mtt*mWW^4*s*t^6 - 114556*ep^4*mtt*mWW^4*s*t^6 - 36528*ep^5*mtt*mWW^4*s*t^6 + 2392*mWW^5*s*t^6 + 31144*ep*mWW^5*s*t^6 + 154232*ep^2*mWW^5*s*t^6 + 361920*ep^3*mWW^5*s*t^6 + 404000*ep^4*mWW^5*s*t^6 + 172672*ep^5*mWW^5*s*t^6 - 172*mtt^3*mWW*s^2*t^6 - 2720*ep*mtt^3*mWW*s^2*t^6 - 16004*ep^2*mtt^3*mWW*s^2*t^6 - 43720*ep^3*mtt^3*mWW*s^2*t^6 - 56136*ep^4*mtt^3*mWW*s^2*t^6 - 27408*ep^5*mtt^3*mWW*s^2*t^6 - 804*mtt^2*mWW^2*s^2*t^6 - 10572*ep*mtt^2*mWW^2*s^2*t^6 - 53644*ep^2*mtt^2*mWW^2*s^2*t^6 - 128688*ep^3*mtt^2*mWW^2*s^2*t^6 - 146072*ep^4*mtt^2*mWW^2*s^2*t^6 - 63120*ep^5*mtt^2*mWW^2*s^2*t^6 + 2124*mtt*mWW^3*s^2*t^6 + 29363*ep*mtt*mWW^3*s^2*t^6 + 155634*ep^2*mtt*mWW^3*s^2*t^6 + 389053*ep^3*mtt*mWW^3*s^2*t^6 + 460542*ep^4*mtt*mWW^3*s^2*t^6 + 208104*ep^5*mtt*mWW^3*s^2*t^6 - 1148*mWW^4*s^2*t^6 - 16059*ep*mWW^4*s^2*t^6 - 85878*ep^2*mWW^4*s^2*t^6 - 216309*ep^3*mWW^4*s^2*t^6 - 257902*ep^4*mWW^4*s^2*t^6 - 117384*ep^5*mWW^4*s^2*t^6 - 64*mtt^2*mWW*s^3*t^6 - 784*ep*mtt^2*mWW*s^3*t^6 - 3608*ep^2*mtt^2*mWW*s^3*t^6 - 7736*ep^3*mtt^2*mWW*s^3*t^6 - 7728*ep^4*mtt^2*mWW*s^3*t^6 - 2880*ep^5*mtt^2*mWW*s^3*t^6 + 128*mtt*mWW^2*s^3*t^6 + 1488*ep*mtt*mWW^2*s^3*t^6 + 6696*ep^2*mtt*mWW^2*s^3*t^6 + 14232*ep^3*mtt*mWW^2*s^3*t^6 + 14176*ep^4*mtt*mWW^2*s^3*t^6 + 5280*ep^5*mtt*mWW^2*s^3*t^6 - 64*mWW^3*s^3*t^6 - 704*ep*mWW^3*s^3*t^6 - 3088*ep^2*mWW^3*s^3*t^6 - 6496*ep^3*mWW^3*s^3*t^6 - 6448*ep^4*mWW^3*s^3*t^6 - 2400*ep^5*mWW^3*s^3*t^6 + 72*mtt^5*t^7 + 804*ep*mtt^5*t^7 + 3444*ep^2*mtt^5*t^7 + 7152*ep^3*mtt^5*t^7 + 7248*ep^4*mtt^5*t^7 + 2880*ep^5*mtt^5*t^7 + 948*mtt^4*mWW*t^7 + 10812*ep*mtt^4*mWW*t^7 + 47400*ep^2*mtt^4*mWW*t^7 + 100704*ep^3*mtt^4*mWW*t^7 + 104256*ep^4*mtt^4*mWW*t^7 + 42240*ep^5*mtt^4*mWW*t^7 + 882*mtt^3*mWW^2*t^7 + 10512*ep*mtt^3*mWW^2*t^7 + 48282*ep^2*mtt^3*mWW^2*t^7 + 107292*ep^3*mtt^3*mWW^2*t^7 + 115824*ep^4*mtt^3*mWW^2*t^7 + 48768*ep^5*mtt^3*mWW^2*t^7 - 3558*mtt^2*mWW^3*t^7 - 41541*ep*mtt^2*mWW^3*t^7 - 186900*ep^2*mtt^2*mWW^3*t^7 - 407727*ep^3*mtt^2*mWW^3*t^7 - 433314*ep^4*mtt^2*mWW^3*t^7 - 180120*ep^5*mtt^2*mWW^3*t^7 + 318*mtt*mWW^4*t^7 + 4413*ep*mtt*mWW^4*t^7 + 23436*ep^2*mtt*mWW^4*t^7 + 59463*ep^3*mtt*mWW^4*t^7 + 72402*ep^4*mtt*mWW^4*t^7 + 34008*ep^5*mtt*mWW^4*t^7 + 1338*mWW^5*t^7 + 15000*ep*mWW^5*t^7 + 64338*ep^2*mWW^5*t^7 + 133116*ep^3*mWW^5*t^7 + 133584*ep^4*mWW^5*t^7 + 52224*ep^5*mWW^5*t^7 - 168*mtt^4*s*t^7 - 2044*ep*mtt^4*s*t^7 - 9576*ep^2*mtt^4*s*t^7 - 21644*ep^3*mtt^4*s*t^7 - 23688*ep^4*mtt^4*s*t^7 - 10080*ep^5*mtt^4*s*t^7 - 1324*mtt^3*mWW*s*t^7 - 16800*ep*mtt^3*mWW*s*t^7 - 81676*ep^2*mtt^3*mWW*s*t^7 - 190008*ep^3*mtt^3*mWW*s*t^7 - 212416*ep^4*mtt^3*mWW*s*t^7 - 91776*ep^5*mtt^3*mWW*s*t^7 + 820*mtt^2*mWW^2*s*t^7 + 9936*ep*mtt^2*mWW^2*s*t^7 + 46552*ep^2*mtt^2*mWW^2*s*t^7 + 105932*ep^3*mtt^2*mWW^2*s*t^7 + 117696*ep^4*mtt^2*mWW^2*s*t^7 + 51264*ep^5*mtt^2*mWW^2*s*t^7 + 3004*mtt*mWW^3*s*t^7 + 38736*ep*mtt*mWW^3*s*t^7 + 190466*ep^2*mtt*mWW^3*s*t^7 + 445270*ep^3*mtt*mWW^3*s*t^7 + 496988*ep^4*mtt*mWW^3*s*t^7 + 213136*ep^5*mtt*mWW^3*s*t^7 - 2332*mWW^4*s*t^7 - 29816*ep*mWW^4*s*t^7 - 145670*ep^2*mWW^4*s*t^7 - 339298*ep^3*mWW^4*s*t^7 - 378316*ep^4*mWW^4*s*t^7 - 162448*ep^5*mWW^4*s*t^7 + 96*mtt^3*s^2*t^7 + 1240*ep*mtt^3*s^2*t^7 + 6132*ep^2*mtt^3*s^2*t^7 + 14492*ep^3*mtt^3*s^2*t^7 + 16440*ep^4*mtt^3*s^2*t^7 + 7200*ep^5*mtt^3*s^2*t^7 + 304*mtt^2*mWW*s^2*t^7 + 4224*ep*mtt^2*mWW*s^2*t^7 + 22220*ep^2*mtt^2*mWW*s^2*t^7 + 54756*ep^3*mtt^2*mWW*s^2*t^7 + 63672*ep^4*mtt^2*mWW*s^2*t^7 + 28224*ep^5*mtt^2*mWW*s^2*t^7 - 896*mtt*mWW^2*s^2*t^7 - 12168*ep*mtt*mWW^2*s^2*t^7 - 62836*ep^2*mtt*mWW^2*s^2*t^7 - 152988*ep^3*mtt*mWW^2*s^2*t^7 - 176664*ep^4*mtt*mWW^2*s^2*t^7 - 78048*ep^5*mtt*mWW^2*s^2*t^7 + 496*mWW^3*s^2*t^7 + 6704*ep*mWW^3*s^2*t^7 + 34484*ep^2*mWW^3*s^2*t^7 + 83740*ep^3*mWW^3*s^2*t^7 + 96552*ep^4*mWW^3*s^2*t^7 + 42624*ep^5*mWW^3*s^2*t^7 - 240*mtt^4*t^8 - 2664*ep*mtt^4*t^8 - 11328*ep^2*mtt^4*t^8 - 23328*ep^3*mtt^4*t^8 - 23424*ep^4*mtt^4*t^8 - 9216*ep^5*mtt^4*t^8 - 840*mtt^3*mWW*t^8 - 9516*ep*mtt^3*mWW*t^8 - 41352*ep^2*mtt^3*mWW*t^8 - 86892*ep^3*mtt^3*mWW*t^8 - 88776*ep^4*mtt^3*mWW*t^8 - 35424*ep^5*mtt^3*mWW*t^8 + 1248*mtt^2*mWW^2*t^8 + 13944*ep*mtt^2*mWW^2*t^8 + 59700*ep^2*mtt^2*mWW^2*t^8 + 123684*ep^3*mtt^2*mWW^2*t^8 + 124776*ep^4*mtt^2*mWW^2*t^8 + 49248*ep^5*mtt^2*mWW^2*t^8 + 984*mtt*mWW^3*t^8 + 11295*ep*mtt*mWW^3*t^8 + 49764*ep^2*mtt*mWW^3*t^8 + 105915*ep^3*mtt*mWW^3*t^8 + 109434*ep^4*mtt*mWW^3*t^8 + 44088*ep^5*mtt*mWW^3*t^8 - 1152*mWW^4*t^8 - 13059*ep*mWW^4*t^8 - 56784*ep^2*mWW^4*t^8 - 119379*ep^3*mWW^4*t^8 - 122010*ep^4*mWW^4*t^8 - 48696*ep^5*mWW^4*t^8 + 392*mtt^3*s*t^8 + 4732*ep*mtt^3*s*t^8 + 21952*ep^2*mtt^3*s*t^8 + 49028*ep^3*mtt^3*s*t^8 + 52920*ep^4*mtt^3*s*t^8 + 22176*ep^5*mtt^3*s*t^8 + 280*mtt^2*mWW*s*t^8 + 3700*ep*mtt^2*mWW*s*t^8 + 18464*ep^2*mtt^2*mWW*s*t^8 + 43340*ep^3*mtt^2*mWW*s*t^8 + 48168*ep^4*mtt^2*mWW*s*t^8 + 20448*ep^5*mtt^2*mWW*s*t^8 - 1736*mtt*mWW^2*s*t^8 - 21596*ep*mtt*mWW^2*s*t^8 - 102784*ep^2*mtt*mWW^2*s*t^8 - 233764*ep^3*mtt*mWW^2*s*t^8 - 255096*ep^4*mtt*mWW^2*s*t^8 - 107424*ep^5*mtt*mWW^2*s*t^8 + 1064*mWW^3*s*t^8 + 13164*ep*mWW^3*s*t^8 + 62368*ep^2*mWW^3*s*t^8 + 141396*ep^3*mWW^3*s*t^8 + 154008*ep^4*mWW^3*s*t^8 + 64800*ep^5*mWW^3*s*t^8 - 128*mtt^2*s^2*t^8 - 1632*ep*mtt^2*s^2*t^8 - 7936*ep^2*mtt^2*s^2*t^8 - 18360*ep^3*mtt^2*s^2*t^8 - 20304*ep^4*mtt^2*s^2*t^8 - 8640*ep^5*mtt^2*s^2*t^8 + 256*mtt*mWW*s^2*t^8 + 3264*ep*mtt*mWW*s^2*t^8 + 15872*ep^2*mtt*mWW*s^2*t^8 + 36720*ep^3*mtt*mWW*s^2*t^8 + 40608*ep^4*mtt*mWW*s^2*t^8 + 17280*ep^5*mtt*mWW*s^2*t^8 - 128*mWW^2*s^2*t^8 - 1632*ep*mWW^2*s^2*t^8 - 7936*ep^2*mWW^2*s^2*t^8 - 18360*ep^3*mWW^2*s^2*t^8 - 20304*ep^4*mWW^2*s^2*t^8 - 8640*ep^5*mWW^2*s^2*t^8 + 264*mtt^3*t^9 + 2916*ep*mtt^3*t^9 + 12324*ep^2*mtt^3*t^9 + 25200*ep^3*mtt^3*t^9 + 25104*ep^4*mtt^3*t^9 + 9792*ep^5*mtt^3*t^9 - 24*mtt^2*mWW*t^9 - 204*ep*mtt^2*mWW*t^9 - 588*ep^2*mtt^2*mWW*t^9 - 696*ep^3*mtt^2*mWW*t^9 - 288*ep^4*mtt^2*mWW*t^9 - 744*mtt*mWW^2*t^9 - 8340*ep*mtt*mWW^2*t^9 - 35796*ep^2*mtt*mWW^2*t^9 - 74208*ep^3*mtt*mWW^2*t^9 - 74736*ep^4*mtt*mWW^2*t^9 - 29376*ep^5*mtt*mWW^2*t^9 + 504*mWW^3*t^9 + 5628*ep*mWW^3*t^9 + 24060*ep^2*mWW^3*t^9 + 49704*ep^3*mWW^3*t^9 + 49920*ep^4*mWW^3*t^9 + 19584*ep^5*mWW^3*t^9 - 224*mtt^2*s*t^9 - 2688*ep*mtt^2*s*t^9 - 12376*ep^2*mtt^2*s*t^9 - 27384*ep^3*mtt^2*s*t^9 - 29232*ep^4*mtt^2*s*t^9 - 12096*ep^5*mtt^2*s*t^9 + 448*mtt*mWW*s*t^9 + 5376*ep*mtt*mWW*s*t^9 + 24752*ep^2*mtt*mWW*s*t^9 + 54768*ep^3*mtt*mWW*s*t^9 + 58464*ep^4*mtt*mWW*s*t^9 + 24192*ep^5*mtt*mWW*s*t^9 - 224*mWW^2*s*t^9 - 2688*ep*mWW^2*s*t^9 - 12376*ep^2*mWW^2*s*t^9 - 27384*ep^3*mWW^2*s*t^9 - 29232*ep^4*mWW^2*s*t^9 - 12096*ep^5*mWW^2*s*t^9 - 96*mtt^2*t^10 - 1056*ep*mtt^2*t^10 - 4440*ep^2*mtt^2*t^10 - 9024*ep^3*mtt^2*t^10 - 8928*ep^4*mtt^2*t^10 - 3456*ep^5*mtt^2*t^10 + 192*mtt*mWW*t^10 + 2112*ep*mtt*mWW*t^10 + 8880*ep^2*mtt*mWW*t^10 + 18048*ep^3*mtt*mWW*t^10 + 17856*ep^4*mtt*mWW*t^10 + 6912*ep^5*mtt*mWW*t^10 - 96*mWW^2*t^10 - 1056*ep*mWW^2*t^10 - 4440*ep^2*mWW^2*t^10 - 9024*ep^3*mWW^2*t^10 - 8928*ep^4*mWW^2*t^10 - 3456*ep^5*mWW^2*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*(mtt - s)*(mtt - mWW - s)*s^2*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-144*ep*mtt^8*mWW^6*s^3 - 264*ep^2*mtt^8*mWW^6*s^3 + 1736*ep^3*mtt^8*mWW^6*s^3 + 4616*ep^4*mtt^8*mWW^6*s^3 + 2760*ep^5*mtt^8*mWW^6*s^3 + 552*ep*mtt^7*mWW^7*s^3 + 1532*ep^2*mtt^7*mWW^7*s^3 - 6620*ep^3*mtt^7*mWW^7*s^3 - 21712*ep^4*mtt^7*mWW^7*s^3 - 14808*ep^5*mtt^7*mWW^7*s^3 - 808*ep*mtt^6*mWW^8*s^3 - 3408*ep^2*mtt^6*mWW^8*s^3 + 9096*ep^3*mtt^6*mWW^8*s^3 + 39288*ep^4*mtt^6*mWW^8*s^3 + 30088*ep^5*mtt^6*mWW^8*s^3 + 528*ep*mtt^5*mWW^9*s^3 + 3540*ep^2*mtt^5*mWW^9*s^3 - 3996*ep^3*mtt^5*mWW^9*s^3 - 30208*ep^4*mtt^5*mWW^9*s^3 - 26200*ep^5*mtt^5*mWW^9*s^3 - 96*ep*mtt^4*mWW^10*s^3 - 1544*ep^2*mtt^4*mWW^10*s^3 - 2568*ep^3*mtt^4*mWW^10*s^3 + 2424*ep^4*mtt^4*mWW^10*s^3 + 4504*ep^5*mtt^4*mWW^10*s^3 - 56*ep*mtt^3*mWW^11*s^3 + 36*ep^2*mtt^3*mWW^11*s^3 + 3564*ep^3*mtt^3*mWW^11*s^3 + 9840*ep^4*mtt^3*mWW^11*s^3 + 6968*ep^5*mtt^3*mWW^11*s^3 + 24*ep*mtt^2*mWW^12*s^3 + 96*ep^2*mtt^2*mWW^12*s^3 - 1352*ep^3*mtt^2*mWW^12*s^3 - 4600*ep^4*mtt^2*mWW^12*s^3 - 3560*ep^5*mtt^2*mWW^12*s^3 + 12*ep^2*mtt*mWW^13*s^3 + 140*ep^3*mtt*mWW^13*s^3 + 352*ep^4*mtt*mWW^13*s^3 + 248*ep^5*mtt*mWW^13*s^3 + 720*ep*mtt^7*mWW^6*s^4 + 1320*ep^2*mtt^7*mWW^6*s^4 - 8680*ep^3*mtt^7*mWW^6*s^4 - 23080*ep^4*mtt^7*mWW^6*s^4 - 13800*ep^5*mtt^7*mWW^6*s^4 - 2124*ep*mtt^6*mWW^7*s^4 - 5970*ep^2*mtt^6*mWW^7*s^4 + 25280*ep^3*mtt^6*mWW^7*s^4 + 82678*ep^4*mtt^6*mWW^7*s^4 + 55640*ep^5*mtt^6*mWW^7*s^4 + 2140*ep*mtt^5*mWW^8*s^4 + 9876*ep^2*mtt^5*mWW^8*s^4 - 22648*ep^3*mtt^5*mWW^8*s^4 - 103752*ep^4*mtt^5*mWW^8*s^4 - 78768*ep^5*mtt^5*mWW^8*s^4 - 680*ep*mtt^4*mWW^9*s^4 - 6798*ep^2*mtt^4*mWW^9*s^4 - 80*ep^3*mtt^4*mWW^9*s^4 + 38054*ep^4*mtt^4*mWW^9*s^4 + 35616*ep^5*mtt^4*mWW^9*s^4 - 168*ep*mtt^3*mWW^10*s^4 + 1232*ep^2*mtt^3*mWW^10*s^4 + 11272*ep^3*mtt^3*mWW^10*s^4 + 22520*ep^4*mtt^3*mWW^10*s^4 + 13368*ep^5*mtt^3*mWW^10*s^4 + 116*ep*mtt^2*mWW^11*s^4 + 354*ep^2*mtt^2*mWW^11*s^4 - 6080*ep^3*mtt^2*mWW^11*s^4 - 19230*ep^4*mtt^2*mWW^11*s^4 - 13992*ep^5*mtt^2*mWW^11*s^4 - 4*ep*mtt*mWW^12*s^4 - 12*ep^2*mtt*mWW^12*s^4 + 984*ep^3*mtt*mWW^12*s^4 + 2936*ep^4*mtt*mWW^12*s^4 + 2016*ep^5*mtt*mWW^12*s^4 - 2*ep^2*mWW^13*s^4 - 48*ep^3*mWW^13*s^4 - 126*ep^4*mWW^13*s^4 - 80*ep^5*mWW^13*s^4 - 1440*ep*mtt^6*mWW^6*s^5 - 2640*ep^2*mtt^6*mWW^6*s^5 + 17360*ep^3*mtt^6*mWW^6*s^5 + 46160*ep^4*mtt^6*mWW^6*s^5 + 27600*ep^5*mtt^6*mWW^6*s^5 + 3012*ep*mtt^5*mWW^7*s^5 + 8878*ep^2*mtt^5*mWW^7*s^5 - 35432*ep^3*mtt^5*mWW^7*s^5 - 117370*ep^4*mtt^5*mWW^7*s^5 - 78160*ep^5*mtt^5*mWW^7*s^5 - 1680*ep*mtt^4*mWW^8*s^5 - 10094*ep^2*mtt^4*mWW^8*s^5 + 14624*ep^3*mtt^4*mWW^8*s^5 + 85862*ep^4*mtt^4*mWW^8*s^5 + 66136*ep^5*mtt^4*mWW^8*s^5 - 120*ep*mtt^3*mWW^9*s^5 + 3756*ep^2*mtt^3*mWW^9*s^5 + 11904*ep^3*mtt^3*mWW^9*s^5 + 7772*ep^4*mtt^3*mWW^9*s^5 - 544*ep^5*mtt^3*mWW^9*s^5 + 240*ep*mtt^2*mWW^10*s^5 + 260*ep^2*mtt^2*mWW^10*s^5 - 10624*ep^3*mtt^2*mWW^10*s^5 - 29540*ep^4*mtt^2*mWW^10*s^5 - 19904*ep^5*mtt^2*mWW^10*s^5 - 12*ep*mtt*mWW^11*s^5 - 154*ep^2*mtt*mWW^11*s^5 + 2344*ep^3*mtt*mWW^11*s^5 + 7582*ep^4*mtt*mWW^11*s^5 + 5168*ep^5*mtt*mWW^11*s^5 - 6*ep^2*mWW^12*s^5 - 176*ep^3*mWW^12*s^5 - 466*ep^4*mWW^12*s^5 - 296*ep^5*mWW^12*s^5 + 1440*ep*mtt^5*mWW^6*s^6 + 2640*ep^2*mtt^5*mWW^6*s^6 - 17360*ep^3*mtt^5*mWW^6*s^6 - 46160*ep^4*mtt^5*mWW^6*s^6 - 27600*ep^5*mtt^5*mWW^6*s^6 - 1812*ep*mtt^4*mWW^7*s^6 - 6134*ep^2*mtt^4*mWW^7*s^6 + 20816*ep^3*mtt^4*mWW^7*s^6 + 73162*ep^4*mtt^4*mWW^7*s^6 + 48720*ep^5*mtt^4*mWW^7*s^6 + 172*ep*mtt^3*mWW^8*s^6 + 4152*ep^2*mtt^3*mWW^8*s^6 + 2592*ep^3*mtt^3*mWW^8*s^6 - 16620*ep^4*mtt^3*mWW^8*s^6 - 15640*ep^5*mtt^3*mWW^8*s^6 + 276*ep*mtt^2*mWW^9*s^6 - 324*ep^2*mtt^2*mWW^9*s^6 - 9152*ep^3*mtt^2*mWW^9*s^6 - 20296*ep^4*mtt^2*mWW^9*s^6 - 12056*ep^5*mtt^2*mWW^9*s^6 - 12*ep*mtt*mWW^10*s^6 - 264*ep^2*mtt*mWW^10*s^6 + 2576*ep^3*mtt*mWW^10*s^6 + 8764*ep^4*mtt*mWW^10*s^6 + 5960*ep^5*mtt*mWW^10*s^6 - 6*ep^2*mWW^11*s^6 - 240*ep^3*mWW^11*s^6 - 642*ep^4*mWW^11*s^6 - 408*ep^5*mWW^11*s^6 - 720*ep*mtt^4*mWW^6*s^7 - 1320*ep^2*mtt^4*mWW^6*s^7 + 8680*ep^3*mtt^4*mWW^6*s^7 + 23080*ep^4*mtt^4*mWW^6*s^7 + 13800*ep^5*mtt^4*mWW^6*s^7 + 324*ep*mtt^3*mWW^7*s^7 + 1854*ep^2*mtt^3*mWW^7*s^7 - 3356*ep^3*mtt^3*mWW^7*s^7 - 16366*ep^4*mtt^3*mWW^7*s^7 - 11480*ep^5*mtt^3*mWW^7*s^7 + 176*ep*mtt^2*mWW^8*s^7 - 486*ep^2*mtt^2*mWW^8*s^7 - 3944*ep^3*mtt^2*mWW^8*s^7 - 5778*ep^4*mtt^2*mWW^8*s^7 - 2496*ep^5*mtt^2*mWW^8*s^7 - 4*ep*mtt*mWW^9*s^7 - 174*ep^2*mtt*mWW^9*s^7 + 1356*ep^3*mtt*mWW^9*s^7 + 4766*ep^4*mtt*mWW^9*s^7 + 3240*ep^5*mtt*mWW^9*s^7 - 2*ep^2*mWW^10*s^7 - 144*ep^3*mWW^10*s^7 - 390*ep^4*mWW^10*s^7 - 248*ep^5*mWW^10*s^7 + 144*ep*mtt^3*mWW^6*s^8 + 264*ep^2*mtt^3*mWW^6*s^8 - 1736*ep^3*mtt^3*mWW^6*s^8 - 4616*ep^4*mtt^3*mWW^6*s^8 - 2760*ep^5*mtt^3*mWW^6*s^8 + 48*ep*mtt^2*mWW^7*s^8 - 160*ep^2*mtt^2*mWW^7*s^8 - 688*ep^3*mtt^2*mWW^7*s^8 - 392*ep^4*mtt^2*mWW^7*s^8 + 88*ep^5*mtt^2*mWW^7*s^8 - 40*ep^2*mtt*mWW^8*s^8 + 280*ep^3*mtt*mWW^8*s^8 + 1000*ep^4*mtt*mWW^8*s^8 + 680*ep^5*mtt*mWW^8*s^8 - 32*ep^3*mWW^9*s^8 - 88*ep^4*mWW^9*s^8 - 56*ep^5*mWW^9*s^8 + 24*ep*mtt^13*mWW^3*t + 352*ep^2*mtt^13*mWW^3*t + 1720*ep^3*mtt^13*mWW^3*t + 3344*ep^4*mtt^13*mWW^3*t + 2240*ep^5*mtt^13*mWW^3*t - 172*ep*mtt^12*mWW^4*t - 2432*ep^2*mtt^12*mWW^4*t - 11708*ep^3*mtt^12*mWW^4*t - 22776*ep^4*mtt^12*mWW^4*t - 15392*ep^5*mtt^12*mWW^4*t + 516*ep*mtt^11*mWW^5*t + 7088*ep^2*mtt^11*mWW^5*t + 33764*ep^3*mtt^11*mWW^5*t + 65960*ep^4*mtt^11*mWW^5*t + 45152*ep^5*mtt^11*mWW^5*t - 828*ep*mtt^10*mWW^6*t - 11136*ep^2*mtt^10*mWW^6*t - 52796*ep^3*mtt^10*mWW^6*t - 104184*ep^4*mtt^10*mWW^6*t - 72736*ep^5*mtt^10*mWW^6*t + 740*ep*mtt^9*mWW^7*t + 9840*ep^2*mtt^9*mWW^7*t + 46900*ep^3*mtt^9*mWW^7*t + 94600*ep^4*mtt^9*mWW^7*t + 68320*ep^5*mtt^9*mWW^7*t - 324*ep*mtt^8*mWW^8*t - 4352*ep^2*mtt^8*mWW^8*t - 21460*ep^3*mtt^8*mWW^8*t - 45864*ep^4*mtt^8*mWW^8*t - 35680*ep^5*mtt^8*mWW^8*t + 12*ep*mtt^7*mWW^9*t + 272*ep^2*mtt^7*mWW^9*t + 2188*ep^3*mtt^7*mWW^9*t + 7096*ep^4*mtt^7*mWW^9*t + 7712*ep^5*mtt^7*mWW^9*t + 44*ep*mtt^6*mWW^10*t + 512*ep^2*mtt^6*mWW^10*t + 1996*ep^3*mtt^6*mWW^10*t + 2840*ep^4*mtt^6*mWW^10*t + 928*ep^5*mtt^6*mWW^10*t - 12*ep*mtt^5*mWW^11*t - 144*ep^2*mtt^5*mWW^11*t - 604*ep^3*mtt^5*mWW^11*t - 1016*ep^4*mtt^5*mWW^11*t - 544*ep^5*mtt^5*mWW^11*t - 120*ep*mtt^12*mWW^3*s*t - 1904*ep^2*mtt^12*mWW^3*s*t - 9704*ep^3*mtt^12*mWW^3*s*t - 19312*ep^4*mtt^12*mWW^3*s*t - 13120*ep^5*mtt^12*mWW^3*s*t - 24*mtt^11*mWW^4*s*t + 508*ep*mtt^11*mWW^4*s*t + 11280*ep^2*mtt^11*mWW^4*s*t + 61692*ep^3*mtt^11*mWW^4*s*t + 127088*ep^4*mtt^11*mWW^4*s*t + 88576*ep^5*mtt^11*mWW^4*s*t + 148*mtt^10*mWW^5*s*t - 554*ep*mtt^10*mWW^5*s*t - 28024*ep^2*mtt^10*mWW^5*s*t - 167238*ep^3*mtt^10*mWW^5*s*t - 358172*ep^4*mtt^10*mWW^5*s*t - 257040*ep^5*mtt^10*mWW^5*s*t - 368*mtt^9*mWW^6*s*t - 562*ep*mtt^9*mWW^6*s*t + 37620*ep^2*mtt^9*mWW^6*s*t + 249634*ep^3*mtt^9*mWW^6*s*t + 558612*ep^4*mtt^9*mWW^6*s*t + 415024*ep^5*mtt^9*mWW^6*s*t + 460*mtt^8*mWW^7*s*t + 1726*ep*mtt^8*mWW^7*s*t - 29288*ep^2*mtt^8*mWW^7*s*t - 219214*ep^3*mtt^8*mWW^7*s*t - 515660*ep^4*mtt^8*mWW^7*s*t - 400464*ep^5*mtt^8*mWW^7*s*t - 280*mtt^7*mWW^8*s*t - 1282*ep*mtt^7*mWW^8*s*t + 13076*ep^2*mtt^7*mWW^8*s*t + 108850*ep^3*mtt^7*mWW^8*s*t + 272452*ep^4*mtt^7*mWW^8*s*t + 226544*ep^5*mtt^7*mWW^8*s*t + 44*mtt^6*mWW^9*s*t + 130*ep*mtt^6*mWW^9*s*t - 2728*ep^2*mtt^6*mWW^9*s*t - 22226*ep^3*mtt^6*mWW^9*s*t - 64148*ep^4*mtt^6*mWW^9*s*t - 63792*ep^5*mtt^6*mWW^9*s*t + 32*mtt^5*mWW^10*s*t + 202*ep*mtt^5*mWW^10*s*t - 484*ep^2*mtt^5*mWW^10*s*t - 4826*ep^3*mtt^5*mWW^10*s*t - 6468*ep^4*mtt^5*mWW^10*s*t + 1424*ep^5*mtt^5*mWW^10*s*t - 12*mtt^4*mWW^11*s*t - 30*ep*mtt^4*mWW^11*s*t + 632*ep^2*mtt^4*mWW^11*s*t + 3662*ep^3*mtt^4*mWW^11*s*t + 6508*ep^4*mtt^4*mWW^11*s*t + 3280*ep^5*mtt^4*mWW^11*s*t - 18*ep*mtt^3*mWW^12*s*t - 180*ep^2*mtt^3*mWW^12*s*t - 630*ep^3*mtt^3*mWW^12*s*t - 900*ep^4*mtt^3*mWW^12*s*t - 432*ep^5*mtt^3*mWW^12*s*t + 168*ep*mtt^11*mWW^3*s^2*t + 3472*ep^2*mtt^11*mWW^3*s^2*t + 19768*ep^3*mtt^11*mWW^3*s^2*t + 41552*ep^4*mtt^11*mWW^3*s^2*t + 29120*ep^5*mtt^11*mWW^3*s^2*t + 192*mtt^10*mWW^4*s^2*t + 1036*ep*mtt^10*mWW^4*s^2*t - 15288*ep^2*mtt^10*mWW^4*s^2*t - 124364*ep^3*mtt^10*mWW^4*s^2*t - 288840*ep^4*mtt^10*mWW^4*s^2*t - 212576*ep^5*mtt^10*mWW^4*s^2*t - 1076*mtt^9*mWW^5*s^2*t - 8222*ep*mtt^9*mWW^5*s^2*t + 26328*ep^2*mtt^9*mWW^5*s^2*t + 342122*ep^3*mtt^9*mWW^5*s^2*t + 861408*ep^4*mtt^9*mWW^5*s^2*t + 659680*ep^5*mtt^9*mWW^5*s^2*t + 2404*mtt^8*mWW^6*s^2*t + 19380*ep*mtt^8*mWW^6*s^2*t - 23064*ep^2*mtt^8*mWW^6*s^2*t - 535884*ep^3*mtt^8*mWW^6*s^2*t - 1433828*ep^4*mtt^8*mWW^6*s^2*t - 1136848*ep^5*mtt^8*mWW^6*s^2*t - 2648*mtt^7*mWW^7*s^2*t - 21158*ep*mtt^7*mWW^7*s^2*t + 14884*ep^2*mtt^7*mWW^7*s^2*t + 509566*ep^3*mtt^7*mWW^7*s^2*t + 1413700*ep^4*mtt^7*mWW^7*s^2*t + 1159216*ep^5*mtt^7*mWW^7*s^2*t + 1352*mtt^6*mWW^8*s^2*t + 9884*ep*mtt^6*mWW^8*s^2*t - 13320*ep^2*mtt^6*mWW^8*s^2*t - 276584*ep^3*mtt^6*mWW^8*s^2*t - 772636*ep^4*mtt^6*mWW^8*s^2*t - 663536*ep^5*mtt^6*mWW^8*s^2*t - 100*mtt^5*mWW^9*s^2*t + 278*ep*mtt^5*mWW^9*s^2*t + 9604*ep^2*mtt^5*mWW^9*s^2*t + 56270*ep^3*mtt^5*mWW^9*s^2*t + 154044*ep^4*mtt^5*mWW^9*s^2*t + 156944*ep^5*mtt^5*mWW^9*s^2*t - 172*mtt^4*mWW^10*s^2*t - 1652*ep*mtt^4*mWW^10*s^2*t - 1608*ep^2*mtt^4*mWW^10*s^2*t + 19140*ep^3*mtt^4*mWW^10*s^2*t + 45924*ep^4*mtt^4*mWW^10*s^2*t + 21328*ep^5*mtt^4*mWW^10*s^2*t + 48*mtt^3*mWW^11*s^2*t + 198*ep*mtt^3*mWW^11*s^2*t - 1572*ep^2*mtt^3*mWW^11*s^2*t - 10998*ep^3*mtt^3*mWW^11*s^2*t - 21812*ep^4*mtt^3*mWW^11*s^2*t - 13424*ep^5*mtt^3*mWW^11*s^2*t + 88*ep*mtt^2*mWW^12*s^2*t + 544*ep^2*mtt^2*mWW^12*s^2*t + 828*ep^3*mtt^2*mWW^12*s^2*t + 228*ep^4*mtt^2*mWW^12*s^2*t - 48*ep^5*mtt^2*mWW^12*s^2*t + 20*ep^2*mtt*mWW^13*s^2*t + 136*ep^3*mtt*mWW^13*s^2*t + 260*ep^4*mtt*mWW^13*s^2*t + 144*ep^5*mtt*mWW^13*s^2*t + 168*ep*mtt^10*mWW^3*s^3*t - 560*ep^2*mtt^10*mWW^3*s^3*t - 11144*ep^3*mtt^10*mWW^3*s^3*t - 31024*ep^4*mtt^10*mWW^3*s^3*t - 24640*ep^5*mtt^10*mWW^3*s^3*t - 648*mtt^9*mWW^4*s^3*t - 7252*ep*mtt^9*mWW^4*s^3*t - 8960*ep^2*mtt^9*mWW^4*s^3*t + 106300*ep^3*mtt^9*mWW^4*s^3*t + 339648*ep^4*mtt^9*mWW^4*s^3*t + 277312*ep^5*mtt^9*mWW^4*s^3*t + 3240*mtt^8*mWW^5*s^3*t + 32520*ep*mtt^8*mWW^5*s^3*t + 42116*ep^2*mtt^8*mWW^5*s^3*t - 396780*ep^3*mtt^8*mWW^5*s^3*t - 1279080*ep^4*mtt^8*mWW^5*s^3*t - 1048192*ep^5*mtt^8*mWW^5*s^3*t - 6336*mtt^7*mWW^6*s^3*t - 59784*ep*mtt^7*mWW^6*s^3*t - 67298*ep^2*mtt^7*mWW^6*s^3*t + 758708*ep^3*mtt^7*mWW^6*s^3*t + 2400758*ep^4*mtt^7*mWW^6*s^3*t + 1978600*ep^5*mtt^7*mWW^6*s^3*t + 5892*mtt^6*mWW^7*s^3*t + 51510*ep*mtt^6*mWW^7*s^3*t + 38948*ep^2*mtt^6*mWW^7*s^3*t - 777074*ep^3*mtt^6*mWW^7*s^3*t - 2390684*ep^4*mtt^6*mWW^7*s^3*t - 1999720*ep^5*mtt^6*mWW^7*s^3*t - 2280*mtt^5*mWW^8*s^3*t - 15766*ep*mtt^5*mWW^8*s^3*t + 10018*ep^2*mtt^5*mWW^8*s^3*t + 378494*ep^3*mtt^5*mWW^8*s^3*t + 1110070*ep^4*mtt^5*mWW^8*s^3*t + 971728*ep^5*mtt^5*mWW^8*s^3*t - 144*mtt^4*mWW^9*s^3*t - 4316*ep*mtt^4*mWW^9*s^3*t - 19540*ep^2*mtt^4*mWW^9*s^3*t - 25636*ep^3*mtt^4*mWW^9*s^3*t - 50596*ep^4*mtt^4*mWW^9*s^3*t - 91184*ep^5*mtt^4*mWW^9*s^3*t + 336*mtt^3*mWW^10*s^3*t + 3004*ep*mtt^3*mWW^10*s^3*t + 3586*ep^2*mtt^3*mWW^10*s^3*t - 43240*ep^3*mtt^3*mWW^10*s^3*t - 121038*ep^4*mtt^3*mWW^10*s^3*t - 78776*ep^5*mtt^3*mWW^10*s^3*t - 60*mtt^2*mWW^11*s^3*t + 22*ep*mtt^2*mWW^11*s^3*t + 2300*ep^2*mtt^2*mWW^11*s^3*t + 9590*ep^3*mtt^2*mWW^11*s^3*t + 17388*ep^4*mtt^2*mWW^11*s^3*t + 11384*ep^5*mtt^2*mWW^11*s^3*t - 106*ep*mtt*mWW^12*s^3*t - 578*ep^2*mtt*mWW^12*s^3*t + 1082*ep^3*mtt*mWW^12*s^3*t + 5218*ep^4*mtt*mWW^12*s^3*t + 3904*ep^5*mtt*mWW^12*s^3*t - 32*ep^2*mWW^13*s^3*t - 300*ep^3*mWW^13*s^3*t - 660*ep^4*mWW^13*s^3*t - 416*ep^5*mWW^13*s^3*t - 840*ep*mtt^9*mWW^3*s^4*t - 7280*ep^2*mtt^9*mWW^3*s^4*t - 21560*ep^3*mtt^9*mWW^3*s^4*t - 26320*ep^4*mtt^9*mWW^3*s^4*t - 11200*ep^5*mtt^9*mWW^3*s^4*t + 1200*mtt^8*mWW^4*s^4*t + 14980*ep*mtt^8*mWW^4*s^4*t + 49560*ep^2*mtt^8*mWW^4*s^4*t - 5700*ep^3*mtt^8*mWW^4*s^4*t - 219400*ep^4*mtt^8*mWW^4*s^4*t - 220640*ep^5*mtt^8*mWW^4*s^4*t - 5240*mtt^7*mWW^5*s^4*t - 56000*ep*mtt^7*mWW^5*s^4*t - 120820*ep^2*mtt^7*mWW^5*s^4*t + 341920*ep^3*mtt^7*mWW^5*s^4*t + 1393100*ep^4*mtt^7*mWW^5*s^4*t + 1181520*ep^5*mtt^7*mWW^5*s^4*t + 8680*mtt^6*mWW^6*s^4*t + 85208*ep*mtt^6*mWW^6*s^4*t + 135714*ep^2*mtt^6*mWW^6*s^4*t - 818716*ep^3*mtt^6*mWW^6*s^4*t - 2777886*ep^4*mtt^6*mWW^6*s^4*t - 2289240*ep^5*mtt^6*mWW^6*s^4*t - 6404*mtt^5*mWW^7*s^4*t - 54542*ep*mtt^5*mWW^7*s^4*t - 55492*ep^2*mtt^5*mWW^7*s^4*t + 756810*ep^3*mtt^5*mWW^7*s^4*t + 2394148*ep^4*mtt^5*mWW^7*s^4*t + 1997592*ep^5*mtt^5*mWW^7*s^4*t + 1492*mtt^4*mWW^8*s^4*t + 5784*ep*mtt^4*mWW^8*s^4*t - 19802*ep^2*mtt^4*mWW^8*s^4*t - 240788*ep^3*mtt^4*mWW^8*s^4*t - 701374*ep^4*mtt^4*mWW^8*s^4*t - 642192*ep^5*mtt^4*mWW^8*s^4*t + 532*mtt^3*mWW^9*s^4*t + 7124*ep*mtt^3*mWW^9*s^4*t + 19884*ep^2*mtt^3*mWW^9*s^4*t - 41760*ep^3*mtt^3*mWW^9*s^4*t - 146492*ep^4*mtt^3*mWW^9*s^4*t - 72000*ep^5*mtt^3*mWW^9*s^4*t - 284*mtt^2*mWW^10*s^4*t - 1472*ep*mtt^2*mWW^10*s^4*t + 430*ep^2*mtt^2*mWW^10*s^4*t + 31336*ep^3*mtt^2*mWW^10*s^4*t + 79462*ep^4*mtt^2*mWW^10*s^4*t + 51016*ep^5*mtt^2*mWW^10*s^4*t + 24*mtt*mWW^11*s^4*t - 254*ep*mtt*mWW^11*s^4*t - 2196*ep^2*mtt*mWW^11*s^4*t - 1010*ep^3*mtt*mWW^11*s^4*t + 6108*ep^4*mtt*mWW^11*s^4*t + 6040*ep^5*mtt*mWW^11*s^4*t + 12*ep*mWW^12*s^4*t + 2*ep^2*mWW^12*s^4*t - 532*ep^3*mWW^12*s^4*t - 1346*ep^4*mWW^12*s^4*t - 896*ep^5*mWW^12*s^4*t + 1176*ep*mtt^8*mWW^3*s^5*t + 12208*ep^2*mtt^8*mWW^3*s^5*t + 45640*ep^3*mtt^8*mWW^3*s^5*t + 73136*ep^4*mtt^8*mWW^3*s^5*t + 42560*ep^5*mtt^8*mWW^3*s^5*t - 1320*mtt^7*mWW^4*s^5*t - 16268*ep*mtt^7*mWW^4*s^5*t - 61488*ep^2*mtt^7*mWW^4*s^5*t - 56492*ep^3*mtt^7*mWW^4*s^5*t + 85296*ep^4*mtt^7*mWW^4*s^5*t + 122752*ep^5*mtt^7*mWW^4*s^5*t + 4900*mtt^6*mWW^5*s^5*t + 53734*ep*mtt^6*mWW^5*s^5*t + 119472*ep^2*mtt^6*mWW^5*s^5*t - 279774*ep^3*mtt^6*mWW^5*s^5*t - 1167500*ep^4*mtt^6*mWW^5*s^5*t - 969872*ep^5*mtt^6*mWW^5*s^5*t - 6560*mtt^5*mWW^6*s^5*t - 64662*ep*mtt^5*mWW^6*s^5*t - 103186*ep^2*mtt^5*mWW^6*s^5*t + 626810*ep^3*mtt^5*mWW^6*s^5*t + 2081038*ep^4*mtt^5*mWW^6*s^5*t + 1673096*ep^5*mtt^5*mWW^6*s^5*t + 3424*mtt^4*mWW^7*s^5*t + 24932*ep*mtt^4*mWW^7*s^5*t + 20520*ep^2*mtt^4*mWW^7*s^5*t - 404848*ep^3*mtt^4*mWW^7*s^5*t - 1272516*ep^4*mtt^4*mWW^7*s^5*t - 1061712*ep^5*mtt^4*mWW^7*s^5*t - 80*mtt^3*mWW^8*s^5*t + 4604*ep*mtt^3*mWW^8*s^5*t + 20584*ep^2*mtt^3*mWW^8*s^5*t + 37400*ep^3*mtt^3*mWW^8*s^5*t + 105468*ep^4*mtt^3*mWW^8*s^5*t + 140584*ep^5*mtt^3*mWW^8*s^5*t - 452*mtt^2*mWW^9*s^5*t - 3518*ep*mtt^2*mWW^9*s^5*t - 6236*ep^2*mtt^2*mWW^9*s^5*t + 38722*ep^3*mtt^2*mWW^9*s^5*t + 110756*ep^4*mtt^2*mWW^9*s^5*t + 62792*ep^5*mtt^2*mWW^9*s^5*t + 88*mtt*mWW^10*s^5*t - 42*ep*mtt*mWW^10*s^5*t - 2422*ep^2*mtt*mWW^10*s^5*t - 8118*ep^3*mtt*mWW^10*s^5*t - 12410*ep^4*mtt*mWW^10*s^5*t - 5264*ep^5*mtt*mWW^10*s^5*t + 44*ep*mWW^11*s^5*t + 260*ep^2*mWW^11*s^5*t + 532*ep^3*mWW^11*s^5*t + 572*ep^4*mWW^11*s^5*t + 184*ep^5*mWW^11*s^5*t - 840*ep*mtt^7*mWW^3*s^6*t - 9296*ep^2*mtt^7*mWW^3*s^6*t - 37016*ep^3*mtt^7*mWW^3*s^6*t - 62608*ep^4*mtt^7*mWW^3*s^6*t - 38080*ep^5*mtt^7*mWW^3*s^6*t + 864*mtt^6*mWW^4*s^6*t + 10052*ep*mtt^6*mWW^4*s^6*t + 37240*ep^2*mtt^6*mWW^4*s^6*t + 38428*ep^3*mtt^6*mWW^4*s^6*t - 34488*ep^4*mtt^6*mWW^4*s^6*t - 58016*ep^5*mtt^6*mWW^4*s^6*t - 2628*mtt^5*mWW^5*s^6*t - 29886*ep*mtt^5*mWW^5*s^6*t - 59536*ep^2*mtt^5*mWW^5*s^6*t + 190378*ep^3*mtt^5*mWW^5*s^6*t + 688312*ep^4*mtt^5*mWW^5*s^6*t + 540800*ep^5*mtt^5*mWW^5*s^6*t + 2628*mtt^4*mWW^6*s^6*t + 24864*ep*mtt^4*mWW^6*s^6*t + 36002*ep^2*mtt^4*mWW^6*s^6*t - 280980*ep^3*mtt^4*mWW^6*s^6*t - 889658*ep^4*mtt^4*mWW^6*s^6*t - 696024*ep^5*mtt^4*mWW^6*s^6*t - 708*mtt^3*mWW^7*s^6*t - 1952*ep*mtt^3*mWW^7*s^6*t + 2380*ep^2*mtt^3*mWW^7*s^6*t + 85860*ep^3*mtt^3*mWW^7*s^6*t + 284948*ep^4*mtt^3*mWW^7*s^6*t + 255608*ep^5*mtt^3*mWW^7*s^6*t - 276*mtt^2*mWW^8*s^6*t - 3200*ep*mtt^2*mWW^8*s^6*t - 7048*ep^2*mtt^2*mWW^8*s^6*t + 18796*ep^3*mtt^2*mWW^8*s^6*t + 48368*ep^4*mtt^2*mWW^8*s^6*t + 13064*ep^5*mtt^2*mWW^8*s^6*t + 120*mtt*mWW^9*s^6*t + 326*ep*mtt*mWW^9*s^6*t - 348*ep^2*mtt*mWW^9*s^6*t - 10326*ep^3*mtt*mWW^9*s^6*t - 27020*ep^4*mtt*mWW^9*s^6*t - 16024*ep^5*mtt*mWW^9*s^6*t + 60*ep*mWW^10*s^6*t + 446*ep^2*mWW^10*s^6*t + 1772*ep^3*mWW^10*s^6*t + 3154*ep^4*mWW^10*s^6*t + 1744*ep^5*mWW^10*s^6*t + 312*ep*mtt^6*mWW^3*s^7*t + 3568*ep^2*mtt^6*mWW^3*s^7*t + 14632*ep^3*mtt^6*mWW^3*s^7*t + 25328*ep^4*mtt^6*mWW^3*s^7*t + 15680*ep^5*mtt^6*mWW^3*s^7*t - 312*mtt^5*mWW^4*s^7*t - 3356*ep*mtt^5*mWW^4*s^7*t - 11232*ep^2*mtt^5*mWW^4*s^7*t - 8076*ep^3*mtt^5*mWW^4*s^7*t + 18080*ep^4*mtt^5*mWW^4*s^7*t + 22336*ep^5*mtt^5*mWW^4*s^7*t + 736*mtt^4*mWW^5*s^7*t + 9052*ep*mtt^4*mWW^5*s^7*t + 14852*ep^2*mtt^4*mWW^5*s^7*t - 77392*ep^3*mtt^4*mWW^5*s^7*t - 240048*ep^4*mtt^4*mWW^5*s^7*t - 177120*ep^5*mtt^4*mWW^5*s^7*t - 464*mtt^3*mWW^6*s^7*t - 3376*ep*mtt^3*mWW^6*s^7*t - 4680*ep^2*mtt^3*mWW^6*s^7*t + 53088*ep^3*mtt^3*mWW^6*s^7*t + 170112*ep^4*mtt^3*mWW^6*s^7*t + 134528*ep^5*mtt^3*mWW^6*s^7*t - 32*mtt^2*mWW^7*s^7*t - 1328*ep*mtt^2*mWW^7*s^7*t - 2100*ep^2*mtt^2*mWW^7*s^7*t + 2856*ep^3*mtt^2*mWW^7*s^7*t - 4900*ep^4*mtt^2*mWW^7*s^7*t - 16456*ep^5*mtt^2*mWW^7*s^7*t + 72*mtt*mWW^8*s^7*t + 292*ep*mtt*mWW^8*s^7*t + 784*ep^2*mtt*mWW^8*s^7*t - 5020*ep^3*mtt*mWW^8*s^7*t - 17096*ep^4*mtt*mWW^8*s^7*t - 10864*ep^5*mtt*mWW^8*s^7*t + 36*ep*mWW^9*s^7*t + 280*ep^2*mWW^9*s^7*t + 1320*ep^3*mWW^9*s^7*t + 2508*ep^4*mWW^9*s^7*t + 1432*ep^5*mWW^9*s^7*t - 48*ep*mtt^5*mWW^3*s^8*t - 560*ep^2*mtt^5*mWW^3*s^8*t - 2336*ep^3*mtt^5*mWW^3*s^8*t - 4096*ep^4*mtt^5*mWW^3*s^8*t - 2560*ep^5*mtt^5*mWW^3*s^8*t + 48*mtt^4*mWW^4*s^8*t + 472*ep*mtt^4*mWW^4*s^8*t + 1320*ep^2*mtt^4*mWW^4*s^8*t - 80*ep^3*mtt^4*mWW^4*s^8*t - 4608*ep^4*mtt^4*mWW^4*s^8*t - 4352*ep^5*mtt^4*mWW^4*s^8*t - 80*mtt^3*mWW^5*s^8*t - 1160*ep*mtt^3*mWW^5*s^8*t - 1476*ep^2*mtt^3*mWW^5*s^8*t + 13000*ep^3*mtt^3*mWW^5*s^8*t + 36020*ep^4*mtt^3*mWW^5*s^8*t + 25072*ep^5*mtt^3*mWW^5*s^8*t + 16*mtt^2*mWW^6*s^8*t - 240*ep*mtt^2*mWW^6*s^8*t + 28*ep^2*mtt^2*mWW^6*s^8*t + 136*ep^3*mtt^2*mWW^6*s^8*t - 4964*ep^4*mtt^2*mWW^6*s^8*t - 6400*ep^5*mtt^2*mWW^6*s^8*t + 16*mtt*mWW^7*s^8*t + 72*ep*mtt*mWW^7*s^8*t + 308*ep^2*mtt*mWW^7*s^8*t - 856*ep^3*mtt*mWW^7*s^8*t - 3636*ep^4*mtt*mWW^7*s^8*t - 2384*ep^5*mtt*mWW^7*s^8*t + 8*ep*mWW^8*s^8*t + 60*ep^2*mWW^8*s^8*t + 312*ep^3*mWW^8*s^8*t + 612*ep^4*mWW^8*s^8*t + 352*ep^5*mWW^8*s^8*t + 24*ep*mtt^13*mWW^2*t^2 + 208*ep^2*mtt^13*mWW^2*t^2 + 616*ep^3*mtt^13*mWW^2*t^2 + 752*ep^4*mtt^13*mWW^2*t^2 + 320*ep^5*mtt^13*mWW^2*t^2 - 336*ep*mtt^12*mWW^3*t^2 - 3896*ep^2*mtt^12*mWW^3*t^2 - 15992*ep^3*mtt^12*mWW^3*t^2 - 27232*ep^4*mtt^12*mWW^3*t^2 - 16384*ep^5*mtt^12*mWW^3*t^2 + 1720*ep*mtt^11*mWW^4*t^2 + 21252*ep^2*mtt^11*mWW^4*t^2 + 92064*ep^3*mtt^11*mWW^4*t^2 + 163908*ep^4*mtt^11*mWW^4*t^2 + 102416*ep^5*mtt^11*mWW^4*t^2 - 4524*ep*mtt^10*mWW^5*t^2 - 56560*ep^2*mtt^10*mWW^5*t^2 - 248536*ep^3*mtt^10*mWW^5*t^2 - 450508*ep^4*mtt^10*mWW^5*t^2 - 287152*ep^5*mtt^10*mWW^5*t^2 + 6832*ep*mtt^9*mWW^6*t^2 + 85116*ep^2*mtt^9*mWW^6*t^2 + 375752*ep^3*mtt^9*mWW^6*t^2 + 690580*ep^4*mtt^9*mWW^6*t^2 + 448720*ep^5*mtt^9*mWW^6*t^2 - 6004*ep*mtt^8*mWW^7*t^2 - 74456*ep^2*mtt^8*mWW^7*t^2 - 330896*ep^3*mtt^8*mWW^7*t^2 - 620028*ep^4*mtt^8*mWW^7*t^2 - 413936*ep^5*mtt^8*mWW^7*t^2 + 2776*ep*mtt^7*mWW^8*t^2 + 34748*ep^2*mtt^7*mWW^8*t^2 + 158352*ep^3*mtt^7*mWW^8*t^2 + 309516*ep^4*mtt^7*mWW^8*t^2 + 217648*ep^5*mtt^7*mWW^8*t^2 - 340*ep*mtt^6*mWW^9*t^2 - 4960*ep^2*mtt^6*mWW^9*t^2 - 26904*ep^3*mtt^6*mWW^9*t^2 - 63204*ep^4*mtt^6*mWW^9*t^2 - 52752*ep^5*mtt^6*mWW^9*t^2 - 216*ep*mtt^5*mWW^10*t^2 - 2188*ep^2*mtt^5*mWW^10*t^2 - 7264*ep^3*mtt^5*mWW^10*t^2 - 8148*ep^4*mtt^5*mWW^10*t^2 - 1104*ep^5*mtt^5*mWW^10*t^2 + 68*ep*mtt^4*mWW^11*t^2 + 736*ep^2*mtt^4*mWW^11*t^2 + 2808*ep^3*mtt^4*mWW^11*t^2 + 4364*ep^4*mtt^4*mWW^11*t^2 + 2224*ep^5*mtt^4*mWW^11*t^2 - 120*ep*mtt^12*mWW^2*s*t^2 - 896*ep^2*mtt^12*mWW^2*s*t^2 - 1976*ep^3*mtt^12*mWW^2*s*t^2 - 1168*ep^4*mtt^12*mWW^2*s*t^2 + 320*ep^5*mtt^12*mWW^2*s*t^2 - 24*mtt^11*mWW^3*s*t^2 + 1364*ep*mtt^11*mWW^3*s*t^2 + 17448*ep^2*mtt^11*mWW^3*s*t^2 + 72620*ep^3*mtt^11*mWW^3*s*t^2 + 123024*ep^4*mtt^11*mWW^3*s*t^2 + 73088*ep^5*mtt^11*mWW^3*s*t^2 + 312*mtt^10*mWW^4*s*t^2 - 4156*ep*mtt^10*mWW^4*s*t^2 - 84280*ep^2*mtt^10*mWW^4*s*t^2 - 413308*ep^3*mtt^10*mWW^4*s*t^2 - 774584*ep^4*mtt^10*mWW^4*s*t^2 - 495904*ep^5*mtt^10*mWW^4*s*t^2 - 1408*mtt^9*mWW^5*s*t^2 + 3268*ep*mtt^9*mWW^5*s*t^2 + 193002*ep^2*mtt^9*mWW^5*s*t^2 + 1076092*ep^3*mtt^9*mWW^5*s*t^2 + 2143894*ep^4*mtt^9*mWW^5*s*t^2 + 1431832*ep^5*mtt^9*mWW^5*s*t^2 + 3116*mtt^8*mWW^6*s*t^2 + 5922*ep*mtt^8*mWW^6*s*t^2 - 250908*ep^2*mtt^8*mWW^6*s*t^2 - 1586776*ep^3*mtt^8*mWW^6*s*t^2 - 3327354*ep^4*mtt^8*mWW^6*s*t^2 - 2304360*ep^5*mtt^8*mWW^6*s*t^2 - 3716*mtt^7*mWW^7*s*t^2 - 13696*ep*mtt^7*mWW^7*s*t^2 + 199930*ep^2*mtt^7*mWW^7*s*t^2 + 1420616*ep^3*mtt^7*mWW^7*s*t^2 + 3118566*ep^4*mtt^7*mWW^7*s*t^2 + 2240920*ep^5*mtt^7*mWW^7*s*t^2 + 2288*mtt^6*mWW^8*s*t^2 + 9430*ep*mtt^6*mWW^8*s*t^2 - 101884*ep^2*mtt^6*mWW^8*s*t^2 - 768156*ep^3*mtt^6*mWW^8*s*t^2 - 1753898*ep^4*mtt^6*mWW^8*s*t^2 - 1316840*ep^5*mtt^6*mWW^8*s*t^2 - 488*mtt^5*mWW^9*s*t^2 - 1052*ep*mtt^5*mWW^9*s*t^2 + 32718*ep^2*mtt^5*mWW^9*s*t^2 + 220988*ep^3*mtt^5*mWW^9*s*t^2 + 524274*ep^4*mtt^5*mWW^9*s*t^2 + 424840*ep^5*mtt^5*mWW^9*s*t^2 - 148*mtt^4*mWW^10*s*t^2 - 1258*ep*mtt^4*mWW^10*s*t^2 - 3540*ep^2*mtt^4*mWW^10*s*t^2 - 9256*ep^3*mtt^4*mWW^10*s*t^2 - 34510*ep^4*mtt^4*mWW^10*s*t^2 - 46008*ep^5*mtt^4*mWW^10*s*t^2 + 68*mtt^3*mWW^11*s*t^2 + 196*ep*mtt^3*mWW^11*s*t^2 - 2586*ep^2*mtt^3*mWW^11*s*t^2 - 14252*ep^3*mtt^3*mWW^11*s*t^2 - 23038*ep^4*mtt^3*mWW^11*s*t^2 - 10168*ep^5*mtt^3*mWW^11*s*t^2 + 102*ep*mtt^2*mWW^12*s*t^2 + 996*ep^2*mtt^2*mWW^12*s*t^2 + 3408*ep^3*mtt^2*mWW^12*s*t^2 + 4794*ep^4*mtt^2*mWW^12*s*t^2 + 2280*ep^5*mtt^2*mWW^12*s*t^2 + 168*ep*mtt^11*mWW^2*s^2*t^2 + 448*ep^2*mtt^11*mWW^2*s^2*t^2 - 3416*ep^3*mtt^11*mWW^2*s^2*t^2 - 12880*ep^4*mtt^11*mWW^2*s^2*t^2 - 11200*ep^5*mtt^11*mWW^2*s^2*t^2 + 192*mtt^10*mWW^3*s^2*t^2 - 592*ep*mtt^10*mWW^3*s^2*t^2 - 20816*ep^2*mtt^10*mWW^3*s^2*t^2 - 96960*ep^3*mtt^10*mWW^3*s^2*t^2 - 165760*ep^4*mtt^10*mWW^3*s^2*t^2 - 95744*ep^5*mtt^10*mWW^3*s^2*t^2 - 2232*mtt^9*mWW^4*s^2*t^2 - 11208*ep*mtt^9*mWW^4*s^2*t^2 + 85452*ep^2*mtt^9*mWW^4*s^2*t^2 + 680600*ep^3*mtt^9*mWW^4*s^2*t^2 + 1455580*ep^4*mtt^9*mWW^4*s^2*t^2 + 985328*ep^5*mtt^9*mWW^4*s^2*t^2 + 8988*mtt^8*mWW^5*s^2*t^2 + 59914*ep*mtt^8*mWW^5*s^2*t^2 - 154370*ep^2*mtt^8*mWW^5*s^2*t^2 - 1924618*ep^3*mtt^8*mWW^5*s^2*t^2 - 4494514*ep^4*mtt^8*mWW^5*s^2*t^2 - 3198120*ep^5*mtt^8*mWW^5*s^2*t^2 - 17580*mtt^7*mWW^6*s^2*t^2 - 122836*ep*mtt^7*mWW^6*s^2*t^2 + 174586*ep^2*mtt^7*mWW^6*s^2*t^2 + 3068810*ep^3*mtt^7*mWW^6*s^2*t^2 + 7493452*ep^4*mtt^7*mWW^6*s^2*t^2 + 5490448*ep^5*mtt^7*mWW^6*s^2*t^2 + 18200*mtt^6*mWW^7*s^2*t^2 + 125054*ep*mtt^6*mWW^7*s^2*t^2 - 167142*ep^2*mtt^6*mWW^7*s^2*t^2 - 3031070*ep^3*mtt^6*mWW^7*s^2*t^2 - 7510086*ep^4*mtt^6*mWW^7*s^2*t^2 - 5617336*ep^5*mtt^6*mWW^7*s^2*t^2 - 9360*mtt^5*mWW^8*s^2*t^2 - 59824*ep*mtt^5*mWW^8*s^2*t^2 + 140734*ep^2*mtt^5*mWW^8*s^2*t^2 + 1826354*ep^3*mtt^5*mWW^8*s^2*t^2 + 4473300*ep^4*mtt^5*mWW^8*s^2*t^2 + 3408816*ep^5*mtt^5*mWW^8*s^2*t^2 + 1356*mtt^4*mWW^9*s^2*t^2 + 4942*ep*mtt^4*mWW^9*s^2*t^2 - 75402*ep^2*mtt^4*mWW^9*s^2*t^2 - 559974*ep^3*mtt^4*mWW^9*s^2*t^2 - 1328450*ep^4*mtt^4*mWW^9*s^2*t^2 - 1056552*ep^5*mtt^4*mWW^9*s^2*t^2 + 628*mtt^3*mWW^10*s^2*t^2 + 5532*ep*mtt^3*mWW^10*s^2*t^2 + 12766*ep^2*mtt^3*mWW^10*s^2*t^2 + 4334*ep^3*mtt^3*mWW^10*s^2*t^2 + 20660*ep^4*mtt^3*mWW^10*s^2*t^2 + 57200*ep^5*mtt^3*mWW^10*s^2*t^2 - 192*mtt^2*mWW^11*s^2*t^2 - 934*ep*mtt^2*mWW^11*s^2*t^2 + 5750*ep^2*mtt^2*mWW^11*s^2*t^2 + 42518*ep^3*mtt^2*mWW^11*s^2*t^2 + 77886*ep^4*mtt^2*mWW^11*s^2*t^2 + 41752*ep^5*mtt^2*mWW^11*s^2*t^2 - 216*ep*mtt*mWW^12*s^2*t^2 - 1986*ep^2*mtt*mWW^12*s^2*t^2 - 6442*ep^3*mtt*mWW^12*s^2*t^2 - 8928*ep^4*mtt*mWW^12*s^2*t^2 - 4448*ep^5*mtt*mWW^12*s^2*t^2 - 20*ep^2*mWW^13*s^2*t^2 - 136*ep^3*mWW^13*s^2*t^2 - 260*ep^4*mWW^13*s^2*t^2 - 144*ep^5*mWW^13*s^2*t^2 + 168*ep*mtt^10*mWW^2*s^3*t^2 + 4480*ep^2*mtt^10*mWW^2*s^3*t^2 + 27496*ep^3*mtt^10*mWW^2*s^3*t^2 + 59696*ep^4*mtt^10*mWW^2*s^3*t^2 + 42560*ep^5*mtt^10*mWW^2*s^3*t^2 - 648*mtt^9*mWW^3*s^3*t^2 - 6276*ep*mtt^9*mWW^3*s^3*t^2 - 23336*ep^2*mtt^9*mWW^3*s^3*t^2 - 47708*ep^3*mtt^9*mWW^3*s^3*t^2 - 63952*ep^4*mtt^9*mWW^3*s^3*t^2 - 42880*ep^5*mtt^9*mWW^3*s^3*t^2 + 6624*mtt^8*mWW^4*s^3*t^2 + 58828*ep*mtt^8*mWW^4*s^3*t^2 + 94676*ep^2*mtt^8*mWW^4*s^3*t^2 - 424460*ep^3*mtt^8*mWW^4*s^3*t^2 - 1402084*ep^4*mtt^8*mWW^4*s^3*t^2 - 1082080*ep^5*mtt^8*mWW^4*s^3*t^2 - 23280*mtt^7*mWW^5*s^3*t^2 - 193496*ep*mtt^7*mWW^5*s^3*t^2 - 193744*ep^2*mtt^7*mWW^5*s^3*t^2 + 2002704*ep^3*mtt^7*mWW^5*s^3*t^2 + 5824760*ep^4*mtt^7*mWW^5*s^3*t^2 + 4429368*ep^5*mtt^7*mWW^5*s^3*t^2 + 39024*mtt^6*mWW^6*s^3*t^2 + 307616*ep*mtt^6*mWW^6*s^3*t^2 + 159580*ep^2*mtt^6*mWW^6*s^3*t^2 - 3935426*ep^3*mtt^6*mWW^6*s^3*t^2 - 10752234*ep^4*mtt^6*mWW^6*s^3*t^2 - 8120360*ep^5*mtt^6*mWW^6*s^3*t^2 - 33432*mtt^5*mWW^7*s^3*t^2 - 251788*ep*mtt^5*mWW^7*s^3*t^2 + 23216*ep^2*mtt^5*mWW^7*s^3*t^2 + 4185024*ep^3*mtt^5*mWW^7*s^3*t^2 + 10931320*ep^4*mtt^5*mWW^7*s^3*t^2 + 8247664*ep^5*mtt^5*mWW^7*s^3*t^2 + 13060*mtt^4*mWW^8*s^3*t^2 + 90530*ep*mtt^4*mWW^8*s^3*t^2 - 130910*ep^2*mtt^4*mWW^8*s^3*t^2 - 2358158*ep^3*mtt^4*mWW^8*s^3*t^2 - 5923342*ep^4*mtt^4*mWW^8*s^3*t^2 - 4510568*ep^5*mtt^4*mWW^8*s^3*t^2 - 604*mtt^3*mWW^9*s^3*t^2 + 1484*ep*mtt^3*mWW^9*s^3*t^2 + 77932*ep^2*mtt^3*mWW^9*s^3*t^2 + 514352*ep^3*mtt^3*mWW^9*s^3*t^2 + 1244512*ep^4*mtt^3*mWW^9*s^3*t^2 + 1017240*ep^5*mtt^3*mWW^9*s^3*t^2 - 868*mtt^2*mWW^10*s^3*t^2 - 7472*ep*mtt^2*mWW^10*s^3*t^2 - 6468*ep^2*mtt^2*mWW^10*s^3*t^2 + 75258*ep^3*mtt^2*mWW^10*s^3*t^2 + 155874*ep^4*mtt^2*mWW^10*s^3*t^2 + 61000*ep^5*mtt^2*mWW^10*s^3*t^2 + 124*mtt*mWW^11*s^3*t^2 + 332*ep*mtt*mWW^11*s^3*t^2 - 6276*ep^2*mtt*mWW^11*s^3*t^2 - 42788*ep^3*mtt*mWW^11*s^3*t^2 - 80832*ep^4*mtt*mWW^11*s^3*t^2 - 45440*ep^5*mtt*mWW^11*s^3*t^2 + 74*ep*mWW^12*s^3*t^2 + 850*ep^2*mWW^12*s^3*t^2 + 3706*ep^3*mWW^12*s^3*t^2 + 6282*ep^4*mWW^12*s^3*t^2 + 3496*ep^5*mWW^12*s^3*t^2 - 840*ep*mtt^9*mWW^2*s^4*t^2 - 12320*ep^2*mtt^9*mWW^2*s^4*t^2 - 60200*ep^3*mtt^9*mWW^2*s^4*t^2 - 117040*ep^4*mtt^9*mWW^2*s^4*t^2 - 78400*ep^5*mtt^9*mWW^2*s^4*t^2 + 1200*mtt^8*mWW^3*s^4*t^2 + 16040*ep*mtt^8*mWW^3*s^4*t^2 + 90960*ep^2*mtt^8*mWW^3*s^4*t^2 + 270680*ep^3*mtt^8*mWW^3*s^4*t^2 + 406560*ep^4*mtt^8*mWW^3*s^4*t^2 + 239360*ep^5*mtt^8*mWW^3*s^4*t^2 - 10560*mtt^7*mWW^4*s^4*t^2 - 100960*ep*mtt^7*mWW^4*s^4*t^2 - 293000*ep^2*mtt^7*mWW^4*s^4*t^2 - 65400*ep^3*mtt^7*mWW^4*s^4*t^2 + 813600*ep^4*mtt^7*mWW^4*s^4*t^2 + 818000*ep^5*mtt^7*mWW^4*s^4*t^2 + 31544*mtt^6*mWW^5*s^4*t^2 + 269792*ep*mtt^6*mWW^5*s^4*t^2 + 441632*ep^2*mtt^6*mWW^5*s^4*t^2 - 1612844*ep^3*mtt^6*mWW^5*s^4*t^2 - 5548436*ep^4*mtt^6*mWW^5*s^4*t^2 - 4391560*ep^5*mtt^6*mWW^5*s^4*t^2 - 43648*mtt^5*mWW^6*s^4*t^2 - 356144*ep*mtt^5*mWW^6*s^4*t^2 - 300930*ep^2*mtt^5*mWW^6*s^4*t^2 + 3758002*ep^3*mtt^5*mWW^6*s^4*t^2 + 10594544*ep^4*mtt^5*mWW^6*s^4*t^2 + 8027240*ep^5*mtt^5*mWW^6*s^4*t^2 + 29052*mtt^4*mWW^7*s^4*t^2 + 227610*ep*mtt^4*mWW^7*s^4*t^2 + 22178*ep^2*mtt^4*mWW^7*s^4*t^2 - 3627694*ep^3*mtt^4*mWW^7*s^4*t^2 - 9558478*ep^4*mtt^4*mWW^7*s^4*t^2 - 7180984*ep^5*mtt^4*mWW^7*s^4*t^2 - 7348*mtt^3*mWW^8*s^4*t^2 - 48968*ep*mtt^3*mWW^8*s^4*t^2 + 93168*ep^2*mtt^3*mWW^8*s^4*t^2 + 1515864*ep^3*mtt^3*mWW^8*s^4*t^2 + 3833360*ep^4*mtt^3*mWW^8*s^4*t^2 + 2933712*ep^5*mtt^3*mWW^8*s^4*t^2 - 628*mtt^2*mWW^9*s^4*t^2 - 9796*ep*mtt^2*mWW^9*s^4*t^2 - 42824*ep^2*mtt^2*mWW^9*s^4*t^2 - 115508*ep^3*mtt^2*mWW^9*s^4*t^2 - 277400*ep^4*mtt^2*mWW^9*s^4*t^2 - 283112*ep^5*mtt^2*mWW^9*s^4*t^2 + 388*mtt*mWW^10*s^4*t^2 + 2976*ep*mtt*mWW^10*s^4*t^2 - 2006*ep^2*mtt*mWW^10*s^4*t^2 - 74842*ep^3*mtt*mWW^10*s^4*t^2 - 162224*ep^4*mtt*mWW^10*s^4*t^2 - 89480*ep^5*mtt*mWW^10*s^4*t^2 + 226*ep*mWW^11*s^4*t^2 + 2790*ep^2*mWW^11*s^4*t^2 + 12582*ep^3*mWW^11*s^4*t^2 + 21146*ep^4*mWW^11*s^4*t^2 + 11368*ep^5*mWW^11*s^4*t^2 + 1176*ep*mtt^8*mWW^2*s^5*t^2 + 15232*ep^2*mtt^8*mWW^2*s^5*t^2 + 68824*ep^3*mtt^8*mWW^2*s^5*t^2 + 127568*ep^4*mtt^8*mWW^2*s^5*t^2 + 82880*ep^5*mtt^8*mWW^2*s^5*t^2 - 1320*mtt^7*mWW^3*s^5*t^2 - 18484*ep*mtt^7*mWW^3*s^5*t^2 - 106664*ep^2*mtt^7*mWW^3*s^5*t^2 - 312588*ep^3*mtt^7*mWW^3*s^5*t^2 - 452368*ep^4*mtt^7*mWW^3*s^5*t^2 - 254336*ep^5*mtt^7*mWW^3*s^5*t^2 + 9720*mtt^6*mWW^4*s^5*t^2 + 88860*ep*mtt^6*mWW^4*s^5*t^2 + 275888*ep^2*mtt^6*mWW^4*s^5*t^2 + 204396*ep^3*mtt^6*mWW^4*s^5*t^2 - 413568*ep^4*mtt^6*mWW^4*s^5*t^2 - 536416*ep^5*mtt^6*mWW^4*s^5*t^2 - 23856*mtt^5*mWW^5*s^5*t^2 - 203524*ep*mtt^5*mWW^5*s^5*t^2 - 326638*ep^2*mtt^5*mWW^5*s^5*t^2 + 1169372*ep^3*mtt^5*mWW^5*s^5*t^2 + 3997102*ep^4*mtt^5*mWW^5*s^5*t^2 + 3167552*ep^5*mtt^5*mWW^5*s^5*t^2 + 25908*mtt^4*mWW^6*s^5*t^2 + 219022*ep*mtt^4*mWW^6*s^5*t^2 + 168616*ep^2*mtt^4*mWW^6*s^5*t^2 - 2439766*ep^3*mtt^4*mWW^6*s^5*t^2 - 6735548*ep^4*mtt^4*mWW^6*s^5*t^2 - 5050480*ep^5*mtt^4*mWW^6*s^5*t^2 - 12164*mtt^3*mWW^7*s^5*t^2 - 95748*ep*mtt^3*mWW^7*s^5*t^2 + 10082*ep^2*mtt^3*mWW^7*s^5*t^2 + 1727200*ep^3*mtt^3*mWW^7*s^5*t^2 + 4492846*ep^4*mtt^3*mWW^7*s^5*t^2 + 3351792*ep^5*mtt^3*mWW^7*s^5*t^2 + 1348*mtt^2*mWW^8*s^5*t^2 + 4044*ep*mtt^2*mWW^8*s^5*t^2 - 47686*ep^2*mtt^2*mWW^8*s^5*t^2 - 396936*ep^3*mtt^2*mWW^8*s^5*t^2 - 977634*ep^4*mtt^2*mWW^8*s^5*t^2 - 770904*ep^5*mtt^2*mWW^8*s^5*t^2 + 364*mtt*mWW^9*s^5*t^2 + 4412*ep*mtt*mWW^9*s^5*t^2 + 10036*ep^2*mtt*mWW^9*s^5*t^2 - 32480*ep^3*mtt*mWW^9*s^5*t^2 - 81820*ep^4*mtt*mWW^9*s^5*t^2 - 30752*ep^5*mtt*mWW^9*s^5*t^2 + 210*ep*mWW^10*s^5*t^2 + 2862*ep^2*mWW^10*s^5*t^2 + 13098*ep^3*mWW^10*s^5*t^2 + 20958*ep^4*mWW^10*s^5*t^2 + 10200*ep^5*mWW^10*s^5*t^2 - 840*ep*mtt^7*mWW^2*s^6*t^2 - 10304*ep^2*mtt^7*mWW^2*s^6*t^2 - 44744*ep^3*mtt^7*mWW^2*s^6*t^2 - 80752*ep^4*mtt^7*mWW^2*s^6*t^2 - 51520*ep^5*mtt^7*mWW^2*s^6*t^2 + 864*mtt^6*mWW^3*s^6*t^2 + 11616*ep*mtt^6*mWW^3*s^6*t^2 + 62512*ep^2*mtt^6*mWW^3*s^6*t^2 + 167920*ep^3*mtt^6*mWW^3*s^6*t^2 + 222656*ep^4*mtt^6*mWW^3*s^6*t^2 + 115712*ep^5*mtt^6*mWW^3*s^6*t^2 - 5112*mtt^5*mWW^4*s^6*t^2 - 41864*ep*mtt^5*mWW^4*s^6*t^2 - 123380*ep^2*mtt^5*mWW^4*s^6*t^2 - 83512*ep^3*mtt^5*mWW^4*s^6*t^2 + 223084*ep^4*mtt^5*mWW^4*s^6*t^2 + 288464*ep^5*mtt^5*mWW^4*s^6*t^2 + 9852*mtt^4*mWW^5*s^6*t^2 + 86114*ep*mtt^4*mWW^5*s^6*t^2 + 113750*ep^2*mtt^4*mWW^5*s^6*t^2 - 627746*ep^3*mtt^4*mWW^5*s^6*t^2 - 1938130*ep^4*mtt^4*mWW^5*s^6*t^2 - 1503392*ep^5*mtt^4*mWW^5*s^6*t^2 - 7812*mtt^3*mWW^6*s^6*t^2 - 69372*ep*mtt^3*mWW^6*s^6*t^2 - 35812*ep^2*mtt^3*mWW^6*s^6*t^2 + 899036*ep^3*mtt^3*mWW^6*s^6*t^2 + 2374944*ep^4*mtt^3*mWW^6*s^6*t^2 + 1745880*ep^5*mtt^3*mWW^6*s^6*t^2 + 2196*mtt^2*mWW^7*s^6*t^2 + 14512*ep*mtt^2*mWW^7*s^6*t^2 - 17152*ep^2*mtt^2*mWW^7*s^6*t^2 - 366760*ep^3*mtt^2*mWW^7*s^6*t^2 - 917204*ep^4*mtt^2*mWW^7*s^6*t^2 - 679560*ep^5*mtt^2*mWW^7*s^6*t^2 + 12*mtt*mWW^8*s^6*t^2 + 2188*ep*mtt*mWW^8*s^6*t^2 + 11032*ep^2*mtt*mWW^8*s^6*t^2 + 24964*ep^3*mtt*mWW^8*s^6*t^2 + 57540*ep^4*mtt*mWW^8*s^6*t^2 + 58040*ep^5*mtt*mWW^8*s^6*t^2 + 14*ep*mWW^9*s^6*t^2 + 666*ep^2*mWW^9*s^6*t^2 + 3066*ep^3*mWW^9*s^6*t^2 + 3078*ep^4*mWW^9*s^6*t^2 - 248*ep^5*mWW^9*s^6*t^2 + 312*ep*mtt^6*mWW^2*s^7*t^2 + 3712*ep^2*mtt^6*mWW^2*s^7*t^2 + 15736*ep^3*mtt^6*mWW^2*s^7*t^2 + 27920*ep^4*mtt^6*mWW^2*s^7*t^2 + 17600*ep^5*mtt^6*mWW^2*s^7*t^2 - 312*mtt^5*mWW^3*s^7*t^2 - 3868*ep*mtt^5*mWW^3*s^7*t^2 - 18264*ep^2*mtt^5*mWW^3*s^7*t^2 - 40900*ep^3*mtt^5*mWW^3*s^7*t^2 - 43440*ep^4*mtt^5*mWW^3*s^7*t^2 - 17536*ep^5*mtt^5*mWW^3*s^7*t^2 + 1392*mtt^4*mWW^4*s^7*t^2 + 9428*ep*mtt^4*mWW^4*s^7*t^2 + 24948*ep^2*mtt^4*mWW^4*s^7*t^2 + 10780*ep^3*mtt^4*mWW^4*s^7*t^2 - 72100*ep^4*mtt^4*mWW^4*s^7*t^2 - 89248*ep^5*mtt^4*mWW^4*s^7*t^2 - 1984*mtt^3*mWW^5*s^7*t^2 - 19512*ep*mtt^3*mWW^5*s^7*t^2 - 17708*ep^2*mtt^3*mWW^5*s^7*t^2 + 188584*ep^3*mtt^3*mWW^5*s^7*t^2 + 518788*ep^4*mtt^3*mWW^5*s^7*t^2 + 386640*ep^5*mtt^3*mWW^5*s^7*t^2 + 1040*mtt^2*mWW^6*s^7*t^2 + 9080*ep*mtt^2*mWW^6*s^7*t^2 - 492*ep^2*mtt^2*mWW^6*s^7*t^2 - 145096*ep^3*mtt^2*mWW^6*s^7*t^2 - 354124*ep^4*mtt^2*mWW^6*s^7*t^2 - 249408*ep^5*mtt^2*mWW^6*s^7*t^2 - 136*mtt*mWW^7*s^7*t^2 + 84*ep*mtt*mWW^7*s^7*t^2 + 3524*ep^2*mtt*mWW^7*s^7*t^2 + 24412*ep^3*mtt*mWW^7*s^7*t^2 + 64780*ep^4*mtt*mWW^7*s^7*t^2 + 52624*ep^5*mtt*mWW^7*s^7*t^2 - 68*ep*mWW^8*s^7*t^2 - 456*ep^2*mWW^8*s^7*t^2 - 2124*ep^3*mWW^8*s^7*t^2 - 4992*ep^4*mWW^8*s^7*t^2 - 3904*ep^5*mWW^8*s^7*t^2 - 48*ep*mtt^5*mWW^2*s^8*t^2 - 560*ep^2*mtt^5*mWW^2*s^8*t^2 - 2336*ep^3*mtt^5*mWW^2*s^8*t^2 - 4096*ep^4*mtt^5*mWW^2*s^8*t^2 - 2560*ep^5*mtt^5*mWW^2*s^8*t^2 + 48*mtt^4*mWW^3*s^8*t^2 + 536*ep*mtt^4*mWW^3*s^8*t^2 + 2056*ep^2*mtt^4*mWW^3*s^8*t^2 + 2928*ep^3*mtt^4*mWW^3*s^8*t^2 + 512*ep^4*mtt^4*mWW^3*s^8*t^2 - 1280*ep^5*mtt^4*mWW^3*s^8*t^2 - 144*mtt^3*mWW^4*s^8*t^2 - 648*ep*mtt^3*mWW^4*s^8*t^2 - 1556*ep^2*mtt^3*mWW^4*s^8*t^2 - 1160*ep^3*mtt^3*mWW^4*s^8*t^2 + 6164*ep^4*mtt^3*mWW^4*s^8*t^2 + 9440*ep^5*mtt^3*mWW^4*s^8*t^2 + 144*mtt^2*mWW^5*s^8*t^2 + 1968*ep*mtt^2*mWW^5*s^8*t^2 + 636*ep^2*mtt^2*mWW^5*s^8*t^2 - 23008*ep^3*mtt^2*mWW^5*s^8*t^2 - 52956*ep^4*mtt^2*mWW^5*s^8*t^2 - 35168*ep^5*mtt^2*mWW^5*s^8*t^2 - 48*mtt*mWW^6*s^8*t^2 - 120*ep*mtt*mWW^6*s^8*t^2 + 244*ep^2*mtt*mWW^6*s^8*t^2 + 5464*ep^3*mtt*mWW^6*s^8*t^2 + 15740*ep^4*mtt*mWW^6*s^8*t^2 + 12320*ep^5*mtt*mWW^6*s^8*t^2 - 24*ep*mWW^7*s^8*t^2 - 180*ep^2*mWW^7*s^8*t^2 - 832*ep^3*mWW^7*s^8*t^2 - 1716*ep^4*mWW^7*s^8*t^2 - 1184*ep^5*mWW^7*s^8*t^2 - 92*ep*mtt^12*mWW^2*t^3 - 696*ep^2*mtt^12*mWW^2*t^3 - 1732*ep^3*mtt^12*mWW^2*t^3 - 1896*ep^4*mtt^12*mWW^2*t^3 - 864*ep^5*mtt^12*mWW^2*t^3 + 876*ep*mtt^11*mWW^3*t^3 + 8924*ep^2*mtt^11*mWW^3*t^3 + 32980*ep^3*mtt^11*mWW^3*t^3 + 53044*ep^4*mtt^11*mWW^3*t^3 + 31376*ep^5*mtt^11*mWW^3*t^3 - 3956*ep*mtt^10*mWW^4*t^3 - 45620*ep^2*mtt^10*mWW^4*t^3 - 187224*ep^3*mtt^10*mWW^4*t^3 - 321120*ep^4*mtt^10*mWW^4*t^3 - 195840*ep^5*mtt^10*mWW^4*t^3 + 10264*ep*mtt^9*mWW^5*t^3 + 122902*ep^2*mtt^9*mWW^5*t^3 + 519060*ep^3*mtt^9*mWW^5*t^3 + 906262*ep^4*mtt^9*mWW^5*t^3 + 558232*ep^5*mtt^9*mWW^5*t^3 - 16100*ep*mtt^8*mWW^6*t^3 - 192968*ep^2*mtt^8*mWW^6*t^3 - 817524*ep^3*mtt^8*mWW^6*t^3 - 1435632*ep^4*mtt^8*mWW^6*t^3 - 890496*ep^5*mtt^8*mWW^6*t^3 + 15272*ep*mtt^7*mWW^7*t^3 + 180866*ep^2*mtt^7*mWW^7*t^3 + 762992*ep^3*mtt^7*mWW^7*t^3 + 1346526*ep^4*mtt^7*mWW^7*t^3 + 844024*ep^5*mtt^7*mWW^7*t^3 - 8236*ep*mtt^6*mWW^8*t^3 - 96404*ep^2*mtt^6*mWW^8*t^3 - 406480*ep^3*mtt^6*mWW^8*t^3 - 727024*ep^4*mtt^6*mWW^8*t^3 - 465856*ep^5*mtt^6*mWW^8*t^3 + 1976*ep*mtt^5*mWW^9*t^3 + 23370*ep^2*mtt^5*mWW^9*t^3 + 101444*ep^3*mtt^5*mWW^9*t^3 + 190850*ep^4*mtt^5*mWW^9*t^3 + 130120*ep^5*mtt^5*mWW^9*t^3 + 96*ep*mtt^4*mWW^10*t^3 + 648*ep^2*mtt^4*mWW^10*t^3 + 160*ep^3*mtt^4*mWW^10*t^3 - 5592*ep^4*mtt^4*mWW^10*t^3 - 8032*ep^5*mtt^4*mWW^10*t^3 - 100*ep*mtt^3*mWW^11*t^3 - 1022*ep^2*mtt^3*mWW^11*t^3 - 3676*ep^3*mtt^3*mWW^11*t^3 - 5418*ep^4*mtt^3*mWW^11*t^3 - 2664*ep^5*mtt^3*mWW^11*t^3 + 424*ep*mtt^11*mWW^2*s*t^3 + 2280*ep^2*mtt^11*mWW^2*s*t^3 + 1032*ep^3*mtt^11*mWW^2*s*t^3 - 7032*ep^4*mtt^11*mWW^2*s*t^3 - 7264*ep^5*mtt^11*mWW^2*s*t^3 + 92*mtt^10*mWW^3*s*t^3 - 3330*ep*mtt^10*mWW^3*s*t^3 - 34908*ep^2*mtt^10*mWW^3*s*t^3 - 116530*ep^3*mtt^10*mWW^3*s*t^3 - 166412*ep^4*mtt^10*mWW^3*s*t^3 - 88592*ep^5*mtt^10*mWW^3*s*t^3 - 784*mtt^9*mWW^4*s*t^3 + 9202*ep*mtt^9*mWW^4*s*t^3 + 164574*ep^2*mtt^9*mWW^4*s*t^3 + 732906*ep^3*mtt^9*mWW^4*s*t^3 + 1284574*ep^4*mtt^9*mWW^4*s*t^3 + 786008*ep^5*mtt^9*mWW^4*s*t^3 + 3172*mtt^8*mWW^5*s*t^3 - 6890*ep*mtt^8*mWW^5*s*t^3 - 382048*ep^2*mtt^8*mWW^5*s*t^3 - 2022932*ep^3*mtt^8*mWW^5*s*t^3 - 3849326*ep^4*mtt^8*mWW^5*s*t^3 - 2469496*ep^5*mtt^8*mWW^5*s*t^3 - 7092*mtt^7*mWW^6*s*t^3 - 14098*ep*mtt^7*mWW^6*s*t^3 + 515015*ep^2*mtt^7*mWW^6*s*t^3 + 3150956*ep^3*mtt^7*mWW^6*s*t^3 + 6322511*ep^4*mtt^7*mWW^6*s*t^3 + 4182588*ep^5*mtt^7*mWW^6*s*t^3 + 9008*mtt^6*mWW^7*s*t^3 + 32996*ep*mtt^6*mWW^7*s*t^3 - 441836*ep^2*mtt^6*mWW^7*s*t^3 - 3025360*ep^3*mtt^6*mWW^7*s*t^3 - 6292448*ep^4*mtt^6*mWW^7*s*t^3 - 4264320*ep^5*mtt^6*mWW^7*s*t^3 - 6264*mtt^5*mWW^8*s*t^3 - 24400*ep*mtt^5*mWW^8*s*t^3 + 260811*ep^2*mtt^5*mWW^8*s*t^3 + 1833136*ep^3*mtt^5*mWW^8*s*t^3 + 3870353*ep^4*mtt^5*mWW^8*s*t^3 + 2675204*ep^5*mtt^5*mWW^8*s*t^3 + 1972*mtt^4*mWW^9*s*t^3 + 4438*ep*mtt^4*mWW^9*s*t^3 - 110096*ep^2*mtt^4*mWW^9*s*t^3 - 673180*ep^3*mtt^4*mWW^9*s*t^3 - 1397958*ep^4*mtt^4*mWW^9*s*t^3 - 983896*ep^5*mtt^4*mWW^9*s*t^3 - 4*mtt^3*mWW^10*s*t^3 + 2430*ep*mtt^3*mWW^10*s*t^3 + 27581*ep^2*mtt^3*mWW^10*s*t^3 + 118828*ep^3*mtt^3*mWW^10*s*t^3 + 233617*ep^4*mtt^3*mWW^10*s*t^3 + 172228*ep^5*mtt^3*mWW^10*s*t^3 - 100*mtt^2*mWW^11*s*t^3 - 622*ep*mtt^2*mWW^11*s*t^3 + 88*ep^2*mtt^2*mWW^11*s*t^3 + 6130*ep^3*mtt^2*mWW^11*s*t^3 + 9120*ep^4*mtt^2*mWW^11*s*t^3 + 864*ep^5*mtt^2*mWW^11*s*t^3 - 150*ep*mtt*mWW^12*s*t^3 - 1461*ep^2*mtt*mWW^12*s*t^3 - 4986*ep^3*mtt*mWW^12*s*t^3 - 6999*ep^4*mtt*mWW^12*s*t^3 - 3324*ep^5*mtt*mWW^12*s*t^3 - 548*ep*mtt^10*mWW^2*s^2*t^3 + 1672*ep^2*mtt^10*mWW^2*s^2*t^3 + 33188*ep^3*mtt^10*mWW^2*s^2*t^3 + 87128*ep^4*mtt^10*mWW^2*s^2*t^3 + 64800*ep^5*mtt^10*mWW^2*s^2*t^3 - 652*mtt^9*mWW^3*s^2*t^3 + 206*ep*mtt^9*mWW^3*s^2*t^3 + 25052*ep^2*mtt^9*mWW^3*s^2*t^3 + 64290*ep^3*mtt^9*mWW^3*s^2*t^3 + 31600*ep^4*mtt^9*mWW^3*s^2*t^3 - 19296*ep^5*mtt^9*mWW^3*s^2*t^3 + 4964*mtt^8*mWW^4*s^2*t^3 + 26980*ep*mtt^8*mWW^4*s^2*t^3 - 121702*ep^2*mtt^8*mWW^4*s^2*t^3 - 1073652*ep^3*mtt^8*mWW^4*s^2*t^3 - 2267070*ep^4*mtt^8*mWW^4*s^2*t^3 - 1502520*ep^5*mtt^8*mWW^4*s^2*t^3 - 17572*mtt^7*mWW^5*s^2*t^3 - 121724*ep*mtt^7*mWW^5*s^2*t^3 + 239108*ep^2*mtt^7*mWW^5*s^2*t^3 + 3411706*ep^3*mtt^7*mWW^5*s^2*t^3 + 7907546*ep^4*mtt^7*mWW^5*s^2*t^3 + 5513416*ep^5*mtt^7*mWW^5*s^2*t^3 + 34036*mtt^6*mWW^6*s^2*t^3 + 234944*ep*mtt^6*mWW^6*s^2*t^3 - 326514*ep^2*mtt^6*mWW^6*s^2*t^3 - 5622718*ep^3*mtt^6*mWW^6*s^2*t^3 - 13295668*ep^4*mtt^6*mWW^6*s^2*t^3 - 9408880*ep^5*mtt^6*mWW^6*s^2*t^3 - 36996*mtt^5*mWW^7*s^2*t^3 - 236072*ep*mtt^5*mWW^7*s^2*t^3 + 394946*ep^2*mtt^5*mWW^7*s^2*t^3 + 5724026*ep^3*mtt^5*mWW^7*s^2*t^3 + 13293668*ep^4*mtt^5*mWW^7*s^2*t^3 + 9417328*ep^5*mtt^5*mWW^7*s^2*t^3 + 21580*mtt^4*mWW^8*s^2*t^3 + 120468*ep*mtt^4*mWW^8*s^2*t^3 - 368424*ep^2*mtt^4*mWW^8*s^2*t^3 - 3726562*ep^3*mtt^4*mWW^8*s^2*t^3 - 8279650*ep^4*mtt^4*mWW^8*s^2*t^3 - 5814632*ep^5*mtt^4*mWW^8*s^2*t^3 - 5532*mtt^3*mWW^9*s^2*t^3 - 21460*ep*mtt^3*mWW^9*s^2*t^3 + 206848*ep^2*mtt^3*mWW^9*s^2*t^3 + 1436350*ep^3*mtt^3*mWW^9*s^2*t^3 + 2997514*ep^4*mtt^3*mWW^9*s^2*t^3 + 2075720*ep^5*mtt^3*mWW^9*s^2*t^3 + 28*mtt^2*mWW^10*s^2*t^3 - 4020*ep*mtt^2*mWW^10*s^2*t^3 - 52394*ep^2*mtt^2*mWW^10*s^2*t^3 - 237598*ep^3*mtt^2*mWW^10*s^2*t^3 - 456448*ep^4*mtt^2*mWW^10*s^2*t^3 - 319648*ep^5*mtt^2*mWW^10*s^2*t^3 + 144*mtt*mWW^11*s^2*t^3 + 1098*ep*mtt*mWW^11*s^2*t^3 - 34*ep^2*mtt*mWW^11*s^2*t^3 - 14644*ep^3*mtt*mWW^11*s^2*t^3 - 27320*ep^4*mtt*mWW^11*s^2*t^3 - 10784*ep^5*mtt*mWW^11*s^2*t^3 + 128*ep*mWW^12*s^2*t^3 + 1442*ep^2*mWW^12*s^2*t^3 + 5614*ep^3*mWW^12*s^2*t^3 + 8700*ep^4*mWW^12*s^2*t^3 + 4496*ep^5*mWW^12*s^2*t^3 - 464*ep*mtt^9*mWW^2*s^3*t^3 - 18936*ep^2*mtt^9*mWW^2*s^3*t^3 - 123808*ep^3*mtt^9*mWW^2*s^3*t^3 - 268920*ep^4*mtt^9*mWW^2*s^3*t^3 - 187872*ep^5*mtt^9*mWW^2*s^3*t^3 + 1944*mtt^8*mWW^3*s^3*t^3 + 19260*ep*mtt^8*mWW^3*s^3*t^3 + 88368*ep^2*mtt^8*mWW^3*s^3*t^3 + 268720*ep^3*mtt^8*mWW^3*s^3*t^3 + 467340*ep^4*mtt^8*mWW^3*s^3*t^3 + 317072*ep^5*mtt^8*mWW^3*s^3*t^3 - 13104*mtt^7*mWW^4*s^3*t^3 - 129020*ep*mtt^7*mWW^4*s^3*t^3 - 268440*ep^2*mtt^7*mWW^4*s^3*t^3 + 724700*ep^3*mtt^7*mWW^4*s^3*t^3 + 2775840*ep^4*mtt^7*mWW^4*s^3*t^3 + 2189856*ep^5*mtt^7*mWW^4*s^3*t^3 + 39736*mtt^6*mWW^5*s^3*t^3 + 348304*ep*mtt^6*mWW^5*s^3*t^3 + 414892*ep^2*mtt^6*mWW^5*s^3*t^3 - 3555422*ep^3*mtt^6*mWW^5*s^3*t^3 - 10648158*ep^4*mtt^6*mWW^5*s^3*t^3 - 8098656*ep^5*mtt^6*mWW^5*s^3*t^3 - 64568*mtt^5*mWW^6*s^3*t^3 - 489738*ep*mtt^5*mWW^6*s^3*t^3 - 185021*ep^2*mtt^5*mWW^6*s^3*t^3 + 6388768*ep^3*mtt^5*mWW^6*s^3*t^3 + 16913147*ep^4*mtt^5*mWW^6*s^3*t^3 + 12493356*ep^5*mtt^5*mWW^6*s^3*t^3 + 57276*mtt^4*mWW^7*s^3*t^3 + 381584*ep*mtt^4*mWW^7*s^3*t^3 - 245948*ep^2*mtt^4*mWW^7*s^3*t^3 - 6603938*ep^3*mtt^4*mWW^7*s^3*t^3 - 15779846*ep^4*mtt^4*mWW^7*s^3*t^3 - 11288488*ep^5*mtt^4*mWW^7*s^3*t^3 - 25916*mtt^3*mWW^8*s^3*t^3 - 151266*ep*mtt^3*mWW^8*s^3*t^3 + 364562*ep^2*mtt^3*mWW^8*s^3*t^3 + 4042356*ep^3*mtt^3*mWW^8*s^3*t^3 + 8916632*ep^4*mtt^3*mWW^8*s^3*t^3 + 6177632*ep^5*mtt^3*mWW^8*s^3*t^3 + 4612*mtt^2*mWW^9*s^3*t^3 + 18030*ep*mtt^2*mWW^9*s^3*t^3 - 183148*ep^2*mtt^2*mWW^9*s^3*t^3 - 1283214*ep^3*mtt^2*mWW^9*s^3*t^3 - 2638336*ep^4*mtt^2*mWW^9*s^3*t^3 - 1779688*ep^5*mtt^2*mWW^9*s^3*t^3 + 20*mtt*mWW^10*s^3*t^3 + 3184*ep*mtt*mWW^10*s^3*t^3 + 32315*ep^2*mtt*mWW^10*s^3*t^3 + 137656*ep^3*mtt*mWW^10*s^3*t^3 + 258453*ep^4*mtt*mWW^10*s^3*t^3 + 176948*ep^5*mtt*mWW^10*s^3*t^3 + 126*ep*mWW^11*s^3*t^3 + 1356*ep^2*mWW^11*s^3*t^3 + 4182*ep^3*mWW^11*s^3*t^3 + 3848*ep^4*mWW^11*s^3*t^3 - 160*ep^5*mWW^11*s^3*t^3 + 2140*ep*mtt^8*mWW^2*s^4*t^3 + 38520*ep^2*mtt^8*mWW^2*s^4*t^3 + 206340*ep^3*mtt^8*mWW^2*s^4*t^3 + 416520*ep^4*mtt^8*mWW^2*s^4*t^3 + 282080*ep^5*mtt^8*mWW^2*s^4*t^3 - 3160*mtt^7*mWW^3*s^4*t^3 - 44160*ep*mtt^7*mWW^3*s^4*t^3 - 220520*ep^2*mtt^7*mWW^3*s^4*t^3 - 538000*ep^3*mtt^7*mWW^3*s^4*t^3 - 699360*ep^4*mtt^7*mWW^3*s^4*t^3 - 391520*ep^5*mtt^7*mWW^3*s^4*t^3 + 18584*mtt^6*mWW^4*s^4*t^3 + 201204*ep*mtt^6*mWW^4*s^4*t^3 + 594656*ep^2*mtt^6*mWW^4*s^4*t^3 - 267464*ep^3*mtt^6*mWW^4*s^4*t^3 - 2867892*ep^4*mtt^6*mWW^4*s^4*t^3 - 2579760*ep^5*mtt^6*mWW^4*s^4*t^3 - 46968*mtt^5*mWW^5*s^4*t^3 - 410828*ep*mtt^5*mWW^5*s^4*t^3 - 704942*ep^2*mtt^5*mWW^5*s^4*t^3 + 2757282*ep^3*mtt^5*mWW^5*s^4*t^3 + 9684080*ep^4*mtt^5*mWW^5*s^4*t^3 + 7736528*ep^5*mtt^5*mWW^5*s^4*t^3 + 61488*mtt^4*mWW^6*s^4*t^3 + 456008*ep*mtt^4*mWW^6*s^4*t^3 + 246864*ep^2*mtt^4*mWW^6*s^4*t^3 - 5030242*ep^3*mtt^4*mWW^6*s^4*t^3 - 13497790*ep^4*mtt^4*mWW^6*s^4*t^3 - 10062776*ep^5*mtt^4*mWW^6*s^4*t^3 - 41880*mtt^3*mWW^7*s^4*t^3 - 277220*ep*mtt^3*mWW^7*s^4*t^3 + 199232*ep^2*mtt^3*mWW^7*s^4*t^3 + 4710008*ep^3*mtt^3*mWW^7*s^4*t^3 + 10966232*ep^4*mtt^3*mWW^7*s^4*t^3 + 7719088*ep^5*mtt^3*mWW^7*s^4*t^3 + 13208*mtt^2*mWW^8*s^4*t^3 + 76160*ep*mtt^2*mWW^8*s^4*t^3 - 222908*ep^2*mtt^2*mWW^8*s^4*t^3 - 2301920*ep^3*mtt^2*mWW^8*s^4*t^3 - 4957600*ep^4*mtt^2*mWW^8*s^4*t^3 - 3341584*ep^5*mtt^2*mWW^8*s^4*t^3 - 1272*mtt*mWW^9*s^4*t^3 - 2384*ep*mtt*mWW^9*s^4*t^3 + 77942*ep^2*mtt*mWW^9*s^4*t^3 + 492710*ep^3*mtt*mWW^9*s^4*t^3 + 986392*ep^4*mtt*mWW^9*s^4*t^3 + 645024*ep^5*mtt*mWW^9*s^4*t^3 - 600*ep*mWW^10*s^4*t^3 - 7084*ep^2*mWW^10*s^4*t^3 - 31914*ep^3*mWW^10*s^4*t^3 - 58742*ep^4*mWW^10*s^4*t^3 - 37800*ep^5*mWW^10*s^4*t^3 - 2648*ep*mtt^7*mWW^2*s^5*t^3 - 38984*ep^2*mtt^7*mWW^2*s^5*t^3 - 190168*ep^3*mtt^7*mWW^2*s^5*t^3 - 367144*ep^4*mtt^7*mWW^2*s^5*t^3 - 242976*ep^5*mtt^7*mWW^2*s^5*t^3 + 3020*mtt^6*mWW^3*s^5*t^3 + 47414*ep*mtt^6*mWW^3*s^5*t^3 + 219396*ep^2*mtt^6*mWW^3*s^5*t^3 + 410670*ep^3*mtt^6*mWW^3*s^5*t^3 + 345996*ep^4*mtt^6*mWW^3*s^5*t^3 + 124944*ep^5*mtt^6*mWW^3*s^5*t^3 - 15136*mtt^5*mWW^4*s^5*t^3 - 154390*ep*mtt^5*mWW^4*s^5*t^3 - 467894*ep^2*mtt^5*mWW^4*s^5*t^3 + 127850*ep^3*mtt^5*mWW^4*s^5*t^3 + 2102378*ep^4*mtt^5*mWW^4*s^5*t^3 + 1958440*ep^5*mtt^5*mWW^4*s^5*t^3 + 30692*mtt^4*mWW^5*s^5*t^3 + 247338*ep*mtt^4*mWW^5*s^5*t^3 + 387956*ep^2*mtt^4*mWW^5*s^5*t^3 - 1620014*ep^3*mtt^4*mWW^5*s^5*t^3 - 5600460*ep^4*mtt^4*mWW^5*s^5*t^3 - 4507464*ep^5*mtt^4*mWW^5*s^5*t^3 - 30532*mtt^3*mWW^6*s^5*t^3 - 218760*ep*mtt^3*mWW^6*s^5*t^3 - 44928*ep^2*mtt^3*mWW^6*s^5*t^3 + 2626328*ep^3*mtt^3*mWW^6*s^5*t^3 + 6661324*ep^4*mtt^3*mWW^6*s^5*t^3 + 4870048*ep^5*mtt^3*mWW^6*s^5*t^3 + 14432*mtt^2*mWW^7*s^5*t^3 + 94638*ep*mtt^2*mWW^7*s^5*t^3 - 116020*ep^2*mtt^2*mWW^7*s^5*t^3 - 1905450*ep^3*mtt^2*mWW^7*s^5*t^3 - 4259776*ep^4*mtt^2*mWW^7*s^5*t^3 - 2901096*ep^5*mtt^2*mWW^7*s^5*t^3 - 2476*mtt*mWW^8*s^5*t^3 - 12018*ep*mtt*mWW^8*s^5*t^3 + 71926*ep^2*mtt*mWW^8*s^5*t^3 + 610478*ep^3*mtt*mWW^8*s^5*t^3 + 1273114*ep^4*mtt*mWW^8*s^5*t^3 + 828680*ep^5*mtt*mWW^8*s^5*t^3 - 1286*ep*mWW^9*s^5*t^3 - 15068*ep^2*mWW^9*s^5*t^3 - 64654*ep^3*mWW^9*s^5*t^3 - 111976*ep^4*mWW^9*s^5*t^3 - 67344*ep^5*mWW^9*s^5*t^3 + 1636*ep*mtt^6*mWW^2*s^6*t^3 + 21720*ep^2*mtt^6*mWW^2*s^6*t^3 + 99548*ep^3*mtt^6*mWW^2*s^6*t^3 + 185352*ep^4*mtt^6*mWW^2*s^6*t^3 + 119904*ep^5*mtt^6*mWW^2*s^6*t^3 - 1692*mtt^5*mWW^3*s^6*t^3 - 27570*ep*mtt^5*mWW^3*s^6*t^3 - 111332*ep^2*mtt^5*mWW^3*s^6*t^3 - 131870*ep^3*mtt^5*mWW^3*s^6*t^3 + 20192*ep^4*mtt^5*mWW^3*s^6*t^3 + 74912*ep^5*mtt^5*mWW^3*s^6*t^3 + 6948*mtt^4*mWW^4*s^6*t^3 + 58972*ep*mtt^4*mWW^4*s^6*t^3 + 166982*ep^2*mtt^4*mWW^4*s^6*t^3 - 69740*ep^3*mtt^4*mWW^4*s^6*t^3 - 836826*ep^4*mtt^4*mWW^4*s^6*t^3 - 780168*ep^5*mtt^4*mWW^4*s^6*t^3 - 10660*mtt^3*mWW^5*s^6*t^3 - 78008*ep*mtt^3*mWW^5*s^6*t^3 - 83744*ep^2*mtt^3*mWW^5*s^6*t^3 + 647632*ep^3*mtt^3*mWW^5*s^6*t^3 + 1981740*ep^4*mtt^3*mWW^5*s^6*t^3 + 1558864*ep^5*mtt^3*mWW^5*s^6*t^3 + 7244*mtt^2*mWW^6*s^6*t^3 + 52064*ep*mtt^2*mWW^6*s^6*t^3 - 19396*ep^2*mtt^2*mWW^6*s^6*t^3 - 795408*ep^3*mtt^2*mWW^6*s^6*t^3 - 1879864*ep^4*mtt^2*mWW^6*s^6*t^3 - 1319888*ep^5*mtt^2*mWW^6*s^6*t^3 - 1840*mtt*mWW^7*s^6*t^3 - 11270*ep*mtt*mWW^7*s^6*t^3 + 31908*ep^2*mtt*mWW^7*s^6*t^3 + 355166*ep^3*mtt*mWW^7*s^6*t^3 + 755300*ep^4*mtt*mWW^7*s^6*t^3 + 489712*ep^5*mtt*mWW^7*s^6*t^3 - 944*ep*mWW^8*s^6*t^3 - 11130*ep^2*mWW^8*s^6*t^3 - 46512*ep^3*mWW^8*s^6*t^3 - 78054*ep^4*mWW^8*s^6*t^3 - 45544*ep^5*mWW^8*s^6*t^3 - 512*ep*mtt^5*mWW^2*s^7*t^3 - 6312*ep^2*mtt^5*mWW^2*s^7*t^3 - 27408*ep^3*mtt^5*mWW^2*s^7*t^3 - 49128*ep^4*mtt^5*mWW^2*s^7*t^3 - 30880*ep^5*mtt^5*mWW^2*s^7*t^3 + 512*mtt^4*mWW^3*s^7*t^3 + 8304*ep*mtt^4*mWW^3*s^7*t^3 + 27368*ep^2*mtt^4*mWW^3*s^7*t^3 + 6260*ep^3*mtt^4*mWW^3*s^7*t^3 - 66700*ep^4*mtt^4*mWW^3*s^7*t^3 - 59024*ep^5*mtt^4*mWW^3*s^7*t^3 - 1600*mtt^3*mWW^4*s^7*t^3 - 9136*ep*mtt^3*mWW^4*s^7*t^3 - 23552*ep^2*mtt^3*mWW^4*s^7*t^3 + 11648*ep^3*mtt^3*mWW^4*s^7*t^3 + 138248*ep^4*mtt^3*mWW^4*s^7*t^3 + 134560*ep^5*mtt^3*mWW^4*s^7*t^3 + 1664*mtt^2*mWW^5*s^7*t^3 + 12256*ep*mtt^2*mWW^5*s^7*t^3 + 5400*ep^2*mtt^2*mWW^5*s^7*t^3 - 149432*ep^3*mtt^2*mWW^5*s^7*t^3 - 407720*ep^4*mtt^2*mWW^5*s^7*t^3 - 308048*ep^5*mtt^2*mWW^5*s^7*t^3 - 576*mtt*mWW^6*s^7*t^3 - 4288*ep*mtt*mWW^6*s^7*t^3 + 7448*ep^2*mtt*mWW^6*s^7*t^3 + 101888*ep^3*mtt*mWW^6*s^7*t^3 + 215248*ep^4*mtt*mWW^6*s^7*t^3 + 137888*ep^5*mtt*mWW^6*s^7*t^3 - 288*ep*mWW^7*s^7*t^3 - 3568*ep^2*mWW^7*s^7*t^3 - 14444*ep^3*mWW^7*s^7*t^3 - 23356*ep^4*mWW^7*s^7*t^3 - 13248*ep^5*mWW^7*s^7*t^3 + 64*ep*mtt^4*mWW^2*s^8*t^3 + 736*ep^2*mtt^4*mWW^2*s^8*t^3 + 3008*ep^3*mtt^4*mWW^2*s^8*t^3 + 5120*ep^4*mtt^4*mWW^2*s^8*t^3 + 3072*ep^5*mtt^4*mWW^2*s^8*t^3 - 64*mtt^3*mWW^3*s^8*t^3 - 1000*ep*mtt^3*mWW^3*s^8*t^3 - 2348*ep^2*mtt^3*mWW^3*s^8*t^3 + 3480*ep^3*mtt^3*mWW^3*s^8*t^3 + 14300*ep^4*mtt^3*mWW^3*s^8*t^3 + 10128*ep^5*mtt^3*mWW^3*s^8*t^3 + 128*mtt^2*mWW^4*s^8*t^3 + 144*ep*mtt^2*mWW^4*s^8*t^3 + 996*ep^2*mtt^2*mWW^4*s^8*t^3 + 976*ep^3*mtt^2*mWW^4*s^8*t^3 - 8132*ep^4*mtt^2*mWW^4*s^8*t^3 - 10576*ep^5*mtt^2*mWW^4*s^8*t^3 - 64*mtt*mWW^5*s^8*t^3 - 712*ep*mtt*mWW^5*s^8*t^3 + 476*ep^2*mtt*mWW^5*s^8*t^3 + 12120*ep^3*mtt*mWW^5*s^8*t^3 + 26036*ep^4*mtt*mWW^5*s^8*t^3 + 16624*ep^5*mtt*mWW^5*s^8*t^3 - 32*ep*mWW^6*s^8*t^3 - 500*ep^2*mWW^6*s^8*t^3 - 2048*ep^3*mWW^6*s^8*t^3 - 3276*ep^4*mWW^6*s^8*t^3 - 1840*ep^5*mWW^6*s^8*t^3 - 24*ep*mtt^12*mWW*t^4 - 256*ep^2*mtt^12*mWW*t^4 - 936*ep^3*mtt^12*mWW*t^4 - 1344*ep^4*mtt^12*mWW*t^4 - 640*ep^5*mtt^12*mWW*t^4 + 576*ep*mtt^11*mWW^2*t^4 + 5908*ep^2*mtt^11*mWW^2*t^4 + 21824*ep^3*mtt^11*mWW^2*t^4 + 34604*ep^4*mtt^11*mWW^2*t^4 + 19888*ep^5*mtt^11*mWW^2*t^4 - 2620*ep*mtt^10*mWW^3*t^4 - 27556*ep^2*mtt^10*mWW^3*t^4 - 105508*ep^3*mtt^10*mWW^3*t^4 - 175372*ep^4*mtt^10*mWW^3*t^4 - 106224*ep^5*mtt^10*mWW^3*t^4 + 6072*ep*mtt^9*mWW^4*t^4 + 67704*ep^2*mtt^9*mWW^4*t^4 + 274048*ep^3*mtt^9*mWW^4*t^4 + 476120*ep^4*mtt^9*mWW^4*t^4 + 298336*ep^5*mtt^9*mWW^4*t^4 - 10040*ep*mtt^8*mWW^5*t^4 - 118918*ep^2*mtt^8*mWW^5*t^4 - 503172*ep^3*mtt^8*mWW^5*t^4 - 893790*ep^4*mtt^8*mWW^5*t^4 - 564920*ep^5*mtt^8*mWW^5*t^4 + 13480*ep*mtt^7*mWW^6*t^4 + 162076*ep^2*mtt^7*mWW^6*t^4 + 689104*ep^3*mtt^7*mWW^6*t^4 + 1215604*ep^4*mtt^7*mWW^6*t^4 + 758736*ep^5*mtt^7*mWW^6*t^4 - 13456*ep*mtt^6*mWW^7*t^4 - 157658*ep^2*mtt^6*mWW^7*t^4 - 654924*ep^3*mtt^6*mWW^7*t^4 - 1131754*ep^4*mtt^6*mWW^7*t^4 - 693608*ep^5*mtt^6*mWW^7*t^4 + 8520*ep*mtt^5*mWW^8*t^4 + 96176*ep^2*mtt^5*mWW^8*t^4 + 387968*ep^3*mtt^5*mWW^8*t^4 + 657952*ep^4*mtt^5*mWW^8*t^4 + 398464*ep^5*mtt^5*mWW^8*t^4 - 2832*ep*mtt^4*mWW^9*t^4 - 30954*ep^2*mtt^4*mWW^9*t^4 - 122148*ep^3*mtt^4*mWW^9*t^4 - 205890*ep^4*mtt^4*mWW^9*t^4 - 125256*ep^5*mtt^4*mWW^9*t^4 + 280*ep*mtt^3*mWW^10*t^4 + 3048*ep^2*mtt^3*mWW^10*t^4 + 12272*ep^3*mtt^3*mWW^10*t^4 + 21800*ep^4*mtt^3*mWW^10*t^4 + 14240*ep^5*mtt^3*mWW^10*t^4 + 44*ep*mtt^2*mWW^11*t^4 + 430*ep^2*mtt^2*mWW^11*t^4 + 1472*ep^3*mtt^2*mWW^11*t^4 + 2070*ep^4*mtt^2*mWW^11*t^4 + 984*ep^5*mtt^2*mWW^11*t^4 + 96*ep*mtt^11*mWW*s*t^4 + 1096*ep^2*mtt^11*mWW*s*t^4 + 4224*ep^3*mtt^11*mWW*s*t^4 + 6264*ep^4*mtt^11*mWW*s*t^4 + 3040*ep^5*mtt^11*mWW*s*t^4 + 24*mtt^10*mWW^2*s*t^4 - 1792*ep*mtt^10*mWW^2*s*t^4 - 18588*ep^2*mtt^10*mWW^2*s*t^4 - 65164*ep^3*mtt^10*mWW^2*s*t^4 - 97264*ep^4*mtt^10*mWW^2*s*t^4 - 52736*ep^5*mtt^10*mWW^2*s*t^4 - 552*mtt^9*mWW^3*s*t^4 + 4800*ep*mtt^9*mWW^3*s*t^4 + 79906*ep^2*mtt^9*mWW^3*s*t^4 + 319708*ep^3*mtt^9*mWW^3*s*t^4 + 527802*ep^4*mtt^9*mWW^3*s*t^4 + 315816*ep^5*mtt^9*mWW^3*s*t^4 + 2068*mtt^8*mWW^4*s*t^4 - 4870*ep*mtt^8*mWW^4*s*t^4 - 192990*ep^2*mtt^8*mWW^4*s*t^4 - 908802*ep^3*mtt^8*mWW^4*s*t^4 - 1652358*ep^4*mtt^8*mWW^4*s*t^4 - 1055608*ep^5*mtt^8*mWW^4*s*t^4 - 4004*mtt^7*mWW^5*s*t^4 - 824*ep*mtt^7*mWW^5*s*t^4 + 324714*ep^2*mtt^7*mWW^5*s*t^4 + 1779156*ep^3*mtt^7*mWW^5*s*t^4 + 3466242*ep^4*mtt^7*mWW^5*s*t^4 + 2291016*ep^5*mtt^7*mWW^5*s*t^4 + 6036*mtt^6*mWW^6*s*t^4 + 15190*ep*mtt^6*mWW^6*s*t^4 - 392343*ep^2*mtt^6*mWW^6*s*t^4 - 2472320*ep^3*mtt^6*mWW^6*s*t^4 - 5026691*ep^4*mtt^6*mWW^6*s*t^4 - 3367372*ep^5*mtt^6*mWW^6*s*t^4 - 7444*mtt^5*mWW^7*s*t^4 - 30126*ep*mtt^5*mWW^7*s*t^4 + 339902*ep^2*mtt^5*mWW^7*s*t^4 + 2401746*ep^3*mtt^5*mWW^7*s*t^4 + 4982262*ep^4*mtt^5*mWW^7*s*t^4 + 3344440*ep^5*mtt^5*mWW^7*s*t^4 + 6012*mtt^4*mWW^8*s*t^4 + 25488*ep*mtt^4*mWW^8*s*t^4 - 221787*ep^2*mtt^4*mWW^8*s*t^4 - 1594018*ep^3*mtt^4*mWW^8*s*t^4 - 3282719*ep^4*mtt^4*mWW^8*s*t^4 - 2189596*ep^5*mtt^4*mWW^8*s*t^4 - 2508*mtt^3*mWW^9*s*t^4 - 7252*ep*mtt^3*mWW^9*s*t^4 + 113294*ep^2*mtt^3*mWW^9*s*t^4 + 694072*ep^3*mtt^3*mWW^9*s*t^4 + 1365446*ep^4*mtt^3*mWW^9*s*t^4 + 895768*ep^5*mtt^3*mWW^9*s*t^4 + 324*mtt^2*mWW^10*s*t^4 - 1538*ep*mtt^2*mWW^10*s*t^4 - 38745*ep^2*mtt^2*mWW^10*s*t^4 - 176016*ep^3*mtt^2*mWW^10*s*t^4 - 315849*ep^4*mtt^2*mWW^10*s*t^4 - 201316*ep^5*mtt^2*mWW^10*s*t^4 + 44*mtt*mWW^11*s*t^4 + 762*ep*mtt*mWW^11*s*t^4 + 4896*ep^2*mtt*mWW^11*s*t^4 + 15206*ep^3*mtt*mWW^11*s*t^4 + 23760*ep^4*mtt*mWW^11*s*t^4 + 15072*ep^5*mtt*mWW^11*s*t^4 + 66*ep*mWW^12*s*t^4 + 645*ep^2*mWW^12*s*t^4 + 2208*ep^3*mWW^12*s*t^4 + 3105*ep^4*mWW^12*s*t^4 + 1476*ep^5*mWW^12*s*t^4 - 72*ep*mtt^10*mWW*s^2*t^4 - 1200*ep^2*mtt^10*mWW*s^2*t^4 - 5688*ep^3*mtt^10*mWW*s^2*t^4 - 9360*ep^4*mtt^10*mWW*s^2*t^4 - 4800*ep^5*mtt^10*mWW*s^2*t^4 - 168*mtt^9*mWW^2*s^2*t^4 + 200*ep*mtt^9*mWW^2*s^2*t^4 + 2832*ep^2*mtt^9*mWW^2*s^2*t^4 - 15044*ep^3*mtt^9*mWW^2*s^2*t^4 - 63308*ep^4*mtt^9*mWW^2*s^2*t^4 - 54512*ep^5*mtt^9*mWW^2*s^2*t^4 + 3364*mtt^8*mWW^3*s^2*t^4 + 14710*ep*mtt^8*mWW^3*s^2*t^4 - 20230*ep^2*mtt^8*mWW^3*s^2*t^4 - 144946*ep^3*mtt^8*mWW^3*s^2*t^4 - 198442*ep^4*mtt^8*mWW^3*s^2*t^4 - 90376*ep^5*mtt^8*mWW^3*s^2*t^4 - 11300*mtt^7*mWW^4*s^2*t^4 - 68096*ep*mtt^7*mWW^4*s^2*t^4 + 73566*ep^2*mtt^7*mWW^4*s^2*t^4 + 1233872*ep^3*mtt^7*mWW^4*s^2*t^4 + 2769118*ep^4*mtt^7*mWW^4*s^2*t^4 + 1904120*ep^5*mtt^7*mWW^4*s^2*t^4 + 18740*mtt^6*mWW^5*s^2*t^4 + 142008*ep*mtt^6*mWW^5*s^2*t^4 - 132628*ep^2*mtt^6*mWW^5*s^2*t^4 - 3220854*ep^3*mtt^6*mWW^5*s^2*t^4 - 7885670*ep^4*mtt^6*mWW^5*s^2*t^4 - 5661496*ep^5*mtt^6*mWW^5*s^2*t^4 - 22724*mtt^5*mWW^6*s^2*t^4 - 182260*ep*mtt^5*mWW^6*s^2*t^4 + 186000*ep^2*mtt^5*mWW^6*s^2*t^4 + 4482004*ep^3*mtt^5*mWW^6*s^2*t^4 + 11117360*ep^4*mtt^5*mWW^6*s^2*t^4 + 8050560*ep^5*mtt^5*mWW^6*s^2*t^4 + 22284*mtt^4*mWW^7*s^2*t^4 + 153492*ep*mtt^4*mWW^7*s^2*t^4 - 255838*ep^2*mtt^4*mWW^7*s^2*t^4 - 4004458*ep^3*mtt^4*mWW^7*s^2*t^4 - 9502128*ep^4*mtt^4*mWW^7*s^2*t^4 - 6785952*ep^5*mtt^4*mWW^7*s^2*t^4 - 14348*mtt^3*mWW^8*s^2*t^4 - 76792*ep*mtt^3*mWW^8*s^2*t^4 + 267022*ep^2*mtt^3*mWW^8*s^2*t^4 + 2502472*ep^3*mtt^3*mWW^8*s^2*t^4 + 5430334*ep^4*mtt^3*mWW^8*s^2*t^4 + 3737592*ep^5*mtt^3*mWW^8*s^2*t^4 + 4636*mtt^2*mWW^9*s^2*t^4 + 16400*ep*mtt^2*mWW^9*s^2*t^4 - 163176*ep^2*mtt^2*mWW^9*s^2*t^4 - 1049258*ep^3*mtt^2*mWW^9*s^2*t^4 - 2059038*ep^4*mtt^2*mWW^9*s^2*t^4 - 1342424*ep^5*mtt^2*mWW^9*s^2*t^4 - 484*mtt*mWW^10*s^2*t^4 + 772*ep*mtt*mWW^10*s^2*t^4 + 47796*ep^2*mtt*mWW^10*s^2*t^4 + 238776*ep^3*mtt*mWW^10*s^2*t^4 + 429888*ep^4*mtt*mWW^10*s^2*t^4 + 264832*ep^5*mtt*mWW^10*s^2*t^4 - 362*ep*mWW^11*s^2*t^4 - 4144*ep^2*mWW^11*s^2*t^4 - 16876*ep^3*mWW^11*s^2*t^4 - 28754*ep^4*mWW^11*s^2*t^4 - 17544*ep^5*mWW^11*s^2*t^4 - 240*ep*mtt^9*mWW*s^3*t^4 - 1480*ep^2*mtt^9*mWW*s^3*t^4 - 2160*ep^3*mtt^9*mWW*s^3*t^4 - 120*ep^4*mtt^9*mWW*s^3*t^4 + 800*ep^5*mtt^9*mWW*s^3*t^4 + 480*mtt^8*mWW^2*s^3*t^4 + 5648*ep*mtt^8*mWW^2*s^3*t^4 + 57820*ep^2*mtt^8*mWW^2*s^3*t^4 + 289624*ep^3*mtt^8*mWW^2*s^3*t^4 + 566052*ep^4*mtt^8*mWW^2*s^3*t^4 + 368440*ep^5*mtt^8*mWW^2*s^3*t^4 - 8144*mtt^7*mWW^3*s^3*t^4 - 58872*ep*mtt^7*mWW^3*s^3*t^4 - 175552*ep^2*mtt^7*mWW^3*s^3*t^4 - 480044*ep^3*mtt^7*mWW^3*s^3*t^4 - 897324*ep^4*mtt^7*mWW^3*s^3*t^4 - 621592*ep^5*mtt^7*mWW^3*s^3*t^4 + 24096*mtt^6*mWW^4*s^3*t^4 + 204504*ep*mtt^6*mWW^4*s^3*t^4 + 321926*ep^2*mtt^6*mWW^4*s^3*t^4 - 1261440*ep^3*mtt^6*mWW^4*s^3*t^4 - 4045302*ep^4*mtt^6*mWW^4*s^3*t^4 - 3019408*ep^5*mtt^6*mWW^4*s^3*t^4 - 33576*mtt^5*mWW^5*s^3*t^4 - 331820*ep*mtt^5*mWW^5*s^3*t^4 - 389918*ep^2*mtt^5*mWW^5*s^3*t^4 + 4152680*ep^3*mtt^5*mWW^5*s^3*t^4 + 12311406*ep^4*mtt^5*mWW^5*s^3*t^4 + 9304432*ep^5*mtt^5*mWW^5*s^3*t^4 + 31856*mtt^4*mWW^6*s^3*t^4 + 297914*ep*mtt^4*mWW^6*s^3*t^4 + 173503*ep^2*mtt^4*mWW^6*s^3*t^4 - 4874984*ep^3*mtt^4*mWW^6*s^3*t^4 - 13734473*ep^4*mtt^4*mWW^6*s^3*t^4 - 10412636*ep^5*mtt^4*mWW^6*s^3*t^4 - 23552*mtt^3*mWW^7*s^3*t^4 - 164658*ep*mtt^3*mWW^7*s^3*t^4 + 142616*ep^2*mtt^3*mWW^7*s^3*t^4 + 3456438*ep^3*mtt^3*mWW^7*s^3*t^4 + 8614292*ep^4*mtt^3*mWW^7*s^3*t^4 + 6357944*ep^5*mtt^3*mWW^7*s^3*t^4 + 10864*mtt^2*mWW^8*s^3*t^4 + 54986*ep*mtt^2*mWW^8*s^3*t^4 - 208424*ep^2*mtt^2*mWW^8*s^3*t^4 - 1796678*ep^3*mtt^2*mWW^8*s^3*t^4 - 3815260*ep^4*mtt^2*mWW^8*s^3*t^4 - 2615192*ep^5*mtt^2*mWW^8*s^3*t^4 - 2024*mtt*mWW^9*s^3*t^4 - 5858*ep*mtt*mWW^9*s^3*t^4 + 97446*ep^2*mtt*mWW^9*s^3*t^4 + 587494*ep^3*mtt*mWW^9*s^3*t^4 + 1117450*ep^4*mtt*mWW^9*s^3*t^4 + 705648*ep^5*mtt*mWW^9*s^3*t^4 - 1604*ep*mWW^10*s^3*t^4 - 17937*ep^2*mWW^10*s^3*t^4 - 70930*ep^3*mWW^10*s^3*t^4 - 116721*ep^4*mWW^10*s^3*t^4 - 68436*ep^5*mWW^10*s^3*t^4 + 600*ep*mtt^8*mWW*s^4*t^4 + 4960*ep^2*mtt^8*mWW*s^4*t^4 + 13800*ep^3*mtt^8*mWW*s^4*t^4 + 15840*ep^4*mtt^8*mWW*s^4*t^4 + 6400*ep^5*mtt^8*mWW*s^4*t^4 - 720*mtt^7*mWW^2*s^4*t^4 - 8840*ep*mtt^7*mWW^2*s^4*t^4 - 94560*ep^2*mtt^7*mWW^2*s^4*t^4 - 469400*ep^3*mtt^7*mWW^2*s^4*t^4 - 898680*ep^4*mtt^7*mWW^2*s^4*t^4 - 570920*ep^5*mtt^7*mWW^2*s^4*t^4 + 9976*mtt^6*mWW^3*s^4*t^4 + 84028*ep*mtt^6*mWW^3*s^4*t^4 + 271858*ep^2*mtt^6*mWW^3*s^4*t^4 + 666432*ep^3*mtt^6*mWW^3*s^4*t^4 + 1138994*ep^4*mtt^6*mWW^3*s^4*t^4 + 773880*ep^5*mtt^6*mWW^3*s^4*t^4 - 25440*mtt^5*mWW^4*s^4*t^4 - 248888*ep*mtt^5*mWW^4*s^4*t^4 - 498854*ep^2*mtt^5*mWW^4*s^4*t^4 + 1374492*ep^3*mtt^5*mWW^4*s^4*t^4 + 4979010*ep^4*mtt^5*mWW^4*s^4*t^4 + 3778632*ep^5*mtt^5*mWW^4*s^4*t^4 + 28656*mtt^4*mWW^5*s^4*t^4 + 308288*ep*mtt^4*mWW^5*s^4*t^4 + 502224*ep^2*mtt^4*mWW^5*s^4*t^4 - 3502154*ep^3*mtt^4*mWW^5*s^4*t^4 - 11216258*ep^4*mtt^4*mWW^5*s^4*t^4 - 8642624*ep^5*mtt^4*mWW^5*s^4*t^4 - 19728*mtt^3*mWW^6*s^4*t^4 - 184936*ep*mtt^3*mWW^6*s^4*t^4 - 147928*ep^2*mtt^3*mWW^6*s^4*t^4 + 2918944*ep^3*mtt^3*mWW^6*s^4*t^4 + 8629316*ep^4*mtt^3*mWW^6*s^4*t^4 + 6725992*ep^5*mtt^3*mWW^6*s^4*t^4 + 9688*mtt^2*mWW^7*s^4*t^4 + 60844*ep*mtt^2*mWW^7*s^4*t^4 - 101106*ep^2*mtt^2*mWW^7*s^4*t^4 - 1443924*ep^3*mtt^2*mWW^7*s^4*t^4 - 3502330*ep^4*mtt^2*mWW^7*s^4*t^4 - 2620936*ep^5*mtt^2*mWW^7*s^4*t^4 - 2432*mtt*mWW^8*s^4*t^4 - 9880*ep*mtt*mWW^8*s^4*t^4 + 80638*ep^2*mtt*mWW^8*s^4*t^4 + 529324*ep^3*mtt*mWW^8*s^4*t^4 + 1043714*ep^4*mtt*mWW^8*s^4*t^4 + 689848*ep^5*mtt*mWW^8*s^4*t^4 - 1856*ep*mWW^9*s^4*t^4 - 20752*ep^2*mWW^9*s^4*t^4 - 81114*ep^3*mWW^9*s^4*t^4 - 133286*ep^4*mWW^9*s^4*t^4 - 78832*ep^5*mWW^9*s^4*t^4 - 576*ep*mtt^7*mWW*s^5*t^4 - 5064*ep^2*mtt^7*mWW*s^5*t^4 - 15264*ep^3*mtt^7*mWW*s^5*t^4 - 18936*ep^4*mtt^7*mWW*s^5*t^4 - 8160*ep^5*mtt^7*mWW*s^5*t^4 + 600*mtt^6*mWW^2*s^5*t^4 + 5344*ep*mtt^6*mWW^2*s^5*t^4 + 63132*ep^2*mtt^6*mWW^2*s^5*t^4 + 340836*ep^3*mtt^6*mWW^2*s^5*t^4 + 666776*ep^4*mtt^6*mWW^2*s^5*t^4 + 421552*ep^5*mtt^6*mWW^2*s^5*t^4 - 6424*mtt^5*mWW^3*s^5*t^4 - 63412*ep*mtt^5*mWW^3*s^5*t^4 - 180136*ep^2*mtt^5*mWW^3*s^5*t^4 - 244260*ep^3*mtt^5*mWW^3*s^5*t^4 - 272424*ep^4*mtt^5*mWW^3*s^5*t^4 - 189496*ep^5*mtt^5*mWW^3*s^5*t^4 + 13724*mtt^4*mWW^4*s^5*t^4 + 147246*ep*mtt^4*mWW^4*s^5*t^4 + 302578*ep^2*mtt^4*mWW^4*s^5*t^4 - 1023622*ep^3*mtt^4*mWW^4*s^5*t^4 - 3571614*ep^4*mtt^4*mWW^4*s^5*t^4 - 2683064*ep^5*mtt^4*mWW^4*s^5*t^4 - 11636*mtt^3*mWW^5*s^5*t^4 - 126612*ep*mtt^3*mWW^5*s^5*t^4 - 217296*ep^2*mtt^3*mWW^5*s^5*t^4 + 1576532*ep^3*mtt^3*mWW^5*s^5*t^4 + 5156908*ep^4*mtt^3*mWW^5*s^5*t^4 + 4023744*ep^5*mtt^3*mWW^5*s^5*t^4 + 4796*mtt^2*mWW^6*s^5*t^4 + 42040*ep*mtt^2*mWW^6*s^5*t^4 + 10080*ep^2*mtt^2*mWW^6*s^5*t^4 - 807124*ep^3*mtt^2*mWW^6*s^5*t^4 - 2374104*ep^4*mtt^2*mWW^6*s^5*t^4 - 1907200*ep^5*mtt^2*mWW^6*s^5*t^4 - 1060*mtt*mWW^7*s^5*t^4 - 4088*ep*mtt*mWW^7*s^5*t^4 + 38208*ep^2*mtt*mWW^7*s^5*t^4 + 215984*ep^3*mtt*mWW^7*s^5*t^4 + 440836*ep^4*mtt*mWW^7*s^5*t^4 + 325944*ep^5*mtt*mWW^7*s^5*t^4 - 774*ep*mWW^8*s^5*t^4 - 8558*ep^2*mWW^8*s^5*t^4 - 31882*ep^3*mWW^8*s^5*t^4 - 53426*ep^4*mWW^8*s^5*t^4 - 34008*ep^5*mWW^8*s^5*t^4 + 264*ep*mtt^6*mWW*s^6*t^4 + 2384*ep^2*mtt^6*mWW*s^6*t^4 + 7416*ep^3*mtt^6*mWW*s^6*t^4 + 9456*ep^4*mtt^6*mWW*s^6*t^4 + 4160*ep^5*mtt^6*mWW*s^6*t^4 - 264*mtt^5*mWW^2*s^6*t^4 - 968*ep*mtt^5*mWW^2*s^6*t^4 - 17792*ep^2*mtt^5*mWW^2*s^6*t^4 - 119316*ep^3*mtt^5*mWW^2*s^6*t^4 - 245516*ep^4*mtt^5*mWW^2*s^6*t^4 - 155264*ep^5*mtt^5*mWW^2*s^6*t^4 + 1988*mtt^4*mWW^3*s^6*t^4 + 26698*ep*mtt^4*mWW^3*s^6*t^4 + 61772*ep^2*mtt^4*mWW^3*s^6*t^4 - 50826*ep^3*mtt^4*mWW^3*s^6*t^4 - 240248*ep^4*mtt^4*mWW^3*s^6*t^4 - 161096*ep^5*mtt^4*mWW^3*s^6*t^4 - 3420*mtt^3*mWW^4*s^6*t^4 - 38496*ep*mtt^3*mWW^4*s^6*t^4 - 80192*ep^2*mtt^3*mWW^4*s^6*t^4 + 332292*ep^3*mtt^3*mWW^4*s^6*t^4 + 1118880*ep^4*mtt^3*mWW^4*s^6*t^4 + 830440*ep^5*mtt^3*mWW^4*s^6*t^4 + 1932*mtt^2*mWW^5*s^6*t^4 + 19924*ep*mtt^2*mWW^5*s^6*t^4 + 32520*ep^2*mtt^2*mWW^5*s^6*t^4 - 296888*ep^3*mtt^2*mWW^5*s^6*t^4 - 991272*ep^4*mtt^2*mWW^5*s^6*t^4 - 796904*ep^5*mtt^2*mWW^5*s^6*t^4 - 236*mtt*mWW^6*s^6*t^4 - 1192*ep*mtt*mWW^6*s^6*t^4 + 10928*ep^2*mtt*mWW^6*s^6*t^4 + 65280*ep^3*mtt*mWW^6*s^6*t^4 + 161388*ep^4*mtt*mWW^6*s^6*t^4 + 138808*ep^5*mtt*mWW^6*s^6*t^4 - 150*ep*mWW^7*s^6*t^4 - 1812*ep^2*mWW^7*s^6*t^4 - 6822*ep^3*mWW^7*s^6*t^4 - 13648*ep^4*mWW^7*s^6*t^4 - 10672*ep^5*mWW^7*s^6*t^4 - 48*ep*mtt^5*mWW*s^7*t^4 - 440*ep^2*mtt^5*mWW*s^7*t^4 - 1392*ep^3*mtt^5*mWW*s^7*t^4 - 1800*ep^4*mtt^5*mWW*s^7*t^4 - 800*ep^5*mtt^5*mWW*s^7*t^4 + 48*mtt^4*mWW^2*s^7*t^4 - 240*ep*mtt^4*mWW^2*s^7*t^4 + 1188*ep^2*mtt^4*mWW^2*s^7*t^4 + 17424*ep^3*mtt^4*mWW^2*s^7*t^4 + 39028*ep^4*mtt^4*mWW^2*s^7*t^4 + 24472*ep^5*mtt^4*mWW^2*s^7*t^4 - 208*mtt^3*mWW^3*s^7*t^4 - 5812*ep*mtt^3*mWW^3*s^7*t^4 - 10322*ep^2*mtt^3*mWW^3*s^7*t^4 + 44708*ep^3*mtt^3*mWW^3*s^7*t^4 + 127426*ep^4*mtt^3*mWW^3*s^7*t^4 + 84456*ep^5*mtt^3*mWW^3*s^7*t^4 + 272*mtt^2*mWW^4*s^7*t^4 + 2376*ep*mtt^2*mWW^4*s^7*t^4 + 6338*ep^2*mtt^2*mWW^4*s^7*t^4 - 18488*ep^3*mtt^2*mWW^4*s^7*t^4 - 69610*ep^4*mtt^2*mWW^4*s^7*t^4 - 51328*ep^5*mtt^2*mWW^4*s^7*t^4 - 112*mtt*mWW^5*s^7*t^4 - 924*ep*mtt*mWW^5*s^7*t^4 - 774*ep^2*mtt*mWW^5*s^7*t^4 + 14364*ep^3*mtt*mWW^5*s^7*t^4 + 51958*ep^4*mtt*mWW^5*s^7*t^4 + 46536*ep^5*mtt*mWW^5*s^7*t^4 - 56*ep*mWW^6*s^7*t^4 - 726*ep^2*mWW^6*s^7*t^4 - 3464*ep^3*mWW^6*s^7*t^4 - 7290*ep^4*mWW^6*s^7*t^4 - 5288*ep^5*mWW^6*s^7*t^4 + 72*ep*mtt^3*mWW^2*s^8*t^4 + 60*ep^2*mtt^3*mWW^2*s^8*t^4 - 784*ep^3*mtt^3*mWW^2*s^8*t^4 - 1692*ep^4*mtt^3*mWW^2*s^8*t^4 - 920*ep^5*mtt^3*mWW^2*s^8*t^4 + 480*ep*mtt^2*mWW^3*s^8*t^4 + 260*ep^2*mtt^2*mWW^3*s^8*t^4 - 5264*ep^3*mtt^2*mWW^3*s^8*t^4 - 10412*ep^4*mtt^2*mWW^3*s^8*t^4 - 5368*ep^5*mtt^2*mWW^3*s^8*t^4 + 152*ep*mtt*mWW^4*s^8*t^4 - 76*ep^2*mtt*mWW^4*s^8*t^4 - 2352*ep^3*mtt*mWW^4*s^8*t^4 - 4244*ep^4*mtt*mWW^4*s^8*t^4 - 2120*ep^5*mtt*mWW^4*s^8*t^4 + 76*ep^2*mWW^5*s^8*t^4 + 336*ep^3*mWW^5*s^8*t^4 + 476*ep^4*mWW^5*s^8*t^4 + 216*ep^5*mWW^5*s^8*t^4 - 88*ep*mtt^11*mWW*t^5 - 1148*ep^2*mtt^11*mWW*t^5 - 5200*ep^3*mtt^11*mWW*t^5 - 9612*ep^4*mtt^11*mWW*t^5 - 6192*ep^5*mtt^11*mWW*t^5 - 928*ep*mtt^10*mWW^2*t^5 - 9308*ep^2*mtt^10*mWW^2*t^5 - 32920*ep^3*mtt^10*mWW^2*t^5 - 48444*ep^4*mtt^10*mWW^2*t^5 - 25200*ep^5*mtt^10*mWW^2*t^5 + 5756*ep*mtt^9*mWW^3*t^5 + 61924*ep^2*mtt^9*mWW^3*t^5 + 238012*ep^3*mtt^9*mWW^3*t^5 + 385332*ep^4*mtt^9*mWW^3*t^5 + 222736*ep^5*mtt^9*mWW^3*t^5 - 11796*ep*mtt^8*mWW^4*t^5 - 131064*ep^2*mtt^8*mWW^4*t^5 - 522720*ep^3*mtt^8*mWW^4*t^5 - 881620*ep^4*mtt^8*mWW^4*t^5 - 531280*ep^5*mtt^8*mWW^4*t^5 + 11484*ep*mtt^7*mWW^5*t^5 + 134300*ep^2*mtt^7*mWW^5*t^5 + 564384*ep^3*mtt^7*mWW^5*t^5 + 1001960*ep^4*mtt^7*mWW^5*t^5 + 632992*ep^5*mtt^7*mWW^5*t^5 - 5892*ep*mtt^6*mWW^6*t^5 - 76992*ep^2*mtt^6*mWW^6*t^5 - 354340*ep^3*mtt^6*mWW^6*t^5 - 675368*ep^4*mtt^6*mWW^6*t^5 - 451168*ep^5*mtt^6*mWW^6*t^5 + 2548*ep*mtt^5*mWW^7*t^5 + 36588*ep^2*mtt^5*mWW^7*t^5 + 177820*ep^3*mtt^5*mWW^7*t^5 + 347924*ep^4*mtt^5*mWW^7*t^5 + 235920*ep^5*mtt^5*mWW^7*t^5 - 1916*ep*mtt^4*mWW^8*t^5 - 23304*ep^2*mtt^4*mWW^8*t^5 - 99752*ep^3*mtt^4*mWW^8*t^5 - 176372*ep^4*mtt^4*mWW^8*t^5 - 110416*ep^5*mtt^4*mWW^8*t^5 + 1036*ep*mtt^3*mWW^9*t^5 + 11024*ep^2*mtt^3*mWW^9*t^5 + 41880*ep^3*mtt^3*mWW^9*t^5 + 67100*ep^4*mtt^3*mWW^9*t^5 + 38640*ep^5*mtt^3*mWW^9*t^5 - 204*ep*mtt^2*mWW^10*t^5 - 2020*ep^2*mtt^2*mWW^10*t^5 - 7164*ep^3*mtt^2*mWW^10*t^5 - 10900*ep^4*mtt^2*mWW^10*t^5 - 6032*ep^5*mtt^2*mWW^10*t^5 + 208*ep*mtt^10*mWW*s*t^5 + 3224*ep^2*mtt^10*mWW*s*t^5 + 16320*ep^3*mtt^10*mWW*s*t^5 + 32536*ep^4*mtt^10*mWW*s*t^5 + 22112*ep^5*mtt^10*mWW*s*t^5 + 88*mtt^9*mWW^2*s*t^5 + 3564*ep*mtt^9*mWW^2*s*t^5 + 27342*ep^2*mtt^9*mWW^2*s*t^5 + 78528*ep^3*mtt^9*mWW^2*s*t^5 + 90446*ep^4*mtt^9*mWW^2*s*t^5 + 32952*ep^5*mtt^9*mWW^2*s*t^5 + 1016*mtt^8*mWW^3*s*t^5 - 7636*ep*mtt^8*mWW^3*s*t^5 - 151246*ep^2*mtt^8*mWW^3*s*t^5 - 648616*ep^3*mtt^8*mWW^3*s*t^5 - 1079062*ep^4*mtt^8*mWW^3*s*t^5 - 622936*ep^5*mtt^8*mWW^3*s*t^5 - 4740*mtt^7*mWW^4*s*t^5 - 6230*ep*mtt^7*mWW^4*s*t^5 + 288158*ep^2*mtt^7*mWW^4*s*t^5 + 1565422*ep^3*mtt^7*mWW^4*s*t^5 + 2926310*ep^4*mtt^7*mWW^4*s*t^5 + 1841720*ep^5*mtt^7*mWW^4*s*t^5 + 7056*mtt^6*mWW^5*s*t^5 + 23762*ep*mtt^6*mWW^5*s*t^5 - 299592*ep^2*mtt^6*mWW^5*s*t^5 - 1952356*ep^3*mtt^6*mWW^5*s*t^5 - 3963982*ep^4*mtt^6*mWW^5*s*t^5 - 2649848*ep^5*mtt^6*mWW^5*s*t^5 - 4428*mtt^5*mWW^6*s*t^5 - 17378*ep*mtt^5*mWW^6*s*t^5 + 207150*ep^2*mtt^5*mWW^6*s*t^5 + 1488740*ep^3*mtt^5*mWW^6*s*t^5 + 3231140*ep^4*mtt^5*mWW^6*s*t^5 + 2276816*ep^5*mtt^5*mWW^6*s*t^5 + 1464*mtt^4*mWW^7*s*t^5 + 6710*ep*mtt^4*mWW^7*s*t^5 - 105468*ep^2*mtt^4*mWW^7*s*t^5 - 816834*ep^3*mtt^4*mWW^7*s*t^5 - 1865160*ep^4*mtt^4*mWW^7*s*t^5 - 1359872*ep^5*mtt^4*mWW^7*s*t^5 - 1084*mtt^3*mWW^8*s*t^5 - 6650*ep*mtt^3*mWW^8*s*t^5 + 44610*ep^2*mtt^3*mWW^8*s*t^5 + 405670*ep^3*mtt^3*mWW^8*s*t^5 + 926678*ep^4*mtt^3*mWW^8*s*t^5 + 663416*ep^5*mtt^3*mWW^8*s*t^5 + 832*mtt^2*mWW^9*s*t^5 + 4014*ep*mtt^2*mWW^9*s*t^5 - 24464*ep^2*mtt^2*mWW^9*s*t^5 - 192088*ep^3*mtt^2*mWW^9*s*t^5 - 399694*ep^4*mtt^2*mWW^9*s*t^5 - 266680*ep^5*mtt^2*mWW^9*s*t^5 - 204*mtt*mWW^10*s*t^5 - 58*ep*mtt*mWW^10*s*t^5 + 13316*ep^2*mtt*mWW^10*s*t^5 + 65960*ep^3*mtt*mWW^10*s*t^5 + 117138*ep^4*mtt*mWW^10*s*t^5 + 71368*ep^5*mtt*mWW^10*s*t^5 - 306*ep*mWW^11*s*t^5 - 3030*ep^2*mWW^11*s*t^5 - 10746*ep^3*mWW^11*s*t^5 - 16350*ep^4*mWW^11*s*t^5 - 9048*ep^5*mWW^11*s*t^5 + 144*ep*mtt^9*mWW*s^2*t^5 + 320*ep^2*mtt^9*mWW*s^2*t^5 - 4424*ep^3*mtt^9*mWW*s^2*t^5 - 17800*ep^4*mtt^9*mWW*s^2*t^5 - 16800*ep^5*mtt^9*mWW*s^2*t^5 - 520*mtt^8*mWW^2*s^2*t^5 - 3744*ep*mtt^8*mWW^2*s^2*t^5 - 1590*ep^2*mtt^8*mWW^2*s^2*t^5 + 45920*ep^3*mtt^8*mWW^2*s^2*t^5 + 127502*ep^4*mtt^8*mWW^2*s^2*t^5 + 99512*ep^5*mtt^8*mWW^2*s^2*t^5 - 5100*mtt^7*mWW^3*s^2*t^5 - 28090*ep*mtt^7*mWW^3*s^2*t^5 + 15682*ep^2*mtt^7*mWW^3*s^2*t^5 + 317758*ep^3*mtt^7*mWW^3*s^2*t^5 + 620846*ep^4*mtt^7*mWW^3*s^2*t^5 + 371544*ep^5*mtt^7*mWW^3*s^2*t^5 + 21708*mtt^6*mWW^4*s^2*t^5 + 129920*ep*mtt^6*mWW^4*s^2*t^5 - 79270*ep^2*mtt^6*mWW^4*s^2*t^5 - 1857568*ep^3*mtt^6*mWW^4*s^2*t^5 - 4084406*ep^4*mtt^6*mWW^4*s^2*t^5 - 2720344*ep^5*mtt^6*mWW^4*s^2*t^5 - 28736*mtt^5*mWW^5*s^2*t^5 - 185338*ep*mtt^5*mWW^5*s^2*t^5 + 178434*ep^2*mtt^5*mWW^5*s^2*t^5 + 3521966*ep^3*mtt^5*mWW^5*s^2*t^5 + 8139134*ep^4*mtt^5*mWW^5*s^2*t^5 + 5645720*ep^5*mtt^5*mWW^5*s^2*t^5 + 15120*mtt^4*mWW^6*s^2*t^5 + 112744*ep*mtt^4*mWW^6*s^2*t^5 - 197994*ep^2*mtt^4*mWW^6*s^2*t^5 - 3222364*ep^3*mtt^4*mWW^6*s^2*t^5 - 7772542*ep^4*mtt^4*mWW^6*s^2*t^5 - 5583544*ep^5*mtt^4*mWW^6*s^2*t^5 - 2604*mtt^3*mWW^7*s^2*t^5 - 29150*ep*mtt^3*mWW^7*s^2*t^5 + 111998*ep^2*mtt^3*mWW^7*s^2*t^5 + 1534890*ep^3*mtt^3*mWW^7*s^2*t^5 + 3872514*ep^4*mtt^3*mWW^7*s^2*t^5 + 2895592*ep^5*mtt^3*mWW^7*s^2*t^5 + 492*mtt^2*mWW^8*s^2*t^5 + 4784*ep*mtt^2*mWW^8*s^2*t^5 - 39482*ep^2*mtt^2*mWW^8*s^2*t^5 - 419960*ep^3*mtt^2*mWW^8*s^2*t^5 - 1077122*ep^4*mtt^2*mWW^8*s^2*t^5 - 836872*ep^5*mtt^2*mWW^8*s^2*t^5 - 360*mtt*mWW^9*s^2*t^5 - 638*ep*mtt*mWW^9*s^2*t^5 + 18462*ep^2*mtt*mWW^9*s^2*t^5 + 108434*ep^3*mtt*mWW^9*s^2*t^5 + 231898*ep^4*mtt*mWW^9*s^2*t^5 + 168904*ep^5*mtt*mWW^9*s^2*t^5 - 632*ep*mWW^10*s^2*t^5 - 6560*ep^2*mWW^10*s^2*t^5 - 24652*ep^3*mWW^10*s^2*t^5 - 40024*ep^4*mWW^10*s^2*t^5 - 23712*ep^5*mWW^10*s^2*t^5 - 760*ep*mtt^8*mWW*s^3*t^5 - 9780*ep^2*mtt^8*mWW*s^3*t^5 - 40680*ep^3*mtt^8*mWW*s^3*t^5 - 62620*ep^4*mtt^8*mWW*s^3*t^5 - 30960*ep^5*mtt^8*mWW*s^3*t^5 + 1136*mtt^7*mWW^2*s^3*t^5 - 1564*ep*mtt^7*mWW^2*s^3*t^5 - 80390*ep^2*mtt^7*mWW^2*s^3*t^5 - 321776*ep^3*mtt^7*mWW^2*s^3*t^5 - 469174*ep^4*mtt^7*mWW^2*s^3*t^5 - 235144*ep^5*mtt^7*mWW^2*s^3*t^5 + 10188*mtt^6*mWW^3*s^3*t^5 + 77742*ep*mtt^6*mWW^3*s^3*t^5 + 253758*ep^2*mtt^6*mWW^3*s^3*t^5 + 641234*ep^3*mtt^6*mWW^3*s^3*t^5 + 953062*ep^4*mtt^6*mWW^3*s^3*t^5 + 522416*ep^5*mtt^6*mWW^3*s^3*t^5 - 38064*mtt^5*mWW^4*s^3*t^5 - 255538*ep*mtt^5*mWW^4*s^3*t^5 - 235384*ep^2*mtt^5*mWW^4*s^3*t^5 + 1432234*ep^3*mtt^5*mWW^4*s^3*t^5 + 3692560*ep^4*mtt^5*mWW^4*s^3*t^5 + 2548152*ep^5*mtt^5*mWW^4*s^3*t^5 + 42808*mtt^4*mWW^5*s^3*t^5 + 310764*ep*mtt^4*mWW^5*s^3*t^5 + 29714*ep^2*mtt^4*mWW^5*s^3*t^5 - 4247718*ep^3*mtt^4*mWW^5*s^3*t^5 - 10423920*ep^4*mtt^4*mWW^5*s^3*t^5 - 7267968*ep^5*mtt^4*mWW^5*s^3*t^5 - 17488*mtt^3*mWW^6*s^3*t^5 - 150084*ep*mtt^3*mWW^6*s^3*t^5 + 108366*ep^2*mtt^3*mWW^6*s^3*t^5 + 3573306*ep^3*mtt^3*mWW^6*s^3*t^5 + 8977052*ep^4*mtt^3*mWW^6*s^3*t^5 + 6458896*ep^5*mtt^3*mWW^6*s^3*t^5 + 1052*mtt^2*mWW^7*s^3*t^5 + 15418*ep*mtt^2*mWW^7*s^3*t^5 - 87270*ep^2*mtt^2*mWW^7*s^3*t^5 - 1122536*ep^3*mtt^2*mWW^7*s^3*t^5 - 2903056*ep^4*mtt^2*mWW^7*s^3*t^5 - 2214280*ep^5*mtt^2*mWW^7*s^3*t^5 + 368*mtt*mWW^8*s^3*t^5 + 3986*ep*mtt*mWW^8*s^3*t^5 + 21128*ep^2*mtt*mWW^8*s^3*t^5 + 89804*ep^3*mtt*mWW^8*s^3*t^5 + 251442*ep^4*mtt*mWW^8*s^3*t^5 + 234336*ep^5*mtt*mWW^8*s^3*t^5 + 36*ep*mWW^9*s^3*t^5 - 142*ep^2*mWW^9*s^3*t^5 - 3868*ep^3*mWW^9*s^3*t^5 - 15346*ep^4*mWW^9*s^3*t^5 - 15448*ep^5*mWW^9*s^3*t^5 + 520*ep*mtt^7*mWW*s^4*t^5 + 11620*ep^2*mtt^7*mWW*s^4*t^5 + 62560*ep^3*mtt^7*mWW*s^4*t^5 + 114180*ep^4*mtt^7*mWW*s^4*t^5 + 66320*ep^5*mtt^7*mWW*s^4*t^5 - 1104*mtt^6*mWW^2*s^4*t^5 + 5124*ep*mtt^6*mWW^2*s^4*t^5 + 116438*ep^2*mtt^6*mWW^2*s^4*t^5 + 408088*ep^3*mtt^6*mWW^2*s^4*t^5 + 487878*ep^4*mtt^6*mWW^2*s^4*t^5 + 170200*ep^5*mtt^6*mWW^2*s^4*t^5 - 10252*mtt^5*mWW^3*s^4*t^5 - 76314*ep*mtt^5*mWW^3*s^4*t^5 - 272514*ep^2*mtt^5*mWW^3*s^4*t^5 - 897910*ep^3*mtt^5*mWW^3*s^4*t^5 - 1534178*ep^4*mtt^5*mWW^3*s^4*t^5 - 880928*ep^5*mtt^5*mWW^3*s^4*t^5 + 32308*mtt^4*mWW^4*s^4*t^5 + 220524*ep*mtt^4*mWW^4*s^4*t^5 + 213692*ep^2*mtt^4*mWW^4*s^4*t^5 - 1072416*ep^3*mtt^4*mWW^4*s^4*t^5 - 2698940*ep^4*mtt^4*mWW^4*s^4*t^5 - 1804808*ep^5*mtt^4*mWW^4*s^4*t^5 - 29508*mtt^3*mWW^5*s^4*t^5 - 223292*ep*mtt^3*mWW^5*s^4*t^5 - 42456*ep^2*mtt^3*mWW^5*s^4*t^5 + 3065520*ep^3*mtt^3*mWW^5*s^4*t^5 + 7543636*ep^4*mtt^3*mWW^5*s^4*t^5 + 5199936*ep^5*mtt^3*mWW^5*s^4*t^5 + 8620*mtt^2*mWW^6*s^4*t^5 + 72372*ep*mtt^2*mWW^6*s^4*t^5 - 73282*ep^2*mtt^2*mWW^6*s^4*t^5 - 1892004*ep^3*mtt^2*mWW^6*s^4*t^5 - 4712606*ep^4*mtt^2*mWW^6*s^4*t^5 - 3371912*ep^5*mtt^2*mWW^6*s^4*t^5 - 64*mtt*mWW^7*s^4*t^5 + 1678*ep*mtt*mWW^7*s^4*t^5 + 51174*ep^2*mtt*mWW^7*s^4*t^5 + 331574*ep^3*mtt*mWW^7*s^4*t^5 + 778458*ep^4*mtt*mWW^7*s^4*t^5 + 589712*ep^5*mtt*mWW^7*s^4*t^5 + 28*ep*mWW^8*s^4*t^5 - 1152*ep^2*mWW^8*s^4*t^5 - 11812*ep^3*mWW^8*s^4*t^5 - 34748*ep^4*mWW^8*s^4*t^5 - 29960*ep^5*mWW^8*s^4*t^5 + 288*ep*mtt^6*mWW*s^5*t^5 - 3632*ep^2*mtt^6*mWW*s^5*t^5 - 34960*ep^3*mtt^6*mWW*s^5*t^5 - 75008*ep^4*mtt^6*mWW*s^5*t^5 - 46848*ep^5*mtt^6*mWW*s^5*t^5 + 376*mtt^5*mWW^2*s^5*t^5 - 2424*ep*mtt^5*mWW^2*s^5*t^5 - 65672*ep^2*mtt^5*mWW^2*s^5*t^5 - 240440*ep^3*mtt^5*mWW^2*s^5*t^5 - 265080*ep^4*mtt^5*mWW^2*s^5*t^5 - 61040*ep^5*mtt^5*mWW^2*s^5*t^5 + 5388*mtt^4*mWW^3*s^5*t^5 + 36654*ep*mtt^4*mWW^3*s^5*t^5 + 105388*ep^2*mtt^4*mWW^3*s^5*t^5 + 403246*ep^3*mtt^4*mWW^3*s^5*t^5 + 782572*ep^4*mtt^4*mWW^3*s^5*t^5 + 469312*ep^5*mtt^4*mWW^3*s^5*t^5 - 13620*mtt^3*mWW^4*s^5*t^5 - 92552*ep*mtt^3*mWW^4*s^5*t^5 - 56128*ep^2*mtt^3*mWW^4*s^5*t^5 + 593748*ep^3*mtt^3*mWW^4*s^5*t^5 + 1307192*ep^4*mtt^3*mWW^4*s^5*t^5 + 807672*ep^5*mtt^3*mWW^4*s^5*t^5 + 9572*mtt^2*mWW^5*s^5*t^5 + 71732*ep*mtt^2*mWW^5*s^5*t^5 - 4680*ep^2*mtt^2*mWW^5*s^5*t^5 - 1132496*ep^3*mtt^2*mWW^5*s^5*t^5 - 2727136*ep^4*mtt^2*mWW^5*s^5*t^5 - 1849976*ep^5*mtt^2*mWW^5*s^5*t^5 - 1716*mtt*mWW^6*s^5*t^5 - 11712*ep*mtt*mWW^6*s^5*t^5 + 36168*ep^2*mtt*mWW^6*s^5*t^5 + 450564*ep^3*mtt*mWW^6*s^5*t^5 + 1059424*ep^4*mtt*mWW^6*s^5*t^5 + 743608*ep^5*mtt*mWW^6*s^5*t^5 - 898*ep*mWW^7*s^5*t^5 - 11540*ep^2*mWW^7*s^5*t^5 - 52782*ep^3*mWW^7*s^5*t^5 - 97708*ep^4*mWW^7*s^5*t^5 - 62216*ep^5*mWW^7*s^5*t^5 - 448*ep*mtt^5*mWW*s^6*t^5 - 1384*ep^2*mtt^5*mWW*s^6*t^5 + 5560*ep^3*mtt^5*mWW*s^6*t^5 + 19024*ep^4*mtt^5*mWW*s^6*t^5 + 13248*ep^5*mtt^5*mWW*s^6*t^5 + 88*mtt^4*mWW^2*s^6*t^5 - 532*ep*mtt^4*mWW^2*s^6*t^5 + 12580*ep^2*mtt^4*mWW^2*s^6*t^5 + 74424*ep^3*mtt^4*mWW^2*s^6*t^5 + 104248*ep^4*mtt^4*mWW^2*s^6*t^5 + 34288*ep^5*mtt^4*mWW^2*s^6*t^5 - 1368*mtt^3*mWW^3*s^6*t^5 - 9392*ep*mtt^3*mWW^3*s^6*t^5 - 12652*ep^2*mtt^3*mWW^3*s^6*t^5 - 40364*ep^3*mtt^3*mWW^3*s^6*t^5 - 101096*ep^4*mtt^3*mWW^3*s^6*t^5 - 64280*ep^5*mtt^3*mWW^3*s^6*t^5 + 2472*mtt^2*mWW^4*s^6*t^5 + 15928*ep*mtt^2*mWW^4*s^6*t^5 - 644*ep^2*mtt^2*mWW^4*s^6*t^5 - 145492*ep^3*mtt^2*mWW^4*s^6*t^5 - 272544*ep^4*mtt^2*mWW^4*s^6*t^5 - 145976*ep^5*mtt^2*mWW^4*s^6*t^5 - 1192*mtt*mWW^5*s^6*t^5 - 8864*ep*mtt*mWW^5*s^6*t^5 + 3700*ep^2*mtt*mWW^5*s^6*t^5 + 180708*ep^3*mtt*mWW^5*s^6*t^5 + 440392*ep^4*mtt*mWW^5*s^6*t^5 + 301368*ep^5*mtt*mWW^5*s^6*t^5 - 596*ep*mWW^6*s^6*t^5 - 7136*ep^2*mWW^6*s^6*t^5 - 30932*ep^3*mWW^6*s^6*t^5 - 53832*ep^4*mWW^6*s^6*t^5 - 32152*ep^5*mWW^6*s^6*t^5 + 136*ep*mtt^4*mWW*s^7*t^5 + 780*ep^2*mtt^4*mWW*s^7*t^5 + 824*ep^3*mtt^4*mWW*s^7*t^5 - 700*ep^4*mtt^4*mWW*s^7*t^5 - 880*ep^5*mtt^4*mWW*s^7*t^5 - 64*mtt^3*mWW^2*s^7*t^5 + 600*ep*mtt^3*mWW^2*s^7*t^5 + 664*ep^2*mtt^3*mWW^2*s^7*t^5 - 12856*ep^3*mtt^3*mWW^2*s^7*t^5 - 29480*ep^4*mtt^3*mWW^2*s^7*t^5 - 16672*ep^5*mtt^3*mWW^2*s^7*t^5 + 128*mtt^2*mWW^3*s^7*t^5 + 1312*ep*mtt^2*mWW^3*s^7*t^5 - 356*ep^2*mtt^2*mWW^3*s^7*t^5 - 13872*ep^3*mtt^2*mWW^3*s^7*t^5 - 28420*ep^4*mtt^2*mWW^3*s^7*t^5 - 18344*ep^5*mtt^2*mWW^3*s^7*t^5 - 64*mtt*mWW^4*s^7*t^5 - 256*ep*mtt*mWW^4*s^7*t^5 + 656*ep^2*mtt*mWW^4*s^7*t^5 + 6864*ep^3*mtt*mWW^4*s^7*t^5 + 11552*ep^4*mtt*mWW^4*s^7*t^5 + 4912*ep^5*mtt*mWW^4*s^7*t^5 - 32*ep*mWW^5*s^7*t^5 - 272*ep^2*mWW^5*s^7*t^5 - 960*ep^3*mWW^5*s^7*t^5 - 1272*ep^4*mWW^5*s^7*t^5 - 504*ep^5*mWW^5*s^7*t^5 - 96*ep*mtt^2*mWW^2*s^8*t^5 - 64*ep^2*mtt^2*mWW^2*s^8*t^5 + 1032*ep^3*mtt^2*mWW^2*s^8*t^5 + 2104*ep^4*mtt^2*mWW^2*s^8*t^5 + 1104*ep^5*mtt^2*mWW^2*s^8*t^5 - 32*ep*mtt*mWW^3*s^8*t^5 + 16*ep^2*mtt*mWW^3*s^8*t^5 + 512*ep^3*mtt*mWW^3*s^8*t^5 + 944*ep^4*mtt*mWW^3*s^8*t^5 + 480*ep^5*mtt*mWW^3*s^8*t^5 - 16*ep^2*mWW^4*s^8*t^5 - 72*ep^3*mWW^4*s^8*t^5 - 104*ep^4*mWW^4*s^8*t^5 - 48*ep^5*mWW^4*s^8*t^5 + 48*ep*mtt^11*t^6 + 536*ep^2*mtt^11*t^6 + 2104*ep^3*mtt^11*t^6 + 3392*ep^4*mtt^11*t^6 + 1920*ep^5*mtt^11*t^6 + 392*ep*mtt^10*mWW*t^6 + 4580*ep^2*mtt^10*mWW*t^6 + 18780*ep^3*mtt^10*mWW*t^6 + 31592*ep^4*mtt^10*mWW*t^6 + 18656*ep^5*mtt^10*mWW*t^6 - 840*ep*mtt^9*mWW^2*t^6 - 10716*ep^2*mtt^9*mWW^2*t^6 - 47080*ep^3*mtt^9*mWW^2*t^6 - 83484*ep^4*mtt^9*mWW^2*t^6 - 51440*ep^5*mtt^9*mWW^2*t^6 - 3380*ep*mtt^8*mWW^3*t^6 - 34092*ep^2*mtt^8*mWW^3*t^6 - 121456*ep^3*mtt^8*mWW^3*t^6 - 180424*ep^4*mtt^8*mWW^3*t^6 - 95008*ep^5*mtt^8*mWW^3*t^6 + 12272*ep*mtt^7*mWW^4*t^6 + 132292*ep^2*mtt^7*mWW^4*t^6 + 506560*ep^3*mtt^7*mWW^4*t^6 + 809892*ep^4*mtt^7*mWW^4*t^6 + 459664*ep^5*mtt^7*mWW^4*t^6 - 14748*ep*mtt^6*mWW^5*t^6 - 162996*ep^2*mtt^6*mWW^5*t^6 - 641664*ep^3*mtt^6*mWW^5*t^6 - 1057272*ep^4*mtt^6*mWW^5*t^6 - 618720*ep^5*mtt^6*mWW^5*t^6 + 7288*ep*mtt^5*mWW^6*t^6 + 84460*ep^2*mtt^5*mWW^6*t^6 + 349560*ep^3*mtt^5*mWW^6*t^6 + 606508*ep^4*mtt^5*mWW^6*t^6 + 372784*ep^5*mtt^5*mWW^6*t^6 - 460*ep*mtt^4*mWW^7*t^6 - 9444*ep^2*mtt^4*mWW^7*t^6 - 55360*ep^3*mtt^4*mWW^7*t^6 - 121976*ep^4*mtt^4*mWW^7*t^6 - 88800*ep^5*mtt^4*mWW^7*t^6 - 720*ep*mtt^3*mWW^8*t^6 - 5868*ep^2*mtt^3*mWW^8*t^6 - 14984*ep^3*mtt^3*mWW^8*t^6 - 12276*ep^4*mtt^3*mWW^8*t^6 - 592*ep^5*mtt^3*mWW^8*t^6 + 148*ep*mtt^2*mWW^9*t^6 + 1248*ep^2*mtt^2*mWW^9*t^6 + 3540*ep^3*mtt^2*mWW^9*t^6 + 4048*ep^4*mtt^2*mWW^9*t^6 + 1536*ep^5*mtt^2*mWW^9*t^6 - 144*ep*mtt^10*s*t^6 - 1752*ep^2*mtt^10*s*t^6 - 7344*ep^3*mtt^10*s*t^6 - 12360*ep^4*mtt^10*s*t^6 - 7200*ep^5*mtt^10*s*t^6 - 48*mtt^9*mWW*s*t^6 - 1248*ep*mtt^9*mWW*s*t^6 - 11908*ep^2*mtt^9*mWW*s*t^6 - 48484*ep^3*mtt^9*mWW*s*t^6 - 83720*ep^4*mtt^9*mWW*s*t^6 - 50912*ep^5*mtt^9*mWW*s*t^6 - 440*mtt^8*mWW^2*s*t^6 - 1828*ep*mtt^8*mWW^2*s*t^6 + 24738*ep^2*mtt^8*mWW^2*s*t^6 + 176574*ep^3*mtt^8*mWW^2*s*t^6 + 367124*ep^4*mtt^8*mWW^2*s*t^6 + 243952*ep^5*mtt^8*mWW^2*s*t^6 + 400*mtt^7*mWW^3*s*t^6 + 9992*ep*mtt^7*mWW^3*s*t^6 + 60514*ep^2*mtt^7*mWW^3*s*t^6 + 128744*ep^3*mtt^7*mWW^3*s*t^6 + 79914*ep^4*mtt^7*mWW^3*s*t^6 - 15704*ep^5*mtt^7*mWW^3*s*t^6 + 3780*mtt^6*mWW^4*s*t^6 + 6030*ep*mtt^6*mWW^4*s*t^6 - 214862*ep^2*mtt^6*mWW^4*s*t^6 - 1151616*ep^3*mtt^6*mWW^4*s*t^6 - 2054296*ep^4*mtt^6*mWW^4*s*t^6 - 1215456*ep^5*mtt^6*mWW^4*s*t^6 - 8492*mtt^5*mWW^5*s*t^6 - 35136*ep*mtt^5*mWW^5*s*t^6 + 273818*ep^2*mtt^5*mWW^5*s*t^6 + 1894568*ep^3*mtt^5*mWW^5*s*t^6 + 3706710*ep^4*mtt^5*mWW^5*s*t^6 + 2337112*ep^5*mtt^5*mWW^5*s*t^6 + 6256*mtt^4*mWW^6*s*t^6 + 26430*ep*mtt^4*mWW^6*s*t^6 - 207754*ep^2*mtt^4*mWW^6*s*t^6 - 1480092*ep^3*mtt^4*mWW^6*s*t^6 - 2995348*ep^4*mtt^4*mWW^6*s*t^6 - 1956112*ep^5*mtt^4*mWW^6*s*t^6 - 1032*mtt^3*mWW^7*s*t^6 - 360*ep*mtt^3*mWW^7*s*t^6 + 96390*ep^2*mtt^3*mWW^7*s*t^6 + 566440*ep^3*mtt^3*mWW^7*s*t^6 + 1163478*ep^4*mtt^3*mWW^7*s*t^6 + 795224*ep^5*mtt^3*mWW^7*s*t^6 - 572*mtt^2*mWW^8*s*t^6 - 3830*ep*mtt^2*mWW^8*s*t^6 - 13826*ep^2*mtt^2*mWW^8*s*t^6 - 62000*ep^3*mtt^2*mWW^8*s*t^6 - 158552*ep^4*mtt^2*mWW^8*s*t^6 - 132320*ep^5*mtt^2*mWW^8*s*t^6 + 148*mtt*mWW^9*s*t^6 - 128*ep*mtt*mWW^9*s*t^6 - 7230*ep^2*mtt*mWW^9*s*t^6 - 22100*ep^3*mtt*mWW^9*s*t^6 - 19022*ep^4*mtt*mWW^9*s*t^6 - 888*ep^5*mtt*mWW^9*s*t^6 + 222*ep*mWW^10*s*t^6 + 1872*ep^2*mWW^10*s*t^6 + 5310*ep^3*mWW^10*s*t^6 + 6072*ep^4*mWW^10*s*t^6 + 2304*ep^5*mWW^10*s*t^6 + 720*ep^2*mtt^9*s^2*t^6 + 5160*ep^3*mtt^9*s^2*t^6 + 10920*ep^4*mtt^9*s^2*t^6 + 7200*ep^5*mtt^9*s^2*t^6 + 288*mtt^8*mWW*s^2*t^6 + 776*ep*mtt^8*mWW*s^2*t^6 - 2804*ep^2*mtt^8*mWW*s^2*t^6 + 28988*ep^4*mtt^8*mWW*s^2*t^6 + 32752*ep^5*mtt^8*mWW*s^2*t^6 + 2168*mtt^7*mWW^2*s^2*t^6 + 13280*ep*mtt^7*mWW^2*s^2*t^6 - 12100*ep^2*mtt^7*mWW^2*s^2*t^6 - 227078*ep^3*mtt^7*mWW^2*s^2*t^6 - 504814*ep^4*mtt^7*mWW^2*s^2*t^6 - 340056*ep^5*mtt^7*mWW^2*s^2*t^6 - 2572*mtt^6*mWW^3*s^2*t^6 - 8850*ep*mtt^6*mWW^3*s^2*t^6 + 59684*ep^2*mtt^6*mWW^3*s^2*t^6 + 341806*ep^3*mtt^6*mWW^3*s^2*t^6 + 591368*ep^4*mtt^6*mWW^3*s^2*t^6 + 348224*ep^5*mtt^6*mWW^3*s^2*t^6 - 12164*mtt^5*mWW^4*s^2*t^6 - 83620*ep*mtt^5*mWW^4*s^2*t^6 - 39096*ep^2*mtt^5*mWW^4*s^2*t^6 + 816566*ep^3*mtt^5*mWW^4*s^2*t^6 + 1991006*ep^4*mtt^5*mWW^4*s^2*t^6 + 1347608*ep^5*mtt^5*mWW^4*s^2*t^6 + 25640*mtt^4*mWW^5*s^2*t^6 + 155250*ep*mtt^4*mWW^5*s^2*t^6 - 133316*ep^2*mtt^4*mWW^5*s^2*t^6 - 2519074*ep^3*mtt^4*mWW^5*s^2*t^6 - 5465540*ep^4*mtt^4*mWW^5*s^2*t^6 - 3577840*ep^5*mtt^4*mWW^5*s^2*t^6 - 16784*mtt^3*mWW^6*s^2*t^6 - 91344*ep*mtt^3*mWW^6*s^2*t^6 + 254164*ep^2*mtt^3*mWW^6*s^2*t^6 + 2490238*ep^3*mtt^3*mWW^6*s^2*t^6 + 5191854*ep^4*mtt^3*mWW^6*s^2*t^6 + 3387352*ep^5*mtt^3*mWW^6*s^2*t^6 + 3140*mtt^2*mWW^7*s^2*t^6 + 11034*ep*mtt^2*mWW^7*s^2*t^6 - 160284*ep^2*mtt^2*mWW^7*s^2*t^6 - 1069182*ep^3*mtt^2*mWW^7*s^2*t^6 - 2165312*ep^4*mtt^2*mWW^7*s^2*t^6 - 1421856*ep^5*mtt^2*mWW^7*s^2*t^6 + 284*mtt*mWW^8*s^2*t^6 + 2996*ep*mtt*mWW^8*s^2*t^6 + 29368*ep^2*mtt*mWW^8*s^2*t^6 + 153386*ep^3*mtt*mWW^8*s^2*t^6 + 317498*ep^4*mtt*mWW^8*s^2*t^6 + 219208*ep^5*mtt*mWW^8*s^2*t^6 + 478*ep*mWW^9*s^2*t^6 + 3664*ep^2*mWW^9*s^2*t^6 + 8178*ep^3*mWW^9*s^2*t^6 + 4032*ep^4*mWW^9*s^2*t^6 - 2592*ep^5*mWW^9*s^2*t^6 + 480*ep*mtt^8*s^3*t^6 + 3920*ep^2*mtt^8*s^3*t^6 + 10720*ep^3*mtt^8*s^3*t^6 + 12080*ep^4*mtt^8*s^3*t^6 + 4800*ep^5*mtt^8*s^3*t^6 - 672*mtt^7*mWW*s^3*t^6 + 1368*ep*mtt^7*mWW*s^3*t^6 + 38356*ep^2*mtt^7*mWW*s^3*t^6 + 111128*ep^3*mtt^7*mWW*s^3*t^6 + 94324*ep^4*mtt^7*mWW*s^3*t^6 + 7800*ep^5*mtt^7*mWW*s^3*t^6 - 4056*mtt^6*mWW^2*s^3*t^6 - 20700*ep*mtt^6*mWW^2*s^3*t^6 - 4310*ep^2*mtt^6*mWW^2*s^3*t^6 + 54486*ep^3*mtt^6*mWW^2*s^3*t^6 + 24436*ep^4*mtt^6*mWW^2*s^3*t^6 - 24352*ep^5*mtt^6*mWW^2*s^3*t^6 + 5544*mtt^5*mWW^3*s^3*t^6 + 6352*ep*mtt^5*mWW^3*s^3*t^6 - 198820*ep^2*mtt^5*mWW^3*s^3*t^6 - 716052*ep^3*mtt^5*mWW^3*s^3*t^6 - 803220*ep^4*mtt^5*mWW^3*s^3*t^6 - 254384*ep^5*mtt^5*mWW^3*s^3*t^6 + 13916*mtt^4*mWW^4*s^3*t^6 + 105530*ep*mtt^4*mWW^4*s^3*t^6 + 219162*ep^2*mtt^4*mWW^4*s^3*t^6 - 48794*ep^3*mtt^4*mWW^4*s^3*t^6 - 716442*ep^4*mtt^4*mWW^4*s^3*t^6 - 658696*ep^5*mtt^4*mWW^4*s^3*t^6 - 26724*mtt^3*mWW^5*s^3*t^6 - 165432*ep*mtt^3*mWW^5*s^3*t^6 + 32368*ep^2*mtt^3*mWW^5*s^3*t^6 + 1937076*ep^3*mtt^3*mWW^5*s^3*t^6 + 4244728*ep^4*mtt^3*mWW^5*s^3*t^6 + 2758952*ep^5*mtt^3*mWW^5*s^3*t^6 + 13836*mtt^2*mWW^6*s^3*t^6 + 79872*ep*mtt^2*mWW^6*s^3*t^6 - 175982*ep^2*mtt^2*mWW^6*s^3*t^6 - 1946674*ep^3*mtt^2*mWW^6*s^3*t^6 - 4054996*ep^4*mtt^2*mWW^6*s^3*t^6 - 2599904*ep^5*mtt^2*mWW^6*s^3*t^6 - 1844*mtt*mWW^7*s^3*t^6 - 6224*ep*mtt*mWW^7*s^3*t^6 + 100720*ep^2*mtt*mWW^7*s^3*t^6 + 664744*ep^3*mtt*mWW^7*s^3*t^6 + 1315752*ep^4*mtt*mWW^7*s^3*t^6 + 836688*ep^5*mtt*mWW^7*s^3*t^6 - 1246*ep*mWW^8*s^3*t^6 - 15414*ep^2*mWW^8*s^3*t^6 - 66634*ep^3*mWW^8*s^3*t^6 - 116662*ep^4*mWW^8*s^3*t^6 - 70904*ep^5*mWW^8*s^3*t^6 - 720*ep*mtt^7*s^4*t^6 - 6600*ep^2*mtt^7*s^4*t^6 - 21240*ep^3*mtt^7*s^4*t^6 - 29040*ep^4*mtt^7*s^4*t^6 - 14400*ep^5*mtt^7*s^4*t^6 + 768*mtt^6*mWW*s^4*t^6 - 2064*ep*mtt^6*mWW*s^4*t^6 - 47608*ep^2*mtt^6*mWW*s^4*t^6 - 131532*ep^3*mtt^6*mWW*s^4*t^6 - 97236*ep^4*mtt^6*mWW*s^4*t^6 + 7160*ep^5*mtt^6*mWW*s^4*t^6 + 3560*mtt^5*mWW^2*s^4*t^6 + 13320*ep*mtt^5*mWW^2*s^4*t^6 - 1040*ep^2*mtt^5*mWW^2*s^4*t^6 + 138710*ep^3*mtt^5*mWW^2*s^4*t^6 + 533138*ep^4*mtt^5*mWW^2*s^4*t^6 + 442032*ep^5*mtt^5*mWW^2*s^4*t^6 - 5644*mtt^4*mWW^3*s^4*t^6 - 11462*ep*mtt^4*mWW^3*s^4*t^6 + 152340*ep^2*mtt^4*mWW^3*s^4*t^6 + 514422*ep^3*mtt^4*mWW^3*s^4*t^6 + 403900*ep^4*mtt^4*mWW^3*s^4*t^6 - 24544*ep^5*mtt^4*mWW^3*s^4*t^6 - 6028*mtt^3*mWW^4*s^4*t^6 - 43976*ep*mtt^3*mWW^4*s^4*t^6 - 117252*ep^2*mtt^3*mWW^4*s^4*t^6 - 228944*ep^3*mtt^3*mWW^4*s^4*t^6 - 240660*ep^4*mtt^3*mWW^4*s^4*t^6 - 61008*ep^5*mtt^3*mWW^4*s^4*t^6 + 10908*mtt^2*mWW^5*s^4*t^6 + 67884*ep*mtt^2*mWW^5*s^4*t^6 - 12964*ep^2*mtt^2*mWW^5*s^4*t^6 - 776524*ep^3*mtt^2*mWW^5*s^4*t^6 - 1651212*ep^4*mtt^2*mWW^5*s^4*t^6 - 1034904*ep^5*mtt^2*mWW^5*s^4*t^6 - 3564*mtt*mWW^6*s^4*t^6 - 20976*ep*mtt*mWW^6*s^4*t^6 + 57580*ep^2*mtt*mWW^6*s^4*t^6 + 612770*ep^3*mtt*mWW^6*s^4*t^6 + 1279506*ep^4*mtt*mWW^6*s^4*t^6 + 813344*ep^5*mtt*mWW^6*s^4*t^6 - 2326*ep*mWW^7*s^4*t^6 - 26216*ep^2*mWW^7*s^4*t^6 - 104462*ep^3*mWW^7*s^4*t^6 - 170236*ep^4*mWW^7*s^4*t^6 - 96960*ep^5*mWW^7*s^4*t^6 + 432*ep*mtt^6*s^5*t^6 + 4104*ep^2*mtt^6*s^5*t^6 + 13776*ep^3*mtt^6*s^5*t^6 + 19608*ep^4*mtt^6*s^5*t^6 + 10080*ep^5*mtt^6*s^5*t^6 - 432*mtt^5*mWW*s^5*t^6 + 712*ep*mtt^5*mWW*s^5*t^6 + 23168*ep^2*mtt^5*mWW*s^5*t^6 + 60708*ep^3*mtt^5*mWW*s^5*t^6 + 28252*ep^4*mtt^5*mWW*s^5*t^6 - 23896*ep^5*mtt^5*mWW*s^5*t^6 - 1424*mtt^4*mWW^2*s^5*t^6 - 3608*ep*mtt^4*mWW^2*s^5*t^6 + 4096*ep^2*mtt^4*mWW^2*s^5*t^6 - 131508*ep^3*mtt^4*mWW^2*s^5*t^6 - 452844*ep^4*mtt^4*mWW^2*s^5*t^6 - 360944*ep^5*mtt^4*mWW^2*s^5*t^6 + 2944*mtt^3*mWW^3*s^5*t^6 + 9988*ep*mtt^3*mWW^3*s^5*t^6 - 44958*ep^2*mtt^3*mWW^3*s^5*t^6 - 165824*ep^3*mtt^3*mWW^3*s^5*t^6 - 81846*ep^4*mtt^3*mWW^3*s^5*t^6 + 70976*ep^5*mtt^3*mWW^3*s^5*t^6 + 112*mtt^2*mWW^4*s^5*t^6 + 448*ep*mtt^2*mWW^4*s^5*t^6 + 20622*ep^2*mtt^2*mWW^4*s^5*t^6 + 169716*ep^3*mtt^2*mWW^4*s^5*t^6 + 364374*ep^4*mtt^2*mWW^4*s^5*t^6 + 232392*ep^5*mtt^2*mWW^4*s^5*t^6 - 1200*mtt*mWW^5*s^5*t^6 - 8012*ep*mtt*mWW^5*s^5*t^6 - 1602*ep^2*mtt*mWW^5*s^5*t^6 + 84556*ep^3*mtt*mWW^5*s^5*t^6 + 183098*ep^4*mtt*mWW^5*s^5*t^6 + 109992*ep^5*mtt*mWW^5*s^5*t^6 - 632*ep*mWW^6*s^5*t^6 - 6518*ep^2*mWW^6*s^5*t^6 - 23776*ep^3*mWW^6*s^5*t^6 - 35746*ep^4*mWW^6*s^5*t^6 - 18888*ep^5*mWW^6*s^5*t^6 - 96*ep*mtt^5*s^6*t^6 - 928*ep^2*mtt^5*s^6*t^6 - 3176*ep^3*mtt^5*s^6*t^6 - 4600*ep^4*mtt^5*s^6*t^6 - 2400*ep^5*mtt^5*s^6*t^6 + 96*mtt^4*mWW*s^6*t^6 + 160*ep*mtt^4*mWW*s^6*t^6 - 3528*ep^2*mtt^4*mWW*s^6*t^6 - 11888*ep^3*mtt^4*mWW*s^6*t^6 - 5856*ep^4*mtt^4*mWW*s^6*t^6 + 6232*ep^5*mtt^4*mWW*s^6*t^6 + 192*mtt^3*mWW^2*s^6*t^6 + 504*ep*mtt^3*mWW^2*s^6*t^6 - 748*ep^2*mtt^3*mWW^2*s^6*t^6 + 34448*ep^3*mtt^3*mWW^2*s^6*t^6 + 114244*ep^4*mtt^3*mWW^2*s^6*t^6 + 89848*ep^5*mtt^3*mWW^2*s^6*t^6 - 672*mtt^2*mWW^3*s^6*t^6 - 2608*ep*mtt^2*mWW^3*s^6*t^6 + 5268*ep^2*mtt^2*mWW^3*s^6*t^6 + 18112*ep^3*mtt^2*mWW^3*s^6*t^6 - 9748*ep^4*mtt^2*mWW^3*s^6*t^6 - 29464*ep^5*mtt^2*mWW^3*s^6*t^6 + 384*mtt*mWW^4*s^6*t^6 + 3064*ep*mtt*mWW^4*s^6*t^6 - 868*ep^2*mtt*mWW^4*s^6*t^6 - 61560*ep^3*mtt*mWW^4*s^6*t^6 - 152588*ep^4*mtt*mWW^4*s^6*t^6 - 105784*ep^5*mtt*mWW^4*s^6*t^6 + 192*ep*mWW^5*s^6*t^6 + 2372*ep^2*mWW^5*s^6*t^6 + 10368*ep^3*mWW^5*s^6*t^6 + 18100*ep^4*mWW^5*s^6*t^6 + 10848*ep^5*mWW^5*s^6*t^6 - 96*ep*mtt^3*mWW*s^7*t^6 - 256*ep^2*mtt^3*mWW*s^7*t^6 + 1288*ep^3*mtt^3*mWW*s^7*t^6 + 3656*ep^4*mtt^3*mWW*s^7*t^6 + 2208*ep^5*mtt^3*mWW*s^7*t^6 - 128*ep*mtt^2*mWW^2*s^7*t^6 + 80*ep^2*mtt^2*mWW^2*s^7*t^6 + 1448*ep^3*mtt^2*mWW^2*s^7*t^6 + 2200*ep^4*mtt^2*mWW^2*s^7*t^6 + 960*ep^5*mtt^2*mWW^2*s^7*t^6 - 32*ep*mtt*mWW^3*s^7*t^6 + 64*ep^2*mtt*mWW^3*s^7*t^6 + 248*ep^3*mtt*mWW^3*s^7*t^6 + 56*ep^4*mtt*mWW^3*s^7*t^6 - 96*ep^5*mtt*mWW^3*s^7*t^6 - 16*ep^2*mWW^4*s^7*t^6 - 40*ep^3*mWW^4*s^7*t^6 - 24*ep^4*mWW^4*s^7*t^6 - 208*ep*mtt^10*t^7 - 2240*ep^2*mtt^10*t^7 - 8500*ep^3*mtt^10*t^7 - 13308*ep^4*mtt^10*t^7 - 7344*ep^5*mtt^10*t^7 - 72*ep*mtt^9*mWW*t^7 - 890*ep^2*mtt^9*mWW*t^7 - 3796*ep^3*mtt^9*mWW*t^7 - 6530*ep^4*mtt^9*mWW*t^7 - 3912*ep^5*mtt^9*mWW*t^7 + 2396*ep*mtt^8*mWW^2*t^7 + 26384*ep^2*mtt^8*mWW^2*t^7 + 102316*ep^3*mtt^8*mWW^2*t^7 + 163464*ep^4*mtt^8*mWW^2*t^7 + 92000*ep^5*mtt^8*mWW^2*t^7 - 3520*ep*mtt^7*mWW^3*t^7 - 39206*ep^2*mtt^7*mWW^3*t^7 - 153736*ep^3*mtt^7*mWW^3*t^7 - 248202*ep^4*mtt^7*mWW^3*t^7 - 141096*ep^5*mtt^7*mWW^3*t^7 - 1260*ep*mtt^6*mWW^4*t^7 - 11812*ep^2*mtt^6*mWW^4*t^7 - 38440*ep^3*mtt^6*mWW^4*t^7 - 51384*ep^4*mtt^6*mWW^4*t^7 - 23904*ep^5*mtt^6*mWW^4*t^7 + 6488*ep*mtt^5*mWW^5*t^7 + 68218*ep^2*mtt^5*mWW^5*t^7 + 253660*ep^3*mtt^5*mWW^5*t^7 + 392074*ep^4*mtt^5*mWW^5*t^7 + 214760*ep^5*mtt^5*mWW^5*t^7 - 5308*ep*mtt^4*mWW^6*t^7 - 56072*ep^2*mtt^4*mWW^6*t^7 - 210004*ep^3*mtt^4*mWW^6*t^7 - 328104*ep^4*mtt^4*mWW^6*t^7 - 182112*ep^5*mtt^4*mWW^6*t^7 + 1584*ep*mtt^3*mWW^7*t^7 + 16614*ep^2*mtt^3*mWW^7*t^7 + 62144*ep^3*mtt^3*mWW^7*t^7 + 97922*ep^4*mtt^3*mWW^7*t^7 + 55176*ep^5*mtt^3*mWW^7*t^7 - 100*ep*mtt^2*mWW^8*t^7 - 996*ep^2*mtt^2*mWW^8*t^7 - 3644*ep^3*mtt^2*mWW^8*t^7 - 5932*ep^4*mtt^2*mWW^8*t^7 - 3568*ep^5*mtt^2*mWW^8*t^7 + 528*ep*mtt^9*s*t^7 + 6200*ep^2*mtt^9*s*t^7 + 25216*ep^3*mtt^9*s*t^7 + 41336*ep^4*mtt^9*s*t^7 + 23520*ep^5*mtt^9*s*t^7 + 208*mtt^8*mWW*s*t^7 + 1368*ep*mtt^8*mWW*s*t^7 - 450*ep^2*mtt^8*mWW*s*t^7 - 19030*ep^3*mtt^8*mWW*s*t^7 - 40984*ep^4*mtt^8*mWW*s*t^7 - 25472*ep^5*mtt^8*mWW*s*t^7 + 280*mtt^7*mWW^2*s*t^7 - 1606*ep*mtt^7*mWW^2*s*t^7 - 46097*ep^2*mtt^7*mWW^2*s*t^7 - 227320*ep^3*mtt^7*mWW^2*s*t^7 - 407589*ep^4*mtt^7*mWW^2*s*t^7 - 245588*ep^5*mtt^7*mWW^2*s*t^7 - 2116*mtt^6*mWW^3*s*t^7 - 9104*ep*mtt^6*mWW^3*s*t^7 + 75576*ep^2*mtt^6*mWW^3*s*t^7 + 531824*ep^3*mtt^6*mWW^3*s*t^7 + 1039164*ep^4*mtt^6*mWW^3*s*t^7 + 648176*ep^5*mtt^6*mWW^3*s*t^7 + 1404*mtt^5*mWW^4*s*t^7 + 7648*ep*mtt^5*mWW^4*s*t^7 - 32609*ep^2*mtt^5*mWW^4*s*t^7 - 288324*ep^3*mtt^5*mWW^4*s*t^7 - 598635*ep^4*mtt^5*mWW^4*s*t^7 - 388524*ep^5*mtt^5*mWW^4*s*t^7 + 2664*mtt^4*mWW^5*s*t^7 + 15002*ep*mtt^4*mWW^5*s*t^7 - 36152*ep^2*mtt^4*mWW^5*s*t^7 - 369992*ep^3*mtt^4*mWW^5*s*t^7 - 735298*ep^4*mtt^4*mWW^5*s*t^7 - 447624*ep^5*mtt^4*mWW^5*s*t^7 - 3824*mtt^3*mWW^6*s*t^7 - 19126*ep*mtt^3*mWW^6*s*t^7 + 77149*ep^2*mtt^3*mWW^6*s*t^7 + 630528*ep^3*mtt^3*mWW^6*s*t^7 + 1232053*ep^4*mtt^3*mWW^6*s*t^7 + 757780*ep^5*mtt^3*mWW^6*s*t^7 + 1484*mtt^2*mWW^7*s*t^7 + 3860*ep*mtt^2*mWW^7*s*t^7 - 64648*ep^2*mtt^2*mWW^7*s*t^7 - 366968*ep^3*mtt^2*mWW^7*s*t^7 - 666656*ep^4*mtt^2*mWW^7*s*t^7 - 401152*ep^5*mtt^2*mWW^7*s*t^7 - 100*mtt*mWW^8*s*t^7 + 1580*ep*mtt*mWW^8*s*t^7 + 22525*ep^2*mtt*mWW^8*s*t^7 + 89532*ep^3*mtt*mWW^8*s*t^7 + 145507*ep^4*mtt*mWW^8*s*t^7 + 84236*ep^5*mtt*mWW^8*s*t^7 - 150*ep*mWW^9*s*t^7 - 1494*ep^2*mWW^9*s*t^7 - 5466*ep^3*mWW^9*s*t^7 - 8898*ep^4*mWW^9*s*t^7 - 5352*ep^5*mWW^9*s*t^7 + 240*ep*mtt^8*s^2*t^7 - 704*ep^2*mtt^8*s^2*t^7 - 13572*ep^3*mtt^8*s^2*t^7 - 33484*ep^4*mtt^8*s^2*t^7 - 23280*ep^5*mtt^8*s^2*t^7 - 1056*mtt^7*mWW*s^2*t^7 - 4112*ep*mtt^7*mWW*s^2*t^7 + 14706*ep^2*mtt^7*mWW*s^2*t^7 + 83314*ep^3*mtt^7*mWW*s^2*t^7 + 118084*ep^4*mtt^7*mWW*s^2*t^7 + 51824*ep^5*mtt^7*mWW*s^2*t^7 - 776*mtt^6*mWW^2*s^2*t^7 - 10160*ep*mtt^6*mWW^2*s^2*t^7 - 23812*ep^2*mtt^6*mWW^2*s^2*t^7 + 75654*ep^3*mtt^6*mWW^2*s^2*t^7 + 289638*ep^4*mtt^6*mWW^2*s^2*t^7 + 230456*ep^5*mtt^6*mWW^2*s^2*t^7 + 7680*mtt^5*mWW^3*s^2*t^7 + 42960*ep*mtt^5*mWW^3*s^2*t^7 - 48076*ep^2*mtt^5*mWW^3*s^2*t^7 - 669110*ep^3*mtt^5*mWW^3*s^2*t^7 - 1325130*ep^4*mtt^5*mWW^3*s^2*t^7 - 805064*ep^5*mtt^5*mWW^3*s^2*t^7 - 6448*mtt^4*mWW^4*s^2*t^7 - 22252*ep*mtt^4*mWW^4*s^2*t^7 + 141294*ep^2*mtt^4*mWW^4*s^2*t^7 + 781494*ep^3*mtt^4*mWW^4*s^2*t^7 + 1260156*ep^4*mtt^4*mWW^4*s^2*t^7 + 673296*ep^5*mtt^4*mWW^4*s^2*t^7 - 3136*mtt^3*mWW^5*s^2*t^7 - 31280*ep*mtt^3*mWW^5*s^2*t^7 - 87198*ep^2*mtt^3*mWW^5*s^2*t^7 + 8654*ep^3*mtt^3*mWW^5*s^2*t^7 + 297304*ep^4*mtt^3*mWW^5*s^2*t^7 + 266496*ep^5*mtt^3*mWW^5*s^2*t^7 + 5112*mtt^2*mWW^6*s^2*t^7 + 29752*ep*mtt^2*mWW^6*s^2*t^7 - 37328*ep^2*mtt^2*mWW^6*s^2*t^7 - 527606*ep^3*mtt^2*mWW^6*s^2*t^7 - 1088586*ep^4*mtt^2*mWW^6*s^2*t^7 - 683464*ep^5*mtt^2*mWW^6*s^2*t^7 - 1376*mtt*mWW^7*s^2*t^7 - 3632*ep*mtt*mWW^7*s^2*t^7 + 57016*ep^2*mtt*mWW^7*s^2*t^7 + 320278*ep^3*mtt*mWW^7*s^2*t^7 + 573742*ep^4*mtt*mWW^7*s^2*t^7 + 340312*ep^5*mtt*mWW^7*s^2*t^7 - 1516*ep*mWW^8*s^2*t^7 - 15898*ep^2*mWW^8*s^2*t^7 - 59106*ep^3*mWW^8*s^2*t^7 - 91724*ep^4*mWW^8*s^2*t^7 - 50576*ep^5*mWW^8*s^2*t^7 - 2080*ep*mtt^7*s^3*t^7 - 14384*ep^2*mtt^7*s^3*t^7 - 27872*ep^3*mtt^7*s^3*t^7 - 13264*ep^4*mtt^7*s^3*t^7 + 4800*ep^5*mtt^7*s^3*t^7 + 2048*mtt^6*mWW*s^3*t^7 + 5032*ep*mtt^6*mWW*s^3*t^7 - 33370*ep^2*mtt^6*mWW*s^3*t^7 - 86906*ep^3*mtt^6*mWW*s^3*t^7 - 3692*ep^4*mtt^6*mWW*s^3*t^7 + 68184*ep^5*mtt^6*mWW*s^3*t^7 + 440*mtt^5*mWW^2*s^3*t^7 + 15194*ep*mtt^5*mWW^2*s^3*t^7 + 94771*ep^2*mtt^5*mWW^2*s^3*t^7 + 195276*ep^3*mtt^5*mWW^2*s^3*t^7 + 112931*ep^4*mtt^5*mWW^2*s^3*t^7 - 25572*ep^5*mtt^5*mWW^2*s^3*t^7 - 9956*mtt^4*mWW^3*s^3*t^7 - 50804*ep*mtt^4*mWW^3*s^3*t^7 + 17550*ep^2*mtt^4*mWW^3*s^3*t^7 + 346534*ep^3*mtt^4*mWW^3*s^3*t^7 + 486380*ep^4*mtt^4*mWW^3*s^3*t^7 + 192064*ep^5*mtt^4*mWW^3*s^3*t^7 + 9052*mtt^3*mWW^4*s^3*t^7 + 35490*ep*mtt^3*mWW^4*s^3*t^7 - 138366*ep^2*mtt^3*mWW^4*s^3*t^7 - 792644*ep^3*mtt^3*mWW^4*s^3*t^7 - 1170676*ep^4*mtt^3*mWW^4*s^3*t^7 - 550672*ep^5*mtt^3*mWW^4*s^3*t^7 - 236*mtt^2*mWW^5*s^3*t^7 + 6718*ep*mtt^2*mWW^5*s^3*t^7 + 85634*ep^2*mtt^2*mWW^5*s^3*t^7 + 323978*ep^3*mtt^2*mWW^5*s^3*t^7 + 472282*ep^4*mtt^2*mWW^5*s^3*t^7 + 232816*ep^5*mtt^2*mWW^5*s^3*t^7 - 1348*mtt*mWW^6*s^3*t^7 - 8356*ep*mtt*mWW^6*s^3*t^7 + 203*ep^2*mtt*mWW^6*s^3*t^7 + 84448*ep^3*mtt*mWW^6*s^3*t^7 + 179969*ep^4*mtt*mWW^6*s^3*t^7 + 112500*ep^5*mtt*mWW^6*s^3*t^7 - 1194*ep*mWW^7*s^3*t^7 - 12038*ep^2*mWW^7*s^3*t^7 - 42814*ep^3*mWW^7*s^3*t^7 - 63930*ep^4*mWW^7*s^3*t^7 - 34120*ep^5*mWW^7*s^3*t^7 + 2640*ep*mtt^6*s^4*t^7 + 18976*ep^2*mtt^6*s^4*t^7 + 40388*ep^3*mtt^6*s^4*t^7 + 26956*ep^4*mtt^6*s^4*t^7 + 240*ep^5*mtt^6*s^4*t^7 - 1888*mtt^5*mWW*s^4*t^7 - 2952*ep*mtt^5*mWW*s^4*t^7 + 29808*ep^2*mtt^5*mWW*s^4*t^7 + 7474*ep^3*mtt^5*mWW*s^4*t^7 - 190898*ep^4*mtt^5*mWW*s^4*t^7 - 202696*ep^5*mtt^5*mWW*s^4*t^7 + 584*mtt^4*mWW^2*s^4*t^7 - 4824*ep*mtt^4*mWW^2*s^4*t^7 - 68486*ep^2*mtt^4*mWW^2*s^4*t^7 - 225854*ep^3*mtt^4*mWW^2*s^4*t^7 - 277708*ep^4*mtt^4*mWW^2*s^4*t^7 - 109184*ep^5*mtt^4*mWW^2*s^4*t^7 + 5400*mtt^3*mWW^3*s^4*t^7 + 24892*ep*mtt^3*mWW^3*s^4*t^7 - 5900*ep^2*mtt^3*mWW^3*s^4*t^7 - 43664*ep^3*mtt^3*mWW^3*s^4*t^7 + 124348*ep^4*mtt^3*mWW^3*s^4*t^7 + 179136*ep^5*mtt^3*mWW^3*s^4*t^7 - 5000*mtt^2*mWW^4*s^4*t^7 - 24460*ep*mtt^2*mWW^4*s^4*t^7 + 47128*ep^2*mtt^2*mWW^4*s^4*t^7 + 405948*ep^3*mtt^2*mWW^4*s^4*t^7 + 684092*ep^4*mtt^2*mWW^4*s^4*t^7 + 357536*ep^5*mtt^2*mWW^4*s^4*t^7 + 904*mtt*mWW^5*s^4*t^7 + 4108*ep*mtt*mWW^5*s^4*t^7 - 28772*ep^2*mtt*mWW^5*s^4*t^7 - 215730*ep^3*mtt*mWW^5*s^4*t^7 - 422730*ep^4*mtt*mWW^5*s^4*t^7 - 259640*ep^5*mtt*mWW^5*s^4*t^7 + 660*ep*mWW^6*s^4*t^7 + 7598*ep^2*mWW^6*s^4*t^7 + 30798*ep^3*mWW^6*s^4*t^7 + 50308*ep^4*mWW^6*s^4*t^7 + 28464*ep^5*mWW^6*s^4*t^7 - 1392*ep*mtt^5*s^5*t^7 - 9544*ep^2*mtt^5*s^5*t^7 - 17952*ep^3*mtt^5*s^5*t^7 - 7016*ep^4*mtt^5*s^5*t^7 + 4704*ep^5*mtt^5*s^5*t^7 + 816*mtt^4*mWW*s^5*t^7 + 848*ep*mtt^4*mWW*s^5*t^7 - 10740*ep^2*mtt^4*mWW*s^5*t^7 + 30440*ep^3*mtt^4*mWW*s^5*t^7 + 164636*ep^4*mtt^4*mWW*s^5*t^7 + 144376*ep^5*mtt^4*mWW*s^5*t^7 - 784*mtt^3*mWW^2*s^5*t^7 - 1784*ep*mtt^3*mWW^2*s^5*t^7 + 19920*ep^2*mtt^3*mWW^2*s^5*t^7 + 87168*ep^3*mtt^3*mWW^2*s^5*t^7 + 117752*ep^4*mtt^3*mWW^2*s^5*t^7 + 50400*ep^5*mtt^3*mWW^2*s^5*t^7 - 880*mtt^2*mWW^3*s^5*t^7 - 3344*ep*mtt^2*mWW^3*s^5*t^7 - 636*ep^2*mtt^2*mWW^3*s^5*t^7 - 33704*ep^3*mtt^2*mWW^3*s^5*t^7 - 126676*ep^4*mtt^2*mWW^3*s^5*t^7 - 106024*ep^5*mtt^2*mWW^3*s^5*t^7 + 848*mtt*mWW^4*s^5*t^7 + 5408*ep*mtt*mWW^4*s^5*t^7 - 2992*ep^2*mtt*mWW^4*s^5*t^7 - 84104*ep^3*mtt*mWW^4*s^5*t^7 - 181976*ep^4*mtt*mWW^4*s^5*t^7 - 114640*ep^5*mtt*mWW^4*s^5*t^7 + 424*ep*mWW^5*s^5*t^7 + 4408*ep^2*mWW^5*s^5*t^7 + 16392*ep^3*mWW^5*s^5*t^7 + 25280*ep^4*mWW^5*s^5*t^7 + 13760*ep^5*mWW^5*s^5*t^7 + 272*ep*mtt^4*s^6*t^7 + 1696*ep^2*mtt^4*s^6*t^7 + 2292*ep^3*mtt^4*s^6*t^7 - 1220*ep^4*mtt^4*s^6*t^7 - 2640*ep^5*mtt^4*s^6*t^7 - 128*mtt^3*mWW*s^6*t^7 - 112*ep*mtt^3*mWW*s^6*t^7 + 936*ep^2*mtt^3*mWW*s^6*t^7 - 11496*ep^3*mtt^3*mWW*s^6*t^7 - 40616*ep^4*mtt^3*mWW*s^6*t^7 - 32304*ep^5*mtt^3*mWW*s^6*t^7 + 256*mtt^2*mWW^2*s^6*t^7 + 784*ep*mtt^2*mWW^2*s^6*t^7 - 2680*ep^2*mtt^2*mWW^2*s^6*t^7 - 7240*ep^3*mtt^2*mWW^2*s^6*t^7 + 1512*ep^4*mtt^2*mWW^2*s^6*t^7 + 7488*ep^5*mtt^2*mWW^2*s^6*t^7 - 128*mtt*mWW^3*s^6*t^7 - 1008*ep*mtt*mWW^3*s^6*t^7 + 776*ep^2*mtt*mWW^3*s^6*t^7 + 21256*ep^3*mtt*mWW^3*s^6*t^7 + 48856*ep^4*mtt*mWW^3*s^6*t^7 + 32208*ep^5*mtt*mWW^3*s^6*t^7 - 64*ep*mWW^4*s^6*t^7 - 792*ep^2*mWW^4*s^6*t^7 - 3340*ep^3*mWW^4*s^6*t^7 - 5588*ep^4*mWW^4*s^6*t^7 - 3216*ep^5*mWW^4*s^6*t^7 + 336*ep*mtt^9*t^8 + 3480*ep^2*mtt^9*t^8 + 12720*ep^3*mtt^9*t^8 + 19296*ep^4*mtt^9*t^8 + 10368*ep^5*mtt^9*t^8 - 880*ep*mtt^8*mWW*t^8 - 9110*ep^2*mtt^8*mWW*t^8 - 33308*ep^3*mtt^8*mWW*t^8 - 50606*ep^4*mtt^8*mWW*t^8 - 27256*ep^5*mtt^8*mWW*t^8 - 416*ep*mtt^7*mWW^2*t^8 - 4300*ep^2*mtt^7*mWW^2*t^8 - 15584*ep^3*mtt^7*mWW^2*t^8 - 23196*ep^4*mtt^7*mWW^2*t^8 - 12144*ep^5*mtt^7*mWW^2*t^8 + 3520*ep*mtt^6*mWW^3*t^8 + 36350*ep^2*mtt^6*mWW^3*t^8 + 132340*ep^3*mtt^6*mWW^3*t^8 + 199710*ep^4*mtt^6*mWW^3*t^8 + 106680*ep^5*mtt^6*mWW^3*t^8 - 4080*ep*mtt^5*mWW^4*t^8 - 42000*ep^2*mtt^5*mWW^4*t^8 - 152560*ep^3*mtt^5*mWW^4*t^8 - 230120*ep^4*mtt^5*mWW^4*t^8 - 123040*ep^5*mtt^5*mWW^4*t^8 + 1424*ep*mtt^4*mWW^5*t^8 + 14470*ep^2*mtt^4*mWW^5*t^8 + 51980*ep^3*mtt^4*mWW^5*t^8 + 77934*ep^4*mtt^4*mWW^5*t^8 + 41592*ep^5*mtt^4*mWW^5*t^8 + 320*ep*mtt^3*mWW^6*t^8 + 3460*ep^2*mtt^3*mWW^6*t^8 + 13088*ep^3*mtt^3*mWW^6*t^8 + 20196*ep^4*mtt^3*mWW^6*t^8 + 10896*ep^5*mtt^3*mWW^6*t^8 - 224*ep*mtt^2*mWW^7*t^8 - 2350*ep^2*mtt^2*mWW^7*t^8 - 8676*ep^3*mtt^2*mWW^7*t^8 - 13214*ep^4*mtt^2*mWW^7*t^8 - 7096*ep^5*mtt^2*mWW^7*t^8 - 688*ep*mtt^8*s*t^8 - 7728*ep^2*mtt^8*s*t^8 - 30276*ep^3*mtt^8*s*t^8 - 48172*ep^4*mtt^8*s*t^8 - 26736*ep^5*mtt^8*s*t^8 - 336*mtt^7*mWW*s*t^8 - 448*ep*mtt^7*mWW*s*t^8 + 20306*ep^2*mtt^7*mWW*s*t^8 + 106916*ep^3*mtt^7*mWW*s*t^8 + 187254*ep^4*mtt^7*mWW*s*t^8 + 108568*ep^5*mtt^7*mWW*s*t^8 + 544*mtt^6*mWW^2*s*t^8 + 2902*ep*mtt^6*mWW^2*s*t^8 - 7487*ep^2*mtt^6*mWW^2*s*t^8 - 70900*ep^3*mtt^6*mWW^2*s*t^8 - 138267*ep^4*mtt^6*mWW^2*s*t^8 - 83692*ep^5*mtt^6*mWW^2*s*t^8 + 960*mtt^5*mWW^3*s*t^8 + 3866*ep*mtt^5*mWW^3*s*t^8 - 30718*ep^2*mtt^5*mWW^3*s*t^8 - 203262*ep^3*mtt^5*mWW^3*s*t^8 - 375298*ep^4*mtt^5*mWW^3*s*t^8 - 221608*ep^5*mtt^5*mWW^3*s*t^8 - 2560*mtt^4*mWW^4*s*t^8 - 11780*ep*mtt^4*mWW^4*s*t^8 + 58577*ep^2*mtt^4*mWW^4*s*t^8 + 430374*ep^3*mtt^4*mWW^4*s*t^8 + 804981*ep^4*mtt^4*mWW^4*s*t^8 + 477108*ep^5*mtt^4*mWW^4*s*t^8 + 1520*mtt^3*mWW^5*s*t^8 + 4628*ep*mtt^3*mWW^5*s*t^8 - 55330*ep^2*mtt^3*mWW^5*s*t^8 - 317480*ep^3*mtt^3*mWW^5*s*t^8 - 557862*ep^4*mtt^3*mWW^5*s*t^8 - 321176*ep^5*mtt^3*mWW^5*s*t^8 + 96*mtt^2*mWW^6*s*t^8 + 3278*ep*mtt^2*mWW^6*s*t^8 + 23971*ep^2*mtt^2*mWW^6*s*t^8 + 68808*ep^3*mtt^2*mWW^6*s*t^8 + 87167*ep^4*mtt^2*mWW^6*s*t^8 + 41020*ep^5*mtt^2*mWW^6*s*t^8 - 224*mtt*mWW^7*s*t^8 - 1422*ep*mtt*mWW^7*s*t^8 + 1934*ep^2*mtt*mWW^7*s*t^8 + 28834*ep^3*mtt*mWW^7*s*t^8 + 60018*ep^4*mtt*mWW^7*s*t^8 + 37160*ep^5*mtt*mWW^7*s*t^8 - 336*ep*mWW^8*s*t^8 - 3525*ep^2*mWW^8*s*t^8 - 13014*ep^3*mWW^8*s*t^8 - 19821*ep^4*mWW^8*s*t^8 - 10644*ep^5*mWW^8*s*t^8 - 752*ep*mtt^7*s^2*t^8 - 2208*ep^2*mtt^7*s^2*t^8 + 10980*ep^3*mtt^7*s^2*t^8 + 38452*ep^4*mtt^7*s^2*t^8 + 29328*ep^5*mtt^7*s^2*t^8 + 1376*mtt^6*mWW*s^2*t^8 + 7328*ep*mtt^6*mWW*s^2*t^8 - 10438*ep^2*mtt^6*mWW*s^2*t^8 - 117874*ep^3*mtt^6*mWW*s^2*t^8 - 219036*ep^4*mtt^6*mWW*s^2*t^8 - 125136*ep^5*mtt^6*mWW*s^2*t^8 - 2368*mtt^5*mWW^2*s^2*t^8 - 6796*ep*mtt^5*mWW^2*s^2*t^8 + 49574*ep^2*mtt^5*mWW^2*s^2*t^8 + 220436*ep^3*mtt^5*mWW^2*s^2*t^8 + 290702*ep^4*mtt^5*mWW^2*s^2*t^8 + 123512*ep^5*mtt^5*mWW^2*s^2*t^8 - 1568*mtt^4*mWW^3*s^2*t^8 - 16816*ep*mtt^4*mWW^3*s^2*t^8 - 45944*ep^2*mtt^4*mWW^3*s^2*t^8 + 25554*ep^3*mtt^4*mWW^3*s^2*t^8 + 204430*ep^4*mtt^4*mWW^3*s^2*t^8 + 167704*ep^5*mtt^4*mWW^3*s^2*t^8 + 5152*mtt^3*mWW^4*s^2*t^8 + 28792*ep*mtt^3*mWW^4*s^2*t^8 - 26532*ep^2*mtt^3*mWW^4*s^2*t^8 - 401188*ep^3*mtt^3*mWW^4*s^2*t^8 - 767824*ep^4*mtt^3*mWW^4*s^2*t^8 - 445440*ep^5*mtt^3*mWW^4*s^2*t^8 - 3008*mtt^2*mWW^5*s^2*t^8 - 11648*ep*mtt^2*mWW^5*s^2*t^8 + 62458*ep^2*mtt^2*mWW^5*s^2*t^8 + 383410*ep^3*mtt^2*mWW^5*s^2*t^8 + 647920*ep^4*mtt^2*mWW^5*s^2*t^8 + 356128*ep^5*mtt^2*mWW^5*s^2*t^8 + 416*mtt*mWW^6*s^2*t^8 - 540*ep*mtt*mWW^6*s^2*t^8 - 31330*ep^2*mtt*mWW^6*s^2*t^8 - 137268*ep^3*mtt*mWW^6*s^2*t^8 - 218546*ep^4*mtt*mWW^6*s^2*t^8 - 118792*ep^5*mtt*mWW^6*s^2*t^8 + 432*ep*mWW^7*s^2*t^8 + 4420*ep^2*mWW^7*s^2*t^8 + 15950*ep^3*mWW^7*s^2*t^8 + 23902*ep^4*mWW^7*s^2*t^8 + 12696*ep^5*mWW^7*s^2*t^8 + 3216*ep*mtt^6*s^3*t^8 + 18800*ep^2*mtt^6*s^3*t^8 + 19100*ep^3*mtt^6*s^3*t^8 - 28044*ep^4*mtt^6*s^3*t^8 - 37872*ep^5*mtt^6*s^3*t^8 - 2064*mtt^5*mWW*s^3*t^8 - 11072*ep*mtt^5*mWW*s^3*t^8 - 4882*ep^2*mtt^5*mWW*s^3*t^8 + 32736*ep^3*mtt^5*mWW*s^3*t^8 + 30678*ep^4*mtt^5*mWW*s^3*t^8 - 3896*ep^5*mtt^5*mWW*s^3*t^8 + 3648*mtt^4*mWW^2*s^3*t^8 + 9750*ep*mtt^4*mWW^2*s^3*t^8 - 61671*ep^2*mtt^4*mWW^2*s^3*t^8 - 205576*ep^3*mtt^4*mWW^2*s^3*t^8 - 151271*ep^4*mtt^4*mWW^2*s^3*t^8 + 6260*ep^5*mtt^4*mWW^2*s^3*t^8 + 80*mtt^3*mWW^3*s^3*t^8 + 7910*ep*mtt^3*mWW^3*s^3*t^8 + 59848*ep^2*mtt^3*mWW^3*s^3*t^8 + 152026*ep^3*mtt^3*mWW^3*s^3*t^8 + 154408*ep^4*mtt^3*mWW^3*s^3*t^8 + 51808*ep^5*mtt^3*mWW^3*s^3*t^8 - 2848*mtt^2*mWW^4*s^3*t^8 - 15886*ep*mtt^2*mWW^4*s^3*t^8 + 622*ep^2*mtt^2*mWW^4*s^3*t^8 + 120750*ep^3*mtt^2*mWW^4*s^3*t^8 + 213322*ep^4*mtt^2*mWW^4*s^3*t^8 + 109160*ep^5*mtt^2*mWW^4*s^3*t^8 + 1184*mtt*mWW^5*s^3*t^8 + 5106*ep*mtt*mWW^5*s^3*t^8 - 22494*ep^2*mtt*mWW^5*s^3*t^8 - 153554*ep^3*mtt*mWW^5*s^3*t^8 - 269910*ep^4*mtt*mWW^5*s^3*t^8 - 152072*ep^5*mtt*mWW^5*s^3*t^8 + 976*ep*mWW^6*s^3*t^8 + 9777*ep^2*mWW^6*s^3*t^8 + 34518*ep^3*mWW^6*s^3*t^8 + 50817*ep^4*mWW^6*s^3*t^8 + 26612*ep^5*mWW^6*s^3*t^8 - 3296*ep*mtt^5*s^4*t^8 - 18072*ep^2*mtt^5*s^4*t^8 - 11220*ep^3*mtt^5*s^4*t^8 + 45700*ep^4*mtt^5*s^4*t^8 + 49488*ep^5*mtt^5*s^4*t^8 + 1344*mtt^4*mWW*s^4*t^8 + 6480*ep*mtt^4*mWW*s^4*t^8 + 5884*ep^2*mtt^4*mWW*s^4*t^8 + 25938*ep^3*mtt^4*mWW*s^4*t^8 + 94990*ep^4*mtt^4*mWW*s^4*t^8 + 81464*ep^5*mtt^4*mWW*s^4*t^8 - 2464*mtt^3*mWW^2*s^4*t^8 - 7872*ep*mtt^3*mWW^2*s^4*t^8 + 28796*ep^2*mtt^3*mWW^2*s^4*t^8 + 91360*ep^3*mtt^3*mWW^2*s^4*t^8 + 30336*ep^4*mtt^3*mWW^2*s^4*t^8 - 41856*ep^5*mtt^3*mWW^2*s^4*t^8 + 896*mtt^2*mWW^3*s^4*t^8 + 3264*ep*mtt^2*mWW^3*s^4*t^8 - 22164*ep^2*mtt^2*mWW^3*s^4*t^8 - 131460*ep^3*mtt^2*mWW^3*s^4*t^8 - 224124*ep^4*mtt^2*mWW^3*s^4*t^8 - 124912*ep^5*mtt^2*mWW^3*s^4*t^8 + 224*mtt*mWW^4*s^4*t^8 + 1376*ep*mtt*mWW^4*s^4*t^8 + 5500*ep^2*mtt*mWW^4*s^4*t^8 + 26756*ep^3*mtt*mWW^4*s^4*t^8 + 57004*ep^4*mtt*mWW^4*s^4*t^8 + 38640*ep^5*mtt*mWW^4*s^4*t^8 + 48*ep*mWW^5*s^4*t^8 + 56*ep^2*mWW^5*s^4*t^8 - 1374*ep^3*mWW^5*s^4*t^8 - 3906*ep^4*mWW^5*s^4*t^8 - 2824*ep^5*mWW^5*s^4*t^8 + 1376*ep*mtt^4*s^5*t^8 + 6336*ep^2*mtt^4*s^5*t^8 - 3720*ep^3*mtt^4*s^5*t^8 - 35992*ep^4*mtt^4*s^5*t^8 - 31200*ep^5*mtt^4*s^5*t^8 - 320*mtt^3*mWW*s^5*t^8 - 1536*ep*mtt^3*mWW*s^5*t^8 - 2240*ep^2*mtt^3*mWW*s^5*t^8 - 13320*ep^3*mtt^3*mWW*s^5*t^8 - 38504*ep^4*mtt^3*mWW*s^5*t^8 - 30000*ep^5*mtt^3*mWW*s^5*t^8 + 640*mtt^2*mWW^2*s^5*t^8 + 2368*ep*mtt^2*mWW^2*s^5*t^8 - 5008*ep^2*mtt^2*mWW^2*s^5*t^8 - 18184*ep^3*mtt^2*mWW^2*s^5*t^8 - 3864*ep^4*mtt^2*mWW^2*s^5*t^8 + 11088*ep^5*mtt^2*mWW^2*s^5*t^8 - 320*mtt*mWW^3*s^5*t^8 - 2048*ep*mtt*mWW^3*s^5*t^8 + 2656*ep^2*mtt*mWW^3*s^5*t^8 + 41928*ep^3*mtt*mWW^3*s^5*t^8 + 88904*ep^4*mtt*mWW^3*s^5*t^8 + 55920*ep^5*mtt*mWW^3*s^5*t^8 - 160*ep*mWW^4*s^5*t^8 - 1744*ep^2*mWW^4*s^5*t^8 - 6704*ep^3*mWW^4*s^5*t^8 - 10544*ep^4*mWW^4*s^5*t^8 - 5808*ep^5*mWW^4*s^5*t^8 - 192*ep*mtt^3*s^6*t^8 - 608*ep^2*mtt^3*s^6*t^8 + 2416*ep^3*mtt^3*s^6*t^8 + 8760*ep^4*mtt^3*s^6*t^8 + 6624*ep^5*mtt^3*s^6*t^8 + 128*ep*mtt^2*mWW*s^6*t^8 + 480*ep^2*mtt^2*mWW*s^6*t^8 - 1088*ep^3*mtt^2*mWW*s^6*t^8 - 4776*ep^4*mtt^2*mWW*s^6*t^8 - 3744*ep^5*mtt^2*mWW*s^6*t^8 + 64*ep*mtt*mWW^2*s^6*t^8 + 96*ep^2*mtt*mWW^2*s^6*t^8 - 1552*ep^3*mtt*mWW^2*s^6*t^8 - 4440*ep^4*mtt*mWW^2*s^6*t^8 - 3168*ep^5*mtt*mWW^2*s^6*t^8 + 32*ep^2*mWW^3*s^6*t^8 + 224*ep^3*mWW^3*s^6*t^8 + 456*ep^4*mWW^3*s^6*t^8 + 288*ep^5*mWW^3*s^6*t^8 - 240*ep*mtt^8*t^9 - 2384*ep^2*mtt^8*t^9 - 8356*ep^3*mtt^8*t^9 - 12236*ep^4*mtt^8*t^9 - 6384*ep^5*mtt^8*t^9 + 992*ep*mtt^7*mWW*t^9 + 9864*ep^2*mtt^7*mWW*t^9 + 34620*ep^3*mtt^7*mWW*t^9 + 50780*ep^4*mtt^7*mWW*t^9 + 26544*ep^5*mtt^7*mWW*t^9 - 1360*ep*mtt^6*mWW^2*t^9 - 13560*ep^2*mtt^6*mWW^2*t^9 - 47760*ep^3*mtt^6*mWW^2*t^9 - 70360*ep^4*mtt^6*mWW^2*t^9 - 36960*ep^5*mtt^6*mWW^2*t^9 + 320*ep*mtt^5*mWW^3*t^9 + 3280*ep^2*mtt^5*mWW^3*t^9 + 11960*ep^3*mtt^5*mWW^3*t^9 + 18360*ep^4*mtt^5*mWW^3*t^9 + 10080*ep^5*mtt^5*mWW^3*t^9 + 880*ep*mtt^4*mWW^4*t^9 + 8640*ep^2*mtt^4*mWW^4*t^9 + 29820*ep^3*mtt^4*mWW^4*t^9 + 42820*ep^4*mtt^4*mWW^4*t^9 + 21840*ep^5*mtt^4*mWW^4*t^9 - 800*ep*mtt^3*mWW^5*t^9 - 7896*ep^2*mtt^3*mWW^5*t^9 - 27444*ep^3*mtt^3*mWW^5*t^9 - 39764*ep^4*mtt^3*mWW^5*t^9 - 20496*ep^5*mtt^3*mWW^5*t^9 + 208*ep*mtt^2*mWW^6*t^9 + 2056*ep^2*mtt^2*mWW^6*t^9 + 7160*ep^3*mtt^2*mWW^6*t^9 + 10400*ep^4*mtt^2*mWW^6*t^9 + 5376*ep^5*mtt^2*mWW^6*t^9 + 368*ep*mtt^7*s*t^9 + 3888*ep^2*mtt^7*s*t^9 + 14436*ep^3*mtt^7*s*t^9 + 22052*ep^4*mtt^7*s*t^9 + 11856*ep^5*mtt^7*s*t^9 + 240*mtt^6*mWW*s*t^9 + 152*ep*mtt^6*mWW*s*t^9 - 14796*ep^2*mtt^6*mWW*s*t^9 - 72330*ep^3*mtt^6*mWW*s*t^9 - 121330*ep^4*mtt^6*mWW*s*t^9 - 68136*ep^5*mtt^6*mWW*s*t^9 - 752*mtt^5*mWW^2*s*t^9 - 2600*ep*mtt^5*mWW^2*s*t^9 + 23652*ep^2*mtt^5*mWW^2*s*t^9 + 141490*ep^3*mtt^5*mWW^2*s*t^9 + 249394*ep^4*mtt^5*mWW^2*s*t^9 + 143016*ep^5*mtt^5*mWW^2*s*t^9 + 608*mtt^4*mWW^3*s*t^9 + 1832*ep*mtt^4*mWW^3*s*t^9 - 21324*ep^2*mtt^4*mWW^3*s*t^9 - 120640*ep^3*mtt^4*mWW^3*s*t^9 - 209716*ep^4*mtt^4*mWW^3*s*t^9 - 119760*ep^5*mtt^4*mWW^3*s*t^9 + 288*mtt^3*mWW^4*s*t^9 + 2752*ep*mtt^3*mWW^4*s*t^9 + 8616*ep^2*mtt^3*mWW^4*s*t^9 + 9000*ep^3*mtt^3*mWW^4*s*t^9 - 296*ep^4*mtt^3*mWW^4*s*t^9 - 3360*ep^5*mtt^3*mWW^4*s*t^9 - 592*mtt^2*mWW^5*s*t^9 - 3256*ep*mtt^2*mWW^5*s*t^9 + 5868*ep^2*mtt^2*mWW^5*s*t^9 + 63734*ep^3*mtt^2*mWW^5*s*t^9 + 122102*ep^4*mtt^2*mWW^5*s*t^9 + 71544*ep^5*mtt^2*mWW^5*s*t^9 + 208*mtt*mWW^6*s*t^9 + 440*ep*mtt*mWW^6*s*t^9 - 8988*ep^2*mtt*mWW^6*s*t^9 - 46430*ep^3*mtt*mWW^6*s*t^9 - 77806*ep^4*mtt*mWW^6*s*t^9 - 43224*ep^5*mtt*mWW^6*s*t^9 + 312*ep*mWW^7*s*t^9 + 3084*ep^2*mWW^7*s*t^9 + 10740*ep^3*mWW^7*s*t^9 + 15600*ep^4*mWW^7*s*t^9 + 8064*ep^5*mWW^7*s*t^9 + 768*ep*mtt^6*s^2*t^9 + 3408*ep^2*mtt^6*s^2*t^9 - 2952*ep^3*mtt^6*s^2*t^9 - 21792*ep^4*mtt^6*s^2*t^9 - 18432*ep^5*mtt^6*s^2*t^9 - 736*mtt^5*mWW*s^2*t^9 - 5536*ep*mtt^5*mWW*s^2*t^9 - 3912*ep^2*mtt^5*mWW*s^2*t^9 + 53008*ep^3*mtt^5*mWW*s^2*t^9 + 129964*ep^4*mtt^5*mWW*s^2*t^9 + 84912*ep^5*mtt^5*mWW*s^2*t^9 + 2048*mtt^4*mWW^2*s^2*t^9 + 10352*ep*mtt^4*mWW^2*s^2*t^9 - 15520*ep^2*mtt^4*mWW^2*s^2*t^9 - 156204*ep^3*mtt^4*mWW^2*s^2*t^9 - 276320*ep^4*mtt^4*mWW^2*s^2*t^9 - 152256*ep^5*mtt^4*mWW^2*s^2*t^9 - 1728*mtt^3*mWW^3*s^2*t^9 - 5680*ep*mtt^3*mWW^3*s^2*t^9 + 34472*ep^2*mtt^3*mWW^3*s^2*t^9 + 175296*ep^3*mtt^3*mWW^3*s^2*t^9 + 260592*ep^4*mtt^3*mWW^3*s^2*t^9 + 128448*ep^5*mtt^3*mWW^3*s^2*t^9 + 256*mtt^2*mWW^4*s^2*t^9 - 1232*ep*mtt^2*mWW^4*s^2*t^9 - 22296*ep^2*mtt^2*mWW^4*s^2*t^9 - 74464*ep^3*mtt^2*mWW^4*s^2*t^9 - 96616*ep^4*mtt^2*mWW^4*s^2*t^9 - 44448*ep^5*mtt^2*mWW^4*s^2*t^9 + 160*mtt*mWW^5*s^2*t^9 + 1168*ep*mtt*mWW^5*s^2*t^9 + 2368*ep^2*mtt*mWW^5*s^2*t^9 + 528*ep^3*mtt*mWW^5*s^2*t^9 - 2332*ep^4*mtt*mWW^5*s^2*t^9 - 1392*ep^5*mtt*mWW^5*s^2*t^9 + 160*ep*mWW^6*s^2*t^9 + 1480*ep^2*mWW^6*s^2*t^9 + 4788*ep^3*mWW^6*s^2*t^9 + 6504*ep^4*mWW^6*s^2*t^9 + 3168*ep^5*mWW^6*s^2*t^9 - 2064*ep*mtt^5*s^3*t^9 - 10160*ep^2*mtt^5*s^3*t^9 + 852*ep^3*mtt^5*s^3*t^9 + 43892*ep^4*mtt^5*s^3*t^9 + 40080*ep^5*mtt^5*s^3*t^9 + 752*mtt^4*mWW*s^3*t^9 + 6808*ep*mtt^4*mWW*s^3*t^9 + 14612*ep^2*mtt^4*mWW*s^3*t^9 - 19786*ep^3*mtt^4*mWW*s^3*t^9 - 85546*ep^4*mtt^4*mWW*s^3*t^9 - 63240*ep^5*mtt^4*mWW*s^3*t^9 - 1808*mtt^3*mWW^2*s^3*t^9 - 8952*ep*mtt^3*mWW^2*s^3*t^9 + 6092*ep^2*mtt^3*mWW^2*s^3*t^9 + 77726*ep^3*mtt^3*mWW^2*s^3*t^9 + 116270*ep^4*mtt^3*mWW^2*s^3*t^9 + 51672*ep^5*mtt^3*mWW^2*s^3*t^9 + 1360*mtt^2*mWW^3*s^3*t^9 + 5456*ep*mtt^2*mWW^3*s^3*t^9 - 18240*ep^2*mtt^2*mWW^3*s^3*t^9 - 109802*ep^3*mtt^2*mWW^3*s^3*t^9 - 166870*ep^4*mtt^2*mWW^3*s^3*t^9 - 82104*ep^5*mtt^2*mWW^3*s^3*t^9 - 304*mtt*mWW^4*s^3*t^9 - 968*ep*mtt*mWW^4*s^3*t^9 + 10556*ep^2*mtt*mWW^4*s^3*t^9 + 61310*ep^3*mtt*mWW^4*s^3*t^9 + 107654*ep^4*mtt*mWW^4*s^3*t^9 + 61752*ep^5*mtt*mWW^4*s^3*t^9 - 280*ep*mWW^5*s^3*t^9 - 2860*ep^2*mWW^5*s^3*t^9 - 10300*ep^3*mWW^5*s^3*t^9 - 15400*ep^4*mWW^5*s^3*t^9 - 8160*ep^5*mWW^5*s^3*t^9 + 1552*ep*mtt^4*s^4*t^9 + 6464*ep^2*mtt^4*s^4*t^9 - 8812*ep^3*mtt^4*s^4*t^9 - 49436*ep^4*mtt^4*s^4*t^9 - 40368*ep^5*mtt^4*s^4*t^9 - 256*mtt^3*mWW*s^4*t^9 - 2672*ep*mtt^3*mWW*s^4*t^9 - 6728*ep^2*mtt^3*mWW*s^4*t^9 + 6664*ep^3*mtt^3*mWW*s^4*t^9 + 35684*ep^4*mtt^3*mWW*s^4*t^9 + 27408*ep^5*mtt^3*mWW*s^4*t^9 + 512*mtt^2*mWW^2*s^4*t^9 + 2480*ep*mtt^2*mWW^2*s^4*t^9 - 1304*ep^2*mtt^2*mWW^2*s^4*t^9 - 17096*ep^3*mtt^2*mWW^2*s^4*t^9 - 21636*ep^4*mtt^2*mWW^2*s^4*t^9 - 7056*ep^5*mtt^2*mWW^2*s^4*t^9 - 256*mtt*mWW^3*s^4*t^9 - 1232*ep*mtt*mWW^3*s^4*t^9 + 2760*ep^2*mtt*mWW^3*s^4*t^9 + 23144*ep^3*mtt*mWW^3*s^4*t^9 + 40780*ep^4*mtt*mWW^3*s^4*t^9 + 22704*ep^5*mtt*mWW^3*s^4*t^9 - 128*ep*mWW^4*s^4*t^9 - 1192*ep^2*mWW^4*s^4*t^9 - 3900*ep^3*mWW^4*s^4*t^9 - 5392*ep^4*mWW^4*s^4*t^9 - 2688*ep^5*mWW^4*s^4*t^9 - 384*ep*mtt^3*s^5*t^9 - 1216*ep^2*mtt^3*s^5*t^9 + 4832*ep^3*mtt^3*s^5*t^9 + 17520*ep^4*mtt^3*s^5*t^9 + 13248*ep^5*mtt^3*s^5*t^9 + 256*ep*mtt^2*mWW*s^5*t^9 + 960*ep^2*mtt^2*mWW*s^5*t^9 - 2176*ep^3*mtt^2*mWW*s^5*t^9 - 9552*ep^4*mtt^2*mWW*s^5*t^9 - 7488*ep^5*mtt^2*mWW*s^5*t^9 + 128*ep*mtt*mWW^2*s^5*t^9 + 192*ep^2*mtt*mWW^2*s^5*t^9 - 3104*ep^3*mtt*mWW^2*s^5*t^9 - 8880*ep^4*mtt*mWW^2*s^5*t^9 - 6336*ep^5*mtt*mWW^2*s^5*t^9 + 64*ep^2*mWW^3*s^5*t^9 + 448*ep^3*mWW^3*s^5*t^9 + 912*ep^4*mWW^3*s^5*t^9 + 576*ep^5*mWW^3*s^5*t^9 + 64*ep*mtt^7*t^10 + 608*ep^2*mtt^7*t^10 + 2032*ep^3*mtt^7*t^10 + 2856*ep^4*mtt^7*t^10 + 1440*ep^5*mtt^7*t^10 - 320*ep*mtt^6*mWW*t^10 - 3040*ep^2*mtt^6*mWW*t^10 - 10160*ep^3*mtt^6*mWW*t^10 - 14280*ep^4*mtt^6*mWW*t^10 - 7200*ep^5*mtt^6*mWW*t^10 + 640*ep*mtt^5*mWW^2*t^10 + 6080*ep^2*mtt^5*mWW^2*t^10 + 20320*ep^3*mtt^5*mWW^2*t^10 + 28560*ep^4*mtt^5*mWW^2*t^10 + 14400*ep^5*mtt^5*mWW^2*t^10 - 640*ep*mtt^4*mWW^3*t^10 - 6080*ep^2*mtt^4*mWW^3*t^10 - 20320*ep^3*mtt^4*mWW^3*t^10 - 28560*ep^4*mtt^4*mWW^3*t^10 - 14400*ep^5*mtt^4*mWW^3*t^10 + 320*ep*mtt^3*mWW^4*t^10 + 3040*ep^2*mtt^3*mWW^4*t^10 + 10160*ep^3*mtt^3*mWW^4*t^10 + 14280*ep^4*mtt^3*mWW^4*t^10 + 7200*ep^5*mtt^3*mWW^4*t^10 - 64*ep*mtt^2*mWW^5*t^10 - 608*ep^2*mtt^2*mWW^5*t^10 - 2032*ep^3*mtt^2*mWW^5*t^10 - 2856*ep^4*mtt^2*mWW^5*t^10 - 1440*ep^5*mtt^2*mWW^5*t^10 - 64*ep*mtt^6*s*t^10 - 608*ep^2*mtt^6*s*t^10 - 2032*ep^3*mtt^6*s*t^10 - 2856*ep^4*mtt^6*s*t^10 - 1440*ep^5*mtt^6*s*t^10 - 64*mtt^5*mWW*s*t^10 - 128*ep*mtt^5*mWW*s*t^10 + 2528*ep^2*mtt^5*mWW*s*t^10 + 12384*ep^3*mtt^5*mWW*s*t^10 + 19980*ep^4*mtt^5*mWW*s*t^10 + 10800*ep^5*mtt^5*mWW*s*t^10 + 256*mtt^4*mWW^2*s*t^10 + 1056*ep*mtt^4*mWW^2*s*t^10 - 4944*ep^2*mtt^4*mWW^2*s*t^10 - 32264*ep^3*mtt^4*mWW^2*s*t^10 - 55644*ep^4*mtt^4*mWW^2*s*t^10 - 30960*ep^5*mtt^4*mWW^2*s*t^10 - 384*mtt^3*mWW^3*s*t^10 - 1664*ep*mtt^3*mWW^3*s*t^10 + 6656*ep^2*mtt^3*mWW^3*s*t^10 + 45856*ep^3*mtt^3*mWW^3*s*t^10 + 79896*ep^4*mtt^3*mWW^3*s*t^10 + 44640*ep^5*mtt^3*mWW^3*s*t^10 + 256*mtt^2*mWW^4*s*t^10 + 896*ep*mtt^2*mWW^4*s*t^10 - 6464*ep^2*mtt^2*mWW^4*s*t^10 - 37344*ep^3*mtt^2*mWW^4*s*t^10 - 62784*ep^4*mtt^2*mWW^4*s*t^10 - 34560*ep^5*mtt^2*mWW^4*s*t^10 - 64*mtt*mWW^5*s*t^10 + 3744*ep^2*mtt*mWW^5*s*t^10 + 16448*ep^3*mtt*mWW^5*s*t^10 + 25692*ep^4*mtt*mWW^5*s*t^10 + 13680*ep^5*mtt*mWW^5*s*t^10 - 96*ep*mWW^6*s*t^10 - 912*ep^2*mWW^6*s*t^10 - 3048*ep^3*mWW^6*s*t^10 - 4284*ep^4*mWW^6*s*t^10 - 2160*ep^5*mWW^6*s*t^10 - 256*ep*mtt^5*s^2*t^10 - 1216*ep^2*mtt^5*s^2*t^10 + 384*ep^3*mtt^5*s^2*t^10 + 5904*ep^4*mtt^5*s^2*t^10 + 5184*ep^5*mtt^5*s^2*t^10 + 128*mtt^4*mWW*s^2*t^10 + 1472*ep*mtt^4*mWW*s^2*t^10 + 3328*ep^2*mtt^4*mWW*s^2*t^10 - 8336*ep^3*mtt^4*mWW*s^2*t^10 - 30840*ep^4*mtt^4*mWW*s^2*t^10 - 22752*ep^5*mtt^4*mWW*s^2*t^10 - 384*mtt^3*mWW^2*s^2*t^10 - 2752*ep*mtt^3*mWW^2*s^2*t^10 - 1504*ep^2*mtt^3*mWW^2*s^2*t^10 + 26544*ep^3*mtt^3*mWW^2*s^2*t^10 + 62352*ep^4*mtt^3*mWW^2*s^2*t^10 + 39744*ep^5*mtt^3*mWW^2*s^2*t^10 + 384*mtt^2*mWW^3*s^2*t^10 + 1984*ep*mtt^2*mWW^3*s^2*t^10 - 3296*ep^2*mtt^2*mWW^3*s^2*t^10 - 33456*ep^3*mtt^2*mWW^3*s^2*t^10 - 61056*ep^4*mtt^2*mWW^3*s^2*t^10 - 34560*ep^5*mtt^2*mWW^3*s^2*t^10 - 128*mtt*mWW^4*s^2*t^10 - 320*ep*mtt*mWW^4*s^2*t^10 + 3872*ep^2*mtt*mWW^4*s^2*t^10 + 18704*ep^3*mtt*mWW^4*s^2*t^10 + 28896*ep^4*mtt*mWW^4*s^2*t^10 + 14976*ep^5*mtt*mWW^4*s^2*t^10 - 128*ep*mWW^5*s^2*t^10 - 1184*ep^2*mWW^5*s^2*t^10 - 3840*ep^3*mWW^5*s^2*t^10 - 5256*ep^4*mWW^5*s^2*t^10 - 2592*ep^5*mWW^5*s^2*t^10 + 448*ep*mtt^4*s^3*t^10 + 1824*ep^2*mtt^4*s^3*t^10 - 2800*ep^3*mtt^4*s^3*t^10 - 14664*ep^4*mtt^4*s^3*t^10 - 11808*ep^5*mtt^4*s^3*t^10 - 64*mtt^3*mWW*s^3*t^10 - 1152*ep*mtt^3*mWW*s^3*t^10 - 3296*ep^2*mtt^3*mWW*s^3*t^10 + 7200*ep^3*mtt^3*mWW*s^3*t^10 + 29916*ep^4*mtt^3*mWW*s^3*t^10 + 22896*ep^5*mtt^3*mWW*s^3*t^10 + 128*mtt^2*mWW^2*s^3*t^10 + 928*ep*mtt^2*mWW^2*s^3*t^10 + 880*ep^2*mtt^2*mWW^2*s^3*t^10 - 6568*ep^3*mtt^2*mWW^2*s^3*t^10 - 16356*ep^4*mtt^2*mWW^2*s^3*t^10 - 10512*ep^5*mtt^2*mWW^2*s^3*t^10 - 64*mtt*mWW^3*s^3*t^10 - 192*ep*mtt*mWW^3*s^3*t^10 + 832*ep^2*mtt*mWW^3*s^3*t^10 + 2736*ep^3*mtt*mWW^3*s^3*t^10 + 1620*ep^4*mtt*mWW^3*s^3*t^10 - 432*ep^5*mtt*mWW^3*s^3*t^10 - 32*ep*mWW^4*s^3*t^10 - 240*ep^2*mWW^4*s^3*t^10 - 568*ep^3*mWW^4*s^3*t^10 - 516*ep^4*mWW^4*s^3*t^10 - 144*ep^5*mWW^4*s^3*t^10 - 192*ep*mtt^3*s^4*t^10 - 608*ep^2*mtt^3*s^4*t^10 + 2416*ep^3*mtt^3*s^4*t^10 + 8760*ep^4*mtt^3*s^4*t^10 + 6624*ep^5*mtt^3*s^4*t^10 + 128*ep*mtt^2*mWW*s^4*t^10 + 480*ep^2*mtt^2*mWW*s^4*t^10 - 1088*ep^3*mtt^2*mWW*s^4*t^10 - 4776*ep^4*mtt^2*mWW*s^4*t^10 - 3744*ep^5*mtt^2*mWW*s^4*t^10 + 64*ep*mtt*mWW^2*s^4*t^10 + 96*ep^2*mtt*mWW^2*s^4*t^10 - 1552*ep^3*mtt*mWW^2*s^4*t^10 - 4440*ep^4*mtt*mWW^2*s^4*t^10 - 3168*ep^5*mtt*mWW^2*s^4*t^10 + 32*ep^2*mWW^3*s^4*t^10 + 224*ep^3*mWW^3*s^4*t^10 + 456*ep^4*mWW^3*s^4*t^10 + 288*ep^5*mWW^3*s^4*t^10)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - s)*(mtt - mWW - s)^3*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(120*ep*mtt^7*mWW^6*s^3 + 680*ep^2*mtt^7*mWW^6*s^3 + 1160*ep^3*mtt^7*mWW^6*s^3 + 600*ep^4*mtt^7*mWW^6*s^3 - 524*ep*mtt^6*mWW^7*s^3 - 3356*ep^2*mtt^6*mWW^7*s^3 - 6312*ep^3*mtt^6*mWW^7*s^3 - 3600*ep^4*mtt^6*mWW^7*s^3 + 940*ep*mtt^5*mWW^8*s^3 + 6924*ep^2*mtt^5*mWW^8*s^3 + 14256*ep^3*mtt^5*mWW^8*s^3 + 8776*ep^4*mtt^5*mWW^8*s^3 - 888*ep*mtt^4*mWW^9*s^3 - 7576*ep^2*mtt^4*mWW^9*s^3 - 16848*ep^3*mtt^4*mWW^9*s^3 - 10976*ep^4*mtt^4*mWW^9*s^3 + 464*ep*mtt^3*mWW^10*s^3 + 4544*ep^2*mtt^3*mWW^10*s^3 + 10728*ep^3*mtt^3*mWW^10*s^3 + 7272*ep^4*mtt^3*mWW^10*s^3 - 124*ep*mtt^2*mWW^11*s^3 - 1356*ep^2*mtt^2*mWW^11*s^3 - 3336*ep^3*mtt^2*mWW^11*s^3 - 2320*ep^4*mtt^2*mWW^11*s^3 + 12*ep*mtt*mWW^12*s^3 + 140*ep^2*mtt*mWW^12*s^3 + 352*ep^3*mtt*mWW^12*s^3 + 248*ep^4*mtt*mWW^12*s^3 - 600*ep*mtt^6*mWW^6*s^4 - 3400*ep^2*mtt^6*mWW^6*s^4 - 5800*ep^3*mtt^6*mWW^6*s^4 - 3000*ep^4*mtt^6*mWW^6*s^4 + 2090*ep*mtt^5*mWW^7*s^4 + 13340*ep^2*mtt^5*mWW^7*s^4 + 24890*ep^3*mtt^5*mWW^7*s^4 + 14000*ep^4*mtt^5*mWW^7*s^4 - 2834*ep*mtt^4*mWW^8*s^4 - 20952*ep^2*mtt^4*mWW^8*s^4 - 42726*ep^3*mtt^4*mWW^8*s^4 - 25760*ep^4*mtt^4*mWW^8*s^4 + 1868*ep*mtt^3*mWW^9*s^4 + 16384*ep^2*mtt^3*mWW^9*s^4 + 36196*ep^3*mtt^3*mWW^9*s^4 + 22976*ep^4*mtt^3*mWW^9*s^4 - 596*ep*mtt^2*mWW^10*s^4 - 6320*ep^2*mtt^2*mWW^10*s^4 - 14900*ep^3*mtt^2*mWW^10*s^4 - 9752*ep^4*mtt^2*mWW^10*s^4 + 74*ep*mtt*mWW^11*s^4 + 996*ep^2*mtt*mWW^11*s^4 + 2466*ep^3*mtt*mWW^11*s^4 + 1616*ep^4*mtt*mWW^11*s^4 - 2*ep*mWW^12*s^4 - 48*ep^2*mWW^12*s^4 - 126*ep^3*mWW^12*s^4 - 80*ep^4*mWW^12*s^4 + 1200*ep*mtt^5*mWW^6*s^5 + 6800*ep^2*mtt^5*mWW^6*s^5 + 11600*ep^3*mtt^5*mWW^6*s^5 + 6000*ep^4*mtt^5*mWW^6*s^5 - 3150*ep*mtt^4*mWW^7*s^5 - 20180*ep^2*mtt^4*mWW^7*s^5 - 37470*ep^3*mtt^4*mWW^7*s^5 - 20800*ep^4*mtt^4*mWW^7*s^5 + 2952*ep*mtt^3*mWW^8*s^5 + 22484*ep^2*mtt^3*mWW^8*s^5 + 45820*ep^3*mtt^3*mWW^8*s^5 + 27080*ep^4*mtt^3*mWW^8*s^5 - 1164*ep*mtt^2*mWW^9*s^5 - 11324*ep^2*mtt^2*mWW^9*s^5 - 25328*ep^3*mtt^2*mWW^9*s^5 - 15672*ep^4*mtt^2*mWW^9*s^5 + 168*ep*mtt*mWW^10*s^5 + 2396*ep^2*mtt*mWW^10*s^5 + 5844*ep^3*mtt*mWW^10*s^5 + 3688*ep^4*mtt*mWW^10*s^5 - 6*ep*mWW^11*s^5 - 176*ep^2*mWW^11*s^5 - 466*ep^3*mWW^11*s^5 - 296*ep^4*mWW^11*s^5 - 1200*ep*mtt^4*mWW^6*s^6 - 6800*ep^2*mtt^4*mWW^6*s^6 - 11600*ep^3*mtt^4*mWW^6*s^6 - 6000*ep^4*mtt^4*mWW^6*s^6 + 2150*ep*mtt^3*mWW^7*s^6 + 14060*ep^2*mtt^3*mWW^7*s^6 + 26190*ep^3*mtt^3*mWW^7*s^6 + 14400*ep^4*mtt^3*mWW^7*s^6 - 1162*ep*mtt^2*mWW^8*s^6 - 9840*ep^2*mtt^2*mWW^8*s^6 - 20574*ep^3*mtt^2*mWW^8*s^6 - 12040*ep^4*mtt^2*mWW^8*s^6 + 186*ep*mtt*mWW^9*s^6 + 2660*ep^2*mtt*mWW^9*s^6 + 6370*ep^3*mtt*mWW^9*s^6 + 3920*ep^4*mtt*mWW^9*s^6 - 6*ep*mWW^10*s^6 - 240*ep^2*mWW^10*s^6 - 642*ep^3*mWW^10*s^6 - 408*ep^4*mWW^10*s^6 + 600*ep*mtt^3*mWW^6*s^7 + 3400*ep^2*mtt^3*mWW^6*s^7 + 5800*ep^3*mtt^3*mWW^6*s^7 + 3000*ep^4*mtt^3*mWW^6*s^7 - 590*ep*mtt^2*mWW^7*s^7 - 4160*ep^2*mtt^2*mWW^7*s^7 - 7970*ep^3*mtt^2*mWW^7*s^7 - 4400*ep^4*mtt^2*mWW^7*s^7 + 104*ep*mtt*mWW^8*s^7 + 1416*ep^2*mtt*mWW^8*s^7 + 3312*ep^3*mtt*mWW^8*s^7 + 2000*ep^4*mtt*mWW^8*s^7 - 2*ep*mWW^9*s^7 - 144*ep^2*mWW^9*s^7 - 390*ep^3*mWW^9*s^7 - 248*ep^4*mWW^9*s^7 - 120*ep*mtt^2*mWW^6*s^8 - 680*ep^2*mtt^2*mWW^6*s^8 - 1160*ep^3*mtt^2*mWW^6*s^8 - 600*ep^4*mtt^2*mWW^6*s^8 + 24*ep*mtt*mWW^7*s^8 + 296*ep^2*mtt*mWW^7*s^8 + 672*ep^3*mtt*mWW^7*s^8 + 400*ep^4*mtt*mWW^7*s^8 - 32*ep^2*mWW^8*s^8 - 88*ep^3*mWW^8*s^8 - 56*ep^4*mWW^8*s^8 + 24*mtt^12*mWW^3*t + 352*ep*mtt^12*mWW^3*t + 1720*ep^2*mtt^12*mWW^3*t + 3344*ep^3*mtt^12*mWW^3*t + 2240*ep^4*mtt^12*mWW^3*t - 148*mtt^11*mWW^4*t - 2080*ep*mtt^11*mWW^4*t - 9988*ep^2*mtt^11*mWW^4*t - 19432*ep^3*mtt^11*mWW^4*t - 13152*ep^4*mtt^11*mWW^4*t + 368*mtt^10*mWW^5*t + 5008*ep*mtt^10*mWW^5*t + 23776*ep^2*mtt^10*mWW^5*t + 46528*ep^3*mtt^10*mWW^5*t + 32000*ep^4*mtt^10*mWW^5*t - 460*mtt^9*mWW^6*t - 6128*ep*mtt^9*mWW^6*t - 29020*ep^2*mtt^9*mWW^6*t - 57656*ep^3*mtt^9*mWW^6*t - 40736*ep^4*mtt^9*mWW^6*t + 280*mtt^8*mWW^7*t + 3712*ep*mtt^8*mWW^7*t + 17880*ep^2*mtt^8*mWW^7*t + 36944*ep^3*mtt^8*mWW^7*t + 27584*ep^4*mtt^8*mWW^7*t - 44*mtt^7*mWW^8*t - 640*ep*mtt^7*mWW^8*t - 3580*ep^2*mtt^7*mWW^8*t - 8920*ep^3*mtt^7*mWW^8*t - 8096*ep^4*mtt^7*mWW^8*t - 32*mtt^6*mWW^9*t - 368*ep*mtt^6*mWW^9*t - 1392*ep^2*mtt^6*mWW^9*t - 1824*ep^3*mtt^6*mWW^9*t - 384*ep^4*mtt^6*mWW^9*t + 12*mtt^5*mWW^10*t + 144*ep*mtt^5*mWW^10*t + 604*ep^2*mtt^5*mWW^10*t + 1016*ep^3*mtt^5*mWW^10*t + 544*ep^4*mtt^5*mWW^10*t - 120*mtt^11*mWW^3*s*t - 1904*ep*mtt^11*mWW^3*s*t - 9704*ep^2*mtt^11*mWW^3*s*t - 19312*ep^3*mtt^11*mWW^3*s*t - 13120*ep^4*mtt^11*mWW^3*s*t + 620*mtt^10*mWW^4*s*t + 9624*ep*mtt^10*mWW^4*s*t + 48940*ep^2*mtt^10*mWW^4*s*t + 98480*ep^3*mtt^10*mWW^4*s*t + 68096*ep^4*mtt^10*mWW^4*s*t - 1202*mtt^9*mWW^5*s*t - 18708*ep*mtt^9*mWW^5*s*t - 96454*ep^2*mtt^9*mWW^5*s*t - 198820*ep^3*mtt^9*mWW^5*s*t - 141616*ep^4*mtt^9*mWW^5*s*t + 960*mtt^8*mWW^6*s*t + 16040*ep*mtt^8*mWW^6*s*t + 87608*ep^2*mtt^8*mWW^6*s*t + 191384*ep^3*mtt^8*mWW^6*s*t + 144608*ep^4*mtt^8*mWW^6*s*t - 38*mtt^7*mWW^7*s*t - 3132*ep*mtt^7*mWW^7*s*t - 25922*ep^2*mtt^7*mWW^7*s*t - 72460*ep^3*mtt^7*mWW^7*s*t - 65808*ep^4*mtt^7*mWW^7*s*t - 388*mtt^6*mWW^8*s*t - 3960*ep*mtt^6*mWW^8*s*t - 13028*ep^2*mtt^6*mWW^8*s*t - 13472*ep^3*mtt^6*mWW^8*s*t + 448*ep^4*mtt^6*mWW^8*s*t + 162*mtt^5*mWW^9*s*t + 2100*ep*mtt^5*mWW^9*s*t + 9318*ep^2*mtt^5*mWW^9*s*t + 16292*ep^3*mtt^5*mWW^9*s*t + 9008*ep^4*mtt^5*mWW^9*s*t + 24*mtt^4*mWW^10*s*t + 120*ep*mtt^4*mWW^10*s*t - 128*ep^2*mtt^4*mWW^10*s*t - 1192*ep^3*mtt^4*mWW^10*s*t - 1184*ep^4*mtt^4*mWW^10*s*t - 18*mtt^3*mWW^11*s*t - 180*ep*mtt^3*mWW^11*s*t - 630*ep^2*mtt^3*mWW^11*s*t - 900*ep^3*mtt^3*mWW^11*s*t - 432*ep^4*mtt^3*mWW^11*s*t + 168*mtt^10*mWW^3*s^2*t + 3472*ep*mtt^10*mWW^3*s^2*t + 19768*ep^2*mtt^10*mWW^3*s^2*t + 41552*ep^3*mtt^10*mWW^3*s^2*t + 29120*ep^4*mtt^10*mWW^3*s^2*t - 508*mtt^9*mWW^4*s^2*t - 12840*ep*mtt^9*mWW^4*s^2*t - 78724*ep^2*mtt^9*mWW^4*s^2*t - 173592*ep^3*mtt^9*mWW^4*s^2*t - 126496*ep^4*mtt^9*mWW^4*s^2*t - 62*mtt^8*mWW^5*s^2*t + 12284*ep*mtt^8*mWW^5*s^2*t + 100906*ep^2*mtt^8*mWW^5*s^2*t + 253416*ep^3*mtt^8*mWW^5*s^2*t + 201216*ep^4*mtt^8*mWW^5*s^2*t + 1950*mtt^7*mWW^6*s^2*t + 9704*ep*mtt^7*mWW^6*s^2*t - 11890*ep^2*mtt^7*mWW^6*s^2*t - 108500*ep^3*mtt^7*mWW^6*s^2*t - 121904*ep^4*mtt^7*mWW^6*s^2*t - 2868*mtt^6*mWW^7*s^2*t - 25996*ep*mtt^6*mWW^7*s^2*t - 77408*ep^2*mtt^6*mWW^7*s^2*t - 80440*ep^3*mtt^6*mWW^7*s^2*t - 12768*ep^4*mtt^6*mWW^7*s^2*t + 1568*mtt^5*mWW^8*s^2*t + 16180*ep*mtt^5*mWW^8*s^2*t + 58840*ep^2*mtt^5*mWW^8*s^2*t + 87428*ep^3*mtt^5*mWW^8*s^2*t + 42384*ep^4*mtt^5*mWW^8*s^2*t - 102*mtt^4*mWW^9*s^2*t - 1460*ep*mtt^4*mWW^9*s^2*t - 7198*ep^2*mtt^4*mWW^9*s^2*t - 14168*ep^3*mtt^4*mWW^9*s^2*t - 8832*ep^4*mtt^4*mWW^9*s^2*t - 194*mtt^3*mWW^10*s^2*t - 1736*ep*mtt^3*mWW^10*s^2*t - 5418*ep^2*mtt^3*mWW^10*s^2*t - 7196*ep^3*mtt^3*mWW^10*s^2*t - 3536*ep^4*mtt^3*mWW^10*s^2*t + 48*mtt^2*mWW^11*s^2*t + 372*ep*mtt^2*mWW^11*s^2*t + 988*ep^2*mtt^2*mWW^11*s^2*t + 1240*ep^3*mtt^2*mWW^11*s^2*t + 672*ep^4*mtt^2*mWW^11*s^2*t + 20*ep*mtt*mWW^12*s^2*t + 136*ep^2*mtt*mWW^12*s^2*t + 260*ep^3*mtt*mWW^12*s^2*t + 144*ep^4*mtt*mWW^12*s^2*t + 168*mtt^9*mWW^3*s^3*t - 560*ep*mtt^9*mWW^3*s^3*t - 11144*ep^2*mtt^9*mWW^3*s^3*t - 31024*ep^3*mtt^9*mWW^3*s^3*t - 24640*ep^4*mtt^9*mWW^3*s^3*t - 1684*mtt^8*mWW^4*s^3*t - 8584*ep*mtt^8*mWW^4*s^3*t + 3932*ep^2*mtt^8*mWW^4*s^3*t + 61664*ep^3*mtt^8*mWW^4*s^3*t + 65472*ep^4*mtt^8*mWW^4*s^3*t + 5516*mtt^7*mWW^5*s^3*t + 44180*ep*mtt^7*mWW^5*s^3*t + 110792*ep^2*mtt^7*mWW^5*s^3*t + 88472*ep^3*mtt^7*mWW^5*s^3*t - 8432*mtt^6*mWW^6*s^3*t - 78050*ep*mtt^6*mWW^6*s^3*t - 251000*ep^2*mtt^6*mWW^6*s^3*t - 331814*ep^3*mtt^6*mWW^6*s^3*t - 149256*ep^4*mtt^6*mWW^6*s^3*t + 6334*mtt^5*mWW^7*s^3*t + 61766*ep*mtt^5*mWW^7*s^3*t + 210958*ep^2*mtt^5*mWW^7*s^3*t + 306286*ep^3*mtt^5*mWW^7*s^3*t + 159520*ep^4*mtt^5*mWW^7*s^3*t - 1796*mtt^4*mWW^8*s^3*t - 17900*ep*mtt^4*mWW^8*s^3*t - 58400*ep^2*mtt^4*mWW^8*s^3*t - 83128*ep^3*mtt^4*mWW^8*s^3*t - 45104*ep^4*mtt^4*mWW^8*s^3*t - 376*mtt^3*mWW^9*s^3*t - 2976*ep*mtt^3*mWW^9*s^3*t - 11316*ep^2*mtt^3*mWW^9*s^3*t - 19092*ep^3*mtt^3*mWW^9*s^3*t - 10688*ep^4*mtt^3*mWW^9*s^3*t + 312*mtt^2*mWW^10*s^3*t + 2294*ep*mtt^2*mWW^10*s^3*t + 5576*ep^2*mtt^2*mWW^10*s^3*t + 6546*ep^3*mtt^2*mWW^10*s^3*t + 3288*ep^4*mtt^2*mWW^10*s^3*t - 42*mtt*mWW^11*s^3*t - 138*ep*mtt*mWW^11*s^3*t + 902*ep^2*mtt*mWW^11*s^3*t + 2750*ep^3*mtt*mWW^11*s^3*t + 1824*ep^4*mtt*mWW^11*s^3*t - 32*ep*mWW^12*s^3*t - 300*ep^2*mWW^12*s^3*t - 660*ep^3*mWW^12*s^3*t - 416*ep^4*mWW^12*s^3*t - 840*mtt^8*mWW^3*s^4*t - 7280*ep*mtt^8*mWW^3*s^4*t - 21560*ep^2*mtt^8*mWW^3*s^4*t - 26320*ep^3*mtt^8*mWW^3*s^4*t - 11200*ep^4*mtt^8*mWW^3*s^4*t + 4700*mtt^7*mWW^4*s^4*t + 44280*ep*mtt^7*mWW^4*s^4*t + 147460*ep^2*mtt^7*mWW^4*s^4*t + 209000*ep^3*mtt^7*mWW^4*s^4*t + 107360*ep^4*mtt^7*mWW^4*s^4*t - 10340*mtt^6*mWW^5*s^4*t - 100940*ep*mtt^6*mWW^5*s^4*t - 355980*ep^2*mtt^6*mWW^5*s^4*t - 541860*ep^3*mtt^6*mWW^5*s^4*t - 301680*ep^4*mtt^6*mWW^5*s^4*t + 11120*mtt^5*mWW^6*s^4*t + 108938*ep*mtt^5*mWW^6*s^4*t + 387724*ep^2*mtt^5*mWW^6*s^4*t + 606418*ep^3*mtt^5*mWW^6*s^4*t + 353160*ep^4*mtt^5*mWW^6*s^4*t - 5550*mtt^4*mWW^7*s^4*t - 53718*ep*mtt^4*mWW^7*s^4*t - 179938*ep^2*mtt^4*mWW^7*s^4*t - 274650*ep^3*mtt^4*mWW^7*s^4*t - 166544*ep^4*mtt^4*mWW^7*s^4*t + 466*mtt^3*mWW^8*s^4*t + 5480*ep*mtt^3*mWW^8*s^4*t + 9810*ep^2*mtt^3*mWW^8*s^4*t + 6164*ep^3*mtt^3*mWW^8*s^4*t + 8064*ep^4*mtt^3*mWW^8*s^4*t + 630*mtt^2*mWW^9*s^4*t + 4360*ep*mtt^2*mWW^9*s^4*t + 13994*ep^2*mtt^2*mWW^9*s^4*t + 21424*ep^3*mtt^2*mWW^9*s^4*t + 10176*ep^4*mtt^2*mWW^9*s^4*t - 198*mtt*mWW^10*s^4*t - 1122*ep*mtt*mWW^10*s^4*t - 978*ep^2*mtt*mWW^10*s^4*t + 1170*ep^3*mtt*mWW^10*s^4*t + 1560*ep^4*mtt*mWW^10*s^4*t + 12*mWW^11*s^4*t + 2*ep*mWW^11*s^4*t - 532*ep^2*mWW^11*s^4*t - 1346*ep^3*mWW^11*s^4*t - 896*ep^4*mWW^11*s^4*t + 1176*mtt^7*mWW^3*s^5*t + 12208*ep*mtt^7*mWW^3*s^5*t + 45640*ep^2*mtt^7*mWW^3*s^5*t + 73136*ep^3*mtt^7*mWW^3*s^5*t + 42560*ep^4*mtt^7*mWW^3*s^5*t - 5212*mtt^6*mWW^4*s^5*t - 54840*ep*mtt^6*mWW^4*s^5*t - 208252*ep^2*mtt^6*mWW^4*s^5*t - 339408*ep^3*mtt^6*mWW^4*s^5*t - 201088*ep^4*mtt^6*mWW^4*s^5*t + 8902*mtt^5*mWW^5*s^5*t + 90612*ep*mtt^5*mWW^5*s^5*t + 342314*ep^2*mtt^5*mWW^5*s^5*t + 567532*ep^3*mtt^5*mWW^5*s^5*t + 346960*ep^4*mtt^5*mWW^5*s^5*t - 7000*mtt^4*mWW^6*s^5*t - 67450*ep*mtt^4*mWW^6*s^5*t - 242452*ep^2*mtt^4*mWW^6*s^5*t - 402074*ep^3*mtt^4*mWW^6*s^5*t - 257944*ep^4*mtt^4*mWW^6*s^5*t + 2008*mtt^3*mWW^7*s^5*t + 19174*ep*mtt^3*mWW^7*s^5*t + 56152*ep^2*mtt^3*mWW^7*s^5*t + 86642*ep^3*mtt^3*mWW^7*s^5*t + 66136*ep^4*mtt^3*mWW^7*s^5*t + 424*mtt^2*mWW^8*s^5*t + 2222*ep*mtt^2*mWW^8*s^5*t + 12812*ep^2*mtt^2*mWW^8*s^5*t + 24158*ep^3*mtt^2*mWW^8*s^5*t + 8176*ep^4*mtt^2*mWW^8*s^5*t - 342*mtt*mWW^9*s^5*t - 2186*ep*mtt*mWW^9*s^5*t - 6602*ep^2*mtt*mWW^9*s^5*t - 9918*ep^3*mtt*mWW^9*s^5*t - 4344*ep^4*mtt*mWW^9*s^5*t + 44*mWW^10*s^5*t + 260*ep*mWW^10*s^5*t + 532*ep^2*mWW^10*s^5*t + 572*ep^3*mWW^10*s^5*t + 184*ep^4*mWW^10*s^5*t - 840*mtt^6*mWW^3*s^6*t - 9296*ep*mtt^6*mWW^3*s^6*t - 37016*ep^2*mtt^6*mWW^3*s^6*t - 62608*ep^3*mtt^6*mWW^3*s^6*t - 38080*ep^4*mtt^6*mWW^3*s^6*t + 3020*mtt^5*mWW^4*s^6*t + 33416*ep*mtt^5*mWW^4*s^6*t + 133460*ep^2*mtt^5*mWW^4*s^6*t + 227480*ep^3*mtt^5*mWW^4*s^6*t + 140064*ep^4*mtt^5*mWW^4*s^6*t - 3958*mtt^4*mWW^5*s^6*t - 39612*ep*mtt^4*mWW^5*s^6*t - 152766*ep^2*mtt^4*mWW^5*s^6*t - 264960*ep^3*mtt^4*mWW^5*s^6*t - 171104*ep^4*mtt^4*mWW^5*s^6*t + 2070*mtt^3*mWW^6*s^6*t + 18406*ep*mtt^3*mWW^6*s^6*t + 62154*ep^2*mtt^3*mWW^6*s^6*t + 108658*ep^3*mtt^3*mWW^6*s^6*t + 79832*ep^4*mtt^3*mWW^6*s^6*t - 86*mtt^2*mWW^7*s^6*t - 1410*ep*mtt^2*mWW^7*s^6*t + 1402*ep^2*mtt^2*mWW^7*s^6*t + 4486*ep^3*mtt^2*mWW^7*s^6*t - 4768*ep^4*mtt^2*mWW^7*s^6*t - 266*mtt*mWW^8*s^6*t - 1662*ep*mtt*mWW^8*s^6*t - 7774*ep^2*mtt*mWW^8*s^6*t - 14738*ep^3*mtt*mWW^8*s^6*t - 7304*ep^4*mtt*mWW^8*s^6*t + 60*mWW^9*s^6*t + 446*ep*mWW^9*s^6*t + 1772*ep^2*mWW^9*s^6*t + 3154*ep^3*mWW^9*s^6*t + 1744*ep^4*mWW^9*s^6*t + 312*mtt^5*mWW^3*s^7*t + 3568*ep*mtt^5*mWW^3*s^7*t + 14632*ep^2*mtt^5*mWW^3*s^7*t + 25328*ep^3*mtt^5*mWW^3*s^7*t + 15680*ep^4*mtt^5*mWW^3*s^7*t - 892*mtt^4*mWW^4*s^7*t - 10200*ep*mtt^4*mWW^4*s^7*t - 41996*ep^2*mtt^4*mWW^4*s^7*t - 73408*ep^3*mtt^4*mWW^4*s^7*t - 46144*ep^4*mtt^4*mWW^4*s^7*t + 832*mtt^3*mWW^5*s^7*t + 7436*ep*mtt^3*mWW^5*s^7*t + 28084*ep^2*mtt^3*mWW^5*s^7*t + 51424*ep^3*mtt^3*mWW^5*s^7*t + 36064*ep^4*mtt^3*mWW^5*s^7*t - 200*mtt^2*mWW^6*s^7*t - 1444*ep*mtt^2*mWW^6*s^7*t - 2604*ep^2*mtt^2*mWW^6*s^7*t - 5136*ep^3*mtt^2*mWW^6*s^7*t - 7136*ep^4*mtt^2*mWW^6*s^7*t - 88*mtt*mWW^7*s^7*t - 456*ep*mtt*mWW^7*s^7*t - 3436*ep^2*mtt*mWW^7*s^7*t - 7420*ep^3*mtt*mWW^7*s^7*t - 3704*ep^4*mtt*mWW^7*s^7*t + 36*mWW^8*s^7*t + 280*ep*mWW^8*s^7*t + 1320*ep^2*mWW^8*s^7*t + 2508*ep^3*mWW^8*s^7*t + 1432*ep^4*mWW^8*s^7*t - 48*mtt^4*mWW^3*s^8*t - 560*ep*mtt^4*mWW^3*s^8*t - 2336*ep^2*mtt^4*mWW^3*s^8*t - 4096*ep^3*mtt^4*mWW^3*s^8*t - 2560*ep^4*mtt^4*mWW^3*s^8*t + 104*mtt^3*mWW^4*s^8*t + 1224*ep*mtt^3*mWW^4*s^8*t + 5168*ep^2*mtt^3*mWW^4*s^8*t + 9216*ep^3*mtt^3*mWW^4*s^8*t + 5888*ep^4*mtt^3*mWW^4*s^8*t - 56*mtt^2*mWW^5*s^8*t - 260*ep*mtt^2*mWW^5*s^8*t - 672*ep^2*mtt^2*mWW^5*s^8*t - 1732*ep^3*mtt^2*mWW^5*s^8*t - 1840*ep^4*mtt^2*mWW^5*s^8*t - 8*mtt*mWW^6*s^8*t - 16*ep*mtt*mWW^6*s^8*t - 520*ep^2*mtt*mWW^6*s^8*t - 1280*ep^3*mtt*mWW^6*s^8*t - 624*ep^4*mtt*mWW^6*s^8*t + 8*mWW^7*s^8*t + 60*ep*mWW^7*s^8*t + 312*ep^2*mWW^7*s^8*t + 612*ep^3*mWW^7*s^8*t + 352*ep^4*mWW^7*s^8*t + 24*mtt^12*mWW^2*t^2 + 208*ep*mtt^12*mWW^2*t^2 + 616*ep^2*mtt^12*mWW^2*t^2 + 752*ep^3*mtt^12*mWW^2*t^2 + 320*ep^4*mtt^12*mWW^2*t^2 - 312*mtt^11*mWW^3*t^2 - 3688*ep*mtt^11*mWW^3*t^2 - 15376*ep^2*mtt^11*mWW^3*t^2 - 26480*ep^3*mtt^11*mWW^3*t^2 - 16064*ep^4*mtt^11*mWW^3*t^2 + 1408*mtt^10*mWW^4*t^2 + 17564*ep*mtt^10*mWW^4*t^2 + 76688*ep^2*mtt^10*mWW^4*t^2 + 137428*ep^3*mtt^10*mWW^4*t^2 + 86352*ep^4*mtt^10*mWW^4*t^2 - 3116*mtt^9*mWW^5*t^2 - 38996*ep*mtt^9*mWW^5*t^2 - 171848*ep^2*mtt^9*mWW^5*t^2 - 313080*ep^3*mtt^9*mWW^5*t^2 - 200800*ep^4*mtt^9*mWW^5*t^2 + 3716*mtt^8*mWW^6*t^2 + 46120*ep*mtt^8*mWW^6*t^2 + 203904*ep^2*mtt^8*mWW^6*t^2 + 377500*ep^3*mtt^8*mWW^6*t^2 + 247920*ep^4*mtt^8*mWW^6*t^2 - 2288*mtt^7*mWW^7*t^2 - 28336*ep*mtt^7*mWW^7*t^2 - 126992*ep^2*mtt^7*mWW^7*t^2 - 242528*ep^3*mtt^7*mWW^7*t^2 - 166016*ep^4*mtt^7*mWW^7*t^2 + 488*mtt^6*mWW^8*t^2 + 6412*ep*mtt^6*mWW^8*t^2 + 31360*ep^2*mtt^6*mWW^8*t^2 + 66988*ep^3*mtt^6*mWW^8*t^2 + 51632*ep^4*mtt^6*mWW^8*t^2 + 148*mtt^5*mWW^9*t^2 + 1452*ep*mtt^5*mWW^9*t^2 + 4456*ep^2*mtt^5*mWW^9*t^2 + 3784*ep^3*mtt^5*mWW^9*t^2 - 1120*ep^4*mtt^5*mWW^9*t^2 - 68*mtt^4*mWW^10*t^2 - 736*ep*mtt^4*mWW^10*t^2 - 2808*ep^2*mtt^4*mWW^10*t^2 - 4364*ep^3*mtt^4*mWW^10*t^2 - 2224*ep^4*mtt^4*mWW^10*t^2 - 120*mtt^11*mWW^2*s*t^2 - 896*ep*mtt^11*mWW^2*s*t^2 - 1976*ep^2*mtt^11*mWW^2*s*t^2 - 1168*ep^3*mtt^11*mWW^2*s*t^2 + 320*ep^4*mtt^11*mWW^2*s*t^2 + 1332*mtt^10*mWW^3*s*t^2 + 15840*ep*mtt^10*mWW^3*s*t^2 + 66108*ep^2*mtt^10*mWW^3*s*t^2 + 113232*ep^3*mtt^10*mWW^3*s*t^2 + 67968*ep^4*mtt^10*mWW^3*s*t^2 - 4880*mtt^9*mWW^4*s*t^2 - 64800*ep*mtt^9*mWW^4*s*t^2 - 294760*ep^2*mtt^9*mWW^4*s*t^2 - 540408*ep^3*mtt^9*mWW^4*s*t^2 - 343392*ep^4*mtt^9*mWW^4*s*t^2 + 7976*mtt^8*mWW^5*s*t^2 + 112534*ep*mtt^8*mWW^5*s*t^2 + 536688*ep^2*mtt^8*mWW^5*s*t^2 + 1026002*ep^3*mtt^8*mWW^5*s*t^2 + 677320*ep^4*mtt^8*mWW^5*s*t^2 - 5294*mtt^7*mWW^6*s*t^2 - 84678*ep*mtt^7*mWW^6*s*t^2 - 440040*ep^2*mtt^7*mWW^6*s*t^2 - 902276*ep^3*mtt^7*mWW^6*s*t^2 - 632592*ep^4*mtt^7*mWW^6*s*t^2 - 798*mtt^6*mWW^7*s*t^2 + 6008*ep*mtt^6*mWW^7*s*t^2 + 88404*ep^2*mtt^6*mWW^7*s*t^2 + 264038*ep^3*mtt^6*mWW^7*s*t^2 + 230488*ep^4*mtt^6*mWW^7*s*t^2 + 2884*mtt^5*mWW^8*s*t^2 + 28156*ep*mtt^5*mWW^8*s*t^2 + 93200*ep^2*mtt^5*mWW^8*s*t^2 + 117680*ep^3*mtt^5*mWW^8*s*t^2 + 43200*ep^4*mtt^5*mWW^8*s*t^2 - 1060*mtt^4*mWW^9*s*t^2 - 12210*ep*mtt^4*mWW^9*s*t^2 - 49872*ep^2*mtt^4*mWW^9*s*t^2 - 84418*ep^3*mtt^4*mWW^9*s*t^2 - 49800*ep^4*mtt^4*mWW^9*s*t^2 - 142*mtt^3*mWW^10*s*t^2 - 950*ep*mtt^3*mWW^10*s*t^2 - 1160*ep^2*mtt^3*mWW^10*s*t^2 + 2524*ep^3*mtt^3*mWW^10*s*t^2 + 4208*ep^4*mtt^3*mWW^10*s*t^2 + 102*mtt^2*mWW^11*s*t^2 + 996*ep*mtt^2*mWW^11*s*t^2 + 3408*ep^2*mtt^2*mWW^11*s*t^2 + 4794*ep^3*mtt^2*mWW^11*s*t^2 + 2280*ep^4*mtt^2*mWW^11*s*t^2 + 168*mtt^10*mWW^2*s^2*t^2 + 448*ep*mtt^10*mWW^2*s^2*t^2 - 3416*ep^2*mtt^10*mWW^2*s^2*t^2 - 12880*ep^3*mtt^10*mWW^2*s^2*t^2 - 11200*ep^4*mtt^10*mWW^2*s^2*t^2 - 1272*mtt^9*mWW^3*s^2*t^2 - 15632*ep*mtt^9*mWW^3*s^2*t^2 - 65576*ep^2*mtt^9*mWW^3*s^2*t^2 - 108976*ep^3*mtt^9*mWW^3*s^2*t^2 - 61504*ep^4*mtt^9*mWW^3*s^2*t^2 + 1680*mtt^8*mWW^4*s^2*t^2 + 41956*ep*mtt^8*mWW^4*s^2*t^2 + 246336*ep^2*mtt^8*mWW^4*s^2*t^2 + 506028*ep^3*mtt^8*mWW^4*s^2*t^2 + 337840*ep^4*mtt^8*mWW^4*s^2*t^2 + 5130*mtt^7*mWW^5*s^2*t^2 + 6570*ep*mtt^7*mWW^5*s^2*t^2 - 156234*ep^2*mtt^7*mWW^5*s^2*t^2 - 504594*ep^3*mtt^7*mWW^5*s^2*t^2 - 411432*ep^4*mtt^7*mWW^5*s^2*t^2 - 17578*mtt^6*mWW^6*s^2*t^2 - 147328*ep*mtt^6*mWW^6*s^2*t^2 - 403288*ep^2*mtt^6*mWW^6*s^2*t^2 - 408854*ep^3*mtt^6*mWW^6*s^2*t^2 - 111832*ep^4*mtt^6*mWW^6*s^2*t^2 + 20492*mtt^5*mWW^7*s^2*t^2 + 205730*ep*mtt^5*mWW^7*s^2*t^2 + 731462*ep^2*mtt^5*mWW^7*s^2*t^2 + 1091632*ep^3*mtt^5*mWW^7*s^2*t^2 + 583904*ep^4*mtt^5*mWW^7*s^2*t^2 - 10324*mtt^4*mWW^8*s^2*t^2 - 110676*ep*mtt^4*mWW^8*s^2*t^2 - 427660*ep^2*mtt^4*mWW^8*s^2*t^2 - 706316*ep^3*mtt^4*mWW^8*s^2*t^2 - 423024*ep^4*mtt^4*mWW^8*s^2*t^2 + 1138*mtt^3*mWW^9*s^2*t^2 + 12874*ep*mtt^3*mWW^9*s^2*t^2 + 56726*ep^2*mtt^3*mWW^9*s^2*t^2 + 115366*ep^3*mtt^3*mWW^9*s^2*t^2 + 86456*ep^4*mtt^3*mWW^9*s^2*t^2 + 742*mtt^2*mWW^10*s^2*t^2 + 7892*ep*mtt^2*mWW^10*s^2*t^2 + 28388*ep^2*mtt^2*mWW^10*s^2*t^2 + 38794*ep^3*mtt^2*mWW^10*s^2*t^2 + 16104*ep^4*mtt^2*mWW^10*s^2*t^2 - 176*mtt*mWW^11*s^2*t^2 - 1814*ep*mtt*mWW^11*s^2*t^2 - 6602*ep^2*mtt*mWW^11*s^2*t^2 - 9940*ep^3*mtt*mWW^11*s^2*t^2 - 5168*ep^4*mtt*mWW^11*s^2*t^2 - 20*ep*mWW^12*s^2*t^2 - 136*ep^2*mWW^12*s^2*t^2 - 260*ep^3*mWW^12*s^2*t^2 - 144*ep^4*mWW^12*s^2*t^2 + 168*mtt^9*mWW^2*s^3*t^2 + 4480*ep*mtt^9*mWW^2*s^3*t^2 + 27496*ep^2*mtt^9*mWW^2*s^3*t^2 + 59696*ep^3*mtt^9*mWW^2*s^3*t^2 + 42560*ep^4*mtt^9*mWW^2*s^3*t^2 - 2868*mtt^8*mWW^3*s^3*t^2 - 32320*ep*mtt^8*mWW^3*s^3*t^2 - 133756*ep^2*mtt^8*mWW^3*s^3*t^2 - 241136*ep^3*mtt^8*mWW^3*s^3*t^2 - 158720*ep^4*mtt^8*mWW^3*s^3*t^2 + 15736*mtt^7*mWW^4*s^3*t^2 + 150540*ep*mtt^7*mWW^4*s^3*t^2 + 519032*ep^2*mtt^7*mWW^4*s^3*t^2 + 789172*ep^3*mtt^7*mWW^4*s^3*t^2 + 453280*ep^4*mtt^7*mWW^4*s^3*t^2 - 39512*mtt^6*mWW^5*s^3*t^2 - 390100*ep*mtt^6*mWW^5*s^3*t^2 - 1384192*ep^2*mtt^6*mWW^5*s^3*t^2 - 2121508*ep^3*mtt^6*mWW^5*s^3*t^2 - 1200440*ep^4*mtt^6*mWW^5*s^3*t^2 + 51736*mtt^5*mWW^6*s^3*t^2 + 536972*ep*mtt^5*mWW^6*s^3*t^2 + 2013574*ep^2*mtt^5*mWW^6*s^3*t^2 + 3231078*ep^3*mtt^5*mWW^6*s^3*t^2 + 1888272*ep^4*mtt^5*mWW^6*s^3*t^2 - 35460*mtt^4*mWW^7*s^3*t^2 - 379584*ep*mtt^4*mWW^7*s^3*t^2 - 1479422*ep^2*mtt^4*mWW^7*s^3*t^2 - 2476650*ep^3*mtt^4*mWW^7*s^3*t^2 - 1509088*ep^4*mtt^4*mWW^7*s^3*t^2 + 10502*mtt^3*mWW^8*s^3*t^2 + 111374*ep*mtt^3*mWW^8*s^3*t^2 + 439632*ep^2*mtt^3*mWW^8*s^3*t^2 + 781108*ep^3*mtt^3*mWW^8*s^3*t^2 + 518824*ep^4*mtt^3*mWW^8*s^3*t^2 + 382*mtt^2*mWW^9*s^3*t^2 + 6594*ep*mtt^2*mWW^9*s^3*t^2 + 31136*ep^2*mtt^2*mWW^9*s^3*t^2 + 31348*ep^3*mtt^2*mWW^9*s^3*t^2 - 8048*ep^4*mtt^2*mWW^9*s^3*t^2 - 758*mtt*mWW^10*s^3*t^2 - 8806*ep*mtt*mWW^10*s^3*t^2 - 37206*ep^2*mtt*mWW^10*s^3*t^2 - 59390*ep^3*mtt*mWW^10*s^3*t^2 - 30136*ep^4*mtt*mWW^10*s^3*t^2 + 74*mWW^11*s^3*t^2 + 850*ep*mWW^11*s^3*t^2 + 3706*ep^2*mWW^11*s^3*t^2 + 6282*ep^3*mWW^11*s^3*t^2 + 3496*ep^4*mWW^11*s^3*t^2 - 840*mtt^8*mWW^2*s^4*t^2 - 12320*ep*mtt^8*mWW^2*s^4*t^2 - 60200*ep^2*mtt^8*mWW^2*s^4*t^2 - 117040*ep^3*mtt^8*mWW^2*s^4*t^2 - 78400*ep^4*mtt^8*mWW^2*s^4*t^2 + 8640*mtt^7*mWW^3*s^4*t^2 + 99840*ep*mtt^7*mWW^3*s^4*t^2 + 414960*ep^2*mtt^7*mWW^3*s^4*t^2 + 730800*ep^3*mtt^7*mWW^3*s^4*t^2 + 461760*ep^4*mtt^7*mWW^3*s^4*t^2 - 31640*mtt^6*mWW^4*s^4*t^2 - 343520*ep*mtt^6*mWW^4*s^4*t^2 - 1341760*ep^2*mtt^6*mWW^4*s^4*t^2 - 2241960*ep^3*mtt^6*mWW^4*s^4*t^2 - 1359920*ep^4*mtt^6*mWW^4*s^4*t^2 + 56408*mtt^5*mWW^5*s^4*t^2 + 609768*ep*mtt^5*mWW^5*s^4*t^2 + 2381444*ep^2*mtt^5*mWW^5*s^4*t^2 + 3968900*ep^3*mtt^5*mWW^5*s^4*t^2 + 2395480*ep^4*mtt^5*mWW^5*s^4*t^2 - 53124*mtt^4*mWW^6*s^4*t^2 - 576674*ep*mtt^4*mWW^6*s^4*t^2 - 2292278*ep^2*mtt^4*mWW^6*s^4*t^2 - 3896412*ep^3*mtt^4*mWW^6*s^4*t^2 - 2394576*ep^4*mtt^4*mWW^6*s^4*t^2 + 25058*mtt^3*mWW^7*s^4*t^2 + 267372*ep*mtt^3*mWW^7*s^4*t^2 + 1069020*ep^2*mtt^3*mWW^7*s^4*t^2 + 1875082*ep^3*mtt^3*mWW^7*s^4*t^2 + 1204232*ep^4*mtt^3*mWW^7*s^4*t^2 - 3910*mtt^2*mWW^8*s^4*t^2 - 35748*ep*mtt^2*mWW^8*s^4*t^2 - 128152*ep^2*mtt^2*mWW^8*s^4*t^2 - 252262*ep^3*mtt^2*mWW^8*s^4*t^2 - 200648*ep^4*mtt^2*mWW^8*s^4*t^2 - 818*mtt*mWW^9*s^4*t^2 - 11476*ep*mtt*mWW^9*s^4*t^2 - 55312*ep^2*mtt*mWW^9*s^4*t^2 - 87358*ep^3*mtt*mWW^9*s^4*t^2 - 38528*ep^4*mtt*mWW^9*s^4*t^2 + 226*mWW^10*s^4*t^2 + 2790*ep*mWW^10*s^4*t^2 + 12582*ep^2*mWW^10*s^4*t^2 + 21146*ep^3*mWW^10*s^4*t^2 + 11368*ep^4*mWW^10*s^4*t^2 + 1176*mtt^7*mWW^2*s^5*t^2 + 15232*ep*mtt^7*mWW^2*s^5*t^2 + 68824*ep^2*mtt^7*mWW^2*s^5*t^2 + 127568*ep^3*mtt^7*mWW^2*s^5*t^2 + 82880*ep^4*mtt^7*mWW^2*s^5*t^2 - 9588*mtt^6*mWW^3*s^5*t^2 - 111392*ep*mtt^6*mWW^3*s^5*t^2 - 463484*ep^2*mtt^6*mWW^3*s^5*t^2 - 812560*ep^3*mtt^6*mWW^3*s^5*t^2 - 509056*ep^4*mtt^6*mWW^3*s^5*t^2 + 27552*mtt^5*mWW^4*s^5*t^2 + 313976*ep*mtt^5*mWW^4*s^5*t^2 + 1272072*ep^2*mtt^5*mWW^4*s^5*t^2 + 2173872*ep^3*mtt^5*mWW^4*s^5*t^2 + 1333088*ep^4*mtt^5*mWW^4*s^5*t^2 - 37776*mtt^4*mWW^5*s^5*t^2 - 424506*ep*mtt^4*mWW^5*s^5*t^2 - 1723088*ep^2*mtt^4*mWW^5*s^5*t^2 - 2956590*ep^3*mtt^4*mWW^5*s^5*t^2 - 1818880*ep^4*mtt^4*mWW^5*s^5*t^2 + 26134*mtt^3*mWW^6*s^5*t^2 + 283546*ep*mtt^3*mWW^6*s^5*t^2 + 1155874*ep^2*mtt^3*mWW^6*s^5*t^2 + 2025582*ep^3*mtt^3*mWW^6*s^5*t^2 + 1277840*ep^4*mtt^3*mWW^6*s^5*t^2 - 8054*mtt^2*mWW^7*s^5*t^2 - 79524*ep*mtt^2*mWW^7*s^5*t^2 - 314166*ep^2*mtt^2*mWW^7*s^5*t^2 - 577512*ep^3*mtt^2*mWW^7*s^5*t^2 - 394624*ep^4*mtt^2*mWW^7*s^5*t^2 + 346*mtt*mWW^8*s^5*t^2 - 178*ep*mtt*mWW^8*s^5*t^2 - 9930*ep^2*mtt*mWW^8*s^5*t^2 - 5078*ep^3*mtt*mWW^8*s^5*t^2 + 14744*ep^4*mtt*mWW^8*s^5*t^2 + 210*mWW^9*s^5*t^2 + 2862*ep*mWW^9*s^5*t^2 + 13098*ep^2*mWW^9*s^5*t^2 + 20958*ep^3*mWW^9*s^5*t^2 + 10200*ep^4*mWW^9*s^5*t^2 - 840*mtt^6*mWW^2*s^6*t^2 - 10304*ep*mtt^6*mWW^2*s^6*t^2 - 44744*ep^2*mtt^6*mWW^2*s^6*t^2 - 80752*ep^3*mtt^6*mWW^2*s^6*t^2 - 51520*ep^4*mtt^6*mWW^2*s^6*t^2 + 5448*mtt^5*mWW^3*s^6*t^2 + 63440*ep*mtt^5*mWW^3*s^6*t^2 + 264152*ep^2*mtt^5*mWW^3*s^6*t^2 + 462448*ep^3*mtt^5*mWW^3*s^6*t^2 + 288832*ep^4*mtt^5*mWW^3*s^6*t^2 - 12320*mtt^4*mWW^4*s^6*t^2 - 146540*ep*mtt^4*mWW^4*s^6*t^2 - 608320*ep^2*mtt^4*mWW^4*s^6*t^2 - 1051412*ep^3*mtt^4*mWW^4*s^6*t^2 - 646768*ep^4*mtt^4*mWW^4*s^6*t^2 + 12802*mtt^3*mWW^5*s^6*t^2 + 146034*ep*mtt^3*mWW^5*s^6*t^2 + 607326*ep^2*mtt^3*mWW^5*s^6*t^2 + 1060558*ep^3*mtt^3*mWW^5*s^6*t^2 + 658320*ep^4*mtt^3*mWW^5*s^6*t^2 - 6222*mtt^2*mWW^6*s^6*t^2 - 63270*ep*mtt^2*mWW^6*s^6*t^2 - 260690*ep^2*mtt^2*mWW^6*s^6*t^2 - 472530*ep^3*mtt^2*mWW^6*s^6*t^2 - 306952*ep^4*mtt^2*mWW^6*s^6*t^2 + 1118*mtt*mWW^7*s^6*t^2 + 8790*ep*mtt*mWW^7*s^6*t^2 + 33818*ep^2*mtt*mWW^7*s^6*t^2 + 70930*ep^3*mtt*mWW^7*s^6*t^2 + 55008*ep^4*mtt*mWW^7*s^6*t^2 + 14*mWW^8*s^6*t^2 + 666*ep*mWW^8*s^6*t^2 + 3066*ep^2*mWW^8*s^6*t^2 + 3078*ep^3*mWW^8*s^6*t^2 - 248*ep^4*mWW^8*s^6*t^2 + 312*mtt^5*mWW^2*s^7*t^2 + 3712*ep*mtt^5*mWW^2*s^7*t^2 + 15736*ep^2*mtt^5*mWW^2*s^7*t^2 + 27920*ep^3*mtt^5*mWW^2*s^7*t^2 + 17600*ep^4*mtt^5*mWW^2*s^7*t^2 - 1548*mtt^4*mWW^3*s^7*t^2 - 18048*ep*mtt^4*mWW^3*s^7*t^2 - 75204*ep^2*mtt^4*mWW^3*s^7*t^2 - 131664*ep^3*mtt^4*mWW^3*s^7*t^2 - 82176*ep^4*mtt^4*mWW^3*s^7*t^2 + 2680*mtt^3*mWW^4*s^7*t^2 + 33884*ep*mtt^3*mWW^4*s^7*t^2 + 144104*ep^2*mtt^3*mWW^4*s^7*t^2 + 250452*ep^3*mtt^3*mWW^4*s^7*t^2 + 153440*ep^4*mtt^3*mWW^4*s^7*t^2 - 2032*mtt^2*mWW^5*s^7*t^2 - 22312*ep*mtt^2*mWW^5*s^7*t^2 - 94832*ep^2*mtt^2*mWW^5*s^7*t^2 - 169216*ep^3*mtt^2*mWW^5*s^7*t^2 - 105968*ep^4*mtt^2*mWW^5*s^7*t^2 + 656*mtt*mWW^6*s^7*t^2 + 5492*ep*mtt*mWW^6*s^7*t^2 + 23776*ep^2*mtt*mWW^6*s^7*t^2 + 47628*ep^3*mtt*mWW^6*s^7*t^2 + 33104*ep^4*mtt*mWW^6*s^7*t^2 - 68*mWW^7*s^7*t^2 - 456*ep*mWW^7*s^7*t^2 - 2124*ep^2*mWW^7*s^7*t^2 - 4992*ep^3*mWW^7*s^7*t^2 - 3904*ep^4*mWW^7*s^7*t^2 - 48*mtt^4*mWW^2*s^8*t^2 - 560*ep*mtt^4*mWW^2*s^8*t^2 - 2336*ep^2*mtt^4*mWW^2*s^8*t^2 - 4096*ep^3*mtt^4*mWW^2*s^8*t^2 - 2560*ep^4*mtt^4*mWW^2*s^8*t^2 + 168*mtt^3*mWW^3*s^8*t^2 + 1960*ep*mtt^3*mWW^3*s^8*t^2 + 8176*ep^2*mtt^3*mWW^3*s^8*t^2 + 14336*ep^3*mtt^3*mWW^3*s^8*t^2 + 8960*ep^4*mtt^3*mWW^3*s^8*t^2 - 216*mtt^2*mWW^4*s^8*t^2 - 3060*ep*mtt^2*mWW^4*s^8*t^2 - 13392*ep^2*mtt^2*mWW^4*s^8*t^2 - 23172*ep^3*mtt^2*mWW^4*s^8*t^2 - 13920*ep^4*mtt^2*mWW^4*s^8*t^2 + 120*mtt*mWW^5*s^8*t^2 + 1008*ep*mtt*mWW^5*s^8*t^2 + 4736*ep^2*mtt*mWW^5*s^8*t^2 + 9528*ep^3*mtt*mWW^5*s^8*t^2 + 6400*ep^4*mtt*mWW^5*s^8*t^2 - 24*mWW^6*s^8*t^2 - 180*ep*mWW^6*s^8*t^2 - 832*ep^2*mWW^6*s^8*t^2 - 1716*ep^3*mWW^6*s^8*t^2 - 1184*ep^4*mWW^6*s^8*t^2 - 92*mtt^11*mWW^2*t^3 - 696*ep*mtt^11*mWW^2*t^3 - 1732*ep^2*mtt^11*mWW^2*t^3 - 1896*ep^3*mtt^11*mWW^2*t^3 - 864*ep^4*mtt^11*mWW^2*t^3 + 784*mtt^10*mWW^3*t^3 + 8228*ep*mtt^10*mWW^3*t^3 + 31248*ep^2*mtt^10*mWW^3*t^3 + 51148*ep^3*mtt^10*mWW^3*t^3 + 30512*ep^4*mtt^10*mWW^3*t^3 - 3172*mtt^9*mWW^4*t^3 - 37392*ep*mtt^9*mWW^4*t^3 - 155976*ep^2*mtt^9*mWW^4*t^3 - 269972*ep^3*mtt^9*mWW^4*t^3 - 165328*ep^4*mtt^9*mWW^4*t^3 + 7092*mtt^8*mWW^5*t^3 + 85510*ep*mtt^8*mWW^5*t^3 + 363084*ep^2*mtt^8*mWW^5*t^3 + 636290*ep^3*mtt^8*mWW^5*t^3 + 392904*ep^4*mtt^8*mWW^5*t^3 - 9008*mtt^7*mWW^6*t^3 - 107458*ep*mtt^7*mWW^6*t^3 - 454440*ep^2*mtt^7*mWW^6*t^3 - 799342*ep^3*mtt^7*mWW^6*t^3 - 497592*ep^4*mtt^7*mWW^6*t^3 + 6264*mtt^6*mWW^7*t^3 + 73408*ep*mtt^6*mWW^7*t^3 + 308552*ep^2*mtt^6*mWW^7*t^3 + 547184*ep^3*mtt^6*mWW^7*t^3 + 346432*ep^4*mtt^6*mWW^7*t^3 - 1972*mtt^5*mWW^8*t^3 - 22996*ep*mtt^5*mWW^8*t^3 - 97928*ep^2*mtt^5*mWW^8*t^3 - 179840*ep^3*mtt^5*mWW^8*t^3 - 119424*ep^4*mtt^5*mWW^8*t^3 + 4*mtt^4*mWW^9*t^3 + 374*ep*mtt^4*mWW^9*t^3 + 3516*ep^2*mtt^4*mWW^9*t^3 + 11010*ep^3*mtt^4*mWW^9*t^3 + 10696*ep^4*mtt^4*mWW^9*t^3 + 100*mtt^3*mWW^10*t^3 + 1022*ep*mtt^3*mWW^10*t^3 + 3676*ep^2*mtt^3*mWW^10*t^3 + 5418*ep^3*mtt^3*mWW^10*t^3 + 2664*ep^4*mtt^3*mWW^10*t^3 + 424*mtt^10*mWW^2*s*t^3 + 2280*ep*mtt^10*mWW^2*s*t^3 + 1032*ep^2*mtt^10*mWW^2*s*t^3 - 7032*ep^3*mtt^10*mWW^2*s*t^3 - 7264*ep^4*mtt^10*mWW^2*s*t^3 - 3142*mtt^9*mWW^3*s*t^3 - 28912*ep*mtt^9*mWW^3*s*t^3 - 94142*ep^2*mtt^9*mWW^3*s*t^3 - 132236*ep^3*mtt^9*mWW^3*s*t^3 - 68688*ep^4*mtt^9*mWW^3*s*t^3 + 10092*mtt^8*mWW^4*s*t^3 + 114994*ep*mtt^8*mWW^4*s*t^3 + 462980*ep^2*mtt^8*mWW^4*s*t^3 + 771446*ep^3*mtt^8*mWW^4*s*t^3 + 454168*ep^4*mtt^8*mWW^4*s*t^3 - 15978*mtt^7*mWW^5*s*t^3 - 201522*ep*mtt^7*mWW^5*s*t^3 - 877196*ep^2*mtt^7*mWW^5*s*t^3 - 1542696*ep^3*mtt^7*mWW^5*s*t^3 - 942688*ep^4*mtt^7*mWW^5*s*t^3 + 10458*mtt^6*mWW^6*s*t^3 + 149379*ep*mtt^6*mWW^6*s*t^3 + 707030*ep^2*mtt^6*mWW^6*s*t^3 + 1317073*ep^3*mtt^6*mWW^6*s*t^3 + 838820*ep^4*mtt^6*mWW^6*s*t^3 + 2312*mtt^5*mWW^7*s*t^3 + 2307*ep*mtt^5*mWW^7*s*t^3 - 76044*ep^2*mtt^5*mWW^7*s*t^3 - 242291*ep^3*mtt^5*mWW^7*s*t^3 - 196684*ep^4*mtt^5*mWW^7*s*t^3 - 7024*mtt^4*mWW^8*s*t^3 - 68112*ep*mtt^4*mWW^8*s*t^3 - 233716*ep^2*mtt^4*mWW^8*s*t^3 - 339444*ep^3*mtt^4*mWW^8*s*t^3 - 179344*ep^4*mtt^4*mWW^8*s*t^3 + 3070*mtt^3*mWW^9*s*t^3 + 32116*ep*mtt^3*mWW^9*s*t^3 + 121296*ep^2*mtt^3*mWW^9*s*t^3 + 197182*ep^3*mtt^3*mWW^9*s*t^3 + 117496*ep^4*mtt^3*mWW^9*s*t^3 - 62*mtt^2*mWW^10*s*t^3 - 1069*ep*mtt^2*mWW^10*s*t^3 - 6254*ep^2*mtt^2*mWW^10*s*t^3 - 15003*ep^3*mtt^2*mWW^10*s*t^3 - 12492*ep^4*mtt^2*mWW^10*s*t^3 - 150*mtt*mWW^11*s*t^3 - 1461*ep*mtt*mWW^11*s*t^3 - 4986*ep^2*mtt*mWW^11*s*t^3 - 6999*ep^3*mtt*mWW^11*s*t^3 - 3324*ep^4*mtt*mWW^11*s*t^3 - 548*mtt^9*mWW^2*s^2*t^3 + 1672*ep*mtt^9*mWW^2*s^2*t^3 + 33188*ep^2*mtt^9*mWW^2*s^2*t^3 + 87128*ep^3*mtt^9*mWW^2*s^2*t^3 + 64800*ep^4*mtt^9*mWW^2*s^2*t^3 + 2894*mtt^8*mWW^3*s^2*t^3 + 8672*ep*mtt^8*mWW^3*s^2*t^3 - 50782*ep^2*mtt^8*mWW^3*s^2*t^3 - 200160*ep^3*mtt^8*mWW^3*s^2*t^3 - 173984*ep^4*mtt^8*mWW^3*s^2*t^3 - 3138*mtt^7*mWW^4*s^2*t^3 - 23662*ep*mtt^7*mWW^4*s^2*t^3 - 36254*ep^2*mtt^7*mWW^4*s^2*t^3 + 62846*ep^3*mtt^7*mWW^4*s^2*t^3 + 120408*ep^4*mtt^7*mWW^4*s^2*t^3 - 10974*mtt^6*mWW^5*s^2*t^3 - 86078*ep*mtt^6*mWW^5*s^2*t^3 - 247148*ep^2*mtt^6*mWW^5*s^2*t^3 - 380320*ep^3*mtt^6*mWW^5*s^2*t^3 - 266560*ep^4*mtt^6*mWW^5*s^2*t^3 + 36214*mtt^5*mWW^6*s^2*t^3 + 345416*ep*mtt^5*mWW^6*s^2*t^3 + 1192262*ep^2*mtt^5*mWW^6*s^2*t^3 + 1825620*ep^3*mtt^5*mWW^6*s^2*t^3 + 1062128*ep^4*mtt^5*mWW^6*s^2*t^3 - 43518*mtt^4*mWW^7*s^2*t^3 - 450586*ep*mtt^4*mWW^7*s^2*t^3 - 1677044*ep^2*mtt^4*mWW^7*s^2*t^3 - 2674344*ep^3*mtt^4*mWW^7*s^2*t^3 - 1561568*ep^4*mtt^4*mWW^7*s^2*t^3 + 24522*mtt^3*mWW^8*s^2*t^3 + 264682*ep*mtt^3*mWW^8*s^2*t^3 + 1024674*ep^2*mtt^3*mWW^8*s^2*t^3 + 1684498*ep^3*mtt^3*mWW^8*s^2*t^3 + 1005224*ep^4*mtt^3*mWW^8*s^2*t^3 - 5394*mtt^2*mWW^9*s^2*t^3 - 59546*ep*mtt^2*mWW^9*s^2*t^3 - 238416*ep^2*mtt^2*mWW^9*s^2*t^3 - 411124*ep^3*mtt^2*mWW^9*s^2*t^3 - 259920*ep^4*mtt^2*mWW^9*s^2*t^3 - 186*mtt*mWW^10*s^2*t^3 - 2012*ep*mtt*mWW^10*s^2*t^3 - 6094*ep^2*mtt*mWW^10*s^2*t^3 - 2844*ep^3*mtt*mWW^10*s^2*t^3 + 4976*ep^4*mtt*mWW^10*s^2*t^3 + 128*mWW^11*s^2*t^3 + 1442*ep*mWW^11*s^2*t^3 + 5614*ep^2*mWW^11*s^2*t^3 + 8700*ep^3*mWW^11*s^2*t^3 + 4496*ep^4*mWW^11*s^2*t^3 - 464*mtt^8*mWW^2*s^3*t^3 - 18936*ep*mtt^8*mWW^2*s^3*t^3 - 123808*ep^2*mtt^8*mWW^2*s^3*t^3 - 268920*ep^3*mtt^8*mWW^2*s^3*t^3 - 187872*ep^4*mtt^8*mWW^2*s^3*t^3 + 5380*mtt^7*mWW^3*s^3*t^3 + 103880*ep*mtt^7*mWW^3*s^3*t^3 + 578360*ep^2*mtt^7*mWW^3*s^3*t^3 + 1204540*ep^3*mtt^7*mWW^3*s^3*t^3 + 838800*ep^4*mtt^7*mWW^3*s^3*t^3 - 26880*mtt^6*mWW^4*s^3*t^3 - 331176*ep*mtt^6*mWW^4*s^3*t^3 - 1462060*ep^2*mtt^6*mWW^4*s^3*t^3 - 2729652*ep^3*mtt^6*mWW^4*s^3*t^3 - 1814864*ep^4*mtt^6*mWW^4*s^3*t^3 + 66524*mtt^5*mWW^5*s^3*t^3 + 714452*ep*mtt^5*mWW^5*s^3*t^3 + 2787178*ep^2*mtt^5*mWW^5*s^3*t^3 + 4726070*ep^3*mtt^5*mWW^5*s^3*t^3 + 2939488*ep^4*mtt^5*mWW^5*s^3*t^3 - 88604*mtt^4*mWW^6*s^3*t^3 - 947039*ep*mtt^4*mWW^6*s^3*t^3 - 3648580*ep^2*mtt^4*mWW^6*s^3*t^3 - 6014205*ep^3*mtt^4*mWW^6*s^3*t^3 - 3609644*ep^4*mtt^4*mWW^6*s^3*t^3 + 64322*mtt^3*mWW^7*s^3*t^3 + 706733*ep*mtt^3*mWW^7*s^3*t^3 + 2790036*ep^2*mtt^3*mWW^7*s^3*t^3 + 4634105*ep^3*mtt^3*mWW^7*s^3*t^3 + 2767676*ep^4*mtt^3*mWW^7*s^3*t^3 - 23434*mtt^2*mWW^8*s^3*t^3 - 263489*ep*mtt^2*mWW^8*s^3*t^3 - 1070226*ep^2*mtt^2*mWW^8*s^3*t^3 - 1816327*ep^3*mtt^2*mWW^8*s^3*t^3 - 1102148*ep^4*mtt^2*mWW^8*s^3*t^3 + 3030*mtt*mWW^9*s^3*t^3 + 34219*ep*mtt*mWW^9*s^3*t^3 + 144918*ep^2*mtt*mWW^9*s^3*t^3 + 260541*ep^3*mtt*mWW^9*s^3*t^3 + 168724*ep^4*mtt*mWW^9*s^3*t^3 + 126*mWW^10*s^3*t^3 + 1356*ep*mWW^10*s^3*t^3 + 4182*ep^2*mWW^10*s^3*t^3 + 3848*ep^3*mWW^10*s^3*t^3 - 160*ep^4*mWW^10*s^3*t^3 + 2140*mtt^7*mWW^2*s^4*t^3 + 38520*ep*mtt^7*mWW^2*s^4*t^3 + 206340*ep^2*mtt^7*mWW^2*s^4*t^3 + 416520*ep^3*mtt^7*mWW^2*s^4*t^3 + 282080*ep^4*mtt^7*mWW^2*s^4*t^3 - 15220*mtt^6*mWW^3*s^4*t^3 - 213520*ep*mtt^6*mWW^3*s^4*t^3 - 1022460*ep^2*mtt^6*mWW^3*s^4*t^3 - 1972400*ep^3*mtt^6*mWW^3*s^4*t^3 - 1316000*ep^4*mtt^6*mWW^3*s^4*t^3 + 48208*mtt^5*mWW^4*s^4*t^3 + 572176*ep*mtt^5*mWW^4*s^4*t^3 + 2421612*ep^2*mtt^5*mWW^4*s^4*t^3 + 4334004*ep^3*mtt^5*mWW^4*s^4*t^3 + 2775120*ep^4*mtt^5*mWW^4*s^4*t^3 - 81640*mtt^4*mWW^5*s^4*t^3 - 911014*ep*mtt^4*mWW^5*s^4*t^3 - 3628382*ep^2*mtt^4*mWW^5*s^4*t^3 - 6149716*ep^3*mtt^4*mWW^5*s^4*t^3 - 3770912*ep^4*mtt^4*mWW^5*s^4*t^3 + 76764*mtt^3*mWW^6*s^4*t^3 + 856818*ep*mtt^3*mWW^6*s^4*t^3 + 3416352*ep^2*mtt^3*mWW^6*s^4*t^3 + 5710730*ep^3*mtt^3*mWW^6*s^4*t^3 + 3421976*ep^4*mtt^3*mWW^6*s^4*t^3 - 38780*mtt^2*mWW^7*s^4*t^3 - 441358*ep*mtt^2*mWW^7*s^4*t^3 - 1808676*ep^2*mtt^2*mWW^7*s^4*t^3 - 3056790*ep^3*mtt^2*mWW^7*s^4*t^3 - 1827704*ep^4*mtt^2*mWW^7*s^4*t^3 + 9128*mtt*mWW^8*s^4*t^3 + 105302*ep*mtt*mWW^8*s^4*t^3 + 445608*ep^2*mtt*mWW^8*s^4*t^3 + 771914*ep^3*mtt*mWW^8*s^4*t^3 + 469400*ep^4*mtt*mWW^8*s^4*t^3 - 600*mWW^9*s^4*t^3 - 7084*ep*mWW^9*s^4*t^3 - 31914*ep^2*mWW^9*s^4*t^3 - 58742*ep^3*mWW^9*s^4*t^3 - 37800*ep^4*mWW^9*s^4*t^3 - 2648*mtt^6*mWW^2*s^5*t^3 - 38984*ep*mtt^6*mWW^2*s^5*t^3 - 190168*ep^2*mtt^6*mWW^2*s^5*t^3 - 367144*ep^3*mtt^6*mWW^2*s^5*t^3 - 242976*ep^4*mtt^6*mWW^2*s^5*t^3 + 15266*mtt^5*mWW^3*s^5*t^3 + 192992*ep*mtt^5*mWW^3*s^5*t^3 + 866962*ep^2*mtt^5*mWW^3*s^5*t^3 + 1611372*ep^3*mtt^5*mWW^3*s^5*t^3 + 1051088*ep^4*mtt^5*mWW^3*s^5*t^3 - 36860*mtt^4*mWW^4*s^5*t^3 - 434602*ep*mtt^4*mWW^4*s^5*t^3 - 1807572*ep^2*mtt^4*mWW^4*s^5*t^3 - 3168174*ep^3*mtt^4*mWW^4*s^5*t^3 - 1988312*ep^4*mtt^4*mWW^4*s^5*t^3 + 46286*mtt^3*mWW^5*s^5*t^3 + 535030*ep*mtt^3*mWW^5*s^5*t^3 + 2163582*ep^2*mtt^3*mWW^5*s^5*t^3 + 3656654*ep^3*mtt^3*mWW^5*s^5*t^3 + 2213584*ep^4*mtt^3*mWW^5*s^5*t^3 - 31102*mtt^2*mWW^6*s^5*t^3 - 360318*ep*mtt^2*mWW^6*s^5*t^3 - 1477086*ep^2*mtt^2*mWW^6*s^5*t^3 - 2483454*ep^3*mtt^2*mWW^6*s^5*t^3 - 1474928*ep^4*mtt^2*mWW^6*s^5*t^3 + 10344*mtt*mWW^7*s^5*t^3 + 120806*ep*mtt*mWW^7*s^5*t^3 + 510168*ep^2*mtt*mWW^7*s^5*t^3 + 870130*ep^3*mtt*mWW^7*s^5*t^3 + 516792*ep^4*mtt*mWW^7*s^5*t^3 - 1286*mWW^8*s^5*t^3 - 15068*ep*mWW^8*s^5*t^3 - 64654*ep^2*mWW^8*s^5*t^3 - 111976*ep^3*mWW^8*s^5*t^3 - 67344*ep^4*mWW^8*s^5*t^3 + 1636*mtt^5*mWW^2*s^6*t^3 + 21720*ep*mtt^5*mWW^2*s^6*t^3 + 99548*ep^2*mtt^5*mWW^2*s^6*t^3 + 185352*ep^3*mtt^5*mWW^2*s^6*t^3 + 119904*ep^4*mtt^5*mWW^2*s^6*t^3 - 7658*mtt^4*mWW^3*s^6*t^3 - 89968*ep*mtt^4*mWW^3*s^6*t^3 - 385958*ep^2*mtt^4*mWW^3*s^6*t^3 - 697904*ep^3*mtt^4*mWW^3*s^6*t^3 - 447392*ep^4*mtt^4*mWW^3*s^6*t^3 + 14086*mtt^3*mWW^4*s^6*t^3 + 169542*ep*mtt^3*mWW^4*s^6*t^3 + 702202*ep^2*mtt^3*mWW^4*s^6*t^3 + 1213178*ep^3*mtt^3*mWW^4*s^6*t^3 + 748392*ep^4*mtt^3*mWW^4*s^6*t^3 - 12686*mtt^2*mWW^5*s^6*t^3 - 154374*ep*mtt^2*mWW^5*s^6*t^3 - 635450*ep^2*mtt^2*mWW^5*s^6*t^3 - 1067970*ep^3*mtt^2*mWW^5*s^6*t^3 - 635624*ep^4*mtt^2*mWW^5*s^6*t^3 + 5566*mtt*mWW^6*s^6*t^3 + 66770*ep*mtt*mWW^6*s^6*t^3 + 278906*ep^2*mtt*mWW^6*s^6*t^3 + 466934*ep^3*mtt*mWW^6*s^6*t^3 + 272488*ep^4*mtt*mWW^6*s^6*t^3 - 944*mWW^7*s^6*t^3 - 11130*ep*mWW^7*s^6*t^3 - 46512*ep^2*mWW^7*s^6*t^3 - 78054*ep^3*mWW^7*s^6*t^3 - 45544*ep^4*mWW^7*s^6*t^3 - 512*mtt^4*mWW^2*s^7*t^3 - 6312*ep*mtt^4*mWW^2*s^7*t^3 - 27408*ep^2*mtt^4*mWW^2*s^7*t^3 - 49128*ep^3*mtt^4*mWW^2*s^7*t^3 - 30880*ep^4*mtt^4*mWW^2*s^7*t^3 + 1856*mtt^3*mWW^3*s^7*t^3 + 20168*ep*mtt^3*mWW^3*s^7*t^3 + 82772*ep^2*mtt^3*mWW^3*s^7*t^3 + 146020*ep^3*mtt^3*mWW^3*s^7*t^3 + 92144*ep^4*mtt^3*mWW^3*s^7*t^3 - 2464*mtt^2*mWW^4*s^7*t^3 - 31952*ep*mtt^2*mWW^4*s^7*t^3 - 133364*ep^2*mtt^2*mWW^4*s^7*t^3 - 227012*ep^3*mtt^2*mWW^4*s^7*t^3 - 137008*ep^4*mtt^2*mWW^4*s^7*t^3 + 1408*mtt*mWW^5*s^7*t^3 + 18496*ep*mtt*mWW^5*s^7*t^3 + 76380*ep^2*mtt*mWW^5*s^7*t^3 + 124964*ep^3*mtt*mWW^5*s^7*t^3 + 71648*ep^4*mtt*mWW^5*s^7*t^3 - 288*mWW^6*s^7*t^3 - 3568*ep*mWW^6*s^7*t^3 - 14444*ep^2*mWW^6*s^7*t^3 - 23356*ep^3*mWW^6*s^7*t^3 - 13248*ep^4*mWW^6*s^7*t^3 + 64*mtt^3*mWW^2*s^8*t^3 + 736*ep*mtt^3*mWW^2*s^8*t^3 + 3008*ep^2*mtt^3*mWW^2*s^8*t^3 + 5120*ep^3*mtt^3*mWW^2*s^8*t^3 + 3072*ep^4*mtt^3*mWW^2*s^8*t^3 - 160*mtt^2*mWW^3*s^8*t^3 - 1540*ep*mtt^2*mWW^3*s^8*t^3 - 6000*ep^2*mtt^2*mWW^3*s^8*t^3 - 10380*ep^3*mtt^2*mWW^3*s^8*t^3 - 6480*ep^4*mtt^2*mWW^3*s^8*t^3 + 128*mtt*mWW^4*s^8*t^3 + 2072*ep*mtt*mWW^4*s^8*t^3 + 8432*ep^2*mtt*mWW^4*s^8*t^3 + 13336*ep^3*mtt*mWW^4*s^8*t^3 + 7424*ep^4*mtt*mWW^4*s^8*t^3 - 32*mWW^5*s^8*t^3 - 500*ep*mWW^5*s^8*t^3 - 2048*ep^2*mWW^5*s^8*t^3 - 3276*ep^3*mWW^5*s^8*t^3 - 1840*ep^4*mWW^5*s^8*t^3 - 24*mtt^11*mWW*t^4 - 256*ep*mtt^11*mWW*t^4 - 936*ep^2*mtt^11*mWW*t^4 - 1344*ep^3*mtt^11*mWW*t^4 - 640*ep^4*mtt^11*mWW*t^4 + 552*mtt^10*mWW^2*t^4 + 5652*ep*mtt^10*mWW^2*t^4 + 20888*ep^2*mtt^10*mWW^2*t^4 + 33260*ep^3*mtt^10*mWW^2*t^4 + 19248*ep^4*mtt^10*mWW^2*t^4 - 2068*mtt^9*mWW^3*t^4 - 21904*ep*mtt^9*mWW^3*t^4 - 84620*ep^2*mtt^9*mWW^3*t^4 - 142112*ep^3*mtt^9*mWW^3*t^4 - 86976*ep^4*mtt^9*mWW^3*t^4 + 4004*mtt^8*mWW^4*t^4 + 45800*ep*mtt^8*mWW^4*t^4 + 189428*ep^2*mtt^8*mWW^4*t^4 + 334008*ep^3*mtt^8*mWW^4*t^4 + 211360*ep^4*mtt^8*mWW^4*t^4 - 6036*mtt^7*mWW^5*t^4 - 73118*ep*mtt^7*mWW^5*t^4 - 313744*ep^2*mtt^7*mWW^5*t^4 - 559782*ep^3*mtt^7*mWW^5*t^4 - 353560*ep^4*mtt^7*mWW^5*t^4 + 7444*mtt^6*mWW^6*t^4 + 88958*ep*mtt^6*mWW^6*t^4 + 375360*ep^2*mtt^6*mWW^6*t^4 + 655822*ep^3*mtt^6*mWW^6*t^4 + 405176*ep^4*mtt^6*mWW^6*t^4 - 6012*mtt^5*mWW^7*t^4 - 68700*ep*mtt^5*mWW^7*t^4 - 279564*ep^2*mtt^5*mWW^7*t^4 - 475932*ep^3*mtt^5*mWW^7*t^4 - 288432*ep^4*mtt^5*mWW^7*t^4 + 2508*mtt^4*mWW^8*t^4 + 27476*ep*mtt^4*mWW^8*t^4 + 108404*ep^2*mtt^4*mWW^8*t^4 + 182020*ep^3*mtt^4*mWW^8*t^4 + 110032*ep^4*mtt^4*mWW^8*t^4 - 324*mtt^3*mWW^9*t^4 - 3478*ep*mtt^3*mWW^9*t^4 - 13744*ep^2*mtt^3*mWW^9*t^4 - 23870*ep^3*mtt^3*mWW^9*t^4 - 15224*ep^4*mtt^3*mWW^9*t^4 - 44*mtt^2*mWW^10*t^4 - 430*ep*mtt^2*mWW^10*t^4 - 1472*ep^2*mtt^2*mWW^10*t^4 - 2070*ep^3*mtt^2*mWW^10*t^4 - 984*ep^4*mtt^2*mWW^10*t^4 + 96*mtt^10*mWW*s*t^4 + 1096*ep*mtt^10*mWW*s*t^4 + 4224*ep^2*mtt^10*mWW*s*t^4 + 6264*ep^3*mtt^10*mWW*s*t^4 + 3040*ep^4*mtt^10*mWW*s*t^4 - 1832*mtt^9*mWW^2*s*t^4 - 17292*ep*mtt^9*mWW^2*s*t^4 - 58564*ep^2*mtt^9*mWW^2*s*t^4 - 86696*ep^3*mtt^9*mWW^2*s*t^4 - 47456*ep^4*mtt^9*mWW^2*s*t^4 + 5788*mtt^8*mWW^3*s*t^4 + 52458*ep*mtt^8*mWW^3*s*t^4 + 172060*ep^2*mtt^8*mWW^3*s*t^4 + 255774*ep^3*mtt^8*mWW^3*s*t^4 + 145720*ep^4*mtt^8*mWW^3*s*t^4 - 8990*mtt^7*mWW^4*s*t^4 - 83436*ep*mtt^7*mWW^4*s*t^4 - 281058*ep^2*mtt^7*mWW^4*s*t^4 - 426188*ep^3*mtt^7*mWW^4*s*t^4 - 246288*ep^4*mtt^7*mWW^4*s*t^4 + 9762*mtt^6*mWW^5*s*t^4 + 98266*ep*mtt^6*mWW^5*s*t^4 + 352826*ep^2*mtt^6*mWW^5*s*t^4 + 538406*ep^3*mtt^6*mWW^5*s*t^4 + 298360*ep^4*mtt^6*mWW^5*s*t^4 - 5974*mtt^5*mWW^6*s*t^4 - 63767*ep*mtt^5*mWW^6*s*t^4 - 233248*ep^2*mtt^5*mWW^6*s*t^4 - 335479*ep^3*mtt^5*mWW^6*s*t^4 - 161692*ep^4*mtt^5*mWW^6*s*t^4 - 2470*mtt^4*mWW^7*s*t^4 - 25225*ep*mtt^4*mWW^7*s*t^4 - 100872*ep^2*mtt^4*mWW^7*s*t^4 - 192841*ep^3*mtt^4*mWW^7*s*t^4 - 139492*ep^4*mtt^4*mWW^7*s*t^4 + 6710*mtt^3*mWW^8*s*t^4 + 69614*ep*mtt^3*mWW^8*s*t^4 + 261974*ep^2*mtt^3*mWW^8*s*t^4 + 427782*ep^3*mtt^3*mWW^8*s*t^4 + 257080*ep^4*mtt^3*mWW^8*s*t^4 - 3642*mtt^2*mWW^9*s*t^4 - 37288*ep*mtt^2*mWW^9*s*t^4 - 137838*ep^2*mtt^2*mWW^9*s*t^4 - 220148*ep^3*mtt^2*mWW^9*s*t^4 - 129264*ep^4*mtt^2*mWW^9*s*t^4 + 486*mtt*mWW^10*s*t^4 + 4929*ep*mtt*mWW^10*s*t^4 + 18288*ep^2*mtt*mWW^10*s*t^4 + 30021*ep^3*mtt*mWW^10*s*t^4 + 18516*ep^4*mtt*mWW^10*s*t^4 + 66*mWW^11*s*t^4 + 645*ep*mWW^11*s*t^4 + 2208*ep^2*mWW^11*s*t^4 + 3105*ep^3*mWW^11*s*t^4 + 1476*ep^4*mWW^11*s*t^4 - 72*mtt^9*mWW*s^2*t^4 - 1200*ep*mtt^9*mWW*s^2*t^4 - 5688*ep^2*mtt^9*mWW*s^2*t^4 - 9360*ep^3*mtt^9*mWW*s^2*t^4 - 4800*ep^4*mtt^9*mWW*s^2*t^4 + 648*mtt^8*mWW^2*s^2*t^4 - 1496*ep*mtt^8*mWW^2*s^2*t^4 - 35012*ep^2*mtt^8*mWW^2*s^2*t^4 - 91468*ep^3*mtt^8*mWW^2*s^2*t^4 - 67312*ep^4*mtt^8*mWW^2*s^2*t^4 + 374*mtt^7*mWW^3*s^2*t^4 + 49210*ep*mtt^7*mWW^3*s^2*t^4 + 346330*ep^2*mtt^7*mWW^3*s^2*t^4 + 749982*ep^3*mtt^7*mWW^3*s^2*t^4 + 512344*ep^4*mtt^7*mWW^3*s^2*t^4 - 5578*mtt^6*mWW^4*s^2*t^4 - 144272*ep*mtt^6*mWW^4*s^2*t^4 - 863750*ep^2*mtt^6*mWW^4*s^2*t^4 - 1815392*ep^3*mtt^6*mWW^4*s^2*t^4 - 1247008*ep^4*mtt^6*mWW^4*s^2*t^4 + 13898*mtt^5*mWW^5*s^2*t^4 + 222208*ep*mtt^5*mWW^5*s^2*t^4 + 1153552*ep^2*mtt^5*mWW^5*s^2*t^4 + 2358434*ep^3*mtt^5*mWW^5*s^2*t^4 + 1640328*ep^4*mtt^5*mWW^5*s^2*t^4 - 24078*mtt^4*mWW^6*s^2*t^4 - 287872*ep*mtt^4*mWW^6*s^2*t^4 - 1260300*ep^2*mtt^4*mWW^6*s^2*t^4 - 2377078*ep^3*mtt^4*mWW^6*s^2*t^4 - 1603352*ep^4*mtt^4*mWW^6*s^2*t^4 + 27786*mtt^3*mWW^7*s^2*t^4 + 303938*ep*mtt^3*mWW^7*s^2*t^4 + 1212970*ep^2*mtt^3*mWW^7*s^2*t^4 + 2097282*ep^3*mtt^3*mWW^7*s^2*t^4 + 1320424*ep^4*mtt^3*mWW^7*s^2*t^4 - 17606*mtt^2*mWW^8*s^2*t^4 - 191064*ep*mtt^2*mWW^8*s^2*t^4 - 744766*ep^2*mtt^2*mWW^8*s^2*t^4 - 1233596*ep^3*mtt^2*mWW^8*s^2*t^4 - 739088*ep^4*mtt^2*mWW^8*s^2*t^4 + 4990*mtt*mWW^9*s^2*t^4 + 54692*ep*mtt*mWW^9*s^2*t^4 + 213540*ep^2*mtt*mWW^9*s^2*t^4 + 349950*ep^3*mtt*mWW^9*s^2*t^4 + 206008*ep^4*mtt*mWW^9*s^2*t^4 - 362*mWW^10*s^2*t^4 - 4144*ep*mWW^10*s^2*t^4 - 16876*ep^2*mWW^10*s^2*t^4 - 28754*ep^3*mWW^10*s^2*t^4 - 17544*ep^4*mWW^10*s^2*t^4 - 240*mtt^8*mWW*s^3*t^4 - 1480*ep*mtt^8*mWW*s^3*t^4 - 2160*ep^2*mtt^8*mWW*s^3*t^4 - 120*ep^3*mtt^8*mWW*s^3*t^4 + 800*ep^4*mtt^8*mWW*s^3*t^4 + 4920*mtt^7*mWW^2*s^3*t^4 + 69100*ep*mtt^7*mWW^2*s^3*t^4 + 322720*ep^2*mtt^7*mWW^2*s^3*t^4 + 594100*ep^3*mtt^7*mWW^2*s^3*t^4 + 374920*ep^4*mtt^7*mWW^2*s^3*t^4 - 18392*mtt^6*mWW^3*s^3*t^4 - 287084*ep*mtt^6*mWW^3*s^3*t^4 - 1431860*ep^2*mtt^6*mWW^3*s^3*t^4 - 2754496*ep^3*mtt^6*mWW^3*s^3*t^4 - 1795040*ep^4*mtt^6*mWW^3*s^3*t^4 + 33532*mtt^5*mWW^4*s^3*t^4 + 511430*ep*mtt^5*mWW^4*s^3*t^4 + 2550744*ep^2*mtt^5*mWW^4*s^3*t^4 + 4995174*ep^3*mtt^5*mWW^4*s^3*t^4 + 3334672*ep^4*mtt^5*mWW^4*s^3*t^4 - 41652*mtt^4*mWW^5*s^3*t^4 - 552280*ep*mtt^4*mWW^5*s^3*t^4 - 2568692*ep^2*mtt^4*mWW^5*s^3*t^4 - 4965164*ep^3*mtt^4*mWW^5*s^3*t^4 - 3358384*ep^4*mtt^4*mWW^5*s^3*t^4 + 40808*mtt^3*mWW^6*s^3*t^4 + 467693*ep*mtt^3*mWW^6*s^3*t^4 + 1948986*ep^2*mtt^3*mWW^6*s^3*t^4 + 3547565*ep^3*mtt^3*mWW^6*s^3*t^4 + 2341100*ep^4*mtt^3*mWW^6*s^3*t^4 - 28272*mtt^2*mWW^7*s^3*t^4 - 311343*ep*mtt^2*mWW^7*s^3*t^4 - 1231382*ep^2*mtt^2*mWW^7*s^3*t^4 - 2100815*ep^3*mtt^2*mWW^7*s^3*t^4 - 1305612*ep^4*mtt^2*mWW^7*s^3*t^4 + 10900*mtt*mWW^8*s^3*t^4 + 121901*ep*mtt*mWW^8*s^3*t^4 + 482574*ep^2*mtt*mWW^8*s^3*t^4 + 800477*ep^3*mtt*mWW^8*s^3*t^4 + 475980*ep^4*mtt*mWW^8*s^3*t^4 - 1604*mWW^9*s^3*t^4 - 17937*ep*mWW^9*s^3*t^4 - 70930*ep^2*mWW^9*s^3*t^4 - 116721*ep^3*mWW^9*s^3*t^4 - 68436*ep^4*mWW^9*s^3*t^4 + 600*mtt^7*mWW*s^4*t^4 + 4960*ep*mtt^7*mWW*s^4*t^4 + 13800*ep^2*mtt^7*mWW*s^4*t^4 + 15840*ep^3*mtt^7*mWW*s^4*t^4 + 6400*ep^4*mtt^7*mWW*s^4*t^4 - 8840*mtt^6*mWW^2*s^4*t^4 - 113480*ep*mtt^6*mWW^2*s^4*t^4 - 500840*ep^2*mtt^6*mWW^2*s^4*t^4 - 892320*ep^3*mtt^6*mWW^2*s^4*t^4 - 551320*ep^4*mtt^6*mWW^2*s^4*t^4 + 26448*mtt^5*mWW^3*s^4*t^4 + 373558*ep*mtt^5*mWW^3*s^4*t^4 + 1782076*ep^2*mtt^5*mWW^3*s^4*t^4 + 3369038*ep^3*mtt^5*mWW^3*s^4*t^4 + 2180240*ep^4*mtt^5*mWW^3*s^4*t^4 - 37536*mtt^4*mWW^4*s^4*t^4 - 524620*ep*mtt^4*mWW^4*s^4*t^4 - 2513224*ep^2*mtt^4*mWW^4*s^4*t^4 - 4863532*ep^3*mtt^4*mWW^4*s^4*t^4 - 3243832*ep^4*mtt^4*mWW^4*s^4*t^4 + 33896*mtt^3*mWW^5*s^4*t^4 + 424552*ep*mtt^3*mWW^5*s^4*t^4 + 1889822*ep^2*mtt^3*mWW^5*s^4*t^4 + 3608198*ep^3*mtt^3*mWW^5*s^4*t^4 + 2449352*ep^4*mtt^3*mWW^5*s^4*t^4 - 22232*mtt^2*mWW^6*s^4*t^4 - 249468*ep*mtt^2*mWW^6*s^4*t^4 - 997238*ep^2*mtt^2*mWW^6*s^4*t^4 - 1783542*ep^3*mtt^2*mWW^6*s^4*t^4 - 1179488*ep^4*mtt^2*mWW^6*s^4*t^4 + 9520*mtt*mWW^7*s^4*t^4 + 105570*ep*mtt*mWW^7*s^4*t^4 + 409758*ep^2*mtt*mWW^7*s^4*t^4 + 688564*ep^3*mtt*mWW^7*s^4*t^4 + 425160*ep^4*mtt*mWW^7*s^4*t^4 - 1856*mWW^8*s^4*t^4 - 20752*ep*mWW^8*s^4*t^4 - 81114*ep^2*mWW^8*s^4*t^4 - 133286*ep^3*mWW^8*s^4*t^4 - 78832*ep^4*mWW^8*s^4*t^4 - 576*mtt^6*mWW*s^5*t^4 - 5064*ep*mtt^6*mWW*s^5*t^4 - 15264*ep^2*mtt^6*mWW*s^5*t^4 - 18936*ep^3*mtt^6*mWW*s^5*t^4 - 8160*ep^4*mtt^6*mWW*s^5*t^4 + 6408*mtt^5*mWW^2*s^5*t^4 + 81548*ep*mtt^5*mWW^2*s^5*t^4 + 356412*ep^2*mtt^5*mWW^2*s^5*t^4 + 629440*ep^3*mtt^5*mWW^2*s^5*t^4 + 385392*ep^4*mtt^5*mWW^2*s^5*t^4 - 16124*mtt^4*mWW^3*s^5*t^4 - 216788*ep*mtt^4*mWW^3*s^5*t^4 - 1020624*ep^2*mtt^4*mWW^3*s^5*t^4 - 1929920*ep^3*mtt^4*mWW^3*s^5*t^4 - 1252184*ep^4*mtt^4*mWW^3*s^5*t^4 + 17962*mtt^3*mWW^4*s^5*t^4 + 237094*ep*mtt^3*mWW^4*s^5*t^4 + 1110234*ep^2*mtt^3*mWW^4*s^5*t^4 + 2157038*ep^3*mtt^3*mWW^4*s^5*t^4 + 1455488*ep^4*mtt^3*mWW^4*s^5*t^4 - 11078*mtt^2*mWW^5*s^5*t^4 - 133934*ep*mtt^2*mWW^5*s^5*t^4 - 570046*ep^2*mtt^2*mWW^5*s^5*t^4 - 1090238*ep^3*mtt^2*mWW^5*s^5*t^4 - 757792*ep^4*mtt^2*mWW^5*s^5*t^4 + 4182*mtt*mWW^6*s^5*t^4 + 46118*ep*mtt*mWW^6*s^5*t^4 + 171362*ep^2*mtt*mWW^6*s^5*t^4 + 301210*ep^3*mtt*mWW^6*s^5*t^4 + 204928*ep^4*mtt*mWW^6*s^5*t^4 - 774*mWW^7*s^5*t^4 - 8558*ep*mWW^7*s^5*t^4 - 31882*ep^2*mWW^7*s^5*t^4 - 53426*ep^3*mWW^7*s^5*t^4 - 34008*ep^4*mWW^7*s^5*t^4 + 264*mtt^5*mWW*s^6*t^4 + 2384*ep*mtt^5*mWW*s^6*t^4 + 7416*ep^2*mtt^5*mWW*s^6*t^4 + 9456*ep^3*mtt^5*mWW*s^6*t^4 + 4160*ep^4*mtt^5*mWW*s^6*t^4 - 2088*mtt^4*mWW^2*s^6*t^4 - 27448*ep*mtt^4*mWW^2*s^6*t^4 - 121236*ep^2*mtt^4*mWW^2*s^6*t^4 - 214044*ep^3*mtt^4*mWW^2*s^6*t^4 - 130144*ep^4*mtt^4*mWW^2*s^6*t^4 + 4350*mtt^3*mWW^3*s^6*t^4 + 53400*ep*mtt^3*mWW^3*s^6*t^4 + 249166*ep^2*mtt^3*mWW^3*s^6*t^4 + 478644*ep^3*mtt^3*mWW^3*s^6*t^4 + 315560*ep^4*mtt^3*mWW^3*s^6*t^4 - 3642*mtt^2*mWW^4*s^6*t^4 - 44596*ep*mtt^2*mWW^4*s^6*t^4 - 204334*ep^2*mtt^2*mWW^4*s^6*t^4 - 407668*ep^3*mtt^2*mWW^4*s^6*t^4 - 284704*ep^4*mtt^2*mWW^4*s^6*t^4 + 1266*mtt*mWW^5*s^6*t^4 + 15032*ep*mtt*mWW^5*s^6*t^4 + 59746*ep^2*mtt*mWW^5*s^6*t^4 + 117436*ep^3*mtt*mWW^5*s^6*t^4 + 86984*ep^4*mtt*mWW^5*s^6*t^4 - 150*mWW^6*s^6*t^4 - 1812*ep*mWW^6*s^6*t^4 - 6822*ep^2*mWW^6*s^6*t^4 - 13648*ep^3*mWW^6*s^6*t^4 - 10672*ep^4*mWW^6*s^6*t^4 - 48*mtt^4*mWW*s^7*t^4 - 440*ep*mtt^4*mWW*s^7*t^4 - 1392*ep^2*mtt^4*mWW*s^7*t^4 - 1800*ep^3*mtt^4*mWW*s^7*t^4 - 800*ep^4*mtt^4*mWW*s^7*t^4 + 232*mtt^3*mWW^2*s^7*t^4 + 3476*ep*mtt^3*mWW^2*s^7*t^4 + 15912*ep^2*mtt^3*mWW^2*s^7*t^4 + 28148*ep^3*mtt^3*mWW^2*s^7*t^4 + 16872*ep^4*mtt^3*mWW^2*s^7*t^4 - 376*mtt^2*mWW^3*s^7*t^4 - 2482*ep*mtt^2*mWW^3*s^7*t^4 - 10904*ep^2*mtt^2*mWW^3*s^7*t^4 - 24614*ep^3*mtt^2*mWW^3*s^7*t^4 - 18624*ep^4*mtt^2*mWW^3*s^7*t^4 + 248*mtt*mWW^4*s^7*t^4 + 2524*ep*mtt*mWW^4*s^7*t^4 + 11624*ep^2*mtt*mWW^4*s^7*t^4 + 26084*ep^3*mtt*mWW^4*s^7*t^4 + 20096*ep^4*mtt*mWW^4*s^7*t^4 - 56*mWW^5*s^7*t^4 - 726*ep*mWW^5*s^7*t^4 - 3464*ep^2*mWW^5*s^7*t^4 - 7290*ep^3*mWW^5*s^7*t^4 - 5288*ep^4*mWW^5*s^7*t^4 - 60*ep*mtt^2*mWW^2*s^8*t^4 - 280*ep^2*mtt^2*mWW^2*s^8*t^4 - 420*ep^3*mtt^2*mWW^2*s^8*t^4 - 200*ep^4*mtt^2*mWW^2*s^8*t^4 - 368*ep*mtt*mWW^3*s^8*t^4 - 1624*ep^2*mtt*mWW^3*s^8*t^4 - 2296*ep^3*mtt*mWW^3*s^8*t^4 - 1040*ep^4*mtt*mWW^3*s^8*t^4 + 76*ep*mWW^4*s^8*t^4 + 336*ep^2*mWW^4*s^8*t^4 + 476*ep^3*mWW^4*s^8*t^4 + 216*ep^4*mWW^4*s^8*t^4 - 88*mtt^10*mWW*t^5 - 1148*ep*mtt^10*mWW*t^5 - 5200*ep^2*mtt^10*mWW*t^5 - 9612*ep^3*mtt^10*mWW*t^5 - 6192*ep^4*mtt^10*mWW*t^5 - 1016*mtt^9*mWW^2*t^5 - 10456*ep*mtt^9*mWW^2*t^5 - 38120*ep^2*mtt^9*mWW^2*t^5 - 58056*ep^3*mtt^9*mWW^2*t^5 - 31392*ep^4*mtt^9*mWW^2*t^5 + 4740*mtt^8*mWW^3*t^5 + 51468*ep*mtt^8*mWW^3*t^5 + 199892*ep^2*mtt^8*mWW^3*t^5 + 327276*ep^3*mtt^8*mWW^3*t^5 + 191344*ep^4*mtt^8*mWW^3*t^5 - 7056*mtt^7*mWW^4*t^5 - 79596*ep*mtt^7*mWW^4*t^5 - 322828*ep^2*mtt^7*mWW^4*t^5 - 554344*ep^3*mtt^7*mWW^4*t^5 - 339936*ep^4*mtt^7*mWW^4*t^5 + 4428*mtt^6*mWW^5*t^5 + 54704*ep*mtt^6*mWW^5*t^5 + 241556*ep^2*mtt^6*mWW^5*t^5 + 447616*ep^3*mtt^6*mWW^5*t^5 + 293056*ep^4*mtt^6*mWW^5*t^5 - 1464*mtt^5*mWW^6*t^5 - 22288*ep*mtt^5*mWW^6*t^5 - 112784*ep^2*mtt^5*mWW^6*t^5 - 227752*ep^3*mtt^5*mWW^6*t^5 - 158112*ep^4*mtt^5*mWW^6*t^5 + 1084*mtt^4*mWW^7*t^5 + 14300*ep*mtt^4*mWW^7*t^5 + 65036*ep^2*mtt^4*mWW^7*t^5 + 120172*ep^3*mtt^4*mWW^7*t^5 + 77808*ep^4*mtt^4*mWW^7*t^5 - 832*mtt^3*mWW^8*t^5 - 9004*ep*mtt^3*mWW^8*t^5 - 34716*ep^2*mtt^3*mWW^8*t^5 - 56200*ep^3*mtt^3*mWW^8*t^5 - 32608*ep^4*mtt^3*mWW^8*t^5 + 204*mtt^2*mWW^9*t^5 + 2020*ep*mtt^2*mWW^9*t^5 + 7164*ep^2*mtt^2*mWW^9*t^5 + 10900*ep^3*mtt^2*mWW^9*t^5 + 6032*ep^4*mtt^2*mWW^9*t^5 + 208*mtt^9*mWW*s*t^5 + 3224*ep*mtt^9*mWW*s*t^5 + 16320*ep^2*mtt^9*mWW*s*t^5 + 32536*ep^3*mtt^9*mWW*s*t^5 + 22112*ep^4*mtt^9*mWW*s*t^5 + 3064*mtt^8*mWW^2*s*t^5 + 30362*ep*mtt^8*mWW^2*s*t^5 + 105524*ep^2*mtt^8*mWW^2*s*t^5 + 151434*ep^3*mtt^8*mWW^2*s*t^5 + 76136*ep^4*mtt^8*mWW^2*s*t^5 - 10212*mtt^7*mWW^3*s*t^5 - 107648*ep*mtt^7*mWW^3*s*t^5 - 405796*ep^2*mtt^7*mWW^3*s*t^5 - 646480*ep^3*mtt^7*mWW^3*s*t^5 - 368384*ep^4*mtt^7*mWW^3*s*t^5 + 8278*mtt^6*mWW^4*s*t^5 + 85862*ep*mtt^6*mWW^4*s*t^5 + 326330*ep^2*mtt^6*mWW^4*s*t^5 + 544202*ep^3*mtt^6*mWW^4*s*t^5 + 331528*ep^4*mtt^6*mWW^4*s*t^5 + 1944*mtt^5*mWW^5*s*t^5 + 32074*ep*mtt^5*mWW^5*s*t^5 + 154070*ep^2*mtt^5*mWW^5*s*t^5 + 264192*ep^3*mtt^5*mWW^5*s*t^5 + 146720*ep^4*mtt^5*mWW^5*s*t^5 - 4038*mtt^4*mWW^6*s*t^5 - 62368*ep*mtt^4*mWW^6*s*t^5 - 307358*ep^2*mtt^4*mWW^6*s*t^5 - 583724*ep^3*mtt^4*mWW^6*s*t^5 - 374992*ep^4*mtt^4*mWW^6*s*t^5 + 988*mtt^3*mWW^7*s*t^5 + 25916*ep*mtt^3*mWW^7*s*t^5 + 159076*ep^2*mtt^3*mWW^7*s*t^5 + 346428*ep^3*mtt^3*mWW^7*s*t^5 + 246192*ep^4*mtt^3*mWW^7*s*t^5 - 1174*mtt^2*mWW^8*s*t^5 - 17802*ep*mtt^2*mWW^8*s*t^5 - 89206*ep^2*mtt^2*mWW^8*s*t^5 - 177258*ep^3*mtt^2*mWW^8*s*t^5 - 120520*ep^4*mtt^2*mWW^8*s*t^5 + 1248*mtt*mWW^9*s*t^5 + 13410*ep*mtt*mWW^9*s*t^5 + 51786*ep^2*mtt*mWW^9*s*t^5 + 85020*ep^3*mtt*mWW^9*s*t^5 + 50256*ep^4*mtt*mWW^9*s*t^5 - 306*mWW^10*s*t^5 - 3030*ep*mWW^10*s*t^5 - 10746*ep^2*mWW^10*s*t^5 - 16350*ep^3*mWW^10*s*t^5 - 9048*ep^4*mWW^10*s*t^5 + 216*mtt^8*mWW*s^2*t^5 + 584*ep*mtt^8*mWW*s^2*t^5 - 4976*ep^2*mtt^8*mWW*s^2*t^5 - 19984*ep^3*mtt^8*mWW*s^2*t^5 - 18240*ep^4*mtt^8*mWW*s^2*t^5 - 1324*mtt^7*mWW^2*s^2*t^5 - 9962*ep*mtt^7*mWW^2*s^2*t^5 - 19532*ep^2*mtt^7*mWW^2*s^2*t^5 + 1794*ep^3*mtt^7*mWW^2*s^2*t^5 + 21064*ep^4*mtt^7*mWW^2*s^2*t^5 - 5338*mtt^6*mWW^3*s^2*t^5 - 74248*ep*mtt^6*mWW^3*s^2*t^5 - 345338*ep^2*mtt^6*mWW^3*s^2*t^5 - 635804*ep^3*mtt^6*mWW^3*s^2*t^5 - 403152*ep^4*mtt^6*mWW^3*s^2*t^5 + 24546*mtt^5*mWW^4*s^2*t^5 + 318274*ep*mtt^5*mWW^4*s^2*t^5 + 1409234*ep^2*mtt^5*mWW^4*s^2*t^5 + 2498690*ep^3*mtt^5*mWW^4*s^2*t^5 + 1532776*ep^4*mtt^5*mWW^4*s^2*t^5 - 31076*mtt^4*mWW^5*s^2*t^5 - 415848*ep*mtt^4*mWW^5*s^2*t^5 - 1891932*ep^2*mtt^4*mWW^5*s^2*t^5 - 3444108*ep^3*mtt^4*mWW^5*s^2*t^5 - 2164336*ep^4*mtt^4*mWW^5*s^2*t^5 + 15288*mtt^3*mWW^6*s^2*t^5 + 224266*ep*mtt^3*mWW^6*s^2*t^5 + 1096460*ep^2*mtt^3*mWW^6*s^2*t^5 + 2130202*ep^3*mtt^3*mWW^6*s^2*t^5 + 1416744*ep^4*mtt^3*mWW^6*s^2*t^5 - 3042*mtt^2*mWW^7*s^2*t^5 - 53720*ep*mtt^2*mWW^7*s^2*t^5 - 299998*ep^2*mtt^2*mWW^7*s^2*t^5 - 654720*ep^3*mtt^2*mWW^7*s^2*t^5 - 478240*ep^4*mtt^2*mWW^7*s^2*t^5 + 1362*mtt*mWW^8*s^2*t^5 + 17214*ep*mtt*mWW^8*s^2*t^5 + 80734*ep^2*mtt*mWW^8*s^2*t^5 + 163954*ep^3*mtt*mWW^8*s^2*t^5 + 117096*ep^4*mtt*mWW^8*s^2*t^5 - 632*mWW^9*s^2*t^5 - 6560*ep*mWW^9*s^2*t^5 - 24652*ep^2*mWW^9*s^2*t^5 - 40024*ep^3*mWW^9*s^2*t^5 - 23712*ep^4*mWW^9*s^2*t^5 - 1120*mtt^7*mWW*s^3*t^5 - 11100*ep*mtt^7*mWW*s^3*t^5 - 37920*ep^2*mtt^7*mWW*s^3*t^5 - 51700*ep^3*mtt^7*mWW*s^3*t^5 - 23760*ep^4*mtt^7*mWW*s^3*t^5 - 5184*mtt^6*mWW^2*s^3*t^5 - 56822*ep*mtt^6*mWW^2*s^3*t^5 - 222652*ep^2*mtt^6*mWW^2*s^3*t^5 - 370662*ep^3*mtt^6*mWW^2*s^3*t^5 - 221800*ep^4*mtt^6*mWW^2*s^3*t^5 + 32658*mtt^5*mWW^3*s^3*t^5 + 387008*ep*mtt^5*mWW^3*s^3*t^5 + 1609706*ep^2*mtt^5*mWW^3*s^3*t^5 + 2741436*ep^3*mtt^5*mWW^3*s^3*t^5 + 1635048*ep^4*mtt^5*mWW^3*s^3*t^5 - 57436*mtt^4*mWW^4*s^3*t^5 - 722640*ep*mtt^4*mWW^4*s^3*t^5 - 3152888*ep^2*mtt^4*mWW^4*s^3*t^5 - 5552148*ep^3*mtt^4*mWW^4*s^3*t^5 - 3390672*ep^4*mtt^4*mWW^4*s^3*t^5 + 44228*mtt^3*mWW^5*s^3*t^5 + 584122*ep*mtt^3*mWW^5*s^3*t^5 + 2656262*ep^2*mtt^3*mWW^5*s^3*t^5 + 4857444*ep^3*mtt^3*mWW^5*s^3*t^5 + 3067728*ep^4*mtt^3*mWW^5*s^3*t^5 - 14104*mtt^2*mWW^6*s^3*t^5 - 197468*ep*mtt^2*mWW^6*s^3*t^5 - 952092*ep^2*mtt^2*mWW^6*s^3*t^5 - 1863544*ep^3*mtt^2*mWW^6*s^3*t^5 - 1256000*ep^4*mtt^2*mWW^6*s^3*t^5 + 922*mtt*mWW^7*s^3*t^5 + 17042*ep*mtt*mWW^7*s^3*t^5 + 103452*ep^2*mtt*mWW^7*s^3*t^5 + 254520*ep^3*mtt*mWW^7*s^3*t^5 + 204904*ep^4*mtt*mWW^7*s^3*t^5 + 36*mWW^8*s^3*t^5 - 142*ep*mWW^8*s^3*t^5 - 3868*ep^2*mWW^8*s^3*t^5 - 15346*ep^3*mWW^8*s^3*t^5 - 15448*ep^4*mWW^8*s^3*t^5 + 1240*mtt^6*mWW*s^4*t^5 + 14260*ep*mtt^6*mWW*s^4*t^5 + 57040*ep^2*mtt^6*mWW*s^4*t^5 + 92340*ep^3*mtt^6*mWW*s^4*t^5 + 51920*ep^4*mtt^6*mWW*s^4*t^5 + 8256*mtt^5*mWW^2*s^4*t^5 + 85558*ep*mtt^5*mWW^2*s^4*t^5 + 309908*ep^2*mtt^5*mWW^2*s^4*t^5 + 469598*ep^3*mtt^5*mWW^2*s^4*t^5 + 254200*ep^4*mtt^5*mWW^2*s^4*t^5 - 35054*mtt^4*mWW^3*s^4*t^5 - 412004*ep*mtt^4*mWW^3*s^4*t^5 - 1700662*ep^2*mtt^4*mWW^3*s^4*t^5 - 2857712*ep^3*mtt^4*mWW^3*s^4*t^5 - 1673800*ep^4*mtt^4*mWW^3*s^4*t^5 + 45766*mtt^3*mWW^4*s^4*t^5 + 574300*ep*mtt^3*mWW^4*s^4*t^5 + 2516506*ep^2*mtt^3*mWW^4*s^4*t^5 + 4428860*ep^3*mtt^3*mWW^4*s^4*t^5 + 2689984*ep^4*mtt^3*mWW^4*s^4*t^5 - 25566*mtt^2*mWW^5*s^4*t^5 - 332520*ep*mtt^2*mWW^5*s^4*t^5 - 1510726*ep^2*mtt^2*mWW^5*s^4*t^5 - 2762128*ep^3*mtt^2*mWW^5*s^4*t^5 - 1740000*ep^4*mtt^2*mWW^5*s^4*t^5 + 5330*mtt*mWW^6*s^4*t^5 + 71238*ep*mtt*mWW^6*s^4*t^5 + 336706*ep^2*mtt*mWW^6*s^4*t^5 + 654830*ep^3*mtt*mWW^6*s^4*t^5 + 439976*ep^4*mtt*mWW^6*s^4*t^5 + 28*mWW^7*s^4*t^5 - 1152*ep*mWW^7*s^4*t^5 - 11812*ep^2*mWW^7*s^4*t^5 - 34748*ep^3*mWW^7*s^4*t^5 - 29960*ep^4*mWW^7*s^4*t^5 - 432*mtt^5*mWW*s^5*t^5 - 6272*ep*mtt^5*mWW*s^5*t^5 - 29440*ep^2*mtt^5*mWW*s^5*t^5 - 53168*ep^3*mtt^5*mWW*s^5*t^5 - 32448*ep^4*mtt^5*mWW*s^5*t^5 - 5048*mtt^4*mWW^2*s^5*t^5 - 52056*ep*mtt^4*mWW^2*s^5*t^5 - 181192*ep^2*mtt^4*mWW^2*s^5*t^5 - 255616*ep^3*mtt^4*mWW^2*s^5*t^5 - 125488*ep^4*mtt^4*mWW^2*s^5*t^5 + 16234*mtt^3*mWW^3*s^5*t^5 + 190592*ep*mtt^3*mWW^3*s^5*t^5 + 787650*ep^2*mtt^3*mWW^3*s^5*t^5 + 1309068*ep^3*mtt^3*mWW^3*s^5*t^5 + 751216*ep^4*mtt^3*mWW^3*s^5*t^5 - 16494*mtt^2*mWW^4*s^5*t^5 - 205812*ep*mtt^2*mWW^4*s^5*t^5 - 909106*ep^2*mtt^2*mWW^4*s^5*t^5 - 1599524*ep^3*mtt^2*mWW^4*s^5*t^5 - 963784*ep^4*mtt^2*mWW^4*s^5*t^5 + 6638*mtt*mWW^5*s^5*t^5 + 84544*ep*mtt*mWW^5*s^5*t^5 + 382742*ep^2*mtt*mWW^5*s^5*t^5 + 694996*ep^3*mtt*mWW^5*s^5*t^5 + 432784*ep^4*mtt*mWW^5*s^5*t^5 - 898*mWW^6*s^5*t^5 - 11540*ep*mWW^6*s^5*t^5 - 52782*ep^2*mWW^6*s^5*t^5 - 97708*ep^3*mWW^6*s^5*t^5 - 62216*ep^4*mWW^6*s^5*t^5 - 88*mtt^4*mWW*s^6*t^5 - 64*ep*mtt^4*mWW*s^6*t^5 + 2800*ep^2*mtt^4*mWW*s^6*t^5 + 8104*ep^3*mtt^4*mWW*s^6*t^5 + 6048*ep^4*mtt^4*mWW*s^6*t^5 + 1412*mtt^3*mWW^2*s^6*t^5 + 15636*ep*mtt^3*mWW^2*s^6*t^5 + 54984*ep^2*mtt^3*mWW^2*s^6*t^5 + 74424*ep^3*mtt^3*mWW^2*s^6*t^5 + 33424*ep^4*mtt^3*mWW^2*s^6*t^5 - 3156*mtt^2*mWW^3*s^6*t^5 - 36368*ep*mtt^2*mWW^3*s^6*t^5 - 149988*ep^2*mtt^2*mWW^3*s^6*t^5 - 243880*ep^3*mtt^2*mWW^3*s^6*t^5 - 134616*ep^4*mtt^2*mWW^3*s^6*t^5 + 2428*mtt*mWW^4*s^6*t^5 + 29884*ep*mtt*mWW^4*s^6*t^5 + 133712*ep^2*mtt*mWW^4*s^6*t^5 + 235536*ep^3*mtt*mWW^4*s^6*t^5 + 140608*ep^4*mtt*mWW^4*s^6*t^5 - 596*mWW^5*s^6*t^5 - 7136*ep*mWW^5*s^6*t^5 - 30932*ep^2*mWW^5*s^6*t^5 - 53832*ep^3*mWW^5*s^6*t^5 - 32152*ep^4*mWW^5*s^6*t^5 + 64*mtt^3*mWW*s^7*t^5 + 516*ep*mtt^3*mWW*s^7*t^5 + 1376*ep^2*mtt^3*mWW*s^7*t^5 + 1484*ep^3*mtt^3*mWW*s^7*t^5 + 560*ep^4*mtt^3*mWW*s^7*t^5 - 160*mtt^2*mWW^2*s^7*t^5 - 2340*ep*mtt^2*mWW^2*s^7*t^5 - 9280*ep^2*mtt^2*mWW^2*s^7*t^5 - 13436*ep^3*mtt^2*mWW^2*s^7*t^5 - 6384*ep^4*mtt^2*mWW^2*s^7*t^5 + 128*mtt*mWW^3*s^7*t^5 + 1216*ep*mtt*mWW^3*s^7*t^5 + 4608*ep^2*mtt*mWW^3*s^7*t^5 + 6200*ep^3*mtt*mWW^3*s^7*t^5 + 2392*ep^4*mtt*mWW^3*s^7*t^5 - 32*mWW^4*s^7*t^5 - 272*ep*mWW^4*s^7*t^5 - 960*ep^2*mWW^4*s^7*t^5 - 1272*ep^3*mWW^4*s^7*t^5 - 504*ep^4*mWW^4*s^7*t^5 + 80*ep*mtt*mWW^2*s^8*t^5 + 360*ep^2*mtt*mWW^2*s^8*t^5 + 520*ep^3*mtt*mWW^2*s^8*t^5 + 240*ep^4*mtt*mWW^2*s^8*t^5 - 16*ep*mWW^3*s^8*t^5 - 72*ep^2*mWW^3*s^8*t^5 - 104*ep^3*mWW^3*s^8*t^5 - 48*ep^4*mWW^3*s^8*t^5 + 48*mtt^10*t^6 + 536*ep*mtt^10*t^6 + 2104*ep^2*mtt^10*t^6 + 3392*ep^3*mtt^10*t^6 + 1920*ep^4*mtt^10*t^6 + 440*mtt^9*mWW*t^6 + 5116*ep*mtt^9*mWW*t^6 + 20884*ep^2*mtt^9*mWW*t^6 + 34984*ep^3*mtt^9*mWW*t^6 + 20576*ep^4*mtt^9*mWW*t^6 - 400*mtt^8*mWW^2*t^6 - 5600*ep*mtt^8*mWW^2*t^6 - 26196*ep^2*mtt^8*mWW^2*t^6 - 48500*ep^3*mtt^8*mWW^2*t^6 - 30864*ep^4*mtt^8*mWW^2*t^6 - 3780*mtt^7*mWW^3*t^6 - 39692*ep*mtt^7*mWW^3*t^6 - 147652*ep^2*mtt^7*mWW^3*t^6 - 228924*ep^3*mtt^7*mWW^3*t^6 - 125872*ep^4*mtt^7*mWW^3*t^6 + 8492*mtt^6*mWW^4*t^6 + 92600*ep*mtt^6*mWW^4*t^6 + 358908*ep^2*mtt^6*mWW^4*t^6 + 580968*ep^3*mtt^6*mWW^4*t^6 + 333792*ep^4*mtt^6*mWW^4*t^6 - 6256*mtt^5*mWW^5*t^6 - 70396*ep*mtt^5*mWW^5*t^6 - 282756*ep^2*mtt^5*mWW^5*t^6 - 476304*ep^3*mtt^5*mWW^5*t^6 - 284928*ep^4*mtt^5*mWW^5*t^6 + 1032*mtt^4*mWW^6*t^6 + 14064*ep*mtt^4*mWW^6*t^6 + 66804*ep^2*mtt^4*mWW^6*t^6 + 130204*ep^3*mtt^4*mWW^6*t^6 + 87856*ep^4*mtt^4*mWW^6*t^6 + 572*mtt^3*mWW^7*t^6 + 4620*ep*mtt^3*mWW^7*t^6 + 11444*ep^2*mtt^3*mWW^7*t^6 + 8228*ep^3*mtt^3*mWW^7*t^6 - 944*ep^4*mtt^3*mWW^7*t^6 - 148*mtt^2*mWW^8*t^6 - 1248*ep*mtt^2*mWW^8*t^6 - 3540*ep^2*mtt^2*mWW^8*t^6 - 4048*ep^3*mtt^2*mWW^8*t^6 - 1536*ep^4*mtt^2*mWW^8*t^6 - 144*mtt^9*s*t^6 - 1752*ep*mtt^9*s*t^6 - 7344*ep^2*mtt^9*s*t^6 - 12360*ep^3*mtt^9*s*t^6 - 7200*ep^4*mtt^9*s*t^6 - 1096*mtt^8*mWW*s*t^6 - 13948*ep*mtt^8*mWW*s*t^6 - 60892*ep^2*mtt^8*mWW*s*t^6 - 106752*ep^3*mtt^8*mWW*s*t^6 - 64832*ep^4*mtt^8*mWW*s*t^6 + 136*mtt^7*mWW^2*s*t^6 + 9694*ep*mtt^7*mWW^2*s*t^6 + 67150*ep^2*mtt^7*mWW^2*s*t^6 + 148196*ep^3*mtt^7*mWW^2*s*t^6 + 103984*ep^4*mtt^7*mWW^2*s*t^6 + 7848*mtt^6*mWW^3*s*t^6 + 76920*ep*mtt^6*mWW^3*s*t^6 + 263626*ep^2*mtt^6*mWW^3*s*t^6 + 371898*ep^3*mtt^6*mWW^3*s*t^6 + 183368*ep^4*mtt^6*mWW^3*s*t^6 - 8114*mtt^5*mWW^4*s*t^6 - 90158*ep*mtt^5*mWW^4*s*t^6 - 350946*ep^2*mtt^5*mWW^4*s*t^6 - 557846*ep^3*mtt^5*mWW^4*s*t^6 - 309176*ep^4*mtt^5*mWW^4*s*t^6 - 4450*mtt^4*mWW^5*s*t^6 - 41188*ep*mtt^4*mWW^5*s*t^6 - 134986*ep^2*mtt^4*mWW^5*s*t^6 - 190796*ep^3*mtt^4*mWW^5*s*t^6 - 100240*ep^4*mtt^4*mWW^5*s*t^6 + 8340*mtt^3*mWW^6*s*t^6 + 89994*ep*mtt^3*mWW^6*s*t^6 + 346178*ep^2*mtt^3*mWW^6*s*t^6 + 559344*ep^3*mtt^3*mWW^6*s*t^6 + 323104*ep^4*mtt^3*mWW^6*s*t^6 - 1884*mtt^2*mWW^7*s*t^6 - 25032*ep*mtt^2*mWW^7*s*t^6 - 114338*ep^2*mtt^2*mWW^7*s*t^6 - 211366*ep^3*mtt^2*mWW^7*s*t^6 - 135800*ep^4*mtt^2*mWW^7*s*t^6 - 858*mtt*mWW^8*s*t^6 - 6402*ep*mtt*mWW^8*s*t^6 - 13758*ep^2*mtt*mWW^8*s*t^6 - 6390*ep^3*mtt*mWW^8*s*t^6 + 4488*ep^4*mtt*mWW^8*s*t^6 + 222*mWW^9*s*t^6 + 1872*ep*mWW^9*s*t^6 + 5310*ep^2*mWW^9*s*t^6 + 6072*ep^3*mWW^9*s*t^6 + 2304*ep^4*mWW^9*s*t^6 + 720*ep*mtt^8*s^2*t^6 + 5160*ep^2*mtt^8*s^2*t^6 + 10920*ep^3*mtt^8*s^2*t^6 + 7200*ep^4*mtt^8*s^2*t^6 - 160*mtt^7*mWW*s^2*t^6 + 3604*ep*mtt^7*mWW*s^2*t^6 + 32736*ep^2*mtt^7*mWW*s^2*t^6 + 76700*ep^3*mtt^7*mWW*s^2*t^6 + 54640*ep^4*mtt^7*mWW*s^2*t^6 + 3408*mtt^6*mWW^2*s^2*t^6 + 20548*ep*mtt^6*mWW^2*s^2*t^6 + 18866*ep^2*mtt^6*mWW^2*s^2*t^6 - 52902*ep^3*mtt^6*mWW^2*s^2*t^6 - 70840*ep^4*mtt^6*mWW^2*s^2*t^6 - 1678*mtt^5*mWW^3*s^2*t^6 - 9016*ep*mtt^5*mWW^3*s^2*t^6 + 5368*ep^2*mtt^5*mWW^3*s^2*t^6 + 80602*ep^3*mtt^5*mWW^3*s^2*t^6 + 89064*ep^4*mtt^5*mWW^3*s^2*t^6 - 17914*mtt^4*mWW^4*s^2*t^6 - 190684*ep*mtt^4*mWW^4*s^2*t^6 - 727998*ep^2*mtt^4*mWW^4*s^2*t^6 - 1179204*ep^3*mtt^4*mWW^4*s^2*t^6 - 686640*ep^4*mtt^4*mWW^4*s^2*t^6 + 31652*mtt^3*mWW^5*s^2*t^6 + 347744*ep*mtt^3*mWW^5*s^2*t^6 + 1355268*ep^2*mtt^3*mWW^5*s^2*t^6 + 2199568*ep^3*mtt^3*mWW^5*s^2*t^6 + 1266688*ep^4*mtt^3*mWW^5*s^2*t^6 - 18452*mtt^2*mWW^6*s^2*t^6 - 213112*ep*mtt^2*mWW^6*s^2*t^6 - 866702*ep^2*mtt^2*mWW^6*s^2*t^6 - 1452030*ep^3*mtt^2*mWW^6*s^2*t^6 - 856344*ep^4*mtt^2*mWW^6*s^2*t^6 + 2666*mtt*mWW^7*s^2*t^6 + 36532*ep*mtt*mWW^7*s^2*t^6 + 169124*ep^2*mtt*mWW^7*s^2*t^6 + 312314*ep^3*mtt*mWW^7*s^2*t^6 + 198824*ep^4*mtt*mWW^7*s^2*t^6 + 478*mWW^8*s^2*t^6 + 3664*ep*mWW^8*s^2*t^6 + 8178*ep^2*mWW^8*s^2*t^6 + 4032*ep^3*mWW^8*s^2*t^6 - 2592*ep^4*mWW^8*s^2*t^6 + 480*mtt^7*s^3*t^6 + 3920*ep*mtt^7*s^3*t^6 + 10720*ep^2*mtt^7*s^3*t^6 + 12080*ep^3*mtt^7*s^3*t^6 + 4800*ep^4*mtt^7*s^3*t^6 + 2800*mtt^6*mWW*s^3*t^6 + 22860*ep*mtt^6*mWW*s^3*t^6 + 60912*ep^2*mtt^6*mWW*s^3*t^6 + 61948*ep^3*mtt^6*mWW*s^3*t^6 + 18600*ep^4*mtt^6*mWW*s^3*t^6 - 7808*mtt^5*mWW^2*s^3*t^6 - 73034*ep*mtt^5*mWW^2*s^3*t^6 - 237694*ep^2*mtt^5*mWW^2*s^3*t^6 - 314736*ep^3*mtt^5*mWW^2*s^3*t^6 - 143480*ep^4*mtt^5*mWW^2*s^3*t^6 - 5148*mtt^4*mWW^3*s^3*t^6 - 50858*ep*mtt^4*mWW^3*s^3*t^6 - 180706*ep^2*mtt^4*mWW^3*s^3*t^6 - 288068*ep^3*mtt^4*mWW^3*s^3*t^6 - 172104*ep^4*mtt^4*mWW^3*s^3*t^6 + 29514*mtt^3*mWW^4*s^3*t^6 + 317764*ep*mtt^3*mWW^4*s^3*t^6 + 1213444*ep^2*mtt^3*mWW^4*s^3*t^6 + 1929510*ep^3*mtt^3*mWW^4*s^3*t^6 + 1087968*ep^4*mtt^3*mWW^4*s^3*t^6 - 30478*mtt^2*mWW^5*s^3*t^6 - 344212*ep*mtt^2*mWW^5*s^3*t^6 - 1371348*ep^2*mtt^2*mWW^5*s^3*t^6 - 2240994*ep^3*mtt^2*mWW^5*s^3*t^6 - 1284168*ep^4*mtt^2*mWW^5*s^3*t^6 + 11886*mtt*mWW^6*s^3*t^6 + 138974*ep*mtt*mWW^6*s^3*t^6 + 571306*ep^2*mtt*mWW^6*s^3*t^6 + 956922*ep^3*mtt*mWW^6*s^3*t^6 + 559288*ep^4*mtt*mWW^6*s^3*t^6 - 1246*mWW^7*s^3*t^6 - 15414*ep*mWW^7*s^3*t^6 - 66634*ep^2*mWW^7*s^3*t^6 - 116662*ep^3*mWW^7*s^3*t^6 - 70904*ep^4*mWW^7*s^3*t^6 - 720*mtt^6*s^4*t^6 - 6600*ep*mtt^6*s^4*t^6 - 21240*ep^2*mtt^6*s^4*t^6 - 29040*ep^3*mtt^6*s^4*t^6 - 14400*ep^4*mtt^6*s^4*t^6 - 3080*mtt^5*mWW*s^4*t^6 - 27544*ep*mtt^5*mWW*s^4*t^6 - 84012*ep^2*mtt^5*mWW*s^4*t^6 - 104204*ep^3*mtt^5*mWW*s^4*t^6 - 44440*ep^4*mtt^5*mWW*s^4*t^6 + 7616*mtt^4*mWW^2*s^4*t^6 + 82852*ep*mtt^4*mWW^2*s^4*t^6 + 321042*ep^2*mtt^4*mWW^2*s^4*t^6 + 506170*ep^3*mtt^4*mWW^2*s^4*t^6 + 277656*ep^4*mtt^4*mWW^2*s^4*t^6 + 2118*mtt^3*mWW^3*s^4*t^6 + 9576*ep*mtt^3*mWW^3*s^4*t^6 - 16848*ep^2*mtt^3*mWW^3*s^4*t^6 - 90330*ep^3*mtt^3*mWW^3*s^4*t^6 - 76200*ep^4*mtt^3*mWW^3*s^4*t^6 - 13490*mtt^2*mWW^4*s^4*t^6 - 144084*ep*mtt^2*mWW^4*s^4*t^6 - 542412*ep^2*mtt^2*mWW^4*s^4*t^6 - 839870*ep^3*mtt^2*mWW^4*s^4*t^6 - 456696*ep^4*mtt^2*mWW^4*s^4*t^6 + 9882*mtt*mWW^5*s^4*t^6 + 112176*ep*mtt*mWW^5*s^4*t^6 + 449452*ep^2*mtt*mWW^5*s^4*t^6 + 731990*ep^3*mtt*mWW^5*s^4*t^6 + 414880*ep^4*mtt*mWW^5*s^4*t^6 - 2326*mWW^6*s^4*t^6 - 26216*ep*mWW^6*s^4*t^6 - 104462*ep^2*mWW^6*s^4*t^6 - 170236*ep^3*mWW^6*s^4*t^6 - 96960*ep^4*mWW^6*s^4*t^6 + 432*mtt^5*s^5*t^6 + 4104*ep*mtt^5*s^5*t^6 + 13776*ep^2*mtt^5*s^5*t^6 + 19608*ep^3*mtt^5*s^5*t^6 + 10080*ep^4*mtt^5*s^5*t^6 + 1240*mtt^4*mWW*s^5*t^6 + 11216*ep*mtt^4*mWW*s^5*t^6 + 34020*ep^2*mtt^4*mWW*s^5*t^6 + 40540*ep^3*mtt^4*mWW*s^5*t^6 + 15704*ep^4*mtt^4*mWW*s^5*t^6 - 3720*mtt^3*mWW^2*s^5*t^6 - 43600*ep*mtt^3*mWW^2*s^5*t^6 - 182944*ep^2*mtt^3*mWW^2*s^5*t^6 - 306568*ep^3*mtt^3*mWW^2*s^5*t^6 - 176344*ep^4*mtt^3*mWW^2*s^5*t^6 + 1360*mtt^2*mWW^3*s^5*t^6 + 22830*ep*mtt^2*mWW^3*s^5*t^6 + 122172*ep^2*mtt^2*mWW^3*s^5*t^6 + 238630*ep^3*mtt^2*mWW^3*s^5*t^6 + 153288*ep^4*mtt^2*mWW^3*s^5*t^6 + 1320*mtt*mWW^4*s^5*t^6 + 12304*ep*mtt*mWW^4*s^5*t^6 + 38640*ep^2*mtt*mWW^4*s^5*t^6 + 47264*ep^3*mtt*mWW^4*s^5*t^6 + 18624*ep^4*mtt*mWW^4*s^5*t^6 - 632*mWW^5*s^5*t^6 - 6518*ep*mWW^5*s^5*t^6 - 23776*ep^2*mWW^5*s^5*t^6 - 35746*ep^3*mWW^5*s^5*t^6 - 18888*ep^4*mWW^5*s^5*t^6 - 96*mtt^4*s^6*t^6 - 928*ep*mtt^4*s^6*t^6 - 3176*ep^2*mtt^4*s^6*t^6 - 4600*ep^3*mtt^4*s^6*t^6 - 2400*ep^4*mtt^4*s^6*t^6 - 144*mtt^3*mWW*s^6*t^6 - 1384*ep*mtt^3*mWW*s^6*t^6 - 4168*ep^2*mtt^3*mWW*s^6*t^6 - 4136*ep^3*mtt^3*mWW*s^6*t^6 - 728*ep^4*mtt^3*mWW*s^6*t^6 + 768*mtt^2*mWW^2*s^6*t^6 + 9076*ep*mtt^2*mWW^2*s^6*t^6 + 39680*ep^2*mtt^2*mWW^2*s^6*t^6 + 68404*ep^3*mtt^2*mWW^2*s^6*t^6 + 39984*ep^4*mtt^2*mWW^2*s^6*t^6 - 720*mtt*mWW^3*s^6*t^6 - 9744*ep*mtt*mWW^3*s^6*t^6 - 45920*ep^2*mtt*mWW^3*s^6*t^6 - 83784*ep^3*mtt*mWW^3*s^6*t^6 - 51544*ep^4*mtt*mWW^3*s^6*t^6 + 192*mWW^4*s^6*t^6 + 2372*ep*mWW^4*s^6*t^6 + 10368*ep^2*mWW^4*s^6*t^6 + 18100*ep^3*mWW^4*s^6*t^6 + 10848*ep^4*mWW^4*s^6*t^6 + 80*ep*mtt^2*mWW*s^7*t^6 + 520*ep^2*mtt^2*mWW*s^7*t^6 + 920*ep^3*mtt^2*mWW*s^7*t^6 + 480*ep^4*mtt^2*mWW*s^7*t^6 + 64*ep*mtt*mWW^2*s^7*t^6 + 96*ep^2*mtt*mWW^2*s^7*t^6 - 64*ep^3*mtt*mWW^2*s^7*t^6 - 96*ep^4*mtt*mWW^2*s^7*t^6 - 16*ep*mWW^3*s^7*t^6 - 40*ep^2*mWW^3*s^7*t^6 - 24*ep^3*mWW^3*s^7*t^6 - 208*mtt^9*t^7 - 2240*ep*mtt^9*t^7 - 8500*ep^2*mtt^9*t^7 - 13308*ep^3*mtt^9*t^7 - 7344*ep^4*mtt^9*t^7 - 280*mtt^8*mWW*t^7 - 3130*ep*mtt^8*mWW*t^7 - 12296*ep^2*mtt^8*mWW*t^7 - 19838*ep^3*mtt^8*mWW*t^7 - 11256*ep^4*mtt^8*mWW*t^7 + 2116*mtt^7*mWW^2*t^7 + 23254*ep*mtt^7*mWW^2*t^7 + 90020*ep^2*mtt^7*mWW^2*t^7 + 143626*ep^3*mtt^7*mWW^2*t^7 + 80744*ep^4*mtt^7*mWW^2*t^7 - 1404*mtt^6*mWW^3*t^7 - 15952*ep*mtt^6*mWW^3*t^7 - 63716*ep^2*mtt^6*mWW^3*t^7 - 104576*ep^3*mtt^6*mWW^3*t^7 - 60352*ep^4*mtt^6*mWW^3*t^7 - 2664*mtt^5*mWW^4*t^7 - 27764*ep*mtt^5*mWW^4*t^7 - 102156*ep^2*mtt^5*mWW^4*t^7 - 155960*ep^3*mtt^5*mWW^4*t^7 - 84256*ep^4*mtt^5*mWW^4*t^7 + 3824*mtt^4*mWW^5*t^7 + 40454*ep*mtt^4*mWW^5*t^7 + 151504*ep^2*mtt^4*mWW^5*t^7 + 236114*ep^3*mtt^4*mWW^5*t^7 + 130504*ep^4*mtt^4*mWW^5*t^7 - 1484*mtt^3*mWW^6*t^7 - 15618*ep*mtt^3*mWW^6*t^7 - 58500*ep^2*mtt^3*mWW^6*t^7 - 91990*ep^3*mtt^3*mWW^6*t^7 - 51608*ep^4*mtt^3*mWW^6*t^7 + 100*mtt^2*mWW^7*t^7 + 996*ep*mtt^2*mWW^7*t^7 + 3644*ep^2*mtt^2*mWW^7*t^7 + 5932*ep^3*mtt^2*mWW^7*t^7 + 3568*ep^4*mtt^2*mWW^7*t^7 + 528*mtt^8*s*t^7 + 6200*ep*mtt^8*s*t^7 + 25216*ep^2*mtt^8*s*t^7 + 41336*ep^3*mtt^8*s*t^7 + 23520*ep^4*mtt^8*s*t^7 + 696*mtt^7*mWW*s*t^7 + 7490*ep*mtt^7*mWW*s*t^7 + 28562*ep^2*mtt^7*mWW*s*t^7 + 45340*ep^3*mtt^7*mWW*s*t^7 + 25552*ep^4*mtt^7*mWW*s*t^7 - 3264*mtt^6*mWW^2*s*t^7 - 41157*ep*mtt^6*mWW^2*s*t^7 - 176904*ep^2*mtt^6*mWW^2*s*t^7 - 302623*ep^3*mtt^6*mWW^2*s*t^7 - 178492*ep^4*mtt^6*mWW^2*s*t^7 - 534*mtt^5*mWW^3*s*t^7 + 7515*ep*mtt^5*mWW^3*s*t^7 + 74438*ep^2*mtt^5*mWW^3*s*t^7 + 173705*ep^3*mtt^5*mWW^3*s*t^7 + 121476*ep^4*mtt^5*mWW^3*s*t^7 + 4530*mtt^4*mWW^4*s*t^7 + 38296*ep*mtt^4*mWW^4*s*t^7 + 107938*ep^2*mtt^4*mWW^4*s*t^7 + 119564*ep^3*mtt^4*mWW^4*s*t^7 + 42512*ep^4*mtt^4*mWW^4*s*t^7 + 876*mtt^3*mWW^5*s*t^7 + 10536*ep*mtt^3*mWW^5*s*t^7 + 46098*ep^2*mtt^3*mWW^5*s*t^7 + 86050*ep^3*mtt^3*mWW^5*s*t^7 + 56680*ep^4*mtt^3*mWW^5*s*t^7 - 4908*mtt^2*mWW^6*s*t^7 - 50069*ep*mtt^2*mWW^6*s*t^7 - 182592*ep^2*mtt^2*mWW^6*s*t^7 - 282787*ep^3*mtt^2*mWW^6*s*t^7 - 157644*ep^4*mtt^2*mWW^6*s*t^7 + 2226*mtt*mWW^7*s*t^7 + 22683*ep*mtt*mWW^7*s*t^7 + 82710*ep^2*mtt*mWW^7*s*t^7 + 128313*ep^3*mtt*mWW^7*s*t^7 + 71748*ep^4*mtt*mWW^7*s*t^7 - 150*mWW^8*s*t^7 - 1494*ep*mWW^8*s*t^7 - 5466*ep^2*mWW^8*s*t^7 - 8898*ep^3*mWW^8*s*t^7 - 5352*ep^4*mWW^8*s*t^7 + 96*mtt^7*s^2*t^7 - 1304*ep*mtt^7*s^2*t^7 - 12660*ep^2*mtt^7*s^2*t^7 - 28372*ep^3*mtt^7*s^2*t^7 - 18960*ep^4*mtt^7*s^2*t^7 - 640*mtt^6*mWW*s^2*t^7 - 7186*ep*mtt^6*mWW*s^2*t^7 - 28674*ep^2*mtt^6*mWW*s^2*t^7 - 47716*ep^3*mtt^6*mWW*s^2*t^7 - 28144*ep^4*mtt^6*mWW*s^2*t^7 - 2768*mtt^5*mWW^2*s^2*t^7 - 12774*ep*mtt^5*mWW^2*s^2*t^7 + 9848*ep^2*mtt^5*mWW^2*s^2*t^7 + 86198*ep^3*mtt^5*mWW^2*s^2*t^7 + 78296*ep^4*mtt^5*mWW^2*s^2*t^7 + 9508*mtt^4*mWW^3*s^2*t^7 + 77682*ep*mtt^4*mWW^3*s^2*t^7 + 208966*ep^2*mtt^4*mWW^3*s^2*t^7 + 219776*ep^3*mtt^4*mWW^3*s^2*t^7 + 73248*ep^4*mtt^4*mWW^3*s^2*t^7 - 5440*mtt^3*mWW^4*s^2*t^7 - 49068*ep*mtt^3*mWW^4*s^2*t^7 - 150184*ep^2*mtt^3*mWW^4*s^2*t^7 - 182132*ep^3*mtt^3*mWW^4*s^2*t^7 - 73296*ep^4*mtt^3*mWW^4*s^2*t^7 - 5464*mtt^2*mWW^5*s^2*t^7 - 55958*ep*mtt^2*mWW^5*s^2*t^7 - 205698*ep^2*mtt^2*mWW^5*s^2*t^7 - 322768*ep^3*mtt^2*mWW^5*s^2*t^7 - 182432*ep^4*mtt^2*mWW^5*s^2*t^7 + 6224*mtt*mWW^6*s^2*t^7 + 64506*ep*mtt*mWW^6*s^2*t^7 + 237508*ep^2*mtt*mWW^6*s^2*t^7 + 366738*ep^3*mtt*mWW^6*s^2*t^7 + 201864*ep^4*mtt*mWW^6*s^2*t^7 - 1516*mWW^7*s^2*t^7 - 15898*ep*mWW^7*s^2*t^7 - 59106*ep^2*mWW^7*s^2*t^7 - 91724*ep^3*mWW^7*s^2*t^7 - 50576*ep^4*mWW^7*s^2*t^7 - 1504*mtt^6*s^3*t^7 - 11984*ep*mtt^6*s^3*t^7 - 31520*ep^2*mtt^6*s^3*t^7 - 33712*ep^3*mtt^6*s^3*t^7 - 12480*ep^4*mtt^6*s^3*t^7 + 864*mtt^5*mWW*s^3*t^7 + 11618*ep*mtt^5*mWW*s^3*t^7 + 52822*ep^2*mtt^5*mWW*s^3*t^7 + 94736*ep^3*mtt^5*mWW*s^3*t^7 + 58200*ep^4*mtt^5*mWW*s^3*t^7 + 7864*mtt^4*mWW^2*s^3*t^7 + 64791*ep*mtt^4*mWW^2*s^3*t^7 + 177384*ep^2*mtt^4*mWW^2*s^3*t^7 + 193245*ep^3*mtt^4*mWW^2*s^3*t^7 + 69308*ep^4*mtt^4*mWW^2*s^3*t^7 - 13694*mtt^3*mWW^3*s^3*t^7 - 132911*ep*mtt^3*mWW^3*s^3*t^7 - 454728*ep^2*mtt^3*mWW^3*s^3*t^7 - 645951*ep^3*mtt^3*mWW^3*s^3*t^7 - 324804*ep^4*mtt^3*mWW^3*s^3*t^7 + 6666*mtt^2*mWW^4*s^3*t^7 + 72891*ep*mtt^2*mWW^4*s^3*t^7 + 281170*ep^2*mtt^2*mWW^4*s^3*t^7 + 439101*ep^3*mtt^2*mWW^4*s^3*t^7 + 238316*ep^4*mtt^2*mWW^4*s^3*t^7 + 998*mtt*mWW^5*s^3*t^7 + 7633*ep*mtt*mWW^5*s^3*t^7 + 17686*ep^2*mtt*mWW^5*s^3*t^7 + 16511*ep^3*mtt*mWW^5*s^3*t^7 + 5580*ep^4*mtt*mWW^5*s^3*t^7 - 1194*mWW^6*s^3*t^7 - 12038*ep*mWW^6*s^3*t^7 - 42814*ep^2*mWW^6*s^3*t^7 - 63930*ep^3*mWW^6*s^3*t^7 - 34120*ep^4*mWW^6*s^3*t^7 + 1776*mtt^5*s^4*t^7 + 15376*ep*mtt^5*s^4*t^7 + 45860*ep^2*mtt^5*s^4*t^7 + 57628*ep^3*mtt^5*s^4*t^7 + 26160*ep^4*mtt^5*s^4*t^7 - 1512*mtt^4*mWW*s^4*t^7 - 19724*ep*mtt^4*mWW*s^4*t^7 - 87698*ep^2*mtt^4*mWW*s^4*t^7 - 153730*ep^3*mtt^4*mWW*s^4*t^7 - 92296*ep^4*mtt^4*mWW*s^4*t^7 - 4692*mtt^3*mWW^2*s^4*t^7 - 39334*ep*mtt^3*mWW^2*s^4*t^7 - 110872*ep^2*mtt^3*mWW^2*s^4*t^7 - 125398*ep^3*mtt^3*mWW^2*s^4*t^7 - 47368*ep^4*mtt^3*mWW^2*s^4*t^7 + 7476*mtt^2*mWW^3*s^4*t^7 + 78158*ep*mtt^2*mWW^3*s^4*t^7 + 290988*ep^2*mtt^2*mWW^3*s^4*t^7 + 445742*ep^3*mtt^2*mWW^3*s^4*t^7 + 239608*ep^4*mtt^2*mWW^3*s^4*t^7 - 3708*mtt*mWW^4*s^4*t^7 - 42106*ep*mtt*mWW^4*s^4*t^7 - 169380*ep^2*mtt*mWW^4*s^4*t^7 - 275446*ep^3*mtt*mWW^4*s^4*t^7 - 155336*ep^4*mtt*mWW^4*s^4*t^7 + 660*mWW^5*s^4*t^7 + 7598*ep*mWW^5*s^4*t^7 + 30798*ep^2*mWW^5*s^4*t^7 + 50308*ep^3*mWW^5*s^4*t^7 + 28464*ep^4*mWW^5*s^4*t^7 - 816*mtt^4*s^5*t^7 - 7144*ep*mtt^4*s^5*t^7 - 21600*ep^2*mtt^4*s^5*t^7 - 27464*ep^3*mtt^4*s^5*t^7 - 12576*ep^4*mtt^4*s^5*t^7 + 1192*mtt^3*mWW*s^5*t^7 + 14668*ep*mtt^3*mWW*s^5*t^7 + 62592*ep^2*mtt^3*mWW*s^5*t^7 + 106444*ep^3*mtt^3*mWW*s^5*t^7 + 62344*ep^4*mtt^3*mWW*s^5*t^7 + 488*mtt^2*mWW^2*s^5*t^7 + 1724*ep*mtt^2*mWW^2*s^5*t^7 - 5208*ep^2*mtt^2*mWW^2*s^5*t^7 - 22396*ep^3*mtt^2*mWW^2*s^5*t^7 - 18616*ep^4*mtt^2*mWW^2*s^5*t^7 - 1288*mtt*mWW^3*s^5*t^7 - 13736*ep*mtt*mWW^3*s^5*t^7 - 52704*ep^2*mtt*mWW^3*s^5*t^7 - 83096*ep^3*mtt*mWW^3*s^5*t^7 - 45840*ep^4*mtt*mWW^3*s^5*t^7 + 424*mWW^4*s^5*t^7 + 4408*ep*mWW^4*s^5*t^7 + 16392*ep^2*mWW^4*s^5*t^7 + 25280*ep^3*mWW^4*s^5*t^7 + 13760*ep^4*mWW^4*s^5*t^7 + 128*mtt^3*s^6*t^7 + 1096*ep*mtt^3*s^6*t^7 + 3204*ep^2*mtt^3*s^6*t^7 + 3892*ep^3*mtt^3*s^6*t^7 + 1680*ep^4*mtt^3*s^6*t^7 - 320*mtt^2*mWW*s^6*t^7 - 3736*ep*mtt^2*mWW*s^6*t^7 - 15308*ep^2*mtt^2*mWW*s^6*t^7 - 25236*ep^3*mtt^2*mWW*s^6*t^7 - 14400*ep^4*mtt^2*mWW*s^6*t^7 + 256*mtt*mWW^2*s^6*t^7 + 3496*ep*mtt*mWW^2*s^6*t^7 + 15732*ep^2*mtt*mWW^2*s^6*t^7 + 27348*ep^3*mtt*mWW^2*s^6*t^7 + 16128*ep^4*mtt*mWW^2*s^6*t^7 - 64*mWW^3*s^6*t^7 - 792*ep*mWW^3*s^6*t^7 - 3340*ep^2*mWW^3*s^6*t^7 - 5588*ep^3*mWW^3*s^6*t^7 - 3216*ep^4*mWW^3*s^6*t^7 + 336*mtt^8*t^8 + 3480*ep*mtt^8*t^8 + 12720*ep^2*mtt^8*t^8 + 19296*ep^3*mtt^8*t^8 + 10368*ep^4*mtt^8*t^8 - 544*mtt^7*mWW*t^8 - 5630*ep*mtt^7*mWW*t^8 - 20588*ep^2*mtt^7*mWW*t^8 - 31310*ep^3*mtt^7*mWW*t^8 - 16888*ep^4*mtt^7*mWW*t^8 - 960*mtt^6*mWW^2*t^8 - 9930*ep*mtt^6*mWW^2*t^8 - 36172*ep^2*mtt^6*mWW^2*t^8 - 54506*ep^3*mtt^6*mWW^2*t^8 - 29032*ep^4*mtt^6*mWW^2*t^8 + 2560*mtt^5*mWW^3*t^8 + 26420*ep*mtt^5*mWW^3*t^8 + 96168*ep^2*mtt^5*mWW^3*t^8 + 145204*ep^3*mtt^5*mWW^3*t^8 + 77648*ep^4*mtt^5*mWW^3*t^8 - 1520*mtt^4*mWW^4*t^8 - 15580*ep*mtt^4*mWW^4*t^8 - 56392*ep^2*mtt^4*mWW^4*t^8 - 84916*ep^3*mtt^4*mWW^4*t^8 - 45392*ep^4*mtt^4*mWW^4*t^8 - 96*mtt^3*mWW^5*t^8 - 1110*ep*mtt^3*mWW^5*t^8 - 4412*ep^2*mtt^3*mWW^5*t^8 - 6982*ep^3*mtt^3*mWW^5*t^8 - 3800*ep^4*mtt^3*mWW^5*t^8 + 224*mtt^2*mWW^6*t^8 + 2350*ep*mtt^2*mWW^6*t^8 + 8676*ep^2*mtt^2*mWW^6*t^8 + 13214*ep^3*mtt^2*mWW^6*t^8 + 7096*ep^4*mtt^2*mWW^6*t^8 - 688*mtt^7*s*t^8 - 7728*ep*mtt^7*s*t^8 - 30276*ep^2*mtt^7*s*t^8 - 48172*ep^3*mtt^7*s*t^8 - 26736*ep^4*mtt^7*s*t^8 + 664*mtt^6*mWW*s*t^8 + 8954*ep*mtt^6*mWW*s*t^8 + 39776*ep^2*mtt^6*mWW*s*t^8 + 68282*ep^3*mtt^6*mWW*s*t^8 + 39784*ep^4*mtt^6*mWW*s*t^8 + 1664*mtt^5*mWW^2*s*t^8 + 15629*ep*mtt^5*mWW^2*s*t^8 + 51594*ep^2*mtt^5*mWW^2*s*t^8 + 71789*ep^3*mtt^5*mWW^2*s*t^8 + 35924*ep^4*mtt^5*mWW^2*s*t^8 - 1232*mtt^4*mWW^3*s*t^8 - 15141*ep*mtt^4*mWW^3*s*t^8 - 63318*ep^2*mtt^4*mWW^3*s*t^8 - 104741*ep^3*mtt^4*mWW^3*s*t^8 - 59508*ep^4*mtt^4*mWW^3*s*t^8 - 2272*mtt^3*mWW^4*s*t^8 - 18446*ep*mtt^3*mWW^4*s*t^8 - 50216*ep^2*mtt^3*mWW^4*s*t^8 - 56930*ep^3*mtt^3*mWW^4*s*t^8 - 23176*ep^4*mtt^3*mWW^4*s*t^8 + 2056*mtt^2*mWW^5*s*t^8 + 17872*ep*mtt^2*mWW^5*s*t^8 + 53772*ep^2*mtt^2*mWW^5*s*t^8 + 68728*ep^3*mtt^2*mWW^5*s*t^8 + 32032*ep^4*mtt^2*mWW^5*s*t^8 + 144*mtt*mWW^6*s*t^8 + 2385*ep*mtt*mWW^6*s*t^8 + 11682*ep^2*mtt*mWW^6*s*t^8 + 20865*ep^3*mtt*mWW^6*s*t^8 + 12324*ep^4*mtt*mWW^6*s*t^8 - 336*mWW^7*s*t^8 - 3525*ep*mWW^7*s*t^8 - 13014*ep^2*mWW^7*s*t^8 - 19821*ep^3*mWW^7*s*t^8 - 10644*ep^4*mWW^7*s*t^8 - 272*mtt^6*s^2*t^8 - 240*ep*mtt^6*s^2*t^8 + 7860*ep^2*mtt^6*s^2*t^8 + 21748*ep^3*mtt^6*s^2*t^8 + 15504*ep^4*mtt^6*s^2*t^8 + 1712*mtt^5*mWW*s^2*t^8 + 11990*ep*mtt^5*mWW*s^2*t^8 + 24450*ep^2*mtt^5*mWW*s^2*t^8 + 15564*ep^3*mtt^5*mWW*s^2*t^8 + 144*ep^4*mtt^5*mWW*s^2*t^8 - 1536*mtt^4*mWW^2*s^2*t^8 - 15388*ep*mtt^4*mWW^2*s^2*t^8 - 54858*ep^2*mtt^4*mWW^2*s^2*t^8 - 82754*ep^3*mtt^4*mWW^2*s^2*t^8 - 44904*ep^4*mtt^4*mWW^2*s^2*t^8 - 3376*mtt^3*mWW^3*s^2*t^8 - 27796*ep*mtt^3*mWW^3*s^2*t^8 - 76676*ep^2*mtt^3*mWW^3*s^2*t^8 - 86504*ep^3*mtt^3*mWW^3*s^2*t^8 - 33888*ep^4*mtt^3*mWW^3*s^2*t^8 + 6304*mtt^2*mWW^4*s^2*t^8 + 59416*ep*mtt^2*mWW^4*s^2*t^8 + 196776*ep^2*mtt^2*mWW^4*s^2*t^8 + 274176*ep^3*mtt^2*mWW^4*s^2*t^8 + 137088*ep^4*mtt^2*mWW^4*s^2*t^8 - 3264*mtt*mWW^5*s^2*t^8 - 32402*ep*mtt*mWW^5*s^2*t^8 - 113502*ep^2*mtt*mWW^5*s^2*t^8 - 166132*ep^3*mtt*mWW^5*s^2*t^8 - 86640*ep^4*mtt*mWW^5*s^2*t^8 + 432*mWW^6*s^2*t^8 + 4420*ep*mWW^6*s^2*t^8 + 15950*ep^2*mWW^6*s^2*t^8 + 23902*ep^3*mWW^6*s^2*t^8 + 12696*ep^4*mWW^6*s^2*t^8 + 1584*mtt^5*s^3*t^8 + 12128*ep*mtt^5*s^3*t^8 + 29756*ep^2*mtt^5*s^3*t^8 + 28548*ep^3*mtt^5*s^3*t^8 + 8784*ep^4*mtt^5*s^3*t^8 - 4040*mtt^4*mWW*s^3*t^8 - 36370*ep*mtt^4*mWW*s^3*t^8 - 114644*ep^2*mtt^4*mWW*s^3*t^8 - 153614*ep^3*mtt^4*mWW*s^3*t^8 - 74792*ep^4*mtt^4*mWW*s^3*t^8 + 2320*mtt^3*mWW^2*s^3*t^8 + 27353*ep*mtt^3*mWW^2*s^3*t^8 + 112370*ep^2*mtt^3*mWW^2*s^3*t^8 + 186089*ep^3*mtt^3*mWW^2*s^3*t^8 + 106948*ep^4*mtt^3*mWW^2*s^3*t^8 + 2120*mtt^2*mWW^3*s^3*t^8 + 15669*ep*mtt^2*mWW^3*s^3*t^8 + 34686*ep^2*mtt^2*mWW^3*s^3*t^8 + 25289*ep^3*mtt^2*mWW^3*s^3*t^8 + 1956*ep^4*mtt^2*mWW^3*s^3*t^8 - 2960*mtt*mWW^4*s^3*t^8 - 28557*ep*mtt*mWW^4*s^3*t^8 - 96686*ep^2*mtt*mWW^4*s^3*t^8 - 137129*ep^3*mtt*mWW^4*s^3*t^8 - 69508*ep^4*mtt*mWW^4*s^3*t^8 + 976*mWW^5*s^3*t^8 + 9777*ep*mWW^5*s^3*t^8 + 34518*ep^2*mWW^5*s^3*t^8 + 50817*ep^3*mWW^5*s^3*t^8 + 26612*ep^4*mWW^5*s^3*t^8 - 1280*mtt^4*s^4*t^8 - 9864*ep*mtt^4*s^4*t^8 - 24468*ep^2*mtt^4*s^4*t^8 - 23852*ep^3*mtt^4*s^4*t^8 - 7536*ep^4*mtt^4*s^4*t^8 + 3008*mtt^3*mWW*s^4*t^8 + 28912*ep*mtt^3*mWW*s^4*t^8 + 98430*ep^2*mtt^3*mWW*s^4*t^8 + 141222*ep^3*mtt^3*mWW*s^4*t^8 + 72728*ep^4*mtt^3*mWW*s^4*t^8 - 2128*mtt^2*mWW^2*s^4*t^8 - 25040*ep*mtt^2*mWW^2*s^4*t^8 - 102654*ep^2*mtt^2*mWW^2*s^4*t^8 - 168874*ep^3*mtt^2*mWW^2*s^4*t^8 - 96104*ep^4*mtt^2*mWW^2*s^4*t^8 + 352*mtt*mWW^3*s^4*t^8 + 5936*ep*mtt*mWW^3*s^4*t^8 + 30066*ep^2*mtt*mWW^3*s^4*t^8 + 55410*ep^3*mtt*mWW^3*s^4*t^8 + 33736*ep^4*mtt*mWW^3*s^4*t^8 + 48*mWW^4*s^4*t^8 + 56*ep*mWW^4*s^4*t^8 - 1374*ep^2*mWW^4*s^4*t^8 - 3906*ep^3*mWW^4*s^4*t^8 - 2824*ep^4*mWW^4*s^4*t^8 + 320*mtt^3*s^5*t^8 + 2064*ep*mtt^3*s^5*t^8 + 3288*ep^2*mtt^3*s^5*t^8 + 152*ep^3*mtt^3*s^5*t^8 - 1824*ep^4*mtt^3*s^5*t^8 - 800*mtt^2*mWW*s^5*t^8 - 7664*ep*mtt^2*mWW*s^5*t^8 - 26080*ep^2*mtt^2*mWW*s^5*t^8 - 37408*ep^3*mtt^2*mWW*s^5*t^8 - 19248*ep^4*mtt^2*mWW*s^5*t^8 + 640*mtt*mWW^2*s^5*t^8 + 7344*ep*mtt*mWW^2*s^5*t^8 + 29496*ep^2*mtt*mWW^2*s^5*t^8 + 47800*ep^3*mtt*mWW^2*s^5*t^8 + 26880*ep^4*mtt*mWW^2*s^5*t^8 - 160*mWW^3*s^5*t^8 - 1744*ep*mWW^3*s^5*t^8 - 6704*ep^2*mWW^3*s^5*t^8 - 10544*ep^3*mWW^3*s^5*t^8 - 5808*ep^4*mWW^3*s^5*t^8 + 160*ep*mtt^2*s^6*t^8 + 1120*ep^2*mtt^2*s^6*t^8 + 2280*ep^3*mtt^2*s^6*t^8 + 1440*ep^4*mtt^2*s^6*t^8 - 192*ep*mtt*mWW*s^6*t^8 - 1344*ep^2*mtt*mWW*s^6*t^8 - 2736*ep^3*mtt*mWW*s^6*t^8 - 1728*ep^4*mtt*mWW*s^6*t^8 + 32*ep*mWW^2*s^6*t^8 + 224*ep^2*mWW^2*s^6*t^8 + 456*ep^3*mWW^2*s^6*t^8 + 288*ep^4*mWW^2*s^6*t^8 - 240*mtt^7*t^9 - 2384*ep*mtt^7*t^9 - 8356*ep^2*mtt^7*t^9 - 12236*ep^3*mtt^7*t^9 - 6384*ep^4*mtt^7*t^9 + 752*mtt^6*mWW*t^9 + 7480*ep*mtt^6*mWW*t^9 + 26264*ep^2*mtt^6*mWW*t^9 + 38544*ep^3*mtt^6*mWW*t^9 + 20160*ep^4*mtt^6*mWW*t^9 - 608*mtt^5*mWW^2*t^9 - 6080*ep*mtt^5*mWW^2*t^9 - 21496*ep^2*mtt^5*mWW^2*t^9 - 31816*ep^3*mtt^5*mWW^2*t^9 - 16800*ep^4*mtt^5*mWW^2*t^9 - 288*mtt^4*mWW^3*t^9 - 2800*ep*mtt^4*mWW^3*t^9 - 9536*ep^2*mtt^4*mWW^3*t^9 - 13456*ep^3*mtt^4*mWW^3*t^9 - 6720*ep^4*mtt^4*mWW^3*t^9 + 592*mtt^3*mWW^4*t^9 + 5840*ep*mtt^3*mWW^4*t^9 + 20284*ep^2*mtt^3*mWW^4*t^9 + 29364*ep^3*mtt^3*mWW^4*t^9 + 15120*ep^4*mtt^3*mWW^4*t^9 - 208*mtt^2*mWW^5*t^9 - 2056*ep*mtt^2*mWW^5*t^9 - 7160*ep^2*mtt^2*mWW^5*t^9 - 10400*ep^3*mtt^2*mWW^5*t^9 - 5376*ep^4*mtt^2*mWW^5*t^9 + 368*mtt^6*s*t^9 + 3888*ep*mtt^6*s*t^9 + 14436*ep^2*mtt^6*s*t^9 + 22052*ep^3*mtt^6*s*t^9 + 11856*ep^4*mtt^6*s*t^9 - 664*mtt^5*mWW*s*t^9 - 7728*ep*mtt^5*mWW*s*t^9 - 31038*ep^2*mtt^5*mWW*s*t^9 - 49954*ep^3*mtt^5*mWW*s*t^9 - 27816*ep^4*mtt^5*mWW*s*t^9 - 264*mtt^4*mWW^2*s*t^9 - 444*ep*mtt^4*mWW^2*s*t^9 + 6048*ep^2*mtt^4*mWW^2*s*t^9 + 17532*ep^3*mtt^4*mWW^2*s*t^9 + 12528*ep^4*mtt^4*mWW^2*s*t^9 + 784*mtt^3*mWW^3*s*t^9 + 5736*ep*mtt^3*mWW^3*s*t^9 + 12984*ep^2*mtt^3*mWW^3*s*t^9 + 11008*ep^3*mtt^3*mWW^3*s*t^9 + 2688*ep^4*mtt^3*mWW^3*s*t^9 + 352*mtt^2*mWW^4*s*t^9 + 4416*ep*mtt^2*mWW^4*s*t^9 + 18600*ep^2*mtt^2*mWW^4*s*t^9 + 30544*ep^3*mtt^2*mWW^4*s*t^9 + 17088*ep^4*mtt^2*mWW^4*s*t^9 - 888*mtt*mWW^5*s*t^9 - 8952*ep*mtt*mWW^5*s*t^9 - 31770*ep^2*mtt*mWW^5*s*t^9 - 46782*ep^3*mtt*mWW^5*s*t^9 - 24408*ep^4*mtt*mWW^5*s*t^9 + 312*mWW^6*s*t^9 + 3084*ep*mWW^6*s*t^9 + 10740*ep^2*mWW^6*s*t^9 + 15600*ep^3*mWW^6*s*t^9 + 8064*ep^4*mWW^6*s*t^9 + 240*mtt^5*s^2*t^9 + 1272*ep*mtt^5*s^2*t^9 + 552*ep^2*mtt^5*s^2*t^9 - 3720*ep^3*mtt^5*s^2*t^9 - 3744*ep^4*mtt^5*s^2*t^9 - 1376*mtt^4*mWW*s^2*t^9 - 10320*ep*mtt^4*mWW*s^2*t^9 - 24424*ep^2*mtt^4*mWW*s^2*t^9 - 22188*ep^3*mtt^4*mWW*s^2*t^9 - 6192*ep^4*mtt^4*mWW*s^2*t^9 + 2528*mtt^3*mWW^2*s^2*t^9 + 21848*ep*mtt^3*mWW^2*s^2*t^9 + 65172*ep^2*mtt^3*mWW^2*s^2*t^9 + 82380*ep^3*mtt^3*mWW^2*s^2*t^9 + 37872*ep^4*mtt^3*mWW^2*s^2*t^9 - 1728*mtt^2*mWW^3*s^2*t^9 - 16344*ep*mtt^2*mWW^3*s^2*t^9 - 54492*ep^2*mtt^2*mWW^3*s^2*t^9 - 76812*ep^3*mtt^2*mWW^3*s^2*t^9 - 39024*ep^4*mtt^2*mWW^3*s^2*t^9 + 176*mtt*mWW^4*s^2*t^9 + 2064*ep*mtt*mWW^4*s^2*t^9 + 8404*ep^2*mtt*mWW^4*s^2*t^9 + 13836*ep^3*mtt*mWW^4*s^2*t^9 + 7920*ep^4*mtt*mWW^4*s^2*t^9 + 160*mWW^5*s^2*t^9 + 1480*ep*mWW^5*s^2*t^9 + 4788*ep^2*mWW^5*s^2*t^9 + 6504*ep^3*mWW^5*s^2*t^9 + 3168*ep^4*mWW^5*s^2*t^9 - 624*mtt^4*s^3*t^9 - 4352*ep*mtt^4*s^3*t^9 - 8748*ep^2*mtt^4*s^3*t^9 - 5212*ep^3*mtt^4*s^3*t^9 + 336*ep^4*mtt^4*s^3*t^9 + 1928*mtt^3*mWW*s^3*t^9 + 15616*ep*mtt^3*mWW*s^3*t^9 + 42290*ep^2*mtt^3*mWW*s^3*t^9 + 47430*ep^3*mtt^3*mWW*s^3*t^9 + 18936*ep^4*mtt^3*mWW*s^3*t^9 - 2264*mtt^2*mWW^2*s^3*t^9 - 21036*ep*mtt^2*mWW^2*s^3*t^9 - 68636*ep^2*mtt^2*mWW^2*s^3*t^9 - 94624*ep^3*mtt^2*mWW^2*s^3*t^9 - 47040*ep^4*mtt^2*mWW^2*s^3*t^9 + 1240*mtt*mWW^3*s^3*t^9 + 12632*ep*mtt*mWW^3*s^3*t^9 + 45394*ep^2*mtt*mWW^3*s^3*t^9 + 67806*ep^3*mtt*mWW^3*s^3*t^9 + 35928*ep^4*mtt*mWW^3*s^3*t^9 - 280*mWW^4*s^3*t^9 - 2860*ep*mWW^4*s^3*t^9 - 10300*ep^2*mWW^4*s^3*t^9 - 15400*ep^3*mWW^4*s^3*t^9 - 8160*ep^4*mWW^4*s^3*t^9 + 256*mtt^3*s^4*t^9 + 1256*ep*mtt^3*s^4*t^9 - 124*ep^2*mtt^3*s^4*t^9 - 5444*ep^3*mtt^3*s^4*t^9 - 4944*ep^4*mtt^3*s^4*t^9 - 640*mtt^2*mWW*s^4*t^9 - 4664*ep*mtt^2*mWW*s^4*t^9 - 10404*ep^2*mtt^2*mWW*s^4*t^9 - 8360*ep^3*mtt^2*mWW*s^4*t^9 - 1632*ep^4*mtt^2*mWW*s^4*t^9 + 512*mtt*mWW^2*s^4*t^9 + 4600*ep*mtt*mWW^2*s^4*t^9 + 14428*ep^2*mtt*mWW^2*s^4*t^9 + 19196*ep^3*mtt*mWW^2*s^4*t^9 + 9264*ep^4*mtt*mWW^2*s^4*t^9 - 128*mWW^3*s^4*t^9 - 1192*ep*mWW^3*s^4*t^9 - 3900*ep^2*mWW^3*s^4*t^9 - 5392*ep^3*mWW^3*s^4*t^9 - 2688*ep^4*mWW^3*s^4*t^9 + 320*ep*mtt^2*s^5*t^9 + 2240*ep^2*mtt^2*s^5*t^9 + 4560*ep^3*mtt^2*s^5*t^9 + 2880*ep^4*mtt^2*s^5*t^9 - 384*ep*mtt*mWW*s^5*t^9 - 2688*ep^2*mtt*mWW*s^5*t^9 - 5472*ep^3*mtt*mWW*s^5*t^9 - 3456*ep^4*mtt*mWW*s^5*t^9 + 64*ep*mWW^2*s^5*t^9 + 448*ep^2*mWW^2*s^5*t^9 + 912*ep^3*mWW^2*s^5*t^9 + 576*ep^4*mWW^2*s^5*t^9 + 64*mtt^6*t^10 + 608*ep*mtt^6*t^10 + 2032*ep^2*mtt^6*t^10 + 2856*ep^3*mtt^6*t^10 + 1440*ep^4*mtt^6*t^10 - 256*mtt^5*mWW*t^10 - 2432*ep*mtt^5*mWW*t^10 - 8128*ep^2*mtt^5*mWW*t^10 - 11424*ep^3*mtt^5*mWW*t^10 - 5760*ep^4*mtt^5*mWW*t^10 + 384*mtt^4*mWW^2*t^10 + 3648*ep*mtt^4*mWW^2*t^10 + 12192*ep^2*mtt^4*mWW^2*t^10 + 17136*ep^3*mtt^4*mWW^2*t^10 + 8640*ep^4*mtt^4*mWW^2*t^10 - 256*mtt^3*mWW^3*t^10 - 2432*ep*mtt^3*mWW^3*t^10 - 8128*ep^2*mtt^3*mWW^3*t^10 - 11424*ep^3*mtt^3*mWW^3*t^10 - 5760*ep^4*mtt^3*mWW^3*t^10 + 64*mtt^2*mWW^4*t^10 + 608*ep*mtt^2*mWW^4*t^10 + 2032*ep^2*mtt^2*mWW^4*t^10 + 2856*ep^3*mtt^2*mWW^4*t^10 + 1440*ep^4*mtt^2*mWW^4*t^10 - 64*mtt^5*s*t^10 - 608*ep*mtt^5*s*t^10 - 2032*ep^2*mtt^5*s*t^10 - 2856*ep^3*mtt^5*s*t^10 - 1440*ep^4*mtt^5*s*t^10 + 96*mtt^4*mWW*s*t^10 + 912*ep*mtt^4*mWW*s*t^10 + 3048*ep^2*mtt^4*mWW*s*t^10 + 4284*ep^3*mtt^4*mWW*s*t^10 + 2160*ep^4*mtt^4*mWW*s*t^10 + 192*mtt^3*mWW^2*s*t^10 + 1824*ep*mtt^3*mWW^2*s*t^10 + 6096*ep^2*mtt^3*mWW^2*s*t^10 + 8568*ep^3*mtt^3*mWW^2*s*t^10 + 4320*ep^4*mtt^3*mWW^2*s*t^10 - 512*mtt^2*mWW^3*s*t^10 - 4864*ep*mtt^2*mWW^3*s*t^10 - 16256*ep^2*mtt^2*mWW^3*s*t^10 - 22848*ep^3*mtt^2*mWW^3*s*t^10 - 11520*ep^4*mtt^2*mWW^3*s*t^10 + 384*mtt*mWW^4*s*t^10 + 3648*ep*mtt*mWW^4*s*t^10 + 12192*ep^2*mtt*mWW^4*s*t^10 + 17136*ep^3*mtt*mWW^4*s*t^10 + 8640*ep^4*mtt*mWW^4*s*t^10 - 96*mWW^5*s*t^10 - 912*ep*mWW^5*s*t^10 - 3048*ep^2*mWW^5*s*t^10 - 4284*ep^3*mWW^5*s*t^10 - 2160*ep^4*mWW^5*s*t^10 - 64*mtt^4*s^2*t^10 - 448*ep*mtt^4*s^2*t^10 - 912*ep^2*mtt^4*s^2*t^10 - 576*ep^3*mtt^4*s^2*t^10 + 320*mtt^3*mWW*s^2*t^10 + 2528*ep*mtt^3*mWW*s^2*t^10 + 6576*ep^2*mtt^3*mWW*s^2*t^10 + 6984*ep^3*mtt^3*mWW*s^2*t^10 + 2592*ep^4*mtt^3*mWW*s^2*t^10 - 576*mtt^2*mWW^2*s^2*t^10 - 4896*ep*mtt^2*mWW^2*s^2*t^10 - 14256*ep^2*mtt^2*mWW^2*s^2*t^10 - 17496*ep^3*mtt^2*mWW^2*s^2*t^10 - 7776*ep^4*mtt^2*mWW^2*s^2*t^10 + 448*mtt*mWW^3*s^2*t^10 + 4000*ep*mtt*mWW^3*s^2*t^10 + 12432*ep^2*mtt*mWW^3*s^2*t^10 + 16344*ep^3*mtt*mWW^3*s^2*t^10 + 7776*ep^4*mtt*mWW^3*s^2*t^10 - 128*mWW^4*s^2*t^10 - 1184*ep*mWW^4*s^2*t^10 - 3840*ep^2*mWW^4*s^2*t^10 - 5256*ep^3*mWW^4*s^2*t^10 - 2592*ep^4*mWW^4*s^2*t^10 + 64*mtt^3*s^3*t^10 + 288*ep*mtt^3*s^3*t^10 - 208*ep^2*mtt^3*s^3*t^10 - 1704*ep^3*mtt^3*s^3*t^10 - 1440*ep^4*mtt^3*s^3*t^10 - 160*mtt^2*mWW*s^3*t^10 - 816*ep*mtt^2*mWW*s^3*t^10 - 152*ep^2*mtt^2*mWW*s^3*t^10 + 2892*ep^3*mtt^2*mWW*s^3*t^10 + 2736*ep^4*mtt^2*mWW*s^3*t^10 + 128*mtt*mWW^2*s^3*t^10 + 768*ep*mtt*mWW^2*s^3*t^10 + 928*ep^2*mtt*mWW^2*s^3*t^10 - 672*ep^3*mtt*mWW^2*s^3*t^10 - 1152*ep^4*mtt*mWW^2*s^3*t^10 - 32*mWW^3*s^3*t^10 - 240*ep*mWW^3*s^3*t^10 - 568*ep^2*mWW^3*s^3*t^10 - 516*ep^3*mWW^3*s^3*t^10 - 144*ep^4*mWW^3*s^3*t^10 + 160*ep*mtt^2*s^4*t^10 + 1120*ep^2*mtt^2*s^4*t^10 + 2280*ep^3*mtt^2*s^4*t^10 + 1440*ep^4*mtt^2*s^4*t^10 - 192*ep*mtt*mWW*s^4*t^10 - 1344*ep^2*mtt*mWW*s^4*t^10 - 2736*ep^3*mtt*mWW*s^4*t^10 - 1728*ep^4*mtt*mWW*s^4*t^10 + 32*ep*mWW^2*s^4*t^10 + 224*ep^2*mWW^2*s^4*t^10 + 456*ep^3*mWW^2*s^4*t^10 + 288*ep^4*mWW^2*s^4*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - s)*(mtt - mWW - s)^3*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(12*mtt^10*mWW^3 + 20*ep*mtt^10*mWW^3 - 348*ep^2*mtt^10*mWW^3 - 1588*ep^3*mtt^10*mWW^3 - 2496*ep^4*mtt^10*mWW^3 - 1360*ep^5*mtt^10*mWW^3 - 62*mtt^9*mWW^4 - 142*ep*mtt^9*mWW^4 + 1330*ep^2*mtt^9*mWW^4 + 6630*ep^3*mtt^9*mWW^4 + 10900*ep^4*mtt^9*mWW^4 + 6208*ep^5*mtt^9*mWW^4 + 110*mtt^8*mWW^5 + 474*ep*mtt^8*mWW^5 - 866*ep^2*mtt^8*mWW^5 - 9698*ep^3*mtt^8*mWW^5 - 20692*ep^4*mtt^8*mWW^5 - 13824*ep^5*mtt^8*mWW^5 - 40*mtt^7*mWW^6 - 736*ep*mtt^7*mWW^6 - 2588*ep^2*mtt^7*mWW^6 + 3224*ep^3*mtt^7*mWW^6 + 20420*ep^4*mtt^7*mWW^6 + 18216*ep^5*mtt^7*mWW^6 - 128*mtt^6*mWW^7 + 184*ep*mtt^6*mWW^7 + 3944*ep^2*mtt^6*mWW^7 + 7760*ep^3*mtt^6*mWW^7 - 528*ep^4*mtt^6*mWW^7 - 6864*ep^5*mtt^6*mWW^7 + 210*mtt^5*mWW^8 + 946*ep*mtt^5*mWW^8 - 2*ep^2*mtt^5*mWW^8 - 12386*ep^3*mtt^5*mWW^8 - 28392*ep^4*mtt^5*mWW^8 - 18072*ep^5*mtt^5*mWW^8 - 146*mtt^4*mWW^9 - 1270*ep*mtt^4*mWW^9 - 2794*ep^2*mtt^4*mWW^9 + 8966*ep^3*mtt^4*mWW^9 + 34444*ep^4*mtt^4*mWW^9 + 27520*ep^5*mtt^4*mWW^9 + 52*mtt^3*mWW^10 + 636*ep*mtt^3*mWW^10 + 1248*ep^2*mtt^3*mWW^10 - 3356*ep^3*mtt^3*mWW^10 - 14812*ep^4*mtt^3*mWW^10 - 13288*ep^5*mtt^3*mWW^10 - 8*mtt^2*mWW^11 - 112*ep*mtt^2*mWW^11 + 256*ep^2*mtt^2*mWW^11 + 352*ep^3*mtt^2*mWW^11 + 88*ep^4*mtt^2*mWW^11 + 672*ep^5*mtt^2*mWW^11 - 180*ep^2*mtt*mWW^12 + 96*ep^3*mtt*mWW^12 + 1068*ep^4*mtt*mWW^12 + 792*ep^5*mtt*mWW^12 - 96*mtt^9*mWW^3*s - 160*ep*mtt^9*mWW^3*s + 2784*ep^2*mtt^9*mWW^3*s + 12704*ep^3*mtt^9*mWW^3*s + 19968*ep^4*mtt^9*mWW^3*s + 10880*ep^5*mtt^9*mWW^3*s + 418*mtt^8*mWW^4*s + 988*ep*mtt^8*mWW^4*s - 8816*ep^2*mtt^8*mWW^4*s - 44496*ep^3*mtt^8*mWW^4*s - 73514*ep^4*mtt^8*mWW^4*s - 42004*ep^5*mtt^8*mWW^4*s - 584*mtt^7*mWW^5*s - 2828*ep*mtt^7*mWW^5*s + 2950*ep^2*mtt^7*mWW^5*s + 49296*ep^3*mtt^7*mWW^5*s + 110594*ep^4*mtt^7*mWW^5*s + 75484*ep^5*mtt^7*mWW^5*s + 64*mtt^6*mWW^6*s + 3514*ep*mtt^6*mWW^6*s + 15982*ep^2*mtt^6*mWW^6*s + 638*ep^3*mtt^6*mWW^6*s - 70438*ep^4*mtt^6*mWW^6*s - 71008*ep^5*mtt^6*mWW^6*s + 604*mtt^5*mWW^7*s - 26*ep*mtt^5*mWW^7*s - 14900*ep^2*mtt^5*mWW^7*s - 47486*ep^3*mtt^5*mWW^7*s - 47360*ep^4*mtt^5*mWW^7*s - 10112*ep^5*mtt^5*mWW^7*s - 606*mtt^4*mWW^8*s - 4148*ep*mtt^4*mWW^8*s - 5876*ep^2*mtt^4*mWW^8*s + 46468*ep^3*mtt^4*mWW^8*s + 138874*ep^4*mtt^4*mWW^8*s + 101144*ep^5*mtt^4*mWW^8*s + 224*mtt^3*mWW^9*s + 3744*ep*mtt^3*mWW^9*s + 10526*ep^2*mtt^3*mWW^9*s - 21316*ep^3*mtt^3*mWW^9*s - 102758*ep^4*mtt^3*mWW^9*s - 88180*ep^5*mtt^3*mWW^9*s - 20*mtt^2*mWW^10*s - 1166*ep*mtt^2*mWW^10*s - 1826*ep^2*mtt^2*mWW^10*s + 3878*ep^3*mtt^2*mWW^10*s + 20734*ep^4*mtt^2*mWW^10*s + 21744*ep^5*mtt^2*mWW^10*s - 4*mtt*mWW^11*s + 70*ep*mtt*mWW^11*s - 992*ep^2*mtt*mWW^11*s + 482*ep^3*mtt*mWW^11*s + 4980*ep^4*mtt*mWW^11*s + 2808*ep^5*mtt*mWW^11*s + 12*ep*mWW^12*s + 168*ep^2*mWW^12*s - 168*ep^3*mWW^12*s - 1080*ep^4*mWW^12*s - 756*ep^5*mWW^12*s + 336*mtt^8*mWW^3*s^2 + 560*ep*mtt^8*mWW^3*s^2 - 9744*ep^2*mtt^8*mWW^3*s^2 - 44464*ep^3*mtt^8*mWW^3*s^2 - 69888*ep^4*mtt^8*mWW^3*s^2 - 38080*ep^5*mtt^8*mWW^3*s^2 - 1190*mtt^7*mWW^4*s^2 - 2940*ep*mtt^7*mWW^4*s^2 + 24472*ep^2*mtt^7*mWW^4*s^2 + 125832*ep^3*mtt^7*mWW^4*s^2 + 209398*ep^4*mtt^7*mWW^4*s^2 + 120204*ep^5*mtt^7*mWW^4*s^2 + 1198*mtt^6*mWW^5*s^2 + 6997*ep*mtt^6*mWW^5*s^2 + 329*ep^2*mtt^6*mWW^5*s^2 - 92427*ep^3*mtt^6*mWW^5*s^2 - 229223*ep^4*mtt^6*mWW^5*s^2 - 162602*ep^5*mtt^6*mWW^5*s^2 + 258*mtt^5*mWW^6*s^2 - 6390*ep*mtt^5*mWW^6*s^2 - 40204*ep^2*mtt^5*mWW^6*s^2 - 50282*ep^3*mtt^5*mWW^6*s^2 + 46010*ep^4*mtt^5*mWW^6*s^2 + 81232*ep^5*mtt^5*mWW^6*s^2 - 1092*mtt^4*mWW^7*s^2 - 2179*ep*mtt^4*mWW^7*s^2 + 18283*ep^2*mtt^4*mWW^7*s^2 + 110593*ep^3*mtt^4*mWW^7*s^2 + 196097*ep^4*mtt^4*mWW^7*s^2 + 111306*ep^5*mtt^4*mWW^7*s^2 + 516*mtt^3*mWW^8*s^2 + 7418*ep*mtt^3*mWW^8*s^2 + 19202*ep^2*mtt^3*mWW^8*s^2 - 64086*ep^3*mtt^3*mWW^8*s^2 - 247182*ep^4*mtt^3*mWW^8*s^2 - 196780*ep^5*mtt^3*mWW^8*s^2 + 12*mtt^2*mWW^9*s^2 - 4103*ep*mtt^2*mWW^9*s^2 - 12431*ep^2*mtt^2*mWW^9*s^2 + 15021*ep^3*mtt^2*mWW^9*s^2 + 97243*ep^4*mtt^2*mWW^9*s^2 + 90786*ep^5*mtt^2*mWW^9*s^2 - 40*mtt*mWW^10*s^2 + 592*ep*mtt*mWW^10*s^2 - 734*ep^2*mtt*mWW^10*s^2 + 584*ep^3*mtt*mWW^10*s^2 + 2814*ep^4*mtt*mWW^10*s^2 - 2352*ep^5*mtt*mWW^10*s^2 + 2*mWW^11*s^2 + 45*ep*mWW^11*s^2 + 827*ep^2*mWW^11*s^2 - 771*ep^3*mWW^11*s^2 - 5269*ep^4*mWW^11*s^2 - 3714*ep^5*mWW^11*s^2 - 672*mtt^7*mWW^3*s^3 - 1120*ep*mtt^7*mWW^3*s^3 + 19488*ep^2*mtt^7*mWW^3*s^3 + 88928*ep^3*mtt^7*mWW^3*s^3 + 139776*ep^4*mtt^7*mWW^3*s^3 + 76160*ep^5*mtt^7*mWW^3*s^3 + 1834*mtt^6*mWW^4*s^3 + 4844*ep*mtt^6*mWW^4*s^3 - 36176*ep^2*mtt^6*mWW^4*s^3 - 191856*ep^3*mtt^6*mWW^4*s^3 - 322994*ep^4*mtt^6*mWW^4*s^3 - 186788*ep^5*mtt^6*mWW^4*s^3 - 1084*mtt^5*mWW^5*s^3 - 9141*ep*mtt^5*mWW^5*s^3 - 15439*ep^2*mtt^5*mWW^5*s^3 + 62451*ep^3*mtt^5*mWW^5*s^3 + 211715*ep^4*mtt^5*mWW^5*s^3 + 164682*ep^5*mtt^5*mWW^5*s^3 - 850*mtt^4*mWW^6*s^3 + 5039*ep*mtt^4*mWW^6*s^3 + 51989*ep^2*mtt^4*mWW^6*s^3 + 128763*ep^3*mtt^4*mWW^6*s^3 + 110717*ep^4*mtt^4*mWW^6*s^3 + 20470*ep^5*mtt^4*mWW^6*s^3 + 882*mtt^3*mWW^7*s^3 + 5124*ep*mtt^3*mWW^7*s^3 - 3420*ep^2*mtt^3*mWW^7*s^3 - 121592*ep^3*mtt^3*mWW^7*s^3 - 295926*ep^4*mtt^3*mWW^7*s^3 - 203404*ep^5*mtt^3*mWW^7*s^3 + 6*mtt^2*mWW^8*s^3 - 6514*ep*mtt^2*mWW^8*s^3 - 21710*ep^2*mtt^2*mWW^8*s^3 + 35202*ep^3*mtt^2*mWW^8*s^3 + 184944*ep^4*mtt^2*mWW^8*s^3 + 158616*ep^5*mtt^2*mWW^8*s^3 - 130*mtt*mWW^9*s^3 + 1805*ep*mtt*mWW^9*s^3 + 4023*ep^2*mtt*mWW^9*s^3 - 239*ep^3*mtt*mWW^9*s^3 - 18421*ep^4*mtt*mWW^9*s^3 - 22942*ep^5*mtt*mWW^9*s^3 + 14*mWW^10*s^3 + 11*ep*mWW^10*s^3 + 1429*ep^2*mWW^10*s^3 - 1617*ep^3*mWW^10*s^3 - 10323*ep^4*mWW^10*s^3 - 7274*ep^5*mWW^10*s^3 + 840*mtt^6*mWW^3*s^4 + 1400*ep*mtt^6*mWW^3*s^4 - 24360*ep^2*mtt^6*mWW^3*s^4 - 111160*ep^3*mtt^6*mWW^3*s^4 - 174720*ep^4*mtt^6*mWW^3*s^4 - 95200*ep^5*mtt^6*mWW^3*s^4 - 1610*mtt^5*mWW^4*s^4 - 4760*ep*mtt^5*mWW^4*s^4 + 29260*ep^2*mtt^5*mWW^4*s^4 + 165060*ep^3*mtt^5*mWW^4*s^4 + 283990*ep^4*mtt^5*mWW^4*s^4 + 166460*ep^5*mtt^5*mWW^4*s^4 + 190*mtt^4*mWW^5*s^4 + 6550*ep*mtt^4*mWW^5*s^4 + 29630*ep^2*mtt^4*mWW^5*s^4 + 27650*ep^3*mtt^4*mWW^5*s^4 - 42580*ep^4*mtt^4*mWW^5*s^4 - 58640*ep^5*mtt^4*mWW^5*s^4 + 940*mtt^3*mWW^6*s^4 - 776*ep*mtt^3*mWW^6*s^4 - 34976*ep^2*mtt^3*mWW^6*s^4 - 137832*ep^3*mtt^3*mWW^6*s^4 - 208908*ep^4*mtt^3*mWW^6*s^4 - 111600*ep^5*mtt^3*mWW^6*s^4 - 214*mtt^2*mWW^7*s^4 - 4798*ep*mtt^2*mWW^7*s^4 - 9598*ep^2*mtt^2*mWW^7*s^4 + 59678*ep^3*mtt^2*mWW^7*s^4 + 192716*ep^4*mtt^2*mWW^7*s^4 + 146456*ep^5*mtt^2*mWW^7*s^4 - 186*mtt*mWW^8*s^4 + 2636*ep*mtt*mWW^8*s^4 + 9328*ep^2*mtt*mWW^8*s^4 - 2088*ep^3*mtt*mWW^8*s^4 - 41878*ep^4*mtt*mWW^8*s^4 - 41108*ep^5*mtt*mWW^8*s^4 + 40*mWW^9*s^4 - 176*ep*mWW^9*s^4 + 676*ep^2*mWW^9*s^4 - 2432*ep^3*mWW^9*s^4 - 10508*ep^4*mWW^9*s^4 - 7184*ep^5*mWW^9*s^4 - 672*mtt^5*mWW^3*s^5 - 1120*ep*mtt^5*mWW^3*s^5 + 19488*ep^2*mtt^5*mWW^3*s^5 + 88928*ep^3*mtt^5*mWW^3*s^5 + 139776*ep^4*mtt^5*mWW^3*s^5 + 76160*ep^5*mtt^5*mWW^3*s^5 + 742*mtt^4*mWW^4*s^5 + 2772*ep*mtt^4*mWW^4*s^5 - 10640*ep^2*mtt^4*mWW^4*s^5 - 72240*ep^3*mtt^4*mWW^4*s^5 - 131390*ep^4*mtt^4*mWW^4*s^5 - 79548*ep^5*mtt^4*mWW^4*s^5 + 400*mtt^3*mWW^5*s^5 - 2294*ep*mtt^3*mWW^5*s^5 - 25464*ep^2*mtt^3*mWW^5*s^5 - 68842*ep^3*mtt^3*mWW^5*s^5 - 74408*ep^4*mtt^3*mWW^5*s^5 - 28016*ep^5*mtt^3*mWW^5*s^5 - 420*mtt^2*mWW^6*s^5 - 1260*ep*mtt^2*mWW^6*s^5 + 9652*ep^2*mtt^2*mWW^6*s^5 + 66464*ep^3*mtt^2*mWW^6*s^5 + 130072*ep^4*mtt^2*mWW^6*s^5 + 82244*ep^5*mtt^2*mWW^6*s^5 - 102*mtt*mWW^7*s^5 + 1966*ep*mtt*mWW^7*s^5 + 7160*ep^2*mtt*mWW^7*s^5 - 6082*ep^3*mtt*mWW^7*s^5 - 42074*ep^4*mtt*mWW^7*s^5 - 36180*ep^5*mtt*mWW^7*s^5 + 60*mWW^8*s^5 - 338*ep*mWW^8*s^5 - 942*ep^2*mWW^8*s^5 - 3110*ep^3*mWW^8*s^5 - 6366*ep^4*mWW^8*s^5 - 3800*ep^5*mWW^8*s^5 + 336*mtt^4*mWW^3*s^6 + 560*ep*mtt^4*mWW^3*s^6 - 9744*ep^2*mtt^4*mWW^3*s^6 - 44464*ep^3*mtt^4*mWW^3*s^6 - 69888*ep^4*mtt^4*mWW^3*s^6 - 38080*ep^5*mtt^4*mWW^3*s^6 - 98*mtt^3*mWW^4*s^6 - 868*ep*mtt^3*mWW^4*s^6 - 1064*ep^2*mtt^3*mWW^4*s^6 + 6216*ep^3*mtt^3*mWW^4*s^6 + 17794*ep^4*mtt^3*mWW^4*s^6 + 12964*ep^5*mtt^3*mWW^4*s^6 - 286*mtt^2*mWW^5*s^6 + 153*ep*mtt^2*mWW^5*s^6 + 10365*ep^2*mtt^2*mWW^5*s^6 + 38849*ep^3*mtt^2*mWW^5*s^6 + 56801*ep^4*mtt^2*mWW^5*s^6 + 30006*ep^5*mtt^2*mWW^5*s^6 + 26*mtt*mWW^6*s^6 + 710*ep*mtt*mWW^6*s^6 + 912*ep^2*mtt*mWW^6*s^6 - 9470*ep^3*mtt*mWW^6*s^6 - 26650*ep^4*mtt*mWW^6*s^6 - 19192*ep^5*mtt*mWW^6*s^6 + 50*mWW^7*s^6 - 271*ep*mWW^7*s^6 - 1469*ep^2*mWW^7*s^6 - 2871*ep^3*mWW^7*s^6 - 2925*ep^4*mWW^7*s^6 - 1202*ep^5*mWW^7*s^6 - 96*mtt^3*mWW^3*s^7 - 160*ep*mtt^3*mWW^3*s^7 + 2784*ep^2*mtt^3*mWW^3*s^7 + 12704*ep^3*mtt^3*mWW^3*s^7 + 19968*ep^4*mtt^3*mWW^3*s^7 + 10880*ep^5*mtt^3*mWW^3*s^7 - 50*mtt^2*mWW^4*s^7 + 100*ep*mtt^2*mWW^4*s^7 + 2128*ep^2*mtt^2*mWW^4*s^7 + 6768*ep^3*mtt^2*mWW^4*s^7 + 8602*ep^4*mtt^2*mWW^4*s^7 + 3956*ep^5*mtt^2*mWW^4*s^7 + 52*mtt*mWW^5*s^7 + 103*ep*mtt*mWW^5*s^7 - 1359*ep^2*mtt*mWW^5*s^7 - 6953*ep^3*mtt*mWW^5*s^7 - 11917*ep^4*mtt*mWW^5*s^7 - 6998*ep^5*mtt*mWW^5*s^7 + 22*mWW^6*s^7 - 101*ep*mWW^6*s^7 - 767*ep^2*mWW^6*s^7 - 1505*ep^3*mWW^6*s^7 - 1223*ep^4*mWW^6*s^7 - 362*ep^5*mWW^6*s^7 + 12*mtt^2*mWW^3*s^8 + 20*ep*mtt^2*mWW^3*s^8 - 348*ep^2*mtt^2*mWW^3*s^8 - 1588*ep^3*mtt^2*mWW^3*s^8 - 2496*ep^4*mtt^2*mWW^3*s^8 - 1360*ep^5*mtt^2*mWW^3*s^8 + 16*mtt*mWW^4*s^8 + 6*ep*mtt*mWW^4*s^8 - 494*ep^2*mtt*mWW^4*s^8 - 1914*ep^3*mtt*mWW^4*s^8 - 2786*ep^4*mtt*mWW^4*s^8 - 1452*ep^5*mtt*mWW^4*s^8 + 4*mWW^5*s^8 - 14*ep*mWW^5*s^8 - 146*ep^2*mWW^5*s^8 - 326*ep^3*mWW^5*s^8 - 290*ep^4*mWW^5*s^8 - 92*ep^5*mWW^5*s^8 + 12*mtt^10*mWW^2*t + 92*ep*mtt^10*mWW^2*t - 12*ep^2*mtt^10*mWW^2*t - 1228*ep^3*mtt^10*mWW^2*t - 2784*ep^4*mtt^10*mWW^2*t - 1840*ep^5*mtt^10*mWW^2*t - 156*mtt^9*mWW^3*t - 572*ep*mtt^9*mWW^3*t + 2896*ep^2*mtt^9*mWW^3*t + 17708*ep^3*mtt^9*mWW^3*t + 30404*ep^4*mtt^9*mWW^3*t + 17304*ep^5*mtt^9*mWW^3*t + 610*mtt^8*mWW^4*t + 1336*ep*mtt^8*mWW^4*t - 12788*ep^2*mtt^8*mWW^4*t - 56644*ep^3*mtt^8*mWW^4*t - 82342*ep^4*mtt^8*mWW^4*t - 41548*ep^5*mtt^8*mWW^4*t - 996*mtt^7*mWW^5*t - 2162*ep*mtt^7*mWW^5*t + 15950*ep^2*mtt^7*mWW^5*t + 69502*ep^3*mtt^7*mWW^5*t + 97738*ep^4*mtt^7*mWW^5*t + 47968*ep^5*mtt^7*mWW^5*t + 528*mtt^6*mWW^6*t + 3342*ep*mtt^6*mWW^6*t + 6522*ep^2*mtt^6*mWW^6*t - 22530*ep^3*mtt^6*mWW^6*t - 80786*ep^4*mtt^6*mWW^6*t - 62212*ep^5*mtt^6*mWW^6*t + 436*mtt^5*mWW^7*t - 3040*ep*mtt^5*mWW^7*t - 27900*ep^2*mtt^5*mWW^7*t - 26840*ep^3*mtt^5*mWW^7*t + 62668*ep^4*mtt^5*mWW^7*t + 79468*ep^5*mtt^5*mWW^7*t - 734*mtt^4*mWW^8*t - 212*ep*mtt^4*mWW^8*t + 14884*ep^2*mtt^4*mWW^8*t + 34880*ep^3*mtt^4*mWW^8*t + 6610*ep^4*mtt^4*mWW^8*t - 22644*ep^5*mtt^4*mWW^8*t + 372*mtt^3*mWW^9*t + 2534*ep*mtt^3*mWW^9*t + 5942*ep^2*mtt^3*mWW^9*t - 22802*ep^3*mtt^3*mWW^9*t - 74598*ep^4*mtt^3*mWW^9*t - 51032*ep^5*mtt^3*mWW^9*t - 80*mtt^2*mWW^10*t - 1614*ep*mtt^2*mWW^10*t - 6562*ep^2*mtt^2*mWW^10*t + 9738*ep^3*mtt^2*mWW^10*t + 53058*ep^4*mtt^2*mWW^10*t + 43332*ep^5*mtt^2*mWW^10*t + 8*mtt*mWW^11*t + 296*ep*mtt*mWW^11*t + 840*ep^2*mtt*mWW^11*t - 1664*ep^3*mtt*mWW^11*t - 8612*ep^4*mtt*mWW^11*t - 7788*ep^5*mtt*mWW^11*t + 228*ep^2*mWW^12*t - 120*ep^3*mWW^12*t - 1356*ep^4*mWW^12*t - 1008*ep^5*mWW^12*t - 96*mtt^9*mWW^2*s*t - 736*ep*mtt^9*mWW^2*s*t + 96*ep^2*mtt^9*mWW^2*s*t + 9824*ep^3*mtt^9*mWW^2*s*t + 22272*ep^4*mtt^9*mWW^2*s*t + 14720*ep^5*mtt^9*mWW^2*s*t + 1092*mtt^8*mWW^3*s*t + 3872*ep*mtt^8*mWW^3*s*t - 20764*ep^2*mtt^8*mWW^3*s*t - 124136*ep^3*mtt^8*mWW^3*s*t - 211808*ep^4*mtt^8*mWW^3*s*t - 120192*ep^5*mtt^8*mWW^3*s*t - 3496*mtt^7*mWW^4*s*t - 7058*ep*mtt^7*mWW^4*s*t + 75496*ep^2*mtt^7*mWW^4*s*t + 325786*ep^3*mtt^7*mWW^4*s*t + 468520*ep^4*mtt^7*mWW^4*s*t + 234960*ep^5*mtt^7*mWW^4*s*t + 4140*mtt^6*mWW^5*s*t + 8588*ep*mtt^6*mWW^5*s*t - 64604*ep^2*mtt^6*mWW^5*s*t - 282028*ep^3*mtt^6*mWW^5*s*t - 400556*ep^4*mtt^6*mWW^5*s*t - 199140*ep^5*mtt^6*mWW^5*s*t - 314*mtt^5*mWW^6*s*t - 10680*ep*mtt^5*mWW^6*s*t - 61814*ep^2*mtt^5*mWW^6*s*t - 30276*ep^3*mtt^5*mWW^6*s*t + 190252*ep^4*mtt^5*mWW^6*s*t + 199728*ep^5*mtt^5*mWW^6*s*t - 3296*mtt^4*mWW^7*s*t + 5752*ep*mtt^4*mWW^7*s*t + 113744*ep^2*mtt^4*mWW^7*s*t + 196632*ep^3*mtt^4*mWW^7*s*t - 43060*ep^4*mtt^4*mWW^7*s*t - 177660*ep^5*mtt^4*mWW^7*s*t + 2572*mtt^3*mWW^8*s*t + 5508*ep*mtt^3*mWW^8*s*t - 25806*ep^2*mtt^3*mWW^8*s*t - 138488*ep^3*mtt^3*mWW^8*s*t - 188958*ep^4*mtt^3*mWW^8*s*t - 69716*ep^5*mtt^3*mWW^8*s*t - 588*mtt^2*mWW^9*s*t - 7546*ep*mtt^2*mWW^9*s*t - 27774*ep^2*mtt^2*mWW^9*s*t + 54694*ep^3*mtt^2*mWW^9*s*t + 243846*ep^4*mtt^2*mWW^9*s*t + 184704*ep^5*mtt^2*mWW^9*s*t - 26*mtt*mWW^10*s*t + 2486*ep*mtt*mWW^10*s*t + 11460*ep^2*mtt*mWW^10*s*t - 12734*ep^3*mtt*mWW^10*s*t - 82126*ep^4*mtt*mWW^10*s*t - 69084*ep^5*mtt*mWW^10*s*t + 12*mWW^11*s*t - 186*ep*mWW^11*s*t - 34*ep^2*mWW^11*s*t + 726*ep^3*mWW^11*s*t + 1618*ep^4*mWW^11*s*t + 1680*ep^5*mWW^11*s*t + 336*mtt^8*mWW^2*s^2*t + 2576*ep*mtt^8*mWW^2*s^2*t - 336*ep^2*mtt^8*mWW^2*s^2*t - 34384*ep^3*mtt^8*mWW^2*s^2*t - 77952*ep^4*mtt^8*mWW^2*s^2*t - 51520*ep^5*mtt^8*mWW^2*s^2*t - 3276*mtt^7*mWW^3*s^2*t - 11088*ep*mtt^7*mWW^3*s^2*t + 64260*ep^2*mtt^7*mWW^3*s^2*t + 373128*ep^3*mtt^7*mWW^3*s^2*t + 631344*ep^4*mtt^7*mWW^3*s^2*t + 356832*ep^5*mtt^7*mWW^3*s^2*t + 8154*mtt^6*mWW^4*s^2*t + 14353*ep*mtt^6*mWW^4*s^2*t - 183859*ep^2*mtt^6*mWW^4*s^2*t - 763911*ep^3*mtt^6*mWW^4*s^2*t - 1080775*ep^4*mtt^6*mWW^4*s^2*t - 536858*ep^5*mtt^6*mWW^4*s^2*t - 5728*mtt^5*mWW^5*s^2*t - 10983*ep*mtt^5*mWW^5*s^2*t + 81351*ep^2*mtt^5*mWW^5*s^2*t + 364033*ep^3*mtt^5*mWW^5*s^2*t + 535201*ep^4*mtt^5*mWW^5*s^2*t + 276350*ep^5*mtt^5*mWW^5*s^2*t - 3964*mtt^4*mWW^6*s^2*t + 10482*ep*mtt^4*mWW^6*s^2*t + 183972*ep^2*mtt^4*mWW^6*s^2*t + 346750*ep^3*mtt^4*mWW^6*s^2*t + 47168*ep^4*mtt^4*mWW^6*s^2*t - 175688*ep^5*mtt^4*mWW^6*s^2*t + 6968*mtt^3*mWW^7*s^2*t + 196*ep*mtt^3*mWW^7*s^2*t - 167544*ep^2*mtt^3*mWW^7*s^2*t - 422976*ep^3*mtt^3*mWW^7*s^2*t - 267756*ep^4*mtt^3*mWW^7*s^2*t + 33480*ep^5*mtt^3*mWW^7*s^2*t - 2508*mtt^2*mWW^8*s^2*t - 11405*ep*mtt^2*mWW^8*s^2*t - 8529*ep^2*mtt^2*mWW^8*s^2*t + 169667*ep^3*mtt^2*mWW^8*s^2*t + 420849*ep^4*mtt^2*mWW^8*s^2*t + 264942*ep^5*mtt^2*mWW^8*s^2*t - 80*mtt*mWW^9*s^2*t + 6883*ep*mtt*mWW^9*s^2*t + 35373*ep^2*mtt*mWW^9*s^2*t - 36345*ep^3*mtt*mWW^9*s^2*t - 237017*ep^4*mtt*mWW^9*s^2*t - 192078*ep^5*mtt*mWW^9*s^2*t + 98*mWW^10*s^2*t - 1014*ep*mWW^10*s^2*t - 4688*ep^2*mWW^10*s^2*t + 4038*ep^3*mWW^10*s^2*t + 28938*ep^4*mWW^10*s^2*t + 24540*ep^5*mWW^10*s^2*t - 672*mtt^7*mWW^2*s^3*t - 5152*ep*mtt^7*mWW^2*s^3*t + 672*ep^2*mtt^7*mWW^2*s^3*t + 68768*ep^3*mtt^7*mWW^2*s^3*t + 155904*ep^4*mtt^7*mWW^2*s^3*t + 103040*ep^5*mtt^7*mWW^2*s^3*t + 5460*mtt^6*mWW^3*s^3*t + 17248*ep*mtt^6*mWW^3*s^3*t - 111692*ep^2*mtt^6*mWW^3*s^3*t - 623560*ep^3*mtt^6*mWW^3*s^3*t - 1042720*ep^4*mtt^6*mWW^3*s^3*t - 585984*ep^5*mtt^6*mWW^3*s^3*t - 9668*mtt^5*mWW^4*s^3*t - 12695*ep*mtt^5*mWW^4*s^3*t + 233931*ep^2*mtt^5*mWW^4*s^3*t + 913897*ep^3*mtt^5*mWW^4*s^3*t + 1256281*ep^4*mtt^5*mWW^4*s^3*t + 613166*ep^5*mtt^5*mWW^4*s^3*t + 1400*mtt^4*mWW^5*s^3*t + 1561*ep*mtt^4*mWW^5*s^3*t + 3475*ep^2*mtt^4*mWW^5*s^3*t - 21047*ep^3*mtt^4*mWW^5*s^3*t - 83051*ep^4*mtt^4*mWW^5*s^3*t - 69090*ep^5*mtt^4*mWW^5*s^3*t + 8466*mtt^3*mWW^6*s^3*t - 1192*ep*mtt^3*mWW^6*s^3*t - 246468*ep^2*mtt^3*mWW^6*s^3*t - 638772*ep^3*mtt^3*mWW^6*s^3*t - 494118*ep^4*mtt^3*mWW^6*s^3*t - 64748*ep^5*mtt^3*mWW^6*s^3*t - 5572*mtt^2*mWW^7*s^3*t - 5956*ep*mtt^2*mWW^7*s^3*t + 96912*ep^2*mtt^2*mWW^7*s^3*t + 366176*ep^3*mtt^2*mWW^7*s^3*t + 463048*ep^4*mtt^2*mWW^7*s^3*t + 191840*ep^5*mtt^2*mWW^7*s^3*t + 314*mtt*mWW^8*s^3*t + 8029*ep*mtt*mWW^8*s^3*t + 36287*ep^2*mtt*mWW^8*s^3*t - 69711*ep^3*mtt*mWW^8*s^3*t - 320297*ep^4*mtt*mWW^8*s^3*t - 243990*ep^5*mtt*mWW^8*s^3*t + 272*mWW^9*s^3*t - 2103*ep*mWW^9*s^3*t - 13837*ep^2*mWW^9*s^3*t + 6125*ep^3*mWW^9*s^3*t + 72505*ep^4*mWW^9*s^3*t + 61766*ep^5*mWW^9*s^3*t + 840*mtt^6*mWW^2*s^4*t + 6440*ep*mtt^6*mWW^2*s^4*t - 840*ep^2*mtt^6*mWW^2*s^4*t - 85960*ep^3*mtt^6*mWW^2*s^4*t - 194880*ep^4*mtt^6*mWW^2*s^4*t - 128800*ep^5*mtt^6*mWW^2*s^4*t - 5460*mtt^5*mWW^3*s^4*t - 15400*ep*mtt^5*mWW^3*s^4*t + 118580*ep^2*mtt^5*mWW^3*s^4*t + 626080*ep^3*mtt^5*mWW^3*s^4*t + 1028440*ep^4*mtt^5*mWW^3*s^4*t + 572880*ep^5*mtt^5*mWW^3*s^4*t + 5690*mtt^4*mWW^4*s^4*t + 1690*ep*mtt^4*mWW^4*s^4*t - 158970*ep^2*mtt^4*mWW^4*s^4*t - 548250*ep^3*mtt^4*mWW^4*s^4*t - 704040*ep^4*mtt^4*mWW^4*s^4*t - 328200*ep^5*mtt^4*mWW^4*s^4*t + 3740*mtt^3*mWW^5*s^4*t + 7496*ep*mtt^3*mWW^5*s^4*t - 93580*ep^2*mtt^3*mWW^5*s^4*t - 348152*ep^3*mtt^3*mWW^5*s^4*t - 429516*ep^4*mtt^3*mWW^5*s^4*t - 183220*ep^5*mtt^3*mWW^5*s^4*t - 6394*mtt^2*mWW^6*s^4*t - 2646*ep*mtt^2*mWW^6*s^4*t + 155882*ep^2*mtt^2*mWW^6*s^4*t + 476526*ep^3*mtt^2*mWW^6*s^4*t + 508616*ep^4*mtt^2*mWW^6*s^4*t + 184272*ep^5*mtt^2*mWW^6*s^4*t + 1244*mtt*mWW^7*s^4*t + 3516*ep*mtt*mWW^7*s^4*t - 6668*ep^2*mtt*mWW^7*s^4*t - 115752*ep^3*mtt*mWW^7*s^4*t - 263928*ep^4*mtt*mWW^7*s^4*t - 170820*ep^5*mtt*mWW^7*s^4*t + 356*mWW^8*s^4*t - 1920*ep*mWW^8*s^4*t - 16836*ep^2*mWW^8*s^4*t + 3652*ep^3*mWW^8*s^4*t + 81796*ep^4*mWW^8*s^4*t + 71408*ep^5*mWW^8*s^4*t - 672*mtt^5*mWW^2*s^5*t - 5152*ep*mtt^5*mWW^2*s^5*t + 672*ep^2*mtt^5*mWW^2*s^5*t + 68768*ep^3*mtt^5*mWW^2*s^5*t + 155904*ep^4*mtt^5*mWW^2*s^5*t + 103040*ep^5*mtt^5*mWW^2*s^5*t + 3276*mtt^4*mWW^3*s^5*t + 7392*ep*mtt^4*mWW^3*s^5*t - 78036*ep^2*mtt^4*mWW^3*s^5*t - 378168*ep^3*mtt^4*mWW^3*s^5*t - 602784*ep^4*mtt^4*mWW^3*s^5*t - 330624*ep^5*mtt^4*mWW^3*s^5*t - 960*mtt^3*mWW^4*s^5*t + 5344*ep*mtt^3*mWW^4*s^5*t + 47518*ep^2*mtt^3*mWW^4*s^5*t + 101804*ep^3*mtt^3*mWW^4*s^5*t + 81802*ep^4*mtt^3*mWW^4*s^5*t + 21388*ep^5*mtt^3*mWW^4*s^5*t - 3524*mtt^2*mWW^5*s^5*t - 5442*ep*mtt^2*mWW^5*s^5*t + 80490*ep^2*mtt^2*mWW^5*s^5*t + 301286*ep^3*mtt^2*mWW^5*s^5*t + 390686*ep^4*mtt^2*mWW^5*s^5*t + 180472*ep^5*mtt^2*mWW^5*s^5*t + 1648*mtt*mWW^6*s^5*t + 288*ep*mtt*mWW^6*s^5*t - 38310*ep^2*mtt*mWW^6*s^5*t - 137176*ep^3*mtt*mWW^6*s^5*t - 190094*ep^4*mtt*mWW^6*s^5*t - 96916*ep^5*mtt*mWW^6*s^5*t + 220*mWW^7*s^5*t - 468*ep*mWW^7*s^5*t - 8544*ep^2*mWW^7*s^5*t + 2760*ep^3*mWW^7*s^5*t + 49028*ep^4*mWW^7*s^5*t + 43692*ep^5*mWW^7*s^5*t + 336*mtt^4*mWW^2*s^6*t + 2576*ep*mtt^4*mWW^2*s^6*t - 336*ep^2*mtt^4*mWW^2*s^6*t - 34384*ep^3*mtt^4*mWW^2*s^6*t - 77952*ep^4*mtt^4*mWW^2*s^6*t - 51520*ep^5*mtt^4*mWW^2*s^6*t - 1092*mtt^3*mWW^3*s^6*t - 1232*ep*mtt^3*mWW^3*s^6*t + 30604*ep^2*mtt^3*mWW^3*s^6*t + 127736*ep^3*mtt^3*mWW^3*s^6*t + 191408*ep^4*mtt^3*mWW^3*s^6*t + 101472*ep^5*mtt^3*mWW^3*s^6*t - 554*mtt^2*mWW^4*s^6*t - 3707*ep*mtt^2*mWW^4*s^6*t + 2489*ep^2*mtt^2*mWW^4*s^6*t + 48309*ep^3*mtt^2*mWW^4*s^6*t + 94305*ep^4*mtt^2*mWW^4*s^6*t + 55430*ep^5*mtt^2*mWW^4*s^6*t + 1000*mtt*mWW^5*s^6*t + 673*ep*mtt*mWW^5*s^6*t - 24921*ep^2*mtt*mWW^5*s^6*t - 88439*ep^3*mtt*mWW^5*s^6*t - 117455*ep^4*mtt*mWW^5*s^6*t - 57610*ep^5*mtt*mWW^5*s^6*t + 30*mWW^6*s^6*t + 406*ep*mWW^6*s^6*t + 216*ep^2*mWW^6*s^6*t + 5478*ep^3*mWW^6*s^6*t + 18962*ep^4*mWW^6*s^6*t + 15564*ep^5*mWW^6*s^6*t - 96*mtt^3*mWW^2*s^7*t - 736*ep*mtt^3*mWW^2*s^7*t + 96*ep^2*mtt^3*mWW^2*s^7*t + 9824*ep^3*mtt^3*mWW^2*s^7*t + 22272*ep^4*mtt^3*mWW^2*s^7*t + 14720*ep^5*mtt^3*mWW^2*s^7*t + 156*mtt^2*mWW^3*s^7*t - 352*ep*mtt^2*mWW^3*s^7*t - 6340*ep^2*mtt^2*mWW^3*s^7*t - 18968*ep^3*mtt^2*mWW^3*s^7*t - 23264*ep^4*mtt^2*mWW^3*s^7*t - 10752*ep^5*mtt^2*mWW^3*s^7*t + 236*mtt*mWW^4*s^7*t + 697*ep*mtt*mWW^4*s^7*t - 4321*ep^2*mtt*mWW^4*s^7*t - 22399*ep^3*mtt*mWW^4*s^7*t - 35515*ep^4*mtt*mWW^4*s^7*t - 19242*ep^5*mtt*mWW^4*s^7*t - 32*mWW^5*s^7*t + 269*ep*mWW^5*s^7*t + 1839*ep^2*mWW^5*s^7*t + 4845*ep^3*mWW^5*s^7*t + 6953*ep^4*mWW^5*s^7*t + 4270*ep^5*mWW^5*s^7*t + 12*mtt^2*mWW^2*s^8*t + 92*ep*mtt^2*mWW^2*s^8*t - 12*ep^2*mtt^2*mWW^2*s^8*t - 1228*ep^3*mtt^2*mWW^2*s^8*t - 2784*ep^4*mtt^2*mWW^2*s^8*t - 1840*ep^5*mtt^2*mWW^2*s^8*t + 132*ep*mtt*mWW^3*s^8*t + 492*ep^2*mtt*mWW^3*s^8*t + 180*ep^3*mtt*mWW^3*s^8*t - 1020*ep^4*mtt*mWW^3*s^8*t - 936*ep^5*mtt*mWW^3*s^8*t - 12*mWW^4*s^8*t + 40*ep*mWW^4*s^8*t + 504*ep^2*mWW^4*s^8*t + 1408*ep^3*mWW^4*s^8*t + 1764*ep^4*mWW^4*s^8*t + 904*ep^5*mWW^4*s^8*t - 58*mtt^9*mWW^2*t^2 - 670*ep*mtt^9*mWW^2*t^2 - 642*ep^2*mtt^9*mWW^2*t^2 + 6942*ep^3*mtt^9*mWW^2*t^2 + 18604*ep^4*mtt^9*mWW^2*t^2 + 13168*ep^5*mtt^9*mWW^2*t^2 + 490*mtt^8*mWW^3*t^2 + 3578*ep*mtt^8*mWW^3*t^2 - 2926*ep^2*mtt^8*mWW^3*t^2 - 61162*ep^3*mtt^8*mWW^3*t^2 - 131884*ep^4*mtt^8*mWW^3*t^2 - 84816*ep^5*mtt^8*mWW^3*t^2 - 1778*mtt^7*mWW^4*t^2 - 6124*ep*mtt^7*mWW^4*t^2 + 30664*ep^2*mtt^7*mWW^4*t^2 + 170404*ep^3*mtt^7*mWW^4*t^2 + 273470*ep^4*mtt^7*mWW^4*t^2 + 148244*ep^5*mtt^7*mWW^4*t^2 + 3102*mtt^6*mWW^5*t^2 + 3734*ep*mtt^6*mWW^5*t^2 - 65084*ep^2*mtt^6*mWW^5*t^2 - 197906*ep^3*mtt^6*mWW^5*t^2 - 182950*ep^4*mtt^6*mWW^5*t^2 - 44688*ep^5*mtt^6*mWW^5*t^2 - 2306*mtt^5*mWW^6*t^2 - 2006*ep*mtt^5*mWW^6*t^2 + 34264*ep^2*mtt^5*mWW^6*t^2 + 78622*ep^3*mtt^5*mWW^6*t^2 + 20058*ep^4*mtt^5*mWW^6*t^2 - 37576*ep^5*mtt^5*mWW^6*t^2 - 98*mtt^4*mWW^7*t^2 + 4932*ep*mtt^4*mWW^7*t^2 + 38280*ep^2*mtt^4*mWW^7*t^2 + 23268*ep^3*mtt^4*mWW^7*t^2 - 103042*ep^4*mtt^4*mWW^7*t^2 - 104484*ep^5*mtt^4*mWW^7*t^2 + 1114*mtt^3*mWW^8*t^2 - 4434*ep*mtt^3*mWW^8*t^2 - 48234*ep^2*mtt^3*mWW^8*t^2 - 27682*ep^3*mtt^3*mWW^8*t^2 + 158324*ep^4*mtt^3*mWW^8*t^2 + 168256*ep^5*mtt^3*mWW^8*t^2 - 518*mtt^2*mWW^9*t^2 + 300*ep*mtt^2*mWW^9*t^2 + 10234*ep^2*mtt^2*mWW^9*t^2 + 12620*ep^3*mtt^2*mWW^9*t^2 - 28144*ep^4*mtt^2*mWW^9*t^2 - 41292*ep^5*mtt^2*mWW^9*t^2 + 52*mtt*mWW^10*t^2 + 874*ep*mtt*mWW^10*t^2 + 4900*ep^2*mtt*mWW^10*t^2 - 6598*ep^3*mtt*mWW^10*t^2 - 35120*ep^4*mtt*mWW^10*t^2 - 25548*ep^5*mtt*mWW^10*t^2 - 184*ep*mWW^11*t^2 - 1456*ep^2*mWW^11*t^2 + 1492*ep^3*mWW^11*t^2 + 10684*ep^4*mWW^11*t^2 + 8736*ep^5*mWW^11*t^2 + 422*mtt^8*mWW^2*s*t^2 + 4828*ep*mtt^8*mWW^2*s*t^2 + 4492*ep^2*mtt^8*mWW^2*s*t^2 - 50328*ep^3*mtt^8*mWW^2*s*t^2 - 134034*ep^4*mtt^8*mWW^2*s*t^2 - 94564*ep^5*mtt^8*mWW^2*s*t^2 - 3144*mtt^7*mWW^3*s*t^2 - 21724*ep*mtt^7*mWW^3*s*t^2 + 22014*ep^2*mtt^7*mWW^3*s*t^2 + 382976*ep^3*mtt^7*mWW^3*s*t^2 + 811146*ep^4*mtt^7*mWW^3*s*t^2 + 517436*ep^5*mtt^7*mWW^3*s*t^2 + 9346*mtt^6*mWW^4*s*t^2 + 28216*ep*mtt^6*mWW^4*s*t^2 - 172032*ep^2*mtt^6*mWW^4*s*t^2 - 871160*ep^3*mtt^6*mWW^4*s*t^2 - 1343326*ep^4*mtt^6*mWW^4*s*t^2 - 709652*ep^5*mtt^6*mWW^4*s*t^2 - 12204*mtt^5*mWW^5*s*t^2 - 7575*ep*mtt^5*mWW^5*s*t^2 + 272479*ep^2*mtt^5*mWW^5*s*t^2 + 728913*ep^3*mtt^5*mWW^5*s*t^2 + 550661*ep^4*mtt^5*mWW^5*s*t^2 + 53934*ep^5*mtt^5*mWW^5*s*t^2 + 4628*mtt^4*mWW^6*s*t^2 - 11*ep*mtt^4*mWW^6*s*t^2 - 51387*ep^2*mtt^4*mWW^6*s*t^2 - 52963*ep^3*mtt^4*mWW^6*s*t^2 + 139839*ep^4*mtt^4*mWW^6*s*t^2 + 186406*ep^5*mtt^4*mWW^6*s*t^2 + 4114*mtt^3*mWW^7*s*t^2 - 10328*ep*mtt^3*mWW^7*s*t^2 - 181182*ep^2*mtt^3*mWW^7*s*t^2 - 236548*ep^3*mtt^3*mWW^7*s*t^2 + 217808*ep^4*mtt^3*mWW^7*s*t^2 + 334128*ep^5*mtt^3*mWW^7*s*t^2 - 4124*mtt^2*mWW^8*s*t^2 + 5602*ep*mtt^2*mWW^8*s*t^2 + 115526*ep^2*mtt^2*mWW^8*s*t^2 + 128098*ep^3*mtt^2*mWW^8*s*t^2 - 231458*ep^4*mtt^2*mWW^8*s*t^2 - 304980*ep^5*mtt^2*mWW^8*s*t^2 + 970*mtt*mWW^9*s*t^2 + 1847*ep*mtt*mWW^9*s*t^2 - 3107*ep^2*mtt*mWW^9*s*t^2 - 35409*ep^3*mtt*mWW^9*s*t^2 - 57667*ep^4*mtt*mWW^9*s*t^2 - 20466*ep^5*mtt*mWW^9*s*t^2 - 8*mWW^10*s*t^2 - 855*ep*mWW^10*s*t^2 - 6867*ep^2*mWW^10*s*t^2 + 6069*ep^3*mWW^10*s*t^2 + 46391*ep^4*mWW^10*s*t^2 + 37374*ep^5*mWW^10*s*t^2 - 1330*mtt^7*mWW^2*s^2*t^2 - 15036*ep*mtt^7*mWW^2*s^2*t^2 - 13468*ep^2*mtt^7*mWW^2*s^2*t^2 + 157920*ep^3*mtt^7*mWW^2*s^2*t^2 + 417326*ep^4*mtt^7*mWW^2*s^2*t^2 + 293244*ep^5*mtt^7*mWW^2*s^2*t^2 + 8558*mtt^6*mWW^3*s^2*t^2 + 55023*ep*mtt^6*mWW^3*s^2*t^2 - 70765*ep^2*mtt^6*mWW^3*s^2*t^2 - 1011441*ep^3*mtt^6*mWW^3*s^2*t^2 - 2092297*ep^4*mtt^6*mWW^3*s^2*t^2 - 1320102*ep^5*mtt^6*mWW^3*s^2*t^2 - 19830*mtt^5*mWW^4*s^2*t^2 - 47951*ep*mtt^5*mWW^4*s^2*t^2 + 398247*ep^2*mtt^5*mWW^4*s^2*t^2 + 1778381*ep^3*mtt^5*mWW^4*s^2*t^2 + 2573527*ep^4*mtt^5*mWW^4*s^2*t^2 + 1299722*ep^5*mtt^5*mWW^4*s^2*t^2 + 16806*mtt^4*mWW^5*s^2*t^2 - 9907*ep*mtt^4*mWW^5*s^2*t^2 - 423953*ep^2*mtt^4*mWW^5*s^2*t^2 - 864191*ep^3*mtt^4*mWW^5*s^2*t^2 - 265773*ep^4*mtt^4*mWW^5*s^2*t^2 + 287498*ep^5*mtt^4*mWW^5*s^2*t^2 + 1934*mtt^3*mWW^6*s^2*t^2 + 14262*ep*mtt^3*mWW^6*s^2*t^2 - 89446*ep^2*mtt^3*mWW^6*s^2*t^2 - 425350*ep^3*mtt^3*mWW^6*s^2*t^2 - 651668*ep^4*mtt^3*mWW^6*s^2*t^2 - 372868*ep^5*mtt^3*mWW^6*s^2*t^2 - 10074*mtt^2*mWW^7*s^2*t^2 + 5837*ep*mtt^2*mWW^7*s^2*t^2 + 289685*ep^2*mtt^2*mWW^7*s^2*t^2 + 494753*ep^3*mtt^2*mWW^7*s^2*t^2 - 78339*ep^4*mtt^2*mWW^7*s^2*t^2 - 361710*ep^5*mtt^2*mWW^7*s^2*t^2 + 4258*mtt*mWW^8*s^2*t^2 - 1009*ep*mtt*mWW^8*s^2*t^2 - 83587*ep^2*mtt*mWW^8*s^2*t^2 - 143645*ep^3*mtt*mWW^8*s^2*t^2 + 33357*ep^4*mtt*mWW^8*s^2*t^2 + 126978*ep^5*mtt*mWW^8*s^2*t^2 - 322*mWW^9*s^2*t^2 - 1219*ep*mWW^9*s^2*t^2 - 6297*ep^2*mWW^9*s^2*t^2 + 15797*ep^3*mWW^9*s^2*t^2 + 67803*ep^4*mWW^9*s^2*t^2 + 49542*ep^5*mWW^9*s^2*t^2 + 2366*mtt^6*mWW^2*s^3*t^2 + 26348*ep*mtt^6*mWW^2*s^3*t^2 + 22428*ep^2*mtt^6*mWW^2*s^3*t^2 - 279384*ep^3*mtt^6*mWW^2*s^3*t^2 - 731066*ep^4*mtt^6*mWW^2*s^3*t^2 - 511028*ep^5*mtt^6*mWW^2*s^3*t^2 - 12764*mtt^5*mWW^3*s^3*t^2 - 74347*ep*mtt^5*mWW^3*s^3*t^2 + 126023*ep^2*mtt^5*mWW^3*s^3*t^2 + 1451501*ep^3*mtt^5*mWW^3*s^3*t^2 + 2906429*ep^4*mtt^5*mWW^3*s^3*t^2 + 1805142*ep^5*mtt^5*mWW^3*s^3*t^2 + 21190*mtt^4*mWW^4*s^3*t^2 + 31209*ep*mtt^4*mWW^4*s^3*t^2 - 483033*ep^2*mtt^4*mWW^4*s^3*t^2 - 1790875*ep^3*mtt^4*mWW^4*s^3*t^2 - 2298301*ep^4*mtt^4*mWW^4*s^3*t^2 - 1049630*ep^5*mtt^4*mWW^4*s^3*t^2 - 7284*mtt^3*mWW^5*s^3*t^2 + 39527*ep*mtt^3*mWW^5*s^3*t^2 + 270395*ep^2*mtt^3*mWW^5*s^3*t^2 + 133683*ep^3*mtt^3*mWW^5*s^3*t^2 - 757775*ep^4*mtt^3*mWW^5*s^3*t^2 - 775442*ep^5*mtt^3*mWW^5*s^3*t^2 - 10360*mtt^2*mWW^6*s^3*t^2 - 21063*ep*mtt^2*mWW^6*s^3*t^2 + 236217*ep^2*mtt^2*mWW^6*s^3*t^2 + 796197*ep^3*mtt^2*mWW^6*s^3*t^2 + 882411*ep^4*mtt^2*mWW^6*s^3*t^2 + 352438*ep^5*mtt^2*mWW^6*s^3*t^2 + 8078*mtt*mWW^7*s^3*t^2 - 1302*ep*mtt*mWW^7*s^3*t^2 - 189652*ep^2*mtt*mWW^7*s^3*t^2 - 366298*ep^3*mtt*mWW^7*s^3*t^2 - 68166*ep^4*mtt*mWW^7*s^3*t^2 + 149892*ep^5*mtt*mWW^7*s^3*t^2 - 1218*mWW^8*s^3*t^2 - 10*ep*mWW^8*s^3*t^2 + 16280*ep^2*mWW^8*s^3*t^2 + 42026*ep^3*mWW^8*s^3*t^2 + 37498*ep^4*mWW^8*s^3*t^2 + 8456*ep^5*mWW^8*s^3*t^2 - 2590*mtt^5*mWW^2*s^4*t^2 - 28280*ep*mtt^5*mWW^2*s^4*t^2 - 22400*ep^2*mtt^5*mWW^2*s^4*t^2 + 303660*ep^3*mtt^5*mWW^2*s^4*t^2 + 784350*ep^4*mtt^5*mWW^2*s^4*t^2 + 544460*ep^5*mtt^5*mWW^2*s^4*t^2 + 11190*mtt^4*mWW^3*s^4*t^2 + 56270*ep*mtt^4*mWW^3*s^4*t^2 - 134310*ep^2*mtt^4*mWW^3*s^4*t^2 - 1208710*ep^3*mtt^4*mWW^3*s^4*t^2 - 2305920*ep^4*mtt^4*mWW^3*s^4*t^2 - 1397320*ep^5*mtt^4*mWW^3*s^4*t^2 - 11150*mtt^3*mWW^4*s^4*t^2 + 4694*ep*mtt^3*mWW^4*s^4*t^2 + 317062*ep^2*mtt^3*mWW^4*s^4*t^2 + 838750*ep^3*mtt^3*mWW^4*s^4*t^2 + 753004*ep^4*mtt^3*mWW^4*s^4*t^2 + 205800*ep^5*mtt^3*mWW^4*s^4*t^2 - 3474*mtt^2*mWW^5*s^4*t^2 - 39399*ep*mtt^2*mWW^5*s^4*t^2 - 15997*ep^2*mtt^2*mWW^5*s^4*t^2 + 463557*ep^3*mtt^2*mWW^5*s^4*t^2 + 1105603*ep^4*mtt^2*mWW^5*s^4*t^2 + 732318*ep^5*mtt^2*mWW^5*s^4*t^2 + 7936*mtt*mWW^6*s^4*t^2 + 9414*ep*mtt*mWW^6*s^4*t^2 - 169868*ep^2*mtt*mWW^6*s^4*t^2 - 497602*ep^3*mtt*mWW^6*s^4*t^2 - 469464*ep^4*mtt*mWW^6*s^4*t^2 - 144016*ep^5*mtt*mWW^6*s^4*t^2 - 2020*mWW^7*s^4*t^2 + 861*ep*mWW^7*s^4*t^2 + 42869*ep^2*mWW^7*s^4*t^2 + 84825*ep^3*mWW^7*s^4*t^2 + 31739*ep^4*mWW^7*s^4*t^2 - 17826*ep^5*mWW^7*s^4*t^2 + 1778*mtt^4*mWW^2*s^5*t^2 + 18900*ep*mtt^4*mWW^2*s^5*t^2 + 13412*ep^2*mtt^4*mWW^2*s^5*t^2 - 206472*ep^3*mtt^4*mWW^2*s^5*t^2 - 523894*ep^4*mtt^4*mWW^2*s^5*t^2 - 360108*ep^5*mtt^4*mWW^2*s^5*t^2 - 5680*mtt^3*mWW^3*s^5*t^2 - 22098*ep*mtt^3*mWW^3*s^5*t^2 + 85676*ep^2*mtt^3*mWW^3*s^5*t^2 + 569562*ep^3*mtt^3*mWW^3*s^5*t^2 + 1000724*ep^4*mtt^3*mWW^3*s^5*t^2 + 579336*ep^5*mtt^3*mWW^3*s^5*t^2 + 1758*mtt^2*mWW^4*s^5*t^2 - 16462*ep*mtt^2*mWW^4*s^5*t^2 - 98922*ep^2*mtt^2*mWW^4*s^5*t^2 - 65894*ep^3*mtt^2*mWW^4*s^5*t^2 + 202544*ep^4*mtt^2*mWW^4*s^5*t^2 + 214816*ep^5*mtt^2*mWW^4*s^5*t^2 + 3984*mtt*mWW^5*s^5*t^2 + 15316*ep*mtt*mWW^5*s^5*t^2 - 55270*ep^2*mtt*mWW^5*s^5*t^2 - 328528*ep^3*mtt*mWW^5*s^5*t^2 - 530394*ep^4*mtt*mWW^5*s^5*t^2 - 289844*ep^5*mtt*mWW^5*s^5*t^2 - 1832*mWW^6*s^5*t^2 - 596*ep*mWW^6*s^5*t^2 + 40220*ep^2*mWW^6*s^5*t^2 + 101096*ep^3*mWW^6*s^5*t^2 + 78824*ep^4*mWW^6*s^5*t^2 + 15616*ep^5*mWW^6*s^5*t^2 - 742*mtt^3*mWW^2*s^6*t^2 - 7588*ep*mtt^3*mWW^2*s^6*t^2 - 4452*ep^2*mtt^3*mWW^2*s^6*t^2 + 85008*ep^3*mtt^3*mWW^2*s^6*t^2 + 210154*ep^4*mtt^3*mWW^2*s^6*t^2 + 142324*ep^5*mtt^3*mWW^2*s^6*t^2 + 1474*mtt^2*mWW^3*s^6*t^2 + 2819*ep*mtt^2*mWW^3*s^6*t^2 - 30289*ep^2*mtt^2*mWW^3*s^6*t^2 - 129781*ep^3*mtt^2*mWW^3*s^6*t^2 - 187801*ep^4*mtt^2*mWW^3*s^6*t^2 - 95286*ep^5*mtt^2*mWW^3*s^6*t^2 + 694*mtt*mWW^4*s^6*t^2 + 7333*ep*mtt*mWW^4*s^6*t^2 + 5099*ep^2*mtt*mWW^4*s^6*t^2 - 78735*ep^3*mtt*mWW^4*s^6*t^2 - 192865*ep^4*mtt*mWW^4*s^6*t^2 - 126918*ep^5*mtt*mWW^4*s^6*t^2 - 930*mWW^5*s^6*t^2 - 1696*ep*mWW^5*s^6*t^2 + 17430*ep^2*mWW^5*s^6*t^2 + 64472*ep^3*mWW^5*s^6*t^2 + 80628*ep^4*mWW^5*s^6*t^2 + 36224*ep^5*mWW^5*s^6*t^2 + 170*mtt^2*mWW^2*s^7*t^2 + 1636*ep*mtt^2*mWW^2*s^7*t^2 + 628*ep^2*mtt^2*mWW^2*s^7*t^2 - 19080*ep^3*mtt^2*mWW^2*s^7*t^2 - 45246*ep^4*mtt^2*mWW^2*s^7*t^2 - 29884*ep^5*mtt^2*mWW^2*s^7*t^2 - 108*mtt*mWW^3*s^7*t^2 + 617*ep*mtt*mWW^3*s^7*t^2 + 4575*ep^2*mtt*mWW^3*s^7*t^2 + 5321*ep^3*mtt*mWW^3*s^7*t^2 - 4203*ep^4*mtt*mWW^3*s^7*t^2 - 6778*ep^5*mtt*mWW^3*s^7*t^2 - 230*mWW^4*s^7*t^2 - 915*ep*mWW^4*s^7*t^2 + 2915*ep^2*mWW^4*s^7*t^2 + 19129*ep^3*mWW^4*s^7*t^2 + 31947*ep^4*mWW^4*s^7*t^2 + 17618*ep^5*mWW^4*s^7*t^2 - 16*mtt*mWW^2*s^8*t^2 - 138*ep*mtt*mWW^2*s^8*t^2 + 2*ep^2*mtt*mWW^2*s^8*t^2 + 1734*ep^3*mtt*mWW^2*s^8*t^2 + 3806*ep^4*mtt*mWW^2*s^8*t^2 + 2388*ep^5*mtt*mWW^2*s^8*t^2 - 16*mWW^3*s^8*t^2 - 138*ep*mWW^3*s^8*t^2 + 2*ep^2*mWW^3*s^8*t^2 + 1734*ep^3*mWW^3*s^8*t^2 + 3806*ep^4*mWW^3*s^8*t^2 + 2388*ep^5*mWW^3*s^8*t^2 - 12*mtt^9*mWW*t^3 - 8*ep*mtt^9*mWW*t^3 + 272*ep^2*mtt^9*mWW*t^3 + 912*ep^3*mtt^9*mWW*t^3 + 1084*ep^4*mtt^9*mWW*t^3 + 440*ep^5*mtt^9*mWW*t^3 + 310*mtt^8*mWW^2*t^3 + 2252*ep*mtt^8*mWW^2*t^3 - 1268*ep^2*mtt^8*mWW^2*t^3 - 34424*ep^3*mtt^8*mWW^2*t^3 - 75762*ep^4*mtt^8*mWW^2*t^3 - 49844*ep^5*mtt^8*mWW^2*t^3 - 1080*mtt^7*mWW^3*t^3 - 11066*ep*mtt^7*mWW^3*t^3 - 6656*ep^2*mtt^7*mWW^3*t^3 + 139938*ep^3*mtt^7*mWW^3*t^3 + 355160*ep^4*mtt^7*mWW^3*t^3 + 244376*ep^5*mtt^7*mWW^3*t^3 + 2238*mtt^6*mWW^4*t^3 + 17475*ep*mtt^6*mWW^4*t^3 - 5669*ep^2*mtt^6*mWW^4*t^3 - 258589*ep^3*mtt^6*mWW^4*t^3 - 580089*ep^4*mtt^6*mWW^4*t^3 - 380118*ep^5*mtt^6*mWW^4*t^3 - 3688*mtt^5*mWW^5*t^3 - 6679*ep*mtt^5*mWW^5*t^3 + 77191*ep^2*mtt^5*mWW^5*t^3 + 244029*ep^3*mtt^5*mWW^5*t^3 + 232665*ep^4*mtt^5*mWW^5*t^3 + 66490*ep^5*mtt^5*mWW^5*t^3 + 3726*mtt^4*mWW^6*t^3 - 6230*ep*mtt^4*mWW^6*t^3 - 106370*ep^2*mtt^4*mWW^6*t^3 - 98018*ep^3*mtt^4*mWW^6*t^3 + 256100*ep^4*mtt^4*mWW^6*t^3 + 305464*ep^5*mtt^4*mWW^6*t^3 - 1380*mtt^3*mWW^7*t^3 + 2762*ep*mtt^3*mWW^7*t^3 + 27204*ep^2*mtt^3*mWW^7*t^3 + 1430*ep^3*mtt^3*mWW^7*t^3 - 141952*ep^4*mtt^3*mWW^7*t^3 - 148104*ep^5*mtt^3*mWW^7*t^3 - 474*mtt^2*mWW^8*t^3 + 3281*ep*mtt^2*mWW^8*t^3 + 32157*ep^2*mtt^2*mWW^8*t^3 + 201*ep^3*mtt^2*mWW^8*t^3 - 136643*ep^4*mtt^2*mWW^8*t^3 - 117738*ep^5*mtt^2*mWW^8*t^3 + 384*mtt*mWW^9*t^3 - 1865*ep*mtt*mWW^9*t^3 - 18387*ep^2*mtt*mWW^9*t^3 + 4803*ep^3*mtt*mWW^9*t^3 + 99291*ep^4*mtt*mWW^9*t^3 + 88622*ep^5*mtt*mWW^9*t^3 - 24*mWW^10*t^3 + 78*ep*mWW^10*t^3 + 1526*ep^2*mWW^10*t^3 - 282*ep^3*mWW^10*t^3 - 9854*ep^4*mWW^10*t^3 - 9588*ep^5*mWW^10*t^3 + 84*mtt^8*mWW*s*t^3 + 56*ep*mtt^8*mWW*s*t^3 - 1904*ep^2*mtt^8*mWW*s*t^3 - 6384*ep^3*mtt^8*mWW*s*t^3 - 7588*ep^4*mtt^8*mWW*s*t^3 - 3080*ep^5*mtt^8*mWW*s*t^3 - 1880*mtt^7*mWW^2*s*t^3 - 14210*ep*mtt^7*mWW^2*s*t^3 + 6300*ep^2*mtt^7*mWW^2*s*t^3 + 212274*ep^3*mtt^7*mWW^2*s*t^3 + 472180*ep^4*mtt^7*mWW^2*s*t^3 + 311544*ep^5*mtt^7*mWW^2*s*t^3 + 5648*mtt^6*mWW^3*s*t^3 + 58244*ep*mtt^6*mWW^3*s*t^3 + 36402*ep^2*mtt^6*mWW^3*s*t^3 - 727384*ep^3*mtt^6*mWW^3*s*t^3 - 1847346*ep^4*mtt^6*mWW^3*s*t^3 - 1269228*ep^5*mtt^6*mWW^3*s*t^3 - 9880*mtt^5*mWW^4*s*t^3 - 69153*ep*mtt^5*mWW^4*s*t^3 + 50829*ep^2*mtt^5*mWW^4*s*t^3 + 1086971*ep^3*mtt^5*mWW^4*s*t^3 + 2325711*ep^4*mtt^5*mWW^4*s*t^3 + 1493858*ep^5*mtt^5*mWW^4*s*t^3 + 13000*mtt^4*mWW^5*s*t^3 + 5913*ep*mtt^4*mWW^5*s*t^3 - 327383*ep^2*mtt^4*mWW^5*s*t^3 - 755883*ep^3*mtt^4*mWW^5*s*t^3 - 366877*ep^4*mtt^4*mWW^5*s*t^3 + 114446*ep^5*mtt^4*mWW^5*s*t^3 - 9296*mtt^3*mWW^6*s*t^3 + 29374*ep*mtt^3*mWW^6*s*t^3 + 296860*ep^2*mtt^3*mWW^6*s*t^3 + 149066*ep^3*mtt^3*mWW^6*s*t^3 - 970644*ep^4*mtt^3*mWW^6*s*t^3 - 1008008*ep^5*mtt^3*mWW^6*s*t^3 + 1116*mtt^2*mWW^7*s*t^3 - 5266*ep*mtt^2*mWW^7*s*t^3 - 544*ep^2*mtt^2*mWW^7*s*t^3 + 57534*ep^3*mtt^2*mWW^7*s*t^3 + 167376*ep^4*mtt^2*mWW^7*s*t^3 + 151952*ep^5*mtt^2*mWW^7*s*t^3 + 1656*mtt*mWW^8*s*t^3 - 5727*ep*mtt*mWW^8*s*t^3 - 75785*ep^2*mtt*mWW^8*s*t^3 - 18027*ep^3*mtt*mWW^8*s*t^3 + 299429*ep^4*mtt*mWW^8*s*t^3 + 277110*ep^5*mtt*mWW^8*s*t^3 - 448*mWW^9*s*t^3 + 769*ep*mWW^9*s*t^3 + 15481*ep^2*mWW^9*s*t^3 + 3241*ep^3*mWW^9*s*t^3 - 69681*ep^4*mWW^9*s*t^3 - 67058*ep^5*mWW^9*s*t^3 - 252*mtt^7*mWW*s^2*t^3 - 168*ep*mtt^7*mWW*s^2*t^3 + 5712*ep^2*mtt^7*mWW*s^2*t^3 + 19152*ep^3*mtt^7*mWW*s^2*t^3 + 22764*ep^4*mtt^7*mWW*s^2*t^3 + 9240*ep^5*mtt^7*mWW*s^2*t^3 + 4770*mtt^6*mWW^2*s^2*t^3 + 38007*ep*mtt^6*mWW^2*s^2*t^3 - 11065*ep^2*mtt^6*mWW^2*s^2*t^3 - 550985*ep^3*mtt^6*mWW^2*s^2*t^3 - 1243089*ep^4*mtt^6*mWW^2*s^2*t^3 - 823350*ep^5*mtt^6*mWW^2*s^2*t^3 - 12072*mtt^5*mWW^3*s^2*t^3 - 125101*ep*mtt^5*mWW^3*s^2*t^3 - 81491*ep^2*mtt^5*mWW^3*s^2*t^3 + 1536859*ep^3*mtt^5*mWW^3*s^2*t^3 + 3904267*ep^4*mtt^5*mWW^3*s^2*t^3 + 2676562*ep^5*mtt^5*mWW^3*s^2*t^3 + 17238*mtt^4*mWW^4*s^2*t^3 + 99433*ep*mtt^4*mWW^4*s^2*t^3 - 154953*ep^2*mtt^4*mWW^4*s^2*t^3 - 1749315*ep^3*mtt^4*mWW^4*s^2*t^3 - 3442093*ep^4*mtt^4*mWW^4*s^2*t^3 - 2127942*ep^5*mtt^4*mWW^4*s^2*t^3 - 16808*mtt^3*mWW^5*s^2*t^3 + 29373*ep*mtt^3*mWW^5*s^2*t^3 + 535167*ep^2*mtt^3*mWW^5*s^2*t^3 + 755801*ep^3*mtt^3*mWW^5*s^2*t^3 - 459719*ep^4*mtt^3*mWW^5*s^2*t^3 - 862390*ep^5*mtt^3*mWW^5*s^2*t^3 + 6758*mtt^2*mWW^6*s^2*t^3 - 47038*ep*mtt^2*mWW^6*s^2*t^3 - 270792*ep^2*mtt^2*mWW^6*s^2*t^3 + 72698*ep^3*mtt^2*mWW^6*s^2*t^3 + 1317810*ep^4*mtt^2*mWW^6*s^2*t^3 + 1186956*ep^5*mtt^2*mWW^6*s^2*t^3 + 1552*mtt*mWW^7*s^2*t^3 + 3654*ep*mtt*mWW^7*s^2*t^3 - 65766*ep^2*mtt*mWW^7*s^2*t^3 - 118234*ep^3*mtt*mWW^7*s^2*t^3 + 17754*ep^4*mtt*mWW^7*s^2*t^3 + 67416*ep^5*mtt*mWW^7*s^2*t^3 - 1186*mWW^8*s^2*t^3 + 1744*ep*mWW^8*s^2*t^3 + 40628*ep^2*mWW^8*s^2*t^3 + 22288*ep^3*mWW^8*s^2*t^3 - 137190*ep^4*mWW^8*s^2*t^3 - 137484*ep^5*mWW^8*s^2*t^3 + 420*mtt^6*mWW*s^3*t^3 + 280*ep*mtt^6*mWW*s^3*t^3 - 9520*ep^2*mtt^6*mWW*s^3*t^3 - 31920*ep^3*mtt^6*mWW*s^3*t^3 - 37940*ep^4*mtt^6*mWW*s^3*t^3 - 15400*ep^5*mtt^6*mWW*s^3*t^3 - 6500*mtt^5*mWW^2*s^3*t^3 - 55705*ep*mtt^5*mWW^2*s^3*t^3 + 5205*ep^2*mtt^5*mWW^2*s^3*t^3 + 775655*ep^3*mtt^5*mWW^2*s^3*t^3 + 1784415*ep^4*mtt^5*mWW^2*s^3*t^3 + 1188130*ep^5*mtt^5*mWW^2*s^3*t^3 + 13440*mtt^4*mWW^3*s^3*t^3 + 138927*ep*mtt^4*mWW^3*s^3*t^3 + 93789*ep^2*mtt^4*mWW^3*s^3*t^3 - 1669913*ep^3*mtt^4*mWW^3*s^3*t^3 - 4236061*ep^4*mtt^4*mWW^3*s^3*t^3 - 2893110*ep^5*mtt^4*mWW^3*s^3*t^3 - 14852*mtt^3*mWW^4*s^3*t^3 - 55113*ep*mtt^3*mWW^4*s^3*t^3 + 225615*ep^2*mtt^3*mWW^4*s^3*t^3 + 1295059*ep^3*mtt^3*mWW^4*s^3*t^3 + 2101365*ep^4*mtt^3*mWW^4*s^3*t^3 + 1167478*ep^5*mtt^3*mWW^4*s^3*t^3 + 9184*mtt^2*mWW^5*s^3*t^3 - 57217*ep*mtt^2*mWW^5*s^3*t^3 - 412539*ep^2*mtt^2*mWW^5*s^3*t^3 - 168749*ep^3*mtt^2*mWW^5*s^3*t^3 + 1258035*ep^4*mtt^2*mWW^5*s^3*t^3 + 1236854*ep^5*mtt^2*mWW^5*s^3*t^3 - 472*mtt*mWW^6*s^3*t^3 + 30692*ep*mtt*mWW^6*s^3*t^3 + 75174*ep^2*mtt*mWW^6*s^3*t^3 - 199888*ep^3*mtt*mWW^6*s^3*t^3 - 740486*ep^4*mtt*mWW^6*s^3*t^3 - 564724*ep^5*mtt*mWW^6*s^3*t^3 - 1288*mWW^7*s^3*t^3 - 958*ep*mWW^7*s^3*t^3 + 39618*ep^2*mWW^7*s^3*t^3 + 58054*ep^3*mWW^7*s^3*t^3 - 48042*ep^4*mWW^7*s^3*t^3 - 75104*ep^5*mWW^7*s^3*t^3 - 420*mtt^5*mWW*s^4*t^3 - 280*ep*mtt^5*mWW*s^4*t^3 + 9520*ep^2*mtt^5*mWW*s^4*t^3 + 31920*ep^3*mtt^5*mWW*s^4*t^3 + 37940*ep^4*mtt^5*mWW*s^4*t^3 + 15400*ep^5*mtt^5*mWW*s^4*t^3 + 5050*mtt^4*mWW^2*s^4*t^3 + 48130*ep*mtt^4*mWW^2*s^4*t^3 + 8210*ep^2*mtt^4*mWW^2*s^4*t^3 - 633410*ep^3*mtt^4*mWW^2*s^4*t^3 - 1498700*ep^4*mtt^4*mWW^2*s^4*t^3 - 1005360*ep^5*mtt^4*mWW^2*s^4*t^3 - 8200*mtt^3*mWW^3*s^4*t^3 - 82268*ep*mtt^3*mWW^3*s^4*t^3 - 55326*ep^2*mtt^3*mWW^3*s^4*t^3 + 960912*ep^3*mtt^3*mWW^3*s^4*t^3 + 2417894*ep^4*mtt^3*mWW^3*s^4*t^3 + 1638220*ep^5*mtt^3*mWW^3*s^4*t^3 + 6358*mtt^2*mWW^4*s^4*t^3 - 1854*ep*mtt^2*mWW^4*s^4*t^3 - 170382*ep^2*mtt^2*mWW^4*s^4*t^3 - 380162*ep^3*mtt^2*mWW^4*s^4*t^3 - 207312*ep^4*mtt^2*mWW^4*s^4*t^3 + 28408*ep^5*mtt^2*mWW^4*s^4*t^3 - 1504*mtt*mWW^5*s^4*t^3 + 36058*ep*mtt*mWW^5*s^4*t^3 + 143154*ep^2*mtt*mWW^5*s^4*t^3 - 126518*ep^3*mtt*mWW^5*s^4*t^3 - 832730*ep^4*mtt*mWW^5*s^4*t^3 - 676772*ep^5*mtt*mWW^5*s^4*t^3 - 716*mWW^6*s^4*t^3 - 6798*ep*mWW^6*s^4*t^3 + 5128*ep^2*mWW^6*s^4*t^3 + 76142*ep^3*mWW^6*s^4*t^3 + 137220*ep^4*mWW^6*s^4*t^3 + 80312*ep^5*mWW^6*s^4*t^3 + 252*mtt^4*mWW*s^5*t^3 + 168*ep*mtt^4*mWW*s^5*t^3 - 5712*ep^2*mtt^4*mWW*s^5*t^3 - 19152*ep^3*mtt^4*mWW*s^5*t^3 - 22764*ep^4*mtt^4*mWW*s^5*t^3 - 9240*ep^5*mtt^4*mWW*s^5*t^3 - 2160*mtt^3*mWW^2*s^5*t^3 - 24372*ep*mtt^3*mWW^2*s^5*t^3 - 13082*ep^2*mtt^3*mWW^2*s^5*t^3 + 294944*ep^3*mtt^3*mWW^2*s^5*t^3 + 728802*ep^4*mtt^3*mWW^2*s^5*t^3 + 494364*ep^5*mtt^3*mWW^2*s^5*t^3 + 2640*mtt^2*mWW^3*s^5*t^3 + 22978*ep*mtt^2*mWW^3*s^5*t^3 + 11900*ep^2*mtt^2*mWW^3*s^5*t^3 - 259786*ep^3*mtt^2*mWW^3*s^5*t^3 - 628156*ep^4*mtt^2*mWW^3*s^5*t^3 - 415096*ep^5*mtt^2*mWW^3*s^5*t^3 - 1140*mtt*mWW^4*s^5*t^3 + 12230*ep*mtt*mWW^4*s^5*t^3 + 63600*ep^2*mtt*mWW^4*s^5*t^3 - 10914*ep^3*mtt*mWW^4*s^5*t^3 - 269120*ep^4*mtt*mWW^4*s^5*t^3 - 236064*ep^5*mtt*mWW^4*s^5*t^3 - 184*mWW^5*s^5*t^3 - 7448*ep*mWW^5*s^5*t^3 - 15590*ep^2*mWW^5*s^5*t^3 + 51320*ep^3*mWW^5*s^5*t^3 + 168626*ep^4*mWW^5*s^5*t^3 + 121372*ep^5*mWW^5*s^5*t^3 - 84*mtt^3*mWW*s^6*t^3 - 56*ep*mtt^3*mWW*s^6*t^3 + 1904*ep^2*mtt^3*mWW*s^6*t^3 + 6384*ep^3*mtt^3*mWW*s^6*t^3 + 7588*ep^4*mtt^3*mWW*s^6*t^3 + 3080*ep^5*mtt^3*mWW*s^6*t^3 + 430*mtt^2*mWW^2*s^6*t^3 + 6635*ep*mtt^2*mWW^2*s^6*t^3 + 7115*ep^2*mtt^2*mWW^2*s^6*t^3 - 70029*ep^3*mtt^2*mWW^2*s^6*t^3 - 186465*ep^4*mtt^2*mWW^2*s^6*t^3 - 128774*ep^5*mtt^2*mWW^2*s^6*t^3 - 408*mtt*mWW^3*s^6*t^3 - 1357*ep*mtt*mWW^3*s^6*t^3 + 2657*ep^2*mtt*mWW^3*s^6*t^3 + 16931*ep^3*mtt*mWW^3*s^6*t^3 + 23495*ep^4*mtt*mWW^3*s^6*t^3 + 9898*ep^5*mtt*mWW^3*s^6*t^3 + 38*mWW^4*s^6*t^3 - 3018*ep*mWW^4*s^6*t^3 - 9040*ep^2*mWW^4*s^6*t^3 + 16950*ep^3*mWW^4*s^6*t^3 + 71538*ep^4*mWW^4*s^6*t^3 + 54380*ep^5*mWW^4*s^6*t^3 + 12*mtt^2*mWW*s^7*t^3 + 8*ep*mtt^2*mWW*s^7*t^3 - 272*ep^2*mtt^2*mWW*s^7*t^3 - 912*ep^3*mtt^2*mWW*s^7*t^3 - 1084*ep^4*mtt^2*mWW*s^7*t^3 - 440*ep^5*mtt^2*mWW*s^7*t^3 - 20*mtt*mWW^2*s^7*t^3 - 737*ep*mtt*mWW^2*s^7*t^3 - 1415*ep^2*mtt*mWW^2*s^7*t^3 + 5975*ep^3*mtt*mWW^2*s^7*t^3 + 18619*ep^4*mtt*mWW^2*s^7*t^3 + 13290*ep^5*mtt*mWW^2*s^7*t^3 + 32*mWW^3*s^7*t^3 - 357*ep*mWW^3*s^7*t^3 - 1275*ep^2*mWW^3*s^7*t^3 + 2443*ep^3*mWW^3*s^7*t^3 + 10747*ep^4*mWW^3*s^7*t^3 + 8378*ep^5*mWW^3*s^7*t^3 - 32*mtt^8*mWW*t^4 - 84*ep*mtt^8*mWW*t^4 + 820*ep^2*mtt^8*mWW*t^4 + 4212*ep^3*mtt^8*mWW*t^4 + 6900*ep^4*mtt^8*mWW*t^4 + 3832*ep^5*mtt^8*mWW*t^4 - 826*mtt^7*mWW^2*t^4 - 4092*ep*mtt^7*mWW^2*t^4 + 10934*ep^2*mtt^7*mWW^2*t^4 + 88564*ep^3*mtt^7*mWW^2*t^4 + 164396*ep^4*mtt^7*mWW^2*t^4 + 99248*ep^5*mtt^7*mWW^2*t^4 + 2574*mtt^6*mWW^3*t^4 + 20027*ep*mtt^6*mWW^3*t^4 - 255*ep^2*mtt^6*mWW^3*t^4 - 281833*ep^3*mtt^6*mWW^3*t^4 - 658311*ep^4*mtt^6*mWW^3*t^4 - 438154*ep^5*mtt^6*mWW^3*t^4 - 2364*mtt^5*mWW^4*t^4 - 30905*ep*mtt^5*mWW^4*t^4 - 47909*ep^2*mtt^5*mWW^4*t^4 + 305211*ep^3*mtt^5*mWW^4*t^4 + 910025*ep^4*mtt^5*mWW^4*t^4 + 657446*ep^5*mtt^5*mWW^4*t^4 + 1020*mtt^4*mWW^5*t^4 + 13444*ep*mtt^4*mWW^5*t^4 + 14378*ep^2*mtt^4*mWW^5*t^4 - 128548*ep^3*mtt^4*mWW^5*t^4 - 361326*ep^4*mtt^4*mWW^5*t^4 - 264800*ep^5*mtt^4*mWW^5*t^4 - 1462*mtt^3*mWW^6*t^4 + 8254*ep*mtt^3*mWW^6*t^4 + 72810*ep^2*mtt^3*mWW^6*t^4 - 470*ep^3*mtt^3*mWW^6*t^4 - 321392*ep^4*mtt^3*mWW^6*t^4 - 289052*ep^5*mtt^3*mWW^6*t^4 + 1538*mtt^2*mWW^7*t^4 - 7745*ep*mtt^2*mWW^7*t^4 - 63437*ep^2*mtt^2*mWW^7*t^4 + 13771*ep^3*mtt^2*mWW^7*t^4 + 328627*ep^4*mtt^2*mWW^7*t^4 + 298950*ep^5*mtt^2*mWW^7*t^4 - 356*mtt*mWW^8*t^4 + 631*ep*mtt*mWW^8*t^4 + 9421*ep^2*mtt*mWW^8*t^4 + 2175*ep^3*mtt*mWW^8*t^4 - 48885*ep^4*mtt*mWW^8*t^4 - 52170*ep^5*mtt*mWW^8*t^4 - 92*mWW^9*t^4 + 470*ep*mWW^9*t^4 + 3238*ep^2*mWW^9*t^4 - 3082*ep^3*mWW^9*t^4 - 20034*ep^4*mWW^9*t^4 - 15300*ep^5*mWW^9*t^4 + 176*mtt^7*mWW*s*t^4 + 484*ep*mtt^7*mWW*s*t^4 - 4592*ep^2*mtt^7*mWW*s*t^4 - 24036*ep^3*mtt^7*mWW*s*t^4 - 39760*ep^4*mtt^7*mWW*s*t^4 - 22224*ep^5*mtt^7*mWW*s*t^4 + 4466*mtt^6*mWW^2*s*t^4 + 22410*ep*mtt^6*mWW^2*s*t^4 - 58948*ep^2*mtt^6*mWW^2*s*t^4 - 484866*ep^3*mtt^6*mWW^2*s*t^4 - 903494*ep^4*mtt^6*mWW^2*s*t^4 - 545696*ep^5*mtt^6*mWW^2*s*t^4 - 10992*mtt^5*mWW^3*s*t^4 - 89111*ep*mtt^5*mWW^3*s*t^4 - 12679*ep^2*mtt^5*mWW^3*s*t^4 + 1213085*ep^3*mtt^5*mWW^3*s*t^4 + 2881199*ep^4*mtt^5*mWW^3*s*t^4 + 1926098*ep^5*mtt^5*mWW^3*s*t^4 + 6848*mtt^4*mWW^4*s*t^4 + 101499*ep*mtt^4*mWW^4*s*t^4 + 181259*ep^2*mtt^4*mWW^4*s*t^4 - 927617*ep^3*mtt^4*mWW^4*s*t^4 - 2899079*ep^4*mtt^4*mWW^4*s*t^4 - 2118606*ep^5*mtt^4*mWW^4*s*t^4 - 1300*mtt^3*mWW^5*s*t^4 - 15683*ep*mtt^3*mWW^5*s*t^4 + 6943*ep^2*mtt^3*mWW^5*s*t^4 + 163565*ep^3*mtt^3*mWW^5*s*t^4 + 356061*ep^4*mtt^3*mWW^5*s*t^4 + 257574*ep^5*mtt^3*mWW^5*s*t^4 + 2886*mtt^2*mWW^6*s*t^4 - 32003*ep*mtt^2*mWW^6*s*t^4 - 204969*ep^2*mtt^2*mWW^6*s*t^4 + 82881*ep^3*mtt^2*mWW^6*s*t^4 + 1082031*ep^4*mtt^2*mWW^6*s*t^4 + 931886*ep^5*mtt^2*mWW^6*s*t^4 - 2332*mtt*mWW^7*s*t^4 + 11310*ep*mtt*mWW^7*s*t^4 + 93220*ep^2*mtt*mWW^7*s*t^4 - 12346*ep^3*mtt*mWW^7*s*t^4 - 463092*ep^4*mtt*mWW^7*s*t^4 - 427544*ep^5*mtt*mWW^7*s*t^4 + 248*mWW^8*s*t^4 + 1094*ep*mWW^8*s*t^4 - 618*ep^2*mWW^8*s*t^4 - 12778*ep^3*mWW^8*s*t^4 - 17706*ep^4*mWW^8*s*t^4 - 3792*ep^5*mWW^8*s*t^4 - 384*mtt^6*mWW*s^2*t^4 - 1152*ep*mtt^6*mWW*s^2*t^4 + 10300*ep^2*mtt^6*mWW*s^2*t^4 + 55840*ep^3*mtt^6*mWW*s^2*t^4 + 93964*ep^4*mtt^6*mWW*s^2*t^4 + 53112*ep^5*mtt^6*mWW*s^2*t^4 - 9908*mtt^5*mWW^2*s^2*t^4 - 50591*ep*mtt^5*mWW^2*s^2*t^4 + 130337*ep^2*mtt^5*mWW^2*s^2*t^4 + 1094121*ep^3*mtt^5*mWW^2*s^2*t^4 + 2049211*ep^4*mtt^5*mWW^2*s^2*t^4 + 1238734*ep^5*mtt^5*mWW^2*s^2*t^4 + 17978*mtt^4*mWW^3*s^2*t^4 + 155780*ep*mtt^4*mWW^3*s^2*t^4 + 59292*ep^2*mtt^4*mWW^3*s^2*t^4 - 2008852*ep^3*mtt^4*mWW^3*s^2*t^4 - 4905246*ep^4*mtt^4*mWW^3*s^2*t^4 - 3304392*ep^5*mtt^4*mWW^3*s^2*t^4 - 5706*mtt^3*mWW^4*s^2*t^4 - 115909*ep*mtt^3*mWW^4*s^2*t^4 - 262619*ep^2*mtt^3*mWW^4*s^2*t^4 + 881963*ep^3*mtt^3*mWW^4*s^2*t^4 + 3096233*ep^4*mtt^3*mWW^4*s^2*t^4 + 2324054*ep^5*mtt^3*mWW^4*s^2*t^4 - 970*mtt^2*mWW^5*s^2*t^4 - 18181*ep*mtt^2*mWW^5*s^2*t^4 - 80397*ep^2*mtt^2*mWW^5*s^2*t^4 + 138555*ep^3*mtt^2*mWW^5*s^2*t^4 + 654443*ep^4*mtt^2*mWW^5*s^2*t^4 + 487806*ep^5*mtt^2*mWW^5*s^2*t^4 - 1958*mtt*mWW^6*s^2*t^4 + 33632*ep*mtt*mWW^6*s^2*t^4 + 182310*ep^2*mtt*mWW^6*s^2*t^4 - 119252*ep^3*mtt*mWW^6*s^2*t^4 - 1059092*ep^4*mtt*mWW^6*s^2*t^4 - 893384*ep^5*mtt*mWW^6*s^2*t^4 + 948*mWW^7*s^2*t^4 - 2875*ep*mWW^7*s^2*t^4 - 29991*ep^2*mWW^7*s^2*t^4 - 7055*ep^3*mWW^7*s^2*t^4 + 124111*ep^4*mWW^7*s^2*t^4 + 122630*ep^5*mWW^7*s^2*t^4 + 400*mtt^5*mWW*s^3*t^4 + 1440*ep*mtt^5*mWW*s^3*t^4 - 11320*ep^2*mtt^5*mWW*s^3*t^4 - 66080*ep^3*mtt^5*mWW*s^3*t^4 - 114920*ep^4*mtt^5*mWW*s^3*t^4 - 66320*ep^5*mtt^5*mWW*s^3*t^4 + 11460*mtt^4*mWW^2*s^3*t^4 + 60040*ep*mtt^4*mWW^2*s^3*t^4 - 150124*ep^2*mtt^4*mWW^2*s^3*t^4 - 1297456*ep^3*mtt^4*mWW^2*s^3*t^4 - 2447816*ep^4*mtt^4*mWW^2*s^3*t^4 - 1482120*ep^5*mtt^4*mWW^2*s^3*t^4 - 13502*mtt^3*mWW^3*s^3*t^4 - 132471*ep*mtt^3*mWW^3*s^3*t^4 - 104655*ep^2*mtt^3*mWW^3*s^3*t^4 + 1540977*ep^3*mtt^3*mWW^3*s^3*t^4 + 3971717*ep^4*mtt^3*mWW^3*s^3*t^4 + 2716398*ep^5*mtt^3*mWW^3*s^3*t^4 - 300*mtt^2*mWW^4*s^3*t^4 + 47311*ep*mtt^2*mWW^4*s^3*t^4 + 177749*ep^2*mtt^2*mWW^4*s^3*t^4 - 129549*ep^3*mtt^2*mWW^4*s^3*t^4 - 981229*ep^4*mtt^2*mWW^4*s^3*t^4 - 824126*ep^5*mtt^2*mWW^4*s^3*t^4 + 1790*mtt*mWW^5*s^3*t^4 + 30270*ep*mtt*mWW^5*s^3*t^4 + 83716*ep^2*mtt*mWW^5*s^3*t^4 - 257906*ep^3*mtt*mWW^5*s^3*t^4 - 946218*ep^4*mtt*mWW^5*s^3*t^4 - 699964*ep^5*mtt*mWW^5*s^3*t^4 + 504*mWW^6*s^3*t^4 - 10128*ep*mWW^6*s^3*t^4 - 50392*ep^2*mWW^6*s^3*t^4 + 38652*ep^3*mWW^6*s^3*t^4 + 303164*ep^4*mWW^6*s^3*t^4 + 253760*ep^5*mWW^6*s^3*t^4 - 160*mtt^4*mWW*s^4*t^4 - 980*ep*mtt^4*mWW*s^4*t^4 + 5420*ep^2*mtt^4*mWW*s^4*t^4 + 39220*ep^3*mtt^4*mWW*s^4*t^4 + 73740*ep^4*mtt^4*mWW*s^4*t^4 + 44520*ep^5*mtt^4*mWW*s^4*t^4 - 7170*mtt^3*mWW^2*s^4*t^4 - 39230*ep*mtt^3*mWW^2*s^4*t^4 + 93396*ep^2*mtt^3*mWW^2*s^4*t^4 + 846194*ep^3*mtt^3*mWW^2*s^4*t^4 + 1615174*ep^4*mtt^3*mWW^2*s^4*t^4 + 981380*ep^5*mtt^3*mWW^2*s^4*t^4 + 3948*mtt^2*mWW^3*s^4*t^4 + 53438*ep*mtt^2*mWW^3*s^4*t^4 + 88828*ep^2*mtt^2*mWW^3*s^4*t^4 - 473174*ep^3*mtt^2*mWW^3*s^4*t^4 - 1421000*ep^4*mtt^2*mWW^3*s^4*t^4 - 1011512*ep^5*mtt^2*mWW^3*s^4*t^4 + 2146*mtt*mWW^4*s^4*t^4 + 1634*ep*mtt*mWW^4*s^4*t^4 - 53132*ep^2*mtt*mWW^4*s^4*t^4 - 202378*ep^3*mtt*mWW^4*s^4*t^4 - 280050*ep^4*mtt*mWW^4*s^4*t^4 - 136716*ep^5*mtt*mWW^4*s^4*t^4 - 540*mWW^5*s^4*t^4 - 9850*ep*mWW^5*s^4*t^4 - 24640*ep^2*mWW^5*s^4*t^4 + 84334*ep^3*mWW^5*s^4*t^4 + 297040*ep^4*mWW^5*s^4*t^4 + 219384*ep^5*mWW^5*s^4*t^4 - 48*mtt^3*mWW*s^5*t^4 + 324*ep*mtt^3*mWW*s^5*t^4 + 320*ep^2*mtt^3*mWW*s^5*t^4 - 7492*ep^3*mtt^3*mWW*s^5*t^4 - 19840*ep^4*mtt^3*mWW*s^5*t^4 - 13872*ep^5*mtt^3*mWW*s^5*t^4 + 2186*mtt^2*mWW^2*s^5*t^4 + 13142*ep*mtt^2*mWW^2*s^5*t^4 - 28208*ep^2*mtt^2*mWW^2*s^5*t^4 - 281910*ep^3*mtt^2*mWW^2*s^5*t^4 - 550642*ep^4*mtt^2*mWW^2*s^5*t^4 - 337528*ep^5*mtt^2*mWW^2*s^5*t^4 + 214*mtt*mWW^3*s^5*t^4 - 7190*ep*mtt*mWW^3*s^5*t^4 - 35934*ep^2*mtt*mWW^3*s^5*t^4 - 15602*ep^3*mtt*mWW^3*s^5*t^4 + 91704*ep^4*mtt*mWW^3*s^5*t^4 + 89832*ep^5*mtt*mWW^3*s^5*t^4 - 624*mWW^4*s^5*t^4 - 3630*ep*mWW^4*s^5*t^4 + 4652*ep^2*mWW^4*s^5*t^4 + 72370*ep^3*mWW^4*s^5*t^4 + 154100*ep^4*mWW^4*s^5*t^4 + 97948*ep^5*mWW^4*s^5*t^4 + 64*mtt^2*mWW*s^6*t^4 - 24*ep*mtt^2*mWW*s^6*t^4 - 1308*ep^2*mtt^2*mWW*s^6*t^4 - 2824*ep^3*mtt^2*mWW*s^6*t^4 - 1420*ep^4*mtt^2*mWW*s^6*t^4 + 424*ep^5*mtt^2*mWW*s^6*t^4 - 176*mtt*mWW^2*s^6*t^4 - 1615*ep*mtt*mWW^2*s^6*t^4 + 2189*ep^2*mtt*mWW^2*s^6*t^4 + 33705*ep^3*mtt*mWW^2*s^6*t^4 + 71163*ep^4*mtt*mWW^2*s^6*t^4 + 45166*ep^5*mtt*mWW^2*s^6*t^4 - 220*mWW^3*s^6*t^4 - 473*ep*mWW^3*s^6*t^4 + 5403*ep^2*mWW^3*s^6*t^4 + 25399*ep^3*mWW^3*s^6*t^4 + 39937*ep^4*mWW^3*s^6*t^4 + 21730*ep^5*mWW^3*s^6*t^4 - 16*mtt*mWW*s^7*t^4 - 8*ep*mtt*mWW*s^7*t^4 + 360*ep^2*mtt*mWW*s^7*t^4 + 1160*ep^3*mtt*mWW*s^7*t^4 + 1336*ep^4*mtt*mWW*s^7*t^4 + 528*ep^5*mtt*mWW*s^7*t^4 - 32*mWW^2*s^7*t^4 - 64*ep*mWW^2*s^7*t^4 + 424*ep^2*mWW^2*s^7*t^4 + 1648*ep^3*mWW^2*s^7*t^4 + 2008*ep^4*mWW^2*s^7*t^4 + 816*ep^5*mWW^2*s^7*t^4 + 24*mtt^8*t^5 + 28*ep*mtt^8*t^5 - 548*ep^2*mtt^8*t^5 - 2092*ep^3*mtt^8*t^5 - 2812*ep^4*mtt^8*t^5 - 1320*ep^5*mtt^8*t^5 + 288*mtt^7*mWW*t^5 + 584*ep*mtt^7*mWW*t^5 - 6802*ep^2*mtt^7*mWW*t^5 - 30700*ep^3*mtt^7*mWW*t^5 - 45986*ep^4*mtt^7*mWW*t^5 - 23656*ep^5*mtt^7*mWW*t^5 + 614*mtt^6*mWW^2*t^5 + 3187*ep*mtt^6*mWW^2*t^5 - 12575*ep^2*mtt^6*mWW^2*t^5 - 81393*ep^3*mtt^6*mWW^2*t^5 - 139727*ep^4*mtt^6*mWW^2*t^5 - 80906*ep^5*mtt^6*mWW^2*t^5 - 3880*mtt^5*mWW^3*t^5 - 21591*ep*mtt^5*mWW^3*t^5 + 32303*ep^2*mtt^5*mWW^3*t^5 + 381041*ep^3*mtt^5*mWW^3*t^5 + 751437*ep^4*mtt^5*mWW^3*t^5 + 460890*ep^5*mtt^5*mWW^3*t^5 + 4028*mtt^4*mWW^4*t^5 + 34717*ep*mtt^4*mWW^4*t^5 + 32653*ep^2*mtt^4*mWW^4*t^5 - 378631*ep^3*mtt^4*mWW^4*t^5 - 1004937*ep^4*mtt^4*mWW^4*t^5 - 693222*ep^5*mtt^4*mWW^4*t^5 - 8*mtt^3*mWW^5*t^5 - 17415*ep*mtt^3*mWW^5*t^5 - 69777*ep^2*mtt^3*mWW^5*t^5 + 80685*ep^3*mtt^3*mWW^5*t^5 + 491657*ep^4*mtt^3*mWW^5*t^5 + 409362*ep^5*mtt^3*mWW^5*t^5 - 1274*mtt^2*mWW^6*t^5 - 3272*ep*mtt^2*mWW^6*t^5 + 12586*ep^2*mtt^2*mWW^6*t^5 + 56848*ep^3*mtt^2*mWW^6*t^5 + 55288*ep^4*mtt^2*mWW^6*t^5 + 5056*ep^5*mtt^2*mWW^6*t^5 - 32*mtt*mWW^7*t^5 + 4442*ep*mtt*mWW^7*t^5 + 19032*ep^2*mtt*mWW^7*t^5 - 28902*ep^3*mtt*mWW^7*t^5 - 144704*ep^4*mtt*mWW^7*t^5 - 110860*ep^5*mtt*mWW^7*t^5 + 240*mWW^8*t^5 - 680*ep*mWW^8*t^5 - 6872*ep^2*mWW^8*t^5 + 3144*ep^3*mWW^8*t^5 + 39784*ep^4*mWW^8*t^5 + 34656*ep^5*mWW^8*t^5 - 144*mtt^7*s*t^5 - 168*ep*mtt^7*s*t^5 + 3288*ep^2*mtt^7*s*t^5 + 12552*ep^3*mtt^7*s*t^5 + 16872*ep^4*mtt^7*s*t^5 + 7920*ep^5*mtt^7*s*t^5 - 1536*mtt^6*mWW*s*t^5 - 3024*ep*mtt^6*mWW*s*t^5 + 36418*ep^2*mtt^6*mWW*s*t^5 + 162812*ep^3*mtt^6*mWW*s*t^5 + 242650*ep^4*mtt^6*mWW*s*t^5 + 124328*ep^5*mtt^6*mWW*s*t^5 - 3198*mtt^5*mWW^2*s*t^5 - 15759*ep*mtt^5*mWW^2*s*t^5 + 65049*ep^2*mtt^5*mWW^2*s*t^5 + 414765*ep^3*mtt^5*mWW^2*s*t^5 + 709441*ep^4*mtt^5*mWW^2*s*t^5 + 408182*ep^5*mtt^5*mWW^2*s*t^5 + 14572*mtt^4*mWW^3*s*t^5 + 80669*ep*mtt^4*mWW^3*s*t^5 - 118321*ep^2*mtt^4*mWW^3*s*t^5 - 1423731*ep^3*mtt^4*mWW^3*s*t^5 - 2818375*ep^4*mtt^4*mWW^3*s*t^5 - 1728814*ep^5*mtt^4*mWW^3*s*t^5 - 9964*mtt^3*mWW^4*s*t^5 - 92477*ep*mtt^3*mWW^4*s*t^5 - 115835*ep^2*mtt^3*mWW^4*s*t^5 + 942175*ep^3*mtt^3*mWW^4*s*t^5 + 2642371*ep^4*mtt^3*mWW^4*s*t^5 + 1852506*ep^5*mtt^3*mWW^4*s*t^5 - 2432*mtt^2*mWW^5*s*t^5 + 21319*ep*mtt^2*mWW^5*s*t^5 + 148011*ep^2*mtt^2*mWW^5*s*t^5 + 22787*ep^3*mtt^2*mWW^5*s*t^5 - 603151*ep^4*mtt^2*mWW^5*s*t^5 - 583710*ep^5*mtt^2*mWW^5*s*t^5 + 2682*mtt*mWW^6*s*t^5 + 14424*ep*mtt*mWW^6*s*t^5 + 2278*ep^2*mtt*mWW^6*s*t^5 - 161900*ep^3*mtt*mWW^6*s*t^5 - 347980*ep^4*mtt*mWW^6*s*t^5 - 204256*ep^5*mtt*mWW^6*s*t^5 + 20*mWW^7*s*t^5 - 4984*ep*mWW^7*s*t^5 - 20632*ep^2*mWW^7*s*t^5 + 31948*ep^3*mWW^7*s*t^5 + 160732*ep^4*mWW^7*s*t^5 + 125380*ep^5*mWW^7*s*t^5 + 360*mtt^6*s^2*t^5 + 420*ep*mtt^6*s^2*t^5 - 8220*ep^2*mtt^6*s^2*t^5 - 31380*ep^3*mtt^6*s^2*t^5 - 42180*ep^4*mtt^6*s^2*t^5 - 19800*ep^5*mtt^6*s^2*t^5 + 3360*mtt^5*mWW*s^2*t^5 + 6384*ep*mtt^5*mWW*s^2*t^5 - 79996*ep^2*mtt^5*mWW*s^2*t^5 - 353712*ep^3*mtt^5*mWW*s^2*t^5 - 524068*ep^4*mtt^5*mWW*s^2*t^5 - 267280*ep^5*mtt^5*mWW*s^2*t^5 + 6714*mtt^4*mWW^2*s^2*t^5 + 31025*ep*mtt^4*mWW^2*s^2*t^5 - 137079*ep^2*mtt^4*mWW^2*s^2*t^5 - 852839*ep^3*mtt^4*mWW^2*s^2*t^5 - 1449195*ep^4*mtt^4*mWW^2*s^2*t^5 - 827058*ep^5*mtt^4*mWW^2*s^2*t^5 - 20480*mtt^3*mWW^3*s^2*t^5 - 112367*ep*mtt^3*mWW^3*s^2*t^5 + 161017*ep^2*mtt^3*mWW^3*s^2*t^5 + 1985001*ep^3*mtt^3*mWW^3*s^2*t^5 + 3948611*ep^4*mtt^3*mWW^3*s^2*t^5 + 2422906*ep^5*mtt^3*mWW^3*s^2*t^5 + 7050*mtt^2*mWW^4*s^2*t^5 + 79192*ep*mtt^2*mWW^4*s^2*t^5 + 152926*ep^2*mtt^2*mWW^4*s^2*t^5 - 678172*ep^3*mtt^2*mWW^4*s^2*t^5 - 2186548*ep^4*mtt^2*mWW^4*s^2*t^5 - 1591512*ep^5*mtt^2*mWW^4*s^2*t^5 + 4372*mtt*mWW^5*s^2*t^5 + 3388*ep*mtt*mWW^5*s^2*t^5 - 97204*ep^2*mtt*mWW^5*s^2*t^5 - 233576*ep^3*mtt*mWW^5*s^2*t^5 - 100580*ep^4*mtt*mWW^5*s^2*t^5 + 62328*ep^5*mtt*mWW^5*s^2*t^5 - 1376*mWW^6*s^2*t^5 - 9962*ep*mWW^6*s^2*t^5 - 11188*ep^2*mWW^6*s^2*t^5 + 97078*ep^3*mWW^6*s^2*t^5 + 257992*ep^4*mWW^6*s^2*t^5 + 171648*ep^5*mWW^6*s^2*t^5 - 480*mtt^5*s^3*t^5 - 560*ep*mtt^5*s^3*t^5 + 10960*ep^2*mtt^5*s^3*t^5 + 41840*ep^3*mtt^5*s^3*t^5 + 56240*ep^4*mtt^5*s^3*t^5 + 26400*ep^5*mtt^5*s^3*t^5 - 3840*mtt^4*mWW*s^3*t^5 - 6976*ep*mtt^4*mWW*s^3*t^5 + 91844*ep^2*mtt^4*mWW*s^3*t^5 + 400728*ep^3*mtt^4*mWW*s^3*t^5 + 589492*ep^4*mtt^4*mWW*s^3*t^5 + 298960*ep^5*mtt^4*mWW*s^3*t^5 - 7150*mtt^3*mWW^2*s^3*t^5 - 30339*ep*mtt^3*mWW^2*s^3*t^5 + 149017*ep^2*mtt^3*mWW^2*s^3*t^5 + 892085*ep^3*mtt^3*mWW^2*s^3*t^5 + 1499381*ep^4*mtt^3*mWW^2*s^3*t^5 + 846542*ep^5*mtt^3*mWW^2*s^3*t^5 + 12820*mtt^2*mWW^3*s^3*t^5 + 69191*ep*mtt^2*mWW^3*s^3*t^5 - 95817*ep^2*mtt^2*mWW^3*s^3*t^5 - 1224369*ep^3*mtt^2*mWW^3*s^3*t^5 - 2454159*ep^4*mtt^2*mWW^3*s^3*t^5 - 1507794*ep^5*mtt^2*mWW^3*s^3*t^5 - 362*mtt*mWW^4*s^3*t^5 - 19990*ep*mtt*mWW^4*s^3*t^5 - 88836*ep^2*mtt*mWW^4*s^3*t^5 + 45774*ep^3*mtt*mWW^4*s^3*t^5 + 467946*ep^4*mtt*mWW^4*s^3*t^5 + 399444*ep^5*mtt*mWW^4*s^3*t^5 - 1908*mWW^5*s^3*t^5 - 7252*ep*mWW^5*s^3*t^5 + 18754*ep^2*mWW^5*s^3*t^5 + 129648*ep^3*mWW^5*s^3*t^5 + 212202*ep^4*mWW^5*s^3*t^5 + 112500*ep^5*mWW^5*s^3*t^5 + 360*mtt^4*s^4*t^5 + 420*ep*mtt^4*s^4*t^5 - 8220*ep^2*mtt^4*s^4*t^5 - 31380*ep^3*mtt^4*s^4*t^5 - 42180*ep^4*mtt^4*s^4*t^5 - 19800*ep^5*mtt^4*s^4*t^5 + 2400*mtt^3*mWW*s^4*t^5 + 4104*ep*mtt^3*mWW*s^4*t^5 - 57706*ep^2*mtt^3*mWW*s^4*t^5 - 247532*ep^3*mtt^3*mWW*s^4*t^5 - 360778*ep^4*mtt^3*mWW*s^4*t^5 - 181640*ep^5*mtt^3*mWW*s^4*t^5 + 3936*mtt^2*mWW^2*s^4*t^5 + 14652*ep*mtt^2*mWW^2*s^4*t^5 - 86442*ep^2*mtt^2*mWW^2*s^4*t^5 - 485976*ep^3*mtt^2*mWW^2*s^4*t^5 - 801478*ep^4*mtt^2*mWW^2*s^4*t^5 - 445508*ep^5*mtt^2*mWW^2*s^4*t^5 - 3088*mtt*mWW^3*s^4*t^5 - 16002*ep*mtt*mWW^3*s^4*t^5 + 20352*ep^2*mtt*mWW^3*s^4*t^5 + 283454*ep^3*mtt*mWW^3*s^4*t^5 + 578800*ep^4*mtt*mWW^3*s^4*t^5 + 357676*ep^5*mtt*mWW^3*s^4*t^5 - 752*mWW^4*s^4*t^5 - 1442*ep*mWW^4*s^4*t^5 + 19092*ep^2*mWW^4*s^4*t^5 + 68854*ep^3*mWW^4*s^4*t^5 + 81168*ep^4*mWW^4*s^4*t^5 + 32784*ep^5*mWW^4*s^4*t^5 - 144*mtt^3*s^5*t^5 - 168*ep*mtt^3*s^5*t^5 + 3288*ep^2*mtt^3*s^5*t^5 + 12552*ep^3*mtt^3*s^5*t^5 + 16872*ep^4*mtt^3*s^5*t^5 + 7920*ep^5*mtt^3*s^5*t^5 - 768*mtt^2*mWW*s^5*t^5 - 1200*ep*mtt^2*mWW*s^5*t^5 + 18586*ep^2*mtt^2*mWW*s^5*t^5 + 77868*ep^3*mtt^2*mWW*s^5*t^5 + 112018*ep^4*mtt^2*mWW*s^5*t^5 + 55816*ep^5*mtt^2*mWW*s^5*t^5 - 972*mtt*mWW^2*s^5*t^5 - 2714*ep*mtt*mWW^2*s^5*t^5 + 24354*ep^2*mtt*mWW^2*s^5*t^5 + 121586*ep^3*mtt*mWW^2*s^5*t^5 + 192750*ep^4*mtt*mWW^2*s^5*t^5 + 104148*ep^5*mtt*mWW^2*s^5*t^5 + 56*mWW^3*s^5*t^5 + 100*ep*mWW^3*s^5*t^5 + 466*ep^2*mWW^3*s^5*t^5 - 1396*ep^3*mWW^3*s^5*t^5 - 6314*ep^4*mWW^3*s^5*t^5 - 4864*ep^5*mWW^3*s^5*t^5 + 24*mtt^2*s^6*t^5 + 28*ep*mtt^2*s^6*t^5 - 548*ep^2*mtt^2*s^6*t^5 - 2092*ep^3*mtt^2*s^6*t^5 - 2812*ep^4*mtt^2*s^6*t^5 - 1320*ep^5*mtt^2*s^6*t^5 + 96*mtt*mWW*s^6*t^5 + 128*ep*mtt*mWW*s^6*t^5 - 2344*ep^2*mtt*mWW*s^6*t^5 - 9464*ep^3*mtt*mWW*s^6*t^5 - 13328*ep^4*mtt*mWW*s^6*t^5 - 6528*ep^5*mtt*mWW*s^6*t^5 + 56*mWW^2*s^6*t^5 - 52*ep*mWW^2*s^6*t^5 - 2324*ep^2*mWW^2*s^6*t^5 - 8228*ep^3*mWW^2*s^6*t^5 - 11172*ep^4*mWW^2*s^6*t^5 - 5400*ep^5*mWW^2*s^6*t^5 - 128*mtt^7*t^6 - 180*ep*mtt^7*t^6 + 2770*ep^2*mtt^7*t^6 + 10908*ep^3*mtt^7*t^6 + 14866*ep^4*mtt^7*t^6 + 7044*ep^5*mtt^7*t^6 - 488*mtt^6*mWW*t^6 - 1121*ep*mtt^6*mWW*t^6 + 12027*ep^2*mtt^6*mWW*t^6 + 55771*ep^3*mtt^6*mWW*t^6 + 83921*ep^4*mtt^6*mWW*t^6 + 42994*ep^5*mtt^6*mWW*t^6 + 796*mtt^5*mWW^2*t^6 + 1449*ep*mtt^5*mWW^2*t^6 - 7275*ep^2*mtt^5*mWW^2*t^6 - 36375*ep^3*mtt^5*mWW^2*t^6 - 54881*ep^4*mtt^5*mWW^2*t^6 - 26114*ep^5*mtt^5*mWW^2*t^6 + 2208*mtt^4*mWW^3*t^6 + 11191*ep*mtt^4*mWW^3*t^6 - 34159*ep^2*mtt^4*mWW^3*t^6 - 241509*ep^3*mtt^4*mWW^3*t^6 - 413637*ep^4*mtt^4*mWW^3*t^6 - 233430*ep^5*mtt^4*mWW^3*t^6 - 4264*mtt^3*mWW^4*t^6 - 23953*ep*mtt^3*mWW^4*t^6 + 15359*ep^2*mtt^3*mWW^4*t^6 + 323907*ep^3*mtt^3*mWW^4*t^6 + 658809*ep^4*mtt^3*mWW^4*t^6 + 401982*ep^5*mtt^3*mWW^4*t^6 + 1592*mtt^2*mWW^5*t^6 + 14402*ep*mtt^2*mWW^5*t^6 + 27140*ep^2*mtt^2*mWW^5*t^6 - 112902*ep^3*mtt^2*mWW^5*t^6 - 362940*ep^4*mtt^2*mWW^5*t^6 - 260580*ep^5*mtt^2*mWW^5*t^6 + 620*mtt*mWW^6*t^6 - 968*ep*mtt*mWW^6*t^6 - 18706*ep^2*mtt*mWW^6*t^6 - 7932*ep^3*mtt*mWW^6*t^6 + 72738*ep^4*mtt*mWW^6*t^6 + 73384*ep^5*mtt*mWW^6*t^6 - 336*mWW^7*t^6 - 820*ep*mWW^7*t^6 + 2844*ep^2*mWW^7*t^6 + 8132*ep^3*mWW^7*t^6 + 1124*ep^4*mWW^7*t^6 - 5280*ep^5*mWW^7*t^6 + 672*mtt^6*s*t^6 + 932*ep*mtt^6*s*t^6 - 14578*ep^2*mtt^6*s*t^6 - 57212*ep^3*mtt^6*s*t^6 - 77810*ep^4*mtt^6*s*t^6 - 36804*ep^5*mtt^6*s*t^6 + 2352*mtt^5*mWW*s*t^6 + 5168*ep*mtt^5*mWW*s*t^6 - 57324*ep^2*mtt^5*mWW*s*t^6 - 261624*ep^3*mtt^5*mWW*s*t^6 - 390124*ep^4*mtt^5*mWW*s*t^6 - 198448*ep^5*mtt^5*mWW*s*t^6 - 2614*mtt^4*mWW^2*s*t^6 - 3688*ep*mtt^4*mWW^2*s*t^6 + 21450*ep^2*mtt^4*mWW^2*s*t^6 + 93940*ep^3*mtt^4*mWW^2*s*t^6 + 131540*ep^4*mtt^4*mWW^2*s*t^6 + 56540*ep^5*mtt^4*mWW^2*s*t^6 - 7566*mtt^3*mWW^3*s*t^6 - 36427*ep*mtt^3*mWW^3*s*t^6 + 113327*ep^2*mtt^3*mWW^3*s*t^6 + 794597*ep^3*mtt^3*mWW^3*s*t^6 + 1359859*ep^4*mtt^3*mWW^3*s*t^6 + 764426*ep^5*mtt^3*mWW^3*s*t^6 + 9478*mtt^2*mWW^4*s*t^6 + 51599*ep*mtt^2*mWW^4*s*t^6 - 33153*ep^2*mtt^2*mWW^4*s*t^6 - 706569*ep^3*mtt^2*mWW^4*s*t^6 - 1446317*ep^4*mtt^2*mWW^4*s*t^6 - 884470*ep^5*mtt^2*mWW^4*s*t^6 - 1594*mtt*mWW^5*s*t^6 - 16805*ep*mtt*mWW^5*s*t^6 - 43611*ep^2*mtt*mWW^5*s*t^6 + 115931*ep^3*mtt*mWW^5*s*t^6 + 445481*ep^4*mtt*mWW^5*s*t^6 + 334502*ep^5*mtt*mWW^5*s*t^6 - 728*mWW^6*s*t^6 - 779*ep*mWW^6*s*t^6 + 13825*ep^2*mWW^6*s*t^6 + 20585*ep^3*mWW^6*s*t^6 - 23269*ep^4*mWW^6*s*t^6 - 36130*ep^5*mWW^6*s*t^6 - 1440*mtt^5*s^2*t^6 - 1960*ep*mtt^5*s^2*t^6 + 31340*ep^2*mtt^5*s^2*t^6 + 122440*ep^3*mtt^5*s^2*t^6 + 166060*ep^4*mtt^5*s^2*t^6 + 78360*ep^5*mtt^5*s^2*t^6 - 4560*mtt^4*mWW*s^2*t^6 - 9506*ep*mtt^4*mWW*s^2*t^6 + 109722*ep^2*mtt^4*mWW*s^2*t^6 + 491534*ep^3*mtt^4*mWW*s^2*t^6 + 725070*ep^4*mtt^4*mWW*s^2*t^6 + 365676*ep^5*mtt^4*mWW*s^2*t^6 + 2996*mtt^3*mWW^2*s^2*t^6 + 2249*ep*mtt^3*mWW^2*s^2*t^6 - 18251*ep^2*mtt^3*mWW^2*s^2*t^6 - 53051*ep^3*mtt^3*mWW^2*s^2*t^6 - 50181*ep^4*mtt^3*mWW^2*s^2*t^6 - 5538*ep^5*mtt^3*mWW^2*s^2*t^6 + 9328*mtt^2*mWW^3*s^2*t^6 + 41536*ep*mtt^2*mWW^3*s^2*t^6 - 138204*ep^2*mtt^2*mWW^3*s^2*t^6 - 935868*ep^3*mtt^2*mWW^3*s^2*t^6 - 1588388*ep^4*mtt^2*mWW^3*s^2*t^6 - 885276*ep^5*mtt^2*mWW^3*s^2*t^6 - 6460*mtt*mWW^4*s^2*t^6 - 33026*ep*mtt*mWW^4*s^2*t^6 + 22576*ep^2*mtt*mWW^4*s^2*t^6 + 462566*ep^3*mtt*mWW^4*s^2*t^6 + 951220*ep^4*mtt*mWW^4*s^2*t^6 + 582500*ep^5*mtt*mWW^4*s^2*t^6 + 136*mWW^5*s^2*t^6 + 3331*ep*mWW^5*s^2*t^6 + 16977*ep^2*mWW^5*s^2*t^6 - 10085*ep^3*mWW^5*s^2*t^6 - 98485*ep^4*mWW^5*s^2*t^6 - 83978*ep^5*mWW^5*s^2*t^6 + 1600*mtt^4*s^3*t^6 + 2120*ep*mtt^4*s^3*t^6 - 34980*ep^2*mtt^4*s^3*t^6 - 135800*ep^3*mtt^4*s^3*t^6 - 183460*ep^4*mtt^4*s^3*t^6 - 86280*ep^5*mtt^4*s^3*t^6 + 4480*mtt^3*mWW*s^3*t^6 + 8752*ep*mtt^3*mWW*s^3*t^6 - 106220*ep^2*mtt^3*mWW*s^3*t^6 - 465240*ep^3*mtt^3*mWW*s^3*t^6 - 677156*ep^4*mtt^3*mWW*s^3*t^6 - 337864*ep^5*mtt^3*mWW*s^3*t^6 - 1270*mtt^2*mWW^2*s^3*t^6 + 926*ep*mtt^2*mWW^2*s^3*t^6 - 1026*ep^2*mtt^2*mWW^2*s^3*t^6 - 40910*ep^3*mtt^2*mWW^2*s^3*t^6 - 91036*ep^4*mtt^2*mWW^2*s^3*t^6 - 62476*ep^5*mtt^2*mWW^2*s^3*t^6 - 4778*mtt*mWW^3*s^3*t^6 - 18601*ep*mtt*mWW^3*s^3*t^6 + 72785*ep^2*mtt*mWW^3*s^3*t^6 + 454175*ep^3*mtt*mWW^3*s^3*t^6 + 753437*ep^4*mtt*mWW^3*s^3*t^6 + 412494*ep^5*mtt*mWW^3*s^3*t^6 + 1240*mWW^4*s^3*t^6 + 5403*ep*mWW^4*s^3*t^6 - 4643*ep^2*mWW^4*s^3*t^6 - 80001*ep^3*mWW^4*s^3*t^6 - 164557*ep^4*mWW^4*s^3*t^6 - 100762*ep^5*mWW^4*s^3*t^6 - 960*mtt^3*s^4*t^6 - 1220*ep*mtt^3*s^4*t^6 + 21130*ep^2*mtt^3*s^4*t^6 + 81260*ep^3*mtt^3*s^4*t^6 + 109130*ep^4*mtt^3*s^4*t^6 + 51060*ep^5*mtt^3*s^4*t^6 - 2280*mtt^2*mWW*s^4*t^6 - 4085*ep*mtt^2*mWW*s^4*t^6 + 53163*ep^2*mtt^2*mWW*s^4*t^6 + 226191*ep^3*mtt^2*mWW*s^4*t^6 + 323473*ep^4*mtt^2*mWW*s^4*t^6 + 159106*ep^5*mtt^2*mWW*s^4*t^6 + 28*mtt*mWW^2*s^4*t^6 - 1092*ep*mtt*mWW^2*s^4*t^6 + 7380*ep^2*mtt*mWW^2*s^4*t^6 + 47088*ep^3*mtt*mWW^2*s^4*t^6 + 80860*ep^4*mtt*mWW^2*s^4*t^6 + 45976*ep^5*mtt*mWW^2*s^4*t^6 + 808*mWW^3*s^4*t^6 + 2301*ep*mWW^3*s^4*t^6 - 13749*ep^2*mWW^3*s^4*t^6 - 71395*ep^3*mWW^3*s^4*t^6 - 111271*ep^4*mWW^3*s^4*t^6 - 58214*ep^5*mWW^3*s^4*t^6 + 288*mtt^2*s^5*t^6 + 340*ep*mtt^2*s^5*t^6 - 6410*ep^2*mtt^2*s^5*t^6 - 24268*ep^3*mtt^2*s^5*t^6 - 32266*ep^4*mtt^2*s^5*t^6 - 14964*ep^5*mtt^2*s^5*t^6 + 528*mtt*mWW*s^5*t^6 + 824*ep*mtt*mWW*s^5*t^6 - 12096*ep^2*mtt*mWW*s^5*t^6 - 49304*ep^3*mtt*mWW*s^5*t^6 - 68664*ep^4*mtt*mWW*s^5*t^6 - 33048*ep^5*mtt*mWW*s^5*t^6 + 64*mWW^2*s^5*t^6 + 156*ep*mWW^2*s^5*t^6 - 2278*ep^2*mWW^2*s^5*t^6 - 10692*ep^3*mWW^2*s^5*t^6 - 16302*ep^4*mWW^2*s^5*t^6 - 8388*ep^5*mWW^2*s^5*t^6 - 32*mtt*s^6*t^6 - 32*ep*mtt*s^6*t^6 + 728*ep^2*mtt*s^6*t^6 + 2672*ep^3*mtt*s^6*t^6 + 3480*ep^4*mtt*s^6*t^6 + 1584*ep^5*mtt*s^6*t^6 - 32*mWW*s^6*t^6 - 32*ep*mWW*s^6*t^6 + 728*ep^2*mWW*s^6*t^6 + 2672*ep^3*mWW*s^6*t^6 + 3480*ep^4*mWW*s^6*t^6 + 1584*ep^5*mWW*s^6*t^6 + 272*mtt^6*t^7 + 452*ep*mtt^6*t^7 - 5558*ep^2*mtt^6*t^7 - 22688*ep^3*mtt^6*t^7 - 31386*ep^4*mtt^6*t^7 - 15012*ep^5*mtt^6*t^7 + 140*mtt^5*mWW*t^7 + 510*ep*mtt^5*mWW*t^7 - 6446*ep^2*mtt^5*mWW*t^7 - 32742*ep^3*mtt^5*mWW*t^7 - 51782*ep^4*mtt^5*mWW*t^7 - 27304*ep^5*mtt^5*mWW*t^7 - 1468*mtt^4*mWW^2*t^7 - 4375*ep*mtt^4*mWW^2*t^7 + 20167*ep^2*mtt^4*mWW^2*t^7 + 111521*ep^3*mtt^4*mWW^2*t^7 + 174277*ep^4*mtt^4*mWW^2*t^7 + 89590*ep^5*mtt^4*mWW^2*t^7 + 636*mtt^3*mWW^3*t^7 + 1315*ep*mtt^3*mWW^3*t^7 + 4413*ep^2*mtt^3*mWW^3*t^7 + 7579*ep^3*mtt^3*mWW^3*t^7 + 2503*ep^4*mtt^3*mWW^3*t^7 - 54*ep^5*mtt^3*mWW^3*t^7 + 1420*mtt^2*mWW^4*t^7 + 7161*ep*mtt^2*mWW^4*t^7 - 15163*ep^2*mtt^2*mWW^4*t^7 - 113763*ep^3*mtt^2*mWW^4*t^7 - 183745*ep^4*mtt^2*mWW^4*t^7 - 96758*ep^5*mtt^2*mWW^4*t^7 - 1208*mtt*mWW^5*t^7 - 6029*ep*mtt*mWW^5*t^7 + 1965*ep^2*mtt*mWW^5*t^7 + 58367*ep^3*mtt*mWW^5*t^7 + 109779*ep^4*mtt*mWW^5*t^7 + 61718*ep^5*mtt*mWW^5*t^7 + 208*mWW^6*t^7 + 966*ep*mWW^6*t^7 + 622*ep^2*mWW^6*t^7 - 8274*ep^3*mWW^6*t^7 - 19646*ep^4*mWW^6*t^7 - 12180*ep^5*mWW^6*t^7 - 1216*mtt^5*s*t^7 - 1984*ep*mtt^5*s*t^7 + 24952*ep^2*mtt^5*s*t^7 + 101284*ep^3*mtt^5*s*t^7 + 139644*ep^4*mtt^5*s*t^7 + 66600*ep^5*mtt^5*s*t^7 - 756*mtt^4*mWW*s*t^7 - 2374*ep*mtt^4*mWW*s*t^7 + 27628*ep^2*mtt^4*mWW*s*t^7 + 137038*ep^3*mtt^4*mWW*s*t^7 + 213164*ep^4*mtt^4*mWW*s*t^7 + 111012*ep^5*mtt^4*mWW*s*t^7 + 4464*mtt^3*mWW^2*s*t^7 + 12399*ep*mtt^3*mWW^2*s*t^7 - 62707*ep^2*mtt^3*mWW^2*s*t^7 - 330433*ep^3*mtt^3*mWW^2*s*t^7 - 506813*ep^4*mtt^3*mWW^2*s*t^7 - 257366*ep^5*mtt^3*mWW^2*s*t^7 - 868*mtt^2*mWW^3*s*t^7 - 195*ep*mtt^2*mWW^3*s*t^7 - 13957*ep^2*mtt^2*mWW^3*s*t^7 - 59967*ep^3*mtt^2*mWW^3*s*t^7 - 83235*ep^4*mtt^2*mWW^3*s*t^7 - 42874*ep^5*mtt^2*mWW^3*s*t^7 - 2552*mtt*mWW^4*s*t^7 - 12175*ep*mtt*mWW^4*s*t^7 + 26187*ep^2*mtt*mWW^4*s*t^7 + 197173*ep^3*mtt*mWW^4*s*t^7 + 321753*ep^4*mtt*mWW^4*s*t^7 + 170126*ep^5*mtt*mWW^4*s*t^7 + 928*mWW^5*s*t^7 + 4329*ep*mWW^5*s*t^7 - 2103*ep^2*mWW^5*s*t^7 - 45095*ep^3*mWW^5*s*t^7 - 84513*ep^4*mWW^5*s*t^7 - 47498*ep^5*mWW^5*s*t^7 + 2144*mtt^4*s^2*t^7 + 3416*ep*mtt^4*s^2*t^7 - 44228*ep^2*mtt^4*s^2*t^7 - 178256*ep^3*mtt^4*s^2*t^7 - 244716*ep^4*mtt^4*s^2*t^7 - 116280*ep^5*mtt^4*s^2*t^7 + 1492*mtt^3*mWW*s^2*t^7 + 4174*ep*mtt^3*mWW*s^2*t^7 - 45472*ep^2*mtt^3*mWW*s^2*t^7 - 219850*ep^3*mtt^3*mWW*s^2*t^7 - 335940*ep^4*mtt^3*mWW*s^2*t^7 - 172596*ep^5*mtt^3*mWW*s^2*t^7 - 4796*mtt^2*mWW^2*s^2*t^7 - 12073*ep*mtt^2*mWW^2*s^2*t^7 + 69773*ep^2*mtt^2*mWW^2*s^2*t^7 + 344943*ep^3*mtt^2*mWW^2*s^2*t^7 + 515367*ep^4*mtt^2*mWW^2*s^2*t^7 + 257242*ep^5*mtt^2*mWW^2*s^2*t^7 + 72*mtt*mWW^3*s^2*t^7 - 2217*ep*mtt*mWW^3*s^2*t^7 + 14623*ep^2*mtt*mWW^3*s^2*t^7 + 83531*ep^3*mtt*mWW^3*s^2*t^7 + 130741*ep^4*mtt*mWW^3*s^2*t^7 + 69338*ep^5*mtt*mWW^3*s^2*t^7 + 1088*mWW^4*s^2*t^7 + 4748*ep*mWW^4*s^2*t^7 - 11368*ep^2*mWW^4*s^2*t^7 - 81240*ep^3*mWW^4*s^2*t^7 - 131988*ep^4*mWW^4*s^2*t^7 - 69432*ep^5*mWW^4*s^2*t^7 - 1856*mtt^3*s^3*t^7 - 2864*ep*mtt^3*s^3*t^7 + 38552*ep^2*mtt^3*s^3*t^7 + 153944*ep^3*mtt^3*s^3*t^7 + 210144*ep^4*mtt^3*s^3*t^7 + 99360*ep^5*mtt^3*s^3*t^7 - 1340*mtt^2*mWW*s^3*t^7 - 3378*ep*mtt^2*mWW*s^3*t^7 + 35108*ep^2*mtt^2*mWW*s^3*t^7 + 164742*ep^3*mtt^2*mWW*s^3*t^7 + 246656*ep^4*mtt^2*mWW*s^3*t^7 + 124756*ep^5*mtt^2*mWW*s^3*t^7 + 2072*mtt*mWW^2*s^3*t^7 + 4449*ep*mtt*mWW^2*s^3*t^7 - 32093*ep^2*mtt*mWW^2*s^3*t^7 - 144671*ep^3*mtt*mWW^2*s^3*t^7 - 207403*ep^4*mtt*mWW^2*s^3*t^7 - 100746*ep^5*mtt*mWW^2*s^3*t^7 + 160*mWW^3*s^3*t^7 + 1097*ep*mWW^3*s^3*t^7 - 5079*ep^2*mWW^3*s^3*t^7 - 31143*ep^3*mWW^3*s^3*t^7 - 50009*ep^4*mWW^3*s^3*t^7 - 26410*ep^5*mWW^3*s^3*t^7 + 784*mtt^2*s^4*t^7 + 1156*ep*mtt^2*s^4*t^7 - 16438*ep^2*mtt^2*s^4*t^7 - 64816*ep^3*mtt^2*s^4*t^7 - 87786*ep^4*mtt^2*s^4*t^7 - 41220*ep^5*mtt^2*s^4*t^7 + 528*mtt*mWW*s^4*t^7 + 1180*ep*mtt*mWW*s^4*t^7 - 12082*ep^2*mtt*mWW*s^4*t^7 - 54376*ep^3*mtt*mWW*s^4*t^7 - 79238*ep^4*mtt*mWW*s^4*t^7 - 39252*ep^5*mtt*mWW*s^4*t^7 - 272*mWW^2*s^4*t^7 - 400*ep*mWW^2*s^4*t^7 + 4860*ep^2*mWW^2*s^4*t^7 + 18640*ep^3*mWW^2*s^4*t^7 + 24572*ep^4*mWW^2*s^4*t^7 + 11280*ep^5*mWW^2*s^4*t^7 - 128*mtt*s^5*t^7 - 176*ep*mtt*s^5*t^7 + 2720*ep^2*mtt*s^5*t^7 + 10532*ep^3*mtt*s^5*t^7 + 14100*ep^4*mtt*s^5*t^7 + 6552*ep^5*mtt*s^5*t^7 - 64*mWW*s^5*t^7 - 112*ep*mWW*s^5*t^7 + 1264*ep^2*mWW*s^5*t^7 + 5188*ep^3*mWW*s^5*t^7 + 7140*ep^4*mWW*s^5*t^7 + 3384*ep^5*mWW*s^5*t^7 - 288*mtt^5*t^8 - 556*ep*mtt^5*t^8 + 5534*ep^2*mtt^5*t^8 + 23536*ep^3*mtt^5*t^8 + 33082*ep^4*mtt^5*t^8 + 15972*ep^5*mtt^5*t^8 + 360*mtt^4*mWW*t^8 + 779*ep*mtt^4*mWW*t^8 - 2841*ep^2*mtt^4*mWW*t^8 - 11781*ep^3*mtt^4*mWW*t^8 - 14631*ep^4*mtt^4*mWW*t^8 - 6230*ep^5*mtt^4*mWW*t^8 + 572*mtt^3*mWW^2*t^8 + 2161*ep*mtt^3*mWW^2*t^8 - 10063*ep^2*mtt^3*mWW^2*t^8 - 58387*ep^3*mtt^3*mWW^2*t^8 - 92353*ep^4*mtt^3*mWW^2*t^8 - 47754*ep^5*mtt^3*mWW^2*t^8 - 996*mtt^2*mWW^3*t^8 - 3853*ep*mtt^2*mWW^3*t^8 + 6359*ep^2*mtt^2*mWW^3*t^8 + 53707*ep^3*mtt^2*mWW^3*t^8 + 89653*ep^4*mtt^2*mWW^3*t^8 + 47106*ep^5*mtt^2*mWW^3*t^8 + 276*mtt*mWW^4*t^8 + 887*ep*mtt*mWW^4*t^8 + 1165*ep^2*mtt*mWW^4*t^8 - 2809*ep^3*mtt*mWW^4*t^8 - 9133*ep^4*mtt*mWW^4*t^8 - 5890*ep^5*mtt*mWW^4*t^8 + 76*mWW^5*t^8 + 582*ep*mWW^5*t^8 - 154*ep^2*mWW^5*t^8 - 4266*ep^3*mWW^5*t^8 - 6618*ep^4*mWW^5*t^8 - 3204*ep^5*mWW^5*t^8 + 1056*mtt^4*s*t^8 + 2004*ep*mtt^4*s*t^8 - 20394*ep^2*mtt^4*s*t^8 - 86172*ep^3*mtt^4*s*t^8 - 120666*ep^4*mtt^4*s*t^8 - 58068*ep^5*mtt^4*s*t^8 - 912*mtt^3*mWW*s*t^8 - 1790*ep*mtt^3*mWW*s*t^8 + 7142*ep^2*mtt^3*mWW*s*t^8 + 26866*ep^3*mtt^3*mWW*s*t^8 + 30898*ep^4*mtt^3*mWW*s*t^8 + 12124*ep^5*mtt^3*mWW*s*t^8 - 1480*mtt^2*mWW^2*s*t^8 - 5184*ep*mtt^2*mWW^2*s*t^8 + 25254*ep^2*mtt^2*mWW^2*s*t^8 + 141136*ep^3*mtt^2*mWW^2*s*t^8 + 220054*ep^4*mtt^2*mWW^2*s*t^8 + 112820*ep^5*mtt^2*mWW^2*s*t^8 + 1472*mtt*mWW^3*s*t^8 + 5210*ep*mtt*mWW^3*s*t^8 - 10950*ep^2*mtt*mWW^3*s*t^8 - 79186*ep^3*mtt*mWW^3*s*t^8 - 128126*ep^4*mtt*mWW^3*s*t^8 - 66244*ep^5*mtt*mWW^3*s*t^8 - 136*mWW^4*s*t^8 - 240*ep*mWW^4*s*t^8 - 1052*ep^2*mWW^4*s*t^8 - 2644*ep^3*mWW^4*s*t^8 - 2160*ep^4*mWW^4*s*t^8 - 632*ep^5*mWW^4*s*t^8 - 1440*mtt^3*s^2*t^8 - 2676*ep*mtt^3*s^2*t^8 + 27978*ep^2*mtt^3*s^2*t^8 + 117300*ep^3*mtt^3*s^2*t^8 + 163506*ep^4*mtt^3*s^2*t^8 + 78372*ep^5*mtt^3*s^2*t^8 + 744*mtt^2*mWW*s^2*t^8 + 1195*ep*mtt^2*mWW*s^2*t^8 - 5953*ep^2*mtt^2*mWW*s^2*t^8 - 18545*ep^3*mtt^2*mWW*s^2*t^8 - 17723*ep^4*mtt^2*mWW*s^2*t^8 - 5342*ep^5*mtt^2*mWW*s^2*t^8 + 1196*mtt*mWW^2*s^2*t^8 + 3787*ep*mtt*mWW^2*s^2*t^8 - 20421*ep^2*mtt*mWW^2*s^2*t^8 - 107825*ep^3*mtt*mWW^2*s^2*t^8 - 164675*ep^4*mtt*mWW^2*s^2*t^8 - 83438*ep^5*mtt*mWW^2*s^2*t^8 - 500*mWW^3*s^2*t^8 - 1538*ep*mWW^3*s^2*t^8 + 4524*ep^2*mWW^3*s^2*t^8 + 26854*ep^3*mWW^3*s^2*t^8 + 41252*ep^4*mWW^3*s^2*t^8 + 20728*ep^5*mWW^3*s^2*t^8 + 864*mtt^2*s^3*t^8 + 1564*ep*mtt^2*s^3*t^8 - 16910*ep^2*mtt^2*s^3*t^8 - 70228*ep^3*mtt^2*s^3*t^8 - 97342*ep^4*mtt^2*s^3*t^8 - 46428*ep^5*mtt^2*s^3*t^8 - 192*mtt*mWW*s^3*t^8 - 136*ep*mtt*mWW*s^3*t^8 + 1844*ep^2*mtt*mWW*s^3*t^8 + 3616*ep^3*mtt*mWW*s^3*t^8 + 1276*ep^4*mtt*mWW*s^3*t^8 - 768*ep^5*mtt*mWW*s^3*t^8 - 288*mWW^2*s^3*t^8 - 764*ep*mWW^2*s^3*t^8 + 5230*ep^2*mWW^2*s^3*t^8 + 25076*ep^3*mWW^2*s^3*t^8 + 36974*ep^4*mWW^2*s^3*t^8 + 18372*ep^5*mWW^2*s^3*t^8 - 192*mtt*s^4*t^8 - 336*ep*mtt*s^4*t^8 + 3792*ep^2*mtt*s^4*t^8 + 15564*ep^3*mtt*s^4*t^8 + 21420*ep^4*mtt*s^4*t^8 + 10152*ep^5*mtt*s^4*t^8 - 48*ep*mWW*s^4*t^8 - 192*ep^2*mWW*s^4*t^8 - 156*ep^3*mWW*s^4*t^8 + 180*ep^4*mWW*s^4*t^8 + 216*ep^5*mWW*s^4*t^8 + 152*mtt^4*t^9 + 336*ep*mtt^4*t^9 - 2734*ep^2*mtt^4*t^9 - 12180*ep^3*mtt^4*t^9 - 17410*ep^4*mtt^4*t^9 - 8484*ep^5*mtt^4*t^9 - 352*mtt^3*mWW*t^9 - 964*ep*mtt^3*mWW*t^9 + 4098*ep^2*mtt^3*mWW*t^9 + 20548*ep^3*mtt^3*mWW*t^9 + 29866*ep^4*mtt^3*mWW*t^9 + 14604*ep^5*mtt^3*mWW*t^9 + 144*mtt^2*mWW^2*t^9 + 364*ep*mtt^2*mWW^2*t^9 + 86*ep^2*mtt^2*mWW^2*t^9 - 112*ep^3*mtt^2*mWW^2*t^9 + 466*ep^4*mtt^2*mWW^2*t^9 + 492*ep^5*mtt^2*mWW^2*t^9 + 160*mtt*mWW^3*t^9 + 820*ep*mtt*mWW^3*t^9 - 1530*ep^2*mtt*mWW^3*t^9 - 12700*ep^3*mtt*mWW^3*t^9 - 20890*ep^4*mtt*mWW^3*t^9 - 10860*ep^5*mtt*mWW^3*t^9 - 104*mWW^4*t^9 - 556*ep*mWW^4*t^9 + 80*ep^2*mWW^4*t^9 + 4444*ep^3*mWW^4*t^9 + 7968*ep^4*mWW^4*t^9 + 4248*ep^5*mWW^4*t^9 - 432*mtt^3*s*t^9 - 944*ep*mtt^3*s*t^9 + 7804*ep^2*mtt^3*s*t^9 + 34580*ep^3*mtt^3*s*t^9 + 49280*ep^4*mtt^3*s*t^9 + 23952*ep^5*mtt^3*s*t^9 + 720*mtt^2*mWW*s*t^9 + 1864*ep*mtt^2*mWW*s*t^9 - 9032*ep^2*mtt^2*mWW*s*t^9 - 43408*ep^3*mtt^2*mWW*s*t^9 - 62272*ep^4*mtt^2*mWW*s*t^9 - 30192*ep^5*mtt^2*mWW*s*t^9 - 144*mtt*mWW^2*s*t^9 - 256*ep*mtt*mWW^2*s*t^9 - 364*ep^2*mtt*mWW^2*s*t^9 - 2720*ep^3*mtt*mWW^2*s*t^9 - 5684*ep^4*mtt*mWW^2*s*t^9 - 3432*ep^5*mtt*mWW^2*s*t^9 - 144*mWW^3*s*t^9 - 664*ep*mWW^3*s*t^9 + 1592*ep^2*mWW^3*s*t^9 + 11548*ep^3*mWW^3*s*t^9 + 18676*ep^4*mWW^3*s*t^9 + 9672*ep^5*mWW^3*s*t^9 + 408*mtt^2*s^2*t^9 + 880*ep*mtt^2*s^2*t^9 - 7406*ep^2*mtt^2*s^2*t^9 - 32620*ep^3*mtt^2*s^2*t^9 - 46330*ep^4*mtt^2*s^2*t^9 - 22452*ep^5*mtt^2*s^2*t^9 - 432*mtt*mWW*s^2*t^9 - 1012*ep*mtt*mWW*s^2*t^9 + 6198*ep^2*mtt*mWW*s^2*t^9 + 28048*ep^3*mtt*mWW*s^2*t^9 + 39546*ep^4*mtt*mWW*s^2*t^9 + 18972*ep^5*mtt*mWW*s^2*t^9 + 24*mWW^2*s^2*t^9 + 4*ep*mWW^2*s^2*t^9 + 248*ep^2*mWW^2*s^2*t^9 + 1916*ep^3*mWW^2*s^2*t^9 + 3568*ep^4*mWW^2*s^2*t^9 + 2040*ep^5*mWW^2*s^2*t^9 - 128*mtt*s^3*t^9 - 272*ep*mtt*s^3*t^9 + 2336*ep^2*mtt*s^3*t^9 + 10220*ep^3*mtt*s^3*t^9 + 14460*ep^4*mtt*s^3*t^9 + 6984*ep^5*mtt*s^3*t^9 + 64*mWW*s^3*t^9 + 112*ep*mWW*s^3*t^9 - 1264*ep^2*mWW*s^3*t^9 - 5188*ep^3*mWW*s^3*t^9 - 7140*ep^4*mWW*s^3*t^9 - 3384*ep^5*mWW*s^3*t^9 - 32*mtt^3*t^10 - 80*ep*mtt^3*t^10 + 536*ep^2*mtt^3*t^10 + 2516*ep^3*mtt^3*t^10 + 3660*ep^4*mtt^3*t^10 + 1800*ep^5*mtt^3*t^10 + 96*mtt^2*mWW*t^10 + 304*ep*mtt^2*mWW*t^10 - 1128*ep^2*mtt^2*mWW*t^10 - 6220*ep^3*mtt^2*mWW*t^10 - 9372*ep^4*mtt^2*mWW*t^10 - 4680*ep^5*mtt^2*mWW*t^10 - 96*mtt*mWW^2*t^10 - 368*ep*mtt*mWW^2*t^10 + 648*ep^2*mtt*mWW^2*t^10 + 4892*ep^3*mtt*mWW^2*t^10 + 7764*ep^4*mtt*mWW^2*t^10 + 3960*ep^5*mtt*mWW^2*t^10 + 32*mWW^3*t^10 + 144*ep*mWW^3*t^10 - 56*ep^2*mWW^3*t^10 - 1188*ep^3*mWW^3*t^10 - 2052*ep^4*mWW^3*t^10 - 1080*ep^5*mWW^3*t^10 + 64*mtt^2*s*t^10 + 160*ep*mtt^2*s*t^10 - 1072*ep^2*mtt^2*s*t^10 - 5032*ep^3*mtt^2*s*t^10 - 7320*ep^4*mtt^2*s*t^10 - 3600*ep^5*mtt^2*s*t^10 - 128*mtt*mWW*s*t^10 - 384*ep*mtt*mWW*s*t^10 + 1664*ep^2*mtt*mWW*s*t^10 + 8736*ep^3*mtt*mWW*s*t^10 + 13032*ep^4*mtt*mWW*s*t^10 + 6480*ep^5*mtt*mWW*s*t^10 + 64*mWW^2*s*t^10 + 224*ep*mWW^2*s*t^10 - 592*ep^2*mWW^2*s*t^10 - 3704*ep^3*mWW^2*s*t^10 - 5712*ep^4*mWW^2*s*t^10 - 2880*ep^5*mWW^2*s*t^10 - 32*mtt*s^2*t^10 - 80*ep*mtt*s^2*t^10 + 536*ep^2*mtt*s^2*t^10 + 2516*ep^3*mtt*s^2*t^10 + 3660*ep^4*mtt*s^2*t^10 + 1800*ep^5*mtt*s^2*t^10 + 32*mWW*s^2*t^10 + 80*ep*mWW*s^2*t^10 - 536*ep^2*mWW*s^2*t^10 - 2516*ep^3*mWW*s^2*t^10 - 3660*ep^4*mWW*s^2*t^10 - 1800*ep^5*mWW*s^2*t^10))/(4*ep^2*(1 + ep)*(1 + 2*ep)^2*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, -((6*mtt^3 + 16*ep*mtt^3 + 10*ep^2*mtt^3 + 6*mtt^2*mWW + 16*ep*mtt^2*mWW + 12*ep^2*mtt^2*mWW + 2*ep*mtt*mWW^2 + 2*ep^2*mtt*mWW^2 - 7*mtt^2*s - 21*ep*mtt^2*s - 16*ep^2*mtt^2*s - 6*mtt*mWW*s - 14*ep*mtt*mWW*s - 8*ep^2*mtt*mWW*s + mWW^2*s + ep*mWW^2*s - 24*mtt^2*t - 64*ep*mtt^2*t - 42*ep^2*mtt^2*t - 12*mtt*mWW*t - 36*ep*mtt*mWW*t - 28*ep^2*mtt*mWW*t - 2*ep*mWW^2*t - 2*ep^2*mWW^2*t + 20*mtt*s*t + 56*ep*mtt*s*t + 40*ep^2*mtt*s*t + 4*mWW*s*t + 12*ep*mWW*s*t + 8*ep^2*mWW*s*t + 30*mtt*t^2 + 82*ep*mtt*t^2 + 56*ep^2*mtt*t^2 + 6*mWW*t^2 + 20*ep*mWW*t^2 + 16*ep^2*mWW*t^2 - 12*s*t^2 - 34*ep*s*t^2 - 24*ep^2*s*t^2 - 12*t^3 - 34*ep*t^3 - 24*ep^2*t^3)/((mtt - mWW)*(mtt - t)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), ((1 + 2*ep)*(1 + 4*ep)*(2*mtt^2*mWW + mtt^2*s + 3*ep*mtt^2*s + 4*ep*mtt*mWW*s + mWW^2*s + ep*mWW^2*s - 5*mtt^2*t - 5*ep*mtt^2*t + 4*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t + 2*mtt*s*t - 2*ep*mtt*s*t - 4*mWW*s*t - 6*ep*mWW*s*t + 6*mtt*t^2 + 6*ep*mtt*t^2 - 4*mWW*t^2 - 6*ep*mWW*t^2))/((mtt - mWW)^2*(mtt - t)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -(-6*mtt^2*mWW*s - 25*ep*mtt^2*mWW*s - 25*ep^2*mtt^2*mWW*s + 2*mtt*mWW^2*s + 13*ep*mtt*mWW^2*s + 17*ep^2*mtt*mWW^2*s + 2*mtt*mWW*s^2 + 7*ep*mtt*mWW*s^2 - ep^2*mtt*mWW*s^2 - 12*ep^3*mtt*mWW*s^2 - 6*mWW^2*s^2 - 35*ep*mWW^2*s^2 - 55*ep^2*mWW^2*s^2 - 20*ep^3*mWW^2*s^2 + 6*mtt^3*t + 34*ep*mtt^3*t + 40*ep^2*mtt^3*t - 8*mtt^2*mWW*t - 47*ep*mtt^2*mWW*t - 57*ep^2*mtt^2*mWW*t + 2*mtt*mWW^2*t + 13*ep*mtt*mWW^2*t + 17*ep^2*mtt*mWW^2*t - 2*mtt^2*s*t - 31*ep*mtt^2*s*t - 47*ep^2*mtt^2*s*t + 18*mtt*mWW*s*t + 103*ep*mtt*mWW*s*t + 135*ep^2*mtt*mWW*s*t + 20*ep^3*mtt*mWW*s*t - 8*mWW^2*s*t - 48*ep*mWW^2*s*t - 72*ep^2*mWW^2*s*t - 20*ep^3*mWW^2*s*t + 15*ep*mtt*s^2*t + 33*ep^2*mtt*s^2*t + 12*ep^3*mtt*s^2*t + 4*mWW*s^2*t + 13*ep*mWW*s^2*t + 23*ep^2*mWW*s^2*t + 20*ep^3*mWW*s^2*t - 10*mtt^2*t^2 - 55*ep*mtt^2*t^2 - 63*ep^2*mtt^2*t^2 + 12*mtt*mWW*t^2 + 68*ep*mtt*mWW*t^2 + 80*ep^2*mtt*mWW*t^2 - 2*mWW^2*t^2 - 13*ep*mWW^2*t^2 - 17*ep^2*mWW^2*t^2 - 4*mtt*s*t^2 - 4*ep*mtt*s*t^2 - 8*ep^2*mtt*s*t^2 - 20*ep^3*mtt*s*t^2 - 8*ep*mWW*s*t^2 + 20*ep^3*mWW*s*t^2 + 4*mtt*t^3 + 21*ep*mtt*t^3 + 23*ep^2*mtt*t^3 - 4*mWW*t^3 - 21*ep*mWW*t^3 - 23*ep^2*mWW*t^3)/(2*(1 + ep)*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*ep^2*(s + t)^2*(3*mtt + 5*ep*mtt - 5*s - 11*ep*s - 4*ep^2*s - 3*t - 5*ep*t))/((1 + ep)*(mtt - mWW)*s^2*(mtt - t)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -((-3*mtt^2*mWW^2*s^2 - 17*ep*mtt^2*mWW^2*s^2 - 20*ep^2*mtt^2*mWW^2*s^2 + mtt*mWW^3*s^2 + 11*ep*mtt*mWW^3*s^2 + 16*ep^2*mtt*mWW^3*s^2 + mtt*mWW^2*s^3 + 11*ep*mtt*mWW^2*s^3 + 16*ep^2*mtt*mWW^2*s^3 - 3*mWW^3*s^3 - 25*ep*mWW^3*s^3 - 44*ep^2*mWW^3*s^3 - 16*ep^3*mWW^3*s^3 - 6*mtt^3*mWW*s*t - 49*ep*mtt^3*mWW*s*t - 107*ep^2*mtt^3*mWW*s*t - 70*ep^3*mtt^3*mWW*s*t + mtt^2*mWW^2*s*t + 27*ep*mtt^2*mWW^2*s*t + 76*ep^2*mtt^2*mWW^2*s*t + 56*ep^3*mtt^2*mWW^2*s*t + mtt*mWW^3*s*t + 10*ep*mtt*mWW^3*s*t + 23*ep^2*mtt*mWW^3*s*t + 14*ep^3*mtt*mWW^3*s*t + 9*mtt^2*mWW*s^2*t + 71*ep*mtt^2*mWW*s^2*t + 132*ep^2*mtt^2*mWW*s^2*t + 64*ep^3*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t - 50*ep*mtt*mWW^2*s^2*t - 128*ep^2*mtt*mWW^2*s^2*t - 80*ep^3*mtt*mWW^2*s^2*t - 3*mWW^3*s^2*t - 25*ep*mWW^3*s^2*t - 44*ep^2*mWW^3*s^2*t - 16*ep^3*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 22*ep*mtt*mWW*s^3*t - 32*ep^2*mtt*mWW*s^3*t + 8*mWW^2*s^3*t + 64*ep*mWW^2*s^3*t + 116*ep^2*mWW^2*s^3*t + 48*ep^3*mWW^2*s^3*t + 3*mtt^4*t^2 + 14*ep*mtt^4*t^2 + 21*ep^2*mtt^4*t^2 + 10*ep^3*mtt^4*t^2 - 4*mtt^3*mWW*t^2 - 16*ep*mtt^3*mWW*t^2 - 20*ep^2*mtt^3*mWW*t^2 - 8*ep^3*mtt^3*mWW*t^2 - mtt^2*mWW^2*t^2 - 4*ep*mtt^2*mWW^2*t^2 - 5*ep^2*mtt^2*mWW^2*t^2 - 2*ep^3*mtt^2*mWW^2*t^2 + 2*mtt^3*s*t^2 + 29*ep*mtt^3*s*t^2 + 75*ep^2*mtt^3*s*t^2 + 54*ep^3*mtt^3*s*t^2 + 18*mtt^2*mWW*s*t^2 + 99*ep*mtt^2*mWW*s*t^2 + 173*ep^2*mtt^2*mWW*s*t^2 + 98*ep^3*mtt^2*mWW*s*t^2 - 5*mtt*mWW^2*s*t^2 - 84*ep*mtt*mWW^2*s*t^2 - 221*ep^2*mtt*mWW^2*s*t^2 - 154*ep^3*mtt*mWW^2*s*t^2 - mWW^3*s*t^2 - 10*ep*mWW^3*s*t^2 - 23*ep^2*mWW^3*s*t^2 - 14*ep^3*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 - 54*ep*mtt^2*s^2*t^2 - 112*ep^2*mtt^2*s^2*t^2 - 64*ep^3*mtt^2*s^2*t^2 - 5*mtt*mWW*s^2*t^2 - 7*ep*mtt*mWW*s^2*t^2 + 24*ep^2*mtt*mWW*s^2*t^2 + 32*ep^3*mtt*mWW*s^2*t^2 + 11*mWW^2*s^2*t^2 + 109*ep*mWW^2*s^2*t^2 + 232*ep^2*mWW^2*s^2*t^2 + 128*ep^3*mWW^2*s^2*t^2 + mtt*s^3*t^2 + 11*ep*mtt*s^3*t^2 + 16*ep^2*mtt*s^3*t^2 - 7*mWW*s^3*t^2 - 53*ep*mWW*s^3*t^2 - 100*ep^2*mWW*s^3*t^2 - 48*ep^3*mWW*s^3*t^2 - 8*mtt^3*t^3 - 40*ep*mtt^3*t^3 - 64*ep^2*mtt^3*t^3 - 32*ep^3*mtt^3*t^3 + 14*mtt^2*mWW*t^3 + 56*ep*mtt^2*mWW*t^3 + 70*ep^2*mtt^2*mWW*t^3 + 28*ep^3*mtt^2*mWW*t^3 + 2*mtt*mWW^2*t^3 + 8*ep*mtt*mWW^2*t^3 + 10*ep^2*mtt*mWW^2*t^3 + 4*ep^3*mtt*mWW^2*t^3 - 7*mtt^2*s*t^3 - 66*ep*mtt^2*s*t^3 - 153*ep^2*mtt^2*s*t^3 - 106*ep^3*mtt^2*s*t^3 - 15*mtt*mWW*s*t^3 - 21*ep*mtt*mWW*s*t^3 + 44*ep^2*mtt*mWW*s*t^3 + 56*ep^3*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 57*ep*mWW^2*s*t^3 + 145*ep^2*mWW^2*s*t^3 + 98*ep^3*mWW^2*s*t^3 + 6*mtt*s^2*t^3 + 46*ep*mtt*s^2*t^3 + 88*ep^2*mtt*s^2*t^3 + 48*ep^3*mtt*s^2*t^3 - 10*mWW*s^2*t^3 - 106*ep*mWW*s^2*t^3 - 240*ep^2*mWW*s^2*t^3 - 144*ep^3*mWW*s^2*t^3 + 2*s^3*t^3 + 14*ep*s^3*t^3 + 28*ep^2*s^3*t^3 + 16*ep^3*s^3*t^3 + 5*mtt^2*t^4 + 32*ep*mtt^2*t^4 + 61*ep^2*mtt^2*t^4 + 34*ep^3*mtt^2*t^4 - 16*mtt*mWW*t^4 - 64*ep*mtt*mWW*t^4 - 80*ep^2*mtt*mWW*t^4 - 32*ep^3*mtt*mWW*t^4 - mWW^2*t^4 - 4*ep*mWW^2*t^4 - 5*ep^2*mWW^2*t^4 - 2*ep^3*mWW^2*t^4 + 7*mtt*s*t^4 + 35*ep*mtt*s*t^4 + 58*ep^2*mtt*s*t^4 + 36*ep^3*mtt*s*t^4 + 3*mWW*s*t^4 - 29*ep*mWW*s*t^4 - 110*ep^2*mWW*s*t^4 - 84*ep^3*mWW*s*t^4 + 2*s^2*t^4 + 22*ep*s^2*t^4 + 52*ep^2*s^2*t^4 + 32*ep^3*s^2*t^4 + 2*mtt*t^5 - 14*ep^2*mtt*t^5 - 12*ep^3*mtt*t^5 + 6*mWW*t^5 + 24*ep*mWW*t^5 + 30*ep^2*mWW*t^5 + 12*ep^3*mWW*t^5 - 2*s*t^5 + 2*ep*s*t^5 + 20*ep^2*s*t^5 + 16*ep^3*s*t^5 - 2*t^6 - 6*ep*t^6 - 4*ep^2*t^6)/((1 + 4*ep)*(mtt - mWW)^2*(mtt - t)*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2))), (6*ep^2*(1 + 2*ep)*(-2*mtt*mWW^2*s - 4*mtt*mWW*s^2 - 8*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 3*mtt^3*t + 5*ep*mtt^3*t - 4*mtt^2*mWW*t - 4*ep*mtt^2*mWW*t - mtt*mWW^2*t - ep*mtt*mWW^2*t - 4*mtt^2*s*t - 8*ep*mtt^2*s*t + 6*mtt*mWW*s*t + 2*mWW^2*s*t + 4*mtt*s^2*t + 8*ep*mtt*s^2*t + 8*ep*mWW*s^2*t - 5*mtt^2*t^2 - 11*ep*mtt^2*t^2 + 10*mtt*mWW*t^2 + 10*ep*mtt*mWW*t^2 + mWW^2*t^2 + ep*mWW^2*t^2 + 4*mtt*s*t^2 + 16*ep*mtt*s*t^2 - 6*mWW*s*t^2 - 2*s^2*t^2 - 8*ep*s^2*t^2 + 6*ep*mtt*t^3 - 6*mWW*t^3 - 6*ep*mWW*t^3 - 8*ep*s*t^3 + 2*t^4))/((1 + 4*ep)*(mtt - mWW)^2*(mtt - t)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, -((-6*mtt^8 - 43*ep*mtt^8 - 97*ep^2*mtt^8 - 70*ep^3*mtt^8 + 14*mtt^7*mWW + 104*ep*mtt^7*mWW + 244*ep^2*mtt^7*mWW + 186*ep^3*mtt^7*mWW - 4*mtt^6*mWW^2 - 46*ep*mtt^6*mWW^2 - 142*ep^2*mtt^6*mWW^2 - 140*ep^3*mtt^6*mWW^2 - 12*mtt^5*mWW^3 - 56*ep*mtt^5*mWW^3 - 68*ep^2*mtt^5*mWW^3 + 4*ep^3*mtt^5*mWW^3 + 10*mtt^4*mWW^4 + 49*ep*mtt^4*mWW^4 + 71*ep^2*mtt^4*mWW^4 + 18*ep^3*mtt^4*mWW^4 - 2*mtt^3*mWW^5 - 8*ep*mtt^3*mWW^5 - 8*ep^2*mtt^3*mWW^5 + 2*ep^3*mtt^3*mWW^5 + 26*mtt^7*s + 180*ep*mtt^7*s + 394*ep^2*mtt^7*s + 276*ep^3*mtt^7*s - 54*mtt^6*mWW*s - 367*ep*mtt^6*mWW*s - 809*ep^2*mtt^6*mWW*s - 590*ep^3*mtt^6*mWW*s + 18*mtt^5*mWW^2*s + 120*ep*mtt^5*mWW^2*s + 300*ep^2*mtt^5*mWW^2*s + 290*ep^3*mtt^5*mWW^2*s + 26*mtt^4*mWW^3*s + 161*ep*mtt^4*mWW^3*s + 283*ep^2*mtt^4*mWW^3*s + 100*ep^3*mtt^4*mWW^3*s - 20*mtt^3*mWW^4*s - 113*ep*mtt^3*mWW^4*s - 197*ep^2*mtt^3*mWW^4*s - 88*ep^3*mtt^3*mWW^4*s + 4*mtt^2*mWW^5*s + 18*ep*mtt^2*mWW^5*s + 26*ep^2*mtt^2*mWW^5*s + 10*ep^3*mtt^2*mWW^5*s + ep*mtt*mWW^6*s + 3*ep^2*mtt*mWW^6*s + 2*ep^3*mtt*mWW^6*s - 44*mtt^6*s^2 - 294*ep*mtt^6*s^2 - 622*ep^2*mtt^6*s^2 - 420*ep^3*mtt^6*s^2 + 78*mtt^5*mWW*s^2 + 478*ep*mtt^5*mWW*s^2 + 976*ep^2*mtt^5*mWW*s^2 + 676*ep^3*mtt^5*mWW*s^2 - 20*mtt^4*mWW^2*s^2 - 58*ep*mtt^4*mWW^2*s^2 - 78*ep^2*mtt^4*mWW^2*s^2 - 114*ep^3*mtt^4*mWW^2*s^2 - 24*mtt^3*mWW^3*s^2 - 191*ep*mtt^3*mWW^3*s^2 - 401*ep^2*mtt^3*mWW^3*s^2 - 206*ep^3*mtt^3*mWW^3*s^2 + 8*mtt^2*mWW^4*s^2 + 54*ep*mtt^2*mWW^4*s^2 + 106*ep^2*mtt^2*mWW^4*s^2 + 54*ep^3*mtt^2*mWW^4*s^2 + 2*mtt*mWW^5*s^2 + 11*ep*mtt*mWW^5*s^2 + 19*ep^2*mtt*mWW^5*s^2 + 10*ep^3*mtt*mWW^5*s^2 + 36*mtt^5*s^3 + 232*ep*mtt^5*s^3 + 472*ep^2*mtt^5*s^3 + 304*ep^3*mtt^5*s^3 - 50*mtt^4*mWW*s^3 - 263*ep*mtt^4*mWW*s^3 - 477*ep^2*mtt^4*mWW*s^3 - 310*ep^3*mtt^4*mWW*s^3 + 4*mtt^3*mWW^2*s^3 - 58*ep*mtt^3*mWW^2*s^3 - 192*ep^2*mtt^3*mWW^2*s^3 - 106*ep^3*mtt^3*mWW^2*s^3 + 4*mtt^2*mWW^3*s^3 + 62*ep*mtt^2*mWW^3*s^3 + 158*ep^2*mtt^2*mWW^3*s^3 + 94*ep^3*mtt^2*mWW^3*s^3 + 6*mtt*mWW^4*s^3 + 27*ep*mtt*mWW^4*s^3 + 39*ep^2*mtt*mWW^4*s^3 + 18*ep^3*mtt*mWW^4*s^3 - 14*mtt^4*s^4 - 87*ep*mtt^4*s^4 - 169*ep^2*mtt^4*s^4 - 102*ep^3*mtt^4*s^4 + 12*mtt^3*mWW*s^4 + 40*ep*mtt^3*mWW*s^4 + 42*ep^2*mtt^3*mWW*s^4 + 22*ep^3*mtt^3*mWW*s^4 + 34*ep*mtt^2*mWW^2*s^4 + 102*ep^2*mtt^2*mWW^2*s^4 + 66*ep^3*mtt^2*mWW^2*s^4 + 6*mtt*mWW^3*s^4 + 25*ep*mtt*mWW^3*s^4 + 33*ep^2*mtt*mWW^3*s^4 + 14*ep^3*mtt*mWW^3*s^4 + 2*mtt^3*s^5 + 12*ep*mtt^3*s^5 + 22*ep^2*mtt^3*s^5 + 12*ep^3*mtt^3*s^5 + 8*ep*mtt^2*mWW*s^5 + 24*ep^2*mtt^2*mWW*s^5 + 16*ep^3*mtt^2*mWW*s^5 + 2*mtt*mWW^2*s^5 + 8*ep*mtt*mWW^2*s^5 + 10*ep^2*mtt*mWW^2*s^5 + 4*ep^3*mtt*mWW^2*s^5 + 34*mtt^7*t + 234*ep*mtt^7*t + 510*ep^2*mtt^7*t + 354*ep^3*mtt^7*t - 90*mtt^6*mWW*t - 638*ep*mtt^6*mWW*t - 1442*ep^2*mtt^6*mWW*t - 1046*ep^3*mtt^6*mWW*t + 52*mtt^5*mWW^2*t + 426*ep*mtt^5*mWW^2*t + 1106*ep^2*mtt^5*mWW^2*t + 924*ep^3*mtt^5*mWW^2*t + 36*mtt^4*mWW^3*t + 150*ep*mtt^4*mWW^3*t + 98*ep^2*mtt^4*mWW^3*t - 132*ep^3*mtt^4*mWW^3*t - 38*mtt^3*mWW^4*t - 196*ep*mtt^3*mWW^4*t - 296*ep^2*mtt^3*mWW^4*t - 94*ep^3*mtt^3*mWW^4*t + 6*mtt^2*mWW^5*t + 24*ep*mtt^2*mWW^5*t + 24*ep^2*mtt^2*mWW^5*t - 6*ep^3*mtt^2*mWW^5*t - 116*mtt^6*s*t - 798*ep*mtt^6*s*t - 1722*ep^2*mtt^6*s*t - 1172*ep^3*mtt^6*s*t + 250*mtt^5*mWW*s*t + 1734*ep*mtt^5*mWW*s*t + 3846*ep^2*mtt^5*mWW*s*t + 2730*ep^3*mtt^5*mWW*s*t - 102*mtt^4*mWW^2*s*t - 760*ep*mtt^4*mWW^2*s*t - 1944*ep^2*mtt^4*mWW^2*s*t - 1646*ep^3*mtt^4*mWW^2*s*t - 80*mtt^3*mWW^3*s*t - 465*ep*mtt^3*mWW^3*s*t - 689*ep^2*mtt^3*mWW^3*s*t - 144*ep^3*mtt^3*mWW^3*s*t + 54*mtt^2*mWW^4*s*t + 323*ep*mtt^2*mWW^4*s*t + 569*ep^2*mtt^2*mWW^4*s*t + 260*ep^3*mtt^2*mWW^4*s*t - 6*mtt*mWW^5*s*t - 33*ep*mtt*mWW^5*s*t - 57*ep^2*mtt*mWW^5*s*t - 26*ep^3*mtt*mWW^5*s*t - ep*mWW^6*s*t - 3*ep^2*mWW^6*s*t - 2*ep^3*mWW^6*s*t + 140*mtt^5*s^2*t + 994*ep*mtt^5*s^2*t + 2158*ep^2*mtt^5*s^2*t + 1448*ep^3*mtt^5*s^2*t - 222*mtt^4*mWW*s^2*t - 1559*ep*mtt^4*mWW*s^2*t - 3481*ep^2*mtt^4*mWW*s^2*t - 2460*ep^3*mtt^4*mWW*s^2*t + 16*mtt^3*mWW^2*s^2*t + 136*ep*mtt^3*mWW^2*s^2*t + 570*ep^2*mtt^3*mWW^2*s^2*t + 682*ep^3*mtt^3*mWW^2*s^2*t + 86*mtt^2*mWW^3*s^2*t + 564*ep*mtt^2*mWW^3*s^2*t + 1008*ep^2*mtt^2*mWW^3*s^2*t + 458*ep^3*mtt^2*mWW^3*s^2*t - 18*mtt*mWW^4*s^2*t - 126*ep*mtt*mWW^4*s^2*t - 242*ep^2*mtt*mWW^4*s^2*t - 122*ep^3*mtt*mWW^4*s^2*t - 2*mWW^5*s^2*t - 9*ep*mWW^5*s^2*t - 13*ep^2*mWW^5*s^2*t - 6*ep^3*mWW^5*s^2*t - 64*mtt^4*s^3*t - 522*ep*mtt^4*s^3*t - 1194*ep^2*mtt^4*s^3*t - 804*ep^3*mtt^4*s^3*t + 46*mtt^3*mWW*s^3*t + 414*ep*mtt^3*mWW*s^3*t + 1066*ep^2*mtt^3*mWW*s^3*t + 814*ep^3*mtt^3*mWW*s^3*t + 58*mtt^2*mWW^2*s^3*t + 334*ep*mtt^2*mWW^2*s^3*t + 506*ep^2*mtt^2*mWW^2*s^3*t + 170*ep^3*mtt^2*mWW^2*s^3*t - 28*mtt*mWW^3*s^3*t - 187*ep*mtt*mWW^3*s^3*t - 345*ep^2*mtt*mWW^3*s^3*t - 174*ep^3*mtt*mWW^3*s^3*t - 4*mWW^4*s^3*t - 15*ep*mWW^4*s^3*t - 17*ep^2*mWW^4*s^3*t - 6*ep^3*mWW^4*s^3*t + 2*mtt^3*s^4*t + 84*ep*mtt^3*s^4*t + 252*ep^2*mtt^3*s^4*t + 182*ep^3*mtt^3*s^4*t + 24*mtt^2*mWW*s^4*t + 85*ep*mtt^2*mWW*s^4*t + 63*ep^2*mtt^2*mWW*s^4*t - 14*ep^3*mtt^2*mWW*s^4*t - 24*mtt*mWW^2*s^4*t - 130*ep*mtt*mWW^2*s^4*t - 212*ep^2*mtt*mWW^2*s^4*t - 102*ep^3*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t - 7*ep*mWW^3*s^4*t - 7*ep^2*mWW^3*s^4*t - 2*ep^3*mWW^3*s^4*t + 4*mtt^2*s^5*t + 8*ep*mtt^2*s^5*t - 4*ep^2*mtt^2*s^5*t - 8*ep^3*mtt^2*s^5*t - 8*mtt*mWW*s^5*t - 36*ep*mtt*mWW*s^5*t - 52*ep^2*mtt*mWW*s^5*t - 24*ep^3*mtt*mWW*s^5*t - 80*mtt^6*t^2 - 521*ep*mtt^6*t^2 - 1075*ep^2*mtt^6*t^2 - 704*ep^3*mtt^6*t^2 + 232*mtt^5*mWW*t^2 + 1566*ep*mtt^5*mWW*t^2 + 3374*ep^2*mtt^5*mWW*t^2 + 2316*ep^3*mtt^5*mWW*t^2 - 182*mtt^4*mWW^2*t^2 - 1323*ep*mtt^4*mWW^2*t^2 - 3109*ep^2*mtt^4*mWW^2*t^2 - 2334*ep^3*mtt^4*mWW^2*t^2 - 18*mtt^3*mWW^3*t^2 + 8*ep*mtt^3*mWW^3*t^2 + 372*ep^2*mtt^3*mWW^3*t^2 + 542*ep^3*mtt^3*mWW^3*t^2 + 54*mtt^2*mWW^4*t^2 + 294*ep*mtt^2*mWW^4*t^2 + 462*ep^2*mtt^2*mWW^4*t^2 + 174*ep^3*mtt^2*mWW^4*t^2 - 6*mtt*mWW^5*t^2 - 24*ep*mtt*mWW^5*t^2 - 24*ep^2*mtt*mWW^5*t^2 + 6*ep^3*mtt*mWW^5*t^2 + 204*mtt^5*s*t^2 + 1384*ep*mtt^5*s*t^2 + 2892*ep^2*mtt^5*s*t^2 + 1880*ep^3*mtt^5*s*t^2 - 456*mtt^4*mWW*s*t^2 - 3187*ep*mtt^4*mWW*s*t^2 - 6953*ep^2*mtt^4*mWW*s*t^2 - 4746*ep^3*mtt^4*mWW*s*t^2 + 226*mtt^3*mWW^2*s*t^2 + 1749*ep*mtt^3*mWW^2*s*t^2 + 4317*ep^2*mtt^3*mWW^2*s*t^2 + 3322*ep^3*mtt^3*mWW^2*s*t^2 + 78*mtt^2*mWW^3*s*t^2 + 361*ep*mtt^2*mWW^3*s*t^2 + 263*ep^2*mtt^2*mWW^3*s*t^2 - 222*ep^3*mtt^2*mWW^3*s*t^2 - 54*mtt*mWW^4*s*t^2 - 322*ep*mtt*mWW^4*s*t^2 - 550*ep^2*mtt*mWW^4*s*t^2 - 250*ep^3*mtt*mWW^4*s*t^2 + 2*mWW^5*s*t^2 + 15*ep*mWW^5*s*t^2 + 31*ep^2*mWW^5*s*t^2 + 16*ep^3*mWW^5*s*t^2 - 156*mtt^4*s^2*t^2 - 1218*ep*mtt^4*s^2*t^2 - 2694*ep^2*mtt^4*s^2*t^2 - 1776*ep^3*mtt^4*s^2*t^2 + 226*mtt^3*mWW*s^2*t^2 + 1893*ep*mtt^3*mWW*s^2*t^2 + 4483*ep^2*mtt^3*mWW*s^2*t^2 + 3160*ep^3*mtt^3*mWW*s^2*t^2 + 16*mtt^2*mWW^2*s^2*t^2 - 237*ep*mtt^2*mWW^2*s^2*t^2 - 1175*ep^2*mtt^2*mWW^2*s^2*t^2 - 1176*ep^3*mtt^2*mWW^2*s^2*t^2 - 94*mtt*mWW^3*s^2*t^2 - 500*ep*mtt*mWW^3*s^2*t^2 - 734*ep^2*mtt*mWW^3*s^2*t^2 - 268*ep^3*mtt*mWW^3*s^2*t^2 + 12*mWW^4*s^2*t^2 + 74*ep*mWW^4*s^2*t^2 + 128*ep^2*mWW^4*s^2*t^2 + 60*ep^3*mWW^4*s^2*t^2 + 20*mtt^3*s^3*t^2 + 356*ep*mtt^3*s^3*t^2 + 964*ep^2*mtt^3*s^3*t^2 + 680*ep^3*mtt^3*s^3*t^2 + 22*mtt^2*mWW*s^3*t^2 - 188*ep*mtt^2*mWW*s^3*t^2 - 812*ep^2*mtt^2*mWW*s^3*t^2 - 696*ep^3*mtt^2*mWW*s^3*t^2 - 72*mtt*mWW^2*s^3*t^2 - 279*ep*mtt*mWW^2*s^3*t^2 - 263*ep^2*mtt*mWW^2*s^3*t^2 - 8*ep^3*mtt*mWW^2*s^3*t^2 + 18*mWW^3*s^3*t^2 + 91*ep*mWW^3*s^3*t^2 + 135*ep^2*mWW^3*s^3*t^2 + 56*ep^3*mWW^3*s^3*t^2 + 12*mtt^2*s^4*t^2 - ep*mtt^2*s^4*t^2 - 87*ep^2*mtt^2*s^4*t^2 - 80*ep^3*mtt^2*s^4*t^2 - 24*mtt*mWW*s^4*t^2 - 75*ep*mtt*mWW*s^4*t^2 - 55*ep^2*mtt*mWW*s^4*t^2 + 4*ep^3*mtt*mWW*s^4*t^2 + 8*mWW^2*s^4*t^2 + 32*ep*mWW^2*s^4*t^2 + 38*ep^2*mWW^2*s^4*t^2 + 12*ep^3*mWW^2*s^4*t^2 + 100*mtt^5*t^3 + 604*ep*mtt^5*t^3 + 1140*ep^2*mtt^5*t^3 + 676*ep^3*mtt^5*t^3 - 304*mtt^4*mWW*t^3 - 1940*ep*mtt^4*mWW*t^3 - 3920*ep^2*mtt^4*mWW*t^3 - 2508*ep^3*mtt^4*mWW*t^3 + 278*mtt^3*mWW^2*t^3 + 1888*ep*mtt^3*mWW^2*t^3 + 4116*ep^2*mtt^3*mWW^2*t^3 + 2846*ep^3*mtt^3*mWW^2*t^3 - 42*mtt^2*mWW^3*t^3 - 364*ep*mtt^2*mWW^3*t^3 - 1024*ep^2*mtt^2*mWW^3*t^3 - 874*ep^3*mtt^2*mWW^3*t^3 - 34*mtt*mWW^4*t^3 - 196*ep*mtt*mWW^4*t^3 - 320*ep^2*mtt*mWW^4*t^3 - 138*ep^3*mtt*mWW^4*t^3 + 2*mWW^5*t^3 + 8*ep*mWW^5*t^3 + 8*ep^2*mWW^5*t^3 - 2*ep^3*mWW^5*t^3 - 176*mtt^4*s*t^3 - 1164*ep*mtt^4*s*t^3 - 2284*ep^2*mtt^4*s*t^3 - 1368*ep^3*mtt^4*s*t^3 + 402*mtt^3*mWW*s*t^3 + 2781*ep*mtt^3*mWW*s*t^3 + 5801*ep^2*mtt^3*mWW*s*t^3 + 3726*ep^3*mtt^3*mWW*s*t^3 - 232*mtt^2*mWW^2*s*t^3 - 1775*ep*mtt^2*mWW^2*s*t^3 - 4113*ep^2*mtt^2*mWW^2*s*t^3 - 2910*ep^3*mtt^2*mWW^2*s*t^3 - 14*mtt*mWW^3*s*t^3 + 46*ep*mtt*mWW^3*s*t^3 + 418*ep^2*mtt*mWW^3*s*t^3 + 474*ep^3*mtt*mWW^3*s*t^3 + 20*mWW^4*s*t^3 + 112*ep*mWW^4*s*t^3 + 178*ep^2*mWW^4*s*t^3 + 78*ep^3*mWW^4*s*t^3 + 68*mtt^3*s^2*t^3 + 630*ep*mtt^3*s^2*t^3 + 1402*ep^2*mtt^3*s^2*t^3 + 888*ep^3*mtt^3*s^2*t^3 - 98*mtt^2*mWW*s^2*t^3 - 1001*ep*mtt^2*mWW*s^2*t^3 - 2391*ep^2*mtt^2*mWW*s^2*t^3 - 1628*ep^3*mtt^2*mWW*s^2*t^3 - 6*mtt*mWW^2*s^2*t^3 + 230*ep*mtt*mWW^2*s^2*t^3 + 848*ep^2*mtt*mWW^2*s^2*t^3 + 720*ep^3*mtt*mWW^2*s^2*t^3 + 28*mWW^3*s^2*t^3 + 117*ep*mWW^3*s^2*t^3 + 125*ep^2*mWW^3*s^2*t^3 + 20*ep^3*mWW^3*s^2*t^3 + 8*mtt^2*s^3*t^3 - 66*ep*mtt^2*s^3*t^3 - 242*ep^2*mtt^2*s^3*t^3 - 180*ep^3*mtt^2*s^3*t^3 - 16*mtt*mWW*s^3*t^3 + 39*ep*mtt*mWW*s^3*t^3 + 223*ep^2*mtt*mWW*s^3*t^3 + 192*ep^3*mtt*mWW*s^3*t^3 + 12*mWW^2*s^3*t^3 + 23*ep*mWW^2*s^3*t^3 - 21*ep^2*mWW^2*s^3*t^3 - 44*ep^3*mWW^2*s^3*t^3 - 70*mtt^4*t^4 - 381*ep*mtt^4*t^4 - 615*ep^2*mtt^4*t^4 - 294*ep^3*mtt^4*t^4 + 210*mtt^3*mWW*t^4 + 1244*ep*mtt^3*mWW*t^4 + 2276*ep^2*mtt^3*mWW*t^4 + 1298*ep^3*mtt^3*mWW*t^4 - 202*mtt^2*mWW^2*t^4 - 1296*ep*mtt^2*mWW^2*t^4 - 2624*ep^2*mtt^2*mWW^2*t^4 - 1674*ep^3*mtt^2*mWW^2*t^4 + 54*mtt*mWW^3*t^4 + 384*ep*mtt*mWW^3*t^4 + 880*ep^2*mtt*mWW^3*t^4 + 630*ep^3*mtt*mWW^3*t^4 + 8*mWW^4*t^4 + 49*ep*mWW^4*t^4 + 83*ep^2*mWW^4*t^4 + 40*ep^3*mWW^4*t^4 + 74*mtt^3*s*t^4 + 468*ep*mtt^3*s*t^4 + 810*ep^2*mtt^3*s*t^4 + 404*ep^3*mtt^3*s*t^4 - 166*mtt^2*mWW*s*t^4 - 1102*ep*mtt^2*mWW*s*t^4 - 2082*ep^2*mtt^2*mWW*s*t^4 - 1184*ep^3*mtt^2*mWW*s*t^4 + 102*mtt*mWW^2*s*t^4 + 737*ep*mtt*mWW^2*s*t^4 + 1547*ep^2*mtt*mWW^2*s*t^4 + 988*ep^3*mtt*mWW^2*s*t^4 - 10*mWW^3*s*t^4 - 103*ep*mWW^3*s*t^4 - 275*ep^2*mWW^3*s*t^4 - 208*ep^3*mWW^3*s*t^4 - 8*mtt^2*s^2*t^4 - 112*ep*mtt^2*s^2*t^4 - 244*ep^2*mtt^2*s^2*t^4 - 140*ep^3*mtt^2*s^2*t^4 + 16*mtt*mWW*s^2*t^4 + 189*ep*mtt*mWW*s^2*t^4 + 413*ep^2*mtt*mWW*s^2*t^4 + 252*ep^3*mtt*mWW*s^2*t^4 - 4*mWW^2*s^2*t^4 - 65*ep*mWW^2*s^2*t^4 - 161*ep^2*mWW^2*s^2*t^4 - 112*ep^3*mWW^2*s^2*t^4 + 26*mtt^3*t^5 + 122*ep*mtt^3*t^5 + 142*ep^2*mtt^3*t^5 + 26*ep^3*mtt^3*t^5 - 70*mtt^2*mWW*t^5 - 366*ep*mtt^2*mWW*t^5 - 542*ep^2*mtt^2*mWW*t^5 - 222*ep^3*mtt^2*mWW*t^5 + 62*mtt*mWW^2*t^5 + 366*ep*mtt*mWW^2*t^5 + 658*ep^2*mtt*mWW^2*t^5 + 366*ep^3*mtt*mWW^2*t^5 - 18*mWW^3*t^5 - 122*ep*mWW^3*t^5 - 258*ep^2*mWW^3*t^5 - 170*ep^3*mWW^3*t^5 - 12*mtt^2*s*t^5 - 70*ep*mtt^2*s*t^5 - 90*ep^2*mtt^2*s*t^5 - 20*ep^3*mtt^2*s*t^5 + 24*mtt*mWW*s*t^5 + 141*ep*mtt*mWW*s*t^5 + 197*ep^2*mtt*mWW*s*t^5 + 64*ep^3*mtt*mWW*s*t^5 - 12*mWW^2*s*t^5 - 71*ep*mWW^2*s*t^5 - 107*ep^2*mWW^2*s*t^5 - 44*ep^3*mWW^2*s*t^5 - 4*mtt^2*t^6 - 15*ep*mtt^2*t^6 - 5*ep^2*mtt^2*t^6 + 12*ep^3*mtt^2*t^6 + 8*mtt*mWW*t^6 + 30*ep*mtt*mWW*t^6 + 10*ep^2*mtt*mWW*t^6 - 24*ep^3*mtt*mWW*t^6 - 4*mWW^2*t^6 - 15*ep*mWW^2*t^6 - 5*ep^2*mWW^2*t^6 + 12*ep^3*mWW^2*t^6)/(ep*(mtt - mWW)^2*s*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (6*ep*(3*mtt^8 + 23*ep*mtt^8 + 54*ep^2*mtt^8 + 40*ep^3*mtt^8 - 7*mtt^7*mWW - 52*ep*mtt^7*mWW - 121*ep^2*mtt^7*mWW - 92*ep^3*mtt^7*mWW + 2*mtt^6*mWW^2 + 21*ep*mtt^6*mWW^2 + 61*ep^2*mtt^6*mWW^2 + 60*ep^3*mtt^6*mWW^2 + 6*mtt^5*mWW^3 + 27*ep*mtt^5*mWW^3 + 31*ep^2*mtt^5*mWW^3 - 4*ep^3*mtt^5*mWW^3 - 5*mtt^4*mWW^4 - 24*ep*mtt^4*mWW^4 - 31*ep^2*mtt^4*mWW^4 - 4*ep^3*mtt^4*mWW^4 + mtt^3*mWW^5 + 5*ep*mtt^3*mWW^5 + 6*ep^2*mtt^3*mWW^5 - 16*mtt^7*s - 114*ep*mtt^7*s - 254*ep^2*mtt^7*s - 180*ep^3*mtt^7*s + 31*mtt^6*mWW*s + 211*ep*mtt^6*mWW*s + 462*ep^2*mtt^6*mWW*s + 336*ep^3*mtt^6*mWW*s - 7*mtt^5*mWW^2*s - 49*ep*mtt^5*mWW^2*s - 128*ep^2*mtt^5*mWW^2*s - 136*ep^3*mtt^5*mWW^2*s - 17*mtt^4*mWW^3*s - 97*ep*mtt^4*mWW^3*s - 156*ep^2*mtt^4*mWW^3*s - 44*ep^3*mtt^4*mWW^3*s + 11*mtt^3*mWW^4*s + 59*ep*mtt^3*mWW^4*s + 90*ep^2*mtt^3*mWW^4*s + 28*ep^3*mtt^3*mWW^4*s - 2*mtt^2*mWW^5*s - 10*ep*mtt^2*mWW^5*s - 14*ep^2*mtt^2*mWW^5*s - 4*ep^3*mtt^2*mWW^5*s + 32*mtt^6*s^2 + 216*ep*mtt^6*s^2 + 460*ep^2*mtt^6*s^2 + 312*ep^3*mtt^6*s^2 - 52*mtt^5*mWW*s^2 - 320*ep*mtt^5*mWW*s^2 - 652*ep^2*mtt^5*mWW*s^2 - 452*ep^3*mtt^5*mWW*s^2 + 8*mtt^4*mWW^2*s^2 + 12*ep*mtt^4*mWW^2*s^2 + 6*ep^2*mtt^4*mWW^2*s^2 + 52*ep^3*mtt^4*mWW^2*s^2 + 19*mtt^3*mWW^3*s^2 + 134*ep*mtt^3*mWW^3*s^2 + 259*ep^2*mtt^3*mWW^3*s^2 + 120*ep^3*mtt^3*mWW^3*s^2 - 6*mtt^2*mWW^4*s^2 - 37*ep*mtt^2*mWW^4*s^2 - 65*ep^2*mtt^2*mWW^4*s^2 - 28*ep^3*mtt^2*mWW^4*s^2 - mtt*mWW^5*s^2 - 5*ep*mtt*mWW^5*s^2 - 8*ep^2*mtt*mWW^5*s^2 - 4*ep^3*mtt*mWW^5*s^2 - 30*mtt^5*s^3 - 194*ep*mtt^5*s^3 - 396*ep^2*mtt^5*s^3 - 256*ep^3*mtt^5*s^3 + 39*mtt^4*mWW*s^3 + 207*ep*mtt^4*mWW*s^3 + 378*ep^2*mtt^4*mWW*s^3 + 248*ep^3*mtt^4*mWW*s^3 + 58*ep*mtt^3*mWW^2*s^3 + 166*ep^2*mtt^3*mWW^2*s^3 + 88*ep^3*mtt^3*mWW^2*s^3 - 5*mtt^2*mWW^3*s^3 - 53*ep*mtt^2*mWW^3*s^3 - 122*ep^2*mtt^2*mWW^3*s^3 - 68*ep^3*mtt^2*mWW^3*s^3 - 4*mtt*mWW^4*s^3 - 18*ep*mtt*mWW^4*s^3 - 26*ep^2*mtt*mWW^4*s^3 - 12*ep^3*mtt*mWW^4*s^3 + 13*mtt^4*s^4 + 81*ep*mtt^4*s^4 + 158*ep^2*mtt^4*s^4 + 96*ep^3*mtt^4*s^4 - 11*mtt^3*mWW*s^4 - 38*ep*mtt^3*mWW*s^4 - 43*ep^2*mtt^3*mWW*s^4 - 24*ep^3*mtt^3*mWW*s^4 - mtt^2*mWW^2*s^4 - 34*ep*mtt^2*mWW^2*s^4 - 95*ep^2*mtt^2*mWW^2*s^4 - 60*ep^3*mtt^2*mWW^2*s^4 - 5*mtt*mWW^3*s^4 - 21*ep*mtt*mWW^3*s^4 - 28*ep^2*mtt*mWW^3*s^4 - 12*ep^3*mtt*mWW^3*s^4 - 2*mtt^3*s^5 - 12*ep*mtt^3*s^5 - 22*ep^2*mtt^3*s^5 - 12*ep^3*mtt^3*s^5 - 8*ep*mtt^2*mWW*s^5 - 24*ep^2*mtt^2*mWW*s^5 - 16*ep^3*mtt^2*mWW*s^5 - 2*mtt*mWW^2*s^5 - 8*ep*mtt*mWW^2*s^5 - 10*ep^2*mtt*mWW^2*s^5 - 4*ep^3*mtt*mWW^2*s^5 - 17*mtt^7*t - 126*ep*mtt^7*t - 289*ep^2*mtt^7*t - 208*ep^3*mtt^7*t + 45*mtt^6*mWW*t + 321*ep*mtt^6*mWW*t + 726*ep^2*mtt^6*mWW*t + 528*ep^3*mtt^6*mWW*t - 26*mtt^5*mWW^2*t - 201*ep*mtt^5*mWW^2*t - 497*ep^2*mtt^5*mWW^2*t - 408*ep^3*mtt^5*mWW^2*t - 18*mtt^4*mWW^3*t - 72*ep*mtt^4*mWW^3*t - 46*ep^2*mtt^4*mWW^3*t + 64*ep^3*mtt^4*mWW^3*t + 19*mtt^3*mWW^4*t + 93*ep*mtt^3*mWW^4*t + 124*ep^2*mtt^3*mWW^4*t + 24*ep^3*mtt^3*mWW^4*t - 3*mtt^2*mWW^5*t - 15*ep*mtt^2*mWW^5*t - 18*ep^2*mtt^2*mWW^5*t + 72*mtt^6*s*t + 506*ep*mtt^6*s*t + 1110*ep^2*mtt^6*s*t + 764*ep^3*mtt^6*s*t - 149*mtt^5*mWW*s*t - 1023*ep*mtt^5*mWW*s*t - 2244*ep^2*mtt^5*mWW*s*t - 1580*ep^3*mtt^5*mWW*s*t + 51*mtt^4*mWW^2*s*t + 379*ep*mtt^4*mWW^2*s*t + 962*ep^2*mtt^4*mWW^2*s*t + 824*ep^3*mtt^4*mWW^2*s*t + 52*mtt^3*mWW^3*s*t + 283*ep*mtt^3*mWW^3*s*t + 397*ep^2*mtt^3*mWW^3*s*t + 68*ep^3*mtt^3*mWW^3*s*t - 29*mtt^2*mWW^4*s*t - 162*ep*mtt^2*mWW^4*s*t - 251*ep^2*mtt^2*mWW^4*s*t - 84*ep^3*mtt^2*mWW^4*s*t + 3*mtt*mWW^5*s*t + 17*ep*mtt*mWW^5*s*t + 26*ep^2*mtt*mWW^5*s*t + 8*ep^3*mtt*mWW^5*s*t - 104*mtt^5*s^2*t - 732*ep*mtt^5*s^2*t - 1584*ep^2*mtt^5*s^2*t - 1060*ep^3*mtt^5*s^2*t + 155*mtt^4*mWW*s^2*t + 1069*ep*mtt^4*mWW*s^2*t + 2354*ep^2*mtt^4*mWW*s^2*t + 1648*ep^3*mtt^4*mWW*s^2*t - 4*mtt^3*mWW^2*s^2*t - 52*ep*mtt^3*mWW^2*s^2*t - 300*ep^2*mtt^3*mWW^2*s^2*t - 404*ep^3*mtt^3*mWW^2*s^2*t - 58*mtt^2*mWW^3*s^2*t - 357*ep*mtt^2*mWW^3*s^2*t - 595*ep^2*mtt^2*mWW^3*s^2*t - 236*ep^3*mtt^2*mWW^3*s^2*t + 10*mtt*mWW^4*s^2*t + 69*ep*mtt*mWW^4*s^2*t + 123*ep^2*mtt*mWW^4*s^2*t + 52*ep^3*mtt*mWW^4*s^2*t + mWW^5*s^2*t + 3*ep*mWW^5*s^2*t + 2*ep^2*mWW^5*s^2*t + 56*mtt^4*s^3*t + 442*ep*mtt^4*s^3*t + 998*ep^2*mtt^4*s^3*t + 668*ep^3*mtt^4*s^3*t - 40*mtt^3*mWW*s^3*t - 338*ep*mtt^3*mWW*s^3*t - 850*ep^2*mtt^3*mWW*s^3*t - 644*ep^3*mtt^3*mWW*s^3*t - 46*mtt^2*mWW^2*s^3*t - 262*ep*mtt^2*mWW^2*s^3*t - 392*ep^2*mtt^2*mWW^2*s^3*t - 128*ep^3*mtt^2*mWW^2*s^3*t + 20*mtt*mWW^3*s^3*t + 128*ep*mtt*mWW^3*s^3*t + 224*ep^2*mtt*mWW^3*s^3*t + 104*ep^3*mtt*mWW^3*s^3*t + 2*mWW^4*s^3*t + 6*ep*mWW^4*s^3*t + 4*ep^2*mWW^4*s^3*t - 3*mtt^3*s^4*t - 82*ep*mtt^3*s^4*t - 239*ep^2*mtt^3*s^4*t - 172*ep^3*mtt^3*s^4*t - 19*mtt^2*mWW*s^4*t - 65*ep*mtt^2*mWW*s^4*t - 38*ep^2*mtt^2*mWW*s^4*t + 24*ep^3*mtt^2*mWW*s^4*t + 21*mtt*mWW^2*s^4*t + 112*ep*mtt*mWW^2*s^4*t + 179*ep^2*mtt*mWW^2*s^4*t + 84*ep^3*mtt*mWW^2*s^4*t + mWW^3*s^4*t + 3*ep*mWW^3*s^4*t + 2*ep^2*mWW^3*s^4*t - 4*mtt^2*s^5*t - 8*ep*mtt^2*s^5*t + 4*ep^2*mtt^2*s^5*t + 8*ep^3*mtt^2*s^5*t + 8*mtt*mWW*s^5*t + 36*ep*mtt*mWW*s^5*t + 52*ep^2*mtt*mWW*s^5*t + 24*ep^3*mtt*mWW*s^5*t + 40*mtt^6*t^2 + 283*ep*mtt^6*t^2 + 625*ep^2*mtt^6*t^2 + 432*ep^3*mtt^6*t^2 - 116*mtt^5*mWW*t^2 - 794*ep*mtt^5*mWW*t^2 - 1730*ep^2*mtt^5*mWW*t^2 - 1200*ep^3*mtt^5*mWW*t^2 + 91*mtt^4*mWW^2*t^2 + 634*ep*mtt^4*mWW^2*t^2 + 1435*ep^2*mtt^4*mWW^2*t^2 + 1056*ep^3*mtt^4*mWW^2*t^2 + 9*mtt^3*mWW^3*t^2 - 3*ep*mtt^3*mWW^3*t^2 - 162*ep^2*mtt^3*mWW^3*t^2 - 240*ep^3*mtt^3*mWW^3*t^2 - 27*mtt^2*mWW^4*t^2 - 135*ep*mtt^2*mWW^4*t^2 - 186*ep^2*mtt^2*mWW^4*t^2 - 48*ep^3*mtt^2*mWW^4*t^2 + 3*mtt*mWW^5*t^2 + 15*ep*mtt*mWW^5*t^2 + 18*ep^2*mtt*mWW^5*t^2 - 128*mtt^5*s*t^2 - 878*ep*mtt^5*s*t^2 - 1862*ep^2*mtt^5*s*t^2 - 1224*ep^3*mtt^5*s*t^2 + 280*mtt^4*mWW*s*t^2 + 1914*ep*mtt^4*mWW*s*t^2 + 4112*ep^2*mtt^4*mWW*s*t^2 + 2772*ep^3*mtt^4*mWW*s*t^2 - 128*mtt^3*mWW^2*s*t^2 - 953*ep*mtt^3*mWW^2*s*t^2 - 2279*ep^2*mtt^3*mWW^2*s*t^2 - 1724*ep^3*mtt^3*mWW^2*s*t^2 - 51*mtt^2*mWW^3*s*t^2 - 232*ep*mtt^2*mWW^3*s*t^2 - 197*ep^2*mtt^2*mWW^3*s*t^2 + 96*ep^3*mtt^2*mWW^3*s*t^2 + 28*mtt*mWW^4*s*t^2 + 156*ep*mtt*mWW^4*s*t^2 + 238*ep^2*mtt*mWW^4*s*t^2 + 84*ep^3*mtt*mWW^4*s*t^2 - mWW^5*s*t^2 - 7*ep*mWW^5*s*t^2 - 12*ep^2*mWW^5*s*t^2 - 4*ep^3*mWW^5*s*t^2 + 120*mtt^4*s^2*t^2 + 898*ep*mtt^4*s^2*t^2 + 1950*ep^2*mtt^4*s^2*t^2 + 1268*ep^3*mtt^4*s^2*t^2 - 169*mtt^3*mWW*s^2*t^2 - 1322*ep*mtt^3*mWW*s^2*t^2 - 3025*ep^2*mtt^3*mWW*s^2*t^2 - 2084*ep^3*mtt^3*mWW*s^2*t^2 - 6*mtt^2*mWW^2*s^2*t^2 + 162*ep*mtt^2*mWW^2*s^2*t^2 + 742*ep^2*mtt^2*mWW^2*s^2*t^2 + 732*ep^3*mtt^2*mWW^2*s^2*t^2 + 57*mtt*mWW^3*s^2*t^2 + 284*ep*mtt*mWW^3*s^2*t^2 + 375*ep^2*mtt*mWW^3*s^2*t^2 + 100*ep^3*mtt*mWW^3*s^2*t^2 - 6*mWW^4*s^2*t^2 - 34*ep*mWW^4*s^2*t^2 - 50*ep^2*mWW^4*s^2*t^2 - 16*ep^3*mWW^4*s^2*t^2 - 22*mtt^3*s^3*t^2 - 308*ep*mtt^3*s^3*t^2 - 798*ep^2*mtt^3*s^3*t^2 - 552*ep^3*mtt^3*s^3*t^2 - 7*mtt^2*mWW*s^3*t^2 + 177*ep*mtt^2*mWW*s^3*t^2 + 650*ep^2*mtt^2*mWW*s^3*t^2 + 536*ep^3*mtt^2*mWW*s^3*t^2 + 50*mtt*mWW^2*s^3*t^2 + 192*ep*mtt*mWW^2*s^3*t^2 + 174*ep^2*mtt*mWW^2*s^3*t^2 - 4*ep^3*mtt*mWW^2*s^3*t^2 - 9*mWW^3*s^3*t^2 - 41*ep*mWW^3*s^3*t^2 - 50*ep^2*mWW^3*s^3*t^2 - 12*ep^3*mWW^3*s^3*t^2 - 10*mtt^2*s^4*t^2 + 5*ep*mtt^2*s^4*t^2 + 85*ep^2*mtt^2*s^4*t^2 + 76*ep^3*mtt^2*s^4*t^2 + 18*mtt*mWW*s^4*t^2 + 53*ep*mtt*mWW*s^4*t^2 + 31*ep^2*mtt*mWW*s^4*t^2 - 12*ep^3*mtt*mWW*s^4*t^2 - 4*mWW^2*s^4*t^2 - 14*ep*mWW^2*s^4*t^2 - 12*ep^2*mWW^2*s^4*t^2 - 50*mtt^5*t^3 - 332*ep*mtt^5*t^3 - 690*ep^2*mtt^5*t^3 - 448*ep^3*mtt^5*t^3 + 152*mtt^4*mWW*t^3 + 994*ep*mtt^4*mWW*t^3 + 2062*ep^2*mtt^4*mWW*t^3 + 1352*ep^3*mtt^4*mWW*t^3 - 139*mtt^3*mWW^2*t^3 - 915*ep*mtt^3*mWW^2*t^3 - 1942*ep^2*mtt^3*mWW^2*t^3 - 1320*ep^3*mtt^3*mWW^2*t^3 + 21*mtt^2*mWW^3*t^3 + 171*ep*mtt^2*mWW^3*t^3 + 452*ep^2*mtt^2*mWW^3*t^3 + 376*ep^3*mtt^2*mWW^3*t^3 + 17*mtt*mWW^4*t^3 + 87*ep*mtt*mWW^4*t^3 + 124*ep^2*mtt*mWW^4*t^3 + 40*ep^3*mtt*mWW^4*t^3 - mWW^5*t^3 - 5*ep*mWW^5*t^3 - 6*ep^2*mWW^5*t^3 + 112*mtt^4*s*t^3 + 738*ep*mtt^4*s*t^3 + 1466*ep^2*mtt^4*s*t^3 + 888*ep^3*mtt^4*s*t^3 - 251*mtt^3*mWW*s*t^3 - 1679*ep*mtt^3*mWW*s*t^3 - 3438*ep^2*mtt^3*mWW*s*t^3 - 2172*ep^3*mtt^3*mWW*s*t^3 + 138*mtt^2*mWW^2*s*t^3 + 1000*ep*mtt^2*mWW^2*s*t^3 + 2228*ep^2*mtt^2*mWW^2*s*t^3 + 1532*ep^3*mtt^2*mWW^2*s*t^3 + 11*mtt*mWW^3*s*t^3 - 6*ep*mtt*mWW^3*s*t^3 - 179*ep^2*mtt*mWW^3*s*t^3 - 220*ep^3*mtt*mWW^3*s*t^3 - 10*mWW^4*s*t^3 - 53*ep*mWW^4*s*t^3 - 77*ep^2*mWW^4*s*t^3 - 28*ep^3*mWW^4*s*t^3 - 56*mtt^3*s^2*t^3 - 464*ep*mtt^3*s^2*t^3 - 988*ep^2*mtt^3*s^2*t^3 - 604*ep^3*mtt^3*s^2*t^3 + 80*mtt^2*mWW*s^2*t^3 + 696*ep*mtt^2*mWW*s^2*t^3 + 1560*ep^2*mtt^2*mWW*s^2*t^3 + 1016*ep^3*mtt^2*mWW*s^2*t^3 - 2*mtt*mWW^2*s^2*t^3 - 157*ep*mtt*mWW^2*s^2*t^3 - 519*ep^2*mtt*mWW^2*s^2*t^3 - 424*ep^3*mtt*mWW^2*s^2*t^3 - 14*mWW^3*s^2*t^3 - 51*ep*mWW^3*s^2*t^3 - 37*ep^2*mWW^3*s^2*t^3 + 12*ep^3*mWW^3*s^2*t^3 - 4*mtt^2*s^3*t^3 + 60*ep*mtt^2*s^3*t^3 + 196*ep^2*mtt^2*s^3*t^3 + 140*ep^3*mtt^2*s^3*t^3 + 6*mtt*mWW*s^3*t^3 - 48*ep*mtt*mWW*s^3*t^3 - 178*ep^2*mtt*mWW*s^3*t^3 - 140*ep^3*mtt*mWW*s^3*t^3 - 6*mWW^2*s^3*t^3 - 8*ep*mWW^2*s^3*t^3 + 22*ep^2*mWW^2*s^3*t^3 + 32*ep^3*mWW^2*s^3*t^3 + 35*mtt^4*t^4 + 213*ep*mtt^4*t^4 + 400*ep^2*mtt^4*t^4 + 232*ep^3*mtt^4*t^4 - 105*mtt^3*mWW*t^4 - 648*ep*mtt^3*mWW*t^4 - 1251*ep^2*mtt^3*mWW*t^4 - 756*ep^3*mtt^3*mWW*t^4 + 101*mtt^2*mWW^2*t^4 + 636*ep*mtt^2*mWW^2*t^4 + 1271*ep^2*mtt^2*mWW^2*t^4 + 804*ep^3*mtt^2*mWW^2*t^4 - 27*mtt*mWW^3*t^4 - 180*ep*mtt*mWW^3*t^4 - 389*ep^2*mtt*mWW^3*t^4 - 268*ep^3*mtt*mWW^3*t^4 - 4*mWW^4*t^4 - 21*ep*mWW^4*t^4 - 31*ep^2*mWW^4*t^4 - 12*ep^3*mWW^4*t^4 - 48*mtt^3*s*t^4 - 296*ep*mtt^3*s*t^4 - 516*ep^2*mtt^3*s*t^4 - 260*ep^3*mtt^3*s*t^4 + 103*mtt^2*mWW*s*t^4 + 653*ep*mtt^2*mWW*s*t^4 + 1206*ep^2*mtt^2*mWW*s*t^4 + 668*ep^3*mtt^2*mWW*s*t^4 - 60*mtt*mWW^2*s*t^4 - 409*ep*mtt*mWW^2*s*t^4 - 825*ep^2*mtt*mWW^2*s*t^4 - 508*ep^3*mtt*mWW^2*s*t^4 + 5*mWW^3*s*t^4 + 52*ep*mWW^3*s*t^4 + 135*ep^2*mWW^3*s*t^4 + 100*ep^3*mWW^3*s*t^4 + 8*mtt^2*s^2*t^4 + 82*ep*mtt^2*s^2*t^4 + 162*ep^2*mtt^2*s^2*t^4 + 84*ep^3*mtt^2*s^2*t^4 - 14*mtt*mWW*s^2*t^4 - 123*ep*mtt*mWW*s^2*t^4 - 237*ep^2*mtt*mWW*s^2*t^4 - 128*ep^3*mtt*mWW*s^2*t^4 + 2*mWW^2*s^2*t^4 + 29*ep*mWW^2*s^2*t^4 + 67*ep^2*mWW^2*s^2*t^4 + 44*ep^3*mWW^2*s^2*t^4 - 13*mtt^3*t^5 - 70*ep*mtt^3*t^5 - 109*ep^2*mtt^3*t^5 - 48*ep^3*mtt^3*t^5 + 35*mtt^2*mWW*t^5 + 197*ep*mtt^2*mWW*t^5 + 332*ep^2*mtt^2*mWW*t^5 + 168*ep^3*mtt^2*mWW*t^5 - 31*mtt*mWW^2*t^5 - 184*ep*mtt*mWW^2*t^5 - 337*ep^2*mtt*mWW^2*t^5 - 192*ep^3*mtt*mWW^2*t^5 + 9*mWW^3*t^5 + 57*ep*mWW^3*t^5 + 114*ep^2*mWW^3*t^5 + 72*ep^3*mWW^3*t^5 + 8*mtt^2*s*t^5 + 44*ep*mtt^2*s*t^5 + 56*ep^2*mtt^2*s*t^5 + 12*ep^3*mtt^2*s*t^5 - 14*mtt*mWW*s*t^5 - 76*ep*mtt*mWW*s*t^5 - 98*ep^2*mtt*mWW*s*t^5 - 24*ep^3*mtt*mWW*s*t^5 + 6*mWW^2*s*t^5 + 32*ep*mWW^2*s*t^5 + 42*ep^2*mWW^2*s*t^5 + 12*ep^3*mWW^2*s*t^5 + 2*mtt^2*t^6 + 9*ep*mtt^2*t^6 + 9*ep^2*mtt^2*t^6 - 4*mtt*mWW*t^6 - 18*ep*mtt*mWW*t^6 - 18*ep^2*mtt*mWW*t^6 + 2*mWW^2*t^6 + 9*ep*mWW^2*t^6 + 9*ep^2*mWW^2*t^6))/((1 + ep)*(mtt - mWW)^2*s^2*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, -((6*mtt^8 + 34*ep*mtt^8 + 40*ep^2*mtt^8 - 14*mtt^7*mWW - 120*ep*mtt^7*mWW - 234*ep^2*mtt^7*mWW - 120*ep^3*mtt^7*mWW + 4*mtt^6*mWW^2 + 90*ep*mtt^6*mWW^2 + 266*ep^2*mtt^6*mWW^2 + 216*ep^3*mtt^6*mWW^2 + 12*mtt^5*mWW^3 + 62*ep*mtt^5*mWW^3 + 38*ep^2*mtt^5*mWW^3 - 72*ep^3*mtt^5*mWW^3 - 10*mtt^4*mWW^4 - 84*ep*mtt^4*mWW^4 - 138*ep^2*mtt^4*mWW^4 - 24*ep^3*mtt^4*mWW^4 + 2*mtt^3*mWW^5 + 18*ep*mtt^3*mWW^5 + 28*ep^2*mtt^3*mWW^5 - 26*mtt^7*s - 167*ep*mtt^7*s - 207*ep^2*mtt^7*s + 48*mtt^6*mWW*s + 443*ep*mtt^6*mWW*s + 829*ep^2*mtt^6*mWW*s + 360*ep^3*mtt^6*mWW*s - 10*mtt^5*mWW^2*s - 206*ep*mtt^5*mWW^2*s - 616*ep^2*mtt^5*mWW^2*s - 504*ep^3*mtt^5*mWW^2*s - 22*mtt^4*mWW^3*s - 238*ep*mtt^4*mWW^3*s - 336*ep^2*mtt^4*mWW^3*s + 48*ep^3*mtt^4*mWW^3*s + 12*mtt^3*mWW^4*s + 205*ep*mtt^3*mWW^4*s + 407*ep^2*mtt^3*mWW^4*s + 120*ep^3*mtt^3*mWW^4*s - 2*mtt^2*mWW^5*s - 37*ep*mtt^2*mWW^5*s - 77*ep^2*mtt^2*mWW^5*s - 24*ep^3*mtt^2*mWW^5*s + 44*mtt^6*s^2 + 343*ep*mtt^6*s^2 + 461*ep^2*mtt^6*s^2 + 12*ep^3*mtt^6*s^2 - 58*mtt^5*mWW*s^2 - 632*ep*mtt^5*mWW*s^2 - 1150*ep^2*mtt^5*mWW*s^2 - 396*ep^3*mtt^5*mWW*s^2 - 6*mtt^4*mWW^2*s^2 + 36*ep*mtt^4*mWW^2*s^2 + 310*ep^2*mtt^4*mWW^2*s^2 + 384*ep^3*mtt^4*mWW^2*s^2 + 20*mtt^3*mWW^3*s^2 + 418*ep*mtt^3*mWW^3*s^2 + 734*ep^2*mtt^3*mWW^3*s^2 + 96*ep^3*mtt^3*mWW^3*s^2 + 6*mtt^2*mWW^4*s^2 - 165*ep*mtt^2*mWW^4*s^2 - 385*ep^2*mtt^2*mWW^4*s^2 - 108*ep^3*mtt^2*mWW^4*s^2 - 6*mtt*mWW^5*s^2 + 30*ep^2*mtt*mWW^5*s^2 + 12*ep^3*mtt*mWW^5*s^2 - 36*mtt^5*s^3 - 382*ep*mtt^5*s^3 - 574*ep^2*mtt^5*s^3 - 48*ep^3*mtt^5*s^3 + 26*mtt^4*mWW*s^3 + 438*ep*mtt^4*mWW*s^3 + 816*ep^2*mtt^4*mWW*s^3 + 228*ep^3*mtt^4*mWW*s^3 + 24*mtt^3*mWW^2*s^3 + 223*ep*mtt^3*mWW^2*s^3 + 245*ep^2*mtt^3*mWW^2*s^3 - 96*ep^3*mtt^3*mWW^2*s^3 - 327*ep*mtt^2*mWW^3*s^3 - 657*ep^2*mtt^2*mWW^3*s^3 - 144*ep^3*mtt^2*mWW^3*s^3 - 12*mtt*mWW^4*s^3 + 65*ep*mtt*mWW^4*s^3 + 203*ep^2*mtt*mWW^4*s^3 + 72*ep^3*mtt*mWW^4*s^3 - 2*mWW^5*s^3 - 17*ep*mWW^5*s^3 - 33*ep^2*mWW^5*s^3 - 12*ep^3*mWW^5*s^3 + 14*mtt^4*s^4 + 248*ep*mtt^4*s^4 + 426*ep^2*mtt^4*s^4 + 72*ep^3*mtt^4*s^4 - 152*ep*mtt^3*mWW*s^4 - 328*ep^2*mtt^3*mWW*s^4 - 108*ep^3*mtt^3*mWW*s^4 - 10*mtt^2*mWW^2*s^4 - 195*ep*mtt^2*mWW^2*s^4 - 319*ep^2*mtt^2*mWW^2*s^4 - 36*ep^3*mtt^2*mWW^2*s^4 - 8*mtt*mWW^3*s^4 + 132*ep*mtt*mWW^3*s^4 + 320*ep^2*mtt*mWW^3*s^4 + 108*ep^3*mtt*mWW^3*s^4 - 4*mWW^4*s^4 - 49*ep*mWW^4*s^4 - 99*ep^2*mWW^4*s^4 - 36*ep^3*mWW^4*s^4 - 2*mtt^3*s^5 - 91*ep*mtt^3*s^5 - 179*ep^2*mtt^3*s^5 - 48*ep^3*mtt^3*s^5 - 2*mtt^2*mWW*s^5 + 23*ep*mtt^2*mWW*s^5 + 67*ep^2*mtt^2*mWW*s^5 + 36*ep^3*mtt^2*mWW*s^5 - 2*mtt*mWW^2*s^5 + 67*ep*mtt*mWW^2*s^5 + 147*ep^2*mtt*mWW^2*s^5 + 48*ep^3*mtt*mWW^2*s^5 - 2*mWW^3*s^5 - 47*ep*mWW^3*s^5 - 99*ep^2*mWW^3*s^5 - 36*ep^3*mWW^3*s^5 + 15*ep*mtt^2*s^6 + 33*ep^2*mtt^2*s^6 + 12*ep^3*mtt^2*s^6 - 15*ep*mWW^2*s^6 - 33*ep^2*mWW^2*s^6 - 12*ep^3*mWW^2*s^6 - 28*mtt^7*t - 157*ep*mtt^7*t - 183*ep^2*mtt^7*t + 76*mtt^6*mWW*t + 571*ep*mtt^6*mWW*t + 1049*ep^2*mtt^6*mWW*t + 504*ep^3*mtt^6*mWW*t - 48*mtt^5*mWW^2*t - 526*ep*mtt^5*mWW^2*t - 1314*ep^2*mtt^5*mWW^2*t - 936*ep^3*mtt^5*mWW^2*t - 24*mtt^4*mWW^3*t - 64*ep*mtt^4*mWW^3*t + 168*ep^2*mtt^4*mWW^3*t + 360*ep^3*mtt^4*mWW^3*t + 28*mtt^3*mWW^4*t + 207*ep*mtt^3*mWW^4*t + 325*ep^2*mtt^3*mWW^4*t + 72*ep^3*mtt^3*mWW^4*t - 4*mtt^2*mWW^5*t - 31*ep*mtt^2*mWW^5*t - 45*ep^2*mtt^2*mWW^5*t + 96*mtt^6*s*t + 615*ep*mtt^6*s*t + 745*ep^2*mtt^6*s*t - 20*ep^3*mtt^6*s*t - 176*mtt^5*mWW*s*t - 1521*ep*mtt^5*mWW*s*t - 2727*ep^2*mtt^5*mWW*s*t - 1084*ep^3*mtt^5*mWW*s*t + 32*mtt^4*mWW^2*s*t + 726*ep*mtt^4*mWW^2*s*t + 2090*ep^2*mtt^4*mWW^2*s*t + 1536*ep^3*mtt^4*mWW^2*s*t + 62*mtt^3*mWW^3*s*t + 416*ep*mtt^3*mWW^3*s*t + 334*ep^2*mtt^3*mWW^3*s*t - 304*ep^3*mtt^3*mWW^3*s*t - 12*mtt^2*mWW^4*s*t - 243*ep*mtt^2*mWW^4*s*t - 469*ep^2*mtt^2*mWW^4*s*t - 140*ep^3*mtt^2*mWW^4*s*t - 2*mtt*mWW^5*s*t + 7*ep*mtt*mWW^5*s*t + 27*ep^2*mtt*mWW^5*s*t + 12*ep^3*mtt*mWW^5*s*t - 116*mtt^5*s^2*t - 944*ep*mtt^5*s^2*t - 1228*ep^2*mtt^5*s^2*t + 44*ep^3*mtt^5*s^2*t + 102*mtt^4*mWW*s^2*t + 1377*ep*mtt^4*mWW*s^2*t + 2469*ep^2*mtt^4*mWW*s^2*t + 684*ep^3*mtt^4*mWW*s^2*t + 96*mtt^3*mWW^2*s^2*t + 117*ep*mtt^3*mWW^2*s^2*t - 585*ep^2*mtt^3*mWW^2*s^2*t - 744*ep^3*mtt^3*mWW^2*s^2*t - 68*mtt^2*mWW^3*s^2*t - 585*ep*mtt^2*mWW^3*s^2*t - 755*ep^2*mtt^2*mWW^3*s^2*t + 16*ep^3*mtt^2*mWW^3*s^2*t - 16*mtt*mWW^4*s^2*t + 21*ep*mtt*mWW^4*s^2*t + 75*ep^2*mtt*mWW^4*s^2*t - 12*ep^3*mtt*mWW^4*s^2*t + 2*mWW^5*s^2*t + 14*ep*mWW^5*s^2*t + 24*ep^2*mWW^5*s^2*t + 12*ep^3*mWW^5*s^2*t + 52*mtt^4*s^3*t + 712*ep*mtt^4*s^3*t + 1044*ep^2*mtt^4*s^3*t - 12*ep^3*mtt^4*s^3*t + 24*mtt^3*mWW*s^3*t - 481*ep*mtt^3*mWW*s^3*t - 987*ep^2*mtt^3*mWW*s^3*t - 156*ep^3*mtt^3*mWW*s^3*t - 100*mtt^2*mWW^2*s^3*t - 429*ep*mtt^2*mWW^2*s^3*t - 267*ep^2*mtt^2*mWW^2*s^3*t + 212*ep^3*mtt^2*mWW^2*s^3*t - 4*mtt*mWW^3*s^3*t + 121*ep*mtt*mWW^3*s^3*t + 151*ep^2*mtt*mWW^3*s^3*t - 76*ep^3*mtt*mWW^3*s^3*t + 12*mWW^4*s^3*t + 45*ep*mWW^4*s^3*t + 59*ep^2*mWW^4*s^3*t + 32*ep^3*mWW^4*s^3*t - 267*ep*mtt^3*s^4*t - 469*ep^2*mtt^3*s^4*t - 28*ep^3*mtt^3*s^4*t - 30*mtt^2*mWW*s^4*t + 60*ep*mtt^2*mWW*s^4*t + 230*ep^2*mtt^2*mWW*s^4*t + 76*ep^3*mtt^2*mWW*s^4*t + 12*mtt*mWW^2*s^4*t + 99*ep*mtt*mWW^2*s^4*t + 69*ep^2*mtt*mWW^2*s^4*t - 76*ep^3*mtt*mWW^2*s^4*t + 18*mWW^3*s^4*t + 44*ep*mWW^3*s^4*t + 42*ep^2*mWW^3*s^4*t + 28*ep^3*mWW^3*s^4*t - 4*mtt^2*s^5*t + 41*ep*mtt^2*s^5*t + 91*ep^2*mtt^2*s^5*t + 16*ep^3*mtt^2*s^5*t + 4*mtt*mWW*s^5*t - 6*ep*mtt*mWW*s^5*t - 34*ep^2*mtt*mWW*s^5*t - 24*ep^3*mtt*mWW*s^5*t + 8*mWW^2*s^5*t + 13*ep*mWW^2*s^5*t + 7*ep^2*mWW^2*s^5*t + 8*ep^3*mWW^2*s^5*t + 52*mtt^6*t^2 + 288*ep*mtt^6*t^2 + 332*ep^2*mtt^6*t^2 - 156*mtt^5*mWW*t^2 - 1051*ep*mtt^5*mWW*t^2 - 1801*ep^2*mtt^5*mWW*t^2 - 792*ep^3*mtt^5*mWW*t^2 + 134*mtt^4*mWW^2*t^2 + 1096*ep*mtt^4*mWW^2*t^2 + 2386*ep^2*mtt^4*mWW^2*t^2 + 1512*ep^3*mtt^4*mWW^2*t^2 - 6*mtt^3*mWW^3*t^2 - 178*ep*mtt^3*mWW^3*t^2 - 680*ep^2*mtt^3*mWW^3*t^2 - 648*ep^3*mtt^3*mWW^3*t^2 - 26*mtt^2*mWW^4*t^2 - 168*ep*mtt^2*mWW^4*t^2 - 254*ep^2*mtt^2*mWW^4*t^2 - 72*ep^3*mtt^2*mWW^4*t^2 + 2*mtt*mWW^5*t^2 + 13*ep*mtt*mWW^5*t^2 + 17*ep^2*mtt*mWW^5*t^2 - 136*mtt^5*s*t^2 - 864*ep*mtt^5*s*t^2 - 1016*ep^2*mtt^5*s*t^2 + 60*ep^3*mtt^5*s*t^2 + 248*mtt^4*mWW*s*t^2 + 1946*ep*mtt^4*mWW*s*t^2 + 3202*ep^2*mtt^4*mWW*s*t^2 + 1048*ep^3*mtt^4*mWW*s*t^2 - 42*mtt^3*mWW^2*s*t^2 - 857*ep*mtt^3*mWW^2*s*t^2 - 2205*ep^2*mtt^3*mWW^2*s*t^2 - 1392*ep^3*mtt^3*mWW^2*s*t^2 - 70*mtt^2*mWW^3*s*t^2 - 267*ep*mtt^2*mWW^3*s*t^2 - 59*ep^2*mtt^2*mWW^3*s*t^2 + 264*ep^3*mtt^2*mWW^3*s*t^2 - 2*mtt*mWW^4*s*t^2 + 29*ep*mtt*mWW^4*s*t^2 + 61*ep^2*mtt*mWW^4*s*t^2 + 20*ep^3*mtt*mWW^4*s*t^2 + 2*mWW^5*s*t^2 + 13*ep*mWW^5*s*t^2 + 17*ep^2*mWW^5*s*t^2 + 108*mtt^4*s^2*t^2 + 918*ep*mtt^4*s^2*t^2 + 1134*ep^2*mtt^4*s^2*t^2 - 144*ep^3*mtt^4*s^2*t^2 - 60*mtt^3*mWW*s^2*t^2 - 981*ep*mtt^3*mWW*s^2*t^2 - 1495*ep^2*mtt^3*mWW*s^2*t^2 - 44*ep^3*mtt^3*mWW*s^2*t^2 - 128*mtt^2*mWW^2*s^2*t^2 - 297*ep*mtt^2*mWW^2*s^2*t^2 - 39*ep^2*mtt^2*mWW^2*s^2*t^2 + 108*ep^3*mtt^2*mWW^2*s^2*t^2 + 52*mtt*mWW^3*s^2*t^2 + 245*ep*mtt*mWW^3*s^2*t^2 + 263*ep^2*mtt*mWW^3*s^2*t^2 + 36*ep^3*mtt*mWW^3*s^2*t^2 + 20*mWW^4*s^2*t^2 + 99*ep*mWW^4*s^2*t^2 + 137*ep^2*mWW^4*s^2*t^2 + 44*ep^3*mWW^4*s^2*t^2 - 16*mtt^3*s^3*t^2 - 396*ep*mtt^3*s^3*t^2 - 548*ep^2*mtt^3*s^3*t^2 + 108*ep^3*mtt^3*s^3*t^2 - 36*mtt^2*mWW*s^3*t^2 + 118*ep*mtt^2*mWW*s^3*t^2 + 162*ep^2*mtt^2*mWW*s^3*t^2 - 188*ep^3*mtt^2*mWW*s^3*t^2 + 48*mtt*mWW^2*s^3*t^2 + 156*ep*mtt*mWW^2*s^3*t^2 + 108*ep^2*mtt*mWW^2*s^3*t^2 - 12*ep^3*mtt*mWW^2*s^3*t^2 + 28*mWW^3*s^3*t^2 + 138*ep*mWW^3*s^3*t^2 + 214*ep^2*mWW^3*s^3*t^2 + 92*ep^3*mWW^3*s^3*t^2 - 8*mtt^2*s^4*t^2 + 54*ep*mtt^2*s^4*t^2 + 98*ep^2*mtt^2*s^4*t^2 - 24*ep^3*mtt^2*s^4*t^2 + 4*mtt*mWW*s^4*t^2 - 32*ep*mtt*mWW*s^4*t^2 - 68*ep^2*mtt*mWW*s^4*t^2 - 24*ep^3*mtt*mWW*s^4*t^2 + 12*mWW^2*s^4*t^2 + 58*ep*mWW^2*s^4*t^2 + 98*ep^2*mWW^2*s^4*t^2 + 48*ep^3*mWW^2*s^4*t^2 - 48*mtt^5*t^3 - 262*ep*mtt^5*t^3 - 298*ep^2*mtt^5*t^3 + 148*mtt^4*mWW*t^3 + 911*ep*mtt^4*mWW*t^3 + 1437*ep^2*mtt^4*mWW*t^3 + 552*ep^3*mtt^4*mWW*t^3 - 144*mtt^3*mWW^2*t^3 - 991*ep*mtt^3*mWW^2*t^3 - 1913*ep^2*mtt^3*mWW^2*t^3 - 1080*ep^3*mtt^3*mWW^2*t^3 + 36*mtt^2*mWW^3*t^3 + 297*ep*mtt^2*mWW^3*t^3 + 707*ep^2*mtt^2*mWW^3*t^3 + 504*ep^3*mtt^2*mWW^3*t^3 + 8*mtt*mWW^4*t^3 + 45*ep*mtt*mWW^4*t^3 + 67*ep^2*mtt*mWW^4*t^3 + 24*ep^3*mtt*mWW^4*t^3 + 92*mtt^4*s*t^3 + 572*ep*mtt^4*s*t^3 + 648*ep^2*mtt^4*s*t^3 - 60*ep^3*mtt^4*s*t^3 - 158*mtt^3*mWW*s*t^3 - 1087*ep*mtt^3*mWW*s*t^3 - 1527*ep^2*mtt^3*mWW*s*t^3 - 284*ep^3*mtt^3*mWW*s*t^3 + 16*mtt^2*mWW^2*s*t^3 + 285*ep*mtt^2*mWW^2*s*t^3 + 551*ep^2*mtt^2*mWW^2*s*t^3 + 196*ep^3*mtt^2*mWW^2*s*t^3 + 42*mtt*mWW^3*s*t^3 + 185*ep*mtt*mWW^3*s*t^3 + 261*ep^2*mtt*mWW^3*s*t^3 + 124*ep^3*mtt*mWW^3*s*t^3 + 8*mWW^4*s*t^3 + 45*ep*mWW^4*s*t^3 + 67*ep^2*mWW^4*s*t^3 + 24*ep^3*mWW^4*s*t^3 - 44*mtt^3*s^2*t^3 - 376*ep*mtt^3*s^2*t^3 - 428*ep^2*mtt^3*s^2*t^3 + 108*ep^3*mtt^3*s^2*t^3 + 22*mtt^2*mWW*s^2*t^3 + 222*ep*mtt^2*mWW*s^2*t^3 + 44*ep^2*mtt^2*mWW*s^2*t^3 - 388*ep^3*mtt^2*mWW*s^2*t^3 + 48*mtt*mWW^2*s^2*t^3 + 244*ep*mtt*mWW^2*s^2*t^3 + 508*ep^2*mtt*mWW^2*s^2*t^3 + 372*ep^3*mtt*mWW^2*s^2*t^3 - 10*mWW^3*s^2*t^3 - 58*ep*mWW^3*s^2*t^3 - 124*ep^2*mWW^3*s^2*t^3 - 92*ep^3*mWW^3*s^2*t^3 + 66*ep*mtt^2*s^3*t^3 + 78*ep^2*mtt^2*s^3*t^3 - 48*ep^3*mtt^2*s^3*t^3 - 4*mtt*mWW*s^3*t^3 - 10*ep*mtt*mWW*s^3*t^3 + 98*ep^2*mtt*mWW*s^3*t^3 + 144*ep^3*mtt*mWW*s^3*t^3 - 4*mWW^2*s^3*t^3 - 40*ep*mWW^2*s^3*t^3 - 112*ep^2*mWW^2*s^3*t^3 - 96*ep^3*mWW^2*s^3*t^3 + 22*mtt^4*t^4 + 118*ep*mtt^4*t^4 + 132*ep^2*mtt^4*t^4 - 62*mtt^3*mWW*t^4 - 353*ep*mtt^3*mWW*t^4 - 497*ep^2*mtt^3*mWW*t^4 - 144*ep^3*mtt^3*mWW*t^4 + 58*mtt^2*mWW^2*t^4 + 352*ep*mtt^2*mWW^2*t^4 + 598*ep^2*mtt^2*mWW^2*t^4 + 288*ep^3*mtt^2*mWW^2*t^4 - 18*mtt*mWW^3*t^4 - 117*ep*mtt*mWW^3*t^4 - 233*ep^2*mtt*mWW^3*t^4 - 144*ep^3*mtt*mWW^3*t^4 - 30*mtt^3*s*t^4 - 177*ep*mtt^3*s*t^4 - 193*ep^2*mtt^3*s*t^4 + 20*ep^3*mtt^3*s*t^4 + 38*mtt^2*mWW*s*t^4 + 219*ep*mtt^2*mWW*s*t^4 + 223*ep^2*mtt^2*mWW*s*t^4 - 40*ep^3*mtt^2*mWW*s*t^4 + 10*mtt*mWW^2*s*t^4 + 75*ep*mtt*mWW^2*s*t^4 + 203*ep^2*mtt*mWW^2*s*t^4 + 164*ep^3*mtt*mWW^2*s*t^4 - 18*mWW^3*s*t^4 - 117*ep*mWW^3*s*t^4 - 233*ep^2*mWW^3*s*t^4 - 144*ep^3*mWW^3*s*t^4 + 8*mtt^2*s^2*t^4 + 59*ep*mtt^2*s^2*t^4 + 61*ep^2*mtt^2*s^2*t^4 - 20*ep^3*mtt^2*s^2*t^4 - 4*mtt*mWW*s^2*t^4 + 16*ep*mtt*mWW*s^2*t^4 + 132*ep^2*mtt*mWW*s^2*t^4 + 144*ep^3*mtt*mWW*s^2*t^4 - 12*mWW^2*s^2*t^4 - 91*ep*mWW^2*s^2*t^4 - 193*ep^2*mWW^2*s^2*t^4 - 124*ep^3*mWW^2*s^2*t^4 - 4*mtt^3*t^5 - 21*ep*mtt^3*t^5 - 23*ep^2*mtt^3*t^5 + 8*mtt^2*mWW*t^5 + 42*ep*mtt^2*mWW*t^5 + 46*ep^2*mtt^2*mWW*t^5 - 4*mtt*mWW^2*t^5 - 21*ep*mtt*mWW^2*t^5 - 23*ep^2*mtt*mWW^2*t^5 + 4*mtt^2*s*t^5 + 21*ep*mtt^2*s*t^5 + 23*ep^2*mtt^2*s*t^5 - 4*mWW^2*s*t^5 - 21*ep*mWW^2*s*t^5 - 23*ep^2*mWW^2*s*t^5)/((1 + ep)*(mtt - mWW)^2*s^2*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-6*mtt^6 - 43*ep*mtt^6 - 91*ep^2*mtt^6 - 60*ep^3*mtt^6 + 8*mtt^5*mWW + 65*ep*mtt^5*mWW + 149*ep^2*mtt^5*mWW + 108*ep^3*mtt^5*mWW + 4*mtt^4*mWW^2 + 11*ep*mtt^4*mWW^2 - 9*ep^2*mtt^4*mWW^2 - 36*ep^3*mtt^4*mWW^2 - 8*mtt^3*mWW^3 - 45*ep*mtt^3*mWW^3 - 65*ep^2*mtt^3*mWW^3 - 12*ep^3*mtt^3*mWW^3 + 2*mtt^2*mWW^4 + 12*ep*mtt^2*mWW^4 + 16*ep^2*mtt^2*mWW^4 + 20*mtt^5*s + 142*ep*mtt^5*s + 290*ep^2*mtt^5*s + 180*ep^3*mtt^5*s - 26*mtt^4*mWW*s - 183*ep*mtt^4*mWW*s - 379*ep^2*mtt^4*mWW*s - 252*ep^3*mtt^4*mWW*s - 4*mtt^3*mWW^2*s - 33*ep*mtt^3*mWW^2*s - 43*ep^2*mtt^3*mWW^2*s + 24*ep^3*mtt^3*mWW^2*s + 14*mtt^2*mWW^3*s + 99*ep*mtt^2*mWW^3*s + 171*ep^2*mtt^2*mWW^3*s + 60*ep^3*mtt^2*mWW^3*s - 4*mtt*mWW^4*s - 25*ep*mtt*mWW^4*s - 39*ep^2*mtt*mWW^4*s - 12*ep^3*mtt*mWW^4*s - 24*mtt^4*s^2 - 168*ep*mtt^4*s^2 - 324*ep^2*mtt^4*s^2 - 180*ep^3*mtt^4*s^2 + 28*mtt^3*mWW*s^2 + 165*ep*mtt^3*mWW*s^2 + 299*ep^2*mtt^3*mWW*s^2 + 180*ep^3*mtt^3*mWW*s^2 + 4*mtt^2*mWW^2*s^2 + 66*ep*mtt^2*mWW^2*s^2 + 134*ep^2*mtt^2*mWW^2*s^2 + 36*ep^3*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 - 58*ep*mtt*mWW^3*s^2 - 106*ep^2*mtt*mWW^3*s^2 - 36*ep^3*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 5*ep*mWW^4*s^2 - 3*ep^2*mWW^4*s^2 + 12*mtt^3*s^3 + 82*ep*mtt^3*s^3 + 142*ep^2*mtt^3*s^3 + 60*ep^3*mtt^3*s^3 - 10*mtt^2*mWW*s^3 - 41*ep*mtt^2*mWW*s^3 - 57*ep^2*mtt^2*mWW*s^3 - 36*ep^3*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 - 39*ep*mtt*mWW^2*s^3 - 79*ep^2*mtt*mWW^2*s^3 - 24*ep^3*mtt*mWW^2*s^3 - 4*mWW^3*s^3 - 10*ep*mWW^3*s^3 - 6*ep^2*mWW^3*s^3 - 2*mtt^2*s^4 - 13*ep*mtt^2*s^4 - 17*ep^2*mtt^2*s^4 - 6*ep*mtt*mWW*s^4 - 12*ep^2*mtt*mWW*s^4 - 2*mWW^2*s^4 - 5*ep*mWW^2*s^4 - 3*ep^2*mWW^2*s^4 + 28*mtt^5*t + 196*ep*mtt^5*t + 402*ep^2*mtt^5*t + 252*ep^3*mtt^5*t - 48*mtt^4*mWW*t - 357*ep*mtt^4*mWW*t - 779*ep^2*mtt^4*mWW*t - 528*ep^3*mtt^4*mWW*t + 49*ep*mtt^3*mWW^2*t + 211*ep^2*mtt^3*mWW^2*t + 228*ep^3*mtt^3*mWW^2*t + 24*mtt^2*mWW^3*t + 137*ep*mtt^2*mWW^3*t + 199*ep^2*mtt^2*mWW^3*t + 48*ep^3*mtt^2*mWW^3*t - 4*mtt*mWW^4*t - 25*ep*mtt*mWW^4*t - 33*ep^2*mtt*mWW^4*t - 68*mtt^4*s*t - 500*ep*mtt^4*s*t - 1024*ep^2*mtt^4*s*t - 616*ep^3*mtt^4*s*t + 88*mtt^3*mWW*s*t + 656*ep*mtt^3*mWW*s*t + 1410*ep^2*mtt^3*mWW*s*t + 924*ep^3*mtt^3*mWW*s*t + 8*mtt^2*mWW^2*s*t + 30*ep*mtt^2*mWW^2*s*t - 84*ep^2*mtt^2*mWW^2*s*t - 204*ep^3*mtt^2*mWW^2*s*t - 30*mtt*mWW^3*s*t - 206*ep*mtt*mWW^3*s*t - 338*ep^2*mtt*mWW^3*s*t - 116*ep^3*mtt*mWW^3*s*t + 2*mWW^4*s*t + 20*ep*mWW^4*s*t + 36*ep^2*mWW^4*s*t + 12*ep^3*mWW^4*s*t + 48*mtt^3*s^2*t + 402*ep*mtt^3*s^2*t + 834*ep^2*mtt^3*s^2*t + 468*ep^3*mtt^3*s^2*t - 34*mtt^2*mWW*s^2*t - 291*ep*mtt^2*mWW*s^2*t - 673*ep^2*mtt^2*mWW*s^2*t - 460*ep^3*mtt^2*mWW*s^2*t - 34*mtt*mWW^2*s^2*t - 211*ep*mtt*mWW^2*s^2*t - 295*ep^2*mtt*mWW^2*s^2*t - 52*ep^3*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t + 84*ep*mWW^3*s^2*t + 134*ep^2*mWW^3*s^2*t + 44*ep^3*mWW^3*s^2*t - 4*mtt^2*s^3*t - 88*ep*mtt^2*s^3*t - 204*ep^2*mtt^2*s^3*t - 96*ep^3*mtt^2*s^3*t - 14*mtt*mWW*s^3*t - 42*ep*mtt*mWW*s^3*t + 2*ep^2*mtt*mWW*s^3*t + 56*ep^3*mtt*mWW*s^3*t + 18*mWW^2*s^3*t + 98*ep*mWW^2*s^3*t + 138*ep^2*mWW^2*s^3*t + 40*ep^3*mWW^2*s^3*t - 4*mtt*s^4*t - 10*ep*mtt*s^4*t - 8*ep^2*mtt*s^4*t - 8*ep^3*mtt*s^4*t + 8*mWW*s^4*t + 34*ep*mWW*s^4*t + 40*ep^2*mWW*s^4*t + 8*ep^3*mWW*s^4*t - 52*mtt^4*t^2 - 351*ep*mtt^4*t^2 - 683*ep^2*mtt^4*t^2 - 396*ep^3*mtt^4*t^2 + 104*mtt^3*mWW*t^2 + 724*ep*mtt^3*mWW*t^2 + 1496*ep^2*mtt^3*mWW*t^2 + 948*ep^3*mtt^3*mWW*t^2 - 30*mtt^2*mWW^2*t^2 - 249*ep*mtt^2*mWW^2*t^2 - 629*ep^2*mtt^2*mWW^2*t^2 - 492*ep^3*mtt^2*mWW^2*t^2 - 24*mtt*mWW^3*t^2 - 137*ep*mtt*mWW^3*t^2 - 201*ep^2*mtt*mWW^3*t^2 - 60*ep^3*mtt*mWW^3*t^2 + 2*mWW^4*t^2 + 13*ep*mWW^4*t^2 + 17*ep^2*mWW^4*t^2 + 84*mtt^3*s*t^2 + 645*ep*mtt^3*s*t^2 + 1305*ep^2*mtt^3*s*t^2 + 744*ep^3*mtt^3*s*t^2 - 112*mtt^2*mWW*s*t^2 - 862*ep*mtt^2*mWW*s*t^2 - 1840*ep^2*mtt^2*mWW*s*t^2 - 1156*ep^3*mtt^2*mWW*s*t^2 + 4*mtt*mWW^2*s*t^2 + 92*ep*mtt*mWW^2*s*t^2 + 362*ep^2*mtt*mWW^2*s*t^2 + 356*ep^3*mtt*mWW^2*s*t^2 + 20*mWW^3*s*t^2 + 117*ep*mWW^3*s*t^2 + 173*ep^2*mWW^3*s*t^2 + 56*ep^3*mWW^3*s*t^2 - 24*mtt^2*s^2*t^2 - 303*ep*mtt^2*s^2*t^2 - 687*ep^2*mtt^2*s^2*t^2 - 384*ep^3*mtt^2*s^2*t^2 + 8*mtt*mWW*s^2*t^2 + 185*ep*mtt*mWW*s^2*t^2 + 519*ep^2*mtt*mWW*s^2*t^2 + 376*ep^3*mtt*mWW*s^2*t^2 + 28*mWW^2*s^2*t^2 + 126*ep*mWW^2*s^2*t^2 + 136*ep^2*mWW^2*s^2*t^2 + 8*ep^3*mWW^2*s^2*t^2 - 8*mtt*s^3*t^2 + 9*ep*mtt*s^3*t^2 + 65*ep^2*mtt*s^3*t^2 + 36*ep^3*mtt*s^3*t^2 + 12*mWW*s^3*t^2 + 31*ep*mWW*s^3*t^2 - ep^2*mWW*s^3*t^2 - 36*ep^3*mWW*s^3*t^2 + 48*mtt^3*t^3 + 307*ep*mtt^3*t^3 + 547*ep^2*mtt^3*t^3 + 276*ep^3*mtt^3*t^3 - 100*mtt^2*mWW*t^3 - 658*ep*mtt^2*mWW*t^3 - 1274*ep^2*mtt^2*mWW*t^3 - 744*ep^3*mtt^2*mWW*t^3 + 44*mtt*mWW^2*t^3 + 306*ep*mtt*mWW^2*t^3 + 660*ep^2*mtt*mWW^2*t^3 + 444*ep^3*mtt*mWW^2*t^3 + 8*mWW^3*t^3 + 45*ep*mWW^3*t^3 + 67*ep^2*mWW^3*t^3 + 24*ep^3*mWW^3*t^3 - 44*mtt^2*s*t^3 - 358*ep*mtt^2*s*t^3 - 698*ep^2*mtt^2*s*t^3 - 360*ep^3*mtt^2*s*t^3 + 62*mtt*mWW*s*t^3 + 468*ep*mtt*mWW*s*t^3 + 936*ep^2*mtt*mWW*s*t^3 + 536*ep^3*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 94*ep*mWW^2*s*t^3 - 238*ep^2*mWW^2*s*t^3 - 176*ep^3*mWW^2*s*t^3 + 69*ep*mtt*s^2*t^3 + 177*ep^2*mtt*s^2*t^3 + 96*ep^3*mtt*s^2*t^3 - 4*mWW*s^2*t^3 - 61*ep*mWW*s^2*t^3 - 145*ep^2*mWW*s^2*t^3 - 96*ep^3*mWW*s^2*t^3 - 22*mtt^2*t^4 - 130*ep*mtt^2*t^4 - 198*ep^2*mtt^2*t^4 - 72*ep^3*mtt^2*t^4 + 40*mtt*mWW*t^4 + 247*ep*mtt*mWW*t^4 + 431*ep^2*mtt*mWW*t^4 + 216*ep^3*mtt*mWW*t^4 - 18*mWW^2*t^4 - 117*ep*mWW^2*t^4 - 233*ep^2*mWW^2*t^4 - 144*ep^3*mWW^2*t^4 + 8*mtt*s*t^4 + 71*ep*mtt*s*t^4 + 127*ep^2*mtt*s*t^4 + 52*ep^3*mtt*s*t^4 - 12*mWW*s*t^4 - 79*ep*mWW*s*t^4 - 127*ep^2*mWW*s*t^4 - 52*ep^3*mWW*s*t^4 + 4*mtt*t^5 + 21*ep*mtt*t^5 + 23*ep^2*mtt*t^5 - 4*mWW*t^5 - 21*ep*mWW*t^5 - 23*ep^2*mWW*t^5))/(ep*(1 + ep)*(mtt - mWW)^2*s^2*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*mtt^7*s + 20*ep*mtt^7*s + 40*ep^2*mtt^7*s + 25*ep^3*mtt^7*s - 7*mtt^6*mWW*s - 51*ep*mtt^6*mWW*s - 114*ep^2*mtt^6*mWW*s - 80*ep^3*mtt^6*mWW*s + 2*mtt^5*mWW^2*s + 27*ep*mtt^5*mWW^2*s + 85*ep^2*mtt^5*mWW^2*s + 78*ep^3*mtt^5*mWW^2*s + 6*mtt^4*mWW^3*s + 25*ep*mtt^4*mWW^3*s + 21*ep^2*mtt^4*mWW^3*s - 16*ep^3*mtt^4*mWW^3*s - 5*mtt^3*mWW^4*s - 27*ep*mtt^3*mWW^4*s - 41*ep^2*mtt^3*mWW^4*s - 7*ep^3*mtt^3*mWW^4*s + mtt^2*mWW^5*s + 6*ep*mtt^2*mWW^5*s + 9*ep^2*mtt^2*mWW^5*s - 10*mtt^6*s^2 - 67*ep*mtt^6*s^2 - 136*ep^2*mtt^6*s^2 - 87*ep^3*mtt^6*s^2 + 23*mtt^5*mWW*s^2 + 155*ep*mtt^5*mWW*s^2 + 332*ep^2*mtt^5*mWW*s^2 + 226*ep^3*mtt^5*mWW*s^2 - 11*mtt^4*mWW^2*s^2 - 78*ep*mtt^4*mWW^2*s^2 - 187*ep^2*mtt^4*mWW^2*s^2 - 152*ep^3*mtt^4*mWW^2*s^2 - 9*mtt^3*mWW^3*s^2 - 60*ep*mtt^3*mWW^3*s^2 - 107*ep^2*mtt^3*mWW^3*s^2 - 30*ep^3*mtt^3*mWW^3*s^2 + 9*mtt^2*mWW^4*s^2 + 61*ep*mtt^2*mWW^4*s^2 + 115*ep^2*mtt^2*mWW^4*s^2 + 47*ep^3*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 - 11*ep*mtt*mWW^5*s^2 - 17*ep^2*mtt*mWW^5*s^2 - 4*ep^3*mtt*mWW^5*s^2 + 12*mtt^5*s^3 + 81*ep*mtt^5*s^3 + 168*ep^2*mtt^5*s^3 + 111*ep^3*mtt^5*s^3 - 26*mtt^4*mWW*s^3 - 158*ep*mtt^4*mWW*s^3 - 312*ep^2*mtt^4*mWW*s^3 - 196*ep^3*mtt^4*mWW*s^3 + 12*mtt^3*mWW^2*s^3 + 52*ep*mtt^3*mWW^2*s^3 + 79*ep^2*mtt^3*mWW^2*s^3 + 51*ep^3*mtt^3*mWW^2*s^3 + 5*mtt^2*mWW^3*s^3 + 58*ep*mtt^2*mWW^3*s^3 + 131*ep^2*mtt^2*mWW^3*s^3 + 58*ep^3*mtt^2*mWW^3*s^3 - 2*mtt*mWW^4*s^3 - 22*ep*mtt*mWW^4*s^3 - 44*ep^2*mtt*mWW^4*s^3 - 12*ep^3*mtt*mWW^4*s^3 - mWW^5*s^3 - 3*ep*mWW^5*s^3 - 2*ep^2*mWW^5*s^3 - 6*mtt^4*s^4 - 41*ep*mtt^4*s^4 - 88*ep^2*mtt^4*s^4 - 61*ep^3*mtt^4*s^4 + 11*mtt^3*mWW*s^4 + 55*ep*mtt^3*mWW*s^4 + 84*ep^2*mtt^3*mWW*s^4 + 34*ep^3*mtt^3*mWW*s^4 - 4*mtt^2*mWW^2*s^4 - 2*ep*mtt^2*mWW^2*s^4 + 23*ep^2*mtt^2*mWW^2*s^4 + 19*ep^3*mtt^2*mWW^2*s^4 + mtt*mWW^3*s^4 - 10*ep*mtt*mWW^3*s^4 - 27*ep^2*mtt*mWW^3*s^4 - 4*ep^3*mtt*mWW^3*s^4 - 2*mWW^4*s^4 - 6*ep*mWW^4*s^4 - 4*ep^2*mWW^4*s^4 + mtt^3*s^5 + 7*ep*mtt^3*s^5 + 16*ep^2*mtt^3*s^5 + 12*ep^3*mtt^3*s^5 - mtt^2*mWW*s^5 - ep*mtt^2*mWW*s^5 + 10*ep^2*mtt^2*mWW*s^5 + 16*ep^3*mtt^2*mWW*s^5 + mtt*mWW^2*s^5 + ep*mtt*mWW^2*s^5 + 4*ep^3*mtt*mWW^2*s^5 - mWW^3*s^5 - 3*ep*mWW^3*s^5 - 2*ep^2*mWW^3*s^5 + 3*mtt^7*t + 23*ep*mtt^7*t + 54*ep^2*mtt^7*t + 40*ep^3*mtt^7*t - 7*mtt^6*mWW*t - 52*ep*mtt^6*mWW*t - 121*ep^2*mtt^6*mWW*t - 92*ep^3*mtt^6*mWW*t + 2*mtt^5*mWW^2*t + 21*ep*mtt^5*mWW^2*t + 61*ep^2*mtt^5*mWW^2*t + 60*ep^3*mtt^5*mWW^2*t + 6*mtt^4*mWW^3*t + 27*ep*mtt^4*mWW^3*t + 31*ep^2*mtt^4*mWW^3*t - 4*ep^3*mtt^4*mWW^3*t - 5*mtt^3*mWW^4*t - 24*ep*mtt^3*mWW^4*t - 31*ep^2*mtt^3*mWW^4*t - 4*ep^3*mtt^3*mWW^4*t + mtt^2*mWW^5*t + 5*ep*mtt^2*mWW^5*t + 6*ep^2*mtt^2*mWW^5*t - 24*mtt^6*s*t - 160*ep*mtt^6*s*t - 326*ep^2*mtt^6*s*t - 210*ep^3*mtt^6*s*t + 61*mtt^5*mWW*s*t + 406*ep*mtt^5*mWW*s*t + 855*ep^2*mtt^5*mWW*s*t + 578*ep^3*mtt^5*mWW*s*t - 35*mtt^4*mWW^2*s*t - 264*ep*mtt^4*mWW^2*s*t - 645*ep^2*mtt^4*mWW^2*s*t - 512*ep^3*mtt^4*mWW^2*s*t - 21*mtt^3*mWW^3*s*t - 87*ep*mtt^3*mWW^3*s*t - 48*ep^2*mtt^3*mWW^3*s*t + 90*ep^3*mtt^3*mWW^3*s*t + 23*mtt^2*mWW^4*s*t + 126*ep*mtt^2*mWW^4*s*t + 193*ep^2*mtt^2*mWW^4*s*t + 58*ep^3*mtt^2*mWW^4*s*t - 4*mtt*mWW^5*s*t - 21*ep*mtt*mWW^5*s*t - 29*ep^2*mtt*mWW^5*s*t - 4*ep^3*mtt*mWW^5*s*t + 46*mtt^5*s^2*t + 305*ep*mtt^5*s^2*t + 614*ep^2*mtt^5*s^2*t + 391*ep^3*mtt^5*s^2*t - 104*mtt^4*mWW*s^2*t - 679*ep*mtt^4*mWW*s^2*t - 1417*ep^2*mtt^4*mWW*s^2*t - 940*ep^3*mtt^4*mWW*s^2*t + 52*mtt^3*mWW^2*s^2*t + 367*ep*mtt^3*mWW^2*s^2*t + 877*ep^2*mtt^3*mWW^2*s^2*t + 674*ep^3*mtt^3*mWW^2*s^2*t + 24*mtt^2*mWW^3*s^2*t + 133*ep*mtt^2*mWW^3*s^2*t + 151*ep^2*mtt^2*mWW^3*s^2*t - 30*ep^3*mtt^2*mWW^3*s^2*t - 18*mtt*mWW^4*s^2*t - 122*ep*mtt*mWW^4*s^2*t - 215*ep^2*mtt*mWW^4*s^2*t - 87*ep^3*mtt*mWW^4*s^2*t + 4*ep*mWW^5*s^2*t + 10*ep^2*mWW^5*s^2*t + 4*ep^3*mWW^5*s^2*t - 30*mtt^4*s^3*t - 216*ep*mtt^4*s^3*t - 466*ep^2*mtt^4*s^3*t - 320*ep^3*mtt^4*s^3*t + 52*mtt^3*mWW*s^3*t + 357*ep*mtt^3*mWW*s^3*t + 771*ep^2*mtt^3*mWW*s^3*t + 510*ep^3*mtt^3*mWW*s^3*t - 4*mtt^2*mWW^2*s^3*t - 61*ep*mtt^2*mWW^2*s^3*t - 217*ep^2*mtt^2*mWW^2*s^3*t - 196*ep^3*mtt^2*mWW^2*s^3*t - 22*mtt*mWW^3*s^3*t - 132*ep*mtt*mWW^3*s^3*t - 198*ep^2*mtt*mWW^3*s^3*t - 58*ep^3*mtt*mWW^3*s^3*t + 4*mWW^4*s^3*t + 28*ep*mWW^4*s^3*t + 46*ep^2*mWW^4*s^3*t + 16*ep^3*mWW^4*s^3*t + 3*mtt^3*s^4*t + 42*ep*mtt^3*s^4*t + 124*ep^2*mtt^3*s^4*t + 107*ep^3*mtt^3*s^4*t + 4*mtt^2*mWW*s^4*t - 8*ep*mtt^2*mWW*s^4*t - 52*ep^2*mtt^2*mWW*s^4*t - 32*ep^3*mtt^2*mWW*s^4*t - 15*mtt*mWW^2*s^4*t - 56*ep*mtt*mWW^2*s^4*t - 48*ep^2*mtt*mWW^2*s^4*t + ep^3*mtt*mWW^2*s^4*t + 8*mWW^3*s^4*t + 38*ep*mWW^3*s^4*t + 48*ep^2*mWW^3*s^4*t + 12*ep^3*mWW^3*s^4*t + 2*mtt^2*s^5*t + 6*ep*mtt^2*s^5*t - 8*ep^3*mtt^2*s^5*t - 6*mtt*mWW*s^5*t - 24*ep*mtt*mWW*s^5*t - 36*ep^2*mtt*mWW*s^5*t - 24*ep^3*mtt*mWW*s^5*t + 4*mWW^2*s^5*t + 14*ep*mWW^2*s^5*t + 12*ep^2*mWW^2*s^5*t - 14*mtt^6*t^2 - 103*ep*mtt^6*t^2 - 235*ep^2*mtt^6*t^2 - 168*ep^3*mtt^6*t^2 + 38*mtt^5*mWW*t^2 + 269*ep*mtt^5*mWW*t^2 + 605*ep^2*mtt^5*mWW*t^2 + 436*ep^3*mtt^5*mWW*t^2 - 24*mtt^4*mWW^2*t^2 - 180*ep*mtt^4*mWW^2*t^2 - 436*ep^2*mtt^4*mWW^2*t^2 - 348*ep^3*mtt^4*mWW^2*t^2 - 12*mtt^3*mWW^3*t^2 - 45*ep*mtt^3*mWW^3*t^2 - 15*ep^2*mtt^3*mWW^3*t^2 + 60*ep^3*mtt^3*mWW^3*t^2 + 14*mtt^2*mWW^4*t^2 + 69*ep*mtt^2*mWW^4*t^2 + 93*ep^2*mtt^2*mWW^4*t^2 + 20*ep^3*mtt^2*mWW^4*t^2 - 2*mtt*mWW^5*t^2 - 10*ep*mtt*mWW^5*t^2 - 12*ep^2*mtt*mWW^5*t^2 + 60*mtt^5*s*t^2 + 398*ep*mtt^5*s*t^2 + 808*ep^2*mtt^5*s*t^2 + 514*ep^3*mtt^5*s*t^2 - 156*mtt^4*mWW*s*t^2 - 1018*ep*mtt^4*mWW*s*t^2 - 2102*ep^2*mtt^4*mWW*s*t^2 - 1376*ep^3*mtt^4*mWW*s*t^2 + 107*mtt^3*mWW^2*s*t^2 + 749*ep*mtt^3*mWW^2*s*t^2 + 1707*ep^2*mtt^3*mWW^2*s*t^2 + 1241*ep^3*mtt^3*mWW^2*s*t^2 + 16*mtt^2*mWW^3*s*t^2 + 23*ep*mtt^2*mWW^3*s*t^2 - 177*ep^2*mtt^2*mWW^3*s*t^2 - 292*ep^3*mtt^2*mWW^3*s*t^2 - 29*mtt*mWW^4*s*t^2 - 164*ep*mtt*mWW^4*s*t^2 - 254*ep^2*mtt*mWW^4*s*t^2 - 91*ep^3*mtt*mWW^4*s*t^2 + 2*mWW^5*s*t^2 + 12*ep*mWW^5*s*t^2 + 18*ep^2*mWW^5*s*t^2 + 4*ep^3*mWW^5*s*t^2 - 66*mtt^4*s^2*t^2 - 455*ep*mtt^4*s^2*t^2 - 928*ep^2*mtt^4*s^2*t^2 - 591*ep^3*mtt^4*s^2*t^2 + 139*mtt^3*mWW*s^2*t^2 + 955*ep*mtt^3*mWW*s^2*t^2 + 2022*ep^2*mtt^3*mWW*s^2*t^2 + 1324*ep^3*mtt^3*mWW*s^2*t^2 - 58*mtt^2*mWW^2*s^2*t^2 - 505*ep*mtt^2*mWW^2*s^2*t^2 - 1294*ep^2*mtt^2*mWW^2*s^2*t^2 - 977*ep^3*mtt^2*mWW^2*s^2*t^2 - 31*mtt*mWW^3*s^2*t^2 - 102*ep*mtt*mWW^3*s^2*t^2 + 21*ep^2*mtt*mWW^3*s^2*t^2 + 164*ep^3*mtt*mWW^3*s^2*t^2 + 16*mWW^4*s^2*t^2 + 87*ep*mWW^4*s^2*t^2 + 127*ep^2*mWW^4*s^2*t^2 + 44*ep^3*mWW^4*s^2*t^2 + 14*mtt^3*s^3*t^2 + 151*ep*mtt^3*s^3*t^2 + 380*ep^2*mtt^3*s^3*t^2 + 287*ep^3*mtt^3*s^3*t^2 - 11*mtt^2*mWW*s^3*t^2 - 197*ep*mtt^2*mWW*s^3*t^2 - 554*ep^2*mtt^2*mWW*s^3*t^2 - 404*ep^3*mtt^2*mWW*s^3*t^2 - 26*mtt*mWW^2*s^3*t^2 - 18*ep*mtt*mWW^2*s^3*t^2 + 179*ep^2*mtt*mWW^2*s^3*t^2 + 209*ep^3*mtt*mWW^2*s^3*t^2 + 23*mWW^3*s^3*t^2 + 92*ep*mWW^3*s^3*t^2 + 87*ep^2*mWW^3*s^3*t^2 + 6*mtt^2*s^4*t^2 + 9*ep*mtt^2*s^4*t^2 - 25*ep^2*mtt^2*s^4*t^2 - 42*ep^3*mtt^2*s^4*t^2 - 16*mtt*mWW*s^4*t^2 - 43*ep*mtt*mWW*s^4*t^2 - 25*ep^2*mtt*mWW*s^4*t^2 - 2*ep^3*mtt*mWW*s^4*t^2 + 10*mWW^2*s^4*t^2 + 22*ep*mWW^2*s^4*t^2 - 10*ep^2*mWW^2*s^4*t^2 - 32*ep^3*mWW^2*s^4*t^2 + 26*mtt^5*t^3 + 180*ep*mtt^5*t^3 + 390*ep^2*mtt^5*t^3 + 264*ep^3*mtt^5*t^3 - 78*mtt^4*mWW*t^3 - 525*ep*mtt^4*mWW*t^3 - 1125*ep^2*mtt^4*mWW*t^3 - 764*ep^3*mtt^4*mWW*t^3 + 67*mtt^3*mWW^2*t^3 + 454*ep*mtt^3*mWW^2*t^3 + 999*ep^2*mtt^3*mWW^2*t^3 + 708*ep^3*mtt^3*mWW^2*t^3 - 3*mtt^2*mWW^3*t^3 - 48*ep*mtt^2*mWW^3*t^3 - 177*ep^2*mtt^2*mWW^3*t^3 - 180*ep^3*mtt^2*mWW^3*t^3 - 13*mtt*mWW^4*t^3 - 66*ep*mtt*mWW^4*t^3 - 93*ep^2*mtt*mWW^4*t^3 - 28*ep^3*mtt*mWW^4*t^3 + mWW^5*t^3 + 5*ep*mWW^5*t^3 + 6*ep^2*mWW^5*t^3 - 66*mtt^4*s*t^3 - 432*ep*mtt^4*s*t^3 - 850*ep^2*mtt^4*s*t^3 - 516*ep^3*mtt^4*s*t^3 + 172*mtt^3*mWW*s*t^3 + 1110*ep*mtt^3*mWW*s*t^3 + 2216*ep^2*mtt^3*mWW*s*t^3 + 1376*ep^3*mtt^3*mWW*s*t^3 - 130*mtt^2*mWW^2*s*t^3 - 891*ep*mtt^2*mWW^2*s*t^3 - 1921*ep^2*mtt^2*mWW^2*s*t^3 - 1290*ep^3*mtt^2*mWW^2*s*t^3 + 10*mtt*mWW^3*s*t^3 + 139*ep*mtt*mWW^3*s*t^3 + 447*ep^2*mtt*mWW^3*s*t^3 + 390*ep^3*mtt*mWW^3*s*t^3 + 14*mWW^4*s*t^3 + 74*ep*mWW^4*s*t^3 + 108*ep^2*mWW^4*s*t^3 + 40*ep^3*mWW^4*s*t^3 + 34*mtt^3*s^2*t^3 + 265*ep*mtt^3*s^2*t^3 + 552*ep^2*mtt^3*s^2*t^3 + 349*ep^3*mtt^3*s^2*t^3 - 69*mtt^2*mWW*s^2*t^3 - 535*ep*mtt^2*mWW*s^2*t^3 - 1136*ep^2*mtt^2*mWW*s^2*t^3 - 716*ep^3*mtt^2*mWW*s^2*t^3 + 26*mtt*mWW^2*s^2*t^3 + 287*ep*mtt*mWW^2*s^2*t^3 + 726*ep^2*mtt*mWW^2*s^2*t^3 + 515*ep^3*mtt*mWW^2*s^2*t^3 + 9*mWW^3*s^2*t^3 - ep*mWW^3*s^2*t^3 - 98*ep^2*mWW^3*s^2*t^3 - 112*ep^3*mWW^3*s^2*t^3 + 4*mtt^2*s^3*t^3 - 18*ep*mtt^2*s^3*t^3 - 84*ep^2*mtt^2*s^3*t^3 - 78*ep^3*mtt^2*s^3*t^3 - 8*mtt*mWW*s^3*t^3 + 27*ep*mtt*mWW*s^3*t^3 + 125*ep^2*mtt*mWW*s^3*t^3 + 98*ep^3*mtt*mWW*s^3*t^3 + 4*mWW^2*s^3*t^3 - 21*ep*mWW^2*s^3*t^3 - 89*ep^2*mWW^2*s^3*t^3 - 76*ep^3*mWW^2*s^3*t^3 - 24*mtt^4*t^4 - 152*ep*mtt^4*t^4 - 300*ep^2*mtt^4*t^4 - 184*ep^3*mtt^4*t^4 + 74*mtt^3*mWW*t^4 + 469*ep*mtt^3*mWW*t^4 + 937*ep^2*mtt^3*mWW*t^4 + 588*ep^3*mtt^3*mWW*t^4 - 72*mtt^2*mWW^2*t^4 - 461*ep*mtt^2*mWW^2*t^4 - 943*ep^2*mtt^2*mWW^2*t^4 - 612*ep^3*mtt^2*mWW^2*t^4 + 18*mtt*mWW^3*t^4 + 123*ep*mtt*mWW^3*t^4 + 275*ep^2*mtt*mWW^3*t^4 + 196*ep^3*mtt*mWW^3*t^4 + 4*mWW^4*t^4 + 21*ep*mWW^4*t^4 + 31*ep^2*mWW^4*t^4 + 12*ep^3*mWW^4*t^4 + 33*mtt^3*s*t^4 + 210*ep*mtt^3*s*t^4 + 380*ep^2*mtt^3*s*t^4 + 205*ep^3*mtt^3*s*t^4 - 84*mtt^2*mWW*s*t^4 - 524*ep*mtt^2*mWW*s*t^4 - 958*ep^2*mtt^2*mWW*s*t^4 - 528*ep^3*mtt^2*mWW*s*t^4 + 65*mtt*mWW^2*s*t^4 + 423*ep*mtt*mWW^2*s*t^4 + 827*ep^2*mtt*mWW^2*s*t^4 + 495*ep^3*mtt*mWW^2*s*t^4 - 14*mWW^3*s*t^4 - 109*ep*mWW^3*s*t^4 - 249*ep^2*mWW^3*s*t^4 - 172*ep^3*mWW^3*s*t^4 - 4*mtt^2*s^2*t^4 - 48*ep*mtt^2*s^2*t^4 - 102*ep^2*mtt^2*s^2*t^4 - 62*ep^3*mtt^2*s^2*t^4 + 12*mtt*mWW*s^2*t^4 + 105*ep*mtt*mWW*s^2*t^4 + 199*ep^2*mtt*mWW*s^2*t^4 + 106*ep^3*mtt*mWW*s^2*t^4 - 8*mWW^2*s^2*t^4 - 61*ep*mWW^2*s^2*t^4 - 109*ep^2*mWW^2*s^2*t^4 - 56*ep^3*mWW^2*s^2*t^4 + 11*mtt^3*t^5 + 61*ep*mtt^3*t^5 + 100*ep^2*mtt^3*t^5 + 48*ep^3*mtt^3*t^5 - 31*mtt^2*mWW*t^5 - 179*ep*mtt^2*mWW*t^5 - 314*ep^2*mtt^2*mWW*t^5 - 168*ep^3*mtt^2*mWW*t^5 + 29*mtt*mWW^2*t^5 + 175*ep*mtt*mWW^2*t^5 + 328*ep^2*mtt*mWW^2*t^5 + 192*ep^3*mtt*mWW^2*t^5 - 9*mWW^3*t^5 - 57*ep*mWW^3*t^5 - 114*ep^2*mWW^3*t^5 - 72*ep^3*mWW^3*t^5 - 6*mtt^2*s*t^5 - 36*ep*mtt^2*s*t^5 - 52*ep^2*mtt^2*s*t^5 - 18*ep^3*mtt^2*s*t^5 + 14*mtt*mWW*s*t^5 + 77*ep*mtt*mWW*s*t^5 + 103*ep^2*mtt*mWW*s*t^5 + 30*ep^3*mtt*mWW*s*t^5 - 8*mWW^2*s*t^5 - 41*ep*mWW^2*s*t^5 - 51*ep^2*mWW^2*s*t^5 - 12*ep^3*mWW^2*s*t^5 - 2*mtt^2*t^6 - 9*ep*mtt^2*t^6 - 9*ep^2*mtt^2*t^6 + 4*mtt*mWW*t^6 + 18*ep*mtt*mWW*t^6 + 18*ep^2*mtt*mWW*t^6 - 2*mWW^2*t^6 - 9*ep*mWW^2*t^6 - 9*ep^2*mWW^2*t^6))/(ep*(1 + ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*mtt^3*s + 5*ep*mtt^3*s + mtt^2*mWW*s - ep*mtt^2*mWW*s - 9*mtt^2*s^2 - 31*ep*mtt^2*s^2 - 28*ep^2*mtt^2*s^2 - 3*mtt*mWW*s^2 - 5*ep*mtt*mWW*s^2 - 4*ep^2*mtt*mWW*s^2 - 3*mtt^3*t - 5*ep*mtt^3*t + 3*mtt^2*mWW*t + 5*ep*mtt^2*mWW*t + mtt^2*s*t + 7*ep*mtt^2*s*t + 4*ep^2*mtt^2*s*t - 9*mtt*mWW*s*t - 15*ep*mtt*mWW*s*t - 4*ep^2*mtt*mWW*s*t + 7*mtt*s^2*t + 25*ep*mtt*s^2*t + 28*ep^2*mtt*s^2*t + 5*mWW*s^2*t + 11*ep*mWW*s^2*t + 4*ep^2*mWW*s^2*t + 6*mtt^2*t^2 + 10*ep*mtt^2*t^2 - 6*mtt*mWW*t^2 - 10*ep*mtt*mWW*t^2 - 4*mtt*s*t^2 - 12*ep*mtt*s*t^2 - 4*ep^2*mtt*s*t^2 + 8*mWW*s*t^2 + 16*ep*mWW*s*t^2 + 4*ep^2*mWW*s*t^2 - 3*mtt*t^3 - 5*ep*mtt*t^3 + 3*mWW*t^3 + 5*ep*mWW*t^3))/(2*(1 + ep)*(mtt - mWW)^3*s^2*(mtt - t)^2*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(6*ep*mtt^6*mWW^2*s^3 + 34*ep^2*mtt^6*mWW^2*s^3 + 40*ep^3*mtt^6*mWW^2*s^3 - 14*ep*mtt^5*mWW^3*s^3 - 90*ep^2*mtt^5*mWW^3*s^3 - 112*ep^3*mtt^5*mWW^3*s^3 + 4*ep*mtt^4*mWW^4*s^3 + 44*ep^2*mtt^4*mWW^4*s^3 + 64*ep^3*mtt^4*mWW^4*s^3 + 12*ep*mtt^3*mWW^5*s^3 + 68*ep^2*mtt^3*mWW^5*s^3 + 80*ep^3*mtt^3*mWW^5*s^3 - 10*ep*mtt^2*mWW^6*s^3 - 78*ep^2*mtt^2*mWW^6*s^3 - 104*ep^3*mtt^2*mWW^6*s^3 + 2*ep*mtt*mWW^7*s^3 + 22*ep^2*mtt*mWW^7*s^3 + 32*ep^3*mtt*mWW^7*s^3 - 20*ep*mtt^5*mWW^2*s^4 - 124*ep^2*mtt^5*mWW^2*s^4 - 152*ep^3*mtt^5*mWW^2*s^4 + 34*ep*mtt^4*mWW^3*s^4 + 262*ep^2*mtt^4*mWW^3*s^4 + 368*ep^3*mtt^4*mWW^3*s^4 + 32*ep^4*mtt^4*mWW^3*s^4 - 64*ep^2*mtt^3*mWW^4*s^4 - 152*ep^3*mtt^3*mWW^4*s^4 - 64*ep^4*mtt^3*mWW^4*s^4 - 28*ep*mtt^2*mWW^5*s^4 - 212*ep^2*mtt^2*mWW^5*s^4 - 280*ep^3*mtt^2*mWW^5*s^4 + 20*ep*mtt*mWW^6*s^4 + 188*ep^2*mtt*mWW^6*s^4 + 304*ep^3*mtt*mWW^6*s^4 + 64*ep^4*mtt*mWW^6*s^4 - 6*ep*mWW^7*s^4 - 50*ep^2*mWW^7*s^4 - 88*ep^3*mWW^7*s^4 - 32*ep^4*mWW^7*s^4 + 24*ep*mtt^4*mWW^2*s^5 + 168*ep^2*mtt^4*mWW^2*s^5 + 216*ep^3*mtt^4*mWW^2*s^5 - 30*ep*mtt^3*mWW^3*s^5 - 282*ep^2*mtt^3*mWW^3*s^5 - 456*ep^3*mtt^3*mWW^3*s^5 - 96*ep^4*mtt^3*mWW^3*s^5 - 6*ep*mtt^2*mWW^4*s^5 - 18*ep^2*mtt^2*mWW^4*s^5 + 48*ep^3*mtt^2*mWW^4*s^5 + 96*ep^4*mtt^2*mWW^4*s^5 + 30*ep*mtt*mWW^5*s^5 + 282*ep^2*mtt*mWW^5*s^5 + 456*ep^3*mtt*mWW^5*s^5 + 96*ep^4*mtt*mWW^5*s^5 - 18*ep*mWW^6*s^5 - 150*ep^2*mWW^6*s^5 - 264*ep^3*mWW^6*s^5 - 96*ep^4*mWW^6*s^5 - 12*ep*mtt^3*mWW^2*s^6 - 100*ep^2*mtt^3*mWW^2*s^6 - 136*ep^3*mtt^3*mWW^2*s^6 + 14*ep*mtt^2*mWW^3*s^6 + 138*ep^2*mtt^2*mWW^3*s^6 + 256*ep^3*mtt^2*mWW^3*s^6 + 96*ep^4*mtt^2*mWW^3*s^6 + 8*ep*mtt*mWW^4*s^6 + 88*ep^2*mtt*mWW^4*s^6 + 128*ep^3*mtt*mWW^4*s^6 - 18*ep*mWW^5*s^6 - 150*ep^2*mWW^5*s^6 - 264*ep^3*mWW^5*s^6 - 96*ep^4*mWW^5*s^6 + 2*ep*mtt^2*mWW^2*s^7 + 22*ep^2*mtt^2*mWW^2*s^7 + 32*ep^3*mtt^2*mWW^2*s^7 - 4*ep*mtt*mWW^3*s^7 - 28*ep^2*mtt*mWW^3*s^7 - 56*ep^3*mtt*mWW^3*s^7 - 32*ep^4*mtt*mWW^3*s^7 - 6*ep*mWW^4*s^7 - 50*ep^2*mWW^4*s^7 - 88*ep^3*mWW^4*s^7 - 32*ep^4*mWW^4*s^7 - 6*mtt^8*mWW*s*t - 58*ep*mtt^8*mWW*s*t - 176*ep^2*mtt^8*mWW*s*t - 160*ep^3*mtt^8*mWW*s*t - 10*mtt^7*mWW^2*s*t - 92*ep*mtt^7*mWW^2*s*t - 338*ep^2*mtt^7*mWW^2*s*t - 640*ep^3*mtt^7*mWW^2*s*t - 480*ep^4*mtt^7*mWW^2*s*t + 28*mtt^6*mWW^3*s*t + 282*ep*mtt^6*mWW^3*s*t + 1010*ep^2*mtt^6*mWW^3*s*t + 1536*ep^3*mtt^6*mWW^3*s*t + 864*ep^4*mtt^6*mWW^3*s*t + 4*mtt^5*mWW^4*s*t - 2*ep*mtt^5*mWW^4*s*t - 146*ep^2*mtt^5*mWW^4*s*t - 368*ep^3*mtt^5*mWW^4*s*t - 288*ep^4*mtt^5*mWW^4*s*t - 22*mtt^4*mWW^5*s*t - 184*ep*mtt^4*mWW^5*s*t - 506*ep^2*mtt^4*mWW^5*s*t - 512*ep^3*mtt^4*mWW^5*s*t - 96*ep^4*mtt^4*mWW^5*s*t + 6*mtt^3*mWW^6*s*t + 54*ep*mtt^3*mWW^6*s*t + 156*ep^2*mtt^3*mWW^6*s*t + 144*ep^3*mtt^3*mWW^6*s*t + 26*mtt^7*mWW*s^2*t + 283*ep*mtt^7*mWW*s^2*t + 961*ep^2*mtt^7*mWW*s^2*t + 974*ep^3*mtt^7*mWW*s^2*t + 60*ep^4*mtt^7*mWW*s^2*t + 32*mtt^6*mWW^2*s^2*t + 235*ep*mtt^6*mWW^2*s^2*t + 669*ep^2*mtt^6*mWW^2*s^2*t + 1360*ep^3*mtt^6*mWW^2*s^2*t + 1272*ep^4*mtt^6*mWW^2*s^2*t - 94*mtt^5*mWW^3*s^2*t - 916*ep*mtt^5*mWW^3*s^2*t - 3040*ep^2*mtt^5*mWW^3*s^2*t - 4066*ep^3*mtt^5*mWW^3*s^2*t - 1932*ep^4*mtt^5*mWW^3*s^2*t + 6*mtt^4*mWW^4*s^2*t + 158*ep*mtt^4*mWW^4*s^2*t + 792*ep^2*mtt^4*mWW^4*s^2*t + 1048*ep^3*mtt^4*mWW^4*s^2*t + 336*ep^4*mtt^4*mWW^4*s^2*t + 44*mtt^3*mWW^5*s^2*t + 367*ep*mtt^3*mWW^5*s^2*t + 975*ep^2*mtt^3*mWW^5*s^2*t + 1018*ep^3*mtt^3*mWW^5*s^2*t + 324*ep^4*mtt^3*mWW^5*s^2*t - 14*mtt^2*mWW^6*s^2*t - 129*ep*mtt^2*mWW^6*s^2*t - 373*ep^2*mtt^2*mWW^6*s^2*t - 360*ep^3*mtt^2*mWW^6*s^2*t - 72*ep^4*mtt^2*mWW^6*s^2*t + 2*ep*mtt*mWW^7*s^2*t + 16*ep^2*mtt*mWW^7*s^2*t + 26*ep^3*mtt*mWW^7*s^2*t + 12*ep^4*mtt*mWW^7*s^2*t - 44*mtt^6*mWW*s^3*t - 563*ep*mtt^6*mWW*s^3*t - 2147*ep^2*mtt^6*mWW*s^3*t - 2366*ep^3*mtt^6*mWW*s^3*t - 228*ep^4*mtt^6*mWW*s^3*t - 38*mtt^5*mWW^2*s^3*t - 174*ep*mtt^5*mWW^2*s^3*t - 6*ep^2*mtt^5*mWW^2*s^3*t - 174*ep^3*mtt^5*mWW^2*s^3*t - 844*ep^4*mtt^5*mWW^2*s^3*t + 118*mtt^4*mWW^3*s^3*t + 1204*ep*mtt^4*mWW^3*s^3*t + 3934*ep^2*mtt^4*mWW^3*s^3*t + 4388*ep^3*mtt^4*mWW^3*s^3*t + 1192*ep^4*mtt^4*mWW^3*s^3*t - 4*mtt^3*mWW^4*s^3*t - 250*ep*mtt^3*mWW^4*s^3*t - 1510*ep^2*mtt^3*mWW^4*s^3*t - 1940*ep^3*mtt^3*mWW^4*s^3*t - 232*ep^4*mtt^3*mWW^4*s^3*t - 30*mtt^2*mWW^5*s^3*t - 211*ep*mtt^2*mWW^5*s^3*t - 261*ep^2*mtt^2*mWW^5*s^3*t + 194*ep^3*mtt^2*mWW^5*s^3*t + 220*ep^4*mtt^2*mWW^5*s^3*t - 2*mtt*mWW^6*s^3*t + 2*ep*mtt*mWW^6*s^3*t + 50*ep^2*mtt*mWW^6*s^3*t - 6*ep^3*mtt*mWW^6*s^3*t - 76*ep^4*mtt*mWW^6*s^3*t - 8*ep*mWW^7*s^3*t - 60*ep^2*mWW^7*s^3*t - 96*ep^3*mWW^7*s^3*t - 32*ep^4*mWW^7*s^3*t + 36*mtt^5*mWW*s^4*t + 588*ep*mtt^5*mWW*s^4*t + 2550*ep^2*mtt^5*mWW*s^4*t + 3030*ep^3*mtt^5*mWW*s^4*t + 372*ep^4*mtt^5*mWW*s^4*t + 22*mtt^4*mWW^2*s^4*t - 830*ep^2*mtt^4*mWW^2*s^4*t - 1652*ep^3*mtt^4*mWW^2*s^4*t - 544*ep^4*mtt^4*mWW^2*s^4*t - 64*mtt^3*mWW^3*s^4*t - 793*ep*mtt^3*mWW^3*s^4*t - 2983*ep^2*mtt^3*mWW^3*s^4*t - 3056*ep^3*mtt^3*mWW^3*s^4*t - 88*ep^4*mtt^3*mWW^3*s^4*t - 8*mtt^2*mWW^4*s^4*t + 201*ep*mtt^2*mWW^4*s^4*t + 1831*ep^2*mtt^2*mWW^4*s^4*t + 3084*ep^3*mtt^2*mWW^4*s^4*t + 976*ep^4*mtt^2*mWW^4*s^4*t - 4*mtt*mWW^5*s^4*t - 97*ep*mtt*mWW^5*s^4*t - 645*ep^2*mtt*mWW^5*s^4*t - 1318*ep^3*mtt*mWW^5*s^4*t - 700*ep^4*mtt*mWW^5*s^4*t + 2*mWW^6*s^4*t + 5*ep*mWW^6*s^4*t - 51*ep^2*mWW^6*s^4*t - 88*ep^3*mWW^6*s^4*t - 16*ep^4*mWW^6*s^4*t - 14*mtt^4*mWW*s^5*t - 346*ep*mtt^4*mWW*s^5*t - 1738*ep^2*mtt^4*mWW*s^5*t - 2234*ep^3*mtt^4*mWW*s^5*t - 348*ep^4*mtt^4*mWW*s^5*t - 8*mtt^3*mWW^2*s^5*t + 50*ep*mtt^3*mWW^2*s^5*t + 748*ep^2*mtt^3*mWW^2*s^5*t + 1698*ep^3*mtt^3*mWW^2*s^5*t + 996*ep^4*mtt^3*mWW^2*s^5*t + 10*mtt^2*mWW^3*s^5*t + 283*ep*mtt^2*mWW^3*s^5*t + 1605*ep^2*mtt^2*mWW^3*s^5*t + 2106*ep^3*mtt^2*mWW^3*s^5*t + 300*ep^4*mtt^2*mWW^3*s^5*t - 190*ep*mtt*mWW^4*s^5*t - 1432*ep^2*mtt*mWW^4*s^5*t - 2594*ep^3*mtt*mWW^4*s^5*t - 1124*ep^4*mtt*mWW^4*s^5*t + 4*mWW^5*s^5*t + 59*ep*mWW^5*s^5*t + 249*ep^2*mWW^5*s^5*t + 400*ep^3*mWW^5*s^5*t + 176*ep^4*mWW^5*s^5*t + 2*mtt^3*mWW*s^6*t + 113*ep*mtt^3*mWW*s^6*t + 665*ep^2*mtt^3*mWW*s^6*t + 932*ep^3*mtt^3*mWW*s^6*t + 192*ep^4*mtt^3*mWW*s^6*t + 2*mtt^2*mWW^2*s^6*t - 27*ep*mtt^2*mWW^2*s^6*t - 299*ep^2*mtt^2*mWW^2*s^6*t - 704*ep^3*mtt^2*mWW^2*s^6*t - 464*ep^4*mtt^2*mWW^2*s^6*t + 2*mtt*mWW^3*s^6*t - 85*ep*mtt*mWW^3*s^6*t - 697*ep^2*mtt*mWW^3*s^6*t - 1196*ep^3*mtt*mWW^3*s^6*t - 448*ep^4*mtt*mWW^3*s^6*t + 2*mWW^4*s^6*t + 71*ep*mWW^4*s^6*t + 411*ep^2*mWW^4*s^6*t + 680*ep^3*mWW^4*s^6*t + 272*ep^4*mWW^4*s^6*t - 17*ep*mtt^2*mWW*s^7*t - 115*ep^2*mtt^2*mWW*s^7*t - 176*ep^3*mtt^2*mWW*s^7*t - 48*ep^4*mtt^2*mWW*s^7*t + 8*ep*mtt*mWW^2*s^7*t + 56*ep^2*mtt*mWW^2*s^7*t + 112*ep^3*mtt*mWW^2*s^7*t + 64*ep^4*mtt*mWW^2*s^7*t + 25*ep*mWW^3*s^7*t + 171*ep^2*mWW^3*s^7*t + 288*ep^3*mWW^3*s^7*t + 112*ep^4*mWW^3*s^7*t - 6*mtt^9*t^2 - 58*ep*mtt^9*t^2 - 176*ep^2*mtt^9*t^2 - 160*ep^3*mtt^9*t^2 - 10*mtt^8*mWW*t^2 - 92*ep*mtt^8*mWW*t^2 - 338*ep^2*mtt^8*mWW*t^2 - 640*ep^3*mtt^8*mWW*t^2 - 480*ep^4*mtt^8*mWW*t^2 + 28*mtt^7*mWW^2*t^2 + 282*ep*mtt^7*mWW^2*t^2 + 1010*ep^2*mtt^7*mWW^2*t^2 + 1536*ep^3*mtt^7*mWW^2*t^2 + 864*ep^4*mtt^7*mWW^2*t^2 + 4*mtt^6*mWW^3*t^2 - 2*ep*mtt^6*mWW^3*t^2 - 146*ep^2*mtt^6*mWW^3*t^2 - 368*ep^3*mtt^6*mWW^3*t^2 - 288*ep^4*mtt^6*mWW^3*t^2 - 22*mtt^5*mWW^4*t^2 - 184*ep*mtt^5*mWW^4*t^2 - 506*ep^2*mtt^5*mWW^4*t^2 - 512*ep^3*mtt^5*mWW^4*t^2 - 96*ep^4*mtt^5*mWW^4*t^2 + 6*mtt^4*mWW^5*t^2 + 54*ep*mtt^4*mWW^5*t^2 + 156*ep^2*mtt^4*mWW^5*t^2 + 144*ep^3*mtt^4*mWW^5*t^2 + 32*mtt^8*s*t^2 + 329*ep*mtt^8*s*t^2 + 1051*ep^2*mtt^8*s*t^2 + 988*ep^3*mtt^8*s*t^2 + 76*mtt^7*mWW*s*t^2 + 684*ep*mtt^7*mWW*s*t^2 + 2224*ep^2*mtt^7*mWW*s*t^2 + 3296*ep^3*mtt^7*mWW*s*t^2 + 1920*ep^4*mtt^7*mWW*s*t^2 - 76*mtt^6*mWW^2*s*t^2 - 759*ep*mtt^6*mWW^2*s*t^2 - 2401*ep^2*mtt^6*mWW^2*s*t^2 - 2420*ep^3*mtt^6*mWW^2*s*t^2 - 384*ep^4*mtt^6*mWW^2*s*t^2 - 170*mtt^5*mWW^3*s*t^2 - 1628*ep*mtt^5*mWW^3*s*t^2 - 5686*ep^2*mtt^5*mWW^3*s*t^2 - 8848*ep^3*mtt^5*mWW^3*s*t^2 - 5088*ep^4*mtt^5*mWW^3*s*t^2 + 86*mtt^4*mWW^4*s*t^2 + 933*ep*mtt^4*mWW^4*s*t^2 + 3545*ep^2*mtt^4*mWW^4*s*t^2 + 5524*ep^3*mtt^4*mWW^4*s*t^2 + 3072*ep^4*mtt^4*mWW^4*s*t^2 + 70*mtt^3*mWW^5*s*t^2 + 612*ep*mtt^3*mWW^5*s*t^2 + 1786*ep^2*mtt^3*mWW^5*s*t^2 + 1952*ep^3*mtt^3*mWW^5*s*t^2 + 480*ep^4*mtt^3*mWW^5*s*t^2 - 18*mtt^2*mWW^6*s*t^2 - 171*ep*mtt^2*mWW^6*s*t^2 - 519*ep^2*mtt^2*mWW^6*s*t^2 - 492*ep^3*mtt^2*mWW^6*s*t^2 - 70*mtt^7*s^2*t^2 - 790*ep*mtt^7*s^2*t^2 - 2708*ep^2*mtt^7*s^2*t^2 - 2684*ep^3*mtt^7*s^2*t^2 - 48*ep^4*mtt^7*s^2*t^2 - 186*mtt^6*mWW*s^2*t^2 - 1767*ep*mtt^6*mWW*s^2*t^2 - 5735*ep^2*mtt^6*mWW*s^2*t^2 - 7200*ep^3*mtt^6*mWW*s^2*t^2 - 2872*ep^4*mtt^6*mWW*s^2*t^2 + 82*mtt^5*mWW^2*s^2*t^2 + 1006*ep*mtt^5*mWW^2*s^2*t^2 + 3278*ep^2*mtt^5*mWW^2*s^2*t^2 + 1174*ep^3*mtt^5*mWW^2*s^2*t^2 - 2932*ep^4*mtt^5*mWW^2*s^2*t^2 + 392*mtt^4*mWW^3*s^2*t^2 + 3746*ep*mtt^4*mWW^3*s^2*t^2 + 12616*ep^2*mtt^4*mWW^3*s^2*t^2 + 18486*ep^3*mtt^4*mWW^3*s^2*t^2 + 10100*ep^4*mtt^4*mWW^3*s^2*t^2 - 106*mtt^3*mWW^4*s^2*t^2 - 1204*ep*mtt^3*mWW^4*s^2*t^2 - 4538*ep^2*mtt^3*mWW^4*s^2*t^2 - 6328*ep^3*mtt^3*mWW^4*s^2*t^2 - 3032*ep^4*mtt^3*mWW^4*s^2*t^2 - 134*mtt^2*mWW^5*s^2*t^2 - 1217*ep*mtt^2*mWW^5*s^2*t^2 - 3617*ep^2*mtt^2*mWW^5*s^2*t^2 - 4156*ep^3*mtt^2*mWW^5*s^2*t^2 - 1328*ep^4*mtt^2*mWW^5*s^2*t^2 + 22*mtt*mWW^6*s^2*t^2 + 228*ep*mtt*mWW^6*s^2*t^2 + 720*ep^2*mtt*mWW^6*s^2*t^2 + 734*ep^3*mtt*mWW^6*s^2*t^2 + 124*ep^4*mtt*mWW^6*s^2*t^2 - 2*ep*mWW^7*s^2*t^2 - 16*ep^2*mWW^7*s^2*t^2 - 26*ep^3*mWW^7*s^2*t^2 - 12*ep^4*mWW^7*s^2*t^2 + 80*mtt^6*s^3*t^2 + 1045*ep*mtt^6*s^3*t^2 + 3935*ep^2*mtt^6*s^3*t^2 + 4200*ep^3*mtt^6*s^3*t^2 + 240*ep^4*mtt^6*s^3*t^2 + 200*mtt^5*mWW*s^3*t^2 + 2140*ep*mtt^5*mWW*s^3*t^2 + 7378*ep^2*mtt^5*mWW*s^3*t^2 + 8182*ep^3*mtt^5*mWW*s^3*t^2 + 1556*ep^4*mtt^5*mWW*s^3*t^2 - 48*mtt^4*mWW^2*s^3*t^2 - 1027*ep*mtt^4*mWW^2*s^3*t^2 - 4527*ep^2*mtt^4*mWW^2*s^3*t^2 - 2914*ep^3*mtt^4*mWW^2*s^3*t^2 + 3100*ep^4*mtt^4*mWW^2*s^3*t^2 - 324*mtt^3*mWW^3*s^3*t^2 - 2998*ep*mtt^3*mWW^3*s^3*t^2 - 9094*ep^2*mtt^3*mWW^3*s^3*t^2 - 10860*ep^3*mtt^3*mWW^3*s^3*t^2 - 4488*ep^4*mtt^3*mWW^3*s^3*t^2 - 48*mtt^2*mWW^4*s^3*t^2 - 221*ep*mtt^2*mWW^4*s^3*t^2 + 29*ep^2*mtt^2*mWW^4*s^3*t^2 - 252*ep^3*mtt^2*mWW^4*s^3*t^2 - 712*ep^4*mtt^2*mWW^4*s^3*t^2 + 88*mtt*mWW^5*s^3*t^2 + 746*ep*mtt*mWW^5*s^3*t^2 + 1808*ep^2*mtt*mWW^5*s^3*t^2 + 1462*ep^3*mtt*mWW^5*s^3*t^2 + 180*ep^4*mtt*mWW^5*s^3*t^2 + 4*mWW^6*s^3*t^2 + 27*ep*mWW^6*s^3*t^2 + 87*ep^2*mWW^6*s^3*t^2 + 182*ep^3*mWW^6*s^3*t^2 + 124*ep^4*mWW^6*s^3*t^2 - 50*mtt^5*s^4*t^2 - 830*ep*mtt^5*s^4*t^2 - 3520*ep^2*mtt^5*s^4*t^2 - 4120*ep^3*mtt^5*s^4*t^2 - 480*ep^4*mtt^5*s^4*t^2 - 94*mtt^4*mWW*s^4*t^2 - 1292*ep*mtt^4*mWW*s^4*t^2 - 5022*ep^2*mtt^4*mWW*s^4*t^2 - 4968*ep^3*mtt^4*mWW*s^4*t^2 + 416*ep^4*mtt^4*mWW*s^4*t^2 + 8*mtt^3*mWW^2*s^4*t^2 + 756*ep*mtt^3*mWW^2*s^4*t^2 + 4690*ep^2*mtt^3*mWW^2*s^4*t^2 + 6170*ep^3*mtt^3*mWW^2*s^4*t^2 + 860*ep^4*mtt^3*mWW^2*s^4*t^2 + 84*mtt^2*mWW^3*s^4*t^2 + 685*ep*mtt^2*mWW^3*s^4*t^2 + 1397*ep^2*mtt^2*mWW^3*s^4*t^2 - 342*ep^3*mtt^2*mWW^3*s^4*t^2 - 1564*ep^4*mtt^2*mWW^3*s^4*t^2 + 94*mtt*mWW^4*s^4*t^2 + 654*ep*mtt*mWW^4*s^4*t^2 + 1034*ep^2*mtt*mWW^4*s^4*t^2 + 614*ep^3*mtt*mWW^4*s^4*t^2 + 260*ep^4*mtt*mWW^4*s^4*t^2 - 2*mWW^5*s^4*t^2 + 27*ep*mWW^5*s^4*t^2 + 373*ep^2*mWW^5*s^4*t^2 + 870*ep^3*mWW^5*s^4*t^2 + 508*ep^4*mWW^5*s^4*t^2 + 16*mtt^4*s^5*t^2 + 403*ep*mtt^4*s^5*t^2 + 1961*ep^2*mtt^4*s^5*t^2 + 2540*ep^3*mtt^4*s^5*t^2 + 480*ep^4*mtt^4*s^5*t^2 + 12*mtt^3*mWW*s^5*t^2 + 360*ep*mtt^3*mWW*s^5*t^2 + 1730*ep^2*mtt^3*mWW*s^5*t^2 + 1494*ep^3*mtt^3*mWW*s^5*t^2 - 764*ep^4*mtt^3*mWW*s^5*t^2 + 12*mtt^2*mWW^2*s^5*t^2 - 335*ep*mtt^2*mWW^2*s^5*t^2 - 2807*ep^2*mtt^2*mWW^2*s^5*t^2 - 5030*ep^3*mtt^2*mWW^2*s^5*t^2 - 2276*ep^4*mtt^2*mWW^2*s^5*t^2 + 24*mtt*mWW^3*s^5*t^2 + 252*ep*mtt*mWW^3*s^5*t^2 + 910*ep^2*mtt*mWW^3*s^5*t^2 + 1714*ep^3*mtt*mWW^3*s^5*t^2 + 1116*ep^4*mtt*mWW^3*s^5*t^2 - 16*mWW^4*s^5*t^2 - 56*ep*mWW^4*s^5*t^2 + 270*ep^2*mWW^4*s^5*t^2 + 818*ep^3*mWW^4*s^5*t^2 + 484*ep^4*mWW^4*s^5*t^2 - 2*mtt^3*s^6*t^2 - 114*ep*mtt^3*s^6*t^2 - 636*ep^2*mtt^3*s^6*t^2 - 908*ep^3*mtt^3*s^6*t^2 - 240*ep^4*mtt^3*s^6*t^2 + 2*mtt^2*mWW*s^6*t^2 - 29*ep*mtt^2*mWW*s^6*t^2 - 209*ep^2*mtt^2*mWW*s^6*t^2 - 108*ep^3*mtt^2*mWW*s^6*t^2 + 256*ep^4*mtt^2*mWW*s^6*t^2 - 6*mtt*mWW^2*s^6*t^2 + 96*ep*mtt*mWW^2*s^6*t^2 + 878*ep^2*mtt*mWW^2*s^6*t^2 + 1684*ep^3*mtt*mWW^2*s^6*t^2 + 848*ep^4*mtt*mWW^2*s^6*t^2 - 10*mWW^3*s^6*t^2 - 73*ep*mWW^3*s^6*t^2 - 121*ep^2*mWW^3*s^6*t^2 - 44*ep^3*mWW^3*s^6*t^2 + 32*ep^4*mWW^3*s^6*t^2 + 15*ep*mtt^2*s^7*t^2 + 93*ep^2*mtt^2*s^7*t^2 + 144*ep^3*mtt^2*s^7*t^2 + 48*ep^4*mtt^2*s^7*t^2 - 4*ep*mtt*mWW*s^7*t^2 - 28*ep^2*mtt*mWW*s^7*t^2 - 56*ep^3*mtt*mWW*s^7*t^2 - 32*ep^4*mtt*mWW*s^7*t^2 - 19*ep*mWW^2*s^7*t^2 - 121*ep^2*mWW^2*s^7*t^2 - 200*ep^3*mWW^2*s^7*t^2 - 80*ep^4*mWW^2*s^7*t^2 + 40*mtt^8*t^3 + 385*ep*mtt^8*t^3 + 1163*ep^2*mtt^8*t^3 + 1052*ep^3*mtt^8*t^3 + 56*mtt^7*mWW*t^3 + 541*ep*mtt^7*mWW*t^3 + 2087*ep^2*mtt^7*mWW*t^3 + 4020*ep^3*mtt^7*mWW*t^3 + 2976*ep^4*mtt^7*mWW*t^3 - 200*mtt^6*mWW^2*t^3 - 2042*ep*mtt^6*mWW^2*t^3 - 7430*ep^2*mtt^6*mWW^2*t^3 - 11456*ep^3*mtt^6*mWW^2*t^3 - 6432*ep^4*mtt^6*mWW^2*t^3 + 16*mtt^5*mWW^3*t^3 + 360*ep*mtt^5*mWW^3*t^3 + 2008*ep^2*mtt^5*mWW^3*t^3 + 3992*ep^3*mtt^5*mWW^3*t^3 + 2784*ep^4*mtt^5*mWW^3*t^3 + 112*mtt^4*mWW^4*t^3 + 981*ep*mtt^4*mWW^4*t^3 + 2847*ep^2*mtt^4*mWW^4*t^3 + 3028*ep^3*mtt^4*mWW^4*t^3 + 672*ep^4*mtt^4*mWW^4*t^3 - 24*mtt^3*mWW^5*t^3 - 225*ep*mtt^3*mWW^5*t^3 - 675*ep^2*mtt^3*mWW^5*t^3 - 636*ep^3*mtt^3*mWW^5*t^3 - 176*mtt^7*s*t^3 - 1810*ep*mtt^7*s*t^3 - 5766*ep^2*mtt^7*s*t^3 - 5348*ep^3*mtt^7*s*t^3 + 80*ep^4*mtt^7*s*t^3 - 288*mtt^6*mWW*s*t^3 - 2691*ep*mtt^6*mWW*s*t^3 - 9553*ep^2*mtt^6*mWW*s*t^3 - 16312*ep^3*mtt^6*mWW*s*t^3 - 10896*ep^4*mtt^6*mWW*s*t^3 + 580*mtt^5*mWW^2*s*t^3 + 5864*ep*mtt^5*mWW^2*s*t^3 + 20348*ep^2*mtt^5*mWW^2*s*t^3 + 27952*ep^3*mtt^5*mWW^2*s*t^3 + 13056*ep^4*mtt^5*mWW^2*s*t^3 + 368*mtt^4*mWW^3*s*t^3 + 3408*ep*mtt^4*mWW^3*s*t^3 + 11420*ep^2*mtt^4*mWW^3*s*t^3 + 16928*ep^3*mtt^4*mWW^3*s*t^3 + 8896*ep^4*mtt^4*mWW^3*s*t^3 - 418*mtt^3*mWW^4*s*t^3 - 4224*ep*mtt^3*mWW^4*s*t^3 - 14890*ep^2*mtt^3*mWW^4*s*t^3 - 21308*ep^3*mtt^3*mWW^4*s*t^3 - 10320*ep^4*mtt^3*mWW^4*s*t^3 - 84*mtt^2*mWW^5*s*t^3 - 727*ep*mtt^2*mWW^5*s*t^3 - 2129*ep^2*mtt^2*mWW^5*s*t^3 - 2464*ep^3*mtt^2*mWW^5*s*t^3 - 816*ep^4*mtt^2*mWW^5*s*t^3 + 18*mtt*mWW^6*s*t^3 + 180*ep*mtt*mWW^6*s*t^3 + 570*ep^2*mtt*mWW^6*s*t^3 + 552*ep^3*mtt*mWW^6*s*t^3 + 300*mtt^6*s^2*t^3 + 3445*ep*mtt^6*s^2*t^3 + 11875*ep^2*mtt^6*s^2*t^3 + 11540*ep^3*mtt^6*s^2*t^3 - 160*ep^4*mtt^6*s^2*t^3 + 506*mtt^5*mWW*s^2*t^3 + 4762*ep*mtt^5*mWW*s^2*t^3 + 16284*ep^2*mtt^5*mWW*s^2*t^3 + 24732*ep^3*mtt^5*mWW*s^2*t^3 + 14120*ep^4*mtt^5*mWW*s^2*t^3 - 636*mtt^4*mWW^2*s^2*t^3 - 6539*ep*mtt^4*mWW^2*s^2*t^3 - 21739*ep^2*mtt^4*mWW^2*s^2*t^3 - 23750*ep^3*mtt^4*mWW^2*s^2*t^3 - 5316*ep^4*mtt^4*mWW^2*s^2*t^3 - 716*mtt^3*mWW^3*s^2*t^3 - 6932*ep*mtt^3*mWW^3*s^2*t^3 - 23776*ep^2*mtt^3*mWW^3*s^2*t^3 - 35448*ep^3*mtt^3*mWW^3*s^2*t^3 - 18944*ep^4*mtt^3*mWW^3*s^2*t^3 + 352*mtt^2*mWW^4*s^2*t^3 + 3675*ep*mtt^2*mWW^4*s^2*t^3 + 13109*ep^2*mtt^2*mWW^4*s^2*t^3 + 18408*ep^3*mtt^2*mWW^4*s^2*t^3 + 8760*ep^4*mtt^2*mWW^4*s^2*t^3 + 154*mtt*mWW^5*s^2*t^3 + 1400*ep*mtt*mWW^5*s^2*t^3 + 4210*ep^2*mtt*mWW^5*s^2*t^3 + 4892*ep^3*mtt*mWW^5*s^2*t^3 + 1592*ep^4*mtt*mWW^5*s^2*t^3 - 8*mWW^6*s^2*t^3 - 99*ep*mWW^6*s^2*t^3 - 347*ep^2*mWW^6*s^2*t^3 - 374*ep^3*mWW^6*s^2*t^3 - 52*ep^4*mWW^6*s^2*t^3 - 240*mtt^5*s^3*t^3 - 3380*ep*mtt^5*s^3*t^3 - 13100*ep^2*mtt^5*s^3*t^3 - 13720*ep^3*mtt^5*s^3*t^3 - 160*ep^4*mtt^5*s^3*t^3 - 378*mtt^4*mWW*s^3*t^3 - 3664*ep*mtt^4*mWW*s^3*t^3 - 12152*ep^2*mtt^4*mWW*s^3*t^3 - 15438*ep^3*mtt^4*mWW*s^3*t^3 - 5924*ep^4*mtt^4*mWW*s^3*t^3 + 314*mtt^3*mWW^2*s^3*t^3 + 3572*ep*mtt^3*mWW^2*s^3*t^3 + 12164*ep^2*mtt^3*mWW^2*s^3*t^3 + 9546*ep^3*mtt^3*mWW^2*s^3*t^3 - 2756*ep^4*mtt^3*mWW^2*s^3*t^3 + 464*mtt^2*mWW^3*s^3*t^3 + 4306*ep*mtt^2*mWW^3*s^3*t^3 + 13472*ep^2*mtt^2*mWW^3*s^3*t^3 + 17854*ep^3*mtt^2*mWW^3*s^3*t^3 + 8452*ep^4*mtt^2*mWW^3*s^3*t^3 + 70*mtt*mWW^4*s^3*t^3 + 508*ep*mtt*mWW^4*s^3*t^3 + 1196*ep^2*mtt*mWW^4*s^3*t^3 + 1582*ep^3*mtt*mWW^4*s^3*t^3 + 740*ep^4*mtt*mWW^4*s^3*t^3 - 62*mWW^5*s^3*t^3 - 558*ep*mWW^5*s^3*t^3 - 1556*ep^2*mWW^5*s^3*t^3 - 1568*ep^3*mWW^5*s^3*t^3 - 352*ep^4*mWW^5*s^3*t^3 + 80*mtt^4*s^4*t^3 + 1795*ep*mtt^4*s^4*t^3 + 8265*ep^2*mtt^4*s^4*t^3 + 9620*ep^3*mtt^4*s^4*t^3 + 640*ep^4*mtt^4*s^4*t^3 + 114*mtt^3*mWW*s^4*t^3 + 1113*ep*mtt^3*mWW*s^4*t^3 + 3187*ep^2*mtt^3*mWW*s^4*t^3 + 1642*ep^3*mtt^3*mWW*s^4*t^3 - 1980*ep^4*mtt^3*mWW*s^4*t^3 - 34*mtt^2*mWW^2*s^4*t^3 - 912*ep*mtt^2*mWW^2*s^4*t^3 - 4568*ep^2*mtt^2*mWW^2*s^4*t^3 - 4626*ep^3*mtt^2*mWW^2*s^4*t^3 + 324*ep^4*mtt^2*mWW^2*s^4*t^3 - 74*mtt*mWW^3*s^4*t^3 - 461*ep*mtt*mWW^3*s^4*t^3 - 387*ep^2*mtt*mWW^3*s^4*t^3 + 966*ep^3*mtt*mWW^3*s^4*t^3 + 972*ep^4*mtt*mWW^3*s^4*t^3 - 86*mWW^4*s^4*t^3 - 751*ep*mWW^4*s^4*t^3 - 2113*ep^2*mWW^4*s^4*t^3 - 2386*ep^3*mWW^4*s^4*t^3 - 788*ep^4*mWW^4*s^4*t^3 - 490*ep*mtt^3*s^5*t^3 - 2878*ep^2*mtt^3*s^5*t^3 - 3812*ep^3*mtt^3*s^5*t^3 - 560*ep^4*mtt^3*s^5*t^3 - 14*mtt^2*mWW*s^5*t^3 - 55*ep*mtt^2*mWW*s^5*t^3 + 345*ep^2*mtt^2*mWW*s^5*t^3 + 1860*ep^3*mtt^2*mWW*s^5*t^3 + 2056*ep^4*mtt^2*mWW*s^5*t^3 - 32*mtt*mWW^2*s^5*t^3 + 34*ep*mtt*mWW^2*s^5*t^3 + 1302*ep^2*mtt*mWW^2*s^5*t^3 + 2532*ep^3*mtt*mWW^2*s^5*t^3 + 1200*ep^4*mtt*mWW^2*s^5*t^3 - 26*mWW^3*s^5*t^3 - 305*ep*mWW^3*s^5*t^3 - 1193*ep^2*mWW^3*s^5*t^3 - 1780*ep^3*mWW^3*s^5*t^3 - 776*ep^4*mWW^3*s^5*t^3 - 4*mtt^2*s^6*t^3 + 55*ep*mtt^2*s^6*t^3 + 441*ep^2*mtt^2*s^6*t^3 + 668*ep^3*mtt^2*s^6*t^3 + 160*ep^4*mtt^2*s^6*t^3 + 4*mtt*mWW*s^6*t^3 - 6*ep*mtt*mWW*s^6*t^3 - 198*ep^2*mtt*mWW*s^6*t^3 - 504*ep^3*mtt*mWW*s^6*t^3 - 352*ep^4*mtt*mWW*s^6*t^3 + 8*mWW^2*s^6*t^3 + 7*ep*mWW^2*s^6*t^3 - 211*ep^2*mWW^2*s^6*t^3 - 484*ep^3*mWW^2*s^6*t^3 - 256*ep^4*mWW^2*s^6*t^3 - 114*mtt^7*t^4 - 1092*ep*mtt^7*t^4 - 3282*ep^2*mtt^7*t^4 - 2952*ep^3*mtt^7*t^4 - 134*mtt^6*mWW*t^4 - 1367*ep*mtt^6*mWW*t^4 - 5503*ep^2*mtt^6*mWW*t^4 - 10636*ep^3*mtt^6*mWW*t^4 - 7680*ep^4*mtt^6*mWW*t^4 + 598*mtt^5*mWW^2*t^4 + 6166*ep*mtt^5*mWW^2*t^4 + 22628*ep^2*mtt^5*mWW^2*t^4 + 34976*ep^3*mtt^5*mWW^2*t^4 + 19392*ep^4*mtt^5*mWW^2*t^4 - 158*mtt^4*mWW^3*t^4 - 1988*ep*mtt^4*mWW^3*t^4 - 8686*ep^2*mtt^4*mWW^3*t^4 - 15544*ep^3*mtt^4*mWW^3*t^4 - 9984*ep^4*mtt^4*mWW^3*t^4 - 228*mtt^3*mWW^4*t^4 - 2070*ep*mtt^3*mWW^4*t^4 - 6246*ep^2*mtt^3*mWW^4*t^4 - 6888*ep^3*mtt^3*mWW^4*t^4 - 1728*ep^4*mtt^3*mWW^4*t^4 + 36*mtt^2*mWW^5*t^4 + 351*ep*mtt^2*mWW^5*t^4 + 1089*ep^2*mtt^2*mWW^5*t^4 + 1044*ep^3*mtt^2*mWW^5*t^4 + 400*mtt^6*s*t^4 + 4115*ep*mtt^6*s*t^4 + 13065*ep^2*mtt^6*s*t^4 + 11920*ep^3*mtt^6*s*t^4 - 400*ep^4*mtt^6*s*t^4 + 522*mtt^5*mWW*s*t^4 + 5282*ep*mtt^5*mWW*s*t^4 + 20528*ep^2*mtt^5*mWW*s*t^4 + 37352*ep^3*mtt^5*mWW*s*t^4 + 25376*ep^4*mtt^5*mWW*s*t^4 - 1410*mtt^4*mWW^2*s*t^4 - 14633*ep*mtt^4*mWW^2*s*t^4 - 53025*ep^2*mtt^4*mWW^2*s*t^4 - 78260*ep^3*mtt^4*mWW^2*s*t^4 - 40192*ep^4*mtt^4*mWW^2*s*t^4 - 276*mtt^3*mWW^3*s*t^4 - 2260*ep*mtt^3*mWW^3*s*t^4 - 6072*ep^2*mtt^3*mWW^3*s*t^4 - 5960*ep^3*mtt^3*mWW^3*s*t^4 - 672*ep^4*mtt^3*mWW^3*s*t^4 + 708*mtt^2*mWW^4*s*t^4 + 7109*ep*mtt^2*mWW^4*s*t^4 + 24659*ep^2*mtt^2*mWW^4*s*t^4 + 34032*ep^3*mtt^2*mWW^4*s*t^4 + 15312*ep^4*mtt^2*mWW^4*s*t^4 + 46*mtt*mWW^5*s*t^4 + 354*ep*mtt*mWW^5*s*t^4 + 924*ep^2*mtt*mWW^5*s*t^4 + 1120*ep^3*mtt*mWW^5*s*t^4 + 576*ep^4*mtt*mWW^5*s*t^4 - 6*mWW^6*s*t^4 - 63*ep*mWW^6*s*t^4 - 207*ep^2*mWW^6*s*t^4 - 204*ep^3*mWW^6*s*t^4 - 500*mtt^5*s^2*t^4 - 5880*ep*mtt^5*s^2*t^4 - 20420*ep^2*mtt^5*s^2*t^4 - 19320*ep^3*mtt^5*s^2*t^4 + 1120*ep^4*mtt^5*s^2*t^4 - 660*mtt^4*mWW*s^2*t^4 - 6782*ep*mtt^4*mWW*s^2*t^4 - 26094*ep^2*mtt^4*mWW*s^2*t^4 - 45208*ep^3*mtt^4*mWW*s^2*t^4 - 28512*ep^4*mtt^4*mWW*s^2*t^4 + 1136*mtt^3*mWW^2*s^2*t^4 + 11896*ep*mtt^3*mWW^2*s^2*t^4 + 42078*ep^2*mtt^3*mWW^2*s^2*t^4 + 56142*ep^3*mtt^3*mWW^2*s^2*t^4 + 23684*ep^4*mtt^3*mWW^2*s^2*t^4 + 696*mtt^2*mWW^3*s^2*t^4 + 6754*ep*mtt^2*mWW^3*s^2*t^4 + 22608*ep^2*mtt^2*mWW^3*s^2*t^4 + 31018*ep^3*mtt^2*mWW^3*s^2*t^4 + 13868*ep^4*mtt^2*mWW^3*s^2*t^4 - 424*mtt*mWW^4*s^2*t^4 - 4406*ep*mtt*mWW^4*s^2*t^4 - 15564*ep^2*mtt*mWW^4*s^2*t^4 - 21454*ep^3*mtt*mWW^4*s^2*t^4 - 9572*ep^4*mtt*mWW^4*s^2*t^4 - 64*mWW^5*s^2*t^4 - 550*ep*mWW^5*s^2*t^4 - 1568*ep^2*mWW^5*s^2*t^4 - 1754*ep^3*mWW^5*s^2*t^4 - 588*ep^4*mWW^5*s^2*t^4 + 240*mtt^4*s^3*t^4 + 3870*ep*mtt^4*s^3*t^4 + 15690*ep^2*mtt^4*s^3*t^4 + 15960*ep^3*mtt^4*s^3*t^4 - 960*ep^4*mtt^4*s^3*t^4 + 310*mtt^3*mWW*s^3*t^4 + 3202*ep*mtt^3*mWW*s^3*t^4 + 11934*ep^2*mtt^3*mWW*s^3*t^4 + 19050*ep^3*mtt^3*mWW*s^3*t^4 + 10236*ep^4*mtt^3*mWW*s^3*t^4 - 306*mtt^2*mWW^2*s^3*t^4 - 3404*ep*mtt^2*mWW^2*s^3*t^4 - 11900*ep^2*mtt^2*mWW^2*s^3*t^4 - 12650*ep^3*mtt^2*mWW^2*s^3*t^4 - 2396*ep^4*mtt^2*mWW^2*s^3*t^4 - 434*mtt*mWW^3*s^3*t^4 - 4158*ep*mtt*mWW^3*s^3*t^4 - 13406*ep^2*mtt*mWW^3*s^3*t^4 - 17378*ep^3*mtt*mWW^3*s^3*t^4 - 7228*ep^4*mtt*mWW^3*s^3*t^4 - 18*mWW^4*s^3*t^4 - 62*ep*mWW^4*s^3*t^4 + 90*ep^2*mWW^4*s^3*t^4 + 250*ep^3*mWW^4*s^3*t^4 + 92*ep^4*mWW^4*s^3*t^4 - 10*mtt^3*s^4*t^4 - 1100*ep*mtt^3*s^4*t^4 - 5970*ep^2*mtt^3*s^4*t^4 - 6880*ep^3*mtt^3*s^4*t^4 + 160*ep^4*mtt^3*s^4*t^4 - 42*mtt^2*mWW*s^4*t^4 - 273*ep*mtt^2*mWW*s^4*t^4 - 253*ep^2*mtt^2*mWW*s^4*t^4 + 816*ep^3*mtt^2*mWW*s^4*t^4 + 1576*ep^4*mtt^2*mWW*s^4*t^4 - 66*mtt*mWW^2*s^4*t^4 - 352*ep*mtt*mWW^2*s^4*t^4 - 370*ep^2*mtt*mWW^2*s^4*t^4 - 544*ep^3*mtt*mWW^2*s^4*t^4 - 496*ep^4*mtt*mWW^2*s^4*t^4 + 62*mWW^3*s^4*t^4 + 541*ep*mWW^3*s^4*t^4 + 1481*ep^2*mWW^3*s^4*t^4 + 1504*ep^3*mWW^3*s^4*t^4 + 424*ep^4*mWW^3*s^4*t^4 - 16*mtt^2*s^5*t^4 + 87*ep*mtt^2*s^5*t^4 + 917*ep^2*mtt^2*s^5*t^4 + 1272*ep^3*mtt^2*s^5*t^4 + 80*ep^4*mtt^2*s^5*t^4 + 4*mtt*mWW*s^5*t^4 - 68*ep*mtt*mWW*s^5*t^4 - 664*ep^2*mtt*mWW*s^5*t^4 - 1480*ep^3*mtt*mWW*s^5*t^4 - 1056*ep^4*mtt*mWW*s^5*t^4 + 44*mWW^2*s^5*t^4 + 317*ep*mWW^2*s^5*t^4 + 675*ep^2*mWW^2*s^5*t^4 + 496*ep^3*mWW^2*s^5*t^4 + 16*ep^4*mWW^2*s^5*t^4 + 180*mtt^6*t^5 + 1715*ep*mtt^6*t^5 + 5125*ep^2*mtt^6*t^5 + 4580*ep^3*mtt^6*t^5 + 184*mtt^5*mWW*t^5 + 1972*ep*mtt^5*mWW*t^5 + 8116*ep^2*mtt^5*mWW*t^5 + 15328*ep^3*mtt^5*mWW*t^5 + 10560*ep^4*mtt^5*mWW*t^5 - 964*mtt^4*mWW^2*t^5 - 9999*ep*mtt^4*mWW^2*t^5 - 36753*ep^2*mtt^4*mWW^2*t^5 - 56356*ep^3*mtt^4*mWW^2*t^5 - 30528*ep^4*mtt^4*mWW^2*t^5 + 392*mtt^3*mWW^3*t^5 + 4391*ep*mtt^3*mWW^3*t^5 + 17573*ep^2*mtt^3*mWW^3*t^5 + 29588*ep^3*mtt^3*mWW^3*t^5 + 17856*ep^4*mtt^3*mWW^3*t^5 + 232*mtt^2*mWW^4*t^5 + 2164*ep*mtt^2*mWW^4*t^5 + 6716*ep^2*mtt^2*mWW^4*t^5 + 7616*ep^3*mtt^2*mWW^4*t^5 + 2112*ep^4*mtt^2*mWW^4*t^5 - 24*mtt*mWW^5*t^5 - 243*ep*mtt*mWW^5*t^5 - 777*ep^2*mtt*mWW^5*t^5 - 756*ep^3*mtt*mWW^5*t^5 - 480*mtt^5*s*t^5 - 4940*ep*mtt^5*s*t^5 - 15620*ep^2*mtt^5*s*t^5 - 13960*ep^3*mtt^5*s*t^5 + 800*ep^4*mtt^5*s*t^5 - 528*mtt^4*mWW*s*t^5 - 5954*ep*mtt^4*mWW*s*t^5 - 25122*ep^2*mtt^4*mWW*s*t^5 - 46752*ep^3*mtt^4*mWW*s*t^5 - 30944*ep^4*mtt^4*mWW*s*t^5 + 1710*mtt^3*mWW^2*s*t^5 + 18228*ep*mtt^3*mWW^2*s*t^5 + 67994*ep^2*mtt^3*mWW^2*s*t^5 + 103316*ep^3*mtt^3*mWW^2*s*t^5 + 54192*ep^4*mtt^3*mWW^2*s*t^5 - 102*mtt^2*mWW^3*s*t^5 - 1627*ep*mtt^2*mWW^3*s*t^5 - 8567*ep^2*mtt^2*mWW^3*s*t^5 - 18112*ep^3*mtt^2*mWW^3*s*t^5 - 13392*ep^4*mtt^2*mWW^3*s*t^5 - 526*mtt*mWW^4*s*t^5 - 5268*ep*mtt*mWW^4*s*t^5 - 18098*ep^2*mtt*mWW^4*s*t^5 - 24396*ep^3*mtt*mWW^4*s*t^5 - 10512*ep^4*mtt*mWW^4*s*t^5 - 10*mWW^5*s*t^5 - 55*ep*mWW^5*s*t^5 - 75*ep^2*mWW^5*s*t^5 - 96*ep^3*mWW^5*s*t^5 - 144*ep^4*mWW^5*s*t^5 + 400*mtt^4*s^2*t^5 + 4870*ep*mtt^4*s^2*t^5 + 17090*ep^2*mtt^4*s^2*t^5 + 15560*ep^3*mtt^4*s^2*t^5 - 1920*ep^4*mtt^4*s^2*t^5 + 420*mtt^3*mWW*s^2*t^5 + 5265*ep*mtt^3*mWW*s^2*t^5 + 23717*ep^2*mtt^3*mWW*s^2*t^5 + 44766*ep^3*mtt^3*mWW*s^2*t^5 + 28636*ep^4*mtt^3*mWW*s^2*t^5 - 912*mtt^2*mWW^2*s^2*t^5 - 10145*ep*mtt^2*mWW^2*s^2*t^5 - 38577*ep^2*mtt^2*mWW^2*s^2*t^5 - 57390*ep^3*mtt^2*mWW^2*s^2*t^5 - 28484*ep^4*mtt^2*mWW^2*s^2*t^5 - 344*mtt*mWW^3*s^2*t^5 - 3135*ep*mtt*mWW^3*s^2*t^5 - 9247*ep^2*mtt*mWW^3*s^2*t^5 - 9534*ep^3*mtt*mWW^3*s^2*t^5 - 1740*ep^4*mtt*mWW^3*s^2*t^5 + 172*mWW^4*s^2*t^5 + 1777*ep*mWW^4*s^2*t^5 + 6201*ep^2*mWW^4*s^2*t^5 + 8326*ep^3*mWW^4*s^2*t^5 + 3508*ep^4*mWW^4*s^2*t^5 - 80*mtt^3*s^3*t^5 - 1780*ep*mtt^3*s^3*t^5 - 7820*ep^2*mtt^3*s^3*t^5 - 7560*ep^3*mtt^3*s^3*t^5 + 1440*ep^4*mtt^3*s^3*t^5 - 64*mtt^2*mWW*s^3*t^5 - 1159*ep*mtt^2*mWW*s^3*t^5 - 6241*ep^2*mtt^2*mWW*s^3*t^5 - 12732*ep^3*mtt^2*mWW*s^3*t^5 - 7784*ep^4*mtt^2*mWW*s^3*t^5 + 68*mtt*mWW^2*s^3*t^5 + 1154*ep*mtt*mWW^2*s^3*t^5 + 5446*ep^2*mtt*mWW^2*s^3*t^5 + 8832*ep^3*mtt*mWW^2*s^3*t^5 + 4736*ep^4*mtt*mWW^2*s^3*t^5 + 180*mWW^3*s^3*t^5 + 1689*ep*mWW^3*s^3*t^5 + 5263*ep^2*mWW^3*s^3*t^5 + 6228*ep^3*mWW^3*s^3*t^5 + 2120*ep^4*mWW^3*s^3*t^5 - 20*mtt^2*s^4*t^5 + 135*ep*mtt^2*s^4*t^5 + 1225*ep^2*mtt^2*s^4*t^5 + 1380*ep^3*mtt^2*s^4*t^5 - 320*ep^4*mtt^2*s^4*t^5 - 16*mtt*mWW*s^4*t^5 - 146*ep*mtt*mWW*s^4*t^5 - 470*ep^2*mtt*mWW*s^4*t^5 - 520*ep^3*mtt*mWW*s^4*t^5 - 384*ep^4*mtt*mWW*s^4*t^5 + 68*mWW^2*s^4*t^5 + 507*ep*mWW^2*s^4*t^5 + 1149*ep^2*mWW^2*s^4*t^5 + 804*ep^3*mWW^2*s^4*t^5 - 128*ep^4*mWW^2*s^4*t^5 - 170*mtt^5*t^6 - 1610*ep*mtt^5*t^6 - 4780*ep^2*mtt^5*t^6 - 4240*ep^3*mtt^5*t^6 - 166*mtt^4*mWW*t^6 - 1818*ep*mtt^4*mWW*t^6 - 7344*ep^2*mtt^4*mWW*t^6 - 12952*ep^3*mtt^4*mWW*t^6 - 8160*ep^4*mtt^4*mWW*t^6 + 896*mtt^3*mWW^2*t^6 + 9302*ep*mtt^3*mWW^2*t^6 + 33962*ep^2*mtt^3*mWW^2*t^6 + 51008*ep^3*mtt^3*mWW^2*t^6 + 26592*ep^4*mtt^3*mWW^2*t^6 - 448*mtt^2*mWW^3*t^6 - 4815*ep*mtt^2*mWW^3*t^6 - 18493*ep^2*mtt^2*mWW^3*t^6 - 29900*ep^3*mtt^2*mWW^3*t^6 - 17184*ep^4*mtt^2*mWW^3*t^6 - 118*mtt*mWW^4*t^6 - 1122*ep*mtt*mWW^4*t^6 - 3552*ep^2*mtt*mWW^4*t^6 - 4120*ep^3*mtt*mWW^4*t^6 - 1248*ep^4*mtt*mWW^4*t^6 + 6*mWW^5*t^6 + 63*ep*mWW^5*t^6 + 207*ep^2*mWW^5*t^6 + 204*ep^3*mWW^5*t^6 + 320*mtt^4*s*t^6 + 3295*ep*mtt^4*s*t^6 + 10365*ep^2*mtt^4*s*t^6 + 9020*ep^3*mtt^4*s*t^6 - 800*ep^4*mtt^4*s*t^6 + 318*mtt^3*mWW*s*t^6 + 4038*ep*mtt^3*mWW*s*t^6 + 18064*ep^2*mtt^3*mWW*s*t^6 + 33184*ep^3*mtt^3*mWW*s*t^6 + 20736*ep^4*mtt^3*mWW*s*t^6 - 1122*mtt^2*mWW^2*s*t^6 - 12211*ep*mtt^2*mWW^2*s*t^6 - 46167*ep^2*mtt^2*mWW^2*s*t^6 - 70136*ep^3*mtt^2*mWW^2*s*t^6 - 36144*ep^4*mtt^2*mWW^2*s*t^6 + 242*mtt*mWW^3*s*t^6 + 2850*ep*mtt*mWW^3*s*t^6 + 12040*ep^2*mtt*mWW^3*s*t^6 + 21416*ep^3*mtt*mWW^3*s*t^6 + 13472*ep^4*mtt*mWW^3*s*t^6 + 146*mWW^4*s*t^6 + 1452*ep*mWW^4*s*t^6 + 4930*ep^2*mWW^4*s*t^6 + 6516*ep^3*mWW^4*s*t^6 + 2736*ep^4*mWW^4*s*t^6 - 150*mtt^3*s^2*t^6 - 1930*ep*mtt^3*s^2*t^6 - 6880*ep^2*mtt^3*s^2*t^6 - 5900*ep^3*mtt^3*s^2*t^6 + 1360*ep^4*mtt^3*s^2*t^6 - 110*mtt^2*mWW*s^2*t^6 - 2095*ep*mtt^2*mWW*s^2*t^6 - 11379*ep^2*mtt^2*mWW*s^2*t^6 - 22680*ep^3*mtt^2*mWW*s^2*t^6 - 14216*ep^4*mtt^2*mWW*s^2*t^6 + 362*mtt*mWW^2*s^2*t^6 + 4334*ep*mtt*mWW^2*s^2*t^6 + 17468*ep^2*mtt*mWW^2*s^2*t^6 + 27308*ep^3*mtt*mWW^2*s^2*t^6 + 14208*ep^4*mtt*mWW^2*s^2*t^6 + 66*mWW^3*s^2*t^6 + 483*ep*mWW^3*s^2*t^6 + 839*ep^2*mWW^3*s^2*t^6 - 456*ep^3*mWW^3*s^2*t^6 - 1352*ep^4*mWW^3*s^2*t^6 + 245*ep*mtt^2*s^3*t^6 + 1295*ep^2*mtt^2*s^3*t^6 + 1120*ep^3*mtt^2*s^3*t^6 - 560*ep^4*mtt^2*s^3*t^6 - 24*mtt*mWW*s^3*t^6 + 44*ep*mtt*mWW*s^3*t^6 + 1228*ep^2*mtt*mWW*s^3*t^6 + 3304*ep^3*mtt*mWW*s^3*t^6 + 2144*ep^4*mtt*mWW*s^3*t^6 + 8*mWW^2*s^3*t^6 - 137*ep*mWW^2*s^3*t^6 - 1219*ep^2*mWW^2*s^3*t^6 - 2680*ep^3*mWW^2*s^3*t^6 - 1840*ep^4*mWW^2*s^3*t^6 + 96*mtt^4*t^7 + 903*ep*mtt^4*t^7 + 2661*ep^2*mtt^4*t^7 + 2340*ep^3*mtt^4*t^7 + 104*mtt^3*mWW*t^7 + 1109*ep*mtt^3*mWW*t^7 + 4159*ep^2*mtt^3*mWW*t^7 + 6388*ep^3*mtt^3*mWW*t^7 + 3360*ep^4*mtt^3*mWW*t^7 - 472*mtt^2*mWW^2*t^7 - 4864*ep*mtt^2*mWW^2*t^7 - 17408*ep^2*mtt^2*mWW^2*t^7 - 25064*ep^3*mtt^2*mWW^2*t^7 - 12192*ep^4*mtt^2*mWW^2*t^7 + 248*mtt*mWW^3*t^7 + 2621*ep*mtt*mWW^3*t^7 + 9847*ep^2*mtt*mWW^3*t^7 + 15460*ep^3*mtt*mWW^3*t^7 + 8544*ep^4*mtt*mWW^3*t^7 + 24*mWW^4*t^7 + 231*ep*mWW^4*t^7 + 741*ep^2*mWW^4*t^7 + 876*ep^3*mWW^4*t^7 + 288*ep^4*mWW^4*t^7 - 112*mtt^3*s*t^7 - 1154*ep*mtt^3*s*t^7 - 3606*ep^2*mtt^3*s*t^7 - 3028*ep^3*mtt^3*s*t^7 + 400*ep^4*mtt^3*s*t^7 - 114*mtt^2*mWW*s*t^7 - 1585*ep*mtt^2*mWW*s*t^7 - 7221*ep^2*mtt^2*mWW*s*t^7 - 12616*ep^3*mtt^2*mWW*s*t^7 - 7184*ep^4*mtt^2*mWW*s*t^7 + 380*mtt*mWW^2*s*t^7 + 4148*ep*mtt*mWW^2*s*t^7 + 15484*ep^2*mtt*mWW^2*s*t^7 + 22604*ep^3*mtt*mWW^2*s*t^7 + 10864*ep^4*mtt*mWW^2*s*t^7 - 90*mWW^3*s*t^7 - 1025*ep*mWW^3*s*t^7 - 4145*ep^2*mWW^3*s*t^7 - 6960*ep^3*mWW^3*s*t^7 - 4080*ep^4*mWW^3*s*t^7 + 20*mtt^2*s^2*t^7 + 285*ep*mtt^2*s^2*t^7 + 1043*ep^2*mtt^2*s^2*t^7 + 804*ep^3*mtt^2*s^2*t^7 - 352*ep^4*mtt^2*s^2*t^7 + 4*mtt*mWW*s^2*t^7 + 334*ep*mtt*mWW*s^2*t^7 + 2246*ep^2*mtt*mWW*s^2*t^7 + 4616*ep^3*mtt*mWW*s^2*t^7 + 2784*ep^4*mtt*mWW*s^2*t^7 - 64*mWW^2*s^2*t^7 - 787*ep*mWW^2*s^2*t^7 - 3177*ep^2*mWW^2*s^2*t^7 - 4844*ep^3*mWW^2*s^2*t^7 - 2432*ep^4*mWW^2*s^2*t^7 - 30*mtt^3*t^8 - 280*ep*mtt^3*t^8 - 818*ep^2*mtt^3*t^8 - 712*ep^3*mtt^3*t^8 - 42*mtt^2*mWW*t^8 - 419*ep*mtt^2*mWW*t^8 - 1391*ep^2*mtt^2*mWW*t^8 - 1692*ep^3*mtt^2*mWW*t^8 - 576*ep^4*mtt^2*mWW*t^8 + 126*mtt*mWW^2*t^8 + 1266*ep*mtt*mWW^2*t^8 + 4312*ep^2*mtt*mWW^2*t^8 + 5632*ep^3*mtt*mWW^2*t^8 + 2304*ep^4*mtt*mWW^2*t^8 - 54*mWW^3*t^8 - 567*ep*mWW^3*t^8 - 2103*ep^2*mWW^3*t^8 - 3228*ep^3*mWW^3*t^8 - 1728*ep^4*mWW^3*t^8 + 16*mtt^2*s*t^8 + 165*ep*mtt^2*s*t^8 + 511*ep^2*mtt^2*s*t^8 + 408*ep^3*mtt^2*s*t^8 - 80*ep^4*mtt^2*s*t^8 + 20*mtt*mWW*s*t^8 + 284*ep*mtt*mWW*s*t^8 + 1256*ep^2*mtt*mWW*s*t^8 + 2008*ep^3*mtt*mWW*s*t^8 + 992*ep^4*mtt*mWW*s*t^8 - 52*mWW^2*s*t^8 - 545*ep*mWW^2*s*t^8 - 1895*ep^2*mWW^2*s*t^8 - 2416*ep^3*mWW^2*s*t^8 - 912*ep^4*mWW^2*s*t^8 + 4*mtt^2*t^9 + 37*ep*mtt^2*t^9 + 107*ep^2*mtt^2*t^9 + 92*ep^3*mtt^2*t^9 + 8*mtt*mWW*t^9 + 74*ep*mtt*mWW*t^9 + 214*ep^2*mtt*mWW*t^9 + 184*ep^3*mtt*mWW*t^9 - 12*mWW^2*t^9 - 111*ep*mWW^2*t^9 - 321*ep^2*mWW^2*t^9 - 276*ep^3*mWW^2*t^9))/(2*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*s^2*t*(-mtt + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-18*ep*mtt^9*mWW^2*s^4 - 69*ep^2*mtt^9*mWW^2*s^4 + 205*ep^3*mtt^9*mWW^2*s^4 + 1002*ep^4*mtt^9*mWW^2*s^4 + 920*ep^5*mtt^9*mWW^2*s^4 + 54*ep*mtt^8*mWW^3*s^4 + 246*ep^2*mtt^8*mWW^3*s^4 - 564*ep^3*mtt^8*mWW^3*s^4 - 3228*ep^4*mtt^8*mWW^3*s^4 - 3096*ep^5*mtt^8*mWW^3*s^4 - 34*ep*mtt^7*mWW^4*s^4 - 242*ep^2*mtt^7*mWW^4*s^4 + 180*ep^3*mtt^7*mWW^4*s^4 + 2300*ep^4*mtt^7*mWW^4*s^4 + 2488*ep^5*mtt^7*mWW^4*s^4 - 42*ep*mtt^6*mWW^5*s^4 - 98*ep^2*mtt^6*mWW^5*s^4 + 756*ep^3*mtt^6*mWW^5*s^4 + 2708*ep^4*mtt^6*mWW^5*s^4 + 2280*ep^5*mtt^6*mWW^5*s^4 + 58*ep*mtt^5*mWW^6*s^4 + 308*ep^2*mtt^5*mWW^6*s^4 - 706*ep^3*mtt^5*mWW^6*s^4 - 4304*ep^4*mtt^5*mWW^6*s^4 - 4248*ep^5*mtt^5*mWW^6*s^4 - 14*ep*mtt^4*mWW^7*s^4 - 158*ep^2*mtt^4*mWW^7*s^4 - 76*ep^3*mtt^4*mWW^7*s^4 + 1004*ep^4*mtt^4*mWW^7*s^4 + 1272*ep^5*mtt^4*mWW^7*s^4 - 6*ep*mtt^3*mWW^8*s^4 + 2*ep^2*mtt^3*mWW^8*s^4 + 308*ep^3*mtt^3*mWW^8*s^4 + 964*ep^4*mtt^3*mWW^8*s^4 + 808*ep^5*mtt^3*mWW^8*s^4 + 2*ep*mtt^2*mWW^9*s^4 + 10*ep^2*mtt^2*mWW^9*s^4 - 116*ep^3*mtt^2*mWW^9*s^4 - 484*ep^4*mtt^2*mWW^9*s^4 - 456*ep^5*mtt^2*mWW^9*s^4 + ep^2*mtt*mWW^10*s^4 + 13*ep^3*mtt*mWW^10*s^4 + 38*ep^4*mtt*mWW^10*s^4 + 32*ep^5*mtt*mWW^10*s^4 + 96*ep*mtt^8*mWW^2*s^5 + 400*ep^2*mtt^8*mWW^2*s^5 - 1096*ep^3*mtt^8*mWW^2*s^5 - 5692*ep^4*mtt^8*mWW^2*s^5 - 5336*ep^5*mtt^8*mWW^2*s^5 - 256*ep*mtt^7*mWW^3*s^5 - 1305*ep^2*mtt^7*mWW^3*s^5 + 2635*ep^3*mtt^7*mWW^3*s^5 + 16862*ep^4*mtt^7*mWW^3*s^5 + 17208*ep^5*mtt^7*mWW^3*s^5 + 736*ep^6*mtt^7*mWW^3*s^5 + 136*ep*mtt^6*mWW^4*s^5 + 1119*ep^2*mtt^6*mWW^4*s^5 - 581*ep^3*mtt^6*mWW^4*s^5 - 10886*ep^4*mtt^6*mWW^4*s^5 - 13616*ep^5*mtt^6*mWW^4*s^5 - 1888*ep^6*mtt^6*mWW^4*s^5 + 184*ep*mtt^5*mWW^5*s^5 + 623*ep^2*mtt^5*mWW^5*s^5 - 3061*ep^3*mtt^5*mWW^5*s^5 - 12818*ep^4*mtt^5*mWW^5*s^5 - 11112*ep^5*mtt^5*mWW^5*s^5 + 480*ep^6*mtt^5*mWW^5*s^5 - 240*ep*mtt^4*mWW^6*s^5 - 1489*ep^2*mtt^4*mWW^6*s^5 + 2531*ep^3*mtt^4*mWW^6*s^5 + 19330*ep^4*mtt^4*mWW^6*s^5 + 21568*ep^5*mtt^4*mWW^6*s^5 + 2208*ep^6*mtt^4*mWW^6*s^5 + 80*ep*mtt^3*mWW^7*s^5 + 717*ep^2*mtt^3*mWW^7*s^5 + 105*ep^3*mtt^3*mWW^7*s^5 - 5526*ep^4*mtt^3*mWW^7*s^5 - 7832*ep^5*mtt^3*mWW^7*s^5 - 1632*ep^6*mtt^3*mWW^7*s^5 + 8*ep*mtt^2*mWW^8*s^5 - 27*ep^2*mtt^2*mWW^8*s^5 - 823*ep^3*mtt^2*mWW^8*s^5 - 2658*ep^4*mtt^2*mWW^8*s^5 - 2512*ep^5*mtt^2*mWW^8*s^5 - 288*ep^6*mtt^2*mWW^8*s^5 - 8*ep*mtt*mWW^9*s^5 - 35*ep^2*mtt*mWW^9*s^5 + 321*ep^3*mtt*mWW^9*s^5 + 1482*ep^4*mtt*mWW^9*s^5 + 1736*ep^5*mtt*mWW^9*s^5 + 416*ep^6*mtt*mWW^9*s^5 - 3*ep^2*mWW^10*s^5 - 31*ep^3*mWW^10*s^5 - 94*ep^4*mWW^10*s^5 - 104*ep^5*mWW^10*s^5 - 32*ep^6*mWW^10*s^5 - 210*ep*mtt^7*mWW^2*s^6 - 965*ep^2*mtt^7*mWW^2*s^6 + 2405*ep^3*mtt^7*mWW^2*s^6 + 13430*ep^4*mtt^7*mWW^2*s^6 + 12880*ep^5*mtt^7*mWW^2*s^6 + 502*ep*mtt^6*mWW^3*s^6 + 2877*ep^2*mtt^6*mWW^3*s^6 - 5049*ep^3*mtt^6*mWW^3*s^6 - 36706*ep^4*mtt^6*mWW^3*s^6 - 40072*ep^5*mtt^6*mWW^3*s^6 - 3680*ep^6*mtt^6*mWW^3*s^6 - 222*ep*mtt^5*mWW^4*s^6 - 2045*ep^2*mtt^5*mWW^4*s^6 + 641*ep^3*mtt^5*mWW^4*s^6 + 20374*ep^4*mtt^5*mWW^4*s^6 + 29152*ep^5*mtt^5*mWW^4*s^6 + 7552*ep^6*mtt^5*mWW^4*s^6 - 358*ep*mtt^4*mWW^5*s^6 - 1699*ep^2*mtt^4*mWW^5*s^6 + 5275*ep^3*mtt^4*mWW^5*s^6 + 27854*ep^4*mtt^4*mWW^5*s^6 + 26760*ep^5*mtt^4*mWW^5*s^6 + 32*ep^6*mtt^4*mWW^5*s^6 + 434*ep*mtt^3*mWW^6*s^6 + 2953*ep^2*mtt^3*mWW^6*s^6 - 3889*ep^3*mtt^3*mWW^6*s^6 - 36494*ep^4*mtt^3*mWW^6*s^6 - 44848*ep^5*mtt^3*mWW^6*s^6 - 8192*ep^6*mtt^3*mWW^6*s^6 - 150*ep*mtt^2*mWW^7*s^6 - 1201*ep^2*mtt^2*mWW^7*s^6 - 11*ep^3*mtt^2*mWW^7*s^6 + 9866*ep^4*mtt^2*mWW^7*s^6 + 14600*ep^5*mtt^2*mWW^7*s^6 + 4064*ep^6*mtt^2*mWW^7*s^6 - 2*ep*mtt*mWW^8*s^6 + 57*ep^2*mtt*mWW^8*s^6 + 843*ep^3*mtt*mWW^8*s^6 + 2690*ep^4*mtt*mWW^8*s^6 + 2816*ep^5*mtt*mWW^8*s^6 + 640*ep^6*mtt*mWW^8*s^6 + 6*ep*mWW^9*s^6 + 23*ep^2*mWW^9*s^6 - 215*ep^3*mWW^9*s^6 - 1014*ep^4*mWW^9*s^6 - 1288*ep^5*mWW^9*s^6 - 416*ep^6*mWW^9*s^6 + 240*ep*mtt^6*mWW^2*s^7 + 1240*ep^2*mtt^6*mWW^2*s^7 - 2760*ep^3*mtt^6*mWW^2*s^7 - 16840*ep^4*mtt^6*mWW^2*s^7 - 16560*ep^5*mtt^6*mWW^2*s^7 - 528*ep*mtt^5*mWW^3*s^7 - 3378*ep^2*mtt^5*mWW^3*s^7 + 5126*ep^3*mtt^5*mWW^3*s^7 + 42764*ep^4*mtt^5*mWW^3*s^7 + 50128*ep^5*mtt^5*mWW^3*s^7 + 7360*ep^6*mtt^5*mWW^3*s^7 + 184*ep*mtt^4*mWW^4*s^7 + 1786*ep^2*mtt^4*mWW^4*s^7 - 166*ep^3*mtt^4*mWW^4*s^7 - 18124*ep^4*mtt^4*mWW^4*s^7 - 29904*ep^5*mtt^4*mWW^4*s^7 - 11328*ep^6*mtt^4*mWW^4*s^7 + 408*ep*mtt^3*mWW^5*s^7 + 2476*ep^2*mtt^3*mWW^5*s^7 - 5068*ep^3*mtt^3*mWW^5*s^7 - 35112*ep^4*mtt^3*mWW^5*s^7 - 38528*ep^5*mtt^3*mWW^5*s^7 - 3712*ep^6*mtt^3*mWW^5*s^7 - 424*ep*mtt^2*mWW^6*s^7 - 2996*ep^2*mtt^2*mWW^6*s^7 + 3236*ep^3*mtt^2*mWW^6*s^7 + 35904*ep^4*mtt^2*mWW^6*s^7 + 47504*ep^5*mtt^2*mWW^6*s^7 + 11648*ep^6*mtt^2*mWW^6*s^7 + 120*ep*mtt*mWW^7*s^7 + 902*ep^2*mtt*mWW^7*s^7 - 58*ep^3*mtt*mWW^7*s^7 - 7652*ep^4*mtt*mWW^7*s^7 - 11600*ep^5*mtt*mWW^7*s^7 - 3648*ep^6*mtt*mWW^7*s^7 - 30*ep^2*mWW^8*s^7 - 310*ep^3*mWW^8*s^7 - 940*ep^4*mWW^8*s^7 - 1040*ep^5*mWW^8*s^7 - 320*ep^6*mWW^8*s^7 - 150*ep*mtt^5*mWW^2*s^8 - 895*ep^2*mtt^5*mWW^2*s^8 + 1735*ep^3*mtt^5*mWW^2*s^8 + 11830*ep^4*mtt^5*mWW^2*s^8 + 11960*ep^5*mtt^5*mWW^2*s^8 + 322*ep*mtt^4*mWW^3*s^8 + 2232*ep^2*mtt^4*mWW^3*s^8 - 2974*ep^3*mtt^4*mWW^3*s^8 - 28256*ep^4*mtt^4*mWW^3*s^8 - 35592*ep^5*mtt^4*mWW^3*s^8 - 7360*ep^6*mtt^4*mWW^3*s^8 - 70*ep*mtt^3*mWW^4*s^8 - 648*ep^2*mtt^3*mWW^4*s^8 - 238*ep^3*mtt^3*mWW^4*s^8 + 6488*ep^4*mtt^3*mWW^4*s^8 + 13640*ep^5*mtt^3*mWW^4*s^8 + 7552*ep^6*mtt^3*mWW^4*s^8 - 286*ep*mtt^2*mWW^5*s^8 - 1974*ep^2*mtt^2*mWW^5*s^8 + 2924*ep^3*mtt^2*mWW^5*s^8 + 25932*ep^4*mtt^2*mWW^5*s^8 + 32024*ep^5*mtt^2*mWW^5*s^8 + 6144*ep^6*mtt^2*mWW^5*s^8 + 220*ep*mtt*mWW^6*s^8 + 1543*ep^2*mtt*mWW^6*s^8 - 1497*ep^3*mtt*mWW^6*s^8 - 18318*ep^4*mtt*mWW^6*s^8 - 25600*ep^5*mtt*mWW^6*s^8 - 7552*ep^6*mtt*mWW^6*s^8 - 36*ep*mWW^7*s^8 - 258*ep^2*mWW^7*s^8 + 50*ep^3*mWW^7*s^8 + 2324*ep^4*mWW^7*s^8 + 3568*ep^5*mWW^7*s^8 + 1216*ep^6*mWW^7*s^8 + 48*ep*mtt^4*mWW^2*s^9 + 344*ep^2*mtt^4*mWW^2*s^9 - 560*ep^3*mtt^4*mWW^2*s^9 - 4412*ep^4*mtt^4*mWW^2*s^9 - 4600*ep^5*mtt^4*mWW^2*s^9 - 112*ep*mtt^3*mWW^3*s^9 - 789*ep^2*mtt^3*mWW^3*s^9 + 975*ep^3*mtt^3*mWW^3*s^9 + 10102*ep^4*mtt^3*mWW^3*s^9 + 13624*ep^5*mtt^3*mWW^3*s^9 + 3680*ep^6*mtt^3*mWW^3*s^9 - 25*ep^2*mtt^2*mWW^4*s^9 + 235*ep^3*mtt^2*mWW^4*s^9 + 530*ep^4*mtt^2*mWW^4*s^9 - 1024*ep^5*mtt^2*mWW^4*s^9 - 1888*ep^6*mtt^2*mWW^4*s^9 + 112*ep*mtt*mWW^5*s^9 + 789*ep^2*mtt*mWW^5*s^9 - 975*ep^3*mtt*mWW^5*s^9 - 10102*ep^4*mtt*mWW^5*s^9 - 13624*ep^5*mtt*mWW^5*s^9 - 3680*ep^6*mtt*mWW^5*s^9 - 48*ep*mWW^6*s^9 - 319*ep^2*mWW^6*s^9 + 325*ep^3*mWW^6*s^9 + 3882*ep^4*mWW^6*s^9 + 5624*ep^5*mWW^6*s^9 + 1888*ep^6*mWW^6*s^9 - 6*ep*mtt^3*mWW^2*s^10 - 55*ep^2*mtt^3*mWW^2*s^10 + 71*ep^3*mtt^3*mWW^2*s^10 + 682*ep^4*mtt^3*mWW^2*s^10 + 736*ep^5*mtt^3*mWW^2*s^10 + 18*ep*mtt^2*mWW^3*s^10 + 117*ep^2*mtt^2*mWW^3*s^10 - 149*ep^3*mtt^2*mWW^3*s^10 - 1538*ep^4*mtt^2*mWW^3*s^10 - 2200*ep^5*mtt^2*mWW^3*s^10 - 736*ep^6*mtt^2*mWW^3*s^10 + 6*ep*mtt*mWW^4*s^10 + 55*ep^2*mtt*mWW^4*s^10 - 71*ep^3*mtt*mWW^4*s^10 - 682*ep^4*mtt*mWW^4*s^10 - 736*ep^5*mtt*mWW^4*s^10 - 18*ep*mWW^5*s^10 - 117*ep^2*mWW^5*s^10 + 149*ep^3*mWW^5*s^10 + 1538*ep^4*mWW^5*s^10 + 2200*ep^5*mWW^5*s^10 + 736*ep^6*mWW^5*s^10 - 9*ep*mtt^11*mWW*s^2*t - 15*ep^2*mtt^11*mWW*s^2*t + 486*ep^3*mtt^11*mWW*s^2*t + 2646*ep^4*mtt^11*mWW*s^2*t + 4932*ep^5*mtt^11*mWW*s^2*t + 3120*ep^6*mtt^11*mWW*s^2*t + 12*ep*mtt^10*mWW^2*s^2*t - 69*ep^2*mtt^10*mWW^2*s^2*t - 1653*ep^3*mtt^10*mWW^2*s^2*t - 7698*ep^4*mtt^10*mWW^2*s^2*t - 14136*ep^5*mtt^10*mWW^2*s^2*t - 9216*ep^6*mtt^10*mWW^2*s^2*t + 24*ep*mtt^9*mWW^3*s^2*t + 252*ep^2*mtt^9*mWW^3*s^2*t + 1170*ep^3*mtt^9*mWW^3*s^2*t + 3558*ep^4*mtt^9*mWW^3*s^2*t + 6924*ep^5*mtt^9*mWW^3*s^2*t + 5712*ep^6*mtt^9*mWW^3*s^2*t - 36*ep*mtt^8*mWW^4*s^2*t - 45*ep^2*mtt^8*mWW^4*s^2*t + 1875*ep^3*mtt^8*mWW^4*s^2*t + 9042*ep^4*mtt^8*mWW^4*s^2*t + 14208*ep^5*mtt^8*mWW^4*s^2*t + 6816*ep^6*mtt^8*mWW^4*s^2*t - 18*ep*mtt^7*mWW^5*s^2*t - 402*ep^2*mtt^7*mWW^5*s^2*t - 3018*ep^3*mtt^7*mWW^5*s^2*t - 10170*ep^4*mtt^7*mWW^5*s^2*t - 15828*ep^5*mtt^7*mWW^5*s^2*t - 9264*ep^6*mtt^7*mWW^5*s^2*t + 36*ep*mtt^6*mWW^6*s^2*t + 273*ep^2*mtt^6*mWW^6*s^2*t + 561*ep^3*mtt^6*mWW^6*s^2*t + 354*ep^4*mtt^6*mWW^6*s^2*t + 1320*ep^5*mtt^6*mWW^6*s^2*t + 2496*ep^6*mtt^6*mWW^6*s^2*t + 132*ep^2*mtt^5*mWW^7*s^2*t + 1230*ep^3*mtt^5*mWW^7*s^2*t + 3738*ep^4*mtt^5*mWW^7*s^2*t + 3828*ep^5*mtt^5*mWW^7*s^2*t + 432*ep^6*mtt^5*mWW^7*s^2*t - 12*ep*mtt^4*mWW^8*s^2*t - 159*ep^2*mtt^4*mWW^8*s^2*t - 783*ep^3*mtt^4*mWW^8*s^2*t - 1698*ep^4*mtt^4*mWW^8*s^2*t - 1392*ep^5*mtt^4*mWW^8*s^2*t - 96*ep^6*mtt^4*mWW^8*s^2*t + 3*ep*mtt^3*mWW^9*s^2*t + 33*ep^2*mtt^3*mWW^9*s^2*t + 132*ep^3*mtt^3*mWW^9*s^2*t + 228*ep^4*mtt^3*mWW^9*s^2*t + 144*ep^5*mtt^3*mWW^9*s^2*t - 12*ep*mtt^10*mWW*s^3*t - 358*ep^2*mtt^10*mWW*s^3*t - 2760*ep^3*mtt^10*mWW*s^3*t - 9636*ep^4*mtt^10*mWW*s^3*t - 15570*ep^5*mtt^10*mWW*s^3*t - 9332*ep^6*mtt^10*mWW*s^3*t - 12*mtt^9*mWW^2*s^3*t - 24*ep*mtt^9*mWW^2*s^3*t + 1252*ep^2*mtt^9*mWW^2*s^3*t + 9775*ep^3*mtt^9*mWW^2*s^3*t + 33369*ep^4*mtt^9*mWW^2*s^3*t + 55776*ep^5*mtt^9*mWW^2*s^3*t + 35964*ep^6*mtt^9*mWW^2*s^3*t + 40*mtt^8*mWW^3*s^3*t + 193*ep*mtt^8*mWW^3*s^3*t - 1120*ep^2*mtt^8*mWW^3*s^3*t - 9810*ep^3*mtt^8*mWW^3*s^3*t - 31225*ep^4*mtt^8*mWW^3*s^3*t - 54402*ep^5*mtt^8*mWW^3*s^3*t - 40120*ep^6*mtt^8*mWW^3*s^3*t - 36*mtt^7*mWW^4*s^3*t - 286*ep*mtt^7*mWW^4*s^3*t - 1069*ep^2*mtt^7*mWW^4*s^3*t - 3725*ep^3*mtt^7*mWW^4*s^3*t - 11702*ep^4*mtt^7*mWW^4*s^3*t - 14124*ep^5*mtt^7*mWW^4*s^3*t - 1200*ep^6*mtt^7*mWW^4*s^3*t - 16*mtt^6*mWW^5*s^3*t + 95*ep*mtt^6*mWW^5*s^3*t + 2607*ep^2*mtt^6*mWW^5*s^3*t + 12963*ep^3*mtt^6*mWW^5*s^3*t + 31523*ep^4*mtt^6*mWW^5*s^3*t + 42590*ep^5*mtt^6*mWW^5*s^3*t + 24336*ep^6*mtt^6*mWW^5*s^3*t + 44*mtt^5*mWW^6*s^3*t + 116*ep*mtt^5*mWW^6*s^3*t - 1420*ep^2*mtt^5*mWW^6*s^3*t - 6728*ep^3*mtt^5*mWW^6*s^3*t - 9300*ep^4*mtt^5*mWW^6*s^3*t - 7784*ep^5*mtt^5*mWW^6*s^3*t - 7944*ep^6*mtt^5*mWW^6*s^3*t - 24*mtt^4*mWW^7*s^3*t - 113*ep*mtt^4*mWW^7*s^3*t - 162*ep^2*mtt^4*mWW^7*s^3*t - 1212*ep^3*mtt^4*mWW^7*s^3*t - 6851*ep^4*mtt^4*mWW^7*s^3*t - 10318*ep^5*mtt^4*mWW^7*s^3*t - 2344*ep^6*mtt^4*mWW^7*s^3*t + 4*mtt^3*mWW^8*s^3*t + 34*ep*mtt^3*mWW^8*s^3*t + 323*ep^2*mtt^3*mWW^8*s^3*t + 1919*ep^3*mtt^3*mWW^8*s^3*t + 4942*ep^4*mtt^3*mWW^8*s^3*t + 4852*ep^5*mtt^3*mWW^8*s^3*t + 816*ep^6*mtt^3*mWW^8*s^3*t - 3*ep*mtt^2*mWW^9*s^3*t - 55*ep^2*mtt^2*mWW^9*s^3*t - 445*ep^3*mtt^2*mWW^9*s^3*t - 1187*ep^4*mtt^2*mWW^9*s^3*t - 1084*ep^5*mtt^2*mWW^9*s^3*t - 188*ep^6*mtt^2*mWW^9*s^3*t + 2*ep^2*mtt*mWW^10*s^3*t + 23*ep^3*mtt*mWW^10*s^3*t + 67*ep^4*mtt*mWW^10*s^3*t + 64*ep^5*mtt*mWW^10*s^3*t + 12*ep^6*mtt*mWW^10*s^3*t + 278*ep*mtt^9*mWW*s^4*t + 2455*ep^2*mtt^9*mWW*s^4*t + 5964*ep^3*mtt^9*mWW*s^4*t + 3019*ep^4*mtt^9*mWW*s^4*t - 4292*ep^5*mtt^9*mWW*s^4*t - 3332*ep^6*mtt^9*mWW*s^4*t + 64*mtt^8*mWW^2*s^4*t - 113*ep*mtt^8*mWW^2*s^4*t - 5758*ep^2*mtt^8*mWW^2*s^4*t - 24079*ep^3*mtt^8*mWW^2*s^4*t - 45626*ep^4*mtt^8*mWW^2*s^4*t - 56592*ep^5*mtt^8*mWW^2*s^4*t - 37216*ep^6*mtt^8*mWW^2*s^4*t - 200*mtt^7*mWW^3*s^4*t - 1463*ep*mtt^7*mWW^3*s^4*t + 1177*ep^2*mtt^7*mWW^3*s^4*t + 32916*ep^3*mtt^7*mWW^3*s^4*t + 106552*ep^4*mtt^7*mWW^3*s^4*t + 160624*ep^5*mtt^7*mWW^3*s^4*t + 101600*ep^6*mtt^7*mWW^3*s^4*t + 180*mtt^6*mWW^4*s^4*t + 2117*ep*mtt^6*mWW^4*s^4*t + 7387*ep^2*mtt^6*mWW^4*s^4*t - 7624*ep^3*mtt^6*mWW^4*s^4*t - 72652*ep^4*mtt^6*mWW^4*s^4*t - 117672*ep^5*mtt^6*mWW^4*s^4*t - 66944*ep^6*mtt^6*mWW^4*s^4*t + 32*mtt^5*mWW^5*s^4*t - 457*ep*mtt^5*mWW^5*s^4*t - 7363*ep^2*mtt^5*mWW^5*s^4*t - 21878*ep^3*mtt^5*mWW^5*s^4*t - 18618*ep^4*mtt^5*mWW^5*s^4*t - 4784*ep^5*mtt^5*mWW^5*s^4*t - 4872*ep^6*mtt^5*mWW^5*s^4*t - 136*mtt^4*mWW^6*s^4*t - 775*ep*mtt^4*mWW^6*s^4*t + 1585*ep^2*mtt^4*mWW^6*s^4*t + 19440*ep^3*mtt^4*mWW^6*s^4*t + 40452*ep^4*mtt^4*mWW^6*s^4*t + 31192*ep^5*mtt^4*mWW^6*s^4*t + 11808*ep^6*mtt^4*mWW^6*s^4*t + 72*mtt^3*mWW^7*s^4*t + 479*ep*mtt^3*mWW^7*s^4*t + 731*ep^2*mtt^3*mWW^7*s^4*t - 4184*ep^3*mtt^3*mWW^7*s^4*t - 12200*ep^4*mtt^3*mWW^7*s^4*t - 8080*ep^5*mtt^3*mWW^7*s^4*t - 1984*ep^6*mtt^3*mWW^7*s^4*t - 12*mtt^2*mWW^8*s^4*t - 45*ep*mtt^2*mWW^8*s^4*t - 103*ep^2*mtt^2*mWW^8*s^4*t - 1044*ep^3*mtt^2*mWW^8*s^4*t - 3508*ep^4*mtt^2*mWW^8*s^4*t - 3400*ep^5*mtt^2*mWW^8*s^4*t + 256*ep^6*mtt^2*mWW^8*s^4*t - 21*ep*mtt*mWW^9*s^4*t - 104*ep^2*mtt*mWW^9*s^4*t + 558*ep^3*mtt*mWW^9*s^4*t + 2783*ep^4*mtt*mWW^9*s^4*t + 3220*ep^5*mtt*mWW^9*s^4*t + 748*ep^6*mtt*mWW^9*s^4*t - 7*ep^2*mWW^10*s^4*t - 69*ep^3*mWW^10*s^4*t - 202*ep^4*mWW^10*s^4*t - 216*ep^5*mWW^10*s^4*t - 64*ep^6*mWW^10*s^4*t - 930*ep*mtt^8*mWW*s^5*t - 6565*ep^2*mtt^8*mWW*s^5*t - 5134*ep^3*mtt^8*mWW*s^5*t + 39075*ep^4*mtt^8*mWW*s^5*t + 84958*ep^5*mtt^8*mWW*s^5*t + 47824*ep^6*mtt^8*mWW*s^5*t - 140*mtt^7*mWW^2*s^5*t + 598*ep*mtt^7*mWW^2*s^5*t + 12760*ep^2*mtt^7*mWW^2*s^5*t + 30550*ep^3*mtt^7*mWW^2*s^5*t - 9180*ep^4*mtt^7*mWW^2*s^5*t - 68120*ep^5*mtt^7*mWW^2*s^5*t - 35384*ep^6*mtt^7*mWW^2*s^5*t + 404*mtt^6*mWW^3*s^5*t + 3467*ep*mtt^6*mWW^3*s^5*t + 2141*ep^2*mtt^6*mWW^3*s^5*t - 56731*ep^3*mtt^6*mWW^3*s^5*t - 193321*ep^4*mtt^6*mWW^3*s^5*t - 253130*ep^5*mtt^6*mWW^3*s^5*t - 127312*ep^6*mtt^6*mWW^3*s^5*t - 340*mtt^5*mWW^4*s^5*t - 4894*ep*mtt^5*mWW^4*s^5*t - 19167*ep^2*mtt^5*mWW^4*s^5*t + 30731*ep^3*mtt^5*mWW^4*s^5*t + 249688*ep^4*mtt^5*mWW^4*s^5*t + 378756*ep^5*mtt^5*mWW^4*s^5*t + 175864*ep^6*mtt^5*mWW^4*s^5*t - 24*mtt^4*mWW^5*s^5*t + 1129*ep*mtt^4*mWW^5*s^5*t + 12022*ep^2*mtt^4*mWW^5*s^5*t + 18296*ep^3*mtt^4*mWW^5*s^5*t - 49093*ep^4*mtt^4*mWW^5*s^5*t - 120110*ep^5*mtt^4*mWW^5*s^5*t - 60944*ep^6*mtt^4*mWW^5*s^5*t + 156*mtt^3*mWW^6*s^5*t + 1214*ep*mtt^3*mWW^6*s^5*t + 626*ep^2*mtt^3*mWW^6*s^5*t - 25828*ep^3*mtt^3*mWW^6*s^5*t - 74772*ep^4*mtt^3*mWW^6*s^5*t - 63904*ep^5*mtt^3*mWW^6*s^5*t - 11336*ep^6*mtt^3*mWW^6*s^5*t - 60*mtt^2*mWW^7*s^5*t - 615*ep*mtt^2*mWW^7*s^5*t - 1931*ep^2*mtt^2*mWW^7*s^5*t + 8337*ep^3*mtt^2*mWW^7*s^5*t + 39409*ep^4*mtt^2*mWW^7*s^5*t + 44498*ep^5*mtt^2*mWW^7*s^5*t + 13200*ep^6*mtt^2*mWW^7*s^5*t + 4*mtt*mWW^8*s^5*t + 10*ep*mtt*mWW^8*s^5*t + 13*ep^2*mtt*mWW^8*s^5*t + 251*ep^3*mtt*mWW^8*s^5*t + 744*ep^4*mtt*mWW^8*s^5*t + 308*ep^5*mtt*mWW^8*s^5*t - 888*ep^6*mtt*mWW^8*s^5*t + 21*ep*mWW^9*s^5*t + 101*ep^2*mWW^9*s^5*t - 472*ep^3*mWW^9*s^5*t - 2550*ep^4*mWW^9*s^5*t - 3256*ep^5*mWW^9*s^5*t - 1024*ep^6*mWW^9*s^5*t + 1530*ep*mtt^7*mWW*s^6*t + 9580*ep^2*mtt^7*mWW*s^6*t - 1210*ep^3*mtt^7*mWW*s^6*t - 88620*ep^4*mtt^7*mWW*s^6*t - 160700*ep^5*mtt^7*mWW*s^6*t - 80920*ep^6*mtt^7*mWW*s^6*t + 160*mtt^6*mWW^2*s^6*t - 1261*ep*mtt^6*mWW^2*s^6*t - 16388*ep^2*mtt^6*mWW^2*s^6*t - 18513*ep^3*mtt^6*mWW^2*s^6*t + 99438*ep^4*mtt^6*mWW^2*s^6*t + 224072*ep^5*mtt^6*mWW^2*s^6*t + 119504*ep^6*mtt^6*mWW^2*s^6*t - 416*mtt^5*mWW^3*s^6*t - 4045*ep*mtt^5*mWW^3*s^6*t - 6815*ep^2*mtt^5*mWW^3*s^6*t + 54574*ep^3*mtt^5*mWW^3*s^6*t + 209740*ep^4*mtt^5*mWW^3*s^6*t + 248340*ep^5*mtt^5*mWW^3*s^6*t + 90456*ep^6*mtt^5*mWW^3*s^6*t + 304*mtt^4*mWW^4*s^6*t + 5743*ep*mtt^4*mWW^4*s^6*t + 26162*ep^2*mtt^4*mWW^4*s^6*t - 40005*ep^3*mtt^4*mWW^4*s^6*t - 352830*ep^4*mtt^4*mWW^4*s^6*t - 531288*ep^5*mtt^4*mWW^4*s^6*t - 226496*ep^6*mtt^4*mWW^4*s^6*t + 8*mtt^3*mWW^5*s^6*t - 1556*ep*mtt^3*mWW^5*s^6*t - 12098*ep^2*mtt^3*mWW^5*s^6*t - 6948*ep^3*mtt^3*mWW^5*s^6*t + 96346*ep^4*mtt^3*mWW^5*s^6*t + 194520*ep^5*mtt^3*mWW^5*s^6*t + 101352*ep^6*mtt^3*mWW^5*s^6*t - 60*mtt^2*mWW^6*s^6*t - 707*ep*mtt^2*mWW^6*s^6*t - 2247*ep^2*mtt^2*mWW^6*s^6*t + 17602*ep^3*mtt^2*mWW^6*s^6*t + 70376*ep^4*mtt^2*mWW^6*s^6*t + 69208*ep^5*mtt^2*mWW^6*s^6*t + 10096*ep^6*mtt^2*mWW^6*s^6*t + 279*ep*mtt*mWW^7*s^6*t + 1925*ep^2*mtt*mWW^7*s^6*t - 4716*ep^3*mtt*mWW^7*s^6*t - 32782*ep^4*mtt*mWW^7*s^6*t - 42520*ep^5*mtt*mWW^7*s^6*t - 13448*ep^6*mtt*mWW^7*s^6*t + 4*mWW^8*s^6*t + 17*ep*mWW^8*s^6*t - 71*ep^2*mWW^8*s^6*t - 376*ep^3*mWW^8*s^6*t - 492*ep^4*mWW^8*s^6*t - 240*ep^5*mWW^8*s^6*t + 32*ep^6*mWW^8*s^6*t - 1456*ep*mtt^6*mWW*s^7*t - 8400*ep^2*mtt^6*mWW*s^7*t + 6284*ep^3*mtt^6*mWW*s^7*t + 92434*ep^4*mtt^6*mWW*s^7*t + 147818*ep^5*mtt^6*mWW*s^7*t + 63980*ep^6*mtt^6*mWW*s^7*t - 100*mtt^5*mWW^2*s^7*t + 1492*ep*mtt^5*mWW^2*s^7*t + 13156*ep^2*mtt^5*mWW^2*s^7*t + 575*ep^3*mtt^5*mWW^2*s^7*t - 130259*ep^4*mtt^5*mWW^2*s^7*t - 243792*ep^5*mtt^5*mWW^2*s^7*t - 122500*ep^6*mtt^5*mWW^2*s^7*t + 224*mtt^4*mWW^3*s^7*t + 2601*ep*mtt^4*mWW^3*s^7*t + 7534*ep^2*mtt^4*mWW^3*s^7*t - 30228*ep^3*mtt^4*mWW^3*s^7*t - 143637*ep^4*mtt^4*mWW^3*s^7*t - 164966*ep^5*mtt^4*mWW^3*s^7*t - 42416*ep^6*mtt^4*mWW^3*s^7*t - 132*mtt^3*mWW^4*s^7*t - 3992*ep*mtt^3*mWW^4*s^7*t - 20659*ep^2*mtt^3*mWW^4*s^7*t + 28273*ep^3*mtt^3*mWW^4*s^7*t + 276348*ep^4*mtt^3*mWW^4*s^7*t + 419484*ep^5*mtt^3*mWW^4*s^7*t + 172920*ep^6*mtt^3*mWW^4*s^7*t + 12*mtt^2*mWW^5*s^7*t + 1307*ep*mtt^2*mWW^5*s^7*t + 7389*ep^2*mtt^2*mWW^5*s^7*t - 877*ep^3*mtt^2*mWW^5*s^7*t - 72901*ep^4*mtt^2*mWW^5*s^7*t - 135464*ep^5*mtt^2*mWW^5*s^7*t - 69900*ep^6*mtt^2*mWW^5*s^7*t - 16*mtt*mWW^6*s^7*t + 78*ep*mtt*mWW^6*s^7*t + 1558*ep^2*mtt*mWW^6*s^7*t - 5599*ep^3*mtt*mWW^6*s^7*t - 33761*ep^4*mtt*mWW^6*s^7*t - 39568*ep^5*mtt*mWW^6*s^7*t - 8004*ep^6*mtt*mWW^6*s^7*t + 12*mWW^7*s^7*t - 30*ep*mWW^7*s^7*t - 674*ep^2*mWW^7*s^7*t + 744*ep^3*mWW^7*s^7*t + 9316*ep^4*mWW^7*s^7*t + 13392*ep^5*mWW^7*s^7*t + 4480*ep^6*mWW^7*s^7*t + 822*ep*mtt^5*mWW*s^8*t + 4483*ep^2*mtt^5*mWW*s^8*t - 5360*ep^3*mtt^5*mWW*s^8*t - 53349*ep^4*mtt^5*mWW*s^8*t - 75580*ep^5*mtt^5*mWW*s^8*t - 26068*ep^6*mtt^5*mWW*s^8*t + 32*mtt^4*mWW^2*s^8*t - 1027*ep*mtt^4*mWW^2*s^8*t - 6730*ep^2*mtt^4*mWW^2*s^8*t + 6047*ep^3*mtt^4*mWW^2*s^8*t + 85134*ep^4*mtt^4*mWW^2*s^8*t + 141536*ep^5*mtt^4*mWW^2*s^8*t + 65360*ep^6*mtt^4*mWW^2*s^8*t - 56*mtt^3*mWW^3*s^8*t - 983*ep*mtt^3*mWW^3*s^8*t - 4313*ep^2*mtt^3*mWW^3*s^8*t + 10060*ep^3*mtt^3*mWW^3*s^8*t + 63502*ep^4*mtt^3*mWW^3*s^8*t + 75368*ep^5*mtt^3*mWW^3*s^8*t + 16216*ep^6*mtt^3*mWW^3*s^8*t + 28*mtt^2*mWW^4*s^8*t + 1775*ep*mtt^2*mWW^4*s^8*t + 9621*ep^2*mtt^2*mWW^4*s^8*t - 12524*ep^3*mtt^2*mWW^4*s^8*t - 126804*ep^4*mtt^2*mWW^4*s^8*t - 192304*ep^5*mtt^2*mWW^4*s^8*t - 77744*ep^6*mtt^2*mWW^4*s^8*t - 16*mtt*mWW^5*s^8*t - 621*ep*mtt*mWW^5*s^8*t - 2608*ep^2*mtt*mWW^5*s^8*t + 1934*ep^3*mtt*mWW^5*s^8*t + 27503*ep^4*mtt*mWW^5*s^8*t + 45756*ep^5*mtt*mWW^5*s^8*t + 21980*ep^6*mtt*mWW^5*s^8*t + 12*mWW^6*s^8*t + 34*ep*mWW^6*s^8*t - 369*ep^2*mWW^6*s^8*t + 659*ep^3*mWW^6*s^8*t + 6894*ep^4*mWW^6*s^8*t + 9736*ep^5*mWW^6*s^8*t + 2944*ep^6*mWW^6*s^8*t - 258*ep*mtt^4*mWW*s^9*t - 1365*ep^2*mtt^4*mWW*s^9*t + 2026*ep^3*mtt^4*mWW*s^9*t + 16671*ep^4*mtt^4*mWW*s^9*t + 21002*ep^5*mtt^4*mWW*s^9*t + 5112*ep^6*mtt^4*mWW*s^9*t - 4*mtt^3*mWW^2*s^9*t + 382*ep*mtt^3*mWW^2*s^9*t + 2080*ep^2*mtt^3*mWW^2*s^9*t - 3244*ep^3*mtt^3*mWW^2*s^9*t - 29586*ep^4*mtt^3*mWW^2*s^9*t - 45176*ep^5*mtt^3*mWW^2*s^9*t - 19040*ep^6*mtt^3*mWW^2*s^9*t + 4*mtt^2*mWW^3*s^9*t + 243*ep*mtt^2*mWW^3*s^9*t + 1341*ep^2*mtt^2*mWW^3*s^9*t - 2263*ep^3*mtt^2*mWW^3*s^9*t - 17649*ep^4*mtt^2*mWW^3*s^9*t - 21870*ep^5*mtt^2*mWW^3*s^9*t - 4904*ep^6*mtt^2*mWW^3*s^9*t - 4*mtt*mWW^4*s^9*t - 488*ep*mtt*mWW^4*s^9*t - 2557*ep^2*mtt*mWW^4*s^9*t + 3413*ep^3*mtt*mWW^4*s^9*t + 32934*ep^4*mtt*mWW^4*s^9*t + 48764*ep^5*mtt*mWW^4*s^9*t + 18928*ep^6*mtt*mWW^4*s^9*t + 4*mWW^5*s^9*t + 121*ep*mWW^5*s^9*t + 453*ep^2*mWW^5*s^9*t - 472*ep^3*mWW^5*s^9*t - 4590*ep^4*mWW^5*s^9*t - 6680*ep^5*mWW^5*s^9*t - 2688*ep^6*mWW^5*s^9*t + 35*ep*mtt^3*mWW*s^10*t + 185*ep^2*mtt^3*mWW*s^10*t - 296*ep^3*mtt^3*mWW*s^10*t - 2240*ep^4*mtt^3*mWW*s^10*t - 2568*ep^5*mtt^3*mWW*s^10*t - 384*ep^6*mtt^3*mWW*s^10*t - 59*ep*mtt^2*mWW^2*s^10*t - 303*ep^2*mtt^2*mWW^2*s^10*t + 542*ep^3*mtt^2*mWW^2*s^10*t + 4408*ep^4*mtt^2*mWW^2*s^10*t + 6432*ep^5*mtt^2*mWW^2*s^10*t + 2528*ep^6*mtt^2*mWW^2*s^10*t - 37*ep*mtt*mWW^3*s^10*t - 197*ep^2*mtt*mWW^3*s^10*t + 312*ep^3*mtt*mWW^3*s^10*t + 2480*ep^4*mtt*mWW^3*s^10*t + 3112*ep^5*mtt*mWW^3*s^10*t + 768*ep^6*mtt*mWW^3*s^10*t + 61*ep*mWW^4*s^10*t + 327*ep^2*mWW^4*s^10*t - 414*ep^3*mWW^4*s^10*t - 4024*ep^4*mWW^4*s^10*t - 5824*ep^5*mWW^4*s^10*t - 2144*ep^6*mWW^4*s^10*t - 9*ep*mtt^12*s*t^2 - 15*ep^2*mtt^12*s*t^2 + 486*ep^3*mtt^12*s*t^2 + 2646*ep^4*mtt^12*s*t^2 + 4932*ep^5*mtt^12*s*t^2 + 3120*ep^6*mtt^12*s*t^2 + 21*ep*mtt^11*mWW*s*t^2 + 54*ep^2*mtt^11*mWW*s*t^2 - 1005*ep^3*mtt^11*mWW*s*t^2 - 6054*ep^4*mtt^11*mWW*s*t^2 - 12120*ep^5*mtt^11*mWW*s*t^2 - 8256*ep^6*mtt^11*mWW*s*t^2 - 6*ep*mtt^10*mWW^2*s*t^2 - 153*ep^2*mtt^10*mWW^2*s*t^2 - 945*ep^3*mtt^10*mWW^2*s*t^2 - 1788*ep^4*mtt^10*mWW^2*s*t^2 + 348*ep^5*mtt^10*mWW^2*s*t^2 + 2544*ep^6*mtt^10*mWW^2*s*t^2 - 18*ep*mtt^9*mWW^3*s*t^2 + 213*ep^2*mtt^9*mWW^3*s*t^2 + 3303*ep^3*mtt^9*mWW^3*s*t^2 + 12882*ep^4*mtt^9*mWW^3*s*t^2 + 19296*ep^5*mtt^9*mWW^3*s*t^2 + 9504*ep^6*mtt^9*mWW^3*s*t^2 + 24*ep*mtt^8*mWW^4*s*t^2 + 93*ep^2*mtt^8*mWW^4*s*t^2 - 789*ep^3*mtt^8*mWW^4*s*t^2 - 5412*ep^4*mtt^8*mWW^4*s*t^2 - 11124*ep^5*mtt^8*mWW^4*s*t^2 - 7632*ep^6*mtt^8*mWW^4*s*t^2 - 24*ep*mtt^7*mWW^5*s*t^2 - 459*ep^2*mtt^7*mWW^5*s*t^2 - 2883*ep^3*mtt^7*mWW^5*s*t^2 - 7470*ep^4*mtt^7*mWW^5*s*t^2 - 7272*ep^5*mtt^7*mWW^5*s*t^2 - 1152*ep^6*mtt^7*mWW^5*s*t^2 + 6*ep*mtt^6*mWW^6*s*t^2 + 237*ep^2*mtt^6*mWW^6*s*t^2 + 1893*ep^3*mtt^6*mWW^6*s*t^2 + 5700*ep^4*mtt^6*mWW^6*s*t^2 + 6660*ep^5*mtt^6*mWW^6*s*t^2 + 2064*ep^6*mtt^6*mWW^6*s*t^2 + 18*ep*mtt^5*mWW^7*s*t^2 + 159*ep^2*mtt^5*mWW^7*s*t^2 + 453*ep^3*mtt^5*mWW^7*s*t^2 + 414*ep^4*mtt^5*mWW^7*s*t^2 - 48*ep^5*mtt^5*mWW^7*s*t^2 - 96*ep^6*mtt^5*mWW^7*s*t^2 - 15*ep*mtt^4*mWW^8*s*t^2 - 162*ep^2*mtt^4*mWW^8*s*t^2 - 645*ep^3*mtt^4*mWW^8*s*t^2 - 1146*ep^4*mtt^4*mWW^8*s*t^2 - 816*ep^5*mtt^4*mWW^8*s*t^2 - 96*ep^6*mtt^4*mWW^8*s*t^2 + 3*ep*mtt^3*mWW^9*s*t^2 + 33*ep^2*mtt^3*mWW^9*s*t^2 + 132*ep^3*mtt^3*mWW^9*s*t^2 + 228*ep^4*mtt^3*mWW^9*s*t^2 + 144*ep^5*mtt^3*mWW^9*s*t^2 + 33*ep*mtt^11*s^2*t^2 - 121*ep^2*mtt^11*s^2*t^2 - 3477*ep^3*mtt^11*s^2*t^2 - 15493*ep^4*mtt^11*s^2*t^2 - 26490*ep^5*mtt^11*s^2*t^2 - 15832*ep^6*mtt^11*s^2*t^2 - 12*mtt^10*mWW*s^2*t^2 - 138*ep*mtt^10*mWW*s^2*t^2 - 158*ep^2*mtt^10*mWW*s^2*t^2 + 4078*ep^3*mtt^10*mWW*s^2*t^2 + 21448*ep^4*mtt^10*mWW*s^2*t^2 + 41634*ep^5*mtt^10*mWW*s^2*t^2 + 28700*ep^6*mtt^10*mWW*s^2*t^2 + 28*mtt^9*mWW^2*s^2*t^2 + 162*ep*mtt^9*mWW^2*s^2*t^2 + 1714*ep^2*mtt^9*mWW^2*s^2*t^2 + 15482*ep^3*mtt^9*mWW^2*s^2*t^2 + 57924*ep^4*mtt^9*mWW^2*s^2*t^2 + 87498*ep^5*mtt^9*mWW^2*s^2*t^2 + 43572*ep^6*mtt^9*mWW^2*s^2*t^2 + 4*mtt^8*mWW^3*s^2*t^2 + 68*ep*mtt^8*mWW^3*s^2*t^2 - 2530*ep^2*mtt^8*mWW^3*s^2*t^2 - 29289*ep^3*mtt^8*mWW^3*s^2*t^2 - 115669*ep^4*mtt^8*mWW^3*s^2*t^2 - 193282*ep^5*mtt^8*mWW^3*s^2*t^2 - 115288*ep^6*mtt^8*mWW^3*s^2*t^2 - 52*mtt^7*mWW^4*s^2*t^2 - 324*ep*mtt^7*mWW^4*s^2*t^2 - 387*ep^2*mtt^7*mWW^4*s^2*t^2 + 1008*ep^3*mtt^7*mWW^4*s^2*t^2 + 6725*ep^4*mtt^7*mWW^4*s^2*t^2 + 26038*ep^5*mtt^7*mWW^4*s^2*t^2 + 31368*ep^6*mtt^7*mWW^4*s^2*t^2 + 28*mtt^6*mWW^5*s^2*t^2 + 264*ep*mtt^6*mWW^5*s^2*t^2 + 3634*ep^2*mtt^6*mWW^5*s^2*t^2 + 27651*ep^3*mtt^6*mWW^5*s^2*t^2 + 93567*ep^4*mtt^6*mWW^5*s^2*t^2 + 133898*ep^5*mtt^6*mWW^5*s^2*t^2 + 63072*ep^6*mtt^6*mWW^5*s^2*t^2 + 20*mtt^5*mWW^6*s^2*t^2 + 30*ep*mtt^5*mWW^6*s^2*t^2 - 2123*ep^2*mtt^5*mWW^6*s^2*t^2 - 15928*ep^3*mtt^5*mWW^6*s^2*t^2 - 48525*ep^4*mtt^5*mWW^6*s^2*t^2 - 69202*ep^5*mtt^5*mWW^6*s^2*t^2 - 37376*ep^6*mtt^5*mWW^6*s^2*t^2 - 20*mtt^4*mWW^7*s^2*t^2 - 180*ep*mtt^4*mWW^7*s^2*t^2 - 830*ep^2*mtt^4*mWW^7*s^2*t^2 - 3011*ep^3*mtt^4*mWW^7*s^2*t^2 - 7271*ep^4*mtt^4*mWW^7*s^2*t^2 - 6534*ep^5*mtt^4*mWW^7*s^2*t^2 + 664*ep^6*mtt^4*mWW^7*s^2*t^2 + 4*mtt^3*mWW^8*s^2*t^2 + 99*ep*mtt^3*mWW^8*s^2*t^2 + 964*ep^2*mtt^3*mWW^8*s^2*t^2 + 4201*ep^3*mtt^3*mWW^8*s^2*t^2 + 8652*ep^4*mtt^3*mWW^8*s^2*t^2 + 7468*ep^5*mtt^3*mWW^8*s^2*t^2 + 1296*ep^6*mtt^3*mWW^8*s^2*t^2 - 14*ep*mtt^2*mWW^9*s^2*t^2 - 164*ep^2*mtt^2*mWW^9*s^2*t^2 - 725*ep^3*mtt^2*mWW^9*s^2*t^2 - 1387*ep^4*mtt^2*mWW^9*s^2*t^2 - 1060*ep^5*mtt^2*mWW^9*s^2*t^2 - 188*ep^6*mtt^2*mWW^9*s^2*t^2 + ep^2*mtt*mWW^10*s^2*t^2 + 10*ep^3*mtt*mWW^10*s^2*t^2 + 29*ep^4*mtt*mWW^10*s^2*t^2 + 32*ep^5*mtt*mWW^10*s^2*t^2 + 12*ep^6*mtt*mWW^10*s^2*t^2 + 50*ep*mtt^10*s^3*t^2 + 1357*ep^2*mtt^10*s^3*t^2 + 10386*ep^3*mtt^10*s^3*t^2 + 33605*ep^4*mtt^10*s^3*t^2 + 48862*ep^5*mtt^10*s^3*t^2 + 26280*ep^6*mtt^10*s^3*t^2 + 76*mtt^9*mWW*s^3*t^2 + 761*ep*mtt^9*mWW*s^3*t^2 + 2070*ep^2*mtt^9*mWW*s^3*t^2 - 6925*ep^3*mtt^9*mWW*s^3*t^2 - 49072*ep^4*mtt^9*mWW*s^3*t^2 - 99786*ep^5*mtt^9*mWW*s^3*t^2 - 70076*ep^6*mtt^9*mWW*s^3*t^2 - 96*mtt^8*mWW^2*s^3*t^2 - 1307*ep*mtt^8*mWW^2*s^3*t^2 - 12193*ep^2*mtt^8*mWW^2*s^3*t^2 - 60300*ep^3*mtt^8*mWW^2*s^3*t^2 - 171316*ep^4*mtt^8*mWW^2*s^3*t^2 - 242038*ep^5*mtt^8*mWW^2*s^3*t^2 - 123820*ep^6*mtt^8*mWW^2*s^3*t^2 - 260*mtt^7*mWW^3*s^3*t^2 - 1689*ep*mtt^7*mWW^3*s^3*t^2 + 9254*ep^2*mtt^7*mWW^3*s^3*t^2 + 107766*ep^3*mtt^7*mWW^3*s^3*t^2 + 395115*ep^4*mtt^7*mWW^3*s^3*t^2 + 662830*ep^5*mtt^7*mWW^3*s^3*t^2 + 414640*ep^6*mtt^7*mWW^3*s^3*t^2 + 520*mtt^6*mWW^4*s^3*t^2 + 4257*ep*mtt^6*mWW^4*s^3*t^2 + 7553*ep^2*mtt^6*mWW^4*s^3*t^2 - 30409*ep^3*mtt^6*mWW^4*s^3*t^2 - 152775*ep^4*mtt^6*mWW^4*s^3*t^2 - 288986*ep^5*mtt^6*mWW^4*s^3*t^2 - 219360*ep^6*mtt^6*mWW^4*s^3*t^2 - 156*mtt^5*mWW^5*s^3*t^2 - 1727*ep*mtt^5*mWW^5*s^3*t^2 - 13229*ep^2*mtt^5*mWW^5*s^3*t^2 - 58773*ep^3*mtt^5*mWW^5*s^3*t^2 - 167989*ep^4*mtt^5*mWW^5*s^3*t^2 - 245738*ep^5*mtt^5*mWW^5*s^3*t^2 - 120184*ep^6*mtt^5*mWW^5*s^3*t^2 - 208*mtt^4*mWW^6*s^3*t^2 - 1161*ep*mtt^4*mWW^6*s^3*t^2 + 4710*ep^2*mtt^4*mWW^6*s^3*t^2 + 45180*ep^3*mtt^4*mWW^6*s^3*t^2 + 125265*ep^4*mtt^4*mWW^6*s^3*t^2 + 170190*ep^5*mtt^4*mWW^6*s^3*t^2 + 95416*ep^6*mtt^4*mWW^6*s^3*t^2 + 148*mtt^3*mWW^7*s^3*t^2 + 1029*ep*mtt^3*mWW^7*s^3*t^2 + 1614*ep^2*mtt^3*mWW^7*s^3*t^2 - 3398*ep^3*mtt^3*mWW^7*s^3*t^2 - 6339*ep^4*mtt^3*mWW^7*s^3*t^2 + 658*ep^5*mtt^3*mWW^7*s^3*t^2 - 2288*ep^6*mtt^3*mWW^7*s^3*t^2 - 24*mtt^2*mWW^8*s^3*t^2 - 207*ep*mtt^2*mWW^8*s^3*t^2 - 1158*ep^2*mtt^2*mWW^8*s^3*t^2 - 4225*ep^3*mtt^2*mWW^8*s^3*t^2 - 8770*ep^4*mtt^2*mWW^8*s^3*t^2 - 8332*ep^5*mtt^2*mWW^8*s^3*t^2 - 1192*ep^6*mtt^2*mWW^8*s^3*t^2 - 6*ep*mtt*mWW^9*s^3*t^2 + 27*ep^2*mtt*mWW^9*s^3*t^2 + 746*ep^3*mtt*mWW^9*s^3*t^2 + 2413*ep^4*mtt*mWW^9*s^3*t^2 + 2484*ep^5*mtt*mWW^9*s^3*t^2 + 628*ep^6*mtt*mWW^9*s^3*t^2 - 5*ep^2*mWW^10*s^3*t^2 - 48*ep^3*mWW^10*s^3*t^2 - 137*ep^4*mWW^10*s^3*t^2 - 144*ep^5*mWW^10*s^3*t^2 - 44*ep^6*mWW^10*s^3*t^2 - 518*ep*mtt^9*s^4*t^2 - 4891*ep^2*mtt^9*s^4*t^2 - 16290*ep^3*mtt^9*s^4*t^2 - 22895*ep^4*mtt^9*s^4*t^2 - 11242*ep^5*mtt^9*s^4*t^2 + 456*ep^6*mtt^9*s^4*t^2 - 204*mtt^8*mWW*s^4*t^2 - 2519*ep*mtt^8*mWW*s^4*t^2 - 9503*ep^2*mtt^8*mWW*s^4*t^2 + 10598*ep^3*mtt^8*mWW*s^4*t^2 + 128046*ep^4*mtt^8*mWW*s^4*t^2 + 262278*ep^5*mtt^8*mWW*s^4*t^2 + 174092*ep^6*mtt^8*mWW*s^4*t^2 + 112*mtt^7*mWW^2*s^4*t^2 + 4818*ep*mtt^7*mWW^2*s^4*t^2 + 40790*ep^2*mtt^7*mWW^2*s^4*t^2 + 97795*ep^3*mtt^7*mWW^2*s^4*t^2 + 60945*ep^4*mtt^7*mWW^2*s^4*t^2 - 42006*ep^5*mtt^7*mWW^2*s^4*t^2 - 47144*ep^6*mtt^7*mWW^2*s^4*t^2 + 972*mtt^6*mWW^3*s^4*t^2 + 5746*ep*mtt^6*mWW^3*s^4*t^2 - 18802*ep^2*mtt^6*mWW^3*s^4*t^2 - 198303*ep^3*mtt^6*mWW^3*s^4*t^2 - 619999*ep^4*mtt^6*mWW^3*s^4*t^2 - 980838*ep^5*mtt^6*mWW^3*s^4*t^2 - 618840*ep^6*mtt^6*mWW^3*s^4*t^2 - 1408*mtt^5*mWW^4*s^4*t^2 - 13316*ep*mtt^5*mWW^4*s^4*t^2 - 30166*ep^2*mtt^5*mWW^4*s^4*t^2 + 107917*ep^3*mtt^5*mWW^4*s^4*t^2 + 580845*ep^4*mtt^5*mWW^4*s^4*t^2 + 968042*ep^5*mtt^5*mWW^4*s^4*t^2 + 597048*ep^6*mtt^5*mWW^4*s^4*t^2 + 276*mtt^4*mWW^5*s^4*t^2 + 4440*ep*mtt^4*mWW^5*s^4*t^2 + 28654*ep^2*mtt^4*mWW^5*s^4*t^2 + 42261*ep^3*mtt^4*mWW^5*s^4*t^2 - 25417*ep^4*mtt^4*mWW^5*s^4*t^2 - 59110*ep^5*mtt^4*mWW^5*s^4*t^2 - 23248*ep^6*mtt^4*mWW^5*s^4*t^2 + 472*mtt^3*mWW^6*s^4*t^2 + 3022*ep*mtt^3*mWW^6*s^4*t^2 - 3774*ep^2*mtt^3*mWW^6*s^4*t^2 - 59877*ep^3*mtt^3*mWW^6*s^4*t^2 - 149995*ep^4*mtt^3*mWW^6*s^4*t^2 - 179246*ep^5*mtt^3*mWW^6*s^4*t^2 - 94600*ep^6*mtt^3*mWW^6*s^4*t^2 - 244*mtt^2*mWW^7*s^4*t^2 - 1886*ep*mtt^2*mWW^7*s^4*t^2 - 2984*ep^2*mtt^2*mWW^7*s^4*t^2 + 17091*ep^3*mtt^2*mWW^7*s^4*t^2 + 56473*ep^4*mtt^2*mWW^7*s^4*t^2 + 52546*ep^5*mtt^2*mWW^7*s^4*t^2 + 17224*ep^6*mtt^2*mWW^7*s^4*t^2 + 24*mtt*mWW^8*s^4*t^2 + 186*ep*mtt*mWW^8*s^4*t^2 + 517*ep^2*mtt*mWW^8*s^4*t^2 - 949*ep^3*mtt*mWW^8*s^4*t^2 - 5980*ep^4*mtt*mWW^8*s^4*t^2 - 7772*ep^5*mtt*mWW^8*s^4*t^2 - 4176*ep^6*mtt*mWW^8*s^4*t^2 + 27*ep*mWW^9*s^4*t^2 + 159*ep^2*mWW^9*s^4*t^2 - 243*ep^3*mWW^9*s^4*t^2 - 2023*ep^4*mWW^9*s^4*t^2 - 2652*ep^5*mWW^9*s^4*t^2 - 812*ep^6*mWW^9*s^4*t^2 + 1344*ep*mtt^8*s^5*t^2 + 9515*ep^2*mtt^8*s^5*t^2 + 13110*ep^3*mtt^8*s^5*t^2 - 34123*ep^4*mtt^8*s^5*t^2 - 96642*ep^5*mtt^8*s^5*t^2 - 61144*ep^6*mtt^8*s^5*t^2 + 300*mtt^7*mWW*s^5*t^2 + 4591*ep*mtt^7*mWW*s^5*t^2 + 19008*ep^2*mtt^7*mWW*s^5*t^2 - 20588*ep^3*mtt^7*mWW*s^5*t^2 - 243073*ep^4*mtt^7*mWW*s^5*t^2 - 460930*ep^5*mtt^7*mWW*s^5*t^2 - 276688*ep^6*mtt^7*mWW*s^5*t^2 - 60*mtt^6*mWW^2*s^5*t^2 - 9786*ep*mtt^6*mWW^2*s^5*t^2 - 72514*ep^2*mtt^6*mWW^2*s^5*t^2 - 58087*ep^3*mtt^6*mWW^2*s^5*t^2 + 417175*ep^4*mtt^6*mWW^2*s^5*t^2 + 892162*ep^5*mtt^6*mWW^2*s^5*t^2 + 496800*ep^6*mtt^6*mWW^2*s^5*t^2 - 1384*mtt^5*mWW^3*s^5*t^2 - 6832*ep*mtt^5*mWW^3*s^5*t^2 + 24958*ep^2*mtt^5*mWW^3*s^5*t^2 + 183739*ep^3*mtt^5*mWW^3*s^5*t^2 + 413673*ep^4*mtt^5*mWW^3*s^5*t^2 + 562366*ep^5*mtt^5*mWW^3*s^5*t^2 + 364864*ep^6*mtt^5*mWW^3*s^5*t^2 + 1516*mtt^4*mWW^4*s^5*t^2 + 17307*ep*mtt^4*mWW^4*s^5*t^2 + 52678*ep^2*mtt^4*mWW^4*s^5*t^2 - 142536*ep^3*mtt^4*mWW^4*s^5*t^2 - 898493*ep^4*mtt^4*mWW^4*s^5*t^2 - 1443490*ep^5*mtt^4*mWW^4*s^5*t^2 - 782272*ep^6*mtt^4*mWW^4*s^5*t^2 - 12*mtt^3*mWW^5*s^5*t^2 - 4905*ep*mtt^3*mWW^5*s^5*t^2 - 38547*ep^2*mtt^3*mWW^5*s^5*t^2 - 4193*ep^3*mtt^3*mWW^5*s^5*t^2 + 318423*ep^4*mtt^3*mWW^5*s^5*t^2 + 541682*ep^5*mtt^3*mWW^5*s^5*t^2 + 252720*ep^6*mtt^3*mWW^5*s^5*t^2 - 484*mtt^2*mWW^6*s^5*t^2 - 2840*ep*mtt^2*mWW^6*s^5*t^2 + 2731*ep^2*mtt^2*mWW^6*s^5*t^2 + 44926*ep^3*mtt^2*mWW^6*s^5*t^2 + 89251*ep^4*mtt^2*mWW^6*s^5*t^2 + 74262*ep^5*mtt^2*mWW^6*s^5*t^2 + 28576*ep^6*mtt^2*mWW^6*s^5*t^2 + 120*mtt*mWW^7*s^5*t^2 + 1138*ep*mtt*mWW^7*s^5*t^2 + 2531*ep^2*mtt*mWW^7*s^5*t^2 - 15920*ep^3*mtt*mWW^7*s^5*t^2 - 64259*ep^4*mtt*mWW^7*s^5*t^2 - 71774*ep^5*mtt*mWW^7*s^5*t^2 - 23712*ep^6*mtt*mWW^7*s^5*t^2 + 4*mWW^8*s^5*t^2 - 17*ep*mWW^8*s^5*t^2 - 168*ep^2*mWW^8*s^5*t^2 + 1181*ep^3*mWW^8*s^5*t^2 + 6130*ep^4*mWW^8*s^5*t^2 + 7932*ep^5*mWW^8*s^5*t^2 + 3160*ep^6*mWW^8*s^5*t^2 - 1876*ep*mtt^7*s^6*t^2 - 11345*ep^2*mtt^7*s^6*t^2 - 2556*ep^3*mtt^7*s^6*t^2 + 88979*ep^4*mtt^7*s^6*t^2 + 174538*ep^5*mtt^7*s^6*t^2 + 94200*ep^6*mtt^7*s^6*t^2 - 260*mtt^6*mWW*s^6*t^2 - 4701*ep*mtt^6*mWW*s^6*t^2 - 19724*ep^2*mtt^6*mWW*s^6*t^2 + 27985*ep^3*mtt^6*mWW*s^6*t^2 + 258594*ep^4*mtt^6*mWW*s^6*t^2 + 433590*ep^5*mtt^6*mWW*s^6*t^2 + 223076*ep^6*mtt^6*mWW*s^6*t^2 + 60*mtt^5*mWW^2*s^6*t^2 + 11791*ep*mtt^5*mWW^2*s^6*t^2 + 74800*ep^2*mtt^5*mWW^2*s^6*t^2 - 27869*ep^3*mtt^5*mWW^2*s^6*t^2 - 776836*ep^4*mtt^5*mWW^2*s^6*t^2 - 1383226*ep^5*mtt^5*mWW^2*s^6*t^2 - 699788*ep^6*mtt^5*mWW^2*s^6*t^2 + 832*mtt^4*mWW^3*s^6*t^2 + 1953*ep*mtt^4*mWW^3*s^6*t^2 - 22670*ep^2*mtt^4*mWW^3*s^6*t^2 - 68802*ep^3*mtt^4*mWW^3*s^6*t^2 + 11699*ep^4*mtt^4*mWW^3*s^6*t^2 + 106578*ep^5*mtt^4*mWW^3*s^6*t^2 + 29480*ep^6*mtt^4*mWW^3*s^6*t^2 - 540*mtt^3*mWW^4*s^6*t^2 - 10638*ep*mtt^3*mWW^4*s^6*t^2 - 49326*ep^2*mtt^3*mWW^4*s^6*t^2 + 86900*ep^3*mtt^3*mWW^4*s^6*t^2 + 737796*ep^4*mtt^3*mWW^4*s^6*t^2 + 1198884*ep^5*mtt^3*mWW^4*s^6*t^2 + 595736*ep^6*mtt^3*mWW^4*s^6*t^2 - 320*mtt^2*mWW^5*s^6*t^2 + 2693*ep*mtt^2*mWW^5*s^6*t^2 + 31116*ep^2*mtt^2*mWW^5*s^6*t^2 - 6792*ep^3*mtt^2*mWW^5*s^6*t^2 - 337499*ep^4*mtt^2*mWW^5*s^6*t^2 - 581852*ep^5*mtt^2*mWW^5*s^6*t^2 - 271268*ep^6*mtt^2*mWW^5*s^6*t^2 + 232*mtt*mWW^6*s^6*t^2 + 931*ep*mtt*mWW^6*s^6*t^2 - 2759*ep^2*mtt*mWW^6*s^6*t^2 - 18543*ep^3*mtt*mWW^6*s^6*t^2 - 19421*ep^4*mtt*mWW^6*s^6*t^2 + 5952*ep^5*mtt*mWW^6*s^6*t^2 + 10732*ep^6*mtt*mWW^6*s^6*t^2 - 4*mWW^7*s^6*t^2 - 153*ep*mWW^7*s^6*t^2 - 716*ep^2*mWW^7*s^6*t^2 + 4313*ep^3*mWW^7*s^6*t^2 + 20860*ep^4*mWW^7*s^6*t^2 + 25880*ep^5*mWW^7*s^6*t^2 + 8904*ep^6*mWW^7*s^6*t^2 + 1582*ep*mtt^6*s^7*t^2 + 8591*ep^2*mtt^6*s^7*t^2 - 4698*ep^3*mtt^6*s^7*t^2 - 87617*ep^4*mtt^6*s^7*t^2 - 147910*ep^5*mtt^6*s^7*t^2 - 69768*ep^6*mtt^6*s^7*t^2 + 132*mtt^5*mWW*s^7*t^2 + 2603*ep*mtt^5*mWW*s^7*t^2 + 10738*ep^2*mtt^5*mWW*s^7*t^2 - 19593*ep^3*mtt^5*mWW*s^7*t^2 - 139598*ep^4*mtt^5*mWW*s^7*t^2 - 191534*ep^5*mtt^5*mWW*s^7*t^2 - 68300*ep^6*mtt^5*mWW*s^7*t^2 - 88*mtt^4*mWW^2*s^7*t^2 - 8503*ep*mtt^4*mWW^2*s^7*t^2 - 46225*ep^2*mtt^4*mWW^2*s^7*t^2 + 60126*ep^3*mtt^4*mWW^2*s^7*t^2 + 623190*ep^4*mtt^4*mWW^2*s^7*t^2 + 1002846*ep^5*mtt^4*mWW^2*s^7*t^2 + 462148*ep^6*mtt^4*mWW^2*s^7*t^2 - 96*mtt^3*mWW^3*s^7*t^2 + 2149*ep*mtt^3*mWW^3*s^7*t^2 + 14238*ep^2*mtt^3*mWW^3*s^7*t^2 - 8676*ep^3*mtt^3*mWW^3*s^7*t^2 - 171197*ep^4*mtt^3*mWW^3*s^7*t^2 - 289454*ep^5*mtt^3*mWW^3*s^7*t^2 - 137048*ep^6*mtt^3*mWW^3*s^7*t^2 - 144*mtt^2*mWW^4*s^7*t^2 + 3101*ep*mtt^2*mWW^4*s^7*t^2 + 26076*ep^2*mtt^2*mWW^4*s^7*t^2 - 26933*ep^3*mtt^2*mWW^4*s^7*t^2 - 356264*ep^4*mtt^2*mWW^4*s^7*t^2 - 599404*ep^5*mtt^2*mWW^4*s^7*t^2 - 284528*ep^6*mtt^2*mWW^4*s^7*t^2 + 236*mtt*mWW^5*s^7*t^2 - 922*ep*mtt*mWW^5*s^7*t^2 - 13783*ep^2*mtt*mWW^5*s^7*t^2 + 3838*ep^3*mtt*mWW^5*s^7*t^2 + 156539*ep^4*mtt*mWW^5*s^7*t^2 + 268632*ep^5*mtt*mWW^5*s^7*t^2 + 122004*ep^6*mtt*mWW^5*s^7*t^2 - 40*mWW^6*s^7*t^2 - 10*ep*mWW^6*s^7*t^2 + 1133*ep^2*mWW^6*s^7*t^2 + 3028*ep^3*mWW^6*s^7*t^2 - 1641*ep^4*mWW^6*s^7*t^2 - 9120*ep^5*mWW^6*s^7*t^2 - 5596*ep^6*mWW^6*s^7*t^2 - 810*ep*mtt^5*s^8*t^2 - 4057*ep^2*mtt^5*s^8*t^2 + 4434*ep^3*mtt^5*s^8*t^2 + 46475*ep^4*mtt^5*s^8*t^2 + 69618*ep^5*mtt^5*s^8*t^2 + 27800*ep^6*mtt^5*s^8*t^2 - 36*mtt^4*mWW*s^8*t^2 - 601*ep*mtt^4*mWW*s^8*t^2 - 2395*ep^2*mtt^4*mWW*s^8*t^2 + 5200*ep^3*mtt^4*mWW*s^8*t^2 + 25182*ep^4*mtt^4*mWW*s^8*t^2 + 14266*ep^5*mtt^4*mWW*s^8*t^2 - 12844*ep^6*mtt^4*mWW*s^8*t^2 + 56*mtt^3*mWW^2*s^8*t^2 + 3480*ep*mtt^3*mWW^2*s^8*t^2 + 16734*ep^2*mtt^3*mWW^2*s^8*t^2 - 32395*ep^3*mtt^3*mWW^2*s^8*t^2 - 254347*ep^4*mtt^3*mWW^2*s^8*t^2 - 380386*ep^5*mtt^3*mWW^2*s^8*t^2 - 159936*ep^6*mtt^3*mWW^2*s^8*t^2 - 96*mtt^2*mWW^3*s^8*t^2 - 1804*ep*mtt^2*mWW^3*s^8*t^2 - 6066*ep^2*mtt^2*mWW^3*s^8*t^2 + 12353*ep^3*mtt^2*mWW^3*s^8*t^2 + 90535*ep^4*mtt^2*mWW^3*s^8*t^2 + 138702*ep^5*mtt^2*mWW^3*s^8*t^2 + 64824*ep^6*mtt^2*mWW^3*s^8*t^2 + 128*mtt*mWW^4*s^8*t^2 - 446*ep*mtt*mWW^4*s^8*t^2 - 7361*ep^2*mtt*mWW^4*s^8*t^2 + 5891*ep^3*mtt*mWW^4*s^8*t^2 + 100634*ep^4*mtt*mWW^4*s^8*t^2 + 171396*ep^5*mtt*mWW^4*s^8*t^2 + 79000*ep^6*mtt*mWW^4*s^8*t^2 - 52*mWW^5*s^8*t^2 + 181*ep*mWW^5*s^8*t^2 + 2617*ep^2*mWW^5*s^8*t^2 - 991*ep^3*mWW^5*s^8*t^2 - 29539*ep^4*mWW^5*s^8*t^2 - 49092*ep^5*mWW^5*s^8*t^2 - 21212*ep^6*mWW^5*s^8*t^2 + 233*ep*mtt^4*s^9*t^2 + 1096*ep^2*mtt^4*s^9*t^2 - 1620*ep^3*mtt^4*s^9*t^2 - 13135*ep^4*mtt^4*s^9*t^2 - 17498*ep^5*mtt^4*s^9*t^2 - 5496*ep^6*mtt^4*s^9*t^2 + 4*mtt^3*mWW*s^9*t^2 - 56*ep*mtt^3*mWW*s^9*t^2 - 262*ep^2*mtt^3*mWW*s^9*t^2 + 687*ep^3*mtt^3*mWW*s^9*t^2 + 7549*ep^4*mtt^3*mWW*s^9*t^2 + 17202*ep^5*mtt^3*mWW*s^9*t^2 + 12408*ep^6*mtt^3*mWW*s^9*t^2 - 12*mtt^2*mWW^2*s^9*t^2 - 686*ep*mtt^2*mWW^2*s^9*t^2 - 3147*ep^2*mtt^2*mWW^2*s^9*t^2 + 6302*ep^3*mtt^2*mWW^2*s^9*t^2 + 46835*ep^4*mtt^2*mWW^2*s^9*t^2 + 67514*ep^5*mtt^2*mWW^2*s^9*t^2 + 26712*ep^6*mtt^2*mWW^2*s^9*t^2 + 28*mtt*mWW^3*s^9*t^2 + 474*ep*mtt*mWW^3*s^9*t^2 + 1665*ep^2*mtt*mWW^3*s^9*t^2 - 2124*ep^3*mtt*mWW^3*s^9*t^2 - 19037*ep^4*mtt*mWW^3*s^9*t^2 - 29374*ep^5*mtt*mWW^3*s^9*t^2 - 13416*ep^6*mtt*mWW^3*s^9*t^2 - 20*mWW^4*s^9*t^2 + 35*ep*mWW^4*s^9*t^2 + 840*ep^2*mWW^4*s^9*t^2 - 1049*ep^3*mWW^4*s^9*t^2 - 13056*ep^4*mWW^4*s^9*t^2 - 21356*ep^5*mWW^4*s^9*t^2 - 9360*ep^6*mWW^4*s^9*t^2 - 29*ep*mtt^3*s^10*t^2 - 130*ep^2*mtt^3*s^10*t^2 + 225*ep^3*mtt^3*s^10*t^2 + 1558*ep^4*mtt^3*s^10*t^2 + 1832*ep^5*mtt^3*s^10*t^2 + 384*ep^6*mtt^3*s^10*t^2 + 39*ep*mtt^2*mWW*s^10*t^2 + 172*ep^2*mtt^2*mWW*s^10*t^2 - 437*ep^3*mtt^2*mWW*s^10*t^2 - 3022*ep^4*mtt^2*mWW*s^10*t^2 - 4600*ep^5*mtt^2*mWW*s^10*t^2 - 2112*ep^6*mtt^2*mWW*s^10*t^2 + 37*ep*mtt*mWW^2*s^10*t^2 + 194*ep^2*mtt*mWW^2*s^10*t^2 - 109*ep^3*mtt*mWW^2*s^10*t^2 - 1782*ep^4*mtt*mWW^2*s^10*t^2 - 2712*ep^5*mtt*mWW^2*s^10*t^2 - 1088*ep^6*mtt*mWW^2*s^10*t^2 - 47*ep*mWW^3*s^10*t^2 - 260*ep^2*mWW^3*s^10*t^2 + 33*ep^3*mWW^3*s^10*t^2 + 1998*ep^4*mWW^3*s^10*t^2 + 3176*ep^5*mWW^3*s^10*t^2 + 1280*ep^6*mWW^3*s^10*t^2 + 9*ep*mtt^12*t^3 + 123*ep^2*mtt^12*t^3 + 648*ep^3*mtt^12*t^3 + 1644*ep^4*mtt^12*t^3 + 2016*ep^5*mtt^12*t^3 + 960*ep^6*mtt^12*t^3 - 30*ep*mtt^11*mWW*t^3 - 405*ep^2*mtt^11*mWW*t^3 - 2115*ep^3*mtt^11*mWW*t^3 - 5346*ep^4*mtt^11*mWW*t^3 - 6576*ep^5*mtt^11*mWW*t^3 - 3168*ep^6*mtt^11*mWW*t^3 + 18*ep*mtt^10*mWW^2*t^3 + 258*ep^2*mtt^10*mWW^2*t^3 + 1428*ep^3*mtt^10*mWW^2*t^3 + 3840*ep^4*mtt^10*mWW^2*t^3 + 5088*ep^5*mtt^10*mWW^2*t^3 + 2688*ep^6*mtt^10*mWW^2*t^3 + 42*ep*mtt^9*mWW^3*t^3 + 495*ep^2*mtt^9*mWW^3*t^3 + 2229*ep^3*mtt^9*mWW^3*t^3 + 4758*ep^4*mtt^9*mWW^3*t^3 + 4704*ep^5*mtt^9*mWW^3*t^3 + 1632*ep^6*mtt^9*mWW^3*t^3 - 60*ep*mtt^8*mWW^4*t^3 - 732*ep^2*mtt^8*mWW^4*t^3 - 3444*ep^3*mtt^8*mWW^4*t^3 - 7824*ep^4*mtt^8*mWW^4*t^3 - 8592*ep^5*mtt^8*mWW^4*t^3 - 3648*ep^6*mtt^8*mWW^4*t^3 + 6*ep*mtt^7*mWW^5*t^3 + 105*ep^2*mtt^7*mWW^5*t^3 + 663*ep^3*mtt^7*mWW^5*t^3 + 1962*ep^4*mtt^7*mWW^5*t^3 + 2832*ep^5*mtt^7*mWW^5*t^3 + 1632*ep^6*mtt^7*mWW^5*t^3 + 30*ep*mtt^6*mWW^6*t^3 + 318*ep^2*mtt^6*mWW^6*t^3 + 1236*ep^3*mtt^6*mWW^6*t^3 + 2112*ep^4*mtt^6*mWW^6*t^3 + 1344*ep^5*mtt^6*mWW^6*t^3 - 18*ep*mtt^5*mWW^7*t^3 - 195*ep^2*mtt^5*mWW^7*t^3 - 777*ep^3*mtt^5*mWW^7*t^3 - 1374*ep^4*mtt^5*mWW^7*t^3 - 960*ep^5*mtt^5*mWW^7*t^3 - 96*ep^6*mtt^5*mWW^7*t^3 + 3*ep*mtt^4*mWW^8*t^3 + 33*ep^2*mtt^4*mWW^8*t^3 + 132*ep^3*mtt^4*mWW^8*t^3 + 228*ep^4*mtt^4*mWW^8*t^3 + 144*ep^5*mtt^4*mWW^8*t^3 + 6*ep*mtt^11*s*t^3 - 847*ep^2*mtt^11*s*t^3 - 9132*ep^3*mtt^11*s*t^3 - 34249*ep^4*mtt^11*s*t^3 - 54414*ep^5*mtt^11*s*t^3 - 31144*ep^6*mtt^11*s*t^3 - 12*mtt^10*mWW*s*t^3 - 117*ep*mtt^10*mWW*s*t^3 + 1988*ep^2*mtt^10*mWW*s*t^3 + 24889*ep^3*mtt^10*mWW*s*t^3 + 98020*ep^4*mtt^10*mWW*s*t^3 + 163488*ep^5*mtt^10*mWW*s*t^3 + 98944*ep^6*mtt^10*mWW*s*t^3 + 40*mtt^9*mWW^2*s*t^3 + 405*ep*mtt^9*mWW^2*s*t^3 + 795*ep^2*mtt^9*mWW^2*s*t^3 - 6823*ep^3*mtt^9*mWW^2*s*t^3 - 43911*ep^4*mtt^9*mWW^2*s*t^3 - 96898*ep^5*mtt^9*mWW^2*s*t^3 - 74328*ep^6*mtt^9*mWW^2*s*t^3 - 36*mtt^8*mWW^3*s*t^3 - 506*ep*mtt^8*mWW^3*s*t^3 - 5646*ep^2*mtt^8*mWW^3*s*t^3 - 35646*ep^3*mtt^8*mWW^3*s*t^3 - 105252*ep^4*mtt^8*mWW^3*s*t^3 - 132652*ep^5*mtt^8*mWW^3*s*t^3 - 53232*ep^6*mtt^8*mWW^3*s*t^3 - 16*mtt^7*mWW^4*s*t^3 + 51*ep*mtt^7*mWW^4*s*t^3 + 3770*ep^2*mtt^7*mWW^4*s*t^3 + 30140*ep^3*mtt^7*mWW^4*s*t^3 + 99483*ep^4*mtt^7*mWW^4*s*t^3 + 147422*ep^5*mtt^7*mWW^4*s*t^3 + 79560*ep^6*mtt^7*mWW^4*s*t^3 + 44*mtt^6*mWW^5*s*t^3 + 442*ep*mtt^6*mWW^5*s*t^3 + 2369*ep^2*mtt^6*mWW^5*s*t^3 + 9249*ep^3*mtt^6*mWW^5*s*t^3 + 19392*ep^4*mtt^6*mWW^5*s*t^3 + 11448*ep^5*mtt^6*mWW^5*s*t^3 - 6624*ep^6*mtt^6*mWW^5*s*t^3 - 24*mtt^5*mWW^6*s*t^3 - 349*ep*mtt^5*mWW^6*s*t^3 - 3125*ep^2*mtt^5*mWW^6*s*t^3 - 16359*ep^3*mtt^5*mWW^6*s*t^3 - 42653*ep^4*mtt^5*mWW^6*s*t^3 - 48110*ep^5*mtt^5*mWW^6*s*t^3 - 16040*ep^6*mtt^5*mWW^6*s*t^3 + 4*mtt^4*mWW^7*s*t^3 + 30*ep*mtt^4*mWW^7*s*t^3 + 284*ep^2*mtt^4*mWW^7*s*t^3 + 2016*ep^3*mtt^4*mWW^7*s*t^3 + 6092*ep^4*mtt^4*mWW^7*s*t^3 + 7300*ep^5*mtt^4*mWW^7*s*t^3 + 2384*ep^6*mtt^4*mWW^7*s*t^3 + 47*ep*mtt^3*mWW^8*s*t^3 + 511*ep^2*mtt^3*mWW^8*s*t^3 + 2062*ep^3*mtt^3*mWW^8*s*t^3 + 3762*ep^4*mtt^3*mWW^8*s*t^3 + 2848*ep^5*mtt^3*mWW^8*s*t^3 + 480*ep^6*mtt^3*mWW^8*s*t^3 - 9*ep*mtt^2*mWW^9*s*t^3 - 99*ep^2*mtt^2*mWW^9*s*t^3 - 396*ep^3*mtt^2*mWW^9*s*t^3 - 684*ep^4*mtt^2*mWW^9*s*t^3 - 432*ep^5*mtt^2*mWW^9*s*t^3 + 24*ep*mtt^10*s^2*t^3 + 4395*ep^2*mtt^10*s^2*t^3 + 42514*ep^3*mtt^10*s^2*t^3 + 150281*ep^4*mtt^10*s^2*t^3 + 226930*ep^5*mtt^10*s^2*t^3 + 123576*ep^6*mtt^10*s^2*t^3 + 168*mtt^9*mWW*s^2*t^3 + 1482*ep*mtt^9*mWW*s^2*t^3 - 5141*ep^2*mtt^9*mWW*s^2*t^3 - 97706*ep^3*mtt^9*mWW*s^2*t^3 - 395521*ep^4*mtt^9*mWW*s^2*t^3 - 661334*ep^5*mtt^9*mWW*s^2*t^3 - 399832*ep^6*mtt^9*mWW*s^2*t^3 - 476*mtt^8*mWW^2*s^2*t^3 - 4182*ep*mtt^8*mWW^2*s^2*t^3 - 12990*ep^2*mtt^8*mWW^2*s^2*t^3 - 7584*ep^3*mtt^8*mWW^2*s^2*t^3 + 65804*ep^4*mtt^8*mWW^2*s^2*t^3 + 215322*ep^5*mtt^8*mWW^2*s^2*t^3 + 202548*ep^6*mtt^8*mWW^2*s^2*t^3 + 268*mtt^7*mWW^3*s^2*t^3 + 2478*ep*mtt^7*mWW^3*s^2*t^3 + 24228*ep^2*mtt^7*mWW^3*s^2*t^3 + 171373*ep^3*mtt^7*mWW^3*s^2*t^3 + 589233*ep^4*mtt^7*mWW^3*s^2*t^3 + 882822*ep^5*mtt^7*mWW^3*s^2*t^3 + 454128*ep^6*mtt^7*mWW^3*s^2*t^3 + 348*mtt^6*mWW^4*s^2*t^3 + 2562*ep*mtt^6*mWW^4*s^2*t^3 - 4605*ep^2*mtt^6*mWW^4*s^2*t^3 - 102104*ep^3*mtt^6*mWW^4*s^2*t^3 - 402319*ep^4*mtt^6*mWW^4*s^2*t^3 - 679006*ep^5*mtt^6*mWW^4*s^2*t^3 - 420944*ep^6*mtt^6*mWW^4*s^2*t^3 - 400*mtt^5*mWW^5*s^2*t^3 - 3274*ep*mtt^5*mWW^5*s^2*t^3 - 14512*ep^2*mtt^5*mWW^5*s^2*t^3 - 62085*ep^3*mtt^5*mWW^5*s^2*t^3 - 188639*ep^4*mtt^5*mWW^5*s^2*t^3 - 247426*ep^5*mtt^5*mWW^5*s^2*t^3 - 88624*ep^6*mtt^5*mWW^5*s^2*t^3 + 44*mtt^4*mWW^6*s^2*t^3 + 606*ep*mtt^4*mWW^6*s^2*t^3 + 9477*ep^2*mtt^4*mWW^6*s^2*t^3 + 66132*ep^3*mtt^4*mWW^6*s^2*t^3 + 209141*ep^4*mtt^4*mWW^6*s^2*t^3 + 294230*ep^5*mtt^4*mWW^6*s^2*t^3 + 142744*ep^6*mtt^4*mWW^6*s^2*t^3 + 60*mtt^3*mWW^7*s^2*t^3 + 514*ep*mtt^3*mWW^7*s^2*t^3 + 822*ep^2*mtt^3*mWW^7*s^2*t^3 - 4239*ep^3*mtt^3*mWW^7*s^2*t^3 - 15941*ep^4*mtt^3*mWW^7*s^2*t^3 - 20934*ep^5*mtt^3*mWW^7*s^2*t^3 - 11280*ep^6*mtt^3*mWW^7*s^2*t^3 - 12*mtt^2*mWW^8*s^2*t^3 - 226*ep*mtt^2*mWW^8*s^2*t^3 - 1868*ep^2*mtt^2*mWW^8*s^2*t^3 - 7196*ep^3*mtt^2*mWW^8*s^2*t^3 - 13806*ep^4*mtt^2*mWW^8*s^2*t^3 - 12004*ep^5*mtt^2*mWW^8*s^2*t^3 - 2600*ep^6*mtt^2*mWW^8*s^2*t^3 + 16*ep*mtt*mWW^9*s^2*t^3 + 195*ep^2*mtt*mWW^9*s^2*t^3 + 905*ep^3*mtt*mWW^9*s^2*t^3 + 1796*ep^4*mtt*mWW^9*s^2*t^3 + 1432*ep^5*mtt*mWW^9*s^2*t^3 + 296*ep^6*mtt*mWW^9*s^2*t^3 - ep^2*mWW^10*s^2*t^3 - 10*ep^3*mWW^10*s^2*t^3 - 29*ep^4*mWW^10*s^2*t^3 - 32*ep^5*mWW^10*s^2*t^3 - 12*ep^6*mWW^10*s^2*t^3 - 1024*ep*mtt^9*s^3*t^3 - 16334*ep^2*mtt^9*s^3*t^3 - 96680*ep^3*mtt^9*s^3*t^3 - 264418*ep^4*mtt^9*s^3*t^3 - 332624*ep^5*mtt^9*s^3*t^3 - 154400*ep^6*mtt^9*s^3*t^3 - 700*mtt^8*mWW*s^3*t^3 - 5136*ep*mtt^8*mWW*s^3*t^3 + 7403*ep^2*mtt^8*mWW*s^3*t^3 + 195908*ep^3*mtt^8*mWW*s^3*t^3 + 776381*ep^4*mtt^8*mWW*s^3*t^3 + 1283490*ep^5*mtt^8*mWW*s^3*t^3 + 774368*ep^6*mtt^8*mWW*s^3*t^3 + 1588*mtt^7*mWW^2*s^3*t^3 + 15427*ep*mtt^7*mWW^2*s^3*t^3 + 57600*ep^2*mtt^7*mWW^2*s^3*t^3 + 55065*ep^3*mtt^7*mWW^2*s^3*t^3 - 183546*ep^4*mtt^7*mWW^2*s^3*t^3 - 601772*ep^5*mtt^7*mWW^2*s^3*t^3 - 522416*ep^6*mtt^7*mWW^2*s^3*t^3 - 112*mtt^6*mWW^3*s^3*t^3 - 2840*ep*mtt^6*mWW^3*s^3*t^3 - 57176*ep^2*mtt^6*mWW^3*s^3*t^3 - 391237*ep^3*mtt^6*mWW^3*s^3*t^3 - 1306939*ep^4*mtt^6*mWW^3*s^3*t^3 - 2033826*ep^5*mtt^6*mWW^3*s^3*t^3 - 1127288*ep^6*mtt^6*mWW^3*s^3*t^3 - 2016*mtt^5*mWW^4*s^3*t^3 - 16923*ep*mtt^5*mWW^4*s^3*t^3 - 17983*ep^2*mtt^5*mWW^4*s^3*t^3 + 252240*ep^3*mtt^5*mWW^4*s^3*t^3 + 1133446*ep^4*mtt^5*mWW^4*s^3*t^3 + 1972792*ep^5*mtt^5*mWW^4*s^3*t^3 + 1252672*ep^6*mtt^5*mWW^4*s^3*t^3 + 1308*mtt^4*mWW^5*s^3*t^3 + 11022*ep*mtt^4*mWW^5*s^3*t^3 + 37309*ep^2*mtt^4*mWW^5*s^3*t^3 + 62410*ep^3*mtt^4*mWW^5*s^3*t^3 + 120249*ep^4*mtt^4*mWW^5*s^3*t^3 + 161250*ep^5*mtt^4*mWW^5*s^3*t^3 + 26376*ep^6*mtt^4*mWW^5*s^3*t^3 + 172*mtt^3*mWW^6*s^3*t^3 + 1353*ep*mtt^3*mWW^6*s^3*t^3 - 8698*ep^2*mtt^3*mWW^6*s^3*t^3 - 94165*ep^3*mtt^3*mWW^6*s^3*t^3 - 323420*ep^4*mtt^3*mWW^6*s^3*t^3 - 497400*ep^5*mtt^3*mWW^6*s^3*t^3 - 267968*ep^6*mtt^3*mWW^6*s^3*t^3 - 272*mtt^2*mWW^7*s^3*t^3 - 2240*ep*mtt^2*mWW^7*s^3*t^3 - 3922*ep^2*mtt^2*mWW^7*s^3*t^3 + 13277*ep^3*mtt^2*mWW^7*s^3*t^3 + 47109*ep^4*mtt^2*mWW^7*s^3*t^3 + 49278*ep^5*mtt^2*mWW^7*s^3*t^3 + 20424*ep^6*mtt^2*mWW^7*s^3*t^3 + 32*mtt*mWW^8*s^3*t^3 + 351*ep*mtt*mWW^8*s^3*t^3 + 1751*ep^2*mtt*mWW^8*s^3*t^3 + 3348*ep^3*mtt*mWW^8*s^3*t^3 + 2034*ep^4*mtt*mWW^8*s^3*t^3 - 132*ep^5*mtt*mWW^8*s^3*t^3 - 1456*ep^6*mtt*mWW^8*s^3*t^3 + 10*ep*mWW^9*s^3*t^3 + 50*ep^2*mWW^9*s^3*t^3 - 166*ep^3*mWW^9*s^3*t^3 - 896*ep^4*mWW^9*s^3*t^3 - 1056*ep^5*mWW^9*s^3*t^3 - 312*ep^6*mWW^9*s^3*t^3 + 4172*ep*mtt^8*s^4*t^3 + 37897*ep^2*mtt^8*s^4*t^3 + 117794*ep^3*mtt^8*s^4*t^3 + 136759*ep^4*mtt^8*s^4*t^3 + 3590*ep^5*mtt^8*s^4*t^3 - 64472*ep^6*mtt^8*s^4*t^3 + 1392*mtt^7*mWW*s^4*t^3 + 8674*ep*mtt^7*mWW*s^4*t^3 - 7918*ep^2*mtt^7*mWW*s^4*t^3 - 230231*ep^3*mtt^7*mWW*s^4*t^3 - 860331*ep^4*mtt^7*mWW*s^4*t^3 - 1404934*ep^5*mtt^7*mWW*s^4*t^3 - 856024*ep^6*mtt^7*mWW*s^4*t^3 - 2524*mtt^6*mWW^2*s^4*t^3 - 30318*ep*mtt^6*mWW^2*s^4*t^3 - 128400*ep^2*mtt^6*mWW^2*s^4*t^3 - 41337*ep^3*mtt^6*mWW^2*s^4*t^3 + 839075*ep^4*mtt^6*mWW^2*s^4*t^3 + 1917998*ep^5*mtt^6*mWW^2*s^4*t^3 + 1317400*ep^6*mtt^6*mWW^2*s^4*t^3 - 880*mtt^5*mWW^3*s^4*t^3 + 1430*ep*mtt^5*mWW^3*s^4*t^3 + 92856*ep^2*mtt^5*mWW^3*s^4*t^3 + 439283*ep^3*mtt^5*mWW^3*s^4*t^3 + 1080567*ep^4*mtt^5*mWW^3*s^4*t^3 + 1568358*ep^5*mtt^5*mWW^3*s^4*t^3 + 908072*ep^6*mtt^5*mWW^3*s^4*t^3 + 3764*mtt^4*mWW^4*s^4*t^3 + 32733*ep*mtt^4*mWW^4*s^4*t^3 + 54303*ep^2*mtt^4*mWW^4*s^4*t^3 - 347451*ep^3*mtt^4*mWW^4*s^4*t^3 - 1684107*ep^4*mtt^4*mWW^4*s^4*t^3 - 2898734*ep^5*mtt^4*mWW^4*s^4*t^3 - 1793800*ep^6*mtt^4*mWW^4*s^4*t^3 - 1476*mtt^3*mWW^5*s^4*t^3 - 14974*ep*mtt^3*mWW^5*s^4*t^3 - 54579*ep^2*mtt^3*mWW^5*s^4*t^3 + 17464*ep^3*mtt^3*mWW^5*s^4*t^3 + 351259*ep^4*mtt^3*mWW^5*s^4*t^3 + 563138*ep^5*mtt^3*mWW^5*s^4*t^3 + 327592*ep^6*mtt^3*mWW^5*s^4*t^3 - 560*mtt^2*mWW^6*s^4*t^3 - 4032*ep*mtt^2*mWW^6*s^4*t^3 + 2158*ep^2*mtt^2*mWW^6*s^4*t^3 + 62223*ep^3*mtt^2*mWW^6*s^4*t^3 + 197739*ep^4*mtt^2*mWW^6*s^4*t^3 + 314798*ep^5*mtt^2*mWW^6*s^4*t^3 + 184344*ep^6*mtt^2*mWW^6*s^4*t^3 + 292*mtt*mWW^7*s^4*t^3 + 2462*ep*mtt*mWW^7*s^4*t^3 + 4607*ep^2*mtt*mWW^7*s^4*t^3 - 16518*ep^3*mtt*mWW^7*s^4*t^3 - 62563*ep^4*mtt*mWW^7*s^4*t^3 - 67330*ep^5*mtt*mWW^7*s^4*t^3 - 24376*ep^6*mtt*mWW^7*s^4*t^3 - 8*mWW^8*s^4*t^3 - 147*ep*mWW^8*s^4*t^3 - 636*ep^2*mWW^8*s^4*t^3 + 1221*ep^3*mWW^8*s^4*t^3 + 8658*ep^4*mWW^8*s^4*t^3 + 11468*ep^5*mWW^8*s^4*t^3 + 4720*ep^6*mWW^8*s^4*t^3 - 7896*ep*mtt^7*s^5*t^3 - 54522*ep^2*mtt^7*s^5*t^3 - 69212*ep^3*mtt^7*s^5*t^3 + 212774*ep^4*mtt^7*s^5*t^3 + 583456*ep^5*mtt^7*s^5*t^3 + 372000*ep^6*mtt^7*s^5*t^3 - 1500*mtt^6*mWW*s^5*t^3 - 6964*ep*mtt^6*mWW*s^5*t^3 + 13282*ep^2*mtt^6*mWW*s^5*t^3 + 157702*ep^3*mtt^6*mWW*s^5*t^3 + 456552*ep^4*mtt^6*mWW*s^5*t^3 + 696380*ep^5*mtt^6*mWW*s^5*t^3 + 436168*ep^6*mtt^6*mWW*s^5*t^3 + 2232*mtt^5*mWW^2*s^5*t^3 + 35215*ep*mtt^5*mWW^2*s^5*t^3 + 158835*ep^2*mtt^5*mWW^2*s^5*t^3 - 77548*ep^3*mtt^5*mWW^2*s^5*t^3 - 1625400*ep^4*mtt^5*mWW^2*s^5*t^3 - 3150316*ep^5*mtt^5*mWW^2*s^5*t^3 - 1878664*ep^6*mtt^5*mWW^2*s^5*t^3 + 1240*mtt^4*mWW^3*s^5*t^3 - 5677*ep*mtt^4*mWW^3*s^5*t^3 - 106095*ep^2*mtt^4*mWW^3*s^5*t^3 - 186898*ep^3*mtt^4*mWW^3*s^5*t^3 + 226102*ep^4*mtt^4*mWW^3*s^5*t^3 + 577916*ep^5*mtt^4*mWW^3*s^5*t^3 + 239680*ep^6*mtt^4*mWW^3*s^5*t^3 - 2668*mtt^3*mWW^4*s^5*t^3 - 24475*ep*mtt^3*mWW^4*s^5*t^3 - 55780*ep^2*mtt^3*mWW^4*s^5*t^3 + 214456*ep^3*mtt^3*mWW^4*s^5*t^3 + 1207291*ep^4*mtt^3*mWW^4*s^5*t^3 + 2116402*ep^5*mtt^3*mWW^4*s^5*t^3 + 1281992*ep^6*mtt^3*mWW^4*s^5*t^3 + 176*mtt^2*mWW^5*s^5*t^3 + 7040*ep*mtt^2*mWW^5*s^5*t^3 + 45975*ep^2*mtt^2*mWW^5*s^5*t^3 - 30555*ep^3*mtt^2*mWW^5*s^5*t^3 - 502872*ep^4*mtt^2*mWW^5*s^5*t^3 - 859700*ep^5*mtt^2*mWW^5*s^5*t^3 - 452984*ep^6*mtt^2*mWW^5*s^5*t^3 + 612*mtt*mWW^6*s^5*t^3 + 3502*ep*mtt*mWW^6*s^5*t^3 - 1984*ep^2*mtt*mWW^6*s^5*t^3 - 28115*ep^3*mtt*mWW^6*s^5*t^3 - 38831*ep^4*mtt*mWW^6*s^5*t^3 - 40718*ep^5*mtt*mWW^6*s^5*t^3 - 30048*ep^6*mtt*mWW^6*s^5*t^3 - 92*mWW^7*s^5*t^3 - 745*ep*mWW^7*s^5*t^3 - 1247*ep^2*mWW^7*s^5*t^3 + 6994*ep^3*mWW^7*s^5*t^3 + 25672*ep^4*mWW^7*s^5*t^3 + 28916*ep^5*mWW^7*s^5*t^3 + 10544*ep^6*mWW^7*s^5*t^3 + 8414*ep*mtt^6*s^6*t^3 + 49087*ep^2*mtt^6*s^6*t^3 + 1522*ep^3*mtt^6*s^6*t^3 - 410161*ep^4*mtt^6*s^6*t^3 - 781586*ep^5*mtt^6*s^6*t^3 - 416696*ep^6*mtt^6*s^6*t^3 + 872*mtt^5*mWW*s^6*t^3 + 852*ep*mtt^5*mWW*s^6*t^3 - 21363*ep^2*mtt^5*mWW*s^6*t^3 - 44144*ep^3*mtt^5*mWW*s^6*t^3 + 82735*ep^4*mtt^5*mWW*s^6*t^3 + 222382*ep^5*mtt^5*mWW*s^6*t^3 + 113696*ep^6*mtt^5*mWW*s^6*t^3 - 1108*mtt^4*mWW^2*s^6*t^3 - 24298*ep*mtt^4*mWW^2*s^6*t^3 - 111720*ep^2*mtt^4*mWW^2*s^6*t^3 + 146946*ep^3*mtt^4*mWW^2*s^6*t^3 + 1507270*ep^4*mtt^4*mWW^2*s^6*t^3 + 2622150*ep^5*mtt^4*mWW^2*s^6*t^3 + 1396436*ep^6*mtt^4*mWW^2*s^6*t^3 - 492*mtt^3*mWW^3*s^6*t^3 + 10422*ep*mtt^3*mWW^3*s^6*t^3 + 79794*ep^2*mtt^3*mWW^3*s^6*t^3 - 50787*ep^3*mtt^3*mWW^3*s^6*t^3 - 937961*ep^4*mtt^3*mWW^3*s^6*t^3 - 1583830*ep^5*mtt^3*mWW^3*s^6*t^3 - 760736*ep^6*mtt^3*mWW^3*s^6*t^3 + 436*mtt^2*mWW^4*s^6*t^3 + 5502*ep*mtt^2*mWW^4*s^6*t^3 + 25594*ep^2*mtt^2*mWW^4*s^6*t^3 - 38652*ep^3*mtt^2*mWW^4*s^6*t^3 - 400860*ep^4*mtt^2*mWW^4*s^6*t^3 - 798604*ep^5*mtt^2*mWW^4*s^6*t^3 - 496704*ep^6*mtt^2*mWW^4*s^6*t^3 + 516*mtt*mWW^5*s^6*t^3 + 120*ep*mtt*mWW^5*s^6*t^3 - 20351*ep^2*mtt*mWW^5*s^6*t^3 + 1747*ep^3*mtt*mWW^5*s^6*t^3 + 240962*ep^4*mtt*mWW^5*s^6*t^3 + 447064*ep^5*mtt*mWW^5*s^6*t^3 + 229568*ep^6*mtt*mWW^5*s^6*t^3 - 224*mWW^6*s^6*t^3 - 1012*ep*mWW^6*s^6*t^3 + 1683*ep^2*mWW^6*s^6*t^3 + 7812*ep^3*mWW^6*s^6*t^3 - 4597*ep^4*mWW^6*s^6*t^3 - 20800*ep^5*mWW^6*s^6*t^3 - 9596*ep^6*mWW^6*s^6*t^3 - 5224*ep*mtt^5*s^7*t^3 - 27110*ep^2*mtt^5*s^7*t^3 + 22496*ep^3*mtt^5*s^7*t^3 + 296254*ep^4*mtt^5*s^7*t^3 + 482600*ep^5*mtt^5*s^7*t^3 + 220864*ep^6*mtt^5*s^7*t^3 - 228*mtt^4*mWW*s^7*t^3 + 2768*ep*mtt^4*mWW*s^7*t^3 + 19461*ep^2*mtt^4*mWW*s^7*t^3 - 18884*ep^3*mtt^4*mWW*s^7*t^3 - 276069*ep^4*mtt^4*mWW*s^7*t^3 - 501686*ep^5*mtt^4*mWW*s^7*t^3 - 273608*ep^6*mtt^4*mWW*s^7*t^3 + 228*mtt^3*mWW^2*s^7*t^3 + 9173*ep*mtt^3*mWW^2*s^7*t^3 + 43254*ep^2*mtt^3*mWW^2*s^7*t^3 - 90005*ep^3*mtt^3*mWW^2*s^7*t^3 - 702456*ep^4*mtt^3*mWW^2*s^7*t^3 - 1123116*ep^5*mtt^3*mWW^2*s^7*t^3 - 536520*ep^6*mtt^3*mWW^2*s^7*t^3 + 4*mtt^2*mWW^3*s^7*t^3 - 7092*ep*mtt^2*mWW^3*s^7*t^3 - 37128*ep^2*mtt^2*mWW^3*s^7*t^3 + 66341*ep^3*mtt^2*mWW^3*s^7*t^3 + 578191*ep^4*mtt^2*mWW^3*s^7*t^3 + 921486*ep^5*mtt^2*mWW^3*s^7*t^3 + 433488*ep^6*mtt^2*mWW^3*s^7*t^3 + 188*mtt*mWW^4*s^7*t^3 + 913*ep*mtt*mWW^4*s^7*t^3 - 4481*ep^2*mtt*mWW^4*s^7*t^3 - 5208*ep^3*mtt*mWW^4*s^7*t^3 + 63036*ep^4*mtt*mWW^4*s^7*t^3 + 171204*ep^5*mtt*mWW^4*s^7*t^3 + 117256*ep^6*mtt*mWW^4*s^7*t^3 - 192*mWW^5*s^7*t^3 - 538*ep*mWW^5*s^7*t^3 + 3604*ep^2*mWW^5*s^7*t^3 + 1644*ep^3*mWW^5*s^7*t^3 - 43580*ep^4*mWW^5*s^7*t^3 - 84984*ep^5*mWW^5*s^7*t^3 - 42504*ep^6*mWW^5*s^7*t^3 + 1779*ep*mtt^4*s^8*t^3 + 8484*ep^2*mtt^4*s^8*t^3 - 11930*ep^3*mtt^4*s^8*t^3 - 103027*ep^4*mtt^4*s^8*t^3 - 147446*ep^5*mtt^4*s^8*t^3 - 55080*ep^6*mtt^4*s^8*t^3 - 1964*ep*mtt^3*mWW*s^8*t^3 - 9113*ep^2*mtt^3*mWW*s^8*t^3 + 18832*ep^3*mtt^3*mWW*s^8*t^3 + 153679*ep^4*mtt^3*mWW*s^8*t^3 + 255390*ep^5*mtt^3*mWW*s^8*t^3 + 131472*ep^6*mtt^3*mWW*s^8*t^3 + 44*mtt^2*mWW^2*s^8*t^3 - 1408*ep*mtt^2*mWW^2*s^8*t^3 - 7990*ep^2*mtt^2*mWW^2*s^8*t^3 + 20711*ep^3*mtt^2*mWW^2*s^8*t^3 + 147191*ep^4*mtt^2*mWW^2*s^8*t^3 + 224274*ep^5*mtt^2*mWW^2*s^8*t^3 + 98608*ep^6*mtt^2*mWW^2*s^8*t^3 - 8*mtt*mWW^3*s^8*t^3 + 1886*ep*mtt*mWW^3*s^8*t^3 + 9891*ep^2*mtt*mWW^3*s^8*t^3 - 15154*ep^3*mtt*mWW^3*s^8*t^3 - 141495*ep^4*mtt*mWW^3*s^8*t^3 - 226886*ep^5*mtt*mWW^3*s^8*t^3 - 105968*ep^6*mtt*mWW^3*s^8*t^3 - 36*mWW^4*s^8*t^3 - 293*ep*mWW^4*s^8*t^3 - 132*ep^2*mWW^4*s^8*t^3 - 111*ep^3*mWW^4*s^8*t^3 - 7328*ep^4*mWW^4*s^8*t^3 - 20156*ep^5*mWW^4*s^8*t^3 - 14216*ep^6*mWW^4*s^8*t^3 - 262*ep*mtt^3*s^9*t^3 - 1187*ep^2*mtt^3*s^9*t^3 + 1936*ep^3*mtt^3*s^9*t^3 + 13991*ep^4*mtt^3*s^9*t^3 + 17110*ep^5*mtt^3*s^9*t^3 + 4072*ep^6*mtt^3*s^9*t^3 + 8*mtt^2*mWW*s^9*t^3 + 441*ep*mtt^2*mWW*s^9*t^3 + 1858*ep^2*mtt^2*mWW*s^9*t^3 - 4119*ep^3*mtt^2*mWW*s^9*t^3 - 30084*ep^4*mtt^2*mWW*s^9*t^3 - 46936*ep^5*mtt^2*mWW*s^9*t^3 - 22336*ep^6*mtt^2*mWW*s^9*t^3 - 24*mtt*mWW^2*s^9*t^3 - 36*ep*mtt*mWW^2*s^9*t^3 + 308*ep^2*mtt*mWW^2*s^9*t^3 - 1085*ep^3*mtt*mWW^2*s^9*t^3 - 8355*ep^4*mtt*mWW^2*s^9*t^3 - 13178*ep^5*mtt*mWW^2*s^9*t^3 - 5880*ep^6*mtt*mWW^2*s^9*t^3 + 16*mWW^3*s^9*t^3 - 143*ep*mWW^3*s^9*t^3 - 1219*ep^2*mWW^3*s^9*t^3 + 496*ep^3*mWW^3*s^9*t^3 + 12796*ep^4*mWW^3*s^9*t^3 + 21908*ep^5*mWW^3*s^9*t^3 + 10224*ep^6*mWW^3*s^9*t^3 + 2*ep*mtt^2*s^10*t^3 + 14*ep^2*mtt^2*s^10*t^3 + 44*ep^3*mtt^2*s^10*t^3 + 152*ep^4*mtt^2*s^10*t^3 + 368*ep^5*mtt^2*s^10*t^3 + 320*ep^6*mtt^2*s^10*t^3 - 6*ep*mtt*mWW*s^10*t^3 - 52*ep^2*mtt*mWW*s^10*t^3 - 132*ep^3*mtt*mWW*s^10*t^3 - 16*ep^4*mtt*mWW*s^10*t^3 + 336*ep^5*mtt*mWW*s^10*t^3 + 320*ep^6*mtt*mWW*s^10*t^3 + 4*ep*mWW^2*s^10*t^3 + 50*ep^2*mWW^2*s^10*t^3 + 232*ep^3*mWW^2*s^10*t^3 + 488*ep^4*mWW^2*s^10*t^3 + 448*ep^5*mWW^2*s^10*t^3 + 128*ep^6*mWW^2*s^10*t^3 - 87*ep*mtt^11*t^4 - 1176*ep^2*mtt^11*t^4 - 6135*ep^3*mtt^11*t^4 - 15426*ep^4*mtt^11*t^4 - 18744*ep^5*mtt^11*t^4 - 8832*ep^6*mtt^11*t^4 + 297*ep*mtt^10*mWW*t^4 + 3954*ep^2*mtt^10*mWW*t^4 + 20391*ep^3*mtt^10*mWW*t^4 + 50946*ep^4*mtt^10*mWW*t^4 + 61896*ep^5*mtt^10*mWW*t^4 + 29376*ep^6*mtt^10*mWW*t^4 - 231*ep*mtt^9*mWW^2*t^4 - 3156*ep^2*mtt^9*mWW^2*t^4 - 16767*ep^3*mtt^9*mWW^2*t^4 - 43446*ep^4*mtt^9*mWW^2*t^4 - 55344*ep^5*mtt^9*mWW^2*t^4 - 27936*ep^6*mtt^9*mWW^2*t^4 - 267*ep*mtt^8*mWW^3*t^4 - 3072*ep^2*mtt^8*mWW^3*t^4 - 13359*ep^3*mtt^8*mWW^3*t^4 - 27054*ep^4*mtt^8*mWW^3*t^4 - 24480*ep^5*mtt^8*mWW^3*t^4 - 7008*ep^6*mtt^8*mWW^3*t^4 + 471*ep*mtt^7*mWW^4*t^4 + 5700*ep^2*mtt^7*mWW^4*t^4 + 26571*ep^3*mtt^7*mWW^4*t^4 + 59682*ep^4*mtt^7*mWW^4*t^4 + 64488*ep^5*mtt^7*mWW^4*t^4 + 26688*ep^6*mtt^7*mWW^4*t^4 - 117*ep*mtt^6*mWW^5*t^4 - 1590*ep^2*mtt^6*mWW^5*t^4 - 8391*ep^3*mtt^6*mWW^5*t^4 - 21594*ep^4*mtt^6*mWW^5*t^4 - 27384*ep^5*mtt^6*mWW^5*t^4 - 13824*ep^6*mtt^6*mWW^5*t^4 - 141*ep*mtt^5*mWW^6*t^4 - 1476*ep^2*mtt^5*mWW^6*t^4 - 5589*ep^3*mtt^5*mWW^6*t^4 - 9018*ep^4*mtt^5*mWW^6*t^4 - 4800*ep^5*mtt^5*mWW^6*t^4 + 864*ep^6*mtt^5*mWW^6*t^4 + 87*ep*mtt^4*mWW^7*t^4 + 948*ep^2*mtt^4*mWW^7*t^4 + 3807*ep^3*mtt^4*mWW^7*t^4 + 6822*ep^4*mtt^4*mWW^7*t^4 + 4944*ep^5*mtt^4*mWW^7*t^4 + 672*ep^6*mtt^4*mWW^7*t^4 - 12*ep*mtt^3*mWW^8*t^4 - 132*ep^2*mtt^3*mWW^8*t^4 - 528*ep^3*mtt^3*mWW^8*t^4 - 912*ep^4*mtt^3*mWW^8*t^4 - 576*ep^5*mtt^3*mWW^8*t^4 + 316*ep*mtt^10*s*t^4 + 7805*ep^2*mtt^10*s*t^4 + 57793*ep^3*mtt^10*s*t^4 + 183282*ep^4*mtt^10*s*t^4 + 261492*ep^5*mtt^10*s*t^4 + 137712*ep^6*mtt^10*s*t^4 + 92*mtt^9*mWW*s*t^4 - 39*ep*mtt^9*mWW*s*t^4 - 19900*ep^2*mtt^9*mWW*s*t^4 - 170143*ep^3*mtt^9*mWW*s*t^4 - 575030*ep^4*mtt^9*mWW*s*t^4 - 868744*ep^5*mtt^9*mWW*s*t^4 - 486016*ep^6*mtt^9*mWW*s*t^4 - 316*mtt^8*mWW^2*s*t^4 - 2610*ep*mtt^8*mWW^2*s*t^4 + 3494*ep^2*mtt^8*mWW^2*s*t^4 + 106152*ep^3*mtt^8*mWW^2*s*t^4 + 446036*ep^4*mtt^8*mWW^2*s*t^4 + 778248*ep^5*mtt^8*mWW^2*s*t^4 + 497376*ep^6*mtt^8*mWW^2*s*t^4 + 328*mtt^7*mWW^3*s*t^4 + 4472*ep*mtt^7*mWW^3*s*t^4 + 31004*ep^2*mtt^7*mWW^3*s*t^4 + 128904*ep^3*mtt^7*mWW^3*s*t^4 + 283928*ep^4*mtt^7*mWW^3*s*t^4 + 259488*ep^5*mtt^7*mWW^3*s*t^4 + 43776*ep^6*mtt^7*mWW^3*s*t^4 + 8*mtt^6*mWW^4*s*t^4 - 1718*ep*mtt^6*mWW^4*s*t^4 - 27901*ep^2*mtt^6*mWW^4*s*t^4 - 168345*ep^3*mtt^6*mWW^4*s*t^4 - 477552*ep^4*mtt^6*mWW^4*s*t^4 - 629868*ep^5*mtt^6*mWW^4*s*t^4 - 302064*ep^6*mtt^6*mWW^4*s*t^4 - 212*mtt^5*mWW^5*s*t^4 - 1618*ep*mtt^5*mWW^5*s*t^4 - 2111*ep^2*mtt^5*mWW^5*s*t^4 + 12995*ep^3*mtt^5*mWW^5*s*t^4 + 58498*ep^4*mtt^5*mWW^5*s*t^4 + 107096*ep^5*mtt^5*mWW^5*s*t^4 + 76032*ep^6*mtt^5*mWW^5*s*t^4 + 116*mtt^4*mWW^6*s*t^4 + 1538*ep*mtt^4*mWW^6*s*t^4 + 10814*ep^2*mtt^4*mWW^6*s*t^4 + 47368*ep^3*mtt^4*mWW^6*s*t^4 + 113824*ep^4*mtt^4*mWW^6*s*t^4 + 125408*ep^5*mtt^4*mWW^6*s*t^4 + 43392*ep^6*mtt^4*mWW^6*s*t^4 - 16*mtt^3*mWW^7*s*t^4 - 296*ep*mtt^3*mWW^7*s*t^4 - 2716*ep^2*mtt^3*mWW^7*s*t^4 - 12720*ep^3*mtt^3*mWW^7*s*t^4 - 29152*ep^4*mtt^3*mWW^7*s*t^4 - 29856*ep^5*mtt^3*mWW^7*s*t^4 - 9344*ep^6*mtt^3*mWW^7*s*t^4 - 54*ep*mtt^2*mWW^8*s*t^4 - 588*ep^2*mtt^2*mWW^8*s*t^4 - 2400*ep^3*mtt^2*mWW^8*s*t^4 - 4518*ep^4*mtt^2*mWW^8*s*t^4 - 3696*ep^5*mtt^2*mWW^8*s*t^4 - 864*ep^6*mtt^2*mWW^8*s*t^4 + 9*ep*mtt*mWW^9*s*t^4 + 99*ep^2*mtt*mWW^9*s*t^4 + 396*ep^3*mtt*mWW^9*s*t^4 + 684*ep^4*mtt*mWW^9*s*t^4 + 432*ep^5*mtt*mWW^9*s*t^4 - 1198*ep*mtt^9*s^2*t^4 - 28783*ep^2*mtt^9*s^2*t^4 - 207096*ep^3*mtt^9*s^2*t^4 - 632357*ep^4*mtt^9*s^2*t^4 - 857166*ep^5*mtt^9*s^2*t^4 - 423400*ep^6*mtt^9*s^2*t^4 - 804*mtt^8*mWW*s^2*t^4 - 4973*ep*mtt^8*mWW*s^2*t^4 + 47243*ep^2*mtt^8*mWW*s^2*t^4 + 543200*ep^3*mtt^8*mWW*s^2*t^4 + 1942172*ep^4*mtt^8*mWW*s^2*t^4 + 2984342*ep^5*mtt^8*mWW*s^2*t^4 + 1672564*ep^6*mtt^8*mWW*s^2*t^4 + 2416*mtt^7*mWW^2*s^2*t^4 + 21778*ep*mtt^7*mWW^2*s^2*t^4 + 38116*ep^2*mtt^7*mWW^2*s^2*t^4 - 262341*ep^3*mtt^7*mWW^2*s^2*t^4 - 1415945*ep^4*mtt^7*mWW^2*s^2*t^4 - 2641950*ep^5*mtt^7*mWW^2*s^2*t^4 - 1745024*ep^6*mtt^7*mWW^2*s^2*t^4 - 1904*mtt^6*mWW^3*s^2*t^4 - 19672*ep*mtt^6*mWW^3*s^2*t^4 - 107239*ep^2*mtt^6*mWW^3*s^2*t^4 - 424004*ep^3*mtt^6*mWW^3*s^2*t^4 - 1060725*ep^4*mtt^6*mWW^3*s^2*t^4 - 1226794*ep^5*mtt^6*mWW^3*s^2*t^4 - 414880*ep^6*mtt^6*mWW^3*s^2*t^4 - 684*mtt^5*mWW^4*s^2*t^4 - 3846*ep*mtt^5*mWW^4*s^2*t^4 + 40018*ep^2*mtt^5*mWW^4*s^2*t^4 + 432759*ep^3*mtt^5*mWW^4*s^2*t^4 + 1534937*ep^4*mtt^5*mWW^4*s^2*t^4 + 2365342*ep^5*mtt^5*mWW^4*s^2*t^4 + 1302736*ep^6*mtt^5*mWW^4*s^2*t^4 + 1396*mtt^4*mWW^5*s^2*t^4 + 11638*ep*mtt^4*mWW^5*s^2*t^4 + 29853*ep^2*mtt^4*mWW^5*s^2*t^4 + 7450*ep^3*mtt^4*mWW^5*s^2*t^4 - 82513*ep^4*mtt^4*mWW^5*s^2*t^4 - 200390*ep^5*mtt^4*mWW^5*s^2*t^4 - 181944*ep^6*mtt^4*mWW^5*s^2*t^4 - 368*mtt^3*mWW^6*s^2*t^4 - 3494*ep*mtt^3*mWW^6*s^2*t^4 - 22236*ep^2*mtt^3*mWW^6*s^2*t^4 - 114101*ep^3*mtt^3*mWW^6*s^2*t^4 - 348061*ep^4*mtt^3*mWW^6*s^2*t^4 - 493246*ep^5*mtt^3*mWW^6*s^2*t^4 - 236720*ep^6*mtt^3*mWW^6*s^2*t^4 - 64*mtt^2*mWW^7*s^2*t^4 - 444*ep*mtt^2*mWW^7*s^2*t^4 + 1479*ep^2*mtt^2*mWW^7*s^2*t^4 + 19018*ep^3*mtt^2*mWW^7*s^2*t^4 + 53815*ep^4*mtt^2*mWW^7*s^2*t^4 + 62558*ep^5*mtt^2*mWW^7*s^2*t^4 + 24912*ep^6*mtt^2*mWW^7*s^2*t^4 + 12*mtt*mWW^8*s^2*t^4 + 216*ep*mtt*mWW^8*s^2*t^4 + 1613*ep^2*mtt*mWW^8*s^2*t^4 + 5427*ep^3*mtt*mWW^8*s^2*t^4 + 9314*ep^4*mtt*mWW^8*s^2*t^4 + 7820*ep^5*mtt*mWW^8*s^2*t^4 + 1864*ep^6*mtt*mWW^8*s^2*t^4 - 5*ep*mWW^9*s^2*t^4 - 64*ep^2*mWW^9*s^2*t^4 - 312*ep^3*mWW^9*s^2*t^4 - 637*ep^4*mWW^9*s^2*t^4 - 516*ep^5*mWW^9*s^2*t^4 - 108*ep^6*mWW^9*s^2*t^4 + 5222*ep*mtt^8*s^3*t^4 + 71475*ep^2*mtt^8*s^3*t^4 + 372856*ep^3*mtt^8*s^3*t^4 + 905189*ep^4*mtt^8*s^3*t^4 + 986874*ep^5*mtt^8*s^3*t^4 + 376984*ep^6*mtt^8*s^3*t^4 + 2472*mtt^7*mWW*s^3*t^4 + 13926*ep*mtt^7*mWW*s^3*t^4 - 75277*ep^2*mtt^7*mWW*s^3*t^4 - 884342*ep^3*mtt^7*mWW*s^3*t^4 - 3034765*ep^4*mtt^7*mWW*s^3*t^4 - 4545106*ep^5*mtt^7*mWW*s^3*t^4 - 2503792*ep^6*mtt^7*mWW*s^3*t^4 - 6280*mtt^6*mWW^2*s^3*t^4 - 58312*ep*mtt^6*mWW^2*s^3*t^4 - 144348*ep^2*mtt^6*mWW^2*s^3*t^4 + 367707*ep^3*mtt^6*mWW^2*s^3*t^4 + 2604881*ep^4*mtt^6*mWW^2*s^3*t^4 + 5064862*ep^5*mtt^6*mWW^2*s^3*t^4 + 3362720*ep^6*mtt^6*mWW^2*s^3*t^4 + 3100*mtt^5*mWW^3*s^3*t^4 + 34890*ep*mtt^5*mWW^3*s^3*t^4 + 197334*ep^2*mtt^5*mWW^3*s^3*t^4 + 661369*ep^3*mtt^5*mWW^3*s^3*t^4 + 1439185*ep^4*mtt^5*mWW^3*s^3*t^4 + 1576558*ep^5*mtt^5*mWW^3*s^3*t^4 + 497760*ep^6*mtt^5*mWW^3*s^3*t^4 + 3448*mtt^4*mWW^4*s^3*t^4 + 28336*ep*mtt^4*mWW^4*s^3*t^4 + 3321*ep^2*mtt^4*mWW^4*s^3*t^4 - 650484*ep^3*mtt^4*mWW^4*s^3*t^4 - 2699141*ep^4*mtt^4*mWW^4*s^3*t^4 - 4464226*ep^5*mtt^4*mWW^4*s^3*t^4 - 2602640*ep^6*mtt^4*mWW^4*s^3*t^4 - 3244*mtt^3*mWW^5*s^3*t^4 - 27846*ep*mtt^3*mWW^5*s^3*t^4 - 68785*ep^2*mtt^3*mWW^5*s^3*t^4 + 62718*ep^3*mtt^3*mWW^5*s^3*t^4 + 512695*ep^4*mtt^3*mWW^5*s^3*t^4 + 890030*ep^5*mtt^3*mWW^5*s^3*t^4 + 587520*ep^6*mtt^3*mWW^5*s^3*t^4 + 300*mtt^2*mWW^6*s^3*t^4 + 2120*ep*mtt^2*mWW^6*s^3*t^4 + 14530*ep^2*mtt^2*mWW^6*s^3*t^4 + 86377*ep^3*mtt^2*mWW^6*s^3*t^4 + 322977*ep^4*mtt^2*mWW^6*s^3*t^4 + 549262*ep^5*mtt^2*mWW^6*s^3*t^4 + 304368*ep^6*mtt^2*mWW^6*s^3*t^4 + 216*mtt*mWW^7*s^3*t^4 + 1846*ep*mtt*mWW^7*s^3*t^4 + 2916*ep^2*mtt*mWW^7*s^3*t^4 - 13237*ep^3*mtt*mWW^7*s^3*t^4 - 47491*ep^4*mtt*mWW^7*s^3*t^4 - 55722*ep^5*mtt*mWW^7*s^3*t^4 - 22256*ep^6*mtt*mWW^7*s^3*t^4 - 12*mWW^8*s^3*t^4 - 182*ep*mWW^8*s^3*t^4 - 974*ep^2*mWW^8*s^3*t^4 - 1332*ep^3*mWW^8*s^3*t^4 + 1174*ep^4*mWW^8*s^3*t^4 + 3036*ep^5*mWW^8*s^3*t^4 + 1640*ep^6*mWW^8*s^3*t^4 - 13118*ep*mtt^7*s^4*t^4 - 117106*ep^2*mtt^7*s^4*t^4 - 352892*ep^3*mtt^7*s^4*t^4 - 363960*ep^4*mtt^7*s^4*t^4 + 131424*ep^5*mtt^7*s^4*t^4 + 310272*ep^6*mtt^7*s^4*t^4 - 3640*mtt^6*mWW*s^4*t^4 - 13358*ep*mtt^6*mWW*s^4*t^4 + 99872*ep^2*mtt^6*mWW*s^4*t^4 + 770534*ep^3*mtt^6*mWW*s^4*t^4 + 2171518*ep^4*mtt^6*mWW*s^4*t^4 + 2981224*ep^5*mtt^6*mWW*s^4*t^4 + 1600040*ep^6*mtt^6*mWW*s^4*t^4 + 7696*mtt^5*mWW^2*s^4*t^4 + 76416*ep*mtt^5*mWW^2*s^4*t^4 + 224167*ep^2*mtt^5*mWW^2*s^4*t^4 - 354977*ep^3*mtt^5*mWW^2*s^4*t^4 - 3181442*ep^4*mtt^5*mWW^2*s^4*t^4 - 6283756*ep^5*mtt^5*mWW^2*s^4*t^4 - 4088904*ep^6*mtt^5*mWW^2*s^4*t^4 - 1692*mtt^4*mWW^3*s^4*t^4 - 34466*ep*mtt^4*mWW^3*s^4*t^4 - 231170*ep^2*mtt^4*mWW^3*s^4*t^4 - 471680*ep^3*mtt^4*mWW^3*s^4*t^4 - 92774*ep^4*mtt^4*mWW^3*s^4*t^4 + 775172*ep^5*mtt^4*mWW^3*s^4*t^4 + 779888*ep^6*mtt^4*mWW^3*s^4*t^4 - 5140*mtt^3*mWW^4*s^4*t^4 - 40903*ep*mtt^3*mWW^4*s^4*t^4 - 41780*ep^2*mtt^3*mWW^4*s^4*t^4 + 517991*ep^3*mtt^3*mWW^4*s^4*t^4 + 2266248*ep^4*mtt^3*mWW^4*s^4*t^4 + 3829444*ep^5*mtt^3*mWW^4*s^4*t^4 + 2280032*ep^6*mtt^3*mWW^4*s^4*t^4 + 2716*mtt^2*mWW^5*s^4*t^4 + 25187*ep*mtt^2*mWW^5*s^4*t^4 + 68798*ep^2*mtt^2*mWW^5*s^4*t^4 - 104033*ep^3*mtt^2*mWW^5*s^4*t^4 - 763482*ep^4*mtt^2*mWW^5*s^4*t^4 - 1305892*ep^5*mtt^2*mWW^5*s^4*t^4 - 783496*ep^6*mtt^2*mWW^5*s^4*t^4 + 196*mtt*mWW^6*s^4*t^4 + 1317*ep*mtt*mWW^6*s^4*t^4 - 2741*ep^2*mtt*mWW^6*s^4*t^4 - 25178*ep^3*mtt*mWW^6*s^4*t^4 - 99026*ep^4*mtt*mWW^6*s^4*t^4 - 203216*ep^5*mtt*mWW^6*s^4*t^4 - 130360*ep^6*mtt*mWW^6*s^4*t^4 - 136*mWW^7*s^4*t^4 - 1075*ep*mWW^7*s^4*t^4 - 1864*ep^2*mWW^7*s^4*t^4 + 4611*ep^3*mWW^7*s^4*t^4 + 17150*ep^4*mWW^7*s^4*t^4 + 19584*ep^5*mWW^7*s^4*t^4 + 7760*ep^6*mWW^7*s^4*t^4 + 18032*ep*mtt^6*s^5*t^4 + 122036*ep^2*mtt^6*s^5*t^4 + 145680*ep^3*mtt^6*s^5*t^4 - 499604*ep^4*mtt^6*s^5*t^4 - 1351716*ep^5*mtt^6*s^5*t^4 - 866128*ep^6*mtt^6*s^5*t^4 + 2700*mtt^5*mWW*s^5*t^4 - 937*ep*mtt^5*mWW*s^5*t^4 - 109029*ep^2*mtt^5*mWW*s^5*t^4 - 290036*ep^3*mtt^5*mWW*s^5*t^4 - 70486*ep^4*mtt^5*mWW*s^5*t^4 + 329264*ep^5*mtt^5*mWW*s^5*t^4 + 198264*ep^6*mtt^5*mWW*s^5*t^4 - 4612*mtt^4*mWW^2*s^5*t^4 - 52022*ep*mtt^4*mWW^2*s^5*t^4 - 176182*ep^2*mtt^4*mWW^2*s^5*t^4 + 239940*ep^3*mtt^4*mWW^2*s^5*t^4 + 2397296*ep^4*mtt^4*mWW^2*s^5*t^4 + 4673924*ep^5*mtt^4*mWW^2*s^5*t^4 + 2915400*ep^6*mtt^4*mWW^2*s^5*t^4 - 280*mtt^3*mWW^3*s^5*t^4 + 22798*ep*mtt^3*mWW^3*s^5*t^4 + 175919*ep^2*mtt^3*mWW^3*s^5*t^4 + 74715*ep^3*mtt^3*mWW^3*s^5*t^4 - 1356704*ep^4*mtt^3*mWW^3*s^5*t^4 - 2893436*ep^5*mtt^3*mWW^3*s^5*t^4 - 1758768*ep^6*mtt^3*mWW^3*s^5*t^4 + 3032*mtt^2*mWW^4*s^5*t^4 + 20906*ep*mtt^2*mWW^4*s^5*t^4 + 21734*ep^2*mtt^2*mWW^4*s^5*t^4 - 168540*ep^3*mtt^2*mWW^4*s^5*t^4 - 710628*ep^4*mtt^2*mWW^4*s^5*t^4 - 1267396*ep^5*mtt^2*mWW^4*s^5*t^4 - 810768*ep^6*mtt^2*mWW^4*s^5*t^4 - 596*mtt*mWW^5*s^5*t^4 - 7387*ep*mtt*mWW^5*s^5*t^4 - 29997*ep^2*mtt*mWW^5*s^5*t^4 + 34594*ep^3*mtt*mWW^5*s^5*t^4 + 366082*ep^4*mtt*mWW^5*s^5*t^4 + 675696*ep^5*mtt*mWW^5*s^5*t^4 + 400456*ep^6*mtt*mWW^5*s^5*t^4 - 244*mWW^6*s^5*t^4 - 1390*ep*mWW^6*s^5*t^4 + 415*ep^2*mWW^6*s^5*t^4 + 6823*ep^3*mWW^6*s^5*t^4 + 7076*ep^4*mWW^6*s^5*t^4 + 10448*ep^5*mWW^6*s^5*t^4 + 10056*ep^6*mWW^6*s^5*t^4 - 13846*ep*mtt^5*s^6*t^4 - 77475*ep^2*mtt^5*s^6*t^4 + 16372*ep^3*mtt^5*s^6*t^4 + 698723*ep^4*mtt^5*s^6*t^4 + 1286898*ep^5*mtt^5*s^6*t^4 + 671128*ep^6*mtt^5*s^6*t^4 - 852*mtt^4*mWW*s^6*t^4 + 10999*ep*mtt^4*mWW*s^6*t^4 + 81225*ep^2*mtt^4*mWW*s^6*t^4 - 54802*ep^3*mtt^4*mWW*s^6*t^4 - 985520*ep^4*mtt^4*mWW*s^6*t^4 - 1767186*ep^5*mtt^4*mWW*s^6*t^4 - 930364*ep^6*mtt^4*mWW*s^6*t^4 + 936*mtt^3*mWW^2*s^6*t^4 + 15654*ep*mtt^3*mWW^2*s^6*t^4 + 67313*ep^2*mtt^3*mWW^2*s^6*t^4 - 89646*ep^3*mtt^3*mWW^2*s^6*t^4 - 953817*ep^4*mtt^3*mWW^2*s^6*t^4 - 1822566*ep^5*mtt^3*mWW^2*s^6*t^4 - 1075784*ep^6*mtt^3*mWW^2*s^6*t^4 + 776*mtt^2*mWW^3*s^6*t^4 - 9412*ep*mtt^2*mWW^3*s^6*t^4 - 81632*ep^2*mtt^2*mWW^3*s^6*t^4 + 65359*ep^3*mtt^2*mWW^3*s^6*t^4 + 1106913*ep^4*mtt^2*mWW^3*s^6*t^4 + 2071070*ep^5*mtt^2*mWW^3*s^6*t^4 + 1149440*ep^6*mtt^2*mWW^3*s^6*t^4 - 792*mtt*mWW^4*s^6*t^4 - 3452*ep*mtt*mWW^4*s^6*t^4 + 772*ep^2*mtt*mWW^4*s^6*t^4 + 8744*ep^3*mtt*mWW^4*s^6*t^4 - 1126*ep^4*mtt*mWW^4*s^6*t^4 + 60740*ep^5*mtt*mWW^4*s^6*t^4 + 91088*ep^6*mtt*mWW^4*s^6*t^4 - 68*mWW^5*s^6*t^4 + 57*ep*mWW^5*s^6*t^4 + 3989*ep^2*mWW^5*s^6*t^4 - 795*ep^3*mWW^5*s^6*t^4 - 51269*ep^4*mWW^5*s^6*t^4 - 108988*ep^5*mWW^5*s^6*t^4 - 66404*ep^6*mWW^5*s^6*t^4 + 5638*ep*mtt^4*s^7*t^4 + 27383*ep^2*mtt^4*s^7*t^4 - 35444*ep^3*mtt^4*s^7*t^4 - 333843*ep^4*mtt^4*s^7*t^4 - 514254*ep^5*mtt^4*s^7*t^4 - 220680*ep^6*mtt^4*s^7*t^4 - 16*mtt^3*mWW*s^7*t^4 - 7672*ep*mtt^3*mWW*s^7*t^4 - 34383*ep^2*mtt^3*mWW*s^7*t^4 + 88080*ep^3*mtt^3*mWW*s^7*t^4 + 636853*ep^4*mtt^3*mWW*s^7*t^4 + 1031438*ep^5*mtt^3*mWW*s^7*t^4 + 519256*ep^6*mtt^3*mWW*s^7*t^4 + 296*mtt^2*mWW^2*s^7*t^4 + 162*ep*mtt^2*mWW^2*s^7*t^4 - 8630*ep^2*mtt^2*mWW^2*s^7*t^4 + 7133*ep^3*mtt^2*mWW^2*s^7*t^4 + 142887*ep^4*mtt^2*mWW^2*s^7*t^4 + 291478*ep^5*mtt^2*mWW^2*s^7*t^4 + 168264*ep^6*mtt^2*mWW^2*s^7*t^4 - 416*mtt*mWW^3*s^7*t^4 + 1594*ep*mtt*mWW^3*s^7*t^4 + 20892*ep^2*mtt*mWW^3*s^7*t^4 - 22447*ep^3*mtt*mWW^3*s^7*t^4 - 322325*ep^4*mtt*mWW^3*s^7*t^4 - 592898*ep^5*mtt*mWW^3*s^7*t^4 - 319048*ep^6*mtt*mWW^3*s^7*t^4 + 136*mWW^4*s^7*t^4 + 278*ep*mWW^4*s^7*t^4 - 1710*ep^2*mWW^4*s^7*t^4 - 746*ep^3*mWW^4*s^7*t^4 + 14428*ep^4*mWW^4*s^7*t^4 + 14348*ep^5*mWW^4*s^7*t^4 - 3792*ep^6*mWW^4*s^7*t^4 - 967*ep*mtt^3*s^8*t^4 - 4180*ep^2*mtt^3*s^8*t^4 + 8919*ep^3*mtt^3*s^8*t^4 + 57676*ep^4*mtt^3*s^8*t^4 + 73236*ep^5*mtt^3*s^8*t^4 + 20816*ep^6*mtt^3*s^8*t^4 + 48*mtt^2*mWW*s^8*t^4 + 1779*ep*mtt^2*mWW*s^8*t^4 + 6422*ep^2*mtt^2*mWW*s^8*t^4 - 23003*ep^3*mtt^2*mWW*s^8*t^4 - 137680*ep^4*mtt^2*mWW*s^8*t^4 - 211364*ep^5*mtt^2*mWW*s^8*t^4 - 102128*ep^6*mtt^2*mWW*s^8*t^4 - 136*mtt*mWW^2*s^8*t^4 - 849*ep*mtt*mWW^2*s^8*t^4 - 976*ep^2*mtt*mWW^2*s^8*t^4 + 1751*ep^3*mtt*mWW^2*s^8*t^4 + 1146*ep^4*mtt*mWW^2*s^8*t^4 - 7272*ep^5*mtt*mWW^2*s^8*t^4 - 6848*ep^6*mtt*mWW^2*s^8*t^4 + 88*mWW^3*s^8*t^4 + 37*ep*mWW^3*s^8*t^4 - 2298*ep^2*mWW^3*s^8*t^4 + 897*ep^3*mWW^3*s^8*t^4 + 32478*ep^4*mWW^3*s^8*t^4 + 63488*ep^5*mWW^3*s^8*t^4 + 34880*ep^6*mWW^3*s^8*t^4 + 8*ep*mtt^2*s^9*t^4 + 21*ep^2*mtt^2*s^9*t^4 - 53*ep^3*mtt^2*s^9*t^4 + 320*ep^4*mtt^2*s^9*t^4 + 1956*ep^5*mtt^2*s^9*t^4 + 2128*ep^6*mtt^2*s^9*t^4 - 22*ep*mtt*mWW*s^9*t^4 - 127*ep^2*mtt*mWW*s^9*t^4 + 121*ep^3*mtt*mWW*s^9*t^4 + 1992*ep^4*mtt*mWW*s^9*t^4 + 4236*ep^5*mtt*mWW*s^9*t^4 + 2800*ep^6*mtt*mWW*s^9*t^4 + 14*ep*mWW^2*s^9*t^4 + 202*ep^2*mWW^2*s^9*t^4 + 1048*ep^3*mWW^2*s^9*t^4 + 2404*ep^4*mWW^2*s^9*t^4 + 2376*ep^5*mWW^2*s^9*t^4 + 736*ep^6*mWW^2*s^9*t^4 + 378*ep*mtt^10*t^5 + 5043*ep^2*mtt^10*t^5 + 25989*ep^3*mtt^10*t^5 + 64602*ep^4*mtt^10*t^5 + 77592*ep^5*mtt^10*t^5 + 36096*ep^6*mtt^10*t^5 - 1314*ep*mtt^9*mWW*t^5 - 17244*ep^2*mtt^9*mWW*t^5 - 87714*ep^3*mtt^9*mWW*t^5 - 216252*ep^4*mtt^9*mWW*t^5 - 259056*ep^5*mtt^9*mWW*t^5 - 120960*ep^6*mtt^9*mWW*t^5 + 1206*ep*mtt^8*mWW^2*t^5 + 15993*ep^2*mtt^8*mWW^2*t^5 + 82599*ep^3*mtt^8*mWW^2*t^5 + 208170*ep^4*mtt^8*mWW^2*t^5 + 257232*ep^5*mtt^8*mWW^2*t^5 + 125280*ep^6*mtt^8*mWW^2*t^5 + 636*ep*mtt^7*mWW^3*t^5 + 6948*ep^2*mtt^7*mWW^3*t^5 + 27828*ep^3*mtt^7*mWW^3*t^5 + 48768*ep^4*mtt^7*mWW^3*t^5 + 31728*ep^5*mtt^7*mWW^3*t^5 + 192*ep^6*mtt^7*mWW^3*t^5 - 1560*ep*mtt^6*mWW^4*t^5 - 18711*ep^2*mtt^6*mWW^4*t^5 - 86235*ep^3*mtt^6*mWW^4*t^5 - 190854*ep^4*mtt^6*mWW^4*t^5 - 202104*ep^5*mtt^6*mWW^4*t^5 - 81216*ep^6*mtt^6*mWW^4*t^5 + 558*ep*mtt^5*mWW^5*t^5 + 7122*ep^2*mtt^5*mWW^5*t^5 + 35352*ep^3*mtt^5*mWW^5*t^5 + 85560*ep^4*mtt^5*mWW^5*t^5 + 101376*ep^5*mtt^5*mWW^5*t^5 + 47232*ep^6*mtt^5*mWW^5*t^5 + 246*ep*mtt^4*mWW^6*t^5 + 2493*ep^2*mtt^4*mWW^6*t^5 + 8847*ep^3*mtt^4*mWW^6*t^5 + 12186*ep^4*mtt^4*mWW^6*t^5 + 2544*ep^5*mtt^4*mWW^6*t^5 - 4896*ep^6*mtt^4*mWW^6*t^5 - 168*ep*mtt^3*mWW^7*t^5 - 1842*ep^2*mtt^3*mWW^7*t^5 - 7458*ep^3*mtt^3*mWW^7*t^5 - 13548*ep^4*mtt^3*mWW^7*t^5 - 10176*ep^5*mtt^3*mWW^7*t^5 - 1728*ep^6*mtt^3*mWW^7*t^5 + 18*ep*mtt^2*mWW^8*t^5 + 198*ep^2*mtt^2*mWW^8*t^5 + 792*ep^3*mtt^2*mWW^8*t^5 + 1368*ep^4*mtt^2*mWW^8*t^5 + 864*ep^5*mtt^2*mWW^8*t^5 - 1664*ep*mtt^9*s*t^5 - 30108*ep^2*mtt^9*s*t^5 - 191518*ep^3*mtt^9*s*t^5 - 549594*ep^4*mtt^9*s*t^5 - 723656*ep^5*mtt^9*s*t^5 - 354560*ep^6*mtt^9*s*t^5 - 308*mtt^8*mWW*s*t^5 + 1916*ep*mtt^8*mWW*s*t^5 + 80492*ep^2*mtt^8*mWW*s*t^5 + 583560*ep^3*mtt^8*mWW*s*t^5 + 1795866*ep^4*mtt^8*mWW*s*t^5 + 2522956*ep^5*mtt^8*mWW*s*t^5 + 1323408*ep^6*mtt^8*mWW*s*t^5 + 1080*mtt^7*mWW^2*s*t^5 + 7187*ep*mtt^7*mWW^2*s*t^5 - 35259*ep^2*mtt^7*mWW^2*s*t^5 - 473422*ep^3*mtt^7*mWW^2*s*t^5 - 1728972*ep^4*mtt^7*mWW^2*s*t^5 - 2729800*ep^5*mtt^7*mWW^2*s*t^5 - 1592544*ep^6*mtt^7*mWW^2*s*t^5 - 1224*mtt^6*mWW^3*s*t^5 - 15101*ep*mtt^6*mWW^3*s*t^5 - 76643*ep^2*mtt^6*mWW^3*s*t^5 - 193512*ep^3*mtt^6*mWW^3*s*t^5 - 174270*ep^4*mtt^6*mWW^3*s*t^5 + 191244*ep^5*mtt^6*mWW^3*s*t^5 + 339216*ep^6*mtt^6*mWW^3*s*t^5 + 264*mtt^5*mWW^4*s*t^5 + 7685*ep*mtt^5*mWW^4*s*t^5 + 81785*ep^2*mtt^5*mWW^4*s*t^5 + 414574*ep^3*mtt^5*mWW^4*s*t^5 + 1059010*ep^4*mtt^5*mWW^4*s*t^5 + 1278900*ep^5*mtt^5*mWW^4*s*t^5 + 555312*ep^6*mtt^5*mWW^4*s*t^5 + 388*mtt^4*mWW^5*s*t^5 + 2171*ep*mtt^4*mWW^5*s*t^5 - 9095*ep^2*mtt^4*mWW^5*s*t^5 - 100702*ep^3*mtt^4*mWW^5*s*t^5 - 312728*ep^4*mtt^4*mWW^5*s*t^5 - 438592*ep^5*mtt^4*mWW^5*s*t^5 - 233472*ep^6*mtt^4*mWW^5*s*t^5 - 224*mtt^3*mWW^6*s*t^5 - 2755*ep*mtt^3*mWW^6*s*t^5 - 16365*ep^2*mtt^3*mWW^6*s*t^5 - 61828*ep^3*mtt^3*mWW^6*s*t^5 - 138506*ep^4*mtt^3*mWW^6*s*t^5 - 149412*ep^5*mtt^3*mWW^6*s*t^5 - 52720*ep^6*mtt^3*mWW^6*s*t^5 + 24*mtt^2*mWW^7*s*t^5 + 537*ep*mtt^2*mWW^7*s*t^5 + 4935*ep^2*mtt^2*mWW^7*s*t^5 + 21786*ep^3*mtt^2*mWW^7*s*t^5 + 47088*ep^4*mtt^2*mWW^7*s*t^5 + 46392*ep^5*mtt^2*mWW^7*s*t^5 + 14688*ep^6*mtt^2*mWW^7*s*t^5 + 27*ep*mtt*mWW^8*s*t^5 + 291*ep^2*mtt*mWW^8*s*t^5 + 1194*ep^3*mtt*mWW^8*s*t^5 + 2334*ep^4*mtt*mWW^8*s*t^5 + 2112*ep^5*mtt*mWW^8*s*t^5 + 672*ep^6*mtt*mWW^8*s*t^5 - 3*ep*mWW^9*s*t^5 - 33*ep^2*mWW^9*s*t^5 - 132*ep^3*mWW^9*s*t^5 - 228*ep^4*mWW^9*s*t^5 - 144*ep^5*mWW^9*s*t^5 + 4942*ep*mtt^8*s^2*t^5 + 88481*ep^2*mtt^8*s^2*t^5 + 550370*ep^3*mtt^8*s^2*t^5 + 1517817*ep^4*mtt^8*s^2*t^5 + 1871850*ep^5*mtt^8*s^2*t^5 + 835480*ep^6*mtt^8*s^2*t^5 + 1968*mtt^7*mWW*s^2*t^5 + 7210*ep*mtt^7*mWW*s^2*t^5 - 168816*ep^2*mtt^7*mWW*s^2*t^5 - 1511823*ep^3*mtt^7*mWW*s^2*t^5 - 4900089*ep^4*mtt^7*mWW*s^2*t^5 - 6971046*ep^5*mtt^7*mWW*s^2*t^5 - 3631616*ep^6*mtt^7*mWW*s^2*t^5 - 6052*mtt^6*mWW^2*s^2*t^5 - 52673*ep*mtt^6*mWW^2*s^2*t^5 - 37384*ep^2*mtt^6*mWW^2*s^2*t^5 + 1083306*ep^3*mtt^6*mWW^2*s^2*t^5 + 4800691*ep^4*mtt^6*mWW^2*s^2*t^5 + 8089122*ep^5*mtt^6*mWW^2*s^2*t^5 + 4856504*ep^6*mtt^6*mWW^2*s^2*t^5 + 5472*mtt^5*mWW^3*s^2*t^5 + 57905*ep*mtt^5*mWW^3*s^2*t^5 + 240907*ep^2*mtt^5*mWW^3*s^2*t^5 + 457373*ep^3*mtt^5*mWW^3*s^2*t^5 + 164705*ep^4*mtt^5*mWW^3*s^2*t^5 - 931250*ep^5*mtt^5*mWW^3*s^2*t^5 - 1136080*ep^6*mtt^5*mWW^3*s^2*t^5 + 36*mtt^4*mWW^4*s^2*t^5 - 5553*ep*mtt^4*mWW^4*s^2*t^5 - 115726*ep^2*mtt^4*mWW^4*s^2*t^5 - 796510*ep^3*mtt^4*mWW^4*s^2*t^5 - 2486823*ep^4*mtt^4*mWW^4*s^2*t^5 - 3514250*ep^5*mtt^4*mWW^4*s^2*t^5 - 1755800*ep^6*mtt^4*mWW^4*s^2*t^5 - 2100*mtt^3*mWW^5*s^2*t^5 - 17816*ep*mtt^3*mWW^5*s^2*t^5 - 30326*ep^2*mtt^3*mWW^5*s^2*t^5 + 145479*ep^3*mtt^3*mWW^5*s^2*t^5 + 692373*ep^4*mtt^3*mWW^5*s^2*t^5 + 1130782*ep^5*mtt^3*mWW^5*s^2*t^5 + 664000*ep^6*mtt^3*mWW^5*s^2*t^5 + 652*mtt^2*mWW^6*s^2*t^5 + 6017*ep*mtt^2*mWW^6*s^2*t^5 + 26431*ep^2*mtt^2*mWW^6*s^2*t^5 + 94011*ep^3*mtt^2*mWW^6*s^2*t^5 + 265501*ep^4*mtt^2*mWW^6*s^2*t^5 + 384122*ep^5*mtt^2*mWW^6*s^2*t^5 + 189496*ep^6*mtt^2*mWW^6*s^2*t^5 + 28*mtt*mWW^7*s^2*t^5 + 45*ep*mtt*mWW^7*s^2*t^5 - 2969*ep^2*mtt*mWW^7*s^2*t^5 - 20149*ep^3*mtt*mWW^7*s^2*t^5 - 50537*ep^4*mtt*mWW^7*s^2*t^5 - 56046*ep^5*mtt*mWW^7*s^2*t^5 - 20944*ep^6*mtt*mWW^7*s^2*t^5 - 4*mWW^8*s^2*t^5 - 77*ep*mWW^8*s^2*t^5 - 550*ep^2*mWW^8*s^2*t^5 - 1649*ep^3*mWW^8*s^2*t^5 - 2462*ep^4*mWW^8*s^2*t^5 - 1892*ep^5*mWW^8*s^2*t^5 - 464*ep^6*mWW^8*s^2*t^5 - 12628*ep*mtt^7*s^3*t^5 - 161708*ep^2*mtt^7*s^3*t^5 - 787182*ep^3*mtt^7*s^3*t^5 - 1758346*ep^4*mtt^7*s^3*t^5 - 1679852*ep^5*mtt^7*s^3*t^5 - 499344*ep^6*mtt^7*s^3*t^5 - 4520*mtt^6*mWW*s^3*t^5 - 17912*ep*mtt^6*mWW*s^3*t^5 + 223720*ep^2*mtt^6*mWW*s^3*t^5 + 1941372*ep^3*mtt^6*mWW*s^3*t^5 + 5949676*ep^4*mtt^6*mWW*s^3*t^5 + 8055582*ep^5*mtt^6*mWW*s^3*t^5 + 3997372*ep^6*mtt^6*mWW*s^3*t^5 + 11876*mtt^5*mWW^2*s^3*t^5 + 107234*ep*mtt^5*mWW^2*s^3*t^5 + 187354*ep^2*mtt^5*mWW^2*s^3*t^5 - 1265225*ep^3*mtt^5*mWW^2*s^3*t^5 - 6575111*ep^4*mtt^5*mWW^2*s^3*t^5 - 11544152*ep^5*mtt^5*mWW^2*s^3*t^5 - 7025700*ep^6*mtt^5*mWW^2*s^3*t^5 - 7804*mtt^4*mWW^3*s^3*t^5 - 87089*ep*mtt^4*mWW^3*s^3*t^5 - 366474*ep^2*mtt^4*mWW^3*s^3*t^5 - 504832*ep^3*mtt^4*mWW^3*s^3*t^5 + 640131*ep^4*mtt^4*mWW^3*s^3*t^5 + 2816466*ep^5*mtt^4*mWW^3*s^3*t^5 + 2430736*ep^6*mtt^4*mWW^3*s^3*t^5 - 2576*mtt^3*mWW^4*s^3*t^5 - 17102*ep*mtt^3*mWW^4*s^3*t^5 + 59109*ep^2*mtt^3*mWW^4*s^3*t^5 + 813671*ep^3*mtt^3*mWW^4*s^3*t^5 + 2885756*ep^4*mtt^3*mWW^4*s^3*t^5 + 4358228*ep^5*mtt^3*mWW^4*s^3*t^5 + 2296856*ep^6*mtt^3*mWW^4*s^3*t^5 + 3632*mtt^2*mWW^5*s^3*t^5 + 32367*ep*mtt^2*mWW^5*s^3*t^5 + 71463*ep^2*mtt^2*mWW^5*s^3*t^5 - 176659*ep^3*mtt^2*mWW^5*s^3*t^5 - 1054063*ep^4*mtt^2*mWW^5*s^3*t^5 - 1805420*ep^5*mtt^2*mWW^5*s^3*t^5 - 1072348*ep^6*mtt^2*mWW^5*s^3*t^5 - 540*mtt*mWW^6*s^3*t^5 - 4354*ep*mtt*mWW^6*s^3*t^5 - 14146*ep^2*mtt*mWW^6*s^3*t^5 - 35061*ep^3*mtt*mWW^6*s^3*t^5 - 128607*ep^4*mtt*mWW^6*s^3*t^5 - 249604*ep^5*mtt*mWW^6*s^3*t^5 - 148276*ep^6*mtt*mWW^6*s^3*t^5 - 68*mWW^7*s^3*t^5 - 516*ep*mWW^7*s^3*t^5 - 374*ep^2*mWW^7*s^3*t^5 + 4880*ep^3*mWW^7*s^3*t^5 + 14152*ep^4*mWW^7*s^3*t^5 + 16568*ep^5*mWW^7*s^3*t^5 + 6592*ep^6*mWW^7*s^3*t^5 + 21140*ep*mtt^6*s^4*t^5 + 188240*ep^2*mtt^6*s^4*t^5 + 566750*ep^3*mtt^6*s^4*t^5 + 568690*ep^4*mtt^6*s^4*t^5 - 304500*ep^5*mtt^6*s^4*t^5 - 587120*ep^6*mtt^6*s^4*t^5 + 4720*mtt^5*mWW*s^4*t^5 + 7180*ep*mtt^5*mWW*s^4*t^5 - 219315*ep^2*mtt^5*mWW*s^4*t^5 - 1215870*ep^3*mtt^5*mWW*s^4*t^5 - 2771195*ep^4*mtt^5*mWW*s^4*t^5 - 2970160*ep^5*mtt^5*mWW*s^4*t^5 - 1196180*ep^6*mtt^5*mWW*s^4*t^5 - 10328*mtt^4*mWW^2*s^4*t^5 - 95363*ep*mtt^4*mWW^2*s^4*t^5 - 216720*ep^2*mtt^4*mWW^2*s^4*t^5 + 748861*ep^3*mtt^4*mWW^2*s^4*t^5 + 4674534*ep^4*mtt^4*mWW^2*s^4*t^5 + 8600508*ep^5*mtt^4*mWW^2*s^4*t^5 + 5317144*ep^6*mtt^4*mWW^2*s^4*t^5 + 4040*mtt^3*mWW^3*s^4*t^5 + 62261*ep*mtt^3*mWW^3*s^4*t^5 + 311151*ep^2*mtt^3*mWW^3*s^4*t^5 + 260582*ep^3*mtt^3*mWW^3*s^4*t^5 - 1638668*ep^4*mtt^3*mWW^3*s^4*t^5 - 4382804*ep^5*mtt^3*mWW^3*s^4*t^5 - 3156520*ep^6*mtt^3*mWW^3*s^4*t^5 + 3756*mtt^2*mWW^4*s^4*t^5 + 24477*ep*mtt^2*mWW^4*s^4*t^5 - 12200*ep^2*mtt^2*mWW^4*s^4*t^5 - 418887*ep^3*mtt^2*mWW^4*s^4*t^5 - 1379490*ep^4*mtt^2*mWW^4*s^4*t^5 - 1987984*ep^5*mtt^2*mWW^4*s^4*t^5 - 1024496*ep^6*mtt^2*mWW^4*s^4*t^5 - 2240*mtt*mWW^5*s^4*t^5 - 20199*ep*mtt*mWW^5*s^4*t^5 - 48620*ep^2*mtt*mWW^5*s^4*t^5 + 97148*ep^3*mtt*mWW^5*s^4*t^5 + 657379*ep^4*mtt*mWW^5*s^4*t^5 + 1165756*ep^5*mtt*mWW^5*s^4*t^5 + 695964*ep^6*mtt*mWW^5*s^4*t^5 + 52*mWW^6*s^4*t^5 + 504*ep*mWW^6*s^4*t^5 + 2228*ep^2*mWW^6*s^4*t^5 + 2960*ep^3*mWW^6*s^4*t^5 + 14438*ep^4*mWW^6*s^4*t^5 + 41760*ep^5*mWW^6*s^4*t^5 + 29736*ep^6*mWW^6*s^4*t^5 - 20048*ep*mtt^5*s^5*t^5 - 133328*ep^2*mtt^5*s^5*t^5 - 152434*ep^3*mtt^5*s^5*t^5 + 554438*ep^4*mtt^5*s^5*t^5 + 1495128*ep^5*mtt^5*s^5*t^5 + 956544*ep^6*mtt^5*s^5*t^5 - 2100*mtt^4*mWW*s^5*t^5 + 12334*ep*mtt^4*mWW*s^5*t^5 + 153749*ep^2*mtt^4*mWW*s^5*t^5 + 201914*ep^3*mtt^4*mWW*s^5*t^5 - 692853*ep^4*mtt^4*mWW*s^5*t^5 - 1847134*ep^5*mtt^4*mWW*s^5*t^5 - 1170120*ep^6*mtt^4*mWW*s^5*t^5 + 3500*mtt^3*mWW^2*s^5*t^5 + 34209*ep*mtt^3*mWW^2*s^5*t^5 + 101135*ep^2*mtt^3*mWW^2*s^5*t^5 - 139764*ep^3*mtt^3*mWW^2*s^5*t^5 - 1408142*ep^4*mtt^3*mWW^2*s^5*t^5 - 2896328*ep^5*mtt^3*mWW^2*s^5*t^5 - 1875472*ep^6*mtt^3*mWW^2*s^5*t^5 + 188*mtt^2*mWW^3*s^5*t^5 - 19412*ep*mtt^2*mWW^3*s^5*t^5 - 145836*ep^2*mtt^2*mWW^3*s^5*t^5 - 61329*ep^3*mtt^2*mWW^3*s^5*t^5 + 1286679*ep^4*mtt^2*mWW^3*s^5*t^5 + 3045882*ep^5*mtt^2*mWW^3*s^5*t^5 + 2017736*ep^6*mtt^2*mWW^3*s^5*t^5 - 2036*mtt*mWW^4*s^5*t^5 - 10931*ep*mtt*mWW^4*s^5*t^5 + 6656*ep^2*mtt*mWW^4*s^5*t^5 + 93707*ep^3*mtt*mWW^4*s^5*t^5 + 139820*ep^4*mtt*mWW^4*s^5*t^5 + 82340*ep^5*mtt*mWW^4*s^5*t^5 + 19872*ep^6*mtt*mWW^4*s^5*t^5 + 448*mWW^5*s^5*t^5 + 3848*ep*mWW^5*s^5*t^5 + 9512*ep^2*mWW^5*s^5*t^5 - 16266*ep^3*mWW^5*s^5*t^5 - 121586*ep^4*mWW^5*s^5*t^5 - 226376*ep^5*mWW^5*s^5*t^5 - 138544*ep^6*mWW^5*s^5*t^5 + 9814*ep*mtt^4*s^6*t^5 + 51473*ep^2*mtt^4*s^6*t^5 - 32742*ep^3*mtt^4*s^6*t^5 - 526631*ep^4*mtt^4*s^6*t^5 - 913414*ep^5*mtt^4*s^6*t^5 - 450600*ep^6*mtt^4*s^6*t^5 + 128*mtt^3*mWW*s^6*t^5 - 12986*ep*mtt^3*mWW*s^6*t^5 - 63062*ep^2*mtt^3*mWW*s^6*t^5 + 153625*ep^3*mtt^3*mWW*s^6*t^5 + 1167589*ep^4*mtt^3*mWW*s^6*t^5 + 1973814*ep^5*mtt^3*mWW*s^6*t^5 + 1046272*ep^6*mtt^3*mWW*s^6*t^5 + 220*mtt^2*mWW^2*s^6*t^5 + 328*ep*mtt^2*mWW^2*s^6*t^5 - 13626*ep^2*mtt^2*mWW^2*s^6*t^5 - 61133*ep^3*mtt^2*mWW^2*s^6*t^5 - 48973*ep^4*mtt^2*mWW^2*s^6*t^5 + 140810*ep^5*mtt^2*mWW^2*s^6*t^5 + 167824*ep^6*mtt^2*mWW^2*s^6*t^5 - 824*mtt*mWW^3*s^6*t^5 + 632*ep*mtt*mWW^3*s^6*t^5 + 33880*ep^2*mtt*mWW^3*s^6*t^5 + 15733*ep^3*mtt*mWW^3*s^6*t^5 - 378389*ep^4*mtt*mWW^3*s^6*t^5 - 892766*ep^5*mtt*mWW^3*s^6*t^5 - 574016*ep^6*mtt*mWW^3*s^6*t^5 + 476*mWW^4*s^6*t^5 + 2212*ep*mWW^4*s^6*t^5 - 2125*ep^2*mWW^4*s^6*t^5 - 11043*ep^3*mWW^4*s^6*t^5 + 17884*ep^4*mWW^4*s^6*t^5 + 60916*ep^5*mWW^4*s^6*t^5 + 34200*ep^6*mWW^4*s^6*t^5 - 1932*ep*mtt^3*s^7*t^5 - 7856*ep^2*mtt^3*s^7*t^5 + 22190*ep^3*mtt^3*s^7*t^5 + 130358*ep^4*mtt^3*s^7*t^5 + 172460*ep^5*mtt^3*s^7*t^5 + 57040*ep^6*mtt^3*s^7*t^5 + 112*mtt^2*mWW*s^7*t^5 + 3560*ep*mtt^2*mWW*s^7*t^5 + 9976*ep^2*mtt^2*mWW*s^7*t^5 - 69112*ep^3*mtt^2*mWW*s^7*t^5 - 345686*ep^4*mtt^2*mWW*s^7*t^5 - 523324*ep^5*mtt^2*mWW*s^7*t^5 - 257904*ep^6*mtt^2*mWW*s^7*t^5 - 296*mtt*mWW^2*s^7*t^5 - 2132*ep*mtt*mWW^2*s^7*t^5 - 1590*ep^2*mtt*mWW^2*s^7*t^5 + 23626*ep^3*mtt*mWW^2*s^7*t^5 + 73356*ep^4*mtt*mWW^2*s^7*t^5 + 75616*ep^5*mtt*mWW^2*s^7*t^5 + 22976*ep^6*mtt*mWW^2*s^7*t^5 + 184*mWW^3*s^7*t^5 + 504*ep*mWW^3*s^7*t^5 - 3026*ep^2*mWW^3*s^7*t^5 - 3236*ep^3*mWW^3*s^7*t^5 + 38496*ep^4*mWW^3*s^7*t^5 + 97768*ep^5*mWW^3*s^7*t^5 + 64512*ep^6*mWW^3*s^7*t^5 - 2*ep*mtt^2*s^8*t^5 - 237*ep^2*mtt^2*s^8*t^5 - 1423*ep^3*mtt^2*s^8*t^5 - 1334*ep^4*mtt^2*s^8*t^5 + 4392*ep^5*mtt^2*s^8*t^5 + 6464*ep^6*mtt^2*s^8*t^5 + 12*ep*mtt*mWW*s^8*t^5 + 500*ep^2*mtt*mWW*s^8*t^5 + 4048*ep^3*mtt*mWW*s^8*t^5 + 12944*ep^4*mtt*mWW*s^8*t^5 + 18368*ep^5*mtt*mWW*s^8*t^5 + 9728*ep^6*mtt*mWW*s^8*t^5 - 10*ep*mWW^2*s^8*t^5 + 73*ep^2*mWW^2*s^8*t^5 + 1155*ep^3*mWW^2*s^8*t^5 + 3930*ep^4*mWW^2*s^8*t^5 + 4960*ep^5*mWW^2*s^8*t^5 + 1952*ep^6*mWW^2*s^8*t^5 - 972*ep*mtt^9*t^6 - 12768*ep^2*mtt^9*t^6 - 64812*ep^3*mtt^9*t^6 - 158760*ep^4*mtt^9*t^6 - 187872*ep^5*mtt^9*t^6 - 86016*ep^6*mtt^9*t^6 + 3414*ep*mtt^8*mWW*t^6 + 44142*ep^2*mtt^8*mWW*t^6 + 221184*ep^3*mtt^8*mWW*t^6 + 537096*ep^4*mtt^8*mWW*t^6 + 633120*ep^5*mtt^8*mWW*t^6 + 290304*ep^6*mtt^8*mWW*t^6 - 3486*ep*mtt^7*mWW^2*t^6 - 45240*ep^2*mtt^7*mWW^2*t^6 - 228522*ep^3*mtt^7*mWW^2*t^6 - 562752*ep^4*mtt^7*mWW^2*t^6 - 677640*ep^5*mtt^7*mWW^2*t^6 - 320160*ep^6*mtt^7*mWW^2*t^6 - 522*ep*mtt^6*mWW^3*t^6 - 4434*ep^2*mtt^6*mWW^3*t^6 - 9180*ep^3*mtt^6*mWW^3*t^6 + 13476*ep^4*mtt^6*mWW^3*t^6 + 64728*ep^5*mtt^6*mWW^3*t^6 + 56352*ep^6*mtt^6*mWW^3*t^6 + 2820*ep*mtt^5*mWW^4*t^6 + 33468*ep^2*mtt^5*mWW^4*t^6 + 152052*ep^3*mtt^5*mWW^4*t^6 + 330084*ep^4*mtt^5*mWW^4*t^6 + 340488*ep^5*mtt^5*mWW^4*t^6 + 131808*ep^6*mtt^5*mWW^4*t^6 - 1230*ep*mtt^4*mWW^5*t^6 - 15252*ep^2*mtt^4*mWW^5*t^6 - 73278*ep^3*mtt^4*mWW^5*t^6 - 170880*ep^4*mtt^4*mWW^5*t^6 - 193656*ep^5*mtt^4*mWW^5*t^6 - 85344*ep^6*mtt^4*mWW^5*t^6 - 174*ep*mtt^3*mWW^6*t^6 - 1572*ep^2*mtt^3*mWW^6*t^6 - 4218*ep^3*mtt^3*mWW^6*t^6 - 804*ep^4*mtt^3*mWW^6*t^6 + 10944*ep^5*mtt^3*mWW^6*t^6 + 10944*ep^6*mtt^3*mWW^6*t^6 + 162*ep*mtt^2*mWW^7*t^6 + 1788*ep^2*mtt^2*mWW^7*t^6 + 7302*ep^3*mtt^2*mWW^7*t^6 + 13452*ep^4*mtt^2*mWW^7*t^6 + 10464*ep^5*mtt^2*mWW^7*t^6 + 2112*ep^6*mtt^2*mWW^7*t^6 - 12*ep*mtt*mWW^8*t^6 - 132*ep^2*mtt*mWW^8*t^6 - 528*ep^3*mtt*mWW^8*t^6 - 912*ep^4*mtt*mWW^8*t^6 - 576*ep^5*mtt*mWW^8*t^6 + 4186*ep*mtt^8*s*t^6 + 66514*ep^2*mtt^8*s*t^6 + 387450*ep^3*mtt^8*s*t^6 + 1036518*ep^4*mtt^8*s*t^6 + 1278872*ep^5*mtt^8*s*t^6 + 586880*ep^6*mtt^8*s*t^6 + 588*mtt^7*mWW*s*t^6 - 6857*ep*mtt^7*mWW*s*t^6 - 184133*ep^2*mtt^7*mWW*s*t^6 - 1199324*ep^3*mtt^7*mWW*s*t^6 - 3432622*ep^4*mtt^7*mWW*s*t^6 - 4527220*ep^5*mtt^7*mWW*s*t^6 - 2235632*ep^6*mtt^7*mWW*s*t^6 - 2076*mtt^6*mWW^2*s*t^6 - 10130*ep*mtt^6*mWW^2*s*t^6 + 113328*ep^2*mtt^6*mWW^2*s*t^6 + 1112410*ep^3*mtt^6*mWW^2*s*t^6 + 3688444*ep^4*mtt^6*mWW^2*s*t^6 + 5413088*ep^5*mtt^6*mWW^2*s*t^6 + 2949696*ep^6*mtt^6*mWW^2*s*t^6 + 2460*mtt^5*mWW^3*s*t^6 + 27202*ep*mtt^5*mWW^3*s*t^6 + 98458*ep^2*mtt^5*mWW^3*s*t^6 + 39190*ep^3*mtt^5*mWW^3*s*t^6 - 629694*ep^4*mtt^5*mWW^3*s*t^6 - 1579892*ep^5*mtt^5*mWW^3*s*t^6 - 1162864*ep^6*mtt^5*mWW^3*s*t^6 - 860*mtt^4*mWW^4*s*t^6 - 15895*ep*mtt^4*mWW^4*s*t^6 - 128053*ep^2*mtt^4*mWW^4*s*t^6 - 546738*ep^3*mtt^4*mWW^4*s*t^6 - 1237438*ep^4*mtt^4*mWW^4*s*t^6 - 1333748*ep^5*mtt^4*mWW^4*s*t^6 - 499568*ep^6*mtt^4*mWW^4*s*t^6 - 312*mtt^3*mWW^5*s*t^6 - 533*ep*mtt^3*mWW^5*s*t^6 + 25766*ep^2*mtt^3*mWW^5*s*t^6 + 186745*ep^3*mtt^3*mWW^5*s*t^6 + 535102*ep^4*mtt^3*mWW^5*s*t^6 + 704680*ep^5*mtt^3*mWW^5*s*t^6 + 344832*ep^6*mtt^3*mWW^5*s*t^6 + 216*mtt^2*mWW^6*s*t^6 + 2428*ep*mtt^2*mWW^6*s*t^6 + 11825*ep^2*mtt^2*mWW^6*s*t^6 + 36219*ep^3*mtt^2*mWW^6*s*t^6 + 73280*ep^4*mtt^2*mWW^6*s*t^6 + 76844*ep^5*mtt^2*mWW^6*s*t^6 + 27248*ep^6*mtt^2*mWW^6*s*t^6 - 16*mtt*mWW^7*s*t^6 - 396*ep*mtt*mWW^7*s*t^6 - 3653*ep^2*mtt*mWW^7*s*t^6 - 15741*ep^3*mtt*mWW^7*s*t^6 - 33158*ep^4*mtt*mWW^7*s*t^6 - 32176*ep^5*mtt*mWW^7*s*t^6 - 10400*ep^6*mtt*mWW^7*s*t^6 - 5*ep*mWW^8*s*t^6 - 52*ep^2*mWW^8*s*t^6 - 211*ep^3*mWW^8*s*t^6 - 432*ep^4*mWW^8*s*t^6 - 448*ep^5*mWW^8*s*t^6 - 192*ep^6*mWW^8*s*t^6 - 9996*ep*mtt^7*s^2*t^6 - 157317*ep^2*mtt^7*s^2*t^6 - 895886*ep^3*mtt^7*s^2*t^6 - 2291023*ep^4*mtt^7*s^2*t^6 - 2600954*ep^5*mtt^7*s^2*t^6 - 1046904*ep^6*mtt^7*s^2*t^6 - 2820*mtt^6*mWW*s^2*t^6 - 2285*ep*mtt^6*mWW*s^2*t^6 + 331198*ep^2*mtt^6*mWW*s^2*t^6 + 2496503*ep^3*mtt^6*mWW*s^2*t^6 + 7400252*ep^4*mtt^6*mWW*s^2*t^6 + 9721298*ep^5*mtt^6*mWW*s^2*t^6 + 4667444*ep^6*mtt^6*mWW*s^2*t^6 + 8692*mtt^5*mWW^2*s^2*t^6 + 69783*ep*mtt^5*mWW^2*s^2*t^6 - 43448*ep^2*mtt^5*mWW^2*s^2*t^6 - 2093741*ep^3*mtt^5*mWW^2*s^2*t^6 - 8147628*ep^4*mtt^5*mWW^2*s^2*t^6 - 12686186*ep^5*mtt^5*mWW^2*s^2*t^6 - 7080012*ep^6*mtt^5*mWW^2*s^2*t^6 - 8388*mtt^4*mWW^3*s^2*t^6 - 88143*ep*mtt^4*mWW^3*s^2*t^6 - 297008*ep^2*mtt^4*mWW^3*s^2*t^6 - 31730*ep^3*mtt^4*mWW^3*s^2*t^6 + 2071139*ep^4*mtt^4*mWW^3*s^2*t^6 + 4766474*ep^5*mtt^4*mWW^3*s^2*t^6 + 3339720*ep^6*mtt^4*mWW^3*s^2*t^6 + 1504*mtt^3*mWW^4*s^2*t^6 + 22172*ep*mtt^3*mWW^4*s^2*t^6 + 168710*ep^2*mtt^3*mWW^4*s^2*t^6 + 758888*ep^3*mtt^3*mWW^4*s^2*t^6 + 1908882*ep^4*mtt^3*mWW^4*s^2*t^6 + 2290392*ep^5*mtt^3*mWW^4*s^2*t^6 + 942856*ep^6*mtt^3*mWW^4*s^2*t^6 + 1492*mtt^2*mWW^5*s^2*t^6 + 12731*ep*mtt^2*mWW^5*s^2*t^6 + 11202*ep^2*mtt^2*mWW^5*s^2*t^6 - 209740*ep^3*mtt^2*mWW^5*s^2*t^6 - 881605*ep^4*mtt^2*mWW^5*s^2*t^6 - 1388464*ep^5*mtt^2*mWW^5*s^2*t^6 - 764628*ep^6*mtt^2*mWW^5*s^2*t^6 - 476*mtt*mWW^6*s^2*t^6 - 4327*ep*mtt*mWW^6*s^2*t^6 - 14943*ep^2*mtt*mWW^6*s^2*t^6 - 33497*ep^3*mtt*mWW^6*s^2*t^6 - 82201*ep^4*mtt*mWW^6*s^2*t^6 - 126960*ep^5*mtt*mWW^6*s^2*t^6 - 67860*ep^6*mtt*mWW^6*s^2*t^6 - 4*mWW^7*s^2*t^6 + 65*ep*mWW^7*s^2*t^6 + 1366*ep^2*mWW^7*s^2*t^6 + 7151*ep^3*mWW^7*s^2*t^6 + 16196*ep^4*mWW^7*s^2*t^6 + 17128*ep^5*mWW^7*s^2*t^6 + 6216*ep^6*mWW^7*s^2*t^6 + 17150*ep*mtt^6*s^3*t^6 + 213115*ep^2*mtt^6*s^3*t^6 + 999850*ep^3*mtt^6*s^3*t^6 + 2116175*ep^4*mtt^6*s^3*t^6 + 1817650*ep^5*mtt^6*s^3*t^6 + 406360*ep^6*mtt^6*s^3*t^6 + 4700*mtt^5*mWW*s^3*t^6 + 8817*ep*mtt^5*mWW*s^3*t^6 - 346782*ep^2*mtt^5*mWW*s^3*t^6 - 2463095*ep^3*mtt^5*mWW*s^3*t^6 - 6763694*ep^4*mtt^5*mWW*s^3*t^6 - 8117630*ep^5*mtt^5*mWW*s^3*t^6 - 3478588*ep^6*mtt^5*mWW*s^3*t^6 - 12400*mtt^4*mWW^2*s^3*t^6 - 106627*ep*mtt^4*mWW^2*s^3*t^6 - 97679*ep^2*mtt^4*mWW^2*s^3*t^6 + 1852472*ep^3*mtt^4*mWW^2*s^3*t^6 + 8051142*ep^4*mtt^4*mWW^2*s^3*t^6 + 12906190*ep^5*mtt^4*mWW^2*s^3*t^6 + 7241108*ep^6*mtt^4*mWW^2*s^3*t^6 + 9144*mtt^3*mWW^3*s^3*t^6 + 102625*ep*mtt^3*mWW^3*s^3*t^6 + 370020*ep^2*mtt^3*mWW^3*s^3*t^6 + 20130*ep^3*mtt^3*mWW^3*s^3*t^6 - 2829645*ep^4*mtt^3*mWW^3*s^3*t^6 - 6433190*ep^5*mtt^3*mWW^3*s^3*t^6 - 4394488*ep^6*mtt^3*mWW^3*s^3*t^6 + 184*mtt^2*mWW^4*s^3*t^6 - 6807*ep*mtt^2*mWW^4*s^3*t^6 - 105820*ep^2*mtt^2*mWW^4*s^3*t^6 - 523009*ep^3*mtt^2*mWW^4*s^3*t^6 - 1262504*ep^4*mtt^2*mWW^4*s^3*t^6 - 1397652*ep^5*mtt^2*mWW^4*s^3*t^6 - 493520*ep^6*mtt^2*mWW^4*s^3*t^6 - 1860*mtt*mWW^5*s^3*t^6 - 17080*ep*mtt*mWW^5*s^3*t^6 - 35435*ep^2*mtt*mWW^5*s^3*t^6 + 130192*ep^3*mtt*mWW^5*s^3*t^6 + 737763*ep^4*mtt*mWW^5*s^3*t^6 + 1268168*ep^5*mtt*mWW^5*s^3*t^6 + 731716*ep^6*mtt*mWW^5*s^3*t^6 + 232*mWW^6*s^3*t^6 + 1922*ep*mWW^6*s^3*t^6 + 4981*ep^2*mWW^6*s^3*t^6 + 4232*ep^3*mWW^6*s^3*t^6 + 12815*ep^4*mWW^6*s^3*t^6 + 35160*ep^5*mWW^6*s^3*t^6 + 24372*ep^6*mWW^6*s^3*t^6 - 18690*ep*mtt^5*s^4*t^6 - 168655*ep^2*mtt^5*s^4*t^6 - 523810*ep^3*mtt^5*s^4*t^6 - 569015*ep^4*mtt^5*s^4*t^6 + 225430*ep^5*mtt^5*s^4*t^6 + 519240*ep^6*mtt^5*s^4*t^6 - 3180*mtt^4*mWW*s^4*t^6 + 3927*ep*mtt^4*mWW*s^4*t^6 + 231025*ep^2*mtt^4*mWW*s^4*t^6 + 1055396*ep^3*mtt^4*mWW*s^4*t^6 + 1936766*ep^4*mtt^4*mWW*s^4*t^6 + 1267302*ep^5*mtt^4*mWW*s^4*t^6 + 25052*ep^6*mtt^4*mWW*s^4*t^6 + 7016*mtt^3*mWW^2*s^4*t^6 + 61026*ep*mtt^3*mWW^2*s^4*t^6 + 97532*ep^2*mtt^3*mWW^2*s^4*t^6 - 677353*ep^3*mtt^3*mWW^2*s^4*t^6 - 3318117*ep^4*mtt^3*mWW^2*s^4*t^6 - 5494534*ep^5*mtt^3*mWW^2*s^4*t^6 - 3108528*ep^6*mtt^3*mWW^2*s^4*t^6 - 3344*mtt^2*mWW^3*s^4*t^6 - 49118*ep*mtt^2*mWW^3*s^4*t^6 - 219304*ep^2*mtt^2*mWW^3*s^4*t^6 - 56961*ep^3*mtt^2*mWW^3*s^4*t^6 + 1758981*ep^4*mtt^2*mWW^3*s^4*t^6 + 4174690*ep^5*mtt^2*mWW^3*s^4*t^6 + 2838872*ep^6*mtt^2*mWW^3*s^4*t^6 - 1168*mtt*mWW^4*s^4*t^6 - 3112*ep*mtt*mWW^4*s^4*t^6 + 39551*ep^2*mtt*mWW^4*s^4*t^6 + 174957*ep^3*mtt*mWW^4*s^4*t^6 + 209030*ep^4*mtt*mWW^4*s^4*t^6 - 66524*ep^5*mtt*mWW^4*s^4*t^6 - 196200*ep^6*mtt*mWW^4*s^4*t^6 + 676*mWW^5*s^4*t^6 + 5967*ep*mWW^5*s^4*t^6 + 13275*ep^2*mWW^5*s^4*t^6 - 31017*ep^3*mWW^5*s^4*t^6 - 202961*ep^4*mWW^5*s^4*t^6 - 361316*ep^5*mWW^5*s^4*t^6 - 212164*ep^6*mWW^5*s^4*t^6 + 10752*ep*mtt^4*s^5*t^6 + 70263*ep^2*mtt^4*s^5*t^6 + 78692*ep^3*mtt^4*s^5*t^6 - 281585*ep^4*mtt^4*s^5*t^6 - 760018*ep^5*mtt^4*s^5*t^6 - 475704*ep^6*mtt^4*s^5*t^6 + 600*mtt^3*mWW*s^5*t^6 - 11124*ep*mtt^3*mWW*s^5*t^6 - 86977*ep^2*mtt^3*mWW*s^5*t^6 - 24260*ep^3*mtt^3*mWW*s^5*t^6 + 758619*ep^4*mtt^3*mWW*s^5*t^6 + 1714122*ep^5*mtt^3*mWW*s^5*t^6 + 1091672*ep^6*mtt^3*mWW*s^5*t^6 - 960*mtt^2*mWW^2*s^5*t^6 - 8638*ep*mtt^2*mWW^2*s^5*t^6 - 26138*ep^2*mtt^2*mWW^2*s^5*t^6 - 14681*ep^3*mtt^2*mWW^2*s^5*t^6 + 140625*ep^4*mtt^2*mWW^2*s^5*t^6 + 370442*ep^5*mtt^2*mWW^2*s^5*t^6 + 256888*ep^6*mtt^2*mWW^2*s^5*t^6 - 120*mtt*mWW^3*s^5*t^6 + 7130*ep*mtt*mWW^3*s^5*t^6 + 57302*ep^2*mtt*mWW^3*s^5*t^6 + 56277*ep^3*mtt*mWW^3*s^5*t^6 - 402431*ep^4*mtt*mWW^3*s^5*t^6 - 1105126*ep^5*mtt*mWW^3*s^5*t^6 - 775304*ep^6*mtt*mWW^3*s^5*t^6 + 480*mWW^4*s^5*t^6 + 1880*ep*mWW^4*s^5*t^6 - 7058*ep^2*mWW^4*s^5*t^6 - 25864*ep^3*mWW^4*s^5*t^6 + 25576*ep^4*mWW^4*s^5*t^6 + 147852*ep^5*mWW^4*s^5*t^6 + 116816*ep^6*mWW^4*s^5*t^6 - 2366*ep*mtt^3*s^6*t^6 - 10144*ep^2*mtt^3*s^6*t^6 + 23060*ep^3*mtt^3*s^6*t^6 + 152842*ep^4*mtt^3*s^6*t^6 + 219788*ep^5*mtt^3*s^6*t^6 + 83600*ep^6*mtt^3*s^6*t^6 + 112*mtt^2*mWW*s^6*t^6 + 3942*ep*mtt^2*mWW*s^6*t^6 + 9158*ep^2*mtt^2*mWW*s^6*t^6 - 99696*ep^3*mtt^2*mWW*s^6*t^6 - 472158*ep^4*mtt^2*mWW*s^6*t^6 - 737180*ep^5*mtt^2*mWW*s^6*t^6 - 383408*ep^6*mtt^2*mWW*s^6*t^6 - 264*mtt*mWW^2*s^6*t^6 - 1770*ep*mtt*mWW^2*s^6*t^6 + 2272*ep^2*mtt*mWW^2*s^6*t^6 + 51470*ep^3*mtt*mWW^2*s^6*t^6 + 159396*ep^4*mtt*mWW^2*s^6*t^6 + 197312*ep^5*mtt*mWW^2*s^6*t^6 + 84864*ep^6*mtt*mWW^2*s^6*t^6 + 152*mWW^3*s^6*t^6 + 194*ep*mWW^3*s^6*t^6 - 5006*ep^2*mWW^3*s^6*t^6 - 12814*ep^3*mWW^3*s^6*t^6 + 17780*ep^4*mWW^3*s^6*t^6 + 84280*ep^5*mWW^3*s^6*t^6 + 67584*ep^6*mWW^3*s^6*t^6 - 64*ep*mtt^2*s^7*t^6 - 1008*ep^2*mtt^2*s^7*t^6 - 4544*ep^3*mtt^2*s^7*t^6 - 5152*ep^4*mtt^2*s^7*t^6 + 7104*ep^5*mtt^2*s^7*t^6 + 12544*ep^6*mtt^2*s^7*t^6 + 184*ep*mtt*mWW*s^7*t^6 + 2562*ep^2*mtt*mWW*s^7*t^6 + 13386*ep^3*mtt*mWW*s^7*t^6 + 32732*ep^4*mtt*mWW*s^7*t^6 + 37760*ep^5*mtt*mWW*s^7*t^6 + 16576*ep^6*mtt*mWW*s^7*t^6 - 120*ep*mWW^2*s^7*t^6 - 882*ep^2*mWW^2*s^7*t^6 - 1534*ep^3*mWW^2*s^7*t^6 + 1568*ep^4*mWW^2*s^7*t^6 + 6040*ep^5*mWW^2*s^7*t^6 + 3808*ep^6*mWW^2*s^7*t^6 + 1638*ep*mtt^8*t^7 + 21126*ep^2*mtt^8*t^7 + 105252*ep^3*mtt^8*t^7 + 253008*ep^4*mtt^8*t^7 + 293664*ep^5*mtt^8*t^7 + 131712*ep^6*mtt^8*t^7 - 5754*ep*mtt^7*mWW*t^7 - 73248*ep^2*mtt^7*mWW*t^7 - 360990*ep^3*mtt^7*mWW*t^7 - 861420*ep^4*mtt^7*mWW*t^7 - 996576*ep^5*mtt^7*mWW*t^7 - 447552*ep^6*mtt^7*mWW*t^7 + 6264*ep*mtt^6*mWW^2*t^7 + 79878*ep^2*mtt^6*mWW^2*t^7 + 395814*ep^3*mtt^6*mWW^2*t^7 + 954456*ep^4*mtt^6*mWW^2*t^7 + 1122360*ep^5*mtt^6*mWW^2*t^7 + 515808*ep^6*mtt^6*mWW^2*t^7 - 558*ep*mtt^5*mWW^3*t^7 - 9576*ep^2*mtt^5*mWW^3*t^7 - 61806*ep^3*mtt^5*mWW^3*t^7 - 189084*ep^4*mtt^5*mWW^3*t^7 - 276288*ep^5*mtt^5*mWW^3*t^7 - 155328*ep^6*mtt^5*mWW^3*t^7 - 2991*ep*mtt^4*mWW^4*t^7 - 35007*ep^2*mtt^4*mWW^4*t^7 - 155958*ep^3*mtt^4*mWW^4*t^7 - 329436*ep^4*mtt^4*mWW^4*t^7 - 327096*ep^5*mtt^4*mWW^4*t^7 - 119712*ep^6*mtt^4*mWW^4*t^7 + 1470*ep*mtt^3*mWW^5*t^7 + 17913*ep^2*mtt^3*mWW^5*t^7 + 84207*ep^3*mtt^3*mWW^5*t^7 + 191130*ep^4*mtt^3*mWW^5*t^7 + 209424*ep^5*mtt^3*mWW^5*t^7 + 88416*ep^6*mtt^3*mWW^5*t^7 + 6*ep*mtt^2*mWW^6*t^7 - 252*ep^2*mtt^2*mWW^6*t^7 - 3078*ep^3*mtt^2*mWW^6*t^7 - 12204*ep^4*mtt^2*mWW^6*t^7 - 20256*ep^5*mtt^2*mWW^6*t^7 - 12096*ep^6*mtt^2*mWW^6*t^7 - 78*ep*mtt*mWW^7*t^7 - 867*ep^2*mtt*mWW^7*t^7 - 3573*ep^3*mtt*mWW^7*t^7 - 6678*ep^4*mtt*mWW^7*t^7 - 5376*ep^5*mtt*mWW^7*t^7 - 1248*ep^6*mtt*mWW^7*t^7 + 3*ep*mWW^8*t^7 + 33*ep^2*mWW^8*t^7 + 132*ep^3*mWW^8*t^7 + 228*ep^4*mWW^8*t^7 + 144*ep^5*mWW^8*t^7 - 6356*ep*mtt^7*s*t^7 - 93394*ep^2*mtt^7*s*t^7 - 511070*ep^3*mtt^7*s*t^7 - 1292844*ep^4*mtt^7*s*t^7 - 1506708*ep^5*mtt^7*s*t^7 - 649488*ep^6*mtt^7*s*t^7 - 700*mtt^6*mWW*s*t^7 + 12540*ep*mtt^6*mWW*s*t^7 + 264770*ep^2*mtt^6*mWW*s*t^7 + 1586438*ep^3*mtt^6*mWW*s*t^7 + 4259314*ep^4*mtt^6*mWW*s*t^7 + 5285660*ep^5*mtt^6*mWW*s*t^7 + 2452688*ep^6*mtt^6*mWW*s*t^7 + 2440*mtt^5*mWW^2*s*t^7 + 6555*ep*mtt^5*mWW^2*s*t^7 - 196917*ep^2*mtt^5*mWW^2*s*t^7 - 1581334*ep^3*mtt^5*mWW^2*s*t^7 - 4823254*ep^4*mtt^5*mWW^2*s*t^7 - 6620492*ep^5*mtt^5*mWW^2*s*t^7 - 3386448*ep^6*mtt^5*mWW^2*s*t^7 - 2908*mtt^4*mWW^3*s*t^7 - 28411*ep*mtt^4*mWW^3*s*t^7 - 59701*ep^2*mtt^4*mWW^3*s*t^7 + 273798*ep^3*mtt^4*mWW^3*s*t^7 + 1569884*ep^4*mtt^4*mWW^3*s*t^7 + 2804152*ep^5*mtt^4*mWW^3*s*t^7 + 1723296*ep^6*mtt^4*mWW^3*s*t^7 + 1200*mtt^3*mWW^4*s*t^7 + 17969*ep*mtt^3*mWW^4*s*t^7 + 115346*ep^2*mtt^3*mWW^4*s*t^7 + 398032*ep^3*mtt^3*mWW^4*s*t^7 + 733277*ep^4*mtt^3*mWW^4*s*t^7 + 607902*ep^5*mtt^3*mWW^4*s*t^7 + 129704*ep^6*mtt^3*mWW^4*s*t^7 + 68*mtt^2*mWW^5*s*t^7 - 1370*ep*mtt^2*mWW^5*s*t^7 - 27487*ep^2*mtt^2*mWW^5*s*t^7 - 164081*ep^3*mtt^2*mWW^5*s*t^7 - 447820*ep^4*mtt^2*mWW^5*s*t^7 - 572408*ep^5*mtt^2*mWW^5*s*t^7 - 270432*ep^6*mtt^2*mWW^5*s*t^7 - 104*mtt*mWW^6*s*t^7 - 1034*ep*mtt*mWW^6*s*t^7 - 3608*ep^2*mtt*mWW^6*s*t^7 - 5989*ep^3*mtt*mWW^6*s*t^7 - 7273*ep^4*mtt*mWW^6*s*t^7 - 6494*ep^5*mtt*mWW^6*s*t^7 - 2088*ep^6*mtt*mWW^6*s*t^7 + 4*mWW^7*s*t^7 + 107*ep*mWW^7*s*t^7 + 991*ep^2*mWW^7*s*t^7 + 4206*ep^3*mWW^7*s*t^7 + 8716*ep^4*mWW^7*s*t^7 + 8388*ep^5*mWW^7*s*t^7 + 2768*ep^6*mWW^7*s*t^7 + 11942*ep*mtt^6*s^2*t^7 + 174371*ep^2*mtt^6*s^2*t^7 + 934362*ep^3*mtt^6*s^2*t^7 + 2252803*ep^4*mtt^6*s^2*t^7 + 2380470*ep^5*mtt^6*s^2*t^7 + 865832*ep^6*mtt^6*s^2*t^7 + 2472*mtt^5*mWW*s^2*t^7 - 7132*ep*mtt^5*mWW*s^2*t^7 - 394327*ep^2*mtt^5*mWW*s^2*t^7 - 2593638*ep^3*mtt^5*mWW*s^2*t^7 - 7047583*ep^4*mtt^5*mWW*s^2*t^7 - 8480994*ep^5*mtt^5*mWW*s^2*t^7 - 3685880*ep^6*mtt^5*mWW*s^2*t^7 - 7476*mtt^4*mWW^2*s^2*t^7 - 51532*ep*mtt^4*mWW^2*s^2*t^7 + 151362*ep^2*mtt^4*mWW^2*s^2*t^7 + 2332630*ep^3*mtt^4*mWW^2*s^2*t^7 + 8014538*ep^4*mtt^4*mWW^2*s^2*t^7 + 11453670*ep^5*mtt^4*mWW^2*s^2*t^7 + 5902948*ep^6*mtt^4*mWW^2*s^2*t^7 + 7324*mtt^3*mWW^3*s^2*t^7 + 74580*ep*mtt^3*mWW^3*s^2*t^7 + 196792*ep^2*mtt^3*mWW^3*s^2*t^7 - 422923*ep^3*mtt^3*mWW^3*s^2*t^7 - 3164073*ep^4*mtt^3*mWW^3*s^2*t^7 - 5878030*ep^5*mtt^3*mWW^3*s^2*t^7 - 3620560*ep^6*mtt^3*mWW^3*s^2*t^7 - 2012*mtt^2*mWW^4*s^2*t^7 - 25332*ep*mtt^2*mWW^4*s^2*t^7 - 133522*ep^2*mtt^2*mWW^4*s^2*t^7 - 367786*ep^3*mtt^2*mWW^4*s^2*t^7 - 515904*ep^4*mtt^2*mWW^4*s^2*t^7 - 199788*ep^5*mtt^2*mWW^4*s^2*t^7 + 143072*ep^6*mtt^2*mWW^4*s^2*t^7 - 436*mtt*mWW^5*s^2*t^7 - 3658*ep*mtt*mWW^5*s^2*t^7 + 2695*ep^2*mtt*mWW^5*s^2*t^7 + 118769*ep^3*mtt*mWW^5*s^2*t^7 + 468968*ep^4*mtt*mWW^5*s^2*t^7 + 730608*ep^5*mtt*mWW^5*s^2*t^7 + 394568*ep^6*mtt*mWW^5*s^2*t^7 + 128*mWW^6*s^2*t^7 + 1132*ep*mWW^6*s^2*t^7 + 3121*ep^2*mWW^6*s^2*t^7 + 2822*ep^3*mWW^6*s^2*t^7 + 3791*ep^4*mWW^6*s^2*t^7 + 9736*ep^5*mWW^6*s^2*t^7 + 7220*ep^6*mWW^6*s^2*t^7 - 13720*ep*mtt^5*s^3*t^7 - 169182*ep^2*mtt^5*s^3*t^7 - 782516*ep^3*mtt^5*s^3*t^7 - 1612270*ep^4*mtt^5*s^3*t^7 - 1303992*ep^5*mtt^5*s^3*t^7 - 239360*ep^6*mtt^5*s^3*t^7 - 2796*mtt^4*mWW*s^3*t^7 + 3484*ep*mtt^4*mWW*s^3*t^7 + 310515*ep^2*mtt^4*mWW*s^3*t^7 + 1888360*ep^3*mtt^4*mWW*s^3*t^7 + 4637437*ep^4*mtt^4*mWW*s^3*t^7 + 4790566*ep^5*mtt^4*mWW*s^3*t^7 + 1621736*ep^6*mtt^4*mWW*s^3*t^7 + 7276*mtt^3*mWW^2*s^3*t^7 + 56111*ep*mtt^3*mWW^2*s^3*t^7 - 33068*ep^2*mtt^3*mWW^2*s^3*t^7 - 1487621*ep^3*mtt^3*mWW^2*s^3*t^7 - 5357796*ep^4*mtt^3*mWW^2*s^3*t^7 - 7575628*ep^5*mtt^3*mWW^2*s^3*t^7 - 3773928*ep^6*mtt^3*mWW^2*s^3*t^7 - 5588*mtt^2*mWW^3*s^3*t^7 - 61648*ep*mtt^2*mWW^3*s^3*t^7 - 190316*ep^2*mtt^2*mWW^3*s^3*t^7 + 234671*ep^3*mtt^2*mWW^3*s^3*t^7 + 2438625*ep^4*mtt^2*mWW^3*s^3*t^7 + 4749722*ep^5*mtt^2*mWW^3*s^3*t^7 + 2948608*ep^6*mtt^2*mWW^3*s^3*t^7 + 772*mtt*mWW^4*s^3*t^7 + 12603*ep*mtt*mWW^4*s^3*t^7 + 73091*ep^2*mtt*mWW^4*s^3*t^7 + 154602*ep^3*mtt*mWW^4*s^3*t^7 - 3652*ep^4*mtt*mWW^4*s^3*t^7 - 453156*ep^5*mtt*mWW^4*s^3*t^7 - 431672*ep^6*mtt*mWW^4*s^3*t^7 + 336*mWW^5*s^3*t^7 + 3170*ep*mWW^5*s^3*t^7 + 6080*ep^2*mWW^5*s^3*t^7 - 32816*ep^3*mWW^5*s^3*t^7 - 180128*ep^4*mWW^5*s^3*t^7 - 310856*ep^5*mWW^5*s^3*t^7 - 177416*ep^6*mWW^5*s^3*t^7 + 8708*ep*mtt^4*s^4*t^7 + 81841*ep^2*mtt^4*s^4*t^7 + 275030*ep^3*mtt^4*s^4*t^7 + 363915*ep^4*mtt^4*s^4*t^7 + 18702*ep^5*mtt^4*s^4*t^7 - 180216*ep^6*mtt^4*s^4*t^7 + 1024*mtt^3*mWW*s^4*t^7 - 6276*ep*mtt^3*mWW*s^4*t^7 - 126312*ep^2*mtt^3*mWW*s^4*t^7 - 512393*ep^3*mtt^3*mWW*s^4*t^7 - 766841*ep^4*mtt^3*mWW*s^4*t^7 - 106838*ep^5*mtt^3*mWW*s^4*t^7 + 379248*ep^6*mtt^3*mWW*s^4*t^7 - 2332*mtt^2*mWW^2*s^4*t^7 - 17926*ep*mtt^2*mWW^2*s^4*t^7 - 1942*ep^2*mtt^2*mWW^2*s^4*t^7 + 323707*ep^3*mtt^2*mWW^2*s^4*t^7 + 1110925*ep^4*mtt^2*mWW^2*s^4*t^7 + 1398654*ep^5*mtt^2*mWW^2*s^4*t^7 + 588592*ep^6*mtt^2*mWW^2*s^4*t^7 + 1288*mtt*mWW^3*s^4*t^7 + 17434*ep*mtt*mWW^3*s^4*t^7 + 68320*ep^2*mtt*mWW^3*s^4*t^7 - 12619*ep^3*mtt*mWW^3*s^4*t^7 - 632507*ep^4*mtt*mWW^3*s^4*t^7 - 1358194*ep^5*mtt*mWW^3*s^4*t^7 - 866896*ep^6*mtt*mWW^3*s^4*t^7 + 20*mWW^4*s^4*t^7 - 1940*ep*mWW^4*s^4*t^7 - 16855*ep^2*mWW^4*s^4*t^7 - 27249*ep^3*mWW^4*s^4*t^7 + 77544*ep^4*mWW^4*s^4*t^7 + 270804*ep^5*mWW^4*s^4*t^7 + 204360*ep^6*mWW^4*s^4*t^7 - 2072*ep*mtt^3*s^5*t^7 - 13166*ep^2*mtt^3*s^5*t^7 - 15402*ep^3*mtt^3*s^5*t^7 + 39140*ep^4*mtt^3*s^5*t^7 + 104088*ep^5*mtt^3*s^5*t^7 + 53152*ep^6*mtt^3*s^5*t^7 + 2778*ep*mtt^2*mWW*s^5*t^7 + 14320*ep^2*mtt^2*mWW*s^5*t^7 - 26122*ep^3*mtt^2*mWW*s^5*t^7 - 254582*ep^4*mtt^2*mWW*s^5*t^7 - 514924*ep^5*mtt^2*mWW*s^5*t^7 - 321520*ep^6*mtt^2*mWW*s^5*t^7 + 40*mtt*mWW^2*s^5*t^7 + 468*ep*mtt*mWW^2*s^5*t^7 + 2446*ep^2*mtt*mWW^2*s^5*t^7 + 19972*ep^3*mtt*mWW^2*s^5*t^7 + 83742*ep^4*mtt*mWW^2*s^5*t^7 + 165708*ep^5*mtt*mWW^2*s^5*t^7 + 109904*ep^6*mtt*mWW^2*s^5*t^7 - 40*mWW^3*s^5*t^7 - 1174*ep*mWW^3*s^5*t^7 - 7104*ep^2*mWW^3*s^5*t^7 - 12876*ep^3*mWW^3*s^5*t^7 + 8232*ep^4*mWW^3*s^5*t^7 + 47824*ep^5*mWW^3*s^5*t^7 + 38368*ep^6*mWW^3*s^5*t^7 - 140*ep*mtt^2*s^6*t^7 - 1596*ep^2*mtt^2*s^6*t^7 - 5656*ep^3*mtt^2*s^6*t^7 - 3752*ep^4*mtt^2*s^6*t^7 + 13776*ep^5*mtt^2*s^6*t^7 + 18368*ep^6*mtt^2*s^6*t^7 + 364*ep*mtt*mWW*s^6*t^7 + 4186*ep^2*mtt*mWW*s^6*t^7 + 18242*ep^3*mtt*mWW*s^6*t^7 + 37380*ep^4*mtt*mWW*s^6*t^7 + 35280*ep^5*mtt*mWW*s^6*t^7 + 11648*ep^6*mtt*mWW*s^6*t^7 - 224*ep*mWW^2*s^6*t^7 - 1750*ep^2*mWW^2*s^6*t^7 - 3766*ep^3*mWW^2*s^6*t^7 + 392*ep^4*mWW^2*s^6*t^7 + 8904*ep^5*mWW^2*s^6*t^7 + 6944*ep^6*mWW^2*s^6*t^7 - 1890*ep*mtt^7*t^8 - 23856*ep^2*mtt^7*t^8 - 116130*ep^3*mtt^7*t^8 - 272412*ep^4*mtt^7*t^8 - 308112*ep^5*mtt^7*t^8 - 134400*ep^6*mtt^7*t^8 + 6552*ep*mtt^6*mWW*t^8 + 82026*ep^2*mtt^6*mWW*t^8 + 396774*ep^3*mtt^6*mWW*t^8 + 927612*ep^4*mtt^6*mWW*t^8 + 1049328*ep^5*mtt^6*mWW*t^8 + 459648*ep^6*mtt^6*mWW*t^8 - 7344*ep*mtt^5*mWW^2*t^8 - 92196*ep^2*mtt^5*mWW^2*t^8 - 448680*ep^3*mtt^5*mWW^2*t^8 - 1059948*ep^4*mtt^5*mWW^2*t^8 - 1217544*ep^5*mtt^5*mWW^2*t^8 - 544608*ep^6*mtt^5*mWW^2*t^8 + 1758*ep*mtt^4*mWW^3*t^8 + 23880*ep^2*mtt^4*mWW^3*t^8 + 127026*ep^3*mtt^4*mWW^3*t^8 + 330672*ep^4*mtt^4*mWW^3*t^8 + 420936*ep^5*mtt^4*mWW^3*t^8 + 209568*ep^6*mtt^4*mWW^3*t^8 + 1839*ep*mtt^3*mWW^4*t^8 + 21060*ep^2*mtt^3*mWW^4*t^8 + 90891*ep^3*mtt^3*mWW^4*t^8 + 183258*ep^4*mtt^3*mWW^4*t^8 + 169656*ep^5*mtt^3*mWW^4*t^8 + 55296*ep^6*mtt^3*mWW^4*t^8 - 981*ep*mtt^2*mWW^5*t^8 - 11802*ep^2*mtt^2*mWW^5*t^8 - 54531*ep^3*mtt^2*mWW^5*t^8 - 121002*ep^4*mtt^2*mWW^5*t^8 - 128808*ep^5*mtt^2*mWW^5*t^8 - 52416*ep^6*mtt^2*mWW^5*t^8 + 51*ep*mtt*mWW^6*t^8 + 720*ep^2*mtt*mWW^6*t^8 + 3951*ep^3*mtt*mWW^6*t^8 + 10494*ep^4*mtt*mWW^6*t^8 + 13440*ep^5*mtt*mWW^6*t^8 + 6624*ep^6*mtt*mWW^6*t^8 + 15*ep*mWW^7*t^8 + 168*ep^2*mWW^7*t^8 + 699*ep^3*mWW^7*t^8 + 1326*ep^4*mWW^7*t^8 + 1104*ep^5*mWW^7*t^8 + 288*ep^6*mWW^7*t^8 + 6244*ep*mtt^6*s*t^8 + 86562*ep^2*mtt^6*s*t^8 + 449792*ep^3*mtt^6*s*t^8 + 1082214*ep^4*mtt^6*s*t^8 + 1194424*ep^5*mtt^6*s*t^8 + 482944*ep^6*mtt^6*s*t^8 + 532*mtt^5*mWW*s*t^8 - 13843*ep*mtt^5*mWW*s*t^8 - 247903*ep^2*mtt^5*mWW*s*t^8 - 1381884*ep^3*mtt^5*mWW*s*t^8 - 3489630*ep^4*mtt^5*mWW*s*t^8 - 4065668*ep^5*mtt^5*mWW*s*t^8 - 1760304*ep^6*mtt^5*mWW*s*t^8 - 1780*mtt^4*mWW^2*s*t^8 + 560*ep*mtt^4*mWW^2*s*t^8 + 206110*ep^2*mtt^4*mWW^2*s*t^8 + 1417798*ep^3*mtt^4*mWW^2*s*t^8 + 3989376*ep^4*mtt^4*mWW^2*s*t^8 + 5107848*ep^5*mtt^4*mWW^2*s*t^8 + 2440608*ep^6*mtt^4*mWW^2*s*t^8 + 2048*mtt^3*mWW^3*s*t^8 + 16972*ep*mtt^3*mWW^3*s*t^8 + 228*ep^2*mtt^3*mWW^3*s*t^8 - 409768*ep^3*mtt^3*mWW^3*s*t^8 - 1622652*ep^4*mtt^3*mWW^3*s*t^8 - 2517000*ep^5*mtt^3*mWW^3*s*t^8 - 1398368*ep^6*mtt^3*mWW^3*s*t^8 - 864*mtt^2*mWW^4*s*t^8 - 11360*ep*mtt^2*mWW^4*s*t^8 - 58829*ep^2*mtt^2*mWW^4*s*t^8 - 145081*ep^3*mtt^2*mWW^4*s*t^8 - 139630*ep^4*mtt^2*mWW^4*s*t^8 + 53412*ep^5*mtt^2*mWW^4*s*t^8 + 129072*ep^6*mtt^2*mWW^4*s*t^8 + 44*mtt*mWW^5*s*t^8 + 1261*ep*mtt*mWW^5*s*t^8 + 13610*ep^2*mtt*mWW^5*s*t^8 + 70447*ep^3*mtt*mWW^5*s*t^8 + 184694*ep^4*mtt*mWW^5*s*t^8 + 231880*ep^5*mtt*mWW^5*s*t^8 + 107904*ep^6*mtt*mWW^5*s*t^8 + 20*mWW^6*s*t^8 + 166*ep*mWW^6*s*t^8 + 222*ep^2*mWW^6*s*t^8 - 1304*ep^3*mWW^6*s*t^8 - 4372*ep^4*mWW^6*s*t^8 - 4896*ep^5*mWW^6*s*t^8 - 1856*ep^6*mWW^6*s*t^8 - 8834*ep*mtt^5*s^2*t^8 - 122485*ep^2*mtt^5*s^2*t^8 - 626344*ep^3*mtt^5*s^2*t^8 - 1439151*ep^4*mtt^5*s^2*t^8 - 1431450*ep^5*mtt^5*s^2*t^8 - 475256*ep^6*mtt^5*s^2*t^8 - 1308*mtt^4*mWW*s^2*t^8 + 10913*ep*mtt^4*mWW*s^2*t^8 + 291111*ep^2*mtt^4*mWW*s^2*t^8 + 1704646*ep^3*mtt^4*mWW*s^2*t^8 + 4243596*ep^4*mtt^4*mWW*s^2*t^8 + 4625554*ep^5*mtt^4*mWW*s^2*t^8 + 1767052*ep^6*mtt^4*mWW*s^2*t^8 + 3768*mtt^3*mWW^2*s^2*t^8 + 18672*ep*mtt^3*mWW^2*s^2*t^8 - 165604*ep^2*mtt^3*mWW^2*s^2*t^8 - 1554719*ep^3*mtt^3*mWW^2*s^2*t^8 - 4664497*ep^4*mtt^3*mWW^2*s^2*t^8 - 5978554*ep^5*mtt^3*mWW^2*s^2*t^8 - 2762728*ep^6*mtt^3*mWW^2*s^2*t^8 - 3544*mtt^2*mWW^3*s^2*t^8 - 33658*ep*mtt^2*mWW^3*s^2*t^8 - 55833*ep^2*mtt^2*mWW^3*s^2*t^8 + 424618*ep^3*mtt^2*mWW^3*s^2*t^8 + 2065961*ep^4*mtt^2*mWW^3*s^2*t^8 + 3373026*ep^5*mtt^2*mWW^3*s^2*t^8 + 1893104*ep^6*mtt^2*mWW^3*s^2*t^8 + 1064*mtt*mWW^4*s^2*t^8 + 12774*ep*mtt*mWW^4*s^2*t^8 + 54427*ep^2*mtt*mWW^4*s^2*t^8 + 71721*ep^3*mtt*mWW^4*s^2*t^8 - 127728*ep^4*mtt*mWW^4*s^2*t^8 - 463204*ep^5*mtt*mWW^4*s^2*t^8 - 353632*ep^6*mtt*mWW^4*s^2*t^8 + 20*mWW^5*s^2*t^8 + 133*ep*mWW^5*s^2*t^8 - 2144*ep^2*mWW^5*s^2*t^8 - 24506*ep^3*mWW^5*s^2*t^8 - 91981*ep^4*mWW^5*s^2*t^8 - 143180*ep^5*mWW^5*s^2*t^8 - 77180*ep^6*mWW^5*s^2*t^8 + 6314*ep*mtt^4*s^3*t^8 + 78829*ep^2*mtt^4*s^3*t^8 + 366900*ep^3*mtt^4*s^3*t^8 + 757223*ep^4*mtt^4*s^3*t^8 + 618454*ep^5*mtt^4*s^3*t^8 + 125160*ep^6*mtt^4*s^3*t^8 + 880*mtt^3*mWW*s^3*t^8 - 6144*ep*mtt^3*mWW*s^3*t^8 - 159433*ep^2*mtt^3*mWW*s^3*t^8 - 855908*ep^3*mtt^3*mWW*s^3*t^8 - 1888521*ep^4*mtt^3*mWW*s^3*t^8 - 1643910*ep^5*mtt^3*mWW*s^3*t^8 - 374168*ep^6*mtt^3*mWW*s^3*t^8 - 2216*mtt^2*mWW^2*s^3*t^8 - 12738*ep*mtt^2*mWW^2*s^3*t^8 + 63690*ep^2*mtt^2*mWW^2*s^3*t^8 + 664811*ep^3*mtt^2*mWW^2*s^3*t^8 + 1894461*ep^4*mtt^2*mWW^2*s^3*t^8 + 2164674*ep^5*mtt^2*mWW^2*s^3*t^8 + 834328*ep^6*mtt^2*mWW^2*s^3*t^8 + 1632*mtt*mWW^3*s^3*t^8 + 16646*ep*mtt*mWW^3*s^3*t^8 + 37036*ep^2*mtt*mWW^3*s^3*t^8 - 145709*ep^3*mtt*mWW^3*s^3*t^8 - 819135*ep^4*mtt*mWW^3*s^3*t^8 - 1350166*ep^5*mtt*mWW^3*s^3*t^8 - 743288*ep^6*mtt*mWW^3*s^3*t^8 - 296*mWW^4*s^3*t^8 - 4078*ep*mWW^4*s^3*t^8 - 18202*ep^2*mWW^4*s^3*t^8 - 12886*ep^3*mWW^4*s^3*t^8 + 110572*ep^4*mWW^4*s^3*t^8 + 287124*ep^5*mWW^4*s^3*t^8 + 198864*ep^6*mWW^4*s^3*t^8 - 1722*ep*mtt^3*s^4*t^8 - 18292*ep^2*mtt^3*s^4*t^8 - 73904*ep^3*mtt^3*s^4*t^8 - 136034*ep^4*mtt^3*s^4*t^8 - 95660*ep^5*mtt^3*s^4*t^8 - 16528*ep^6*mtt^3*s^4*t^8 - 112*mtt^2*mWW*s^4*t^8 + 2206*ep*mtt^2*mWW*s^4*t^8 + 31838*ep^2*mtt^2*mWW*s^4*t^8 + 128896*ep^3*mtt^2*mWW*s^4*t^8 + 192086*ep^4*mtt^2*mWW*s^4*t^8 + 14284*ep^5*mtt^2*mWW*s^4*t^8 - 104976*ep^6*mtt^2*mWW*s^4*t^8 + 296*mtt*mWW^2*s^4*t^8 + 1394*ep*mtt*mWW^2*s^4*t^8 - 11112*ep^2*mtt*mWW^2*s^4*t^8 - 81670*ep^3*mtt*mWW^2*s^4*t^8 - 163500*ep^4*mtt*mWW^2*s^4*t^8 - 66448*ep^5*mtt*mWW^2*s^4*t^8 + 47680*ep^6*mtt*mWW^2*s^4*t^8 - 184*mWW^3*s^4*t^8 - 1878*ep*mWW^3*s^4*t^8 - 4474*ep^2*mWW^3*s^4*t^8 + 7346*ep^3*mWW^3*s^4*t^8 + 41076*ep^4*mWW^3*s^4*t^8 + 46088*ep^5*mWW^3*s^4*t^8 + 13824*ep^6*mWW^3*s^4*t^8 - 112*ep*mtt^2*s^5*t^8 - 798*ep^2*mtt^2*s^5*t^8 - 434*ep^3*mtt^2*s^5*t^8 + 8960*ep^4*mtt^2*s^5*t^8 + 25704*ep^5*mtt^2*s^5*t^8 + 21280*ep^6*mtt^2*s^5*t^8 + 252*ep*mtt*mWW*s^5*t^8 + 2212*ep^2*mtt*mWW*s^5*t^8 + 6524*ep^3*mtt*mWW*s^5*t^8 + 6748*ep^4*mtt*mWW*s^5*t^8 - 1736*ep^5*mtt*mWW*s^5*t^8 - 5600*ep^6*mtt*mWW*s^5*t^8 - 140*ep*mWW^2*s^5*t^8 - 742*ep^2*mWW^2*s^5*t^8 + 714*ep^3*mWW^2*s^5*t^8 + 9576*ep^4*mWW^2*s^5*t^8 + 17864*ep^5*mWW^2*s^5*t^8 + 10528*ep^6*mWW^2*s^5*t^8 + 1512*ep*mtt^6*t^9 + 18606*ep^2*mtt^6*t^9 + 87990*ep^3*mtt^6*t^9 + 199836*ep^4*mtt^6*t^9 + 218064*ep^5*mtt^6*t^9 + 91392*ep^6*mtt^6*t^9 - 5082*ep*mtt^5*mWW*t^9 - 62454*ep^2*mtt^5*mWW*t^9 - 295596*ep^3*mtt^5*mWW*t^9 - 674016*ep^4*mtt^5*mWW*t^9 - 741216*ep^5*mtt^5*mWW*t^9 - 314496*ep^6*mtt^5*mWW*t^9 + 5676*ep*mtt^4*mWW^2*t^9 + 70176*ep^2*mtt^4*mWW^2*t^9 + 335292*ep^3*mtt^4*mWW^2*t^9 + 775116*ep^4*mtt^4*mWW^2*t^9 + 868344*ep^5*mtt^4*mWW^2*t^9 + 377376*ep^6*mtt^4*mWW^2*t^9 - 1848*ep*mtt^3*mWW^3*t^9 - 23808*ep^2*mtt^3*mWW^3*t^9 - 119556*ep^3*mtt^3*mWW^3*t^9 - 292896*ep^4*mtt^3*mWW^3*t^9 - 350160*ep^5*mtt^3*mWW^3*t^9 - 163392*ep^6*mtt^3*mWW^3*t^9 - 582*ep*mtt^2*mWW^4*t^9 - 6357*ep^2*mtt^2*mWW^4*t^9 - 25479*ep^3*mtt^2*mWW^4*t^9 - 45438*ep^4*mtt^2*mWW^4*t^9 - 33384*ep^5*mtt^2*mWW^4*t^9 - 5760*ep^6*mtt^2*mWW^4*t^9 + 342*ep*mtt*mWW^5*t^9 + 4068*ep^2*mtt*mWW^5*t^9 + 18498*ep^3*mtt*mWW^5*t^9 + 40164*ep^4*mtt*mWW^5*t^9 + 41568*ep^5*mtt*mWW^5*t^9 + 16320*ep^6*mtt*mWW^5*t^9 - 18*ep*mWW^6*t^9 - 231*ep^2*mWW^6*t^9 - 1149*ep^3*mWW^6*t^9 - 2766*ep^4*mWW^6*t^9 - 3216*ep^5*mWW^6*t^9 - 1440*ep^6*mWW^6*t^9 - 4016*ep*mtt^5*s*t^9 - 52940*ep^2*mtt^5*s*t^9 - 261978*ep^3*mtt^5*s*t^9 - 599382*ep^4*mtt^5*s*t^9 - 624712*ep^5*mtt^5*s*t^9 - 235072*ep^6*mtt^5*s*t^9 - 252*mtt^4*mWW*s*t^9 + 9544*ep*mtt^4*mWW*s*t^9 + 150280*ep^2*mtt^4*mWW*s*t^9 + 782968*ep^3*mtt^4*mWW*s*t^9 + 1856990*ep^4*mtt^4*mWW*s*t^9 + 2018084*ep^5*mtt^4*mWW*s*t^9 + 804016*ep^6*mtt^4*mWW*s*t^9 + 776*mtt^3*mWW^2*s*t^9 - 3875*ep*mtt^3*mWW^2*s*t^9 - 131849*ep^2*mtt^3*mWW^2*s*t^9 - 794262*ep^3*mtt^3*mWW^2*s*t^9 - 2054756*ep^4*mtt^3*mWW^2*s*t^9 - 2429448*ep^5*mtt^3*mWW^2*s*t^9 - 1067616*ep^6*mtt^3*mWW^2*s*t^9 - 816*mtt^2*mWW^3*s*t^9 - 5051*ep*mtt^2*mWW^3*s*t^9 + 21923*ep^2*mtt^2*mWW^3*s*t^9 + 269492*ep^3*mtt^2*mWW^3*s*t^9 + 880458*ep^4*mtt^2*mWW^3*s*t^9 + 1226700*ep^5*mtt^2*mWW^3*s*t^9 + 624784*ep^6*mtt^2*mWW^3*s*t^9 + 312*mtt*mWW^4*s*t^9 + 3727*ep*mtt*mWW^4*s*t^9 + 15179*ep^2*mtt*mWW^4*s*t^9 + 15550*ep^3*mtt*mWW^4*s*t^9 - 53642*ep^4*mtt*mWW^4*s*t^9 - 153792*ep^5*mtt*mWW^4*s*t^9 - 109024*ep^6*mtt*mWW^4*s*t^9 - 20*mWW^5*s*t^9 - 329*ep*mWW^5*s*t^9 - 2593*ep^2*mWW^5*s*t^9 - 11770*ep^3*mWW^5*s*t^9 - 29668*ep^4*mWW^5*s*t^9 - 36832*ep^5*mWW^5*s*t^9 - 17088*ep^6*mWW^5*s*t^9 + 3978*ep*mtt^4*s^2*t^9 + 52923*ep^2*mtt^4*s^2*t^9 + 259966*ep^3*mtt^4*s^2*t^9 + 572987*ep^4*mtt^4*s^2*t^9 + 543406*ep^5*mtt^4*s^2*t^9 + 168840*ep^6*mtt^4*s^2*t^9 + 384*mtt^3*mWW*s^2*t^9 - 6937*ep*mtt^3*mWW*s^2*t^9 - 128903*ep^2*mtt^3*mWW*s^2*t^9 - 679905*ep^3*mtt^3*mWW*s^2*t^9 - 1548697*ep^4*mtt^3*mWW*s^2*t^9 - 1512582*ep^5*mtt^3*mWW*s^2*t^9 - 488224*ep^6*mtt^3*mWW*s^2*t^9 - 1004*mtt^2*mWW^2*s^2*t^9 - 1173*ep*mtt^2*mWW^2*s^2*t^9 + 88565*ep^2*mtt^2*mWW^2*s^2*t^9 + 594743*ep^3*mtt^2*mWW^2*s^2*t^9 + 1525657*ep^4*mtt^2*mWW^2*s^2*t^9 + 1676798*ep^5*mtt^2*mWW^2*s^2*t^9 + 643344*ep^6*mtt^2*mWW^2*s^2*t^9 + 824*mtt*mWW^3*s^2*t^9 + 6549*ep*mtt*mWW^3*s^2*t^9 - 3403*ep^2*mtt*mWW^3*s^2*t^9 - 172217*ep^3*mtt*mWW^3*s^2*t^9 - 614735*ep^4*mtt*mWW^3*s^2*t^9 - 856658*ep^5*mtt*mWW^3*s^2*t^9 - 421728*ep^6*mtt*mWW^3*s^2*t^9 - 204*mWW^4*s^2*t^9 - 2417*ep*mWW^4*s^2*t^9 - 8870*ep^2*mWW^4*s^2*t^9 + 149*ep^3*mWW^4*s^2*t^9 + 73188*ep^4*mWW^4*s^2*t^9 + 160268*ep^5*mWW^4*s^2*t^9 + 103528*ep^6*mWW^4*s^2*t^9 - 1492*ep*mtt^3*s^3*t^9 - 19400*ep^2*mtt^3*s^3*t^9 - 93206*ep^3*mtt^3*s^3*t^9 - 199654*ep^4*mtt^3*s^3*t^9 - 180044*ep^5*mtt^3*s^3*t^9 - 52304*ep^6*mtt^3*s^3*t^9 - 112*mtt^2*mWW*s^3*t^9 + 2544*ep*mtt^2*mWW*s^3*t^9 + 42352*ep^2*mtt^2*mWW*s^3*t^9 + 207192*ep^3*mtt^2*mWW*s^3*t^9 + 424350*ep^4*mtt^2*mWW*s^3*t^9 + 333356*ep^5*mtt^2*mWW*s^3*t^9 + 57392*ep^6*mtt^2*mWW*s^3*t^9 + 264*mtt*mWW^2*s^3*t^9 + 36*ep*mtt*mWW^2*s^3*t^9 - 25066*ep^2*mtt*mWW^2*s^3*t^9 - 147794*ep^3*mtt*mWW^2*s^3*t^9 - 318804*ep^4*mtt*mWW^2*s^3*t^9 - 248912*ep^5*mtt*mWW^2*s^3*t^9 - 35328*ep^6*mtt*mWW^2*s^3*t^9 - 152*mWW^3*s^3*t^9 - 1088*ep*mWW^3*s^3*t^9 + 1442*ep^2*mWW^3*s^3*t^9 + 27652*ep^3*mWW^3*s^3*t^9 + 73888*ep^4*mWW^3*s^3*t^9 + 66008*ep^5*mWW^3*s^3*t^9 + 13440*ep^6*mWW^3*s^3*t^9 + 28*ep*mtt^2*s^4*t^9 + 966*ep^2*mtt^2*s^4*t^9 + 7322*ep^3*mtt^2*s^4*t^9 + 22540*ep^4*mtt^2*s^4*t^9 + 32256*ep^5*mtt^2*s^4*t^9 + 18368*ep^6*mtt^2*s^4*t^9 - 112*ep*mtt*mWW*s^4*t^9 - 2142*ep^2*mtt*mWW*s^4*t^9 - 12894*ep^3*mtt*mWW*s^4*t^9 - 33068*ep^4*mtt*mWW*s^4*t^9 - 38864*ep^5*mtt*mWW*s^4*t^9 - 17920*ep^6*mtt*mWW*s^4*t^9 + 84*ep*mWW^2*s^4*t^9 + 1512*ep^2*mWW^2*s^4*t^9 + 8848*ep^3*mWW^2*s^4*t^9 + 22204*ep^4*mWW^2*s^4*t^9 + 25256*ep^5*mWW^2*s^4*t^9 + 10976*ep^6*mWW^2*s^4*t^9 - 828*ep*mtt^5*t^10 - 9888*ep^2*mtt^5*t^10 - 45084*ep^3*mtt^5*t^10 - 97992*ep^4*mtt^5*t^10 - 101472*ep^5*mtt^5*t^10 - 39936*ep^6*mtt^5*t^10 + 2634*ep*mtt^4*mWW*t^10 + 31674*ep^2*mtt^4*mWW*t^10 + 145944*ep^3*mtt^4*mWW*t^10 + 322152*ep^4*mtt^4*mWW*t^10 + 340896*ep^5*mtt^4*mWW*t^10 + 138240*ep^6*mtt^4*mWW*t^10 - 2826*ep*mtt^3*mWW^2*t^10 - 34368*ep^2*mtt^3*mWW^2*t^10 - 160854*ep^3*mtt^3*mWW^2*t^10 - 362640*ep^4*mtt^3*mWW^2*t^10 - 394392*ep^5*mtt^3*mWW^2*t^10 - 165600*ep^6*mtt^3*mWW^2*t^10 + 1014*ep*mtt^2*mWW^3*t^10 + 12702*ep^2*mtt^2*mWW^3*t^10 + 61692*ep^3*mtt^2*mWW^3*t^10 + 145452*ep^4*mtt^2*mWW^3*t^10 + 166632*ep^5*mtt^2*mWW^3*t^10 + 74208*ep^6*mtt^2*mWW^3*t^10 + 54*ep*mtt*mWW^4*t^10 + 444*ep^2*mtt*mWW^4*t^10 + 822*ep^3*mtt*mWW^4*t^10 - 1632*ep^4*mtt*mWW^4*t^10 - 6312*ep^5*mtt*mWW^4*t^10 - 4896*ep^6*mtt*mWW^4*t^10 - 48*ep*mWW^5*t^10 - 564*ep^2*mWW^5*t^10 - 2520*ep^3*mWW^5*t^10 - 5340*ep^4*mWW^5*t^10 - 5352*ep^5*mWW^5*t^10 - 2016*ep^6*mWW^5*t^10 + 1639*ep*mtt^4*s*t^10 + 20573*ep^2*mtt^4*s*t^10 + 96688*ep^3*mtt^4*s*t^10 + 209004*ep^4*mtt^4*s*t^10 + 203556*ep^5*mtt^4*s*t^10 + 69840*ep^6*mtt^4*s*t^10 + 68*mtt^3*mWW*s*t^10 - 3996*ep*mtt^3*mWW*s*t^10 - 56257*ep^2*mtt^3*mWW*s*t^10 - 273655*ep^3*mtt^3*mWW*s*t^10 - 605636*ep^4*mtt^3*mWW*s*t^10 - 605956*ep^5*mtt^3*mWW*s*t^10 - 216208*ep^6*mtt^3*mWW*s*t^10 - 180*mtt^2*mWW^2*s*t^10 + 2508*ep*mtt^2*mWW^2*s*t^10 + 49009*ep^2*mtt^2*mWW^2*s*t^10 + 260947*ep^3*mtt^2*mWW^2*s*t^10 + 614552*ep^4*mtt^2*mWW^2*s*t^10 + 657380*ep^5*mtt^2*mWW^2*s*t^10 + 256464*ep^6*mtt^2*mWW^2*s*t^10 + 156*mtt*mWW^3*s*t^10 + 332*ep*mtt*mWW^3*s*t^10 - 11935*ep^2*mtt*mWW^3*s*t^10 - 86637*ep^3*mtt*mWW^3*s*t^10 - 239824*ep^4*mtt*mWW^3*s*t^10 - 295876*ep^5*mtt*mWW^3*s*t^10 - 134736*ep^6*mtt*mWW^3*s*t^10 - 44*mWW^4*s*t^10 - 483*ep*mWW^4*s*t^10 - 1390*ep^2*mWW^4*s*t^10 + 2657*ep^3*mWW^4*s*t^10 + 21904*ep^4*mWW^4*s*t^10 + 40896*ep^5*mWW^4*s*t^10 + 24640*ep^6*mWW^4*s*t^10 - 997*ep*mtt^3*s^2*t^10 - 12766*ep^2*mtt^3*s^2*t^10 - 60285*ep^3*mtt^3*s^2*t^10 - 127832*ep^4*mtt^3*s^2*t^10 - 117540*ep^5*mtt^3*s^2*t^10 - 35920*ep^6*mtt^3*s^2*t^10 - 48*mtt^2*mWW*s^2*t^10 + 2115*ep*mtt^2*mWW*s^2*t^10 + 30686*ep^2*mtt^2*mWW*s^2*t^10 + 146533*ep^3*mtt^2*mWW*s^2*t^10 + 305684*ep^4*mtt^2*mWW*s^2*t^10 + 268516*ep^5*mtt^2*mWW*s^2*t^10 + 72496*ep^6*mtt^2*mWW*s^2*t^10 + 104*mtt*mWW^2*s^2*t^10 - 987*ep*mtt*mWW^2*s^2*t^10 - 21850*ep^2*mtt*mWW^2*s^2*t^10 - 112729*ep^3*mtt*mWW^2*s^2*t^10 - 241134*ep^4*mtt*mWW^2*s^2*t^10 - 211464*ep^5*mtt*mWW^2*s^2*t^10 - 54464*ep^6*mtt*mWW^2*s^2*t^10 - 56*mWW^3*s^2*t^10 - 131*ep*mWW^3*s^2*t^10 + 3834*ep^2*mWW^3*s^2*t^10 + 25629*ep^3*mWW^3*s^2*t^10 + 60606*ep^4*mWW^3*s^2*t^10 + 56768*ep^5*mWW^3*s^2*t^10 + 15872*ep^6*mWW^3*s^2*t^10 + 128*ep*mtt^2*s^3*t^10 + 1848*ep^2*mtt^2*s^3*t^10 + 9592*ep^3*mtt^2*s^3*t^10 + 22496*ep^4*mtt^2*s^3*t^10 + 24672*ep^5*mtt^2*s^3*t^10 + 10624*ep^6*mtt^2*s^3*t^10 - 328*ep*mtt*mWW*s^3*t^10 - 4210*ep^2*mtt*mWW*s^3*t^10 - 19802*ep^3*mtt*mWW*s^3*t^10 - 42156*ep^4*mtt*mWW*s^3*t^10 - 40992*ep^5*mtt*mWW*s^3*t^10 - 14912*ep^6*mtt*mWW*s^3*t^10 + 200*ep*mWW^2*s^3*t^10 + 2458*ep^2*mWW^2*s^3*t^10 + 11110*ep^3*mWW^2*s^3*t^10 + 22720*ep^4*mWW^2*s^3*t^10 + 21000*ep^5*mWW^2*s^3*t^10 + 7072*ep^6*mWW^2*s^3*t^10 + 297*ep*mtt^4*t^11 + 3423*ep^2*mtt^4*t^11 + 14892*ep^3*mtt^4*t^11 + 30420*ep^4*mtt^4*t^11 + 28992*ep^5*mtt^4*t^11 + 10176*ep^6*mtt^4*t^11 - 864*ep*mtt^3*mWW*t^11 - 10107*ep^2*mtt^3*mWW*t^11 - 44919*ep^3*mtt^3*mWW*t^11 - 94626*ep^4*mtt^3*mWW*t^11 - 94320*ep^5*mtt^3*mWW*t^11 - 35424*ep^6*mtt^3*mWW*t^11 + 846*ep*mtt^2*mWW^2*t^11 + 10080*ep^2*mtt^2*mWW^2*t^11 + 45942*ep^3*mtt^2*mWW^2*t^11 + 100152*ep^4*mtt^2*mWW^2*t^11 + 104520*ep^5*mtt^2*mWW^2*t^11 + 41760*ep^6*mtt^2*mWW^2*t^11 - 288*ep*mtt*mWW^3*t^11 - 3531*ep^2*mtt*mWW^3*t^11 - 16695*ep^3*mtt*mWW^3*t^11 - 38106*ep^4*mtt*mWW^3*t^11 - 42048*ep^5*mtt*mWW^3*t^11 - 17952*ep^6*mtt*mWW^3*t^11 + 9*ep*mWW^4*t^11 + 135*ep^2*mWW^4*t^11 + 780*ep^3*mWW^4*t^11 + 2160*ep^4*mWW^4*t^11 + 2856*ep^5*mWW^4*t^11 + 1440*ep^6*mWW^4*t^11 - 386*ep*mtt^3*s*t^11 - 4599*ep^2*mtt^3*s*t^11 - 20350*ep^3*mtt^3*s*t^11 - 40923*ep^4*mtt^3*s*t^11 - 36302*ep^5*mtt^3*s*t^11 - 10760*ep^6*mtt^3*s*t^11 - 8*mtt^2*mWW*s*t^11 + 917*ep*mtt^2*mWW*s*t^11 + 11558*ep^2*mtt^2*mWW*s*t^11 + 51969*ep^3*mtt^2*mWW*s*t^11 + 105522*ep^4*mtt^2*mWW*s*t^11 + 94420*ep^5*mtt^2*mWW*s*t^11 + 28272*ep^6*mtt^2*mWW*s*t^11 + 16*mtt*mWW^2*s*t^11 - 640*ep*mtt*mWW^2*s*t^11 - 9058*ep^2*mtt*mWW^2*s*t^11 - 42495*ep^3*mtt*mWW^2*s*t^11 - 89139*ep^4*mtt*mWW^2*s*t^11 - 82658*ep^5*mtt*mWW^2*s*t^11 - 26136*ep^6*mtt*mWW^2*s*t^11 - 8*mWW^3*s*t^11 + 109*ep*mWW^3*s*t^11 + 2099*ep^2*mWW^3*s*t^11 + 10876*ep^3*mWW^3*s*t^11 + 24540*ep^4*mWW^3*s*t^11 + 24540*ep^5*mWW^3*s*t^11 + 8624*ep^6*mWW^3*s*t^11 + 106*ep*mtt^2*s^2*t^11 + 1302*ep^2*mtt^2*s^2*t^11 + 5876*ep^3*mtt^2*s^2*t^11 + 11968*ep^4*mtt^2*s^2*t^11 + 10944*ep^5*mtt^2*s^2*t^11 + 3584*ep^6*mtt^2*s^2*t^11 - 246*ep*mtt*mWW*s^2*t^11 - 2878*ep^2*mtt*mWW*s^2*t^11 - 12374*ep^3*mtt*mWW*s^2*t^11 - 23908*ep^4*mtt*mWW*s^2*t^11 - 20320*ep^5*mtt*mWW*s^2*t^11 - 5824*ep^6*mtt*mWW*s^2*t^11 + 140*ep*mWW^2*s^2*t^11 + 1588*ep^2*mWW^2*s^2*t^11 + 6606*ep^3*mWW^2*s^2*t^11 + 12288*ep^4*mWW^2*s^2*t^11 + 9880*ep^5*mWW^2*s^2*t^11 + 2528*ep^6*mWW^2*s^2*t^11 - 63*ep*mtt^3*t^12 - 696*ep^2*mtt^3*t^12 - 2847*ep^3*mtt^3*t^12 - 5298*ep^4*mtt^3*t^12 - 4344*ep^5*mtt^3*t^12 - 1152*ep^6*mtt^3*t^12 + 159*ep*mtt^2*mWW*t^12 + 1788*ep^2*mtt^2*mWW*t^12 + 7515*ep^3*mtt^2*mWW*t^12 + 14610*ep^4*mtt^2*mWW*t^12 + 12936*ep^5*mtt^2*mWW*t^12 + 4032*ep^6*mtt^2*mWW*t^12 - 129*ep*mtt*mWW^2*t^12 - 1488*ep^2*mtt*mWW^2*t^12 - 6489*ep^3*mtt*mWW^2*t^12 - 13326*ep^4*mtt*mWW^2*t^12 - 12840*ep^5*mtt*mWW^2*t^12 - 4608*ep^6*mtt*mWW^2*t^12 + 33*ep*mWW^3*t^12 + 396*ep^2*mWW^3*t^12 + 1821*ep^3*mWW^3*t^12 + 4014*ep^4*mWW^3*t^12 + 4248*ep^5*mWW^3*t^12 + 1728*ep^6*mWW^3*t^12 + 40*ep*mtt^2*s*t^12 + 449*ep^2*mtt^2*s*t^12 + 1839*ep^3*mtt^2*s*t^12 + 3328*ep^4*mtt^2*s*t^12 + 2516*ep^5*mtt^2*s*t^12 + 528*ep^6*mtt^2*s*t^12 - 86*ep*mtt*mWW*s*t^12 - 949*ep^2*mtt*mWW*s*t^12 - 3813*ep^3*mtt*mWW*s*t^12 - 6740*ep^4*mtt*mWW*s*t^12 - 4900*ep^5*mtt*mWW*s*t^12 - 912*ep^6*mtt*mWW*s*t^12 + 46*ep*mWW^2*s*t^12 + 500*ep^2*mWW^2*s*t^12 + 1974*ep^3*mWW^2*s*t^12 + 3412*ep^4*mWW^2*s*t^12 + 2384*ep^5*mWW^2*s*t^12 + 384*ep^6*mWW^2*s*t^12 + 6*ep*mtt^2*t^13 + 63*ep^2*mtt^2*t^13 + 237*ep^3*mtt^2*t^13 + 378*ep^4*mtt^2*t^13 + 216*ep^5*mtt^2*t^13 - 12*ep*mtt*mWW*t^13 - 126*ep^2*mtt*mWW*t^13 - 474*ep^3*mtt*mWW*t^13 - 756*ep^4*mtt*mWW*t^13 - 432*ep^5*mtt*mWW*t^13 + 6*ep*mWW^2*t^13 + 63*ep^2*mWW^2*t^13 + 237*ep^3*mWW^2*t^13 + 378*ep^4*mWW^2*t^13 + 216*ep^5*mWW^2*t^13)/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(15*ep*mtt^8*mWW^2*s^3 + 115*ep^2*mtt^8*mWW^2*s^3 + 270*ep^3*mtt^8*mWW^2*s^3 + 200*ep^4*mtt^8*mWW^2*s^3 - 53*ep*mtt^7*mWW^3*s^3 - 433*ep^2*mtt^7*mWW^3*s^3 - 1054*ep^3*mtt^7*mWW^3*s^3 - 800*ep^4*mtt^7*mWW^3*s^3 + 55*ep*mtt^6*mWW^4*s^3 + 507*ep^2*mtt^6*mWW^4*s^3 + 1310*ep^3*mtt^6*mWW^4*s^3 + 1032*ep^4*mtt^6*mWW^4*s^3 + 11*ep*mtt^5*mWW^5*s^3 + 15*ep^2*mtt^5*mWW^5*s^3 - 62*ep^3*mtt^5*mWW^5*s^3 - 96*ep^4*mtt^5*mWW^5*s^3 - 59*ep*mtt^4*mWW^6*s^3 - 495*ep^2*mtt^4*mWW^6*s^3 - 1222*ep^3*mtt^4*mWW^6*s^3 - 936*ep^4*mtt^4*mWW^6*s^3 + 41*ep*mtt^3*mWW^7*s^3 + 405*ep^2*mtt^3*mWW^7*s^3 + 1078*ep^3*mtt^3*mWW^7*s^3 + 864*ep^4*mtt^3*mWW^7*s^3 - 11*ep*mtt^2*mWW^8*s^3 - 127*ep^2*mtt^2*mWW^8*s^3 - 358*ep^3*mtt^2*mWW^8*s^3 - 296*ep^4*mtt^2*mWW^8*s^3 + ep*mtt*mWW^9*s^3 + 13*ep^2*mtt*mWW^9*s^3 + 38*ep^3*mtt*mWW^9*s^3 + 32*ep^4*mtt*mWW^9*s^3 - 65*ep*mtt^7*mWW^2*s^4 - 525*ep^2*mtt^7*mWW^2*s^4 - 1270*ep^3*mtt^7*mWW^2*s^4 - 960*ep^4*mtt^7*mWW^2*s^4 + 195*ep*mtt^6*mWW^3*s^4 + 1727*ep^2*mtt^6*mWW^3*s^4 + 4430*ep^3*mtt^6*mWW^3*s^4 + 3592*ep^4*mtt^6*mWW^3*s^4 + 160*ep^5*mtt^6*mWW^3*s^4 - 157*ep*mtt^5*mWW^4*s^4 - 1657*ep^2*mtt^5*mWW^4*s^4 - 4686*ep^3*mtt^5*mWW^4*s^4 - 4256*ep^4*mtt^5*mWW^4*s^4 - 512*ep^5*mtt^5*mWW^4*s^4 - 73*ep*mtt^4*mWW^5*s^4 - 413*ep^2*mtt^4*mWW^5*s^4 - 634*ep^3*mtt^4*mWW^5*s^4 + 8*ep^4*mtt^4*mWW^5*s^4 + 416*ep^5*mtt^4*mWW^5*s^4 + 189*ep*mtt^3*mWW^6*s^4 + 1817*ep^2*mtt^3*mWW^6*s^4 + 4862*ep^3*mtt^3*mWW^6*s^4 + 4096*ep^4*mtt^3*mWW^6*s^4 + 256*ep^5*mtt^3*mWW^6*s^4 - 119*ep*mtt^2*mWW^7*s^4 - 1283*ep^2*mtt^2*mWW^7*s^4 - 3702*ep^3*mtt^2*mWW^7*s^4 - 3496*ep^4*mtt^2*mWW^7*s^4 - 544*ep^5*mtt^2*mWW^7*s^4 + 33*ep*mtt*mWW^8*s^4 + 365*ep^2*mtt*mWW^8*s^4 + 1094*ep^3*mtt*mWW^8*s^4 + 1120*ep^4*mtt*mWW^8*s^4 + 256*ep^5*mtt*mWW^8*s^4 - 3*ep*mWW^9*s^4 - 31*ep^2*mWW^9*s^4 - 94*ep^3*mWW^9*s^4 - 104*ep^4*mWW^9*s^4 - 32*ep^5*mWW^9*s^4 + 110*ep*mtt^6*mWW^2*s^5 + 950*ep^2*mtt^6*mWW^2*s^5 + 2380*ep^3*mtt^6*mWW^2*s^5 + 1840*ep^4*mtt^6*mWW^2*s^5 - 282*ep*mtt^5*mWW^3*s^5 - 2738*ep^2*mtt^5*mWW^3*s^5 - 7436*ep^3*mtt^5*mWW^3*s^5 - 6496*ep^4*mtt^5*mWW^3*s^5 - 640*ep^5*mtt^5*mWW^3*s^5 + 172*ep*mtt^4*mWW^4*s^5 + 2044*ep^2*mtt^4*mWW^4*s^5 + 6296*ep^3*mtt^4*mWW^4*s^5 + 6560*ep^4*mtt^4*mWW^4*s^5 + 1536*ep^5*mtt^4*mWW^4*s^5 + 148*ep*mtt^3*mWW^5*s^5 + 1284*ep^2*mtt^3*mWW^5*s^5 + 3064*ep^3*mtt^3*mWW^5*s^5 + 1920*ep^4*mtt^3*mWW^5*s^5 - 512*ep^5*mtt^3*mWW^5*s^5 - 258*ep*mtt^2*mWW^6*s^5 - 2746*ep^2*mtt^2*mWW^6*s^5 - 7924*ep^3*mtt^2*mWW^6*s^5 - 7568*ep^4*mtt^2*mWW^6*s^5 - 1280*ep^5*mtt^2*mWW^6*s^5 + 134*ep*mtt*mWW^7*s^5 + 1454*ep^2*mtt*mWW^7*s^5 + 4372*ep^3*mtt*mWW^7*s^5 + 4576*ep^4*mtt*mWW^7*s^5 + 1152*ep^5*mtt*mWW^7*s^5 - 24*ep*mWW^8*s^5 - 248*ep^2*mWW^8*s^5 - 752*ep^3*mWW^8*s^5 - 832*ep^4*mWW^8*s^5 - 256*ep^5*mWW^8*s^5 - 90*ep*mtt^5*mWW^2*s^6 - 850*ep^2*mtt^5*mWW^2*s^6 - 2220*ep^3*mtt^5*mWW^2*s^6 - 1760*ep^4*mtt^5*mWW^2*s^6 + 206*ep*mtt^4*mWW^3*s^6 + 2182*ep^2*mtt^4*mWW^3*s^6 + 6268*ep^3*mtt^4*mWW^3*s^6 + 5936*ep^4*mtt^4*mWW^3*s^6 + 960*ep^5*mtt^4*mWW^3*s^6 - 88*ep*mtt^3*mWW^4*s^6 - 1080*ep^2*mtt^3*mWW^4*s^6 - 3584*ep^3*mtt^3*mWW^4*s^6 - 4320*ep^4*mtt^3*mWW^4*s^6 - 1536*ep^5*mtt^3*mWW^4*s^6 - 152*ep*mtt^2*mWW^5*s^6 - 1624*ep^2*mtt^2*mWW^5*s^6 - 4576*ep^3*mtt^2*mWW^5*s^6 - 4064*ep^4*mtt^2*mWW^5*s^6 - 384*ep^5*mtt^2*mWW^5*s^6 + 178*ep*mtt*mWW^6*s^6 + 1930*ep^2*mtt*mWW^6*s^6 + 5804*ep^3*mtt*mWW^6*s^6 + 6080*ep^4*mtt*mWW^6*s^6 + 1536*ep^5*mtt*mWW^6*s^6 - 54*ep*mWW^7*s^6 - 558*ep^2*mWW^7*s^6 - 1692*ep^3*mWW^7*s^6 - 1872*ep^4*mWW^7*s^6 - 576*ep^5*mWW^7*s^6 + 35*ep*mtt^4*mWW^2*s^7 + 375*ep^2*mtt^4*mWW^2*s^7 + 1030*ep^3*mtt^4*mWW^2*s^7 + 840*ep^4*mtt^4*mWW^2*s^7 - 81*ep*mtt^3*mWW^3*s^7 - 893*ep^2*mtt^3*mWW^3*s^7 - 2678*ep^3*mtt^3*mWW^3*s^7 - 2752*ep^4*mtt^3*mWW^3*s^7 - 640*ep^5*mtt^3*mWW^3*s^7 + 13*ep*mtt^2*mWW^4*s^7 + 121*ep^2*mtt^2*mWW^4*s^7 + 474*ep^3*mtt^2*mWW^4*s^7 + 824*ep^4*mtt^2*mWW^4*s^7 + 512*ep^5*mtt^2*mWW^4*s^7 + 81*ep*mtt*mWW^5*s^7 + 893*ep^2*mtt*mWW^5*s^7 + 2678*ep^3*mtt*mWW^5*s^7 + 2752*ep^4*mtt*mWW^5*s^7 + 640*ep^5*mtt*mWW^5*s^7 - 48*ep*mWW^6*s^7 - 496*ep^2*mWW^6*s^7 - 1504*ep^3*mWW^6*s^7 - 1664*ep^4*mWW^6*s^7 - 512*ep^5*mWW^6*s^7 - 5*ep*mtt^3*mWW^2*s^8 - 65*ep^2*mtt^3*mWW^2*s^8 - 190*ep^3*mtt^3*mWW^2*s^8 - 160*ep^4*mtt^3*mWW^2*s^8 + 15*ep*mtt^2*mWW^3*s^8 + 155*ep^2*mtt^2*mWW^3*s^8 + 470*ep^3*mtt^2*mWW^3*s^8 + 520*ep^4*mtt^2*mWW^3*s^8 + 160*ep^5*mtt^2*mWW^3*s^8 + 5*ep*mtt*mWW^4*s^8 + 65*ep^2*mtt*mWW^4*s^8 + 190*ep^3*mtt*mWW^4*s^8 + 160*ep^4*mtt*mWW^4*s^8 - 15*ep*mWW^5*s^8 - 155*ep^2*mWW^5*s^8 - 470*ep^3*mWW^5*s^8 - 520*ep^4*mWW^5*s^8 - 160*ep^5*mWW^5*s^8 + 9*mtt^10*mWW*s*t + 123*ep*mtt^10*mWW*s*t + 648*ep^2*mtt^10*mWW*s*t + 1644*ep^3*mtt^10*mWW*s*t + 2016*ep^4*mtt^10*mWW*s*t + 960*ep^5*mtt^10*mWW*s*t - 39*mtt^9*mWW^2*s*t - 528*ep*mtt^9*mWW^2*s*t - 2763*ep^2*mtt^9*mWW^2*s*t - 6990*ep^3*mtt^9*mWW^2*s*t - 8592*ep^4*mtt^9*mWW^2*s*t - 4128*ep^5*mtt^9*mWW^2*s*t + 57*mtt^8*mWW^3*s*t + 786*ep*mtt^8*mWW^3*s*t + 4191*ep^2*mtt^8*mWW^3*s*t + 10830*ep^3*mtt^8*mWW^3*s*t + 13680*ep^4*mtt^8*mWW^3*s*t + 6816*ep^5*mtt^8*mWW^3*s*t - 15*mtt^7*mWW^4*s*t - 291*ep*mtt^7*mWW^4*s*t - 1962*ep^2*mtt^7*mWW^4*s*t - 6072*ep^3*mtt^7*mWW^4*s*t - 8976*ep^4*mtt^7*mWW^4*s*t - 5184*ep^5*mtt^7*mWW^4*s*t - 45*mtt^6*mWW^5*s*t - 441*ep*mtt^6*mWW^5*s*t - 1482*ep^2*mtt^6*mWW^5*s*t - 1752*ep^3*mtt^6*mWW^5*s*t + 384*ep^4*mtt^6*mWW^5*s*t + 1536*ep^5*mtt^6*mWW^5*s*t + 51*mtt^5*mWW^6*s*t + 546*ep*mtt^5*mWW^6*s*t + 2145*ep^2*mtt^5*mWW^6*s*t + 3714*ep^3*mtt^5*mWW^6*s*t + 2448*ep^4*mtt^5*mWW^6*s*t + 96*ep^5*mtt^5*mWW^6*s*t - 21*mtt^4*mWW^7*s*t - 228*ep*mtt^4*mWW^7*s*t - 909*ep^2*mtt^4*mWW^7*s*t - 1602*ep^3*mtt^4*mWW^7*s*t - 1104*ep^4*mtt^4*mWW^7*s*t - 96*ep^5*mtt^4*mWW^7*s*t + 3*mtt^3*mWW^8*s*t + 33*ep*mtt^3*mWW^8*s*t + 132*ep^2*mtt^3*mWW^8*s*t + 228*ep^3*mtt^3*mWW^8*s*t + 144*ep^4*mtt^3*mWW^8*s*t - 45*mtt^9*mWW*s^2*t - 553*ep*mtt^9*mWW*s^2*t - 2574*ep^2*mtt^9*mWW*s^2*t - 5730*ep^3*mtt^9*mWW*s^2*t - 6138*ep^4*mtt^9*mWW*s^2*t - 2540*ep^5*mtt^9*mWW*s^2*t + 182*mtt^8*mWW^2*s^2*t + 2240*ep*mtt^8*mWW^2*s^2*t + 10563*ep^2*mtt^8*mWW^2*s^2*t + 24321*ep^3*mtt^8*mWW^2*s^2*t + 27638*ep^4*mtt^8*mWW^2*s^2*t + 12440*ep^5*mtt^8*mWW^2*s^2*t - 256*mtt^7*mWW^3*s^2*t - 3198*ep*mtt^7*mWW^3*s^2*t - 15480*ep^2*mtt^7*mWW^3*s^2*t - 37262*ep^3*mtt^7*mWW^3*s^2*t - 45244*ep^4*mtt^7*mWW^3*s^2*t - 22176*ep^5*mtt^7*mWW^3*s^2*t + 97*mtt^6*mWW^4*s^2*t + 1360*ep*mtt^6*mWW^4*s^2*t + 7505*ep^2*mtt^6*mWW^4*s^2*t + 20800*ep^3*mtt^6*mWW^4*s^2*t + 29384*ep^4*mtt^6*mWW^4*s^2*t + 16848*ep^5*mtt^6*mWW^4*s^2*t + 107*mtt^5*mWW^5*s^2*t + 1080*ep*mtt^5*mWW^5*s^2*t + 3652*ep^2*mtt^5*mWW^5*s^2*t + 4447*ep^3*mtt^5*mWW^5*s^2*t - 602*ep^4*mtt^5*mWW^5*s^2*t - 3696*ep^5*mtt^5*mWW^5*s^2*t - 128*mtt^4*mWW^6*s^2*t - 1408*ep*mtt^4*mWW^6*s^2*t - 5587*ep^2*mtt^4*mWW^6*s^2*t - 10035*ep^3*mtt^4*mWW^6*s^2*t - 7762*ep^4*mtt^4*mWW^6*s^2*t - 1512*ep^5*mtt^4*mWW^6*s^2*t + 50*mtt^3*mWW^7*s^2*t + 558*ep*mtt^3*mWW^7*s^2*t + 2248*ep^2*mtt^3*mWW^7*s^2*t + 4052*ep^3*mtt^3*mWW^7*s^2*t + 3184*ep^4*mtt^3*mWW^7*s^2*t + 752*ep^5*mtt^3*mWW^7*s^2*t - 7*mtt^2*mWW^8*s^2*t - 80*ep*mtt^2*mWW^8*s^2*t - 337*ep^2*mtt^2*mWW^8*s^2*t - 622*ep^3*mtt^2*mWW^8*s^2*t - 492*ep^4*mtt^2*mWW^8*s^2*t - 128*ep^5*mtt^2*mWW^8*s^2*t + ep*mtt*mWW^9*s^2*t + 10*ep^2*mtt*mWW^9*s^2*t + 29*ep^3*mtt*mWW^9*s^2*t + 32*ep^4*mtt*mWW^9*s^2*t + 12*ep^5*mtt*mWW^9*s^2*t + 89*mtt^8*mWW*s^3*t + 918*ep*mtt^8*mWW*s^3*t + 3306*ep^2*mtt^8*mWW*s^3*t + 5113*ep^3*mtt^8*mWW*s^3*t + 3046*ep^4*mtt^8*mWW*s^3*t + 248*ep^5*mtt^8*mWW*s^3*t - 332*mtt^7*mWW^2*s^3*t - 3591*ep*mtt^7*mWW^2*s^3*t - 14167*ep^2*mtt^7*mWW^2*s^3*t - 26830*ep^3*mtt^7*mWW^2*s^3*t - 25508*ep^4*mtt^7*mWW^2*s^3*t - 10000*ep^5*mtt^7*mWW^2*s^3*t + 433*mtt^6*mWW^3*s^3*t + 5044*ep*mtt^6*mWW^3*s^3*t + 22167*ep^2*mtt^6*mWW^3*s^3*t + 48486*ep^3*mtt^6*mWW^3*s^3*t + 54980*ep^4*mtt^6*mWW^3*s^3*t + 25952*ep^5*mtt^6*mWW^3*s^3*t - 173*mtt^5*mWW^4*s^3*t - 2461*ep*mtt^5*mWW^4*s^3*t - 13552*ep^2*mtt^5*mWW^4*s^3*t - 35218*ep^3*mtt^5*mWW^4*s^3*t - 44660*ep^4*mtt^5*mWW^4*s^3*t - 22704*ep^5*mtt^5*mWW^4*s^3*t - 93*mtt^4*mWW^5*s^3*t - 704*ep*mtt^4*mWW^5*s^3*t - 242*ep^2*mtt^4*mWW^5*s^3*t + 5445*ep^3*mtt^4*mWW^5*s^3*t + 10854*ep^4*mtt^4*mWW^5*s^3*t + 6648*ep^5*mtt^4*mWW^5*s^3*t + 98*mtt^3*mWW^6*s^3*t + 1077*ep*mtt^3*mWW^6*s^3*t + 3677*ep^2*mtt^3*mWW^6*s^3*t + 4854*ep^3*mtt^3*mWW^6*s^3*t + 2084*ep^4*mtt^3*mWW^6*s^3*t - 432*ep^5*mtt^3*mWW^6*s^3*t - 21*mtt^2*mWW^7*s^3*t - 302*ep*mtt^2*mWW^7*s^3*t - 1433*ep^2*mtt^2*mWW^7*s^3*t - 2520*ep^3*mtt^2*mWW^7*s^3*t - 1376*ep^4*mtt^2*mWW^7*s^3*t + 208*ep^5*mtt^2*mWW^7*s^3*t - mtt*mWW^8*s^3*t + 23*ep*mtt*mWW^8*s^3*t + 282*ep^2*mtt*mWW^8*s^3*t + 778*ep^3*mtt*mWW^8*s^3*t + 692*ep^4*mtt*mWW^8*s^3*t + 112*ep^5*mtt*mWW^8*s^3*t - 4*ep*mWW^9*s^3*t - 38*ep^2*mWW^9*s^3*t - 108*ep^3*mWW^9*s^3*t - 112*ep^4*mWW^9*s^3*t - 32*ep^5*mWW^9*s^3*t - 85*mtt^7*mWW*s^4*t - 571*ep*mtt^7*mWW*s^4*t - 232*ep^2*mtt^7*mWW*s^4*t + 4408*ep^3*mtt^7*mWW*s^4*t + 9044*ep^4*mtt^7*mWW*s^4*t + 5016*ep^5*mtt^7*mWW*s^4*t + 287*mtt^6*mWW^2*s^4*t + 2392*ep*mtt^6*mWW^2*s^4*t + 5103*ep^2*mtt^6*mWW^2*s^4*t - 114*ep^3*mtt^6*mWW^2*s^4*t - 8488*ep^4*mtt^6*mWW^2*s^4*t - 5184*ep^5*mtt^6*mWW^2*s^4*t - 333*mtt^5*mWW^3*s^4*t - 3705*ep*mtt^5*mWW^3*s^4*t - 14923*ep^2*mtt^5*mWW^3*s^4*t - 28265*ep^3*mtt^5*mWW^3*s^4*t - 26814*ep^4*mtt^5*mWW^3*s^4*t - 10400*ep^5*mtt^5*mWW^3*s^4*t + 130*mtt^4*mWW^4*s^4*t + 2475*ep*mtt^4*mWW^4*s^4*t + 16706*ep^2*mtt^4*mWW^4*s^4*t + 44909*ep^3*mtt^4*mWW^4*s^4*t + 50618*ep^4*mtt^4*mWW^4*s^4*t + 19512*ep^5*mtt^4*mWW^4*s^4*t + 8*mtt^3*mWW^5*s^4*t - 689*ep*mtt^3*mWW^5*s^4*t - 8668*ep^2*mtt^3*mWW^5*s^4*t - 28803*ep^3*mtt^3*mWW^5*s^4*t - 35102*ep^4*mtt^3*mWW^5*s^4*t - 13808*ep^5*mtt^3*mWW^5*s^4*t + 2*mtt^2*mWW^6*s^4*t + 134*ep*mtt^2*mWW^6*s^4*t + 1815*ep^2*mtt^2*mWW^6*s^4*t + 7323*ep^3*mtt^2*mWW^6*s^4*t + 10854*ep^4*mtt^2*mWW^6*s^4*t + 5544*ep^5*mtt^2*mWW^6*s^4*t - 10*mtt*mWW^7*s^4*t - 11*ep*mtt*mWW^7*s^4*t + 515*ep^2*mtt*mWW^7*s^4*t + 1500*ep^3*mtt*mWW^7*s^4*t + 904*ep^4*mtt*mWW^7*s^4*t - 392*ep^5*mtt*mWW^7*s^4*t + mWW^8*s^4*t - 25*ep*mWW^8*s^4*t - 316*ep^2*mWW^8*s^4*t - 958*ep^3*mWW^8*s^4*t - 1016*ep^4*mWW^8*s^4*t - 288*ep^5*mWW^8*s^4*t + 35*mtt^6*mWW*s^5*t - 141*ep*mtt^6*mWW*s^5*t - 3332*ep^2*mtt^6*mWW*s^5*t - 11702*ep^3*mtt^6*mWW*s^5*t - 14436*ep^4*mtt^6*mWW*s^5*t - 5344*ep^5*mtt^6*mWW*s^5*t - 103*mtt^5*mWW^2*s^5*t - 53*ep*mtt^5*mWW^2*s^5*t + 5990*ep^2*mtt^5*mWW^2*s^5*t + 24418*ep^3*mtt^5*mWW^2*s^5*t + 32836*ep^4*mtt^5*mWW^2*s^5*t + 13872*ep^5*mtt^5*mWW^2*s^5*t + 105*mtt^4*mWW^3*s^5*t + 1163*ep*mtt^4*mWW^3*s^5*t + 4621*ep^2*mtt^4*mWW^3*s^5*t + 6523*ep^3*mtt^4*mWW^3*s^5*t + 742*ep^4*mtt^4*mWW^3*s^5*t - 3640*ep^5*mtt^4*mWW^3*s^5*t - 56*mtt^3*mWW^4*s^5*t - 1878*ep*mtt^3*mWW^4*s^5*t - 15718*ep^2*mtt^3*mWW^4*s^5*t - 44890*ep^3*mtt^3*mWW^4*s^5*t - 48896*ep^4*mtt^3*mWW^4*s^5*t - 15712*ep^5*mtt^3*mWW^4*s^5*t + 36*mtt^2*mWW^5*s^5*t + 1303*ep*mtt^2*mWW^5*s^5*t + 11178*ep^2*mtt^2*mWW^5*s^5*t + 33697*ep^3*mtt^2*mWW^5*s^5*t + 39882*ep^4*mtt^2*mWW^5*s^5*t + 15400*ep^5*mtt^2*mWW^5*s^5*t - 19*mtt*mWW^6*s^5*t - 344*ep*mtt*mWW^6*s^5*t - 2081*ep^2*mtt*mWW^6*s^5*t - 6024*ep^3*mtt*mWW^6*s^5*t - 7920*ep^4*mtt*mWW^6*s^5*t - 3904*ep^5*mtt*mWW^6*s^5*t + 2*mWW^7*s^5*t - 26*ep*mWW^7*s^5*t - 454*ep^2*mWW^7*s^5*t - 1434*ep^3*mWW^7*s^5*t - 1512*ep^4*mWW^7*s^5*t - 384*ep^5*mWW^7*s^5*t + mtt^5*mWW*s^6*t + 381*ep*mtt^5*mWW*s^6*t + 3330*ep^2*mtt^5*mWW*s^6*t + 8954*ep^3*mtt^5*mWW*s^6*t + 8318*ep^4*mtt^5*mWW*s^6*t + 1396*ep^5*mtt^5*mWW*s^6*t - 4*mtt^4*mWW^2*s^6*t - 795*ep*mtt^4*mWW^2*s^6*t - 7340*ep^2*mtt^4*mWW^2*s^6*t - 22295*ep^3*mtt^4*mWW^2*s^6*t - 26638*ep^4*mtt^4*mWW^2*s^6*t - 10424*ep^5*mtt^4*mWW^2*s^6*t - 4*mtt^3*mWW^3*s^6*t - 132*ep*mtt^3*mWW^3*s^6*t - 1115*ep^2*mtt^3*mWW^3*s^6*t - 1545*ep^3*mtt^3*mWW^3*s^6*t + 2466*ep^4*mtt^3*mWW^3*s^6*t + 4464*ep^5*mtt^3*mWW^3*s^6*t + 18*mtt^2*mWW^4*s^6*t + 1081*ep*mtt^2*mWW^4*s^6*t + 9692*ep^2*mtt^2*mWW^4*s^6*t + 28461*ep^3*mtt^2*mWW^4*s^6*t + 31734*ep^4*mtt^2*mWW^4*s^6*t + 10552*ep^5*mtt^2*mWW^4*s^6*t - 11*mtt*mWW^5*s^6*t - 611*ep*mtt*mWW^5*s^6*t - 5121*ep^2*mtt*mWW^5*s^6*t - 15157*ep^3*mtt*mWW^5*s^6*t - 17872*ep^4*mtt*mWW^5*s^6*t - 6948*ep^5*mtt*mWW^5*s^6*t + 40*ep*mWW^6*s^6*t + 242*ep^2*mWW^6*s^6*t + 646*ep^3*mWW^6*s^6*t + 792*ep^4*mWW^6*s^6*t + 384*ep^5*mWW^6*s^6*t - 5*mtt^4*mWW*s^7*t - 188*ep*mtt^4*mWW*s^7*t - 1358*ep^2*mtt^4*mWW*s^7*t - 3127*ep^3*mtt^4*mWW*s^7*t - 2018*ep^4*mtt^4*mWW*s^7*t + 456*ep^5*mtt^4*mWW*s^7*t + 10*mtt^3*mWW^2*s^7*t + 392*ep*mtt^3*mWW^2*s^7*t + 3096*ep^2*mtt^3*mWW^2*s^7*t + 8946*ep^3*mtt^3*mWW^2*s^7*t + 10576*ep^4*mtt^3*mWW^2*s^7*t + 4224*ep^5*mtt^3*mWW^2*s^7*t - 3*mtt^2*mWW^3*s^7*t + 61*ep*mtt^2*mWW^3*s^7*t + 767*ep^2*mtt^2*mWW^3*s^7*t + 1913*ep^3*mtt^2*mWW^3*s^7*t + 902*ep^4*mtt^2*mWW^3*s^7*t - 824*ep^5*mtt^2*mWW^3*s^7*t - 319*ep*mtt*mWW^4*s^7*t - 3025*ep^2*mtt*mWW^4*s^7*t - 9062*ep^3*mtt*mWW^4*s^7*t - 10420*ep^4*mtt*mWW^4*s^7*t - 3728*ep^5*mtt*mWW^4*s^7*t - 2*mWW^5*s^7*t + 78*ep*mWW^5*s^7*t + 772*ep^2*mWW^5*s^7*t + 2302*ep^3*mWW^5*s^7*t + 2616*ep^4*mWW^5*s^7*t + 928*ep^5*mWW^5*s^7*t + mtt^3*mWW*s^8*t + 31*ep*mtt^3*mWW*s^8*t + 212*ep^2*mtt^3*mWW*s^8*t + 440*ep^3*mtt^3*mWW*s^8*t + 168*ep^4*mtt^3*mWW*s^8*t - 192*ep^5*mtt^3*mWW*s^8*t - mtt^2*mWW^2*s^8*t - 57*ep*mtt^2*mWW^2*s^8*t - 482*ep^2*mtt^2*mWW^2*s^8*t - 1456*ep^3*mtt^2*mWW^2*s^8*t - 1824*ep^4*mtt^2*mWW^2*s^8*t - 800*ep^5*mtt^2*mWW^2*s^8*t + mtt*mWW^3*s^8*t - 19*ep*mtt*mWW^3*s^8*t - 228*ep^2*mtt*mWW^3*s^8*t - 680*ep^3*mtt*mWW^3*s^8*t - 712*ep^4*mtt*mWW^3*s^8*t - 192*ep^5*mtt*mWW^3*s^8*t - mWW^4*s^8*t + 33*ep*mWW^4*s^8*t + 354*ep^2*mWW^4*s^8*t + 1072*ep^3*mWW^4*s^8*t + 1216*ep^4*mWW^4*s^8*t + 416*ep^5*mWW^4*s^8*t + 9*mtt^11*t^2 + 123*ep*mtt^11*t^2 + 648*ep^2*mtt^11*t^2 + 1644*ep^3*mtt^11*t^2 + 2016*ep^4*mtt^11*t^2 + 960*ep^5*mtt^11*t^2 - 39*mtt^10*mWW*t^2 - 528*ep*mtt^10*mWW*t^2 - 2763*ep^2*mtt^10*mWW*t^2 - 6990*ep^3*mtt^10*mWW*t^2 - 8592*ep^4*mtt^10*mWW*t^2 - 4128*ep^5*mtt^10*mWW*t^2 + 57*mtt^9*mWW^2*t^2 + 786*ep*mtt^9*mWW^2*t^2 + 4191*ep^2*mtt^9*mWW^2*t^2 + 10830*ep^3*mtt^9*mWW^2*t^2 + 13680*ep^4*mtt^9*mWW^2*t^2 + 6816*ep^5*mtt^9*mWW^2*t^2 - 15*mtt^8*mWW^3*t^2 - 291*ep*mtt^8*mWW^3*t^2 - 1962*ep^2*mtt^8*mWW^3*t^2 - 6072*ep^3*mtt^8*mWW^3*t^2 - 8976*ep^4*mtt^8*mWW^3*t^2 - 5184*ep^5*mtt^8*mWW^3*t^2 - 45*mtt^7*mWW^4*t^2 - 441*ep*mtt^7*mWW^4*t^2 - 1482*ep^2*mtt^7*mWW^4*t^2 - 1752*ep^3*mtt^7*mWW^4*t^2 + 384*ep^4*mtt^7*mWW^4*t^2 + 1536*ep^5*mtt^7*mWW^4*t^2 + 51*mtt^6*mWW^5*t^2 + 546*ep*mtt^6*mWW^5*t^2 + 2145*ep^2*mtt^6*mWW^5*t^2 + 3714*ep^3*mtt^6*mWW^5*t^2 + 2448*ep^4*mtt^6*mWW^5*t^2 + 96*ep^5*mtt^6*mWW^5*t^2 - 21*mtt^5*mWW^6*t^2 - 228*ep*mtt^5*mWW^6*t^2 - 909*ep^2*mtt^5*mWW^6*t^2 - 1602*ep^3*mtt^5*mWW^6*t^2 - 1104*ep^4*mtt^5*mWW^6*t^2 - 96*ep^5*mtt^5*mWW^6*t^2 + 3*mtt^4*mWW^7*t^2 + 33*ep*mtt^4*mWW^7*t^2 + 132*ep^2*mtt^4*mWW^7*t^2 + 228*ep^3*mtt^4*mWW^7*t^2 + 144*ep^4*mtt^4*mWW^7*t^2 - 54*mtt^10*s*t^2 - 712*ep*mtt^10*s*t^2 - 3585*ep^2*mtt^10*s*t^2 - 8599*ep^3*mtt^10*s*t^2 - 9870*ep^4*mtt^10*s*t^2 - 4360*ep^5*mtt^10*s*t^2 + 152*mtt^9*mWW*s*t^2 + 1959*ep*mtt^9*mWW*s*t^2 + 9726*ep^2*mtt^9*mWW*s*t^2 + 23297*ep^3*mtt^9*mWW*s*t^2 + 27122*ep^4*mtt^9*mWW*s*t^2 + 12344*ep^5*mtt^9*mWW*s*t^2 - 16*mtt^8*mWW^2*s*t^2 - 144*ep*mtt^8*mWW^2*s*t^2 - 496*ep^2*mtt^8*mWW^2*s*t^2 - 1152*ep^3*mtt^8*mWW^2*s*t^2 - 2304*ep^4*mtt^8*mWW^2*s*t^2 - 2048*ep^5*mtt^8*mWW^2*s*t^2 - 341*mtt^7*mWW^3*s*t^2 - 4459*ep*mtt^7*mWW^3*s*t^2 - 22466*ep^2*mtt^7*mWW^3*s*t^2 - 54200*ep^3*mtt^7*mWW^3*s*t^2 - 62148*ep^4*mtt^7*mWW^3*s*t^2 - 26896*ep^5*mtt^7*mWW^3*s*t^2 + 365*mtt^6*mWW^4*s*t^2 + 4853*ep*mtt^6*mWW^4*s*t^2 + 24959*ep^2*mtt^6*mWW^4*s*t^2 + 61993*ep^3*mtt^6*mWW^4*s*t^2 + 74394*ep^4*mtt^6*mWW^4*s*t^2 + 34456*ep^5*mtt^6*mWW^4*s*t^2 - 26*mtt^5*mWW^5*s*t^2 - 699*ep*mtt^5*mWW^5*s*t^2 - 5330*ep^2*mtt^5*mWW^5*s*t^2 - 17451*ep^3*mtt^5*mWW^5*s*t^2 - 26382*ep^4*mtt^5*mWW^5*s*t^2 - 15112*ep^5*mtt^5*mWW^5*s*t^2 - 142*mtt^4*mWW^6*s*t^2 - 1474*ep*mtt^4*mWW^6*s*t^2 - 5530*ep^2*mtt^4*mWW^6*s*t^2 - 8790*ep^3*mtt^4*mWW^6*s*t^2 - 4380*ep^4*mtt^4*mWW^6*s*t^2 + 1136*ep^5*mtt^4*mWW^6*s*t^2 + 71*mtt^3*mWW^7*s*t^2 + 775*ep*mtt^3*mWW^7*s*t^2 + 3118*ep^2*mtt^3*mWW^7*s*t^2 + 5586*ep^3*mtt^3*mWW^7*s*t^2 + 4000*ep^4*mtt^3*mWW^7*s*t^2 + 480*ep^5*mtt^3*mWW^7*s*t^2 - 9*mtt^2*mWW^8*s*t^2 - 99*ep*mtt^2*mWW^8*s*t^2 - 396*ep^2*mtt^2*mWW^8*s*t^2 - 684*ep^3*mtt^2*mWW^8*s*t^2 - 432*ep^4*mtt^2*mWW^8*s*t^2 + 134*mtt^9*s^2*t^2 + 1671*ep*mtt^9*s^2*t^2 + 7875*ep^2*mtt^9*s^2*t^2 + 17428*ep^3*mtt^9*s^2*t^2 + 18124*ep^4*mtt^9*s^2*t^2 + 7088*ep^5*mtt^9*s^2*t^2 - 222*mtt^8*mWW*s^2*t^2 - 2756*ep*mtt^8*mWW*s^2*t^2 - 13458*ep^2*mtt^8*mWW*s^2*t^2 - 32250*ep^3*mtt^8*mWW*s^2*t^2 - 38254*ep^4*mtt^8*mWW*s^2*t^2 - 17900*ep^5*mtt^8*mWW*s^2*t^2 - 438*mtt^7*mWW^2*s^2*t^2 - 5431*ep*mtt^7*mWW^2*s^2*t^2 - 24928*ep^2*mtt^7*mWW^2*s^2*t^2 - 53675*ep^3*mtt^7*mWW^2*s^2*t^2 - 53202*ep^4*mtt^7*mWW^2*s^2*t^2 - 18856*ep^5*mtt^7*mWW^2*s^2*t^2 + 1249*mtt^6*mWW^3*s^2*t^2 + 15762*ep*mtt^6*mWW^3*s^2*t^2 + 76381*ep^2*mtt^6*mWW^3*s^2*t^2 + 181046*ep^3*mtt^6*mWW^3*s^2*t^2 + 210168*ep^4*mtt^6*mWW^3*s^2*t^2 + 94872*ep^5*mtt^6*mWW^3*s^2*t^2 - 811*mtt^5*mWW^4*s^2*t^2 - 10946*ep*mtt^5*mWW^4*s^2*t^2 - 57487*ep^2*mtt^5*mWW^4*s^2*t^2 - 149140*ep^3*mtt^5*mWW^4*s^2*t^2 - 192068*ep^4*mtt^5*mWW^4*s^2*t^2 - 97216*ep^5*mtt^5*mWW^4*s^2*t^2 - 176*mtt^4*mWW^5*s^2*t^2 - 1122*ep*mtt^4*mWW^5*s^2*t^2 + 783*ep^2*mtt^4*mWW^5*s^2*t^2 + 17845*ep^3*mtt^4*mWW^5*s^2*t^2 + 42038*ep^4*mtt^4*mWW^5*s^2*t^2 + 30584*ep^5*mtt^4*mWW^5*s^2*t^2 + 384*mtt^3*mWW^6*s^2*t^2 + 4152*ep*mtt^3*mWW^6*s^2*t^2 + 16139*ep^2*mtt^3*mWW^6*s^2*t^2 + 28317*ep^3*mtt^3*mWW^6*s^2*t^2 + 20786*ep^4*mtt^3*mWW^6*s^2*t^2 + 3208*ep^5*mtt^3*mWW^6*s^2*t^2 - 131*mtt^2*mWW^7*s^2*t^2 - 1455*ep*mtt^2*mWW^7*s^2*t^2 - 5820*ep^2*mtt^2*mWW^7*s^2*t^2 - 10492*ep^3*mtt^2*mWW^7*s^2*t^2 - 8288*ep^4*mtt^2*mWW^7*s^2*t^2 - 1944*ep^5*mtt^2*mWW^7*s^2*t^2 + 11*mtt*mWW^8*s^2*t^2 + 126*ep*mtt*mWW^8*s^2*t^2 + 525*ep^2*mtt*mWW^8*s^2*t^2 + 950*ep^3*mtt*mWW^8*s^2*t^2 + 728*ep^4*mtt*mWW^8*s^2*t^2 + 176*ep^5*mtt*mWW^8*s^2*t^2 - ep*mWW^9*s^2*t^2 - 10*ep^2*mWW^9*s^2*t^2 - 29*ep^3*mWW^9*s^2*t^2 - 32*ep^4*mWW^9*s^2*t^2 - 12*ep^5*mWW^9*s^2*t^2 - 174*mtt^8*s^3*t^2 - 1954*ep*mtt^8*s^3*t^2 - 8133*ep^2*mtt^8*s^3*t^2 - 15445*ep^3*mtt^8*s^3*t^2 - 13122*ep^4*mtt^8*s^3*t^2 - 3832*ep^5*mtt^8*s^3*t^2 + 152*mtt^7*mWW*s^3*t^2 + 1936*ep*mtt^7*mWW*s^3*t^2 + 10613*ep^2*mtt^7*mWW*s^3*t^2 + 29501*ep^3*mtt^7*mWW*s^3*t^2 + 40930*ep^4*mtt^7*mWW*s^3*t^2 + 21848*ep^5*mtt^7*mWW*s^3*t^2 + 808*mtt^6*mWW^2*s^3*t^2 + 8531*ep*mtt^6*mWW^2*s^3*t^2 + 30706*ep^2*mtt^6*mWW^2*s^3*t^2 + 47829*ep^3*mtt^6*mWW^2*s^3*t^2 + 28586*ep^4*mtt^6*mWW^2*s^3*t^2 + 2096*ep^5*mtt^6*mWW^2*s^3*t^2 - 1447*mtt^5*mWW^3*s^3*t^2 - 16823*ep*mtt^5*mWW^3*s^3*t^2 - 73485*ep^2*mtt^5*mWW^3*s^3*t^2 - 162049*ep^3*mtt^5*mWW^3*s^3*t^2 - 185346*ep^4*mtt^5*mWW^3*s^3*t^2 - 86272*ep^5*mtt^5*mWW^3*s^3*t^2 + 513*mtt^4*mWW^4*s^3*t^2 + 7688*ep*mtt^4*mWW^4*s^3*t^2 + 44211*ep^2*mtt^4*mWW^4*s^3*t^2 + 124566*ep^3*mtt^4*mWW^4*s^3*t^2 + 174440*ep^4*mtt^4*mWW^4*s^3*t^2 + 94704*ep^5*mtt^4*mWW^4*s^3*t^2 + 419*mtt^3*mWW^5*s^3*t^2 + 3301*ep*mtt^3*mWW^5*s^3*t^2 + 4554*ep^2*mtt^3*mWW^5*s^3*t^2 - 13156*ep^3*mtt^3*mWW^5*s^3*t^2 - 39552*ep^4*mtt^3*mWW^5*s^3*t^2 - 28336*ep^5*mtt^3*mWW^5*s^3*t^2 - 321*mtt^2*mWW^6*s^3*t^2 - 3165*ep*mtt^2*mWW^6*s^3*t^2 - 9842*ep^2*mtt^2*mWW^6*s^3*t^2 - 12232*ep^3*mtt^2*mWW^6*s^3*t^2 - 5164*ep^4*mtt^2*mWW^6*s^3*t^2 + 712*ep^5*mtt^2*mWW^6*s^3*t^2 + 48*mtt*mWW^7*s^3*t^2 + 476*ep*mtt*mWW^7*s^3*t^2 + 1396*ep^2*mtt*mWW^7*s^3*t^2 + 1076*ep^3*mtt*mWW^7*s^3*t^2 - 720*ep^4*mtt*mWW^7*s^3*t^2 - 936*ep^5*mtt*mWW^7*s^3*t^2 + 2*mWW^8*s^3*t^2 + 10*ep*mWW^8*s^3*t^2 - 20*ep^2*mWW^8*s^3*t^2 - 90*ep^3*mWW^8*s^3*t^2 - 52*ep^4*mWW^8*s^3*t^2 + 16*ep^5*mWW^8*s^3*t^2 + 120*mtt^7*s^4*t^2 + 1015*ep*mtt^7*s^4*t^2 + 2655*ep^2*mtt^7*s^4*t^2 + 1690*ep^3*mtt^7*s^4*t^2 - 1920*ep^4*mtt^7*s^4*t^2 - 1760*ep^5*mtt^7*s^4*t^2 - 60*mtt^6*mWW*s^4*t^2 - 944*ep*mtt^6*mWW*s^4*t^2 - 6788*ep^2*mtt^6*mWW*s^4*t^2 - 21908*ep^3*mtt^6*mWW*s^4*t^2 - 32284*ep^4*mtt^6*mWW*s^4*t^2 - 16856*ep^5*mtt^6*mWW*s^4*t^2 - 474*mtt^5*mWW^2*s^4*t^2 - 2689*ep*mtt^5*mWW^2*s^4*t^2 + 5067*ep^2*mtt^5*mWW^2*s^4*t^2 + 44850*ep^3*mtt^5*mWW^2*s^4*t^2 + 74404*ep^4*mtt^5*mWW^2*s^4*t^2 + 36392*ep^5*mtt^5*mWW^2*s^4*t^2 + 501*mtt^4*mWW^3*s^4*t^2 + 3966*ep*mtt^4*mWW^3*s^4*t^2 + 6678*ep^2*mtt^4*mWW^3*s^4*t^2 - 1257*ep^3*mtt^4*mWW^3*s^4*t^2 - 1422*ep^4*mtt^4*mWW^3*s^4*t^2 + 6048*ep^5*mtt^4*mWW^3*s^4*t^2 + 144*mtt^3*mWW^4*s^4*t^2 + 41*ep*mtt^3*mWW^4*s^4*t^2 - 9720*ep^2*mtt^3*mWW^4*s^4*t^2 - 44077*ep^3*mtt^3*mWW^4*s^4*t^2 - 73918*ep^4*mtt^3*mWW^4*s^4*t^2 - 41864*ep^5*mtt^3*mWW^4*s^4*t^2 - 310*mtt^2*mWW^5*s^4*t^2 - 1584*ep*mtt^2*mWW^5*s^4*t^2 + 5593*ep^2*mtt^2*mWW^5*s^4*t^2 + 36137*ep^3*mtt^2*mWW^5*s^4*t^2 + 56046*ep^4*mtt^2*mWW^5*s^4*t^2 + 26944*ep^5*mtt^2*mWW^5*s^4*t^2 + 74*mtt*mWW^6*s^4*t^2 + 145*ep*mtt*mWW^6*s^4*t^2 - 3740*ep^2*mtt*mWW^6*s^4*t^2 - 16217*ep^3*mtt*mWW^6*s^4*t^2 - 21914*ep^4*mtt*mWW^6*s^4*t^2 - 9328*ep^5*mtt*mWW^6*s^4*t^2 + 5*mWW^7*s^4*t^2 + 122*ep*mWW^7*s^4*t^2 + 867*ep^2*mWW^7*s^4*t^2 + 2546*ep^3*mWW^7*s^4*t^2 + 3096*ep^4*mWW^7*s^4*t^2 + 1288*ep^5*mWW^7*s^4*t^2 - 34*mtt^6*s^5*t^2 + 92*ep*mtt^6*s^5*t^2 + 2397*ep^2*mtt^6*s^5*t^2 + 8031*ep^3*mtt^6*s^5*t^2 + 8974*ep^4*mtt^6*s^5*t^2 + 2440*ep^5*mtt^6*s^5*t^2 + 24*mtt^5*mWW*s^5*t^2 + 423*ep*mtt^5*mWW*s^5*t^2 + 3028*ep^2*mtt^5*mWW*s^5*t^2 + 7415*ep^3*mtt^5*mWW*s^5*t^2 + 5742*ep^4*mtt^5*mWW*s^5*t^2 - 952*ep^5*mtt^5*mWW*s^5*t^2 + 4*mtt^4*mWW^2*s^5*t^2 - 2952*ep*mtt^4*mWW^2*s^5*t^2 - 28920*ep^2*mtt^4*mWW^2*s^5*t^2 - 88174*ep^3*mtt^4*mWW^2*s^5*t^2 - 104088*ep^4*mtt^4*mWW^2*s^5*t^2 - 38488*ep^5*mtt^4*mWW^2*s^5*t^2 + 134*mtt^3*mWW^3*s^5*t^2 + 3527*ep*mtt^3*mWW^3*s^5*t^2 + 26021*ep^2*mtt^3*mWW^3*s^5*t^2 + 73490*ep^3*mtt^3*mWW^3*s^5*t^2 + 85116*ep^4*mtt^3*mWW^3*s^5*t^2 + 33864*ep^5*mtt^3*mWW^3*s^5*t^2 - 186*mtt^2*mWW^4*s^5*t^2 - 943*ep*mtt^2*mWW^4*s^5*t^2 + 3438*ep^2*mtt^2*mWW^4*s^5*t^2 + 21643*ep^3*mtt^2*mWW^4*s^5*t^2 + 33390*ep^4*mtt^2*mWW^4*s^5*t^2 + 14880*ep^5*mtt^2*mWW^4*s^5*t^2 + 52*mtt*mWW^5*s^5*t^2 - 731*ep*mtt*mWW^5*s^5*t^2 - 10978*ep^2*mtt*mWW^5*s^5*t^2 - 37273*ep^3*mtt*mWW^5*s^5*t^2 - 47046*ep^4*mtt*mWW^5*s^5*t^2 - 19200*ep^5*mtt*mWW^5*s^5*t^2 + 6*mWW^6*s^5*t^2 + 368*ep*mWW^6*s^5*t^2 + 3154*ep^2*mWW^6*s^5*t^2 + 9360*ep^3*mWW^6*s^5*t^2 + 11024*ep^4*mWW^6*s^5*t^2 + 4288*ep^5*mWW^6*s^5*t^2 - 6*mtt^5*s^6*t^2 - 383*ep*mtt^5*s^6*t^2 - 2775*ep^2*mtt^5*s^6*t^2 - 6656*ep^3*mtt^5*s^6*t^2 - 5220*ep^4*mtt^5*s^6*t^2 - 80*ep^5*mtt^5*s^6*t^2 - 2*mtt^4*mWW*s^6*t^2 + 20*ep*mtt^4*mWW*s^6*t^2 + 502*ep^2*mtt^4*mWW*s^6*t^2 + 4426*ep^3*mtt^4*mWW*s^6*t^2 + 12002*ep^4*mtt^4*mWW*s^6*t^2 + 10372*ep^5*mtt^4*mWW*s^6*t^2 + 62*mtt^3*mWW^2*s^6*t^2 + 2326*ep*mtt^3*mWW^2*s^6*t^2 + 18125*ep^2*mtt^3*mWW^2*s^6*t^2 + 50433*ep^3*mtt^3*mWW^2*s^6*t^2 + 55582*ep^4*mtt^3*mWW^2*s^6*t^2 + 18784*ep^5*mtt^3*mWW^2*s^6*t^2 - 72*mtt^2*mWW^3*s^6*t^2 - 1757*ep*mtt^2*mWW^3*s^6*t^2 - 12380*ep^2*mtt^2*mWW^3*s^6*t^2 - 35473*ep^3*mtt^2*mWW^3*s^6*t^2 - 44022*ep^4*mtt^2*mWW^3*s^6*t^2 - 19928*ep^5*mtt^2*mWW^3*s^6*t^2 + 8*mtt*mWW^4*s^6*t^2 - 433*ep*mtt*mWW^4*s^6*t^2 - 5094*ep^2*mtt*mWW^4*s^6*t^2 - 16399*ep^3*mtt*mWW^4*s^6*t^2 - 20174*ep^4*mtt*mWW^4*s^6*t^2 - 7744*ep^5*mtt*mWW^4*s^6*t^2 + 10*mWW^5*s^6*t^2 + 443*ep*mWW^5*s^6*t^2 + 3674*ep^2*mWW^5*s^6*t^2 + 10713*ep^3*mWW^5*s^6*t^2 + 12560*ep^4*mWW^5*s^6*t^2 + 4836*ep^5*mWW^5*s^6*t^2 + 6*mtt^4*s^7*t^2 + 174*ep*mtt^4*s^7*t^2 + 1065*ep^2*mtt^4*s^7*t^2 + 2157*ep^3*mtt^4*s^7*t^2 + 1026*ep^4*mtt^4*s^7*t^2 - 648*ep^5*mtt^4*s^7*t^2 - 8*mtt^3*mWW*s^7*t^2 - 166*ep*mtt^3*mWW*s^7*t^2 - 1231*ep^2*mtt^3*mWW*s^7*t^2 - 4629*ep^3*mtt^3*mWW*s^7*t^2 - 8338*ep^4*mtt^3*mWW*s^7*t^2 - 5688*ep^5*mtt^3*mWW*s^7*t^2 + 4*mtt^2*mWW^2*s^7*t^2 - 389*ep*mtt^2*mWW^2*s^7*t^2 - 3776*ep^2*mtt^2*mWW^2*s^7*t^2 - 11415*ep^3*mtt^2*mWW^2*s^7*t^2 - 13546*ep^4*mtt^2*mWW^2*s^7*t^2 - 5208*ep^5*mtt^2*mWW^2*s^7*t^2 - 14*mtt*mWW^3*s^7*t^2 + 43*ep*mtt*mWW^3*s^7*t^2 + 1180*ep^2*mtt*mWW^3*s^7*t^2 + 4629*ep^3*mtt*mWW^3*s^7*t^2 + 6878*ep^4*mtt*mWW^3*s^7*t^2 + 3624*ep^5*mtt*mWW^3*s^7*t^2 + 12*mWW^4*s^7*t^2 + 218*ep*mWW^4*s^7*t^2 + 1430*ep^2*mWW^4*s^7*t^2 + 3846*ep^3*mWW^4*s^7*t^2 + 4404*ep^4*mWW^4*s^7*t^2 + 1680*ep^5*mWW^4*s^7*t^2 - mtt^3*s^8*t^2 - 26*ep*mtt^3*s^8*t^2 - 147*ep^2*mtt^3*s^8*t^2 - 250*ep^3*mtt^3*s^8*t^2 - 8*ep^4*mtt^3*s^8*t^2 + 192*ep^5*mtt^3*s^8*t^2 + 3*mtt^2*mWW*s^8*t^2 + 56*ep*mtt^2*mWW*s^8*t^2 + 371*ep^2*mtt^2*mWW*s^8*t^2 + 1138*ep^3*mtt^2*mWW*s^8*t^2 + 1672*ep^4*mtt^2*mWW*s^8*t^2 + 960*ep^5*mtt^2*mWW*s^8*t^2 - 7*mtt*mWW^2*s^8*t^2 - 38*ep*mtt*mWW^2*s^8*t^2 + 31*ep^2*mtt*mWW^2*s^8*t^2 + 474*ep^3*mtt*mWW^2*s^8*t^2 + 888*ep^4*mtt*mWW^2*s^8*t^2 + 512*ep^5*mtt*mWW^2*s^8*t^2 + 5*mWW^3*s^8*t^2 + 32*ep*mWW^3*s^8*t^2 + 33*ep^2*mWW^3*s^8*t^2 - 114*ep^3*mWW^3*s^8*t^2 - 248*ep^4*mWW^3*s^8*t^2 - 128*ep^5*mWW^3*s^8*t^2 - 78*mtt^10*t^3 - 1053*ep*mtt^10*t^3 - 5487*ep^2*mtt^10*t^3 - 13782*ep^3*mtt^10*t^3 - 16728*ep^4*mtt^10*t^3 - 7872*ep^5*mtt^10*t^3 + 336*mtt^9*mWW*t^3 + 4479*ep*mtt^9*mWW*t^3 + 23115*ep^2*mtt^9*mWW*t^3 + 57738*ep^3*mtt^9*mWW*t^3 + 70032*ep^4*mtt^9*mWW*t^3 + 33120*ep^5*mtt^9*mWW*t^3 - 510*mtt^8*mWW^2*t^3 - 6849*ep*mtt^8*mWW^2*t^3 - 35691*ep^2*mtt^8*mWW^2*t^3 - 90354*ep^3*mtt^8*mWW^2*t^3 - 111696*ep^4*mtt^8*mWW^2*t^3 - 54240*ep^5*mtt^8*mWW^2*t^3 + 228*mtt^7*mWW^3*t^3 + 3486*ep*mtt^7*mWW^3*t^3 + 20370*ep^2*mtt^7*mWW^3*t^3 + 57228*ep^3*mtt^7*mWW^3*t^3 + 78240*ep^4*mtt^7*mWW^3*t^3 + 42048*ep^5*mtt^7*mWW^3*t^3 + 198*mtt^6*mWW^4*t^3 + 1773*ep*mtt^6*mWW^4*t^3 + 4719*ep^2*mtt^6*mWW^4*t^3 + 702*ep^3*mtt^6*mWW^4*t^3 - 13368*ep^4*mtt^6*mWW^4*t^3 - 13824*ep^5*mtt^6*mWW^4*t^3 - 264*mtt^5*mWW^5*t^3 - 2817*ep*mtt^5*mWW^5*t^3 - 10965*ep^2*mtt^5*mWW^5*t^3 - 18582*ep^3*mtt^5*mWW^5*t^3 - 11568*ep^4*mtt^5*mWW^5*t^3 + 96*ep^5*mtt^5*mWW^5*t^3 + 102*mtt^4*mWW^6*t^3 + 1113*ep*mtt^4*mWW^6*t^3 + 4467*ep^2*mtt^4*mWW^6*t^3 + 7962*ep^3*mtt^4*mWW^6*t^3 + 5664*ep^4*mtt^4*mWW^6*t^3 + 672*ep^5*mtt^4*mWW^6*t^3 - 12*mtt^3*mWW^7*t^3 - 132*ep*mtt^3*mWW^7*t^3 - 528*ep^2*mtt^3*mWW^7*t^3 - 912*ep^3*mtt^3*mWW^7*t^3 - 576*ep^4*mtt^3*mWW^7*t^3 + 406*mtt^9*s*t^3 + 5329*ep*mtt^9*s*t^3 + 26716*ep^2*mtt^9*s*t^3 + 63767*ep^3*mtt^9*s*t^3 + 72678*ep^4*mtt^9*s*t^3 + 31784*ep^5*mtt^9*s*t^3 - 1375*mtt^8*mWW*s*t^3 - 17821*ep*mtt^8*mWW*s*t^3 - 89016*ep^2*mtt^8*mWW*s*t^3 - 214208*ep^3*mtt^8*mWW*s*t^3 - 249264*ep^4*mtt^8*mWW*s*t^3 - 112576*ep^5*mtt^8*mWW*s*t^3 + 1247*mtt^7*mWW^2*s*t^3 + 16277*ep*mtt^7*mWW^2*s*t^3 + 82928*ep^2*mtt^7*mWW^2*s*t^3 + 207232*ep^3*mtt^7*mWW^2*s*t^3 + 255808*ep^4*mtt^7*mWW^2*s*t^3 + 124928*ep^5*mtt^7*mWW^2*s*t^3 + 600*mtt^6*mWW^3*s*t^3 + 6842*ep*mtt^6*mWW^3*s*t^3 + 28464*ep^2*mtt^6*mWW^3*s*t^3 + 50320*ep^3*mtt^6*mWW^3*s*t^3 + 28740*ep^4*mtt^6*mWW^3*s*t^3 - 5616*ep^5*mtt^6*mWW^3*s*t^3 - 1559*mtt^5*mWW^4*s*t^3 - 19074*ep*mtt^5*mWW^4*s*t^3 - 89380*ep^2*mtt^5*mWW^4*s*t^3 - 199311*ep^3*mtt^5*mWW^4*s*t^3 - 208838*ep^4*mtt^5*mWW^4*s*t^3 - 80168*ep^5*mtt^5*mWW^4*s*t^3 + 697*mtt^4*mWW^5*s*t^3 + 8859*ep*mtt^4*mWW^5*s*t^3 + 43248*ep^2*mtt^4*mWW^5*s*t^3 + 101286*ep^3*mtt^4*mWW^5*s*t^3 + 113916*ep^4*mtt^4*mWW^5*s*t^3 + 48784*ep^5*mtt^4*mWW^5*s*t^3 + 65*mtt^3*mWW^6*s*t^3 + 473*ep*mtt^3*mWW^6*s*t^3 + 628*ep^2*mtt^3*mWW^6*s*t^3 - 2516*ep^3*mtt^3*mWW^6*s*t^3 - 8048*ep^4*mtt^3*mWW^6*s*t^3 - 6272*ep^5*mtt^3*mWW^6*s*t^3 - 90*mtt^2*mWW^7*s*t^3 - 984*ep*mtt^2*mWW^7*s*t^3 - 3984*ep^2*mtt^2*mWW^7*s*t^3 - 7254*ep^3*mtt^2*mWW^7*s*t^3 - 5424*ep^4*mtt^2*mWW^7*s*t^3 - 864*ep^5*mtt^2*mWW^7*s*t^3 + 9*mtt*mWW^8*s*t^3 + 99*ep*mtt*mWW^8*s*t^3 + 396*ep^2*mtt*mWW^8*s*t^3 + 684*ep^3*mtt*mWW^8*s*t^3 + 432*ep^4*mtt*mWW^8*s*t^3 - 848*mtt^8*s^2*t^3 - 10641*ep*mtt^8*s^2*t^3 - 50473*ep^2*mtt^8*s^2*t^3 - 112322*ep^3*mtt^8*s^2*t^3 - 117120*ep^4*mtt^8*s^2*t^3 - 45856*ep^5*mtt^8*s^2*t^3 + 2226*mtt^7*mWW*s^2*t^3 + 27761*ep*mtt^7*mWW*s^2*t^3 + 133945*ep^2*mtt^7*mWW*s^2*t^3 + 312614*ep^3*mtt^7*mWW*s^2*t^3 + 354248*ep^4*mtt^7*mWW*s^2*t^3 + 155936*ep^5*mtt^7*mWW*s^2*t^3 - 734*mtt^6*mWW^2*s^2*t^3 - 9830*ep*mtt^6*mWW^2*s^2*t^3 - 55328*ep^2*mtt^6*mWW^2*s^2*t^3 - 158620*ep^3*mtt^6*mWW^2*s^2*t^3 - 228620*ep^4*mtt^6*mWW^2*s^2*t^3 - 128424*ep^5*mtt^6*mWW^2*s^2*t^3 - 2634*mtt^5*mWW^3*s^2*t^3 - 31890*ep*mtt^5*mWW^3*s^2*t^3 - 144759*ep^2*mtt^5*mWW^3*s^2*t^3 - 309943*ep^3*mtt^5*mWW^3*s^2*t^3 - 306218*ep^4*mtt^5*mWW^3*s^2*t^3 - 106960*ep^5*mtt^5*mWW^3*s^2*t^3 + 2645*mtt^4*mWW^4*s^2*t^3 + 33707*ep*mtt^4*mWW^4*s^2*t^3 + 165469*ep^2*mtt^4*mWW^4*s^2*t^3 + 395659*ep^3*mtt^4*mWW^4*s^2*t^3 + 460346*ep^4*mtt^4*mWW^4*s^2*t^3 + 205448*ep^5*mtt^4*mWW^4*s^2*t^3 - 377*mtt^3*mWW^5*s^2*t^3 - 6282*ep*mtt^3*mWW^5*s^2*t^3 - 38730*ep^2*mtt^3*mWW^5*s^2*t^3 - 111601*ep^3*mtt^3*mWW^5*s^2*t^3 - 154390*ep^4*mtt^3*mWW^5*s^2*t^3 - 81560*ep^5*mtt^3*mWW^5*s^2*t^3 - 399*mtt^2*mWW^6*s^2*t^3 - 4148*ep*mtt^2*mWW^6*s^2*t^3 - 15338*ep^2*mtt^2*mWW^6*s^2*t^3 - 25153*ep^3*mtt^2*mWW^6*s^2*t^3 - 15682*ep^4*mtt^2*mWW^6*s^2*t^3 - 336*ep^5*mtt^2*mWW^6*s^2*t^3 + 125*mtt*mWW^7*s^2*t^3 + 1369*ep*mtt*mWW^7*s^2*t^3 + 5402*ep^2*mtt*mWW^7*s^2*t^3 + 9694*ep^3*mtt*mWW^7*s^2*t^3 + 7672*ep^4*mtt*mWW^7*s^2*t^3 + 1800*ep^5*mtt*mWW^7*s^2*t^3 - 4*mWW^8*s^2*t^3 - 46*ep*mWW^8*s^2*t^3 - 188*ep^2*mWW^8*s^2*t^3 - 328*ep^3*mWW^8*s^2*t^3 - 236*ep^4*mWW^8*s^2*t^3 - 48*ep^5*mWW^8*s^2*t^3 + 882*mtt^7*s^3*t^3 + 10099*ep*mtt^7*s^3*t^3 + 43114*ep^2*mtt^7*s^3*t^3 + 84587*ep^3*mtt^7*s^3*t^3 + 75038*ep^4*mtt^7*s^3*t^3 + 23880*ep^5*mtt^7*s^3*t^3 - 1773*mtt^6*mWW*s^3*t^3 - 20244*ep*mtt^6*mWW*s^3*t^3 - 90963*ep^2*mtt^6*mWW*s^3*t^3 - 203326*ep^3*mtt^6*mWW*s^3*t^3 - 228244*ep^4*mtt^6*mWW*s^3*t^3 - 102000*ep^5*mtt^6*mWW*s^3*t^3 - 270*mtt^5*mWW^2*s^3*t^3 - 1617*ep*mtt^5*mWW^2*s^3*t^3 + 9170*ep^2*mtt^5*mWW^2*s^3*t^3 + 73389*ep^3*mtt^5*mWW^2*s^3*t^3 + 157422*ep^4*mtt^5*mWW^2*s^3*t^3 + 105680*ep^5*mtt^5*mWW^2*s^3*t^3 + 2438*mtt^4*mWW^3*s^3*t^3 + 27317*ep*mtt^4*mWW^3*s^3*t^3 + 110806*ep^2*mtt^4*mWW^3*s^3*t^3 + 214357*ep^3*mtt^4*mWW^3*s^3*t^3 + 196634*ep^4*mtt^4*mWW^3*s^3*t^3 + 65744*ep^5*mtt^4*mWW^3*s^3*t^3 - 1103*mtt^3*mWW^4*s^3*t^3 - 15017*ep*mtt^3*mWW^4*s^3*t^3 - 78648*ep^2*mtt^3*mWW^4*s^3*t^3 - 207212*ep^3*mtt^3*mWW^4*s^3*t^3 - 274300*ep^4*mtt^3*mWW^4*s^3*t^3 - 139712*ep^5*mtt^3*mWW^4*s^3*t^3 - 486*mtt^2*mWW^5*s^3*t^3 - 3582*ep*mtt^2*mWW^5*s^3*t^3 - 3425*ep^2*mtt^2*mWW^5*s^3*t^3 + 24017*ep^3*mtt^2*mWW^5*s^3*t^3 + 65606*ep^4*mtt^2*mWW^5*s^3*t^3 + 46168*ep^5*mtt^2*mWW^5*s^3*t^3 + 343*mtt*mWW^6*s^3*t^3 + 3389*ep*mtt*mWW^6*s^3*t^3 + 11216*ep^2*mtt*mWW^6*s^3*t^3 + 16206*ep^3*mtt*mWW^6*s^3*t^3 + 9276*ep^4*mtt*mWW^6*s^3*t^3 + 568*ep^5*mtt*mWW^6*s^3*t^3 - 31*mWW^7*s^3*t^3 - 273*ep*mWW^7*s^3*t^3 - 658*ep^2*mWW^7*s^3*t^3 - 254*ep^3*mWW^7*s^3*t^3 + 656*ep^4*mWW^7*s^3*t^3 + 536*ep^5*mWW^7*s^3*t^3 - 440*mtt^6*s^4*t^3 - 3725*ep*mtt^6*s^4*t^3 - 10045*ep^2*mtt^6*s^4*t^3 - 8250*ep^3*mtt^6*s^4*t^3 + 2600*ep^4*mtt^6*s^4*t^3 + 2560*ep^5*mtt^6*s^4*t^3 + 658*mtt^5*mWW*s^4*t^3 + 4949*ep*mtt^5*mWW*s^4*t^3 + 11821*ep^2*mtt^5*mWW*s^4*t^3 + 10542*ep^3*mtt^5*mWW*s^4*t^3 + 5596*ep^4*mtt^5*mWW*s^4*t^3 + 3544*ep^5*mtt^5*mWW*s^4*t^3 + 262*mtt^4*mWW^2*s^4*t^3 + 689*ep*mtt^4*mWW^2*s^4*t^3 - 14337*ep^2*mtt^4*mWW^2*s^4*t^3 - 72470*ep^3*mtt^4*mWW^2*s^4*t^3 - 121888*ep^4*mtt^4*mWW^2*s^4*t^3 - 65040*ep^5*mtt^4*mWW^2*s^4*t^3 - 408*mtt^3*mWW^3*s^4*t^3 - 991*ep*mtt^3*mWW^3*s^4*t^3 + 17545*ep^2*mtt^3*mWW^3*s^4*t^3 + 76598*ep^3*mtt^3*mWW^3*s^4*t^3 + 105492*ep^4*mtt^3*mWW^3*s^4*t^3 + 46152*ep^5*mtt^3*mWW^3*s^4*t^3 - 434*mtt^2*mWW^4*s^4*t^3 - 4630*ep*mtt^2*mWW^4*s^4*t^3 - 17134*ep^2*mtt^2*mWW^4*s^4*t^3 - 20768*ep^3*mtt^2*mWW^4*s^4*t^3 + 8908*ep^4*mtt^2*mWW^4*s^4*t^3 + 20200*ep^5*mtt^2*mWW^4*s^4*t^3 + 430*mtt*mWW^5*s^4*t^3 + 3750*ep*mtt*mWW^5*s^4*t^3 + 8662*ep^2*mtt*mWW^5*s^4*t^3 + 384*ep^3*mtt*mWW^5*s^4*t^3 - 20008*ep^4*mtt*mWW^5*s^4*t^3 - 16448*ep^5*mtt*mWW^5*s^4*t^3 - 68*mWW^6*s^4*t^3 - 474*ep*mWW^6*s^4*t^3 - 220*ep^2*mWW^6*s^4*t^3 + 3056*ep^3*mWW^6*s^4*t^3 + 5836*ep^4*mWW^6*s^4*t^3 + 2984*ep^5*mWW^6*s^4*t^3 + 58*mtt^5*s^5*t^3 - 817*ep*mtt^5*s^5*t^3 - 9288*ep^2*mtt^5*s^5*t^3 - 26483*ep^3*mtt^5*s^5*t^3 - 25342*ep^4*mtt^5*s^5*t^3 - 3528*ep^5*mtt^5*s^5*t^3 - 33*mtt^4*mWW*s^5*t^3 + 2385*ep*mtt^4*mWW*s^5*t^3 + 22766*ep^2*mtt^4*mWW*s^5*t^3 + 72174*ep^3*mtt^4*mWW*s^5*t^3 + 95404*ep^4*mtt^4*mWW*s^5*t^3 + 45984*ep^5*mtt^4*mWW*s^5*t^3 + 51*mtt^3*mWW^2*s^5*t^3 + 2543*ep*mtt^3*mWW^2*s^5*t^3 + 21622*ep^2*mtt^3*mWW^2*s^5*t^3 + 61892*ep^3*mtt^3*mWW^2*s^5*t^3 + 69116*ep^4*mtt^3*mWW^2*s^5*t^3 + 21368*ep^5*mtt^3*mWW^2*s^5*t^3 - 311*mtt^2*mWW^3*s^5*t^3 - 6611*ep*mtt^2*mWW^3*s^5*t^3 - 44662*ep^2*mtt^2*mWW^3*s^5*t^3 - 121832*ep^3*mtt^2*mWW^3*s^5*t^3 - 142108*ep^4*mtt^2*mWW^3*s^5*t^3 - 57672*ep^5*mtt^2*mWW^3*s^5*t^3 + 295*mtt*mWW^4*s^5*t^3 + 3598*ep*mtt*mWW^4*s^5*t^3 + 15692*ep^2*mtt*mWW^4*s^5*t^3 + 29933*ep^3*mtt*mWW^4*s^5*t^3 + 22526*ep^4*mtt*mWW^4*s^5*t^3 + 4160*ep^5*mtt*mWW^4*s^5*t^3 - 60*mWW^5*s^5*t^3 - 402*ep*mWW^5*s^5*t^3 + 170*ep^2*mWW^5*s^5*t^3 + 4536*ep^3*mWW^5*s^5*t^3 + 8844*ep^4*mWW^5*s^5*t^3 + 4952*ep^5*mWW^5*s^5*t^3 + 24*mtt^4*s^6*t^3 + 1001*ep*mtt^4*s^6*t^3 + 6689*ep^2*mtt^4*s^6*t^3 + 14698*ep^3*mtt^4*s^6*t^3 + 8992*ep^4*mtt^4*s^6*t^3 - 2784*ep^5*mtt^4*s^6*t^3 - 42*mtt^3*mWW*s^6*t^3 - 1821*ep*mtt^3*mWW*s^6*t^3 - 14445*ep^2*mtt^3*mWW*s^6*t^3 - 44642*ep^3*mtt^3*mWW*s^6*t^3 - 60836*ep^4*mtt^3*mWW*s^6*t^3 - 30984*ep^5*mtt^3*mWW*s^6*t^3 - 54*mtt^2*mWW^2*s^6*t^3 - 1449*ep*mtt^2*mWW^2*s^6*t^3 - 9975*ep^2*mtt^2*mWW^2*s^6*t^3 - 25296*ep^3*mtt^2*mWW^2*s^6*t^3 - 24728*ep^4*mtt^2*mWW^2*s^6*t^3 - 5864*ep^5*mtt^2*mWW^2*s^6*t^3 + 94*mtt*mWW^3*s^6*t^3 + 2085*ep*mtt*mWW^3*s^6*t^3 + 14005*ep^2*mtt*mWW^3*s^6*t^3 + 38390*ep^3*mtt*mWW^3*s^6*t^3 + 45692*ep^4*mtt*mWW^3*s^6*t^3 + 19304*ep^5*mtt*mWW^3*s^6*t^3 - 22*mWW^4*s^6*t^3 - 320*ep*mWW^4*s^6*t^3 - 1422*ep^2*mWW^4*s^6*t^3 - 2410*ep^3*mWW^4*s^6*t^3 - 1016*ep^4*mWW^4*s^6*t^3 + 456*ep^5*mWW^4*s^6*t^3 - 2*mtt^3*s^7*t^3 - 179*ep*mtt^3*s^7*t^3 - 1182*ep^2*mtt^3*s^7*t^3 - 2063*ep^3*mtt^3*s^7*t^3 + 250*ep^4*mtt^3*s^7*t^3 + 2136*ep^5*mtt^3*s^7*t^3 - 3*mtt^2*mWW*s^7*t^3 + 260*ep*mtt^2*mWW*s^7*t^3 + 2645*ep^2*mtt^2*mWW*s^7*t^3 + 9092*ep^3*mtt^2*mWW*s^7*t^3 + 13400*ep^4*mtt^2*mWW*s^7*t^3 + 7296*ep^5*mtt^2*mWW*s^7*t^3 + 12*mtt*mWW^2*s^7*t^3 + 286*ep*mtt*mWW^2*s^7*t^3 + 1843*ep^2*mtt*mWW^2*s^7*t^3 + 4715*ep^3*mtt*mWW^2*s^7*t^3 + 5034*ep^4*mtt*mWW^2*s^7*t^3 + 1720*ep^5*mtt*mWW^2*s^7*t^3 - 7*mWW^3*s^7*t^3 - 199*ep*mWW^3*s^7*t^3 - 1398*ep^2*mWW^3*s^7*t^3 - 3836*ep^3*mWW^3*s^7*t^3 - 4500*ep^4*mWW^3*s^7*t^3 - 1840*ep^5*mWW^3*s^7*t^3 - 2*mtt^2*s^8*t^3 - 14*ep*mtt^2*s^8*t^3 - 44*ep^2*mtt^2*s^8*t^3 - 152*ep^3*mtt^2*s^8*t^3 - 368*ep^4*mtt^2*s^8*t^3 - 320*ep^5*mtt^2*s^8*t^3 + 6*mtt*mWW*s^8*t^3 + 52*ep*mtt*mWW*s^8*t^3 + 132*ep^2*mtt*mWW*s^8*t^3 + 16*ep^3*mtt*mWW*s^8*t^3 - 336*ep^4*mtt*mWW*s^8*t^3 - 320*ep^5*mtt*mWW*s^8*t^3 - 4*mWW^2*s^8*t^3 - 50*ep*mWW^2*s^8*t^3 - 232*ep^2*mWW^2*s^8*t^3 - 488*ep^3*mWW^2*s^8*t^3 - 448*ep^4*mWW^2*s^8*t^3 - 128*ep^5*mWW^2*s^8*t^3 + 300*mtt^9*t^4 + 3990*ep*mtt^9*t^4 + 20502*ep^2*mtt^9*t^4 + 50820*ep^3*mtt^9*t^4 + 60864*ep^4*mtt^9*t^4 + 28224*ep^5*mtt^9*t^4 - 1278*mtt^8*mWW*t^4 - 16755*ep*mtt^8*mWW*t^4 - 85101*ep^2*mtt^8*mWW*t^4 - 209334*ep^3*mtt^8*mWW*t^4 - 249888*ep^4*mtt^8*mWW*t^4 - 116064*ep^5*mtt^8*mWW*t^4 + 1974*mtt^7*mWW^2*t^4 + 25899*ep*mtt^7*mWW^2*t^4 + 132009*ep^2*mtt^7*mWW^2*t^4 + 327150*ep^3*mtt^7*mWW^2*t^4 + 395424*ep^4*mtt^7*mWW^2*t^4 + 187104*ep^5*mtt^7*mWW^2*t^4 - 1110*mtt^6*mWW^3*t^4 - 15465*ep*mtt^6*mWW^3*t^4 - 83811*ep^2*mtt^6*mWW^3*t^4 - 221154*ep^3*mtt^6*mWW^3*t^4 - 285456*ep^4*mtt^6*mWW^3*t^4 - 144864*ep^5*mtt^6*mWW^3*t^4 - 252*mtt^5*mWW^4*t^4 - 1473*ep*mtt^5*mWW^4*t^4 + 2295*ep^2*mtt^5*mWW^4*t^4 + 31002*ep^3*mtt^5*mWW^4*t^4 + 69984*ep^4*mtt^5*mWW^4*t^4 + 49824*ep^5*mtt^5*mWW^4*t^4 + 546*mtt^4*mWW^5*t^4 + 5778*ep*mtt^4*mWW^5*t^4 + 22092*ep^2*mtt^4*mWW^5*t^4 + 35976*ep^3*mtt^4*mWW^5*t^4 + 19824*ep^4*mtt^4*mWW^5*t^4 - 2496*ep^5*mtt^4*mWW^5*t^4 - 198*mtt^3*mWW^6*t^4 - 2172*ep*mtt^3*mWW^6*t^4 - 8778*ep^2*mtt^3*mWW^6*t^4 - 15828*ep^3*mtt^3*mWW^6*t^4 - 11616*ep^4*mtt^3*mWW^6*t^4 - 1728*ep^5*mtt^3*mWW^6*t^4 + 18*mtt^2*mWW^7*t^4 + 198*ep*mtt^2*mWW^7*t^4 + 792*ep^2*mtt^2*mWW^7*t^4 + 1368*ep^3*mtt^2*mWW^7*t^4 + 864*ep^4*mtt^2*mWW^7*t^4 - 1330*mtt^8*s*t^4 - 17345*ep*mtt^8*s*t^4 - 86376*ep^2*mtt^8*s*t^4 - 204595*ep^3*mtt^8*s*t^4 - 230882*ep^4*mtt^8*s*t^4 - 99672*ep^5*mtt^8*s*t^4 + 4635*mtt^7*mWW*s*t^4 + 59793*ep*mtt^7*mWW*s*t^4 + 296999*ep^2*mtt^7*mWW*s*t^4 + 709233*ep^3*mtt^7*mWW*s*t^4 + 815706*ep^4*mtt^7*mWW*s*t^4 + 362264*ep^5*mtt^7*mWW*s*t^4 - 5043*mtt^6*mWW^2*s*t^4 - 65814*ep*mtt^6*mWW^2*s*t^4 - 333952*ep^2*mtt^6*mWW^2*s*t^4 - 824973*ep^3*mtt^6*mWW^2*s*t^4 - 994934*ep^4*mtt^6*mWW^2*s*t^4 - 468744*ep^5*mtt^6*mWW^2*s*t^4 + 344*mtt^5*mWW^3*s*t^4 + 7880*ep*mtt^5*mWW^3*s*t^4 + 60007*ep^2*mtt^5*mWW^3*s*t^4 + 206119*ep^3*mtt^5*mWW^3*s*t^4 + 330522*ep^4*mtt^5*mWW^3*s*t^4 + 199608*ep^5*mtt^5*mWW^3*s*t^4 + 2800*mtt^4*mWW^4*s*t^4 + 32244*ep*mtt^4*mWW^4*s*t^4 + 139496*ep^2*mtt^4*mWW^4*s*t^4 + 278472*ep^3*mtt^4*mWW^4*s*t^4 + 245728*ep^4*mtt^4*mWW^4*s*t^4 + 67840*ep^5*mtt^4*mWW^4*s*t^4 - 1610*mtt^3*mWW^5*s*t^4 - 19326*ep*mtt^3*mWW^5*s*t^4 - 88390*ep^2*mtt^3*mWW^5*s*t^4 - 191658*ep^3*mtt^3*mWW^5*s*t^4 - 195348*ep^4*mtt^3*mWW^5*s*t^4 - 73008*ep^5*mtt^3*mWW^5*s*t^4 + 156*mtt^2*mWW^6*s*t^4 + 2046*ep*mtt^2*mWW^6*s*t^4 + 10098*ep^2*mtt^2*mWW^6*s*t^4 + 23472*ep^3*mtt^2*mWW^6*s*t^4 + 26088*ep^4*mtt^2*mWW^6*s*t^4 + 11040*ep^5*mtt^2*mWW^6*s*t^4 + 51*mtt*mWW^7*s*t^4 + 555*ep*mtt*mWW^7*s*t^4 + 2250*ep^2*mtt*mWW^7*s*t^4 + 4158*ep^3*mtt*mWW^7*s*t^4 + 3264*ep^4*mtt*mWW^7*s*t^4 + 672*ep^5*mtt*mWW^7*s*t^4 - 3*mWW^8*s*t^4 - 33*ep*mWW^8*s*t^4 - 132*ep^2*mWW^8*s*t^4 - 228*ep^3*mWW^8*s*t^4 - 144*ep^4*mWW^8*s*t^4 + 2274*mtt^7*s^2*t^4 + 28733*ep*mtt^7*s^2*t^4 + 137149*ep^2*mtt^7*s^2*t^4 + 306636*ep^3*mtt^7*s^2*t^4 + 320300*ep^4*mtt^7*s^2*t^4 + 125488*ep^5*mtt^7*s^2*t^4 - 6352*mtt^6*mWW*s^2*t^4 - 79668*ep*mtt^6*mWW*s^2*t^4 - 384410*ep^2*mtt^6*mWW*s^2*t^4 - 890446*ep^3*mtt^6*mWW*s^2*t^4 - 990544*ep^4*mtt^6*mWW*s^2*t^4 - 423720*ep^5*mtt^6*mWW*s^2*t^4 + 4152*mtt^5*mWW^2*s^2*t^4 + 55160*ep*mtt^5*mWW^2*s^2*t^4 + 290488*ep^2*mtt^5*mWW^2*s^2*t^4 + 754918*ep^3*mtt^5*mWW^2*s^2*t^4 + 965404*ep^4*mtt^5*mWW^2*s^2*t^4 + 480272*ep^5*mtt^5*mWW^2*s^2*t^4 + 2925*mtt^4*mWW^3*s^2*t^4 + 30605*ep*mtt^4*mWW^3*s^2*t^4 + 108767*ep^2*mtt^4*mWW^3*s^2*t^4 + 140403*ep^3*mtt^4*mWW^3*s^2*t^4 - 3174*ep^4*mtt^4*mWW^3*s^2*t^4 - 87624*ep^5*mtt^4*mWW^3*s^2*t^4 - 4219*mtt^3*mWW^4*s^2*t^4 - 50360*ep*mtt^3*mWW^4*s^2*t^4 - 228174*ep^2*mtt^3*mWW^4*s^2*t^4 - 492979*ep^3*mtt^3*mWW^4*s^2*t^4 - 502082*ep^4*mtt^3*mWW^4*s^2*t^4 - 187368*ep^5*mtt^3*mWW^4*s^2*t^4 + 1127*mtt^2*mWW^5*s^2*t^4 + 14759*ep*mtt^2*mWW^5*s^2*t^4 + 74331*ep^2*mtt^2*mWW^5*s^2*t^4 + 180939*ep^3*mtt^2*mWW^5*s^2*t^4 + 214034*ep^4*mtt^2*mWW^5*s^2*t^4 + 96896*ep^5*mtt^2*mWW^5*s^2*t^4 + 137*mtt*mWW^6*s^2*t^4 + 1267*ep*mtt*mWW^6*s^2*t^4 + 3883*ep^2*mtt*mWW^6*s^2*t^4 + 4371*ep^3*mtt*mWW^6*s^2*t^4 - 674*ep^4*mtt*mWW^6*s^2*t^4 - 3048*ep^5*mtt*mWW^6*s^2*t^4 - 44*mWW^7*s^2*t^4 - 472*ep*mWW^7*s^2*t^4 - 1830*ep^2*mWW^7*s^2*t^4 - 3254*ep^3*mWW^7*s^2*t^4 - 2568*ep^4*mWW^7*s^2*t^4 - 608*ep^5*mWW^7*s^2*t^4 - 1800*mtt^6*s^3*t^4 - 21195*ep*mtt^6*s^3*t^4 - 93535*ep^2*mtt^6*s^3*t^4 - 190930*ep^3*mtt^6*s^3*t^4 - 178400*ep^4*mtt^6*s^3*t^4 - 62240*ep^5*mtt^6*s^3*t^4 + 3836*mtt^5*mWW*s^3*t^4 + 44083*ep*mtt^5*mWW*s^3*t^4 + 196099*ep^2*mtt^5*mWW*s^3*t^4 + 425550*ep^3*mtt^5*mWW*s^3*t^4 + 451312*ep^4*mtt^5*mWW*s^3*t^4 + 187680*ep^5*mtt^5*mWW*s^3*t^4 - 704*mtt^4*mWW^2*s^3*t^4 - 11433*ep*mtt^4*mWW^2*s^3*t^4 - 79083*ep^2*mtt^4*mWW^2*s^3*t^4 - 264298*ep^3*mtt^4*mWW^2*s^3*t^4 - 415852*ep^4*mtt^4*mWW^2*s^3*t^4 - 238808*ep^5*mtt^4*mWW^2*s^3*t^4 - 3010*mtt^3*mWW^3*s^3*t^4 - 30426*ep*mtt^3*mWW^3*s^3*t^4 - 102440*ep^2*mtt^3*mWW^3*s^3*t^4 - 125932*ep^3*mtt^3*mWW^3*s^3*t^4 + 412*ep^4*mtt^3*mWW^3*s^3*t^4 + 67448*ep^5*mtt^3*mWW^3*s^3*t^4 + 1718*mtt^2*mWW^4*s^3*t^4 + 19934*ep*mtt^2*mWW^4*s^3*t^4 + 86796*ep^2*mtt^2*mWW^4*s^3*t^4 + 184814*ep^3*mtt^2*mWW^4*s^3*t^4 + 192472*ep^4*mtt^2*mWW^4*s^3*t^4 + 75848*ep^5*mtt^2*mWW^4*s^3*t^4 + 74*mtt*mWW^5*s^3*t^4 - 153*ep*mtt*mWW^5*s^3*t^4 - 6675*ep^2*mtt*mWW^5*s^3*t^4 - 31214*ep^3*mtt*mWW^5*s^3*t^4 - 56212*ep^4*mtt*mWW^5*s^3*t^4 - 34104*ep^5*mtt*mWW^5*s^3*t^4 - 114*mWW^6*s^3*t^4 - 1170*ep*mWW^6*s^3*t^4 - 4246*ep^2*mWW^6*s^3*t^4 - 7026*ep^3*mWW^6*s^3*t^4 - 4796*ep^4*mWW^6*s^3*t^4 - 720*ep^5*mWW^6*s^3*t^4 + 560*mtt^5*s^4*t^4 + 4780*ep*mtt^5*s^4*t^4 + 13800*ep^2*mtt^5*s^4*t^4 + 16640*ep^3*mtt^5*s^4*t^4 + 10480*ep^4*mtt^5*s^4*t^4 + 8640*ep^5*mtt^5*s^4*t^4 - 666*mtt^4*mWW*s^4*t^4 - 2623*ep*mtt^4*mWW*s^4*t^4 + 10275*ep^2*mtt^4*mWW*s^4*t^4 + 59782*ep^3*mtt^4*mWW*s^4*t^4 + 88828*ep^4*mtt^4*mWW*s^4*t^4 + 40024*ep^5*mtt^4*mWW*s^4*t^4 - 668*mtt^3*mWW^2*s^4*t^4 - 6958*ep*mtt^3*mWW^2*s^4*t^4 - 22002*ep^2*mtt^3*mWW^2*s^4*t^4 - 16848*ep^3*mtt^3*mWW^2*s^4*t^4 + 26764*ep^4*mtt^3*mWW^2*s^4*t^4 + 29256*ep^5*mtt^3*mWW^2*s^4*t^4 + 858*mtt^2*mWW^3*s^4*t^4 + 5748*ep*mtt^2*mWW^3*s^4*t^4 + 780*ep^2*mtt^2*mWW^3*s^4*t^4 - 55238*ep^3*mtt^2*mWW^3*s^4*t^4 - 120704*ep^4*mtt^2*mWW^3*s^4*t^4 - 73656*ep^5*mtt^2*mWW^3*s^4*t^4 + 48*mtt*mWW^4*s^4*t^4 + 1458*ep*mtt*mWW^4*s^4*t^4 + 11064*ep^2*mtt*mWW^4*s^4*t^4 + 29950*ep^3*mtt*mWW^4*s^4*t^4 + 32208*ep^4*mtt*mWW^4*s^4*t^4 + 11432*ep^5*mtt*mWW^4*s^4*t^4 - 132*mWW^5*s^4*t^4 - 1373*ep*mWW^5*s^4*t^4 - 4809*ep^2*mWW^5*s^4*t^4 - 6170*ep^3*mWW^5*s^4*t^4 - 64*ep^4*mWW^5*s^4*t^4 + 3216*ep^5*mWW^5*s^4*t^4 + 30*mtt^4*s^5*t^4 + 1885*ep*mtt^4*s^5*t^4 + 13418*ep^2*mtt^4*s^5*t^4 + 31005*ep^3*mtt^4*s^5*t^4 + 21046*ep^4*mtt^4*s^5*t^4 - 4984*ep^5*mtt^4*s^5*t^4 - 265*mtt^3*mWW*s^5*t^4 - 6859*ep*mtt^3*mWW*s^5*t^4 - 47453*ep^2*mtt^3*mWW*s^5*t^4 - 132867*ep^3*mtt^3*mWW*s^5*t^4 - 163238*ep^4*mtt^3*mWW*s^5*t^4 - 72328*ep^5*mtt^3*mWW*s^5*t^4 + 321*mtt^2*mWW^2*s^5*t^4 + 3404*ep*mtt^2*mWW^2*s^5*t^4 + 13560*ep^2*mtt^2*mWW^2*s^5*t^4 + 27097*ep^3*mtt^2*mWW^2*s^5*t^4 + 28950*ep^4*mtt^2*mWW^2*s^5*t^4 + 15384*ep^5*mtt^2*mWW^2*s^5*t^4 - 7*mtt*mWW^3*s^5*t^4 + 1697*ep*mtt*mWW^3*s^5*t^4 + 16683*ep^2*mtt*mWW^3*s^5*t^4 + 54163*ep^3*mtt*mWW^3*s^5*t^4 + 73246*ep^4*mtt*mWW^3*s^5*t^4 + 34440*ep^5*mtt*mWW^3*s^5*t^4 - 79*mWW^4*s^5*t^4 - 1207*ep*mWW^4*s^5*t^4 - 6564*ep^2*mWW^4*s^5*t^4 - 15386*ep^3*mWW^4*s^5*t^4 - 15564*ep^4*mWW^4*s^5*t^4 - 5248*ep^5*mWW^4*s^5*t^4 - 30*mtt^3*s^6*t^4 - 855*ep*mtt^3*s^6*t^4 - 5099*ep^2*mtt^3*s^6*t^4 - 9560*ep^3*mtt^3*s^6*t^4 - 2188*ep^4*mtt^3*s^6*t^4 + 6032*ep^5*mtt^3*s^6*t^4 + 80*mtt^2*mWW*s^6*t^4 + 2006*ep*mtt^2*mWW*s^6*t^4 + 13976*ep^2*mtt^2*mWW*s^6*t^4 + 40106*ep^3*mtt^2*mWW*s^6*t^4 + 51388*ep^4*mtt^2*mWW*s^6*t^4 + 24304*ep^5*mtt^2*mWW*s^6*t^4 - 26*mtt*mWW^2*s^6*t^4 - 111*ep*mtt*mWW^2*s^6*t^4 + 127*ep^2*mtt*mWW^2*s^6*t^4 + 710*ep^3*mtt*mWW^2*s^6*t^4 - 240*ep^4*mtt*mWW^2*s^6*t^4 - 1440*ep^5*mtt*mWW^2*s^6*t^4 - 24*mWW^3*s^6*t^4 - 536*ep*mWW^3*s^6*t^4 - 3616*ep^2*mWW^3*s^6*t^4 - 10124*ep^3*mWW^3*s^6*t^4 - 12552*ep^4*mWW^3*s^6*t^4 - 5568*ep^5*mWW^3*s^6*t^4 - 4*mtt^2*s^7*t^4 + 7*ep*mtt^2*s^7*t^4 + 141*ep^2*mtt^2*s^7*t^4 - 16*ep^3*mtt^2*s^7*t^4 - 1220*ep^4*mtt^2*s^7*t^4 - 1488*ep^5*mtt^2*s^7*t^4 + 10*mtt*mWW*s^7*t^4 + 23*ep*mtt*mWW*s^7*t^4 - 385*ep^2*mtt*mWW*s^7*t^4 - 2024*ep^3*mtt*mWW*s^7*t^4 - 3564*ep^4*mtt*mWW*s^7*t^4 - 2160*ep^5*mtt*mWW*s^7*t^4 - 6*mWW^2*s^7*t^4 - 102*ep*mWW^2*s^7*t^4 - 584*ep^2*mWW^2*s^7*t^4 - 1428*ep^3*mWW^2*s^7*t^4 - 1480*ep^4*mWW^2*s^7*t^4 - 480*ep^5*mWW^2*s^7*t^4 - 672*mtt^8*t^5 - 8778*ep*mtt^8*t^5 - 44310*ep^2*mtt^8*t^5 - 107940*ep^3*mtt^8*t^5 - 127008*ep^4*mtt^8*t^5 - 57792*ep^5*mtt^8*t^5 + 2808*mtt^7*mWW*t^5 + 36165*ep*mtt^7*mWW*t^5 + 180393*ep^2*mtt^7*mWW*t^5 + 435702*ep^3*mtt^7*mWW*t^5 + 510240*ep^4*mtt^7*mWW*t^5 + 232032*ep^5*mtt^7*mWW*t^5 - 4320*mtt^6*mWW^2*t^5 - 55506*ep*mtt^6*mWW^2*t^5 - 276906*ep^2*mtt^6*mWW^2*t^5 - 671304*ep^3*mtt^6*mWW^2*t^5 - 792456*ep^4*mtt^6*mWW^2*t^5 - 365088*ep^5*mtt^6*mWW^2*t^5 + 2688*mtt^5*mWW^3*t^5 + 35607*ep*mtt^5*mWW^3*t^5 + 183915*ep^2*mtt^5*mWW^3*t^5 + 463626*ep^3*mtt^5*mWW^3*t^5 + 571728*ep^4*mtt^5*mWW^3*t^5 + 276576*ep^5*mtt^5*mWW^3*t^5 - 120*mtt^4*mWW^4*t^5 - 3612*ep*mtt^4*mWW^4*t^5 - 29568*ep^2*mtt^4*mWW^4*t^5 - 102540*ep^3*mtt^4*mWW^4*t^5 - 161256*ep^4*mtt^4*mWW^4*t^5 - 94944*ep^5*mtt^4*mWW^4*t^5 - 564*mtt^3*mWW^5*t^5 - 5862*ep*mtt^3*mWW^5*t^5 - 21618*ep^2*mtt^3*mWW^5*t^5 - 32364*ep^3*mtt^3*mWW^5*t^5 - 12576*ep^4*mtt^3*mWW^5*t^5 + 7104*ep^5*mtt^3*mWW^5*t^5 + 192*mtt^2*mWW^6*t^5 + 2118*ep*mtt^2*mWW^6*t^5 + 8622*ep^2*mtt^2*mWW^6*t^5 + 15732*ep^3*mtt^2*mWW^6*t^5 + 11904*ep^4*mtt^2*mWW^6*t^5 + 2112*ep^5*mtt^2*mWW^6*t^5 - 12*mtt*mWW^7*t^5 - 132*ep*mtt*mWW^7*t^5 - 528*ep^2*mtt*mWW^7*t^5 - 912*ep^3*mtt*mWW^7*t^5 - 576*ep^4*mtt*mWW^7*t^5 + 2478*mtt^7*s*t^5 + 32033*ep*mtt^7*s*t^5 + 157980*ep^2*mtt^7*s*t^5 + 370007*ep^3*mtt^7*s*t^5 + 411774*ep^4*mtt^7*s*t^5 + 174728*ep^5*mtt^7*s*t^5 - 8562*mtt^6*mWW*s*t^5 - 109522*ep*mtt^6*mWW*s*t^5 - 538390*ep^2*mtt^6*mWW*s*t^5 - 1268748*ep^3*mtt^6*mWW*s*t^5 - 1433996*ep^4*mtt^6*mWW*s*t^5 - 622832*ep^5*mtt^6*mWW*s*t^5 + 9807*mtt^5*mWW^2*s*t^5 + 126932*ep*mtt^5*mWW^2*s*t^5 + 636470*ep^2*mtt^5*mWW^2*s*t^5 + 1545511*ep^3*mtt^5*mWW^2*s*t^5 + 1819134*ep^4*mtt^5*mWW^2*s*t^5 + 830216*ep^5*mtt^5*mWW^2*s*t^5 - 2687*mtt^4*mWW^3*s*t^5 - 39889*ep*mtt^4*mWW^3*s*t^5 - 229380*ep^2*mtt^4*mWW^3*s*t^5 - 638566*ep^3*mtt^4*mWW^3*s*t^5 - 861492*ep^4*mtt^4*mWW^3*s*t^5 - 449136*ep^5*mtt^4*mWW^3*s*t^5 - 2405*mtt^3*mWW^4*s*t^5 - 25439*ep*mtt^3*mWW^4*s*t^5 - 96480*ep^2*mtt^3*mWW^4*s*t^5 - 152234*ep^3*mtt^3*mWW^4*s*t^5 - 72396*ep^4*mtt^3*mWW^4*s*t^5 + 21104*ep^5*mtt^3*mWW^4*s*t^5 + 1574*mtt^2*mWW^5*s*t^5 + 18348*ep*mtt^2*mWW^5*s*t^5 + 80960*ep^2*mtt^2*mWW^5*s*t^5 + 167724*ep^3*mtt^2*mWW^5*s*t^5 + 160464*ep^4*mtt^2*mWW^5*s*t^5 + 54400*ep^5*mtt^2*mWW^5*s*t^5 - 194*mtt*mWW^6*s*t^5 - 2345*ep*mtt*mWW^6*s*t^5 - 10685*ep^2*mtt*mWW^6*s*t^5 - 22806*ep^3*mtt*mWW^6*s*t^5 - 22752*ep^4*mtt*mWW^6*s*t^5 - 8288*ep^5*mtt*mWW^6*s*t^5 - 11*mWW^7*s*t^5 - 118*ep*mWW^7*s*t^5 - 475*ep^2*mWW^7*s*t^5 - 888*ep^3*mWW^7*s*t^5 - 736*ep^4*mWW^7*s*t^5 - 192*ep^5*mWW^7*s*t^5 - 3340*mtt^6*s^2*t^5 - 42535*ep*mtt^6*s^2*t^5 - 204275*ep^2*mtt^6*s^2*t^5 - 458330*ep^3*mtt^6*s^2*t^5 - 479040*ep^4*mtt^6*s^2*t^5 - 187680*ep^5*mtt^6*s^2*t^5 + 9273*mtt^5*mWW*s^2*t^5 + 116895*ep*mtt^5*mWW*s^2*t^5 + 563610*ep^2*mtt^5*mWW*s^2*t^5 + 1293890*ep^3*mtt^5*mWW*s^2*t^5 + 1411422*ep^4*mtt^5*mWW*s^2*t^5 + 586420*ep^5*mtt^5*mWW*s^2*t^5 - 6934*mtt^4*mWW^2*s^2*t^5 - 92642*ep*mtt^4*mWW^2*s^2*t^5 - 481627*ep^2*mtt^4*mWW^2*s^2*t^5 - 1214347*ep^3*mtt^4*mWW^2*s^2*t^5 - 1481650*ep^4*mtt^4*mWW^2*s^2*t^5 - 696216*ep^5*mtt^4*mWW^2*s^2*t^5 - 1492*mtt^3*mWW^3*s^2*t^5 - 8401*ep*mtt^3*mWW^3*s^2*t^5 + 19250*ep^2*mtt^3*mWW^3*s^2*t^5 + 206875*ep^3*mtt^3*mWW^3*s^2*t^5 + 445274*ep^4*mtt^3*mWW^3*s^2*t^5 + 297192*ep^5*mtt^3*mWW^3*s^2*t^5 + 3426*mtt^2*mWW^4*s^2*t^5 + 37880*ep*mtt^2*mWW^4*s^2*t^5 + 154603*ep^2*mtt^2*mWW^4*s^2*t^5 + 286721*ep^3*mtt^2*mWW^4*s^2*t^5 + 227038*ep^4*mtt^2*mWW^4*s^2*t^5 + 50080*ep^5*mtt^2*mWW^4*s^2*t^5 - 939*mtt*mWW^5*s^2*t^5 - 11442*ep*mtt*mWW^5*s^2*t^5 - 53388*ep^2*mtt*mWW^5*s^2*t^5 - 120009*ep^3*mtt*mWW^5*s^2*t^5 - 129664*ep^4*mtt*mWW^5*s^2*t^5 - 52924*ep^5*mtt*mWW^5*s^2*t^5 + 6*mWW^6*s^2*t^5 + 137*ep*mWW^6*s^2*t^5 + 903*ep^2*mWW^6*s^2*t^5 + 2500*ep^3*mWW^6*s^2*t^5 + 3332*ep^4*mWW^6*s^2*t^5 + 1688*ep^5*mWW^6*s^2*t^5 + 1860*mtt^5*s^3*t^5 + 22870*ep*mtt^5*s^3*t^5 + 105660*ep^2*mtt^5*s^3*t^5 + 226750*ep^3*mtt^5*s^3*t^5 + 225660*ep^4*mtt^5*s^3*t^5 + 86800*ep^5*mtt^5*s^3*t^5 - 3771*mtt^4*mWW*s^3*t^5 - 44712*ep*mtt^4*mWW*s^3*t^5 - 202836*ep^2*mtt^4*mWW*s^3*t^5 - 439935*ep^3*mtt^4*mWW*s^3*t^5 - 452786*ep^4*mtt^4*mWW*s^3*t^5 - 179240*ep^5*mtt^4*mWW*s^3*t^5 + 678*mtt^3*mWW^2*s^3*t^5 + 12768*ep*mtt^3*mWW^2*s^3*t^5 + 87594*ep^2*mtt^3*mWW^2*s^3*t^5 + 276244*ep^3*mtt^3*mWW^2*s^3*t^5 + 401672*ep^4*mtt^3*mWW^2*s^3*t^5 + 214264*ep^5*mtt^3*mWW^2*s^3*t^5 + 2443*mtt^2*mWW^3*s^3*t^5 + 22107*ep*mtt^2*mWW^3*s^3*t^5 + 59447*ep^2*mtt^2*mWW^3*s^3*t^5 + 18665*ep^3*mtt^2*mWW^3*s^3*t^5 - 126638*ep^4*mtt^2*mWW^3*s^3*t^5 - 121648*ep^5*mtt^2*mWW^3*s^3*t^5 - 1292*mtt*mWW^4*s^3*t^5 - 13397*ep*mtt*mWW^4*s^3*t^5 - 49209*ep^2*mtt*mWW^4*s^3*t^5 - 77536*ep^3*mtt*mWW^4*s^3*t^5 - 42796*ep^4*mtt*mWW^4*s^3*t^5 + 1944*ep^5*mtt*mWW^4*s^3*t^5 + 82*mWW^5*s^3*t^5 + 1084*ep*mWW^5*s^3*t^5 + 5608*ep^2*mWW^5*s^3*t^5 + 14700*ep^3*mWW^5*s^3*t^5 + 19224*ep^4*mWW^5*s^3*t^5 + 9592*ep^5*mWW^5*s^3*t^5 - 240*mtt^4*s^4*t^5 - 2140*ep*mtt^4*s^4*t^5 - 7680*ep^2*mtt^4*s^4*t^5 - 17320*ep^3*mtt^4*s^4*t^5 - 27840*ep^4*mtt^4*s^4*t^5 - 23680*ep^5*mtt^4*s^4*t^5 - 67*mtt^3*mWW*s^4*t^5 - 3780*ep*mtt^3*mWW*s^4*t^5 - 30171*ep^2*mtt^3*mWW*s^4*t^5 - 88298*ep^3*mtt^3*mWW*s^4*t^5 - 110128*ep^4*mtt^3*mWW*s^4*t^5 - 46416*ep^5*mtt^3*mWW*s^4*t^5 + 1055*mtt^2*mWW^2*s^4*t^5 + 11339*ep*mtt^2*mWW^2*s^4*t^5 + 44754*ep^2*mtt^2*mWW^2*s^4*t^5 + 78500*ep^3*mtt^2*mWW^2*s^4*t^5 + 58664*ep^4*mtt^2*mWW^2*s^4*t^5 + 14112*ep^5*mtt^2*mWW^2*s^4*t^5 - 859*mtt*mWW^3*s^4*t^5 - 7434*ep*mtt*mWW^3*s^4*t^5 - 18783*ep^2*mtt*mWW^3*s^4*t^5 - 4326*ep^3*mtt*mWW^3*s^4*t^5 + 39368*ep^4*mtt*mWW^3*s^4*t^5 + 34960*ep^5*mtt*mWW^3*s^4*t^5 + 111*mWW^4*s^4*t^5 + 779*ep*mWW^4*s^4*t^5 + 540*ep^2*mWW^4*s^4*t^5 - 5720*ep^3*mWW^4*s^4*t^5 - 13848*ep^4*mWW^4*s^4*t^5 - 8832*ep^5*mWW^4*s^4*t^5 - 98*mtt^3*s^5*t^5 - 1687*ep*mtt^3*s^5*t^5 - 8560*ep^2*mtt^3*s^5*t^5 - 14685*ep^3*mtt^3*s^5*t^5 - 1962*ep^4*mtt^3*s^5*t^5 + 10792*ep^5*mtt^3*s^5*t^5 + 357*mtt^2*mWW*s^5*t^5 + 5581*ep*mtt^2*mWW*s^5*t^5 + 31172*ep^2*mtt^2*mWW*s^5*t^5 + 77864*ep^3*mtt^2*mWW*s^5*t^5 + 88916*ep^4*mtt^2*mWW*s^5*t^5 + 36880*ep^5*mtt^2*mWW*s^5*t^5 - 348*mtt*mWW^2*s^5*t^5 - 3686*ep*mtt*mWW^2*s^5*t^5 - 14889*ep^2*mtt*mWW^2*s^5*t^5 - 28773*ep^3*mtt*mWW^2*s^5*t^5 - 27278*ep^4*mtt*mWW^2*s^5*t^5 - 10536*ep^5*mtt*mWW^2*s^5*t^5 + 89*mWW^3*s^5*t^5 + 608*ep*mWW^3*s^5*t^5 + 509*ep^2*mWW^3*s^5*t^5 - 3998*ep^3*mWW^3*s^5*t^5 - 9804*ep^4*mWW^3*s^5*t^5 - 6224*ep^5*mWW^3*s^5*t^5 + 12*mtt^2*s^6*t^5 + 237*ep*mtt^2*s^6*t^5 + 1185*ep^2*mtt^2*s^6*t^5 + 1518*ep^3*mtt^2*s^6*t^5 - 1584*ep^4*mtt^2*s^6*t^5 - 3168*ep^5*mtt^2*s^6*t^5 - 38*mtt*mWW*s^6*t^5 - 598*ep*mtt*mWW*s^6*t^5 - 3410*ep^2*mtt*mWW*s^6*t^5 - 8912*ep^3*mtt*mWW*s^6*t^5 - 10904*ep^4*mtt*mWW*s^6*t^5 - 5088*ep^5*mtt*mWW*s^6*t^5 + 26*mWW^2*s^6*t^5 + 181*ep*mWW^2*s^6*t^5 + 245*ep^2*mWW^2*s^6*t^5 - 586*ep^3*mWW^2*s^6*t^5 - 1552*ep^4*mWW^2*s^6*t^5 - 864*ep^5*mWW^2*s^6*t^5 + 966*mtt^7*t^6 + 12348*ep*mtt^7*t^6 + 60942*ep^2*mtt^7*t^6 + 145068*ep^3*mtt^7*t^6 + 166656*ep^4*mtt^7*t^6 + 73920*ep^5*mtt^7*t^6 - 3912*mtt^6*mWW*t^6 - 49431*ep*mtt^6*mWW*t^6 - 241539*ep^2*mtt^6*mWW*t^6 - 570786*ep^3*mtt^6*mWW*t^6 - 652992*ep^4*mtt^6*mWW*t^6 - 289440*ep^5*mtt^6*mWW*t^6 + 5856*mtt^5*mWW^2*t^6 + 73803*ep*mtt^5*mWW^2*t^6 + 360447*ep^2*mtt^5*mWW^2*t^6 + 853938*ep^3*mtt^5*mWW^2*t^6 + 982896*ep^4*mtt^5*mWW^2*t^6 + 440160*ep^5*mtt^5*mWW^2*t^6 - 3726*mtt^4*mWW^3*t^6 - 47772*ep*mtt^4*mWW^3*t^6 - 238338*ep^2*mtt^4*mWW^3*t^6 - 579396*ep^3*mtt^4*mWW^3*t^6 - 687456*ep^4*mtt^4*mWW^3*t^6 - 318912*ep^5*mtt^4*mWW^3*t^6 + 615*mtt^3*mWW^4*t^6 + 9153*ep*mtt^3*mWW^4*t^6 + 52812*ep^2*mtt^3*mWW^4*t^6 + 147420*ep^3*mtt^3*mWW^4*t^6 + 199104*ep^4*mtt^3*mWW^4*t^6 + 104256*ep^5*mtt^3*mWW^4*t^6 + 291*mtt^2*mWW^5*t^6 + 2898*ep*mtt^2*mWW^5*t^6 + 9777*ep^2*mtt^2*mWW^5*t^6 + 11346*ep^3*mtt^2*mWW^5*t^6 - 2256*ep^4*mtt^2*mWW^5*t^6 - 8736*ep^5*mtt^2*mWW^5*t^6 - 93*mtt*mWW^6*t^6 - 1032*ep*mtt*mWW^6*t^6 - 4233*ep^2*mtt*mWW^6*t^6 - 7818*ep^3*mtt*mWW^6*t^6 - 6096*ep^4*mtt*mWW^6*t^6 - 1248*ep^5*mtt*mWW^6*t^6 + 3*mWW^7*t^6 + 33*ep*mWW^7*t^6 + 132*ep^2*mWW^7*t^6 + 228*ep^3*mWW^7*t^6 + 144*ep^4*mWW^7*t^6 - 2870*mtt^6*s*t^6 - 36665*ep*mtt^6*s*t^6 - 178370*ep^2*mtt^6*s*t^6 - 411025*ep^3*mtt^6*s*t^6 - 448470*ep^4*mtt^6*s*t^6 - 185800*ep^5*mtt^6*s*t^6 + 9636*mtt^5*mWW*s*t^6 + 121822*ep*mtt^5*mWW*s*t^6 + 590057*ep^2*mtt^5*mWW*s*t^6 + 1364591*ep^3*mtt^5*mWW*s*t^6 + 1506074*ep^4*mtt^5*mWW*s*t^6 + 635320*ep^5*mtt^5*mWW*s*t^6 - 11028*mtt^4*mWW^2*s*t^6 - 140894*ep*mtt^4*mWW^2*s*t^6 - 694332*ep^2*mtt^4*mWW^2*s*t^6 - 1647850*ep^3*mtt^4*mWW^2*s*t^6 - 1883516*ep^4*mtt^4*mWW^2*s*t^6 - 829520*ep^5*mtt^4*mWW^2*s*t^6 + 4056*mtt^3*mWW^3*s*t^6 + 56060*ep*mtt^3*mWW^3*s*t^6 + 300336*ep^2*mtt^3*mWW^3*s*t^6 + 778504*ep^3*mtt^3*mWW^3*s*t^6 + 976376*ep^4*mtt^3*mWW^3*s*t^6 + 472928*ep^5*mtt^3*mWW^3*s*t^6 + 848*mtt^2*mWW^4*s*t^6 + 6936*ep*mtt^2*mWW^4*s*t^6 + 13165*ep^2*mtt^2*mWW^4*s*t^6 - 23295*ep^3*mtt^2*mWW^4*s*t^6 - 96166*ep^4*mtt^2*mWW^4*s*t^6 - 76648*ep^5*mtt^2*mWW^4*s*t^6 - 706*mtt*mWW^5*s*t^6 - 8013*ep*mtt*mWW^5*s*t^6 - 34200*ep^2*mtt*mWW^5*s*t^6 - 67851*ep^3*mtt*mWW^5*s*t^6 - 60942*ep^4*mtt*mWW^5*s*t^6 - 18568*ep^5*mtt*mWW^5*s*t^6 + 64*mWW^6*s*t^6 + 754*ep*mWW^6*s*t^6 + 3344*ep^2*mWW^6*s*t^6 + 6926*ep^3*mWW^6*s*t^6 + 6644*ep^4*mWW^6*s*t^6 + 2288*ep^5*mWW^6*s*t^6 + 2890*mtt^5*s^2*t^6 + 37145*ep*mtt^5*s^2*t^6 + 179445*ep^2*mtt^5*s^2*t^6 + 403420*ep^3*mtt^5*s^2*t^6 + 421220*ep^4*mtt^5*s^2*t^6 + 164880*ep^5*mtt^5*s^2*t^6 - 7802*mtt^4*mWW*s^2*t^6 - 98692*ep*mtt^4*mWW*s^2*t^6 - 474066*ep^2*mtt^4*mWW*s^2*t^6 - 1073750*ep^3*mtt^4*mWW*s^2*t^6 - 1142590*ep^4*mtt^4*mWW*s^2*t^6 - 458460*ep^5*mtt^4*mWW*s^2*t^6 + 6044*mtt^3*mWW^2*s^2*t^6 + 80468*ep*mtt^3*mWW^2*s^2*t^6 + 410699*ep^2*mtt^3*mWW^2*s^2*t^6 + 1000715*ep^3*mtt^3*mWW^2*s^2*t^6 + 1162118*ep^4*mtt^3*mWW^2*s^2*t^6 + 514616*ep^5*mtt^3*mWW^2*s^2*t^6 - 84*mtt^2*mWW^3*s^2*t^6 - 8761*ep*mtt^2*mWW^3*s^2*t^6 - 83500*ep^2*mtt^2*mWW^3*s^2*t^6 - 297445*ep^3*mtt^2*mWW^3*s^2*t^6 - 457890*ep^4*mtt^2*mWW^3*s^2*t^6 - 254000*ep^5*mtt^2*mWW^3*s^2*t^6 - 1306*mtt*mWW^4*s^2*t^6 - 12975*ep*mtt*mWW^4*s^2*t^6 - 44274*ep^2*mtt*mWW^4*s^2*t^6 - 56399*ep^3*mtt*mWW^4*s^2*t^6 - 5250*ep^4*mtt*mWW^4*s^2*t^6 + 25144*ep^5*mtt*mWW^4*s^2*t^6 + 258*mWW^5*s^2*t^6 + 3007*ep*mWW^5*s^2*t^6 + 13352*ep^2*mWW^5*s^2*t^6 + 28379*ep^3*mWW^5*s^2*t^6 + 28584*ep^4*mWW^5*s^2*t^6 + 10700*ep^5*mWW^5*s^2*t^6 - 990*mtt^4*s^3*t^6 - 13120*ep*mtt^4*s^3*t^6 - 64915*ep^2*mtt^4*s^3*t^6 - 148865*ep^3*mtt^4*s^3*t^6 - 160130*ep^4*mtt^4*s^3*t^6 - 68280*ep^5*mtt^4*s^3*t^6 + 1878*mtt^3*mWW*s^3*t^6 + 23760*ep*mtt^3*mWW*s^3*t^6 + 112923*ep^2*mtt^3*mWW*s^3*t^6 + 249877*ep^3*mtt^3*mWW*s^3*t^6 + 255010*ep^4*mtt^3*mWW*s^3*t^6 + 98712*ep^5*mtt^3*mWW*s^3*t^6 - 246*mtt^2*mWW^2*s^3*t^6 - 6513*ep*mtt^2*mWW^2*s^3*t^6 - 46824*ep^2*mtt^2*mWW^2*s^3*t^6 - 140073*ep^3*mtt^2*mWW^2*s^3*t^6 - 184286*ep^4*mtt^2*mWW^2*s^3*t^6 - 88472*ep^5*mtt^2*mWW^2*s^3*t^6 - 980*mtt*mWW^3*s^3*t^6 - 8055*ep*mtt*mWW^3*s^3*t^6 - 17522*ep^2*mtt*mWW^3*s^3*t^6 + 9647*ep^3*mtt*mWW^3*s^3*t^6 + 68066*ep^4*mtt*mWW^3*s^3*t^6 + 53720*ep^5*mtt*mWW^3*s^3*t^6 + 338*mWW^4*s^3*t^6 + 3208*ep*mWW^4*s^3*t^6 + 9930*ep^2*mWW^4*s^3*t^6 + 9326*ep^3*mWW^4*s^3*t^6 - 6164*ep^4*mWW^4*s^3*t^6 - 10080*ep^5*mWW^4*s^3*t^6 - 40*mtt^3*s^4*t^6 - 235*ep*mtt^3*s^4*t^6 + 865*ep^2*mtt^3*s^4*t^6 + 9270*ep^3*mtt^3*s^4*t^6 + 23440*ep^4*mtt^3*s^4*t^6 + 20000*ep^5*mtt^3*s^4*t^6 + 310*mtt^2*mWW*s^4*t^6 + 3779*ep*mtt^2*mWW*s^4*t^6 + 17565*ep^2*mtt^2*mWW*s^4*t^6 + 38174*ep^3*mtt^2*mWW*s^4*t^6 + 38544*ep^4*mtt^2*mWW*s^4*t^6 + 12768*ep^5*mtt^2*mWW*s^4*t^6 - 512*mtt*mWW^2*s^4*t^6 - 5033*ep*mtt*mWW^2*s^4*t^6 - 18325*ep^2*mtt*mWW^2*s^4*t^6 - 30778*ep^3*mtt*mWW^2*s^4*t^6 - 24056*ep^4*mtt*mWW^2*s^4*t^6 - 6656*ep^5*mtt*mWW^2*s^4*t^6 + 242*mWW^3*s^4*t^6 + 2233*ep*mWW^3*s^4*t^6 + 7023*ep^2*mWW^3*s^4*t^6 + 8126*ep^3*mWW^3*s^4*t^6 + 520*ep^4*mWW^3*s^4*t^6 - 3264*ep^5*mWW^3*s^4*t^6 + 44*mtt^2*s^5*t^6 + 527*ep*mtt^2*s^5*t^6 + 2033*ep^2*mtt^2*s^5*t^6 + 2132*ep^3*mtt^2*s^5*t^6 - 2716*ep^4*mtt^2*s^5*t^6 - 4720*ep^5*mtt^2*s^5*t^6 - 118*mtt*mWW*s^5*t^6 - 1389*ep*mtt*mWW*s^5*t^6 - 6181*ep^2*mtt*mWW*s^5*t^6 - 12884*ep^3*mtt*mWW*s^5*t^6 - 12388*ep^4*mtt*mWW*s^5*t^6 - 4240*ep^5*mtt*mWW*s^5*t^6 + 74*mWW^2*s^5*t^6 + 622*ep*mWW^2*s^5*t^6 + 1628*ep^2*mWW^2*s^5*t^6 + 1032*ep^3*mWW^2*s^5*t^6 - 1456*ep^4*mWW^2*s^5*t^6 - 1600*ep^5*mWW^2*s^5*t^6 - 924*mtt^6*t^7 - 11508*ep*mtt^6*t^7 - 55188*ep^2*mtt^6*t^7 - 127344*ep^3*mtt^6*t^7 - 141456*ep^4*mtt^6*t^7 - 60480*ep^5*mtt^6*t^7 + 3564*mtt^5*mWW*t^7 + 44103*ep*mtt^5*mWW*t^7 + 210423*ep^2*mtt^5*mWW*t^7 + 484170*ep^3*mtt^5*mWW*t^7 + 537792*ep^4*mtt^5*mWW*t^7 + 230688*ep^5*mtt^5*mWW*t^7 - 5052*mtt^4*mWW^2*t^7 - 62496*ep*mtt^4*mWW^2*t^7 - 298656*ep^2*mtt^4*mWW^2*t^7 - 690180*ep^3*mtt^4*mWW^2*t^7 - 772440*ep^4*mtt^4*mWW^2*t^7 - 335136*ep^5*mtt^4*mWW^2*t^7 + 3084*mtt^3*mWW^3*t^7 + 38604*ep*mtt^3*mWW^3*t^7 + 187344*ep^2*mtt^3*mWW^3*t^7 + 441456*ep^3*mtt^3*mWW^3*t^7 + 505920*ep^4*mtt^3*mWW^3*t^7 + 225792*ep^5*mtt^3*mWW^3*t^7 - 630*mtt^2*mWW^4*t^7 - 8391*ep*mtt^2*mWW^4*t^7 - 43641*ep^2*mtt^2*mWW^4*t^7 - 110778*ep^3*mtt^2*mWW^4*t^7 - 137160*ep^4*mtt^2*mWW^4*t^7 - 66240*ep^5*mtt^2*mWW^4*t^7 - 60*mtt*mWW^5*t^7 - 513*ep*mtt*mWW^5*t^7 - 1113*ep^2*mtt*mWW^5*t^7 + 1122*ep^3*mtt*mWW^5*t^7 + 6096*ep^4*mtt*mWW^5*t^7 + 5088*ep^5*mtt*mWW^5*t^7 + 18*mWW^6*t^7 + 201*ep*mWW^6*t^7 + 831*ep^2*mWW^6*t^7 + 1554*ep^3*mWW^6*t^7 + 1248*ep^4*mWW^6*t^7 + 288*ep^5*mWW^6*t^7 + 2114*mtt^5*s*t^7 + 26587*ep*mtt^5*s*t^7 + 126900*ep^2*mtt^5*s*t^7 + 285629*ep^3*mtt^5*s*t^7 + 302770*ep^4*mtt^5*s*t^7 + 121080*ep^5*mtt^5*s*t^7 - 6767*mtt^4*mWW*s*t^7 - 84229*ep*mtt^4*mWW*s*t^7 - 399836*ep^2*mtt^4*mWW*s*t^7 - 900992*ep^3*mtt^4*mWW*s*t^7 - 962392*ep^4*mtt^4*mWW*s*t^7 - 389984*ep^5*mtt^4*mWW*s*t^7 + 7429*mtt^3*mWW^2*s*t^7 + 93257*ep*mtt^3*mWW^2*s*t^7 + 449056*ep^2*mtt^3*mWW^2*s*t^7 + 1034302*ep^3*mtt^3*mWW^2*s*t^7 + 1138876*ep^4*mtt^3*mWW^2*s*t^7 + 479760*ep^5*mtt^3*mWW^2*s*t^7 - 2921*mtt^2*mWW^3*s*t^7 - 38645*ep*mtt^2*mWW^3*s*t^7 - 197320*ep^2*mtt^2*mWW^3*s*t^7 - 485146*ep^3*mtt^2*mWW^3*s*t^7 - 574428*ep^4*mtt^2*mWW^3*s*t^7 - 261840*ep^5*mtt^2*mWW^3*s*t^7 + 29*mtt*mWW^4*s*t^7 + 1758*ep*mtt*mWW^4*s*t^7 + 16006*ep^2*mtt*mWW^4*s*t^7 + 56505*ep^3*mtt*mWW^4*s*t^7 + 87266*ep^4*mtt*mWW^4*s*t^7 + 49016*ep^5*mtt*mWW^4*s*t^7 + 116*mWW^5*s*t^7 + 1272*ep*mWW^5*s*t^7 + 5194*ep^2*mWW^5*s*t^7 + 9702*ep^3*mWW^5*s*t^7 + 7908*ep^4*mWW^5*s*t^7 + 1968*ep^5*mWW^5*s*t^7 - 1464*mtt^4*s^2*t^7 - 19031*ep*mtt^4*s^2*t^7 - 92455*ep^2*mtt^4*s^2*t^7 - 207798*ep^3*mtt^4*s^2*t^7 - 216224*ep^4*mtt^4*s^2*t^7 - 84448*ep^5*mtt^4*s^2*t^7 + 3820*mtt^3*mWW*s^2*t^7 + 48331*ep*mtt^3*mWW*s^2*t^7 + 230153*ep^2*mtt^3*mWW*s^2*t^7 + 510850*ep^3*mtt^3*mWW*s^2*t^7 + 526156*ep^4*mtt^3*mWW*s^2*t^7 + 202040*ep^5*mtt^3*mWW*s^2*t^7 - 2936*mtt^2*mWW^2*s^2*t^7 - 38371*ep*mtt^2*mWW^2*s^2*t^7 - 189571*ep^2*mtt^2*mWW^2*s^2*t^7 - 439756*ep^3*mtt^2*mWW^2*s^2*t^7 - 477816*ep^4*mtt^2*mWW^2*s^2*t^7 - 195256*ep^5*mtt^2*mWW^2*s^2*t^7 + 412*mtt*mWW^3*s^2*t^7 + 7569*ep*mtt*mWW^3*s^2*t^7 + 48051*ep^2*mtt*mWW^3*s^2*t^7 + 136926*ep^3*mtt*mWW^3*s^2*t^7 + 179444*ep^4*mtt*mWW^3*s^2*t^7 + 87720*ep^5*mtt*mWW^3*s^2*t^7 + 168*mWW^4*s^2*t^7 + 1334*ep*mWW^4*s^2*t^7 + 2358*ep^2*mWW^4*s^2*t^7 - 4662*ep^3*mWW^4*s^2*t^7 - 17368*ep^4*mWW^4*s^2*t^7 - 12936*ep^5*mWW^4*s^2*t^7 + 234*mtt^3*s^3*t^7 + 3639*ep*mtt^3*s^3*t^7 + 20218*ep^2*mtt^3*s^3*t^7 + 50935*ep^3*mtt^3*s^3*t^7 + 60422*ep^4*mtt^3*s^3*t^7 + 28712*ep^5*mtt^3*s^3*t^7 - 457*mtt^2*mWW*s^3*t^7 - 6538*ep*mtt^2*mWW*s^3*t^7 - 33739*ep^2*mtt^2*mWW*s^3*t^7 - 78316*ep^3*mtt^2*mWW*s^3*t^7 - 82592*ep^4*mtt^2*mWW*s^3*t^7 - 33248*ep^5*mtt^2*mWW*s^3*t^7 + 100*mtt*mWW^2*s^3*t^7 + 2370*ep*mtt*mWW^2*s^3*t^7 + 15361*ep^2*mtt*mWW^2*s^3*t^7 + 40337*ep^3*mtt*mWW^2*s^3*t^7 + 45294*ep^4*mtt*mWW^2*s^3*t^7 + 18408*ep^5*mtt*mWW^2*s^3*t^7 + 123*mWW^3*s^3*t^7 + 889*ep*mWW^3*s^3*t^7 + 1460*ep^2*mWW^3*s^3*t^7 - 2120*ep^3*mWW^3*s^3*t^7 - 7308*ep^4*mWW^3*s^3*t^7 - 4944*ep^5*mWW^3*s^3*t^7 + 40*mtt^2*s^4*t^7 + 305*ep*mtt^2*s^4*t^7 + 405*ep^2*mtt^2*s^4*t^7 - 2030*ep^3*mtt^2*s^4*t^7 - 6760*ep^4*mtt^2*s^4*t^7 - 5760*ep^5*mtt^2*s^4*t^7 - 90*mtt*mWW*s^4*t^7 - 810*ep*mtt*mWW*s^4*t^7 - 2470*ep^2*mtt*mWW*s^4*t^7 - 2700*ep^3*mtt*mWW*s^4*t^7 + 400*ep^4*mtt*mWW*s^4*t^7 + 1920*ep^5*mtt*mWW*s^4*t^7 + 50*mWW^2*s^4*t^7 + 325*ep*mWW^2*s^4*t^7 + 265*ep^2*mWW^2*s^4*t^7 - 1870*ep^3*mWW^2*s^4*t^7 - 4440*ep^4*mWW^2*s^4*t^7 - 2880*ep^5*mWW^2*s^4*t^7 + 588*mtt^5*t^8 + 7098*ep*mtt^5*t^8 + 32802*ep^2*mtt^5*t^8 + 72492*ep^3*mtt^5*t^8 + 76608*ep^4*mtt^5*t^8 + 30912*ep^5*mtt^5*t^8 - 2106*mtt^4*mWW*t^8 - 25449*ep*mtt^4*mWW*t^8 - 117975*ep^2*mtt^4*mWW*t^8 - 262338*ep^3*mtt^4*mWW*t^8 - 280032*ep^4*mtt^4*mWW*t^8 - 114720*ep^5*mtt^4*mWW*t^8 + 2730*mtt^3*mWW^2*t^8 + 33129*ep*mtt^3*mWW^2*t^8 + 154611*ep^2*mtt^3*mWW^2*t^8 + 347274*ep^3*mtt^3*mWW^2*t^8 + 375936*ep^4*mtt^3*mWW^2*t^8 + 156960*ep^5*mtt^3*mWW^2*t^8 - 1494*mtt^2*mWW^3*t^8 - 18333*ep*mtt^2*mWW^3*t^8 - 86823*ep^2*mtt^2*mWW^3*t^8 - 198714*ep^3*mtt^2*mWW^3*t^8 - 220176*ep^4*mtt^2*mWW^3*t^8 - 94560*ep^5*mtt^2*mWW^3*t^8 + 282*mtt*mWW^4*t^8 + 3585*ep*mtt*mWW^4*t^8 + 17703*ep^2*mtt*mWW^4*t^8 + 42498*ep^3*mtt*mWW^4*t^8 + 49632*ep^4*mtt*mWW^4*t^8 + 22560*ep^5*mtt*mWW^4*t^8 - 30*ep*mWW^5*t^8 - 318*ep^2*mWW^5*t^8 - 1212*ep^3*mWW^5*t^8 - 1968*ep^4*mWW^5*t^8 - 1152*ep^5*mWW^5*t^8 - 966*mtt^4*s*t^8 - 11899*ep*mtt^4*s*t^8 - 55296*ep^2*mtt^4*s*t^8 - 120217*ep^3*mtt^4*s*t^8 - 121878*ep^4*mtt^4*s*t^8 - 46024*ep^5*mtt^4*s*t^8 + 2875*mtt^3*mWW*s*t^8 + 35041*ep*mtt^3*mWW*s*t^8 + 161761*ep^2*mtt^3*mWW*s*t^8 + 351283*ep^3*mtt^3*mWW*s*t^8 + 357654*ep^4*mtt^3*mWW*s*t^8 + 136296*ep^5*mtt^3*mWW*s*t^8 - 2879*mtt^2*mWW^2*s*t^8 - 35294*ep*mtt^2*mWW^2*s*t^8 - 164728*ep^2*mtt^2*mWW^2*s*t^8 - 364297*ep^3*mtt^2*mWW^2*s*t^8 - 381006*ep^4*mtt^2*mWW^2*s*t^8 - 150696*ep^5*mtt^2*mWW^2*s*t^8 + 1033*mtt*mWW^3*s*t^8 + 13139*ep*mtt*mWW^3*s*t^8 + 64067*ep^2*mtt*mWW^3*s*t^8 + 149289*ep^3*mtt*mWW^3*s*t^8 + 166242*ep^4*mtt*mWW^3*s*t^8 + 70840*ep^5*mtt*mWW^3*s*t^8 - 63*mWW^4*s*t^8 - 987*ep*mWW^4*s*t^8 - 5804*ep^2*mWW^4*s*t^8 - 16058*ep^3*mWW^4*s*t^8 - 21012*ep^4*mWW^4*s*t^8 - 10416*ep^5*mWW^4*s*t^8 + 398*mtt^3*s^2*t^8 + 5251*ep*mtt^3*s^2*t^8 + 25643*ep^2*mtt^3*s^2*t^8 + 57412*ep^3*mtt^3*s^2*t^8 + 59300*ep^4*mtt^3*s^2*t^8 + 23056*ep^5*mtt^3*s^2*t^8 - 1008*mtt^2*mWW*s^2*t^8 - 12676*ep*mtt^2*mWW*s^2*t^8 - 59370*ep^2*mtt^2*mWW*s^2*t^8 - 127874*ep^3*mtt^2*mWW*s^2*t^8 - 126116*ep^4*mtt^2*mWW*s^2*t^8 - 45776*ep^5*mtt^2*mWW*s^2*t^8 + 730*mtt*mWW^2*s^2*t^8 + 9183*ep*mtt*mWW^2*s^2*t^8 + 43073*ep^2*mtt*mWW^2*s^2*t^8 + 93042*ep^3*mtt*mWW^2*s^2*t^8 + 91888*ep^4*mtt*mWW^2*s^2*t^8 + 33184*ep^5*mtt*mWW^2*s^2*t^8 - 120*mWW^3*s^2*t^8 - 1686*ep*mWW^3*s^2*t^8 - 8710*ep^2*mWW^3*s^2*t^8 - 20600*ep^3*mWW^3*s^2*t^8 - 22360*ep^4*mWW^3*s^2*t^8 - 9024*ep^5*mWW^3*s^2*t^8 - 12*mtt^2*s^3*t^8 - 339*ep*mtt^2*s^3*t^8 - 2409*ep^2*mtt^2*s^3*t^8 - 7032*ep^3*mtt^2*s^3*t^8 - 9468*ep^4*mtt^2*s^3*t^8 - 5040*ep^5*mtt^2*s^3*t^8 + 46*mtt*mWW*s^3*t^8 + 797*ep*mtt*mWW*s^3*t^8 + 4597*ep^2*mtt*mWW*s^3*t^8 + 11536*ep^3*mtt*mWW*s^3*t^8 + 13324*ep^4*mtt*mWW*s^3*t^8 + 6000*ep^5*mtt*mWW*s^3*t^8 - 34*mWW^2*s^3*t^8 - 530*ep*mWW^2*s^3*t^8 - 2872*ep^2*mWW^2*s^3*t^8 - 6868*ep^3*mWW^2*s^3*t^8 - 7528*ep^4*mWW^2*s^3*t^8 - 3168*ep^5*mWW^2*s^3*t^8 - 240*mtt^4*t^9 - 2790*ep*mtt^4*t^9 - 12282*ep^2*mtt^4*t^9 - 25500*ep^3*mtt^4*t^9 - 24864*ep^4*mtt^4*t^9 - 9024*ep^5*mtt^4*t^9 + 768*mtt^3*mWW*t^9 + 9015*ep*mtt^3*mWW*t^9 + 40251*ep^2*mtt^3*mWW*t^9 + 85314*ep^3*mtt^3*mWW*t^9 + 85728*ep^4*mtt^3*mWW*t^9 + 32544*ep^5*mtt^3*mWW*t^9 - 864*mtt^2*mWW^2*t^9 - 10254*ep*mtt^2*mWW^2*t^9 - 46494*ep^2*mtt^2*mWW^2*t^9 - 100680*ep^3*mtt^2*mWW^2*t^9 - 104184*ep^4*mtt^2*mWW^2*t^9 - 41184*ep^5*mtt^2*mWW^2*t^9 + 384*mtt*mWW^3*t^9 + 4623*ep*mtt*mWW^3*t^9 + 21363*ep^2*mtt*mWW^3*t^9 + 47418*ep^3*mtt*mWW^3*t^9 + 50640*ep^4*mtt*mWW^3*t^9 + 20832*ep^5*mtt*mWW^3*t^9 - 48*mWW^4*t^9 - 594*ep*mWW^4*t^9 - 2838*ep^2*mWW^4*t^9 - 6552*ep^3*mWW^4*t^9 - 7320*ep^4*mWW^4*t^9 - 3168*ep^5*mWW^4*t^9 + 250*mtt^3*s*t^9 + 2995*ep*mtt^3*s*t^9 + 13396*ep^2*mtt^3*s*t^9 + 27605*ep^3*mtt^3*s*t^9 + 25962*ep^4*mtt^3*s*t^9 + 8792*ep^5*mtt^3*s*t^9 - 665*mtt^2*mWW*s*t^9 - 7863*ep*mtt^2*mWW*s*t^9 - 34814*ep^2*mtt^2*mWW*s*t^9 - 71328*ep^3*mtt^2*mWW*s*t^9 - 66956*ep^4*mtt^2*mWW*s*t^9 - 22704*ep^5*mtt^2*mWW*s*t^9 + 556*mtt*mWW^2*s*t^9 + 6582*ep*mtt*mWW^2*s*t^9 + 29317*ep^2*mtt*mWW^2*s*t^9 + 60873*ep^3*mtt*mWW^2*s*t^9 + 58486*ep^4*mtt*mWW^2*s*t^9 + 20616*ep^5*mtt*mWW^2*s*t^9 - 141*mWW^3*s*t^9 - 1714*ep*mWW^3*s*t^9 - 7899*ep^2*mWW^3*s*t^9 - 17150*ep^3*mWW^3*s*t^9 - 17492*ep^4*mWW^3*s*t^9 - 6704*ep^5*mWW^3*s*t^9 - 44*mtt^2*s^2*t^9 - 593*ep*mtt^2*s^2*t^9 - 2909*ep^2*mtt^2*s^2*t^9 - 6446*ep^3*mtt^2*s^2*t^9 - 6560*ep^4*mtt^2*s^2*t^9 - 2528*ep^5*mtt^2*s^2*t^9 + 110*mtt*mWW*s^2*t^9 + 1358*ep*mtt*mWW*s^2*t^9 + 6170*ep^2*mtt*mWW*s^2*t^9 + 12696*ep^3*mtt*mWW*s^2*t^9 + 11816*ep^4*mtt*mWW*s^2*t^9 + 4000*ep^5*mtt*mWW*s^2*t^9 - 66*mWW^2*s^2*t^9 - 777*ep*mWW^2*s^2*t^9 - 3369*ep^2*mWW^2*s^2*t^9 - 6598*ep^3*mWW^2*s^2*t^9 - 5760*ep^4*mWW^2*s^2*t^9 - 1760*ep^5*mWW^2*s^2*t^9 + 57*mtt^3*t^10 + 633*ep*mtt^3*t^10 + 2610*ep^2*mtt^3*t^10 + 4920*ep^3*mtt^3*t^10 + 4128*ep^4*mtt^3*t^10 + 1152*ep^5*mtt^3*t^10 - 153*mtt^2*mWW*t^10 - 1725*ep*mtt^2*mWW*t^10 - 7278*ep^2*mtt^2*mWW*t^10 - 14232*ep^3*mtt^2*mWW*t^10 - 12720*ep^4*mtt^2*mWW*t^10 - 4032*ep^5*mtt^2*mWW*t^10 + 135*mtt*mWW^2*t^10 + 1551*ep*mtt*mWW^2*t^10 + 6726*ep^2*mtt*mWW^2*t^10 + 13704*ep^3*mtt*mWW^2*t^10 + 13056*ep^4*mtt*mWW^2*t^10 + 4608*ep^5*mtt*mWW^2*t^10 - 39*mWW^3*t^10 - 459*ep*mWW^3*t^10 - 2058*ep^2*mWW^3*t^10 - 4392*ep^3*mWW^3*t^10 - 4464*ep^4*mWW^3*t^10 - 1728*ep^5*mWW^3*t^10 - 28*mtt^2*s*t^10 - 323*ep*mtt^2*s*t^10 - 1365*ep^2*mtt^2*s*t^10 - 2572*ep^3*mtt^2*s*t^10 - 2084*ep^4*mtt^2*s*t^10 - 528*ep^5*mtt^2*s*t^10 + 62*mtt*mWW*s*t^10 + 697*ep*mtt*mWW*s*t^10 + 2865*ep^2*mtt*mWW*s*t^10 + 5228*ep^3*mtt*mWW*s*t^10 + 4036*ep^4*mtt*mWW*s*t^10 + 912*ep^5*mtt*mWW*s*t^10 - 34*mWW^2*s*t^10 - 374*ep*mWW^2*s*t^10 - 1500*ep^2*mWW^2*s*t^10 - 2656*ep^3*mWW^2*s*t^10 - 1952*ep^4*mWW^2*s*t^10 - 384*ep^5*mWW^2*s*t^10 - 6*mtt^2*t^11 - 63*ep*mtt^2*t^11 - 237*ep^2*mtt^2*t^11 - 378*ep^3*mtt^2*t^11 - 216*ep^4*mtt^2*t^11 + 12*mtt*mWW*t^11 + 126*ep*mtt*mWW*t^11 + 474*ep^2*mtt*mWW*t^11 + 756*ep^3*mtt*mWW*t^11 + 432*ep^4*mtt*mWW*t^11 - 6*mWW^2*t^11 - 63*ep*mWW^2*t^11 - 237*ep^2*mWW^2*t^11 - 378*ep^3*mWW^2*t^11 - 216*ep^4*mWW^2*t^11))/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (-6*ep*mtt^3*mWW^4*s^3 - 46*ep^2*mtt^3*mWW^4*s^3 - 108*ep^3*mtt^3*mWW^4*s^3 - 80*ep^4*mtt^3*mWW^4*s^3 + 8*ep*mtt^2*mWW^5*s^3 + 72*ep^2*mtt^2*mWW^5*s^3 + 184*ep^3*mtt^2*mWW^5*s^3 + 144*ep^4*mtt^2*mWW^5*s^3 - 2*ep*mtt*mWW^6*s^3 - 26*ep^2*mtt*mWW^6*s^3 - 76*ep^3*mtt*mWW^6*s^3 - 64*ep^4*mtt*mWW^6*s^3 + 2*ep*mtt^2*mWW^4*s^4 + 26*ep^2*mtt^2*mWW^4*s^4 + 76*ep^3*mtt^2*mWW^4*s^4 + 64*ep^4*mtt^2*mWW^4*s^4 - 8*ep*mtt*mWW^5*s^4 - 88*ep^2*mtt*mWW^5*s^4 - 264*ep^3*mtt*mWW^5*s^4 - 272*ep^4*mtt*mWW^5*s^4 - 64*ep^5*mtt*mWW^5*s^4 + 6*ep*mWW^6*s^4 + 62*ep^2*mWW^6*s^4 + 188*ep^3*mWW^6*s^4 + 208*ep^4*mWW^6*s^4 + 64*ep^5*mWW^6*s^4 - 6*ep*mtt^4*mWW^3*s^2*t - 52*ep^2*mtt^4*mWW^3*s^2*t - 142*ep^3*mtt^4*mWW^3*s^2*t - 192*ep^4*mtt^4*mWW^3*s^2*t - 120*ep^5*mtt^4*mWW^3*s^2*t + 19*ep*mtt^3*mWW^4*s^2*t + 161*ep^2*mtt^3*mWW^4*s^2*t + 412*ep^3*mtt^3*mWW^4*s^2*t + 456*ep^4*mtt^3*mWW^4*s^2*t + 216*ep^5*mtt^3*mWW^4*s^2*t + ep*mtt^2*mWW^5*s^2*t - 5*ep^2*mtt^2*mWW^5*s^2*t - 44*ep^3*mtt^2*mWW^5*s^2*t - 104*ep^4*mtt^2*mWW^5*s^2*t - 72*ep^5*mtt^2*mWW^5*s^2*t - 2*ep*mtt*mWW^6*s^2*t - 20*ep^2*mtt*mWW^6*s^2*t - 58*ep^3*mtt*mWW^6*s^2*t - 64*ep^4*mtt*mWW^6*s^2*t - 24*ep^5*mtt*mWW^6*s^2*t - 12*mtt^3*mWW^3*s^3*t - 20*ep*mtt^3*mWW^3*s^3*t + 332*ep^2*mtt^3*mWW^3*s^3*t + 1092*ep^3*mtt^3*mWW^3*s^3*t + 896*ep^4*mtt^3*mWW^3*s^3*t + 16*mtt^2*mWW^4*s^3*t + 19*ep*mtt^2*mWW^4*s^3*t - 785*ep^2*mtt^2*mWW^4*s^3*t - 2894*ep^3*mtt^2*mWW^4*s^3*t - 3232*ep^4*mtt^2*mWW^4*s^3*t - 928*ep^5*mtt^2*mWW^4*s^3*t - 4*mtt*mWW^5*s^3*t - 41*ep*mtt*mWW^5*s^3*t + 67*ep^2*mtt*mWW^5*s^3*t + 582*ep^3*mtt*mWW^5*s^3*t + 688*ep^4*mtt*mWW^5*s^3*t + 96*ep^5*mtt*mWW^5*s^3*t + 6*ep*mWW^6*s^3*t + 62*ep^2*mWW^6*s^3*t + 188*ep^3*mWW^6*s^3*t + 208*ep^4*mWW^6*s^3*t + 64*ep^5*mWW^6*s^3*t + 4*mtt^2*mWW^3*s^4*t + 28*ep*mtt^2*mWW^3*s^4*t - 160*ep^2*mtt^2*mWW^3*s^4*t - 784*ep^3*mtt^2*mWW^3*s^4*t - 768*ep^4*mtt^2*mWW^3*s^4*t - 16*mtt*mWW^4*s^4*t - 76*ep*mtt*mWW^4*s^4*t + 564*ep^2*mtt*mWW^4*s^4*t + 2736*ep^3*mtt*mWW^4*s^4*t + 3280*ep^4*mtt*mWW^4*s^4*t + 832*ep^5*mtt*mWW^4*s^4*t + 12*mWW^5*s^4*t + 48*ep*mWW^5*s^4*t - 404*ep^2*mWW^5*s^4*t - 1952*ep^3*mWW^5*s^4*t - 2512*ep^4*mWW^5*s^4*t - 832*ep^5*mWW^5*s^4*t + 6*ep*mtt^5*mWW^2*s*t^2 + 58*ep^2*mtt^5*mWW^2*s*t^2 + 176*ep^3*mtt^5*mWW^2*s*t^2 + 160*ep^4*mtt^5*mWW^2*s*t^2 + ep*mtt^4*mWW^3*s*t^2 - 19*ep^2*mtt^4*mWW^3*s*t^2 - 134*ep^3*mtt^4*mWW^3*s*t^2 - 168*ep^4*mtt^4*mWW^3*s*t^2 - 4*ep*mtt^3*mWW^4*s*t^2 - 24*ep^2*mtt^3*mWW^4*s*t^2 - 36*ep^3*mtt^3*mWW^4*s*t^2 - 16*ep^4*mtt^3*mWW^4*s*t^2 + 9*ep*mtt^2*mWW^5*s*t^2 + 69*ep^2*mtt^2*mWW^5*s*t^2 + 162*ep^3*mtt^2*mWW^5*s*t^2 + 120*ep^4*mtt^2*mWW^5*s*t^2 - 12*mtt^4*mWW^2*s^2*t^2 - 64*ep*mtt^4*mWW^2*s^2*t^2 + 38*ep^2*mtt^4*mWW^2*s^2*t^2 + 350*ep^3*mtt^4*mWW^2*s^2*t^2 + 776*ep^4*mtt^4*mWW^2*s^2*t^2 + 840*ep^5*mtt^4*mWW^2*s^2*t^2 + 20*mtt^3*mWW^3*s^2*t^2 + 97*ep*mtt^3*mWW^3*s^2*t^2 - 291*ep^2*mtt^3*mWW^3*s^2*t^2 - 1390*ep^3*mtt^3*mWW^3*s^2*t^2 - 2456*ep^4*mtt^3*mWW^3*s^2*t^2 - 2112*ep^5*mtt^3*mWW^3*s^2*t^2 - 4*mtt^2*mWW^4*s^2*t^2 - 86*ep*mtt^2*mWW^4*s^2*t^2 - 446*ep^2*mtt^2*mWW^4*s^2*t^2 - 1080*ep^3*mtt^2*mWW^4*s^2*t^2 - 840*ep^4*mtt^2*mWW^4*s^2*t^2 + 128*ep^5*mtt^2*mWW^4*s^2*t^2 - 4*mtt*mWW^5*s^2*t^2 - 33*ep*mtt*mWW^5*s^2*t^2 + 19*ep^2*mtt*mWW^5*s^2*t^2 + 358*ep^3*mtt*mWW^5*s^2*t^2 + 632*ep^4*mtt*mWW^5*s^2*t^2 + 352*ep^5*mtt*mWW^5*s^2*t^2 + 2*ep*mWW^6*s^2*t^2 + 20*ep^2*mWW^6*s^2*t^2 + 58*ep^3*mWW^6*s^2*t^2 + 64*ep^4*mWW^6*s^2*t^2 + 24*ep^5*mWW^6*s^2*t^2 - 12*mtt^3*mWW^2*s^3*t^2 - 88*ep*mtt^3*mWW^2*s^3*t^2 - 168*ep^2*mtt^3*mWW^2*s^3*t^2 + 412*ep^3*mtt^3*mWW^2*s^3*t^2 + 864*ep^4*mtt^3*mWW^2*s^3*t^2 + 12*mtt^2*mWW^3*s^3*t^2 + 96*ep*mtt^2*mWW^3*s^3*t^2 + 544*ep^2*mtt^2*mWW^3*s^3*t^2 + 1460*ep^3*mtt^2*mWW^3*s^3*t^2 + 3376*ep^4*mtt^2*mWW^3*s^3*t^2 + 3648*ep^5*mtt^2*mWW^3*s^3*t^2 - 12*mtt*mWW^4*s^3*t^2 + 51*ep*mtt*mWW^4*s^3*t^2 + 1015*ep^2*mtt*mWW^4*s^3*t^2 + 3270*ep^3*mtt*mWW^4*s^3*t^2 + 2800*ep^4*mtt*mWW^4*s^3*t^2 - 352*ep^5*mtt*mWW^4*s^3*t^2 + 12*mWW^5*s^3*t^2 + 49*ep*mWW^5*s^3*t^2 - 419*ep^2*mWW^5*s^3*t^2 - 2046*ep^3*mWW^5*s^3*t^2 - 2720*ep^4*mWW^5*s^3*t^2 - 992*ep^5*mWW^5*s^3*t^2 + 4*mtt^2*mWW^2*s^4*t^2 + 48*ep*mtt^2*mWW^2*s^4*t^2 + 100*ep^2*mtt^2*mWW^2*s^4*t^2 - 24*ep^3*mtt^2*mWW^2*s^4*t^2 - 128*ep^4*mtt^2*mWW^2*s^4*t^2 - 8*mtt*mWW^3*s^4*t^2 - 136*ep*mtt*mWW^3*s^4*t^2 - 560*ep^2*mtt*mWW^3*s^4*t^2 - 1072*ep^3*mtt*mWW^3*s^4*t^2 - 1184*ep^4*mtt*mWW^3*s^4*t^2 - 640*ep^5*mtt*mWW^3*s^4*t^2 + 4*mWW^4*s^4*t^2 + 88*ep*mWW^4*s^4*t^2 + 460*ep^2*mWW^4*s^4*t^2 + 1096*ep^3*mWW^4*s^4*t^2 + 1312*ep^4*mWW^4*s^4*t^2 + 640*ep^5*mWW^4*s^4*t^2 - 9*ep*mtt^4*mWW^3*t^3 - 69*ep^2*mtt^4*mWW^3*t^3 - 162*ep^3*mtt^4*mWW^3*t^3 - 120*ep^4*mtt^4*mWW^3*t^3 + 9*ep*mtt^3*mWW^4*t^3 + 69*ep^2*mtt^3*mWW^4*t^3 + 162*ep^3*mtt^3*mWW^4*t^3 + 120*ep^4*mtt^3*mWW^4*t^3 + 12*mtt^5*mWW*s*t^3 + 56*ep*mtt^5*mWW*s*t^3 - 228*ep^2*mtt^5*mWW*s*t^3 - 1440*ep^3*mtt^5*mWW*s*t^3 - 1600*ep^4*mtt^5*mWW*s*t^3 - 16*mtt^4*mWW^2*s*t^3 - 109*ep*mtt^4*mWW^2*s*t^3 + 155*ep^2*mtt^4*mWW^2*s*t^3 + 1962*ep^3*mtt^4*mWW^2*s*t^3 + 2488*ep^4*mtt^4*mWW^2*s*t^3 + 4*mtt^3*mWW^3*s*t^3 + 53*ep*mtt^3*mWW^3*s*t^3 + 133*ep^2*mtt^3*mWW^3*s*t^3 - 162*ep^3*mtt^3*mWW^3*s*t^3 - 384*ep^4*mtt^3*mWW^3*s*t^3 + 96*ep^5*mtt^3*mWW^3*s*t^3 - 30*ep*mtt^2*mWW^4*s*t^3 - 258*ep^2*mtt^2*mWW^4*s*t^3 - 708*ep^3*mtt^2*mWW^4*s*t^3 - 648*ep^4*mtt^2*mWW^4*s*t^3 - 96*ep^5*mtt^2*mWW^4*s*t^3 - 18*ep*mtt*mWW^5*s*t^3 - 138*ep^2*mtt*mWW^5*s*t^3 - 324*ep^3*mtt*mWW^5*s*t^3 - 240*ep^4*mtt*mWW^5*s*t^3 - 4*mtt^4*mWW*s^2*t^3 + 38*ep*mtt^4*mWW*s^2*t^3 + 568*ep^2*mtt^4*mWW*s^2*t^3 + 1118*ep^3*mtt^4*mWW*s^2*t^3 - 272*ep^4*mtt^4*mWW*s^2*t^3 - 1320*ep^5*mtt^4*mWW*s^2*t^3 - 16*mtt^3*mWW^2*s^2*t^3 - 153*ep*mtt^3*mWW^2*s^2*t^3 - 845*ep^2*mtt^3*mWW^2*s^2*t^3 - 406*ep^3*mtt^3*mWW^2*s^2*t^3 + 2504*ep^4*mtt^3*mWW^2*s^2*t^3 + 2544*ep^5*mtt^3*mWW^2*s^2*t^3 + 61*ep*mtt^2*mWW^3*s^2*t^3 + 1181*ep^2*mtt^2*mWW^3*s^2*t^3 + 3090*ep^3*mtt^2*mWW^3*s^2*t^3 + 4328*ep^4*mtt^2*mWW^3*s^2*t^3 + 3648*ep^5*mtt^2*mWW^3*s^2*t^3 + 16*mtt*mWW^4*s^2*t^3 + 190*ep*mtt*mWW^4*s^2*t^3 + 502*ep^2*mtt*mWW^4*s^2*t^3 + 448*ep^3*mtt*mWW^4*s^2*t^3 - 1232*ep^4*mtt*mWW^4*s^2*t^3 - 2288*ep^5*mtt*mWW^4*s^2*t^3 + 4*mWW^5*s^2*t^3 + 32*ep*mWW^5*s^2*t^3 - 14*ep^2*mWW^5*s^2*t^3 - 314*ep^3*mWW^5*s^2*t^3 - 528*ep^4*mWW^5*s^2*t^3 - 280*ep^5*mWW^5*s^2*t^3 + 60*mtt^3*mWW*s^3*t^3 + 228*ep*mtt^3*mWW*s^3*t^3 - 700*ep^2*mtt^3*mWW*s^3*t^3 - 2772*ep^3*mtt^3*mWW*s^3*t^3 - 2048*ep^4*mtt^3*mWW*s^3*t^3 + 74*ep*mtt^2*mWW^2*s^3*t^3 + 1206*ep^2*mtt^2*mWW^2*s^3*t^3 + 1064*ep^3*mtt^2*mWW^2*s^3*t^3 - 3312*ep^4*mtt^2*mWW^2*s^3*t^3 - 3328*ep^5*mtt^2*mWW^2*s^3*t^3 - 60*mtt*mWW^3*s^3*t^3 - 402*ep*mtt*mWW^3*s^3*t^3 - 1562*ep^2*mtt*mWW^3*s^3*t^3 - 1728*ep^3*mtt*mWW^3*s^3*t^3 - 352*ep^4*mtt*mWW^3*s^3*t^3 - 960*ep^5*mtt*mWW^3*s^3*t^3 + 28*ep*mWW^4*s^3*t^3 + 408*ep^2*mWW^4*s^3*t^3 + 1372*ep^3*mWW^4*s^3*t^3 + 2832*ep^4*mWW^4*s^3*t^3 + 2752*ep^5*mWW^4*s^3*t^3 - 20*mtt^2*mWW*s^4*t^3 - 188*ep*mtt^2*mWW*s^4*t^3 + 176*ep^2*mtt^2*mWW*s^4*t^3 + 2096*ep^3*mtt^2*mWW*s^4*t^3 + 2304*ep^4*mtt^2*mWW*s^4*t^3 + 88*mtt*mWW^2*s^4*t^3 + 656*ep*mtt*mWW^2*s^4*t^3 - 376*ep^2*mtt*mWW^2*s^4*t^3 - 6720*ep^3*mtt*mWW^2*s^4*t^3 - 9312*ep^4*mtt*mWW^2*s^4*t^3 - 2432*ep^5*mtt*mWW^2*s^4*t^3 - 68*mWW^3*s^4*t^3 - 468*ep*mWW^3*s^4*t^3 + 200*ep^2*mWW^3*s^4*t^3 + 4624*ep^3*mWW^3*s^4*t^3 + 7008*ep^4*mWW^3*s^4*t^3 + 2432*ep^5*mWW^3*s^4*t^3 + 9*ep*mtt^4*mWW^2*t^4 + 69*ep^2*mtt^4*mWW^2*t^4 + 162*ep^3*mtt^4*mWW^2*t^4 + 120*ep^4*mtt^4*mWW^2*t^4 + 18*ep*mtt^3*mWW^3*t^4 + 138*ep^2*mtt^3*mWW^3*t^4 + 324*ep^3*mtt^3*mWW^3*t^4 + 240*ep^4*mtt^3*mWW^3*t^4 - 27*ep*mtt^2*mWW^4*t^4 - 207*ep^2*mtt^2*mWW^4*t^4 - 486*ep^3*mtt^2*mWW^4*t^4 - 360*ep^4*mtt^2*mWW^4*t^4 + 36*mtt^5*s*t^4 + 210*ep*mtt^5*s*t^4 - 278*ep^2*mtt^5*s*t^4 - 3088*ep^3*mtt^5*s*t^4 - 3680*ep^4*mtt^5*s*t^4 - 128*mtt^4*mWW*s*t^4 - 705*ep*mtt^4*mWW*s*t^4 + 1211*ep^2*mtt^4*mWW*s*t^4 + 11198*ep^3*mtt^4*mWW*s*t^4 + 13064*ep^4*mtt^4*mWW*s*t^4 + 116*mtt^3*mWW^2*s*t^4 + 663*ep*mtt^3*mWW^2*s*t^4 - 1281*ep^2*mtt^3*mWW^2*s*t^4 - 11878*ep^3*mtt^3*mWW^2*s*t^4 - 14304*ep^4*mtt^3*mWW^2*s*t^4 - 96*ep^5*mtt^3*mWW^2*s*t^4 - 24*mtt^2*mWW^3*s*t^4 - 189*ep*mtt^2*mWW^3*s*t^4 + 111*ep^2*mtt^2*mWW^3*s*t^4 + 2922*ep^3*mtt^2*mWW^3*s*t^4 + 3936*ep^4*mtt^2*mWW^3*s*t^4 - 96*ep^5*mtt^2*mWW^3*s*t^4 + 72*ep*mtt*mWW^4*s*t^4 + 588*ep^2*mtt*mWW^4*s*t^4 + 1524*ep^3*mtt*mWW^4*s*t^4 + 1344*ep^4*mtt*mWW^4*s*t^4 + 192*ep^5*mtt*mWW^4*s*t^4 + 9*ep*mWW^5*s*t^4 + 69*ep^2*mWW^5*s*t^4 + 162*ep^3*mWW^5*s*t^4 + 120*ep^4*mWW^5*s*t^4 - 48*mtt^4*s^2*t^4 - 320*ep*mtt^4*s^2*t^4 + 54*ep^2*mtt^4*s^2*t^4 + 4306*ep^3*mtt^4*s^2*t^4 + 6344*ep^4*mtt^4*s^2*t^4 + 600*ep^5*mtt^4*s^2*t^4 + 216*mtt^3*mWW*s^2*t^4 + 1127*ep*mtt^3*mWW*s^2*t^4 - 1225*ep^2*mtt^3*mWW*s^2*t^4 - 14330*ep^3*mtt^3*mWW*s^2*t^4 - 17000*ep^4*mtt^3*mWW*s^2*t^4 + 384*ep^5*mtt^3*mWW*s^2*t^4 - 132*mtt^2*mWW^2*s^2*t^4 - 601*ep*mtt^2*mWW^2*s^2*t^4 + 2127*ep^2*mtt^2*mWW^2*s^2*t^4 + 11130*ep^3*mtt^2*mWW^2*s^2*t^4 + 7912*ep^4*mtt^2*mWW^2*s^2*t^4 - 5872*ep^5*mtt^2*mWW^2*s^2*t^4 - 24*mtt*mWW^3*s^2*t^4 - 155*ep*mtt*mWW^3*s^2*t^4 - 1387*ep^2*mtt*mWW^3*s^2*t^4 - 3390*ep^3*mtt*mWW^3*s^2*t^4 - 1752*ep^4*mtt*mWW^3*s^2*t^4 + 1408*ep^5*mtt*mWW^3*s^2*t^4 - 12*mWW^4*s^2*t^4 - 123*ep*mWW^4*s^2*t^4 - 217*ep^2*mWW^4*s^2*t^4 + 220*ep^3*mWW^4*s^2*t^4 + 1616*ep^4*mWW^4*s^2*t^4 + 1944*ep^5*mWW^4*s^2*t^4 - 36*mtt^3*s^3*t^4 - 114*ep*mtt^3*s^3*t^4 + 582*ep^2*mtt^3*s^3*t^4 + 1376*ep^3*mtt^3*s^3*t^4 + 368*ep^4*mtt^3*s^3*t^4 - 100*mtt^2*mWW*s^3*t^4 - 456*ep*mtt^2*mWW*s^3*t^4 - 592*ep^2*mtt^2*mWW*s^3*t^4 + 1460*ep^3*mtt^2*mWW*s^3*t^4 + 2560*ep^4*mtt^2*mWW*s^3*t^4 - 576*ep^5*mtt^2*mWW*s^3*t^4 + 172*mtt*mWW^2*s^3*t^4 + 780*ep*mtt*mWW^2*s^3*t^4 - 1036*ep^2*mtt*mWW^2*s^3*t^4 - 8076*ep^3*mtt*mWW^2*s^3*t^4 - 8608*ep^4*mtt*mWW^2*s^3*t^4 - 64*ep^5*mtt*mWW^2*s^3*t^4 - 36*mWW^3*s^3*t^4 - 282*ep*mWW^3*s^3*t^4 + 398*ep^2*mWW^3*s^3*t^4 + 3176*ep^3*mWW^3*s^3*t^4 + 2800*ep^4*mWW^3*s^3*t^4 - 896*ep^5*mWW^3*s^3*t^4 + 12*mtt^2*s^4*t^4 + 110*ep*mtt^2*s^4*t^4 - 142*ep^2*mtt^2*s^4*t^4 - 1364*ep^3*mtt^2*s^4*t^4 - 1472*ep^4*mtt^2*s^4*t^4 - 88*mtt*mWW*s^4*t^4 - 560*ep*mtt*mWW*s^4*t^4 + 616*ep^2*mtt*mWW*s^4*t^4 + 7032*ep^3*mtt*mWW*s^4*t^4 + 10416*ep^4*mtt*mWW*s^4*t^4 + 3776*ep^5*mtt*mWW*s^4*t^4 + 76*mWW^2*s^4*t^4 + 450*ep*mWW^2*s^4*t^4 - 474*ep^2*mWW^2*s^4*t^4 - 5668*ep^3*mWW^2*s^4*t^4 - 8944*ep^4*mWW^2*s^4*t^4 - 3776*ep^5*mWW^2*s^4*t^4 + 9*ep*mtt^4*mWW*t^5 + 69*ep^2*mtt^4*mWW*t^5 + 162*ep^3*mtt^4*mWW*t^5 + 120*ep^4*mtt^4*mWW*t^5 - 36*ep*mtt^3*mWW^2*t^5 - 276*ep^2*mtt^3*mWW^2*t^5 - 648*ep^3*mtt^3*mWW^2*t^5 - 480*ep^4*mtt^3*mWW^2*t^5 + 27*ep*mtt*mWW^4*t^5 + 207*ep^2*mtt*mWW^4*t^5 + 486*ep^3*mtt*mWW^4*t^5 + 360*ep^4*mtt*mWW^4*t^5 - 96*mtt^4*s*t^5 - 547*ep*mtt^4*s*t^5 + 893*ep^2*mtt^4*s*t^5 + 8734*ep^3*mtt^4*s*t^5 + 10216*ep^4*mtt^4*s*t^5 + 276*mtt^3*mWW*s*t^5 + 1531*ep*mtt^3*mWW*s*t^5 - 2477*ep^2*mtt^3*mWW*s*t^5 - 23614*ep^3*mtt^3*mWW*s*t^5 - 27520*ep^4*mtt^3*mWW*s*t^5 - 96*ep^5*mtt^3*mWW*s*t^5 - 216*mtt^2*mWW^2*s*t^5 - 1161*ep*mtt^2*mWW^2*s*t^5 + 2435*ep^2*mtt^2*mWW^2*s*t^5 + 20482*ep^3*mtt^2*mWW^2*s*t^5 + 24032*ep^4*mtt^2*mWW^2*s*t^5 + 288*ep^5*mtt^2*mWW^2*s*t^5 + 36*mtt*mWW^3*s*t^5 + 215*ep*mtt*mWW^3*s*t^5 - 545*ep^2*mtt*mWW^3*s*t^5 - 4822*ep^3*mtt*mWW^3*s*t^5 - 6048*ep^4*mtt*mWW^3*s*t^5 - 96*ep^5*mtt*mWW^3*s*t^5 - 38*ep*mWW^4*s*t^5 - 306*ep^2*mWW^4*s*t^5 - 780*ep^3*mWW^4*s*t^5 - 680*ep^4*mWW^4*s*t^5 - 96*ep^5*mWW^4*s*t^5 + 36*mtt^3*s^2*t^5 + 318*ep*mtt^3*s^2*t^5 - 232*ep^2*mtt^3*s^2*t^5 - 6814*ep^3*mtt^3*s^2*t^5 - 10128*ep^4*mtt^3*s^2*t^5 - 1032*ep^5*mtt^3*s^2*t^5 - 284*mtt^2*mWW*s^2*t^5 - 1558*ep*mtt^2*mWW*s^2*t^5 + 516*ep^2*mtt^2*mWW*s^2*t^5 + 17650*ep^3*mtt^2*mWW*s^2*t^5 + 23456*ep^4*mtt^2*mWW*s^2*t^5 + 648*ep^5*mtt^2*mWW*s^2*t^5 + 244*mtt*mWW^2*s^2*t^5 + 1105*ep*mtt*mWW^2*s^2*t^5 - 1901*ep^2*mtt*mWW^2*s^2*t^5 - 15572*ep^3*mtt*mWW^2*s^2*t^5 - 16760*ep^4*mtt*mWW^2*s^2*t^5 + 1672*ep^5*mtt*mWW^2*s^2*t^5 + 4*mWW^3*s^2*t^5 + 3*ep*mWW^3*s^2*t^5 + 549*ep^2*mWW^3*s^2*t^5 + 1832*ep^3*mWW^3*s^2*t^5 + 72*ep^4*mWW^3*s^2*t^5 - 2824*ep^5*mWW^3*s^2*t^5 + 72*mtt^2*s^3*t^5 + 259*ep*mtt^2*s^3*t^5 - 445*ep^2*mtt^2*s^3*t^5 - 1274*ep^3*mtt^2*s^3*t^5 + 464*ep^4*mtt^2*s^3*t^5 + 1184*ep^5*mtt^2*s^3*t^5 - 96*mtt*mWW*s^3*t^5 - 437*ep*mtt*mWW*s^3*t^5 + 1847*ep^2*mtt*mWW*s^3*t^5 + 8490*ep^3*mtt*mWW*s^3*t^5 + 10160*ep^4*mtt*mWW*s^3*t^5 + 3936*ep^5*mtt*mWW*s^3*t^5 + 24*mWW^2*s^3*t^5 + 286*ep*mWW^2*s^3*t^5 - 430*ep^2*mWW^2*s^3*t^5 - 4120*ep^3*mWW^2*s^3*t^5 - 6304*ep^4*mWW^2*s^3*t^5 - 2816*ep^5*mWW^2*s^3*t^5 + 24*mtt*s^4*t^5 + 124*ep*mtt*s^4*t^5 - 156*ep^2*mtt*s^4*t^5 - 1712*ep^3*mtt*s^4*t^5 - 2928*ep^4*mtt*s^4*t^5 - 1472*ep^5*mtt*s^4*t^5 - 24*mWW*s^4*t^5 - 124*ep*mWW*s^4*t^5 + 156*ep^2*mWW*s^4*t^5 + 1712*ep^3*mWW*s^4*t^5 + 2928*ep^4*mWW*s^4*t^5 + 1472*ep^5*mWW*s^4*t^5 - 9*ep*mtt^4*t^6 - 69*ep^2*mtt^4*t^6 - 162*ep^3*mtt^4*t^6 - 120*ep^4*mtt^4*t^6 - 18*ep*mtt^3*mWW*t^6 - 138*ep^2*mtt^3*mWW*t^6 - 324*ep^3*mtt^3*mWW*t^6 - 240*ep^4*mtt^3*mWW*t^6 + 54*ep*mtt^2*mWW^2*t^6 + 414*ep^2*mtt^2*mWW^2*t^6 + 972*ep^3*mtt^2*mWW^2*t^6 + 720*ep^4*mtt^2*mWW^2*t^6 - 18*ep*mtt*mWW^3*t^6 - 138*ep^2*mtt*mWW^3*t^6 - 324*ep^3*mtt*mWW^3*t^6 - 240*ep^4*mtt*mWW^3*t^6 - 9*ep*mWW^4*t^6 - 69*ep^2*mWW^4*t^6 - 162*ep^3*mWW^4*t^6 - 120*ep^4*mWW^4*t^6 + 84*mtt^3*s*t^6 + 477*ep*mtt^3*s*t^6 - 831*ep^2*mtt^3*s*t^6 - 7830*ep^3*mtt^3*s*t^6 - 8976*ep^4*mtt^3*s*t^6 + 96*ep^5*mtt^3*s*t^6 - 216*mtt^2*mWW*s*t^6 - 1196*ep*mtt^2*mWW*s*t^6 + 2028*ep^2*mtt^2*mWW*s*t^6 + 18852*ep^3*mtt^2*mWW*s*t^6 + 21736*ep^4*mtt^2*mWW*s*t^6 + 96*ep^5*mtt^2*mWW*s*t^6 + 148*mtt*mWW^2*s*t^6 + 739*ep*mtt*mWW^2*s*t^6 - 1937*ep^2*mtt*mWW^2*s*t^6 - 14058*ep^3*mtt*mWW^2*s*t^6 - 15904*ep^4*mtt*mWW^2*s*t^6 - 288*ep^5*mtt*mWW^2*s*t^6 - 16*mWW^3*s*t^6 - 80*ep*mWW^3*s*t^6 + 320*ep^2*mWW^3*s*t^6 + 2196*ep^3*mWW^3*s*t^6 + 2664*ep^4*mWW^3*s*t^6 + 96*ep^5*mWW^3*s*t^6 + 36*mtt^2*s^2*t^6 + 71*ep*mtt^2*s^2*t^6 + 275*ep^2*mtt^2*s^2*t^6 + 3046*ep^3*mtt^2*s^2*t^6 + 5184*ep^4*mtt^2*s^2*t^6 + 1520*ep^5*mtt^2*s^2*t^6 + 48*mtt*mWW*s^2*t^6 + 372*ep*mtt*mWW*s^2*t^6 + 452*ep^2*mtt*mWW*s^2*t^6 - 3776*ep^3*mtt*mWW*s^2*t^6 - 6048*ep^4*mtt*mWW*s^2*t^6 - 32*ep^5*mtt*mWW*s^2*t^6 - 84*mWW^2*s^2*t^6 - 287*ep*mWW^2*s^2*t^6 + 581*ep^2*mWW^2*s^2*t^6 + 4498*ep^3*mWW^2*s^2*t^6 + 5568*ep^4*mWW^2*s^2*t^6 + 816*ep^5*mWW^2*s^2*t^6 + 51*ep*mtt*s^3*t^6 - 305*ep^2*mtt*s^3*t^6 - 2462*ep^3*mtt*s^3*t^6 - 4624*ep^4*mtt*s^3*t^6 - 2656*ep^5*mtt*s^3*t^6 - 87*ep*mWW*s^3*t^6 - 19*ep^2*mWW*s^3*t^6 + 1430*ep^3*mWW*s^3*t^6 + 3184*ep^4*mWW*s^3*t^6 + 1888*ep^5*mWW*s^3*t^6 + 27*ep*mtt^3*t^7 + 207*ep^2*mtt^3*t^7 + 486*ep^3*mtt^3*t^7 + 360*ep^4*mtt^3*t^7 - 36*ep*mtt*mWW^2*t^7 - 276*ep^2*mtt*mWW^2*t^7 - 648*ep^3*mtt*mWW^2*t^7 - 480*ep^4*mtt*mWW^2*t^7 + 9*ep*mWW^3*t^7 + 69*ep^2*mWW^3*t^7 + 162*ep^3*mWW^3*t^7 + 120*ep^4*mWW^3*t^7 - 24*mtt^2*s*t^7 - 153*ep*mtt^2*s*t^7 + 95*ep^2*mtt^2*s*t^7 + 1810*ep^3*mtt^2*s*t^7 + 2024*ep^4*mtt^2*s*t^7 - 192*ep^5*mtt^2*s*t^7 + 56*mtt*mWW*s*t^7 + 339*ep*mtt*mWW*s*t^7 - 329*ep^2*mtt*mWW*s*t^7 - 4454*ep^3*mtt*mWW*s*t^7 - 5168*ep^4*mtt*mWW*s*t^7 + 96*ep^5*mtt*mWW*s*t^7 - 32*mWW^2*s*t^7 - 138*ep*mWW^2*s*t^7 + 570*ep^2*mWW^2*s*t^7 + 3316*ep^3*mWW^2*s*t^7 + 3528*ep^4*mWW^2*s*t^7 + 96*ep^5*mWW^2*s*t^7 - 24*mtt*s^2*t^7 - 69*ep*mtt*s^2*t^7 - 97*ep^2*mtt*s^2*t^7 - 538*ep^3*mtt*s^2*t^7 - 1400*ep^4*mtt*s^2*t^7 - 1088*ep^5*mtt*s^2*t^7 + 24*mWW*s^2*t^7 + 21*ep*mWW*s^2*t^7 - 311*ep^2*mWW*s^2*t^7 - 662*ep^3*mWW*s^2*t^7 - 136*ep^4*mWW*s^2*t^7 + 320*ep^5*mWW*s^2*t^7 - 27*ep*mtt^2*t^8 - 207*ep^2*mtt^2*t^8 - 486*ep^3*mtt^2*t^8 - 360*ep^4*mtt^2*t^8 + 18*ep*mtt*mWW*t^8 + 138*ep^2*mtt*mWW*t^8 + 324*ep^3*mtt*mWW*t^8 + 240*ep^4*mtt*mWW*t^8 + 9*ep*mWW^2*t^8 + 69*ep^2*mWW^2*t^8 + 162*ep^3*mWW^2*t^8 + 120*ep^4*mWW^2*t^8 + 13*ep*mtt*s*t^8 + 121*ep^2*mtt*s*t^8 + 374*ep^3*mtt*s*t^8 + 416*ep^4*mtt*s*t^8 + 96*ep^5*mtt*s*t^8 - 25*ep*mWW*s*t^8 - 205*ep^2*mWW*s*t^8 - 542*ep^3*mWW*s*t^8 - 512*ep^4*mWW*s*t^8 - 96*ep^5*mWW*s*t^8 + 9*ep*mtt*t^9 + 69*ep^2*mtt*t^9 + 162*ep^3*mtt*t^9 + 120*ep^4*mtt*t^9 - 9*ep*mWW*t^9 - 69*ep^2*mWW*t^9 - 162*ep^3*mWW*t^9 - 120*ep^4*mWW*t^9)/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)^2*(mtt - s - t)*t*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(6*mtt^3*mWW^3*s^3 + 46*ep*mtt^3*mWW^3*s^3 + 108*ep^2*mtt^3*mWW^3*s^3 + 80*ep^3*mtt^3*mWW^3*s^3 - 8*mtt^2*mWW^4*s^3 - 72*ep*mtt^2*mWW^4*s^3 - 184*ep^2*mtt^2*mWW^4*s^3 - 144*ep^3*mtt^2*mWW^4*s^3 + 2*mtt*mWW^5*s^3 + 26*ep*mtt*mWW^5*s^3 + 76*ep^2*mtt*mWW^5*s^3 + 64*ep^3*mtt*mWW^5*s^3 - 2*mtt^2*mWW^3*s^4 - 26*ep*mtt^2*mWW^3*s^4 - 76*ep^2*mtt^2*mWW^3*s^4 - 64*ep^3*mtt^2*mWW^3*s^4 + 8*mtt*mWW^4*s^4 + 88*ep*mtt*mWW^4*s^4 + 264*ep^2*mtt*mWW^4*s^4 + 272*ep^3*mtt*mWW^4*s^4 + 64*ep^4*mtt*mWW^4*s^4 - 6*mWW^5*s^4 - 62*ep*mWW^5*s^4 - 188*ep^2*mWW^5*s^4 - 208*ep^3*mWW^5*s^4 - 64*ep^4*mWW^5*s^4 + 6*mtt^4*mWW^2*s^2*t + 52*ep*mtt^4*mWW^2*s^2*t + 142*ep^2*mtt^4*mWW^2*s^2*t + 192*ep^3*mtt^4*mWW^2*s^2*t + 120*ep^4*mtt^4*mWW^2*s^2*t - 19*mtt^3*mWW^3*s^2*t - 161*ep*mtt^3*mWW^3*s^2*t - 412*ep^2*mtt^3*mWW^3*s^2*t - 456*ep^3*mtt^3*mWW^3*s^2*t - 216*ep^4*mtt^3*mWW^3*s^2*t - mtt^2*mWW^4*s^2*t + 5*ep*mtt^2*mWW^4*s^2*t + 44*ep^2*mtt^2*mWW^4*s^2*t + 104*ep^3*mtt^2*mWW^4*s^2*t + 72*ep^4*mtt^2*mWW^4*s^2*t + 2*mtt*mWW^5*s^2*t + 20*ep*mtt*mWW^5*s^2*t + 58*ep^2*mtt*mWW^5*s^2*t + 64*ep^3*mtt*mWW^5*s^2*t + 24*ep^4*mtt*mWW^5*s^2*t - 42*mtt^3*mWW^2*s^3*t - 318*ep*mtt^3*mWW^2*s^3*t - 712*ep^2*mtt^3*mWW^2*s^3*t - 496*ep^3*mtt^3*mWW^2*s^3*t + 85*mtt^2*mWW^3*s^3*t + 793*ep*mtt^2*mWW^3*s^3*t + 2262*ep^2*mtt^2*mWW^3*s^3*t + 2512*ep^3*mtt^2*mWW^3*s^3*t + 928*ep^4*mtt^2*mWW^3*s^3*t - mtt*mWW^4*s^3*t - 89*ep*mtt*mWW^4*s^3*t - 330*ep^2*mtt*mWW^4*s^3*t - 368*ep^3*mtt*mWW^4*s^3*t - 96*ep^4*mtt*mWW^4*s^3*t - 6*mWW^5*s^3*t - 62*ep*mWW^5*s^3*t - 188*ep^2*mWW^5*s^3*t - 208*ep^3*mWW^5*s^3*t - 64*ep^4*mWW^5*s^3*t + 14*mtt^2*mWW^2*s^4*t + 182*ep*mtt^2*mWW^2*s^4*t + 532*ep^2*mtt^2*mWW^2*s^4*t + 448*ep^3*mtt^2*mWW^2*s^4*t - 60*mtt*mWW^3*s^4*t - 652*ep*mtt*mWW^3*s^4*t - 1960*ep^2*mtt*mWW^3*s^4*t - 2048*ep^3*mtt*mWW^3*s^4*t - 512*ep^4*mtt*mWW^3*s^4*t + 46*mWW^4*s^4*t + 470*ep*mWW^4*s^4*t + 1428*ep^2*mWW^4*s^4*t + 1600*ep^3*mWW^4*s^4*t + 512*ep^4*mWW^4*s^4*t - 6*mtt^5*mWW*s*t^2 - 58*ep*mtt^5*mWW*s*t^2 - 176*ep^2*mtt^5*mWW*s*t^2 - 160*ep^3*mtt^5*mWW*s*t^2 - mtt^4*mWW^2*s*t^2 + 19*ep*mtt^4*mWW^2*s*t^2 + 134*ep^2*mtt^4*mWW^2*s*t^2 + 168*ep^3*mtt^4*mWW^2*s*t^2 + 4*mtt^3*mWW^3*s*t^2 + 24*ep*mtt^3*mWW^3*s*t^2 + 36*ep^2*mtt^3*mWW^3*s*t^2 + 16*ep^3*mtt^3*mWW^3*s*t^2 - 9*mtt^2*mWW^4*s*t^2 - 69*ep*mtt^2*mWW^4*s*t^2 - 162*ep^2*mtt^2*mWW^4*s*t^2 - 120*ep^3*mtt^2*mWW^4*s*t^2 - 10*mtt^4*mWW*s^2*t^2 - 62*ep*mtt^4*mWW*s^2*t^2 - 24*ep^2*mtt^4*mWW*s^2*t^2 - 56*ep^3*mtt^4*mWW*s^2*t^2 - 240*ep^4*mtt^4*mWW*s^2*t^2 + 46*mtt^3*mWW^2*s^2*t^2 + 400*ep*mtt^3*mWW^2*s^2*t^2 + 974*ep^2*mtt^3*mWW^2*s^2*t^2 + 1328*ep^3*mtt^3*mWW^2*s^2*t^2 + 1032*ep^4*mtt^3*mWW^2*s^2*t^2 + 59*mtt^2*mWW^3*s^2*t^2 + 461*ep*mtt^2*mWW^3*s^2*t^2 + 1176*ep^2*mtt^2*mWW^3*s^2*t^2 + 1072*ep^3*mtt^2*mWW^3*s^2*t^2 + 232*ep^4*mtt^2*mWW^3*s^2*t^2 + 3*mtt*mWW^4*s^2*t^2 - 35*ep*mtt*mWW^4*s^2*t^2 - 196*ep^2*mtt*mWW^4*s^2*t^2 - 360*ep^3*mtt*mWW^4*s^2*t^2 - 232*ep^4*mtt*mWW^4*s^2*t^2 - 2*mWW^5*s^2*t^2 - 20*ep*mWW^5*s^2*t^2 - 58*ep^2*mWW^5*s^2*t^2 - 64*ep^3*mWW^5*s^2*t^2 - 24*ep^4*mWW^5*s^2*t^2 + 66*mtt^3*mWW*s^3*t^2 + 482*ep*mtt^3*mWW*s^3*t^2 + 924*ep^2*mtt^3*mWW*s^3*t^2 + 496*ep^3*mtt^3*mWW*s^3*t^2 - 141*mtt^2*mWW^2*s^3*t^2 - 1429*ep*mtt^2*mWW^2*s^3*t^2 - 4354*ep^2*mtt^2*mWW^2*s^3*t^2 - 5728*ep^3*mtt^2*mWW^2*s^3*t^2 - 3040*ep^4*mtt^2*mWW^2*s^3*t^2 - 114*mtt*mWW^3*s^3*t^2 - 834*ep*mtt*mWW^3*s^3*t^2 - 2220*ep^2*mtt*mWW^3*s^3*t^2 - 2336*ep^3*mtt*mWW^3*s^3*t^2 - 704*ep^4*mtt*mWW^3*s^3*t^2 + 45*mWW^4*s^3*t^2 + 485*ep*mWW^4*s^3*t^2 + 1522*ep^2*mWW^4*s^3*t^2 + 1808*ep^3*mWW^4*s^3*t^2 + 672*ep^4*mWW^4*s^3*t^2 - 22*mtt^2*mWW*s^4*t^2 - 286*ep*mtt^2*mWW*s^4*t^2 - 836*ep^2*mtt^2*mWW*s^4*t^2 - 704*ep^3*mtt^2*mWW*s^4*t^2 + 116*mtt*mWW^2*s^4*t^2 + 1220*ep*mtt*mWW^2*s^4*t^2 + 3688*ep^2*mtt*mWW^2*s^4*t^2 + 4000*ep^3*mtt*mWW^2*s^4*t^2 + 1152*ep^4*mtt*mWW^2*s^4*t^2 - 94*mWW^3*s^4*t^2 - 934*ep*mWW^3*s^4*t^2 - 2852*ep^2*mWW^3*s^4*t^2 - 3296*ep^3*mWW^3*s^4*t^2 - 1152*ep^4*mWW^3*s^4*t^2 + 9*mtt^4*mWW^2*t^3 + 69*ep*mtt^4*mWW^2*t^3 + 162*ep^2*mtt^4*mWW^2*t^3 + 120*ep^3*mtt^4*mWW^2*t^3 - 9*mtt^3*mWW^3*t^3 - 69*ep*mtt^3*mWW^3*t^3 - 162*ep^2*mtt^3*mWW^3*t^3 - 120*ep^3*mtt^3*mWW^3*t^3 + 30*mtt^5*s*t^3 + 290*ep*mtt^5*s*t^3 + 880*ep^2*mtt^5*s*t^3 + 800*ep^3*mtt^5*s*t^3 - 18*mtt^4*mWW*s*t^3 - 238*ep*mtt^4*mWW*s*t^3 - 896*ep^2*mtt^4*mWW*s*t^3 - 928*ep^3*mtt^4*mWW*s*t^3 - 9*mtt^3*mWW^2*s*t^3 - 97*ep*mtt^3*mWW^2*s*t^3 - 338*ep^2*mtt^3*mWW^2*s*t^3 - 400*ep^3*mtt^3*mWW^2*s*t^3 - 96*ep^4*mtt^3*mWW^2*s*t^3 + 39*mtt^2*mWW^3*s*t^3 + 327*ep*mtt^2*mWW^3*s*t^3 + 870*ep^2*mtt^2*mWW^3*s*t^3 + 768*ep^3*mtt^2*mWW^3*s*t^3 + 96*ep^4*mtt^2*mWW^3*s*t^3 + 18*mtt*mWW^4*s*t^3 + 138*ep*mtt*mWW^4*s*t^3 + 324*ep^2*mtt*mWW^4*s*t^3 + 240*ep^3*mtt*mWW^4*s*t^3 - 28*mtt^4*s^2*t^3 - 294*ep*mtt^4*s^2*t^3 - 1030*ep^2*mtt^4*s^2*t^3 - 968*ep^3*mtt^4*s^2*t^3 + 120*ep^4*mtt^4*s^2*t^3 + 23*mtt^3*mWW*s^2*t^3 + 157*ep*mtt^3*mWW*s^2*t^3 + 220*ep^2*mtt^3*mWW*s^2*t^3 - 760*ep^3*mtt^3*mWW*s^2*t^3 - 1416*ep^4*mtt^3*mWW*s^2*t^3 - 180*mtt^2*mWW^2*s^2*t^3 - 1578*ep*mtt^2*mWW^2*s^2*t^3 - 4222*ep^2*mtt^2*mWW^2*s^2*t^3 - 4952*ep^3*mtt^2*mWW^2*s^2*t^3 - 2488*ep^4*mtt^2*mWW^2*s^2*t^3 - 77*mtt*mWW^3*s^2*t^3 - 451*ep*mtt*mWW^3*s^2*t^3 - 928*ep^2*mtt*mWW^3*s^2*t^3 - 296*ep^3*mtt*mWW^3*s^2*t^3 + 552*ep^4*mtt*mWW^3*s^2*t^3 - 2*mWW^4*s^2*t^3 + 30*ep*mWW^4*s^2*t^3 + 152*ep^2*mWW^4*s^2*t^3 + 256*ep^3*mWW^4*s^2*t^3 + 160*ep^4*mWW^4*s^2*t^3 - 30*mtt^3*s^3*t^3 - 210*ep*mtt^3*s^3*t^3 - 320*ep^2*mtt^3*s^3*t^3 - 80*ep^3*mtt^3*s^3*t^3 + 59*mtt^2*mWW*s^3*t^3 + 815*ep*mtt^2*mWW*s^3*t^3 + 3186*ep^2*mtt^2*mWW*s^3*t^3 + 5264*ep^3*mtt^2*mWW*s^3*t^3 + 3296*ep^4*mtt^2*mWW*s^3*t^3 + 268*mtt*mWW^2*s^3*t^3 + 2280*ep*mtt*mWW^2*s^3*t^3 + 6388*ep^2*mtt*mWW^2*s^3*t^3 + 7456*ep^3*mtt*mWW^2*s^3*t^3 + 3200*ep^4*mtt*mWW^2*s^3*t^3 - 81*mWW^3*s^3*t^3 - 941*ep*mWW^3*s^3*t^3 - 3062*ep^2*mWW^3*s^3*t^3 - 4000*ep^3*mWW^3*s^3*t^3 - 1888*ep^4*mWW^3*s^3*t^3 + 10*mtt^2*s^4*t^3 + 130*ep*mtt^2*s^4*t^3 + 380*ep^2*mtt^2*s^4*t^3 + 320*ep^3*mtt^2*s^4*t^3 - 84*mtt*mWW*s^4*t^3 - 836*ep*mtt*mWW*s^4*t^3 - 2552*ep^2*mtt*mWW*s^4*t^3 - 2944*ep^3*mtt*mWW*s^4*t^3 - 1024*ep^4*mtt*mWW*s^4*t^3 + 74*mWW^2*s^4*t^3 + 706*ep*mWW^2*s^4*t^3 + 2172*ep^2*mWW^2*s^4*t^3 + 2624*ep^3*mWW^2*s^4*t^3 + 1024*ep^4*mWW^2*s^4*t^3 - 18*mtt^4*mWW*t^4 - 138*ep*mtt^4*mWW*t^4 - 324*ep^2*mtt^4*mWW*t^4 - 240*ep^3*mtt^4*mWW*t^4 - 9*mtt^3*mWW^2*t^4 - 69*ep*mtt^3*mWW^2*t^4 - 162*ep^2*mtt^3*mWW^2*t^4 - 120*ep^3*mtt^3*mWW^2*t^4 + 27*mtt^2*mWW^3*t^4 + 207*ep*mtt^2*mWW^3*t^4 + 486*ep^2*mtt^2*mWW^3*t^4 + 360*ep^3*mtt^2*mWW^3*t^4 - 101*mtt^4*s*t^4 - 941*ep*mtt^4*s*t^4 - 2758*ep^2*mtt^4*s*t^4 - 2440*ep^3*mtt^4*s*t^4 + 146*mtt^3*mWW*s*t^4 + 1502*ep*mtt^3*mWW*s*t^4 + 4840*ep^2*mtt^3*mWW*s*t^4 + 4720*ep^3*mtt^3*mWW*s*t^4 + 192*ep^4*mtt^3*mWW*s*t^4 - 66*mtt^2*mWW^2*s*t^4 - 606*ep*mtt^2*mWW^2*s*t^4 - 1752*ep^2*mtt^2*mWW^2*s*t^4 - 1536*ep^3*mtt^2*mWW^2*s*t^4 - 90*mtt*mWW^3*s*t^4 - 726*ep*mtt*mWW^3*s*t^4 - 1848*ep^2*mtt*mWW^3*s*t^4 - 1584*ep^3*mtt*mWW^3*s*t^4 - 192*ep^4*mtt*mWW^3*s*t^4 - 9*mWW^4*s*t^4 - 69*ep*mWW^4*s*t^4 - 162*ep^2*mWW^4*s*t^4 - 120*ep^3*mWW^4*s*t^4 + 78*mtt^3*s^2*t^4 + 820*ep*mtt^3*s^2*t^4 + 2866*ep^2*mtt^3*s^2*t^4 + 3216*ep^3*mtt^3*s^2*t^4 + 600*ep^4*mtt^3*s^2*t^4 + mtt^2*mWW*s^2*t^4 + 79*ep*mtt^2*mWW*s^2*t^4 + 384*ep^2*mtt^2*mWW*s^2*t^4 + 2720*ep^3*mtt^2*mWW*s^2*t^4 + 3992*ep^4*mtt^2*mWW*s^2*t^4 + 220*mtt*mWW^2*s^2*t^4 + 1734*ep*mtt*mWW^2*s^2*t^4 + 4458*ep^2*mtt*mWW^2*s^2*t^4 + 3984*ep^3*mtt*mWW^2*s^2*t^4 + 584*ep^4*mtt*mWW^2*s^2*t^4 + 37*mWW^3*s^2*t^4 + 151*ep*mWW^3*s^2*t^4 + 164*ep^2*mWW^3*s^2*t^4 - 320*ep^3*mWW^3*s^2*t^4 - 568*ep^4*mWW^3*s^2*t^4 + 5*mtt^2*s^3*t^4 - 107*ep*mtt^2*s^3*t^4 - 910*ep^2*mtt^2*s^3*t^4 - 1904*ep^3*mtt^2*s^3*t^4 - 1184*ep^4*mtt^2*s^3*t^4 - 200*mtt*mWW*s^3*t^4 - 1880*ep*mtt*mWW*s^3*t^4 - 5704*ep^2*mtt*mWW*s^3*t^4 - 7520*ep^3*mtt*mWW*s^3*t^4 - 3904*ep^4*mtt*mWW*s^3*t^4 + 51*mWW^2*s^3*t^4 + 691*ep*mWW^2*s^3*t^4 + 2486*ep^2*mWW^2*s^3*t^4 + 3664*ep^3*mWW^2*s^3*t^4 + 2016*ep^4*mWW^2*s^3*t^4 + 20*mtt*s^4*t^4 + 180*ep*mtt*s^4*t^4 + 560*ep^2*mtt*s^4*t^4 + 720*ep^3*mtt*s^4*t^4 + 320*ep^4*mtt*s^4*t^4 - 20*mWW*s^4*t^4 - 180*ep*mWW*s^4*t^4 - 560*ep^2*mWW*s^4*t^4 - 720*ep^3*mWW*s^4*t^4 - 320*ep^4*mWW*s^4*t^4 + 9*mtt^4*t^5 + 69*ep*mtt^4*t^5 + 162*ep^2*mtt^4*t^5 + 120*ep^3*mtt^4*t^5 + 45*mtt^3*mWW*t^5 + 345*ep*mtt^3*mWW*t^5 + 810*ep^2*mtt^3*mWW*t^5 + 600*ep^3*mtt^3*mWW*t^5 - 27*mtt^2*mWW^2*t^5 - 207*ep*mtt^2*mWW^2*t^5 - 486*ep^2*mtt^2*mWW^2*t^5 - 360*ep^3*mtt^2*mWW^2*t^5 - 27*mtt*mWW^3*t^5 - 207*ep*mtt*mWW^3*t^5 - 486*ep^2*mtt*mWW^3*t^5 - 360*ep^3*mtt*mWW^3*t^5 + 99*mtt^3*s*t^5 + 891*ep*mtt^3*s*t^5 + 2502*ep^2*mtt^3*s*t^5 + 2064*ep^3*mtt^3*s*t^5 - 96*ep^4*mtt^3*s*t^5 - 189*mtt^2*mWW*s*t^5 - 1853*ep*mtt^2*mWW*s*t^5 - 5746*ep^2*mtt^2*mWW*s*t^5 - 5504*ep^3*mtt^2*mWW*s*t^5 - 288*ep^4*mtt^2*mWW*s*t^5 + 163*mtt*mWW^2*s*t^5 + 1427*ep*mtt*mWW^2*s*t^5 + 3982*ep^2*mtt*mWW^2*s*t^5 + 3600*ep^3*mtt*mWW^2*s*t^5 + 288*ep^4*mtt*mWW^2*s*t^5 + 47*mWW^3*s*t^5 + 375*ep*mWW^3*s*t^5 + 942*ep^2*mWW^3*s*t^5 + 800*ep^3*mWW^3*s*t^5 + 96*ep^4*mWW^3*s*t^5 - 71*mtt^2*s^2*t^5 - 791*ep*mtt^2*s^2*t^5 - 2854*ep^2*mtt^2*s^2*t^5 - 3936*ep^3*mtt^2*s^2*t^5 - 1808*ep^4*mtt^2*s^2*t^5 - 41*mtt*mWW*s^2*t^5 - 317*ep*mtt*mWW*s^2*t^5 - 762*ep^2*mtt*mWW*s^2*t^5 - 1752*ep^3*mtt*mWW*s^2*t^5 - 2016*ep^4*mtt*mWW*s^2*t^5 - 92*mWW^2*s^2*t^5 - 608*ep*mWW^2*s^2*t^5 - 1352*ep^2*mWW^2*s^2*t^5 - 552*ep^3*mWW^2*s^2*t^5 + 752*ep^4*mWW^2*s^2*t^5 + 45*mtt*s^3*t^5 + 497*ep*mtt*s^3*t^5 + 1790*ep^2*mtt*s^3*t^5 + 2704*ep^3*mtt*s^3*t^5 + 1504*ep^4*mtt*s^3*t^5 - 9*mWW*s^3*t^5 - 173*ep*mWW*s^3*t^5 - 758*ep^2*mWW*s^3*t^5 - 1264*ep^3*mWW*s^3*t^5 - 736*ep^4*mWW*s^3*t^5 - 27*mtt^3*t^6 - 207*ep*mtt^3*t^6 - 486*ep^2*mtt^3*t^6 - 360*ep^3*mtt^3*t^6 - 27*mtt^2*mWW*t^6 - 207*ep*mtt^2*mWW*t^6 - 486*ep^2*mtt^2*mWW*t^6 - 360*ep^3*mtt^2*mWW*t^6 + 45*mtt*mWW^2*t^6 + 345*ep*mtt*mWW^2*t^6 + 810*ep^2*mtt*mWW^2*t^6 + 600*ep^3*mtt*mWW^2*t^6 + 9*mWW^3*t^6 + 69*ep*mWW^3*t^6 + 162*ep^2*mWW^3*t^6 + 120*ep^3*mWW^3*t^6 - 15*mtt^2*s*t^6 - 119*ep*mtt^2*s*t^6 - 250*ep^2*mtt^2*s*t^6 - 8*ep^3*mtt^2*s*t^6 + 192*ep^4*mtt^2*s*t^6 + 42*mtt*mWW*s*t^6 + 442*ep*mtt*mWW*s*t^6 + 1436*ep^2*mtt*mWW*s*t^6 + 1360*ep^3*mtt*mWW*s*t^6 - 87*mWW^2*s*t^6 - 743*ep*mWW^2*s*t^6 - 2026*ep^2*mWW^2*s*t^6 - 1832*ep^3*mWW^2*s*t^6 - 192*ep^4*mWW^2*s*t^6 + 21*mtt*s^2*t^6 + 265*ep*mtt*s^2*t^6 + 1018*ep^2*mtt*s^2*t^6 + 1688*ep^3*mtt*s^2*t^6 + 1088*ep^4*mtt*s^2*t^6 + 27*mWW*s^2*t^6 + 143*ep*mWW*s^2*t^6 + 182*ep^2*mWW*s^2*t^6 - 152*ep^3*mWW*s^2*t^6 - 320*ep^4*mWW*s^2*t^6 + 27*mtt^2*t^7 + 207*ep*mtt^2*t^7 + 486*ep^2*mtt^2*t^7 + 360*ep^3*mtt^2*t^7 - 9*mtt*mWW*t^7 - 69*ep*mtt*mWW*t^7 - 162*ep^2*mtt*mWW*t^7 - 120*ep^3*mtt*mWW*t^7 - 18*mWW^2*t^7 - 138*ep*mWW^2*t^7 - 324*ep^2*mWW^2*t^7 - 240*ep^3*mWW^2*t^7 - 13*mtt*s*t^7 - 121*ep*mtt*s*t^7 - 374*ep^2*mtt*s*t^7 - 416*ep^3*mtt*s*t^7 - 96*ep^4*mtt*s*t^7 + 25*mWW*s*t^7 + 205*ep*mWW*s*t^7 + 542*ep^2*mWW*s*t^7 + 512*ep^3*mWW*s*t^7 + 96*ep^4*mWW*s*t^7 - 9*mtt*t^8 - 69*ep*mtt*t^8 - 162*ep^2*mtt*t^8 - 120*ep^3*mtt*t^8 + 9*mWW*t^8 + 69*ep*mWW*t^8 + 162*ep^2*mWW*t^8 + 120*ep^3*mWW*t^8))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)^2*(mtt - s - t)*t*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(-18*mtt^4*mWW^2*s - 51*ep*mtt^4*mWW^2*s + 238*ep^2*mtt^4*mWW^2*s + 731*ep^3*mtt^4*mWW^2*s + 460*ep^4*mtt^4*mWW^2*s + 39*ep*mtt^3*mWW^3*s + 12*ep^2*mtt^3*mWW^3*s - 195*ep^3*mtt^3*mWW^3*s - 168*ep^4*mtt^3*mWW^3*s + 2*mtt^2*mWW^4*s + 11*ep*mtt^2*mWW^4*s - 86*ep^2*mtt^2*mWW^4*s - 275*ep^3*mtt^2*mWW^4*s - 180*ep^4*mtt^2*mWW^4*s + ep*mtt*mWW^5*s + 12*ep^2*mtt*mWW^5*s + 27*ep^3*mtt*mWW^5*s + 16*ep^4*mtt*mWW^5*s + 6*mtt^3*mWW^2*s^2 + 49*ep*mtt^3*mWW^2*s^2 - 114*ep^2*mtt^3*mWW^2*s^2 - 525*ep^3*mtt^3*mWW^2*s^2 - 368*ep^4*mtt^3*mWW^2*s^2 - 16*mtt^2*mWW^3*s^2 - 85*ep*mtt^2*mWW^3*s^2 + 164*ep^2*mtt^2*mWW^3*s^2 + 989*ep^3*mtt^2*mWW^3*s^2 + 1124*ep^4*mtt^2*mWW^3*s^2 + 368*ep^5*mtt^2*mWW^3*s^2 - 6*mtt*mWW^4*s^2 - 25*ep*mtt*mWW^4*s^2 + 154*ep^2*mtt*mWW^4*s^2 + 597*ep^3*mtt*mWW^4*s^2 + 584*ep^4*mtt*mWW^4*s^2 + 160*ep^5*mtt*mWW^4*s^2 - 3*ep*mWW^5*s^2 - 28*ep^2*mWW^5*s^2 - 69*ep^3*mWW^5*s^2 - 60*ep^4*mWW^5*s^2 - 16*ep^5*mWW^5*s^2 - 36*mtt^5*mWW*t - 186*ep*mtt^5*mWW*t + 381*ep^2*mtt^5*mWW*t + 2680*ep^3*mtt^5*mWW*t + 3839*ep^4*mtt^5*mWW*t + 1690*ep^5*mtt^5*mWW*t - 18*mtt^4*mWW^2*t - 61*ep*mtt^4*mWW^2*t + 114*ep^2*mtt^4*mWW^2*t + 1345*ep^3*mtt^4*mWW^2*t + 2656*ep^4*mtt^4*mWW^2*t + 1468*ep^5*mtt^4*mWW^2*t + 4*mtt^3*mWW^3*t + 25*ep*mtt^3*mWW^3*t - 182*ep^2*mtt^3*mWW^3*t - 565*ep^3*mtt^3*mWW^3*t - 426*ep^4*mtt^3*mWW^3*t - 64*ep^5*mtt^3*mWW^3*t + 2*mtt^2*mWW^4*t + 13*ep*mtt^2*mWW^4*t - 2*ep^2*mtt^2*mWW^4*t - 57*ep^3*mtt^2*mWW^4*t - 72*ep^4*mtt^2*mWW^4*t - 28*ep^5*mtt^2*mWW^4*t + ep*mtt*mWW^5*t + 9*ep^2*mtt*mWW^5*t + 21*ep^3*mtt*mWW^5*t + 19*ep^4*mtt*mWW^5*t + 6*ep^5*mtt*mWW^5*t + 78*mtt^4*mWW*s*t + 295*ep*mtt^4*mWW*s*t - 972*ep^2*mtt^4*mWW*s*t - 3811*ep^3*mtt^4*mWW*s*t - 2182*ep^4*mtt^4*mWW*s*t + 1160*ep^5*mtt^4*mWW*s*t - 22*mtt^3*mWW^2*s*t - 384*ep*mtt^3*mWW^2*s*t - 440*ep^2*mtt^3*mWW^2*s*t + 3264*ep^3*mtt^3*mWW^2*s*t + 8822*ep^4*mtt^3*mWW^2*s*t + 6200*ep^5*mtt^3*mWW^2*s*t - 34*mtt^2*mWW^3*s*t - 216*ep*mtt^2*mWW^3*s*t + 604*ep^2*mtt^2*mWW^3*s*t + 3796*ep^3*mtt^2*mWW^3*s*t + 5290*ep^4*mtt^2*mWW^3*s*t + 2280*ep^5*mtt^2*mWW^3*s*t - 6*mtt*mWW^4*s*t - 28*ep*mtt*mWW^4*s*t + 100*ep^2*mtt*mWW^4*s*t + 436*ep^3*mtt*mWW^4*s*t + 418*ep^4*mtt*mWW^4*s*t + 104*ep^5*mtt*mWW^4*s*t - 3*ep*mWW^5*s*t - 28*ep^2*mWW^5*s*t - 69*ep^3*mWW^5*s*t - 60*ep^4*mWW^5*s*t - 16*ep^5*mWW^5*s*t - 12*mtt^3*mWW*s^2*t - 98*ep*mtt^3*mWW*s^2*t + 228*ep^2*mtt^3*mWW*s^2*t + 1050*ep^3*mtt^3*mWW*s^2*t + 736*ep^4*mtt^3*mWW*s^2*t + 44*mtt^2*mWW^2*s^2*t + 220*ep*mtt^2*mWW^2*s^2*t - 444*ep^2*mtt^2*mWW^2*s^2*t - 2680*ep^3*mtt^2*mWW^2*s^2*t - 3164*ep^4*mtt^2*mWW^2*s^2*t - 1104*ep^5*mtt^2*mWW^2*s^2*t + 16*mtt*mWW^3*s^2*t + 62*ep*mtt*mWW^3*s^2*t - 384*ep^2*mtt*mWW^3*s^2*t - 1526*ep^3*mtt*mWW^3*s^2*t - 1576*ep^4*mtt*mWW^3*s^2*t - 480*ep^5*mtt*mWW^3*s^2*t + 8*ep*mWW^4*s^2*t + 72*ep^2*mWW^4*s^2*t + 180*ep^3*mWW^4*s^2*t + 164*ep^4*mWW^4*s^2*t + 48*ep^5*mWW^4*s^2*t + 36*mtt^5*t^2 + 156*ep*mtt^5*t^2 - 491*ep^2*mtt^5*t^2 - 2090*ep^3*mtt^5*t^2 - 889*ep^4*mtt^5*t^2 + 1310*ep^5*mtt^5*t^2 + 84*mtt^4*mWW*t^2 + 282*ep*mtt^4*mWW*t^2 - 1233*ep^2*mtt^4*mWW*t^2 - 5216*ep^3*mtt^4*mWW*t^2 - 4531*ep^4*mtt^4*mWW*t^2 - 26*ep^5*mtt^4*mWW*t^2 + 26*mtt^3*mWW^2*t^2 + 19*ep*mtt^3*mWW^2*t^2 - 8*ep^2*mtt^3*mWW^2*t^2 - 1079*ep^3*mtt^3*mWW^2*t^2 - 2806*ep^4*mtt^3*mWW^2*t^2 - 1728*ep^5*mtt^3*mWW^2*t^2 - 16*mtt^2*mWW^3*t^2 - 85*ep*mtt^2*mWW^3*t^2 + 454*ep^2*mtt^2*mWW^3*t^2 + 1713*ep^3*mtt^2*mWW^3*t^2 + 1654*ep^4*mtt^2*mWW^3*t^2 + 464*ep^5*mtt^2*mWW^3*t^2 - 2*mtt*mWW^4*t^2 - 19*ep*mtt*mWW^4*t^2 - 57*ep^2*mtt*mWW^4*t^2 - 91*ep^3*mtt*mWW^4*t^2 - 65*ep^4*mtt*mWW^4*t^2 - 14*ep^5*mtt*mWW^4*t^2 - ep*mWW^5*t^2 - 9*ep^2*mWW^5*t^2 - 21*ep^3*mWW^5*t^2 - 19*ep^4*mWW^5*t^2 - 6*ep^5*mWW^5*t^2 - 60*mtt^4*s*t^2 - 244*ep*mtt^4*s*t^2 + 734*ep^2*mtt^4*s*t^2 + 3080*ep^3*mtt^4*s*t^2 + 1722*ep^4*mtt^4*s*t^2 - 1160*ep^5*mtt^4*s*t^2 - 50*mtt^3*mWW*s*t^2 + 139*ep*mtt^3*mWW*s*t^2 + 1426*ep^2*mtt^3*mWW*s*t^2 - 583*ep^3*mtt^3*mWW*s*t^2 - 10620*ep^4*mtt^3*mWW*s*t^2 - 10960*ep^5*mtt^3*mWW*s*t^2 + 124*mtt^2*mWW^2*s*t^2 + 945*ep*mtt^2*mWW^2*s*t^2 - 356*ep^2*mtt^2*mWW^2*s*t^2 - 11361*ep^3*mtt^2*mWW^2*s*t^2 - 23432*ep^4*mtt^2*mWW^2*s*t^2 - 14688*ep^5*mtt^2*mWW^2*s*t^2 + 34*mtt*mWW^3*s*t^2 + 157*ep*mtt*mWW^3*s*t^2 - 762*ep^2*mtt*mWW^3*s*t^2 - 4009*ep^3*mtt*mWW^3*s*t^2 - 5604*ep^4*mtt*mWW^3*s*t^2 - 2480*ep^5*mtt*mWW^3*s*t^2 + 11*ep*mWW^4*s*t^2 + 110*ep^2*mWW^4*s*t^2 + 297*ep^3*mWW^4*s*t^2 + 302*ep^4*mWW^4*s*t^2 + 104*ep^5*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 + 49*ep*mtt^3*s^2*t^2 - 114*ep^2*mtt^3*s^2*t^2 - 525*ep^3*mtt^3*s^2*t^2 - 368*ep^4*mtt^3*s^2*t^2 - 40*mtt^2*mWW*s^2*t^2 - 185*ep*mtt^2*mWW*s^2*t^2 + 396*ep^2*mtt^2*mWW*s^2*t^2 + 2393*ep^3*mtt^2*mWW*s^2*t^2 + 2956*ep^4*mtt^2*mWW*s^2*t^2 + 1104*ep^5*mtt^2*mWW*s^2*t^2 - 14*mtt*mWW^2*s^2*t^2 - 49*ep*mtt*mWW^2*s^2*t^2 + 306*ep^2*mtt*mWW^2*s^2*t^2 + 1261*ep^3*mtt*mWW^2*s^2*t^2 + 1400*ep^4*mtt*mWW^2*s^2*t^2 + 480*ep^5*mtt*mWW^2*s^2*t^2 - 7*ep*mWW^3*s^2*t^2 - 60*ep^2*mWW^3*s^2*t^2 - 153*ep^3*mWW^3*s^2*t^2 - 148*ep^4*mWW^3*s^2*t^2 - 48*ep^5*mWW^3*s^2*t^2 - 90*mtt^4*t^3 - 315*ep*mtt^4*t^3 + 1317*ep^2*mtt^4*t^3 + 4165*ep^3*mtt^4*t^3 - 1099*ep^4*mtt^4*t^3 - 5882*ep^5*mtt^4*t^3 - 24*mtt^3*mWW*t^3 + 303*ep*mtt^3*mWW*t^3 + 1404*ep^2*mtt^3*mWW*t^3 - 1103*ep^3*mtt^3*mWW*t^3 - 10960*ep^4*mtt^3*mWW*t^3 - 10940*ep^5*mtt^3*mWW*t^3 + 6*mtt^2*mWW^2*t^3 + 137*ep*mtt^2*mWW^2*t^3 - 420*ep^2*mtt^2*mWW^2*t^3 - 2317*ep^3*mtt^2*mWW^2*t^3 - 3030*ep^4*mtt^2*mWW^2*t^3 - 1264*ep^5*mtt^2*mWW^2*t^3 + 12*mtt*mWW^3*t^3 + 61*ep*mtt*mWW^3*t^3 - 248*ep^2*mtt*mWW^3*t^3 - 1085*ep^3*mtt*mWW^3*t^3 - 1176*ep^4*mtt*mWW^3*t^3 - 388*ep^5*mtt*mWW^3*t^3 + 6*ep*mWW^4*t^3 + 59*ep^2*mWW^4*t^3 + 148*ep^3*mWW^4*t^3 + 137*ep^4*mWW^4*t^3 + 42*ep^5*mWW^4*t^3 + 72*mtt^3*s*t^3 + 206*ep*mtt^3*s*t^3 - 998*ep^2*mtt^3*s*t^3 - 2486*ep^3*mtt^3*s*t^3 + 1966*ep^4*mtt^3*s*t^3 + 4760*ep^5*mtt^3*s*t^3 - 92*mtt^2*mWW*s*t^3 - 828*ep*mtt^2*mWW*s*t^3 - 310*ep^2*mtt^2*mWW*s*t^3 + 9136*ep^3*mtt^2*mWW*s*t^3 + 22926*ep^4*mtt^2*mWW*s*t^3 + 16376*ep^5*mtt^2*mWW*s*t^3 - 60*mtt*mWW^2*s*t^3 - 386*ep*mtt*mWW^2*s*t^3 + 522*ep^2*mtt*mWW^2*s*t^3 + 6514*ep^3*mtt*mWW^2*s*t^3 + 12954*ep^4*mtt*mWW^2*s*t^3 + 8008*ep^5*mtt*mWW^2*s*t^3 - 14*ep^2*mWW^3*s*t^3 - 12*ep^3*mWW^3*s*t^3 + 42*ep^4*mWW^3*s*t^3 + 40*ep^5*mWW^3*s*t^3 + 12*mtt^2*s^2*t^3 + 50*ep*mtt^2*s^2*t^3 - 116*ep^2*mtt^2*s^2*t^3 - 702*ep^3*mtt^2*s^2*t^3 - 916*ep^4*mtt^2*s^2*t^3 - 368*ep^5*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 12*ep*mtt*mWW*s^2*t^3 - 76*ep^2*mtt*mWW*s^2*t^3 - 332*ep^3*mtt*mWW*s^2*t^3 - 408*ep^4*mtt*mWW*s^2*t^3 - 160*ep^5*mtt*mWW*s^2*t^3 + 2*ep*mWW^2*s^2*t^3 + 16*ep^2*mWW^2*s^2*t^3 + 42*ep^3*mWW^2*s^2*t^3 + 44*ep^4*mWW^2*s^2*t^3 + 16*ep^5*mWW^2*s^2*t^3 + 66*mtt^3*t^4 + 121*ep*mtt^3*t^4 - 1090*ep^2*mtt^3*t^4 - 1481*ep^3*mtt^3*t^4 + 5676*ep^4*mtt^3*t^4 + 8172*ep^5*mtt^3*t^4 - 52*mtt^2*mWW*t^4 - 643*ep*mtt^2*mWW*t^4 - 756*ep^2*mtt^2*mWW*t^4 + 6275*ep^3*mtt^2*mWW*t^4 + 19028*ep^4*mtt^2*mWW*t^4 + 14748*ep^5*mtt^2*mWW*t^4 - 14*mtt*mWW^2*t^4 - 85*ep*mtt*mWW^2*t^4 + 398*ep^2*mtt*mWW^2*t^4 + 2309*ep^3*mtt*mWW^2*t^4 + 3508*ep^4*mtt*mWW^2*t^4 + 1668*ep^5*mtt*mWW^2*t^4 - ep*mWW^3*t^4 - 24*ep^2*mWW^3*t^4 - 63*ep^3*mWW^3*t^4 - 52*ep^4*mWW^3*t^4 - 12*ep^5*mWW^3*t^4 + 88*ep*mtt^2*s*t^4 + 148*ep^2*mtt^2*s*t^4 - 1296*ep^3*mtt^2*s*t^4 - 4604*ep^4*mtt^2*s*t^4 - 3968*ep^5*mtt^2*s*t^4 + 32*mtt*mWW*s*t^4 + 256*ep*mtt*mWW*s*t^4 + 128*ep^2*mtt*mWW*s*t^4 - 2968*ep^3*mtt*mWW*s*t^4 - 7784*ep^4*mtt*mWW*s*t^4 - 5632*ep^5*mtt*mWW*s*t^4 - 8*ep*mWW^2*s*t^4 - 68*ep^2*mWW^2*s*t^4 - 216*ep^3*mWW^2*s*t^4 - 284*ep^4*mWW^2*s*t^4 - 128*ep^5*mWW^2*s*t^4 - 12*mtt^2*t^5 + 38*ep*mtt^2*t^5 + 264*ep^2*mtt^2*t^5 - 594*ep^3*mtt^2*t^5 - 3688*ep^4*mtt^2*t^5 - 3600*ep^5*mtt^2*t^5 + 28*mtt*mWW*t^5 + 244*ep*mtt*mWW*t^5 + 204*ep^2*mtt*mWW*t^5 - 2636*ep^3*mtt*mWW*t^5 - 7376*ep^4*mtt*mWW*t^5 - 5472*ep^5*mtt*mWW*t^5 - 10*ep*mWW^2*t^5 - 84*ep^2*mWW^2*t^5 - 258*ep^3*mWW^2*t^5 - 328*ep^4*mWW^2*t^5 - 144*ep^5*mWW^2*t^5)/(2*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*(mtt - t)^2*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(15*mtt^3*mWW^2*s + 100*ep*mtt^3*mWW^2*s + 185*ep^2*mtt^3*mWW^2*s + 100*ep^3*mtt^3*mWW^2*s - 8*mtt^2*mWW^3*s - 80*ep*mtt^2*mWW^3*s - 172*ep^2*mtt^2*mWW^3*s - 100*ep^3*mtt^2*mWW^3*s + mtt*mWW^4*s + 12*ep*mtt*mWW^4*s + 27*ep^2*mtt*mWW^4*s + 16*ep^3*mtt*mWW^4*s - 5*mtt^2*mWW^2*s^2 - 60*ep*mtt^2*mWW^2*s^2 - 135*ep^2*mtt^2*mWW^2*s^2 - 80*ep^3*mtt^2*mWW^2*s^2 + 16*mtt*mWW^3*s^2 + 152*ep*mtt*mWW^3*s^2 + 372*ep^2*mtt*mWW^3*s^2 + 316*ep^3*mtt*mWW^3*s^2 + 80*ep^4*mtt*mWW^3*s^2 - 3*mWW^4*s^2 - 28*ep*mWW^4*s^2 - 69*ep^2*mWW^4*s^2 - 60*ep^3*mWW^4*s^2 - 16*ep^4*mWW^4*s^2 + 36*mtt^4*mWW*t + 327*ep*mtt^4*mWW*t + 934*ep^2*mtt^4*mWW*t + 1073*ep^3*mtt^4*mWW*t + 430*ep^4*mtt^4*mWW*t - 13*mtt^3*mWW^2*t - 137*ep*mtt^3*mWW^2*t - 325*ep^2*mtt^3*mWW^2*t - 255*ep^3*mtt^3*mWW^2*t - 54*ep^4*mtt^3*mWW^2*t + ep*mtt^2*mWW^3*t + 10*ep^2*mtt^2*mWW^3*t + 11*ep^3*mtt^2*mWW^3*t + 2*ep^4*mtt^2*mWW^3*t + mtt*mWW^4*t + 9*ep*mtt*mWW^4*t + 21*ep^2*mtt*mWW^4*t + 19*ep^3*mtt*mWW^4*t + 6*ep^4*mtt*mWW^4*t - 59*mtt^3*mWW*s*t - 426*ep*mtt^3*mWW*s*t - 769*ep^2*mtt^3*mWW*s*t - 106*ep^3*mtt^3*mWW*s*t + 440*ep^4*mtt^3*mWW*s*t + 41*mtt^2*mWW^2*s*t + 492*ep*mtt^2*mWW^2*s*t + 1539*ep^2*mtt^2*mWW^2*s*t + 1856*ep^3*mtt^2*mWW^2*s*t + 768*ep^4*mtt^2*mWW^2*s*t + 13*mtt*mWW^3*s*t + 98*ep*mtt*mWW^3*s*t + 211*ep^2*mtt*mWW^3*s*t + 150*ep^3*mtt*mWW^3*s*t + 24*ep^4*mtt*mWW^3*s*t - 3*mWW^4*s*t - 28*ep*mWW^4*s*t - 69*ep^2*mWW^4*s*t - 60*ep^3*mWW^4*s*t - 16*ep^4*mWW^4*s*t + 10*mtt^2*mWW*s^2*t + 120*ep*mtt^2*mWW*s^2*t + 270*ep^2*mtt^2*mWW*s^2*t + 160*ep^3*mtt^2*mWW*s^2*t - 42*mtt*mWW^2*s^2*t - 384*ep*mtt*mWW^2*s^2*t - 954*ep^2*mtt*mWW^2*s^2*t - 852*ep^3*mtt*mWW^2*s^2*t - 240*ep^4*mtt*mWW^2*s^2*t + 8*mWW^3*s^2*t + 72*ep*mWW^3*s^2*t + 180*ep^2*mWW^3*s^2*t + 164*ep^3*mWW^3*s^2*t + 48*ep^4*mWW^3*s^2*t - 30*mtt^4*t^2 - 233*ep*mtt^4*t^2 - 428*ep^2*mtt^4*t^2 + 41*ep^3*mtt^4*t^2 + 410*ep^4*mtt^4*t^2 - 68*mtt^3*mWW*t^2 - 540*ep*mtt^3*mWW*t^2 - 1456*ep^2*mtt^3*mWW*t^2 - 1588*ep^3*mtt^3*mWW*t^2 - 604*ep^4*mtt^3*mWW*t^2 + 41*mtt^2*mWW^2*t^2 + 410*ep*mtt^2*mWW^2*t^2 + 1007*ep^2*mtt^2*mWW^2*t^2 + 882*ep^3*mtt^2*mWW^2*t^2 + 244*ep^4*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 - 60*ep*mtt*mWW^3*t^2 - 158*ep^2*mtt*mWW^3*t^2 - 148*ep^3*mtt*mWW^3*t^2 - 44*ep^4*mtt*mWW^3*t^2 - mWW^4*t^2 - 9*ep*mWW^4*t^2 - 21*ep^2*mWW^4*t^2 - 19*ep^3*mWW^4*t^2 - 6*ep^4*mWW^4*t^2 + 44*mtt^3*s*t^2 + 326*ep*mtt^3*s*t^2 + 584*ep^2*mtt^3*s*t^2 + 6*ep^3*mtt^3*s*t^2 - 440*ep^4*mtt^3*s*t^2 + 13*mtt^2*mWW*s*t^2 - 170*ep*mtt^2*mWW*s*t^2 - 1389*ep^2*mtt^2*mWW*s*t^2 - 3134*ep^3*mtt^2*mWW*s*t^2 - 2216*ep^4*mtt^2*mWW*s*t^2 - 92*mtt*mWW^2*s*t^2 - 866*ep*mtt*mWW^2*s*t^2 - 2468*ep^2*mtt*mWW^2*s*t^2 - 2790*ep^3*mtt*mWW^2*s*t^2 - 1096*ep^4*mtt*mWW^2*s*t^2 + 11*mWW^3*s*t^2 + 110*ep*mWW^3*s*t^2 + 297*ep^2*mWW^3*s*t^2 + 302*ep^3*mWW^3*s*t^2 + 104*ep^4*mWW^3*s*t^2 - 5*mtt^2*s^2*t^2 - 60*ep*mtt^2*s^2*t^2 - 135*ep^2*mtt^2*s^2*t^2 - 80*ep^3*mtt^2*s^2*t^2 + 36*mtt*mWW*s^2*t^2 + 312*ep*mtt*mWW*s^2*t^2 + 792*ep^2*mtt*mWW*s^2*t^2 + 756*ep^3*mtt*mWW*s^2*t^2 + 240*ep^4*mtt*mWW*s^2*t^2 - 7*mWW^2*s^2*t^2 - 60*ep*mWW^2*s^2*t^2 - 153*ep^2*mWW^2*s^2*t^2 - 148*ep^3*mWW^2*s^2*t^2 - 48*ep^4*mWW^2*s^2*t^2 + 69*mtt^3*t^3 + 453*ep*mtt^3*t^3 + 457*ep^2*mtt^3*t^3 - 1237*ep^3*mtt^3*t^3 - 1742*ep^4*mtt^3*t^3 - 167*ep*mtt^2*mWW*t^3 - 658*ep^2*mtt^2*mWW*t^3 - 917*ep^3*mtt^2*mWW*t^3 - 426*ep^4*mtt^2*mWW*t^3 - 27*mtt*mWW^2*t^3 - 249*ep*mtt*mWW^2*t^3 - 619*ep^2*mtt*mWW^2*t^3 - 575*ep^3*mtt*mWW^2*t^3 - 178*ep^4*mtt*mWW^2*t^3 + 6*mWW^3*t^3 + 59*ep*mWW^3*t^3 + 148*ep^2*mWW^3*t^3 + 137*ep^3*mWW^3*t^3 + 42*ep^4*mWW^3*t^3 - 46*mtt^2*s*t^3 - 242*ep*mtt^2*s*t^3 + 22*ep^2*mtt^2*s*t^3 + 1378*ep^3*mtt^2*s*t^3 + 1448*ep^4*mtt^2*s*t^3 + 86*mtt*mWW*s*t^3 + 920*ep*mtt*mWW*s*t^3 + 3046*ep^2*mtt*mWW*s*t^3 + 4228*ep^3*mtt*mWW*s*t^3 + 2160*ep^4*mtt*mWW*s*t^3 - 14*ep*mWW^2*s*t^3 - 12*ep^2*mWW^2*s*t^3 + 42*ep^3*mWW^2*s*t^3 + 40*ep^4*mWW^2*s*t^3 - 10*mtt*s^2*t^3 - 80*ep*mtt*s^2*t^3 - 210*ep^2*mtt*s^2*t^3 - 220*ep^3*mtt*s^2*t^3 - 80*ep^4*mtt*s^2*t^3 + 2*mWW*s^2*t^3 + 16*ep*mWW*s^2*t^3 + 42*ep^2*mWW*s^2*t^3 + 44*ep^3*mWW*s^2*t^3 + 16*ep^4*mWW*s^2*t^3 - 41*mtt^2*t^4 - 136*ep*mtt^2*t^4 + 577*ep^2*mtt^2*t^4 + 2580*ep^3*mtt^2*t^4 + 2340*ep^4*mtt^2*t^4 + 42*mtt*mWW*t^4 + 464*ep*mtt*mWW*t^4 + 1438*ep^2*mtt*mWW*t^4 + 1760*ep^3*mtt*mWW*t^4 + 744*ep^4*mtt*mWW*t^4 - mWW^2*t^4 - 24*ep*mWW^2*t^4 - 63*ep^2*mWW^2*t^4 - 52*ep^3*mWW^2*t^4 - 12*ep^4*mWW^2*t^4 - 8*mtt*s*t^4 - 164*ep*mtt*s*t^4 - 816*ep^2*mtt*s*t^4 - 1604*ep^3*mtt*s*t^4 - 1088*ep^4*mtt*s*t^4 - 8*mWW*s*t^4 - 68*ep*mWW*s*t^4 - 216*ep^2*mWW*s*t^4 - 284*ep^3*mWW*s*t^4 - 128*ep^4*mWW*s*t^4 + 2*mtt*t^5 - 84*ep*mtt*t^5 - 606*ep^2*mtt*t^5 - 1384*ep^3*mtt*t^5 - 1008*ep^4*mtt*t^5 - 10*mWW*t^5 - 84*ep*mWW*t^5 - 258*ep^2*mWW*t^5 - 328*ep^3*mWW*t^5 - 144*ep^4*mWW*t^5))/(2*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*(mtt - t)^2*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-6*mtt^6 - 64*ep*mtt^6 - 246*ep^2*mtt^6 - 404*ep^3*mtt^6 - 240*ep^4*mtt^6 + 8*mtt^5*mWW + 84*ep*mtt^5*mWW + 264*ep^2*mtt^5*mWW + 364*ep^3*mtt^5*mWW + 192*ep^4*mtt^5*mWW + 4*mtt^4*mWW^2 + 10*ep*mtt^4*mWW^2 + 46*ep^2*mtt^4*mWW^2 + 84*ep^3*mtt^4*mWW^2 + 48*ep^4*mtt^4*mWW^2 - 8*mtt^3*mWW^3 - 64*ep*mtt^3*mWW^3 - 152*ep^2*mtt^3*mWW^3 - 112*ep^3*mtt^3*mWW^3 + 2*mtt^2*mWW^4 + 34*ep*mtt^2*mWW^4 + 76*ep^2*mtt^2*mWW^4 + 56*ep^3*mtt^2*mWW^4 + 12*ep^2*mtt*mWW^5 + 12*ep^3*mtt*mWW^5 + 20*mtt^5*s + 221*ep*mtt^5*s + 817*ep^2*mtt^5*s + 1270*ep^3*mtt^5*s + 720*ep^4*mtt^5*s - 26*mtt^4*mWW*s - 262*ep*mtt^4*mWW*s - 688*ep^2*mtt^4*mWW*s - 728*ep^3*mtt^4*mWW*s - 288*ep^4*mtt^4*mWW*s - 4*mtt^3*mWW^2*s - 26*ep*mtt^3*mWW^2*s - 202*ep^2*mtt^3*mWW^2*s - 368*ep^3*mtt^3*mWW^2*s - 192*ep^4*mtt^3*mWW^2*s + 14*mtt^2*mWW^3*s + 172*ep*mtt^2*mWW^3*s + 438*ep^2*mtt^2*mWW^3*s + 360*ep^3*mtt^2*mWW^3*s + 48*ep^4*mtt^2*mWW^3*s - 4*mtt*mWW^4*s - 63*ep*mtt*mWW^4*s - 107*ep^2*mtt*mWW^4*s - 54*ep^3*mtt*mWW^4*s + 6*ep*mWW^5*s + 6*ep^2*mWW^5*s - 24*mtt^4*s^2 - 294*ep*mtt^4*s^2 - 1038*ep^2*mtt^4*s^2 - 1464*ep^3*mtt^4*s^2 - 744*ep^4*mtt^4*s^2 + 28*mtt^3*mWW*s^2 + 293*ep*mtt^3*mWW*s^2 + 665*ep^2*mtt^3*mWW*s^2 + 478*ep^3*mtt^3*mWW*s^2 + 48*ep^4*mtt^3*mWW*s^2 + 4*mtt^2*mWW^2*s^2 + 95*ep*mtt^2*mWW^2*s^2 + 383*ep^2*mtt^2*mWW^2*s^2 + 454*ep^3*mtt^2*mWW^2*s^2 + 144*ep^4*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 - 163*ep*mtt*mWW^3*s^2 - 429*ep^2*mtt*mWW^3*s^2 - 350*ep^3*mtt*mWW^3*s^2 - 48*ep^4*mtt*mWW^3*s^2 - 2*mWW^4*s^2 + 27*ep*mWW^4*s^2 + 77*ep^2*mWW^4*s^2 + 78*ep^3*mWW^4*s^2 + 24*ep^4*mWW^4*s^2 + 12*mtt^3*s^3 + 196*ep*mtt^3*s^3 + 672*ep^2*mtt^3*s^3 + 812*ep^3*mtt^3*s^3 + 312*ep^4*mtt^3*s^3 - 10*mtt^2*mWW*s^3 - 121*ep*mtt^2*mWW*s^3 - 259*ep^2*mtt^2*mWW*s^3 - 150*ep^3*mtt^2*mWW*s^3 + 24*ep^4*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 - 124*ep*mtt*mWW^2*s^3 - 418*ep^2*mtt*mWW^2*s^3 - 404*ep^3*mtt*mWW^2*s^3 - 72*ep^4*mtt*mWW^2*s^3 - 4*mWW^3*s^3 + 51*ep*mWW^3*s^3 + 199*ep^2*mWW^3*s^3 + 234*ep^3*mWW^3*s^3 + 72*ep^4*mWW^3*s^3 - 2*mtt^2*s^4 - 74*ep*mtt^2*s^4 - 268*ep^2*mtt^2*s^4 - 292*ep^3*mtt^2*s^4 - 72*ep^4*mtt^2*s^4 - 9*ep*mtt*mWW*s^4 - 45*ep^2*mtt*mWW*s^4 - 42*ep^3*mtt*mWW*s^4 - 2*mWW^2*s^4 + 45*ep*mWW^2*s^4 + 191*ep^2*mWW^2*s^4 + 234*ep^3*mWW^2*s^4 + 72*ep^4*mWW^2*s^4 + 15*ep*mtt*s^5 + 63*ep^2*mtt*s^5 + 78*ep^3*mtt*s^5 + 24*ep^4*mtt*s^5 + 15*ep*mWW*s^5 + 63*ep^2*mWW*s^5 + 78*ep^3*mWW*s^5 + 24*ep^4*mWW*s^5 + 28*mtt^5*t + 321*ep*mtt^5*t + 1289*ep^2*mtt^5*t + 2130*ep^3*mtt^5*t + 1248*ep^4*mtt^5*t - 48*mtt^4*mWW*t - 480*ep*mtt^4*mWW*t - 1544*ep^2*mtt^4*mWW*t - 2104*ep^3*mtt^4*mWW*t - 1056*ep^4*mtt^4*mWW*t + 58*ep*mtt^3*mWW^2*t + 30*ep^2*mtt^3*mWW^2*t - 184*ep^3*mtt^3*mWW^2*t - 192*ep^4*mtt^3*mWW^2*t + 24*mtt^2*mWW^3*t + 182*ep*mtt^2*mWW^3*t + 458*ep^2*mtt^2*mWW^3*t + 344*ep^3*mtt^2*mWW^3*t - 4*mtt*mWW^4*t - 81*ep*mtt*mWW^4*t - 221*ep^2*mtt*mWW^4*t - 174*ep^3*mtt*mWW^4*t - 12*ep^2*mWW^5*t - 12*ep^3*mWW^5*t - 68*mtt^4*s*t - 858*ep*mtt^4*s*t - 3422*ep^2*mtt^4*s*t - 5424*ep^3*mtt^4*s*t - 3032*ep^4*mtt^4*s*t + 88*mtt^3*mWW*s*t + 946*ep*mtt^3*mWW*s*t + 2734*ep^2*mtt^3*mWW*s*t + 3072*ep^3*mtt^3*mWW*s*t + 1200*ep^4*mtt^3*mWW*s*t + 8*mtt^2*mWW^2*s*t + 40*ep*mtt^2*mWW^2*s*t + 492*ep^2*mtt^2*mWW^2*s*t + 972*ep^3*mtt^2*mWW^2*s*t + 528*ep^4*mtt^2*mWW^2*s*t - 30*mtt*mWW^3*s*t - 374*ep*mtt*mWW^3*s*t - 1092*ep^2*mtt*mWW^3*s*t - 996*ep^3*mtt*mWW^3*s*t - 160*ep^4*mtt*mWW^3*s*t + 2*mWW^4*s*t + 60*ep*mWW^4*s*t + 154*ep^2*mWW^4*s*t + 132*ep^3*mWW^4*s*t + 24*ep^4*mWW^4*s*t + 48*mtt^3*s^2*t + 798*ep*mtt^3*s^2*t + 3222*ep^2*mtt^3*s^2*t + 4764*ep^3*mtt^3*s^2*t + 2400*ep^4*mtt^3*s^2*t - 34*mtt^2*mWW*s^2*t - 527*ep*mtt^2*mWW*s^2*t - 1381*ep^2*mtt^2*mWW*s^2*t - 1074*ep^3*mtt^2*mWW*s^2*t - 80*ep^4*mtt^2*mWW*s^2*t - 34*mtt*mWW^2*s^2*t - 354*ep*mtt*mWW^2*s^2*t - 1176*ep^2*mtt*mWW^2*s^2*t - 1284*ep^3*mtt*mWW^2*s^2*t - 368*ep^4*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t + 207*ep*mWW^3*s^2*t + 611*ep^2*mWW^3*s^2*t + 570*ep^3*mWW^3*s^2*t + 112*ep^4*mWW^3*s^2*t - 4*mtt^2*s^3*t - 306*ep*mtt^2*s^3*t - 1334*ep^2*mtt^2*s^3*t - 1776*ep^3*mtt^2*s^3*t - 696*ep^4*mtt^2*s^3*t - 14*mtt*mWW*s^3*t - 22*ep*mtt*mWW*s^3*t - 64*ep^2*mtt*mWW*s^3*t - 156*ep^3*mtt*mWW*s^3*t - 128*ep^4*mtt*mWW*s^3*t + 18*mWW^2*s^3*t + 230*ep*mWW^2*s^3*t + 700*ep^2*mWW^2*s^3*t + 688*ep^3*mWW^2*s^3*t + 152*ep^4*mWW^2*s^3*t - 4*mtt*s^4*t + 45*ep*mtt*s^4*t + 245*ep^2*mtt*s^4*t + 306*ep^3*mtt*s^4*t + 80*ep^4*mtt*s^4*t + 8*mWW*s^4*t + 83*ep*mWW*s^4*t + 255*ep^2*mWW*s^4*t + 262*ep^3*mWW*s^4*t + 64*ep^4*mWW*s^4*t - 52*mtt^4*t^2 - 644*ep*mtt^4*t^2 - 2696*ep^2*mtt^4*t^2 - 4480*ep^3*mtt^4*t^2 - 2592*ep^4*mtt^4*t^2 + 104*mtt^3*mWW*t^2 + 1025*ep*mtt^3*mWW*t^2 + 3397*ep^2*mtt^3*mWW*t^2 + 4666*ep^3*mtt^3*mWW*t^2 + 2304*ep^4*mtt^3*mWW*t^2 - 30*mtt^2*mWW^2*t^2 - 273*ep*mtt^2*mWW^2*t^2 - 455*ep^2*mtt^2*mWW^2*t^2 - 10*ep^3*mtt^2*mWW^2*t^2 + 288*ep^4*mtt^2*mWW^2*t^2 - 24*mtt*mWW^3*t^2 - 155*ep*mtt*mWW^3*t^2 - 391*ep^2*mtt*mWW^3*t^2 - 294*ep^3*mtt*mWW^3*t^2 + 2*mWW^4*t^2 + 47*ep*mWW^4*t^2 + 145*ep^2*mWW^4*t^2 + 118*ep^3*mWW^4*t^2 + 84*mtt^3*s*t^2 + 1248*ep*mtt^3*s*t^2 + 5364*ep^2*mtt^3*s*t^2 + 8652*ep^3*mtt^3*s*t^2 + 4776*ep^4*mtt^3*s*t^2 - 112*mtt^2*mWW*s*t^2 - 1263*ep*mtt^2*mWW*s*t^2 - 3951*ep^2*mtt^2*mWW*s*t^2 - 4662*ep^3*mtt^2*mWW*s*t^2 - 1832*ep^4*mtt^2*mWW*s*t^2 + 4*mtt*mWW^2*s*t^2 + 76*ep*mtt*mWW^2*s*t^2 - 144*ep^2*mtt*mWW^2*s*t^2 - 624*ep^3*mtt*mWW^2*s*t^2 - 440*ep^4*mtt*mWW^2*s*t^2 + 20*mWW^3*s*t^2 + 205*ep*mWW^3*s*t^2 + 605*ep^2*mWW^3*s*t^2 + 558*ep^3*mWW^3*s*t^2 + 88*ep^4*mWW^3*s*t^2 - 24*mtt^2*s^2*t^2 - 714*ep*mtt^2*s^2*t^2 - 3330*ep^2*mtt^2*s^2*t^2 - 5136*ep^3*mtt^2*s^2*t^2 - 2568*ep^4*mtt^2*s^2*t^2 + 8*mtt*mWW*s^2*t^2 + 294*ep*mtt*mWW*s^2*t^2 + 886*ep^2*mtt*mWW*s^2*t^2 + 688*ep^3*mtt*mWW*s^2*t^2 - 16*ep^4*mtt*mWW*s^2*t^2 + 28*mWW^2*s^2*t^2 + 224*ep*mWW^2*s^2*t^2 + 664*ep^2*mWW^2*s^2*t^2 + 688*ep^3*mWW^2*s^2*t^2 + 184*ep^4*mWW^2*s^2*t^2 - 8*mtt*s^3*t^2 + 110*ep*mtt*s^3*t^2 + 662*ep^2*mtt*s^3*t^2 + 964*ep^3*mtt*s^3*t^2 + 384*ep^4*mtt*s^3*t^2 + 12*mWW*s^3*t^2 + 76*ep*mWW*s^3*t^2 + 220*ep^2*mWW*s^3*t^2 + 256*ep^3*mWW*s^3*t^2 + 96*ep^4*mWW*s^3*t^2 + 48*mtt^3*t^3 + 646*ep*mtt^3*t^3 + 2814*ep^2*mtt^3*t^3 + 4700*ep^3*mtt^3*t^3 + 2688*ep^4*mtt^3*t^3 - 100*mtt^2*mWW*t^3 - 1011*ep*mtt^2*mWW*t^3 - 3523*ep^2*mtt^2*mWW*t^3 - 4990*ep^3*mtt^2*mWW*t^3 - 2496*ep^4*mtt^2*mWW*t^3 + 44*mtt*mWW^2*t^3 + 328*ep*mtt*mWW^2*t^3 + 624*ep^2*mtt*mWW^2*t^3 + 228*ep^3*mtt*mWW^2*t^3 - 192*ep^4*mtt*mWW^2*t^3 + 8*mWW^3*t^3 + 37*ep*mWW^3*t^3 + 85*ep^2*mWW^3*t^3 + 62*ep^3*mWW^3*t^3 - 44*mtt^2*s*t^3 - 806*ep*mtt^2*s*t^3 - 3730*ep^2*mtt^2*s*t^3 - 6112*ep^3*mtt^2*s*t^3 - 3336*ep^4*mtt^2*s*t^3 + 62*mtt*mWW*s*t^3 + 718*ep*mtt*mWW*s*t^3 + 2412*ep^2*mtt*mWW*s*t^3 + 2996*ep^3*mtt*mWW*s*t^3 + 1216*ep^4*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 96*ep*mWW^2*s*t^3 - 150*ep^2*mWW^2*s*t^3 + 20*ep^3*mWW^2*s*t^3 + 104*ep^4*mWW^2*s*t^3 + 210*ep*mtt*s^2*t^3 + 1146*ep^2*mtt*s^2*t^3 + 1836*ep^3*mtt*s^2*t^3 + 912*ep^4*mtt*s^2*t^3 - 4*mWW*s^2*t^3 - 66*ep*mWW*s^2*t^3 - 174*ep^2*mWW*s^2*t^3 - 92*ep^3*mWW*s^2*t^3 + 48*ep^4*mWW*s^2*t^3 - 22*mtt^2*t^4 - 324*ep*mtt^2*t^4 - 1466*ep^2*mtt^2*t^4 - 2460*ep^3*mtt^2*t^4 - 1392*ep^4*mtt^2*t^4 + 40*mtt*mWW*t^4 + 447*ep*mtt*mWW*t^4 + 1711*ep^2*mtt*mWW*t^4 + 2578*ep^3*mtt*mWW*t^4 + 1344*ep^4*mtt*mWW*t^4 - 18*mWW^2*t^4 - 123*ep*mWW^2*t^4 - 245*ep^2*mWW^2*t^4 - 118*ep^3*mWW^2*t^4 + 48*ep^4*mWW^2*t^4 + 8*mtt*s*t^4 + 195*ep*mtt*s*t^4 + 971*ep^2*mtt*s*t^4 + 1614*ep^3*mtt*s*t^4 + 872*ep^4*mtt*s*t^4 - 12*mWW*s*t^4 - 139*ep*mWW*s*t^4 - 507*ep^2*mWW*s*t^4 - 678*ep^3*mWW*s*t^4 - 296*ep^4*mWW*s*t^4 + 4*mtt*t^5 + 65*ep*mtt*t^5 + 305*ep^2*mtt*t^5 + 514*ep^3*mtt*t^5 + 288*ep^4*mtt*t^5 - 4*mWW*t^5 - 65*ep*mWW*t^5 - 305*ep^2*mWW*t^5 - 514*ep^3*mWW*t^5 - 288*ep^4*mWW*t^5))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^3*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, ((1 + ep)^2*(-mtt + mWW)^2*s)/((1 + 4*ep)*mtt*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((3*mtt^3 + 11*ep*mtt^3 + 10*ep^2*mtt^3 + mtt^2*mWW + 9*ep*mtt^2*mWW + 12*ep^2*mtt^2*mWW + 2*ep*mtt*mWW^2 + 2*ep^2*mtt*mWW^2 - 2*mtt^2*s - 9*ep*mtt^2*s - 9*ep^2*mtt^2*s - mtt*mWW*s - 9*ep*mtt*mWW*s - 12*ep^2*mtt*mWW*s - mWW^2*s - 4*ep*mWW^2*s - 3*ep^2*mWW^2*s - 4*mtt^2*t - 17*ep*mtt^2*t - 17*ep^2*mtt^2*t - 3*mtt*mWW*t - 23*ep*mtt*mWW*t - 28*ep^2*mtt*mWW*t - mWW^2*t - 4*ep*mWW^2*t - 3*ep^2*mWW^2*t + 4*ep*mtt*s*t + 6*ep^2*mtt*s*t + 4*mWW*s*t + 18*ep*mWW*s*t + 18*ep^2*mWW*s*t + 4*ep*mtt*t^2 + 6*ep^2*mtt*t^2 + 4*mWW*t^2 + 18*ep*mWW*t^2 + 18*ep^2*mWW*t^2)/(mtt*(mtt - mWW)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), 0, 0, (3*mtt^2*mWW + 17*ep*mtt^2*mWW + 20*ep^2*mtt^2*mWW + mtt*mWW^2 + 5*ep*mtt*mWW^2 + 4*ep^2*mtt*mWW^2 - mtt*mWW*s - 7*ep*mtt*mWW*s - 9*ep^2*mtt*mWW*s - 3*mWW^2*s - 15*ep*mWW^2*s - 15*ep^2*mWW^2*s - 2*mtt^2*t - 16*ep*mtt^2*t - 20*ep^2*mtt^2*t - 3*mtt*mWW*t - 13*ep*mtt*mWW*t - 13*ep^2*mtt*mWW*t - 3*mWW^2*t - 15*ep*mWW^2*t - 15*ep^2*mWW^2*t + 6*ep*mtt*s*t + 9*ep^2*mtt*s*t + 4*mWW*s*t + 16*ep*mWW*s*t + 15*ep^2*mWW*s*t + 6*ep*mtt*t^2 + 9*ep^2*mtt*t^2 + 4*mWW*t^2 + 16*ep*mWW*t^2 + 15*ep^2*mWW*t^2)/((1 + 4*ep)*mtt*(-mtt + mWW)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (6*ep^2*(2 + 3*ep)*(s + t)^2)/((1 + 4*ep)*mtt*s*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, ((1 + ep)*(-3*mtt^2*mWW*s - 17*ep*mtt^2*mWW*s - 20*ep^2*mtt^2*mWW*s - mtt*mWW^2*s - 5*ep*mtt*mWW^2*s - 4*ep^2*mtt*mWW^2*s + mtt*mWW*s^2 + ep*mtt*mWW*s^2 + 3*mWW^2*s^2 + 21*ep*mWW^2*s^2 + 24*ep^2*mWW^2*s^2 - 3*mtt^3*t - 17*ep*mtt^3*t - 20*ep^2*mtt^3*t - mtt^2*mWW*t - 5*ep*mtt^2*mWW*t - 4*ep^2*mtt^2*mWW*t + 5*mtt^2*s*t + 23*ep*mtt^2*s*t + 24*ep^2*mtt^2*s*t + 9*mtt*mWW*s*t + 55*ep*mtt*mWW*s*t + 64*ep^2*mtt*mWW*s*t + 2*mWW^2*s*t + 10*ep*mWW^2*s*t + 8*ep^2*mWW^2*s*t - mtt*s^2*t - ep*mtt*s^2*t - 7*mWW*s^2*t - 43*ep*mWW*s^2*t - 48*ep^2*mWW*s^2*t + 10*mtt^2*t^2 + 56*ep*mtt^2*t^2 + 64*ep^2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 10*ep*mtt*mWW*t^2 + 8*ep^2*mtt*mWW*t^2 - 12*mtt*s*t^2 - 62*ep*mtt*s*t^2 - 68*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 48*ep*mWW*s*t^2 - 52*ep^2*mWW*s*t^2 + 4*s^2*t^2 + 22*ep*s^2*t^2 + 24*ep^2*s^2*t^2 - 11*mtt*t^3 - 61*ep*mtt*t^3 - 68*ep^2*mtt*t^3 - mWW*t^3 - 5*ep*mWW*t^3 - 4*ep^2*mWW*t^3 + 8*s*t^3 + 44*ep*s*t^3 + 48*ep^2*s*t^3 + 4*t^4 + 22*ep*t^4 + 24*ep^2*t^4))/((1 + 4*ep)^2*mtt*(-mtt + mWW)*t*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (6*ep^2*(3*mtt^2 + 17*ep*mtt^2 + 20*ep^2*mtt^2 + mtt*mWW + 5*ep*mtt*mWW + 4*ep^2*mtt*mWW - 5*mtt*s - 23*ep*mtt*s - 24*ep^2*mtt*s + mWW*s + ep*mWW*s - 7*mtt*t - 39*ep*mtt*t - 44*ep^2*mtt*t - mWW*t - 5*ep*mWW*t - 4*ep^2*mWW*t + 4*s*t + 22*ep*s*t + 24*ep^2*s*t + 4*t^2 + 22*ep*t^2 + 24*ep^2*t^2))/((1 + 4*ep)^2*mtt*(-mtt + mWW)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -(((1 + ep)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(-4*mtt^4 - 22*ep*mtt^4 - 24*ep^2*mtt^4 - 2*mtt^3*mWW - 11*ep*mtt^3*mWW - 15*ep^2*mtt^3*mWW + 8*mtt^2*mWW^2 + 43*ep*mtt^2*mWW^2 + 53*ep^2*mtt^2*mWW^2 - 2*mtt*mWW^3 - 9*ep*mtt*mWW^3 - 13*ep^2*mtt*mWW^3 - ep*mWW^4 - ep^2*mWW^4 + 8*mtt^3*s + 43*ep*mtt^3*s + 47*ep^2*mtt^3*s + 4*mtt^2*mWW*s + 28*ep*mtt^2*mWW*s + 36*ep^2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 19*ep*mtt*mWW^2*s - 29*ep^2*mtt*mWW^2*s - 2*mWW^3*s - 8*ep*mWW^3*s - 6*ep^2*mWW^3*s - 4*mtt^2*s^2 - 21*ep*mtt^2*s^2 - 23*ep^2*mtt^2*s^2 - 2*mtt*mWW*s^2 - 16*ep*mtt*mWW*s^2 - 20*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 7*ep*mWW^2*s^2 - 5*ep^2*mWW^2*s^2 + 8*mtt^3*t + 52*ep*mtt^3*t + 62*ep^2*mtt^3*t + 14*mtt^2*mWW*t + 67*ep*mtt^2*mWW*t + 71*ep^2*mtt^2*mWW*t - 14*mtt*mWW^2*t - 80*ep*mtt*mWW^2*t - 96*ep^2*mtt*mWW^2*t + 5*ep*mWW^3*t + 11*ep^2*mWW^3*t - 8*mtt^2*s*t - 63*ep*mtt^2*s*t - 79*ep^2*mtt^2*s*t - 24*mtt*mWW*s*t - 110*ep*mtt*mWW*s*t - 110*ep^2*mtt*mWW*s*t + 8*mWW^2*s*t + 41*ep*mWW^2*s*t + 45*ep^2*mWW^2*s*t + 12*ep*mtt*s^2*t + 18*ep^2*mtt*s^2*t + 8*mWW*s^2*t + 32*ep*mWW*s^2*t + 30*ep^2*mWW*s^2*t - 4*mtt^2*t^2 - 42*ep*mtt^2*t^2 - 56*ep^2*mtt^2*t^2 - 22*mtt*mWW*t^2 - 94*ep*mtt*mWW*t^2 - 90*ep^2*mtt*mWW*t^2 + 10*mWW^2*t^2 + 48*ep*mWW^2*t^2 + 50*ep^2*mWW^2*t^2 + 24*ep*mtt*s*t^2 + 36*ep^2*mtt*s*t^2 + 16*mWW*s*t^2 + 64*ep*mWW*s*t^2 + 60*ep^2*mWW*s*t^2 + 12*ep*mtt*t^3 + 18*ep^2*mtt*t^3 + 8*mWW*t^3 + 32*ep*mWW*t^3 + 30*ep^2*mWW*t^3))/(ep*(1 + 4*ep)*mtt*(mtt - mWW)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (6*ep*(-2*mtt^6 - 10*ep*mtt^6 - 10*ep^2*mtt^6 + mtt^5*mWW + 4*ep*mtt^5*mWW + ep^2*mtt^5*mWW + 5*mtt^4*mWW^2 + 26*ep*mtt^4*mWW^2 + 33*ep^2*mtt^4*mWW^2 - 5*mtt^3*mWW^3 - 24*ep*mtt^3*mWW^3 - 29*ep^2*mtt^3*mWW^3 + mtt^2*mWW^4 + 4*ep*mtt^2*mWW^4 + 5*ep^2*mtt^2*mWW^4 + 8*mtt^5*s + 41*ep*mtt^5*s + 43*ep^2*mtt^5*s + 5*ep*mtt^4*mWW*s + 13*ep^2*mtt^4*mWW*s - 11*mtt^3*mWW^2*s - 63*ep*mtt^3*mWW^2*s - 80*ep^2*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s + 13*ep*mtt^2*mWW^3*s + 21*ep^2*mtt^2*mWW^3*s + mtt*mWW^4*s + 4*ep*mtt*mWW^4*s + 3*ep^2*mtt*mWW^4*s - 10*mtt^4*s^2 - 52*ep*mtt^4*s^2 - 56*ep^2*mtt^4*s^2 - 3*mtt^3*mWW*s^2 - 25*ep*mtt^3*mWW*s^2 - 34*ep^2*mtt^3*mWW*s^2 + 2*mtt^2*mWW^2*s^2 + 22*ep*mtt^2*mWW^2*s^2 + 34*ep^2*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 + 11*ep*mtt*mWW^3*s^2 + 8*ep^2*mtt*mWW^3*s^2 + 4*mtt^3*s^3 + 21*ep*mtt^3*s^3 + 23*ep^2*mtt^3*s^3 + 2*mtt^2*mWW*s^3 + 16*ep*mtt^2*mWW*s^3 + 20*ep^2*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 7*ep*mtt*mWW^2*s^3 + 5*ep^2*mtt*mWW^2*s^3 + 6*mtt^5*t + 32*ep*mtt^5*t + 34*ep^2*mtt^5*t + 2*mtt^4*mWW*t + 10*ep*mtt^4*mWW*t + 16*ep^2*mtt^4*mWW*t - 19*mtt^3*mWW^2*t - 99*ep*mtt^3*mWW^2*t - 118*ep^2*mtt^3*mWW^2*t + 12*mtt^2*mWW^3*t + 62*ep*mtt^2*mWW^3*t + 76*ep^2*mtt^2*mWW^3*t - mtt*mWW^4*t - 5*ep*mtt*mWW^4*t - 8*ep^2*mtt*mWW^4*t - 16*mtt^4*s*t - 96*ep*mtt^4*s*t - 110*ep^2*mtt^4*s*t - 20*mtt^3*mWW*s*t - 90*ep*mtt^3*mWW*s*t - 94*ep^2*mtt^3*mWW*s*t + 33*mtt^2*mWW^2*s*t + 171*ep*mtt^2*mWW^2*s*t + 194*ep^2*mtt^2*mWW^2*s*t - 4*mtt*mWW^3*s*t - 26*ep*mtt*mWW^3*s*t - 36*ep^2*mtt*mWW^3*s*t - mWW^4*s*t - 3*ep*mWW^4*s*t - 2*ep^2*mWW^4*s*t + 10*mtt^3*s^2*t + 76*ep*mtt^3*s^2*t + 94*ep^2*mtt^3*s^2*t + 27*mtt^2*mWW*s^2*t + 117*ep*mtt^2*mWW*s^2*t + 114*ep^2*mtt^2*mWW*s^2*t - 12*mtt*mWW^2*s^2*t - 58*ep*mtt*mWW^2*s^2*t - 62*ep^2*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 3*ep*mWW^3*s^2*t - 2*ep^2*mWW^3*s^2*t - 12*ep*mtt^2*s^3*t - 18*ep^2*mtt^2*s^3*t - 8*mtt*mWW*s^3*t - 32*ep*mtt*mWW*s^3*t - 30*ep^2*mtt*mWW*s^3*t - 6*mtt^4*t^2 - 38*ep*mtt^4*t^2 - 44*ep^2*mtt^4*t^2 - 12*mtt^3*mWW*t^2 - 49*ep*mtt^3*mWW*t^2 - 49*ep^2*mtt^3*mWW*t^2 + 30*mtt^2*mWW^2*t^2 + 147*ep*mtt^2*mWW^2*t^2 + 161*ep^2*mtt^2*mWW^2*t^2 - 12*mtt*mWW^3*t^2 - 61*ep*mtt*mWW^3*t^2 - 71*ep^2*mtt*mWW^3*t^2 + ep*mWW^4*t^2 + 3*ep^2*mWW^4*t^2 + 8*mtt^3*s*t^2 + 75*ep*mtt^3*s*t^2 + 97*ep^2*mtt^3*s*t^2 + 38*mtt^2*mWW*s*t^2 + 147*ep*mtt^2*mWW*s*t^2 + 133*ep^2*mtt^2*mWW*s*t^2 - 34*mtt*mWW^2*s*t^2 - 151*ep*mtt*mWW^2*s*t^2 - 151*ep^2*mtt*mWW^2*s*t^2 + 4*mWW^3*s*t^2 + 17*ep*mWW^3*s*t^2 + 17*ep^2*mWW^3*s*t^2 - 28*ep*mtt^2*s^2*t^2 - 42*ep^2*mtt^2*s^2*t^2 - 20*mtt*mWW*s^2*t^2 - 74*ep*mtt*mWW*s^2*t^2 - 66*ep^2*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 14*ep*mWW^2*s^2*t^2 + 12*ep^2*mWW^2*s^2*t^2 + 2*mtt^3*t^3 + 20*ep*mtt^3*t^3 + 26*ep^2*mtt^3*t^3 + 13*mtt^2*mWW*t^3 + 49*ep*mtt^2*mWW*t^3 + 44*ep^2*mtt^2*mWW*t^3 - 20*mtt*mWW^2*t^3 - 92*ep*mtt*mWW^2*t^3 - 94*ep^2*mtt*mWW^2*t^3 + 5*mWW^3*t^3 + 23*ep*mWW^3*t^3 + 24*ep^2*mWW^3*t^3 - 20*ep*mtt^2*s*t^3 - 30*ep^2*mtt^2*s*t^3 - 16*mtt*mWW*s*t^3 - 56*ep*mtt*mWW*s*t^3 - 48*ep^2*mtt*mWW*s*t^3 + 8*mWW^2*s*t^3 + 32*ep*mWW^2*s*t^3 + 30*ep^2*mWW^2*s*t^3 - 4*ep*mtt^2*t^4 - 6*ep^2*mtt^2*t^4 - 4*mtt*mWW*t^4 - 14*ep*mtt*mWW*t^4 - 12*ep^2*mtt*mWW*t^4 + 4*mWW^2*t^4 + 18*ep*mWW^2*t^4 + 18*ep^2*mWW^2*t^4))/((1 + 4*ep)*mtt*(-mtt + mWW)*s*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, (-2*(-2*mtt^6 - 16*ep*mtt^6 - 20*ep^2*mtt^6 + mtt^5*mWW + 16*ep*mtt^5*mWW + 21*ep^2*mtt^5*mWW + 5*mtt^4*mWW^2 + 26*ep*mtt^4*mWW^2 + 33*ep^2*mtt^4*mWW^2 - 5*mtt^3*mWW^3 - 36*ep*mtt^3*mWW^3 - 49*ep^2*mtt^3*mWW^3 + mtt^2*mWW^4 + 10*ep*mtt^2*mWW^4 + 15*ep^2*mtt^2*mWW^4 + 6*mtt^5*s + 54*ep*mtt^5*s + 69*ep^2*mtt^5*s + mtt^4*mWW*s - 23*ep*mtt^4*mWW*s - 36*ep^2*mtt^4*mWW*s - 6*mtt^3*mWW^2*s - 51*ep*mtt^3*mWW^2*s - 69*ep^2*mtt^3*mWW^2*s - 3*mtt^2*mWW^3*s + 21*ep*mtt^2*mWW^3*s + 42*ep^2*mtt^2*mWW^3*s + 2*mtt*mWW^4*s - ep*mtt*mWW^4*s - 6*ep^2*mtt*mWW^4*s - 6*mtt^4*s^2 - 66*ep*mtt^4*s^2 - 87*ep^2*mtt^4*s^2 - 5*mtt^3*mWW*s^2 - 2*ep*mtt^3*mWW*s^2 + 9*ep^2*mtt^3*mWW*s^2 - mtt^2*mWW^2*s^2 + 31*ep*mtt^2*mWW^2*s^2 + 50*ep^2*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 - 14*ep*mtt*mWW^3*s^2 - 29*ep^2*mtt*mWW^3*s^2 + mWW^4*s^2 + 7*ep*mWW^4*s^2 + 9*ep^2*mWW^4*s^2 + 2*mtt^3*s^3 + 34*ep*mtt^3*s^3 + 47*ep^2*mtt^3*s^3 + 3*mtt^2*mWW*s^3 + 9*ep*mtt^2*mWW*s^3 + 6*ep^2*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 - 12*ep*mtt*mWW^2*s^3 - 23*ep^2*mtt*mWW^2*s^3 + mWW^3*s^3 + 13*ep*mWW^3*s^3 + 18*ep^2*mWW^3*s^3 - 6*ep*mtt^2*s^4 - 9*ep^2*mtt^2*s^4 + 6*ep*mWW^2*s^4 + 9*ep^2*mWW^2*s^4 + 4*mtt^5*t + 38*ep*mtt^5*t + 49*ep^2*mtt^5*t + 3*mtt^4*mWW*t - 16*ep*mtt^4*mWW*t - 31*ep^2*mtt^4*mWW*t - 14*mtt^3*mWW^2*t - 63*ep*mtt^3*mWW^2*t - 67*ep^2*mtt^3*mWW^2*t + 7*mtt^2*mWW^3*t + 44*ep*mtt^2*mWW^3*t + 55*ep^2*mtt^2*mWW^3*t - 3*ep*mtt*mWW^4*t - 6*ep^2*mtt*mWW^4*t - 8*mtt^4*s*t - 94*ep*mtt^4*s*t - 125*ep^2*mtt^4*s*t - 19*mtt^3*mWW*s*t - 27*ep*mtt^3*mWW*s*t + 4*ep^2*mtt^3*mWW*s*t + 16*mtt^2*mWW^2*s*t + 67*ep*mtt^2*mWW^2*s*t + 63*ep^2*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t + 13*ep*mtt*mWW^3*s*t + 16*ep^2*mtt*mWW^3*s*t - 3*ep*mWW^4*s*t - 6*ep^2*mWW^4*s*t + 4*mtt^3*s^2*t + 74*ep*mtt^3*s^2*t + 103*ep^2*mtt^3*s^2*t + 20*mtt^2*mWW*s^2*t + 53*ep*mtt^2*mWW*s^2*t + 33*ep^2*mtt^2*mWW*s^2*t + 4*mtt*mWW^2*s^2*t + 24*ep*mtt*mWW^2*s^2*t + 29*ep^2*mtt*mWW^2*s^2*t - 4*mWW^3*s^2*t - 19*ep*mWW^3*s^2*t - 21*ep^2*mWW^3*s^2*t - 18*ep*mtt^2*s^3*t - 27*ep^2*mtt^2*s^3*t - 4*mtt*mWW*s^3*t - 10*ep*mtt*mWW*s^3*t - 6*ep^2*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 16*ep*mWW^2*s^3*t - 15*ep^2*mWW^2*s^3*t - 2*mtt^4*t^2 - 28*ep*mtt^4*t^2 - 38*ep^2*mtt^4*t^2 - 9*mtt^3*mWW*t^2 - 11*ep*mtt^3*mWW*t^2 + 4*ep^2*mtt^3*mWW*t^2 + 16*mtt^2*mWW^2*t^2 + 62*ep*mtt^2*mWW^2*t^2 + 58*ep^2*mtt^2*mWW^2*t^2 - 5*mtt*mWW^3*t^2 - 23*ep*mtt*mWW^3*t^2 - 24*ep^2*mtt*mWW^3*t^2 + 2*mtt^3*s*t^2 + 46*ep*mtt^3*s*t^2 + 65*ep^2*mtt^3*s*t^2 + 21*mtt^2*mWW*s*t^2 + 63*ep*mtt^2*mWW*s*t^2 + 48*ep^2*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 + 2*ep*mtt*mWW^2*s*t^2 + 7*ep^2*mtt*mWW^2*s*t^2 - 5*mWW^3*s*t^2 - 23*ep*mWW^3*s*t^2 - 24*ep^2*mWW^3*s*t^2 - 18*ep*mtt^2*s^2*t^2 - 27*ep^2*mtt^2*s^2*t^2 - 8*mtt*mWW*s^2*t^2 - 32*ep*mtt*mWW*s^2*t^2 - 30*ep^2*mtt*mWW*s^2*t^2 - 8*mWW^2*s^2*t^2 - 38*ep*mWW^2*s^2*t^2 - 39*ep^2*mWW^2*s^2*t^2 + 6*ep*mtt^3*t^3 + 9*ep^2*mtt^3*t^3 + 4*mtt^2*mWW*t^3 + 10*ep*mtt^2*mWW*t^3 + 6*ep^2*mtt^2*mWW*t^3 - 4*mtt*mWW^2*t^3 - 16*ep*mtt*mWW^2*t^3 - 15*ep^2*mtt*mWW^2*t^3 - 6*ep*mtt^2*s*t^3 - 9*ep^2*mtt^2*s*t^3 - 4*mtt*mWW*s*t^3 - 22*ep*mtt*mWW*s*t^3 - 24*ep^2*mtt*mWW*s*t^3 - 4*mWW^2*s*t^3 - 16*ep*mWW^2*s*t^3 - 15*ep^2*mWW^2*s*t^3))/((1 + 4*ep)*mtt*(-mtt + mWW)*s*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*(-4*mtt^4 - 23*ep*mtt^4 - 25*ep^2*mtt^4 - 2*mtt^3*mWW - 9*ep*mtt^3*mWW - 13*ep^2*mtt^3*mWW + 8*mtt^2*mWW^2 + 43*ep*mtt^2*mWW^2 + 53*ep^2*mtt^2*mWW^2 - 2*mtt*mWW^3 - 11*ep*mtt*mWW^3 - 15*ep^2*mtt*mWW^3 + 8*mtt^3*s + 46*ep*mtt^3*s + 50*ep^2*mtt^3*s + 4*mtt^2*mWW*s + 25*ep*mtt^2*mWW*s + 33*ep^2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 22*ep*mtt*mWW^2*s - 32*ep^2*mtt*mWW^2*s - 2*mWW^3*s - 5*ep*mWW^3*s - 3*ep^2*mWW^3*s - 4*mtt^2*s^2 - 23*ep*mtt^2*s^2 - 25*ep^2*mtt^2*s^2 - 2*mtt*mWW*s^2 - 16*ep*mtt*mWW*s^2 - 20*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 5*ep*mWW^2*s^2 - 3*ep^2*mWW^2*s^2 + 8*mtt^3*t + 55*ep*mtt^3*t + 65*ep^2*mtt^3*t + 14*mtt^2*mWW*t + 62*ep*mtt^2*mWW*t + 66*ep^2*mtt^2*mWW*t - 14*mtt*mWW^2*t - 79*ep*mtt*mWW^2*t - 95*ep^2*mtt*mWW^2*t + 6*ep*mWW^3*t + 12*ep^2*mWW^3*t - 8*mtt^2*s*t - 67*ep*mtt^2*s*t - 83*ep^2*mtt^2*s*t - 24*mtt*mWW*s*t - 106*ep*mtt*mWW*s*t - 106*ep^2*mtt*mWW*s*t + 8*mWW^2*s*t + 41*ep*mWW^2*s*t + 45*ep^2*mWW^2*s*t + 12*ep*mtt*s^2*t + 18*ep^2*mtt*s^2*t + 8*mWW*s^2*t + 32*ep*mWW*s^2*t + 30*ep^2*mWW*s^2*t - 4*mtt^2*t^2 - 44*ep*mtt^2*t^2 - 58*ep^2*mtt^2*t^2 - 22*mtt*mWW*t^2 - 90*ep*mtt*mWW*t^2 - 86*ep^2*mtt*mWW*t^2 + 10*mWW^2*t^2 + 46*ep*mWW^2*t^2 + 48*ep^2*mWW^2*t^2 + 24*ep*mtt*s*t^2 + 36*ep^2*mtt*s*t^2 + 16*mWW*s*t^2 + 64*ep*mWW*s*t^2 + 60*ep^2*mWW*s*t^2 + 12*ep*mtt*t^3 + 18*ep^2*mtt*t^3 + 8*mWW*t^3 + 32*ep*mWW*t^3 + 30*ep^2*mWW*t^3))/(ep*(1 + 4*ep)*(-mtt + mWW)*s*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(2*mtt^4*s + 11*ep*mtt^4*s + 13*ep^2*mtt^4*s + mtt^3*mWW*s + 5*ep*mtt^3*mWW*s + 6*ep^2*mtt^3*mWW*s - 4*mtt^2*mWW^2*s - 21*ep*mtt^2*mWW^2*s - 27*ep^2*mtt^2*mWW^2*s + mtt*mWW^3*s + 5*ep*mtt*mWW^3*s + 8*ep^2*mtt*mWW^3*s - 4*mtt^3*s^2 - 22*ep*mtt^3*s^2 - 26*ep^2*mtt^3*s^2 - 2*mtt^2*mWW*s^2 - 13*ep*mtt^2*mWW*s^2 - 17*ep^2*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 + 10*ep*mtt*mWW^2*s^2 + 17*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 3*ep*mWW^3*s^2 + 2*ep^2*mWW^3*s^2 + 2*mtt^2*s^3 + 11*ep*mtt^2*s^3 + 13*ep^2*mtt^2*s^3 + mtt*mWW*s^3 + 8*ep*mtt*mWW*s^3 + 11*ep^2*mtt*mWW*s^3 + mWW^2*s^3 + 3*ep*mWW^2*s^3 + 2*ep^2*mWW^2*s^3 + 2*mtt^4*t + 10*ep*mtt^4*t + 10*ep^2*mtt^4*t + mtt^3*mWW*t + 6*ep*mtt^3*mWW*t + 9*ep^2*mtt^3*mWW*t - 4*mtt^2*mWW^2*t - 20*ep*mtt^2*mWW^2*t - 24*ep^2*mtt^2*mWW^2*t + mtt*mWW^3*t + 4*ep*mtt*mWW^3*t + 5*ep^2*mtt*mWW^3*t - 8*mtt^3*s*t - 44*ep*mtt^3*s*t - 50*ep^2*mtt^3*s*t - 9*mtt^2*mWW*s*t - 47*ep*mtt^2*mWW*s*t - 52*ep^2*mtt^2*mWW*s*t + 8*mtt*mWW^2*s*t + 45*ep*mtt*mWW^2*s*t + 55*ep^2*mtt*mWW^2*s*t + mWW^3*s*t + 2*ep*mWW^3*s*t - ep^2*mWW^3*s*t + 6*mtt^2*s^2*t + 38*ep*mtt^2*s^2*t + 46*ep^2*mtt^2*s^2*t + 13*mtt*mWW*s^2*t + 60*ep*mtt*mWW*s^2*t + 61*ep^2*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 14*ep*mWW^2*s^2*t - 15*ep^2*mWW^2*s^2*t - 4*ep*mtt*s^3*t - 6*ep^2*mtt*s^3*t - 4*mWW*s^3*t - 14*ep*mWW*s^3*t - 12*ep^2*mWW*s^3*t - 4*mtt^3*t^2 - 22*ep*mtt^3*t^2 - 24*ep^2*mtt^3*t^2 - 7*mtt^2*mWW*t^2 - 36*ep*mtt^2*mWW*t^2 - 41*ep^2*mtt^2*mWW*t^2 + 7*mtt*mWW^2*t^2 + 37*ep*mtt*mWW^2*t^2 + 44*ep^2*mtt*mWW^2*t^2 - ep*mWW^3*t^2 - 3*ep^2*mWW^3*t^2 + 6*mtt^2*s*t^2 + 43*ep*mtt^2*s*t^2 + 53*ep^2*mtt^2*s*t^2 + 23*mtt*mWW*s*t^2 + 103*ep*mtt*mWW*s*t^2 + 102*ep^2*mtt*mWW*s*t^2 - 9*mWW^2*s*t^2 - 40*ep*mWW^2*s*t^2 - 41*ep^2*mWW^2*s*t^2 - 12*ep*mtt*s^2*t^2 - 18*ep^2*mtt*s^2*t^2 - 12*mWW*s^2*t^2 - 46*ep*mWW*s^2*t^2 - 42*ep^2*mWW*s^2*t^2 + 2*mtt^2*t^3 + 16*ep*mtt^2*t^3 + 20*ep^2*mtt^2*t^3 + 11*mtt*mWW*t^3 + 51*ep*mtt*mWW*t^3 + 52*ep^2*mtt*mWW*t^3 - 5*mWW^2*t^3 - 23*ep*mWW^2*t^3 - 24*ep^2*mWW^2*t^3 - 12*ep*mtt*s*t^3 - 18*ep^2*mtt*s*t^3 - 12*mWW*s*t^3 - 50*ep*mWW*s*t^3 - 48*ep^2*mWW*s*t^3 - 4*ep*mtt*t^4 - 6*ep^2*mtt*t^4 - 4*mWW*t^4 - 18*ep*mWW*t^4 - 18*ep^2*mWW*t^4))/(ep*(1 + 4*ep)*(mtt - mWW)*s*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-(ep*mtt*s) + 2*mtt*t + 3*ep*mtt*t - 2*s*t - 3*ep*s*t - 2*t^2 - 3*ep*t^2))/((1 + 4*ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-3*ep*mtt^5*mWW*s - 17*ep^2*mtt^5*mWW*s - 20*ep^3*mtt^5*mWW*s + 2*ep*mtt^4*mWW^2*s + 12*ep^2*mtt^4*mWW^2*s + 16*ep^3*mtt^4*mWW^2*s + 4*ep*mtt^3*mWW^3*s + 22*ep^2*mtt^3*mWW^3*s + 24*ep^3*mtt^3*mWW^3*s - 2*ep*mtt^2*mWW^4*s - 12*ep^2*mtt^2*mWW^4*s - 16*ep^3*mtt^2*mWW^4*s - ep*mtt*mWW^5*s - 5*ep^2*mtt*mWW^5*s - 4*ep^3*mtt*mWW^5*s + 7*ep*mtt^4*mWW*s^2 + 35*ep^2*mtt^4*mWW*s^2 + 40*ep^3*mtt^4*mWW*s^2 + 4*ep*mtt^3*mWW^2*s^2 + 30*ep^2*mtt^3*mWW^2*s^2 + 32*ep^3*mtt^3*mWW^2*s^2 - 10*ep*mtt^2*mWW^3*s^2 - 56*ep^2*mtt^2*mWW^3*s^2 - 64*ep^3*mtt^2*mWW^3*s^2 - 4*ep*mtt*mWW^4*s^2 - 30*ep^2*mtt*mWW^4*s^2 - 32*ep^3*mtt*mWW^4*s^2 + 3*ep*mWW^5*s^2 + 21*ep^2*mWW^5*s^2 + 24*ep^3*mWW^5*s^2 - 5*ep*mtt^3*mWW*s^3 - 19*ep^2*mtt^3*mWW*s^3 - 20*ep^3*mtt^3*mWW*s^3 - 10*ep*mtt^2*mWW^2*s^3 - 64*ep^2*mtt^2*mWW^2*s^3 - 72*ep^3*mtt^2*mWW^2*s^3 + ep*mtt*mWW^3*s^3 - 3*ep^2*mtt*mWW^3*s^3 - 4*ep^3*mtt*mWW^3*s^3 + 6*ep*mWW^4*s^3 + 42*ep^2*mWW^4*s^3 + 48*ep^3*mWW^4*s^3 + ep*mtt^2*mWW*s^4 + ep^2*mtt^2*mWW*s^4 + 4*ep*mtt*mWW^2*s^4 + 22*ep^2*mtt*mWW^2*s^4 + 24*ep^3*mtt*mWW^2*s^4 + 3*ep*mWW^3*s^4 + 21*ep^2*mWW^3*s^4 + 24*ep^3*mWW^3*s^4 + 2*mtt^6*t + 24*ep*mtt^6*t + 84*ep^2*mtt^6*t + 80*ep^3*mtt^6*t + 7*mtt^5*mWW*t + 58*ep*mtt^5*mWW*t + 149*ep^2*mtt^5*mWW*t + 116*ep^3*mtt^5*mWW*t - mtt^4*mWW^2*t - 12*ep*mtt^4*mWW^2*t - 39*ep^2*mtt^4*mWW^2*t - 28*ep^3*mtt^4*mWW^2*t - 11*mtt^3*mWW^3*t - 94*ep*mtt^3*mWW^3*t - 257*ep^2*mtt^3*mWW^3*t - 228*ep^3*mtt^3*mWW^3*t + 3*mtt^2*mWW^4*t + 24*ep*mtt^2*mWW^4*t + 63*ep^2*mtt^2*mWW^4*t + 60*ep^3*mtt^2*mWW^4*t - 6*mtt^5*s*t - 78*ep*mtt^5*s*t - 285*ep^2*mtt^5*s*t - 276*ep^3*mtt^5*s*t - 17*mtt^4*mWW*s*t - 126*ep*mtt^4*mWW*s*t - 277*ep^2*mtt^4*mWW*s*t - 180*ep^3*mtt^4*mWW*s*t - 2*mtt^3*mWW^2*s*t - 13*ep*mtt^3*mWW^2*s*t - 31*ep^2*mtt^3*mWW^2*s*t - 44*ep^3*mtt^3*mWW^2*s*t + 7*mtt^2*mWW^3*s*t + 41*ep*mtt^2*mWW^3*s*t + 60*ep^2*mtt^2*mWW^3*s*t + 32*ep^3*mtt^2*mWW^3*s*t + 2*mtt*mWW^4*s*t + 21*ep*mtt*mWW^4*s*t + 70*ep^2*mtt*mWW^4*s*t + 72*ep^3*mtt*mWW^4*s*t + 3*ep*mWW^5*s*t + 15*ep^2*mWW^5*s*t + 12*ep^3*mWW^5*s*t + 6*mtt^4*s^2*t + 90*ep*mtt^4*s^2*t + 351*ep^2*mtt^4*s^2*t + 348*ep^3*mtt^4*s^2*t + 13*mtt^3*mWW*s^2*t + 78*ep*mtt^3*mWW*s^2*t + 117*ep^2*mtt^3*mWW*s^2*t + 28*ep^3*mtt^3*mWW*s^2*t + 5*mtt^2*mWW^2*s^2*t + 13*ep*mtt^2*mWW^2*s^2*t - 64*ep^2*mtt^2*mWW^2*s^2*t - 96*ep^3*mtt^2*mWW^2*s^2*t + mtt*mWW^3*s^2*t + 48*ep*mtt*mWW^3*s^2*t + 253*ep^2*mtt*mWW^3*s^2*t + 284*ep^3*mtt*mWW^3*s^2*t - mWW^4*s^2*t - 9*ep*mWW^4*s^2*t - 29*ep^2*mWW^4*s^2*t - 36*ep^3*mWW^4*s^2*t - 2*mtt^3*s^3*t - 42*ep*mtt^3*s^3*t - 183*ep^2*mtt^3*s^3*t - 188*ep^3*mtt^3*s^3*t - 3*mtt^2*mWW*s^3*t - 6*ep*mtt^2*mWW*s^3*t + 33*ep^2*mtt^2*mWW*s^3*t + 60*ep^3*mtt^2*mWW*s^3*t - 2*mtt*mWW^2*s^3*t + 18*ep*mtt*mWW^2*s^3*t + 157*ep^2*mtt*mWW^2*s^3*t + 188*ep^3*mtt*mWW^2*s^3*t - mWW^3*s^3*t - 22*ep*mWW^3*s^3*t - 99*ep^2*mWW^3*s^3*t - 108*ep^3*mWW^3*s^3*t + 6*ep*mtt^2*s^4*t + 33*ep^2*mtt^2*s^4*t + 36*ep^3*mtt^2*s^4*t - 4*ep*mtt*mWW*s^4*t - 22*ep^2*mtt*mWW*s^4*t - 24*ep^3*mtt*mWW*s^4*t - 10*ep*mWW^2*s^4*t - 55*ep^2*mWW^2*s^4*t - 60*ep^3*mWW^2*s^4*t - 6*mtt^5*t^2 - 78*ep*mtt^5*t^2 - 285*ep^2*mtt^5*t^2 - 276*ep^3*mtt^5*t^2 - 26*mtt^4*mWW*t^2 - 228*ep*mtt^4*mWW*t^2 - 624*ep^2*mtt^4*mWW*t^2 - 512*ep^3*mtt^4*mWW*t^2 - 13*mtt^3*mWW^2*t^2 - 105*ep*mtt^3*mWW^2*t^2 - 270*ep^2*mtt^3*mWW^2*t^2 - 232*ep^3*mtt^3*mWW^2*t^2 + 32*mtt^2*mWW^3*t^2 + 292*ep*mtt^2*mWW^3*t^2 + 848*ep^2*mtt^2*mWW^3*t^2 + 768*ep^3*mtt^2*mWW^3*t^2 - 3*mtt*mWW^4*t^2 - 33*ep*mtt*mWW^4*t^2 - 117*ep^2*mtt*mWW^4*t^2 - 132*ep^3*mtt*mWW^4*t^2 + 12*mtt^4*s*t^2 + 180*ep*mtt^4*s*t^2 + 702*ep^2*mtt^4*s*t^2 + 696*ep^3*mtt^4*s*t^2 + 49*mtt^3*mWW*s*t^2 + 402*ep*mtt^3*mWW*s*t^2 + 1017*ep^2*mtt^3*mWW*s*t^2 + 772*ep^3*mtt^3*mWW*s*t^2 + 37*mtt^2*mWW^2*s*t^2 + 319*ep*mtt^2*mWW^2*s*t^2 + 872*ep^2*mtt^2*mWW^2*s*t^2 + 752*ep^3*mtt^2*mWW^2*s*t^2 - 23*mtt*mWW^3*s*t^2 - 192*ep*mtt*mWW^3*s*t^2 - 511*ep^2*mtt*mWW^3*s*t^2 - 444*ep^3*mtt*mWW^3*s*t^2 - 3*mWW^4*s*t^2 - 25*ep*mWW^4*s*t^2 - 64*ep^2*mWW^4*s*t^2 - 48*ep^3*mWW^4*s*t^2 - 6*mtt^3*s^2*t^2 - 126*ep*mtt^3*s^2*t^2 - 549*ep^2*mtt^3*s^2*t^2 - 564*ep^3*mtt^3*s^2*t^2 - 27*mtt^2*mWW*s^2*t^2 - 190*ep*mtt^2*mWW*s^2*t^2 - 389*ep^2*mtt^2*mWW*s^2*t^2 - 232*ep^3*mtt^2*mWW*s^2*t^2 - 24*mtt*mWW^2*s^2*t^2 - 194*ep*mtt*mWW^2*s^2*t^2 - 481*ep^2*mtt*mWW^2*s^2*t^2 - 380*ep^3*mtt*mWW^2*s^2*t^2 + mWW^3*s^2*t^2 - 6*ep*mWW^3*s^2*t^2 - 61*ep^2*mWW^3*s^2*t^2 - 72*ep^3*mWW^3*s^2*t^2 + 24*ep*mtt^2*s^3*t^2 + 132*ep^2*mtt^2*s^3*t^2 + 144*ep^3*mtt^2*s^3*t^2 + 4*mtt*mWW*s^3*t^2 + 14*ep*mtt*mWW*s^3*t^2 - 20*ep^2*mtt*mWW*s^3*t^2 - 48*ep^3*mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 + 22*ep*mWW^2*s^3*t^2 + 24*ep^2*mWW^2*s^3*t^2 + 6*mtt^4*t^3 + 90*ep*mtt^4*t^3 + 351*ep^2*mtt^4*t^3 + 348*ep^3*mtt^4*t^3 + 36*mtt^3*mWW*t^3 + 337*ep*mtt^3*mWW*t^3 + 983*ep^2*mtt^3*mWW*t^3 + 844*ep^3*mtt^3*mWW*t^3 + 42*mtt^2*mWW^2*t^3 + 347*ep*mtt^2*mWW^2*t^3 + 895*ep^2*mtt^2*mWW^2*t^3 + 716*ep^3*mtt^2*mWW^2*t^3 - 36*mtt*mWW^3*t^3 - 327*ep*mtt*mWW^3*t^3 - 939*ep^2*mtt*mWW^3*t^3 - 828*ep^3*mtt*mWW^3*t^3 + 9*ep*mWW^4*t^3 + 54*ep^2*mWW^4*t^3 + 72*ep^3*mWW^4*t^3 - 6*mtt^3*s*t^3 - 126*ep*mtt^3*s*t^3 - 549*ep^2*mtt^3*s*t^3 - 564*ep^3*mtt^3*s*t^3 - 45*mtt^2*mWW*s*t^3 - 400*ep*mtt^2*mWW*s*t^3 - 1107*ep^2*mtt^2*mWW*s*t^3 - 908*ep^3*mtt^2*mWW*s*t^3 - 62*mtt*mWW^2*s*t^3 - 534*ep*mtt*mWW^2*s*t^3 - 1439*ep^2*mtt*mWW^2*s*t^3 - 1180*ep^3*mtt*mWW^2*s*t^3 + 17*mWW^3*s*t^3 + 148*ep*mWW^3*s*t^3 + 407*ep^2*mWW^3*s*t^3 + 348*ep^3*mWW^3*s*t^3 + 36*ep*mtt^2*s^2*t^3 + 198*ep^2*mtt^2*s^2*t^3 + 216*ep^3*mtt^2*s^2*t^3 + 12*mtt*mWW*s^2*t^3 + 90*ep*mtt*mWW*s^2*t^3 + 204*ep^2*mtt*mWW*s^2*t^3 + 144*ep^3*mtt*mWW*s^2*t^3 + 20*mWW^2*s^2*t^3 + 170*ep*mWW^2*s^2*t^3 + 450*ep^2*mWW^2*s^2*t^3 + 360*ep^3*mWW^2*s^2*t^3 - 2*mtt^3*t^4 - 42*ep*mtt^3*t^4 - 183*ep^2*mtt^3*t^4 - 188*ep^3*mtt^3*t^4 - 21*mtt^2*mWW*t^4 - 217*ep*mtt^2*mWW*t^4 - 686*ep^2*mtt^2*mWW*t^4 - 616*ep^3*mtt^2*mWW*t^4 - 40*mtt*mWW^2*t^4 - 326*ep*mtt*mWW^2*t^4 - 823*ep^2*mtt*mWW^2*t^4 - 636*ep^3*mtt*mWW^2*t^4 + 15*mWW^3*t^4 + 129*ep*mWW^3*t^4 + 348*ep^2*mWW^3*t^4 + 288*ep^3*mWW^3*t^4 + 24*ep*mtt^2*s*t^4 + 132*ep^2*mtt^2*s*t^4 + 144*ep^3*mtt^2*s*t^4 + 12*mtt*mWW*s*t^4 + 122*ep*mtt*mWW*s*t^4 + 380*ep^2*mtt*mWW*s*t^4 + 336*ep^3*mtt*mWW*s*t^4 + 28*mWW^2*s*t^4 + 234*ep*mWW^2*s*t^4 + 608*ep^2*mWW^2*s*t^4 + 480*ep^3*mWW^2*s*t^4 + 6*ep*mtt^2*t^5 + 33*ep^2*mtt^2*t^5 + 36*ep^3*mtt^2*t^5 + 4*mtt*mWW*t^5 + 50*ep*mtt*mWW*t^5 + 178*ep^2*mtt*mWW*t^5 + 168*ep^3*mtt*mWW*t^5 + 12*mWW^2*t^5 + 96*ep*mWW^2*t^5 + 237*ep^2*mWW^2*t^5 + 180*ep^3*mWW^2*t^5))/(ep*(1 + 4*ep)^2*mtt*mWW*(-mtt + mWW)*s*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (18*ep*mtt^7*mWW*s^2 + 69*ep^2*mtt^7*mWW*s^2 - 205*ep^3*mtt^7*mWW*s^2 - 1002*ep^4*mtt^7*mWW*s^2 - 920*ep^5*mtt^7*mWW*s^2 - 6*ep*mtt^6*mWW^2*s^2 - 34*ep^2*mtt^6*mWW^2*s^2 + 6*ep^3*mtt^6*mWW^2*s^2 + 268*ep^4*mtt^6*mWW^2*s^2 + 336*ep^5*mtt^6*mWW^2*s^2 - 28*ep*mtt^5*mWW^3*s^2 - 97*ep^2*mtt^5*mWW^3*s^2 + 385*ep^3*mtt^5*mWW^3*s^2 + 1666*ep^4*mtt^5*mWW^3*s^2 + 1464*ep^5*mtt^5*mWW^3*s^2 + 4*ep*mtt^4*mWW^4*s^2 + 28*ep^2*mtt^4*mWW^4*s^2 + 20*ep^3*mtt^4*mWW^4*s^2 - 184*ep^4*mtt^4*mWW^4*s^2 - 288*ep^5*mtt^4*mWW^4*s^2 + 10*ep*mtt^3*mWW^5*s^2 + 27*ep^2*mtt^3*mWW^5*s^2 - 187*ep^3*mtt^3*mWW^5*s^2 - 678*ep^4*mtt^3*mWW^5*s^2 - 552*ep^5*mtt^3*mWW^5*s^2 + 2*ep*mtt^2*mWW^6*s^2 + 6*ep^2*mtt^2*mWW^6*s^2 - 26*ep^3*mtt^2*mWW^6*s^2 - 84*ep^4*mtt^2*mWW^6*s^2 - 48*ep^5*mtt^2*mWW^6*s^2 + ep^2*mtt*mWW^7*s^2 + 7*ep^3*mtt*mWW^7*s^2 + 14*ep^4*mtt*mWW^7*s^2 + 8*ep^5*mtt*mWW^7*s^2 - 78*ep*mtt^6*mWW*s^3 - 271*ep^2*mtt^6*mWW*s^3 + 877*ep^3*mtt^6*mWW*s^3 + 4054*ep^4*mtt^6*mWW*s^3 + 3680*ep^5*mtt^6*mWW*s^3 - 20*ep*mtt^5*mWW^2*s^3 - 80*ep^2*mtt^5*mWW^2*s^3 + 458*ep^3*mtt^5*mWW^2*s^3 + 1676*ep^4*mtt^5*mWW^2*s^3 + 1200*ep^5*mtt^5*mWW^2*s^3 + 104*ep*mtt^4*mWW^3*s^3 + 371*ep^2*mtt^4*mWW^3*s^3 - 1189*ep^3*mtt^4*mWW^3*s^3 - 5486*ep^4*mtt^4*mWW^3*s^3 - 4912*ep^5*mtt^4*mWW^3*s^3 + 28*ep*mtt^3*mWW^4*s^3 + 104*ep^2*mtt^3*mWW^4*s^3 - 676*ep^3*mtt^3*mWW^4*s^3 - 2456*ep^4*mtt^3*mWW^4*s^3 - 1824*ep^5*mtt^3*mWW^4*s^3 - 26*ep*mtt^2*mWW^5*s^3 - 97*ep^2*mtt^2*mWW^5*s^3 + 339*ep^3*mtt^2*mWW^5*s^3 + 1498*ep^4*mtt^2*mWW^5*s^3 + 1280*ep^5*mtt^2*mWW^5*s^3 - 8*ep*mtt*mWW^6*s^3 - 24*ep^2*mtt*mWW^6*s^3 + 218*ep^3*mtt*mWW^6*s^3 + 780*ep^4*mtt*mWW^6*s^3 + 624*ep^5*mtt*mWW^6*s^3 - 3*ep^2*mWW^7*s^3 - 27*ep^3*mWW^7*s^3 - 66*ep^4*mWW^7*s^3 - 48*ep^5*mWW^7*s^3 + 132*ep*mtt^5*mWW*s^4 + 394*ep^2*mtt^5*mWW*s^4 - 1458*ep^3*mtt^5*mWW*s^4 - 6196*ep^4*mtt^5*mWW*s^4 - 5520*ep^5*mtt^5*mWW*s^4 + 120*ep*mtt^4*mWW^2*s^4 + 532*ep^2*mtt^4*mWW^2*s^4 - 1692*ep^3*mtt^4*mWW^2*s^4 - 7912*ep^4*mtt^4*mWW^2*s^4 - 6720*ep^5*mtt^4*mWW^2*s^4 - 122*ep*mtt^3*mWW^3*s^4 - 402*ep^2*mtt^3*mWW^3*s^4 + 1096*ep^3*mtt^3*mWW^3*s^4 + 5208*ep^4*mtt^3*mWW^3*s^4 + 4768*ep^5*mtt^3*mWW^3*s^4 - 94*ep*mtt^2*mWW^4*s^4 - 438*ep^2*mtt^2*mWW^4*s^4 + 1468*ep^3*mtt^2*mWW^4*s^4 + 6816*ep^4*mtt^2*mWW^4*s^4 + 5760*ep^5*mtt^2*mWW^4*s^4 + 22*ep*mtt*mWW^5*s^4 + 120*ep^2*mtt*mWW^5*s^4 - 54*ep^3*mtt*mWW^5*s^4 - 804*ep^4*mtt*mWW^5*s^4 - 784*ep^5*mtt*mWW^5*s^4 + 6*ep*mWW^6*s^4 + 18*ep^2*mWW^6*s^4 - 192*ep^3*mWW^6*s^4 - 696*ep^4*mWW^6*s^4 - 576*ep^5*mWW^6*s^4 - 108*ep*mtt^4*mWW*s^5 - 246*ep^2*mtt^4*mWW*s^5 + 1162*ep^3*mtt^4*mWW*s^5 + 4284*ep^4*mtt^4*mWW*s^5 + 3680*ep^5*mtt^4*mWW*s^5 - 180*ep*mtt^3*mWW^2*s^5 - 776*ep^2*mtt^3*mWW^2*s^5 + 2268*ep^3*mtt^3*mWW^2*s^5 + 11000*ep^4*mtt^3*mWW^2*s^5 + 9600*ep^5*mtt^3*mWW^2*s^5 + 26*ep*mtt^2*mWW^3*s^5 - 14*ep^2*mtt^2*mWW^3*s^5 + 60*ep^3*mtt^2*mWW^3*s^5 + 608*ep^4*mtt^2*mWW^3*s^5 + 448*ep^5*mtt^2*mWW^3*s^5 + 92*ep*mtt*mWW^4*s^5 + 468*ep^2*mtt*mWW^4*s^5 - 1124*ep^3*mtt*mWW^4*s^5 - 6072*ep^4*mtt*mWW^4*s^5 - 5376*ep^5*mtt*mWW^4*s^5 - 6*ep*mWW^5*s^5 - 48*ep^2*mWW^5*s^5 - 78*ep^3*mWW^5*s^5 + 36*ep^4*mWW^5*s^5 + 96*ep^5*mWW^5*s^5 + 42*ep*mtt^3*mWW*s^6 + 49*ep^2*mtt^3*mWW*s^6 - 433*ep^3*mtt^3*mWW*s^6 - 1186*ep^4*mtt^3*mWW*s^6 - 920*ep^5*mtt^3*mWW*s^6 + 110*ep*mtt^2*mWW^2*s^6 + 446*ep^2*mtt^2*mWW^2*s^6 - 1322*ep^3*mtt^2*mWW^2*s^6 - 6308*ep^4*mtt^2*mWW^2*s^6 - 5520*ep^5*mtt^2*mWW^2*s^6 + 38*ep*mtt*mWW^3*s^6 + 235*ep^2*mtt*mWW^3*s^6 - 577*ep^3*mtt*mWW^3*s^6 - 3226*ep^4*mtt*mWW^3*s^6 - 2872*ep^5*mtt*mWW^3*s^6 - 30*ep*mWW^4*s^6 - 162*ep^2*mWW^4*s^6 + 312*ep^3*mWW^4*s^6 + 1896*ep^4*mWW^4*s^6 + 1728*ep^5*mWW^4*s^6 - 6*ep*mtt^2*mWW*s^7 + 5*ep^2*mtt^2*mWW*s^7 + 57*ep^3*mtt^2*mWW*s^7 + 46*ep^4*mtt^2*mWW*s^7 - 24*ep*mtt*mWW^2*s^7 - 88*ep^2*mtt*mWW^2*s^7 + 282*ep^3*mtt*mWW^2*s^7 + 1276*ep^4*mtt*mWW^2*s^7 + 1104*ep^5*mtt*mWW^2*s^7 - 18*ep*mWW^3*s^7 - 93*ep^2*mWW^3*s^7 + 225*ep^3*mWW^3*s^7 + 1230*ep^4*mWW^3*s^7 + 1104*ep^5*mWW^3*s^7 - 12*ep*mtt^8*s*t - 102*ep^2*mtt^8*s*t - 252*ep^3*mtt^8*s*t - 96*ep^4*mtt^8*s*t + 192*ep^5*mtt^8*s*t + 39*ep*mtt^7*mWW*s*t + 207*ep^2*mtt^7*mWW*s*t - 124*ep^3*mtt^7*mWW*s*t - 1860*ep^4*mtt^7*mWW*s*t - 2192*ep^5*mtt^7*mWW*s*t + 3*ep*mtt^6*mWW^2*s*t + 128*ep^2*mtt^6*mWW^2*s*t + 963*ep^3*mtt^6*mWW^2*s*t + 2554*ep^4*mtt^6*mWW^2*s*t + 2232*ep^5*mtt^6*mWW^2*s*t - 58*ep*mtt^5*mWW^3*s*t - 361*ep^2*mtt^5*mWW^3*s*t - 341*ep^3*mtt^5*mWW^3*s*t + 1102*ep^4*mtt^5*mWW^3*s*t + 1608*ep^5*mtt^5*mWW^3*s*t + 10*ep*mtt^4*mWW^4*s*t - 2*ep^2*mtt^4*mWW^4*s*t - 574*ep^3*mtt^4*mWW^4*s*t - 2188*ep^4*mtt^4*mWW^4*s*t - 2256*ep^5*mtt^4*mWW^4*s*t + 19*ep*mtt^3*mWW^5*s*t + 153*ep^2*mtt^3*mWW^5*s*t + 458*ep^3*mtt^3*mWW^5*s*t + 744*ep^4*mtt^3*mWW^5*s*t + 576*ep^5*mtt^3*mWW^5*s*t - ep*mtt^2*mWW^6*s*t - 24*ep^2*mtt^2*mWW^6*s*t - 137*ep^3*mtt^2*mWW^6*s*t - 270*ep^4*mtt^2*mWW^6*s*t - 168*ep^5*mtt^2*mWW^6*s*t + ep^2*mtt*mWW^7*s*t + 7*ep^3*mtt*mWW^7*s*t + 14*ep^4*mtt*mWW^7*s*t + 8*ep^5*mtt*mWW^7*s*t + 82*ep*mtt^7*s^2*t + 591*ep^2*mtt^7*s^2*t + 933*ep^3*mtt^7*s^2*t - 1040*ep^4*mtt^7*s^2*t - 2256*ep^5*mtt^7*s^2*t + 8*mtt^6*mWW*s^2*t - 252*ep*mtt^6*mWW*s^2*t - 1366*ep^2*mtt^6*mWW*s^2*t + 1710*ep^3*mtt^6*mWW*s^2*t + 14752*ep^4*mtt^6*mWW*s^2*t + 15800*ep^5*mtt^6*mWW*s^2*t - 4*mtt^5*mWW^2*s^2*t - 48*ep*mtt^5*mWW^2*s^2*t - 427*ep^2*mtt^5*mWW^2*s^2*t - 2207*ep^3*mtt^5*mWW^2*s^2*t - 6032*ep^4*mtt^5*mWW^2*s^2*t - 6128*ep^5*mtt^5*mWW^2*s^2*t - 20*mtt^4*mWW^3*s^2*t + 214*ep*mtt^4*mWW^3*s^2*t + 1562*ep^2*mtt^4*mWW^3*s^2*t - 642*ep^3*mtt^4*mWW^3*s^2*t - 12288*ep^4*mtt^4*mWW^3*s^2*t - 13288*ep^5*mtt^4*mWW^3*s^2*t + 20*mtt^3*mWW^4*s^2*t + 104*ep*mtt^3*mWW^4*s^2*t - 87*ep^2*mtt^3*mWW^4*s^2*t - 959*ep^3*mtt^3*mWW^4*s^2*t + 380*ep^4*mtt^3*mWW^4*s^2*t + 2848*ep^5*mtt^3*mWW^4*s^2*t - 4*mtt^2*mWW^5*s^2*t - 82*ep*mtt^2*mWW^5*s^2*t - 198*ep^2*mtt^2*mWW^5*s^2*t + 972*ep^3*mtt^2*mWW^5*s^2*t + 3356*ep^4*mtt^2*mWW^5*s^2*t + 2360*ep^5*mtt^2*mWW^5*s^2*t - 18*ep*mtt*mWW^6*s^2*t - 69*ep^2*mtt*mWW^6*s^2*t + 241*ep^3*mtt*mWW^6*s^2*t + 980*ep^4*mtt*mWW^6*s^2*t + 736*ep^5*mtt*mWW^6*s^2*t - 6*ep^2*mWW^7*s^2*t - 48*ep^3*mWW^7*s^2*t - 108*ep^4*mWW^7*s^2*t - 72*ep^5*mWW^7*s^2*t - 230*ep*mtt^6*s^3*t - 1415*ep^2*mtt^6*s^3*t - 885*ep^3*mtt^6*s^3*t + 6430*ep^4*mtt^6*s^3*t + 8200*ep^5*mtt^6*s^3*t - 32*mtt^5*mWW*s^3*t + 603*ep*mtt^5*mWW*s^3*t + 3222*ep^2*mtt^5*mWW*s^3*t - 5311*ep^3*mtt^5*mWW*s^3*t - 37956*ep^4*mtt^5*mWW*s^3*t - 38752*ep^5*mtt^5*mWW*s^3*t + 8*mtt^4*mWW^2*s^3*t + 325*ep*mtt^4*mWW^2*s^3*t + 1527*ep^2*mtt^4*mWW^2*s^3*t - 1728*ep^3*mtt^4*mWW^2*s^3*t - 11278*ep^4*mtt^4*mWW^2*s^3*t - 7944*ep^5*mtt^4*mWW^2*s^3*t + 48*mtt^3*mWW^3*s^3*t - 438*ep*mtt^3*mWW^3*s^3*t - 2984*ep^2*mtt^3*mWW^3*s^3*t + 3858*ep^3*mtt^3*mWW^3*s^3*t + 32072*ep^4*mtt^3*mWW^3*s^3*t + 32448*ep^5*mtt^3*mWW^3*s^3*t - 24*mtt^2*mWW^4*s^3*t - 230*ep*mtt^2*mWW^4*s^3*t - 217*ep^2*mtt^2*mWW^4*s^3*t + 4353*ep^3*mtt^2*mWW^4*s^3*t + 10854*ep^4*mtt^2*mWW^4*s^3*t + 5608*ep^5*mtt^2*mWW^4*s^3*t + 79*ep*mtt*mWW^5*s^3*t + 246*ep^2*mtt*mWW^5*s^3*t - 1575*ep^3*mtt*mWW^5*s^3*t - 5836*ep^4*mtt*mWW^5*s^3*t - 4544*ep^5*mtt*mWW^5*s^3*t + 19*ep*mWW^6*s^3*t + 69*ep^2*mWW^6*s^3*t - 376*ep^3*mWW^6*s^3*t - 1454*ep^4*mWW^6*s^3*t - 1160*ep^5*mWW^6*s^3*t + 340*ep*mtt^5*s^4*t + 1790*ep^2*mtt^5*s^4*t - 750*ep^3*mtt^5*s^4*t - 13400*ep^4*mtt^5*s^4*t - 14080*ep^5*mtt^5*s^4*t + 48*mtt^4*mWW*s^4*t - 712*ep*mtt^4*mWW*s^4*t - 3642*ep^2*mtt^4*mWW*s^4*t + 7132*ep^3*mtt^4*mWW*s^4*t + 45126*ep^4*mtt^4*mWW*s^4*t + 44424*ep^5*mtt^4*mWW*s^4*t - 714*ep*mtt^3*mWW^2*s^4*t - 3140*ep^2*mtt^3*mWW^2*s^4*t + 8758*ep^3*mtt^3*mWW^2*s^4*t + 42872*ep^4*mtt^3*mWW^2*s^4*t + 36368*ep^5*mtt^3*mWW^2*s^4*t - 32*mtt^2*mWW^3*s^4*t + 514*ep*mtt^2*mWW^3*s^4*t + 2758*ep^2*mtt^2*mWW^3*s^4*t - 4748*ep^3*mtt^2*mWW^3*s^4*t - 32600*ep^4*mtt^2*mWW^3*s^4*t - 32240*ep^5*mtt^2*mWW^3*s^4*t - 4*mtt*mWW^4*s^4*t + 136*ep*mtt*mWW^4*s^4*t + 618*ep^2*mtt*mWW^4*s^4*t - 3558*ep^3*mtt*mWW^4*s^4*t - 13172*ep^4*mtt*mWW^4*s^4*t - 9664*ep^5*mtt*mWW^4*s^4*t + 4*mWW^5*s^4*t - 12*ep*mWW^5*s^4*t - 164*ep^2*mWW^5*s^4*t + 262*ep^3*mWW^5*s^4*t + 1894*ep^4*mWW^5*s^4*t + 1688*ep^5*mWW^5*s^4*t - 280*ep*mtt^4*s^5*t - 1260*ep^2*mtt^4*s^5*t + 2010*ep^3*mtt^4*s^5*t + 13460*ep^4*mtt^4*s^5*t + 12720*ep^5*mtt^4*s^5*t - 32*mtt^3*mWW*s^5*t + 453*ep*mtt^3*mWW*s^5*t + 2149*ep^2*mtt^3*mWW*s^5*t - 4770*ep^3*mtt^3*mWW*s^5*t - 27262*ep^4*mtt^3*mWW*s^5*t - 25880*ep^5*mtt^3*mWW*s^5*t - 8*mtt^2*mWW^2*s^5*t + 679*ep*mtt^2*mWW^2*s^5*t + 2958*ep^2*mtt^2*mWW^2*s^5*t - 8809*ep^3*mtt^2*mWW^2*s^5*t - 42960*ep^4*mtt^2*mWW^2*s^5*t - 37664*ep^5*mtt^2*mWW^2*s^5*t - 288*ep*mtt*mWW^3*s^5*t - 1077*ep^2*mtt*mWW^3*s^5*t + 2079*ep^3*mtt*mWW^3*s^5*t + 12692*ep^4*mtt*mWW^3*s^5*t + 12416*ep^5*mtt*mWW^3*s^5*t + 8*mWW^4*s^5*t - 24*ep*mWW^4*s^5*t - 328*ep^2*mWW^4*s^5*t + 874*ep^3*mWW^4*s^5*t + 4670*ep^4*mWW^4*s^5*t + 3944*ep^5*mWW^4*s^5*t + 122*ep*mtt^3*s^6*t + 467*ep^2*mtt^3*s^6*t - 1383*ep^3*mtt^3*s^6*t - 6664*ep^4*mtt^3*s^6*t - 5872*ep^5*mtt^3*s^6*t + 8*mtt^2*mWW*s^6*t - 156*ep*mtt^2*mWW*s^6*t - 672*ep^2*mtt^2*mWW*s^6*t + 1582*ep^3*mtt^2*mWW*s^6*t + 8370*ep^4*mtt^2*mWW*s^6*t + 7648*ep^5*mtt^2*mWW*s^6*t + 4*mtt*mWW^2*s^6*t - 294*ep*mtt*mWW^2*s^6*t - 1237*ep^2*mtt*mWW^2*s^6*t + 3513*ep^3*mtt*mWW^2*s^6*t + 17252*ep^4*mtt*mWW^2*s^6*t + 15248*ep^5*mtt*mWW^2*s^6*t + 4*mWW^3*s^6*t + 56*ep*mWW^3*s^6*t + 102*ep^2*mWW^3*s^6*t - 206*ep^3*mWW^3*s^6*t - 978*ep^4*mWW^3*s^6*t - 944*ep^5*mWW^3*s^6*t - 22*ep*mtt^2*s^7*t - 71*ep^2*mtt^2*s^7*t + 327*ep^3*mtt^2*s^7*t + 1310*ep^4*mtt^2*s^7*t + 1096*ep^5*mtt^2*s^7*t + 25*ep*mtt*mWW*s^7*t + 102*ep^2*mtt*mWW*s^7*t - 219*ep^3*mtt*mWW*s^7*t - 1170*ep^4*mtt*mWW*s^7*t - 1048*ep^5*mtt*mWW*s^7*t + 49*ep*mWW^2*s^7*t + 191*ep^2*mWW^2*s^7*t - 490*ep^3*mWW^2*s^7*t - 2408*ep^4*mWW^2*s^7*t - 2112*ep^5*mWW^2*s^7*t - 6*ep*mtt^8*t^2 - 66*ep^2*mtt^8*t^2 - 258*ep^3*mtt^8*t^2 - 420*ep^4*mtt^8*t^2 - 240*ep^5*mtt^8*t^2 + 3*ep*mtt^7*mWW*t^2 + 30*ep^2*mtt^7*mWW*t^2 + 99*ep^3*mtt^7*mWW*t^2 + 114*ep^4*mtt^7*mWW*t^2 + 24*ep^5*mtt^7*mWW*t^2 + 21*ep*mtt^6*mWW^2*t^2 + 234*ep^2*mtt^6*mWW^2*t^2 + 945*ep^3*mtt^6*mWW^2*t^2 + 1638*ep^4*mtt^6*mWW^2*t^2 + 1032*ep^5*mtt^6*mWW^2*t^2 - 18*ep*mtt^5*mWW^3*t^2 - 192*ep^2*mtt^5*mWW^3*t^2 - 738*ep^3*mtt^5*mWW^3*t^2 - 1212*ep^4*mtt^5*mWW^3*t^2 - 720*ep^5*mtt^5*mWW^3*t^2 - 12*ep*mtt^4*mWW^4*t^2 - 138*ep^2*mtt^4*mWW^4*t^2 - 576*ep^3*mtt^4*mWW^4*t^2 - 1032*ep^4*mtt^4*mWW^4*t^2 - 672*ep^5*mtt^4*mWW^4*t^2 + 15*ep*mtt^3*mWW^5*t^2 + 162*ep^2*mtt^3*mWW^5*t^2 + 639*ep^3*mtt^3*mWW^5*t^2 + 1098*ep^4*mtt^3*mWW^5*t^2 + 696*ep^5*mtt^3*mWW^5*t^2 - 3*ep*mtt^2*mWW^6*t^2 - 30*ep^2*mtt^2*mWW^6*t^2 - 111*ep^3*mtt^2*mWW^6*t^2 - 186*ep^4*mtt^2*mWW^6*t^2 - 120*ep^5*mtt^2*mWW^6*t^2 + 118*ep*mtt^7*s*t^2 + 993*ep^2*mtt^7*s*t^2 + 2529*ep^3*mtt^7*s*t^2 + 1600*ep^4*mtt^7*s*t^2 - 720*ep^5*mtt^7*s*t^2 + 8*mtt^6*mWW*s*t^2 - 183*ep*mtt^6*mWW*s*t^2 - 1125*ep^2*mtt^6*mWW*s*t^2 + 1082*ep^3*mtt^6*mWW*s*t^2 + 11952*ep^4*mtt^6*mWW*s*t^2 + 13536*ep^5*mtt^6*mWW*s*t^2 - 4*mtt^5*mWW^2*s*t^2 - 115*ep*mtt^5*mWW^2*s*t^2 - 1508*ep^2*mtt^5*mWW^2*s*t^2 - 8275*ep^3*mtt^5*mWW^2*s*t^2 - 19300*ep^4*mtt^5*mWW^2*s*t^2 - 15968*ep^5*mtt^5*mWW^2*s*t^2 - 20*mtt^4*mWW^3*s*t^2 + 134*ep*mtt^4*mWW^3*s*t^2 + 1629*ep^2*mtt^4*mWW^3*s*t^2 + 3169*ep^3*mtt^4*mWW^3*s*t^2 - 454*ep^4*mtt^4*mWW^3*s*t^2 - 3048*ep^5*mtt^4*mWW^3*s*t^2 + 20*mtt^3*mWW^4*s*t^2 + 148*ep*mtt^3*mWW^4*s*t^2 + 559*ep^2*mtt^3*mWW^4*s*t^2 + 2465*ep^3*mtt^3*mWW^4*s*t^2 + 6964*ep^4*mtt^3*mWW^4*s*t^2 + 6784*ep^5*mtt^3*mWW^4*s*t^2 - 4*mtt^2*mWW^5*s*t^2 - 95*ep*mtt^2*mWW^5*s*t^2 - 533*ep^2*mtt^2*mWW^5*s*t^2 - 1110*ep^3*mtt^2*mWW^5*s*t^2 - 1184*ep^4*mtt^2*mWW^5*s*t^2 - 864*ep^5*mtt^2*mWW^5*s*t^2 - 7*ep*mtt*mWW^6*s*t^2 - 12*ep^2*mtt*mWW^6*s*t^2 + 161*ep^3*mtt*mWW^6*s*t^2 + 464*ep^4*mtt*mWW^6*s*t^2 + 304*ep^5*mtt*mWW^6*s*t^2 - 3*ep^2*mWW^7*s*t^2 - 21*ep^3*mWW^7*s*t^2 - 42*ep^4*mWW^7*s*t^2 - 24*ep^5*mWW^7*s*t^2 - 550*ep*mtt^6*s^2*t^2 - 3844*ep^2*mtt^6*s^2*t^2 - 5832*ep^3*mtt^6*s^2*t^2 + 6080*ep^4*mtt^6*s^2*t^2 + 12416*ep^5*mtt^6*s^2*t^2 - 64*mtt^5*mWW*s^2*t^2 + 833*ep*mtt^5*mWW*s^2*t^2 + 5077*ep^2*mtt^5*mWW*s^2*t^2 - 9070*ep^3*mtt^5*mWW*s^2*t^2 - 66176*ep^4*mtt^5*mWW*s^2*t^2 - 68928*ep^5*mtt^5*mWW*s^2*t^2 - 4*mtt^4*mWW^2*s^2*t^2 + 168*ep*mtt^4*mWW^2*s^2*t^2 + 3035*ep^2*mtt^4*mWW^2*s^2*t^2 + 16425*ep^3*mtt^4*mWW^2*s^2*t^2 + 39782*ep^4*mtt^4*mWW^2*s^2*t^2 + 35736*ep^5*mtt^4*mWW^2*s^2*t^2 + 140*mtt^3*mWW^3*s^2*t^2 - 50*ep*mtt^3*mWW^3*s^2*t^2 - 4015*ep^2*mtt^3*mWW^3*s^2*t^2 - 1935*ep^3*mtt^3*mWW^3*s^2*t^2 + 24650*ep^4*mtt^3*mWW^3*s^2*t^2 + 28376*ep^5*mtt^3*mWW^3*s^2*t^2 - 76*mtt^2*mWW^4*s^2*t^2 - 508*ep*mtt^2*mWW^4*s^2*t^2 - 567*ep^2*mtt^2*mWW^4*s^2*t^2 + 1717*ep^3*mtt^2*mWW^4*s^2*t^2 + 378*ep^4*mtt^2*mWW^4*s^2*t^2 - 4552*ep^5*mtt^2*mWW^4*s^2*t^2 + 4*mtt*mWW^5*s^2*t^2 + 149*ep*mtt*mWW^5*s^2*t^2 + 434*ep^2*mtt*mWW^5*s^2*t^2 - 2019*ep^3*mtt*mWW^5*s^2*t^2 - 7530*ep^4*mtt*mWW^5*s^2*t^2 - 5528*ep^5*mtt*mWW^5*s^2*t^2 + 22*ep*mWW^6*s^2*t^2 + 104*ep^2*mWW^6*s^2*t^2 - 118*ep^3*mWW^6*s^2*t^2 - 768*ep^4*mWW^6*s^2*t^2 - 592*ep^5*mWW^6*s^2*t^2 + 1140*ep*mtt^5*s^3*t^2 + 6714*ep^2*mtt^5*s^3*t^2 + 3108*ep^3*mtt^5*s^3*t^2 - 31284*ep^4*mtt^5*s^3*t^2 - 37008*ep^5*mtt^5*s^3*t^2 + 144*mtt^4*mWW*s^3*t^2 - 1552*ep*mtt^4*mWW*s^3*t^2 - 9043*ep^2*mtt^4*mWW*s^3*t^2 + 20935*ep^3*mtt^4*mWW*s^3*t^2 + 129244*ep^4*mtt^4*mWW*s^3*t^2 + 127728*ep^5*mtt^4*mWW*s^3*t^2 + 80*mtt^3*mWW^2*s^3*t^2 - 137*ep*mtt^3*mWW^2*s^3*t^2 - 4288*ep^2*mtt^3*mWW^2*s^3*t^2 - 9333*ep^3*mtt^3*mWW^2*s^3*t^2 - 7274*ep^4*mtt^3*mWW^2*s^3*t^2 - 7256*ep^5*mtt^3*mWW^2*s^3*t^2 - 228*mtt^2*mWW^3*s^3*t^2 + 49*ep*mtt^2*mWW^3*s^3*t^2 + 5525*ep^2*mtt^2*mWW^3*s^3*t^2 - 3516*ep^3*mtt^2*mWW^3*s^3*t^2 - 55532*ep^4*mtt^2*mWW^3*s^3*t^2 - 57808*ep^5*mtt^2*mWW^3*s^3*t^2 + 44*mtt*mWW^4*s^3*t^2 + 333*ep*mtt*mWW^4*s^3*t^2 + 190*ep^2*mtt*mWW^4*s^3*t^2 - 4691*ep^3*mtt*mWW^4*s^3*t^2 - 9402*ep^4*mtt*mWW^4*s^3*t^2 - 3256*ep^5*mtt*mWW^4*s^3*t^2 + 8*mWW^5*s^3*t^2 - 33*ep*mWW^5*s^3*t^2 - 242*ep^2*mWW^5*s^3*t^2 + 1353*ep^3*mWW^5*s^3*t^2 + 5608*ep^4*mWW^5*s^3*t^2 + 4480*ep^5*mWW^5*s^3*t^2 - 1210*ep*mtt^4*s^4*t^2 - 6006*ep^2*mtt^4*s^4*t^2 + 4338*ep^3*mtt^4*s^4*t^2 + 47876*ep^4*mtt^4*s^4*t^2 + 47472*ep^5*mtt^4*s^4*t^2 - 128*mtt^3*mWW*s^4*t^2 + 1495*ep*mtt^3*mWW*s^4*t^2 + 7891*ep^2*mtt^3*mWW*s^4*t^2 - 21138*ep^3*mtt^3*mWW*s^4*t^2 - 116716*ep^4*mtt^3*mWW*s^4*t^2 - 110352*ep^5*mtt^3*mWW*s^4*t^2 - 148*mtt^2*mWW^2*s^4*t^2 + 162*ep*mtt^2*mWW^2*s^4*t^2 + 4641*ep^2*mtt^2*mWW^2*s^4*t^2 - 3137*ep^3*mtt^2*mWW^2*s^4*t^2 - 40130*ep^4*mtt^2*mWW^2*s^4*t^2 - 37576*ep^5*mtt^2*mWW^2*s^4*t^2 + 128*mtt*mWW^3*s^4*t^2 - 262*ep*mtt*mWW^3*s^4*t^2 - 3994*ep^2*mtt*mWW^3*s^4*t^2 + 4432*ep^3*mtt*mWW^3*s^4*t^2 + 43812*ep^4*mtt*mWW^3*s^4*t^2 + 44272*ep^5*mtt*mWW^3*s^4*t^2 + 4*mWW^4*s^4*t^2 - 5*ep*mWW^4*s^4*t^2 - 18*ep^2*mWW^4*s^4*t^2 + 1501*ep^3*mWW^4*s^4*t^2 + 3766*ep^4*mWW^4*s^4*t^2 + 2040*ep^5*mWW^4*s^4*t^2 + 646*ep*mtt^3*s^5*t^2 + 2665*ep^2*mtt^3*s^5*t^2 - 5859*ep^3*mtt^3*s^5*t^2 - 31904*ep^4*mtt^3*s^5*t^2 - 28688*ep^5*mtt^3*s^5*t^2 + 40*mtt^2*mWW*s^5*t^2 - 773*ep*mtt^2*mWW*s^5*t^2 - 3562*ep^2*mtt^2*mWW*s^5*t^2 + 9559*ep^3*mtt^2*mWW*s^5*t^2 + 49640*ep^4*mtt^2*mWW*s^5*t^2 + 45216*ep^5*mtt^2*mWW*s^5*t^2 + 92*mtt*mWW^2*s^5*t^2 - 180*ep*mtt*mWW^2*s^5*t^2 - 2738*ep^2*mtt*mWW^2*s^5*t^2 + 4734*ep^3*mtt*mWW^2*s^5*t^2 + 33254*ep^4*mtt*mWW^2*s^5*t^2 + 31352*ep^5*mtt*mWW^2*s^5*t^2 - 20*mWW^3*s^5*t^2 + 151*ep*mWW^3*s^5*t^2 + 1081*ep^2*mWW^3*s^5*t^2 - 1360*ep^3*mWW^3*s^5*t^2 - 11306*ep^4*mWW^3*s^5*t^2 - 11160*ep^5*mWW^3*s^5*t^2 - 138*ep*mtt^2*s^6*t^2 - 444*ep^2*mtt^2*s^6*t^2 + 2064*ep^3*mtt^2*s^6*t^2 + 8256*ep^4*mtt^2*s^6*t^2 + 6912*ep^5*mtt^2*s^6*t^2 + 181*ep*mtt*mWW*s^6*t^2 + 778*ep^2*mtt*mWW*s^6*t^2 - 1279*ep^3*mtt*mWW*s^6*t^2 - 7738*ep^4*mtt*mWW*s^6*t^2 - 7032*ep^5*mtt*mWW*s^6*t^2 - 16*mWW^2*s^6*t^2 + 81*ep*mWW^2*s^6*t^2 + 624*ep^2*mWW^2*s^6*t^2 - 1359*ep^3*mWW^2*s^6*t^2 - 7970*ep^4*mWW^2*s^6*t^2 - 7320*ep^5*mWW^2*s^6*t^2 - 12*ep^2*mtt*s^7*t^2 - 90*ep^3*mtt*s^7*t^2 - 204*ep^4*mtt*s^7*t^2 - 144*ep^5*mtt*s^7*t^2 - 4*ep*mWW*s^7*t^2 - 46*ep^2*mWW*s^7*t^2 - 188*ep^3*mWW*s^7*t^2 - 320*ep^4*mWW*s^7*t^2 - 192*ep^5*mWW*s^7*t^2 + 36*ep*mtt^7*t^3 + 402*ep^2*mtt^7*t^3 + 1596*ep^3*mtt^7*t^3 + 2640*ep^4*mtt^7*t^3 + 1536*ep^5*mtt^7*t^3 + 3*ep*mtt^6*mWW*t^3 + 42*ep^2*mtt^6*mWW*t^3 + 237*ep^3*mtt^6*mWW*t^3 + 606*ep^4*mtt^6*mWW*t^3 + 552*ep^5*mtt^6*mWW*t^3 - 123*ep*mtt^5*mWW^2*t^3 - 1377*ep^2*mtt^5*mWW^2*t^3 - 5574*ep^3*mtt^5*mWW^2*t^3 - 9648*ep^4*mtt^5*mWW^2*t^3 - 6048*ep^5*mtt^5*mWW^2*t^3 + 60*ep*mtt^4*mWW^3*t^3 + 654*ep^2*mtt^4*mWW^3*t^3 + 2586*ep^3*mtt^4*mWW^3*t^3 + 4404*ep^4*mtt^4*mWW^3*t^3 + 2736*ep^5*mtt^4*mWW^3*t^3 + 60*ep*mtt^3*mWW^4*t^3 + 678*ep^2*mtt^3*mWW^4*t^3 + 2760*ep^3*mtt^3*mWW^4*t^3 + 4776*ep^4*mtt^3*mWW^4*t^3 + 2976*ep^5*mtt^3*mWW^4*t^3 - 39*ep*mtt^2*mWW^5*t^3 - 432*ep^2*mtt^2*mWW^5*t^3 - 1743*ep^3*mtt^2*mWW^5*t^3 - 3042*ep^4*mtt^2*mWW^5*t^3 - 1944*ep^5*mtt^2*mWW^5*t^3 + 3*ep*mtt*mWW^6*t^3 + 33*ep^2*mtt*mWW^6*t^3 + 138*ep^3*mtt*mWW^6*t^3 + 264*ep^4*mtt*mWW^6*t^3 + 192*ep^5*mtt*mWW^6*t^3 - 410*ep*mtt^6*s*t^3 - 3461*ep^2*mtt^6*s*t^3 - 9147*ep^3*mtt^6*s*t^3 - 7454*ep^4*mtt^6*s*t^3 - 8*ep^5*mtt^6*s*t^3 - 32*mtt^5*mWW*s*t^3 + 287*ep*mtt^5*mWW*s*t^3 + 1442*ep^2*mtt^5*mWW*s*t^3 - 8403*ep^3*mtt^5*mWW*s*t^3 - 39936*ep^4*mtt^5*mWW*s*t^3 - 39248*ep^5*mtt^5*mWW*s*t^3 - 12*mtt^4*mWW^2*s*t^3 + 275*ep*mtt^4*mWW^2*s*t^3 + 5526*ep^2*mtt^4*mWW^2*s*t^3 + 30513*ep^3*mtt^4*mWW^2*s*t^3 + 67292*ep^4*mtt^4*mWW^2*s*t^3 + 51936*ep^5*mtt^4*mWW^2*s*t^3 + 92*mtt^3*mWW^3*s*t^3 + 194*ep*mtt^3*mWW^3*s*t^3 - 2258*ep^2*mtt^3*mWW^3*s*t^3 - 8144*ep^3*mtt^3*mWW^3*s*t^3 - 8436*ep^4*mtt^3*mWW^3*s*t^3 - 3408*ep^5*mtt^3*mWW^3*s*t^3 - 52*mtt^2*mWW^4*s*t^3 - 486*ep*mtt^2*mWW^4*s*t^3 - 2039*ep^2*mtt^2*mWW^4*s*t^3 - 6097*ep^3*mtt^2*mWW^4*s*t^3 - 11886*ep^4*mtt^2*mWW^4*s*t^3 - 9320*ep^5*mtt^2*mWW^4*s*t^3 + 4*mtt*mWW^5*s*t^3 + 131*ep*mtt*mWW^5*s*t^3 + 740*ep^2*mtt*mWW^5*s*t^3 + 1239*ep^3*mtt*mWW^5*s*t^3 + 508*ep^4*mtt*mWW^5*s*t^3 + 128*ep^5*mtt*mWW^5*s*t^3 + 9*ep*mWW^6*s*t^3 + 50*ep^2*mWW^6*s*t^3 + 39*ep^3*mWW^6*s*t^3 - 88*ep^4*mWW^6*s*t^3 - 80*ep^5*mWW^6*s*t^3 + 1380*ep*mtt^5*s^2*t^3 + 9498*ep^2*mtt^5*s^2*t^3 + 14556*ep^3*mtt^5*s^2*t^3 - 11748*ep^4*mtt^5*s^2*t^3 - 25296*ep^5*mtt^5*s^2*t^3 + 144*mtt^4*mWW*s^2*t^3 - 1178*ep*mtt^4*mWW*s^2*t^3 - 5810*ep^2*mtt^4*mWW*s^2*t^3 + 33990*ep^3*mtt^4*mWW*s^2*t^3 + 154742*ep^4*mtt^4*mWW*s^2*t^3 + 145544*ep^5*mtt^4*mWW*s^2*t^3 + 160*mtt^3*mWW^2*s^2*t^3 + 713*ep*mtt^3*mWW^2*s^2*t^3 - 7081*ep^2*mtt^3*mWW^2*s^2*t^3 - 55110*ep^3*mtt^3*mWW^2*s^2*t^3 - 131828*ep^4*mtt^3*mWW^2*s^2*t^3 - 105184*ep^5*mtt^3*mWW^2*s^2*t^3 - 360*mtt^2*mWW^3*s^2*t^3 - 1301*ep*mtt^2*mWW^3*s^2*t^3 + 3212*ep^2*mtt^2*mWW^3*s^2*t^3 + 9699*ep^3*mtt^2*mWW^3*s^2*t^3 - 6446*ep^4*mtt^2*mWW^3*s^2*t^3 - 14008*ep^5*mtt^2*mWW^3*s^2*t^3 + 100*mtt*mWW^4*s^2*t^3 + 719*ep*mtt*mWW^4*s^2*t^3 + 1391*ep^2*mtt*mWW^4*s^2*t^3 + 594*ep^3*mtt*mWW^4*s^2*t^3 + 2568*ep^4*mtt*mWW^4*s^2*t^3 + 4528*ep^5*mtt*mWW^4*s^2*t^3 + 4*mWW^5*s^2*t^3 - 69*ep*mWW^5*s^2*t^3 - 346*ep^2*mWW^5*s^2*t^3 + 975*ep^3*mWW^5*s^2*t^3 + 4616*ep^4*mWW^5*s^2*t^3 + 3632*ep^5*mWW^5*s^2*t^3 - 2040*ep*mtt^4*s^3*t^3 - 11628*ep^2*mtt^4*s^3*t^3 - 4296*ep^3*mtt^4*s^3*t^3 + 53328*ep^4*mtt^4*s^3*t^3 + 60096*ep^5*mtt^4*s^3*t^3 - 192*mtt^3*mWW*s^3*t^3 + 1884*ep*mtt^3*mWW*s^3*t^3 + 8113*ep^2*mtt^3*mWW*s^3*t^3 - 50941*ep^3*mtt^3*mWW*s^3*t^3 - 217330*ep^4*mtt^3*mWW*s^3*t^3 - 195896*ep^5*mtt^3*mWW*s^3*t^3 - 396*mtt^2*mWW^2*s^3*t^3 - 2140*ep*mtt^2*mWW^2*s^3*t^3 + 4442*ep^2*mtt^2*mWW^2*s^3*t^3 + 45202*ep^3*mtt^2*mWW^2*s^3*t^3 + 99328*ep^4*mtt^2*mWW^2*s^3*t^3 + 73104*ep^5*mtt^2*mWW^2*s^3*t^3 + 384*mtt*mWW^3*s^3*t^3 + 1310*ep*mtt*mWW^3*s^3*t^3 - 3335*ep^2*mtt*mWW^3*s^3*t^3 - 5755*ep^3*mtt*mWW^3*s^3*t^3 + 21362*ep^4*mtt*mWW^3*s^3*t^3 + 28376*ep^5*mtt*mWW^3*s^3*t^3 - 36*mWW^4*s^3*t^3 - 198*ep*mWW^4*s^3*t^3 + 12*ep^2*mWW^4*s^3*t^3 + 1326*ep^3*mWW^4*s^3*t^3 + 576*ep^4*mWW^4*s^3*t^3 - 1200*ep^5*mWW^4*s^3*t^3 + 1400*ep*mtt^3*s^4*t^3 + 6536*ep^2*mtt^3*s^4*t^3 - 6918*ep^3*mtt^3*s^4*t^3 - 55816*ep^4*mtt^3*s^4*t^3 - 52672*ep^5*mtt^3*s^4*t^3 + 80*mtt^2*mWW*s^4*t^3 - 1433*ep*mtt^2*mWW*s^4*t^3 - 5154*ep^2*mtt^2*mWW*s^4*t^3 + 32025*ep^3*mtt^2*mWW*s^4*t^3 + 129202*ep^4*mtt^2*mWW*s^4*t^3 + 112040*ep^5*mtt^2*mWW*s^4*t^3 + 328*mtt*mWW^2*s^4*t^3 + 1590*ep*mtt*mWW^2*s^4*t^3 - 1956*ep^2*mtt*mWW^2*s^4*t^3 - 16794*ep^3*mtt*mWW^2*s^4*t^3 - 24232*ep^4*mtt*mWW^2*s^4*t^3 - 11040*ep^5*mtt*mWW^2*s^4*t^3 - 120*mWW^3*s^4*t^3 - 313*ep*mWW^3*s^4*t^3 + 1480*ep^2*mWW^3*s^4*t^3 + 1279*ep^3*mWW^3*s^4*t^3 - 10538*ep^4*mWW^3*s^4*t^3 - 12904*ep^5*mWW^3*s^4*t^3 - 366*ep*mtt^2*s^5*t^3 - 1287*ep^2*mtt^2*s^5*t^3 + 4659*ep^3*mtt^2*s^5*t^3 + 20070*ep^4*mtt^2*s^5*t^3 + 17064*ep^5*mtt^2*s^5*t^3 + 449*ep*mtt*mWW*s^5*t^3 + 1517*ep^2*mtt*mWW*s^5*t^3 - 6254*ep^3*mtt*mWW*s^5*t^3 - 26120*ep^4*mtt*mWW*s^5*t^3 - 22272*ep^5*mtt*mWW*s^5*t^3 - 80*mWW^2*s^5*t^3 - 303*ep*mWW^2*s^5*t^3 + 540*ep^2*mWW^2*s^5*t^3 + 1635*ep^3*mWW^2*s^5*t^3 - 1990*ep^4*mWW^2*s^5*t^3 - 3912*ep^5*mWW^2*s^5*t^3 - 60*ep^2*mtt*s^6*t^3 - 450*ep^3*mtt*s^6*t^3 - 1020*ep^4*mtt*s^6*t^3 - 720*ep^5*mtt*s^6*t^3 - 12*ep*mWW*s^6*t^3 - 150*ep^2*mWW*s^6*t^3 - 654*ep^3*mWW*s^6*t^3 - 1164*ep^4*mWW*s^6*t^3 - 720*ep^5*mWW*s^6*t^3 - 90*ep*mtt^6*t^4 - 1032*ep^2*mtt^6*t^4 - 4200*ep^3*mtt^6*t^4 - 7104*ep^4*mtt^6*t^4 - 4224*ep^5*mtt^6*t^4 - 75*ep*mtt^5*mWW*t^4 - 807*ep^2*mtt^5*mWW*t^4 - 3186*ep^3*mtt^5*mWW*t^4 - 5520*ep^4*mtt^5*mWW*t^4 - 3552*ep^5*mtt^5*mWW*t^4 + 312*ep*mtt^4*mWW^2*t^4 + 3486*ep^2*mtt^4*mWW^2*t^4 + 14052*ep^3*mtt^4*mWW^2*t^4 + 24144*ep^4*mtt^4*mWW^2*t^4 + 14976*ep^5*mtt^4*mWW^2*t^4 - 72*ep*mtt^3*mWW^3*t^4 - 825*ep^2*mtt^3*mWW^3*t^4 - 3447*ep^3*mtt^3*mWW^3*t^4 - 6222*ep^4*mtt^3*mWW^3*t^4 - 4104*ep^5*mtt^3*mWW^3*t^4 - 114*ep*mtt^2*mWW^4*t^4 - 1251*ep^2*mtt^2*mWW^4*t^4 - 4929*ep^3*mtt^2*mWW^4*t^4 - 8226*ep^4*mtt^2*mWW^4*t^4 - 4920*ep^5*mtt^2*mWW^4*t^4 + 39*ep*mtt*mWW^5*t^4 + 432*ep^2*mtt*mWW^5*t^4 + 1737*ep^3*mtt*mWW^5*t^4 + 3006*ep^4*mtt*mWW^5*t^4 + 1896*ep^5*mtt*mWW^5*t^4 - 3*ep^2*mWW^6*t^4 - 27*ep^3*mWW^6*t^4 - 78*ep^4*mWW^6*t^4 - 72*ep^5*mWW^6*t^4 + 700*ep*mtt^5*s*t^4 + 6014*ep^2*mtt^5*s*t^4 + 16788*ep^3*mtt^5*s*t^4 + 16756*ep^4*mtt^5*s*t^4 + 4112*ep^5*mtt^5*s*t^4 + 48*mtt^4*mWW*s*t^4 - 8*ep*mtt^4*mWW*s*t^4 + 2171*ep^2*mtt^4*mWW*s*t^4 + 27893*ep^3*mtt^4*mWW*s*t^4 + 80836*ep^4*mtt^4*mWW*s*t^4 + 67200*ep^5*mtt^4*mWW*s*t^4 + 80*mtt^3*mWW^2*s*t^4 - 119*ep*mtt^3*mWW^2*s*t^4 - 9978*ep^2*mtt^3*mWW^2*s*t^4 - 58529*ep^3*mtt^3*mWW^2*s*t^4 - 125346*ep^4*mtt^3*mWW^2*s*t^4 - 91128*ep^5*mtt^3*mWW^2*s*t^4 - 164*mtt^2*mWW^3*s*t^4 - 823*ep*mtt^2*mWW^3*s*t^4 + 951*ep^2*mtt^2*mWW^3*s*t^4 + 10654*ep^3*mtt^2*mWW^3*s*t^4 + 20264*ep^4*mtt^2*mWW^3*s*t^4 + 14208*ep^5*mtt^2*mWW^3*s*t^4 + 52*mtt*mWW^4*s*t^4 + 523*ep*mtt*mWW^4*s*t^4 + 2344*ep^2*mtt*mWW^4*s*t^4 + 6649*ep^3*mtt*mWW^4*s*t^4 + 11014*ep^4*mtt*mWW^4*s*t^4 + 7048*ep^5*mtt*mWW^4*s*t^4 - 57*ep*mWW^5*s*t^4 - 382*ep^2*mWW^5*s*t^4 - 671*ep^3*mWW^5*s*t^4 - 196*ep^4*mWW^5*s*t^4 + 96*ep^5*mWW^5*s*t^4 - 1660*ep*mtt^4*s^2*t^4 - 11448*ep^2*mtt^4*s^2*t^4 - 18816*ep^3*mtt^4*s^2*t^4 + 7328*ep^4*mtt^4*s^2*t^4 + 22656*ep^5*mtt^4*s^2*t^4 - 128*mtt^3*mWW*s^2*t^4 + 582*ep*mtt^3*mWW*s^2*t^4 - 2252*ep^2*mtt^3*mWW*s^2*t^4 - 67200*ep^3*mtt^3*mWW*s^2*t^4 - 206524*ep^4*mtt^3*mWW*s^2*t^4 - 170576*ep^5*mtt^3*mWW*s^2*t^4 - 380*mtt^2*mWW^2*s^2*t^4 - 2252*ep*mtt^2*mWW^2*s^2*t^4 + 8370*ep^2*mtt^2*mWW^2*s^2*t^4 + 86168*ep^3*mtt^2*mWW^2*s^2*t^4 + 203784*ep^4*mtt^2*mWW^2*s^2*t^4 + 150928*ep^5*mtt^2*mWW^2*s^2*t^4 + 384*mtt*mWW^3*s^2*t^4 + 2052*ep*mtt*mWW^3*s^2*t^4 - 336*ep^2*mtt*mWW^3*s^2*t^4 - 14412*ep^3*mtt*mWW^3*s^2*t^4 - 23476*ep^4*mtt*mWW^3*s^2*t^4 - 13264*ep^5*mtt*mWW^3*s^2*t^4 - 52*mWW^4*s^2*t^4 - 354*ep*mWW^4*s^2*t^4 - 706*ep^2*mWW^4*s^2*t^4 - 968*ep^3*mWW^4*s^2*t^4 - 2608*ep^4*mWW^4*s^2*t^4 - 2320*ep^5*mWW^4*s^2*t^4 + 1580*ep*mtt^3*s^3*t^4 + 8834*ep^2*mtt^3*s^3*t^4 + 3258*ep^3*mtt^3*s^3*t^4 - 37504*ep^4*mtt^3*s^3*t^4 - 41248*ep^5*mtt^3*s^3*t^4 + 80*mtt^2*mWW*s^3*t^4 - 912*ep*mtt^2*mWW*s^3*t^4 + 1389*ep^2*mtt^2*mWW*s^3*t^4 + 62155*ep^3*mtt^2*mWW*s^3*t^4 + 186198*ep^4*mtt^2*mWW*s^3*t^4 + 148960*ep^5*mtt^2*mWW*s^3*t^4 + 472*mtt*mWW^2*s^3*t^4 + 3120*ep*mtt*mWW^2*s^3*t^4 - 2104*ep^2*mtt*mWW^2*s^3*t^4 - 54126*ep^3*mtt*mWW^2*s^3*t^4 - 129088*ep^4*mtt*mWW^2*s^3*t^4 - 91360*ep^5*mtt*mWW^2*s^3*t^4 - 200*mWW^3*s^3*t^4 - 1012*ep*mWW^3*s^3*t^4 + 405*ep^2*mWW^3*s^3*t^4 + 6721*ep^3*mWW^3*s^3*t^4 + 8298*ep^4*mWW^3*s^3*t^4 + 2464*ep^5*mWW^3*s^3*t^4 - 530*ep*mtt^2*s^4*t^4 - 2260*ep^2*mtt^2*s^4*t^4 + 3780*ep^3*mtt^2*s^4*t^4 + 22360*ep^4*mtt^2*s^4*t^4 + 20000*ep^5*mtt^2*s^4*t^4 + 405*ep*mtt*mWW*s^4*t^4 - 515*ep^2*mtt*mWW*s^4*t^4 - 19750*ep^3*mtt*mWW*s^4*t^4 - 55480*ep^4*mtt*mWW*s^4*t^4 - 42560*ep^5*mtt*mWW*s^4*t^4 - 160*mWW^2*s^4*t^4 - 1015*ep*mWW^2*s^4*t^4 + 25*ep^2*mWW^2*s^4*t^4 + 11410*ep^3*mWW^2*s^4*t^4 + 25320*ep^4*mWW^2*s^4*t^4 + 16320*ep^5*mWW^2*s^4*t^4 - 108*ep^2*mtt*s^5*t^4 - 810*ep^3*mtt*s^5*t^4 - 1836*ep^4*mtt*s^5*t^4 - 1296*ep^5*mtt*s^5*t^4 + 12*ep*mWW*s^5*t^4 + 66*ep^2*mWW*s^5*t^4 + 24*ep^3*mWW*s^5*t^4 - 264*ep^4*mWW*s^5*t^4 - 288*ep^5*mWW*s^5*t^4 + 120*ep*mtt^5*t^5 + 1440*ep^2*mtt^5*t^5 + 6090*ep^3*mtt^5*t^5 + 10620*ep^4*mtt^5*t^5 + 6480*ep^5*mtt^5*t^5 + 222*ep*mtt^4*mWW*t^5 + 2334*ep^2*mtt^4*mWW*t^5 + 8868*ep^3*mtt^4*mWW*t^5 + 14496*ep^4*mtt^4*mWW*t^5 + 8640*ep^5*mtt^4*mWW*t^5 - 435*ep*mtt^3*mWW^2*t^5 - 4821*ep^2*mtt^3*mWW^2*t^5 - 19242*ep^3*mtt^3*mWW^2*t^5 - 32664*ep^4*mtt^3*mWW^2*t^5 - 19968*ep^5*mtt^3*mWW^2*t^5 + 39*ep*mtt^2*mWW^3*t^5 + 492*ep^2*mtt^2*mWW^3*t^5 + 2247*ep^3*mtt^2*mWW^3*t^5 + 4386*ep^4*mtt^2*mWW^3*t^5 + 3096*ep^5*mtt^2*mWW^3*t^5 + 93*ep*mtt*mWW^4*t^5 + 993*ep^2*mtt*mWW^4*t^5 + 3798*ep^3*mtt*mWW^4*t^5 + 6144*ep^4*mtt*mWW^4*t^5 + 3552*ep^5*mtt*mWW^4*t^5 - 15*ep*mWW^5*t^5 - 162*ep^2*mWW^5*t^5 - 633*ep^3*mWW^5*t^5 - 1062*ep^4*mWW^5*t^5 - 648*ep^5*mWW^5*t^5 - 640*ep*mtt^4*s*t^5 - 5736*ep^2*mtt^4*s*t^5 - 17442*ep^3*mtt^4*s*t^5 - 21124*ep^4*mtt^4*s*t^5 - 8688*ep^5*mtt^4*s*t^5 - 32*mtt^3*mWW*s*t^5 - 521*ep*mtt^3*mWW*s*t^5 - 7730*ep^2*mtt^3*mWW*s*t^5 - 44877*ep^3*mtt^3*mWW*s*t^5 - 98728*ep^4*mtt^3*mWW*s*t^5 - 70992*ep^5*mtt^3*mWW*s*t^5 - 124*mtt^2*mWW^2*s*t^5 - 171*ep*mtt^2*mWW^2*s*t^5 + 9864*ep^2*mtt^2*mWW^2*s*t^5 + 60295*ep^3*mtt^2*mWW^2*s*t^5 + 126016*ep^4*mtt^2*mWW^2*s*t^5 + 87440*ep^5*mtt^2*mWW^2*s*t^5 + 128*mtt*mWW^3*s*t^5 + 794*ep*mtt*mWW^3*s*t^5 + 152*ep^2*mtt*mWW^3*s*t^5 - 7688*ep^3*mtt*mWW^3*s*t^5 - 18606*ep^4*mtt*mWW^3*s*t^5 - 13880*ep^5*mtt*mWW^3*s*t^5 - 20*mWW^4*s*t^5 - 194*ep*mWW^4*s*t^5 - 852*ep^2*mWW^4*s*t^5 - 2408*ep^3*mWW^4*s*t^5 - 3854*ep^4*mWW^4*s*t^5 - 2232*ep^5*mWW^4*s*t^5 + 970*ep*mtt^3*s^2*t^5 + 6931*ep^2*mtt^3*s^2*t^5 + 13437*ep^3*mtt^3*s^2*t^5 + 3304*ep^4*mtt^3*s^2*t^5 - 6512*ep^5*mtt^3*s^2*t^5 + 40*mtt^2*mWW*s^2*t^5 + 346*ep*mtt^2*mWW*s^2*t^5 + 9656*ep^2*mtt^2*mWW*s^2*t^5 + 67372*ep^3*mtt^2*mWW*s^2*t^5 + 155198*ep^4*mtt^2*mWW*s^2*t^5 + 112080*ep^5*mtt^2*mWW*s^2*t^5 + 308*mtt*mWW^2*s^2*t^5 + 1926*ep*mtt*mWW^2*s^2*t^5 - 5249*ep^2*mtt*mWW^2*s^2*t^5 - 61047*ep^3*mtt*mWW^2*s^2*t^5 - 141316*ep^4*mtt*mWW^2*s^2*t^5 - 99856*ep^5*mtt*mWW^2*s^2*t^5 - 140*mWW^3*s^2*t^5 - 866*ep*mWW^3*s^2*t^5 - 338*ep^2*mWW^3*s^2*t^5 + 6704*ep^3*mWW^3*s^2*t^5 + 15562*ep^4*mWW^3*s^2*t^5 + 10560*ep^5*mWW^3*s^2*t^5 - 450*ep*mtt^2*s^3*t^5 - 2565*ep^2*mtt^2*s^3*t^5 - 1635*ep^3*mtt^2*s^3*t^5 + 8010*ep^4*mtt^2*s^3*t^5 + 9240*ep^5*mtt^2*s^3*t^5 - 125*ep*mtt*mWW*s^3*t^5 - 5240*ep^2*mtt*mWW*s^3*t^5 - 34375*ep^3*mtt*mWW*s^3*t^5 - 74530*ep^4*mtt*mWW*s^3*t^5 - 51480*ep^5*mtt*mWW*s^3*t^5 - 160*mWW^2*s^3*t^5 - 1125*ep*mWW^2*s^3*t^5 + 495*ep^2*mWW^2*s^3*t^5 + 19260*ep^3*mWW^2*s^3*t^5 + 46060*ep^4*mWW^2*s^3*t^5 + 31920*ep^5*mWW^2*s^3*t^5 - 60*ep^2*mtt*s^4*t^5 - 450*ep^3*mtt*s^4*t^5 - 1020*ep^4*mtt*s^4*t^5 - 720*ep^5*mtt*s^4*t^5 + 100*ep*mWW*s^4*t^5 + 970*ep^2*mWW*s^4*t^5 + 3350*ep^3*mWW*s^4*t^5 + 4940*ep^4*mWW*s^4*t^5 + 2640*ep^5*mWW*s^4*t^5 - 90*ep*mtt^4*t^6 - 1170*ep^2*mtt^4*t^6 - 5250*ep^3*mtt^4*t^6 - 9540*ep^4*mtt^4*t^6 - 6000*ep^5*mtt^4*t^6 - 303*ep*mtt^3*mWW*t^6 - 3156*ep^2*mtt^3*mWW*t^6 - 11817*ep^3*mtt^3*mWW*t^6 - 18894*ep^4*mtt^3*mWW*t^6 - 10920*ep^5*mtt^3*mWW*t^6 + 348*ep*mtt^2*mWW^2*t^6 + 3807*ep^2*mtt^2*mWW^2*t^6 + 14979*ep^3*mtt^2*mWW^2*t^6 + 25038*ep^4*mtt^2*mWW^2*t^6 + 15048*ep^5*mtt^2*mWW^2*t^6 - 12*ep*mtt*mWW^3*t^6 - 165*ep^2*mtt*mWW^3*t^6 - 807*ep^3*mtt*mWW^3*t^6 - 1662*ep^4*mtt*mWW^3*t^6 - 1224*ep^5*mtt*mWW^3*t^6 - 27*ep*mWW^4*t^6 - 282*ep^2*mWW^4*t^6 - 1053*ep^3*mWW^4*t^6 - 1662*ep^4*mWW^4*t^6 - 936*ep^5*mWW^4*t^6 + 302*ep*mtt^3*s*t^6 + 2981*ep^2*mtt^3*s*t^6 + 10425*ep^3*mtt^3*s*t^6 + 15392*ep^4*mtt^3*s*t^6 + 8240*ep^5*mtt^3*s*t^6 + 8*mtt^2*mWW*s*t^6 + 667*ep*mtt^2*mWW*s*t^6 + 8272*ep^2*mtt^2*mWW*s*t^6 + 37677*ep^3*mtt^2*mWW*s*t^6 + 70308*ep^4*mtt^2*mWW*s*t^6 + 45248*ep^5*mtt^2*mWW*s*t^6 + 76*mtt*mWW^2*s*t^6 + 156*ep*mtt*mWW^2*s*t^6 - 5126*ep^2*mtt*mWW^2*s*t^6 - 31458*ep^3*mtt*mWW^2*s*t^6 - 63986*ep^4*mtt*mWW^2*s*t^6 - 42792*ep^5*mtt*mWW^2*s*t^6 - 36*mWW^3*s*t^6 - 241*ep*mWW^3*s*t^6 - 113*ep^2*mWW^3*s*t^6 + 2350*ep^3*mWW^3*s*t^6 + 6130*ep^4*mWW^3*s*t^6 + 4520*ep^5*mWW^3*s*t^6 - 222*ep*mtt^2*s^2*t^6 - 1836*ep^2*mtt^2*s^2*t^6 - 5088*ep^3*mtt^2*s^2*t^6 - 5760*ep^4*mtt^2*s^2*t^6 - 2304*ep^5*mtt^2*s^2*t^6 - 505*ep*mtt*mWW*s^2*t^6 - 6988*ep^2*mtt*mWW*s^2*t^6 - 32579*ep^3*mtt*mWW*s^2*t^6 - 60410*ep^4*mtt*mWW*s^2*t^6 - 38328*ep^5*mtt*mWW*s^2*t^6 - 80*mWW^2*s^2*t^6 - 501*ep*mWW^2*s^2*t^6 + 1386*ep^2*mWW^2*s^2*t^6 + 15765*ep^3*mWW^2*s^2*t^6 + 35342*ep^4*mWW^2*s^2*t^6 + 24168*ep^5*mWW^2*s^2*t^6 + 60*ep^2*mtt*s^3*t^6 + 450*ep^3*mtt*s^3*t^6 + 1020*ep^4*mtt*s^3*t^6 + 720*ep^5*mtt*s^3*t^6 + 180*ep*mWW*s^3*t^6 + 1830*ep^2*mWW*s^3*t^6 + 6660*ep^3*mWW*s^3*t^6 + 10320*ep^4*mWW*s^3*t^6 + 5760*ep^5*mWW*s^3*t^6 + 36*ep*mtt^3*t^7 + 546*ep^2*mtt^3*t^7 + 2688*ep^3*mtt^3*t^7 + 5160*ep^4*mtt^3*t^7 + 3360*ep^5*mtt^3*t^7 + 219*ep*mtt^2*mWW*t^7 + 2274*ep^2*mtt^2*mWW*t^7 + 8469*ep^3*mtt^2*mWW*t^7 + 13422*ep^4*mtt^2*mWW*t^7 + 7656*ep^5*mtt^2*mWW*t^7 - 150*ep*mtt*mWW^2*t^7 - 1614*ep^2*mtt*mWW^2*t^7 - 6240*ep^3*mtt*mWW^2*t^7 - 10248*ep^4*mtt*mWW^2*t^7 - 6048*ep^5*mtt*mWW^2*t^7 + 3*ep*mWW^3*t^7 + 36*ep^2*mWW^3*t^7 + 159*ep^3*mWW^3*t^7 + 306*ep^4*mWW^3*t^7 + 216*ep^5*mWW^3*t^7 - 58*ep*mtt^2*s*t^7 - 749*ep^2*mtt^2*s*t^7 - 3351*ep^3*mtt^2*s*t^7 - 6094*ep^4*mtt^2*s*t^7 - 3848*ep^5*mtt^2*s*t^7 - 349*ep*mtt*mWW*s*t^7 - 3947*ep^2*mtt*mWW*s*t^7 - 15904*ep^3*mtt*mWW*s*t^7 - 26788*ep^4*mtt*mWW*s*t^7 - 15952*ep^5*mtt*mWW*s*t^7 - 16*mWW^2*s*t^7 - 29*ep*mWW^2*s*t^7 + 1094*ep^2*mWW^2*s*t^7 + 6491*ep^3*mWW^2*s*t^7 + 12770*ep^4*mWW^2*s*t^7 + 8280*ep^5*mWW^2*s*t^7 + 108*ep^2*mtt*s^2*t^7 + 810*ep^3*mtt*s^2*t^7 + 1836*ep^4*mtt*s^2*t^7 + 1296*ep^5*mtt*s^2*t^7 + 156*ep*mWW*s^2*t^7 + 1614*ep^2*mWW*s^2*t^7 + 5982*ep^3*mWW*s^2*t^7 + 9420*ep^4*mWW*s^2*t^7 + 5328*ep^5*mWW*s^2*t^7 - 6*ep*mtt^2*t^8 - 132*ep^2*mtt^2*t^8 - 756*ep^3*mtt^2*t^8 - 1560*ep^4*mtt^2*t^8 - 1056*ep^5*mtt^2*t^8 - 81*ep*mtt*mWW*t^8 - 843*ep^2*mtt*mWW*t^8 - 3144*ep^3*mtt*mWW*t^8 - 4980*ep^4*mtt*mWW*t^8 - 2832*ep^5*mtt*mWW*t^8 + 27*ep*mWW^2*t^8 + 285*ep^2*mWW^2*t^8 + 1080*ep^3*mWW^2*t^8 + 1740*ep^4*mWW^2*t^8 + 1008*ep^5*mWW^2*t^8 + 60*ep^2*mtt*s*t^8 + 450*ep^3*mtt*s*t^8 + 1020*ep^4*mtt*s*t^8 + 720*ep^5*mtt*s*t^8 + 68*ep*mWW*s*t^8 + 710*ep^2*mWW*s*t^8 + 2656*ep^3*mWW*s*t^8 + 4216*ep^4*mWW*s*t^8 + 2400*ep^5*mWW*s*t^8 + 12*ep^2*mtt*t^9 + 90*ep^3*mtt*t^9 + 204*ep^4*mtt*t^9 + 144*ep^5*mtt*t^9 + 12*ep*mWW*t^9 + 126*ep^2*mWW*t^9 + 474*ep^3*mWW*t^9 + 756*ep^4*mWW*t^9 + 432*ep^5*mWW*t^9)/(2*ep*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*(mtt - s - t)^2*(mtt - mWW - s - t)^3*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(15*ep*mtt^6*mWW*s + 115*ep^2*mtt^6*mWW*s + 270*ep^3*mtt^6*mWW*s + 200*ep^4*mtt^6*mWW*s - 13*ep*mtt^5*mWW^2*s - 103*ep^2*mtt^5*mWW^2*s - 254*ep^3*mtt^5*mWW^2*s - 200*ep^4*mtt^5*mWW^2*s - 18*ep*mtt^4*mWW^3*s - 134*ep^2*mtt^4*mWW^3*s - 300*ep^3*mtt^4*mWW^3*s - 208*ep^4*mtt^4*mWW^3*s + 14*ep*mtt^3*mWW^4*s + 110*ep^2*mtt^3*mWW^4*s + 268*ep^3*mtt^3*mWW^4*s + 208*ep^4*mtt^3*mWW^4*s + 3*ep*mtt^2*mWW^5*s + 19*ep^2*mtt^2*mWW^5*s + 30*ep^3*mtt^2*mWW^5*s + 8*ep^4*mtt^2*mWW^5*s - ep*mtt*mWW^6*s - 7*ep^2*mtt*mWW^6*s - 14*ep^3*mtt*mWW^6*s - 8*ep^4*mtt*mWW^6*s - 50*ep*mtt^5*mWW*s^2 - 360*ep^2*mtt^5*mWW*s^2 - 820*ep^3*mtt^5*mWW*s^2 - 600*ep^4*mtt^5*mWW*s^2 - 3*ep*mtt^4*mWW^2*s^2 - 61*ep^2*mtt^4*mWW^2*s^2 - 150*ep^3*mtt^4*mWW^2*s^2 - 80*ep^4*mtt^4*mWW^2*s^2 + 74*ep*mtt^3*mWW^3*s^2 + 568*ep^2*mtt^3*mWW^3*s^2 + 1312*ep^3*mtt^3*mWW^3*s^2 + 944*ep^4*mtt^3*mWW^3*s^2 + 34*ep^2*mtt^2*mWW^4*s^2 + 84*ep^3*mtt^2*mWW^4*s^2 + 32*ep^4*mtt^2*mWW^4*s^2 - 24*ep*mtt*mWW^5*s^2 - 208*ep^2*mtt*mWW^5*s^2 - 492*ep^3*mtt*mWW^5*s^2 - 344*ep^4*mtt*mWW^5*s^2 + 3*ep*mWW^6*s^2 + 27*ep^2*mWW^6*s^2 + 66*ep^3*mWW^6*s^2 + 48*ep^4*mWW^6*s^2 + 60*ep*mtt^4*mWW*s^3 + 390*ep^2*mtt^4*mWW*s^3 + 840*ep^3*mtt^4*mWW*s^3 + 600*ep^4*mtt^4*mWW*s^3 + 65*ep*mtt^3*mWW^2*s^3 + 581*ep^2*mtt^3*mWW^2*s^3 + 1402*ep^3*mtt^3*mWW^2*s^3 + 1000*ep^4*mtt^3*mWW^2*s^3 - 65*ep*mtt^2*mWW^3*s^3 - 459*ep^2*mtt^2*mWW^3*s^3 - 1030*ep^3*mtt^2*mWW^3*s^3 - 744*ep^4*mtt^2*mWW^3*s^3 - 49*ep*mtt*mWW^4*s^3 - 461*ep^2*mtt*mWW^4*s^3 - 1130*ep^3*mtt*mWW^4*s^3 - 808*ep^4*mtt*mWW^4*s^3 + 21*ep*mWW^5*s^3 + 189*ep^2*mWW^5*s^3 + 462*ep^3*mWW^5*s^3 + 336*ep^4*mWW^5*s^3 - 30*ep*mtt^3*mWW*s^4 - 160*ep^2*mtt^3*mWW*s^4 - 300*ep^3*mtt^3*mWW*s^4 - 200*ep^4*mtt^3*mWW*s^4 - 69*ep*mtt^2*mWW^2*s^4 - 567*ep^2*mtt^2*mWW^2*s^4 - 1338*ep^3*mtt^2*mWW^2*s^4 - 960*ep^4*mtt^2*mWW^2*s^4 - 6*ep*mtt*mWW^3*s^4 - 110*ep^2*mtt*mWW^3*s^4 - 312*ep^3*mtt*mWW^3*s^4 - 232*ep^4*mtt*mWW^3*s^4 + 33*ep*mWW^4*s^4 + 297*ep^2*mWW^4*s^4 + 726*ep^3*mWW^4*s^4 + 528*ep^4*mWW^4*s^4 + 5*ep*mtt^2*mWW*s^5 + 15*ep^2*mtt^2*mWW*s^5 + 10*ep^3*mtt^2*mWW*s^5 + 20*ep*mtt*mWW^2*s^5 + 150*ep^2*mtt*mWW^2*s^5 + 340*ep^3*mtt*mWW^2*s^5 + 240*ep^4*mtt*mWW^2*s^5 + 15*ep*mWW^3*s^5 + 135*ep^2*mWW^3*s^5 + 330*ep^3*mWW^3*s^5 + 240*ep^4*mWW^3*s^5 + 6*mtt^7*t + 66*ep*mtt^7*t + 258*ep^2*mtt^7*t + 420*ep^3*mtt^7*t + 240*ep^4*mtt^7*t - 9*mtt^6*mWW*t - 96*ep*mtt^6*mWW*t - 357*ep^2*mtt^6*mWW*t - 534*ep^3*mtt^6*mWW*t - 264*ep^4*mtt^6*mWW*t - 12*mtt^5*mWW^2*t - 138*ep*mtt^5*mWW^2*t - 588*ep^2*mtt^5*mWW^2*t - 1104*ep^3*mtt^5*mWW^2*t - 768*ep^4*mtt^5*mWW^2*t + 30*mtt^4*mWW^3*t + 330*ep*mtt^4*mWW^3*t + 1326*ep^2*mtt^4*mWW^3*t + 2316*ep^3*mtt^4*mWW^3*t + 1488*ep^4*mtt^4*mWW^3*t - 18*mtt^3*mWW^4*t - 192*ep*mtt^3*mWW^4*t - 750*ep^2*mtt^3*mWW^4*t - 1284*ep^3*mtt^3*mWW^4*t - 816*ep^4*mtt^3*mWW^4*t + 3*mtt^2*mWW^5*t + 30*ep*mtt^2*mWW^5*t + 111*ep^2*mtt^2*mWW^5*t + 186*ep^3*mtt^2*mWW^5*t + 120*ep^4*mtt^2*mWW^5*t - 22*mtt^6*s*t - 225*ep*mtt^6*s*t - 813*ep^2*mtt^6*s*t - 1228*ep^3*mtt^6*s*t - 672*ep^4*mtt^6*s*t + 25*mtt^5*mWW*s*t + 147*ep*mtt^5*mWW*s*t + 64*ep^2*mtt^5*mWW*s*t - 710*ep^3*mtt^5*mWW*s*t - 856*ep^4*mtt^5*mWW*s*t + 27*mtt^4*mWW^2*s*t + 401*ep*mtt^4*mWW^2*s*t + 2038*ep^2*mtt^4*mWW^2*s*t + 4236*ep^3*mtt^4*mWW^2*s*t + 3088*ep^4*mtt^4*mWW^2*s*t - 39*mtt^3*mWW^3*s*t - 360*ep*mtt^3*mWW^3*s*t - 1209*ep^2*mtt^3*mWW^3*s*t - 1874*ep^3*mtt^3*mWW^3*s*t - 1208*ep^4*mtt^3*mWW^3*s*t + 7*mtt^2*mWW^4*s*t + 25*ep*mtt^2*mWW^4*s*t - 106*ep^2*mtt^2*mWW^4*s*t - 482*ep^3*mtt^2*mWW^4*s*t - 424*ep^4*mtt^2*mWW^4*s*t + 2*mtt*mWW^5*s*t + 9*ep*mtt*mWW^5*s*t + 5*ep^2*mtt*mWW^5*s*t + 16*ep^3*mtt*mWW^5*s*t + 48*ep^4*mtt*mWW^5*s*t + 3*ep*mWW^6*s*t + 21*ep^2*mWW^6*s*t + 42*ep^3*mWW^6*s*t + 24*ep^4*mWW^6*s*t + 28*mtt^5*s^2*t + 242*ep*mtt^5*s^2*t + 696*ep^2*mtt^5*s^2*t + 790*ep^3*mtt^5*s^2*t + 344*ep^4*mtt^5*s^2*t - 22*mtt^4*mWW*s^2*t + 111*ep*mtt^4*mWW*s^2*t + 1725*ep^2*mtt^4*mWW*s^2*t + 4728*ep^3*mtt^4*mWW*s^2*t + 3688*ep^4*mtt^4*mWW*s^2*t - 14*mtt^3*mWW^2*s^2*t - 204*ep*mtt^3*mWW^2*s^2*t - 930*ep^2*mtt^3*mWW^2*s^2*t - 1936*ep^3*mtt^3*mWW^2*s^2*t - 1568*ep^4*mtt^3*mWW^2*s^2*t + mtt^2*mWW^3*s^2*t - 272*ep*mtt^2*mWW^3*s^2*t - 2175*ep^2*mtt^2*mWW^3*s^2*t - 5094*ep^3*mtt^2*mWW^3*s^2*t - 3576*ep^4*mtt^2*mWW^3*s^2*t + 8*mtt*mWW^4*s^2*t + 140*ep*mtt*mWW^4*s^2*t + 764*ep^2*mtt*mWW^4*s^2*t + 1694*ep^3*mtt*mWW^4*s^2*t + 1272*ep^4*mtt*mWW^4*s^2*t - mWW^5*s^2*t + 15*ep*mWW^5*s^2*t + 160*ep^2*mWW^5*s^2*t + 362*ep^3*mWW^5*s^2*t + 224*ep^4*mWW^5*s^2*t - 12*mtt^4*s^3*t - 36*ep*mtt^4*s^3*t + 210*ep^2*mtt^4*s^3*t + 798*ep^3*mtt^4*s^3*t + 600*ep^4*mtt^4*s^3*t + 6*mtt^3*mWW*s^3*t - 285*ep*mtt^3*mWW*s^3*t - 2301*ep^2*mtt^3*mWW*s^3*t - 5424*ep^3*mtt^3*mWW*s^3*t - 3936*ep^4*mtt^3*mWW*s^3*t - 4*mtt^2*mWW^2*s^3*t - 226*ep*mtt^2*mWW^2*s^3*t - 1700*ep^2*mtt^2*mWW^2*s^3*t - 3830*ep^3*mtt^2*mWW^2*s^3*t - 2568*ep^4*mtt^2*mWW^2*s^3*t + 7*mtt*mWW^3*s^3*t + 333*ep*mtt*mWW^3*s^3*t + 2288*ep^2*mtt*mWW^3*s^3*t + 5178*ep^3*mtt*mWW^3*s^3*t + 3672*ep^4*mtt*mWW^3*s^3*t - mWW^4*s^3*t - 8*ep*mWW^4*s^3*t - 5*ep^2*mWW^4*s^3*t - 34*ep^3*mWW^4*s^3*t - 72*ep^4*mWW^4*s^3*t - 2*mtt^3*s^4*t - 84*ep*mtt^3*s^4*t - 546*ep^2*mtt^3*s^4*t - 1154*ep^3*mtt^3*s^4*t - 744*ep^4*mtt^3*s^4*t - mtt^2*mWW*s^4*t + 129*ep*mtt^2*mWW*s^4*t + 956*ep^2*mtt^2*mWW*s^4*t + 2174*ep^3*mtt^2*mWW*s^4*t + 1552*ep^4*mtt^2*mWW*s^4*t + 2*mtt*mWW^2*s^4*t + 192*ep*mtt*mWW^2*s^4*t + 1406*ep^2*mtt*mWW^2*s^4*t + 3170*ep^3*mtt*mWW^2*s^4*t + 2200*ep^4*mtt*mWW^2*s^4*t + mWW^3*s^4*t - 45*ep*mWW^3*s^4*t - 370*ep^2*mWW^3*s^4*t - 890*ep^3*mWW^3*s^4*t - 656*ep^4*mWW^3*s^4*t + 2*mtt^2*s^5*t + 37*ep*mtt^2*s^5*t + 195*ep^2*mtt^2*s^5*t + 374*ep^3*mtt^2*s^5*t + 232*ep^4*mtt^2*s^5*t + mtt*mWW*s^5*t - 6*ep*mtt*mWW*s^5*t - 87*ep^2*mtt*mWW*s^5*t - 234*ep^3*mtt*mWW*s^5*t - 184*ep^4*mtt*mWW*s^5*t + mWW^2*s^5*t - 25*ep*mWW^2*s^5*t - 226*ep^2*mWW^2*s^5*t - 536*ep^3*mWW^2*s^5*t - 384*ep^4*mWW^2*s^5*t - 30*mtt^6*t^2 - 336*ep*mtt^6*t^2 - 1338*ep^2*mtt^6*t^2 - 2220*ep^3*mtt^6*t^2 - 1296*ep^4*mtt^6*t^2 + 18*mtt^5*mWW*t^2 + 198*ep*mtt^5*mWW*t^2 + 744*ep^2*mtt^5*mWW*t^2 + 1080*ep^3*mtt^5*mWW*t^2 + 480*ep^4*mtt^5*mWW*t^2 + 93*mtt^4*mWW^2*t^2 + 1041*ep*mtt^4*mWW^2*t^2 + 4242*ep^2*mtt^4*mWW^2*t^2 + 7464*ep^3*mtt^4*mWW^2*t^2 + 4800*ep^4*mtt^4*mWW^2*t^2 - 123*mtt^3*mWW^3*t^2 - 1365*ep*mtt^3*mWW^3*t^2 - 5502*ep^2*mtt^3*mWW^3*t^2 - 9552*ep^3*mtt^3*mWW^3*t^2 - 6048*ep^4*mtt^3*mWW^3*t^2 + 45*mtt^2*mWW^4*t^2 + 495*ep*mtt^2*mWW^4*t^2 + 1992*ep^2*mtt^2*mWW^4*t^2 + 3492*ep^3*mtt^2*mWW^4*t^2 + 2256*ep^4*mtt^2*mWW^4*t^2 - 3*mtt*mWW^5*t^2 - 33*ep*mtt*mWW^5*t^2 - 138*ep^2*mtt*mWW^5*t^2 - 264*ep^3*mtt*mWW^5*t^2 - 192*ep^4*mtt*mWW^5*t^2 + 88*mtt^5*s*t^2 + 920*ep*mtt^5*s*t^2 + 3420*ep^2*mtt^5*s*t^2 + 5350*ep^3*mtt^5*s*t^2 + 3032*ep^4*mtt^5*s*t^2 - 9*mtt^4*mWW*s*t^2 + 200*ep*mtt^4*mWW*s*t^2 + 2003*ep^2*mtt^4*mWW*s*t^2 + 5264*ep^3*mtt^4*mWW*s*t^2 + 4112*ep^4*mtt^4*mWW*s*t^2 - 212*mtt^3*mWW^2*s*t^2 - 2542*ep*mtt^3*mWW^2*s*t^2 - 10982*ep^2*mtt^3*mWW^2*s*t^2 - 20116*ep^3*mtt^3*mWW^2*s*t^2 - 13168*ep^4*mtt^3*mWW^2*s*t^2 + 152*mtt^2*mWW^3*s*t^2 + 1542*ep*mtt^2*mWW^3*s*t^2 + 5720*ep^2*mtt^2*mWW^3*s*t^2 + 9408*ep^3*mtt^2*mWW^3*s*t^2 + 5888*ep^4*mtt^2*mWW^3*s*t^2 - 16*mtt*mWW^4*s*t^2 - 94*ep*mtt*mWW^4*s*t^2 - 74*ep^2*mtt*mWW^4*s*t^2 + 246*ep^3*mtt*mWW^4*s*t^2 + 248*ep^4*mtt*mWW^4*s*t^2 - 3*mWW^5*s*t^2 - 26*ep*mWW^5*s*t^2 - 87*ep^2*mWW^5*s*t^2 - 152*ep^3*mWW^5*s*t^2 - 112*ep^4*mWW^5*s*t^2 - 84*mtt^4*s^2*t^2 - 738*ep*mtt^4*s^2*t^2 - 2214*ep^2*mtt^4*s^2*t^2 - 2760*ep^3*mtt^4*s^2*t^2 - 1344*ep^4*mtt^4*s^2*t^2 - 37*mtt^3*mWW*s^2*t^2 - 1080*ep*mtt^3*mWW*s^2*t^2 - 6749*ep^2*mtt^3*mWW*s^2*t^2 - 14750*ep^3*mtt^3*mWW*s^2*t^2 - 10304*ep^4*mtt^3*mWW*s^2*t^2 + 142*mtt^2*mWW^2*s^2*t^2 + 1642*ep*mtt^2*mWW^2*s^2*t^2 + 6788*ep^2*mtt^2*mWW^2*s^2*t^2 + 12116*ep^3*mtt^2*mWW^2*s^2*t^2 + 7848*ep^4*mtt^2*mWW^2*s^2*t^2 - 36*mtt*mWW^3*s^2*t^2 - 29*ep*mtt*mWW^3*s^2*t^2 + 1263*ep^2*mtt*mWW^3*s^2*t^2 + 3830*ep^3*mtt*mWW^3*s^2*t^2 + 2880*ep^4*mtt*mWW^3*s^2*t^2 - 5*mWW^4*s^2*t^2 - 129*ep*mWW^4*s^2*t^2 - 808*ep^2*mWW^4*s^2*t^2 - 1804*ep^3*mWW^4*s^2*t^2 - 1288*ep^4*mWW^4*s^2*t^2 + 24*mtt^3*s^3*t^2 + 48*ep*mtt^3*s^3*t^2 - 570*ep^2*mtt^3*s^3*t^2 - 1854*ep^3*mtt^3*s^3*t^2 - 1368*ep^4*mtt^3*s^3*t^2 + 25*mtt^2*mWW*s^3*t^2 + 752*ep*mtt^2*mWW*s^3*t^2 + 4649*ep^2*mtt^2*mWW*s^3*t^2 + 9968*ep^3*mtt^2*mWW*s^3*t^2 + 6856*ep^4*mtt^2*mWW*s^3*t^2 - 18*mtt*mWW^2*s^3*t^2 - 17*ep*mtt*mWW^2*s^3*t^2 + 627*ep^2*mtt*mWW^2*s^3*t^2 + 1848*ep^3*mtt*mWW^2*s^3*t^2 + 1360*ep^4*mtt*mWW^2*s^3*t^2 - 3*mWW^3*s^3*t^2 - 209*ep*mWW^3*s^3*t^2 - 1488*ep^2*mWW^3*s^3*t^2 - 3366*ep^3*mWW^3*s^3*t^2 - 2384*ep^4*mWW^3*s^3*t^2 + 2*mtt^2*s^4*t^2 + 118*ep*mtt^2*s^4*t^2 + 792*ep^2*mtt^2*s^4*t^2 + 1688*ep^3*mtt^2*s^4*t^2 + 1120*ep^4*mtt^2*s^4*t^2 + 7*mtt*mWW*s^4*t^2 - 24*ep*mtt*mWW*s^4*t^2 - 459*ep^2*mtt*mWW*s^4*t^2 - 1242*ep^3*mtt*mWW*s^4*t^2 - 952*ep^4*mtt*mWW*s^4*t^2 - 5*mWW^2*s^4*t^2 - 144*ep*mWW^2*s^4*t^2 - 883*ep^2*mWW^2*s^4*t^2 - 1866*ep^3*mWW^2*s^4*t^2 - 1272*ep^4*mWW^2*s^4*t^2 - 12*ep*mtt*s^5*t^2 - 90*ep^2*mtt*s^5*t^2 - 204*ep^3*mtt*s^5*t^2 - 144*ep^4*mtt*s^5*t^2 - 4*mWW*s^5*t^2 - 46*ep*mWW*s^5*t^2 - 188*ep^2*mWW*s^5*t^2 - 320*ep^3*mWW*s^5*t^2 - 192*ep^4*mWW*s^5*t^2 + 60*mtt^5*t^3 + 696*ep*mtt^5*t^3 + 2862*ep^2*mtt^5*t^3 + 4884*ep^3*mtt^5*t^3 + 2928*ep^4*mtt^5*t^3 + 33*mtt^4*mWW*t^3 + 309*ep*mtt^4*mWW*t^3 + 1068*ep^2*mtt^4*mWW*t^3 + 1716*ep^3*mtt^4*mWW*t^3 + 1104*ep^4*mtt^4*mWW*t^3 - 252*mtt^3*mWW^2*t^3 - 2754*ep*mtt^3*mWW^2*t^3 - 10878*ep^2*mtt^3*mWW^2*t^3 - 18396*ep^3*mtt^3*mWW^2*t^3 - 11280*ep^4*mtt^3*mWW^2*t^3 + 201*mtt^2*mWW^3*t^3 + 2214*ep*mtt^2*mWW^3*t^3 + 8823*ep^2*mtt^2*mWW^3*t^3 + 15066*ep^3*mtt^2*mWW^3*t^3 + 9336*ep^4*mtt^2*mWW^3*t^3 - 42*mtt*mWW^4*t^3 - 468*ep*mtt*mWW^4*t^3 - 1902*ep^2*mtt*mWW^4*t^3 - 3348*ep^3*mtt*mWW^4*t^3 - 2160*ep^4*mtt*mWW^4*t^3 + 3*ep*mWW^5*t^3 + 27*ep^2*mWW^5*t^3 + 78*ep^3*mWW^5*t^3 + 72*ep^4*mWW^5*t^3 - 132*mtt^4*s*t^3 - 1446*ep*mtt^4*s*t^3 - 5652*ep^2*mtt^4*s*t^3 - 9294*ep^3*mtt^4*s*t^3 - 5496*ep^4*mtt^4*s*t^3 - 172*mtt^3*mWW*s*t^3 - 2106*ep*mtt^3*mWW*s*t^3 - 9180*ep^2*mtt^3*mWW*s*t^3 - 16670*ep^3*mtt^3*mWW*s*t^3 - 10552*ep^4*mtt^3*mWW*s*t^3 + 458*mtt^2*mWW^2*s*t^3 + 5147*ep*mtt^2*mWW^2*s*t^3 + 20857*ep^2*mtt^2*mWW^2*s*t^3 + 35920*ep^3*mtt^2*mWW^2*s*t^3 + 22128*ep^4*mtt^2*mWW^2*s*t^3 - 193*mtt*mWW^3*s*t^3 - 1994*ep*mtt*mWW^3*s*t^3 - 7495*ep^2*mtt*mWW^3*s*t^3 - 12292*ep^3*mtt*mWW^3*s*t^3 - 7456*ep^4*mtt*mWW^3*s*t^3 + 11*mWW^4*s*t^3 + 77*ep*mWW^4*s*t^3 + 154*ep^2*mWW^4*s*t^3 + 96*ep^3*mWW^4*s*t^3 + 32*ep^4*mWW^4*s*t^3 + 84*mtt^3*s^2*t^3 + 774*ep*mtt^3*s^2*t^3 + 2520*ep^2*mtt^3*s^2*t^3 + 3558*ep^3*mtt^3*s^2*t^3 + 1944*ep^4*mtt^3*s^2*t^3 + 197*mtt^2*mWW*s^2*t^3 + 2586*ep*mtt^2*mWW*s^2*t^3 + 11713*ep^2*mtt^2*mWW*s^2*t^3 + 21500*ep^3*mtt^2*mWW*s^2*t^3 + 13544*ep^4*mtt^2*mWW*s^2*t^3 - 222*mtt*mWW^2*s^2*t^3 - 2438*ep*mtt*mWW^2*s^2*t^3 - 9630*ep^2*mtt*mWW^2*s^2*t^3 - 16226*ep^3*mtt*mWW^2*s^2*t^3 - 9784*ep^4*mtt*mWW^2*s^2*t^3 + 33*mWW^3*s^2*t^3 + 224*ep*mWW^3*s^2*t^3 + 387*ep^2*mWW^3*s^2*t^3 + 60*ep^3*mWW^3*s^2*t^3 - 184*ep^4*mWW^3*s^2*t^3 - 12*mtt^2*s^3*t^3 + 12*ep*mtt^2*s^3*t^3 + 540*ep^2*mtt^2*s^3*t^3 + 1464*ep^3*mtt^2*s^3*t^3 + 1056*ep^4*mtt^2*s^3*t^3 - 54*mtt*mWW*s^3*t^3 - 741*ep*mtt*mWW*s^3*t^3 - 3435*ep^2*mtt*mWW*s^3*t^3 - 6342*ep^3*mtt*mWW*s^3*t^3 - 4008*ep^4*mtt*mWW*s^3*t^3 + 18*mWW^2*s^3*t^3 + 129*ep*mWW^2*s^3*t^3 + 261*ep^2*mWW^2*s^3*t^3 + 114*ep^3*mWW^2*s^3*t^3 - 72*ep^4*mWW^2*s^3*t^3 - 36*ep*mtt*s^4*t^3 - 270*ep^2*mtt*s^4*t^3 - 612*ep^3*mtt*s^4*t^3 - 432*ep^4*mtt*s^4*t^3 - 4*mWW*s^4*t^3 - 58*ep*mWW*s^4*t^3 - 278*ep^2*mWW*s^4*t^3 - 524*ep^3*mWW*s^4*t^3 - 336*ep^4*mWW*s^4*t^3 - 60*mtt^4*t^4 - 744*ep*mtt^4*t^4 - 3228*ep^2*mtt^4*t^4 - 5736*ep^3*mtt^4*t^4 - 3552*ep^4*mtt^4*t^4 - 129*mtt^3*mWW*t^4 - 1281*ep*mtt^3*mWW*t^4 - 4572*ep^2*mtt^3*mWW*t^4 - 7044*ep^3*mtt^3*mWW*t^4 - 3984*ep^4*mtt^3*mWW*t^4 + 312*mtt^2*mWW^2*t^4 + 3348*ep*mtt^2*mWW^2*t^4 + 12936*ep^2*mtt^2*mWW^2*t^4 + 21312*ep^3*mtt^2*mWW^2*t^4 + 12672*ep^4*mtt^2*mWW^2*t^4 - 150*mtt*mWW^3*t^4 - 1626*ep*mtt*mWW^3*t^4 - 6360*ep^2*mtt*mWW^3*t^4 - 10632*ep^3*mtt*mWW^3*t^4 - 6432*ep^4*mtt*mWW^3*t^4 + 15*mWW^4*t^4 + 165*ep*mWW^4*t^4 + 660*ep^2*mWW^4*t^4 + 1140*ep^3*mWW^4*t^4 + 720*ep^4*mWW^4*t^4 + 88*mtt^3*s*t^4 + 1068*ep*mtt^3*s*t^4 + 4566*ep^2*mtt^3*s*t^4 + 8062*ep^3*mtt^3*s*t^4 + 5016*ep^4*mtt^3*s*t^4 + 315*mtt^2*mWW*s*t^4 + 3407*ep*mtt^2*mWW*s*t^4 + 13228*ep^2*mtt^2*mWW*s*t^4 + 21742*ep^3*mtt^2*mWW*s*t^4 + 12728*ep^4*mtt^2*mWW*s*t^4 - 382*mtt*mWW^2*s*t^4 - 4157*ep*mtt*mWW^2*s*t^4 - 16267*ep^2*mtt*mWW^2*s*t^4 - 27016*ep^3*mtt*mWW^2*s*t^4 - 16048*ep^4*mtt*mWW^2*s*t^4 + 79*mWW^3*s*t^4 + 820*ep*mWW^3*s*t^4 + 3083*ep^2*mWW^3*s*t^4 + 5008*ep^3*mWW^3*s*t^4 + 2960*ep^4*mWW^3*s*t^4 - 28*mtt^2*s^2*t^4 - 302*ep*mtt^2*s^2*t^4 - 1182*ep^2*mtt^2*s^2*t^4 - 1996*ep^3*mtt^2*s^2*t^4 - 1232*ep^4*mtt^2*s^2*t^4 - 194*mtt*mWW*s^2*t^4 - 2139*ep*mtt*mWW*s^2*t^4 - 8421*ep^2*mtt*mWW*s^2*t^4 - 13914*ep^3*mtt*mWW*s^2*t^4 - 8152*ep^4*mtt*mWW*s^2*t^4 + 94*mWW^2*s^2*t^4 + 1001*ep*mWW^2*s^2*t^4 + 3821*ep^2*mWW^2*s^2*t^4 + 6178*ep^3*mWW^2*s^2*t^4 + 3576*ep^4*mWW^2*s^2*t^4 - 24*ep*mtt*s^3*t^4 - 180*ep^2*mtt*s^3*t^4 - 408*ep^3*mtt*s^3*t^4 - 288*ep^4*mtt*s^3*t^4 + 24*mWW*s^3*t^4 + 228*ep*mWW*s^3*t^4 + 768*ep^2*mWW*s^3*t^4 + 1104*ep^3*mWW*s^3*t^4 + 576*ep^4*mWW*s^3*t^4 + 30*mtt^3*t^5 + 426*ep*mtt^3*t^5 + 2022*ep^2*mtt^3*t^5 + 3804*ep^3*mtt^3*t^5 + 2448*ep^4*mtt^3*t^5 + 144*mtt^2*mWW*t^5 + 1449*ep*mtt^2*mWW*t^5 + 5223*ep^2*mtt^2*mWW*t^5 + 8046*ep^3*mtt^2*mWW*t^5 + 4488*ep^4*mtt^2*mWW*t^5 - 180*mtt*mWW^2*t^5 - 1908*ep*mtt*mWW^2*t^5 - 7266*ep^2*mtt*mWW^2*t^5 - 11772*ep^3*mtt*mWW^2*t^5 - 6864*ep^4*mtt*mWW^2*t^5 + 42*mWW^3*t^5 + 447*ep*mWW^3*t^5 + 1713*ep^2*mWW^3*t^5 + 2802*ep^3*mWW^3*t^5 + 1656*ep^4*mWW^3*t^5 - 22*mtt^2*s*t^5 - 353*ep*mtt^2*s*t^5 - 1791*ep^2*mtt^2*s*t^5 - 3502*ep^3*mtt^2*s*t^5 - 2312*ep^4*mtt^2*s*t^5 - 203*mtt*mWW*s*t^5 - 2121*ep*mtt*mWW*s*t^5 - 7938*ep^2*mtt*mWW*s*t^5 - 12600*ep^3*mtt*mWW*s*t^5 - 7168*ep^4*mtt*mWW*s*t^5 + 109*mWW^2*s*t^5 + 1164*ep*mWW^2*s*t^5 + 4457*ep^2*mWW^2*s*t^5 + 7230*ep^3*mWW^2*s*t^5 + 4200*ep^4*mWW^2*s*t^5 + 24*ep*mtt*s^2*t^5 + 180*ep^2*mtt*s^2*t^5 + 408*ep^3*mtt*s^2*t^5 + 288*ep^4*mtt*s^2*t^5 + 56*mWW*s^2*t^5 + 572*ep*mWW*s^2*t^5 + 2092*ep^2*mWW*s^2*t^5 + 3256*ep^3*mWW*s^2*t^5 + 1824*ep^4*mWW*s^2*t^5 - 6*mtt^2*t^6 - 120*ep*mtt^2*t^6 - 666*ep^2*mtt^2*t^6 - 1356*ep^3*mtt^2*t^6 - 912*ep^4*mtt^2*t^6 - 69*mtt*mWW*t^6 - 705*ep*mtt*mWW*t^6 - 2580*ep^2*mtt*mWW*t^6 - 4020*ep^3*mtt*mWW*t^6 - 2256*ep^4*mtt*mWW*t^6 + 39*mWW^2*t^6 + 411*ep*mWW^2*t^6 + 1554*ep^2*mWW^2*t^6 + 2496*ep^3*mWW^2*t^6 + 1440*ep^4*mWW^2*t^6 + 36*ep*mtt*s*t^6 + 270*ep^2*mtt*s*t^6 + 612*ep^3*mtt*s*t^6 + 432*ep^4*mtt*s*t^6 + 44*mWW*s*t^6 + 458*ep*mWW*s*t^6 + 1708*ep^2*mWW*s*t^6 + 2704*ep^3*mWW*s*t^6 + 1536*ep^4*mWW*s*t^6 + 12*ep*mtt*t^7 + 90*ep^2*mtt*t^7 + 204*ep^3*mtt*t^7 + 144*ep^4*mtt*t^7 + 12*mWW*t^7 + 126*ep*mWW*t^7 + 474*ep^2*mWW*t^7 + 756*ep^3*mWW*t^7 + 432*ep^4*mWW*t^7))/(2*ep*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*(mtt - s - t)^2*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*ep*mtt^2*mWW^3*s + 23*ep^2*mtt^2*mWW^3*s + 54*ep^3*mtt^2*mWW^3*s + 40*ep^4*mtt^2*mWW^3*s + ep*mtt*mWW^4*s + 7*ep^2*mtt*mWW^4*s + 14*ep^3*mtt*mWW^4*s + 8*ep^4*mtt*mWW^4*s - ep*mtt*mWW^3*s^2 - 3*ep^2*mtt*mWW^3*s^2 - 2*ep^3*mtt*mWW^3*s^2 - 3*ep*mWW^4*s^2 - 27*ep^2*mWW^4*s^2 - 66*ep^3*mWW^4*s^2 - 48*ep^4*mWW^4*s^2 + 6*mtt^2*mWW^2*s*t + 14*ep*mtt^2*mWW^2*s*t - 140*ep^2*mtt^2*mWW^2*s*t - 510*ep^3*mtt^2*mWW^2*s*t - 440*ep^4*mtt^2*mWW^2*s*t + 2*mtt*mWW^3*s*t - 4*ep*mtt*mWW^3*s*t - 101*ep^2*mtt*mWW^3*s*t - 258*ep^3*mtt*mWW^3*s*t - 184*ep^4*mtt*mWW^3*s*t - 2*ep*mWW^4*s*t - 16*ep^2*mWW^4*s*t - 38*ep^3*mWW^4*s*t - 24*ep^4*mWW^4*s*t - 2*mtt*mWW^2*s^2*t + 5*ep*mtt*mWW^2*s^2*t + 29*ep^2*mtt*mWW^2*s^2*t + 22*ep^3*mtt*mWW^2*s^2*t - 6*mWW^3*s^2*t - 17*ep*mWW^3*s^2*t + 195*ep^2*mWW^3*s^2*t + 698*ep^3*mWW^3*s^2*t + 576*ep^4*mWW^3*s^2*t + 6*ep*mtt*mWW^3*t^2 + 45*ep^2*mtt*mWW^3*t^2 + 102*ep^3*mtt*mWW^3*t^2 + 72*ep^4*mtt*mWW^3*t^2 + 14*mtt^2*mWW*s*t^2 + 53*ep*mtt^2*mWW*s*t^2 - 125*ep^2*mtt^2*mWW*s*t^2 - 582*ep^3*mtt^2*mWW*s*t^2 - 520*ep^4*mtt^2*mWW*s*t^2 - 10*mtt*mWW^2*s*t^2 - 14*ep*mtt*mWW^2*s*t^2 + 245*ep^2*mtt*mWW^2*s*t^2 + 718*ep^3*mtt*mWW^2*s*t^2 + 616*ep^4*mtt*mWW^2*s*t^2 - 4*mWW^3*s*t^2 - 5*ep*mWW^3*s*t^2 + 138*ep^2*mWW^3*s*t^2 + 460*ep^3*mWW^3*s*t^2 + 336*ep^4*mWW^3*s*t^2 - 4*mtt*mWW*s^2*t^2 + ep*mtt*mWW*s^2*t^2 + 31*ep^2*mtt*mWW*s^2*t^2 + 26*ep^3*mtt*mWW*s^2*t^2 - 4*mWW^2*s^2*t^2 - 53*ep*mWW^2*s^2*t^2 - 107*ep^2*mWW^2*s^2*t^2 + 14*ep^3*mWW^2*s^2*t^2 + 96*ep^4*mWW^2*s^2*t^2 - 6*ep*mtt*mWW^2*t^3 - 45*ep^2*mtt*mWW^2*t^3 - 102*ep^3*mtt*mWW^2*t^3 - 72*ep^4*mtt*mWW^2*t^3 - 6*ep*mWW^3*t^3 - 45*ep^2*mWW^3*t^3 - 102*ep^3*mWW^3*t^3 - 72*ep^4*mWW^3*t^3 - 12*mtt^2*s*t^3 - 62*ep*mtt^2*s*t^3 + 114*ep^2*mtt^2*s*t^3 + 910*ep^3*mtt^2*s*t^3 + 920*ep^4*mtt^2*s*t^3 - 26*mtt*mWW*s*t^3 - 64*ep*mtt*mWW*s*t^3 + 345*ep^2*mtt*mWW*s*t^3 + 882*ep^3*mtt*mWW*s*t^3 + 568*ep^4*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 76*ep*mWW^2*s*t^3 - 87*ep^2*mWW^2*s*t^3 + 336*ep^3*mWW^2*s*t^3 + 432*ep^4*mWW^2*s*t^3 + 6*mtt*s^2*t^3 - 5*ep*mtt*s^2*t^3 - 57*ep^2*mtt*s^2*t^3 - 46*ep^3*mtt*s^2*t^3 + 34*mWW*s^2*t^3 + 161*ep*mWW*s^2*t^3 - 343*ep^2*mWW*s^2*t^3 - 1922*ep^3*mWW*s^2*t^3 - 1728*ep^4*mWW*s^2*t^3 - 6*ep*mtt*mWW*t^4 - 45*ep^2*mtt*mWW*t^4 - 102*ep^3*mtt*mWW*t^4 - 72*ep^4*mtt*mWW*t^4 + 6*ep*mWW^2*t^4 + 45*ep^2*mWW^2*t^4 + 102*ep^3*mWW^2*t^4 + 72*ep^4*mWW^2*t^4 + 18*mtt*s*t^4 + 65*ep*mtt*s*t^4 - 240*ep^2*mtt*s*t^4 - 1100*ep^3*mtt*s*t^4 - 1008*ep^4*mtt*s*t^4 + 46*mWW*s*t^4 + 185*ep*mWW*s*t^4 - 400*ep^2*mWW*s*t^4 - 2060*ep^3*mWW*s*t^4 - 1776*ep^4*mWW*s*t^4 - 24*s^2*t^4 - 88*ep*s^2*t^4 + 282*ep^2*s^2*t^4 + 1276*ep^3*s^2*t^4 + 1104*ep^4*s^2*t^4 + 6*ep*mtt*t^5 + 45*ep^2*mtt*t^5 + 102*ep^3*mtt*t^5 + 72*ep^4*mtt*t^5 + 6*ep*mWW*t^5 + 45*ep^2*mWW*t^5 + 102*ep^3*mWW*t^5 + 72*ep^4*mWW*t^5 - 24*s*t^5 - 94*ep*s*t^5 + 237*ep^2*s*t^5 + 1174*ep^3*s*t^5 + 1032*ep^4*s*t^5 - 6*ep*t^6 - 45*ep^2*t^6 - 102*ep^3*t^6 - 72*ep^4*t^6)/(2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^2*mWW^2*s + 23*ep*mtt^2*mWW^2*s + 54*ep^2*mtt^2*mWW^2*s + 40*ep^3*mtt^2*mWW^2*s + mtt*mWW^3*s + 7*ep*mtt*mWW^3*s + 14*ep^2*mtt*mWW^3*s + 8*ep^3*mtt*mWW^3*s - mtt*mWW^2*s^2 - 3*ep*mtt*mWW^2*s^2 - 2*ep^2*mtt*mWW^2*s^2 - 3*mWW^3*s^2 - 27*ep*mWW^3*s^2 - 66*ep^2*mWW^3*s^2 - 48*ep^3*mWW^3*s^2 - 17*mtt^2*mWW*s*t - 133*ep*mtt^2*mWW*s*t - 320*ep^2*mtt^2*mWW*s*t - 240*ep^3*mtt^2*mWW*s*t - 13*mtt*mWW^2*s*t - 94*ep*mtt*mWW^2*s*t - 204*ep^2*mtt*mWW^2*s*t - 144*ep^3*mtt*mWW^2*s*t - 2*mWW^3*s*t - 16*ep*mWW^3*s*t - 38*ep^2*mWW^3*s*t - 24*ep^3*mWW^3*s*t + 6*mtt*mWW*s^2*t + 18*ep*mtt*mWW*s^2*t + 12*ep^2*mtt*mWW*s^2*t + 22*mWW^2*s^2*t + 192*ep*mWW^2*s^2*t + 464*ep^2*mWW^2*s^2*t + 336*ep^3*mWW^2*s^2*t + 6*mtt*mWW^2*t^2 + 45*ep*mtt*mWW^2*t^2 + 102*ep^2*mtt*mWW^2*t^2 + 72*ep^3*mtt*mWW^2*t^2 + 10*mtt^2*s*t^2 + 90*ep*mtt^2*s*t^2 + 250*ep^2*mtt^2*s*t^2 + 200*ep^3*mtt^2*s*t^2 + 39*mtt*mWW*s*t^2 + 277*ep*mtt*mWW*s*t^2 + 590*ep^2*mtt*mWW*s*t^2 + 424*ep^3*mtt*mWW*s*t^2 + 17*mWW^2*s*t^2 + 134*ep*mWW^2*s*t^2 + 318*ep^2*mWW^2*s*t^2 + 216*ep^3*mWW^2*s*t^2 - 5*mtt*s^2*t^2 - 15*ep*mtt*s^2*t^2 - 10*ep^2*mtt*s^2*t^2 - 39*mWW*s^2*t^2 - 315*ep*mWW*s^2*t^2 - 738*ep^2*mWW*s^2*t^2 - 528*ep^3*mWW*s^2*t^2 - 12*mtt*mWW*t^3 - 90*ep*mtt*mWW*t^3 - 204*ep^2*mtt*mWW*t^3 - 144*ep^3*mtt*mWW*t^3 - 6*mWW^2*t^3 - 45*ep*mWW^2*t^3 - 102*ep^2*mWW^2*t^3 - 72*ep^3*mWW^2*t^3 - 19*mtt*s*t^3 - 150*ep*mtt*s*t^3 - 368*ep^2*mtt*s*t^3 - 288*ep^3*mtt*s*t^3 - 33*mWW*s*t^3 - 243*ep*mWW*s*t^3 - 534*ep^2*mWW*s*t^3 - 360*ep^3*mWW*s*t^3 + 20*s^2*t^3 + 150*ep*s^2*t^3 + 340*ep^2*s^2*t^3 + 240*ep^3*s^2*t^3 + 6*mtt*t^4 + 45*ep*mtt*t^4 + 102*ep^2*mtt*t^4 + 72*ep^3*mtt*t^4 + 12*mWW*t^4 + 90*ep*mWW*t^4 + 204*ep^2*mWW*t^4 + 144*ep^3*mWW*t^4 + 14*s*t^4 + 105*ep*s*t^4 + 238*ep^2*s*t^4 + 168*ep^3*s*t^4 - 6*t^5 - 45*ep*t^5 - 102*ep^2*t^5 - 72*ep^3*t^5))/(2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2)*(3*mtt^2*mWW + 23*ep*mtt^2*mWW + 54*ep^2*mtt^2*mWW + 40*ep^3*mtt^2*mWW + mtt*mWW^2 + 7*ep*mtt*mWW^2 + 14*ep^2*mtt*mWW^2 + 8*ep^3*mtt*mWW^2 - mtt*mWW*s - 3*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s - 3*mWW^2*s - 27*ep*mWW^2*s - 66*ep^2*mWW^2*s - 48*ep^3*mWW^2*s + 6*ep*mtt^2*t + 34*ep^2*mtt^2*t + 40*ep^3*mtt^2*t - 10*mtt*mWW*t - 80*ep*mtt*mWW*t - 200*ep^2*mtt*mWW*t - 160*ep^3*mtt*mWW*t - 2*mWW^2*t - 16*ep*mWW^2*t - 38*ep^2*mWW^2*t - 24*ep^3*mWW^2*t + mtt*s*t + 3*ep*mtt*s*t + 2*ep^2*mtt*s*t + 7*mWW*s*t + 57*ep*mWW*s*t + 134*ep^2*mWW*s*t + 96*ep^3*mWW*s*t + 3*mtt*t^2 + 15*ep*mtt*t^2 + 10*ep^2*mtt*t^2 - 8*ep^3*mtt*t^2 + 9*mWW*t^2 + 75*ep*mWW*t^2 + 194*ep^2*mWW*t^2 + 152*ep^3*mWW*t^2 - 4*s*t^2 - 30*ep*s*t^2 - 68*ep^2*s*t^2 - 48*ep^3*s*t^2 - 4*t^3 - 30*ep*t^3 - 68*ep^2*t^3 - 48*ep^3*t^3))/(2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)^3*(mtt - t)*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(5*mtt - mWW)*(3*mtt^2*mWW + 23*ep*mtt^2*mWW + 54*ep^2*mtt^2*mWW + 40*ep^3*mtt^2*mWW + mtt*mWW^2 + 7*ep*mtt*mWW^2 + 14*ep^2*mtt*mWW^2 + 8*ep^3*mtt*mWW^2 - mtt*mWW*s - 3*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s - 3*mWW^2*s - 27*ep*mWW^2*s - 66*ep^2*mWW^2*s - 48*ep^3*mWW^2*s + 6*ep*mtt^2*t + 34*ep^2*mtt^2*t + 40*ep^3*mtt^2*t - 10*mtt*mWW*t - 80*ep*mtt*mWW*t - 200*ep^2*mtt*mWW*t - 160*ep^3*mtt*mWW*t - 2*mWW^2*t - 16*ep*mWW^2*t - 38*ep^2*mWW^2*t - 24*ep^3*mWW^2*t + mtt*s*t + 3*ep*mtt*s*t + 2*ep^2*mtt*s*t + 7*mWW*s*t + 57*ep*mWW*s*t + 134*ep^2*mWW*s*t + 96*ep^3*mWW*s*t + 3*mtt*t^2 + 15*ep*mtt*t^2 + 10*ep^2*mtt*t^2 - 8*ep^3*mtt*t^2 + 9*mWW*t^2 + 75*ep*mWW*t^2 + 194*ep^2*mWW*t^2 + 152*ep^3*mWW*t^2 - 4*s*t^2 - 30*ep*s*t^2 - 68*ep^2*s*t^2 - 48*ep^3*s*t^2 - 4*t^3 - 30*ep*t^3 - 68*ep^2*t^3 - 48*ep^3*t^3))/(2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)^3*(mtt - t)*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-2*mtt^4 - 14*ep*mtt^4 - 22*ep^2*mtt^4 - 10*ep^3*mtt^4 - mtt^3*mWW - 5*ep*mtt^3*mWW - 26*ep^2*mtt^3*mWW - 28*ep^3*mtt^3*mWW + 4*mtt^2*mWW^2 + 25*ep*mtt^2*mWW^2 + 53*ep^2*mtt^2*mWW^2 + 38*ep^3*mtt^2*mWW^2 - mtt*mWW^3 - 9*ep*mtt*mWW^3 - 8*ep^2*mtt*mWW^3 + 3*ep*mWW^4 + 3*ep^2*mWW^4 + 4*mtt^3*s + 34*ep*mtt^3*s + 65*ep^2*mtt^3*s + 38*ep^3*mtt^3*s + 2*mtt^2*mWW*s + 3*ep*mtt^2*mWW*s + 10*ep^2*mtt^2*mWW*s + 12*ep^3*mtt^2*mWW*s - mtt*mWW^2*s - 16*ep*mtt*mWW^2*s - 32*ep^2*mtt*mWW^2*s - 20*ep^3*mtt*mWW^2*s - mWW^3*s + 9*ep*mWW^3*s + 25*ep^2*mWW^3*s + 18*ep^3*mWW^3*s - 2*mtt^2*s^2 - 26*ep*mtt^2*s^2 - 64*ep^2*mtt^2*s^2 - 46*ep^3*mtt^2*s^2 - mtt*mWW*s^2 - 4*ep*mtt*mWW*s^2 - 5*ep^2*mtt*mWW*s^2 - 2*ep^3*mtt*mWW*s^2 - mWW^2*s^2 + 12*ep*mWW^2*s^2 + 43*ep^2*mWW^2*s^2 + 36*ep^3*mWW^2*s^2 + 6*ep*mtt*s^3 + 21*ep^2*mtt*s^3 + 18*ep^3*mtt*s^3 + 6*ep*mWW*s^3 + 21*ep^2*mWW*s^3 + 18*ep^3*mWW*s^3 + 4*mtt^3*t + 34*ep*mtt^3*t + 65*ep^2*mtt^3*t + 38*ep^3*mtt^3*t + 7*mtt^2*mWW*t + 39*ep*mtt^2*mWW*t + 107*ep^2*mtt^2*mWW*t + 90*ep^3*mtt^2*mWW*t - 7*mtt*mWW^2*t - 49*ep*mtt*mWW^2*t - 125*ep^2*mtt*mWW^2*t - 98*ep^3*mtt*mWW^2*t + 6*ep*mWW^3*t + 21*ep^2*mWW^3*t + 18*ep^3*mWW^3*t - 4*mtt^2*s*t - 52*ep*mtt^2*s*t - 128*ep^2*mtt^2*s*t - 92*ep^3*mtt^2*s*t - 12*mtt*mWW*s*t - 56*ep*mtt*mWW*s*t - 102*ep^2*mtt*mWW*s*t - 64*ep^3*mtt*mWW*s*t + 4*mWW^2*s*t + 30*ep*mWW^2*s*t + 68*ep^2*mWW^2*s*t + 48*ep^3*mWW^2*s*t + 18*ep*mtt*s^2*t + 63*ep^2*mtt*s^2*t + 54*ep^3*mtt*s^2*t + 4*mWW*s^2*t + 24*ep*mWW*s^2*t + 47*ep^2*mWW*s^2*t + 30*ep^3*mWW*s^2*t - 2*mtt^2*t^2 - 26*ep*mtt^2*t^2 - 64*ep^2*mtt^2*t^2 - 46*ep^3*mtt^2*t^2 - 11*mtt*mWW*t^2 - 61*ep*mtt*mWW*t^2 - 130*ep^2*mtt*mWW*t^2 - 92*ep^3*mtt*mWW*t^2 + 5*mWW^2*t^2 + 27*ep*mWW^2*t^2 + 58*ep^2*mWW^2*t^2 + 42*ep^3*mWW^2*t^2 + 18*ep*mtt*s*t^2 + 63*ep^2*mtt*s*t^2 + 54*ep^3*mtt*s*t^2 + 8*mWW*s*t^2 + 42*ep*mWW*s*t^2 + 73*ep^2*mWW*s*t^2 + 42*ep^3*mWW*s*t^2 + 6*ep*mtt*t^3 + 21*ep^2*mtt*t^3 + 18*ep^3*mtt*t^3 + 4*mWW*t^3 + 24*ep*mWW*t^3 + 47*ep^2*mWW*t^3 + 30*ep^3*mWW*t^3))/(ep^2*(1 + 2*ep)*(1 + 4*ep)*mtt*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, (2*ep)/(mtt - s - t), 0, 0, (mtt - s - t)^(-1), 0, ((1 + ep)*(mWW*s + mtt*t - s*t - t^2))/((1 + 4*ep)*mWW*(mtt - s - t)*t), (6*ep^2)/((1 + 4*ep)*mWW*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/((1 + 4*ep)*mWW*t*(-mtt + s + t)^2)), (-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2 + 12*mtt*s - 46*ep*mtt*s + 2*mWW*s - 10*ep*mWW*s - 6*s^2 + 23*ep*s^2 + 12*mtt*t - 46*ep*mtt*t + 2*mWW*t - 10*ep*mWW*t - 12*s*t + 46*ep*s*t - 6*t^2 + 23*ep*t^2)/(2*(1 + 4*ep)*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt + mWW + 5*s + 5*t))/(2*(1 + 4*ep)*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2), -(-(ep*mWW^2) - 2*mWW*t + 10*ep*mWW*t - 6*t^2 + 23*ep*t^2)/(2*(1 + 4*ep)*mWW*t*(-mtt + t)*(-mWW + t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mWW + 5*t))/(2*(1 + 4*ep)*mWW*t*(-mtt + t)*(-mWW + t)*(-mtt + s + t)), ((-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2)*(-mWW + t))/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW*t*(-mtt + t)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(5*mtt - mWW)*(-mWW + t))/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW*t*(-mtt + t)*(-mtt + s + t)), 0}, {0, 0, 0, 0, 0, 0, 0, (ep*(-3*mWW*s + 4*mtt*t - 3*mWW*t - s*t - t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep^2*(s + t)^2)/(s*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt^3*s - 4*mtt^2*mWW*s + 3*mtt*mWW^2*s - 2*mtt^2*s^2 + 3*mtt*mWW*s^2 - 3*mWW^2*s^2 + mtt*s^3 + mWW*s^3 + 3*mtt^3*t - 6*mtt^2*mWW*t + 3*mtt*mWW^2*t - 4*mtt^2*s*t + 7*mtt*mWW*s*t - 3*mWW^2*s*t + mtt*s^2*t + mWW*s^2*t))/((mtt - mWW)*(mtt - mWW - s)*s*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t))), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/((mtt - mWW)*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2*s + mtt*mWW*s - 2*mWW*s^2 - mtt^2*t + mtt*mWW*t + mtt*s*t - 3*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(3*mtt^2*s - 2*mtt*mWW*s + 3*mWW^2*s - 3*mtt*s^2 - mWW*s^2 + 3*mtt^2*t - 6*mtt*mWW*t + 3*mWW^2*t - 3*mtt*s*t - mWW*s*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (-2*ep*mtt^3*mWW^2*s - ep*mtt^2*mWW^3*s - 3*ep*mtt*mWW^4*s - 4*ep*mtt^2*mWW^2*s^2 + 10*ep*mtt*mWW^3*s^2 + 3*ep*mtt^2*mWW^3*t - 3*ep*mtt*mWW^4*t - 4*mtt^3*mWW*s*t + 20*ep*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 25*ep*mtt^2*mWW^2*s*t + 14*ep*mtt*mWW^3*s*t + 3*ep*mWW^4*s*t + 16*mtt^2*mWW*s^2*t - 56*ep*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t + 96*ep*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t - 46*ep*mWW^3*s^2*t - 3*ep*mtt^2*mWW^2*t^2 + 3*ep*mWW^4*t^2 - 12*mtt^3*s*t^2 + 46*ep*mtt^3*s*t^2 + 44*mtt^2*mWW*s*t^2 - 155*ep*mtt^2*mWW*s*t^2 - 44*mtt*mWW^2*s*t^2 + 158*ep*mtt*mWW^2*s*t^2 + 12*mWW^3*s*t^2 - 49*ep*mWW^3*s*t^2 - 4*ep*mtt^2*s^2*t^2 - 4*mtt*mWW*s^2*t^2 + 18*ep*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 - 20*ep*mWW^2*s^2*t^2 - 3*ep*mtt^2*mWW*t^3 + 6*ep*mtt*mWW^2*t^3 - 3*ep*mWW^3*t^3 - 11*ep*mtt^2*s*t^3 - 4*mtt*mWW*s*t^3 + 22*ep*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 - 23*ep*mWW^2*s*t^3 + 4*ep*mtt*s^2*t^3 + 2*ep*mWW*s^2*t^3 + 3*ep*mtt^2*t^4 - 3*ep*mWW^2*t^4 + ep*mtt*s*t^4 + 5*ep*mWW*s*t^4 - 3*ep*mtt*t^5 + 3*ep*mWW*t^5)/(4*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*mWW*s - mtt*mWW^2*s - 3*mWW^3*s - 4*mtt*mWW*s^2 + 10*mWW^2*s^2 + 3*mtt*mWW^2*t - 3*mWW^3*t + 10*mtt^2*s*t - 14*mtt*mWW*s*t + 16*mWW^2*s*t - 4*mtt*s^2*t - 2*mWW*s^2*t - 6*mtt*mWW*t^2 + 6*mWW^2*t^2 - mtt*s*t^2 - 5*mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/(4*(mtt - mWW)^2*s*(mtt - s - t)*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-(mtt*s) - 3*mWW*s + s^2 + 3*mtt*t - 3*mWW*t + s*t))/(2*ep*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, -(s*(-mWW + t)^2)/(4*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-(mWW*s) + 4*mtt*t - mWW*t - 3*s*t - 3*t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(mtt^2*mWW - mtt*mWW^2 - 3*mtt*mWW*s + mWW^2*s + 2*mWW*s^2 + mtt^2*t - 3*mtt*mWW*t + 2*mWW^2*t - mtt*s*t + 3*mWW*s*t)/(2*(mtt - mWW)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mWW)/(ep*(-mtt + mWW)*(mWW*s - mtt*t + mWW*t))), 0, -((-1 + 2*ep)*(-1 + 3*ep)*(3*mtt*mWW - 4*mWW*s + mtt*t - 4*mWW*t))/(4*ep*(mtt - mWW)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-3*mtt*mWW - mWW^2 + 4*mWW*s - mtt*t + 5*mWW*t))/(4*ep*mWW*(-mtt + mWW)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, -(-2*ep*mtt*mWW - ep*mWW^2 + 4*ep*mWW*s - 4*mtt*t + 10*ep*mtt*t + 4*mWW*t - 10*ep*mWW*t + 4*ep*s*t + 3*ep*t^2)/(8*ep*(mtt - mWW)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt - mWW + 4*s + 3*t))/(8*ep*(mtt - mWW)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mWW + t))/(4*ep^2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mtt + 5*ep*mtt + 3*ep*mWW - 2*s - 5*ep*s - 2*t - 5*ep*t)/(2*(mtt - s - t)*(mtt - mWW - s - t)), (-3*ep^2*t)/(s*(mtt - s - t)*(mtt - mWW - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(mtt - s)^2*(7*mtt - 3*mWW - 7*s - 4*t))/((mtt - mWW - s)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t))), 0, (-3*ep*(mtt + mWW - s - t))/(4*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)), (3*(-1 + 2*ep)*(-2 + 3*ep))/(4*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)), 0, 0, -(14*ep*mtt^6 - 48*ep*mtt^5*mWW + 60*ep*mtt^4*mWW^2 - 32*ep*mtt^3*mWW^3 + 6*ep*mtt^2*mWW^4 - 38*ep*mtt^5*s - 14*mtt^4*mWW*s + 151*ep*mtt^4*mWW*s + 34*mtt^3*mWW^2*s - 206*ep*mtt^3*mWW^2*s - 26*mtt^2*mWW^3*s + 108*ep*mtt^2*mWW^3*s + 6*mtt*mWW^4*s - 12*ep*mtt*mWW^4*s - 3*ep*mWW^5*s + 30*ep*mtt^4*s^2 + 44*mtt^3*mWW*s^2 - 214*ep*mtt^3*mWW*s^2 - 64*mtt^2*mWW^2*s^2 + 230*ep*mtt^2*mWW^2*s^2 + 20*mtt*mWW^3*s^2 - 34*ep*mtt*mWW^3*s^2 - 12*ep*mWW^4*s^2 - 2*ep*mtt^3*s^3 - 46*mtt^2*mWW*s^3 + 167*ep*mtt^2*mWW*s^3 + 30*mtt*mWW^2*s^3 - 80*ep*mtt*mWW^2*s^3 - 21*ep*mWW^3*s^3 - 4*ep*mtt^2*s^4 + 16*mtt*mWW*s^4 - 56*ep*mtt*mWW*s^4 - 4*ep*mWW^2*s^4 - 8*ep*mtt^5*t + 24*ep*mtt^4*mWW*t - 24*ep*mtt^3*mWW^2*t + 8*ep*mtt^2*mWW^3*t + 12*ep*mtt^4*s*t + 8*mtt^3*mWW*s*t - 52*ep*mtt^3*mWW*s*t - 16*mtt^2*mWW^2*s*t + 68*ep*mtt^2*mWW^2*s*t + 8*mtt*mWW^3*s*t - 28*ep*mtt*mWW^3*s*t - 24*mtt^2*mWW*s^2*t + 84*ep*mtt^2*mWW*s^2*t + 24*mtt*mWW^2*s^2*t - 72*ep*mtt*mWW^2*s^2*t - 12*ep*mWW^3*s^2*t - 4*ep*mtt^2*s^3*t + 16*mtt*mWW*s^3*t - 56*ep*mtt*mWW*s^3*t - 4*ep*mWW^2*s^3*t)/(4*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(14*mtt^5 - 34*mtt^4*mWW + 26*mtt^3*mWW^2 - 6*mtt^2*mWW^3 - 38*mtt^4*s + 91*mtt^3*mWW*s - 71*mtt^2*mWW^2*s + 21*mtt*mWW^3*s - 3*mWW^4*s + 30*mtt^3*s^2 - 84*mtt^2*mWW*s^2 + 66*mtt*mWW^2*s^2 - 12*mWW^3*s^2 - 2*mtt^2*s^3 + 31*mtt*mWW*s^3 - 21*mWW^2*s^3 - 4*mtt*s^4 - 4*mWW*s^4 - 8*mtt^4*t + 16*mtt^3*mWW*t - 8*mtt^2*mWW^2*t + 12*mtt^3*s*t - 24*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 12*mtt*mWW*s^2*t - 12*mWW^2*s^2*t - 4*mtt*s^3*t - 4*mWW*s^3*t))/(4*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-mtt^2 + 17*ep*mtt^2 - 2*mtt*mWW + 3*mWW^2 - 9*ep*mWW^2 + 2*mtt*s - 34*ep*mtt*s + 2*mWW*s - s^2 + 17*ep*s^2 + 4*mtt*t - 20*ep*mtt*t - 4*mWW*t + 12*ep*mWW*t - 4*s*t + 20*ep*s*t))/(2*ep*(mtt - mWW - s)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (s*(-mtt + mWW + s + t))/(4*t*(-mtt + s + t)), -ep/(2*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s)*(mtt - s - 2*t))/(2*ep*(mtt - mWW - s)*s*(mtt - s - t)*t), 0, -(ep*mtt^2 - 4*mtt*mWW + 14*ep*mtt*mWW + ep*mWW^2 - 2*ep*mtt*s + 4*mWW*s - 14*ep*mWW*s + ep*s^2 - 2*ep*mtt*t + 4*mWW*t - 14*ep*mWW*t + 2*ep*s*t + ep*t^2)/(8*ep*mWW*(mtt - s - t)*t*(-mtt + mWW + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt - mWW + s + t))/(8*ep*mWW*t*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, (2*ep*mtt^4 - 4*ep*mtt^3*mWW + 2*ep*mtt^2*mWW^2 - 4*ep*mtt^3*s + 2*mtt^2*mWW*s - 3*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s + 6*ep*mtt*mWW^2*s + ep*mWW^3*s + 2*ep*mtt^2*s^2 - 2*mtt*mWW*s^2 + 7*ep*mtt*mWW*s^2 - ep*mWW^2*s^2 - 4*ep*mtt^3*t + 8*ep*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t + 4*ep*mtt^2*s*t - 4*ep*mWW^2*s*t)/(8*ep*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*t), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + 3*mtt*mWW*s + mWW^2*s + 2*mtt*s^2 - mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - 4*mWW*s*t))/(8*ep*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 5*ep*mtt + mWW - 3*ep*mWW + s - 5*ep*s - 4*ep*t))/(4*ep^2*(mtt - mWW - s)*s*(mtt - s - t)*t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((1 + 2*ep)*(-3*ep*mWW*s + 2*mtt*t + 5*ep*mtt*t - 2*s*t - 5*ep*s*t - 2*t^2 - 5*ep*t^2))/((1 + 4*ep)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), (-6*ep^2*(1 + 2*ep)*t)/((1 + 4*ep)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(1 + 6*ep))/((1 + 4*ep)*(-mtt + s + t)^2*(mWW*s + mtt*t - s*t - t^2))), -(mWW*(-6*mtt^3 - 29*ep*mtt^3 + 135*ep^2*mtt^3 + 338*ep^3*mtt^3 - 4*mtt^2*mWW - 9*ep*mtt^2*mWW + 41*ep^2*mtt^2*mWW + 226*ep^3*mtt^2*mWW + 2*mtt*mWW^2 + 5*ep*mtt*mWW^2 - 55*ep^2*mtt*mWW^2 - 58*ep^3*mtt*mWW^2 + ep*mWW^3 + 7*ep^2*mWW^3 + 6*ep^3*mWW^3 + 18*mtt^2*s + 87*ep*mtt^2*s - 405*ep^2*mtt^2*s - 1014*ep^3*mtt^2*s + 8*mtt*mWW*s + 18*ep*mtt*mWW*s - 82*ep^2*mtt*mWW*s - 452*ep^3*mtt*mWW*s - 2*mWW^2*s - 5*ep*mWW^2*s + 55*ep^2*mWW^2*s + 58*ep^3*mWW^2*s - 18*mtt*s^2 - 87*ep*mtt*s^2 + 405*ep^2*mtt*s^2 + 1014*ep^3*mtt*s^2 - 4*mWW*s^2 - 9*ep*mWW*s^2 + 41*ep^2*mWW*s^2 + 226*ep^3*mWW*s^2 + 6*s^3 + 29*ep*s^3 - 135*ep^2*s^3 - 338*ep^3*s^3 + 18*mtt^2*t + 87*ep*mtt^2*t - 405*ep^2*mtt^2*t - 1014*ep^3*mtt^2*t + 8*mtt*mWW*t + 18*ep*mtt*mWW*t - 82*ep^2*mtt*mWW*t - 452*ep^3*mtt*mWW*t - 2*mWW^2*t - 5*ep*mWW^2*t + 55*ep^2*mWW^2*t + 58*ep^3*mWW^2*t - 36*mtt*s*t - 174*ep*mtt*s*t + 810*ep^2*mtt*s*t + 2028*ep^3*mtt*s*t - 8*mWW*s*t - 18*ep*mWW*s*t + 82*ep^2*mWW*s*t + 452*ep^3*mWW*s*t + 18*s^2*t + 87*ep*s^2*t - 405*ep^2*s^2*t - 1014*ep^3*s^2*t - 18*mtt*t^2 - 87*ep*mtt*t^2 + 405*ep^2*mtt*t^2 + 1014*ep^3*mtt*t^2 - 4*mWW*t^2 - 9*ep*mWW*t^2 + 41*ep^2*mWW*t^2 + 226*ep^3*mWW*t^2 + 18*s*t^2 + 87*ep*s*t^2 - 405*ep^2*s*t^2 - 1014*ep^3*s*t^2 + 6*t^3 + 29*ep*t^3 - 135*ep^2*t^3 - 338*ep^3*t^3))/(2*(1 + ep)*(1 + 4*ep)*(mtt - s - t)^2*(-mtt + mWW + s + t)^3*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*mWW*(7*mtt^2 + 57*ep*mtt^2 + 86*ep^2*mtt^2 - 4*mtt*mWW - 32*ep*mtt*mWW - 28*ep^2*mtt*mWW + mWW^2 + 7*ep*mWW^2 + 6*ep^2*mWW^2 - 14*mtt*s - 114*ep*mtt*s - 172*ep^2*mtt*s + 4*mWW*s + 32*ep*mWW*s + 28*ep^2*mWW*s + 7*s^2 + 57*ep*s^2 + 86*ep^2*s^2 - 14*mtt*t - 114*ep*mtt*t - 172*ep^2*mtt*t + 4*mWW*t + 32*ep*mWW*t + 28*ep^2*mWW*t + 14*s*t + 114*ep*s*t + 172*ep^2*s*t + 7*t^2 + 57*ep*t^2 + 86*ep^2*t^2))/(2*(1 + ep)*(1 + 4*ep)*(mtt - s - t)^2*(-mtt + mWW + s + t)^3*(mWW*s + mtt*t - s*t - t^2)), (ep*mtt*mWW^2 + 7*ep^2*mtt*mWW^2 + 6*ep^3*mtt*mWW^2 - ep*mWW^2*s - 4*ep^2*mWW^2*s + 2*mtt*mWW*t + 7*ep*mtt*mWW*t - 40*ep^2*mtt*mWW*t - 36*ep^3*mtt*mWW*t - ep*mWW^2*t - 7*ep^2*mWW^2*t - 6*ep^3*mWW^2*t - 2*mWW*s*t + 2*ep*mWW*s*t + 40*ep^2*mWW*s*t + 4*ep*mtt*t^2 - 47*ep^2*mtt*t^2 + 30*ep^3*mtt*t^2 - 2*mWW*t^2 - 7*ep*mWW*t^2 + 40*ep^2*mWW*t^2 + 36*ep^3*mWW*t^2 - 6*s*t^2 - ep*s*t^2 + 92*ep^2*s*t^2 - 4*ep*t^3 + 47*ep^2*t^3 - 30*ep^3*t^3)/(2*(1 + ep)*(1 + 4*ep)*(mtt - t)^2*(mtt - s - t)*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-(mtt*mWW) - 7*ep*mtt*mWW - 6*ep^2*mtt*mWW + mWW*s + 4*ep*mWW*s + 2*mtt*t + 17*ep*mtt*t + 6*ep^2*mtt*t + mWW*t + 7*ep*mWW*t + 6*ep^2*mWW*t - 5*s*t - 20*ep*s*t - 2*t^2 - 17*ep*t^2 - 6*ep^2*t^2))/(2*(1 + ep)*(1 + 4*ep)*(mtt - t)^2*(mtt - s - t)*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), (-6*mtt^4*mWW - 29*ep*mtt^4*mWW + 135*ep^2*mtt^4*mWW + 338*ep^3*mtt^4*mWW - 4*mtt^3*mWW^2 - 9*ep*mtt^3*mWW^2 + 41*ep^2*mtt^3*mWW^2 + 226*ep^3*mtt^3*mWW^2 + 2*mtt^2*mWW^3 + 5*ep*mtt^2*mWW^3 - 55*ep^2*mtt^2*mWW^3 - 58*ep^3*mtt^2*mWW^3 + ep*mtt*mWW^4 + 7*ep^2*mtt*mWW^4 + 6*ep^3*mtt*mWW^4 + 6*mtt^3*mWW*s + 11*ep*mtt^3*mWW*s - 102*ep^2*mtt^3*mWW*s - 200*ep^3*mtt^3*mWW*s + 4*mtt^2*mWW^2*s + 21*ep*mtt^2*mWW^2*s - 56*ep^2*mtt^2*mWW^2*s - 304*ep^3*mtt^2*mWW^2*s - 2*mtt*mWW^3*s + ep*mtt*mWW^3*s + 34*ep^2*mtt*mWW^3*s - 8*ep^3*mtt*mWW^3*s - ep*mWW^4*s - 4*ep^2*mWW^4*s + 14*ep*mtt^4*t - 57*ep^2*mtt^4*t - 170*ep^3*mtt^4*t + 22*mtt^3*mWW*t + 81*ep*mtt^3*mWW*t - 324*ep^2*mtt^3*mWW*t - 1076*ep^3*mtt^3*mWW*t + 4*mtt^2*mWW^2*t + 7*ep*mtt^2*mWW^2*t - 52*ep^2*mtt^2*mWW^2*t - 352*ep^3*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 5*ep*mtt*mWW^3*t + 56*ep^2*mtt*mWW^3*t + 68*ep^3*mtt*mWW^3*t - ep*mWW^4*t - 7*ep^2*mWW^4*t - 6*ep^3*mWW^4*t - 6*mtt^3*s*t - 11*ep*mtt^3*s*t + 102*ep^2*mtt^3*s*t + 200*ep^3*mtt^3*s*t - 4*mtt^2*mWW*s*t - 31*ep*mtt^2*mWW*s*t + 66*ep^2*mtt^2*mWW*s*t + 504*ep^3*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 25*ep*mtt*mWW^2*s*t + 74*ep^2*mtt*mWW^2*s*t + 312*ep^3*mtt*mWW^2*s*t + 3*ep*mWW^3*s*t + 14*ep^2*mWW^3*s*t + 8*ep^3*mWW^3*s*t - 24*ep*mtt^3*t^2 + 67*ep^2*mtt^3*t^2 + 370*ep^3*mtt^3*t^2 - 24*mtt^2*mWW*t^2 - 76*ep*mtt^2*mWW*t^2 + 297*ep^2*mtt^2*mWW*t^2 + 1042*ep^3*mtt^2*mWW*t^2 + 4*ep*mtt*mWW^2*t^2 + 21*ep^2*mtt*mWW^2*t^2 + 134*ep^3*mtt*mWW^2*t^2 - ep^2*mWW^3*t^2 - 10*ep^3*mWW^3*t^2 + 10*ep*mtt^2*s*t^2 - 10*ep^2*mtt^2*s*t^2 - 200*ep^3*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 + 24*ep*mtt*mWW*s*t^2 - 108*ep^2*mtt*mWW*s*t^2 - 304*ep^3*mtt*mWW*s*t^2 - 2*ep*mWW^2*s*t^2 - 10*ep^2*mWW^2*s*t^2 - 8*ep^3*mWW^2*s*t^2 + 10*ep*mtt^2*t^3 - 10*ep^2*mtt^2*t^3 - 200*ep^3*mtt^2*t^3 + 8*mtt*mWW*t^3 + 24*ep*mtt*mWW*t^3 - 108*ep^2*mtt*mWW*t^3 - 304*ep^3*mtt*mWW*t^3 - 2*ep*mWW^2*t^3 - 10*ep^2*mWW^2*t^3 - 8*ep^3*mWW^2*t^3)/(2*(1 + ep)*(1 + 4*ep)*(-mtt + mWW)^3*(mtt - t)^2*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(7*mtt^3*mWW + 57*ep*mtt^3*mWW + 86*ep^2*mtt^3*mWW - 4*mtt^2*mWW^2 - 32*ep*mtt^2*mWW^2 - 28*ep^2*mtt^2*mWW^2 + mtt*mWW^3 + 7*ep*mtt*mWW^3 + 6*ep^2*mtt*mWW^3 - 7*mtt^2*mWW*s - 42*ep*mtt^2*mWW*s - 56*ep^2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 14*ep*mtt*mWW^2*s - 8*ep^2*mtt*mWW^2*s - mWW^3*s - 4*ep*mWW^3*s - 4*mtt^3*t - 39*ep*mtt^3*t - 62*ep^2*mtt^3*t - 11*mtt^2*mWW*t - 83*ep*mtt^2*mWW*t - 162*ep^2*mtt^2*mWW*t + 4*mtt*mWW^2*t + 33*ep*mtt*mWW^2*t + 38*ep^2*mtt*mWW^2*t - mWW^3*t - 7*ep*mWW^3*t - 6*ep^2*mWW^3*t + 7*mtt^2*s*t + 42*ep*mtt^2*s*t + 56*ep^2*mtt^2*s*t - 2*mtt*mWW*s*t + 8*ep*mtt*mWW*s*t + 64*ep^2*mtt*mWW*s*t + 3*mWW^2*s*t + 14*ep*mWW^2*s*t + 8*ep^2*mWW^2*s*t + 6*mtt^2*t^2 + 61*ep*mtt^2*t^2 + 118*ep^2*mtt^2*t^2 + 6*mtt*mWW*t^2 + 36*ep*mtt*mWW*t^2 + 84*ep^2*mtt*mWW*t^2 - ep*mWW^2*t^2 - 10*ep^2*mWW^2*t^2 - 2*mtt*s*t^2 - 22*ep*mtt*s*t^2 - 56*ep^2*mtt*s*t^2 - 2*mWW*s*t^2 - 10*ep*mWW*s*t^2 - 8*ep^2*mWW*s*t^2 - 2*mtt*t^3 - 22*ep*mtt*t^3 - 56*ep^2*mtt*t^3 - 2*mWW*t^3 - 10*ep*mWW*t^3 - 8*ep^2*mWW*t^3))/(2*(1 + ep)*(1 + 4*ep)*(-mtt + mWW)^3*(mtt - t)^2*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + ep)*(mWW*s + mtt*t - s*t - t^2))/((1 + 4*ep)*t*(-mtt + s + t)), (-2*ep*(1 + ep))/((1 + 4*ep)*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/((1 + 4*ep)*t*(-mtt + s + t)^2), (mWW*(6*mtt^2 - 23*ep*mtt^2 + 2*mtt*mWW - 10*ep*mtt*mWW + ep*mWW^2 - 12*mtt*s + 46*ep*mtt*s - 2*mWW*s + 10*ep*mWW*s + 6*s^2 - 23*ep*s^2 - 12*mtt*t + 46*ep*mtt*t - 2*mWW*t + 10*ep*mWW*t + 12*s*t - 46*ep*s*t + 6*t^2 - 23*ep*t^2))/(2*(1 + 4*ep)*(mtt - s - t)^2*t*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*mWW*(-5*mtt + mWW + 5*s + 5*t))/(2*(1 + 4*ep)*(mtt - s - t)^2*t*(-mtt + mWW + s + t)^2), (ep^2*mWW^2 + 3*ep*mWW*t - 6*ep^2*mWW*t - 2*t^2 + 5*ep*t^2 + 5*ep^2*t^2)/(2*ep*(1 + 4*ep)*(mtt - t)*(mWW - t)*(mtt - s - t)*t), -((-1 + 2*ep)*(-2 + 3*ep)*(ep*mWW + t - ep*t))/(2*ep*(1 + 4*ep)*(mtt - t)*(mWW - t)*(mtt - s - t)*t), -(6*ep*mtt^2*mWW - 23*ep^2*mtt^2*mWW + 2*ep*mtt*mWW^2 - 10*ep^2*mtt*mWW^2 + ep^2*mWW^3 + 2*mtt^2*t - 5*ep*mtt^2*t - 5*ep^2*mtt^2*t - 2*mtt*mWW*t - 4*ep*mtt*mWW*t + 34*ep^2*mtt*mWW*t + ep*mWW^2*t + 3*ep^2*mWW^2*t)/(2*ep*(1 + 4*ep)*(-mtt + mWW)^2*(mtt - t)*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(-5*ep*mtt*mWW + ep*mWW^2 - mtt*t + ep*mtt*t + mWW*t + 3*ep*mWW*t))/(2*ep*(1 + 4*ep)*(-mtt + mWW)^2*(mtt - t)*(mtt - s - t)*t), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*mtt^2 - 4*ep*mtt^2 + 2*mtt*mWW + ep*mtt*mWW + 3*ep*mWW^2 + 4*mtt*s + 8*ep*mtt*s - 2*mWW*s - ep*mWW*s - 2*s^2 - 4*ep*s^2 + 2*mtt*t + 3*ep*mtt*t - 2*mWW*t - 4*ep*mWW*t - 2*s*t - 3*ep*s*t + ep*t^2)/(2*(mtt - mWW - s)*(-mtt + s + t)*(-mtt + mWW + s + t)), (3*ep*(-1 + 2*ep)*(-mtt + s)*(-2*mtt + mWW + 2*s + t))/(2*s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^2 - 3*mtt*mWW + mWW^2 - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/(4*(mtt - mWW)^2*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)), 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-mWW + t))/(4*s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, -(-6*ep*mtt^5 + 9*ep*mtt^4*mWW + 3*ep*mtt^3*mWW^2 - 9*ep*mtt^2*mWW^3 + 3*ep*mtt*mWW^4 + 22*ep*mtt^4*s - 4*mtt^3*mWW*s - 8*ep*mtt^3*mWW*s + 4*mtt^2*mWW^2*s - 16*ep*mtt^2*mWW^2*s + 2*ep*mtt*mWW^3*s - 30*ep*mtt^3*s^2 + 8*mtt^2*mWW*s^2 - 13*ep*mtt^2*mWW*s^2 - 8*mtt*mWW^2*s^2 + 27*ep*mtt*mWW^2*s^2 + 4*ep*mWW^3*s^2 + 18*ep*mtt^2*s^3 - 4*mtt*mWW*s^3 + 14*ep*mtt*mWW*s^3 + 4*mWW^2*s^3 - 14*ep*mWW^2*s^3 - 4*ep*mtt*s^4 - 2*ep*mWW*s^4 + 15*ep*mtt^4*t - 21*ep*mtt^3*mWW*t + 3*ep*mtt^2*mWW^2*t + 3*ep*mtt*mWW^3*t - 42*ep*mtt^3*s*t + 8*mtt^2*mWW*s*t + 2*ep*mtt^2*mWW*s*t - 8*mtt*mWW^2*s*t + 24*ep*mtt*mWW^2*s*t + 4*ep*mWW^3*s*t + 39*ep*mtt^2*s^2*t - 8*mtt*mWW*s^2*t + 25*ep*mtt*mWW*s^2*t + 8*mWW^2*s^2*t - 28*ep*mWW^2*s^2*t - 12*ep*mtt*s^3*t - 6*ep*mWW*s^3*t - 12*ep*mtt^3*t^2 + 15*ep*mtt^2*mWW*t^2 - 3*ep*mtt*mWW^2*t^2 + 24*ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 + 8*ep*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 - 14*ep*mWW^2*s*t^2 - 12*ep*mtt*s^2*t^2 - 6*ep*mWW*s^2*t^2 + 3*ep*mtt^2*t^3 - 3*ep*mtt*mWW*t^3 - 4*ep*mtt*s*t^3 - 2*ep*mWW*s*t^3)/(8*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(6*mtt^4 - 15*mtt^3*mWW + 12*mtt^2*mWW^2 - 3*mtt*mWW^3 - 16*mtt^3*s + 21*mtt^2*mWW*s - 5*mtt*mWW^2*s + 14*mtt^2*s^2 - 4*mtt*mWW*s^2 - 4*mWW^2*s^2 - 4*mtt*s^3 - 2*mWW*s^3 - 9*mtt^3*t + 15*mtt^2*mWW*t - 6*mtt*mWW^2*t + 17*mtt^2*s*t - 7*mtt*mWW*s*t - 4*mWW^2*s*t - 8*mtt*s^2*t - 4*mWW*s^2*t + 3*mtt^2*t^2 - 3*mtt*mWW*t^2 - 4*mtt*s*t^2 - 2*mWW*s*t^2))/(8*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)^2), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(-mtt + mWW + s + t)*(-2*mtt + mWW + 2*s + t))/(2*(-1 + 2*ep)*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (2*mtt^2 - 4*ep*mtt^2 - 2*mtt*mWW + 7*ep*mtt*mWW - 4*mtt*s + 8*ep*mtt*s + 2*mWW*s - 7*ep*mWW*s + 2*s^2 - 4*ep*s^2 - 2*mtt*t + 5*ep*mtt*t + 2*mWW*t - 8*ep*mWW*t + 2*s*t - 5*ep*s*t)/(2*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 3*ep)*(6*mtt^2 - 3*mtt*mWW - 10*mtt*s + 4*mWW*s + 4*s^2 - 7*mtt*t + 4*mWW*t + 4*s*t))/(4*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, -((-1 + 3*ep)*(-2*mtt - mWW + 2*s + 3*t))/(4*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), 0, 0, -(-6*ep*mtt^4 + 8*mtt^3*mWW - 23*ep*mtt^3*mWW - 12*mtt^2*mWW^2 + 42*ep*mtt^2*mWW^2 + 4*mtt*mWW^3 - 13*ep*mtt*mWW^3 + 22*ep*mtt^3*s - 16*mtt^2*mWW*s + 42*ep*mtt^2*mWW*s + 20*mtt*mWW^2*s - 72*ep*mtt*mWW^2*s - 4*mWW^3*s + 14*ep*mWW^3*s - 30*ep*mtt^2*s^2 + 8*mtt*mWW*s^2 - 15*ep*mtt*mWW*s^2 - 8*mWW^2*s^2 + 30*ep*mWW^2*s^2 + 18*ep*mtt*s^3 - 4*ep*mWW*s^3 - 4*ep*s^4 + 17*ep*mtt^3*t - 12*mtt^2*mWW*t + 30*ep*mtt^2*mWW*t + 16*mtt*mWW^2*t - 55*ep*mtt*mWW^2*t - 4*mWW^3*t + 14*ep*mWW^3*t - 46*ep*mtt^2*s*t + 12*mtt*mWW*s*t - 20*ep*mtt*mWW*s*t - 12*mWW^2*s*t + 42*ep*mWW^2*s*t + 41*ep*mtt*s^2*t - 10*ep*mWW*s^2*t - 12*ep*s^3*t - 16*ep*mtt^2*t^2 + 4*mtt*mWW*t^2 - 5*ep*mtt*mWW*t^2 - 4*mWW^2*t^2 + 12*ep*mWW^2*t^2 + 28*ep*mtt*s*t^2 - 8*ep*mWW*s*t^2 - 12*ep*s^2*t^2 + 5*ep*mtt*t^3 - 2*ep*mWW*t^3 - 4*ep*s*t^3)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)*(-mtt + mWW + s + t)), -((-2 + 3*ep)*(6*mtt^3 - 7*mtt^2*mWW + mtt*mWW^2 - 16*mtt^2*s + 15*mtt*mWW*s - 2*mWW^2*s + 14*mtt*s^2 - 8*mWW*s^2 - 4*s^3 - 11*mtt^2*t + 10*mtt*mWW*t - 2*mWW^2*t + 19*mtt*s*t - 10*mWW*s*t - 8*s^2*t + 5*mtt*t^2 - 2*mWW*t^2 - 4*s*t^2))/(8*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((mtt^6 + 3*ep*mtt^6 - 4*ep*mtt^5*mWW - 4*mtt^4*mWW^2 + ep*mtt^4*mWW^2 + 4*mtt^3*mWW^3 - 2*ep*mtt^3*mWW^3 - mtt^2*mWW^4 + 2*ep*mtt^2*mWW^4 - 3*mtt^5*s - 13*ep*mtt^5*s - 3*mtt^4*mWW*s + 19*ep*mtt^4*mWW*s + 12*mtt^3*mWW^2*s - 15*ep*mtt^3*mWW^2*s - 7*mtt^2*mWW^3*s + 11*ep*mtt^2*mWW^3*s + mtt*mWW^4*s - 2*ep*mtt*mWW^4*s + 3*mtt^4*s^2 + 24*ep*mtt^4*s^2 + 7*mtt^3*mWW*s^2 - 37*ep*mtt^3*mWW*s^2 - 11*mtt^2*mWW^2*s^2 + 29*ep*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 - 9*ep*mtt*mWW^3*s^2 - mtt^3*s^3 - 24*ep*mtt^3*s^3 - 5*mtt^2*mWW*s^3 + 33*ep*mtt^2*mWW*s^3 + 3*mtt*mWW^2*s^3 - 15*ep*mtt*mWW^2*s^3 + 13*ep*mtt^2*s^4 + mtt*mWW*s^4 - 11*ep*mtt*mWW*s^4 - 3*ep*mtt*s^5 - 4*mtt^5*t - 13*ep*mtt^5*t + 2*mtt^4*mWW*t + 21*ep*mtt^4*mWW*t + 10*mtt^3*mWW^2*t - 6*ep*mtt^3*mWW^2*t - 10*mtt^2*mWW^3*t + 2*ep*mtt^2*mWW^3*t + 2*mtt*mWW^4*t - 4*ep*mtt*mWW^4*t + 9*mtt^4*s*t + 46*ep*mtt^4*s*t + 6*mtt^3*mWW*s*t - 70*ep*mtt^3*mWW*s*t - 26*mtt^2*mWW^2*s*t + 39*ep*mtt^2*mWW^2*s*t + 12*mtt*mWW^3*s*t - 18*ep*mtt*mWW^3*s*t - mWW^4*s*t + 2*ep*mWW^4*s*t - 6*mtt^3*s^2*t - 66*ep*mtt^3*s^2*t - 15*mtt^2*mWW*s^2*t + 87*ep*mtt^2*mWW*s^2*t + 18*mtt*mWW^2*s^2*t - 41*ep*mtt*mWW^2*s^2*t - 3*mWW^3*s^2*t + 6*ep*mWW^3*s^2*t + mtt^2*s^3*t + 46*ep*mtt^2*s^3*t + 8*mtt*mWW*s^3*t - 40*ep*mtt*mWW*s^3*t - 3*mWW^2*s^3*t + 6*ep*mWW^2*s^3*t - 13*ep*mtt*s^4*t - mWW*s^4*t + 2*ep*mWW*s^4*t + 6*mtt^4*t^2 + 22*ep*mtt^4*t^2 - 6*mtt^3*mWW*t^2 - 40*ep*mtt^3*mWW*t^2 - 7*mtt^2*mWW^2*t^2 + 14*ep*mtt^2*mWW^2*t^2 + 8*mtt*mWW^3*t^2 + 2*ep*mtt*mWW^3*t^2 - mWW^4*t^2 + 2*ep*mWW^4*t^2 - 9*mtt^3*s*t^2 - 60*ep*mtt^3*s*t^2 - 4*mtt^2*mWW*s*t^2 + 88*ep*mtt^2*mWW*s*t^2 + 17*mtt*mWW^2*s*t^2 - 35*ep*mtt*mWW^2*s*t^2 - 5*mWW^3*s*t^2 + 7*ep*mWW^3*s*t^2 + 3*mtt^2*s^2*t^2 + 60*ep*mtt^2*s^2*t^2 + 11*mtt*mWW*s^2*t^2 - 59*ep*mtt*mWW*s^2*t^2 - 7*mWW^2*s^2*t^2 + 12*ep*mWW^2*s^2*t^2 - 22*ep*mtt*s^3*t^2 - 3*mWW*s^3*t^2 + 7*ep*mWW*s^3*t^2 - 4*mtt^3*t^3 - 18*ep*mtt^3*t^3 + 6*mtt^2*mWW*t^3 + 34*ep*mtt^2*mWW*t^3 - 14*ep*mtt*mWW^2*t^3 - 2*mWW^3*t^3 - 2*ep*mWW^3*t^3 + 3*mtt^2*s*t^3 + 34*ep*mtt^2*s*t^3 + 2*mtt*mWW*s*t^3 - 42*ep*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 + 11*ep*mWW^2*s*t^3 - 18*ep*mtt*s^2*t^3 - 3*mWW*s^2*t^3 + 9*ep*mWW*s^2*t^3 + mtt^2*t^4 + 7*ep*mtt^2*t^4 - 2*mtt*mWW*t^4 - 12*ep*mtt*mWW*t^4 + mWW^2*t^4 + 5*ep*mWW^2*t^4 - 7*ep*mtt*s*t^4 - mWW*s*t^4 + 5*ep*mWW*s*t^4 - ep*mtt*t^5 + ep*mWW*t^5)/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (-6*ep^2*(2*ep*mtt^6 + mtt^5*mWW - 3*ep*mtt^5*mWW - 2*mtt^4*mWW^2 + ep*mtt^4*mWW^2 + mtt^3*mWW^3 + mtt^5*s - 11*ep*mtt^5*s - 5*mtt^4*mWW*s + 15*ep*mtt^4*mWW*s + 5*mtt^3*mWW^2*s - 6*ep*mtt^3*mWW^2*s - mtt^2*mWW^3*s + ep*mtt^2*mWW^3*s - 3*mtt^4*s^2 + 24*ep*mtt^4*s^2 + 7*mtt^3*mWW*s^2 - 28*ep*mtt^3*mWW*s^2 - 3*mtt^2*mWW^2*s^2 + 10*ep*mtt^2*mWW^2*s^2 - ep*mtt*mWW^3*s^2 + 3*mtt^3*s^3 - 26*ep*mtt^3*s^3 - 3*mtt^2*mWW*s^3 + 23*ep*mtt^2*mWW*s^3 - 5*ep*mtt*mWW^2*s^3 - mtt^2*s^4 + 14*ep*mtt^2*s^4 - 7*ep*mtt*mWW*s^4 - 3*ep*mtt*s^5 - 8*ep*mtt^5*t - 3*mtt^4*mWW*t + 14*ep*mtt^4*mWW*t + 6*mtt^3*mWW^2*t - 6*ep*mtt^3*mWW^2*t - 3*mtt^2*mWW^3*t - 3*mtt^4*s*t + 34*ep*mtt^4*s*t + 12*mtt^3*mWW*s*t - 52*ep*mtt^3*mWW*s*t - 13*mtt^2*mWW^2*s*t + 22*ep*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t - 4*ep*mtt*mWW^3*s*t + 6*mtt^3*s^2*t - 54*ep*mtt^3*s^2*t - 13*mtt^2*mWW*s^2*t + 64*ep*mtt^2*mWW*s^2*t + 8*mtt*mWW^2*s^2*t - 22*ep*mtt*mWW^2*s^2*t - mWW^3*s^2*t + 2*ep*mWW^3*s^2*t - 3*mtt^2*s^3*t + 38*ep*mtt^2*s^3*t + 5*mtt*mWW*s^3*t - 28*ep*mtt*mWW*s^3*t - 2*mWW^2*s^3*t + 4*ep*mWW^2*s^3*t - 10*ep*mtt*s^4*t - mWW*s^4*t + 2*ep*mWW*s^4*t + 12*ep*mtt^4*t^2 + 3*mtt^3*mWW*t^2 - 24*ep*mtt^3*mWW*t^2 - 6*mtt^2*mWW^2*t^2 + 12*ep*mtt^2*mWW^2*t^2 + 3*mtt*mWW^3*t^2 + 3*mtt^3*s*t^2 - 36*ep*mtt^3*s*t^2 - 9*mtt^2*mWW*s*t^2 + 60*ep*mtt^2*mWW*s*t^2 + 10*mtt*mWW^2*s*t^2 - 24*ep*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 + 3*ep*mWW^3*s*t^2 - 3*mtt^2*s^2*t^2 + 36*ep*mtt^2*s^2*t^2 + 7*mtt*mWW*s^2*t^2 - 40*ep*mtt*mWW*s^2*t^2 - 4*mWW^2*s^2*t^2 + 8*ep*mWW^2*s^2*t^2 - 12*ep*mtt*s^3*t^2 - 2*mWW*s^3*t^2 + 5*ep*mWW*s^3*t^2 - 8*ep*mtt^3*t^3 - mtt^2*mWW*t^3 + 18*ep*mtt^2*mWW*t^3 + 2*mtt*mWW^2*t^3 - 10*ep*mtt*mWW^2*t^3 - mWW^3*t^3 - mtt^2*s*t^3 + 14*ep*mtt^2*s*t^3 + 2*mtt*mWW*s*t^3 - 24*ep*mtt*mWW*s*t^3 - 2*mWW^2*s*t^3 + 8*ep*mWW^2*s*t^3 - 6*ep*mtt*s^2*t^3 - mWW*s^2*t^3 + 4*ep*mWW*s^2*t^3 + 2*ep*mtt^2*t^4 - 5*ep*mtt*mWW*t^4 + 3*ep*mWW^2*t^4 - ep*mtt*s*t^4 + ep*mWW*s*t^4))/((1 + ep)*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (-2*ep*mWW*(-mtt^6 + 3*ep*mtt^6 + 3*mtt^5*mWW - 6*ep*mtt^5*mWW - 3*mtt^4*mWW^2 + 3*ep*mtt^4*mWW^2 + mtt^3*mWW^3 + 4*mtt^5*s - 12*ep*mtt^5*s - 8*mtt^4*mWW*s + 24*ep*mtt^4*mWW*s + 4*mtt^3*mWW^2*s - 15*ep*mtt^3*mWW^2*s + 3*ep*mtt^2*mWW^3*s - 6*mtt^4*s^2 + 18*ep*mtt^4*s^2 + 6*mtt^3*mWW*s^2 - 33*ep*mtt^3*mWW*s^2 + mtt^2*mWW^2*s^2 + 18*ep*mtt^2*mWW^2*s^2 - mtt*mWW^3*s^2 - 3*ep*mtt*mWW^3*s^2 + 4*mtt^3*s^3 - 12*ep*mtt^3*s^3 + 18*ep*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 - 6*ep*mtt*mWW^2*s^3 - mtt^2*s^4 + 3*ep*mtt^2*s^4 - mtt*mWW*s^4 - 3*ep*mtt*mWW*s^4 + 2*mtt^5*t - 9*ep*mtt^5*t - 6*mtt^4*mWW*t + 18*ep*mtt^4*mWW*t + 6*mtt^3*mWW^2*t - 9*ep*mtt^3*mWW^2*t - 2*mtt^2*mWW^3*t - 8*mtt^4*s*t + 24*ep*mtt^4*s*t + 14*mtt^3*mWW*s*t - 42*ep*mtt^3*mWW*s*t - 5*mtt^2*mWW^2*s*t + 21*ep*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t - 3*ep*mtt*mWW^3*s*t + 11*mtt^3*s^2*t - 18*ep*mtt^3*s^2*t - 7*mtt^2*mWW*s^2*t + 21*ep*mtt^2*mWW*s^2*t - 3*mtt*mWW^2*s^2*t + mWW^3*s^2*t - 3*ep*mWW^3*s^2*t - 6*mtt^2*s^3*t - 2*mtt*mWW*s^3*t + 6*ep*mtt*mWW*s^3*t + 2*mWW^2*s^3*t - 6*ep*mWW^2*s^3*t + mtt*s^4*t + 3*ep*mtt*s^4*t + mWW*s^4*t - 3*ep*mWW*s^4*t - mtt^4*t^2 + 9*ep*mtt^4*t^2 + 3*mtt^3*mWW*t^2 - 18*ep*mtt^3*mWW*t^2 - 3*mtt^2*mWW^2*t^2 + 9*ep*mtt^2*mWW^2*t^2 + mtt*mWW^3*t^2 + 5*mtt^3*s*t^2 - 12*ep*mtt^3*s*t^2 - 7*mtt^2*mWW*s*t^2 + 15*ep*mtt^2*mWW*s*t^2 + mtt*mWW^2*s*t^2 - 3*ep*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 - 3*ep*mtt^2*s^2*t^2 + 9*ep*mtt*mWW*s^2*t^2 + 2*mWW^2*s^2*t^2 - 6*ep*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 6*ep*mtt*s^3*t^2 + 2*mWW*s^3*t^2 - 6*ep*mWW*s^3*t^2 - 3*ep*mtt^3*t^3 + 6*ep*mtt^2*mWW*t^3 - 3*ep*mtt*mWW^2*t^3 - mtt^2*s*t^3 + mtt*mWW*s*t^3 + 3*ep*mtt*mWW*s*t^3 - 3*ep*mWW^2*s*t^3 + mtt*s^2*t^3 + 3*ep*mtt*s^2*t^3 + mWW*s^2*t^3 - 3*ep*mWW*s^2*t^3))/((1 + ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*ep*mtt^5 + 2*mtt^4*mWW - 6*ep*mtt^4*mWW - 4*mtt^3*mWW^2 + 3*ep*mtt^3*mWW^2 + 2*mtt^2*mWW^3 - 12*ep*mtt^4*s - 6*mtt^3*mWW*s + 24*ep*mtt^3*mWW*s + 8*mtt^2*mWW^2*s - 15*ep*mtt^2*mWW^2*s - 2*mtt*mWW^3*s + 3*ep*mtt*mWW^3*s + 18*ep*mtt^3*s^2 + 6*mtt^2*mWW*s^2 - 33*ep*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 + 18*ep*mtt*mWW^2*s^2 - 3*ep*mWW^3*s^2 - 12*ep*mtt^2*s^3 - 2*mtt*mWW*s^3 + 18*ep*mtt*mWW*s^3 - 6*ep*mWW^2*s^3 + 3*ep*mtt*s^4 - 3*ep*mWW*s^4 - 9*ep*mtt^4*t - 4*mtt^3*mWW*t + 21*ep*mtt^3*mWW*t + 8*mtt^2*mWW^2*t - 12*ep*mtt^2*mWW^2*t - 4*mtt*mWW^3*t + 27*ep*mtt^3*s*t + 12*mtt^2*mWW*s*t - 54*ep*mtt^2*mWW*s*t - 12*mtt*mWW^2*s*t + 33*ep*mtt*mWW^2*s*t + 2*mWW^3*s*t - 6*ep*mWW^3*s*t - 27*ep*mtt^2*s^2*t - 10*mtt*mWW*s^2*t + 42*ep*mtt*mWW*s^2*t + 4*mWW^2*s^2*t - 15*ep*mWW^2*s^2*t + 9*ep*mtt*s^3*t + 2*mWW*s^3*t - 9*ep*mWW*s^3*t + 9*ep*mtt^3*t^2 + 2*mtt^2*mWW*t^2 - 24*ep*mtt^2*mWW*t^2 - 4*mtt*mWW^2*t^2 + 15*ep*mtt*mWW^2*t^2 + 2*mWW^3*t^2 - 18*ep*mtt^2*s*t^2 - 8*mtt*mWW*s*t^2 + 33*ep*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 - 15*ep*mWW^2*s*t^2 + 9*ep*mtt*s^2*t^2 + 4*mWW*s^2*t^2 - 9*ep*mWW*s^2*t^2 - 3*ep*mtt^2*t^3 + 9*ep*mtt*mWW*t^3 - 6*ep*mWW^2*t^3 + 3*ep*mtt*s*t^3 + 2*mWW*s*t^3 - 3*ep*mWW*s*t^3))/((1 + ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*ep*mtt^6 + mtt^5*mWW - 5*ep*mtt^5*mWW - 3*mtt^4*mWW^2 + 4*ep*mtt^4*mWW^2 + 3*mtt^3*mWW^3 - ep*mtt^3*mWW^3 - mtt^2*mWW^4 - 7*ep*mtt^5*s - 3*mtt^4*mWW*s + 17*ep*mtt^4*mWW*s + 7*mtt^3*mWW^2*s - 18*ep*mtt^3*mWW^2*s - 5*mtt^2*mWW^3*s + 10*ep*mtt^2*mWW^3*s + mtt*mWW^4*s - 2*ep*mtt*mWW^4*s + 9*ep*mtt^4*s^2 + 3*mtt^3*mWW*s^2 - 22*ep*mtt^3*mWW*s^2 - 5*mtt^2*mWW^2*s^2 + 26*ep*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 - 13*ep*mtt*mWW^3*s^2 + 2*ep*mWW^4*s^2 - 5*ep*mtt^3*s^3 - mtt^2*mWW*s^3 + 13*ep*mtt^2*mWW*s^3 + mtt*mWW^2*s^3 - 14*ep*mtt*mWW^2*s^3 + 4*ep*mWW^3*s^3 + ep*mtt^2*s^4 - 3*ep*mtt*mWW*s^4 + 2*ep*mWW^2*s^4 - 6*ep*mtt^5*t - 2*mtt^4*mWW*t + 17*ep*mtt^4*mWW*t + 6*mtt^3*mWW^2*t - 16*ep*mtt^3*mWW^2*t - 6*mtt^2*mWW^3*t + 5*ep*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 15*ep*mtt^4*s*t + 6*mtt^3*mWW*s*t - 37*ep*mtt^3*mWW*s*t - 12*mtt^2*mWW^2*s*t + 40*ep*mtt^2*mWW^2*s*t + 7*mtt*mWW^3*s*t - 22*ep*mtt*mWW^3*s*t - mWW^4*s*t + 4*ep*mWW^4*s*t - 12*ep*mtt^3*s^2*t - 5*mtt^2*mWW*s^2*t + 27*ep*mtt^2*mWW*s^2*t + 7*mtt*mWW^2*s^2*t - 29*ep*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t + 10*ep*mWW^3*s^2*t + 3*ep*mtt^2*s^3*t + mtt*mWW*s^3*t - 7*ep*mtt*mWW*s^3*t - mWW^2*s^3*t + 6*ep*mWW^2*s^3*t + 6*ep*mtt^4*t^2 + mtt^3*mWW*t^2 - 19*ep*mtt^3*mWW*t^2 - 3*mtt^2*mWW^2*t^2 + 20*ep*mtt^2*mWW^2*t^2 + 3*mtt*mWW^3*t^2 - 7*ep*mtt*mWW^3*t^2 - mWW^4*t^2 - 9*ep*mtt^3*s*t^2 - 4*mtt^2*mWW*s*t^2 + 21*ep*mtt^2*mWW*s*t^2 + 6*mtt*mWW^2*s*t^2 - 20*ep*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 + 8*ep*mWW^3*s*t^2 + 3*ep*mtt^2*s^2*t^2 + 2*mtt*mWW*s^2*t^2 - 5*ep*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 + 4*ep*mWW^2*s^2*t^2 - 2*ep*mtt^3*t^3 + 7*ep*mtt^2*mWW*t^3 - 8*ep*mtt*mWW^2*t^3 + 3*ep*mWW^3*t^3 + ep*mtt^2*s*t^3 + mtt*mWW*s*t^3 - ep*mtt*mWW*s*t^3 - mWW^2*s*t^3))/((1 + ep)*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(mtt^6 + 3*ep*mtt^6 + mtt^5*mWW - 6*ep*mtt^5*mWW - 5*mtt^4*mWW^2 + 3*ep*mtt^4*mWW^2 + 3*mtt^3*mWW^3 - 6*mtt^5*s - 12*ep*mtt^5*s - mtt^4*mWW*s + 24*ep*mtt^4*mWW*s + 13*mtt^3*mWW^2*s - 15*ep*mtt^3*mWW^2*s - 7*mtt^2*mWW^3*s + 3*ep*mtt^2*mWW^3*s + mtt*mWW^4*s + 11*mtt^4*s^2 + 18*ep*mtt^4*s^2 + 3*mtt^3*mWW*s^2 - 33*ep*mtt^3*mWW*s^2 - 14*mtt^2*mWW^2*s^2 + 18*ep*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 - 3*ep*mtt*mWW^3*s^2 - 8*mtt^3*s^3 - 12*ep*mtt^3*s^3 - 5*mtt^2*mWW*s^3 + 18*ep*mtt^2*mWW*s^3 + 5*mtt*mWW^2*s^3 - 6*ep*mtt*mWW^2*s^3 + 2*mtt^2*s^4 + 3*ep*mtt^2*s^4 + 2*mtt*mWW*s^4 - 3*ep*mtt*mWW*s^4 - 3*mtt^5*t - 12*ep*mtt^5*t - 3*mtt^4*mWW*t + 30*ep*mtt^4*mWW*t + 15*mtt^3*mWW^2*t - 18*ep*mtt^3*mWW^2*t - 9*mtt^2*mWW^3*t + 18*mtt^4*s*t + 42*ep*mtt^4*s*t + 5*mtt^3*mWW*s*t - 90*ep*mtt^3*mWW*s*t - 30*mtt^2*mWW^2*s*t + 60*ep*mtt^2*mWW^2*s*t + 12*mtt*mWW^3*s*t - 12*ep*mtt*mWW^3*s*t - mWW^4*s*t - 27*mtt^3*s^2*t - 54*ep*mtt^3*s^2*t - 13*mtt^2*mWW*s^2*t + 96*ep*mtt^2*mWW*s^2*t + 24*mtt*mWW^2*s^2*t - 48*ep*mtt*mWW^2*s^2*t - 4*mWW^3*s^2*t + 6*ep*mWW^3*s^2*t + 14*mtt^2*s^3*t + 30*ep*mtt^2*s^3*t + 11*mtt*mWW*s^3*t - 42*ep*mtt*mWW*s^3*t - 5*mWW^2*s^3*t + 12*ep*mWW^2*s^3*t - 2*mtt*s^4*t - 6*ep*mtt*s^4*t - 2*mWW*s^4*t + 6*ep*mWW*s^4*t + 3*mtt^4*t^2 + 18*ep*mtt^4*t^2 + 3*mtt^3*mWW*t^2 - 54*ep*mtt^3*mWW*t^2 - 15*mtt^2*mWW^2*t^2 + 36*ep*mtt^2*mWW^2*t^2 + 9*mtt*mWW^3*t^2 - 20*mtt^3*s*t^2 - 54*ep*mtt^3*s*t^2 - 9*mtt^2*mWW*s*t^2 + 114*ep*mtt^2*mWW*s*t^2 + 22*mtt*mWW^2*s*t^2 - 69*ep*mtt*mWW^2*s*t^2 - 5*mWW^3*s*t^2 + 9*ep*mWW^3*s*t^2 + 22*mtt^2*s^2*t^2 + 54*ep*mtt^2*s^2*t^2 + 16*mtt*mWW*s^2*t^2 - 81*ep*mtt*mWW*s^2*t^2 - 10*mWW^2*s^2*t^2 + 27*ep*mWW^2*s^2*t^2 - 6*mtt*s^3*t^2 - 18*ep*mtt*s^3*t^2 - 6*mWW*s^3*t^2 + 18*ep*mWW*s^3*t^2 - mtt^3*t^3 - 12*ep*mtt^3*t^3 - mtt^2*mWW*t^3 + 42*ep*mtt^2*mWW*t^3 + 5*mtt*mWW^2*t^3 - 30*ep*mtt*mWW^2*t^3 - 3*mWW^3*t^3 + 10*mtt^2*s*t^3 + 30*ep*mtt^2*s*t^3 + 7*mtt*mWW*s*t^3 - 54*ep*mtt*mWW*s*t^3 - 5*mWW^2*s*t^3 + 24*ep*mWW^2*s*t^3 - 6*mtt*s^2*t^3 - 18*ep*mtt*s^2*t^3 - 6*mWW*s^2*t^3 + 18*ep*mWW*s^2*t^3 + 3*ep*mtt^2*t^4 - 12*ep*mtt*mWW*t^4 + 9*ep*mWW^2*t^4 - 2*mtt*s*t^4 - 6*ep*mtt*s*t^4 - 2*mWW*s*t^4 + 6*ep*mWW*s*t^4))/((1 + ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), -(6*ep^2*mtt^9 + 3*ep*mtt^8*mWW - 15*ep^2*mtt^8*mWW - 9*ep*mtt^7*mWW^2 + 6*ep^2*mtt^7*mWW^2 + 6*ep*mtt^6*mWW^3 + 12*ep^2*mtt^6*mWW^3 + 6*ep*mtt^5*mWW^4 - 12*ep^2*mtt^5*mWW^4 - 9*ep*mtt^4*mWW^5 + 3*ep^2*mtt^4*mWW^5 + 3*ep*mtt^3*mWW^6 + 2*ep*mtt^8*s - 58*ep^2*mtt^8*s + 4*mtt^7*mWW*s - 32*ep*mtt^7*mWW*s + 130*ep^2*mtt^7*mWW*s - 14*mtt^6*mWW^2*s + 95*ep*mtt^6*mWW^2*s - 80*ep^2*mtt^6*mWW^2*s + 16*mtt^5*mWW^3*s - 97*ep*mtt^5*mWW^3*s - 5*ep^2*mtt^5*mWW^3*s - 4*mtt^4*mWW^4*s + 14*ep*mtt^4*mWW^4*s + 25*ep^2*mtt^4*mWW^4*s - 4*mtt^3*mWW^5*s + 32*ep*mtt^3*mWW^5*s - 17*ep^2*mtt^3*mWW^5*s + 2*mtt^2*mWW^6*s - 15*ep*mtt^2*mWW^6*s + 5*ep^2*mtt^2*mWW^6*s + ep*mtt*mWW^7*s - 12*ep*mtt^7*s^2 + 195*ep^2*mtt^7*s^2 - 14*mtt^6*mWW*s^2 + 114*ep*mtt^6*mWW*s^2 - 432*ep^2*mtt^6*mWW*s^2 + 42*mtt^5*mWW^2*s^2 - 281*ep*mtt^5*mWW^2*s^2 + 365*ep^2*mtt^5*mWW^2*s^2 - 40*mtt^4*mWW^3*s^2 + 254*ep*mtt^4*mWW^3*s^2 - 161*ep^2*mtt^4*mWW^3*s^2 + 8*mtt^3*mWW^4*s^2 - 54*ep*mtt^3*mWW^4*s^2 + 21*ep^2*mtt^3*mWW^4*s^2 + 6*mtt^2*mWW^5*s^2 - 32*ep*mtt^2*mWW^5*s^2 + 17*ep^2*mtt^2*mWW^5*s^2 - 2*mtt*mWW^6*s^2 + 11*ep*mtt*mWW^6*s^2 - 5*ep^2*mtt*mWW^6*s^2 + 28*ep*mtt^6*s^3 - 317*ep^2*mtt^6*s^3 + 18*mtt^5*mWW*s^3 - 191*ep*mtt^5*mWW*s^3 + 699*ep^2*mtt^5*mWW*s^3 - 46*mtt^4*mWW^2*s^3 + 375*ep*mtt^4*mWW^2*s^3 - 668*ep^2*mtt^4*mWW^2*s^3 + 36*mtt^3*mWW^3*s^3 - 275*ep*mtt^3*mWW^3*s^3 + 345*ep^2*mtt^3*mWW^3*s^3 - 6*mtt^2*mWW^4*s^3 + 55*ep*mtt^2*mWW^4*s^3 - 68*ep^2*mtt^2*mWW^4*s^3 - 2*mtt*mWW^5*s^3 + 8*ep*mtt*mWW^5*s^3 - 3*ep^2*mtt*mWW^5*s^3 - 32*ep*mtt^5*s^4 + 268*ep^2*mtt^5*s^4 - 10*mtt^4*mWW*s^4 + 164*ep*mtt^4*mWW*s^4 - 577*ep^2*mtt^4*mWW*s^4 + 22*mtt^3*mWW^2*s^4 - 249*ep*mtt^3*mWW^2*s^4 + 550*ep^2*mtt^3*mWW^2*s^4 - 14*mtt^2*mWW^3*s^4 + 137*ep*mtt^2*mWW^3*s^4 - 245*ep^2*mtt^2*mWW^3*s^4 + 2*mtt*mWW^4*s^4 - 20*ep*mtt*mWW^4*s^4 + 34*ep^2*mtt*mWW^4*s^4 + 18*ep*mtt^4*s^5 - 108*ep^2*mtt^4*s^5 + 2*mtt^3*mWW*s^5 - 69*ep*mtt^3*mWW*s^5 + 222*ep^2*mtt^3*mWW*s^5 - 4*mtt^2*mWW^2*s^5 + 76*ep*mtt^2*mWW^2*s^5 - 192*ep^2*mtt^2*mWW^2*s^5 + 2*mtt*mWW^3*s^5 - 25*ep*mtt*mWW^3*s^5 + 54*ep^2*mtt*mWW^3*s^5 - 4*ep*mtt^3*s^6 + 11*ep^2*mtt^3*s^6 + 11*ep*mtt^2*mWW*s^6 - 24*ep^2*mtt^2*mWW*s^6 - 7*ep*mtt*mWW^2*s^6 + 19*ep^2*mtt*mWW^2*s^6 + 3*ep^2*mtt^2*s^7 - 3*ep^2*mtt*mWW*s^7 - 36*ep^2*mtt^8*t - 15*ep*mtt^7*mWW*t + 96*ep^2*mtt^7*mWW*t + 45*ep*mtt^6*mWW^2*t - 60*ep^2*mtt^6*mWW^2*t - 36*ep*mtt^5*mWW^3*t - 42*ep^2*mtt^5*mWW^3*t - 12*ep*mtt^4*mWW^4*t + 60*ep^2*mtt^4*mWW^4*t + 27*ep*mtt^3*mWW^5*t - 18*ep^2*mtt^3*mWW^5*t - 9*ep*mtt^2*mWW^6*t - 8*ep*mtt^7*s*t + 295*ep^2*mtt^7*s*t - 18*mtt^6*mWW*s*t + 146*ep*mtt^6*mWW*s*t - 687*ep^2*mtt^6*mWW*s*t + 56*mtt^5*mWW^2*s*t - 400*ep*mtt^5*mWW^2*s*t + 516*ep^2*mtt^5*mWW^2*s*t - 60*mtt^4*mWW^3*s*t + 390*ep*mtt^4*mWW^3*s*t - 102*ep^2*mtt^4*mWW^3*s*t + 20*mtt^3*mWW^4*s*t - 99*ep*mtt^3*mWW^4*s*t - 69*ep^2*mtt^3*mWW^4*s*t + 6*mtt^2*mWW^5*s*t - 55*ep*mtt^2*mWW^5*s*t + 63*ep^2*mtt^2*mWW^5*s*t - 4*mtt*mWW^6*s*t + 27*ep*mtt*mWW^6*s*t - 16*ep^2*mtt*mWW^6*s*t - ep*mWW^7*s*t + 38*ep*mtt^6*s^2*t - 802*ep^2*mtt^6*s^2*t + 50*mtt^5*mWW*s^2*t - 424*ep*mtt^5*mWW*s^2*t + 1792*ep^2*mtt^5*mWW*s^2*t - 134*mtt^4*mWW^2*s^2*t + 967*ep*mtt^4*mWW^2*s^2*t - 1611*ep^2*mtt^4*mWW^2*s^2*t + 116*mtt^3*mWW^3*s^2*t - 804*ep*mtt^3*mWW^3*s^2*t + 795*ep^2*mtt^3*mWW^3*s^2*t - 28*mtt^2*mWW^4*s^2*t + 206*ep*mtt^2*mWW^4*s^2*t - 175*ep^2*mtt^2*mWW^4*s^2*t - 6*mtt*mWW^5*s^2*t + 28*ep*mtt*mWW^5*s^2*t - 19*ep^2*mtt*mWW^5*s^2*t + 2*mWW^6*s^2*t - 11*ep*mWW^6*s^2*t + 8*ep^2*mWW^6*s^2*t - 64*ep*mtt^5*s^3*t + 986*ep^2*mtt^5*s^3*t - 48*mtt^4*mWW*s^3*t + 530*ep*mtt^4*mWW*s^3*t - 2124*ep^2*mtt^4*mWW*s^3*t + 112*mtt^3*mWW^2*s^3*t - 991*ep*mtt^3*mWW^2*s^3*t + 2028*ep^2*mtt^3*mWW^2*s^3*t - 78*mtt^2*mWW^3*s^3*t + 661*ep*mtt^2*mWW^3*s^3*t - 1038*ep^2*mtt^2*mWW^3*s^3*t + 12*mtt*mWW^4*s^3*t - 134*ep*mtt*mWW^4*s^3*t + 232*ep^2*mtt*mWW^4*s^3*t + 2*mWW^5*s^3*t - 2*ep*mWW^5*s^3*t - 12*ep^2*mWW^5*s^3*t + 44*ep*mtt^4*s^4*t - 556*ep^2*mtt^4*s^4*t + 18*mtt^3*mWW*s^4*t - 296*ep*mtt^3*mWW*s^4*t + 1128*ep^2*mtt^3*mWW*s^4*t - 38*mtt^2*mWW^2*s^4*t + 447*ep*mtt^2*mWW^2*s^4*t - 1043*ep^2*mtt^2*mWW^2*s^4*t + 22*mtt*mWW^3*s^4*t - 221*ep*mtt*mWW^3*s^4*t + 421*ep^2*mtt*mWW^3*s^4*t - 2*mWW^4*s^4*t + 26*ep*mWW^4*s^4*t - 52*ep^2*mWW^4*s^4*t - 8*ep*mtt^3*s^5*t + 103*ep^2*mtt^3*s^5*t - 2*mtt^2*mWW*s^5*t + 58*ep*mtt^2*mWW*s^5*t - 193*ep^2*mtt^2*mWW*s^5*t + 4*mtt*mWW^2*s^5*t - 69*ep*mtt*mWW^2*s^5*t + 174*ep^2*mtt*mWW^2*s^5*t - 2*mWW^3*s^5*t + 19*ep*mWW^3*s^5*t - 36*ep^2*mWW^3*s^5*t - 2*ep*mtt^2*s^6*t + 10*ep^2*mtt^2*s^6*t + ep*mtt*mWW*s^6*t - 12*ep^2*mtt*mWW*s^6*t + ep*mWW^2*s^6*t - 4*ep^2*mWW^2*s^6*t + 90*ep^2*mtt^7*t^2 + 30*ep*mtt^6*mWW*t^2 - 255*ep^2*mtt^6*mWW*t^2 - 90*ep*mtt^5*mWW^2*t^2 + 204*ep^2*mtt^5*mWW^2*t^2 + 81*ep*mtt^4*mWW^3*t^2 + 33*ep^2*mtt^4*mWW^3*t^2 - 3*ep*mtt^3*mWW^4*t^2 - 108*ep^2*mtt^3*mWW^4*t^2 - 27*ep*mtt^2*mWW^5*t^2 + 36*ep^2*mtt^2*mWW^5*t^2 + 9*ep*mtt*mWW^6*t^2 + 10*ep*mtt^6*s*t^2 - 605*ep^2*mtt^6*s*t^2 + 32*mtt^5*mWW*s*t^2 - 263*ep*mtt^5*mWW*s*t^2 + 1455*ep^2*mtt^5*mWW*s*t^2 - 88*mtt^4*mWW^2*s*t^2 + 664*ep*mtt^4*mWW^2*s*t^2 - 1227*ep^2*mtt^4*mWW^2*s*t^2 + 84*mtt^3*mWW^3*s*t^2 - 592*ep*mtt^3*mWW^3*s*t^2 + 399*ep^2*mtt^3*mWW^3*s*t^2 - 30*mtt^2*mWW^4*s*t^2 + 176*ep*mtt^2*mWW^4*s*t^2 + 30*ep^2*mtt^2*mWW^4*s*t^2 + 17*ep*mtt*mWW^5*s*t^2 - 63*ep^2*mtt*mWW^5*s*t^2 + 2*mWW^6*s*t^2 - 12*ep*mWW^6*s*t^2 + 11*ep^2*mWW^6*s*t^2 - 32*ep*mtt^5*s^2*t^2 + 1258*ep^2*mtt^5*s^2*t^2 - 66*mtt^4*mWW*s^2*t^2 + 583*ep*mtt^4*mWW*s^2*t^2 - 2812*ep^2*mtt^4*mWW*s^2*t^2 + 158*mtt^3*mWW^2*s^2*t^2 - 1240*ep*mtt^3*mWW^2*s^2*t^2 + 2571*ep^2*mtt^3*mWW^2*s^2*t^2 - 118*mtt^2*mWW^3*s^2*t^2 + 896*ep*mtt^2*mWW^3*s^2*t^2 - 1234*ep^2*mtt^2*mWW^3*s^2*t^2 + 26*mtt*mWW^4*s^2*t^2 - 211*ep*mtt*mWW^4*s^2*t^2 + 263*ep^2*mtt*mWW^4*s^2*t^2 + 4*ep*mWW^5*s^2*t^2 - 4*ep^2*mWW^5*s^2*t^2 + 24*ep*mtt^4*s^3*t^2 - 1056*ep^2*mtt^4*s^3*t^2 + 42*mtt^3*mWW*s^3*t^2 - 477*ep*mtt^3*mWW*s^3*t^2 + 2190*ep^2*mtt^3*mWW*s^3*t^2 - 90*mtt^2*mWW^2*s^3*t^2 + 868*ep*mtt^2*mWW^2*s^3*t^2 - 2005*ep^2*mtt^2*mWW^2*s^3*t^2 + 54*mtt*mWW^3*s^3*t^2 - 482*ep*mtt*mWW^3*s^3*t^2 + 870*ep^2*mtt*mWW^3*s^3*t^2 - 6*mWW^4*s^3*t^2 + 67*ep*mWW^4*s^3*t^2 - 131*ep^2*mWW^4*s^3*t^2 + 8*ep*mtt^3*s^4*t^2 + 308*ep^2*mtt^3*s^4*t^2 - 8*mtt^2*mWW*s^4*t^2 + 122*ep*mtt^2*mWW*s^4*t^2 - 567*ep^2*mtt^2*mWW*s^4*t^2 + 16*mtt*mWW^2*s^4*t^2 - 202*ep*mtt*mWW^2*s^4*t^2 + 501*ep^2*mtt*mWW^2*s^4*t^2 - 8*mWW^3*s^4*t^2 + 72*ep*mWW^3*s^4*t^2 - 134*ep^2*mWW^3*s^4*t^2 - 10*ep*mtt^2*s^5*t^2 + 5*ep^2*mtt^2*s^5*t^2 + 5*ep*mtt*mWW*s^5*t^2 - 11*ep^2*mtt*mWW*s^5*t^2 + 5*ep*mWW^2*s^5*t^2 - 18*ep^2*mWW^2*s^5*t^2 - 120*ep^2*mtt^6*t^3 - 30*ep*mtt^5*mWW*t^3 + 360*ep^2*mtt^5*mWW*t^3 + 90*ep*mtt^4*mWW^2*t^3 - 336*ep^2*mtt^4*mWW^2*t^3 - 87*ep*mtt^3*mWW^3*t^3 + 42*ep^2*mtt^3*mWW^3*t^3 + 21*ep*mtt^2*mWW^4*t^3 + 84*ep^2*mtt^2*mWW^4*t^3 + 9*ep*mtt*mWW^5*t^3 - 30*ep^2*mtt*mWW^5*t^3 - 3*ep*mWW^6*t^3 + 630*ep^2*mtt^5*s*t^3 - 28*mtt^4*mWW*s*t^3 + 232*ep*mtt^4*mWW*s*t^3 - 1550*ep^2*mtt^4*mWW*s*t^3 + 68*mtt^3*mWW^2*s*t^3 - 543*ep*mtt^3*mWW^2*s*t^3 + 1387*ep^2*mtt^3*mWW^2*s*t^3 - 54*mtt^2*mWW^3*s*t^3 + 417*ep*mtt^2*mWW^3*s*t^3 - 525*ep^2*mtt^2*mWW^3*s*t^3 + 16*mtt*mWW^4*s*t^3 - 112*ep*mtt*mWW^4*s*t^3 + 41*ep^2*mtt*mWW^4*s*t^3 - 2*mWW^5*s*t^3 + 6*ep*mWW^5*s*t^3 + 17*ep^2*mWW^5*s*t^3 - 12*ep*mtt^4*s^2*t^3 - 912*ep^2*mtt^4*s^2*t^3 + 38*mtt^3*mWW*s^2*t^3 - 345*ep*mtt^3*mWW*s^2*t^3 + 2004*ep^2*mtt^3*mWW*s^2*t^3 - 82*mtt^2*mWW^2*s^2*t^3 + 708*ep*mtt^2*mWW^2*s^2*t^3 - 1781*ep^2*mtt^2*mWW^2*s^2*t^3 + 50*mtt*mWW^3*s^2*t^3 - 410*ep*mtt*mWW^3*s^2*t^3 + 741*ep^2*mtt*mWW^3*s^2*t^3 - 6*mWW^4*s^2*t^3 + 59*ep*mWW^4*s^2*t^3 - 106*ep^2*mWW^4*s^2*t^3 + 32*ep*mtt^3*s^3*t^3 + 422*ep^2*mtt^3*s^3*t^3 - 12*mtt^2*mWW*s^3*t^3 + 128*ep*mtt^2*mWW*s^3*t^3 - 804*ep^2*mtt^2*mWW*s^3*t^3 + 24*mtt*mWW^2*s^3*t^3 - 262*ep*mtt*mWW^2*s^3*t^3 + 673*ep^2*mtt*mWW^2*s^3*t^3 - 12*mWW^3*s^3*t^3 + 102*ep*mWW^3*s^3*t^3 - 195*ep^2*mWW^3*s^3*t^3 - 20*ep*mtt^2*s^4*t^3 - 20*ep^2*mtt^2*s^4*t^3 + 10*ep*mtt*mWW*s^4*t^3 + 16*ep^2*mtt*mWW*s^4*t^3 + 10*ep*mWW^2*s^4*t^3 - 32*ep^2*mWW^2*s^4*t^3 + 90*ep^2*mtt^5*t^4 + 15*ep*mtt^4*mWW*t^4 - 285*ep^2*mtt^4*mWW*t^4 - 45*ep*mtt^3*mWW^2*t^4 + 294*ep^2*mtt^3*mWW^2*t^4 + 45*ep*mtt^2*mWW^3*t^4 - 84*ep^2*mtt^2*mWW^3*t^4 - 15*ep*mtt*mWW^4*t^4 - 24*ep^2*mtt*mWW^4*t^4 + 9*ep^2*mWW^5*t^4 - 10*ep*mtt^4*s*t^4 - 340*ep^2*mtt^4*s*t^4 + 12*mtt^3*mWW*s*t^4 - 98*ep*mtt^3*mWW*s*t^4 + 840*ep^2*mtt^3*mWW*s*t^4 - 26*mtt^2*mWW^2*s*t^4 + 220*ep*mtt^2*mWW^2*s*t^4 - 759*ep^2*mtt^2*mWW^2*s*t^4 + 16*mtt*mWW^3*s*t^4 - 133*ep*mtt*mWW^3*s*t^4 + 286*ep^2*mtt*mWW^3*s*t^4 - 2*mWW^4*s*t^4 + 21*ep*mWW^4*s*t^4 - 27*ep^2*mWW^4*s*t^4 + 28*ep*mtt^3*s^2*t^4 + 283*ep^2*mtt^3*s^2*t^4 - 8*mtt^2*mWW*s^2*t^4 + 67*ep*mtt^2*mWW*s^2*t^4 - 580*ep^2*mtt^2*mWW*s^2*t^4 + 16*mtt*mWW^2*s^2*t^4 - 159*ep*mtt*mWW^2*s^2*t^4 + 468*ep^2*mtt*mWW^2*s^2*t^4 - 8*mWW^3*s^2*t^4 + 64*ep*mWW^3*s^2*t^4 - 141*ep^2*mWW^3*s^2*t^4 - 20*ep*mtt^2*s^3*t^4 - 35*ep^2*mtt^2*s^3*t^4 + 10*ep*mtt*mWW*s^3*t^4 + 39*ep^2*mtt*mWW*s^3*t^4 + 10*ep*mWW^2*s^3*t^4 - 28*ep^2*mWW^2*s^3*t^4 - 36*ep^2*mtt^4*t^5 - 3*ep*mtt^3*mWW*t^5 + 120*ep^2*mtt^3*mWW*t^5 + 9*ep*mtt^2*mWW^2*t^5 - 132*ep^2*mtt^2*mWW^2*t^5 - 9*ep*mtt*mWW^3*t^5 + 48*ep^2*mtt*mWW^3*t^5 + 3*ep*mWW^4*t^5 + 8*ep*mtt^3*s*t^5 + 83*ep^2*mtt^3*s*t^5 - 2*mtt^2*mWW*s*t^5 + 14*ep*mtt^2*mWW*s*t^5 - 195*ep^2*mtt^2*mWW*s*t^5 + 4*mtt*mWW^2*s*t^5 - 37*ep*mtt*mWW^2*s*t^5 + 165*ep^2*mtt*mWW^2*s*t^5 - 2*mWW^3*s*t^5 + 15*ep*mWW^3*s*t^5 - 53*ep^2*mWW^3*s*t^5 - 10*ep*mtt^2*s^2*t^5 - 22*ep^2*mtt^2*s^2*t^5 + 5*ep*mtt*mWW*s^2*t^5 + 28*ep^2*mtt*mWW*s^2*t^5 + 5*ep*mWW^2*s^2*t^5 - 12*ep^2*mWW^2*s^2*t^5 + 6*ep^2*mtt^3*t^6 - 21*ep^2*mtt^2*mWW*t^6 + 24*ep^2*mtt*mWW^2*t^6 - 9*ep^2*mWW^3*t^6 - 2*ep*mtt^2*s*t^6 - 5*ep^2*mtt^2*s*t^6 + ep*mtt*mWW*s*t^6 + 7*ep^2*mtt*mWW*s*t^6 + ep*mWW^2*s*t^6 - 2*ep^2*mWW^2*s*t^6)/(2*(1 + ep)*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(6*ep*mtt^8 + 3*mtt^7*mWW - 21*ep*mtt^7*mWW - 12*mtt^6*mWW^2 + 27*ep*mtt^6*mWW^2 + 18*mtt^5*mWW^3 - 15*ep*mtt^5*mWW^3 - 12*mtt^4*mWW^4 + 3*ep*mtt^4*mWW^4 + 3*mtt^3*mWW^5 - 4*mtt^7*s - 34*ep*mtt^7*s + mtt^6*mWW*s + 101*ep*mtt^6*mWW*s + 28*mtt^5*mWW^2*s - 118*ep*mtt^5*mWW^2*s - 51*mtt^4*mWW^3*s + 74*ep*mtt^4*mWW^3*s + 35*mtt^3*mWW^4*s - 28*ep*mtt^3*mWW^4*s - 10*mtt^2*mWW^5*s + 5*ep*mtt^2*mWW^5*s + mtt*mWW^6*s + 14*mtt^6*s^2 + 71*ep*mtt^6*s^2 - 17*mtt^5*mWW*s^2 - 174*ep*mtt^5*mWW*s^2 - 30*mtt^4*mWW^2*s^2 + 181*ep*mtt^4*mWW^2*s^2 + 61*mtt^3*mWW^3*s^2 - 112*ep*mtt^3*mWW^3*s^2 - 34*mtt^2*mWW^4*s^2 + 39*ep*mtt^2*mWW^4*s^2 + 6*mtt*mWW^5*s^2 - 5*ep*mtt*mWW^5*s^2 - 18*mtt^5*s^3 - 66*ep*mtt^5*s^3 + 20*mtt^4*mWW*s^3 + 123*ep*mtt^4*mWW*s^3 + 21*mtt^3*mWW^2*s^3 - 112*ep*mtt^3*mWW^2*s^3 - 33*mtt^2*mWW^3*s^3 + 63*ep*mtt^2*mWW^3*s^3 + 10*mtt*mWW^4*s^3 - 14*ep*mtt*mWW^4*s^3 + 10*mtt^4*s^4 + 22*ep*mtt^4*s^4 - 8*mtt^3*mWW*s^4 - 20*ep*mtt^3*mWW*s^4 - 8*mtt^2*mWW^2*s^4 + 20*ep*mtt^2*mWW^2*s^4 + 6*mtt*mWW^3*s^4 - 10*ep*mtt*mWW^3*s^4 - 2*mtt^3*s^5 + 4*ep*mtt^3*s^5 + mtt^2*mWW*s^5 - 12*ep*mtt^2*mWW*s^5 + mtt*mWW^2*s^5 + 2*ep*mtt*mWW^2*s^5 - 3*ep*mtt^2*s^6 + 3*ep*mtt*mWW*s^6 - 30*ep*mtt^7*t - 12*mtt^6*mWW*t + 105*ep*mtt^6*mWW*t + 45*mtt^5*mWW^2*t - 138*ep*mtt^5*mWW^2*t - 63*mtt^4*mWW^3*t + 81*ep*mtt^4*mWW^3*t + 39*mtt^3*mWW^4*t - 18*ep*mtt^3*mWW^4*t - 9*mtt^2*mWW^5*t + 18*mtt^6*s*t + 141*ep*mtt^6*s*t - 9*mtt^5*mWW*s*t - 406*ep*mtt^5*mWW*s*t - 84*mtt^4*mWW^2*s*t + 468*ep*mtt^4*mWW^2*s*t + 138*mtt^3*mWW^3*s*t - 289*ep*mtt^3*mWW^3*s*t - 79*mtt^2*mWW^4*s*t + 102*ep*mtt^2*mWW^4*s*t + 17*mtt*mWW^5*s*t - 16*ep*mtt*mWW^5*s*t - mWW^6*s*t - 50*mtt^5*s^2*t - 230*ep*mtt^5*s^2*t + 54*mtt^4*mWW*s^2*t + 530*ep*mtt^4*mWW*s^2*t + 77*mtt^3*mWW^2*s^2*t - 532*ep*mtt^3*mWW^2*s^2*t - 128*mtt^2*mWW^3*s^2*t + 308*ep*mtt^2*mWW^3*s^2*t + 53*mtt*mWW^4*s^2*t - 90*ep*mtt*mWW^4*s^2*t - 6*mWW^5*s^2*t + 8*ep*mWW^5*s^2*t + 48*mtt^4*s^3*t + 150*ep*mtt^4*s^3*t - 44*mtt^3*mWW*s^3*t - 253*ep*mtt^3*mWW*s^3*t - 45*mtt^2*mWW^2*s^3*t + 233*ep*mtt^2*mWW^2*s^3*t + 51*mtt*mWW^3*s^3*t - 120*ep*mtt*mWW^3*s^3*t - 10*mWW^4*s^3*t + 20*ep*mWW^4*s^3*t - 18*mtt^3*s^4*t - 24*ep*mtt^3*s^4*t + 12*mtt^2*mWW*s^4*t + 15*ep*mtt^2*mWW*s^4*t + 12*mtt*mWW^2*s^4*t - 37*ep*mtt*mWW^2*s^4*t - 6*mWW^3*s^4*t + 16*ep*mWW^3*s^4*t + 2*mtt^2*s^5*t - 7*ep*mtt^2*s^5*t - mtt*mWW*s^5*t + 9*ep*mtt*mWW*s^5*t - mWW^2*s^5*t + 4*ep*mWW^2*s^5*t + 60*ep*mtt^6*t^2 + 18*mtt^5*mWW*t^2 - 210*ep*mtt^5*mWW*t^2 - 63*mtt^4*mWW^2*t^2 + 276*ep*mtt^4*mWW^2*t^2 + 81*mtt^3*mWW^3*t^2 - 162*ep*mtt^3*mWW^3*t^2 - 45*mtt^2*mWW^4*t^2 + 36*ep*mtt^2*mWW^4*t^2 + 9*mtt*mWW^5*t^2 - 32*mtt^5*s*t^2 - 224*ep*mtt^5*s*t^2 + 22*mtt^4*mWW*s*t^2 + 619*ep*mtt^4*mWW*s*t^2 + 91*mtt^3*mWW^2*s*t^2 - 682*ep*mtt^3*mWW^2*s*t^2 - 130*mtt^2*mWW^3*s*t^2 + 384*ep*mtt^2*mWW^3*s*t^2 + 56*mtt*mWW^4*s*t^2 - 108*ep*mtt*mWW^4*s*t^2 - 7*mWW^5*s*t^2 + 11*ep*mWW^5*s*t^2 + 66*mtt^4*s^2*t^2 + 264*ep*mtt^4*s^2*t^2 - 61*mtt^3*mWW*s^2*t^2 - 559*ep*mtt^3*mWW*s^2*t^2 - 71*mtt^2*mWW^2*s^2*t^2 + 518*ep*mtt^2*mWW^2*s^2*t^2 + 85*mtt*mWW^3*s^2*t^2 - 250*ep*mtt*mWW^3*s^2*t^2 - 19*mWW^4*s^2*t^2 + 45*ep*mWW^4*s^2*t^2 - 42*mtt^3*s^3*t^2 - 102*ep*mtt^3*s^3*t^2 + 30*mtt^2*mWW*s^3*t^2 + 148*ep*mtt^2*mWW*s^3*t^2 + 30*mtt*mWW^2*s^3*t^2 - 136*ep*mtt*mWW^2*s^3*t^2 - 18*mWW^3*s^3*t^2 + 48*ep*mWW^3*s^3*t^2 + 8*mtt^2*s^4*t^2 + 2*ep*mtt^2*s^4*t^2 - 4*mtt*mWW*s^4*t^2 + 2*ep*mtt*mWW*s^4*t^2 - 4*mWW^2*s^4*t^2 + 14*ep*mWW^2*s^4*t^2 - 60*ep*mtt^5*t^3 - 12*mtt^4*mWW*t^3 + 210*ep*mtt^4*mWW*t^3 + 39*mtt^3*mWW^2*t^3 - 270*ep*mtt^3*mWW^2*t^3 - 45*mtt^2*mWW^3*t^3 + 150*ep*mtt^2*mWW^3*t^3 + 21*mtt*mWW^4*t^3 - 30*ep*mtt*mWW^4*t^3 - 3*mWW^5*t^3 + 28*mtt^4*s*t^3 + 166*ep*mtt^4*s*t^3 - 22*mtt^3*mWW*s*t^3 - 431*ep*mtt^3*mWW*s*t^3 - 43*mtt^2*mWW^2*s*t^3 + 434*ep*mtt^2*mWW^2*s*t^3 + 49*mtt*mWW^3*s*t^3 - 203*ep*mtt*mWW^3*s*t^3 - 12*mWW^4*s*t^3 + 34*ep*mWW^4*s*t^3 - 38*mtt^3*s^2*t^3 - 122*ep*mtt^3*s^2*t^3 + 28*mtt^2*mWW*s^2*t^3 + 224*ep*mtt^2*mWW*s^2*t^3 + 28*mtt*mWW^2*s^2*t^3 - 177*ep*mtt*mWW^2*s^2*t^3 - 18*mWW^3*s^2*t^3 + 57*ep*mWW^3*s^2*t^3 + 12*mtt^2*s^3*t^3 + 18*ep*mtt^2*s^3*t^3 - 6*mtt*mWW*s^3*t^3 - 18*ep*mtt*mWW*s^3*t^3 - 6*mWW^2*s^3*t^3 + 18*ep*mWW^2*s^3*t^3 + 30*ep*mtt^4*t^4 + 3*mtt^3*mWW*t^4 - 105*ep*mtt^3*mWW*t^4 - 9*mtt^2*mWW^2*t^4 + 129*ep*mtt^2*mWW^2*t^4 + 9*mtt*mWW^3*t^4 - 63*ep*mtt*mWW^3*t^4 - 3*mWW^4*t^4 + 9*ep*mWW^4*t^4 - 12*mtt^3*s*t^4 - 54*ep*mtt^3*s*t^4 + 9*mtt^2*mWW*s*t^4 + 124*ep*mtt^2*mWW*s*t^4 + 9*mtt*mWW^2*s*t^4 - 104*ep*mtt*mWW^2*s*t^4 - 6*mWW^3*s*t^4 + 34*ep*mWW^3*s*t^4 + 8*mtt^2*s^2*t^4 + 17*ep*mtt^2*s^2*t^4 - 4*mtt*mWW*s^2*t^4 - 21*ep*mtt*mWW*s^2*t^4 - 4*mWW^2*s^2*t^4 + 10*ep*mWW^2*s^2*t^4 - 6*ep*mtt^3*t^5 + 21*ep*mtt^2*mWW*t^5 - 24*ep*mtt*mWW^2*t^5 + 9*ep*mWW^3*t^5 + 2*mtt^2*s*t^5 + 5*ep*mtt^2*s*t^5 - mtt*mWW*s*t^5 - 7*ep*mtt*mWW*s*t^5 - mWW^2*s*t^5 + 2*ep*mWW^2*s*t^5))/(2*(1 + ep)*(mtt - mWW)^2*s*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(3*ep*mtt^5 + mtt^4*mWW - 3*ep*mtt^4*mWW - 2*mtt^3*mWW^2 + mtt^2*mWW^3 - 12*ep*mtt^4*s - 3*mtt^3*mWW*s + 12*ep*mtt^3*mWW*s + 4*mtt^2*mWW^2*s - 3*ep*mtt^2*mWW^2*s - mtt*mWW^3*s + 18*ep*mtt^3*s^2 + 3*mtt^2*mWW*s^2 - 15*ep*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 3*ep*mtt*mWW^2*s^2 - 12*ep*mtt^2*s^3 - mtt*mWW*s^3 + 6*ep*mtt*mWW*s^3 + 3*ep*mtt*s^4 - 12*ep*mtt^4*t - 2*mtt^3*mWW*t + 12*ep*mtt^3*mWW*t + 4*mtt^2*mWW^2*t - 2*mtt*mWW^3*t + 36*ep*mtt^3*s*t + 6*mtt^2*mWW*s*t - 30*ep*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t + 6*ep*mtt*mWW^2*s*t + mWW^3*s*t - 36*ep*mtt^2*s^2*t - 5*mtt*mWW*s^2*t + 18*ep*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 12*ep*mtt*s^3*t + mWW*s^3*t + 18*ep*mtt^3*t^2 + mtt^2*mWW*t^2 - 18*ep*mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 + mWW^3*t^2 - 36*ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 + 24*ep*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 - 3*ep*mWW^2*s*t^2 + 18*ep*mtt*s^2*t^2 + 2*mWW*s^2*t^2 - 3*ep*mWW*s^2*t^2 - 12*ep*mtt^2*t^3 + 12*ep*mtt*mWW*t^3 + 12*ep*mtt*s*t^3 + mWW*s*t^3 - 6*ep*mWW*s*t^3 + 3*ep*mtt*t^4 - 3*ep*mWW*t^4))/(ep*(1 + ep)*s^2*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + ep)*s*(-mtt + mWW + s + t)*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*ep*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-mtt^3 + 2*ep*mtt^3 - 3*ep*mtt^2*mWW + mtt*mWW^2 - 2*ep*mtt*mWW^2 + 2*mtt^2*s - 9*ep*mtt^2*s + mtt*mWW*s + 4*ep*mtt*mWW*s - mWW^2*s + ep*mWW^2*s - mtt*s^2 + 10*ep*mtt*s^2 - mWW*s^2 - 2*ep*mWW*s^2 - 3*ep*s^3 + 2*mtt^2*t - 4*ep*mtt^2*t - mtt*mWW*t + 8*ep*mtt*mWW*t - mWW^2*t + 2*ep*mWW^2*t - 2*mtt*s*t + 12*ep*mtt*s*t - 8*ep*mWW*s*t - 6*ep*s^2*t - mtt*t^2 + 2*ep*mtt*t^2 + mWW*t^2 - 5*ep*mWW*t^2 - 3*ep*s*t^2)/((-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), 0, 0, 0, 0, (mWW*(-mWW + t)*(mtt^2 - mtt*mWW - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/((mtt - mWW)*(mtt - t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*(2*mtt^3 - 3*mtt^2*s + 2*mtt*mWW*s - mWW^2*s + mtt*s^2 - mWW*s^2 - 3*mtt^2*t - mWW^2*t + 2*mtt*s*t + mtt*t^2 + mWW*t^2))/(ep*(mtt - mWW)*(mtt - t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), ((-1 + 2*ep)*(-1 + 3*ep)*(3*mtt^3 - 4*mtt^2*s + 3*mtt*mWW*s - 2*mWW^2*s + mtt*s^2 - 2*mWW*s^2 - 4*mtt^2*t - 2*mWW^2*t + 2*mtt*s*t + mtt*t^2 + 2*mWW*t^2))/(2*ep*(mtt - mWW)*(mtt - t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(5*mtt^3 + mtt^2*mWW - 2*mtt*mWW^2 - 8*mtt^2*s - mtt*mWW*s + mWW^2*s + 3*mtt*s^2 + mWW*s^2 - 14*mtt^2*t + 2*mWW^2*t + 16*mtt*s*t - 4*s^2*t + 13*mtt*t^2 - mWW*t^2 - 8*s*t^2 - 4*t^3))/(2*ep*(mtt - mWW)*(mtt - t)*(-mtt + s + t)^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-mtt - mWW + s + t)*(2*mtt^4 - 12*ep*mtt^4 - 2*mtt^3*mWW + 11*ep*mtt^3*mWW + 3*ep*mtt^2*mWW^2 - 2*ep*mtt*mWW^3 - 6*mtt^3*s + 33*ep*mtt^3*s + 8*mtt^2*mWW*s - 34*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s + 3*ep*mtt*mWW^2*s + ep*mWW^3*s + 6*mtt^2*s^2 - 29*ep*mtt^2*s^2 - 8*mtt*mWW*s^2 + 28*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 - 5*ep*mWW^2*s^2 - 2*mtt*s^3 + 7*ep*mtt*s^3 + 2*mWW*s^3 - 5*ep*mWW*s^3 + ep*s^4 - 6*mtt^3*t + 39*ep*mtt^3*t + 6*mtt^2*mWW*t - 34*ep*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t + 2*ep*mWW^3*t + 12*mtt^2*s*t - 74*ep*mtt^2*s*t - 14*mtt*mWW*s*t + 63*ep*mtt*mWW*s*t + 2*mWW^2*s*t - 4*ep*mWW^2*s*t - 6*mtt*s^2*t + 35*ep*mtt*s^2*t + 6*mWW*s^2*t - 22*ep*mWW*s^2*t + 6*mtt^2*t^2 - 45*ep*mtt^2*t^2 - 6*mtt*mWW*t^2 + 35*ep*mtt*mWW*t^2 + ep*mWW^2*t^2 - 6*mtt*s*t^2 + 49*ep*mtt*s*t^2 + 6*mWW*s*t^2 - 29*ep*mWW*s*t^2 - 6*ep*s^2*t^2 - 2*mtt*t^3 + 21*ep*mtt*t^3 + 2*mWW*t^3 - 12*ep*mWW*t^3 - 8*ep*s*t^3 - 3*ep*t^4))/(4*ep*(mtt - mWW)*(mtt - t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^4 + 5*mtt^3*mWW + 3*mtt^2*mWW^2 - 2*mtt*mWW^3 + 15*mtt^3*s - 10*mtt^2*mWW*s - 3*mtt*mWW^2*s + mWW^3*s - 11*mtt^2*s^2 + 4*mtt*mWW*s^2 + mWW^2*s^2 + mtt*s^3 + mWW*s^3 + s^4 + 21*mtt^3*t - 16*mtt^2*mWW*t - 4*mtt*mWW^2*t + 2*mWW^3*t - 38*mtt^2*s*t + 21*mtt*mWW*s*t + 2*mWW^2*s*t + 17*mtt*s^2*t - 4*mWW*s^2*t - 27*mtt^2*t^2 + 17*mtt*mWW*t^2 + mWW^2*t^2 + 31*mtt*s*t^2 - 11*mWW*s*t^2 - 6*s^2*t^2 + 15*mtt*t^3 - 6*mWW*t^3 - 8*s*t^3 - 3*t^4))/(4*ep*(mtt - mWW)*(mtt - t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*ep^2*s*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(4*mtt - 3*mWW - 4*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep*(-1 + 2*ep)*(mtt - s))/(2*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2 - mtt*mWW - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/(4*(mtt - mWW)^2*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)), (3*(-1 + 2*ep)*(-1 + 3*ep))/(4*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, 0, (3*ep*mtt^3*mWW^3 - 3*ep*mtt^2*mWW^4 + 4*ep*mtt^3*mWW^2*s - 16*ep*mtt^2*mWW^3*s + 6*ep*mtt*mWW^4*s - 4*ep*mtt^2*mWW^2*s^2 + 10*ep*mtt*mWW^3*s^2 - 3*ep*mtt^3*mWW^2*t + 3*ep*mtt*mWW^4*t - 16*mtt^3*mWW*s*t + 56*ep*mtt^3*mWW*s*t + 40*mtt^2*mWW^2*s*t - 136*ep*mtt^2*mWW^2*s*t - 36*mtt*mWW^3*s*t + 134*ep*mtt*mWW^3*s*t + 12*mWW^4*s*t - 42*ep*mWW^4*s*t + 16*mtt^2*mWW*s^2*t - 56*ep*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t + 96*ep*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t - 46*ep*mWW^3*s^2*t - 3*ep*mtt^3*mWW*t^2 + 6*ep*mtt^2*mWW^2*t^2 - 3*ep*mtt*mWW^3*t^2 + 4*ep*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 - 32*ep*mtt^2*mWW*s*t^2 - 8*mtt*mWW^2*s*t^2 + 38*ep*mtt*mWW^2*s*t^2 - 10*ep*mWW^3*s*t^2 - 4*ep*mtt^2*s^2*t^2 - 4*mtt*mWW*s^2*t^2 + 18*ep*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 - 20*ep*mWW^2*s^2*t^2 + 3*ep*mtt^3*t^3 - 3*ep*mtt*mWW^2*t^3 - 8*ep*mtt^2*s*t^3 - 4*mtt*mWW*s*t^3 + 10*ep*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 - 14*ep*mWW^2*s*t^3 + 4*ep*mtt*s^2*t^3 + 2*ep*mWW*s^2*t^3 - 3*ep*mtt^2*t^4 + 3*ep*mtt*mWW*t^4 + 4*ep*mtt*s*t^4 + 2*ep*mWW*s*t^4)/(8*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)*(-mWW + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^2*mWW^2 - 3*mtt*mWW^3 + 4*mtt^2*mWW*s - 16*mtt*mWW^2*s + 6*mWW^3*s - 4*mtt*mWW*s^2 + 10*mWW^2*s^2 - 6*mtt^2*mWW*t + 6*mtt*mWW^2*t + 4*mtt^2*s*t + 4*mtt*mWW*s*t + 4*mWW^2*s*t - 4*mtt*s^2*t - 2*mWW*s^2*t + 3*mtt^2*t^2 - 3*mtt*mWW*t^2 - 4*mtt*s*t^2 - 2*mWW*s*t^2))/(8*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)^2), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*s*(mWW - t)^2)/(2*(-1 + 2*ep)*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (-2*mtt^2 + 4*ep*mtt^2 + 2*mtt*mWW - 7*ep*mtt*mWW + 4*mtt*s - 8*ep*mtt*s - 2*mWW*s + 7*ep*mWW*s - 2*s^2 + 4*ep*s^2 + 2*mtt*t - 5*ep*mtt*t - 2*mWW*t + 8*ep*mWW*t - 2*s*t + 5*ep*s*t)/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, 0, ((-1 + 3*ep)*(8*mtt^2 - 5*mtt*mWW - 12*mtt*s + 4*mWW*s + 4*s^2 - 7*mtt*t + 4*mWW*t + 4*s*t))/(4*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((-1 + 3*ep)*(-4*mtt + mWW + 4*s + 3*t))/(4*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), 0, 0, 0, 0, (4*ep*mtt^2*mWW - ep*mtt*mWW^2 - 8*ep*mtt*mWW*s + 4*ep*mWW*s^2 + 4*ep*mtt^2*t + 4*mtt*mWW*t - 18*ep*mtt*mWW*t - 4*mWW^2*t + 14*ep*mWW^2*t - 8*ep*mtt*s*t + 4*ep*mWW*s*t + 4*ep*s^2*t - 5*ep*mtt*t^2 + 2*ep*mWW*t^2 + 4*ep*s*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -((-2 + 3*ep)*(4*mtt^2 - mtt*mWW - 8*mtt*s + 4*s^2 - 5*mtt*t + 2*mWW*t + 4*s*t))/(8*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 2*ep)/(mtt - s - t), 0, 0, 0, 0, 0, 0, (4*ep*(-1 + 2*ep)^2*(mtt - s)^2)/((1 + ep)*(mtt - mWW - s)^2*s^2*(mtt - s - t)), 0, 0, 0, -(-(ep*mWW^2) - 2*mWW*t + 7*ep*mWW*t + 2*ep*t^2)/(2*(1 + ep)*mWW*(-mtt + t)^2*(-mWW + t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mWW + 2*t))/(2*(1 + ep)*mWW*(-mtt + t)^2*(-mWW + t)*(-mtt + s + t)), (4*ep^2*mtt^7 - 12*ep^2*mtt^6*mWW + 12*ep^2*mtt^5*mWW^2 - 4*ep^2*mtt^4*mWW^3 - 6*ep^2*mtt^6*s - 4*ep*mtt^5*mWW*s + 26*ep^2*mtt^5*mWW*s + 8*ep*mtt^4*mWW^2*s - 34*ep^2*mtt^4*mWW^2*s - 4*ep*mtt^3*mWW^3*s + 14*ep^2*mtt^3*mWW^3*s - 2*ep*mtt^5*s^2 - 2*ep^2*mtt^5*s^2 + 2*mtt^4*mWW*s^2 + 19*ep*mtt^4*mWW*s^2 - 66*ep^2*mtt^4*mWW*s^2 - 6*mtt^3*mWW^2*s^2 - 12*ep*mtt^3*mWW^2*s^2 + 88*ep^2*mtt^3*mWW^2*s^2 + 6*mtt^2*mWW^3*s^2 - 14*ep*mtt^2*mWW^3*s^2 - 18*ep^2*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 + 10*ep*mtt*mWW^4*s^2 - 2*ep^2*mtt*mWW^4*s^2 - ep*mWW^5*s^2 + 4*ep*mtt^4*s^3 + 6*ep^2*mtt^4*s^3 - 4*mtt^3*mWW*s^3 - 18*ep*mtt^3*mWW*s^3 + 80*ep^2*mtt^3*mWW*s^3 + 8*mtt^2*mWW^2*s^3 - 10*ep*mtt^2*mWW^2*s^3 - 50*ep^2*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 + 18*ep*mtt*mWW^3*s^3 - 4*ep^2*mtt*mWW^3*s^3 - 2*ep*mWW^4*s^3 - 2*ep*mtt^3*s^4 - 2*ep^2*mtt^3*s^4 + 2*mtt^2*mWW*s^4 + 3*ep*mtt^2*mWW*s^4 - 28*ep^2*mtt^2*mWW*s^4 - 2*mtt*mWW^2*s^4 + 8*ep*mtt*mWW^2*s^4 - 2*ep^2*mtt*mWW^2*s^4 - ep*mWW^3*s^4 - 8*ep^2*mtt^6*t + 24*ep^2*mtt^5*mWW*t - 24*ep^2*mtt^4*mWW^2*t + 8*ep^2*mtt^3*mWW^3*t + 12*ep^2*mtt^5*s*t + 8*ep*mtt^4*mWW*s*t - 52*ep^2*mtt^4*mWW*s*t - 16*ep*mtt^3*mWW^2*s*t + 68*ep^2*mtt^3*mWW^2*s*t + 8*ep*mtt^2*mWW^3*s*t - 28*ep^2*mtt^2*mWW^3*s*t + 2*ep^2*mtt^4*s^2*t - 32*ep*mtt^3*mWW*s^2*t + 108*ep^2*mtt^3*mWW*s^2*t + 40*ep*mtt^2*mWW^2*s^2*t - 124*ep^2*mtt^2*mWW^2*s^2*t - 8*ep*mtt*mWW^3*s^2*t + 12*ep^2*mtt*mWW^3*s^2*t + 2*ep^2*mWW^4*s^2*t - 8*ep^2*mtt^3*s^3*t + 32*ep*mtt^2*mWW*s^3*t - 108*ep^2*mtt^2*mWW*s^3*t - 16*ep*mtt*mWW^2*s^3*t + 48*ep^2*mtt*mWW^2*s^3*t + 4*ep^2*mWW^3*s^3*t + 2*ep^2*mtt^2*s^4*t - 8*ep*mtt*mWW*s^4*t + 28*ep^2*mtt*mWW*s^4*t + 2*ep^2*mWW^2*s^4*t + 4*ep^2*mtt^5*t^2 - 12*ep^2*mtt^4*mWW*t^2 + 12*ep^2*mtt^3*mWW^2*t^2 - 4*ep^2*mtt^2*mWW^3*t^2 - 6*ep^2*mtt^4*s*t^2 - 4*ep*mtt^3*mWW*s*t^2 + 26*ep^2*mtt^3*mWW*s*t^2 + 8*ep*mtt^2*mWW^2*s*t^2 - 34*ep^2*mtt^2*mWW^2*s*t^2 - 4*ep*mtt*mWW^3*s*t^2 + 14*ep^2*mtt*mWW^3*s*t^2 + 12*ep*mtt^2*mWW*s^2*t^2 - 42*ep^2*mtt^2*mWW*s^2*t^2 - 12*ep*mtt*mWW^2*s^2*t^2 + 36*ep^2*mtt*mWW^2*s^2*t^2 + 6*ep^2*mWW^3*s^2*t^2 + 2*ep^2*mtt^2*s^3*t^2 - 8*ep*mtt*mWW*s^3*t^2 + 28*ep^2*mtt*mWW*s^3*t^2 + 2*ep^2*mWW^2*s^3*t^2)/(2*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^2*(mtt - t)^2*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*ep*mtt^6 - 8*ep*mtt^5*mWW + 4*ep*mtt^4*mWW^2 - 6*ep*mtt^5*s + 12*ep*mtt^4*mWW*s - 6*ep*mtt^3*mWW^2*s - 2*mtt^4*s^2 - 2*ep*mtt^4*s^2 + 7*mtt^3*mWW*s^2 - 4*ep*mtt^3*mWW*s^2 - 9*mtt^2*mWW^2*s^2 + 8*ep*mtt^2*mWW^2*s^2 + 5*mtt*mWW^3*s^2 - 2*ep*mtt*mWW^3*s^2 - mWW^4*s^2 + 4*mtt^3*s^3 + 6*ep*mtt^3*s^3 - 10*mtt^2*mWW*s^3 + 2*ep*mtt^2*mWW*s^3 + 8*mtt*mWW^2*s^3 - 4*ep*mtt*mWW^2*s^3 - 2*mWW^3*s^3 - 2*mtt^2*s^4 - 2*ep*mtt^2*s^4 + 3*mtt*mWW*s^4 - 2*ep*mtt*mWW*s^4 - mWW^2*s^4 - 8*ep*mtt^5*t + 16*ep*mtt^4*mWW*t - 8*ep*mtt^3*mWW^2*t + 12*ep*mtt^4*s*t - 24*ep*mtt^3*mWW*s*t + 12*ep*mtt^2*mWW^2*s*t + 2*ep*mtt^3*s^2*t + 10*ep*mtt^2*mWW*s^2*t - 14*ep*mtt*mWW^2*s^2*t + 2*ep*mWW^3*s^2*t - 8*ep*mtt^2*s^3*t - 4*ep*mtt*mWW*s^3*t + 4*ep*mWW^2*s^3*t + 2*ep*mtt*s^4*t + 2*ep*mWW*s^4*t + 4*ep*mtt^4*t^2 - 8*ep*mtt^3*mWW*t^2 + 4*ep*mtt^2*mWW^2*t^2 - 6*ep*mtt^3*s*t^2 + 12*ep*mtt^2*mWW*s*t^2 - 6*ep*mtt*mWW^2*s*t^2 - 6*ep*mtt*mWW*s^2*t^2 + 6*ep*mWW^2*s^2*t^2 + 2*ep*mtt*s^3*t^2 + 2*ep*mWW*s^3*t^2))/(2*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^2*(mtt - t)^2*(mtt - s - t)), (2*(-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 5*ep*mtt + mWW - 3*ep*mWW + s - 5*ep*s))/((1 + ep)*(mtt - mWW - s)^2*s^2*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 2*ep)/(mtt - s - t), 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s))/(ep*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, (mWW + t)/(2*mWW*(mtt - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep))/(2*ep*mWW*(mtt - t)*(mtt - s - t)), (mtt^3 - mtt^2*mWW - 2*mtt^2*s - mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - mtt^2*t + mtt*mWW*t + mtt*s*t + mWW*s*t)/(2*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt^2 - 2*mtt*s + mWW*s + s^2 - mtt*t + s*t))/(2*ep*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep))/(ep*(mtt - mWW - s)*s*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-mtt^2 + 2*ep*mtt^2 + 2*mtt*mWW - 5*ep*mtt*mWW - mWW^2 + 3*ep*mWW^2 + mtt*s - 3*ep*mtt*s - mWW*s + 2*ep*mWW*s + ep*s^2)/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)), ((-1 + 2*ep)*(-1 + 3*ep)*(2*mtt - mWW - s))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)), 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/((mtt - mWW)*mWW*(mtt - mWW - s))), 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep*(mtt - s)*(mtt - mWW - s)*s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mWW*(2*mtt - mWW - s)*s)/((-1 + 2*ep)*mtt*(mtt - mWW)*(mtt - s)), -((2*ep*mtt^2 - mtt*mWW + ep*mtt*mWW - ep*mtt*s + mWW*s - 2*ep*mWW*s)/(mtt*(mtt - mWW)*(mtt - s))), 0, 0, 0, 0, (-1 + ep)/(mtt*(mtt - mWW)), 0, 0, 0, 0, 0, 0, (-2 + 3*ep)/(mtt*(mtt - s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mtt - mWW + 2*ep*mWW)/(mtt*(mtt - mWW))), 0, 0, 0, 0, (ep*(-3*mtt + mWW + s + t))/(2*(-1 + 2*ep)*mtt*(mtt - mWW)), (-2 + 3*ep)/(2*mtt*(mtt - mWW)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((2*ep*mtt^2 - mtt*mWW + ep*mtt*mWW - ep*mtt*t + mWW*t - 2*ep*mWW*t)/(mtt*(mtt - mWW)*(mtt - t))), 0, 0, 0, 0, 0, -(ep*(mtt + t)*(-mWW + t))/(2*(-1 + 2*ep)*mtt*(mtt - mWW)*(-mtt + t)), (-2 + 3*ep)/(2*mtt*(mtt - mWW)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-mtt + ep*mtt + 2*mWW - 3*ep*mWW + s - ep*s)/((mtt - s)*(mtt - mWW - s)), 0, 0, 0, 0, 0, (ep*(mtt - mWW))/(2*(-1 + 2*ep)*mWW*(mtt - mWW - s)), ((-2 + 3*ep)*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + s)*(-mtt + mWW + s)), -((-2 + 3*ep)/((-mtt + s)*(-mtt + mWW + s)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(5*ep*mtt - 2*mWW + 3*ep*mWW - 5*ep*s - 5*ep*t)/(2*(mtt - s - t)*(mtt - mWW - s - t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(-mtt + mWW + s + t))/(2*(-1 + 2*ep)*(-mtt + s + t)), -ep/(2*(mtt - s - t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(5*ep*mtt - 2*mWW + 3*ep*mWW)/(2*mtt*(mtt - mWW)), -((-1 + 2*ep)*(-2 + 3*ep))/(2*mtt*(-mtt + mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(-mtt + mWW))/(2*(-1 + 2*ep)*mtt), -ep/(2*mtt), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}, {{-(5*mtt*mWW + 7*ep*mtt*mWW - 4*mWW^2 - 6*ep*mWW^2 - 5*mWW*s - 7*ep*mWW*s + mtt*t + ep*mtt*t - 2*mWW*t - 2*ep*mWW*t - s*t - ep*s*t)/(2*mWW*(mtt - mWW - s)*(mWW - t)), -((1 + ep)*(mtt - 2*mWW - s)*(mtt - mWW - s - t))/(2*mWW*(mtt - mWW - s)*(mWW - t)), -(((1 + 2*ep)^2*(mtt - s)^2)/(mWW*(mtt - mWW - s)*s*(mWW - t))), ((1 + ep)*(mtt - t)*(mtt^2 + 2*ep*mtt^2 - mtt*mWW - 2*ep*mtt*mWW - 3*mtt*s - 5*ep*mtt*s + 3*mWW*s + 4*ep*mWW*s + 2*s^2 + 3*ep*s^2 - 2*mtt*t - 3*ep*mtt*t + 4*mWW*t + 6*ep*mWW*t + 2*s*t + 3*ep*s*t))/(mWW*(mtt - mWW - s)*s*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 2*ep)*(1 + 4*ep)*mtt*(2*mtt^3 + 4*ep*mtt^3 - 2*mtt^2*mWW - 4*ep*mtt^2*mWW - 3*mtt^2*s - 5*ep*mtt^2*s + mtt*mWW*s - ep*mtt*mWW*s - 2*mWW^2*s - 2*ep*mWW^2*s + mtt*s^2 + ep*mtt*s^2 - mWW*s^2 - ep*mWW*s^2 - 3*mtt^2*t - 5*ep*mtt^2*t + 5*mtt*mWW*t + 7*ep*mtt*mWW*t - 2*mWW^2*t - 2*ep*mWW^2*t + 3*mtt*s*t + 5*ep*mtt*s*t + mWW*s*t + 3*ep*mWW*s*t))/((mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), (ep*(1 + 4*ep)*(mtt - 2*mWW - s))/(mWW*(mtt - mWW - s)*s*(mWW - t)), -(((1 + 3*ep)*(1 + 4*ep)*(mtt - s - t)*t*(mtt*mWW + 3*ep*mtt*mWW + 2*ep^2*mtt*mWW - mWW*s - 3*ep*mWW*s - 2*ep^2*mWW*s + 14*mtt*t + 39*ep*mtt*t + 27*ep^2*mtt*t - 16*mWW*t - 44*ep*mWW*t - 30*ep^2*mWW*t - 14*s*t - 39*ep*s*t - 27*ep^2*s*t))/((1 + ep)^2*mWW^3*(mtt - mWW - s)*s^2*(mWW - t))), (-12*mtt^4*mWW^2*s - 74*ep*mtt^4*mWW^2*s - 150*ep^2*mtt^4*mWW^2*s - 100*ep^3*mtt^4*mWW^2*s + 16*mtt^3*mWW^3*s + 108*ep*mtt^3*mWW^3*s + 236*ep^2*mtt^3*mWW^3*s + 168*ep^3*mtt^3*mWW^3*s - 4*mtt^2*mWW^4*s - 34*ep*mtt^2*mWW^4*s - 86*ep^2*mtt^2*mWW^4*s - 68*ep^3*mtt^2*mWW^4*s + 18*mtt^3*mWW^2*s^2 + 105*ep*mtt^3*mWW^2*s^2 + 200*ep^2*mtt^3*mWW^2*s^2 + 125*ep^3*mtt^3*mWW^2*s^2 - 24*mtt^2*mWW^3*s^2 - 160*ep*mtt^2*mWW^3*s^2 - 332*ep^2*mtt^2*mWW^3*s^2 - 220*ep^3*mtt^2*mWW^3*s^2 + 22*mtt*mWW^4*s^2 + 137*ep*mtt*mWW^4*s^2 + 264*ep^2*mtt*mWW^4*s^2 + 161*ep^3*mtt*mWW^4*s^2 - 2*ep*mWW^5*s^2 - 4*ep^2*mWW^5*s^2 - 2*ep^3*mWW^5*s^2 - 6*mtt^2*mWW^2*s^3 - 31*ep*mtt^2*mWW^2*s^3 - 50*ep^2*mtt^2*mWW^2*s^3 - 25*ep^3*mtt^2*mWW^2*s^3 + 8*mtt*mWW^3*s^3 + 46*ep*mtt*mWW^3*s^3 + 80*ep^2*mtt*mWW^3*s^3 + 42*ep^3*mtt*mWW^3*s^3 - 2*mWW^4*s^3 - 15*ep*mWW^4*s^3 - 30*ep^2*mWW^4*s^3 - 17*ep^3*mWW^4*s^3 + 12*mtt^5*mWW*t + 92*ep*mtt^5*mWW*t + 216*ep^2*mtt^5*mWW*t + 160*ep^3*mtt^5*mWW*t - 28*mtt^4*mWW^2*t - 218*ep*mtt^4*mWW^2*t - 518*ep^2*mtt^4*mWW^2*t - 388*ep^3*mtt^4*mWW^2*t + 20*mtt^3*mWW^3*t + 160*ep*mtt^3*mWW^3*t + 388*ep^2*mtt^3*mWW^3*t + 296*ep^3*mtt^3*mWW^3*t - 4*mtt^2*mWW^4*t - 34*ep*mtt^2*mWW^4*t - 86*ep^2*mtt^2*mWW^4*t - 68*ep^3*mtt^2*mWW^4*t - 18*mtt^4*mWW*s*t - 168*ep*mtt^4*mWW*s*t - 422*ep^2*mtt^4*mWW*s*t - 320*ep^3*mtt^4*mWW*s*t + 96*mtt^3*mWW^2*s*t + 714*ep*mtt^3*mWW^2*s*t + 1596*ep^2*mtt^3*mWW^2*s*t + 1122*ep^3*mtt^3*mWW^2*s*t - 118*mtt^2*mWW^3*s*t - 820*ep*mtt^2*mWW^3*s*t - 1750*ep^2*mtt^2*mWW^3*s*t - 1192*ep^3*mtt^2*mWW^3*s*t + 40*mtt*mWW^4*s*t + 278*ep*mtt*mWW^4*s*t + 584*ep^2*mtt*mWW^4*s*t + 394*ep^3*mtt*mWW^4*s*t - 4*ep*mWW^5*s*t - 8*ep^2*mWW^5*s*t - 4*ep^3*mWW^5*s*t + 54*ep*mtt^3*mWW*s^2*t + 180*ep^2*mtt^3*mWW*s^2*t + 150*ep^3*mtt^3*mWW*s^2*t - 52*mtt^2*mWW^2*s^2*t - 380*ep*mtt^2*mWW^2*s^2*t - 818*ep^2*mtt^2*mWW^2*s^2*t - 550*ep^3*mtt^2*mWW^2*s^2*t + 20*mtt*mWW^3*s^2*t + 194*ep*mtt*mWW^3*s^2*t + 472*ep^2*mtt*mWW^3*s^2*t + 346*ep^3*mtt*mWW^3*s^2*t - 16*mWW^4*s^2*t - 108*ep*mWW^4*s^2*t - 218*ep^2*mWW^4*s^2*t - 138*ep^3*mWW^4*s^2*t + 6*mtt^2*mWW*s^3*t + 22*ep*mtt^2*mWW*s^3*t + 26*ep^2*mtt^2*mWW*s^3*t + 10*ep^3*mtt^2*mWW*s^3*t - 4*mtt*mWW^2*s^3*t - 12*ep*mtt*mWW^2*s^3*t - 12*ep^2*mtt*mWW^2*s^3*t - 4*ep^3*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - 10*ep*mWW^3*s^3*t - 14*ep^2*mWW^3*s^3*t - 6*ep^3*mWW^3*s^3*t + 12*mtt^5*t^2 + 92*ep*mtt^5*t^2 + 216*ep^2*mtt^5*t^2 + 160*ep^3*mtt^5*t^2 - 74*mtt^4*mWW*t^2 - 560*ep*mtt^4*mWW*t^2 - 1302*ep^2*mtt^4*mWW*t^2 - 960*ep^3*mtt^4*mWW*t^2 + 130*mtt^3*mWW^2*t^2 + 981*ep*mtt^3*mWW^2*t^2 + 2268*ep^2*mtt^3*mWW^2*t^2 + 1669*ep^3*mtt^3*mWW^2*t^2 - 86*mtt^2*mWW^3*t^2 - 652*ep*mtt^2*mWW^3*t^2 - 1498*ep^2*mtt^2*mWW^3*t^2 - 1100*ep^3*mtt^2*mWW^3*t^2 + 18*mtt*mWW^4*t^2 + 141*ep*mtt*mWW^4*t^2 + 320*ep^2*mtt*mWW^4*t^2 + 233*ep^3*mtt*mWW^4*t^2 - 2*ep*mWW^5*t^2 - 4*ep^2*mWW^5*t^2 - 2*ep^3*mWW^5*t^2 - 18*mtt^4*s*t^2 - 126*ep*mtt^4*s*t^2 - 292*ep^2*mtt^4*s*t^2 - 220*ep^3*mtt^4*s*t^2 + 50*mtt^3*mWW*s*t^2 + 440*ep*mtt^3*mWW*s*t^2 + 1146*ep^2*mtt^3*mWW*s*t^2 + 924*ep^3*mtt^3*mWW*s*t^2 - 92*mtt^2*mWW^2*s*t^2 - 807*ep*mtt^2*mWW^2*s*t^2 - 2036*ep^2*mtt^2*mWW^2*s*t^2 - 1585*ep^3*mtt^2*mWW^2*s*t^2 + 90*mtt*mWW^3*s*t^2 + 698*ep*mtt*mWW^3*s*t^2 + 1614*ep^2*mtt*mWW^3*s*t^2 + 1174*ep^3*mtt*mWW^3*s*t^2 - 30*mWW^4*s*t^2 - 205*ep*mWW^4*s*t^2 - 432*ep^2*mWW^4*s*t^2 - 293*ep^3*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 + 25*ep*mtt^3*s^2*t^2 + 52*ep^2*mtt^3*s^2*t^2 + 45*ep^3*mtt^3*s^2*t^2 + 16*mtt^2*mWW*s^2*t^2 + 56*ep*mtt^2*mWW*s^2*t^2 - 8*ep^2*mtt^2*mWW*s^2*t^2 - 96*ep^3*mtt^2*mWW*s^2*t^2 + 34*mtt*mWW^2*s^2*t^2 + 225*ep*mtt*mWW^2*s^2*t^2 + 508*ep^2*mtt*mWW^2*s^2*t^2 + 377*ep^3*mtt*mWW^2*s^2*t^2 - 8*mWW^3*s^2*t^2 - 66*ep*mWW^3*s^2*t^2 - 168*ep^2*mWW^3*s^2*t^2 - 134*ep^3*mWW^3*s^2*t^2 + 9*ep*mtt^2*s^3*t^2 + 24*ep^2*mtt^2*s^3*t^2 + 15*ep^3*mtt^2*s^3*t^2 - 4*mtt*mWW*s^3*t^2 - 34*ep*mtt*mWW*s^3*t^2 - 68*ep^2*mtt*mWW*s^3*t^2 - 38*ep^3*mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 + 25*ep*mWW^2*s^3*t^2 + 44*ep^2*mWW^2*s^3*t^2 + 23*ep^3*mWW^2*s^3*t^2 - 18*mtt^4*t^3 - 142*ep*mtt^4*t^3 - 340*ep^2*mtt^4*t^3 - 252*ep^3*mtt^4*t^3 + 86*mtt^3*mWW*t^3 + 662*ep*mtt^3*mWW*t^3 + 1566*ep^2*mtt^3*mWW*t^3 + 1158*ep^3*mtt^3*mWW*t^3 - 134*mtt^2*mWW^2*t^3 - 1010*ep*mtt^2*mWW^2*t^3 - 2356*ep^2*mtt^2*mWW^2*t^3 - 1732*ep^3*mtt^2*mWW^2*t^3 + 82*mtt*mWW^3*t^3 + 602*ep*mtt*mWW^3*t^3 + 1374*ep^2*mtt*mWW^3*t^3 + 998*ep^3*mtt*mWW^3*t^3 - 16*mWW^4*t^3 - 112*ep*mWW^4*t^3 - 244*ep^2*mWW^4*t^3 - 172*ep^3*mWW^4*t^3 + 30*mtt^3*s*t^3 + 210*ep*mtt^3*s*t^3 + 478*ep^2*mtt^3*s*t^3 + 346*ep^3*mtt^3*s*t^3 - 70*mtt^2*mWW*s*t^3 - 510*ep*mtt^2*mWW*s*t^3 - 1214*ep^2*mtt^2*mWW*s*t^3 - 918*ep^3*mtt^2*mWW*s*t^3 + 54*mtt*mWW^2*s*t^3 + 426*ep*mtt*mWW^2*s*t^3 + 1074*ep^2*mtt*mWW^2*s*t^3 + 846*ep^3*mtt*mWW^2*s*t^3 - 14*mWW^3*s*t^3 - 126*ep*mWW^3*s*t^3 - 338*ep^2*mWW^3*s*t^3 - 274*ep^3*mWW^3*s*t^3 - 12*mtt^2*s^2*t^3 - 68*ep*mtt^2*s^2*t^3 - 138*ep^2*mtt^2*s^2*t^3 - 94*ep^3*mtt^2*s^2*t^3 - 4*mtt*mWW*s^2*t^3 - 4*ep*mtt*mWW*s^2*t^3 + 52*ep^2*mtt*mWW*s^2*t^3 + 76*ep^3*mtt*mWW*s^2*t^3 - 8*ep*mWW^2*s^2*t^3 - 42*ep^2*mWW^2*s^2*t^3 - 46*ep^3*mWW^2*s^2*t^3 + 4*mtt^3*t^4 + 37*ep*mtt^3*t^4 + 98*ep^2*mtt^3*t^4 + 77*ep^3*mtt^3*t^4 - 16*mtt^2*mWW*t^4 - 144*ep*mtt^2*mWW*t^4 - 380*ep^2*mtt^2*mWW*t^4 - 300*ep^3*mtt^2*mWW*t^4 + 20*mtt*mWW^2*t^4 + 177*ep*mtt*mWW^2*t^4 + 466*ep^2*mtt*mWW^2*t^4 + 369*ep^3*mtt*mWW^2*t^4 - 8*mWW^3*t^4 - 70*ep*mWW^3*t^4 - 184*ep^2*mWW^3*t^4 - 146*ep^3*mWW^3*t^4 - 4*mtt^2*s*t^4 - 37*ep*mtt^2*s*t^4 - 98*ep^2*mtt^2*s*t^4 - 77*ep^3*mtt^2*s*t^4 + 8*mtt*mWW*s*t^4 + 70*ep*mtt*mWW*s*t^4 + 184*ep^2*mtt*mWW*s*t^4 + 146*ep^3*mtt*mWW*s*t^4 - 4*mWW^2*s*t^4 - 33*ep*mWW^2*s*t^4 - 86*ep^2*mWW^2*s*t^4 - 69*ep^3*mWW^2*s*t^4)/(4*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mWW - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep^2*(s + t)^2*(6*mtt^3*mWW + 22*ep*mtt^3*mWW + 20*ep^2*mtt^3*mWW - 6*mtt^2*mWW^2 - 22*ep*mtt^2*mWW^2 - 20*ep^2*mtt^2*mWW^2 - 9*mtt^2*mWW*s - 30*ep*mtt^2*mWW*s - 25*ep^2*mtt^2*mWW*s + 15*mtt*mWW^2*s + 46*ep*mtt*mWW^2*s + 35*ep^2*mtt*mWW^2*s - 2*mWW^3*s - 4*ep*mWW^3*s - 2*ep^2*mWW^3*s + 3*mtt*mWW*s^2 + 8*ep*mtt*mWW*s^2 + 5*ep^2*mtt*mWW*s^2 - 3*mWW^2*s^2 - 8*ep*mWW^2*s^2 - 5*ep^2*mWW^2*s^2 + 6*mtt^3*t + 22*ep*mtt^3*t + 20*ep^2*mtt^3*t - 23*mtt^2*mWW*t - 84*ep*mtt^2*mWW*t - 77*ep^2*mtt^2*mWW*t + 19*mtt*mWW^2*t + 66*ep*mtt*mWW^2*t + 59*ep^2*mtt*mWW^2*t - 2*mWW^3*t - 4*ep*mWW^3*t - 2*ep^2*mWW^3*t - 3*mtt^2*s*t - 14*ep*mtt^2*s*t - 15*ep^2*mtt^2*s*t + 2*mtt*mWW*s*t + 16*ep*mtt*mWW*s*t + 22*ep^2*mtt*mWW*s*t - 7*mWW^2*s*t - 26*ep*mWW^2*s*t - 23*ep^2*mWW^2*s*t - 3*mtt*s^2*t - 8*ep*mtt*s^2*t - 5*ep^2*mtt*s^2*t + 3*mWW*s^2*t + 8*ep*mWW*s^2*t + 5*ep^2*mWW*s^2*t - 7*mtt^2*t^2 - 26*ep*mtt^2*t^2 - 23*ep^2*mtt^2*t^2 + 17*mtt*mWW*t^2 + 66*ep*mtt*mWW*t^2 + 61*ep^2*mtt*mWW*t^2 - 10*mWW^2*t^2 - 40*ep*mWW^2*t^2 - 38*ep^2*mWW^2*t^2 + 7*mtt*s*t^2 + 26*ep*mtt*s*t^2 + 23*ep^2*mtt*s*t^2 - 3*mWW*s*t^2 - 14*ep*mWW*s*t^2 - 15*ep^2*mWW*s*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(t*(4*mtt^4*mWW + 22*ep*mtt^4*mWW + 38*ep^2*mtt^4*mWW + 20*ep^3*mtt^4*mWW - 12*mtt^3*mWW^2 - 72*ep*mtt^3*mWW^2 - 132*ep^2*mtt^3*mWW^2 - 72*ep^3*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 50*ep*mtt^2*mWW^3 + 94*ep^2*mtt^2*mWW^3 + 52*ep^3*mtt^2*mWW^3 - 16*mtt^3*mWW*s - 88*ep*mtt^3*mWW*s - 152*ep^2*mtt^3*mWW*s - 80*ep^3*mtt^3*mWW*s + 36*mtt^2*mWW^2*s + 216*ep*mtt^2*mWW^2*s + 396*ep^2*mtt^2*mWW^2*s + 216*ep^3*mtt^2*mWW^2*s - 16*mtt*mWW^3*s - 100*ep*mtt*mWW^3*s - 188*ep^2*mtt*mWW^3*s - 104*ep^3*mtt*mWW^3*s + 24*mtt^2*mWW*s^2 + 132*ep*mtt^2*mWW*s^2 + 228*ep^2*mtt^2*mWW*s^2 + 120*ep^3*mtt^2*mWW*s^2 - 36*mtt*mWW^2*s^2 - 216*ep*mtt*mWW^2*s^2 - 396*ep^2*mtt*mWW^2*s^2 - 216*ep^3*mtt*mWW^2*s^2 + 8*mWW^3*s^2 + 50*ep*mWW^3*s^2 + 94*ep^2*mWW^3*s^2 + 52*ep^3*mWW^3*s^2 - 16*mtt*mWW*s^3 - 88*ep*mtt*mWW*s^3 - 152*ep^2*mtt*mWW*s^3 - 80*ep^3*mtt*mWW*s^3 + 12*mWW^2*s^3 + 72*ep*mWW^2*s^3 + 132*ep^2*mWW^2*s^3 + 72*ep^3*mWW^2*s^3 + 4*mWW*s^4 + 22*ep*mWW*s^4 + 38*ep^2*mWW*s^4 + 20*ep^3*mWW*s^4 + 56*mtt^4*t + 296*ep*mtt^4*t + 498*ep^2*mtt^4*t + 270*ep^3*mtt^4*t - 216*mtt^3*mWW*t - 1191*ep*mtt^3*mWW*t - 2052*ep^2*mtt^3*mWW*t - 1125*ep^3*mtt^3*mWW*t + 286*mtt^2*mWW^2*t + 1670*ep*mtt^2*mWW^2*t + 2986*ep^2*mtt^2*mWW^2*t + 1674*ep^3*mtt^2*mWW^2*t - 138*mtt*mWW^3*t - 871*ep*mtt*mWW^3*t - 1642*ep^2*mtt*mWW^3*t - 957*ep^3*mtt*mWW^3*t + 8*mWW^4*t + 68*ep*mWW^4*t + 154*ep^2*mWW^4*t + 106*ep^3*mWW^4*t - 224*mtt^3*s*t - 1184*ep*mtt^3*s*t - 1992*ep^2*mtt^3*s*t - 1080*ep^3*mtt^3*s*t + 648*mtt^2*mWW*s*t + 3573*ep*mtt^2*mWW*s*t + 6156*ep^2*mtt^2*mWW*s*t + 3375*ep^3*mtt^2*mWW*s*t - 572*mtt*mWW^2*s*t - 3340*ep*mtt*mWW^2*s*t - 5972*ep^2*mtt*mWW^2*s*t - 3348*ep^3*mtt*mWW^2*s*t + 138*mWW^3*s*t + 871*ep*mWW^3*s*t + 1642*ep^2*mWW^3*s*t + 957*ep^3*mWW^3*s*t + 336*mtt^2*s^2*t + 1776*ep*mtt^2*s^2*t + 2988*ep^2*mtt^2*s^2*t + 1620*ep^3*mtt^2*s^2*t - 648*mtt*mWW*s^2*t - 3573*ep*mtt*mWW*s^2*t - 6156*ep^2*mtt*mWW*s^2*t - 3375*ep^3*mtt*mWW*s^2*t + 286*mWW^2*s^2*t + 1670*ep*mWW^2*s^2*t + 2986*ep^2*mWW^2*s^2*t + 1674*ep^3*mWW^2*s^2*t - 224*mtt*s^3*t - 1184*ep*mtt*s^3*t - 1992*ep^2*mtt*s^3*t - 1080*ep^3*mtt*s^3*t + 216*mWW*s^3*t + 1191*ep*mWW*s^3*t + 2052*ep^2*mWW*s^3*t + 1125*ep^3*mWW*s^3*t + 56*s^4*t + 296*ep*s^4*t + 498*ep^2*s^4*t + 270*ep^3*s^4*t - 168*mtt^3*t^2 - 888*ep*mtt^3*t^2 - 1494*ep^2*mtt^3*t^2 - 810*ep^3*mtt^3*t^2 + 484*mtt^2*mWW*t^2 + 2652*ep*mtt^2*mWW*t^2 + 4550*ep^2*mtt^2*mWW*t^2 + 2490*ep^3*mtt^2*mWW*t^2 - 434*mtt*mWW^2*t^2 - 2494*ep*mtt*mWW^2*t^2 - 4404*ep^2*mtt*mWW^2*t^2 - 2452*ep^3*mtt*mWW^2*t^2 + 120*mWW^3*t^2 + 740*ep*mWW^3*t^2 + 1368*ep^2*mWW^3*t^2 + 784*ep^3*mWW^3*t^2 + 504*mtt^2*s*t^2 + 2664*ep*mtt^2*s*t^2 + 4482*ep^2*mtt^2*s*t^2 + 2430*ep^3*mtt^2*s*t^2 - 968*mtt*mWW*s*t^2 - 5304*ep*mtt*mWW*s*t^2 - 9100*ep^2*mtt*mWW*s*t^2 - 4980*ep^3*mtt*mWW*s*t^2 + 434*mWW^2*s*t^2 + 2494*ep*mWW^2*s*t^2 + 4404*ep^2*mWW^2*s*t^2 + 2452*ep^3*mWW^2*s*t^2 - 504*mtt*s^2*t^2 - 2664*ep*mtt*s^2*t^2 - 4482*ep^2*mtt*s^2*t^2 - 2430*ep^3*mtt*s^2*t^2 + 484*mWW*s^2*t^2 + 2652*ep*mWW*s^2*t^2 + 4550*ep^2*mWW*s^2*t^2 + 2490*ep^3*mWW*s^2*t^2 + 168*s^3*t^2 + 888*ep*s^3*t^2 + 1494*ep^2*s^3*t^2 + 810*ep^3*s^3*t^2 + 168*mtt^2*t^3 + 888*ep*mtt^2*t^3 + 1494*ep^2*mtt^2*t^3 + 810*ep^3*mtt^2*t^3 - 336*mtt*mWW*t^3 - 1819*ep*mtt*mWW*t^3 - 3096*ep^2*mtt*mWW*t^3 - 1685*ep^3*mtt*mWW*t^3 + 160*mWW^2*t^3 + 896*ep*mWW^2*t^3 + 1550*ep^2*mWW^2*t^3 + 850*ep^3*mWW^2*t^3 - 336*mtt*s*t^3 - 1776*ep*mtt*s*t^3 - 2988*ep^2*mtt*s*t^3 - 1620*ep^3*mtt*s*t^3 + 336*mWW*s*t^3 + 1819*ep*mWW*s*t^3 + 3096*ep^2*mWW*s*t^3 + 1685*ep^3*mWW*s*t^3 + 168*s^2*t^3 + 888*ep*s^2*t^3 + 1494*ep^2*s^2*t^3 + 810*ep^3*s^2*t^3 - 56*mtt*t^4 - 296*ep*mtt*t^4 - 498*ep^2*mtt*t^4 - 270*ep^3*mtt*t^4 + 64*mWW*t^4 + 336*ep*mWW*t^4 + 560*ep^2*mWW*t^4 + 300*ep^3*mWW*t^4 + 56*s*t^4 + 296*ep*s*t^4 + 498*ep^2*s*t^4 + 270*ep^3*s*t^4))/(4*(1 + ep)^2*mWW^3*(mtt - mWW - s)*s^2*(mWW - t)*(mtt - mWW - s - t)^2), (3*ep^2*t^2*(2*mtt^3*mWW + 6*ep*mtt^3*mWW + 4*ep^2*mtt^3*mWW - 2*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - 4*ep^2*mtt^2*mWW^2 - 6*mtt^2*mWW*s - 18*ep*mtt^2*mWW*s - 12*ep^2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 12*ep*mtt*mWW^2*s + 8*ep^2*mtt*mWW^2*s + 6*mtt*mWW*s^2 + 18*ep*mtt*mWW*s^2 + 12*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 6*ep*mWW^2*s^2 - 4*ep^2*mWW^2*s^2 - 2*mWW*s^3 - 6*ep*mWW*s^3 - 4*ep^2*mWW*s^3 + 28*mtt^3*t + 78*ep*mtt^3*t + 54*ep^2*mtt^3*t - 85*mtt^2*mWW*t - 240*ep*mtt^2*mWW*t - 167*ep^2*mtt^2*mWW*t + 75*mtt*mWW^2*t + 214*ep*mtt*mWW^2*t + 151*ep^2*mtt*mWW^2*t - 16*mWW^3*t - 46*ep*mWW^3*t - 34*ep^2*mWW^3*t - 84*mtt^2*s*t - 234*ep*mtt^2*s*t - 162*ep^2*mtt^2*s*t + 170*mtt*mWW*s*t + 480*ep*mtt*mWW*s*t + 334*ep^2*mtt*mWW*s*t - 75*mWW^2*s*t - 214*ep*mWW^2*s*t - 151*ep^2*mWW^2*s*t + 84*mtt*s^2*t + 234*ep*mtt*s^2*t + 162*ep^2*mtt*s^2*t - 85*mWW*s^2*t - 240*ep*mWW*s^2*t - 167*ep^2*mWW*s^2*t - 28*s^3*t - 78*ep*s^3*t - 54*ep^2*s^3*t - 56*mtt^2*t^2 - 156*ep*mtt^2*t^2 - 108*ep^2*mtt^2*t^2 + 115*mtt*mWW*t^2 + 322*ep*mtt*mWW*t^2 + 223*ep^2*mtt*mWW*t^2 - 56*mWW^2*t^2 - 158*ep*mWW^2*t^2 - 110*ep^2*mWW^2*t^2 + 112*mtt*s*t^2 + 312*ep*mtt*s*t^2 + 216*ep^2*mtt*s*t^2 - 115*mWW*s*t^2 - 322*ep*mWW*s*t^2 - 223*ep^2*mWW*s*t^2 - 56*s^2*t^2 - 156*ep*s^2*t^2 - 108*ep^2*s^2*t^2 + 28*mtt*t^3 + 78*ep*mtt*t^3 + 54*ep^2*mtt*t^3 - 32*mWW*t^3 - 88*ep*mWW*t^3 - 60*ep^2*mWW*t^3 - 28*s*t^3 - 78*ep*s*t^3 - 54*ep^2*s*t^3))/(2*(1 + ep)^2*mWW^3*(mtt - mWW - s)*s^3*(mWW - t)*(mtt - mWW - s - t)^2), -(6*mtt^4*mWW^4*s^3 + 52*ep*mtt^4*mWW^4*s^3 + 154*ep^2*mtt^4*mWW^4*s^3 + 188*ep^3*mtt^4*mWW^4*s^3 + 80*ep^4*mtt^4*mWW^4*s^3 - 8*mtt^3*mWW^5*s^3 - 80*ep*mtt^3*mWW^5*s^3 - 256*ep^2*mtt^3*mWW^5*s^3 - 328*ep^3*mtt^3*mWW^5*s^3 - 144*ep^4*mtt^3*mWW^5*s^3 + 2*mtt^2*mWW^6*s^3 + 28*ep*mtt^2*mWW^6*s^3 + 102*ep^2*mtt^2*mWW^6*s^3 + 140*ep^3*mtt^2*mWW^6*s^3 + 64*ep^4*mtt^2*mWW^6*s^3 - 9*mtt^3*mWW^4*s^4 - 75*ep*mtt^3*mWW^4*s^4 - 211*ep^2*mtt^3*mWW^4*s^4 - 245*ep^3*mtt^3*mWW^4*s^4 - 100*ep^4*mtt^3*mWW^4*s^4 + 12*mtt^2*mWW^5*s^4 + 128*ep*mtt^2*mWW^5*s^4 + 396*ep^2*mtt^2*mWW^5*s^4 + 480*ep^3*mtt^2*mWW^5*s^4 + 200*ep^4*mtt^2*mWW^5*s^4 - 11*mtt*mWW^6*s^4 - 105*ep*mtt*mWW^6*s^4 - 301*ep^2*mtt*mWW^6*s^4 - 343*ep^3*mtt*mWW^6*s^4 - 136*ep^4*mtt*mWW^6*s^4 + 4*ep*mWW^7*s^4 + 12*ep^2*mWW^7*s^4 + 12*ep^3*mWW^7*s^4 + 4*ep^4*mWW^7*s^4 + 3*mtt^2*mWW^4*s^5 + 23*ep*mtt^2*mWW^4*s^5 + 57*ep^2*mtt^2*mWW^4*s^5 + 57*ep^3*mtt^2*mWW^4*s^5 + 20*ep^4*mtt^2*mWW^4*s^5 - 4*mtt*mWW^5*s^5 - 36*ep*mtt*mWW^5*s^5 - 96*ep^2*mtt*mWW^5*s^5 - 100*ep^3*mtt*mWW^5*s^5 - 36*ep^4*mtt*mWW^5*s^5 + mWW^6*s^5 + 13*ep*mWW^6*s^5 + 39*ep^2*mWW^6*s^5 + 43*ep^3*mWW^6*s^5 + 16*ep^4*mWW^6*s^5 + 18*mtt^5*mWW^3*s^2*t + 156*ep*mtt^5*mWW^3*s^2*t + 462*ep^2*mtt^5*mWW^3*s^2*t + 564*ep^3*mtt^5*mWW^3*s^2*t + 240*ep^4*mtt^5*mWW^3*s^2*t - 24*mtt^4*mWW^4*s^2*t - 232*ep*mtt^4*mWW^4*s^2*t - 736*ep^2*mtt^4*mWW^4*s^2*t - 944*ep^3*mtt^4*mWW^4*s^2*t - 416*ep^4*mtt^4*mWW^4*s^2*t + 2*mtt^3*mWW^5*s^2*t + 44*ep*mtt^3*mWW^5*s^2*t + 190*ep^2*mtt^3*mWW^5*s^2*t + 292*ep^3*mtt^3*mWW^5*s^2*t + 144*ep^4*mtt^3*mWW^5*s^2*t + 4*mtt^2*mWW^6*s^2*t + 32*ep*mtt^2*mWW^6*s^2*t + 84*ep^2*mtt^2*mWW^6*s^2*t + 88*ep^3*mtt^2*mWW^6*s^2*t + 32*ep^4*mtt^2*mWW^6*s^2*t - 24*mtt^4*mWW^3*s^3*t - 112*ep*mtt^4*mWW^3*s^3*t - 156*ep^2*mtt^4*mWW^3*s^3*t - 12*ep^3*mtt^4*mWW^3*s^3*t + 80*ep^4*mtt^4*mWW^3*s^3*t - 8*mtt^3*mWW^4*s^3*t - 246*ep*mtt^3*mWW^4*s^3*t - 1072*ep^2*mtt^3*mWW^4*s^3*t - 1702*ep^3*mtt^3*mWW^4*s^3*t - 940*ep^4*mtt^3*mWW^4*s^3*t + 42*mtt^2*mWW^5*s^3*t + 528*ep*mtt^2*mWW^5*s^3*t + 1914*ep^2*mtt^2*mWW^5*s^3*t + 2748*ep^3*mtt^2*mWW^5*s^3*t + 1392*ep^4*mtt^2*mWW^5*s^3*t - 22*mtt*mWW^6*s^3*t - 208*ep*mtt*mWW^6*s^3*t - 702*ep^2*mtt*mWW^6*s^3*t - 988*ep^3*mtt*mWW^6*s^3*t - 496*ep^4*mtt*mWW^6*s^3*t - 4*mWW^7*s^3*t - 58*ep*mWW^7*s^3*t - 192*ep^2*mWW^7*s^3*t - 238*ep^3*mWW^7*s^3*t - 100*ep^4*mWW^7*s^3*t + 9*mtt^3*mWW^3*s^4*t - 21*ep*mtt^3*mWW^3*s^4*t - 249*ep^2*mtt^3*mWW^3*s^4*t - 495*ep^3*mtt^3*mWW^3*s^4*t - 300*ep^4*mtt^3*mWW^3*s^4*t + 12*mtt^2*mWW^4*s^4*t + 188*ep*mtt^2*mWW^4*s^4*t + 764*ep^2*mtt^2*mWW^4*s^4*t + 1204*ep^3*mtt^2*mWW^4*s^4*t + 664*ep^4*mtt^2*mWW^4*s^4*t - 5*mtt*mWW^5*s^4*t - 67*ep*mtt*mWW^5*s^4*t - 303*ep^2*mtt*mWW^5*s^4*t - 521*ep^3*mtt*mWW^5*s^4*t - 304*ep^4*mtt*mWW^5*s^4*t + 8*mWW^6*s^4*t + 44*ep*mWW^6*s^4*t + 100*ep^2*mWW^6*s^4*t + 100*ep^3*mWW^6*s^4*t + 36*ep^4*mWW^6*s^4*t - 3*mtt^2*mWW^3*s^5*t - 23*ep*mtt^2*mWW^3*s^5*t - 57*ep^2*mtt^2*mWW^3*s^5*t - 57*ep^3*mtt^2*mWW^3*s^5*t - 20*ep^4*mtt^2*mWW^3*s^5*t + 2*mtt*mWW^4*s^5*t + 26*ep*mtt*mWW^4*s^5*t + 78*ep^2*mtt*mWW^4*s^5*t + 86*ep^3*mtt*mWW^4*s^5*t + 32*ep^4*mtt*mWW^4*s^5*t + mWW^5*s^5*t - 3*ep*mWW^5*s^5*t - 21*ep^2*mWW^5*s^5*t - 29*ep^3*mWW^5*s^5*t - 12*ep^4*mWW^5*s^5*t + 18*mtt^6*mWW^2*s*t^2 + 156*ep*mtt^6*mWW^2*s*t^2 + 462*ep^2*mtt^6*mWW^2*s*t^2 + 564*ep^3*mtt^6*mWW^2*s*t^2 + 240*ep^4*mtt^6*mWW^2*s*t^2 - 26*mtt^5*mWW^3*s*t^2 - 240*ep*mtt^5*mWW^3*s*t^2 - 746*ep^2*mtt^5*mWW^3*s*t^2 - 948*ep^3*mtt^5*mWW^3*s*t^2 - 416*ep^4*mtt^5*mWW^3*s*t^2 + 2*mtt^4*mWW^4*s*t^2 + 36*ep*mtt^4*mWW^4*s*t^2 + 158*ep^2*mtt^4*mWW^4*s*t^2 + 252*ep^3*mtt^4*mWW^4*s*t^2 + 128*ep^4*mtt^4*mWW^4*s*t^2 + 6*mtt^3*mWW^5*s*t^2 + 48*ep*mtt^3*mWW^5*s*t^2 + 126*ep^2*mtt^3*mWW^5*s*t^2 + 132*ep^3*mtt^3*mWW^5*s*t^2 + 48*ep^4*mtt^3*mWW^5*s*t^2 + 99*mtt^5*mWW^2*s^2*t^2 + 1029*ep*mtt^5*mWW^2*s^2*t^2 + 3297*ep^2*mtt^5*mWW^2*s^2*t^2 + 4295*ep^3*mtt^5*mWW^2*s^2*t^2 + 2000*ep^4*mtt^5*mWW^2*s^2*t^2 - 402*mtt^4*mWW^3*s^2*t^2 - 3920*ep*mtt^4*mWW^3*s^2*t^2 - 12286*ep^2*mtt^4*mWW^3*s^2*t^2 - 15776*ep^3*mtt^4*mWW^3*s^2*t^2 - 7224*ep^4*mtt^4*mWW^3*s^2*t^2 + 405*mtt^3*mWW^4*s^2*t^2 + 3969*ep*mtt^3*mWW^4*s^2*t^2 + 12687*ep^2*mtt^3*mWW^4*s^2*t^2 + 16587*ep^3*mtt^3*mWW^4*s^2*t^2 + 7680*ep^4*mtt^3*mWW^4*s^2*t^2 - 46*mtt^2*mWW^5*s^2*t^2 - 572*ep*mtt^2*mWW^5*s^2*t^2 - 2310*ep^2*mtt^2*mWW^5*s^2*t^2 - 3588*ep^3*mtt^2*mWW^5*s^2*t^2 - 1876*ep^4*mtt^2*mWW^5*s^2*t^2 - 64*mtt*mWW^6*s^2*t^2 - 554*ep*mtt*mWW^6*s^2*t^2 - 1492*ep^2*mtt*mWW^6*s^2*t^2 - 1614*ep^3*mtt*mWW^6*s^2*t^2 - 612*ep^4*mtt*mWW^6*s^2*t^2 - 252*mtt^4*mWW^2*s^3*t^2 - 2526*ep*mtt^4*mWW^2*s^3*t^2 - 7980*ep^2*mtt^4*mWW^2*s^3*t^2 - 10282*ep^3*mtt^4*mWW^2*s^3*t^2 - 4720*ep^4*mtt^4*mWW^2*s^3*t^2 + 675*mtt^3*mWW^3*s^3*t^2 + 6443*ep*mtt^3*mWW^3*s^3*t^2 + 20077*ep^2*mtt^3*mWW^3*s^3*t^2 + 25737*ep^3*mtt^3*mWW^3*s^3*t^2 + 11764*ep^4*mtt^3*mWW^3*s^3*t^2 - 418*mtt^2*mWW^4*s^3*t^2 - 3918*ep*mtt^2*mWW^4*s^3*t^2 - 12498*ep^2*mtt^2*mWW^4*s^3*t^2 - 16470*ep^3*mtt^2*mWW^4*s^3*t^2 - 7688*ep^4*mtt^2*mWW^4*s^3*t^2 - 47*mtt*mWW^5*s^3*t^2 - 619*ep*mtt*mWW^5*s^3*t^2 - 1709*ep^2*mtt*mWW^5*s^3*t^2 - 1705*ep^3*mtt*mWW^5*s^3*t^2 - 568*ep^4*mtt*mWW^5*s^3*t^2 + 90*mWW^6*s^3*t^2 + 908*ep*mWW^6*s^3*t^2 + 2734*ep^2*mWW^6*s^3*t^2 + 3296*ep^3*mWW^6*s^3*t^2 + 1404*ep^4*mWW^6*s^3*t^2 + 135*mtt^3*mWW^2*s^4*t^2 + 1341*ep*mtt^3*mWW^2*s^4*t^2 + 4221*ep^2*mtt^3*mWW^2*s^4*t^2 + 5423*ep^3*mtt^3*mWW^2*s^4*t^2 + 2480*ep^4*mtt^3*mWW^2*s^4*t^2 - 249*mtt^2*mWW^3*s^4*t^2 - 2293*ep*mtt^2*mWW^3*s^4*t^2 - 7063*ep^2*mtt^2*mWW^3*s^4*t^2 - 9027*ep^3*mtt^2*mWW^3*s^4*t^2 - 4128*ep^4*mtt^2*mWW^3*s^4*t^2 + 43*mtt*mWW^4*s^4*t^2 + 293*ep*mtt*mWW^4*s^4*t^2 + 933*ep^2*mtt*mWW^4*s^4*t^2 + 1335*ep^3*mtt*mWW^4*s^4*t^2 + 676*ep^4*mtt*mWW^4*s^4*t^2 + 47*mWW^5*s^4*t^2 + 515*ep*mWW^5*s^4*t^2 + 1597*ep^2*mWW^5*s^4*t^2 + 1981*ep^3*mWW^5*s^4*t^2 + 876*ep^4*mWW^5*s^4*t^2 + 2*mtt*mWW^3*s^5*t^2 + 10*ep*mtt*mWW^3*s^5*t^2 + 18*ep^2*mtt*mWW^3*s^5*t^2 + 14*ep^3*mtt*mWW^3*s^5*t^2 + 4*ep^4*mtt*mWW^3*s^5*t^2 - 2*mWW^4*s^5*t^2 - 10*ep*mWW^4*s^5*t^2 - 18*ep^2*mWW^4*s^5*t^2 - 14*ep^3*mWW^4*s^5*t^2 - 4*ep^4*mWW^4*s^5*t^2 + 6*mtt^7*mWW*t^3 + 52*ep*mtt^7*mWW*t^3 + 154*ep^2*mtt^7*mWW*t^3 + 188*ep^3*mtt^7*mWW*t^3 + 80*ep^4*mtt^7*mWW*t^3 - 10*mtt^6*mWW^2*t^3 - 88*ep*mtt^6*mWW^2*t^3 - 266*ep^2*mtt^6*mWW^2*t^3 - 332*ep^3*mtt^6*mWW^2*t^3 - 144*ep^4*mtt^6*mWW^2*t^3 + 2*mtt^5*mWW^3*t^3 + 20*ep*mtt^5*mWW^3*t^3 + 70*ep^2*mtt^5*mWW^3*t^3 + 100*ep^3*mtt^5*mWW^3*t^3 + 48*ep^4*mtt^5*mWW^3*t^3 + 2*mtt^4*mWW^4*t^3 + 16*ep*mtt^4*mWW^4*t^3 + 42*ep^2*mtt^4*mWW^4*t^3 + 44*ep^3*mtt^4*mWW^4*t^3 + 16*ep^4*mtt^4*mWW^4*t^3 + 186*mtt^6*mWW*s*t^3 + 1672*ep*mtt^6*mWW*s*t^3 + 4982*ep^2*mtt^6*mWW*s*t^3 + 6164*ep^3*mtt^6*mWW*s*t^3 + 2740*ep^4*mtt^6*mWW*s*t^3 - 610*mtt^5*mWW^2*s*t^3 - 5484*ep*mtt^5*mWW^2*s*t^3 - 16450*ep^2*mtt^5*mWW^2*s*t^3 - 20460*ep^3*mtt^5*mWW^2*s*t^3 - 9100*ep^4*mtt^5*mWW^2*s*t^3 + 556*mtt^4*mWW^3*s*t^3 + 5114*ep*mtt^4*mWW^3*s*t^3 + 15804*ep^2*mtt^4*mWW^3*s*t^3 + 20182*ep^3*mtt^4*mWW^3*s*t^3 + 9152*ep^4*mtt^4*mWW^3*s*t^3 - 36*mtt^3*mWW^4*s*t^3 - 526*ep*mtt^3*mWW^4*s*t^3 - 2324*ep^2*mtt^3*mWW^4*s*t^3 - 3770*ep^3*mtt^3*mWW^4*s*t^3 - 2008*ep^4*mtt^3*mWW^4*s*t^3 - 96*mtt^2*mWW^5*s*t^3 - 776*ep*mtt^2*mWW^5*s*t^3 - 2012*ep^2*mtt^2*mWW^5*s*t^3 - 2116*ep^3*mtt^2*mWW^5*s*t^3 - 784*ep^4*mtt^2*mWW^5*s*t^3 - 594*mtt^5*mWW*s^2*t^3 - 5328*ep*mtt^5*mWW*s^2*t^3 - 15870*ep^2*mtt^5*mWW*s^2*t^3 - 19620*ep^3*mtt^5*mWW*s^2*t^3 - 8700*ep^4*mtt^5*mWW*s^2*t^3 + 1257*mtt^4*mWW^2*s^2*t^3 + 11069*ep*mtt^4*mWW^2*s^2*t^3 + 33039*ep^2*mtt^4*mWW^2*s^2*t^3 + 41095*ep^3*mtt^4*mWW^2*s^2*t^3 + 18300*ep^4*mtt^4*mWW^2*s^2*t^3 - 110*mtt^3*mWW^3*s^2*t^3 - 638*ep*mtt^3*mWW^3*s^2*t^3 - 2486*ep^2*mtt^3*mWW^3*s^2*t^3 - 4246*ep^3*mtt^3*mWW^3*s^2*t^3 - 2360*ep^4*mtt^3*mWW^3*s^2*t^3 - 1041*mtt^2*mWW^4*s^2*t^3 - 9655*ep*mtt^2*mWW^4*s^2*t^3 - 28303*ep^2*mtt^2*mWW^4*s^2*t^3 - 33909*ep^3*mtt^2*mWW^4*s^2*t^3 - 14508*ep^4*mtt^2*mWW^4*s^2*t^3 + 452*mtt*mWW^5*s^2*t^3 + 4174*ep*mtt*mWW^5*s^2*t^3 + 12524*ep^2*mtt*mWW^5*s^2*t^3 + 15442*ep^3*mtt*mWW^5*s^2*t^3 + 6784*ep^4*mtt*mWW^5*s^2*t^3 + 60*mWW^6*s^2*t^3 + 522*ep*mWW^6*s^2*t^3 + 1408*ep^2*mWW^6*s^2*t^3 + 1526*ep^3*mWW^6*s^2*t^3 + 580*ep^4*mWW^6*s^2*t^3 + 606*mtt^4*mWW*s^3*t^3 + 5432*ep*mtt^4*mWW*s^3*t^3 + 16178*ep^2*mtt^4*mWW*s^3*t^3 + 19996*ep^3*mtt^4*mWW*s^3*t^3 + 8860*ep^4*mtt^4*mWW*s^3*t^3 - 797*mtt^3*mWW^2*s^3*t^3 - 6831*ep*mtt^3*mWW^2*s^3*t^3 - 20347*ep^2*mtt^3*mWW^2*s^3*t^3 - 25469*ep^3*mtt^3*mWW^2*s^3*t^3 - 11444*ep^4*mtt^3*mWW^2*s^3*t^3 - 584*mtt^2*mWW^3*s^3*t^3 - 5710*ep*mtt^2*mWW^3*s^3*t^3 - 16576*ep^2*mtt^2*mWW^3*s^3*t^3 - 19342*ep^3*mtt^2*mWW^3*s^3*t^3 - 8036*ep^4*mtt^2*mWW^3*s^3*t^3 + 1025*mtt*mWW^4*s^3*t^3 + 9563*ep*mtt*mWW^4*s^3*t^3 + 28203*ep^2*mtt*mWW^4*s^3*t^3 + 33977*ep^3*mtt*mWW^4*s^3*t^3 + 14600*ep^4*mtt*mWW^4*s^3*t^3 - 298*mWW^5*s^3*t^3 - 2742*ep*mWW^5*s^3*t^3 - 8082*ep^2*mWW^5*s^3*t^3 - 9738*ep^3*mWW^5*s^3*t^3 - 4172*ep^4*mWW^5*s^3*t^3 - 204*mtt^3*mWW*s^4*t^3 - 1828*ep*mtt^3*mWW*s^4*t^3 - 5444*ep^2*mtt^3*mWW*s^4*t^3 - 6728*ep^3*mtt^3*mWW*s^4*t^3 - 2980*ep^4*mtt^3*mWW*s^4*t^3 + 160*mtt^2*mWW^2*s^4*t^3 + 1334*ep*mtt^2*mWW^2*s^4*t^3 + 4024*ep^2*mtt^2*mWW^2*s^4*t^3 + 5166*ep^3*mtt^2*mWW^2*s^4*t^3 + 2388*ep^4*mtt^2*mWW^2*s^4*t^3 + 310*mtt*mWW^3*s^4*t^3 + 2914*ep*mtt*mWW^3*s^4*t^3 + 8478*ep^2*mtt*mWW^3*s^4*t^3 + 10018*ep^3*mtt*mWW^3*s^4*t^3 + 4216*ep^4*mtt*mWW^3*s^4*t^3 - 258*mWW^4*s^4*t^3 - 2372*ep*mWW^4*s^4*t^3 - 6954*ep^2*mWW^4*s^4*t^3 - 8360*ep^3*mWW^4*s^4*t^3 - 3592*ep^4*mWW^4*s^4*t^3 + 84*mtt^7*t^4 + 710*ep*mtt^7*t^4 + 2048*ep^2*mtt^7*t^4 + 2478*ep^3*mtt^7*t^4 + 1080*ep^4*mtt^7*t^4 - 262*mtt^6*mWW*t^4 - 2234*ep*mtt^6*mWW*t^4 - 6514*ep^2*mtt^6*mWW*t^4 - 7950*ep^3*mtt^6*mWW*t^4 - 3480*ep^4*mtt^6*mWW*t^4 + 234*mtt^5*mWW^2*t^4 + 2042*ep*mtt^5*mWW^2*t^4 + 6130*ep^2*mtt^5*mWW^2*t^4 + 7682*ep^3*mtt^5*mWW^2*t^4 + 3432*ep^4*mtt^5*mWW^2*t^4 - 18*mtt^4*mWW^3*t^4 - 222*ep*mtt^4*mWW^3*t^4 - 910*ep^2*mtt^4*mWW^3*t^4 - 1426*ep^3*mtt^4*mWW^3*t^4 - 744*ep^4*mtt^4*mWW^3*t^4 - 38*mtt^3*mWW^4*t^4 - 296*ep*mtt^3*mWW^4*t^4 - 754*ep^2*mtt^3*mWW^4*t^4 - 784*ep^3*mtt^3*mWW^4*t^4 - 288*ep^4*mtt^3*mWW^4*t^4 - 336*mtt^6*s*t^4 - 2840*ep*mtt^6*s*t^4 - 8192*ep^2*mtt^6*s*t^4 - 9912*ep^3*mtt^6*s*t^4 - 4320*ep^4*mtt^6*s*t^4 + 234*mtt^5*mWW*s*t^4 + 1752*ep*mtt^5*mWW*s*t^4 + 4958*ep^2*mtt^5*mWW*s*t^4 + 6080*ep^3*mtt^5*mWW*s*t^4 + 2688*ep^4*mtt^5*mWW*s*t^4 + 1380*mtt^4*mWW^2*s*t^4 + 12388*ep*mtt^4*mWW^2*s*t^4 + 36228*ep^2*mtt^4*mWW^2*s*t^4 + 43732*ep^3*mtt^4*mWW^2*s*t^4 + 18920*ep^4*mtt^4*mWW^2*s*t^4 - 1936*mtt^3*mWW^3*s*t^4 - 17212*ep*mtt^3*mWW^3*s*t^4 - 50796*ep^2*mtt^3*mWW^3*s*t^4 - 62104*ep^3*mtt^3*mWW^3*s*t^4 - 27160*ep^4*mtt^3*mWW^3*s*t^4 + 484*mtt^2*mWW^4*s*t^4 + 4504*ep*mtt^2*mWW^4*s*t^4 + 14156*ep^2*mtt^2*mWW^4*s*t^4 + 18368*ep^3*mtt^2*mWW^4*s*t^4 + 8448*ep^4*mtt^2*mWW^4*s*t^4 + 174*mtt*mWW^5*s*t^4 + 1408*ep*mtt*mWW^5*s*t^4 + 3646*ep^2*mtt*mWW^5*s*t^4 + 3836*ep^3*mtt*mWW^5*s*t^4 + 1424*ep^4*mtt*mWW^5*s*t^4 + 504*mtt^5*s^2*t^4 + 4260*ep*mtt^5*s^2*t^4 + 12288*ep^2*mtt^5*s^2*t^4 + 14868*ep^3*mtt^5*s^2*t^4 + 6480*ep^4*mtt^5*s^2*t^4 + 450*mtt^4*mWW*s^2*t^4 + 4388*ep*mtt^4*mWW*s^2*t^4 + 13014*ep^2*mtt^4*mWW*s^2*t^4 + 15628*ep^3*mtt^4*mWW*s^2*t^4 + 6696*ep^4*mtt^4*mWW*s^2*t^4 - 3276*mtt^3*mWW^2*s^2*t^4 - 29014*ep*mtt^3*mWW^2*s^2*t^4 - 84672*ep^2*mtt^3*mWW^2*s^2*t^4 - 102334*ep^3*mtt^3*mWW^2*s^2*t^4 - 44336*ep^4*mtt^3*mWW^2*s^2*t^4 + 2736*mtt^2*mWW^3*s^2*t^4 + 23936*ep*mtt^2*mWW^3*s^2*t^4 + 70240*ep^2*mtt^2*mWW^3*s^2*t^4 + 85712*ep^3*mtt^2*mWW^3*s^2*t^4 + 37464*ep^4*mtt^2*mWW^3*s^2*t^4 - 30*mtt*mWW^4*s^2*t^4 - 68*ep*mtt*mWW^4*s^2*t^4 - 778*ep^2*mtt*mWW^4*s^2*t^4 - 2016*ep^3*mtt*mWW^4*s^2*t^4 - 1348*ep^4*mtt*mWW^4*s^2*t^4 - 408*mWW^5*s^2*t^4 - 3646*ep*mWW^5*s^2*t^4 - 10404*ep^2*mWW^5*s^2*t^4 - 12146*ep^3*mWW^5*s^2*t^4 - 5052*ep^4*mWW^5*s^2*t^4 - 336*mtt^4*s^3*t^4 - 2840*ep*mtt^4*s^3*t^4 - 8192*ep^2*mtt^4*s^3*t^4 - 9912*ep^3*mtt^4*s^3*t^4 - 4320*ep^4*mtt^4*s^3*t^4 - 554*mtt^3*mWW*s^3*t^4 - 5096*ep*mtt^3*mWW*s^3*t^4 - 14846*ep^2*mtt^3*mWW*s^3*t^4 - 17696*ep^3*mtt^3*mWW*s^3*t^4 - 7536*ep^4*mtt^3*mWW*s^3*t^4 + 2178*mtt^2*mWW^2*s^3*t^4 + 19094*ep*mtt^2*mWW^2*s^3*t^4 + 55234*ep^2*mtt^2*mWW^2*s^3*t^4 + 66230*ep^3*mtt^2*mWW^2*s^3*t^4 + 28488*ep^4*mtt^2*mWW^2*s^3*t^4 - 1320*mtt*mWW^3*s^3*t^4 - 11374*ep*mtt*mWW^3*s^3*t^4 - 32828*ep^2*mtt*mWW^3*s^3*t^4 - 39434*ep^3*mtt*mWW^3*s^3*t^4 - 16996*ep^4*mtt*mWW^3*s^3*t^4 + 48*mWW^4*s^3*t^4 + 312*ep*mWW^4*s^3*t^4 + 840*ep^2*mWW^4*s^3*t^4 + 1004*ep^3*mWW^4*s^3*t^4 + 428*ep^4*mWW^4*s^3*t^4 + 84*mtt^3*s^4*t^4 + 710*ep*mtt^3*s^4*t^4 + 2048*ep^2*mtt^3*s^4*t^4 + 2478*ep^3*mtt^3*s^4*t^4 + 1080*ep^4*mtt^3*s^4*t^4 + 132*mtt^2*mWW*s^4*t^4 + 1190*ep*mtt^2*mWW*s^4*t^4 + 3388*ep^2*mtt^2*mWW*s^4*t^4 + 3938*ep^3*mtt^2*mWW*s^4*t^4 + 1632*ep^4*mtt^2*mWW*s^4*t^4 - 516*mtt*mWW^2*s^4*t^4 - 4510*ep*mtt*mWW^2*s^4*t^4 - 12920*ep^2*mtt*mWW^2*s^4*t^4 - 15310*ep^3*mtt*mWW^2*s^4*t^4 - 6504*ep^4*mtt*mWW^2*s^4*t^4 + 300*mWW^3*s^4*t^4 + 2610*ep*mWW^3*s^4*t^4 + 7484*ep^2*mWW^3*s^4*t^4 + 8894*ep^3*mWW^3*s^4*t^4 + 3792*ep^4*mWW^3*s^4*t^4 - 364*mtt^6*t^5 - 3058*ep*mtt^6*t^5 - 8748*ep^2*mtt^6*t^5 - 10494*ep^3*mtt^6*t^5 - 4536*ep^4*mtt^6*t^5 + 1102*mtt^5*mWW*t^5 + 9302*ep*mtt^5*mWW*t^5 + 26770*ep^2*mtt^5*mWW*t^5 + 32274*ep^3*mtt^5*mWW*t^5 + 13992*ep^4*mtt^5*mWW*t^5 - 1010*mtt^4*mWW^2*t^5 - 8638*ep*mtt^4*mWW^2*t^5 - 25286*ep^2*mtt^4*mWW^2*t^5 - 30978*ep^3*mtt^4*mWW^2*t^5 - 13608*ep^4*mtt^4*mWW^2*t^5 + 170*mtt^3*mWW^3*t^5 + 1602*ep*mtt^3*mWW^3*t^5 + 5254*ep^2*mtt^3*mWW^3*t^5 + 7110*ep^3*mtt^3*mWW^3*t^5 + 3384*ep^4*mtt^3*mWW^3*t^5 + 102*mtt^2*mWW^4*t^5 + 792*ep*mtt^2*mWW^4*t^5 + 2010*ep^2*mtt^2*mWW^4*t^5 + 2088*ep^3*mtt^2*mWW^4*t^5 + 768*ep^4*mtt^2*mWW^4*t^5 + 1204*mtt^5*s*t^5 + 10102*ep*mtt^5*s*t^5 + 28848*ep^2*mtt^5*s*t^5 + 34542*ep^3*mtt^5*s*t^5 + 14904*ep^4*mtt^5*s*t^5 - 2454*mtt^4*mWW*s*t^5 - 20382*ep*mtt^4*mWW*s*t^5 - 58262*ep^2*mtt^4*mWW*s*t^5 - 70034*ep^3*mtt^4*mWW*s*t^5 - 30324*ep^4*mtt^4*mWW*s*t^5 + 258*mtt^3*mWW^2*s*t^5 + 1510*ep*mtt^3*mWW^2*s*t^5 + 4454*ep^2*mtt^3*mWW^2*s*t^5 + 6270*ep^3*mtt^3*mWW^2*s*t^5 + 3164*ep^4*mtt^3*mWW^2*s*t^5 + 1944*mtt^2*mWW^3*s*t^5 + 17024*ep*mtt^2*mWW^3*s*t^5 + 48692*ep^2*mtt^2*mWW^3*s*t^5 + 57508*ep^3*mtt^2*mWW^3*s*t^5 + 24328*ep^4*mtt^2*mWW^3*s*t^5 - 868*mtt*mWW^4*s*t^5 - 7574*ep*mtt*mWW^4*s*t^5 - 21972*ep^2*mtt*mWW^4*s*t^5 - 26434*ep^3*mtt*mWW^4*s*t^5 - 11384*ep^4*mtt*mWW^4*s*t^5 - 84*mWW^5*s*t^5 - 680*ep*mWW^5*s*t^5 - 1760*ep^2*mWW^5*s*t^5 - 1852*ep^3*mWW^5*s*t^5 - 688*ep^4*mWW^5*s*t^5 - 1428*mtt^4*s^2*t^5 - 11958*ep*mtt^4*s^2*t^5 - 34056*ep^2*mtt^4*s^2*t^5 - 40662*ep^3*mtt^4*s^2*t^5 - 17496*ep^4*mtt^4*s^2*t^5 + 2036*mtt^3*mWW*s^2*t^5 + 16594*ep*mtt^3*mWW*s^2*t^5 + 47020*ep^2*mtt^3*mWW*s^2*t^5 + 56282*ep^3*mtt^3*mWW*s^2*t^5 + 24324*ep^4*mtt^3*mWW*s^2*t^5 + 908*mtt^2*mWW^2*s^2*t^5 + 8702*ep*mtt^2*mWW^2*s^2*t^5 + 25312*ep^2*mtt^2*mWW^2*s^2*t^5 + 29746*ep^3*mtt^2*mWW^2*s^2*t^5 + 12444*ep^4*mtt^2*mWW^2*s^2*t^5 - 2198*mtt*mWW^3*s^2*t^5 - 19276*ep*mtt*mWW^3*s^2*t^5 - 55302*ep^2*mtt*mWW^3*s^2*t^5 - 65552*ep^3*mtt*mWW^3*s^2*t^5 - 27832*ep^4*mtt*mWW^3*s^2*t^5 + 690*mWW^4*s^2*t^5 + 5986*ep*mWW^4*s^2*t^5 + 17130*ep^2*mWW^4*s^2*t^5 + 20282*ep^3*mWW^4*s^2*t^5 + 8592*ep^4*mWW^4*s^2*t^5 + 700*mtt^3*s^3*t^5 + 5842*ep*mtt^3*s^3*t^5 + 16560*ep^2*mtt^3*s^3*t^5 + 19674*ep^3*mtt^3*s^3*t^5 + 8424*ep^4*mtt^3*s^3*t^5 - 908*mtt^2*mWW*s^3*t^5 - 7370*ep*mtt^2*mWW*s^3*t^5 - 20736*ep^2*mtt^2*mWW*s^3*t^5 - 24642*ep^3*mtt^2*mWW*s^3*t^5 - 10584*ep^4*mtt^2*mWW*s^3*t^5 - 284*mtt*mWW^2*s^3*t^5 - 2786*ep*mtt*mWW^2*s^3*t^5 - 8208*ep^2*mtt*mWW^2*s^3*t^5 - 9738*ep^3*mtt*mWW^2*s^3*t^5 - 4104*ep^4*mtt*mWW^2*s^3*t^5 + 492*mWW^3*s^3*t^5 + 4314*ep*mWW^3*s^3*t^5 + 12384*ep^2*mWW^3*s^3*t^5 + 14706*ep^3*mWW^3*s^3*t^5 + 6264*ep^4*mWW^3*s^3*t^5 - 112*mtt^2*s^4*t^5 - 928*ep*mtt^2*s^4*t^5 - 2604*ep^2*mtt^2*s^4*t^5 - 3060*ep^3*mtt^2*s^4*t^5 - 1296*ep^4*mtt^2*s^4*t^5 + 224*mtt*mWW*s^4*t^5 + 1856*ep*mtt*mWW*s^4*t^5 + 5208*ep^2*mtt*mWW*s^4*t^5 + 6120*ep^3*mtt*mWW*s^4*t^5 + 2592*ep^4*mtt*mWW*s^4*t^5 - 112*mWW^2*s^4*t^5 - 928*ep*mWW^2*s^4*t^5 - 2604*ep^2*mWW^2*s^4*t^5 - 3060*ep^3*mWW^2*s^4*t^5 - 1296*ep^4*mWW^2*s^4*t^5 + 588*mtt^5*t^6 + 4914*ep*mtt^5*t^6 + 13956*ep^2*mtt^5*t^6 + 16614*ep^3*mtt^5*t^6 + 7128*ep^4*mtt^5*t^6 - 1794*mtt^4*mWW*t^6 - 15022*ep*mtt^4*mWW*t^6 - 42766*ep^2*mtt^4*mWW*t^6 - 51002*ep^3*mtt^4*mWW*t^6 - 21896*ep^4*mtt^4*mWW*t^6 + 1726*mtt^3*mWW^2*t^6 + 14542*ep*mtt^3*mWW^2*t^6 + 41738*ep^2*mtt^3*mWW^2*t^6 + 50162*ep^3*mtt^3*mWW^2*t^6 + 21672*ep^4*mtt^3*mWW^2*t^6 - 422*mtt^2*mWW^3*t^6 - 3674*ep*mtt^2*mWW^3*t^6 - 11002*ep^2*mtt^2*mWW^3*t^6 - 13774*ep^3*mtt^2*mWW^3*t^6 - 6168*ep^4*mtt^2*mWW^3*t^6 - 98*mtt*mWW^4*t^6 - 760*ep*mtt*mWW^4*t^6 - 1926*ep^2*mtt*mWW^4*t^6 - 2000*ep^3*mtt*mWW^4*t^6 - 736*ep^4*mtt*mWW^4*t^6 - 1512*mtt^4*s*t^6 - 12612*ep*mtt^4*s*t^6 - 35724*ep^2*mtt^4*s*t^6 - 42408*ep^3*mtt^4*s*t^6 - 18144*ep^4*mtt^4*s*t^6 + 3686*mtt^3*mWW*s*t^6 + 30676*ep*mtt^3*mWW*s*t^6 + 86930*ep^2*mtt^3*mWW*s*t^6 + 103292*ep^3*mtt^3*mWW*s*t^6 + 44216*ep^4*mtt^3*mWW*s*t^6 - 2418*mtt^2*mWW^2*s*t^6 - 19956*ep*mtt^2*mWW^2*s*t^6 - 56706*ep^2*mtt^2*mWW^2*s*t^6 - 67776*ep^3*mtt^2*mWW^2*s*t^6 - 29184*ep^4*mtt^2*mWW^2*s*t^6 - 174*mtt*mWW^3*s*t^6 - 1668*ep*mtt*mWW^3*s*t^6 - 4482*ep^2*mtt*mWW^3*s*t^6 - 4692*ep^3*mtt*mWW^3*s*t^6 - 1704*ep^4*mtt*mWW^3*s*t^6 + 418*mWW^4*s*t^6 + 3560*ep*mWW^4*s*t^6 + 9982*ep^2*mWW^4*s*t^6 + 11584*ep^3*mWW^4*s*t^6 + 4816*ep^4*mWW^4*s*t^6 + 1260*mtt^3*s^2*t^6 + 10482*ep*mtt^3*s^2*t^6 + 29580*ep^2*mtt^3*s^2*t^6 + 34974*ep^3*mtt^3*s^2*t^6 + 14904*ep^4*mtt^3*s^2*t^6 - 2564*mtt^2*mWW*s^2*t^6 - 21222*ep*mtt^2*mWW*s^2*t^6 - 59788*ep^2*mtt^2*mWW*s^2*t^6 - 70650*ep^3*mtt^2*mWW*s^2*t^6 - 30096*ep^4*mtt^2*mWW*s^2*t^6 + 1348*mtt*mWW^2*s^2*t^6 + 10998*ep*mtt*mWW^2*s^2*t^6 + 30836*ep^2*mtt*mWW^2*s^2*t^6 + 36378*ep^3*mtt*mWW^2*s^2*t^6 + 15480*ep^4*mtt*mWW^2*s^2*t^6 - 44*mWW^3*s^2*t^6 - 258*ep*mWW^3*s^2*t^6 - 628*ep^2*mWW^3*s^2*t^6 - 702*ep^3*mWW^3*s^2*t^6 - 288*ep^4*mWW^3*s^2*t^6 - 336*mtt^2*s^3*t^6 - 2784*ep*mtt^2*s^3*t^6 - 7812*ep^2*mtt^2*s^3*t^6 - 9180*ep^3*mtt^2*s^3*t^6 - 3888*ep^4*mtt^2*s^3*t^6 + 672*mtt*mWW*s^3*t^6 + 5568*ep*mtt*mWW*s^3*t^6 + 15624*ep^2*mtt*mWW*s^3*t^6 + 18360*ep^3*mtt*mWW*s^3*t^6 + 7776*ep^4*mtt*mWW*s^3*t^6 - 336*mWW^2*s^3*t^6 - 2784*ep*mWW^2*s^3*t^6 - 7812*ep^2*mWW^2*s^3*t^6 - 9180*ep^3*mWW^2*s^3*t^6 - 3888*ep^4*mWW^2*s^3*t^6 - 420*mtt^4*t^7 - 3494*ep*mtt^4*t^7 - 9860*ep^2*mtt^4*t^7 - 11658*ep^3*mtt^4*t^7 - 4968*ep^4*mtt^4*t^7 + 1300*mtt^3*mWW*t^7 + 10814*ep*mtt^3*mWW*t^7 + 30508*ep^2*mtt^3*mWW*t^7 + 36042*ep^3*mtt^3*mWW*t^7 + 15336*ep^4*mtt^3*mWW*t^7 - 1308*mtt^2*mWW^2*t^7 - 10898*ep*mtt^2*mWW^2*t^7 - 30808*ep^2*mtt^2*mWW^2*t^7 - 36458*ep^3*mtt^2*mWW^2*t^7 - 15528*ep^4*mtt^2*mWW^2*t^7 + 396*mtt*mWW^3*t^7 + 3330*ep*mtt*mWW^3*t^7 + 9532*ep^2*mtt*mWW^3*t^7 + 11422*ep^3*mtt*mWW^3*t^7 + 4920*ep^4*mtt*mWW^3*t^7 + 32*mWW^4*t^7 + 248*ep*mWW^4*t^7 + 628*ep^2*mWW^4*t^7 + 652*ep^3*mWW^4*t^7 + 240*ep^4*mWW^4*t^7 + 756*mtt^3*s*t^7 + 6278*ep*mtt^3*s*t^7 + 17672*ep^2*mtt^3*s*t^7 + 20838*ep^3*mtt^3*s*t^7 + 8856*ep^4*mtt^3*s*t^7 - 1876*mtt^2*mWW*s*t^7 - 15574*ep*mtt^2*mWW*s*t^7 - 43816*ep^2*mtt^2*mWW*s*t^7 - 51622*ep^3*mtt^2*mWW*s*t^7 - 21912*ep^4*mtt^2*mWW*s*t^7 + 1484*mtt*mWW^2*s*t^7 + 12314*ep*mtt*mWW^2*s*t^7 + 34616*ep^2*mtt*mWW^2*s*t^7 + 40730*ep^3*mtt*mWW^2*s*t^7 + 17256*ep^4*mtt*mWW^2*s*t^7 - 364*mWW^3*s*t^7 - 3018*ep*mWW^3*s*t^7 - 8472*ep^2*mWW^3*s*t^7 - 9946*ep^3*mWW^3*s*t^7 - 4200*ep^4*mWW^3*s*t^7 - 336*mtt^2*s^2*t^7 - 2784*ep*mtt^2*s^2*t^7 - 7812*ep^2*mtt^2*s^2*t^7 - 9180*ep^3*mtt^2*s^2*t^7 - 3888*ep^4*mtt^2*s^2*t^7 + 672*mtt*mWW*s^2*t^7 + 5568*ep*mtt*mWW*s^2*t^7 + 15624*ep^2*mtt*mWW*s^2*t^7 + 18360*ep^3*mtt*mWW*s^2*t^7 + 7776*ep^4*mtt*mWW*s^2*t^7 - 336*mWW^2*s^2*t^7 - 2784*ep*mWW^2*s^2*t^7 - 7812*ep^2*mWW^2*s^2*t^7 - 9180*ep^3*mWW^2*s^2*t^7 - 3888*ep^4*mWW^2*s^2*t^7 + 112*mtt^3*t^8 + 928*ep*mtt^3*t^8 + 2604*ep^2*mtt^3*t^8 + 3060*ep^3*mtt^3*t^8 + 1296*ep^4*mtt^3*t^8 - 352*mtt^2*mWW*t^8 - 2912*ep*mtt^2*mWW*t^8 - 8152*ep^2*mtt^2*mWW*t^8 - 9552*ep^3*mtt^2*mWW*t^8 - 4032*ep^4*mtt^2*mWW*t^8 + 368*mtt*mWW^2*t^8 + 3040*ep*mtt*mWW^2*t^8 + 8492*ep^2*mtt*mWW^2*t^8 + 9924*ep^3*mtt*mWW^2*t^8 + 4176*ep^4*mtt*mWW^2*t^8 - 128*mWW^3*t^8 - 1056*ep*mWW^3*t^8 - 2944*ep^2*mWW^3*t^8 - 3432*ep^3*mWW^3*t^8 - 1440*ep^4*mWW^3*t^8 - 112*mtt^2*s*t^8 - 928*ep*mtt^2*s*t^8 - 2604*ep^2*mtt^2*s*t^8 - 3060*ep^3*mtt^2*s*t^8 - 1296*ep^4*mtt^2*s*t^8 + 224*mtt*mWW*s*t^8 + 1856*ep*mtt*mWW*s*t^8 + 5208*ep^2*mtt*mWW*s*t^8 + 6120*ep^3*mtt*mWW*s*t^8 + 2592*ep^4*mtt*mWW*s*t^8 - 112*mWW^2*s*t^8 - 928*ep*mWW^2*s*t^8 - 2604*ep^2*mWW^2*s*t^8 - 3060*ep^3*mWW^2*s*t^8 - 1296*ep^4*mWW^2*s*t^8)/(2*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mWW - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (6*ep^2*(2*mtt^3*mWW^4*s^2 + 12*ep*mtt^3*mWW^4*s^2 + 26*ep^2*mtt^3*mWW^4*s^2 + 24*ep^3*mtt^3*mWW^4*s^2 + 8*ep^4*mtt^3*mWW^4*s^2 - 2*mtt^2*mWW^5*s^2 - 12*ep*mtt^2*mWW^5*s^2 - 26*ep^2*mtt^2*mWW^5*s^2 - 24*ep^3*mtt^2*mWW^5*s^2 - 8*ep^4*mtt^2*mWW^5*s^2 - 6*mtt^2*mWW^4*s^3 - 34*ep*mtt^2*mWW^4*s^3 - 70*ep^2*mtt^2*mWW^4*s^3 - 62*ep^3*mtt^2*mWW^4*s^3 - 20*ep^4*mtt^2*mWW^4*s^3 + 3*mtt*mWW^5*s^3 + 15*ep*mtt*mWW^5*s^3 + 27*ep^2*mtt*mWW^5*s^3 + 21*ep^3*mtt*mWW^5*s^3 + 6*ep^4*mtt*mWW^5*s^3 - mWW^6*s^3 - 5*ep*mWW^6*s^3 - 9*ep^2*mWW^6*s^3 - 7*ep^3*mWW^6*s^3 - 2*ep^4*mWW^6*s^3 + mtt*mWW^4*s^4 + 5*ep*mtt*mWW^4*s^4 + 9*ep^2*mtt*mWW^4*s^4 + 7*ep^3*mtt*mWW^4*s^4 + 2*ep^4*mtt*mWW^4*s^4 - mWW^5*s^4 - 5*ep*mWW^5*s^4 - 9*ep^2*mWW^5*s^4 - 7*ep^3*mWW^5*s^4 - 2*ep^4*mWW^5*s^4 + 3*mtt^5*mWW^2*s*t + 26*ep*mtt^5*mWW^2*s*t + 77*ep^2*mtt^5*mWW^2*s*t + 94*ep^3*mtt^5*mWW^2*s*t + 40*ep^4*mtt^5*mWW^2*s*t - 3*mtt^4*mWW^3*s*t - 32*ep*mtt^4*mWW^3*s*t - 107*ep^2*mtt^4*mWW^3*s*t - 142*ep^3*mtt^4*mWW^3*s*t - 64*ep^4*mtt^4*mWW^3*s*t - mtt^3*mWW^4*s*t - 2*ep*mtt^3*mWW^4*s*t + 9*ep^2*mtt^3*mWW^4*s*t + 26*ep^3*mtt^3*mWW^4*s*t + 16*ep^4*mtt^3*mWW^4*s*t + mtt^2*mWW^5*s*t + 8*ep*mtt^2*mWW^5*s*t + 21*ep^2*mtt^2*mWW^5*s*t + 22*ep^3*mtt^2*mWW^5*s*t + 8*ep^4*mtt^2*mWW^5*s*t - 24*mtt^4*mWW^2*s^2*t - 160*ep*mtt^4*mWW^2*s^2*t - 392*ep^2*mtt^4*mWW^2*s^2*t - 416*ep^3*mtt^4*mWW^2*s^2*t - 160*ep^4*mtt^4*mWW^2*s^2*t + 53*mtt^3*mWW^3*s^2*t + 351*ep*mtt^3*mWW^3*s^2*t + 857*ep^2*mtt^3*mWW^3*s^2*t + 909*ep^3*mtt^3*mWW^3*s^2*t + 350*ep^4*mtt^3*mWW^3*s^2*t - 41*mtt^2*mWW^4*s^2*t - 267*ep*mtt^2*mWW^4*s^2*t - 641*ep^2*mtt^2*mWW^4*s^2*t - 669*ep^3*mtt^2*mWW^4*s^2*t - 254*ep^4*mtt^2*mWW^4*s^2*t + 3*mtt*mWW^5*s^2*t + 25*ep*mtt*mWW^5*s^2*t + 71*ep^2*mtt*mWW^5*s^2*t + 83*ep^3*mtt*mWW^5*s^2*t + 34*ep^4*mtt*mWW^5*s^2*t + 5*mWW^6*s^2*t + 27*ep*mWW^6*s^2*t + 53*ep^2*mWW^6*s^2*t + 45*ep^3*mWW^6*s^2*t + 14*ep^4*mWW^6*s^2*t + 21*mtt^3*mWW^2*s^3*t + 134*ep*mtt^3*mWW^2*s^3*t + 315*ep^2*mtt^3*mWW^2*s^3*t + 322*ep^3*mtt^3*mWW^2*s^3*t + 120*ep^4*mtt^3*mWW^2*s^3*t - 28*mtt^2*mWW^3*s^3*t - 189*ep*mtt^2*mWW^3*s^3*t - 468*ep^2*mtt^2*mWW^3*s^3*t - 501*ep^3*mtt^2*mWW^3*s^3*t - 194*ep^4*mtt^2*mWW^3*s^3*t + 10*mtt*mWW^4*s^3*t + 73*ep*mtt*mWW^4*s^3*t + 192*ep^2*mtt*mWW^4*s^3*t + 215*ep^3*mtt*mWW^4*s^3*t + 86*ep^4*mtt*mWW^4*s^3*t + 5*mWW^5*s^3*t + 30*ep*mWW^5*s^3*t + 65*ep^2*mWW^5*s^3*t + 60*ep^3*mWW^5*s^3*t + 20*ep^4*mWW^5*s^3*t - mtt*mWW^3*s^4*t - 5*ep*mtt*mWW^3*s^4*t - 9*ep^2*mtt*mWW^3*s^4*t - 7*ep^3*mtt*mWW^3*s^4*t - 2*ep^4*mtt*mWW^3*s^4*t + mWW^4*s^4*t + 5*ep*mWW^4*s^4*t + 9*ep^2*mWW^4*s^4*t + 7*ep^3*mWW^4*s^4*t + 2*ep^4*mWW^4*s^4*t + 3*mtt^6*mWW*t^2 + 26*ep*mtt^6*mWW*t^2 + 77*ep^2*mtt^6*mWW*t^2 + 94*ep^3*mtt^6*mWW*t^2 + 40*ep^4*mtt^6*mWW*t^2 - 5*mtt^5*mWW^2*t^2 - 44*ep*mtt^5*mWW^2*t^2 - 133*ep^2*mtt^5*mWW^2*t^2 - 166*ep^3*mtt^5*mWW^2*t^2 - 72*ep^4*mtt^5*mWW^2*t^2 + mtt^4*mWW^3*t^2 + 10*ep*mtt^4*mWW^3*t^2 + 35*ep^2*mtt^4*mWW^3*t^2 + 50*ep^3*mtt^4*mWW^3*t^2 + 24*ep^4*mtt^4*mWW^3*t^2 + mtt^3*mWW^4*t^2 + 8*ep*mtt^3*mWW^4*t^2 + 21*ep^2*mtt^3*mWW^4*t^2 + 22*ep^3*mtt^3*mWW^4*t^2 + 8*ep^4*mtt^3*mWW^4*t^2 + 12*mtt^5*mWW*s*t^2 + 152*ep*mtt^5*mWW*s*t^2 + 520*ep^2*mtt^5*mWW*s*t^2 + 698*ep^3*mtt^5*mWW*s*t^2 + 330*ep^4*mtt^5*mWW*s*t^2 - 51*mtt^4*mWW^2*s*t^2 - 578*ep*mtt^4*mWW^2*s*t^2 - 1921*ep^2*mtt^4*mWW^2*s*t^2 - 2540*ep^3*mtt^4*mWW^2*s*t^2 - 1182*ep^4*mtt^4*mWW^2*s*t^2 + 52*mtt^3*mWW^3*s*t^2 + 581*ep*mtt^3*mWW^3*s*t^2 + 1966*ep^2*mtt^3*mWW^3*s*t^2 + 2649*ep^3*mtt^3*mWW^3*s*t^2 + 1248*ep^4*mtt^3*mWW^3*s*t^2 - 2*mtt^2*mWW^4*s*t^2 - 55*ep*mtt^2*mWW^4*s*t^2 - 292*ep^2*mtt^2*mWW^4*s*t^2 - 511*ep^3*mtt^2*mWW^4*s*t^2 - 284*ep^4*mtt^2*mWW^4*s*t^2 - 11*mtt*mWW^5*s*t^2 - 100*ep*mtt*mWW^5*s*t^2 - 273*ep^2*mtt*mWW^5*s*t^2 - 296*ep^3*mtt*mWW^5*s*t^2 - 112*ep^4*mtt*mWW^5*s*t^2 - 33*mtt^4*mWW*s^2*t^2 - 382*ep*mtt^4*mWW*s^2*t^2 - 1271*ep^2*mtt^4*mWW*s^2*t^2 - 1678*ep^3*mtt^4*mWW*s^2*t^2 - 780*ep^4*mtt^4*mWW*s^2*t^2 + 114*mtt^3*mWW^2*s^2*t^2 + 1140*ep*mtt^3*mWW^2*s^2*t^2 + 3614*ep^2*mtt^3*mWW^2*s^2*t^2 + 4664*ep^3*mtt^3*mWW^2*s^2*t^2 + 2136*ep^4*mtt^3*mWW^2*s^2*t^2 - 132*mtt^2*mWW^3*s^2*t^2 - 1116*ep*mtt^2*mWW^3*s^2*t^2 - 3320*ep^2*mtt^2*mWW^3*s^2*t^2 - 4168*ep^3*mtt^2*mWW^3*s^2*t^2 - 1880*ep^4*mtt^2*mWW^3*s^2*t^2 + 75*mtt*mWW^4*s^2*t^2 + 463*ep*mtt*mWW^4*s^2*t^2 + 1143*ep^2*mtt*mWW^4*s^2*t^2 + 1293*ep^3*mtt*mWW^4*s^2*t^2 + 550*ep^4*mtt*mWW^4*s^2*t^2 - 16*mWW^5*s^2*t^2 - 57*ep*mWW^5*s^2*t^2 - 62*ep^2*mWW^5*s^2*t^2 - 15*ep^3*mWW^5*s^2*t^2 + 6*ep^4*mWW^5*s^2*t^2 + 18*mtt^3*mWW*s^3*t^2 + 204*ep*mtt^3*mWW*s^3*t^2 + 674*ep^2*mtt^3*mWW*s^3*t^2 + 886*ep^3*mtt^3*mWW*s^3*t^2 + 410*ep^4*mtt^3*mWW*s^3*t^2 - 58*mtt^2*mWW^2*s^3*t^2 - 518*ep*mtt^2*mWW^2*s^3*t^2 - 1560*ep^2*mtt^2*mWW^2*s^3*t^2 - 1958*ep^3*mtt^2*mWW^2*s^3*t^2 - 882*ep^4*mtt^2*mWW^2*s^3*t^2 + 54*mtt*mWW^3*s^3*t^2 + 380*ep*mtt*mWW^3*s^3*t^2 + 1010*ep^2*mtt*mWW^3*s^3*t^2 + 1182*ep^3*mtt*mWW^3*s^3*t^2 + 510*ep^4*mtt*mWW^3*s^3*t^2 - 18*mWW^4*s^3*t^2 - 90*ep*mWW^4*s^3*t^2 - 176*ep^2*mWW^4*s^3*t^2 - 158*ep^3*mWW^4*s^3*t^2 - 54*ep^4*mWW^4*s^3*t^2 + 42*mtt^6*t^3 + 355*ep*mtt^6*t^3 + 1024*ep^2*mtt^6*t^3 + 1239*ep^3*mtt^6*t^3 + 540*ep^4*mtt^6*t^3 - 128*mtt^5*mWW*t^3 - 1091*ep*mtt^5*mWW*t^3 - 3180*ep^2*mtt^5*mWW*t^3 - 3881*ep^3*mtt^5*mWW*t^3 - 1700*ep^4*mtt^5*mWW*t^3 + 112*mtt^4*mWW^2*t^3 + 977*ep*mtt^4*mWW^2*t^3 + 2932*ep^2*mtt^4*mWW^2*t^3 + 3675*ep^3*mtt^4*mWW^2*t^3 + 1644*ep^4*mtt^4*mWW^2*t^3 - 8*mtt^3*mWW^3*t^3 - 101*ep*mtt^3*mWW^3*t^3 - 420*ep^2*mtt^3*mWW^3*t^3 - 663*ep^3*mtt^3*mWW^3*t^3 - 348*ep^4*mtt^3*mWW^3*t^3 - 18*mtt^2*mWW^4*t^3 - 140*ep*mtt^2*mWW^4*t^3 - 356*ep^2*mtt^2*mWW^4*t^3 - 370*ep^3*mtt^2*mWW^4*t^3 - 136*ep^4*mtt^2*mWW^4*t^3 - 126*mtt^5*s*t^3 - 1065*ep*mtt^5*s*t^3 - 3072*ep^2*mtt^5*s*t^3 - 3717*ep^3*mtt^5*s*t^3 - 1620*ep^4*mtt^5*s*t^3 + 281*mtt^4*mWW*s*t^3 + 2285*ep*mtt^4*mWW*s*t^3 + 6519*ep^2*mtt^4*mWW*s*t^3 + 7873*ep^3*mtt^4*mWW*s*t^3 + 3430*ep^4*mtt^4*mWW*s*t^3 - 95*mtt^3*mWW^2*s*t^3 - 527*ep*mtt^3*mWW^2*s*t^3 - 1285*ep^2*mtt^3*mWW^2*s*t^3 - 1511*ep^3*mtt^3*mWW^2*s*t^3 - 670*ep^4*mtt^3*mWW^2*s*t^3 - 138*mtt^2*mWW^3*s*t^3 - 1442*ep*mtt^2*mWW^3*s*t^3 - 4430*ep^2*mtt^2*mWW^3*s*t^3 - 5438*ep^3*mtt^2*mWW^3*s*t^3 - 2360*ep^4*mtt^2*mWW^3*s*t^3 + 68*mtt*mWW^4*s*t^3 + 657*ep*mtt*mWW^4*s*t^3 + 2016*ep^2*mtt*mWW^4*s*t^3 + 2519*ep^3*mtt*mWW^4*s*t^3 + 1116*ep^4*mtt*mWW^4*s*t^3 + 10*mWW^5*s*t^3 + 92*ep*mWW^5*s*t^3 + 252*ep^2*mWW^5*s*t^3 + 274*ep^3*mWW^5*s*t^3 + 104*ep^4*mWW^5*s*t^3 + 126*mtt^4*s^2*t^3 + 1065*ep*mtt^4*s^2*t^3 + 3072*ep^2*mtt^4*s^2*t^3 + 3717*ep^3*mtt^4*s^2*t^3 + 1620*ep^4*mtt^4*s^2*t^3 - 199*mtt^3*mWW*s^2*t^3 - 1527*ep*mtt^3*mWW*s^2*t^3 - 4249*ep^2*mtt^3*mWW*s^2*t^3 - 5083*ep^3*mtt^3*mWW*s^2*t^3 - 2210*ep^4*mtt^3*mWW*s^2*t^3 - 27*mtt^2*mWW^2*s^2*t^3 - 587*ep*mtt^2*mWW^2*s^2*t^3 - 2049*ep^2*mtt^2*mWW^2*s^2*t^3 - 2599*ep^3*mtt^2*mWW^2*s^2*t^3 - 1134*ep^4*mtt^2*mWW^2*s^2*t^3 + 140*mtt*mWW^3*s^2*t^3 + 1456*ep*mtt*mWW^3*s^2*t^3 + 4478*ep^2*mtt*mWW^3*s^2*t^3 + 5510*ep^3*mtt*mWW^3*s^2*t^3 + 2396*ep^4*mtt*mWW^3*s^2*t^3 - 44*mWW^4*s^2*t^3 - 431*ep*mWW^4*s^2*t^3 - 1304*ep^2*mWW^4*s^2*t^3 - 1593*ep^3*mWW^4*s^2*t^3 - 688*ep^4*mWW^4*s^2*t^3 - 42*mtt^3*s^3*t^3 - 355*ep*mtt^3*s^3*t^3 - 1024*ep^2*mtt^3*s^3*t^3 - 1239*ep^3*mtt^3*s^3*t^3 - 540*ep^4*mtt^3*s^3*t^3 + 46*mtt^2*mWW*s^3*t^3 + 333*ep*mtt^2*mWW*s^3*t^3 + 910*ep^2*mtt^2*mWW*s^3*t^3 + 1091*ep^3*mtt^2*mWW*s^3*t^3 + 480*ep^4*mtt^2*mWW*s^3*t^3 + 34*mtt*mWW^2*s^3*t^3 + 399*ep*mtt*mWW^2*s^3*t^3 + 1252*ep^2*mtt*mWW^2*s^3*t^3 + 1535*ep^3*mtt*mWW^2*s^3*t^3 + 660*ep^4*mtt*mWW^2*s^3*t^3 - 38*mWW^3*s^3*t^3 - 377*ep*mWW^3*s^3*t^3 - 1138*ep^2*mWW^3*s^3*t^3 - 1387*ep^3*mWW^3*s^3*t^3 - 600*ep^4*mWW^3*s^3*t^3 - 140*mtt^5*t^4 - 1174*ep*mtt^5*t^4 - 3350*ep^2*mtt^5*t^4 - 4008*ep^3*mtt^5*t^4 - 1728*ep^4*mtt^5*t^4 + 423*mtt^4*mWW*t^4 + 3560*ep*mtt^4*mWW*t^4 + 10205*ep^2*mtt^4*mWW*t^4 + 12256*ep^3*mtt^4*mWW*t^4 + 5296*ep^4*mtt^4*mWW*t^4 - 393*mtt^3*mWW^2*t^4 - 3342*ep*mtt^3*mWW^2*t^4 - 9711*ep^2*mtt^3*mWW^2*t^4 - 11814*ep^3*mtt^3*mWW^2*t^4 - 5160*ep^4*mtt^3*mWW^2*t^4 + 77*mtt^2*mWW^3*t^4 + 700*ep*mtt^2*mWW^3*t^4 + 2207*ep^2*mtt^2*mWW^3*t^4 + 2892*ep^3*mtt^2*mWW^3*t^4 + 1344*ep^4*mtt^2*mWW^3*t^4 + 33*mtt*mWW^4*t^4 + 256*ep*mtt*mWW^4*t^4 + 649*ep^2*mtt*mWW^4*t^4 + 674*ep^3*mtt*mWW^4*t^4 + 248*ep^4*mtt*mWW^4*t^4 + 336*mtt^4*s*t^4 + 2812*ep*mtt^4*s*t^4 + 8002*ep^2*mtt^4*s*t^4 + 9546*ep^3*mtt^4*s*t^4 + 4104*ep^4*mtt^4*s*t^4 - 831*mtt^3*mWW*s*t^4 - 6912*ep*mtt^3*mWW*s*t^4 - 19663*ep^2*mtt^3*mWW*s*t^4 - 23486*ep^3*mtt^3*mWW*s*t^4 - 10108*ep^4*mtt^3*mWW*s*t^4 + 589*mtt^2*mWW^2*s*t^4 + 4788*ep*mtt^2*mWW^2*s*t^4 + 13587*ep^2*mtt^2*mWW^2*s*t^4 + 16300*ep^3*mtt^2*mWW^2*s*t^4 + 7056*ep^4*mtt^2*mWW^2*s*t^4 - 29*mtt*mWW^3*s*t^4 - 88*ep*mtt*mWW^3*s*t^4 - 193*ep^2*mtt*mWW^3*s*t^4 - 326*ep^3*mtt*mWW^3*s*t^4 - 204*ep^4*mtt*mWW^3*s*t^4 - 65*mWW^4*s*t^4 - 600*ep*mWW^4*s*t^4 - 1733*ep^2*mWW^4*s*t^4 - 2034*ep^3*mWW^4*s*t^4 - 848*ep^4*mWW^4*s*t^4 - 252*mtt^3*s^2*t^4 - 2102*ep*mtt^3*s^2*t^4 - 5954*ep^2*mtt^3*s^2*t^4 - 7068*ep^3*mtt^3*s^2*t^4 - 3024*ep^4*mtt^3*s^2*t^4 + 520*mtt^2*mWW*s^2*t^4 + 4280*ep*mtt^2*mWW*s^2*t^4 + 12062*ep^2*mtt^2*mWW*s^2*t^4 + 14290*ep^3*mtt^2*mWW*s^2*t^4 + 6108*ep^4*mtt^2*mWW*s^2*t^4 - 284*mtt*mWW^2*s^2*t^4 - 2254*ep*mtt*mWW^2*s^2*t^4 - 6262*ep^2*mtt*mWW^2*s^2*t^4 - 7376*ep^3*mtt*mWW^2*s^2*t^4 - 3144*ep^4*mtt*mWW^2*s^2*t^4 + 16*mWW^3*s^2*t^4 + 76*ep*mWW^3*s^2*t^4 + 154*ep^2*mWW^3*s^2*t^4 + 154*ep^3*mWW^3*s^2*t^4 + 60*ep^4*mWW^3*s^2*t^4 + 56*mtt^2*s^3*t^4 + 464*ep*mtt^2*s^3*t^4 + 1302*ep^2*mtt^2*s^3*t^4 + 1530*ep^3*mtt^2*s^3*t^4 + 648*ep^4*mtt^2*s^3*t^4 - 112*mtt*mWW*s^3*t^4 - 928*ep*mtt*mWW*s^3*t^4 - 2604*ep^2*mtt*mWW*s^3*t^4 - 3060*ep^3*mtt*mWW*s^3*t^4 - 1296*ep^4*mtt*mWW*s^3*t^4 + 56*mWW^2*s^3*t^4 + 464*ep*mWW^2*s^3*t^4 + 1302*ep^2*mWW^2*s^3*t^4 + 1530*ep^3*mWW^2*s^3*t^4 + 648*ep^4*mWW^2*s^3*t^4 + 154*mtt^4*t^5 + 1283*ep*mtt^4*t^5 + 3628*ep^2*mtt^4*t^5 + 4299*ep^3*mtt^4*t^5 + 1836*ep^4*mtt^4*t^5 - 474*mtt^3*mWW*t^5 - 3951*ep*mtt^3*mWW*t^5 - 11178*ep^2*mtt^3*mWW*t^5 - 13245*ep^3*mtt^3*mWW*t^5 - 5652*ep^4*mtt^3*mWW*t^5 + 470*mtt^2*mWW^2*t^5 + 3929*ep*mtt^2*mWW^2*t^5 + 11158*ep^2*mtt^2*mWW^2*t^5 + 13267*ep^3*mtt^2*mWW^2*t^5 + 5676*ep^4*mtt^2*mWW^2*t^5 - 134*mtt*mWW^3*t^5 - 1137*ep*mtt*mWW^3*t^5 - 3294*ep^2*mtt*mWW^3*t^5 - 3995*ep^3*mtt*mWW^3*t^5 - 1740*ep^4*mtt*mWW^3*t^5 - 16*mWW^4*t^5 - 124*ep*mWW^4*t^5 - 314*ep^2*mWW^4*t^5 - 326*ep^3*mWW^4*t^5 - 120*ep^4*mWW^4*t^5 - 266*mtt^3*s*t^5 - 2211*ep*mtt^3*s*t^5 - 6232*ep^2*mtt^3*s*t^5 - 7359*ep^3*mtt^3*s*t^5 - 3132*ep^4*mtt^3*s*t^5 + 650*mtt^2*mWW*s*t^5 + 5403*ep*mtt^2*mWW*s*t^5 + 15228*ep^2*mtt^2*mWW*s*t^5 + 17975*ep^3*mtt^2*mWW*s*t^5 + 7644*ep^4*mtt^2*mWW*s*t^5 - 502*mtt*mWW^2*s*t^5 - 4173*ep*mtt*mWW^2*s*t^5 - 11760*ep^2*mtt*mWW^2*s*t^5 - 13873*ep^3*mtt*mWW^2*s*t^5 - 5892*ep^4*mtt*mWW^2*s*t^5 + 118*mWW^3*s*t^5 + 981*ep*mWW^3*s*t^5 + 2764*ep^2*mWW^3*s*t^5 + 3257*ep^3*mWW^3*s*t^5 + 1380*ep^4*mWW^3*s*t^5 + 112*mtt^2*s^2*t^5 + 928*ep*mtt^2*s^2*t^5 + 2604*ep^2*mtt^2*s^2*t^5 + 3060*ep^3*mtt^2*s^2*t^5 + 1296*ep^4*mtt^2*s^2*t^5 - 224*mtt*mWW*s^2*t^5 - 1856*ep*mtt*mWW*s^2*t^5 - 5208*ep^2*mtt*mWW*s^2*t^5 - 6120*ep^3*mtt*mWW*s^2*t^5 - 2592*ep^4*mtt*mWW*s^2*t^5 + 112*mWW^2*s^2*t^5 + 928*ep*mWW^2*s^2*t^5 + 2604*ep^2*mWW^2*s^2*t^5 + 3060*ep^3*mWW^2*s^2*t^5 + 1296*ep^4*mWW^2*s^2*t^5 - 56*mtt^3*t^6 - 464*ep*mtt^3*t^6 - 1302*ep^2*mtt^3*t^6 - 1530*ep^3*mtt^3*t^6 - 648*ep^4*mtt^3*t^6 + 176*mtt^2*mWW*t^6 + 1456*ep*mtt^2*mWW*t^6 + 4076*ep^2*mtt^2*mWW*t^6 + 4776*ep^3*mtt^2*mWW*t^6 + 2016*ep^4*mtt^2*mWW*t^6 - 184*mtt*mWW^2*t^6 - 1520*ep*mtt*mWW^2*t^6 - 4246*ep^2*mtt*mWW^2*t^6 - 4962*ep^3*mtt*mWW^2*t^6 - 2088*ep^4*mtt*mWW^2*t^6 + 64*mWW^3*t^6 + 528*ep*mWW^3*t^6 + 1472*ep^2*mWW^3*t^6 + 1716*ep^3*mWW^3*t^6 + 720*ep^4*mWW^3*t^6 + 56*mtt^2*s*t^6 + 464*ep*mtt^2*s*t^6 + 1302*ep^2*mtt^2*s*t^6 + 1530*ep^3*mtt^2*s*t^6 + 648*ep^4*mtt^2*s*t^6 - 112*mtt*mWW*s*t^6 - 928*ep*mtt*mWW*s*t^6 - 2604*ep^2*mtt*mWW*s*t^6 - 3060*ep^3*mtt*mWW*s*t^6 - 1296*ep^4*mtt*mWW*s*t^6 + 56*mWW^2*s*t^6 + 464*ep*mWW^2*s*t^6 + 1302*ep^2*mWW^2*s*t^6 + 1530*ep^3*mWW^2*s*t^6 + 648*ep^4*mWW^2*s*t^6))/((1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(((1 + 2*ep)*(mtt^5 + 4*ep*mtt^5 + 3*ep^2*mtt^5 + 2*mtt^4*mWW + 16*ep*mtt^4*mWW + 20*ep^2*mtt^4*mWW - 7*mtt^3*mWW^2 - 44*ep*mtt^3*mWW^2 - 49*ep^2*mtt^3*mWW^2 + 4*mtt^2*mWW^3 + 24*ep*mtt^2*mWW^3 + 26*ep^2*mtt^2*mWW^3 - 5*mtt^4*s - 20*ep*mtt^4*s - 15*ep^2*mtt^4*s - 8*mtt^3*mWW*s - 64*ep*mtt^3*mWW*s - 80*ep^2*mtt^3*mWW*s + 21*mtt^2*mWW^2*s + 132*ep*mtt^2*mWW^2*s + 147*ep^2*mtt^2*mWW^2*s - 8*mtt*mWW^3*s - 48*ep*mtt*mWW^3*s - 52*ep^2*mtt*mWW^3*s + 10*mtt^3*s^2 + 40*ep*mtt^3*s^2 + 30*ep^2*mtt^3*s^2 + 12*mtt^2*mWW*s^2 + 96*ep*mtt^2*mWW*s^2 + 120*ep^2*mtt^2*mWW*s^2 - 21*mtt*mWW^2*s^2 - 132*ep*mtt*mWW^2*s^2 - 147*ep^2*mtt*mWW^2*s^2 + 4*mWW^3*s^2 + 24*ep*mWW^3*s^2 + 26*ep^2*mWW^3*s^2 - 10*mtt^2*s^3 - 40*ep*mtt^2*s^3 - 30*ep^2*mtt^2*s^3 - 8*mtt*mWW*s^3 - 64*ep*mtt*mWW*s^3 - 80*ep^2*mtt*mWW*s^3 + 7*mWW^2*s^3 + 44*ep*mWW^2*s^3 + 49*ep^2*mWW^2*s^3 + 5*mtt*s^4 + 20*ep*mtt*s^4 + 15*ep^2*mtt*s^4 + 2*mWW*s^4 + 16*ep*mWW*s^4 + 20*ep^2*mWW*s^4 - s^5 - 4*ep*s^5 - 3*ep^2*s^5 - 2*mtt^4*t - 8*ep*mtt^4*t - 6*ep^2*mtt^4*t - 12*mtt^3*mWW*t - 72*ep*mtt^3*mWW*t - 78*ep^2*mtt^3*mWW*t + 38*mtt^2*mWW^2*t + 208*ep*mtt^2*mWW^2*t + 212*ep^2*mtt^2*mWW^2*t - 24*mtt*mWW^3*t - 128*ep*mtt*mWW^3*t - 128*ep^2*mtt*mWW^3*t + 8*mtt^3*s*t + 32*ep*mtt^3*s*t + 24*ep^2*mtt^3*s*t + 36*mtt^2*mWW*s*t + 216*ep*mtt^2*mWW*s*t + 234*ep^2*mtt^2*mWW*s*t - 76*mtt*mWW^2*s*t - 416*ep*mtt*mWW^2*s*t - 424*ep^2*mtt*mWW^2*s*t + 24*mWW^3*s*t + 128*ep*mWW^3*s*t + 128*ep^2*mWW^3*s*t - 12*mtt^2*s^2*t - 48*ep*mtt^2*s^2*t - 36*ep^2*mtt^2*s^2*t - 36*mtt*mWW*s^2*t - 216*ep*mtt*mWW*s^2*t - 234*ep^2*mtt*mWW*s^2*t + 38*mWW^2*s^2*t + 208*ep*mWW^2*s^2*t + 212*ep^2*mWW^2*s^2*t + 8*mtt*s^3*t + 32*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t + 12*mWW*s^3*t + 72*ep*mWW*s^3*t + 78*ep^2*mWW*s^3*t - 2*s^4*t - 8*ep*s^4*t - 6*ep^2*s^4*t + mtt^3*t^2 + 4*ep*mtt^3*t^2 + 3*ep^2*mtt^3*t^2 + 10*mtt^2*mWW*t^2 + 56*ep*mtt^2*mWW*t^2 + 58*ep^2*mtt^2*mWW*t^2 - 36*mtt*mWW^2*t^2 - 192*ep*mtt*mWW^2*t^2 - 192*ep^2*mtt*mWW^2*t^2 + 24*mWW^3*t^2 + 128*ep*mWW^3*t^2 + 128*ep^2*mWW^3*t^2 - 3*mtt^2*s*t^2 - 12*ep*mtt^2*s*t^2 - 9*ep^2*mtt^2*s*t^2 - 20*mtt*mWW*s*t^2 - 112*ep*mtt*mWW*s*t^2 - 116*ep^2*mtt*mWW*s*t^2 + 36*mWW^2*s*t^2 + 192*ep*mWW^2*s*t^2 + 192*ep^2*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + 12*ep*mtt*s^2*t^2 + 9*ep^2*mtt*s^2*t^2 + 10*mWW*s^2*t^2 + 56*ep*mWW*s^2*t^2 + 58*ep^2*mWW*s^2*t^2 - s^3*t^2 - 4*ep*s^3*t^2 - 3*ep^2*s^3*t^2))/((1 + ep)^2*mWW*(mtt - mWW - s)*s^2*(mWW - t)*(mtt - mWW - s - t)^3)), (-6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(mtt - s)^2*(mtt - s - 2*t))/((1 + ep)^2*s^3*(mWW - t)*(mtt - mWW - s - t)^3), (2*mtt^10 + 16*ep*mtt^10 + 42*ep^2*mtt^10 + 44*ep^3*mtt^10 + 16*ep^4*mtt^10 + 20*mtt^9*mWW + 190*ep*mtt^9*mWW + 644*ep^2*mtt^9*mWW + 926*ep^3*mtt^9*mWW + 476*ep^4*mtt^9*mWW - 122*mtt^8*mWW^2 - 1114*ep*mtt^8*mWW^2 - 3618*ep^2*mtt^8*mWW^2 - 5006*ep^3*mtt^8*mWW^2 - 2500*ep^4*mtt^8*mWW^2 + 240*mtt^7*mWW^3 + 2162*ep*mtt^7*mWW^3 + 6968*ep^2*mtt^7*mWW^3 + 9610*ep^3*mtt^7*mWW^3 + 4804*ep^4*mtt^7*mWW^3 - 210*mtt^6*mWW^4 - 1870*ep*mtt^6*mWW^4 - 6050*ep^2*mtt^6*mWW^4 - 8450*ep^3*mtt^6*mWW^4 - 4300*ep^4*mtt^6*mWW^4 + 68*mtt^5*mWW^5 + 594*ep*mtt^5*mWW^5 + 1988*ep^2*mtt^5*mWW^5 + 2946*ep^3*mtt^5*mWW^5 + 1604*ep^4*mtt^5*mWW^5 + 10*mtt^4*mWW^6 + 90*ep*mtt^4*mWW^6 + 226*ep^2*mtt^4*mWW^6 + 174*ep^3*mtt^4*mWW^6 + 4*ep^4*mtt^4*mWW^6 - 8*mtt^3*mWW^7 - 66*ep*mtt^3*mWW^7 - 192*ep^2*mtt^3*mWW^7 - 234*ep^3*mtt^3*mWW^7 - 100*ep^4*mtt^3*mWW^7 - 2*ep*mtt^2*mWW^8 - 8*ep^2*mtt^2*mWW^8 - 10*ep^3*mtt^2*mWW^8 - 4*ep^4*mtt^2*mWW^8 - 16*mtt^9*s - 115*ep*mtt^9*s - 283*ep^2*mtt^9*s - 285*ep^3*mtt^9*s - 101*ep^4*mtt^9*s - 58*mtt^8*mWW*s - 638*ep*mtt^8*mWW*s - 2338*ep^2*mtt^8*mWW*s - 3506*ep^3*mtt^8*mWW*s - 1844*ep^4*mtt^8*mWW*s + 402*mtt^7*mWW^2*s + 3757*ep*mtt^7*mWW^2*s + 12341*ep^2*mtt^7*mWW^2*s + 17135*ep^3*mtt^7*mWW^2*s + 8557*ep^4*mtt^7*mWW^2*s - 700*mtt^6*mWW^3*s - 6282*ep*mtt^6*mWW^3*s - 20138*ep^2*mtt^6*mWW^3*s - 27562*ep^3*mtt^6*mWW^3*s - 13678*ep^4*mtt^6*mWW^3*s + 500*mtt^5*mWW^4*s + 4343*ep*mtt^5*mWW^4*s + 13807*ep^2*mtt^5*mWW^4*s + 18993*ep^3*mtt^5*mWW^4*s + 9557*ep^4*mtt^5*mWW^4*s - 114*mtt^4*mWW^5*s - 922*ep*mtt^4*mWW^5*s - 2990*ep^2*mtt^4*mWW^5*s - 4382*ep^3*mtt^4*mWW^5*s - 2392*ep^4*mtt^4*mWW^5*s - 22*mtt^3*mWW^6*s - 209*ep*mtt^3*mWW^6*s - 585*ep^2*mtt^3*mWW^6*s - 611*ep^3*mtt^3*mWW^6*s - 189*ep^4*mtt^3*mWW^6*s + 8*mtt^2*mWW^7*s + 66*ep*mtt^2*mWW^7*s + 186*ep^2*mtt^2*mWW^7*s + 218*ep^3*mtt^2*mWW^7*s + 90*ep^4*mtt^2*mWW^7*s + 54*mtt^8*s^2 + 355*ep*mtt^8*s^2 + 821*ep^2*mtt^8*s^2 + 793*ep^3*mtt^8*s^2 + 273*ep^4*mtt^8*s^2 + 16*mtt^7*mWW*s^2 + 586*ep*mtt^7*mWW*s^2 + 2826*ep^2*mtt^7*mWW*s^2 + 4726*ep^3*mtt^7*mWW*s^2 + 2614*ep^4*mtt^7*mWW*s^2 - 456*mtt^6*mWW^2*s^2 - 4577*ep*mtt^6*mWW^2*s^2 - 15487*ep^2*mtt^6*mWW^2*s^2 - 21671*ep^3*mtt^6*mWW^2*s^2 - 10809*ep^4*mtt^6*mWW^2*s^2 + 704*mtt^5*mWW^3*s^2 + 6440*ep*mtt^5*mWW^3*s^2 + 20676*ep^2*mtt^5*mWW^3*s^2 + 28016*ep^3*mtt^5*mWW^3*s^2 + 13724*ep^4*mtt^5*mWW^3*s^2 - 346*mtt^4*mWW^4*s^2 - 3043*ep*mtt^4*mWW^4*s^2 - 9681*ep^2*mtt^4*mWW^4*s^2 - 13177*ep^3*mtt^4*mWW^4*s^2 - 6553*ep^4*mtt^4*mWW^4*s^2 + 14*ep*mtt^3*mWW^5*s^2 + 226*ep^2*mtt^3*mWW^5*s^2 + 602*ep^3*mtt^3*mWW^5*s^2 + 462*ep^4*mtt^3*mWW^5*s^2 + 28*mtt^2*mWW^6*s^2 + 225*ep*mtt^2*mWW^6*s^2 + 619*ep^2*mtt^2*mWW^6*s^2 + 711*ep^3*mtt^2*mWW^6*s^2 + 289*ep^4*mtt^2*mWW^6*s^2 - 100*mtt^7*s^3 - 610*ep*mtt^7*s^3 - 1330*ep^2*mtt^7*s^3 - 1230*ep^3*mtt^7*s^3 - 410*ep^4*mtt^7*s^3 + 120*mtt^6*mWW*s^3 + 256*ep*mtt^6*mWW*s^3 - 768*ep^2*mtt^6*mWW*s^3 - 2336*ep^3*mtt^6*mWW*s^3 - 1528*ep^4*mtt^6*mWW*s^3 + 154*mtt^5*mWW^2*s^3 + 2222*ep*mtt^5*mWW^2*s^3 + 8410*ep^2*mtt^5*mWW^2*s^3 + 12126*ep^3*mtt^5*mWW^2*s^3 + 6048*ep^4*mtt^5*mWW^2*s^3 - 222*mtt^4*mWW^3*s^3 - 2466*ep*mtt^4*mWW^3*s^3 - 8458*ep^2*mtt^4*mWW^3*s^3 - 11546*ep^3*mtt^4*mWW^3*s^3 - 5572*ep^4*mtt^4*mWW^3*s^3 + 2*mtt^3*mWW^4*s^3 + 292*ep*mtt^3*mWW^4*s^3 + 1408*ep^2*mtt^3*mWW^4*s^3 + 2208*ep^3*mtt^3*mWW^4*s^3 + 1162*ep^4*mtt^3*mWW^4*s^3 + 46*mtt^2*mWW^5*s^3 + 306*ep*mtt^2*mWW^5*s^3 + 738*ep^2*mtt^2*mWW^5*s^3 + 778*ep^3*mtt^2*mWW^5*s^3 + 300*ep^4*mtt^2*mWW^5*s^3 + 110*mtt^6*s^4 + 630*ep*mtt^6*s^4 + 1300*ep^2*mtt^6*s^4 + 1150*ep^3*mtt^6*s^4 + 370*ep^4*mtt^6*s^4 - 180*mtt^5*mWW*s^4 - 774*ep*mtt^5*mWW*s^4 - 968*ep^2*mtt^5*mWW*s^4 - 206*ep^3*mtt^5*mWW*s^4 + 192*ep^4*mtt^5*mWW*s^4 + 84*mtt^4*mWW^2*s^4 - 64*ep*mtt^4*mWW^2*s^4 - 1448*ep^2*mtt^4*mWW^2*s^4 - 2612*ep^3*mtt^4*mWW^2*s^4 - 1360*ep^4*mtt^4*mWW^2*s^4 - 68*mtt^3*mWW^3*s^4 - 70*ep*mtt^3*mWW^3*s^4 + 600*ep^2*mtt^3*mWW^3*s^4 + 1242*ep^3*mtt^3*mWW^3*s^4 + 664*ep^4*mtt^3*mWW^3*s^4 + 54*mtt^2*mWW^4*s^4 + 278*ep*mtt^2*mWW^4*s^4 + 516*ep^2*mtt^2*mWW^4*s^4 + 426*ep^3*mtt^2*mWW^4*s^4 + 134*ep^4*mtt^2*mWW^4*s^4 - 72*mtt^5*s^5 - 391*ep*mtt^5*s^5 - 767*ep^2*mtt^5*s^5 - 649*ep^3*mtt^5*s^5 - 201*ep^4*mtt^5*s^5 + 110*mtt^4*mWW*s^5 + 506*ep*mtt^4*mWW*s^5 + 798*ep^2*mtt^4*mWW*s^5 + 518*ep^3*mtt^4*mWW*s^5 + 116*ep^4*mtt^4*mWW*s^5 - 84*mtt^3*mWW^2*s^5 - 331*ep*mtt^3*mWW^2*s^5 - 383*ep^2*mtt^3*mWW^2*s^5 - 109*ep^3*mtt^3*mWW^2*s^5 + 27*ep^4*mtt^3*mWW^2*s^5 + 46*mtt^2*mWW^3*s^5 + 216*ep*mtt^2*mWW^3*s^5 + 352*ep^2*mtt^2*mWW^3*s^5 + 240*ep^3*mtt^2*mWW^3*s^5 + 58*ep^4*mtt^2*mWW^3*s^5 + 26*mtt^4*s^6 + 135*ep*mtt^4*s^6 + 253*ep^2*mtt^4*s^6 + 205*ep^3*mtt^4*s^6 + 61*ep^4*mtt^4*s^6 - 32*mtt^3*mWW*s^6 - 146*ep*mtt^3*mWW*s^6 - 230*ep^2*mtt^3*mWW*s^6 - 150*ep^3*mtt^3*mWW*s^6 - 34*ep^4*mtt^3*mWW*s^6 + 22*mtt^2*mWW^2*s^6 + 107*ep*mtt^2*mWW^2*s^6 + 185*ep^2*mtt^2*mWW^2*s^6 + 137*ep^3*mtt^2*mWW^2*s^6 + 37*ep^4*mtt^2*mWW^2*s^6 - 4*mtt^3*s^7 - 20*ep*mtt^3*s^7 - 36*ep^2*mtt^3*s^7 - 28*ep^3*mtt^3*s^7 - 8*ep^4*mtt^3*s^7 + 4*mtt^2*mWW*s^7 + 20*ep*mtt^2*mWW*s^7 + 36*ep^2*mtt^2*mWW*s^7 + 28*ep^3*mtt^2*mWW*s^7 + 8*ep^4*mtt^2*mWW*s^7 - 2*mtt^9*t - 13*ep*mtt^9*t - 17*ep^2*mtt^9*t + 9*ep^3*mtt^9*t + 15*ep^4*mtt^9*t - 132*mtt^8*mWW*t - 1196*ep*mtt^8*mWW*t - 3844*ep^2*mtt^8*mWW*t - 5228*ep^3*mtt^8*mWW*t - 2544*ep^4*mtt^8*mWW*t + 714*mtt^7*mWW^2*t + 6355*ep*mtt^7*mWW^2*t + 20017*ep^2*mtt^7*mWW^2*t + 26753*ep^3*mtt^7*mWW^2*t + 12881*ep^4*mtt^7*mWW^2*t - 1456*mtt^6*mWW^3*t - 12840*ep*mtt^6*mWW^3*t - 40230*ep^2*mtt^6*mWW^3*t - 53656*ep^3*mtt^6*mWW^3*t - 25866*ep^4*mtt^6*mWW^3*t + 1394*mtt^5*mWW^4*t + 12189*ep*mtt^5*mWW^4*t + 38241*ep^2*mtt^5*mWW^4*t + 51359*ep^3*mtt^5*mWW^4*t + 25017*ep^4*mtt^5*mWW^4*t - 564*mtt^4*mWW^5*t - 4868*ep*mtt^4*mWW^5*t - 15512*ep^2*mtt^4*mWW^5*t - 21460*ep^3*mtt^4*mWW^5*t - 10828*ep^4*mtt^4*mWW^5*t + 6*mtt^3*mWW^6*t + 25*ep*mtt^3*mWW^6*t + 335*ep^2*mtt^3*mWW^6*t + 1027*ep^3*mtt^3*mWW^6*t + 831*ep^4*mtt^3*mWW^6*t + 40*mtt^2*mWW^7*t + 344*ep*mtt^2*mWW^7*t + 994*ep^2*mtt^2*mWW^7*t + 1176*ep^3*mtt^2*mWW^7*t + 486*ep^4*mtt^2*mWW^7*t + 4*ep*mtt*mWW^8*t + 16*ep^2*mtt*mWW^8*t + 20*ep^3*mtt*mWW^8*t + 8*ep^4*mtt*mWW^8*t + 40*mtt^8*s*t + 234*ep*mtt^8*s*t + 442*ep^2*mtt^8*s*t + 294*ep^3*mtt^8*s*t + 46*ep^4*mtt^8*s*t + 314*mtt^7*mWW*s*t + 3225*ep*mtt^7*mWW*s*t + 11037*ep^2*mtt^7*mWW*s*t + 15491*ep^3*mtt^7*mWW*s*t + 7653*ep^4*mtt^7*mWW*s*t - 1850*mtt^6*mWW^2*s*t - 16809*ep*mtt^6*mWW^2*s*t - 53231*ep^2*mtt^6*mWW^2*s*t - 70923*ep^3*mtt^6*mWW^2*s*t - 33923*ep^4*mtt^6*mWW^2*s*t + 3308*mtt^5*mWW^3*s*t + 29022*ep*mtt^5*mWW^3*s*t + 89942*ep^2*mtt^5*mWW^3*s*t + 118242*ep^3*mtt^5*mWW^3*s*t + 56174*ep^4*mtt^5*mWW^3*s*t - 2540*mtt^4*mWW^4*s*t - 21776*ep*mtt^4*mWW^4*s*t - 66900*ep^2*mtt^4*mWW^4*s*t - 87896*ep^3*mtt^4*mWW^4*s*t - 41960*ep^4*mtt^4*mWW^4*s*t + 722*mtt^3*mWW^5*s*t + 5997*ep*mtt^3*mWW^5*s*t + 18521*ep^2*mtt^3*mWW^5*s*t + 24927*ep^3*mtt^3*mWW^5*s*t + 12305*ep^4*mtt^3*mWW^5*s*t + 30*mtt^2*mWW^6*s*t + 303*ep*mtt^2*mWW^6*s*t + 729*ep^2*mtt^2*mWW^6*s*t + 477*ep^3*mtt^2*mWW^6*s*t - 51*ep^4*mtt^2*mWW^6*s*t - 24*mtt*mWW^7*s*t - 196*ep*mtt*mWW^7*s*t - 540*ep^2*mtt*mWW^7*s*t - 612*ep^3*mtt*mWW^7*s*t - 244*ep^4*mtt*mWW^7*s*t - 164*mtt^7*s^2*t - 927*ep*mtt^7*s^2*t - 1821*ep^2*mtt^7*s^2*t - 1445*ep^3*mtt^7*s^2*t - 387*ep^4*mtt^7*s^2*t - 72*mtt^6*mWW*s^2*t - 2204*ep*mtt^6*mWW*s^2*t - 9710*ep^2*mtt^6*mWW*s^2*t - 15004*ep^3*mtt^6*mWW*s^2*t - 7714*ep^4*mtt^6*mWW*s^2*t + 1576*mtt^5*mWW^2*s^2*t + 15302*ep*mtt^5*mWW^2*s^2*t + 49242*ep^2*mtt^5*mWW^2*s^2*t + 65122*ep^3*mtt^5*mWW^2*s^2*t + 30638*ep^4*mtt^5*mWW^2*s^2*t - 2560*mtt^4*mWW^3*s^2*t - 22598*ep*mtt^4*mWW^3*s^2*t - 68884*ep^2*mtt^4*mWW^3*s^2*t - 88002*ep^3*mtt^4*mWW^3*s^2*t - 40500*ep^4*mtt^4*mWW^3*s^2*t + 1468*mtt^3*mWW^4*s^2*t + 12471*ep*mtt^3*mWW^4*s^2*t + 37231*ep^2*mtt^3*mWW^4*s^2*t + 47013*ep^3*mtt^3*mWW^4*s^2*t + 21529*ep^4*mtt^3*mWW^4*s^2*t - 216*mtt^2*mWW^5*s^2*t - 1774*ep*mtt^2*mWW^5*s^2*t - 5302*ep^2*mtt^2*mWW^5*s^2*t - 6818*ep^3*mtt^2*mWW^5*s^2*t - 3218*ep^4*mtt^2*mWW^5*s^2*t - 32*mtt*mWW^6*s^2*t - 270*ep*mtt*mWW^6*s^2*t - 756*ep^2*mtt*mWW^6*s^2*t - 866*ep^3*mtt*mWW^6*s^2*t - 348*ep^4*mtt*mWW^6*s^2*t + 296*mtt^6*s^3*t + 1628*ep*mtt^6*s^3*t + 3204*ep^2*mtt^6*s^3*t + 2660*ep^3*mtt^6*s^3*t + 788*ep^4*mtt^6*s^3*t - 356*mtt^5*mWW*s^3*t - 796*ep*mtt^5*mWW*s^3*t + 1358*ep^2*mtt^5*mWW*s^3*t + 4388*ep^3*mtt^5*mWW*s^3*t + 2686*ep^4*mtt^5*mWW*s^3*t - 438*mtt^4*mWW^2*s^3*t - 5659*ep*mtt^4*mWW^2*s^3*t - 19297*ep^2*mtt^4*mWW^2*s^3*t - 25097*ep^3*mtt^4*mWW^2*s^3*t - 11285*ep^4*mtt^4*mWW^2*s^3*t + 770*mtt^3*mWW^3*s^3*t + 7291*ep*mtt^3*mWW^3*s^3*t + 21979*ep^2*mtt^3*mWW^3*s^3*t + 26689*ep^3*mtt^3*mWW^3*s^3*t + 11471*ep^4*mtt^3*mWW^3*s^3*t - 282*mtt^2*mWW^4*s^3*t - 2561*ep*mtt^2*mWW^4*s^3*t - 7519*ep^2*mtt^2*mWW^4*s^3*t - 8939*ep^3*mtt^2*mWW^4*s^3*t - 3771*ep^4*mtt^2*mWW^4*s^3*t + 10*mtt*mWW^5*s^3*t + 97*ep*mtt*mWW^5*s^3*t + 275*ep^2*mtt*mWW^5*s^3*t + 299*ep^3*mtt*mWW^5*s^3*t + 111*ep^4*mtt*mWW^5*s^3*t - 274*mtt^5*s^4*t - 1467*ep*mtt^5*s^4*t - 2851*ep^2*mtt^5*s^4*t - 2385*ep^3*mtt^5*s^4*t - 727*ep^4*mtt^5*s^4*t + 340*mtt^4*mWW*s^4*t + 1302*ep*mtt^4*mWW*s^4*t + 1476*ep^2*mtt^4*mWW*s^4*t + 370*ep^3*mtt^4*mWW*s^4*t - 144*ep^4*mtt^4*mWW*s^4*t - 22*mtt^3*mWW^2*s^4*t + 880*ep*mtt^3*mWW^2*s^4*t + 3732*ep^2*mtt^3*mWW^2*s^4*t + 4784*ep^3*mtt^3*mWW^2*s^4*t + 1954*ep^4*mtt^3*mWW^2*s^4*t - 64*mtt^2*mWW^3*s^4*t - 922*ep*mtt^2*mWW^3*s^4*t - 2960*ep^2*mtt^2*mWW^3*s^4*t - 3446*ep^3*mtt^2*mWW^3*s^4*t - 1344*ep^4*mtt^2*mWW^3*s^4*t + 20*mtt*mWW^4*s^4*t + 207*ep*mtt*mWW^4*s^4*t + 603*ep^2*mtt*mWW^4*s^4*t + 677*ep^3*mtt*mWW^4*s^4*t + 261*ep^4*mtt*mWW^4*s^4*t + 128*mtt^4*s^5*t + 666*ep*mtt^4*s^5*t + 1266*ep^2*mtt^4*s^5*t + 1046*ep^3*mtt^4*s^5*t + 318*ep^4*mtt^4*s^5*t - 102*mtt^3*mWW*s^5*t - 349*ep*mtt^3*mWW*s^5*t - 307*ep^2*mtt^3*mWW*s^5*t + 25*ep^3*mtt^3*mWW*s^5*t + 85*ep^4*mtt^3*mWW*s^5*t + 20*mtt^2*mWW^2*s^5*t - 76*ep*mtt^2*mWW^2*s^5*t - 488*ep^2*mtt^2*mWW^2*s^5*t - 668*ep^3*mtt^2*mWW^2*s^5*t - 276*ep^4*mtt^2*mWW^2*s^5*t + 2*mtt*mWW^3*s^5*t + 47*ep*mtt*mWW^3*s^5*t + 153*ep^2*mtt*mWW^3*s^5*t + 173*ep^3*mtt*mWW^3*s^5*t + 65*ep^4*mtt*mWW^3*s^5*t - 24*mtt^3*s^6*t - 121*ep*mtt^3*s^6*t - 223*ep^2*mtt^3*s^6*t - 179*ep^3*mtt^3*s^6*t - 53*ep^4*mtt^3*s^6*t + 8*mtt^2*mWW*s^6*t + 18*ep*mtt^2*mWW*s^6*t - 10*ep^2*mtt^2*mWW*s^6*t - 42*ep^3*mtt^2*mWW*s^6*t - 22*ep^4*mtt^2*mWW*s^6*t + 7*ep*mtt*mWW^2*s^6*t + 25*ep^2*mtt*mWW^2*s^6*t + 29*ep^3*mtt*mWW^2*s^6*t + 11*ep^4*mtt*mWW^2*s^6*t - 12*mtt^8*t^2 - 101*ep*mtt^8*t^2 - 309*ep^2*mtt^8*t^2 - 399*ep^3*mtt^8*t^2 - 179*ep^4*mtt^8*t^2 + 244*mtt^7*mWW*t^2 + 2093*ep*mtt^7*mWW*t^2 + 6349*ep^2*mtt^7*mWW*t^2 + 8143*ep^3*mtt^7*mWW*t^2 + 3739*ep^4*mtt^7*mWW*t^2 - 1282*mtt^6*mWW^2*t^2 - 11002*ep*mtt^6*mWW^2*t^2 - 33288*ep^2*mtt^6*mWW^2*t^2 - 42646*ep^3*mtt^6*mWW^2*t^2 - 19678*ep^4*mtt^6*mWW^2*t^2 + 2864*mtt^5*mWW^3*t^2 + 24540*ep*mtt^5*mWW^3*t^2 + 74238*ep^2*mtt^5*mWW^3*t^2 + 95264*ep^3*mtt^5*mWW^3*t^2 + 44142*ep^4*mtt^5*mWW^3*t^2 - 3104*mtt^4*mWW^4*t^2 - 26527*ep*mtt^4*mWW^4*t^2 - 80405*ep^2*mtt^4*mWW^4*t^2 - 103681*ep^3*mtt^4*mWW^4*t^2 - 48379*ep^4*mtt^4*mWW^4*t^2 + 1540*mtt^3*mWW^5*t^2 + 13089*ep*mtt^3*mWW^5*t^2 + 39929*ep^2*mtt^3*mWW^5*t^2 + 52163*ep^3*mtt^3*mWW^5*t^2 + 24743*ep^4*mtt^3*mWW^5*t^2 - 194*mtt^2*mWW^6*t^2 - 1600*ep*mtt^2*mWW^6*t^2 - 5094*ep^2*mtt^2*mWW^6*t^2 - 7184*ep^3*mtt^2*mWW^6*t^2 - 3712*ep^4*mtt^2*mWW^6*t^2 - 56*mtt*mWW^7*t^2 - 490*ep*mtt*mWW^7*t^2 - 1412*ep^2*mtt*mWW^7*t^2 - 1650*ep^3*mtt*mWW^7*t^2 - 672*ep^4*mtt*mWW^7*t^2 - 2*ep*mWW^8*t^2 - 8*ep^2*mWW^8*t^2 - 10*ep^3*mWW^8*t^2 - 4*ep^4*mWW^8*t^2 - 22*mtt^7*s*t^2 - ep*mtt^7*s*t^2 + 341*ep^2*mtt^7*s*t^2 + 705*ep^3*mtt^7*s*t^2 + 385*ep^4*mtt^7*s*t^2 - 378*mtt^6*mWW*s*t^2 - 3782*ep*mtt^6*mWW*s*t^2 - 12136*ep^2*mtt^6*mWW*s*t^2 - 15774*ep^3*mtt^6*mWW*s*t^2 - 7186*ep^4*mtt^6*mWW*s*t^2 + 2408*mtt^5*mWW^2*s*t^2 + 20873*ep*mtt^5*mWW^2*s*t^2 + 62247*ep^2*mtt^5*mWW^2*s*t^2 + 77659*ep^3*mtt^5*mWW^2*s*t^2 + 34741*ep^4*mtt^5*mWW^2*s*t^2 - 4878*mtt^4*mWW^3*s*t^2 - 41024*ep*mtt^4*mWW^3*s*t^2 - 120528*ep^2*mtt^4*mWW^3*s*t^2 - 149404*ep^3*mtt^4*mWW^3*s*t^2 - 66822*ep^4*mtt^4*mWW^3*s*t^2 + 4288*mtt^3*mWW^4*s*t^2 + 35599*ep*mtt^3*mWW^4*s*t^2 + 104153*ep^2*mtt^3*mWW^4*s*t^2 + 129209*ep^3*mtt^3*mWW^4*s*t^2 + 58023*ep^4*mtt^3*mWW^4*s*t^2 - 1536*mtt^2*mWW^5*s*t^2 - 12572*ep*mtt^2*mWW^5*s*t^2 - 36722*ep^2*mtt^2*mWW^5*s*t^2 - 45808*ep^3*mtt^2*mWW^5*s*t^2 - 20770*ep^4*mtt^2*mWW^5*s*t^2 + 102*mtt*mWW^6*s*t^2 + 777*ep*mtt*mWW^6*s*t^2 + 2291*ep^2*mtt*mWW^6*s*t^2 + 3019*ep^3*mtt*mWW^6*s*t^2 + 1475*ep^4*mtt*mWW^6*s*t^2 + 16*mWW^7*s*t^2 + 130*ep*mWW^7*s*t^2 + 354*ep^2*mWW^7*s*t^2 + 394*ep^3*mWW^7*s*t^2 + 154*ep^4*mWW^7*s*t^2 + 190*mtt^6*s^2*t^2 + 864*ep*mtt^6*s^2*t^2 + 1294*ep^2*mtt^6*s^2*t^2 + 648*ep^3*mtt^6*s^2*t^2 + 28*ep^4*mtt^6*s^2*t^2 - 108*mtt^5*mWW*s^2*t^2 + 817*ep*mtt^5*mWW*s^2*t^2 + 4579*ep^2*mtt^5*mWW*s^2*t^2 + 6563*ep^3*mtt^5*mWW*s^2*t^2 + 2885*ep^4*mtt^5*mWW*s^2*t^2 - 1368*mtt^4*mWW^2*s^2*t^2 - 12356*ep*mtt^4*mWW^2*s^2*t^2 - 35348*ep^2*mtt^4*mWW^2*s^2*t^2 - 40552*ep^3*mtt^4*mWW^2*s^2*t^2 - 16288*ep^4*mtt^4*mWW^2*s^2*t^2 + 2724*mtt^3*mWW^3*s^2*t^2 + 22143*ep*mtt^3*mWW^3*s^2*t^2 + 60941*ep^2*mtt^3*mWW^3*s^2*t^2 + 69397*ep^3*mtt^3*mWW^3*s^2*t^2 + 28211*ep^4*mtt^3*mWW^3*s^2*t^2 - 1866*mtt^2*mWW^4*s^2*t^2 - 14825*ep*mtt^2*mWW^4*s^2*t^2 - 40655*ep^2*mtt^2*mWW^4*s^2*t^2 - 46651*ep^3*mtt^2*mWW^4*s^2*t^2 - 19243*ep^4*mtt^2*mWW^4*s^2*t^2 + 432*mtt*mWW^5*s^2*t^2 + 3376*ep*mtt*mWW^5*s^2*t^2 + 9220*ep^2*mtt*mWW^5*s^2*t^2 + 10616*ep^3*mtt*mWW^5*s^2*t^2 + 4412*ep^4*mtt*mWW^5*s^2*t^2 - 4*mWW^6*s^2*t^2 - 19*ep*mWW^6*s^2*t^2 - 31*ep^2*mWW^6*s^2*t^2 - 21*ep^3*mWW^6*s^2*t^2 - 5*ep^4*mWW^6*s^2*t^2 - 318*mtt^5*s^3*t^2 - 1576*ep*mtt^5*s^3*t^2 - 2838*ep^2*mtt^5*s^3*t^2 - 2184*ep^3*mtt^5*s^3*t^2 - 604*ep^4*mtt^5*s^3*t^2 + 362*mtt^4*mWW*s^3*t^2 + 1179*ep*mtt^4*mWW*s^3*t^2 + 1375*ep^2*mtt^4*mWW*s^3*t^2 + 1101*ep^3*mtt^4*mWW*s^3*t^2 + 639*ep^4*mtt^4*mWW*s^3*t^2 + 336*mtt^3*mWW^2*s^3*t^2 + 3352*ep*mtt^3*mWW^2*s^3*t^2 + 8408*ep^2*mtt^3*mWW^2*s^3*t^2 + 7072*ep^3*mtt^3*mWW^2*s^3*t^2 + 1464*ep^4*mtt^3*mWW^2*s^3*t^2 - 646*mtt^2*mWW^3*s^3*t^2 - 4940*ep*mtt^2*mWW^3*s^3*t^2 - 11842*ep^2*mtt^2*mWW^3*s^3*t^2 - 10860*ep^3*mtt^2*mWW^3*s^3*t^2 - 3168*ep^4*mtt^2*mWW^3*s^3*t^2 + 298*mtt*mWW^4*s^3*t^2 + 2216*ep*mtt*mWW^4*s^3*t^2 + 5470*ep^2*mtt*mWW^4*s^3*t^2 + 5464*ep^3*mtt*mWW^4*s^3*t^2 + 1888*ep^4*mtt*mWW^4*s^3*t^2 - 32*mWW^5*s^3*t^2 - 231*ep*mWW^5*s^3*t^2 - 573*ep^2*mWW^5*s^3*t^2 - 593*ep^3*mWW^5*s^3*t^2 - 219*ep^4*mWW^5*s^3*t^2 + 214*mtt^4*s^4*t^2 + 1069*ep*mtt^4*s^4*t^2 + 1975*ep^2*mtt^4*s^4*t^2 + 1599*ep^3*mtt^4*s^4*t^2 + 479*ep^4*mtt^4*s^4*t^2 - 108*mtt^3*mWW*s^4*t^2 - 146*ep*mtt^3*mWW*s^4*t^2 + 312*ep^2*mtt^3*mWW*s^4*t^2 + 490*ep^3*mtt^3*mWW*s^4*t^2 + 116*ep^4*mtt^3*mWW*s^4*t^2 - 114*mtt^2*mWW^2*s^4*t^2 - 1022*ep*mtt^2*mWW^2*s^4*t^2 - 2398*ep^2*mtt^2*mWW^2*s^4*t^2 - 1906*ep^3*mtt^2*mWW^2*s^4*t^2 - 368*ep^4*mtt^2*mWW^2*s^4*t^2 + 72*mtt*mWW^3*s^4*t^2 + 494*ep*mtt*mWW^3*s^4*t^2 + 976*ep^2*mtt*mWW^3*s^4*t^2 + 618*ep^3*mtt*mWW^3*s^4*t^2 + 40*ep^4*mtt*mWW^3*s^4*t^2 - 16*mWW^4*s^4*t^2 - 107*ep*mWW^4*s^4*t^2 - 241*ep^2*mWW^4*s^4*t^2 - 225*ep^3*mWW^4*s^4*t^2 - 75*ep^4*mWW^4*s^4*t^2 - 52*mtt^3*s^5*t^2 - 255*ep*mtt^3*s^5*t^2 - 463*ep^2*mtt^3*s^5*t^2 - 369*ep^3*mtt^3*s^5*t^2 - 109*ep^4*mtt^3*s^5*t^2 - 12*mtt^2*mWW*s^5*t^2 - 161*ep*mtt^2*mWW*s^5*t^2 - 479*ep^2*mtt^2*mWW*s^5*t^2 - 523*ep^3*mtt^2*mWW*s^5*t^2 - 193*ep^4*mtt^2*mWW*s^5*t^2 + 20*mtt*mWW^2*s^5*t^2 + 155*ep*mtt*mWW^2*s^5*t^2 + 379*ep^2*mtt*mWW^2*s^5*t^2 + 373*ep^3*mtt*mWW^2*s^5*t^2 + 129*ep^4*mtt*mWW^2*s^5*t^2 - 4*mWW^3*s^5*t^2 - 27*ep*mWW^3*s^5*t^2 - 61*ep^2*mWW^3*s^5*t^2 - 57*ep^3*mWW^3*s^5*t^2 - 19*ep^4*mWW^3*s^5*t^2 + 24*mtt^7*t^3 + 182*ep*mtt^7*t^3 + 482*ep^2*mtt^7*t^3 + 538*ep^3*mtt^7*t^3 + 214*ep^4*mtt^7*t^3 - 92*mtt^6*mWW*t^3 - 580*ep*mtt^6*mWW*t^3 - 1164*ep^2*mtt^6*mWW*t^3 - 800*ep^3*mtt^6*mWW*t^3 - 76*ep^4*mtt^6*mWW*t^3 + 586*mtt^5*mWW^2*t^3 + 4355*ep*mtt^5*mWW^2*t^3 + 11203*ep^2*mtt^5*mWW^2*t^3 + 11973*ep^3*mtt^5*mWW^2*t^3 + 4515*ep^4*mtt^5*mWW^2*t^3 - 1848*mtt^4*mWW^3*t^3 - 14806*ep*mtt^4*mWW^3*t^3 - 41554*ep^2*mtt^4*mWW^3*t^3 - 49214*ep^3*mtt^4*mWW^3*t^3 - 21002*ep^4*mtt^4*mWW^3*t^3 + 2564*mtt^3*mWW^4*t^3 + 21146*ep*mtt^3*mWW^4*t^3 + 61244*ep^2*mtt^3*mWW^4*t^3 + 75026*ep^3*mtt^3*mWW^4*t^3 + 33180*ep^4*mtt^3*mWW^4*t^3 - 1588*mtt^2*mWW^5*t^3 - 13274*ep*mtt^2*mWW^5*t^3 - 39100*ep^2*mtt^2*mWW^5*t^3 - 48822*ep^3*mtt^2*mWW^5*t^3 - 22032*ep^4*mtt^2*mWW^5*t^3 + 330*mtt*mWW^6*t^3 + 2765*ep*mtt*mWW^6*t^3 + 8279*ep^2*mtt*mWW^6*t^3 + 10591*ep^3*mtt*mWW^6*t^3 + 4915*ep^4*mtt*mWW^6*t^3 + 24*mWW^7*t^3 + 212*ep*mWW^7*t^3 + 610*ep^2*mWW^7*t^3 + 708*ep^3*mWW^7*t^3 + 286*ep^4*mWW^7*t^3 + 2*mtt^6*s*t^3 - 116*ep*mtt^6*s*t^3 - 466*ep^2*mtt^6*s*t^3 - 600*ep^3*mtt^6*s*t^3 - 252*ep^4*mtt^6*s*t^3 - 142*mtt^5*mWW*s*t^3 - 1253*ep*mtt^5*mWW*s*t^3 - 4787*ep^2*mtt^5*mWW*s*t^3 - 7719*ep^3*mtt^5*mWW*s*t^3 - 4283*ep^4*mtt^5*mWW*s*t^3 - 280*mtt^4*mWW^2*s*t^3 - 1076*ep*mtt^4*mWW^2*s*t^3 + 1822*ep^2*mtt^4*mWW^2*s*t^3 + 8884*ep^3*mtt^4*mWW^2*s*t^3 + 6866*ep^4*mtt^4*mWW^2*s*t^3 + 1766*mtt^3*mWW^3*s*t^3 + 12647*ep*mtt^3*mWW^3*s*t^3 + 29987*ep^2*mtt^3*mWW^3*s*t^3 + 28125*ep^3*mtt^3*mWW^3*s*t^3 + 8683*ep^4*mtt^3*mWW^3*s*t^3 - 2244*mtt^2*mWW^4*s*t^3 - 17345*ep*mtt^2*mWW^4*s*t^3 - 46397*ep^2*mtt^2*mWW^4*s*t^3 - 51911*ep^3*mtt^2*mWW^4*s*t^3 - 20807*ep^4*mtt^2*mWW^4*s*t^3 + 1008*mtt*mWW^5*s*t^3 + 8014*ep*mtt*mWW^5*s*t^3 + 22276*ep^2*mtt*mWW^5*s*t^3 + 26106*ep^3*mtt*mWW^5*s*t^3 + 11028*ep^4*mtt*mWW^5*s*t^3 - 110*mWW^6*s*t^3 - 871*ep*mWW^6*s*t^3 - 2435*ep^2*mWW^6*s*t^3 - 2885*ep^3*mWW^6*s*t^3 - 1235*ep^4*mWW^6*s*t^3 - 132*mtt^5*s^2*t^3 - 592*ep*mtt^5*s^2*t^3 - 1052*ep^2*mtt^5*s^2*t^3 - 892*ep^3*mtt^5*s^2*t^3 - 300*ep^4*mtt^5*s^2*t^3 + 412*mtt^4*mWW*s^2*t^3 + 2954*ep*mtt^4*mWW*s^2*t^3 + 9326*ep^2*mtt^4*mWW*s^2*t^3 + 13310*ep^3*mtt^4*mWW*s^2*t^3 + 6814*ep^4*mtt^4*mWW*s^2*t^3 - 254*mtt^3*mWW^2*s^2*t^3 - 3274*ep*mtt^3*mWW^2*s^2*t^3 - 14888*ep^2*mtt^3*mWW^2*s^2*t^3 - 25502*ep^3*mtt^3*mWW^2*s^2*t^3 - 14378*ep^4*mtt^3*mWW^2*s^2*t^3 - 368*mtt^2*mWW^3*s^2*t^3 - 1146*ep*mtt^2*mWW^3*s^2*t^3 + 3014*ep^2*mtt^2*mWW^3*s^2*t^3 + 11514*ep^3*mtt^2*mWW^3*s^2*t^3 + 8346*ep^4*mtt^2*mWW^3*s^2*t^3 + 486*mtt*mWW^4*s^2*t^3 + 3118*ep*mtt*mWW^4*s^2*t^3 + 6296*ep^2*mtt*mWW^4*s^2*t^3 + 4430*ep^3*mtt*mWW^4*s^2*t^3 + 598*ep^4*mtt*mWW^4*s^2*t^3 - 144*mWW^5*s^2*t^3 - 1060*ep*mWW^5*s^2*t^3 - 2696*ep^2*mWW^5*s^2*t^3 - 2860*ep^3*mWW^5*s^2*t^3 - 1080*ep^4*mWW^5*s^2*t^3 + 162*mtt^4*s^3*t^3 + 804*ep*mtt^4*s^3*t^3 + 1574*ep^2*mtt^4*s^3*t^3 + 1432*ep^3*mtt^4*s^3*t^3 + 500*ep^4*mtt^4*s^3*t^3 - 138*mtt^3*mWW*s^3*t^3 - 783*ep*mtt^3*mWW*s^3*t^3 - 2559*ep^2*mtt^3*mWW*s^3*t^3 - 4037*ep^3*mtt^3*mWW*s^3*t^3 - 2219*ep^4*mtt^3*mWW*s^3*t^3 - 32*mtt^2*mWW^2*s^3*t^3 + 311*ep*mtt^2*mWW^2*s^3*t^3 + 3225*ep^2*mtt^2*mWW^2*s^3*t^3 + 6821*ep^3*mtt^2*mWW^2*s^3*t^3 + 4155*ep^4*mtt^2*mWW^2*s^3*t^3 + 46*mtt*mWW^3*s^3*t^3 - 185*ep*mtt*mWW^3*s^3*t^3 - 2229*ep^2*mtt*mWW^3*s^3*t^3 - 4627*ep^3*mtt*mWW^3*s^3*t^3 - 2773*ep^4*mtt*mWW^3*s^3*t^3 - 22*mWW^4*s^3*t^3 - 51*ep*mWW^4*s^3*t^3 + 197*ep^2*mWW^4*s^3*t^3 + 603*ep^3*mWW^4*s^3*t^3 + 401*ep^4*mWW^4*s^3*t^3 - 56*mtt^3*s^4*t^3 - 278*ep*mtt^3*s^4*t^3 - 538*ep^2*mtt^3*s^4*t^3 - 478*ep^3*mtt^3*s^4*t^3 - 162*ep^4*mtt^3*s^4*t^3 - 40*mtt^2*mWW*s^4*t^3 - 338*ep*mtt^2*mWW*s^4*t^3 - 816*ep^2*mtt^2*mWW*s^4*t^3 - 754*ep^3*mtt^2*mWW*s^4*t^3 - 236*ep^4*mtt^2*mWW*s^4*t^3 + 64*mtt*mWW^2*s^4*t^3 + 434*ep*mtt*mWW^2*s^4*t^3 + 966*ep^2*mtt*mWW^2*s^4*t^3 + 874*ep^3*mtt*mWW^2*s^4*t^3 + 278*ep^4*mtt*mWW^2*s^4*t^3 - 16*mWW^3*s^4*t^3 - 106*ep*mWW^3*s^4*t^3 - 236*ep^2*mWW^3*s^4*t^3 - 218*ep^3*mWW^3*s^4*t^3 - 72*ep^4*mWW^3*s^4*t^3 - 10*mtt^6*t^4 - 50*ep*mtt^6*t^4 - 52*ep^2*mtt^6*t^4 + 30*ep^3*mtt^6*t^4 + 42*ep^4*mtt^6*t^4 - 140*mtt^5*mWW*t^4 - 1476*ep*mtt^5*mWW*t^4 - 5178*ep^2*mtt^5*mWW*t^4 - 7340*ep^3*mtt^5*mWW*t^4 - 3618*ep^4*mtt^5*mWW*t^4 + 464*mtt^4*mWW^2*t^4 + 4785*ep*mtt^4*mWW^2*t^4 + 16563*ep^2*mtt^4*mWW^2*t^4 + 23399*ep^3*mtt^4*mWW^2*t^4 + 11589*ep^4*mtt^4*mWW^2*t^4 - 300*mtt^3*mWW^3*t^4 - 3719*ep*mtt^3*mWW^3*t^4 - 14355*ep^2*mtt^3*mWW^3*t^4 - 21849*ep^3*mtt^3*mWW^3*t^4 - 11441*ep^4*mtt^3*mWW^3*t^4 - 334*mtt^2*mWW^4*t^4 - 2043*ep*mtt^2*mWW^4*t^4 - 3753*ep^2*mtt^2*mWW^4*t^4 - 1897*ep^3*mtt^2*mWW^4*t^4 + 339*ep^4*mtt^2*mWW^4*t^4 + 472*mtt*mWW^5*t^4 + 3783*ep*mtt*mWW^5*t^4 + 10521*ep^2*mtt*mWW^5*t^4 + 12265*ep^3*mtt*mWW^5*t^4 + 5127*ep^4*mtt*mWW^5*t^4 - 152*mWW^6*t^4 - 1280*ep*mWW^6*t^4 - 3746*ep^2*mWW^6*t^4 - 4608*ep^3*mWW^6*t^4 - 2038*ep^4*mWW^6*t^4 - 22*mtt^5*s*t^4 - 165*ep*mtt^5*s*t^4 - 571*ep^2*mtt^5*s*t^4 - 831*ep^3*mtt^5*s*t^4 - 403*ep^4*mtt^5*s*t^4 + 408*mtt^4*mWW*s*t^4 + 3791*ep*mtt^4*mWW*s*t^4 + 12597*ep^2*mtt^4*mWW*s*t^4 + 17333*ep^3*mtt^4*mWW*s*t^4 + 8359*ep^4*mtt^4*mWW*s*t^4 - 1004*mtt^3*mWW^2*s*t^4 - 9797*ep*mtt^3*mWW^2*s*t^4 - 33077*ep^2*mtt^3*mWW^2*s*t^4 - 45927*ep^3*mtt^3*mWW^2*s*t^4 - 22387*ep^4*mtt^3*mWW^2*s*t^4 + 792*mtt^2*mWW^3*s*t^4 + 8364*ep*mtt^2*mWW^3*s*t^4 + 29562*ep^2*mtt^2*mWW^3*s*t^4 + 42336*ep^3*mtt^2*mWW^3*s*t^4 + 21138*ep^4*mtt^2*mWW^3*s*t^4 - 94*mtt*mWW^4*s*t^4 - 1676*ep*mtt*mWW^4*s*t^4 - 7426*ep^2*mtt*mWW^4*s*t^4 - 12068*ep^3*mtt*mWW^4*s*t^4 - 6536*ep^4*mtt*mWW^4*s*t^4 - 80*mWW^5*s*t^4 - 517*ep*mWW^5*s*t^4 - 1085*ep^2*mWW^5*s*t^4 - 843*ep^3*mWW^5*s*t^4 - 171*ep^4*mWW^5*s*t^4 + 68*mtt^4*s^2*t^4 + 429*ep*mtt^4*s^2*t^4 + 1149*ep^2*mtt^4*s^2*t^4 + 1391*ep^3*mtt^4*s^2*t^4 + 603*ep^4*mtt^4*s^2*t^4 - 236*mtt^3*mWW*s^2*t^4 - 2105*ep*mtt^3*mWW*s^2*t^4 - 7067*ep^2*mtt^3*mWW*s^2*t^4 - 9847*ep^3*mtt^3*mWW*s^2*t^4 - 4769*ep^4*mtt^3*mWW*s^2*t^4 + 380*mtt^2*mWW^2*s^2*t^4 + 3972*ep*mtt^2*mWW^2*s^2*t^4 + 14106*ep^2*mtt^2*mWW^2*s^2*t^4 + 20136*ep^3*mtt^2*mWW^2*s^2*t^4 + 9934*ep^4*mtt^2*mWW^2*s^2*t^4 - 288*mtt*mWW^3*s^2*t^4 - 3133*ep*mtt*mWW^3*s^2*t^4 - 11155*ep^2*mtt*mWW^3*s^2*t^4 - 15883*ep^3*mtt*mWW^3*s^2*t^4 - 7837*ep^4*mtt*mWW^3*s^2*t^4 + 76*mWW^4*s^2*t^4 + 837*ep*mWW^4*s^2*t^4 + 2967*ep^2*mWW^4*s^2*t^4 + 4203*ep^3*mWW^4*s^2*t^4 + 2069*ep^4*mWW^4*s^2*t^4 - 36*mtt^3*s^3*t^4 - 214*ep*mtt^3*s^3*t^4 - 526*ep^2*mtt^3*s^3*t^4 - 590*ep^3*mtt^3*s^3*t^4 - 242*ep^4*mtt^3*s^3*t^4 - 20*mtt^2*mWW*s^3*t^4 - 108*ep*mtt^2*mWW*s^3*t^4 - 54*ep^2*mtt^2*mWW*s^3*t^4 + 216*ep^3*mtt^2*mWW*s^3*t^4 + 182*ep^4*mtt^2*mWW*s^3*t^4 + 56*mtt*mWW^2*s^3*t^4 + 322*ep*mtt*mWW^2*s^3*t^4 + 554*ep^2*mtt*mWW^2*s^3*t^4 + 314*ep^3*mtt*mWW^2*s^3*t^4 + 26*ep^4*mtt*mWW^2*s^3*t^4 - 16*mWW^3*s^3*t^4 - 96*ep*mWW^3*s^3*t^4 - 182*ep^2*mWW^3*s^3*t^4 - 132*ep^3*mWW^3*s^3*t^4 - 30*ep^4*mWW^3*s^3*t^4 - 6*mtt^5*t^5 - 73*ep*mtt^5*t^5 - 273*ep^2*mtt^5*t^5 - 387*ep^3*mtt^5*t^5 - 181*ep^4*mtt^5*t^5 + 120*mtt^4*mWW*t^5 + 1160*ep*mtt^4*mWW*t^5 + 3808*ep^2*mtt^4*mWW*t^5 + 5092*ep^3*mtt^4*mWW*t^5 + 2372*ep^4*mtt^4*mWW*t^5 - 396*mtt^3*mWW^2*t^5 - 3718*ep*mtt^3*mWW^2*t^5 - 11960*ep^2*mtt^3*mWW^2*t^5 - 15862*ep^3*mtt^3*mWW^2*t^5 - 7416*ep^4*mtt^3*mWW^2*t^5 + 528*mtt^2*mWW^3*t^5 + 4924*ep*mtt^2*mWW^3*t^5 + 15762*ep^2*mtt^2*mWW^3*t^5 + 20904*ep^3*mtt^2*mWW^3*t^5 + 9826*ep^4*mtt^2*mWW^3*t^5 - 318*mtt*mWW^4*t^5 - 2969*ep*mtt*mWW^4*t^5 - 9511*ep^2*mtt*mWW^4*t^5 - 12655*ep^3*mtt*mWW^4*t^5 - 5987*ep^4*mtt*mWW^4*t^5 + 72*mWW^5*t^5 + 676*ep*mWW^5*t^5 + 2174*ep^2*mWW^5*t^5 + 2908*ep^3*mWW^5*t^5 + 1386*ep^4*mWW^5*t^5 + 22*mtt^4*s*t^5 + 202*ep*mtt^4*s*t^5 + 664*ep^2*mtt^4*s*t^5 + 882*ep^3*mtt^4*s*t^5 + 398*ep^4*mtt^4*s*t^5 - 156*mtt^3*mWW*s*t^5 - 1456*ep*mtt^3*mWW*s*t^5 - 4734*ep^2*mtt^3*mWW*s*t^5 - 6288*ep^3*mtt^3*mWW*s*t^5 - 2902*ep^4*mtt^3*mWW*s*t^5 + 336*mtt^2*mWW^2*s*t^5 + 3161*ep*mtt^2*mWW^2*s*t^5 + 10239*ep^2*mtt^2*mWW^2*s*t^5 + 13603*ep^3*mtt^2*mWW^2*s*t^5 + 6333*ep^4*mtt^2*mWW^2*s*t^5 - 292*mtt*mWW^3*s*t^5 - 2762*ep*mtt*mWW^3*s*t^5 - 8932*ep^2*mtt*mWW^3*s*t^5 - 11870*ep^3*mtt*mWW^3*s*t^5 - 5552*ep^4*mtt*mWW^3*s*t^5 + 90*mWW^4*s*t^5 + 855*ep*mWW^4*s*t^5 + 2763*ep^2*mWW^4*s*t^5 + 3673*ep^3*mWW^4*s*t^5 + 1723*ep^4*mWW^4*s*t^5 - 16*mtt^3*s^2*t^5 - 129*ep*mtt^3*s^2*t^5 - 391*ep^2*mtt^3*s^2*t^5 - 495*ep^3*mtt^3*s^2*t^5 - 217*ep^4*mtt^3*s^2*t^5 + 16*mtt^2*mWW*s^2*t^5 + 184*ep*mtt^2*mWW*s^2*t^5 + 690*ep^2*mtt^2*mWW*s^2*t^5 + 980*ep^3*mtt^2*mWW*s^2*t^5 + 458*ep^4*mtt^2*mWW*s^2*t^5 - 73*ep*mtt*mWW^2*s^2*t^5 - 399*ep^2*mtt*mWW^2*s^2*t^5 - 647*ep^3*mtt*mWW^2*s^2*t^5 - 321*ep^4*mtt*mWW^2*s^2*t^5 + 18*ep*mWW^3*s^2*t^5 + 100*ep^2*mWW^3*s^2*t^5 + 162*ep^3*mWW^3*s^2*t^5 + 80*ep^4*mWW^3*s^2*t^5 + 4*mtt^4*t^6 + 39*ep*mtt^4*t^6 + 127*ep^2*mtt^4*t^6 + 165*ep^3*mtt^4*t^6 + 73*ep^4*mtt^4*t^6 - 20*mtt^3*mWW*t^6 - 191*ep*mtt^3*mWW*t^6 - 615*ep^2*mtt^3*mWW*t^6 - 793*ep^3*mtt^3*mWW*t^6 - 349*ep^4*mtt^3*mWW*t^6 + 36*mtt^2*mWW^2*t^6 + 339*ep*mtt^2*mWW^2*t^6 + 1083*ep^2*mtt^2*mWW^2*t^6 + 1389*ep^3*mtt^2*mWW^2*t^6 + 609*ep^4*mtt^2*mWW^2*t^6 - 28*mtt*mWW^3*t^6 - 261*ep*mtt*mWW^3*t^6 - 829*ep^2*mtt*mWW^3*t^6 - 1059*ep^3*mtt*mWW^3*t^6 - 463*ep^4*mtt*mWW^3*t^6 + 8*mWW^4*t^6 + 74*ep*mWW^4*t^6 + 234*ep^2*mWW^4*t^6 + 298*ep^3*mWW^4*t^6 + 130*ep^4*mWW^4*t^6 - 4*mtt^3*s*t^6 - 39*ep*mtt^3*s*t^6 - 127*ep^2*mtt^3*s*t^6 - 165*ep^3*mtt^3*s*t^6 - 73*ep^4*mtt^3*s*t^6 + 12*mtt^2*mWW*s*t^6 + 113*ep*mtt^2*mWW*s*t^6 + 361*ep^2*mtt^2*mWW*s*t^6 + 463*ep^3*mtt^2*mWW*s*t^6 + 203*ep^4*mtt^2*mWW*s*t^6 - 12*mtt*mWW^2*s*t^6 - 109*ep*mtt*mWW^2*s*t^6 - 341*ep^2*mtt*mWW^2*s*t^6 - 431*ep^3*mtt*mWW^2*s*t^6 - 187*ep^4*mtt*mWW^2*s*t^6 + 4*mWW^3*s*t^6 + 35*ep*mWW^3*s*t^6 + 107*ep^2*mWW^3*s*t^6 + 133*ep^3*mWW^3*s*t^6 + 57*ep^4*mWW^3*s*t^6)/(2*ep*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mWW - t)*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*ep*(mtt^10 + 9*ep*mtt^10 + 25*ep^2*mtt^10 + 27*ep^3*mtt^10 + 10*ep^4*mtt^10 + 10*mtt^9*mWW + 106*ep*mtt^9*mWW + 382*ep^2*mtt^9*mWW + 570*ep^3*mtt^9*mWW + 300*ep^4*mtt^9*mWW - 61*mtt^8*mWW^2 - 589*ep*mtt^8*mWW^2 - 1981*ep^2*mtt^8*mWW^2 - 2807*ep^3*mtt^8*mWW^2 - 1426*ep^4*mtt^8*mWW^2 + 120*mtt^7*mWW^3 + 1088*ep*mtt^7*mWW^3 + 3532*ep^2*mtt^7*mWW^3 + 4908*ep^3*mtt^7*mWW^3 + 2472*ep^4*mtt^7*mWW^3 - 105*mtt^6*mWW^4 - 897*ep*mtt^6*mWW^4 - 2833*ep^2*mtt^6*mWW^4 - 3907*ep^3*mtt^6*mWW^4 - 1978*ep^4*mtt^6*mWW^4 + 34*mtt^5*mWW^5 + 274*ep*mtt^5*mWW^5 + 862*ep^2*mtt^5*mWW^5 + 1226*ep^3*mtt^5*mWW^5 + 652*ep^4*mtt^5*mWW^5 + 5*mtt^4*mWW^6 + 37*ep*mtt^4*mWW^6 + 85*ep^2*mtt^4*mWW^6 + 63*ep^3*mtt^4*mWW^6 + 2*ep^4*mtt^4*mWW^6 - 4*mtt^3*mWW^7 - 28*ep*mtt^3*mWW^7 - 72*ep^2*mtt^3*mWW^7 - 80*ep^3*mtt^3*mWW^7 - 32*ep^4*mtt^3*mWW^7 - 9*mtt^9*s - 70*ep*mtt^9*s - 180*ep^2*mtt^9*s - 186*ep^3*mtt^9*s - 67*ep^4*mtt^9*s - 40*mtt^8*mWW*s - 453*ep*mtt^8*mWW*s - 1687*ep^2*mtt^8*mWW*s - 2555*ep^3*mtt^8*mWW*s - 1353*ep^4*mtt^8*mWW*s + 251*mtt^7*mWW^2*s + 2405*ep*mtt^7*mWW^2*s + 8035*ep^2*mtt^7*mWW^2*s + 11295*ep^3*mtt^7*mWW^2*s + 5694*ep^4*mtt^7*mWW^2*s - 420*mtt^6*mWW^3*s - 3758*ep*mtt^6*mWW^3*s - 12062*ep^2*mtt^6*mWW^3*s - 16566*ep^3*mtt^6*mWW^3*s - 8258*ep^4*mtt^6*mWW^3*s + 285*mtt^5*mWW^4*s + 2396*ep*mtt^5*mWW^4*s + 7474*ep^2*mtt^5*mWW^4*s + 10188*ep^3*mtt^5*mWW^4*s + 5113*ep^4*mtt^5*mWW^4*s - 56*mtt^4*mWW^5*s - 425*ep*mtt^4*mWW^5*s - 1315*ep^2*mtt^4*mWW^5*s - 1887*ep^3*mtt^4*mWW^5*s - 1029*ep^4*mtt^4*mWW^5*s - 15*mtt^3*mWW^6*s - 123*ep*mtt^3*mWW^6*s - 337*ep^2*mtt^3*mWW^6*s - 369*ep^3*mtt^3*mWW^6*s - 132*ep^4*mtt^3*mWW^6*s + 4*mtt^2*mWW^7*s + 28*ep*mtt^2*mWW^7*s + 72*ep^2*mtt^2*mWW^7*s + 80*ep^3*mtt^2*mWW^7*s + 32*ep^4*mtt^2*mWW^7*s + 34*mtt^8*s^2 + 235*ep*mtt^8*s^2 + 561*ep^2*mtt^8*s^2 + 553*ep^3*mtt^8*s^2 + 193*ep^4*mtt^8*s^2 + 33*mtt^7*mWW*s^2 + 585*ep*mtt^7*mWW*s^2 + 2523*ep^2*mtt^7*mWW*s^2 + 4059*ep^3*mtt^7*mWW*s^2 + 2208*ep^4*mtt^7*mWW*s^2 - 354*mtt^6*mWW^2*s^2 - 3496*ep*mtt^6*mWW^2*s^2 - 11782*ep^2*mtt^6*mWW^2*s^2 - 16504*ep^3*mtt^6*mWW^2*s^2 - 8256*ep^4*mtt^6*mWW^2*s^2 + 506*mtt^5*mWW^3*s^2 + 4542*ep*mtt^5*mWW^3*s^2 + 14474*ep^2*mtt^5*mWW^3*s^2 + 19594*ep^3*mtt^5*mWW^3*s^2 + 9620*ep^4*mtt^5*mWW^3*s^2 - 234*mtt^4*mWW^4*s^2 - 1977*ep*mtt^4*mWW^4*s^2 - 6143*ep^2*mtt^4*mWW^4*s^2 - 8275*ep^3*mtt^4*mWW^4*s^2 - 4107*ep^4*mtt^4*mWW^4*s^2 - 3*mtt^3*mWW^5*s^2 - 23*ep*mtt^3*mWW^5*s^2 + 11*ep^2*mtt^3*mWW^5*s^2 + 171*ep^3*mtt^3*mWW^5*s^2 + 180*ep^4*mtt^3*mWW^5*s^2 + 18*mtt^2*mWW^6*s^2 + 134*ep*mtt^2*mWW^6*s^2 + 356*ep^2*mtt^2*mWW^6*s^2 + 402*ep^3*mtt^2*mWW^6*s^2 + 162*ep^4*mtt^2*mWW^6*s^2 - 70*mtt^7*s^3 - 440*ep*mtt^7*s^3 - 980*ep^2*mtt^7*s^3 - 920*ep^3*mtt^7*s^3 - 310*ep^4*mtt^7*s^3 + 57*mtt^6*mWW*s^3 - 31*ep*mtt^6*mWW*s^3 - 1181*ep^2*mtt^6*mWW*s^3 - 2509*ep^3*mtt^6*mWW*s^3 - 1504*ep^4*mtt^6*mWW*s^3 + 176*mtt^5*mWW^2*s^3 + 2093*ep*mtt^5*mWW^2*s^3 + 7489*ep^2*mtt^5*mWW^2*s^3 + 10591*ep^3*mtt^5*mWW^2*s^3 + 5251*ep^4*mtt^5*mWW^2*s^3 - 210*mtt^4*mWW^3*s^3 - 2111*ep*mtt^4*mWW^3*s^3 - 6969*ep^2*mtt^4*mWW^3*s^3 - 9389*ep^3*mtt^4*mWW^3*s^3 - 4521*ep^4*mtt^4*mWW^3*s^3 + 14*mtt^3*mWW^4*s^3 + 267*ep*mtt^3*mWW^4*s^3 + 1095*ep^2*mtt^3*mWW^4*s^3 + 1641*ep^3*mtt^3*mWW^4*s^3 + 855*ep^4*mtt^3*mWW^4*s^3 + 33*mtt^2*mWW^5*s^3 + 222*ep*mtt^2*mWW^5*s^3 + 546*ep^2*mtt^2*mWW^5*s^3 + 586*ep^3*mtt^2*mWW^5*s^3 + 229*ep^4*mtt^2*mWW^5*s^3 + 85*mtt^6*s^4 + 495*ep*mtt^6*s^4 + 1035*ep^2*mtt^6*s^4 + 925*ep^3*mtt^6*s^4 + 300*ep^4*mtt^6*s^4 - 123*mtt^5*mWW*s^4 - 497*ep*mtt^5*mWW*s^4 - 491*ep^2*mtt^5*mWW*s^4 + 145*ep^3*mtt^5*mWW*s^4 + 286*ep^4*mtt^5*mWW*s^4 + 31*mtt^4*mWW^2*s^4 - 276*ep*mtt^4*mWW^2*s^4 - 1700*ep^2*mtt^4*mWW^2*s^4 - 2692*ep^3*mtt^4*mWW^2*s^4 - 1347*ep^4*mtt^4*mWW^2*s^4 - 33*mtt^3*mWW^3*s^4 + 67*ep*mtt^3*mWW^3*s^4 + 749*ep^2*mtt^3*mWW^3*s^4 + 1269*ep^3*mtt^3*mWW^3*s^4 + 644*ep^4*mtt^3*mWW^3*s^4 + 40*mtt^2*mWW^4*s^4 + 211*ep*mtt^2*mWW^4*s^4 + 407*ep^2*mtt^2*mWW^4*s^4 + 353*ep^3*mtt^2*mWW^4*s^4 + 117*ep^4*mtt^2*mWW^4*s^4 - 61*mtt^5*s^5 - 334*ep*mtt^5*s^5 - 660*ep^2*mtt^5*s^5 - 562*ep^3*mtt^5*s^5 - 175*ep^4*mtt^5*s^5 + 87*mtt^4*mWW*s^5 + 396*ep*mtt^4*mWW*s^5 + 612*ep^2*mtt^4*mWW*s^5 + 384*ep^3*mtt^4*mWW*s^5 + 81*ep^4*mtt^4*mWW*s^5 - 63*mtt^3*mWW^2*s^5 - 234*ep*mtt^3*mWW^2*s^5 - 228*ep^2*mtt^3*mWW^2*s^5 - 6*ep^3*mtt^3*mWW^2*s^5 + 51*ep^4*mtt^3*mWW^2*s^5 + 37*mtt^2*mWW^3*s^5 + 172*ep*mtt^2*mWW^3*s^5 + 276*ep^2*mtt^2*mWW^3*s^5 + 184*ep^3*mtt^2*mWW^3*s^5 + 43*ep^4*mtt^2*mWW^3*s^5 + 24*mtt^4*s^6 + 125*ep*mtt^4*s^6 + 235*ep^2*mtt^4*s^6 + 191*ep^3*mtt^4*s^6 + 57*ep^4*mtt^4*s^6 - 28*mtt^3*mWW*s^6 - 126*ep*mtt^3*mWW*s^6 - 194*ep^2*mtt^3*mWW*s^6 - 122*ep^3*mtt^3*mWW*s^6 - 26*ep^4*mtt^3*mWW*s^6 + 20*mtt^2*mWW^2*s^6 + 97*ep*mtt^2*mWW^2*s^6 + 167*ep^2*mtt^2*mWW^2*s^6 + 123*ep^3*mtt^2*mWW^2*s^6 + 33*ep^4*mtt^2*mWW^2*s^6 - 4*mtt^3*s^7 - 20*ep*mtt^3*s^7 - 36*ep^2*mtt^3*s^7 - 28*ep^3*mtt^3*s^7 - 8*ep^4*mtt^3*s^7 + 4*mtt^2*mWW*s^7 + 20*ep*mtt^2*mWW*s^7 + 36*ep^2*mtt^2*mWW*s^7 + 28*ep^3*mtt^2*mWW*s^7 + 8*ep^4*mtt^2*mWW*s^7 - mtt^9*t - 10*ep*mtt^9*t - 20*ep^2*mtt^9*t - 6*ep^3*mtt^9*t + 5*ep^4*mtt^9*t - 66*mtt^8*mWW*t - 681*ep*mtt^8*mWW*t - 2365*ep^2*mtt^8*mWW*t - 3383*ep^3*mtt^8*mWW*t - 1705*ep^4*mtt^8*mWW*t + 357*mtt^7*mWW^2*t + 3423*ep*mtt^7*mWW^2*t + 11305*ep^2*mtt^7*mWW^2*t + 15617*ep^3*mtt^7*mWW^2*t + 7706*ep^4*mtt^7*mWW^2*t - 728*mtt^6*mWW^3*t - 6538*ep*mtt^6*mWW^3*t - 20798*ep^2*mtt^6*mWW^3*t - 28110*ep^3*mtt^6*mWW^3*t - 13714*ep^4*mtt^6*mWW^3*t + 697*mtt^5*mWW^4*t + 5892*ep*mtt^5*mWW^4*t + 18142*ep^2*mtt^5*mWW^4*t + 24140*ep^3*mtt^5*mWW^4*t + 11721*ep^4*mtt^5*mWW^4*t - 282*mtt^4*mWW^5*t - 2253*ep*mtt^4*mWW^5*t - 6793*ep^2*mtt^4*mWW^5*t - 9059*ep^3*mtt^4*mWW^5*t - 4469*ep^4*mtt^4*mWW^5*t + 3*mtt^3*mWW^6*t + 23*ep*mtt^3*mWW^6*t + 157*ep^2*mtt^3*mWW^6*t + 393*ep^3*mtt^3*mWW^6*t + 296*ep^4*mtt^3*mWW^6*t + 20*mtt^2*mWW^7*t + 144*ep*mtt^2*mWW^7*t + 372*ep^2*mtt^2*mWW^7*t + 408*ep^3*mtt^2*mWW^7*t + 160*ep^4*mtt^2*mWW^7*t + 20*mtt^8*s*t + 132*ep*mtt^8*s*t + 264*ep^2*mtt^8*s*t + 176*ep^3*mtt^8*s*t + 24*ep^4*mtt^8*s*t + 213*mtt^7*mWW*s*t + 2306*ep*mtt^7*mWW*s*t + 8166*ep^2*mtt^7*mWW*s*t + 11742*ep^3*mtt^7*mWW*s*t + 5909*ep^4*mtt^7*mWW*s*t - 1165*mtt^6*mWW^2*s*t - 10967*ep*mtt^6*mWW^2*s*t - 35621*ep^2*mtt^6*mWW^2*s*t - 48385*ep^3*mtt^6*mWW^2*s*t - 23502*ep^4*mtt^6*mWW^2*s*t + 2022*mtt^5*mWW^3*s*t + 17760*ep*mtt^5*mWW^3*s*t + 55284*ep^2*mtt^5*mWW^3*s*t + 73104*ep^3*mtt^5*mWW^3*s*t + 34950*ep^4*mtt^5*mWW^3*s*t - 1494*mtt^4*mWW^4*s*t - 12430*ep*mtt^4*mWW^4*s*t - 37518*ep^2*mtt^4*mWW^4*s*t - 48814*ep^3*mtt^4*mWW^4*s*t - 23192*ep^4*mtt^4*mWW^4*s*t + 385*mtt^3*mWW^5*s*t + 3038*ep*mtt^3*mWW^5*s*t + 9026*ep^2*mtt^3*mWW^5*s*t + 11842*ep^3*mtt^3*mWW^5*s*t + 5757*ep^4*mtt^3*mWW^5*s*t + 31*mtt^2*mWW^6*s*t + 249*ep*mtt^2*mWW^6*s*t + 627*ep^2*mtt^2*mWW^6*s*t + 583*ep^3*mtt^2*mWW^6*s*t + 150*ep^4*mtt^2*mWW^6*s*t - 12*mtt*mWW^7*s*t - 88*ep*mtt*mWW^7*s*t - 228*ep^2*mtt*mWW^7*s*t - 248*ep^3*mtt*mWW^7*s*t - 96*ep^4*mtt*mWW^7*s*t - 95*mtt^7*s^2*t - 562*ep*mtt^7*s^2*t - 1124*ep^2*mtt^7*s^2*t - 882*ep^3*mtt^7*s^2*t - 225*ep^4*mtt^7*s^2*t - 132*mtt^6*mWW*s^2*t - 2194*ep*mtt^6*mWW*s^2*t - 8846*ep^2*mtt^6*mWW*s^2*t - 13330*ep^3*mtt^6*mWW*s^2*t - 6810*ep^4*mtt^6*mWW*s^2*t + 1226*mtt^5*mWW^2*s^2*t + 11775*ep*mtt^5*mWW^2*s^2*t + 37987*ep^2*mtt^5*mWW^2*s^2*t + 50597*ep^3*mtt^5*mWW^2*s^2*t + 24007*ep^4*mtt^5*mWW^2*s^2*t - 1848*mtt^4*mWW^3*s^2*t - 16067*ep*mtt^4*mWW^3*s^2*t - 48747*ep^2*mtt^4*mWW^3*s^2*t - 62313*ep^3*mtt^4*mWW^3*s^2*t - 28761*ep^4*mtt^4*mWW^3*s^2*t + 997*mtt^3*mWW^4*s^2*t + 8221*ep*mtt^3*mWW^4*s^2*t + 24087*ep^2*mtt^3*mWW^4*s^2*t + 30075*ep^3*mtt^3*mWW^4*s^2*t + 13676*ep^4*mtt^3*mWW^4*s^2*t - 124*mtt^2*mWW^5*s^2*t - 999*ep*mtt^2*mWW^5*s^2*t - 2907*ep^2*mtt^2*mWW^5*s^2*t - 3657*ep^3*mtt^2*mWW^5*s^2*t - 1697*ep^4*mtt^2*mWW^5*s^2*t - 24*mtt*mWW^6*s^2*t - 174*ep*mtt*mWW^6*s^2*t - 450*ep^2*mtt*mWW^6*s^2*t - 490*ep^3*mtt*mWW^6*s^2*t - 190*ep^4*mtt*mWW^6*s^2*t + 197*mtt^6*s^3*t + 1105*ep*mtt^6*s^3*t + 2193*ep^2*mtt^6*s^3*t + 1815*ep^3*mtt^6*s^3*t + 530*ep^4*mtt^6*s^3*t - 172*mtt^5*mWW*s^3*t - 10*ep*mtt^5*mWW*s^3*t + 2492*ep^2*mtt^5*mWW*s^3*t + 5010*ep^3*mtt^5*mWW*s^3*t + 2776*ep^4*mtt^5*mWW*s^3*t - 461*mtt^4*mWW^2*s^3*t - 5107*ep*mtt^4*mWW^2*s^3*t - 16719*ep^2*mtt^4*mWW^2*s^3*t - 21517*ep^3*mtt^4*mWW^2*s^3*t - 9684*ep^4*mtt^4*mWW^2*s^3*t + 657*mtt^3*mWW^3*s^3*t + 5908*ep*mtt^3*mWW^3*s^3*t + 17442*ep^2*mtt^3*mWW^3*s^3*t + 21028*ep^3*mtt^3*mWW^3*s^3*t + 9029*ep^4*mtt^3*mWW^3*s^3*t - 228*mtt^2*mWW^4*s^3*t - 1972*ep*mtt^2*mWW^4*s^3*t - 5628*ep^2*mtt^2*mWW^4*s^3*t - 6580*ep^3*mtt^2*mWW^4*s^3*t - 2744*ep^4*mtt^2*mWW^4*s^3*t + 7*mtt*mWW^5*s^3*t + 76*ep*mtt*mWW^5*s^3*t + 220*ep^2*mtt*mWW^5*s^3*t + 244*ep^3*mtt*mWW^5*s^3*t + 93*ep^4*mtt*mWW^5*s^3*t - 206*mtt^5*s^4*t - 1113*ep*mtt^5*s^4*t - 2175*ep^2*mtt^5*s^4*t - 1823*ep^3*mtt^5*s^4*t - 555*ep^4*mtt^5*s^4*t + 222*mtt^4*mWW*s^4*t + 781*ep*mtt^4*mWW*s^4*t + 669*ep^2*mtt^4*mWW*s^4*t - 153*ep^3*mtt^4*mWW*s^4*t - 263*ep^4*mtt^4*mWW*s^4*t + 40*mtt^3*mWW^2*s^4*t + 1008*ep*mtt^3*mWW^2*s^4*t + 3578*ep^2*mtt^3*mWW^2*s^4*t + 4340*ep^3*mtt^3*mWW^2*s^4*t + 1730*ep^4*mtt^3*mWW^2*s^4*t - 82*mtt^2*mWW^3*s^4*t - 899*ep*mtt^2*mWW^3*s^4*t - 2671*ep^2*mtt^2*mWW^3*s^4*t - 3009*ep^3*mtt^2*mWW^3*s^4*t - 1155*ep^4*mtt^2*mWW^3*s^4*t + 26*mtt*mWW^4*s^4*t + 223*ep*mtt*mWW^4*s^4*t + 599*ep^2*mtt*mWW^4*s^4*t + 645*ep^3*mtt*mWW^4*s^4*t + 243*ep^4*mtt*mWW^4*s^4*t + 107*mtt^4*s^5*t + 559*ep*mtt^4*s^5*t + 1067*ep^2*mtt^4*s^5*t + 885*ep^3*mtt^4*s^5*t + 270*ep^4*mtt^4*s^5*t - 69*mtt^3*mWW*s^5*t - 200*ep*mtt^3*mWW*s^5*t - 70*ep^2*mtt^3*mWW*s^5*t + 184*ep^3*mtt^3*mWW*s^5*t + 123*ep^4*mtt^3*mWW*s^5*t + mtt^2*mWW^2*s^5*t - 149*ep*mtt^2*mWW^2*s^5*t - 573*ep^2*mtt^2*mWW^2*s^5*t - 695*ep^3*mtt^2*mWW^2*s^5*t - 272*ep^4*mtt^2*mWW^2*s^5*t + 9*mtt*mWW^3*s^5*t + 78*ep*mtt*mWW^3*s^5*t + 200*ep^2*mtt*mWW^3*s^5*t + 202*ep^3*mtt*mWW^3*s^5*t + 71*ep^4*mtt*mWW^3*s^5*t - 22*mtt^3*s^6*t - 111*ep*mtt^3*s^6*t - 205*ep^2*mtt^3*s^6*t - 165*ep^3*mtt^3*s^6*t - 49*ep^4*mtt^3*s^6*t + 4*mtt^2*mWW*s^6*t - 2*ep*mtt^2*mWW*s^6*t - 46*ep^2*mtt^2*mWW*s^6*t - 70*ep^3*mtt^2*mWW*s^6*t - 30*ep^4*mtt^2*mWW*s^6*t + 2*mtt*mWW^2*s^6*t + 17*ep*mtt*mWW^2*s^6*t + 43*ep^2*mtt*mWW^2*s^6*t + 43*ep^3*mtt*mWW^2*s^6*t + 15*ep^4*mtt*mWW^2*s^6*t - 6*mtt^8*t^2 - 49*ep*mtt^8*t^2 - 161*ep^2*mtt^8*t^2 - 227*ep^3*mtt^8*t^2 - 109*ep^4*mtt^8*t^2 + 122*mtt^7*mWW*t^2 + 1285*ep*mtt^7*mWW*t^2 + 4425*ep^2*mtt^7*mWW*t^2 + 6195*ep^3*mtt^7*mWW*t^2 + 3037*ep^4*mtt^7*mWW*t^2 - 641*mtt^6*mWW^2*t^2 - 6229*ep*mtt^6*mWW^2*t^2 - 20421*ep^2*mtt^6*mWW^2*t^2 - 27715*ep^3*mtt^6*mWW^2*t^2 - 13370*ep^4*mtt^6*mWW^2*t^2 + 1432*mtt^5*mWW^3*t^2 + 12814*ep*mtt^5*mWW^3*t^2 + 40054*ep^2*mtt^5*mWW^3*t^2 + 52794*ep^3*mtt^5*mWW^3*t^2 + 25034*ep^4*mtt^5*mWW^3*t^2 - 1552*mtt^4*mWW^4*t^2 - 12979*ep*mtt^4*mWW^4*t^2 - 38943*ep^2*mtt^4*mWW^4*t^2 - 50061*ep^3*mtt^4*mWW^4*t^2 - 23393*ep^4*mtt^4*mWW^4*t^2 + 770*mtt^3*mWW^5*t^2 + 6097*ep*mtt^3*mWW^5*t^2 + 17721*ep^2*mtt^3*mWW^5*t^2 + 22411*ep^3*mtt^3*mWW^5*t^2 + 10409*ep^4*mtt^3*mWW^5*t^2 - 97*mtt^2*mWW^6*t^2 - 735*ep*mtt^2*mWW^6*t^2 - 2147*ep^2*mtt^2*mWW^6*t^2 - 2821*ep^3*mtt^2*mWW^6*t^2 - 1384*ep^4*mtt^2*mWW^6*t^2 - 28*mtt*mWW^7*t^2 - 204*ep*mtt*mWW^7*t^2 - 528*ep^2*mtt*mWW^7*t^2 - 576*ep^3*mtt*mWW^7*t^2 - 224*ep^4*mtt*mWW^7*t^2 - 5*mtt^7*s*t^2 + 32*ep*mtt^7*s*t^2 + 286*ep^2*mtt^7*s*t^2 + 548*ep^3*mtt^7*s*t^2 + 299*ep^4*mtt^7*s*t^2 - 249*mtt^6*mWW*s*t^2 - 2843*ep*mtt^6*mWW*s*t^2 - 9975*ep^2*mtt^6*mWW*s*t^2 - 13905*ep^3*mtt^6*mWW*s*t^2 - 6724*ep^4*mtt^6*mWW*s*t^2 + 1489*mtt^5*mWW^2*s*t^2 + 13884*ep*mtt^5*mWW^2*s*t^2 + 43750*ep^2*mtt^5*mWW^2*s*t^2 + 57116*ep^3*mtt^5*mWW^2*s*t^2 + 26577*ep^4*mtt^5*mWW^2*s*t^2 - 2978*mtt^4*mWW^3*s*t^2 - 25349*ep*mtt^4*mWW^3*s*t^2 - 75499*ep^2*mtt^4*mWW^3*s*t^2 - 94923*ep^3*mtt^4*mWW^3*s*t^2 - 43067*ep^4*mtt^4*mWW^3*s*t^2 + 2565*mtt^3*mWW^4*s*t^2 + 20695*ep*mtt^3*mWW^4*s*t^2 + 59473*ep^2*mtt^3*mWW^4*s*t^2 + 72937*ep^3*mtt^3*mWW^4*s*t^2 + 32514*ep^4*mtt^3*mWW^4*s*t^2 - 869*mtt^2*mWW^5*s*t^2 - 6796*ep*mtt^2*mWW^5*s*t^2 - 19134*ep^2*mtt^2*mWW^5*s*t^2 - 23164*ep^3*mtt^2*mWW^5*s*t^2 - 10245*ep^4*mtt^2*mWW^5*s*t^2 + 39*mtt*mWW^6*s*t^2 + 317*ep*mtt*mWW^6*s*t^2 + 943*ep^2*mtt*mWW^6*s*t^2 + 1223*ep^3*mtt*mWW^6*s*t^2 + 582*ep^4*mtt*mWW^6*s*t^2 + 8*mWW^7*s*t^2 + 60*ep*mWW^7*s*t^2 + 156*ep^2*mWW^7*s*t^2 + 168*ep^3*mWW^7*s*t^2 + 64*ep^4*mWW^7*s*t^2 + 99*mtt^6*s^2*t^2 + 449*ep*mtt^6*s^2*t^2 + 605*ep^2*mtt^6*s^2*t^2 + 159*ep^3*mtt^6*s^2*t^2 - 96*ep^4*mtt^6*s^2*t^2 - 4*mtt^5*mWW*s^2*t^2 + 1127*ep*mtt^5*mWW*s^2*t^2 + 5073*ep^2*mtt^5*mWW*s^2*t^2 + 7341*ep^3*mtt^5*mWW*s^2*t^2 + 3447*ep^4*mtt^5*mWW*s^2*t^2 - 1019*mtt^4*mWW^2*s^2*t^2 - 9285*ep*mtt^4*mWW^2*s^2*t^2 - 27313*ep^2*mtt^4*mWW^2*s^2*t^2 - 32539*ep^3*mtt^4*mWW^2*s^2*t^2 - 13684*ep^4*mtt^4*mWW^2*s^2*t^2 + 1921*mtt^3*mWW^3*s^2*t^2 + 15424*ep*mtt^3*mWW^3*s^2*t^2 + 42372*ep^2*mtt^3*mWW^3*s^2*t^2 + 48424*ep^3*mtt^3*mWW^3*s^2*t^2 + 19819*ep^4*mtt^3*mWW^3*s^2*t^2 - 1266*mtt^2*mWW^4*s^2*t^2 - 9766*ep*mtt^2*mWW^4*s^2*t^2 - 26180*ep^2*mtt^2*mWW^4*s^2*t^2 - 29458*ep^3*mtt^2*mWW^4*s^2*t^2 - 11922*ep^4*mtt^2*mWW^4*s^2*t^2 + 271*mtt*mWW^5*s^2*t^2 + 2075*ep*mtt*mWW^5*s^2*t^2 + 5517*ep^2*mtt*mWW^5*s^2*t^2 + 6161*ep^3*mtt*mWW^5*s^2*t^2 + 2472*ep^4*mtt*mWW^5*s^2*t^2 - 2*mWW^6*s^2*t^2 - 24*ep*mWW^6*s^2*t^2 - 74*ep^2*mWW^6*s^2*t^2 - 88*ep^3*mWW^6*s^2*t^2 - 36*ep^4*mWW^6*s^2*t^2 - 201*mtt^5*s^3*t^2 - 1003*ep*mtt^5*s^3*t^2 - 1795*ep^2*mtt^5*s^3*t^2 - 1349*ep^3*mtt^5*s^3*t^2 - 356*ep^4*mtt^5*s^3*t^2 + 200*mtt^4*mWW*s^3*t^2 + 578*ep*mtt^4*mWW*s^3*t^2 + 524*ep^2*mtt^4*mWW*s^3*t^2 + 438*ep^3*mtt^4*mWW*s^3*t^2 + 364*ep^4*mtt^4*mWW*s^3*t^2 + 288*mtt^3*mWW^2*s^3*t^2 + 2553*ep*mtt^3*mWW^2*s^3*t^2 + 6097*ep^2*mtt^3*mWW^2*s^3*t^2 + 4879*ep^3*mtt^3*mWW^2*s^3*t^2 + 879*ep^4*mtt^3*mWW^2*s^3*t^2 - 492*mtt^2*mWW^3*s^3*t^2 - 3606*ep*mtt^2*mWW^3*s^3*t^2 - 8376*ep^2*mtt^2*mWW^3*s^3*t^2 - 7410*ep^3*mtt^2*mWW^3*s^3*t^2 - 2028*ep^4*mtt^2*mWW^3*s^3*t^2 + 221*mtt*mWW^4*s^3*t^2 + 1604*ep*mtt*mWW^4*s^3*t^2 + 3876*ep^2*mtt*mWW^4*s^3*t^2 + 3788*ep^3*mtt*mWW^4*s^3*t^2 + 1271*ep^4*mtt*mWW^4*s^3*t^2 - 16*mWW^5*s^3*t^2 - 126*ep*mWW^5*s^3*t^2 - 326*ep^2*mWW^5*s^3*t^2 - 346*ep^3*mWW^5*s^3*t^2 - 130*ep^4*mWW^5*s^3*t^2 + 155*mtt^4*s^4*t^2 + 776*ep*mtt^4*s^4*t^2 + 1436*ep^2*mtt^4*s^4*t^2 + 1164*ep^3*mtt^4*s^4*t^2 + 349*ep^4*mtt^4*s^4*t^2 - 47*mtt^3*mWW*s^4*t^2 + 53*ep*mtt^3*mWW*s^4*t^2 + 483*ep^2*mtt^3*mWW*s^4*t^2 + 479*ep^3*mtt^3*mWW*s^4*t^2 + 72*ep^4*mtt^3*mWW*s^4*t^2 - 99*mtt^2*mWW^2*s^4*t^2 - 766*ep*mtt^2*mWW^2*s^4*t^2 - 1586*ep^2*mtt^2*mWW^2*s^4*t^2 - 990*ep^3*mtt^2*mWW^2*s^4*t^2 - 23*ep^4*mtt^2*mWW^2*s^4*t^2 + 47*mtt*mWW^3*s^4*t^2 + 281*ep*mtt*mWW^3*s^4*t^2 + 419*ep^2*mtt*mWW^3*s^4*t^2 + 43*ep^3*mtt*mWW^3*s^4*t^2 - 166*ep^4*mtt*mWW^3*s^4*t^2 - 8*mWW^4*s^4*t^2 - 56*ep*mWW^4*s^4*t^2 - 128*ep^2*mWW^4*s^4*t^2 - 120*ep^3*mWW^4*s^4*t^2 - 40*ep^4*mWW^4*s^4*t^2 - 42*mtt^3*s^5*t^2 - 205*ep*mtt^3*s^5*t^2 - 371*ep^2*mtt^3*s^5*t^2 - 295*ep^3*mtt^3*s^5*t^2 - 87*ep^4*mtt^3*s^5*t^2 - 22*mtt^2*mWW*s^5*t^2 - 200*ep*mtt^2*mWW*s^5*t^2 - 530*ep^2*mtt^2*mWW*s^5*t^2 - 548*ep^3*mtt^2*mWW*s^5*t^2 - 196*ep^4*mtt^2*mWW*s^5*t^2 + 18*mtt*mWW^2*s^5*t^2 + 131*ep*mtt*mWW^2*s^5*t^2 + 309*ep^2*mtt*mWW^2*s^5*t^2 + 297*ep^3*mtt*mWW^2*s^5*t^2 + 101*ep^4*mtt*mWW^2*s^5*t^2 - 2*mWW^3*s^5*t^2 - 14*ep*mWW^3*s^5*t^2 - 32*ep^2*mWW^3*s^5*t^2 - 30*ep^3*mWW^3*s^5*t^2 - 10*ep^4*mWW^3*s^5*t^2 + 12*mtt^7*t^3 + 100*ep*mtt^7*t^3 + 302*ep^2*mtt^7*t^3 + 384*ep^3*mtt^7*t^3 + 170*ep^4*mtt^7*t^3 - 46*mtt^6*mWW*t^3 - 628*ep*mtt^6*mWW*t^3 - 2328*ep^2*mtt^6*mWW*t^3 - 3308*ep^3*mtt^6*mWW*t^3 - 1602*ep^4*mtt^6*mWW*t^3 + 293*mtt^5*mWW^2*t^3 + 3232*ep*mtt^5*mWW^2*t^3 + 10986*ep^2*mtt^5*mWW^2*t^3 + 14928*ep^3*mtt^5*mWW^2*t^3 + 7097*ep^4*mtt^5*mWW^2*t^3 - 924*mtt^4*mWW^3*t^3 - 8445*ep*mtt^4*mWW^3*t^3 - 26177*ep^2*mtt^4*mWW^3*t^3 - 33731*ep^3*mtt^4*mWW^3*t^3 - 15539*ep^4*mtt^4*mWW^3*t^3 + 1282*mtt^3*mWW^4*t^3 + 10635*ep*mtt^3*mWW^4*t^3 + 31137*ep^2*mtt^3*mWW^4*t^3 + 38697*ep^3*mtt^3*mWW^4*t^3 + 17409*ep^4*mtt^3*mWW^4*t^3 - 794*mtt^2*mWW^5*t^3 - 6235*ep*mtt^2*mWW^5*t^3 - 17631*ep^2*mtt^2*mWW^5*t^3 - 21429*ep^3*mtt^2*mWW^5*t^3 - 9503*ep^4*mtt^2*mWW^5*t^3 + 165*mtt*mWW^6*t^3 + 1253*ep*mtt*mWW^6*t^3 + 3483*ep^2*mtt*mWW^6*t^3 + 4211*ep^3*mtt*mWW^6*t^3 + 1872*ep^4*mtt*mWW^6*t^3 + 12*mWW^7*t^3 + 88*ep*mWW^7*t^3 + 228*ep^2*mWW^7*t^3 + 248*ep^3*mWW^7*t^3 + 96*ep^4*mWW^7*t^3 - 5*mtt^6*s*t^3 - 107*ep*mtt^6*s*t^3 - 423*ep^2*mtt^6*s*t^3 - 601*ep^3*mtt^6*s*t^3 - 280*ep^4*mtt^6*s*t^3 - 97*mtt^5*mWW*s*t^3 - 392*ep*mtt^5*mWW*s*t^3 - 670*ep^2*mtt^5*mWW*s*t^3 - 720*ep^3*mtt^5*mWW*s*t^3 - 393*ep^4*mtt^5*mWW*s*t^3 - 114*mtt^4*mWW^2*s*t^3 - 1368*ep*mtt^4*mWW^2*s*t^3 - 3758*ep^2*mtt^4*mWW^2*s*t^3 - 3448*ep^3*mtt^4*mWW^2*s*t^3 - 840*ep^4*mtt^4*mWW^2*s*t^3 + 1009*mtt^3*mWW^3*s*t^3 + 7804*ep*mtt^3*mWW^3*s*t^3 + 20282*ep^2*mtt^3*mWW^3*s*t^3 + 21540*ep^3*mtt^3*mWW^3*s*t^3 + 8037*ep^4*mtt^3*mWW^3*s*t^3 - 1318*mtt^2*mWW^4*s*t^3 - 9844*ep*mtt^2*mWW^4*s*t^3 - 25728*ep^2*mtt^2*mWW^4*s*t^3 - 28288*ep^3*mtt^2*mWW^4*s*t^3 - 11182*ep^4*mtt^2*mWW^4*s*t^3 + 580*mtt*mWW^5*s*t^3 + 4350*ep*mtt*mWW^5*s*t^3 + 11530*ep^2*mtt*mWW^5*s*t^3 + 12954*ep^3*mtt*mWW^5*s*t^3 + 5258*ep^4*mtt*mWW^5*s*t^3 - 55*mWW^6*s*t^3 - 443*ep*mWW^6*s*t^3 - 1233*ep^2*mWW^6*s*t^3 - 1437*ep^3*mWW^6*s*t^3 - 600*ep^4*mWW^6*s*t^3 - 69*mtt^5*s^2*t^3 - 313*ep*mtt^5*s^2*t^3 - 533*ep^2*mtt^5*s^2*t^3 - 403*ep^3*mtt^5*s^2*t^3 - 114*ep^4*mtt^5*s^2*t^3 + 294*mtt^4*mWW*s^2*t^3 + 2105*ep*mtt^4*mWW*s^2*t^3 + 6329*ep^2*mtt^4*mWW*s^2*t^3 + 8623*ep^3*mtt^4*mWW*s^2*t^3 + 4273*ep^4*mtt^4*mWW*s^2*t^3 - 258*mtt^3*mWW^2*s^2*t^3 - 2737*ep*mtt^3*mWW^2*s^2*t^3 - 10875*ep^2*mtt^3*mWW^2*s^2*t^3 - 17383*ep^3*mtt^3*mWW^2*s^2*t^3 - 9435*ep^4*mtt^3*mWW^2*s^2*t^3 - 178*mtt^2*mWW^3*s^2*t^3 - 190*ep*mtt^2*mWW^3*s^2*t^3 + 3482*ep^2*mtt^2*mWW^3*s^2*t^3 + 9142*ep^3*mtt^2*mWW^3*s^2*t^3 + 6048*ep^4*mtt^2*mWW^3*s^2*t^3 + 283*mtt*mWW^4*s^2*t^3 + 1632*ep*mtt*mWW^4*s^2*t^3 + 2770*ep^2*mtt*mWW^4*s^2*t^3 + 1156*ep^3*mtt*mWW^4*s^2*t^3 - 393*ep^4*mtt*mWW^4*s^2*t^3 - 72*mWW^5*s^2*t^3 - 497*ep*mWW^5*s^2*t^3 - 1173*ep^2*mWW^5*s^2*t^3 - 1135*ep^3*mWW^5*s^2*t^3 - 379*ep^4*mWW^5*s^2*t^3 + 102*mtt^4*s^3*t^3 + 524*ep*mtt^4*s^3*t^3 + 1064*ep^2*mtt^4*s^3*t^3 + 1000*ep^3*mtt^4*s^3*t^3 + 358*ep^4*mtt^4*s^3*t^3 - 105*mtt^3*mWW*s^3*t^3 - 746*ep*mtt^3*mWW*s^3*t^3 - 2548*ep^2*mtt^3*mWW*s^3*t^3 - 3878*ep^3*mtt^3*mWW*s^3*t^3 - 2051*ep^4*mtt^3*mWW*s^3*t^3 + 45*mtt^2*mWW^2*s^3*t^3 + 861*ep*mtt^2*mWW^2*s^3*t^3 + 4221*ep^2*mtt^2*mWW^2*s^3*t^3 + 7227*ep^3*mtt^2*mWW^2*s^3*t^3 + 3998*ep^4*mtt^2*mWW^2*s^3*t^3 - 15*mtt*mWW^3*s^3*t^3 - 540*ep*mtt*mWW^3*s^3*t^3 - 2742*ep^2*mtt*mWW^3*s^3*t^3 - 4644*ep^3*mtt*mWW^3*s^3*t^3 - 2539*ep^4*mtt*mWW^3*s^3*t^3 - 11*mWW^4*s^3*t^3 - 3*ep*mWW^4*s^3*t^3 + 213*ep^2*mWW^4*s^3*t^3 + 487*ep^3*mWW^4*s^3*t^3 + 298*ep^4*mWW^4*s^3*t^3 - 40*mtt^3*s^4*t^3 - 204*ep*mtt^3*s^4*t^3 - 410*ep^2*mtt^3*s^4*t^3 - 380*ep^3*mtt^3*s^4*t^3 - 134*ep^4*mtt^3*s^4*t^3 - 40*mtt^2*mWW*s^4*t^3 - 293*ep*mtt^2*mWW*s^4*t^3 - 657*ep^2*mtt^2*mWW*s^4*t^3 - 571*ep^3*mtt^2*mWW*s^4*t^3 - 167*ep^4*mtt^2*mWW*s^4*t^3 + 40*mtt*mWW^2*s^4*t^3 + 262*ep*mtt*mWW^2*s^4*t^3 + 560*ep^2*mtt*mWW^2*s^4*t^3 + 482*ep^3*mtt*mWW^2*s^4*t^3 + 144*ep^4*mtt*mWW^2*s^4*t^3 - 8*mWW^3*s^4*t^3 - 53*ep*mWW^3*s^4*t^3 - 117*ep^2*mWW^3*s^4*t^3 - 107*ep^3*mWW^3*s^4*t^3 - 35*ep^4*mWW^3*s^4*t^3 - 5*mtt^6*t^4 - 41*ep*mtt^6*t^4 - 115*ep^2*mtt^6*t^4 - 135*ep^3*mtt^6*t^4 - 56*ep^4*mtt^6*t^4 - 70*mtt^5*mWW*t^4 - 490*ep*mtt^5*mWW*t^4 - 1324*ep^2*mtt^5*mWW*t^4 - 1602*ep^3*mtt^5*mWW*t^4 - 722*ep^4*mtt^5*mWW*t^4 + 232*mtt^4*mWW^2*t^4 + 1629*ep*mtt^4*mWW^2*t^4 + 4435*ep^2*mtt^4*mWW^2*t^4 + 5423*ep^3*mtt^4*mWW^2*t^4 + 2465*ep^4*mtt^4*mWW^2*t^4 - 150*mtt^3*mWW^3*t^4 - 959*ep*mtt^3*mWW^3*t^4 - 2633*ep^2*mtt^3*mWW^3*t^4 - 3461*ep^3*mtt^3*mWW^3*t^4 - 1717*ep^4*mtt^3*mWW^3*t^4 - 167*mtt^2*mWW^4*t^4 - 1382*ep*mtt^2*mWW^4*t^4 - 3746*ep^2*mtt^2*mWW^4*t^4 - 4110*ep^3*mtt^2*mWW^4*t^4 - 1579*ep^4*mtt^2*mWW^4*t^4 + 236*mtt*mWW^5*t^4 + 1821*ep*mtt*mWW^5*t^4 + 4961*ep^2*mtt*mWW^5*t^4 + 5731*ep^3*mtt*mWW^5*t^4 + 2395*ep^4*mtt*mWW^5*t^4 - 76*mWW^6*t^4 - 578*ep*mWW^6*t^4 - 1578*ep^2*mWW^6*t^4 - 1846*ep^3*mWW^6*t^4 - 786*ep^4*mWW^6*t^4 - 12*mtt^5*s*t^4 - 77*ep*mtt^5*s*t^4 - 219*ep^2*mtt^5*s*t^4 - 279*ep^3*mtt^5*s*t^4 - 125*ep^4*mtt^5*s*t^4 + 253*mtt^4*mWW*s*t^4 + 2057*ep*mtt^4*mWW*s*t^4 + 6223*ep^2*mtt^4*mWW*s*t^4 + 8059*ep^3*mtt^4*mWW*s*t^4 + 3736*ep^4*mtt^4*mWW*s*t^4 - 633*mtt^3*mWW^2*s*t^4 - 5415*ep*mtt^3*mWW^2*s*t^4 - 16857*ep^2*mtt^3*mWW^2*s*t^4 - 22265*ep^3*mtt^3*mWW^2*s*t^4 - 10502*ep^4*mtt^3*mWW^2*s*t^4 + 515*mtt^2*mWW^3*s*t^4 + 4800*ep*mtt^2*mWW^3*s*t^4 + 15814*ep^2*mtt^2*mWW^3*s*t^4 + 21724*ep^3*mtt^2*mWW^3*s*t^4 + 10555*ep^4*mtt^2*mWW^3*s*t^4 - 83*mtt*mWW^4*s*t^4 - 1198*ep*mtt*mWW^4*s*t^4 - 4854*ep^2*mtt*mWW^4*s*t^4 - 7494*ep^3*mtt*mWW^4*s*t^4 - 3923*ep^4*mtt*mWW^4*s*t^4 - 40*mWW^5*s*t^4 - 167*ep*mWW^5*s*t^4 - 107*ep^2*mWW^5*s*t^4 + 255*ep^3*mWW^5*s*t^4 + 259*ep^4*mWW^5*s*t^4 + 41*mtt^4*s^2*t^4 + 272*ep*mtt^4*s^2*t^4 + 732*ep^2*mtt^4*s^2*t^4 + 872*ep^3*mtt^4*s^2*t^4 + 371*ep^4*mtt^4*s^2*t^4 - 175*mtt^3*mWW*s^2*t^4 - 1514*ep*mtt^3*mWW*s^2*t^4 - 4862*ep^2*mtt^3*mWW*s^2*t^4 - 6546*ep^3*mtt^3*mWW*s^2*t^4 - 3095*ep^4*mtt^3*mWW*s^2*t^4 + 285*mtt^2*mWW^2*s^2*t^4 + 2788*ep*mtt^2*mWW^2*s^2*t^4 + 9444*ep^2*mtt^2*mWW^2*s^2*t^4 + 13076*ep^3*mtt^2*mWW^2*s^2*t^4 + 6319*ep^4*mtt^2*mWW^2*s^2*t^4 - 189*mtt*mWW^3*s^2*t^4 - 1994*ep*mtt*mWW^3*s^2*t^4 - 6938*ep^2*mtt*mWW^3*s^2*t^4 - 9722*ep^3*mtt*mWW^3*s^2*t^4 - 4741*ep^4*mtt*mWW^3*s^2*t^4 + 38*mWW^4*s^2*t^4 + 448*ep*mWW^4*s^2*t^4 + 1624*ep^2*mWW^4*s^2*t^4 + 2320*ep^3*mWW^4*s^2*t^4 + 1146*ep^4*mWW^4*s^2*t^4 - 24*mtt^3*s^3*t^4 - 154*ep*mtt^3*s^3*t^4 - 398*ep^2*mtt^3*s^3*t^4 - 458*ep^3*mtt^3*s^3*t^4 - 190*ep^4*mtt^3*s^3*t^4 - 12*mtt^2*mWW*s^3*t^4 - 43*ep*mtt^2*mWW*s^3*t^4 + 65*ep^2*mtt^2*mWW*s^3*t^4 + 271*ep^3*mtt^2*mWW*s^3*t^4 + 175*ep^4*mtt^2*mWW*s^3*t^4 + 28*mtt*mWW^2*s^3*t^4 + 148*ep*mtt*mWW^2*s^3*t^4 + 212*ep^2*mtt*mWW^2*s^3*t^4 + 56*ep^3*mtt*mWW^2*s^3*t^4 - 36*ep^4*mtt*mWW^2*s^3*t^4 - 8*mWW^3*s^3*t^4 - 47*ep*mWW^3*s^3*t^4 - 87*ep^2*mWW^3*s^3*t^4 - 61*ep^3*mWW^3*s^3*t^4 - 13*ep^4*mWW^3*s^3*t^4 - 3*mtt^5*t^5 - 26*ep*mtt^5*t^5 - 82*ep^2*mtt^5*t^5 - 106*ep^3*mtt^5*t^5 - 47*ep^4*mtt^5*t^5 + 60*mtt^4*mWW*t^5 + 493*ep*mtt^4*mWW*t^5 + 1465*ep^2*mtt^4*mWW*t^5 + 1843*ep^3*mtt^4*mWW*t^5 + 827*ep^4*mtt^4*mWW*t^5 - 198*mtt^3*mWW^2*t^5 - 1619*ep*mtt^3*mWW^2*t^5 - 4783*ep^2*mtt^3*mWW^2*t^5 - 6013*ep^3*mtt^3*mWW^2*t^5 - 2715*ep^4*mtt^3*mWW^2*t^5 + 264*mtt^2*mWW^3*t^5 + 2159*ep*mtt^2*mWW^3*t^5 + 6379*ep^2*mtt^2*mWW^3*t^5 + 8041*ep^3*mtt^2*mWW^3*t^5 + 3653*ep^4*mtt^2*mWW^3*t^5 - 159*mtt*mWW^4*t^5 - 1303*ep*mtt*mWW^4*t^5 - 3859*ep^2*mtt*mWW^4*t^5 - 4885*ep^3*mtt*mWW^4*t^5 - 2234*ep^4*mtt*mWW^4*t^5 + 36*mWW^5*t^5 + 296*ep*mWW^5*t^5 + 880*ep^2*mWW^5*t^5 + 1120*ep^3*mWW^5*t^5 + 516*ep^4*mWW^5*t^5 + 13*mtt^4*s*t^5 + 107*ep*mtt^4*s*t^5 + 323*ep^2*mtt^4*s*t^5 + 405*ep^3*mtt^4*s*t^5 + 176*ep^4*mtt^4*s*t^5 - 86*mtt^3*mWW*s*t^5 - 726*ep*mtt^3*mWW*s*t^5 - 2210*ep^2*mtt^3*mWW*s*t^5 - 2810*ep^3*mtt^3*mWW*s*t^5 - 1256*ep^4*mtt^3*mWW*s*t^5 + 178*mtt^2*mWW^2*s*t^5 + 1512*ep*mtt^2*mWW^2*s*t^5 + 4604*ep^2*mtt^2*mWW^2*s*t^5 + 5876*ep^3*mtt^2*mWW^2*s*t^5 + 2654*ep^4*mtt^2*mWW^2*s*t^5 - 150*mtt*mWW^3*s*t^5 - 1274*ep*mtt*mWW^3*s*t^5 - 3870*ep^2*mtt*mWW^3*s*t^5 - 4942*ep^3*mtt*mWW^3*s*t^5 - 2244*ep^4*mtt*mWW^3*s*t^5 + 45*mWW^4*s*t^5 + 381*ep*mWW^4*s*t^5 + 1153*ep^2*mWW^4*s*t^5 + 1471*ep^3*mWW^4*s*t^5 + 670*ep^4*mWW^4*s*t^5 - 10*mtt^3*s^2*t^5 - 81*ep*mtt^3*s^2*t^5 - 241*ep^2*mtt^3*s^2*t^5 - 299*ep^3*mtt^3*s^2*t^5 - 129*ep^4*mtt^3*s^2*t^5 + 12*mtt^2*mWW*s^2*t^5 + 123*ep*mtt^2*mWW*s^2*t^5 + 427*ep^2*mtt^2*mWW*s^2*t^5 + 581*ep^3*mtt^2*mWW*s^2*t^5 + 265*ep^4*mtt^2*mWW*s^2*t^5 - 2*mtt*mWW^2*s^2*t^5 - 51*ep*mtt*mWW^2*s^2*t^5 - 235*ep^2*mtt*mWW^2*s^2*t^5 - 361*ep^3*mtt*mWW^2*s^2*t^5 - 175*ep^4*mtt*mWW^2*s^2*t^5 + 9*ep*mWW^3*s^2*t^5 + 49*ep^2*mWW^3*s^2*t^5 + 79*ep^3*mWW^3*s^2*t^5 + 39*ep^4*mWW^3*s^2*t^5 + 2*mtt^4*t^6 + 17*ep*mtt^4*t^6 + 51*ep^2*mtt^4*t^6 + 63*ep^3*mtt^4*t^6 + 27*ep^4*mtt^4*t^6 - 10*mtt^3*mWW*t^6 - 85*ep*mtt^3*mWW*t^6 - 255*ep^2*mtt^3*mWW*t^6 - 315*ep^3*mtt^3*mWW*t^6 - 135*ep^4*mtt^3*mWW*t^6 + 18*mtt^2*mWW^2*t^6 + 153*ep*mtt^2*mWW^2*t^6 + 459*ep^2*mtt^2*mWW^2*t^6 + 567*ep^3*mtt^2*mWW^2*t^6 + 243*ep^4*mtt^2*mWW^2*t^6 - 14*mtt*mWW^3*t^6 - 119*ep*mtt*mWW^3*t^6 - 357*ep^2*mtt*mWW^3*t^6 - 441*ep^3*mtt*mWW^3*t^6 - 189*ep^4*mtt*mWW^3*t^6 + 4*mWW^4*t^6 + 34*ep*mWW^4*t^6 + 102*ep^2*mWW^4*t^6 + 126*ep^3*mWW^4*t^6 + 54*ep^4*mWW^4*t^6 - 2*mtt^3*s*t^6 - 17*ep*mtt^3*s*t^6 - 51*ep^2*mtt^3*s*t^6 - 63*ep^3*mtt^3*s*t^6 - 27*ep^4*mtt^3*s*t^6 + 6*mtt^2*mWW*s*t^6 + 51*ep*mtt^2*mWW*s*t^6 + 153*ep^2*mtt^2*mWW*s*t^6 + 189*ep^3*mtt^2*mWW*s*t^6 + 81*ep^4*mtt^2*mWW*s*t^6 - 6*mtt*mWW^2*s*t^6 - 51*ep*mtt*mWW^2*s*t^6 - 153*ep^2*mtt*mWW^2*s*t^6 - 189*ep^3*mtt*mWW^2*s*t^6 - 81*ep^4*mtt*mWW^2*s*t^6 + 2*mWW^3*s*t^6 + 17*ep*mWW^3*s*t^6 + 51*ep^2*mWW^3*s*t^6 + 63*ep^3*mWW^3*s*t^6 + 27*ep^4*mWW^3*s*t^6))/((1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mWW - t)*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(((1 + 2*ep)*(1 + 4*ep)*(mtt - s)^2*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^3)), (-3*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^4)/((1 + ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3), ((mtt - s - t)^2*(2*mtt^2*mWW^3 + 14*ep*mtt^2*mWW^3 + 28*ep^2*mtt^2*mWW^3 + 16*ep^3*mtt^2*mWW^3 + 2*ep*mtt*mWW^4 + 6*ep^2*mtt*mWW^4 + 4*ep^3*mtt*mWW^4 - 2*ep*mWW^5 - 6*ep^2*mWW^5 - 4*ep^3*mWW^5 - 4*mtt*mWW^3*s - 28*ep*mtt*mWW^3*s - 56*ep^2*mtt*mWW^3*s - 32*ep^3*mtt*mWW^3*s - 2*ep*mWW^4*s - 6*ep^2*mWW^4*s - 4*ep^3*mWW^4*s + 2*mWW^3*s^2 + 14*ep*mWW^3*s^2 + 28*ep^2*mWW^3*s^2 + 16*ep^3*mWW^3*s^2 + 2*mtt^2*mWW^2*t + 14*ep*mtt^2*mWW^2*t + 28*ep^2*mtt^2*mWW^2*t + 16*ep^3*mtt^2*mWW^2*t + 6*mtt*mWW^3*t + 55*ep*mtt*mWW^3*t + 130*ep^2*mtt*mWW^3*t + 93*ep^3*mtt*mWW^3*t - 16*mWW^4*t - 120*ep*mWW^4*t - 254*ep^2*mWW^4*t - 162*ep^3*mWW^4*t - 4*mtt*mWW^2*s*t - 28*ep*mtt*mWW^2*s*t - 56*ep^2*mtt*mWW^2*s*t - 32*ep^3*mtt*mWW^2*s*t - 6*mWW^3*s*t - 55*ep*mWW^3*s*t - 130*ep^2*mWW^3*s*t - 93*ep^3*mWW^3*s*t + 2*mWW^2*s^2*t + 14*ep*mWW^2*s^2*t + 28*ep^2*mWW^2*s^2*t + 16*ep^3*mWW^2*s^2*t - 94*mtt*mWW^2*t^2 - 584*ep*mtt*mWW^2*t^2 - 1090*ep^2*mtt*mWW^2*t^2 - 636*ep^3*mtt*mWW^2*t^2 + 120*mWW^3*t^2 + 738*ep*mWW^3*t^2 + 1362*ep^2*mWW^3*t^2 + 780*ep^3*mWW^3*t^2 + 94*mWW^2*s*t^2 + 584*ep*mWW^2*s*t^2 + 1090*ep^2*mWW^2*s*t^2 + 636*ep^3*mWW^2*s*t^2 + 136*mtt*mWW*t^3 + 767*ep*mtt*mWW*t^3 + 1340*ep^2*mtt*mWW*t^3 + 745*ep^3*mtt*mWW*t^3 - 160*mWW^2*t^3 - 896*ep*mWW^2*t^3 - 1550*ep^2*mWW^2*t^3 - 850*ep^3*mWW^2*t^3 - 136*mWW*s*t^3 - 767*ep*mWW*s*t^3 - 1340*ep^2*mWW*s*t^3 - 745*ep^3*mWW*s*t^3 - 56*mtt*t^4 - 296*ep*mtt*t^4 - 498*ep^2*mtt*t^4 - 270*ep^3*mtt*t^4 + 64*mWW*t^4 + 336*ep*mWW*t^4 + 560*ep^2*mWW*t^4 + 300*ep^3*mWW*t^4 + 56*s*t^4 + 296*ep*s*t^4 + 498*ep^2*s*t^4 + 270*ep^3*s*t^4))/(2*ep*(1 + ep)*mWW^3*(mtt - mWW - s)*s^2*(mWW - t)^4), (-3*ep*(mtt - s - t)^2*(mtt^2*mWW^3 + 6*ep*mtt^2*mWW^3 + 11*ep^2*mtt^2*mWW^3 + 6*ep^3*mtt^2*mWW^3 - 2*mtt*mWW^3*s - 12*ep*mtt*mWW^3*s - 22*ep^2*mtt*mWW^3*s - 12*ep^3*mtt*mWW^3*s + mWW^3*s^2 + 6*ep*mWW^3*s^2 + 11*ep^2*mWW^3*s^2 + 6*ep^3*mWW^3*s^2 + mtt^2*mWW^2*t + 8*ep*mtt^2*mWW^2*t + 17*ep^2*mtt^2*mWW^2*t + 10*ep^3*mtt^2*mWW^2*t + 3*mtt*mWW^3*t + 22*ep*mtt*mWW^3*t + 49*ep^2*mtt*mWW^3*t + 34*ep^3*mtt*mWW^3*t - 8*mWW^4*t - 52*ep*mWW^4*t - 104*ep^2*mWW^4*t - 64*ep^3*mWW^4*t - 2*mtt*mWW^2*s*t - 16*ep*mtt*mWW^2*s*t - 34*ep^2*mtt*mWW^2*s*t - 20*ep^3*mtt*mWW^2*s*t - 3*mWW^3*s*t - 22*ep*mWW^3*s*t - 49*ep^2*mWW^3*s*t - 34*ep^3*mWW^3*s*t + mWW^2*s^2*t + 8*ep*mWW^2*s^2*t + 17*ep^2*mWW^2*s^2*t + 10*ep^3*mWW^2*s^2*t - 47*mtt*mWW^2*t^2 - 262*ep*mtt*mWW^2*t^2 - 459*ep^2*mtt*mWW^2*t^2 - 256*ep^3*mtt*mWW^2*t^2 + 60*mWW^3*t^2 + 332*ep*mWW^3*t^2 + 576*ep^2*mWW^3*t^2 + 316*ep^3*mWW^3*t^2 + 47*mWW^2*s*t^2 + 262*ep*mWW^2*s*t^2 + 459*ep^2*mWW^2*s*t^2 + 256*ep^3*mWW^2*s*t^2 + 68*mtt*mWW*t^3 + 346*ep*mtt*mWW*t^3 + 564*ep^2*mtt*mWW*t^3 + 298*ep^3*mtt*mWW*t^3 - 80*mWW^2*t^3 - 404*ep*mWW^2*t^3 - 652*ep^2*mWW^2*t^3 - 340*ep^3*mWW^2*t^3 - 68*mWW*s*t^3 - 346*ep*mWW*s*t^3 - 564*ep^2*mWW*s*t^3 - 298*ep^3*mWW*s*t^3 - 28*mtt*t^4 - 134*ep*mtt*t^4 - 210*ep^2*mtt*t^4 - 108*ep^3*mtt*t^4 + 32*mWW*t^4 + 152*ep*mWW*t^4 + 236*ep^2*mWW*t^4 + 120*ep^3*mWW*t^4 + 28*s*t^4 + 134*ep*s*t^4 + 210*ep^2*s*t^4 + 108*ep^3*s*t^4))/((1 + ep)^2*mWW^3*(mtt - mWW - s)*s^3*(mWW - t)^4), (36*ep*mtt^12*mWW^2 + 192*ep^2*mtt^12*mWW^2 + 340*ep^3*mtt^12*mWW^2 + 200*ep^4*mtt^12*mWW^2 - 2*mtt^11*mWW^3 - 186*ep*mtt^11*mWW^3 - 978*ep^2*mtt^11*mWW^3 - 1758*ep^3*mtt^11*mWW^3 - 1060*ep^4*mtt^11*mWW^3 - 18*mtt^10*mWW^4 + 222*ep*mtt^10*mWW^4 + 1598*ep^2*mtt^10*mWW^4 + 3194*ep^3*mtt^10*mWW^4 + 2060*ep^4*mtt^10*mWW^4 + 142*mtt^9*mWW^5 + 750*ep*mtt^9*mWW^5 + 1262*ep^2*mtt^9*mWW^5 + 490*ep^3*mtt^9*mWW^5 - 340*ep^4*mtt^9*mWW^5 - 362*mtt^8*mWW^6 - 2994*ep*mtt^8*mWW^6 - 9162*ep^2*mtt^8*mWW^6 - 12198*ep^3*mtt^8*mWW^6 - 5908*ep^4*mtt^8*mWW^6 + 450*mtt^7*mWW^7 + 4434*ep*mtt^7*mWW^7 + 15218*ep^2*mtt^7*mWW^7 + 22070*ep^3*mtt^7*mWW^7 + 11540*ep^4*mtt^7*mWW^7 - 278*mtt^6*mWW^8 - 3174*ep*mtt^6*mWW^8 - 11782*ep^2*mtt^6*mWW^8 - 18002*ep^3*mtt^6*mWW^8 - 9820*ep^4*mtt^6*mWW^8 + 58*mtt^5*mWW^9 + 858*ep*mtt^5*mWW^9 + 3642*ep^2*mtt^5*mWW^9 + 6126*ep^3*mtt^5*mWW^9 + 3620*ep^4*mtt^5*mWW^9 + 18*mtt^4*mWW^10 + 150*ep*mtt^4*mWW^10 + 338*ep^2*mtt^4*mWW^10 + 170*ep^3*mtt^4*mWW^10 - 100*ep^4*mtt^4*mWW^10 - 8*mtt^3*mWW^11 - 96*ep*mtt^3*mWW^11 - 328*ep^2*mtt^3*mWW^11 - 432*ep^3*mtt^3*mWW^11 - 192*ep^4*mtt^3*mWW^11 - 282*ep*mtt^11*mWW^2*s - 1472*ep^2*mtt^11*mWW^2*s - 2558*ep^3*mtt^11*mWW^2*s - 1480*ep^4*mtt^11*mWW^2*s + 18*mtt^10*mWW^3*s + 1332*ep*mtt^10*mWW^3*s + 6692*ep^2*mtt^10*mWW^3*s + 11628*ep^3*mtt^10*mWW^3*s + 6826*ep^4*mtt^10*mWW^3*s + 64*mtt^9*mWW^4*s - 1640*ep*mtt^9*mWW^4*s - 9724*ep^2*mtt^9*mWW^4*s - 17912*ep^3*mtt^9*mWW^4*s - 10980*ep^4*mtt^9*mWW^4*s - 562*mtt^8*mWW^5*s - 2792*ep*mtt^8*mWW^5*s - 4924*ep^2*mtt^8*mWW^5*s - 3000*ep^3*mtt^8*mWW^5*s + 206*ep^4*mtt^8*mWW^5*s + 1220*mtt^7*mWW^6*s + 10752*ep*mtt^7*mWW^6*s + 34836*ep^2*mtt^7*mWW^6*s + 48720*ep^3*mtt^7*mWW^6*s + 24712*ep^4*mtt^7*mWW^6*s - 1170*mtt^6*mWW^7*s - 13052*ep*mtt^6*mWW^7*s - 47124*ep^2*mtt^6*mWW^7*s - 69956*ep^3*mtt^6*mWW^7*s - 37146*ep^4*mtt^6*mWW^7*s + 472*mtt^5*mWW^8*s + 7024*ep*mtt^5*mWW^8*s + 27852*ep^2*mtt^5*mWW^8*s + 43248*ep^3*mtt^5*mWW^8*s + 23708*ep^4*mtt^5*mWW^8*s - 14*mtt^4*mWW^9*s - 1104*ep*mtt^4*mWW^9*s - 5492*ep^2*mtt^4*mWW^9*s - 9552*ep^3*mtt^4*mWW^9*s - 5726*ep^4*mtt^4*mWW^9*s - 28*mtt^3*mWW^10*s - 302*ep*mtt^3*mWW^10*s - 932*ep^2*mtt^3*mWW^10*s - 1034*ep^3*mtt^3*mWW^10*s - 312*ep^4*mtt^3*mWW^10*s + 64*ep*mtt^2*mWW^11*s + 288*ep^2*mtt^2*mWW^11*s + 416*ep^3*mtt^2*mWW^11*s + 192*ep^4*mtt^2*mWW^11*s + 975*ep*mtt^10*mWW^2*s^2 + 4961*ep^2*mtt^10*mWW^2*s^2 + 8425*ep^3*mtt^10*mWW^2*s^2 + 4775*ep^4*mtt^10*mWW^2*s^2 - 70*mtt^9*mWW^3*s^2 - 4200*ep*mtt^9*mWW^3*s^2 - 20014*ep^2*mtt^9*mWW^3*s^2 - 33336*ep^3*mtt^9*mWW^3*s^2 - 18892*ep^4*mtt^9*mWW^3*s^2 - 36*mtt^8*mWW^4*s^2 + 5142*ep*mtt^8*mWW^4*s^2 + 25472*ep^2*mtt^8*mWW^4*s^2 + 42458*ep^3*mtt^8*mWW^4*s^2 + 24212*ep^4*mtt^8*mWW^4*s^2 + 816*mtt^7*mWW^5*s^2 + 3728*ep*mtt^7*mWW^5*s^2 + 7846*ep^2*mtt^7*mWW^5*s^2 + 8912*ep^3*mtt^7*mWW^5*s^2 + 3850*ep^4*mtt^7*mWW^5*s^2 - 1458*mtt^6*mWW^6*s^2 - 15330*ep*mtt^6*mWW^6*s^2 - 54624*ep^2*mtt^6*mWW^6*s^2 - 80942*ep^3*mtt^6*mWW^6*s^2 - 42958*ep^4*mtt^6*mWW^6*s^2 + 850*mtt^5*mWW^7*s^2 + 14490*ep*mtt^5*mWW^7*s^2 + 57468*ep^2*mtt^5*mWW^7*s^2 + 87078*ep^3*mtt^5*mWW^7*s^2 + 46370*ep^4*mtt^5*mWW^7*s^2 + 40*mtt^4*mWW^8*s^2 - 5026*ep*mtt^4*mWW^8*s^2 - 23836*ep^2*mtt^4*mWW^8*s^2 - 37422*ep^3*mtt^4*mWW^8*s^2 - 20012*ep^4*mtt^4*mWW^8*s^2 - 164*mtt^3*mWW^9*s^2 + 36*ep*mtt^3*mWW^9*s^2 + 2134*ep^2*mtt^3*mWW^9*s^2 + 4028*ep^3*mtt^3*mWW^9*s^2 + 2270*ep^4*mtt^3*mWW^9*s^2 + 14*mtt^2*mWW^10*s^2 + 159*ep*mtt^2*mWW^10*s^2 + 571*ep^2*mtt^2*mWW^10*s^2 + 793*ep^3*mtt^2*mWW^10*s^2 + 383*ep^4*mtt^2*mWW^10*s^2 + 8*mtt*mWW^11*s^2 + 26*ep*mtt*mWW^11*s^2 + 22*ep^2*mtt*mWW^11*s^2 + 6*ep^3*mtt*mWW^11*s^2 + 2*ep^4*mtt*mWW^11*s^2 - 1953*ep*mtt^9*mWW^2*s^3 - 9639*ep^2*mtt^9*mWW^2*s^3 - 15911*ep^3*mtt^9*mWW^2*s^3 - 8785*ep^4*mtt^9*mWW^2*s^3 + 154*mtt^8*mWW^3*s^3 + 7653*ep*mtt^8*mWW^3*s^3 + 34353*ep^2*mtt^8*mWW^3*s^3 + 54315*ep^3*mtt^8*mWW^3*s^3 + 29381*ep^4*mtt^8*mWW^3*s^3 - 150*mtt^7*mWW^4*s^3 - 8879*ep*mtt^7*mWW^4*s^3 - 37407*ep^2*mtt^7*mWW^4*s^3 - 55345*ep^3*mtt^7*mWW^4*s^3 - 28427*ep^4*mtt^7*mWW^4*s^3 - 474*mtt^6*mWW^5*s^3 - 2217*ep*mtt^6*mWW^5*s^3 - 8437*ep^2*mtt^6*mWW^5*s^3 - 16927*ep^3*mtt^6*mWW^5*s^3 - 11321*ep^4*mtt^6*mWW^5*s^3 + 624*mtt^5*mWW^6*s^3 + 12221*ep*mtt^5*mWW^6*s^3 + 50177*ep^2*mtt^5*mWW^6*s^3 + 77419*ep^3*mtt^5*mWW^6*s^3 + 41735*ep^4*mtt^5*mWW^6*s^3 + 134*mtt^4*mWW^7*s^3 - 8847*ep*mtt^4*mWW^7*s^3 - 40643*ep^2*mtt^4*mWW^7*s^3 - 60641*ep^3*mtt^4*mWW^7*s^3 - 30611*ep^4*mtt^4*mWW^7*s^3 - 390*mtt^3*mWW^8*s^3 + 2243*ep*mtt^3*mWW^8*s^3 + 13399*ep^2*mtt^3*mWW^8*s^3 + 19517*ep^3*mtt^3*mWW^8*s^3 + 8863*ep^4*mtt^3*mWW^8*s^3 + 74*mtt^2*mWW^9*s^3 - 407*ep*mtt^2*mWW^9*s^3 - 2279*ep^2*mtt^2*mWW^9*s^3 - 2977*ep^3*mtt^2*mWW^9*s^3 - 1051*ep^4*mtt^2*mWW^9*s^3 + 28*mtt*mWW^10*s^3 + 176*ep*mtt*mWW^10*s^3 + 446*ep^2*mtt*mWW^10*s^3 + 528*ep^3*mtt*mWW^10*s^3 + 214*ep^4*mtt*mWW^10*s^3 + 10*ep*mWW^11*s^3 + 30*ep^2*mWW^11*s^3 + 22*ep^3*mWW^11*s^3 + 2*ep^4*mWW^11*s^3 + 2499*ep*mtt^8*mWW^2*s^4 + 11893*ep^2*mtt^8*mWW^2*s^4 + 18949*ep^3*mtt^8*mWW^2*s^4 + 10115*ep^4*mtt^8*mWW^2*s^4 - 210*mtt^7*mWW^3*s^4 - 8874*ep*mtt^7*mWW^3*s^4 - 37348*ep^2*mtt^7*mWW^3*s^4 - 55494*ep^3*mtt^7*mWW^3*s^4 - 28250*ep^4*mtt^7*mWW^3*s^4 + 310*mtt^6*mWW^4*s^4 + 9116*ep*mtt^6*mWW^4*s^4 + 33402*ep^2*mtt^6*mWW^4*s^4 + 43156*ep^3*mtt^6*mWW^4*s^4 + 19040*ep^4*mtt^6*mWW^4*s^4 + 10*mtt^5*mWW^5*s^4 + 1310*ep*mtt^5*mWW^5*s^4 + 10064*ep^2*mtt^5*mWW^5*s^4 + 22002*ep^3*mtt^5*mWW^5*s^4 + 14790*ep^4*mtt^5*mWW^5*s^4 + 84*mtt^4*mWW^6*s^4 - 7804*ep*mtt^4*mWW^6*s^4 - 35418*ep^2*mtt^4*mWW^6*s^4 - 52788*ep^3*mtt^4*mWW^6*s^4 - 26682*ep^4*mtt^4*mWW^6*s^4 - 342*mtt^3*mWW^7*s^4 + 5242*ep*mtt^3*mWW^7*s^4 + 24484*ep^2*mtt^3*mWW^7*s^4 + 33086*ep^3*mtt^3*mWW^7*s^4 + 14234*ep^4*mtt^3*mWW^7*s^4 + 102*mtt^2*mWW^8*s^4 - 2132*ep*mtt^2*mWW^8*s^4 - 9142*ep^2*mtt^2*mWW^8*s^4 - 11332*ep^3*mtt^2*mWW^8*s^4 - 4136*ep^4*mtt^2*mWW^8*s^4 + 46*mtt*mWW^9*s^4 + 634*ep*mtt*mWW^9*s^4 + 2064*ep^2*mtt*mWW^9*s^4 + 2478*ep^3*mtt*mWW^9*s^4 + 938*ep^4*mtt*mWW^9*s^4 + 9*ep*mWW^10*s^4 + ep^2*mWW^10*s^4 - 57*ep^3*mWW^10*s^4 - 49*ep^4*mWW^10*s^4 - 2121*ep*mtt^7*mWW^2*s^5 - 9667*ep^2*mtt^7*mWW^2*s^5 - 14735*ep^3*mtt^7*mWW^2*s^5 - 7525*ep^4*mtt^7*mWW^2*s^5 + 182*mtt^6*mWW^3*s^5 + 6771*ep*mtt^6*mWW^3*s^5 + 26723*ep^2*mtt^6*mWW^3*s^5 + 37053*ep^3*mtt^6*mWW^3*s^5 + 17495*ep^4*mtt^6*mWW^3*s^5 - 252*mtt^5*mWW^4*s^5 - 5537*ep*mtt^5*mWW^4*s^5 - 18093*ep^2*mtt^5*mWW^4*s^5 - 20239*ep^3*mtt^5*mWW^4*s^5 - 7175*ep^4*mtt^5*mWW^4*s^5 + 98*mtt^4*mWW^5*s^5 - 1919*ep*mtt^4*mWW^5*s^5 - 11171*ep^2*mtt^4*mWW^5*s^5 - 19457*ep^3*mtt^4*mWW^5*s^5 - 11135*ep^4*mtt^4*mWW^5*s^5 - 114*mtt^3*mWW^6*s^5 + 5027*ep*mtt^3*mWW^6*s^5 + 21465*ep^2*mtt^3*mWW^6*s^5 + 28829*ep^3*mtt^3*mWW^6*s^5 + 12681*ep^4*mtt^3*mWW^6*s^5 + 32*mtt^2*mWW^7*s^5 - 3355*ep*mtt^2*mWW^7*s^5 - 13003*ep^2*mtt^2*mWW^7*s^5 - 15693*ep^3*mtt^2*mWW^7*s^5 - 5821*ep^4*mtt^2*mWW^7*s^5 + 54*mtt*mWW^8*s^5 + 1187*ep*mtt*mWW^8*s^5 + 3995*ep^2*mtt*mWW^8*s^5 + 4629*ep^3*mtt*mWW^8*s^5 + 1671*ep^4*mtt*mWW^8*s^5 - 53*ep*mWW^9*s^5 - 249*ep^2*mWW^9*s^5 - 387*ep^3*mWW^9*s^5 - 191*ep^4*mWW^9*s^5 + 1197*ep*mtt^6*mWW^2*s^6 + 5187*ep^2*mtt^6*mWW^2*s^6 + 7483*ep^3*mtt^6*mWW^2*s^6 + 3605*ep^4*mtt^6*mWW^2*s^6 - 98*mtt^5*mWW^3*s^6 - 3372*ep*mtt^5*mWW^3*s^6 - 12582*ep^2*mtt^5*mWW^3*s^6 - 16308*ep^3*mtt^5*mWW^3*s^6 - 7096*ep^4*mtt^5*mWW^3*s^6 + 96*mtt^4*mWW^4*s^6 + 1790*ep*mtt^4*mWW^4*s^6 + 5284*ep^2*mtt^4*mWW^4*s^6 + 5042*ep^3*mtt^4*mWW^4*s^6 + 1260*ep^4*mtt^4*mWW^4*s^6 - 28*mtt^3*mWW^5*s^6 + 1788*ep*mtt^3*mWW^5*s^6 + 7910*ep^2*mtt^3*mWW^5*s^6 + 11268*ep^3*mtt^3*mWW^5*s^6 + 5334*ep^4*mtt^3*mWW^5*s^6 - 16*mtt^2*mWW^6*s^6 - 2477*ep*mtt^2*mWW^6*s^6 - 9317*ep^2*mtt^2*mWW^6*s^6 - 11395*ep^3*mtt^2*mWW^6*s^6 - 4459*ep^4*mtt^2*mWW^6*s^6 + 46*mtt*mWW^7*s^6 + 1196*ep*mtt*mWW^7*s^6 + 4004*ep^2*mtt*mWW^7*s^6 + 4548*ep^3*mtt*mWW^7*s^6 + 1630*ep^4*mtt*mWW^7*s^6 - 122*ep*mWW^8*s^6 - 486*ep^2*mWW^8*s^6 - 638*ep^3*mWW^8*s^6 - 274*ep^4*mWW^8*s^6 - 435*ep*mtt^5*mWW^2*s^7 - 1781*ep^2*mtt^5*mWW^2*s^7 - 2405*ep^3*mtt^5*mWW^2*s^7 - 1075*ep^4*mtt^5*mWW^2*s^7 + 30*mtt^4*mWW^3*s^7 + 1035*ep*mtt^4*mWW^3*s^7 + 3719*ep^2*mtt^4*mWW^3*s^7 + 4581*ep^3*mtt^4*mWW^3*s^7 + 1867*ep^4*mtt^4*mWW^3*s^7 - 14*mtt^3*mWW^4*s^7 - 177*ep*mtt^3*mWW^4*s^7 - 377*ep^2*mtt^3*mWW^4*s^7 - 143*ep^3*mtt^3*mWW^4*s^7 + 103*ep^4*mtt^3*mWW^4*s^7 - 6*mtt^2*mWW^5*s^7 - 807*ep*mtt^2*mWW^5*s^7 - 3115*ep^2*mtt^2*mWW^5*s^7 - 3969*ep^3*mtt^2*mWW^5*s^7 - 1655*ep^4*mtt^2*mWW^5*s^7 + 22*mtt*mWW^6*s^7 + 652*ep*mtt*mWW^6*s^7 + 2214*ep^2*mtt*mWW^6*s^7 + 2556*ep^3*mtt*mWW^6*s^7 + 956*ep^4*mtt*mWW^6*s^7 - 108*ep*mWW^7*s^7 - 404*ep^2*mWW^7*s^7 - 492*ep^3*mWW^7*s^7 - 196*ep^4*mWW^7*s^7 + 93*ep*mtt^4*mWW^2*s^8 + 359*ep^2*mtt^4*mWW^2*s^8 + 451*ep^3*mtt^4*mWW^2*s^8 + 185*ep^4*mtt^4*mWW^2*s^8 - 4*mtt^3*mWW^3*s^8 - 168*ep*mtt^3*mWW^3*s^8 - 598*ep^2*mtt^3*mWW^3*s^8 - 720*ep^3*mtt^3*mWW^3*s^8 - 286*ep^4*mtt^3*mWW^3*s^8 - 46*ep*mtt^2*mWW^4*s^8 - 188*ep^2*mtt^2*mWW^4*s^8 - 250*ep^3*mtt^2*mWW^4*s^8 - 108*ep^4*mtt^2*mWW^4*s^8 + 4*mtt*mWW^5*s^8 + 168*ep*mtt*mWW^5*s^8 + 598*ep^2*mtt*mWW^5*s^8 + 720*ep^3*mtt*mWW^5*s^8 + 286*ep^4*mtt*mWW^5*s^8 - 47*ep*mWW^6*s^8 - 171*ep^2*mWW^6*s^8 - 201*ep^3*mWW^6*s^8 - 77*ep^4*mWW^6*s^8 - 9*ep*mtt^3*mWW^2*s^9 - 33*ep^2*mtt^3*mWW^2*s^9 - 39*ep^3*mtt^3*mWW^2*s^9 - 15*ep^4*mtt^3*mWW^2*s^9 + 9*ep*mtt^2*mWW^3*s^9 + 33*ep^2*mtt^2*mWW^3*s^9 + 39*ep^3*mtt^2*mWW^3*s^9 + 15*ep^4*mtt^2*mWW^3*s^9 + 9*ep*mtt*mWW^4*s^9 + 33*ep^2*mtt*mWW^4*s^9 + 39*ep^3*mtt*mWW^4*s^9 + 15*ep^4*mtt*mWW^4*s^9 - 9*ep*mWW^5*s^9 - 33*ep^2*mWW^5*s^9 - 39*ep^3*mWW^5*s^9 - 15*ep^4*mWW^5*s^9 - 24*ep*mtt^12*mWW*t - 160*ep^2*mtt^12*mWW*t - 344*ep^3*mtt^12*mWW*t - 240*ep^4*mtt^12*mWW*t + 4*mtt^11*mWW^2*t - 98*ep*mtt^11*mWW^2*t - 332*ep^2*mtt^11*mWW^2*t - 126*ep^3*mtt^11*mWW^2*t + 232*ep^4*mtt^11*mWW^2*t + 36*mtt^10*mWW^3*t + 1034*ep*mtt^10*mWW^3*t + 4198*ep^2*mtt^10*mWW^3*t + 5830*ep^3*mtt^10*mWW^3*t + 2534*ep^4*mtt^10*mWW^3*t - 172*mtt^9*mWW^4*t - 2884*ep*mtt^9*mWW^4*t - 11576*ep^2*mtt^9*mWW^4*t - 17628*ep^3*mtt^9*mWW^4*t - 9180*ep^4*mtt^9*mWW^4*t + 20*mtt^8*mWW^5*t + 2246*ep*mtt^8*mWW^5*t + 11658*ep^2*mtt^8*mWW^5*t + 20834*ep^3*mtt^8*mWW^5*t + 12538*ep^4*mtt^8*mWW^5*t + 908*mtt^7*mWW^6*t + 5444*ep*mtt^7*mWW^6*t + 11012*ep^2*mtt^7*mWW^6*t + 7420*ep^3*mtt^7*mWW^6*t - 64*ep^4*mtt^7*mWW^6*t - 1844*mtt^6*mWW^7*t - 14962*ep*mtt^6*mWW^7*t - 43198*ep^2*mtt^6*mWW^7*t - 52614*ep^3*mtt^6*mWW^7*t - 22662*ep^4*mtt^6*mWW^7*t + 1564*mtt^5*mWW^8*t + 14636*ep*mtt^5*mWW^8*t + 46672*ep^2*mtt^5*mWW^8*t + 61940*ep^3*mtt^5*mWW^8*t + 29236*ep^4*mtt^5*mWW^8*t - 548*mtt^4*mWW^9*t - 6046*ep*mtt^4*mWW^9*t - 21114*ep^2*mtt^4*mWW^9*t - 29882*ep^3*mtt^4*mWW^9*t - 14890*ep^4*mtt^4*mWW^9*t + 374*ep*mtt^3*mWW^10*t + 2032*ep^2*mtt^3*mWW^10*t + 3626*ep^3*mtt^3*mWW^10*t + 2112*ep^4*mtt^3*mWW^10*t + 32*mtt^2*mWW^11*t + 280*ep*mtt^2*mWW^11*t + 808*ep^2*mtt^2*mWW^11*t + 944*ep^3*mtt^2*mWW^11*t + 384*ep^4*mtt^2*mWW^11*t + 162*ep*mtt^11*mWW*s*t + 1080*ep^2*mtt^11*mWW*s*t + 2334*ep^3*mtt^11*mWW*s*t + 1640*ep^4*mtt^11*mWW*s*t - 36*mtt^10*mWW^2*s*t + 812*ep*mtt^10*mWW^2*s*t + 3280*ep^2*mtt^10*mWW^2*s*t + 2884*ep^3*mtt^10*mWW^2*s*t - 300*ep^4*mtt^10*mWW^2*s*t - 154*mtt^9*mWW^3*s*t - 6604*ep*mtt^9*mWW^3*s*t - 28250*ep^2*mtt^9*mWW^3*s*t - 40788*ep^3*mtt^9*mWW^3*s*t - 18700*ep^4*mtt^9*mWW^3*s*t + 760*mtt^8*mWW^4*s*t + 15264*ep*mtt^8*mWW^4*s*t + 62858*ep^2*mtt^8*mWW^4*s*t + 96240*ep^3*mtt^8*mWW^4*s*t + 50254*ep^4*mtt^8*mWW^4*s*t - 134*mtt^7*mWW^5*s*t - 10784*ep*mtt^7*mWW^5*s*t - 52986*ep^2*mtt^7*mWW^5*s*t - 91320*ep^3*mtt^7*mWW^5*s*t - 53816*ep^4*mtt^7*mWW^5*s*t - 2580*mtt^6*mWW^6*s*t - 14668*ep*mtt^6*mWW^6*s*t - 27810*ep^2*mtt^6*mWW^6*s*t - 15372*ep^3*mtt^6*mWW^6*s*t + 3950*ep^4*mtt^6*mWW^6*s*t + 3882*mtt^5*mWW^7*s*t + 33360*ep*mtt^5*mWW^7*s*t + 98382*ep^2*mtt^5*mWW^7*s*t + 119952*ep^3*mtt^5*mWW^7*s*t + 50824*ep^4*mtt^5*mWW^7*s*t - 2000*mtt^4*mWW^8*s*t - 23144*ep*mtt^4*mWW^8*s*t - 78858*ep^2*mtt^4*mWW^8*s*t - 106296*ep^3*mtt^4*mWW^8*s*t - 49766*ep^4*mtt^4*mWW^8*s*t + 166*mtt^3*mWW^9*s*t + 5558*ep*mtt^3*mWW^9*s*t + 23474*ep^2*mtt^3*mWW^9*s*t + 34866*ep^3*mtt^3*mWW^9*s*t + 17360*ep^4*mtt^3*mWW^9*s*t + 80*mtt^2*mWW^10*s*t - 24*ep*mtt^2*mWW^10*s*t - 1262*ep^2*mtt^2*mWW^10*s*t - 2544*ep^3*mtt^2*mWW^10*s*t - 1450*ep^4*mtt^2*mWW^10*s*t + 16*mtt*mWW^11*s*t + 68*ep*mtt*mWW^11*s*t + 92*ep^2*mtt*mWW^11*s*t + 44*ep^3*mtt*mWW^11*s*t + 4*ep^4*mtt*mWW^11*s*t - 471*ep*mtt^10*mWW*s^2*t - 3113*ep^2*mtt^10*mWW*s^2*t - 6745*ep^3*mtt^10*mWW*s^2*t - 4775*ep^4*mtt^10*mWW*s^2*t + 140*mtt^9*mWW^2*s^2*t - 2772*ep*mtt^9*mWW^2*s^2*t - 12658*ep^2*mtt^9*mWW^2*s^2*t - 14676*ep^3*mtt^9*mWW^2*s^2*t - 3106*ep^4*mtt^9*mWW^2*s^2*t + 222*mtt^8*mWW^3*s^2*t + 17972*ep*mtt^8*mWW^3*s^2*t + 80452*ep^2*mtt^8*mWW^3*s^2*t + 119796*ep^3*mtt^8*mWW^3*s^2*t + 57158*ep^4*mtt^8*mWW^3*s^2*t - 1346*mtt^7*mWW^4*s^2*t - 33642*ep*mtt^7*mWW^4*s^2*t - 141102*ep^2*mtt^7*mWW^4*s^2*t - 215942*ep^3*mtt^7*mWW^4*s^2*t - 112640*ep^4*mtt^7*mWW^4*s^2*t + 168*mtt^6*mWW^5*s^2*t + 18556*ep*mtt^6*mWW^5*s^2*t + 87112*ep^2*mtt^6*mWW^5*s^2*t + 144364*ep^3*mtt^6*mWW^5*s^2*t + 83384*ep^4*mtt^6*mWW^5*s^2*t + 3036*mtt^5*mWW^6*s^2*t + 19236*ep*mtt^5*mWW^6*s^2*t + 44380*ep^2*mtt^5*mWW^6*s^2*t + 39660*ep^3*mtt^5*mWW^6*s^2*t + 7528*ep^4*mtt^5*mWW^6*s^2*t - 2850*mtt^4*mWW^7*s^2*t - 30700*ep*mtt^4*mWW^7*s^2*t - 99068*ep^2*mtt^4*mWW^7*s^2*t - 126708*ep^3*mtt^4*mWW^7*s^2*t - 55506*ep^4*mtt^4*mWW^7*s^2*t + 278*mtt^3*mWW^8*s^2*t + 12982*ep*mtt^3*mWW^8*s^2*t + 53426*ep^2*mtt^3*mWW^8*s^2*t + 75722*ep^3*mtt^3*mWW^8*s^2*t + 35656*ep^4*mtt^3*mWW^8*s^2*t + 396*mtt^2*mWW^9*s^2*t - 1193*ep*mtt^2*mWW^9*s^2*t - 10091*ep^2*mtt^2*mWW^9*s^2*t - 16623*ep^3*mtt^2*mWW^9*s^2*t - 8265*ep^4*mtt^2*mWW^9*s^2*t - 28*mtt*mWW^10*s^2*t + 100*ep*mtt*mWW^10*s^2*t + 754*ep^2*mtt*mWW^10*s^2*t + 1188*ep^3*mtt*mWW^10*s^2*t + 562*ep^4*mtt*mWW^10*s^2*t - 16*mWW^11*s^2*t - 68*ep*mWW^11*s^2*t - 92*ep^2*mWW^11*s^2*t - 36*ep^3*mWW^11*s^2*t + 4*ep^4*mWW^11*s^2*t + 777*ep*mtt^9*mWW*s^3*t + 4991*ep^2*mtt^9*mWW*s^3*t + 10759*ep^3*mtt^9*mWW*s^3*t + 7665*ep^4*mtt^9*mWW*s^3*t - 308*mtt^8*mWW^2*s^3*t + 5059*ep*mtt^8*mWW^2*s^3*t + 25627*ep^2*mtt^8*mWW^2*s^3*t + 34509*ep^3*mtt^8*mWW^2*s^3*t + 11929*ep^4*mtt^8*mWW^2*s^3*t - 60*mtt^7*mWW^3*s^3*t - 27037*ep*mtt^7*mWW^3*s^3*t - 125611*ep^2*mtt^7*mWW^3*s^3*t - 191411*ep^3*mtt^7*mWW^3*s^3*t - 94057*ep^4*mtt^7*mWW^3*s^3*t + 1184*mtt^6*mWW^4*s^3*t + 39561*ep*mtt^6*mWW^4*s^3*t + 167239*ep^2*mtt^6*mWW^4*s^3*t + 253439*ep^3*mtt^6*mWW^4*s^3*t + 131201*ep^4*mtt^6*mWW^4*s^3*t + 270*mtt^5*mWW^5*s^3*t - 11917*ep*mtt^5*mWW^5*s^3*t - 54179*ep^2*mtt^5*mWW^5*s^3*t - 83987*ep^3*mtt^5*mWW^5*s^3*t - 47339*ep^4*mtt^5*mWW^5*s^3*t - 2288*mtt^4*mWW^6*s^3*t - 20805*ep*mtt^4*mWW^6*s^3*t - 66931*ep^2*mtt^4*mWW^6*s^3*t - 89427*ep^3*mtt^4*mWW^6*s^3*t - 40485*ep^4*mtt^4*mWW^6*s^3*t + 912*mtt^3*mWW^7*s^3*t + 18345*ep*mtt^3*mWW^7*s^3*t + 69111*ep^2*mtt^3*mWW^7*s^3*t + 96063*ep^3*mtt^3*mWW^7*s^3*t + 45313*ep^4*mtt^3*mWW^7*s^3*t + 544*mtt^2*mWW^8*s^3*t - 3921*ep*mtt^2*mWW^8*s^3*t - 22807*ep^2*mtt^2*mWW^8*s^3*t - 34447*ep^3*mtt^2*mWW^8*s^3*t - 16313*ep^4*mtt^2*mWW^8*s^3*t - 242*mtt*mWW^9*s^3*t + 40*ep*mtt*mWW^9*s^3*t + 2808*ep^2*mtt*mWW^9*s^3*t + 4688*ep^3*mtt*mWW^9*s^3*t + 2098*ep^4*mtt*mWW^9*s^3*t - 12*mWW^10*s^3*t - 102*ep*mWW^10*s^3*t - 248*ep^2*mWW^10*s^3*t - 186*ep^3*mWW^10*s^3*t - 12*ep^4*mWW^10*s^3*t - 819*ep*mtt^8*mWW*s^4*t - 4893*ep^2*mtt^8*mWW*s^4*t - 10269*ep^3*mtt^8*mWW*s^4*t - 7315*ep^4*mtt^8*mWW*s^4*t + 420*mtt^7*mWW^2*s^4*t - 5266*ep*mtt^7*mWW^2*s^4*t - 29792*ep^2*mtt^7*mWW^2*s^4*t - 44486*ep^3*mtt^7*mWW^2*s^4*t - 18780*ep^4*mtt^7*mWW^2*s^4*t - 160*mtt^6*mWW^3*s^4*t + 24374*ep*mtt^6*mWW^3*s^4*t + 116198*ep^2*mtt^6*mWW^3*s^4*t + 179634*ep^3*mtt^6*mWW^3*s^4*t + 90050*ep^4*mtt^6*mWW^3*s^4*t - 464*mtt^5*mWW^4*s^4*t - 26260*ep*mtt^5*mWW^4*s^4*t - 110184*ep^2*mtt^5*mWW^4*s^4*t - 162372*ep^3*mtt^5*mWW^4*s^4*t - 82240*ep^4*mtt^5*mWW^4*s^4*t - 738*mtt^4*mWW^5*s^4*t - 1390*ep*mtt^4*mWW^5*s^4*t - 5730*ep^2*mtt^4*mWW^5*s^4*t - 15010*ep^3*mtt^4*mWW^5*s^4*t - 9116*ep^4*mtt^4*mWW^5*s^4*t + 1166*mtt^3*mWW^6*s^4*t + 15768*ep*mtt^3*mWW^6*s^4*t + 59950*ep^2*mtt^3*mWW^6*s^4*t + 89504*ep^3*mtt^3*mWW^6*s^4*t + 45660*ep^4*mtt^3*mWW^6*s^4*t + 54*mtt^2*mWW^7*s^4*t - 6978*ep*mtt^2*mWW^7*s^4*t - 30670*ep^2*mtt^2*mWW^7*s^4*t - 44630*ep^3*mtt^2*mWW^7*s^4*t - 21520*ep^4*mtt^2*mWW^7*s^4*t - 314*mtt*mWW^8*s^4*t + 634*ep*mtt*mWW^8*s^4*t + 5638*ep^2*mtt*mWW^8*s^4*t + 8158*ep^3*mtt*mWW^8*s^4*t + 3308*ep^4*mtt*mWW^8*s^4*t + 36*mWW^9*s^4*t - 63*ep*mWW^9*s^4*t - 517*ep^2*mWW^9*s^4*t - 529*ep^3*mWW^9*s^4*t - 47*ep^4*mWW^9*s^4*t + 609*ep*mtt^7*mWW*s^5*t + 3115*ep^2*mtt^7*mWW*s^5*t + 5999*ep^3*mtt^7*mWW*s^5*t + 4165*ep^4*mtt^7*mWW*s^5*t - 364*mtt^6*mWW^2*s^5*t + 2973*ep*mtt^6*mWW^2*s^5*t + 19817*ep^2*mtt^6*mWW^2*s^5*t + 32451*ep^3*mtt^6*mWW^2*s^5*t + 15443*ep^4*mtt^6*mWW^2*s^5*t + 174*mtt^5*mWW^3*s^5*t - 13339*ep*mtt^5*mWW^3*s^5*t - 64093*ep^2*mtt^5*mWW^3*s^5*t - 99285*ep^3*mtt^5*mWW^3*s^5*t - 50209*ep^4*mtt^5*mWW^3*s^5*t - 32*mtt^4*mWW^4*s^5*t + 9543*ep*mtt^4*mWW^4*s^5*t + 38645*ep^2*mtt^4*mWW^4*s^5*t + 52745*ep^3*mtt^4*mWW^4*s^5*t + 24955*ep^4*mtt^4*mWW^4*s^5*t + 504*mtt^3*mWW^5*s^5*t + 4705*ep*mtt^3*mWW^5*s^5*t + 21129*ep^2*mtt^3*mWW^5*s^5*t + 37639*ep^3*mtt^3*mWW^5*s^5*t + 21511*ep^4*mtt^3*mWW^5*s^5*t - 156*mtt^2*mWW^6*s^5*t - 5433*ep*mtt^2*mWW^6*s^5*t - 23831*ep^2*mtt^2*mWW^6*s^5*t - 37215*ep^3*mtt^2*mWW^6*s^5*t - 19381*ep^4*mtt^2*mWW^6*s^5*t - 174*mtt*mWW^7*s^5*t + 1053*ep*mtt*mWW^7*s^5*t + 5933*ep^2*mtt*mWW^7*s^5*t + 8299*ep^3*mtt*mWW^7*s^5*t + 3497*ep^4*mtt*mWW^7*s^5*t + 48*mWW^8*s^5*t - 111*ep*mWW^8*s^5*t - 715*ep^2*mWW^8*s^5*t - 633*ep^3*mWW^8*s^5*t + 19*ep^4*mWW^8*s^5*t - 357*ep*mtt^6*mWW*s^6*t - 1435*ep^2*mtt^6*mWW*s^6*t - 2219*ep^3*mtt^6*mWW*s^6*t - 1365*ep^4*mtt^6*mWW*s^6*t + 196*mtt^5*mWW^2*s^6*t - 632*ep*mtt^5*mWW^2*s^6*t - 6650*ep^2*mtt^5*mWW^2*s^6*t - 12384*ep^3*mtt^5*mWW^2*s^6*t - 6530*ep^4*mtt^5*mWW^2*s^6*t - 66*mtt^4*mWW^3*s^6*t + 4304*ep*mtt^4*mWW^3*s^6*t + 20160*ep^2*mtt^4*mWW^3*s^6*t + 30568*ep^3*mtt^4*mWW^3*s^6*t + 15290*ep^4*mtt^4*mWW^3*s^6*t + 86*mtt^3*mWW^4*s^6*t - 1850*ep*mtt^3*mWW^4*s^6*t - 6614*ep^2*mtt^3*mWW^4*s^6*t - 6758*ep^3*mtt^3*mWW^4*s^6*t - 2144*ep^4*mtt^3*mWW^4*s^6*t - 50*mtt^2*mWW^5*s^6*t - 1369*ep*mtt^2*mWW^5*s^6*t - 7615*ep^2*mtt^2*mWW^5*s^6*t - 14079*ep^3*mtt^2*mWW^5*s^6*t - 8135*ep^4*mtt^2*mWW^5*s^6*t - 90*mtt*mWW^6*s^6*t + 502*ep*mtt*mWW^6*s^6*t + 3412*ep^2*mtt*mWW^6*s^6*t + 5618*ep^3*mtt*mWW^6*s^6*t + 2830*ep^4*mtt*mWW^6*s^6*t + 20*mWW^7*s^6*t - 118*ep*mWW^7*s^6*t - 490*ep^2*mWW^7*s^6*t - 362*ep^3*mWW^7*s^6*t + 54*ep^4*mWW^7*s^6*t + 171*ep*mtt^5*mWW*s^7*t + 573*ep^2*mtt^5*mWW*s^7*t + 645*ep^3*mtt^5*mWW*s^7*t + 275*ep^4*mtt^5*mWW*s^7*t - 60*mtt^4*mWW^2*s^7*t - 163*ep*mtt^4*mWW^2*s^7*t + 493*ep^2*mtt^4*mWW^2*s^7*t + 1651*ep^3*mtt^4*mWW^2*s^7*t + 1071*ep^4*mtt^4*mWW^2*s^7*t + 8*mtt^3*mWW^3*s^7*t - 787*ep*mtt^3*mWW^3*s^7*t - 3357*ep^2*mtt^3*mWW^3*s^7*t - 4701*ep^3*mtt^3*mWW^3*s^7*t - 2203*ep^4*mtt^3*mWW^3*s^7*t - 8*mtt^2*mWW^4*s^7*t + 391*ep*mtt^2*mWW^4*s^7*t + 1081*ep^2*mtt^2*mWW^4*s^7*t + 609*ep^3*mtt^2*mWW^4*s^7*t - 105*ep^4*mtt^2*mWW^4*s^7*t - 40*mtt*mWW^5*s^7*t - 48*ep*mtt*mWW^5*s^7*t + 624*ep^2*mtt*mWW^5*s^7*t + 1600*ep^3*mtt*mWW^5*s^7*t + 1000*ep^4*mtt*mWW^5*s^7*t + 4*mWW^6*s^7*t - 44*ep*mWW^6*s^7*t - 182*ep^2*mWW^6*s^7*t - 188*ep^3*mWW^6*s^7*t - 38*ep^4*mWW^6*s^7*t - 57*ep*mtt^4*mWW*s^8*t - 191*ep^2*mtt^4*mWW*s^8*t - 199*ep^3*mtt^4*mWW*s^8*t - 65*ep^4*mtt^4*mWW*s^8*t + 8*mtt^3*mWW^2*s^8*t + 96*ep*mtt^3*mWW^2*s^8*t + 248*ep^2*mtt^3*mWW^2*s^8*t + 216*ep^3*mtt^3*mWW^2*s^8*t + 56*ep^4*mtt^3*mWW^2*s^8*t + 92*ep*mtt^2*mWW^3*s^8*t + 336*ep^2*mtt^2*mWW^3*s^8*t + 396*ep^3*mtt^2*mWW^3*s^8*t + 152*ep^4*mtt^2*mWW^3*s^8*t - 8*mtt*mWW^4*s^8*t - 132*ep*mtt*mWW^4*s^8*t - 380*ep^2*mtt*mWW^4*s^8*t - 372*ep^3*mtt*mWW^4*s^8*t - 116*ep^4*mtt*mWW^4*s^8*t + ep*mWW^5*s^8*t - 13*ep^2*mWW^5*s^8*t - 41*ep^3*mWW^5*s^8*t - 27*ep^4*mWW^5*s^8*t + 9*ep*mtt^3*mWW*s^9*t + 33*ep^2*mtt^3*mWW*s^9*t + 39*ep^3*mtt^3*mWW*s^9*t + 15*ep^4*mtt^3*mWW*s^9*t - 9*ep*mtt^2*mWW^2*s^9*t - 33*ep^2*mtt^2*mWW^2*s^9*t - 39*ep^3*mtt^2*mWW^2*s^9*t - 15*ep^4*mtt^2*mWW^2*s^9*t - 9*ep*mtt*mWW^3*s^9*t - 33*ep^2*mtt*mWW^3*s^9*t - 39*ep^3*mtt*mWW^3*s^9*t - 15*ep^4*mtt*mWW^3*s^9*t + 9*ep*mWW^4*s^9*t + 33*ep^2*mWW^4*s^9*t + 39*ep^3*mWW^4*s^9*t + 15*ep^4*mWW^4*s^9*t + 36*ep*mtt^12*t^2 + 192*ep^2*mtt^12*t^2 + 340*ep^3*mtt^12*t^2 + 200*ep^4*mtt^12*t^2 - 2*mtt^11*mWW*t^2 - 148*ep*mtt^11*mWW*t^2 - 610*ep^2*mtt^11*mWW*t^2 - 788*ep^3*mtt^11*mWW*t^2 - 292*ep^4*mtt^11*mWW*t^2 - 18*mtt^10*mWW^2*t^2 + 875*ep*mtt^10*mWW^2*t^2 + 3769*ep^2*mtt^10*mWW^2*t^2 + 4517*ep^3*mtt^10*mWW^2*t^2 + 1257*ep^4*mtt^10*mWW^2*t^2 - 70*mtt^9*mWW^3*t^2 - 3666*ep*mtt^9*mWW^3*t^2 - 14878*ep^2*mtt^9*mWW^3*t^2 - 19182*ep^3*mtt^9*mWW^3*t^2 - 7020*ep^4*mtt^9*mWW^3*t^2 + 902*mtt^8*mWW^4*t^2 + 10788*ep*mtt^8*mWW^4*t^2 + 36516*ep^2*mtt^8*mWW^4*t^2 + 47188*ep^3*mtt^8*mWW^4*t^2 + 19966*ep^4*mtt^8*mWW^4*t^2 - 2344*mtt^7*mWW^5*t^2 - 20694*ep*mtt^7*mWW^5*t^2 - 63738*ep^2*mtt^7*mWW^5*t^2 - 82858*ep^3*mtt^7*mWW^5*t^2 - 38446*ep^4*mtt^7*mWW^5*t^2 + 2184*mtt^6*mWW^6*t^2 + 20012*ep*mtt^6*mWW^6*t^2 + 64840*ep^2*mtt^6*mWW^6*t^2 + 89836*ep^3*mtt^6*mWW^6*t^2 + 45240*ep^4*mtt^6*mWW^6*t^2 + 266*mtt^5*mWW^7*t^2 - 1620*ep*mtt^5*mWW^7*t^2 - 14884*ep^2*mtt^5*mWW^7*t^2 - 31204*ep^3*mtt^5*mWW^7*t^2 - 20174*ep^4*mtt^5*mWW^7*t^2 - 1922*mtt^4*mWW^8*t^2 - 13724*ep*mtt^4*mWW^8*t^2 - 34072*ep^2*mtt^4*mWW^8*t^2 - 34740*ep^3*mtt^4*mWW^8*t^2 - 12022*ep^4*mtt^4*mWW^8*t^2 + 1246*mtt^3*mWW^9*t^2 + 10462*ep*mtt^3*mWW^9*t^2 + 30144*ep^2*mtt^3*mWW^9*t^2 + 36250*ep^3*mtt^3*mWW^9*t^2 + 15562*ep^4*mtt^3*mWW^9*t^2 - 218*mtt^2*mWW^10*t^2 - 2147*ep*mtt^2*mWW^10*t^2 - 6829*ep^2*mtt^2*mWW^10*t^2 - 8869*ep^3*mtt^2*mWW^10*t^2 - 4081*ep^4*mtt^2*mWW^10*t^2 - 24*mtt*mWW^11*t^2 - 174*ep*mtt*mWW^11*t^2 - 450*ep^2*mtt*mWW^11*t^2 - 490*ep^3*mtt*mWW^11*t^2 - 190*ep^4*mtt*mWW^11*t^2 - 252*ep*mtt^11*s*t^2 - 1344*ep^2*mtt^11*s*t^2 - 2380*ep^3*mtt^11*s*t^2 - 1400*ep^4*mtt^11*s*t^2 + 18*mtt^10*mWW*s*t^2 + 916*ep*mtt^10*mWW*s*t^2 + 3708*ep^2*mtt^10*mWW*s*t^2 + 4708*ep^3*mtt^10*mWW*s*t^2 + 1674*ep^4*mtt^10*mWW*s*t^2 + 116*mtt^9*mWW^2*s*t^2 - 4963*ep*mtt^9*mWW^2*s*t^2 - 21915*ep^2*mtt^9*mWW^2*s*t^2 - 26933*ep^3*mtt^9*mWW^2*s*t^2 - 7937*ep^4*mtt^9*mWW^2*s*t^2 + 150*mtt^8*mWW^3*s*t^2 + 17935*ep*mtt^8*mWW^3*s*t^2 + 76499*ep^2*mtt^8*mWW^3*s*t^2 + 102329*ep^3*mtt^8*mWW^3*s*t^2 + 39615*ep^4*mtt^8*mWW^3*s*t^2 - 3056*mtt^7*mWW^4*s*t^2 - 41197*ep*mtt^7*mWW^4*s*t^2 - 145113*ep^2*mtt^7*mWW^4*s*t^2 - 192139*ep^3*mtt^7*mWW^4*s*t^2 - 83199*ep^4*mtt^7*mWW^4*s*t^2 + 6560*mtt^6*mWW^5*s*t^2 + 58793*ep*mtt^6*mWW^5*s*t^2 + 180741*ep^2*mtt^6*mWW^5*s*t^2 + 234415*ep^3*mtt^6*mWW^5*s*t^2 + 109107*ep^4*mtt^6*mWW^5*s*t^2 - 4016*mtt^5*mWW^6*s*t^2 - 39655*ep*mtt^5*mWW^6*s*t^2 - 131811*ep^2*mtt^5*mWW^6*s*t^2 - 185337*ep^3*mtt^5*mWW^6*s*t^2 - 95229*ep^4*mtt^5*mWW^6*s*t^2 - 1722*mtt^4*mWW^7*s*t^2 - 2129*ep*mtt^4*mWW^7*s*t^2 + 21395*ep^2*mtt^4*mWW^7*s*t^2 + 57177*ep^3*mtt^4*mWW^7*s*t^2 + 39663*ep^4*mtt^4*mWW^7*s*t^2 + 2480*mtt^3*mWW^8*s*t^2 + 15209*ep*mtt^3*mWW^8*s*t^2 + 30549*ep^2*mtt^3*mWW^8*s*t^2 + 21743*ep^3*mtt^3*mWW^8*s*t^2 + 2547*ep^4*mtt^3*mWW^8*s*t^2 - 358*mtt^2*mWW^9*s*t^2 - 3933*ep*mtt^2*mWW^9*s*t^2 - 11621*ep^2*mtt^2*mWW^9*s*t^2 - 12811*ep^3*mtt^2*mWW^9*s*t^2 - 4573*ep^4*mtt^2*mWW^9*s*t^2 - 148*mtt*mWW^10*s*t^2 - 550*ep*mtt*mWW^10*s*t^2 - 638*ep^2*mtt*mWW^10*s*t^2 - 282*ep^3*mtt*mWW^10*s*t^2 - 78*ep^4*mtt*mWW^10*s*t^2 - 24*mWW^11*s*t^2 - 174*ep*mWW^11*s*t^2 - 450*ep^2*mWW^11*s*t^2 - 490*ep^3*mWW^11*s*t^2 - 190*ep^4*mWW^11*s*t^2 + 756*ep*mtt^10*s^2*t^2 + 4032*ep^2*mtt^10*s^2*t^2 + 7140*ep^3*mtt^10*s^2*t^2 + 4200*ep^4*mtt^10*s^2*t^2 - 70*mtt^9*mWW*s^2*t^2 - 2388*ep*mtt^9*mWW*s^2*t^2 - 9424*ep^2*mtt^9*mWW*s^2*t^2 - 11700*ep^3*mtt^9*mWW*s^2*t^2 - 3922*ep^4*mtt^9*mWW*s^2*t^2 - 336*mtt^8*mWW^2*s^2*t^2 + 11609*ep*mtt^8*mWW^2*s^2*t^2 + 53293*ep^2*mtt^8*mWW^2*s^2*t^2 + 67711*ep^3*mtt^8*mWW^2*s^2*t^2 + 21291*ep^4*mtt^8*mWW^2*s^2*t^2 + 156*mtt^7*mWW^3*s^2*t^2 - 36608*ep*mtt^7*mWW^3*s^2*t^2 - 165698*ep^2*mtt^7*mWW^3*s^2*t^2 - 231496*ep^3*mtt^7*mWW^3*s^2*t^2 - 95490*ep^4*mtt^7*mWW^3*s^2*t^2 + 3944*mtt^6*mWW^4*s^2*t^2 + 64162*ep*mtt^6*mWW^4*s^2*t^2 + 238200*ep^2*mtt^6*mWW^4*s^2*t^2 + 326582*ep^3*mtt^6*mWW^4*s^2*t^2 + 147112*ep^4*mtt^6*mWW^4*s^2*t^2 - 6644*mtt^5*mWW^5*s^2*t^2 - 60998*ep*mtt^5*mWW^5*s^2*t^2 - 185192*ep^2*mtt^5*mWW^5*s^2*t^2 - 238498*ep^3*mtt^5*mWW^5*s^2*t^2 - 112636*ep^4*mtt^5*mWW^5*s^2*t^2 + 1486*mtt^4*mWW^6*s^2*t^2 + 20622*ep*mtt^4*mWW^6*s^2*t^2 + 73316*ep^2*mtt^4*mWW^6*s^2*t^2 + 106338*ep^3*mtt^4*mWW^6*s^2*t^2 + 57950*ep^4*mtt^4*mWW^6*s^2*t^2 + 2540*mtt^3*mWW^7*s^2*t^2 + 7044*ep*mtt^3*mWW^7*s^2*t^2 - 6442*ep^2*mtt^3*mWW^7*s^2*t^2 - 33356*ep^3*mtt^3*mWW^7*s^2*t^2 - 25578*ep^4*mtt^3*mWW^7*s^2*t^2 - 588*mtt^2*mWW^8*s^2*t^2 - 1582*ep*mtt^2*mWW^8*s^2*t^2 + 3556*ep^2*mtt^2*mWW^8*s^2*t^2 + 13182*ep^3*mtt^2*mWW^8*s^2*t^2 + 9592*ep^4*mtt^2*mWW^8*s^2*t^2 - 606*mtt*mWW^9*s^2*t^2 - 3122*ep*mtt*mWW^9*s^2*t^2 - 6252*ep^2*mtt*mWW^9*s^2*t^2 - 5966*ep^3*mtt*mWW^9*s^2*t^2 - 2342*ep^4*mtt*mWW^9*s^2*t^2 + 118*mWW^10*s^2*t^2 + 505*ep*mWW^10*s^2*t^2 + 611*ep^2*mWW^10*s^2*t^2 + 63*ep^3*mWW^10*s^2*t^2 - 177*ep^4*mWW^10*s^2*t^2 - 1260*ep*mtt^9*s^3*t^2 - 6720*ep^2*mtt^9*s^3*t^2 - 11900*ep^3*mtt^9*s^3*t^2 - 7000*ep^4*mtt^9*s^3*t^2 + 154*mtt^8*mWW*s^3*t^2 + 3380*ep*mtt^8*mWW*s^3*t^2 + 12836*ep^2*mtt^8*mWW*s^3*t^2 + 15460*ep^3*mtt^8*mWW*s^3*t^2 + 4730*ep^4*mtt^8*mWW*s^3*t^2 + 570*mtt^7*mWW^2*s^3*t^2 - 14179*ep*mtt^7*mWW^2*s^3*t^2 - 69507*ep^2*mtt^7*mWW^2*s^3*t^2 - 92509*ep^3*mtt^7*mWW^2*s^3*t^2 - 31351*ep^4*mtt^7*mWW^2*s^3*t^2 - 674*mtt^6*mWW^3*s^3*t^2 + 40789*ep*mtt^6*mWW^3*s^3*t^2 + 196637*ep^2*mtt^6*mWW^3*s^3*t^2 + 288243*ep^3*mtt^6*mWW^3*s^3*t^2 + 127245*ep^4*mtt^6*mWW^3*s^3*t^2 - 2642*mtt^5*mWW^4*s^3*t^2 - 54451*ep*mtt^5*mWW^4*s^3*t^2 - 212951*ep^2*mtt^5*mWW^4*s^3*t^2 - 304197*ep^3*mtt^5*mWW^4*s^3*t^2 - 144831*ep^4*mtt^5*mWW^4*s^3*t^2 + 3062*mtt^4*mWW^5*s^3*t^2 + 28127*ep*mtt^4*mWW^5*s^3*t^2 + 78523*ep^2*mtt^4*mWW^5*s^3*t^2 + 96305*ep^3*mtt^4*mWW^5*s^3*t^2 + 47615*ep^4*mtt^4*mWW^5*s^3*t^2 + 952*mtt^3*mWW^6*s^3*t^2 + 3789*ep*mtt^3*mWW^6*s^3*t^2 + 11449*ep^2*mtt^3*mWW^6*s^3*t^2 + 16683*ep^3*mtt^3*mWW^6*s^3*t^2 + 5735*ep^4*mtt^3*mWW^6*s^3*t^2 - 1372*mtt^2*mWW^7*s^3*t^2 - 5329*ep*mtt^2*mWW^7*s^3*t^2 - 7117*ep^2*mtt^2*mWW^7*s^3*t^2 - 4159*ep^3*mtt^2*mWW^7*s^3*t^2 - 551*ep^4*mtt^2*mWW^7*s^3*t^2 - 328*mtt*mWW^8*s^3*t^2 - 2167*ep*mtt*mWW^8*s^3*t^2 - 5027*ep^2*mtt*mWW^8*s^3*t^2 - 4561*ep^3*mtt*mWW^8*s^3*t^2 - 1309*ep^4*mtt*mWW^8*s^3*t^2 + 278*mWW^9*s^3*t^2 + 1301*ep*mWW^9*s^3*t^2 + 1877*ep^2*mWW^9*s^3*t^2 + 635*ep^3*mWW^9*s^3*t^2 - 283*ep^4*mWW^9*s^3*t^2 + 1260*ep*mtt^8*s^4*t^2 + 6720*ep^2*mtt^8*s^4*t^2 + 11900*ep^3*mtt^8*s^4*t^2 + 7000*ep^4*mtt^8*s^4*t^2 - 210*mtt^7*mWW*s^4*t^2 - 2780*ep*mtt^7*mWW*s^4*t^2 - 9900*ep^2*mtt^7*mWW*s^4*t^2 - 11420*ep^3*mtt^7*mWW*s^4*t^2 - 2970*ep^4*mtt^7*mWW*s^4*t^2 - 610*mtt^6*mWW^2*s^4*t^2 + 9215*ep*mtt^6*mWW^2*s^4*t^2 + 51335*ep^2*mtt^6*mWW^2*s^4*t^2 + 73345*ep^3*mtt^6*mWW^2*s^4*t^2 + 27195*ep^4*mtt^6*mWW^2*s^4*t^2 + 590*mtt^5*mWW^3*s^4*t^2 - 27430*ep*mtt^5*mWW^3*s^4*t^2 - 138700*ep^2*mtt^5*mWW^3*s^4*t^2 - 213066*ep^3*mtt^5*mWW^3*s^4*t^2 - 100610*ep^4*mtt^5*mWW^3*s^4*t^2 + 1278*mtt^4*mWW^4*s^4*t^2 + 28420*ep*mtt^4*mWW^4*s^4*t^2 + 112534*ep^2*mtt^4*mWW^4*s^4*t^2 + 165828*ep^3*mtt^4*mWW^4*s^4*t^2 + 83908*ep^4*mtt^4*mWW^4*s^4*t^2 - 702*mtt^3*mWW^5*s^4*t^2 - 4084*ep*mtt^3*mWW^5*s^4*t^2 - 752*ep^2*mtt^3*mWW^5*s^4*t^2 + 8220*ep^3*mtt^3*mWW^5*s^4*t^2 + 3158*ep^4*mtt^3*mWW^5*s^4*t^2 - 690*mtt^2*mWW^6*s^4*t^2 - 6811*ep*mtt^2*mWW^6*s^4*t^2 - 28363*ep^2*mtt^2*mWW^6*s^4*t^2 - 46149*ep^3*mtt^2*mWW^6*s^4*t^2 - 24131*ep^4*mtt^2*mWW^6*s^4*t^2 + 250*mtt*mWW^7*s^4*t^2 + 1930*ep*mtt*mWW^7*s^4*t^2 + 7492*ep^2*mtt*mWW^7*s^4*t^2 + 13142*ep^3*mtt*mWW^7*s^4*t^2 + 7826*ep^4*mtt*mWW^7*s^4*t^2 + 94*mWW^8*s^4*t^2 + 280*ep*mWW^8*s^4*t^2 - 366*ep^2*mWW^8*s^4*t^2 - 1800*ep^3*mWW^8*s^4*t^2 - 1376*ep^4*mWW^8*s^4*t^2 - 756*ep*mtt^7*s^5*t^2 - 4032*ep^2*mtt^7*s^5*t^2 - 7140*ep^3*mtt^7*s^5*t^2 - 4200*ep^4*mtt^7*s^5*t^2 + 182*mtt^6*mWW*s^5*t^2 + 1308*ep*mtt^6*mWW*s^5*t^2 + 4100*ep^2*mtt^6*mWW*s^5*t^2 + 4428*ep^3*mtt^6*mWW*s^5*t^2 + 782*ep^4*mtt^6*mWW*s^5*t^2 + 408*mtt^5*mWW^2*s^5*t^2 - 2545*ep*mtt^5*mWW^2*s^5*t^2 - 20169*ep^2*mtt^5*mWW^2*s^5*t^2 - 32807*ep^3*mtt^5*mWW^2*s^5*t^2 - 13687*ep^4*mtt^5*mWW^2*s^5*t^2 - 70*mtt^4*mWW^3*s^5*t^2 + 11561*ep*mtt^4*mWW^3*s^5*t^2 + 58093*ep^2*mtt^4*mWW^3*s^5*t^2 + 92431*ep^3*mtt^4*mWW^3*s^5*t^2 + 46385*ep^4*mtt^4*mWW^3*s^5*t^2 - 524*mtt^3*mWW^4*s^5*t^2 - 8777*ep*mtt^3*mWW^4*s^5*t^2 - 32053*ep^2*mtt^3*mWW^4*s^5*t^2 - 46975*ep^3*mtt^3*mWW^4*s^5*t^2 - 25143*ep^4*mtt^3*mWW^4*s^5*t^2 + 50*mtt^2*mWW^5*s^5*t^2 - 2169*ep*mtt^2*mWW^5*s^5*t^2 - 15329*ep^2*mtt^2*mWW^5*s^5*t^2 - 27631*ep^3*mtt^2*mWW^5*s^5*t^2 - 14233*ep^4*mtt^2*mWW^5*s^5*t^2 + 108*mtt*mWW^6*s^5*t^2 + 2418*ep*mtt*mWW^6*s^5*t^2 + 12402*ep^2*mtt*mWW^6*s^5*t^2 + 21926*ep^3*mtt*mWW^6*s^5*t^2 + 12362*ep^4*mtt*mWW^6*s^5*t^2 - 58*mWW^7*s^5*t^2 - 560*ep*mWW^7*s^5*t^2 - 2244*ep^2*mWW^7*s^5*t^2 - 3848*ep^3*mWW^7*s^5*t^2 - 2266*ep^4*mWW^7*s^5*t^2 + 252*ep*mtt^6*s^6*t^2 + 1344*ep^2*mtt^6*s^6*t^2 + 2380*ep^3*mtt^6*s^6*t^2 + 1400*ep^4*mtt^6*s^6*t^2 - 98*mtt^5*mWW*s^6*t^2 - 316*ep*mtt^5*mWW*s^6*t^2 - 688*ep^2*mtt^5*mWW*s^6*t^2 - 668*ep^3*mtt^5*mWW*s^6*t^2 + 26*ep^4*mtt^5*mWW*s^6*t^2 - 156*mtt^4*mWW^2*s^6*t^2 - 277*ep*mtt^4*mWW^2*s^6*t^2 + 2855*ep^2*mtt^4*mWW^2*s^6*t^2 + 6893*ep^3*mtt^4*mWW^2*s^6*t^2 + 3517*ep^4*mtt^4*mWW^2*s^6*t^2 - 120*mtt^3*mWW^3*s^6*t^2 - 2860*ep*mtt^3*mWW^3*s^6*t^2 - 12874*ep^2*mtt^3*mWW^3*s^6*t^2 - 20700*ep^3*mtt^3*mWW^3*s^6*t^2 - 10950*ep^4*mtt^3*mWW^3*s^6*t^2 + 84*mtt^2*mWW^4*s^6*t^2 + 964*ep*mtt^2*mWW^4*s^6*t^2 + 2390*ep^2*mtt^2*mWW^4*s^6*t^2 + 2852*ep^3*mtt^2*mWW^4*s^6*t^2 + 1742*ep^4*mtt^2*mWW^4*s^6*t^2 + 26*mtt*mWW^5*s^6*t^2 + 1172*ep*mtt*mWW^5*s^6*t^2 + 6502*ep^2*mtt*mWW^5*s^6*t^2 + 11388*ep^3*mtt*mWW^5*s^6*t^2 + 6192*ep^4*mtt*mWW^5*s^6*t^2 - 24*mWW^6*s^6*t^2 - 375*ep*mWW^6*s^6*t^2 - 1833*ep^2*mWW^6*s^6*t^2 - 3297*ep^3*mWW^6*s^6*t^2 - 1927*ep^4*mWW^6*s^6*t^2 - 36*ep*mtt^5*s^7*t^2 - 192*ep^2*mtt^5*s^7*t^2 - 340*ep^3*mtt^5*s^7*t^2 - 200*ep^4*mtt^5*s^7*t^2 + 30*mtt^4*mWW*s^7*t^2 + 28*ep*mtt^4*mWW*s^7*t^2 - 36*ep^2*mtt^4*mWW*s^7*t^2 - 20*ep^3*mtt^4*mWW*s^7*t^2 - 18*ep^4*mtt^4*mWW*s^7*t^2 + 26*mtt^3*mWW^2*s^7*t^2 + 311*ep*mtt^3*mWW^2*s^7*t^2 + 487*ep^2*mtt^3*mWW^2*s^7*t^2 - 71*ep^3*mtt^3*mWW^2*s^7*t^2 - 241*ep^4*mtt^3*mWW^2*s^7*t^2 + 34*mtt^2*mWW^3*s^7*t^2 + 243*ep*mtt^2*mWW^3*s^7*t^2 + 803*ep^2*mtt^2*mWW^3*s^7*t^2 + 1285*ep^3*mtt^2*mWW^3*s^7*t^2 + 755*ep^4*mtt^2*mWW^3*s^7*t^2 + 14*mtt*mWW^4*s^7*t^2 + 81*ep*mtt*mWW^4*s^7*t^2 + 461*ep^2*mtt*mWW^4*s^7*t^2 + 871*ep^3*mtt*mWW^4*s^7*t^2 + 461*ep^4*mtt*mWW^4*s^7*t^2 - 8*mWW^5*s^7*t^2 - 147*ep*mWW^5*s^7*t^2 - 755*ep^2*mWW^5*s^7*t^2 - 1341*ep^3*mWW^5*s^7*t^2 - 757*ep^4*mWW^5*s^7*t^2 - 4*mtt^3*mWW*s^8*t^2 + 14*ep^2*mtt^3*mWW*s^8*t^2 - 10*ep^4*mtt^3*mWW*s^8*t^2 - 46*ep*mtt^2*mWW^2*s^8*t^2 - 148*ep^2*mtt^2*mWW^2*s^8*t^2 - 146*ep^3*mtt^2*mWW^2*s^8*t^2 - 44*ep^4*mtt^2*mWW^2*s^8*t^2 + 4*mtt*mWW^3*s^8*t^2 + 36*ep*mtt*mWW^3*s^8*t^2 + 118*ep^2*mtt*mWW^3*s^8*t^2 + 156*ep^3*mtt*mWW^3*s^8*t^2 + 70*ep^4*mtt*mWW^3*s^8*t^2 + 10*ep*mWW^4*s^8*t^2 + 16*ep^2*mWW^4*s^8*t^2 - 10*ep^3*mWW^4*s^8*t^2 - 16*ep^4*mWW^4*s^8*t^2 - 156*ep*mtt^11*t^3 - 824*ep^2*mtt^11*t^3 - 1444*ep^3*mtt^11*t^3 - 840*ep^4*mtt^11*t^3 + 785*ep*mtt^10*mWW*t^3 + 3899*ep^2*mtt^10*mWW*t^3 + 6343*ep^3*mtt^10*mWW*t^3 + 3389*ep^4*mtt^10*mWW*t^3 + 88*mtt^9*mWW^2*t^3 - 2688*ep*mtt^9*mWW^2*t^3 - 13600*ep^2*mtt^9*mWW^2*t^3 - 20440*ep^3*mtt^9*mWW^2*t^3 - 9488*ep^4*mtt^9*mWW^2*t^3 - 428*mtt^8*mWW^3*t^3 + 5202*ep*mtt^8*mWW^3*t^3 + 29074*ep^2*mtt^8*mWW^3*t^3 + 43286*ep^3*mtt^8*mWW^3*t^3 + 18866*ep^4*mtt^8*mWW^3*t^3 + 136*mtt^7*mWW^4*t^3 - 8318*ep*mtt^7*mWW^4*t^3 - 38390*ep^2*mtt^7*mWW^4*t^3 - 53394*ep^3*mtt^7*mWW^4*t^3 - 21810*ep^4*mtt^7*mWW^4*t^3 + 2420*mtt^6*mWW^5*t^3 + 20554*ep*mtt^6*mWW^5*t^3 + 58166*ep^2*mtt^6*mWW^5*t^3 + 66334*ep^3*mtt^6*mWW^5*t^3 + 25166*ep^4*mtt^6*mWW^5*t^3 - 5360*mtt^5*mWW^6*t^3 - 38330*ep*mtt^5*mWW^6*t^3 - 99242*ep^2*mtt^5*mWW^6*t^3 - 110854*ep^3*mtt^5*mWW^6*t^3 - 45030*ep^4*mtt^5*mWW^6*t^3 + 4572*mtt^4*mWW^7*t^3 + 35378*ep*mtt^4*mWW^7*t^3 + 98482*ep^2*mtt^4*mWW^7*t^3 + 118054*ep^3*mtt^4*mWW^7*t^3 + 51802*ep^4*mtt^4*mWW^7*t^3 - 1272*mtt^3*mWW^8*t^3 - 12142*ep*mtt^3*mWW^8*t^3 - 38842*ep^2*mtt^3*mWW^8*t^3 - 51522*ep^3*mtt^3*mWW^8*t^3 - 24462*ep^4*mtt^3*mWW^8*t^3 - 356*mtt^2*mWW^9*t^3 - 1807*ep*mtt^2*mWW^9*t^3 - 2853*ep^2*mtt^2*mWW^9*t^3 - 1137*ep^3*mtt^2*mWW^9*t^3 + 409*ep^4*mtt^2*mWW^9*t^3 + 200*mtt*mWW^10*t^3 + 1522*ep*mtt*mWW^10*t^3 + 4130*ep^2*mtt*mWW^10*t^3 + 4774*ep^3*mtt*mWW^10*t^3 + 1998*ep^4*mtt*mWW^10*t^3 + 984*ep*mtt^10*s*t^3 + 5192*ep^2*mtt^10*s*t^3 + 9088*ep^3*mtt^10*s*t^3 + 5280*ep^4*mtt^10*s*t^3 - 26*mtt^9*mWW*s*t^3 - 4433*ep*mtt^9*mWW*s*t^3 - 21639*ep^2*mtt^9*mWW*s*t^3 - 34943*ep^3*mtt^9*mWW*s*t^3 - 18543*ep^4*mtt^9*mWW*s*t^3 - 332*mtt^8*mWW^2*s*t^3 + 13485*ep*mtt^8*mWW^2*s*t^3 + 66995*ep^2*mtt^8*mWW^2*s*t^3 + 99987*ep^3*mtt^8*mWW^2*s*t^3 + 45961*ep^4*mtt^8*mWW^2*s*t^3 + 1652*mtt^7*mWW^3*s*t^3 - 23205*ep*mtt^7*mWW^3*s*t^3 - 127531*ep^2*mtt^7*mWW^3*s*t^3 - 190171*ep^3*mtt^7*mWW^3*s*t^3 - 83305*ep^4*mtt^7*mWW^3*s*t^3 - 420*mtt^6*mWW^4*s*t^3 + 28313*ep*mtt^6*mWW^4*s*t^3 + 130651*ep^2*mtt^6*mWW^4*s*t^3 + 182343*ep^3*mtt^6*mWW^4*s*t^3 + 74745*ep^4*mtt^6*mWW^4*s*t^3 - 6290*mtt^5*mWW^5*s*t^3 - 45117*ep*mtt^5*mWW^5*s*t^3 - 109083*ep^2*mtt^5*mWW^5*s*t^3 - 104251*ep^3*mtt^5*mWW^5*s*t^3 - 29803*ep^4*mtt^5*mWW^5*s*t^3 + 9708*mtt^4*mWW^6*s*t^3 + 57173*ep*mtt^4*mWW^6*s*t^3 + 115887*ep^2*mtt^4*mWW^6*s*t^3 + 94267*ep^3*mtt^4*mWW^6*s*t^3 + 24421*ep^4*mtt^4*mWW^6*s*t^3 - 4464*mtt^3*mWW^7*s*t^3 - 31879*ep*mtt^3*mWW^7*s*t^3 - 78753*ep^2*mtt^3*mWW^7*s*t^3 - 81425*ep^3*mtt^3*mWW^7*s*t^3 - 30375*ep^4*mtt^3*mWW^7*s*t^3 - 116*mtt^2*mWW^8*s*t^3 + 4107*ep*mtt^2*mWW^8*s*t^3 + 19657*ep^2*mtt^2*mWW^8*s*t^3 + 28981*ep^3*mtt^2*mWW^8*s*t^3 + 13899*ep^4*mtt^2*mWW^8*s*t^3 + 88*mtt*mWW^9*s*t^3 - 950*ep*mtt*mWW^9*s*t^3 - 5506*ep^2*mtt*mWW^9*s*t^3 - 8650*ep^3*mtt*mWW^9*s*t^3 - 4278*ep^4*mtt*mWW^9*s*t^3 + 200*mWW^10*s*t^3 + 1522*ep*mWW^10*s*t^3 + 4130*ep^2*mWW^10*s*t^3 + 4774*ep^3*mWW^10*s*t^3 + 1998*ep^4*mWW^10*s*t^3 - 2628*ep*mtt^9*s^2*t^3 - 13848*ep^2*mtt^9*s^2*t^3 - 24204*ep^3*mtt^9*s^2*t^3 - 14040*ep^4*mtt^9*s^2*t^3 + 150*mtt^8*mWW*s^2*t^3 + 10505*ep*mtt^8*mWW*s^2*t^3 + 50047*ep^2*mtt^8*mWW*s^2*t^3 + 80031*ep^3*mtt^8*mWW*s^2*t^3 + 42099*ep^4*mtt^8*mWW*s^2*t^3 + 462*mtt^7*mWW^2*s^2*t^3 - 27330*ep*mtt^7*mWW^2*s^2*t^3 - 133914*ep^2*mtt^7*mWW^2*s^2*t^3 - 198726*ep^3*mtt^7*mWW^2*s^2*t^3 - 90300*ep^4*mtt^7*mWW^2*s^2*t^3 - 2518*mtt^6*mWW^3*s^2*t^3 + 41458*ep*mtt^6*mWW^3*s^2*t^3 + 225178*ep^2*mtt^6*mWW^3*s^2*t^3 + 337294*ep^3*mtt^6*mWW^3*s^2*t^3 + 148796*ep^4*mtt^6*mWW^3*s^2*t^3 + 202*mtt^5*mWW^4*s^2*t^3 - 39132*ep*mtt^5*mWW^4*s^2*t^3 - 177484*ep^2*mtt^5*mWW^4*s^2*t^3 - 249468*ep^3*mtt^5*mWW^4*s^2*t^3 - 104262*ep^4*mtt^5*mWW^4*s^2*t^3 + 6420*mtt^4*mWW^5*s^2*t^3 + 32394*ep*mtt^4*mWW^5*s^2*t^3 + 44502*ep^2*mtt^4*mWW^5*s^2*t^3 + 3454*ep^3*mtt^4*mWW^5*s^2*t^3 - 19730*ep^4*mtt^4*mWW^5*s^2*t^3 - 5456*mtt^3*mWW^6*s^2*t^3 - 15452*ep*mtt^3*mWW^6*s^2*t^3 + 20216*ep^2*mtt^3*mWW^6*s^2*t^3 + 85572*ep^3*mtt^3*mWW^6*s^2*t^3 + 58112*ep^4*mtt^3*mWW^6*s^2*t^3 - 344*mtt^2*mWW^7*s^2*t^3 - 4398*ep*mtt^2*mWW^7*s^2*t^3 - 21218*ep^2*mtt^2*mWW^7*s^2*t^3 - 37586*ep^3*mtt^2*mWW^7*s^2*t^3 - 21318*ep^4*mtt^2*mWW^7*s^2*t^3 + 1040*mtt*mWW^8*s^2*t^3 + 3410*ep*mtt*mWW^8*s^2*t^3 + 1786*ep^2*mtt*mWW^8*s^2*t^3 - 3114*ep^3*mtt*mWW^8*s^2*t^3 - 2578*ep^4*mtt*mWW^8*s^2*t^3 + 44*mWW^9*s^2*t^3 + 1173*ep*mWW^9*s^2*t^3 + 4735*ep^2*mWW^9*s^2*t^3 + 6747*ep^3*mWW^9*s^2*t^3 + 3221*ep^4*mWW^9*s^2*t^3 + 3840*ep*mtt^8*s^3*t^3 + 20200*ep^2*mtt^8*s^3*t^3 + 35240*ep^3*mtt^8*s^3*t^3 + 20400*ep^4*mtt^8*s^3*t^3 - 360*mtt^7*mWW*s^3*t^3 - 13505*ep*mtt^7*mWW*s^3*t^3 - 62115*ep^2*mtt^7*mWW*s^3*t^3 - 98015*ep^3*mtt^7*mWW*s^3*t^3 - 50965*ep^4*mtt^7*mWW*s^3*t^3 - 308*mtt^6*mWW^2*s^3*t^3 + 28019*ep*mtt^6*mWW^2*s^3*t^3 + 137145*ep^2*mtt^6*mWW^2*s^3*t^3 + 203221*ep^3*mtt^6*mWW^2*s^3*t^3 + 91075*ep^4*mtt^6*mWW^2*s^3*t^3 + 1864*mtt^5*mWW^3*s^3*t^3 - 37673*ep*mtt^5*mWW^3*s^3*t^3 - 203171*ep^2*mtt^5*mWW^3*s^3*t^3 - 306935*ep^3*mtt^5*mWW^3*s^3*t^3 - 136741*ep^4*mtt^5*mWW^3*s^3*t^3 + 568*mtt^4*mWW^4*s^3*t^3 + 28581*ep*mtt^4*mWW^4*s^3*t^3 + 122947*ep^2*mtt^4*mWW^4*s^3*t^3 + 174915*ep^3*mtt^4*mWW^4*s^3*t^3 + 76573*ep^4*mtt^4*mWW^4*s^3*t^3 - 3368*mtt^3*mWW^5*s^3*t^3 - 6771*ep*mtt^3*mWW^5*s^3*t^3 + 24267*ep^2*mtt^3*mWW^5*s^3*t^3 + 66299*ep^3*mtt^3*mWW^5*s^3*t^3 + 39909*ep^4*mtt^3*mWW^5*s^3*t^3 + 696*mtt^2*mWW^6*s^3*t^3 - 10161*ep*mtt^2*mWW^6*s^3*t^3 - 63363*ep^2*mtt^2*mWW^6*s^3*t^3 - 106719*ep^3*mtt^2*mWW^6*s^3*t^3 - 55237*ep^4*mtt^2*mWW^6*s^3*t^3 + 1424*mtt*mWW^7*s^3*t^3 + 10081*ep*mtt*mWW^7*s^3*t^3 + 27911*ep^2*mtt*mWW^7*s^3*t^3 + 34279*ep^3*mtt*mWW^7*s^3*t^3 + 15313*ep^4*mtt*mWW^7*s^3*t^3 - 516*mWW^8*s^3*t^3 - 2411*ep*mWW^8*s^3*t^3 - 3821*ep^2*mWW^8*s^3*t^3 - 2285*ep^3*mWW^8*s^3*t^3 - 327*ep^4*mWW^8*s^3*t^3 - 3300*ep*mtt^7*s^4*t^3 - 17320*ep^2*mtt^7*s^4*t^3 - 30140*ep^3*mtt^7*s^4*t^3 - 17400*ep^4*mtt^7*s^4*t^3 + 460*mtt^6*mWW*s^4*t^3 + 10155*ep*mtt^6*mWW*s^4*t^3 + 44305*ep^2*mtt^6*mWW*s^4*t^3 + 68605*ep^3*mtt^6*mWW*s^4*t^3 + 35115*ep^4*mtt^6*mWW*s^4*t^3 + 172*mtt^5*mWW^2*s^4*t^3 - 14396*ep*mtt^5*mWW^2*s^4*t^3 - 73340*ep^2*mtt^5*mWW^2*s^4*t^3 - 109964*ep^3*mtt^5*mWW^2*s^4*t^3 - 48440*ep^4*mtt^5*mWW^2*s^4*t^3 - 588*mtt^4*mWW^3*s^4*t^3 + 18196*ep*mtt^4*mWW^3*s^4*t^3 + 97304*ep^2*mtt^4*mWW^3*s^4*t^3 + 149028*ep^3*mtt^4*mWW^3*s^4*t^3 + 67324*ep^4*mtt^4*mWW^3*s^4*t^3 - 700*mtt^3*mWW^4*s^4*t^3 - 11088*ep*mtt^3*mWW^4*s^4*t^3 - 43356*ep^2*mtt^3*mWW^4*s^4*t^3 - 63536*ep^3*mtt^3*mWW^4*s^4*t^3 - 30568*ep^4*mtt^3*mWW^4*s^4*t^3 + 764*mtt^2*mWW^5*s^4*t^3 - 3001*ep*mtt^2*mWW^5*s^4*t^3 - 25979*ep^2*mtt^2*mWW^5*s^4*t^3 - 42719*ep^3*mtt^2*mWW^5*s^4*t^3 - 19897*ep^4*mtt^2*mWW^5*s^4*t^3 + 280*mtt*mWW^6*s^4*t^3 + 5784*ep*mtt*mWW^6*s^4*t^3 + 23832*ep^2*mtt*mWW^6*s^4*t^3 + 34416*ep^3*mtt*mWW^6*s^4*t^3 + 16088*ep^4*mtt*mWW^6*s^4*t^3 - 356*mWW^7*s^4*t^3 - 2190*ep*mWW^7*s^4*t^3 - 5190*ep^2*mWW^7*s^4*t^3 - 5562*ep^3*mWW^7*s^4*t^3 - 2222*ep^4*mWW^7*s^4*t^3 + 1656*ep*mtt^6*s^5*t^3 + 8664*ep^2*mtt^6*s^5*t^3 + 15024*ep^3*mtt^6*s^5*t^3 + 8640*ep^4*mtt^6*s^5*t^3 - 330*mtt^5*mWW*s^5*t^3 - 4475*ep*mtt^5*mWW*s^5*t^3 - 17989*ep^2*mtt^5*mWW*s^5*t^3 - 27093*ep^3*mtt^5*mWW*s^5*t^3 - 13569*ep^4*mtt^5*mWW*s^5*t^3 - 156*mtt^4*mWW^2*s^5*t^3 + 2547*ep*mtt^4*mWW^2*s^5*t^3 + 16965*ep^2*mtt^4*mWW^2*s^5*t^3 + 27261*ep^3*mtt^4*mWW^2*s^5*t^3 + 11703*ep^4*mtt^4*mWW^2*s^5*t^3 - 32*mtt^3*mWW^3*s^5*t^3 - 4297*ep*mtt^3*mWW^3*s^5*t^3 - 22255*ep^2*mtt^3*mWW^3*s^5*t^3 - 34855*ep^3*mtt^3*mWW^3*s^5*t^3 - 16097*ep^4*mtt^3*mWW^3*s^5*t^3 + 176*mtt^2*mWW^4*s^5*t^3 + 1327*ep*mtt^2*mWW^4*s^5*t^3 + 4945*ep^2*mtt^2*mWW^4*s^5*t^3 + 8937*ep^3*mtt^2*mWW^4*s^5*t^3 + 5671*ep^4*mtt^2*mWW^4*s^5*t^3 + 66*mtt*mWW^5*s^5*t^3 + 2232*ep*mtt*mWW^5*s^5*t^3 + 9344*ep^2*mtt*mWW^5*s^5*t^3 + 12584*ep^3*mtt*mWW^5*s^5*t^3 + 5086*ep^4*mtt*mWW^5*s^5*t^3 - 12*mWW^6*s^5*t^3 - 430*ep*mWW^6*s^5*t^3 - 1978*ep^2*mWW^6*s^5*t^3 - 3010*ep^3*mWW^6*s^5*t^3 - 1434*ep^4*mWW^6*s^5*t^3 - 444*ep*mtt^5*s^6*t^3 - 2312*ep^2*mtt^5*s^6*t^3 - 3988*ep^3*mtt^5*s^6*t^3 - 2280*ep^4*mtt^5*s^6*t^3 + 126*mtt^4*mWW*s^6*t^3 + 1083*ep*mtt^4*mWW*s^6*t^3 + 3829*ep^2*mtt^4*mWW*s^6*t^3 + 5533*ep^3*mtt^4*mWW*s^6*t^3 + 2693*ep^4*mtt^4*mWW*s^6*t^3 + 94*mtt^3*mWW^2*s^6*t^3 + 574*ep*mtt^3*mWW^2*s^6*t^3 + 310*ep^2*mtt^3*mWW^2*s^6*t^3 - 726*ep^3*mtt^3*mWW^2*s^6*t^3 - 236*ep^4*mtt^3*mWW^2*s^6*t^3 + 46*mtt^2*mWW^3*s^6*t^3 + 224*ep*mtt^2*mWW^3*s^6*t^3 + 1060*ep^2*mtt^2*mWW^3*s^6*t^3 + 1920*ep^3*mtt^2*mWW^3*s^6*t^3 + 974*ep^4*mtt^2*mWW^3*s^6*t^3 + 34*mtt*mWW^4*s^6*t^3 + 294*ep*mtt*mWW^4*s^6*t^3 + 634*ep^2*mtt*mWW^4*s^6*t^3 + 114*ep^3*mtt*mWW^4*s^6*t^3 - 420*ep^4*mtt*mWW^4*s^6*t^3 - 12*mWW^5*s^6*t^3 - 291*ep*mWW^5*s^6*t^3 - 1217*ep^2*mWW^5*s^6*t^3 - 1701*ep^3*mWW^5*s^6*t^3 - 731*ep^4*mWW^5*s^6*t^3 + 48*ep*mtt^4*s^7*t^3 + 248*ep^2*mtt^4*s^7*t^3 + 424*ep^3*mtt^4*s^7*t^3 + 240*ep^4*mtt^4*s^7*t^3 - 20*mtt^3*mWW*s^7*t^3 - 115*ep*mtt^3*mWW*s^7*t^3 - 337*ep^2*mtt^3*mWW*s^7*t^3 - 461*ep^3*mtt^3*mWW*s^7*t^3 - 219*ep^4*mtt^3*mWW*s^7*t^3 - 20*mtt^2*mWW^2*s^7*t^3 - 211*ep*mtt^2*mWW^2*s^7*t^3 - 561*ep^2*mtt^2*mWW^2*s^7*t^3 - 613*ep^3*mtt^2*mWW^2*s^7*t^3 - 275*ep^4*mtt^2*mWW^2*s^7*t^3 + 4*mtt*mWW^3*s^7*t^3 + 95*ep*mtt*mWW^3*s^7*t^3 + 341*ep^2*mtt*mWW^3*s^7*t^3 + 433*ep^3*mtt*mWW^3*s^7*t^3 + 183*ep^4*mtt*mWW^3*s^7*t^3 + 4*mWW^4*s^7*t^3 + 23*ep*mWW^4*s^7*t^3 + 53*ep^2*mWW^4*s^7*t^3 + 89*ep^3*mWW^4*s^7*t^3 + 71*ep^4*mWW^4*s^7*t^3 + 252*ep*mtt^10*t^4 + 1320*ep^2*mtt^10*t^4 + 2292*ep^3*mtt^10*t^4 + 1320*ep^4*mtt^10*t^4 + 12*mtt^9*mWW*t^4 - 1208*ep*mtt^9*mWW*t^4 - 6360*ep^2*mtt^9*mWW*t^4 - 10760*ep^3*mtt^9*mWW*t^4 - 5972*ep^4*mtt^9*mWW*t^4 - 120*mtt^8*mWW^2*t^4 + 3600*ep*mtt^8*mWW^2*t^4 + 19220*ep^2*mtt^8*mWW^2*t^4 + 30856*ep^3*mtt^8*mWW^2*t^4 + 15756*ep^4*mtt^8*mWW^2*t^4 + 876*mtt^7*mWW^3*t^4 - 4074*ep*mtt^7*mWW^3*t^4 - 31890*ep^2*mtt^7*mWW^3*t^4 - 53526*ep^3*mtt^7*mWW^3*t^4 - 26506*ep^4*mtt^7*mWW^3*t^4 - 2524*mtt^6*mWW^4*t^4 - 5358*ep*mtt^6*mWW^4*t^4 + 11062*ep^2*mtt^6*mWW^4*t^4 + 31734*ep^3*mtt^6*mWW^4*t^4 + 16990*ep^4*mtt^6*mWW^4*t^4 + 2916*mtt^5*mWW^5*t^4 + 15280*ep*mtt^5*mWW^5*t^4 + 30504*ep^2*mtt^5*mWW^5*t^4 + 29488*ep^3*mtt^5*mWW^5*t^4 + 12788*ep^4*mtt^5*mWW^5*t^4 - 416*mtt^4*mWW^6*t^4 - 5580*ep*mtt^4*mWW^6*t^4 - 22256*ep^2*mtt^4*mWW^6*t^4 - 34700*ep^3*mtt^4*mWW^6*t^4 - 18840*ep^4*mtt^4*mWW^6*t^4 - 1964*mtt^3*mWW^7*t^4 - 11098*ep*mtt^3*mWW^7*t^4 - 21586*ep^2*mtt^3*mWW^7*t^4 - 16486*ep^3*mtt^3*mWW^7*t^4 - 3698*ep^4*mtt^3*mWW^7*t^4 + 1620*mtt^2*mWW^8*t^4 + 11246*ep*mtt^2*mWW^8*t^4 + 28414*ep^2*mtt^2*mWW^8*t^4 + 31066*ep^3*mtt^2*mWW^8*t^4 + 12454*ep^4*mtt^2*mWW^8*t^4 - 400*mtt*mWW^9*t^4 - 3060*ep*mtt*mWW^9*t^4 - 8428*ep^2*mtt*mWW^9*t^4 - 9964*ep^3*mtt*mWW^9*t^4 - 4292*ep^4*mtt*mWW^9*t^4 - 1404*ep*mtt^9*s*t^4 - 7344*ep^2*mtt^9*s*t^4 - 12732*ep^3*mtt^9*s*t^4 - 7320*ep^4*mtt^9*s*t^4 - 16*mtt^8*mWW*s*t^4 + 6088*ep*mtt^8*mWW*s*t^4 + 31356*ep^2*mtt^8*mWW*s*t^4 + 52632*ep^3*mtt^8*mWW*s*t^4 + 29044*ep^4*mtt^8*mWW*s*t^4 + 300*mtt^7*mWW^2*s*t^4 - 16176*ep*mtt^7*mWW^2*s*t^4 - 83206*ep^2*mtt^7*mWW^2*s*t^4 - 132152*ep^3*mtt^7*mWW^2*s*t^4 - 66926*ep^4*mtt^7*mWW^2*s*t^4 - 2652*mtt^6*mWW^3*s*t^4 + 18292*ep*mtt^6*mWW^3*s*t^4 + 126232*ep^2*mtt^6*mWW^3*s*t^4 + 208404*ep^3*mtt^6*mWW^3*s*t^4 + 102860*ep^4*mtt^6*mWW^3*s*t^4 + 6400*mtt^5*mWW^4*s*t^4 + 6796*ep*mtt^5*mWW^4*s*t^4 - 62472*ep^2*mtt^5*mWW^4*s*t^4 - 136052*ep^3*mtt^5*mWW^4*s*t^4 - 71568*ep^4*mtt^5*mWW^4*s*t^4 - 5128*mtt^4*mWW^5*s*t^4 - 25432*ep*mtt^4*mWW^5*s*t^4 - 45424*ep^2*mtt^4*mWW^5*s*t^4 - 36712*ep^3*mtt^4*mWW^5*s*t^4 - 13800*ep^4*mtt^4*mWW^5*s*t^4 - 260*mtt^3*mWW^6*s*t^4 + 9764*ep*mtt^3*mWW^6*s*t^4 + 52458*ep^2*mtt^3*mWW^6*s*t^4 + 85876*ep^3*mtt^3*mWW^6*s*t^4 + 45426*ep^4*mtt^3*mWW^6*s*t^4 + 1476*mtt^2*mWW^7*s*t^4 + 736*ep*mtt^2*mWW^7*s*t^4 - 19848*ep^2*mtt^2*mWW^7*s*t^4 - 43048*ep^3*mtt^2*mWW^7*s*t^4 - 24964*ep^4*mtt^2*mWW^7*s*t^4 + 280*mtt*mWW^8*s*t^4 + 4396*ep*mtt*mWW^8*s*t^4 + 16676*ep^2*mtt*mWW^8*s*t^4 + 23748*ep^3*mtt*mWW^8*s*t^4 + 11540*ep^4*mtt*mWW^8*s*t^4 - 400*mWW^9*s*t^4 - 3060*ep*mWW^9*s*t^4 - 8428*ep^2*mWW^9*s*t^4 - 9964*ep^3*mWW^9*s*t^4 - 4292*ep^4*mWW^9*s*t^4 + 3240*ep*mtt^8*s^2*t^4 + 16920*ep^2*mtt^8*s^2*t^4 + 29280*ep^3*mtt^8*s^2*t^4 + 16800*ep^4*mtt^8*s^2*t^4 - 88*mtt^7*mWW*s^2*t^4 - 12588*ep*mtt^7*mWW*s^2*t^4 - 62988*ep^2*mtt^7*mWW*s^2*t^4 - 104660*ep^3*mtt^7*mWW*s^2*t^4 - 57340*ep^4*mtt^7*mWW*s^2*t^4 - 178*mtt^6*mWW^2*s^2*t^4 + 28247*ep*mtt^6*mWW^2*s^2*t^4 + 141281*ep^2*mtt^6*mWW^2*s^2*t^4 + 222457*ep^3*mtt^6*mWW^2*s^2*t^4 + 111617*ep^4*mtt^6*mWW^2*s^2*t^4 + 3092*mtt^5*mWW^3*s^2*t^4 - 29832*ep*mtt^5*mWW^3*s^2*t^4 - 190466*ep^2*mtt^5*mWW^3*s^2*t^4 - 310776*ep^3*mtt^5*mWW^3*s^2*t^4 - 152498*ep^4*mtt^5*mWW^3*s^2*t^4 - 5740*mtt^4*mWW^4*s^2*t^4 + 4600*ep*mtt^4*mWW^4*s^2*t^4 + 110146*ep^2*mtt^4*mWW^4*s^2*t^4 + 208656*ep^3*mtt^4*mWW^4*s^2*t^4 + 107938*ep^4*mtt^4*mWW^4*s^2*t^4 + 2352*mtt^3*mWW^5*s^2*t^4 + 8856*ep*mtt^3*mWW^5*s^2*t^4 + 5182*ep^2*mtt^3*mWW^5*s^2*t^4 - 11160*ep^3*mtt^3*mWW^5*s^2*t^4 - 9342*ep^4*mtt^3*mWW^5*s^2*t^4 + 1026*mtt^2*mWW^6*s^2*t^4 - 5525*ep*mtt^2*mWW^6*s^2*t^4 - 40993*ep^2*mtt^2*mWW^6*s^2*t^4 - 68899*ep^3*mtt^2*mWW^6*s^2*t^4 - 35337*ep^4*mtt^2*mWW^6*s^2*t^4 + 76*mtt*mWW^7*s^2*t^4 + 7956*ep*mtt*mWW^7*s^2*t^4 + 36056*ep^2*mtt*mWW^7*s^2*t^4 + 54172*ep^3*mtt*mWW^7*s^2*t^4 + 26716*ep^4*mtt*mWW^7*s^2*t^4 - 540*mWW^8*s^2*t^4 - 4954*ep*mWW^8*s^2*t^4 - 15138*ep^2*mWW^8*s^2*t^4 - 19070*ep^3*mWW^8*s^2*t^4 - 8554*ep^4*mWW^8*s^2*t^4 - 3960*ep*mtt^7*s^3*t^4 - 20640*ep^2*mtt^7*s^3*t^4 - 35640*ep^3*mtt^7*s^3*t^4 - 20400*ep^4*mtt^7*s^3*t^4 + 272*mtt^6*mWW*s^3*t^4 + 13632*ep*mtt^6*mWW*s^3*t^4 + 65592*ep^2*mtt^6*mWW*s^3*t^4 + 107520*ep^3*mtt^6*mWW*s^3*t^4 + 58360*ep^4*mtt^6*mWW*s^3*t^4 - 2*mtt^5*mWW^2*s^3*t^4 - 23331*ep*mtt^5*mWW^2*s^3*t^4 - 116233*ep^2*mtt^5*mWW^2*s^3*t^4 - 182637*ep^3*mtt^5*mWW^2*s^3*t^4 - 90693*ep^4*mtt^5*mWW^2*s^3*t^4 - 1802*mtt^4*mWW^3*s^3*t^4 + 22007*ep*mtt^4*mWW^3*s^3*t^4 + 135755*ep^2*mtt^4*mWW^3*s^3*t^4 + 219977*ep^3*mtt^4*mWW^3*s^3*t^4 + 106751*ep^4*mtt^4*mWW^3*s^3*t^4 + 2078*mtt^3*mWW^4*s^3*t^4 - 10471*ep*mtt^3*mWW^4*s^3*t^4 - 84331*ep^2*mtt^3*mWW^4*s^3*t^4 - 146073*ep^3*mtt^3*mWW^4*s^3*t^4 - 74211*ep^4*mtt^3*mWW^4*s^3*t^4 + 238*mtt^2*mWW^5*s^3*t^4 + 4719*ep*mtt^2*mWW^5*s^3*t^4 + 21407*ep^2*mtt^2*mWW^5*s^3*t^4 + 35513*ep^3*mtt^2*mWW^5*s^3*t^4 + 19355*ep^4*mtt^2*mWW^5*s^3*t^4 - 940*mtt*mWW^6*s^3*t^4 - 2486*ep*mtt*mWW^6*s^3*t^4 + 972*ep^2*mtt*mWW^6*s^3*t^4 + 5862*ep^3*mtt*mWW^6*s^3*t^4 + 3136*ep^4*mtt*mWW^6*s^3*t^4 + 156*mWW^7*s^3*t^4 - 110*ep*mWW^7*s^3*t^4 - 2522*ep^2*mWW^7*s^3*t^4 - 4522*ep^3*mWW^7*s^3*t^4 - 2298*ep^4*mWW^7*s^3*t^4 + 2700*ep*mtt^6*s^4*t^4 + 14040*ep^2*mtt^6*s^4*t^4 + 24180*ep^3*mtt^6*s^4*t^4 + 13800*ep^4*mtt^6*s^4*t^4 - 308*mtt^5*mWW*s^4*t^4 - 8128*ep*mtt^5*mWW*s^4*t^4 - 37008*ep^2*mtt^5*mWW*s^4*t^4 - 59520*ep^3*mtt^5*mWW*s^4*t^4 - 31900*ep^4*mtt^5*mWW*s^4*t^4 - 126*mtt^4*mWW^2*s^4*t^4 + 8271*ep*mtt^4*mWW^2*s^4*t^4 + 44773*ep^2*mtt^4*mWW^2*s^4*t^4 + 71849*ep^3*mtt^4*mWW^2*s^4*t^4 + 35297*ep^4*mtt^4*mWW^2*s^4*t^4 + 540*mtt^3*mWW^3*s^4*t^4 - 7372*ep*mtt^3*mWW^3*s^4*t^4 - 45638*ep^2*mtt^3*mWW^3*s^4*t^4 - 73524*ep^3*mtt^3*mWW^3*s^4*t^4 - 34790*ep^4*mtt^3*mWW^3*s^4*t^4 - 200*mtt^2*mWW^4*s^4*t^4 + 5210*ep*mtt^2*mWW^4*s^4*t^4 + 29376*ep^2*mtt^2*mWW^4*s^4*t^4 + 47766*ep^3*mtt^2*mWW^4*s^4*t^4 + 23928*ep^4*mtt^2*mWW^4*s^4*t^4 - 288*mtt*mWW^5*s^4*t^4 - 2908*ep*mtt*mWW^5*s^4*t^4 - 10618*ep^2*mtt*mWW^5*s^4*t^4 - 16260*ep^3*mtt*mWW^5*s^4*t^4 - 8758*ep^4*mtt*mWW^5*s^4*t^4 + 286*mWW^6*s^4*t^4 + 1747*ep*mWW^6*s^4*t^4 + 4307*ep^2*mWW^6*s^4*t^4 + 5125*ep^3*mWW^6*s^4*t^4 + 2423*ep^4*mWW^6*s^4*t^4 - 972*ep*mtt^5*s^5*t^4 - 5040*ep^2*mtt^5*s^5*t^4 - 8652*ep^3*mtt^5*s^5*t^4 - 4920*ep^4*mtt^5*s^5*t^4 + 160*mtt^4*mWW*s^5*t^4 + 2520*ep*mtt^4*mWW*s^5*t^4 + 10572*ep^2*mtt^4*mWW*s^5*t^4 + 16520*ep^3*mtt^4*mWW*s^5*t^4 + 8692*ep^4*mtt^4*mWW*s^5*t^4 + 190*mtt^3*mWW^2*s^5*t^4 - 257*ep*mtt^3*mWW^2*s^5*t^4 - 5261*ep^2*mtt^3*mWW^2*s^5*t^4 - 9991*ep^3*mtt^3*mWW^2*s^5*t^4 - 4889*ep^4*mtt^3*mWW^2*s^5*t^4 - 38*mtt^2*mWW^3*s^5*t^4 + 1035*ep*mtt^2*mWW^3*s^5*t^4 + 6055*ep^2*mtt^2*mWW^3*s^5*t^4 + 9357*ep^3*mtt^2*mWW^3*s^5*t^4 + 4055*ep^4*mtt^2*mWW^3*s^5*t^4 - 30*mtt*mWW^4*s^5*t^4 - 879*ep*mtt*mWW^4*s^5*t^4 - 4055*ep^2*mtt*mWW^4*s^5*t^4 - 6401*ep^3*mtt*mWW^4*s^5*t^4 - 3275*ep^4*mtt*mWW^4*s^5*t^4 + 6*mWW^5*s^5*t^4 - 7*ep*mWW^5*s^5*t^4 + 33*ep^2*mWW^5*s^5*t^4 + 319*ep^3*mWW^5*s^5*t^4 + 337*ep^4*mWW^5*s^5*t^4 + 144*ep*mtt^4*s^6*t^4 + 744*ep^2*mtt^4*s^6*t^4 + 1272*ep^3*mtt^4*s^6*t^4 + 720*ep^4*mtt^4*s^6*t^4 - 32*mtt^3*mWW*s^6*t^4 - 316*ep*mtt^3*mWW*s^6*t^4 - 1164*ep^2*mtt^3*mWW*s^6*t^4 - 1732*ep^3*mtt^3*mWW*s^6*t^4 - 884*ep^4*mtt^3*mWW*s^6*t^4 - 64*mtt^2*mWW^2*s^6*t^4 - 354*ep*mtt^2*mWW^2*s^6*t^4 - 574*ep^2*mtt^2*mWW^2*s^6*t^4 - 382*ep^3*mtt^2*mWW^2*s^6*t^4 - 162*ep^4*mtt^2*mWW^2*s^6*t^4 - 16*mtt*mWW^3*s^6*t^4 - 56*ep*mtt*mWW^3*s^6*t^4 - 48*ep^2*mtt*mWW^3*s^6*t^4 + 88*ep^3*mtt*mWW^3*s^6*t^4 + 128*ep^4*mtt*mWW^3*s^6*t^4 + 16*mWW^4*s^6*t^4 + 102*ep*mWW^4*s^6*t^4 + 274*ep^2*mWW^4*s^6*t^4 + 370*ep^3*mWW^4*s^6*t^4 + 198*ep^4*mWW^4*s^6*t^4 - 180*ep*mtt^9*t^5 - 936*ep^2*mtt^9*t^5 - 1612*ep^3*mtt^9*t^5 - 920*ep^4*mtt^9*t^5 - 12*mtt^8*mWW*t^5 + 814*ep*mtt^8*mWW*t^5 + 4398*ep^2*mtt^8*mWW*t^5 + 7538*ep^3*mtt^8*mWW*t^5 + 4222*ep^4*mtt^8*mWW*t^5 - 24*mtt^7*mWW^2*t^5 - 2776*ep*mtt^7*mWW^2*t^5 - 13382*ep^2*mtt^7*mWW^2*t^5 - 21256*ep^3*mtt^7*mWW^2*t^5 - 11010*ep^4*mtt^7*mWW^2*t^5 - 56*mtt^6*mWW^3*t^5 + 5162*ep*mtt^6*mWW^3*t^5 + 25834*ep^2*mtt^6*mWW^3*t^5 + 40374*ep^3*mtt^6*mWW^3*t^5 + 20062*ep^4*mtt^6*mWW^3*t^5 + 992*mtt^5*mWW^4*t^5 - 600*ep*mtt^5*mWW^4*t^5 - 18256*ep^2*mtt^5*mWW^4*t^5 - 35368*ep^3*mtt^5*mWW^4*t^5 - 18864*ep^4*mtt^5*mWW^4*t^5 - 2508*mtt^4*mWW^5*t^5 - 12110*ep*mtt^4*mWW^5*t^5 - 19190*ep^2*mtt^4*mWW^5*t^5 - 10706*ep^3*mtt^4*mWW^5*t^5 - 1214*ep^4*mtt^4*mWW^5*t^5 + 2744*mtt^3*mWW^6*t^5 + 17896*ep*mtt^3*mWW^6*t^5 + 43346*ep^2*mtt^3*mWW^6*t^5 + 46264*ep^3*mtt^3*mWW^6*t^5 + 18454*ep^4*mtt^3*mWW^6*t^5 - 1424*mtt^2*mWW^7*t^5 - 10474*ep*mtt^2*mWW^7*t^5 - 28274*ep^2*mtt^2*mWW^7*t^5 - 33142*ep^3*mtt^2*mWW^7*t^5 - 14254*ep^4*mtt^2*mWW^7*t^5 + 288*mtt*mWW^8*t^5 + 2268*ep*mtt*mWW^8*t^5 + 6460*ep^2*mtt*mWW^8*t^5 + 7908*ep^3*mtt*mWW^8*t^5 + 3524*ep^4*mtt*mWW^8*t^5 + 864*ep*mtt^8*s*t^5 + 4488*ep^2*mtt^8*s*t^5 + 7720*ep^3*mtt^8*s*t^5 + 4400*ep^4*mtt^8*s*t^5 + 18*mtt^7*mWW*s*t^5 - 3594*ep*mtt^7*mWW*s*t^5 - 18856*ep^2*mtt^7*mWW*s*t^5 - 32014*ep^3*mtt^7*mWW*s*t^5 - 17826*ep^4*mtt^7*mWW*s*t^5 + 244*mtt^6*mWW^2*s*t^5 + 10798*ep*mtt^6*mWW^2*s*t^5 + 50034*ep^2*mtt^6*mWW^2*s*t^5 + 78578*ep^3*mtt^6*mWW^2*s*t^5 + 40442*ep^4*mtt^6*mWW^2*s*t^5 - 120*mtt^5*mWW^3*s*t^5 - 17506*ep*mtt^5*mWW^3*s*t^5 - 83892*ep^2*mtt^5*mWW^3*s*t^5 - 130078*ep^3*mtt^5*mWW^3*s*t^5 - 64564*ep^4*mtt^5*mWW^3*s*t^5 - 1844*mtt^4*mWW^4*s*t^5 + 7298*ep*mtt^4*mWW^4*s*t^5 + 65020*ep^2*mtt^4*mWW^4*s*t^5 + 115542*ep^3*mtt^4*mWW^4*s*t^5 + 60576*ep^4*mtt^4*mWW^4*s*t^5 + 3254*mtt^3*mWW^5*s*t^5 + 8660*ep*mtt^3*mWW^5*s*t^5 - 9916*ep^2*mtt^3*mWW^5*s*t^5 - 41756*ep^3*mtt^3*mWW^5*s*t^5 - 27298*ep^4*mtt^3*mWW^5*s*t^5 - 1536*mtt^2*mWW^6*s*t^5 - 5396*ep*mtt^2*mWW^6*s*t^5 - 1650*ep^2*mtt^2*mWW^6*s*t^5 + 10260*ep^3*mtt^2*mWW^6*s*t^5 + 8594*ep^4*mtt^2*mWW^6*s*t^5 - 304*mtt*mWW^7*s*t^5 - 3392*ep*mtt*mWW^7*s*t^5 - 11688*ep^2*mtt*mWW^7*s*t^5 - 16160*ep^3*mtt*mWW^7*s*t^5 - 7848*ep^4*mtt*mWW^7*s*t^5 + 288*mWW^8*s*t^5 + 2268*ep*mWW^8*s*t^5 + 6460*ep^2*mWW^8*s*t^5 + 7908*ep^3*mWW^8*s*t^5 + 3524*ep^4*mWW^8*s*t^5 - 1656*ep*mtt^7*s^2*t^5 - 8592*ep^2*mtt^7*s^2*t^5 - 14760*ep^3*mtt^7*s^2*t^5 - 8400*ep^4*mtt^7*s^2*t^5 + 42*mtt^6*mWW*s^2*t^5 + 6271*ep*mtt^6*mWW*s^2*t^5 + 31741*ep^2*mtt^6*mWW*s^2*t^5 + 53265*ep^3*mtt^6*mWW*s^2*t^5 + 29449*ep^4*mtt^6*mWW*s^2*t^5 - 494*mtt^5*mWW^2*s^2*t^5 - 15448*ep*mtt^5*mWW^2*s^2*t^5 - 69938*ep^2*mtt^5*mWW^2*s^2*t^5 - 109088*ep^3*mtt^5*mWW^2*s^2*t^5 - 55800*ep^4*mtt^5*mWW^2*s^2*t^5 + 298*mtt^4*mWW^3*s^2*t^5 + 20688*ep*mtt^4*mWW^3*s^2*t^5 + 97660*ep^2*mtt^4*mWW^3*s^2*t^5 + 150728*ep^3*mtt^4*mWW^3*s^2*t^5 + 74322*ep^4*mtt^4*mWW^3*s^2*t^5 + 1066*mtt^3*mWW^4*s^2*t^5 - 12486*ep*mtt^3*mWW^4*s^2*t^5 - 78098*ep^2*mtt^3*mWW^4*s^2*t^5 - 129754*ep^3*mtt^3*mWW^4*s^2*t^5 - 66120*ep^4*mtt^3*mWW^4*s^2*t^5 - 716*mtt^2*mWW^5*s^2*t^5 + 8083*ep*mtt^2*mWW^5*s^2*t^5 + 50473*ep^2*mtt^2*mWW^5*s^2*t^5 + 84645*ep^3*mtt^2*mWW^5*s^2*t^5 + 44203*ep^4*mtt^2*mWW^5*s^2*t^5 - 740*mtt*mWW^6*s^2*t^5 - 10254*ep*mtt*mWW^6*s^2*t^5 - 37904*ep^2*mtt*mWW^6*s^2*t^5 - 53770*ep^3*mtt*mWW^6*s^2*t^5 - 26228*ep^4*mtt*mWW^6*s^2*t^5 + 544*mWW^7*s^2*t^5 + 4802*ep*mWW^7*s^2*t^5 + 14658*ep^2*mWW^7*s^2*t^5 + 18734*ep^3*mWW^7*s^2*t^5 + 8574*ep^4*mWW^7*s^2*t^5 + 1584*ep*mtt^6*s^3*t^5 + 8208*ep^2*mtt^6*s^3*t^5 + 14080*ep^3*mtt^6*s^3*t^5 + 8000*ep^4*mtt^6*s^3*t^5 - 114*mtt^5*mWW*s^3*t^5 - 5389*ep*mtt^5*mWW*s^3*t^5 - 26067*ep^2*mtt^5*mWW*s^3*t^5 - 43091*ep^3*mtt^5*mWW*s^3*t^5 - 23611*ep^4*mtt^5*mWW*s^3*t^5 + 288*mtt^4*mWW^2*s^3*t^5 + 9429*ep*mtt^4*mWW^2*s^3*t^5 + 43529*ep^2*mtt^4*mWW^2*s^3*t^5 + 68307*ep^3*mtt^4*mWW^2*s^3*t^5 + 34783*ep^4*mtt^4*mWW^2*s^3*t^5 - 84*mtt^3*mWW^3*s^3*t^5 - 9969*ep*mtt^3*mWW^3*s^3*t^5 - 48119*ep^2*mtt^3*mWW^3*s^3*t^5 - 73927*ep^3*mtt^3*mWW^3*s^3*t^5 - 35661*ep^4*mtt^3*mWW^3*s^3*t^5 - 236*mtt^2*mWW^4*s^3*t^5 + 6533*ep*mtt^2*mWW^4*s^3*t^5 + 34963*ep^2*mtt^2*mWW^4*s^3*t^5 + 54619*ep^3*mtt^2*mWW^4*s^3*t^5 + 26441*ep^4*mtt^2*mWW^4*s^3*t^5 - 34*mtt*mWW^5*s^3*t^5 - 4426*ep*mtt*mWW^5*s^3*t^5 - 20438*ep^2*mtt*mWW^5*s^3*t^5 - 30926*ep^3*mtt*mWW^5*s^3*t^5 - 15168*ep^4*mtt*mWW^5*s^3*t^5 + 180*mWW^6*s^3*t^5 + 2238*ep*mWW^6*s^3*t^5 + 7924*ep^2*mWW^6*s^3*t^5 + 10938*ep^3*mWW^6*s^3*t^5 + 5216*ep^4*mWW^6*s^3*t^5 - 756*ep*mtt^5*s^4*t^5 - 3912*ep^2*mtt^5*s^4*t^5 - 6700*ep^3*mtt^5*s^4*t^5 - 3800*ep^4*mtt^5*s^4*t^5 + 90*mtt^4*mWW*s^4*t^5 + 2271*ep*mtt^4*mWW*s^4*t^5 + 10345*ep^2*mtt^4*mWW*s^4*t^5 + 16753*ep^3*mtt^4*mWW*s^4*t^5 + 9069*ep^4*mtt^4*mWW*s^4*t^5 + 50*mtt^3*mWW^2*s^4*t^5 - 1826*ep*mtt^3*mWW^2*s^4*t^5 - 10470*ep^2*mtt^3*mWW^2*s^4*t^5 - 17382*ep^3*mtt^3*mWW^2*s^4*t^5 - 8884*ep^4*mtt^3*mWW^2*s^4*t^5 - 14*mtt^2*mWW^3*s^4*t^5 + 1792*ep*mtt^2*mWW^3*s^4*t^5 + 8864*ep^2*mtt^2*mWW^3*s^4*t^5 + 13032*ep^3*mtt^2*mWW^3*s^4*t^5 + 5702*ep^4*mtt^2*mWW^3*s^4*t^5 + 30*mtt*mWW^4*s^4*t^5 - 690*ep*mtt*mWW^4*s^4*t^5 - 3402*ep^2*mtt*mWW^4*s^4*t^5 - 4582*ep^3*mtt*mWW^4*s^4*t^5 - 1708*ep^4*mtt*mWW^4*s^4*t^5 - 60*mWW^5*s^4*t^5 - 311*ep*mWW^5*s^4*t^5 - 657*ep^2*mWW^5*s^4*t^5 - 737*ep^3*mWW^5*s^4*t^5 - 379*ep^4*mWW^5*s^4*t^5 + 144*ep*mtt^4*s^5*t^5 + 744*ep^2*mtt^4*s^5*t^5 + 1272*ep^3*mtt^4*s^5*t^5 + 720*ep^4*mtt^4*s^5*t^5 - 24*mtt^3*mWW*s^5*t^5 - 373*ep*mtt^3*mWW*s^5*t^5 - 1561*ep^2*mtt^3*mWW*s^5*t^5 - 2451*ep^3*mtt^3*mWW*s^5*t^5 - 1303*ep^4*mtt^3*mWW*s^5*t^5 - 64*mtt^2*mWW^2*s^5*t^5 - 177*ep*mtt^2*mWW^2*s^5*t^5 + 227*ep^2*mtt^2*mWW^2*s^5*t^5 + 841*ep^3*mtt^2*mWW^2*s^5*t^5 + 469*ep^4*mtt^2*mWW^2*s^5*t^5 - 24*mtt*mWW^3*s^5*t^5 - 167*ep*mtt*mWW^3*s^5*t^5 - 347*ep^2*mtt*mWW^3*s^5*t^5 - 129*ep^3*mtt*mWW^3*s^5*t^5 + 139*ep^4*mtt*mWW^3*s^5*t^5 + 16*mWW^4*s^5*t^5 + 93*ep*mWW^4*s^5*t^5 + 169*ep^2*mWW^4*s^5*t^5 + 83*ep^3*mWW^4*s^5*t^5 - 25*ep^4*mWW^4*s^5*t^5 + 48*ep*mtt^8*t^6 + 248*ep^2*mtt^8*t^6 + 424*ep^3*mtt^8*t^6 + 240*ep^4*mtt^8*t^6 - 2*mtt^7*mWW*t^6 - 260*ep*mtt^7*mWW*t^6 - 1302*ep^2*mtt^7*mWW*t^6 - 2164*ep^3*mtt^7*mWW*t^6 - 1184*ep^4*mtt^7*mWW*t^6 + 94*mtt^6*mWW^2*t^6 + 1293*ep*mtt^6*mWW^2*t^6 + 4927*ep^2*mtt^6*mWW^2*t^6 + 7139*ep^3*mtt^6*mWW^2*t^6 + 3507*ep^4*mtt^6*mWW^2*t^6 - 412*mtt^5*mWW^3*t^6 - 4010*ep*mtt^5*mWW^3*t^6 - 13106*ep^2*mtt^5*mWW^3*t^6 - 17294*ep^3*mtt^5*mWW^3*t^6 - 7882*ep^4*mtt^5*mWW^3*t^6 + 748*mtt^4*mWW^4*t^6 + 6630*ep*mtt^4*mWW^4*t^6 + 20514*ep^2*mtt^4*mWW^4*t^6 + 26226*ep^3*mtt^4*mWW^4*t^6 + 11738*ep^4*mtt^4*mWW^4*t^6 - 682*mtt^3*mWW^5*t^6 - 5868*ep*mtt^3*mWW^5*t^6 - 17854*ep^2*mtt^3*mWW^5*t^6 - 22748*ep^3*mtt^3*mWW^5*t^6 - 10272*ep^4*mtt^3*mWW^5*t^6 + 310*mtt^2*mWW^6*t^6 + 2645*ep*mtt^2*mWW^6*t^6 + 8031*ep^2*mtt^2*mWW^6*t^6 + 10315*ep^3*mtt^2*mWW^6*t^6 + 4747*ep^4*mtt^2*mWW^6*t^6 - 56*mtt*mWW^7*t^6 - 478*ep*mtt*mWW^7*t^6 - 1458*ep^2*mtt*mWW^7*t^6 - 1898*ep^3*mtt*mWW^7*t^6 - 894*ep^4*mtt*mWW^7*t^6 - 192*ep*mtt^7*s*t^6 - 992*ep^2*mtt^7*s*t^6 - 1696*ep^3*mtt^7*s*t^6 - 960*ep^4*mtt^7*s*t^6 + 18*mtt^6*mWW*s*t^6 + 984*ep*mtt^6*mWW*s*t^6 + 4756*ep^2*mtt^6*mWW*s*t^6 + 7808*ep^3*mtt^6*mWW*s*t^6 + 4242*ep^4*mtt^6*mWW*s*t^6 - 316*mtt^5*mWW^2*s*t^6 - 4023*ep*mtt^5*mWW^2*s*t^6 - 15043*ep^2*mtt^5*mWW^2*s*t^6 - 21665*ep^3*mtt^5*mWW^2*s*t^6 - 10617*ep^4*mtt^5*mWW^2*s*t^6 + 948*mtt^4*mWW^3*s*t^6 + 8981*ep*mtt^4*mWW^3*s*t^6 + 29197*ep^2*mtt^4*mWW^3*s*t^6 + 38507*ep^3*mtt^4*mWW^3*s*t^6 + 17535*ep^4*mtt^4*mWW^3*s*t^6 - 1072*mtt^3*mWW^4*s*t^6 - 9287*ep*mtt^3*mWW^4*s*t^6 - 28555*ep^2*mtt^3*mWW^4*s*t^6 - 36273*ep^3*mtt^3*mWW^4*s*t^6 - 16029*ep^4*mtt^3*mWW^4*s*t^6 + 418*mtt^2*mWW^5*s*t^6 + 3477*ep*mtt^2*mWW^5*s*t^6 + 10405*ep^2*mtt^2*mWW^5*s*t^6 + 12923*ep^3*mtt^2*mWW^5*s*t^6 + 5577*ep^4*mtt^2*mWW^5*s*t^6 + 60*mtt*mWW^6*s*t^6 + 538*ep*mtt*mWW^6*s*t^6 + 1690*ep^2*mtt*mWW^6*s*t^6 + 2294*ep^3*mtt*mWW^6*s*t^6 + 1146*ep^4*mtt*mWW^6*s*t^6 - 56*mWW^7*s*t^6 - 478*ep*mWW^7*s*t^6 - 1458*ep^2*mWW^7*s*t^6 - 1898*ep^3*mWW^7*s*t^6 - 894*ep^4*mWW^7*s*t^6 + 288*ep*mtt^6*s^2*t^6 + 1488*ep^2*mtt^6*s^2*t^6 + 2544*ep^3*mtt^6*s^2*t^6 + 1440*ep^4*mtt^6*s^2*t^6 - 42*mtt^5*mWW*s^2*t^6 - 1392*ep*mtt^5*mWW*s^2*t^6 - 6456*ep^2*mtt^5*mWW*s^2*t^6 - 10440*ep^3*mtt^5*mWW*s^2*t^6 - 5622*ep^4*mtt^5*mWW*s^2*t^6 + 334*mtt^4*mWW^2*s^2*t^6 + 4207*ep*mtt^4*mWW^2*s^2*t^6 + 15779*ep^2*mtt^4*mWW^2*s^2*t^6 + 22785*ep^3*mtt^4*mWW^2*s^2*t^6 + 11167*ep^4*mtt^4*mWW^2*s^2*t^6 - 584*mtt^3*mWW^3*s^2*t^6 - 5632*ep*mtt^3*mWW^3*s^2*t^6 - 18570*ep^2*mtt^3*mWW^3*s^2*t^6 - 24488*ep^3*mtt^3*mWW^3*s^2*t^6 - 10966*ep^4*mtt^3*mWW^3*s^2*t^6 + 196*mtt^2*mWW^4*s^2*t^6 + 1524*ep*mtt^2*mWW^4*s^2*t^6 + 4234*ep^2*mtt^2*mWW^4*s^2*t^6 + 4380*ep^3*mtt^2*mWW^4*s^2*t^6 + 1186*ep^4*mtt^2*mWW^4*s^2*t^6 + 234*mtt*mWW^5*s^2*t^6 + 2252*ep*mtt*mWW^5*s^2*t^6 + 7478*ep^2*mtt*mWW^5*s^2*t^6 + 10500*ep^3*mtt*mWW^5*s^2*t^6 + 5328*ep^4*mtt*mWW^5*s^2*t^6 - 138*mWW^6*s^2*t^6 - 1247*ep*mWW^6*s^2*t^6 - 3953*ep^2*mWW^6*s^2*t^6 - 5281*ep^3*mWW^6*s^2*t^6 - 2533*ep^4*mWW^6*s^2*t^6 - 192*ep*mtt^5*s^3*t^6 - 992*ep^2*mtt^5*s^3*t^6 - 1696*ep^3*mtt^5*s^3*t^6 - 960*ep^4*mtt^5*s^3*t^6 + 38*mtt^4*mWW*s^3*t^6 + 872*ep*mtt^4*mWW*s^3*t^6 + 3852*ep^2*mtt^4*mWW*s^3*t^6 + 6112*ep^3*mtt^4*mWW*s^3*t^6 + 3254*ep^4*mtt^4*mWW*s^3*t^6 - 96*mtt^3*mWW^2*s^3*t^6 - 1517*ep*mtt^3*mWW^2*s^3*t^6 - 6137*ep^2*mtt^3*mWW^2*s^3*t^6 - 9131*ep^3*mtt^3*mWW^2*s^3*t^6 - 4511*ep^4*mtt^3*mWW^2*s^3*t^6 + 52*mtt^2*mWW^3*s^3*t^6 + 681*ep*mtt^2*mWW^3*s^3*t^6 + 2453*ep^2*mtt^2*mWW^3*s^3*t^6 + 3079*ep^3*mtt^2*mWW^3*s^3*t^6 + 1127*ep^4*mtt^2*mWW^3*s^3*t^6 + 88*mtt*mWW^4*s^3*t^6 + 997*ep*mtt*mWW^4*s^3*t^6 + 3721*ep^2*mtt*mWW^4*s^3*t^6 + 5747*ep^3*mtt*mWW^4*s^3*t^6 + 3159*ep^4*mtt*mWW^4*s^3*t^6 - 82*mWW^5*s^3*t^6 - 841*ep*mWW^5*s^3*t^6 - 2897*ep^2*mWW^5*s^3*t^6 - 4111*ep^3*mWW^5*s^3*t^6 - 2069*ep^4*mWW^5*s^3*t^6 + 48*ep*mtt^4*s^4*t^6 + 248*ep^2*mtt^4*s^4*t^6 + 424*ep^3*mtt^4*s^4*t^6 + 240*ep^4*mtt^4*s^4*t^6 - 12*mtt^3*mWW*s^4*t^6 - 204*ep*mtt^3*mWW*s^4*t^6 - 850*ep^2*mtt^3*mWW*s^4*t^6 - 1316*ep^3*mtt^3*mWW*s^4*t^6 - 690*ep^4*mtt^3*mWW*s^4*t^6 - 16*mtt^2*mWW^2*s^4*t^6 + 40*ep*mtt^2*mWW^2*s^4*t^6 + 474*ep^2*mtt^2*mWW^2*s^4*t^6 + 872*ep^3*mtt^2*mWW^2*s^4*t^6 + 454*ep^4*mtt^2*mWW^2*s^4*t^6 - 4*mtt*mWW^3*s^4*t^6 - 20*ep*mtt*mWW^3*s^4*t^6 + 26*ep^2*mtt*mWW^3*s^4*t^6 + 196*ep^3*mtt*mWW^3*s^4*t^6 + 186*ep^4*mtt*mWW^3*s^4*t^6 - 24*ep*mWW^4*s^4*t^6 - 154*ep^2*mWW^4*s^4*t^6 - 304*ep^3*mWW^4*s^4*t^6 - 190*ep^4*mWW^4*s^4*t^6 + 4*mtt^6*mWW*t^7 + 41*ep*mtt^6*mWW*t^7 + 135*ep^2*mtt^6*mWW*t^7 + 175*ep^3*mtt^6*mWW*t^7 + 77*ep^4*mtt^6*mWW*t^7 - 24*mtt^5*mWW^2*t^7 - 242*ep*mtt^5*mWW^2*t^7 - 794*ep^2*mtt^5*mWW^2*t^7 - 1030*ep^3*mtt^5*mWW^2*t^7 - 454*ep^4*mtt^5*mWW^2*t^7 + 56*mtt^4*mWW^3*t^7 + 558*ep*mtt^4*mWW^3*t^7 + 1826*ep^2*mtt^4*mWW^3*t^7 + 2370*ep^3*mtt^4*mWW^3*t^7 + 1046*ep^4*mtt^4*mWW^3*t^7 - 64*mtt^3*mWW^4*t^7 - 632*ep*mtt^3*mWW^4*t^7 - 2064*ep^2*mtt^3*mWW^4*t^7 - 2680*ep^3*mtt^3*mWW^4*t^7 - 1184*ep^4*mtt^3*mWW^4*t^7 + 36*mtt^2*mWW^5*t^7 + 353*ep*mtt^2*mWW^5*t^7 + 1151*ep^2*mtt^2*mWW^5*t^7 + 1495*ep^3*mtt^2*mWW^5*t^7 + 661*ep^4*mtt^2*mWW^5*t^7 - 8*mtt*mWW^6*t^7 - 78*ep*mtt*mWW^6*t^7 - 254*ep^2*mtt*mWW^6*t^7 - 330*ep^3*mtt*mWW^6*t^7 - 146*ep^4*mtt*mWW^6*t^7 - 12*mtt^5*mWW*s*t^7 - 123*ep*mtt^5*mWW*s*t^7 - 405*ep^2*mtt^5*mWW*s*t^7 - 525*ep^3*mtt^5*mWW*s*t^7 - 231*ep^4*mtt^5*mWW*s*t^7 + 52*mtt^4*mWW^2*s*t^7 + 521*ep*mtt^4*mWW^2*s*t^7 + 1707*ep^2*mtt^4*mWW^2*s*t^7 + 2215*ep^3*mtt^4*mWW^2*s*t^7 + 977*ep^4*mtt^4*mWW^2*s*t^7 - 76*mtt^3*mWW^3*s*t^7 - 747*ep*mtt^3*mWW^3*s*t^7 - 2437*ep^2*mtt^3*mWW^3*s*t^7 - 3165*ep^3*mtt^3*mWW^3*s*t^7 - 1399*ep^4*mtt^3*mWW^3*s*t^7 + 36*mtt^2*mWW^4*s*t^7 + 345*ep*mtt^2*mWW^4*s*t^7 + 1119*ep^2*mtt^2*mWW^4*s*t^7 + 1455*ep^3*mtt^2*mWW^4*s*t^7 + 645*ep^4*mtt^2*mWW^4*s*t^7 + 8*mtt*mWW^5*s*t^7 + 82*ep*mtt*mWW^5*s*t^7 + 270*ep^2*mtt*mWW^5*s*t^7 + 350*ep^3*mtt*mWW^5*s*t^7 + 154*ep^4*mtt*mWW^5*s*t^7 - 8*mWW^6*s*t^7 - 78*ep*mWW^6*s*t^7 - 254*ep^2*mWW^6*s*t^7 - 330*ep^3*mWW^6*s*t^7 - 146*ep^4*mWW^6*s*t^7 + 12*mtt^4*mWW*s^2*t^7 + 123*ep*mtt^4*mWW*s^2*t^7 + 405*ep^2*mtt^4*mWW*s^2*t^7 + 525*ep^3*mtt^4*mWW*s^2*t^7 + 231*ep^4*mtt^4*mWW*s^2*t^7 - 32*mtt^3*mWW^2*s^2*t^7 - 316*ep*mtt^3*mWW^2*s^2*t^7 - 1032*ep^2*mtt^3*mWW^2*s^2*t^7 - 1340*ep^3*mtt^3*mWW^2*s^2*t^7 - 592*ep^4*mtt^3*mWW^2*s^2*t^7 + 16*mtt^2*mWW^3*s^2*t^7 + 148*ep*mtt^2*mWW^3*s^2*t^7 + 476*ep^2*mtt^2*mWW^3*s^2*t^7 + 620*ep^3*mtt^2*mWW^3*s^2*t^7 + 276*ep^4*mtt^2*mWW^3*s^2*t^7 + 16*mtt*mWW^4*s^2*t^7 + 160*ep*mtt*mWW^4*s^2*t^7 + 524*ep^2*mtt*mWW^4*s^2*t^7 + 680*ep^3*mtt*mWW^4*s^2*t^7 + 300*ep^4*mtt*mWW^4*s^2*t^7 - 12*mWW^5*s^2*t^7 - 115*ep*mWW^5*s^2*t^7 - 373*ep^2*mWW^5*s^2*t^7 - 485*ep^3*mWW^5*s^2*t^7 - 215*ep^4*mWW^5*s^2*t^7 - 4*mtt^3*mWW*s^3*t^7 - 41*ep*mtt^3*mWW*s^3*t^7 - 135*ep^2*mtt^3*mWW*s^3*t^7 - 175*ep^3*mtt^3*mWW*s^3*t^7 - 77*ep^4*mtt^3*mWW*s^3*t^7 + 4*mtt^2*mWW^2*s^3*t^7 + 37*ep*mtt^2*mWW^2*s^3*t^7 + 119*ep^2*mtt^2*mWW^2*s^3*t^7 + 155*ep^3*mtt^2*mWW^2*s^3*t^7 + 69*ep^4*mtt^2*mWW^2*s^3*t^7 + 4*mtt*mWW^3*s^3*t^7 + 41*ep*mtt*mWW^3*s^3*t^7 + 135*ep^2*mtt*mWW^3*s^3*t^7 + 175*ep^3*mtt*mWW^3*s^3*t^7 + 77*ep^4*mtt*mWW^3*s^3*t^7 - 4*mWW^4*s^3*t^7 - 37*ep*mWW^4*s^3*t^7 - 119*ep^2*mWW^4*s^3*t^7 - 155*ep^3*mWW^4*s^3*t^7 - 69*ep^4*mWW^4*s^3*t^7)/(2*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(9*ep*mtt^10*mWW^2 + 48*ep^2*mtt^10*mWW^2 + 85*ep^3*mtt^10*mWW^2 + 50*ep^4*mtt^10*mWW^2 - 2*mtt^9*mWW^3 - 51*ep*mtt^9*mWW^3 - 234*ep^2*mtt^9*mWW^3 - 395*ep^3*mtt^9*mWW^3 - 230*ep^4*mtt^9*mWW^3 - 20*mtt^8*mWW^4 - 141*ep*mtt^8*mWW^4 - 370*ep^2*mtt^8*mWW^4 - 411*ep^3*mtt^8*mWW^4 - 150*ep^4*mtt^8*mWW^4 + 122*mtt^7*mWW^5 + 1089*ep*mtt^7*mWW^5 + 3490*ep^2*mtt^7*mWW^5 + 4777*ep^3*mtt^7*mWW^5 + 2354*ep^4*mtt^7*mWW^5 - 240*mtt^6*mWW^6 - 2175*ep*mtt^6*mWW^6 - 7070*ep^2*mtt^6*mWW^6 - 9845*ep^3*mtt^6*mWW^6 - 4970*ep^4*mtt^6*mWW^6 + 210*mtt^5*mWW^7 + 1911*ep*mtt^5*mWW^7 + 6282*ep^2*mtt^5*mWW^7 + 8895*ep^3*mtt^5*mWW^7 + 4590*ep^4*mtt^5*mWW^7 - 68*mtt^4*mWW^8 - 639*ep*mtt^4*mWW^8 - 2206*ep^2*mtt^4*mWW^8 - 3305*ep^3*mtt^4*mWW^8 - 1810*ep^4*mtt^4*mWW^8 - 10*mtt^3*mWW^9 - 69*ep*mtt^3*mWW^9 - 130*ep^2*mtt^3*mWW^9 - 29*ep^3*mtt^3*mWW^9 + 70*ep^4*mtt^3*mWW^9 + 8*mtt^2*mWW^10 + 66*ep*mtt^2*mWW^10 + 190*ep^2*mtt^2*mWW^10 + 228*ep^3*mtt^2*mWW^10 + 96*ep^4*mtt^2*mWW^10 - 57*ep*mtt^9*mWW^2*s - 299*ep^2*mtt^9*mWW^2*s - 523*ep^3*mtt^9*mWW^2*s - 305*ep^4*mtt^9*mWW^2*s + 16*mtt^8*mWW^3*s + 309*ep*mtt^8*mWW^3*s + 1314*ep^2*mtt^8*mWW^3*s + 2131*ep^3*mtt^8*mWW^3*s + 1214*ep^4*mtt^8*mWW^3*s + 58*mtt^7*mWW^4*s + 427*ep*mtt^7*mWW^4*s + 1231*ep^2*mtt^7*mWW^4*s + 1491*ep^3*mtt^7*mWW^4*s + 573*ep^4*mtt^7*mWW^4*s - 402*mtt^6*mWW^5*s - 3739*ep*mtt^6*mWW^5*s - 12348*ep^2*mtt^6*mWW^5*s - 17219*ep^3*mtt^6*mWW^5*s - 8576*ep^4*mtt^6*mWW^5*s + 700*mtt^5*mWW^6*s + 6437*ep*mtt^5*mWW^6*s + 21083*ep^2*mtt^5*mWW^6*s + 29427*ep^3*mtt^5*mWW^6*s + 14873*ep^4*mtt^5*mWW^6*s - 500*mtt^4*mWW^7*s - 4521*ep*mtt^4*mWW^7*s - 14718*ep^2*mtt^4*mWW^7*s - 20635*ep^3*mtt^4*mWW^7*s - 10602*ep^4*mtt^4*mWW^7*s + 114*mtt^3*mWW^8*s + 1033*ep*mtt^3*mWW^8*s + 3449*ep^2*mtt^3*mWW^8*s + 5061*ep^3*mtt^3*mWW^8*s + 2779*ep^4*mtt^3*mWW^8*s + 22*mtt^2*mWW^9*s + 175*ep*mtt^2*mWW^9*s + 472*ep^2*mtt^2*mWW^9*s + 491*ep^3*mtt^2*mWW^9*s + 140*ep^4*mtt^2*mWW^9*s - 8*mtt*mWW^10*s - 64*ep*mtt*mWW^10*s - 184*ep^2*mtt*mWW^10*s - 224*ep^3*mtt*mWW^10*s - 96*ep^4*mtt*mWW^10*s + 153*ep*mtt^8*mWW^2*s^2 + 786*ep^2*mtt^8*mWW^2*s^2 + 1353*ep^3*mtt^8*mWW^2*s^2 + 780*ep^4*mtt^8*mWW^2*s^2 - 54*mtt^7*mWW^3*s^2 - 801*ep*mtt^7*mWW^3*s^2 - 3099*ep^2*mtt^7*mWW^3*s^2 - 4761*ep^3*mtt^7*mWW^3*s^2 - 2629*ep^4*mtt^7*mWW^3*s^2 - 16*mtt^6*mWW^4*s^2 - 236*ep*mtt^6*mWW^4*s^2 - 1164*ep^2*mtt^6*mWW^4*s^2 - 1866*ep^3*mtt^6*mWW^4*s^2 - 822*ep^4*mtt^6*mWW^4*s^2 + 456*mtt^5*mWW^5*s^2 + 4716*ep*mtt^5*mWW^5*s^2 + 16487*ep^2*mtt^5*mWW^5*s^2 + 23658*ep^3*mtt^5*mWW^5*s^2 + 11963*ep^4*mtt^5*mWW^5*s^2 - 704*mtt^4*mWW^6*s^2 - 6815*ep*mtt^4*mWW^6*s^2 - 22718*ep^2*mtt^4*mWW^6*s^2 - 31789*ep^3*mtt^4*mWW^6*s^2 - 16082*ep^4*mtt^4*mWW^6*s^2 + 346*mtt^3*mWW^7*s^2 + 3315*ep*mtt^3*mWW^7*s^2 + 10863*ep^2*mtt^3*mWW^7*s^2 + 15091*ep^3*mtt^3*mWW^7*s^2 + 7745*ep^4*mtt^3*mWW^7*s^2 - 138*ep*mtt^2*mWW^8*s^2 - 620*ep^2*mtt^2*mWW^8*s^2 - 1032*ep^3*mtt^2*mWW^8*s^2 - 674*ep^4*mtt^2*mWW^8*s^2 - 28*mtt*mWW^9*s^2 - 190*ep*mtt*mWW^9*s^2 - 523*ep^2*mtt*mWW^9*s^2 - 644*ep^3*mtt*mWW^9*s^2 - 279*ep^4*mtt*mWW^9*s^2 - 4*ep*mWW^10*s^2 - 12*ep^2*mWW^10*s^2 - 10*ep^3*mWW^10*s^2 - 2*ep^4*mWW^10*s^2 - 225*ep*mtt^7*mWW^2*s^3 - 1125*ep^2*mtt^7*mWW^2*s^3 - 1895*ep^3*mtt^7*mWW^2*s^3 - 1075*ep^4*mtt^7*mWW^2*s^3 + 100*mtt^6*mWW^3*s^3 + 1155*ep*mtt^6*mWW^3*s^3 + 3975*ep^2*mtt^6*mWW^3*s^3 + 5665*ep^3*mtt^6*mWW^3*s^3 + 2985*ep^4*mtt^6*mWW^3*s^3 - 120*mtt^5*mWW^4*s^3 - 523*ep*mtt^5*mWW^4*s^3 - 279*ep^2*mtt^5*mWW^4*s^3 + 759*ep^3*mtt^5*mWW^4*s^3 + 555*ep^4*mtt^5*mWW^4*s^3 - 154*mtt^4*mWW^5*s^3 - 2526*ep*mtt^4*mWW^5*s^3 - 10205*ep^2*mtt^4*mWW^5*s^3 - 15454*ep^3*mtt^4*mWW^5*s^3 - 8013*ep^4*mtt^4*mWW^5*s^3 + 222*mtt^3*mWW^6*s^3 + 2877*ep*mtt^3*mWW^6*s^3 + 10401*ep^2*mtt^3*mWW^6*s^3 + 14825*ep^3*mtt^3*mWW^6*s^3 + 7559*ep^4*mtt^3*mWW^6*s^3 - 2*mtt^2*mWW^7*s^3 - 521*ep*mtt^2*mWW^7*s^3 - 2227*ep^2*mtt^2*mWW^7*s^3 - 3297*ep^3*mtt^2*mWW^7*s^3 - 1773*ep^4*mtt^2*mWW^7*s^3 - 46*mtt*mWW^8*s^3 - 225*ep*mtt*mWW^8*s^3 - 509*ep^2*mtt*mWW^8*s^3 - 585*ep^3*mtt*mWW^8*s^3 - 239*ep^4*mtt*mWW^8*s^3 - 12*ep*mWW^9*s^3 - 31*ep^2*mWW^9*s^3 - 18*ep^3*mWW^9*s^3 + ep^4*mWW^9*s^3 + 195*ep*mtt^6*mWW^2*s^4 + 940*ep^2*mtt^6*mWW^2*s^4 + 1535*ep^3*mtt^6*mWW^2*s^4 + 850*ep^4*mtt^6*mWW^2*s^4 - 110*mtt^5*mWW^3*s^4 - 1005*ep*mtt^5*mWW^3*s^4 - 3000*ep^2*mtt^5*mWW^3*s^4 - 3845*ep^3*mtt^5*mWW^3*s^4 - 1880*ep^4*mtt^5*mWW^3*s^4 + 180*mtt^4*mWW^4*s^4 + 847*ep*mtt^4*mWW^4*s^4 + 1086*ep^2*mtt^4*mWW^4*s^4 + 189*ep^3*mtt^4*mWW^4*s^4 - 210*ep^4*mtt^4*mWW^4*s^4 - 84*mtt^3*mWW^5*s^4 + 338*ep*mtt^3*mWW^5*s^4 + 2826*ep^2*mtt^3*mWW^5*s^4 + 4952*ep^3*mtt^3*mWW^5*s^4 + 2712*ep^4*mtt^3*mWW^5*s^4 + 68*mtt^2*mWW^6*s^4 - 185*ep*mtt^2*mWW^6*s^4 - 1634*ep^2*mtt^2*mWW^6*s^4 - 2763*ep^3*mtt^2*mWW^6*s^4 - 1510*ep^4*mtt^2*mWW^6*s^4 - 54*mtt*mWW^7*s^4 - 177*ep*mtt*mWW^7*s^4 - 194*ep^2*mtt*mWW^7*s^4 - 71*ep^3*mtt*mWW^7*s^4 + 24*ep^4*mtt*mWW^7*s^4 - 13*ep*mWW^8*s^4 - 24*ep^2*mWW^8*s^4 + 3*ep^3*mWW^8*s^4 + 14*ep^4*mWW^8*s^4 - 99*ep*mtt^5*mWW^2*s^5 - 453*ep^2*mtt^5*mWW^2*s^5 - 705*ep^3*mtt^5*mWW^2*s^5 - 375*ep^4*mtt^5*mWW^2*s^5 + 72*mtt^4*mWW^3*s^5 + 531*ep*mtt^4*mWW^3*s^5 + 1344*ep^2*mtt^4*mWW^3*s^5 + 1485*ep^3*mtt^4*mWW^3*s^5 + 640*ep^4*mtt^4*mWW^3*s^5 - 110*mtt^3*mWW^4*s^5 - 487*ep*mtt^3*mWW^4*s^5 - 639*ep^2*mtt^3*mWW^4*s^5 - 195*ep^3*mtt^3*mWW^4*s^5 + 75*ep^4*mtt^3*mWW^4*s^5 + 84*mtt^2*mWW^5*s^5 + 198*ep*mtt^2*mWW^5*s^5 - 188*ep^2*mtt^2*mWW^5*s^5 - 744*ep^3*mtt^2*mWW^5*s^5 - 482*ep^4*mtt^2*mWW^5*s^5 - 46*mtt*mWW^6*s^5 - 136*ep*mtt*mWW^6*s^5 - 58*ep^2*mtt*mWW^6*s^5 + 142*ep^3*mtt*mWW^6*s^5 + 126*ep^4*mtt*mWW^6*s^5 - 7*ep*mWW^7*s^5 - 6*ep^2*mWW^7*s^5 + 17*ep^3*mWW^7*s^5 + 16*ep^4*mWW^7*s^5 + 27*ep*mtt^4*mWW^2*s^6 + 114*ep^2*mtt^4*mWW^2*s^6 + 163*ep^3*mtt^4*mWW^2*s^6 + 80*ep^4*mtt^4*mWW^2*s^6 - 26*mtt^3*mWW^3*s^6 - 159*ep*mtt^3*mWW^3*s^6 - 339*ep^2*mtt^3*mWW^3*s^6 - 311*ep^3*mtt^3*mWW^3*s^6 - 109*ep^4*mtt^3*mWW^3*s^6 + 32*mtt^2*mWW^4*s^6 + 130*ep*mtt^2*mWW^4*s^6 + 160*ep^2*mtt^2*mWW^4*s^6 + 48*ep^3*mtt^2*mWW^4*s^6 - 18*ep^4*mtt^2*mWW^4*s^6 - 22*mtt*mWW^5*s^6 - 75*ep*mtt*mWW^5*s^6 - 59*ep^2*mtt*mWW^5*s^6 + 33*ep^3*mtt*mWW^5*s^6 + 43*ep^4*mtt*mWW^5*s^6 - 3*ep*mWW^6*s^6 - 4*ep^2*mWW^6*s^6 + 3*ep^3*mWW^6*s^6 + 4*ep^4*mWW^6*s^6 - 3*ep*mtt^3*mWW^2*s^7 - 11*ep^2*mtt^3*mWW^2*s^7 - 13*ep^3*mtt^3*mWW^2*s^7 - 5*ep^4*mtt^3*mWW^2*s^7 + 4*mtt^2*mWW^3*s^7 + 21*ep*mtt^2*mWW^3*s^7 + 39*ep^2*mtt^2*mWW^3*s^7 + 31*ep^3*mtt^2*mWW^3*s^7 + 9*ep^4*mtt^2*mWW^3*s^7 - 4*mtt*mWW^4*s^7 - 17*ep*mtt*mWW^4*s^7 - 25*ep^2*mtt*mWW^4*s^7 - 15*ep^3*mtt*mWW^4*s^7 - 3*ep^4*mtt*mWW^4*s^7 - ep*mWW^5*s^7 - 3*ep^2*mWW^5*s^7 - 3*ep^3*mWW^5*s^7 - ep^4*mWW^5*s^7 - 6*ep*mtt^10*mWW*t - 40*ep^2*mtt^10*mWW*t - 86*ep^3*mtt^10*mWW*t - 60*ep^4*mtt^10*mWW*t + 4*mtt^9*mWW^2*t - 8*ep*mtt^9*mWW^2*t - 69*ep^2*mtt^9*mWW^2*t - 68*ep^3*mtt^9*mWW^2*t + 13*ep^4*mtt^9*mWW^2*t + 40*mtt^8*mWW^3*t + 570*ep*mtt^8*mWW^3*t + 2170*ep^2*mtt^8*mWW^3*t + 3176*ep^3*mtt^8*mWW^3*t + 1584*ep^4*mtt^8*mWW^3*t - 132*mtt^7*mWW^4*t - 1438*ep*mtt^7*mWW^4*t - 5125*ep^2*mtt^7*mWW^4*t - 7552*ep^3*mtt^7*mWW^4*t - 3969*ep^4*mtt^7*mWW^4*t - 112*mtt^6*mWW^5*t - 896*ep*mtt^6*mWW^5*t - 2338*ep^2*mtt^6*mWW^5*t - 2192*ep^3*mtt^6*mWW^5*t - 458*ep^4*mtt^6*mWW^5*t + 796*mtt^5*mWW^6*t + 6936*ep*mtt^5*mWW^6*t + 21205*ep^2*mtt^5*mWW^6*t + 27236*ep^3*mtt^5*mWW^6*t + 12459*ep^4*mtt^5*mWW^6*t - 1048*mtt^4*mWW^7*t - 9022*ep*mtt^4*mWW^7*t - 27666*ep^2*mtt^4*mWW^7*t - 36112*ep^3*mtt^4*mWW^7*t - 17004*ep^4*mtt^4*mWW^7*t + 516*mtt^3*mWW^8*t + 4450*ep*mtt^3*mWW^8*t + 13825*ep^2*mtt^3*mWW^8*t + 18424*ep^3*mtt^3*mWW^8*t + 8905*ep^4*mtt^3*mWW^8*t - 32*mtt^2*mWW^9*t - 342*ep*mtt^2*mWW^9*t - 1310*ep^2*mtt^2*mWW^9*t - 2098*ep^3*mtt^2*mWW^9*t - 1182*ep^4*mtt^2*mWW^9*t - 32*mtt*mWW^10*t - 244*ep*mtt*mWW^10*t - 652*ep^2*mtt*mWW^10*t - 728*ep^3*mtt*mWW^10*t - 288*ep^4*mtt*mWW^10*t + 39*ep*mtt^9*mWW*s*t + 251*ep^2*mtt^9*mWW*s*t + 529*ep^3*mtt^9*mWW*s*t + 365*ep^4*mtt^9*mWW*s*t - 32*mtt^8*mWW^2*s*t - 9*ep*mtt^8*mWW^2*s*t + 302*ep^2*mtt^8*mWW^2*s*t + 367*ep^3*mtt^8*mWW^2*s*t - 36*ep^4*mtt^8*mWW^2*s*t - 142*mtt^7*mWW^3*s*t - 2400*ep*mtt^7*mWW^3*s*t - 9530*ep^2*mtt^7*mWW^3*s*t - 14180*ep^3*mtt^7*mWW^3*s*t - 7128*ep^4*mtt^7*mWW^3*s*t + 526*mtt^6*mWW^4*s*t + 5738*ep*mtt^6*mWW^4*s*t + 20301*ep^2*mtt^6*mWW^4*s*t + 29708*ep^3*mtt^6*mWW^4*s*t + 15571*ep^4*mtt^6*mWW^4*s*t + 148*mtt^5*mWW^5*s*t + 1353*ep*mtt^5*mWW^5*s*t + 3397*ep^2*mtt^5*mWW^5*s*t + 1991*ep^3*mtt^5*mWW^5*s*t - 969*ep^4*mtt^5*mWW^5*s*t - 1748*mtt^4*mWW^6*s*t - 15597*ep*mtt^4*mWW^6*s*t - 47816*ep^2*mtt^4*mWW^6*s*t - 60781*ep^3*mtt^4*mWW^6*s*t - 27210*ep^4*mtt^4*mWW^6*s*t + 1882*mtt^3*mWW^7*s*t + 16286*ep*mtt^3*mWW^7*s*t + 49388*ep^2*mtt^3*mWW^7*s*t + 63246*ep^3*mtt^3*mWW^7*s*t + 29098*ep^4*mtt^3*mWW^7*s*t - 650*mtt^2*mWW^8*s*t - 5628*ep*mtt^2*mWW^8*s*t - 17115*ep^2*mtt^2*mWW^8*s*t - 22122*ep^3*mtt^2*mWW^8*s*t - 10353*ep^4*mtt^2*mWW^8*s*t + 114*ep*mtt*mWW^9*s*t + 574*ep^2*mtt*mWW^9*s*t + 990*ep^3*mtt*mWW^9*s*t + 570*ep^4*mtt*mWW^9*s*t + 16*mWW^10*s*t + 104*ep*mWW^10*s*t + 248*ep^2*mWW^10*s*t + 252*ep^3*mWW^10*s*t + 92*ep^4*mWW^10*s*t - 108*ep*mtt^8*mWW*s^2*t - 666*ep^2*mtt^8*mWW*s^2*t - 1368*ep^3*mtt^8*mWW*s^2*t - 930*ep^4*mtt^8*mWW*s^2*t + 108*mtt^7*mWW^2*s^2*t + 204*ep*mtt^7*mWW^2*s^2*t - 408*ep^2*mtt^7*mWW^2*s^2*t - 766*ep^3*mtt^7*mWW^2*s^2*t - 2*ep^4*mtt^7*mWW^2*s^2*t + 156*mtt^6*mWW^3*s^2*t + 3887*ep*mtt^6*mWW^3*s^2*t + 16513*ep^2*mtt^6*mWW^3*s^2*t + 25159*ep^3*mtt^6*mWW^3*s^2*t + 12789*ep^4*mtt^6*mWW^3*s^2*t - 806*mtt^5*mWW^4*s^2*t - 8753*ep*mtt^5*mWW^4*s^2*t - 30622*ep^2*mtt^5*mWW^4*s^2*t - 44407*ep^3*mtt^5*mWW^4*s^2*t - 23236*ep^4*mtt^5*mWW^4*s^2*t + 36*mtt^4*mWW^5*s^2*t - 446*ep*mtt^4*mWW^5*s^2*t - 1496*ep^2*mtt^4*mWW^5*s^2*t + 484*ep^3*mtt^4*mWW^5*s^2*t + 2642*ep^4*mtt^4*mWW^5*s^2*t + 1472*mtt^3*mWW^6*s^2*t + 13660*ep*mtt^3*mWW^6*s^2*t + 41818*ep^2*mtt^3*mWW^6*s^2*t + 52112*ep^3*mtt^3*mWW^6*s^2*t + 22578*ep^4*mtt^3*mWW^6*s^2*t - 1244*mtt^2*mWW^7*s^2*t - 10819*ep*mtt^2*mWW^7*s^2*t - 32017*ep^2*mtt^2*mWW^7*s^2*t - 39605*ep^3*mtt^2*mWW^7*s^2*t - 17555*ep^4*mtt^2*mWW^7*s^2*t + 266*mtt*mWW^8*s^2*t + 2321*ep*mtt*mWW^8*s^2*t + 6780*ep^2*mtt*mWW^8*s^2*t + 8325*ep^3*mtt*mWW^8*s^2*t + 3708*ep^4*mtt*mWW^8*s^2*t + 12*mWW^9*s^2*t + 54*ep*mWW^9*s^2*t + 98*ep^2*mWW^9*s^2*t + 66*ep^3*mWW^9*s^2*t + 6*ep^4*mWW^9*s^2*t + 165*ep*mtt^7*mWW*s^3*t + 965*ep^2*mtt^7*mWW*s^3*t + 1915*ep^3*mtt^7*mWW*s^3*t + 1275*ep^4*mtt^7*mWW*s^3*t - 200*mtt^6*mWW^2*s^3*t - 605*ep*mtt^6*mWW^2*s^3*t - 75*ep^2*mtt^6*mWW^2*s^3*t + 705*ep^3*mtt^6*mWW^2*s^3*t + 95*ep^4*mtt^6*mWW^2*s^3*t + 4*mtt^5*mWW^3*s^3*t - 2911*ep*mtt^5*mWW^3*s^3*t - 14091*ep^2*mtt^5*mWW^3*s^3*t - 22313*ep^3*mtt^5*mWW^3*s^3*t - 11545*ep^4*mtt^5*mWW^3*s^3*t + 538*mtt^4*mWW^4*s^3*t + 5984*ep*mtt^4*mWW^4*s^3*t + 20893*ep^2*mtt^4*mWW^4*s^3*t + 30174*ep^3*mtt^4*mWW^4*s^3*t + 15891*ep^4*mtt^4*mWW^4*s^3*t + 38*mtt^3*mWW^5*s^3*t + 1170*ep*mtt^3*mWW^5*s^3*t + 4040*ep^2*mtt^3*mWW^5*s^3*t + 3850*ep^3*mtt^3*mWW^5*s^3*t + 242*ep^4*mtt^3*mWW^5*s^3*t - 742*mtt^2*mWW^6*s^3*t - 6904*ep*mtt^2*mWW^6*s^3*t - 20580*ep^2*mtt^2*mWW^6*s^3*t - 24872*ep^3*mtt^2*mWW^6*s^3*t - 10490*ep^4*mtt^2*mWW^6*s^3*t + 398*mtt*mWW^7*s^3*t + 3392*ep*mtt*mWW^7*s^3*t + 9618*ep^2*mtt*mWW^7*s^3*t + 11428*ep^3*mtt*mWW^7*s^3*t + 4920*ep^4*mtt*mWW^7*s^3*t - 36*mWW^8*s^3*t - 291*ep*mWW^8*s^3*t - 770*ep^2*mWW^8*s^3*t - 887*ep^3*mWW^8*s^3*t - 388*ep^4*mWW^8*s^3*t - 150*ep*mtt^6*mWW*s^4*t - 820*ep^2*mtt^6*mWW*s^4*t - 1550*ep^3*mtt^6*mWW*s^4*t - 1000*ep^4*mtt^6*mWW*s^4*t + 220*mtt^5*mWW^2*s^4*t + 840*ep*mtt^5*mWW^2*s^4*t + 755*ep^2*mtt^5*mWW^2*s^4*t - 120*ep^3*mtt^5*mWW^2*s^4*t - 95*ep^4*mtt^5*mWW^2*s^4*t - 136*mtt^4*mWW^3*s^4*t + 824*ep*mtt^4*mWW^3*s^4*t + 5884*ep^2*mtt^4*mWW^3*s^4*t + 10102*ep^3*mtt^4*mWW^3*s^4*t + 5410*ep^4*mtt^4*mWW^3*s^4*t - 58*mtt^3*mWW^4*s^4*t - 1243*ep*mtt^3*mWW^4*s^4*t - 5077*ep^2*mtt^3*mWW^4*s^4*t - 7873*ep^3*mtt^3*mWW^4*s^4*t - 4429*ep^4*mtt^3*mWW^4*s^4*t - 220*mtt^2*mWW^5*s^4*t - 1983*ep*mtt^2*mWW^5*s^4*t - 5659*ep^2*mtt^2*mWW^5*s^4*t - 6385*ep^3*mtt^2*mWW^5*s^4*t - 2353*ep^4*mtt^2*mWW^5*s^4*t + 242*mtt*mWW^6*s^4*t + 2087*ep*mtt*mWW^6*s^4*t + 5918*ep^2*mtt*mWW^6*s^4*t + 7005*ep^3*mtt*mWW^6*s^4*t + 2996*ep^4*mtt*mWW^6*s^4*t - 48*mWW^7*s^4*t - 375*ep*mWW^7*s^4*t - 1001*ep^2*mWW^7*s^4*t - 1179*ep^3*mWW^7*s^4*t - 529*ep^4*mWW^7*s^4*t + 81*ep*mtt^5*mWW*s^5*t + 405*ep^2*mtt^5*mWW*s^5*t + 711*ep^3*mtt^5*mWW*s^5*t + 435*ep^4*mtt^5*mWW*s^5*t - 144*mtt^4*mWW^2*s^5*t - 627*ep*mtt^4*mWW^2*s^5*t - 816*ep^2*mtt^4*mWW^2*s^5*t - 287*ep^3*mtt^4*mWW^2*s^5*t + 2*ep^4*mtt^4*mWW^2*s^5*t + 114*mtt^3*mWW^3*s^5*t + 154*ep*mtt^3*mWW^3*s^5*t - 856*ep^2*mtt^3*mWW^3*s^5*t - 2014*ep^3*mtt^3*mWW^3*s^5*t - 1194*ep^4*mtt^3*mWW^3*s^5*t - 112*mtt^2*mWW^4*s^5*t - 517*ep*mtt^2*mWW^4*s^5*t - 797*ep^2*mtt^2*mWW^4*s^5*t - 383*ep^3*mtt^2*mWW^4*s^5*t + 85*ep^4*mtt^2*mWW^4*s^5*t + 114*mtt*mWW^5*s^5*t + 851*ep*mtt*mWW^5*s^5*t + 2225*ep^2*mtt*mWW^5*s^5*t + 2481*ep^3*mtt*mWW^5*s^5*t + 1005*ep^4*mtt*mWW^5*s^5*t - 20*mWW^6*s^5*t - 182*ep*mWW^6*s^5*t - 545*ep^2*mWW^6*s^5*t - 700*ep^3*mWW^6*s^5*t - 333*ep^4*mWW^6*s^5*t - 24*ep*mtt^4*mWW*s^6*t - 106*ep^2*mtt^4*mWW*s^6*t - 164*ep^3*mtt^4*mWW*s^6*t - 90*ep^4*mtt^4*mWW*s^6*t + 52*mtt^3*mWW^2*s^6*t + 244*ep*mtt^3*mWW^2*s^6*t + 378*ep^2*mtt^3*mWW^2*s^6*t + 218*ep^3*mtt^3*mWW^2*s^6*t + 36*ep^4*mtt^3*mWW^2*s^6*t - 44*mtt^2*mWW^3*s^6*t - 161*ep*mtt^2*mWW^3*s^6*t - 151*ep^2*mtt^2*mWW^3*s^6*t + 27*ep^3*mtt^2*mWW^3*s^6*t + 73*ep^4*mtt^2*mWW^3*s^6*t + 44*mtt*mWW^4*s^6*t + 230*ep*mtt*mWW^4*s^6*t + 432*ep^2*mtt*mWW^4*s^6*t + 340*ep^3*mtt*mWW^4*s^6*t + 90*ep^4*mtt*mWW^4*s^6*t - 4*mWW^5*s^6*t - 49*ep*mWW^5*s^6*t - 169*ep^2*mWW^5*s^6*t - 229*ep^3*mWW^5*s^6*t - 109*ep^4*mWW^5*s^6*t + 3*ep*mtt^3*mWW*s^7*t + 11*ep^2*mtt^3*mWW*s^7*t + 13*ep^3*mtt^3*mWW*s^7*t + 5*ep^4*mtt^3*mWW*s^7*t - 8*mtt^2*mWW^2*s^7*t - 39*ep*mtt^2*mWW^2*s^7*t - 67*ep^2*mtt^2*mWW^2*s^7*t - 49*ep^3*mtt^2*mWW^2*s^7*t - 13*ep^4*mtt^2*mWW^2*s^7*t + 8*mtt*mWW^3*s^7*t + 37*ep*mtt*mWW^3*s^7*t + 61*ep^2*mtt*mWW^3*s^7*t + 43*ep^3*mtt*mWW^3*s^7*t + 11*ep^4*mtt*mWW^3*s^7*t - ep*mWW^4*s^7*t - 5*ep^2*mWW^4*s^7*t - 7*ep^3*mWW^4*s^7*t - 3*ep^4*mWW^4*s^7*t + 9*ep*mtt^10*t^2 + 48*ep^2*mtt^10*t^2 + 85*ep^3*mtt^10*t^2 + 50*ep^4*mtt^10*t^2 - 2*mtt^9*mWW*t^2 - 46*ep*mtt^9*mWW*t^2 - 163*ep^2*mtt^9*mWW*t^2 - 184*ep^3*mtt^9*mWW*t^2 - 53*ep^4*mtt^9*mWW*t^2 - 20*mtt^8*mWW^2*t^2 + 82*ep*mtt^8*mWW^2*t^2 + 528*ep^2*mtt^8*mWW^2*t^2 + 598*ep^3*mtt^8*mWW^2*t^2 + 64*ep^4*mtt^8*mWW^2*t^2 - 90*mtt^7*mWW^3*t^2 - 1679*ep*mtt^7*mWW^3*t^2 - 6493*ep^2*mtt^7*mWW^3*t^2 - 8999*ep^3*mtt^7*mWW^3*t^2 - 4019*ep^4*mtt^7*mWW^3*t^2 + 812*mtt^6*mWW^4*t^2 + 8056*ep*mtt^6*mWW^4*t^2 + 26549*ep^2*mtt^6*mWW^4*t^2 + 35942*ep^3*mtt^6*mWW^4*t^2 + 17129*ep^4*mtt^6*mWW^4*t^2 - 1532*mtt^5*mWW^5*t^2 - 13259*ep*mtt^5*mWW^5*t^2 - 41242*ep^2*mtt^5*mWW^5*t^2 - 55043*ep^3*mtt^5*mWW^5*t^2 - 26660*ep^4*mtt^5*mWW^5*t^2 + 652*mtt^4*mWW^6*t^2 + 5232*ep*mtt^4*mWW^6*t^2 + 16512*ep^2*mtt^4*mWW^6*t^2 + 23528*ep^3*mtt^4*mWW^6*t^2 + 12448*ep^4*mtt^4*mWW^6*t^2 + 918*mtt^3*mWW^7*t^2 + 7551*ep*mtt^3*mWW^7*t^2 + 21119*ep^2*mtt^3*mWW^7*t^2 + 24283*ep^3*mtt^3*mWW^7*t^2 + 9761*ep^4*mtt^3*mWW^7*t^2 - 1004*mtt^2*mWW^8*t^2 - 8081*ep*mtt^2*mWW^8*t^2 - 22967*ep^2*mtt^2*mWW^8*t^2 - 27683*ep^3*mtt^2*mWW^8*t^2 - 12041*ep^4*mtt^2*mWW^8*t^2 + 242*mtt*mWW^9*t^2 + 1961*ep*mtt*mWW^9*t^2 + 5659*ep^2*mtt*mWW^9*t^2 + 6983*ep^3*mtt*mWW^9*t^2 + 3131*ep^4*mtt*mWW^9*t^2 + 24*mWW^10*t^2 + 174*ep*mWW^10*t^2 + 450*ep^2*mWW^10*t^2 + 490*ep^3*mWW^10*t^2 + 190*ep^4*mWW^10*t^2 - 54*ep*mtt^9*s*t^2 - 288*ep^2*mtt^9*s*t^2 - 510*ep^3*mtt^9*s*t^2 - 300*ep^4*mtt^9*s*t^2 + 16*mtt^8*mWW*s*t^2 + 237*ep*mtt^8*mWW*s*t^2 + 764*ep^2*mtt^8*mWW*s*t^2 + 799*ep^3*mtt^8*mWW*s*t^2 + 192*ep^4*mtt^8*mWW*s*t^2 + 110*mtt^7*mWW^2*s*t^2 - 130*ep*mtt^7*mWW^2*s*t^2 - 1604*ep^2*mtt^7*mWW^2*s*t^2 - 1714*ep^3*mtt^7*mWW^2*s*t^2 + 150*ep^4*mtt^7*mWW^2*s*t^2 + 150*mtt^6*mWW^3*s*t^2 + 4865*ep*mtt^6*mWW^3*s*t^2 + 20267*ep^2*mtt^6*mWW^3*s*t^2 + 28563*ep^3*mtt^6*mWW^3*s*t^2 + 12599*ep^4*mtt^6*mWW^3*s*t^2 - 2184*mtt^5*mWW^4*s*t^2 - 22230*ep*mtt^5*mWW^4*s*t^2 - 73656*ep^2*mtt^5*mWW^4*s*t^2 - 99436*ep^3*mtt^5*mWW^4*s*t^2 - 47074*ep^4*mtt^5*mWW^4*s*t^2 + 3656*mtt^4*mWW^5*s*t^2 + 31234*ep*mtt^4*mWW^5*s*t^2 + 95863*ep^2*mtt^4*mWW^5*s*t^2 + 126456*ep^3*mtt^4*mWW^5*s*t^2 + 60779*ep^4*mtt^4*mWW^5*s*t^2 - 1240*mtt^3*mWW^6*s*t^2 - 9674*ep*mtt^3*mWW^6*s*t^2 - 30120*ep^2*mtt^3*mWW^6*s*t^2 - 42804*ep^3*mtt^3*mWW^6*s*t^2 - 22802*ep^4*mtt^3*mWW^6*s*t^2 - 1392*mtt^2*mWW^7*s*t^2 - 11071*ep*mtt^2*mWW^7*s*t^2 - 29711*ep^2*mtt^2*mWW^7*s*t^2 - 32499*ep^3*mtt^2*mWW^7*s*t^2 - 12239*ep^4*mtt^2*mWW^7*s*t^2 + 1002*mtt*mWW^8*s*t^2 + 7688*ep*mtt*mWW^8*s*t^2 + 20716*ep^2*mtt*mWW^8*s*t^2 + 23584*ep^3*mtt*mWW^8*s*t^2 + 9658*ep^4*mtt*mWW^8*s*t^2 - 118*mWW^9*s*t^2 - 865*ep*mWW^9*s*t^2 - 2231*ep^2*mWW^9*s*t^2 - 2439*ep^3*mWW^9*s*t^2 - 963*ep^4*mWW^9*s*t^2 + 135*ep*mtt^8*s^2*t^2 + 720*ep^2*mtt^8*s^2*t^2 + 1275*ep^3*mtt^8*s^2*t^2 + 750*ep^4*mtt^8*s^2*t^2 - 54*mtt^7*mWW*s^2*t^2 - 513*ep*mtt^7*mWW*s^2*t^2 - 1403*ep^2*mtt^7*mWW*s^2*t^2 - 1253*ep^3*mtt^7*mWW*s^2*t^2 - 169*ep^4*mtt^7*mWW*s^2*t^2 - 264*mtt^6*mWW^2*s^2*t^2 - 440*ep*mtt^6*mWW^2*s^2*t^2 + 830*ep^2*mtt^6*mWW^2*s^2*t^2 + 566*ep^3*mtt^6*mWW^2*s^2*t^2 - 1372*ep^4*mtt^6*mWW^2*s^2*t^2 + 152*mtt^5*mWW^3*s^2*t^2 - 4407*ep*mtt^5*mWW^3*s^2*t^2 - 22059*ep^2*mtt^5*mWW^3*s^2*t^2 - 32211*ep^3*mtt^5*mWW^3*s^2*t^2 - 13907*ep^4*mtt^5*mWW^3*s^2*t^2 + 2062*mtt^4*mWW^4*s^2*t^2 + 21987*ep*mtt^4*mWW^4*s^2*t^2 + 73226*ep^2*mtt^4*mWW^4*s^2*t^2 + 98023*ep^3*mtt^4*mWW^4*s^2*t^2 + 45846*ep^4*mtt^4*mWW^4*s^2*t^2 - 3110*mtt^3*mWW^5*s^2*t^2 - 26044*ep*mtt^3*mWW^5*s^2*t^2 - 78080*ep^2*mtt^3*mWW^5*s^2*t^2 - 100930*ep^3*mtt^3*mWW^5*s^2*t^2 - 47988*ep^4*mtt^3*mWW^5*s^2*t^2 + 792*mtt^2*mWW^6*s^2*t^2 + 6127*ep*mtt^2*mWW^6*s^2*t^2 + 19123*ep^2*mtt^2*mWW^6*s^2*t^2 + 27443*ep^3*mtt^2*mWW^6*s^2*t^2 + 14891*ep^4*mtt^2*mWW^6*s^2*t^2 + 700*mtt*mWW^7*s^2*t^2 + 5116*ep*mtt*mWW^7*s^2*t^2 + 12466*ep^2*mtt*mWW^7*s^2*t^2 + 12042*ep^3*mtt*mWW^7*s^2*t^2 + 3748*ep^4*mtt*mWW^7*s^2*t^2 - 278*mWW^8*s^2*t^2 - 1961*ep*mWW^8*s^2*t^2 - 4823*ep^2*mWW^8*s^2*t^2 - 4955*ep^3*mWW^8*s^2*t^2 - 1799*ep^4*mWW^8*s^2*t^2 - 180*ep*mtt^7*s^3*t^2 - 960*ep^2*mtt^7*s^3*t^2 - 1700*ep^3*mtt^7*s^3*t^2 - 1000*ep^4*mtt^7*s^3*t^2 + 100*mtt^6*mWW*s^3*t^2 + 620*ep*mtt^6*mWW*s^3*t^2 + 1260*ep^2*mtt^6*mWW*s^3*t^2 + 720*ep^3*mtt^6*mWW*s^3*t^2 - 180*ep^4*mtt^6*mWW*s^3*t^2 + 352*mtt^5*mWW^2*s^3*t^2 + 1400*ep*mtt^5*mWW^2*s^3*t^2 + 2124*ep^2*mtt^5*mWW^2*s^3*t^2 + 2888*ep^3*mtt^5*mWW^2*s^3*t^2 + 2700*ep^4*mtt^5*mWW^2*s^3*t^2 - 434*mtt^4*mWW^3*s^3*t^2 + 976*ep*mtt^4*mWW^3*s^3*t^2 + 9862*ep^2*mtt^4*mWW^3*s^3*t^2 + 15580*ep^3*mtt^4*mWW^3*s^3*t^2 + 6432*ep^4*mtt^4*mWW^3*s^3*t^2 - 862*mtt^3*mWW^4*s^3*t^2 - 9972*ep*mtt^3*mWW^4*s^3*t^2 - 33074*ep^2*mtt^3*mWW^4*s^3*t^2 - 43210*ep^3*mtt^3*mWW^4*s^3*t^2 - 19778*ep^4*mtt^3*mWW^4*s^3*t^2 + 1152*mtt^2*mWW^5*s^3*t^2 + 9484*ep*mtt^2*mWW^5*s^3*t^2 + 27572*ep^2*mtt^2*mWW^5*s^3*t^2 + 34786*ep^3*mtt^2*mWW^5*s^3*t^2 + 16494*ep^4*mtt^2*mWW^5*s^3*t^2 - 214*mtt*mWW^6*s^3*t^2 - 1724*ep*mtt*mWW^6*s^3*t^2 - 5590*ep^2*mtt*mWW^6*s^3*t^2 - 8326*ep^3*mtt*mWW^6*s^3*t^2 - 4682*ep^4*mtt*mWW^6*s^3*t^2 - 94*mWW^7*s^3*t^2 - 604*ep*mWW^7*s^3*t^2 - 1194*ep^2*mWW^7*s^3*t^2 - 738*ep^3*mWW^7*s^3*t^2 + 14*ep^4*mWW^7*s^3*t^2 + 135*ep*mtt^6*s^4*t^2 + 720*ep^2*mtt^6*s^4*t^2 + 1275*ep^3*mtt^6*s^4*t^2 + 750*ep^4*mtt^6*s^4*t^2 - 110*mtt^5*mWW*s^4*t^2 - 480*ep*mtt^5*mWW*s^4*t^2 - 585*ep^2*mtt^5*mWW*s^4*t^2 + 110*ep^3*mtt^5*mWW*s^4*t^2 + 425*ep^4*mtt^5*mWW*s^4*t^2 - 268*mtt^4*mWW^2*s^4*t^2 - 1470*ep*mtt^4*mWW^2*s^4*t^2 - 3196*ep^2*mtt^4*mWW^2*s^4*t^2 - 3862*ep^3*mtt^4*mWW^2*s^4*t^2 - 2320*ep^4*mtt^4*mWW^2*s^4*t^2 + 240*mtt^3*mWW^3*s^4*t^2 + 47*ep*mtt^3*mWW^3*s^4*t^2 - 2515*ep^2*mtt^3*mWW^3*s^4*t^2 - 4129*ep^3*mtt^3*mWW^3*s^4*t^2 - 1563*ep^4*mtt^3*mWW^3*s^4*t^2 + 222*mtt^2*mWW^4*s^4*t^2 + 2692*ep*mtt^2*mWW^4*s^4*t^2 + 8549*ep^2*mtt^2*mWW^4*s^4*t^2 + 10640*ep^3*mtt^2*mWW^4*s^4*t^2 + 4793*ep^4*mtt^2*mWW^4*s^4*t^2 - 190*mtt*mWW^5*s^4*t^2 - 1535*ep*mtt*mWW^5*s^4*t^2 - 4332*ep^2*mtt*mWW^5*s^4*t^2 - 5509*ep^3*mtt*mWW^5*s^4*t^2 - 2770*ep^4*mtt*mWW^5*s^4*t^2 + 58*mWW^6*s^4*t^2 + 371*ep*mWW^6*s^4*t^2 + 975*ep^2*mWW^6*s^4*t^2 + 1283*ep^3*mWW^6*s^4*t^2 + 685*ep^4*mWW^6*s^4*t^2 - 54*ep*mtt^5*s^5*t^2 - 288*ep^2*mtt^5*s^5*t^2 - 510*ep^3*mtt^5*s^5*t^2 - 300*ep^4*mtt^5*s^5*t^2 + 72*mtt^4*mWW*s^5*t^2 + 261*ep*mtt^4*mWW*s^5*t^2 + 188*ep^2*mtt^4*mWW*s^5*t^2 - 241*ep^3*mtt^4*mWW*s^5*t^2 - 272*ep^4*mtt^4*mWW*s^5*t^2 + 102*mtt^3*mWW^2*s^5*t^2 + 638*ep*mtt^3*mWW^2*s^5*t^2 + 1516*ep^2*mtt^3*mWW^2*s^5*t^2 + 1750*ep^3*mtt^3*mWW^2*s^5*t^2 + 886*ep^4*mtt^3*mWW^2*s^5*t^2 + 4*mtt^2*mWW^3*s^5*t^2 + 357*ep*mtt^2*mWW^3*s^5*t^2 + 1311*ep^2*mtt^2*mWW^3*s^5*t^2 + 1551*ep^3*mtt^2*mWW^3*s^5*t^2 + 581*ep^4*mtt^2*mWW^3*s^5*t^2 - 58*mtt*mWW^4*s^5*t^2 - 602*ep*mtt*mWW^4*s^5*t^2 - 1794*ep^2*mtt*mWW^4*s^5*t^2 - 2214*ep^3*mtt*mWW^4*s^5*t^2 - 1040*ep^4*mtt*mWW^4*s^5*t^2 + 24*mWW^5*s^5*t^2 + 120*ep*mWW^5*s^5*t^2 + 219*ep^2*mWW^5*s^5*t^2 + 240*ep^3*mWW^5*s^5*t^2 + 145*ep^4*mWW^5*s^5*t^2 + 9*ep*mtt^4*s^6*t^2 + 48*ep^2*mtt^4*s^6*t^2 + 85*ep^3*mtt^4*s^6*t^2 + 50*ep^4*mtt^4*s^6*t^2 - 26*mtt^3*mWW*s^6*t^2 - 97*ep*mtt^3*mWW*s^6*t^2 - 89*ep^2*mtt^3*mWW*s^6*t^2 + 31*ep^3*mtt^3*mWW*s^6*t^2 + 53*ep^4*mtt^3*mWW*s^6*t^2 - 8*mtt^2*mWW^2*s^6*t^2 - 60*ep*mtt^2*mWW^2*s^6*t^2 - 162*ep^2*mtt^2*mWW^2*s^6*t^2 - 198*ep^3*mtt^2*mWW^2*s^6*t^2 - 100*ep^4*mtt^2*mWW^2*s^6*t^2 - 22*mtt*mWW^3*s^6*t^2 - 161*ep*mtt*mWW^3*s^6*t^2 - 381*ep^2*mtt*mWW^3*s^6*t^2 - 365*ep^3*mtt*mWW^3*s^6*t^2 - 127*ep^4*mtt*mWW^3*s^6*t^2 + 8*mWW^4*s^6*t^2 + 69*ep*mWW^4*s^6*t^2 + 200*ep^2*mWW^4*s^6*t^2 + 255*ep^3*mWW^4*s^6*t^2 + 124*ep^4*mWW^4*s^6*t^2 + 4*mtt^2*mWW*s^7*t^2 + 18*ep*mtt^2*mWW*s^7*t^2 + 28*ep^2*mtt^2*mWW*s^7*t^2 + 18*ep^3*mtt^2*mWW*s^7*t^2 + 4*ep^4*mtt^2*mWW*s^7*t^2 - 4*mtt*mWW^2*s^7*t^2 - 20*ep*mtt*mWW^2*s^7*t^2 - 36*ep^2*mtt*mWW^2*s^7*t^2 - 28*ep^3*mtt*mWW^2*s^7*t^2 - 8*ep^4*mtt*mWW^2*s^7*t^2 + 2*ep*mWW^3*s^7*t^2 + 8*ep^2*mWW^3*s^7*t^2 + 10*ep^3*mWW^3*s^7*t^2 + 4*ep^4*mWW^3*s^7*t^2 - 39*ep*mtt^9*t^3 - 206*ep^2*mtt^9*t^3 - 361*ep^3*mtt^9*t^3 - 210*ep^4*mtt^9*t^3 + 182*ep*mtt^8*mWW*t^3 + 870*ep^2*mtt^8*mWW*t^3 + 1356*ep^3*mtt^8*mWW*t^3 + 692*ep^4*mtt^8*mWW*t^3 + 88*mtt^7*mWW^2*t^3 + 5*ep*mtt^7*mWW^2*t^3 - 1027*ep^2*mtt^7*mWW^2*t^3 - 1639*ep^3*mtt^7*mWW^2*t^3 - 555*ep^4*mtt^7*mWW^2*t^3 - 340*mtt^6*mWW^3*t^3 - 847*ep*mtt^6*mWW^3*t^3 + 387*ep^2*mtt^6*mWW^3*t^3 + 1549*ep^3*mtt^6*mWW^3*t^3 + 227*ep^4*mtt^6*mWW^3*t^3 - 204*mtt^5*mWW^4*t^3 - 4182*ep*mtt^5*mWW^4*t^3 - 16019*ep^2*mtt^5*mWW^4*t^3 - 21668*ep^3*mtt^5*mWW^4*t^3 - 9415*ep^4*mtt^5*mWW^4*t^3 + 2216*mtt^4*mWW^5*t^3 + 19108*ep*mtt^4*mWW^5*t^3 + 57036*ep^2*mtt^4*mWW^5*t^3 + 71348*ep^3*mtt^4*mWW^5*t^3 + 31888*ep^4*mtt^4*mWW^5*t^3 - 3144*mtt^3*mWW^6*t^3 - 25045*ep*mtt^3*mWW^6*t^3 - 71831*ep^2*mtt^3*mWW^6*t^3 - 88535*ep^3*mtt^3*mWW^6*t^3 - 39773*ep^4*mtt^3*mWW^6*t^3 + 1428*mtt^2*mWW^7*t^3 + 11215*ep*mtt^2*mWW^7*t^3 + 32285*ep^2*mtt^2*mWW^7*t^3 + 40409*ep^3*mtt^2*mWW^7*t^3 + 18575*ep^4*mtt^2*mWW^7*t^3 + 156*mtt*mWW^8*t^3 + 1125*ep*mtt*mWW^8*t^3 + 2635*ep^2*mtt*mWW^8*t^3 + 2315*ep^3*mtt*mWW^8*t^3 + 569*ep^4*mtt*mWW^8*t^3 - 200*mWW^9*t^3 - 1522*ep*mWW^9*t^3 - 4130*ep^2*mWW^9*t^3 - 4774*ep^3*mWW^9*t^3 - 1998*ep^4*mWW^9*t^3 + 207*ep*mtt^8*s*t^3 + 1092*ep^2*mtt^8*s*t^3 + 1911*ep^3*mtt^8*s*t^3 + 1110*ep^4*mtt^8*s*t^3 - 26*mtt^7*mWW*s*t^3 - 897*ep*mtt^7*mWW*s*t^3 - 3935*ep^2*mtt^7*mWW*s*t^3 - 6003*ep^3*mtt^7*mWW*s*t^3 - 3055*ep^4*mtt^7*mWW*s*t^3 - 270*mtt^6*mWW^2*s*t^3 + 76*ep*mtt^6*mWW^2*s*t^3 + 3608*ep^2*mtt^6*mWW^2*s*t^3 + 5636*ep^3*mtt^6*mWW^2*s*t^3 + 1874*ep^4*mtt^6*mWW^2*s*t^3 + 1130*mtt^5*mWW^3*s*t^3 + 3815*ep*mtt^5*mWW^3*s*t^3 + 3273*ep^2*mtt^5*mWW^3*s*t^3 + 1549*ep^3*mtt^5*mWW^3*s*t^3 + 2397*ep^4*mtt^5*mWW^3*s*t^3 + 166*mtt^4*mWW^4*s*t^3 + 6597*ep*mtt^4*mWW^4*s*t^3 + 25844*ep^2*mtt^4*mWW^4*s*t^3 + 33081*ep^3*mtt^4*mWW^4*s*t^3 + 12652*ep^4*mtt^4*mWW^4*s*t^3 - 4112*mtt^3*mWW^5*s*t^3 - 33758*ep*mtt^3*mWW^5*s*t^3 - 95718*ep^2*mtt^3*mWW^5*s*t^3 - 113578*ep^3*mtt^3*mWW^5*s*t^3 - 48138*ep^4*mtt^3*mWW^5*s*t^3 + 4668*mtt^2*mWW^6*s*t^3 + 35685*ep*mtt^2*mWW^6*s*t^3 + 97915*ep^2*mtt^2*mWW^6*s*t^3 + 115383*ep^3*mtt^2*mWW^6*s*t^3 + 49677*ep^4*mtt^2*mWW^6*s*t^3 - 1512*mtt*mWW^7*s*t^3 - 11392*ep*mtt*mWW^7*s*t^3 - 31256*ep^2*mtt*mWW^7*s*t^3 - 37184*ep^3*mtt*mWW^7*s*t^3 - 16272*ep^4*mtt*mWW^7*s*t^3 - 44*mWW^8*s*t^3 - 333*ep*mWW^8*s*t^3 - 823*ep^2*mWW^8*s*t^3 - 795*ep^3*mWW^8*s*t^3 - 245*ep^4*mWW^8*s*t^3 - 450*ep*mtt^7*s^2*t^3 - 2370*ep^2*mtt^7*s^2*t^3 - 4140*ep^3*mtt^7*s^2*t^3 - 2400*ep^4*mtt^7*s^2*t^3 + 124*mtt^6*mWW*s^2*t^3 + 1859*ep*mtt^6*mWW*s^2*t^3 + 7193*ep^2*mtt^6*mWW*s^2*t^3 + 10575*ep^3*mtt^6*mWW*s^2*t^3 + 5345*ep^4*mtt^6*mWW*s^2*t^3 + 290*mtt^5*mWW^2*s^2*t^3 - 84*ep*mtt^5*mWW^2*s^2*t^3 - 4042*ep^2*mtt^5*mWW^2*s^2*t^3 - 6262*ep^3*mtt^5*mWW^2*s^2*t^3 - 1902*ep^4*mtt^5*mWW^2*s^2*t^3 - 1368*mtt^4*mWW^3*s^2*t^3 - 5921*ep*mtt^4*mWW^3*s^2*t^3 - 10075*ep^2*mtt^4*mWW^3*s^2*t^3 - 11145*ep^3*mtt^4*mWW^3*s^2*t^3 - 7451*ep^4*mtt^4*mWW^3*s^2*t^3 + 130*mtt^3*mWW^4*s^2*t^3 - 1878*ep*mtt^3*mWW^4*s^2*t^3 - 6540*ep^2*mtt^3*mWW^4*s^2*t^3 - 3638*ep^3*mtt^3*mWW^4*s^2*t^3 + 2366*ep^4*mtt^3*mWW^4*s^2*t^3 + 2604*mtt^2*mWW^5*s^2*t^3 + 19087*ep*mtt^2*mWW^5*s^2*t^3 + 47549*ep^2*mtt^2*mWW^5*s^2*t^3 + 48625*ep^3*mtt^2*mWW^5*s^2*t^3 + 17359*ep^4*mtt^2*mWW^5*s^2*t^3 - 2296*mtt*mWW^6*s^2*t^3 - 16308*ep*mtt*mWW^6*s^2*t^3 - 41296*ep^2*mtt*mWW^6*s^2*t^3 - 44760*ep^3*mtt*mWW^6*s^2*t^3 - 17748*ep^4*mtt*mWW^6*s^2*t^3 + 516*mWW^7*s^2*t^3 + 3695*ep*mWW^7*s^2*t^3 + 9581*ep^2*mWW^7*s^2*t^3 + 10745*ep^3*mWW^7*s^2*t^3 + 4431*ep^4*mWW^7*s^2*t^3 + 510*ep*mtt^6*s^3*t^3 + 2680*ep^2*mtt^6*s^3*t^3 + 4670*ep^3*mtt^6*s^3*t^3 + 2700*ep^4*mtt^6*s^3*t^3 - 236*mtt^5*mWW*s^3*t^3 - 2106*ep*mtt^5*mWW*s^3*t^3 - 6822*ep^2*mtt^5*mWW*s^3*t^3 - 9390*ep^3*mtt^5*mWW*s^3*t^3 - 4670*ep^4*mtt^5*mWW*s^3*t^3 - 130*mtt^4*mWW^2*s^3*t^3 - 284*ep*mtt^4*mWW^2*s^3*t^3 + 628*ep^2*mtt^4*mWW^2*s^3*t^3 + 1200*ep^3*mtt^4*mWW^2*s^3*t^3 - 62*ep^4*mtt^4*mWW^2*s^3*t^3 + 656*mtt^3*mWW^3*s^3*t^3 + 3618*ep*mtt^3*mWW^3*s^3*t^3 + 8826*ep^2*mtt^3*mWW^3*s^3*t^3 + 12030*ep^3*mtt^3*mWW^3*s^3*t^3 + 7270*ep^4*mtt^3*mWW^3*s^3*t^3 - 14*mtt^2*mWW^4*s^3*t^3 - 482*ep*mtt^2*mWW^4*s^3*t^3 - 4932*ep^2*mtt^2*mWW^4*s^3*t^3 - 11930*ep^3*mtt^2*mWW^4*s^3*t^3 - 8314*ep^4*mtt^2*mWW^4*s^3*t^3 - 648*mtt*mWW^5*s^3*t^3 - 3508*ep*mtt*mWW^5*s^3*t^3 - 5104*ep^2*mtt*mWW^5*s^3*t^3 - 676*ep^3*mtt*mWW^5*s^3*t^3 + 1832*ep^4*mtt*mWW^5*s^3*t^3 + 356*mWW^6*s^3*t^3 + 2172*ep*mWW^6*s^3*t^3 + 4596*ep^2*mWW^6*s^3*t^3 + 4032*ep^3*mWW^6*s^3*t^3 + 1244*ep^4*mWW^6*s^3*t^3 - 315*ep*mtt^5*s^4*t^3 - 1650*ep^2*mtt^5*s^4*t^3 - 2865*ep^3*mtt^5*s^4*t^3 - 1650*ep^4*mtt^5*s^4*t^3 + 224*mtt^4*mWW*s^4*t^3 + 1404*ep*mtt^4*mWW*s^4*t^3 + 3608*ep^2*mtt^4*mWW*s^4*t^3 + 4410*ep^3*mtt^4*mWW*s^4*t^3 + 2110*ep^4*mtt^4*mWW*s^4*t^3 + 30*mtt^3*mWW^2*s^4*t^3 + 521*ep*mtt^3*mWW^2*s^4*t^3 + 1693*ep^2*mtt^3*mWW^2*s^4*t^3 + 2197*ep^3*mtt^3*mWW^2*s^4*t^3 + 1183*ep^4*mtt^3*mWW^2*s^4*t^3 - 32*mtt^2*mWW^3*s^4*t^3 - 527*ep*mtt^2*mWW^3*s^4*t^3 - 2537*ep^2*mtt^2*mWW^3*s^4*t^3 - 4679*ep^3*mtt^2*mWW^3*s^4*t^3 - 2969*ep^4*mtt^2*mWW^3*s^4*t^3 - 90*mtt*mWW^4*s^4*t^3 - 142*ep*mtt*mWW^4*s^4*t^3 + 1477*ep^2*mtt*mWW^4*s^4*t^3 + 4068*ep^3*mtt*mWW^4*s^4*t^3 + 2727*ep^4*mtt*mWW^4*s^4*t^3 + 12*mWW^5*s^4*t^3 - 221*ep*mWW^5*s^4*t^3 - 1439*ep^2*mWW^5*s^4*t^3 - 2555*ep^3*mWW^5*s^4*t^3 - 1401*ep^4*mWW^5*s^4*t^3 + 99*ep*mtt^4*s^5*t^3 + 516*ep^2*mtt^4*s^5*t^3 + 891*ep^3*mtt^4*s^5*t^3 + 510*ep^4*mtt^4*s^5*t^3 - 106*mtt^3*mWW*s^5*t^3 - 533*ep*mtt^3*mWW*s^5*t^3 - 1067*ep^2*mtt^3*mWW*s^5*t^3 - 1071*ep^3*mtt^3*mWW*s^5*t^3 - 467*ep^4*mtt^3*mWW*s^5*t^3 - 8*mtt^2*mWW^2*s^5*t^3 - 264*ep*mtt^2*mWW^2*s^5*t^3 - 980*ep^2*mtt^2*mWW^2*s^5*t^3 - 1292*ep^3*mtt^2*mWW^2*s^5*t^3 - 612*ep^4*mtt^2*mWW^2*s^5*t^3 - 42*mtt*mWW^3*s^5*t^3 - 109*ep*mtt*mWW^3*s^5*t^3 + 209*ep^2*mtt*mWW^3*s^5*t^3 + 809*ep^3*mtt*mWW^3*s^5*t^3 + 585*ep^4*mtt*mWW^3*s^5*t^3 + 12*mWW^4*s^5*t^3 + 87*ep*mWW^4*s^5*t^3 + 170*ep^2*mWW^4*s^5*t^3 + 87*ep^3*mWW^4*s^5*t^3 - 16*ep^4*mWW^4*s^5*t^3 - 12*ep*mtt^3*s^6*t^3 - 62*ep^2*mtt^3*s^6*t^3 - 106*ep^3*mtt^3*s^6*t^3 - 60*ep^4*mtt^3*s^6*t^3 + 20*mtt^2*mWW*s^6*t^3 + 91*ep*mtt^2*mWW*s^6*t^3 + 153*ep^2*mtt^2*mWW*s^6*t^3 + 123*ep^3*mtt^2*mWW*s^6*t^3 + 45*ep^4*mtt^2*mWW*s^6*t^3 + 30*ep*mtt*mWW^2*s^6*t^3 + 120*ep^2*mtt*mWW^2*s^6*t^3 + 160*ep^3*mtt*mWW^2*s^6*t^3 + 74*ep^4*mtt*mWW^2*s^6*t^3 - 4*mWW^3*s^6*t^3 - 29*ep*mWW^3*s^6*t^3 - 83*ep^2*mWW^3*s^6*t^3 - 113*ep^3*mWW^3*s^6*t^3 - 59*ep^4*mWW^3*s^6*t^3 + 63*ep*mtt^8*t^4 + 330*ep^2*mtt^8*t^4 + 573*ep^3*mtt^8*t^4 + 330*ep^4*mtt^8*t^4 + 12*mtt^7*mWW*t^4 - 212*ep*mtt^7*mWW*t^4 - 1251*ep^2*mtt^7*mWW*t^4 - 2144*ep^3*mtt^7*mWW*t^4 - 1181*ep^4*mtt^7*mWW*t^4 - 108*mtt^6*mWW^2*t^4 + 73*ep*mtt^6*mWW^2*t^4 + 1859*ep^2*mtt^6*mWW^2*t^4 + 3371*ep^3*mtt^6*mWW^2*t^4 + 1657*ep^4*mtt^6*mWW^2*t^4 + 768*mtt^5*mWW^3*t^4 + 4135*ep*mtt^5*mWW^3*t^4 + 8597*ep^2*mtt^5*mWW^3*t^4 + 8831*ep^3*mtt^5*mWW^3*t^4 + 4029*ep^4*mtt^5*mWW^3*t^4 - 1756*mtt^4*mWW^4*t^4 - 11606*ep*mtt^4*mWW^4*t^4 - 29619*ep^2*mtt^4*mWW^4*t^4 - 34744*ep^3*mtt^4*mWW^4*t^4 - 15827*ep^4*mtt^4*mWW^4*t^4 + 1160*mtt^3*mWW^5*t^4 + 8075*ep*mtt^3*mWW^5*t^4 + 22092*ep^2*mtt^3*mWW^5*t^4 + 27699*ep^3*mtt^3*mWW^5*t^4 + 13230*ep^4*mtt^3*mWW^5*t^4 + 744*mtt^2*mWW^6*t^4 + 5654*ep*mtt^2*mWW^6*t^4 + 14614*ep^2*mtt^2*mWW^6*t^4 + 15472*ep^3*mtt^2*mWW^6*t^4 + 5688*ep^4*mtt^2*mWW^6*t^4 - 1220*mtt*mWW^7*t^4 - 9242*ep*mtt*mWW^7*t^4 - 25050*ep^2*mtt*mWW^7*t^4 - 29022*ep^3*mtt*mWW^7*t^4 - 12218*ep^4*mtt*mWW^7*t^4 + 400*mWW^8*t^4 + 3060*ep*mWW^8*t^4 + 8428*ep^2*mWW^8*t^4 + 9964*ep^3*mWW^8*t^4 + 4292*ep^4*mWW^8*t^4 - 288*ep*mtt^7*s*t^4 - 1506*ep^2*mtt^7*s*t^4 - 2610*ep^3*mtt^7*s*t^4 - 1500*ep^4*mtt^7*s*t^4 - 4*mtt^6*mWW*s*t^4 + 977*ep*mtt^6*mWW*s*t^4 + 5028*ep^2*mtt^6*mWW*s*t^4 + 8401*ep^3*mtt^6*mWW*s*t^4 + 4622*ep^4*mtt^6*mWW*s*t^4 + 200*mtt^5*mWW^2*s*t^4 - 797*ep*mtt^5*mWW^2*s*t^4 - 6959*ep^2*mtt^5*mWW^2*s*t^4 - 12127*ep^3*mtt^5*mWW^2*s*t^4 - 6193*ep^4*mtt^5*mWW^2*s*t^4 - 1792*mtt^4*mWW^3*s*t^4 - 10070*ep*mtt^4*mWW^3*s*t^4 - 21276*ep^2*mtt^4*mWW^3*s*t^4 - 21246*ep^3*mtt^4*mWW^3*s*t^4 - 9100*ep^4*mtt^4*mWW^3*s*t^4 + 3620*mtt^3*mWW^4*s*t^4 + 25183*ep*mtt^3*mWW^4*s*t^4 + 66503*ep^2*mtt^3*mWW^4*s*t^4 + 78959*ep^3*mtt^3*mWW^4*s*t^4 + 35643*ep^4*mtt^3*mWW^4*s*t^4 - 2104*mtt^2*mWW^5*s*t^4 - 16227*ep*mtt^2*mWW^5*s*t^4 - 47372*ep^2*mtt^2*mWW^5*s*t^4 - 60867*ep^3*mtt^2*mWW^5*s*t^4 - 28826*ep^4*mtt^2*mWW^5*s*t^4 - 460*mtt*mWW^6*s*t^4 - 2676*ep*mtt*mWW^6*s*t^4 - 4492*ep^2*mtt*mWW^6*s*t^4 - 1660*ep^3*mtt*mWW^6*s*t^4 + 856*ep^4*mtt*mWW^6*s*t^4 + 540*mWW^7*s*t^4 + 3898*ep*mWW^7*s*t^4 + 10074*ep^2*mWW^7*s*t^4 + 11150*ep^3*mWW^7*s*t^4 + 4498*ep^4*mWW^7*s*t^4 + 522*ep*mtt^6*s^2*t^4 + 2724*ep^2*mtt^6*s^2*t^4 + 4710*ep^3*mtt^6*s^2*t^4 + 2700*ep^4*mtt^6*s^2*t^4 - 92*mtt^5*mWW*s^2*t^4 - 1813*ep*mtt^5*mWW*s^2*t^4 - 7896*ep^2*mtt^5*mWW*s^2*t^4 - 12703*ep^3*mtt^5*mWW*s^2*t^4 - 6968*ep^4*mtt^5*mWW*s^2*t^4 - 74*mtt^4*mWW^2*s^2*t^4 + 1258*ep*mtt^4*mWW^2*s^2*t^4 + 8202*ep^2*mtt^4*mWW^2*s^2*t^4 + 14538*ep^3*mtt^4*mWW^2*s^2*t^4 + 7888*ep^4*mtt^4*mWW^2*s^2*t^4 + 1426*mtt^3*mWW^3*s^2*t^4 + 8631*ep*mtt^3*mWW^3*s^2*t^4 + 18725*ep^2*mtt^3*mWW^3*s^2*t^4 + 17951*ep^3*mtt^3*mWW^3*s^2*t^4 + 6939*ep^4*mtt^3*mWW^3*s^2*t^4 - 2486*mtt^2*mWW^4*s^2*t^4 - 18498*ep*mtt^2*mWW^4*s^2*t^4 - 50980*ep^2*mtt^2*mWW^4*s^2*t^4 - 61604*ep^3*mtt^2*mWW^4*s^2*t^4 - 27672*ep^4*mtt^2*mWW^4*s^2*t^4 + 1382*mtt*mWW^5*s^2*t^4 + 11620*ep*mtt*mWW^5*s^2*t^4 + 35397*ep^2*mtt*mWW^5*s^2*t^4 + 45978*ep^3*mtt*mWW^5*s^2*t^4 + 21535*ep^4*mtt*mWW^5*s^2*t^4 - 156*mWW^6*s^2*t^4 - 1720*ep*mWW^6*s^2*t^4 - 6172*ep^2*mWW^6*s^2*t^4 - 8870*ep^3*mWW^6*s^2*t^4 - 4422*ep^4*mWW^6*s^2*t^4 - 468*ep*mtt^5*s^3*t^4 - 2436*ep^2*mtt^5*s^3*t^4 - 4200*ep^3*mtt^5*s^3*t^4 - 2400*ep^4*mtt^5*s^3*t^4 + 180*mtt^4*mWW*s^3*t^4 + 1697*ep*mtt^4*mWW*s^3*t^4 + 6030*ep^2*mtt^4*mWW*s^3*t^4 + 9143*ep^3*mtt^4*mWW*s^3*t^4 + 4982*ep^4*mtt^4*mWW*s^3*t^4 + 12*mtt^3*mWW^2*s^3*t^4 - 181*ep*mtt^3*mWW^2*s^3*t^4 - 2425*ep^2*mtt^3*mWW^2*s^3*t^4 - 5717*ep^3*mtt^3*mWW^2*s^3*t^4 - 3701*ep^4*mtt^3*mWW^2*s^3*t^4 - 438*mtt^2*mWW^3*s^3*t^4 - 3013*ep*mtt^2*mWW^3*s^3*t^4 - 6717*ep^2*mtt^2*mWW^3*s^3*t^4 - 5941*ep^3*mtt^2*mWW^3*s^3*t^4 - 1871*ep^4*mtt^2*mWW^3*s^3*t^4 + 580*mtt*mWW^4*s^3*t^4 + 4633*ep*mtt*mWW^4*s^3*t^4 + 13293*ep^2*mtt*mWW^4*s^3*t^4 + 16349*ep^3*mtt*mWW^4*s^3*t^4 + 7333*ep^4*mtt*mWW^4*s^3*t^4 - 286*mWW^5*s^3*t^4 - 2428*ep*mWW^5*s^3*t^4 - 7361*ep^2*mWW^5*s^3*t^4 - 9442*ep^3*mWW^5*s^3*t^4 - 4343*ep^4*mWW^5*s^3*t^4 + 207*ep*mtt^4*s^4*t^4 + 1074*ep^2*mtt^4*s^4*t^4 + 1845*ep^3*mtt^4*s^4*t^4 + 1050*ep^4*mtt^4*s^4*t^4 - 128*mtt^3*mWW*s^4*t^4 - 803*ep*mtt^3*mWW*s^4*t^4 - 2229*ep^2*mtt^3*mWW*s^4*t^4 - 3061*ep^3*mtt^3*mWW*s^4*t^4 - 1643*ep^4*mtt^3*mWW*s^4*t^4 - 62*mtt^2*mWW^2*s^4*t^4 - 589*ep*mtt^2*mWW^2*s^4*t^4 - 1215*ep^2*mtt^2*mWW^2*s^4*t^4 - 527*ep^3*mtt^2*mWW^2*s^4*t^4 + 225*ep^4*mtt^2*mWW^2*s^4*t^4 + 52*mtt*mWW^3*s^4*t^4 + 431*ep*mtt*mWW^3*s^4*t^4 + 957*ep^2*mtt*mWW^3*s^4*t^4 + 721*ep^3*mtt*mWW^3*s^4*t^4 + 135*ep^4*mtt*mWW^3*s^4*t^4 - 6*mWW^4*s^4*t^4 + 34*ep*mWW^4*s^4*t^4 + 261*ep^2*mWW^4*s^4*t^4 + 446*ep^3*mWW^4*s^4*t^4 + 233*ep^4*mWW^4*s^4*t^4 - 36*ep*mtt^3*s^5*t^4 - 186*ep^2*mtt^3*s^5*t^4 - 318*ep^3*mtt^3*s^5*t^4 - 180*ep^4*mtt^3*s^5*t^4 + 32*mtt^2*mWW*s^5*t^4 + 154*ep*mtt^2*mWW*s^5*t^4 + 318*ep^2*mtt^2*mWW*s^5*t^4 + 364*ep^3*mtt^2*mWW*s^5*t^4 + 188*ep^4*mtt^2*mWW*s^5*t^4 + 32*mtt*mWW^2*s^5*t^4 + 236*ep*mtt*mWW^2*s^5*t^4 + 538*ep^2*mtt*mWW^2*s^5*t^4 + 462*ep^3*mtt*mWW^2*s^5*t^4 + 124*ep^4*mtt*mWW^2*s^5*t^4 - 16*mWW^3*s^5*t^4 - 114*ep*mWW^3*s^5*t^4 - 286*ep^2*mWW^3*s^5*t^4 - 316*ep^3*mWW^3*s^5*t^4 - 132*ep^4*mWW^3*s^5*t^4 - 45*ep*mtt^7*t^5 - 234*ep^2*mtt^7*t^5 - 403*ep^3*mtt^7*t^5 - 230*ep^4*mtt^7*t^5 - 12*mtt^6*mWW*t^5 + 133*ep*mtt^6*mWW*t^5 + 879*ep^2*mtt^6*mWW*t^5 + 1561*ep^3*mtt^6*mWW*t^5 + 875*ep^4*mtt^6*mWW*t^5 - 36*mtt^5*mWW^2*t^5 - 921*ep*mtt^5*mWW^2*t^5 - 3929*ep^2*mtt^5*mWW^2*t^5 - 5877*ep^3*mtt^5*mWW^2*t^5 - 2893*ep^4*mtt^5*mWW^2*t^5 - 92*mtt^4*mWW^3*t^5 + 449*ep*mtt^4*mWW^3*t^5 + 3671*ep^2*mtt^4*mWW^3*t^5 + 6393*ep^3*mtt^4*mWW^3*t^5 + 3267*ep^4*mtt^4*mWW^3*t^5 + 900*mtt^3*mWW^4*t^5 + 5792*ep*mtt^3*mWW^4*t^5 + 13741*ep^2*mtt^3*mWW^4*t^5 + 14426*ep^3*mtt^3*mWW^4*t^5 + 5781*ep^4*mtt^3*mWW^4*t^5 - 1608*mtt^2*mWW^5*t^5 - 11910*ep*mtt^2*mWW^5*t^5 - 32230*ep^2*mtt^2*mWW^5*t^5 - 37818*ep^3*mtt^2*mWW^5*t^5 - 16310*ep^4*mtt^2*mWW^5*t^5 + 1136*mtt*mWW^6*t^5 + 8770*ep*mtt*mWW^6*t^5 + 24562*ep^2*mtt*mWW^6*t^5 + 29626*ep^3*mtt*mWW^6*t^5 + 13034*ep^4*mtt*mWW^6*t^5 - 288*mWW^7*t^5 - 2268*ep*mWW^7*t^5 - 6460*ep^2*mWW^7*t^5 - 7908*ep^3*mWW^7*t^5 - 3524*ep^4*mWW^7*t^5 + 171*ep*mtt^6*s*t^5 + 888*ep^2*mtt^6*s*t^5 + 1527*ep^3*mtt^6*s*t^5 + 870*ep^4*mtt^6*s*t^5 + 6*mtt^5*mWW*s*t^5 - 566*ep*mtt^5*mWW*s*t^5 - 3064*ep^2*mtt^5*mWW*s*t^5 - 5254*ep^3*mtt^5*mWW*s*t^5 - 2934*ep^4*mtt^5*mWW*s*t^5 + 202*mtt^4*mWW^2*s*t^5 + 2937*ep*mtt^4*mWW^2*s*t^5 + 11613*ep^2*mtt^4*mWW^2*s*t^5 + 17351*ep^3*mtt^4*mWW^2*s*t^5 + 8757*ep^4*mtt^4*mWW^2*s*t^5 - 46*mtt^3*mWW^3*s*t^5 - 2450*ep*mtt^3*mWW^3*s*t^5 - 12108*ep^2*mtt^3*mWW^3*s*t^5 - 19802*ep^3*mtt^3*mWW^3*s*t^5 - 10382*ep^4*mtt^3*mWW^3*s*t^5 - 1082*mtt^2*mWW^4*s*t^5 - 6740*ep*mtt^2*mWW^4*s*t^5 - 14717*ep^2*mtt^2*mWW^4*s*t^5 - 13410*ep^3*mtt^2*mWW^4*s*t^5 - 4391*ep^4*mtt^2*mWW^4*s*t^5 + 1464*mtt*mWW^5*s*t^5 + 10886*ep*mtt*mWW^5*s*t^5 + 29298*ep^2*mtt*mWW^5*s*t^5 + 33930*ep^3*mtt*mWW^5*s*t^5 + 14350*ep^4*mtt*mWW^5*s*t^5 - 544*mWW^6*s*t^5 - 4238*ep*mWW^6*s*t^5 - 11910*ep^2*mWW^6*s*t^5 - 14342*ep^3*mWW^6*s*t^5 - 6270*ep^4*mWW^6*s*t^5 - 243*ep*mtt^5*s^2*t^5 - 1260*ep^2*mtt^5*s^2*t^5 - 2163*ep^3*mtt^5*s^2*t^5 - 1230*ep^4*mtt^5*s^2*t^5 + 48*mtt^4*mWW*s^2*t^5 + 881*ep*mtt^4*mWW*s^2*t^5 + 3915*ep^2*mtt^4*mWW*s^2*t^5 + 6431*ep^3*mtt^4*mWW*s^2*t^5 + 3577*ep^4*mtt^4*mWW*s^2*t^5 - 238*mtt^3*mWW^2*s^2*t^5 - 2776*ep*mtt^3*mWW^2*s^2*t^5 - 10824*ep^2*mtt^3*mWW^2*s^2*t^5 - 16664*ep^3*mtt^3*mWW^2*s^2*t^5 - 8762*ep^4*mtt^3*mWW^2*s^2*t^5 + 216*mtt^2*mWW^3*s^2*t^5 + 3039*ep*mtt^2*mWW^3*s^2*t^5 + 12745*ep^2*mtt^2*mWW^3*s^2*t^5 + 20241*ep^3*mtt^2*mWW^3*s^2*t^5 + 10751*ep^4*mtt^2*mWW^3*s^2*t^5 + 154*mtt*mWW^4*s^2*t^5 + 317*ep*mtt*mWW^4*s^2*t^5 - 1650*ep^2*mtt*mWW^4*s^2*t^5 - 4887*ep^3*mtt*mWW^4*s^2*t^5 - 3278*ep^4*mtt*mWW^4*s^2*t^5 - 180*mWW^5*s^2*t^5 - 1218*ep*mWW^5*s^2*t^5 - 2926*ep^2*mWW^5*s^2*t^5 - 2958*ep^3*mWW^5*s^2*t^5 - 1058*ep^4*mWW^5*s^2*t^5 + 153*ep*mtt^4*s^3*t^5 + 792*ep^2*mtt^4*s^3*t^5 + 1357*ep^3*mtt^4*s^3*t^5 + 770*ep^4*mtt^4*s^3*t^5 - 66*mtt^3*mWW*s^3*t^5 - 596*ep*mtt^3*mWW*s^3*t^5 - 2154*ep^2*mtt^3*mWW*s^3*t^5 - 3344*ep^3*mtt^3*mWW*s^3*t^5 - 1852*ep^4*mtt^3*mWW*s^3*t^5 + 32*mtt^2*mWW^2*s^3*t^5 + 536*ep*mtt^2*mWW^2*s^3*t^5 + 2822*ep^2*mtt^2*mWW^2*s^3*t^5 + 5188*ep^3*mtt^2*mWW^2*s^3*t^5 + 3050*ep^4*mtt^2*mWW^2*s^3*t^5 - 74*mtt*mWW^3*s^3*t^5 - 1016*ep*mtt*mWW^3*s^3*t^5 - 4334*ep^2*mtt*mWW^3*s^3*t^5 - 7004*ep^3*mtt*mWW^3*s^3*t^5 - 3784*ep^4*mtt*mWW^3*s^3*t^5 + 60*mWW^4*s^3*t^5 + 683*ep*mWW^4*s^3*t^5 + 2490*ep^2*mWW^4*s^3*t^5 + 3611*ep^3*mWW^4*s^3*t^5 + 1816*ep^4*mWW^4*s^3*t^5 - 36*ep*mtt^3*s^4*t^5 - 186*ep^2*mtt^3*s^4*t^5 - 318*ep^3*mtt^3*s^4*t^5 - 180*ep^4*mtt^3*s^4*t^5 + 24*mtt^2*mWW*s^4*t^5 + 148*ep*mtt^2*mWW*s^4*t^5 + 424*ep^2*mtt^2*mWW*s^4*t^5 + 606*ep^3*mtt^2*mWW*s^4*t^5 + 334*ep^4*mtt^2*mWW*s^4*t^5 + 40*mtt*mWW^2*s^4*t^5 + 224*ep*mtt*mWW^2*s^4*t^5 + 318*ep^2*mtt*mWW^2*s^4*t^5 + 2*ep^3*mtt*mWW^2*s^4*t^5 - 152*ep^4*mtt*mWW^2*s^4*t^5 - 16*mWW^3*s^4*t^5 - 96*ep*mWW^3*s^4*t^5 - 172*ep^2*mWW^3*s^4*t^5 - 98*ep^3*mWW^3*s^4*t^5 - 2*ep^4*mWW^3*s^4*t^5 + 12*ep*mtt^6*t^6 + 62*ep^2*mtt^6*t^6 + 106*ep^3*mtt^6*t^6 + 60*ep^4*mtt^6*t^6 - 2*mtt^5*mWW*t^6 - 92*ep*mtt^5*mWW*t^6 - 430*ep^2*mtt^5*mWW*t^6 - 678*ep^3*mtt^5*mWW*t^6 - 350*ep^4*mtt^5*mWW*t^6 + 92*mtt^4*mWW^2*t^6 + 961*ep*mtt^4*mWW^2*t^6 + 3249*ep^2*mtt^4*mWW^2*t^6 + 4385*ep^3*mtt^4*mWW^2*t^6 + 2041*ep^4*mtt^4*mWW^2*t^6 - 320*mtt^3*mWW^3*t^6 - 2929*ep*mtt^3*mWW^3*t^6 - 9245*ep^2*mtt^3*mWW^3*t^6 - 12045*ep^3*mtt^3*mWW^3*t^6 - 5517*ep^4*mtt^3*mWW^3*t^6 + 428*mtt^2*mWW^4*t^6 + 3761*ep*mtt^2*mWW^4*t^6 + 11611*ep^2*mtt^2*mWW^4*t^6 + 15015*ep^3*mtt^2*mWW^4*t^6 + 6905*ep^4*mtt^2*mWW^4*t^6 - 254*mtt*mWW^5*t^6 - 2191*ep*mtt*mWW^5*t^6 - 6705*ep^2*mtt*mWW^5*t^6 - 8681*ep^3*mtt*mWW^5*t^6 - 4033*ep^4*mtt*mWW^5*t^6 + 56*mWW^6*t^6 + 478*ep*mWW^6*t^6 + 1458*ep^2*mWW^6*t^6 + 1898*ep^3*mWW^6*t^6 + 894*ep^4*mWW^6*t^6 - 36*ep*mtt^5*s*t^6 - 186*ep^2*mtt^5*s*t^6 - 318*ep^3*mtt^5*s*t^6 - 180*ep^4*mtt^5*s*t^6 + 16*mtt^4*mWW*s*t^6 + 292*ep*mtt^4*mWW*s*t^6 + 1226*ep^2*mtt^4*mWW*s*t^6 + 1878*ep^3*mtt^4*mWW*s*t^6 + 964*ep^4*mtt^4*mWW*s*t^6 - 210*mtt^3*mWW^2*s*t^6 - 2082*ep*mtt^3*mWW^2*s*t^6 - 6996*ep^2*mtt^3*mWW^2*s*t^6 - 9540*ep^3*mtt^3*mWW^2*s*t^6 - 4524*ep^4*mtt^3*mWW^2*s*t^6 + 510*mtt^2*mWW^3*s*t^6 + 4655*ep*mtt^2*mWW^3*s*t^6 + 14879*ep^2*mtt^2*mWW^3*s*t^6 + 19735*ep^3*mtt^2*mWW^3*s*t^6 + 9229*ep^4*mtt^2*mWW^3*s*t^6 - 454*mtt*mWW^4*s*t^6 - 4052*ep*mtt*mWW^4*s*t^6 - 12744*ep^2*mtt*mWW^4*s*t^6 - 16772*ep^3*mtt*mWW^4*s*t^6 - 7842*ep^4*mtt*mWW^4*s*t^6 + 138*mWW^5*s*t^6 + 1223*ep*mWW^5*s*t^6 + 3821*ep^2*mWW^5*s*t^6 + 5017*ep^3*mWW^5*s*t^6 + 2353*ep^4*mWW^5*s*t^6 + 36*ep*mtt^4*s^2*t^6 + 186*ep^2*mtt^4*s^2*t^6 + 318*ep^3*mtt^4*s^2*t^6 + 180*ep^4*mtt^4*s^2*t^6 - 26*mtt^3*mWW*s^2*t^6 - 308*ep*mtt^3*mWW*s^2*t^6 - 1162*ep^2*mtt^3*mWW*s^2*t^6 - 1722*ep^3*mtt^3*mWW*s^2*t^6 - 878*ep^4*mtt^3*mWW*s^2*t^6 + 114*mtt^2*mWW^2*s^2*t^6 + 1161*ep*mtt^2*mWW^2*s^2*t^6 + 4065*ep^2*mtt^2*mWW^2*s^2*t^6 + 5757*ep^3*mtt^2*mWW^2*s^2*t^6 + 2823*ep^4*mtt^2*mWW^2*s^2*t^6 - 170*mtt*mWW^3*s^2*t^6 - 1670*ep*mtt*mWW^3*s^2*t^6 - 5656*ep^2*mtt*mWW^3*s^2*t^6 - 7828*ep^3*mtt*mWW^3*s^2*t^6 - 3780*ep^4*mtt*mWW^3*s^2*t^6 + 82*mWW^4*s^2*t^6 + 781*ep*mWW^4*s^2*t^6 + 2567*ep^2*mWW^4*s^2*t^6 + 3475*ep^3*mWW^4*s^2*t^6 + 1655*ep^4*mWW^4*s^2*t^6 - 12*ep*mtt^3*s^3*t^6 - 62*ep^2*mtt^3*s^3*t^6 - 106*ep^3*mtt^3*s^3*t^6 - 60*ep^4*mtt^3*s^3*t^6 + 12*mtt^2*mWW*s^3*t^6 + 108*ep*mtt^2*mWW*s^3*t^6 + 366*ep^2*mtt^2*mWW*s^3*t^6 + 522*ep^3*mtt^2*mWW*s^3*t^6 + 264*ep^4*mtt^2*mWW*s^3*t^6 + 4*mtt*mWW^2*s^3*t^6 - 40*ep*mtt*mWW^2*s^3*t^6 - 318*ep^2*mtt*mWW^2*s^3*t^6 - 602*ep^3*mtt*mWW^2*s^3*t^6 - 340*ep^4*mtt*mWW^2*s^3*t^6 + 24*ep*mWW^3*s^3*t^6 + 142*ep^2*mWW^3*s^3*t^6 + 250*ep^3*mWW^3*s^3*t^6 + 136*ep^4*mWW^3*s^3*t^6 + 4*mtt^4*mWW*t^7 + 41*ep*mtt^4*mWW*t^7 + 135*ep^2*mtt^4*mWW*t^7 + 175*ep^3*mtt^4*mWW*t^7 + 77*ep^4*mtt^4*mWW*t^7 - 20*mtt^3*mWW^2*t^7 - 201*ep*mtt^3*mWW^2*t^7 - 659*ep^2*mtt^3*mWW^2*t^7 - 855*ep^3*mtt^3*mWW^2*t^7 - 377*ep^4*mtt^3*mWW^2*t^7 + 36*mtt^2*mWW^3*t^7 + 357*ep*mtt^2*mWW^3*t^7 + 1167*ep^2*mtt^2*mWW^3*t^7 + 1515*ep^3*mtt^2*mWW^3*t^7 + 669*ep^4*mtt^2*mWW^3*t^7 - 28*mtt*mWW^4*t^7 - 275*ep*mtt*mWW^4*t^7 - 897*ep^2*mtt*mWW^4*t^7 - 1165*ep^3*mtt*mWW^4*t^7 - 515*ep^4*mtt*mWW^4*t^7 + 8*mWW^5*t^7 + 78*ep*mWW^5*t^7 + 254*ep^2*mWW^5*t^7 + 330*ep^3*mWW^5*t^7 + 146*ep^4*mWW^5*t^7 - 8*mtt^3*mWW*s*t^7 - 82*ep*mtt^3*mWW*s*t^7 - 270*ep^2*mtt^3*mWW*s*t^7 - 350*ep^3*mtt^3*mWW*s*t^7 - 154*ep^4*mtt^3*mWW*s*t^7 + 28*mtt^2*mWW^2*s*t^7 + 279*ep*mtt^2*mWW^2*s*t^7 + 913*ep^2*mtt^2*mWW^2*s*t^7 + 1185*ep^3*mtt^2*mWW^2*s*t^7 + 523*ep^4*mtt^2*mWW^2*s*t^7 - 32*mtt*mWW^3*s*t^7 - 312*ep*mtt*mWW^3*s*t^7 - 1016*ep^2*mtt*mWW^3*s*t^7 - 1320*ep^3*mtt*mWW^3*s*t^7 - 584*ep^4*mtt*mWW^3*s*t^7 + 12*mWW^4*s*t^7 + 115*ep*mWW^4*s*t^7 + 373*ep^2*mWW^4*s*t^7 + 485*ep^3*mWW^4*s*t^7 + 215*ep^4*mWW^4*s*t^7 + 4*mtt^2*mWW*s^2*t^7 + 41*ep*mtt^2*mWW*s^2*t^7 + 135*ep^2*mtt^2*mWW*s^2*t^7 + 175*ep^3*mtt^2*mWW*s^2*t^7 + 77*ep^4*mtt^2*mWW*s^2*t^7 - 8*mtt*mWW^2*s^2*t^7 - 78*ep*mtt*mWW^2*s^2*t^7 - 254*ep^2*mtt*mWW^2*s^2*t^7 - 330*ep^3*mtt*mWW^2*s^2*t^7 - 146*ep^4*mtt*mWW^2*s^2*t^7 + 4*mWW^3*s^2*t^7 + 37*ep*mWW^3*s^2*t^7 + 119*ep^2*mWW^3*s^2*t^7 + 155*ep^3*mWW^3*s^2*t^7 + 69*ep^4*mWW^3*s^2*t^7))/(ep*(1 + ep)^2*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^9*s + 11*ep*mtt^9*s + 37*ep^2*mtt^9*s + 49*ep^3*mtt^9*s + 22*ep^4*mtt^9*s + 10*mtt^8*mWW*s + 80*ep*mtt^8*mWW*s + 244*ep^2*mtt^8*mWW*s + 334*ep^3*mtt^8*mWW*s + 172*ep^4*mtt^8*mWW*s - 61*mtt^7*mWW^2*s - 531*ep*mtt^7*mWW^2*s - 1677*ep^2*mtt^7*mWW^2*s - 2289*ep^3*mtt^7*mWW^2*s - 1142*ep^4*mtt^7*mWW^2*s + 120*mtt^6*mWW^3*s + 1070*ep*mtt^6*mWW^3*s + 3430*ep^2*mtt^6*mWW^3*s + 4720*ep^3*mtt^6*mWW^3*s + 2360*ep^4*mtt^6*mWW^3*s - 105*mtt^5*mWW^4*s - 955*ep*mtt^5*mWW^4*s - 3125*ep^2*mtt^5*mWW^4*s - 4385*ep^3*mtt^5*mWW^4*s - 2230*ep^4*mtt^5*mWW^4*s + 34*mtt^4*mWW^5*s + 324*ep*mtt^4*mWW^5*s + 1128*ep^2*mtt^4*mWW^5*s + 1686*ep^3*mtt^4*mWW^5*s + 908*ep^4*mtt^4*mWW^5*s + 5*mtt^3*mWW^6*s + 35*ep*mtt^3*mWW^6*s + 61*ep^2*mtt^3*mWW^6*s + ep^3*mtt^3*mWW^6*s - 42*ep^4*mtt^3*mWW^6*s - 4*mtt^2*mWW^7*s - 34*ep*mtt^2*mWW^7*s - 98*ep^2*mtt^2*mWW^7*s - 116*ep^3*mtt^2*mWW^7*s - 48*ep^4*mtt^2*mWW^7*s - 7*mtt^8*s^2 - 67*ep*mtt^8*s^2 - 211*ep^2*mtt^8*s^2 - 269*ep^3*mtt^8*s^2 - 118*ep^4*mtt^8*s^2 - 18*mtt^7*mWW*s^2 - 165*ep*mtt^7*mWW*s^2 - 571*ep^2*mtt^7*mWW*s^2 - 867*ep^3*mtt^7*mWW*s^2 - 483*ep^4*mtt^7*mWW*s^2 + 151*mtt^6*mWW^2*s^2 + 1390*ep*mtt^6*mWW^2*s^2 + 4554*ep^2*mtt^6*mWW^2*s^2 + 6358*ep^3*mtt^6*mWW^2*s^2 + 3211*ep^4*mtt^6*mWW^2*s^2 - 280*mtt^5*mWW^3*s^2 - 2540*ep*mtt^5*mWW^3*s^2 - 8208*ep^2*mtt^5*mWW^3*s^2 - 11296*ep^3*mtt^5*mWW^3*s^2 - 5620*ep^4*mtt^5*mWW^3*s^2 + 215*mtt^4*mWW^4*s^2 + 1905*ep*mtt^4*mWW^4*s^2 + 6097*ep^2*mtt^4*mWW^4*s^2 + 8359*ep^3*mtt^4*mWW^4*s^2 + 4160*ep^4*mtt^4*mWW^4*s^2 - 58*mtt^3*mWW^5*s^2 - 493*ep*mtt^3*mWW^5*s^2 - 1587*ep^2*mtt^3*mWW^5*s^2 - 2227*ep^3*mtt^3*mWW^5*s^2 - 1147*ep^4*mtt^3*mWW^5*s^2 - 7*mtt^2*mWW^6*s^2 - 60*ep*mtt^2*mWW^6*s^2 - 152*ep^2*mtt^2*mWW^6*s^2 - 144*ep^3*mtt^2*mWW^6*s^2 - 37*ep^4*mtt^2*mWW^6*s^2 + 4*mtt*mWW^7*s^2 + 30*ep*mtt*mWW^7*s^2 + 78*ep^2*mtt*mWW^7*s^2 + 86*ep^3*mtt*mWW^7*s^2 + 34*ep^4*mtt*mWW^7*s^2 + 20*mtt^7*s^3 + 170*ep*mtt^7*s^3 + 500*ep^2*mtt^7*s^3 + 610*ep^3*mtt^7*s^3 + 260*ep^4*mtt^7*s^3 - 17*mtt^6*mWW*s^3 - 39*ep*mtt^6*mWW*s^3 + 163*ep^2*mtt^6*mWW*s^3 + 551*ep^3*mtt^6*mWW*s^3 + 414*ep^4*mtt^6*mWW*s^3 - 102*mtt^5*mWW^2*s^3 - 1159*ep*mtt^5*mWW^2*s^3 - 4205*ep^2*mtt^5*mWW^2*s^3 - 6169*ep^3*mtt^5*mWW^2*s^3 - 3181*ep^4*mtt^5*mWW^2*s^3 + 198*mtt^4*mWW^3*s^3 + 1932*ep*mtt^4*mWW^3*s^3 + 6412*ep^2*mtt^4*mWW^3*s^3 + 8818*ep^3*mtt^4*mWW^3*s^3 + 4328*ep^4*mtt^4*mWW^3*s^3 - 112*mtt^3*mWW^4*s^3 - 1008*ep*mtt^3*mWW^4*s^3 - 3162*ep^2*mtt^3*mWW^4*s^3 - 4136*ep^3*mtt^3*mWW^4*s^3 - 1954*ep^4*mtt^3*mWW^4*s^3 + 3*mtt^2*mWW^5*s^3 + 37*ep*mtt^2*mWW^5*s^3 + 119*ep^2*mtt^2*mWW^5*s^3 + 115*ep^3*mtt^2*mWW^5*s^3 + 34*ep^4*mtt^2*mWW^5*s^3 + 10*mtt*mWW^6*s^3 + 61*ep*mtt*mWW^6*s^3 + 147*ep^2*mtt*mWW^6*s^3 + 175*ep^3*mtt*mWW^6*s^3 + 83*ep^4*mtt*mWW^6*s^3 + 6*ep*mWW^7*s^3 + 26*ep^2*mWW^7*s^3 + 36*ep^3*mWW^7*s^3 + 16*ep^4*mWW^7*s^3 - 30*mtt^6*s^4 - 230*ep*mtt^6*s^4 - 630*ep^2*mtt^6*s^4 - 730*ep^3*mtt^6*s^4 - 300*ep^4*mtt^6*s^4 + 63*mtt^5*mWW*s^4 + 327*ep*mtt^5*mWW*s^4 + 533*ep^2*mtt^5*mWW*s^4 + 237*ep^3*mtt^5*mWW*s^4 - 56*ep^4*mtt^5*mWW*s^4 - 22*mtt^4*mWW^2*s^4 + 197*ep*mtt^4*mWW^2*s^4 + 1341*ep^2*mtt^4*mWW^2*s^4 + 2343*ep^3*mtt^4*mWW^2*s^4 + 1277*ep^4*mtt^4*mWW^2*s^4 - 12*mtt^3*mWW^3*s^4 - 371*ep*mtt^3*mWW^3*s^4 - 1537*ep^2*mtt^3*mWW^3*s^4 - 2181*ep^3*mtt^3*mWW^3*s^4 - 1035*ep^4*mtt^3*mWW^3*s^4 - 12*mtt^2*mWW^4*s^4 + 5*ep*mtt^2*mWW^4*s^4 + 121*ep^2*mtt^2*mWW^4*s^4 + 107*ep^3*mtt^2*mWW^4*s^4 - 5*ep^4*mtt^2*mWW^4*s^4 + 13*mtt*mWW^5*s^4 + 60*ep*mtt*mWW^5*s^4 + 120*ep^2*mtt*mWW^5*s^4 + 152*ep^3*mtt*mWW^5*s^4 + 87*ep^4*mtt*mWW^5*s^4 + 12*ep*mWW^6*s^4 + 52*ep^2*mWW^6*s^4 + 72*ep^3*mWW^6*s^4 + 32*ep^4*mWW^6*s^4 + 25*mtt^5*s^5 + 175*ep*mtt^5*s^5 + 445*ep^2*mtt^5*s^5 + 485*ep^3*mtt^5*s^5 + 190*ep^4*mtt^5*s^5 - 57*mtt^4*mWW*s^5 - 297*ep*mtt^4*mWW*s^5 - 527*ep^2*mtt^4*mWW*s^5 - 357*ep^3*mtt^4*mWW*s^5 - 66*ep^4*mtt^4*mWW*s^5 + 53*mtt^3*mWW^2*s^5 + 186*ep*mtt^3*mWW^2*s^5 + 112*ep^2*mtt^3*mWW^2*s^5 - 162*ep^3*mtt^3*mWW^2*s^5 - 145*ep^4*mtt^3*mWW^2*s^5 - 35*mtt^2*mWW^3*s^5 - 123*ep*mtt^2*mWW^3*s^5 - 125*ep^2*mtt^2*mWW^3*s^5 - 57*ep^3*mtt^2*mWW^3*s^5 - 24*ep^4*mtt^2*mWW^3*s^5 + 14*mtt*mWW^4*s^5 + 53*ep*mtt*mWW^4*s^5 + 69*ep^2*mtt*mWW^4*s^5 + 55*ep^3*mtt*mWW^4*s^5 + 29*ep^4*mtt*mWW^4*s^5 + 6*ep*mWW^5*s^5 + 26*ep^2*mWW^5*s^5 + 36*ep^3*mWW^5*s^5 + 16*ep^4*mWW^5*s^5 - 11*mtt^4*s^6 - 71*ep*mtt^4*s^6 - 167*ep^2*mtt^4*s^6 - 169*ep^3*mtt^4*s^6 - 62*ep^4*mtt^4*s^6 + 23*mtt^3*mWW*s^6 + 114*ep*mtt^3*mWW*s^6 + 194*ep^2*mtt^3*mWW*s^6 + 130*ep^3*mtt^3*mWW*s^6 + 27*ep^4*mtt^3*mWW*s^6 - 21*mtt^2*mWW^2*s^6 - 91*ep*mtt^2*mWW^2*s^6 - 135*ep^2*mtt^2*mWW^2*s^6 - 85*ep^3*mtt^2*mWW^2*s^6 - 20*ep^4*mtt^2*mWW^2*s^6 + 9*mtt*mWW^3*s^6 + 32*ep*mtt*mWW^3*s^6 + 28*ep^2*mtt*mWW^3*s^6 - 4*ep^3*mtt*mWW^3*s^6 - 9*ep^4*mtt*mWW^3*s^6 + 2*mtt^3*s^7 + 12*ep*mtt^3*s^7 + 26*ep^2*mtt^3*s^7 + 24*ep^3*mtt^3*s^7 + 8*ep^4*mtt^3*s^7 - 4*mtt^2*mWW*s^7 - 20*ep*mtt^2*mWW*s^7 - 36*ep^2*mtt^2*mWW*s^7 - 28*ep^3*mtt^2*mWW*s^7 - 8*ep^4*mtt^2*mWW*s^7 + 2*mtt*mWW^2*s^7 + 8*ep*mtt*mWW^2*s^7 + 10*ep^2*mtt*mWW^2*s^7 + 4*ep^3*mtt*mWW^2*s^7 + mtt^9*t + 9*ep*mtt^9*t + 25*ep^2*mtt^9*t + 27*ep^3*mtt^9*t + 10*ep^4*mtt^9*t + 10*mtt^8*mWW*t + 88*ep*mtt^8*mWW*t + 292*ep^2*mtt^8*mWW*t + 422*ep^3*mtt^8*mWW*t + 220*ep^4*mtt^8*mWW*t - 61*mtt^7*mWW^2*t - 541*ep*mtt^7*mWW^2*t - 1737*ep^2*mtt^7*mWW^2*t - 2399*ep^3*mtt^7*mWW^2*t - 1202*ep^4*mtt^7*mWW^2*t + 120*mtt^6*mWW^3*t + 1070*ep*mtt^6*mWW^3*t + 3430*ep^2*mtt^6*mWW^3*t + 4720*ep^3*mtt^6*mWW^3*t + 2360*ep^4*mtt^6*mWW^3*t - 105*mtt^5*mWW^4*t - 945*ep*mtt^5*mWW^4*t - 3065*ep^2*mtt^5*mWW^4*t - 4275*ep^3*mtt^5*mWW^4*t - 2170*ep^4*mtt^5*mWW^4*t + 34*mtt^4*mWW^5*t + 316*ep*mtt^4*mWW^5*t + 1080*ep^2*mtt^4*mWW^5*t + 1598*ep^3*mtt^4*mWW^5*t + 860*ep^4*mtt^4*mWW^5*t + 5*mtt^3*mWW^6*t + 37*ep*mtt^3*mWW^6*t + 73*ep^2*mtt^3*mWW^6*t + 23*ep^3*mtt^3*mWW^6*t - 30*ep^4*mtt^3*mWW^6*t - 4*mtt^2*mWW^7*t - 34*ep*mtt^2*mWW^7*t - 98*ep^2*mtt^2*mWW^7*t - 116*ep^3*mtt^2*mWW^7*t - 48*ep^4*mtt^2*mWW^7*t - 7*mtt^8*s*t - 68*ep*mtt^8*s*t - 206*ep^2*mtt^8*s*t - 248*ep^3*mtt^8*s*t - 103*ep^4*mtt^8*s*t - 74*mtt^7*mWW*s*t - 654*ep*mtt^7*mWW*s*t - 2120*ep^2*mtt^7*mWW*s*t - 2964*ep^3*mtt^7*mWW*s*t - 1504*ep^4*mtt^7*mWW*s*t + 447*mtt^6*mWW^2*s*t + 3962*ep*mtt^6*mWW^2*s*t + 12540*ep^2*mtt^6*mWW^2*s*t + 16936*ep^3*mtt^6*mWW^2*s*t + 8283*ep^4*mtt^6*mWW^2*s*t - 888*mtt^5*mWW^3*s*t - 7790*ep*mtt^5*mWW^3*s*t - 24410*ep^2*mtt^5*mWW^3*s*t - 32658*ep^3*mtt^5*mWW^3*s*t - 15838*ep^4*mtt^5*mWW^3*s*t + 807*mtt^4*mWW^4*s*t + 7000*ep*mtt^4*mWW^4*s*t + 21850*ep^2*mtt^4*mWW^4*s*t + 29232*ep^3*mtt^4*mWW^4*s*t + 14207*ep^4*mtt^4*mWW^4*s*t - 306*mtt^3*mWW^5*s*t - 2642*ep*mtt^3*mWW^5*s*t - 8364*ep^2*mtt^3*mWW^5*s*t - 11440*ep^3*mtt^3*mWW^5*s*t - 5700*ep^4*mtt^3*mWW^5*s*t + mtt^2*mWW^6*s*t + 34*ep*mtt^2*mWW^6*s*t + 280*ep^2*mtt^2*mWW^6*s*t + 656*ep^3*mtt^2*mWW^6*s*t + 461*ep^4*mtt^2*mWW^6*s*t + 20*mtt*mWW^7*s*t + 158*ep*mtt*mWW^7*s*t + 430*ep^2*mtt*mWW^7*s*t + 486*ep^3*mtt*mWW^7*s*t + 194*ep^4*mtt*mWW^7*s*t + 33*mtt^7*s^2*t + 280*ep*mtt^7*s^2*t + 810*ep^2*mtt^7*s^2*t + 968*ep^3*mtt^7*s^2*t + 405*ep^4*mtt^7*s^2*t + 66*mtt^6*mWW*s^2*t + 794*ep*mtt^6*mWW*s^2*t + 3014*ep^2*mtt^6*mWW*s^2*t + 4600*ep^3*mtt^6*mWW*s^2*t + 2462*ep^4*mtt^6*mWW*s^2*t - 636*mtt^5*mWW^2*s^2*t - 6047*ep*mtt^5*mWW^2*s^2*t - 19779*ep^2*mtt^5*mWW^2*s^2*t - 27045*ep^3*mtt^5*mWW^2*s^2*t - 13241*ep^4*mtt^5*mWW^2*s^2*t + 1204*mtt^4*mWW^3*s^2*t + 10718*ep*mtt^4*mWW^3*s^2*t + 33490*ep^2*mtt^4*mWW^3*s^2*t + 44204*ep^3*mtt^4*mWW^3*s^2*t + 21036*ep^4*mtt^4*mWW^3*s^2*t - 943*mtt^3*mWW^4*s^2*t - 7970*ep*mtt^3*mWW^4*s^2*t - 24008*ep^2*mtt^3*mWW^4*s^2*t - 30802*ep^3*mtt^3*mWW^4*s^2*t - 14341*ep^4*mtt^3*mWW^4*s^2*t + 282*mtt^2*mWW^5*s^2*t + 2282*ep*mtt^2*mWW^5*s^2*t + 6654*ep^2*mtt^2*mWW^5*s^2*t + 8304*ep^3*mtt^2*mWW^5*s^2*t + 3782*ep^4*mtt^2*mWW^5*s^2*t + 2*mtt*mWW^6*s^2*t - 15*ep*mtt*mWW^6*s^2*t - 103*ep^2*mtt*mWW^6*s^2*t - 169*ep^3*mtt*mWW^6*s^2*t - 87*ep^4*mtt*mWW^6*s^2*t - 8*mWW^7*s^2*t - 42*ep*mWW^7*s^2*t - 78*ep^2*mWW^7*s^2*t - 60*ep^3*mWW^7*s^2*t - 16*ep^4*mWW^7*s^2*t - 79*mtt^6*s^3*t - 597*ep*mtt^6*s^3*t - 1617*ep^2*mtt^6*s^3*t - 1859*ep^3*mtt^6*s^3*t - 760*ep^4*mtt^6*s^3*t + 106*mtt^5*mWW*s^3*t + 286*ep*mtt^5*mWW*s^3*t - 430*ep^2*mtt^5*mWW*s^3*t - 1796*ep^3*mtt^5*mWW*s^3*t - 1294*ep^4*mtt^5*mWW*s^3*t + 226*mtt^4*mWW^2*s^3*t + 3014*ep*mtt^4*mWW^2*s^3*t + 11100*ep^2*mtt^4*mWW^2*s^3*t + 15852*ep^3*mtt^4*mWW^2*s^3*t + 7836*ep^4*mtt^4*mWW^2*s^3*t - 526*mtt^3*mWW^3*s^3*t - 5004*ep*mtt^3*mWW^3*s^3*t - 15618*ep^2*mtt^3*mWW^3*s^3*t - 19928*ep^3*mtt^3*mWW^3*s^3*t - 9040*ep^4*mtt^3*mWW^3*s^3*t + 347*mtt^2*mWW^4*s^3*t + 2837*ep*mtt^2*mWW^4*s^3*t + 7829*ep^2*mtt^2*mWW^4*s^3*t + 8863*ep^3*mtt^2*mWW^4*s^3*t + 3568*ep^4*mtt^2*mWW^4*s^3*t - 76*mtt*mWW^5*s^3*t - 566*ep*mtt*mWW^5*s^3*t - 1352*ep^2*mtt*mWW^5*s^3*t - 1216*ep^3*mtt*mWW^5*s^3*t - 330*ep^4*mtt*mWW^5*s^3*t + 2*mWW^6*s^3*t + 30*ep*mWW^6*s^3*t + 88*ep^2*mWW^6*s^3*t + 84*ep^3*mWW^6*s^3*t + 20*ep^4*mWW^6*s^3*t + 94*mtt^5*s^4*t + 656*ep*mtt^5*s^4*t + 1676*ep^2*mtt^5*s^4*t + 1844*ep^3*mtt^5*s^4*t + 730*ep^4*mtt^5*s^4*t - 178*mtt^4*mWW*s^4*t - 834*ep*mtt^4*mWW*s^4*t - 1228*ep^2*mtt^4*mWW*s^4*t - 474*ep^3*mtt^4*mWW*s^4*t + 130*ep^4*mtt^4*mWW*s^4*t + 54*mtt^3*mWW^2*s^4*t - 396*ep*mtt^3*mWW^2*s^4*t - 2496*ep^2*mtt^3*mWW^2*s^4*t - 3980*ep^3*mtt^3*mWW^2*s^4*t - 1982*ep^4*mtt^3*mWW^2*s^4*t + 66*mtt^2*mWW^3*s^4*t + 876*ep*mtt^2*mWW^3*s^4*t + 2726*ep^2*mtt^2*mWW^3*s^4*t + 3068*ep^3*mtt^2*mWW^3*s^4*t + 1144*ep^4*mtt^2*mWW^3*s^4*t - 52*mtt*mWW^4*s^4*t - 392*ep*mtt*mWW^4*s^4*t - 824*ep^2*mtt*mWW^4*s^4*t - 508*ep^3*mtt*mWW^4*s^4*t + 8*ep^4*mtt*mWW^4*s^4*t + 16*mWW^5*s^4*t + 90*ep*mWW^5*s^4*t + 146*ep^2*mWW^5*s^4*t + 50*ep^3*mWW^5*s^4*t - 30*ep^4*mWW^5*s^4*t - 54*mtt^4*s^5*t - 355*ep*mtt^4*s^5*t - 861*ep^2*mtt^4*s^5*t - 905*ep^3*mtt^4*s^5*t - 345*ep^4*mtt^4*s^5*t + 84*mtt^3*mWW*s^5*t + 376*ep*mtt^3*mWW*s^5*t + 538*ep^2*mtt^3*mWW*s^5*t + 224*ep^3*mtt^3*mWW*s^5*t - 26*ep^4*mtt^3*mWW*s^5*t - 30*mtt^2*mWW^2*s^5*t + 25*ep*mtt^2*mWW^2*s^5*t + 431*ep^2*mtt^2*mWW^2*s^5*t + 699*ep^3*mtt^2*mWW^2*s^5*t + 327*ep^4*mtt^2*mWW^2*s^5*t - 8*mtt*mWW^3*s^5*t - 126*ep*mtt*mWW^3*s^5*t - 360*ep^2*mtt*mWW^3*s^5*t - 338*ep^3*mtt*mWW^3*s^5*t - 92*ep^4*mtt*mWW^3*s^5*t + 8*mWW^4*s^5*t + 32*ep*mWW^4*s^5*t + 12*ep^2*mWW^4*s^5*t - 64*ep^3*mWW^4*s^5*t - 56*ep^4*mWW^4*s^5*t + 12*mtt^3*s^6*t + 75*ep*mtt^3*s^6*t + 173*ep^2*mtt^3*s^6*t + 173*ep^3*mtt^3*s^6*t + 63*ep^4*mtt^3*s^6*t - 14*mtt^2*mWW*s^6*t - 56*ep*mtt^2*mWW*s^6*t - 66*ep^2*mtt^2*mWW*s^6*t - 12*ep^3*mtt^2*mWW*s^6*t + 12*ep^4*mtt^2*mWW*s^6*t - 17*ep*mtt*mWW^2*s^6*t - 59*ep^2*mtt*mWW^2*s^6*t - 63*ep^3*mtt*mWW^2*s^6*t - 21*ep^4*mtt*mWW^2*s^6*t + 2*mWW^3*s^6*t + 14*ep*mWW^3*s^6*t + 32*ep^2*mWW^3*s^6*t + 30*ep^3*mWW^3*s^6*t + 10*ep^4*mWW^3*s^6*t - ep*mtt^8*t^2 + 5*ep^2*mtt^8*t^2 + 21*ep^3*mtt^8*t^2 + 15*ep^4*mtt^8*t^2 - 56*mtt^7*mWW*t^2 - 497*ep*mtt^7*mWW*t^2 - 1597*ep^2*mtt^7*mWW*t^2 - 2185*ep^3*mtt^7*mWW*t^2 - 1069*ep^4*mtt^7*mWW*t^2 + 296*mtt^6*mWW^2*t^2 + 2600*ep*mtt^6*mWW^2*t^2 + 8154*ep^2*mtt^6*mWW^2*t^2 + 10886*ep^3*mtt^6*mWW^2*t^2 + 5240*ep^4*mtt^6*mWW^2*t^2 - 608*mtt^5*mWW^3*t^2 - 5282*ep*mtt^5*mWW^3*t^2 - 16394*ep^2*mtt^5*mWW^3*t^2 - 21714*ep^3*mtt^5*mWW^3*t^2 - 10410*ep^4*mtt^5*mWW^3*t^2 + 592*mtt^4*mWW^4*t^2 + 5103*ep*mtt^4*mWW^4*t^2 + 15801*ep^2*mtt^4*mWW^4*t^2 + 20961*ep^3*mtt^4*mWW^4*t^2 + 10095*ep^4*mtt^4*mWW^4*t^2 - 248*mtt^3*mWW^5*t^2 - 2141*ep*mtt^3*mWW^5*t^2 - 6729*ep^2*mtt^3*mWW^5*t^2 - 9125*ep^3*mtt^3*mWW^5*t^2 - 4505*ep^4*mtt^3*mWW^5*t^2 + 8*mtt^2*mWW^6*t^2 + 90*ep*mtt^2*mWW^6*t^2 + 408*ep^2*mtt^2*mWW^6*t^2 + 756*ep^3*mtt^2*mWW^6*t^2 + 474*ep^4*mtt^2*mWW^6*t^2 + 16*mtt*mWW^7*t^2 + 128*ep*mtt*mWW^7*t^2 + 352*ep^2*mtt*mWW^7*t^2 + 400*ep^3*mtt*mWW^7*t^2 + 160*ep^4*mtt*mWW^7*t^2 + 7*mtt^7*s*t^2 + 58*ep*mtt^7*s*t^2 + 142*ep^2*mtt^7*s*t^2 + 130*ep^3*mtt^7*s*t^2 + 39*ep^4*mtt^7*s*t^2 + 149*mtt^6*mWW*s*t^2 + 1439*ep*mtt^6*mWW*s*t^2 + 4789*ep^2*mtt^6*mWW*s*t^2 + 6627*ep^3*mtt^6*mWW*s*t^2 + 3256*ep^4*mtt^6*mWW*s*t^2 - 879*mtt^5*mWW^2*s*t^2 - 7901*ep*mtt^5*mWW^2*s*t^2 - 24783*ep^2*mtt^5*mWW^2*s*t^2 - 32719*ep^3*mtt^5*mWW^2*s*t^2 - 15522*ep^4*mtt^5*mWW^2*s*t^2 + 1830*mtt^4*mWW^3*s*t^2 + 15710*ep*mtt^4*mWW^3*s*t^2 + 47642*ep^2*mtt^4*mWW^3*s*t^2 + 61298*ep^3*mtt^4*mWW^3*s*t^2 + 28516*ep^4*mtt^4*mWW^3*s*t^2 - 1791*mtt^3*mWW^4*s*t^2 - 14848*ep*mtt^3*mWW^4*s*t^2 - 43916*ep^2*mtt^3*mWW^4*s*t^2 - 55456*ep^3*mtt^3*mWW^4*s*t^2 - 25433*ep^4*mtt^3*mWW^4*s*t^2 + 801*mtt^2*mWW^5*s*t^2 + 6491*ep*mtt^2*mWW^5*s*t^2 + 18909*ep^2*mtt^2*mWW^5*s*t^2 + 23635*ep^3*mtt^2*mWW^5*s*t^2 + 10764*ep^4*mtt^2*mWW^5*s*t^2 - 97*mtt*mWW^6*s*t^2 - 813*ep*mtt*mWW^6*s*t^2 - 2451*ep^2*mtt*mWW^6*s*t^2 - 3171*ep^3*mtt*mWW^6*s*t^2 - 1492*ep^4*mtt*mWW^6*s*t^2 - 20*mWW^7*s*t^2 - 136*ep*mWW^7*s*t^2 - 332*ep^2*mWW^7*s*t^2 - 344*ep^3*mWW^7*s*t^2 - 128*ep^4*mWW^7*s*t^2 - 53*mtt^6*s^2*t^2 - 373*ep*mtt^6*s^2*t^2 - 949*ep^2*mtt^6*s^2*t^2 - 1035*ep^3*mtt^6*s^2*t^2 - 406*ep^4*mtt^6*s^2*t^2 - 3*mtt^5*mWW*s^2*t^2 - 667*ep*mtt^5*mWW*s^2*t^2 - 3223*ep^2*mtt^5*mWW*s^2*t^2 - 5163*ep^3*mtt^5*mWW*s^2*t^2 - 2732*ep^4*mtt^5*mWW*s^2*t^2 + 633*mtt^4*mWW^2*s^2*t^2 + 6431*ep*mtt^4*mWW^2*s^2*t^2 + 20907*ep^2*mtt^4*mWW^2*s^2*t^2 + 27623*ep^3*mtt^4*mWW^2*s^2*t^2 + 12926*ep^4*mtt^4*mWW^2*s^2*t^2 - 1408*mtt^3*mWW^3*s^2*t^2 - 12048*ep*mtt^3*mWW^3*s^2*t^2 - 35322*ep^2*mtt^3*mWW^3*s^2*t^2 - 43288*ep^3*mtt^3*mWW^3*s^2*t^2 - 19078*ep^4*mtt^3*mWW^3*s^2*t^2 + 1251*mtt^2*mWW^4*s^2*t^2 + 9737*ep*mtt^2*mWW^4*s^2*t^2 + 26545*ep^2*mtt^2*mWW^4*s^2*t^2 + 30543*ep^3*mtt^2*mWW^4*s^2*t^2 + 12700*ep^4*mtt^2*mWW^4*s^2*t^2 - 477*mtt*mWW^5*s^2*t^2 - 3481*ep*mtt*mWW^5*s^2*t^2 - 8943*ep^2*mtt*mWW^5*s^2*t^2 - 9689*ep^3*mtt*mWW^5*s^2*t^2 - 3774*ep^4*mtt*mWW^5*s^2*t^2 + 57*mWW^6*s^2*t^2 + 401*ep*mWW^6*s^2*t^2 + 985*ep^2*mWW^6*s^2*t^2 + 1009*ep^3*mWW^6*s^2*t^2 + 364*ep^4*mWW^6*s^2*t^2 + 111*mtt^5*s^3*t^2 + 735*ep*mtt^5*s^3*t^2 + 1819*ep^2*mtt^5*s^3*t^2 + 1969*ep^3*mtt^5*s^3*t^2 + 774*ep^4*mtt^5*s^3*t^2 - 182*mtt^4*mWW*s^3*t^2 - 629*ep*mtt^4*mWW*s^3*t^2 - 357*ep^2*mtt^4*mWW*s^3*t^2 + 711*ep^3*mtt^4*mWW*s^3*t^2 + 669*ep^4*mtt^4*mWW*s^3*t^2 - 100*mtt^3*mWW^2*s^3*t^2 - 1822*ep*mtt^3*mWW^2*s^3*t^2 - 6480*ep^2*mtt^3*mWW^2*s^3*t^2 - 8414*ep^3*mtt^3*mWW^2*s^3*t^2 - 3716*ep^4*mtt^3*mWW^2*s^3*t^2 + 390*mtt^2*mWW^3*s^3*t^2 + 3164*ep*mtt^2*mWW^3*s^3*t^2 + 8048*ep^2*mtt^2*mWW^3*s^3*t^2 + 8012*ep^3*mtt^2*mWW^3*s^3*t^2 + 2686*ep^4*mtt^2*mWW^3*s^3*t^2 - 307*mtt*mWW^4*s^3*t^2 - 1945*ep*mtt*mWW^4*s^3*t^2 - 3923*ep^2*mtt*mWW^4*s^3*t^2 - 2803*ep^3*mtt*mWW^4*s^3*t^2 - 426*ep^4*mtt*mWW^4*s^3*t^2 + 88*mWW^5*s^3*t^2 + 497*ep*mWW^5*s^3*t^2 + 893*ep^2*mWW^5*s^3*t^2 + 525*ep^3*mWW^5*s^3*t^2 + 13*ep^4*mWW^5*s^3*t^2 - 91*mtt^4*s^4*t^2 - 578*ep*mtt^4*s^4*t^2 - 1384*ep^2*mtt^4*s^4*t^2 - 1458*ep^3*mtt^4*s^4*t^2 - 561*ep^4*mtt^4*s^4*t^2 + 102*mtt^3*mWW*s^4*t^2 + 345*ep*mtt^3*mWW*s^4*t^2 + 237*ep^2*mtt^3*mWW*s^4*t^2 - 249*ep^3*mtt^3*mWW*s^4*t^2 - 251*ep^4*mtt^3*mWW*s^4*t^2 + 40*mtt^2*mWW^2*s^4*t^2 + 591*ep*mtt^2*mWW^2*s^4*t^2 + 1793*ep^2*mtt^2*mWW^2*s^4*t^2 + 1961*ep^3*mtt^2*mWW^2*s^4*t^2 + 711*ep^4*mtt^2*mWW^2*s^4*t^2 - 70*mtt*mWW^3*s^4*t^2 - 417*ep*mtt*mWW^3*s^4*t^2 - 569*ep^2*mtt*mWW^3*s^4*t^2 + 97*ep^3*mtt*mWW^3*s^4*t^2 + 359*ep^4*mtt*mWW^3*s^4*t^2 + 19*mWW^4*s^4*t^2 + 11*ep*mWW^4*s^4*t^2 - 317*ep^2*mWW^4*s^4*t^2 - 735*ep^3*mWW^4*s^4*t^2 - 450*ep^4*mWW^4*s^4*t^2 + 26*mtt^3*s^5*t^2 + 159*ep*mtt^3*s^5*t^2 + 367*ep^2*mtt^3*s^5*t^2 + 373*ep^3*mtt^3*s^5*t^2 + 139*ep^4*mtt^3*s^5*t^2 - 10*mtt^2*mWW*s^5*t^2 + 9*ep*mtt^2*mWW*s^5*t^2 + 151*ep^2*mtt^2*mWW*s^5*t^2 + 259*ep^3*mtt^2*mWW*s^5*t^2 + 127*ep^4*mtt^2*mWW*s^5*t^2 - 26*mtt*mWW^2*s^5*t^2 - 187*ep*mtt*mWW^2*s^5*t^2 - 427*ep^2*mtt*mWW^2*s^5*t^2 - 385*ep^3*mtt*mWW^2*s^5*t^2 - 119*ep^4*mtt*mWW^2*s^5*t^2 + 10*mWW^3*s^5*t^2 + 67*ep*mWW^3*s^5*t^2 + 149*ep^2*mWW^3*s^5*t^2 + 137*ep^3*mWW^3*s^5*t^2 + 45*ep^4*mWW^3*s^5*t^2 - 6*mtt^7*t^3 - 50*ep*mtt^7*t^3 - 156*ep^2*mtt^7*t^3 - 206*ep^3*mtt^7*t^3 - 94*ep^4*mtt^7*t^3 + 66*mtt^6*mWW*t^3 + 602*ep*mtt^6*mWW*t^3 + 1914*ep^2*mtt^6*mWW*t^3 + 2534*ep^3*mtt^6*mWW*t^3 + 1184*ep^4*mtt^6*mWW*t^3 - 345*mtt^5*mWW^2*t^3 - 3023*ep*mtt^5*mWW^2*t^3 - 9269*ep^2*mtt^5*mWW^2*t^3 - 11953*ep^3*mtt^5*mWW^2*t^3 - 5522*ep^4*mtt^5*mWW^2*t^3 + 824*mtt^4*mWW^3*t^3 + 6956*ep*mtt^4*mWW^3*t^3 + 20756*ep^2*mtt^4*mWW^3*t^3 + 26264*ep^3*mtt^4*mWW^3*t^3 + 12000*ep^4*mtt^4*mWW^3*t^3 - 960*mtt^3*mWW^4*t^3 - 7912*ep*mtt^3*mWW^4*t^3 - 23226*ep^2*mtt^3*mWW^4*t^3 - 29076*ep^3*mtt^3*mWW^4*t^3 - 13202*ep^4*mtt^3*mWW^4*t^3 + 522*mtt^2*mWW^5*t^3 + 4250*ep*mtt^2*mWW^5*t^3 + 12398*ep^2*mtt^2*mWW^5*t^3 + 15490*ep^3*mtt^2*mWW^5*t^3 + 7040*ep^4*mtt^2*mWW^5*t^3 - 89*mtt*mWW^6*t^3 - 735*ep*mtt*mWW^6*t^3 - 2189*ep^2*mtt*mWW^6*t^3 - 2805*ep^3*mtt*mWW^6*t^3 - 1310*ep^4*mtt*mWW^6*t^3 - 12*mWW^7*t^3 - 88*ep*mWW^7*t^3 - 228*ep^2*mWW^7*t^3 - 248*ep^3*mWW^7*t^3 - 96*ep^4*mWW^7*t^3 + 2*mtt^6*s*t^3 + 44*ep*mtt^6*s*t^3 + 184*ep^2*mtt^6*s*t^3 + 272*ep^3*mtt^6*s*t^3 + 130*ep^4*mtt^6*s*t^3 - 26*mtt^5*mWW*s*t^3 - 500*ep*mtt^5*mWW*s*t^3 - 1938*ep^2*mtt^5*mWW*s*t^3 - 2732*ep^3*mtt^5*mWW*s*t^3 - 1296*ep^4*mtt^5*mWW*s*t^3 + 333*mtt^4*mWW^2*s*t^3 + 3267*ep*mtt^4*mWW^2*s*t^3 + 10157*ep^2*mtt^4*mWW^2*s*t^3 + 12753*ep^3*mtt^4*mWW^2*s*t^3 + 5654*ep^4*mtt^4*mWW^2*s*t^3 - 994*mtt^3*mWW^3*s*t^3 - 8208*ep*mtt^3*mWW^3*s*t^3 - 23238*ep^2*mtt^3*mWW^3*s*t^3 - 27472*ep^3*mtt^3*mWW^3*s*t^3 - 11668*ep^4*mtt^3*mWW^3*s*t^3 + 1214*mtt^2*mWW^4*s*t^3 + 9356*ep*mtt^2*mWW^4*s*t^3 + 25364*ep^2*mtt^2*mWW^4*s*t^3 + 29096*ep^3*mtt^2*mWW^4*s*t^3 + 12070*ep^4*mtt^2*mWW^4*s*t^3 - 660*mtt*mWW^5*s*t^3 - 4920*ep*mtt*mWW^5*s*t^3 - 13056*ep^2*mtt*mWW^5*s*t^3 - 14760*ep^3*mtt*mWW^5*s*t^3 - 6052*ep^4*mtt*mWW^5*s*t^3 + 131*mWW^6*s*t^3 + 961*ep*mWW^6*s*t^3 + 2527*ep^2*mWW^6*s*t^3 + 2843*ep^3*mWW^6*s*t^3 + 1162*ep^4*mWW^6*s*t^3 + 45*mtt^5*s^2*t^3 + 249*ep*mtt^5*s^2*t^3 + 537*ep^2*mtt^5*s^2*t^3 + 531*ep^3*mtt^5*s^2*t^3 + 198*ep^4*mtt^5*s^2*t^3 - 152*mtt^4*mWW*s^2*t^3 - 708*ep*mtt^4*mWW*s^2*t^3 - 1352*ep^2*mtt^4*mWW*s^2*t^3 - 1304*ep^3*mtt^4*mWW*s^2*t^3 - 520*ep^4*mtt^4*mWW*s^2*t^3 + 118*mtt^3*mWW^2*s^2*t^3 + 450*ep*mtt^3*mWW^2*s^2*t^3 + 1252*ep^2*mtt^3*mWW^2*s^2*t^3 + 2238*ep^3*mtt^3*mWW^2*s^2*t^3 + 1414*ep^4*mtt^3*mWW^2*s^2*t^3 + 152*mtt^2*mWW^3*s^2*t^3 + 868*ep*mtt^2*mWW^3*s^2*t^3 + 580*ep^2*mtt^2*mWW^3*s^2*t^3 - 1956*ep^3*mtt^2*mWW^3*s^2*t^3 - 2012*ep^4*mtt^2*mWW^3*s^2*t^3 - 275*mtt*mWW^4*s^2*t^3 - 1487*ep*mtt*mWW^4*s^2*t^3 - 2129*ep^2*mtt*mWW^4*s^2*t^3 - 133*ep^3*mtt*mWW^4*s^2*t^3 + 928*ep^4*mtt*mWW^4*s^2*t^3 + 112*mWW^5*s^2*t^3 + 628*ep*mWW^5*s^2*t^3 + 1112*ep^2*mWW^5*s^2*t^3 + 624*ep^3*mWW^5*s^2*t^3 - 8*ep^4*mWW^5*s^2*t^3 - 69*mtt^4*s^3*t^3 - 407*ep*mtt^4*s^3*t^3 - 939*ep^2*mtt^4*s^3*t^3 - 981*ep^3*mtt^4*s^3*t^3 - 380*ep^4*mtt^4*s^3*t^3 + 98*mtt^3*mWW*s^3*t^3 + 448*ep*mtt^3*mWW*s^3*t^3 + 914*ep^2*mtt^3*mWW*s^3*t^3 + 976*ep^3*mtt^3*mWW*s^3*t^3 + 424*ep^4*mtt^3*mWW*s^3*t^3 - 48*mtt^2*mWW^2*s^3*t^3 - 368*ep*mtt^2*mWW^2*s^3*t^3 - 1596*ep^2*mtt^2*mWW^2*s^3*t^3 - 2800*ep^3*mtt^2*mWW^2*s^3*t^3 - 1600*ep^4*mtt^2*mWW^2*s^3*t^3 + 46*mtt*mWW^3*s^3*t^3 + 732*ep*mtt*mWW^3*s^3*t^3 + 3262*ep^2*mtt*mWW^3*s^3*t^3 + 5300*ep^3*mtt*mWW^3*s^3*t^3 + 2840*ep^4*mtt*mWW^3*s^3*t^3 - 27*mWW^4*s^3*t^3 - 421*ep*mWW^4*s^3*t^3 - 1721*ep^2*mWW^4*s^3*t^3 - 2623*ep^3*mWW^4*s^3*t^3 - 1348*ep^4*mWW^4*s^3*t^3 + 28*mtt^3*s^4*t^3 + 164*ep*mtt^3*s^4*t^3 + 374*ep^2*mtt^3*s^4*t^3 + 384*ep^3*mtt^3*s^4*t^3 + 146*ep^4*mtt^3*s^4*t^3 + 8*mtt^2*mWW*s^4*t^3 + 112*ep*mtt^2*mWW*s^4*t^3 + 336*ep^2*mtt^2*mWW*s^4*t^3 + 380*ep^3*mtt^2*mWW*s^4*t^3 + 148*ep^4*mtt^2*mWW*s^4*t^3 - 52*mtt*mWW^2*s^4*t^3 - 328*ep*mtt*mWW^2*s^4*t^3 - 674*ep^2*mtt*mWW^2*s^4*t^3 - 548*ep^3*mtt*mWW^2*s^4*t^3 - 150*ep^4*mtt*mWW^2*s^4*t^3 + 16*mWW^3*s^4*t^3 + 100*ep*mWW^3*s^4*t^3 + 204*ep^2*mWW^3*s^4*t^3 + 168*ep^3*mWW^3*s^4*t^3 + 48*ep^4*mWW^3*s^4*t^3 + 6*mtt^6*t^4 + 50*ep*mtt^6*t^4 + 146*ep^2*mtt^6*t^4 + 178*ep^3*mtt^6*t^4 + 76*ep^4*mtt^6*t^4 + 20*mtt^5*mWW*t^4 + 130*ep*mtt^5*mWW*t^4 + 346*ep^2*mtt^5*mWW*t^4 + 442*ep^3*mtt^5*mWW*t^4 + 222*ep^4*mtt^5*mWW*t^4 - 52*mtt^4*mWW^2*t^4 - 355*ep*mtt^4*mWW^2*t^4 - 1039*ep^2*mtt^4*mWW^2*t^4 - 1449*ep^3*mtt^4*mWW^2*t^4 - 761*ep^4*mtt^4*mWW^2*t^4 - 100*mtt^3*mWW^3*t^4 - 793*ep*mtt^3*mWW^3*t^4 - 1997*ep^2*mtt^3*mWW^3*t^4 - 1931*ep^3*mtt^3*mWW^3*t^4 - 595*ep^4*mtt^3*mWW^3*t^4 + 322*mtt^2*mWW^4*t^4 + 2459*ep*mtt^2*mWW^4*t^4 + 6575*ep^2*mtt^2*mWW^4*t^4 + 7397*ep^3*mtt^2*mWW^4*t^4 + 2991*ep^4*mtt^2*mWW^4*t^4 - 272*mtt*mWW^5*t^4 - 2069*ep*mtt*mWW^5*t^4 - 5609*ep^2*mtt*mWW^5*t^4 - 6483*ep^3*mtt*mWW^5*t^4 - 2719*ep^4*mtt*mWW^5*t^4 + 76*mWW^6*t^4 + 578*ep*mWW^6*t^4 + 1578*ep^2*mWW^6*t^4 + 1846*ep^3*mWW^6*t^4 + 786*ep^4*mWW^6*t^4 + 4*mtt^5*s*t^4 + 4*ep*mtt^5*s*t^4 - 20*ep^2*mtt^5*s*t^4 - 36*ep^3*mtt^5*s*t^4 - 16*ep^4*mtt^5*s*t^4 - 141*mtt^4*mWW*s*t^4 - 1024*ep*mtt^4*mWW*s*t^4 - 2906*ep^2*mtt^4*mWW*s*t^4 - 3660*ep^3*mtt^4*mWW*s*t^4 - 1685*ep^4*mtt^4*mWW*s*t^4 + 399*mtt^3*mWW^2*s*t^4 + 3156*ep*mtt^3*mWW^2*s*t^4 + 9448*ep^2*mtt^3*mWW^2*s*t^4 + 12280*ep^3*mtt^3*mWW^2*s*t^4 + 5765*ep^4*mtt^3*mWW^2*s*t^4 - 387*mtt^2*mWW^3*s*t^4 - 3337*ep*mtt^2*mWW^3*s*t^4 - 10639*ep^2*mtt^2*mWW^3*s*t^4 - 14443*ep^3*mtt^2*mWW^3*s*t^4 - 6994*ep^4*mtt^2*mWW^3*s*t^4 + 121*mtt*mWW^4*s*t^4 + 1282*ep*mtt*mWW^4*s*t^4 + 4658*ep^2*mtt*mWW^4*s*t^4 + 6866*ep^3*mtt*mWW^4*s*t^4 + 3513*ep^4*mtt*mWW^4*s*t^4 + 4*mWW^5*s*t^4 - 81*ep*mWW^5*s*t^4 - 541*ep^2*mWW^5*s*t^4 - 1007*ep^3*mWW^5*s*t^4 - 583*ep^4*mWW^5*s*t^4 - 28*mtt^4*s^2*t^4 - 162*ep*mtt^4*s^2*t^4 - 386*ep^2*mtt^4*s^2*t^4 - 426*ep^3*mtt^4*s^2*t^4 - 174*ep^4*mtt^4*s^2*t^4 + 121*mtt^3*mWW*s^2*t^4 + 880*ep*mtt^3*mWW*s^2*t^4 + 2554*ep^2*mtt^3*mWW*s^2*t^4 + 3260*ep^3*mtt^3*mWW*s^2*t^4 + 1497*ep^4*mtt^3*mWW*s^2*t^4 - 249*mtt^2*mWW^2*s^2*t^4 - 2107*ep*mtt^2*mWW^2*s^2*t^4 - 6631*ep^2*mtt^2*mWW^2*s^2*t^4 - 8829*ep^3*mtt^2*mWW^2*s^2*t^4 - 4168*ep^4*mtt^2*mWW^2*s^2*t^4 + 239*mtt*mWW^3*s^2*t^4 + 2170*ep*mtt*mWW^3*s^2*t^4 + 7008*ep^2*mtt*mWW^3*s^2*t^4 + 9418*ep^3*mtt*mWW^3*s^2*t^4 + 4469*ep^4*mtt*mWW^3*s^2*t^4 - 83*mWW^4*s^2*t^4 - 781*ep*mWW^4*s^2*t^4 - 2545*ep^2*mWW^4*s^2*t^4 - 3423*ep^3*mWW^4*s^2*t^4 - 1624*ep^4*mWW^4*s^2*t^4 + 18*mtt^3*s^3*t^4 + 108*ep*mtt^3*s^3*t^4 + 260*ep^2*mtt^3*s^3*t^4 + 284*ep^3*mtt^3*s^3*t^4 + 114*ep^4*mtt^3*s^3*t^4 + 4*mtt^2*mWW*s^3*t^4 + 22*ep*mtt^2*mWW*s^3*t^4 - 18*ep^2*mtt^2*mWW*s^3*t^4 - 114*ep^3*mtt^2*mWW*s^3*t^4 - 78*ep^4*mtt^2*mWW*s^3*t^4 - 30*mtt*mWW^2*s^3*t^4 - 152*ep*mtt*mWW^2*s^3*t^4 - 200*ep^2*mtt*mWW^2*s^3*t^4 - 24*ep^3*mtt*mWW^2*s^3*t^4 + 54*ep^4*mtt*mWW^2*s^3*t^4 + 8*mWW^3*s^3*t^4 + 38*ep*mWW^3*s^3*t^4 + 38*ep^2*mWW^3*s^3*t^4 - 18*ep^3*mWW^3*s^3*t^4 - 26*ep^4*mWW^3*s^3*t^4 + mtt^5*t^5 + 9*ep*mtt^5*t^5 + 31*ep^2*mtt^5*t^5 + 43*ep^3*mtt^5*t^5 + 20*ep^4*mtt^5*t^5 - 50*mtt^4*mWW*t^5 - 408*ep*mtt^4*mWW*t^5 - 1210*ep^2*mtt^4*mWW*t^5 - 1528*ep^3*mtt^4*mWW*t^5 - 692*ep^4*mtt^4*mWW*t^5 + 180*mtt^3*mWW^2*t^5 + 1466*ep*mtt^3*mWW^2*t^5 + 4324*ep^2*mtt^3*mWW^2*t^5 + 5446*ep^3*mtt^3*mWW^2*t^5 + 2472*ep^4*mtt^3*mWW^2*t^5 - 250*mtt^2*mWW^3*t^5 - 2040*ep*mtt^2*mWW^3*t^5 - 6022*ep^2*mtt^2*mWW^3*t^5 - 7600*ep^3*mtt^2*mWW^3*t^5 - 3464*ep^4*mtt^2*mWW^3*t^5 + 155*mtt*mWW^4*t^5 + 1269*ep*mtt*mWW^4*t^5 + 3757*ep^2*mtt*mWW^4*t^5 + 4759*ep^3*mtt*mWW^4*t^5 + 2180*ep^4*mtt*mWW^4*t^5 - 36*mWW^5*t^5 - 296*ep*mWW^5*t^5 - 880*ep^2*mWW^5*t^5 - 1120*ep^3*mWW^5*t^5 - 516*ep^4*mWW^5*t^5 - 9*mtt^4*s*t^5 - 66*ep*mtt^4*s*t^5 - 188*ep^2*mtt^4*s*t^5 - 230*ep^3*mtt^4*s*t^5 - 99*ep^4*mtt^4*s*t^5 + 74*mtt^3*mWW*s*t^5 + 600*ep*mtt^3*mWW*s*t^5 + 1788*ep^2*mtt^3*mWW*s*t^5 + 2256*ep^3*mtt^3*mWW*s*t^5 + 1010*ep^4*mtt^3*mWW*s*t^5 - 170*mtt^2*mWW^2*s*t^5 - 1417*ep*mtt^2*mWW^2*s*t^5 - 4267*ep^2*mtt^2*mWW^2*s*t^5 - 5419*ep^3*mtt^2*mWW^2*s*t^5 - 2447*ep^4*mtt^2*mWW^2*s*t^5 + 154*mtt*mWW^3*s*t^5 + 1298*ep*mtt*mWW^3*s*t^5 + 3922*ep^2*mtt*mWW^3*s*t^5 + 4990*ep^3*mtt*mWW^3*s*t^5 + 2260*ep^4*mtt*mWW^3*s*t^5 - 49*mWW^4*s*t^5 - 415*ep*mWW^4*s*t^5 - 1255*ep^2*mWW^4*s*t^5 - 1597*ep^3*mWW^4*s*t^5 - 724*ep^4*mWW^4*s*t^5 + 8*mtt^3*s^2*t^5 + 57*ep*mtt^3*s^2*t^5 + 157*ep^2*mtt^3*s^2*t^5 + 187*ep^3*mtt^3*s^2*t^5 + 79*ep^4*mtt^3*s^2*t^5 - 10*mtt^2*mWW*s^2*t^5 - 96*ep*mtt^2*mWW*s^2*t^5 - 326*ep^2*mtt^2*mWW*s^2*t^5 - 440*ep^3*mtt^2*mWW*s^2*t^5 - 200*ep^4*mtt^2*mWW*s^2*t^5 + 4*mtt*mWW^2*s^2*t^5 + 65*ep*mtt*mWW^2*s^2*t^5 + 269*ep^2*mtt*mWW^2*s^2*t^5 + 395*ep^3*mtt*mWW^2*s^2*t^5 + 187*ep^4*mtt*mWW^2*s^2*t^5 - 2*mWW^3*s^2*t^5 - 26*ep*mWW^3*s^2*t^5 - 100*ep^2*mWW^3*s^2*t^5 - 142*ep^3*mWW^3*s^2*t^5 - 66*ep^4*mWW^3*s^2*t^5 - 2*mtt^4*t^6 - 17*ep*mtt^4*t^6 - 51*ep^2*mtt^4*t^6 - 63*ep^3*mtt^4*t^6 - 27*ep^4*mtt^4*t^6 + 10*mtt^3*mWW*t^6 + 85*ep*mtt^3*mWW*t^6 + 255*ep^2*mtt^3*mWW*t^6 + 315*ep^3*mtt^3*mWW*t^6 + 135*ep^4*mtt^3*mWW*t^6 - 18*mtt^2*mWW^2*t^6 - 153*ep*mtt^2*mWW^2*t^6 - 459*ep^2*mtt^2*mWW^2*t^6 - 567*ep^3*mtt^2*mWW^2*t^6 - 243*ep^4*mtt^2*mWW^2*t^6 + 14*mtt*mWW^3*t^6 + 119*ep*mtt*mWW^3*t^6 + 357*ep^2*mtt*mWW^3*t^6 + 441*ep^3*mtt*mWW^3*t^6 + 189*ep^4*mtt*mWW^3*t^6 - 4*mWW^4*t^6 - 34*ep*mWW^4*t^6 - 102*ep^2*mWW^4*t^6 - 126*ep^3*mWW^4*t^6 - 54*ep^4*mWW^4*t^6 + 2*mtt^3*s*t^6 + 17*ep*mtt^3*s*t^6 + 51*ep^2*mtt^3*s*t^6 + 63*ep^3*mtt^3*s*t^6 + 27*ep^4*mtt^3*s*t^6 - 6*mtt^2*mWW*s*t^6 - 51*ep*mtt^2*mWW*s*t^6 - 153*ep^2*mtt^2*mWW*s*t^6 - 189*ep^3*mtt^2*mWW*s*t^6 - 81*ep^4*mtt^2*mWW*s*t^6 + 6*mtt*mWW^2*s*t^6 + 51*ep*mtt*mWW^2*s*t^6 + 153*ep^2*mtt*mWW^2*s*t^6 + 189*ep^3*mtt*mWW^2*s*t^6 + 81*ep^4*mtt*mWW^2*s*t^6 - 2*mWW^3*s*t^6 - 17*ep*mWW^3*s*t^6 - 51*ep^2*mWW^3*s*t^6 - 63*ep^3*mWW^3*s*t^6 - 27*ep^4*mWW^3*s*t^6))/(2*ep*(1 + ep)^2*(mtt - mWW)^3*mWW*(mtt - mWW - s)*s^3*(mWW - t)*(mtt - mWW - s - t)^3*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^6 + 22*ep*mtt^6 + 20*ep^2*mtt^6 - 10*mtt^5*mWW - 38*ep*mtt^5*mWW - 36*ep^2*mtt^5*mWW + 2*mtt^4*mWW^2 + 10*ep*mtt^4*mWW^2 + 12*ep^2*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 6*ep*mtt^3*mWW^3 + 4*ep^2*mtt^3*mWW^3 - 18*mtt^5*s - 66*ep*mtt^5*s - 60*ep^2*mtt^5*s + 30*mtt^4*mWW*s + 120*ep*mtt^4*mWW*s + 118*ep^2*mtt^4*mWW*s - 6*mtt^3*mWW^2*s - 38*ep*mtt^3*mWW^2*s - 52*ep^2*mtt^3*mWW^2*s - 6*mtt^2*mWW^3*s - 16*ep*mtt^2*mWW^3*s - 6*ep^2*mtt^2*mWW^3*s + 18*mtt^4*s^2 + 66*ep*mtt^4*s^2 + 60*ep^2*mtt^4*s^2 - 27*mtt^3*mWW*s^2 - 112*ep*mtt^3*mWW*s^2 - 113*ep^2*mtt^3*mWW*s^2 + 10*mtt^2*mWW^2*s^2 + 50*ep*mtt^2*mWW^2*s^2 + 60*ep^2*mtt^2*mWW^2*s^2 + mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 - 13*ep^2*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 4*ep*mWW^4*s^2 - 2*ep^2*mWW^4*s^2 - 6*mtt^3*s^3 - 22*ep*mtt^3*s^3 - 20*ep^2*mtt^3*s^3 + 7*mtt^2*mWW*s^3 + 30*ep*mtt^2*mWW*s^3 + 31*ep^2*mtt^2*mWW*s^3 - 6*ep*mtt*mWW^2*s^3 - 10*ep^2*mtt*mWW^2*s^3 - mWW^3*s^3 - 2*ep*mWW^3*s^3 - ep^2*mWW^3*s^3 - 8*mtt^5*t - 28*ep*mtt^5*t - 24*ep^2*mtt^5*t + 10*mtt^4*mWW*t + 34*ep*mtt^4*mWW*t + 28*ep^2*mtt^4*mWW*t + 4*mtt^3*mWW^2*t + 16*ep*mtt^3*mWW^2*t + 16*ep^2*mtt^3*mWW^2*t - 6*mtt^2*mWW^3*t - 22*ep*mtt^2*mWW^3*t - 20*ep^2*mtt^2*mWW^3*t + 24*mtt^4*s*t + 78*ep*mtt^4*s*t + 62*ep^2*mtt^4*s*t - 42*mtt^3*mWW*s*t - 148*ep*mtt^3*mWW*s*t - 122*ep^2*mtt^3*mWW*s*t + 22*ep*mtt^2*mWW^2*s*t + 30*ep^2*mtt^2*mWW^2*s*t + 22*mtt*mWW^3*s*t + 56*ep*mtt*mWW^3*s*t + 34*ep^2*mtt*mWW^3*s*t - 4*mWW^4*s*t - 8*ep*mWW^4*s*t - 4*ep^2*mWW^4*s*t - 15*mtt^3*s^2*t - 42*ep*mtt^3*s^2*t - 27*ep^2*mtt^3*s^2*t + 8*mtt^2*mWW*s^2*t + 26*ep*mtt^2*mWW*s^2*t + 14*ep^2*mtt^2*mWW*s^2*t + 17*mtt*mWW^2*s^2*t + 66*ep*mtt*mWW^2*s^2*t + 57*ep^2*mtt*mWW^2*s^2*t - 10*mWW^3*s^2*t - 34*ep*mWW^3*s^2*t - 28*ep^2*mWW^3*s^2*t - mtt^2*s^3*t - 8*ep*mtt^2*s^3*t - 11*ep^2*mtt^2*s^3*t + 6*mtt*mWW*s^3*t + 28*ep*mtt*mWW*s^3*t + 30*ep^2*mtt*mWW*s^3*t - 5*mWW^2*s^3*t - 20*ep*mWW^2*s^3*t - 19*ep^2*mWW^2*s^3*t - 6*mtt^4*t^2 - 22*ep*mtt^4*t^2 - 20*ep^2*mtt^4*t^2 + 29*mtt^3*mWW*t^2 + 106*ep*mtt^3*mWW*t^2 + 97*ep^2*mtt^3*mWW*t^2 - 42*mtt^2*mWW^2*t^2 - 150*ep*mtt^2*mWW^2*t^2 - 136*ep^2*mtt^2*mWW^2*t^2 + 21*mtt*mWW^3*t^2 + 70*ep*mtt*mWW^3*t^2 + 61*ep^2*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 4*ep*mWW^4*t^2 - 2*ep^2*mWW^4*t^2 + 6*mtt^3*s*t^2 + 32*ep*mtt^3*s*t^2 + 34*ep^2*mtt^3*s*t^2 - 17*mtt^2*mWW*s*t^2 - 90*ep*mtt^2*mWW*s*t^2 - 101*ep^2*mtt^2*mWW*s*t^2 + 28*mtt*mWW^2*s*t^2 + 124*ep*mtt*mWW^2*s*t^2 + 128*ep^2*mtt*mWW^2*s*t^2 - 17*mWW^3*s*t^2 - 66*ep*mWW^3*s*t^2 - 61*ep^2*mWW^3*s*t^2 - 10*ep*mtt^2*s^2*t^2 - 14*ep^2*mtt^2*s^2*t^2 + 8*ep*mtt*mWW*s^2*t^2 + 16*ep^2*mtt*mWW*s^2*t^2 - 6*ep*mWW^2*s^2*t^2 - 10*ep^2*mWW^2*s^2*t^2 + 7*mtt^3*t^3 + 26*ep*mtt^3*t^3 + 23*ep^2*mtt^3*t^3 - 24*mtt^2*mWW*t^3 - 92*ep*mtt^2*mWW*t^3 - 84*ep^2*mtt^2*mWW*t^3 + 27*mtt*mWW^2*t^3 + 106*ep*mtt*mWW^2*t^3 + 99*ep^2*mtt*mWW^2*t^3 - 10*mWW^3*t^3 - 40*ep*mWW^3*t^3 - 38*ep^2*mWW^3*t^3 - 7*mtt^2*s*t^3 - 26*ep*mtt^2*s*t^3 - 23*ep^2*mtt^2*s*t^3 + 10*mtt*mWW*s*t^3 + 40*ep*mtt*mWW*s*t^3 + 38*ep^2*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 - 14*ep*mWW^2*s*t^3 - 15*ep^2*mWW^2*s*t^3))/(4*(1 + ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt^6 + 5*ep*mtt^6 + 8*ep^2*mtt^6 + 4*ep^3*mtt^6 - 4*mtt^5*mWW - 19*ep*mtt^5*mWW - 29*ep^2*mtt^5*mWW - 14*ep^3*mtt^5*mWW + 7*mtt^4*mWW^2 + 27*ep*mtt^4*mWW^2 + 34*ep^2*mtt^4*mWW^2 + 14*ep^3*mtt^4*mWW^2 - 8*mtt^3*mWW^3 - 17*ep*mtt^3*mWW^3 - 7*ep^2*mtt^3*mWW^3 - 40*ep*mtt^2*mWW^4 - 100*ep^2*mtt^2*mWW^4 - 58*ep^3*mtt^2*mWW^4 + 4*mtt*mWW^5 + 56*ep*mtt*mWW^5 + 126*ep^2*mtt*mWW^5 + 74*ep^3*mtt*mWW^5 - 12*ep*mWW^6 - 32*ep^2*mWW^6 - 20*ep^3*mWW^6 - 6*mtt^5*s - 30*ep*mtt^5*s - 48*ep^2*mtt^5*s - 24*ep^3*mtt^5*s + 20*mtt^4*mWW*s + 95*ep*mtt^4*mWW*s + 145*ep^2*mtt^4*mWW*s + 70*ep^3*mtt^4*mWW*s - 28*mtt^3*mWW^2*s - 108*ep*mtt^3*mWW^2*s - 136*ep^2*mtt^3*mWW^2*s - 56*ep^3*mtt^3*mWW^2*s + 24*mtt^2*mWW^3*s + 51*ep*mtt^2*mWW^3*s + 21*ep^2*mtt^2*mWW^3*s + 80*ep*mtt*mWW^4*s + 200*ep^2*mtt*mWW^4*s + 116*ep^3*mtt*mWW^4*s - 4*mWW^5*s - 56*ep*mWW^5*s - 126*ep^2*mWW^5*s - 74*ep^3*mWW^5*s + 15*mtt^4*s^2 + 75*ep*mtt^4*s^2 + 120*ep^2*mtt^4*s^2 + 60*ep^3*mtt^4*s^2 - 40*mtt^3*mWW*s^2 - 190*ep*mtt^3*mWW*s^2 - 290*ep^2*mtt^3*mWW*s^2 - 140*ep^3*mtt^3*mWW*s^2 + 42*mtt^2*mWW^2*s^2 + 162*ep*mtt^2*mWW^2*s^2 + 204*ep^2*mtt^2*mWW^2*s^2 + 84*ep^3*mtt^2*mWW^2*s^2 - 24*mtt*mWW^3*s^2 - 51*ep*mtt*mWW^3*s^2 - 21*ep^2*mtt*mWW^3*s^2 - 40*ep*mWW^4*s^2 - 100*ep^2*mWW^4*s^2 - 58*ep^3*mWW^4*s^2 - 20*mtt^3*s^3 - 100*ep*mtt^3*s^3 - 160*ep^2*mtt^3*s^3 - 80*ep^3*mtt^3*s^3 + 40*mtt^2*mWW*s^3 + 190*ep*mtt^2*mWW*s^3 + 290*ep^2*mtt^2*mWW*s^3 + 140*ep^3*mtt^2*mWW*s^3 - 28*mtt*mWW^2*s^3 - 108*ep*mtt*mWW^2*s^3 - 136*ep^2*mtt*mWW^2*s^3 - 56*ep^3*mtt*mWW^2*s^3 + 8*mWW^3*s^3 + 17*ep*mWW^3*s^3 + 7*ep^2*mWW^3*s^3 + 15*mtt^2*s^4 + 75*ep*mtt^2*s^4 + 120*ep^2*mtt^2*s^4 + 60*ep^3*mtt^2*s^4 - 20*mtt*mWW*s^4 - 95*ep*mtt*mWW*s^4 - 145*ep^2*mtt*mWW*s^4 - 70*ep^3*mtt*mWW*s^4 + 7*mWW^2*s^4 + 27*ep*mWW^2*s^4 + 34*ep^2*mWW^2*s^4 + 14*ep^3*mWW^2*s^4 - 6*mtt*s^5 - 30*ep*mtt*s^5 - 48*ep^2*mtt*s^5 - 24*ep^3*mtt*s^5 + 4*mWW*s^5 + 19*ep*mWW*s^5 + 29*ep^2*mWW*s^5 + 14*ep^3*mWW*s^5 + s^6 + 5*ep*s^6 + 8*ep^2*s^6 + 4*ep^3*s^6 - 4*mtt^5*t - 21*ep*mtt^5*t - 35*ep^2*mtt^5*t - 18*ep^3*mtt^5*t + 10*mtt^4*mWW*t + 60*ep*mtt^4*mWW*t + 106*ep^2*mtt^4*mWW*t + 56*ep^3*mtt^4*mWW*t - 8*mtt^3*mWW^2*t - 63*ep*mtt^3*mWW^2*t - 115*ep^2*mtt^3*mWW^2*t - 56*ep^3*mtt^3*mWW^2*t + 26*mtt^2*mWW^3*t + 168*ep*mtt^2*mWW^3*t + 314*ep^2*mtt^2*mWW^3*t + 176*ep^3*mtt^2*mWW^3*t - 16*mtt*mWW^4*t - 104*ep*mtt*mWW^4*t - 210*ep^2*mtt*mWW^4*t - 130*ep^3*mtt*mWW^4*t - 8*mWW^5*t - 40*ep*mWW^5*t - 60*ep^2*mWW^5*t - 28*ep^3*mWW^5*t + 20*mtt^4*s*t + 105*ep*mtt^4*s*t + 175*ep^2*mtt^4*s*t + 90*ep^3*mtt^4*s*t - 40*mtt^3*mWW*s*t - 240*ep*mtt^3*mWW*s*t - 424*ep^2*mtt^3*mWW*s*t - 224*ep^3*mtt^3*mWW*s*t + 24*mtt^2*mWW^2*s*t + 189*ep*mtt^2*mWW^2*s*t + 345*ep^2*mtt^2*mWW^2*s*t + 168*ep^3*mtt^2*mWW^2*s*t - 52*mtt*mWW^3*s*t - 336*ep*mtt*mWW^3*s*t - 628*ep^2*mtt*mWW^3*s*t - 352*ep^3*mtt*mWW^3*s*t + 16*mWW^4*s*t + 104*ep*mWW^4*s*t + 210*ep^2*mWW^4*s*t + 130*ep^3*mWW^4*s*t - 40*mtt^3*s^2*t - 210*ep*mtt^3*s^2*t - 350*ep^2*mtt^3*s^2*t - 180*ep^3*mtt^3*s^2*t + 60*mtt^2*mWW*s^2*t + 360*ep*mtt^2*mWW*s^2*t + 636*ep^2*mtt^2*mWW*s^2*t + 336*ep^3*mtt^2*mWW*s^2*t - 24*mtt*mWW^2*s^2*t - 189*ep*mtt*mWW^2*s^2*t - 345*ep^2*mtt*mWW^2*s^2*t - 168*ep^3*mtt*mWW^2*s^2*t + 26*mWW^3*s^2*t + 168*ep*mWW^3*s^2*t + 314*ep^2*mWW^3*s^2*t + 176*ep^3*mWW^3*s^2*t + 40*mtt^2*s^3*t + 210*ep*mtt^2*s^3*t + 350*ep^2*mtt^2*s^3*t + 180*ep^3*mtt^2*s^3*t - 40*mtt*mWW*s^3*t - 240*ep*mtt*mWW*s^3*t - 424*ep^2*mtt*mWW*s^3*t - 224*ep^3*mtt*mWW*s^3*t + 8*mWW^2*s^3*t + 63*ep*mWW^2*s^3*t + 115*ep^2*mWW^2*s^3*t + 56*ep^3*mWW^2*s^3*t - 20*mtt*s^4*t - 105*ep*mtt*s^4*t - 175*ep^2*mtt*s^4*t - 90*ep^3*mtt*s^4*t + 10*mWW*s^4*t + 60*ep*mWW*s^4*t + 106*ep^2*mWW*s^4*t + 56*ep^3*mWW*s^4*t + 4*s^5*t + 21*ep*s^5*t + 35*ep^2*s^5*t + 18*ep^3*s^5*t + 7*mtt^4*t^2 + 33*ep*mtt^4*t^2 + 52*ep^2*mtt^4*t^2 + 26*ep^3*mtt^4*t^2 - 8*mtt^3*mWW*t^2 - 51*ep*mtt^3*mWW*t^2 - 97*ep^2*mtt^3*mWW*t^2 - 56*ep^3*mtt^3*mWW*t^2 - 30*mtt^2*mWW^2*t^2 - 126*ep*mtt^2*mWW^2*t^2 - 206*ep^2*mtt^2*mWW^2*t^2 - 124*ep^3*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 - 66*ep*mtt*mWW^3*t^2 - 120*ep^2*mtt*mWW^3*t^2 - 52*ep^3*mtt*mWW^3*t^2 + 36*mWW^4*t^2 + 204*ep*mWW^4*t^2 + 360*ep^2*mWW^4*t^2 + 200*ep^3*mWW^4*t^2 - 28*mtt^3*s*t^2 - 132*ep*mtt^3*s*t^2 - 208*ep^2*mtt^3*s*t^2 - 104*ep^3*mtt^3*s*t^2 + 24*mtt^2*mWW*s*t^2 + 153*ep*mtt^2*mWW*s*t^2 + 291*ep^2*mtt^2*mWW*s*t^2 + 168*ep^3*mtt^2*mWW*s*t^2 + 60*mtt*mWW^2*s*t^2 + 252*ep*mtt*mWW^2*s*t^2 + 412*ep^2*mtt*mWW^2*s*t^2 + 248*ep^3*mtt*mWW^2*s*t^2 + 6*mWW^3*s*t^2 + 66*ep*mWW^3*s*t^2 + 120*ep^2*mWW^3*s*t^2 + 52*ep^3*mWW^3*s*t^2 + 42*mtt^2*s^2*t^2 + 198*ep*mtt^2*s^2*t^2 + 312*ep^2*mtt^2*s^2*t^2 + 156*ep^3*mtt^2*s^2*t^2 - 24*mtt*mWW*s^2*t^2 - 153*ep*mtt*mWW*s^2*t^2 - 291*ep^2*mtt*mWW*s^2*t^2 - 168*ep^3*mtt*mWW*s^2*t^2 - 30*mWW^2*s^2*t^2 - 126*ep*mWW^2*s^2*t^2 - 206*ep^2*mWW^2*s^2*t^2 - 124*ep^3*mWW^2*s^2*t^2 - 28*mtt*s^3*t^2 - 132*ep*mtt*s^3*t^2 - 208*ep^2*mtt*s^3*t^2 - 104*ep^3*mtt*s^3*t^2 + 8*mWW*s^3*t^2 + 51*ep*mWW*s^3*t^2 + 97*ep^2*mWW*s^3*t^2 + 56*ep^3*mWW*s^3*t^2 + 7*s^4*t^2 + 33*ep*s^4*t^2 + 52*ep^2*s^4*t^2 + 26*ep^3*s^4*t^2 - 8*mtt^3*t^3 - 29*ep*mtt^3*t^3 - 37*ep^2*mtt^3*t^3 - 16*ep^3*mtt^3*t^3 + 14*mtt^2*mWW*t^3 + 60*ep*mtt^2*mWW*t^3 + 102*ep^2*mtt^2*mWW*t^3 + 64*ep^3*mtt^2*mWW*t^3 + 42*mtt*mWW^2*t^3 + 214*ep*mtt*mWW^2*t^3 + 360*ep^2*mtt*mWW^2*t^3 + 196*ep^3*mtt*mWW^2*t^3 - 44*mWW^3*t^3 - 228*ep*mWW^3*t^3 - 400*ep^2*mWW^3*t^3 - 232*ep^3*mWW^3*t^3 + 24*mtt^2*s*t^3 + 87*ep*mtt^2*s*t^3 + 111*ep^2*mtt^2*s*t^3 + 48*ep^3*mtt^2*s*t^3 - 28*mtt*mWW*s*t^3 - 120*ep*mtt*mWW*s*t^3 - 204*ep^2*mtt*mWW*s*t^3 - 128*ep^3*mtt*mWW*s*t^3 - 42*mWW^2*s*t^3 - 214*ep*mWW^2*s*t^3 - 360*ep^2*mWW^2*s*t^3 - 196*ep^3*mWW^2*s*t^3 - 24*mtt*s^2*t^3 - 87*ep*mtt*s^2*t^3 - 111*ep^2*mtt*s^2*t^3 - 48*ep^3*mtt*s^2*t^3 + 14*mWW*s^2*t^3 + 60*ep*mWW*s^2*t^3 + 102*ep^2*mWW*s^2*t^3 + 64*ep^3*mWW*s^2*t^3 + 8*s^3*t^3 + 29*ep*s^3*t^3 + 37*ep^2*s^3*t^3 + 16*ep^3*s^3*t^3 + 6*mtt^2*t^4 + 18*ep*mtt^2*t^4 + 18*ep^2*mtt^2*t^4 + 6*ep^3*mtt^2*t^4 - 22*mtt*mWW*t^4 - 94*ep*mtt*mWW*t^4 - 150*ep^2*mtt*mWW*t^4 - 86*ep^3*mtt*mWW*t^4 + 12*mWW^2*t^4 + 64*ep*mWW^2*t^4 + 120*ep^2*mWW^2*t^4 + 76*ep^3*mWW^2*t^4 - 12*mtt*s*t^4 - 36*ep*mtt*s*t^4 - 36*ep^2*mtt*s*t^4 - 12*ep^3*mtt*s*t^4 + 22*mWW*s*t^4 + 94*ep*mWW*s*t^4 + 150*ep^2*mWW*s*t^4 + 86*ep^3*mWW*s*t^4 + 6*s^2*t^4 + 18*ep*s^2*t^4 + 18*ep^2*s^2*t^4 + 6*ep^3*s^2*t^4 - 2*mtt*t^5 - 6*ep*mtt*t^5 - 6*ep^2*mtt*t^5 - 2*ep^3*mtt*t^5 + 4*mWW*t^5 + 12*ep*mWW*t^5 + 12*ep^2*mWW*t^5 + 4*ep^3*mWW*t^5 + 2*s*t^5 + 6*ep*s*t^5 + 6*ep^2*s*t^5 + 2*ep^3*s*t^5))/(2*(1 + ep)^2*(1 + 2*ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - mWW - s - t)^3), ((-1 + 2*ep)^2*(mtt - s)^2*(2*mtt^6*mWW^3 + 20*ep*mtt^6*mWW^3 + 46*ep^2*mtt^6*mWW^3 + 28*ep^3*mtt^6*mWW^3 - 6*mtt^5*mWW^4 - 48*ep*mtt^5*mWW^4 - 102*ep^2*mtt^5*mWW^4 - 60*ep^3*mtt^5*mWW^4 + 6*mtt^4*mWW^5 + 28*ep*mtt^4*mWW^5 + 42*ep^2*mtt^4*mWW^5 + 20*ep^3*mtt^4*mWW^5 - 2*mtt^3*mWW^6 + 8*ep*mtt^3*mWW^6 + 38*ep^2*mtt^3*mWW^6 + 28*ep^3*mtt^3*mWW^6 - 8*ep*mtt^2*mWW^7 - 24*ep^2*mtt^2*mWW^7 - 16*ep^3*mtt^2*mWW^7 - 12*mtt^5*mWW^3*s - 120*ep*mtt^5*mWW^3*s - 276*ep^2*mtt^5*mWW^3*s - 168*ep^3*mtt^5*mWW^3*s + 30*mtt^4*mWW^4*s + 240*ep*mtt^4*mWW^4*s + 510*ep^2*mtt^4*mWW^4*s + 300*ep^3*mtt^4*mWW^4*s - 24*mtt^3*mWW^5*s - 112*ep*mtt^3*mWW^5*s - 168*ep^2*mtt^3*mWW^5*s - 80*ep^3*mtt^3*mWW^5*s + 6*mtt^2*mWW^6*s - 24*ep*mtt^2*mWW^6*s - 114*ep^2*mtt^2*mWW^6*s - 84*ep^3*mtt^2*mWW^6*s + 16*ep*mtt*mWW^7*s + 48*ep^2*mtt*mWW^7*s + 32*ep^3*mtt*mWW^7*s + 30*mtt^4*mWW^3*s^2 + 300*ep*mtt^4*mWW^3*s^2 + 690*ep^2*mtt^4*mWW^3*s^2 + 420*ep^3*mtt^4*mWW^3*s^2 - 60*mtt^3*mWW^4*s^2 - 480*ep*mtt^3*mWW^4*s^2 - 1020*ep^2*mtt^3*mWW^4*s^2 - 600*ep^3*mtt^3*mWW^4*s^2 + 36*mtt^2*mWW^5*s^2 + 168*ep*mtt^2*mWW^5*s^2 + 252*ep^2*mtt^2*mWW^5*s^2 + 120*ep^3*mtt^2*mWW^5*s^2 - 6*mtt*mWW^6*s^2 + 24*ep*mtt*mWW^6*s^2 + 114*ep^2*mtt*mWW^6*s^2 + 84*ep^3*mtt*mWW^6*s^2 - 8*ep*mWW^7*s^2 - 24*ep^2*mWW^7*s^2 - 16*ep^3*mWW^7*s^2 - 40*mtt^3*mWW^3*s^3 - 400*ep*mtt^3*mWW^3*s^3 - 920*ep^2*mtt^3*mWW^3*s^3 - 560*ep^3*mtt^3*mWW^3*s^3 + 60*mtt^2*mWW^4*s^3 + 480*ep*mtt^2*mWW^4*s^3 + 1020*ep^2*mtt^2*mWW^4*s^3 + 600*ep^3*mtt^2*mWW^4*s^3 - 24*mtt*mWW^5*s^3 - 112*ep*mtt*mWW^5*s^3 - 168*ep^2*mtt*mWW^5*s^3 - 80*ep^3*mtt*mWW^5*s^3 + 2*mWW^6*s^3 - 8*ep*mWW^6*s^3 - 38*ep^2*mWW^6*s^3 - 28*ep^3*mWW^6*s^3 + 30*mtt^2*mWW^3*s^4 + 300*ep*mtt^2*mWW^3*s^4 + 690*ep^2*mtt^2*mWW^3*s^4 + 420*ep^3*mtt^2*mWW^3*s^4 - 30*mtt*mWW^4*s^4 - 240*ep*mtt*mWW^4*s^4 - 510*ep^2*mtt*mWW^4*s^4 - 300*ep^3*mtt*mWW^4*s^4 + 6*mWW^5*s^4 + 28*ep*mWW^5*s^4 + 42*ep^2*mWW^5*s^4 + 20*ep^3*mWW^5*s^4 - 12*mtt*mWW^3*s^5 - 120*ep*mtt*mWW^3*s^5 - 276*ep^2*mtt*mWW^3*s^5 - 168*ep^3*mtt*mWW^3*s^5 + 6*mWW^4*s^5 + 48*ep*mWW^4*s^5 + 102*ep^2*mWW^4*s^5 + 60*ep^3*mWW^4*s^5 + 2*mWW^3*s^6 + 20*ep*mWW^3*s^6 + 46*ep^2*mWW^3*s^6 + 28*ep^3*mWW^3*s^6 + 2*mtt^6*mWW^2*t + 8*ep*mtt^6*mWW^2*t + 10*ep^2*mtt^6*mWW^2*t + 4*ep^3*mtt^6*mWW^2*t - 6*mtt^5*mWW^3*t + 4*ep*mtt^5*mWW^3*t + 58*ep^2*mtt^5*mWW^3*t + 72*ep^3*mtt^5*mWW^3*t - 14*mtt^4*mWW^4*t - 306*ep*mtt^4*mWW^4*t - 852*ep^2*mtt^4*mWW^4*t - 656*ep^3*mtt^4*mWW^4*t + 54*mtt^3*mWW^5*t + 728*ep*mtt^3*mWW^5*t + 1882*ep^2*mtt^3*mWW^5*t + 1352*ep^3*mtt^3*mWW^5*t - 52*mtt^2*mWW^6*t - 586*ep*mtt^2*mWW^6*t - 1466*ep^2*mtt^2*mWW^6*t - 1028*ep^3*mtt^2*mWW^6*t + 16*mtt*mWW^7*t + 152*ep*mtt*mWW^7*t + 368*ep^2*mtt*mWW^7*t + 256*ep^3*mtt*mWW^7*t - 12*mtt^5*mWW^2*s*t - 48*ep*mtt^5*mWW^2*s*t - 60*ep^2*mtt^5*mWW^2*s*t - 24*ep^3*mtt^5*mWW^2*s*t + 30*mtt^4*mWW^3*s*t - 20*ep*mtt^4*mWW^3*s*t - 290*ep^2*mtt^4*mWW^3*s*t - 360*ep^3*mtt^4*mWW^3*s*t + 56*mtt^3*mWW^4*s*t + 1224*ep*mtt^3*mWW^4*s*t + 3408*ep^2*mtt^3*mWW^4*s*t + 2624*ep^3*mtt^3*mWW^4*s*t - 162*mtt^2*mWW^5*s*t - 2184*ep*mtt^2*mWW^5*s*t - 5646*ep^2*mtt^2*mWW^5*s*t - 4056*ep^3*mtt^2*mWW^5*s*t + 104*mtt*mWW^6*s*t + 1172*ep*mtt*mWW^6*s*t + 2932*ep^2*mtt*mWW^6*s*t + 2056*ep^3*mtt*mWW^6*s*t - 16*mWW^7*s*t - 152*ep*mWW^7*s*t - 368*ep^2*mWW^7*s*t - 256*ep^3*mWW^7*s*t + 30*mtt^4*mWW^2*s^2*t + 120*ep*mtt^4*mWW^2*s^2*t + 150*ep^2*mtt^4*mWW^2*s^2*t + 60*ep^3*mtt^4*mWW^2*s^2*t - 60*mtt^3*mWW^3*s^2*t + 40*ep*mtt^3*mWW^3*s^2*t + 580*ep^2*mtt^3*mWW^3*s^2*t + 720*ep^3*mtt^3*mWW^3*s^2*t - 84*mtt^2*mWW^4*s^2*t - 1836*ep*mtt^2*mWW^4*s^2*t - 5112*ep^2*mtt^2*mWW^4*s^2*t - 3936*ep^3*mtt^2*mWW^4*s^2*t + 162*mtt*mWW^5*s^2*t + 2184*ep*mtt*mWW^5*s^2*t + 5646*ep^2*mtt*mWW^5*s^2*t + 4056*ep^3*mtt*mWW^5*s^2*t - 52*mWW^6*s^2*t - 586*ep*mWW^6*s^2*t - 1466*ep^2*mWW^6*s^2*t - 1028*ep^3*mWW^6*s^2*t - 40*mtt^3*mWW^2*s^3*t - 160*ep*mtt^3*mWW^2*s^3*t - 200*ep^2*mtt^3*mWW^2*s^3*t - 80*ep^3*mtt^3*mWW^2*s^3*t + 60*mtt^2*mWW^3*s^3*t - 40*ep*mtt^2*mWW^3*s^3*t - 580*ep^2*mtt^2*mWW^3*s^3*t - 720*ep^3*mtt^2*mWW^3*s^3*t + 56*mtt*mWW^4*s^3*t + 1224*ep*mtt*mWW^4*s^3*t + 3408*ep^2*mtt*mWW^4*s^3*t + 2624*ep^3*mtt*mWW^4*s^3*t - 54*mWW^5*s^3*t - 728*ep*mWW^5*s^3*t - 1882*ep^2*mWW^5*s^3*t - 1352*ep^3*mWW^5*s^3*t + 30*mtt^2*mWW^2*s^4*t + 120*ep*mtt^2*mWW^2*s^4*t + 150*ep^2*mtt^2*mWW^2*s^4*t + 60*ep^3*mtt^2*mWW^2*s^4*t - 30*mtt*mWW^3*s^4*t + 20*ep*mtt*mWW^3*s^4*t + 290*ep^2*mtt*mWW^3*s^4*t + 360*ep^3*mtt*mWW^3*s^4*t - 14*mWW^4*s^4*t - 306*ep*mWW^4*s^4*t - 852*ep^2*mWW^4*s^4*t - 656*ep^3*mWW^4*s^4*t - 12*mtt*mWW^2*s^5*t - 48*ep*mtt*mWW^2*s^5*t - 60*ep^2*mtt*mWW^2*s^5*t - 24*ep^3*mtt*mWW^2*s^5*t + 6*mWW^3*s^5*t - 4*ep*mWW^3*s^5*t - 58*ep^2*mWW^3*s^5*t - 72*ep^3*mWW^3*s^5*t + 2*mWW^2*s^6*t + 8*ep*mWW^2*s^6*t + 10*ep^2*mWW^2*s^6*t + 4*ep^3*mWW^2*s^6*t - 100*mtt^5*mWW^2*t^2 - 792*ep*mtt^5*mWW^2*t^2 - 1648*ep^2*mtt^5*mWW^2*t^2 - 1028*ep^3*mtt^5*mWW^2*t^2 + 404*mtt^4*mWW^3*t^2 + 3098*ep*mtt^4*mWW^3*t^2 + 6384*ep^2*mtt^4*mWW^3*t^2 + 3918*ep^3*mtt^4*mWW^3*t^2 - 572*mtt^3*mWW^4*t^2 - 4099*ep*mtt^3*mWW^4*t^2 - 8210*ep^2*mtt^3*mWW^4*t^2 - 4923*ep^3*mtt^3*mWW^4*t^2 + 318*mtt^2*mWW^5*t^2 + 1942*ep*mtt^2*mWW^5*t^2 + 3558*ep^2*mtt^2*mWW^5*t^2 + 2006*ep^3*mtt^2*mWW^5*t^2 - 34*mtt*mWW^6*t^2 - 25*ep*mtt*mWW^6*t^2 + 182*ep^2*mtt*mWW^6*t^2 + 197*ep^3*mtt*mWW^6*t^2 - 16*mWW^7*t^2 - 120*ep*mWW^7*t^2 - 254*ep^2*mWW^7*t^2 - 162*ep^3*mWW^7*t^2 + 500*mtt^4*mWW^2*s*t^2 + 3960*ep*mtt^4*mWW^2*s*t^2 + 8240*ep^2*mtt^4*mWW^2*s*t^2 + 5140*ep^3*mtt^4*mWW^2*s*t^2 - 1616*mtt^3*mWW^3*s*t^2 - 12392*ep*mtt^3*mWW^3*s*t^2 - 25536*ep^2*mtt^3*mWW^3*s*t^2 - 15672*ep^3*mtt^3*mWW^3*s*t^2 + 1716*mtt^2*mWW^4*s*t^2 + 12297*ep*mtt^2*mWW^4*s*t^2 + 24630*ep^2*mtt^2*mWW^4*s*t^2 + 14769*ep^3*mtt^2*mWW^4*s*t^2 - 636*mtt*mWW^5*s*t^2 - 3884*ep*mtt*mWW^5*s*t^2 - 7116*ep^2*mtt*mWW^5*s*t^2 - 4012*ep^3*mtt*mWW^5*s*t^2 + 34*mWW^6*s*t^2 + 25*ep*mWW^6*s*t^2 - 182*ep^2*mWW^6*s*t^2 - 197*ep^3*mWW^6*s*t^2 - 1000*mtt^3*mWW^2*s^2*t^2 - 7920*ep*mtt^3*mWW^2*s^2*t^2 - 16480*ep^2*mtt^3*mWW^2*s^2*t^2 - 10280*ep^3*mtt^3*mWW^2*s^2*t^2 + 2424*mtt^2*mWW^3*s^2*t^2 + 18588*ep*mtt^2*mWW^3*s^2*t^2 + 38304*ep^2*mtt^2*mWW^3*s^2*t^2 + 23508*ep^3*mtt^2*mWW^3*s^2*t^2 - 1716*mtt*mWW^4*s^2*t^2 - 12297*ep*mtt*mWW^4*s^2*t^2 - 24630*ep^2*mtt*mWW^4*s^2*t^2 - 14769*ep^3*mtt*mWW^4*s^2*t^2 + 318*mWW^5*s^2*t^2 + 1942*ep*mWW^5*s^2*t^2 + 3558*ep^2*mWW^5*s^2*t^2 + 2006*ep^3*mWW^5*s^2*t^2 + 1000*mtt^2*mWW^2*s^3*t^2 + 7920*ep*mtt^2*mWW^2*s^3*t^2 + 16480*ep^2*mtt^2*mWW^2*s^3*t^2 + 10280*ep^3*mtt^2*mWW^2*s^3*t^2 - 1616*mtt*mWW^3*s^3*t^2 - 12392*ep*mtt*mWW^3*s^3*t^2 - 25536*ep^2*mtt*mWW^3*s^3*t^2 - 15672*ep^3*mtt*mWW^3*s^3*t^2 + 572*mWW^4*s^3*t^2 + 4099*ep*mWW^4*s^3*t^2 + 8210*ep^2*mWW^4*s^3*t^2 + 4923*ep^3*mWW^4*s^3*t^2 - 500*mtt*mWW^2*s^4*t^2 - 3960*ep*mtt*mWW^2*s^4*t^2 - 8240*ep^2*mtt*mWW^2*s^4*t^2 - 5140*ep^3*mtt*mWW^2*s^4*t^2 + 404*mWW^3*s^4*t^2 + 3098*ep*mWW^3*s^4*t^2 + 6384*ep^2*mWW^3*s^4*t^2 + 3918*ep^3*mWW^3*s^4*t^2 + 100*mWW^2*s^5*t^2 + 792*ep*mWW^2*s^5*t^2 + 1648*ep^2*mWW^2*s^5*t^2 + 1028*ep^3*mWW^2*s^5*t^2 + 136*mtt^5*mWW*t^3 + 992*ep*mtt^5*mWW*t^3 + 1976*ep^2*mtt^5*mWW*t^3 + 1192*ep^3*mtt^5*mWW*t^3 - 280*mtt^4*mWW^2*t^3 - 1906*ep*mtt^4*mWW^2*t^3 - 3672*ep^2*mtt^4*mWW^2*t^3 - 2154*ep^3*mtt^4*mWW^2*t^3 - 124*mtt^3*mWW^3*t^3 - 1147*ep*mtt^3*mWW^3*t^3 - 2534*ep^2*mtt^3*mWW^3*t^3 - 1607*ep^3*mtt^3*mWW^3*t^3 + 622*mtt^2*mWW^4*t^3 + 4439*ep*mtt^2*mWW^4*t^3 + 8824*ep^2*mtt^2*mWW^4*t^3 + 5247*ep^3*mtt^2*mWW^4*t^3 - 442*mtt*mWW^5*t^3 - 2834*ep*mtt*mWW^5*t^3 - 5334*ep^2*mtt*mWW^5*t^3 - 3062*ep^3*mtt*mWW^5*t^3 + 88*mWW^6*t^3 + 448*ep*mWW^6*t^3 + 716*ep^2*mWW^6*t^3 + 368*ep^3*mWW^6*t^3 - 680*mtt^4*mWW*s*t^3 - 4960*ep*mtt^4*mWW*s*t^3 - 9880*ep^2*mtt^4*mWW*s*t^3 - 5960*ep^3*mtt^4*mWW*s*t^3 + 1120*mtt^3*mWW^2*s*t^3 + 7624*ep*mtt^3*mWW^2*s*t^3 + 14688*ep^2*mtt^3*mWW^2*s*t^3 + 8616*ep^3*mtt^3*mWW^2*s*t^3 + 372*mtt^2*mWW^3*s*t^3 + 3441*ep*mtt^2*mWW^3*s*t^3 + 7602*ep^2*mtt^2*mWW^3*s*t^3 + 4821*ep^3*mtt^2*mWW^3*s*t^3 - 1244*mtt*mWW^4*s*t^3 - 8878*ep*mtt*mWW^4*s*t^3 - 17648*ep^2*mtt*mWW^4*s*t^3 - 10494*ep^3*mtt*mWW^4*s*t^3 + 442*mWW^5*s*t^3 + 2834*ep*mWW^5*s*t^3 + 5334*ep^2*mWW^5*s*t^3 + 3062*ep^3*mWW^5*s*t^3 + 1360*mtt^3*mWW*s^2*t^3 + 9920*ep*mtt^3*mWW*s^2*t^3 + 19760*ep^2*mtt^3*mWW*s^2*t^3 + 11920*ep^3*mtt^3*mWW*s^2*t^3 - 1680*mtt^2*mWW^2*s^2*t^3 - 11436*ep*mtt^2*mWW^2*s^2*t^3 - 22032*ep^2*mtt^2*mWW^2*s^2*t^3 - 12924*ep^3*mtt^2*mWW^2*s^2*t^3 - 372*mtt*mWW^3*s^2*t^3 - 3441*ep*mtt*mWW^3*s^2*t^3 - 7602*ep^2*mtt*mWW^3*s^2*t^3 - 4821*ep^3*mtt*mWW^3*s^2*t^3 + 622*mWW^4*s^2*t^3 + 4439*ep*mWW^4*s^2*t^3 + 8824*ep^2*mWW^4*s^2*t^3 + 5247*ep^3*mWW^4*s^2*t^3 - 1360*mtt^2*mWW*s^3*t^3 - 9920*ep*mtt^2*mWW*s^3*t^3 - 19760*ep^2*mtt^2*mWW*s^3*t^3 - 11920*ep^3*mtt^2*mWW*s^3*t^3 + 1120*mtt*mWW^2*s^3*t^3 + 7624*ep*mtt*mWW^2*s^3*t^3 + 14688*ep^2*mtt*mWW^2*s^3*t^3 + 8616*ep^3*mtt*mWW^2*s^3*t^3 + 124*mWW^3*s^3*t^3 + 1147*ep*mWW^3*s^3*t^3 + 2534*ep^2*mWW^3*s^3*t^3 + 1607*ep^3*mWW^3*s^3*t^3 + 680*mtt*mWW*s^4*t^3 + 4960*ep*mtt*mWW*s^4*t^3 + 9880*ep^2*mtt*mWW*s^4*t^3 + 5960*ep^3*mtt*mWW*s^4*t^3 - 280*mWW^2*s^4*t^3 - 1906*ep*mWW^2*s^4*t^3 - 3672*ep^2*mWW^2*s^4*t^3 - 2154*ep^3*mWW^2*s^4*t^3 - 136*mWW*s^5*t^3 - 992*ep*mWW*s^5*t^3 - 1976*ep^2*mWW*s^5*t^3 - 1192*ep^3*mWW*s^5*t^3 - 56*mtt^5*t^4 - 380*ep*mtt^5*t^4 - 732*ep^2*mtt^5*t^4 - 432*ep^3*mtt^5*t^4 - 176*mtt^4*mWW*t^4 - 1214*ep*mtt^4*mWW*t^4 - 2352*ep^2*mtt^4*mWW*t^4 - 1398*ep^3*mtt^4*mWW*t^4 + 788*mtt^3*mWW^2*t^4 + 5115*ep*mtt^3*mWW^2*t^4 + 9614*ep^2*mtt^3*mWW^2*t^4 + 5575*ep^3*mtt^3*mWW^2*t^4 - 726*mtt^2*mWW^3*t^4 - 4321*ep*mtt^2*mWW^3*t^4 - 7750*ep^2*mtt^2*mWW^3*t^4 - 4359*ep^3*mtt^2*mWW^3*t^4 + 106*mtt*mWW^4*t^4 + 300*ep*mtt*mWW^4*t^4 + 192*ep^2*mtt*mWW^4*t^4 - 2*ep^3*mtt*mWW^4*t^4 + 64*mWW^5*t^4 + 504*ep*mWW^5*t^4 + 1040*ep^2*mWW^5*t^4 + 624*ep^3*mWW^5*t^4 + 280*mtt^4*s*t^4 + 1900*ep*mtt^4*s*t^4 + 3660*ep^2*mtt^4*s*t^4 + 2160*ep^3*mtt^4*s*t^4 + 704*mtt^3*mWW*s*t^4 + 4856*ep*mtt^3*mWW*s*t^4 + 9408*ep^2*mtt^3*mWW*s*t^4 + 5592*ep^3*mtt^3*mWW*s*t^4 - 2364*mtt^2*mWW^2*s*t^4 - 15345*ep*mtt^2*mWW^2*s*t^4 - 28842*ep^2*mtt^2*mWW^2*s*t^4 - 16725*ep^3*mtt^2*mWW^2*s*t^4 + 1452*mtt*mWW^3*s*t^4 + 8642*ep*mtt*mWW^3*s*t^4 + 15500*ep^2*mtt*mWW^3*s*t^4 + 8718*ep^3*mtt*mWW^3*s*t^4 - 106*mWW^4*s*t^4 - 300*ep*mWW^4*s*t^4 - 192*ep^2*mWW^4*s*t^4 + 2*ep^3*mWW^4*s*t^4 - 560*mtt^3*s^2*t^4 - 3800*ep*mtt^3*s^2*t^4 - 7320*ep^2*mtt^3*s^2*t^4 - 4320*ep^3*mtt^3*s^2*t^4 - 1056*mtt^2*mWW*s^2*t^4 - 7284*ep*mtt^2*mWW*s^2*t^4 - 14112*ep^2*mtt^2*mWW*s^2*t^4 - 8388*ep^3*mtt^2*mWW*s^2*t^4 + 2364*mtt*mWW^2*s^2*t^4 + 15345*ep*mtt*mWW^2*s^2*t^4 + 28842*ep^2*mtt*mWW^2*s^2*t^4 + 16725*ep^3*mtt*mWW^2*s^2*t^4 - 726*mWW^3*s^2*t^4 - 4321*ep*mWW^3*s^2*t^4 - 7750*ep^2*mWW^3*s^2*t^4 - 4359*ep^3*mWW^3*s^2*t^4 + 560*mtt^2*s^3*t^4 + 3800*ep*mtt^2*s^3*t^4 + 7320*ep^2*mtt^2*s^3*t^4 + 4320*ep^3*mtt^2*s^3*t^4 + 704*mtt*mWW*s^3*t^4 + 4856*ep*mtt*mWW*s^3*t^4 + 9408*ep^2*mtt*mWW*s^3*t^4 + 5592*ep^3*mtt*mWW*s^3*t^4 - 788*mWW^2*s^3*t^4 - 5115*ep*mWW^2*s^3*t^4 - 9614*ep^2*mWW^2*s^3*t^4 - 5575*ep^3*mWW^2*s^3*t^4 - 280*mtt*s^4*t^4 - 1900*ep*mtt*s^4*t^4 - 3660*ep^2*mtt*s^4*t^4 - 2160*ep^3*mtt*s^4*t^4 - 176*mWW*s^4*t^4 - 1214*ep*mWW*s^4*t^4 - 2352*ep^2*mWW*s^4*t^4 - 1398*ep^3*mWW*s^4*t^4 + 56*s^5*t^4 + 380*ep*s^5*t^4 + 732*ep^2*s^5*t^4 + 432*ep^3*s^5*t^4 + 168*mtt^4*t^5 + 1056*ep*mtt^4*t^5 + 1962*ep^2*mtt^4*t^5 + 1134*ep^3*mtt^4*t^5 - 176*mtt^3*mWW*t^5 - 1033*ep*mtt^3*mWW*t^5 - 1862*ep^2*mtt^3*mWW*t^5 - 1053*ep^3*mtt^3*mWW*t^5 - 338*mtt^2*mWW^2*t^5 - 2137*ep*mtt^2*mWW^2*t^5 - 3912*ep^2*mtt^2*mWW^2*t^5 - 2221*ep^3*mtt^2*mWW^2*t^5 + 482*mtt*mWW^3*t^5 + 2818*ep*mtt*mWW^3*t^5 + 4960*ep^2*mtt*mWW^3*t^5 + 2744*ep^3*mtt*mWW^3*t^5 - 136*mWW^4*t^5 - 704*ep*mWW^4*t^5 - 1148*ep^2*mWW^4*t^5 - 604*ep^3*mWW^4*t^5 - 672*mtt^3*s*t^5 - 4224*ep*mtt^3*s*t^5 - 7848*ep^2*mtt^3*s*t^5 - 4536*ep^3*mtt^3*s*t^5 + 528*mtt^2*mWW*s*t^5 + 3099*ep*mtt^2*mWW*s*t^5 + 5586*ep^2*mtt^2*mWW*s*t^5 + 3159*ep^3*mtt^2*mWW*s*t^5 + 676*mtt*mWW^2*s*t^5 + 4274*ep*mtt*mWW^2*s*t^5 + 7824*ep^2*mtt*mWW^2*s*t^5 + 4442*ep^3*mtt*mWW^2*s*t^5 - 482*mWW^3*s*t^5 - 2818*ep*mWW^3*s*t^5 - 4960*ep^2*mWW^3*s*t^5 - 2744*ep^3*mWW^3*s*t^5 + 1008*mtt^2*s^2*t^5 + 6336*ep*mtt^2*s^2*t^5 + 11772*ep^2*mtt^2*s^2*t^5 + 6804*ep^3*mtt^2*s^2*t^5 - 528*mtt*mWW*s^2*t^5 - 3099*ep*mtt*mWW*s^2*t^5 - 5586*ep^2*mtt*mWW*s^2*t^5 - 3159*ep^3*mtt*mWW*s^2*t^5 - 338*mWW^2*s^2*t^5 - 2137*ep*mWW^2*s^2*t^5 - 3912*ep^2*mWW^2*s^2*t^5 - 2221*ep^3*mWW^2*s^2*t^5 - 672*mtt*s^3*t^5 - 4224*ep*mtt*s^3*t^5 - 7848*ep^2*mtt*s^3*t^5 - 4536*ep^3*mtt*s^3*t^5 + 176*mWW*s^3*t^5 + 1033*ep*mWW*s^3*t^5 + 1862*ep^2*mWW*s^3*t^5 + 1053*ep^3*mWW*s^3*t^5 + 168*s^4*t^5 + 1056*ep*s^4*t^5 + 1962*ep^2*s^4*t^5 + 1134*ep^3*s^4*t^5 - 168*mtt^3*t^6 - 972*ep*mtt^3*t^6 - 1728*ep^2*mtt^3*t^6 - 972*ep^3*mtt^3*t^6 + 336*mtt^2*mWW*t^6 + 1887*ep*mtt^2*mWW*t^6 + 3296*ep^2*mtt^2*mWW*t^6 + 1829*ep^3*mtt^2*mWW*t^6 - 136*mtt*mWW^2*t^6 - 675*ep*mtt*mWW^2*t^6 - 1102*ep^2*mtt*mWW^2*t^6 - 587*ep^3*mtt*mWW^2*t^6 - 32*mWW^3*t^6 - 240*ep*mWW^3*t^6 - 466*ep^2*mWW^3*t^6 - 270*ep^3*mWW^3*t^6 + 504*mtt^2*s*t^6 + 2916*ep*mtt^2*s*t^6 + 5184*ep^2*mtt^2*s*t^6 + 2916*ep^3*mtt^2*s*t^6 - 672*mtt*mWW*s*t^6 - 3774*ep*mtt*mWW*s*t^6 - 6592*ep^2*mtt*mWW*s*t^6 - 3658*ep^3*mtt*mWW*s*t^6 + 136*mWW^2*s*t^6 + 675*ep*mWW^2*s*t^6 + 1102*ep^2*mWW^2*s*t^6 + 587*ep^3*mWW^2*s*t^6 - 504*mtt*s^2*t^6 - 2916*ep*mtt*s^2*t^6 - 5184*ep^2*mtt*s^2*t^6 - 2916*ep^3*mtt*s^2*t^6 + 336*mWW*s^2*t^6 + 1887*ep*mWW*s^2*t^6 + 3296*ep^2*mWW*s^2*t^6 + 1829*ep^3*mWW*s^2*t^6 + 168*s^3*t^6 + 972*ep*s^3*t^6 + 1728*ep^2*s^3*t^6 + 972*ep^3*s^3*t^6 + 56*mtt^2*t^7 + 296*ep*mtt^2*t^7 + 498*ep^2*mtt^2*t^7 + 270*ep^3*mtt^2*t^7 - 120*mtt*mWW*t^7 - 632*ep*mtt*mWW*t^7 - 1058*ep^2*mtt*mWW*t^7 - 570*ep^3*mtt*mWW*t^7 + 64*mWW^2*t^7 + 336*ep*mWW^2*t^7 + 560*ep^2*mWW^2*t^7 + 300*ep^3*mWW^2*t^7 - 112*mtt*s*t^7 - 592*ep*mtt*s*t^7 - 996*ep^2*mtt*s*t^7 - 540*ep^3*mtt*s*t^7 + 120*mWW*s*t^7 + 632*ep*mWW*s*t^7 + 1058*ep^2*mWW*s*t^7 + 570*ep^3*mWW*s*t^7 + 56*s^2*t^7 + 296*ep*s^2*t^7 + 498*ep^2*s^2*t^7 + 270*ep^3*s^2*t^7))/(2*ep*(1 + ep)^2*mWW^3*(mtt - mWW - s)^3*s^4*(mWW - t)^4*(mtt - mWW - s - t)^2), -((-1 + ep)*(-1 + 2*ep)*(-12*ep*mtt^10*mWW^5*s^3 - 128*ep^2*mtt^10*mWW^5*s^3 - 516*ep^3*mtt^10*mWW^5*s^3 - 992*ep^4*mtt^10*mWW^5*s^3 - 912*ep^5*mtt^10*mWW^5*s^3 - 320*ep^6*mtt^10*mWW^5*s^3 + 64*ep*mtt^9*mWW^6*s^3 + 704*ep^2*mtt^9*mWW^6*s^3 + 2896*ep^3*mtt^9*mWW^6*s^3 + 5648*ep^4*mtt^9*mWW^6*s^3 + 5248*ep^5*mtt^9*mWW^6*s^3 + 1856*ep^6*mtt^9*mWW^6*s^3 - 128*ep*mtt^8*mWW^7*s^3 - 1472*ep^2*mtt^8*mWW^7*s^3 - 6224*ep^3*mtt^8*mWW^7*s^3 - 12368*ep^4*mtt^8*mWW^7*s^3 - 11648*ep^5*mtt^8*mWW^7*s^3 - 4160*ep^6*mtt^8*mWW^7*s^3 + 96*ep*mtt^7*mWW^8*s^3 + 1216*ep^2*mtt^7*mWW^8*s^3 + 5424*ep^3*mtt^7*mWW^8*s^3 + 11152*ep^4*mtt^7*mWW^8*s^3 + 10752*ep^5*mtt^7*mWW^8*s^3 + 3904*ep^6*mtt^7*mWW^8*s^3 + 40*ep*mtt^6*mWW^9*s^3 + 320*ep^2*mtt^6*mWW^9*s^3 + 1000*ep^3*mtt^6*mWW^9*s^3 + 1520*ep^4*mtt^6*mWW^9*s^3 + 1120*ep^5*mtt^6*mWW^9*s^3 + 320*ep^6*mtt^6*mWW^9*s^3 - 128*ep*mtt^5*mWW^10*s^3 - 1472*ep^2*mtt^5*mWW^10*s^3 - 6224*ep^3*mtt^5*mWW^10*s^3 - 12368*ep^4*mtt^5*mWW^10*s^3 - 11648*ep^5*mtt^5*mWW^10*s^3 - 4160*ep^6*mtt^5*mWW^10*s^3 + 96*ep*mtt^4*mWW^11*s^3 + 1216*ep^2*mtt^4*mWW^11*s^3 + 5424*ep^3*mtt^4*mWW^11*s^3 + 11152*ep^4*mtt^4*mWW^11*s^3 + 10752*ep^5*mtt^4*mWW^11*s^3 + 3904*ep^6*mtt^4*mWW^11*s^3 - 32*ep*mtt^3*mWW^12*s^3 - 448*ep^2*mtt^3*mWW^12*s^3 - 2096*ep^3*mtt^3*mWW^12*s^3 - 4432*ep^4*mtt^3*mWW^12*s^3 - 4352*ep^5*mtt^3*mWW^12*s^3 - 1600*ep^6*mtt^3*mWW^12*s^3 + 4*ep*mtt^2*mWW^13*s^3 + 64*ep^2*mtt^2*mWW^13*s^3 + 316*ep^3*mtt^2*mWW^13*s^3 + 688*ep^4*mtt^2*mWW^13*s^3 + 688*ep^5*mtt^2*mWW^13*s^3 + 256*ep^6*mtt^2*mWW^13*s^3 + 78*ep*mtt^9*mWW^5*s^4 + 826*ep^2*mtt^9*mWW^5*s^4 + 3302*ep^3*mtt^9*mWW^5*s^4 + 6294*ep^4*mtt^9*mWW^5*s^4 + 5740*ep^5*mtt^9*mWW^5*s^4 + 2000*ep^6*mtt^9*mWW^5*s^4 - 356*ep*mtt^8*mWW^6*s^4 - 3928*ep^2*mtt^8*mWW^6*s^4 - 16092*ep^3*mtt^8*mWW^6*s^4 - 31160*ep^4*mtt^8*mWW^6*s^4 - 28720*ep^5*mtt^8*mWW^6*s^4 - 10080*ep^6*mtt^8*mWW^6*s^4 + 588*ep*mtt^7*mWW^7*s^4 + 6880*ep^2*mtt^7*mWW^7*s^4 + 29068*ep^3*mtt^7*mWW^7*s^4 + 57296*ep^4*mtt^7*mWW^7*s^4 + 53384*ep^5*mtt^7*mWW^7*s^4 + 18864*ep^6*mtt^7*mWW^7*s^4 - 308*ep*mtt^6*mWW^8*s^4 - 4144*ep^2*mtt^6*mWW^8*s^4 - 18548*ep^3*mtt^6*mWW^8*s^4 - 37552*ep^4*mtt^6*mWW^8*s^4 - 35432*ep^5*mtt^6*mWW^8*s^4 - 12592*ep^6*mtt^6*mWW^8*s^4 - 280*ep*mtt^5*mWW^9*s^4 - 2828*ep^2*mtt^5*mWW^9*s^4 - 11240*ep^3*mtt^5*mWW^9*s^4 - 21732*ep^4*mtt^5*mWW^9*s^4 - 20256*ep^5*mtt^5*mWW^9*s^4 - 7216*ep^6*mtt^5*mWW^9*s^4 + 532*ep*mtt^4*mWW^10*s^4 + 6384*ep^2*mtt^4*mWW^10*s^4 + 27428*ep^3*mtt^4*mWW^10*s^4 + 54736*ep^4*mtt^4*mWW^10*s^4 + 51480*ep^5*mtt^4*mWW^10*s^4 + 18320*ep^6*mtt^4*mWW^10*s^4 - 364*ep*mtt^3*mWW^11*s^4 - 4592*ep^2*mtt^3*mWW^11*s^4 - 19948*ep^3*mtt^3*mWW^11*s^4 - 39680*ep^4*mtt^3*mWW^11*s^4 - 37000*ep^5*mtt^3*mWW^11*s^4 - 13040*ep^6*mtt^3*mWW^11*s^4 + 132*ep*mtt^2*mWW^12*s^4 + 1680*ep^2*mtt^2*mWW^12*s^4 + 7172*ep^3*mtt^2*mWW^12*s^4 + 13904*ep^4*mtt^2*mWW^12*s^4 + 12616*ep^5*mtt^2*mWW^12*s^4 + 4336*ep^6*mtt^2*mWW^12*s^4 - 22*ep*mtt*mWW^13*s^4 - 286*ep^2*mtt*mWW^13*s^4 - 1182*ep^3*mtt*mWW^13*s^4 - 2178*ep^4*mtt*mWW^13*s^4 - 1868*ep^5*mtt*mWW^13*s^4 - 608*ep^6*mtt*mWW^13*s^4 + 8*ep^2*mWW^14*s^4 + 40*ep^3*mWW^14*s^4 + 72*ep^4*mWW^14*s^4 + 56*ep^5*mWW^14*s^4 + 16*ep^6*mWW^14*s^4 - 216*ep*mtt^8*mWW^5*s^5 - 2268*ep^2*mtt^8*mWW^5*s^5 - 8976*ep^3*mtt^8*mWW^5*s^5 - 16932*ep^4*mtt^8*mWW^5*s^5 - 15288*ep^5*mtt^8*mWW^5*s^5 - 5280*ep^6*mtt^8*mWW^5*s^5 + 822*ep*mtt^7*mWW^6*s^5 + 9110*ep^2*mtt^7*mWW^6*s^5 + 37150*ep^3*mtt^7*mWW^6*s^5 + 71322*ep^4*mtt^7*mWW^6*s^5 + 65084*ep^5*mtt^7*mWW^6*s^5 + 22624*ep^6*mtt^7*mWW^6*s^5 - 1074*ep*mtt^6*mWW^7*s^5 - 12842*ep^2*mtt^6*mWW^7*s^5 - 54194*ep^3*mtt^6*mWW^7*s^5 - 105718*ep^4*mtt^6*mWW^7*s^5 - 97132*ep^5*mtt^6*mWW^7*s^5 - 33840*ep^6*mtt^6*mWW^7*s^5 + 278*ep*mtt^5*mWW^8*s^5 + 4310*ep^2*mtt^5*mWW^8*s^5 + 19550*ep^3*mtt^5*mWW^8*s^5 + 38618*ep^4*mtt^5*mWW^8*s^5 + 35036*ep^5*mtt^5*mWW^8*s^5 + 11936*ep^6*mtt^5*mWW^8*s^5 + 750*ep*mtt^4*mWW^9*s^5 + 8430*ep^2*mtt^4*mWW^9*s^5 + 35230*ep^3*mtt^4*mWW^9*s^5 + 69490*ep^4*mtt^4*mWW^9*s^5 + 65060*ep^5*mtt^4*mWW^9*s^5 + 23120*ep^6*mtt^4*mWW^9*s^5 - 974*ep*mtt^3*mWW^10*s^5 - 11822*ep^2*mtt^3*mWW^10*s^5 - 50134*ep^3*mtt^3*mWW^10*s^5 - 97858*ep^4*mtt^3*mWW^10*s^5 - 89772*ep^5*mtt^3*mWW^10*s^5 - 31200*ep^6*mtt^3*mWW^10*s^5 + 538*ep*mtt^2*mWW^11*s^5 + 6610*ep^2*mtt^2*mWW^11*s^5 + 27610*ep^3*mtt^2*mWW^11*s^5 + 52558*ep^4*mtt^2*mWW^11*s^5 + 46876*ep^5*mtt^2*mWW^11*s^5 + 15856*ep^6*mtt^2*mWW^11*s^5 - 126*ep*mtt*mWW^12*s^5 - 1598*ep^2*mtt*mWW^12*s^5 - 6566*ep^3*mtt*mWW^12*s^5 - 12082*ep^4*mtt*mWW^12*s^5 - 10348*ep^5*mtt*mWW^12*s^5 - 3360*ep^6*mtt*mWW^12*s^5 + 2*ep*mWW^13*s^5 + 70*ep^2*mWW^13*s^5 + 330*ep^3*mWW^13*s^5 + 602*ep^4*mWW^13*s^5 + 484*ep^5*mWW^13*s^5 + 144*ep^6*mWW^13*s^5 + 330*ep*mtt^7*mWW^5*s^6 + 3430*ep^2*mtt^7*mWW^5*s^6 + 13410*ep^3*mtt^7*mWW^5*s^6 + 24970*ep^4*mtt^7*mWW^5*s^6 + 22260*ep^5*mtt^7*mWW^5*s^6 + 7600*ep^6*mtt^7*mWW^5*s^6 - 1010*ep*mtt^6*mWW^6*s^6 - 11270*ep^2*mtt^6*mWW^6*s^6 - 45730*ep^3*mtt^6*mWW^6*s^6 - 86890*ep^4*mtt^6*mWW^6*s^6 - 78300*ep^5*mtt^6*mWW^6*s^6 - 26880*ep^6*mtt^6*mWW^6*s^6 + 970*ep*mtt^5*mWW^7*s^6 + 11950*ep^2*mtt^5*mWW^7*s^6 + 50370*ep^3*mtt^5*mWW^7*s^6 + 96930*ep^4*mtt^5*mWW^7*s^6 + 87380*ep^5*mtt^5*mWW^7*s^6 + 29840*ep^6*mtt^5*mWW^7*s^6 + 110*ep*mtt^4*mWW^8*s^6 + 370*ep^2*mtt^4*mWW^8*s^6 + 670*ep^3*mtt^4*mWW^8*s^6 + 1950*ep^4*mtt^4*mWW^8*s^6 + 3300*ep^5*mtt^4*mWW^8*s^6 + 1760*ep^6*mtt^4*mWW^8*s^6 - 1010*ep*mtt^3*mWW^9*s^6 - 11790*ep^2*mtt^3*mWW^9*s^6 - 49130*ep^3*mtt^3*mWW^9*s^6 - 95010*ep^4*mtt^3*mWW^9*s^6 - 86660*ep^5*mtt^3*mWW^9*s^6 - 30000*ep^6*mtt^3*mWW^9*s^6 + 890*ep*mtt^2*mWW^10*s^6 + 10670*ep^2*mtt^2*mWW^10*s^6 + 44010*ep^3*mtt^2*mWW^10*s^6 + 83010*ep^4*mtt^2*mWW^10*s^6 + 73420*ep^5*mtt^2*mWW^10*s^6 + 24640*ep^6*mtt^2*mWW^10*s^6 - 290*ep*mtt*mWW^11*s^6 - 3590*ep^2*mtt*mWW^11*s^6 - 14650*ep^3*mtt*mWW^11*s^6 - 26890*ep^4*mtt*mWW^11*s^6 - 22980*ep^5*mtt*mWW^11*s^6 - 7440*ep^6*mtt*mWW^11*s^6 + 10*ep*mWW^12*s^6 + 230*ep^2*mWW^12*s^6 + 1050*ep^3*mWW^12*s^6 + 1930*ep^4*mWW^12*s^6 + 1580*ep^5*mWW^12*s^6 + 480*ep^6*mWW^12*s^6 - 300*ep*mtt^6*mWW^5*s^7 - 3080*ep^2*mtt^6*mWW^5*s^7 - 11860*ep^3*mtt^6*mWW^5*s^7 - 21720*ep^4*mtt^6*mWW^5*s^7 - 19040*ep^5*mtt^6*mWW^5*s^7 - 6400*ep^6*mtt^6*mWW^5*s^7 + 700*ep*mtt^5*mWW^6*s^7 + 7900*ep^2*mtt^5*mWW^6*s^7 + 31900*ep^3*mtt^5*mWW^6*s^7 + 59860*ep^4*mtt^5*mWW^6*s^7 + 53080*ep^5*mtt^5*mWW^6*s^7 + 17920*ep^6*mtt^5*mWW^6*s^7 - 420*ep*mtt^4*mWW^7*s^7 - 5460*ep^2*mtt^4*mWW^7*s^7 - 23060*ep^3*mtt^4*mWW^7*s^7 - 43580*ep^4*mtt^4*mWW^7*s^7 - 38200*ep^5*mtt^4*mWW^7*s^7 - 12640*ep^6*mtt^4*mWW^7*s^7 - 360*ep*mtt^3*mWW^8*s^7 - 3800*ep^2*mtt^3*mWW^8*s^7 - 15320*ep^3*mtt^3*mWW^8*s^7 - 29560*ep^4*mtt^3*mWW^8*s^7 - 27280*ep^5*mtt^3*mWW^8*s^7 - 9600*ep^6*mtt^3*mWW^8*s^7 + 700*ep*mtt^2*mWW^9*s^7 + 8160*ep^2*mtt^2*mWW^9*s^7 + 33220*ep^3*mtt^2*mWW^9*s^7 + 62160*ep^4*mtt^2*mWW^9*s^7 + 54640*ep^5*mtt^2*mWW^9*s^7 + 18240*ep^6*mtt^2*mWW^9*s^7 - 340*ep*mtt*mWW^10*s^7 - 4100*ep^2*mtt*mWW^10*s^7 - 16580*ep^3*mtt*mWW^10*s^7 - 30300*ep^4*mtt*mWW^10*s^7 - 25800*ep^5*mtt*mWW^10*s^7 - 8320*ep^6*mtt*mWW^10*s^7 + 20*ep*mWW^11*s^7 + 380*ep^2*mWW^11*s^7 + 1700*ep^3*mWW^11*s^7 + 3140*ep^4*mWW^11*s^7 + 2600*ep^5*mWW^11*s^7 + 800*ep^6*mWW^11*s^7 + 162*ep*mtt^5*mWW^5*s^8 + 1638*ep^2*mtt^5*mWW^5*s^8 + 6186*ep^3*mtt^5*mWW^5*s^8 + 11082*ep^4*mtt^5*mWW^5*s^8 + 9492*ep^5*mtt^5*mWW^5*s^8 + 3120*ep^6*mtt^5*mWW^5*s^8 - 264*ep*mtt^4*mWW^6*s^8 - 3044*ep^2*mtt^4*mWW^6*s^8 - 12256*ep^3*mtt^4*mWW^6*s^8 - 22668*ep^4*mtt^4*mWW^6*s^8 - 19688*ep^5*mtt^4*mWW^6*s^8 - 6496*ep^6*mtt^4*mWW^6*s^8 + 48*ep*mtt^3*mWW^7*s^8 + 812*ep^2*mtt^3*mWW^7*s^8 + 3584*ep^3*mtt^3*mWW^7*s^8 + 6628*ep^4*mtt^3*mWW^7*s^8 + 5488*ep^5*mtt^3*mWW^7*s^8 + 1680*ep^6*mtt^3*mWW^7*s^8 + 244*ep*mtt^2*mWW^8*s^8 + 2704*ep^2*mtt^2*mWW^8*s^8 + 10756*ep^3*mtt^2*mWW^8*s^8 + 19888*ep^4*mtt^2*mWW^8*s^8 + 17368*ep^5*mtt^2*mWW^8*s^8 + 5776*ep^6*mtt^2*mWW^8*s^8 - 210*ep*mtt*mWW^9*s^8 - 2450*ep^2*mtt*mWW^9*s^8 - 9770*ep^3*mtt*mWW^9*s^8 - 17710*ep^4*mtt*mWW^9*s^8 - 14980*ep^5*mtt*mWW^9*s^8 - 4800*ep^6*mtt*mWW^9*s^8 + 20*ep*mWW^10*s^8 + 340*ep^2*mWW^10*s^8 + 1500*ep^3*mWW^10*s^8 + 2780*ep^4*mWW^10*s^8 + 2320*ep^5*mWW^10*s^8 + 720*ep^6*mWW^10*s^8 - 48*ep*mtt^4*mWW^5*s^9 - 476*ep^2*mtt^4*mWW^5*s^9 - 1752*ep^3*mtt^4*mWW^5*s^9 - 3044*ep^4*mtt^4*mWW^5*s^9 - 2520*ep^5*mtt^4*mWW^5*s^9 - 800*ep^6*mtt^4*mWW^5*s^9 + 46*ep*mtt^3*mWW^6*s^9 + 558*ep^2*mtt^3*mWW^6*s^9 + 2262*ep^3*mtt^3*mWW^6*s^9 + 4130*ep^4*mtt^3*mWW^6*s^9 + 3500*ep^5*mtt^3*mWW^6*s^9 + 1120*ep^6*mtt^3*mWW^6*s^9 + 22*ep*mtt^2*mWW^7*s^9 + 190*ep^2*mtt^2*mWW^7*s^9 + 662*ep^3*mtt^2*mWW^7*s^9 + 1154*ep^4*mtt^2*mWW^7*s^9 + 996*ep^5*mtt^2*mWW^7*s^9 + 336*ep^6*mtt^2*mWW^7*s^9 - 62*ep*mtt*mWW^8*s^9 - 686*ep^2*mtt*mWW^8*s^9 - 2662*ep^3*mtt*mWW^8*s^9 - 4738*ep^4*mtt*mWW^8*s^9 - 3948*ep^5*mtt*mWW^8*s^9 - 1248*ep^6*mtt*mWW^8*s^9 + 10*ep*mWW^9*s^9 + 158*ep^2*mWW^9*s^9 + 690*ep^3*mWW^9*s^9 + 1282*ep^4*mWW^9*s^9 + 1076*ep^5*mWW^9*s^9 + 336*ep^6*mWW^9*s^9 + 6*ep*mtt^3*mWW^5*s^10 + 58*ep^2*mtt^3*mWW^5*s^10 + 206*ep^3*mtt^3*mWW^5*s^10 + 342*ep^4*mtt^3*mWW^5*s^10 + 268*ep^5*mtt^3*mWW^5*s^10 + 80*ep^6*mtt^3*mWW^5*s^10 - 2*ep*mtt^2*mWW^6*s^10 - 30*ep^2*mtt^2*mWW^6*s^10 - 130*ep^3*mtt^2*mWW^6*s^10 - 242*ep^4*mtt^2*mWW^6*s^10 - 204*ep^5*mtt^2*mWW^6*s^10 - 64*ep^6*mtt^2*mWW^6*s^10 - 6*ep*mtt*mWW^7*s^10 - 58*ep^2*mtt*mWW^7*s^10 - 206*ep^3*mtt*mWW^7*s^10 - 342*ep^4*mtt*mWW^7*s^10 - 268*ep^5*mtt*mWW^7*s^10 - 80*ep^6*mtt*mWW^7*s^10 + 2*ep*mWW^8*s^10 + 30*ep^2*mWW^8*s^10 + 130*ep^3*mWW^8*s^10 + 242*ep^4*mWW^8*s^10 + 204*ep^5*mWW^8*s^10 + 64*ep^6*mWW^8*s^10 + 36*ep*mtt^12*mWW^4*s*t + 408*ep^2*mtt^12*mWW^4*s*t + 1780*ep^3*mtt^12*mWW^4*s*t + 3776*ep^4*mtt^12*mWW^4*s*t + 3920*ep^5*mtt^12*mWW^4*s*t + 1600*ep^6*mtt^12*mWW^4*s*t - 2*mtt^11*mWW^5*s*t - 162*ep*mtt^11*mWW^5*s*t - 1702*ep^2*mtt^11*mWW^5*s*t - 7334*ep^3*mtt^11*mWW^5*s*t - 15656*ep^4*mtt^11*mWW^5*s*t - 16504*ep^5*mtt^11*mWW^5*s*t - 6880*ep^6*mtt^11*mWW^5*s*t - 26*mtt^10*mWW^6*s*t - 138*ep*mtt^10*mWW^6*s*t + 562*ep^2*mtt^10*mWW^6*s*t + 5730*ep^3*mtt^10*mWW^6*s*t + 16120*ep^4*mtt^10*mWW^6*s*t + 19752*ep^5*mtt^10*mWW^6*s*t + 9120*ep^6*mtt^10*mWW^6*s*t + 62*mtt^9*mWW^7*s*t + 558*ep*mtt^9*mWW^7*s*t + 1394*ep^2*mtt^9*mWW^7*s*t - 974*ep^3*mtt^9*mWW^7*s*t - 9608*ep^4*mtt^9*mWW^7*s*t - 14872*ep^5*mtt^9*mWW^7*s*t - 7520*ep^6*mtt^9*mWW^7*s*t + 126*mtt^8*mWW^8*s*t + 2118*ep*mtt^8*mWW^8*s*t + 13978*ep^2*mtt^8*mWW^8*s*t + 46594*ep^3*mtt^8*mWW^8*s*t + 83352*ep^4*mtt^8*mWW^8*s*t + 76328*ep^5*mtt^8*mWW^8*s*t + 28064*ep^6*mtt^8*mWW^8*s*t - 510*mtt^7*mWW^9*s*t - 7326*ep*mtt^7*mWW^9*s*t - 42738*ep^2*mtt^7*mWW^9*s*t - 129810*ep^3*mtt^7*mWW^9*s*t - 216696*ep^4*mtt^7*mWW^9*s*t - 188520*ep^5*mtt^7*mWW^9*s*t - 66720*ep^6*mtt^7*mWW^9*s*t + 562*mtt^6*mWW^10*s*t + 7842*ep*mtt^6*mWW^10*s*t + 44662*ep^2*mtt^6*mWW^10*s*t + 133414*ep^3*mtt^6*mWW^10*s*t + 220776*ep^4*mtt^6*mWW^10*s*t + 191864*ep^5*mtt^6*mWW^10*s*t + 68320*ep^6*mtt^6*mWW^10*s*t - 214*mtt^5*mWW^11*s*t - 2982*ep*mtt^5*mWW^11*s*t - 17082*ep^2*mtt^5*mWW^11*s*t - 51770*ep^3*mtt^5*mWW^11*s*t - 87640*ep^4*mtt^5*mWW^11*s*t - 78472*ep^5*mtt^5*mWW^11*s*t - 28960*ep^6*mtt^5*mWW^11*s*t - 22*mtt^4*mWW^12*s*t - 258*ep*mtt^4*mWW^12*s*t - 1114*ep^2*mtt^4*mWW^12*s*t - 2046*ep^3*mtt^4*mWW^12*s*t - 952*ep^4*mtt^4*mWW^12*s*t + 1512*ep^5*mtt^4*mWW^12*s*t + 1440*ep^6*mtt^4*mWW^12*s*t + 24*mtt^3*mWW^13*s*t + 312*ep*mtt^3*mWW^13*s*t + 1632*ep^2*mtt^3*mWW^13*s*t + 4416*ep^3*mtt^3*mWW^13*s*t + 6528*ep^4*mtt^3*mWW^13*s*t + 4992*ep^5*mtt^3*mWW^13*s*t + 1536*ep^6*mtt^3*mWW^13*s*t - 306*ep*mtt^11*mWW^4*s^2*t - 3456*ep^2*mtt^11*mWW^4*s^2*t - 15014*ep^3*mtt^11*mWW^4*s^2*t - 31696*ep^4*mtt^11*mWW^4*s^2*t - 32728*ep^5*mtt^11*mWW^4*s^2*t - 13280*ep^6*mtt^11*mWW^4*s^2*t + 18*mtt^10*mWW^5*s^2*t + 1332*ep*mtt^10*mWW^5*s^2*t + 13736*ep^2*mtt^10*mWW^5*s^2*t + 58272*ep^3*mtt^10*mWW^5*s^2*t + 122558*ep^4*mtt^10*mWW^5*s^2*t + 127380*ep^5*mtt^10*mWW^5*s^2*t + 52400*ep^6*mtt^10*mWW^5*s^2*t + 128*mtt^9*mWW^6*s^2*t + 168*ep*mtt^9*mWW^6*s^2*t - 8372*ep^2*mtt^9*mWW^6*s^2*t - 51568*ep^3*mtt^9*mWW^6*s^2*t - 126620*ep^4*mtt^9*mWW^6*s^2*t - 144296*ep^5*mtt^9*mWW^6*s^2*t - 63520*ep^6*mtt^9*mWW^6*s^2*t - 330*mtt^8*mWW^7*s^2*t - 3040*ep*mtt^8*mWW^7*s^2*t - 8464*ep^2*mtt^8*mWW^7*s^2*t - 1052*ep^3*mtt^8*mWW^7*s^2*t + 33882*ep^4*mtt^8*mWW^7*s^2*t + 57036*ep^5*mtt^8*mWW^7*s^2*t + 29392*ep^6*mtt^8*mWW^7*s^2*t - 388*mtt^7*mWW^8*s^2*t - 6252*ep*mtt^7*mWW^8*s^2*t - 39988*ep^2*mtt^7*mWW^8*s^2*t - 129636*ep^3*mtt^7*mWW^8*s^2*t - 225000*ep^4*mtt^7*mWW^8*s^2*t - 198528*ep^5*mtt^7*mWW^8*s^2*t - 69568*ep^6*mtt^7*mWW^8*s^2*t + 1630*mtt^6*mWW^9*s^2*t + 22196*ep*mtt^6*mWW^9*s^2*t + 123104*ep^2*mtt^6*mWW^9*s^2*t + 357512*ep^3*mtt^6*mWW^9*s^2*t + 573226*ep^4*mtt^6*mWW^9*s^2*t + 479804*ep^5*mtt^6*mWW^9*s^2*t + 163088*ep^6*mtt^6*mWW^9*s^2*t - 1528*mtt^5*mWW^10*s^2*t - 20228*ep*mtt^5*mWW^10*s^2*t - 109116*ep^2*mtt^5*mWW^10*s^2*t - 309740*ep^3*mtt^5*mWW^10*s^2*t - 489540*ep^4*mtt^5*mWW^10*s^2*t - 408392*ep^5*mtt^5*mWW^10*s^2*t - 140192*ep^6*mtt^5*mWW^10*s^2*t + 442*mtt^4*mWW^11*s^2*t + 5816*ep*mtt^4*mWW^11*s^2*t + 31152*ep^2*mtt^4*mWW^11*s^2*t + 88020*ep^3*mtt^4*mWW^11*s^2*t + 139398*ep^4*mtt^4*mWW^11*s^2*t + 117844*ep^5*mtt^4*mWW^11*s^2*t + 41648*ep^6*mtt^4*mWW^11*s^2*t + 60*mtt^3*mWW^12*s^2*t + 694*ep*mtt^3*mWW^12*s^2*t + 3204*ep^2*mtt^3*mWW^12*s^2*t + 7634*ep^3*mtt^3*mWW^12*s^2*t + 9856*ep^4*mtt^3*mWW^12*s^2*t + 6312*ep^5*mtt^3*mWW^12*s^2*t + 1376*ep^6*mtt^3*mWW^12*s^2*t - 32*mtt^2*mWW^13*s^2*t - 384*ep*mtt^2*mWW^13*s^2*t - 1832*ep^2*mtt^2*mWW^13*s^2*t - 4512*ep^3*mtt^2*mWW^13*s^2*t - 6152*ep^4*mtt^2*mWW^13*s^2*t - 4464*ep^5*mtt^2*mWW^13*s^2*t - 1344*ep^6*mtt^2*mWW^13*s^2*t + 4*ep*mtt*mWW^14*s^2*t + 32*ep^2*mtt*mWW^14*s^2*t + 84*ep^3*mtt*mWW^14*s^2*t + 88*ep^4*mtt*mWW^14*s^2*t + 32*ep^5*mtt*mWW^14*s^2*t + 1137*ep*mtt^10*mWW^4*s^3*t + 12605*ep^2*mtt^10*mWW^4*s^3*t + 54057*ep^3*mtt^10*mWW^4*s^3*t + 112995*ep^4*mtt^10*mWW^4*s^3*t + 115710*ep^5*mtt^10*mWW^4*s^3*t + 46600*ep^6*mtt^10*mWW^4*s^3*t - 70*mtt^9*mWW^5*s^3*t - 4572*ep*mtt^9*mWW^5*s^3*t - 45002*ep^2*mtt^9*mWW^5*s^3*t - 185196*ep^3*mtt^9*mWW^5*s^3*t - 381120*ep^4*mtt^9*mWW^5*s^3*t - 389736*ep^5*mtt^9*mWW^5*s^3*t - 158352*ep^6*mtt^9*mWW^5*s^3*t - 252*mtt^8*mWW^6*s^3*t + 654*ep*mtt^8*mWW^6*s^3*t + 24216*ep^2*mtt^8*mWW^6*s^3*t + 125690*ep^3*mtt^8*mWW^6*s^3*t + 287908*ep^4*mtt^8*mWW^6*s^3*t + 317032*ep^5*mtt^8*mWW^6*s^3*t + 137552*ep^6*mtt^8*mWW^6*s^3*t + 752*mtt^7*mWW^7*s^3*t + 8764*ep*mtt^7*mWW^7*s^3*t + 44018*ep^2*mtt^7*mWW^7*s^3*t + 120464*ep^3*mtt^7*mWW^7*s^3*t + 185790*ep^4*mtt^7*mWW^7*s^3*t + 149700*ep^5*mtt^7*mWW^7*s^3*t + 47984*ep^6*mtt^7*mWW^7*s^3*t + 366*mtt^6*mWW^8*s^3*t + 3410*ep*mtt^6*mWW^8*s^3*t + 8488*ep^2*mtt^6*mWW^8*s^3*t - 7782*ep^3*mtt^6*mWW^8*s^3*t - 67974*ep^4*mtt^6*mWW^8*s^3*t - 108572*ep^5*mtt^6*mWW^8*s^3*t - 57616*ep^6*mtt^6*mWW^8*s^3*t - 1966*mtt^5*mWW^9*s^3*t - 23890*ep*mtt^5*mWW^9*s^3*t - 118852*ep^2*mtt^5*mWW^9*s^3*t - 310746*ep^3*mtt^5*mWW^9*s^3*t - 447734*ep^4*mtt^5*mWW^9*s^3*t - 332636*ep^5*mtt^5*mWW^9*s^3*t - 97328*ep^6*mtt^5*mWW^9*s^3*t + 1424*mtt^4*mWW^10*s^3*t + 17902*ep*mtt^4*mWW^10*s^3*t + 94496*ep^2*mtt^4*mWW^10*s^3*t + 265978*ep^3*mtt^4*mWW^10*s^3*t + 417952*ep^4*mtt^4*mWW^10*s^3*t + 345496*ep^5*mtt^4*mWW^10*s^3*t + 116800*ep^6*mtt^4*mWW^10*s^3*t - 164*mtt^3*mWW^11*s^3*t - 2568*ep*mtt^3*mWW^11*s^3*t - 17662*ep^2*mtt^3*mWW^11*s^3*t - 62100*ep^3*mtt^3*mWW^11*s^3*t - 116014*ep^4*mtt^3*mWW^11*s^3*t - 110100*ep^5*mtt^3*mWW^11*s^3*t - 42032*ep^6*mtt^3*mWW^11*s^3*t - 98*mtt^2*mWW^12*s^3*t - 887*ep*mtt^2*mWW^12*s^3*t - 2369*ep^2*mtt^2*mWW^12*s^3*t + 49*ep^3*mtt^2*mWW^12*s^3*t + 9811*ep^4*mtt^2*mWW^12*s^3*t + 15214*ep^5*mtt^2*mWW^12*s^3*t + 7368*ep^6*mtt^2*mWW^12*s^3*t + 8*mtt*mWW^13*s^3*t + 58*ep*mtt*mWW^13*s^3*t + 186*ep^2*mtt*mWW^13*s^3*t + 138*ep^3*mtt*mWW^13*s^3*t - 538*ep^4*mtt*mWW^13*s^3*t - 1132*ep^5*mtt*mWW^13*s^3*t - 640*ep^6*mtt*mWW^13*s^3*t - 8*ep*mWW^14*s^3*t - 124*ep^2*mWW^14*s^3*t - 552*ep^3*mWW^14*s^3*t - 1076*ep^4*mWW^14*s^3*t - 976*ep^5*mWW^14*s^3*t - 336*ep^6*mWW^14*s^3*t - 2433*ep*mtt^9*mWW^4*s^4*t - 26105*ep^2*mtt^9*mWW^4*s^4*t - 109449*ep^3*mtt^9*mWW^4*s^4*t - 225007*ep^4*mtt^9*mWW^4*s^4*t - 227430*ep^5*mtt^9*mWW^4*s^4*t - 90600*ep^6*mtt^9*mWW^4*s^4*t + 154*mtt^8*mWW^5*s^4*t + 8691*ep*mtt^8*mWW^5*s^4*t + 79745*ep^2*mtt^8*mWW^5*s^4*t + 312771*ep^3*mtt^8*mWW^5*s^4*t + 622101*ep^4*mtt^8*mWW^5*s^4*t + 621042*ep^5*mtt^8*mWW^5*s^4*t + 248184*ep^6*mtt^8*mWW^5*s^4*t + 250*mtt^7*mWW^6*s^4*t - 1413*ep*mtt^7*mWW^6*s^4*t - 23219*ep^2*mtt^7*mWW^6*s^4*t - 96093*ep^3*mtt^7*mWW^6*s^4*t - 194063*ep^4*mtt^7*mWW^6*s^4*t - 204030*ep^5*mtt^7*mWW^6*s^4*t - 90264*ep^6*mtt^7*mWW^6*s^4*t - 954*mtt^6*mWW^7*s^4*t - 15459*ep*mtt^6*mWW^7*s^4*t - 110029*ep^2*mtt^6*mWW^7*s^4*t - 400835*ep^3*mtt^6*mWW^7*s^4*t - 772713*ep^4*mtt^6*mWW^7*s^4*t - 748786*ep^5*mtt^6*mWW^7*s^4*t - 286568*ep^6*mtt^6*mWW^7*s^4*t + 8*mtt^5*mWW^8*s^4*t + 6631*ep*mtt^5*mWW^8*s^4*t + 71349*ep^2*mtt^5*mWW^8*s^4*t + 300771*ep^3*mtt^5*mWW^8*s^4*t + 624803*ep^4*mtt^5*mWW^8*s^4*t + 642974*ep^5*mtt^5*mWW^8*s^4*t + 263000*ep^6*mtt^5*mWW^8*s^4*t + 1022*mtt^4*mWW^9*s^4*t + 9635*ep*mtt^4*mWW^9*s^4*t + 41677*ep^2*mtt^4*mWW^9*s^4*t + 105563*ep^3*mtt^4*mWW^9*s^4*t + 156037*ep^4*mtt^4*mWW^9*s^4*t + 118010*ep^5*mtt^4*mWW^9*s^4*t + 32456*ep^6*mtt^4*mWW^9*s^4*t - 398*mtt^3*mWW^10*s^4*t - 5311*ep*mtt^3*mWW^10*s^4*t - 38085*ep^2*mtt^3*mWW^10*s^4*t - 147727*ep^3*mtt^3*mWW^10*s^4*t - 301597*ep^4*mtt^3*mWW^10*s^4*t - 304762*ep^5*mtt^3*mWW^10*s^4*t - 120072*ep^6*mtt^3*mWW^10*s^4*t - 110*mtt^2*mWW^11*s^4*t - 421*ep*mtt^2*mWW^11*s^4*t + 5417*ep^2*mtt^2*mWW^11*s^4*t + 40491*ep^3*mtt^2*mWW^11*s^4*t + 104717*ep^4*mtt^2*mWW^11*s^4*t + 119626*ep^5*mtt^2*mWW^11*s^4*t + 51208*ep^6*mtt^2*mWW^11*s^4*t + 28*mtt*mWW^12*s^4*t + 94*ep*mtt*mWW^12*s^4*t - 340*ep^2*mtt*mWW^12*s^4*t - 3374*ep^3*mtt*mWW^12*s^4*t - 9832*ep^4*mtt*mWW^12*s^4*t - 12416*ep^5*mtt*mWW^12*s^4*t - 5840*ep^6*mtt*mWW^12*s^4*t - 14*ep*mWW^13*s^4*t - 410*ep^2*mWW^13*s^4*t - 2118*ep^3*mWW^13*s^4*t - 4446*ep^4*mWW^13*s^4*t - 4228*ep^5*mWW^13*s^4*t - 1504*ep^6*mWW^13*s^4*t + 3321*ep*mtt^8*mWW^4*s^5*t + 34053*ep^2*mtt^8*mWW^4*s^5*t + 138001*ep^3*mtt^8*mWW^4*s^5*t + 276347*ep^4*mtt^8*mWW^4*s^5*t + 273518*ep^5*mtt^8*mWW^4*s^5*t + 107080*ep^6*mtt^8*mWW^4*s^5*t - 210*mtt^7*mWW^5*s^5*t - 10164*ep*mtt^7*mWW^5*s^5*t - 85434*ep^2*mtt^7*mWW^5*s^5*t - 312548*ep^3*mtt^7*mWW^5*s^5*t - 588212*ep^4*mtt^7*mWW^5*s^5*t - 562936*ep^5*mtt^7*mWW^5*s^5*t - 218272*ep^6*mtt^7*mWW^5*s^5*t - 130*mtt^6*mWW^6*s^5*t + 558*ep*mtt^6*mWW^6*s^5*t - 1592*ep^2*mtt^6*mWW^6*s^5*t - 41762*ep^3*mtt^6*mWW^6*s^5*t - 134622*ep^4*mtt^6*mWW^6*s^5*t - 159700*ep^5*mtt^6*mWW^6*s^5*t - 63360*ep^6*mtt^6*mWW^6*s^5*t + 730*mtt^5*mWW^7*s^5*t + 16380*ep*mtt^5*mWW^7*s^5*t + 133874*ep^2*mtt^5*mWW^7*s^5*t + 517860*ep^3*mtt^5*mWW^7*s^5*t + 1028940*ep^4*mtt^5*mWW^7*s^5*t + 1016376*ep^5*mtt^5*mWW^7*s^5*t + 395328*ep^6*mtt^5*mWW^7*s^5*t - 252*mtt^4*mWW^8*s^5*t - 10846*ep*mtt^4*mWW^8*s^5*t - 88896*ep^2*mtt^4*mWW^8*s^5*t - 318194*ep^3*mtt^4*mWW^8*s^5*t - 586236*ep^4*mtt^4*mWW^8*s^5*t - 550584*ep^5*mtt^4*mWW^8*s^5*t - 210384*ep^6*mtt^4*mWW^8*s^5*t - 70*mtt^3*mWW^9*s^5*t + 1380*ep*mtt^3*mWW^9*s^5*t + 3386*ep^2*mtt^3*mWW^9*s^5*t - 31228*ep^3*mtt^3*mWW^9*s^5*t - 135796*ep^4*mtt^3*mWW^9*s^5*t - 186584*ep^5*mtt^3*mWW^9*s^5*t - 85344*ep^6*mtt^3*mWW^9*s^5*t - 114*mtt^2*mWW^10*s^5*t - 782*ep*mtt^2*mWW^10*s^5*t + 6060*ep^2*mtt^2*mWW^10*s^5*t + 60146*ep^3*mtt^2*mWW^10*s^5*t + 174526*ep^4*mtt^2*mWW^10*s^5*t + 213108*ep^5*mtt^2*mWW^10*s^5*t + 94592*ep^6*mtt^2*mWW^10*s^5*t + 46*mtt*mWW^11*s^5*t + 140*ep*mtt*mWW^11*s^5*t - 898*ep^2*mtt*mWW^11*s^5*t - 8732*ep^3*mtt*mWW^11*s^5*t - 26980*ep^4*mtt*mWW^11*s^5*t - 35400*ep^5*mtt*mWW^11*s^5*t - 16832*ep^6*mtt*mWW^11*s^5*t + 13*ep*mWW^12*s^5*t - 553*ep^2*mWW^12*s^5*t - 3543*ep^3*mWW^12*s^5*t - 7967*ep^4*mWW^12*s^5*t - 7798*ep^5*mWW^12*s^5*t - 2808*ep^6*mWW^12*s^5*t - 3021*ep*mtt^7*mWW^4*s^6*t - 29353*ep^2*mtt^7*mWW^4*s^6*t - 113565*ep^3*mtt^7*mWW^4*s^6*t - 218511*ep^4*mtt^7*mWW^4*s^6*t - 208950*ep^5*mtt^7*mWW^4*s^6*t - 79400*ep^6*mtt^7*mWW^4*s^6*t + 182*mtt^6*mWW^5*s^6*t + 7647*ep*mtt^6*mWW^5*s^6*t + 58997*ep^2*mtt^6*mWW^5*s^6*t + 198079*ep^3*mtt^6*mWW^5*s^6*t + 342341*ep^4*mtt^6*mWW^5*s^6*t + 302714*ep^5*mtt^6*mWW^5*s^6*t + 109800*ep^6*mtt^6*mWW^5*s^6*t + 36*mtt^5*mWW^6*s^6*t + 687*ep*mtt^5*mWW^6*s^6*t + 15989*ep^2*mtt^5*mWW^6*s^6*t + 98899*ep^3*mtt^5*mWW^6*s^6*t + 251135*ep^4*mtt^5*mWW^6*s^6*t + 283646*ep^5*mtt^5*mWW^6*s^6*t + 117800*ep^6*mtt^5*mWW^6*s^6*t - 342*mtt^4*mWW^7*s^6*t - 10383*ep*mtt^4*mWW^7*s^6*t - 86073*ep^2*mtt^4*mWW^7*s^6*t - 324415*ep^3*mtt^4*mWW^7*s^6*t - 627209*ep^4*mtt^4*mWW^7*s^6*t - 606290*ep^5*mtt^4*mWW^7*s^6*t - 232264*ep^6*mtt^4*mWW^7*s^6*t + 222*mtt^3*mWW^8*s^6*t + 7435*ep*mtt^3*mWW^8*s^6*t + 51571*ep^2*mtt^3*mWW^8*s^6*t + 151759*ep^3*mtt^3*mWW^8*s^6*t + 220719*ep^4*mtt^3*mWW^8*s^6*t + 157678*ep^5*mtt^3*mWW^8*s^6*t + 45128*ep^6*mtt^3*mWW^8*s^6*t - 152*mtt^2*mWW^9*s^6*t - 2927*ep*mtt^2*mWW^9*s^6*t - 12625*ep^2*mtt^2*mWW^9*s^6*t - 5675*ep^3*mtt^2*mWW^9*s^6*t + 61153*ep^4*mtt^2*mWW^9*s^6*t + 116890*ep^5*mtt^2*mWW^9*s^6*t + 61832*ep^6*mtt^2*mWW^9*s^6*t + 54*mtt*mWW^10*s^6*t + 519*ep*mtt*mWW^10*s^6*t + 2005*ep^2*mtt*mWW^10*s^6*t - 1297*ep^3*mtt*mWW^10*s^6*t - 21083*ep^4*mtt*mWW^10*s^6*t - 37550*ep^5*mtt*mWW^10*s^6*t - 20072*ep^6*mtt*mWW^10*s^6*t + 43*ep*mWW^11*s^6*t - 511*ep^2*mWW^11*s^6*t - 3785*ep^3*mWW^11*s^6*t - 8545*ep^4*mWW^11*s^6*t - 8138*ep^5*mWW^11*s^6*t - 2824*ep^6*mWW^11*s^6*t + 1851*ep*mtt^6*mWW^4*s^7*t + 17071*ep^2*mtt^6*mWW^4*s^7*t + 62499*ep^3*mtt^6*mWW^4*s^7*t + 113681*ep^4*mtt^6*mWW^4*s^7*t + 102858*ep^5*mtt^6*mWW^4*s^7*t + 37080*ep^6*mtt^6*mWW^4*s^7*t - 98*mtt^5*mWW^5*s^7*t - 3732*ep*mtt^5*mWW^5*s^7*t - 27726*ep^2*mtt^5*mWW^5*s^7*t - 87572*ep^3*mtt^5*mWW^5*s^7*t - 138208*ep^4*mtt^5*mWW^5*s^7*t - 108520*ep^5*mtt^5*mWW^5*s^7*t - 34320*ep^6*mtt^5*mWW^5*s^7*t - 8*mtt^4*mWW^6*s^7*t - 774*ep*mtt^4*mWW^6*s^7*t - 9592*ep^2*mtt^4*mWW^6*s^7*t - 48778*ep^3*mtt^4*mWW^6*s^7*t - 117200*ep^4*mtt^4*mWW^6*s^7*t - 131696*ep^5*mtt^4*mWW^6*s^7*t - 55600*ep^6*mtt^4*mWW^6*s^7*t + 100*mtt^3*mWW^7*s^7*t + 4224*ep*mtt^3*mWW^7*s^7*t + 33826*ep^2*mtt^3*mWW^7*s^7*t + 117332*ep^3*mtt^3*mWW^7*s^7*t + 206666*ep^4*mtt^3*mWW^7*s^7*t + 182380*ep^5*mtt^3*mWW^7*s^7*t + 64304*ep^6*mtt^3*mWW^7*s^7*t - 104*mtt^2*mWW^8*s^7*t - 3247*ep*mtt^2*mWW^8*s^7*t - 22637*ep^2*mtt^2*mWW^8*s^7*t - 63275*ep^3*mtt^2*mWW^8*s^7*t - 78787*ep^4*mtt^2*mWW^8*s^7*t - 38358*ep^5*mtt^2*mWW^8*s^7*t - 2824*ep^6*mtt^2*mWW^8*s^7*t + 46*mtt*mWW^9*s^7*t + 952*ep*mtt*mWW^9*s^7*t + 6688*ep^2*mtt*mWW^9*s^7*t + 17396*ep^3*mtt*mWW^9*s^7*t + 15266*ep^4*mtt*mWW^9*s^7*t - 2700*ep^5*mtt*mWW^9*s^7*t - 6784*ep^6*mtt*mWW^9*s^7*t + 22*ep*mWW^10*s^7*t - 574*ep^2*mWW^10*s^7*t - 3490*ep^3*mWW^10*s^7*t - 7050*ep^4*mWW^10*s^7*t - 6012*ep^5*mWW^10*s^7*t - 1856*ep^6*mWW^10*s^7*t - 747*ep*mtt^5*mWW^4*s^8*t - 6675*ep^2*mtt^5*mWW^4*s^8*t - 23267*ep^3*mtt^5*mWW^4*s^8*t - 39685*ep^4*mtt^5*mWW^4*s^8*t - 33250*ep^5*mtt^5*mWW^4*s^8*t - 11000*ep^6*mtt^5*mWW^4*s^8*t + 30*mtt^4*mWW^5*s^8*t + 1137*ep*mtt^4*mWW^5*s^8*t + 9067*ep^2*mtt^4*mWW^5*s^8*t + 29681*ep^3*mtt^4*mWW^5*s^8*t + 46695*ep^4*mtt^4*mWW^5*s^8*t + 34966*ep^5*mtt^4*mWW^5*s^8*t + 9992*ep^6*mtt^4*mWW^5*s^8*t + 2*mtt^3*mWW^6*s^8*t + 345*ep*mtt^3*mWW^6*s^8*t + 2695*ep^2*mtt^3*mWW^6*s^8*t + 10089*ep^3*mtt^3*mWW^6*s^8*t + 20927*ep^4*mtt^3*mWW^6*s^8*t + 22206*ep^5*mtt^3*mWW^6*s^8*t + 9208*ep^6*mtt^3*mWW^6*s^8*t - 22*mtt^2*mWW^7*s^8*t - 1301*ep*mtt^2*mWW^7*s^8*t - 10915*ep^2*mtt^2*mWW^7*s^8*t - 36805*ep^3*mtt^2*mWW^7*s^8*t - 59847*ep^4*mtt^2*mWW^7*s^8*t - 46686*ep^5*mtt^2*mWW^7*s^8*t - 14008*ep^6*mtt^2*mWW^7*s^8*t + 22*mtt*mWW^8*s^8*t + 778*ep*mtt*mWW^8*s^8*t + 6564*ep^2*mtt*mWW^8*s^8*t + 21586*ep^3*mtt*mWW^8*s^8*t + 32374*ep^4*mtt*mWW^8*s^8*t + 21652*ep^5*mtt*mWW^8*s^8*t + 4960*ep^6*mtt*mWW^8*s^8*t - 20*ep*mWW^9*s^8*t - 640*ep^2*mWW^9*s^8*t - 3012*ep^3*mWW^9*s^8*t - 5456*ep^4*mWW^9*s^8*t - 4264*ep^5*mWW^9*s^8*t - 1200*ep^6*mWW^9*s^8*t + 183*ep*mtt^4*mWW^4*s^9*t + 1655*ep^2*mtt^4*mWW^4*s^9*t + 5679*ep^3*mtt^4*mWW^4*s^9*t + 9297*ep^4*mtt^4*mWW^4*s^9*t + 7290*ep^5*mtt^4*mWW^4*s^9*t + 2200*ep^6*mtt^4*mWW^4*s^9*t - 4*mtt^3*mWW^5*s^9*t - 186*ep*mtt^3*mWW^5*s^9*t - 1800*ep^2*mtt^3*mWW^5*s^9*t - 6646*ep^3*mtt^3*mWW^5*s^9*t - 11396*ep^4*mtt^3*mWW^5*s^9*t - 9152*ep^5*mtt^3*mWW^5*s^9*t - 2784*ep^6*mtt^3*mWW^5*s^9*t - 108*ep*mtt^2*mWW^6*s^9*t - 890*ep^2*mtt^2*mWW^6*s^9*t - 2928*ep^3*mtt^2*mWW^6*s^9*t - 4782*ep^4*mtt^2*mWW^6*s^9*t - 3852*ep^5*mtt^2*mWW^6*s^9*t - 1216*ep^6*mtt^2*mWW^6*s^9*t + 4*mtt*mWW^7*s^9*t + 266*ep*mtt*mWW^7*s^9*t + 2488*ep^2*mtt*mWW^7*s^9*t + 8918*ep^3*mtt*mWW^7*s^9*t + 14996*ep^4*mtt*mWW^7*s^9*t + 11888*ep^5*mtt*mWW^7*s^9*t + 3584*ep^6*mtt*mWW^7*s^9*t - 27*ep*mWW^8*s^9*t - 429*ep^2*mWW^8*s^9*t - 1823*ep^3*mWW^8*s^9*t - 3251*ep^4*mWW^8*s^9*t - 2590*ep^5*mWW^8*s^9*t - 760*ep^6*mWW^8*s^9*t - 21*ep*mtt^3*mWW^4*s^10*t - 203*ep^2*mtt^3*mWW^4*s^10*t - 721*ep^3*mtt^3*mWW^4*s^10*t - 1197*ep^4*mtt^3*mWW^4*s^10*t - 938*ep^5*mtt^3*mWW^4*s^10*t - 280*ep^6*mtt^3*mWW^4*s^10*t + 9*ep*mtt^2*mWW^5*s^10*t + 119*ep^2*mtt^2*mWW^5*s^10*t + 493*ep^3*mtt^2*mWW^5*s^10*t + 897*ep^4*mtt^2*mWW^5*s^10*t + 746*ep^5*mtt^2*mWW^5*s^10*t + 232*ep^6*mtt^2*mWW^5*s^10*t + 21*ep*mtt*mWW^6*s^10*t + 203*ep^2*mtt*mWW^6*s^10*t + 721*ep^3*mtt*mWW^6*s^10*t + 1197*ep^4*mtt*mWW^6*s^10*t + 938*ep^5*mtt*mWW^6*s^10*t + 280*ep^6*mtt*mWW^6*s^10*t - 9*ep*mWW^7*s^10*t - 119*ep^2*mWW^7*s^10*t - 493*ep^3*mWW^7*s^10*t - 897*ep^4*mWW^7*s^10*t - 746*ep^5*mWW^7*s^10*t - 232*ep^6*mWW^7*s^10*t + 36*ep*mtt^13*mWW^3*t^2 + 408*ep^2*mtt^13*mWW^3*t^2 + 1780*ep^3*mtt^13*mWW^3*t^2 + 3776*ep^4*mtt^13*mWW^3*t^2 + 3920*ep^5*mtt^13*mWW^3*t^2 + 1600*ep^6*mtt^13*mWW^3*t^2 - 2*mtt^12*mWW^4*t^2 - 162*ep*mtt^12*mWW^4*t^2 - 1702*ep^2*mtt^12*mWW^4*t^2 - 7334*ep^3*mtt^12*mWW^4*t^2 - 15656*ep^4*mtt^12*mWW^4*t^2 - 16504*ep^5*mtt^12*mWW^4*t^2 - 6880*ep^6*mtt^12*mWW^4*t^2 - 26*mtt^11*mWW^5*t^2 - 138*ep*mtt^11*mWW^5*t^2 + 562*ep^2*mtt^11*mWW^5*t^2 + 5730*ep^3*mtt^11*mWW^5*t^2 + 16120*ep^4*mtt^11*mWW^5*t^2 + 19752*ep^5*mtt^11*mWW^5*t^2 + 9120*ep^6*mtt^11*mWW^5*t^2 + 62*mtt^10*mWW^6*t^2 + 558*ep*mtt^10*mWW^6*t^2 + 1394*ep^2*mtt^10*mWW^6*t^2 - 974*ep^3*mtt^10*mWW^6*t^2 - 9608*ep^4*mtt^10*mWW^6*t^2 - 14872*ep^5*mtt^10*mWW^6*t^2 - 7520*ep^6*mtt^10*mWW^6*t^2 + 126*mtt^9*mWW^7*t^2 + 2118*ep*mtt^9*mWW^7*t^2 + 13978*ep^2*mtt^9*mWW^7*t^2 + 46594*ep^3*mtt^9*mWW^7*t^2 + 83352*ep^4*mtt^9*mWW^7*t^2 + 76328*ep^5*mtt^9*mWW^7*t^2 + 28064*ep^6*mtt^9*mWW^7*t^2 - 510*mtt^8*mWW^8*t^2 - 7326*ep*mtt^8*mWW^8*t^2 - 42738*ep^2*mtt^8*mWW^8*t^2 - 129810*ep^3*mtt^8*mWW^8*t^2 - 216696*ep^4*mtt^8*mWW^8*t^2 - 188520*ep^5*mtt^8*mWW^8*t^2 - 66720*ep^6*mtt^8*mWW^8*t^2 + 562*mtt^7*mWW^9*t^2 + 7842*ep*mtt^7*mWW^9*t^2 + 44662*ep^2*mtt^7*mWW^9*t^2 + 133414*ep^3*mtt^7*mWW^9*t^2 + 220776*ep^4*mtt^7*mWW^9*t^2 + 191864*ep^5*mtt^7*mWW^9*t^2 + 68320*ep^6*mtt^7*mWW^9*t^2 - 214*mtt^6*mWW^10*t^2 - 2982*ep*mtt^6*mWW^10*t^2 - 17082*ep^2*mtt^6*mWW^10*t^2 - 51770*ep^3*mtt^6*mWW^10*t^2 - 87640*ep^4*mtt^6*mWW^10*t^2 - 78472*ep^5*mtt^6*mWW^10*t^2 - 28960*ep^6*mtt^6*mWW^10*t^2 - 22*mtt^5*mWW^11*t^2 - 258*ep*mtt^5*mWW^11*t^2 - 1114*ep^2*mtt^5*mWW^11*t^2 - 2046*ep^3*mtt^5*mWW^11*t^2 - 952*ep^4*mtt^5*mWW^11*t^2 + 1512*ep^5*mtt^5*mWW^11*t^2 + 1440*ep^6*mtt^5*mWW^11*t^2 + 24*mtt^4*mWW^12*t^2 + 312*ep*mtt^4*mWW^12*t^2 + 1632*ep^2*mtt^4*mWW^12*t^2 + 4416*ep^3*mtt^4*mWW^12*t^2 + 6528*ep^4*mtt^4*mWW^12*t^2 + 4992*ep^5*mtt^4*mWW^12*t^2 + 1536*ep^6*mtt^4*mWW^12*t^2 - 354*ep*mtt^12*mWW^3*s*t^2 - 4040*ep^2*mtt^12*mWW^3*s*t^2 - 17774*ep^3*mtt^12*mWW^3*s*t^2 - 38064*ep^4*mtt^12*mWW^3*s*t^2 - 39928*ep^5*mtt^12*mWW^3*s*t^2 - 16480*ep^6*mtt^12*mWW^3*s*t^2 + 24*mtt^11*mWW^4*s*t^2 + 1296*ep*mtt^11*mWW^4*s*t^2 + 13134*ep^2*mtt^11*mWW^4*s*t^2 + 56532*ep^3*mtt^11*mWW^4*s*t^2 + 122026*ep^4*mtt^11*mWW^4*s*t^2 + 130908*ep^5*mtt^11*mWW^4*s*t^2 + 55760*ep^6*mtt^11*mWW^4*s*t^2 + 208*mtt^10*mWW^5*s*t^2 + 1910*ep*mtt^10*mWW^5*s*t^2 + 4590*ep^2*mtt^10*mWW^5*s*t^2 - 6634*ep^3*mtt^10*mWW^5*s*t^2 - 47406*ep^4*mtt^10*mWW^5*s*t^2 - 75916*ep^5*mtt^10*mWW^5*s*t^2 - 40912*ep^6*mtt^10*mWW^5*s*t^2 - 378*mtt^9*mWW^6*s*t^2 - 4232*ep*mtt^9*mWW^6*s*t^2 - 18252*ep^2*mtt^9*mWW^6*s*t^2 - 38364*ep^3*mtt^9*mWW^6*s*t^2 - 39338*ep^4*mtt^9*mWW^6*s*t^2 - 15052*ep^5*mtt^9*mWW^6*s*t^2 + 1136*ep^6*mtt^9*mWW^6*s*t^2 - 1084*mtt^8*mWW^7*s*t^2 - 15522*ep*mtt^8*mWW^7*s*t^2 - 89622*ep^2*mtt^8*mWW^7*s*t^2 - 266730*ep^3*mtt^8*mWW^7*s*t^2 - 430582*ep^4*mtt^8*mWW^7*s*t^2 - 356124*ep^5*mtt^8*mWW^7*s*t^2 - 117136*ep^6*mtt^8*mWW^7*s*t^2 + 2474*mtt^7*mWW^8*s*t^2 + 32152*ep*mtt^7*mWW^8*s*t^2 + 169836*ep^2*mtt^7*mWW^8*s*t^2 + 470444*ep^3*mtt^7*mWW^8*s*t^2 + 722234*ep^4*mtt^7*mWW^8*s*t^2 + 581484*ep^5*mtt^7*mWW^8*s*t^2 + 190736*ep^6*mtt^7*mWW^8*s*t^2 - 240*mtt^6*mWW^9*s*t^2 - 18*ep*mtt^6*mWW^9*s*t^2 + 16778*ep^2*mtt^6*mWW^9*s*t^2 + 89550*ep^3*mtt^6*mWW^9*s*t^2 + 193358*ep^4*mtt^6*mWW^9*s*t^2 + 191196*ep^5*mtt^6*mWW^9*s*t^2 + 71696*ep^6*mtt^6*mWW^9*s*t^2 - 2534*mtt^5*mWW^10*s*t^2 - 36232*ep*mtt^5*mWW^10*s*t^2 - 209708*ep^2*mtt^5*mWW^10*s*t^2 - 629604*ep^3*mtt^5*mWW^10*s*t^2 - 1035070*ep^4*mtt^5*mWW^10*s*t^2 - 883940*ep^5*mtt^5*mWW^10*s*t^2 - 306352*ep^6*mtt^5*mWW^10*s*t^2 + 1812*mtt^4*mWW^11*s*t^2 + 24780*ep*mtt^4*mWW^11*s*t^2 + 138174*ep^2*mtt^4*mWW^11*s*t^2 + 404096*ep^3*mtt^4*mWW^11*s*t^2 + 654862*ep^4*mtt^4*mWW^11*s*t^2 + 557476*ep^5*mtt^4*mWW^11*s*t^2 + 194480*ep^6*mtt^4*mWW^11*s*t^2 - 162*mtt^3*mWW^12*s*t^2 - 2200*ep*mtt^3*mWW^12*s*t^2 - 12546*ep^2*mtt^3*mWW^12*s*t^2 - 38848*ep^3*mtt^3*mWW^12*s*t^2 - 68604*ep^4*mtt^3*mWW^12*s*t^2 - 64792*ep^5*mtt^3*mWW^12*s*t^2 - 25248*ep^6*mtt^3*mWW^12*s*t^2 - 120*mtt^2*mWW^13*s*t^2 - 1580*ep*mtt^2*mWW^13*s*t^2 - 8344*ep^2*mtt^2*mWW^13*s*t^2 - 22668*ep^3*mtt^2*mWW^13*s*t^2 - 33416*ep^4*mtt^2*mWW^13*s*t^2 - 25312*ep^5*mtt^2*mWW^13*s*t^2 - 7680*ep^6*mtt^2*mWW^13*s*t^2 + 1215*ep*mtt^11*mWW^3*s^2*t^2 + 13779*ep^2*mtt^11*mWW^3*s^2*t^2 + 61047*ep^3*mtt^11*mWW^3*s^2*t^2 + 133037*ep^4*mtt^11*mWW^3*s^2*t^2 + 142978*ep^5*mtt^11*mWW^3*s^2*t^2 + 60680*ep^6*mtt^11*mWW^3*s^2*t^2 - 124*mtt^10*mWW^4*s^2*t^2 - 2324*ep*mtt^10*mWW^4*s^2*t^2 - 16836*ep^2*mtt^10*mWW^4*s^2*t^2 - 67708*ep^3*mtt^10*mWW^4*s^2*t^2 - 159360*ep^4*mtt^10*mWW^4*s^2*t^2 - 199088*ep^5*mtt^10*mWW^4*s^2*t^2 - 99952*ep^6*mtt^10*mWW^4*s^2*t^2 - 678*mtt^9*mWW^5*s^2*t^2 - 15748*ep*mtt^9*mWW^5*s^2*t^2 - 126344*ep^2*mtt^9*mWW^5*s^2*t^2 - 466136*ep^3*mtt^9*mWW^5*s^2*t^2 - 858722*ep^4*mtt^9*mWW^5*s^2*t^2 - 760948*ep^5*mtt^9*mWW^5*s^2*t^2 - 254016*ep^6*mtt^9*mWW^5*s^2*t^2 + 1168*mtt^8*mWW^6*s^2*t^2 + 26686*ep*mtt^8*mWW^6*s^2*t^2 + 216090*ep^2*mtt^8*mWW^6*s^2*t^2 + 824342*ep^3*mtt^8*mWW^6*s^2*t^2 + 1611358*ep^4*mtt^8*mWW^6*s^2*t^2 + 1563252*ep^5*mtt^8*mWW^6*s^2*t^2 + 596800*ep^6*mtt^8*mWW^6*s^2*t^2 + 2952*mtt^7*mWW^7*s^2*t^2 + 33720*ep*mtt^7*mWW^7*s^2*t^2 + 144872*ep^2*mtt^7*mWW^7*s^2*t^2 + 286104*ep^3*mtt^7*mWW^7*s^2*t^2 + 224888*ep^4*mtt^7*mWW^7*s^2*t^2 - 25928*ep^5*mtt^7*mWW^7*s^2*t^2 - 91536*ep^6*mtt^7*mWW^7*s^2*t^2 - 5078*mtt^6*mWW^8*s^2*t^2 - 66860*ep*mtt^6*mWW^8*s^2*t^2 - 361672*ep^2*mtt^6*mWW^8*s^2*t^2 - 1024000*ep^3*mtt^6*mWW^8*s^2*t^2 - 1584418*ep^4*mtt^6*mWW^8*s^2*t^2 - 1258228*ep^5*mtt^6*mWW^8*s^2*t^2 - 396096*ep^6*mtt^6*mWW^8*s^2*t^2 - 1758*mtt^5*mWW^9*s^2*t^2 - 22156*ep*mtt^5*mWW^9*s^2*t^2 - 104324*ep^2*mtt^5*mWW^9*s^2*t^2 - 238280*ep^3*mtt^5*mWW^9*s^2*t^2 - 280958*ep^4*mtt^5*mWW^9*s^2*t^2 - 162108*ep^5*mtt^5*mWW^9*s^2*t^2 - 35264*ep^6*mtt^5*mWW^9*s^2*t^2 + 6308*mtt^4*mWW^10*s^2*t^2 + 81122*ep*mtt^4*mWW^10*s^2*t^2 + 417498*ep^2*mtt^4*mWW^10*s^2*t^2 + 1112082*ep^3*mtt^4*mWW^10*s^2*t^2 + 1628306*ep^4*mtt^4*mWW^10*s^2*t^2 + 1249100*ep^5*mtt^4*mWW^10*s^2*t^2 + 393216*ep^6*mtt^4*mWW^10*s^2*t^2 - 2956*mtt^3*mWW^11*s^2*t^2 - 38099*ep*mtt^3*mWW^11*s^2*t^2 - 197095*ep^2*mtt^3*mWW^11*s^2*t^2 - 527043*ep^3*mtt^3*mWW^11*s^2*t^2 - 772229*ep^4*mtt^3*mWW^11*s^2*t^2 - 592010*ep^5*mtt^3*mWW^11*s^2*t^2 - 186744*ep^6*mtt^3*mWW^11*s^2*t^2 + 62*mtt^2*mWW^12*s^2*t^2 + 1380*ep*mtt^2*mWW^12*s^2*t^2 + 9944*ep^2*mtt^2*mWW^12*s^2*t^2 + 31848*ep^3*mtt^2*mWW^12*s^2*t^2 + 50186*ep^4*mtt^2*mWW^12*s^2*t^2 + 38660*ep^5*mtt^2*mWW^12*s^2*t^2 + 11888*ep^6*mtt^2*mWW^12*s^2*t^2 + 104*mtt*mWW^13*s^2*t^2 + 1068*ep*mtt*mWW^13*s^2*t^2 + 4120*ep^2*mtt*mWW^13*s^2*t^2 + 7828*ep^3*mtt*mWW^13*s^2*t^2 + 8000*ep^4*mtt*mWW^13*s^2*t^2 + 4352*ep^5*mtt*mWW^13*s^2*t^2 + 1024*ep^6*mtt*mWW^13*s^2*t^2 - 4*ep*mWW^14*s^2*t^2 - 32*ep^2*mWW^14*s^2*t^2 - 84*ep^3*mWW^14*s^2*t^2 - 88*ep^4*mWW^14*s^2*t^2 - 32*ep^5*mWW^14*s^2*t^2 - 1587*ep*mtt^10*mWW^3*s^3*t^2 - 16895*ep^2*mtt^10*mWW^3*s^3*t^2 - 75227*ep^3*mtt^10*mWW^3*s^3*t^2 - 173377*ep^4*mtt^10*mWW^3*s^3*t^2 - 202154*ep^5*mtt^10*mWW^3*s^3*t^2 - 93640*ep^6*mtt^10*mWW^3*s^3*t^2 + 364*mtt^9*mWW^4*s^3*t^2 - 4572*ep*mtt^9*mWW^4*s^3*t^2 - 86112*ep^2*mtt^9*mWW^4*s^3*t^2 - 403604*ep^3*mtt^9*mWW^4*s^3*t^2 - 804180*ep^4*mtt^9*mWW^4*s^3*t^2 - 707896*ep^5*mtt^9*mWW^4*s^3*t^2 - 216736*ep^6*mtt^9*mWW^4*s^3*t^2 + 1210*mtt^8*mWW^5*s^3*t^2 + 56981*ep*mtt^8*mWW^5*s^3*t^2 + 565191*ep^2*mtt^8*mWW^5*s^3*t^2 + 2325989*ep^3*mtt^8*mWW^5*s^3*t^2 + 4646799*ep^4*mtt^8*mWW^5*s^3*t^2 + 4465982*ep^5*mtt^8*mWW^5*s^3*t^2 + 1650296*ep^6*mtt^8*mWW^5*s^3*t^2 - 2250*mtt^7*mWW^6*s^3*t^2 - 75749*ep*mtt^7*mWW^6*s^3*t^2 - 696235*ep^2*mtt^7*mWW^6*s^3*t^2 - 2820269*ep^3*mtt^7*mWW^6*s^3*t^2 - 5715707*ep^4*mtt^7*mWW^6*s^3*t^2 - 5690326*ep^5*mtt^7*mWW^6*s^3*t^2 - 2219096*ep^6*mtt^7*mWW^6*s^3*t^2 - 3822*mtt^6*mWW^7*s^3*t^2 - 46655*ep*mtt^6*mWW^7*s^3*t^2 - 237525*ep^2*mtt^6*mWW^7*s^3*t^2 - 595055*ep^3*mtt^6*mWW^7*s^3*t^2 - 689125*ep^4*mtt^6*mWW^7*s^3*t^2 - 239042*ep^5*mtt^6*mWW^7*s^3*t^2 + 78184*ep^6*mtt^6*mWW^7*s^3*t^2 + 5504*mtt^5*mWW^8*s^3*t^2 + 104545*ep*mtt^5*mWW^8*s^3*t^2 + 785603*ep^2*mtt^5*mWW^8*s^3*t^2 + 2862749*ep^3*mtt^5*mWW^8*s^3*t^2 + 5358037*ep^4*mtt^5*mWW^8*s^3*t^2 + 4949922*ep^5*mtt^5*mWW^8*s^3*t^2 + 1783240*ep^6*mtt^5*mWW^8*s^3*t^2 + 2982*mtt^4*mWW^9*s^3*t^2 + 8453*ep*mtt^4*mWW^9*s^3*t^2 - 166161*ep^2*mtt^4*mWW^9*s^3*t^2 - 1112467*ep^3*mtt^4*mWW^9*s^3*t^2 - 2715661*ep^4*mtt^4*mWW^9*s^3*t^2 - 2952018*ep^5*mtt^4*mWW^9*s^3*t^2 - 1201240*ep^6*mtt^4*mWW^9*s^3*t^2 - 5682*mtt^3*mWW^10*s^3*t^2 - 62855*ep*mtt^3*mWW^10*s^3*t^2 - 257013*ep^2*mtt^3*mWW^10*s^3*t^2 - 457535*ep^3*mtt^3*mWW^10*s^3*t^2 - 259273*ep^4*mtt^3*mWW^10*s^3*t^2 + 165358*ep^5*mtt^3*mWW^10*s^3*t^2 + 176824*ep^6*mtt^3*mWW^10*s^3*t^2 + 1614*mtt^2*mWW^11*s^3*t^2 + 22002*ep*mtt^2*mWW^11*s^3*t^2 + 121816*ep^2*mtt^2*mWW^11*s^3*t^2 + 332162*ep^3*mtt^2*mWW^11*s^3*t^2 + 459122*ep^4*mtt^2*mWW^11*s^3*t^2 + 301492*ep^5*mtt^2*mWW^11*s^3*t^2 + 71616*ep^6*mtt^2*mWW^11*s^3*t^2 + 96*mtt*mWW^12*s^3*t^2 - 633*ep*mtt*mWW^12*s^3*t^2 - 14739*ep^2*mtt*mWW^12*s^3*t^2 - 66589*ep^3*mtt*mWW^12*s^3*t^2 - 126269*ep^4*mtt*mWW^12*s^3*t^2 - 109314*ep^5*mtt*mWW^12*s^3*t^2 - 35720*ep^6*mtt*mWW^12*s^3*t^2 - 16*mWW^13*s^3*t^2 + 70*ep*mWW^13*s^3*t^2 + 2070*ep^2*mWW^13*s^3*t^2 + 9846*ep^3*mWW^13*s^3*t^2 + 19634*ep^4*mWW^13*s^3*t^2 + 17996*ep^5*mWW^13*s^3*t^2 + 6272*ep^6*mWW^13*s^3*t^2 - 681*ep*mtt^9*mWW^3*s^4*t^2 - 12925*ep^2*mtt^9*mWW^3*s^4*t^2 - 58737*ep^3*mtt^9*mWW^3*s^4*t^2 - 96339*ep^4*mtt^9*mWW^3*s^4*t^2 - 46494*ep^5*mtt^9*mWW^3*s^4*t^2 + 9160*ep^6*mtt^9*mWW^3*s^4*t^2 - 672*mtt^8*mWW^4*s^4*t^2 + 23790*ep*mtt^8*mWW^4*s^4*t^2 + 344558*ep^2*mtt^8*mWW^4*s^4*t^2 + 1578894*ep^3*mtt^8*mWW^4*s^4*t^2 + 3260514*ep^4*mtt^8*mWW^4*s^4*t^2 + 3125220*ep^5*mtt^8*mWW^4*s^4*t^2 + 1123456*ep^6*mtt^8*mWW^4*s^4*t^2 - 1340*mtt^7*mWW^5*s^4*t^2 - 105029*ep*mtt^7*mWW^5*s^4*t^2 - 1118853*ep^2*mtt^7*mWW^5*s^4*t^2 - 4750821*ep^3*mtt^7*mWW^5*s^4*t^2 - 9703199*ep^4*mtt^7*mWW^5*s^4*t^2 - 9522174*ep^5*mtt^7*mWW^5*s^4*t^2 - 3602200*ep^6*mtt^7*mWW^5*s^4*t^2 + 2704*mtt^6*mWW^6*s^4*t^2 + 97635*ep*mtt^6*mWW^6*s^4*t^2 + 895743*ep^2*mtt^6*mWW^6*s^4*t^2 + 3639571*ep^3*mtt^6*mWW^6*s^4*t^2 + 7457129*ep^4*mtt^6*mWW^6*s^4*t^2 + 7541498*ep^5*mtt^6*mWW^6*s^4*t^2 + 2994744*ep^6*mtt^6*mWW^6*s^4*t^2 + 2676*mtt^5*mWW^7*s^4*t^2 + 72757*ep*mtt^5*mWW^7*s^4*t^2 + 674689*ep^2*mtt^5*mWW^7*s^4*t^2 + 2690317*ep^3*mtt^5*mWW^7*s^4*t^2 + 5152411*ep^4*mtt^5*mWW^7*s^4*t^2 + 4670342*ep^5*mtt^5*mWW^7*s^4*t^2 + 1595672*ep^6*mtt^5*mWW^7*s^4*t^2 - 2988*mtt^4*mWW^8*s^4*t^2 - 119501*ep*mtt^4*mWW^8*s^4*t^2 - 1192761*ep^2*mtt^4*mWW^8*s^4*t^2 - 4991629*ep^3*mtt^4*mWW^8*s^4*t^2 - 10152267*ep^4*mtt^4*mWW^8*s^4*t^2 - 9956638*ep^5*mtt^4*mWW^8*s^4*t^2 - 3772744*ep^6*mtt^4*mWW^8*s^4*t^2 - 2436*mtt^3*mWW^9*s^4*t^2 + 11149*ep*mtt^3*mWW^9*s^4*t^2 + 345593*ep^2*mtt^3*mWW^9*s^4*t^2 + 1867949*ep^3*mtt^3*mWW^9*s^4*t^2 + 4345955*ep^4*mtt^3*mWW^9*s^4*t^2 + 4683862*ep^5*mtt^3*mWW^9*s^4*t^2 + 1915320*ep^6*mtt^3*mWW^9*s^4*t^2 + 2344*mtt^2*mWW^10*s^4*t^2 + 27193*ep*mtt^2*mWW^10*s^4*t^2 + 128261*ep^2*mtt^2*mWW^10*s^4*t^2 + 261777*ep^3*mtt^2*mWW^10*s^4*t^2 + 150083*ep^4*mtt^2*mWW^10*s^4*t^2 - 154754*ep^5*mtt^2*mWW^10*s^4*t^2 - 157080*ep^6*mtt^2*mWW^10*s^4*t^2 - 276*mtt*mWW^11*s^4*t^2 - 8412*ep*mtt*mWW^11*s^4*t^2 - 78328*ep^2*mtt*mWW^11*s^4*t^2 - 296668*ep^3*mtt*mWW^11*s^4*t^2 - 528460*ep^4*mtt*mWW^11*s^4*t^2 - 444320*ep^5*mtt*mWW^11*s^4*t^2 - 142336*ep^6*mtt*mWW^11*s^4*t^2 - 12*mWW^12*s^4*t^2 + 1099*ep*mWW^12*s^4*t^2 + 14023*ep^2*mWW^12*s^4*t^2 + 59347*ep^3*mWW^12*s^4*t^2 + 114173*ep^4*mWW^12*s^4*t^2 + 103458*ep^5*mWW^12*s^4*t^2 + 36008*ep^6*mWW^12*s^4*t^2 + 4905*ep*mtt^8*mWW^3*s^5*t^2 + 66945*ep^2*mtt^8*mWW^3*s^5*t^2 + 304521*ep^3*mtt^8*mWW^3*s^5*t^2 + 613391*ep^4*mtt^8*mWW^3*s^5*t^2 + 560518*ep^5*mtt^8*mWW^3*s^5*t^2 + 186680*ep^6*mtt^8*mWW^3*s^5*t^2 + 812*mtt^7*mWW^4*s^5*t^2 - 39326*ep*mtt^7*mWW^4*s^5*t^2 - 546630*ep^2*mtt^7*mWW^4*s^5*t^2 - 2503190*ep^3*mtt^7*mWW^4*s^5*t^2 - 5230366*ep^4*mtt^7*mWW^4*s^5*t^2 - 5122756*ep^5*mtt^7*mWW^4*s^5*t^2 - 1903968*ep^6*mtt^7*mWW^4*s^5*t^2 + 996*mtt^6*mWW^5*s^5*t^2 + 105754*ep*mtt^6*mWW^5*s^5*t^2 + 1153232*ep^2*mtt^6*mWW^5*s^5*t^2 + 4954902*ep^3*mtt^6*mWW^5*s^5*t^2 + 10229548*ep^4*mtt^6*mWW^5*s^5*t^2 + 10154192*ep^5*mtt^6*mWW^5*s^5*t^2 + 3890880*ep^6*mtt^6*mWW^5*s^5*t^2 - 1930*mtt^5*mWW^6*s^5*t^2 - 50120*ep*mtt^5*mWW^6*s^5*t^2 - 382610*ep^2*mtt^5*mWW^6*s^5*t^2 - 1445888*ep^3*mtt^5*mWW^6*s^5*t^2 - 2980668*ep^4*mtt^5*mWW^6*s^5*t^2 - 3161616*ep^5*mtt^5*mWW^6*s^5*t^2 - 1339024*ep^6*mtt^5*mWW^6*s^5*t^2 - 952*mtt^4*mWW^7*s^5*t^2 - 87896*ep*mtt^4*mWW^7*s^5*t^2 - 1011732*ep^2*mtt^4*mWW^7*s^5*t^2 - 4419880*ep^3*mtt^4*mWW^7*s^5*t^2 - 9055260*ep^4*mtt^4*mWW^7*s^5*t^2 - 8790200*ep^5*mtt^4*mWW^7*s^5*t^2 - 3260992*ep^6*mtt^4*mWW^7*s^5*t^2 + 388*mtt^3*mWW^8*s^5*t^2 + 76816*ep*mtt^3*mWW^8*s^5*t^2 + 898044*ep^2*mtt^3*mWW^8*s^5*t^2 + 4008312*ep^3*mtt^3*mWW^8*s^5*t^2 + 8500608*ep^4*mtt^3*mWW^8*s^5*t^2 + 8618872*ep^5*mtt^3*mWW^8*s^5*t^2 + 3362224*ep^6*mtt^3*mWW^8*s^5*t^2 + 1040*mtt^2*mWW^9*s^5*t^2 - 1688*ep*mtt^2*mWW^9*s^5*t^2 - 99938*ep^2*mtt^2*mWW^9*s^5*t^2 - 610908*ep^3*mtt^2*mWW^9*s^5*t^2 - 1587158*ep^4*mtt^2*mWW^9*s^5*t^2 - 1880068*ep^5*mtt^2*mWW^9*s^5*t^2 - 830416*ep^6*mtt^2*mWW^9*s^5*t^2 - 390*mtt*mWW^10*s^5*t^2 - 11442*ep*mtt*mWW^10*s^5*t^2 - 111028*ep^2*mtt*mWW^10*s^5*t^2 - 427850*ep^3*mtt*mWW^10*s^5*t^2 - 759398*ep^4*mtt*mWW^10*s^5*t^2 - 624132*ep^5*mtt*mWW^10*s^5*t^2 - 191168*ep^6*mtt*mWW^10*s^5*t^2 + 36*mWW^11*s^5*t^2 + 2997*ep*mWW^11*s^5*t^2 + 33717*ep^2*mWW^11*s^5*t^2 + 139981*ep^3*mWW^11*s^5*t^2 + 269303*ep^4*mWW^11*s^5*t^2 + 245190*ep^5*mWW^11*s^5*t^2 + 85784*ep^6*mWW^11*s^5*t^2 - 6771*ep*mtt^7*mWW^3*s^6*t^2 - 90695*ep^2*mtt^7*mWW^3*s^6*t^2 - 416171*ep^3*mtt^7*mWW^3*s^6*t^2 - 863161*ep^4*mtt^7*mWW^3*s^6*t^2 - 830522*ep^5*mtt^7*mWW^3*s^6*t^2 - 300520*ep^6*mtt^7*mWW^3*s^6*t^2 - 644*mtt^6*mWW^4*s^6*t^2 + 33204*ep*mtt^6*mWW^4*s^6*t^2 + 459756*ep^2*mtt^6*mWW^4*s^6*t^2 + 2115348*ep^3*mtt^6*mWW^4*s^6*t^2 + 4458104*ep^4*mtt^6*mWW^4*s^6*t^2 + 4419432*ep^5*mtt^6*mWW^4*s^6*t^2 + 1669440*ep^6*mtt^6*mWW^4*s^6*t^2 - 518*mtt^5*mWW^5*s^6*t^2 - 56558*ep*mtt^5*mWW^5*s^6*t^2 - 610658*ep^2*mtt^5*mWW^5*s^6*t^2 - 2627058*ep^3*mtt^5*mWW^5*s^6*t^2 - 5467624*ep^4*mtt^5*mWW^5*s^6*t^2 - 5490432*ep^5*mtt^5*mWW^5*s^6*t^2 - 2132208*ep^6*mtt^5*mWW^5*s^6*t^2 + 760*mtt^4*mWW^6*s^6*t^2 - 4912*ep*mtt^4*mWW^6*s^6*t^2 - 161668*ep^2*mtt^4*mWW^6*s^6*t^2 - 833760*ep^3*mtt^4*mWW^6*s^6*t^2 - 1733180*ep^4*mtt^4*mWW^6*s^6*t^2 - 1595256*ep^5*mtt^4*mWW^6*s^6*t^2 - 533888*ep^6*mtt^4*mWW^6*s^6*t^2 - 24*mtt^3*mWW^7*s^6*t^2 + 54167*ep*mtt^3*mWW^7*s^6*t^2 + 673043*ep^2*mtt^3*mWW^7*s^6*t^2 + 3039575*ep^3*mtt^3*mWW^7*s^6*t^2 + 6405173*ep^4*mtt^3*mWW^7*s^6*t^2 + 6397386*ep^5*mtt^3*mWW^7*s^6*t^2 + 2446872*ep^6*mtt^3*mWW^7*s^6*t^2 + 292*mtt^2*mWW^8*s^6*t^2 - 19590*ep*mtt^2*mWW^8*s^6*t^2 - 257070*ep^2*mtt^2*mWW^8*s^6*t^2 - 1220358*ep^3*mtt^2*mWW^8*s^6*t^2 - 2736510*ep^4*mtt^2*mWW^8*s^6*t^2 - 2918476*ep^5*mtt^2*mWW^8*s^6*t^2 - 1190144*ep^6*mtt^2*mWW^8*s^6*t^2 - 170*mtt*mWW^9*s^6*t^2 - 5934*ep*mtt*mWW^9*s^6*t^2 - 65450*ep^2*mtt*mWW^9*s^6*t^2 - 253650*ep^3*mtt*mWW^9*s^6*t^2 - 420460*ep^4*mtt*mWW^9*s^6*t^2 - 297184*ep^5*mtt*mWW^9*s^6*t^2 - 67136*ep^6*mtt*mWW^9*s^6*t^2 + 48*mWW^10*s^6*t^2 + 3578*ep*mWW^10*s^6*t^2 + 40966*ep^2*mWW^10*s^6*t^2 + 172522*ep^3*mWW^10*s^6*t^2 + 335130*ep^4*mWW^10*s^6*t^2 + 306860*ep^5*mWW^10*s^6*t^2 + 107584*ep^6*mWW^10*s^6*t^2 + 4575*ep*mtt^6*mWW^3*s^7*t^2 + 61931*ep^2*mtt^6*mWW^3*s^7*t^2 + 287943*ep^3*mtt^6*mWW^3*s^7*t^2 + 607893*ep^4*mtt^6*mWW^3*s^7*t^2 + 598962*ep^5*mtt^6*mWW^3*s^7*t^2 + 223720*ep^6*mtt^6*mWW^3*s^7*t^2 + 324*mtt^5*mWW^4*s^7*t^2 - 14616*ep*mtt^5*mWW^4*s^7*t^2 - 206164*ep^2*mtt^5*mWW^4*s^7*t^2 - 958192*ep^3*mtt^5*mWW^4*s^7*t^2 - 2040040*ep^4*mtt^5*mWW^4*s^7*t^2 - 2045072*ep^5*mtt^5*mWW^4*s^7*t^2 - 782368*ep^6*mtt^5*mWW^4*s^7*t^2 + 178*mtt^4*mWW^5*s^7*t^2 + 12945*ep*mtt^4*mWW^5*s^7*t^2 + 127951*ep^2*mtt^4*mWW^5*s^7*t^2 + 539289*ep^3*mtt^4*mWW^5*s^7*t^2 + 1137167*ep^4*mtt^4*mWW^5*s^7*t^2 + 1173710*ep^5*mtt^4*mWW^5*s^7*t^2 + 470776*ep^6*mtt^4*mWW^5*s^7*t^2 - 166*mtt^3*mWW^6*s^7*t^2 + 13331*ep*mtt^3*mWW^6*s^7*t^2 + 189593*ep^2*mtt^3*mWW^6*s^7*t^2 + 882411*ep^3*mtt^3*mWW^6*s^7*t^2 + 1855629*ep^4*mtt^3*mWW^6*s^7*t^2 + 1823050*ep^5*mtt^3*mWW^6*s^7*t^2 + 680648*ep^6*mtt^3*mWW^6*s^7*t^2 + 178*mtt^2*mWW^7*s^7*t^2 - 12892*ep*mtt^2*mWW^7*s^7*t^2 - 174142*ep^2*mtt^2*mWW^7*s^7*t^2 - 821052*ep^3*mtt^2*mWW^7*s^7*t^2 - 1798148*ep^4*mtt^2*mWW^7*s^7*t^2 - 1861848*ep^5*mtt^2*mWW^7*s^7*t^2 - 736304*ep^6*mtt^2*mWW^7*s^7*t^2 - 86*mtt*mWW^8*s^7*t^2 - 1015*ep*mtt*mWW^8*s^7*t^2 - 9121*ep^2*mtt*mWW^8*s^7*t^2 - 18151*ep^3*mtt*mWW^8*s^7*t^2 + 27135*ep^4*mtt*mWW^8*s^7*t^2 + 98174*ep^5*mtt*mWW^8*s^7*t^2 + 64536*ep^6*mtt*mWW^8*s^7*t^2 + 20*mWW^9*s^7*t^2 + 2280*ep*mWW^9*s^7*t^2 + 27616*ep^2*mWW^9*s^7*t^2 + 118280*ep^3*mWW^9*s^7*t^2 + 230716*ep^4*mWW^9*s^7*t^2 + 210720*ep^5*mWW^9*s^7*t^2 + 73360*ep^6*mWW^9*s^7*t^2 - 1503*ep*mtt^5*mWW^3*s^8*t^2 - 21135*ep^2*mtt^5*mWW^3*s^8*t^2 - 100743*ep^3*mtt^5*mWW^3*s^8*t^2 - 217273*ep^4*mtt^5*mWW^3*s^8*t^2 - 218666*ep^5*mtt^5*mWW^3*s^8*t^2 - 83560*ep^6*mtt^5*mWW^3*s^8*t^2 - 94*mtt^4*mWW^4*s^8*t^2 + 2752*ep*mtt^4*mWW^4*s^8*t^2 + 41412*ep^2*mtt^4*mWW^4*s^8*t^2 + 197364*ep^3*mtt^4*mWW^4*s^8*t^2 + 428890*ep^4*mtt^4*mWW^4*s^8*t^2 + 438156*ep^5*mtt^4*mWW^4*s^8*t^2 + 170656*ep^6*mtt^4*mWW^4*s^8*t^2 - 30*mtt^3*mWW^5*s^8*t^2 + 201*ep*mtt^3*mWW^5*s^8*t^2 + 8661*ep^2*mtt^3*mWW^5*s^8*t^2 + 44789*ep^3*mtt^3*mWW^5*s^8*t^2 + 89401*ep^4*mtt^3*mWW^5*s^8*t^2 + 77210*ep^5*mtt^3*mWW^5*s^8*t^2 + 23784*ep^6*mtt^3*mWW^5*s^8*t^2 + 42*mtt^2*mWW^6*s^8*t^2 - 3083*ep*mtt^2*mWW^6*s^8*t^2 - 44059*ep^2*mtt^2*mWW^6*s^8*t^2 - 210351*ep^3*mtt^2*mWW^6*s^8*t^2 - 457711*ep^4*mtt^2*mWW^6*s^8*t^2 - 467022*ep^5*mtt^2*mWW^6*s^8*t^2 - 181416*ep^6*mtt^2*mWW^6*s^8*t^2 - 50*mtt*mWW^7*s^8*t^2 + 86*ep*mtt*mWW^7*s^8*t^2 + 4858*ep^2*mtt*mWW^7*s^8*t^2 + 33410*ep^3*mtt*mWW^7*s^8*t^2 + 94784*ep^4*mtt*mWW^7*s^8*t^2 + 118416*ep^5*mtt*mWW^7*s^8*t^2 + 53760*ep^6*mtt*mWW^7*s^8*t^2 + 4*mWW^8*s^8*t^2 + 779*ep*mWW^8*s^8*t^2 + 9879*ep^2*mWW^8*s^8*t^2 + 42443*ep^3*mWW^8*s^8*t^2 + 81877*ep^4*mWW^8*s^8*t^2 + 73410*ep^5*mWW^8*s^8*t^2 + 24968*ep^6*mWW^8*s^8*t^2 + 141*ep*mtt^4*mWW^3*s^9*t^2 + 2395*ep^2*mtt^4*mWW^3*s^9*t^2 + 12537*ep^3*mtt^4*mWW^3*s^9*t^2 + 28749*ep^4*mtt^4*mWW^3*s^9*t^2 + 30314*ep^5*mtt^4*mWW^3*s^9*t^2 + 12040*ep^6*mtt^4*mWW^3*s^9*t^2 + 12*mtt^3*mWW^4*s^9*t^2 - 30*ep*mtt^3*mWW^4*s^9*t^2 - 1268*ep^2*mtt^3*mWW^4*s^9*t^2 - 7514*ep^3*mtt^3*mWW^4*s^9*t^2 - 18864*ep^4*mtt^3*mWW^4*s^9*t^2 - 21520*ep^5*mtt^3*mWW^4*s^9*t^2 - 9136*ep^6*mtt^3*mWW^4*s^9*t^2 - 294*ep*mtt^2*mWW^5*s^9*t^2 - 4100*ep^2*mtt^2*mWW^5*s^9*t^2 - 19226*ep^3*mtt^2*mWW^5*s^9*t^2 - 40716*ep^4*mtt^2*mWW^5*s^9*t^2 - 40304*ep^5*mtt^2*mWW^5*s^9*t^2 - 15200*ep^6*mtt^2*mWW^5*s^9*t^2 - 12*mtt*mWW^6*s^9*t^2 - 126*ep*mtt*mWW^6*s^9*t^2 - 144*ep^2*mtt*mWW^6*s^9*t^2 + 2686*ep^3*mtt*mWW^6*s^9*t^2 + 11028*ep^4*mtt*mWW^6*s^9*t^2 + 15464*ep^5*mtt*mWW^6*s^9*t^2 + 7344*ep^6*mtt*mWW^6*s^9*t^2 + 117*ep*mWW^7*s^9*t^2 + 1581*ep^2*mWW^7*s^9*t^2 + 6717*ep^3*mWW^7*s^9*t^2 + 12507*ep^4*mWW^7*s^9*t^2 + 10670*ep^5*mWW^7*s^9*t^2 + 3416*ep^6*mWW^7*s^9*t^2 + 24*ep*mtt^3*mWW^3*s^10*t^2 + 232*ep^2*mtt^3*mWW^3*s^10*t^2 + 824*ep^3*mtt^3*mWW^3*s^10*t^2 + 1368*ep^4*mtt^3*mWW^3*s^10*t^2 + 1072*ep^5*mtt^3*mWW^3*s^10*t^2 + 320*ep^6*mtt^3*mWW^3*s^10*t^2 - 12*ep*mtt^2*mWW^4*s^10*t^2 - 148*ep^2*mtt^2*mWW^4*s^10*t^2 - 596*ep^3*mtt^2*mWW^4*s^10*t^2 - 1068*ep^4*mtt^2*mWW^4*s^10*t^2 - 880*ep^5*mtt^2*mWW^4*s^10*t^2 - 272*ep^6*mtt^2*mWW^4*s^10*t^2 - 24*ep*mtt*mWW^5*s^10*t^2 - 232*ep^2*mtt*mWW^5*s^10*t^2 - 824*ep^3*mtt*mWW^5*s^10*t^2 - 1368*ep^4*mtt*mWW^5*s^10*t^2 - 1072*ep^5*mtt*mWW^5*s^10*t^2 - 320*ep^6*mtt*mWW^5*s^10*t^2 + 12*ep*mWW^6*s^10*t^2 + 148*ep^2*mWW^6*s^10*t^2 + 596*ep^3*mWW^6*s^10*t^2 + 1068*ep^4*mWW^6*s^10*t^2 + 880*ep^5*mWW^6*s^10*t^2 + 272*ep^6*mWW^6*s^10*t^2 - 24*ep*mtt^13*mWW^2*t^3 - 304*ep^2*mtt^13*mWW^2*t^3 - 1496*ep^3*mtt^13*mWW^2*t^3 - 3584*ep^4*mtt^13*mWW^2*t^3 - 4192*ep^5*mtt^13*mWW^2*t^3 - 1920*ep^6*mtt^13*mWW^2*t^3 + 4*mtt^12*mWW^3*t^3 - 170*ep*mtt^12*mWW^3*t^3 - 2008*ep^2*mtt^12*mWW^3*t^3 - 7958*ep^3*mtt^12*mWW^3*t^3 - 14316*ep^4*mtt^12*mWW^3*t^3 - 11648*ep^5*mtt^12*mWW^3*t^3 - 3264*ep^6*mtt^12*mWW^3*t^3 + 56*mtt^11*mWW^4*t^3 + 1638*ep*mtt^11*mWW^4*t^3 + 13754*ep^2*mtt^11*mWW^4*t^3 + 51774*ep^3*mtt^11*mWW^4*t^3 + 98622*ep^4*mtt^11*mWW^4*t^3 + 92988*ep^5*mtt^11*mWW^4*t^3 + 34448*ep^6*mtt^11*mWW^4*t^3 + 40*mtt^10*mWW^5*t^3 - 400*ep*mtt^10*mWW^5*t^3 - 7740*ep^2*mtt^10*mWW^5*t^3 - 38592*ep^3*mtt^10*mWW^5*t^3 - 87796*ep^4*mtt^10*mWW^5*t^3 - 95960*ep^5*mtt^10*mWW^5*t^3 - 40992*ep^6*mtt^10*mWW^5*t^3 - 632*mtt^9*mWW^6*t^3 - 7670*ep*mtt^9*mWW^6*t^3 - 36730*ep^2*mtt^9*mWW^6*t^3 - 88526*ep^3*mtt^9*mWW^6*t^3 - 111102*ep^4*mtt^9*mWW^6*t^3 - 65276*ep^5*mtt^9*mWW^6*t^3 - 11664*ep^6*mtt^9*mWW^6*t^3 + 208*mtt^8*mWW^7*t^3 + 384*ep*mtt^8*mWW^7*t^3 - 11456*ep^2*mtt^8*mWW^7*t^3 - 69696*ep^3*mtt^8*mWW^7*t^3 - 163408*ep^4*mtt^8*mWW^7*t^3 - 174816*ep^5*mtt^8*mWW^7*t^3 - 71296*ep^6*mtt^8*mWW^7*t^3 + 2360*mtt^7*mWW^8*t^3 + 35474*ep*mtt^7*mWW^8*t^3 + 214510*ep^2*mtt^7*mWW^8*t^3 + 667938*ep^3*mtt^7*mWW^8*t^3 + 1131522*ep^4*mtt^7*mWW^8*t^3 + 990724*ep^5*mtt^7*mWW^8*t^3 + 350832*ep^6*mtt^7*mWW^8*t^3 - 3752*mtt^6*mWW^9*t^3 - 52904*ep*mtt^6*mWW^9*t^3 - 303052*ep^2*mtt^6*mWW^9*t^3 - 904904*ep^3*mtt^6*mWW^9*t^3 - 1487316*ep^4*mtt^6*mWW^9*t^3 - 1276472*ep^5*mtt^6*mWW^9*t^3 - 446880*ep^6*mtt^6*mWW^9*t^3 + 1944*mtt^5*mWW^10*t^3 + 26814*ep*mtt^5*mWW^10*t^3 + 151002*ep^2*mtt^5*mWW^10*t^3 + 446502*ep^3*mtt^5*mWW^10*t^3 + 732382*ep^4*mtt^5*mWW^10*t^3 + 631836*ep^5*mtt^5*mWW^10*t^3 + 223760*ep^6*mtt^5*mWW^10*t^3 - 84*mtt^4*mWW^11*t^3 - 1246*ep*mtt^4*mWW^11*t^3 - 7968*ep^2*mtt^4*mWW^11*t^3 - 27874*ep^3*mtt^4*mWW^11*t^3 - 54972*ep^4*mtt^4*mWW^11*t^3 - 56848*ep^5*mtt^4*mWW^11*t^3 - 23808*ep^6*mtt^4*mWW^11*t^3 - 144*mtt^3*mWW^12*t^3 - 1896*ep*mtt^3*mWW^12*t^3 - 10008*ep^2*mtt^3*mWW^12*t^3 - 27168*ep^3*mtt^3*mWW^12*t^3 - 40032*ep^4*mtt^3*mWW^12*t^3 - 30336*ep^5*mtt^3*mWW^12*t^3 - 9216*ep^6*mtt^3*mWW^12*t^3 - 54*ep*mtt^12*mWW^2*s*t^3 - 348*ep^2*mtt^12*mWW^2*s*t^3 + 134*ep^3*mtt^12*mWW^2*s*t^3 + 4948*ep^4*mtt^12*mWW^2*s*t^3 + 11000*ep^5*mtt^12*mWW^2*s*t^3 + 7200*ep^6*mtt^12*mWW^2*s*t^3 - 42*mtt^11*mWW^3*s*t^3 + 3332*ep*mtt^11*mWW^3*s*t^3 + 39628*ep^2*mtt^11*mWW^3*s*t^3 + 168000*ep^3*mtt^11*mWW^3*s*t^3 + 333070*ep^4*mtt^11*mWW^3*s*t^3 + 312188*ep^5*mtt^11*mWW^3*s*t^3 + 110864*ep^6*mtt^11*mWW^3*s*t^3 - 400*mtt^10*mWW^4*s*t^3 - 17225*ep*mtt^10*mWW^4*s*t^3 - 162749*ep^2*mtt^10*mWW^4*s*t^3 - 656521*ep^3*mtt^10*mWW^4*s*t^3 - 1312443*ep^4*mtt^10*mWW^4*s*t^3 - 1284190*ep^5*mtt^10*mWW^4*s*t^3 - 491272*ep^6*mtt^10*mWW^4*s*t^3 - 258*mtt^9*mWW^5*s*t^3 + 8688*ep*mtt^9*mWW^5*s*t^3 + 122254*ep^2*mtt^9*mWW^5*s*t^3 + 575992*ep^3*mtt^9*mWW^5*s*t^3 + 1274100*ep^4*mtt^9*mWW^5*s*t^3 + 1357544*ep^5*mtt^9*mWW^5*s*t^3 + 564320*ep^6*mtt^9*mWW^5*s*t^3 + 3652*mtt^8*mWW^6*s*t^3 + 42098*ep*mtt^8*mWW^6*s*t^3 + 185816*ep^2*mtt^8*mWW^6*s*t^3 + 389878*ep^3*mtt^8*mWW^6*s*t^3 + 369836*ep^4*mtt^8*mWW^6*s*t^3 + 81616*ep^5*mtt^8*mWW^6*s*t^3 - 57856*ep^6*mtt^8*mWW^6*s*t^3 - 16*mtt^7*mWW^7*s*t^3 + 7576*ep*mtt^7*mWW^7*s*t^3 + 83106*ep^2*mtt^7*mWW^7*s*t^3 + 347100*ep^3*mtt^7*mWW^7*s*t^3 + 706534*ep^4*mtt^7*mWW^7*s*t^3 + 704404*ep^5*mtt^7*mWW^7*s*t^3 + 275696*ep^6*mtt^7*mWW^7*s*t^3 - 12594*mtt^6*mWW^8*s*t^3 - 173030*ep*mtt^6*mWW^8*s*t^3 - 962408*ep^2*mtt^6*mWW^8*s*t^3 - 2784830*ep^3*mtt^6*mWW^8*s*t^3 - 4434534*ep^4*mtt^6*mWW^8*s*t^3 - 3688220*ep^5*mtt^6*mWW^8*s*t^3 - 1250704*ep^6*mtt^6*mWW^8*s*t^3 + 13166*mtt^5*mWW^9*s*t^3 + 171042*ep*mtt^5*mWW^9*s*t^3 + 901364*ep^2*mtt^5*mWW^9*s*t^3 + 2488274*ep^3*mtt^5*mWW^9*s*t^3 + 3815566*ep^4*mtt^5*mWW^9*s*t^3 + 3090908*ep^5*mtt^5*mWW^9*s*t^3 + 1034000*ep^6*mtt^5*mWW^9*s*t^3 - 592*mtt^4*mWW^10*s*t^3 - 2064*ep*mtt^4*mWW^10*s*t^3 + 19008*ep^2*mtt^4*mWW^10*s*t^3 + 125800*ep^3*mtt^4*mWW^10*s*t^3 + 279760*ep^4*mtt^4*mWW^10*s*t^3 + 267976*ep^5*mtt^4*mWW^10*s*t^3 + 92192*ep^6*mtt^4*mWW^10*s*t^3 - 4218*mtt^3*mWW^11*s*t^3 - 57592*ep*mtt^3*mWW^11*s*t^3 - 318122*ep^2*mtt^3*mWW^11*s*t^3 - 913072*ep^3*mtt^3*mWW^11*s*t^3 - 1439044*ep^4*mtt^3*mWW^11*s*t^3 - 1181024*ep^5*mtt^3*mWW^11*s*t^3 - 394048*ep^6*mtt^3*mWW^11*s*t^3 + 1134*mtt^2*mWW^12*s*t^3 + 15011*ep*mtt^2*mWW^12*s*t^3 + 80713*ep^2*mtt^2*mWW^12*s*t^3 + 227331*ep^3*mtt^2*mWW^12*s*t^3 + 355217*ep^4*mtt^2*mWW^12*s*t^3 + 292330*ep^5*mtt^2*mWW^12*s*t^3 + 98904*ep^6*mtt^2*mWW^12*s*t^3 + 168*mtt*mWW^13*s*t^3 + 2218*ep*mtt*mWW^13*s*t^3 + 11738*ep^2*mtt*mWW^13*s*t^3 + 31914*ep^3*mtt*mWW^13*s*t^3 + 46990*ep^4*mtt*mWW^13*s*t^3 + 35468*ep^5*mtt*mWW^13*s*t^3 + 10704*ep^6*mtt*mWW^13*s*t^3 + 2049*ep*mtt^11*mWW^2*s^2*t^3 + 22651*ep^2*mtt^11*mWW^2*s^2*t^3 + 91973*ep^3*mtt^11*mWW^2*s^2*t^3 + 170541*ep^4*mtt^11*mWW^2*s^2*t^3 + 143034*ep^5*mtt^11*mWW^2*s^2*t^3 + 42040*ep^6*mtt^11*mWW^2*s^2*t^3 + 194*mtt^10*mWW^3*s^2*t^3 - 21846*ep*mtt^10*mWW^3*s^2*t^3 - 260862*ep^2*mtt^10*mWW^3*s^2*t^3 - 1129122*ep^3*mtt^10*mWW^3*s^2*t^3 - 2297940*ep^4*mtt^10*mWW^3*s^2*t^3 - 2224840*ep^5*mtt^10*mWW^3*s^2*t^3 - 824688*ep^6*mtt^10*mWW^3*s^2*t^3 + 1288*mtt^9*mWW^4*s^2*t^3 + 71119*ep*mtt^9*mWW^4*s^2*t^3 + 707609*ep^2*mtt^9*mWW^4*s^2*t^3 + 2937827*ep^3*mtt^9*mWW^4*s^2*t^3 + 5995559*ep^4*mtt^9*mWW^4*s^2*t^3 + 5963342*ep^5*mtt^9*mWW^4*s^2*t^3 + 2313528*ep^6*mtt^9*mWW^4*s^2*t^3 + 450*mtt^8*mWW^5*s^2*t^3 - 16729*ep*mtt^8*mWW^5*s^2*t^3 - 233863*ep^2*mtt^8*mWW^5*s^2*t^3 - 1153489*ep^3*mtt^8*mWW^5*s^2*t^3 - 2724387*ep^4*mtt^8*mWW^5*s^2*t^3 - 3113846*ep^5*mtt^8*mWW^5*s^2*t^3 - 1385304*ep^6*mtt^8*mWW^5*s^2*t^3 - 8970*mtt^7*mWW^6*s^2*t^3 - 164169*ep*mtt^7*mWW^6*s^2*t^3 - 1163631*ep^2*mtt^7*mWW^6*s^2*t^3 - 4015897*ep^3*mtt^7*mWW^6*s^2*t^3 - 7138415*ep^4*mtt^7*mWW^6*s^2*t^3 - 6254222*ep^5*mtt^7*mWW^6*s^2*t^3 - 2123320*ep^6*mtt^7*mWW^6*s^2*t^3 - 270*mtt^6*mWW^7*s^2*t^3 + 55311*ep*mtt^6*mWW^7*s^2*t^3 + 680777*ep^2*mtt^6*mWW^7*s^2*t^3 + 3050719*ep^3*mtt^6*mWW^7*s^2*t^3 + 6413733*ep^4*mtt^6*mWW^7*s^2*t^3 + 6426346*ep^5*mtt^6*mWW^7*s^2*t^3 + 2481576*ep^6*mtt^6*mWW^7*s^2*t^3 + 23392*mtt^5*mWW^8*s^2*t^3 + 279157*ep*mtt^5*mWW^8*s^2*t^3 + 1299395*ep^2*mtt^5*mWW^8*s^2*t^3 + 3007649*ep^3*mtt^5*mWW^8*s^2*t^3 + 3606909*ep^4*mtt^5*mWW^8*s^2*t^3 + 2064290*ep^5*mtt^5*mWW^8*s^2*t^3 + 403784*ep^6*mtt^5*mWW^8*s^2*t^3 - 17394*mtt^4*mWW^9*s^2*t^3 - 224957*ep*mtt^4*mWW^9*s^2*t^3 - 1180559*ep^2*mtt^4*mWW^9*s^2*t^3 - 3200789*ep^3*mtt^4*mWW^9*s^2*t^3 - 4706103*ep^4*mtt^4*mWW^9*s^2*t^3 - 3564926*ep^5*mtt^4*mWW^9*s^2*t^3 - 1092568*ep^6*mtt^4*mWW^9*s^2*t^3 - 3634*mtt^3*mWW^10*s^2*t^3 - 39596*ep*mtt^3*mWW^10*s^2*t^3 - 156580*ep^2*mtt^3*mWW^10*s^2*t^3 - 291784*ep^3*mtt^3*mWW^10*s^2*t^3 - 277698*ep^4*mtt^3*mWW^10*s^2*t^3 - 128692*ep^5*mtt^3*mWW^10*s^2*t^3 - 20192*ep^6*mtt^3*mWW^10*s^2*t^3 + 5780*mtt^2*mWW^11*s^2*t^3 + 69491*ep*mtt^2*mWW^11*s^2*t^3 + 330341*ep^2*mtt^2*mWW^11*s^2*t^3 + 808159*ep^3*mtt^2*mWW^11*s^2*t^3 + 1088591*ep^4*mtt^2*mWW^11*s^2*t^3 + 772302*ep^5*mtt^2*mWW^11*s^2*t^3 + 226056*ep^6*mtt^2*mWW^11*s^2*t^3 - 764*mtt*mWW^12*s^2*t^3 - 9152*ep*mtt*mWW^12*s^2*t^3 - 43044*ep^2*mtt*mWW^12*s^2*t^3 - 102104*ep^3*mtt*mWW^12*s^2*t^3 - 129200*ep^4*mtt*mWW^12*s^2*t^3 - 83080*ep^5*mtt*mWW^12*s^2*t^3 - 21280*ep^6*mtt*mWW^12*s^2*t^3 - 72*mWW^13*s^2*t^3 - 678*ep*mWW^13*s^2*t^3 - 2234*ep^2*mWW^13*s^2*t^3 - 3142*ep^3*mWW^13*s^2*t^3 - 1590*ep^4*mWW^13*s^2*t^3 + 292*ep^5*mWW^13*s^2*t^3 + 368*ep^6*mWW^13*s^2*t^3 - 10836*ep*mtt^10*mWW^2*s^3*t^3 - 123696*ep^2*mtt^10*mWW^2*s^3*t^3 - 524132*ep^3*mtt^10*mWW^2*s^3*t^3 - 1036408*ep^4*mtt^10*mWW^2*s^3*t^3 - 962560*ep^5*mtt^10*mWW^2*s^3*t^3 - 336800*ep^6*mtt^10*mWW^2*s^3*t^3 - 518*mtt^9*mWW^3*s^3*t^3 + 70792*ep*mtt^9*mWW^3*s^3*t^3 + 847802*ep^2*mtt^9*mWW^3*s^3*t^3 + 3703840*ep^3*mtt^9*mWW^3*s^3*t^3 + 7621692*ep^4*mtt^9*mWW^3*s^3*t^3 + 7475352*ep^5*mtt^9*mWW^3*s^3*t^3 + 2815472*ep^6*mtt^9*mWW^3*s^3*t^3 - 2482*mtt^8*mWW^4*s^3*t^3 - 150868*ep*mtt^8*mWW^4*s^3*t^3 - 1523782*ep^2*mtt^8*mWW^4*s^3*t^3 - 6406740*ep^3*mtt^8*mWW^4*s^3*t^3 - 13245848*ep^4*mtt^8*mWW^4*s^3*t^3 - 13343256*ep^5*mtt^8*mWW^4*s^3*t^3 - 5239008*ep^6*mtt^8*mWW^4*s^3*t^3 - 66*mtt^7*mWW^5*s^3*t^3 - 47071*ep*mtt^7*mWW^5*s^3*t^3 - 546911*ep^2*mtt^7*mWW^5*s^3*t^3 - 2172691*ep^3*mtt^7*mWW^5*s^3*t^3 - 3736167*ep^4*mtt^7*mWW^5*s^3*t^3 - 2716446*ep^5*mtt^7*mWW^5*s^3*t^3 - 583272*ep^6*mtt^7*mWW^5*s^3*t^3 + 12244*mtt^6*mWW^6*s^3*t^3 + 408675*ep*mtt^6*mWW^6*s^3*t^3 + 3747455*ep^2*mtt^6*mWW^6*s^3*t^3 + 14887619*ep^3*mtt^6*mWW^6*s^3*t^3 + 29090805*ep^4*mtt^6*mWW^6*s^3*t^3 + 27550938*ep^5*mtt^6*mWW^6*s^3*t^3 + 10105640*ep^6*mtt^6*mWW^6*s^3*t^3 - 434*mtt^5*mWW^7*s^3*t^3 - 208331*ep*mtt^5*mWW^7*s^3*t^3 - 2406783*ep^2*mtt^5*mWW^7*s^3*t^3 - 10604823*ep^3*mtt^5*mWW^7*s^3*t^3 - 22289927*ep^4*mtt^5*mWW^7*s^3*t^3 - 22498270*ep^5*mtt^5*mWW^7*s^3*t^3 - 8781032*ep^6*mtt^5*mWW^7*s^3*t^3 - 21080*mtt^4*mWW^8*s^3*t^3 - 251375*ep*mtt^4*mWW^8*s^3*t^3 - 1179359*ep^2*mtt^4*mWW^8*s^3*t^3 - 2608695*ep^3*mtt^4*mWW^8*s^3*t^3 - 2521241*ep^4*mtt^4*mWW^8*s^3*t^3 - 510962*ep^5*mtt^4*mWW^8*s^3*t^3 + 408632*ep^6*mtt^4*mWW^8*s^3*t^3 + 10858*mtt^3*mWW^9*s^3*t^3 + 202479*ep*mtt^3*mWW^9*s^3*t^3 + 1465055*ep^2*mtt^3*mWW^9*s^3*t^3 + 5064603*ep^3*mtt^3*mWW^9*s^3*t^3 + 8896519*ep^4*mtt^3*mWW^9*s^3*t^3 + 7686558*ep^5*mtt^3*mWW^9*s^3*t^3 + 2599592*ep^6*mtt^3*mWW^9*s^3*t^3 + 4052*mtt^2*mWW^10*s^3*t^3 + 9961*ep*mtt^2*mWW^10*s^3*t^3 - 218243*ep^2*mtt^2*mWW^10*s^3*t^3 - 1342167*ep^3*mtt^2*mWW^10*s^3*t^3 - 3025273*ep^4*mtt^2*mWW^10*s^3*t^3 - 3043458*ep^5*mtt^2*mWW^10*s^3*t^3 - 1153000*ep^6*mtt^2*mWW^10*s^3*t^3 - 2672*mtt*mWW^11*s^3*t^3 - 24581*ep*mtt*mWW^11*s^3*t^3 - 66683*ep^2*mtt*mWW^11*s^3*t^3 - 6777*ep^3*mtt*mWW^11*s^3*t^3 + 239563*ep^4*mtt*mWW^11*s^3*t^3 + 365414*ep^5*mtt*mWW^11*s^3*t^3 + 167736*ep^6*mtt*mWW^11*s^3*t^3 + 98*mWW^12*s^3*t^3 + 1155*ep*mWW^12*s^3*t^3 + 5145*ep^2*mWW^12*s^3*t^3 + 9963*ep^3*mWW^12*s^3*t^3 + 6285*ep^4*mWW^12*s^3*t^3 - 3310*ep^5*mWW^12*s^3*t^3 - 3960*ep^6*mWW^12*s^3*t^3 + 28026*ep*mtt^9*mWW^2*s^4*t^3 + 324210*ep^2*mtt^9*mWW^2*s^4*t^3 + 1394042*ep^3*mtt^9*mWW^2*s^4*t^3 + 2811070*ep^4*mtt^9*mWW^2*s^4*t^3 + 2683436*ep^5*mtt^9*mWW^2*s^4*t^3 + 976560*ep^6*mtt^9*mWW^2*s^4*t^3 + 882*mtt^8*mWW^3*s^4*t^3 - 131183*ep*mtt^8*mWW^3*s^4*t^3 - 1575449*ep^2*mtt^8*mWW^3*s^4*t^3 - 6919935*ep^3*mtt^8*mWW^3*s^4*t^3 - 14328865*ep^4*mtt^8*mWW^3*s^4*t^3 - 14153250*ep^5*mtt^8*mWW^3*s^4*t^3 - 5374760*ep^6*mtt^8*mWW^3*s^4*t^3 + 3170*mtt^7*mWW^4*s^4*t^3 + 174545*ep*mtt^7*mWW^4*s^4*t^3 + 1726829*ep^2*mtt^7*mWW^4*s^4*t^3 + 7278101*ep^3*mtt^7*mWW^4*s^4*t^3 + 15252057*ep^4*mtt^7*mWW^4*s^4*t^3 + 15638858*ep^5*mtt^7*mWW^4*s^4*t^3 + 6254312*ep^6*mtt^7*mWW^4*s^4*t^3 - 418*mtt^6*mWW^5*s^4*t^3 + 206921*ep*mtt^6*mWW^5*s^4*t^3 + 2471837*ep^2*mtt^6*mWW^5*s^4*t^3 + 10560933*ep^3*mtt^6*mWW^5*s^4*t^3 + 20796805*ep^4*mtt^6*mWW^5*s^4*t^3 + 19196330*ep^5*mtt^6*mWW^5*s^4*t^3 + 6701720*ep^6*mtt^6*mWW^5*s^4*t^3 - 10020*mtt^5*mWW^6*s^4*t^3 - 570393*ep*mtt^5*mWW^6*s^4*t^3 - 5830377*ep^2*mtt^5*mWW^6*s^4*t^3 - 24292009*ep^3*mtt^5*mWW^6*s^4*t^3 - 48918371*ep^4*mtt^5*mWW^6*s^4*t^3 - 47457462*ep^5*mtt^5*mWW^6*s^4*t^3 - 17804216*ep^6*mtt^5*mWW^6*s^4*t^3 + 580*mtt^4*mWW^7*s^4*t^3 + 213215*ep*mtt^4*mWW^7*s^4*t^3 + 2434701*ep^2*mtt^4*mWW^7*s^4*t^3 + 10848619*ep^3*mtt^4*mWW^7*s^4*t^3 + 23313935*ep^4*mtt^4*mWW^7*s^4*t^3 + 24147054*ep^5*mtt^4*mWW^7*s^4*t^3 + 9668136*ep^6*mtt^4*mWW^7*s^4*t^3 + 9850*mtt^3*mWW^8*s^4*t^3 + 209177*ep*mtt^3*mWW^8*s^4*t^3 + 1643997*ep^2*mtt^3*mWW^8*s^4*t^3 + 5795549*ep^3*mtt^3*mWW^8*s^4*t^3 + 9896977*ep^4*mtt^3*mWW^8*s^4*t^3 + 7978874*ep^5*mtt^3*mWW^8*s^4*t^3 + 2409256*ep^6*mtt^3*mWW^8*s^4*t^3 - 2818*mtt^2*mWW^9*s^4*t^3 - 148431*ep*mtt^2*mWW^9*s^4*t^3 - 1506927*ep^2*mtt^2*mWW^9*s^4*t^3 - 6115755*ep^3*mtt^2*mWW^9*s^4*t^3 - 11826511*ep^4*mtt^2*mWW^9*s^4*t^3 - 10944990*ep^5*mtt^2*mWW^9*s^4*t^3 - 3912232*ep^6*mtt^2*mWW^9*s^4*t^3 - 1624*mtt*mWW^10*s^4*t^3 + 16461*ep*mtt*mWW^10*s^4*t^3 + 323405*ep^2*mtt*mWW^10*s^4*t^3 + 1542005*ep^3*mtt*mWW^10*s^4*t^3 + 3222891*ep^4*mtt*mWW^10*s^4*t^3 + 3142150*ep^5*mtt*mWW^10*s^4*t^3 + 1171832*ep^6*mtt*mWW^10*s^4*t^3 + 398*mWW^11*s^4*t^3 + 1662*ep*mWW^11*s^4*t^3 - 12226*ep^2*mWW^11*s^4*t^3 - 91550*ep^3*mWW^11*s^4*t^3 - 219988*ep^4*mWW^11*s^4*t^3 - 231000*ep^5*mWW^11*s^4*t^3 - 90608*ep^6*mWW^11*s^4*t^3 - 42492*ep*mtt^8*mWW^2*s^5*t^3 - 495644*ep^2*mtt^8*mWW^2*s^5*t^3 - 2147860*ep^3*mtt^8*mWW^2*s^5*t^3 - 4372428*ep^4*mtt^8*mWW^2*s^5*t^3 - 4226376*ep^5*mtt^8*mWW^2*s^5*t^3 - 1564160*ep^6*mtt^8*mWW^2*s^5*t^3 - 994*mtt^7*mWW^3*s^5*t^3 + 146820*ep*mtt^7*mWW^3*s^5*t^3 + 1769374*ep^2*mtt^7*mWW^3*s^5*t^3 + 7803820*ep^3*mtt^7*mWW^3*s^5*t^3 + 16235348*ep^4*mtt^7*mWW^3*s^5*t^3 + 16119520*ep^5*mtt^7*mWW^3*s^5*t^3 + 6156480*ep^6*mtt^7*mWW^3*s^5*t^3 - 2756*mtt^6*mWW^4*s^5*t^3 - 98953*ep*mtt^6*mWW^4*s^5*t^3 - 874679*ep^2*mtt^6*mWW^4*s^5*t^3 - 3631773*ep^3*mtt^6*mWW^4*s^5*t^3 - 7864421*ep^4*mtt^6*mWW^4*s^5*t^3 - 8473730*ep^5*mtt^6*mWW^4*s^5*t^3 - 3567048*ep^6*mtt^6*mWW^4*s^5*t^3 + 134*mtt^5*mWW^5*s^5*t^3 - 305350*ep*mtt^5*mWW^5*s^5*t^3 - 3608422*ep^2*mtt^5*mWW^5*s^5*t^3 - 15557234*ep^3*mtt^5*mWW^5*s^5*t^3 - 31265648*ep^4*mtt^5*mWW^5*s^5*t^3 - 29747144*ep^5*mtt^5*mWW^5*s^5*t^3 - 10828768*ep^6*mtt^5*mWW^5*s^5*t^3 + 4774*mtt^4*mWW^6*s^5*t^3 + 428892*ep*mtt^4*mWW^6*s^5*t^3 + 4613814*ep^2*mtt^4*mWW^6*s^5*t^3 + 19686652*ep^3*mtt^4*mWW^6*s^5*t^3 + 40365348*ep^4*mtt^4*mWW^6*s^5*t^3 + 39797480*ep^5*mtt^4*mWW^6*s^5*t^3 + 15162032*ep^6*mtt^4*mWW^6*s^5*t^3 - 18*mtt^3*mWW^7*s^5*t^3 - 42768*ep*mtt^3*mWW^7*s^5*t^3 - 475496*ep^2*mtt^3*mWW^7*s^5*t^3 - 2375196*ep^3*mtt^3*mWW^7*s^5*t^3 - 5986334*ep^4*mtt^3*mWW^7*s^5*t^3 - 7196188*ep^5*mtt^3*mWW^7*s^5*t^3 - 3260880*ep^6*mtt^3*mWW^7*s^5*t^3 - 1868*mtt^2*mWW^8*s^5*t^3 - 153749*ep*mtt^2*mWW^8*s^5*t^3 - 1663069*ep^2*mtt^2*mWW^8*s^5*t^3 - 6838493*ep^3*mtt^2*mWW^8*s^5*t^3 - 13129631*ep^4*mtt^2*mWW^8*s^5*t^3 - 11916398*ep^5*mtt^2*mWW^8*s^5*t^3 - 4137400*ep^6*mtt^2*mWW^8*s^5*t^3 + 142*mtt*mWW^9*s^5*t^3 + 70730*ep*mtt*mWW^9*s^5*t^3 + 816944*ep^2*mtt*mWW^9*s^5*t^3 + 3469882*ep^3*mtt*mWW^9*s^5*t^3 + 6886186*ep^4*mtt*mWW^9*s^5*t^3 + 6495172*ep^5*mtt*mWW^9*s^5*t^3 + 2358384*ep^6*mtt*mWW^9*s^5*t^3 + 202*mWW^10*s^5*t^3 - 7354*ep*mWW^10*s^5*t^3 - 100486*ep^2*mWW^10*s^5*t^3 - 445126*ep^3*mWW^10*s^5*t^3 - 902212*ep^4*mWW^10*s^5*t^3 - 864624*ep^5*mWW^10*s^5*t^3 - 318640*ep^6*mWW^10*s^5*t^3 + 39744*ep*mtt^7*mWW^2*s^6*t^3 + 466548*ep^2*mtt^7*mWW^2*s^6*t^3 + 2032456*ep^3*mtt^7*mWW^2*s^6*t^3 + 4161692*ep^4*mtt^7*mWW^2*s^6*t^3 + 4051880*ep^5*mtt^7*mWW^2*s^6*t^3 + 1513600*ep^6*mtt^7*mWW^2*s^6*t^3 + 742*mtt^6*mWW^3*s^6*t^3 - 98987*ep*mtt^6*mWW^3*s^6*t^3 - 1199313*ep^2*mtt^6*mWW^3*s^6*t^3 - 5312755*ep^3*mtt^6*mWW^3*s^6*t^3 - 11107645*ep^4*mtt^6*mWW^3*s^6*t^3 - 11086978*ep^5*mtt^6*mWW^3*s^6*t^3 - 4257784*ep^6*mtt^6*mWW^3*s^6*t^3 + 1580*mtt^5*mWW^4*s^6*t^3 + 5574*ep*mtt^5*mWW^4*s^6*t^3 - 101554*ep^2*mtt^5*mWW^4*s^6*t^3 - 526594*ep^3*mtt^5*mWW^4*s^6*t^3 - 777418*ep^4*mtt^5*mWW^4*s^6*t^3 - 241460*ep^5*mtt^5*mWW^4*s^6*t^3 + 149472*ep^6*mtt^5*mWW^4*s^6*t^3 + 302*mtt^4*mWW^5*s^6*t^3 + 224968*ep*mtt^4*mWW^5*s^6*t^3 + 2622244*ep^2*mtt^4*mWW^5*s^6*t^3 + 11329812*ep^3*mtt^4*mWW^5*s^6*t^3 + 22971822*ep^4*mtt^4*mWW^5*s^6*t^3 + 22145556*ep^5*mtt^4*mWW^5*s^6*t^3 + 8199376*ep^6*mtt^4*mWW^5*s^6*t^3 - 1088*mtt^3*mWW^6*s^6*t^3 - 155983*ep*mtt^3*mWW^6*s^6*t^3 - 1726453*ep^2*mtt^3*mWW^6*s^6*t^3 - 7529595*ep^3*mtt^3*mWW^6*s^6*t^3 - 15808107*ep^4*mtt^3*mWW^6*s^6*t^3 - 15965166*ep^5*mtt^3*mWW^6*s^6*t^3 - 6224632*ep^6*mtt^3*mWW^6*s^6*t^3 + 10*mtt^2*mWW^7*s^6*t^3 - 50892*ep*mtt^2*mWW^7*s^6*t^3 - 612492*ep^2*mtt^2*mWW^7*s^6*t^3 - 2500792*ep^3*mtt^2*mWW^7*s^6*t^3 - 4525486*ep^4*mtt^2*mWW^7*s^6*t^3 - 3712236*ep^5*mtt^2*mWW^7*s^6*t^3 - 1110976*ep^6*mtt^2*mWW^7*s^6*t^3 - 28*mtt*mWW^8*s^6*t^3 + 66521*ep*mtt*mWW^8*s^6*t^3 + 787387*ep^2*mtt*mWW^8*s^6*t^3 + 3357861*ep^3*mtt*mWW^8*s^6*t^3 + 6634577*ep^4*mtt*mWW^8*s^6*t^3 + 6197066*ep^5*mtt*mWW^8*s^6*t^3 + 2219096*ep^6*mtt*mWW^8*s^6*t^3 - 46*mWW^9*s^6*t^3 - 15073*ep*mWW^9*s^6*t^3 - 171791*ep^2*mWW^9*s^6*t^3 - 727001*ep^3*mWW^9*s^6*t^3 - 1442427*ep^4*mWW^9*s^6*t^3 - 1362038*ep^5*mWW^9*s^6*t^3 - 495320*ep^6*mWW^9*s^6*t^3 - 22644*ep*mtt^6*mWW^2*s^7*t^3 - 267336*ep^2*mtt^6*mWW^2*s^7*t^3 - 1169668*ep^3*mtt^6*mWW^2*s^7*t^3 - 2405456*ep^4*mtt^6*mWW^2*s^7*t^3 - 2353744*ep^5*mtt^6*mWW^2*s^7*t^3 - 884640*ep^6*mtt^6*mWW^2*s^7*t^3 - 354*mtt^5*mWW^3*s^7*t^3 + 37576*ep*mtt^5*mWW^3*s^7*t^3 + 459902*ep^2*mtt^5*mWW^3*s^7*t^3 + 2050912*ep^3*mtt^5*mWW^3*s^7*t^3 + 4319860*ep^4*mtt^5*mWW^3*s^7*t^3 + 4345400*ep^5*mtt^5*mWW^3*s^7*t^3 + 1681648*ep^6*mtt^5*mWW^3*s^7*t^3 - 538*mtt^4*mWW^4*s^7*t^3 + 24390*ep*mtt^4*mWW^4*s^7*t^3 + 343128*ep^2*mtt^4*mWW^4*s^7*t^3 + 1514558*ep^3*mtt^4*mWW^4*s^7*t^3 + 2976690*ep^4*mtt^4*mWW^4*s^7*t^3 + 2706188*ep^5*mtt^4*mWW^4*s^7*t^3 + 927152*ep^6*mtt^4*mWW^4*s^7*t^3 - 206*mtt^3*mWW^5*s^7*t^3 - 83499*ep*mtt^3*mWW^5*s^7*t^3 - 964195*ep^2*mtt^3*mWW^5*s^7*t^3 - 4179959*ep^3*mtt^3*mWW^5*s^7*t^3 - 8548727*ep^4*mtt^3*mWW^5*s^7*t^3 - 8335982*ep^5*mtt^3*mWW^5*s^7*t^3 - 3127400*ep^6*mtt^3*mWW^5*s^7*t^3 + 26*mtt^2*mWW^6*s^7*t^3 + 14389*ep*mtt^2*mWW^6*s^7*t^3 + 161305*ep^2*mtt^2*mWW^6*s^7*t^3 + 764137*ep^3*mtt^2*mWW^6*s^7*t^3 + 1792741*ep^4*mtt^2*mWW^6*s^7*t^3 + 2017810*ep^5*mtt^2*mWW^6*s^7*t^3 + 864776*ep^6*mtt^2*mWW^6*s^7*t^3 - 48*mtt*mWW^7*s^7*t^3 + 30535*ep*mtt*mWW^7*s^7*t^3 + 365929*ep^2*mtt*mWW^7*s^7*t^3 + 1551323*ep^3*mtt*mWW^7*s^7*t^3 + 3018927*ep^4*mtt*mWW^7*s^7*t^3 + 2759646*ep^5*mtt*mWW^7*s^7*t^3 + 962168*ep^6*mtt*mWW^7*s^7*t^3 - 32*mWW^8*s^7*t^3 - 12139*ep*mWW^8*s^7*t^3 - 139949*ep^2*mWW^8*s^7*t^3 - 594535*ep^3*mWW^8*s^7*t^3 - 1179123*ep^4*mWW^8*s^7*t^3 - 1109622*ep^5*mWW^8*s^7*t^3 - 401176*ep^6*mWW^8*s^7*t^3 + 7206*ep*mtt^5*mWW^2*s^8*t^3 + 85606*ep^2*mtt^5*mWW^2*s^8*t^3 + 376262*ep^3*mtt^5*mWW^2*s^8*t^3 + 777018*ep^4*mtt^5*mWW^2*s^8*t^3 + 763620*ep^5*mtt^5*mWW^2*s^8*t^3 + 288400*ep^6*mtt^5*mWW^2*s^8*t^3 + 98*mtt^4*mWW^3*s^8*t^3 - 6507*ep*mtt^4*mWW^3*s^8*t^3 - 81787*ep^2*mtt^4*mWW^3*s^8*t^3 - 370495*ep^3*mtt^4*mWW^3*s^8*t^3 - 793727*ep^4*mtt^4*mWW^3*s^8*t^3 - 812262*ep^5*mtt^4*mWW^3*s^8*t^3 - 319512*ep^6*mtt^4*mWW^3*s^8*t^3 + 82*mtt^3*mWW^4*s^8*t^3 - 11973*ep*mtt^3*mWW^4*s^8*t^3 - 149301*ep^2*mtt^3*mWW^4*s^8*t^3 - 650585*ep^3*mtt^3*mWW^4*s^8*t^3 - 1305093*ep^4*mtt^3*mWW^4*s^8*t^3 - 1234194*ep^5*mtt^3*mWW^4*s^8*t^3 - 446472*ep^6*mtt^3*mWW^4*s^8*t^3 + 10*mtt^2*mWW^5*s^8*t^3 + 12509*ep*mtt^2*mWW^5*s^8*t^3 + 146237*ep^2*mtt^2*mWW^5*s^8*t^3 + 644481*ep^3*mtt^2*mWW^5*s^8*t^3 + 1345217*ep^4*mtt^2*mWW^5*s^8*t^3 + 1340770*ep^5*mtt^2*mWW^5*s^8*t^3 + 514168*ep^6*mtt^2*mWW^5*s^8*t^3 + 14*mtt*mWW^6*s^8*t^3 + 4947*ep*mtt*mWW^6*s^8*t^3 + 58107*ep^2*mtt*mWW^6*s^8*t^3 + 237223*ep^3*mtt*mWW^6*s^8*t^3 + 434607*ep^4*mtt*mWW^6*s^8*t^3 + 365750*ep^5*mtt*mWW^6*s^8*t^3 + 114520*ep^6*mtt*mWW^6*s^8*t^3 - 12*mWW^7*s^8*t^3 - 5030*ep*mWW^7*s^8*t^3 - 58286*ep^2*mWW^7*s^8*t^3 - 247254*ep^3*mWW^7*s^8*t^3 - 487974*ep^4*mWW^7*s^8*t^3 - 455940*ep^5*mWW^7*s^8*t^3 - 163392*ep^6*mWW^7*s^8*t^3 - 966*ep*mtt^4*mWW^2*s^9*t^3 - 11600*ep^2*mtt^4*mWW^2*s^9*t^3 - 51402*ep^3*mtt^4*mWW^2*s^9*t^3 - 106880*ep^4*mtt^4*mWW^2*s^9*t^3 - 105696*ep^5*mtt^4*mWW^2*s^9*t^3 - 40160*ep^6*mtt^4*mWW^2*s^9*t^3 - 12*mtt^3*mWW^3*s^9*t^3 + 168*ep*mtt^3*mWW^3*s^9*t^3 + 2654*ep^2*mtt^3*mWW^3*s^9*t^3 + 13460*ep^3*mtt^3*mWW^3*s^9*t^3 + 32110*ep^4*mtt^3*mWW^3*s^9*t^3 + 36180*ep^5*mtt^3*mWW^3*s^9*t^3 + 15440*ep^6*mtt^3*mWW^3*s^9*t^3 + 1744*ep*mtt^2*mWW^4*s^9*t^3 + 20658*ep^2*mtt^2*mWW^4*s^9*t^3 + 89644*ep^3*mtt^2*mWW^4*s^9*t^3 + 181782*ep^4*mtt^2*mWW^4*s^9*t^3 + 175052*ep^5*mtt^2*mWW^4*s^9*t^3 + 64768*ep^6*mtt^2*mWW^4*s^9*t^3 + 12*mtt*mWW^5*s^9*t^3 - 32*ep*mtt*mWW^5*s^9*t^3 - 1382*ep^2*mtt*mWW^5*s^9*t^3 - 9020*ep^3*mtt*mWW^5*s^9*t^3 - 24806*ep^4*mtt*mWW^5*s^9*t^3 - 30484*ep^5*mtt*mWW^5*s^9*t^3 - 13744*ep^6*mtt*mWW^5*s^9*t^3 - 786*ep*mWW^6*s^9*t^3 - 9306*ep^2*mWW^6*s^9*t^3 - 39482*ep^3*mWW^6*s^9*t^3 - 77342*ep^4*mWW^6*s^9*t^3 - 71468*ep^5*mWW^6*s^9*t^3 - 25280*ep^6*mWW^6*s^9*t^3 - 9*ep*mtt^3*mWW^2*s^10*t^3 - 87*ep^2*mtt^3*mWW^2*s^10*t^3 - 309*ep^3*mtt^3*mWW^2*s^10*t^3 - 513*ep^4*mtt^3*mWW^2*s^10*t^3 - 402*ep^5*mtt^3*mWW^2*s^10*t^3 - 120*ep^6*mtt^3*mWW^2*s^10*t^3 + 5*ep*mtt^2*mWW^3*s^10*t^3 + 59*ep^2*mtt^2*mWW^3*s^10*t^3 + 233*ep^3*mtt^2*mWW^3*s^10*t^3 + 413*ep^4*mtt^2*mWW^3*s^10*t^3 + 338*ep^5*mtt^2*mWW^3*s^10*t^3 + 104*ep^6*mtt^2*mWW^3*s^10*t^3 + 9*ep*mtt*mWW^4*s^10*t^3 + 87*ep^2*mtt*mWW^4*s^10*t^3 + 309*ep^3*mtt*mWW^4*s^10*t^3 + 513*ep^4*mtt*mWW^4*s^10*t^3 + 402*ep^5*mtt*mWW^4*s^10*t^3 + 120*ep^6*mtt*mWW^4*s^10*t^3 - 5*ep*mWW^5*s^10*t^3 - 59*ep^2*mWW^5*s^10*t^3 - 233*ep^3*mWW^5*s^10*t^3 - 413*ep^4*mWW^5*s^10*t^3 - 338*ep^5*mWW^5*s^10*t^3 - 104*ep^6*mWW^5*s^10*t^3 + 36*ep*mtt^13*mWW*t^4 + 408*ep^2*mtt^13*mWW*t^4 + 1780*ep^3*mtt^13*mWW*t^4 + 3776*ep^4*mtt^13*mWW*t^4 + 3920*ep^5*mtt^13*mWW*t^4 + 1600*ep^6*mtt^13*mWW*t^4 - 2*mtt^12*mWW^2*t^4 - 76*ep*mtt^12*mWW^2*t^4 - 498*ep^2*mtt^12*mWW^2*t^4 - 860*ep^3*mtt^12*mWW^2*t^4 + 1044*ep^4*mtt^12*mWW^2*t^4 + 4248*ep^5*mtt^12*mWW^2*t^4 + 3104*ep^6*mtt^12*mWW^2*t^4 - 34*mtt^11*mWW^3*t^4 + 767*ep*mtt^11*mWW^3*t^4 + 9847*ep^2*mtt^11*mWW^3*t^4 + 38587*ep^3*mtt^11*mWW^3*t^4 + 65971*ep^4*mtt^11*mWW^3*t^4 + 48054*ep^5*mtt^11*mWW^3*t^4 + 10088*ep^6*mtt^11*mWW^3*t^4 - 256*mtt^10*mWW^4*t^4 - 7028*ep*mtt^10*mWW^4*t^4 - 56396*ep^2*mtt^10*mWW^4*t^4 - 201636*ep^3*mtt^10*mWW^4*t^4 - 359908*ep^4*mtt^10*mWW^4*t^4 - 311368*ep^5*mtt^10*mWW^4*t^4 - 102368*ep^6*mtt^10*mWW^4*t^4 + 540*mtt^9*mWW^5*t^4 + 8538*ep*mtt^9*mWW^5*t^4 + 53106*ep^2*mtt^9*mWW^5*t^4 + 167026*ep^3*mtt^9*mWW^5*t^4 + 282626*ep^4*mtt^9*mWW^5*t^4 + 245540*ep^5*mtt^9*mWW^5*t^4 + 85744*ep^6*mtt^9*mWW^5*t^4 + 1982*mtt^8*mWW^6*t^4 + 30620*ep*mtt^8*mWW^6*t^4 + 188148*ep^2*mtt^8*mWW^6*t^4 + 587872*ep^3*mtt^8*mWW^6*t^4 + 986222*ep^4*mtt^8*mWW^6*t^4 + 842868*ep^5*mtt^8*mWW^6*t^4 + 286448*ep^6*mtt^8*mWW^6*t^4 - 4738*mtt^7*mWW^7*t^4 - 63810*ep*mtt^7*mWW^7*t^4 - 348846*ep^2*mtt^7*mWW^7*t^4 - 995686*ep^3*mtt^7*mWW^7*t^4 - 1567680*ep^4*mtt^7*mWW^7*t^4 - 1290440*ep^5*mtt^7*mWW^7*t^4 - 432800*ep^6*mtt^7*mWW^7*t^4 - 316*mtt^6*mWW^8*t^4 - 12418*ep*mtt^6*mWW^8*t^4 - 110802*ep^2*mtt^6*mWW^8*t^4 - 422090*ep^3*mtt^6*mWW^8*t^4 - 796578*ep^4*mtt^6*mWW^8*t^4 - 734916*ep^5*mtt^6*mWW^8*t^4 - 264560*ep^6*mtt^6*mWW^8*t^4 + 7568*mtt^5*mWW^9*t^4 + 109262*ep*mtt^5*mWW^9*t^4 + 635402*ep^2*mtt^5*mWW^9*t^4 + 1906222*ep^3*mtt^5*mWW^9*t^4 + 3116910*ep^4*mtt^5*mWW^9*t^4 + 2638620*ep^5*mtt^5*mWW^9*t^4 + 904976*ep^6*mtt^5*mWW^9*t^4 - 6016*mtt^4*mWW^10*t^4 - 83164*ep*mtt^4*mWW^10*t^4 - 465814*ep^2*mtt^4*mWW^10*t^4 - 1357416*ep^3*mtt^4*mWW^10*t^4 - 2175130*ep^4*mtt^4*mWW^10*t^4 - 1819724*ep^5*mtt^4*mWW^10*t^4 - 621456*ep^6*mtt^4*mWW^10*t^4 + 984*mtt^3*mWW^11*t^4 + 13463*ep*mtt^3*mWW^11*t^4 + 75267*ep^2*mtt^3*mWW^11*t^4 + 221367*ep^3*mtt^3*mWW^11*t^4 + 362077*ep^4*mtt^3*mWW^11*t^4 + 312322*ep^5*mtt^3*mWW^11*t^4 + 110840*ep^6*mtt^3*mWW^11*t^4 + 288*mtt^2*mWW^12*t^4 + 3810*ep*mtt^2*mWW^12*t^4 + 20178*ep^2*mtt^2*mWW^12*t^4 + 54834*ep^3*mtt^2*mWW^12*t^4 + 80670*ep^4*mtt^2*mWW^12*t^4 + 60876*ep^5*mtt^2*mWW^12*t^4 + 18384*ep^6*mtt^2*mWW^12*t^4 + 360*ep*mtt^12*mWW*s*t^4 + 4116*ep^2*mtt^12*mWW*s*t^4 + 17608*ep^3*mtt^12*mWW*s*t^4 + 35060*ep^4*mtt^12*mWW*s*t^4 + 32616*ep^5*mtt^12*mWW*s*t^4 + 11360*ep^6*mtt^12*mWW*s*t^4 + 20*mtt^11*mWW^2*s*t^4 - 2018*ep*mtt^11*mWW^2*s*t^4 - 26376*ep^2*mtt^11*mWW^2*s*t^4 - 125638*ep^3*mtt^11*mWW^2*s*t^4 - 283732*ep^4*mtt^11*mWW^2*s*t^4 - 308224*ep^5*mtt^11*mWW^2*s*t^4 - 130112*ep^6*mtt^11*mWW^2*s*t^4 + 280*mtt^10*mWW^3*s*t^4 - 6205*ep*mtt^10*mWW^3*s*t^4 - 81719*ep^2*mtt^10*mWW^3*s*t^4 - 327697*ep^3*mtt^10*mWW^3*s*t^4 - 575145*ep^4*mtt^10*mWW^3*s*t^4 - 438610*ep^5*mtt^10*mWW^3*s*t^4 - 105464*ep^6*mtt^10*mWW^3*s*t^4 + 1442*mtt^9*mWW^4*s*t^4 + 64170*ep*mtt^9*mWW^4*s*t^4 + 598188*ep^2*mtt^9*mWW^4*s*t^4 + 2347650*ep^3*mtt^9*mWW^4*s*t^4 + 4511266*ep^4*mtt^9*mWW^4*s*t^4 + 4190756*ep^5*mtt^9*mWW^4*s*t^4 + 1499888*ep^6*mtt^9*mWW^4*s*t^4 - 3122*mtt^8*mWW^5*s*t^4 - 94103*ep*mtt^8*mWW^5*s*t^4 - 823613*ep^2*mtt^8*mWW^5*s*t^4 - 3230719*ep^3*mtt^8*mWW^5*s*t^4 - 6361545*ep^4*mtt^8*mWW^5*s*t^4 - 6155882*ep^5*mtt^8*mWW^5*s*t^4 - 2333656*ep^6*mtt^8*mWW^5*s*t^4 - 9278*mtt^7*mWW^6*s*t^4 - 102931*ep*mtt^7*mWW^6*s*t^4 - 414737*ep^2*mtt^7*mWW^6*s*t^4 - 700915*ep^3*mtt^7*mWW^6*s*t^4 - 293097*ep^4*mtt^7*mWW^6*s*t^4 + 446342*ep^5*mtt^7*mWW^6*s*t^4 + 390376*ep^6*mtt^7*mWW^6*s*t^4 + 18498*mtt^6*mWW^7*s*t^4 + 236371*ep*mtt^6*mWW^7*s*t^4 + 1216929*ep^2*mtt^6*mWW^7*s*t^4 + 3245459*ep^3*mtt^6*mWW^7*s*t^4 + 4725981*ep^4*mtt^6*mWW^7*s*t^4 + 3561746*ep^5*mtt^6*mWW^7*s*t^4 + 1082936*ep^6*mtt^6*mWW^7*s*t^4 + 7304*mtt^5*mWW^8*s*t^4 + 111373*ep*mtt^5*mWW^8*s*t^4 + 666451*ep^2*mtt^5*mWW^8*s*t^4 + 2018185*ep^3*mtt^5*mWW^8*s*t^4 + 3306381*ep^4*mtt^5*mWW^8*s*t^4 + 2792858*ep^5*mtt^5*mWW^8*s*t^4 + 950488*ep^6*mtt^5*mWW^8*s*t^4 - 30254*mtt^4*mWW^9*s*t^4 - 404055*ep*mtt^4*mWW^9*s*t^4 - 2176589*ep^2*mtt^4*mWW^9*s*t^4 - 6086151*ep^3*mtt^4*mWW^9*s*t^4 - 9361741*ep^4*mtt^4*mWW^9*s*t^4 - 7531890*ep^5*mtt^4*mWW^9*s*t^4 - 2478520*ep^6*mtt^4*mWW^9*s*t^4 + 15374*mtt^3*mWW^10*s*t^4 + 198525*ep*mtt^3*mWW^10*s*t^4 + 1034949*ep^2*mtt^3*mWW^10*s*t^4 + 2810857*ep^3*mtt^3*mWW^10*s*t^4 + 4220357*ep^4*mtt^3*mWW^10*s*t^4 + 3337290*ep^5*mtt^3*mWW^10*s*t^4 + 1089048*ep^6*mtt^3*mWW^10*s*t^4 + 1502*mtt^2*mWW^11*s*t^4 + 21830*ep*mtt^2*mWW^11*s*t^4 + 126558*ep^2*mtt^2*mWW^11*s*t^4 + 374330*ep^3*mtt^2*mWW^11*s*t^4 + 596212*ep^4*mtt^2*mWW^11*s*t^4 + 483808*ep^5*mtt^2*mWW^11*s*t^4 + 155840*ep^6*mtt^2*mWW^11*s*t^4 - 1694*mtt*mWW^12*s*t^4 - 22367*ep*mtt*mWW^12*s*t^4 - 119131*ep^2*mtt*mWW^12*s*t^4 - 329307*ep^3*mtt*mWW^12*s*t^4 - 499895*ep^4*mtt*mWW^12*s*t^4 - 395662*ep^5*mtt*mWW^12*s*t^4 - 127624*ep^6*mtt*mWW^12*s*t^4 - 72*mWW^13*s*t^4 - 950*ep*mWW^13*s*t^4 - 5026*ep^2*mWW^13*s*t^4 - 13662*ep^3*mWW^13*s*t^4 - 20102*ep^4*mWW^13*s*t^4 - 15148*ep^5*mWW^13*s*t^4 - 4560*ep^6*mWW^13*s*t^4 - 4554*ep*mtt^11*mWW*s^2*t^4 - 52110*ep^2*mtt^11*mWW*s^2*t^4 - 224746*ep^3*mtt^11*mWW*s^2*t^4 - 457514*ep^4*mtt^11*mWW*s^2*t^4 - 442740*ep^5*mtt^11*mWW*s^2*t^4 - 164000*ep^6*mtt^11*mWW*s^2*t^4 - 88*mtt^10*mWW^2*s^2*t^4 + 14144*ep*mtt^10*mWW^2*s^2*t^4 + 174396*ep^2*mtt^10*mWW^2*s^2*t^4 + 800672*ep^3*mtt^10*mWW^2*s^2*t^4 + 1751412*ep^4*mtt^10*mWW^2*s^2*t^4 + 1843064*ep^5*mtt^10*mWW^2*s^2*t^4 + 752080*ep^6*mtt^10*mWW^2*s^2*t^4 - 1054*mtt^9*mWW^3*s^2*t^4 + 43214*ep*mtt^9*mWW^3*s^2*t^4 + 547446*ep^2*mtt^9*mWW^3*s^2*t^4 + 2304834*ep^3*mtt^9*mWW^3*s^2*t^4 + 4410616*ep^4*mtt^9*mWW^3*s^2*t^4 + 3900928*ep^5*mtt^9*mWW^3*s^2*t^4 + 1272528*ep^6*mtt^9*mWW^3*s^2*t^4 - 3510*mtt^8*mWW^4*s^2*t^4 - 282536*ep*mtt^8*mWW^4*s^2*t^4 - 2910956*ep^2*mtt^8*mWW^4*s^2*t^4 - 12023204*ep^3*mtt^8*mWW^4*s^2*t^4 - 23941862*ep^4*mtt^8*mWW^4*s^2*t^4 - 22936556*ep^5*mtt^8*mWW^4*s^2*t^4 - 8479616*ep^6*mtt^8*mWW^4*s^2*t^4 + 8082*mtt^7*mWW^5*s^2*t^4 + 360441*ep*mtt^7*mWW^5*s^2*t^4 + 3489377*ep^2*mtt^7*mWW^5*s^2*t^4 + 14363021*ep^3*mtt^7*mWW^5*s^2*t^4 + 29117805*ep^4*mtt^7*mWW^5*s^2*t^4 + 28739890*ep^5*mtt^7*mWW^5*s^2*t^4 + 11053192*ep^6*mtt^7*mWW^5*s^2*t^4 + 17186*mtt^6*mWW^6*s^2*t^4 + 198343*ep*mtt^6*mWW^6*s^2*t^4 + 848999*ep^2*mtt^6*mWW^6*s^2*t^4 + 1469875*ep^3*mtt^6*mWW^6*s^2*t^4 + 324959*ep^4*mtt^6*mWW^6*s^2*t^4 - 1720682*ep^5*mtt^6*mWW^6*s^2*t^4 - 1347912*ep^6*mtt^6*mWW^6*s^2*t^4 - 29692*mtt^5*mWW^7*s^2*t^4 - 528363*ep*mtt^5*mWW^7*s^2*t^4 - 3671175*ep^2*mtt^5*mWW^7*s^2*t^4 - 12545363*ep^3*mtt^5*mWW^7*s^2*t^4 - 22268893*ep^4*mtt^5*mWW^7*s^2*t^4 - 19691290*ep^5*mtt^5*mWW^7*s^2*t^4 - 6855304*ep^6*mtt^5*mWW^7*s^2*t^4 - 15416*mtt^4*mWW^8*s^2*t^4 - 80613*ep*mtt^4*mWW^8*s^2*t^4 + 353279*ep^2*mtt^4*mWW^8*s^2*t^4 + 3278659*ep^3*mtt^4*mWW^8*s^2*t^4 + 8352769*ep^4*mtt^4*mWW^8*s^2*t^4 + 9056738*ep^5*mtt^4*mWW^8*s^2*t^4 + 3631400*ep^6*mtt^4*mWW^8*s^2*t^4 + 38818*mtt^3*mWW^9*s^2*t^4 + 458789*ep*mtt^3*mWW^9*s^2*t^4 + 2115709*ep^2*mtt^3*mWW^9*s^2*t^4 + 4878073*ep^3*mtt^3*mWW^9*s^2*t^4 + 5924081*ep^4*mtt^3*mWW^9*s^2*t^4 + 3569610*ep^5*mtt^3*mWW^9*s^2*t^4 + 817976*ep^6*mtt^3*mWW^9*s^2*t^4 - 12606*mtt^2*mWW^10*s^2*t^4 - 159303*ep*mtt^2*mWW^10*s^2*t^4 - 809403*ep^2*mtt^2*mWW^10*s^2*t^4 - 2110835*ep^3*mtt^2*mWW^10*s^2*t^4 - 2973487*ep^4*mtt^2*mWW^10*s^2*t^4 - 2154294*ep^5*mtt^2*mWW^10*s^2*t^4 - 632296*ep^6*mtt^2*mWW^10*s^2*t^4 - 2362*mtt*mWW^11*s^2*t^4 - 26623*ep*mtt*mWW^11*s^2*t^4 - 115311*ep^2*mtt*mWW^11*s^2*t^4 - 253155*ep^3*mtt*mWW^11*s^2*t^4 - 308383*ep^4*mtt*mWW^11*s^2*t^4 - 202286*ep^5*mtt*mWW^11*s^2*t^4 - 55912*ep^6*mtt*mWW^11*s^2*t^4 + 642*mWW^12*s^2*t^4 + 7061*ep*mWW^12*s^2*t^4 + 29749*ep^2*mWW^12*s^2*t^4 + 62169*ep^3*mWW^12*s^2*t^4 + 68497*ep^4*mWW^12*s^2*t^4 + 37618*ep^5*mWW^12*s^2*t^4 + 7864*ep^6*mWW^12*s^2*t^4 + 18774*ep*mtt^10*mWW*s^3*t^4 + 215250*ep^2*mtt^10*mWW*s^3*t^4 + 930678*ep^3*mtt^10*mWW*s^3*t^4 + 1903734*ep^4*mtt^10*mWW*s^3*t^4 + 1856652*ep^5*mtt^10*mWW*s^3*t^4 + 695520*ep^6*mtt^10*mWW*s^3*t^4 + 224*mtt^9*mWW^2*s^3*t^4 - 37412*ep*mtt^9*mWW^2*s^3*t^4 - 454804*ep^2*mtt^9*mWW^2*s^3*t^4 - 2075684*ep^3*mtt^9*mWW^2*s^3*t^4 - 4526828*ep^4*mtt^9*mWW^2*s^3*t^4 - 4748504*ep^5*mtt^9*mWW^2*s^3*t^4 - 1927616*ep^6*mtt^9*mWW^2*s^3*t^4 + 2342*mtt^8*mWW^3*s^3*t^4 - 164081*ep*mtt^8*mWW^3*s^3*t^4 - 2027669*ep^2*mtt^8*mWW^3*s^3*t^4 - 8704109*ep^3*mtt^8*mWW^3*s^3*t^4 - 17244161*ep^4*mtt^8*mWW^3*s^3*t^4 - 16059690*ep^5*mtt^8*mWW^3*s^3*t^4 - 5670728*ep^6*mtt^8*mWW^3*s^3*t^4 + 5054*mtt^7*mWW^4*s^3*t^4 + 685081*ep*mtt^7*mWW^4*s^3*t^4 + 7406429*ep^2*mtt^7*mWW^4*s^3*t^4 + 31285397*ep^3*mtt^7*mWW^4*s^3*t^4 + 63246285*ep^4*mtt^7*mWW^4*s^3*t^4 + 61362114*ep^5*mtt^7*mWW^4*s^3*t^4 + 22975016*ep^6*mtt^7*mWW^4*s^3*t^4 - 11556*mtt^6*mWW^5*s^3*t^4 - 629539*ep*mtt^6*mWW^5*s^3*t^4 - 6311139*ep^2*mtt^6*mWW^5*s^3*t^4 - 26500963*ep^3*mtt^6*mWW^5*s^3*t^4 - 54616513*ep^4*mtt^6*mWW^5*s^3*t^4 - 54695402*ep^5*mtt^6*mWW^5*s^3*t^4 - 21302712*ep^6*mtt^6*mWW^5*s^3*t^4 - 16748*mtt^5*mWW^6*s^3*t^4 - 424881*ep*mtt^5*mWW^6*s^3*t^4 - 3505521*ep^2*mtt^5*mWW^6*s^3*t^4 - 12679833*ep^3*mtt^5*mWW^6*s^3*t^4 - 22183355*ep^4*mtt^5*mWW^6*s^3*t^4 - 18345270*ep^5*mtt^5*mWW^6*s^3*t^4 - 5678168*ep^6*mtt^5*mWW^6*s^3*t^4 + 24482*mtt^4*mWW^7*s^3*t^4 + 837505*ep*mtt^4*mWW^7*s^3*t^4 + 7674393*ep^2*mtt^4*mWW^7*s^3*t^4 + 30317677*ep^3*mtt^4*mWW^7*s^3*t^4 + 58761909*ep^4*mtt^4*mWW^7*s^3*t^4 + 55203434*ep^5*mtt^4*mWW^7*s^3*t^4 + 20137112*ep^6*mtt^4*mWW^7*s^3*t^4 + 13282*mtt^3*mWW^8*s^3*t^4 - 122987*ep*mtt^3*mWW^8*s^3*t^4 - 2511875*ep^2*mtt^3*mWW^8*s^3*t^4 - 12373695*ep^3*mtt^3*mWW^8*s^3*t^4 - 26834119*ep^4*mtt^3*mWW^8*s^3*t^4 - 27169990*ep^5*mtt^3*mWW^8*s^3*t^4 - 10508344*ep^6*mtt^3*mWW^8*s^3*t^4 - 22332*mtt^2*mWW^9*s^3*t^4 - 238669*ep*mtt^2*mWW^9*s^3*t^4 - 938469*ep^2*mtt^2*mWW^9*s^3*t^4 - 1563141*ep^3*mtt^2*mWW^9*s^3*t^4 - 664591*ep^4*mtt^2*mWW^9*s^3*t^4 + 885530*ep^5*mtt^2*mWW^9*s^3*t^4 + 743048*ep^6*mtt^2*mWW^9*s^3*t^4 + 4444*mtt*mWW^10*s^3*t^4 + 70887*ep*mtt*mWW^10*s^3*t^4 + 456835*ep^2*mtt*mWW^10*s^3*t^4 + 1455879*ep^3*mtt*mWW^10*s^3*t^4 + 2402409*ep^4*mtt*mWW^10*s^3*t^4 + 1969346*ep^5*mtt*mWW^10*s^3*t^4 + 635880*ep^6*mtt*mWW^10*s^3*t^4 + 808*mWW^11*s^3*t^4 + 5322*ep*mWW^11*s^3*t^4 - 3430*ep^2*mWW^11*s^3*t^4 - 92206*ep^3*mWW^11*s^3*t^4 - 244770*ep^4*mWW^11*s^3*t^4 - 258220*ep^5*mWW^11*s^3*t^4 - 99008*ep^6*mWW^11*s^3*t^4 - 41706*ep*mtt^9*mWW*s^4*t^4 - 479094*ep^2*mtt^9*mWW*s^4*t^4 - 2074730*ep^3*mtt^9*mWW*s^4*t^4 - 4253746*ep^4*mtt^9*mWW*s^4*t^4 - 4162788*ep^5*mtt^9*mWW*s^4*t^4 - 1566880*ep^6*mtt^9*mWW*s^4*t^4 - 364*mtt^8*mWW^2*s^4*t^4 + 50152*ep*mtt^8*mWW^2*s^4*t^4 + 608336*ep^2*mtt^8*mWW^2*s^4*t^4 + 2794248*ep^3*mtt^8*mWW^2*s^4*t^4 + 6161348*ep^4*mtt^8*mWW^2*s^4*t^4 + 6535384*ep^5*mtt^8*mWW^2*s^4*t^4 + 2676464*ep^6*mtt^8*mWW^2*s^4*t^4 - 3320*mtt^7*mWW^3*s^4*t^4 + 338112*ep*mtt^7*mWW^3*s^4*t^4 + 4124148*ep^2*mtt^7*mWW^3*s^4*t^4 + 17827120*ep^3*mtt^7*mWW^3*s^4*t^4 + 35792428*ep^4*mtt^7*mWW^3*s^4*t^4 + 33978520*ep^5*mtt^7*mWW^3*s^4*t^4 + 12325824*ep^6*mtt^7*mWW^3*s^4*t^4 - 5070*mtt^6*mWW^4*s^4*t^4 - 961585*ep*mtt^6*mWW^4*s^4*t^4 - 10606189*ep^2*mtt^6*mWW^4*s^4*t^4 - 45237445*ep^3*mtt^6*mWW^4*s^4*t^4 - 92093285*ep^4*mtt^6*mWW^4*s^4*t^4 - 89898050*ep^5*mtt^6*mWW^4*s^4*t^4 - 33865384*ep^6*mtt^6*mWW^4*s^4*t^4 + 9212*mtt^5*mWW^5*s^4*t^4 + 508787*ep*mtt^5*mWW^5*s^4*t^4 + 5095803*ep^2*mtt^5*mWW^5*s^4*t^4 + 21723275*ep^3*mtt^5*mWW^5*s^4*t^4 + 45856585*ep^4*mtt^5*mWW^5*s^4*t^4 + 47155498*ep^5*mtt^5*mWW^5*s^4*t^4 + 18840440*ep^6*mtt^5*mWW^5*s^4*t^4 + 9400*mtt^4*mWW^6*s^4*t^4 + 690641*ep*mtt^4*mWW^6*s^4*t^4 + 7209891*ep^2*mtt^4*mWW^6*s^4*t^4 + 29430997*ep^3*mtt^4*mWW^6*s^4*t^4 + 56810389*ep^4*mtt^4*mWW^6*s^4*t^4 + 52133202*ep^5*mtt^4*mWW^6*s^4*t^4 + 18337480*ep^6*mtt^4*mWW^6*s^4*t^4 - 9680*mtt^3*mWW^7*s^4*t^4 - 801178*ep*mtt^3*mWW^7*s^4*t^4 - 8466678*ep^2*mtt^3*mWW^7*s^4*t^4 - 35374834*ep^3*mtt^3*mWW^7*s^4*t^4 - 70692338*ep^4*mtt^3*mWW^7*s^4*t^4 - 67779372*ep^5*mtt^3*mWW^7*s^4*t^4 - 25110016*ep^6*mtt^3*mWW^7*s^4*t^4 - 5806*mtt^2*mWW^8*s^4*t^4 + 157181*ep*mtt^2*mWW^8*s^4*t^4 + 2271617*ep^2*mtt^2*mWW^8*s^4*t^4 + 10498097*ep^3*mtt^2*mWW^8*s^4*t^4 + 22288621*ep^4*mtt^2*mWW^8*s^4*t^4 + 22404346*ep^5*mtt^2*mWW^8*s^4*t^4 + 8648280*ep^6*mtt^2*mWW^8*s^4*t^4 + 6028*mtt*mWW^9*s^4*t^4 + 74537*ep*mtt*mWW^9*s^4*t^4 + 383637*ep^2*mtt*mWW^9*s^4*t^4 + 969385*ep^3*mtt*mWW^9*s^4*t^4 + 1181479*ep^4*mtt*mWW^9*s^4*t^4 + 587902*ep^5*mtt*mWW^9*s^4*t^4 + 49064*ep^6*mtt*mWW^9*s^4*t^4 - 656*mWW^10*s^4*t^4 - 17757*ep*mWW^10*s^4*t^4 - 153247*ep^2*mWW^10*s^4*t^4 - 579665*ep^3*mWW^10*s^4*t^4 - 1074009*ep^4*mWW^10*s^4*t^4 - 962834*ep^5*mWW^10*s^4*t^4 - 335272*ep^6*mWW^10*s^4*t^4 + 56574*ep*mtt^8*mWW*s^5*t^4 + 651042*ep^2*mtt^8*mWW*s^5*t^4 + 2822750*ep^3*mtt^8*mWW*s^5*t^4 + 5795734*ep^4*mtt^8*mWW*s^5*t^4 + 5683020*ep^5*mtt^8*mWW*s^5*t^4 + 2144800*ep^6*mtt^8*mWW*s^5*t^4 + 392*mtt^7*mWW^2*s^5*t^4 - 33784*ep*mtt^7*mWW^2*s^5*t^4 - 414412*ep^2*mtt^7*mWW^2*s^5*t^4 - 1956480*ep^3*mtt^7*mWW^2*s^5*t^4 - 4474044*ep^4*mtt^7*mWW^2*s^5*t^4 - 4916168*ep^5*mtt^7*mWW^2*s^5*t^4 - 2074144*ep^6*mtt^7*mWW^2*s^5*t^4 + 3044*mtt^6*mWW^3*s^5*t^4 - 404427*ep*mtt^6*mWW^3*s^5*t^4 - 4891551*ep^2*mtt^6*mWW^3*s^5*t^4 - 21190307*ep^3*mtt^6*mWW^3*s^5*t^4 - 42776269*ep^4*mtt^6*mWW^3*s^5*t^4 - 40936082*ep^5*mtt^6*mWW^3*s^5*t^4 - 15016568*ep^6*mtt^6*mWW^3*s^5*t^4 + 3802*mtt^5*mWW^4*s^5*t^4 + 793090*ep*mtt^5*mWW^4*s^5*t^4 + 8791906*ep^2*mtt^5*mWW^4*s^5*t^4 + 37644550*ep^3*mtt^5*mWW^4*s^5*t^4 + 76932412*ep^4*mtt^5*mWW^4*s^5*t^4 + 75393856*ep^5*mtt^5*mWW^4*s^5*t^4 + 28516512*ep^6*mtt^5*mWW^4*s^5*t^4 - 3664*mtt^4*mWW^5*s^5*t^4 - 106727*ep*mtt^4*mWW^5*s^5*t^4 - 901263*ep^2*mtt^4*mWW^5*s^5*t^4 - 4092879*ep^3*mtt^4*mWW^5*s^5*t^4 - 10069193*ep^4*mtt^4*mWW^5*s^5*t^4 - 12103866*ep^5*mtt^4*mWW^5*s^5*t^4 - 5523320*ep^6*mtt^4*mWW^5*s^5*t^4 - 2612*mtt^3*mWW^6*s^5*t^4 - 629405*ep*mtt^3*mWW^6*s^5*t^4 - 7066667*ep^2*mtt^3*mWW^6*s^5*t^4 - 29789033*ep^3*mtt^3*mWW^6*s^5*t^4 - 58986777*ep^4*mtt^3*mWW^6*s^5*t^4 - 55528154*ep^5*mtt^3*mWW^6*s^5*t^4 - 20083400*ep^6*mtt^3*mWW^6*s^5*t^4 + 748*mtt^2*mWW^7*s^5*t^4 + 419338*ep*mtt^2*mWW^7*s^5*t^4 + 4771836*ep^2*mtt^2*mWW^7*s^5*t^4 + 20447758*ep^3*mtt^2*mWW^7*s^5*t^4 + 41417784*ep^4*mtt^2*mWW^7*s^5*t^4 + 40069640*ep^5*mtt^2*mWW^7*s^5*t^4 + 14943456*ep^6*mtt^2*mWW^7*s^5*t^4 + 1154*mtt*mWW^8*s^5*t^4 - 56361*ep*mtt*mWW^8*s^5*t^4 - 724783*ep^2*mtt*mWW^8*s^5*t^4 - 3261481*ep^3*mtt*mWW^8*s^5*t^4 - 6887027*ep^4*mtt*mWW^8*s^5*t^4 - 6937494*ep^5*mtt*mWW^8*s^5*t^4 - 2690328*ep^6*mtt*mWW^8*s^5*t^4 - 816*mWW^9*s^5*t^4 - 15930*ep*mWW^9*s^5*t^4 - 123564*ep^2*mWW^9*s^5*t^4 - 443150*ep^3*mWW^9*s^5*t^4 - 785388*ep^4*mWW^9*s^5*t^4 - 671376*ep^5*mWW^9*s^5*t^4 - 221360*ep^6*mWW^9*s^5*t^4 - 48510*ep*mtt^7*mWW*s^6*t^4 - 559146*ep^2*mtt^7*mWW*s^6*t^4 - 2426718*ep^3*mtt^7*mWW*s^6*t^4 - 4987710*ep^4*mtt^7*mWW*s^6*t^4 - 4897116*ep^5*mtt^7*mWW*s^6*t^4 - 1851360*ep^6*mtt^7*mWW*s^6*t^4 - 280*mtt^6*mWW^2*s^6*t^4 + 6208*ep*mtt^6*mWW^2*s^6*t^4 + 85396*ep^2*mtt^6*mWW^2*s^6*t^4 + 481568*ep^3*mtt^6*mWW^2*s^6*t^4 + 1321132*ep^4*mtt^6*mWW^2*s^6*t^4 + 1677384*ep^5*mtt^6*mWW^2*s^6*t^4 + 786992*ep^6*mtt^6*mWW^2*s^6*t^4 - 1750*mtt^5*mWW^3*s^6*t^4 + 288770*ep*mtt^5*mWW^3*s^6*t^4 + 3466610*ep^2*mtt^5*mWW^3*s^6*t^4 + 15012742*ep^3*mtt^5*mWW^3*s^6*t^4 + 30359012*ep^4*mtt^5*mWW^3*s^6*t^4 + 29146072*ep^5*mtt^5*mWW^3*s^6*t^4 + 10742704*ep^6*mtt^5*mWW^3*s^6*t^4 - 1986*mtt^4*mWW^4*s^6*t^4 - 372574*ep*mtt^4*mWW^4*s^6*t^4 - 4113210*ep^2*mtt^4*mWW^4*s^6*t^4 - 17636626*ep^3*mtt^4*mWW^4*s^6*t^4 - 36169996*ep^4*mtt^4*mWW^4*s^6*t^4 - 35600056*ep^5*mtt^4*mWW^4*s^6*t^4 - 13526864*ep^6*mtt^4*mWW^4*s^6*t^4 + 492*mtt^3*mWW^5*s^6*t^4 - 107755*ep*mtt^3*mWW^5*s^6*t^4 - 1300239*ep^2*mtt^3*mWW^5*s^6*t^4 - 5357283*ep^3*mtt^3*mWW^5*s^6*t^4 - 9900173*ep^4*mtt^3*mWW^5*s^6*t^4 - 8399626*ep^5*mtt^3*mWW^5*s^6*t^4 - 2645400*ep^6*mtt^3*mWW^5*s^6*t^4 - 108*mtt^2*mWW^6*s^6*t^4 + 305961*ep*mtt^2*mWW^6*s^6*t^4 + 3540129*ep^2*mtt^2*mWW^6*s^6*t^4 + 15111969*ep^3*mtt^2*mWW^6*s^6*t^4 + 30228715*ep^4*mtt^2*mWW^6*s^6*t^4 + 28742878*ep^5*mtt^2*mWW^6*s^6*t^4 + 10505304*ep^6*mtt^2*mWW^6*s^6*t^4 + 410*mtt*mWW^7*s^6*t^4 - 113433*ep*mtt*mWW^7*s^6*t^4 - 1332209*ep^2*mtt*mWW^7*s^6*t^4 - 5761429*ep^3*mtt*mWW^7*s^6*t^4 - 11722641*ep^4*mtt*mWW^7*s^6*t^4 - 11370786*ep^5*mtt*mWW^7*s^6*t^4 - 4246840*ep^6*mtt*mWW^7*s^6*t^4 - 106*mWW^8*s^6*t^4 + 6005*ep*mWW^8*s^6*t^4 + 72125*ep^2*mWW^8*s^6*t^4 + 317729*ep^3*mWW^8*s^6*t^4 + 668909*ep^4*mWW^8*s^6*t^4 + 676674*ep^5*mWW^8*s^6*t^4 + 264136*ep^6*mWW^8*s^6*t^4 + 25794*ep*mtt^6*mWW*s^7*t^4 + 297750*ep^2*mtt^6*mWW*s^7*t^4 + 1293346*ep^3*mtt^6*mWW*s^7*t^4 + 2660354*ep^4*mtt^6*mWW*s^7*t^4 + 2614500*ep^5*mtt^6*mWW*s^7*t^4 + 989600*ep^6*mtt^6*mWW*s^7*t^4 + 128*mtt^5*mWW^2*s^7*t^4 + 5956*ep*mtt^5*mWW^2*s^7*t^4 + 63124*ep^2*mtt^5*mWW^2*s^7*t^4 + 221668*ep^3*mtt^5*mWW^2*s^7*t^4 + 297068*ep^4*mtt^5*mWW^2*s^7*t^4 + 111576*ep^5*mtt^5*mWW^2*s^7*t^4 - 28800*ep^6*mtt^5*mWW^2*s^7*t^4 + 574*mtt^4*mWW^3*s^7*t^4 - 121019*ep*mtt^4*mWW^3*s^7*t^4 - 1439695*ep^2*mtt^4*mWW^3*s^7*t^4 - 6221079*ep^3*mtt^4*mWW^3*s^7*t^4 - 12575119*ep^4*mtt^4*mWW^3*s^7*t^4 - 12079926*ep^5*mtt^4*mWW^3*s^7*t^4 - 4459288*ep^6*mtt^4*mWW^3*s^7*t^4 + 586*mtt^3*mWW^4*s^7*t^4 + 88321*ep*mtt^3*mWW^4*s^7*t^4 + 964717*ep^2*mtt^3*mWW^4*s^7*t^4 + 4148053*ep^3*mtt^3*mWW^4*s^7*t^4 + 8574433*ep^4*mtt^3*mWW^4*s^7*t^4 + 8521578*ep^5*mtt^3*mWW^4*s^7*t^4 + 3270440*ep^6*mtt^3*mWW^4*s^7*t^4 - 18*mtt^2*mWW^5*s^7*t^4 + 77727*ep*mtt^2*mWW^5*s^7*t^4 + 900683*ep^2*mtt^2*mWW^5*s^7*t^4 + 3789411*ep^3*mtt^2*mWW^5*s^7*t^4 + 7393551*ep^4*mtt^2*mWW^5*s^7*t^4 + 6810414*ep^5*mtt^2*mWW^5*s^7*t^4 + 2399992*ep^6*mtt^2*mWW^5*s^7*t^4 + 166*mtt*mWW^6*s^7*t^4 - 76925*ep*mtt*mWW^6*s^7*t^4 - 897601*ep^2*mtt*mWW^6*s^7*t^4 - 3844225*ep^3*mtt*mWW^6*s^7*t^4 - 7712717*ep^4*mtt*mWW^6*s^7*t^4 - 7356722*ep^5*mtt*mWW^6*s^7*t^4 - 2697672*ep^6*mtt*mWW^6*s^7*t^4 - 28*mWW^7*s^7*t^4 + 13714*ep*mWW^7*s^7*t^4 + 158126*ep^2*mWW^7*s^7*t^4 + 678234*ep^3*mWW^7*s^7*t^4 + 1371902*ep^4*mWW^7*s^7*t^4 + 1323796*ep^5*mWW^7*s^7*t^4 + 491936*ep^6*mWW^7*s^7*t^4 - 7794*ep*mtt^5*mWW*s^8*t^4 - 90090*ep^2*mtt^5*mWW*s^8*t^4 - 391618*ep^3*mtt^5*mWW*s^8*t^4 - 806054*ep^4*mtt^5*mWW*s^8*t^4 - 792732*ep^5*mtt^5*mWW*s^8*t^4 - 300320*ep^6*mtt^5*mWW*s^8*t^4 - 34*mtt^4*mWW^2*s^8*t^4 - 3868*ep*mtt^4*mWW^2*s^8*t^4 - 42926*ep^2*mtt^4*mWW^2*s^8*t^4 - 171116*ep^3*mtt^4*mWW^2*s^8*t^4 - 306552*ep^4*mtt^4*mWW^2*s^8*t^4 - 250416*ep^5*mtt^4*mWW^2*s^8*t^4 - 75024*ep^6*mtt^4*mWW^2*s^8*t^4 - 82*mtt^3*mWW^3*s^8*t^4 + 27601*ep*mtt^3*mWW^3*s^8*t^4 + 324045*ep^2*mtt^3*mWW^3*s^8*t^4 + 1394669*ep^3*mtt^3*mWW^3*s^8*t^4 + 2814213*ep^4*mtt^3*mWW^3*s^8*t^4 + 2701402*ep^5*mtt^3*mWW^3*s^8*t^4 + 997208*ep^6*mtt^3*mWW^3*s^8*t^4 - 58*mtt^2*mWW^4*s^8*t^4 - 6197*ep*mtt^2*mWW^4*s^8*t^4 - 66305*ep^2*mtt^2*mWW^4*s^8*t^4 - 293633*ep^3*mtt^2*mWW^4*s^8*t^4 - 637733*ep^4*mtt^2*mWW^4*s^8*t^4 - 668690*ep^5*mtt^2*mWW^4*s^8*t^4 - 269992*ep^6*mtt^2*mWW^4*s^8*t^4 + 34*mtt*mWW^5*s^8*t^4 - 19087*ep*mtt*mWW^5*s^8*t^4 - 222467*ep^2*mtt*mWW^5*s^8*t^4 - 944683*ep^3*mtt*mWW^5*s^8*t^4 - 1869567*ep^4*mtt*mWW^5*s^8*t^4 - 1753598*ep^5*mtt*mWW^5*s^8*t^4 - 631224*ep^6*mtt*mWW^5*s^8*t^4 + 12*mWW^6*s^8*t^4 + 8577*ep*mWW^6*s^8*t^4 + 97359*ep^2*mWW^6*s^8*t^4 + 413293*ep^3*mWW^6*s^8*t^4 + 825661*ep^4*mWW^6*s^8*t^4 + 785538*ep^5*mWW^6*s^8*t^4 + 287544*ep^6*mWW^6*s^8*t^4 + 1026*ep*mtt^4*mWW*s^9*t^4 + 11874*ep^2*mtt^4*mWW*s^9*t^4 + 51650*ep^3*mtt^4*mWW*s^9*t^4 + 106366*ep^4*mtt^4*mWW*s^9*t^4 + 104668*ep^5*mtt^4*mWW*s^9*t^4 + 39680*ep^6*mtt^4*mWW*s^9*t^4 + 4*mtt^3*mWW^2*s^9*t^4 + 698*ep*mtt^3*mWW^2*s^9*t^4 + 7764*ep^2*mtt^3*mWW^2*s^9*t^4 + 31622*ep^3*mtt^3*mWW^2*s^9*t^4 + 59152*ep^4*mtt^3*mWW^2*s^9*t^4 + 51656*ep^5*mtt^3*mWW^2*s^9*t^4 + 17056*ep^6*mtt^3*mWW^2*s^9*t^4 - 2732*ep*mtt^2*mWW^3*s^9*t^4 - 31462*ep^2*mtt^2*mWW^3*s^9*t^4 - 134760*ep^3*mtt^2*mWW^3*s^9*t^4 - 271546*ep^4*mtt^2*mWW^3*s^9*t^4 - 260668*ep^5*mtt^2*mWW^3*s^9*t^4 - 96304*ep^6*mtt^2*mWW^3*s^9*t^4 - 4*mtt*mWW^4*s^9*t^4 - 742*ep*mtt*mWW^4*s^9*t^4 - 8184*ep^2*mtt*mWW^4*s^9*t^4 - 33106*ep^3*mtt*mWW^4*s^9*t^4 - 61612*ep^4*mtt*mWW^4*s^9*t^4 - 53584*ep^5*mtt*mWW^4*s^9*t^4 - 17632*ep^6*mtt*mWW^4*s^9*t^4 + 1718*ep*mWW^5*s^9*t^4 + 19752*ep^2*mWW^5*s^9*t^4 + 83794*ep^3*mWW^5*s^9*t^4 + 166424*ep^4*mWW^5*s^9*t^4 + 157032*ep^5*mWW^5*s^9*t^4 + 56944*ep^6*mWW^5*s^9*t^4 - 228*ep*mtt^12*mWW*t^5 - 2576*ep^2*mtt^12*mWW*t^5 - 11196*ep^3*mtt^12*mWW*t^5 - 23648*ep^4*mtt^12*mWW*t^5 - 24432*ep^5*mtt^12*mWW*t^5 - 9920*ep^6*mtt^12*mWW*t^5 + 4*mtt^11*mWW^2*t^5 + 853*ep*mtt^11*mWW^2*t^5 + 8757*ep^2*mtt^11*mWW^2*t^5 + 34589*ep^3*mtt^11*mWW^2*t^5 + 65207*ep^4*mtt^11*mWW^2*t^5 + 58566*ep^5*mtt^11*mWW^2*t^5 + 19944*ep^6*mtt^11*mWW^2*t^5 + 144*mtt^10*mWW^3*t^5 - 2600*ep*mtt^10*mWW^3*t^5 - 36478*ep^2*mtt^10*mWW^3*t^5 - 151836*ep^3*mtt^10*mWW^3*t^5 - 281874*ep^4*mtt^10*mWW^3*t^5 - 237292*ep^5*mtt^10*mWW^3*t^5 - 70544*ep^6*mtt^10*mWW^3*t^5 + 276*mtt^9*mWW^4*t^5 + 14556*ep*mtt^9*mWW^4*t^5 + 134028*ep^2*mtt^9*mWW^4*t^5 + 505588*ep^3*mtt^9*mWW^4*t^5 + 923328*ep^4*mtt^9*mWW^4*t^5 + 803504*ep^5*mtt^9*mWW^4*t^5 + 262080*ep^6*mtt^9*mWW^4*t^5 - 2320*mtt^8*mWW^5*t^5 - 34374*ep*mtt^8*mWW^5*t^5 - 202110*ep^2*mtt^8*mWW^5*t^5 - 603094*ep^3*mtt^8*mWW^5*t^5 - 965170*ep^4*mtt^8*mWW^5*t^5 - 785204*ep^5*mtt^8*mWW^5*t^5 - 252208*ep^6*mtt^8*mWW^5*t^5 - 712*mtt^7*mWW^6*t^5 - 27012*ep*mtt^7*mWW^6*t^5 - 241804*ep^2*mtt^7*mWW^6*t^5 - 931460*ep^3*mtt^7*mWW^6*t^5 - 1782508*ep^4*mtt^7*mWW^6*t^5 - 1668088*ep^5*mtt^7*mWW^6*t^5 - 607776*ep^6*mtt^7*mWW^6*t^5 + 11852*mtt^6*mWW^7*t^5 + 177122*ep*mtt^6*mWW^7*t^5 + 1061694*ep^2*mtt^6*mWW^7*t^5 + 3266850*ep^3*mtt^6*mWW^7*t^5 + 5453142*ep^4*mtt^6*mWW^7*t^5 + 4691452*ep^5*mtt^6*mWW^7*t^5 + 1627408*ep^6*mtt^6*mWW^7*t^5 - 12412*mtt^5*mWW^8*t^5 - 165108*ep*mtt^5*mWW^8*t^5 - 892660*ep^2*mtt^5*mWW^8*t^5 - 2527948*ep^3*mtt^5*mWW^8*t^5 - 3969168*ep^4*mtt^5*mWW^8*t^5 - 3280688*ep^5*mtt^5*mWW^8*t^5 - 1114816*ep^6*mtt^5*mWW^8*t^5 - 1688*mtt^4*mWW^9*t^5 - 31822*ep*mtt^4*mWW^9*t^5 - 218170*ep^2*mtt^4*mWW^9*t^5 - 717742*ep^3*mtt^4*mWW^9*t^5 - 1222070*ep^4*mtt^4*mWW^9*t^5 - 1035340*ep^5*mtt^4*mWW^9*t^5 - 343888*ep^6*mtt^4*mWW^9*t^5 + 7324*mtt^3*mWW^10*t^5 + 102115*ep*mtt^3*mWW^10*t^5 + 572939*ep^2*mtt^3*mWW^10*t^5 + 1658195*ep^3*mtt^3*mWW^10*t^5 + 2616593*ep^4*mtt^3*mWW^10*t^5 + 2138922*ep^5*mtt^3*mWW^10*t^5 + 708952*ep^6*mtt^3*mWW^10*t^5 - 2228*mtt^2*mWW^11*t^5 - 30322*ep*mtt^2*mWW^11*t^5 - 166760*ep^2*mtt^2*mWW^11*t^5 - 476118*ep^3*mtt^2*mWW^11*t^5 - 746476*ep^4*mtt^2*mWW^11*t^5 - 610688*ep^5*mtt^2*mWW^11*t^5 - 203968*ep^6*mtt^2*mWW^11*t^5 - 240*mtt*mWW^12*t^5 - 3180*ep*mtt*mWW^12*t^5 - 16860*ep^2*mtt*mWW^12*t^5 - 45828*ep^3*mtt*mWW^12*t^5 - 67356*ep^4*mtt*mWW^12*t^5 - 50712*ep^5*mtt*mWW^12*t^5 - 15264*ep^6*mtt*mWW^12*t^5 - 336*ep*mtt^12*s*t^5 - 3848*ep^2*mtt^12*s*t^5 - 16712*ep^3*mtt^12*s*t^5 - 34488*ep^4*mtt^12*s*t^5 - 34056*ep^5*mtt^12*s*t^5 - 12960*ep^6*mtt^12*s*t^5 - 820*ep*mtt^11*mWW*s*t^5 - 9180*ep^2*mtt^11*mWW*s*t^5 - 37428*ep^3*mtt^11*mWW*s*t^5 - 67852*ep^4*mtt^11*mWW*s*t^5 - 53616*ep^5*mtt^11*mWW*s*t^5 - 13824*ep^6*mtt^11*mWW*s*t^5 - 62*mtt^10*mWW^2*s*t^5 + 13662*ep*mtt^10*mWW^2*s*t^5 + 164388*ep^2*mtt^10*mWW^2*s*t^5 + 733350*ep^3*mtt^10*mWW^2*s*t^5 + 1543898*ep^4*mtt^10*mWW^2*s*t^5 + 1552476*ep^5*mtt^10*mWW^2*s*t^5 + 602448*ep^6*mtt^10*mWW^2*s*t^5 - 908*mtt^9*mWW^3*s*t^5 - 22074*ep*mtt^9*mWW^3*s*t^5 - 207648*ep^2*mtt^9*mWW^3*s*t^5 - 935486*ep^3*mtt^9*mWW^3*s*t^5 - 2126916*ep^4*mtt^9*mWW^3*s*t^5 - 2365032*ep^5*mtt^9*mWW^3*s*t^5 - 1027296*ep^6*mtt^9*mWW^3*s*t^5 - 970*mtt^8*mWW^4*s*t^5 - 72373*ep*mtt^8*mWW^4*s*t^5 - 692943*ep^2*mtt^8*mWW^4*s*t^5 - 2631765*ep^3*mtt^8*mWW^4*s*t^5 - 4753855*ep^4*mtt^8*mWW^4*s*t^5 - 4038998*ep^5*mtt^8*mWW^4*s*t^5 - 1270696*ep^6*mtt^8*mWW^4*s*t^5 + 10676*mtt^7*mWW^5*s*t^5 + 247467*ep*mtt^7*mWW^5*s*t^5 + 1947037*ep^2*mtt^7*mWW^5*s*t^5 + 7150471*ep^3*mtt^7*mWW^5*s*t^5 + 13348375*ep^4*mtt^7*mWW^5*s*t^5 + 12282142*ep^5*mtt^7*mWW^5*s*t^5 + 4420552*ep^6*mtt^7*mWW^5*s*t^5 + 2244*mtt^6*mWW^6*s*t^5 - 25659*ep*mtt^6*mWW^6*s*t^5 - 508941*ep^2*mtt^6*mWW^6*s*t^5 - 2591967*ep^3*mtt^6*mWW^6*s*t^5 - 5804007*ep^4*mtt^6*mWW^6*s*t^5 - 6054542*ep^5*mtt^6*mWW^6*s*t^5 - 2417288*ep^6*mtt^6*mWW^6*s*t^5 - 41540*mtt^5*mWW^7*s*t^5 - 541813*ep*mtt^5*mWW^7*s*t^5 - 2825359*ep^2*mtt^5*mWW^7*s*t^5 - 7574545*ep^3*mtt^5*mWW^7*s*t^5 - 11075189*ep^4*mtt^5*mWW^7*s*t^5 - 8413546*ep^5*mtt^5*mWW^7*s*t^5 - 2598808*ep^6*mtt^5*mWW^7*s*t^5 + 34238*mtt^4*mWW^8*s*t^5 + 444119*ep*mtt^4*mWW^8*s*t^5 + 2337385*ep^2*mtt^4*mWW^8*s*t^5 + 6428743*ep^3*mtt^4*mWW^8*s*t^5 + 9760897*ep^4*mtt^4*mWW^8*s*t^5 + 7779362*ep^5*mtt^4*mWW^8*s*t^5 + 2551096*ep^6*mtt^4*mWW^8*s*t^5 + 11420*mtt^3*mWW^9*s*t^5 + 157281*ep*mtt^3*mWW^9*s*t^5 + 857663*ep^2*mtt^3*mWW^9*s*t^5 + 2378325*ep^3*mtt^3*mWW^9*s*t^5 + 3568549*ep^4*mtt^3*mWW^9*s*t^5 + 2754834*ep^5*mtt^3*mWW^9*s*t^5 + 853048*ep^6*mtt^3*mWW^9*s*t^5 - 19314*mtt^2*mWW^10*s*t^5 - 254219*ep*mtt^2*mWW^10*s*t^5 - 1345063*ep^2*mtt^2*mWW^10*s*t^5 - 3680615*ep^3*mtt^2*mWW^10*s*t^5 - 5519895*ep^4*mtt^2*mWW^10*s*t^5 - 4315366*ep^5*mtt^2*mWW^10*s*t^5 - 1376488*ep^6*mtt^2*mWW^10*s*t^5 + 3472*mtt*mWW^11*s*t^5 + 44951*ep*mtt*mWW^11*s*t^5 + 234431*ep^2*mtt*mWW^11*s*t^5 + 634759*ep^3*mtt*mWW^11*s*t^5 + 946249*ep^4*mtt*mWW^11*s*t^5 + 739730*ep^5*mtt*mWW^11*s*t^5 + 237688*ep^6*mtt*mWW^11*s*t^5 + 744*mWW^12*s*t^5 + 9814*ep*mWW^12*s*t^5 + 52078*ep^2*mWW^12*s*t^5 + 142870*ep^3*mWW^12*s*t^5 + 214234*ep^4*mWW^12*s*t^5 + 166612*ep^5*mWW^12*s*t^5 + 52528*ep^6*mWW^12*s*t^5 + 2688*ep*mtt^11*s^2*t^5 + 30784*ep^2*mtt^11*s^2*t^5 + 133696*ep^3*mtt^11*s^2*t^5 + 275904*ep^4*mtt^11*s^2*t^5 + 272448*ep^5*mtt^11*s^2*t^5 + 103680*ep^6*mtt^11*s^2*t^5 + 15158*ep*mtt^10*mWW*s^2*t^5 + 171822*ep^2*mtt^10*mWW*s^2*t^5 + 729230*ep^3*mtt^10*mWW*s^2*t^5 + 1451218*ep^4*mtt^10*mWW*s^2*t^5 + 1365436*ep^5*mtt^10*mWW*s^2*t^5 + 489376*ep^6*mtt^10*mWW*s^2*t^5 + 316*mtt^9*mWW^2*s^2*t^5 - 111305*ep*mtt^9*mWW^2*s^2*t^5 - 1304571*ep^2*mtt^9*mWW^2*s^2*t^5 - 5715341*ep^3*mtt^9*mWW^2*s^2*t^5 - 11852625*ep^4*mtt^9*mWW^2*s^2*t^5 - 11750914*ep^5*mtt^9*mWW^2*s^2*t^5 - 4492392*ep^6*mtt^9*mWW^2*s^2*t^5 + 2648*mtt^8*mWW^3*s^2*t^5 + 138129*ep*mtt^8*mWW^3*s^2*t^5 + 1434185*ep^2*mtt^8*mWW^3*s^2*t^5 + 6309641*ep^3*mtt^8*mWW^3*s^2*t^5 + 13632583*ep^4*mtt^8*mWW^3*s^2*t^5 + 14299462*ep^5*mtt^8*mWW^3*s^2*t^5 + 5833912*ep^6*mtt^8*mWW^3*s^2*t^5 + 1202*mtt^7*mWW^4*s^2*t^5 + 297200*ep*mtt^7*mWW^4*s^2*t^5 + 3183364*ep^2*mtt^7*mWW^4*s^2*t^5 + 12938372*ep^3*mtt^7*mWW^4*s^2*t^5 + 24766690*ep^4*mtt^7*mWW^4*s^2*t^5 + 22447780*ep^5*mtt^7*mWW^4*s^2*t^5 + 7733248*ep^6*mtt^7*mWW^4*s^2*t^5 - 20684*mtt^6*mWW^5*s^2*t^5 - 874030*ep*mtt^6*mWW^5*s^2*t^5 - 8301396*ep^2*mtt^6*mWW^5*s^2*t^5 - 33395970*ep^3*mtt^6*mWW^5*s^2*t^5 - 65749200*ep^4*mtt^6*mWW^5*s^2*t^5 - 62705984*ep^5*mtt^6*mWW^5*s^2*t^5 - 23209264*ep^6*mtt^6*mWW^5*s^2*t^5 - 1716*mtt^5*mWW^6*s^2*t^5 + 366826*ep*mtt^5*mWW^6*s^2*t^5 + 4403732*ep^2*mtt^5*mWW^6*s^2*t^5 + 19593238*ep^3*mtt^5*mWW^6*s^2*t^5 + 41182736*ep^4*mtt^5*mWW^6*s^2*t^5 + 41372848*ep^5*mtt^5*mWW^6*s^2*t^5 + 16043024*ep^6*mtt^5*mWW^6*s^2*t^5 + 55466*mtt^4*mWW^7*s^2*t^5 + 717570*ep*mtt^4*mWW^7*s^2*t^5 + 3707164*ep^2*mtt^4*mWW^7*s^2*t^5 + 9655650*ep^3*mtt^4*mWW^7*s^2*t^5 + 13215354*ep^4*mtt^4*mWW^7*s^2*t^5 + 8931580*ep^5*mtt^4*mWW^7*s^2*t^5 + 2293984*ep^6*mtt^4*mWW^7*s^2*t^5 - 35468*mtt^3*mWW^8*s^2*t^5 - 580928*ep*mtt^3*mWW^8*s^2*t^5 - 3806816*ep^2*mtt^3*mWW^8*s^2*t^5 - 12533456*ep^3*mtt^3*mWW^8*s^2*t^5 - 21753604*ep^4*mtt^3*mWW^8*s^2*t^5 - 19016752*ep^5*mtt^3*mWW^8*s^2*t^5 - 6611760*ep^6*mtt^3*mWW^8*s^2*t^5 - 14262*mtt^2*mWW^9*s^2*t^5 - 120510*ep*mtt^2*mWW^9*s^2*t^5 - 217708*ep^2*mtt^2*mWW^9*s^2*t^5 + 624450*ep^3*mtt^2*mWW^9*s^2*t^5 + 2709930*ep^4*mtt^2*mWW^9*s^2*t^5 + 3395876*ep^5*mtt^2*mWW^9*s^2*t^5 + 1452144*ep^6*mtt^2*mWW^9*s^2*t^5 + 13402*mtt*mWW^10*s^2*t^5 + 159843*ep*mtt*mWW^10*s^2*t^5 + 749087*ep^2*mtt*mWW^10*s^2*t^5 + 1778487*ep^3*mtt*mWW^10*s^2*t^5 + 2271583*ep^4*mtt*mWW^10*s^2*t^5 + 1486198*ep^5*mtt*mWW^10*s^2*t^5 + 389544*ep^6*mtt*mWW^10*s^2*t^5 - 904*mWW^11*s^2*t^5 - 10641*ep*mWW^11*s^2*t^5 - 49647*ep^2*mWW^11*s^2*t^5 - 117997*ep^3*mWW^11*s^2*t^5 - 150569*ep^4*mWW^11*s^2*t^5 - 97978*ep^5*mWW^11*s^2*t^5 - 25496*ep^6*mWW^11*s^2*t^5 - 9408*ep*mtt^10*s^3*t^5 - 107744*ep^2*mtt^10*s^3*t^5 - 467936*ep^3*mtt^10*s^3*t^5 - 965664*ep^4*mtt^10*s^3*t^5 - 953568*ep^5*mtt^10*s^3*t^5 - 362880*ep^6*mtt^10*s^3*t^5 - 62104*ep*mtt^9*mWW*s^3*t^5 - 706860*ep^2*mtt^9*mWW*s^3*t^5 - 3017152*ep^3*mtt^9*mWW*s^3*t^5 - 6066748*ep^4*mtt^9*mWW*s^3*t^5 - 5801056*ep^5*mtt^9*mWW*s^3*t^5 - 2127680*ep^6*mtt^9*mWW*s^3*t^5 - 818*mtt^8*mWW^2*s^3*t^5 + 332014*ep*mtt^8*mWW^2*s^3*t^5 + 3868456*ep^2*mtt^8*mWW^2*s^3*t^5 + 16875350*ep^3*mtt^8*mWW^2*s^3*t^5 + 34867642*ep^4*mtt^8*mWW^2*s^3*t^5 + 34443356*ep^5*mtt^8*mWW^2*s^3*t^5 + 13115072*ep^6*mtt^8*mWW^2*s^3*t^5 - 4670*mtt^7*mWW^3*s^3*t^5 - 270431*ep*mtt^7*mWW^3*s^3*t^5 - 2796737*ep^2*mtt^7*mWW^3*s^3*t^5 - 12276071*ep^3*mtt^7*mWW^3*s^3*t^5 - 26564745*ep^4*mtt^7*mWW^3*s^3*t^5 - 27911162*ep^5*mtt^7*mWW^3*s^3*t^5 - 11375960*ep^6*mtt^7*mWW^3*s^3*t^5 - 1098*mtt^6*mWW^4*s^3*t^5 - 809676*ep*mtt^6*mWW^4*s^3*t^5 - 9058366*ep^2*mtt^6*mWW^4*s^3*t^5 - 37938324*ep^3*mtt^6*mWW^4*s^3*t^5 - 74723136*ep^4*mtt^6*mWW^4*s^3*t^5 - 69937576*ep^5*mtt^6*mWW^4*s^3*t^5 - 25093296*ep^6*mtt^6*mWW^4*s^3*t^5 + 21366*mtt^5*mWW^5*s^3*t^5 + 1620863*ep*mtt^5*mWW^5*s^3*t^5 + 16825059*ep^2*mtt^5*mWW^5*s^3*t^5 + 70129963*ep^3*mtt^5*mWW^5*s^3*t^5 + 140754815*ep^4*mtt^5*mWW^5*s^3*t^5 + 135935430*ep^5*mtt^5*mWW^5*s^3*t^5 + 50784568*ep^6*mtt^5*mWW^5*s^3*t^5 + 122*mtt^4*mWW^6*s^3*t^5 - 606167*ep*mtt^4*mWW^6*s^3*t^5 - 7011803*ep^2*mtt^4*mWW^6*s^3*t^5 - 30940243*ep^3*mtt^4*mWW^6*s^3*t^5 - 65138639*ep^4*mtt^4*mWW^6*s^3*t^5 - 65786142*ep^5*mtt^4*mWW^6*s^3*t^5 - 25654024*ep^6*mtt^4*mWW^6*s^3*t^5 - 35410*mtt^3*mWW^7*s^3*t^5 - 654421*ep*mtt^3*mWW^7*s^3*t^5 - 4631673*ep^2*mtt^3*mWW^7*s^3*t^5 - 15632833*ep^3*mtt^3*mWW^7*s^3*t^5 - 26708653*ep^4*mtt^3*mWW^7*s^3*t^5 - 22289194*ep^5*mtt^3*mWW^7*s^3*t^5 - 7213816*ep^6*mtt^3*mWW^7*s^3*t^5 + 17626*mtt^2*mWW^8*s^3*t^5 + 499368*ep*mtt^2*mWW^8*s^3*t^5 + 4311524*ep^2*mtt^2*mWW^8*s^3*t^5 + 16531972*ep^3*mtt^2*mWW^8*s^3*t^5 + 31407138*ep^4*mtt^2*mWW^8*s^3*t^5 + 29054196*ep^5*mtt^2*mWW^8*s^3*t^5 + 10471840*ep^6*mtt^2*mWW^8*s^3*t^5 + 6170*mtt*mWW^9*s^3*t^5 - 4879*ep*mtt*mWW^9*s^3*t^5 - 552633*ep^2*mtt*mWW^9*s^3*t^5 - 3014015*ep^3*mtt*mWW^9*s^3*t^5 - 6674929*ep^4*mtt*mWW^9*s^3*t^5 - 6745834*ep^5*mtt*mWW^9*s^3*t^5 - 2581256*ep^6*mtt*mWW^9*s^3*t^5 - 3352*mWW^10*s^3*t^5 - 35863*ep*mWW^10*s^3*t^5 - 142167*ep^2*mWW^10*s^3*t^5 - 256599*ep^3*mWW^10*s^3*t^5 - 192713*ep^4*mWW^10*s^3*t^5 - 10498*ep^5*mWW^10*s^3*t^5 + 37432*ep^6*mWW^10*s^3*t^5 + 18816*ep*mtt^9*s^4*t^5 + 215488*ep^2*mtt^9*s^4*t^5 + 935872*ep^3*mtt^9*s^4*t^5 + 1931328*ep^4*mtt^9*s^4*t^5 + 1907136*ep^5*mtt^9*s^4*t^5 + 725760*ep^6*mtt^9*s^4*t^5 + 128954*ep*mtt^8*mWW*s^4*t^5 + 1471554*ep^2*mtt^8*mWW*s^4*t^5 + 6295746*ep^3*mtt^8*mWW*s^4*t^5 + 12704270*ep^4*mtt^8*mWW*s^4*t^5 + 12213108*ep^5*mtt^8*mWW*s^4*t^5 + 4513248*ep^6*mtt^8*mWW*s^4*t^5 + 1240*mtt^7*mWW^2*s^4*t^5 - 530371*ep*mtt^7*mWW^2*s^4*t^5 - 6163981*ep^2*mtt^7*mWW^2*s^4*t^5 - 26838527*ep^3*mtt^7*mWW^2*s^4*t^5 - 55361227*ep^4*mtt^7*mWW^2*s^4*t^5 - 54595142*ep^5*mtt^7*mWW^2*s^4*t^5 - 20748328*ep^6*mtt^7*mWW^2*s^4*t^5 + 5348*mtt^6*mWW^3*s^4*t^5 + 226626*ep*mtt^6*mWW^3*s^4*t^5 + 2202886*ep^2*mtt^6*mWW^3*s^4*t^5 + 9734274*ep^3*mtt^6*mWW^3*s^4*t^5 + 21765294*ep^4*mtt^6*mWW^3*s^4*t^5 + 23737300*ep^5*mtt^6*mWW^3*s^4*t^5 + 9999904*ep^6*mtt^6*mWW^3*s^4*t^5 + 1936*mtt^5*mWW^4*s^4*t^5 + 1239603*ep*mtt^5*mWW^4*s^4*t^5 + 13980093*ep^2*mtt^5*mWW^4*s^4*t^5 + 59094375*ep^3*mtt^5*mWW^4*s^4*t^5 + 117620747*ep^4*mtt^5*mWW^4*s^4*t^5 + 111457158*ep^5*mtt^5*mWW^4*s^4*t^5 + 40599240*ep^6*mtt^5*mWW^4*s^4*t^5 - 11850*mtt^4*mWW^5*s^4*t^5 - 1630329*ep*mtt^4*mWW^5*s^4*t^5 - 17721697*ep^2*mtt^4*mWW^5*s^4*t^5 - 75149413*ep^3*mtt^4*mWW^5*s^4*t^5 - 152274861*ep^4*mtt^4*mWW^5*s^4*t^5 - 148009842*ep^5*mtt^4*mWW^5*s^4*t^5 - 55559304*ep^6*mtt^4*mWW^5*s^4*t^5 - 290*mtt^3*mWW^6*s^4*t^5 + 340516*ep*mtt^3*mWW^6*s^4*t^5 + 3933780*ep^2*mtt^3*mWW^6*s^4*t^5 + 17649552*ep^3*mtt^3*mWW^6*s^4*t^5 + 38126862*ep^4*mtt^3*mWW^6*s^4*t^5 + 39590364*ep^5*mtt^3*mWW^6*s^4*t^5 + 15844224*ep^6*mtt^3*mWW^6*s^4*t^5 + 10258*mtt^2*mWW^7*s^4*t^5 + 453575*ep*mtt^2*mWW^7*s^4*t^5 + 4390713*ep^2*mtt^2*mWW^7*s^4*t^5 + 17428383*ep^3*mtt^2*mWW^7*s^4*t^5 + 33168373*ep^4*mtt^2*mWW^7*s^4*t^5 + 30211570*ep^5*mtt^2*mWW^7*s^4*t^5 + 10606744*ep^6*mtt^2*mWW^7*s^4*t^5 - 4414*mtt*mWW^8*s^4*t^5 - 248308*ep*mtt*mWW^8*s^4*t^5 - 2495924*ep^2*mtt*mWW^8*s^4*t^5 - 10176024*ep^3*mtt*mWW^8*s^4*t^5 - 19951558*ep^4*mtt*mWW^8*s^4*t^5 - 18801660*ep^5*mtt*mWW^8*s^4*t^5 - 6854016*ep^6*mtt*mWW^8*s^4*t^5 - 916*mWW^9*s^4*t^5 + 15318*ep*mWW^9*s^4*t^5 + 247088*ep^2*mWW^9*s^4*t^5 + 1144994*ep^3*mWW^9*s^4*t^5 + 2383284*ep^4*mWW^9*s^4*t^5 + 2329176*ep^5*mWW^9*s^4*t^5 + 871504*ep^6*mWW^9*s^4*t^5 - 23520*ep*mtt^8*s^5*t^5 - 269360*ep^2*mtt^8*s^5*t^5 - 1169840*ep^3*mtt^8*s^5*t^5 - 2414160*ep^4*mtt^8*s^5*t^5 - 2383920*ep^5*mtt^8*s^5*t^5 - 907200*ep^6*mtt^8*s^5*t^5 - 157612*ep*mtt^7*mWW*s^5*t^5 - 1801464*ep^2*mtt^7*mWW*s^5*t^5 - 7713844*ep^3*mtt^7*mWW*s^5*t^5 - 15583472*ep^4*mtt^7*mWW*s^5*t^5 - 15008408*ep^5*mtt^7*mWW*s^5*t^5 - 5561600*ep^6*mtt^7*mWW*s^5*t^5 - 1154*mtt^6*mWW^2*s^5*t^5 + 503322*ep*mtt^6*mWW^2*s^5*t^5 + 5839472*ep^2*mtt^6*mWW^2*s^5*t^5 + 25391354*ep^3*mtt^6*mWW^2*s^5*t^5 + 52310562*ep^4*mtt^6*mWW^2*s^5*t^5 + 51519612*ep^5*mtt^6*mWW^2*s^5*t^5 + 19551056*ep^6*mtt^6*mWW^2*s^5*t^5 - 3936*mtt^5*mWW^3*s^5*t^5 - 44900*ep*mtt^5*mWW^3*s^5*t^5 - 195522*ep^2*mtt^5*mWW^3*s^5*t^5 - 1025056*ep^3*mtt^5*mWW^3*s^5*t^5 - 3631246*ep^4*mtt^5*mWW^3*s^5*t^5 - 5558220*ep^5*mtt^5*mWW^3*s^5*t^5 - 2935184*ep^6*mtt^5*mWW^3*s^5*t^5 - 2466*mtt^4*mWW^4*s^5*t^5 - 1068450*ep*mtt^4*mWW^4*s^5*t^5 - 12025804*ep^2*mtt^4*mWW^4*s^5*t^5 - 50959722*ep^3*mtt^4*mWW^4*s^5*t^5 - 101854602*ep^4*mtt^4*mWW^4*s^5*t^5 - 97037068*ep^5*mtt^4*mWW^4*s^5*t^5 - 35578992*ep^6*mtt^4*mWW^4*s^5*t^5 + 2796*mtt^3*mWW^5*s^5*t^5 + 896779*ep*mtt^3*mWW^5*s^5*t^5 + 10040067*ep^2*mtt^3*mWW^5*s^5*t^5 + 43049035*ep^3*mtt^3*mWW^5*s^5*t^5 + 87817777*ep^4*mtt^3*mWW^5*s^5*t^5 + 85777234*ep^5*mtt^3*mWW^5*s^5*t^5 + 32319128*ep^6*mtt^3*mWW^5*s^5*t^5 + 490*mtt^2*mWW^6*s^5*t^5 - 17795*ep*mtt^2*mWW^6*s^5*t^5 - 225469*ep^2*mtt^2*mWW^6*s^5*t^5 - 1370323*ep^3*mtt^2*mWW^6*s^5*t^5 - 4021357*ep^4*mtt^2*mWW^6*s^5*t^5 - 5308274*ep^5*mtt^2*mWW^6*s^5*t^5 - 2539048*ep^6*mtt^2*mWW^6*s^5*t^5 - 860*mtt*mWW^7*s^5*t^5 - 189191*ep*mtt*mWW^7*s^5*t^5 - 2114005*ep^2*mtt*mWW^7*s^5*t^5 - 8873171*ep^3*mtt*mWW^7*s^5*t^5 - 17479703*ep^4*mtt*mWW^7*s^5*t^5 - 16365862*ep^5*mtt*mWW^7*s^5*t^5 - 5890440*ep^6*mtt*mWW^7*s^5*t^5 + 778*mWW^8*s^5*t^5 + 54135*ep*mWW^8*s^5*t^5 + 558549*ep^2*mWW^8*s^5*t^5 + 2297935*ep^3*mWW^8*s^5*t^5 + 4525193*ep^4*mWW^8*s^5*t^5 + 4274282*ep^5*mWW^8*s^5*t^5 + 1559688*ep^6*mWW^8*s^5*t^5 + 18816*ep*mtt^7*s^6*t^5 + 215488*ep^2*mtt^7*s^6*t^5 + 935872*ep^3*mtt^7*s^6*t^5 + 1931328*ep^4*mtt^7*s^6*t^5 + 1907136*ep^5*mtt^7*s^6*t^5 + 725760*ep^6*mtt^7*s^6*t^5 + 117530*ep*mtt^6*mWW*s^6*t^5 + 1344210*ep^2*mtt^6*mWW*s^6*t^5 + 5754338*ep^3*mtt^6*mWW*s^6*t^5 + 11619662*ep^4*mtt^6*mWW*s^6*t^5 + 11188196*ep^5*mtt^6*mWW*s^6*t^5 + 4146784*ep^6*mtt^6*mWW*s^6*t^5 + 652*mtt^5*mWW^2*s^6*t^5 - 290907*ep*mtt^5*mWW^2*s^6*t^5 - 3368529*ep^2*mtt^5*mWW^2*s^6*t^5 - 14623287*ep^3*mtt^5*mWW^2*s^6*t^5 - 30076619*ep^4*mtt^5*mWW^2*s^6*t^5 - 29570358*ep^5*mtt^5*mWW^2*s^6*t^5 - 11201048*ep^6*mtt^5*mWW^2*s^6*t^5 + 1736*mtt^4*mWW^3*s^6*t^5 - 57471*ep*mtt^4*mWW^3*s^6*t^5 - 807127*ep^2*mtt^4*mWW^3*s^6*t^5 - 3372503*ep^3*mtt^4*mWW^3*s^6*t^5 - 6090233*ep^4*mtt^4*mWW^3*s^6*t^5 - 4922170*ep^5*mtt^4*mWW^3*s^6*t^5 - 1431752*ep^6*mtt^4*mWW^3*s^6*t^5 + 1374*mtt^3*mWW^4*s^6*t^5 + 519751*ep*mtt^3*mWW^4*s^6*t^5 + 5838043*ep^2*mtt^3*mWW^4*s^6*t^5 + 24763803*ep^3*mtt^3*mWW^4*s^6*t^5 + 49605735*ep^4*mtt^3*mWW^4*s^6*t^5 + 47396918*ep^5*mtt^3*mWW^4*s^6*t^5 + 17437880*ep^6*mtt^3*mWW^4*s^6*t^5 + 94*mtt^2*mWW^5*s^6*t^5 - 263409*ep*mtt^2*mWW^5*s^6*t^5 - 3012861*ep^2*mtt^2*mWW^5*s^6*t^5 - 13028957*ep^3*mtt^2*mWW^5*s^6*t^5 - 26738913*ep^4*mtt^2*mWW^5*s^6*t^5 - 26244858*ep^5*mtt^2*mWW^5*s^6*t^5 - 9926952*ep^6*mtt^2*mWW^5*s^6*t^5 - 210*mtt*mWW^6*s^6*t^5 - 39052*ep*mtt*mWW^6*s^6*t^5 - 440826*ep^2*mtt*mWW^6*s^6*t^5 - 1785476*ep^3*mtt*mWW^6*s^6*t^5 - 3289140*ep^4*mtt*mWW^6*s^6*t^5 - 2809008*ep^5*mtt*mWW^6*s^6*t^5 - 901152*ep^6*mtt*mWW^6*s^6*t^5 + 66*mWW^7*s^6*t^5 + 33654*ep*mWW^7*s^6*t^5 + 383538*ep^2*mWW^7*s^6*t^5 + 1625522*ep^3*mWW^7*s^6*t^5 + 3229668*ep^4*mWW^7*s^6*t^5 + 3050048*ep^5*mWW^7*s^6*t^5 + 1107472*ep^6*mWW^7*s^6*t^5 - 9408*ep*mtt^6*s^7*t^5 - 107744*ep^2*mtt^6*s^7*t^5 - 467936*ep^3*mtt^6*s^7*t^5 - 965664*ep^4*mtt^6*s^7*t^5 - 953568*ep^5*mtt^6*s^7*t^5 - 362880*ep^6*mtt^6*s^7*t^5 - 52048*ep*mtt^5*mWW*s^7*t^5 - 594972*ep^2*mtt^5*mWW*s^7*t^5 - 2542920*ep^3*mtt^5*mWW*s^7*t^5 - 5124028*ep^4*mtt^5*mWW*s^7*t^5 - 4922736*ep^5*mtt^5*mWW*s^7*t^5 - 1820736*ep^6*mtt^5*mWW*s^7*t^5 - 206*mtt^4*mWW^2*s^7*t^5 + 100450*ep*mtt^4*mWW^2*s^7*t^5 + 1159600*ep^2*mtt^4*mWW^2*s^7*t^5 + 5019914*ep^3*mtt^4*mWW^2*s^7*t^5 + 10292654*ep^4*mtt^4*mWW^2*s^7*t^5 + 10085972*ep^5*mtt^4*mWW^2*s^7*t^5 + 3807712*ep^6*mtt^4*mWW^2*s^7*t^5 - 390*mtt^3*mWW^3*s^7*t^5 + 42981*ep*mtt^3*mWW^3*s^7*t^5 + 526175*ep^2*mtt^3*mWW^3*s^7*t^5 + 2223413*ep^3*mtt^3*mWW^3*s^7*t^5 + 4293279*ep^4*mtt^3*mWW^3*s^7*t^5 + 3884966*ep^5*mtt^3*mWW^3*s^7*t^5 + 1338440*ep^6*mtt^3*mWW^3*s^7*t^5 - 234*mtt^2*mWW^4*s^7*t^5 - 138701*ep*mtt^2*mWW^4*s^7*t^5 - 1565835*ep^2*mtt^2*mWW^4*s^7*t^5 - 6658349*ep^3*mtt^2*mWW^4*s^7*t^5 - 13367859*ep^4*mtt^2*mWW^4*s^7*t^5 - 12801734*ep^5*mtt^2*mWW^4*s^7*t^5 - 4720728*ep^6*mtt^2*mWW^4*s^7*t^5 - 74*mtt*mWW^5*s^7*t^5 + 40475*ep*mtt*mWW^5*s^7*t^5 + 464301*ep^2*mtt*mWW^5*s^7*t^5 + 2012147*ep^3*mtt*mWW^5*s^7*t^5 + 4141501*ep^4*mtt*mWW^5*s^7*t^5 + 4076954*ep^5*mtt*mWW^5*s^7*t^5 + 1545880*ep^6*mtt*mWW^5*s^7*t^5 + 72*mWW^6*s^7*t^5 + 8379*ep*mWW^6*s^7*t^5 + 91979*ep^2*mWW^6*s^7*t^5 + 379939*ep^3*mWW^6*s^7*t^5 + 733189*ep^4*mWW^6*s^7*t^5 + 670082*ep^5*mWW^6*s^7*t^5 + 234840*ep^6*mWW^6*s^7*t^5 + 2688*ep*mtt^5*s^8*t^5 + 30784*ep^2*mtt^5*s^8*t^5 + 133696*ep^3*mtt^5*s^8*t^5 + 275904*ep^4*mtt^5*s^8*t^5 + 272448*ep^5*mtt^5*s^8*t^5 + 103680*ep^6*mtt^5*s^8*t^5 + 12314*ep*mtt^4*mWW*s^8*t^5 + 140430*ep^2*mtt^4*mWW*s^8*t^5 + 597962*ep^3*mtt^4*mWW*s^8*t^5 + 1199218*ep^4*mtt^4*mWW*s^8*t^5 + 1146076*ep^5*mtt^4*mWW*s^8*t^5 + 421600*ep^6*mtt^4*mWW*s^8*t^5 + 28*mtt^3*mWW^2*s^8*t^5 - 19534*ep*mtt^3*mWW^2*s^8*t^5 - 224252*ep^2*mtt^3*mWW^2*s^8*t^5 - 965562*ep^3*mtt^3*mWW^2*s^8*t^5 - 1967088*ep^4*mtt^3*mWW^2*s^8*t^5 - 1914248*ep^5*mtt^3*mWW^2*s^8*t^5 - 717632*ep^6*mtt^3*mWW^2*s^8*t^5 + 28*mtt^2*mWW^3*s^8*t^5 - 11404*ep*mtt^2*mWW^3*s^8*t^5 - 132698*ep^2*mtt^2*mWW^3*s^8*t^5 - 561112*ep^3*mtt^2*mWW^3*s^8*t^5 - 1104762*ep^4*mtt^2*mWW^3*s^8*t^5 - 1030420*ep^5*mtt^2*mWW^3*s^8*t^5 - 368768*ep^6*mtt^2*mWW^3*s^8*t^5 - 20*mtt*mWW^4*s^8*t^5 + 19570*ep*mtt*mWW^4*s^8*t^5 + 224232*ep^2*mtt*mWW^4*s^8*t^5 + 957470*ep^3*mtt*mWW^4*s^8*t^5 + 1926060*ep^4*mtt*mWW^4*s^8*t^5 + 1846640*ep^5*mtt*mWW^4*s^8*t^5 + 681472*ep^6*mtt*mWW^4*s^8*t^5 - 4*mWW^5*s^8*t^5 - 3442*ep*mWW^5*s^8*t^5 - 38400*ep^2*mWW^5*s^8*t^5 - 164182*ep^3*mWW^5*s^8*t^5 - 334324*ep^4*mWW^5*s^8*t^5 - 325872*ep^5*mWW^5*s^8*t^5 - 122400*ep^6*mWW^5*s^8*t^5 - 336*ep*mtt^4*s^9*t^5 - 3848*ep^2*mtt^4*s^9*t^5 - 16712*ep^3*mtt^4*s^9*t^5 - 34488*ep^4*mtt^4*s^9*t^5 - 34056*ep^5*mtt^4*s^9*t^5 - 12960*ep^6*mtt^4*s^9*t^5 - 1144*ep*mtt^3*mWW*s^9*t^5 - 12964*ep^2*mtt^3*mWW*s^9*t^5 - 54736*ep^3*mtt^3*mWW*s^9*t^5 - 108620*ep^4*mtt^3*mWW*s^9*t^5 - 102568*ep^5*mtt^3*mWW*s^9*t^5 - 37248*ep^6*mtt^3*mWW*s^9*t^5 + 1816*ep*mtt^2*mWW^2*s^9*t^5 + 20660*ep^2*mtt^2*mWW^2*s^9*t^5 + 88160*ep^3*mtt^2*mWW^2*s^9*t^5 + 177596*ep^4*mtt^2*mWW^2*s^9*t^5 + 170680*ep^5*mtt^2*mWW^2*s^9*t^5 + 63168*ep^6*mtt^2*mWW^2*s^9*t^5 + 1144*ep*mtt*mWW^3*s^9*t^5 + 12964*ep^2*mtt*mWW^3*s^9*t^5 + 54736*ep^3*mtt*mWW^3*s^9*t^5 + 108620*ep^4*mtt*mWW^3*s^9*t^5 + 102568*ep^5*mtt*mWW^3*s^9*t^5 + 37248*ep^6*mtt*mWW^3*s^9*t^5 - 1480*ep*mWW^4*s^9*t^5 - 16812*ep^2*mWW^4*s^9*t^5 - 71448*ep^3*mWW^4*s^9*t^5 - 143108*ep^4*mWW^4*s^9*t^5 - 136624*ep^5*mWW^4*s^9*t^5 - 50208*ep^6*mWW^4*s^9*t^5 + 600*ep*mtt^11*mWW*t^6 + 6760*ep^2*mtt^11*mWW*t^6 + 29280*ep^3*mtt^11*mWW*t^6 + 61600*ep^4*mtt^11*mWW*t^6 + 63360*ep^5*mtt^11*mWW*t^6 + 25600*ep^6*mtt^11*mWW*t^6 + 10*mtt^10*mWW^2*t^6 - 2266*ep*mtt^10*mWW^2*t^6 - 25484*ep^2*mtt^10*mWW^2*t^6 - 106970*ep^3*mtt^10*mWW^2*t^6 - 214990*ep^4*mtt^10*mWW^2*t^6 - 208764*ep^5*mtt^10*mWW^2*t^6 - 78736*ep^6*mtt^10*mWW^2*t^6 - 274*mtt^9*mWW^3*t^6 + 5719*ep*mtt^9*mWW^3*t^6 + 79559*ep^2*mtt^9*mWW^3*t^6 + 340435*ep^3*mtt^9*mWW^3*t^6 + 662659*ep^4*mtt^9*mWW^3*t^6 + 601846*ep^5*mtt^9*mWW^3*t^6 + 204136*ep^6*mtt^9*mWW^3*t^6 + 446*mtt^8*mWW^4*t^6 - 14888*ep*mtt^8*mWW^4*t^6 - 188968*ep^2*mtt^8*mWW^4*t^6 - 793716*ep^3*mtt^8*mWW^4*t^6 - 1538902*ep^4*mtt^8*mWW^4*t^6 - 1401940*ep^5*mtt^8*mWW^4*t^6 - 479472*ep^6*mtt^8*mWW^4*t^6 + 3538*mtt^7*mWW^5*t^6 + 59894*ep*mtt^7*mWW^5*t^6 + 389978*ep^2*mtt^7*mWW^5*t^6 + 1260042*ep^3*mtt^7*mWW^5*t^6 + 2152100*ep^4*mtt^7*mWW^5*t^6 + 1853968*ep^5*mtt^7*mWW^5*t^6 + 630400*ep^6*mtt^7*mWW^5*t^6 - 6412*mtt^6*mWW^6*t^6 - 65738*ep*mtt^6*mWW^6*t^6 - 248586*ep^2*mtt^6*mWW^6*t^6 - 428194*ep^3*mtt^6*mWW^6*t^6 - 312426*ep^4*mtt^6*mWW^6*t^6 - 35988*ep^5*mtt^6*mWW^6*t^6 + 36304*ep^6*mtt^6*mWW^6*t^6 - 6728*mtt^5*mWW^7*t^6 - 122876*ep*mtt^5*mWW^7*t^6 - 840692*ep^2*mtt^5*mWW^7*t^6 - 2814300*ep^3*mtt^5*mWW^7*t^6 - 4946820*ep^4*mtt^5*mWW^7*t^6 - 4380712*ep^5*mtt^5*mWW^7*t^6 - 1538912*ep^6*mtt^5*mWW^7*t^6 + 19894*mtt^4*mWW^8*t^6 + 279794*ep*mtt^4*mWW^8*t^6 + 1587450*ep^2*mtt^4*mWW^8*t^6 + 4658230*ep^3*mtt^4*mWW^8*t^6 + 7471888*ep^4*mtt^4*mWW^8*t^6 + 6223368*ep^5*mtt^4*mWW^8*t^6 + 2106016*ep^6*mtt^4*mWW^8*t^6 - 10390*mtt^3*mWW^9*t^6 - 137018*ep*mtt^3*mWW^9*t^6 - 733166*ep^2*mtt^3*mWW^9*t^6 - 2052150*ep^3*mtt^3*mWW^9*t^6 - 3182044*ep^4*mtt^3*mWW^9*t^6 - 2597296*ep^5*mtt^3*mWW^9*t^6 - 872576*ep^6*mtt^3*mWW^9*t^6 - 2106*mtt^2*mWW^10*t^6 - 30704*ep*mtt^2*mWW^10*t^6 - 177070*ep^2*mtt^2*mWW^10*t^6 - 516264*ep^3*mtt^2*mWW^10*t^6 - 804624*ep^4*mtt^2*mWW^10*t^6 - 637264*ep^5*mtt^2*mWW^10*t^6 - 200768*ep^6*mtt^2*mWW^10*t^6 + 1950*mtt*mWW^11*t^6 + 26529*ep*mtt*mWW^11*t^6 + 145161*ep^2*mtt*mWW^11*t^6 + 409861*ep^3*mtt*mWW^11*t^6 + 631369*ep^4*mtt*mWW^11*t^6 + 504242*ep^5*mtt*mWW^11*t^6 + 163448*ep^6*mtt*mWW^11*t^6 + 72*mWW^12*t^6 + 954*ep*mWW^12*t^6 + 5058*ep^2*mWW^12*t^6 + 13746*ep^3*mWW^12*t^6 + 20190*ep^4*mWW^12*t^6 + 15180*ep^5*mWW^12*t^6 + 4560*ep^6*mWW^12*t^6 + 2464*ep*mtt^11*s*t^6 + 28144*ep^2*mtt^11*s*t^6 + 121824*ep^3*mtt^11*s*t^6 + 250416*ep^4*mtt^11*s*t^6 + 246240*ep^5*mtt^11*s*t^6 + 93312*ep^6*mtt^11*s*t^6 - 5192*ep*mtt^10*mWW*s*t^6 - 60120*ep^2*mtt^10*mWW*s*t^6 - 267624*ep^3*mtt^10*mWW*s*t^6 - 575832*ep^4*mtt^10*mWW*s*t^6 - 600864*ep^5*mtt^10*mWW*s*t^6 - 243968*ep^6*mtt^10*mWW*s*t^6 + 40*mtt^9*mWW^2*s*t^6 - 28106*ep*mtt^9*mWW^2*s*t^6 - 324608*ep^2*mtt^9*mWW^2*s*t^6 - 1402710*ep^3*mtt^9*mWW^2*s*t^6 - 2850704*ep^4*mtt^9*mWW^2*s*t^6 - 2753576*ep^5*mtt^9*mWW^2*s*t^6 - 1021216*ep^6*mtt^9*mWW^2*s*t^6 + 1362*mtt^8*mWW^3*s*t^6 + 98614*ep*mtt^8*mWW^3*s*t^6 + 1045970*ep^2*mtt^8*mWW^3*s*t^6 + 4505834*ep^3*mtt^8*mWW^3*s*t^6 + 9370940*ep^4*mtt^8*mWW^3*s*t^6 + 9396368*ep^5*mtt^8*mWW^3*s*t^6 + 3657472*ep^6*mtt^8*mWW^3*s*t^6 - 2784*mtt^7*mWW^4*s*t^6 - 71273*ep*mtt^7*mWW^4*s*t^6 - 663093*ep^2*mtt^7*mWW^4*s*t^6 - 2900777*ep^3*mtt^7*mWW^4*s*t^6 - 6370147*ep^4*mtt^7*mWW^4*s*t^6 - 6823630*ep^5*mtt^7*mWW^4*s*t^6 - 2850376*ep^6*mtt^7*mWW^4*s*t^6 - 12574*mtt^6*mWW^5*s*t^6 - 238577*ep*mtt^6*mWW^5*s*t^6 - 1665195*ep^2*mtt^6*mWW^5*s*t^6 - 5584161*ep^3*mtt^6*mWW^5*s*t^6 - 9621639*ep^4*mtt^6*mWW^5*s*t^6 - 8193062*ep^5*mtt^6*mWW^5*s*t^6 - 2722152*ep^6*mtt^6*mWW^5*s*t^6 + 21484*mtt^5*mWW^6*s*t^6 + 372307*ep*mtt^5*mWW^6*s*t^6 + 2550885*ep^2*mtt^5*mWW^6*s*t^6 + 8761207*ep^3*mtt^5*mWW^6*s*t^6 + 15826015*ep^4*mtt^5*mWW^6*s*t^6 + 14364350*ep^5*mtt^5*mWW^6*s*t^6 + 5175752*ep^6*mtt^5*mWW^6*s*t^6 + 19940*mtt^4*mWW^7*s*t^6 + 226077*ep*mtt^4*mWW^7*s*t^6 + 934533*ep^2*mtt^4*mWW^7*s*t^6 + 1686341*ep^3*mtt^4*mWW^7*s*t^6 + 1130727*ep^4*mtt^4*mWW^7*s*t^6 - 207018*ep^5*mtt^4*mWW^7*s*t^6 - 405720*ep^6*mtt^4*mWW^7*s*t^6 - 49104*mtt^3*mWW^8*s*t^6 - 641175*ep*mtt^3*mWW^8*s*t^6 - 3363755*ep^2*mtt^3*mWW^8*s*t^6 - 9125823*ep^3*mtt^3*mWW^8*s*t^6 - 13574373*ep^4*mtt^3*mWW^8*s*t^6 - 10545058*ep^5*mtt^3*mWW^8*s*t^6 - 3354872*ep^6*mtt^3*mWW^8*s*t^6 + 19818*mtt^2*mWW^9*s*t^6 + 261065*ep*mtt^2*mWW^9*s*t^6 + 1395659*ep^2*mtt^2*mWW^9*s*t^6 + 3896137*ep^3*mtt^2*mWW^9*s*t^6 + 5998323*ep^4*mtt^2*mWW^9*s*t^6 + 4838750*ep^5*mtt^2*mWW^9*s*t^6 + 1601928*ep^6*mtt^2*mWW^9*s*t^6 + 4172*mtt*mWW^10*s*t^6 + 54783*ep*mtt*mWW^10*s*t^6 + 285539*ep^2*mtt*mWW^10*s*t^6 + 758095*ep^3*mtt*mWW^10*s*t^6 + 1086913*ep^4*mtt*mWW^10*s*t^6 + 799018*ep^5*mtt*mWW^10*s*t^6 + 234840*ep^6*mtt*mWW^10*s*t^6 - 2354*mWW^11*s*t^6 - 30987*ep*mWW^11*s*t^6 - 163959*ep^2*mWW^11*s*t^6 - 448343*ep^3*mWW^11*s*t^6 - 670639*ep^4*mWW^11*s*t^6 - 521518*ep^5*mWW^11*s*t^6 - 165000*ep^6*mWW^11*s*t^6 - 17696*ep*mtt^10*s^2*t^6 - 202064*ep^2*mtt^10*s^2*t^6 - 874320*ep^3*mtt^10*s^2*t^6 - 1796400*ep^4*mtt^10*s^2*t^6 - 1765584*ep^5*mtt^10*s^2*t^6 - 668736*ep^6*mtt^10*s^2*t^6 + 12732*ep*mtt^9*mWW*s^2*t^6 + 150744*ep^2*mtt^9*mWW*s^2*t^6 + 698268*ep^3*mtt^9*mWW*s^2*t^6 + 1571552*ep^4*mtt^9*mWW*s^2*t^6 + 1708816*ep^5*mtt^9*mWW*s^2*t^6 + 717248*ep^6*mtt^9*mWW*s^2*t^6 - 426*mtt^8*mWW^2*s^2*t^6 + 227270*ep*mtt^8*mWW^2*s^2*t^6 + 2616988*ep^2*mtt^8*mWW^2*s^2*t^6 + 11256190*ep^3*mtt^8*mWW^2*s^2*t^6 + 22841070*ep^4*mtt^8*mWW^2*s^2*t^6 + 22097756*ep^5*mtt^8*mWW^2*s^2*t^6 + 8227120*ep^6*mtt^8*mWW^2*s^2*t^6 - 3202*mtt^7*mWW^3*s^2*t^6 - 580166*ep*mtt^7*mWW^3*s^2*t^6 - 6410022*ep^2*mtt^7*mWW^3*s^2*t^6 - 27575386*ep^3*mtt^7*mWW^3*s^2*t^6 - 56717296*ep^4*mtt^7*mWW^3*s^2*t^6 - 55994200*ep^5*mtt^7*mWW^3*s^2*t^6 - 21368048*ep^6*mtt^7*mWW^3*s^2*t^6 + 6264*mtt^6*mWW^4*s^2*t^6 + 318811*ep*mtt^6*mWW^4*s^2*t^6 + 3265067*ep^2*mtt^6*mWW^4*s^2*t^6 + 14216003*ep^3*mtt^6*mWW^4*s^2*t^6 + 30415861*ep^4*mtt^6*mWW^4*s^2*t^6 + 31538754*ep^5*mtt^6*mWW^4*s^2*t^6 + 12679752*ep^6*mtt^6*mWW^4*s^2*t^6 + 17930*mtt^5*mWW^5*s^2*t^6 + 678217*ep*mtt^5*mWW^5*s^2*t^6 + 6219933*ep^2*mtt^5*mWW^5*s^2*t^6 + 24224981*ep^3*mtt^5*mWW^5*s^2*t^6 + 45965705*ep^4*mtt^5*mWW^5*s^2*t^6 + 42071322*ep^5*mtt^5*mWW^5*s^2*t^6 + 14897768*ep^6*mtt^5*mWW^5*s^2*t^6 - 27688*mtt^4*mWW^6*s^2*t^6 - 967623*ep*mtt^4*mWW^6*s^2*t^6 - 8849027*ep^2*mtt^4*mWW^6*s^2*t^6 - 35123359*ep^3*mtt^4*mWW^6*s^2*t^6 - 68681517*ep^4*mtt^4*mWW^6*s^2*t^6 - 65241258*ep^5*mtt^4*mWW^6*s^2*t^6 - 24104584*ep^6*mtt^4*mWW^6*s^2*t^6 - 21282*mtt^3*mWW^7*s^2*t^6 - 12146*ep*mtt^3*mWW^7*s^2*t^6 + 1607474*ep^2*mtt^3*mWW^7*s^2*t^6 + 9420074*ep^3*mtt^3*mWW^7*s^2*t^6 + 21790200*ep^4*mtt^3*mWW^7*s^2*t^6 + 22815184*ep^5*mtt^3*mWW^7*s^2*t^6 + 8999840*ep^6*mtt^3*mWW^7*s^2*t^6 + 42376*mtt^2*mWW^8*s^2*t^6 + 540915*ep*mtt^2*mWW^8*s^2*t^6 + 2768995*ep^2*mtt^2*mWW^8*s^2*t^6 + 7273499*ep^3*mtt^2*mWW^8*s^2*t^6 + 10336405*ep^4*mtt^2*mWW^8*s^2*t^6 + 7556666*ep^5*mtt^2*mWW^8*s^2*t^6 + 2232664*ep^6*mtt^2*mWW^8*s^2*t^6 - 12030*mtt*mWW^9*s^2*t^6 - 178853*ep*mtt*mWW^9*s^2*t^6 - 1080225*ep^2*mtt*mWW^9*s^2*t^6 - 3350345*ep^3*mtt*mWW^9*s^2*t^6 - 5586281*ep^4*mtt*mWW^9*s^2*t^6 - 4757554*ep^5*mtt*mWW^9*s^2*t^6 - 1626456*ep^6*mtt*mWW^9*s^2*t^6 - 1942*mWW^10*s^2*t^6 - 21461*ep*mWW^10*s^2*t^6 - 87863*ep^2*mWW^10*s^2*t^6 - 165605*ep^3*mWW^10*s^2*t^6 - 139299*ep^4*mWW^10*s^2*t^6 - 29902*ep^5*mWW^10*s^2*t^6 + 13432*ep^6*mWW^10*s^2*t^6 + 54880*ep*mtt^9*s^3*t^6 + 626416*ep^2*mtt^9*s^3*t^6 + 2709168*ep^3*mtt^9*s^3*t^6 + 5563152*ep^4*mtt^9*s^3*t^6 + 5464368*ep^5*mtt^9*s^3*t^6 + 2068416*ep^6*mtt^9*s^3*t^6 - 5188*ep*mtt^8*mWW*s^3*t^6 - 70500*ep^2*mtt^8*mWW*s^3*t^6 - 428756*ep^3*mtt^8*mWW*s^3*t^6 - 1240908*ep^4*mtt^8*mWW*s^3*t^6 - 1631736*ep^5*mtt^8*mWW*s^3*t^6 - 784512*ep^6*mtt^8*mWW*s^3*t^6 + 1180*mtt^7*mWW^2*s^3*t^6 - 635922*ep*mtt^7*mWW^2*s^3*t^6 - 7322140*ep^2*mtt^7*mWW^2*s^3*t^6 - 31466894*ep^3*mtt^7*mWW^2*s^3*t^6 - 63820440*ep^4*mtt^7*mWW^2*s^3*t^6 - 61744632*ep^5*mtt^7*mWW^2*s^3*t^6 - 22998272*ep^6*mtt^7*mWW^2*s^3*t^6 + 4802*mtt^6*mWW^3*s^3*t^6 + 1252931*ep*mtt^6*mWW^3*s^3*t^6 + 13941305*ep^2*mtt^6*mWW^3*s^3*t^6 + 59917779*ep^3*mtt^6*mWW^3*s^3*t^6 + 122907477*ep^4*mtt^6*mWW^3*s^3*t^6 + 120893490*ep^5*mtt^6*mWW^3*s^3*t^6 + 45909928*ep^6*mtt^6*mWW^3*s^3*t^6 - 5988*mtt^5*mWW^4*s^3*t^6 - 329950*ep*mtt^5*mWW^4*s^3*t^6 - 3393060*ep^2*mtt^5*mWW^4*s^3*t^6 - 15153122*ep^3*mtt^5*mWW^4*s^3*t^6 - 33607248*ep^4*mtt^5*mWW^4*s^3*t^6 - 36108552*ep^5*mtt^5*mWW^4*s^3*t^6 - 14954016*ep^6*mtt^5*mWW^4*s^3*t^6 - 12780*mtt^4*mWW^5*s^3*t^6 - 1223679*ep*mtt^4*mWW^5*s^3*t^6 - 12887651*ep^2*mtt^4*mWW^5*s^3*t^6 - 53214663*ep^3*mtt^4*mWW^5*s^3*t^6 - 104611953*ep^4*mtt^4*mWW^5*s^3*t^6 - 98351314*ep^5*mtt^4*mWW^5*s^3*t^6 - 35652968*ep^6*mtt^4*mWW^5*s^3*t^6 + 15962*mtt^3*mWW^6*s^3*t^6 + 1221927*ep*mtt^3*mWW^6*s^3*t^6 + 12687319*ep^2*mtt^3*mWW^6*s^3*t^6 + 52804115*ep^3*mtt^3*mWW^6*s^3*t^6 + 105652407*ep^4*mtt^3*mWW^6*s^3*t^6 + 101623686*ep^5*mtt^3*mWW^6*s^3*t^6 + 37799096*ep^6*mtt^3*mWW^6*s^3*t^6 + 9580*mtt^2*mWW^7*s^3*t^6 - 165862*ep*mtt^2*mWW^7*s^3*t^6 - 2669442*ep^2*mtt^2*mWW^7*s^3*t^6 - 12659318*ep^3*mtt^2*mWW^7*s^3*t^6 - 27186010*ep^4*mtt^2*mWW^7*s^3*t^6 - 27474004*ep^5*mtt^2*mWW^7*s^3*t^6 - 10621408*ep^6*mtt^2*mWW^7*s^3*t^6 - 15770*mtt*mWW^8*s^3*t^6 - 225051*ep*mtt*mWW^8*s^3*t^6 - 1309579*ep^2*mtt*mWW^8*s^3*t^6 - 3884167*ep^3*mtt*mWW^8*s^3*t^6 - 6123203*ep^4*mtt*mWW^8*s^3*t^6 - 4873422*ep^5*mtt*mWW^8*s^3*t^6 - 1541336*ep^6*mtt*mWW^8*s^3*t^6 + 3334*mWW^9*s^3*t^6 + 59434*ep*mWW^9*s^3*t^6 + 412052*ep^2*mWW^9*s^3*t^6 + 1405298*ep^3*mWW^9*s^3*t^6 + 2494886*ep^4*mWW^9*s^3*t^6 + 2212356*ep^5*mWW^9*s^3*t^6 + 775072*ep^6*mWW^9*s^3*t^6 - 95648*ep*mtt^8*s^4*t^6 - 1091216*ep^2*mtt^8*s^4*t^6 - 4716432*ep^3*mtt^8*s^4*t^6 - 9677808*ep^4*mtt^8*s^4*t^6 - 9498384*ep^5*mtt^8*s^4*t^6 - 3592512*ep^6*mtt^8*s^4*t^6 - 24872*ep*mtt^7*mWW*s^4*t^6 - 272604*ep^2*mtt^7*mWW*s^4*t^6 - 991448*ep^3*mtt^7*mWW*s^4*t^6 - 1483132*ep^4*mtt^7*mWW*s^4*t^6 - 836616*ep^5*mtt^7*mWW*s^4*t^6 - 73728*ep^6*mtt^7*mWW*s^4*t^6 - 1610*mtt^6*mWW^2*s^4*t^6 + 923586*ep*mtt^6*mWW^2*s^4*t^6 + 10630320*ep^2*mtt^6*mWW^2*s^4*t^6 + 45647898*ep^3*mtt^6*mWW^2*s^4*t^6 + 92503258*ep^4*mtt^6*mWW^2*s^4*t^6 + 89426756*ep^5*mtt^6*mWW^2*s^4*t^6 + 33288336*ep^6*mtt^6*mWW^2*s^4*t^6 - 4856*mtt^5*mWW^3*s^4*t^6 - 1392000*ep*mtt^5*mWW^3*s^4*t^6 - 15486124*ep^2*mtt^5*mWW^3*s^4*t^6 - 66475184*ep^3*mtt^5*mWW^3*s^4*t^6 - 136170132*ep^4*mtt^5*mWW^3*s^4*t^6 - 133718056*ep^5*mtt^5*mWW^3*s^4*t^6 - 50670672*ep^6*mtt^5*mWW^3*s^4*t^6 + 1630*mtt^4*mWW^4*s^4*t^6 - 15082*ep*mtt^4*mWW^4*s^4*t^6 - 267654*ep^2*mtt^4*mWW^4*s^4*t^6 - 279606*ep^3*mtt^4*mWW^4*s^4*t^6 + 2429184*ep^4*mtt^4*mWW^4*s^4*t^6 + 5835272*ep^5*mtt^4*mWW^4*s^4*t^6 + 3566640*ep^6*mtt^4*mWW^4*s^4*t^6 + 4038*mtt^3*mWW^5*s^4*t^6 + 1201817*ep*mtt^3*mWW^5*s^4*t^6 + 13382029*ep^2*mtt^3*mWW^5*s^4*t^6 + 56448141*ep^3*mtt^3*mWW^5*s^4*t^6 + 112441053*ep^4*mtt^3*mWW^5*s^4*t^6 + 106809842*ep^5*mtt^3*mWW^5*s^4*t^6 + 39070632*ep^6*mtt^3*mWW^5*s^4*t^6 - 3028*mtt^2*mWW^6*s^4*t^6 - 768227*ep*mtt^2*mWW^6*s^4*t^6 - 8529357*ep^2*mtt^2*mWW^6*s^4*t^6 - 36291007*ep^3*mtt^2*mWW^6*s^4*t^6 - 73358487*ep^4*mtt^2*mWW^6*s^4*t^6 - 70940382*ep^5*mtt^2*mWW^6*s^4*t^6 - 26455208*ep^6*mtt^2*mWW^6*s^4*t^6 - 1342*mtt*mWW^7*s^4*t^6 + 95759*ep*mtt*mWW^7*s^4*t^6 + 1191011*ep^2*mtt*mWW^7*s^4*t^6 + 5310683*ep^3*mtt*mWW^7*s^4*t^6 + 11141355*ep^4*mtt*mWW^7*s^4*t^6 + 11147790*ep^5*mtt*mWW^7*s^4*t^6 + 4290024*ep^6*mtt*mWW^7*s^4*t^6 + 2480*mWW^8*s^4*t^6 + 45227*ep*mWW^8*s^4*t^6 + 321355*ep^2*mWW^8*s^4*t^6 + 1105547*ep^3*mWW^8*s^4*t^6 + 1949941*ep^4*mWW^8*s^4*t^6 + 1699026*ep^5*mWW^8*s^4*t^6 + 580584*ep^6*mWW^8*s^4*t^6 + 101920*ep*mtt^7*s^5*t^6 + 1162000*ep^2*mtt^7*s^5*t^6 + 5018160*ep^3*mtt^7*s^5*t^6 + 10286640*ep^4*mtt^7*s^5*t^6 + 10085040*ep^5*mtt^7*s^5*t^6 + 3810240*ep^6*mtt^7*s^5*t^6 + 44400*ep*mtt^6*mWW*s^5*t^6 + 501120*ep^2*mtt^6*mWW*s^5*t^6 + 1993600*ep^3*mtt^6*mWW*s^5*t^6 + 3571600*ep^4*mtt^6*mWW*s^5*t^6 + 2927680*ep^5*mtt^6*mWW*s^5*t^6 + 884800*ep^6*mtt^6*mWW*s^5*t^6 + 1200*mtt^5*mWW^2*s^5*t^6 - 770246*ep*mtt^5*mWW^2*s^5*t^6 - 8854288*ep^2*mtt^5*mWW^2*s^5*t^6 - 37972666*ep^3*mtt^5*mWW^2*s^5*t^6 - 76836856*ep^4*mtt^5*mWW^2*s^5*t^6 - 74168376*ep^5*mtt^5*mWW^2*s^5*t^6 - 27567520*ep^6*mtt^5*mWW^2*s^5*t^6 + 3100*mtt^4*mWW^3*s^5*t^6 + 864315*ep*mtt^4*mWW^3*s^5*t^6 + 9588915*ep^2*mtt^4*mWW^3*s^5*t^6 + 41097603*ep^3*mtt^4*mWW^3*s^5*t^6 + 84083809*ep^4*mtt^4*mWW^3*s^5*t^6 + 82465306*ep^5*mtt^4*mWW^3*s^5*t^6 + 31201160*ep^6*mtt^4*mWW^3*s^5*t^6 + 888*mtt^3*mWW^4*s^5*t^6 + 216803*ep*mtt^3*mWW^4*s^5*t^6 + 2405431*ep^2*mtt^3*mWW^4*s^5*t^6 + 9697147*ep^3*mtt^3*mWW^4*s^5*t^6 + 17909161*ep^4*mtt^3*mWW^4*s^5*t^6 + 15402738*ep^5*mtt^3*mWW^4*s^5*t^6 + 4995688*ep^6*mtt^3*mWW^4*s^5*t^6 + 52*mtt^2*mWW^5*s^5*t^6 - 624625*ep*mtt^2*mWW^5*s^5*t^6 - 7129773*ep^2*mtt^2*mWW^5*s^5*t^6 - 30354081*ep^3*mtt^2*mWW^5*s^5*t^6 - 60826183*ep^4*mtt^2*mWW^5*s^5*t^6 - 58061334*ep^5*mtt^2*mWW^5*s^5*t^6 - 21328456*ep^6*mtt^2*mWW^5*s^5*t^6 - 424*mtt*mWW^6*s^5*t^6 + 235395*ep*mtt*mWW^6*s^5*t^6 + 2715393*ep^2*mtt*mWW^6*s^5*t^6 + 11685183*ep^3*mtt*mWW^6*s^5*t^6 + 23731607*ep^4*mtt*mWW^6*s^5*t^6 + 22993110*ep^5*mtt*mWW^6*s^5*t^6 + 8576792*ep^6*mtt*mWW^6*s^5*t^6 - 208*mWW^7*s^5*t^6 - 18234*ep*mWW^7*s^5*t^6 - 186814*ep^2*mWW^7*s^5*t^6 - 781138*ep^3*mWW^7*s^5*t^6 - 1592226*ep^4*mWW^7*s^5*t^6 - 1569668*ep^5*mWW^7*s^5*t^6 - 598816*ep^6*mWW^7*s^5*t^6 - 67424*ep*mtt^6*s^6*t^6 - 767984*ep^2*mtt^6*s^6*t^6 - 3312624*ep^3*mtt^6*s^6*t^6 - 6780816*ep^4*mtt^6*s^6*t^6 - 6637680*ep^5*mtt^6*s^6*t^6 - 2503872*ep^6*mtt^6*s^6*t^6 - 30388*ep*mtt^5*mWW*s^6*t^6 - 345600*ep^2*mtt^5*mWW*s^6*t^6 - 1396756*ep^3*mtt^5*mWW*s^6*t^6 - 2569048*ep^4*mtt^5*mWW*s^6*t^6 - 2192256*ep^5*mtt^5*mWW*s^6*t^6 - 703552*ep^6*mtt^5*mWW*s^6*t^6 - 470*mtt^4*mWW^2*s^6*t^6 + 373514*ep*mtt^4*mWW^2*s^6*t^6 + 4282900*ep^2*mtt^4*mWW^2*s^6*t^6 + 18330322*ep^3*mtt^4*mWW^2*s^6*t^6 + 37007362*ep^4*mtt^4*mWW^2*s^6*t^6 + 35636964*ep^5*mtt^4*mWW^2*s^6*t^6 + 13214160*ep^6*mtt^4*mWW^2*s^6*t^6 - 1084*mtt^3*mWW^3*s^6*t^6 - 299569*ep*mtt^3*mWW^3*s^6*t^6 - 3316305*ep^2*mtt^3*mWW^3*s^6*t^6 - 14192465*ep^3*mtt^3*mWW^3*s^6*t^6 - 28994475*ep^4*mtt^3*mWW^3*s^6*t^6 - 28389534*ep^5*mtt^3*mWW^3*s^6*t^6 - 10721000*ep^6*mtt^3*mWW^3*s^6*t^6 - 452*mtt^2*mWW^4*s^6*t^6 - 133143*ep*mtt^2*mWW^4*s^6*t^6 - 1485351*ep^2*mtt^2*mWW^4*s^6*t^6 - 6167623*ep^3*mtt^2*mWW^4*s^6*t^6 - 11967397*ep^4*mtt^2*mWW^4*s^6*t^6 - 11004826*ep^5*mtt^2*mWW^4*s^6*t^6 - 3882920*ep^6*mtt^2*mWW^4*s^6*t^6 - 172*mtt*mWW^5*s^6*t^6 + 165549*ep*mtt*mWW^5*s^6*t^6 + 1899161*ep^2*mtt*mWW^5*s^6*t^6 + 8102493*ep^3*mtt*mWW^5*s^6*t^6 + 16267011*ep^4*mtt*mWW^5*s^6*t^6 + 15556286*ep^5*mtt*mWW^5*s^6*t^6 + 5724328*ep^6*mtt*mWW^5*s^6*t^6 + 130*mWW^6*s^6*t^6 - 29787*ep*mWW^6*s^6*t^6 - 348485*ep^2*mWW^6*s^6*t^6 - 1503635*ep^3*mWW^6*s^6*t^6 - 3052749*ep^4*mWW^6*s^6*t^6 - 2952570*ep^5*mWW^6*s^6*t^6 - 1098472*ep^6*mWW^6*s^6*t^6 + 26656*ep*mtt^5*s^7*t^6 + 303184*ep^2*mtt^5*s^7*t^6 + 1305360*ep^3*mtt^5*s^7*t^6 + 2666160*ep^4*mtt^5*s^7*t^6 + 2603664*ep^5*mtt^5*s^7*t^6 + 979776*ep^6*mtt^5*s^7*t^6 + 7708*ep*mtt^4*mWW*s^7*t^6 + 87996*ep^2*mtt^4*mWW*s^7*t^6 + 350252*ep^3*mtt^4*mWW*s^7*t^6 + 625588*ep^4*mtt^4*mWW*s^7*t^6 + 510984*ep^5*mtt^4*mWW*s^7*t^6 + 154112*ep^6*mtt^4*mWW*s^7*t^6 + 76*mtt^3*mWW^2*s^7*t^6 - 100222*ep*mtt^3*mWW^2*s^7*t^6 - 1144372*ep^2*mtt^3*mWW^2*s^7*t^6 - 4883730*ep^3*mtt^3*mWW^2*s^7*t^6 - 9830048*ep^4*mtt^3*mWW^2*s^7*t^6 - 9435960*ep^5*mtt^3*mWW^2*s^7*t^6 - 3487616*ep^6*mtt^3*mWW^2*s^7*t^6 + 152*mtt^2*mWW^3*s^7*t^6 + 54932*ep*mtt^2*mWW^3*s^7*t^6 + 610762*ep^2*mtt^2*mWW^3*s^7*t^6 + 2613512*ep^3*mtt^2*mWW^3*s^7*t^6 + 5330078*ep^4*mtt^2*mWW^3*s^7*t^6 + 5205684*ep^5*mtt^2*mWW^3*s^7*t^6 + 1960016*ep^6*mtt^2*mWW^3*s^7*t^6 - 4*mtt*mWW^4*s^7*t^6 + 31386*ep*mtt*mWW^4*s^7*t^6 + 357976*ep^2*mtt*mWW^4*s^7*t^6 + 1510174*ep^3*mtt*mWW^4*s^7*t^6 + 2985012*ep^4*mtt*mWW^4*s^7*t^6 + 2804080*ep^5*mtt*mWW^4*s^7*t^6 + 1012832*ep^6*mtt*mWW^4*s^7*t^6 - 32*mWW^5*s^7*t^6 - 18668*ep*mWW^5*s^7*t^6 - 209658*ep^2*mWW^5*s^7*t^6 - 888592*ep^3*mWW^5*s^7*t^6 - 1778966*ep^4*mWW^5*s^7*t^6 - 1698948*ep^5*mWW^5*s^7*t^6 - 624752*ep^6*mWW^5*s^7*t^6 - 5600*ep*mtt^4*s^8*t^6 - 63536*ep^2*mtt^4*s^8*t^6 - 272688*ep^3*mtt^4*s^8*t^6 - 554832*ep^4*mtt^4*s^8*t^6 - 539568*ep^5*mtt^4*s^8*t^6 - 202176*ep^6*mtt^4*s^8*t^6 + 648*ep*mtt^3*mWW*s^8*t^6 + 7260*ep^2*mtt^3*mWW*s^8*t^6 + 34736*ep^3*mtt^3*mWW*s^8*t^6 + 82068*ep^4*mtt^3*mWW*s^8*t^6 + 92536*ep^5*mtt^3*mWW*s^8*t^6 + 39552*ep^6*mtt^3*mWW*s^8*t^6 + 12840*ep*mtt^2*mWW^2*s^8*t^6 + 145740*ep^2*mtt^2*mWW^2*s^8*t^6 + 620112*ep^3*mtt^2*mWW^2*s^8*t^6 + 1244836*ep^4*mtt^2*mWW^2*s^8*t^6 + 1191736*ep^5*mtt^2*mWW^2*s^8*t^6 + 439296*ep^6*mtt^2*mWW^2*s^8*t^6 - 5224*ep*mtt*mWW^3*s^8*t^6 - 59116*ep^2*mtt*mWW^3*s^8*t^6 - 253680*ep^3*mtt*mWW^3*s^8*t^6 - 516548*ep^4*mtt*mWW^3*s^8*t^6 - 502808*ep^5*mtt*mWW^3*s^8*t^6 - 188544*ep^6*mtt*mWW^3*s^8*t^6 - 2664*ep*mWW^4*s^8*t^6 - 30348*ep^2*mWW^4*s^8*t^6 - 128480*ep^3*mWW^4*s^8*t^6 - 255524*ep^4*mWW^4*s^8*t^6 - 241896*ep^5*mWW^4*s^8*t^6 - 88128*ep^6*mWW^4*s^8*t^6 + 448*ep*mtt^3*s^9*t^6 + 5056*ep^2*mtt^3*s^9*t^6 + 21552*ep^3*mtt^3*s^9*t^6 + 43488*ep^4*mtt^3*s^9*t^6 + 41904*ep^5*mtt^3*s^9*t^6 + 15552*ep^6*mtt^3*s^9*t^6 - 448*ep*mtt^2*mWW*s^9*t^6 - 5056*ep^2*mtt^2*mWW*s^9*t^6 - 21552*ep^3*mtt^2*mWW*s^9*t^6 - 43488*ep^4*mtt^2*mWW*s^9*t^6 - 41904*ep^5*mtt^2*mWW*s^9*t^6 - 15552*ep^6*mtt^2*mWW*s^9*t^6 - 448*ep*mtt*mWW^2*s^9*t^6 - 5056*ep^2*mtt*mWW^2*s^9*t^6 - 21552*ep^3*mtt*mWW^2*s^9*t^6 - 43488*ep^4*mtt*mWW^2*s^9*t^6 - 41904*ep^5*mtt*mWW^2*s^9*t^6 - 15552*ep^6*mtt*mWW^2*s^9*t^6 + 448*ep*mWW^3*s^9*t^6 + 5056*ep^2*mWW^3*s^9*t^6 + 21552*ep^3*mWW^3*s^9*t^6 + 43488*ep^4*mWW^3*s^9*t^6 + 41904*ep^5*mWW^3*s^9*t^6 + 15552*ep^6*mWW^3*s^9*t^6 - 840*ep*mtt^10*mWW*t^7 - 9440*ep^2*mtt^10*mWW*t^7 - 40760*ep^3*mtt^10*mWW*t^7 - 85440*ep^4*mtt^10*mWW*t^7 - 87520*ep^5*mtt^10*mWW*t^7 - 35200*ep^6*mtt^10*mWW*t^7 - 36*mtt^9*mWW^2*t^7 + 2959*ep*mtt^9*mWW^2*t^7 + 35379*ep^2*mtt^9*mWW^2*t^7 + 152863*ep^3*mtt^9*mWW^2*t^7 + 314657*ep^4*mtt^9*mWW^2*t^7 + 313018*ep^5*mtt^9*mWW^2*t^7 + 121240*ep^6*mtt^9*mWW^2*t^7 + 160*mtt^8*mWW^3*t^7 - 8748*ep*mtt^8*mWW^3*t^7 - 105386*ep^2*mtt^8*mWW^3*t^7 - 442760*ep^3*mtt^8*mWW^3*t^7 - 871166*ep^4*mtt^8*mWW^3*t^7 - 814468*ep^5*mtt^8*mWW^3*t^7 - 290352*ep^6*mtt^8*mWW^3*t^7 - 1164*mtt^7*mWW^4*t^7 + 7280*ep*mtt^7*mWW^4*t^7 + 160264*ep^2*mtt^7*mWW^4*t^7 + 751744*ep^3*mtt^7*mWW^4*t^7 + 1538908*ep^4*mtt^7*mWW^4*t^7 + 1458792*ep^5*mtt^7*mWW^4*t^7 + 519136*ep^6*mtt^7*mWW^4*t^7 - 1696*mtt^6*mWW^5*t^7 - 43050*ep*mtt^6*mWW^5*t^7 - 342126*ep^2*mtt^6*mWW^5*t^7 - 1241986*ep^3*mtt^6*mWW^5*t^7 - 2290082*ep^4*mtt^6*mWW^5*t^7 - 2086340*ep^5*mtt^6*mWW^5*t^7 - 743280*ep^6*mtt^6*mWW^5*t^7 + 10912*mtt^5*mWW^6*t^7 + 142644*ep*mtt^5*mWW^6*t^7 + 756136*ep^2*mtt^5*mWW^6*t^7 + 2097860*ep^3*mtt^5*mWW^6*t^7 + 3230736*ep^4*mtt^5*mWW^6*t^7 + 2627824*ep^5*mtt^5*mWW^6*t^7 + 883648*ep^6*mtt^5*mWW^6*t^7 - 8632*mtt^4*mWW^7*t^7 - 96874*ep*mtt^4*mWW^7*t^7 - 428444*ep^2*mtt^4*mWW^7*t^7 - 976694*ep^3*mtt^4*mWW^7*t^7 - 1239564*ep^4*mtt^4*mWW^7*t^7 - 855840*ep^5*mtt^4*mWW^7*t^7 - 259392*ep^6*mtt^4*mWW^7*t^7 - 6908*mtt^3*mWW^8*t^7 - 104680*ep*mtt^3*mWW^8*t^7 - 627264*ep^2*mtt^3*mWW^8*t^7 - 1903032*ep^3*mtt^3*mWW^8*t^7 - 3097548*ep^4*mtt^3*mWW^8*t^7 - 2577320*ep^5*mtt^3*mWW^8*t^7 - 860128*ep^6*mtt^3*mWW^8*t^7 + 10096*mtt^2*mWW^9*t^7 + 137934*ep*mtt^2*mWW^9*t^7 + 759406*ep^2*mtt^2*mWW^9*t^7 + 2162238*ep^3*mtt^2*mWW^9*t^7 + 3366626*ep^4*mtt^2*mWW^9*t^7 + 2724084*ep^5*mtt^2*mWW^9*t^7 + 896816*ep^6*mtt^2*mWW^9*t^7 - 2132*mtt*mWW^10*t^7 - 28459*ep*mtt*mWW^10*t^7 - 153939*ep^2*mtt*mWW^10*t^7 - 434283*ep^3*mtt*mWW^10*t^7 - 676081*ep^4*mtt*mWW^10*t^7 - 551690*ep^5*mtt*mWW^10*t^7 - 184536*ep^6*mtt*mWW^10*t^7 - 600*mWW^11*t^7 - 8166*ep*mWW^11*t^7 - 44586*ep^2*mWW^11*t^7 - 125190*ep^3*mWW^11*t^7 - 191046*ep^4*mWW^11*t^7 - 150540*ep^5*mWW^11*t^7 - 47952*ep^6*mWW^11*t^7 - 7728*ep*mtt^10*s*t^7 - 88056*ep^2*mtt^10*s*t^7 - 379992*ep^3*mtt^10*s*t^7 - 778248*ep^4*mtt^10*s*t^7 - 762264*ep^5*mtt^10*s*t^7 - 287712*ep^6*mtt^10*s*t^7 + 28024*ep*mtt^9*mWW*s*t^7 + 320864*ep^2*mtt^9*mWW*s*t^7 + 1396496*ep^3*mtt^9*mWW*s*t^7 + 2897808*ep^4*mtt^9*mWW*s*t^7 + 2886120*ep^5*mtt^9*mWW*s*t^7 + 1110688*ep^6*mtt^9*mWW*s*t^7 + 36*mtt^8*mWW^2*s*t^7 + 5012*ep*mtt^8*mWW^2*s*t^7 + 48370*ep^2*mtt^8*mWW^2*s*t^7 + 162800*ep^3*mtt^8*mWW^2*s*t^7 + 203138*ep^4*mtt^8*mWW^2*s*t^7 + 45716*ep^5*mtt^8*mWW^2*s*t^7 - 46032*ep^6*mtt^8*mWW^2*s*t^7 - 542*mtt^7*mWW^3*s*t^7 - 133651*ep*mtt^7*mWW^3*s*t^7 - 1486167*ep^2*mtt^7*mWW^3*s*t^7 - 6363967*ep^3*mtt^7*mWW^3*s*t^7 - 12946339*ep^4*mtt^7*mWW^3*s*t^7 - 12601390*ep^5*mtt^7*mWW^3*s*t^7 - 4737864*ep^6*mtt^7*mWW^3*s*t^7 + 4854*mtt^6*mWW^4*s*t^7 + 246794*ep*mtt^6*mWW^4*s*t^7 + 2463138*ep^2*mtt^6*mWW^4*s*t^7 + 10267270*ep^3*mtt^6*mWW^4*s*t^7 + 20832560*ep^4*mtt^6*mWW^4*s*t^7 + 20430040*ep^5*mtt^6*mWW^4*s*t^7 + 7776224*ep^6*mtt^6*mWW^4*s*t^7 + 4132*mtt^5*mWW^5*s*t^7 - 22475*ep*mtt^5*mWW^5*s*t^7 - 628049*ep^2*mtt^5*mWW^5*s*t^7 - 3352839*ep^3*mtt^5*mWW^5*s*t^7 - 7690915*ep^4*mtt^5*mWW^5*s*t^7 - 8146358*ep^5*mtt^5*mWW^5*s*t^7 - 3271016*ep^6*mtt^5*mWW^5*s*t^7 - 29152*mtt^4*mWW^6*s*t^7 - 426743*ep*mtt^4*mWW^6*s*t^7 - 2525275*ep^2*mtt^4*mWW^6*s*t^7 - 7685695*ep^3*mtt^4*mWW^6*s*t^7 - 12616061*ep^4*mtt^4*mWW^6*s*t^7 - 10616730*ep^5*mtt^4*mWW^6*s*t^7 - 3602264*ep^6*mtt^4*mWW^6*s*t^7 + 19950*mtt^3*mWW^7*s*t^7 + 319931*ep*mtt^3*mWW^7*s*t^7 + 2067633*ep^2*mtt^3*mWW^7*s*t^7 + 6819947*ep^3*mtt^3*mWW^7*s*t^7 + 12010625*ep^4*mtt^3*mWW^7*s*t^7 + 10736338*ep^5*mtt^3*mWW^7*s*t^7 + 3832056*ep^6*mtt^3*mWW^7*s*t^7 + 12090*mtt^2*mWW^8*s*t^7 + 139844*ep*mtt^2*mWW^8*s*t^7 + 611682*ep^2*mtt^2*mWW^8*s*t^7 + 1266412*ep^3*mtt^2*mWW^8*s*t^7 + 1252788*ep^4*mtt^2*mWW^8*s*t^7 + 475648*ep^5*mtt^2*mWW^8*s*t^7 - 2624*ep^6*mtt^2*mWW^8*s*t^7 - 13700*mtt*mWW^9*s*t^7 - 180373*ep*mtt*mWW^9*s*t^7 - 954753*ep^2*mtt*mWW^9*s*t^7 - 2612485*ep^3*mtt*mWW^9*s*t^7 - 3912515*ep^4*mtt*mWW^9*s*t^7 - 3050278*ep^5*mtt*mWW^9*s*t^7 - 969896*ep^6*mtt*mWW^9*s*t^7 + 2332*mWW^10*s*t^7 + 31365*ep*mWW^10*s*t^7 + 170613*ep^2*mWW^10*s*t^7 + 482053*ep^3*mWW^10*s*t^7 + 747159*ep^4*mWW^10*s*t^7 + 603158*ep^5*mWW^10*s*t^7 + 198440*ep^6*mWW^10*s*t^7 + 49056*ep*mtt^9*s^2*t^7 + 558672*ep^2*mtt^9*s^2*t^7 + 2409264*ep^3*mtt^9*s^2*t^7 + 4930416*ep^4*mtt^9*s^2*t^7 + 4825008*ep^5*mtt^9*s^2*t^7 + 1819584*ep^6*mtt^9*s^2*t^7 - 134348*ep*mtt^8*mWW*s^2*t^7 - 1538012*ep^2*mtt^8*mWW*s^2*t^7 - 6696532*ep^3*mtt^8*mWW*s^2*t^7 - 13884932*ep^4*mtt^8*mWW*s^2*t^7 - 13795232*ep^5*mtt^8*mWW*s^2*t^7 - 5286304*ep^6*mtt^8*mWW*s^2*t^7 + 324*mtt^7*mWW^2*s^2*t^7 - 110144*ep*mtt^7*mWW^2*s^2*t^7 - 1247862*ep^2*mtt^7*mWW^2*s^2*t^7 - 5166548*ep^3*mtt^7*mWW^2*s^2*t^7 - 9928422*ep^4*mtt^7*mWW^2*s^2*t^7 - 8987732*ep^5*mtt^7*mWW^2*s^2*t^7 - 3103728*ep^6*mtt^7*mWW^2*s^2*t^7 + 1188*mtt^6*mWW^3*s^2*t^7 + 742407*ep*mtt^6*mWW^3*s^2*t^7 + 8337107*ep^2*mtt^6*mWW^3*s^2*t^7 + 35589407*ep^3*mtt^6*mWW^3*s^2*t^7 + 72032025*ep^4*mtt^6*mWW^3*s^2*t^7 + 69692338*ep^5*mtt^6*mWW^3*s^2*t^7 + 26002312*ep^6*mtt^6*mWW^3*s^2*t^7 - 7504*mtt^5*mWW^4*s^2*t^7 - 933900*ep*mtt^5*mWW^4*s^2*t^7 - 10075486*ep^2*mtt^5*mWW^4*s^2*t^7 - 42816952*ep^3*mtt^5*mWW^4*s^2*t^7 - 87221458*ep^4*mtt^5*mWW^4*s^2*t^7 - 85323100*ep^5*mtt^5*mWW^4*s^2*t^7 - 32247488*ep^6*mtt^5*mWW^4*s^2*t^7 - 3980*mtt^4*mWW^5*s^2*t^7 + 151208*ep*mtt^4*mWW^5*s^2*t^7 + 2096986*ep^2*mtt^4*mWW^5*s^2*t^7 + 9913804*ep^3*mtt^4*mWW^5*s^2*t^7 + 21840490*ep^4*mtt^4*mWW^5*s^2*t^7 + 22812324*ep^5*mtt^4*mWW^5*s^2*t^7 + 9115008*ep^6*mtt^4*mWW^5*s^2*t^7 + 28580*mtt^3*mWW^6*s^2*t^7 + 650831*ep*mtt^3*mWW^6*s^2*t^7 + 5111051*ep^2*mtt^3*mWW^6*s^2*t^7 + 18674407*ep^3*mtt^3*mWW^6*s^2*t^7 + 34487665*ep^4*mtt^3*mWW^6*s^2*t^7 + 31300434*ep^5*mtt^3*mWW^6*s^2*t^7 + 11121448*ep^6*mtt^3*mWW^6*s^2*t^7 - 17196*mtt^2*mWW^7*s^2*t^7 - 447788*ep*mtt^2*mWW^7*s^2*t^7 - 3729926*ep^2*mtt^2*mWW^7*s^2*t^7 - 14164080*ep^3*mtt^2*mWW^7*s^2*t^7 - 27013918*ep^4*mtt^2*mWW^7*s^2*t^7 - 25250724*ep^5*mtt^2*mWW^7*s^2*t^7 - 9218864*ep^6*mtt^2*mWW^7*s^2*t^7 - 6408*mtt*mWW^8*s^2*t^7 - 31923*ep*mtt*mWW^8*s^2*t^7 + 152017*ep^2*mtt*mWW^8*s^2*t^7 + 1357701*ep^3*mtt*mWW^8*s^2*t^7 + 3439679*ep^4*mtt*mWW^8*s^2*t^7 + 3722046*ep^5*mtt*mWW^8*s^2*t^7 + 1486152*ep^6*mtt*mWW^8*s^2*t^7 + 4996*mWW^9*s^2*t^7 + 64601*ep*mWW^9*s^2*t^7 + 335453*ep^2*mWW^9*s^2*t^7 + 899529*ep^3*mWW^9*s^2*t^7 + 1318455*ep^4*mWW^9*s^2*t^7 + 1004638*ep^5*mWW^9*s^2*t^7 + 311880*ep^6*mWW^9*s^2*t^7 - 132048*ep*mtt^8*s^3*t^7 - 1502856*ep^2*mtt^8*s^3*t^7 - 6475752*ep^3*mtt^8*s^3*t^7 - 13239288*ep^4*mtt^8*s^3*t^7 - 12942504*ep^5*mtt^8*s^3*t^7 - 4875552*ep^6*mtt^8*s^3*t^7 + 288144*ep*mtt^7*mWW*s^3*t^7 + 3292888*ep^2*mtt^7*mWW*s^3*t^7 + 14332256*ep^3*mtt^7*mWW*s^3*t^7 + 29706824*ep^4*mtt^7*mWW*s^3*t^7 + 29489712*ep^5*mtt^7*mWW*s^3*t^7 + 11282816*ep^6*mtt^7*mWW*s^3*t^7 - 936*mtt^6*mWW^2*s^3*t^7 + 335756*ep*mtt^6*mWW^2*s^3*t^7 + 3844860*ep^2*mtt^6*mWW^2*s^3*t^7 + 16145012*ep^3*mtt^6*mWW^2*s^3*t^7 + 31661588*ep^4*mtt^6*mWW^2*s^3*t^7 + 29436536*ep^5*mtt^6*mWW^2*s^3*t^7 + 10503712*ep^6*mtt^6*mWW^2*s^3*t^7 - 2222*mtt^5*mWW^3*s^3*t^7 - 1462232*ep*mtt^5*mWW^3*s^3*t^7 - 16420422*ep^2*mtt^5*mWW^3*s^3*t^7 - 69995016*ep^3*mtt^5*mWW^3*s^3*t^7 - 141421684*ep^4*mtt^5*mWW^3*s^3*t^7 - 136558648*ep^5*mtt^5*mWW^3*s^3*t^7 - 50828016*ep^6*mtt^5*mWW^3*s^3*t^7 + 4648*mtt^4*mWW^4*s^3*t^7 + 1306218*ep*mtt^4*mWW^4*s^3*t^7 + 14515104*ep^2*mtt^4*mWW^4*s^3*t^7 + 62196758*ep^3*mtt^4*mWW^4*s^3*t^7 + 127082424*ep^4*mtt^4*mWW^4*s^3*t^7 + 124410224*ep^5*mtt^4*mWW^4*s^3*t^7 + 46980672*ep^6*mtt^4*mWW^4*s^3*t^7 + 2062*mtt^3*mWW^5*s^3*t^7 - 47189*ep*mtt^3*mWW^5*s^3*t^7 - 734149*ep^2*mtt^3*mWW^5*s^3*t^7 - 3931425*ep^3*mtt^3*mWW^5*s^3*t^7 - 9843833*ep^4*mtt^3*mWW^5*s^3*t^7 - 11493154*ep^5*mtt^3*mWW^5*s^3*t^7 - 5024056*ep^6*mtt^3*mWW^5*s^3*t^7 - 11758*mtt^2*mWW^6*s^3*t^7 - 563473*ep*mtt^2*mWW^6*s^3*t^7 - 5469053*ep^2*mtt^2*mWW^6*s^3*t^7 - 21971701*ep^3*mtt^2*mWW^6*s^3*t^7 - 42712485*ep^4*mtt^2*mWW^6*s^3*t^7 - 39984290*ep^5*mtt^2*mWW^6*s^3*t^7 - 14485576*ep^6*mtt^2*mWW^6*s^3*t^7 + 7264*mtt*mWW^7*s^3*t^7 + 286177*ep*mtt*mWW^7*s^3*t^7 + 2676447*ep^2*mtt*mWW^7*s^3*t^7 + 10665821*ep^3*mtt*mWW^7*s^3*t^7 + 20817609*ep^4*mtt*mWW^7*s^3*t^7 + 19681538*ep^5*mtt*mWW^7*s^3*t^7 + 7220008*ep^6*mtt*mWW^7*s^3*t^7 + 302*mWW^8*s^3*t^7 - 18393*ep*mWW^8*s^3*t^7 - 232259*ep^2*mWW^8*s^3*t^7 - 1024833*ep^3*mWW^8*s^3*t^7 - 2107475*ep^4*mWW^8*s^3*t^7 - 2059894*ep^5*mWW^8*s^3*t^7 - 774008*ep^6*mWW^8*s^3*t^7 + 194880*ep*mtt^7*s^4*t^7 + 2216160*ep^2*mtt^7*s^4*t^7 + 9539520*ep^3*mtt^7*s^4*t^7 + 19478880*ep^4*mtt^7*s^4*t^7 + 19016640*ep^5*mtt^7*s^4*t^7 + 7153920*ep^6*mtt^7*s^4*t^7 - 343760*ep*mtt^6*mWW*s^4*t^7 - 3918760*ep^2*mtt^6*mWW*s^4*t^7 - 17039440*ep^3*mtt^6*mWW*s^4*t^7 - 35291640*ep^4*mtt^6*mWW*s^4*t^7 - 35000960*ep^5*mtt^6*mWW*s^4*t^7 - 13374400*ep^6*mtt^6*mWW*s^4*t^7 + 1044*mtt^5*mWW^2*s^4*t^7 - 456987*ep*mtt^5*mWW^2*s^4*t^7 - 5244803*ep^2*mtt^5*mWW^2*s^4*t^7 - 22130211*ep^3*mtt^5*mWW^2*s^4*t^7 - 43700353*ep^4*mtt^5*mWW^2*s^4*t^7 - 40984810*ep^5*mtt^5*mWW^2*s^4*t^7 - 14773528*ep^6*mtt^5*mWW^2*s^4*t^7 + 2564*mtt^4*mWW^3*s^4*t^7 + 1431899*ep*mtt^4*mWW^3*s^4*t^7 + 16050347*ep^2*mtt^4*mWW^3*s^4*t^7 + 68324867*ep^3*mtt^4*mWW^3*s^4*t^7 + 137852137*ep^4*mtt^4*mWW^3*s^4*t^7 + 132906626*ep^5*mtt^4*mWW^3*s^4*t^7 + 49382632*ep^6*mtt^4*mWW^3*s^4*t^7 - 282*mtt^3*mWW^4*s^4*t^7 - 880579*ep*mtt^3*mWW^4*s^4*t^7 - 9993595*ep^2*mtt^3*mWW^4*s^4*t^7 - 43098527*ep^3*mtt^3*mWW^4*s^4*t^7 - 88310227*ep^4*mtt^3*mWW^4*s^4*t^7 - 86559966*ep^5*mtt^3*mWW^4*s^4*t^7 - 32691640*ep^6*mtt^3*mWW^4*s^4*t^7 - 534*mtt^2*mWW^5*s^4*t^7 - 90215*ep*mtt^2*mWW^5*s^4*t^7 - 980359*ep^2*mtt^2*mWW^5*s^4*t^7 - 3823715*ep^3*mtt^2*mWW^5*s^4*t^7 - 6699835*ep^4*mtt^2*mWW^5*s^4*t^7 - 5337638*ep^5*mtt^2*mWW^5*s^4*t^7 - 1553512*ep^6*mtt^2*mWW^5*s^4*t^7 + 1510*mtt*mWW^6*s^4*t^7 + 244554*ep*mtt*mWW^6*s^4*t^7 + 2664122*ep^2*mtt*mWW^6*s^4*t^7 + 11158734*ep^3*mtt*mWW^6*s^4*t^7 + 22154008*ep^4*mtt*mWW^6*s^4*t^7 + 21003056*ep^5*mtt*mWW^6*s^4*t^7 + 7671472*ep^6*mtt*mWW^6*s^4*t^7 - 1550*mWW^7*s^4*t^7 - 69712*ep*mWW^7*s^4*t^7 - 668632*ep^2*mWW^7*s^4*t^7 - 2686876*ep^3*mWW^7*s^4*t^7 - 5258458*ep^4*mWW^7*s^4*t^7 - 4971780*ep^5*mWW^7*s^4*t^7 - 1821088*ep^6*mWW^7*s^4*t^7 - 169680*ep*mtt^6*s^5*t^7 - 1927560*ep^2*mtt^6*s^5*t^7 - 8286120*ep^3*mtt^6*s^5*t^7 - 16892280*ep^4*mtt^6*s^5*t^7 - 16462440*ep^5*mtt^6*s^5*t^7 - 6181920*ep^6*mtt^6*s^5*t^7 + 246760*ep*mtt^5*mWW*s^5*t^7 + 2804800*ep^2*mtt^5*mWW*s^5*t^7 + 12171040*ep^3*mtt^5*mWW*s^5*t^7 + 25158320*ep^4*mtt^5*mWW*s^5*t^7 + 24898280*ep^5*mtt^5*mWW*s^5*t^7 + 9492640*ep^6*mtt^5*mWW*s^5*t^7 - 540*mtt^4*mWW^2*s^5*t^7 + 321412*ep*mtt^4*mWW^2*s^5*t^7 + 3684966*ep^2*mtt^4*mWW^2*s^5*t^7 + 15574480*ep^3*mtt^4*mWW^2*s^5*t^7 + 30842214*ep^4*mtt^4*mWW^2*s^5*t^7 + 29031372*ep^5*mtt^4*mWW^2*s^5*t^7 + 10508816*ep^6*mtt^4*mWW^2*s^5*t^7 - 1464*mtt^3*mWW^3*s^5*t^7 - 749969*ep*mtt^3*mWW^3*s^5*t^7 - 8395959*ep^2*mtt^3*mWW^3*s^5*t^7 - 35701749*ep^3*mtt^3*mWW^3*s^5*t^7 - 71937553*ep^4*mtt^3*mWW^3*s^5*t^7 - 69252850*ep^5*mtt^3*mWW^3*s^5*t^7 - 25688696*ep^6*mtt^3*mWW^3*s^5*t^7 - 668*mtt^2*mWW^4*s^5*t^7 + 302035*ep*mtt^2*mWW^4*s^5*t^7 + 3481373*ep^2*mtt^2*mWW^4*s^5*t^7 + 15084031*ep^3*mtt^2*mWW^4*s^5*t^7 + 30968343*ep^4*mtt^2*mWW^4*s^5*t^7 + 30374942*ep^5*mtt^2*mWW^4*s^5*t^7 + 11469112*ep^6*mtt^2*mWW^4*s^5*t^7 + 120*mtt*mWW^5*s^5*t^7 + 62925*ep*mtt*mWW^5*s^5*t^7 + 707979*ep^2*mtt*mWW^5*s^5*t^7 + 2933337*ep^3*mtt*mWW^5*s^5*t^7 + 5655389*ep^4*mtt*mWW^5*s^5*t^7 + 5155890*ep^5*mtt*mWW^5*s^5*t^7 + 1801624*ep^6*mtt*mWW^5*s^5*t^7 + 120*mWW^6*s^5*t^7 - 39595*ep*mWW^6*s^5*t^7 - 460815*ep^2*mWW^6*s^5*t^7 - 1972011*ep^3*mWW^6*s^5*t^7 - 3956481*ep^4*mWW^6*s^5*t^7 - 3774378*ep^5*mWW^6*s^5*t^7 - 1384168*ep^6*mWW^6*s^5*t^7 + 86688*ep*mtt^5*s^6*t^7 + 983376*ep^2*mtt^5*s^6*t^7 + 4219632*ep^3*mtt^5*s^6*t^7 + 8583408*ep^4*mtt^5*s^6*t^7 + 8344944*ep^5*mtt^5*s^6*t^7 + 3125952*ep^6*mtt^5*s^6*t^7 - 108924*ep*mtt^4*mWW*s^6*t^7 - 1234364*ep^2*mtt^4*mWW*s^6*t^7 - 5336196*ep^3*mtt^4*mWW*s^6*t^7 - 10981028*ep^4*mtt^4*mWW*s^6*t^7 - 10815680*ep^5*mtt^4*mWW*s^6*t^7 - 4103968*ep^6*mtt^4*mWW*s^6*t^7 + 108*mtt^3*mWW^2*s^6*t^7 - 115848*ep*mtt^3*mWW^2*s^6*t^7 - 1323638*ep^2*mtt^3*mWW^2*s^6*t^7 - 5595580*ep^3*mtt^3*mWW^2*s^6*t^7 - 11096014*ep^4*mtt^3*mWW^2*s^6*t^7 - 10465028*ep^5*mtt^3*mWW^2*s^6*t^7 - 3796848*ep^6*mtt^3*mWW^2*s^6*t^7 + 316*mtt^2*mWW^3*s^6*t^7 + 206134*ep*mtt^2*mWW^3*s^6*t^7 + 2313064*ep^2*mtt^2*mWW^3*s^6*t^7 + 9836786*ep^3*mtt^2*mWW^3*s^6*t^7 + 19807676*ep^4*mtt^2*mWW^3*s^6*t^7 + 19048552*ep^5*mtt^2*mWW^3*s^6*t^7 + 7056816*ep^6*mtt^2*mWW^3*s^6*t^7 + 116*mtt*mWW^4*s^6*t^7 - 52108*ep*mtt*mWW^4*s^6*t^7 - 598966*ep^2*mtt*mWW^4*s^6*t^7 - 2591112*ep^3*mtt*mWW^4*s^6*t^7 - 5311830*ep^4*mtt*mWW^4*s^6*t^7 - 5201012*ep^5*mtt*mWW^4*s^6*t^7 - 1959664*ep^6*mtt*mWW^4*s^6*t^7 - 92*mWW^5*s^6*t^7 - 11334*ep*mWW^5*s^6*t^7 - 122000*ep^2*mWW^5*s^6*t^7 - 504346*ep^3*mWW^5*s^6*t^7 - 985316*ep^4*mWW^5*s^6*t^7 - 917920*ep^5*mWW^5*s^6*t^7 - 329456*ep^6*mWW^5*s^6*t^7 - 23856*ep*mtt^4*s^7*t^7 - 270072*ep^2*mtt^4*s^7*t^7 - 1155864*ep^3*mtt^4*s^7*t^7 - 2343816*ep^4*mtt^4*s^7*t^7 - 2270808*ep^5*mtt^4*s^7*t^7 - 847584*ep^6*mtt^4*s^7*t^7 + 28528*ep*mtt^3*mWW*s^7*t^7 + 322472*ep^2*mtt^3*mWW*s^7*t^7 + 1385552*ep^3*mtt^3*mWW*s^7*t^7 + 2827992*ep^4*mtt^3*mWW*s^7*t^7 + 2760512*ep^5*mtt^3*mWW*s^7*t^7 + 1038144*ep^6*mtt^3*mWW*s^7*t^7 + 18736*ep*mtt^2*mWW^2*s^7*t^7 + 212840*ep^2*mtt^2*mWW^2*s^7*t^7 + 900288*ep^3*mtt^2*mWW^2*s^7*t^7 + 1790168*ep^4*mtt^2*mWW^2*s^7*t^7 + 1694736*ep^5*mtt^2*mWW^2*s^7*t^7 + 617472*ep^6*mtt^2*mWW^2*s^7*t^7 - 27632*ep*mtt*mWW^3*s^7*t^7 - 312808*ep^2*mtt*mWW^3*s^7*t^7 - 1333776*ep^3*mtt*mWW^3*s^7*t^7 - 2689048*ep^4*mtt*mWW^3*s^7*t^7 - 2587776*ep^5*mtt*mWW^3*s^7*t^7 - 959040*ep^6*mtt*mWW^3*s^7*t^7 + 4224*ep*mWW^4*s^7*t^7 + 47568*ep^2*mWW^4*s^7*t^7 + 203800*ep^3*mWW^4*s^7*t^7 + 414704*ep^4*mWW^4*s^7*t^7 + 403336*ep^5*mWW^4*s^7*t^7 + 151008*ep^6*mWW^4*s^7*t^7 + 2688*ep*mtt^3*s^8*t^7 + 30336*ep^2*mtt^3*s^8*t^7 + 129312*ep^3*mtt^3*s^8*t^7 + 260928*ep^4*mtt^3*s^8*t^7 + 251424*ep^5*mtt^3*s^8*t^7 + 93312*ep^6*mtt^3*s^8*t^7 - 3584*ep*mtt^2*mWW*s^8*t^7 - 40448*ep^2*mtt^2*mWW*s^8*t^7 - 172416*ep^3*mtt^2*mWW*s^8*t^7 - 347904*ep^4*mtt^2*mWW*s^8*t^7 - 335232*ep^5*mtt^2*mWW*s^8*t^7 - 124416*ep^6*mtt^2*mWW*s^8*t^7 - 896*ep*mtt*mWW^2*s^8*t^7 - 10112*ep^2*mtt*mWW^2*s^8*t^7 - 43104*ep^3*mtt*mWW^2*s^8*t^7 - 86976*ep^4*mtt*mWW^2*s^8*t^7 - 83808*ep^5*mtt*mWW^2*s^8*t^7 - 31104*ep^6*mtt*mWW^2*s^8*t^7 + 1792*ep*mWW^3*s^8*t^7 + 20224*ep^2*mWW^3*s^8*t^7 + 86208*ep^3*mWW^3*s^8*t^7 + 173952*ep^4*mWW^3*s^8*t^7 + 167616*ep^5*mWW^3*s^8*t^7 + 62208*ep^6*mWW^3*s^8*t^7 + 660*ep*mtt^9*mWW*t^8 + 7400*ep^2*mtt^9*mWW*t^8 + 31860*ep^3*mtt^9*mWW*t^8 + 66560*ep^4*mtt^9*mWW*t^8 + 67920*ep^5*mtt^9*mWW*t^8 + 27200*ep^6*mtt^9*mWW*t^8 + 34*mtt^8*mWW^2*t^8 - 2232*ep*mtt^8*mWW^2*t^8 - 27362*ep^2*mtt^8*mWW^2*t^8 - 119656*ep^3*mtt^8*mWW^2*t^8 - 248704*ep^4*mtt^8*mWW^2*t^8 - 249680*ep^5*mtt^8*mWW^2*t^8 - 97600*ep^6*mtt^8*mWW^2*t^8 + 158*mtt^7*mWW^3*t^8 + 9113*ep*mtt^7*mWW^3*t^8 + 87409*ep^2*mtt^7*mWW^3*t^8 + 344981*ep^3*mtt^7*mWW^3*t^8 + 665785*ep^4*mtt^7*mWW^3*t^8 + 622802*ep^5*mtt^7*mWW^3*t^8 + 225272*ep^6*mtt^7*mWW^3*t^8 + 800*mtt^6*mWW^4*t^8 - 2104*ep*mtt^6*mWW^4*t^8 - 79824*ep^2*mtt^6*mWW^4*t^8 - 397560*ep^3*mtt^6*mWW^4*t^8 - 836144*ep^4*mtt^6*mWW^4*t^8 - 807680*ep^5*mtt^6*mWW^4*t^8 - 292608*ep^6*mtt^6*mWW^4*t^8 - 1232*mtt^5*mWW^5*t^8 - 3688*ep*mtt^5*mWW^5*t^8 + 48496*ep^2*mtt^5*mWW^5*t^8 + 311096*ep^3*mtt^5*mWW^5*t^8 + 711568*ep^4*mtt^5*mWW^5*t^8 + 723776*ep^5*mtt^5*mWW^5*t^8 + 274944*ep^6*mtt^5*mWW^5*t^8 - 5262*mtt^4*mWW^6*t^8 - 75656*ep*mtt^4*mWW^6*t^8 - 437530*ep^2*mtt^4*mWW^6*t^8 - 1304424*ep^3*mtt^4*mWW^6*t^8 - 2121464*ep^4*mtt^4*mWW^6*t^8 - 1791328*ep^5*mtt^4*mWW^6*t^8 - 615936*ep^6*mtt^4*mWW^6*t^8 + 10894*mtt^3*mWW^7*t^8 + 145453*ep*mtt^3*mWW^7*t^8 + 786157*ep^2*mtt^3*mWW^7*t^8 + 2213241*ep^3*mtt^3*mWW^7*t^8 + 3434253*ep^4*mtt^3*mWW^7*t^8 + 2791226*ep^5*mtt^3*mWW^7*t^8 + 930136*ep^6*mtt^3*mWW^7*t^8 - 5060*mtt^2*mWW^8*t^8 - 66620*ep*mtt^2*mWW^8*t^8 - 356744*ep^2*mtt^2*mWW^8*t^8 - 1001932*ep^3*mtt^2*mWW^8*t^8 - 1561428*ep^4*mtt^2*mWW^8*t^8 - 1281192*ep^5*mtt^2*mWW^8*t^8 - 432224*ep^6*mtt^2*mWW^8*t^8 - 1532*mtt*mWW^9*t^8 - 21306*ep*mtt*mWW^9*t^8 - 117966*ep^2*mtt*mWW^9*t^8 - 332642*ep^3*mtt*mWW^9*t^8 - 504926*ep^4*mtt*mWW^9*t^8 - 392236*ep^5*mtt*mWW^9*t^8 - 122192*ep^6*mtt*mWW^9*t^8 + 1200*mWW^10*t^8 + 16380*ep*mWW^10*t^8 + 89964*ep^2*mWW^10*t^8 + 255036*ep^3*mWW^10*t^8 + 394500*ep^4*mWW^10*t^8 + 316392*ep^5*mWW^10*t^8 + 103008*ep^6*mWW^10*t^8 + 13440*ep*mtt^9*s*t^8 + 152800*ep^2*mtt^9*s*t^8 + 657520*ep^3*mtt^9*s*t^8 + 1342080*ep^4*mtt^9*s*t^8 + 1309680*ep^5*mtt^9*s*t^8 + 492480*ep^6*mtt^9*s*t^8 - 58680*ep*mtt^8*mWW*s*t^8 - 668700*ep^2*mtt^8*mWW*s*t^8 - 2888120*ep^3*mtt^8*mWW*s*t^8 - 5925980*ep^4*mtt^8*mWW*s*t^8 - 5819640*ep^5*mtt^8*mWW*s*t^8 - 2203680*ep^6*mtt^8*mWW*s*t^8 - 20*mtt^7*mWW^2*s*t^8 + 65826*ep*mtt^7*mWW^2*s*t^8 + 758448*ep^2*mtt^7*mWW^2*s*t^8 + 3317718*ep^3*mtt^7*mWW^2*s*t^8 + 6913324*ep^4*mtt^7*mWW^2*s*t^8 + 6902704*ep^5*mtt^7*mWW^2*s*t^8 + 2656640*ep^6*mtt^7*mWW^2*s*t^8 - 704*mtt^6*mWW^3*s*t^8 + 46739*ep*mtt^6*mWW^3*s*t^8 + 574949*ep^2*mtt^6*mWW^3*s*t^8 + 2469999*ep^3*mtt^6*mWW^3*s*t^8 + 4893835*ep^4*mtt^6*mWW^3*s*t^8 + 4576918*ep^5*mtt^6*mWW^3*s*t^8 + 1643624*ep^6*mtt^6*mWW^3*s*t^8 - 2582*mtt^5*mWW^4*s*t^8 - 225370*ep*mtt^5*mWW^4*s*t^8 - 2354124*ep^2*mtt^5*mWW^4*s*t^8 - 9819138*ep^3*mtt^5*mWW^4*s*t^8 - 19661286*ep^4*mtt^5*mWW^4*s*t^8 - 18910252*ep^5*mtt^5*mWW^4*s*t^8 - 7032528*ep^6*mtt^5*mWW^4*s*t^8 + 3636*mtt^4*mWW^5*s*t^8 + 212773*ep*mtt^4*mWW^5*s*t^8 + 2138291*ep^2*mtt^4*mWW^5*s*t^8 + 8842705*ep^3*mtt^4*mWW^5*s*t^8 + 17727657*ep^4*mtt^4*mWW^5*s*t^8 + 17132610*ep^5*mtt^4*mWW^5*s*t^8 + 6405048*ep^6*mtt^4*mWW^5*s*t^8 + 10888*mtt^3*mWW^6*s*t^8 + 102145*ep*mtt^3*mWW^6*s*t^8 + 284393*ep^2*mtt^3*mWW^6*s*t^8 + 3625*ep^3*mtt^3*mWW^6*s*t^8 - 1192121*ep^4*mtt^3*mWW^6*s*t^8 - 1837338*ep^5*mtt^3*mWW^6*s*t^8 - 848792*ep^6*mtt^3*mWW^6*s*t^8 - 18416*mtt^2*mWW^7*s*t^8 - 264156*ep*mtt^2*mWW^7*s*t^8 - 1531480*ep^2*mtt^2*mWW^7*s*t^8 - 4582276*ep^3*mtt^2*mWW^7*s*t^8 - 7442328*ep^4*mtt^2*mWW^7*s*t^8 - 6227920*ep^5*mtt^2*mWW^7*s*t^8 - 2105024*ep^6*mtt^2*mWW^7*s*t^8 + 6898*mtt*mWW^8*s*t^8 + 104899*ep*mtt*mWW^8*s*t^8 + 642807*ep^2*mtt*mWW^8*s*t^8 + 2021807*ep^3*mtt*mWW^8*s*t^8 + 3429663*ep^4*mtt*mWW^8*s*t^8 + 2978238*ep^5*mtt*mWW^8*s*t^8 + 1037768*ep^6*mtt*mWW^8*s*t^8 + 300*mWW^9*s*t^8 + 2384*ep*mWW^9*s*t^8 + 2616*ep^2*mWW^9*s*t^8 - 23840*ep^3*mWW^9*s*t^8 - 84844*ep^4*mWW^9*s*t^8 - 105000*ep^5*mWW^9*s*t^8 - 45536*ep^6*mWW^9*s*t^8 - 73920*ep*mtt^8*s^2*t^8 - 839840*ep^2*mtt^8*s^2*t^8 - 3610880*ep^3*mtt^8*s^2*t^8 - 7362720*ep^4*mtt^8*s^2*t^8 - 7176960*ep^5*mtt^8*s^2*t^8 - 2695680*ep^6*mtt^8*s^2*t^8 + 269830*ep*mtt^7*mWW*s^2*t^8 + 3071890*ep^2*mtt^7*mWW*s^2*t^8 + 13255110*ep^3*mtt^7*mWW*s^2*t^8 + 27156390*ep^4*mtt^7*mWW*s^2*t^8 + 26611100*ep^5*mtt^7*mWW*s^2*t^8 + 10048160*ep^6*mtt^7*mWW*s^2*t^8 - 236*mtt^6*mWW^2*s^2*t^8 - 219784*ep*mtt^6*mWW^2*s^2*t^8 - 2508312*ep^2*mtt^6*mWW^2*s^2*t^8 - 10980216*ep^3*mtt^6*mWW^2*s^2*t^8 - 22945316*ep^4*mtt^6*mWW^2*s^2*t^8 - 22971400*ep^5*mtt^6*mWW^2*s^2*t^8 - 8855536*ep^6*mtt^6*mWW^2*s^2*t^8 + 720*mtt^5*mWW^3*s^2*t^8 - 318516*ep*mtt^5*mWW^3*s^2*t^8 - 3629620*ep^2*mtt^5*mWW^3*s^2*t^8 - 15322012*ep^3*mtt^5*mWW^3*s^2*t^8 - 30357708*ep^4*mtt^5*mWW^3*s^2*t^8 - 28610528*ep^5*mtt^5*mWW^3*s^2*t^8 - 10376912*ep^6*mtt^5*mWW^3*s^2*t^8 + 2862*mtt^4*mWW^4*s^2*t^8 + 741142*ep*mtt^4*mWW^4*s^2*t^8 + 8169626*ep^2*mtt^4*mWW^4*s^2*t^8 + 34598618*ep^3*mtt^4*mWW^4*s^2*t^8 + 69646472*ep^4*mtt^4*mWW^4*s^2*t^8 + 67066128*ep^5*mtt^4*mWW^4*s^2*t^8 + 24903440*ep^6*mtt^4*mWW^4*s^2*t^8 - 3456*mtt^3*mWW^5*s^2*t^8 - 488559*ep*mtt^3*mWW^5*s^2*t^8 - 5281691*ep^2*mtt^3*mWW^5*s^2*t^8 - 22357831*ep^3*mtt^3*mWW^5*s^2*t^8 - 45275677*ep^4*mtt^3*mWW^5*s^2*t^8 - 43971978*ep^5*mtt^3*mWW^5*s^2*t^8 - 16476856*ep^6*mtt^3*mWW^5*s^2*t^8 - 7248*mtt^2*mWW^6*s^2*t^8 - 37411*ep*mtt^2*mWW^6*s^2*t^8 + 161357*ep^2*mtt^2*mWW^6*s^2*t^8 + 1558685*ep^3*mtt^2*mWW^6*s^2*t^8 + 4142619*ep^4*mtt^2*mWW^6*s^2*t^8 + 4677238*ep^5*mtt^2*mWW^6*s^2*t^8 + 1936296*ep^6*mtt^2*mWW^6*s^2*t^8 + 10368*mtt*mWW^7*s^2*t^8 + 179525*ep*mtt*mWW^7*s^2*t^8 + 1210309*ep^2*mtt*mWW^7*s^2*t^8 + 4048421*ep^3*mtt*mWW^7*s^2*t^8 + 7102923*ep^4*mtt*mWW^7*s^2*t^8 + 6253502*ep^5*mtt*mWW^7*s^2*t^8 + 2180072*ep^6*mtt*mWW^7*s^2*t^8 - 3010*mWW^8*s^2*t^8 - 52307*ep*mWW^8*s^2*t^8 - 353719*ep^2*mWW^8*s^2*t^8 - 1189895*ep^3*mWW^8*s^2*t^8 - 2106983*ep^4*mWW^8*s^2*t^8 - 1877102*ep^5*mWW^8*s^2*t^8 - 662984*ep^6*mWW^8*s^2*t^8 + 168000*ep*mtt^7*s^3*t^8 + 1907200*ep^2*mtt^7*s^3*t^8 + 8191600*ep^3*mtt^7*s^3*t^8 + 16682400*ep^4*mtt^7*s^3*t^8 + 16239600*ep^5*mtt^7*s^3*t^8 + 6091200*ep^6*mtt^7*s^3*t^8 - 518810*ep*mtt^6*mWW*s^3*t^8 - 5897430*ep^2*mtt^6*mWW*s^3*t^8 - 25414250*ep^3*mtt^6*mWW*s^3*t^8 - 51989650*ep^4*mtt^6*mWW*s^3*t^8 - 50857460*ep^5*mtt^6*mWW*s^3*t^8 - 19166240*ep^6*mtt^6*mWW*s^3*t^8 + 488*mtt^5*mWW^2*s^3*t^8 + 307576*ep*mtt^5*mWW^2*s^3*t^8 + 3485748*ep^2*mtt^5*mWW^2*s^3*t^8 + 15267632*ep^3*mtt^5*mWW^2*s^3*t^8 + 31995380*ep^4*mtt^5*mWW^2*s^3*t^8 + 32132712*ep^5*mtt^5*mWW^2*s^3*t^8 + 12420032*ep^6*mtt^5*mWW^2*s^3*t^8 + 360*mtt^4*mWW^3*s^3*t^8 + 582629*ep*mtt^4*mWW^3*s^3*t^8 + 6543233*ep^2*mtt^4*mWW^3*s^3*t^8 + 27568573*ep^3*mtt^4*mWW^3*s^3*t^8 + 54724671*ep^4*mtt^4*mWW^3*s^3*t^8 + 51758734*ep^5*mtt^4*mWW^3*s^3*t^8 + 18849176*ep^6*mtt^4*mWW^3*s^3*t^8 - 822*mtt^3*mWW^4*s^3*t^8 - 894507*ep*mtt^3*mWW^4*s^3*t^8 - 10074371*ep^2*mtt^3*mWW^4*s^3*t^8 - 42929903*ep^3*mtt^3*mWW^4*s^3*t^8 - 86603839*ep^4*mtt^3*mWW^4*s^3*t^8 - 83433478*ep^5*mtt^3*mWW^4*s^3*t^8 - 30963000*ep^6*mtt^3*mWW^4*s^3*t^8 + 1146*mtt^2*mWW^5*s^3*t^8 + 404955*ep*mtt^2*mWW^5*s^3*t^8 + 4510371*ep^2*mtt^2*mWW^5*s^3*t^8 + 19269951*ep^3*mtt^2*mWW^5*s^3*t^8 + 39173659*ep^4*mtt^2*mWW^5*s^3*t^8 + 38109302*ep^5*mtt^2*mWW^5*s^3*t^8 + 14287096*ep^6*mtt^2*mWW^5*s^3*t^8 + 1166*mtt*mWW^6*s^3*t^8 - 2501*ep*mtt*mWW^6*s^3*t^8 - 123129*ep^2*mtt*mWW^6*s^3*t^8 - 706297*ep^3*mtt*mWW^6*s^3*t^8 - 1716621*ep^4*mtt*mWW^6*s^3*t^8 - 1913778*ep^5*mtt*mWW^6*s^3*t^8 - 800744*ep^6*mtt*mWW^6*s^3*t^8 - 1698*mWW^7*s^3*t^8 - 40302*ep*mWW^7*s^3*t^8 - 322182*ep^2*mWW^7*s^3*t^8 - 1188426*ep^3*mWW^7*s^3*t^8 - 2209680*ep^4*mWW^7*s^3*t^8 - 2015152*ep^5*mWW^7*s^3*t^8 - 717520*ep^6*mWW^7*s^3*t^8 - 201600*ep*mtt^6*s^4*t^8 - 2286400*ep^2*mtt^6*s^4*t^8 - 9808000*ep^3*mtt^6*s^4*t^8 - 19944000*ep^4*mtt^6*s^4*t^8 - 19382400*ep^5*mtt^6*s^4*t^8 - 7257600*ep^6*mtt^6*s^4*t^8 + 525550*ep*mtt^5*mWW*s^4*t^8 + 5963350*ep^2*mtt^5*mWW*s^4*t^8 + 25654190*ep^3*mtt^5*mWW*s^4*t^8 + 52379210*ep^4*mtt^5*mWW*s^4*t^8 + 51130980*ep^5*mtt^5*mWW*s^4*t^8 + 19227360*ep^6*mtt^5*mWW*s^4*t^8 - 358*mtt^4*mWW^2*s^4*t^8 - 226168*ep*mtt^4*mWW^2*s^4*t^8 - 2548606*ep^2*mtt^4*mWW^2*s^4*t^8 - 11155768*ep^3*mtt^4*mWW^2*s^4*t^8 - 23404036*ep^4*mtt^4*mWW^2*s^4*t^8 - 23537384*ep^5*mtt^4*mWW^2*s^4*t^8 - 9108016*ep^6*mtt^4*mWW^2*s^4*t^8 - 854*mtt^3*mWW^3*s^4*t^8 - 473281*ep*mtt^3*mWW^3*s^4*t^8 - 5288761*ep^2*mtt^3*mWW^3*s^4*t^8 - 22288613*ep^3*mtt^3*mWW^3*s^4*t^8 - 44325073*ep^4*mtt^3*mWW^3*s^4*t^8 - 42029522*ep^5*mtt^3*mWW^3*s^4*t^8 - 15348184*ep^6*mtt^3*mWW^3*s^4*t^8 - 470*mtt^2*mWW^4*s^4*t^8 + 497497*ep*mtt^2*mWW^4*s^4*t^8 + 5678429*ep^2*mtt^2*mWW^4*s^4*t^8 + 24287285*ep^3*mtt^2*mWW^4*s^4*t^8 + 49049449*ep^4*mtt^2*mWW^4*s^4*t^8 + 47252426*ep^5*mtt^2*mWW^4*s^4*t^8 + 17523496*ep^6*mtt^2*mWW^4*s^4*t^8 - 26*mtt*mWW^5*s^4*t^8 - 142605*ep*mtt*mWW^5*s^4*t^8 - 1616413*ep^2*mtt*mWW^5*s^4*t^8 - 6938857*ep^3*mtt*mWW^5*s^4*t^8 - 14123305*ep^4*mtt*mWW^5*s^4*t^8 - 13734578*ep^5*mtt*mWW^5*s^4*t^8 - 5142536*ep^6*mtt*mWW^5*s^4*t^8 + 300*mWW^6*s^4*t^8 + 5247*ep*mWW^6*s^4*t^8 + 35041*ep^2*mWW^6*s^4*t^8 + 126115*ep^3*mWW^6*s^4*t^8 + 255627*ep^4*mWW^6*s^4*t^8 + 266686*ep^5*mWW^6*s^4*t^8 + 109576*ep^6*mWW^6*s^4*t^8 + 134400*ep*mtt^5*s^5*t^8 + 1522400*ep^2*mtt^5*s^5*t^8 + 6520400*ep^3*mtt^5*s^5*t^8 + 13233600*ep^4*mtt^5*s^5*t^8 + 12834000*ep^5*mtt^5*s^5*t^8 + 4795200*ep^6*mtt^5*s^5*t^8 - 295750*ep*mtt^4*mWW*s^5*t^8 - 3349270*ep^2*mtt^4*mWW*s^5*t^8 - 14375430*ep^3*mtt^4*mWW*s^5*t^8 - 29271690*ep^4*mtt^4*mWW*s^5*t^8 - 28490900*ep^5*mtt^4*mWW*s^5*t^8 - 10682240*ep^6*mtt^4*mWW*s^5*t^8 + 92*mtt^3*mWW^2*s^5*t^8 + 95246*ep*mtt^3*mWW^2*s^5*t^8 + 1070428*ep^2*mtt^3*mWW^2*s^5*t^8 + 4666610*ep^3*mtt^3*mWW^2*s^5*t^8 + 9746240*ep^4*mtt^3*mWW^2*s^5*t^8 + 9756312*ep^5*mtt^3*mWW^2*s^5*t^8 + 3758240*ep^6*mtt^3*mWW^2*s^5*t^8 + 320*mtt^2*mWW^3*s^5*t^8 + 182708*ep*mtt^2*mWW^3*s^5*t^8 + 2045742*ep^2*mtt^2*mWW^3*s^5*t^8 + 8641792*ep^3*mtt^2*mWW^3*s^5*t^8 + 17234754*ep^4*mtt^2*mWW^3*s^5*t^8 + 16393388*ep^5*mtt^2*mWW^3*s^5*t^8 + 6005424*ep^6*mtt^2*mWW^3*s^5*t^8 + 212*mtt*mWW^4*s^5*t^8 - 128722*ep*mtt*mWW^4*s^5*t^8 - 1475416*ep^2*mtt*mWW^4*s^5*t^8 - 6315622*ep^3*mtt*mWW^4*s^5*t^8 - 12753076*ep^4*mtt*mWW^4*s^5*t^8 - 12278688*ep^5*mtt*mWW^4*s^5*t^8 - 4549472*ep^6*mtt*mWW^4*s^5*t^8 - 112*mWW^5*s^5*t^8 + 17590*ep*mWW^5*s^5*t^8 + 208004*ep^2*mWW^5*s^5*t^8 + 902666*ep^3*mWW^5*s^5*t^8 + 1842236*ep^4*mWW^5*s^5*t^8 + 1790112*ep^5*mWW^5*s^5*t^8 + 668496*ep^6*mWW^5*s^5*t^8 - 47040*ep*mtt^4*s^6*t^8 - 532000*ep^2*mtt^4*s^6*t^8 - 2273920*ep^3*mtt^4*s^6*t^8 - 4603680*ep^4*mtt^4*s^6*t^8 - 4452480*ep^5*mtt^4*s^6*t^8 - 1658880*ep^6*mtt^4*s^6*t^8 + 88400*ep*mtt^3*mWW*s^6*t^8 + 999160*ep^2*mtt^3*mWW*s^6*t^8 + 4275440*ep^3*mtt^3*mWW*s^6*t^8 + 8672360*ep^4*mtt^3*mWW*s^6*t^8 + 8405600*ep^5*mtt^3*mWW*s^6*t^8 + 3138240*ep^6*mtt^3*mWW*s^6*t^8 - 22704*ep*mtt^2*mWW^2*s^6*t^8 - 255624*ep^2*mtt^2*mWW^2*s^6*t^8 - 1104080*ep^3*mtt^2*mWW^2*s^6*t^8 - 2274328*ep^4*mtt^2*mWW^2*s^6*t^8 - 2242784*ep^5*mtt^2*mWW^2*s^6*t^8 - 851520*ep^6*mtt^2*mWW^2*s^6*t^8 - 31632*ep*mtt*mWW^3*s^6*t^8 - 358232*ep^2*mtt*mWW^3*s^6*t^8 - 1522480*ep^3*mtt*mWW^3*s^6*t^8 - 3053704*ep^4*mtt*mWW^3*s^6*t^8 - 2921312*ep^5*mtt*mWW^3*s^6*t^8 - 1076160*ep^6*mtt*mWW^3*s^6*t^8 + 12976*ep*mWW^4*s^6*t^8 + 146696*ep^2*mWW^4*s^6*t^8 + 625040*ep^3*mWW^4*s^6*t^8 + 1259352*ep^4*mWW^4*s^6*t^8 + 1210976*ep^5*mWW^4*s^6*t^8 + 448320*ep^6*mWW^4*s^6*t^8 + 6720*ep*mtt^3*s^7*t^8 + 75840*ep^2*mtt^3*s^7*t^8 + 323280*ep^3*mtt^3*s^7*t^8 + 652320*ep^4*mtt^3*s^7*t^8 + 628560*ep^5*mtt^3*s^7*t^8 + 233280*ep^6*mtt^3*s^7*t^8 - 11200*ep*mtt^2*mWW*s^7*t^8 - 126400*ep^2*mtt^2*mWW*s^7*t^8 - 538800*ep^3*mtt^2*mWW*s^7*t^8 - 1087200*ep^4*mtt^2*mWW*s^7*t^8 - 1047600*ep^5*mtt^2*mWW*s^7*t^8 - 388800*ep^6*mtt^2*mWW*s^7*t^8 + 2240*ep*mtt*mWW^2*s^7*t^8 + 25280*ep^2*mtt*mWW^2*s^7*t^8 + 107760*ep^3*mtt*mWW^2*s^7*t^8 + 217440*ep^4*mtt*mWW^2*s^7*t^8 + 209520*ep^5*mtt*mWW^2*s^7*t^8 + 77760*ep^6*mtt*mWW^2*s^7*t^8 + 2240*ep*mWW^3*s^7*t^8 + 25280*ep^2*mWW^3*s^7*t^8 + 107760*ep^3*mWW^3*s^7*t^8 + 217440*ep^4*mWW^3*s^7*t^8 + 209520*ep^5*mWW^3*s^7*t^8 + 77760*ep^6*mWW^3*s^7*t^8 - 276*ep*mtt^8*mWW*t^9 - 3088*ep^2*mtt^8*mWW*t^9 - 13260*ep^3*mtt^8*mWW*t^9 - 27616*ep^4*mtt^8*mWW*t^9 - 28080*ep^5*mtt^8*mWW*t^9 - 11200*ep^6*mtt^8*mWW*t^9 - 4*mtt^7*mWW^2*t^9 + 1075*ep*mtt^7*mWW^2*t^9 + 12267*ep^2*mtt^7*mWW^2*t^9 + 52603*ep^3*mtt^7*mWW^2*t^9 + 108393*ep^4*mtt^7*mWW^2*t^9 + 108250*ep^5*mtt^7*mWW^2*t^9 + 42136*ep^6*mtt^7*mWW^2*t^9 - 252*mtt^6*mWW^3*t^9 - 5684*ep*mtt^6*mWW^3*t^9 - 43582*ep^2*mtt^6*mWW^3*t^9 - 156776*ep^3*mtt^6*mWW^3*t^9 - 289318*ep^4*mtt^6*mWW^3*t^9 - 264788*ep^5*mtt^6*mWW^3*t^9 - 94960*ep^6*mtt^6*mWW^3*t^9 - 136*mtt^5*mWW^4*t^9 + 748*ep*mtt^5*mWW^4*t^9 + 17824*ep^2*mtt^5*mWW^4*t^9 + 85004*ep^3*mtt^5*mWW^4*t^9 + 175632*ep^4*mtt^5*mWW^4*t^9 + 167376*ep^5*mtt^5*mWW^4*t^9 + 59712*ep^6*mtt^5*mWW^4*t^9 + 1768*mtt^4*mWW^5*t^9 + 22772*ep*mtt^4*mWW^5*t^9 + 119092*ep^2*mtt^4*mWW^5*t^9 + 326588*ep^3*mtt^4*mWW^5*t^9 + 497020*ep^4*mtt^4*mWW^5*t^9 + 398072*ep^5*mtt^4*mWW^5*t^9 + 130848*ep^6*mtt^4*mWW^5*t^9 - 1044*mtt^3*mWW^6*t^9 - 14305*ep*mtt^3*mWW^6*t^9 - 80441*ep^2*mtt^3*mWW^6*t^9 - 238177*ep^3*mtt^3*mWW^6*t^9 - 389675*ep^4*mtt^3*mWW^6*t^9 - 331438*ep^5*mtt^3*mWW^6*t^9 - 113480*ep^6*mtt^3*mWW^6*t^9 - 2252*mtt^2*mWW^7*t^9 - 30784*ep*mtt^2*mWW^7*t^9 - 168882*ep^2*mtt^2*mWW^7*t^9 - 476780*ep^3*mtt^2*mWW^7*t^9 - 732650*ep^4*mtt^2*mWW^7*t^9 - 583068*ep^5*mtt^2*mWW^7*t^9 - 188624*ep^6*mtt^2*mWW^7*t^9 + 2784*mtt*mWW^8*t^9 + 38442*ep*mtt*mWW^8*t^9 + 213926*ep^2*mtt*mWW^8*t^9 + 615234*ep^3*mtt*mWW^8*t^9 + 966170*ep^4*mtt*mWW^8*t^9 + 786900*ep^5*mtt*mWW^8*t^9 + 260144*ep^6*mtt*mWW^8*t^9 - 864*mWW^9*t^9 - 11988*ep*mWW^9*t^9 - 67116*ep^2*mWW^9*t^9 - 194436*ep^3*mWW^9*t^9 - 307956*ep^4*mWW^9*t^9 - 253224*ep^5*mWW^9*t^9 - 84576*ep^6*mWW^9*t^9 - 14000*ep*mtt^8*s*t^9 - 158840*ep^2*mtt^8*s*t^9 - 681720*ep^3*mtt^8*s*t^9 - 1387080*ep^4*mtt^8*s*t^9 - 1348920*ep^5*mtt^8*s*t^9 - 505440*ep^6*mtt^8*s*t^9 + 66860*ep*mtt^7*mWW*s*t^9 + 759364*ep^2*mtt^7*mWW*s*t^9 + 3263932*ep^3*mtt^7*mWW*s*t^9 + 6653940*ep^4*mtt^7*mWW*s*t^9 + 6484704*ep^5*mtt^7*mWW*s*t^9 + 2434880*ep^6*mtt^7*mWW*s*t^9 - 46*mtt^6*mWW^2*s*t^9 - 112266*ep*mtt^6*mWW^2*s*t^9 - 1275040*ep^2*mtt^6*mWW^2*s*t^9 - 5495562*ep^3*mtt^6*mWW^2*s*t^9 - 11247554*ep^4*mtt^6*mWW^2*s*t^9 - 11008284*ep^5*mtt^6*mWW^2*s*t^9 - 4149968*ep^6*mtt^6*mWW^2*s*t^9 + 744*mtt^5*mWW^3*s*t^9 + 62296*ep*mtt^5*mWW^3*s*t^9 + 658822*ep^2*mtt^5*mWW^3*s*t^9 + 2810188*ep^3*mtt^5*mWW^3*s*t^9 + 5797434*ep^4*mtt^5*mWW^3*s*t^9 + 5756324*ep^5*mtt^5*mWW^3*s*t^9 + 2203632*ep^6*mtt^5*mWW^3*s*t^9 + 596*mtt^4*mWW^4*s*t^9 + 72207*ep*mtt^4*mWW^4*s*t^9 + 760029*ep^2*mtt^4*mWW^4*s*t^9 + 3131123*ep^3*mtt^4*mWW^4*s*t^9 + 6144447*ep^4*mtt^4*mWW^4*s*t^9 + 5769862*ep^5*mtt^4*mWW^4*s*t^9 + 2091496*ep^6*mtt^4*mWW^4*s*t^9 - 3944*mtt^3*mWW^5*s*t^9 - 150369*ep*mtt^3*mWW^5*s*t^9 - 1386719*ep^2*mtt^3*mWW^5*s*t^9 - 5495389*ep^3*mtt^3*mWW^5*s*t^9 - 10704553*ep^4*mtt^3*mWW^5*s*t^9 - 10113146*ep^5*mtt^3*mWW^5*s*t^9 - 3707800*ep^6*mtt^3*mWW^5*s*t^9 + 1922*mtt^2*mWW^6*s*t^9 + 72803*ep*mtt^2*mWW^6*s*t^9 + 672983*ep^2*mtt^2*mWW^6*s*t^9 + 2681383*ep^3*mtt^2*mWW^6*s*t^9 + 5263311*ep^4*mtt^2*mWW^6*s*t^9 + 5016406*ep^5*mtt^2*mWW^6*s*t^9 + 1855272*ep^6*mtt^2*mWW^6*s*t^9 + 2160*mtt*mWW^7*s*t^9 + 22769*ep*mtt*mWW^7*s*t^9 + 85377*ep^2*mtt*mWW^7*s*t^9 + 127577*ep^3*mtt*mWW^7*s*t^9 + 26463*ep^4*mtt*mWW^7*s*t^9 - 106306*ep^5*mtt*mWW^7*s*t^9 - 72120*ep^6*mtt*mWW^7*s*t^9 - 1432*mWW^8*s*t^9 - 20300*ep*mWW^8*s*t^9 - 115976*ep^2*mWW^8*s*t^9 - 341532*ep^3*mWW^8*s*t^9 - 546408*ep^4*mWW^8*s*t^9 - 450640*ep^5*mWW^8*s*t^9 - 149952*ep^6*mWW^8*s*t^9 + 64960*ep*mtt^7*s^2*t^9 + 736480*ep^2*mtt^7*s^2*t^9 + 3157920*ep^3*mtt^7*s^2*t^9 + 6418080*ep^4*mtt^7*s^2*t^9 + 6233760*ep^5*mtt^7*s^2*t^9 + 2332800*ep^6*mtt^7*s^2*t^9 - 266106*ep*mtt^6*mWW*s^2*t^9 - 3019210*ep^2*mtt^6*mWW*s^2*t^9 - 12962914*ep^3*mtt^6*mWW*s^2*t^9 - 26389046*ep^4*mtt^6*mWW*s^2*t^9 - 25674340*ep^5*mtt^6*mWW*s^2*t^9 - 9621920*ep^6*mtt^6*mWW*s^2*t^9 + 156*mtt^5*mWW^2*s^2*t^9 + 368767*ep*mtt^5*mWW^2*s^2*t^9 + 4180657*ep^2*mtt^5*mWW^2*s^2*t^9 + 17998275*ep^3*mtt^5*mWW^2*s^2*t^9 + 36789747*ep^4*mtt^5*mWW^2*s^2*t^9 + 35952982*ep^5*mtt^5*mWW^2*s^2*t^9 + 13530424*ep^6*mtt^5*mWW^2*s^2*t^9 - 550*mtt^4*mWW^3*s^2*t^9 - 117459*ep*mtt^4*mWW^3*s^2*t^9 - 1310999*ep^2*mtt^4*mWW^3*s^2*t^9 - 5735567*ep^3*mtt^4*mWW^3*s^2*t^9 - 12050387*ep^4*mtt^4*mWW^3*s^2*t^9 - 12140902*ep^5*mtt^4*mWW^3*s^2*t^9 - 4703608*ep^6*mtt^4*mWW^3*s^2*t^9 - 718*mtt^3*mWW^4*s^2*t^9 - 202036*ep*mtt^3*mWW^4*s^2*t^9 - 2214986*ep^2*mtt^3*mWW^4*s^2*t^9 - 9267852*ep^3*mtt^3*mWW^4*s^2*t^9 - 18354656*ep^4*mtt^3*mWW^4*s^2*t^9 - 17349864*ep^5*mtt^3*mWW^4*s^2*t^9 - 6318896*ep^6*mtt^3*mWW^4*s^2*t^9 + 2862*mtt^2*mWW^5*s^2*t^9 + 231414*ep*mtt^2*mWW^5*s^2*t^9 + 2390564*ep^2*mtt^2*mWW^5*s^2*t^9 + 9886374*ep^3*mtt^2*mWW^5*s^2*t^9 + 19647814*ep^4*mtt^2*mWW^5*s^2*t^9 + 18755596*ep^5*mtt^2*mWW^5*s^2*t^9 + 6914512*ep^6*mtt^2*mWW^5*s^2*t^9 - 1734*mtt*mWW^6*s^2*t^9 - 83763*ep*mtt*mWW^6*s^2*t^9 - 811847*ep^2*mtt*mWW^6*s^2*t^9 - 3291391*ep^3*mtt*mWW^6*s^2*t^9 - 6506619*ep^4*mtt*mWW^6*s^2*t^9 - 6218046*ep^5*mtt*mWW^6*s^2*t^9 - 2301704*ep^6*mtt*mWW^6*s^2*t^9 - 16*mWW^7*s^2*t^9 + 4223*ep*mWW^7*s^2*t^9 + 49341*ep^2*mWW^7*s^2*t^9 + 215155*ep^3*mWW^7*s^2*t^9 + 445067*ep^4*mWW^7*s^2*t^9 + 440814*ep^5*mWW^7*s^2*t^9 + 168392*ep^6*mWW^7*s^2*t^9 - 119840*ep*mtt^6*s^3*t^9 - 1357520*ep^2*mtt^6*s^3*t^9 - 5814480*ep^3*mtt^6*s^3*t^9 - 11801520*ep^4*mtt^6*s^3*t^9 - 11445840*ep^5*mtt^6*s^3*t^9 - 4276800*ep^6*mtt^6*s^3*t^9 + 418216*ep*mtt^5*mWW*s^3*t^9 + 4739060*ep^2*mtt^5*mWW*s^3*t^9 + 20319632*ep^3*mtt^5*mWW*s^3*t^9 + 41300276*ep^4*mtt^5*mWW*s^3*t^9 + 40112448*ep^5*mtt^5*mWW*s^3*t^9 + 15006080*ep^6*mtt^5*mWW*s^3*t^9 - 158*mtt^4*mWW^2*s^3*t^9 - 472862*ep*mtt^4*mWW^2*s^3*t^9 - 5351836*ep^2*mtt^4*mWW^2*s^3*t^9 - 23003054*ep^3*mtt^4*mWW^2*s^3*t^9 - 46936566*ep^4*mtt^4*mWW^2*s^3*t^9 - 45781908*ep^5*mtt^4*mWW^2*s^3*t^9 - 17195968*ep^6*mtt^4*mWW^2*s^3*t^9 - 106*mtt^3*mWW^3*s^3*t^9 + 86683*ep*mtt^3*mWW^3*s^3*t^9 + 1001997*ep^2*mtt^3*mWW^3*s^3*t^9 + 4459091*ep^3*mtt^3*mWW^3*s^3*t^9 + 9497621*ep^4*mtt^3*mWW^3*s^3*t^9 + 9679362*ep^5*mtt^3*mWW^3*s^3*t^9 + 3785144*ep^6*mtt^3*mWW^3*s^3*t^9 + 130*mtt^2*mWW^4*s^3*t^9 + 185413*ep*mtt^2*mWW^4*s^3*t^9 + 2083835*ep^2*mtt^2*mWW^4*s^3*t^9 + 8803701*ep^3*mtt^2*mWW^4*s^3*t^9 + 17539675*ep^4*mtt^2*mWW^4*s^3*t^9 + 16655286*ep^5*mtt^2*mWW^4*s^3*t^9 + 6088440*ep^6*mtt^2*mWW^4*s^3*t^9 - 694*mtt*mWW^5*s^3*t^9 - 127115*ep*mtt*mWW^5*s^3*t^9 - 1384281*ep^2*mtt*mWW^5*s^3*t^9 - 5825675*ep^3*mtt*mWW^5*s^3*t^9 - 11663777*ep^4*mtt*mWW^5*s^3*t^9 - 11170242*ep^5*mtt*mWW^5*s^3*t^9 - 4122904*ep^6*mtt*mWW^5*s^3*t^9 + 508*mWW^6*s^3*t^9 + 25985*ep*mWW^6*s^3*t^9 + 254025*ep^2*mWW^6*s^3*t^9 + 1031345*ep^3*mWW^6*s^3*t^9 + 2036131*ep^4*mWW^6*s^3*t^9 + 1940654*ep^5*mWW^6*s^3*t^9 + 716008*ep^6*mWW^6*s^3*t^9 + 109760*ep*mtt^5*s^4*t^9 + 1242080*ep^2*mtt^5*s^4*t^9 + 5313120*ep^3*mtt^5*s^4*t^9 + 10766880*ep^4*mtt^5*s^4*t^9 + 10424160*ep^5*mtt^5*s^4*t^9 + 3888000*ep^6*mtt^5*s^4*t^9 - 322094*ep*mtt^4*mWW*s^4*t^9 - 3644746*ep^2*mtt^4*mWW*s^4*t^9 - 15602030*ep^3*mtt^4*mWW*s^4*t^9 - 31650614*ep^4*mtt^4*mWW*s^4*t^9 - 30676452*ep^5*mtt^4*mWW*s^4*t^9 - 11452000*ep^6*mtt^4*mWW*s^4*t^9 + 52*mtt^3*mWW^2*s^4*t^9 + 291262*ep*mtt^3*mWW^2*s^4*t^9 + 3292028*ep^2*mtt^3*mWW^2*s^4*t^9 + 14119258*ep^3*mtt^3*mWW^2*s^4*t^9 + 28734352*ep^4*mtt^3*mWW^2*s^4*t^9 + 27948456*ep^5*mtt^3*mWW^2*s^4*t^9 + 10468096*ep^6*mtt^3*mWW^2*s^4*t^9 + 164*mtt^2*mWW^3*s^4*t^9 - 30676*ep*mtt^2*mWW^3*s^4*t^9 - 360206*ep^2*mtt^2*mWW^3*s^4*t^9 - 1612920*ep^3*mtt^2*mWW^3*s^4*t^9 - 3451902*ep^4*mtt^2*mWW^3*s^4*t^9 - 3530780*ep^5*mtt^2*mWW^3*s^4*t^9 - 1384128*ep^6*mtt^2*mWW^3*s^4*t^9 + 116*mtt*mWW^4*s^4*t^9 - 66546*ep*mtt*mWW^4*s^4*t^9 - 762376*ep^2*mtt*mWW^4*s^4*t^9 - 3245038*ep^3*mtt*mWW^4*s^4*t^9 - 6497532*ep^4*mtt*mWW^4*s^4*t^9 - 6195632*ep^5*mtt*mWW^4*s^4*t^9 - 2273152*ep^6*mtt*mWW^4*s^4*t^9 - 44*mWW^5*s^4*t^9 + 21430*ep*mWW^5*s^4*t^9 + 246116*ep^2*mWW^5*s^4*t^9 + 1052634*ep^3*mWW^5*s^4*t^9 + 2121216*ep^4*mWW^5*s^4*t^9 + 2036648*ep^5*mWW^5*s^4*t^9 + 752160*ep^6*mWW^5*s^4*t^9 - 49840*ep*mtt^4*s^5*t^9 - 563320*ep^2*mtt^4*s^5*t^9 - 2405880*ep^3*mtt^4*s^5*t^9 - 4866120*ep^4*mtt^4*s^5*t^9 - 4701240*ep^5*mtt^4*s^5*t^9 - 1749600*ep^6*mtt^4*s^5*t^9 + 121320*ep*mtt^3*mWW*s^5*t^9 + 1370860*ep^2*mtt^3*mWW*s^5*t^9 + 5856720*ep^3*mtt^3*mWW*s^5*t^9 + 11852580*ep^4*mtt^3*mWW*s^5*t^9 + 11457880*ep^5*mtt^3*mWW*s^5*t^9 + 4266240*ep^6*mtt^3*mWW*s^5*t^9 - 84936*ep*mtt^2*mWW^2*s^5*t^9 - 959196*ep^2*mtt^2*mWW^2*s^5*t^9 - 4102560*ep^3*mtt^2*mWW^2*s^5*t^9 - 8318132*ep^4*mtt^2*mWW^2*s^5*t^9 - 8057576*ep^5*mtt^2*mWW^2*s^5*t^9 - 3005760*ep^6*mtt^2*mWW^2*s^5*t^9 + 5272*ep*mtt*mWW^3*s^5*t^9 + 59092*ep^2*mtt*mWW^3*s^5*t^9 + 258480*ep^3*mtt*mWW^3*s^5*t^9 + 543004*ep^4*mtt*mWW^3*s^5*t^9 + 546472*ep^5*mtt*mWW^3*s^5*t^9 + 211200*ep^6*mtt*mWW^3*s^5*t^9 + 8184*ep*mWW^4*s^5*t^9 + 92564*ep^2*mWW^4*s^5*t^9 + 393240*ep^3*mWW^4*s^5*t^9 + 788668*ep^4*mWW^4*s^5*t^9 + 754464*ep^5*mWW^4*s^5*t^9 + 277920*ep^6*mWW^4*s^5*t^9 + 8960*ep*mtt^3*s^6*t^9 + 101120*ep^2*mtt^3*s^6*t^9 + 431040*ep^3*mtt^3*s^6*t^9 + 869760*ep^4*mtt^3*s^6*t^9 + 838080*ep^5*mtt^3*s^6*t^9 + 311040*ep^6*mtt^3*s^6*t^9 - 17920*ep*mtt^2*mWW*s^6*t^9 - 202240*ep^2*mtt^2*mWW*s^6*t^9 - 862080*ep^3*mtt^2*mWW*s^6*t^9 - 1739520*ep^4*mtt^2*mWW*s^6*t^9 - 1676160*ep^5*mtt^2*mWW*s^6*t^9 - 622080*ep^6*mtt^2*mWW*s^6*t^9 + 8960*ep*mtt*mWW^2*s^6*t^9 + 101120*ep^2*mtt*mWW^2*s^6*t^9 + 431040*ep^3*mtt*mWW^2*s^6*t^9 + 869760*ep^4*mtt*mWW^2*s^6*t^9 + 838080*ep^5*mtt*mWW^2*s^6*t^9 + 311040*ep^6*mtt*mWW^2*s^6*t^9 + 48*ep*mtt^7*mWW*t^10 + 536*ep^2*mtt^7*mWW*t^10 + 2296*ep^3*mtt^7*mWW*t^10 + 4768*ep^4*mtt^7*mWW*t^10 + 4832*ep^5*mtt^7*mWW*t^10 + 1920*ep^6*mtt^7*mWW*t^10 - 10*mtt^6*mWW^2*t^10 - 354*ep*mtt^6*mWW^2*t^10 - 3168*ep^2*mtt^6*mWW^2*t^10 - 12386*ep^3*mtt^6*mWW^2*t^10 - 24230*ep^4*mtt^6*mWW^2*t^10 - 23308*ep^5*mtt^6*mWW^2*t^10 - 8784*ep^6*mtt^6*mWW^2*t^10 + 102*mtt^5*mWW^3*t^10 + 1693*ep*mtt^5*mWW^3*t^10 + 11017*ep^2*mtt^5*mWW^3*t^10 + 36025*ep^3*mtt^5*mWW^3*t^10 + 62641*ep^4*mtt^5*mWW^3*t^10 + 55090*ep^5*mtt^5*mWW^3*t^10 + 19192*ep^6*mtt^5*mWW^3*t^10 + 4*mtt^4*mWW^4*t^10 + 350*ep*mtt^4*mWW^4*t^10 + 3498*ep^2*mtt^4*mWW^4*t^10 + 14014*ep^3*mtt^4*mWW^4*t^10 + 27362*ep^4*mtt^4*mWW^4*t^10 + 26004*ep^5*mtt^4*mWW^4*t^10 + 9648*ep^6*mtt^4*mWW^4*t^10 - 692*mtt^3*mWW^5*t^10 - 10830*ep*mtt^3*mWW^5*t^10 - 67278*ep^2*mtt^3*mWW^5*t^10 - 212182*ep^3*mtt^3*mWW^5*t^10 - 358990*ep^4*mtt^3*mWW^5*t^10 - 309596*ep^5*mtt^3*mWW^5*t^10 - 106512*ep^6*mtt^3*mWW^5*t^10 + 1182*mtt^2*mWW^6*t^10 + 17762*ep*mtt^2*mWW^6*t^10 + 106940*ep^2*mtt^2*mWW^6*t^10 + 329786*ep^3*mtt^2*mWW^6*t^10 + 549710*ep^4*mtt^2*mWW^6*t^10 + 470012*ep^5*mtt^2*mWW^6*t^10 + 161168*ep^6*mtt^2*mWW^6*t^10 - 754*mtt*mWW^7*t^10 - 11111*ep*mtt*mWW^7*t^10 - 65867*ep^2*mtt*mWW^7*t^10 - 200963*ep^3*mtt*mWW^7*t^10 - 333099*ep^4*mtt*mWW^7*t^10 - 284678*ep^5*mtt*mWW^7*t^10 - 98088*ep^6*mtt*mWW^7*t^10 + 168*mWW^8*t^10 + 2442*ep*mWW^8*t^10 + 14322*ep^2*mWW^8*t^10 + 43410*ep^3*mWW^8*t^10 + 71838*ep^4*mWW^8*t^10 + 61644*ep^5*mWW^8*t^10 + 21456*ep^6*mWW^8*t^10 + 8736*ep*mtt^7*s*t^10 + 98928*ep^2*mtt^7*s*t^10 + 423552*ep^3*mtt^7*s*t^10 + 859248*ep^4*mtt^7*s*t^10 + 832896*ep^5*mtt^7*s*t^10 + 311040*ep^6*mtt^7*s*t^10 - 43720*ep*mtt^6*mWW*s*t^10 - 495200*ep^2*mtt^6*mWW*s*t^10 - 2120712*ep^3*mtt^6*mWW*s*t^10 - 4303328*ep^4*mtt^6*mWW*s*t^10 - 4171824*ep^5*mtt^6*mWW*s*t^10 - 1557696*ep^6*mtt^6*mWW*s*t^10 + 40*mtt^5*mWW^2*s*t^10 + 84858*ep*mtt^5*mWW^2*s*t^10 + 958760*ep^2*mtt^5*mWW^2*s*t^10 + 4105718*ep^3*mtt^5*mWW^2*s*t^10 + 8336408*ep^4*mtt^5*mWW^2*s*t^10 + 8087384*ep^5*mtt^5*mWW^2*s*t^10 + 3021152*ep^6*mtt^5*mWW^2*s*t^10 - 194*mtt^4*mWW^3*s*t^10 - 75730*ep*mtt^4*mWW^3*s*t^10 - 845200*ep^2*mtt^4*mWW^3*s*t^10 - 3613810*ep^3*mtt^4*mWW^3*s*t^10 - 7348478*ep^4*mtt^4*mWW^3*s*t^10 - 7146652*ep^5*mtt^4*mWW^3*s*t^10 - 2676496*ep^6*mtt^4*mWW^3*s*t^10 - 232*mtt^3*mWW^4*s*t^10 + 14165*ep*mtt^3*mWW^4*s*t^10 + 182971*ep^2*mtt^3*mWW^4*s*t^10 + 830457*ep^3*mtt^3*mWW^4*s*t^10 + 1760429*ep^4*mtt^3*mWW^4*s*t^10 + 1771466*ep^5*mtt^3*mWW^4*s*t^10 + 682904*ep^6*mtt^3*mWW^4*s*t^10 + 1332*mtt^2*mWW^5*s*t^10 + 33821*ep*mtt^2*mWW^5*s*t^10 + 274539*ep^2*mtt^2*mWW^5*s*t^10 + 1017993*ep^3*mtt^2*mWW^5*s*t^10 + 1897473*ep^4*mtt^2*mWW^5*s*t^10 + 1732530*ep^5*mtt^2*mWW^5*s*t^10 + 616952*ep^6*mtt^2*mWW^5*s*t^10 - 1392*mtt*mWW^6*s*t^10 - 30339*ep*mtt*mWW^6*s*t^10 - 232287*ep^2*mtt*mWW^6*s*t^10 - 841299*ep^3*mtt*mWW^6*s*t^10 - 1559129*ep^4*mtt*mWW^6*s*t^10 - 1429098*ep^5*mtt*mWW^6*s*t^10 - 513496*ep^6*mtt*mWW^6*s*t^10 + 446*mWW^7*s*t^10 + 8209*ep*mWW^7*s*t^10 + 57489*ep^2*mWW^7*s*t^10 + 198101*ep^3*mWW^7*s*t^10 + 357377*ep^4*mWW^7*s*t^10 + 323298*ep^5*mWW^7*s*t^10 + 115640*ep^6*mWW^7*s*t^10 - 32928*ep*mtt^6*s^2*t^10 - 372624*ep^2*mtt^6*s^2*t^10 - 1593936*ep^3*mtt^6*s^2*t^10 - 3230064*ep^4*mtt^6*s^2*t^10 - 3127248*ep^5*mtt^6*s^2*t^10 - 1166400*ep^6*mtt^6*s^2*t^10 + 141032*ep*mtt^5*mWW*s^2*t^10 + 1596068*ep^2*mtt^5*mWW*s^2*t^10 + 6828440*ep^3*mtt^5*mWW*s^2*t^10 + 13839652*ep^4*mtt^5*mWW*s^2*t^10 + 13399064*ep^5*mtt^5*mWW*s^2*t^10 + 4996224*ep^6*mtt^5*mWW*s^2*t^10 - 50*mtt^4*mWW^2*s^2*t^10 - 227094*ep*mtt^4*mWW^2*s^2*t^10 - 2567208*ep^2*mtt^4*mWW^2*s^2*t^10 - 10986414*ep^3*mtt^4*mWW^2*s^2*t^10 - 22282230*ep^4*mtt^4*mWW^2*s^2*t^10 - 21587820*ep^5*mtt^4*mWW^2*s^2*t^10 - 8053264*ep^6*mtt^4*mWW^2*s^2*t^10 + 52*mtt^3*mWW^3*s^2*t^10 + 156985*ep*mtt^3*mWW^3*s^2*t^10 + 1775845*ep^2*mtt^3*mWW^3*s^2*t^10 + 7617409*ep^3*mtt^3*mWW^3*s^2*t^10 + 15497375*ep^4*mtt^3*mWW^3*s^2*t^10 + 15063334*ep^5*mtt^3*mWW^3*s^2*t^10 + 5635880*ep^6*mtt^3*mWW^3*s^2*t^10 + 260*mtt^2*mWW^4*s^2*t^10 - 22577*ep*mtt^2*mWW^4*s^2*t^10 - 279649*ep^2*mtt^2*mWW^4*s^2*t^10 - 1252361*ep^3*mtt^2*mWW^4*s^2*t^10 - 2637795*ep^4*mtt^2*mWW^4*s^2*t^10 - 2644046*ep^5*mtt^2*mWW^4*s^2*t^10 - 1016392*ep^6*mtt^2*mWW^4*s^2*t^10 - 556*mtt*mWW^5*s^2*t^10 - 26041*ep*mtt*mWW^5*s^2*t^10 - 249105*ep^2*mtt*mWW^5*s^2*t^10 - 992977*ep^3*mtt*mWW^5*s^2*t^10 - 1921299*ep^4*mtt*mWW^5*s^2*t^10 - 1791934*ep^5*mtt*mWW^5*s^2*t^10 - 646568*ep^6*mtt*mWW^5*s^2*t^10 + 294*mWW^6*s^2*t^10 + 10623*ep*mWW^6*s^2*t^10 + 96673*ep^2*mWW^6*s^2*t^10 + 379839*ep^3*mWW^6*s^2*t^10 + 734361*ep^4*mWW^6*s^2*t^10 + 688650*ep^5*mWW^6*s^2*t^10 + 250520*ep^6*mWW^6*s^2*t^10 + 46368*ep*mtt^5*s^3*t^10 + 524304*ep^2*mtt^5*s^3*t^10 + 2240496*ep^3*mtt^5*s^3*t^10 + 4534704*ep^4*mtt^5*s^3*t^10 + 4384368*ep^5*mtt^5*s^3*t^10 + 1632960*ep^6*mtt^5*s^3*t^10 - 166776*ep*mtt^4*mWW*s^3*t^10 - 1885640*ep^2*mtt^4*mWW*s^3*t^10 - 8058248*ep^3*mtt^4*mWW*s^3*t^10 - 16310472*ep^4*mtt^4*mWW*s^3*t^10 - 15768624*ep^5*mtt^4*mWW*s^3*t^10 - 5871360*ep^6*mtt^4*mWW*s^3*t^10 + 20*mtt^3*mWW^2*s^3*t^10 + 217078*ep*mtt^3*mWW^2*s^3*t^10 + 2452900*ep^2*mtt^3*mWW^2*s^3*t^10 + 10484922*ep^3*mtt^3*mWW^2*s^3*t^10 + 21232624*ep^4*mtt^3*mWW^2*s^3*t^10 + 20536568*ep^5*mtt^3*mWW^2*s^3*t^10 + 7648448*ep^6*mtt^3*mWW^2*s^3*t^10 + 40*mtt^2*mWW^3*s^3*t^10 - 113724*ep*mtt^2*mWW^3*s^3*t^10 - 1289458*ep^2*mtt^2*mWW^3*s^3*t^10 - 5526016*ep^3*mtt^2*mWW^3*s^3*t^10 - 11220486*ep^4*mtt^2*mWW^3*s^3*t^10 - 10880356*ep^5*mtt^2*mWW^3*s^3*t^10 - 4060880*ep^6*mtt^2*mWW^3*s^3*t^10 - 12*mtt*mWW^4*s^3*t^10 + 12894*ep*mtt*mWW^4*s^3*t^10 + 147224*ep^2*mtt*mWW^4*s^3*t^10 + 639850*ep^3*mtt*mWW^4*s^3*t^10 + 1323244*ep^4*mtt*mWW^4*s^3*t^10 + 1308176*ep^5*mtt*mWW^4*s^3*t^10 + 497184*ep^6*mtt*mWW^4*s^3*t^10 + 16*mWW^5*s^3*t^10 + 4864*ep*mWW^5*s^3*t^10 + 53614*ep^2*mWW^5*s^3*t^10 + 224884*ep^3*mWW^5*s^3*t^10 + 446018*ep^4*mWW^5*s^3*t^10 + 421916*ep^5*mWW^5*s^3*t^10 + 153648*ep^6*mWW^5*s^3*t^10 - 28896*ep*mtt^4*s^4*t^10 - 326448*ep^2*mtt^4*s^4*t^10 - 1393392*ep^3*mtt^4*s^4*t^10 - 2816208*ep^4*mtt^4*s^4*t^10 - 2718576*ep^5*mtt^4*s^4*t^10 - 1010880*ep^6*mtt^4*s^4*t^10 + 85096*ep*mtt^3*mWW*s^4*t^10 + 961196*ep^2*mtt^3*mWW*s^4*t^10 + 4102544*ep^3*mtt^3*mWW*s^4*t^10 + 8291460*ep^4*mtt^3*mWW*s^4*t^10 + 8003192*ep^5*mtt^3*mWW*s^4*t^10 + 2975232*ep^6*mtt^3*mWW*s^4*t^10 - 85688*ep*mtt^2*mWW^2*s^4*t^10 - 967684*ep^2*mtt^2*mWW^2*s^4*t^10 - 4130640*ep^3*mtt^2*mWW^2*s^4*t^10 - 8349772*ep^4*mtt^2*mWW^2*s^4*t^10 - 8060424*ep^5*mtt^2*mWW^2*s^4*t^10 - 2996352*ep^6*mtt^2*mWW^2*s^4*t^10 + 31672*ep*mtt*mWW^3*s^4*t^10 + 357572*ep^2*mtt*mWW^3*s^4*t^10 + 1527216*ep^3*mtt*mWW^3*s^4*t^10 + 3089996*ep^4*mtt*mWW^3*s^4*t^10 + 2985576*ep^5*mtt*mWW^3*s^4*t^10 + 1110528*ep^6*mtt*mWW^3*s^4*t^10 - 2184*ep*mWW^4*s^4*t^10 - 24636*ep^2*mWW^4*s^4*t^10 - 105728*ep^3*mWW^4*s^4*t^10 - 215476*ep^4*mWW^4*s^4*t^10 - 209768*ep^5*mWW^4*s^4*t^10 - 78528*ep^6*mWW^4*s^4*t^10 + 6720*ep*mtt^3*s^5*t^10 + 75840*ep^2*mtt^3*s^5*t^10 + 323280*ep^3*mtt^3*s^5*t^10 + 652320*ep^4*mtt^3*s^5*t^10 + 628560*ep^5*mtt^3*s^5*t^10 + 233280*ep^6*mtt^3*s^5*t^10 - 15680*ep*mtt^2*mWW*s^5*t^10 - 176960*ep^2*mtt^2*mWW*s^5*t^10 - 754320*ep^3*mtt^2*mWW*s^5*t^10 - 1522080*ep^4*mtt^2*mWW*s^5*t^10 - 1466640*ep^5*mtt^2*mWW*s^5*t^10 - 544320*ep^6*mtt^2*mWW*s^5*t^10 + 11200*ep*mtt*mWW^2*s^5*t^10 + 126400*ep^2*mtt*mWW^2*s^5*t^10 + 538800*ep^3*mtt*mWW^2*s^5*t^10 + 1087200*ep^4*mtt*mWW^2*s^5*t^10 + 1047600*ep^5*mtt*mWW^2*s^5*t^10 + 388800*ep^6*mtt*mWW^2*s^5*t^10 - 2240*ep*mWW^3*s^5*t^10 - 25280*ep^2*mWW^3*s^5*t^10 - 107760*ep^3*mWW^3*s^5*t^10 - 217440*ep^4*mWW^3*s^5*t^10 - 209520*ep^5*mWW^3*s^5*t^10 - 77760*ep^6*mWW^3*s^5*t^10 + 4*mtt^5*mWW^2*t^11 + 65*ep*mtt^5*mWW^2*t^11 + 413*ep^2*mtt^5*mWW^2*t^11 + 1313*ep^3*mtt^5*mWW^2*t^11 + 2207*ep^4*mtt^5*mWW^2*t^11 + 1862*ep^5*mtt^5*mWW^2*t^11 + 616*ep^6*mtt^5*mWW^2*t^11 - 8*mtt^4*mWW^3*t^11 - 126*ep*mtt^4*mWW^3*t^11 - 786*ep^2*mtt^4*mWW^3*t^11 - 2478*ep^3*mtt^4*mWW^3*t^11 - 4158*ep^4*mtt^4*mWW^3*t^11 - 3516*ep^5*mtt^4*mWW^3*t^11 - 1168*ep^6*mtt^4*mWW^3*t^11 - 24*mtt^3*mWW^4*t^11 - 390*ep*mtt^3*mWW^4*t^11 - 2478*ep^2*mtt^3*mWW^4*t^11 - 7878*ep^3*mtt^3*mWW^4*t^11 - 13242*ep^4*mtt^3*mWW^4*t^11 - 11172*ep^5*mtt^3*mWW^4*t^11 - 3696*ep^6*mtt^3*mWW^4*t^11 + 80*mtt^2*mWW^5*t^11 + 1276*ep*mtt^2*mWW^5*t^11 + 8020*ep^2*mtt^2*mWW^5*t^11 + 25372*ep^3*mtt^2*mWW^5*t^11 + 42604*ep^4*mtt^2*mWW^5*t^11 + 35992*ep^5*mtt^2*mWW^5*t^11 + 11936*ep^6*mtt^2*mWW^5*t^11 - 76*mtt*mWW^6*t^11 - 1203*ep*mtt*mWW^6*t^11 - 7527*ep^2*mtt*mWW^6*t^11 - 23763*ep^3*mtt*mWW^6*t^11 - 39885*ep^4*mtt*mWW^6*t^11 - 33714*ep^5*mtt*mWW^6*t^11 - 11192*ep^6*mtt*mWW^6*t^11 + 24*mWW^7*t^11 + 378*ep*mWW^7*t^11 + 2358*ep^2*mWW^7*t^11 + 7434*ep^3*mWW^7*t^11 + 12474*ep^4*mWW^7*t^11 + 10548*ep^5*mWW^7*t^11 + 3504*ep^6*mWW^7*t^11 - 3024*ep*mtt^6*s*t^11 - 34184*ep^2*mtt^6*s*t^11 - 146024*ep^3*mtt^6*s*t^11 - 295416*ep^4*mtt^6*s*t^11 - 285480*ep^5*mtt^6*s*t^11 - 106272*ep^6*mtt^6*s*t^11 + 15472*ep*mtt^5*mWW*s*t^11 + 174840*ep^2*mtt^5*mWW*s*t^11 + 746504*ep^3*mtt^5*mWW*s*t^11 + 1509192*ep^4*mtt^5*mWW*s*t^11 + 1457064*ep^5*mtt^5*mWW*s*t^11 + 541728*ep^6*mtt^5*mWW*s*t^11 - 8*mtt^4*mWW^2*s*t^11 - 31650*ep*mtt^4*mWW^2*s*t^11 - 356970*ep^2*mtt^4*mWW^2*s*t^11 - 1522914*ep^3*mtt^4*mWW^2*s*t^11 - 3076878*ep^4*mtt^4*mWW^2*s*t^11 - 2968396*ep^5*mtt^4*mWW^2*s*t^11 - 1102544*ep^6*mtt^4*mWW^2*s*t^11 + 4*mtt^3*mWW^3*s*t^11 + 31897*ep*mtt^3*mWW^3*s*t^11 + 360189*ep^2*mtt^3*mWW^3*s*t^11 + 1537609*ep^3*mtt^3*mWW^3*s*t^11 + 3107951*ep^4*mtt^3*mWW^3*s*t^11 + 2999094*ep^5*mtt^3*mWW^3*s*t^11 + 1113896*ep^6*mtt^3*mWW^3*s*t^11 + 52*mtt^2*mWW^4*s*t^11 - 14923*ep*mtt^2*mWW^4*s*t^11 - 173055*ep^2*mtt^2*mWW^4*s*t^11 - 745955*ep^3*mtt^2*mWW^4*s*t^11 - 1516485*ep^4*mtt^2*mWW^4*s*t^11 - 1469562*ep^5*mtt^2*mWW^4*s*t^11 - 547672*ep^6*mtt^2*mWW^4*s*t^11 - 84*mtt*mWW^5*s*t^11 + 1539*ep*mtt*mWW^5*s*t^11 + 24327*ep^2*mtt*mWW^5*s*t^11 + 114363*ep^3*mtt*mWW^5*s*t^11 + 243165*ep^4*mtt*mWW^5*s*t^11 + 242986*ep^5*mtt*mWW^5*s*t^11 + 92824*ep^6*mtt*mWW^5*s*t^11 + 36*mWW^6*s*t^11 + 689*ep*mWW^6*s*t^11 + 4853*ep^2*mWW^6*s*t^11 + 16417*ep^3*mWW^6*s*t^11 + 28471*ep^4*mWW^6*s*t^11 + 24294*ep^5*mWW^6*s*t^11 + 8040*ep^6*mWW^6*s*t^11 + 8736*ep*mtt^5*s^2*t^11 + 98704*ep^2*mtt^5*s^2*t^11 + 421360*ep^3*mtt^5*s^2*t^11 + 851760*ep^4*mtt^5*s^2*t^11 + 822384*ep^5*mtt^5*s^2*t^11 + 305856*ep^6*mtt^5*s^2*t^11 - 37392*ep*mtt^4*mWW*s^2*t^11 - 422344*ep^2*mtt^4*mWW*s^2*t^11 - 1802168*ep^3*mtt^4*mWW*s^2*t^11 - 3640792*ep^4*mtt^4*mWW*s^2*t^11 - 3512376*ep^5*mtt^4*mWW*s^2*t^11 - 1304928*ep^6*mtt^4*mWW*s^2*t^11 + 4*mtt^3*mWW^2*s^2*t^11 + 61665*ep*mtt^3*mWW^2*s^2*t^11 + 696045*ep^2*mtt^3*mWW^2*s^2*t^11 + 2968721*ep^3*mtt^3*mWW^2*s^2*t^11 + 5994383*ep^4*mtt^3*mWW^2*s^2*t^11 + 5778998*ep^5*mtt^3*mWW^2*s^2*t^11 + 2145064*ep^6*mtt^3*mWW^2*s^2*t^11 + 4*mtt^2*mWW^3*s^2*t^11 - 47739*ep*mtt^2*mWW^3*s^2*t^11 - 539419*ep^2*mtt^2*mWW^3*s^2*t^11 - 2301355*ep^3*mtt^2*mWW^3*s^2*t^11 - 4646913*ep^4*mtt^2*mWW^3*s^2*t^11 - 4478922*ep^5*mtt^2*mWW^3*s^2*t^11 - 1661656*ep^6*mtt^2*mWW^3*s^2*t^11 - 20*mtt*mWW^4*s^2*t^11 + 16387*ep*mtt*mWW^4*s^2*t^11 + 186719*ep^2*mtt*mWW^4*s^2*t^11 + 799011*ep^3*mtt*mWW^4*s^2*t^11 + 1616069*ep^4*mtt*mWW^4*s^2*t^11 + 1559266*ep^5*mtt*mWW^4*s^2*t^11 + 578808*ep^6*mtt*mWW^4*s^2*t^11 + 12*mWW^5*s^2*t^11 - 1657*ep*mWW^5*s^2*t^11 - 19705*ep^2*mWW^5*s^2*t^11 - 85569*ep^3*mWW^5*s^2*t^11 - 174507*ep^4*mWW^5*s^2*t^11 - 169350*ep^5*mWW^5*s^2*t^11 - 63144*ep^6*mWW^5*s^2*t^11 - 8400*ep*mtt^4*s^3*t^11 - 94856*ep^2*mtt^4*s^3*t^11 - 404648*ep^3*mtt^4*s^3*t^11 - 817272*ep^4*mtt^4*s^3*t^11 - 788328*ep^5*mtt^4*s^3*t^11 - 292896*ep^6*mtt^4*s^3*t^11 + 29088*ep*mtt^3*mWW*s^3*t^11 + 328400*ep^2*mtt^3*mWW*s^3*t^11 + 1400496*ep^3*mtt^3*mWW*s^3*t^11 + 2827408*ep^4*mtt^3*mWW*s^3*t^11 + 2725776*ep^5*mtt^3*mWW*s^3*t^11 + 1012032*ep^6*mtt^3*mWW*s^3*t^11 - 36736*ep*mtt^2*mWW^2*s^3*t^11 - 414656*ep^2*mtt^2*mWW^2*s^3*t^11 - 1767808*ep^3*mtt^2*mWW^2*s^3*t^11 - 3567456*ep^4*mtt^2*mWW^2*s^3*t^11 - 3437280*ep^5*mtt^2*mWW^2*s^3*t^11 - 1275264*ep^6*mtt^2*mWW^2*s^3*t^11 + 19808*ep*mtt*mWW^3*s^3*t^11 + 223536*ep^2*mtt*mWW^3*s^3*t^11 + 952720*ep^3*mtt*mWW^3*s^3*t^11 + 1921776*ep^4*mtt*mWW^3*s^3*t^11 + 1850544*ep^5*mtt*mWW^3*s^3*t^11 + 686016*ep^6*mtt*mWW^3*s^3*t^11 - 3760*ep*mWW^4*s^3*t^11 - 42424*ep^2*mWW^4*s^3*t^11 - 180760*ep^3*mWW^4*s^3*t^11 - 364456*ep^4*mWW^4*s^3*t^11 - 350712*ep^5*mWW^4*s^3*t^11 - 129888*ep^6*mWW^4*s^3*t^11 + 2688*ep*mtt^3*s^4*t^11 + 30336*ep^2*mtt^3*s^4*t^11 + 129312*ep^3*mtt^3*s^4*t^11 + 260928*ep^4*mtt^3*s^4*t^11 + 251424*ep^5*mtt^3*s^4*t^11 + 93312*ep^6*mtt^3*s^4*t^11 - 7168*ep*mtt^2*mWW*s^4*t^11 - 80896*ep^2*mtt^2*mWW*s^4*t^11 - 344832*ep^3*mtt^2*mWW*s^4*t^11 - 695808*ep^4*mtt^2*mWW*s^4*t^11 - 670464*ep^5*mtt^2*mWW*s^4*t^11 - 248832*ep^6*mtt^2*mWW*s^4*t^11 + 6272*ep*mtt*mWW^2*s^4*t^11 + 70784*ep^2*mtt*mWW^2*s^4*t^11 + 301728*ep^3*mtt*mWW^2*s^4*t^11 + 608832*ep^4*mtt*mWW^2*s^4*t^11 + 586656*ep^5*mtt*mWW^2*s^4*t^11 + 217728*ep^6*mtt*mWW^2*s^4*t^11 - 1792*ep*mWW^3*s^4*t^11 - 20224*ep^2*mWW^3*s^4*t^11 - 86208*ep^3*mWW^3*s^4*t^11 - 173952*ep^4*mWW^3*s^4*t^11 - 167616*ep^5*mWW^3*s^4*t^11 - 62208*ep^6*mWW^3*s^4*t^11 + 448*ep*mtt^5*s*t^12 + 5056*ep^2*mtt^5*s*t^12 + 21552*ep^3*mtt^5*s*t^12 + 43488*ep^4*mtt^5*s*t^12 + 41904*ep^5*mtt^5*s*t^12 + 15552*ep^6*mtt^5*s*t^12 - 2304*ep*mtt^4*mWW*s*t^12 - 25984*ep^2*mtt^4*mWW*s*t^12 - 110656*ep^3*mtt^4*mWW*s*t^12 - 223008*ep^4*mtt^4*mWW*s*t^12 - 214560*ep^5*mtt^4*mWW*s*t^12 - 79488*ep^6*mtt^4*mWW*s*t^12 + 4736*ep*mtt^3*mWW^2*s*t^12 + 53376*ep^2*mtt^3*mWW^2*s*t^12 + 227104*ep^3*mtt^3*mWW^2*s*t^12 + 457152*ep^4*mtt^3*mWW^2*s*t^12 + 439200*ep^5*mtt^3*mWW^2*s*t^12 + 162432*ep^6*mtt^3*mWW^2*s*t^12 - 4864*ep*mtt^2*mWW^3*s*t^12 - 54784*ep^2*mtt^2*mWW^3*s*t^12 - 232896*ep^3*mtt^2*mWW^3*s*t^12 - 468288*ep^4*mtt^2*mWW^3*s*t^12 - 449280*ep^5*mtt^2*mWW^3*s*t^12 - 165888*ep^6*mtt^2*mWW^3*s*t^12 + 2496*ep*mtt*mWW^4*s*t^12 + 28096*ep^2*mtt*mWW^4*s*t^12 + 119344*ep^3*mtt*mWW^4*s*t^12 + 239712*ep^4*mtt*mWW^4*s*t^12 + 229680*ep^5*mtt*mWW^4*s*t^12 + 84672*ep^6*mtt*mWW^4*s*t^12 - 512*ep*mWW^5*s*t^12 - 5760*ep^2*mWW^5*s*t^12 - 24448*ep^3*mWW^5*s*t^12 - 49056*ep^4*mWW^5*s*t^12 - 46944*ep^5*mWW^5*s*t^12 - 17280*ep^6*mWW^5*s*t^12 - 896*ep*mtt^4*s^2*t^12 - 10112*ep^2*mtt^4*s^2*t^12 - 43104*ep^3*mtt^4*s^2*t^12 - 86976*ep^4*mtt^4*s^2*t^12 - 83808*ep^5*mtt^4*s^2*t^12 - 31104*ep^6*mtt^4*s^2*t^12 + 3648*ep*mtt^3*mWW*s^2*t^12 + 41152*ep^2*mtt^3*mWW*s^2*t^12 + 175312*ep^3*mtt^3*mWW*s^2*t^12 + 353472*ep^4*mtt^3*mWW*s^2*t^12 + 340272*ep^5*mtt^3*mWW*s^2*t^12 + 126144*ep^6*mtt^3*mWW*s^2*t^12 - 5568*ep*mtt^2*mWW^2*s^2*t^12 - 62784*ep^2*mtt^2*mWW^2*s^2*t^12 - 267312*ep^3*mtt^2*mWW^2*s^2*t^12 - 538560*ep^4*mtt^2*mWW^2*s^2*t^12 - 517968*ep^5*mtt^2*mWW^2*s^2*t^12 - 191808*ep^6*mtt^2*mWW^2*s^2*t^12 + 3776*ep*mtt*mWW^3*s^2*t^12 + 42560*ep^2*mtt*mWW^3*s^2*t^12 + 181104*ep^3*mtt*mWW^3*s^2*t^12 + 364608*ep^4*mtt*mWW^3*s^2*t^12 + 350352*ep^5*mtt*mWW^3*s^2*t^12 + 129600*ep^6*mtt*mWW^3*s^2*t^12 - 960*ep*mWW^4*s^2*t^12 - 10816*ep^2*mWW^4*s^2*t^12 - 46000*ep^3*mWW^4*s^2*t^12 - 92544*ep^4*mWW^4*s^2*t^12 - 88848*ep^5*mWW^4*s^2*t^12 - 32832*ep^6*mWW^4*s^2*t^12 + 448*ep*mtt^3*s^3*t^12 + 5056*ep^2*mtt^3*s^3*t^12 + 21552*ep^3*mtt^3*s^3*t^12 + 43488*ep^4*mtt^3*s^3*t^12 + 41904*ep^5*mtt^3*s^3*t^12 + 15552*ep^6*mtt^3*s^3*t^12 - 1344*ep*mtt^2*mWW*s^3*t^12 - 15168*ep^2*mtt^2*mWW*s^3*t^12 - 64656*ep^3*mtt^2*mWW*s^3*t^12 - 130464*ep^4*mtt^2*mWW*s^3*t^12 - 125712*ep^5*mtt^2*mWW*s^3*t^12 - 46656*ep^6*mtt^2*mWW*s^3*t^12 + 1344*ep*mtt*mWW^2*s^3*t^12 + 15168*ep^2*mtt*mWW^2*s^3*t^12 + 64656*ep^3*mtt*mWW^2*s^3*t^12 + 130464*ep^4*mtt*mWW^2*s^3*t^12 + 125712*ep^5*mtt*mWW^2*s^3*t^12 + 46656*ep^6*mtt*mWW^2*s^3*t^12 - 448*ep*mWW^3*s^3*t^12 - 5056*ep^2*mWW^3*s^3*t^12 - 21552*ep^3*mWW^3*s^3*t^12 - 43488*ep^4*mWW^3*s^3*t^12 - 41904*ep^5*mWW^3*s^3*t^12 - 15552*ep^6*mWW^3*s^3*t^12))/(4*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)^2*s^3*(mWW - t)^3*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (72*ep*mtt^11*mWW^4*s^4 + 492*ep^2*mtt^11*mWW^4*s^4 + 152*ep^3*mtt^11*mWW^4*s^4 - 5916*ep^4*mtt^11*mWW^4*s^4 - 17344*ep^5*mtt^11*mWW^4*s^4 - 19056*ep^6*mtt^11*mWW^4*s^4 - 7360*ep^7*mtt^11*mWW^4*s^4 - 288*ep*mtt^10*mWW^5*s^4 - 2124*ep^2*mtt^10*mWW^5*s^4 - 1280*ep^3*mtt^10*mWW^5*s^4 + 23628*ep^4*mtt^10*mWW^5*s^4 + 72976*ep^5*mtt^10*mWW^5*s^4 + 82032*ep^6*mtt^10*mWW^5*s^4 + 32128*ep^7*mtt^10*mWW^5*s^4 + 352*ep*mtt^9*mWW^6*s^4 + 3008*ep^2*mtt^9*mWW^6*s^4 + 3584*ep^3*mtt^9*mWW^6*s^4 - 27136*ep^4*mtt^9*mWW^6*s^4 - 94624*ep^5*mtt^9*mWW^6*s^4 - 111232*ep^6*mtt^9*mWW^6*s^4 - 44672*ep^7*mtt^9*mWW^6*s^4 + 32*ep*mtt^8*mWW^7*s^4 - 480*ep^2*mtt^8*mWW^7*s^4 - 3968*ep^3*mtt^8*mWW^7*s^4 - 9696*ep^4*mtt^8*mWW^7*s^4 - 8672*ep^5*mtt^8*mWW^7*s^4 - 768*ep^6*mtt^8*mWW^7*s^4 + 1664*ep^7*mtt^8*mWW^7*s^4 - 400*ep*mtt^7*mWW^8*s^4 - 2824*ep^2*mtt^7*mWW^8*s^4 + 176*ep^3*mtt^7*mWW^8*s^4 + 42344*ep^4*mtt^7*mWW^8*s^4 + 121952*ep^5*mtt^7*mWW^8*s^4 + 134432*ep^6*mtt^7*mWW^8*s^4 + 52224*ep^7*mtt^7*mWW^8*s^4 + 288*ep*mtt^6*mWW^9*s^4 + 2728*ep^2*mtt^6*mWW^9*s^4 + 3648*ep^3*mtt^6*mWW^9*s^4 - 25064*ep^4*mtt^6*mWW^9*s^4 - 90816*ep^5*mtt^6*mWW^9*s^4 - 108704*ep^6*mtt^6*mWW^9*s^4 - 44160*ep^7*mtt^6*mWW^9*s^4 - 32*ep*mtt^5*mWW^10*s^4 - 736*ep^2*mtt^5*mWW^10*s^4 - 3520*ep^3*mtt^5*mWW^10*s^4 - 5728*ep^4*mtt^5*mWW^10*s^4 - 736*ep^5*mtt^5*mWW^10*s^4 + 5888*ep^6*mtt^5*mWW^10*s^4 + 3712*ep^7*mtt^5*mWW^10*s^4 - 32*ep*mtt^4*mWW^11*s^4 - 128*ep^2*mtt^4*mWW^11*s^4 + 1536*ep^3*mtt^4*mWW^11*s^4 + 10816*ep^4*mtt^4*mWW^11*s^4 + 25824*ep^5*mtt^4*mWW^11*s^4 + 26752*ep^6*mtt^4*mWW^11*s^4 + 10112*ep^7*mtt^4*mWW^11*s^4 + 8*ep*mtt^3*mWW^12*s^4 + 60*ep^2*mtt^3*mWW^12*s^4 - 392*ep^3*mtt^3*mWW^12*s^4 - 3564*ep^4*mtt^3*mWW^12*s^4 - 9248*ep^5*mtt^3*mWW^12*s^4 - 10032*ep^6*mtt^3*mWW^12*s^4 - 3904*ep^7*mtt^3*mWW^12*s^4 + 4*ep^2*mtt^2*mWW^13*s^4 + 64*ep^3*mtt^2*mWW^13*s^4 + 316*ep^4*mtt^2*mWW^13*s^4 + 688*ep^5*mtt^2*mWW^13*s^4 + 688*ep^6*mtt^2*mWW^13*s^4 + 256*ep^7*mtt^2*mWW^13*s^4 - 468*ep*mtt^10*mWW^4*s^5 - 3162*ep^2*mtt^10*mWW^4*s^5 - 814*ep^3*mtt^10*mWW^4*s^5 + 38182*ep^4*mtt^10*mWW^4*s^5 + 110322*ep^5*mtt^10*mWW^4*s^5 + 120020*ep^6*mtt^10*mWW^4*s^5 + 46000*ep^7*mtt^10*mWW^4*s^5 + 1680*ep*mtt^9*mWW^5*s^5 + 12466*ep^2*mtt^9*mWW^5*s^5 + 7106*ep^3*mtt^9*mWW^5*s^5 - 139550*ep^4*mtt^9*mWW^5*s^5 - 425362*ep^5*mtt^9*mWW^5*s^5 - 473252*ep^6*mtt^9*mWW^5*s^5 - 183760*ep^7*mtt^9*mWW^5*s^5 - 1840*ep*mtt^8*mWW^6*s^5 - 16064*ep^2*mtt^8*mWW^6*s^5 - 18040*ep^3*mtt^8*mWW^6*s^5 + 149288*ep^4*mtt^8*mWW^6*s^5 + 505608*ep^5*mtt^8*mWW^6*s^5 + 583272*ep^6*mtt^8*mWW^6*s^5 + 230768*ep^7*mtt^8*mWW^6*s^5 - 208*ep*mtt^7*mWW^7*s^5 + 1744*ep^2*mtt^7*mWW^7*s^5 + 16016*ep^3*mtt^7*mWW^7*s^5 + 42608*ep^4*mtt^7*mWW^7*s^5 + 50928*ep^5*mtt^7*mWW^7*s^5 + 27600*ep^6*mtt^7*mWW^7*s^5 + 5216*ep^7*mtt^7*mWW^7*s^5 + 1960*ep*mtt^6*mWW^8*s^5 + 14716*ep^2*mtt^6*mWW^8*s^5 + 3508*ep^3*mtt^6*mWW^8*s^5 - 199972*ep^4*mtt^6*mWW^8*s^5 - 591916*ep^5*mtt^6*mWW^8*s^5 - 656040*ep^6*mtt^6*mWW^8*s^5 - 254848*ep^7*mtt^6*mWW^8*s^5 - 1552*ep*mtt^5*mWW^9*s^5 - 14268*ep^2*mtt^5*mWW^9*s^5 - 16764*ep^3*mtt^5*mWW^9*s^5 + 132868*ep^4*mtt^5*mWW^9*s^5 + 453436*ep^5*mtt^5*mWW^9*s^5 + 523304*ep^6*mtt^5*mWW^9*s^5 + 206784*ep^7*mtt^5*mWW^9*s^5 + 400*ep*mtt^4*mWW^10*s^5 + 4784*ep^2*mtt^4*mWW^10*s^5 + 13504*ep^3*mtt^4*mWW^10*s^5 - 1440*ep^4*mtt^4*mWW^10*s^5 - 56128*ep^5*mtt^4*mWW^10*s^5 - 78848*ep^6*mtt^4*mWW^10*s^5 - 33280*ep^7*mtt^4*mWW^10*s^5 + 80*ep*mtt^3*mWW^11*s^5 + 64*ep^2*mtt^3*mWW^11*s^5 - 6080*ep^3*mtt^3*mWW^11*s^5 - 34528*ep^4*mtt^3*mWW^11*s^5 - 76288*ep^5*mtt^3*mWW^11*s^5 - 75312*ep^6*mtt^3*mWW^11*s^5 - 27488*ep^7*mtt^3*mWW^11*s^5 - 52*ep*mtt^2*mWW^12*s^5 - 274*ep^2*mtt^2*mWW^12*s^5 + 1834*ep^3*mtt^2*mWW^12*s^5 + 13902*ep^4*mtt^2*mWW^12*s^5 + 32042*ep^5*mtt^2*mWW^12*s^5 + 31540*ep^6*mtt^2*mWW^12*s^5 + 11344*ep^7*mtt^2*mWW^12*s^5 - 6*ep^2*mtt*mWW^13*s^5 - 278*ep^3*mtt*mWW^13*s^5 - 1398*ep^4*mtt*mWW^13*s^5 - 2714*ep^5*mtt*mWW^13*s^5 - 2340*ep^6*mtt*mWW^13*s^5 - 752*ep^7*mtt*mWW^13*s^5 + 8*ep^3*mWW^14*s^5 + 40*ep^4*mWW^14*s^5 + 72*ep^5*mWW^14*s^5 + 56*ep^6*mWW^14*s^5 + 16*ep^7*mWW^14*s^5 + 1296*ep*mtt^9*mWW^4*s^6 + 8640*ep^2*mtt^9*mWW^4*s^6 + 1692*ep^3*mtt^9*mWW^4*s^6 - 104856*ep^4*mtt^9*mWW^4*s^6 - 297708*ep^5*mtt^9*mWW^4*s^6 - 319944*ep^6*mtt^9*mWW^4*s^6 - 121440*ep^7*mtt^9*mWW^4*s^6 - 4128*ep*mtt^8*mWW^5*s^6 - 30814*ep^2*mtt^8*mWW^5*s^6 - 16322*ep^3*mtt^8*mWW^5*s^6 + 347554*ep^4*mtt^8*mWW^5*s^6 + 1042770*ep^5*mtt^8*mWW^5*s^6 + 1145772*ep^6*mtt^8*mWW^5*s^6 + 440192*ep^7*mtt^8*mWW^5*s^6 + 3968*ep*mtt^7*mWW^6*s^6 + 35352*ep^2*mtt^7*mWW^6*s^6 + 36928*ep^3*mtt^7*mWW^6*s^6 - 338688*ep^4*mtt^7*mWW^6*s^6 - 1111184*ep^5*mtt^7*mWW^6*s^6 - 1254744*ep^6*mtt^7*mWW^6*s^6 - 487792*ep^7*mtt^7*mWW^6*s^6 + 768*ep*mtt^6*mWW^7*s^6 - 168*ep^2*mtt^6*mWW^7*s^6 - 24032*ep^3*mtt^6*mWW^7*s^6 - 99728*ep^4*mtt^6*mWW^7*s^6 - 189904*ep^5*mtt^6*mWW^7*s^6 - 178504*ep^6*mtt^6*mWW^7*s^6 - 65232*ep^7*mtt^6*mWW^7*s^6 - 4352*ep*mtt^5*mWW^8*s^6 - 34168*ep^2*mtt^5*mWW^8*s^6 - 15416*ep^3*mtt^5*mWW^8*s^6 + 423424*ep^4*mtt^5*mWW^8*s^6 + 1271208*ep^5*mtt^5*mWW^8*s^6 + 1403448*ep^6*mtt^5*mWW^8*s^6 + 541264*ep^7*mtt^5*mWW^8*s^6 + 3424*ep*mtt^4*mWW^9*s^6 + 30556*ep^2*mtt^4*mWW^9*s^6 + 31932*ep^3*mtt^4*mWW^9*s^6 - 286028*ep^4*mtt^4*mWW^9*s^6 - 929196*ep^5*mtt^4*mWW^9*s^6 - 1037936*ep^6*mtt^4*mWW^9*s^6 - 399568*ep^7*mtt^4*mWW^9*s^6 - 960*ep*mtt^3*mWW^10*s^6 - 10072*ep^2*mtt^3*mWW^10*s^6 - 21568*ep^3*mtt^3*mWW^10*s^6 + 31968*ep^4*mtt^3*mWW^10*s^6 + 163728*ep^5*mtt^3*mWW^10*s^6 + 195640*ep^6*mtt^3*mWW^10*s^6 + 76336*ep^7*mtt^3*mWW^10*s^6 - 64*ep*mtt^2*mWW^11*s^6 + 440*ep^2*mtt^2*mWW^11*s^6 + 8368*ep^3*mtt^2*mWW^11*s^6 + 37696*ep^4*mtt^2*mWW^11*s^6 + 75264*ep^5*mtt^2*mWW^11*s^6 + 69768*ep^6*mtt^2*mWW^11*s^6 + 24336*ep^7*mtt^2*mWW^11*s^6 + 48*ep*mtt*mWW^12*s^6 + 248*ep^2*mtt*mWW^12*s^6 - 1636*ep^3*mtt*mWW^12*s^6 - 11848*ep^4*mtt*mWW^12*s^6 - 26044*ep^5*mtt*mWW^12*s^6 - 24400*ep^6*mtt*mWW^12*s^6 - 8368*ep^7*mtt*mWW^12*s^6 - 14*ep^2*mWW^13*s^6 + 54*ep^3*mWW^13*s^6 + 506*ep^4*mWW^13*s^6 + 1066*ep^5*mWW^13*s^6 + 900*ep^6*mWW^13*s^6 + 272*ep^7*mWW^13*s^6 - 1980*ep*mtt^8*mWW^4*s^7 - 12990*ep^2*mtt^8*mWW^4*s^7 - 1570*ep^3*mtt^8*mWW^4*s^7 + 158610*ep^4*mtt^8*mWW^4*s^7 + 440750*ep^5*mtt^8*mWW^4*s^7 + 466380*ep^6*mtt^8*mWW^4*s^7 + 174800*ep^7*mtt^8*mWW^4*s^7 + 5520*ep*mtt^7*mWW^5*s^7 + 41420*ep^2*mtt^7*mWW^5*s^7 + 19820*ep^3*mtt^7*mWW^5*s^7 - 471500*ep^4*mtt^7*mWW^5*s^7 - 1387580*ep^5*mtt^7*mWW^5*s^7 - 1501200*ep^6*mtt^7*mWW^5*s^7 - 569040*ep^7*mtt^7*mWW^5*s^7 - 4488*ep*mtt^6*mWW^6*s^7 - 40852*ep^2*mtt^6*mWW^6*s^7 - 39180*ep^3*mtt^6*mWW^6*s^7 + 403444*ep^4*mtt^6*mWW^6*s^7 + 1279220*ep^5*mtt^6*mWW^6*s^7 + 1409520*ep^6*mtt^6*mWW^6*s^7 + 536560*ep^7*mtt^6*mWW^6*s^7 - 1680*ep*mtt^5*mWW^7*s^7 - 7284*ep^2*mtt^5*mWW^7*s^7 + 15356*ep^3*mtt^5*mWW^7*s^7 + 166068*ep^4*mtt^5*mWW^7*s^7 + 420212*ep^5*mtt^5*mWW^7*s^7 + 448464*ep^6*mtt^5*mWW^7*s^7 + 173360*ep^7*mtt^5*mWW^7*s^7 + 5568*ep*mtt^4*mWW^8*s^7 + 44608*ep^2*mtt^4*mWW^8*s^7 + 24144*ep^3*mtt^4*mWW^8*s^7 - 518232*ep^4*mtt^4*mWW^8*s^7 - 1546480*ep^5*mtt^4*mWW^8*s^7 - 1681720*ep^6*mtt^4*mWW^8*s^7 - 638576*ep^7*mtt^4*mWW^8*s^7 - 3856*ep*mtt^3*mWW^9*s^7 - 33660*ep^2*mtt^3*mWW^9*s^7 - 31036*ep^3*mtt^3*mWW^9*s^7 + 319484*ep^4*mtt^3*mWW^9*s^7 + 991564*ep^5*mtt^3*mWW^9*s^7 + 1073296*ep^6*mtt^3*mWW^9*s^7 + 402448*ep^7*mtt^3*mWW^9*s^7 + 904*ep*mtt^2*mWW^10*s^7 + 9268*ep^2*mtt^2*mWW^10*s^7 + 16396*ep^3*mtt^2*mWW^10*s^7 - 45428*ep^4*mtt^2*mWW^10*s^7 - 176948*ep^5*mtt^2*mWW^10*s^7 - 197264*ep^6*mtt^2*mWW^10*s^7 - 73776*ep^7*mtt^2*mWW^10*s^7 + 16*ep*mtt*mWW^11*s^7 - 476*ep^2*mtt*mWW^11*s^7 - 4140*ep^3*mtt*mWW^11*s^7 - 14052*ep^4*mtt*mWW^11*s^7 - 24196*ep^5*mtt*mWW^11*s^7 - 20560*ep^6*mtt*mWW^11*s^7 - 6768*ep^7*mtt*mWW^11*s^7 - 4*ep*mWW^12*s^7 - 34*ep^2*mWW^12*s^7 + 210*ep^3*mWW^12*s^7 + 1606*ep^4*mWW^12*s^7 + 3458*ep^5*mWW^12*s^7 + 3084*ep^6*mWW^12*s^7 + 992*ep^7*mWW^12*s^7 + 1800*ep*mtt^7*mWW^4*s^8 + 11580*ep^2*mtt^7*mWW^4*s^8 + 320*ep^3*mtt^7*mWW^4*s^8 - 142460*ep^4*mtt^7*mWW^4*s^8 - 385320*ep^5*mtt^7*mWW^4*s^8 - 399520*ep^6*mtt^7*mWW^4*s^8 - 147200*ep^7*mtt^7*mWW^4*s^8 - 4320*ep*mtt^6*mWW^5*s^8 - 32520*ep^2*mtt^6*mWW^5*s^8 - 13380*ep^3*mtt^6*mWW^5*s^8 + 374480*ep^4*mtt^6*mWW^5*s^8 + 1075700*ep^5*mtt^6*mWW^5*s^8 + 1141000*ep^6*mtt^6*mWW^5*s^8 + 424960*ep^7*mtt^6*mWW^5*s^8 + 2752*ep*mtt^5*mWW^6*s^8 + 25888*ep^2*mtt^5*mWW^6*s^8 + 22800*ep^3*mtt^5*mWW^6*s^8 - 262896*ep^4*mtt^5*mWW^6*s^8 - 805360*ep^5*mtt^5*mWW^6*s^8 - 862960*ep^6*mtt^5*mWW^6*s^8 - 320160*ep^7*mtt^5*mWW^6*s^8 + 2080*ep*mtt^4*mWW^7*s^8 + 12964*ep^2*mtt^4*mWW^7*s^8 - 2524*ep^3*mtt^4*mWW^7*s^8 - 184700*ep^4*mtt^4*mWW^7*s^8 - 511012*ep^5*mtt^4*mWW^7*s^8 - 548840*ep^6*mtt^4*mWW^7*s^8 - 209120*ep^7*mtt^4*mWW^7*s^8 - 4216*ep*mtt^3*mWW^8*s^8 - 33812*ep^2*mtt^3*mWW^8*s^8 - 17696*ep^3*mtt^3*mWW^8*s^8 + 381620*ep^4*mtt^3*mWW^8*s^8 + 1110776*ep^5*mtt^3*mWW^8*s^8 + 1178112*ep^6*mtt^3*mWW^8*s^8 + 437056*ep^7*mtt^3*mWW^8*s^8 + 2240*ep*mtt^2*mWW^9*s^8 + 19440*ep^2*mtt^2*mWW^9*s^8 + 15428*ep^3*mtt^2*mWW^9*s^8 - 190424*ep^4*mtt^2*mWW^9*s^8 - 565044*ep^5*mtt^2*mWW^9*s^8 - 592264*ep^6*mtt^2*mWW^9*s^8 - 215872*ep^7*mtt^2*mWW^9*s^8 - 336*ep*mtt*mWW^10*s^8 - 3656*ep^2*mtt*mWW^10*s^8 - 5424*ep^3*mtt*mWW^10*s^8 + 23736*ep^4*mtt*mWW^10*s^8 + 79904*ep^5*mtt*mWW^10*s^8 + 84368*ep^6*mtt*mWW^10*s^8 + 30304*ep^7*mtt*mWW^10*s^8 + 116*ep^2*mWW^11*s^8 + 476*ep^3*mWW^11*s^8 + 644*ep^4*mWW^11*s^8 + 356*ep^5*mWW^11*s^8 + 104*ep^6*mWW^11*s^8 + 32*ep^7*mWW^11*s^8 - 972*ep*mtt^6*mWW^4*s^9 - 6102*ep^2*mtt^6*mWW^4*s^9 + 558*ep^3*mtt^6*mWW^4*s^9 + 75786*ep^4*mtt^6*mWW^4*s^9 + 197934*ep^5*mtt^6*mWW^4*s^9 + 199596*ep^6*mtt^6*mWW^4*s^9 + 71760*ep^7*mtt^6*mWW^4*s^9 + 1968*ep*mtt^5*mWW^5*s^9 + 14794*ep^2*mtt^5*mWW^5*s^9 + 4730*ep^3*mtt^5*mWW^5*s^9 - 172918*ep^4*mtt^5*mWW^5*s^9 - 481386*ep^5*mtt^5*mWW^5*s^9 - 497412*ep^6*mtt^5*mWW^5*s^9 - 180848*ep^7*mtt^5*mWW^5*s^9 - 800*ep*mtt^4*mWW^6*s^9 - 8280*ep^2*mtt^4*mWW^6*s^9 - 7264*ep^3*mtt^4*mWW^6*s^9 + 85440*ep^4*mtt^4*mWW^6*s^9 + 255584*ep^5*mtt^4*mWW^6*s^9 + 265992*ep^6*mtt^4*mWW^6*s^9 + 95632*ep^7*mtt^4*mWW^6*s^9 - 1392*ep*mtt^3*mWW^7*s^9 - 9588*ep^2*mtt^3*mWW^7*s^9 - 1156*ep^3*mtt^3*mWW^7*s^9 + 119468*ep^4*mtt^3*mWW^7*s^9 + 328996*ep^5*mtt^3*mWW^7*s^9 + 342904*ep^6*mtt^3*mWW^7*s^9 + 126336*ep^7*mtt^3*mWW^7*s^9 + 1748*ep*mtt^2*mWW^8*s^9 + 13970*ep^2*mtt^2*mWW^8*s^9 + 6118*ep^3*mtt^2*mWW^8*s^9 - 157982*ep^4*mtt^2*mWW^8*s^9 - 443418*ep^5*mtt^2*mWW^8*s^9 - 455556*ep^6*mtt^2*mWW^8*s^9 - 164016*ep^7*mtt^2*mWW^8*s^9 - 576*ep*mtt*mWW^9*s^9 - 5206*ep^2*mtt*mWW^9*s^9 - 3574*ep^3*mtt*mWW^9*s^9 + 53450*ep^4*mtt*mWW^9*s^9 + 152390*ep^5*mtt*mWW^9*s^9 + 154508*ep^6*mtt*mWW^9*s^9 + 54512*ep^7*mtt*mWW^9*s^9 + 24*ep*mWW^10*s^9 + 412*ep^2*mWW^10*s^9 + 588*ep^3*mWW^10*s^9 - 3244*ep^4*mWW^10*s^9 - 10100*ep^5*mWW^10*s^9 - 10032*ep^6*mWW^10*s^9 - 3376*ep^7*mWW^10*s^9 + 288*ep*mtt^5*mWW^4*s^10 + 1752*ep^2*mtt^5*mWW^4*s^10 - 436*ep^3*mtt^5*mWW^4*s^10 - 22032*ep^4*mtt^5*mWW^4*s^10 - 54892*ep^5*mtt^5*mWW^4*s^10 - 53160*ep^6*mtt^5*mWW^4*s^10 - 18400*ep^7*mtt^5*mWW^4*s^10 - 480*ep*mtt^4*mWW^5*s^10 - 3566*ep^2*mtt^4*mWW^5*s^10 - 666*ep^3*mtt^4*mWW^5*s^10 + 42530*ep^4*mtt^4*mWW^5*s^10 + 113482*ep^5*mtt^4*mWW^5*s^10 + 113052*ep^6*mtt^4*mWW^5*s^10 + 39680*ep^7*mtt^4*mWW^5*s^10 + 32*ep*mtt^3*mWW^6*s^10 + 872*ep^2*mtt^3*mWW^6*s^10 + 1360*ep^3*mtt^3*mWW^6*s^10 - 8304*ep^4*mtt^3*mWW^6*s^10 - 27328*ep^5*mtt^3*mWW^6*s^10 - 28472*ep^6*mtt^3*mWW^6*s^10 - 9968*ep^7*mtt^3*mWW^6*s^10 + 448*ep*mtt^2*mWW^7*s^10 + 3156*ep^2*mtt^2*mWW^7*s^10 + 300*ep^3*mtt^2*mWW^7*s^10 - 38244*ep^4*mtt^2*mWW^7*s^10 - 101148*ep^5*mtt^2*mWW^7*s^10 - 100848*ep^6*mtt^2*mWW^7*s^10 - 35536*ep^7*mtt^2*mWW^7*s^10 - 320*ep*mtt*mWW^8*s^10 - 2624*ep^2*mtt*mWW^8*s^10 - 924*ep^3*mtt*mWW^8*s^10 + 30336*ep^4*mtt*mWW^8*s^10 + 82220*ep^5*mtt*mWW^8*s^10 + 81632*ep^6*mtt*mWW^8*s^10 + 28368*ep^7*mtt*mWW^8*s^10 + 32*ep*mWW^9*s^10 + 410*ep^2*mWW^9*s^10 + 366*ep^3*mWW^9*s^10 - 4286*ep^4*mWW^9*s^10 - 12334*ep^5*mWW^9*s^10 - 12204*ep^6*mWW^9*s^10 - 4144*ep^7*mWW^9*s^10 - 36*ep*mtt^4*mWW^4*s^11 - 210*ep^2*mtt^4*mWW^4*s^11 + 98*ep^3*mtt^4*mWW^4*s^11 + 2686*ep^4*mtt^4*mWW^4*s^11 + 6258*ep^5*mtt^4*mWW^4*s^11 + 5684*ep^6*mtt^4*mWW^4*s^11 + 1840*ep^7*mtt^4*mWW^4*s^11 + 48*ep*mtt^3*mWW^5*s^11 + 344*ep^2*mtt^3*mWW^5*s^11 - 8*ep^3*mtt^3*mWW^5*s^11 - 4224*ep^4*mtt^3*mWW^5*s^11 - 10600*ep^5*mtt^3*mWW^5*s^11 - 9992*ep^6*mtt^3*mWW^5*s^11 - 3312*ep^7*mtt^3*mWW^5*s^11 + 24*ep*mtt^2*mWW^6*s^11 + 76*ep^2*mtt^2*mWW^6*s^11 - 188*ep^3*mtt^2*mWW^6*s^11 - 1148*ep^4*mtt^2*mWW^6*s^11 - 1916*ep^5*mtt^2*mWW^6*s^11 - 1376*ep^6*mtt^2*mWW^6*s^11 - 368*ep^7*mtt^2*mWW^6*s^11 - 48*ep*mtt*mWW^7*s^11 - 344*ep^2*mtt*mWW^7*s^11 + 8*ep^3*mtt*mWW^7*s^11 + 4224*ep^4*mtt*mWW^7*s^11 + 10600*ep^5*mtt*mWW^7*s^11 + 9992*ep^6*mtt*mWW^7*s^11 + 3312*ep^7*mtt*mWW^7*s^11 + 12*ep*mWW^8*s^11 + 134*ep^2*mWW^8*s^11 + 90*ep^3*mWW^8*s^11 - 1538*ep^4*mWW^8*s^11 - 4342*ep^5*mWW^8*s^11 - 4308*ep^6*mWW^8*s^11 - 1472*ep^7*mWW^8*s^11 + 30*ep*mtt^12*mWW^4*s^2*t + 198*ep^2*mtt^12*mWW^4*s^2*t - 210*ep^3*mtt^12*mWW^4*s^2*t - 4578*ep^4*mtt^12*mWW^4*s^2*t - 13560*ep^5*mtt^12*mWW^4*s^2*t - 16104*ep^6*mtt^12*mWW^4*s^2*t - 6816*ep^7*mtt^12*mWW^4*s^2*t - 60*ep*mtt^11*mWW^5*s^2*t + 204*ep^2*mtt^11*mWW^5*s^2*t + 7500*ep^3*mtt^11*mWW^5*s^2*t + 41196*ep^4*mtt^11*mWW^5*s^2*t + 96720*ep^5*mtt^11*mWW^5*s^2*t + 104688*ep^6*mtt^11*mWW^5*s^2*t + 42432*ep^7*mtt^11*mWW^5*s^2*t - 156*ep*mtt^10*mWW^6*s^2*t - 3876*ep^2*mtt^10*mWW^6*s^2*t - 32508*ep^3*mtt^10*mWW^6*s^2*t - 128316*ep^4*mtt^10*mWW^6*s^2*t - 260112*ep^5*mtt^10*mWW^6*s^2*t - 260784*ep^6*mtt^10*mWW^6*s^2*t - 101568*ep^7*mtt^10*mWW^6*s^2*t + 540*ep*mtt^9*mWW^7*s^2*t + 8196*ep^2*mtt^9*mWW^7*s^2*t + 50940*ep^3*mtt^9*mWW^7*s^2*t + 165564*ep^4*mtt^9*mWW^7*s^2*t + 295440*ep^5*mtt^9*mWW^7*s^2*t + 273072*ep^6*mtt^9*mWW^7*s^2*t + 101568*ep^7*mtt^9*mWW^7*s^2*t - 384*ep*mtt^8*mWW^8*s^2*t - 4152*ep^2*mtt^8*mWW^8*s^2*t - 16512*ep^3*mtt^8*mWW^8*s^2*t - 28896*ep^4*mtt^8*mWW^8*s^2*t - 18048*ep^5*mtt^8*mWW^8*s^2*t + 4608*ep^6*mtt^8*mWW^8*s^2*t + 6144*ep^7*mtt^8*mWW^8*s^2*t - 300*ep*mtt^7*mWW^9*s^2*t - 5748*ep^2*mtt^7*mWW^9*s^2*t - 42300*ep^3*mtt^7*mWW^9*s^2*t - 154812*ep^4*mtt^7*mWW^9*s^2*t - 299280*ep^5*mtt^7*mWW^9*s^2*t - 290736*ep^6*mtt^7*mWW^9*s^2*t - 110784*ep^7*mtt^7*mWW^9*s^2*t + 540*ep*mtt^6*mWW^10*s^2*t + 8196*ep^2*mtt^6*mWW^10*s^2*t + 50940*ep^3*mtt^6*mWW^10*s^2*t + 165564*ep^4*mtt^6*mWW^10*s^2*t + 295440*ep^5*mtt^6*mWW^10*s^2*t + 273072*ep^6*mtt^6*mWW^10*s^2*t + 101568*ep^7*mtt^6*mWW^10*s^2*t - 204*ep*mtt^5*mWW^11*s^2*t - 2964*ep^2*mtt^5*mWW^11*s^2*t - 17772*ep^3*mtt^5*mWW^11*s^2*t - 56364*ep^4*mtt^5*mWW^11*s^2*t - 99408*ep^5*mtt^5*mWW^11*s^2*t - 92016*ep^6*mtt^5*mWW^11*s^2*t - 34752*ep^7*mtt^5*mWW^11*s^2*t - 30*ep*mtt^4*mWW^12*s^2*t - 366*ep^2*mtt^4*mWW^12*s^2*t - 1710*ep^3*mtt^4*mWW^12*s^2*t - 3774*ep^4*mtt^4*mWW^12*s^2*t - 3720*ep^5*mtt^4*mWW^12*s^2*t - 792*ep^6*mtt^4*mWW^12*s^2*t + 672*ep^7*mtt^4*mWW^12*s^2*t + 24*ep*mtt^3*mWW^13*s^2*t + 312*ep^2*mtt^3*mWW^13*s^2*t + 1632*ep^3*mtt^3*mWW^13*s^2*t + 4416*ep^4*mtt^3*mWW^13*s^2*t + 6528*ep^5*mtt^3*mWW^13*s^2*t + 4992*ep^6*mtt^3*mWW^13*s^2*t + 1536*ep^7*mtt^3*mWW^13*s^2*t + 216*ep*mtt^12*mWW^3*s^3*t + 1488*ep^2*mtt^12*mWW^3*s^3*t + 572*ep^3*mtt^12*mWW^3*s^3*t - 17336*ep^4*mtt^12*mWW^3*s^3*t - 51348*ep^5*mtt^12*mWW^3*s^3*t - 56632*ep^6*mtt^12*mWW^3*s^3*t - 21920*ep^7*mtt^12*mWW^3*s^3*t - 1144*ep*mtt^11*mWW^4*s^3*t - 8338*ep^2*mtt^11*mWW^4*s^3*t - 4482*ep^3*mtt^11*mWW^4*s^3*t + 100330*ep^4*mtt^11*mWW^4*s^3*t + 316214*ep^5*mtt^11*mWW^4*s^3*t + 366012*ep^6*mtt^11*mWW^4*s^3*t + 147920*ep^7*mtt^11*mWW^4*s^3*t - 8*mtt^10*mWW^5*s^3*t + 1520*ep*mtt^10*mWW^5*s^3*t + 9362*ep^2*mtt^10*mWW^5*s^3*t - 22386*ep^3*mtt^10*mWW^5*s^3*t - 284438*ep^4*mtt^10*mWW^5*s^3*t - 779662*ep^5*mtt^10*mWW^5*s^3*t - 878812*ep^6*mtt^10*mWW^5*s^3*t - 355024*ep^7*mtt^10*mWW^5*s^3*t - 80*mtt^9*mWW^6*s^3*t + 76*ep*mtt^9*mWW^6*s^3*t + 15538*ep^2*mtt^9*mWW^6*s^3*t + 139974*ep^3*mtt^9*mWW^6*s^3*t + 550018*ep^4*mtt^9*mWW^6*s^3*t + 1096758*ep^5*mtt^9*mWW^6*s^3*t + 1075836*ep^6*mtt^9*mWW^6*s^3*t + 407312*ep^7*mtt^9*mWW^6*s^3*t + 488*mtt^8*mWW^7*s^3*t + 1360*ep*mtt^8*mWW^7*s^3*t - 31230*ep^2*mtt^8*mWW^7*s^3*t - 240426*ep^3*mtt^8*mWW^7*s^3*t - 741454*ep^4*mtt^8*mWW^7*s^3*t - 1177438*ep^5*mtt^8*mWW^7*s^3*t - 963388*ep^6*mtt^8*mWW^7*s^3*t - 325776*ep^7*mtt^8*mWW^7*s^3*t - 960*mtt^7*mWW^8*s^3*t - 8252*ep*mtt^7*mWW^8*s^3*t - 8094*ep^2*mtt^7*mWW^8*s^3*t + 129354*ep^3*mtt^7*mWW^8*s^3*t + 577690*ep^4*mtt^7*mWW^8*s^3*t + 1064266*ep^5*mtt^7*mWW^8*s^3*t + 956276*ep^6*mtt^7*mWW^8*s^3*t + 353584*ep^7*mtt^7*mWW^8*s^3*t + 840*mtt^6*mWW^9*s^3*t + 10584*ep*mtt^6*mWW^9*s^3*t + 47854*ep^2*mtt^6*mWW^9*s^3*t + 72130*ep^3*mtt^6*mWW^9*s^3*t - 107714*ep^4*mtt^6*mWW^9*s^3*t - 529922*ep^5*mtt^6*mWW^9*s^3*t - 692804*ep^6*mtt^6*mWW^9*s^3*t - 320240*ep^7*mtt^6*mWW^9*s^3*t - 272*mtt^5*mWW^10*s^3*t - 4620*ep*mtt^5*mWW^10*s^3*t - 32142*ep^2*mtt^5*mWW^10*s^3*t - 111134*ep^3*mtt^5*mWW^10*s^3*t - 186382*ep^4*mtt^5*mWW^10*s^3*t - 99798*ep^5*mtt^5*mWW^10*s^3*t + 86292*ep^6*mtt^5*mWW^10*s^3*t + 91184*ep^7*mtt^5*mWW^10*s^3*t - 40*mtt^4*mWW^11*s^3*t - 216*ep*mtt^4*mWW^11*s^3*t + 3462*ep^2*mtt^4*mWW^11*s^3*t + 36406*ep^3*mtt^4*mWW^11*s^3*t + 132382*ep^4*mtt^4*mWW^11*s^3*t + 223322*ep^5*mtt^4*mWW^11*s^3*t + 172164*ep^6*mtt^4*mWW^11*s^3*t + 47088*ep^7*mtt^4*mWW^11*s^3*t + 32*mtt^3*mWW^12*s^3*t + 500*ep*mtt^3*mWW^12*s^3*t + 2440*ep^2*mtt^3*mWW^12*s^3*t + 1776*ep^3*mtt^3*mWW^12*s^3*t - 18636*ep^4*mtt^3*mWW^12*s^3*t - 56632*ep^5*mtt^3*mWW^12*s^3*t - 61152*ep^6*mtt^3*mWW^12*s^3*t - 23104*ep^7*mtt^3*mWW^12*s^3*t - 24*ep*mtt^2*mWW^13*s^3*t - 344*ep^2*mtt^2*mWW^13*s^3*t - 1816*ep^3*mtt^2*mWW^13*s^3*t - 4544*ep^4*mtt^2*mWW^13*s^3*t - 5848*ep^5*mtt^2*mWW^13*s^3*t - 3824*ep^6*mtt^2*mWW^13*s^3*t - 1024*ep^7*mtt^2*mWW^13*s^3*t + 4*ep^2*mtt*mWW^14*s^3*t + 32*ep^3*mtt*mWW^14*s^3*t + 84*ep^4*mtt*mWW^14*s^3*t + 88*ep^5*mtt*mWW^14*s^3*t + 32*ep^6*mtt*mWW^14*s^3*t - 1368*ep*mtt^11*mWW^3*s^4*t - 8280*ep^2*mtt^11*mWW^3*s^4*t - 292*ep^3*mtt^11*mWW^3*s^4*t + 99448*ep^4*mtt^11*mWW^3*s^4*t + 270948*ep^5*mtt^11*mWW^3*s^4*t + 281432*ep^6*mtt^11*mWW^3*s^4*t + 101920*ep^7*mtt^11*mWW^3*s^4*t + 5244*ep*mtt^10*mWW^4*s^4*t + 33318*ep^2*mtt^10*mWW^4*s^4*t + 12046*ep^3*mtt^10*mWW^4*s^4*t - 373330*ep^4*mtt^10*mWW^4*s^4*t - 1098998*ep^5*mtt^10*mWW^4*s^4*t - 1199496*ep^6*mtt^10*mWW^4*s^4*t - 451536*ep^7*mtt^10*mWW^4*s^4*t + 64*mtt^9*mWW^5*s^4*t - 3686*ep*mtt^9*mWW^5*s^4*t - 18764*ep^2*mtt^9*mWW^5*s^4*t + 41180*ep^3*mtt^9*mWW^5*s^4*t + 487032*ep^4*mtt^9*mWW^5*s^4*t + 1270730*ep^5*mtt^9*mWW^5*s^4*t + 1348524*ep^6*mtt^9*mWW^5*s^4*t + 493584*ep^7*mtt^9*mWW^5*s^4*t + 224*mtt^8*mWW^6*s^4*t - 4082*ep*mtt^8*mWW^6*s^4*t - 66292*ep^2*mtt^8*mWW^6*s^4*t - 283548*ep^3*mtt^8*mWW^6*s^4*t - 510216*ep^4*mtt^8*mWW^6*s^4*t - 348906*ep^5*mtt^8*mWW^6*s^4*t + 53868*ep^6*mtt^8*mWW^6*s^4*t + 129936*ep^7*mtt^8*mWW^6*s^4*t - 1696*mtt^7*mWW^7*s^4*t - 6610*ep*mtt^7*mWW^7*s^4*t + 60066*ep^2*mtt^7*mWW^7*s^4*t + 465062*ep^3*mtt^7*mWW^7*s^4*t + 1230710*ep^4*mtt^7*mWW^7*s^4*t + 1528948*ep^5*mtt^7*mWW^7*s^4*t + 902888*ep^6*mtt^7*mWW^7*s^4*t + 221440*ep^7*mtt^7*mWW^7*s^4*t + 3200*mtt^6*mWW^8*s^4*t + 32818*ep*mtt^6*mWW^8*s^4*t + 88936*ep^2*mtt^6*mWW^8*s^4*t - 254844*ep^3*mtt^6*mWW^8*s^4*t - 1987156*ep^4*mtt^6*mWW^8*s^4*t - 4529806*ep^5*mtt^6*mWW^8*s^4*t - 4660548*ep^6*mtt^6*mWW^8*s^4*t - 1869040*ep^7*mtt^6*mWW^8*s^4*t - 2560*mtt^5*mWW^9*s^4*t - 33290*ep*mtt^5*mWW^9*s^4*t - 144310*ep^2*mtt^5*mWW^9*s^4*t - 52170*ep^3*mtt^5*mWW^9*s^4*t + 1352342*ep^4*mtt^5*mWW^9*s^4*t + 4117364*ep^5*mtt^5*mWW^9*s^4*t + 4870120*ep^6*mtt^5*mWW^9*s^4*t + 2112640*ep^7*mtt^5*mWW^9*s^4*t + 736*mtt^4*mWW^10*s^4*t + 10130*ep*mtt^4*mWW^10*s^4*t + 52444*ep^2*mtt^4*mWW^10*s^4*t + 97040*ep^3*mtt^4*mWW^10*s^4*t - 142792*ep^4*mtt^4*mWW^10*s^4*t - 898458*ep^5*mtt^4*mWW^10*s^4*t - 1350580*ep^6*mtt^4*mWW^10*s^4*t - 679120*ep^7*mtt^4*mWW^10*s^4*t + 96*mtt^3*mWW^11*s^4*t + 2026*ep*mtt^3*mWW^11*s^4*t + 8862*ep^2*mtt^3*mWW^11*s^4*t - 24522*ep^3*mtt^3*mWW^11*s^4*t - 231894*ep^4*mtt^3*mWW^11*s^4*t - 526112*ep^5*mtt^3*mWW^11*s^4*t - 478384*ep^6*mtt^3*mWW^11*s^4*t - 149472*ep^7*mtt^3*mWW^11*s^4*t - 64*mtt^2*mWW^12*s^4*t - 1166*ep*mtt^2*mWW^12*s^4*t - 5806*ep^2*mtt^2*mWW^12*s^4*t + 238*ep^3*mtt^2*mWW^12*s^4*t + 74550*ep^4*mtt^2*mWW^12*s^4*t + 210484*ep^5*mtt^2*mWW^12*s^4*t + 228396*ep^6*mtt^2*mWW^12*s^4*t + 88384*ep^7*mtt^2*mWW^12*s^4*t - 16*ep*mtt*mWW^13*s^4*t - 166*ep^2*mtt*mWW^13*s^4*t - 74*ep^3*mtt*mWW^13*s^4*t + 1818*ep^4*mtt*mWW^13*s^4*t + 4810*ep^5*mtt*mWW^13*s^4*t + 4700*ep^6*mtt*mWW^13*s^4*t + 1584*ep^7*mtt*mWW^13*s^4*t - 8*ep^2*mWW^14*s^4*t - 116*ep^3*mWW^14*s^4*t - 512*ep^4*mWW^14*s^4*t - 1004*ep^5*mWW^14*s^4*t - 920*ep^6*mWW^14*s^4*t - 320*ep^7*mWW^14*s^4*t + 3708*ep*mtt^10*mWW^3*s^5*t + 18642*ep^2*mtt^10*mWW^3*s^5*t - 10358*ep^3*mtt^10*mWW^3*s^5*t - 235318*ep^4*mtt^10*mWW^3*s^5*t - 553638*ep^5*mtt^10*mWW^3*s^5*t - 505004*ep^6*mtt^10*mWW^3*s^5*t - 153040*ep^7*mtt^10*mWW^3*s^5*t - 10040*ep*mtt^9*mWW^4*s^5*t - 46726*ep^2*mtt^9*mWW^4*s^5*t + 17406*ep^3*mtt^9*mWW^4*s^5*t + 498366*ep^4*mtt^9*mWW^4*s^5*t + 1128334*ep^5*mtt^9*mWW^4*s^5*t + 936052*ep^6*mtt^9*mWW^4*s^5*t + 212848*ep^7*mtt^9*mWW^4*s^5*t - 216*mtt^8*mWW^5*s^5*t - 1316*ep*mtt^8*mWW^5*s^5*t - 40118*ep^2*mtt^8*mWW^5*s^5*t - 103550*ep^3*mtt^8*mWW^5*s^5*t + 288162*ep^4*mtt^8*mWW^5*s^5*t + 1488762*ep^5*mtt^8*mWW^5*s^5*t + 2152124*ep^6*mtt^8*mWW^5*s^5*t + 1092496*ep^7*mtt^8*mWW^5*s^5*t - 8*mtt^7*mWW^6*s^5*t + 20328*ep*mtt^7*mWW^6*s^5*t + 188648*ep^2*mtt^7*mWW^6*s^5*t + 348616*ep^3*mtt^7*mWW^6*s^5*t - 1013336*ep^4*mtt^7*mWW^6*s^5*t - 4474544*ep^5*mtt^7*mWW^6*s^5*t - 5710016*ep^6*mtt^7*mWW^6*s^5*t - 2485536*ep^7*mtt^7*mWW^6*s^5*t + 2024*mtt^6*mWW^7*s^5*t + 3912*ep*mtt^6*mWW^7*s^5*t - 70936*ep^2*mtt^6*mWW^7*s^5*t - 397792*ep^3*mtt^6*mWW^7*s^5*t - 785992*ep^4*mtt^6*mWW^7*s^5*t - 579816*ep^5*mtt^6*mWW^7*s^5*t - 69136*ep^6*mtt^6*mWW^7*s^5*t + 576*ep^7*mtt^6*mWW^7*s^5*t - 3824*mtt^5*mWW^8*s^5*t - 47232*ep*mtt^5*mWW^8*s^5*t - 205768*ep^2*mtt^5*mWW^8*s^5*t + 85816*ep^3*mtt^5*mWW^8*s^5*t + 2954216*ep^4*mtt^5*mWW^8*s^5*t + 8269120*ep^5*mtt^5*mWW^8*s^5*t + 9428080*ep^6*mtt^5*mWW^8*s^5*t + 4001632*ep^7*mtt^5*mWW^8*s^5*t + 2616*mtt^4*mWW^9*s^5*t + 40844*ep*mtt^4*mWW^9*s^5*t + 212672*ep^2*mtt^4*mWW^9*s^5*t + 122096*ep^3*mtt^4*mWW^9*s^5*t - 2139632*ep^4*mtt^4*mWW^9*s^5*t - 6901924*ep^5*mtt^4*mWW^9*s^5*t - 8343976*ep^6*mtt^4*mWW^9*s^5*t - 3638176*ep^7*mtt^4*mWW^9*s^5*t - 488*mtt^3*mWW^10*s^5*t - 7928*ep*mtt^3*mWW^10*s^5*t - 44216*ep^2*mtt^3*mWW^10*s^5*t - 72208*ep^3*mtt^3*mWW^10*s^5*t + 222936*ep^4*mtt^3*mWW^10*s^5*t + 1090376*ep^5*mtt^3*mWW^10*s^5*t + 1591056*ep^6*mtt^3*mWW^10*s^5*t + 793056*ep^7*mtt^3*mWW^10*s^5*t - 136*mtt^2*mWW^11*s^5*t - 3100*ep*mtt^2*mWW^11*s^5*t - 16722*ep^2*mtt^2*mWW^11*s^5*t + 10726*ep^3*mtt^2*mWW^11*s^5*t + 276358*ep^4*mtt^2*mWW^11*s^5*t + 720230*ep^5*mtt^2*mWW^11*s^5*t + 725100*ep^6*mtt^2*mWW^11*s^5*t + 255568*ep^7*mtt^2*mWW^11*s^5*t + 32*mtt*mWW^12*s^5*t + 808*ep*mtt*mWW^12*s^5*t + 4382*ep^2*mtt*mWW^12*s^5*t - 526*ep^3*mtt*mWW^12*s^5*t - 62182*ep^4*mtt*mWW^12*s^5*t - 177510*ep^5*mtt*mWW^12*s^5*t - 194356*ep^6*mtt*mWW^12*s^5*t - 75664*ep^7*mtt*mWW^12*s^5*t + 16*ep*mWW^13*s^5*t + 142*ep^2*mWW^13*s^5*t - 226*ep^3*mWW^13*s^5*t - 3578*ep^4*mWW^13*s^5*t - 9390*ep^5*mWW^13*s^5*t - 9924*ep^6*mWW^13*s^5*t - 3760*ep^7*mWW^13*s^5*t - 5616*ep*mtt^9*mWW^3*s^6*t - 21300*ep^2*mtt^9*mWW^3*s^6*t + 36248*ep^3*mtt^9*mWW^3*s^6*t + 294316*ep^4*mtt^9*mWW^3*s^6*t + 507408*ep^5*mtt^9*mWW^3*s^6*t + 291344*ep^6*mtt^9*mWW^3*s^6*t + 5440*ep^7*mtt^9*mWW^3*s^6*t + 9524*ep*mtt^8*mWW^4*s^6*t + 12150*ep^2*mtt^8*mWW^4*s^6*t - 96146*ep^3*mtt^8*mWW^4*s^6*t - 86858*ep^4*mtt^8*mWW^4*s^6*t + 715226*ep^5*mtt^8*mWW^4*s^6*t + 1619816*ep^6*mtt^8*mWW^4*s^6*t + 1005664*ep^7*mtt^8*mWW^4*s^6*t + 400*mtt^7*mWW^5*s^6*t + 14222*ep*mtt^7*mWW^5*s^6*t + 155008*ep^2*mtt^7*mWW^5*s^6*t + 184352*ep^3*mtt^7*mWW^5*s^6*t - 1799556*ep^4*mtt^7*mWW^5*s^6*t - 6500318*ep^5*mtt^7*mWW^5*s^6*t - 8220164*ep^6*mtt^7*mWW^5*s^6*t - 3702368*ep^7*mtt^7*mWW^5*s^6*t - 640*mtt^6*mWW^6*s^6*t - 37686*ep*mtt^6*mWW^6*s^6*t - 273846*ep^2*mtt^6*mWW^6*s^6*t - 233646*ep^3*mtt^6*mWW^6*s^6*t + 2663086*ep^4*mtt^6*mWW^6*s^6*t + 8647180*ep^5*mtt^6*mWW^6*s^6*t + 10024104*ep^6*mtt^6*mWW^6*s^6*t + 4095248*ep^7*mtt^6*mWW^6*s^6*t - 640*mtt^5*mWW^7*s^6*t + 7030*ep*mtt^5*mWW^7*s^6*t + 33604*ep^2*mtt^5*mWW^7*s^6*t + 18660*ep^3*mtt^5*mWW^7*s^6*t + 19752*ep^4*mtt^5*mWW^7*s^6*t + 459614*ep^5*mtt^5*mWW^7*s^6*t + 1109028*ep^6*mtt^5*mWW^7*s^6*t + 779712*ep^7*mtt^5*mWW^7*s^6*t + 1680*mtt^4*mWW^8*s^6*t + 33152*ep*mtt^4*mWW^8*s^6*t + 237820*ep^2*mtt^4*mWW^8*s^6*t + 228612*ep^3*mtt^4*mWW^8*s^6*t - 2501304*ep^4*mtt^4*mWW^8*s^6*t - 8691472*ep^5*mtt^4*mWW^8*s^6*t - 10769392*ep^6*mtt^4*mWW^8*s^6*t - 4762384*ep^7*mtt^4*mWW^8*s^6*t - 800*mtt^3*mWW^9*s^6*t - 24014*ep*mtt^3*mWW^9*s^6*t - 171600*ep^2*mtt^3*mWW^9*s^6*t - 179808*ep^3*mtt^3*mWW^9*s^6*t + 1626476*ep^4*mtt^3*mWW^9*s^6*t + 5738414*ep^5*mtt^3*mWW^9*s^6*t + 7107876*ep^6*mtt^3*mWW^9*s^6*t + 3116064*ep^7*mtt^3*mWW^9*s^6*t - 80*mtt^2*mWW^10*s^6*t + 1698*ep*mtt^2*mWW^10*s^6*t + 19034*ep^2*mtt^2*mWW^10*s^6*t + 43178*ep^3*mtt^2*mWW^10*s^6*t - 86146*ep^4*mtt^2*mWW^10*s^6*t - 516652*ep^5*mtt^2*mWW^10*s^6*t - 784760*ep^6*mtt^2*mWW^10*s^6*t - 398224*ep^7*mtt^2*mWW^10*s^6*t + 80*mtt*mWW^11*s^6*t + 1802*ep*mtt*mWW^11*s^6*t + 9952*ep^2*mtt*mWW^11*s^6*t - 332*ep^3*mtt*mWW^11*s^6*t - 136284*ep^4*mtt*mWW^11*s^6*t - 383454*ep^5*mtt*mWW^11*s^6*t - 405780*ep^6*mtt*mWW^11*s^6*t - 149952*ep^7*mtt*mWW^11*s^6*t - 112*ep*mWW^12*s^6*t - 822*ep^2*mWW^12*s^6*t - 1118*ep^3*mWW^12*s^6*t + 6518*ep^4*mWW^12*s^6*t + 24054*ep^5*mWW^12*s^6*t + 27928*ep^6*mWW^12*s^6*t + 10800*ep^7*mWW^12*s^6*t + 5220*ep*mtt^8*mWW^3*s^7*t + 12510*ep^2*mtt^8*mWW^3*s^7*t - 55690*ep^3*mtt^8*mWW^3*s^7*t - 208970*ep^4*mtt^8*mWW^3*s^7*t - 121290*ep^5*mtt^8*mWW^3*s^7*t + 232460*ep^6*mtt^8*mWW^3*s^7*t + 235600*ep^7*mtt^8*mWW^3*s^7*t - 4260*ep*mtt^7*mWW^4*s^7*t + 32722*ep^2*mtt^7*mWW^4*s^7*t + 138230*ep^3*mtt^7*mWW^4*s^7*t - 420922*ep^4*mtt^7*mWW^4*s^7*t - 2462630*ep^5*mtt^7*mWW^4*s^7*t - 3749236*ep^6*mtt^7*mWW^4*s^7*t - 1912864*ep^7*mtt^7*mWW^4*s^7*t - 440*mtt^6*mWW^5*s^7*t - 19880*ep*mtt^6*mWW^5*s^7*t - 182822*ep^2*mtt^6*mWW^5*s^7*t - 162106*ep^3*mtt^6*mWW^5*s^7*t + 2224954*ep^4*mtt^6*mWW^5*s^7*t + 7572402*ep^5*mtt^6*mWW^5*s^7*t + 9286076*ep^6*mtt^6*mWW^5*s^7*t + 4062848*ep^7*mtt^6*mWW^5*s^7*t + 960*mtt^5*mWW^6*s^7*t + 34584*ep*mtt^5*mWW^6*s^7*t + 201946*ep^2*mtt^5*mWW^6*s^7*t + 22866*ep^3*mtt^5*mWW^6*s^7*t - 2375702*ep^4*mtt^5*mWW^6*s^7*t - 6581066*ep^5*mtt^5*mWW^6*s^7*t - 6955212*ep^6*mtt^5*mWW^6*s^7*t - 2609792*ep^7*mtt^5*mWW^6*s^7*t - 600*mtt^4*mWW^7*s^7*t - 10476*ep*mtt^4*mWW^7*s^7*t + 18886*ep^2*mtt^4*mWW^7*s^7*t + 223966*ep^3*mtt^4*mWW^7*s^7*t + 56718*ep^4*mtt^4*mWW^7*s^7*t - 1588586*ep^5*mtt^4*mWW^7*s^7*t - 3087452*ep^6*mtt^4*mWW^7*s^7*t - 1755936*ep^7*mtt^4*mWW^7*s^7*t + 184*mtt^3*mWW^8*s^7*t - 12544*ep*mtt^3*mWW^8*s^7*t - 154340*ep^2*mtt^3*mWW^8*s^7*t - 252192*ep^3*mtt^3*mWW^8*s^7*t + 1428952*ep^4*mtt^3*mWW^8*s^7*t + 5697468*ep^5*mtt^3*mWW^8*s^7*t + 7361088*ep^6*mtt^3*mWW^8*s^7*t + 3312304*ep^7*mtt^3*mWW^8*s^7*t - 208*mtt^2*mWW^9*s^7*t + 7412*ep*mtt^2*mWW^9*s^7*t + 75940*ep^2*mtt^2*mWW^9*s^7*t + 93068*ep^3*mtt^2*mWW^9*s^7*t - 749484*ep^4*mtt^2*mWW^9*s^7*t - 2693808*ep^5*mtt^2*mWW^9*s^7*t - 3320936*ep^6*mtt^2*mWW^9*s^7*t - 1440144*ep^7*mtt^2*mWW^9*s^7*t + 104*mtt*mWW^10*s^7*t + 220*ep*mtt*mWW^10*s^7*t - 2608*ep^2*mtt*mWW^10*s^7*t - 5368*ep^3*mtt*mWW^10*s^7*t + 24032*ep^4*mtt*mWW^10*s^7*t + 105204*ep^5*mtt*mWW^10*s^7*t + 149024*ep^6*mtt*mWW^10*s^7*t + 74864*ep^7*mtt*mWW^10*s^7*t - 276*ep*mWW^11*s^7*t - 2234*ep^2*mWW^11*s^7*t - 2774*ep^3*mWW^11*s^7*t + 20422*ep^4*mWW^11*s^7*t + 72306*ep^5*mWW^11*s^7*t + 84188*ep^6*mWW^11*s^7*t + 33120*ep^7*mWW^11*s^7*t - 3096*ep*mtt^7*mWW^3*s^8*t - 3408*ep^2*mtt^7*mWW^3*s^8*t + 45628*ep^3*mtt^7*mWW^3*s^8*t + 89216*ep^4*mtt^7*mWW^3*s^8*t - 123852*ep^5*mtt^7*mWW^3*s^8*t - 421928*ep^6*mtt^7*mWW^3*s^8*t - 275680*ep^7*mtt^7*mWW^3*s^8*t + 604*ep*mtt^6*mWW^4*s^8*t - 33702*ep^2*mtt^6*mWW^4*s^8*t - 92558*ep^3*mtt^6*mWW^4*s^8*t + 417570*ep^4*mtt^6*mWW^4*s^8*t + 2027566*ep^5*mtt^6*mWW^4*s^8*t + 2916168*ep^6*mtt^6*mWW^4*s^8*t + 1430640*ep^7*mtt^6*mWW^4*s^8*t + 288*mtt^5*mWW^5*s^8*t + 12550*ep*mtt^5*mWW^5*s^8*t + 98900*ep^2*mtt^5*mWW^5*s^8*t + 58220*ep^3*mtt^5*mWW^5*s^8*t - 1245552*ep^4*mtt^5*mWW^5*s^8*t - 4000626*ep^5*mtt^5*mWW^5*s^8*t - 4763804*ep^6*mtt^5*mWW^5*s^8*t - 2036016*ep^7*mtt^5*mWW^5*s^8*t - 640*mtt^4*mWW^6*s^8*t - 16966*ep*mtt^4*mWW^6*s^8*t - 73040*ep^2*mtt^4*mWW^6*s^8*t + 70728*ep^3*mtt^4*mWW^6*s^8*t + 980740*ep^4*mtt^4*mWW^6*s^8*t + 2099222*ep^5*mtt^4*mWW^6*s^8*t + 1731228*ep^6*mtt^4*mWW^6*s^8*t + 457488*ep^7*mtt^4*mWW^6*s^8*t + 592*mtt^3*mWW^7*s^8*t + 5550*ep*mtt^3*mWW^7*s^8*t - 24434*ep^2*mtt^3*mWW^7*s^8*t - 152338*ep^3*mtt^3*mWW^7*s^8*t + 107362*ep^4*mtt^3*mWW^7*s^8*t + 1485508*ep^5*mtt^3*mWW^7*s^8*t + 2514616*ep^6*mtt^3*mWW^7*s^8*t + 1328704*ep^7*mtt^3*mWW^7*s^8*t - 352*mtt^2*mWW^8*s^8*t + 2810*ep*mtt^2*mWW^8*s^8*t + 52198*ep^2*mtt^2*mWW^8*s^8*t + 86170*ep^3*mtt^2*mWW^8*s^8*t - 532014*ep^4*mtt^2*mWW^8*s^8*t - 2096976*ep^5*mtt^2*mWW^8*s^8*t - 2694516*ep^6*mtt^2*mWW^8*s^8*t - 1204800*ep^7*mtt^2*mWW^8*s^8*t + 112*mtt*mWW^9*s^8*t - 1380*ep*mtt*mWW^9*s^8*t - 15406*ep^2*mtt*mWW^9*s^8*t - 10906*ep^3*mtt*mWW^9*s^8*t + 189282*ep^4*mtt*mWW^9*s^8*t + 605110*ep^5*mtt*mWW^9*s^8*t + 703268*ep^6*mtt*mWW^9*s^8*t + 291440*ep^7*mtt*mWW^9*s^8*t - 72*ep*mWW^10*s^8*t - 916*ep^2*mWW^10*s^8*t - 2832*ep^3*mWW^10*s^8*t + 2228*ep^4*mWW^10*s^8*t + 21712*ep^5*mWW^10*s^8*t + 31864*ep^6*mWW^10*s^8*t + 14368*ep^7*mWW^10*s^8*t + 1188*ep*mtt^6*mWW^3*s^9*t + 750*ep^2*mtt^6*mWW^3*s^9*t - 19738*ep^3*mtt^6*mWW^3*s^9*t - 30218*ep^4*mtt^6*mWW^3*s^9*t + 77622*ep^5*mtt^6*mWW^3*s^9*t + 208268*ep^6*mtt^6*mWW^3*s^9*t + 128080*ep^7*mtt^6*mWW^3*s^9*t - 64*ep*mtt^5*mWW^4*s^9*t + 10822*ep^2*mtt^5*mWW^4*s^9*t + 28754*ep^3*mtt^5*mWW^4*s^9*t - 138590*ep^4*mtt^5*mWW^4*s^9*t - 671062*ep^5*mtt^5*mWW^4*s^9*t - 971204*ep^6*mtt^5*mWW^4*s^9*t - 478224*ep^7*mtt^5*mWW^4*s^9*t - 104*mtt^4*mWW^5*s^9*t - 3844*ep*mtt^4*mWW^5*s^9*t - 23514*ep^2*mtt^4*mWW^5*s^9*t - 266*ep^3*mtt^4*mWW^5*s^9*t + 313598*ep^4*mtt^4*mWW^5*s^9*t + 902502*ep^5*mtt^4*mWW^5*s^9*t + 1013700*ep^6*mtt^4*mWW^5*s^9*t + 415056*ep^7*mtt^4*mWW^5*s^9*t + 216*mtt^3*mWW^6*s^9*t + 4544*ep*mtt^3*mWW^6*s^9*t + 12788*ep^2*mtt^3*mWW^6*s^9*t - 36636*ep^3*mtt^3*mWW^6*s^9*t - 185420*ep^4*mtt^3*mWW^6*s^9*t - 183076*ep^5*mtt^3*mWW^6*s^9*t + 80376*ep^6*mtt^3*mWW^6*s^9*t + 139904*ep^7*mtt^3*mWW^6*s^9*t - 184*mtt^2*mWW^7*s^9*t - 1544*ep*mtt^2*mWW^7*s^9*t + 4978*ep^2*mtt^2*mWW^7*s^9*t + 32018*ep^3*mtt^2*mWW^7*s^9*t - 51278*ep^4*mtt^2*mWW^7*s^9*t - 435946*ep^5*mtt^2*mWW^7*s^9*t - 711604*ep^6*mtt^2*mWW^7*s^9*t - 370736*ep^7*mtt^2*mWW^7*s^9*t + 72*mtt*mWW^8*s^9*t - 424*ep*mtt*mWW^8*s^9*t - 6794*ep^2*mtt*mWW^8*s^9*t - 5750*ep^3*mtt*mWW^8*s^9*t + 93338*ep^4*mtt*mWW^8*s^9*t + 315986*ep^5*mtt*mWW^8*s^9*t + 384252*ep^6*mtt*mWW^8*s^9*t + 165904*ep^7*mtt*mWW^8*s^9*t + 144*ep*mWW^9*s^9*t + 682*ep^2*mWW^9*s^9*t - 1550*ep^3*mWW^9*s^9*t - 14678*ep^4*mWW^9*s^9*t - 32522*ep^5*mWW^9*s^9*t - 29132*ep^6*mWW^9*s^9*t - 9200*ep^7*mWW^9*s^9*t - 288*ep*mtt^5*mWW^3*s^10*t - 612*ep^2*mtt^5*mWW^3*s^10*t + 3728*ep^3*mtt^5*mWW^3*s^10*t + 11548*ep^4*mtt^5*mWW^3*s^10*t + 408*ep^5*mtt^5*mWW^3*s^10*t - 24256*ep^6*mtt^5*mWW^3*s^10*t - 18560*ep^7*mtt^5*mWW^3*s^10*t + 150*ep*mtt^4*mWW^4*s^10*t - 124*ep^2*mtt^4*mWW^4*s^10*t - 3036*ep^3*mtt^4*mWW^4*s^10*t + 4124*ep^4*mtt^4*mWW^4*s^10*t + 49126*ep^5*mtt^4*mWW^4*s^10*t + 88768*ep^6*mtt^4*mWW^4*s^10*t + 49312*ep^7*mtt^4*mWW^4*s^10*t + 16*mtt^3*mWW^5*s^10*t + 526*ep*mtt^3*mWW^5*s^10*t + 1900*ep^2*mtt^3*mWW^5*s^10*t - 2836*ep^3*mtt^3*mWW^5*s^10*t - 26032*ep^4*mtt^3*mWW^5*s^10*t - 52010*ep^5*mtt^3*mWW^5*s^10*t - 43580*ep^6*mtt^3*mWW^5*s^10*t - 13376*ep^7*mtt^3*mWW^5*s^10*t - 32*mtt^2*mWW^6*s^10*t - 694*ep*mtt^2*mWW^6*s^10*t - 2274*ep^2*mtt^2*mWW^6*s^10*t + 3774*ep^3*mtt^2*mWW^6*s^10*t + 22226*ep^4*mtt^2*mWW^6*s^10*t + 13400*ep^5*mtt^2*mWW^6*s^10*t - 30720*ep^6*mtt^2*mWW^6*s^10*t - 30064*ep^7*mtt^2*mWW^6*s^10*t + 16*mtt*mWW^7*s^10*t + 250*ep*mtt*mWW^7*s^10*t + 1012*ep^2*mtt*mWW^7*s^10*t + 80*ep^3*mtt*mWW^7*s^10*t - 2624*ep^4*mtt*mWW^7*s^10*t + 8446*ep^5*mtt*mWW^7*s^10*t + 28084*ep^6*mtt*mWW^7*s^10*t + 19104*ep^7*mtt*mWW^7*s^10*t + 56*ep*mWW^8*s^10*t + 194*ep^2*mWW^8*s^10*t - 654*ep^3*mWW^8*s^10*t - 4826*ep^4*mWW^8*s^10*t - 10538*ep^5*mWW^8*s^10*t - 9848*ep^6*mWW^8*s^10*t - 3344*ep^7*mWW^8*s^10*t + 36*ep*mtt^4*mWW^3*s^11*t + 210*ep^2*mtt^4*mWW^3*s^11*t - 98*ep^3*mtt^4*mWW^3*s^11*t - 2686*ep^4*mtt^4*mWW^3*s^11*t - 6258*ep^5*mtt^4*mWW^3*s^11*t - 5684*ep^6*mtt^4*mWW^3*s^11*t - 1840*ep^7*mtt^4*mWW^3*s^11*t - 44*ep*mtt^3*mWW^4*s^11*t - 320*ep^2*mtt^3*mWW^4*s^11*t - 4*ep^3*mtt^3*mWW^4*s^11*t + 3888*ep^4*mtt^3*mWW^4*s^11*t + 9784*ep^5*mtt^3*mWW^4*s^11*t + 9224*ep^6*mtt^3*mWW^4*s^11*t + 3056*ep^7*mtt^3*mWW^4*s^11*t - 32*ep*mtt^2*mWW^5*s^11*t - 156*ep^2*mtt^2*mWW^5*s^11*t - 108*ep^3*mtt^2*mWW^5*s^11*t + 636*ep^4*mtt^2*mWW^5*s^11*t + 1500*ep^5*mtt^2*mWW^5*s^11*t + 1248*ep^6*mtt^2*mWW^5*s^11*t + 368*ep^7*mtt^2*mWW^5*s^11*t + 52*ep*mtt*mWW^6*s^11*t + 408*ep^2*mtt*mWW^6*s^11*t + 380*ep^3*mtt*mWW^6*s^11*t - 3080*ep^4*mtt*mWW^6*s^11*t - 8856*ep^5*mtt*mWW^6*s^11*t - 8680*ep^6*mtt*mWW^6*s^11*t - 2928*ep^7*mtt*mWW^6*s^11*t - 12*ep*mWW^7*s^11*t - 142*ep^2*mWW^7*s^11*t - 170*ep^3*mWW^7*s^11*t + 1242*ep^4*mWW^7*s^11*t + 3830*ep^5*mWW^7*s^11*t + 3892*ep^6*mWW^7*s^11*t + 1344*ep^7*mWW^7*s^11*t + 30*ep*mtt^13*mWW^3*s*t^2 + 198*ep^2*mtt^13*mWW^3*s*t^2 - 210*ep^3*mtt^13*mWW^3*s*t^2 - 4578*ep^4*mtt^13*mWW^3*s*t^2 - 13560*ep^5*mtt^13*mWW^3*s*t^2 - 16104*ep^6*mtt^13*mWW^3*s*t^2 - 6816*ep^7*mtt^13*mWW^3*s*t^2 - 54*ep*mtt^12*mWW^4*s*t^2 + 186*ep^2*mtt^12*mWW^4*s*t^2 + 6834*ep^3*mtt^12*mWW^4*s*t^2 + 37698*ep^4*mtt^12*mWW^4*s*t^2 + 88824*ep^5*mtt^12*mWW^4*s*t^2 + 96360*ep^6*mtt^12*mWW^4*s*t^2 + 39072*ep^7*mtt^12*mWW^4*s*t^2 - 96*ep*mtt^11*mWW^5*s*t^2 - 2592*ep^2*mtt^11*mWW^5*s*t^2 - 22728*ep^3*mtt^11*mWW^5*s*t^2 - 92520*ep^4*mtt^11*mWW^5*s*t^2 - 191712*ep^5*mtt^11*mWW^5*s*t^2 - 194976*ep^6*mtt^11*mWW^5*s*t^2 - 76416*ep^7*mtt^11*mWW^5*s*t^2 + 168*ep*mtt^10*mWW^6*s*t^2 + 2376*ep^2*mtt^10*mWW^6*s*t^2 + 14328*ep^3*mtt^10*mWW^6*s*t^2 + 46968*ep^4*mtt^10*mWW^6*s*t^2 + 86304*ep^5*mtt^10*mWW^6*s*t^2 + 82272*ep^6*mtt^10*mWW^6*s*t^2 + 31104*ep^7*mtt^10*mWW^6*s*t^2 + 276*ep*mtt^9*mWW^7*s*t^2 + 5124*ep^2*mtt^9*mWW^7*s*t^2 + 36708*ep^3*mtt^9*mWW^7*s*t^2 + 131268*ep^4*mtt^9*mWW^7*s*t^2 + 249072*ep^5*mtt^9*mWW^7*s*t^2 + 238800*ep^6*mtt^9*mWW^7*s*t^2 + 90432*ep^7*mtt^9*mWW^7*s*t^2 - 564*ep*mtt^8*mWW^8*s*t^2 - 8820*ep^2*mtt^8*mWW^8*s*t^2 - 56532*ep^3*mtt^8*mWW^8*s*t^2 - 189108*ep^4*mtt^8*mWW^8*s*t^2 - 345648*ep^5*mtt^8*mWW^8*s*t^2 - 325008*ep^6*mtt^8*mWW^8*s*t^2 - 121920*ep^7*mtt^8*mWW^8*s*t^2 + 24*ep*mtt^7*mWW^9*s*t^2 + 504*ep^2*mtt^7*mWW^9*s*t^2 + 4536*ep^3*mtt^7*mWW^9*s*t^2 + 20472*ep^4*mtt^7*mWW^9*s*t^2 + 47136*ep^5*mtt^7*mWW^9*s*t^2 + 52320*ep^6*mtt^7*mWW^9*s*t^2 + 21888*ep^7*mtt^7*mWW^9*s*t^2 + 456*ep*mtt^6*mWW^10*s*t^2 + 6312*ep^2*mtt^6*mWW^10*s*t^2 + 35448*ep^3*mtt^6*mWW^10*s*t^2 + 103800*ep^4*mtt^6*mWW^10*s*t^2 + 167712*ep^5*mtt^6*mWW^10*s*t^2 + 142176*ep^6*mtt^6*mWW^10*s*t^2 + 49536*ep^7*mtt^6*mWW^10*s*t^2 - 258*ep*mtt^5*mWW^11*s*t^2 - 3546*ep^2*mtt^5*mWW^11*s*t^2 - 19938*ep^3*mtt^5*mWW^11*s*t^2 - 59058*ep^4*mtt^5*mWW^11*s*t^2 - 97464*ep^5*mtt^5*mWW^11*s*t^2 - 85032*ep^6*mtt^5*mWW^11*s*t^2 - 30624*ep^7*mtt^5*mWW^11*s*t^2 - 6*ep*mtt^4*mWW^12*s*t^2 - 54*ep^2*mtt^4*mWW^12*s*t^2 - 78*ep^3*mtt^4*mWW^12*s*t^2 + 642*ep^4*mtt^4*mWW^12*s*t^2 + 2808*ep^5*mtt^4*mWW^12*s*t^2 + 4200*ep^6*mtt^4*mWW^12*s*t^2 + 2208*ep^7*mtt^4*mWW^12*s*t^2 + 24*ep*mtt^3*mWW^13*s*t^2 + 312*ep^2*mtt^3*mWW^13*s*t^2 + 1632*ep^3*mtt^3*mWW^13*s*t^2 + 4416*ep^4*mtt^3*mWW^13*s*t^2 + 6528*ep^5*mtt^3*mWW^13*s*t^2 + 4992*ep^6*mtt^3*mWW^13*s*t^2 + 1536*ep^7*mtt^3*mWW^13*s*t^2 + 144*ep*mtt^13*mWW^2*s^2*t^2 + 1014*ep^2*mtt^13*mWW^2*s^2*t^2 + 612*ep^3*mtt^13*mWW^2*s^2*t^2 - 10646*ep^4*mtt^13*mWW^2*s^2*t^2 - 32516*ep^5*mtt^13*mWW^2*s^2*t^2 - 36208*ep^6*mtt^13*mWW^2*s^2*t^2 - 14080*ep^7*mtt^13*mWW^2*s^2*t^2 - 742*ep*mtt^12*mWW^3*s^2*t^2 - 5500*ep^2*mtt^12*mWW^3*s^2*t^2 - 3472*ep^3*mtt^12*mWW^3*s^2*t^2 + 66212*ep^4*mtt^12*mWW^3*s^2*t^2 + 215738*ep^5*mtt^12*mWW^3*s^2*t^2 + 255980*ep^6*mtt^12*mWW^3*s^2*t^2 + 105744*ep^7*mtt^12*mWW^3*s^2*t^2 - 8*mtt^11*mWW^4*s^2*t^2 + 282*ep*mtt^11*mWW^4*s^2*t^2 + 74*ep^2*mtt^11*mWW^4*s^2*t^2 - 28472*ep^3*mtt^11*mWW^4*s^2*t^2 - 178638*ep^4*mtt^11*mWW^4*s^2*t^2 - 443266*ep^5*mtt^11*mWW^4*s^2*t^2 - 491076*ep^6*mtt^11*mWW^4*s^2*t^2 - 199344*ep^7*mtt^11*mWW^4*s^2*t^2 - 88*mtt^10*mWW^5*s^2*t^2 + 1236*ep*mtt^10*mWW^5*s^2*t^2 + 18562*ep^2*mtt^10*mWW^5*s^2*t^2 + 73994*ep^3*mtt^10*mWW^5*s^2*t^2 + 116406*ep^4*mtt^10*mWW^5*s^2*t^2 + 46198*ep^5*mtt^10*mWW^5*s^2*t^2 - 53652*ep^6*mtt^10*mWW^5*s^2*t^2 - 41136*ep^7*mtt^10*mWW^5*s^2*t^2 + 408*mtt^9*mWW^6*s^2*t^2 + 3360*ep*mtt^9*mWW^6*s^2*t^2 + 17970*ep^2*mtt^9*mWW^6*s^2*t^2 + 127426*ep^3*mtt^9*mWW^6*s^2*t^2 + 584150*ep^4*mtt^9*mWW^6*s^2*t^2 + 1332114*ep^5*mtt^9*mWW^6*s^2*t^2 + 1425364*ep^6*mtt^9*mWW^6*s^2*t^2 + 568880*ep^7*mtt^9*mWW^6*s^2*t^2 - 472*mtt^8*mWW^7*s^2*t^2 - 11120*ep*mtt^8*mWW^7*s^2*t^2 - 105414*ep^2*mtt^8*mWW^7*s^2*t^2 - 529518*ep^3*mtt^8*mWW^7*s^2*t^2 - 1533570*ep^4*mtt^8*mWW^7*s^2*t^2 - 2553222*ep^5*mtt^8*mWW^7*s^2*t^2 - 2244764*ep^6*mtt^8*mWW^7*s^2*t^2 - 794896*ep^7*mtt^8*mWW^7*s^2*t^2 - 120*mtt^7*mWW^8*s^2*t^2 + 5596*ep*mtt^7*mWW^8*s^2*t^2 + 84638*ep^2*mtt^7*mWW^8*s^2*t^2 + 458466*ep^3*mtt^7*mWW^8*s^2*t^2 + 1256106*ep^4*mtt^7*mWW^8*s^2*t^2 + 1880974*ep^5*mtt^7*mWW^8*s^2*t^2 + 1476364*ep^6*mtt^7*mWW^8*s^2*t^2 + 477136*ep^7*mtt^7*mWW^8*s^2*t^2 + 568*mtt^6*mWW^9*s^2*t^2 + 7468*ep*mtt^6*mWW^9*s^2*t^2 + 40782*ep^2*mtt^6*mWW^9*s^2*t^2 + 125550*ep^3*mtt^6*mWW^9*s^2*t^2 + 246314*ep^4*mtt^6*mWW^9*s^2*t^2 + 312338*ep^5*mtt^6*mWW^9*s^2*t^2 + 225924*ep^6*mtt^6*mWW^9*s^2*t^2 + 63984*ep^7*mtt^6*mWW^9*s^2*t^2 - 312*mtt^5*mWW^10*s^2*t^2 - 8656*ep*mtt^5*mWW^10*s^2*t^2 - 83172*ep^2*mtt^5*mWW^10*s^2*t^2 - 392734*ep^3*mtt^5*mWW^10*s^2*t^2 - 1022076*ep^4*mtt^5*mWW^10*s^2*t^2 - 1494718*ep^5*mtt^5*mWW^10*s^2*t^2 - 1148148*ep^6*mtt^5*mWW^10*s^2*t^2 - 357744*ep^7*mtt^5*mWW^10*s^2*t^2 - 8*mtt^4*mWW^11*s^2*t^2 + 2150*ep*mtt^4*mWW^11*s^2*t^2 + 31610*ep^2*mtt^4*mWW^11*s^2*t^2 + 182774*ep^3*mtt^4*mWW^11*s^2*t^2 + 541190*ep^4*mtt^4*mWW^11*s^2*t^2 + 868436*ep^5*mtt^4*mWW^11*s^2*t^2 + 717376*ep^6*mtt^4*mWW^11*s^2*t^2 + 239040*ep^7*mtt^4*mWW^11*s^2*t^2 + 32*mtt^3*mWW^12*s^2*t^2 + 426*ep*mtt^3*mWW^12*s^2*t^2 + 1360*ep^2*mtt^3*mWW^12*s^2*t^2 - 4434*ep^3*mtt^3*mWW^12*s^2*t^2 - 38004*ep^4*mtt^3*mWW^12*s^2*t^2 - 92212*ep^5*mtt^3*mWW^12*s^2*t^2 - 97368*ep^6*mtt^3*mWW^12*s^2*t^2 - 38624*ep^7*mtt^3*mWW^12*s^2*t^2 - 144*ep*mtt^2*mWW^13*s^2*t^2 - 1928*ep^2*mtt^2*mWW^13*s^2*t^2 - 10224*ep^3*mtt^2*mWW^13*s^2*t^2 - 27528*ep^4*mtt^2*mWW^13*s^2*t^2 - 39952*ep^5*mtt^2*mWW^13*s^2*t^2 - 29824*ep^6*mtt^2*mWW^13*s^2*t^2 - 8960*ep^7*mtt^2*mWW^13*s^2*t^2 + 4*ep^2*mtt*mWW^14*s^2*t^2 + 32*ep^3*mtt*mWW^14*s^2*t^2 + 84*ep^4*mtt*mWW^14*s^2*t^2 + 88*ep^5*mtt*mWW^14*s^2*t^2 + 32*ep^6*mtt*mWW^14*s^2*t^2 + 1116*ep*mtt^12*mWW^2*s^3*t^2 + 8430*ep^2*mtt^12*mWW^2*s^3*t^2 + 3522*ep^3*mtt^12*mWW^2*s^3*t^2 - 101954*ep^4*mtt^12*mWW^2*s^3*t^2 - 308182*ep^5*mtt^12*mWW^2*s^3*t^2 - 353140*ep^6*mtt^12*mWW^2*s^3*t^2 - 147200*ep^7*mtt^12*mWW^2*s^3*t^2 - 9824*ep*mtt^11*mWW^3*s^3*t^2 - 70370*ep^2*mtt^11*mWW^3*s^3*t^2 - 31800*ep^3*mtt^11*mWW^3*s^3*t^2 + 783290*ep^4*mtt^11*mWW^3*s^3*t^2 + 2316936*ep^5*mtt^11*mWW^3*s^3*t^2 + 2575528*ep^6*mtt^11*mWW^3*s^3*t^2 + 1034208*ep^7*mtt^11*mWW^3*s^3*t^2 + 72*mtt^10*mWW^4*s^3*t^2 + 32750*ep*mtt^10*mWW^4*s^3*t^2 + 242756*ep^2*mtt^10*mWW^4*s^3*t^2 + 241666*ep^3*mtt^10*mWW^4*s^3*t^2 - 2073760*ep^4*mtt^10*mWW^4*s^3*t^2 - 6843136*ep^5*mtt^10*mWW^4*s^3*t^2 - 7914860*ep^6*mtt^10*mWW^4*s^3*t^2 - 3228192*ep^7*mtt^10*mWW^4*s^3*t^2 + 376*mtt^9*mWW^5*s^3*t^2 - 35190*ep*mtt^9*mWW^5*s^3*t^2 - 297552*ep^2*mtt^9*mWW^5*s^3*t^2 - 435900*ep^3*mtt^9*mWW^5*s^3*t^2 + 2186600*ep^4*mtt^9*mWW^5*s^3*t^2 + 8402670*ep^5*mtt^9*mWW^5*s^3*t^2 + 10379508*ep^6*mtt^9*mWW^5*s^3*t^2 + 4389936*ep^7*mtt^9*mWW^5*s^3*t^2 - 1432*mtt^8*mWW^6*s^3*t^2 - 23798*ep*mtt^8*mWW^6*s^3*t^2 - 137514*ep^2*mtt^8*mWW^6*s^3*t^2 - 373246*ep^3*mtt^8*mWW^6*s^3*t^2 - 811590*ep^4*mtt^8*mWW^6*s^3*t^2 - 1727740*ep^5*mtt^8*mWW^6*s^3*t^2 - 2130912*ep^6*mtt^8*mWW^6*s^3*t^2 - 935760*ep^7*mtt^8*mWW^6*s^3*t^2 - 392*mtt^7*mWW^7*s^3*t^2 + 57922*ep*mtt^7*mWW^7*s^3*t^2 + 577540*ep^2*mtt^7*mWW^7*s^3*t^2 + 1814228*ep^3*mtt^7*mWW^7*s^3*t^2 + 1523428*ep^4*mtt^7*mWW^7*s^3*t^2 - 2574026*ep^5*mtt^7*mWW^7*s^3*t^2 - 5464292*ep^6*mtt^7*mWW^7*s^3*t^2 - 2740368*ep^7*mtt^7*mWW^7*s^3*t^2 + 5624*mtt^6*mWW^8*s^3*t^2 + 17182*ep*mtt^6*mWW^8*s^3*t^2 - 257466*ep^2*mtt^6*mWW^8*s^3*t^2 - 1746034*ep^3*mtt^6*mWW^8*s^3*t^2 - 4166486*ep^4*mtt^6*mWW^8*s^3*t^2 - 4247300*ep^5*mtt^6*mWW^8*s^3*t^2 - 1408704*ep^6*mtt^6*mWW^8*s^3*t^2 + 155264*ep^7*mtt^6*mWW^8*s^3*t^2 - 7128*mtt^5*mWW^9*s^3*t^2 - 82970*ep*mtt^5*mWW^9*s^3*t^2 - 275000*ep^2*mtt^5*mWW^9*s^3*t^2 + 282396*ep^3*mtt^5*mWW^9*s^3*t^2 + 3710616*ep^4*mtt^5*mWW^9*s^3*t^2 + 8777762*ep^5*mtt^5*mWW^9*s^3*t^2 + 8885620*ep^6*mtt^5*mWW^9*s^3*t^2 + 3421328*ep^7*mtt^5*mWW^9*s^3*t^2 + 3128*mtt^4*mWW^10*s^3*t^2 + 48930*ep*mtt^4*mWW^10*s^3*t^2 + 261696*ep^2*mtt^4*mWW^10*s^3*t^2 + 454976*ep^3*mtt^4*mWW^10*s^3*t^2 - 667300*ep^4*mtt^4*mWW^10*s^3*t^2 - 3596178*ep^5*mtt^4*mWW^10*s^3*t^2 - 4788156*ep^6*mtt^4*mWW^10*s^3*t^2 - 2164576*ep^7*mtt^4*mWW^10*s^3*t^2 - 24*mtt^3*mWW^11*s^3*t^2 - 2842*ep*mtt^3*mWW^11*s^3*t^2 - 40482*ep^2*mtt^3*mWW^11*s^3*t^2 - 231548*ep^3*mtt^3*mWW^11*s^3*t^2 - 614350*ep^4*mtt^3*mWW^11*s^3*t^2 - 744918*ep^5*mtt^3*mWW^11*s^3*t^2 - 314996*ep^6*mtt^3*mWW^11*s^3*t^2 + 23280*ep^7*mtt^3*mWW^11*s^3*t^2 - 224*mtt^2*mWW^12*s^3*t^2 - 3348*ep*mtt^2*mWW^12*s^3*t^2 - 12866*ep^2*mtt^2*mWW^12*s^3*t^2 + 17416*ep^3*mtt^2*mWW^12*s^3*t^2 + 220126*ep^4*mtt^2*mWW^12*s^3*t^2 + 528500*ep^5*mtt^2*mWW^12*s^3*t^2 + 523564*ep^6*mtt^2*mWW^12*s^3*t^2 + 189088*ep^7*mtt^2*mWW^12*s^3*t^2 + 72*ep*mtt*mWW^13*s^3*t^2 + 840*ep^2*mtt*mWW^13*s^3*t^2 + 4480*ep^3*mtt*mWW^13*s^3*t^2 + 12016*ep^4*mtt*mWW^13*s^3*t^2 + 16776*ep^5*mtt*mWW^13*s^3*t^2 + 11848*ep^6*mtt*mWW^13*s^3*t^2 + 3328*ep^7*mtt*mWW^13*s^3*t^2 - 12*ep^2*mWW^14*s^3*t^2 - 156*ep^3*mWW^14*s^3*t^2 - 636*ep^4*mWW^14*s^3*t^2 - 1164*ep^5*mWW^14*s^3*t^2 - 1008*ep^6*mWW^14*s^3*t^2 - 336*ep^7*mWW^14*s^3*t^2 - 11844*ep*mtt^11*mWW^2*s^4*t^2 - 87402*ep^2*mtt^11*mWW^2*s^4*t^2 - 41790*ep^3*mtt^11*mWW^2*s^4*t^2 + 1011766*ep^4*mtt^11*mWW^2*s^4*t^2 + 3067722*ep^5*mtt^11*mWW^2*s^4*t^2 + 3485804*ep^6*mtt^11*mWW^2*s^4*t^2 + 1424640*ep^7*mtt^11*mWW^2*s^4*t^2 + 75772*ep*mtt^10*mWW^3*s^4*t^2 + 541328*ep^2*mtt^10*mWW^3*s^4*t^2 + 267150*ep^3*mtt^10*mWW^3*s^4*t^2 - 6020080*ep^4*mtt^10*mWW^3*s^4*t^2 - 18119882*ep^5*mtt^10*mWW^3*s^4*t^2 - 20360112*ep^6*mtt^10*mWW^3*s^4*t^2 - 8196208*ep^7*mtt^10*mWW^3*s^4*t^2 - 280*mtt^9*mWW^4*s^4*t^2 - 175856*ep*mtt^9*mWW^4*s^4*t^2 - 1260140*ep^2*mtt^9*mWW^4*s^4*t^2 - 989814*ep^3*mtt^9*mWW^4*s^4*t^2 + 12121140*ep^4*mtt^9*mWW^4*s^4*t^2 + 38501414*ep^5*mtt^9*mWW^4*s^4*t^2 + 44094448*ep^6*mtt^9*mWW^4*s^4*t^2 + 17861056*ep^7*mtt^9*mWW^4*s^4*t^2 - 608*mtt^8*mWW^5*s^4*t^2 + 122952*ep*mtt^8*mWW^5*s^4*t^2 + 950592*ep^2*mtt^8*mWW^5*s^4*t^2 + 1368180*ep^3*mtt^8*mWW^5*s^4*t^2 - 6586856*ep^4*mtt^8*mWW^5*s^4*t^2 - 25361108*ep^5*mtt^8*mWW^5*s^4*t^2 - 31225408*ep^6*mtt^8*mWW^5*s^4*t^2 - 13097472*ep^7*mtt^8*mWW^5*s^4*t^2 + 2456*mtt^7*mWW^6*s^4*t^2 + 129904*ep*mtt^7*mWW^6*s^4*t^2 + 880226*ep^2*mtt^7*mWW^6*s^4*t^2 + 590206*ep^3*mtt^7*mWW^6*s^4*t^2 - 8090790*ep^4*mtt^7*mWW^6*s^4*t^2 - 24006006*ep^5*mtt^7*mWW^6*s^4*t^2 - 26225180*ep^6*mtt^7*mWW^6*s^4*t^2 - 10421232*ep^7*mtt^7*mWW^6*s^4*t^2 + 2848*mtt^6*mWW^7*s^4*t^2 - 201084*ep*mtt^6*mWW^7*s^4*t^2 - 1792412*ep^2*mtt^6*mWW^7*s^4*t^2 - 3342220*ep^3*mtt^6*mWW^7*s^4*t^2 + 8444768*ep^4*mtt^6*mWW^7*s^4*t^2 + 38299692*ep^5*mtt^6*mWW^7*s^4*t^2 + 48599832*ep^6*mtt^6*mWW^7*s^4*t^2 + 20888864*ep^7*mtt^6*mWW^7*s^4*t^2 - 13800*mtt^5*mWW^8*s^4*t^2 - 41464*ep*mtt^5*mWW^8*s^4*t^2 + 498586*ep^2*mtt^5*mWW^8*s^4*t^2 + 3139834*ep^3*mtt^5*mWW^8*s^4*t^2 + 5914838*ep^4*mtt^5*mWW^8*s^4*t^2 + 1843538*ep^5*mtt^5*mWW^8*s^4*t^2 - 5151716*ep^6*mtt^5*mWW^8*s^4*t^2 - 3746032*ep^7*mtt^5*mWW^8*s^4*t^2 + 14496*mtt^4*mWW^9*s^4*t^2 + 180808*ep*mtt^4*mWW^9*s^4*t^2 + 629688*ep^2*mtt^4*mWW^9*s^4*t^2 - 958580*ep^3*mtt^4*mWW^9*s^4*t^2 - 10762040*ep^4*mtt^4*mWW^9*s^4*t^2 - 25599108*ep^5*mtt^4*mWW^9*s^4*t^2 - 26023424*ep^6*mtt^4*mWW^9*s^4*t^2 - 9973728*ep^7*mtt^4*mWW^9*s^4*t^2 - 5400*mtt^3*mWW^10*s^4*t^2 - 84220*ep*mtt^3*mWW^10*s^4*t^2 - 393512*ep^2*mtt^3*mWW^10*s^4*t^2 - 149520*ep^3*mtt^3*mWW^10*s^4*t^2 + 3835256*ep^4*mtt^3*mWW^10*s^4*t^2 + 11642548*ep^5*mtt^3*mWW^10*s^4*t^2 + 13555072*ep^6*mtt^3*mWW^10*s^4*t^2 + 5720752*ep^7*mtt^3*mWW^10*s^4*t^2 + 32*mtt^2*mWW^11*s^4*t^2 + 568*ep*mtt^2*mWW^11*s^4*t^2 + 13796*ep^2*mtt^2*mWW^11*s^4*t^2 + 141638*ep^3*mtt^2*mWW^11*s^4*t^2 + 480560*ep^4*mtt^2*mWW^11*s^4*t^2 + 592470*ep^5*mtt^2*mWW^11*s^4*t^2 + 120904*ep^6*mtt^2*mWW^11*s^4*t^2 - 141296*ep^7*mtt^2*mWW^11*s^4*t^2 + 256*mtt*mWW^12*s^4*t^2 + 4440*ep*mtt*mWW^12*s^4*t^2 + 18818*ep^2*mtt*mWW^12*s^4*t^2 - 26612*ep^3*mtt*mWW^12*s^4*t^2 - 350034*ep^4*mtt*mWW^12*s^4*t^2 - 859936*ep^5*mtt*mWW^12*s^4*t^2 - 866972*ep^6*mtt*mWW^12*s^4*t^2 - 317840*ep^7*mtt*mWW^12*s^4*t^2 + 24*ep*mWW^13*s^4*t^2 + 432*ep^2*mWW^13*s^4*t^2 + 1528*ep^3*mWW^13*s^4*t^2 + 1472*ep^4*mWW^13*s^4*t^2 - 1344*ep^5*mWW^13*s^4*t^2 - 3248*ep^6*mWW^13*s^4*t^2 - 1504*ep^7*mWW^13*s^4*t^2 + 39564*ep*mtt^10*mWW^2*s^5*t^2 + 290598*ep^2*mtt^10*mWW^2*s^5*t^2 + 142506*ep^3*mtt^10*mWW^2*s^5*t^2 - 3333386*ep^4*mtt^10*mWW^2*s^5*t^2 - 10113614*ep^5*mtt^10*mWW^2*s^5*t^2 - 11471236*ep^6*mtt^10*mWW^2*s^5*t^2 - 4668160*ep^7*mtt^10*mWW^2*s^5*t^2 - 211460*ep*mtt^9*mWW^3*s^5*t^2 - 1498900*ep^2*mtt^9*mWW^3*s^5*t^2 - 732266*ep^3*mtt^9*mWW^3*s^5*t^2 + 16663632*ep^4*mtt^9*mWW^3*s^5*t^2 + 50165414*ep^5*mtt^9*mWW^3*s^5*t^2 + 56372956*ep^6*mtt^9*mWW^3*s^5*t^2 + 22663088*ep^7*mtt^9*mWW^3*s^5*t^2 + 616*mtt^8*mWW^4*s^5*t^2 + 384342*ep*mtt^8*mWW^4*s^5*t^2 + 2676360*ep^2*mtt^8*mWW^4*s^5*t^2 + 1901338*ep^3*mtt^8*mWW^4*s^5*t^2 - 26196824*ep^4*mtt^8*mWW^4*s^5*t^2 - 81852432*ep^5*mtt^8*mWW^4*s^5*t^2 - 92989880*ep^6*mtt^8*mWW^4*s^5*t^2 - 37392832*ep^7*mtt^8*mWW^4*s^5*t^2 + 424*mtt^7*mWW^5*s^5*t^2 - 146368*ep*mtt^7*mWW^5*s^5*t^2 - 1011196*ep^2*mtt^7*mWW^5*s^5*t^2 - 1807416*ep^3*mtt^7*mWW^5*s^5*t^2 + 4147444*ep^4*mtt^7*mWW^5*s^5*t^2 + 19863904*ep^5*mtt^7*mWW^5*s^5*t^2 + 25490344*ep^6*mtt^7*mWW^5*s^5*t^2 + 10639616*ep^7*mtt^7*mWW^5*s^5*t^2 - 3120*mtt^6*mWW^6*s^5*t^2 - 357868*ep*mtt^6*mWW^6*s^5*t^2 - 2561408*ep^2*mtt^6*mWW^6*s^5*t^2 - 1320780*ep^3*mtt^6*mWW^6*s^5*t^2 + 28277280*ep^4*mtt^6*mWW^6*s^5*t^2 + 85051688*ep^5*mtt^6*mWW^6*s^5*t^2 + 95428160*ep^6*mtt^6*mWW^6*s^5*t^2 + 38542400*ep^7*mtt^6*mWW^6*s^5*t^2 - 2208*mtt^5*mWW^7*s^5*t^2 + 389090*ep*mtt^5*mWW^7*s^5*t^2 + 3072406*ep^2*mtt^5*mWW^7*s^5*t^2 + 3922298*ep^3*mtt^5*mWW^7*s^5*t^2 - 23423358*ep^4*mtt^5*mWW^7*s^5*t^2 - 84446932*ep^5*mtt^5*mWW^7*s^5*t^2 - 101704960*ep^6*mtt^5*mWW^7*s^5*t^2 - 42617376*ep^7*mtt^5*mWW^7*s^5*t^2 + 12008*mtt^4*mWW^8*s^5*t^2 + 9934*ep*mtt^4*mWW^8*s^5*t^2 - 538366*ep^2*mtt^4*mWW^8*s^5*t^2 - 2756666*ep^3*mtt^4*mWW^8*s^5*t^2 - 3893854*ep^4*mtt^4*mWW^8*s^5*t^2 + 2971296*ep^5*mtt^4*mWW^8*s^5*t^2 + 10677968*ep^6*mtt^4*mWW^8*s^5*t^2 + 6091488*ep^7*mtt^4*mWW^8*s^5*t^2 - 10808*mtt^3*mWW^9*s^5*t^2 - 167772*ep*mtt^3*mWW^9*s^5*t^2 - 740060*ep^2*mtt^3*mWW^9*s^5*t^2 + 586968*ep^3*mtt^3*mWW^9*s^5*t^2 + 11270636*ep^4*mtt^3*mWW^9*s^5*t^2 + 28657972*ep^5*mtt^3*mWW^9*s^5*t^2 + 29840672*ep^6*mtt^3*mWW^9*s^5*t^2 + 11504480*ep^7*mtt^3*mWW^9*s^5*t^2 + 3104*mtt^2*mWW^10*s^5*t^2 + 60716*ep*mtt^2*mWW^10*s^5*t^2 + 314530*ep^2*mtt^2*mWW^10*s^5*t^2 + 134122*ep^3*mtt^2*mWW^10*s^5*t^2 - 3219278*ep^4*mtt^2*mWW^10*s^5*t^2 - 9850222*ep^5*mtt^2*mWW^10*s^5*t^2 - 11418628*ep^6*mtt^2*mWW^10*s^5*t^2 - 4767776*ep^7*mtt^2*mWW^10*s^5*t^2 + 48*mtt*mWW^11*s^5*t^2 + 1246*ep*mtt*mWW^11*s^5*t^2 + 2614*ep^2*mtt*mWW^11*s^5*t^2 - 82752*ep^3*mtt*mWW^11*s^5*t^2 - 441170*ep^4*mtt*mWW^11*s^5*t^2 - 814582*ep^5*mtt*mWW^11*s^5*t^2 - 598404*ep^6*mtt*mWW^11*s^5*t^2 - 132208*ep^7*mtt*mWW^11*s^5*t^2 - 64*mWW^12*s^5*t^2 - 1424*ep*mWW^12*s^5*t^2 - 6578*ep^2*mWW^12*s^5*t^2 + 12648*ep^3*mWW^12*s^5*t^2 + 148878*ep^4*mWW^12*s^5*t^2 + 367508*ep^5*mWW^12*s^5*t^2 + 373008*ep^6*mWW^12*s^5*t^2 + 137280*ep^7*mWW^12*s^5*t^2 - 69300*ep*mtt^9*mWW^2*s^6*t^2 - 507990*ep^2*mtt^9*mWW^2*s^6*t^2 - 251790*ep^3*mtt^9*mWW^2*s^6*t^2 + 5804050*ep^4*mtt^9*mWW^2*s^6*t^2 + 17614730*ep^5*mtt^9*mWW^2*s^6*t^2 + 19963580*ep^6*mtt^9*mWW^2*s^6*t^2 + 8108800*ep^7*mtt^9*mWW^2*s^6*t^2 + 312724*ep*mtt^8*mWW^3*s^6*t^2 + 2197606*ep^2*mtt^8*mWW^3*s^6*t^2 + 1036568*ep^3*mtt^8*mWW^3*s^6*t^2 - 24490458*ep^4*mtt^8*mWW^3*s^6*t^2 - 73515516*ep^5*mtt^8*mWW^3*s^6*t^2 - 82496844*ep^6*mtt^8*mWW^3*s^6*t^2 - 33113120*ep^7*mtt^8*mWW^3*s^6*t^2 - 840*mtt^7*mWW^4*s^6*t^2 - 439704*ep*mtt^7*mWW^4*s^6*t^2 - 2962872*ep^2*mtt^7*mWW^4*s^6*t^2 - 1919718*ep^3*mtt^7*mWW^4*s^6*t^2 + 29085612*ep^4*mtt^7*mWW^4*s^6*t^2 + 89464382*ep^5*mtt^7*mWW^4*s^6*t^2 + 100723940*ep^6*mtt^7*mWW^4*s^6*t^2 + 40159728*ep^7*mtt^7*mWW^4*s^6*t^2 - 24*mtt^6*mWW^5*s^6*t^2 + 13874*ep*mtt^6*mWW^5*s^6*t^2 - 92444*ep^2*mtt^6*mWW^5*s^6*t^2 + 848736*ep^3*mtt^6*mWW^5*s^6*t^2 + 7402964*ep^4*mtt^6*mWW^5*s^6*t^2 + 17940418*ep^5*mtt^6*mWW^5*s^6*t^2 + 18845580*ep^6*mtt^6*mWW^5*s^6*t^2 + 7773072*ep^7*mtt^6*mWW^5*s^6*t^2 + 2816*mtt^5*mWW^6*s^6*t^2 + 501826*ep*mtt^5*mWW^6*s^6*t^2 + 3628274*ep^2*mtt^5*mWW^6*s^6*t^2 + 2068448*ep^3*mtt^5*mWW^6*s^6*t^2 - 39601610*ep^4*mtt^5*mWW^6*s^6*t^2 - 120974406*ep^5*mtt^5*mWW^6*s^6*t^2 - 136878972*ep^6*mtt^5*mWW^6*s^6*t^2 - 55437520*ep^7*mtt^5*mWW^6*s^6*t^2 - 296*mtt^4*mWW^7*s^6*t^2 - 389696*ep*mtt^4*mWW^7*s^6*t^2 - 2813828*ep^2*mtt^4*mWW^7*s^6*t^2 - 2830128*ep^3*mtt^4*mWW^7*s^6*t^2 + 24355568*ep^4*mtt^4*mWW^7*s^6*t^2 + 82207756*ep^5*mtt^4*mWW^7*s^6*t^2 + 96965544*ep^6*mtt^4*mWW^7*s^6*t^2 + 40094624*ep^7*mtt^4*mWW^7*s^6*t^2 - 4240*mtt^3*mWW^8*s^6*t^2 + 4276*ep*mtt^3*mWW^8*s^6*t^2 + 158314*ep^2*mtt^3*mWW^8*s^6*t^2 + 1064248*ep^3*mtt^3*mWW^8*s^6*t^2 + 2513198*ep^4*mtt^3*mWW^8*s^6*t^2 + 1030444*ep^5*mtt^3*mWW^8*s^6*t^2 - 2615504*ep^6*mtt^3*mWW^8*s^6*t^2 - 2024064*ep^7*mtt^3*mWW^8*s^6*t^2 + 3280*mtt^2*mWW^9*s^6*t^2 + 88842*ep*mtt^2*mWW^9*s^6*t^2 + 533954*ep^2*mtt^2*mWW^9*s^6*t^2 + 95406*ep^3*mtt^2*mWW^9*s^6*t^2 - 6331166*ep^4*mtt^2*mWW^9*s^6*t^2 - 17807276*ep^5*mtt^2*mWW^9*s^6*t^2 - 19163920*ep^6*mtt^2*mWW^9*s^6*t^2 - 7467328*ep^7*mtt^2*mWW^9*s^6*t^2 - 712*mtt*mWW^10*s^6*t^2 - 22474*ep*mtt*mWW^10*s^6*t^2 - 138550*ep^2*mtt*mWW^10*s^6*t^2 - 134460*ep^3*mtt*mWW^10*s^6*t^2 + 1097494*ep^4*mtt*mWW^10*s^6*t^2 + 3669450*ep^5*mtt*mWW^10*s^6*t^2 + 4304476*ep^6*mtt*mWW^10*s^6*t^2 + 1784224*ep^7*mtt*mWW^10*s^6*t^2 + 16*mWW^11*s^6*t^2 - 368*ep*mWW^11*s^6*t^2 - 2464*ep^2*mWW^11*s^6*t^2 + 22690*ep^3*mWW^11*s^6*t^2 + 164348*ep^4*mWW^11*s^6*t^2 + 370018*ep^5*mWW^11*s^6*t^2 + 352120*ep^6*mWW^11*s^6*t^2 + 121584*ep^7*mWW^11*s^6*t^2 + 71316*ep*mtt^8*mWW^2*s^7*t^2 + 522186*ep^2*mtt^8*mWW^2*s^7*t^2 + 260358*ep^3*mtt^8*mWW^2*s^7*t^2 - 5953094*ep^4*mtt^8*mWW^2*s^7*t^2 - 18069954*ep^5*mtt^8*mWW^2*s^7*t^2 - 20470492*ep^6*mtt^8*mWW^2*s^7*t^2 - 8305920*ep^7*mtt^8*mWW^2*s^7*t^2 - 268868*ep*mtt^7*mWW^3*s^7*t^2 - 1873690*ep^2*mtt^7*mWW^3*s^7*t^2 - 841528*ep^3*mtt^7*mWW^3*s^7*t^2 + 20988978*ep^4*mtt^7*mWW^3*s^7*t^2 + 62771332*ep^5*mtt^7*mWW^3*s^7*t^2 + 70335200*ep^6*mtt^7*mWW^3*s^7*t^2 + 28199616*ep^7*mtt^7*mWW^3*s^7*t^2 + 728*mtt^6*mWW^4*s^7*t^2 + 275018*ep*mtt^6*mWW^4*s^7*t^2 + 1774540*ep^2*mtt^6*mWW^4*s^7*t^2 + 1024134*ep^3*mtt^6*mWW^4*s^7*t^2 - 17377800*ep^4*mtt^6*mWW^4*s^7*t^2 - 52489632*ep^5*mtt^6*mWW^4*s^7*t^2 - 58459676*ep^6*mtt^6*mWW^4*s^7*t^2 - 23063776*ep^7*mtt^6*mWW^4*s^7*t^2 - 216*mtt^5*mWW^5*s^7*t^2 + 115678*ep*mtt^5*mWW^5*s^7*t^2 + 1014552*ep^2*mtt^5*mWW^5*s^7*t^2 + 251416*ep^3*mtt^5*mWW^5*s^7*t^2 - 14224680*ep^4*mtt^5*mWW^5*s^7*t^2 - 42084978*ep^5*mtt^5*mWW^5*s^7*t^2 - 47520268*ep^6*mtt^5*mWW^5*s^7*t^2 - 19510512*ep^7*mtt^5*mWW^5*s^7*t^2 - 1360*mtt^4*mWW^6*s^7*t^2 - 374818*ep*mtt^4*mWW^6*s^7*t^2 - 2686428*ep^2*mtt^4*mWW^6*s^7*t^2 - 1613536*ep^3*mtt^4*mWW^6*s^7*t^2 + 28651032*ep^4*mtt^4*mWW^6*s^7*t^2 + 87992738*ep^5*mtt^4*mWW^6*s^7*t^2 + 99698844*ep^6*mtt^4*mWW^6*s^7*t^2 + 40317200*ep^7*mtt^4*mWW^6*s^7*t^2 + 560*mtt^3*mWW^7*s^7*t^2 + 191574*ep*mtt^3*mWW^7*s^7*t^2 + 1281526*ep^2*mtt^3*mWW^7*s^7*t^2 + 1093424*ep^3*mtt^3*mWW^7*s^7*t^2 - 11530794*ep^4*mtt^3*mWW^7*s^7*t^2 - 37741438*ep^5*mtt^3*mWW^7*s^7*t^2 - 44033244*ep^6*mtt^3*mWW^7*s^7*t^2 - 18039280*ep^7*mtt^3*mWW^7*s^7*t^2 + 632*mtt^2*mWW^8*s^7*t^2 + 17788*ep*mtt^2*mWW^8*s^7*t^2 + 170278*ep^2*mtt^2*mWW^8*s^7*t^2 - 34248*ep^3*mtt^2*mWW^8*s^7*t^2 - 2559522*ep^4*mtt^2*mWW^8*s^7*t^2 - 6417932*ep^5*mtt^2*mWW^8*s^7*t^2 - 6158204*ep^6*mtt^2*mWW^8*s^7*t^2 - 2177152*ep^7*mtt^2*mWW^8*s^7*t^2 - 472*mtt*mWW^9*s^7*t^2 - 32136*ep*mtt*mWW^9*s^7*t^2 - 230152*ep^2*mtt*mWW^9*s^7*t^2 - 162852*ep^3*mtt*mWW^9*s^7*t^2 + 2231932*ep^4*mtt*mWW^9*s^7*t^2 + 6759544*ep^5*mtt*mWW^9*s^7*t^2 + 7422976*ep^6*mtt*mWW^9*s^7*t^2 + 2905664*ep^7*mtt*mWW^9*s^7*t^2 + 128*mWW^10*s^7*t^2 + 4448*ep*mWW^10*s^7*t^2 + 28148*ep^2*mWW^10*s^7*t^2 + 33392*ep^3*mWW^10*s^7*t^2 - 181892*ep^4*mWW^10*s^7*t^2 - 631360*ep^5*mWW^10*s^7*t^2 - 730656*ep^6*mWW^10*s^7*t^2 - 295120*ep^7*mWW^10*s^7*t^2 - 43596*ep*mtt^7*mWW^2*s^8*t^2 - 318990*ep^2*mtt^7*mWW^2*s^8*t^2 - 159642*ep^3*mtt^7*mWW^2*s^8*t^2 + 3631474*ep^4*mtt^7*mWW^2*s^8*t^2 + 11024062*ep^5*mtt^7*mWW^2*s^8*t^2 + 12485060*ep^6*mtt^7*mWW^2*s^8*t^2 + 5062400*ep^7*mtt^7*mWW^2*s^8*t^2 + 134284*ep*mtt^6*mWW^3*s^8*t^2 + 929180*ep^2*mtt^6*mWW^3*s^8*t^2 + 393150*ep^3*mtt^6*mWW^3*s^8*t^2 - 10497860*ep^4*mtt^6*mWW^3*s^8*t^2 - 31285786*ep^5*mtt^6*mWW^3*s^8*t^2 - 35026968*ep^6*mtt^6*mWW^3*s^8*t^2 - 14041968*ep^7*mtt^6*mWW^3*s^8*t^2 - 392*mtt^5*mWW^4*s^8*t^2 - 86120*ep*mtt^5*mWW^4*s^8*t^2 - 514612*ep^2*mtt^5*mWW^4*s^8*t^2 - 244354*ep^3*mtt^5*mWW^4*s^8*t^2 + 4964052*ep^4*mtt^5*mWW^4*s^8*t^2 + 14604938*ep^5*mtt^5*mWW^4*s^8*t^2 + 16010568*ep^6*mtt^5*mWW^4*s^8*t^2 + 6212512*ep^7*mtt^5*mWW^4*s^8*t^2 + 240*mtt^4*mWW^5*s^8*t^2 - 103036*ep*mtt^4*mWW^5*s^8*t^2 - 813680*ep^2*mtt^4*mWW^5*s^8*t^2 - 394540*ep^3*mtt^4*mWW^5*s^8*t^2 + 9738552*ep^4*mtt^4*mWW^5*s^8*t^2 + 29543768*ep^5*mtt^4*mWW^5*s^8*t^2 + 33518040*ep^6*mtt^4*mWW^5*s^8*t^2 + 13673536*ep^7*mtt^4*mWW^5*s^8*t^2 + 192*mtt^3*mWW^6*s^8*t^2 + 144760*ep*mtt^3*mWW^6*s^8*t^2 + 1017048*ep^2*mtt^3*mWW^6*s^8*t^2 + 586888*ep^3*mtt^3*mWW^6*s^8*t^2 - 10802072*ep^4*mtt^3*mWW^6*s^8*t^2 - 33052240*ep^5*mtt^3*mWW^6*s^8*t^2 - 37391248*ep^6*mtt^3*mWW^6*s^8*t^2 - 15083152*ep^7*mtt^3*mWW^6*s^8*t^2 + 16*mtt^2*mWW^7*s^8*t^2 - 36192*ep*mtt^2*mWW^7*s^8*t^2 - 211460*ep^2*mtt^2*mWW^7*s^8*t^2 - 156078*ep^3*mtt^2*mWW^7*s^8*t^2 + 1858260*ep^4*mtt^2*mWW^7*s^8*t^2 + 6069510*ep^5*mtt^2*mWW^7*s^8*t^2 + 7140520*ep^6*mtt^2*mWW^7*s^8*t^2 + 2928528*ep^7*mtt^2*mWW^7*s^8*t^2 - 120*mtt*mWW^8*s^8*t^2 - 16148*ep*mtt*mWW^8*s^8*t^2 - 133210*ep^2*mtt*mWW^8*s^8*t^2 - 82272*ep^3*mtt*mWW^8*s^8*t^2 + 1414910*ep^4*mtt*mWW^8*s^8*t^2 + 4136636*ep^5*mtt*mWW^8*s^8*t^2 + 4434028*ep^6*mtt*mWW^8*s^8*t^2 + 1708688*ep^7*mtt*mWW^8*s^8*t^2 + 64*mWW^9*s^8*t^2 + 6048*ep*mWW^9*s^8*t^2 + 43612*ep^2*mWW^9*s^8*t^2 + 33616*ep^3*mWW^9*s^8*t^2 - 404468*ep^4*mWW^9*s^8*t^2 - 1235192*ep^5*mWW^9*s^8*t^2 - 1355856*ep^6*mWW^9*s^8*t^2 - 528128*ep^7*mWW^9*s^8*t^2 + 14724*ep*mtt^6*mWW^2*s^9*t^2 + 107682*ep^2*mtt^6*mWW^2*s^9*t^2 + 54030*ep^3*mtt^6*mWW^2*s^9*t^2 - 1224686*ep^4*mtt^6*mWW^2*s^9*t^2 - 3718042*ep^5*mtt^6*mWW^2*s^9*t^2 - 4209964*ep^6*mtt^6*mWW^2*s^9*t^2 - 1706240*ep^7*mtt^6*mWW^2*s^9*t^2 - 35762*ep*mtt^5*mWW^3*s^9*t^2 - 246398*ep^2*mtt^5*mWW^3*s^9*t^2 - 97280*ep^3*mtt^5*mWW^3*s^9*t^2 + 2821750*ep^4*mtt^5*mWW^3*s^9*t^2 + 8390262*ep^5*mtt^5*mWW^3*s^9*t^2 + 9400772*ep^6*mtt^5*mWW^3*s^9*t^2 + 3775568*ep^7*mtt^5*mWW^3*s^9*t^2 + 120*mtt^4*mWW^4*s^9*t^2 + 8416*ep*mtt^4*mWW^4*s^9*t^2 + 34654*ep^2*mtt^4*mWW^4*s^9*t^2 + 2276*ep^3*mtt^4*mWW^4*s^9*t^2 - 273218*ep^4*mtt^4*mWW^4*s^9*t^2 - 695752*ep^5*mtt^4*mWW^4*s^9*t^2 - 689640*ep^6*mtt^4*mWW^4*s^9*t^2 - 234336*ep^7*mtt^4*mWW^4*s^9*t^2 - 136*mtt^3*mWW^5*s^9*t^2 + 34972*ep*mtt^3*mWW^5*s^9*t^2 + 263540*ep^2*mtt^3*mWW^5*s^9*t^2 + 131400*ep^3*mtt^3*mWW^5*s^9*t^2 - 3036916*ep^4*mtt^3*mWW^5*s^9*t^2 - 9211756*ep^5*mtt^3*mWW^5*s^9*t^2 - 10430736*ep^6*mtt^3*mWW^5*s^9*t^2 - 4234176*ep^7*mtt^3*mWW^5*s^9*t^2 + 56*mtt^2*mWW^6*s^9*t^2 - 24260*ep*mtt^2*mWW^6*s^9*t^2 - 164762*ep^2*mtt^2*mWW^6*s^9*t^2 - 79854*ep^3*mtt^2*mWW^6*s^9*t^2 + 1801342*ep^4*mtt^2*mWW^6*s^9*t^2 + 5462530*ep^5*mtt^2*mWW^6*s^9*t^2 + 6185572*ep^6*mtt^2*mWW^6*s^9*t^2 + 2499648*ep^7*mtt^2*mWW^6*s^9*t^2 - 56*mtt*mWW^7*s^9*t^2 - 1418*ep*mtt*mWW^7*s^9*t^2 - 18782*ep^2*mtt*mWW^7*s^9*t^2 - 11632*ep^3*mtt*mWW^7*s^9*t^2 + 234886*ep^4*mtt*mWW^7*s^9*t^2 + 670382*ep^5*mtt*mWW^7*s^9*t^2 + 703132*ep^6*mtt*mWW^7*s^9*t^2 + 269360*ep^7*mtt*mWW^7*s^9*t^2 + 16*mWW^8*s^9*t^2 + 3328*ep*mWW^8*s^9*t^2 + 25314*ep^2*mWW^8*s^9*t^2 + 14788*ep^3*mWW^8*s^9*t^2 - 265750*ep^4*mWW^8*s^9*t^2 - 782808*ep^5*mWW^8*s^9*t^2 - 849312*ep^6*mWW^8*s^9*t^2 - 329888*ep^7*mWW^8*s^9*t^2 - 2124*ep*mtt^5*mWW^2*s^10*t^2 - 15528*ep^2*mtt^5*mWW^2*s^10*t^2 - 7806*ep^3*mtt^5*mWW^2*s^10*t^2 + 176476*ep^4*mtt^5*mWW^2*s^10*t^2 + 535794*ep^5*mtt^5*mWW^2*s^10*t^2 + 606596*ep^6*mtt^5*mWW^2*s^10*t^2 + 245760*ep^7*mtt^5*mWW^2*s^10*t^2 + 3850*ep*mtt^4*mWW^3*s^10*t^2 + 26570*ep^2*mtt^4*mWW^3*s^10*t^2 + 9676*ep^3*mtt^4*mWW^3*s^10*t^2 - 311222*ep^4*mtt^4*mWW^3*s^10*t^2 - 925754*ep^5*mtt^4*mWW^3*s^10*t^2 - 1041176*ep^6*mtt^4*mWW^3*s^10*t^2 - 420368*ep^7*mtt^4*mWW^3*s^10*t^2 - 16*mtt^3*mWW^4*s^10*t^2 + 918*ep*mtt^3*mWW^4*s^10*t^2 + 8974*ep^2*mtt^3*mWW^4*s^10*t^2 + 5814*ep^3*mtt^3*mWW^4*s^10*t^2 - 108774*ep^4*mtt^3*mWW^4*s^10*t^2 - 335756*ep^5*mtt^3*mWW^4*s^10*t^2 - 380312*ep^6*mtt^3*mWW^4*s^10*t^2 - 153888*ep^7*mtt^3*mWW^4*s^10*t^2 + 32*mtt^2*mWW^5*s^10*t^2 - 4018*ep*mtt^2*mWW^5*s^10*t^2 - 29718*ep^2*mtt^2*mWW^5*s^10*t^2 - 12754*ep^3*mtt^2*mWW^5*s^10*t^2 + 350150*ep^4*mtt^2*mWW^5*s^10*t^2 + 1054340*ep^5*mtt^2*mWW^5*s^10*t^2 + 1192880*ep^6*mtt^2*mWW^5*s^10*t^2 + 483936*ep^7*mtt^2*mWW^5*s^10*t^2 - 16*mtt*mWW^6*s^10*t^2 + 726*ep*mtt*mWW^6*s^10*t^2 + 4210*ep^2*mtt*mWW^6*s^10*t^2 + 40*ep^3*mtt*mWW^6*s^10*t^2 - 55006*ep^4*mtt*mWW^6*s^10*t^2 - 165494*ep^5*mtt*mWW^6*s^10*t^2 - 194316*ep^6*mtt*mWW^6*s^10*t^2 - 81696*ep^7*mtt*mWW^6*s^10*t^2 + 648*ep*mWW^7*s^10*t^2 + 5300*ep^2*mWW^7*s^10*t^2 + 2918*ep^3*mWW^7*s^10*t^2 - 60456*ep^4*mWW^7*s^10*t^2 - 180794*ep^5*mWW^7*s^10*t^2 - 200568*ep^6*mWW^7*s^10*t^2 - 79888*ep^7*mWW^7*s^10*t^2 - 4*ep*mtt^3*mWW^3*s^11*t^2 - 24*ep^2*mtt^3*mWW^3*s^11*t^2 + 12*ep^3*mtt^3*mWW^3*s^11*t^2 + 336*ep^4*mtt^3*mWW^3*s^11*t^2 + 816*ep^5*mtt^3*mWW^3*s^11*t^2 + 768*ep^6*mtt^3*mWW^3*s^11*t^2 + 256*ep^7*mtt^3*mWW^3*s^11*t^2 + 8*ep*mtt^2*mWW^4*s^11*t^2 + 80*ep^2*mtt^2*mWW^4*s^11*t^2 + 296*ep^3*mtt^2*mWW^4*s^11*t^2 + 512*ep^4*mtt^2*mWW^4*s^11*t^2 + 416*ep^5*mtt^2*mWW^4*s^11*t^2 + 128*ep^6*mtt^2*mWW^4*s^11*t^2 - 4*ep*mtt*mWW^5*s^11*t^2 - 64*ep^2*mtt*mWW^5*s^11*t^2 - 388*ep^3*mtt*mWW^5*s^11*t^2 - 1144*ep^4*mtt*mWW^5*s^11*t^2 - 1744*ep^5*mtt*mWW^5*s^11*t^2 - 1312*ep^6*mtt*mWW^5*s^11*t^2 - 384*ep^7*mtt*mWW^5*s^11*t^2 + 8*ep^2*mWW^6*s^11*t^2 + 80*ep^3*mWW^6*s^11*t^2 + 296*ep^4*mWW^6*s^11*t^2 + 512*ep^5*mWW^6*s^11*t^2 + 416*ep^6*mWW^6*s^11*t^2 + 128*ep^7*mWW^6*s^11*t^2 + 6*ep*mtt^13*mWW^3*t^3 - 18*ep^2*mtt^13*mWW^3*t^3 - 666*ep^3*mtt^13*mWW^3*t^3 - 3498*ep^4*mtt^13*mWW^3*t^3 - 7896*ep^5*mtt^13*mWW^3*t^3 - 8328*ep^6*mtt^13*mWW^3*t^3 - 3360*ep^7*mtt^13*mWW^3*t^3 + 60*ep*mtt^12*mWW^4*t^3 + 1284*ep^2*mtt^12*mWW^4*t^3 + 9780*ep^3*mtt^12*mWW^4*t^3 + 35796*ep^4*mtt^12*mWW^4*t^3 + 68400*ep^5*mtt^12*mWW^4*t^3 + 65808*ep^6*mtt^12*mWW^4*t^3 + 25152*ep^7*mtt^12*mWW^4*t^3 - 372*ep*mtt^11*mWW^5*t^3 - 5820*ep^2*mtt^11*mWW^5*t^3 - 36612*ep^3*mtt^11*mWW^5*t^3 - 118596*ep^4*mtt^11*mWW^5*t^3 - 209136*ep^5*mtt^11*mWW^5*t^3 - 190800*ep^6*mtt^11*mWW^5*t^3 - 70464*ep^7*mtt^11*mWW^5*t^3 + 660*ep*mtt^10*mWW^6*t^3 + 9276*ep^2*mtt^10*mWW^6*t^3 + 53220*ep^3*mtt^10*mWW^6*t^3 + 160164*ep^4*mtt^10*mWW^6*t^3 + 267120*ep^5*mtt^10*mWW^6*t^3 + 234192*ep^6*mtt^10*mWW^6*t^3 + 84288*ep^7*mtt^10*mWW^6*t^3 - 264*ep*mtt^9*mWW^7*t^3 - 3072*ep^2*mtt^9*mWW^7*t^3 - 14232*ep^3*mtt^9*mWW^7*t^3 - 34296*ep^4*mtt^9*mWW^7*t^3 - 46368*ep^5*mtt^9*mWW^7*t^3 - 34272*ep^6*mtt^9*mWW^7*t^3 - 11136*ep^7*mtt^9*mWW^7*t^3 - 516*ep*mtt^8*mWW^8*t^3 - 7692*ep^2*mtt^8*mWW^8*t^3 - 46404*ep^3*mtt^8*mWW^8*t^3 - 145092*ep^4*mtt^8*mWW^8*t^3 - 248304*ep^5*mtt^8*mWW^8*t^3 - 220752*ep^6*mtt^8*mWW^8*t^3 - 79680*ep^7*mtt^8*mWW^8*t^3 + 660*ep*mtt^7*mWW^9*t^3 + 9276*ep^2*mtt^7*mWW^9*t^3 + 53220*ep^3*mtt^7*mWW^9*t^3 + 160164*ep^4*mtt^7*mWW^9*t^3 + 267120*ep^5*mtt^7*mWW^9*t^3 + 234192*ep^6*mtt^7*mWW^9*t^3 + 84288*ep^7*mtt^7*mWW^9*t^3 - 228*ep*mtt^6*mWW^10*t^3 - 3180*ep^2*mtt^6*mWW^10*t^3 - 18228*ep^3*mtt^6*mWW^10*t^3 - 55284*ep^4*mtt^6*mWW^10*t^3 - 93744*ep^5*mtt^6*mWW^10*t^3 - 84240*ep^6*mtt^6*mWW^10*t^3 - 31296*ep^7*mtt^6*mWW^10*t^3 - 30*ep*mtt^5*mWW^11*t^3 - 366*ep^2*mtt^5*mWW^11*t^3 - 1710*ep^3*mtt^5*mWW^11*t^3 - 3774*ep^4*mtt^5*mWW^11*t^3 - 3720*ep^5*mtt^5*mWW^11*t^3 - 792*ep^6*mtt^5*mWW^11*t^3 + 672*ep^7*mtt^5*mWW^11*t^3 + 24*ep*mtt^4*mWW^12*t^3 + 312*ep^2*mtt^4*mWW^12*t^3 + 1632*ep^3*mtt^4*mWW^12*t^3 + 4416*ep^4*mtt^4*mWW^12*t^3 + 6528*ep^5*mtt^4*mWW^12*t^3 + 4992*ep^6*mtt^4*mWW^12*t^3 + 1536*ep^7*mtt^4*mWW^12*t^3 + 18*ep^2*mtt^14*mWW*s*t^3 + 192*ep^3*mtt^14*mWW*s*t^3 + 774*ep^4*mtt^14*mWW*s*t^3 + 1488*ep^5*mtt^14*mWW*s*t^3 + 1368*ep^6*mtt^14*mWW*s*t^3 + 480*ep^7*mtt^14*mWW*s*t^3 + 144*ep*mtt^13*mWW^2*s*t^3 + 930*ep^2*mtt^13*mWW^2*s*t^3 - 288*ep^3*mtt^13*mWW^2*s*t^3 - 14294*ep^4*mtt^13*mWW^2*s*t^3 - 39572*ep^5*mtt^13*mWW^2*s*t^3 - 42736*ep^6*mtt^13*mWW^2*s*t^3 - 16384*ep^7*mtt^13*mWW^2*s*t^3 - 982*ep*mtt^12*mWW^3*s*t^3 - 6340*ep^2*mtt^12*mWW^3*s*t^3 + 4974*ep^3*mtt^12*mWW^3*s*t^3 + 124288*ep^4*mtt^12*mWW^3*s*t^3 + 352892*ep^5*mtt^12*mWW^3*s*t^3 + 399096*ep^6*mtt^12*mWW^3*s*t^3 + 161312*ep^7*mtt^12*mWW^3*s*t^3 - 8*mtt^11*mWW^4*s*t^3 + 1018*ep*mtt^11*mWW^4*s*t^3 - 2190*ep^2*mtt^11*mWW^4*s*t^3 - 111384*ep^3*mtt^11*mWW^4*s*t^3 - 611374*ep^4*mtt^11*mWW^4*s*t^3 - 1406554*ep^5*mtt^11*mWW^4*s*t^3 - 1483380*ep^6*mtt^11*mWW^4*s*t^3 - 585648*ep^7*mtt^11*mWW^4*s*t^3 - 80*mtt^10*mWW^5*s*t^3 + 2152*ep*mtt^10*mWW^5*s*t^3 + 53594*ep^2*mtt^10*mWW^5*s*t^3 + 408498*ep^3*mtt^10*mWW^5*s*t^3 + 1494050*ep^4*mtt^10*mWW^5*s*t^3 + 2857518*ep^5*mtt^10*mWW^5*s*t^3 + 2737516*ep^6*mtt^10*mWW^5*s*t^3 + 1028432*ep^7*mtt^10*mWW^5*s*t^3 + 488*mtt^9*mWW^6*s*t^3 - 1284*ep*mtt^9*mWW^6*s*t^3 - 70766*ep^2*mtt^9*mWW^6*s*t^3 - 489078*ep^3*mtt^9*mWW^6*s*t^3 - 1563726*ep^4*mtt^9*mWW^6*s*t^3 - 2663974*ep^5*mtt^9*mWW^6*s*t^3 - 2343948*ep^6*mtt^9*mWW^6*s*t^3 - 836432*ep^7*mtt^9*mWW^6*s*t^3 - 960*mtt^8*mWW^7*s*t^3 - 10084*ep*mtt^8*mWW^7*s*t^3 - 39774*ep^2*mtt^8*mWW^7*s*t^3 - 77522*ep^3*mtt^8*mWW^7*s*t^3 - 92246*ep^4*mtt^8*mWW^7*s*t^3 - 90418*ep^5*mtt^8*mWW^7*s*t^3 - 60820*ep^6*mtt^8*mWW^7*s*t^3 - 7856*ep^7*mtt^8*mWW^7*s*t^3 + 840*mtt^7*mWW^8*s*t^3 + 16712*ep*mtt^7*mWW^8*s*t^3 + 137050*ep^2*mtt^7*mWW^8*s*t^3 + 601970*ep^3*mtt^7*mWW^8*s*t^3 + 1530250*ep^4*mtt^7*mWW^8*s*t^3 + 2245454*ep^5*mtt^7*mWW^8*s*t^3 + 1749196*ep^6*mtt^7*mWW^8*s*t^3 + 550608*ep^7*mtt^7*mWW^8*s*t^3 - 272*mtt^6*mWW^9*s*t^3 - 7568*ep*mtt^6*mWW^9*s*t^3 - 71880*ep^2*mtt^6*mWW^9*s*t^3 - 334306*ep^3*mtt^6*mWW^9*s*t^3 - 854116*ep^4*mtt^6*mWW^9*s*t^3 - 1217486*ep^5*mtt^6*mWW^9*s*t^3 - 900180*ep^6*mtt^6*mWW^9*s*t^3 - 265072*ep^7*mtt^6*mWW^9*s*t^3 - 40*mtt^5*mWW^10*s*t^3 - 2172*ep*mtt^5*mWW^10*s*t^3 - 24604*ep^2*mtt^5*mWW^10*s*t^3 - 125538*ep^3*mtt^5*mWW^10*s*t^3 - 348420*ep^4*mtt^5*mWW^10*s*t^3 - 552638*ep^5*mtt^5*mWW^10*s*t^3 - 474676*ep^6*mtt^5*mWW^10*s*t^3 - 170992*ep^7*mtt^5*mWW^10*s*t^3 + 32*mtt^4*mWW^11*s*t^3 + 2394*ep*mtt^4*mWW^11*s*t^3 + 28458*ep^2*mtt^4*mWW^11*s*t^3 + 147436*ep^3*mtt^4*mWW^11*s*t^3 + 407582*ep^4*mtt^4*mWW^11*s*t^3 + 631566*ep^5*mtt^4*mWW^11*s*t^3 + 520460*ep^6*mtt^4*mWW^11*s*t^3 + 177872*ep^7*mtt^4*mWW^11*s*t^3 - 210*ep*mtt^3*mWW^12*s*t^3 - 2916*ep^2*mtt^3*mWW^12*s*t^3 - 16610*ep^3*mtt^3*mWW^12*s*t^3 - 50100*ep^4*mtt^3*mWW^12*s*t^3 - 84860*ep^5*mtt^3*mWW^12*s*t^3 - 76584*ep^6*mtt^3*mWW^12*s*t^3 - 28640*ep^7*mtt^3*mWW^12*s*t^3 - 120*ep*mtt^2*mWW^13*s*t^3 - 1580*ep^2*mtt^2*mWW^13*s*t^3 - 8344*ep^3*mtt^2*mWW^13*s*t^3 - 22668*ep^4*mtt^2*mWW^13*s*t^3 - 33416*ep^5*mtt^2*mWW^13*s*t^3 - 25312*ep^6*mtt^2*mWW^13*s*t^3 - 7680*ep^7*mtt^2*mWW^13*s*t^3 + 2016*ep*mtt^13*mWW*s^2*t^3 + 13602*ep^2*mtt^13*mWW*s^2*t^3 + 5202*ep^3*mtt^13*mWW*s^2*t^3 - 150154*ep^4*mtt^13*mWW*s^2*t^3 - 438126*ep^5*mtt^13*mWW*s^2*t^3 - 482540*ep^6*mtt^13*mWW*s^2*t^3 - 190800*ep^7*mtt^13*mWW*s^2*t^3 - 11796*ep*mtt^12*mWW^2*s^2*t^3 - 81603*ep^2*mtt^12*mWW^2*s^2*t^3 - 51985*ep^3*mtt^12*mWW^2*s^2*t^3 + 808929*ep^4*mtt^12*mWW^2*s^2*t^3 + 2467441*ep^5*mtt^12*mWW^2*s^2*t^3 + 2760110*ep^6*mtt^12*mWW^2*s^2*t^3 + 1095896*ep^7*mtt^12*mWW^2*s^2*t^3 + 23590*ep*mtt^11*mWW^3*s^2*t^3 + 170102*ep^2*mtt^11*mWW^3*s^2*t^3 + 157452*ep^3*mtt^11*mWW^3*s^2*t^3 - 1562646*ep^4*mtt^11*mWW^3*s^2*t^3 - 5182558*ep^5*mtt^11*mWW^3*s^2*t^3 - 6060012*ep^6*mtt^11*mWW^3*s^2*t^3 - 2472208*ep^7*mtt^11*mWW^3*s^2*t^3 + 88*mtt^10*mWW^4*s^2*t^3 - 2138*ep*mtt^10*mWW^4*s^2*t^3 + 1015*ep^2*mtt^10*mWW^4*s^2*t^3 + 218321*ep^3*mtt^10*mWW^4*s^2*t^3 + 1470331*ep^4*mtt^10*mWW^4*s^2*t^3 + 3903741*ep^5*mtt^10*mWW^4*s^2*t^3 + 4517370*ep^6*mtt^10*mWW^4*s^2*t^3 + 1868280*ep^7*mtt^10*mWW^4*s^2*t^3 + 920*mtt^9*mWW^5*s^2*t^3 - 40590*ep*mtt^9*mWW^5*s^2*t^3 - 440758*ep^2*mtt^9*mWW^5*s^2*t^3 - 1469300*ep^3*mtt^9*mWW^5*s^2*t^3 - 1691178*ep^4*mtt^9*mWW^5*s^2*t^3 + 512574*ep^5*mtt^9*mWW^5*s^2*t^3 + 2379700*ep^6*mtt^9*mWW^5*s^2*t^3 + 1291984*ep^7*mtt^9*mWW^5*s^2*t^3 - 5000*mtt^8*mWW^6*s^2*t^3 - 4150*ep*mtt^8*mWW^6*s^2*t^3 + 299998*ep^2*mtt^8*mWW^6*s^2*t^3 + 1530734*ep^3*mtt^8*mWW^6*s^2*t^3 + 2548610*ep^4*mtt^8*mWW^6*s^2*t^3 + 451664*ep^5*mtt^8*mWW^6*s^2*t^3 - 2471272*ep^6*mtt^8*mWW^6*s^2*t^3 - 1620768*ep^7*mtt^8*mWW^6*s^2*t^3 + 8088*mtt^7*mWW^7*s^2*t^3 + 115198*ep*mtt^7*mWW^7*s^2*t^3 + 579954*ep^2*mtt^7*mWW^7*s^2*t^3 + 1065006*ep^3*mtt^7*mWW^7*s^2*t^3 - 296910*ep^4*mtt^7*mWW^7*s^2*t^3 - 3581832*ep^5*mtt^7*mWW^7*s^2*t^3 - 4541888*ep^6*mtt^7*mWW^7*s^2*t^3 - 1944480*ep^7*mtt^7*mWW^7*s^2*t^3 - 3992*mtt^6*mWW^8*s^2*t^3 - 105154*ep*mtt^6*mWW^8*s^2*t^3 - 826930*ep^2*mtt^6*mWW^8*s^2*t^3 - 2754214*ep^3*mtt^6*mWW^8*s^2*t^3 - 3865846*ep^4*mtt^6*mWW^8*s^2*t^3 - 691704*ep^5*mtt^6*mWW^8*s^2*t^3 + 3309216*ep^6*mtt^6*mWW^8*s^2*t^3 + 2277472*ep^7*mtt^6*mWW^8*s^2*t^3 - 2040*mtt^5*mWW^9*s^2*t^3 - 6410*ep*mtt^5*mWW^9*s^2*t^3 + 140532*ep^2*mtt^5*mWW^9*s^2*t^3 + 1121008*ep^3*mtt^5*mWW^9*s^2*t^3 + 3317984*ep^4*mtt^5*mWW^9*s^2*t^3 + 4588130*ep^5*mtt^5*mWW^9*s^2*t^3 + 2829940*ep^6*mtt^5*mWW^9*s^2*t^3 + 558032*ep^7*mtt^5*mWW^9*s^2*t^3 + 2408*mtt^4*mWW^10*s^2*t^3 + 43122*ep*mtt^4*mWW^10*s^2*t^3 + 265161*ep^2*mtt^4*mWW^10*s^2*t^3 + 662947*ep^3*mtt^4*mWW^10*s^2*t^3 + 399569*ep^4*mtt^4*mWW^10*s^2*t^3 - 1058641*ep^5*mtt^4*mWW^10*s^2*t^3 - 1859862*ep^6*mtt^4*mWW^10*s^2*t^3 - 858872*ep^7*mtt^4*mWW^10*s^2*t^3 - 312*mtt^3*mWW^11*s^2*t^3 - 12524*ep*mtt^3*mWW^11*s^2*t^3 - 128112*ep^2*mtt^3*mWW^11*s^2*t^3 - 581874*ep^3*mtt^3*mWW^11*s^2*t^3 - 1356020*ep^4*mtt^3*mWW^11*s^2*t^3 - 1657770*ep^5*mtt^3*mWW^11*s^2*t^3 - 981940*ep^6*mtt^3*mWW^11*s^2*t^3 - 208720*ep^7*mtt^3*mWW^11*s^2*t^3 - 160*mtt^2*mWW^12*s^2*t^3 - 1420*ep*mtt^2*mWW^12*s^2*t^3 + 3867*ep^2*mtt^2*mWW^12*s^2*t^3 + 81141*ep^3*mtt^2*mWW^12*s^2*t^3 + 338267*ep^4*mtt^2*mWW^12*s^2*t^3 + 633699*ep^5*mtt^2*mWW^12*s^2*t^3 + 563286*ep^6*mtt^2*mWW^12*s^2*t^3 + 193256*ep^7*mtt^2*mWW^12*s^2*t^3 + 256*ep*mtt*mWW^13*s^2*t^3 + 3176*ep^2*mtt*mWW^13*s^2*t^3 + 15594*ep^3*mtt*mWW^13*s^2*t^3 + 39148*ep^4*mtt*mWW^13*s^2*t^3 + 53470*ep^5*mtt*mWW^13*s^2*t^3 + 37924*ep^6*mtt*mWW^13*s^2*t^3 + 10928*ep^7*mtt*mWW^13*s^2*t^3 - 4*ep^2*mWW^14*s^2*t^3 - 32*ep^3*mWW^14*s^2*t^3 - 84*ep^4*mWW^14*s^2*t^3 - 88*ep^5*mWW^14*s^2*t^3 - 32*ep^6*mWW^14*s^2*t^3 - 16128*ep*mtt^12*mWW*s^3*t^3 - 109464*ep^2*mtt^12*mWW*s^3*t^3 - 48528*ep^3*mtt^12*mWW*s^3*t^3 + 1173368*ep^4*mtt^12*mWW*s^3*t^3 + 3451440*ep^5*mtt^12*mWW*s^3*t^3 + 3811072*ep^6*mtt^12*mWW*s^3*t^3 + 1509120*ep^7*mtt^12*mWW*s^3*t^3 + 65460*ep*mtt^11*mWW^2*s^3*t^3 + 449055*ep^2*mtt^11*mWW^2*s^3*t^3 + 327245*ep^3*mtt^11*mWW^2*s^3*t^3 - 4149229*ep^4*mtt^11*mWW^2*s^3*t^3 - 12812973*ep^5*mtt^11*mWW^2*s^3*t^3 - 14353678*ep^6*mtt^11*mWW^2*s^3*t^3 - 5695096*ep^7*mtt^11*mWW^2*s^3*t^3 - 33942*ep*mtt^10*mWW^3*s^3*t^3 - 252551*ep^2*mtt^10*mWW^3*s^3*t^3 - 686921*ep^3*mtt^10*mWW^3*s^3*t^3 - 133071*ep^4*mtt^10*mWW^3*s^3*t^3 + 2661303*ep^5*mtt^10*mWW^3*s^3*t^3 + 4284814*ep^6*mtt^10*mWW^3*s^3*t^3 + 1920520*ep^7*mtt^10*mWW^3*s^3*t^3 - 512*mtt^9*mWW^4*s^3*t^3 - 235484*ep*mtt^9*mWW^4*s^3*t^3 - 1679814*ep^2*mtt^9*mWW^4*s^3*t^3 - 933058*ep^3*mtt^9*mWW^4*s^3*t^3 + 17409186*ep^4*mtt^9*mWW^4*s^3*t^3 + 51751698*ep^5*mtt^9*mWW^4*s^3*t^3 + 57146200*ep^6*mtt^9*mWW^4*s^3*t^3 + 22714352*ep^7*mtt^9*mWW^4*s^3*t^3 - 2352*mtt^8*mWW^5*s^3*t^3 + 414892*ep*mtt^8*mWW^5*s^3*t^3 + 3346808*ep^2*mtt^8*mWW^5*s^3*t^3 + 4923702*ep^3*mtt^8*mWW^5*s^3*t^3 - 21308140*ep^4*mtt^8*mWW^5*s^3*t^3 - 80917026*ep^5*mtt^8*mWW^5*s^3*t^3 - 97803532*ep^6*mtt^8*mWW^5*s^3*t^3 - 40853008*ep^7*mtt^8*mWW^5*s^3*t^3 + 13888*mtt^7*mWW^6*s^3*t^3 - 3152*ep*mtt^7*mWW^6*s^3*t^3 - 949628*ep^2*mtt^7*mWW^6*s^3*t^3 - 4549212*ep^3*mtt^7*mWW^6*s^3*t^3 - 5412916*ep^4*mtt^7*mWW^6*s^3*t^3 + 7724460*ep^5*mtt^7*mWW^6*s^3*t^3 + 20457920*ep^6*mtt^7*mWW^6*s^3*t^3 + 11067008*ep^7*mtt^7*mWW^6*s^3*t^3 - 18224*mtt^6*mWW^7*s^3*t^3 - 492320*ep*mtt^6*mWW^7*s^3*t^3 - 2929334*ep^2*mtt^6*mWW^7*s^3*t^3 - 2606554*ep^3*mtt^6*mWW^7*s^3*t^3 + 22011618*ep^4*mtt^6*mWW^7*s^3*t^3 + 69431978*ep^5*mtt^6*mWW^7*s^3*t^3 + 77948748*ep^6*mtt^6*mWW^7*s^3*t^3 + 31328208*ep^7*mtt^6*mWW^7*s^3*t^3 - 192*mtt^5*mWW^8*s^3*t^3 + 293776*ep*mtt^5*mWW^8*s^3*t^3 + 2655418*ep^2*mtt^5*mWW^8*s^3*t^3 + 6706630*ep^3*mtt^5*mWW^8*s^3*t^3 - 3094054*ep^4*mtt^5*mWW^8*s^3*t^3 - 37422142*ep^5*mtt^5*mWW^8*s^3*t^3 - 54446772*ep^6*mtt^5*mWW^8*s^3*t^3 - 25063792*ep^7*mtt^5*mWW^8*s^3*t^3 + 16624*mtt^4*mWW^9*s^3*t^3 + 139372*ep*mtt^4*mWW^9*s^3*t^3 - 5488*ep^2*mtt^4*mWW^9*s^3*t^3 - 3522220*ep^3*mtt^4*mWW^9*s^3*t^3 - 13732128*ep^4*mtt^4*mWW^9*s^3*t^3 - 21887416*ep^5*mtt^4*mWW^9*s^3*t^3 - 15502008*ep^6*mtt^4*mWW^9*s^3*t^3 - 3906272*ep^7*mtt^4*mWW^9*s^3*t^3 - 11072*mtt^3*mWW^10*s^3*t^3 - 166164*ep*mtt^3*mWW^10*s^3*t^3 - 721251*ep^2*mtt^3*mWW^10*s^3*t^3 + 30767*ep^3*mtt^3*mWW^10*s^3*t^3 + 7819265*ep^4*mtt^3*mWW^10*s^3*t^3 + 21156673*ep^5*mtt^3*mWW^10*s^3*t^3 + 22654382*ep^6*mtt^3*mWW^10*s^3*t^3 + 8861048*ep^7*mtt^3*mWW^10*s^3*t^3 + 1392*mtt^2*mWW^11*s^3*t^3 + 27478*ep*mtt^2*mWW^11*s^3*t^3 + 178773*ep^2*mtt^2*mWW^11*s^3*t^3 + 448731*ep^3*mtt^2*mWW^11*s^3*t^3 + 23205*ep^4*mtt^2*mWW^11*s^3*t^3 - 1841993*ep^5*mtt^2*mWW^11*s^3*t^3 - 2990314*ep^6*mtt^2*mWW^11*s^3*t^3 - 1465368*ep^7*mtt^2*mWW^11*s^3*t^3 + 448*mtt*mWW^12*s^3*t^3 + 6268*ep*mtt*mWW^12*s^3*t^3 + 17804*ep^2*mtt*mWW^12*s^3*t^3 - 90468*ep^3*mtt*mWW^12*s^3*t^3 - 610460*ep^4*mtt*mWW^12*s^3*t^3 - 1305428*ep^5*mtt*mWW^12*s^3*t^3 - 1216644*ep^6*mtt*mWW^12*s^3*t^3 - 420352*ep^7*mtt*mWW^12*s^3*t^3 - 56*ep*mWW^13*s^3*t^3 - 328*ep^2*mWW^13*s^3*t^3 - 114*ep^3*mWW^13*s^3*t^3 + 3356*ep^4*mWW^13*s^3*t^3 + 9426*ep^5*mWW^13*s^3*t^3 + 9812*ep^6*mWW^13*s^3*t^3 + 3632*ep^7*mWW^13*s^3*t^3 + 56448*ep*mtt^11*mWW*s^4*t^3 + 383880*ep^2*mtt^11*mWW*s^4*t^3 + 177912*ep^3*mtt^11*mWW*s^4*t^3 - 4074280*ep^4*mtt^11*mWW*s^4*t^3 - 12017544*ep^5*mtt^11*mWW*s^4*t^3 - 13281296*ep^6*mtt^11*mWW*s^4*t^3 - 5261760*ep^7*mtt^11*mWW*s^4*t^3 - 153636*ep*mtt^10*mWW^2*s^4*t^3 - 1035873*ep^2*mtt^10*mWW^2*s^4*t^3 - 861451*ep^3*mtt^10*mWW^2*s^4*t^3 + 8718019*ep^4*mtt^10*mWW^2*s^4*t^3 + 27336371*ep^5*mtt^10*mWW^2*s^4*t^3 + 30639314*ep^6*mtt^10*mWW^2*s^4*t^3 + 12115880*ep^7*mtt^10*mWW^2*s^4*t^3 - 191062*ep*mtt^9*mWW^3*s^4*t^3 - 1340544*ep^2*mtt^9*mWW^3*s^4*t^3 + 902814*ep^3*mtt^9*mWW^3*s^4*t^3 + 23370416*ep^4*mtt^9*mWW^3*s^4*t^3 + 62151028*ep^5*mtt^9*mWW^3*s^4*t^3 + 66412140*ep^6*mtt^9*mWW^3*s^4*t^3 + 26106272*ep^7*mtt^9*mWW^3*s^4*t^3 + 1648*mtt^8*mWW^4*s^4*t^3 + 1134828*ep*mtt^8*mWW^4*s^4*t^3 + 8004579*ep^2*mtt^8*mWW^4*s^4*t^3 + 3993947*ep^3*mtt^8*mWW^4*s^4*t^3 - 87300065*ep^4*mtt^8*mWW^4*s^4*t^3 - 261218783*ep^5*mtt^8*mWW^4*s^4*t^3 - 291453026*ep^6*mtt^8*mWW^4*s^4*t^3 - 116468232*ep^7*mtt^8*mWW^4*s^4*t^3 + 1560*mtt^7*mWW^5*s^4*t^3 - 1267550*ep*mtt^7*mWW^5*s^4*t^3 - 9531712*ep^2*mtt^7*mWW^5*s^4*t^3 - 11245768*ep^3*mtt^7*mWW^5*s^4*t^3 + 73877004*ep^4*mtt^7*mWW^5*s^4*t^3 + 257912462*ep^5*mtt^7*mWW^5*s^4*t^3 + 305467012*ep^6*mtt^7*mWW^5*s^4*t^3 + 126259216*ep^7*mtt^7*mWW^5*s^4*t^3 - 17864*mtt^6*mWW^6*s^4*t^3 - 184218*ep*mtt^6*mWW^6*s^4*t^3 - 45000*ep^2*mtt^6*mWW^6*s^4*t^3 + 7733524*ep^3*mtt^6*mWW^6*s^4*t^3 + 32908860*ep^4*mtt^6*mWW^6*s^4*t^3 + 52322990*ep^5*mtt^6*mWW^6*s^4*t^3 + 34851532*ep^6*mtt^6*mWW^6*s^4*t^3 + 8054672*ep^7*mtt^6*mWW^6*s^4*t^3 + 21040*mtt^5*mWW^7*s^4*t^3 + 1216748*ep*mtt^5*mWW^7*s^4*t^3 + 8013834*ep^2*mtt^5*mWW^7*s^4*t^3 + 4869042*ep^3*mtt^5*mWW^7*s^4*t^3 - 80048598*ep^4*mtt^5*mWW^7*s^4*t^3 - 243118502*ep^5*mtt^5*mWW^7*s^4*t^3 - 272516020*ep^6*mtt^5*mWW^7*s^4*t^3 - 109375536*ep^7*mtt^5*mWW^7*s^4*t^3 + 5984*mtt^4*mWW^8*s^4*t^3 - 574922*ep*mtt^4*mWW^8*s^4*t^3 - 5015276*ep^2*mtt^4*mWW^8*s^4*t^3 - 9576176*ep^3*mtt^4*mWW^8*s^4*t^3 + 23834072*ep^4*mtt^4*mWW^8*s^4*t^3 + 112202746*ep^5*mtt^4*mWW^8*s^4*t^3 + 146013796*ep^6*mtt^4*mWW^8*s^4*t^3 + 64060080*ep^7*mtt^4*mWW^8*s^4*t^3 - 23336*mtt^3*mWW^9*s^4*t^3 - 210126*ep*mtt^3*mWW^9*s^4*t^3 - 145272*ep^2*mtt^3*mWW^9*s^4*t^3 + 4793192*ep^3*mtt^3*mWW^9*s^4*t^3 + 20244028*ep^4*mtt^3*mWW^9*s^4*t^3 + 32801494*ep^5*mtt^3*mWW^9*s^4*t^3 + 22753716*ep^6*mtt^3*mWW^9*s^4*t^3 + 5347472*ep^7*mtt^3*mWW^9*s^4*t^3 + 12760*mtt^2*mWW^10*s^4*t^3 + 203558*ep*mtt^2*mWW^10*s^4*t^3 + 857845*ep^2*mtt^2*mWW^10*s^4*t^3 - 694581*ep^3*mtt^2*mWW^10*s^4*t^3 - 12825899*ep^4*mtt^2*mWW^10*s^4*t^3 - 32527077*ep^5*mtt^2*mWW^10*s^4*t^3 - 33805542*ep^6*mtt^2*mWW^10*s^4*t^3 - 12912536*ep^7*mtt^2*mWW^10*s^4*t^3 - 1568*mtt*mWW^11*s^4*t^3 - 26266*ep*mtt*mWW^11*s^4*t^3 - 131642*ep^2*mtt*mWW^11*s^4*t^3 - 131112*ep^3*mtt*mWW^11*s^4*t^3 + 937894*ep^4*mtt*mWW^11*s^4*t^3 + 3326310*ep^5*mtt*mWW^11*s^4*t^3 + 4112640*ep^6*mtt*mWW^11*s^4*t^3 + 1787440*ep^7*mtt*mWW^11*s^4*t^3 - 224*mWW^12*s^4*t^3 - 3802*ep*mWW^12*s^4*t^3 - 14819*ep^2*mWW^12*s^4*t^3 + 38657*ep^3*mWW^12*s^4*t^3 + 358549*ep^4*mWW^12*s^4*t^3 + 828505*ep^5*mWW^12*s^4*t^3 + 805734*ep^6*mWW^12*s^4*t^3 + 287032*ep^7*mWW^12*s^4*t^3 - 112896*ep*mtt^10*mWW*s^5*t^3 - 768516*ep^2*mtt^10*mWW*s^5*t^3 - 363888*ep^3*mtt^10*mWW*s^5*t^3 + 8116052*ep^4*mtt^10*mWW*s^5*t^3 + 23972592*ep^5*mtt^10*mWW*s^5*t^3 + 26505136*ep^6*mtt^10*mWW*s^5*t^3 + 10503360*ep^7*mtt^10*mWW*s^5*t^3 + 189588*ep*mtt^9*mWW^2*s^5*t^3 + 1237671*ep^2*mtt^9*mWW^2*s^5*t^3 + 1244009*ep^3*mtt^9*mWW^2*s^5*t^3 - 8673285*ep^4*mtt^9*mWW^2*s^5*t^3 - 28136417*ep^5*mtt^9*mWW^2*s^5*t^3 - 31590070*ep^6*mtt^9*mWW^2*s^5*t^3 - 12404056*ep^7*mtt^9*mWW^2*s^5*t^3 + 715606*ep*mtt^8*mWW^3*s^5*t^3 + 5055685*ep^2*mtt^8*mWW^3*s^5*t^3 + 64703*ep^3*mtt^8*mWW^3*s^5*t^3 - 69232615*ep^4*mtt^8*mWW^3*s^5*t^3 - 195542437*ep^5*mtt^8*mWW^3*s^5*t^3 - 214053806*ep^6*mtt^8*mWW^3*s^5*t^3 - 84883096*ep^7*mtt^8*mWW^3*s^5*t^3 - 3080*mtt^7*mWW^4*s^5*t^3 - 2235050*ep*mtt^7*mWW^4*s^5*t^3 - 15630522*ep^2*mtt^7*mWW^4*s^5*t^3 - 7916444*ep^3*mtt^7*mWW^4*s^5*t^3 + 169233918*ep^4*mtt^7*mWW^4*s^5*t^3 + 507498110*ep^5*mtt^7*mWW^4*s^5*t^3 + 566807220*ep^6*mtt^7*mWW^4*s^5*t^3 + 226356144*ep^7*mtt^7*mWW^4*s^5*t^3 + 1928*mtt^6*mWW^5*s^5*t^3 + 1723340*ep*mtt^6*mWW^5*s^5*t^3 + 12404176*ep^2*mtt^6*mWW^5*s^5*t^3 + 13996070*ep^3*mtt^6*mWW^5*s^5*t^3 - 96350628*ep^4*mtt^6*mWW^5*s^5*t^3 - 332688458*ep^5*mtt^6*mWW^5*s^5*t^3 - 392438628*ep^6*mtt^6*mWW^5*s^5*t^3 - 161559824*ep^7*mtt^6*mWW^5*s^5*t^3 + 11832*mtt^5*mWW^6*s^5*t^3 + 748588*ep*mtt^5*mWW^6*s^5*t^3 + 4572126*ep^2*mtt^5*mWW^6*s^5*t^3 - 5232960*ep^3*mtt^5*mWW^6*s^5*t^3 - 84180266*ep^4*mtt^5*mWW^6*s^5*t^3 - 206987264*ep^5*mtt^5*mWW^6*s^5*t^3 - 207577896*ep^6*mtt^5*mWW^6*s^5*t^3 - 77023168*ep^7*mtt^5*mWW^6*s^5*t^3 - 14264*mtt^4*mWW^7*s^5*t^3 - 1704950*ep*mtt^4*mWW^7*s^5*t^3 - 11794232*ep^2*mtt^4*mWW^7*s^5*t^3 - 7348506*ep^3*mtt^4*mWW^7*s^5*t^3 + 120720420*ep^4*mtt^4*mWW^7*s^5*t^3 + 369402276*ep^5*mtt^4*mWW^7*s^5*t^3 + 415873648*ep^6*mtt^4*mWW^7*s^5*t^3 + 167077184*ep^7*mtt^4*mWW^7*s^5*t^3 - 3480*mtt^3*mWW^8*s^5*t^3 + 644010*ep*mtt^3*mWW^8*s^5*t^3 + 5152252*ep^2*mtt^3*mWW^8*s^5*t^3 + 8080906*ep^3*mtt^3*mWW^8*s^5*t^3 - 32441148*ep^4*mtt^3*mWW^8*s^5*t^3 - 130809868*ep^5*mtt^3*mWW^8*s^5*t^3 - 164218992*ep^6*mtt^3*mWW^8*s^5*t^3 - 70694720*ep^7*mtt^3*mWW^8*s^5*t^3 + 11800*mtt^2*mWW^9*s^5*t^3 + 126180*ep*mtt^2*mWW^9*s^5*t^3 + 218278*ep^2*mtt^2*mWW^9*s^5*t^3 - 2839396*ep^3*mtt^2*mWW^9*s^5*t^3 - 13925446*ep^4*mtt^2*mWW^9*s^5*t^3 - 23847464*ep^5*mtt^2*mWW^9*s^5*t^3 - 16915536*ep^6*mtt^2*mWW^9*s^5*t^3 - 3970208*ep^7*mtt^2*mWW^9*s^5*t^3 - 5272*mtt*mWW^10*s^5*t^3 - 102992*ep*mtt*mWW^10*s^5*t^3 - 486463*ep^2*mtt*mWW^10*s^5*t^3 + 291113*ep^3*mtt*mWW^10*s^5*t^3 + 7060261*ep^4*mtt*mWW^10*s^5*t^3 + 18169567*ep^5*mtt*mWW^10*s^5*t^3 + 18804954*ep^6*mtt*mWW^10*s^5*t^3 + 7091368*ep^7*mtt*mWW^10*s^5*t^3 + 536*mWW^11*s^5*t^3 + 8576*ep*mWW^11*s^5*t^3 + 39545*ep^2*mWW^11*s^5*t^3 + 24393*ep^3*mWW^11*s^5*t^3 - 327263*ep^4*mWW^11*s^5*t^3 - 1030637*ep^5*mWW^11*s^5*t^3 - 1196030*ep^6*mWW^11*s^5*t^3 - 492984*ep^7*mWW^11*s^5*t^3 + 141120*ep*mtt^9*mWW*s^6*t^3 + 961212*ep^2*mtt^9*mWW*s^6*t^3 + 460908*ep^3*mtt^9*mWW*s^6*t^3 - 10120684*ep^4*mtt^9*mWW*s^6*t^3 - 29918868*ep^5*mtt^9*mWW*s^6*t^3 - 33088328*ep^6*mtt^9*mWW*s^6*t^3 - 13114080*ep^7*mtt^9*mWW*s^6*t^3 - 126924*ep*mtt^8*mWW^2*s^6*t^3 - 772155*ep^2*mtt^8*mWW^2*s^6*t^3 - 1076617*ep^3*mtt^8*mWW^2*s^6*t^3 + 2995169*ep^4*mtt^8*mWW^2*s^6*t^3 + 11355777*ep^5*mtt^8*mWW^2*s^6*t^3 + 12916406*ep^6*mtt^8*mWW^2*s^6*t^3 + 4962104*ep^7*mtt^8*mWW^2*s^6*t^3 - 1051158*ep*mtt^7*mWW^3*s^6*t^3 - 7412040*ep^2*mtt^7*mWW^3*s^6*t^3 - 1295854*ep^3*mtt^7*mWW^3*s^6*t^3 + 94477932*ep^4*mtt^7*mWW^3*s^6*t^3 + 271326528*ep^5*mtt^7*mWW^3*s^6*t^3 + 298575304*ep^6*mtt^7*mWW^3*s^6*t^3 + 118504448*ep^7*mtt^7*mWW^3*s^6*t^3 + 3448*mtt^6*mWW^4*s^6*t^3 + 2313042*ep*mtt^6*mWW^4*s^6*t^3 + 16011037*ep^2*mtt^6*mWW^4*s^6*t^3 + 8067339*ep^3*mtt^6*mWW^4*s^6*t^3 - 171955831*ep^4*mtt^6*mWW^4*s^6*t^3 - 514646745*ep^5*mtt^6*mWW^4*s^6*t^3 - 573758538*ep^6*mtt^6*mWW^4*s^6*t^3 - 228626168*ep^7*mtt^6*mWW^4*s^6*t^3 - 3920*mtt^5*mWW^5*s^6*t^3 - 1112998*ep*mtt^5*mWW^5*s^6*t^3 - 7614810*ep^2*mtt^5*mWW^5*s^6*t^3 - 9139740*ep^3*mtt^5*mWW^5*s^6*t^3 + 53438814*ep^4*mtt^5*mWW^5*s^6*t^3 + 189504530*ep^5*mtt^5*mWW^5*s^6*t^3 + 225155076*ep^6*mtt^5*mWW^5*s^6*t^3 + 92774928*ep^7*mtt^5*mWW^5*s^6*t^3 - 3200*mtt^4*mWW^6*s^6*t^3 - 1106482*ep*mtt^4*mWW^6*s^6*t^3 - 7783721*ep^2*mtt^4*mWW^6*s^6*t^3 - 243847*ep^3*mtt^4*mWW^6*s^6*t^3 + 102943151*ep^4*mtt^4*mWW^6*s^6*t^3 + 285348917*ep^5*mtt^4*mWW^6*s^6*t^3 + 305699742*ep^6*mtt^4*mWW^6*s^6*t^3 + 118725016*ep^7*mtt^4*mWW^6*s^6*t^3 + 4272*mtt^3*mWW^7*s^6*t^3 + 1323260*ep*mtt^3*mWW^7*s^6*t^3 + 9372030*ep^2*mtt^3*mWW^7*s^6*t^3 + 6390776*ep^3*mtt^3*mWW^7*s^6*t^3 - 93592466*ep^4*mtt^3*mWW^7*s^6*t^3 - 289086728*ep^5*mtt^3*mWW^7*s^6*t^3 - 326106728*ep^6*mtt^3*mWW^7*s^6*t^3 - 130888608*ep^7*mtt^3*mWW^7*s^6*t^3 + 952*mtt^2*mWW^8*s^6*t^3 - 354820*ep*mtt^2*mWW^8*s^6*t^3 - 2673585*ep^2*mtt^2*mWW^8*s^6*t^3 - 3834091*ep^3*mtt^2*mWW^8*s^6*t^3 + 17893975*ep^4*mtt^2*mWW^8*s^6*t^3 + 69121835*ep^5*mtt^2*mWW^8*s^6*t^3 + 85660070*ep^6*mtt^2*mWW^8*s^6*t^3 + 36547336*ep^7*mtt^2*mWW^8*s^6*t^3 - 2368*mtt*mWW^9*s^6*t^3 - 46840*ep*mtt*mWW^9*s^6*t^3 - 205764*ep^2*mtt*mWW^9*s^6*t^3 + 705122*ep^3*mtt*mWW^9*s^6*t^3 + 5532344*ep^4*mtt*mWW^9*s^6*t^3 + 11280406*ep^5*mtt*mWW^9*s^6*t^3 + 9428508*ep^6*mtt*mWW^9*s^6*t^3 + 2808464*ep^7*mtt*mWW^9*s^6*t^3 + 816*mWW^10*s^6*t^3 + 21800*ep*mWW^10*s^6*t^3 + 119716*ep^2*mWW^10*s^6*t^3 - 12876*ep^3*mWW^10*s^6*t^3 - 1524084*ep^4*mWW^10*s^6*t^3 - 4109012*ep^5*mWW^10*s^6*t^3 - 4312552*ep^6*mWW^10*s^6*t^3 - 1632000*ep^7*mWW^10*s^6*t^3 - 112896*ep*mtt^8*mWW*s^7*t^3 - 769272*ep^2*mtt^8*mWW*s^7*t^3 - 371952*ep^3*mtt^8*mWW*s^7*t^3 + 8083544*ep^4*mtt^8*mWW*s^7*t^3 + 23910096*ep^5*mtt^8*mWW*s^7*t^3 + 26447680*ep^6*mtt^8*mWW*s^7*t^3 + 10483200*ep^7*mtt^8*mWW*s^7*t^3 + 41916*ep*mtt^7*mWW^2*s^7*t^3 + 204093*ep^2*mtt^7*mWW^2*s^7*t^3 + 577175*ep^3*mtt^7*mWW^2*s^7*t^3 + 1515481*ep^4*mtt^7*mWW^2*s^7*t^3 + 2815049*ep^5*mtt^7*mWW^2*s^7*t^3 + 2851190*ep^6*mtt^7*mWW^2*s^7*t^3 + 1208984*ep^7*mtt^7*mWW^2*s^7*t^3 + 818510*ep*mtt^6*mWW^3*s^7*t^3 + 5750483*ep^2*mtt^6*mWW^3*s^7*t^3 + 1367133*ep^3*mtt^6*mWW^3*s^7*t^3 - 70848669*ep^4*mtt^6*mWW^3*s^7*t^3 - 204520067*ep^5*mtt^6*mWW^3*s^7*t^3 - 225138478*ep^6*mtt^6*mWW^3*s^7*t^3 - 89233832*ep^7*mtt^6*mWW^3*s^7*t^3 - 2288*mtt^5*mWW^4*s^7*t^3 - 1334672*ep*mtt^5*mWW^4*s^7*t^3 - 9132474*ep^2*mtt^5*mWW^4*s^7*t^3 - 4478834*ep^3*mtt^5*mWW^4*s^7*t^3 + 97568126*ep^4*mtt^5*mWW^4*s^7*t^3 + 290660742*ep^5*mtt^5*mWW^4*s^7*t^3 + 323015040*ep^6*mtt^5*mWW^4*s^7*t^3 + 128341744*ep^7*mtt^5*mWW^4*s^7*t^3 + 2792*mtt^4*mWW^5*s^7*t^3 + 256528*ep*mtt^4*mWW^5*s^7*t^3 + 1525592*ep^2*mtt^4*mWW^5*s^7*t^3 + 2881902*ep^3*mtt^4*mWW^5*s^7*t^3 - 3522748*ep^4*mtt^4*mWW^5*s^7*t^3 - 22004550*ep^5*mtt^4*mWW^5*s^7*t^3 - 29759004*ep^6*mtt^4*mWW^5*s^7*t^3 - 12911440*ep^7*mtt^4*mWW^5*s^7*t^3 - 528*mtt^3*mWW^6*s^7*t^3 + 790712*ep*mtt^3*mWW^6*s^7*t^3 + 5687723*ep^2*mtt^3*mWW^6*s^7*t^3 + 1878721*ep^3*mtt^3*mWW^6*s^7*t^3 - 66912505*ep^4*mtt^3*mWW^6*s^7*t^3 - 193351461*ep^5*mtt^3*mWW^6*s^7*t^3 - 211211246*ep^6*mtt^3*mWW^6*s^7*t^3 - 82976536*ep^7*mtt^3*mWW^6*s^7*t^3 + 320*mtt^2*mWW^7*s^7*t^3 - 556046*ep*mtt^2*mWW^7*s^7*t^3 - 3965097*ep^2*mtt^2*mWW^7*s^7*t^3 - 2785675*ep^3*mtt^2*mWW^7*s^7*t^3 + 38849639*ep^4*mtt^2*mWW^7*s^7*t^3 + 120020241*ep^5*mtt^2*mWW^7*s^7*t^3 + 135013946*ep^6*mtt^2*mWW^7*s^7*t^3 + 53965752*ep^7*mtt^2*mWW^7*s^7*t^3 - 384*mtt*mWW^8*s^7*t^3 + 86492*ep*mtt*mWW^8*s^7*t^3 + 627542*ep^2*mtt*mWW^8*s^7*t^3 + 913686*ep^3*mtt*mWW^8*s^7*t^3 - 3938474*ep^4*mtt*mWW^8*s^7*t^3 - 15471462*ep^5*mtt*mWW^8*s^7*t^3 - 19231968*ep^6*mtt*mWW^8*s^7*t^3 - 8191952*ep^7*mtt*mWW^8*s^7*t^3 + 88*mWW^9*s^7*t^3 + 9456*ep*mWW^9*s^7*t^3 + 65170*ep^2*mWW^9*s^7*t^3 - 50796*ep^3*mWW^9*s^7*t^3 - 1081434*ep^4*mWW^9*s^7*t^3 - 2632668*ep^5*mWW^9*s^7*t^3 - 2536280*ep^6*mWW^9*s^7*t^3 - 885600*ep^7*mWW^9*s^7*t^3 + 56448*ep*mtt^7*mWW*s^8*t^3 + 384744*ep^2*mtt^7*mWW*s^8*t^3 + 187128*ep^3*mtt^7*mWW*s^8*t^3 - 4037128*ep^4*mtt^7*mWW*s^8*t^3 - 11946120*ep^5*mtt^7*mWW*s^8*t^3 - 13215632*ep^6*mtt^7*mWW*s^8*t^3 - 5238720*ep^7*mtt^7*mWW*s^8*t^3 - 5100*ep*mtt^6*mWW^2*s^8*t^3 + 3285*ep^2*mtt^6*mWW^2*s^8*t^3 - 196345*ep^3*mtt^6*mWW^2*s^8*t^3 - 1556511*ep^4*mtt^6*mWW^2*s^8*t^3 - 3852527*ep^5*mtt^6*mWW^2*s^8*t^3 - 4058362*ep^6*mtt^6*mWW^2*s^8*t^3 - 1595464*ep^7*mtt^6*mWW^2*s^8*t^3 - 351368*ep*mtt^5*mWW^3*s^8*t^3 - 2458134*ep^2*mtt^5*mWW^3*s^8*t^3 - 647924*ep^3*mtt^5*mWW^3*s^8*t^3 + 29679946*ep^4*mtt^5*mWW^3*s^8*t^3 + 85635452*ep^5*mtt^5*mWW^3*s^8*t^3 + 94026116*ep^6*mtt^5*mWW^3*s^8*t^3 + 37146560*ep^7*mtt^5*mWW^3*s^8*t^3 + 832*mtt^4*mWW^4*s^8*t^3 + 419524*ep*mtt^4*mWW^4*s^8*t^3 + 2836469*ep^2*mtt^4*mWW^4*s^8*t^3 + 1338657*ep^3*mtt^4*mWW^4*s^8*t^3 - 30171127*ep^4*mtt^4*mWW^4*s^8*t^3 - 89333573*ep^5*mtt^4*mWW^4*s^8*t^3 - 98886942*ep^6*mtt^4*mWW^4*s^8*t^3 - 39167928*ep^7*mtt^4*mWW^4*s^8*t^3 - 1024*mtt^3*mWW^5*s^8*t^3 + 56230*ep*mtt^3*mWW^5*s^8*t^3 + 498052*ep^2*mtt^3*mWW^5*s^8*t^3 - 288220*ep^3*mtt^3*mWW^5*s^8*t^3 - 8868544*ep^4*mtt^3*mWW^5*s^8*t^3 - 23546050*ep^5*mtt^3*mWW^5*s^8*t^3 - 24796276*ep^6*mtt^3*mWW^5*s^8*t^3 - 9557584*ep^7*mtt^3*mWW^5*s^8*t^3 + 416*mtt^2*mWW^6*s^8*t^3 - 287822*ep*mtt^2*mWW^6*s^8*t^3 - 2048575*ep^2*mtt^2*mWW^6*s^8*t^3 - 797341*ep^3*mtt^2*mWW^6*s^8*t^3 + 23226505*ep^4*mtt^2*mWW^6*s^8*t^3 + 67604335*ep^5*mtt^2*mWW^6*s^8*t^3 + 74015986*ep^6*mtt^2*mWW^6*s^8*t^3 + 29074856*ep^7*mtt^2*mWW^6*s^8*t^3 - 256*mtt*mWW^7*s^8*t^3 + 119882*ep*mtt*mWW^7*s^8*t^3 + 843110*ep^2*mtt*mWW^7*s^8*t^3 + 552796*ep^3*mtt*mWW^7*s^8*t^3 - 8269542*ep^4*mtt*mWW^7*s^8*t^3 - 25153950*ep^5*mtt*mWW^7*s^8*t^3 - 27997848*ep^6*mtt*mWW^7*s^8*t^3 - 11083088*ep^7*mtt*mWW^7*s^8*t^3 + 32*mWW^8*s^8*t^3 - 7794*ep*mWW^8*s^8*t^3 - 53287*ep^2*mWW^8*s^8*t^3 - 86447*ep^3*mWW^8*s^8*t^3 + 256945*ep^4*mWW^8*s^8*t^3 + 1113521*ep^5*mWW^8*s^8*t^3 + 1411390*ep^6*mWW^8*s^8*t^3 + 602616*ep^7*mWW^8*s^8*t^3 - 16128*ep*mtt^6*mWW*s^9*t^3 - 109950*ep^2*mtt^6*mWW*s^9*t^3 - 53712*ep^3*mtt^6*mWW*s^9*t^3 + 1152470*ep^4*mtt^6*mWW*s^9*t^3 + 3411264*ep^5*mtt^6*mWW*s^9*t^3 + 3774136*ep^6*mtt^6*mWW*s^9*t^3 + 1496160*ep^7*mtt^6*mWW*s^9*t^3 + 876*ep*mtt^5*mWW^2*s^9*t^3 - 2277*ep^2*mtt^5*mWW^2*s^9*t^3 + 44051*ep^3*mtt^5*mWW^2*s^9*t^3 + 346031*ep^4*mtt^5*mWW^2*s^9*t^3 + 808089*ep^5*mtt^5*mWW^2*s^9*t^3 + 791486*ep^6*mtt^5*mWW^2*s^9*t^3 + 286520*ep^7*mtt^5*mWW^2*s^9*t^3 + 77832*ep*mtt^4*mWW^3*s^9*t^3 + 542099*ep^2*mtt^4*mWW^3*s^9*t^3 + 148191*ep^3*mtt^4*mWW^3*s^9*t^3 - 6435981*ep^4*mtt^4*mWW^3*s^9*t^3 - 18476523*ep^5*mtt^4*mWW^3*s^9*t^3 - 20164010*ep^6*mtt^4*mWW^3*s^9*t^3 - 7915752*ep^7*mtt^4*mWW^3*s^9*t^3 - 128*mtt^3*mWW^4*s^9*t^3 - 65188*ep*mtt^3*mWW^4*s^9*t^3 - 437080*ep^2*mtt^3*mWW^4*s^9*t^3 - 202136*ep^3*mtt^3*mWW^4*s^9*t^3 + 4609456*ep^4*mtt^3*mWW^4*s^9*t^3 + 13577220*ep^5*mtt^3*mWW^4*s^9*t^3 + 14974952*ep^6*mtt^3*mWW^4*s^9*t^3 + 5916576*ep^7*mtt^3*mWW^4*s^9*t^3 + 176*mtt^2*mWW^5*s^9*t^3 - 36624*ep*mtt^2*mWW^5*s^9*t^3 - 269986*ep^2*mtt^2*mWW^5*s^9*t^3 - 37924*ep^3*mtt^2*mWW^5*s^9*t^3 + 3467106*ep^4*mtt^2*mWW^5*s^9*t^3 + 9747436*ep^5*mtt^2*mWW^5*s^9*t^3 + 10497808*ep^6*mtt^2*mWW^5*s^9*t^3 + 4077536*ep^7*mtt^2*mWW^5*s^9*t^3 - 32*mtt*mWW^6*s^9*t^3 + 50656*ep*mtt*mWW^6*s^9*t^3 + 352909*ep^2*mtt*mWW^6*s^9*t^3 + 123429*ep^3*mtt*mWW^6*s^9*t^3 - 3998223*ep^4*mtt*mWW^6*s^9*t^3 - 11514357*ep^5*mtt*mWW^6*s^9*t^3 - 12515126*ep^6*mtt*mWW^6*s^9*t^3 - 4882264*ep^7*mtt*mWW^6*s^9*t^3 - 16*mWW^7*s^9*t^3 - 11424*ep*mWW^7*s^9*t^3 - 77347*ep^2*mWW^7*s^9*t^3 - 39851*ep^3*mWW^7*s^9*t^3 + 784069*ep^4*mWW^7*s^9*t^3 + 2296727*ep^5*mWW^7*s^9*t^3 + 2497138*ep^6*mWW^7*s^9*t^3 + 969000*ep^7*mWW^7*s^9*t^3 + 2016*ep*mtt^5*mWW*s^10*t^3 + 13746*ep^2*mtt^5*mWW*s^10*t^3 + 6738*ep^3*mtt^5*mWW*s^10*t^3 - 143962*ep^4*mtt^5*mWW*s^10*t^3 - 426222*ep^5*mtt^5*mWW*s^10*t^3 - 471596*ep^6*mtt^5*mWW*s^10*t^3 - 186960*ep^7*mtt^5*mWW*s^10*t^3 - 528*ep*mtt^4*mWW^2*s^10*t^3 - 3126*ep^2*mtt^4*mWW^2*s^10*t^3 - 5794*ep^3*mtt^4*mWW^2*s^10*t^3 + 9690*ep^4*mtt^4*mWW^2*s^10*t^3 + 58762*ep^5*mtt^4*mWW^2*s^10*t^3 + 86340*ep^6*mtt^4*mWW^2*s^10*t^3 + 41616*ep^7*mtt^4*mWW^2*s^10*t^3 - 7032*ep*mtt^3*mWW^3*s^10*t^3 - 48742*ep^2*mtt^3*mWW^3*s^10*t^3 - 13902*ep^3*mtt^3*mWW^3*s^10*t^3 + 563898*ep^4*mtt^3*mWW^3*s^10*t^3 + 1602278*ep^5*mtt^3*mWW^3*s^10*t^3 + 1727164*ep^6*mtt^3*mWW^3*s^10*t^3 + 669136*ep^7*mtt^3*mWW^3*s^10*t^3 + 4060*ep*mtt^2*mWW^4*s^10*t^3 + 27696*ep^2*mtt^2*mWW^4*s^10*t^3 + 13812*ep^3*mtt^2*mWW^4*s^10*t^3 - 288416*ep^4*mtt^2*mWW^4*s^10*t^3 - 854256*ep^5*mtt^2*mWW^4*s^10*t^3 - 944704*ep^6*mtt^2*mWW^4*s^10*t^3 - 374272*ep^7*mtt^2*mWW^4*s^10*t^3 + 4992*ep*mtt*mWW^5*s^10*t^3 + 34864*ep^2*mtt*mWW^5*s^10*t^3 + 7392*ep^3*mtt*mWW^5*s^10*t^3 - 417140*ep^4*mtt*mWW^5*s^10*t^3 - 1169300*ep^5*mtt*mWW^5*s^10*t^3 - 1248872*ep^6*mtt*mWW^5*s^10*t^3 - 479776*ep^7*mtt*mWW^5*s^10*t^3 - 3508*ep*mWW^6*s^10*t^3 - 24342*ep^2*mWW^6*s^10*t^3 - 7190*ep^3*mWW^6*s^10*t^3 + 280346*ep^4*mWW^6*s^10*t^3 + 797570*ep^5*mWW^6*s^10*t^3 + 860116*ep^6*mWW^6*s^10*t^3 + 333328*ep^7*mWW^6*s^10*t^3 + 18*ep^2*mtt^14*mWW*t^4 + 192*ep^3*mtt^14*mWW*t^4 + 774*ep^4*mtt^14*mWW*t^4 + 1488*ep^5*mtt^14*mWW*t^4 + 1368*ep^6*mtt^14*mWW*t^4 + 480*ep^7*mtt^14*mWW*t^4 - 84*ep^2*mtt^13*mWW^2*t^4 - 900*ep^3*mtt^13*mWW^2*t^4 - 3648*ep^4*mtt^13*mWW^2*t^4 - 7056*ep^5*mtt^13*mWW^2*t^4 - 6528*ep^6*mtt^13*mWW^2*t^4 - 2304*ep^7*mtt^13*mWW^2*t^4 - 24*ep*mtt^12*mWW^3*t^4 + 648*ep^2*mtt^12*mWW^3*t^4 + 9018*ep^3*mtt^12*mWW^3*t^4 + 40740*ep^4*mtt^12*mWW^3*t^4 + 85806*ep^5*mtt^12*mWW^3*t^4 + 86484*ep^6*mtt^12*mWW^3*t^4 + 33648*ep^7*mtt^12*mWW^3*t^4 - 576*ep*mtt^11*mWW^4*t^4 - 11958*ep^2*mtt^11*mWW^4*t^4 - 89370*ep^3*mtt^11*mWW^4*t^4 - 322170*ep^4*mtt^11*mWW^4*t^4 - 607074*ep^5*mtt^11*mWW^4*t^4 - 576132*ep^6*mtt^11*mWW^4*t^4 - 217200*ep^7*mtt^11*mWW^4*t^4 + 3252*ep*mtt^10*mWW^5*t^4 + 51270*ep^2*mtt^10*mWW^5*t^4 + 323430*ep^3*mtt^10*mWW^5*t^4 + 1045818*ep^4*mtt^10*mWW^5*t^4 + 1834074*ep^5*mtt^10*mWW^5*t^4 + 1659252*ep^6*mtt^10*mWW^5*t^4 + 606384*ep^7*mtt^10*mWW^5*t^4 - 6072*ep*mtt^9*mWW^6*t^4 - 86574*ep^2*mtt^9*mWW^6*t^4 - 502002*ep^3*mtt^9*mWW^6*t^4 - 1518882*ep^4*mtt^9*mWW^6*t^4 - 2532834*ep^5*mtt^9*mWW^6*t^4 - 2208996*ep^6*mtt^9*mWW^6*t^4 - 787440*ep^7*mtt^9*mWW^6*t^4 + 3564*ep*mtt^8*mWW^7*t^4 + 45690*ep^2*mtt^8*mWW^7*t^4 + 238338*ep^3*mtt^8*mWW^7*t^4 + 655566*ep^4*mtt^8*mWW^7*t^4 + 1010838*ep^5*mtt^8*mWW^7*t^4 + 832524*ep^6*mtt^8*mWW^7*t^4 + 286800*ep^7*mtt^8*mWW^7*t^4 + 2784*ep*mtt^7*mWW^8*t^4 + 42822*ep^2*mtt^7*mWW^8*t^4 + 263562*ep^3*mtt^7*mWW^8*t^4 + 831090*ep^4*mtt^7*mWW^8*t^4 + 1420074*ep^5*mtt^7*mWW^8*t^4 + 1250196*ep^6*mtt^7*mWW^8*t^4 + 443952*ep^7*mtt^7*mWW^8*t^4 - 4884*ep*mtt^6*mWW^9*t^4 - 68832*ep^2*mtt^6*mWW^9*t^4 - 394110*ep^3*mtt^6*mWW^9*t^4 - 1176600*ep^4*mtt^6*mWW^9*t^4 - 1934946*ep^5*mtt^6*mWW^9*t^4 - 1663548*ep^6*mtt^6*mWW^9*t^4 - 584400*ep^7*mtt^6*mWW^9*t^4 + 2088*ep*mtt^5*mWW^10*t^4 + 28890*ep^2*mtt^5*mWW^10*t^4 + 163230*ep^3*mtt^5*mWW^10*t^4 + 484362*ep^4*mtt^5*mWW^10*t^4 + 797706*ep^5*mtt^5*mWW^10*t^4 + 691668*ep^6*mtt^5*mWW^10*t^4 + 246576*ep^7*mtt^5*mWW^10*t^4 + 12*ep*mtt^4*mWW^11*t^4 + 6*ep^2*mtt^4*mWW^11*t^4 - 1380*ep^3*mtt^4*mWW^11*t^4 - 9882*ep^4*mtt^4*mWW^11*t^4 - 28044*ep^5*mtt^4*mWW^11*t^4 - 35952*ep^6*mtt^4*mWW^11*t^4 - 17280*ep^7*mtt^4*mWW^11*t^4 - 144*ep*mtt^3*mWW^12*t^4 - 1896*ep^2*mtt^3*mWW^12*t^4 - 10008*ep^3*mtt^3*mWW^12*t^4 - 27168*ep^4*mtt^3*mWW^12*t^4 - 40032*ep^5*mtt^3*mWW^12*t^4 - 30336*ep^6*mtt^3*mWW^12*t^4 - 9216*ep^7*mtt^3*mWW^12*t^4 + 252*ep^2*mtt^14*s*t^4 + 2634*ep^3*mtt^14*s*t^4 + 10404*ep^4*mtt^14*s*t^4 + 19722*ep^5*mtt^14*s*t^4 + 18108*ep^6*mtt^14*s*t^4 + 6480*ep^7*mtt^14*s*t^4 + 2016*ep*mtt^13*mWW*s*t^4 + 11781*ep^2*mtt^13*mWW*s*t^4 - 13941*ep^3*mtt^13*mWW*s*t^4 - 226267*ep^4*mtt^13*mWW*s*t^4 - 583335*ep^5*mtt^13*mWW*s*t^4 - 616574*ep^6*mtt^13*mWW*s*t^4 - 238920*ep^7*mtt^13*mWW*s*t^4 - 12912*ep*mtt^12*mWW^2*s*t^4 - 85257*ep^2*mtt^12*mWW^2*s*t^4 - 4903*ep^3*mtt^12*mWW^2*s*t^4 + 1113959*ep^4*mtt^12*mWW^2*s*t^4 + 3166751*ep^5*mtt^12*mWW^2*s*t^4 + 3477474*ep^6*mtt^12*mWW^2*s*t^4 + 1374808*ep^7*mtt^12*mWW^2*s*t^4 + 32022*ep*mtt^11*mWW^3*s*t^4 + 224593*ep^2*mtt^11*mWW^3*s*t^4 + 107795*ep^3*mtt^11*mWW^3*s*t^4 - 2581591*ep^4*mtt^11*mWW^3*s*t^4 - 7896865*ep^5*mtt^11*mWW^3*s*t^4 - 9000218*ep^6*mtt^11*mWW^3*s*t^4 - 3647256*ep^7*mtt^11*mWW^3*s*t^4 + 16*mtt^10*mWW^4*s*t^4 - 26980*ep*mtt^10*mWW^4*s*t^4 - 164233*ep^2*mtt^10*mWW^4*s*t^4 + 281361*ep^3*mtt^10*mWW^4*s*t^4 + 4161027*ep^4*mtt^10*mWW^4*s*t^4 + 11456003*ep^5*mtt^10*mWW^4*s*t^4 + 12925614*ep^6*mtt^10*mWW^4*s*t^4 + 5281352*ep^7*mtt^10*mWW^4*s*t^4 + 608*mtt^9*mWW^5*s*t^4 - 22106*ep*mtt^9*mWW^5*s*t^4 - 345934*ep^2*mtt^9*mWW^5*s*t^4 - 2048492*ep^3*mtt^9*mWW^5*s*t^4 - 6573306*ep^4*mtt^9*mWW^5*s*t^4 - 11938566*ep^5*mtt^9*mWW^5*s*t^4 - 11324676*ep^6*mtt^9*mWW^5*s*t^4 - 4288048*ep^7*mtt^9*mWW^5*s*t^4 - 3344*mtt^8*mWW^6*s*t^4 + 39558*ep*mtt^8*mWW^6*s*t^4 + 704624*ep^2*mtt^8*mWW^6*s*t^4 + 3485260*ep^3*mtt^8*mWW^6*s*t^4 + 8298804*ep^4*mtt^8*mWW^6*s*t^4 + 10655766*ep^5*mtt^8*mWW^6*s*t^4 + 7240820*ep^6*mtt^8*mWW^6*s*t^4 + 2085232*ep^7*mtt^8*mWW^6*s*t^4 + 6784*mtt^7*mWW^7*s*t^4 + 34314*ep*mtt^7*mWW^7*s*t^4 - 169502*ep^2*mtt^7*mWW^7*s*t^4 - 1604642*ep^3*mtt^7*mWW^7*s*t^4 - 4501774*ep^4*mtt^7*mWW^7*s*t^4 - 5875716*ep^5*mtt^7*mWW^7*s*t^4 - 3653656*ep^6*mtt^7*mWW^7*s*t^4 - 899488*ep^7*mtt^7*mWW^7*s*t^4 - 6416*mtt^6*mWW^8*s*t^4 - 95186*ep*mtt^6*mWW^8*s*t^4 - 548644*ep^2*mtt^6*mWW^8*s*t^4 - 1571026*ep^3*mtt^6*mWW^8*s*t^4 - 2365400*ep^4*mtt^6*mWW^8*s*t^4 - 1741744*ep^5*mtt^6*mWW^8*s*t^4 - 363528*ep^6*mtt^6*mWW^8*s*t^4 + 161504*ep^7*mtt^6*mWW^8*s*t^4 + 2528*mtt^5*mWW^9*s*t^4 + 58154*ep*mtt^5*mWW^9*s*t^4 + 469753*ep^2*mtt^5*mWW^9*s*t^4 + 1832011*ep^3*mtt^5*mWW^9*s*t^4 + 3805545*ep^4*mtt^5*mWW^9*s*t^4 + 4204651*ep^5*mtt^5*mWW^9*s*t^4 + 2209046*ep^6*mtt^5*mWW^9*s*t^4 + 368872*ep^7*mtt^5*mWW^9*s*t^4 + 16*mtt^4*mWW^10*s*t^4 - 2990*ep*mtt^4*mWW^10*s*t^4 - 44143*ep^2*mtt^4*mWW^10*s*t^4 - 240525*ep^3*mtt^4*mWW^10*s*t^4 - 621091*ep^4*mtt^4*mWW^10*s*t^4 - 780117*ep^5*mtt^4*mWW^10*s*t^4 - 415862*ep^6*mtt^4*mWW^10*s*t^4 - 50248*ep^7*mtt^4*mWW^10*s*t^4 - 192*mtt^3*mWW^11*s*t^4 - 7160*ep*mtt^3*mWW^11*s*t^4 - 70435*ep^2*mtt^3*mWW^11*s*t^4 - 318737*ep^3*mtt^3*mWW^11*s*t^4 - 782715*ep^4*mtt^3*mWW^11*s*t^4 - 1092307*ep^5*mtt^3*mWW^11*s*t^4 - 824766*ep^6*mtt^3*mWW^11*s*t^4 - 263048*ep^7*mtt^3*mWW^11*s*t^4 + 1102*ep*mtt^2*mWW^12*s*t^4 + 14969*ep^2*mtt^2*mWW^12*s*t^4 + 81887*ep^3*mtt^2*mWW^12*s*t^4 + 232057*ep^4*mtt^2*mWW^12*s*t^4 + 361539*ep^5*mtt^2*mWW^12*s*t^4 + 295102*ep^6*mtt^2*mWW^12*s*t^4 + 98824*ep^7*mtt^2*mWW^12*s*t^4 + 168*ep*mtt*mWW^13*s*t^4 + 2176*ep^2*mtt*mWW^13*s*t^4 + 11318*ep^3*mtt*mWW^13*s*t^4 + 30348*ep^4*mtt*mWW^13*s*t^4 + 44218*ep^5*mtt*mWW^13*s*t^4 + 33116*ep^6*mtt*mWW^13*s*t^4 + 9936*ep^7*mtt*mWW^13*s*t^4 - 2268*ep^2*mtt^13*s^2*t^4 - 23706*ep^3*mtt^13*s^2*t^4 - 93636*ep^4*mtt^13*s^2*t^4 - 177498*ep^5*mtt^13*s^2*t^4 - 162972*ep^6*mtt^13*s^2*t^4 - 58320*ep^7*mtt^13*s^2*t^4 - 32928*ep*mtt^12*mWW*s^2*t^4 - 208704*ep^2*mtt^12*mWW*s^2*t^4 + 53876*ep^3*mtt^12*mWW*s^2*t^4 + 2992020*ep^4*mtt^12*mWW*s^2*t^4 + 8160832*ep^5*mtt^12*mWW*s^2*t^4 + 8787888*ep^6*mtt^12*mWW*s^2*t^4 + 3435456*ep^7*mtt^12*mWW*s^2*t^4 + 178152*ep*mtt^11*mWW^2*s^2*t^4 + 1204386*ep^2*mtt^11*mWW^2*s^2*t^4 + 455572*ep^3*mtt^11*mWW^2*s^2*t^4 - 13545542*ep^4*mtt^11*mWW^2*s^2*t^4 - 39775564*ep^5*mtt^11*mWW^2*s^2*t^4 - 44034556*ep^6*mtt^11*mWW^2*s^2*t^4 - 17460720*ep^7*mtt^11*mWW^2*s^2*t^4 - 339462*ep*mtt^10*mWW^3*s^2*t^4 - 2430577*ep^2*mtt^10*mWW^3*s^2*t^4 - 2096061*ep^3*mtt^10*mWW^3*s^2*t^4 + 22348907*ep^4*mtt^10*mWW^3*s^2*t^4 + 72250199*ep^5*mtt^10*mWW^3*s^2*t^4 + 83335490*ep^6*mtt^10*mWW^3*s^2*t^4 + 33870760*ep^7*mtt^10*mWW^3*s^2*t^4 - 192*mtt^9*mWW^4*s^2*t^4 + 147654*ep*mtt^9*mWW^4*s^2*t^4 + 1162119*ep^2*mtt^9*mWW^4*s^2*t^4 + 1621081*ep^3*mtt^9*mWW^4*s^2*t^4 - 9846397*ep^4*mtt^9*mWW^4*s^2*t^4 - 38300699*ep^5*mtt^9*mWW^4*s^2*t^4 - 48658270*ep^6*mtt^9*mWW^4*s^2*t^4 - 21052216*ep^7*mtt^9*mWW^4*s^2*t^4 - 3464*mtt^8*mWW^5*s^2*t^4 + 324964*ep*mtt^8*mWW^5*s^2*t^4 + 2753520*ep^2*mtt^8*mWW^5*s^2*t^4 + 5350148*ep^3*mtt^8*mWW^5*s^2*t^4 - 7790468*ep^4*mtt^8*mWW^5*s^2*t^4 - 38857636*ep^5*mtt^8*mWW^5*s^2*t^4 - 46661832*ep^6*mtt^8*mWW^5*s^2*t^4 - 18864720*ep^7*mtt^8*mWW^5*s^2*t^4 + 19408*mtt^7*mWW^6*s^2*t^4 - 299280*ep*mtt^7*mWW^6*s^2*t^4 - 3766202*ep^2*mtt^7*mWW^6*s^2*t^4 - 11345934*ep^3*mtt^7*mWW^6*s^2*t^4 - 2932518*ep^4*mtt^7*mWW^6*s^2*t^4 + 38303778*ep^5*mtt^7*mWW^6*s^2*t^4 + 61304020*ep^6*mtt^7*mWW^6*s^2*t^4 + 28459584*ep^7*mtt^7*mWW^6*s^2*t^4 - 36328*mtt^6*mWW^7*s^2*t^4 - 293128*ep*mtt^6*mWW^7*s^2*t^4 - 115706*ep^2*mtt^6*mWW^7*s^2*t^4 + 5511570*ep^3*mtt^6*mWW^7*s^2*t^4 + 20443066*ep^4*mtt^6*mWW^7*s^2*t^4 + 29827082*ep^5*mtt^6*mWW^7*s^2*t^4 + 18875420*ep^6*mtt^6*mWW^7*s^2*t^4 + 4206656*ep^7*mtt^6*mWW^7*s^2*t^4 + 27776*mtt^5*mWW^8*s^2*t^4 + 499996*ep*mtt^5*mWW^8*s^2*t^4 + 2742348*ep^2*mtt^5*mWW^8*s^2*t^4 + 4048922*ep^3*mtt^5*mWW^8*s^2*t^4 - 10154616*ep^4*mtt^5*mWW^8*s^2*t^4 - 41192750*ep^5*mtt^5*mWW^8*s^2*t^4 - 49337388*ep^6*mtt^5*mWW^8*s^2*t^4 - 20540768*ep^7*mtt^5*mWW^8*s^2*t^4 - 3672*mtt^4*mWW^9*s^2*t^4 - 151260*ep*mtt^4*mWW^9*s^2*t^4 - 1344464*ep^2*mtt^4*mWW^9*s^2*t^4 - 4706752*ep^3*mtt^4*mWW^9*s^2*t^4 - 6244096*ep^4*mtt^4*mWW^9*s^2*t^4 + 1240948*ep^5*mtt^4*mWW^9*s^2*t^4 + 9693768*ep^6*mtt^4*mWW^9*s^2*t^4 + 5949456*ep^7*mtt^4*mWW^9*s^2*t^4 - 5360*mtt^3*mWW^10*s^2*t^4 - 69304*ep*mtt^3*mWW^10*s^2*t^4 - 200536*ep^2*mtt^3*mWW^10*s^2*t^4 + 722058*ep^3*mtt^3*mWW^10*s^2*t^4 + 5137948*ep^4*mtt^3*mWW^10*s^2*t^4 + 10815434*ep^5*mtt^3*mWW^10*s^2*t^4 + 9868808*ep^6*mtt^3*mWW^10*s^2*t^4 + 3343856*ep^7*mtt^3*mWW^10*s^2*t^4 + 1608*mtt^2*mWW^11*s^2*t^4 + 33454*ep*mtt^2*mWW^11*s^2*t^4 + 222003*ep^2*mtt^2*mWW^11*s^2*t^4 + 572659*ep^3*mtt^2*mWW^11*s^2*t^4 + 271459*ep^4*mtt^2*mWW^11*s^2*t^4 - 1284089*ep^5*mtt^2*mWW^11*s^2*t^4 - 2167118*ep^6*mtt^2*mWW^11*s^2*t^4 - 1015528*ep^7*mtt^2*mWW^11*s^2*t^4 + 224*mtt*mWW^12*s^2*t^4 + 1278*ep*mtt*mWW^12*s^2*t^4 - 14407*ep^2*mtt*mWW^12*s^2*t^4 - 156905*ep^3*mtt*mWW^12*s^2*t^4 - 571831*ep^4*mtt*mWW^12*s^2*t^4 - 993021*ep^5*mtt*mWW^12*s^2*t^4 - 832698*ep^6*mtt*mWW^12*s^2*t^4 - 270808*ep^7*mtt*mWW^12*s^2*t^4 - 136*ep*mWW^13*s^2*t^4 - 1512*ep^2*mWW^13*s^2*t^4 - 6528*ep^3*mWW^13*s^2*t^4 - 14296*ep^4*mWW^13*s^2*t^4 - 17016*ep^5*mWW^13*s^2*t^4 - 10560*ep^6*mWW^13*s^2*t^4 - 2688*ep^7*mWW^13*s^2*t^4 + 9072*ep^2*mtt^12*s^3*t^4 + 94824*ep^3*mtt^12*s^3*t^4 + 374544*ep^4*mtt^12*s^3*t^4 + 709992*ep^5*mtt^12*s^3*t^4 + 651888*ep^6*mtt^12*s^3*t^4 + 233280*ep^7*mtt^12*s^3*t^4 + 176736*ep*mtt^11*mWW*s^3*t^4 + 1147008*ep^2*mtt^11*mWW*s^3*t^4 - 682*ep^3*mtt^11*mWW*s^3*t^4 - 14881112*ep^4*mtt^11*mWW*s^3*t^4 - 41492018*ep^5*mtt^11*mWW*s^3*t^4 - 44979004*ep^6*mtt^11*mWW*s^3*t^4 - 17634768*ep^7*mtt^11*mWW*s^3*t^4 - 796908*ep*mtt^10*mWW^2*s^3*t^4 - 5403672*ep^2*mtt^10*mWW^2*s^3*t^4 - 2579264*ep^3*mtt^10*mWW^2*s^3*t^4 + 57451696*ep^4*mtt^10*mWW^2*s^3*t^4 + 170548512*ep^5*mtt^10*mWW^2*s^3*t^4 + 189174372*ep^6*mtt^10*mWW^2*s^3*t^4 + 75021696*ep^7*mtt^10*mWW^2*s^3*t^4 + 1061954*ep*mtt^9*mWW^3*s^3*t^4 + 7623618*ep^2*mtt^9*mWW^3*s^3*t^4 + 8382044*ep^3*mtt^9*mWW^3*s^3*t^4 - 59325818*ep^4*mtt^9*mWW^3*s^3*t^4 - 202245274*ep^5*mtt^9*mWW^3*s^3*t^4 - 236634764*ep^6*mtt^9*mWW^3*s^3*t^4 - 96718480*ep^7*mtt^9*mWW^3*s^3*t^4 + 1232*mtt^8*mWW^4*s^3*t^4 + 377514*ep*mtt^8*mWW^4*s^3*t^4 + 2063582*ep^2*mtt^8*mWW^4*s^3*t^4 - 5710040*ep^3*mtt^8*mWW^4*s^3*t^4 - 51638086*ep^4*mtt^8*mWW^4*s^3*t^4 - 112983054*ep^5*mtt^8*mWW^4*s^3*t^4 - 104051844*ep^6*mtt^8*mWW^4*s^3*t^4 - 35985136*ep^7*mtt^8*mWW^4*s^3*t^4 + 5232*mtt^7*mWW^5*s^3*t^4 - 2081002*ep*mtt^7*mWW^5*s^3*t^4 - 15354846*ep^2*mtt^7*mWW^5*s^3*t^4 - 13834178*ep^3*mtt^7*mWW^5*s^3*t^4 + 134242394*ep^4*mtt^7*mWW^5*s^3*t^4 + 428327144*ep^5*mtt^7*mWW^5*s^3*t^4 + 485471504*ep^6*mtt^7*mWW^5*s^3*t^4 + 194925488*ep^7*mtt^7*mWW^5*s^3*t^4 - 38104*mtt^6*mWW^6*s^3*t^4 + 1198746*ep*mtt^6*mWW^6*s^3*t^4 + 11827720*ep^2*mtt^6*mWW^6*s^3*t^4 + 26330260*ep^3*mtt^6*mWW^6*s^3*t^4 - 38801244*ep^4*mtt^6*mWW^6*s^3*t^4 - 227357646*ep^5*mtt^6*mWW^6*s^3*t^4 - 304525092*ep^6*mtt^6*mWW^6*s^3*t^4 - 133937824*ep^7*mtt^6*mWW^6*s^3*t^4 + 68664*mtt^5*mWW^7*s^3*t^4 + 974910*ep*mtt^5*mWW^7*s^3*t^4 + 2974270*ep^2*mtt^5*mWW^7*s^3*t^4 - 11918302*ep^3*mtt^5*mWW^7*s^3*t^4 - 81191442*ep^4*mtt^5*mWW^7*s^3*t^4 - 164934812*ep^5*mtt^5*mWW^7*s^3*t^4 - 145454632*ep^6*mtt^5*mWW^7*s^3*t^4 - 48316656*ep^7*mtt^5*mWW^7*s^3*t^4 - 43936*mtt^4*mWW^8*s^3*t^4 - 1253830*ep*mtt^4*mWW^8*s^3*t^4 - 7497900*ep^2*mtt^4*mWW^8*s^3*t^4 - 6345724*ep^3*mtt^4*mWW^8*s^3*t^4 + 61076960*ep^4*mtt^4*mWW^8*s^3*t^4 + 194590018*ep^5*mtt^4*mWW^8*s^3*t^4 + 221941236*ep^6*mtt^4*mWW^8*s^3*t^4 + 90062048*ep^7*mtt^4*mWW^8*s^3*t^4 - 3232*mtt^3*mWW^9*s^3*t^4 + 215322*ep*mtt^3*mWW^9*s^3*t^4 + 2323998*ep^2*mtt^3*mWW^9*s^3*t^4 + 7637804*ep^3*mtt^3*mWW^9*s^3*t^4 + 4549310*ep^4*mtt^3*mWW^9*s^3*t^4 - 21706486*ep^5*mtt^3*mWW^9*s^3*t^4 - 41120308*ep^6*mtt^3*mWW^9*s^3*t^4 - 20996896*ep^7*mtt^3*mWW^9*s^3*t^4 + 13864*mtt^2*mWW^10*s^3*t^4 + 186738*ep*mtt^2*mWW^10*s^3*t^4 + 560760*ep^2*mtt^2*mWW^10*s^3*t^4 - 2057132*ep^3*mtt^2*mWW^10*s^3*t^4 - 14942796*ep^4*mtt^2*mWW^10*s^3*t^4 - 32018186*ep^5*mtt^2*mWW^10*s^3*t^4 - 29791216*ep^6*mtt^2*mWW^10*s^3*t^4 - 10327904*ep^7*mtt^2*mWW^10*s^3*t^4 - 3464*mtt*mWW^11*s^3*t^4 - 56848*ep*mtt*mWW^11*s^3*t^4 - 266112*ep^2*mtt*mWW^11*s^3*t^4 - 62878*ep^3*mtt*mWW^11*s^3*t^4 + 2715532*ep^4*mtt*mWW^11*s^3*t^4 + 7804758*ep^5*mtt*mWW^11*s^3*t^4 + 8631892*ep^6*mtt*mWW^11*s^3*t^4 + 3443648*ep^7*mtt*mWW^11*s^3*t^4 - 256*mWW^12*s^3*t^4 - 3332*ep*mWW^12*s^3*t^4 - 7498*ep^2*mWW^12*s^3*t^4 + 63268*ep^3*mWW^12*s^3*t^4 + 370062*ep^4*mWW^12*s^3*t^4 + 757052*ep^5*mWW^12*s^3*t^4 + 685968*ep^6*mWW^12*s^3*t^4 + 231504*ep^7*mWW^12*s^3*t^4 - 21168*ep^2*mtt^11*s^4*t^4 - 221256*ep^3*mtt^11*s^4*t^4 - 873936*ep^4*mtt^11*s^4*t^4 - 1656648*ep^5*mtt^11*s^4*t^4 - 1521072*ep^6*mtt^11*s^4*t^4 - 544320*ep^7*mtt^11*s^4*t^4 - 484512*ep*mtt^10*mWW*s^4*t^4 - 3178728*ep^2*mtt^10*mWW*s^4*t^4 - 373030*ep^3*mtt^10*mWW*s^4*t^4 + 39235112*ep^4*mtt^10*mWW*s^4*t^4 + 110628490*ep^5*mtt^10*mWW*s^4*t^4 + 120297100*ep^6*mtt^10*mWW*s^4*t^4 + 47219088*ep^7*mtt^10*mWW*s^4*t^4 + 1802724*ep*mtt^9*mWW^2*s^4*t^4 + 12198960*ep^2*mtt^9*mWW^2*s^4*t^4 + 6437806*ep^3*mtt^9*mWW^2*s^4*t^4 - 125355928*ep^4*mtt^9*mWW^2*s^4*t^4 - 374048154*ep^5*mtt^9*mWW^2*s^4*t^4 - 415032096*ep^6*mtt^9*mWW^2*s^4*t^4 - 164497712*ep^7*mtt^9*mWW^2*s^4*t^4 - 1425366*ep*mtt^8*mWW^3*s^4*t^4 - 10245286*ep^2*mtt^8*mWW^3*s^4*t^4 - 15506698*ep^3*mtt^8*mWW^3*s^4*t^4 + 55373434*ep^4*mtt^8*mWW^3*s^4*t^4 + 219256296*ep^5*mtt^8*mWW^3*s^4*t^4 + 267163564*ep^6*mtt^8*mWW^3*s^4*t^4 + 111184256*ep^7*mtt^8*mWW^3*s^4*t^4 - 3744*mtt^7*mWW^4*s^4*t^4 - 2620248*ep*mtt^7*mWW^4*s^4*t^4 - 17310860*ep^2*mtt^7*mWW^4*s^4*t^4 + 4630272*ep^3*mtt^7*mWW^4*s^4*t^4 + 248799656*ep^4*mtt^7*mWW^4*s^4*t^4 + 666925180*ep^5*mtt^7*mWW^4*s^4*t^4 + 704710720*ep^6*mtt^7*mWW^4*s^4*t^4 + 271262496*ep^7*mtt^7*mWW^4*s^4*t^4 + 224*mtt^6*mWW^5*s^4*t^4 + 5169932*ep*mtt^6*mWW^5*s^4*t^4 + 36910632*ep^2*mtt^6*mWW^5*s^4*t^4 + 27651442*ep^3*mtt^6*mWW^5*s^4*t^4 - 352441412*ep^4*mtt^6*mWW^5*s^4*t^4 - 1098874662*ep^5*mtt^6*mWW^5*s^4*t^4 - 1241723124*ep^6*mtt^6*mWW^5*s^4*t^4 - 498404112*ep^7*mtt^6*mWW^5*s^4*t^4 + 33552*mtt^5*mWW^6*s^4*t^4 - 1925240*ep*mtt^5*mWW^6*s^4*t^4 - 17128456*ep^2*mtt^5*mWW^6*s^4*t^4 - 36661944*ep^3*mtt^5*mWW^6*s^4*t^4 + 60871636*ep^4*mtt^5*mWW^6*s^4*t^4 + 341950124*ep^5*mtt^5*mWW^6*s^4*t^4 + 459454408*ep^6*mtt^5*mWW^6*s^4*t^4 + 203205184*ep^7*mtt^5*mWW^6*s^4*t^4 - 62768*mtt^4*mWW^7*s^4*t^4 - 1911192*ep*mtt^4*mWW^7*s^4*t^4 - 9712102*ep^2*mtt^4*mWW^7*s^4*t^4 + 11378028*ep^3*mtt^4*mWW^7*s^4*t^4 + 168381262*ep^4*mtt^4*mWW^7*s^4*t^4 + 406562220*ep^5*mtt^4*mWW^7*s^4*t^4 + 402449064*ep^6*mtt^4*mWW^7*s^4*t^4 + 146826688*ep^7*mtt^4*mWW^7*s^4*t^4 + 37904*mtt^3*mWW^8*s^4*t^4 + 1758376*ep*mtt^3*mWW^8*s^4*t^4 + 11239506*ep^2*mtt^3*mWW^8*s^4*t^4 + 7744314*ep^3*mtt^3*mWW^8*s^4*t^4 - 106668354*ep^4*mtt^3*mWW^8*s^4*t^4 - 330461854*ep^5*mtt^3*mWW^8*s^4*t^4 - 373831076*ep^6*mtt^3*mWW^8*s^4*t^4 - 150609744*ep^7*mtt^3*mWW^8*s^4*t^4 + 1424*mtt^2*mWW^9*s^4*t^4 - 264956*ep*mtt^2*mWW^9*s^4*t^4 - 2451806*ep^2*mtt^2*mWW^9*s^4*t^4 - 6533038*ep^3*mtt^2*mWW^9*s^4*t^4 + 2957166*ep^4*mtt^2*mWW^9*s^4*t^4 + 39656102*ep^5*mtt^2*mWW^9*s^4*t^4 + 60159388*ep^6*mtt^2*mWW^9*s^4*t^4 + 28483952*ep^7*mtt^2*mWW^9*s^4*t^4 - 8384*mtt*mWW^10*s^4*t^4 - 128060*ep*mtt*mWW^10*s^4*t^4 - 421526*ep^2*mtt*mWW^10*s^4*t^4 + 1540080*ep^3*mtt*mWW^10*s^4*t^4 + 11499350*ep^4*mtt*mWW^10*s^4*t^4 + 24659424*ep^5*mtt*mWW^10*s^4*t^4 + 22708092*ep^6*mtt*mWW^10*s^4*t^4 + 7730976*ep^7*mtt*mWW^10*s^4*t^4 + 1792*mWW^11*s^4*t^4 + 28542*ep*mWW^11*s^4*t^4 + 120834*ep^2*mWW^11*s^4*t^4 - 85976*ep^3*mWW^11*s^4*t^4 - 1777986*ep^4*mWW^11*s^4*t^4 - 4596518*ep^5*mWW^11*s^4*t^4 - 4834968*ep^6*mWW^11*s^4*t^4 - 1856752*ep^7*mWW^11*s^4*t^4 + 31752*ep^2*mtt^10*s^5*t^4 + 331884*ep^3*mtt^10*s^5*t^4 + 1310904*ep^4*mtt^10*s^5*t^4 + 2484972*ep^5*mtt^10*s^5*t^4 + 2281608*ep^6*mtt^10*s^5*t^4 + 816480*ep^7*mtt^10*s^5*t^4 + 785568*ep*mtt^9*mWW*s^5*t^4 + 5183682*ep^2*mtt^9*mWW*s^5*t^4 + 943628*ep^3*mtt^9*mWW*s^5*t^4 - 62145846*ep^4*mtt^9*mWW*s^5*t^4 - 176319920*ep^5*mtt^9*mWW*s^5*t^4 - 192001656*ep^6*mtt^9*mWW*s^5*t^4 - 75386976*ep^7*mtt^9*mWW*s^5*t^4 - 2396856*ep*mtt^8*mWW^2*s^5*t^4 - 16150584*ep^2*mtt^8*mWW^2*s^5*t^4 - 9003476*ep^3*mtt^8*mWW^2*s^5*t^4 + 161953936*ep^4*mtt^8*mWW^2*s^5*t^4 + 484444592*ep^5*mtt^8*mWW^2*s^5*t^4 + 537307172*ep^6*mtt^8*mWW^2*s^5*t^4 + 212788176*ep^7*mtt^8*mWW^2*s^5*t^4 + 727254*ep*mtt^7*mWW^3*s^5*t^4 + 5280581*ep^2*mtt^7*mWW^3*s^5*t^4 + 15875095*ep^3*mtt^7*mWW^3*s^5*t^4 + 15477013*ep^4*mtt^7*mWW^3*s^5*t^4 - 20775357*ep^5*mtt^7*mWW^3*s^5*t^4 - 51099538*ep^6*mtt^7*mWW^3*s^5*t^4 - 26182328*ep^7*mtt^7*mWW^3*s^5*t^4 + 5936*mtt^6*mWW^4*s^5*t^4 + 4926208*ep*mtt^6*mWW^4*s^5*t^4 + 33308981*ep^2*mtt^6*mWW^4*s^5*t^4 + 2627729*ep^3*mtt^6*mWW^4*s^5*t^4 - 424436879*ep^4*mtt^6*mWW^4*s^5*t^4 - 1187108589*ep^5*mtt^6*mWW^4*s^5*t^4 - 1281091042*ep^6*mtt^6*mWW^4*s^5*t^4 - 499653656*ep^7*mtt^6*mWW^4*s^5*t^4 - 6952*mtt^5*mWW^5*s^5*t^4 - 6262878*ep*mtt^5*mWW^5*s^5*t^4 - 43910563*ep^2*mtt^5*mWW^5*s^5*t^4 - 31573783*ep^3*mtt^5*mWW^5*s^5*t^4 + 421604901*ep^4*mtt^5*mWW^5*s^5*t^4 + 1307219185*ep^5*mtt^5*mWW^5*s^5*t^4 + 1474012578*ep^6*mtt^5*mWW^5*s^5*t^4 + 590503288*ep^7*mtt^5*mWW^5*s^5*t^4 - 13016*mtt^4*mWW^6*s^5*t^4 + 1201702*ep*mtt^4*mWW^6*s^5*t^4 + 10286263*ep^2*mtt^4*mWW^6*s^5*t^4 + 27414225*ep^3*mtt^4*mWW^6*s^5*t^4 - 8470005*ep^4*mtt^4*mWW^6*s^5*t^4 - 154899167*ep^5*mtt^4*mWW^6*s^5*t^4 - 238376882*ep^6*mtt^4*mWW^6*s^5*t^4 - 112169384*ep^7*mtt^4*mWW^6*s^5*t^4 + 28160*mtt^3*mWW^7*s^5*t^4 + 2143864*ep*mtt^3*mWW^7*s^5*t^4 + 13392551*ep^2*mtt^3*mWW^7*s^5*t^4 - 2730507*ep^3*mtt^3*mWW^7*s^5*t^4 - 182250077*ep^4*mtt^3*mWW^7*s^5*t^4 - 484322141*ep^5*mtt^3*mWW^7*s^5*t^4 - 504615114*ep^6*mtt^3*mWW^7*s^5*t^4 - 190917624*ep^7*mtt^3*mWW^7*s^5*t^4 - 17392*mtt^2*mWW^8*s^5*t^4 - 1316046*ep*mtt^2*mWW^8*s^5*t^4 - 8792979*ep^2*mtt^2*mWW^8*s^5*t^4 - 6261507*ep^3*mtt^2*mWW^8*s^5*t^4 + 83795053*ep^4*mtt^2*mWW^8*s^5*t^4 + 259902789*ep^5*mtt^2*mWW^8*s^5*t^4 + 293162642*ep^6*mtt^2*mWW^8*s^5*t^4 + 117505688*ep^7*mtt^2*mWW^8*s^5*t^4 + 2152*mtt*mWW^9*s^5*t^4 + 165496*ep*mtt*mWW^9*s^5*t^4 + 1264097*ep^2*mtt*mWW^9*s^5*t^4 + 2716235*ep^3*mtt*mWW^9*s^5*t^4 - 3996875*ep^4*mtt*mWW^9*s^5*t^4 - 24351355*ep^5*mtt*mWW^9*s^5*t^4 - 33724566*ep^6*mtt*mWW^9*s^5*t^4 - 15295816*ep^7*mtt*mWW^9*s^5*t^4 + 1112*mWW^10*s^5*t^4 + 25688*ep*mWW^10*s^5*t^4 + 108139*ep^2*mWW^10*s^5*t^4 - 318403*ep^3*mWW^10*s^5*t^4 - 2753805*ep^4*mWW^10*s^5*t^4 - 6098369*ep^5*mWW^10*s^5*t^4 - 5686242*ep^6*mWW^10*s^5*t^4 - 1946408*ep^7*mWW^10*s^5*t^4 - 31752*ep^2*mtt^9*s^6*t^4 - 331884*ep^3*mtt^9*s^6*t^4 - 1310904*ep^4*mtt^9*s^6*t^4 - 2484972*ep^5*mtt^9*s^6*t^4 - 2281608*ep^6*mtt^9*s^6*t^4 - 816480*ep^7*mtt^9*s^6*t^4 - 794976*ep*mtt^8*mWW*s^6*t^4 - 5261676*ep^2*mtt^8*mWW*s^6*t^4 - 1153894*ep^3*mtt^8*mWW*s^6*t^4 + 61947172*ep^4*mtt^8*mWW*s^6*t^4 + 176322370*ep^5*mtt^8*mWW*s^6*t^4 + 192065804*ep^6*mtt^8*mWW*s^6*t^4 + 75386640*ep^7*mtt^8*mWW*s^6*t^4 + 1991472*ep*mtt^7*mWW^2*s^6*t^4 + 13350042*ep^2*mtt^7*mWW^2*s^6*t^4 + 7641268*ep^3*mtt^7*mWW^2*s^6*t^4 - 131644934*ep^4*mtt^7*mWW^2*s^6*t^4 - 393937956*ep^5*mtt^7*mWW^2*s^6*t^4 - 436529364*ep^6*mtt^7*mWW^2*s^6*t^4 - 172726128*ep^7*mtt^7*mWW^2*s^6*t^4 + 193718*ep*mtt^6*mWW^3*s^6*t^4 + 1272767*ep^2*mtt^6*mWW^3*s^6*t^4 - 9547585*ep^3*mtt^6*mWW^3*s^6*t^4 - 69965749*ep^4*mtt^6*mWW^3*s^6*t^4 - 157388265*ep^5*mtt^6*mWW^3*s^6*t^4 - 153366262*ep^6*mtt^6*mWW^3*s^6*t^4 - 56279704*ep^7*mtt^6*mWW^3*s^6*t^4 - 5120*mtt^5*mWW^4*s^6*t^4 - 4528154*ep*mtt^5*mWW^4*s^6*t^4 - 30749733*ep^2*mtt^5*mWW^4*s^6*t^4 - 6341709*ep^3*mtt^5*mWW^4*s^6*t^4 + 370840511*ep^4*mtt^5*mWW^4*s^6*t^4 + 1053133063*ep^5*mtt^5*mWW^4*s^6*t^4 + 1143333366*ep^6*mtt^5*mWW^4*s^6*t^4 + 447212728*ep^7*mtt^5*mWW^4*s^6*t^4 + 6312*mtt^4*mWW^5*s^6*t^4 + 4024716*ep*mtt^4*mWW^5*s^6*t^4 + 27780984*ep^2*mtt^4*mWW^5*s^6*t^4 + 19771652*ep^3*mtt^4*mWW^5*s^6*t^4 - 263514268*ep^4*mtt^4*mWW^5*s^6*t^4 - 814026396*ep^5*mtt^4*mWW^5*s^6*t^4 - 915184112*ep^6*mtt^4*mWW^5*s^6*t^4 - 365553824*ep^7*mtt^4*mWW^5*s^6*t^4 + 1416*mtt^3*mWW^6*s^6*t^4 - 25180*ep*mtt^3*mWW^6*s^6*t^4 - 574478*ep^2*mtt^3*mWW^6*s^6*t^4 - 10500772*ep^3*mtt^3*mWW^6*s^6*t^4 - 43005046*ep^4*mtt^3*mWW^6*s^6*t^4 - 67932184*ep^5*mtt^3*mWW^6*s^6*t^4 - 43861692*ep^6*mtt^3*mWW^6*s^6*t^4 - 8986224*ep^7*mtt^3*mWW^6*s^6*t^4 - 4872*mtt^2*mWW^7*s^6*t^4 - 1310546*ep*mtt^2*mWW^7*s^6*t^4 - 8904557*ep^2*mtt^2*mWW^7*s^6*t^4 - 1747937*ep^3*mtt^2*mWW^7*s^6*t^4 + 106368175*ep^4*mtt^2*mWW^7*s^6*t^4 + 297446671*ep^5*mtt^2*mWW^7*s^6*t^4 + 317392522*ep^6*mtt^2*mWW^7*s^6*t^4 + 121978440*ep^7*mtt^2*mWW^7*s^6*t^4 + 3288*mtt*mWW^8*s^6*t^4 + 486726*ep*mtt*mWW^8*s^6*t^4 + 3356477*ep^2*mtt*mWW^8*s^6*t^4 + 2542709*ep^3*mtt*mWW^8*s^6*t^4 - 31220479*ep^4*mtt*mWW^8*s^6*t^4 - 97047259*ep^5*mtt*mWW^8*s^6*t^4 - 108988886*ep^6*mtt*mWW^8*s^6*t^4 - 43406168*ep^7*mtt*mWW^8*s^6*t^4 - 1024*mWW^9*s^6*t^4 - 37776*ep*mWW^9*s^6*t^4 - 247674*ep^2*mWW^9*s^6*t^4 - 437448*ep^3*mWW^9*s^6*t^4 + 1063922*ep^4*mWW^9*s^6*t^4 + 5031728*ep^5*mWW^9*s^6*t^4 + 6575432*ep^6*mWW^9*s^6*t^4 + 2883520*ep^7*mWW^9*s^6*t^4 + 21168*ep^2*mtt^8*s^7*t^4 + 221256*ep^3*mtt^8*s^7*t^4 + 873936*ep^4*mtt^8*s^7*t^4 + 1656648*ep^5*mtt^8*s^7*t^4 + 1521072*ep^6*mtt^8*s^7*t^4 + 544320*ep^7*mtt^8*s^7*t^4 + 503328*ep*mtt^7*mWW*s^7*t^4 + 3334824*ep^2*mtt^7*mWW*s^7*t^4 + 794714*ep^3*mtt^7*mWW*s^7*t^4 - 38833120*ep^4*mtt^7*mWW*s^7*t^4 - 110624462*ep^5*mtt^7*mWW*s^7*t^4 - 120417188*ep^6*mtt^7*mWW*s^7*t^4 - 47215536*ep^7*mtt^7*mWW*s^7*t^4 - 1051932*ep*mtt^6*mWW^2*s^7*t^4 - 7018956*ep^2*mtt^6*mWW^2*s^7*t^4 - 4004372*ep^3*mtt^6*mWW^2*s^7*t^4 + 68765132*ep^4*mtt^6*mWW^2*s^7*t^4 + 205342284*ep^5*mtt^6*mWW^2*s^7*t^4 + 227195316*ep^6*mtt^6*mWW^2*s^7*t^4 + 89810560*ep^7*mtt^6*mWW^2*s^7*t^4 - 387378*ep*mtt^5*mWW^3*s^7*t^4 - 2672508*ep^2*mtt^5*mWW^3*s^7*t^4 + 3408146*ep^3*mtt^5*mWW^3*s^7*t^4 + 54699768*ep^4*mtt^5*mWW^3*s^7*t^4 + 138741556*ep^5*mtt^5*mWW^3*s^7*t^4 + 143465440*ep^6*mtt^5*mWW^3*s^7*t^4 + 54506560*ep^7*mtt^5*mWW^3*s^7*t^4 + 2288*mtt^4*mWW^4*s^7*t^4 + 2252062*ep*mtt^4*mWW^4*s^7*t^4 + 15264806*ep^2*mtt^4*mWW^4*s^7*t^4 + 4001308*ep^3*mtt^4*mWW^4*s^7*t^4 - 178392878*ep^4*mtt^4*mWW^4*s^7*t^4 - 509063582*ep^5*mtt^4*mWW^4*s^7*t^4 - 552999900*ep^6*mtt^4*mWW^4*s^7*t^4 - 216161200*ep^7*mtt^4*mWW^4*s^7*t^4 - 2296*mtt^3*mWW^5*s^7*t^4 - 1380762*ep*mtt^3*mWW^5*s^7*t^4 - 9385190*ep^2*mtt^3*mWW^5*s^7*t^4 - 6781980*ep^3*mtt^3*mWW^5*s^7*t^4 + 86646934*ep^4*mtt^3*mWW^5*s^7*t^4 + 267237018*ep^5*mtt^3*mWW^5*s^7*t^4 + 299570716*ep^6*mtt^3*mWW^5*s^7*t^4 + 119291696*ep^7*mtt^3*mWW^5*s^7*t^4 - 104*mtt^2*mWW^6*s^7*t^4 - 269134*ep*mtt^2*mWW^6*s^7*t^4 - 1838632*ep^2*mtt^2*mWW^6*s^7*t^4 + 1987364*ep^3*mtt^2*mWW^6*s^7*t^4 + 34124732*ep^4*mtt^2*mWW^6*s^7*t^4 + 84391374*ep^5*mtt^2*mWW^6*s^7*t^4 + 84449400*ep^6*mtt^2*mWW^6*s^7*t^4 + 31003408*ep^7*mtt^2*mWW^6*s^7*t^4 + 184*mtt*mWW^7*s^7*t^4 + 404884*ep*mtt*mWW^7*s^7*t^4 + 2809006*ep^2*mtt*mWW^7*s^7*t^4 + 895860*ep^3*mtt*mWW^7*s^7*t^4 - 31921722*ep^4*mtt*mWW^7*s^7*t^4 - 90762716*ep^5*mtt*mWW^7*s^7*t^4 - 97518928*ep^6*mtt*mWW^7*s^7*t^4 - 37623520*ep^7*mtt*mWW^7*s^7*t^4 - 72*mWW^8*s^7*t^4 - 71068*ep*mWW^8*s^7*t^4 - 501558*ep^2*mWW^8*s^7*t^4 - 379736*ep^3*mWW^8*s^7*t^4 + 4633378*ep^4*mWW^8*s^7*t^4 + 14274200*ep^5*mWW^8*s^7*t^4 + 15874552*ep^6*mWW^8*s^7*t^4 + 6258432*ep^7*mWW^8*s^7*t^4 - 9072*ep^2*mtt^7*s^8*t^4 - 94824*ep^3*mtt^7*s^8*t^4 - 374544*ep^4*mtt^7*s^8*t^4 - 709992*ep^5*mtt^7*s^8*t^4 - 651888*ep^6*mtt^7*s^8*t^4 - 233280*ep^7*mtt^7*s^8*t^4 - 190176*ep*mtt^6*mWW*s^8*t^4 - 1258698*ep^2*mtt^6*mWW*s^8*t^4 - 302578*ep^3*mtt^6*mWW*s^8*t^4 + 14585682*ep^4*mtt^6*mWW*s^8*t^4 + 41473198*ep^5*mtt^6*mWW*s^8*t^4 + 45050124*ep^6*mtt^6*mWW*s^8*t^4 + 17627088*ep^7*mtt^6*mWW*s^8*t^4 + 346308*ep*mtt^5*mWW^2*s^8*t^4 + 2305392*ep^2*mtt^5*mWW^2*s^8*t^4 + 1258714*ep^3*mtt^5*mWW^2*s^8*t^4 - 22775036*ep^4*mtt^5*mWW^2*s^8*t^4 - 67611202*ep^5*mtt^5*mWW^2*s^8*t^4 - 74589592*ep^6*mtt^5*mWW^2*s^8*t^4 - 29435856*ep^7*mtt^5*mWW^2*s^8*t^4 + 159966*ep*mtt^4*mWW^3*s^8*t^4 + 1100072*ep^2*mtt^4*mWW^3*s^8*t^4 - 709054*ep^3*mtt^4*mWW^3*s^8*t^4 - 18499692*ep^4*mtt^4*mWW^3*s^8*t^4 - 48414896*ep^5*mtt^4*mWW^3*s^8*t^4 - 50604436*ep^6*mtt^4*mWW^3*s^8*t^4 - 19288160*ep^7*mtt^4*mWW^3*s^8*t^4 - 416*mtt^3*mWW^4*s^8*t^4 - 606268*ep*mtt^3*mWW^4*s^8*t^4 - 4092552*ep^2*mtt^3*mWW^4*s^8*t^4 - 1186012*ep^3*mtt^3*mWW^4*s^8*t^4 + 46761720*ep^4*mtt^3*mWW^4*s^8*t^4 + 133445288*ep^5*mtt^3*mWW^4*s^8*t^4 + 144681072*ep^6*mtt^3*mWW^4*s^8*t^4 + 56419264*ep^7*mtt^3*mWW^4*s^8*t^4 + 336*mtt^2*mWW^5*s^8*t^4 + 248000*ep*mtt^2*mWW^5*s^8*t^4 + 1660080*ep^2*mtt^2*mWW^5*s^8*t^4 + 1265104*ep^3*mtt^2*mWW^5*s^8*t^4 - 14583436*ep^4*mtt^2*mWW^5*s^8*t^4 - 45123036*ep^5*mtt^2*mWW^5*s^8*t^4 - 50507384*ep^6*mtt^2*mWW^5*s^8*t^4 - 20074368*ep^7*mtt^2*mWW^5*s^8*t^4 + 192*mtt*mWW^6*s^8*t^4 + 92216*ep*mtt*mWW^6*s^8*t^4 + 628780*ep^2*mtt*mWW^6*s^8*t^4 - 209874*ep^3*mtt*mWW^6*s^8*t^4 - 9310968*ep^4*mtt*mWW^6*s^8*t^4 - 24635378*ep^5*mtt*mWW^6*s^8*t^4 - 25683824*ep^6*mtt*mWW^6*s^8*t^4 - 9730384*ep^7*mtt*mWW^6*s^8*t^4 - 112*mWW^7*s^8*t^4 - 50046*ep*mWW^7*s^8*t^4 - 339762*ep^2*mWW^7*s^8*t^4 - 84836*ep^3*mWW^7*s^8*t^4 + 3931314*ep^4*mWW^7*s^8*t^4 + 11046098*ep^5*mWW^7*s^8*t^4 + 11799048*ep^6*mWW^7*s^8*t^4 + 4531376*ep^7*mWW^7*s^8*t^4 + 2268*ep^2*mtt^6*s^9*t^4 + 23706*ep^3*mtt^6*s^9*t^4 + 93636*ep^4*mtt^6*s^9*t^4 + 177498*ep^5*mtt^6*s^9*t^4 + 162972*ep^6*mtt^6*s^9*t^4 + 58320*ep^7*mtt^6*s^9*t^4 + 37632*ep*mtt^5*mWW*s^9*t^4 + 247953*ep^2*mtt^5*mWW*s^9*t^4 + 53945*ep^3*mtt^5*mWW*s^9*t^4 - 2881847*ep^4*mtt^5*mWW*s^9*t^4 - 8141225*ep^5*mtt^5*mWW*s^9*t^4 - 8800810*ep^6*mtt^5*mWW*s^9*t^4 - 3428568*ep^7*mtt^5*mWW*s^9*t^4 - 65424*ep*mtt^4*mWW^2*s^9*t^4 - 436155*ep^2*mtt^4*mWW^2*s^9*t^4 - 215441*ep^3*mtt^4*mWW^2*s^9*t^4 + 4413613*ep^4*mtt^4*mWW^2*s^9*t^4 + 12948069*ep^5*mtt^4*mWW^2*s^9*t^4 + 14191266*ep^6*mtt^4*mWW^2*s^9*t^4 + 5573592*ep^7*mtt^4*mWW^2*s^9*t^4 - 22684*ep*mtt^3*mWW^3*s^9*t^4 - 153404*ep^2*mtt^3*mWW^3*s^9*t^4 + 82568*ep^3*mtt^3*mWW^3*s^9*t^4 + 2453796*ep^4*mtt^3*mWW^3*s^9*t^4 + 6426244*ep^5*mtt^3*mWW^3*s^9*t^4 + 6690456*ep^6*mtt^3*mWW^3*s^9*t^4 + 2533664*ep^7*mtt^3*mWW^3*s^9*t^4 + 84164*ep*mtt^2*mWW^4*s^9*t^4 + 565524*ep^2*mtt^2*mWW^4*s^9*t^4 + 177742*ep^3*mtt^2*mWW^4*s^9*t^4 - 6310156*ep^4*mtt^2*mWW^4*s^9*t^4 - 17986534*ep^5*mtt^2*mWW^4*s^9*t^4 - 19445156*ep^6*mtt^2*mWW^4*s^9*t^4 - 7559024*ep^7*mtt^2*mWW^4*s^9*t^4 - 26804*ep*mtt*mWW^5*s^9*t^4 - 177917*ep^2*mtt*mWW^5*s^9*t^4 - 130841*ep^3*mtt*mWW^5*s^9*t^4 + 1549467*ep^4*mtt*mWW^5*s^9*t^4 + 4738013*ep^5*mtt*mWW^5*s^9*t^4 + 5263810*ep^6*mtt*mWW^5*s^9*t^4 + 2081272*ep^7*mtt*mWW^5*s^9*t^4 - 6884*ep*mWW^6*s^9*t^4 - 47597*ep^2*mWW^6*s^9*t^4 + 15713*ep^3*mWW^6*s^9*t^4 + 712403*ep^4*mWW^6*s^9*t^4 + 1899759*ep^5*mWW^6*s^9*t^4 + 1996598*ep^6*mWW^6*s^9*t^4 + 762248*ep^7*mWW^6*s^9*t^4 - 252*ep^2*mtt^5*s^10*t^4 - 2634*ep^3*mtt^5*s^10*t^4 - 10404*ep^4*mtt^5*s^10*t^4 - 19722*ep^5*mtt^5*s^10*t^4 - 18108*ep^6*mtt^5*s^10*t^4 - 6480*ep^7*mtt^5*s^10*t^4 - 2688*ep*mtt^4*mWW*s^10*t^4 - 17460*ep^2*mtt^4*mWW*s^10*t^4 - 2230*ep^3*mtt^4*mWW*s^10*t^4 + 207432*ep^4*mtt^4*mWW*s^10*t^4 + 574582*ep^5*mtt^4*mWW*s^10*t^4 + 612948*ep^6*mtt^4*mWW*s^10*t^4 + 236016*ep^7*mtt^4*mWW*s^10*t^4 + 5376*ep*mtt^3*mWW^2*s^10*t^4 + 35928*ep^2*mtt^3*mWW^2*s^10*t^4 + 14996*ep^3*mtt^3*mWW^2*s^10*t^4 - 373248*ep^4*mtt^3*mWW^2*s^10*t^4 - 1070276*ep^5*mtt^3*mWW^2*s^10*t^4 - 1153464*ep^6*mtt^3*mWW^2*s^10*t^4 - 446112*ep^7*mtt^3*mWW^2*s^10*t^4 - 504*ep^2*mtt^2*mWW^3*s^10*t^4 - 5268*ep^3*mtt^2*mWW^3*s^10*t^4 - 20808*ep^4*mtt^2*mWW^3*s^10*t^4 - 39444*ep^5*mtt^2*mWW^3*s^10*t^4 - 36216*ep^6*mtt^2*mWW^3*s^10*t^4 - 12960*ep^7*mtt^2*mWW^3*s^10*t^4 - 5376*ep*mtt*mWW^4*s^10*t^4 - 35676*ep^2*mtt*mWW^4*s^10*t^4 - 12362*ep^3*mtt*mWW^4*s^10*t^4 + 383652*ep^4*mtt*mWW^4*s^10*t^4 + 1089998*ep^5*mtt*mWW^4*s^10*t^4 + 1171572*ep^6*mtt*mWW^4*s^10*t^4 + 452592*ep^7*mtt*mWW^4*s^10*t^4 + 2688*ep*mWW^5*s^10*t^4 + 17964*ep^2*mWW^5*s^10*t^4 + 7498*ep^3*mWW^5*s^10*t^4 - 186624*ep^4*mWW^5*s^10*t^4 - 535138*ep^5*mWW^5*s^10*t^4 - 576732*ep^6*mWW^5*s^10*t^4 - 223056*ep^7*mWW^5*s^10*t^4 + 252*ep^2*mtt^14*t^5 + 2634*ep^3*mtt^14*t^5 + 10404*ep^4*mtt^14*t^5 + 19722*ep^5*mtt^14*t^5 + 18108*ep^6*mtt^14*t^5 + 6480*ep^7*mtt^14*t^5 - 1821*ep^2*mtt^13*mWW*t^5 - 19143*ep^3*mtt^13*mWW*t^5 - 76113*ep^4*mtt^13*mWW*t^5 - 145209*ep^5*mtt^13*mWW*t^5 - 134034*ep^6*mtt^13*mWW*t^5 - 48120*ep^7*mtt^13*mWW*t^5 + 4776*ep^2*mtt^12*mWW^2*t^5 + 50604*ep^3*mtt^12*mWW^2*t^5 + 203076*ep^4*mtt^12*mWW^2*t^5 + 391128*ep^5*mtt^12*mWW^2*t^5 + 364224*ep^6*mtt^12*mWW^2*t^5 + 131712*ep^7*mtt^12*mWW^2*t^5 - 7383*ep^2*mtt^11*mWW^3*t^5 - 80709*ep^3*mtt^11*mWW^3*t^5 - 336183*ep^4*mtt^11*mWW^3*t^5 - 673983*ep^5*mtt^11*mWW^3*t^5 - 653886*ep^6*mtt^11*mWW^3*t^5 - 246216*ep^7*mtt^11*mWW^3*t^5 + 2100*ep*mtt^10*mWW^4*t^5 + 40164*ep^2*mtt^10*mWW^4*t^5 + 290022*ep^3*mtt^10*mWW^4*t^5 + 1032768*ep^4*mtt^10*mWW^4*t^5 + 1941102*ep^5*mtt^10*mWW^4*t^5 + 1844004*ep^6*mtt^10*mWW^4*t^5 + 696240*ep^7*mtt^10*mWW^4*t^5 - 11340*ep*mtt^9*mWW^5*t^5 - 171498*ep^2*mtt^9*mWW^5*t^5 - 1049166*ep^3*mtt^9*mWW^5*t^5 - 3322110*ep^4*mtt^9*mWW^5*t^5 - 5744562*ep^5*mtt^9*mWW^5*t^5 - 5146644*ep^6*mtt^9*mWW^5*t^5 - 1867440*ep^7*mtt^9*mWW^5*t^5 + 22728*ep*mtt^8*mWW^6*t^5 + 322524*ep^2*mtt^8*mWW^6*t^5 + 1857732*ep^3*mtt^8*mWW^6*t^5 + 5572188*ep^4*mtt^8*mWW^6*t^5 + 9194940*ep^5*mtt^8*mWW^6*t^5 + 7923960*ep^6*mtt^8*mWW^6*t^5 + 2788128*ep^7*mtt^8*mWW^6*t^5 - 17760*ep*mtt^7*mWW^7*t^5 - 241038*ep^2*mtt^7*mWW^7*t^5 - 1327266*ep^3*mtt^7*mWW^7*t^5 - 3815538*ep^4*mtt^7*mWW^7*t^5 - 6062730*ep^5*mtt^7*mWW^7*t^5 - 5062548*ep^6*mtt^7*mWW^7*t^5 - 1738800*ep^7*mtt^7*mWW^7*t^5 - 2652*ep*mtt^6*mWW^8*t^5 - 43896*ep^2*mtt^6*mWW^8*t^5 - 284430*ep^3*mtt^6*mWW^8*t^5 - 926376*ep^4*mtt^6*mWW^8*t^5 - 1608666*ep^5*mtt^6*mWW^8*t^5 - 1419084*ep^6*mtt^6*mWW^8*t^5 - 498576*ep^7*mtt^6*mWW^8*t^5 + 12948*ep*mtt^5*mWW^9*t^5 + 180807*ep^2*mtt^5*mWW^9*t^5 + 1021509*ep^3*mtt^5*mWW^9*t^5 + 2995983*ep^4*mtt^5*mWW^9*t^5 + 4820979*ep^5*mtt^5*mWW^9*t^5 + 4042326*ep^6*mtt^5*mWW^9*t^5 + 1381608*ep^7*mtt^5*mWW^9*t^5 - 6912*ep*mtt^4*mWW^10*t^5 - 95268*ep^2*mtt^4*mWW^10*t^5 - 532032*ep^3*mtt^4*mWW^10*t^5 - 1546608*ep^4*mtt^4*mWW^10*t^5 - 2475324*ep^5*mtt^4*mWW^10*t^5 - 2072424*ep^6*mtt^4*mWW^10*t^5 - 710112*ep^7*mtt^4*mWW^10*t^5 + 600*ep*mtt^3*mWW^11*t^5 + 8613*ep^2*mtt^3*mWW^11*t^5 + 50487*ep^3*mtt^3*mWW^11*t^5 + 155241*ep^4*mtt^3*mWW^11*t^5 + 264705*ep^5*mtt^3*mWW^11*t^5 + 237474*ep^6*mtt^3*mWW^11*t^5 + 87480*ep^7*mtt^3*mWW^11*t^5 + 288*ep*mtt^2*mWW^12*t^5 + 3768*ep^2*mtt^2*mWW^12*t^5 + 19758*ep^3*mtt^2*mWW^12*t^5 + 53268*ep^4*mtt^2*mWW^12*t^5 + 77898*ep^5*mtt^2*mWW^12*t^5 + 58524*ep^6*mtt^2*mWW^12*t^5 + 17616*ep^7*mtt^2*mWW^12*t^5 - 4620*ep^2*mtt^13*s*t^5 - 48234*ep^3*mtt^13*s*t^5 - 190248*ep^4*mtt^13*s*t^5 - 360078*ep^5*mtt^13*s*t^5 - 330084*ep^6*mtt^13*s*t^5 - 117936*ep^7*mtt^13*s*t^5 - 16800*ep*mtt^12*mWW*s*t^5 - 83445*ep^2*mtt^12*mWW*s*t^5 + 267845*ep^3*mtt^12*mWW*s*t^5 + 2473675*ep^4*mtt^12*mWW*s*t^5 + 5953807*ep^5*mtt^12*mWW*s*t^5 + 6121262*ep^6*mtt^12*mWW*s*t^5 + 2336136*ep^7*mtt^12*mWW*s*t^5 + 100848*ep*mtt^11*mWW^2*s*t^5 + 628062*ep^2*mtt^11*mWW^2*s*t^5 - 333718*ep^3*mtt^11*mWW^2*s*t^5 - 10061226*ep^4*mtt^11*mWW^2*s*t^5 - 27105994*ep^5*mtt^11*mWW^2*s*t^5 - 29171380*ep^6*mtt^11*mWW^2*s*t^5 - 11414192*ep^7*mtt^11*mWW^2*s*t^5 - 233300*ep*mtt^10*mWW^3*s*t^5 - 1608660*ep^2*mtt^10*mWW^3*s*t^5 - 640820*ep^3*mtt^10*mWW^3*s*t^5 + 18688172*ep^4*mtt^10*mWW^3*s*t^5 + 55920552*ep^5*mtt^10*mWW^3*s*t^5 + 62894856*ep^6*mtt^10*mWW^3*s*t^5 + 25272480*ep^7*mtt^10*mWW^3*s*t^5 + 40*mtt^9*mWW^4*s*t^5 + 214850*ep*mtt^9*mWW^4*s*t^5 + 1571303*ep^2*mtt^9*mWW^4*s*t^5 + 1085087*ep^3*mtt^9*mWW^4*s*t^5 - 17404633*ep^4*mtt^9*mWW^4*s*t^5 - 56184997*ep^5*mtt^9*mWW^4*s*t^5 - 66093338*ep^6*mtt^9*mWW^4*s*t^5 - 27448152*ep^7*mtt^9*mWW^4*s*t^5 - 1504*mtt^8*mWW^5*s*t^5 + 50384*ep*mtt^8*mWW^5*s*t^5 + 631010*ep^2*mtt^8*mWW^5*s*t^5 + 3322040*ep^3*mtt^8*mWW^5*s*t^5 + 11209246*ep^4*mtt^8*mWW^5*s*t^5 + 23244024*ep^5*mtt^8*mWW^5*s*t^5 + 25072960*ep^6*mtt^8*mWW^5*s*t^5 + 10476800*ep^7*mtt^8*mWW^5*s*t^5 + 7984*mtt^7*mWW^6*s*t^5 - 226960*ep*mtt^7*mWW^6*s*t^5 - 2690718*ep^2*mtt^7*mWW^6*s*t^5 - 9831614*ep^3*mtt^7*mWW^6*s*t^5 - 14500806*ep^4*mtt^7*mWW^6*s*t^5 - 5349594*ep^5*mtt^7*mWW^6*s*t^5 + 6241820*ep^6*mtt^7*mWW^6*s*t^5 + 4545168*ep^7*mtt^7*mWW^6*s*t^5 - 17280*mtt^6*mWW^7*s*t^5 + 38164*ep*mtt^6*mWW^7*s*t^5 + 1689872*ep^2*mtt^6*mWW^7*s*t^5 + 8489708*ep^3*mtt^6*mWW^7*s*t^5 + 17232272*ep^4*mtt^6*mWW^7*s*t^5 + 14440064*ep^5*mtt^6*mWW^7*s*t^5 + 2139128*ep^6*mtt^6*mWW^7*s*t^5 - 1990688*ep^7*mtt^6*mWW^7*s*t^5 + 17992*mtt^5*mWW^8*s*t^5 + 198108*ep*mtt^5*mWW^8*s*t^5 + 618180*ep^2*mtt^5*mWW^8*s*t^5 - 428170*ep^3*mtt^5*mWW^8*s*t^5 - 6090088*ep^4*mtt^5*mWW^8*s*t^5 - 12840162*ep^5*mtt^5*mWW^8*s*t^5 - 11361900*ep^6*mtt^5*mWW^8*s*t^5 - 3812240*ep^7*mtt^5*mWW^8*s*t^5 - 8416*mtt^4*mWW^9*s*t^5 - 161680*ep*mtt^4*mWW^9*s*t^5 - 1084385*ep^2*mtt^4*mWW^9*s*t^5 - 3274375*ep^3*mtt^4*mWW^9*s*t^5 - 4333065*ep^4*mtt^4*mWW^9*s*t^5 - 966213*ep^5*mtt^4*mWW^9*s*t^5 + 2907438*ep^6*mtt^4*mWW^9*s*t^5 + 1956296*ep^7*mtt^4*mWW^9*s*t^5 + 800*mtt^3*mWW^10*s*t^5 + 30000*ep*mtt^3*mWW^10*s*t^5 + 302704*ep^2*mtt^3*mWW^10*s*t^5 + 1367404*ep^3*mtt^3*mWW^10*s*t^5 + 3161968*ep^4*mtt^3*mWW^10*s*t^5 + 3791244*ep^5*mtt^3*mWW^10*s*t^5 + 2138024*ep^6*mtt^3*mWW^10*s*t^5 + 398816*ep^7*mtt^3*mWW^10*s*t^5 + 384*mtt^2*mWW^11*s*t^5 + 8008*ep*mtt^2*mWW^11*s*t^5 + 52228*ep^2*mtt^2*mWW^11*s*t^5 + 139632*ep^3*mtt^2*mWW^11*s*t^5 + 130596*ep^4*mtt^2*mWW^11*s*t^5 - 67448*ep^5*mtt^2*mWW^11*s*t^5 - 186912*ep^6*mtt^2*mWW^11*s*t^5 - 83968*ep^7*mtt^2*mWW^11*s*t^5 - 1550*ep*mtt*mWW^12*s*t^5 - 20623*ep^2*mtt*mWW^12*s*t^5 - 110179*ep^3*mtt*mWW^12*s*t^5 - 303767*ep^4*mtt*mWW^12*s*t^5 - 457875*ep^5*mtt*mWW^12*s*t^5 - 359078*ep^6*mtt*mWW^12*s*t^5 - 114728*ep^7*mtt*mWW^12*s*t^5 - 72*ep*mWW^13*s*t^5 - 908*ep^2*mWW^13*s*t^5 - 4606*ep^3*mWW^13*s*t^5 - 12096*ep^4*mWW^13*s*t^5 - 17330*ep^5*mWW^13*s*t^5 - 12796*ep^6*mWW^13*s*t^5 - 3792*ep^7*mWW^13*s*t^5 + 28224*ep^2*mtt^12*s^2*t^5 + 294504*ep^3*mtt^12*s^2*t^5 + 1160820*ep^4*mtt^12*s^2*t^5 + 2195436*ep^5*mtt^12*s^2*t^5 + 2011032*ep^6*mtt^12*s^2*t^5 + 717984*ep^7*mtt^12*s^2*t^5 + 181440*ep*mtt^11*mWW*s^2*t^5 + 1059891*ep^2*mtt^11*mWW*s^2*t^5 - 1216269*ep^3*mtt^11*mWW*s^2*t^5 - 20009833*ep^4*mtt^11*mWW*s^2*t^5 - 51423855*ep^5*mtt^11*mWW*s^2*t^5 - 54142982*ep^6*mtt^11*mWW*s^2*t^5 - 20904552*ep^7*mtt^11*mWW*s^2*t^5 - 959532*ep*mtt^10*mWW^2*s^2*t^5 - 6273777*ep^2*mtt^10*mWW^2*s^2*t^5 - 280327*ep^3*mtt^10*mWW^2*s^2*t^5 + 80960683*ep^4*mtt^10*mWW^2*s^2*t^5 + 228058311*ep^5*mtt^10*mWW^2*s^2*t^5 + 248670762*ep^6*mtt^10*mWW^2*s^2*t^5 + 97820360*ep^7*mtt^10*mWW^2*s^2*t^5 + 1855314*ep*mtt^9*mWW^3*s^2*t^5 + 13026123*ep^2*mtt^9*mWW^3*s^2*t^5 + 8954905*ep^3*mtt^9*mWW^3*s^2*t^5 - 129217049*ep^4*mtt^9*mWW^3*s^2*t^5 - 401444443*ep^5*mtt^9*mWW^3*s^2*t^5 - 455299530*ep^6*mtt^9*mWW^3*s^2*t^5 - 183325640*ep^7*mtt^9*mWW^3*s^2*t^5 + 56*mtt^8*mWW^4*s^2*t^5 - 1193056*ep*mtt^8*mWW^4*s^2*t^5 - 9386727*ep^2*mtt^8*mWW^4*s^2*t^5 - 14691141*ep^3*mtt^8*mWW^4*s^2*t^5 + 59014065*ep^4*mtt^8*mWW^4*s^2*t^5 + 237157273*ep^5*mtt^8*mWW^4*s^2*t^5 + 296119234*ep^6*mtt^8*mWW^4*s^2*t^5 + 126322920*ep^7*mtt^8*mWW^4*s^2*t^5 + 5040*mtt^7*mWW^5*s^2*t^5 - 866404*ep*mtt^7*mWW^5*s^2*t^5 - 5881526*ep^2*mtt^7*mWW^5*s^2*t^5 - 1705926*ep^3*mtt^7*mWW^5*s^2*t^5 + 60643726*ep^4*mtt^7*mWW^5*s^2*t^5 + 161305350*ep^5*mtt^7*mWW^5*s^2*t^5 + 161797772*ep^6*mtt^7*mWW^5*s^2*t^5 + 58527776*ep^7*mtt^7*mWW^5*s^2*t^5 - 30192*mtt^6*mWW^6*s^2*t^5 + 1539908*ep*mtt^6*mWW^6*s^2*t^5 + 13762562*ep^2*mtt^6*mWW^6*s^2*t^5 + 26401138*ep^3*mtt^6*mWW^6*s^2*t^5 - 54629878*ep^4*mtt^6*mWW^6*s^2*t^5 - 256972326*ep^5*mtt^6*mWW^6*s^2*t^5 - 320977084*ep^6*mtt^6*mWW^6*s^2*t^5 - 134933952*ep^7*mtt^6*mWW^6*s^2*t^5 + 64904*mtt^5*mWW^7*s^2*t^5 - 139380*ep*mtt^5*mWW^7*s^2*t^5 - 5725034*ep^2*mtt^5*mWW^7*s^2*t^5 - 25251998*ep^3*mtt^5*mWW^7*s^2*t^5 - 33747950*ep^4*mtt^5*mWW^7*s^2*t^5 + 17112550*ep^5*mtt^5*mWW^7*s^2*t^5 + 70390436*ep^6*mtt^5*mWW^7*s^2*t^5 + 40166560*ep^7*mtt^5*mWW^7*s^2*t^5 - 62264*mtt^4*mWW^8*s^2*t^5 - 851846*ep*mtt^4*mWW^8*s^2*t^5 - 2967264*ep^2*mtt^4*mWW^8*s^2*t^5 + 4833992*ep^3*mtt^4*mWW^8*s^2*t^5 + 49562020*ep^4*mtt^4*mWW^8*s^2*t^5 + 111228974*ep^5*mtt^4*mWW^8*s^2*t^5 + 106110332*ep^6*mtt^4*mWW^8*s^2*t^5 + 37903712*ep^7*mtt^4*mWW^8*s^2*t^5 + 22608*mtt^3*mWW^9*s^2*t^5 + 472756*ep*mtt^3*mWW^9*s^2*t^5 + 2839467*ep^2*mtt^3*mWW^9*s^2*t^5 + 4925835*ep^3*mtt^3*mWW^9*s^2*t^5 - 8959605*ep^4*mtt^3*mWW^9*s^2*t^5 - 43150367*ep^5*mtt^3*mWW^9*s^2*t^5 - 54519894*ep^6*mtt^3*mWW^9*s^2*t^5 - 23326136*ep^7*mtt^3*mWW^9*s^2*t^5 + 2192*mtt^2*mWW^10*s^2*t^5 - 3556*ep*mtt^2*mWW^10*s^2*t^5 - 338693*ep^2*mtt^2*mWW^10*s^2*t^5 - 2392023*ep^3*mtt^2*mWW^10*s^2*t^5 - 6902449*ep^4*mtt^2*mWW^10*s^2*t^5 - 9351841*ep^5*mtt^2*mWW^10*s^2*t^5 - 5569022*ep^6*mtt^2*mWW^10*s^2*t^5 - 1002376*ep^7*mtt^2*mWW^10*s^2*t^5 - 2248*mtt*mWW^11*s^2*t^5 - 35390*ep*mtt*mWW^11*s^2*t^5 - 152489*ep^2*mtt*mWW^11*s^2*t^5 + 48381*ep^3*mtt*mWW^11*s^2*t^5 + 1860983*ep^4*mtt*mWW^11*s^2*t^5 + 4848509*ep^5*mtt*mWW^11*s^2*t^5 + 5057014*ep^6*mtt*mWW^11*s^2*t^5 + 1922856*ep^7*mtt*mWW^11*s^2*t^5 - 96*mWW^12*s^2*t^5 - 254*ep*mWW^12*s^2*t^5 + 9243*ep^2*mWW^12*s^2*t^5 + 78929*ep^3*mWW^12*s^2*t^5 + 264467*ep^4*mWW^12*s^2*t^5 + 436429*ep^5*mWW^12*s^2*t^5 + 351930*ep^6*mWW^12*s^2*t^5 + 110488*ep^7*mWW^12*s^2*t^5 - 89712*ep^2*mtt^11*s^3*t^5 - 935688*ep^3*mtt^11*s^3*t^5 - 3686112*ep^4*mtt^11*s^3*t^5 - 6967320*ep^5*mtt^11*s^3*t^5 - 6378192*ep^6*mtt^11*s^3*t^5 - 2275776*ep^7*mtt^11*s^3*t^5 - 757344*ep*mtt^10*mWW*s^3*t^5 - 4640097*ep^2*mtt^10*mWW*s^3*t^5 + 2774677*ep^3*mtt^10*mWW*s^3*t^5 + 74219235*ep^4*mtt^10*mWW*s^3*t^5 + 196588139*ep^5*mtt^10*mWW*s^3*t^5 + 209034102*ep^6*mtt^10*mWW*s^3*t^5 + 81061608*ep^7*mtt^10*mWW*s^3*t^5 + 3486924*ep*mtt^9*mWW^2*s^3*t^5 + 23085273*ep^2*mtt^9*mWW^2*s^3*t^5 + 5044911*ep^3*mtt^9*mWW^2*s^3*t^5 - 275149163*ep^4*mtt^9*mWW^2*s^3*t^5 - 787664383*ep^5*mtt^9*mWW^2*s^3*t^5 - 862064338*ep^6*mtt^9*mWW^2*s^3*t^5 - 339426824*ep^7*mtt^9*mWW^2*s^3*t^5 - 5430006*ep*mtt^8*mWW^3*s^3*t^5 - 38173944*ep^2*mtt^8*mWW^3*s^3*t^5 - 30792306*ep^3*mtt^8*mWW^3*s^3*t^5 + 349856200*ep^4*mtt^8*mWW^3*s^3*t^5 + 1107372348*ep^5*mtt^8*mWW^3*s^3*t^5 + 1260632196*ep^6*mtt^8*mWW^3*s^3*t^5 + 507921472*ep^7*mtt^8*mWW^3*s^3*t^5 - 1504*mtt^7*mWW^4*s^3*t^5 + 1533668*ep*mtt^7*mWW^4*s^3*t^5 + 13695424*ep^2*mtt^7*mWW^4*s^3*t^5 + 39651596*ep^3*mtt^7*mWW^4*s^3*t^5 + 2662476*ep^4*mtt^7*mWW^4*s^3*t^5 - 178007388*ep^5*mtt^7*mWW^4*s^3*t^5 - 288888104*ep^6*mtt^7*mWW^4*s^3*t^5 - 137847600*ep^7*mtt^7*mWW^4*s^3*t^5 - 2656*mtt^6*mWW^5*s^3*t^5 + 4634776*ep*mtt^6*mWW^5*s^3*t^5 + 30974740*ep^2*mtt^6*mWW^5*s^3*t^5 + 3575228*ep^3*mtt^6*mWW^5*s^3*t^5 - 378436772*ep^4*mtt^6*mWW^5*s^3*t^5 - 1048727452*ep^5*mtt^6*mWW^5*s^3*t^5 - 1117971536*ep^6*mtt^6*mWW^5*s^3*t^5 - 430598352*ep^7*mtt^6*mWW^5*s^3*t^5 + 37504*mtt^5*mWW^6*s^3*t^5 - 4701308*ep*mtt^5*mWW^6*s^3*t^5 - 37156142*ep^2*mtt^5*mWW^6*s^3*t^5 - 49683978*ep^3*mtt^5*mWW^6*s^3*t^5 + 256736618*ep^4*mtt^5*mWW^6*s^3*t^5 + 928544894*ep^5*mtt^5*mWW^6*s^3*t^5 + 1102771924*ep^6*mtt^5*mWW^6*s^3*t^5 + 455114048*ep^7*mtt^5*mWW^6*s^3*t^5 - 86096*mtt^4*mWW^7*s^3*t^5 + 293836*ep*mtt^4*mWW^7*s^3*t^5 + 8966478*ep^2*mtt^4*mWW^7*s^3*t^5 + 41087554*ep^3*mtt^4*mWW^7*s^3*t^5 + 57489886*ep^4*mtt^4*mWW^7*s^3*t^5 - 31588718*ep^5*mtt^4*mWW^7*s^3*t^5 - 131862860*ep^6*mtt^4*mWW^7*s^3*t^5 - 77263104*ep^7*mtt^4*mWW^7*s^3*t^5 + 79864*mtt^3*mWW^8*s^3*t^5 + 1599000*ep*mtt^3*mWW^8*s^3*t^5 + 7029658*ep^2*mtt^3*mWW^8*s^3*t^5 - 8380906*ep^3*mtt^3*mWW^8*s^3*t^5 - 117058530*ep^4*mtt^3*mWW^8*s^3*t^5 - 281708218*ep^5*mtt^3*mWW^8*s^3*t^5 - 280306020*ep^6*mtt^3*mWW^8*s^3*t^5 - 102905696*ep^7*mtt^3*mWW^8*s^3*t^5 - 27016*mtt^2*mWW^9*s^3*t^5 - 687260*ep*mtt^2*mWW^9*s^3*t^5 - 4065809*ep^2*mtt^2*mWW^9*s^3*t^5 - 4183931*ep^3*mtt^2*mWW^9*s^3*t^5 + 29702867*ep^4*mtt^2*mWW^9*s^3*t^5 + 100263263*ep^5*mtt^2*mWW^9*s^3*t^5 + 117294598*ep^6*mtt^2*mWW^9*s^3*t^5 + 48312440*ep^7*mtt^2*mWW^9*s^3*t^5 - 2232*mtt*mWW^10*s^3*t^5 - 4380*ep*mtt*mWW^10*s^3*t^5 + 251987*ep^2*mtt*mWW^10*s^3*t^5 + 2032241*ep^3*mtt*mWW^10*s^3*t^5 + 5885327*ep^4*mtt*mWW^10*s^3*t^5 + 7249359*ep^5*mtt*mWW^10*s^3*t^5 + 3152122*ep^6*mtt*mWW^10*s^3*t^5 - 73320*ep^7*mtt*mWW^10*s^3*t^5 + 2136*mWW^11*s^3*t^5 + 32094*ep*mWW^11*s^3*t^5 + 122144*ep^2*mWW^11*s^3*t^5 - 189398*ep^3*mWW^11*s^3*t^5 - 2222032*ep^4*mWW^11*s^3*t^5 - 5354524*ep^5*mWW^11*s^3*t^5 - 5413892*ep^6*mWW^11*s^3*t^5 - 2018896*ep^7*mWW^11*s^3*t^5 + 172872*ep^2*mtt^10*s^4*t^5 + 1802220*ep^3*mtt^10*s^4*t^5 + 7095816*ep^4*mtt^10*s^4*t^5 + 13403964*ep^5*mtt^10*s^4*t^5 + 12262824*ep^6*mtt^10*s^4*t^5 + 4372704*ep^7*mtt^10*s^4*t^5 + 1674624*ep*mtt^9*mWW*s^4*t^5 + 10484565*ep^2*mtt^9*mWW*s^4*t^5 - 3700627*ep^3*mtt^9*mWW*s^4*t^5 - 154071239*ep^4*mtt^9*mWW*s^4*t^5 - 414794345*ep^5*mtt^9*mWW*s^4*t^5 - 443148874*ep^6*mtt^9*mWW*s^4*t^5 - 172150104*ep^7*mtt^9*mWW*s^4*t^5 - 6665064*ep*mtt^8*mWW^2*s^4*t^5 - 44285712*ep^2*mtt^8*mWW^2*s^4*t^5 - 13136584*ep^3*mtt^8*mWW^2*s^4*t^5 + 506554720*ep^4*mtt^8*mWW^2*s^4*t^5 + 1460132864*ep^5*mtt^8*mWW^2*s^4*t^5 + 1599323392*ep^6*mtt^8*mWW^2*s^4*t^5 + 629431744*ep^7*mtt^8*mWW^2*s^4*t^5 + 8070388*ep*mtt^7*mWW^3*s^4*t^5 + 56568911*ep^2*mtt^7*mWW^3*s^4*t^5 + 50844689*ep^3*mtt^7*mWW^3*s^4*t^5 - 483833201*ep^4*mtt^7*mWW^3*s^4*t^5 - 1557178897*ep^5*mtt^7*mWW^3*s^4*t^5 - 1778861682*ep^6*mtt^7*mWW^3*s^4*t^5 - 717287288*ep^7*mtt^7*mWW^3*s^4*t^5 + 4512*mtt^6*mWW^4*s^4*t^5 + 982900*ep*mtt^6*mWW^4*s^4*t^5 + 2724120*ep^2*mtt^6*mWW^4*s^4*t^5 - 48145000*ep^3*mtt^6*mWW^4*s^4*t^5 - 262158292*ep^4*mtt^6*mWW^4*s^4*t^5 - 507656180*ep^5*mtt^6*mWW^4*s^4*t^5 - 433234940*ep^6*mtt^6*mWW^4*s^4*t^5 - 139332160*ep^7*mtt^6*mWW^4*s^4*t^5 - 6104*mtt^5*mWW^5*s^4*t^5 - 9611842*ep*mtt^5*mWW^5*s^4*t^5 - 64865675*ep^2*mtt^5*mWW^5*s^4*t^5 - 16905653*ep^3*mtt^5*mWW^5*s^4*t^5 + 756500741*ep^4*mtt^5*mWW^5*s^4*t^5 + 2155181591*ep^5*mtt^5*mWW^5*s^4*t^5 + 2336328918*ep^6*mtt^5*mWW^5*s^4*t^5 + 911278280*ep^7*mtt^5*mWW^5*s^4*t^5 - 17240*mtt^4*mWW^6*s^4*t^5 + 6658178*ep*mtt^4*mWW^6*s^4*t^5 + 49768654*ep^2*mtt^4*mWW^6*s^4*t^5 + 57558698*ep^3*mtt^4*mWW^6*s^4*t^5 - 382070666*ep^4*mtt^4*mWW^6*s^4*t^5 - 1316143464*ep^5*mtt^4*mWW^6*s^4*t^5 - 1543554872*ep^6*mtt^4*mWW^6*s^4*t^5 - 633243072*ep^7*mtt^4*mWW^6*s^4*t^5 + 49120*mtt^3*mWW^7*s^4*t^5 - 54710*ep*mtt^3*mWW^7*s^4*t^5 - 5169493*ep^2*mtt^3*mWW^7*s^4*t^5 - 34443767*ep^3*mtt^3*mWW^7*s^4*t^5 - 80618777*ep^4*mtt^3*mWW^7*s^4*t^5 - 56899679*ep^5*mtt^3*mWW^7*s^4*t^5 + 29566834*ep^6*mtt^3*mWW^7*s^4*t^5 + 36726488*ep^7*mtt^3*mWW^7*s^4*t^5 - 45392*mtt^2*mWW^8*s^4*t^5 - 1513134*ep*mtt^2*mWW^8*s^4*t^5 - 8081532*ep^2*mtt^2*mWW^8*s^4*t^5 + 4598128*ep^3*mtt^2*mWW^8*s^4*t^5 + 118581316*ep^4*mtt^2*mWW^8*s^4*t^5 + 302638134*ep^5*mtt^2*mWW^8*s^4*t^5 + 309446008*ep^6*mtt^2*mWW^8*s^4*t^5 + 115400528*ep^7*mtt^2*mWW^8*s^4*t^5 + 16152*mtt*mWW^9*s^4*t^5 + 477564*ep*mtt*mWW^9*s^4*t^5 + 2823256*ep^2*mtt*mWW^9*s^4*t^5 + 2054178*ep^3*mtt*mWW^9*s^4*t^5 - 25250632*ep^4*mtt*mWW^9*s^4*t^5 - 79111066*ep^5*mtt*mWW^9*s^4*t^5 - 89944036*ep^6*mtt*mWW^9*s^4*t^5 - 36297840*ep^7*mtt*mWW^9*s^4*t^5 - 1048*mWW^10*s^4*t^5 - 18904*ep*mWW^10*s^4*t^5 - 139006*ep^2*mWW^10*s^4*t^5 - 515722*ep^3*mWW^10*s^4*t^5 - 685626*ep^4*mWW^10*s^4*t^5 + 515398*ep^5*mWW^10*s^4*t^5 + 1900908*ep^6*mWW^10*s^4*t^5 + 1131440*ep^7*mWW^10*s^4*t^5 - 215208*ep^2*mtt^9*s^5*t^5 - 2242380*ep^3*mtt^9*s^5*t^5 - 8823024*ep^4*mtt^9*s^5*t^5 - 16654596*ep^5*mtt^9*s^5*t^5 - 15225336*ep^6*mtt^9*s^5*t^5 - 5425056*ep^7*mtt^9*s^5*t^5 - 2187360*ep*mtt^8*mWW*s^5*t^5 - 13846287*ep^2*mtt^8*mWW*s^5*t^5 + 3122175*ep^3*mtt^8*mWW*s^5*t^5 + 193871573*ep^4*mtt^8*mWW*s^5*t^5 + 526564017*ep^5*mtt^8*mWW*s^5*t^5 + 563681650*ep^6*mtt^8*mWW*s^5*t^5 + 219034872*ep^7*mtt^8*mWW*s^5*t^5 + 7500360*ep*mtt^7*mWW^2*s^5*t^5 + 49834704*ep^2*mtt^7*mWW^2*s^5*t^5 + 16636496*ep^3*mtt^7*mWW^2*s^5*t^5 - 556719376*ep^4*mtt^7*mWW^2*s^5*t^5 - 1608235808*ep^5*mtt^7*mWW^2*s^5*t^5 - 1760168104*ep^6*mtt^7*mWW^2*s^5*t^5 - 691874432*ep^7*mtt^7*mWW^2*s^5*t^5 - 6815220*ep*mtt^6*mWW^3*s^5*t^5 - 47532934*ep^2*mtt^6*mWW^3*s^5*t^5 - 47097318*ep^3*mtt^6*mWW^3*s^5*t^5 + 376895818*ep^4*mtt^6*mWW^3*s^5*t^5 + 1236517770*ep^5*mtt^6*mWW^3*s^5*t^5 + 1418508540*ep^6*mtt^6*mWW^3*s^5*t^5 + 572715024*ep^7*mtt^6*mWW^3*s^5*t^5 - 5672*mtt^5*mWW^4*s^5*t^5 - 3817114*ep*mtt^5*mWW^4*s^5*t^5 - 23209511*ep^2*mtt^5*mWW^4*s^5*t^5 + 30275495*ep^3*mtt^5*mWW^4*s^5*t^5 + 446757537*ep^4*mtt^5*mWW^4*s^5*t^5 + 1100144619*ep^5*mtt^5*mWW^4*s^5*t^5 + 1111125982*ep^6*mtt^5*mWW^4*s^5*t^5 + 413164232*ep^7*mtt^5*mWW^4*s^5*t^5 + 7768*mtt^4*mWW^5*s^5*t^5 + 9743196*ep*mtt^4*mWW^5*s^5*t^5 + 66010461*ep^2*mtt^4*mWW^5*s^5*t^5 + 23245245*ep^3*mtt^4*mWW^5*s^5*t^5 - 738726831*ep^4*mtt^4*mWW^5*s^5*t^5 - 2132568461*ep^5*mtt^4*mWW^5*s^5*t^5 - 2324941290*ep^6*mtt^4*mWW^5*s^5*t^5 - 909817080*ep^7*mtt^4*mWW^5*s^5*t^5 + 2232*mtt^3*mWW^6*s^5*t^5 - 4711560*ep*mtt^3*mWW^6*s^5*t^5 - 34144560*ep^2*mtt^3*mWW^6*s^5*t^5 - 37458044*ep^3*mtt^3*mWW^6*s^5*t^5 + 266194760*ep^4*mtt^3*mWW^6*s^5*t^5 + 902767620*ep^5*mtt^3*mWW^6*s^5*t^5 + 1052408416*ep^6*mtt^3*mWW^6*s^5*t^5 + 429940928*ep^7*mtt^3*mWW^6*s^5*t^5 - 10632*mtt^2*mWW^7*s^5*t^5 - 286312*ep*mtt^2*mWW^7*s^5*t^5 - 446440*ep^2*mtt^2*mWW^7*s^5*t^5 + 14333308*ep^3*mtt^2*mWW^7*s^5*t^5 + 68572768*ep^4*mtt^2*mWW^7*s^5*t^5 + 117693228*ep^5*mtt^2*mWW^7*s^5*t^5 + 84690912*ep^6*mtt^2*mWW^7*s^5*t^5 + 20833920*ep^7*mtt^2*mWW^7*s^5*t^5 + 9616*mtt*mWW^8*s^5*t^5 + 692970*ep*mtt*mWW^8*s^5*t^5 + 4262595*ep^2*mtt*mWW^8*s^5*t^5 - 430211*ep^3*mtt*mWW^8*s^5*t^5 - 55103429*ep^4*mtt*mWW^8*s^5*t^5 - 147513287*ep^5*mtt*mWW^8*s^5*t^5 - 153791926*ep^6*mtt*mWW^8*s^5*t^5 - 57984328*ep^7*mtt*mWW^8*s^5*t^5 - 3312*mWW^9*s^5*t^5 - 118960*ep*mWW^9*s^5*t^5 - 720980*ep^2*mWW^9*s^5*t^5 - 474526*ep^3*mWW^9*s^5*t^5 + 6704844*ep^4*mWW^9*s^5*t^5 + 20534178*ep^5*mWW^9*s^5*t^5 + 22993076*ep^6*mWW^9*s^5*t^5 + 9150800*ep^7*mWW^9*s^5*t^5 + 176400*ep^2*mtt^8*s^6*t^5 + 1836744*ep^3*mtt^8*s^6*t^5 + 7220808*ep^4*mtt^8*s^6*t^5 + 13617408*ep^5*mtt^8*s^6*t^5 + 12436704*ep^6*mtt^8*s^6*t^5 + 4427136*ep^7*mtt^8*s^6*t^5 + 1740480*ep*mtt^7*mWW*s^6*t^5 + 11070465*ep^2*mtt^7*mWW*s^6*t^5 - 1804775*ep^3*mtt^7*mWW*s^6*t^5 - 150973515*ep^4*mtt^7*mWW*s^6*t^5 - 411505717*ep^5*mtt^7*mWW*s^6*t^5 - 440491842*ep^6*mtt^7*mWW*s^6*t^5 - 171008376*ep^7*mtt^7*mWW*s^6*t^5 - 5153148*ep*mtt^6*mWW^2*s^6*t^5 - 34177617*ep^2*mtt^6*mWW^2*s^6*t^5 - 11829447*ep^3*mtt^6*mWW^2*s^6*t^5 + 377059931*ep^4*mtt^6*mWW^2*s^6*t^5 + 1087942279*ep^5*mtt^6*mWW^2*s^6*t^5 + 1188251050*ep^6*mtt^6*mWW^2*s^6*t^5 + 466135112*ep^7*mtt^6*mWW^2*s^6*t^5 + 3410010*ep*mtt^5*mWW^3*s^6*t^5 + 23648085*ep^2*mtt^5*mWW^3*s^6*t^5 + 25676515*ep^3*mtt^5*mWW^3*s^6*t^5 - 171990287*ep^4*mtt^5*mWW^3*s^6*t^5 - 577147077*ep^5*mtt^5*mWW^3*s^6*t^5 - 665247206*ep^6*mtt^5*mWW^3*s^6*t^5 - 269013560*ep^7*mtt^5*mWW^3*s^6*t^5 + 3304*mtt^4*mWW^4*s^6*t^5 + 3456828*ep*mtt^4*mWW^4*s^6*t^5 + 22279951*ep^2*mtt^4*mWW^4*s^6*t^5 - 9907875*ep^3*mtt^4*mWW^4*s^6*t^5 - 336258901*ep^4*mtt^4*mWW^4*s^6*t^5 - 883874125*ep^5*mtt^4*mWW^4*s^6*t^5 - 923677190*ep^6*mtt^4*mWW^4*s^6*t^5 - 351682872*ep^7*mtt^4*mWW^4*s^6*t^5 - 2752*mtt^3*mWW^5*s^6*t^5 - 5240310*ep*mtt^3*mWW^5*s^6*t^5 - 35475365*ep^2*mtt^3*mWW^5*s^6*t^5 - 14096453*ep^3*mtt^3*mWW^5*s^6*t^5 + 386213123*ep^4*mtt^3*mWW^5*s^6*t^5 + 1119970047*ep^5*mtt^3*mWW^5*s^6*t^5 + 1221822758*ep^6*mtt^3*mWW^5*s^6*t^5 + 477953448*ep^7*mtt^3*mWW^5*s^6*t^5 - 1168*mtt^2*mWW^6*s^6*t^5 + 1693266*ep*mtt^2*mWW^6*s^6*t^5 + 12076163*ep^2*mtt^2*mWW^6*s^6*t^5 + 13349641*ep^3*mtt^2*mWW^6*s^6*t^5 - 91182245*ep^4*mtt^2*mWW^6*s^6*t^5 - 309191551*ep^5*mtt^2*mWW^6*s^6*t^5 - 359325154*ep^6*mtt^2*mWW^6*s^6*t^5 - 146261768*ep^7*mtt^2*mWW^6*s^6*t^5 + 576*mtt*mWW^7*s^6*t^5 + 212884*ep*mtt*mWW^7*s^6*t^5 + 1235907*ep^2*mtt*mWW^7*s^6*t^5 - 2914123*ep^3*mtt*mWW^7*s^6*t^5 - 29126485*ep^4*mtt*mWW^7*s^6*t^5 - 65305513*ep^5*mtt*mWW^7*s^6*t^5 - 60772294*ep^6*mtt*mWW^7*s^6*t^5 - 20805208*ep^7*mtt*mWW^7*s^6*t^5 + 40*mWW^8*s^6*t^5 - 120010*ep*mWW^8*s^6*t^5 - 817189*ep^2*mWW^8*s^6*t^5 - 125427*ep^3*mWW^8*s^6*t^5 + 9810371*ep^4*mWW^8*s^6*t^5 + 27039849*ep^5*mWW^8*s^6*t^5 + 28481574*ep^6*mWW^8*s^6*t^5 + 10793688*ep^7*mWW^8*s^6*t^5 - 93744*ep^2*mtt^7*s^7*t^5 - 975144*ep^3*mtt^7*s^7*t^5 - 3828960*ep^4*mtt^7*s^7*t^5 - 7211256*ep^5*mtt^7*s^7*t^5 - 6576912*ep^6*mtt^7*s^7*t^5 - 2337984*ep^7*mtt^7*s^7*t^5 - 823200*ep*mtt^6*mWW*s^7*t^5 - 5232891*ep^2*mtt^6*mWW*s^7*t^5 + 805439*ep^3*mtt^6*mWW*s^7*t^5 + 70825393*ep^4*mtt^6*mWW*s^7*t^5 + 192725905*ep^5*mtt^6*mWW*s^7*t^5 + 205839842*ep^6*mtt^6*mWW*s^7*t^5 + 79724472*ep^7*mtt^6*mWW*s^7*t^5 + 2130492*ep*mtt^5*mWW^2*s^7*t^5 + 14094297*ep^2*mtt^5*mWW^2*s^7*t^5 + 4770767*ep^3*mtt^5*mWW^2*s^7*t^5 - 154944043*ep^4*mtt^5*mWW^2*s^7*t^5 - 445112191*ep^5*mtt^5*mWW^2*s^7*t^5 - 484412802*ep^6*mtt^5*mWW^2*s^7*t^5 - 189445640*ep^7*mtt^5*mWW^2*s^7*t^5 - 1020794*ep*mtt^4*mWW^3*s^7*t^5 - 7055858*ep^2*mtt^4*mWW^3*s^7*t^5 - 8201300*ep^3*mtt^4*mWW^3*s^7*t^5 + 47327054*ep^4*mtt^4*mWW^3*s^7*t^5 + 161836258*ep^5*mtt^4*mWW^3*s^7*t^5 + 186950440*ep^6*mtt^4*mWW^3*s^7*t^5 + 75591760*ep^7*mtt^4*mWW^3*s^7*t^5 - 736*mtt^3*mWW^4*s^7*t^5 - 1453144*ep*mtt^3*mWW^4*s^7*t^5 - 9497864*ep^2*mtt^3*mWW^4*s^7*t^5 + 1511024*ep^3*mtt^3*mWW^4*s^7*t^5 + 129421280*ep^4*mtt^3*mWW^4*s^7*t^5 + 349503896*ep^5*mtt^3*mWW^4*s^7*t^5 + 369824944*ep^6*mtt^3*mWW^4*s^7*t^5 + 141921120*ep^7*mtt^3*mWW^4*s^7*t^5 + 208*mtt^2*mWW^5*s^7*t^5 + 1516156*ep*mtt^2*mWW^5*s^7*t^5 + 10213185*ep^2*mtt^2*mWW^5*s^7*t^5 + 4181195*ep^3*mtt^2*mWW^5*s^7*t^5 - 109417043*ep^4*mtt^2*mWW^5*s^7*t^5 - 316859719*ep^5*mtt^2*mWW^5*s^7*t^5 - 344935678*ep^6*mtt^2*mWW^5*s^7*t^5 - 134636104*ep^7*mtt^2*mWW^5*s^7*t^5 + 832*mtt*mWW^6*s^7*t^5 - 308324*ep*mtt*mWW^6*s^7*t^5 - 2187565*ep^2*mtt*mWW^6*s^7*t^5 - 2516019*ep^3*mtt*mWW^6*s^7*t^5 + 15486847*ep^4*mtt*mWW^6*s^7*t^5 + 52857435*ep^5*mtt*mWW^6*s^7*t^5 + 61183354*ep^6*mtt*mWW^6*s^7*t^5 + 24767560*ep^7*mtt*mWW^6*s^7*t^5 - 304*mWW^7*s^7*t^5 - 41186*ep*mWW^7*s^7*t^5 - 250600*ep^2*mWW^7*s^7*t^5 + 302598*ep^3*mWW^7*s^7*t^5 + 4621632*ep^4*mWW^7*s^7*t^5 + 11243992*ep^5*mWW^7*s^7*t^5 + 11155292*ep^6*mWW^7*s^7*t^5 + 4061536*ep^7*mWW^7*s^7*t^5 + 30492*ep^2*mtt^6*s^8*t^5 + 316698*ep^3*mtt^6*s^8*t^5 + 1241172*ep^4*mtt^6*s^8*t^5 + 2332650*ep^5*mtt^6*s^8*t^5 + 2122812*ep^6*mtt^6*s^8*t^5 + 752976*ep^7*mtt^6*s^8*t^5 + 209664*ep*mtt^5*mWW*s^8*t^5 + 1321332*ep^2*mtt^5*mWW*s^8*t^5 - 293682*ep^3*mtt^5*mWW*s^8*t^5 - 18238060*ep^4*mtt^5*mWW*s^8*t^5 - 49154034*ep^5*mtt^5*mWW*s^8*t^5 - 52198412*ep^6*mtt^5*mWW*s^8*t^5 - 20122128*ep^7*mtt^5*mWW*s^8*t^5 - 489264*ep*mtt^4*mWW^2*s^8*t^5 - 3228678*ep^2*mtt^4*mWW^2*s^8*t^5 - 1009126*ep^3*mtt^4*mWW^2*s^8*t^5 + 35644518*ep^4*mtt^4*mWW^2*s^8*t^5 + 101582378*ep^5*mtt^4*mWW^2*s^8*t^5 + 109911628*ep^6*mtt^4*mWW^2*s^8*t^5 + 42771504*ep^7*mtt^4*mWW^2*s^8*t^5 + 179736*ep*mtt^3*mWW^3*s^8*t^5 + 1251844*ep^2*mtt^3*mWW^3*s^8*t^5 + 1468236*ep^3*mtt^3*mWW^3*s^8*t^5 - 8171340*ep^4*mtt^3*mWW^3*s^8*t^5 - 27779828*ep^5*mtt^3*mWW^3*s^8*t^5 - 31810856*ep^6*mtt^3*mWW^3*s^8*t^5 - 12764192*ep^7*mtt^3*mWW^3*s^8*t^5 + 299848*ep*mtt^2*mWW^4*s^8*t^5 + 1955160*ep^2*mtt^2*mWW^4*s^8*t^5 - 73050*ep^3*mtt^2*mWW^4*s^8*t^5 - 25239872*ep^4*mtt^2*mWW^4*s^8*t^5 - 68949834*ep^5*mtt^2*mWW^4*s^8*t^5 - 73307260*ep^6*mtt^2*mWW^4*s^8*t^5 - 28207312*ep^7*mtt^2*mWW^4*s^8*t^5 - 230168*ep*mtt*mWW^5*s^8*t^5 - 1534200*ep^2*mtt*mWW^5*s^8*t^5 - 582986*ep^3*mtt*mWW^5*s^8*t^5 + 16449768*ep^4*mtt*mWW^5*s^8*t^5 + 47253766*ep^5*mtt*mWW^5*s^8*t^5 + 51190004*ep^6*mtt*mWW^5*s^8*t^5 + 19904816*ep^7*mtt*mWW^5*s^8*t^5 + 30184*ep*mWW^6*s^8*t^5 + 206066*ep^2*mWW^6*s^8*t^5 + 196086*ep^3*mWW^6*s^8*t^5 - 1593450*ep^4*mWW^6*s^8*t^5 - 5099626*ep^5*mWW^6*s^8*t^5 - 5730508*ep^6*mWW^6*s^8*t^5 - 2271152*ep^7*mWW^6*s^8*t^5 - 5292*ep^2*mtt^5*s^9*t^5 - 54810*ep^3*mtt^5*s^9*t^5 - 214056*ep^4*mtt^5*s^9*t^5 - 400734*ep^5*mtt^5*s^9*t^5 - 363204*ep^6*mtt^5*s^9*t^5 - 128304*ep^7*mtt^5*s^9*t^5 - 21504*ep*mtt^4*mWW*s^9*t^5 - 131040*ep^2*mtt^4*mWW*s^9*t^5 + 71272*ep^3*mtt^4*mWW*s^9*t^5 + 2005644*ep^4*mtt^4*mWW*s^9*t^5 + 5240900*ep^5*mtt^4*mWW*s^9*t^5 + 5483784*ep^6*mtt^4*mWW*s^9*t^5 + 2091744*ep^7*mtt^4*mWW*s^9*t^5 + 48384*ep*mtt^3*mWW^2*s^9*t^5 + 318672*ep^2*mtt^3*mWW^2*s^9*t^5 + 86424*ep^3*mtt^3*mWW^2*s^9*t^5 - 3549120*ep^4*mtt^3*mWW^2*s^9*t^5 - 9988584*ep^5*mtt^3*mWW^2*s^9*t^5 - 10704432*ep^6*mtt^3*mWW^2*s^9*t^5 - 4129344*ep^7*mtt^3*mWW^2*s^9*t^5 - 16128*ep*mtt^2*mWW^3*s^9*t^5 - 116856*ep^2*mtt^2*mWW^3*s^9*t^5 - 138804*ep^3*mtt^2*mWW^3*s^9*t^5 + 754056*ep^4*mtt^2*mWW^3*s^9*t^5 + 2527692*ep^5*mtt^2*mWW^3*s^9*t^5 + 2842632*ep^6*mtt^2*mWW^3*s^9*t^5 + 1120608*ep^7*mtt^2*mWW^3*s^9*t^5 - 26880*ep*mtt*mWW^4*s^9*t^5 - 171684*ep^2*mtt*mWW^4*s^9*t^5 + 7298*ep^3*mtt*mWW^4*s^9*t^5 + 2186952*ep^4*mtt*mWW^4*s^9*t^5 + 5950438*ep^5*mtt*mWW^4*s^9*t^5 + 6308916*ep^6*mtt*mWW^4*s^9*t^5 + 2421360*ep^7*mtt*mWW^4*s^9*t^5 + 16128*ep*mWW^5*s^9*t^5 + 106200*ep^2*mWW^5*s^9*t^5 + 28620*ep^3*mWW^5*s^9*t^5 - 1183476*ep^4*mWW^5*s^9*t^5 - 3329712*ep^5*mWW^5*s^9*t^5 - 3567696*ep^6*mWW^5*s^9*t^5 - 1376064*ep^7*mWW^5*s^9*t^5 + 336*ep^2*mtt^4*s^10*t^5 + 3456*ep^3*mtt^4*s^10*t^5 + 13380*ep^4*mtt^4*s^10*t^5 + 24804*ep^5*mtt^4*s^10*t^5 + 22248*ep^6*mtt^4*s^10*t^5 + 7776*ep^7*mtt^4*s^10*t^5 - 672*ep^2*mtt^3*mWW*s^10*t^5 - 6912*ep^3*mtt^3*mWW*s^10*t^5 - 26760*ep^4*mtt^3*mWW*s^10*t^5 - 49608*ep^5*mtt^3*mWW*s^10*t^5 - 44496*ep^6*mtt^3*mWW*s^10*t^5 - 15552*ep^7*mtt^3*mWW*s^10*t^5 + 672*ep^2*mtt*mWW^3*s^10*t^5 + 6912*ep^3*mtt*mWW^3*s^10*t^5 + 26760*ep^4*mtt*mWW^3*s^10*t^5 + 49608*ep^5*mtt*mWW^3*s^10*t^5 + 44496*ep^6*mtt*mWW^3*s^10*t^5 + 15552*ep^7*mtt*mWW^3*s^10*t^5 - 336*ep^2*mWW^4*s^10*t^5 - 3456*ep^3*mWW^4*s^10*t^5 - 13380*ep^4*mWW^4*s^10*t^5 - 24804*ep^5*mWW^4*s^10*t^5 - 22248*ep^6*mWW^4*s^10*t^5 - 7776*ep^7*mWW^4*s^10*t^5 - 2352*ep^2*mtt^13*t^6 - 24528*ep^3*mtt^13*t^6 - 96612*ep^4*mtt^13*t^6 - 182580*ep^5*mtt^13*t^6 - 167112*ep^6*mtt^13*t^6 - 59616*ep^7*mtt^13*t^6 + 15795*ep^2*mtt^12*mWW*t^6 + 165441*ep^3*mtt^12*mWW*t^6 + 655023*ep^4*mtt^12*mWW*t^6 + 1244415*ep^5*mtt^12*mWW*t^6 + 1144446*ep^6*mtt^12*mWW*t^6 + 409800*ep^7*mtt^12*mWW*t^6 - 39867*ep^2*mtt^11*mWW^2*t^6 - 420255*ep^3*mtt^11*mWW^2*t^6 - 1676679*ep^4*mtt^11*mWW^2*t^6 - 3211125*ep^5*mtt^11*mWW^2*t^6 - 2976306*ep^6*mtt^11*mWW^2*t^6 - 1073208*ep^7*mtt^11*mWW^2*t^6 + 156*ep*mtt^10*mWW^3*t^6 + 46680*ep^2*mtt^10*mWW^3*t^6 + 490812*ep^3*mtt^10*mWW^3*t^6 + 1990956*ep^4*mtt^10*mWW^3*t^6 + 3897900*ep^5*mtt^10*mWW^3*t^6 + 3699288*ep^6*mtt^10*mWW^3*t^6 + 1365408*ep^7*mtt^10*mWW^3*t^6 - 3720*ep*mtt^9*mWW^4*t^6 - 65424*ep^2*mtt^9*mWW^4*t^6 - 462612*ep^3*mtt^9*mWW^4*t^6 - 1669128*ep^4*mtt^9*mWW^4*t^6 - 3219300*ep^5*mtt^9*mWW^4*t^6 - 3142872*ep^6*mtt^9*mWW^4*t^6 - 1215264*ep^7*mtt^9*mWW^4*t^6 + 19980*ep*mtt^8*mWW^5*t^6 + 262674*ep^2*mtt^8*mWW^5*t^6 + 1436538*ep^3*mtt^8*mWW^5*t^6 + 4227678*ep^4*mtt^8*mWW^5*t^6 + 7037046*ep^5*mtt^8*mWW^5*t^6 + 6225228*ep^6*mtt^8*mWW^5*t^6 + 2265936*ep^7*mtt^8*mWW^5*t^6 - 44136*ep*mtt^7*mWW^6*t^6 - 598914*ep^2*mtt^7*mWW^6*t^6 - 3308850*ep^3*mtt^7*mWW^6*t^6 - 9575862*ep^4*mtt^7*mWW^6*t^6 - 15342906*ep^5*mtt^7*mWW^6*t^6 - 12912132*ep^6*mtt^7*mWW^6*t^6 - 4458480*ep^7*mtt^7*mWW^6*t^6 + 43200*ep*mtt^6*mWW^7*t^6 + 597888*ep^2*mtt^6*mWW^7*t^6 + 3340044*ep^3*mtt^6*mWW^7*t^6 + 9669792*ep^4*mtt^6*mWW^7*t^6 + 15355356*ep^5*mtt^6*mWW^7*t^6 + 12721992*ep^6*mtt^6*mWW^7*t^6 + 4307808*ep^7*mtt^6*mWW^7*t^6 - 9768*ep*mtt^5*mWW^8*t^6 - 141096*ep^2*mtt^5*mWW^8*t^6 - 813624*ep^3*mtt^5*mWW^8*t^6 - 2402772*ep^4*mtt^5*mWW^8*t^6 - 3858540*ep^5*mtt^5*mWW^8*t^6 - 3217176*ep^6*mtt^5*mWW^8*t^6 - 1094304*ep^7*mtt^5*mWW^8*t^6 - 14244*ep*mtt^4*mWW^9*t^6 - 191253*ep^2*mtt^4*mWW^9*t^6 - 1037451*ep^3*mtt^4*mWW^9*t^6 - 2921301*ep^4*mtt^4*mWW^9*t^6 - 4513509*ep^5*mtt^4*mWW^9*t^6 - 3633162*ep^6*mtt^4*mWW^9*t^6 - 1191960*ep^7*mtt^4*mWW^9*t^6 + 10344*ep*mtt^3*mWW^10*t^6 + 140925*ep^2*mtt^3*mWW^10*t^6 + 774081*ep^3*mtt^3*mWW^10*t^6 + 2201157*ep^4*mtt^3*mWW^10*t^6 + 3427911*ep^5*mtt^3*mWW^10*t^6 + 2779494*ep^6*mtt^3*mWW^10*t^6 + 918888*ep^7*mtt^3*mWW^10*t^6 - 1572*ep*mtt^2*mWW^11*t^6 - 21960*ep^2*mtt^2*mWW^11*t^6 - 123576*ep^3*mtt^2*mWW^11*t^6 - 359556*ep^4*mtt^2*mWW^11*t^6 - 572856*ep^5*mtt^2*mWW^11*t^6 - 475680*ep^6*mtt^2*mWW^11*t^6 - 161280*ep^7*mtt^2*mWW^11*t^6 - 240*ep*mtt*mWW^12*t^6 - 3096*ep^2*mtt*mWW^12*t^6 - 16020*ep^3*mtt*mWW^12*t^6 - 42696*ep^4*mtt*mWW^12*t^6 - 61812*ep^5*mtt*mWW^12*t^6 - 46008*ep^6*mtt*mWW^12*t^6 - 13728*ep^7*mtt*mWW^12*t^6 + 28896*ep^2*mtt^12*s*t^6 + 301080*ep^3*mtt^12*s*t^6 + 1184628*ep^4*mtt^12*s*t^6 + 2236092*ep^5*mtt^12*s*t^6 + 2044152*ep^6*mtt^12*s*t^6 + 728352*ep^7*mtt^12*s*t^6 + 61152*ep*mtt^11*mWW*s*t^6 + 233946*ep^2*mtt^11*mWW*s*t^6 - 1693646*ep^3*mtt^11*mWW*s*t^6 - 11790702*ep^4*mtt^11*mWW*s*t^6 - 26846602*ep^5*mtt^11*mWW*s*t^6 - 26932260*ep^6*mtt^11*mWW*s*t^6 - 10132848*ep^7*mtt^11*mWW*s*t^6 - 355824*ep*mtt^10*mWW^2*s*t^6 - 2040510*ep^2*mtt^10*mWW^2*s*t^6 + 2933070*ep^3*mtt^10*mWW^2*s*t^6 + 42062478*ep^4*mtt^10*mWW^2*s*t^6 + 107346322*ep^5*mtt^10*mWW^2*s*t^6 + 113029824*ep^6*mtt^10*mWW^2*s*t^6 + 43683680*ep^7*mtt^10*mWW^2*s*t^6 + 807794*ep*mtt^9*mWW^3*s*t^6 + 5364670*ep^2*mtt^9*mWW^3*s*t^6 + 409308*ep^3*mtt^9*mWW^3*s*t^6 - 70255386*ep^4*mtt^9*mWW^3*s*t^6 - 200943094*ep^5*mtt^9*mWW^3*s*t^6 - 221670132*ep^6*mtt^9*mWW^3*s*t^6 - 88020720*ep^7*mtt^9*mWW^3*s*t^6 - 144*mtt^8*mWW^4*s*t^6 - 805580*ep*mtt^8*mWW^4*s*t^6 - 6026078*ep^2*mtt^8*mWW^4*s*t^6 - 6387778*ep^3*mtt^8*mWW^4*s*t^6 + 51687806*ep^4*mtt^8*mWW^4*s*t^6 + 175948850*ep^5*mtt^8*mWW^4*s*t^6 + 207831852*ep^6*mtt^8*mWW^4*s*t^6 + 86029072*ep^7*mtt^8*mWW^4*s*t^6 + 1344*mtt^7*mWW^5*s*t^6 + 84658*ep*mtt^7*mWW^5*s*t^6 + 937218*ep^2*mtt^7*mWW^5*s*t^6 + 2628538*ep^3*mtt^7*mWW^5*s*t^6 - 4921278*ep^4*mtt^7*mWW^5*s*t^6 - 32910688*ep^5*mtt^7*mWW^5*s*t^6 - 49325456*ep^6*mtt^7*mWW^5*s*t^6 - 23626176*ep^7*mtt^7*mWW^5*s*t^6 - 7472*mtt^6*mWW^6*s*t^6 + 527634*ep*mtt^6*mWW^6*s*t^6 + 4753276*ep^2*mtt^6*mWW^6*s*t^6 + 11435416*ep^3*mtt^6*mWW^6*s*t^6 - 2741440*ep^4*mtt^6*mWW^6*s*t^6 - 46286890*ep^5*mtt^6*mWW^6*s*t^6 - 61799684*ep^6*mtt^6*mWW^6*s*t^6 - 25782640*ep^7*mtt^6*mWW^6*s*t^6 + 18848*mtt^5*mWW^7*s*t^6 - 333752*ep*mtt^5*mWW^7*s*t^6 - 4473864*ep^2*mtt^5*mWW^7*s*t^6 - 16517936*ep^3*mtt^5*mWW^7*s*t^6 - 21015644*ep^4*mtt^5*mWW^7*s*t^6 + 5314268*ep^5*mtt^5*mWW^7*s*t^6 + 31083912*ep^6*mtt^5*mWW^7*s*t^6 + 17514848*ep^7*mtt^5*mWW^7*s*t^6 - 22672*mtt^4*mWW^8*s*t^6 - 128672*ep*mtt^4*mWW^8*s*t^6 + 639278*ep^2*mtt^4*mWW^8*s*t^6 + 6863190*ep^3*mtt^4*mWW^8*s*t^6 + 21087518*ep^4*mtt^4*mWW^8*s*t^6 + 29777186*ep^5*mtt^4*mWW^8*s*t^6 + 19594108*ep^6*mtt^4*mWW^8*s*t^6 + 4769104*ep^7*mtt^4*mWW^8*s*t^6 + 12512*mtt^3*mWW^9*s*t^6 + 198426*ep*mtt^3*mWW^9*s*t^6 + 1004156*ep^2*mtt^3*mWW^9*s*t^6 + 1438468*ep^3*mtt^3*mWW^9*s*t^6 - 3168468*ep^4*mtt^3*mWW^9*s*t^6 - 12735162*ep^5*mtt^3*mWW^9*s*t^6 - 14793524*ep^6*mtt^3*mWW^9*s*t^6 - 5941808*ep^7*mtt^3*mWW^9*s*t^6 - 2096*mtt^2*mWW^10*s*t^6 - 53678*ep*mtt^2*mWW^10*s*t^6 - 439294*ep^2*mtt^2*mWW^10*s*t^6 - 1631158*ep^3*mtt^2*mWW^10*s*t^6 - 2964750*ep^4*mtt^2*mWW^10*s*t^6 - 2386428*ep^5*mtt^2*mWW^10*s*t^6 - 336804*ep^6*mtt^2*mWW^10*s*t^6 + 355248*ep^7*mtt^2*mWW^10*s*t^6 - 320*mtt*mWW^11*s*t^6 - 2822*ep*mtt*mWW^11*s*t^6 + 9682*ep^2*mtt*mWW^11*s*t^6 + 176468*ep^3*mtt*mWW^11*s*t^6 + 714070*ep^4*mtt*mWW^11*s*t^6 + 1307758*ep^5*mtt*mWW^11*s*t^6 + 1137652*ep^6*mtt*mWW^11*s*t^6 + 381552*ep^7*mtt*mWW^11*s*t^6 + 664*ep*mWW^12*s*t^6 + 8624*ep^2*mWW^12*s*t^6 + 44980*ep^3*mWW^12*s*t^6 + 121168*ep^4*mWW^12*s*t^6 + 178388*ep^5*mWW^12*s*t^6 + 136360*ep^6*mWW^12*s*t^6 + 42336*ep^7*mWW^12*s*t^6 - 139440*ep^2*mtt^11*s^2*t^6 - 1451880*ep^3*mtt^11*s^2*t^6 - 5707680*ep^4*mtt^11*s^2*t^6 - 10763640*ep^5*mtt^11*s^2*t^6 - 9830160*ep^6*mtt^11*s^2*t^6 - 3499200*ep^7*mtt^11*s^2*t^6 - 512736*ep*mtt^10*mWW*s^2*t^6 - 2670759*ep^2*mtt^10*mWW*s^2*t^6 + 6746945*ep^3*mtt^10*mWW*s^2*t^6 + 69228317*ep^4*mtt^10*mWW*s^2*t^6 + 168552787*ep^5*mtt^10*mWW*s^2*t^6 + 173577934*ep^6*mtt^10*mWW*s^2*t^6 + 66170952*ep^7*mtt^10*mWW*s^2*t^6 + 2665152*ep*mtt^9*mWW^2*s^2*t^6 + 16665015*ep^2*mtt^9*mWW^2*s^2*t^6 - 6802383*ep^3*mtt^9*mWW^2*s^2*t^6 - 252577149*ep^4*mtt^9*mWW^2*s^2*t^6 - 681174789*ep^5*mtt^9*mWW^2*s^2*t^6 - 730152910*ep^6*mtt^9*mWW^2*s^2*t^6 - 284399176*ep^7*mtt^9*mWW^2*s^2*t^6 - 5220570*ep*mtt^8*mWW^3*s^2*t^6 - 35658116*ep^2*mtt^8*mWW^3*s^2*t^6 - 15822678*ep^3*mtt^8*mWW^3*s^2*t^6 + 393007524*ep^4*mtt^8*mWW^3*s^2*t^6 + 1168288632*ep^5*mtt^8*mWW^3*s^2*t^6 + 1301014696*ep^6*mtt^8*mWW^3*s^2*t^6 + 518031872*ep^7*mtt^8*mWW^3*s^2*t^6 + 136*mtt^7*mWW^4*s^2*t^6 + 4065772*ep*mtt^7*mWW^4*s^2*t^6 + 31013134*ep^2*mtt^7*mWW^4*s^2*t^6 + 42357792*ep^3*mtt^7*mWW^4*s^2*t^6 - 211282750*ep^4*mtt^7*mWW^4*s^2*t^6 - 780695420*ep^5*mtt^7*mWW^4*s^2*t^6 - 940280952*ep^6*mtt^7*mWW^4*s^2*t^6 - 392067328*ep^7*mtt^7*mWW^4*s^2*t^6 - 1176*mtt^6*mWW^5*s^2*t^6 + 603170*ep*mtt^6*mWW^5*s^2*t^6 + 1096902*ep^2*mtt^6*mWW^5*s^2*t^6 - 25764694*ep^3*mtt^6*mWW^5*s^2*t^6 - 124627026*ep^4*mtt^6*mWW^5*s^2*t^6 - 217935768*ep^5*mtt^6*mWW^5*s^2*t^6 - 163390376*ep^6*mtt^6*mWW^5*s^2*t^6 - 43667424*ep^7*mtt^6*mWW^5*s^2*t^6 + 14416*mtt^5*mWW^6*s^2*t^6 - 3040338*ep*mtt^5*mWW^6*s^2*t^6 - 22436714*ep^2*mtt^5*mWW^6*s^2*t^6 - 21169616*ep^3*mtt^5*mWW^6*s^2*t^6 + 186974474*ep^4*mtt^5*mWW^6*s^2*t^6 + 596948678*ep^5*mtt^5*mWW^6*s^2*t^6 + 671295052*ep^6*mtt^5*mWW^6*s^2*t^6 + 266661200*ep^7*mtt^5*mWW^6*s^2*t^6 - 44088*mtt^4*mWW^7*s^2*t^6 + 1423244*ep*mtt^4*mWW^7*s^2*t^6 + 14656712*ep^2*mtt^4*mWW^7*s^2*t^6 + 37162828*ep^3*mtt^4*mWW^7*s^2*t^6 - 21178524*ep^4*mtt^4*mWW^7*s^2*t^6 - 216013380*ep^5*mtt^4*mWW^7*s^2*t^6 - 304633760*ep^6*mtt^4*mWW^7*s^2*t^6 - 136192032*ep^7*mtt^4*mWW^7*s^2*t^6 + 54496*mtt^3*mWW^8*s^2*t^6 + 406832*ep*mtt^3*mWW^8*s^2*t^6 - 938744*ep^2*mtt^3*mWW^8*s^2*t^6 - 16912890*ep^3*mtt^3*mWW^8*s^2*t^6 - 58330340*ep^4*mtt^3*mWW^8*s^2*t^6 - 86692478*ep^5*mtt^3*mWW^8*s^2*t^6 - 57450940*ep^6*mtt^3*mWW^8*s^2*t^6 - 13265008*ep^7*mtt^3*mWW^8*s^2*t^6 - 28368*mtt^2*mWW^9*s^2*t^6 - 482614*ep*mtt^2*mWW^9*s^2*t^6 - 2160565*ep^2*mtt^2*mWW^9*s^2*t^6 + 468703*ep^3*mtt^2*mWW^9*s^2*t^6 + 25476863*ep^4*mtt^2*mWW^9*s^2*t^6 + 66879999*ep^5*mtt^2*mWW^9*s^2*t^6 + 69974110*ep^6*mtt^2*mWW^9*s^2*t^6 + 26730824*ep^7*mtt^2*mWW^9*s^2*t^6 + 3624*mtt*mWW^10*s^2*t^6 + 79574*ep*mtt*mWW^10*s^2*t^6 + 541813*ep^2*mtt*mWW^10*s^2*t^6 + 1384121*ep^3*mtt*mWW^10*s^2*t^6 + 248829*ep^4*mtt*mWW^10*s^2*t^6 - 4768263*ep^5*mtt*mWW^10*s^2*t^6 - 7630058*ep^6*mtt*mWW^10*s^2*t^6 - 3614744*ep^7*mtt*mWW^10*s^2*t^6 + 960*mWW^11*s^2*t^6 + 12514*ep*mWW^11*s^2*t^6 + 30762*ep^2*mWW^11*s^2*t^6 - 196248*ep^3*mWW^11*s^2*t^6 - 1232538*ep^4*mWW^11*s^2*t^6 - 2626358*ep^5*mWW^11*s^2*t^6 - 2492636*ep^6*mWW^11*s^2*t^6 - 889936*ep^7*mWW^11*s^2*t^6 + 364560*ep^2*mtt^10*s^3*t^6 + 3793272*ep^3*mtt^10*s^3*t^6 + 14899584*ep^4*mtt^10*s^3*t^6 + 28071624*ep^5*mtt^10*s^3*t^6 + 25612272*ep^6*mtt^10*s^3*t^6 + 9108288*ep^7*mtt^10*s^3*t^6 + 1721664*ep*mtt^9*mWW*s^3*t^6 + 9738708*ep^2*mtt^9*mWW*s^3*t^6 - 14491470*ep^3*mtt^9*mWW*s^3*t^6 - 199702468*ep^4*mtt^9*mWW*s^3*t^6 - 502855710*ep^5*mtt^9*mWW*s^3*t^6 - 523966100*ep^6*mtt^9*mWW*s^3*t^6 - 200813424*ep^7*mtt^9*mWW*s^3*t^6 - 7920780*ep*mtt^8*mWW^2*s^3*t^6 - 50735688*ep^2*mtt^8*mWW^2*s^3*t^6 + 5828024*ep^3*mtt^8*mWW^2*s^3*t^6 + 687750164*ep^4*mtt^8*mWW^2*s^3*t^6 + 1894915632*ep^5*mtt^8*mWW^2*s^3*t^6 + 2042681528*ep^6*mtt^8*mWW^2*s^3*t^6 + 797057360*ep^7*mtt^8*mWW^2*s^3*t^6 + 13123360*ep*mtt^7*mWW^3*s^3*t^6 + 90023768*ep^2*mtt^7*mWW^3*s^3*t^6 + 50226286*ep^3*mtt^7*mWW^3*s^3*t^6 - 927747508*ep^4*mtt^7*mWW^3*s^3*t^6 - 2793551198*ep^5*mtt^7*mWW^3*s^3*t^6 - 3116228132*ep^6*mtt^7*mWW^3*s^3*t^6 - 1240102576*ep^7*mtt^7*mWW^3*s^3*t^6 + 1352*mtt^6*mWW^4*s^3*t^6 - 7152950*ep*mtt^6*mWW^4*s^3*t^6 - 55495246*ep^2*mtt^6*mWW^4*s^3*t^6 - 91613208*ep^3*mtt^6*mWW^4*s^3*t^6 + 292588406*ep^4*mtt^6*mWW^4*s^3*t^6 + 1216581726*ep^5*mtt^6*mWW^4*s^3*t^6 + 1509715808*ep^6*mtt^6*mWW^4*s^3*t^6 + 638472112*ep^7*mtt^6*mWW^4*s^3*t^6 - 5264*mtt^5*mWW^5*s^3*t^6 - 4388086*ep*mtt^5*mWW^5*s^3*t^6 - 24265606*ep^2*mtt^5*mWW^5*s^3*t^6 + 42897382*ep^3*mtt^5*mWW^5*s^3*t^6 + 504126394*ep^4*mtt^5*mWW^5*s^3*t^6 + 1191244268*ep^5*mtt^5*mWW^5*s^3*t^6 + 1169104800*ep^6*mtt^5*mWW^5*s^3*t^6 + 423536480*ep^7*mtt^5*mWW^5*s^3*t^6 - 1832*mtt^4*mWW^6*s^3*t^6 + 7265818*ep*mtt^4*mWW^6*s^3*t^6 + 50929802*ep^2*mtt^4*mWW^6*s^3*t^6 + 32856566*ep^3*mtt^4*mWW^6*s^3*t^6 - 502857386*ep^4*mtt^4*mWW^6*s^3*t^6 - 1526258992*ep^5*mtt^4*mWW^6*s^3*t^6 - 1698177632*ep^6*mtt^4*mWW^6*s^3*t^6 - 672927264*ep^7*mtt^4*mWW^6*s^3*t^6 + 28288*mtt^3*mWW^7*s^3*t^6 - 2582034*ep*mtt^3*mWW^7*s^3*t^6 - 22448692*ep^2*mtt^3*mWW^7*s^3*t^6 - 44768686*ep^3*mtt^3*mWW^7*s^3*t^6 + 89265260*ep^4*mtt^3*mWW^7*s^3*t^6 + 446636992*ep^5*mtt^3*mWW^7*s^3*t^6 + 578829808*ep^6*mtt^3*mWW^7*s^3*t^6 + 250651296*ep^7*mtt^3*mWW^7*s^3*t^6 - 40136*mtt^2*mWW^8*s^3*t^6 - 443328*ep*mtt^2*mWW^8*s^3*t^6 + 161188*ep^2*mtt^2*mWW^8*s^3*t^6 + 16857106*ep^3*mtt^2*mWW^8*s^3*t^6 + 68868732*ep^4*mtt^2*mWW^8*s^3*t^6 + 112806710*ep^5*mtt^2*mWW^8*s^3*t^6 + 81102248*ep^6*mtt^2*mWW^8*s^3*t^6 + 20593648*ep^7*mtt^2*mWW^8*s^3*t^6 + 21008*mtt*mWW^9*s^3*t^6 + 436192*ep*mtt*mWW^9*s^3*t^6 + 2040562*ep^2*mtt*mWW^9*s^3*t^6 - 1268596*ep^3*mtt*mWW^9*s^3*t^6 - 29350522*ep^4*mtt*mWW^9*s^3*t^6 - 74969452*ep^5*mtt*mWW^9*s^3*t^6 - 77396400*ep^6*mtt*mWW^9*s^3*t^6 - 29195904*ep^7*mtt*mWW^9*s^3*t^6 - 3416*mWW^10*s^3*t^6 - 59856*ep*mWW^10*s^3*t^6 - 313164*ep^2*mWW^10*s^3*t^6 - 314564*ep^3*mWW^10*s^3*t^6 + 2168176*ep^4*mWW^10*s^3*t^6 + 7396064*ep^5*mWW^10*s^3*t^6 + 8738696*ep^6*mWW^10*s^3*t^6 + 3626128*ep^7*mWW^10*s^3*t^6 - 580944*ep^2*mtt^9*s^4*t^6 - 6040104*ep^3*mtt^9*s^4*t^6 - 23702280*ep^4*mtt^9*s^4*t^6 - 44609376*ep^5*mtt^9*s^4*t^6 - 40656672*ep^6*mtt^9*s^4*t^6 - 14442624*ep^7*mtt^9*s^4*t^6 - 3057600*ep*mtt^8*mWW*s^4*t^6 - 17919195*ep^2*mtt^8*mWW*s^4*t^6 + 19019035*ep^3*mtt^8*mWW*s^4*t^6 + 327178145*ep^4*mtt^8*mWW*s^4*t^6 + 839004845*ep^5*mtt^8*mWW*s^4*t^6 + 879124330*ep^6*mtt^8*mWW*s^4*t^6 + 337622040*ep^7*mtt^8*mWW*s^4*t^6 + 12370260*ep*mtt^7*mWW^2*s^4*t^6 + 79954989*ep^2*mtt^7*mWW^2*s^4*t^6 + 905429*ep^3*mtt^7*mWW^2*s^4*t^6 - 1025636735*ep^4*mtt^7*mWW^2*s^4*t^6 - 2852124189*ep^5*mtt^7*mWW^2*s^4*t^6 - 3078976018*ep^6*mtt^7*mWW^2*s^4*t^6 - 1201039016*ep^7*mtt^7*mWW^2*s^4*t^6 - 17051732*ep*mtt^6*mWW^3*s^4*t^6 - 116771182*ep^2*mtt^6*mWW^3*s^4*t^6 - 71157500*ep^3*mtt^6*mWW^3*s^4*t^6 + 1158264382*ep^4*mtt^6*mWW^3*s^4*t^6 + 3503313284*ep^5*mtt^6*mWW^3*s^4*t^6 + 3904315692*ep^6*mtt^6*mWW^3*s^4*t^6 + 1550887328*ep^7*mtt^6*mWW^3*s^4*t^6 - 3336*mtt^5*mWW^4*s^4*t^6 + 5466212*ep*mtt^5*mWW^4*s^4*t^6 + 44091638*ep^2*mtt^5*mWW^4*s^4*t^6 + 96581584*ep^3*mtt^5*mWW^4*s^4*t^6 - 110111438*ep^4*mtt^5*mWW^4*s^4*t^6 - 721366936*ep^5*mtt^5*mWW^4*s^4*t^6 - 976977132*ep^6*mtt^5*mWW^4*s^4*t^6 - 430358768*ep^7*mtt^5*mWW^4*s^4*t^6 + 8128*mtt^4*mWW^5*s^4*t^6 + 8157896*ep*mtt^4*mWW^5*s^4*t^6 + 50678405*ep^2*mtt^4*mWW^5*s^4*t^6 - 27628513*ep^3*mtt^4*mWW^5*s^4*t^6 - 775643871*ep^4*mtt^4*mWW^5*s^4*t^6 - 2008727559*ep^5*mtt^4*mWW^5*s^4*t^6 - 2078667382*ep^6*mtt^4*mWW^5*s^4*t^6 - 784455752*ep^7*mtt^4*mWW^5*s^4*t^6 - 7152*mtt^3*mWW^6*s^4*t^6 - 8051228*ep*mtt^3*mWW^6*s^4*t^6 - 55628125*ep^2*mtt^3*mWW^6*s^4*t^6 - 33117941*ep^3*mtt^3*mWW^6*s^4*t^6 + 559553991*ep^4*mtt^3*mWW^6*s^4*t^6 + 1683518613*ep^5*mtt^3*mWW^6*s^4*t^6 + 1867237434*ep^6*mtt^3*mWW^6*s^4*t^6 + 738414024*ep^7*mtt^3*mWW^6*s^4*t^6 - 1344*mtt^2*mWW^7*s^4*t^6 + 2077052*ep*mtt^2*mWW^7*s^4*t^6 + 16350448*ep^2*mtt^2*mWW^7*s^4*t^6 + 28018982*ep^3*mtt^2*mWW^7*s^4*t^6 - 83324844*ep^4*mtt^2*mWW^7*s^4*t^6 - 357070206*ep^5*mtt^2*mWW^7*s^4*t^6 - 447767128*ep^6*mtt^2*mWW^7*s^4*t^6 - 190853200*ep^7*mtt^2*mWW^7*s^4*t^6 + 7288*mtt*mWW^8*s^4*t^6 + 206052*ep*mtt*mWW^8*s^4*t^6 + 443214*ep^2*mtt*mWW^8*s^4*t^6 - 6910580*ep^3*mtt*mWW^8*s^4*t^6 - 35575358*ep^4*mtt*mWW^8*s^4*t^6 - 65072260*ep^5*mtt*mWW^8*s^4*t^6 - 51413092*ep^6*mtt*mWW^8*s^4*t^6 - 14666192*ep^7*mtt*mWW^8*s^4*t^6 - 3584*mWW^9*s^4*t^6 - 116912*ep*mWW^9*s^4*t^6 - 622896*ep^2*mWW^9*s^4*t^6 + 289480*ep^3*mWW^9*s^4*t^6 + 8830200*ep^4*mWW^9*s^4*t^6 + 22798168*ep^5*mWW^9*s^4*t^6 + 23458944*ep^6*mWW^9*s^4*t^6 + 8775424*ep^7*mWW^9*s^4*t^6 + 590352*ep^2*mtt^8*s^5*t^6 + 6132168*ep^3*mtt^8*s^5*t^6 + 24035592*ep^4*mtt^8*s^5*t^6 + 45178560*ep^5*mtt^8*s^5*t^6 + 41120352*ep^6*mtt^8*s^5*t^6 + 14587776*ep^7*mtt^8*s^5*t^6 + 3128160*ep*mtt^7*mWW*s^5*t^6 + 18625530*ep^2*mtt^7*mWW*s^5*t^6 - 16156546*ep^3*mtt^7*mWW*s^5*t^6 - 320528558*ep^4*mtt^7*mWW*s^5*t^6 - 829070270*ep^5*mtt^7*mWW*s^5*t^6 - 870299836*ep^6*mtt^7*mWW*s^5*t^6 - 334227600*ep^7*mtt^7*mWW*s^5*t^6 - 11088420*ep*mtt^6*mWW^2*s^5*t^6 - 71862828*ep^2*mtt^6*mWW^2*s^5*t^6 - 4830460*ep^3*mtt^6*mWW^2*s^5*t^6 + 895569024*ep^4*mtt^6*mWW^2*s^5*t^6 + 2497162120*ep^5*mtt^6*mWW^2*s^5*t^6 + 2693267716*ep^6*mtt^6*mWW^2*s^5*t^6 + 1048885888*ep^7*mtt^6*mWW^2*s^5*t^6 + 12539706*ep*mtt^5*mWW^3*s^5*t^6 + 85528848*ep^2*mtt^5*mWW^3*s^5*t^6 + 54066556*ep^3*mtt^5*mWW^3*s^5*t^6 - 827544068*ep^4*mtt^5*mWW^3*s^5*t^6 - 2502092502*ep^5*mtt^5*mWW^3*s^5*t^6 - 2780651204*ep^6*mtt^5*mWW^3*s^5*t^6 - 1101302288*ep^7*mtt^5*mWW^3*s^5*t^6 + 2792*mtt^4*mWW^4*s^5*t^6 - 1486666*ep*mtt^4*mWW^4*s^5*t^6 - 14058396*ep^2*mtt^4*mWW^4*s^5*t^6 - 55271894*ep^3*mtt^4*mWW^4*s^5*t^6 - 87578804*ep^4*mtt^4*mWW^4*s^5*t^6 - 10341632*ep^5*mtt^4*mWW^4*s^5*t^6 + 98442424*ep^6*mtt^4*mWW^4*s^5*t^6 + 65364576*ep^7*mtt^4*mWW^4*s^5*t^6 - 2952*mtt^3*mWW^5*s^5*t^6 - 6716866*ep*mtt^3*mWW^5*s^5*t^6 - 43392636*ep^2*mtt^3*mWW^5*s^5*t^6 + 6037760*ep^3*mtt^3*mWW^5*s^5*t^6 + 581946824*ep^4*mtt^3*mWW^5*s^5*t^6 + 1570381706*ep^5*mtt^3*mWW^5*s^5*t^6 + 1658359796*ep^6*mtt^3*mWW^5*s^5*t^6 + 634704496*ep^7*mtt^3*mWW^5*s^5*t^6 + 1080*mtt^2*mWW^6*s^5*t^6 + 4396538*ep*mtt^2*mWW^6*s^5*t^6 + 30269460*ep^2*mtt^2*mWW^6*s^5*t^6 + 17745116*ep^3*mtt^2*mWW^6*s^5*t^6 - 302960932*ep^4*mtt^2*mWW^6*s^5*t^6 - 907106070*ep^5*mtt^2*mWW^6*s^5*t^6 - 1002214744*ep^6*mtt^2*mWW^6*s^5*t^6 - 394913232*ep^7*mtt^2*mWW^6*s^5*t^6 - 1912*mtt*mWW^7*s^5*t^6 - 737744*ep*mtt*mWW^7*s^5*t^6 - 5513338*ep^2*mtt*mWW^7*s^5*t^6 - 8599622*ep^3*mtt*mWW^7*s^5*t^6 + 30743742*ep^4*mtt*mWW^7*s^5*t^6 + 123032510*ep^5*mtt*mWW^7*s^5*t^6 + 151007860*ep^6*mtt*mWW^7*s^5*t^6 + 63497872*ep^7*mtt*mWW^7*s^5*t^6 + 992*mWW^8*s^5*t^6 - 34708*ep*mWW^8*s^5*t^6 - 174416*ep^2*mWW^8*s^5*t^6 + 1015258*ep^3*mWW^8*s^5*t^6 + 6895676*ep^4*mWW^8*s^5*t^6 + 14012570*ep^5*mWW^8*s^5*t^6 + 12074324*ep^6*mWW^8*s^5*t^6 + 3804944*ep^7*mWW^8*s^5*t^6 - 383376*ep^2*mtt^7*s^6*t^6 - 3977400*ep^3*mtt^7*s^6*t^6 - 15566208*ep^4*mtt^7*s^6*t^6 - 29209992*ep^5*mtt^7*s^6*t^6 - 26539632*ep^6*mtt^7*s^6*t^6 - 9398592*ep^7*mtt^7*s^6*t^6 - 1848672*ep*mtt^6*mWW*s^6*t^6 - 11035521*ep^2*mtt^6*mWW*s^6*t^6 + 9069291*ep^3*mtt^6*mWW*s^6*t^6 + 186648427*ep^4*mtt^6*mWW*s^6*t^6 + 482878137*ep^5*mtt^6*mWW*s^6*t^6 + 506123450*ep^6*mtt^6*mWW*s^6*t^6 + 193991448*ep^7*mtt^6*mWW*s^6*t^6 + 5746524*ep*mtt^5*mWW^2*s^6*t^6 + 37205175*ep^2*mtt^5*mWW^2*s^6*t^6 + 2966245*ep^3*mtt^5*mWW^2*s^6*t^6 - 458176373*ep^4*mtt^5*mWW^2*s^6*t^6 - 1274785797*ep^5*mtt^5*mWW^2*s^6*t^6 - 1370891894*ep^6*mtt^5*mWW^2*s^6*t^6 - 532363640*ep^7*mtt^5*mWW^2*s^6*t^6 - 5275738*ep*mtt^4*mWW^3*s^6*t^6 - 35843680*ep^2*mtt^4*mWW^3*s^6*t^6 - 22903916*ep^3*mtt^4*mWW^3*s^6*t^6 + 340768120*ep^4*mtt^4*mWW^3*s^6*t^6 + 1026206246*ep^5*mtt^4*mWW^3*s^6*t^6 + 1135092968*ep^6*mtt^4*mWW^3*s^6*t^6 + 447630480*ep^7*mtt^4*mWW^3*s^6*t^6 - 800*mtt^3*mWW^4*s^6*t^6 - 273996*ep*mtt^3*mWW^4*s^6*t^6 - 482124*ep^2*mtt^3*mWW^4*s^6*t^6 + 17634728*ep^3*mtt^3*mWW^4*s^6*t^6 + 93777236*ep^4*mtt^3*mWW^4*s^6*t^6 + 187846836*ep^5*mtt^3*mWW^4*s^6*t^6 + 169210664*ep^6*mtt^3*mWW^4*s^6*t^6 + 57831840*ep^7*mtt^3*mWW^4*s^6*t^6 - 80*mtt^2*mWW^5*s^6*t^6 + 2716536*ep*mtt^2*mWW^5*s^6*t^6 + 17781727*ep^2*mtt^2*mWW^5*s^6*t^6 + 552439*ep^3*mtt^2*mWW^5*s^6*t^6 - 223428357*ep^4*mtt^2*mWW^5*s^6*t^6 - 614614003*ep^5*mtt^2*mWW^5*s^6*t^6 - 654763486*ep^6*mtt^2*mWW^5*s^6*t^6 - 252053480*ep^7*mtt^2*mWW^5*s^6*t^6 + 1280*mtt*mWW^6*s^6*t^6 - 1160160*ep*mtt*mWW^6*s^6*t^6 - 7976783*ep^2*mtt*mWW^6*s^6*t^6 - 4559689*ep^3*mtt*mWW^6*s^6*t^6 + 79518557*ep^4*mtt*mWW^6*s^6*t^6 + 236393005*ep^5*mtt*mWW^6*s^6*t^6 + 259731014*ep^6*mtt*mWW^6*s^6*t^6 + 101837752*ep^7*mtt*mWW^6*s^6*t^6 - 400*mWW^7*s^6*t^6 + 95506*ep*mWW^7*s^6*t^6 + 722102*ep^2*mWW^7*s^6*t^6 + 1081022*ep^3*mWW^7*s^6*t^6 - 4115482*ep^4*mWW^7*s^6*t^6 - 15862592*ep^5*mWW^7*s^6*t^6 - 19061324*ep^6*mWW^7*s^6*t^6 - 7875168*ep^7*mWW^7*s^6*t^6 + 152880*ep^2*mtt^6*s^7*t^6 + 1583400*ep^3*mtt^6*s^7*t^6 + 6183840*ep^4*mtt^6*s^7*t^6 + 11576760*ep^5*mtt^6*s^7*t^6 + 10492560*ep^6*mtt^6*s^7*t^6 + 3706560*ep^7*mtt^6*s^7*t^6 + 583296*ep*mtt^5*mWW*s^7*t^6 + 3431544*ep^2*mtt^5*mWW*s^7*t^6 - 3306530*ep^3*mtt^5*mWW*s^7*t^6 - 60254192*ep^4*mtt^5*mWW*s^7*t^6 - 154128202*ep^5*mtt^5*mWW*s^7*t^6 - 160556524*ep^6*mtt^5*mWW*s^7*t^6 - 61250832*ep^7*mtt^5*mWW*s^7*t^6 - 1605072*ep*mtt^4*mWW^2*s^7*t^6 - 10348950*ep^2*mtt^4*mWW^2*s^7*t^6 - 537362*ep^3*mtt^4*mWW^2*s^7*t^6 + 127961054*ep^4*mtt^4*mWW^2*s^7*t^6 + 353466134*ep^5*mtt^4*mWW^2*s^7*t^6 + 378129700*ep^6*mtt^4*mWW^2*s^7*t^6 + 146180496*ep^7*mtt^4*mWW^2*s^7*t^6 + 1189920*ep*mtt^3*mWW^3*s^7*t^6 + 8090956*ep^2*mtt^3*mWW^3*s^7*t^6 + 5289008*ep^3*mtt^3*mWW^3*s^7*t^6 - 75223964*ep^4*mtt^3*mWW^3*s^7*t^6 - 225553072*ep^5*mtt^3*mWW^3*s^7*t^6 - 247958336*ep^6*mtt^3*mWW^3*s^7*t^6 - 97213312*ep^7*mtt^3*mWW^3*s^7*t^6 + 228776*ep*mtt^2*mWW^4*s^7*t^6 + 1236300*ep^2*mtt^2*mWW^4*s^7*t^6 - 3147280*ep^3*mtt^2*mWW^4*s^7*t^6 - 31678348*ep^4*mtt^2*mWW^4*s^7*t^6 - 75385064*ep^5*mtt^2*mWW^4*s^7*t^6 - 75744224*ep^6*mtt^2*mWW^4*s^7*t^6 - 28199360*ep^7*mtt^2*mWW^4*s^7*t^6 - 523056*ep*mtt*mWW^5*s^7*t^6 - 3409156*ep^2*mtt*mWW^5*s^7*t^6 - 254910*ep^3*mtt*mWW^5*s^7*t^6 + 41869788*ep^4*mtt*mWW^5*s^7*t^6 + 115725482*ep^5*mtt*mWW^5*s^7*t^6 + 123575308*ep^6*mtt*mWW^5*s^7*t^6 + 47651344*ep^7*mtt*mWW^5*s^7*t^6 + 126136*ep*mWW^6*s^7*t^6 + 849786*ep^2*mWW^6*s^7*t^6 + 410634*ep^3*mWW^6*s^7*t^6 - 8703618*ep^4*mWW^6*s^7*t^6 - 25392918*ep^5*mWW^6*s^7*t^6 - 27642804*ep^6*mWW^6*s^7*t^6 - 10767376*ep^7*mWW^6*s^7*t^6 - 33600*ep^2*mtt^5*s^8*t^6 - 347112*ep^3*mtt^5*s^8*t^6 - 1351284*ep^4*mtt^5*s^8*t^6 - 2520684*ep^5*mtt^5*s^8*t^6 - 2275992*ep^6*mtt^5*s^8*t^6 - 800928*ep^7*mtt^5*s^8*t^6 - 75264*ep*mtt^4*mWW*s^8*t^6 - 413328*ep^2*mtt^4*mWW*s^8*t^6 + 716600*ep^3*mtt^4*mWW*s^8*t^6 + 8833608*ep^4*mtt^4*mWW*s^8*t^6 + 21716680*ep^5*mtt^4*mWW*s^8*t^6 + 22229520*ep^6*mtt^4*mWW*s^8*t^6 + 8385984*ep^7*mtt^4*mWW*s^8*t^6 + 188160*ep*mtt^3*mWW^2*s^8*t^6 + 1200648*ep^2*mtt^3*mWW^2*s^8*t^6 - 63044*ep^3*mtt^3*mWW^2*s^8*t^6 - 15356064*ep^4*mtt^3*mWW^2*s^8*t^6 - 41743132*ep^5*mtt^3*mWW^2*s^8*t^6 - 44245128*ep^6*mtt^3*mWW^2*s^8*t^6 - 16979040*ep^7*mtt^3*mWW^2*s^8*t^6 - 112896*ep*mtt^2*mWW^3*s^8*t^6 - 785976*ep^2*mtt^2*mWW^3*s^8*t^6 - 639348*ep^3*mtt^2*mWW^3*s^8*t^6 + 6579384*ep^4*mtt^2*mWW^3*s^8*t^6 + 20136156*ep^5*mtt^2*mWW^3*s^8*t^6 + 22118184*ep^6*mtt^2*mWW^3*s^8*t^6 + 8630496*ep^7*mtt^2*mWW^3*s^8*t^6 - 37632*ep*mtt*mWW^4*s^8*t^6 - 208680*ep^2*mtt*mWW^4*s^8*t^6 + 336988*ep^3*mtt*mWW^4*s^8*t^6 + 4331412*ep^4*mtt*mWW^4*s^8*t^6 + 10693784*ep^5*mtt*mWW^4*s^8*t^6 + 10960896*ep^6*mtt*mWW^4*s^8*t^6 + 4136832*ep^7*mtt*mWW^4*s^8*t^6 + 37632*ep*mWW^5*s^8*t^6 + 240936*ep^2*mWW^5*s^8*t^6 - 4084*ep^3*mWW^5*s^8*t^6 - 3037056*ep^4*mWW^5*s^8*t^6 - 8282804*ep^5*mWW^5*s^8*t^6 - 8787480*ep^6*mWW^5*s^8*t^6 - 3373344*ep^7*mWW^5*s^8*t^6 + 3024*ep^2*mtt^4*s^9*t^6 + 31104*ep^3*mtt^4*s^9*t^6 + 120420*ep^4*mtt^4*s^9*t^6 + 223236*ep^5*mtt^4*s^9*t^6 + 200232*ep^6*mtt^4*s^9*t^6 + 69984*ep^7*mtt^4*s^9*t^6 - 6720*ep^2*mtt^3*mWW*s^9*t^6 - 69120*ep^3*mtt^3*mWW*s^9*t^6 - 267600*ep^4*mtt^3*mWW*s^9*t^6 - 496080*ep^5*mtt^3*mWW*s^9*t^6 - 444960*ep^6*mtt^3*mWW*s^9*t^6 - 155520*ep^7*mtt^3*mWW*s^9*t^6 + 2016*ep^2*mtt^2*mWW^2*s^9*t^6 + 20736*ep^3*mtt^2*mWW^2*s^9*t^6 + 80280*ep^4*mtt^2*mWW^2*s^9*t^6 + 148824*ep^5*mtt^2*mWW^2*s^9*t^6 + 133488*ep^6*mtt^2*mWW^2*s^9*t^6 + 46656*ep^7*mtt^2*mWW^2*s^9*t^6 + 4032*ep^2*mtt*mWW^3*s^9*t^6 + 41472*ep^3*mtt*mWW^3*s^9*t^6 + 160560*ep^4*mtt*mWW^3*s^9*t^6 + 297648*ep^5*mtt*mWW^3*s^9*t^6 + 266976*ep^6*mtt*mWW^3*s^9*t^6 + 93312*ep^7*mtt*mWW^3*s^9*t^6 - 2352*ep^2*mWW^4*s^9*t^6 - 24192*ep^3*mWW^4*s^9*t^6 - 93660*ep^4*mWW^4*s^9*t^6 - 173628*ep^5*mWW^4*s^9*t^6 - 155736*ep^6*mWW^4*s^9*t^6 - 54432*ep^7*mWW^4*s^9*t^6 + 9744*ep^2*mtt^12*t^7 + 101400*ep^3*mtt^12*t^7 + 398352*ep^4*mtt^12*t^7 + 750648*ep^5*mtt^12*t^7 + 685008*ep^6*mtt^12*t^7 + 243648*ep^7*mtt^12*t^7 - 62817*ep^2*mtt^11*mWW*t^7 - 655971*ep^3*mtt^11*mWW*t^7 - 2587701*ep^4*mtt^11*mWW*t^7 - 4897221*ep^5*mtt^11*mWW*t^7 - 4486986*ep^6*mtt^11*mWW*t^7 - 1601304*ep^7*mtt^11*mWW*t^7 + 156066*ep^2*mtt^10*mWW^2*t^7 + 1638090*ep^3*mtt^10*mWW^2*t^7 + 6502086*ep^4*mtt^10*mWW^2*t^7 + 12386538*ep^5*mtt^10*mWW^2*t^7 + 11422884*ep^6*mtt^10*mWW^2*t^7 + 4100976*ep^7*mtt^10*mWW^2*t^7 - 348*ep*mtt^9*mWW^3*t^7 - 174891*ep^2*mtt^9*mWW^3*t^7 - 1834881*ep^3*mtt^9*mWW^3*t^7 - 7365255*ep^4*mtt^9*mWW^3*t^7 - 14236947*ep^5*mtt^9*mWW^3*t^7 - 13335894*ep^6*mtt^9*mWW^3*t^7 - 4862184*ep^7*mtt^9*mWW^3*t^7 + 3000*ep*mtt^8*mWW^4*t^7 + 70872*ep^2*mtt^8*mWW^4*t^7 + 595290*ep^3*mtt^8*mWW^4*t^7 + 2384364*ep^4*mtt^8*mWW^4*t^7 + 4900398*ep^5*mtt^8*mWW^4*t^7 + 4970484*ep^6*mtt^8*mWW^4*t^7 + 1965552*ep^7*mtt^8*mWW^4*t^7 - 17460*ep*mtt^7*mWW^5*t^7 - 129174*ep^2*mtt^7*mWW^5*t^7 - 225894*ep^3*mtt^7*mWW^5*t^7 + 275886*ep^4*mtt^7*mWW^5*t^7 + 1175286*ep^5*mtt^7*mWW^5*t^7 + 1090572*ep^6*mtt^7*mWW^5*t^7 + 285264*ep^7*mtt^7*mWW^5*t^7 + 46020*ep*mtt^6*mWW^6*t^7 + 535020*ep^2*mtt^6*mWW^6*t^7 + 2504700*ep^3*mtt^6*mWW^6*t^7 + 6195972*ep^4*mtt^6*mWW^6*t^7 + 8688528*ep^5*mtt^6*mWW^6*t^7 + 6614352*ep^6*mtt^6*mWW^6*t^7 + 2142528*ep^7*mtt^6*mWW^6*t^7 - 55830*ep*mtt^5*mWW^7*t^7 - 756876*ep^2*mtt^5*mWW^7*t^7 - 4134288*ep^3*mtt^5*mWW^7*t^7 - 11687580*ep^4*mtt^5*mWW^7*t^7 - 18100926*ep^5*mtt^5*mWW^7*t^7 - 14610660*ep^6*mtt^5*mWW^7*t^7 - 4816560*ep^7*mtt^5*mWW^7*t^7 + 26616*ep*mtt^4*mWW^8*t^7 + 392340*ep^2*mtt^4*mWW^8*t^7 + 2298516*ep^3*mtt^4*mWW^8*t^7 + 6857604*ep^4*mtt^4*mWW^8*t^7 + 11051772*ep^5*mtt^4*mWW^8*t^7 + 9176856*ep^6*mtt^4*mWW^8*t^7 + 3082656*ep^7*mtt^4*mWW^8*t^7 + 3504*ep*mtt^3*mWW^9*t^7 + 31839*ep^2*mtt^3*mWW^9*t^7 + 92985*ep^3*mtt^3*mWW^9*t^7 + 60063*ep^4*mtt^3*mWW^9*t^7 - 181653*ep^5*mtt^3*mWW^9*t^7 - 341562*ep^6*mtt^3*mWW^9*t^7 - 169176*ep^7*mtt^3*mWW^9*t^7 - 7020*ep*mtt^2*mWW^10*t^7 - 92922*ep^2*mtt^2*mWW^10*t^7 - 494346*ep^3*mtt^2*mWW^10*t^7 - 1357758*ep^4*mtt^2*mWW^10*t^7 - 2036214*ep^5*mtt^2*mWW^10*t^7 - 1584588*ep^6*mtt^2*mWW^10*t^7 - 501072*ep^7*mtt^2*mWW^10*t^7 + 1446*ep*mtt*mWW^11*t^7 + 19887*ep^2*mtt*mWW^11*t^7 + 109761*ep^3*mtt*mWW^11*t^7 + 311787*ep^4*mtt*mWW^11*t^7 + 482373*ep^5*mtt*mWW^11*t^7 + 386706*ep^6*mtt*mWW^11*t^7 + 125880*ep^7*mtt*mWW^11*t^7 + 72*ep*mWW^12*t^7 + 912*ep^2*mWW^12*t^7 + 4638*ep^3*mWW^12*t^7 + 12180*ep^4*mWW^12*t^7 + 17418*ep^5*mWW^12*t^7 + 12828*ep^6*mWW^12*t^7 + 3792*ep^7*mWW^12*t^7 - 94416*ep^2*mtt^11*s*t^7 - 981720*ep^3*mtt^11*s*t^7 - 3852768*ep^4*mtt^11*s*t^7 - 7251912*ep^5*mtt^11*s*t^7 - 6610032*ep^6*mtt^11*s*t^7 - 2348352*ep^7*mtt^11*s*t^7 - 127008*ep*mtt^10*mWW*s*t^7 - 294231*ep^2*mtt^10*mWW*s*t^7 + 5490267*ep^3*mtt^10*mWW*s*t^7 + 32132357*ep^4*mtt^10*mWW*s*t^7 + 69942549*ep^5*mtt^10*mWW*s*t^7 + 68671786*ep^6*mtt^10*mWW*s*t^7 + 25501080*ep^7*mtt^10*mWW*s*t^7 + 722064*ep*mtt^9*mWW^2*s*t^7 + 3673428*ep^2*mtt^9*mWW^2*s*t^7 - 10665376*ep^3*mtt^9*mWW^2*s*t^7 - 103162396*ep^4*mtt^9*mWW^2*s*t^7 - 249967792*ep^5*mtt^9*mWW^2*s*t^7 - 257409048*ep^6*mtt^9*mWW^2*s*t^7 - 98192480*ep^7*mtt^9*mWW^2*s*t^7 - 1623708*ep*mtt^8*mWW^3*s*t^7 - 10191327*ep^2*mtt^8*mWW^3*s*t^7 + 4778157*ep^3*mtt^8*mWW^3*s*t^7 + 160564341*ep^4*mtt^8*mWW^3*s*t^7 + 435053923*ep^5*mtt^8*mWW^3*s*t^7 + 469241294*ep^6*mtt^8*mWW^3*s*t^7 + 183801160*ep^7*mtt^8*mWW^3*s*t^7 + 136*mtt^7*mWW^4*s*t^7 + 1713322*ep*mtt^7*mWW^4*s*t^7 + 12537288*ep^2*mtt^7*mWW^4*s*t^7 + 11900370*ep^3*mtt^7*mWW^4*s*t^7 - 110514768*ep^4*mtt^7*mWW^4*s*t^7 - 362945396*ep^5*mtt^7*mWW^4*s*t^7 - 420488536*ep^6*mtt^7*mWW^4*s*t^7 - 171623456*ep^7*mtt^7*mWW^4*s*t^7 + 192*mtt^6*mWW^5*s*t^7 - 551836*ep*mtt^6*mWW^5*s*t^7 - 5456390*ep^2*mtt^6*mWW^5*s*t^7 - 16366152*ep^3*mtt^6*mWW^5*s*t^7 - 3337722*ep^4*mtt^6*mWW^5*s*t^7 + 63966564*ep^5*mtt^6*mWW^5*s*t^7 + 105480008*ep^6*mtt^6*mWW^5*s*t^7 + 50698336*ep^7*mtt^6*mWW^5*s*t^7 + 488*mtt^5*mWW^6*s*t^7 - 564584*ep*mtt^5*mWW^6*s*t^7 - 3619346*ep^2*mtt^5*mWW^6*s*t^7 - 337968*ep^3*mtt^5*mWW^6*s*t^7 + 41534862*ep^4*mtt^5*mWW^6*s*t^7 + 110625188*ep^5*mtt^5*mWW^6*s*t^7 + 113163072*ep^6*mtt^5*mWW^6*s*t^7 + 41721408*ep^7*mtt^5*mWW^6*s*t^7 - 6192*mtt^4*mWW^7*s*t^7 + 583046*ep*mtt^4*mWW^7*s*t^7 + 5403292*ep^2*mtt^4*mWW^7*s*t^7 + 13937482*ep^3*mtt^4*mWW^7*s*t^7 - 1384680*ep^4*mtt^4*mWW^7*s*t^7 - 56390156*ep^5*mtt^4*mWW^7*s*t^7 - 81229528*ep^6*mtt^4*mWW^7*s*t^7 - 35925664*ep^7*mtt^4*mWW^7*s*t^7 + 11592*mtt^3*mWW^8*s*t^7 - 90626*ep*mtt^3*mWW^8*s*t^7 - 1970706*ep^2*mtt^3*mWW^8*s*t^7 - 9691864*ep^3*mtt^3*mWW^8*s*t^7 - 20256506*ep^4*mtt^3*mWW^8*s*t^7 - 18040606*ep^5*mtt^3*mWW^8*s*t^7 - 3570476*ep^6*mtt^3*mWW^8*s*t^7 + 2193072*ep^7*mtt^3*mWW^8*s*t^7 - 8240*mtt^2*mWW^9*s*t^7 - 97948*ep*mtt^2*mWW^9*s*t^7 - 205141*ep^2*mtt^2*mWW^9*s*t^7 + 1507539*ep^3*mtt^2*mWW^9*s*t^7 + 8579595*ep^4*mtt^2*mWW^9*s*t^7 + 17309433*ep^5*mtt^2*mWW^9*s*t^7 + 15784594*ep^6*mtt^2*mWW^9*s*t^7 + 5478008*ep^7*mtt^2*mWW^9*s*t^7 + 1928*mtt*mWW^10*s*t^7 + 37440*ep*mtt*mWW^10*s*t^7 + 233936*ep^2*mtt*mWW^10*s*t^7 + 554126*ep^3*mtt*mWW^10*s*t^7 + 108160*ep^4*mtt*mWW^10*s*t^7 - 1619690*ep^5*mtt*mWW^10*s*t^7 - 2471732*ep^6*mtt*mWW^10*s*t^7 - 1121328*ep^7*mtt*mWW^10*s*t^7 + 96*mWW^11*s*t^7 - 162*ep*mWW^11*s*t^7 - 16387*ep^2*mWW^11*s*t^7 - 124861*ep^3*mWW^11*s*t^7 - 410475*ep^4*mWW^11*s*t^7 - 682105*ep^5*mWW^11*s*t^7 - 561402*ep^6*mWW^11*s*t^7 - 181784*ep^7*mWW^11*s*t^7 + 373968*ep^2*mtt^10*s^2*t^7 + 3885336*ep^3*mtt^10*s^2*t^7 + 15232896*ep^4*mtt^10*s^2*t^7 + 28640808*ep^5*mtt^10*s^2*t^7 + 26075952*ep^6*mtt^10*s^2*t^7 + 9253440*ep^7*mtt^10*s^2*t^7 + 856128*ep*mtt^9*mWW*s^2*t^7 + 3732078*ep^2*mtt^9*mWW*s^2*t^7 - 18699604*ep^3*mtt^9*mWW*s^2*t^7 - 144140850*ep^4*mtt^9*mWW*s^2*t^7 - 333869984*ep^5*mtt^9*mWW*s^2*t^7 - 336385224*ep^6*mtt^9*mWW*s^2*t^7 - 126589344*ep^7*mtt^9*mWW*s^2*t^7 - 4371276*ep*mtt^8*mWW^2*s^2*t^7 - 25690449*ep^2*mtt^8*mWW^2*s^2*t^7 + 27542749*ep^3*mtt^8*mWW^2*s^2*t^7 + 474774343*ep^4*mtt^8*mWW^2*s^2*t^7 + 1223176391*ep^5*mtt^8*mWW^2*s^2*t^7 + 1286814170*ep^6*mtt^8*mWW^2*s^2*t^7 + 495701832*ep^7*mtt^8*mWW^2*s^2*t^7 + 8608730*ep*mtt^7*mWW^3*s^2*t^7 + 56686302*ep^2*mtt^7*mWW^3*s^2*t^7 + 6051808*ep^3*mtt^7*mWW^3*s^2*t^7 - 714824958*ep^4*mtt^7*mWW^3*s^2*t^7 - 2026584334*ep^5*mtt^7*mWW^3*s^2*t^7 - 2213086052*ep^6*mtt^7*mWW^3*s^2*t^7 - 870566416*ep^7*mtt^7*mWW^3*s^2*t^7 + 40*mtt^6*mWW^4*s^2*t^7 - 7478998*ep*mtt^6*mWW^4*s^2*t^7 - 54913223*ep^2*mtt^6*mWW^4*s^2*t^7 - 59159081*ep^3*mtt^6*mWW^4*s^2*t^7 + 438106501*ep^4*mtt^6*mWW^4*s^2*t^7 + 1475069915*ep^5*mtt^6*mWW^4*s^2*t^7 + 1714611606*ep^6*mtt^6*mWW^4*s^2*t^7 + 699252712*ep^7*mtt^6*mWW^4*s^2*t^7 - 3736*mtt^5*mWW^5*s^2*t^7 + 1200854*ep*mtt^5*mWW^5*s^2*t^7 + 14236416*ep^2*mtt^5*mWW^5*s^2*t^7 + 58936218*ep^3*mtt^5*mWW^5*s^2*t^7 + 86576016*ep^4*mtt^5*mWW^5*s^2*t^7 - 18644528*ep^5*mtt^5*mWW^5*s^2*t^7 - 146666752*ep^6*mtt^5*mWW^5*s^2*t^7 - 89746400*ep^7*mtt^5*mWW^5*s^2*t^7 + 8312*mtt^4*mWW^6*s^2*t^7 + 2758202*ep*mtt^4*mWW^6*s^2*t^7 + 16712387*ep^2*mtt^4*mWW^6*s^2*t^7 - 8614907*ep^3*mtt^4*mWW^6*s^2*t^7 - 251210493*ep^4*mtt^4*mWW^6*s^2*t^7 - 651556347*ep^5*mtt^4*mWW^6*s^2*t^7 - 674318850*ep^6*mtt^4*mWW^6*s^2*t^7 - 254171624*ep^7*mtt^4*mWW^6*s^2*t^7 - 288*mtt^3*mWW^7*s^2*t^7 - 1950432*ep*mtt^3*mWW^7*s^2*t^7 - 14941708*ep^2*mtt^3*mWW^7*s^2*t^7 - 21322810*ep^3*mtt^3*mWW^7*s^2*t^7 + 91734636*ep^4*mtt^3*mWW^7*s^2*t^7 + 341266310*ep^5*mtt^3*mWW^7*s^2*t^7 + 405504676*ep^6*mtt^3*mWW^7*s^2*t^7 + 166744112*ep^7*mtt^3*mWW^7*s^2*t^7 - 12168*mtt^2*mWW^8*s^2*t^7 + 273736*ep*mtt^2*mWW^8*s^2*t^7 + 3667307*ep^2*mtt^2*mWW^8*s^2*t^7 + 14023001*ep^3*mtt^2*mWW^8*s^2*t^7 + 16851403*ep^4*mtt^2*mWW^8*s^2*t^7 - 12616653*ep^5*mtt^2*mWW^8*s^2*t^7 - 41163730*ep^6*mtt^2*mWW^8*s^2*t^7 - 22941304*ep^7*mtt^2*mWW^8*s^2*t^7 + 10392*mtt*mWW^9*s^2*t^7 + 144776*ep*mtt*mWW^9*s^2*t^7 + 330876*ep^2*mtt*mWW^9*s^2*t^7 - 2595896*ep^3*mtt*mWW^9*s^2*t^7 - 15030784*ep^4*mtt*mWW^9*s^2*t^7 - 30373892*ep^5*mtt*mWW^9*s^2*t^7 - 27393616*ep^6*mtt*mWW^9*s^2*t^7 - 9307200*ep^7*mtt*mWW^9*s^2*t^7 - 2552*mWW^10*s^2*t^7 - 41720*ep*mWW^10*s^2*t^7 - 193954*ep^2*mWW^10*s^2*t^7 - 46814*ep^3*mWW^10*s^2*t^7 + 1931290*ep^4*mWW^10*s^2*t^7 + 5492314*ep^5*mWW^10*s^2*t^7 + 6007820*ep^6*mWW^10*s^2*t^7 + 2370192*ep^7*mWW^10*s^2*t^7 - 806736*ep^2*mtt^9*s^3*t^7 - 8374296*ep^3*mtt^9*s^3*t^7 - 32796960*ep^4*mtt^9*s^3*t^7 - 61590984*ep^5*mtt^9*s^3*t^7 - 56005488*ep^6*mtt^9*s^3*t^7 - 19849536*ep^7*mtt^9*s^3*t^7 - 2304960*ep*mtt^8*mWW*s^3*t^7 - 11537022*ep^2*mtt^8*mWW*s^3*t^7 + 34649678*ep^3*mtt^8*mWW*s^3*t^7 + 325454290*ep^4*mtt^8*mWW*s^3*t^7 + 778931482*ep^5*mtt^8*mWW*s^3*t^7 + 794393684*ep^6*mtt^8*mWW*s^3*t^7 + 300633648*ep^7*mtt^8*mWW*s^3*t^7 + 10479084*ep*mtt^7*mWW^2*s^3*t^7 + 64074237*ep^2*mtt^7*mWW^2*s^3*t^7 - 38129285*ep^3*mtt^7*mWW^2*s^3*t^7 - 1020788471*ep^4*mtt^7*mWW^2*s^3*t^7 - 2697022275*ep^5*mtt^7*mWW^2*s^3*t^7 - 2858132994*ep^6*mtt^7*mWW^2*s^3*t^7 - 1103826888*ep^7*mtt^7*mWW^2*s^3*t^7 - 17817706*ep*mtt^6*mWW^3*s^3*t^7 - 118537129*ep^2*mtt^6*mWW^3*s^3*t^7 - 31629459*ep^3*mtt^6*mWW^3*s^3*t^7 + 1382216455*ep^4*mtt^6*mWW^3*s^3*t^7 + 3973425693*ep^5*mtt^6*mWW^3*s^3*t^7 + 4347658290*ep^6*mtt^6*mWW^3*s^3*t^7 + 1709191768*ep^7*mtt^6*mWW^3*s^3*t^7 - 1088*mtt^5*mWW^4*s^3*t^7 + 12245180*ep*mtt^5*mWW^4*s^3*t^7 + 89669192*ep^2*mtt^5*mWW^4*s^3*t^7 + 102569008*ep^3*mtt^5*mWW^4*s^3*t^7 - 672107120*ep^4*mtt^5*mWW^4*s^3*t^7 - 2295898384*ep^5*mtt^5*mWW^4*s^3*t^7 - 2672130508*ep^6*mtt^5*mWW^4*s^3*t^7 - 1088572640*ep^7*mtt^5*mWW^4*s^3*t^7 + 6968*mtt^4*mWW^5*s^3*t^7 + 335080*ep*mtt^4*mWW^5*s^3*t^7 - 5745894*ep^2*mtt^4*mWW^5*s^3*t^7 - 76685348*ep^3*mtt^4*mWW^5*s^3*t^7 - 281013906*ep^4*mtt^4*mWW^5*s^3*t^7 - 443596668*ep^5*mtt^4*mWW^5*s^3*t^7 - 313361528*ep^6*mtt^4*mWW^5*s^3*t^7 - 79589408*ep^7*mtt^4*mWW^5*s^3*t^7 - 14784*mtt^3*mWW^6*s^3*t^7 - 5077080*ep*mtt^3*mWW^6*s^3*t^7 - 31859653*ep^2*mtt^3*mWW^6*s^3*t^7 + 7144037*ep^3*mtt^3*mWW^6*s^3*t^7 + 438686839*ep^4*mtt^3*mWW^6*s^3*t^7 + 1174773807*ep^5*mtt^3*mWW^6*s^3*t^7 + 1236944058*ep^6*mtt^3*mWW^6*s^3*t^7 + 472326472*ep^7*mtt^3*mWW^6*s^3*t^7 + 11728*mtt^2*mWW^7*s^3*t^7 + 2481762*ep*mtt^2*mWW^7*s^3*t^7 + 17623047*ep^2*mtt^2*mWW^7*s^3*t^7 + 17576081*ep^3*mtt^2*mWW^7*s^3*t^7 - 143704953*ep^4*mtt^2*mWW^7*s^3*t^7 - 471439411*ep^5*mtt^2*mWW^7*s^3*t^7 - 540330958*ep^6*mtt^2*mWW^7*s^3*t^7 - 218026408*ep^7*mtt^2*mWW^7*s^3*t^7 - 1728*mtt*mWW^8*s^3*t^7 - 309392*ep*mtt*mWW^8*s^3*t^7 - 2802020*ep^2*mtt*mWW^8*s^3*t^7 - 8032580*ep^3*mtt*mWW^8*s^3*t^7 - 975444*ep^4*mtt*mWW^8*s^3*t^7 + 32654904*ep^5*mtt*mWW^8*s^3*t^7 + 52646524*ep^6*mtt*mWW^8*s^3*t^7 + 25088640*ep^7*mtt*mWW^8*s^3*t^7 - 1096*mWW^9*s^3*t^7 - 31968*ep*mWW^9*s^3*t^7 - 78694*ep^2*mWW^9*s^3*t^7 + 904772*ep^3*mWW^9*s^3*t^7 + 4998358*ep^4*mWW^9*s^3*t^7 + 9700012*ep^5*mWW^9*s^3*t^7 + 8259784*ep^6*mWW^9*s^3*t^7 + 2602848*ep^7*mWW^9*s^3*t^7 + 1046640*ep^2*mtt^8*s^4*t^7 + 10853640*ep^3*mtt^8*s^4*t^7 + 42453600*ep^4*mtt^8*s^4*t^7 + 79614360*ep^5*mtt^8*s^4*t^7 + 72288720*ep^6*mtt^8*s^4*t^7 + 25583040*ep^7*mtt^8*s^4*t^7 + 3198720*ep*mtt^7*mWW*s^4*t^7 + 16880955*ep^2*mtt^7*mWW*s^4*t^7 - 38753155*ep^3*mtt^7*mWW*s^4*t^7 - 413663705*ep^4*mtt^7*mWW*s^4*t^7 - 1006657085*ep^5*mtt^7*mWW*s^4*t^7 - 1032071530*ep^6*mtt^7*mWW*s^4*t^7 - 391301400*ep^7*mtt^7*mWW*s^4*t^7 - 12857796*ep*mtt^6*mWW^2*s^4*t^7 - 79799043*ep^2*mtt^6*mWW^2*s^4*t^7 + 32303595*ep^3*mtt^6*mWW^2*s^4*t^7 + 1186618909*ep^4*mtt^6*mWW^2*s^4*t^7 + 3168411833*ep^5*mtt^6*mWW^2*s^4*t^7 + 3364030206*ep^6*mtt^6*mWW^2*s^4*t^7 + 1298905400*ep^7*mtt^6*mWW^2*s^4*t^7 + 18630618*ep*mtt^5*mWW^3*s^4*t^7 + 124071257*ep^2*mtt^5*mWW^3*s^4*t^7 + 40414885*ep^3*mtt^5*mWW^3*s^4*t^7 - 1394344755*ep^4*mtt^5*mWW^3*s^4*t^7 - 4020120683*ep^5*mtt^5*mWW^3*s^4*t^7 - 4391087578*ep^6*mtt^5*mWW^3*s^4*t^7 - 1721929192*ep^7*mtt^5*mWW^3*s^4*t^7 + 1488*mtt^4*mWW^4*s^4*t^7 - 9703208*ep*mtt^4*mWW^4*s^4*t^7 - 70856033*ep^2*mtt^4*mWW^4*s^4*t^7 - 85988759*ep^3*mtt^4*mWW^4*s^4*t^7 + 494794727*ep^4*mtt^4*mWW^4*s^4*t^7 + 1718848479*ep^5*mtt^4*mWW^4*s^4*t^7 + 2003065770*ep^6*mtt^4*mWW^4*s^4*t^7 + 814918216*ep^7*mtt^4*mWW^4*s^4*t^7 - 3328*mtt^3*mWW^5*s^4*t^7 - 2126134*ep*mtt^3*mWW^5*s^4*t^7 - 9336267*ep^2*mtt^3*mWW^5*s^4*t^7 + 46798455*ep^3*mtt^3*mWW^5*s^4*t^7 + 339000173*ep^4*mtt^3*mWW^5*s^4*t^7 + 734645519*ep^5*mtt^3*mWW^5*s^4*t^7 + 689663374*ep^6*mtt^3*mWW^5*s^4*t^7 + 242056360*ep^7*mtt^3*mWW^5*s^4*t^7 + 5184*mtt^2*mWW^6*s^4*t^7 + 4045362*ep*mtt^2*mWW^6*s^4*t^7 + 26170041*ep^2*mtt^2*mWW^6*s^4*t^7 - 34169*ep^3*mtt^2*mWW^6*s^4*t^7 - 332820955*ep^4*mtt^2*mWW^6*s^4*t^7 - 912418961*ep^5*mtt^2*mWW^6*s^4*t^7 - 970182198*ep^6*mtt^2*mWW^6*s^4*t^7 - 372728472*ep^7*mtt^2*mWW^6*s^4*t^7 - 5248*mtt*mWW^7*s^4*t^7 - 1283148*ep*mtt*mWW^7*s^4*t^7 - 8893669*ep^2*mtt*mWW^7*s^4*t^7 - 7148477*ep^3*mtt*mWW^7*s^4*t^7 + 79805283*ep^4*mtt*mWW^7*s^4*t^7 + 249632805*ep^5*mtt*mWW^7*s^4*t^7 + 280574222*ep^6*mtt*mWW^7*s^4*t^7 + 111722744*ep^7*mtt*mWW^7*s^4*t^7 + 1904*mWW^8*s^4*t^7 + 95586*ep*mWW^8*s^4*t^7 + 721207*ep^2*mWW^8*s^4*t^7 + 1609953*ep^3*mWW^8*s^4*t^7 - 1609229*ep^4*mWW^8*s^4*t^7 - 11488171*ep^5*mWW^8*s^4*t^7 - 15833242*ep^6*mWW^8*s^4*t^7 - 7063880*ep^7*mWW^8*s^4*t^7 - 839664*ep^2*mtt^7*s^5*t^7 - 8696520*ep^3*mtt^7*s^5*t^7 - 33963552*ep^4*mtt^7*s^5*t^7 - 63583128*ep^5*mtt^7*s^5*t^7 - 57628368*ep^6*mtt^7*s^5*t^7 - 20357568*ep^7*mtt^7*s^5*t^7 - 2422560*ep*mtt^6*mWW*s^5*t^7 - 12979323*ep^2*mtt^6*mWW*s^5*t^7 + 27082951*ep^3*mtt^6*mWW*s^5*t^7 + 303207681*ep^4*mtt^6*mWW*s^5*t^7 + 740968361*ep^5*mtt^6*mWW*s^5*t^7 + 759812466*ep^6*mtt^6*mWW*s^5*t^7 + 287791224*ep^7*mtt^6*mWW*s^5*t^7 + 8567076*ep*mtt^5*mWW^2*s^5*t^7 + 53362011*ep^2*mtt^5*mWW^2*s^5*t^7 - 18198211*ep^3*mtt^5*mWW^2*s^5*t^7 - 771496705*ep^4*mtt^5*mWW^2*s^5*t^7 - 2063246909*ep^5*mtt^5*mWW^2*s^5*t^7 - 2187390278*ep^6*mtt^5*mWW^2*s^5*t^7 - 842820696*ep^7*mtt^5*mWW^2*s^5*t^7 - 10438682*ep*mtt^4*mWW^3*s^5*t^7 - 69358164*ep^2*mtt^4*mWW^3*s^5*t^7 - 23763858*ep^3*mtt^4*mWW^3*s^5*t^7 + 764887628*ep^4*mtt^4*mWW^3*s^5*t^7 + 2199263328*ep^5*mtt^4*mWW^3*s^5*t^7 + 2392623148*ep^6*mtt^4*mWW^3*s^5*t^7 + 934612256*ep^7*mtt^4*mWW^3*s^5*t^7 - 576*mtt^3*mWW^4*s^5*t^7 + 3895928*ep*mtt^3*mWW^4*s^5*t^7 + 28512304*ep^2*mtt^3*mWW^4*s^5*t^7 + 37847824*ep^3*mtt^3*mWW^4*s^5*t^7 - 177000504*ep^4*mtt^3*mWW^4*s^5*t^7 - 635086376*ep^5*mtt^3*mWW^4*s^5*t^7 - 742463632*ep^6*mtt^3*mWW^4*s^5*t^7 - 301604608*ep^7*mtt^3*mWW^4*s^5*t^7 - 48*mtt^2*mWW^5*s^5*t^7 + 1584364*ep*mtt^2*mWW^5*s^5*t^7 + 9027465*ep^2*mtt^2*mWW^5*s^5*t^7 - 14322685*ep^3*mtt^2*mWW^5*s^5*t^7 - 183888443*ep^4*mtt^2*mWW^5*s^5*t^7 - 447121359*ep^5*mtt^2*mWW^5*s^5*t^7 - 450373006*ep^6*mtt^2*mWW^5*s^5*t^7 - 167151720*ep^7*mtt^2*mWW^5*s^5*t^7 + 864*mtt*mWW^6*s^5*t^7 - 1413660*ep*mtt*mWW^6*s^5*t^7 - 9321639*ep^2*mtt*mWW^6*s^5*t^7 - 1121633*ep^3*mtt*mWW^6*s^5*t^7 + 112973293*ep^4*mtt*mWW^6*s^5*t^7 + 313813561*ep^5*mtt*mWW^6*s^5*t^7 + 335295230*ep^6*mtt*mWW^6*s^5*t^7 + 129160312*ep^7*mtt*mWW^6*s^5*t^7 - 240*mWW^7*s^5*t^7 + 227534*ep*mWW^7*s^5*t^7 + 1588658*ep^2*mWW^7*s^5*t^7 + 1080260*ep^3*mWW^7*s^5*t^7 - 15103590*ep^4*mWW^7*s^5*t^7 - 45775862*ep^5*mWW^7*s^5*t^7 - 50610536*ep^6*mWW^7*s^5*t^7 - 19896464*ep^7*mWW^7*s^5*t^7 + 406896*ep^2*mtt^6*s^6*t^7 + 4207560*ep^3*mtt^6*s^6*t^7 + 16399488*ep^4*mtt^6*s^6*t^7 + 30632952*ep^5*mtt^6*s^6*t^7 + 27698832*ep^6*mtt^6*s^6*t^7 + 9761472*ep^7*mtt^6*s^6*t^7 + 950208*ep*mtt^5*mWW*s^6*t^7 + 4979016*ep^2*mtt^5*mWW*s^6*t^7 - 11661062*ep^3*mtt^5*mWW*s^6*t^7 - 122394832*ep^4*mtt^5*mWW*s^6*t^7 - 295898974*ep^5*mtt^5*mWW*s^6*t^7 - 301638596*ep^6*mtt^5*mWW*s^6*t^7 - 113747760*ep^7*mtt^5*mWW*s^6*t^7 - 2953104*ep*mtt^4*mWW^2*s^6*t^7 - 18288498*ep^2*mtt^4*mWW^2*s^6*t^7 + 6980546*ep^3*mtt^4*mWW^2*s^6*t^7 + 266520866*ep^4*mtt^4*mWW^2*s^6*t^7 + 707757042*ep^5*mtt^4*mWW^2*s^6*t^7 + 746713068*ep^6*mtt^4*mWW^2*s^6*t^7 + 286544880*ep^7*mtt^4*mWW^2*s^6*t^7 + 2979784*ep*mtt^3*mWW^3*s^6*t^7 + 19764440*ep^2*mtt^3*mWW^3*s^6*t^7 + 6894400*ep^3*mtt^3*mWW^3*s^6*t^7 - 214793352*ep^4*mtt^3*mWW^3*s^6*t^7 - 614527672*ep^5*mtt^3*mWW^3*s^6*t^7 - 664977072*ep^6*mtt^3*mWW^3*s^6*t^7 - 258464768*ep^7*mtt^3*mWW^3*s^6*t^7 - 720512*ep*mtt^2*mWW^4*s^6*t^7 - 5418804*ep^2*mtt^2*mWW^4*s^6*t^7 - 8835484*ep^3*mtt^2*mWW^4*s^6*t^7 + 23946700*ep^4*mtt^2*mWW^4*s^6*t^7 + 97765228*ep^5*mtt^2*mWW^4*s^6*t^7 + 116592680*ep^6*mtt^2*mWW^4*s^6*t^7 + 47524832*ep^7*mtt^2*mWW^4*s^6*t^7 - 435832*ep*mtt*mWW^5*s^6*t^7 - 2615272*ep^2*mtt*mWW^5*s^6*t^7 + 2292974*ep^3*mtt*mWW^5*s^6*t^7 + 44565792*ep^4*mtt*mWW^5*s^6*t^7 + 113779726*ep^5*mtt*mWW^5*s^6*t^7 + 117842660*ep^6*mtt*mWW^5*s^6*t^7 + 44665712*ep^7*mtt*mWW^5*s^6*t^7 + 179456*ep*mWW^6*s^6*t^7 + 1175582*ep^2*mWW^6*s^6*t^7 + 158026*ep^3*mWW^6*s^6*t^7 - 14090102*ep^4*mWW^6*s^6*t^7 - 39199182*ep^5*mWW^6*s^6*t^7 - 41935892*ep^6*mWW^6*s^6*t^7 - 16176848*ep^7*mWW^6*s^6*t^7 - 108528*ep^2*mtt^5*s^7*t^7 - 1119816*ep^3*mtt^5*s^7*t^7 - 4352736*ep^4*mtt^5*s^7*t^7 - 8105688*ep^5*mtt^5*s^7*t^7 - 7305552*ep^6*mtt^5*s^7*t^7 - 2566080*ep^7*mtt^5*s^7*t^7 - 150528*ep*mtt^4*mWW*s^7*t^7 - 689088*ep^2*mtt^4*mWW*s^7*t^7 + 2851024*ep^3*mtt^4*mWW*s^7*t^7 + 23170200*ep^4*mtt^4*mWW*s^7*t^7 + 53663624*ep^5*mtt^4*mWW*s^7*t^7 + 53662224*ep^6*mtt^4*mWW*s^7*t^7 + 19998144*ep^7*mtt^4*mWW*s^7*t^7 + 413952*ep*mtt^3*mWW^2*s^7*t^7 + 2496120*ep^2*mtt^3*mWW^2*s^7*t^7 - 1637996*ep^3*mtt^3*mWW^2*s^7*t^7 - 39610872*ep^4*mtt^3*mWW^2*s^7*t^7 - 102685420*ep^5*mtt^3*mWW^2*s^7*t^7 - 107115912*ep^6*mtt^3*mWW^2*s^7*t^7 - 40786272*ep^7*mtt^3*mWW^2*s^7*t^7 - 338688*ep*mtt^2*mWW^3*s^7*t^7 - 2268552*ep^2*mtt^2*mWW^3*s^7*t^7 - 993996*ep^3*mtt^2*mWW^3*s^7*t^7 + 23338776*ep^4*mtt^2*mWW^3*s^7*t^7 + 67131396*ep^5*mtt^2*mWW^3*s^7*t^7 + 72429912*ep^6*mtt^2*mWW^3*s^7*t^7 + 28030752*ep^7*mtt^2*mWW^3*s^7*t^7 + 37632*ep*mtt*mWW^4*s^7*t^7 + 347736*ep^2*mtt*mWW^4*s^7*t^7 + 1096964*ep^3*mtt*mWW^4*s^7*t^7 + 1237944*ep^4*mtt*mWW^4*s^7*t^7 - 332588*ep^5*mtt*mWW^4*s^7*t^7 - 1633224*ep^6*mtt*mWW^4*s^7*t^7 - 864864*ep^7*mtt*mWW^4*s^7*t^7 + 37632*ep*mWW^5*s^7*t^7 + 222312*ep^2*mWW^5*s^7*t^7 - 196180*ep^3*mWW^5*s^7*t^7 - 3783312*ep^4*mWW^5*s^7*t^7 - 9671324*ep^5*mWW^5*s^7*t^7 - 10037448*ep^6*mWW^5*s^7*t^7 - 3811680*ep^7*mWW^5*s^7*t^7 + 12096*ep^2*mtt^4*s^8*t^7 + 124416*ep^3*mtt^4*s^8*t^7 + 481680*ep^4*mtt^4*s^8*t^7 + 892944*ep^5*mtt^4*s^8*t^7 + 800928*ep^6*mtt^4*s^8*t^7 + 279936*ep^7*mtt^4*s^8*t^7 - 29568*ep^2*mtt^3*mWW*s^8*t^7 - 304128*ep^3*mtt^3*mWW*s^8*t^7 - 1177440*ep^4*mtt^3*mWW*s^8*t^7 - 2182752*ep^5*mtt^3*mWW*s^8*t^7 - 1957824*ep^6*mtt^3*mWW*s^8*t^7 - 684288*ep^7*mtt^3*mWW*s^8*t^7 + 16128*ep^2*mtt^2*mWW^2*s^8*t^7 + 165888*ep^3*mtt^2*mWW^2*s^8*t^7 + 642240*ep^4*mtt^2*mWW^2*s^8*t^7 + 1190592*ep^5*mtt^2*mWW^2*s^8*t^7 + 1067904*ep^6*mtt^2*mWW^2*s^8*t^7 + 373248*ep^7*mtt^2*mWW^2*s^8*t^7 + 8064*ep^2*mtt*mWW^3*s^8*t^7 + 82944*ep^3*mtt*mWW^3*s^8*t^7 + 321120*ep^4*mtt*mWW^3*s^8*t^7 + 595296*ep^5*mtt*mWW^3*s^8*t^7 + 533952*ep^6*mtt*mWW^3*s^8*t^7 + 186624*ep^7*mtt*mWW^3*s^8*t^7 - 6720*ep^2*mWW^4*s^8*t^7 - 69120*ep^3*mWW^4*s^8*t^7 - 267600*ep^4*mWW^4*s^8*t^7 - 496080*ep^5*mWW^4*s^8*t^7 - 444960*ep^6*mWW^4*s^8*t^7 - 155520*ep^7*mWW^4*s^8*t^7 - 23520*ep^2*mtt^11*t^8 - 244272*ep^3*mtt^11*t^8 - 957264*ep^4*mtt^11*t^8 - 1798944*ep^5*mtt^11*t^8 - 1636992*ep^6*mtt^11*t^8 - 580608*ep^7*mtt^11*t^8 + 146643*ep^2*mtt^10*mWW*t^8 + 1527141*ep^3*mtt^10*mWW*t^8 + 6004215*ep^4*mtt^10*mWW*t^8 + 11322003*ep^5*mtt^10*mWW*t^8 + 10335990*ep^6*mtt^10*mWW*t^8 + 3676008*ep^7*mtt^10*mWW*t^8 - 359613*ep^2*mtt^9*mWW^2*t^8 - 3760089*ep^3*mtt^9*mWW^2*t^8 - 14855817*ep^4*mtt^9*mWW^2*t^8 - 28160379*ep^5*mtt^9*mWW^2*t^8 - 25842030*ep^6*mtt^9*mWW^2*t^8 - 9235272*ep^7*mtt^9*mWW^2*t^8 + 324*ep*mtt^8*mWW^3*t^8 + 408720*ep^2*mtt^8*mWW^3*t^8 + 4287672*ep^3*mtt^8*mWW^3*t^8 + 17088456*ep^4*mtt^8*mWW^3*t^8 + 32733132*ep^5*mtt^8*mWW^3*t^8 + 30370728*ep^6*mtt^8*mWW^3*t^8 + 10972128*ep^7*mtt^8*mWW^3*t^8 + 60*ep*mtt^7*mWW^4*t^8 - 116070*ep^2*mtt^7*mWW^4*t^8 - 1294914*ep^3*mtt^7*mWW^4*t^8 - 5499354*ep^4*mtt^7*mWW^4*t^8 - 11226126*ep^5*mtt^7*mWW^4*t^8 - 11072844*ep^6*mtt^7*mWW^4*t^8 - 4235472*ep^7*mtt^7*mWW^4*t^8 + 3744*ep*mtt^6*mWW^5*t^8 - 142866*ep^2*mtt^6*mWW^5*t^8 - 1679064*ep^3*mtt^6*mWW^5*t^8 - 6609174*ep^4*mtt^6*mWW^5*t^8 - 12082632*ep^5*mtt^6*mWW^5*t^8 - 10517160*ep^6*mtt^6*mWW^5*t^8 - 3523488*ep^7*mtt^6*mWW^5*t^8 - 21720*ep*mtt^5*mWW^6*t^8 - 90408*ep^2*mtt^5*mWW^6*t^8 + 508272*ep^3*mtt^5*mWW^6*t^8 + 3733908*ep^4*mtt^5*mWW^6*t^8 + 8482716*ep^5*mtt^5*mWW^6*t^8 + 8394360*ep^6*mtt^5*mWW^6*t^8 + 3093792*ep^7*mtt^5*mWW^6*t^8 + 37020*ep*mtt^4*mWW^7*t^8 + 450678*ep^2*mtt^4*mWW^7*t^8 + 2192292*ep^3*mtt^4*mWW^7*t^8 + 5508738*ep^4*mtt^4*mWW^7*t^8 + 7589232*ep^5*mtt^4*mWW^7*t^8 + 5461800*ep^6*mtt^4*mWW^7*t^8 + 1612320*ep^7*mtt^4*mWW^7*t^8 - 25428*ep*mtt^3*mWW^8*t^8 - 368400*ep^2*mtt^3*mWW^8*t^8 - 2122032*ep^3*mtt^3*mWW^8*t^8 - 6223356*ep^4*mtt^3*mWW^8*t^8 - 9848112*ep^5*mtt^3*mWW^8*t^8 - 8014992*ep^6*mtt^3*mWW^8*t^8 - 2633280*ep^7*mtt^3*mWW^8*t^8 + 4872*ep*mtt^2*mWW^9*t^8 + 82245*ep^2*mtt^2*mWW^9*t^8 + 530781*ep^3*mtt^2*mWW^9*t^8 + 1695093*ep^4*mtt^2*mWW^9*t^8 + 2867643*ep^5*mtt^2*mWW^9*t^8 + 2465406*ep^6*mtt^2*mWW^9*t^8 + 848520*ep^7*mtt^2*mWW^9*t^8 + 1584*ep*mtt*mWW^10*t^8 + 18771*ep^2*mtt*mWW^10*t^8 + 87795*ep^3*mtt*mWW^10*t^8 + 208371*ep^4*mtt*mWW^10*t^8 + 263925*ep^5*mtt*mWW^10*t^8 + 167490*ep^6*mtt*mWW^10*t^8 + 40824*ep^7*mtt*mWW^10*t^8 - 456*ep*mWW^11*t^8 - 6180*ep^2*mWW^11*t^8 - 33582*ep^3*mWW^11*t^8 - 93816*ep^4*mWW^11*t^8 - 142458*ep^5*mWW^11*t^8 - 111756*ep^6*mWW^11*t^8 - 35472*ep^7*mWW^11*t^8 + 186984*ep^2*mtt^10*s*t^8 + 1940316*ep^3*mtt^10*s*t^8 + 7595784*ep^4*mtt^10*s*t^8 + 14257740*ep^5*mtt^10*s*t^8 + 12958344*ep^6*mtt^10*s*t^8 + 4590432*ep^7*mtt^10*s*t^8 + 164640*ep*mtt^9*mWW*s*t^8 + 35154*ep^2*mtt^9*mWW*s*t^8 - 10679998*ep^3*mtt^9*mWW*s*t^8 - 55454126*ep^4*mtt^9*mWW*s*t^8 - 116263826*ep^5*mtt^9*mWW*s*t^8 - 111989332*ep^6*mtt^9*mWW*s*t^8 - 41088432*ep^7*mtt^9*mWW*s*t^8 - 916944*ep*mtt^8*mWW^2*s*t^8 - 3851994*ep^2*mtt^8*mWW^2*s*t^8 + 21790262*ep^3*mtt^8*mWW^2*s*t^8 + 162390066*ep^4*mtt^8*mWW^2*s*t^8 + 374538722*ep^5*mtt^8*mWW^2*s*t^8 + 377133344*ep^6*mtt^8*mWW^2*s*t^8 + 141931744*ep^7*mtt^8*mWW^2*s*t^8 + 2043022*ep*mtt^7*mWW^3*s*t^8 + 11790365*ep^2*mtt^7*mWW^3*s*t^8 - 16091365*ep^3*mtt^7*mWW^3*s*t^8 - 238466787*ep^4*mtt^7*mWW^3*s*t^8 - 609784849*ep^5*mtt^7*mWW^3*s*t^8 - 641706746*ep^6*mtt^7*mWW^3*s*t^8 - 247638680*ep^7*mtt^7*mWW^3*s*t^8 - 16*mtt^6*mWW^4*s*t^8 - 2231880*ep*mtt^6*mWW^4*s*t^8 - 15559389*ep^2*mtt^6*mWW^4*s*t^8 - 8707573*ep^3*mtt^6*mWW^4*s*t^8 + 164567111*ep^4*mtt^6*mWW^4*s*t^8 + 499298953*ep^5*mtt^6*mWW^4*s*t^8 + 560790722*ep^6*mtt^6*mWW^4*s*t^8 + 224517432*ep^7*mtt^6*mWW^4*s*t^8 - 1040*mtt^5*mWW^5*s*t^8 + 1027942*ep*mtt^5*mWW^5*s*t^8 + 9227095*ep^2*mtt^5*mWW^5*s*t^8 + 23251431*ep^3*mtt^5*mWW^5*s*t^8 - 9451201*ep^4*mtt^5*mWW^5*s*t^8 - 122441929*ep^5*mtt^5*mWW^5*s*t^8 - 175456514*ep^6*mtt^5*mWW^5*s*t^8 - 78942904*ep^7*mtt^5*mWW^5*s*t^8 + 3440*mtt^4*mWW^6*s*t^8 + 199458*ep*mtt^4*mWW^6*s*t^8 - 128461*ep^2*mtt^4*mWW^6*s*t^8 - 12172975*ep^3*mtt^4*mWW^6*s*t^8 - 55602825*ep^4*mtt^4*mWW^6*s*t^8 - 103775883*ep^5*mtt^4*mWW^6*s*t^8 - 88677442*ep^6*mtt^4*mWW^6*s*t^8 - 28757912*ep^7*mtt^4*mWW^6*s*t^8 - 3312*mtt^3*mWW^7*s*t^8 - 437452*ep*mtt^3*mWW^7*s*t^8 - 3025749*ep^2*mtt^3*mWW^7*s*t^8 - 2979707*ep^3*mtt^3*mWW^7*s*t^8 + 23393215*ep^4*mtt^3*mWW^7*s*t^8 + 75226431*ep^5*mtt^3*mWW^7*s*t^8 + 84485966*ep^6*mtt^3*mWW^7*s*t^8 + 33464328*ep^7*mtt^3*mWW^7*s*t^8 - 64*mtt^2*mWW^8*s*t^8 + 158462*ep*mtt^2*mWW^8*s*t^8 + 1548215*ep^2*mtt^2*mWW^8*s*t^8 + 5044219*ep^3*mtt^2*mWW^8*s*t^8 + 4892839*ep^4*mtt^2*mWW^8*s*t^8 - 5743357*ep^5*mtt^2*mWW^8*s*t^8 - 14051658*ep^6*mtt^2*mWW^8*s*t^8 - 7228056*ep^7*mtt^2*mWW^8*s*t^8 + 1600*mtt*mWW^9*s*t^8 + 1808*ep*mtt*mWW^9*s*t^8 - 187309*ep^2*mtt*mWW^9*s*t^8 - 1434853*ep^3*mtt*mWW^9*s*t^8 - 4424409*ep^4*mtt*mWW^9*s*t^8 - 6691919*ep^5*mtt*mWW^9*s*t^8 - 4905558*ep^6*mtt*mWW^9*s*t^8 - 1386920*ep^7*mtt*mWW^9*s*t^8 - 608*mWW^10*s*t^8 - 9056*ep*mWW^10*s*t^8 - 34911*ep^2*mWW^10*s*t^8 + 40243*ep^3*mWW^10*s*t^8 + 560333*ep^4*mWW^10*s*t^8 + 1379917*ep^5*mWW^10*s*t^8 + 1418874*ep^6*mWW^10*s*t^8 + 538968*ep^7*mWW^10*s*t^8 - 610344*ep^2*mtt^9*s^2*t^8 - 6327804*ep^3*mtt^9*s^2*t^8 - 24743880*ep^4*mtt^9*s^2*t^8 - 46388076*ep^5*mtt^9*s^2*t^8 - 42105672*ep^6*mtt^9*s^2*t^8 - 14896224*ep^7*mtt^9*s^2*t^8 - 889056*ep*mtt^8*mWW*s^2*t^8 - 2788338*ep^2*mtt^8*mWW*s^2*t^8 + 30553992*ep^3*mtt^8*mWW*s^2*t^8 + 192556574*ep^4*mtt^8*mWW*s^2*t^8 + 425682012*ep^5*mtt^8*mWW*s^2*t^8 + 419665792*ep^6*mtt^8*mWW*s^2*t^8 + 155865024*ep^7*mtt^8*mWW*s^2*t^8 + 4448136*ep*mtt^7*mWW^2*s^2*t^8 + 23806860*ep^2*mtt^7*mWW^2*s^2*t^8 - 51483838*ep^3*mtt^7*mWW^2*s^2*t^8 - 570920924*ep^4*mtt^7*mWW^2*s^2*t^8 - 1401168138*ep^5*mtt^7*mWW^2*s^2*t^8 - 1443990144*ep^6*mtt^7*mWW^2*s^2*t^8 - 549457504*ep^7*mtt^7*mWW^2*s^2*t^8 - 8729170*ep*mtt^6*mWW^3*s^2*t^8 - 54635037*ep^2*mtt^6*mWW^3*s^2*t^8 + 21288243*ep^3*mtt^6*mWW^3*s^2*t^8 + 820537671*ep^4*mtt^6*mWW^3*s^2*t^8 + 2210274043*ep^5*mtt^6*mWW^3*s^2*t^8 + 2363004762*ep^6*mtt^6*mWW^3*s^2*t^8 + 917472648*ep^7*mtt^6*mWW^3*s^2*t^8 - 240*mtt^5*mWW^4*s^2*t^8 + 8057422*ep*mtt^5*mWW^4*s^2*t^8 + 56546567*ep^2*mtt^5*mWW^4*s^2*t^8 + 39939267*ep^3*mtt^5*mWW^4*s^2*t^8 - 544745637*ep^4*mtt^5*mWW^4*s^2*t^8 - 1681794065*ep^5*mtt^5*mWW^4*s^2*t^8 - 1890820610*ep^6*mtt^5*mWW^4*s^2*t^8 - 755275688*ep^7*mtt^5*mWW^4*s^2*t^8 + 3304*mtt^4*mWW^5*s^2*t^8 - 2725604*ep*mtt^4*mWW^5*s^2*t^8 - 23783824*ep^2*mtt^4*mWW^5*s^2*t^8 - 56819840*ep^3*mtt^4*mWW^5*s^2*t^8 + 38985732*ep^4*mtt^4*mWW^5*s^2*t^8 + 344349008*ep^5*mtt^4*mWW^5*s^2*t^8 + 478230144*ep^6*mtt^4*mWW^5*s^2*t^8 + 212260016*ep^7*mtt^4*mWW^5*s^2*t^8 - 9048*mtt^3*mWW^6*s^2*t^8 - 947956*ep*mtt^3*mWW^6*s^2*t^8 - 3252672*ep^2*mtt^3*mWW^6*s^2*t^8 + 24711078*ep^3*mtt^3*mWW^6*s^2*t^8 + 156753832*ep^4*mtt^3*mWW^6*s^2*t^8 + 329589766*ep^5*mtt^3*mWW^6*s^2*t^8 + 305110664*ep^6*mtt^3*mWW^6*s^2*t^8 + 106004016*ep^7*mtt^3*mWW^6*s^2*t^8 + 9656*mtt^2*mWW^7*s^2*t^8 + 1038710*ep*mtt^2*mWW^7*s^2*t^8 + 6561439*ep^2*mtt^2*mWW^7*s^2*t^8 + 1176643*ep^3*mtt^2*mWW^7*s^2*t^8 - 77274629*ep^4*mtt^2*mWW^7*s^2*t^8 - 217328397*ep^5*mtt^2*mWW^7*s^2*t^8 - 234090094*ep^6*mtt^2*mWW^7*s^2*t^8 - 90762792*ep^7*mtt^2*mWW^7*s^2*t^8 - 4184*mtt*mWW^8*s^2*t^8 - 268066*ep*mtt*mWW^8*s^2*t^8 - 2004791*ep^2*mtt*mWW^8*s^2*t^8 - 3751403*ep^3*mtt*mWW^8*s^2*t^8 + 7468325*ep^4*mtt*mWW^8*s^2*t^8 + 35923373*ep^5*mtt*mWW^8*s^2*t^8 + 45467674*ep^6*mtt*mWW^8*s^2*t^8 + 19334040*ep^7*mtt*mWW^8*s^2*t^8 + 512*mWW^9*s^2*t^8 + 15584*ep*mWW^9*s^2*t^8 + 160140*ep^2*mWW^9*s^2*t^8 + 713662*ep^3*mWW^9*s^2*t^8 + 1382936*ep^4*mWW^9*s^2*t^8 + 860474*ep^5*mWW^9*s^2*t^8 - 472516*ep^6*mWW^9*s^2*t^8 - 543536*ep^7*mWW^9*s^2*t^8 + 1070160*ep^2*mtt^8*s^3*t^8 + 11083800*ep^3*mtt^8*s^3*t^8 + 43286880*ep^4*mtt^8*s^3*t^8 + 81037320*ep^5*mtt^8*s^3*t^8 + 73447920*ep^6*mtt^8*s^3*t^8 + 25945920*ep^7*mtt^8*s^3*t^8 + 1867488*ep*mtt^7*mWW*s^3*t^8 + 7504644*ep^2*mtt^7*mWW*s^3*t^8 - 46878482*ep^3*mtt^7*mWW*s^3*t^8 - 335759508*ep^4*mtt^7*mWW*s^3*t^8 - 763166530*ep^5*mtt^7*mWW*s^3*t^8 - 760598412*ep^6*mtt^7*mWW*s^3*t^8 - 283921680*ep^7*mtt^7*mWW*s^3*t^8 - 8314740*ep*mtt^6*mWW^2*s^3*t^8 - 47318100*ep^2*mtt^6*mWW^2*s^3*t^8 + 65549220*ep^3*mtt^6*mWW^2*s^3*t^8 + 940913404*ep^4*mtt^6*mWW^2*s^3*t^8 + 2370465788*ep^5*mtt^6*mWW^2*s^3*t^8 + 2462997308*ep^6*mtt^6*mWW^2*s^3*t^8 + 940073536*ep^7*mtt^6*mWW^2*s^3*t^8 + 14176682*ep*mtt^5*mWW^3*s^3*t^8 + 90464516*ep^2*mtt^5*mWW^3*s^3*t^8 - 12425694*ep^3*mtt^5*mWW^3*s^3*t^8 - 1229800224*ep^4*mtt^5*mWW^3*s^3*t^8 - 3367601448*ep^5*mtt^5*mWW^3*s^3*t^8 - 3611185864*ep^6*mtt^5*mWW^3*s^3*t^8 - 1401862240*ep^7*mtt^5*mWW^3*s^3*t^8 + 544*mtt^4*mWW^4*s^3*t^8 - 10821442*ep*mtt^4*mWW^4*s^3*t^8 - 75558264*ep^2*mtt^4*mWW^4*s^3*t^8 - 55046258*ep^3*mtt^4*mWW^4*s^3*t^8 + 706958548*ep^4*mtt^4*mWW^4*s^3*t^8 + 2179178736*ep^5*mtt^4*mWW^4*s^3*t^8 + 2439266848*ep^6*mtt^4*mWW^4*s^3*t^8 + 969905760*ep^7*mtt^4*mWW^4*s^3*t^8 - 2472*mtt^3*mWW^5*s^3*t^8 + 2451026*ep*mtt^3*mWW^5*s^3*t^8 + 21480434*ep^2*mtt^3*mWW^5*s^3*t^8 + 54739540*ep^3*mtt^3*mWW^5*s^3*t^8 - 15812178*ep^4*mtt^3*mWW^5*s^3*t^8 - 268413170*ep^5*mtt^3*mWW^5*s^3*t^8 - 389454916*ep^6*mtt^3*mWW^5*s^3*t^8 - 175572480*ep^7*mtt^3*mWW^5*s^3*t^8 + 4968*mtt^2*mWW^6*s^3*t^8 + 1333646*ep*mtt^2*mWW^6*s^3*t^8 + 6695332*ep^2*mtt^2*mWW^6*s^3*t^8 - 17612216*ep^3*mtt^2*mWW^6*s^3*t^8 - 167456928*ep^4*mtt^2*mWW^6*s^3*t^8 - 387229874*ep^5*mtt^2*mWW^6*s^3*t^8 - 378965624*ep^6*mtt^2*mWW^6*s^3*t^8 - 137461664*ep^7*mtt^2*mWW^6*s^3*t^8 - 4504*mtt*mWW^7*s^3*t^8 - 797988*ep*mtt*mWW^7*s^3*t^8 - 5068318*ep^2*mtt*mWW^7*s^3*t^8 - 293304*ep^3*mtt*mWW^7*s^3*t^8 + 62677666*ep^4*mtt*mWW^7*s^3*t^8 + 173122152*ep^5*mtt*mWW^7*s^3*t^8 + 184713712*ep^6*mtt*mWW^7*s^3*t^8 + 71098128*ep^7*mtt*mWW^7*s^3*t^8 + 1464*mWW^8*s^3*t^8 + 105328*ep*mWW^8*s^3*t^8 + 730460*ep^2*mWW^8*s^3*t^8 + 892898*ep^3*mWW^8*s^3*t^8 - 4967916*ep^4*mWW^8*s^3*t^8 - 17313486*ep^5*mWW^8*s^3*t^8 - 20144940*ep^6*mWW^8*s^3*t^8 - 8177632*ep^7*mWW^8*s^3*t^8 - 1093680*ep^2*mtt^7*s^4*t^8 - 11313960*ep^3*mtt^7*s^4*t^8 - 44120160*ep^4*mtt^7*s^4*t^8 - 82460280*ep^5*mtt^7*s^4*t^8 - 74607120*ep^6*mtt^7*s^4*t^8 - 26308800*ep^7*mtt^7*s^4*t^8 - 1914528*ep*mtt^6*mWW*s^4*t^8 - 8259825*ep^2*mtt^6*mWW*s^4*t^8 + 41978503*ep^3*mtt^6*mWW*s^4*t^8 + 319414235*ep^4*mtt^6*mWW*s^4*t^8 + 733771829*ep^5*mtt^6*mWW*s^4*t^8 + 733637506*ep^6*mtt^6*mWW*s^4*t^8 + 274060920*ep^7*mtt^6*mWW*s^4*t^8 + 7519596*ep*mtt^5*mWW^2*s^4*t^8 + 43629363*ep^2*mtt^5*mWW^2*s^4*t^8 - 49428179*ep^3*mtt^5*mWW^2*s^4*t^8 - 807086969*ep^4*mtt^5*mWW^2*s^4*t^8 - 2051287661*ep^5*mtt^5*mWW^2*s^4*t^8 - 2134407534*ep^6*mtt^5*mWW^2*s^4*t^8 - 814244440*ep^7*mtt^5*mWW^2*s^4*t^8 - 10972538*ep*mtt^4*mWW^3*s^4*t^8 - 70301616*ep^2*mtt^4*mWW^3*s^4*t^8 + 3935496*ep^3*mtt^4*mWW^3*s^4*t^8 + 917878304*ep^4*mtt^4*mWW^3*s^4*t^8 + 2520836002*ep^5*mtt^4*mWW^3*s^4*t^8 + 2698403120*ep^6*mtt^4*mWW^3*s^4*t^8 + 1044772208*ep^7*mtt^4*mWW^3*s^4*t^8 - 288*mtt^3*mWW^4*s^4*t^8 + 6747312*ep*mtt^3*mWW^4*s^4*t^8 + 46784560*ep^2*mtt^3*mWW^4*s^4*t^8 + 33933484*ep^3*mtt^3*mWW^4*s^4*t^8 - 430319624*ep^4*mtt^3*mWW^4*s^4*t^8 - 1317201020*ep^5*mtt^3*mWW^4*s^4*t^8 - 1464526728*ep^6*mtt^3*mWW^4*s^4*t^8 - 578796384*ep^7*mtt^3*mWW^4*s^4*t^8 + 176*mtt^2*mWW^5*s^4*t^8 - 902164*ep*mtt^2*mWW^5*s^4*t^8 - 8161641*ep^2*mtt^2*mWW^5*s^4*t^8 - 24251189*ep^3*mtt^2*mWW^5*s^4*t^8 - 13239109*ep^4*mtt^2*mWW^5*s^4*t^8 + 59386141*ep^5*mtt^2*mWW^5*s^4*t^8 + 104986258*ep^6*mtt^2*mWW^5*s^4*t^8 + 50250136*ep^7*mtt^2*mWW^5*s^4*t^8 + 128*mtt*mWW^6*s^4*t^8 - 665004*ep*mtt*mWW^6*s^4*t^8 - 3818751*ep^2*mtt*mWW^6*s^4*t^8 + 5086739*ep^3*mtt*mWW^6*s^4*t^8 + 72654277*ep^4*mtt*mWW^6*s^4*t^8 + 178681693*ep^5*mtt*mWW^6*s^4*t^8 + 180832094*ep^6*mtt*mWW^6*s^4*t^8 + 67251416*ep^7*mtt*mWW^6*s^4*t^8 - 16*mWW^7*s^4*t^8 + 187326*ep*mWW^7*s^4*t^8 + 1218518*ep^2*mWW^7*s^4*t^8 + 25314*ep^3*mWW^7*s^4*t^8 - 15322266*ep^4*mWW^7*s^4*t^8 - 42009328*ep^5*mWW^7*s^4*t^8 - 44587932*ep^6*mWW^7*s^4*t^8 - 17083360*ep^7*mWW^7*s^4*t^8 + 652680*ep^2*mtt^6*s^5*t^8 + 6742092*ep^3*mtt^6*s^5*t^8 + 26243784*ep^4*mtt^6*s^5*t^8 + 48949404*ep^5*mtt^6*s^5*t^8 + 44192232*ep^6*mtt^6*s^5*t^8 + 15549408*ep^7*mtt^6*s^5*t^8 + 959616*ep*mtt^5*mWW*s^5*t^8 + 4028178*ep^2*mtt^5*mWW*s^5*t^8 - 22074528*ep^3*mtt^5*mWW*s^5*t^8 - 163528022*ep^4*mtt^5*mWW*s^5*t^8 - 372941100*ep^5*mtt^5*mWW*s^5*t^8 - 371195776*ep^6*mtt^5*mWW*s^5*t^8 - 138172608*ep^7*mtt^5*mWW*s^5*t^8 - 3300528*ep*mtt^4*mWW^2*s^5*t^8 - 19041228*ep^2*mtt^4*mWW^2*s^5*t^8 + 22342300*ep^3*mtt^4*mWW^2*s^5*t^8 + 354362712*ep^4*mtt^4*mWW^2*s^5*t^8 + 895717936*ep^5*mtt^4*mWW^2*s^5*t^8 + 928264040*ep^6*mtt^4*mWW^2*s^5*t^8 + 352897728*ep^7*mtt^4*mWW^2*s^5*t^8 + 4043568*ep*mtt^3*mWW^3*s^5*t^8 + 25836836*ep^2*mtt^3*mWW^3*s^5*t^8 - 1393968*ep^3*mtt^3*mWW^3*s^5*t^8 - 333883140*ep^4*mtt^3*mWW^3*s^5*t^8 - 912531568*ep^5*mtt^3*mWW^3*s^5*t^8 - 972252256*ep^6*mtt^3*mWW^3*s^5*t^8 - 374841472*ep^7*mtt^3*mWW^3*s^5*t^8 - 1921120*ep*mtt^2*mWW^4*s^5*t^8 - 13299756*ep^2*mtt^2*mWW^4*s^5*t^8 - 10062444*ep^3*mtt^2*mWW^4*s^5*t^8 + 117654956*ep^4*mtt^2*mWW^4*s^5*t^8 + 359325588*ep^5*mtt^2*mWW^4*s^5*t^8 + 396943336*ep^6*mtt^2*mWW^4*s^5*t^8 + 155846560*ep^7*mtt^2*mWW^4*s^5*t^8 + 116912*ep*mtt*mWW^5*s^5*t^8 + 1218282*ep^2*mtt*mWW^5*s^5*t^8 + 4991744*ep^3*mtt*mWW^5*s^5*t^8 + 9492618*ep^4*mtt*mWW^5*s^5*t^8 + 7806620*ep^5*mtt*mWW^5*s^5*t^8 + 1265056*ep^6*mtt*mWW^5*s^5*t^8 - 980672*ep^7*mtt*mWW^5*s^5*t^8 + 101552*ep*mWW^6*s^5*t^8 + 607024*ep^2*mWW^6*s^5*t^8 - 523020*ep^3*mWW^6*s^5*t^8 - 10250172*ep^4*mWW^6*s^5*t^8 - 26141408*ep^5*mWW^6*s^5*t^8 - 27039224*ep^6*mWW^6*s^5*t^8 - 10234432*ep^7*mWW^6*s^5*t^8 - 210504*ep^2*mtt^5*s^6*t^8 - 2170476*ep^3*mtt^5*s^6*t^8 - 8429064*ep^4*mtt^5*s^6*t^8 - 15680700*ep^5*mtt^5*s^6*t^8 - 14117544*ep^6*mtt^5*s^6*t^8 - 4953312*ep^7*mtt^5*s^6*t^8 - 188160*ep*mtt^4*mWW*s^6*t^8 - 591192*ep^2*mtt^4*mWW*s^6*t^8 + 6347516*ep^3*mtt^4*mWW*s^6*t^8 + 39763752*ep^4*mtt^4*mWW*s^6*t^8 + 87151708*ep^5*mtt^4*mWW*s^6*t^8 + 85127784*ep^6*mtt^4*mWW*s^6*t^8 + 31322592*ep^7*mtt^4*mWW*s^6*t^8 + 564480*ep*mtt^3*mWW^2*s^6*t^8 + 3078264*ep^2*mtt^3*mWW^2*s^6*t^8 - 5590284*ep^3*mtt^3*mWW^2*s^6*t^8 - 67050312*ep^4*mtt^3*mWW^2*s^6*t^8 - 164273340*ep^5*mtt^3*mWW^2*s^6*t^8 - 167892648*ep^6*mtt^3*mWW^2*s^6*t^8 - 63272160*ep^7*mtt^3*mWW^2*s^6*t^8 - 564480*ep*mtt^2*mWW^3*s^6*t^8 - 3582600*ep^2*mtt^2*mWW^3*s^6*t^8 + 390516*ep^3*mtt^2*mWW^3*s^6*t^8 + 46859064*ep^4*mtt^2*mWW^3*s^6*t^8 + 126716772*ep^5*mtt^2*mWW^3*s^6*t^8 + 134086680*ep^6*mtt^2*mWW^3*s^6*t^8 + 51414048*ep^7*mtt^2*mWW^3*s^6*t^8 + 188160*ep*mtt*mWW^4*s^6*t^8 + 1347696*ep^2*mtt*mWW^4*s^6*t^8 + 1452136*ep^3*mtt*mWW^4*s^6*t^8 - 9476880*ep^4*mtt*mWW^4*s^6*t^8 - 30816856*ep^5*mtt*mWW^4*s^6*t^8 - 34418832*ep^6*mtt*mWW^4*s^6*t^8 - 13535424*ep^7*mtt*mWW^4*s^6*t^8 - 41664*ep^2*mWW^5*s^6*t^8 - 429408*ep^3*mWW^5*s^6*t^8 - 1666560*ep^4*mWW^5*s^6*t^8 - 3097584*ep^5*mWW^5*s^6*t^8 - 2785440*ep^6*mWW^5*s^6*t^8 - 975744*ep^7*mWW^5*s^6*t^8 + 28224*ep^2*mtt^4*s^7*t^8 + 290304*ep^3*mtt^4*s^7*t^8 + 1123920*ep^4*mtt^4*s^7*t^8 + 2083536*ep^5*mtt^4*s^7*t^8 + 1868832*ep^6*mtt^4*s^7*t^8 + 653184*ep^7*mtt^4*s^7*t^8 - 75264*ep^2*mtt^3*mWW*s^7*t^8 - 774144*ep^3*mtt^3*mWW*s^7*t^8 - 2997120*ep^4*mtt^3*mWW*s^7*t^8 - 5556096*ep^5*mtt^3*mWW*s^7*t^8 - 4983552*ep^6*mtt^3*mWW*s^7*t^8 - 1741824*ep^7*mtt^3*mWW*s^7*t^8 + 56448*ep^2*mtt^2*mWW^2*s^7*t^8 + 580608*ep^3*mtt^2*mWW^2*s^7*t^8 + 2247840*ep^4*mtt^2*mWW^2*s^7*t^8 + 4167072*ep^5*mtt^2*mWW^2*s^7*t^8 + 3737664*ep^6*mtt^2*mWW^2*s^7*t^8 + 1306368*ep^7*mtt^2*mWW^2*s^7*t^8 - 9408*ep^2*mWW^4*s^7*t^8 - 96768*ep^3*mWW^4*s^7*t^8 - 374640*ep^4*mWW^4*s^7*t^8 - 694512*ep^5*mWW^4*s^7*t^8 - 622944*ep^6*mWW^4*s^7*t^8 - 217728*ep^7*mWW^4*s^7*t^8 + 36456*ep^2*mtt^10*t^9 + 377916*ep^3*mtt^10*t^9 + 1477560*ep^4*mtt^10*t^9 + 2769564*ep^5*mtt^10*t^9 + 2513448*ep^6*mtt^10*t^9 + 889056*ep^7*mtt^10*t^9 - 220311*ep^2*mtt^9*mWW*t^9 - 2288517*ep^3*mtt^9*mWW*t^9 - 8969667*ep^4*mtt^9*mWW*t^9 - 16856259*ep^5*mtt^9*mWW*t^9 - 15334662*ep^6*mtt^9*mWW*t^9 - 5435304*ep^7*mtt^9*mWW*t^9 + 532236*ep^2*mtt^8*mWW^2*t^9 + 5545620*ep^3*mtt^8*mWW^2*t^9 + 21816840*ep^4*mtt^8*mWW^2*t^9 + 41163960*ep^5*mtt^8*mWW^2*t^9 + 37597584*ep^6*mtt^8*mWW^2*t^9 + 13375680*ep^7*mtt^8*mWW^2*t^9 - 96*ep*mtt^7*mWW^3*t^9 - 618741*ep^2*mtt^7*mWW^3*t^9 - 6477783*ep^3*mtt^7*mWW^3*t^9 - 25657293*ep^4*mtt^7*mWW^3*t^9 - 48779517*ep^5*mtt^7*mWW^3*t^9 - 44904858*ep^6*mtt^7*mWW^3*t^9 - 16099032*ep^7*mtt^7*mWW^3*t^9 - 2124*ep*mtt^6*mWW^4*t^9 + 234552*ep^2*mtt^6*mWW^4*t^9 + 2660940*ep^3*mtt^6*mWW^4*t^9 + 11006676*ep^4*mtt^6*mWW^4*t^9 + 21685836*ep^5*mtt^6*mWW^4*t^9 + 20621112*ep^6*mtt^6*mWW^4*t^9 + 7618848*ep^7*mtt^6*mWW^4*t^9 + 6060*ep*mtt^5*mWW^5*t^9 + 225441*ep^2*mtt^5*mWW^5*t^9 + 1882131*ep^3*mtt^5*mWW^5*t^9 + 6612477*ep^4*mtt^5*mWW^5*t^9 + 11414193*ep^5*mtt^5*mWW^5*t^9 + 9589746*ep^6*mtt^5*mWW^5*t^9 + 3134712*ep^7*mtt^5*mWW^5*t^9 - 1572*ep*mtt^4*mWW^6*t^9 - 231384*ep^2*mtt^4*mWW^6*t^9 - 2293656*ep^3*mtt^4*mWW^6*t^9 - 8836476*ep^4*mtt^4*mWW^6*t^9 - 16434048*ep^5*mtt^4*mWW^6*t^9 - 14824368*ep^6*mtt^4*mWW^6*t^9 - 5209536*ep^7*mtt^4*mWW^6*t^9 - 9108*ep*mtt^3*mWW^7*t^9 - 46347*ep^2*mtt^3*mWW^7*t^9 + 141507*ep^3*mtt^3*mWW^7*t^9 + 1366317*ep^4*mtt^3*mWW^7*t^9 + 3363429*ep^5*mtt^3*mWW^7*t^9 + 3530922*ep^6*mtt^3*mWW^7*t^9 + 1374360*ep^7*mtt^3*mWW^7*t^9 + 10032*ep*mtt^2*mWW^8*t^9 + 136284*ep^2*mtt^2*mWW^8*t^9 + 738480*ep^3*mtt^2*mWW^8*t^9 + 2044440*ep^4*mtt^2*mWW^8*t^9 + 3058452*ep^5*mtt^2*mWW^8*t^9 + 2351640*ep^6*mtt^2*mWW^8*t^9 + 728352*ep^7*mtt^2*mWW^8*t^9 - 3336*ep*mtt*mWW^9*t^9 - 50970*ep^2*mtt*mWW^9*t^9 - 306138*ep^3*mtt*mWW^9*t^9 - 926634*ep^4*mtt*mWW^9*t^9 - 1501350*ep^5*mtt*mWW^9*t^9 - 1243164*ep^6*mtt*mWW^9*t^9 - 413328*ep^7*mtt*mWW^9*t^9 + 144*ep*mWW^10*t^9 + 2784*ep^2*mWW^10*t^9 + 19500*ep^3*mWW^10*t^9 + 65760*ep^4*mWW^10*t^9 + 115740*ep^5*mWW^10*t^9 + 102600*ep^6*mWW^10*t^9 + 36192*ep^7*mWW^10*t^9 - 238728*ep^2*mtt^9*s*t^9 - 2472540*ep^3*mtt^9*s*t^9 - 9656304*ep^4*mtt^9*s*t^9 - 18077556*ep^5*mtt^9*s*t^9 - 16384536*ep^6*mtt^9*s*t^9 - 5787936*ep^7*mtt^9*s*t^9 - 136416*ep*mtt^8*mWW*s*t^9 + 403893*ep^2*mtt^8*mWW*s*t^9 + 13304515*ep^3*mtt^8*mWW*s*t^9 + 63203217*ep^4*mtt^8*mWW*s*t^9 + 128332421*ep^5*mtt^8*mWW*s*t^9 + 121500666*ep^6*mtt^8*mWW*s*t^9 + 44080344*ep^7*mtt^8*mWW*s*t^9 + 744912*ep*mtt^7*mWW^2*s*t^9 + 2157126*ep^2*mtt^7*mWW^2*s*t^9 - 27610338*ep^3*mtt^7*mWW^2*s*t^9 - 169852674*ep^4*mtt^7*mWW^2*s*t^9 - 373727750*ep^5*mtt^7*mWW^2*s*t^9 - 367898892*ep^6*mtt^7*mWW^2*s*t^9 - 136538704*ep^7*mtt^7*mWW^2*s*t^9 - 1639732*ep*mtt^6*mWW^3*s*t^9 - 8268834*ep^2*mtt^6*mWW^3*s*t^9 + 24788854*ep^3*mtt^6*mWW^3*s*t^9 + 235439686*ep^4*mtt^6*mWW^3*s*t^9 + 567261286*ep^5*mtt^6*mWW^3*s*t^9 + 581436340*ep^6*mtt^6*mWW^3*s*t^9 + 220814320*ep^7*mtt^6*mWW^3*s*t^9 - 40*mtt^5*mWW^4*s*t^9 + 1817998*ep*mtt^5*mWW^4*s*t^9 + 11731811*ep^2*mtt^5*mWW^4*s*t^9 - 1796023*ep^3*mtt^5*mWW^4*s*t^9 - 164597761*ep^4*mtt^5*mWW^4*s*t^9 - 455580491*ep^5*mtt^5*mWW^4*s*t^9 - 493599438*ep^6*mtt^5*mWW^4*s*t^9 - 193385416*ep^7*mtt^5*mWW^4*s*t^9 + 560*mtt^4*mWW^5*s*t^9 - 982736*ep*mtt^4*mWW^5*s*t^9 - 7995365*ep^2*mtt^4*mWW^5*s*t^9 - 15027901*ep^3*mtt^4*mWW^5*s*t^9 + 31156815*ep^4*mtt^4*mWW^5*s*t^9 + 146656009*ep^5*mtt^4*mWW^5*s*t^9 + 183941690*ep^6*mtt^4*mWW^5*s*t^9 + 77657368*ep^7*mtt^4*mWW^5*s*t^9 - 1728*mtt^3*mWW^6*s*t^9 + 119656*ep*mtt^3*mWW^6*s*t^9 + 2052998*ep^2*mtt^3*mWW^6*s*t^9 + 11691250*ep^3*mtt^3*mWW^6*s*t^9 + 30215734*ep^4*mtt^3*mWW^6*s*t^9 + 37918070*ep^5*mtt^3*mWW^6*s*t^9 + 21467292*ep^6*mtt^3*mWW^6*s*t^9 + 3874448*ep^7*mtt^3*mWW^6*s*t^9 + 2224*mtt^2*mWW^7*s*t^9 + 129788*ep*mtt^2*mWW^7*s*t^9 + 511144*ep^2*mtt^2*mWW^7*s*t^9 - 2487252*ep^3*mtt^2*mWW^7*s*t^9 - 18390896*ep^4*mtt^2*mWW^7*s*t^9 - 41079072*ep^5*mtt^2*mWW^7*s*t^9 - 39932760*ep^6*mtt^2*mWW^7*s*t^9 - 14508896*ep^7*mtt^2*mWW^7*s*t^9 - 1304*mtt*mWW^8*s*t^9 - 62254*ep*mtt*mWW^8*s*t^9 - 428347*ep^2*mtt*mWW^8*s*t^9 - 651545*ep^3*mtt*mWW^8*s*t^9 + 2107737*ep^4*mtt*mWW^8*s*t^9 + 8247523*ep^5*mtt*mWW^8*s*t^9 + 9823774*ep^6*mtt*mWW^8*s*t^9 + 4025736*ep^7*mtt*mWW^8*s*t^9 + 288*mWW^9*s*t^9 + 8784*ep*mWW^9*s*t^9 + 74302*ep^2*mWW^9*s*t^9 + 260980*ep^3*mWW^9*s*t^9 + 374446*ep^4*mWW^9*s*t^9 + 49560*ep^5*mWW^9*s*t^9 - 354136*ep^6*mWW^9*s*t^9 - 231264*ep^7*mWW^9*s*t^9 + 632688*ep^2*mtt^8*s^2*t^9 + 6546456*ep^3*mtt^8*s^2*t^9 + 25535496*ep^4*mtt^8*s^2*t^9 + 47739888*ep^5*mtt^8*s^2*t^9 + 43206912*ep^6*mtt^8*s^2*t^9 + 15240960*ep^7*mtt^8*s^2*t^9 + 573888*ep*mtt^7*mWW*s^2*t^9 + 684999*ep^2*mtt^7*mWW*s^2*t^9 - 31160941*ep^3*mtt^7*mWW*s^2*t^9 - 168435085*ep^4*mtt^7*mWW*s^2*t^9 - 356296367*ep^5*mtt^7*mWW*s^2*t^9 - 343710038*ep^6*mtt^7*mWW*s^2*t^9 - 125949096*ep^7*mtt^7*mWW*s^2*t^9 - 2802132*ep*mtt^6*mWW^2*s^2*t^9 - 12737571*ep^2*mtt^6*mWW^2*s^2*t^9 + 55314123*ep^3*mtt^6*mWW^2*s^2*t^9 + 446379417*ep^4*mtt^6*mWW^2*s^2*t^9 + 1039622589*ep^5*mtt^6*mWW^2*s^2*t^9 + 1046899166*ep^6*mtt^6*mWW^2*s^2*t^9 + 392890520*ep^7*mtt^6*mWW^2*s^2*t^9 + 5422142*ep*mtt^5*mWW^3*s^2*t^9 + 31395507*ep^2*mtt^5*mWW^3*s^2*t^9 - 38205459*ep^3*mtt^5*mWW^3*s^2*t^9 - 600198537*ep^4*mtt^5*mWW^3*s^2*t^9 - 1527988019*ep^5*mtt^5*mWW^3*s^2*t^9 - 1595273770*ep^6*mtt^5*mWW^3*s^2*t^9 - 610541320*ep^7*mtt^5*mWW^3*s^2*t^9 + 136*mtt^4*mWW^4*s^2*t^9 - 5123282*ep*mtt^4*mWW^4*s^2*t^9 - 33940451*ep^2*mtt^4*mWW^4*s^2*t^9 - 6538017*ep^3*mtt^4*mWW^4*s^2*t^9 + 408870177*ep^4*mtt^4*mWW^4*s^2*t^9 + 1163232159*ep^5*mtt^4*mWW^4*s^2*t^9 + 1266315510*ep^6*mtt^4*mWW^4*s^2*t^9 + 495859672*ep^7*mtt^4*mWW^4*s^2*t^9 - 848*mtt^3*mWW^5*s^2*t^9 + 2213392*ep*mtt^3*mWW^5*s^2*t^9 + 17049433*ep^2*mtt^3*mWW^5*s^2*t^9 + 25758445*ep^3*mtt^3*mWW^5*s^2*t^9 - 95651187*ep^4*mtt^3*mWW^5*s^2*t^9 - 367445257*ep^5*mtt^3*mWW^5*s^2*t^9 - 438902594*ep^6*mtt^3*mWW^5*s^2*t^9 - 180584968*ep^7*mtt^3*mWW^5*s^2*t^9 + 1744*mtt^2*mWW^6*s^2*t^9 - 138452*ep*mtt^2*mWW^6*s^2*t^9 - 2458189*ep^2*mtt^2*mWW^6*s^2*t^9 - 14419811*ep^3*mtt^2*mWW^6*s^2*t^9 - 37258465*ep^4*mtt^2*mWW^6*s^2*t^9 - 45123117*ep^5*mtt^2*mWW^6*s^2*t^9 - 23096710*ep^6*mtt^2*mWW^6*s^2*t^9 - 2924392*ep^7*mtt^2*mWW^6*s^2*t^9 - 1488*mtt*mWW^7*s^2*t^9 - 184846*ep*mtt*mWW^7*s^2*t^9 - 873491*ep^2*mtt*mWW^7*s^2*t^9 + 2639435*ep^3*mtt*mWW^7*s^2*t^9 + 23533305*ep^4*mtt*mWW^7*s^2*t^9 + 54107667*ep^5*mtt*mWW^7*s^2*t^9 + 52999602*ep^6*mtt*mWW^7*s^2*t^9 + 19266744*ep^7*mtt*mWW^7*s^2*t^9 + 456*mWW^8*s^2*t^9 + 39290*ep*mWW^8*s^2*t^9 + 247075*ep^2*mWW^8*s^2*t^9 + 65769*ep^3*mWW^8*s^2*t^9 - 2775121*ep^4*mWW^8*s^2*t^9 - 7849543*ep^5*mWW^8*s^2*t^9 - 8438078*ep^6*mWW^8*s^2*t^9 - 3258120*ep^7*mWW^8*s^2*t^9 - 872592*ep^2*mtt^7*s^3*t^9 - 9018744*ep^3*mtt^7*s^3*t^9 - 35130144*ep^4*mtt^7*s^3*t^9 - 65575272*ep^5*mtt^7*s^3*t^9 - 59251248*ep^6*mtt^7*s^3*t^9 - 20865600*ep^7*mtt^7*s^3*t^9 - 889056*ep*mtt^6*mWW*s^3*t^9 - 2056593*ep^2*mtt^6*mWW*s^3*t^9 + 37847397*ep^3*mtt^6*mWW*s^3*t^9 + 219650627*ep^4*mtt^6*mWW*s^3*t^9 + 473512683*ep^5*mtt^6*mWW*s^3*t^9 + 460279414*ep^6*mtt^6*mWW*s^3*t^9 + 169243368*ep^7*mtt^6*mWW*s^3*t^9 + 3835668*ep*mtt^5*mWW^2*s^3*t^9 + 19130307*ep^2*mtt^5*mWW^2*s^3*t^9 - 57531571*ep^3*mtt^5*mWW^2*s^3*t^9 - 537158281*ep^4*mtt^5*mWW^2*s^3*t^9 - 1279282317*ep^5*mtt^5*mWW^2*s^3*t^9 - 1297827622*ep^6*mtt^5*mWW^2*s^3*t^9 - 488430616*ep^7*mtt^5*mWW^2*s^3*t^9 - 6414034*ep*mtt^4*mWW^3*s^3*t^9 - 38321928*ep^2*mtt^4*mWW^3*s^3*t^9 + 31369966*ep^3*mtt^4*mWW^3*s^3*t^9 + 649288648*ep^4*mtt^4*mWW^3*s^3*t^9 + 1681302464*ep^5*mtt^4*mWW^3*s^3*t^9 + 1761900124*ep^6*mtt^4*mWW^3*s^3*t^9 + 674509920*ep^7*mtt^4*mWW^3*s^3*t^9 - 96*mtt^3*mWW^4*s^3*t^9 + 5052292*ep*mtt^3*mWW^4*s^3*t^9 + 33459448*ep^2*mtt^3*mWW^4*s^3*t^9 + 8325508*ep^3*mtt^3*mWW^4*s^3*t^9 - 387705920*ep^4*mtt^3*mWW^4*s^3*t^9 - 1103095392*ep^5*mtt^3*mWW^4*s^3*t^9 - 1196045688*ep^6*mtt^3*mWW^4*s^3*t^9 - 466226256*ep^7*mtt^3*mWW^4*s^3*t^9 + 176*mtt^2*mWW^5*s^3*t^9 - 1699500*ep*mtt^2*mWW^5*s^3*t^9 - 12645265*ep^2*mtt^2*mWW^5*s^3*t^9 - 16552171*ep^3*mtt^2*mWW^5*s^3*t^9 + 80961099*ep^4*mtt^2*mWW^5*s^3*t^9 + 287166919*ep^5*mtt^2*mWW^5*s^3*t^9 + 333864406*ep^6*mtt^2*mWW^5*s^3*t^9 + 135045752*ep^7*mtt^2*mWW^5*s^3*t^9 - 128*mtt*mWW^6*s^3*t^9 + 52256*ep*mtt*mWW^6*s^3*t^9 + 975705*ep^2*mtt*mWW^6*s^3*t^9 + 6251291*ep^3*mtt*mWW^6*s^3*t^9 + 17559677*ep^4*mtt*mWW^6*s^3*t^9 + 23667817*ep^5*mtt*mWW^6*s^3*t^9 + 14669686*ep^6*mtt*mWW^6*s^3*t^9 + 3181256*ep^7*mtt*mWW^6*s^3*t^9 + 48*mWW^7*s^3*t^9 + 62374*ep*mWW^7*s^3*t^9 + 330438*ep^2*mWW^7*s^3*t^9 - 696956*ep^3*mWW^7*s^3*t^9 - 7487786*ep^4*mWW^7*s^3*t^9 - 17741062*ep^5*mWW^7*s^3*t^9 - 17631312*ep^6*mWW^7*s^3*t^9 - 6473184*ep^7*mWW^7*s^3*t^9 + 662088*ep^2*mtt^6*s^4*t^9 + 6834156*ep^3*mtt^6*s^4*t^9 + 26577096*ep^4*mtt^6*s^4*t^9 + 49518588*ep^5*mtt^6*s^4*t^9 + 44655912*ep^6*mtt^6*s^4*t^9 + 15694560*ep^7*mtt^6*s^4*t^9 + 602112*ep*mtt^5*mWW*s^4*t^9 + 1421868*ep^2*mtt^5*mWW*s^4*t^9 - 25245430*ep^3*mtt^5*mWW*s^4*t^9 - 146830852*ep^4*mtt^5*mWW*s^4*t^9 - 316213310*ep^5*mtt^5*mWW*s^4*t^9 - 306856340*ep^6*mtt^5*mWW*s^4*t^9 - 112614768*ep^7*mtt^5*mWW*s^4*t^9 - 2267664*ep*mtt^4*mWW^2*s^4*t^9 - 11383530*ep^2*mtt^4*mWW^2*s^4*t^9 + 32905634*ep^3*mtt^4*mWW^2*s^4*t^9 + 311601538*ep^4*mtt^4*mWW^2*s^4*t^9 + 741898954*ep^5*mtt^4*mWW^2*s^4*t^9 + 751317836*ep^6*mtt^4*mWW^2*s^4*t^9 + 282160752*ep^7*mtt^4*mWW^2*s^4*t^9 + 3203976*ep*mtt^3*mWW^3*s^4*t^9 + 19170956*ep^2*mtt^3*mWW^3*s^4*t^9 - 14720132*ep^3*mtt^3*mWW^3*s^4*t^9 - 317489764*ep^4*mtt^3*mWW^3*s^4*t^9 - 821014676*ep^5*mtt^3*mWW^3*s^4*t^9 - 857840584*ep^6*mtt^3*mWW^3*s^4*t^9 - 327400736*ep^7*mtt^3*mWW^3*s^4*t^9 - 2025416*ep*mtt^2*mWW^4*s^4*t^9 - 13341156*ep^2*mtt^2*mWW^4*s^4*t^9 - 3228608*ep^3*mtt^2*mWW^4*s^4*t^9 + 152779804*ep^4*mtt^2*mWW^4*s^4*t^9 + 431388416*ep^5*mtt^2*mWW^4*s^4*t^9 + 464627264*ep^6*mtt^2*mWW^4*s^4*t^9 + 180054656*ep^7*mtt^2*mWW^4*s^4*t^9 + 499896*ep*mtt*mWW^5*s^4*t^9 + 3633928*ep^2*mtt*mWW^5*s^4*t^9 + 4284954*ep^3*mtt*mWW^5*s^4*t^9 - 24610248*ep^4*mtt*mWW^5*s^4*t^9 - 83067422*ep^5*mtt*mWW^5*s^4*t^9 - 94408900*ep^6*mtt*mWW^5*s^4*t^9 - 37562608*ep^7*mtt*mWW^5*s^4*t^9 - 12904*ep*mWW^6*s^4*t^9 - 163482*ep^2*mWW^6*s^4*t^9 - 823182*ep^3*mWW^6*s^4*t^9 - 1996662*ep^4*mWW^6*s^4*t^9 - 2448726*ep^5*mWW^6*s^4*t^9 - 1436052*ep^6*mWW^6*s^4*t^9 - 310352*ep^7*mWW^6*s^4*t^9 - 262248*ep^2*mtt^5*s^5*t^9 - 2702700*ep^3*mtt^5*s^5*t^9 - 10489584*ep^4*mtt^5*s^5*t^9 - 19500516*ep^5*mtt^5*s^5*t^9 - 17543736*ep^6*mtt^5*s^5*t^9 - 6150816*ep^7*mtt^5*s^5*t^9 - 150528*ep*mtt^4*mWW*s^5*t^9 - 111552*ep^2*mtt^4*mWW*s^5*t^9 + 8800960*ep^3*mtt^4*mWW*s^5*t^9 + 46252080*ep^4*mtt^4*mWW*s^5*t^9 + 96549488*ep^5*mtt^4*mWW*s^5*t^9 + 92219232*ep^6*mtt^4*mWW*s^5*t^9 + 33505920*ep^7*mtt^4*mWW*s^5*t^9 + 489216*ep*mtt^3*mWW^2*s^5*t^9 + 2188536*ep^2*mtt^3*mWW^2*s^5*t^9 - 9784684*ep^3*mtt^3*mWW^2*s^5*t^9 - 77282520*ep^4*mtt^3*mWW^2*s^5*t^9 - 178009580*ep^5*mtt^3*mWW^2*s^5*t^9 - 177563400*ep^6*mtt^3*mWW^2*s^5*t^9 - 66070368*ep^7*mtt^3*mWW^2*s^5*t^9 - 564480*ep*mtt^2*mWW^3*s^5*t^9 - 3273816*ep^2*mtt^2*mWW^3*s^5*t^9 + 3575292*ep^3*mtt^2*mWW^3*s^5*t^9 + 59230920*ep^4*mtt^2*mWW^3*s^5*t^9 + 149736972*ep^5*mtt^2*mWW^3*s^5*t^9 + 154812168*ep^6*mtt^2*mWW^3*s^5*t^9 + 58683744*ep^7*mtt^2*mWW^3*s^5*t^9 + 263424*ep*mtt*mWW^4*s^5*t^9 + 1739472*ep^2*mtt*mWW^4*s^5*t^9 + 513128*ep^3*mtt*mWW^4*s^5*t^9 - 19174680*ep^4*mtt*mWW^4*s^5*t^9 - 54140576*ep^5*mtt*mWW^4*s^5*t^9 - 58092384*ep^6*mtt*mWW^4*s^5*t^9 - 22425984*ep^7*mtt*mWW^4*s^5*t^9 - 37632*ep*mWW^5*s^5*t^9 - 280392*ep^2*mWW^5*s^5*t^9 - 401996*ep^3*mWW^5*s^5*t^9 + 1463784*ep^4*mWW^5*s^5*t^9 + 5364212*ep^5*mWW^5*s^5*t^9 + 6168120*ep^6*mWW^5*s^5*t^9 + 2457504*ep^7*mWW^5*s^5*t^9 + 42336*ep^2*mtt^4*s^6*t^9 + 435456*ep^3*mtt^4*s^6*t^9 + 1685880*ep^4*mtt^4*s^6*t^9 + 3125304*ep^5*mtt^4*s^6*t^9 + 2803248*ep^6*mtt^4*s^6*t^9 + 979776*ep^7*mtt^4*s^6*t^9 - 122304*ep^2*mtt^3*mWW*s^6*t^9 - 1257984*ep^3*mtt^3*mWW*s^6*t^9 - 4870320*ep^4*mtt^3*mWW*s^6*t^9 - 9028656*ep^5*mtt^3*mWW*s^6*t^9 - 8098272*ep^6*mtt^3*mWW*s^6*t^9 - 2830464*ep^7*mtt^3*mWW*s^6*t^9 + 112896*ep^2*mtt^2*mWW^2*s^6*t^9 + 1161216*ep^3*mtt^2*mWW^2*s^6*t^9 + 4495680*ep^4*mtt^2*mWW^2*s^6*t^9 + 8334144*ep^5*mtt^2*mWW^2*s^6*t^9 + 7475328*ep^6*mtt^2*mWW^2*s^6*t^9 + 2612736*ep^7*mtt^2*mWW^2*s^6*t^9 - 28224*ep^2*mtt*mWW^3*s^6*t^9 - 290304*ep^3*mtt*mWW^3*s^6*t^9 - 1123920*ep^4*mtt*mWW^3*s^6*t^9 - 2083536*ep^5*mtt*mWW^3*s^6*t^9 - 1868832*ep^6*mtt*mWW^3*s^6*t^9 - 653184*ep^7*mtt*mWW^3*s^6*t^9 - 4704*ep^2*mWW^4*s^6*t^9 - 48384*ep^3*mWW^4*s^6*t^9 - 187320*ep^4*mWW^4*s^6*t^9 - 347256*ep^5*mWW^4*s^6*t^9 - 311472*ep^6*mWW^4*s^6*t^9 - 108864*ep^7*mWW^4*s^6*t^9 - 37632*ep^2*mtt^9*t^10 - 389424*ep^3*mtt^9*t^10 - 1519224*ep^4*mtt^9*t^10 - 2840712*ep^5*mtt^9*t^10 - 2571408*ep^6*mtt^9*t^10 - 907200*ep^7*mtt^9*t^10 + 220521*ep^2*mtt^8*mWW*t^10 + 2285283*ep^3*mtt^8*mWW*t^10 + 8930733*ep^4*mtt^8*mWW*t^10 + 16728789*ep^5*mtt^8*mWW*t^10 + 15167754*ep^6*mtt^8*mWW*t^10 + 5358360*ep^7*mtt^8*mWW*t^10 - 522741*ep^2*mtt^7*mWW^2*t^10 - 5429169*ep^3*mtt^7*mWW^2*t^10 - 21273921*ep^4*mtt^7*mWW^2*t^10 - 39964563*ep^5*mtt^7*mWW^2*t^10 - 36338334*ep^6*mtt^7*mWW^2*t^10 - 12870792*ep^7*mtt^7*mWW^2*t^10 - 60*ep*mtt^6*mWW^3*t^10 + 616608*ep^2*mtt^6*mWW^3*t^10 + 6433164*ep^3*mtt^6*mWW^3*t^10 + 25334628*ep^4*mtt^6*mWW^3*t^10 + 47849028*ep^5*mtt^6*mWW^3*t^10 + 43745736*ep^6*mtt^6*mWW^3*t^10 + 15577056*ep^7*mtt^6*mWW^3*t^10 + 1680*ep*mtt^5*mWW^4*t^10 - 305772*ep^2*mtt^5*mWW^4*t^10 - 3335952*ep^3*mtt^5*mWW^4*t^10 - 13443264*ep^4*mtt^5*mWW^4*t^10 - 25866684*ep^5*mtt^5*mWW^4*t^10 - 24053160*ep^6*mtt^5*mWW^4*t^10 - 8702688*ep^7*mtt^5*mWW^4*t^10 - 5268*ep*mtt^4*mWW^5*t^10 - 87039*ep^2*mtt^4*mWW^5*t^10 - 514461*ep^3*mtt^4*mWW^5*t^10 - 1401747*ep^4*mtt^4*mWW^5*t^10 - 1863471*ep^5*mtt^4*mWW^5*t^10 - 1116174*ep^6*mtt^4*mWW^5*t^10 - 209160*ep^7*mtt^4*mWW^5*t^10 + 5844*ep*mtt^3*mWW^6*t^10 + 186651*ep^2*mtt^3*mWW^6*t^10 + 1538715*ep^3*mtt^3*mWW^6*t^10 + 5507007*ep^4*mtt^3*mWW^6*t^10 + 9828333*ep^5*mtt^3*mWW^6*t^10 + 8622210*ep^6*mtt^3*mWW^6*t^10 + 2966520*ep^7*mtt^3*mWW^6*t^10 - 1824*ep*mtt^2*mWW^7*t^10 - 71394*ep^2*mtt^2*mWW^7*t^10 - 623430*ep^3*mtt^2*mWW^7*t^10 - 2313438*ep^4*mtt^2*mWW^7*t^10 - 4257390*ep^5*mtt^2*mWW^7*t^10 - 3845436*ep^6*mtt^2*mWW^7*t^10 - 1361808*ep^7*mtt^2*mWW^7*t^10 - 852*ep*mtt*mWW^8*t^10 - 6090*ep^2*mtt*mWW^8*t^10 - 3930*ep^3*mtt*mWW^8*t^10 + 65994*ep^4*mtt*mWW^8*t^10 + 210954*ep^5*mtt*mWW^8*t^10 + 249300*ep^6*mtt*mWW^8*t^10 + 105264*ep^7*mtt*mWW^8*t^10 + 480*ep*mWW^9*t^10 + 6888*ep^2*mWW^9*t^10 + 39204*ep^3*mWW^9*t^10 + 113232*ep^4*mWW^9*t^10 + 175716*ep^5*mWW^9*t^10 + 139512*ep^6*mWW^9*t^10 + 44448*ep^7*mWW^9*t^10 + 199920*ep^2*mtt^8*s*t^10 + 2066904*ep^3*mtt^8*s*t^10 + 8054088*ep^4*mtt^8*s*t^10 + 15040368*ep^5*mtt^8*s*t^10 + 13595904*ep^6*mtt^8*s*t^10 + 4790016*ep^7*mtt^8*s*t^10 + 70560*ep*mtt^7*mWW*s*t^10 - 590790*ep^2*mtt^7*mWW*s*t^10 - 10810950*ep^3*mtt^7*mWW*s*t^10 - 47909950*ep^4*mtt^7*mWW*s*t^10 - 94602162*ep^5*mtt^7*mWW*s*t^10 - 88167572*ep^6*mtt^7*mWW*s*t^10 - 31652016*ep^7*mtt^7*mWW*s*t^10 - 377808*ep*mtt^6*mWW^2*s*t^10 - 278742*ep^2*mtt^6*mWW^2*s*t^10 + 22344158*ep^3*mtt^6*mWW^2*s*t^10 + 118222886*ep^4*mtt^6*mWW^2*s*t^10 + 248584394*ep^5*mtt^6*mWW^2*s*t^10 + 239150520*ep^6*mtt^6*mWW^2*s*t^10 + 87481792*ep^7*mtt^6*mWW^2*s*t^10 + 817920*ep*mtt^5*mWW^3*s*t^10 + 3180710*ep^2*mtt^5*mWW^3*s*t^10 - 21875600*ep^3*mtt^5*mWW^3*s*t^10 - 153335882*ep^4*mtt^5*mWW^3*s*t^10 - 347689932*ep^5*mtt^5*mWW^3*s*t^10 - 346466136*ep^6*mtt^5*mWW^3*s*t^10 - 129321760*ep^7*mtt^5*mWW^3*s*t^10 + 16*mtt^4*mWW^4*s*t^10 - 902862*ep*mtt^4*mWW^4*s*t^10 - 5131262*ep^2*mtt^4*mWW^4*s*t^10 + 7668102*ep^3*mtt^4*mWW^4*s*t^10 + 106236018*ep^4*mtt^4*mWW^4*s*t^10 + 268246116*ep^5*mtt^4*mWW^4*s*t^10 + 279753976*ep^6*mtt^4*mWW^4*s*t^10 + 107121696*ep^7*mtt^4*mWW^4*s*t^10 - 80*mtt^3*mWW^5*s*t^10 + 516798*ep*mtt^3*mWW^5*s*t^10 + 3747588*ep^2*mtt^3*mWW^5*s*t^10 + 3681800*ep^3*mtt^3*mWW^5*s*t^10 - 30679032*ep^4*mtt^3*mWW^5*s*t^10 - 99682398*ep^5*mtt^3*mWW^5*s*t^10 - 113463860*ep^6*mtt^3*mWW^5*s*t^10 - 45521136*ep^7*mtt^3*mWW^5*s*t^10 + 144*mtt^2*mWW^6*s*t^10 - 126990*ep*mtt^2*mWW^6*s*t^10 - 1271426*ep^2*mtt^2*mWW^6*s*t^10 - 4299166*ep^3*mtt^2*mWW^6*s*t^10 - 4757050*ep^4*mtt^2*mWW^6*s*t^10 + 3235956*ep^5*mtt^2*mWW^6*s*t^10 + 10117332*ep^6*mtt^2*mWW^6*s*t^10 + 5399440*ep^7*mtt^2*mWW^6*s*t^10 - 112*mtt*mWW^7*s*t^10 - 1638*ep*mtt*mWW^7*s*t^10 + 130208*ep^2*mtt*mWW^7*s*t^10 + 1334994*ep^3*mtt*mWW^7*s*t^10 + 4886164*ep^4*mtt*mWW^7*s*t^10 + 8426304*ep^5*mtt*mWW^7*s*t^10 + 6974344*ep^6*mtt*mWW^7*s*t^10 + 2239776*ep^7*mtt*mWW^7*s*t^10 + 32*mWW^8*s*t^10 + 4020*ep*mWW^8*s*t^10 + 13794*ep^2*mWW^8*s*t^10 - 110242*ep^3*mWW^8*s*t^10 - 717242*ep^4*mWW^8*s*t^10 - 1558646*ep^5*mWW^8*s*t^10 - 1494508*ep^6*mWW^8*s*t^10 - 537808*ep^7*mWW^8*s*t^10 - 416304*ep^2*mtt^7*s^2*t^10 - 4299624*ep^3*mtt^7*s^2*t^10 - 16732800*ep^4*mtt^7*s^2*t^10 - 31202136*ep^5*mtt^7*s^2*t^10 - 28162512*ep^6*mtt^7*s^2*t^10 - 9906624*ep^7*mtt^7*s^2*t^10 - 218400*ep*mtt^6*mWW*s^2*t^10 + 523389*ep^2*mtt^6*mWW*s^2*t^10 + 19914089*ep^3*mtt^6*mWW*s^2*t^10 + 95239953*ep^4*mtt^6*mWW*s^2*t^10 + 193218595*ep^5*mtt^6*mWW*s^2*t^10 + 182388222*ep^6*mtt^6*mWW*s^2*t^10 + 65922312*ep^7*mtt^6*mWW*s^2*t^10 + 1033152*ep*mtt^5*mWW^2*s^2*t^10 + 3203277*ep^2*mtt^5*mWW^2*s^2*t^10 - 35622203*ep^3*mtt^5*mWW^2*s^2*t^10 - 222882683*ep^4*mtt^5*mWW^2*s^2*t^10 - 490065001*ep^5*mtt^5*mWW^2*s^2*t^10 - 480525622*ep^6*mtt^5*mWW^2*s^2*t^10 - 177476520*ep^7*mtt^5*mWW^2*s^2*t^10 - 1942664*ep*mtt^4*mWW^3*s^2*t^10 - 9726098*ep^2*mtt^4*mWW^3*s^2*t^10 + 28937360*ep^3*mtt^4*mWW^3*s^2*t^10 + 271972054*ep^4*mtt^4*mWW^3*s^2*t^10 + 648769388*ep^5*mtt^4*mWW^3*s^2*t^10 + 658638000*ep^6*mtt^4*mWW^3*s^2*t^10 + 247905600*ep^7*mtt^4*mWW^3*s^2*t^10 - 16*mtt^3*mWW^4*s^2*t^10 + 1811206*ep*mtt^3*mWW^4*s^2*t^10 + 11005886*ep^2*mtt^3*mWW^4*s^2*t^10 - 7265966*ep^3*mtt^3*mWW^4*s^2*t^10 - 178295790*ep^4*mtt^3*mWW^4*s^2*t^10 - 467105544*ep^5*mtt^3*mWW^4*s^2*t^10 - 491799536*ep^6*mtt^3*mWW^4*s^2*t^10 - 188730240*ep^7*mtt^3*mWW^4*s^2*t^10 + 48*mtt^2*mWW^5*s^2*t^10 - 834054*ep*mtt^2*mWW^5*s^2*t^10 - 5813325*ep^2*mtt^2*mWW^5*s^2*t^10 - 4077905*ep^3*mtt^2*mWW^5*s^2*t^10 + 54531227*ep^4*mtt^2*mWW^5*s^2*t^10 + 166116171*ep^5*mtt^2*mWW^5*s^2*t^10 + 184265542*ep^6*mtt^2*mWW^5*s^2*t^10 + 72679976*ep^7*mtt^2*mWW^5*s^2*t^10 - 48*mtt*mWW^6*s^2*t^10 + 149546*ep*mtt*mWW^6*s^2*t^10 + 1267985*ep^2*mtt*mWW^6*s^2*t^10 + 2915061*ep^3*mtt*mWW^6*s^2*t^10 - 1991323*ep^4*mtt*mWW^6*s^2*t^10 - 16606155*ep^5*mtt*mWW^6*s^2*t^10 - 22276626*ep^6*mtt*mWW^6*s^2*t^10 - 9604600*ep^7*mtt*mWW^6*s^2*t^10 + 16*mWW^7*s^2*t^10 + 1214*ep*mWW^7*s^2*t^10 - 44810*ep^2*mWW^7*s^2*t^10 - 500812*ep^3*mWW^7*s^2*t^10 - 1840638*ep^4*mWW^7*s^2*t^10 - 3125318*ep^5*mWW^7*s^2*t^10 - 2527468*ep^6*mWW^7*s^2*t^10 - 789904*ep^7*mWW^7*s^2*t^10 + 425712*ep^2*mtt^6*s^3*t^10 + 4391688*ep^3*mtt^6*s^3*t^10 + 17066112*ep^4*mtt^6*s^3*t^10 + 31771320*ep^5*mtt^6*s^3*t^10 + 28626192*ep^6*mtt^6*s^3*t^10 + 10051776*ep^7*mtt^6*s^3*t^10 + 223104*ep*mtt^5*mWW*s^3*t^10 - 301968*ep^2*mtt^5*mWW*s^3*t^10 - 17898142*ep^3*mtt^5*mWW*s^3*t^10 - 87574760*ep^4*mtt^5*mWW*s^3*t^10 - 178844294*ep^5*mtt^5*mWW*s^3*t^10 - 169195732*ep^6*mtt^5*mWW*s^3*t^10 - 61183728*ep^7*mtt^5*mWW*s^3*t^10 - 916464*ep*mtt^4*mWW^2*s^3*t^10 - 3222618*ep^2*mtt^4*mWW^2*s^3*t^10 + 27508834*ep^3*mtt^4*mWW^2*s^3*t^10 + 181071778*ep^4*mtt^4*mWW^2*s^3*t^10 + 402269418*ep^5*mtt^4*mWW^2*s^3*t^10 + 395698428*ep^6*mtt^4*mWW^2*s^3*t^10 + 146262384*ep^7*mtt^4*mWW^2*s^3*t^10 + 1456196*ep*mtt^3*mWW^3*s^3*t^10 + 7564924*ep^2*mtt^3*mWW^3*s^3*t^10 - 18552844*ep^3*mtt^3*mWW^3*s^3*t^10 - 190257540*ep^4*mtt^3*mWW^3*s^3*t^10 - 458275088*ep^5*mtt^3*mWW^3*s^3*t^10 - 466112736*ep^6*mtt^3*mWW^3*s^3*t^10 - 175386112*ep^7*mtt^3*mWW^3*s^3*t^10 - 1100272*ep*mtt^2*mWW^4*s^3*t^10 - 6718380*ep^2*mtt^2*mWW^4*s^3*t^10 + 3742600*ep^3*mtt^2*mWW^4*s^3*t^10 + 104171708*ep^4*mtt^2*mWW^4*s^3*t^10 + 273178376*ep^5*mtt^2*mWW^4*s^3*t^10 + 286778080*ep^6*mtt^2*mWW^4*s^3*t^10 + 109663168*ep^7*mtt^2*mWW^4*s^3*t^10 + 382612*ep*mtt*mWW^5*s^3*t^10 + 2591980*ep^2*mtt*mWW^5*s^3*t^10 + 1298194*ep^3*mtt*mWW^5*s^3*t^10 - 26330172*ep^4*mtt*mWW^5*s^3*t^10 - 76943674*ep^5*mtt*mWW^5*s^3*t^10 - 83736716*ep^6*mtt*mWW^5*s^3*t^10 - 32593424*ep^7*mtt*mWW^5*s^3*t^10 - 45176*ep*mWW^6*s^3*t^10 - 339554*ep^2*mWW^6*s^3*t^10 - 489274*ep^3*mWW^6*s^3*t^10 + 1857290*ep^4*mWW^6*s^3*t^10 + 6852774*ep^5*mWW^6*s^3*t^10 + 7950932*ep^6*mWW^6*s^3*t^10 + 3189008*ep^7*mWW^6*s^3*t^10 - 214032*ep^2*mtt^5*s^4*t^10 - 2205000*ep^3*mtt^5*s^4*t^10 - 8554056*ep^4*mtt^5*s^4*t^10 - 15894144*ep^5*mtt^5*s^4*t^10 - 14291424*ep^6*mtt^5*s^4*t^10 - 5007744*ep^7*mtt^5*s^4*t^10 - 75264*ep*mtt^4*mWW*s^4*t^10 + 280560*ep^2*mtt^4*mWW*s^4*t^10 + 7864472*ep^3*mtt^4*mWW*s^4*t^10 + 36558984*ep^4*mtt^4*mWW*s^4*t^10 + 73222240*ep^5*mtt^4*mWW*s^4*t^10 + 68528544*ep^6*mtt^4*mWW*s^4*t^10 + 24603264*ep^7*mtt^4*mWW*s^4*t^10 + 263424*ep*mtt^3*mWW^2*s^4*t^10 + 695352*ep^2*mtt^3*mWW^2*s^4*t^10 - 10245676*ep^3*mtt^3*mWW^2*s^4*t^10 - 60921000*ep^4*mtt^3*mWW^2*s^4*t^10 - 131721884*ep^5*mtt^3*mWW^2*s^4*t^10 - 127856232*ep^6*mtt^3*mWW^2*s^4*t^10 - 46869984*ep^7*mtt^3*mWW^2*s^4*t^10 - 338688*ep*mtt^2*mWW^3*s^4*t^10 - 1629096*ep^2*mtt^2*mWW^3*s^4*t^10 + 5600196*ep^3*mtt^2*mWW^3*s^4*t^10 + 48949656*ep^4*mtt^2*mWW^3*s^4*t^10 + 114773652*ep^5*mtt^2*mWW^3*s^4*t^10 + 115311672*ep^6*mtt^2*mWW^3*s^4*t^10 + 43067808*ep^7*mtt^2*mWW^3*s^4*t^10 + 188160*ep*mtt*mWW^4*s^4*t^10 + 1120056*ep^2*mtt*mWW^4*s^4*t^10 - 896252*ep^3*mtt*mWW^4*s^4*t^10 - 18601968*ep^4*mtt*mWW^4*s^4*t^10 - 47799892*ep^5*mtt*mWW^4*s^4*t^10 - 49711704*ep^6*mtt*mWW^4*s^4*t^10 - 18900000*ep^7*mtt*mWW^4*s^4*t^10 - 37632*ep*mWW^5*s^4*t^10 - 252840*ep^2*mWW^5*s^4*t^10 - 117740*ep^3*mWW^5*s^4*t^10 + 2568384*ep^4*mWW^5*s^4*t^10 + 7420028*ep^5*mWW^5*s^4*t^10 + 8019144*ep^6*mWW^5*s^4*t^10 + 3106656*ep^7*mWW^5*s^4*t^10 + 42336*ep^2*mtt^4*s^5*t^10 + 435456*ep^3*mtt^4*s^5*t^10 + 1685880*ep^4*mtt^4*s^5*t^10 + 3125304*ep^5*mtt^4*s^5*t^10 + 2803248*ep^6*mtt^4*s^5*t^10 + 979776*ep^7*mtt^4*s^5*t^10 - 131712*ep^2*mtt^3*mWW*s^5*t^10 - 1354752*ep^3*mtt^3*mWW*s^5*t^10 - 5244960*ep^4*mtt^3*mWW*s^5*t^10 - 9723168*ep^5*mtt^3*mWW*s^5*t^10 - 8721216*ep^6*mtt^3*mWW*s^5*t^10 - 3048192*ep^7*mtt^3*mWW*s^5*t^10 + 141120*ep^2*mtt^2*mWW^2*s^5*t^10 + 1451520*ep^3*mtt^2*mWW^2*s^5*t^10 + 5619600*ep^4*mtt^2*mWW^2*s^5*t^10 + 10417680*ep^5*mtt^2*mWW^2*s^5*t^10 + 9344160*ep^6*mtt^2*mWW^2*s^5*t^10 + 3265920*ep^7*mtt^2*mWW^2*s^5*t^10 - 56448*ep^2*mtt*mWW^3*s^5*t^10 - 580608*ep^3*mtt*mWW^3*s^5*t^10 - 2247840*ep^4*mtt*mWW^3*s^5*t^10 - 4167072*ep^5*mtt*mWW^3*s^5*t^10 - 3737664*ep^6*mtt*mWW^3*s^5*t^10 - 1306368*ep^7*mtt*mWW^3*s^5*t^10 + 4704*ep^2*mWW^4*s^5*t^10 + 48384*ep^3*mWW^4*s^5*t^10 + 187320*ep^4*mWW^4*s^5*t^10 + 347256*ep^5*mWW^4*s^5*t^10 + 311472*ep^6*mWW^4*s^5*t^10 + 108864*ep^7*mWW^4*s^5*t^10 + 25872*ep^2*mtt^8*t^11 + 267288*ep^3*mtt^8*t^11 + 1040592*ep^4*mtt^8*t^11 + 1941240*ep^5*mtt^8*t^11 + 1752912*ep^6*mtt^8*t^11 + 616896*ep^7*mtt^8*t^11 - 146955*ep^2*mtt^7*mWW*t^11 - 1519521*ep^3*mtt^7*mWW*t^11 - 5921703*ep^4*mtt^7*mWW*t^11 - 11058135*ep^5*mtt^7*mWW*t^11 - 9993966*ep^6*mtt^7*mWW*t^11 - 3519240*ep^7*mtt^7*mWW*t^11 + 340002*ep^2*mtt^6*mWW^2*t^11 + 3520650*ep^3*mtt^6*mWW^2*t^11 + 13744014*ep^4*mtt^6*mWW^2*t^11 + 25712370*ep^5*mtt^6*mWW^2*t^11 + 23278836*ep^6*mtt^6*mWW^2*t^11 + 8209968*ep^7*mtt^6*mWW^2*t^11 + 54*ep*mtt^5*mWW^3*t^11 - 400935*ep^2*mtt^5*mWW^3*t^11 - 4165617*ep^3*mtt^5*mWW^3*t^11 - 16316571*ep^4*mtt^5*mWW^3*t^11 - 30632145*ep^5*mtt^5*mWW^3*t^11 - 27830298*ep^6*mtt^5*mWW^3*t^11 - 9848088*ep^7*mtt^5*mWW^3*t^11 - 540*ep*mtt^4*mWW^4*t^11 + 231516*ep^2*mtt^4*mWW^4*t^11 + 2452662*ep^3*mtt^4*mWW^4*t^11 + 9713352*ep^4*mtt^4*mWW^4*t^11 + 18408078*ep^5*mtt^4*mWW^4*t^11 + 16873476*ep^6*mtt^4*mWW^4*t^11 + 6021936*ep^7*mtt^4*mWW^4*t^11 + 1512*ep*mtt^3*mWW^5*t^11 - 23673*ep^2*mtt^3*mWW^5*t^11 - 360879*ep^3*mtt^3*mWW^5*t^11 - 1606125*ep^4*mtt^3*mWW^5*t^11 - 3271449*ep^5*mtt^3*mWW^5*t^11 - 3172674*ep^6*mtt^3*mWW^5*t^11 - 1188792*ep^7*mtt^3*mWW^5*t^11 - 1836*ep*mtt^2*mWW^6*t^11 - 47118*ep^2*mtt^2*mWW^6*t^11 - 361038*ep^3*mtt^2*mWW^6*t^11 - 1237050*ep^4*mtt^2*mWW^6*t^11 - 2132106*ep^5*mtt^2*mWW^6*t^11 - 1810644*ep^6*mtt^2*mWW^6*t^11 - 602928*ep^7*mtt^2*mWW^6*t^11 + 1026*ep*mtt*mWW^7*t^11 + 25563*ep^2*mtt*mWW^7*t^11 + 196593*ep^3*mtt*mWW^7*t^11 + 685023*ep^4*mtt*mWW^7*t^11 + 1209777*ep^5*mtt*mWW^7*t^11 + 1058346*ep^6*mtt*mWW^7*t^11 + 364632*ep^7*mtt*mWW^7*t^11 - 216*ep*mWW^8*t^11 - 4272*ep^2*mWW^8*t^11 - 30138*ep^3*mWW^8*t^11 - 101532*ep^4*mWW^8*t^11 - 177630*ep^5*mWW^8*t^11 - 155988*ep^6*mWW^8*t^11 - 54384*ep^7*mWW^8*t^11 - 107856*ep^2*mtt^7*s*t^11 - 1113240*ep^3*mtt^7*s*t^11 - 4328928*ep^4*mtt^7*s*t^11 - 8065032*ep^5*mtt^7*s*t^11 - 7272432*ep^6*mtt^7*s*t^11 - 2555712*ep^7*mtt^7*s*t^11 - 20832*ep*mtt^6*mWW*s*t^11 + 410949*ep^2*mtt^6*mWW*s*t^11 + 5625701*ep^3*mtt^6*mWW*s*t^11 + 23572597*ep^4*mtt^6*mWW*s*t^11 + 45416347*ep^5*mtt^6*mWW*s*t^11 + 41721470*ep^6*mtt^6*mWW*s*t^11 + 14830728*ep^7*mtt^6*mWW*s*t^11 + 109344*ep*mtt^5*mWW^2*s*t^11 - 397650*ep^2*mtt^5*mWW^2*s*t^11 - 11374060*ep^3*mtt^5*mWW^2*s*t^11 - 53154618*ep^4*mtt^5*mWW^2*s*t^11 - 106933072*ep^5*mtt^5*mWW^2*s*t^11 - 100483024*ep^6*mtt^5*mWW^2*s*t^11 - 36205760*ep^7*mtt^5*mWW^2*s*t^11 - 231494*ep*mtt^4*mWW^3*s*t^11 - 388055*ep^2*mtt^4*mWW^3*s*t^11 + 11403387*ep^3*mtt^4*mWW^3*s*t^11 + 63316201*ep^4*mtt^4*mWW^3*s*t^11 + 134823259*ep^5*mtt^4*mWW^3*s*t^11 + 130268462*ep^6*mtt^4*mWW^3*s*t^11 + 47702600*ep^7*mtt^4*mWW^3*s*t^11 + 249388*ep*mtt^3*mWW^4*s*t^11 + 1089016*ep^2*mtt^3*mWW^4*s*t^11 - 5393128*ep^3*mtt^3*mWW^4*s*t^11 - 41557192*ep^4*mtt^3*mWW^4*s*t^11 - 95841228*ep^5*mtt^3*mWW^4*s*t^11 - 95991960*ep^6*mtt^3*mWW^4*s*t^11 - 35868576*ep^7*mtt^3*mWW^4*s*t^11 - 140172*ep*mtt^2*mWW^5*s*t^11 - 861627*ep^2*mtt^2*mWW^5*s*t^11 + 491437*ep^3*mtt^2*mWW^5*s*t^11 + 13637157*ep^4*mtt^2*mWW^5*s*t^11 + 36032647*ep^5*mtt^2*mWW^5*s*t^11 + 38092486*ep^6*mtt^2*mWW^5*s*t^11 + 14656232*ep^7*mtt^2*mWW^5*s*t^11 + 36428*ep*mtt*mWW^6*s*t^11 + 285974*ep^2*mtt*mWW^6*s*t^11 + 491736*ep^3*mtt*mWW^6*s*t^11 - 1227538*ep^4*mtt*mWW^6*s*t^11 - 5212144*ep^5*mtt*mWW^6*s*t^11 - 6289616*ep^6*mtt*mWW^6*s*t^11 - 2582720*ep^7*mtt*mWW^6*s*t^11 - 2662*ep*mWW^7*s*t^11 - 30751*ep^2*mWW^7*s*t^11 - 131833*ep^3*mWW^7*s*t^11 - 257679*ep^4*mWW^7*s*t^11 - 220777*ep^5*mWW^7*s*t^11 - 45386*ep^6*mWW^7*s*t^11 + 23208*ep^7*mWW^7*s*t^11 + 166320*ep^2*mtt^6*s^2*t^11 + 1714920*ep^3*mtt^6*s^2*t^11 + 6660000*ep^4*mtt^6*s^2*t^11 + 12389880*ep^5*mtt^6*s^2*t^11 + 11154960*ep^6*mtt^6*s^2*t^11 + 3913920*ep^7*mtt^6*s^2*t^11 + 42336*ep*mtt^5*mWW*s^2*t^11 - 467706*ep^2*mtt^5*mWW*s^2*t^11 - 7626420*ep^3*mtt^5*mWW*s^2*t^11 - 33037462*ep^4*mtt^5*mWW*s^2*t^11 - 64462812*ep^5*mtt^5*mWW*s^2*t^11 - 59566784*ep^6*mtt^5*mWW*s^2*t^11 - 21235392*ep^7*mtt^5*mWW*s^2*t^11 - 190752*ep*mtt^4*mWW^2*s^2*t^11 + 62640*ep^2*mtt^4*mWW^2*s^2*t^11 + 13283288*ep^3*mtt^4*mWW^2*s^2*t^11 + 67009884*ep^4*mtt^4*mWW^2*s^2*t^11 + 138206684*ep^5*mtt^4*mWW^2*s^2*t^11 + 131331040*ep^6*mtt^4*mWW^2*s^2*t^11 + 47591616*ep^7*mtt^4*mWW^2*s^2*t^11 + 338960*ep*mtt^3*mWW^3*s^2*t^11 + 1098766*ep^2*mtt^3*mWW^3*s^2*t^11 - 11136162*ep^3*mtt^3*mWW^3*s^2*t^11 - 70691154*ep^4*mtt^3*mWW^3*s^2*t^11 - 155629982*ep^5*mtt^3*mWW^3*s^2*t^11 - 152405996*ep^6*mtt^3*mWW^3*s^2*t^11 - 56164432*ep^7*mtt^3*mWW^3*s^2*t^11 - 295644*ep*mtt^2*mWW^4*s^2*t^11 - 1488940*ep^2*mtt^2*mWW^4*s^2*t^11 + 4253240*ep^3*mtt^2*mWW^4*s^2*t^11 + 40497732*ep^4*mtt^2*mWW^4*s^2*t^11 + 96440276*ep^5*mtt^2*mWW^4*s^2*t^11 + 97581496*ep^6*mtt^2*mWW^4*s^2*t^11 + 36590240*ep^7*mtt^2*mWW^4*s^2*t^11 + 125784*ep*mtt*mWW^5*s^2*t^11 + 772184*ep^2*mtt*mWW^5*s^2*t^11 - 386070*ep^3*mtt*mWW^5*s^2*t^11 - 11728492*ep^4*mtt*mWW^5*s^2*t^11 - 30835458*ep^5*mtt*mWW^5*s^2*t^11 - 32360492*ep^6*mtt*mWW^5*s^2*t^11 - 12359056*ep^7*mtt*mWW^5*s^2*t^11 - 20684*ep*mWW^6*s^2*t^11 - 143264*ep^2*mWW^6*s^2*t^11 - 102796*ep^3*mWW^6*s^2*t^11 + 1289492*ep^4*mWW^6*s^2*t^11 + 3891412*ep^5*mWW^6*s^2*t^11 + 4265776*ep^6*mWW^6*s^2*t^11 + 1663104*ep^7*mWW^6*s^2*t^11 - 112560*ep^2*mtt^5*s^3*t^11 - 1159272*ep^3*mtt^5*s^3*t^11 - 4495584*ep^4*mtt^5*s^3*t^11 - 8349624*ep^5*mtt^5*s^3*t^11 - 7504272*ep^6*mtt^5*s^3*t^11 - 2628288*ep^7*mtt^5*s^3*t^11 - 21504*ep*mtt^4*mWW*s^3*t^11 + 297792*ep^2*mtt^4*mWW*s^3*t^11 + 4487920*ep^3*mtt^4*mWW*s^3*t^11 + 19132968*ep^4*mtt^4*mWW*s^3*t^11 + 37049720*ep^5*mtt^4*mWW*s^3*t^11 + 34068720*ep^6*mtt^4*mWW*s^3*t^11 + 12101184*ep^7*mtt^4*mWW*s^3*t^11 + 80640*ep*mtt^3*mWW^2*s^3*t^11 - 123672*ep^2*mtt^3*mWW^2*s^3*t^11 - 6602244*ep^3*mtt^3*mWW^2*s^3*t^11 - 32087784*ep^4*mtt^3*mWW^2*s^3*t^11 - 65276292*ep^5*mtt^3*mWW^2*s^3*t^11 - 61557528*ep^6*mtt^3*mWW^2*s^3*t^11 - 22194720*ep^7*mtt^3*mWW^2*s^3*t^11 - 112896*ep*mtt^2*mWW^3*s^3*t^11 - 290136*ep^2*mtt^2*mWW^3*s^3*t^11 + 4471932*ep^3*mtt^2*mWW^3*s^3*t^11 + 26421384*ep^4*mtt^2*mWW^3*s^3*t^11 + 57026796*ep^5*mtt^2*mWW^3*s^3*t^11 + 55302984*ep^6*mtt^2*mWW^3*s^3*t^11 + 20259936*ep^7*mtt^2*mWW^3*s^3*t^11 + 69888*ep*mtt*mWW^4*s^3*t^11 + 322920*ep^2*mtt*mWW^4*s^3*t^11 - 1292452*ep^3*mtt*mWW^4*s^3*t^11 - 10633368*ep^4*mtt*mWW^4*s^3*t^11 - 24675476*ep^5*mtt*mWW^4*s^3*t^11 - 24686904*ep^6*mtt*mWW^4*s^3*t^11 - 9199008*ep^7*mtt*mWW^4*s^3*t^11 - 16128*ep*mWW^5*s^3*t^11 - 94344*ep^2*mWW^5*s^3*t^11 + 94116*ep^3*mWW^5*s^3*t^11 + 1662384*ep^4*mWW^5*s^3*t^11 + 4224876*ep^5*mWW^5*s^3*t^11 + 4377000*ep^6*mWW^5*s^3*t^11 + 1660896*ep^7*mWW^5*s^3*t^11 + 28224*ep^2*mtt^4*s^4*t^11 + 290304*ep^3*mtt^4*s^4*t^11 + 1123920*ep^4*mtt^4*s^4*t^11 + 2083536*ep^5*mtt^4*s^4*t^11 + 1868832*ep^6*mtt^4*s^4*t^11 + 653184*ep^7*mtt^4*s^4*t^11 - 94080*ep^2*mtt^3*mWW*s^4*t^11 - 967680*ep^3*mtt^3*mWW*s^4*t^11 - 3746400*ep^4*mtt^3*mWW*s^4*t^11 - 6945120*ep^5*mtt^3*mWW*s^4*t^11 - 6229440*ep^6*mtt^3*mWW*s^4*t^11 - 2177280*ep^7*mtt^3*mWW*s^4*t^11 + 112896*ep^2*mtt^2*mWW^2*s^4*t^11 + 1161216*ep^3*mtt^2*mWW^2*s^4*t^11 + 4495680*ep^4*mtt^2*mWW^2*s^4*t^11 + 8334144*ep^5*mtt^2*mWW^2*s^4*t^11 + 7475328*ep^6*mtt^2*mWW^2*s^4*t^11 + 2612736*ep^7*mtt^2*mWW^2*s^4*t^11 - 56448*ep^2*mtt*mWW^3*s^4*t^11 - 580608*ep^3*mtt*mWW^3*s^4*t^11 - 2247840*ep^4*mtt*mWW^3*s^4*t^11 - 4167072*ep^5*mtt*mWW^3*s^4*t^11 - 3737664*ep^6*mtt*mWW^3*s^4*t^11 - 1306368*ep^7*mtt*mWW^3*s^4*t^11 + 9408*ep^2*mWW^4*s^4*t^11 + 96768*ep^3*mWW^4*s^4*t^11 + 374640*ep^4*mWW^4*s^4*t^11 + 694512*ep^5*mWW^4*s^4*t^11 + 622944*ep^6*mWW^4*s^4*t^11 + 217728*ep^7*mWW^4*s^4*t^11 - 11424*ep^2*mtt^7*t^12 - 117840*ep^3*mtt^7*t^12 - 457872*ep^4*mtt^7*t^12 - 852288*ep^5*mtt^7*t^12 - 767808*ep^6*mtt^7*t^12 - 269568*ep^7*mtt^7*t^12 + 62847*ep^2*mtt^6*mWW*t^12 + 648471*ep^3*mtt^6*mWW*t^12 + 2520471*ep^4*mtt^6*mWW*t^12 + 4692801*ep^5*mtt^6*mWW*t^12 + 4228026*ep^6*mtt^6*mWW*t^12 + 1484184*ep^7*mtt^6*mWW*t^12 - 140991*ep^2*mtt^5*mWW^2*t^12 - 1455795*ep^3*mtt^5*mWW^2*t^12 - 5663031*ep^4*mtt^5*mWW^2*t^12 - 10552533*ep^5*mtt^5*mWW^2*t^12 - 9514194*ep^6*mtt^5*mWW^2*t^12 - 3341496*ep^7*mtt^5*mWW^2*t^12 - 12*ep*mtt^4*mWW^3*t^12 + 163056*ep^2*mtt^4*mWW^3*t^12 + 1686726*ep^3*mtt^4*mWW^3*t^12 + 6573300*ep^4*mtt^4*mWW^3*t^12 + 12271542*ep^5*mtt^4*mWW^3*t^12 + 11084004*ep^6*mtt^4*mWW^3*t^12 + 3899184*ep^7*mtt^4*mWW^3*t^12 + 60*ep*mtt^3*mWW^4*t^12 - 99240*ep^2*mtt^3*mWW^4*t^12 - 1032960*ep^3*mtt^3*mWW^4*t^12 - 4043760*ep^4*mtt^3*mWW^4*t^12 - 7581900*ep^5*mtt^3*mWW^4*t^12 - 6877320*ep^6*mtt^3*mWW^4*t^12 - 2429280*ep^7*mtt^3*mWW^4*t^12 - 108*ep*mtt^2*mWW^5*t^12 + 26493*ep^2*mtt^2*mWW^5*t^12 + 284049*ep^3*mtt^2*mWW^5*t^12 + 1130037*ep^4*mtt^2*mWW^5*t^12 + 2147811*ep^5*mtt^2*mWW^5*t^12 + 1973454*ep^6*mtt^2*mWW^5*t^12 + 705864*ep^7*mtt^2*mWW^5*t^12 + 84*ep*mtt*mWW^6*t^12 + 351*ep^2*mtt*mWW^6*t^12 - 3093*ep^3*mtt*mWW^6*t^12 - 24561*ep^4*mtt*mWW^6*t^12 - 64215*ep^5*mtt*mWW^6*t^12 - 73494*ep^6*mtt*mWW^6*t^12 - 31272*ep^7*mtt*mWW^6*t^12 - 24*ep*mWW^7*t^12 - 1092*ep^2*mWW^7*t^12 - 9558*ep^3*mWW^7*t^12 - 34584*ep^4*mWW^7*t^12 - 61218*ep^5*mWW^7*t^12 - 52668*ep^6*mWW^7*t^12 - 17616*ep^7*mWW^7*t^12 + 35196*ep^2*mtt^6*s*t^12 + 362730*ep^3*mtt^6*s*t^12 + 1407828*ep^4*mtt^6*s*t^12 + 2617242*ep^5*mtt^6*s*t^12 + 2354652*ep^6*mtt^6*s*t^12 + 825552*ep^7*mtt^6*s*t^12 + 2688*ep*mtt^5*mWW*s*t^12 - 153099*ep^2*mtt^5*mWW*s*t^12 - 1755737*ep^3*mtt^5*mWW*s*t^12 - 7031067*ep^4*mtt^5*mWW*s*t^12 - 13260379*ep^5*mtt^5*mWW*s*t^12 - 12024726*ep^6*mtt^5*mWW*s*t^12 - 4235880*ep^7*mtt^5*mWW*s*t^12 - 13824*ep*mtt^4*mWW^2*s*t^12 + 241527*ep^2*mtt^4*mWW^2*s*t^12 + 3403941*ep^3*mtt^4*mWW^2*s*t^12 + 14325371*ep^4*mtt^4*mWW^2*s*t^12 + 27604587*ep^5*mtt^4*mWW^2*s*t^12 + 25323478*ep^6*mtt^4*mWW^2*s*t^12 + 8982120*ep^7*mtt^4*mWW^2*s*t^12 + 28428*ep*mtt^3*mWW^3*s*t^12 - 139416*ep^2*mtt^3*mWW^3*s*t^12 - 3317512*ep^3*mtt^3*mWW^3*s*t^12 - 15165008*ep^4*mtt^3*mWW^3*s*t^12 - 30191108*ep^5*mtt^3*mWW^3*s*t^12 - 28166680*ep^6*mtt^3*mWW^3*s*t^12 - 10089504*ep^7*mtt^3*mWW^3*s*t^12 - 29220*ep*mtt^2*mWW^4*s*t^12 - 27864*ep^2*mtt^2*mWW^4*s*t^12 + 1645310*ep^3*mtt^2*mWW^4*s*t^12 + 8736048*ep^4*mtt^2*mWW^4*s*t^12 + 18290962*ep^5*mtt^2*mWW^4*s*t^12 + 17486652*ep^6*mtt^2*mWW^4*s*t^12 + 6351312*ep^7*mtt^2*mWW^4*s*t^12 + 15012*ep*mtt*mWW^5*s*t^12 + 62187*ep^2*mtt*mWW^5*s*t^12 - 351543*ep^3*mtt*mWW^5*s*t^12 - 2570189*ep^4*mtt*mWW^5*s*t^12 - 5828505*ep^5*mtt*mWW^5*s*t^12 - 5771458*ep^6*mtt*mWW^5*s*t^12 - 2136504*ep^7*mtt*mWW^5*s*t^12 - 3084*ep*mWW^6*s*t^12 - 18531*ep^2*mWW^6*s*t^12 + 12811*ep^3*mWW^6*s*t^12 + 297017*ep^4*mWW^6*s*t^12 + 767201*ep^5*mWW^6*s*t^12 + 798082*ep^6*mWW^6*s*t^12 + 302904*ep^7*mWW^6*s*t^12 - 35868*ep^2*mtt^5*s^2*t^12 - 369306*ep^3*mtt^5*s^2*t^12 - 1431636*ep^4*mtt^5*s^2*t^12 - 2657898*ep^5*mtt^5*s^2*t^12 - 2387772*ep^6*mtt^5*s^2*t^12 - 835920*ep^7*mtt^5*s^2*t^12 - 2688*ep*mtt^4*mWW*s^2*t^12 + 132972*ep^2*mtt^4*mWW*s^2*t^12 + 1546634*ep^3*mtt^4*mWW*s^2*t^12 + 6211440*ep^4*mtt^4*mWW*s^2*t^12 + 11720254*ep^5*mtt^4*mWW*s^2*t^12 + 10624164*ep^6*mtt^4*mWW*s^2*t^12 + 3739824*ep^7*mtt^4*mWW*s^2*t^12 + 10752*ep*mtt^3*mWW^2*s^2*t^12 - 175920*ep^2*mtt^3*mWW^2*s^2*t^12 - 2521496*ep^3*mtt^3*mWW^2*s^2*t^12 - 10638552*ep^4*mtt^3*mWW^2*s^2*t^12 - 20506000*ep^5*mtt^3*mWW^2*s^2*t^12 - 18803712*ep^6*mtt^3*mWW^2*s^2*t^12 - 6665472*ep^7*mtt^3*mWW^2*s^2*t^12 - 16128*ep*mtt^2*mWW^3*s^2*t^12 + 88608*ep^2*mtt^2*mWW^3*s^2*t^12 + 1977744*ep^3*mtt^2*mWW^3*s^2*t^12 + 8963376*ep^4*mtt^2*mWW^3*s^2*t^12 + 17775456*ep^5*mtt^2*mWW^3*s^2*t^12 + 16543872*ep^6*mtt^2*mWW^3*s^2*t^12 + 5916672*ep^7*mtt^2*mWW^3*s^2*t^12 + 10752*ep*mtt*mWW^4*s^2*t^12 - 2004*ep^2*mtt*mWW^4*s^2*t^12 - 731006*ep^3*mtt*mWW^4*s^2*t^12 - 3698676*ep^4*mtt*mWW^4*s^2*t^12 - 7624438*ep^5*mtt*mWW^4*s^2*t^12 - 7234404*ep^6*mtt*mWW^4*s^2*t^12 - 2616624*ep^7*mtt*mWW^4*s^2*t^12 - 2688*ep*mWW^5*s^2*t^12 - 7788*ep^2*mWW^5*s^2*t^12 + 97430*ep^3*mWW^5*s^2*t^12 + 594048*ep^4*mWW^5*s^2*t^12 + 1292626*ep^5*mWW^5*s^2*t^12 + 1257852*ep^6*mWW^5*s^2*t^12 + 461520*ep^7*mWW^5*s^2*t^12 + 12096*ep^2*mtt^4*s^3*t^12 + 124416*ep^3*mtt^4*s^3*t^12 + 481680*ep^4*mtt^4*s^3*t^12 + 892944*ep^5*mtt^4*s^3*t^12 + 800928*ep^6*mtt^4*s^3*t^12 + 279936*ep^7*mtt^4*s^3*t^12 - 43008*ep^2*mtt^3*mWW*s^3*t^12 - 442368*ep^3*mtt^3*mWW*s^3*t^12 - 1712640*ep^4*mtt^3*mWW*s^3*t^12 - 3174912*ep^5*mtt^3*mWW*s^3*t^12 - 2847744*ep^6*mtt^3*mWW*s^3*t^12 - 995328*ep^7*mtt^3*mWW*s^3*t^12 + 56448*ep^2*mtt^2*mWW^2*s^3*t^12 + 580608*ep^3*mtt^2*mWW^2*s^3*t^12 + 2247840*ep^4*mtt^2*mWW^2*s^3*t^12 + 4167072*ep^5*mtt^2*mWW^2*s^3*t^12 + 3737664*ep^6*mtt^2*mWW^2*s^3*t^12 + 1306368*ep^7*mtt^2*mWW^2*s^3*t^12 - 32256*ep^2*mtt*mWW^3*s^3*t^12 - 331776*ep^3*mtt*mWW^3*s^3*t^12 - 1284480*ep^4*mtt*mWW^3*s^3*t^12 - 2381184*ep^5*mtt*mWW^3*s^3*t^12 - 2135808*ep^6*mtt*mWW^3*s^3*t^12 - 746496*ep^7*mtt*mWW^3*s^3*t^12 + 6720*ep^2*mWW^4*s^3*t^12 + 69120*ep^3*mWW^4*s^3*t^12 + 267600*ep^4*mWW^4*s^3*t^12 + 496080*ep^5*mWW^4*s^3*t^12 + 444960*ep^6*mWW^4*s^3*t^12 + 155520*ep^7*mWW^4*s^3*t^12 + 2940*ep^2*mtt^6*t^13 + 30282*ep^3*mtt^6*t^13 + 117444*ep^4*mtt^6*t^13 + 218154*ep^5*mtt^6*t^13 + 196092*ep^6*mtt^6*t^13 + 68688*ep^7*mtt^6*t^13 - 15648*ep^2*mtt^5*mWW*t^13 - 161136*ep^3*mtt^5*mWW*t^13 - 624720*ep^4*mtt^5*mWW*t^13 - 1159848*ep^5*mtt^5*mWW*t^13 - 1041840*ep^6*mtt^5*mWW*t^13 - 364608*ep^7*mtt^5*mWW*t^13 + 33768*ep^2*mtt^4*mWW^2*t^13 + 347724*ep^3*mtt^4*mWW^2*t^13 + 1348032*ep^4*mtt^4*mWW^2*t^13 + 2502324*ep^5*mtt^4*mWW^2*t^13 + 2247000*ep^6*mtt^4*mWW^2*t^13 + 785952*ep^7*mtt^4*mWW^2*t^13 - 37392*ep^2*mtt^3*mWW^3*t^13 - 385176*ep^3*mtt^3*mWW^3*t^13 - 1493808*ep^4*mtt^3*mWW^3*t^13 - 2773896*ep^5*mtt^3*mWW^3*t^13 - 2491440*ep^6*mtt^3*mWW^3*t^13 - 871488*ep^7*mtt^3*mWW^3*t^13 + 21948*ep^2*mtt^2*mWW^4*t^13 + 226314*ep^3*mtt^2*mWW^4*t^13 + 878772*ep^4*mtt^2*mWW^4*t^13 + 1633914*ep^5*mtt^2*mWW^4*t^13 + 1469340*ep^6*mtt^2*mWW^4*t^13 + 514512*ep^7*mtt^2*mWW^4*t^13 - 6192*ep^2*mtt*mWW^5*t^13 - 64008*ep^3*mtt*mWW^5*t^13 - 249312*ep^4*mtt*mWW^5*t^13 - 465120*ep^5*mtt*mWW^5*t^13 - 419712*ep^6*mtt*mWW^5*t^13 - 147456*ep^7*mtt*mWW^5*t^13 + 576*ep^2*mWW^6*t^13 + 6000*ep^3*mWW^6*t^13 + 23592*ep^4*mWW^6*t^13 + 44472*ep^5*mWW^6*t^13 + 40560*ep^6*mWW^6*t^13 + 14400*ep^7*mWW^6*t^13 - 5964*ep^2*mtt^5*s*t^13 - 61386*ep^3*mtt^5*s*t^13 - 237864*ep^4*mtt^5*s*t^13 - 441390*ep^5*mtt^5*s*t^13 - 396324*ep^6*mtt^5*s*t^13 - 138672*ep^7*mtt^5*s*t^13 + 27168*ep^2*mtt^4*mWW*s*t^13 + 279576*ep^3*mtt^4*mWW*s*t^13 + 1083012*ep^4*mtt^4*mWW*s*t^13 + 2008908*ep^5*mtt^4*mWW*s*t^13 + 1802904*ep^6*mtt^4*mWW*s*t^13 + 630432*ep^7*mtt^4*mWW*s*t^13 - 48936*ep^2*mtt^3*mWW^2*s*t^13 - 503484*ep^3*mtt^3*mWW^2*s*t^13 - 1949832*ep^4*mtt^3*mWW^2*s*t^13 - 3615420*ep^5*mtt^3*mWW^2*s*t^13 - 3243048*ep^6*mtt^3*mWW^2*s*t^13 - 1133280*ep^7*mtt^3*mWW^2*s*t^13 + 43440*ep^2*mtt^2*mWW^3*s*t^13 + 446856*ep^3*mtt^2*mWW^3*s*t^13 + 1730064*ep^4*mtt^2*mWW^3*s*t^13 + 3206712*ep^5*mtt^2*mWW^3*s*t^13 + 2874960*ep^6*mtt^2*mWW^3*s*t^13 + 1003968*ep^7*mtt^2*mWW^3*s*t^13 - 18924*ep^2*mtt*mWW^4*s*t^13 - 194634*ep^3*mtt*mWW^4*s*t^13 - 753360*ep^4*mtt*mWW^4*s*t^13 - 1395846*ep^5*mtt*mWW^4*s*t^13 - 1250772*ep^6*mtt*mWW^4*s*t^13 - 436464*ep^7*mtt*mWW^4*s*t^13 + 3216*ep^2*mWW^5*s*t^13 + 33072*ep^3*mWW^5*s*t^13 + 127980*ep^4*mWW^5*s*t^13 + 237036*ep^5*mWW^5*s*t^13 + 212280*ep^6*mWW^5*s*t^13 + 74016*ep^7*mWW^5*s*t^13 + 3024*ep^2*mtt^4*s^2*t^13 + 31104*ep^3*mtt^4*s^2*t^13 + 120420*ep^4*mtt^4*s^2*t^13 + 223236*ep^5*mtt^4*s^2*t^13 + 200232*ep^6*mtt^4*s^2*t^13 + 69984*ep^7*mtt^4*s^2*t^13 - 11424*ep^2*mtt^3*mWW*s^2*t^13 - 117504*ep^3*mtt^3*mWW*s^2*t^13 - 454920*ep^4*mtt^3*mWW*s^2*t^13 - 843336*ep^5*mtt^3*mWW*s^2*t^13 - 756432*ep^6*mtt^3*mWW*s^2*t^13 - 264384*ep^7*mtt^3*mWW*s^2*t^13 + 16128*ep^2*mtt^2*mWW^2*s^2*t^13 + 165888*ep^3*mtt^2*mWW^2*s^2*t^13 + 642240*ep^4*mtt^2*mWW^2*s^2*t^13 + 1190592*ep^5*mtt^2*mWW^2*s^2*t^13 + 1067904*ep^6*mtt^2*mWW^2*s^2*t^13 + 373248*ep^7*mtt^2*mWW^2*s^2*t^13 - 10080*ep^2*mtt*mWW^3*s^2*t^13 - 103680*ep^3*mtt*mWW^3*s^2*t^13 - 401400*ep^4*mtt*mWW^3*s^2*t^13 - 744120*ep^5*mtt*mWW^3*s^2*t^13 - 667440*ep^6*mtt*mWW^3*s^2*t^13 - 233280*ep^7*mtt*mWW^3*s^2*t^13 + 2352*ep^2*mWW^4*s^2*t^13 + 24192*ep^3*mWW^4*s^2*t^13 + 93660*ep^4*mWW^4*s^2*t^13 + 173628*ep^5*mWW^4*s^2*t^13 + 155736*ep^6*mWW^4*s^2*t^13 + 54432*ep^7*mWW^4*s^2*t^13 - 336*ep^2*mtt^5*t^14 - 3456*ep^3*mtt^5*t^14 - 13380*ep^4*mtt^5*t^14 - 24804*ep^5*mtt^5*t^14 - 22248*ep^6*mtt^5*t^14 - 7776*ep^7*mtt^5*t^14 + 1728*ep^2*mtt^4*mWW*t^14 + 17760*ep^3*mtt^4*mWW*t^14 + 68688*ep^4*mtt^4*mWW*t^14 + 127176*ep^5*mtt^4*mWW*t^14 + 113904*ep^6*mtt^4*mWW*t^14 + 39744*ep^7*mtt^4*mWW*t^14 - 3552*ep^2*mtt^3*mWW^2*t^14 - 36480*ep^3*mtt^3*mWW^2*t^14 - 140952*ep^4*mtt^3*mWW^2*t^14 - 260664*ep^5*mtt^3*mWW^2*t^14 - 233136*ep^6*mtt^3*mWW^2*t^14 - 81216*ep^7*mtt^3*mWW^2*t^14 + 3648*ep^2*mtt^2*mWW^3*t^14 + 37440*ep^3*mtt^2*mWW^3*t^14 + 144528*ep^4*mtt^2*mWW^3*t^14 + 266976*ep^5*mtt^2*mWW^3*t^14 + 238464*ep^6*mtt^2*mWW^3*t^14 + 82944*ep^7*mtt^2*mWW^3*t^14 - 1872*ep^2*mtt*mWW^4*t^14 - 19200*ep^3*mtt*mWW^4*t^14 - 74052*ep^4*mtt*mWW^4*t^14 - 136644*ep^5*mtt*mWW^4*t^14 - 121896*ep^6*mtt*mWW^4*t^14 - 42336*ep^7*mtt*mWW^4*t^14 + 384*ep^2*mWW^5*t^14 + 3936*ep^3*mWW^5*t^14 + 15168*ep^4*mWW^5*t^14 + 27960*ep^5*mWW^5*t^14 + 24912*ep^6*mWW^5*t^14 + 8640*ep^7*mWW^5*t^14 + 336*ep^2*mtt^4*s*t^14 + 3456*ep^3*mtt^4*s*t^14 + 13380*ep^4*mtt^4*s*t^14 + 24804*ep^5*mtt^4*s*t^14 + 22248*ep^6*mtt^4*s*t^14 + 7776*ep^7*mtt^4*s*t^14 - 1344*ep^2*mtt^3*mWW*s*t^14 - 13824*ep^3*mtt^3*mWW*s*t^14 - 53520*ep^4*mtt^3*mWW*s*t^14 - 99216*ep^5*mtt^3*mWW*s*t^14 - 88992*ep^6*mtt^3*mWW*s*t^14 - 31104*ep^7*mtt^3*mWW*s*t^14 + 2016*ep^2*mtt^2*mWW^2*s*t^14 + 20736*ep^3*mtt^2*mWW^2*s*t^14 + 80280*ep^4*mtt^2*mWW^2*s*t^14 + 148824*ep^5*mtt^2*mWW^2*s*t^14 + 133488*ep^6*mtt^2*mWW^2*s*t^14 + 46656*ep^7*mtt^2*mWW^2*s*t^14 - 1344*ep^2*mtt*mWW^3*s*t^14 - 13824*ep^3*mtt*mWW^3*s*t^14 - 53520*ep^4*mtt*mWW^3*s*t^14 - 99216*ep^5*mtt*mWW^3*s*t^14 - 88992*ep^6*mtt*mWW^3*s*t^14 - 31104*ep^7*mtt*mWW^3*s*t^14 + 336*ep^2*mWW^4*s*t^14 + 3456*ep^3*mWW^4*s*t^14 + 13380*ep^4*mWW^4*s*t^14 + 24804*ep^5*mWW^4*s*t^14 + 22248*ep^6*mWW^4*s*t^14 + 7776*ep^7*mWW^4*s*t^14)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)^4*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-60*ep*mtt^10*mWW^4*s^3 - 640*ep^2*mtt^10*mWW^4*s^3 - 2580*ep^3*mtt^10*mWW^4*s^3 - 4960*ep^4*mtt^10*mWW^4*s^3 - 4560*ep^5*mtt^10*mWW^4*s^3 - 1600*ep^6*mtt^10*mWW^4*s^3 + 272*ep*mtt^9*mWW^5*s^3 + 3008*ep^2*mtt^9*mWW^5*s^3 + 12416*ep^3*mtt^9*mWW^5*s^3 + 24272*ep^4*mtt^9*mWW^5*s^3 + 22592*ep^5*mtt^9*mWW^5*s^3 + 8000*ep^6*mtt^9*mWW^5*s^3 - 432*ep*mtt^8*mWW^6*s^3 - 5056*ep^2*mtt^8*mWW^6*s^3 - 21600*ep^3*mtt^8*mWW^6*s^3 - 43216*ep^4*mtt^8*mWW^6*s^3 - 40896*ep^5*mtt^8*mWW^6*s^3 - 14656*ep^6*mtt^8*mWW^6*s^3 + 176*ep*mtt^7*mWW^7*s^3 + 2496*ep^2*mtt^7*mWW^7*s^3 + 11744*ep^3*mtt^7*mWW^7*s^3 + 24912*ep^4*mtt^7*mWW^7*s^3 + 24512*ep^5*mtt^7*mWW^7*s^3 + 9024*ep^6*mtt^7*mWW^7*s^3 + 280*ep*mtt^6*mWW^8*s^3 + 2880*ep^2*mtt^6*mWW^8*s^3 + 11320*ep^3*mtt^6*mWW^8*s^3 + 21360*ep^4*mtt^6*mWW^8*s^3 + 19360*ep^5*mtt^6*mWW^8*s^3 + 6720*ep^6*mtt^6*mWW^8*s^3 - 400*ep*mtt^5*mWW^9*s^3 - 4800*ep^2*mtt^5*mWW^9*s^3 - 20800*ep^3*mtt^5*mWW^9*s^3 - 42000*ep^4*mtt^5*mWW^9*s^3 - 40000*ep^5*mtt^5*mWW^9*s^3 - 14400*ep^6*mtt^5*mWW^9*s^3 + 208*ep*mtt^4*mWW^10*s^3 + 2752*ep^2*mtt^4*mWW^10*s^3 + 12544*ep^3*mtt^4*mWW^10*s^3 + 26128*ep^4*mtt^4*mWW^10*s^3 + 25408*ep^5*mtt^4*mWW^10*s^3 + 9280*ep^6*mtt^4*mWW^10*s^3 - 48*ep*mtt^3*mWW^11*s^3 - 704*ep^2*mtt^3*mWW^11*s^3 - 3360*ep^3*mtt^3*mWW^11*s^3 - 7184*ep^4*mtt^3*mWW^11*s^3 - 7104*ep^5*mtt^3*mWW^11*s^3 - 2624*ep^6*mtt^3*mWW^11*s^3 + 4*ep*mtt^2*mWW^12*s^3 + 64*ep^2*mtt^2*mWW^12*s^3 + 316*ep^3*mtt^2*mWW^12*s^3 + 688*ep^4*mtt^2*mWW^12*s^3 + 688*ep^5*mtt^2*mWW^12*s^3 + 256*ep^6*mtt^2*mWW^12*s^3 + 330*ep*mtt^9*mWW^4*s^4 + 3490*ep^2*mtt^9*mWW^4*s^4 + 13930*ep^3*mtt^9*mWW^4*s^4 + 26510*ep^4*mtt^9*mWW^4*s^4 + 24140*ep^5*mtt^9*mWW^4*s^4 + 8400*ep^6*mtt^9*mWW^4*s^4 - 1304*ep*mtt^8*mWW^5*s^4 - 14480*ep^2*mtt^8*mWW^5*s^4 - 59480*ep^3*mtt^8*mWW^5*s^4 - 115280*ep^4*mtt^8*mWW^5*s^4 - 106256*ep^5*mtt^8*mWW^5*s^4 - 37280*ep^6*mtt^8*mWW^5*s^4 + 1768*ep*mtt^7*mWW^6*s^4 + 21096*ep^2*mtt^7*mWW^6*s^4 + 89872*ep^3*mtt^7*mWW^6*s^4 + 177768*ep^4*mtt^7*mWW^6*s^4 + 165832*ep^5*mtt^7*mWW^6*s^4 + 58608*ep^6*mtt^7*mWW^6*s^4 - 488*ep*mtt^6*mWW^7*s^4 - 7592*ep^2*mtt^6*mWW^7*s^4 - 35568*ep^3*mtt^6*mWW^7*s^4 - 73224*ep^4*mtt^6*mWW^7*s^4 - 69448*ep^5*mtt^6*mWW^7*s^4 - 24688*ep^6*mtt^6*mWW^7*s^4 - 1220*ep*mtt^5*mWW^8*s^4 - 13428*ep^2*mtt^5*mWW^8*s^4 - 55580*ep^3*mtt^5*mWW^8*s^4 - 109212*ep^4*mtt^5*mWW^8*s^4 - 102176*ep^5*mtt^5*mWW^8*s^4 - 36336*ep^6*mtt^5*mWW^8*s^4 + 1560*ep*mtt^4*mWW^9*s^4 + 19080*ep^2*mtt^4*mWW^9*s^4 + 82320*ep^3*mtt^4*mWW^9*s^4 + 164040*ep^4*mtt^4*mWW^9*s^4 + 153720*ep^5*mtt^4*mWW^9*s^4 + 54480*ep^6*mtt^4*mWW^9*s^4 - 856*ep*mtt^3*mWW^10*s^4 - 10840*ep^2*mtt^3*mWW^10*s^4 - 46880*ep^3*mtt^3*mWW^10*s^4 - 92600*ep^4*mtt^3*mWW^10*s^4 - 85704*ep^5*mtt^3*mWW^10*s^4 - 30000*ep^6*mtt^3*mWW^10*s^4 + 232*ep*mtt^2*mWW^11*s^4 + 2984*ep^2*mtt^2*mWW^11*s^4 + 12688*ep^3*mtt^2*mWW^11*s^4 + 24392*ep^4*mtt^2*mWW^11*s^4 + 21928*ep^5*mtt^2*mWW^11*s^4 + 7472*ep^6*mtt^2*mWW^11*s^4 - 22*ep*mtt*mWW^12*s^4 - 318*ep^2*mtt*mWW^12*s^4 - 1342*ep^3*mtt*mWW^12*s^4 - 2466*ep^4*mtt*mWW^12*s^4 - 2092*ep^5*mtt*mWW^12*s^4 - 672*ep^6*mtt*mWW^12*s^4 + 8*ep^2*mWW^13*s^4 + 40*ep^3*mWW^13*s^4 + 72*ep^4*mWW^13*s^4 + 56*ep^5*mWW^13*s^4 + 16*ep^6*mWW^13*s^4 - 750*ep*mtt^8*mWW^4*s^5 - 7850*ep^2*mtt^8*mWW^4*s^5 - 30950*ep^3*mtt^8*mWW^4*s^5 - 58150*ep^4*mtt^8*mWW^4*s^5 - 52300*ep^5*mtt^8*mWW^4*s^5 - 18000*ep^6*mtt^8*mWW^4*s^5 + 2536*ep*mtt^7*mWW^5*s^5 + 28280*ep^2*mtt^7*mWW^5*s^5 + 115440*ep^3*mtt^7*mWW^5*s^5 + 221320*ep^4*mtt^7*mWW^5*s^5 + 201464*ep^5*mtt^7*mWW^5*s^5 + 69840*ep^6*mtt^7*mWW^5*s^5 - 2840*ep*mtt^6*mWW^6*s^5 - 34560*ep^2*mtt^6*mWW^6*s^5 - 146512*ep^3*mtt^6*mWW^6*s^5 - 285632*ep^4*mtt^6*mWW^6*s^5 - 261672*ep^5*mtt^6*mWW^6*s^5 - 90832*ep^6*mtt^6*mWW^6*s^5 + 232*ep*mtt^5*mWW^7*s^5 + 5560*ep^2*mtt^5*mWW^7*s^5 + 27056*ep^3*mtt^5*mWW^7*s^5 + 53480*ep^4*mtt^5*mWW^7*s^5 + 47256*ep^5*mtt^5*mWW^7*s^5 + 15504*ep^6*mtt^5*mWW^7*s^5 + 2428*ep*mtt^4*mWW^8*s^5 + 27996*ep^2*mtt^4*mWW^8*s^5 + 117396*ep^3*mtt^4*mWW^8*s^5 + 230180*ep^4*mtt^4*mWW^8*s^5 + 213440*ep^5*mtt^4*mWW^8*s^5 + 75088*ep^6*mtt^4*mWW^8*s^5 - 2568*ep*mtt^3*mWW^9*s^5 - 31192*ep^2*mtt^3*mWW^9*s^5 - 131504*ep^3*mtt^3*mWW^9*s^5 - 254568*ep^4*mtt^3*mWW^9*s^5 - 231448*ep^5*mtt^3*mWW^9*s^5 - 79760*ep^6*mtt^3*mWW^9*s^5 + 1160*ep*mtt^2*mWW^10*s^5 + 14320*ep^2*mtt^2*mWW^10*s^5 + 59616*ep^3*mtt^2*mWW^10*s^5 + 112784*ep^4*mtt^2*mWW^10*s^5 + 99880*ep^5*mtt^2*mWW^10*s^5 + 33552*ep^6*mtt^2*mWW^10*s^5 - 200*ep*mtt*mWW^11*s^5 - 2648*ep^2*mtt*mWW^11*s^5 - 10992*ep^3*mtt*mWW^11*s^5 - 20232*ep^4*mtt*mWW^11*s^5 - 17272*ep^5*mtt*mWW^11*s^5 - 5584*ep^6*mtt*mWW^11*s^5 + 2*ep*mWW^12*s^5 + 94*ep^2*mWW^12*s^5 + 450*ep^3*mWW^12*s^5 + 818*ep^4*mWW^12*s^5 + 652*ep^5*mWW^12*s^5 + 192*ep^6*mWW^12*s^5 + 900*ep*mtt^7*mWW^4*s^6 + 9300*ep^2*mtt^7*mWW^4*s^6 + 36100*ep^3*mtt^7*mWW^4*s^6 + 66700*ep^4*mtt^7*mWW^4*s^6 + 59000*ep^5*mtt^7*mWW^4*s^6 + 20000*ep^6*mtt^7*mWW^4*s^6 - 2544*ep*mtt^6*mWW^5*s^6 - 28480*ep^2*mtt^6*mWW^5*s^6 - 115280*ep^3*mtt^6*mWW^5*s^6 - 217920*ep^4*mtt^6*mWW^5*s^6 - 195136*ep^5*mtt^6*mWW^5*s^6 - 66560*ep^6*mtt^6*mWW^5*s^6 + 2212*ep*mtt^5*mWW^6*s^6 + 27524*ep^2*mtt^5*mWW^6*s^6 + 115924*ep^3*mtt^5*mWW^6*s^6 + 221948*ep^4*mtt^5*mWW^6*s^6 + 198664*ep^5*mtt^5*mWW^6*s^6 + 67328*ep^6*mtt^5*mWW^6*s^6 + 560*ep*mtt^4*mWW^7*s^6 + 4480*ep^2*mtt^4*mWW^7*s^6 + 16512*ep^3*mtt^4*mWW^7*s^6 + 32864*ep^4*mtt^4*mWW^7*s^6 + 32848*ep^5*mtt^4*mWW^7*s^6 + 12576*ep^6*mtt^4*mWW^7*s^6 - 2580*ep*mtt^3*mWW^8*s^6 - 30084*ep^2*mtt^3*mWW^8*s^6 - 124340*ep^3*mtt^3*mWW^8*s^6 - 237788*ep^4*mtt^3*mWW^8*s^6 - 214264*ep^5*mtt^3*mWW^8*s^6 - 73312*ep^6*mtt^3*mWW^8*s^6 + 1968*ep*mtt^2*mWW^9*s^6 + 23616*ep^2*mtt^2*mWW^9*s^6 + 97008*ep^3*mtt^2*mWW^9*s^6 + 181824*ep^4*mtt^2*mWW^9*s^6 + 159648*ep^5*mtt^2*mWW^9*s^6 + 53184*ep^6*mtt^2*mWW^9*s^6 - 532*ep*mtt*mWW^10*s^6 - 6740*ep^2*mtt*mWW^10*s^6 - 27684*ep^3*mtt*mWW^10*s^6 - 50860*ep^4*mtt*mWW^10*s^6 - 43400*ep^5*mtt*mWW^10*s^6 - 14016*ep^6*mtt*mWW^10*s^6 + 16*ep*mWW^11*s^6 + 384*ep^2*mWW^11*s^6 + 1760*ep^3*mWW^11*s^6 + 3232*ep^4*mWW^11*s^6 + 2640*ep^5*mWW^11*s^6 + 800*ep^6*mWW^11*s^6 - 600*ep*mtt^6*mWW^4*s^7 - 6100*ep^2*mtt^6*mWW^4*s^7 - 23200*ep^3*mtt^6*mWW^4*s^7 - 41900*ep^4*mtt^6*mWW^4*s^7 - 36200*ep^5*mtt^6*mWW^4*s^7 - 12000*ep^6*mtt^6*mWW^4*s^7 + 1376*ep*mtt^5*mWW^5*s^7 + 15440*ep^2*mtt^5*mWW^5*s^7 + 61760*ep^3*mtt^5*mWW^5*s^7 + 114560*ep^4*mtt^5*mWW^5*s^7 + 100304*ep^5*mtt^5*mWW^5*s^7 + 33440*ep^6*mtt^5*mWW^5*s^7 - 796*ep*mtt^4*mWW^6*s^7 - 10332*ep^2*mtt^4*mWW^6*s^7 - 43420*ep^3*mtt^4*mWW^6*s^7 - 81492*ep^4*mtt^4*mWW^6*s^7 - 70840*ep^5*mtt^4*mWW^6*s^7 - 23232*ep^6*mtt^4*mWW^6*s^7 - 784*ep*mtt^3*mWW^7*s^7 - 8192*ep^2*mtt^3*mWW^7*s^7 - 32320*ep^3*mtt^3*mWW^7*s^7 - 60752*ep^4*mtt^3*mWW^7*s^7 - 54592*ep^5*mtt^3*mWW^7*s^7 - 18752*ep^6*mtt^3*mWW^7*s^7 + 1360*ep*mtt^2*mWW^8*s^7 + 15764*ep^2*mtt^2*mWW^8*s^7 + 63640*ep^3*mtt^2*mWW^8*s^7 + 117884*ep^4*mtt^2*mWW^8*s^7 + 102472*ep^5*mtt^2*mWW^8*s^7 + 33824*ep^6*mtt^2*mWW^8*s^7 - 592*ep*mtt*mWW^9*s^7 - 7248*ep^2*mtt*mWW^9*s^7 - 29440*ep^3*mtt*mWW^9*s^7 - 53808*ep^4*mtt*mWW^9*s^7 - 45712*ep^5*mtt*mWW^9*s^7 - 14688*ep^6*mtt*mWW^9*s^7 + 36*ep*mWW^10*s^7 + 668*ep^2*mWW^10*s^7 + 2980*ep^3*mWW^10*s^7 + 5508*ep^4*mWW^10*s^7 + 4568*ep^5*mWW^10*s^7 + 1408*ep^6*mWW^10*s^7 + 210*ep*mtt^5*mWW^4*s^8 + 2090*ep^2*mtt^5*mWW^4*s^8 + 7730*ep^3*mtt^5*mWW^4*s^8 + 13510*ep^4*mtt^5*mWW^4*s^8 + 11260*ep^5*mtt^5*mWW^4*s^8 + 3600*ep^6*mtt^5*mWW^4*s^8 - 376*ep*mtt^4*mWW^5*s^8 - 4208*ep^2*mtt^4*mWW^5*s^8 - 16536*ep^3*mtt^4*mWW^5*s^8 - 29872*ep^4*mtt^4*mWW^5*s^8 - 25328*ep^5*mtt^4*mWW^5*s^8 - 8160*ep^6*mtt^4*mWW^5*s^8 + 68*ep*mtt^3*mWW^6*s^8 + 1188*ep^2*mtt^3*mWW^6*s^8 + 5356*ep^3*mtt^3*mWW^6*s^8 + 10124*ep^4*mtt^3*mWW^6*s^8 + 8592*ep^5*mtt^3*mWW^6*s^8 + 2704*ep^6*mtt^3*mWW^6*s^8 + 344*ep*mtt^2*mWW^7*s^8 + 3688*ep^2*mtt^2*mWW^7*s^8 + 14256*ep^3*mtt^2*mWW^7*s^8 + 25640*ep^4*mtt^2*mWW^7*s^8 + 21784*ep^5*mtt^2*mWW^7*s^8 + 7056*ep^6*mtt^2*mWW^7*s^8 - 278*ep*mtt*mWW^8*s^8 - 3278*ep^2*mtt*mWW^8*s^8 - 13086*ep^3*mtt*mWW^8*s^8 - 23634*ep^4*mtt*mWW^8*s^8 - 19852*ep^5*mtt*mWW^8*s^8 - 6304*ep^6*mtt*mWW^8*s^8 + 32*ep*mWW^9*s^8 + 520*ep^2*mWW^9*s^8 + 2280*ep^3*mWW^9*s^8 + 4232*ep^4*mWW^9*s^8 + 3544*ep^5*mWW^9*s^8 + 1104*ep^6*mWW^9*s^8 - 30*ep*mtt^4*mWW^4*s^9 - 290*ep^2*mtt^4*mWW^4*s^9 - 1030*ep^3*mtt^4*mWW^4*s^9 - 1710*ep^4*mtt^4*mWW^4*s^9 - 1340*ep^5*mtt^4*mWW^4*s^9 - 400*ep^6*mtt^4*mWW^4*s^9 + 40*ep*mtt^3*mWW^5*s^9 + 440*ep^2*mtt^3*mWW^5*s^9 + 1680*ep^3*mtt^3*mWW^5*s^9 + 2920*ep^4*mtt^3*mWW^5*s^9 + 2360*ep^5*mtt^3*mWW^5*s^9 + 720*ep^6*mtt^3*mWW^5*s^9 + 20*ep*mtt^2*mWW^6*s^9 + 140*ep^2*mtt^2*mWW^6*s^9 + 380*ep^3*mtt^2*mWW^6*s^9 + 500*ep^4*mtt^2*mWW^6*s^9 + 320*ep^5*mtt^2*mWW^6*s^9 + 80*ep^6*mtt^2*mWW^6*s^9 - 40*ep*mtt*mWW^7*s^9 - 440*ep^2*mtt*mWW^7*s^9 - 1680*ep^3*mtt*mWW^7*s^9 - 2920*ep^4*mtt*mWW^7*s^9 - 2360*ep^5*mtt*mWW^7*s^9 - 720*ep^6*mtt*mWW^7*s^9 + 10*ep*mWW^8*s^9 + 150*ep^2*mWW^8*s^9 + 650*ep^3*mWW^8*s^9 + 1210*ep^4*mWW^8*s^9 + 1020*ep^5*mWW^8*s^9 + 320*ep^6*mWW^8*s^9 + 6*mtt^11*mWW^4*s*t - 18*ep*mtt^11*mWW^4*s*t - 666*ep^2*mtt^11*mWW^4*s*t - 3498*ep^3*mtt^11*mWW^4*s*t - 7896*ep^4*mtt^11*mWW^4*s*t - 8328*ep^5*mtt^11*mWW^4*s*t - 3360*ep^6*mtt^11*mWW^4*s*t + 54*mtt^10*mWW^5*s*t + 1302*ep*mtt^10*mWW^5*s*t + 10446*ep^2*mtt^10*mWW^5*s*t + 39294*ep^3*mtt^10*mWW^5*s*t + 76296*ep^4*mtt^10*mWW^5*s*t + 74136*ep^5*mtt^10*mWW^5*s*t + 28512*ep^6*mtt^10*mWW^5*s*t - 426*mtt^9*mWW^6*s*t - 7122*ep*mtt^9*mWW^6*s*t - 47058*ep^2*mtt^9*mWW^6*s*t - 157890*ep^3*mtt^9*mWW^6*s*t - 285432*ep^4*mtt^9*mWW^6*s*t - 264936*ep^5*mtt^9*mWW^6*s*t - 98976*ep^6*mtt^9*mWW^6*s*t + 1086*mtt^8*mWW^7*s*t + 16398*ep*mtt^8*mWW^7*s*t + 100278*ep^2*mtt^8*mWW^7*s*t + 318054*ep^3*mtt^8*mWW^7*s*t + 552552*ep^4*mtt^8*mWW^7*s*t + 499128*ep^5*mtt^8*mWW^7*s*t + 183264*ep^6*mtt^8*mWW^7*s*t - 1350*mtt^7*mWW^8*s*t - 19470*ep*mtt^7*mWW^8*s*t - 114510*ep^2*mtt^7*mWW^8*s*t - 352350*ep^3*mtt^7*mWW^8*s*t - 598920*ep^4*mtt^7*mWW^8*s*t - 533400*ep^5*mtt^7*mWW^8*s*t - 194400*ep^6*mtt^7*mWW^8*s*t + 834*mtt^6*mWW^9*s*t + 11778*ep*mtt^6*mWW^9*s*t + 68106*ep^2*mtt^6*mWW^9*s*t + 207258*ep^3*mtt^6*mWW^9*s*t + 350616*ep^4*mtt^6*mWW^9*s*t + 312648*ep^5*mtt^6*mWW^9*s*t + 114720*ep^6*mtt^6*mWW^9*s*t - 174*mtt^5*mWW^10*s*t - 2502*ep*mtt^5*mWW^10*s*t - 14886*ep^2*mtt^5*mWW^10*s*t - 47094*ep^3*mtt^5*mWW^10*s*t - 83496*ep^4*mtt^5*mWW^10*s*t - 78456*ep^5*mtt^5*mWW^10*s*t - 30432*ep^6*mtt^5*mWW^10*s*t - 54*mtt^4*mWW^11*s*t - 678*ep*mtt^4*mWW^11*s*t - 3342*ep^2*mtt^4*mWW^11*s*t - 8190*ep^3*mtt^4*mWW^11*s*t - 10248*ep^4*mtt^4*mWW^11*s*t - 5784*ep^5*mtt^4*mWW^11*s*t - 864*ep^6*mtt^4*mWW^11*s*t + 24*mtt^3*mWW^12*s*t + 312*ep*mtt^3*mWW^12*s*t + 1632*ep^2*mtt^3*mWW^12*s*t + 4416*ep^3*mtt^3*mWW^12*s*t + 6528*ep^4*mtt^3*mWW^12*s*t + 4992*ep^5*mtt^3*mWW^12*s*t + 1536*ep^6*mtt^3*mWW^12*s*t - 168*ep*mtt^11*mWW^3*s^2*t - 1804*ep^2*mtt^11*mWW^3*s^2*t - 7328*ep^3*mtt^11*mWW^3*s^2*t - 14196*ep^4*mtt^11*mWW^3*s^2*t - 13144*ep^5*mtt^11*mWW^3*s^2*t - 4640*ep^6*mtt^11*mWW^3*s^2*t - 46*mtt^10*mWW^4*s^2*t + 760*ep*mtt^10*mWW^4*s^2*t + 12024*ep^2*mtt^10*mWW^4*s^2*t + 55716*ep^3*mtt^10*mWW^4*s^2*t + 117542*ep^4*mtt^10*mWW^4*s^2*t + 116948*ep^5*mtt^10*mWW^4*s^2*t + 44336*ep^6*mtt^10*mWW^4*s^2*t - 104*mtt^9*mWW^5*s^2*t - 5548*ep*mtt^9*mWW^5*s^2*t - 55028*ep^2*mtt^9*mWW^5*s^2*t - 227808*ep^3*mtt^9*mWW^5*s^2*t - 463816*ep^4*mtt^9*mWW^5*s^2*t - 459440*ep^5*mtt^9*mWW^5*s^2*t - 176512*ep^6*mtt^9*mWW^5*s^2*t + 1278*mtt^8*mWW^6*s^2*t + 23100*ep*mtt^8*mWW^6*s^2*t + 162472*ep^2*mtt^8*mWW^6*s^2*t + 571928*ep^3*mtt^8*mWW^6*s^2*t + 1070610*ep^4*mtt^8*mWW^6*s^2*t + 1016812*ep^5*mtt^8*mWW^6*s^2*t + 384464*ep^6*mtt^8*mWW^6*s^2*t - 3188*mtt^7*mWW^7*s^2*t - 46748*ep*mtt^7*mWW^7*s^2*t - 279772*ep^2*mtt^7*mWW^7*s^2*t - 875424*ep^3*mtt^7*mWW^7*s^2*t - 1510340*ep^4*mtt^7*mWW^7*s^2*t - 1361368*ep^5*mtt^7*mWW^7*s^2*t - 500320*ep^6*mtt^7*mWW^7*s^2*t + 3630*mtt^6*mWW^8*s^2*t + 49384*ep*mtt^6*mWW^8*s^2*t + 273352*ep^2*mtt^6*mWW^8*s^2*t + 794604*ep^3*mtt^6*mWW^8*s^2*t + 1286778*ep^4*mtt^6*mWW^8*s^2*t + 1104812*ep^5*mtt^6*mWW^8*s^2*t + 393680*ep^6*mtt^6*mWW^8*s^2*t - 1984*mtt^5*mWW^9*s^2*t - 26320*ep*mtt^5*mWW^9*s^2*t - 140924*ep^2*mtt^5*mWW^9*s^2*t - 393916*ep^3*mtt^5*mWW^9*s^2*t - 612152*ep^4*mtt^5*mWW^9*s^2*t - 506368*ep^5*mtt^5*mWW^9*s^2*t - 175936*ep^6*mtt^5*mWW^9*s^2*t + 354*mtt^4*mWW^10*s^2*t + 4908*ep*mtt^4*mWW^10*s^2*t + 27128*ep^2*mtt^4*mWW^10*s^2*t + 77088*ep^3*mtt^4*mWW^10*s^2*t + 119966*ep^4*mtt^4*mWW^10*s^2*t + 98580*ep^5*mtt^4*mWW^10*s^2*t + 34352*ep^6*mtt^4*mWW^10*s^2*t + 92*mtt^3*mWW^11*s^2*t + 1020*ep*mtt^3*mWW^11*s^2*t + 4408*ep^2*mtt^3*mWW^11*s^2*t + 9672*ep^3*mtt^3*mWW^11*s^2*t + 11680*ep^4*mtt^3*mWW^11*s^2*t + 7488*ep^5*mtt^3*mWW^11*s^2*t + 1856*ep^6*mtt^3*mWW^11*s^2*t - 32*mtt^2*mWW^12*s^2*t - 392*ep*mtt^2*mWW^12*s^2*t - 1888*ep^2*mtt^2*mWW^12*s^2*t - 4616*ep^3*mtt^2*mWW^12*s^2*t - 6160*ep^4*mtt^2*mWW^12*s^2*t - 4352*ep^5*mtt^2*mWW^12*s^2*t - 1280*ep^6*mtt^2*mWW^12*s^2*t + 4*ep*mtt*mWW^13*s^2*t + 32*ep^2*mtt*mWW^13*s^2*t + 84*ep^3*mtt*mWW^13*s^2*t + 88*ep^4*mtt*mWW^13*s^2*t + 32*ep^5*mtt*mWW^13*s^2*t + 888*ep*mtt^10*mWW^3*s^3*t + 8584*ep^2*mtt^10*mWW^3*s^3*t + 32288*ep^3*mtt^10*mWW^3*s^3*t + 58656*ep^4*mtt^10*mWW^3*s^3*t + 50944*ep^5*mtt^10*mWW^3*s^3*t + 16640*ep^6*mtt^10*mWW^3*s^3*t + 146*mtt^9*mWW^4*s^3*t - 2548*ep*mtt^9*mWW^4*s^3*t - 34660*ep^2*mtt^9*mWW^4*s^3*t - 149128*ep^3*mtt^9*mWW^4*s^3*t - 298050*ep^4*mtt^9*mWW^4*s^3*t - 281600*ep^5*mtt^9*mWW^4*s^3*t - 100304*ep^6*mtt^9*mWW^4*s^3*t - 184*mtt^8*mWW^5*s^3*t + 5842*ep*mtt^8*mWW^5*s^3*t + 72522*ep^2*mtt^8*mWW^5*s^3*t + 317150*ep^3*mtt^8*mWW^5*s^3*t + 659726*ep^4*mtt^8*mWW^5*s^3*t + 655976*ep^5*mtt^8*mWW^5*s^3*t + 248368*ep^6*mtt^8*mWW^5*s^3*t - 1028*mtt^7*mWW^6*s^3*t - 19154*ep*mtt^7*mWW^6*s^3*t - 131686*ep^2*mtt^7*mWW^6*s^3*t - 461734*ep^3*mtt^7*mWW^6*s^3*t - 877670*ep^4*mtt^7*mWW^6*s^3*t - 853264*ep^5*mtt^7*mWW^6*s^3*t - 329312*ep^6*mtt^7*mWW^6*s^3*t + 2982*mtt^6*mWW^7*s^3*t + 37952*ep*mtt^6*mWW^7*s^3*t + 197296*ep^2*mtt^6*mWW^7*s^3*t + 546636*ep^3*mtt^6*mWW^7*s^3*t + 864302*ep^4*mtt^6*mWW^7*s^3*t + 745864*ep^5*mtt^6*mWW^7*s^3*t + 273984*ep^6*mtt^6*mWW^7*s^3*t - 3070*mtt^5*mWW^8*s^3*t - 37596*ep*mtt^5*mWW^8*s^3*t - 190168*ep^2*mtt^5*mWW^8*s^3*t - 500696*ep^3*mtt^5*mWW^8*s^3*t - 728598*ep^4*mtt^5*mWW^8*s^3*t - 568432*ep^5*mtt^5*mWW^8*s^3*t - 192064*ep^6*mtt^5*mWW^8*s^3*t + 1284*mtt^4*mWW^9*s^3*t + 17562*ep*mtt^4*mWW^9*s^3*t + 102942*ep^2*mtt^4*mWW^9*s^3*t + 309278*ep^3*mtt^4*mWW^9*s^3*t + 496982*ep^4*mtt^4*mWW^9*s^3*t + 410536*ep^5*mtt^4*mWW^9*s^3*t + 140704*ep^6*mtt^4*mWW^9*s^3*t - 56*mtt^3*mWW^10*s^3*t - 2618*ep*mtt^3*mWW^10*s^3*t - 26870*ep^2*mtt^3*mWW^10*s^3*t - 110390*ep^3*mtt^3*mWW^10*s^3*t - 216714*ep^4*mtt^3*mWW^10*s^3*t - 204400*ep^5*mtt^3*mWW^10*s^3*t - 75808*ep^6*mtt^3*mWW^10*s^3*t - 82*mtt^2*mWW^11*s^3*t - 412*ep*mtt^2*mWW^11*s^3*t + 1468*ep^2*mtt^2*mWW^11*s^3*t + 14784*ep^3*mtt^2*mWW^11*s^3*t + 38722*ep^4*mtt^2*mWW^11*s^3*t + 42680*ep^5*mtt^2*mWW^11*s^3*t + 17472*ep^6*mtt^2*mWW^11*s^3*t + 8*mtt*mWW^12*s^3*t + 92*ep*mtt*mWW^12*s^3*t + 696*ep^2*mtt*mWW^12*s^3*t + 2364*ep^3*mtt*mWW^12*s^3*t + 3720*ep^4*mtt*mWW^12*s^3*t + 2672*ep^5*mtt*mWW^12*s^3*t + 656*ep^6*mtt*mWW^12*s^3*t - 8*ep*mWW^13*s^3*t - 124*ep^2*mWW^13*s^3*t - 552*ep^3*mWW^13*s^3*t - 1076*ep^4*mWW^13*s^3*t - 976*ep^5*mWW^13*s^3*t - 336*ep^6*mWW^13*s^3*t - 1950*ep*mtt^9*mWW^3*s^4*t - 16150*ep^2*mtt^9*mWW^3*s^4*t - 52550*ep^3*mtt^9*mWW^3*s^4*t - 82050*ep^4*mtt^9*mWW^3*s^4*t - 58900*ep^5*mtt^9*mWW^3*s^4*t - 14000*ep^6*mtt^9*mWW^3*s^4*t - 246*mtt^8*mWW^4*s^4*t + 2814*ep*mtt^8*mWW^4*s^4*t + 29174*ep^2*mtt^8*mWW^4*s^4*t + 95486*ep^3*mtt^8*mWW^4*s^4*t + 141800*ep^4*mtt^8*mWW^4*s^4*t + 87084*ep^5*mtt^8*mWW^4*s^4*t + 9664*ep^6*mtt^8*mWW^4*s^4*t + 702*mtt^7*mWW^5*s^4*t + 4948*ep*mtt^7*mWW^5*s^4*t + 31632*ep^2*mtt^7*mWW^5*s^4*t + 123584*ep^3*mtt^7*mWW^5*s^4*t + 249170*ep^4*mtt^7*mWW^5*s^4*t + 254300*ep^5*mtt^7*mWW^5*s^4*t + 108960*ep^6*mtt^7*mWW^5*s^4*t - 438*mtt^6*mWW^6*s^4*t - 11294*ep*mtt^6*mWW^6*s^4*t - 107222*ep^2*mtt^6*mWW^6*s^4*t - 423198*ep^3*mtt^6*mWW^6*s^4*t - 798468*ep^4*mtt^6*mWW^6*s^4*t - 720340*ep^5*mtt^6*mWW^6*s^4*t - 252256*ep^6*mtt^6*mWW^6*s^4*t - 376*mtt^5*mWW^7*s^4*t + 4670*ep*mtt^5*mWW^7*s^4*t + 66510*ep^2*mtt^5*mWW^7*s^4*t + 280418*ep^3*mtt^5*mWW^7*s^4*t + 537182*ep^4*mtt^5*mWW^7*s^4*t + 471804*ep^5*mtt^5*mWW^7*s^4*t + 148800*ep^6*mtt^5*mWW^7*s^4*t + 414*mtt^4*mWW^8*s^4*t + 3506*ep*mtt^4*mWW^8*s^4*t + 35046*ep^2*mtt^4*mWW^8*s^4*t + 159754*ep^3*mtt^4*mWW^8*s^4*t + 338484*ep^4*mtt^4*mWW^8*s^4*t + 348644*ep^5*mtt^4*mWW^8*s^4*t + 147392*ep^6*mtt^4*mWW^8*s^4*t + 30*mtt^3*mWW^9*s^4*t - 4276*ep*mtt^3*mWW^9*s^4*t - 66188*ep^2*mtt^3*mWW^9*s^4*t - 313824*ep^3*mtt^3*mWW^9*s^4*t - 664538*ep^4*mtt^3*mWW^9*s^4*t - 660556*ep^5*mtt^3*mWW^9*s^4*t - 255328*ep^6*mtt^3*mWW^9*s^4*t - 98*mtt^2*mWW^10*s^4*t + 2002*ep*mtt^2*mWW^10*s^4*t + 31774*ep^2*mtt^2*mWW^10*s^4*t + 149666*ep^3*mtt^2*mWW^10*s^4*t + 318740*ep^4*mtt^2*mWW^10*s^4*t + 318612*ep^5*mtt^2*mWW^10*s^4*t + 122720*ep^6*mtt^2*mWW^10*s^4*t + 12*mtt*mWW^11*s^4*t - 384*ep*mtt*mWW^11*s^4*t - 3852*ep^2*mtt*mWW^11*s^4*t - 15804*ep^3*mtt*mWW^11*s^4*t - 33044*ep^4*mtt*mWW^11*s^4*t - 33784*ep^5*mtt*mWW^11*s^4*t - 13520*ep^6*mtt*mWW^11*s^4*t - 36*ep*mWW^12*s^4*t - 724*ep^2*mWW^12*s^4*t - 3532*ep^3*mWW^12*s^4*t - 7276*ep^4*mWW^12*s^4*t - 6864*ep^5*mWW^12*s^4*t - 2432*ep^6*mWW^12*s^4*t + 2310*ep*mtt^8*mWW^3*s^5*t + 15130*ep^2*mtt^8*mWW^3*s^5*t + 34910*ep^3*mtt^8*mWW^3*s^5*t + 27270*ep^4*mtt^8*mWW^3*s^5*t - 9620*ep^5*mtt^8*mWW^3*s^5*t - 17200*ep^6*mtt^8*mWW^3*s^5*t + 230*mtt^7*mWW^4*s^5*t - 410*ep*mtt^7*mWW^4*s^5*t + 12306*ep^2*mtt^7*mWW^4*s^5*t + 116102*ep^3*mtt^7*mWW^4*s^5*t + 336716*ep^4*mtt^7*mWW^4*s^5*t + 418592*ep^5*mtt^7*mWW^4*s^5*t + 194800*ep^6*mtt^7*mWW^4*s^5*t - 770*mtt^6*mWW^5*s^5*t - 14166*ep*mtt^6*mWW^5*s^5*t - 138230*ep^2*mtt^6*mWW^5*s^5*t - 590558*ep^3*mtt^6*mWW^5*s^5*t - 1220508*ep^4*mtt^6*mWW^5*s^5*t - 1222304*ep^5*mtt^6*mWW^5*s^5*t - 481200*ep^6*mtt^6*mWW^5*s^5*t + 1078*mtt^5*mWW^6*s^5*t + 25774*ep*mtt^5*mWW^6*s^5*t + 209118*ep^2*mtt^5*mWW^6*s^5*t + 764362*ep^3*mtt^5*mWW^6*s^5*t + 1396536*ep^4*mtt^5*mWW^6*s^5*t + 1246060*ep^5*mtt^5*mWW^6*s^5*t + 433472*ep^6*mtt^5*mWW^6*s^5*t - 920*mtt^4*mWW^7*s^5*t - 19224*ep*mtt^4*mWW^7*s^5*t - 109328*ep^2*mtt^4*mWW^7*s^5*t - 277044*ep^3*mtt^4*mWW^7*s^5*t - 333144*ep^4*mtt^4*mWW^7*s^5*t - 151724*ep^5*mtt^4*mWW^7*s^5*t + 5024*ep^6*mtt^4*mWW^7*s^5*t + 542*mtt^3*mWW^8*s^5*t + 4418*ep*mtt^3*mWW^8*s^5*t - 25794*ep^2*mtt^3*mWW^8*s^5*t - 242358*ep^3*mtt^3*mWW^8*s^5*t - 642576*ep^4*mtt^3*mWW^8*s^5*t - 730864*ep^5*mtt^3*mWW^8*s^5*t - 313072*ep^6*mtt^3*mWW^8*s^5*t - 166*mtt^2*mWW^9*s^5*t + 2902*ep*mtt^2*mWW^9*s^5*t + 54114*ep^2*mtt^2*mWW^9*s^5*t + 267086*ep^3*mtt^2*mWW^9*s^5*t + 582448*ep^4*mtt^2*mWW^9*s^5*t + 592512*ep^5*mtt^2*mWW^9*s^5*t + 231984*ep^6*mtt^2*mWW^9*s^5*t + 6*mtt*mWW^10*s^5*t - 1646*ep*mtt*mWW^10*s^5*t - 16926*ep^2*mtt*mWW^10*s^5*t - 69378*ep^3*mtt*mWW^10*s^5*t - 139396*ep^4*mtt*mWW^10*s^5*t - 135196*ep^5*mtt*mWW^10*s^5*t - 51008*ep^6*mtt*mWW^10*s^5*t + 42*ep*mWW^11*s^5*t - 390*ep^2*mWW^11*s^5*t - 3122*ep^3*mWW^11*s^5*t - 7346*ep^4*mWW^11*s^5*t - 7456*ep^5*mWW^11*s^5*t - 2800*ep^6*mWW^11*s^5*t - 1620*ep*mtt^7*mWW^3*s^6*t - 7560*ep^2*mtt^7*mWW^3*s^6*t - 3420*ep^3*mtt^7*mWW^3*s^6*t + 35160*ep^4*mtt^7*mWW^3*s^6*t + 68640*ep^5*mtt^7*mWW^3*s^6*t + 38400*ep^6*mtt^7*mWW^3*s^6*t - 106*mtt^6*mWW^4*s^6*t - 1132*ep*mtt^6*mWW^4*s^6*t - 31308*ep^2*mtt^6*mWW^4*s^6*t - 190880*ep^3*mtt^6*mWW^4*s^6*t - 475658*ep^4*mtt^6*mWW^4*s^6*t - 540020*ep^5*mtt^6*mWW^4*s^6*t - 233360*ep^6*mtt^6*mWW^4*s^6*t + 356*mtt^5*mWW^5*s^6*t + 10208*ep*mtt^5*mWW^5*s^6*t + 105576*ep^2*mtt^5*mWW^5*s^6*t + 450484*ep^3*mtt^5*mWW^5*s^6*t + 924352*ep^4*mtt^5*mWW^5*s^6*t + 916288*ep^5*mtt^5*mWW^5*s^6*t + 355168*ep^6*mtt^5*mWW^5*s^6*t - 546*mtt^4*mWW^6*s^6*t - 13828*ep*mtt^4*mWW^6*s^6*t - 99860*ep^2*mtt^4*mWW^6*s^6*t - 321572*ep^3*mtt^4*mWW^6*s^6*t - 514858*ep^4*mtt^4*mWW^6*s^6*t - 393584*ep^5*mtt^4*mWW^6*s^6*t - 111680*ep^6*mtt^4*mWW^6*s^6*t + 450*mtt^3*mWW^7*s^6*t + 7454*ep*mtt^3*mWW^7*s^6*t + 21158*ep^2*mtt^3*mWW^7*s^6*t - 33086*ep^3*mtt^3*mWW^7*s^6*t - 229760*ep^4*mtt^3*mWW^7*s^6*t - 351936*ep^5*mtt^3*mWW^7*s^6*t - 178656*ep^6*mtt^3*mWW^7*s^6*t - 156*mtt^2*mWW^8*s^6*t + 528*ep*mtt^2*mWW^8*s^6*t + 30340*ep^2*mtt^2*mWW^8*s^6*t + 177472*ep^3*mtt^2*mWW^8*s^6*t + 423096*ep^4*mtt^2*mWW^8*s^6*t + 460216*ep^5*mtt^2*mWW^8*s^6*t + 191008*ep^6*mtt^2*mWW^8*s^6*t + 2*mtt*mWW^9*s^6*t - 1838*ep*mtt*mWW^9*s^6*t - 19810*ep^2*mtt*mWW^9*s^6*t - 83086*ep^3*mtt*mWW^9*s^6*t - 168500*ep^4*mtt*mWW^9*s^6*t - 164152*ep^5*mtt*mWW^9*s^6*t - 62112*ep^6*mtt*mWW^9*s^6*t + 228*ep*mWW^10*s^6*t + 1464*ep^2*mWW^10*s^6*t + 4088*ep^3*mWW^10*s^6*t + 6168*ep^4*mWW^10*s^6*t + 4548*ep^5*mWW^10*s^6*t + 1232*ep^6*mWW^10*s^6*t + 708*ep*mtt^6*mWW^3*s^7*t + 2524*ep^2*mtt^6*mWW^3*s^7*t - 4132*ep^3*mtt^6*mWW^3*s^7*t - 30324*ep^4*mtt^6*mWW^3*s^7*t - 47336*ep^5*mtt^6*mWW^3*s^7*t - 24160*ep^6*mtt^6*mWW^3*s^7*t + 6*mtt^5*mWW^4*s^7*t + 480*ep*mtt^5*mWW^4*s^7*t + 14392*ep^2*mtt^5*mWW^4*s^7*t + 85996*ep^3*mtt^5*mWW^4*s^7*t + 212134*ep^4*mtt^5*mWW^4*s^7*t + 238944*ep^5*mtt^5*mWW^4*s^7*t + 102224*ep^6*mtt^5*mWW^4*s^7*t - 36*mtt^4*mWW^5*s^7*t - 2686*ep*mtt^4*mWW^5*s^7*t - 28398*ep^2*mtt^4*mWW^5*s^7*t - 117458*ep^3*mtt^4*mWW^5*s^7*t - 233750*ep^4*mtt^4*mWW^5*s^7*t - 225248*ep^5*mtt^4*mWW^5*s^7*t - 85008*ep^6*mtt^4*mWW^5*s^7*t + 60*mtt^3*mWW^6*s^7*t + 2510*ep*mtt^3*mWW^6*s^7*t + 14310*ep^2*mtt^3*mWW^6*s^7*t + 25718*ep^3*mtt^3*mWW^6*s^7*t - 2130*ep^4*mtt^3*mWW^6*s^7*t - 48604*ep^5*mtt^3*mWW^6*s^7*t - 35088*ep^6*mtt^3*mWW^6*s^7*t - 20*mtt^2*mWW^7*s^7*t - 342*ep*mtt^2*mWW^7*s^7*t + 4762*ep^2*mtt^2*mWW^7*s^7*t + 44234*ep^3*mtt^2*mWW^7*s^7*t + 128818*ep^4*mtt^2*mWW^7*s^7*t + 160188*ep^5*mtt^2*mWW^7*s^7*t + 73520*ep^6*mtt^2*mWW^7*s^7*t - 10*mtt*mWW^8*s^7*t - 798*ep*mtt*mWW^8*s^7*t - 8286*ep^2*mtt*mWW^8*s^7*t - 35762*ep^3*mtt*mWW^8*s^7*t - 75868*ep^4*mtt*mWW^8*s^7*t - 77780*ep^5*mtt*mWW^8*s^7*t - 31040*ep^6*mtt*mWW^8*s^7*t + 224*ep*mWW^9*s^7*t + 1752*ep^2*mWW^9*s^7*t + 5820*ep^3*mWW^9*s^7*t + 9952*ep^4*mWW^9*s^7*t + 8284*ep^5*mWW^9*s^7*t + 2624*ep^6*mWW^9*s^7*t - 198*ep*mtt^5*mWW^3*s^8*t - 1014*ep^2*mtt^5*mWW^3*s^8*t - 798*ep^3*mtt^5*mWW^3*s^8*t + 3774*ep^4*mtt^5*mWW^3*s^8*t + 8076*ep^5*mtt^5*mWW^3*s^8*t + 4560*ep^6*mtt^5*mWW^3*s^8*t + 14*mtt^4*mWW^4*s^8*t + 118*ep*mtt^4*mWW^4*s^8*t - 834*ep^2*mtt^4*mWW^4*s^8*t - 8450*ep^3*mtt^4*mWW^4*s^8*t - 24484*ep^4*mtt^4*mWW^4*s^8*t - 30028*ep^5*mtt^4*mWW^4*s^8*t - 13536*ep^6*mtt^4*mWW^4*s^8*t - 26*mtt^3*mWW^5*s^8*t + 40*ep*mtt^3*mWW^5*s^8*t + 1324*ep^2*mtt^3*mWW^5*s^8*t + 5180*ep^3*mtt^3*mWW^5*s^8*t + 8614*ep^4*mtt^3*mWW^5*s^8*t + 6484*ep^5*mtt^3*mWW^5*s^8*t + 1792*ep^6*mtt^3*mWW^5*s^8*t + 26*mtt^2*mWW^6*s^8*t + 38*ep*mtt^2*mWW^6*s^8*t - 126*ep^2*mtt^2*mWW^6*s^8*t + 1850*ep^3*mtt^2*mWW^6*s^8*t + 10236*ep^4*mtt^2*mWW^6*s^8*t + 16808*ep^5*mtt^2*mWW^6*s^8*t + 9040*ep^6*mtt^2*mWW^6*s^8*t - 14*mtt*mWW^7*s^8*t - 158*ep*mtt*mWW^7*s^8*t - 834*ep^2*mtt*mWW^7*s^8*t - 3434*ep^3*mtt*mWW^7*s^8*t - 8912*ep^4*mtt*mWW^7*s^8*t - 11352*ep^5*mtt*mWW^7*s^8*t - 5424*ep^6*mtt*mWW^7*s^8*t + 64*ep*mWW^8*s^8*t + 428*ep^2*mWW^8*s^8*t + 1236*ep^3*mWW^8*s^8*t + 1940*ep^4*mWW^8*s^8*t + 1564*ep^5*mWW^8*s^8*t + 496*ep^6*mWW^8*s^8*t + 30*ep*mtt^4*mWW^3*s^9*t + 290*ep^2*mtt^4*mWW^3*s^9*t + 1030*ep^3*mtt^4*mWW^3*s^9*t + 1710*ep^4*mtt^4*mWW^3*s^9*t + 1340*ep^5*mtt^4*mWW^3*s^9*t + 400*ep^6*mtt^4*mWW^3*s^9*t - 4*mtt^3*mWW^4*s^9*t - 64*ep*mtt^3*mWW^4*s^9*t - 428*ep^2*mtt^3*mWW^4*s^9*t - 1344*ep^3*mtt^3*mWW^4*s^9*t - 2104*ep^4*mtt^3*mWW^4*s^9*t - 1592*ep^5*mtt^3*mWW^4*s^9*t - 464*ep^6*mtt^3*mWW^4*s^9*t + 8*mtt^2*mWW^5*s^9*t + 60*ep*mtt^2*mWW^5*s^9*t + 156*ep^2*mtt^2*mWW^5*s^9*t + 132*ep^3*mtt^2*mWW^5*s^9*t - 84*ep^4*mtt^2*mWW^5*s^9*t - 192*ep^5*mtt^2*mWW^5*s^9*t - 80*ep^6*mtt^2*mWW^5*s^9*t - 4*mtt*mWW^6*s^9*t - 24*ep*mtt*mWW^6*s^9*t + 52*ep^2*mtt*mWW^6*s^9*t + 536*ep^3*mtt*mWW^6*s^9*t + 1176*ep^4*mtt*mWW^6*s^9*t + 1048*ep^5*mtt*mWW^6*s^9*t + 336*ep^6*mtt*mWW^6*s^9*t - 2*ep*mWW^7*s^9*t - 70*ep^2*mWW^7*s^9*t - 354*ep^3*mWW^7*s^9*t - 698*ep^4*mWW^7*s^9*t - 604*ep^5*mWW^7*s^9*t - 192*ep^6*mWW^7*s^9*t + 6*mtt^12*mWW^3*t^2 - 18*ep*mtt^12*mWW^3*t^2 - 666*ep^2*mtt^12*mWW^3*t^2 - 3498*ep^3*mtt^12*mWW^3*t^2 - 7896*ep^4*mtt^12*mWW^3*t^2 - 8328*ep^5*mtt^12*mWW^3*t^2 - 3360*ep^6*mtt^12*mWW^3*t^2 + 54*mtt^11*mWW^4*t^2 + 1302*ep*mtt^11*mWW^4*t^2 + 10446*ep^2*mtt^11*mWW^4*t^2 + 39294*ep^3*mtt^11*mWW^4*t^2 + 76296*ep^4*mtt^11*mWW^4*t^2 + 74136*ep^5*mtt^11*mWW^4*t^2 + 28512*ep^6*mtt^11*mWW^4*t^2 - 426*mtt^10*mWW^5*t^2 - 7122*ep*mtt^10*mWW^5*t^2 - 47058*ep^2*mtt^10*mWW^5*t^2 - 157890*ep^3*mtt^10*mWW^5*t^2 - 285432*ep^4*mtt^10*mWW^5*t^2 - 264936*ep^5*mtt^10*mWW^5*t^2 - 98976*ep^6*mtt^10*mWW^5*t^2 + 1086*mtt^9*mWW^6*t^2 + 16398*ep*mtt^9*mWW^6*t^2 + 100278*ep^2*mtt^9*mWW^6*t^2 + 318054*ep^3*mtt^9*mWW^6*t^2 + 552552*ep^4*mtt^9*mWW^6*t^2 + 499128*ep^5*mtt^9*mWW^6*t^2 + 183264*ep^6*mtt^9*mWW^6*t^2 - 1350*mtt^8*mWW^7*t^2 - 19470*ep*mtt^8*mWW^7*t^2 - 114510*ep^2*mtt^8*mWW^7*t^2 - 352350*ep^3*mtt^8*mWW^7*t^2 - 598920*ep^4*mtt^8*mWW^7*t^2 - 533400*ep^5*mtt^8*mWW^7*t^2 - 194400*ep^6*mtt^8*mWW^7*t^2 + 834*mtt^7*mWW^8*t^2 + 11778*ep*mtt^7*mWW^8*t^2 + 68106*ep^2*mtt^7*mWW^8*t^2 + 207258*ep^3*mtt^7*mWW^8*t^2 + 350616*ep^4*mtt^7*mWW^8*t^2 + 312648*ep^5*mtt^7*mWW^8*t^2 + 114720*ep^6*mtt^7*mWW^8*t^2 - 174*mtt^6*mWW^9*t^2 - 2502*ep*mtt^6*mWW^9*t^2 - 14886*ep^2*mtt^6*mWW^9*t^2 - 47094*ep^3*mtt^6*mWW^9*t^2 - 83496*ep^4*mtt^6*mWW^9*t^2 - 78456*ep^5*mtt^6*mWW^9*t^2 - 30432*ep^6*mtt^6*mWW^9*t^2 - 54*mtt^5*mWW^10*t^2 - 678*ep*mtt^5*mWW^10*t^2 - 3342*ep^2*mtt^5*mWW^10*t^2 - 8190*ep^3*mtt^5*mWW^10*t^2 - 10248*ep^4*mtt^5*mWW^10*t^2 - 5784*ep^5*mtt^5*mWW^10*t^2 - 864*ep^6*mtt^5*mWW^10*t^2 + 24*mtt^4*mWW^11*t^2 + 312*ep*mtt^4*mWW^11*t^2 + 1632*ep^2*mtt^4*mWW^11*t^2 + 4416*ep^3*mtt^4*mWW^11*t^2 + 6528*ep^4*mtt^4*mWW^11*t^2 + 4992*ep^5*mtt^4*mWW^11*t^2 + 1536*ep^6*mtt^4*mWW^11*t^2 - 90*ep*mtt^12*mWW^2*s*t^2 - 972*ep^2*mtt^12*mWW^2*s*t^2 - 3974*ep^3*mtt^12*mWW^2*s*t^2 - 7748*ep^4*mtt^12*mWW^2*s*t^2 - 7216*ep^5*mtt^12*mWW^2*s*t^2 - 2560*ep^6*mtt^12*mWW^2*s*t^2 - 52*mtt^11*mWW^3*s*t^2 + 404*ep*mtt^11*mWW^3*s*t^2 + 8590*ep^2*mtt^11*mWW^3*s*t^2 + 42376*ep^3*mtt^11*mWW^3*s*t^2 + 92622*ep^4*mtt^11*mWW^3*s*t^2 + 94788*ep^5*mtt^11*mWW^3*s*t^2 + 36912*ep^6*mtt^11*mWW^3*s*t^2 - 170*mtt^10*mWW^4*s*t^2 - 5704*ep*mtt^10*mWW^4*s*t^2 - 51640*ep^2*mtt^10*mWW^4*s*t^2 - 207336*ep^3*mtt^10*mWW^4*s*t^2 - 418338*ep^4*mtt^10*mWW^4*s*t^2 - 414956*ep^5*mtt^10*mWW^4*s*t^2 - 160656*ep^6*mtt^10*mWW^4*s*t^2 + 1254*mtt^9*mWW^5*s*t^2 + 19960*ep*mtt^9*mWW^5*s*t^2 + 129112*ep^2*mtt^9*mWW^5*s*t^2 + 432828*ep^3*mtt^9*mWW^5*s*t^2 + 790194*ep^4*mtt^9*mWW^5*s*t^2 + 743324*ep^5*mtt^9*mWW^5*s*t^2 + 281168*ep^6*mtt^9*mWW^5*s*t^2 - 1370*mtt^8*mWW^6*s*t^2 - 15012*ep*mtt^8*mWW^6*s*t^2 - 65248*ep^2*mtt^8*mWW^6*s*t^2 - 150220*ep^3*mtt^8*mWW^6*s*t^2 - 203810*ep^4*mtt^8*mWW^6*s*t^2 - 162428*ep^5*mtt^8*mWW^6*s*t^2 - 60112*ep^6*mtt^8*mWW^6*s*t^2 - 2250*mtt^7*mWW^7*s*t^2 - 40060*ep*mtt^7*mWW^7*s*t^2 - 273524*ep^2*mtt^7*mWW^7*s*t^2 - 927488*ep^3*mtt^7*mWW^7*s*t^2 - 1665906*ep^4*mtt^7*mWW^7*s*t^2 - 1514892*ep^5*mtt^7*mWW^7*s*t^2 - 547600*ep^6*mtt^7*mWW^7*s*t^2 + 6362*mtt^6*mWW^8*s*t^2 + 94156*ep*mtt^6*mWW^8*s*t^2 + 564000*ep^2*mtt^6*mWW^8*s*t^2 + 1750444*ep^3*mtt^6*mWW^8*s*t^2 + 2970258*ep^4*mtt^6*mWW^8*s*t^2 + 2613532*ep^5*mtt^6*mWW^8*s*t^2 + 931408*ep^6*mtt^6*mWW^8*s*t^2 - 5550*mtt^5*mWW^9*s*t^2 - 78096*ep*mtt^5*mWW^9*s*t^2 - 447800*ep^2*mtt^5*mWW^9*s*t^2 - 1343364*ep^3*mtt^5*mWW^9*s*t^2 - 2226122*ep^4*mtt^5*mWW^9*s*t^2 - 1931724*ep^5*mtt^5*mWW^9*s*t^2 - 684944*ep^6*mtt^5*mWW^9*s*t^2 + 1826*mtt^4*mWW^10*s*t^2 + 25190*ep*mtt^4*mWW^10*s*t^2 + 142428*ep^2*mtt^4*mWW^10*s*t^2 + 424922*ep^3*mtt^4*mWW^10*s*t^2 + 706686*ep^4*mtt^4*mWW^10*s*t^2 + 620636*ep^5*mtt^4*mWW^10*s*t^2 + 224272*ep^6*mtt^4*mWW^10*s*t^2 + 70*mtt^3*mWW^11*s*t^2 + 832*ep*mtt^3*mWW^11*s*t^2 + 3398*ep^2*mtt^3*mWW^11*s*t^2 + 4480*ep^3*mtt^3*mWW^11*s*t^2 - 4420*ep^4*mtt^3*mWW^11*s*t^2 - 15752*ep^5*mtt^3*mWW^11*s*t^2 - 10208*ep^6*mtt^3*mWW^11*s*t^2 - 120*mtt^2*mWW^12*s*t^2 - 1580*ep*mtt^2*mWW^12*s*t^2 - 8344*ep^2*mtt^2*mWW^12*s*t^2 - 22668*ep^3*mtt^2*mWW^12*s*t^2 - 33416*ep^4*mtt^2*mWW^12*s*t^2 - 25312*ep^5*mtt^2*mWW^12*s*t^2 - 7680*ep^6*mtt^2*mWW^12*s*t^2 - 1116*ep*mtt^11*mWW^2*s^2*t^2 - 12522*ep^2*mtt^11*mWW^2*s^2*t^2 - 51376*ep^3*mtt^11*mWW^2*s^2*t^2 - 99870*ep^4*mtt^11*mWW^2*s^2*t^2 - 93836*ep^5*mtt^11*mWW^2*s^2*t^2 - 34560*ep^6*mtt^11*mWW^2*s^2*t^2 + 192*mtt^10*mWW^3*s^2*t^2 + 9702*ep*mtt^10*mWW^3*s^2*t^2 + 92160*ep^2*mtt^10*mWW^3*s^2*t^2 + 352090*ep^3*mtt^10*mWW^3*s^2*t^2 + 650296*ep^4*mtt^10*mWW^3*s^2*t^2 + 582624*ep^5*mtt^10*mWW^3*s^2*t^2 + 204240*ep^6*mtt^10*mWW^3*s^2*t^2 + 86*mtt^9*mWW^4*s^2*t^2 - 20122*ep*mtt^9*mWW^4*s^2*t^2 - 227074*ep^2*mtt^9*mWW^4*s^2*t^2 - 921558*ep^3*mtt^9*mWW^4*s^2*t^2 - 1754068*ep^4*mtt^9*mWW^4*s^2*t^2 - 1593512*ep^5*mtt^9*mWW^4*s^2*t^2 - 558768*ep^6*mtt^9*mWW^4*s^2*t^2 - 1448*mtt^8*mWW^5*s^2*t^2 + 15924*ep*mtt^8*mWW^5*s^2*t^2 + 290032*ep^2*mtt^8*mWW^5*s^2*t^2 + 1350828*ep^3*mtt^8*mWW^5*s^2*t^2 + 2793856*ep^4*mtt^8*mWW^5*s^2*t^2 + 2700936*ep^5*mtt^8*mWW^5*s^2*t^2 + 994032*ep^6*mtt^8*mWW^5*s^2*t^2 - 992*mtt^7*mWW^6*s^2*t^2 - 41914*ep*mtt^7*mWW^6*s^2*t^2 - 405786*ep^2*mtt^7*mWW^6*s^2*t^2 - 1686326*ep^3*mtt^7*mWW^6*s^2*t^2 - 3457706*ep^4*mtt^7*mWW^6*s^2*t^2 - 3435532*ep^5*mtt^7*mWW^6*s^2*t^2 - 1316544*ep^6*mtt^7*mWW^6*s^2*t^2 + 10310*mtt^6*mWW^7*s^2*t^2 + 138276*ep*mtt^6*mWW^7*s^2*t^2 + 765896*ep^2*mtt^6*mWW^7*s^2*t^2 + 2295884*ep^3*mtt^6*mWW^7*s^2*t^2 + 3915462*ep^4*mtt^6*mWW^7*s^2*t^2 + 3547324*ep^5*mtt^6*mWW^7*s^2*t^2 + 1312256*ep^6*mtt^6*mWW^7*s^2*t^2 - 16018*mtt^5*mWW^8*s^2*t^2 - 196670*ep*mtt^5*mWW^8*s^2*t^2 - 963722*ep^2*mtt^5*mWW^8*s^2*t^2 - 2475786*ep^3*mtt^5*mWW^8*s^2*t^2 - 3588876*ep^4*mtt^5*mWW^8*s^2*t^2 - 2820136*ep^5*mtt^5*mWW^8*s^2*t^2 - 940752*ep^6*mtt^5*mWW^8*s^2*t^2 + 10548*mtt^4*mWW^9*s^2*t^2 + 130640*ep*mtt^4*mWW^9*s^2*t^2 + 637840*ep^2*mtt^4*mWW^9*s^2*t^2 + 1588568*ep^3*mtt^4*mWW^9*s^2*t^2 + 2157300*ep^4*mtt^4*mWW^9*s^2*t^2 + 1541728*ep^5*mtt^4*mWW^9*s^2*t^2 + 462256*ep^6*mtt^4*mWW^9*s^2*t^2 - 2668*mtt^3*mWW^10*s^2*t^2 - 35986*ep*mtt^3*mWW^10*s^2*t^2 - 190196*ep^2*mtt^3*mWW^10*s^2*t^2 - 501938*ep^3*mtt^3*mWW^10*s^2*t^2 - 701164*ep^4*mtt^3*mWW^10*s^2*t^2 - 497760*ep^5*mtt^3*mWW^10*s^2*t^2 - 143264*ep^6*mtt^3*mWW^10*s^2*t^2 - 114*mtt^2*mWW^11*s^2*t^2 + 182*ep*mtt^2*mWW^11*s^2*t^2 + 9112*ep^2*mtt^2*mWW^11*s^2*t^2 + 41386*ep^3*mtt^2*mWW^11*s^2*t^2 + 76358*ep^4*mtt^2*mWW^11*s^2*t^2 + 63708*ep^5*mtt^2*mWW^11*s^2*t^2 + 20112*ep^6*mtt^2*mWW^11*s^2*t^2 + 104*mtt*mWW^12*s^2*t^2 + 1088*ep*mtt*mWW^12*s^2*t^2 + 4292*ep^2*mtt*mWW^12*s^2*t^2 + 8312*ep^3*mtt*mWW^12*s^2*t^2 + 8500*ep^4*mtt*mWW^12*s^2*t^2 + 4488*ep^5*mtt*mWW^12*s^2*t^2 + 992*ep^6*mtt*mWW^12*s^2*t^2 - 4*ep*mWW^13*s^2*t^2 - 32*ep^2*mWW^13*s^2*t^2 - 84*ep^3*mWW^13*s^2*t^2 - 88*ep^4*mWW^13*s^2*t^2 - 32*ep^5*mWW^13*s^2*t^2 + 8586*ep*mtt^10*mWW^2*s^3*t^2 + 95544*ep^2*mtt^10*mWW^2*s^3*t^2 + 391710*ep^3*mtt^10*mWW^2*s^3*t^2 + 761928*ep^4*mtt^10*mWW^2*s^3*t^2 + 714552*ep^5*mtt^10*mWW^2*s^3*t^2 + 261120*ep^6*mtt^10*mWW^2*s^3*t^2 - 392*mtt^9*mWW^3*s^3*t^2 - 56398*ep*mtt^9*mWW^3*s^3*t^2 - 588804*ep^2*mtt^9*mWW^3*s^3*t^2 - 2354118*ep^3*mtt^9*mWW^3*s^3*t^2 - 4505140*ep^4*mtt^9*mWW^3*s^3*t^2 - 4163220*ep^5*mtt^9*mWW^3*s^3*t^2 - 1496848*ep^6*mtt^9*mWW^3*s^3*t^2 + 272*mtt^8*mWW^4*s^3*t^2 + 119890*ep*mtt^8*mWW^4*s^3*t^2 + 1285150*ep^2*mtt^8*mWW^4*s^3*t^2 + 5201190*ep^3*mtt^8*mWW^4*s^3*t^2 + 10038634*ep^4*mtt^8*mWW^4*s^3*t^2 + 9321392*ep^5*mtt^8*mWW^4*s^3*t^2 + 3351680*ep^6*mtt^8*mWW^4*s^3*t^2 + 1200*mtt^7*mWW^5*s^3*t^2 - 93796*ep*mtt^7*mWW^5*s^3*t^2 - 1109660*ep^2*mtt^7*mWW^5*s^3*t^2 - 4726204*ep^3*mtt^7*mWW^5*s^3*t^2 - 9505732*ep^4*mtt^7*mWW^5*s^3*t^2 - 9128656*ep^5*mtt^7*mWW^5*s^3*t^2 - 3365136*ep^6*mtt^7*mWW^5*s^3*t^2 + 1308*mtt^6*mWW^6*s^3*t^2 + 8674*ep*mtt^6*mWW^6*s^3*t^2 - 2422*ep^2*mtt^6*mWW^6*s^3*t^2 + 53466*ep^3*mtt^6*mWW^6*s^3*t^2 + 497470*ep^4*mtt^6*mWW^6*s^3*t^2 + 898016*ep^5*mtt^6*mWW^6*s^3*t^2 + 468144*ep^6*mtt^6*mWW^6*s^3*t^2 - 9072*mtt^5*mWW^7*s^3*t^2 - 8930*ep*mtt^5*mWW^7*s^3*t^2 + 588402*ep^2*mtt^5*mWW^7*s^3*t^2 + 3199878*ep^3*mtt^5*mWW^7*s^3*t^2 + 6771046*ep^4*mtt^5*mWW^7*s^3*t^2 + 6472900*ep^5*mtt^5*mWW^7*s^3*t^2 + 2337376*ep^6*mtt^5*mWW^7*s^3*t^2 + 11528*mtt^4*mWW^8*s^3*t^2 + 61538*ep*mtt^4*mWW^8*s^3*t^2 - 206874*ep^2*mtt^4*mWW^8*s^3*t^2 - 2071154*ep^3*mtt^4*mWW^8*s^3*t^2 - 5296702*ep^4*mtt^4*mWW^8*s^3*t^2 - 5704904*ep^5*mtt^4*mWW^8*s^3*t^2 - 2250480*ep^6*mtt^4*mWW^8*s^3*t^2 - 5952*mtt^3*mWW^9*s^3*t^2 - 58500*ep*mtt^3*mWW^9*s^3*t^2 - 183208*ep^2*mtt^3*mWW^9*s^3*t^2 - 45060*ep^3*mtt^3*mWW^9*s^3*t^2 + 765392*ep^4*mtt^3*mWW^9*s^3*t^2 + 1312104*ep^5*mtt^3*mWW^9*s^3*t^2 + 644720*ep^6*mtt^3*mWW^9*s^3*t^2 + 1084*mtt^2*mWW^10*s^3*t^2 + 22216*ep*mtt^2*mWW^10*s^3*t^2 + 159302*ep^2*mtt^2*mWW^10*s^3*t^2 + 499596*ep^3*mtt^2*mWW^10*s^3*t^2 + 748426*ep^4*mtt^2*mWW^10*s^3*t^2 + 517752*ep^5*mtt^2*mWW^10*s^3*t^2 + 129744*ep^6*mtt^2*mWW^10*s^3*t^2 + 40*mtt*mWW^11*s^3*t^2 - 3304*ep*mtt*mWW^11*s^3*t^2 - 38746*ep^2*mtt*mWW^11*s^3*t^2 - 155712*ep^3*mtt*mWW^11*s^3*t^2 - 288238*ep^4*mtt*mWW^11*s^3*t^2 - 251880*ep^5*mtt*mWW^11*s^3*t^2 - 84528*ep^6*mtt*mWW^11*s^3*t^2 - 16*mWW^12*s^3*t^2 + 24*ep*mWW^12*s^3*t^2 + 1316*ep^2*mWW^12*s^3*t^2 + 6408*ep^3*mWW^12*s^3*t^2 + 12916*ep^4*mWW^12*s^3*t^2 + 11944*ep^5*mWW^12*s^3*t^2 + 4208*ep^6*mWW^12*s^3*t^2 - 23040*ep*mtt^9*mWW^2*s^4*t^2 - 255870*ep^2*mtt^9*mWW^2*s^4*t^2 - 1048820*ep^3*mtt^9*mWW^2*s^4*t^2 - 2040410*ep^4*mtt^9*mWW^2*s^4*t^2 - 1912660*ep^5*mtt^9*mWW^2*s^4*t^2 - 697600*ep^6*mtt^9*mWW^2*s^4*t^2 + 476*mtt^8*mWW^3*s^4*t^2 + 124156*ep*mtt^8*mWW^3*s^4*t^2 + 1317722*ep^2*mtt^8*mWW^3*s^4*t^2 + 5302116*ep^3*mtt^8*mWW^3*s^4*t^2 + 10195946*ep^4*mtt^8*mWW^3*s^4*t^2 + 9459928*ep^5*mtt^8*mWW^3*s^4*t^2 + 3410576*ep^6*mtt^8*mWW^3*s^4*t^2 - 448*mtt^7*mWW^4*s^4*t^2 - 211288*ep*mtt^7*mWW^4*s^4*t^2 - 2229100*ep^2*mtt^7*mWW^4*s^4*t^2 - 8956636*ep^3*mtt^7*mWW^4*s^4*t^2 - 17235744*ep^4*mtt^7*mWW^4*s^4*t^2 - 15983336*ep^5*mtt^7*mWW^4*s^4*t^2 - 5739488*ep^6*mtt^7*mWW^4*s^4*t^2 - 1064*mtt^6*mWW^5*s^4*t^2 + 80360*ep*mtt^6*mWW^5*s^4*t^2 + 871748*ep^2*mtt^6*mWW^5*s^4*t^2 + 3607156*ep^3*mtt^6*mWW^5*s^4*t^2 + 7208312*ep^4*mtt^6*mWW^5*s^4*t^2 + 6905072*ep^5*mtt^6*mWW^5*s^4*t^2 + 2522880*ep^6*mtt^6*mWW^5*s^4*t^2 + 584*mtt^5*mWW^6*s^4*t^2 + 148270*ep*mtt^5*mWW^6*s^4*t^2 + 1650246*ep^2*mtt^5*mWW^6*s^4*t^2 + 6665854*ep^3*mtt^5*mWW^6*s^4*t^2 + 12625946*ep^4*mtt^5*mWW^6*s^4*t^2 + 11470580*ep^5*mtt^5*mWW^6*s^4*t^2 + 4065456*ep^6*mtt^5*mWW^6*s^4*t^2 + 2072*mtt^4*mWW^7*s^4*t^2 - 181740*ep*mtt^4*mWW^7*s^4*t^2 - 2169580*ep^2*mtt^4*mWW^7*s^4*t^2 - 9142568*ep^3*mtt^4*mWW^7*s^4*t^2 - 18067304*ep^4*mtt^4*mWW^7*s^4*t^2 - 17058128*ep^5*mtt^4*mWW^7*s^4*t^2 - 6221088*ep^6*mtt^4*mWW^7*s^4*t^2 - 2376*mtt^3*mWW^8*s^4*t^2 + 60398*ep*mtt^3*mWW^8*s^4*t^2 + 831906*ep^2*mtt^3*mWW^8*s^4*t^2 + 3792234*ep^3*mtt^3*mWW^8*s^4*t^2 + 8046282*ep^4*mtt^3*mWW^8*s^4*t^2 + 8085116*ep^5*mtt^3*mWW^8*s^4*t^2 + 3100240*ep^6*mtt^3*mWW^8*s^4*t^2 + 896*mtt^2*mWW^9*s^4*t^2 + 14754*ep*mtt^2*mWW^9*s^4*t^2 + 106038*ep^2*mtt^2*mWW^9*s^4*t^2 + 251494*ep^3*mtt^2*mWW^9*s^4*t^2 + 101494*ep^4*mtt^2*mWW^9*s^4*t^2 - 269044*ep^5*mtt^2*mWW^9*s^4*t^2 - 217200*ep^6*mtt^2*mWW^9*s^4*t^2 - 160*mtt*mWW^10*s^4*t^2 - 14124*ep*mtt*mWW^10*s^4*t^2 - 146438*ep^2*mtt*mWW^10*s^4*t^2 - 562720*ep^3*mtt*mWW^10*s^4*t^2 - 1005890*ep^4*mtt*mWW^10*s^4*t^2 - 850212*ep^5*mtt*mWW^10*s^4*t^2 - 276320*ep^6*mtt*mWW^10*s^4*t^2 + 20*mWW^11*s^4*t^2 + 2254*ep*mWW^11*s^4*t^2 + 23328*ep^2*mWW^11*s^4*t^2 + 91890*ep^3*mWW^11*s^4*t^2 + 171368*ep^4*mWW^11*s^4*t^2 + 152684*ep^5*mWW^11*s^4*t^2 + 52544*ep^6*mWW^11*s^4*t^2 + 31770*ep*mtt^8*mWW^2*s^5*t^2 + 352500*ep^2*mtt^8*mWW^2*s^5*t^2 + 1444790*ep^3*mtt^8*mWW^2*s^5*t^2 + 2810940*ep^4*mtt^8*mWW^2*s^5*t^2 + 2634400*ep^5*mtt^8*mWW^2*s^5*t^2 + 960000*ep^6*mtt^8*mWW^2*s^5*t^2 - 336*mtt^7*mWW^3*s^5*t^2 - 139792*ep*mtt^7*mWW^3*s^5*t^2 - 1489414*ep^2*mtt^7*mWW^3*s^5*t^2 - 5996692*ep^3*mtt^7*mWW^3*s^5*t^2 - 11538714*ep^4*mtt^7*mWW^3*s^5*t^2 - 10711972*ep^5*mtt^7*mWW^3*s^5*t^2 - 3862640*ep^6*mtt^7*mWW^3*s^5*t^2 + 270*mtt^6*mWW^4*s^5*t^2 + 173000*ep*mtt^6*mWW^4*s^5*t^2 + 1790120*ep^2*mtt^6*mWW^4*s^5*t^2 + 7110512*ep^3*mtt^6*mWW^4*s^5*t^2 + 13584806*ep^4*mtt^6*mWW^4*s^5*t^2 + 12526284*ep^5*mtt^6*mWW^4*s^5*t^2 + 4471440*ep^6*mtt^6*mWW^4*s^5*t^2 + 622*mtt^5*mWW^5*s^5*t^2 + 19292*ep*mtt^5*mWW^5*s^5*t^2 + 281484*ep^2*mtt^5*mWW^5*s^5*t^2 + 1248904*ep^3*mtt^5*mWW^5*s^5*t^2 + 2447358*ep^4*mtt^5*mWW^5*s^5*t^2 + 2292468*ep^5*mtt^5*mWW^5*s^5*t^2 + 861392*ep^6*mtt^5*mWW^5*s^5*t^2 - 858*mtt^4*mWW^6*s^5*t^2 - 199000*ep*mtt^4*mWW^6*s^5*t^2 - 2169994*ep^2*mtt^4*mWW^6*s^5*t^2 - 8825148*ep^3*mtt^4*mWW^6*s^5*t^2 - 17016708*ep^4*mtt^4*mWW^6*s^5*t^2 - 15784268*ep^5*mtt^4*mWW^6*s^5*t^2 - 5694992*ep^6*mtt^4*mWW^6*s^5*t^2 + 570*mtt^3*mWW^7*s^5*t^2 + 150614*ep*mtt^3*mWW^7*s^5*t^2 + 1584084*ep^2*mtt^3*mWW^7*s^5*t^2 + 6441918*ep^3*mtt^3*mWW^7*s^5*t^2 + 12598834*ep^4*mtt^3*mWW^7*s^5*t^2 + 11877180*ep^5*mtt^3*mWW^7*s^5*t^2 + 4334032*ep^6*mtt^3*mWW^7*s^5*t^2 - 360*mtt^2*mWW^8*s^5*t^2 - 26804*ep*mtt^2*mWW^8*s^5*t^2 - 230068*ep^2*mtt^2*mWW^8*s^5*t^2 - 949392*ep^3*mtt^2*mWW^8*s^5*t^2 - 2051032*ep^4*mtt^2*mWW^8*s^5*t^2 - 2154832*ep^5*mtt^2*mWW^8*s^5*t^2 - 858112*ep^6*mtt^2*mWW^8*s^5*t^2 + 64*mtt*mWW^9*s^5*t^2 - 14086*ep*mtt*mWW^9*s^5*t^2 - 173006*ep^2*mtt*mWW^9*s^5*t^2 - 691238*ep^3*mtt*mWW^9*s^5*t^2 - 1239130*ep^4*mtt*mWW^9*s^5*t^2 - 1038132*ep^5*mtt*mWW^9*s^5*t^2 - 334480*ep^6*mtt*mWW^9*s^5*t^2 + 28*mWW^10*s^5*t^2 + 5006*ep*mWW^10*s^5*t^2 + 54294*ep^2*mWW^10*s^5*t^2 + 216346*ep^3*mWW^10*s^5*t^2 + 403646*ep^4*mWW^10*s^5*t^2 + 358872*ep^5*mWW^10*s^5*t^2 + 123360*ep^6*mWW^10*s^5*t^2 - 24300*ep*mtt^7*mWW^2*s^6*t^2 - 269478*ep^2*mtt^7*mWW^2*s^6*t^2 - 1104456*ep^3*mtt^7*mWW^2*s^6*t^2 - 2148882*ep^4*mtt^7*mWW^2*s^6*t^2 - 2013684*ep^5*mtt^7*mWW^2*s^6*t^2 - 733440*ep^6*mtt^7*mWW^2*s^6*t^2 + 112*mtt^6*mWW^3*s^6*t^2 + 84886*ep*mtt^6*mWW^3*s^6*t^2 + 905820*ep^2*mtt^6*mWW^3*s^6*t^2 + 3645594*ep^3*mtt^6*mWW^3*s^6*t^2 + 7014268*ep^4*mtt^6*mWW^3*s^6*t^2 + 6512592*ep^5*mtt^6*mWW^3*s^6*t^2 + 2348528*ep^6*mtt^6*mWW^3*s^6*t^2 - 66*mtt^5*mWW^4*s^6*t^2 - 64934*ep*mtt^5*mWW^4*s^6*t^2 - 648902*ep^2*mtt^5*mWW^4*s^6*t^2 - 2525914*ep^3*mtt^5*mWW^4*s^6*t^2 - 4766048*ep^4*mtt^5*mWW^4*s^6*t^2 - 4351680*ep^5*mtt^5*mWW^4*s^6*t^2 - 1537232*ep^6*mtt^5*mWW^4*s^6*t^2 - 172*mtt^4*mWW^5*s^6*t^2 - 57648*ep*mtt^4*mWW^5*s^6*t^2 - 673280*ep^2*mtt^4*mWW^5*s^6*t^2 - 2813904*ep^3*mtt^4*mWW^5*s^6*t^2 - 5504484*ep^4*mtt^4*mWW^5*s^6*t^2 - 5170368*ep^5*mtt^4*mWW^5*s^6*t^2 - 1894800*ep^6*mtt^4*mWW^5*s^6*t^2 + 336*mtt^3*mWW^6*s^6*t^2 + 102680*ep*mtt^3*mWW^6*s^6*t^2 + 1098962*ep^2*mtt^3*mWW^6*s^6*t^2 + 4443956*ep^3*mtt^3*mWW^6*s^6*t^2 + 8575982*ep^4*mtt^3*mWW^6*s^6*t^2 + 7977380*ep^5*mtt^3*mWW^6*s^6*t^2 + 2883440*ep^6*mtt^3*mWW^6*s^6*t^2 - 356*mtt^2*mWW^7*s^6*t^2 - 39464*ep*mtt^2*mWW^7*s^6*t^2 - 373730*ep^2*mtt^2*mWW^7*s^6*t^2 - 1467372*ep^3*mtt^2*mWW^7*s^6*t^2 - 2853482*ep^4*mtt^2*mWW^7*s^6*t^2 - 2700724*ep^5*mtt^2*mWW^7*s^6*t^2 - 988848*ep^6*mtt^2*mWW^7*s^6*t^2 + 162*mtt*mWW^8*s^6*t^2 - 5538*ep*mtt*mWW^8*s^6*t^2 - 90546*ep^2*mtt*mWW^8*s^6*t^2 - 385278*ep^3*mtt*mWW^8*s^6*t^2 - 703664*ep^4*mtt*mWW^8*s^6*t^2 - 595032*ep^5*mtt*mWW^8*s^6*t^2 - 194752*ep^6*mtt*mWW^8*s^6*t^2 - 16*mWW^9*s^6*t^2 + 4702*ep*mWW^9*s^6*t^2 + 55378*ep^2*mWW^9*s^6*t^2 + 225038*ep^3*mWW^9*s^6*t^2 + 421638*ep^4*mWW^9*s^6*t^2 + 375308*ep^5*mWW^9*s^6*t^2 + 129392*ep^6*mWW^9*s^6*t^2 + 9846*ep*mtt^6*mWW^2*s^7*t^2 + 109152*ep^2*mtt^6*mWW^2*s^7*t^2 + 447346*ep^3*mtt^6*mWW^2*s^7*t^2 + 870400*ep^4*mtt^6*mWW^2*s^7*t^2 + 815576*ep^5*mtt^6*mWW^2*s^7*t^2 + 296960*ep^6*mtt^6*mWW^2*s^7*t^2 + 8*mtt^5*mWW^3*s^7*t^2 - 25902*ep*mtt^5*mWW^3*s^7*t^2 - 278040*ep^2*mtt^5*mWW^3*s^7*t^2 - 1120510*ep^3*mtt^5*mWW^3*s^7*t^2 - 2158256*ep^4*mtt^5*mWW^3*s^7*t^2 - 2006284*ep^5*mtt^5*mWW^3*s^7*t^2 - 724400*ep^6*mtt^5*mWW^3*s^7*t^2 - 12*mtt^4*mWW^4*s^7*t^2 + 6734*ep*mtt^4*mWW^4*s^7*t^2 + 58154*ep^2*mtt^4*mWW^4*s^7*t^2 + 206722*ep^3*mtt^4*mWW^4*s^7*t^2 + 369474*ep^4*mtt^4*mWW^4*s^7*t^2 + 323440*ep^5*mtt^4*mWW^4*s^7*t^2 + 108800*ep^6*mtt^4*mWW^4*s^7*t^2 + 56*mtt^3*mWW^5*s^7*t^2 + 26736*ep*mtt^3*mWW^5*s^7*t^2 + 296292*ep^2*mtt^3*mWW^5*s^7*t^2 + 1212992*ep^3*mtt^3*mWW^5*s^7*t^2 + 2353012*ep^4*mtt^3*mWW^5*s^7*t^2 + 2198240*ep^5*mtt^3*mWW^5*s^7*t^2 + 799408*ep^6*mtt^3*mWW^5*s^7*t^2 - 120*mtt^2*mWW^6*s^7*t^2 - 21078*ep*mtt^2*mWW^6*s^7*t^2 - 213424*ep^2*mtt^2*mWW^6*s^7*t^2 - 845402*ep^3*mtt^2*mWW^6*s^7*t^2 - 1621160*ep^4*mtt^2*mWW^6*s^7*t^2 - 1506896*ep^5*mtt^2*mWW^6*s^7*t^2 - 544720*ep^6*mtt^2*mWW^6*s^7*t^2 + 80*mtt*mWW^7*s^7*t^2 + 574*ep*mtt*mWW^7*s^7*t^2 - 8940*ep^2*mtt*mWW^7*s^7*t^2 - 53074*ep^3*mtt*mWW^7*s^7*t^2 - 103972*ep^4*mtt*mWW^7*s^7*t^2 - 88756*ep^5*mtt*mWW^7*s^7*t^2 - 29312*ep^6*mtt*mWW^7*s^7*t^2 - 12*mWW^8*s^7*t^2 + 2418*ep*mWW^8*s^7*t^2 + 29414*ep^2*mWW^8*s^7*t^2 + 121014*ep^3*mWW^8*s^7*t^2 + 228678*ep^4*mWW^8*s^7*t^2 + 205544*ep^5*mWW^8*s^7*t^2 + 71760*ep^6*mWW^8*s^7*t^2 - 1656*ep*mtt^5*mWW^2*s^8*t^2 - 18354*ep^2*mtt^5*mWW^2*s^8*t^2 - 75220*ep^3*mtt^5*mWW^2*s^8*t^2 - 146358*ep^4*mtt^5*mWW^2*s^8*t^2 - 137132*ep^5*mtt^5*mWW^2*s^8*t^2 - 49920*ep^6*mtt^5*mWW^2*s^8*t^2 - 18*mtt^4*mWW^3*s^8*t^2 + 2938*ep*mtt^4*mWW^3*s^8*t^2 + 32644*ep^2*mtt^4*mWW^3*s^8*t^2 + 132978*ep^3*mtt^4*mWW^3*s^8*t^2 + 257690*ep^4*mtt^4*mWW^3*s^8*t^2 + 240640*ep^5*mtt^4*mWW^3*s^8*t^2 + 87248*ep^6*mtt^4*mWW^3*s^8*t^2 + 22*mtt^3*mWW^4*s^8*t^2 + 1202*ep*mtt^3*mWW^4*s^8*t^2 + 13142*ep^2*mtt^3*mWW^4*s^8*t^2 + 54238*ep^3*mtt^3*mWW^4*s^8*t^2 + 105404*ep^4*mtt^3*mWW^4*s^8*t^2 + 98360*ep^5*mtt^3*mWW^4*s^8*t^2 + 35712*ep^6*mtt^3*mWW^4*s^8*t^2 - 26*mtt^2*mWW^5*s^8*t^2 - 3770*ep*mtt^2*mWW^5*s^8*t^2 - 39058*ep^2*mtt^2*mWW^5*s^8*t^2 - 155854*ep^3*mtt^2*mWW^5*s^8*t^2 - 298828*ep^4*mtt^2*mWW^5*s^8*t^2 - 277392*ep^5*mtt^2*mWW^5*s^8*t^2 - 100352*ep^6*mtt^2*mWW^5*s^8*t^2 + 26*mtt*mWW^6*s^8*t^2 + 990*ep*mtt*mWW^6*s^8*t^2 + 7468*ep^2*mtt*mWW^6*s^8*t^2 + 26062*ep^3*mtt*mWW^6*s^8*t^2 + 47946*ep^4*mtt*mWW^6*s^8*t^2 + 44436*ep^5*mtt*mWW^6*s^8*t^2 + 16192*ep^6*mtt*mWW^6*s^8*t^2 - 4*mWW^7*s^8*t^2 + 488*ep*mWW^7*s^8*t^2 + 6270*ep^2*mWW^7*s^8*t^2 + 26628*ep^3*mWW^7*s^8*t^2 + 51810*ep^4*mWW^7*s^8*t^2 + 47984*ep^5*mWW^7*s^8*t^2 + 17264*ep^6*mWW^7*s^8*t^2 + 4*mtt^3*mWW^3*s^9*t^2 + 24*ep*mtt^3*mWW^3*s^9*t^2 - 12*ep^2*mtt^3*mWW^3*s^9*t^2 - 336*ep^3*mtt^3*mWW^3*s^9*t^2 - 816*ep^4*mtt^3*mWW^3*s^9*t^2 - 768*ep^5*mtt^3*mWW^3*s^9*t^2 - 256*ep^6*mtt^3*mWW^3*s^9*t^2 - 8*mtt^2*mWW^4*s^9*t^2 - 80*ep*mtt^2*mWW^4*s^9*t^2 - 296*ep^2*mtt^2*mWW^4*s^9*t^2 - 512*ep^3*mtt^2*mWW^4*s^9*t^2 - 416*ep^4*mtt^2*mWW^4*s^9*t^2 - 128*ep^5*mtt^2*mWW^4*s^9*t^2 + 4*mtt*mWW^5*s^9*t^2 + 64*ep*mtt*mWW^5*s^9*t^2 + 388*ep^2*mtt*mWW^5*s^9*t^2 + 1144*ep^3*mtt*mWW^5*s^9*t^2 + 1744*ep^4*mtt*mWW^5*s^9*t^2 + 1312*ep^5*mtt*mWW^5*s^9*t^2 + 384*ep^6*mtt*mWW^5*s^9*t^2 - 8*ep*mWW^6*s^9*t^2 - 80*ep^2*mWW^6*s^9*t^2 - 296*ep^3*mWW^6*s^9*t^2 - 512*ep^4*mWW^6*s^9*t^2 - 416*ep^5*mWW^6*s^9*t^2 - 128*ep^6*mWW^6*s^9*t^2 + 18*ep*mtt^13*mWW*t^3 + 192*ep^2*mtt^13*mWW*t^3 + 774*ep^3*mtt^13*mWW*t^3 + 1488*ep^4*mtt^13*mWW*t^3 + 1368*ep^5*mtt^13*mWW*t^3 + 480*ep^6*mtt^13*mWW*t^3 - 102*ep*mtt^12*mWW^2*t^3 - 1092*ep^2*mtt^12*mWW^2*t^3 - 4422*ep^3*mtt^12*mWW^2*t^3 - 8544*ep^4*mtt^12*mWW^2*t^3 - 7896*ep^5*mtt^12*mWW^2*t^3 - 2784*ep^6*mtt^12*mWW^2*t^3 - 18*mtt^11*mWW^3*t^3 + 732*ep*mtt^11*mWW^3*t^3 + 9444*ep^2*mtt^11*mWW^3*t^3 + 41664*ep^3*mtt^11*mWW^3*t^3 + 86454*ep^4*mtt^11*mWW^3*t^3 + 86052*ep^5*mtt^11*mWW^3*t^3 + 33072*ep^6*mtt^11*mWW^3*t^3 - 504*mtt^10*mWW^4*t^3 - 11388*ep*mtt^10*mWW^4*t^3 - 88368*ep^2*mtt^10*mWW^4*t^3 - 324540*ep^3*mtt^10*mWW^4*t^3 - 617232*ep^4*mtt^10*mWW^4*t^3 - 588048*ep^5*mtt^10*mWW^4*t^3 - 221760*ep^6*mtt^10*mWW^4*t^3 + 3330*mtt^9*mWW^5*t^3 + 55536*ep*mtt^9*mWW^5*t^3 + 364740*ep^2*mtt^9*mWW^5*t^3 + 1212468*ep^3*mtt^9*mWW^5*t^3 + 2165874*ep^4*mtt^9*mWW^5*t^3 + 1982364*ep^5*mtt^9*mWW^5*t^3 + 729168*ep^6*mtt^9*mWW^5*t^3 - 8316*mtt^8*mWW^6*t^3 - 125712*ep*mtt^8*mWW^6*t^3 - 766464*ep^2*mtt^8*mWW^6*t^3 - 2413296*ep^3*mtt^8*mWW^6*t^3 - 4146156*ep^4*mtt^8*mWW^6*t^3 - 3692232*ep^5*mtt^8*mWW^6*t^3 - 1333344*ep^6*mtt^8*mWW^6*t^3 + 10530*mtt^7*mWW^7*t^3 + 151932*ep*mtt^7*mWW^7*t^3 + 890292*ep^2*mtt^7*mWW^7*t^3 + 2716512*ep^3*mtt^7*mWW^7*t^3 + 4558074*ep^4*mtt^7*mWW^7*t^3 + 3991356*ep^5*mtt^7*mWW^7*t^3 + 1425744*ep^6*mtt^7*mWW^7*t^3 - 6912*mtt^6*mWW^8*t^3 - 97332*ep*mtt^6*mWW^8*t^3 - 558624*ep^2*mtt^6*mWW^8*t^3 - 1678164*ep^3*mtt^6*mWW^8*t^3 - 2787384*ep^4*mtt^6*mWW^8*t^3 - 2428512*ep^5*mtt^6*mWW^8*t^3 - 867072*ep^6*mtt^6*mWW^8*t^3 + 1854*mtt^5*mWW^9*t^3 + 25998*ep*mtt^5*mWW^9*t^3 + 149628*ep^2*mtt^5*mWW^9*t^3 + 454470*ep^3*mtt^5*mWW^9*t^3 + 768942*ep^4*mtt^5*mWW^9*t^3 + 686508*ep^5*mtt^5*mWW^9*t^3 + 252240*ep^6*mtt^5*mWW^9*t^3 + 180*mtt^4*mWW^10*t^3 + 2214*ep*mtt^4*mWW^10*t^3 + 10260*ep^2*mtt^4*mWW^10*t^3 + 21702*ep^3*mtt^4*mWW^10*t^3 + 18516*ep^4*mtt^4*mWW^10*t^3 - 624*ep^5*mtt^4*mWW^10*t^3 - 6528*ep^6*mtt^4*mWW^10*t^3 - 144*mtt^3*mWW^11*t^3 - 1896*ep*mtt^3*mWW^11*t^3 - 10008*ep^2*mtt^3*mWW^11*t^3 - 27168*ep^3*mtt^3*mWW^11*t^3 - 40032*ep^4*mtt^3*mWW^11*t^3 - 30336*ep^5*mtt^3*mWW^11*t^3 - 9216*ep^6*mtt^3*mWW^11*t^3 - 1404*ep*mtt^12*mWW*s*t^3 - 14622*ep^2*mtt^12*mWW*s*t^3 - 57460*ep^3*mtt^12*mWW*s*t^3 - 108174*ep^4*mtt^12*mWW*s*t^3 - 98420*ep^5*mtt^12*mWW*s*t^3 - 34800*ep^6*mtt^12*mWW*s*t^3 + 8835*ep*mtt^11*mWW^2*s*t^3 + 92923*ep^2*mtt^11*mWW^2*s*t^3 + 369115*ep^3*mtt^11*mWW^2*s*t^3 + 701665*ep^4*mtt^11*mWW^2*s*t^3 + 643270*ep^5*mtt^11*mWW^2*s*t^3 + 228552*ep^6*mtt^11*mWW^2*s*t^3 + 224*mtt^10*mWW^3*s*t^3 - 22331*ep*mtt^10*mWW^3*s*t^3 - 257225*ep^2*mtt^10*mWW^3*s*t^3 - 1074027*ep^3*mtt^10*mWW^3*s*t^3 - 2125463*ep^4*mtt^10*mWW^3*s*t^3 - 2018802*ep^5*mtt^10*mWW^3*s*t^3 - 740376*ep^6*mtt^10*mWW^3*s*t^3 + 1382*mtt^9*mWW^4*s*t^3 + 58866*ep*mtt^9*mWW^4*s*t^3 + 553372*ep^2*mtt^9*mWW^4*s*t^3 + 2221802*ep^3*mtt^9*mWW^4*s*t^3 + 4417418*ep^4*mtt^9*mWW^4*s*t^3 + 4286600*ep^5*mtt^9*mWW^4*s*t^3 + 1617920*ep^6*mtt^9*mWW^4*s*t^3 - 10180*mtt^8*mWW^5*s*t^3 - 167862*ep*mtt^8*mWW^5*s*t^3 - 1115838*ep^2*mtt^8*mWW^5*s*t^3 - 3808630*ep^3*mtt^8*mWW^5*s*t^3 - 7011842*ep^4*mtt^8*mWW^5*s*t^3 - 6593304*ep^5*mtt^8*mWW^5*s*t^3 - 2474944*ep^6*mtt^8*mWW^5*s*t^3 + 20708*mtt^7*mWW^6*s*t^3 + 275446*ep*mtt^7*mWW^6*s*t^3 + 1510734*ep^2*mtt^7*mWW^6*s*t^3 + 4417034*ep^3*mtt^7*mWW^6*s*t^3 + 7271022*ep^4*mtt^7*mWW^6*s*t^3 + 6364296*ep^5*mtt^7*mWW^6*s*t^3 + 2299840*ep^6*mtt^7*mWW^6*s*t^3 - 15290*mtt^6*mWW^7*s*t^3 - 179454*ep*mtt^6*mWW^7*s*t^3 - 836894*ep^2*mtt^6*mWW^7*s*t^3 - 2024550*ep^3*mtt^6*mWW^7*s*t^3 - 2747960*ep^4*mtt^6*mWW^7*s*t^3 - 2043876*ep^5*mtt^6*mWW^7*s*t^3 - 667536*ep^6*mtt^6*mWW^7*s*t^3 - 3066*mtt^5*mWW^8*s*t^3 - 60662*ep*mtt^5*mWW^8*s*t^3 - 445998*ep^2*mtt^5*mWW^8*s*t^3 - 1597210*ep^3*mtt^5*mWW^8*s*t^3 - 2980004*ep^4*mtt^5*mWW^8*s*t^3 - 2770628*ep^5*mtt^5*mWW^8*s*t^3 - 1007952*ep^6*mtt^5*mWW^8*s*t^3 + 11096*mtt^4*mWW^9*s*t^3 + 154206*ep*mtt^4*mWW^9*s*t^3 + 872520*ep^2*mtt^4*mWW^9*s*t^3 + 2580166*ep^3*mtt^4*mWW^9*s*t^3 + 4206040*ep^4*mtt^4*mWW^9*s*t^3 + 3577660*ep^5*mtt^4*mWW^9*s*t^3 + 1237232*ep^6*mtt^4*mWW^9*s*t^3 - 5592*mtt^3*mWW^10*s*t^3 - 75381*ep*mtt^3*mWW^10*s*t^3 - 412685*ep^2*mtt^3*mWW^10*s*t^3 - 1181377*ep^3*mtt^3*mWW^10*s*t^3 - 1871535*ep^4*mtt^3*mWW^10*s*t^3 - 1557486*ep^5*mtt^3*mWW^10*s*t^3 - 531464*ep^6*mtt^3*mWW^10*s*t^3 + 550*mtt^2*mWW^11*s*t^3 + 7565*ep*mtt^2*mWW^11*s*t^3 + 42395*ep^2*mtt^2*mWW^11*s*t^3 + 124789*ep^3*mtt^2*mWW^11*s*t^3 + 204615*ep^4*mtt^2*mWW^11*s*t^3 + 177574*ep^5*mtt^2*mWW^11*s*t^3 + 63592*ep^6*mtt^2*mWW^11*s*t^3 + 168*mtt*mWW^12*s*t^3 + 2176*ep*mtt*mWW^12*s*t^3 + 11318*ep^2*mtt*mWW^12*s*t^3 + 30348*ep^3*mtt*mWW^12*s*t^3 + 44218*ep^4*mtt*mWW^12*s*t^3 + 33116*ep^5*mtt*mWW^12*s*t^3 + 9936*ep^6*mtt*mWW^12*s*t^3 + 9324*ep*mtt^11*mWW*s^2*t^3 + 96978*ep^2*mtt^11*mWW*s^2*t^3 + 380548*ep^3*mtt^11*mWW*s^2*t^3 + 715554*ep^4*mtt^11*mWW*s^2*t^3 + 650636*ep^5*mtt^11*mWW*s^2*t^3 + 230160*ep^6*mtt^11*mWW*s^2*t^3 - 42060*ep*mtt^10*mWW^2*s^2*t^3 - 436286*ep^2*mtt^10*mWW^2*s^2*t^3 - 1718244*ep^3*mtt^10*mWW^2*s^2*t^3 - 3246198*ep^4*mtt^10*mWW^2*s^2*t^3 - 2960916*ep^5*mtt^10*mWW^2*s^2*t^3 - 1047136*ep^6*mtt^10*mWW^2*s^2*t^3 - 926*mtt^9*mWW^3*s^2*t^3 + 39610*ep*mtt^9*mWW^3*s^2*t^3 + 473240*ep^2*mtt^9*mWW^3*s^2*t^3 + 2005246*ep^3*mtt^9*mWW^3*s^2*t^3 + 4021450*ep^4*mtt^9*mWW^3*s^2*t^3 + 3854284*ep^5*mtt^9*mWW^3*s^2*t^3 + 1415840*ep^6*mtt^9*mWW^3*s^2*t^3 - 262*mtt^8*mWW^4*s^2*t^3 + 44942*ep*mtt^8*mWW^4*s^2*t^3 + 491992*ep^2*mtt^8*mWW^4*s^2*t^3 + 1788458*ep^3*mtt^8*mWW^4*s^2*t^3 + 2898718*ep^4*mtt^8*mWW^4*s^2*t^3 + 2147312*ep^5*mtt^8*mWW^4*s^2*t^3 + 591440*ep^6*mtt^8*mWW^4*s^2*t^3 + 11078*mtt^7*mWW^5*s^2*t^3 - 46240*ep*mtt^7*mWW^5*s^2*t^3 - 1278280*ep^2*mtt^7*mWW^5*s^2*t^3 - 5946384*ep^3*mtt^7*mWW^5*s^2*t^3 - 11765450*ep^4*mtt^7*mWW^5*s^2*t^3 - 10745660*ep^5*mtt^7*mWW^5*s^2*t^3 - 3727520*ep^6*mtt^7*mWW^5*s^2*t^3 - 19454*mtt^6*mWW^6*s^2*t^3 - 72082*ep*mtt^6*mWW^6*s^2*t^3 + 667274*ep^2*mtt^6*mWW^6*s^2*t^3 + 4666982*ep^3*mtt^6*mWW^6*s^2*t^3 + 10932596*ep^4*mtt^6*mWW^6*s^2*t^3 + 11193220*ep^5*mtt^6*mWW^6*s^2*t^3 + 4243008*ep^6*mtt^6*mWW^6*s^2*t^3 + 4090*mtt^5*mWW^7*s^2*t^3 + 27030*ep*mtt^5*mWW^7*s^2*t^3 - 74558*ep^2*mtt^5*mWW^7*s^2*t^3 - 1130342*ep^3*mtt^5*mWW^7*s^2*t^3 - 3507900*ep^4*mtt^5*mWW^7*s^2*t^3 - 4334624*ep^5*mtt^5*mWW^7*s^2*t^3 - 1885392*ep^6*mtt^5*mWW^7*s^2*t^3 + 17718*mtt^4*mWW^8*s^2*t^3 + 159750*ep*mtt^4*mWW^8*s^2*t^3 + 466114*ep^2*mtt^4*mWW^8*s^2*t^3 + 485198*ep^3*mtt^4*mWW^8*s^2*t^3 + 15744*ep^4*mtt^4*mWW^8*s^2*t^3 - 198412*ep^5*mtt^4*mWW^8*s^2*t^3 - 49440*ep^6*mtt^4*mWW^8*s^2*t^3 - 17822*mtt^3*mWW^9*s^2*t^3 - 184644*ep*mtt^3*mWW^9*s^2*t^3 - 687870*ep^2*mtt^3*mWW^9*s^2*t^3 - 1118028*ep^3*mtt^3*mWW^9*s^2*t^3 - 655212*ep^4*mtt^3*mWW^9*s^2*t^3 + 154136*ep^5*mtt^3*mWW^9*s^2*t^3 + 218224*ep^6*mtt^3*mWW^9*s^2*t^3 + 6102*mtt^2*mWW^10*s^2*t^3 + 72946*ep*mtt^2*mWW^10*s^2*t^3 + 333940*ep^2*mtt^2*mWW^10*s^2*t^3 + 740810*ep^3*mtt^2*mWW^10*s^2*t^3 + 822818*ep^4*mtt^2*mWW^10*s^2*t^3 + 412144*ep^5*mtt^2*mWW^10*s^2*t^3 + 60448*ep^6*mtt^2*mWW^10*s^2*t^3 - 452*mtt*mWW^11*s^2*t^3 - 7928*ep*mtt*mWW^11*s^2*t^3 - 50614*ep^2*mtt*mWW^11*s^2*t^3 - 152288*ep^3*mtt*mWW^11*s^2*t^3 - 232810*ep^4*mtt*mWW^11*s^2*t^3 - 174516*ep^5*mtt*mWW^11*s^2*t^3 - 50736*ep^6*mtt*mWW^11*s^2*t^3 - 72*mWW^12*s^2*t^3 - 648*ep*mWW^12*s^2*t^3 - 1930*ep^2*mWW^12*s^2*t^3 - 1956*ep^3*mWW^12*s^2*t^3 + 690*ep^4*mWW^12*s^2*t^3 + 2396*ep^5*mWW^12*s^2*t^3 + 1104*ep^6*mWW^12*s^2*t^3 - 27468*ep*mtt^10*mWW*s^3*t^3 - 285558*ep^2*mtt^10*mWW*s^3*t^3 - 1119972*ep^3*mtt^10*mWW*s^3*t^3 - 2104998*ep^4*mtt^10*mWW*s^3*t^3 - 1913604*ep^5*mtt^10*mWW*s^3*t^3 - 677040*ep^6*mtt^10*mWW*s^3*t^3 + 81267*ep*mtt^9*mWW^2*s^3*t^3 + 824115*ep^2*mtt^9*mWW^2*s^3*t^3 + 3201651*ep^3*mtt^9*mWW^2*s^3*t^3 + 5991217*ep^4*mtt^9*mWW^2*s^3*t^3 + 5420742*ep^5*mtt^9*mWW^2*s^3*t^3 + 1901528*ep^6*mtt^9*mWW^2*s^3*t^3 + 1884*mtt^8*mWW^3*s^3*t^3 + 80425*ep*mtt^8*mWW^3*s^3*t^3 + 808977*ep^2*mtt^8*mWW^3*s^3*t^3 + 3145433*ep^3*mtt^8*mWW^3*s^3*t^3 + 5813071*ep^4*mtt^8*mWW^3*s^3*t^3 + 5207674*ep^5*mtt^8*mWW^3*s^3*t^3 + 1842120*ep^6*mtt^8*mWW^3*s^3*t^3 - 2852*mtt^7*mWW^4*s^3*t^3 - 520146*ep*mtt^7*mWW^4*s^3*t^3 - 5428394*ep^2*mtt^7*mWW^4*s^3*t^3 - 21422214*ep^3*mtt^7*mWW^4*s^3*t^3 - 40284914*ep^4*mtt^7*mWW^4*s^3*t^3 - 36524432*ep^5*mtt^7*mWW^4*s^3*t^3 - 12886736*ep^6*mtt^7*mWW^4*s^3*t^3 - 4254*mtt^6*mWW^5*s^3*t^3 + 616094*ep*mtt^6*mWW^5*s^3*t^3 + 6944370*ep^2*mtt^6*mWW^5*s^3*t^3 + 28401298*ep^3*mtt^6*mWW^5*s^3*t^3 + 54880864*ep^4*mtt^6*mWW^5*s^3*t^3 + 50840116*ep^5*mtt^6*mWW^5*s^3*t^3 + 18215136*ep^6*mtt^6*mWW^5*s^3*t^3 + 8228*mtt^5*mWW^6*s^3*t^3 - 136984*ep*mtt^5*mWW^6*s^3*t^3 - 2105624*ep^2*mtt^5*mWW^6*s^3*t^3 - 9882900*ep^3*mtt^5*mWW^6*s^3*t^3 - 21207836*ep^4*mtt^5*mWW^6*s^3*t^3 - 21365580*ep^5*mtt^5*mWW^6*s^3*t^3 - 8165600*ep^6*mtt^5*mWW^6*s^3*t^3 + 2530*mtt^4*mWW^7*s^3*t^3 - 218656*ep*mtt^4*mWW^7*s^3*t^3 - 2521748*ep^2*mtt^4*mWW^7*s^3*t^3 - 9819736*ep^3*mtt^4*mWW^7*s^3*t^3 - 17546126*ep^4*mtt^4*mWW^7*s^3*t^3 - 14845440*ep^5*mtt^4*mWW^7*s^3*t^3 - 4861232*ep^6*mtt^4*mWW^7*s^3*t^3 - 11332*mtt^3*mWW^8*s^3*t^3 + 141982*ep*mtt^3*mWW^8*s^3*t^3 + 2390666*ep^2*mtt^3*mWW^8*s^3*t^3 + 10690082*ep^3*mtt^3*mWW^8*s^3*t^3 + 21329794*ep^4*mtt^3*mWW^8*s^3*t^3 + 20002736*ep^5*mtt^3*mWW^8*s^3*t^3 + 7205328*ep^6*mtt^3*mWW^8*s^3*t^3 + 7486*mtt^2*mWW^9*s^3*t^3 - 1558*ep*mtt^2*mWW^9*s^3*t^3 - 597388*ep^2*mtt^2*mWW^9*s^3*t^3 - 3296058*ep^3*mtt^2*mWW^9*s^3*t^3 - 7358906*ep^4*mtt^2*mWW^9*s^3*t^3 - 7491824*ep^5*mtt^2*mWW^9*s^3*t^3 - 2880880*ep^6*mtt^2*mWW^9*s^3*t^3 - 1820*mtt*mWW^10*s^3*t^3 - 18951*ep*mtt*mWW^10*s^3*t^3 - 62843*ep^2*mtt*mWW^10*s^3*t^3 - 15579*ep^3*mtt*mWW^10*s^3*t^3 + 285787*ep^4*mtt*mWW^10*s^3*t^3 + 503398*ep^5*mtt*mWW^10*s^3*t^3 + 254728*ep^6*mtt*mWW^10*s^3*t^3 + 130*mWW^11*s^3*t^3 + 3995*ep*mWW^11*s^3*t^3 + 33427*ep^2*mWW^11*s^3*t^3 + 117995*ep^3*mWW^11*s^3*t^3 + 202047*ep^4*mWW^11*s^3*t^3 + 166214*ep^5*mWW^11*s^3*t^3 + 52648*ep^6*mWW^11*s^3*t^3 + 45360*ep*mtt^9*mWW*s^4*t^3 + 471450*ep^2*mtt^9*mWW*s^4*t^3 + 1848560*ep^3*mtt^9*mWW*s^4*t^3 + 3473610*ep^4*mtt^9*mWW*s^4*t^3 + 3157420*ep^5*mtt^9*mWW*s^4*t^3 + 1117200*ep^6*mtt^9*mWW*s^4*t^3 - 77520*ep*mtt^8*mWW^2*s^4*t^3 - 752150*ep^2*mtt^8*mWW^2*s^4*t^3 - 2844080*ep^3*mtt^8*mWW^2*s^4*t^3 - 5223310*ep^4*mtt^8*mWW^2*s^4*t^3 - 4651700*ep^5*mtt^8*mWW^2*s^4*t^3 - 1605040*ep^6*mtt^8*mWW^2*s^4*t^3 - 2110*mtt^7*mWW^3*s^4*t^3 - 303006*ep*mtt^7*mWW^3*s^4*t^3 - 3227458*ep^2*mtt^7*mWW^3*s^4*t^3 - 12918306*ep^3*mtt^7*mWW^3*s^4*t^3 - 24584784*ep^4*mtt^7*mWW^3*s^4*t^3 - 22574472*ep^5*mtt^7*mWW^3*s^4*t^3 - 8082880*ep^6*mtt^7*mWW^3*s^4*t^3 + 3944*mtt^6*mWW^4*s^4*t^3 + 914552*ep*mtt^6*mWW^4*s^4*t^3 + 9572060*ep^2*mtt^6*mWW^4*s^4*t^3 + 37985484*ep^3*mtt^6*mWW^4*s^4*t^3 + 71996836*ep^4*mtt^6*mWW^4*s^4*t^3 + 65831812*ep^5*mtt^6*mWW^4*s^4*t^3 + 23403184*ep^6*mtt^6*mWW^4*s^4*t^3 - 1064*mtt^5*mWW^5*s^4*t^3 - 750252*ep*mtt^5*mWW^5*s^4*t^3 - 7890614*ep^2*mtt^5*mWW^5*s^4*t^3 - 31632804*ep^3*mtt^5*mWW^5*s^4*t^3 - 60754094*ep^4*mtt^5*mWW^5*s^4*t^3 - 56226620*ep^5*mtt^5*mWW^5*s^4*t^3 - 20155280*ep^6*mtt^5*mWW^5*s^4*t^3 - 74*mtt^4*mWW^6*s^4*t^3 - 79456*ep*mtt^4*mWW^6*s^4*t^3 - 958482*ep^2*mtt^4*mWW^6*s^4*t^3 - 3455112*ep^3*mtt^4*mWW^6*s^4*t^3 - 5258992*ep^4*mtt^4*mWW^6*s^4*t^3 - 3521716*ep^5*mtt^4*mWW^6*s^4*t^3 - 857744*ep^6*mtt^4*mWW^6*s^4*t^3 - 2406*mtt^3*mWW^7*s^4*t^3 + 459410*ep*mtt^3*mWW^7*s^4*t^3 + 5185610*ep^2*mtt^3*mWW^7*s^4*t^3 + 20857046*ep^3*mtt^3*mWW^7*s^4*t^3 + 39300268*ep^4*mtt^3*mWW^7*s^4*t^3 + 35443600*ep^5*mtt^3*mWW^7*s^4*t^3 + 12405344*ep^6*mtt^3*mWW^7*s^4*t^3 + 2348*mtt^2*mWW^8*s^4*t^3 - 253588*ep*mtt^2*mWW^8*s^4*t^3 - 2935484*ep^2*mtt^2*mWW^8*s^4*t^3 - 12145688*ep^3*mtt^2*mWW^8*s^4*t^3 - 23629512*ep^4*mtt^2*mWW^8*s^4*t^3 - 21994044*ep^5*mtt^2*mWW^8*s^4*t^3 - 7915920*ep^6*mtt^2*mWW^8*s^4*t^3 - 756*mtt*mWW^9*s^4*t^3 + 42016*ep*mtt*mWW^9*s^4*t^3 + 516924*ep^2*mtt*mWW^9*s^4*t^3 + 2259096*ep^3*mtt*mWW^9*s^4*t^3 + 4646880*ep^4*mtt*mWW^9*s^4*t^3 + 4555384*ep^5*mtt*mWW^9*s^4*t^3 + 1714976*ep^6*mtt*mWW^9*s^4*t^3 + 118*mWW^10*s^4*t^3 + 2484*ep*mWW^10*s^4*t^3 + 18144*ep^2*mWW^10*s^4*t^3 + 45804*ep^3*mWW^10*s^4*t^3 + 33098*ep^4*mWW^10*s^4*t^3 - 19664*ep^5*mWW^10*s^4*t^3 - 23840*ep^6*mWW^10*s^4*t^3 - 45108*ep*mtt^8*mWW*s^5*t^3 - 468762*ep^2*mtt^8*mWW*s^5*t^3 - 1837724*ep^3*mtt^8*mWW*s^5*t^3 - 3452778*ep^4*mtt^8*mWW*s^5*t^3 - 3138268*ep^5*mtt^8*mWW*s^5*t^3 - 1110480*ep^6*mtt^8*mWW*s^5*t^3 + 35097*ep*mtt^7*mWW^2*s^5*t^3 + 302017*ep^2*mtt^7*mWW^2*s^5*t^3 + 1053297*ep^3*mtt^7*mWW^2*s^5*t^3 + 1825219*ep^4*mtt^7*mWW^2*s^5*t^3 + 1545426*ep^5*mtt^7*mWW^2*s^5*t^3 + 504184*ep^6*mtt^7*mWW^2*s^5*t^3 + 1288*mtt^6*mWW^3*s^5*t^3 + 355267*ep*mtt^6*mWW^3*s^5*t^3 + 3814093*ep^2*mtt^6*mWW^3*s^5*t^3 + 15295475*ep^3*mtt^6*mWW^3*s^5*t^3 + 29159827*ep^4*mtt^6*mWW^3*s^5*t^3 + 26799066*ep^5*mtt^6*mWW^3*s^5*t^3 + 9585048*ep^6*mtt^6*mWW^3*s^5*t^3 - 2234*mtt^5*mWW^4*s^5*t^3 - 715914*ep*mtt^5*mWW^4*s^5*t^3 - 7493712*ep^2*mtt^5*mWW^4*s^5*t^3 - 29707182*ep^3*mtt^5*mWW^4*s^5*t^3 - 56284474*ep^4*mtt^5*mWW^4*s^5*t^3 - 51455316*ep^5*mtt^5*mWW^4*s^5*t^3 - 18283248*ep^6*mtt^5*mWW^4*s^5*t^3 + 1530*mtt^4*mWW^5*s^5*t^3 + 326626*ep*mtt^4*mWW^5*s^5*t^3 + 3247476*ep^2*mtt^4*mWW^5*s^5*t^3 + 12746438*ep^3*mtt^4*mWW^5*s^5*t^3 + 24278990*ep^4*mtt^4*mWW^5*s^5*t^3 + 22377460*ep^5*mtt^4*mWW^5*s^5*t^3 + 7987568*ep^6*mtt^4*mWW^5*s^5*t^3 - 1480*mtt^3*mWW^6*s^5*t^3 + 268993*ep*mtt^3*mWW^6*s^5*t^3 + 3109305*ep^2*mtt^3*mWW^6*s^5*t^3 + 12531329*ep^3*mtt^3*mWW^6*s^5*t^3 + 23507987*ep^4*mtt^3*mWW^6*s^5*t^3 + 21101378*ep^5*mtt^3*mWW^6*s^5*t^3 + 7370680*ep^6*mtt^3*mWW^6*s^5*t^3 + 1116*mtt^2*mWW^7*s^5*t^3 - 321047*ep*mtt^2*mWW^7*s^5*t^3 - 3557809*ep^2*mtt^2*mWW^7*s^5*t^3 - 14313111*ep^3*mtt^2*mWW^7*s^5*t^3 - 27147243*ep^4*mtt^2*mWW^7*s^5*t^3 - 24697426*ep^5*mtt^2*mWW^7*s^5*t^3 - 8715512*ep^6*mtt^2*mWW^7*s^5*t^3 - 182*mtt*mWW^8*s^5*t^3 + 104980*ep*mtt*mWW^8*s^5*t^3 + 1138674*ep^2*mtt*mWW^8*s^5*t^3 + 4609488*ep^3*mtt*mWW^8*s^5*t^3 + 8875024*ep^4*mtt*mWW^8*s^5*t^3 + 8208568*ep^5*mtt*mWW^8*s^5*t^3 + 2938464*ep^6*mtt*mWW^8*s^5*t^3 - 38*mWW^9*s^5*t^3 - 8318*ep*mWW^9*s^5*t^3 - 84946*ep^2*mWW^9*s^5*t^3 - 351514*ep^3*mWW^9*s^5*t^3 - 709560*ep^4*mWW^9*s^5*t^3 - 690200*ep^5*mWW^9*s^5*t^3 - 258272*ep^6*mWW^9*s^5*t^3 + 26964*ep*mtt^7*mWW*s^6*t^3 + 280182*ep^2*mtt^7*mWW*s^6*t^3 + 1098300*ep^3*mtt^7*mWW*s^6*t^3 + 2063334*ep^4*mtt^7*mWW*s^6*t^3 + 1875300*ep^5*mtt^7*mWW*s^6*t^3 + 663600*ep^6*mtt^7*mWW*s^6*t^3 - 4620*ep*mtt^6*mWW^2*s^6*t^3 - 10818*ep^2*mtt^6*mWW^2*s^6*t^3 + 34140*ep^3*mtt^6*mWW^2*s^6*t^3 + 149270*ep^4*mtt^6*mWW^2*s^6*t^3 + 192660*ep^5*mtt^6*mWW^2*s^6*t^3 + 87808*ep^6*mtt^6*mWW^2*s^6*t^3 - 354*mtt^5*mWW^3*s^6*t^3 - 197710*ep*mtt^5*mWW^3*s^6*t^3 - 2128608*ep^2*mtt^5*mWW^3*s^6*t^3 - 8521634*ep^3*mtt^5*mWW^3*s^6*t^3 - 16209226*ep^4*mtt^5*mWW^3*s^6*t^3 - 14855980*ep^5*mtt^5*mWW^3*s^6*t^3 - 5294784*ep^6*mtt^5*mWW^3*s^6*t^3 + 578*mtt^4*mWW^4*s^6*t^3 + 273078*ep*mtt^4*mWW^4*s^6*t^3 + 2850016*ep^2*mtt^4*mWW^4*s^6*t^3 + 11251046*ep^3*mtt^4*mWW^4*s^6*t^3 + 21238782*ep^4*mtt^4*mWW^4*s^6*t^3 + 19352556*ep^5*mtt^4*mWW^4*s^6*t^3 + 6854720*ep^6*mtt^4*mWW^4*s^6*t^3 - 480*mtt^3*mWW^5*s^6*t^3 - 15632*ep*mtt^3*mWW^5*s^6*t^3 - 62218*ep^2*mtt^3*mWW^5*s^6*t^3 - 120952*ep^3*mtt^3*mWW^5*s^6*t^3 - 178426*ep^4*mtt^3*mWW^5*s^6*t^3 - 165372*ep^5*mtt^3*mWW^5*s^6*t^3 - 55168*ep^6*mtt^3*mWW^5*s^6*t^3 + 392*mtt^2*mWW^6*s^6*t^3 - 164592*ep*mtt^2*mWW^6*s^6*t^3 - 1823198*ep^2*mtt^2*mWW^6*s^6*t^3 - 7306760*ep^3*mtt^2*mWW^6*s^6*t^3 - 13790878*ep^4*mtt^2*mWW^6*s^6*t^3 - 12496020*ep^5*mtt^2*mWW^6*s^6*t^3 - 4399504*ep^6*mtt^2*mWW^6*s^6*t^3 - 190*mtt*mWW^7*s^6*t^3 + 94442*ep*mtt*mWW^7*s^6*t^3 + 1022940*ep^2*mtt*mWW^7*s^6*t^3 + 4076718*ep^3*mtt*mWW^7*s^6*t^3 + 7693462*ep^4*mtt*mWW^7*s^6*t^3 + 6975188*ep^5*mtt*mWW^7*s^6*t^3 + 2453008*ep^6*mtt*mWW^7*s^6*t^3 + 54*mWW^8*s^6*t^3 - 13658*ep*mWW^8*s^6*t^3 - 147304*ep^2*mWW^8*s^6*t^3 - 590346*ep^3*mWW^8*s^6*t^3 - 1125294*ep^4*mWW^8*s^6*t^3 - 1030396*ep^5*mWW^8*s^6*t^3 - 364976*ep^6*mWW^8*s^6*t^3 - 8964*ep*mtt^6*mWW*s^7*t^3 - 93138*ep^2*mtt^6*mWW*s^7*t^3 - 365068*ep^3*mtt^6*mWW*s^7*t^3 - 685794*ep^4*mtt^6*mWW*s^7*t^3 - 623276*ep^5*mtt^6*mWW*s^7*t^3 - 220560*ep^6*mtt^6*mWW*s^7*t^3 - 975*ep*mtt^5*mWW^2*s^7*t^3 - 20399*ep^2*mtt^5*mWW^2*s^7*t^3 - 99071*ep^3*mtt^5*mWW^2*s^7*t^3 - 203157*ep^4*mtt^5*mWW^2*s^7*t^3 - 192734*ep^5*mtt^5*mWW^2*s^7*t^3 - 70424*ep^6*mtt^5*mWW^2*s^7*t^3 - 4*mtt^4*mWW^3*s^7*t^3 + 52319*ep*mtt^4*mWW^3*s^7*t^3 + 565467*ep^2*mtt^4*mWW^3*s^7*t^3 + 2256303*ep^3*mtt^4*mWW^3*s^7*t^3 + 4270661*ep^4*mtt^4*mWW^3*s^7*t^3 + 3891774*ep^5*mtt^4*mWW^3*s^7*t^3 + 1378360*ep^6*mtt^4*mWW^3*s^7*t^3 - 40*mtt^3*mWW^4*s^7*t^3 - 46502*ep*mtt^3*mWW^4*s^7*t^3 - 483778*ep^2*mtt^3*mWW^4*s^7*t^3 - 1898454*ep^3*mtt^3*mWW^4*s^7*t^3 - 3563294*ep^4*mtt^3*mWW^4*s^7*t^3 - 3229940*ep^5*mtt^3*mWW^4*s^7*t^3 - 1138752*ep^6*mtt^3*mWW^4*s^7*t^3 + 48*mtt^2*mWW^5*s^7*t^3 - 22254*ep*mtt^2*mWW^5*s^7*t^3 - 253308*ep^2*mtt^2*mWW^5*s^7*t^3 - 1025134*ep^3*mtt^2*mWW^5*s^7*t^3 - 1941536*ep^4*mtt^2*mWW^5*s^7*t^3 - 1761952*ep^5*mtt^2*mWW^5*s^7*t^3 - 621264*ep^6*mtt^2*mWW^5*s^7*t^3 - 8*mtt*mWW^6*s^7*t^3 + 37677*ep*mtt*mWW^6*s^7*t^3 + 405449*ep^2*mtt*mWW^6*s^7*t^3 + 1607549*ep^3*mtt*mWW^6*s^7*t^3 + 3018363*ep^4*mtt*mWW^6*s^7*t^3 + 2725346*ep^5*mtt*mWW^6*s^7*t^3 + 955864*ep^6*mtt*mWW^6*s^7*t^3 + 4*mWW^7*s^7*t^3 - 10245*ep*mWW^7*s^7*t^3 - 108677*ep^2*mWW^7*s^7*t^3 - 427549*ep^3*mWW^7*s^7*t^3 - 798091*ep^4*mWW^7*s^7*t^3 - 716290*ep^5*mWW^7*s^7*t^3 - 249432*ep^6*mWW^7*s^7*t^3 + 1278*ep*mtt^5*mWW*s^8*t^3 + 13278*ep^2*mtt^5*mWW*s^8*t^3 + 52042*ep^3*mtt^5*mWW*s^8*t^3 + 97758*ep^4*mtt^5*mWW*s^8*t^3 + 88844*ep^5*mtt^5*mWW*s^8*t^3 + 31440*ep^6*mtt^5*mWW*s^8*t^3 + 78*ep*mtt^4*mWW^2*s^8*t^3 + 1690*ep^2*mtt^4*mWW^2*s^8*t^3 + 7614*ep^3*mtt^4*mWW^2*s^8*t^3 + 13838*ep^4*mtt^4*mWW^2*s^8*t^3 + 11148*ep^5*mtt^4*mWW^2*s^8*t^3 + 3312*ep^6*mtt^4*mWW^2*s^8*t^3 + 16*mtt^3*mWW^3*s^8*t^3 - 5306*ep*mtt^3*mWW^3*s^8*t^3 - 57930*ep^2*mtt^3*mWW^3*s^8*t^3 - 230154*ep^3*mtt^3*mWW^3*s^8*t^3 - 431990*ep^4*mtt^3*mWW^3*s^8*t^3 - 389596*ep^5*mtt^3*mWW^3*s^8*t^3 - 136400*ep^6*mtt^3*mWW^3*s^8*t^3 - 12*mtt^2*mWW^4*s^8*t^3 + 2512*ep*mtt^2*mWW^4*s^8*t^3 + 26812*ep^2*mtt^2*mWW^4*s^8*t^3 + 105600*ep^3*mtt^2*mWW^4*s^8*t^3 + 198160*ep^4*mtt^2*mWW^4*s^8*t^3 + 179456*ep^5*mtt^2*mWW^4*s^8*t^3 + 63232*ep^6*mtt^2*mWW^4*s^8*t^3 - 8*mtt*mWW^5*s^8*t^3 + 3984*ep*mtt*mWW^5*s^8*t^3 + 43672*ep^2*mtt*mWW^5*s^8*t^3 + 173700*ep^3*mtt*mWW^5*s^8*t^3 + 325620*ep^4*mtt*mWW^5*s^8*t^3 + 292968*ep^5*mtt*mWW^5*s^8*t^3 + 102304*ep^6*mtt*mWW^5*s^8*t^3 + 4*mWW^6*s^8*t^3 - 2642*ep*mWW^6*s^8*t^3 - 28578*ep^2*mWW^6*s^8*t^3 - 113218*ep^3*mWW^6*s^8*t^3 - 212218*ep^4*mWW^6*s^8*t^3 - 191268*ep^5*mWW^6*s^8*t^3 - 66960*ep^6*mWW^6*s^8*t^3 + 252*ep*mtt^13*t^4 + 2634*ep^2*mtt^13*t^4 + 10404*ep^3*mtt^13*t^4 + 19722*ep^4*mtt^13*t^4 + 18108*ep^5*mtt^13*t^4 + 6480*ep^6*mtt^13*t^4 - 2055*ep*mtt^12*mWW*t^4 - 21585*ep^2*mtt^12*mWW*t^4 - 85743*ep^3*mtt^12*mWW*t^4 - 163443*ep^4*mtt^12*mWW*t^4 - 150774*ep^5*mtt^12*mWW*t^4 - 54120*ep^6*mtt^12*mWW*t^4 + 6729*ep*mtt^11*mWW^2*t^4 + 71097*ep^2*mtt^11*mWW^2*t^4 + 284397*ep^3*mtt^11*mWW^2*t^4 + 546027*ep^4*mtt^11*mWW^2*t^4 + 507102*ep^5*mtt^11*mWW^2*t^4 + 183048*ep^6*mtt^11*mWW^2*t^4 - 18*mtt^10*mWW^3*t^4 - 13380*ep*mtt^10*mWW^3*t^4 - 142362*ep^2*mtt^10*mWW^3*t^4 - 578916*ep^3*mtt^10*mWW^3*t^4 - 1133556*ep^4*mtt^10*mWW^3*t^4 - 1074936*ep^5*mtt^10*mWW^3*t^4 - 396192*ep^6*mtt^10*mWW^3*t^4 + 1614*mtt^9*mWW^4*t^4 + 42156*ep*mtt^9*mWW^4*t^4 + 344016*ep^2*mtt^9*mWW^4*t^4 + 1287144*ep^3*mtt^9*mWW^4*t^4 + 2457426*ep^4*mtt^9*mWW^4*t^4 + 2330892*ep^5*mtt^9*mWW^4*t^4 + 870672*ep^6*mtt^9*mWW^4*t^4 - 9624*mtt^8*mWW^5*t^4 - 158118*ep*mtt^8*mWW^5*t^4 - 1028442*ep^2*mtt^8*mWW^5*t^4 - 3396786*ep^3*mtt^8*mWW^5*t^4 - 6036114*ep^4*mtt^8*mWW^5*t^4 - 5495172*ep^5*mtt^8*mWW^5*t^4 - 2008944*ep^6*mtt^8*mWW^5*t^4 + 24036*mtt^7*mWW^6*t^4 + 354930*ep*mtt^7*mWW^6*t^4 + 2119710*ep^2*mtt^7*mWW^6*t^4 + 6555678*ep^3*mtt^7*mWW^6*t^4 + 11084898*ep^4*mtt^7*mWW^6*t^4 + 9726900*ep^5*mtt^7*mWW^6*t^4 + 3463728*ep^6*mtt^7*mWW^6*t^4 - 31266*mtt^6*mWW^7*t^4 - 444036*ep*mtt^6*mWW^7*t^4 - 2556684*ep^2*mtt^6*mWW^7*t^4 - 7654704*ep^3*mtt^6*mWW^7*t^4 - 12589554*ep^4*mtt^6*mWW^7*t^4 - 10798092*ep^5*mtt^6*mWW^7*t^4 - 3776784*ep^6*mtt^6*mWW^7*t^4 + 21702*mtt^5*mWW^8*t^4 + 302808*ep*mtt^5*mWW^8*t^4 + 1713630*ep^2*mtt^5*mWW^8*t^4 + 5050164*ep^3*mtt^5*mWW^8*t^4 + 8193504*ep^4*mtt^5*mWW^8*t^4 + 6950496*ep^5*mtt^5*mWW^8*t^4 + 2411136*ep^6*mtt^5*mWW^8*t^4 - 6900*mtt^4*mWW^9*t^4 - 96003*ep*mtt^4*mWW^9*t^4 - 542493*ep^2*mtt^4*mWW^9*t^4 - 1599711*ep^3*mtt^4*mWW^9*t^4 - 2603583*ep^4*mtt^4*mWW^9*t^4 - 2221662*ep^5*mtt^4*mWW^9*t^4 - 777288*ep^6*mtt^4*mWW^9*t^4 + 168*mtt^3*mWW^10*t^4 + 2949*ep*mtt^3*mWW^10*t^4 + 20721*ep^2*mtt^3*mWW^10*t^4 + 74805*ep^3*mtt^3*mWW^10*t^4 + 146775*ep^4*mtt^3*mWW^10*t^4 + 148614*ep^5*mtt^3*mWW^10*t^4 + 60648*ep^6*mtt^3*mWW^10*t^4 + 288*mtt^2*mWW^11*t^4 + 3768*ep*mtt^2*mWW^11*t^4 + 19758*ep^2*mtt^2*mWW^11*t^4 + 53268*ep^3*mtt^2*mWW^11*t^4 + 77898*ep^4*mtt^2*mWW^11*t^4 + 58524*ep^5*mtt^2*mWW^11*t^4 + 17616*ep^6*mtt^2*mWW^11*t^4 - 2016*ep*mtt^12*s*t^4 - 21072*ep^2*mtt^12*s*t^4 - 83232*ep^3*mtt^12*s*t^4 - 157776*ep^4*mtt^12*s*t^4 - 144864*ep^5*mtt^12*s*t^4 - 51840*ep^6*mtt^12*s*t^4 + 24069*ep*mtt^11*mWW*s*t^4 + 251477*ep^2*mtt^11*mWW*s*t^4 + 992553*ep^3*mtt^11*mWW*s*t^4 + 1878991*ep^4*mtt^11*mWW*s*t^4 + 1721478*ep^5*mtt^11*mWW*s*t^4 + 613992*ep^6*mtt^11*mWW*s*t^4 - 98704*ep*mtt^10*mWW^2*s*t^4 - 1036328*ep^2*mtt^10*mWW^2*s*t^4 - 4111636*ep^3*mtt^10*mWW^2*s*t^4 - 7818328*ep^4*mtt^10*mWW^2*s*t^4 - 7185636*ep^5*mtt^10*mWW^2*s*t^4 - 2566928*ep^6*mtt^10*mWW^2*s*t^4 - 334*mtt^9*mWW^3*s*t^4 + 194461*ep*mtt^9*mWW^3*s*t^4 + 2094613*ep^2*mtt^9*mWW^3*s*t^4 + 8475805*ep^3*mtt^9*mWW^3*s*t^4 + 16400629*ep^4*mtt^9*mWW^3*s*t^4 + 15305434*ep^5*mtt^9*mWW^3*s*t^4 + 5538392*ep^6*mtt^9*mWW^3*s*t^4 - 3692*mtt^8*mWW^4*s*t^4 - 256984*ep*mtt^8*mWW^4*s*t^4 - 2554950*ep^2*mtt^8*mWW^4*s*t^4 - 10334708*ep^3*mtt^8*mWW^4*s*t^4 - 20384178*ep^4*mtt^8*mWW^4*s*t^4 - 19500632*ep^5*mtt^8*mWW^4*s*t^4 - 7238976*ep^6*mtt^8*mWW^4*s*t^4 + 25896*mtt^7*mWW^5*s*t^4 + 422548*ep*mtt^7*mWW^5*s*t^4 + 2830700*ep^2*mtt^7*mWW^5*s*t^4 + 9825444*ep^3*mtt^7*mWW^5*s*t^4 + 18377868*ep^4*mtt^7*mWW^5*s*t^4 + 17458928*ep^5*mtt^7*mWW^5*s*t^4 + 6578176*ep^6*mtt^7*mWW^5*s*t^4 - 58984*mtt^6*mWW^6*s*t^4 - 722616*ep*mtt^6*mWW^6*s*t^4 - 3659196*ep^2*mtt^6*mWW^6*s*t^4 - 10040668*ep^3*mtt^6*mWW^6*s*t^4 - 15846252*ep^4*mtt^6*mWW^6*s*t^4 - 13540356*ep^5*mtt^6*mWW^6*s*t^4 - 4830288*ep^6*mtt^6*mWW^6*s*t^4 + 61348*mtt^5*mWW^7*s*t^4 + 730470*ep*mtt^5*mWW^7*s*t^4 + 3471370*ep^2*mtt^5*mWW^7*s*t^4 + 8574662*ep^3*mtt^5*mWW^7*s*t^4 + 11821162*ep^4*mtt^5*mWW^7*s*t^4 + 8770292*ep^5*mtt^5*mWW^7*s*t^4 + 2770096*ep^6*mtt^5*mWW^7*s*t^4 - 25396*mtt^4*mWW^8*s*t^4 - 304880*ep*mtt^4*mWW^8*s*t^4 - 1424324*ep^2*mtt^4*mWW^8*s*t^4 - 3312432*ep^3*mtt^4*mWW^8*s*t^4 - 4060652*ep^4*mtt^4*mWW^8*s*t^4 - 2514204*ep^5*mtt^4*mWW^8*s*t^4 - 630192*ep^6*mtt^4*mWW^8*s*t^4 - 3544*mtt^3*mWW^9*s*t^4 - 46457*ep*mtt^3*mWW^9*s*t^4 - 264093*ep^2*mtt^3*mWW^9*s*t^4 - 835461*ep^3*mtt^3*mWW^9*s*t^4 - 1500167*ep^4*mtt^3*mWW^9*s*t^4 - 1401678*ep^5*mtt^3*mWW^9*s*t^4 - 521480*ep^6*mtt^3*mWW^9*s*t^4 + 5872*mtt^2*mWW^10*s*t^4 + 75580*ep*mtt^2*mWW^10*s*t^4 + 394572*ep^2*mtt^2*mWW^10*s*t^4 + 1079412*ep^3*mtt^2*mWW^10*s*t^4 + 1639156*ep^4*mtt^2*mWW^10*s*t^4 + 1310616*ep^5*mtt^2*mWW^10*s*t^4 + 430112*ep^6*mtt^2*mWW^10*s*t^4 - 1094*mtt*mWW^11*s*t^4 - 14563*ep*mtt*mWW^11*s*t^4 - 78163*ep^2*mtt*mWW^11*s*t^4 - 217643*ep^3*mtt*mWW^11*s*t^4 - 333123*ep^4*mtt*mWW^11*s*t^4 - 266582*ep^5*mtt*mWW^11*s*t^4 - 87272*ep^6*mtt*mWW^11*s*t^4 - 72*mWW^12*s*t^4 - 908*ep*mWW^12*s*t^4 - 4606*ep^2*mWW^12*s*t^4 - 12096*ep^3*mWW^12*s*t^4 - 17330*ep^4*mWW^12*s*t^4 - 12796*ep^5*mWW^12*s*t^4 - 3792*ep^6*mWW^12*s*t^4 + 7056*ep*mtt^11*s^2*t^4 + 73752*ep^2*mtt^11*s^2*t^4 + 291312*ep^3*mtt^11*s^2*t^4 + 552216*ep^4*mtt^11*s^2*t^4 + 507024*ep^5*mtt^11*s^2*t^4 + 181440*ep^6*mtt^11*s^2*t^4 - 103383*ep*mtt^10*mWW*s^2*t^4 - 1077443*ep^2*mtt^10*mWW*s^2*t^4 - 4239459*ep^3*mtt^10*mWW*s^2*t^4 - 7998913*ep^4*mtt^10*mWW*s^2*t^4 - 7303818*ep^5*mtt^10*mWW*s^2*t^4 - 2596824*ep^6*mtt^10*mWW*s^2*t^4 + 395610*ep*mtt^9*mWW^2*s^2*t^4 + 4129698*ep^2*mtt^9*mWW^2*s^2*t^4 + 16306022*ep^3*mtt^9*mWW^2*s^2*t^4 + 30867206*ep^4*mtt^9*mWW^2*s^2*t^4 + 28245720*ep^5*mtt^9*mWW^2*s^2*t^4 + 10047744*ep^6*mtt^9*mWW^2*s^2*t^4 + 1852*mtt^8*mWW^3*s^2*t^4 - 573305*ep*mtt^8*mWW^3*s^2*t^4 - 6156065*ep^2*mtt^8*mWW^3*s^2*t^4 - 24813969*ep^3*mtt^8*mWW^3*s^2*t^4 - 47846971*ep^4*mtt^8*mWW^3*s^2*t^4 - 44478214*ep^5*mtt^8*mWW^3*s^2*t^4 - 16018504*ep^6*mtt^8*mWW^3*s^2*t^4 + 110*mtt^7*mWW^4*s^2*t^4 + 183766*ep*mtt^7*mWW^4*s^2*t^4 + 2030434*ep^2*mtt^7*mWW^4*s^2*t^4 + 9022198*ep^3*mtt^7*mWW^4*s^2*t^4 + 19345228*ep^4*mtt^7*mWW^4*s^2*t^4 + 19769992*ep^5*mtt^7*mWW^4*s^2*t^4 + 7690688*ep^6*mtt^7*mWW^4*s^2*t^4 - 23750*mtt^6*mWW^5*s^2*t^4 + 247208*ep*mtt^6*mWW^5*s^2*t^4 + 4138052*ep^2*mtt^6*mWW^5*s^2*t^4 + 17462200*ep^3*mtt^6*mWW^5*s^2*t^4 + 32550566*ep^4*mtt^6*mWW^5*s^2*t^4 + 28399372*ep^5*mtt^6*mWW^5*s^2*t^4 + 9503696*ep^6*mtt^6*mWW^5*s^2*t^4 + 54138*mtt^5*mWW^6*s^2*t^4 - 17616*ep*mtt^5*mWW^6*s^2*t^4 - 4013024*ep^2*mtt^5*mWW^6*s^2*t^4 - 20798872*ep^3*mtt^5*mWW^6*s^2*t^4 - 43752750*ep^4*mtt^5*mWW^6*s^2*t^4 - 42096236*ep^5*mtt^5*mWW^6*s^2*t^4 - 15342448*ep^6*mtt^5*mWW^6*s^2*t^4 - 46126*mtt^4*mWW^7*s^2*t^4 - 317170*ep*mtt^4*mWW^7*s^2*t^4 + 40510*ep^2*mtt^4*mWW^7*s^2*t^4 + 5165602*ep^3*mtt^4*mWW^7*s^2*t^4 + 15402648*ep^4*mtt^4*mWW^7*s^2*t^4 + 17709304*ep^5*mtt^4*mWW^7*s^2*t^4 + 7256704*ep^6*mtt^4*mWW^7*s^2*t^4 + 10034*mtt^3*mWW^8*s^2*t^4 + 189446*ep*mtt^3*mWW^8*s^2*t^4 + 1207550*ep^2*mtt^3*mWW^8*s^2*t^4 + 3317814*ep^3*mtt^3*mWW^8*s^2*t^4 + 4176700*ep^4*mtt^3*mWW^8*s^2*t^4 + 2163240*ep^5*mtt^3*mWW^8*s^2*t^4 + 259200*ep^6*mtt^3*mWW^8*s^2*t^4 + 7358*mtt^2*mWW^9*s^2*t^4 + 19011*ep*mtt^2*mWW^9*s^2*t^4 - 308945*ep^2*mtt^2*mWW^9*s^2*t^4 - 1799161*ep^3*mtt^2*mWW^9*s^2*t^4 - 3789389*ep^4*mtt^2*mWW^9*s^2*t^4 - 3552722*ep^5*mtt^2*mWW^9*s^2*t^4 - 1252984*ep^6*mtt^2*mWW^9*s^2*t^4 - 4090*mtt*mWW^10*s^2*t^4 - 37046*ep*mtt*mWW^10*s^2*t^4 - 98634*ep^2*mtt*mWW^10*s^2*t^4 - 4042*ep^3*mtt*mWW^10*s^2*t^4 + 367512*ep^4*mtt*mWW^10*s^2*t^4 + 548660*ep^5*mtt*mWW^10*s^2*t^4 + 247536*ep^6*mtt*mWW^10*s^2*t^4 + 474*mWW^11*s^2*t^4 + 6423*ep*mWW^11*s^2*t^4 + 34115*ep^2*mWW^11*s^2*t^4 + 90355*ep^3*mWW^11*s^2*t^4 + 125947*ep^4*mWW^11*s^2*t^4 + 87678*ep^5*mWW^11*s^2*t^4 + 23752*ep^6*mWW^11*s^2*t^4 - 14112*ep*mtt^10*s^3*t^4 - 147504*ep^2*mtt^10*s^3*t^4 - 582624*ep^3*mtt^10*s^3*t^4 - 1104432*ep^4*mtt^10*s^3*t^4 - 1014048*ep^5*mtt^10*s^3*t^4 - 362880*ep^6*mtt^10*s^3*t^4 + 229929*ep*mtt^9*mWW*s^3*t^4 + 2392401*ep^2*mtt^9*mWW*s^3*t^4 + 9394749*ep^3*mtt^9*mWW*s^3*t^4 + 17687475*ep^4*mtt^9*mWW*s^3*t^4 + 16115214*ep^5*mtt^9*mWW*s^3*t^4 + 5717832*ep^6*mtt^9*mWW*s^3*t^4 - 753705*ep*mtt^8*mWW^2*s^3*t^4 - 7818421*ep^2*mtt^8*mWW^2*s^3*t^4 - 30729277*ep^3*mtt^8*mWW^2*s^3*t^4 - 57948767*ep^4*mtt^8*mWW^2*s^3*t^4 - 52846086*ep^5*mtt^8*mWW^2*s^3*t^4 - 18739144*ep^6*mtt^8*mWW^2*s^3*t^4 - 3716*mtt^7*mWW^3*s^3*t^4 + 659958*ep*mtt^7*mWW^3*s^3*t^4 + 7019702*ep^2*mtt^7*mWW^3*s^3*t^4 + 28145486*ep^3*mtt^7*mWW^3*s^3*t^4 + 54158390*ep^4*mtt^7*mWW^3*s^3*t^4 + 50266884*ep^5*mtt^7*mWW^3*s^3*t^4 + 18054384*ep^6*mtt^7*mWW^3*s^3*t^4 + 6140*mtt^6*mWW^4*s^3*t^4 + 699510*ep*mtt^6*mWW^4*s^3*t^4 + 7084714*ep^2*mtt^6*mWW^4*s^3*t^4 + 26879886*ep^3*mtt^6*mWW^4*s^3*t^4 + 48297582*ep^4*mtt^6*mWW^4*s^3*t^4 + 41822744*ep^5*mtt^6*mWW^4*s^3*t^4 + 14161952*ep^6*mtt^6*mWW^4*s^3*t^4 + 7058*mtt^5*mWW^5*s^3*t^4 - 1641542*ep*mtt^5*mWW^5*s^3*t^4 - 17911146*ep^2*mtt^5*mWW^5*s^3*t^4 - 71335818*ep^3*mtt^5*mWW^5*s^3*t^4 - 134461664*ep^4*mtt^5*mWW^5*s^3*t^4 - 121842072*ep^5*mtt^5*mWW^5*s^3*t^4 - 42868832*ep^6*mtt^5*mWW^5*s^3*t^4 - 21370*mtt^4*mWW^6*s^3*t^4 + 911456*ep*mtt^4*mWW^6*s^3*t^4 + 11280552*ep^2*mtt^4*mWW^6*s^3*t^4 + 47655592*ep^3*mtt^4*mWW^6*s^3*t^4 + 94042482*ep^4*mtt^4*mWW^6*s^3*t^4 + 88567624*ep^5*mtt^4*mWW^6*s^3*t^4 + 32166368*ep^6*mtt^4*mWW^6*s^3*t^4 + 14716*mtt^3*mWW^7*s^3*t^4 + 98970*ep*mtt^3*mWW^7*s^3*t^4 - 115402*ep^2*mtt^3*mWW^7*s^3*t^4 - 3016310*ep^3*mtt^3*mWW^7*s^3*t^4 - 9810794*ep^4*mtt^3*mWW^7*s^3*t^4 - 12307516*ep^5*mtt^3*mWW^7*s^3*t^4 - 5401168*ep^6*mtt^3*mWW^7*s^3*t^4 - 1500*mtt^2*mWW^8*s^3*t^4 - 264766*ep*mtt^2*mWW^8*s^3*t^4 - 2680062*ep^2*mtt^2*mWW^8*s^3*t^4 - 10095158*ep^3*mtt^2*mWW^8*s^3*t^4 - 17905506*ep^4*mtt^2*mWW^8*s^3*t^4 - 15183792*ep^5*mtt^2*mWW^8*s^3*t^4 - 4989696*ep^6*mtt^2*mWW^8*s^3*t^4 - 1786*mtt*mWW^9*s^3*t^4 + 78485*ep*mtt*mWW^9*s^3*t^4 + 977093*ep^2*mtt*mWW^9*s^3*t^4 + 4074493*ep^3*mtt*mWW^9*s^3*t^4 + 7870361*ep^4*mtt*mWW^9*s^3*t^4 + 7234674*ep^5*mtt*mWW^9*s^3*t^4 + 2567352*ep^6*mtt*mWW^9*s^3*t^4 + 458*mWW^10*s^3*t^4 - 4183*ep*mWW^10*s^3*t^4 - 81927*ep^2*mWW^10*s^3*t^4 - 391019*ep^3*mWW^10*s^3*t^4 - 825127*ep^4*mWW^10*s^3*t^4 - 813626*ep^5*mWW^10*s^3*t^4 - 306168*ep^6*mWW^10*s^3*t^4 + 17640*ep*mtt^9*s^4*t^4 + 184380*ep^2*mtt^9*s^4*t^4 + 728280*ep^3*mtt^9*s^4*t^4 + 1380540*ep^4*mtt^9*s^4*t^4 + 1267560*ep^5*mtt^9*s^4*t^4 + 453600*ep^6*mtt^9*s^4*t^4 - 297465*ep*mtt^8*mWW*s^4*t^4 - 3091105*ep^2*mtt^8*mWW*s^4*t^4 - 12119205*ep^3*mtt^8*mWW*s^4*t^4 - 22777355*ep^4*mtt^8*mWW*s^4*t^4 - 20716350*ep^5*mtt^8*mWW*s^4*t^4 - 7338120*ep^6*mtt^8*mWW*s^4*t^4 + 800525*ep*mtt^7*mWW^2*s^4*t^4 + 8248065*ep^2*mtt^7*mWW^2*s^4*t^4 + 32263585*ep^3*mtt^7*mWW^2*s^4*t^4 + 60614275*ep^4*mtt^7*mWW^2*s^4*t^4 + 55101270*ep^5*mtt^7*mWW^2*s^4*t^4 + 19483880*ep^6*mtt^7*mWW^2*s^4*t^4 + 3654*mtt^6*mWW^3*s^4*t^4 - 268794*ep*mtt^6*mWW^3*s^4*t^4 - 2761748*ep^2*mtt^6*mWW^3*s^4*t^4 - 10929522*ep^3*mtt^6*mWW^3*s^4*t^4 - 21067770*ep^4*mtt^6*mWW^3*s^4*t^4 - 19648652*ep^5*mtt^6*mWW^3*s^4*t^4 - 7063056*ep^6*mtt^6*mWW^3*s^4*t^4 - 6358*mtt^5*mWW^4*s^4*t^4 - 1374068*ep*mtt^5*mWW^4*s^4*t^4 - 14291838*ep^2*mtt^5*mWW^4*s^4*t^4 - 55879140*ep^3*mtt^5*mWW^4*s^4*t^4 - 104042212*ep^4*mtt^5*mWW^4*s^4*t^4 - 93480976*ep^5*mtt^5*mWW^4*s^4*t^4 - 32730208*ep^6*mtt^5*mWW^4*s^4*t^4 + 1424*mtt^4*mWW^5*s^4*t^4 + 1821887*ep*mtt^4*mWW^5*s^4*t^4 + 19178961*ep^2*mtt^4*mWW^5*s^4*t^4 + 75829191*ep^3*mtt^4*mWW^5*s^4*t^4 + 143005667*ep^4*mtt^4*mWW^5*s^4*t^4 + 130021126*ep^5*mtt^4*mWW^5*s^4*t^4 + 45930920*ep^6*mtt^4*mWW^5*s^4*t^4 + 1624*mtt^3*mWW^6*s^4*t^4 - 658851*ep*mtt^3*mWW^6*s^4*t^4 - 7048091*ep^2*mtt^3*mWW^6*s^4*t^4 - 28681455*ep^3*mtt^3*mWW^6*s^4*t^4 - 55972009*ep^4*mtt^3*mWW^6*s^4*t^4 - 52596202*ep^5*mtt^3*mWW^6*s^4*t^4 - 19107944*ep^6*mtt^3*mWW^6*s^4*t^4 + 122*mtt^2*mWW^7*s^4*t^4 - 189212*ep*mtt^2*mWW^7*s^4*t^4 - 2033842*ep^2*mtt^2*mWW^7*s^4*t^4 - 7538740*ep^3*mtt^2*mWW^7*s^4*t^4 - 12764552*ep^4*mtt^2*mWW^7*s^4*t^4 - 10165200*ep^5*mtt^2*mWW^7*s^4*t^4 - 3112496*ep^6*mtt^2*mWW^7*s^4*t^4 - 594*mtt*mWW^8*s^4*t^4 + 179418*ep*mtt*mWW^8*s^4*t^4 + 1960100*ep^2*mtt*mWW^8*s^4*t^4 + 7723602*ep^3*mtt*mWW^8*s^4*t^4 + 14292662*ep^4*mtt*mWW^8*s^4*t^4 + 12661644*ep^5*mtt*mWW^8*s^4*t^4 + 4349504*ep^6*mtt*mWW^8*s^4*t^4 + 128*mWW^9*s^4*t^4 - 30696*ep*mWW^9*s^4*t^4 - 340658*ep^2*mWW^9*s^4*t^4 - 1378932*ep^3*mWW^9*s^4*t^4 - 2633918*ep^4*mWW^9*s^4*t^4 - 2410428*ep^5*mWW^9*s^4*t^4 - 853792*ep^6*mWW^9*s^4*t^4 - 14112*ep*mtt^8*s^5*t^4 - 147504*ep^2*mtt^8*s^5*t^4 - 582624*ep^3*mtt^8*s^5*t^4 - 1104432*ep^4*mtt^8*s^5*t^4 - 1014048*ep^5*mtt^8*s^5*t^4 - 362880*ep^6*mtt^8*s^5*t^4 + 230895*ep*mtt^7*mWW*s^5*t^4 + 2396335*ep^2*mtt^7*mWW*s^5*t^4 + 9380763*ep^3*mtt^7*mWW*s^5*t^4 + 17601053*ep^4*mtt^7*mWW*s^5*t^4 + 15981234*ep^5*mtt^7*mWW*s^5*t^4 + 5651640*ep^6*mtt^7*mWW*s^5*t^4 - 499434*ep*mtt^6*mWW^2*s^5*t^4 - 5111962*ep^2*mtt^6*mWW^2*s^5*t^4 - 19900982*ep^3*mtt^6*mWW^2*s^5*t^4 - 37249582*ep^4*mtt^6*mWW^2*s^5*t^4 - 33759072*ep^5*mtt^6*mWW^2*s^5*t^4 - 11907168*ep^6*mtt^6*mWW^2*s^5*t^4 - 1798*mtt^5*mWW^3*s^5*t^4 - 56155*ep*mtt^5*mWW^3*s^5*t^4 - 697059*ep^2*mtt^5*mWW^3*s^5*t^4 - 2894467*ep^3*mtt^5*mWW^3*s^5*t^4 - 5408603*ep^4*mtt^5*mWW^3*s^5*t^4 - 4800238*ep^5*mtt^5*mWW^3*s^5*t^4 - 1674504*ep^6*mtt^5*mWW^3*s^5*t^4 + 2692*mtt^4*mWW^4*s^5*t^4 + 990440*ep*mtt^4*mWW^4*s^5*t^4 + 10365978*ep^2*mtt^4*mWW^4*s^5*t^4 + 40702548*ep^3*mtt^4*mWW^4*s^5*t^4 + 76158346*ep^4*mtt^4*mWW^4*s^5*t^4 + 68754644*ep^5*mtt^4*mWW^4*s^5*t^4 + 24161168*ep^6*mtt^4*mWW^4*s^5*t^4 - 1242*mtt^3*mWW^5*s^5*t^4 - 859955*ep*mtt^3*mWW^5*s^5*t^4 - 8925171*ep^2*mtt^3*mWW^5*s^5*t^4 - 35066739*ep^3*mtt^3*mWW^5*s^5*t^4 - 65915031*ep^4*mtt^3*mWW^5*s^5*t^4 - 59806614*ep^5*mtt^3*mWW^5*s^5*t^4 - 21089048*ep^6*mtt^3*mWW^5*s^5*t^4 + 962*mtt^2*mWW^6*s^5*t^4 + 120324*ep*mtt^2*mWW^6*s^5*t^4 + 1120720*ep^2*mtt^2*mWW^6*s^5*t^4 + 4428612*ep^3*mtt^2*mWW^6*s^5*t^4 + 8721630*ep^4*mtt^2*mWW^6*s^5*t^4 + 8355048*ep^5*mtt^2*mWW^6*s^5*t^4 + 3087024*ep^6*mtt^2*mWW^6*s^5*t^4 - 872*mtt*mWW^7*s^5*t^4 + 123531*ep*mtt*mWW^7*s^5*t^4 + 1395603*ep^2*mtt*mWW^7*s^5*t^4 + 5507639*ep^3*mtt*mWW^7*s^5*t^4 + 10122865*ep^4*mtt*mWW^7*s^5*t^4 + 8891178*ep^5*mtt*mWW^7*s^5*t^4 + 3031560*ep^6*mtt*mWW^7*s^5*t^4 + 258*mWW^8*s^5*t^4 - 37646*ep*mWW^8*s^5*t^4 - 420172*ep^2*mWW^8*s^5*t^4 - 1671902*ep^3*mWW^8*s^5*t^4 - 3120550*ep^4*mWW^8*s^5*t^4 - 2787988*ep^5*mWW^8*s^5*t^4 - 965376*ep^6*mWW^8*s^5*t^4 + 7056*ep*mtt^7*s^6*t^4 + 73752*ep^2*mtt^7*s^6*t^4 + 291312*ep^3*mtt^7*s^6*t^4 + 552216*ep^4*mtt^7*s^6*t^4 + 507024*ep^5*mtt^7*s^6*t^4 + 181440*ep^6*mtt^7*s^6*t^4 - 104349*ep*mtt^6*mWW*s^6*t^4 - 1081377*ep^2*mtt^6*mWW*s^6*t^4 - 4225473*ep^3*mtt^6*mWW*s^6*t^4 - 7912491*ep^4*mtt^6*mWW*s^6*t^4 - 7169838*ep^5*mtt^6*mWW*s^6*t^4 - 2530632*ep^6*mtt^6*mWW*s^6*t^4 + 182424*ep*mtt^5*mWW^2*s^6*t^4 + 1858408*ep^2*mtt^5*mWW^2*s^6*t^4 + 7205116*ep^3*mtt^5*mWW^2*s^6*t^4 + 13438808*ep^4*mtt^5*mWW^2*s^6*t^4 + 12144156*ep^5*mtt^5*mWW^2*s^6*t^4 + 4273648*ep^6*mtt^5*mWW^2*s^6*t^4 + 368*mtt^4*mWW^3*s^6*t^4 + 72783*ep*mtt^4*mWW^3*s^6*t^4 + 815003*ep^2*mtt^4*mWW^3*s^6*t^4 + 3283791*ep^3*mtt^4*mWW^3*s^6*t^4 + 6192373*ep^4*mtt^4*mWW^3*s^6*t^4 + 5598130*ep^5*mtt^4*mWW^3*s^6*t^4 + 1969112*ep^6*mtt^4*mWW^3*s^6*t^4 - 566*mtt^3*mWW^4*s^6*t^4 - 333456*ep*mtt^3*mWW^4*s^6*t^4 - 3482156*ep^2*mtt^3*mWW^4*s^6*t^4 - 13640228*ep^3*mtt^3*mWW^4*s^6*t^4 - 25483918*ep^4*mtt^3*mWW^4*s^6*t^4 - 22979564*ep^5*mtt^3*mWW^4*s^6*t^4 - 8064272*ep^6*mtt^3*mWW^4*s^6*t^4 + 302*mtt^2*mWW^5*s^6*t^4 + 187779*ep*mtt^2*mWW^5*s^6*t^4 + 1917123*ep^2*mtt^2*mWW^5*s^6*t^4 + 7459715*ep^3*mtt^2*mWW^5*s^6*t^4 + 13932539*ep^4*mtt^2*mWW^5*s^6*t^4 + 12581862*ep^5*mtt^2*mWW^5*s^6*t^4 + 4418920*ep^6*mtt^2*mWW^5*s^6*t^4 - 106*mtt*mWW^6*s^6*t^4 + 12284*ep*mtt*mWW^6*s^6*t^4 + 163368*ep^2*mtt*mWW^6*s^6*t^4 + 668444*ep^3*mtt*mWW^6*s^6*t^4 + 1225666*ep^4*mtt*mWW^6*s^6*t^4 + 1061224*ep^5*mtt*mWW^6*s^6*t^4 + 357440*ep^6*mtt*mWW^6*s^6*t^4 + 2*mWW^7*s^6*t^4 - 22217*ep*mWW^7*s^6*t^4 - 238777*ep^2*mWW^7*s^6*t^4 - 936693*ep^3*mWW^7*s^6*t^4 - 1733225*ep^4*mWW^7*s^6*t^4 - 1540242*ep^5*mWW^7*s^6*t^4 - 531928*ep^6*mWW^7*s^6*t^4 - 2016*ep*mtt^6*s^7*t^4 - 21072*ep^2*mtt^6*s^7*t^4 - 83232*ep^3*mtt^6*s^7*t^4 - 157776*ep^4*mtt^6*s^7*t^4 - 144864*ep^5*mtt^6*s^7*t^4 - 51840*ep^6*mtt^6*s^7*t^4 + 24483*ep*mtt^5*mWW*s^7*t^4 + 253163*ep^2*mtt^5*mWW*s^7*t^4 + 986559*ep^3*mtt^5*mWW*s^7*t^4 + 1841953*ep^4*mtt^5*mWW*s^7*t^4 + 1664058*ep^5*mtt^5*mWW*s^7*t^4 + 585624*ep^6*mtt^5*mWW*s^7*t^4 - 36685*ep*mtt^4*mWW^2*s^7*t^4 - 373753*ep^2*mtt^4*mWW^2*s^7*t^4 - 1445097*ep^3*mtt^4*mWW^2*s^7*t^4 - 2685291*ep^4*mtt^4*mWW^2*s^7*t^4 - 2417430*ep^5*mtt^4*mWW^2*s^7*t^4 - 847944*ep^6*mtt^4*mWW^2*s^7*t^4 - 8*mtt^3*mWW^3*s^7*t^4 - 16072*ep*mtt^3*mWW^3*s^7*t^4 - 177352*ep^2*mtt^3*mWW^3*s^7*t^4 - 709016*ep^3*mtt^3*mWW^3*s^7*t^4 - 1333936*ep^4*mtt^3*mWW^3*s^7*t^4 - 1204624*ep^5*mtt^3*mWW^3*s^7*t^4 - 422592*ep^6*mtt^3*mWW^3*s^7*t^4 + 60*mtt^2*mWW^4*s^7*t^4 + 52128*ep*mtt^2*mWW^4*s^7*t^4 + 539632*ep^2*mtt^2*mWW^4*s^7*t^4 + 2100576*ep^3*mtt^2*mWW^4*s^7*t^4 + 3907100*ep^4*mtt^2*mWW^4*s^7*t^4 + 3510984*ep^5*mtt^2*mWW^4*s^7*t^4 + 1228320*ep^6*mtt^2*mWW^4*s^7*t^4 - 64*mtt*mWW^5*s^7*t^4 - 20851*ep*mtt*mWW^5*s^7*t^4 - 207195*ep^2*mtt*mWW^5*s^7*t^4 - 794015*ep^3*mtt*mWW^5*s^7*t^4 - 1467841*ep^4*mtt*mWW^5*s^7*t^4 - 1315754*ep^5*mtt*mWW^5*s^7*t^4 - 459480*ep^6*mtt*mWW^5*s^7*t^4 + 12*mWW^6*s^7*t^4 - 1467*ep*mWW^6*s^7*t^4 - 18703*ep^2*mWW^6*s^7*t^4 - 77855*ep^3*mWW^6*s^7*t^4 - 148369*ep^4*mWW^6*s^7*t^4 - 134610*ep^5*mWW^6*s^7*t^4 - 47448*ep^6*mWW^6*s^7*t^4 + 252*ep*mtt^5*s^8*t^4 + 2634*ep^2*mtt^5*s^8*t^4 + 10404*ep^3*mtt^5*s^8*t^4 + 19722*ep^4*mtt^5*s^8*t^4 + 18108*ep^5*mtt^5*s^8*t^4 + 6480*ep^6*mtt^5*s^8*t^4 - 2124*ep*mtt^4*mWW*s^8*t^4 - 21866*ep^2*mtt^4*mWW*s^8*t^4 - 84744*ep^3*mtt^4*mWW*s^8*t^4 - 157270*ep^4*mtt^4*mWW*s^8*t^4 - 141204*ep^5*mtt^4*mWW*s^8*t^4 - 49392*ep^6*mtt^4*mWW*s^8*t^4 + 3240*ep*mtt^3*mWW^2*s^8*t^4 + 33196*ep^2*mtt^3*mWW^2*s^8*t^4 + 127872*ep^3*mtt^3*mWW^2*s^8*t^4 + 235652*ep^4*mtt^3*mWW^2*s^8*t^4 + 209976*ep^5*mtt^3*mWW^2*s^8*t^4 + 72864*ep^6*mtt^3*mWW^2*s^8*t^4 + 504*ep*mtt^2*mWW^3*s^8*t^4 + 5268*ep^2*mtt^2*mWW^3*s^8*t^4 + 20808*ep^3*mtt^2*mWW^3*s^8*t^4 + 39444*ep^4*mtt^2*mWW^3*s^8*t^4 + 36216*ep^5*mtt^2*mWW^3*s^8*t^4 + 12960*ep^6*mtt^2*mWW^3*s^8*t^4 - 3492*ep*mtt*mWW^4*s^8*t^4 - 35830*ep^2*mtt*mWW^4*s^8*t^4 - 138276*ep^3*mtt*mWW^4*s^8*t^4 - 255374*ep^4*mtt*mWW^4*s^8*t^4 - 228084*ep^5*mtt*mWW^4*s^8*t^4 - 79344*ep^6*mtt*mWW^4*s^8*t^4 + 1620*ep*mWW^5*s^8*t^4 + 16598*ep^2*mWW^5*s^8*t^4 + 63936*ep^3*mWW^5*s^8*t^4 + 117826*ep^4*mWW^5*s^8*t^4 + 104988*ep^5*mWW^5*s^8*t^4 + 36432*ep^6*mWW^5*s^8*t^4 - 2100*ep*mtt^12*t^5 - 21894*ep^2*mtt^12*t^5 - 86208*ep^3*mtt^12*t^5 - 162858*ep^4*mtt^12*t^5 - 149004*ep^5*mtt^12*t^5 - 53136*ep^6*mtt^12*t^5 + 15840*ep*mtt^11*mWW*t^5 + 165750*ep^2*mtt^11*mWW*t^5 + 655488*ep^3*mtt^11*mWW*t^5 + 1243830*ep^4*mtt^11*mWW*t^5 + 1142676*ep^5*mtt^11*mWW*t^5 + 408816*ep^6*mtt^11*mWW*t^5 - 48978*ep*mtt^10*mWW^2*t^5 - 514908*ep^2*mtt^10*mWW^2*t^5 - 2047770*ep^3*mtt^10*mWW^2*t^5 - 3908928*ep^4*mtt^10*mWW^2*t^5 - 3611880*ep^5*mtt^10*mWW^2*t^5 - 1298976*ep^6*mtt^10*mWW^2*t^5 + 138*mtt^9*mWW^3*t^5 + 82278*ep*mtt^9*mWW^3*t^5 + 863358*ep^2*mtt^9*mWW^3*t^5 + 3459810*ep^3*mtt^9*mWW^3*t^5 + 6673272*ep^4*mtt^9*mWW^3*t^5 + 6236232*ep^5*mtt^9*mWW^3*t^5 + 2268192*ep^6*mtt^9*mWW^3*t^5 - 2244*mtt^8*mWW^4*t^5 - 105546*ep*mtt^8*mWW^4*t^5 - 981954*ep^2*mtt^8*mWW^4*t^5 - 3841794*ep^3*mtt^8*mWW^4*t^5 - 7435146*ep^4*mtt^8*mWW^4*t^5 - 7048212*ep^5*mtt^8*mWW^4*t^5 - 2612784*ep^6*mtt^8*mWW^4*t^5 + 12600*mtt^7*mWW^5*t^5 + 210102*ep*mtt^7*mWW^5*t^5 + 1390050*ep^2*mtt^7*mWW^5*t^5 + 4672686*ep^3*mtt^7*mWW^5*t^5 + 8436078*ep^4*mtt^7*mWW^5*t^5 + 7778268*ep^5*mtt^7*mWW^5*t^5 + 2869776*ep^6*mtt^7*mWW^5*t^5 - 32700*mtt^6*mWW^6*t^5 - 454086*ep*mtt^6*mWW^6*t^5 - 2579190*ep^2*mtt^6*mWW^6*t^5 - 7692870*ep^3*mtt^6*mWW^6*t^5 - 12694086*ep^4*mtt^6*mWW^6*t^5 - 10963500*ep^5*mtt^6*mWW^6*t^5 - 3864528*ep^6*mtt^6*mWW^6*t^5 + 44634*mtt^5*mWW^7*t^5 + 607938*ep*mtt^5*mWW^7*t^5 + 3362550*ep^2*mtt^5*mWW^7*t^5 + 9707958*ep^3*mtt^5*mWW^7*t^5 + 15459888*ep^4*mtt^5*mWW^7*t^5 + 12887400*ep^5*mtt^5*mWW^7*t^5 + 4395552*ep^6*mtt^5*mWW^7*t^5 - 32700*mtt^4*mWW^8*t^5 - 446226*ep*mtt^4*mWW^8*t^5 - 2462544*ep^2*mtt^4*mWW^8*t^5 - 7060566*ep^3*mtt^4*mWW^8*t^5 - 11124924*ep^4*mtt^4*mWW^8*t^5 - 9154080*ep^5*mtt^4*mWW^8*t^5 - 3078720*ep^6*mtt^4*mWW^8*t^5 + 11556*mtt^3*mWW^9*t^5 + 158970*ep*mtt^3*mWW^9*t^5 + 882600*ep^2*mtt^3*mWW^9*t^5 + 2539554*ep^3*mtt^3*mWW^9*t^5 + 4007832*ep^4*mtt^3*mWW^9*t^5 + 3299256*ep^5*mtt^3*mWW^9*t^5 + 1109472*ep^6*mtt^3*mWW^9*t^5 - 1044*mtt^2*mWW^10*t^5 - 15096*ep*mtt^2*mWW^10*t^5 - 87798*ep^2*mtt^2*mWW^10*t^5 - 263592*ep^3*mtt^2*mWW^10*t^5 - 433146*ep^4*mtt^2*mWW^10*t^5 - 371148*ep^5*mtt^2*mWW^10*t^5 - 129936*ep^6*mtt^2*mWW^10*t^5 - 240*mtt*mWW^11*t^5 - 3096*ep*mtt*mWW^11*t^5 - 16020*ep^2*mtt*mWW^11*t^5 - 42696*ep^3*mtt*mWW^11*t^5 - 61812*ep^4*mtt*mWW^11*t^5 - 46008*ep^5*mtt*mWW^11*t^5 - 13728*ep^6*mtt*mWW^11*t^5 + 15036*ep*mtt^11*s*t^5 + 156714*ep^2*mtt^11*s*t^5 + 616836*ep^3*mtt^11*s*t^5 + 1164810*ep^4*mtt^11*s*t^5 + 1065276*ep^5*mtt^11*s*t^5 + 379728*ep^6*mtt^11*s*t^5 - 130956*ep*mtt^10*mWW*s*t^5 - 1366170*ep^2*mtt^10*mWW*s*t^5 - 5382660*ep^3*mtt^10*mWW*s*t^5 - 10172442*ep^4*mtt^10*mWW*s*t^5 - 9306396*ep^5*mtt^10*mWW*s*t^5 - 3316176*ep^6*mtt^10*mWW*s*t^5 + 447122*ep*mtt^9*mWW^2*s*t^5 + 4681018*ep^2*mtt^9*mWW^2*s*t^5 + 18514670*ep^3*mtt^9*mWW^2*s*t^5 + 35112570*ep^4*mtt^9*mWW^2*s*t^5 + 32212308*ep^5*mtt^9*mWW^2*s*t^5 + 11499312*ep^6*mtt^9*mWW^2*s*t^5 + 186*mtt^8*mWW^3*s*t^5 - 767206*ep*mtt^8*mWW^3*s*t^5 - 8117034*ep^2*mtt^8*mWW^3*s*t^5 - 32445746*ep^3*mtt^8*mWW^3*s*t^5 - 62144416*ep^4*mtt^8*mWW^3*s*t^5 - 57510656*ep^5*mtt^8*mWW^3*s*t^5 - 20679808*ep^6*mtt^8*mWW^3*s*t^5 + 3414*mtt^7*mWW^4*s*t^5 + 705998*ep*mtt^7*mWW^4*s*t^5 + 7389990*ep^2*mtt^7*mWW^4*s*t^5 + 30000278*ep^3*mtt^7*mWW^4*s*t^5 + 58655620*ep^4*mtt^7*mWW^4*s*t^5 + 55414292*ep^5*mtt^7*mWW^4*s*t^5 + 20305808*ep^6*mtt^7*mWW^4*s*t^5 - 26460*mtt^6*mWW^5*s*t^5 - 482860*ep*mtt^6*mWW^5*s*t^5 - 3570000*ep^2*mtt^6*mWW^5*s*t^5 - 13363488*ep^3*mtt^6*mWW^5*s*t^5 - 26274492*ep^4*mtt^6*mWW^5*s*t^5 - 25701684*ep^5*mtt^6*mWW^5*s*t^5 - 9826576*ep^6*mtt^6*mWW^5*s*t^5 + 67526*mtt^5*mWW^6*s*t^5 + 635958*ep*mtt^5*mWW^6*s*t^5 + 2247050*ep^2*mtt^5*mWW^6*s*t^5 + 4078970*ep^3*mtt^5*mWW^6*s*t^5 + 4533568*ep^4*mtt^5*mWW^6*s*t^5 + 3336744*ep^5*mtt^5*mWW^6*s*t^5 + 1253664*ep^6*mtt^5*mWW^6*s*t^5 - 80930*mtt^4*mWW^7*s*t^5 - 832858*ep*mtt^4*mWW^7*s*t^5 - 3205818*ep^2*mtt^4*mWW^7*s*t^5 - 5843646*ep^3*mtt^4*mWW^7*s*t^5 - 5100932*ep^4*mtt^4*mWW^7*s*t^5 - 1748592*ep^5*mtt^4*mWW^7*s*t^5 - 40704*ep^6*mtt^4*mWW^7*s*t^5 + 46590*mtt^3*mWW^8*s*t^5 + 544354*ep*mtt^3*mWW^8*s*t^5 + 2469176*ep^2*mtt^3*mWW^8*s*t^5 + 5560858*ep^3*mtt^3*mWW^8*s*t^5 + 6544046*ep^4*mtt^3*mWW^8*s*t^5 + 3791952*ep^5*mtt^3*mWW^8*s*t^5 + 834784*ep^6*mtt^3*mWW^8*s*t^5 - 9452*mtt^2*mWW^9*s*t^5 - 127100*ep*mtt^2*mWW^9*s*t^5 - 663842*ep^2*mtt^2*mWW^9*s*t^5 - 1715880*ep^3*mtt^2*mWW^9*s*t^5 - 2323422*ep^4*mtt^2*mWW^9*s*t^5 - 1570960*ep^5*mtt^2*mWW^9*s*t^5 - 416864*ep^6*mtt^2*mWW^9*s*t^5 - 1402*mtt*mWW^10*s*t^5 - 14332*ep*mtt*mWW^10*s*t^5 - 56796*ep^2*mtt*mWW^10*s*t^5 - 116756*ep^3*mtt*mWW^10*s*t^5 - 138086*ep^4*mtt*mWW^10*s*t^5 - 92828*ep^5*mtt*mWW^10*s*t^5 - 27920*ep^6*mtt*mWW^10*s*t^5 + 528*mWW^11*s*t^5 + 6844*ep*mWW^11*s*t^5 + 35712*ep^2*mWW^11*s*t^5 + 96564*ep^3*mWW^11*s*t^5 + 143176*ep^4*mWW^11*s*t^5 + 110544*ep^5*mWW^11*s*t^5 + 34752*ep^6*mWW^11*s*t^5 - 46452*ep*mtt^10*s^2*t^5 - 483966*ep^2*mtt^10*s^2*t^5 - 1904028*ep^3*mtt^10*s^2*t^5 - 3593646*ep^4*mtt^10*s^2*t^5 - 3284820*ep^5*mtt^10*s^2*t^5 - 1170288*ep^6*mtt^10*s^2*t^5 + 434868*ep*mtt^9*mWW*s^2*t^5 + 4526892*ep^2*mtt^9*mWW*s^2*t^5 + 17788452*ep^3*mtt^9*mWW*s^2*t^5 + 33519780*ep^4*mtt^9*mWW*s^2*t^5 + 30574536*ep^5*mtt^9*mWW*s^2*t^5 + 10863072*ep^6*mtt^9*mWW*s^2*t^5 - 1425922*ep*mtt^8*mWW^2*s^2*t^5 - 14870704*ep^2*mtt^8*mWW^2*s^2*t^5 - 58587202*ep^3*mtt^8*mWW^2*s^2*t^5 - 110653452*ep^4*mtt^8*mWW^2*s^2*t^5 - 101084824*ep^5*mtt^8*mWW^2*s^2*t^5 - 35933696*ep^6*mtt^8*mWW^2*s^2*t^5 - 2100*mtt^7*mWW^3*s^2*t^5 + 2073230*ep*mtt^7*mWW^3*s^2*t^5 + 21890106*ep^2*mtt^7*mWW^3*s^2*t^5 + 87169462*ep^3*mtt^7*mWW^3*s^2*t^5 + 166246722*ep^4*mtt^7*mWW^3*s^2*t^5 + 153126004*ep^5*mtt^7*mWW^3*s^2*t^5 + 54780880*ep^6*mtt^7*mWW^3*s^2*t^5 + 2270*mtt^6*mWW^4*s^2*t^5 - 1066898*ep*mtt^6*mWW^4*s^2*t^5 - 11612270*ep^2*mtt^6*mWW^4*s^2*t^5 - 48031322*ep^3*mtt^6*mWW^4*s^2*t^5 - 95163752*ep^4*mtt^6*mWW^4*s^2*t^5 - 90707412*ep^5*mtt^6*mWW^4*s^2*t^5 - 33390704*ep^6*mtt^6*mWW^4*s^2*t^5 + 17558*mtt^5*mWW^5*s^2*t^5 - 509872*ep*mtt^5*mWW^5*s^2*t^5 - 6220484*ep^2*mtt^5*mWW^5*s^2*t^5 - 23865508*ep^3*mtt^5*mWW^5*s^2*t^5 - 41694346*ep^4*mtt^5*mWW^5*s^2*t^5 - 34445412*ep^5*mtt^5*mWW^5*s^2*t^5 - 10985296*ep^6*mtt^5*mWW^5*s^2*t^5 - 49996*mtt^4*mWW^6*s^2*t^5 + 683478*ep*mtt^4*mWW^6*s^2*t^5 + 10567262*ep^2*mtt^4*mWW^6*s^2*t^5 + 45555542*ep^3*mtt^4*mWW^6*s^2*t^5 + 88677070*ep^4*mtt^4*mWW^6*s^2*t^5 + 81649676*ep^5*mtt^4*mWW^6*s^2*t^5 + 28970576*ep^6*mtt^4*mWW^6*s^2*t^5 + 52818*mtt^3*mWW^7*s^2*t^5 + 17192*ep*mtt^3*mWW^7*s^2*t^5 - 3636764*ep^2*mtt^3*mWW^7*s^2*t^5 - 19790940*ep^3*mtt^3*mWW^7*s^2*t^5 - 43148622*ep^4*mtt^3*mWW^7*s^2*t^5 - 42921724*ep^5*mtt^3*mWW^7*s^2*t^5 - 16156560*ep^6*mtt^3*mWW^7*s^2*t^5 - 24328*mtt^2*mWW^8*s^2*t^5 - 233726*ep*mtt^2*mWW^8*s^2*t^5 - 655256*ep^2*mtt^2*mWW^8*s^2*t^5 + 169438*ep^3*mtt^2*mWW^8*s^2*t^5 + 3573476*ep^4*mtt^2*mWW^8*s^2*t^5 + 5489820*ep^5*mtt^2*mWW^8*s^2*t^5 + 2585904*ep^6*mtt^2*mWW^8*s^2*t^5 + 3476*mtt*mWW^9*s^2*t^5 + 78114*ep*mtt*mWW^9*s^2*t^5 + 559502*ep^2*mtt*mWW^9*s^2*t^5 + 1779314*ep^3*mtt*mWW^9*s^2*t^5 + 2796582*ep^4*mtt*mWW^9*s^2*t^5 + 2125100*ep^5*mtt*mWW^9*s^2*t^5 + 622224*ep^6*mtt*mWW^9*s^2*t^5 + 302*mWW^10*s^2*t^5 - 4012*ep*mWW^10*s^2*t^5 - 64318*ep^2*mWW^10*s^2*t^5 - 283208*ep^3*mWW^10*s^2*t^5 - 559812*ep^4*mWW^10*s^2*t^5 - 520944*ep^5*mWW^10*s^2*t^5 - 186112*ep^6*mWW^10*s^2*t^5 + 80556*ep*mtt^9*s^3*t^5 + 838866*ep^2*mtt^9*s^3*t^5 + 3298260*ep^3*mtt^9*s^3*t^5 + 6220914*ep^4*mtt^9*s^3*t^5 + 5682348*ep^5*mtt^9*s^3*t^5 + 2023056*ep^6*mtt^9*s^3*t^5 - 765072*ep*mtt^8*mWW*s^3*t^5 - 7950072*ep^2*mtt^8*mWW*s^3*t^5 - 31171200*ep^3*mtt^8*mWW*s^3*t^5 - 58595928*ep^4*mtt^8*mWW*s^3*t^5 - 53314896*ep^5*mtt^8*mWW*s^3*t^5 - 18896832*ep^6*mtt^8*mWW*s^3*t^5 + 2257520*ep*mtt^7*mWW^2*s^3*t^5 + 23451880*ep^2*mtt^7*mWW^2*s^3*t^5 + 92061200*ep^3*mtt^7*mWW^2*s^3*t^5 + 173263000*ep^4*mtt^7*mWW^2*s^3*t^5 + 157734880*ep^5*mtt^7*mWW^2*s^3*t^5 + 55885920*ep^6*mtt^7*mWW^2*s^3*t^5 + 3924*mtt^6*mWW^3*s^3*t^5 - 2553264*ep*mtt^6*mWW^3*s^3*t^5 - 26801512*ep^2*mtt^6*mWW^3*s^3*t^5 - 106193448*ep^3*mtt^6*mWW^3*s^3*t^5 - 201655212*ep^4*mtt^6*mWW^3*s^3*t^5 - 184982696*ep^5*mtt^6*mWW^3*s^3*t^5 - 65908480*ep^6*mtt^6*mWW^3*s^3*t^5 - 6510*mtt^5*mWW^4*s^3*t^5 + 205264*ep*mtt^5*mWW^4*s^3*t^5 + 2562292*ep^2*mtt^5*mWW^4*s^3*t^5 + 12115856*ep^3*mtt^5*mWW^4*s^3*t^5 + 27102250*ep^4*mtt^5*mWW^4*s^3*t^5 + 28395336*ep^5*mtt^5*mWW^4*s^3*t^5 + 11169808*ep^6*mtt^5*mWW^4*s^3*t^5 - 4340*mtt^4*mWW^5*s^3*t^5 + 1982778*ep*mtt^4*mWW^5*s^3*t^5 + 21048806*ep^2*mtt^4*mWW^5*s^3*t^5 + 82070974*ep^3*mtt^4*mWW^5*s^3*t^5 + 151756574*ep^4*mtt^4*mWW^5*s^3*t^5 + 135205440*ep^5*mtt^4*mWW^5*s^3*t^5 + 46896272*ep^6*mtt^4*mWW^5*s^3*t^5 + 16644*mtt^3*mWW^6*s^3*t^5 - 1610826*ep*mtt^3*mWW^6*s^3*t^5 - 18144742*ep^2*mtt^3*mWW^6*s^3*t^5 - 73274474*ep^3*mtt^3*mWW^6*s^3*t^5 - 139701806*ep^4*mtt^3*mWW^6*s^3*t^5 - 127914980*ep^5*mtt^3*mWW^6*s^3*t^5 - 45417232*ep^6*mtt^3*mWW^6*s^3*t^5 - 14024*mtt^2*mWW^7*s^3*t^5 + 363578*ep*mtt^2*mWW^7*s^3*t^5 + 4927214*ep^2*mtt^2*mWW^7*s^3*t^5 + 21548698*ep^3*mtt^2*mWW^7*s^3*t^5 + 43568114*ep^4*mtt^2*mWW^7*s^3*t^5 + 41855772*ep^5*mtt^2*mWW^7*s^3*t^5 + 15462928*ep^6*mtt^2*mWW^7*s^3*t^5 + 4690*mtt*mWW^8*s^3*t^5 + 65270*ep*mtt*mWW^8*s^3*t^5 + 308384*ep^2*mtt*mWW^8*s^3*t^5 + 424078*ep^3*mtt*mWW^8*s^3*t^5 - 424774*ep^4*mtt*mWW^8*s^3*t^5 - 1377456*ep^5*mtt*mWW^8*s^3*t^5 - 798512*ep^6*mtt*mWW^8*s^3*t^5 - 384*mWW^9*s^3*t^5 - 25708*ep*mWW^9*s^3*t^5 - 240060*ep^2*mWW^9*s^3*t^5 - 875528*ep^3*mWW^9*s^3*t^5 - 1524300*ep^4*mWW^9*s^3*t^5 - 1275300*ep^5*mWW^9*s^3*t^5 - 413856*ep^6*mWW^9*s^3*t^5 - 85260*ep*mtt^8*s^4*t^5 - 887250*ep^2*mtt^8*s^4*t^5 - 3485580*ep^3*mtt^8*s^4*t^5 - 6568170*ep^4*mtt^8*s^4*t^5 - 5993820*ep^5*mtt^8*s^4*t^5 - 2131920*ep^6*mtt^8*s^4*t^5 + 777000*ep*mtt^7*mWW*s^4*t^5 + 8060430*ep^2*mtt^7*mWW*s^4*t^5 + 31538160*ep^3*mtt^7*mWW*s^4*t^5 + 59150310*ep^4*mtt^7*mWW*s^4*t^5 + 53692980*ep^5*mtt^7*mWW*s^4*t^5 + 18987120*ep^6*mtt^7*mWW*s^4*t^5 - 1981610*ep*mtt^6*mWW^2*s^4*t^5 - 20505800*ep^2*mtt^6*mWW^2*s^4*t^5 - 80202290*ep^3*mtt^6*mWW^2*s^4*t^5 - 150415340*ep^4*mtt^6*mWW^2*s^4*t^5 - 136478160*ep^5*mtt^6*mWW^2*s^4*t^5 - 48204000*ep^6*mtt^6*mWW^2*s^4*t^5 - 3102*mtt^5*mWW^3*s^4*t^5 + 1617800*ep*mtt^5*mWW^3*s^4*t^5 + 16825028*ep^2*mtt^5*mWW^3*s^4*t^5 + 66213780*ep^3*mtt^5*mWW^3*s^4*t^5 + 125071490*ep^4*mtt^5*mWW^3*s^4*t^5 + 114205756*ep^5*mtt^5*mWW^3*s^4*t^5 + 40517552*ep^6*mtt^5*mWW^3*s^4*t^5 + 3890*mtt^4*mWW^4*s^4*t^5 + 646762*ep*mtt^4*mWW^4*s^4*t^5 + 6695196*ep^2*mtt^4*mWW^4*s^4*t^5 + 25565990*ep^3*mtt^4*mWW^4*s^4*t^5 + 46134938*ep^4*mtt^4*mWW^4*s^4*t^5 + 40135312*ep^5*mtt^4*mWW^4*s^4*t^5 + 13654704*ep^6*mtt^4*mWW^4*s^4*t^5 + 1254*mtt^3*mWW^5*s^4*t^5 - 1788272*ep*mtt^3*mWW^5*s^4*t^5 - 18854122*ep^2*mtt^3*mWW^5*s^4*t^5 - 73884188*ep^3*mtt^3*mWW^5*s^4*t^5 - 137809736*ep^4*mtt^3*mWW^5*s^4*t^5 - 123968928*ep^5*mtt^3*mWW^5*s^4*t^5 - 43388560*ep^6*mtt^3*mWW^5*s^4*t^5 - 3106*mtt^2*mWW^6*s^4*t^5 + 968128*ep*mtt^2*mWW^6*s^4*t^5 + 10372590*ep^2*mtt^2*mWW^6*s^4*t^5 + 41253492*ep^3*mtt^2*mWW^6*s^4*t^5 + 78116880*ep^4*mtt^2*mWW^6*s^4*t^5 + 71255912*ep^5*mtt^2*mWW^6*s^4*t^5 + 25230544*ep^6*mtt^2*mWW^6*s^4*t^5 + 1296*mtt*mWW^7*s^4*t^5 - 138988*ep*mtt*mWW^7*s^4*t^5 - 1563604*ep^2*mtt*mWW^7*s^4*t^5 - 6524036*ep^3*mtt*mWW^7*s^4*t^5 - 12962796*ep^4*mtt*mWW^7*s^4*t^5 - 12357064*ep^5*mtt*mWW^7*s^4*t^5 - 4543344*ep^6*mtt*mWW^7*s^4*t^5 - 232*mWW^8*s^4*t^5 - 16808*ep*mWW^8*s^4*t^5 - 156196*ep^2*mWW^8*s^4*t^5 - 532736*ep^3*mWW^8*s^4*t^5 - 832392*ep^4*mWW^8*s^4*t^5 - 601812*ep^5*mWW^8*s^4*t^5 - 162032*ep^6*mWW^8*s^4*t^5 + 55860*ep*mtt^7*s^5*t^5 + 580734*ep^2*mtt^7*s^5*t^5 + 2278668*ep^3*mtt^7*s^5*t^5 + 4288158*ep^4*mtt^7*s^5*t^5 + 3907764*ep^5*mtt^7*s^5*t^5 + 1388016*ep^6*mtt^7*s^5*t^5 - 458220*ep*mtt^6*mWW*s^5*t^5 - 4744890*ep^2*mtt^6*mWW*s^5*t^5 - 18523908*ep^3*mtt^6*mWW*s^5*t^5 - 34656570*ep^4*mtt^6*mWW*s^5*t^5 - 31379676*ep^5*mtt^6*mWW*s^5*t^5 - 11069136*ep^6*mtt^6*mWW*s^5*t^5 + 980638*ep*mtt^5*mWW^2*s^5*t^5 + 10110958*ep^2*mtt^5*mWW^2*s^5*t^5 + 39394810*ep^3*mtt^5*mWW^2*s^5*t^5 + 73601478*ep^4*mtt^5*mWW^2*s^5*t^5 + 66538300*ep^5*mtt^5*mWW^2*s^5*t^5 + 23422256*ep^6*mtt^5*mWW^2*s^5*t^5 + 1074*mtt^4*mWW^3*s^5*t^5 - 530188*ep*mtt^4*mWW^3*s^5*t^5 - 5440496*ep^2*mtt^4*mWW^3*s^5*t^5 - 21207728*ep^3*mtt^4*mWW^3*s^5*t^5 - 39761546*ep^4*mtt^4*mWW^3*s^5*t^5 - 36078900*ep^5*mtt^4*mWW^3*s^5*t^5 - 12728336*ep^6*mtt^4*mWW^3*s^5*t^5 - 960*mtt^3*mWW^4*s^5*t^5 - 519220*ep*mtt^3*mWW^4*s^5*t^5 - 5443018*ep^2*mtt^3*mWW^4*s^5*t^5 - 21223956*ep^3*mtt^3*mWW^4*s^5*t^5 - 39365818*ep^4*mtt^3*mWW^4*s^5*t^5 - 35240660*ep^5*mtt^3*mWW^4*s^5*t^5 - 12295168*ep^6*mtt^3*mWW^4*s^5*t^5 - 564*mtt^2*mWW^5*s^5*t^5 + 694918*ep*mtt^2*mWW^5*s^5*t^5 + 7294116*ep^2*mtt^2*mWW^5*s^5*t^5 + 28557070*ep^3*mtt^2*mWW^5*s^5*t^5 + 53303908*ep^4*mtt^2*mWW^5*s^5*t^5 + 48012856*ep^5*mtt^2*mWW^5*s^5*t^5 + 16823216*ep^6*mtt^2*mWW^5*s^5*t^5 + 640*mtt*mWW^6*s^5*t^5 - 233298*ep*mtt*mWW^6*s^5*t^5 - 2465142*ep^2*mtt*mWW^6*s^5*t^5 - 9722678*ep^3*mtt*mWW^6*s^5*t^5 - 18296262*ep^4*mtt*mWW^6*s^5*t^5 - 16602100*ep^5*mtt*mWW^6*s^5*t^5 - 5849920*ep^6*mtt*mWW^6*s^5*t^5 - 190*mWW^7*s^5*t^5 + 12006*ep*mWW^7*s^5*t^5 + 135194*ep^2*mWW^7*s^5*t^5 + 562538*ep^3*mWW^7*s^5*t^5 + 1116284*ep^4*mWW^7*s^5*t^5 + 1062064*ep^5*mWW^7*s^5*t^5 + 388944*ep^6*mWW^7*s^5*t^5 - 21756*ep*mtt^6*s^6*t^5 - 225834*ep^2*mtt^6*s^6*t^5 - 884436*ep^3*mtt^6*s^6*t^5 - 1660890*ep^4*mtt^6*s^6*t^5 - 1510236*ep^5*mtt^6*s^6*t^5 - 535248*ep^6*mtt^6*s^6*t^5 + 146916*ep*mtt^5*mWW*s^6*t^5 + 1518000*ep^2*mtt^5*mWW*s^6*t^5 + 5910180*ep^3*mtt^5*mWW*s^6*t^5 + 11024472*ep^4*mtt^5*mWW*s^6*t^5 + 9951456*ep^5*mtt^5*mWW*s^6*t^5 + 3499776*ep^6*mtt^5*mWW*s^6*t^5 - 256802*ep*mtt^4*mWW^2*s^6*t^5 - 2640268*ep^2*mtt^4*mWW^2*s^6*t^5 - 10245170*ep^3*mtt^4*mWW^2*s^6*t^5 - 19054600*ep^4*mtt^4*mWW^2*s^6*t^5 - 17148208*ep^5*mtt^4*mWW^2*s^6*t^5 - 6010752*ep^6*mtt^4*mWW^2*s^6*t^5 - 120*mtt^3*mWW^3*s^6*t^5 + 80350*ep*mtt^3*mWW^3*s^6*t^5 + 810682*ep^2*mtt^3*mWW^3*s^6*t^5 + 3116934*ep^3*mtt^3*mWW^3*s^6*t^5 + 5771614*ep^4*mtt^3*mWW^3*s^6*t^5 + 5177852*ep^5*mtt^3*mWW^3*s^6*t^5 + 1807888*ep^6*mtt^3*mWW^3*s^6*t^5 + 140*mtt^2*mWW^4*s^6*t^5 + 150992*ep*mtt^2*mWW^4*s^6*t^5 + 1569362*ep^2*mtt^2*mWW^4*s^6*t^5 + 6113408*ep^3*mtt^2*mWW^4*s^6*t^5 + 11371358*ep^4*mtt^2*mWW^4*s^6*t^5 + 10220372*ep^5*mtt^2*mWW^4*s^6*t^5 + 3577968*ep^6*mtt^2*mWW^4*s^6*t^5 - 123750*ep*mtt*mWW^5*s^6*t^5 - 1281014*ep^2*mtt*mWW^5*s^6*t^5 - 4983342*ep^3*mtt*mWW^5*s^6*t^5 - 9269138*ep^4*mtt*mWW^5*s^6*t^5 - 8330932*ep^5*mtt*mWW^5*s^6*t^5 - 2914224*ep^6*mtt*mWW^5*s^6*t^5 - 20*mWW^6*s^6*t^5 + 23090*ep*mWW^6*s^6*t^5 + 238512*ep^2*mWW^6*s^6*t^5 + 928266*ep^3*mWW^6*s^6*t^5 + 1728864*ep^4*mWW^6*s^6*t^5 + 1555216*ep^5*mWW^6*s^6*t^5 + 543872*ep^6*mWW^6*s^6*t^5 + 4452*ep*mtt^5*s^7*t^5 + 46086*ep^2*mtt^5*s^7*t^5 + 179868*ep^3*mtt^5*s^7*t^5 + 336486*ep^4*mtt^5*s^7*t^5 + 304740*ep^5*mtt^5*s^7*t^5 + 107568*ep^6*mtt^5*s^7*t^5 - 21048*ep*mtt^4*mWW*s^7*t^5 - 216852*ep^2*mtt^4*mWW*s^7*t^5 - 841272*ep^3*mtt^4*mWW*s^7*t^5 - 1563060*ep^4*mtt^4*mWW*s^7*t^5 - 1405176*ep^5*mtt^4*mWW*s^7*t^5 - 492192*ep^6*mtt^4*mWW*s^7*t^5 + 28032*ep*mtt^3*mWW^2*s^7*t^5 + 287824*ep^2*mtt^3*mWW^2*s^7*t^5 + 1111752*ep^3*mtt^3*mWW^2*s^7*t^5 + 2055272*ep^4*mtt^3*mWW^2*s^7*t^5 + 1837584*ep^5*mtt^3*mWW^2*s^7*t^5 + 639936*ep^6*mtt^3*mWW^2*s^7*t^5 - 2328*ep*mtt^2*mWW^3*s^7*t^5 - 23220*ep^2*mtt^2*mWW^3*s^7*t^5 - 86304*ep^3*mtt^2*mWW^3*s^7*t^5 - 152316*ep^4*mtt^2*mWW^3*s^7*t^5 - 129096*ep^5*mtt^2*mWW^3*s^7*t^5 - 42336*ep^6*mtt^2*mWW^3*s^7*t^5 - 17508*ep*mtt*mWW^4*s^7*t^5 - 180054*ep^2*mtt*mWW^4*s^7*t^5 - 696900*ep^3*mtt*mWW^4*s^7*t^5 - 1291374*ep^4*mtt*mWW^4*s^7*t^5 - 1157556*ep^5*mtt*mWW^4*s^7*t^5 - 404208*ep^6*mtt*mWW^4*s^7*t^5 + 8400*ep*mWW^5*s^7*t^5 + 86216*ep^2*mWW^5*s^7*t^5 + 332856*ep^3*mWW^5*s^7*t^5 + 614992*ep^4*mWW^5*s^7*t^5 + 549504*ep^5*mWW^5*s^7*t^5 + 191232*ep^6*mWW^5*s^7*t^5 - 336*ep*mtt^4*s^8*t^5 - 3456*ep^2*mtt^4*s^8*t^5 - 13380*ep^3*mtt^4*s^8*t^5 - 24804*ep^4*mtt^4*s^8*t^5 - 22248*ep^5*mtt^4*s^8*t^5 - 7776*ep^6*mtt^4*s^8*t^5 + 672*ep*mtt^3*mWW*s^8*t^5 + 6912*ep^2*mtt^3*mWW*s^8*t^5 + 26760*ep^3*mtt^3*mWW*s^8*t^5 + 49608*ep^4*mtt^3*mWW*s^8*t^5 + 44496*ep^5*mtt^3*mWW*s^8*t^5 + 15552*ep^6*mtt^3*mWW*s^8*t^5 - 672*ep*mtt*mWW^3*s^8*t^5 - 6912*ep^2*mtt*mWW^3*s^8*t^5 - 26760*ep^3*mtt*mWW^3*s^8*t^5 - 49608*ep^4*mtt*mWW^3*s^8*t^5 - 44496*ep^5*mtt*mWW^3*s^8*t^5 - 15552*ep^6*mtt*mWW^3*s^8*t^5 + 336*ep*mWW^4*s^8*t^5 + 3456*ep^2*mWW^4*s^8*t^5 + 13380*ep^3*mWW^4*s^8*t^5 + 24804*ep^4*mWW^4*s^8*t^5 + 22248*ep^5*mWW^4*s^8*t^5 + 7776*ep^6*mWW^4*s^8*t^5 + 7644*ep*mtt^11*t^6 + 79506*ep^2*mtt^11*t^6 + 312144*ep^3*mtt^11*t^6 + 587790*ep^4*mtt^11*t^6 + 536004*ep^5*mtt^11*t^6 + 190512*ep^6*mtt^11*t^6 - 54621*ep*mtt^10*mWW*t^6 - 569727*ep^2*mtt^10*mWW*t^6 - 2244357*ep^3*mtt^10*mWW*t^6 - 4241181*ep^4*mtt^10*mWW*t^6 - 3880314*ep^5*mtt^10*mWW*t^6 - 1383000*ep^6*mtt^10*mWW*t^6 + 161709*ep*mtt^9*mWW^2*t^6 + 1692909*ep^2*mtt^9*mWW^2*t^6 + 6698673*ep^3*mtt^9*mWW^2*t^6 + 12718791*ep^4*mtt^9*mWW^2*t^6 + 11691318*ep^5*mtt^9*mWW^2*t^6 + 4185000*ep^6*mtt^9*mWW^2*t^6 - 210*mtt^8*mWW^3*t^6 - 254322*ep*mtt^8*mWW^3*t^6 - 2664432*ep^2*mtt^8*mWW^3*t^6 - 10604118*ep^3*mtt^8*mWW^3*t^6 - 20282466*ep^4*mtt^8*mWW^3*t^6 - 18790980*ep^5*mtt^8*mWW^3*t^6 - 6778992*ep^6*mtt^8*mWW^3*t^6 + 966*mtt^7*mWW^4*t^6 + 219648*ep*mtt^7*mWW^4*t^6 + 2277768*ep^2*mtt^7*mWW^4*t^6 + 9146688*ep^3*mtt^7*mWW^4*t^6 + 17747718*ep^4*mtt^7*mWW^4*t^6 + 16713252*ep^5*mtt^7*mWW^4*t^6 + 6131760*ep^6*mtt^7*mWW^4*t^6 - 5826*mtt^6*mWW^5*t^6 - 138720*ep*mtt^6*mWW^5*t^6 - 1113612*ep^2*mtt^6*mWW^5*t^6 - 4198116*ep^3*mtt^6*mWW^5*t^6 - 8136354*ep^4*mtt^6*mWW^5*t^6 - 7844412*ep^5*mtt^6*mWW^5*t^6 - 2976720*ep^6*mtt^6*mWW^5*t^6 + 19146*mtt^5*mWW^6*t^6 + 219654*ep*mtt^5*mWW^6*t^6 + 1039122*ep^2*mtt^5*mWW^6*t^6 + 2701218*ep^3*mtt^5*mWW^6*t^6 + 4130796*ep^4*mtt^5*mWW^6*t^6 + 3495264*ep^5*mtt^5*mWW^6*t^6 + 1254720*ep^6*mtt^5*mWW^6*t^6 - 30342*mtt^4*mWW^7*t^6 - 368592*ep*mtt^4*mWW^7*t^6 - 1810860*ep^2*mtt^4*mWW^7*t^6 - 4680840*ep^3*mtt^4*mWW^7*t^6 - 6771834*ep^4*mtt^4*mWW^7*t^6 - 5218524*ep^5*mtt^4*mWW^7*t^6 - 1675728*ep^6*mtt^4*mWW^7*t^6 + 24258*mtt^3*mWW^8*t^6 + 314706*ep*mtt^3*mWW^8*t^6 + 1646832*ep^2*mtt^3*mWW^8*t^6 + 4477878*ep^3*mtt^3*mWW^8*t^6 + 6698682*ep^4*mtt^3*mWW^8*t^6 + 5241300*ep^5*mtt^3*mWW^8*t^6 + 1679664*ep^6*mtt^3*mWW^8*t^6 - 9198*mtt^2*mWW^9*t^6 - 123897*ep*mtt^2*mWW^9*t^6 - 671247*ep^2*mtt^2*mWW^9*t^6 - 1878261*ep^3*mtt^2*mWW^9*t^6 - 2872503*ep^4*mtt^2*mWW^9*t^6 - 2283606*ep^5*mtt^2*mWW^9*t^6 - 739368*ep^6*mtt^2*mWW^9*t^6 + 1134*mtt*mWW^10*t^6 + 15879*ep*mtt*mWW^10*t^6 + 89103*ep^2*mtt*mWW^10*t^6 + 256911*ep^3*mtt*mWW^10*t^6 + 403143*ep^4*mtt*mWW^10*t^6 + 327870*ep^5*mtt*mWW^10*t^6 + 108360*ep^6*mtt*mWW^10*t^6 + 72*mWW^11*t^6 + 912*ep*mWW^11*t^6 + 4638*ep^2*mWW^11*t^6 + 12180*ep^3*mWW^11*t^6 + 17418*ep^4*mWW^11*t^6 + 12828*ep^5*mWW^11*t^6 + 3792*ep^6*mWW^11*t^6 - 48216*ep*mtt^10*s*t^6 - 501228*ep^2*mtt^10*s*t^6 - 1966524*ep^3*mtt^10*s*t^6 - 3700368*ep^4*mtt^10*s*t^6 - 3371760*ep^5*mtt^10*s*t^6 - 1197504*ep^6*mtt^10*s*t^6 + 358869*ep*mtt^9*mWW*s*t^6 + 3735033*ep^2*mtt^9*mWW*s*t^6 + 14674001*ep^3*mtt^9*mWW*s*t^6 + 27647499*ep^4*mtt^9*mWW*s*t^6 + 25217902*ep^5*mtt^9*mWW*s*t^6 + 8961096*ep^6*mtt^9*mWW*s*t^6 - 1088485*ep*mtt^8*mWW^2*s*t^6 - 11358697*ep^2*mtt^8*mWW^2*s*t^6 - 44758453*ep^3*mtt^8*mWW^2*s*t^6 - 84567519*ep^4*mtt^8*mWW^2*s*t^6 - 77320510*ep^5*mtt^8*mWW^2*s*t^6 - 27524936*ep^6*mtt^8*mWW^2*s*t^6 - 76*mtt^7*mWW^3*s*t^6 + 1699398*ep*mtt^7*mWW^3*s*t^6 + 17842028*ep^2*mtt^7*mWW^3*s*t^6 + 70774618*ep^3*mtt^7*mWW^3*s*t^6 + 134576736*ep^4*mtt^7*mWW^3*s*t^6 + 123744728*ep^5*mtt^7*mWW^3*s*t^6 + 44262368*ep^6*mtt^7*mWW^3*s*t^6 + 1010*mtt^6*mWW^4*s*t^6 - 1336906*ep*mtt^6*mWW^4*s*t^6 - 14311466*ep^2*mtt^6*mWW^4*s*t^6 - 57803370*ep^3*mtt^6*mWW^4*s*t^6 - 111768920*ep^4*mtt^6*mWW^4*s*t^6 - 104324244*ep^5*mtt^6*mWW^4*s*t^6 - 37803344*ep^6*mtt^6*mWW^4*s*t^6 + 4928*mtt^5*mWW^5*s*t^6 + 357362*ep*mtt^5*mWW^5*s*t^6 + 3759294*ep^2*mtt^5*mWW^5*s*t^6 + 16072266*ep^3*mtt^5*mWW^5*s*t^6 + 33197274*ep^4*mtt^5*mWW^5*s*t^6 + 32933636*ep^5*mtt^5*mWW^5*s*t^6 + 12577520*ep^6*mtt^5*mWW^5*s*t^6 - 26416*mtt^4*mWW^6*s*t^6 + 23432*ep*mtt^4*mWW^6*s*t^6 + 1828166*ep^2*mtt^4*mWW^6*s*t^6 + 8461020*ep^3*mtt^4*mWW^6*s*t^6 + 16072002*ep^4*mtt^4*mWW^6*s*t^6 + 14031420*ep^5*mtt^4*mWW^6*s*t^6 + 4662736*ep^6*mtt^4*mWW^6*s*t^6 + 41226*mtt^3*mWW^7*s*t^6 + 217428*ep*mtt^3*mWW^7*s*t^6 - 509814*ep^2*mtt^3*mWW^7*s*t^6 - 5400108*ep^3*mtt^3*mWW^7*s*t^6 - 13119812*ep^4*mtt^3*mWW^7*s*t^6 - 13419544*ep^5*mtt^3*mWW^7*s*t^6 - 5071136*ep^6*mtt^3*mWW^7*s*t^6 - 28040*mtt^2*mWW^8*s*t^6 - 272626*ep*mtt^2*mWW^8*s*t^6 - 907850*ep^2*mtt^2*mWW^8*s*t^6 - 1045994*ep^3*mtt^2*mWW^8*s*t^6 + 461934*ep^4*mtt^2*mWW^8*s*t^6 + 1806848*ep^5*mtt^2*mWW^8*s*t^6 + 985248*ep^6*mtt^2*mWW^8*s*t^6 + 7898*mtt*mWW^9*s*t^6 + 98299*ep*mtt*mWW^9*s*t^6 + 477167*ep^2*mtt*mWW^9*s*t^6 + 1151651*ep^3*mtt*mWW^9*s*t^6 + 1453899*ep^4*mtt*mWW^9*s*t^6 + 904006*ep^5*mtt*mWW^9*s*t^6 + 212520*ep^6*mtt*mWW^9*s*t^6 - 530*mWW^10*s*t^6 - 8555*ep*mWW^10*s*t^6 - 52633*ep^2*mWW^10*s*t^6 - 159107*ep^3*mWW^10*s*t^6 - 252725*ep^4*mWW^10*s*t^6 - 202482*ep^5*mWW^10*s*t^6 - 64568*ep^6*mWW^10*s*t^6 + 128772*ep*mtt^9*s^2*t^6 + 1337742*ep^2*mtt^9*s^2*t^6 + 5244120*ep^3*mtt^9*s^2*t^6 + 9858618*ep^4*mtt^9*s^2*t^6 + 8974476*ep^5*mtt^9*s^2*t^6 + 3184272*ep^6*mtt^9*s^2*t^6 - 955206*ep*mtt^8*mWW*s^2*t^6 - 9922836*ep^2*mtt^8*mWW*s^2*t^6 - 38893370*ep^3*mtt^8*mWW*s^2*t^6 - 73091244*ep^4*mtt^8*mWW*s^2*t^6 - 66491248*ep^5*mtt^8*mWW*s^2*t^6 - 23565696*ep^6*mtt^8*mWW*s^2*t^6 + 2742676*ep*mtt^7*mWW^2*s^2*t^6 + 28533526*ep^2*mtt^7*mWW^2*s^2*t^6 + 112046920*ep^3*mtt^7*mWW^2*s^2*t^6 + 210905474*ep^4*mtt^7*mWW^2*s^2*t^6 + 192071708*ep^5*mtt^7*mWW^2*s^2*t^6 + 68104096*ep^6*mtt^7*mWW^2*s^2*t^6 + 1624*mtt^6*mWW^3*s^2*t^6 - 3781780*ep*mtt^6*mWW^3*s^2*t^6 - 39611282*ep^2*mtt^6*mWW^3*s^2*t^6 - 156517064*ep^3*mtt^6*mWW^3*s^2*t^6 - 296266038*ep^4*mtt^6*mWW^3*s^2*t^6 - 271069324*ep^5*mtt^6*mWW^3*s^2*t^6 - 96455232*ep^6*mtt^6*mWW^3*s^2*t^6 - 5042*mtt^5*mWW^4*s^2*t^6 + 2226510*ep*mtt^5*mWW^4*s^2*t^6 + 23895418*ep^2*mtt^5*mWW^4*s^2*t^6 + 96422374*ep^3*mtt^5*mWW^4*s^2*t^6 + 186051964*ep^4*mtt^5*mWW^4*s^2*t^6 + 173091248*ep^5*mtt^5*mWW^4*s^2*t^6 + 62443056*ep^6*mtt^5*mWW^4*s^2*t^6 + 1708*mtt^4*mWW^5*s^2*t^6 + 269078*ep*mtt^4*mWW^5*s^2*t^6 + 2309134*ep^2*mtt^4*mWW^5*s^2*t^6 + 6666862*ep^3*mtt^4*mWW^5*s^2*t^6 + 7810830*ep^4*mtt^4*mWW^5*s^2*t^6 + 3025604*ep^5*mtt^4*mWW^5*s^2*t^6 - 204768*ep^6*mtt^4*mWW^5*s^2*t^6 + 11536*mtt^3*mWW^6*s^2*t^6 - 1000200*ep*mtt^3*mWW^6*s^2*t^6 - 11091238*ep^2*mtt^3*mWW^6*s^2*t^6 - 43707748*ep^3*mtt^3*mWW^6*s^2*t^6 - 81239610*ep^4*mtt^3*mWW^6*s^2*t^6 - 72638372*ep^5*mtt^3*mWW^6*s^2*t^6 - 25258416*ep^6*mtt^3*mWW^6*s^2*t^6 - 17676*mtt^2*mWW^7*s^2*t^6 + 378994*ep*mtt^2*mWW^7*s^2*t^6 + 5220168*ep^2*mtt^2*mWW^7*s^2*t^6 + 22247174*ep^3*mtt^2*mWW^7*s^2*t^6 + 43566036*ep^4*mtt^2*mWW^7*s^2*t^6 + 40599840*ep^5*mtt^2*mWW^7*s^2*t^6 + 14613120*ep^6*mtt^2*mWW^7*s^2*t^6 + 9426*mtt*mWW^8*s^2*t^6 + 9142*ep*mtt*mWW^8*s^2*t^6 - 599524*ep^2*mtt*mWW^8*s^2*t^6 - 3411166*ep^3*mtt*mWW^8*s^2*t^6 - 7628626*ep^4*mtt*mWW^8*s^2*t^6 - 7744668*ep^5*mtt*mWW^8*s^2*t^6 - 2968528*ep^6*mtt*mWW^8*s^2*t^6 - 1576*mWW^9*s^2*t^6 - 17986*ep*mWW^9*s^2*t^6 - 71108*ep^2*mWW^9*s^2*t^6 - 98102*ep^3*mWW^9*s^2*t^6 + 32596*ep^4*mWW^9*s^2*t^6 + 180736*ep^5*mWW^9*s^2*t^6 + 108096*ep^6*mWW^9*s^2*t^6 - 188160*ep*mtt^8*s^3*t^6 - 1953000*ep^2*mtt^8*s^3*t^6 - 7647780*ep^3*mtt^8*s^3*t^6 - 14360220*ep^4*mtt^8*s^3*t^6 - 13056120*ep^5*mtt^8*s^3*t^6 - 4626720*ep^6*mtt^8*s^3*t^6 + 1329930*ep*mtt^7*mWW*s^3*t^6 + 13790850*ep^2*mtt^7*mWW*s^3*t^6 + 53934690*ep^3*mtt^7*mWW*s^3*t^6 + 101110470*ep^4*mtt^7*mWW*s^3*t^6 + 91748220*ep^5*mtt^7*mWW*s^3*t^6 + 32436240*ep^6*mtt^7*mWW*s^3*t^6 - 3431850*ep*mtt^6*mWW^2*s^3*t^6 - 35594300*ep^2*mtt^6*mWW^2*s^3*t^6 - 139308990*ep^3*mtt^6*mWW^2*s^3*t^6 - 261306020*ep^4*mtt^6*mWW^2*s^3*t^6 - 237131400*ep^5*mtt^6*mWW^2*s^3*t^6 - 83791040*ep^6*mtt^6*mWW^2*s^3*t^6 - 2412*mtt^5*mWW^3*s^3*t^6 + 3916760*ep*mtt^5*mWW^3*s^3*t^6 + 40842798*ep^2*mtt^5*mWW^3*s^3*t^6 + 160625992*ep^3*mtt^5*mWW^3*s^3*t^6 + 302611718*ep^4*mtt^5*mWW^3*s^3*t^6 + 275577152*ep^5*mtt^5*mWW^3*s^3*t^6 + 97608288*ep^6*mtt^5*mWW^3*s^3*t^6 + 3752*mtt^4*mWW^4*s^3*t^6 - 1422162*ep*mtt^4*mWW^4*s^3*t^6 - 15115746*ep^2*mtt^4*mWW^4*s^3*t^6 - 60790734*ep^3*mtt^4*mWW^4*s^3*t^6 - 117145590*ep^4*mtt^4*mWW^4*s^3*t^6 - 108844696*ep^5*mtt^4*mWW^4*s^3*t^6 - 39180864*ep^6*mtt^4*mWW^4*s^3*t^6 + 12*mtt^3*mWW^5*s^3*t^6 - 998298*ep*mtt^3*mWW^5*s^3*t^6 - 10309062*ep^2*mtt^3*mWW^5*s^3*t^6 - 39277306*ep^3*mtt^3*mWW^5*s^3*t^6 - 71080038*ep^4*mtt^3*mWW^5*s^3*t^6 - 62110932*ep^5*mtt^3*mWW^5*s^3*t^6 - 21186784*ep^6*mtt^3*mWW^5*s^3*t^6 - 3316*mtt^2*mWW^6*s^3*t^6 + 1101046*ep*mtt^2*mWW^6*s^3*t^6 + 11701496*ep^2*mtt^2*mWW^6*s^3*t^6 + 45912362*ep^3*mtt^2*mWW^6*s^3*t^6 + 85677588*ep^4*mtt^2*mWW^6*s^3*t^6 + 77100304*ep^5*mtt^2*mWW^6*s^3*t^6 + 26990352*ep^6*mtt^2*mWW^6*s^3*t^6 + 3008*mtt*mWW^7*s^3*t^6 - 326064*ep*mtt*mWW^7*s^3*t^6 - 3642418*ep^2*mtt*mWW^7*s^3*t^6 - 14697672*ep^3*mtt*mWW^7*s^3*t^6 - 28057966*ep^4*mtt*mWW^7*s^3*t^6 - 25744472*ep^5*mtt*mWW^7*s^3*t^6 - 9161936*ep^6*mtt*mWW^7*s^3*t^6 - 1044*mWW^8*s^3*t^6 + 18510*ep*mWW^8*s^3*t^6 + 276214*ep^2*mWW^8*s^3*t^6 + 1236190*ep^3*mWW^8*s^3*t^6 + 2523562*ep^4*mWW^8*s^3*t^6 + 2436600*ep^5*mWW^8*s^3*t^6 + 903248*ep^6*mWW^8*s^3*t^6 + 161700*ep*mtt^7*s^4*t^6 + 1676430*ep^2*mtt^7*s^4*t^6 + 6555360*ep^3*mtt^7*s^4*t^6 + 12289410*ep^4*mtt^7*s^4*t^6 + 11154780*ep^5*mtt^7*s^4*t^6 + 3946320*ep^6*mtt^7*s^4*t^6 - 1033305*ep*mtt^6*mWW*s^4*t^6 - 10695255*ep^2*mtt^6*mWW*s^4*t^6 - 41732585*ep^3*mtt^6*mWW*s^4*t^6 - 78038085*ep^4*mtt^6*mWW*s^4*t^6 - 70627450*ep^5*mtt^6*mWW*s^4*t^6 - 24904920*ep^6*mtt^6*mWW*s^4*t^6 + 2291995*ep*mtt^5*mWW^2*s^4*t^6 + 23699185*ep^2*mtt^5*mWW^2*s^4*t^6 + 92434195*ep^3*mtt^5*mWW^2*s^4*t^6 + 172756835*ep^4*mtt^5*mWW^2*s^4*t^6 + 156211030*ep^5*mtt^5*mWW^2*s^4*t^6 + 55007160*ep^6*mtt^5*mWW^2*s^4*t^6 + 1306*mtt^4*mWW^3*s^4*t^6 - 2041232*ep*mtt^4*mWW^3*s^4*t^6 - 21160800*ep^2*mtt^4*mWW^3*s^4*t^6 - 82746100*ep^3*mtt^4*mWW^3*s^4*t^6 - 155025926*ep^4*mtt^4*mWW^3*s^4*t^6 - 140426168*ep^5*mtt^4*mWW^3*s^4*t^6 - 49489360*ep^6*mtt^4*mWW^3*s^4*t^6 - 722*mtt^3*mWW^4*s^4*t^6 + 261158*ep*mtt^3*mWW^4*s^4*t^6 + 2690436*ep^2*mtt^3*mWW^4*s^4*t^6 + 10797718*ep^3*mtt^3*mWW^4*s^4*t^6 + 20950414*ep^4*mtt^3*mWW^4*s^4*t^6 + 19604180*ep^5*mtt^3*mWW^4*s^4*t^6 + 7082256*ep^6*mtt^3*mWW^4*s^4*t^6 - 1554*mtt^2*mWW^5*s^4*t^6 + 713951*ep*mtt^2*mWW^5*s^4*t^6 + 7543509*ep^2*mtt^2*mWW^5*s^4*t^6 + 29406179*ep^3*mtt^2*mWW^5*s^4*t^6 + 54525497*ep^4*mtt^2*mWW^5*s^4*t^6 + 48797210*ep^5*mtt^2*mWW^5*s^4*t^6 + 17009368*ep^6*mtt^2*mWW^5*s^4*t^6 + 1202*mtt*mWW^6*s^4*t^6 - 418205*ep*mtt*mWW^6*s^4*t^6 - 4437091*ep^2*mtt*mWW^6*s^4*t^6 - 17420769*ep^3*mtt*mWW^6*s^4*t^6 - 32554403*ep^4*mtt*mWW^6*s^4*t^6 - 29337254*ep^5*mtt*mWW^6*s^4*t^6 - 10280280*ep^6*mtt*mWW^6*s^4*t^6 - 232*mWW^7*s^4*t^6 + 65282*ep*mWW^7*s^4*t^6 + 698370*ep^2*mWW^7*s^4*t^6 + 2767826*ep^3*mWW^7*s^4*t^6 + 5219906*ep^4*mWW^7*s^4*t^6 + 4741944*ep^5*mWW^7*s^4*t^6 + 1672464*ep^6*mWW^7*s^4*t^6 - 81144*ep*mtt^6*s^5*t^6 - 839916*ep^2*mtt^6*s^5*t^6 - 3277764*ep^3*mtt^6*s^5*t^6 - 6131160*ep^4*mtt^6*s^5*t^6 - 5552064*ep^5*mtt^6*s^5*t^6 - 1959552*ep^6*mtt^6*s^5*t^6 + 436401*ep*mtt^5*mWW*s^5*t^6 + 4507797*ep^2*mtt^5*mWW*s^5*t^6 + 17544797*ep^3*mtt^5*mWW*s^5*t^6 + 32716191*ep^4*mtt^5*mWW*s^5*t^6 + 29523574*ep^5*mtt^5*mWW*s^5*t^6 + 10380840*ep^6*mtt^5*mWW*s^5*t^6 - 788989*ep*mtt^4*mWW^2*s^5*t^6 - 8134279*ep^2*mtt^4*mWW^2*s^5*t^6 - 31609153*ep^3*mtt^4*mWW^2*s^5*t^6 - 58841481*ep^4*mtt^4*mWW^2*s^5*t^6 - 52993538*ep^5*mtt^4*mWW^2*s^5*t^6 - 18589560*ep^6*mtt^4*mWW^2*s^5*t^6 - 232*mtt^3*mWW^3*s^5*t^6 + 501640*ep*mtt^3*mWW^3*s^5*t^6 + 5166144*ep^2*mtt^3*mWW^3*s^5*t^6 + 20062480*ep^3*mtt^3*mWW^3*s^5*t^6 + 37325136*ep^4*mtt^3*mWW^3*s^5*t^6 + 33581504*ep^5*mtt^3*mWW^3*s^5*t^6 + 11760128*ep^6*mtt^3*mWW^3*s^5*t^6 + 36*mtt^2*mWW^4*s^5*t^6 + 71564*ep*mtt^2*mWW^4*s^5*t^6 + 761552*ep^2*mtt^2*mWW^4*s^5*t^6 + 2977248*ep^3*mtt^2*mWW^4*s^5*t^6 + 5530688*ep^4*mtt^2*mWW^4*s^5*t^6 + 4968256*ep^5*mtt^2*mWW^4*s^5*t^6 + 1744256*ep^6*mtt^2*mWW^4*s^5*t^6 + 304*mtt*mWW^5*s^5*t^6 - 193753*ep*mtt*mWW^5*s^5*t^6 - 2031509*ep^2*mtt*mWW^5*s^5*t^6 - 7929085*ep^3*mtt*mWW^5*s^5*t^6 - 14765655*ep^4*mtt*mWW^5*s^5*t^6 - 13282278*ep^5*mtt*mWW^5*s^5*t^6 - 4651624*ep^6*mtt*mWW^5*s^5*t^6 - 108*mWW^6*s^5*t^6 + 53321*ep*mWW^6*s^5*t^6 + 559651*ep^2*mWW^6*s^5*t^6 + 2187317*ep^3*mWW^6*s^5*t^6 + 4077961*ep^4*mWW^6*s^5*t^6 + 3670066*ep^5*mWW^6*s^5*t^6 + 1284792*ep^6*mWW^6*s^5*t^6 + 21756*ep*mtt^5*s^6*t^6 + 224658*ep^2*mtt^5*s^6*t^6 + 874104*ep^3*mtt^5*s^6*t^6 + 1629558*ep^4*mtt^5*s^6*t^6 + 1470420*ep^5*mtt^5*s^6*t^6 + 517104*ep^6*mtt^5*s^6*t^6 - 87444*ep*mtt^4*mWW*s^6*t^6 - 901158*ep^2*mtt^4*mWW*s^6*t^6 - 3497256*ep^3*mtt^4*mWW*s^6*t^6 - 6500514*ep^4*mtt^4*mWW*s^6*t^6 - 5846652*ep^5*mtt^4*mWW*s^6*t^6 - 2048976*ep^6*mtt^4*mWW*s^6*t^6 + 114960*ep*mtt^3*mWW^2*s^6*t^6 + 1182392*ep^2*mtt^3*mWW^2*s^6*t^6 + 4577088*ep^3*mtt^3*mWW^2*s^6*t^6 + 8482744*ep^4*mtt^3*mWW^2*s^6*t^6 + 7604880*ep^5*mtt^3*mWW^2*s^6*t^6 + 2655936*ep^6*mtt^3*mWW^2*s^6*t^6 - 37776*ep*mtt^2*mWW^3*s^6*t^6 - 386808*ep^2*mtt^2*mWW^3*s^6*t^6 - 1488768*ep^3*mtt^2*mWW^3*s^6*t^6 - 2740728*ep^4*mtt^2*mWW^3*s^6*t^6 - 2438928*ep^5*mtt^2*mWW^3*s^6*t^6 - 844992*ep^6*mtt^2*mWW^3*s^6*t^6 - 28332*ep*mtt*mWW^4*s^6*t^6 - 292218*ep^2*mtt*mWW^4*s^6*t^6 - 1135224*ep^3*mtt*mWW^4*s^6*t^6 - 2112510*ep^4*mtt*mWW^4*s^6*t^6 - 1902276*ep^5*mtt*mWW^4*s^6*t^6 - 667440*ep^6*mtt*mWW^4*s^6*t^6 + 16836*ep*mWW^5*s^6*t^6 + 173134*ep^2*mWW^5*s^6*t^6 + 670056*ep^3*mWW^5*s^6*t^6 + 1241450*ep^4*mWW^5*s^6*t^6 + 1112556*ep^5*mWW^5*s^6*t^6 + 388368*ep^6*mWW^5*s^6*t^6 - 2352*ep*mtt^4*s^7*t^6 - 24192*ep^2*mtt^4*s^7*t^6 - 93660*ep^3*mtt^4*s^7*t^6 - 173628*ep^4*mtt^4*s^7*t^6 - 155736*ep^5*mtt^4*s^7*t^6 - 54432*ep^6*mtt^4*s^7*t^6 + 5376*ep*mtt^3*mWW*s^7*t^6 + 55296*ep^2*mtt^3*mWW*s^7*t^6 + 214080*ep^3*mtt^3*mWW*s^7*t^6 + 396864*ep^4*mtt^3*mWW*s^7*t^6 + 355968*ep^5*mtt^3*mWW*s^7*t^6 + 124416*ep^6*mtt^3*mWW*s^7*t^6 - 2016*ep*mtt^2*mWW^2*s^7*t^6 - 20736*ep^2*mtt^2*mWW^2*s^7*t^6 - 80280*ep^3*mtt^2*mWW^2*s^7*t^6 - 148824*ep^4*mtt^2*mWW^2*s^7*t^6 - 133488*ep^5*mtt^2*mWW^2*s^7*t^6 - 46656*ep^6*mtt^2*mWW^2*s^7*t^6 - 2688*ep*mtt*mWW^3*s^7*t^6 - 27648*ep^2*mtt*mWW^3*s^7*t^6 - 107040*ep^3*mtt*mWW^3*s^7*t^6 - 198432*ep^4*mtt*mWW^3*s^7*t^6 - 177984*ep^5*mtt*mWW^3*s^7*t^6 - 62208*ep^6*mtt*mWW^3*s^7*t^6 + 1680*ep*mWW^4*s^7*t^6 + 17280*ep^2*mWW^4*s^7*t^6 + 66900*ep^3*mWW^4*s^7*t^6 + 124020*ep^4*mWW^4*s^7*t^6 + 111240*ep^5*mWW^4*s^7*t^6 + 38880*ep^6*mWW^4*s^7*t^6 - 15876*ep*mtt^10*t^7 - 164766*ep^2*mtt^10*t^7 - 645120*ep^3*mtt^10*t^7 - 1211154*ep^4*mtt^10*t^7 - 1100988*ep^5*mtt^10*t^7 - 390096*ep^6*mtt^10*t^7 + 107898*ep*mtt^9*mWW*t^7 + 1122180*ep^2*mtt^9*mWW*t^7 + 4404978*ep^3*mtt^9*mWW*t^7 + 8291976*ep^4*mtt^9*mWW*t^7 + 7556664*ep^5*mtt^9*mWW*t^7 + 2683104*ep^6*mtt^9*mWW*t^7 - 305802*ep*mtt^8*mWW^2*t^7 - 3189360*ep^2*mtt^8*mWW^2*t^7 - 12562122*ep^3*mtt^8*mWW^2*t^7 - 23733564*ep^4*mtt^8*mWW^2*t^7 - 21707376*ep^5*mtt^8*mWW^2*t^7 - 7733376*ep^6*mtt^8*mWW^2*t^7 + 114*mtt^7*mWW^3*t^7 + 460200*ep*mtt^7*mWW^3*t^7 + 4812600*ep^2*mtt^7*mWW^3*t^7 + 19046460*ep^3*mtt^7*mWW^3*t^7 + 36184230*ep^4*mtt^7*mWW^3*t^7 + 33287124*ep^5*mtt^7*mWW^3*t^7 + 11926512*ep^6*mtt^7*mWW^3*t^7 + 912*mtt^6*mWW^4*t^7 - 356622*ep*mtt^6*mWW^4*t^7 - 3829746*ep^2*mtt^6*mWW^4*t^7 - 15399126*ep^3*mtt^6*mWW^4*t^7 - 29662638*ep^4*mtt^6*mWW^4*t^7 - 27646716*ep^5*mtt^6*mWW^4*t^7 - 10030224*ep^6*mtt^6*mWW^4*t^7 - 2994*mtt^5*mWW^5*t^7 + 75036*ep*mtt^5*mWW^5*t^7 + 1037070*ep^2*mtt^5*mWW^5*t^7 + 4591836*ep^3*mtt^5*mWW^5*t^7 + 9443652*ep^4*mtt^5*mWW^5*t^7 + 9285144*ep^5*mtt^5*mWW^5*t^7 + 3530016*ep^6*mtt^5*mWW^5*t^7 + 420*mtt^4*mWW^6*t^7 + 54210*ep*mtt^4*mWW^6*t^7 + 510324*ep^2*mtt^4*mWW^6*t^7 + 1843290*ep^3*mtt^4*mWW^6*t^7 + 3169860*ep^4*mtt^4*mWW^6*t^7 + 2604480*ep^5*mtt^4*mWW^6*t^7 + 818496*ep^6*mtt^4*mWW^6*t^7 + 6258*mtt^3*mWW^7*t^7 + 27876*ep*mtt^3*mWW^7*t^7 - 128892*ep^2*mtt^3*mWW^7*t^7 - 1015392*ep^3*mtt^3*mWW^7*t^7 - 2352462*ep^4*mtt^3*mWW^7*t^7 - 2361204*ep^5*mtt^3*mWW^7*t^7 - 881904*ep^6*mtt^3*mWW^7*t^7 - 7428*mtt^2*mWW^8*t^7 - 81570*ep*mtt^2*mWW^8*t^7 - 346308*ep^2*mtt^2*mWW^8*t^7 - 730086*ep^3*mtt^2*mWW^8*t^7 - 796968*ep^4*mtt^2*mWW^8*t^7 - 412488*ep^5*mtt^2*mWW^8*t^7 - 71712*ep^6*mtt^2*mWW^8*t^7 + 3102*mtt*mWW^9*t^7 + 39918*ep*mtt*mWW^9*t^7 + 205842*ep^2*mtt*mWW^9*t^7 + 546918*ep^3*mtt*mWW^9*t^7 + 792108*ep^4*mtt*mWW^9*t^7 + 594288*ep^5*mtt*mWW^9*t^7 + 180864*ep^6*mtt*mWW^9*t^7 - 384*mWW^10*t^7 - 5268*ep*mWW^10*t^7 - 28944*ep^2*mWW^10*t^7 - 81636*ep^3*mWW^10*t^7 - 125040*ep^4*mWW^10*t^7 - 98928*ep^5*mWW^10*t^7 - 31680*ep^6*mWW^10*t^7 + 86436*ep*mtt^9*s*t^7 + 896406*ep^2*mtt^9*s*t^7 + 3506580*ep^3*mtt^9*s*t^7 + 6576654*ep^4*mtt^9*s*t^7 + 5972148*ep^5*mtt^9*s*t^7 + 2113776*ep^6*mtt^9*s*t^7 - 575484*ep*mtt^8*mWW*s*t^7 - 5974594*ep^2*mtt^8*mWW*s*t^7 - 23400780*ep^3*mtt^8*mWW*s*t^7 - 43942586*ep^4*mtt^8*mWW*s*t^7 - 39944892*ep^5*mtt^8*mWW*s*t^7 - 14147664*ep^6*mtt^8*mWW*s*t^7 + 1585711*ep*mtt^7*mWW^2*s*t^7 + 16493963*ep^2*mtt^7*mWW^2*s*t^7 + 64743399*ep^3*mtt^7*mWW^2*s*t^7 + 121835737*ep^4*mtt^7*mWW^2*s*t^7 + 110959654*ep^5*mtt^7*mWW^2*s*t^7 + 39357896*ep^6*mtt^7*mWW^2*s*t^7 + 196*mtt^6*mWW^3*s*t^7 - 2286367*ep*mtt^6*mWW^3*s*t^7 - 23883245*ep^2*mtt^6*mWW^3*s*t^7 - 94161567*ep^3*mtt^6*mWW^3*s*t^7 - 177942207*ep^4*mtt^6*mWW^3*s*t^7 - 162672818*ep^5*mtt^6*mWW^3*s*t^7 - 57888152*ep^6*mtt^6*mWW^3*s*t^7 - 3958*mtt^5*mWW^4*s*t^7 + 1693786*ep*mtt^5*mWW^4*s*t^7 + 18105920*ep^2*mtt^5*mWW^4*s*t^7 + 72400610*ep^3*mtt^5*mWW^4*s*t^7 + 138398878*ep^4*mtt^5*mWW^4*s*t^7 + 127763684*ep^5*mtt^5*mWW^4*s*t^7 + 45845040*ep^6*mtt^5*mWW^4*s*t^7 + 10102*mtt^4*mWW^5*s*t^7 - 369198*ep*mtt^4*mWW^5*s*t^7 - 4770200*ep^2*mtt^4*mWW^5*s*t^7 - 20700258*ep^3*mtt^4*mWW^5*s*t^7 - 41833402*ep^4*mtt^4*mWW^5*s*t^7 - 40304524*ep^5*mtt^4*mWW^5*s*t^7 - 14965520*ep^6*mtt^4*mWW^5*s*t^7 - 7176*mtt^3*mWW^6*s*t^7 - 298733*ep*mtt^3*mWW^6*s*t^7 - 2488461*ep^2*mtt^3*mWW^6*s*t^7 - 8549733*ep^3*mtt^3*mWW^6*s*t^7 - 14380023*ep^4*mtt^3*mWW^6*s*t^7 - 11808378*ep^5*mtt^3*mWW^6*s*t^7 - 3799736*ep^6*mtt^3*mWW^6*s*t^7 - 2384*mtt^2*mWW^7*s*t^7 + 171755*ep*mtt^2*mWW^7*s*t^7 + 1925141*ep^2*mtt^2*mWW^7*s*t^7 + 7653691*ep^3*mtt^2*mWW^7*s*t^7 + 14385379*ep^4*mtt^2*mWW^7*s*t^7 + 13028866*ep^5*mtt^2*mWW^7*s*t^7 + 4591512*ep^6*mtt^2*mWW^7*s*t^7 + 4502*mtt*mWW^8*s*t^7 + 4724*ep*mtt*mWW^8*s*t^7 - 262872*ep^2*mtt*mWW^8*s*t^7 - 1447572*ep^3*mtt*mWW^8*s*t^7 - 3137586*ep^4*mtt*mWW^8*s*t^7 - 3103788*ep^5*mtt*mWW^8*s*t^7 - 1165968*ep^6*mtt*mWW^8*s*t^7 - 1282*mWW^9*s*t^7 - 12630*ep*mWW^9*s*t^7 - 42058*ep^2*mWW^9*s*t^7 - 44370*ep^3*mWW^9*s*t^7 + 39156*ep^4*mWW^9*s*t^7 + 110048*ep^5*mWW^9*s*t^7 + 58816*ep^6*mWW^9*s*t^7 - 194040*ep*mtt^8*s^2*t^7 - 2010540*ep^2*mtt^8*s^2*t^7 - 7856100*ep^3*mtt^8*s^2*t^7 - 14715960*ep^4*mtt^8*s^2*t^7 - 13345920*ep^5*mtt^8*s^2*t^7 - 4717440*ep^6*mtt^8*s^2*t^7 + 1222200*ep*mtt^7*mWW*s^2*t^7 + 12666910*ep^2*mtt^7*mWW*s^2*t^7 + 49506840*ep^3*mtt^7*mWW*s^2*t^7 + 92745950*ep^4*mtt^7*mWW*s^2*t^7 + 84102180*ep^5*mtt^7*mWW*s^2*t^7 + 29715120*ep^6*mtt^7*mWW*s^2*t^7 - 3102324*ep*mtt^6*mWW^2*s^2*t^7 - 32185538*ep^2*mtt^6*mWW^2*s^2*t^7 - 125944124*ep^3*mtt^6*mWW^2*s^2*t^7 - 236188170*ep^4*mtt^6*mWW^2*s^2*t^7 - 214328364*ep^5*mtt^6*mWW^2*s^2*t^7 - 75748800*ep^6*mtt^6*mWW^2*s^2*t^7 - 934*mtt^5*mWW^3*s^2*t^7 + 3956558*ep*mtt^5*mWW^3*s^2*t^7 + 41211900*ep^2*mtt^5*mWW^3*s^2*t^7 + 161837882*ep^3*mtt^5*mWW^3*s^2*t^7 + 304445254*ep^4*mtt^5*mWW^3*s^2*t^7 + 276962996*ep^5*mtt^5*mWW^3*s^2*t^7 + 98065344*ep^6*mtt^5*mWW^3*s^2*t^7 + 4034*mtt^4*mWW^4*s^2*t^7 - 2425310*ep*mtt^4*mWW^4*s^2*t^7 - 25662360*ep^2*mtt^4*mWW^4*s^2*t^7 - 101920678*ep^3*mtt^4*mWW^4*s^2*t^7 - 193577602*ep^4*mtt^4*mWW^4*s^2*t^7 - 177521028*ep^5*mtt^4*mWW^4*s^2*t^7 - 63262336*ep^6*mtt^4*mWW^4*s^2*t^7 - 7252*mtt^3*mWW^5*s^2*t^7 + 260964*ep*mtt^3*mWW^5*s^2*t^7 + 3410822*ep^2*mtt^3*mWW^5*s^2*t^7 + 15110668*ep^3*mtt^3*mWW^5*s^2*t^7 + 31100706*ep^4*mtt^3*mWW^5*s^2*t^7 + 30355788*ep^5*mtt^3*mWW^5*s^2*t^7 + 11354304*ep^6*mtt^3*mWW^5*s^2*t^7 + 5532*mtt^2*mWW^6*s^2*t^7 + 486340*ep*mtt^2*mWW^6*s^2*t^7 + 4589686*ep^2*mtt^2*mWW^6*s^2*t^7 + 16990132*ep^3*mtt^2*mWW^6*s^2*t^7 + 30410274*ep^4*mtt^2*mWW^6*s^2*t^7 + 26469388*ep^5*mtt^2*mWW^6*s^2*t^7 + 9016208*ep^6*mtt^2*mWW^6*s^2*t^7 - 918*mtt*mWW^7*s^2*t^7 - 228082*ep*mtt*mWW^7*s^2*t^7 - 2302176*ep^2*mtt*mWW^7*s^2*t^7 - 8879318*ep^3*mtt*mWW^7*s^2*t^7 - 16443606*ep^4*mtt*mWW^7*s^2*t^7 - 14747364*ep^5*mtt*mWW^7*s^2*t^7 - 5156976*ep^6*mtt*mWW^7*s^2*t^7 - 462*mWW^8*s^2*t^7 + 23694*ep*mWW^8*s^2*t^7 + 281296*ep^2*mWW^8*s^2*t^7 + 1154698*ep^3*mWW^8*s^2*t^7 + 2223154*ep^4*mWW^8*s^2*t^7 + 2052324*ep^5*mWW^8*s^2*t^7 + 734576*ep^6*mWW^8*s^2*t^7 + 229320*ep*mtt^7*s^3*t^7 + 2373420*ep^2*mtt^7*s^3*t^7 + 9261000*ep^3*mtt^7*s^3*t^7 + 17320380*ep^4*mtt^7*s^3*t^7 + 15681960*ep^5*mtt^7*s^3*t^7 + 5533920*ep^6*mtt^7*s^3*t^7 - 1310820*ep*mtt^6*mWW*s^3*t^7 - 13561590*ep^2*mtt^6*mWW*s^3*t^7 - 52888140*ep^3*mtt^6*mWW*s^3*t^7 - 98841510*ep^4*mtt^6*mWW*s^3*t^7 - 89405220*ep^5*mtt^6*mWW*s^3*t^7 - 31510320*ep^6*mtt^6*mWW*s^3*t^7 + 2919549*ep*mtt^5*mWW^2*s^3*t^7 + 30210061*ep^2*mtt^5*mWW^2*s^3*t^7 + 117848005*ep^3*mtt^5*mWW^2*s^3*t^7 + 220264727*ep^4*mtt^5*mWW^2*s^3*t^7 + 199192698*ep^5*mtt^5*mWW^2*s^3*t^7 + 70162120*ep^6*mtt^5*mWW^2*s^3*t^7 + 848*mtt^4*mWW^3*s^3*t^7 - 3096369*ep*mtt^4*mWW^3*s^3*t^7 - 32125509*ep^2*mtt^4*mWW^3*s^3*t^7 - 125593705*ep^3*mtt^4*mWW^3*s^3*t^7 - 235153871*ep^4*mtt^4*mWW^3*s^3*t^7 - 212910154*ep^5*mtt^4*mWW^3*s^3*t^7 - 75035240*ep^6*mtt^4*mWW^3*s^3*t^7 - 952*mtt^3*mWW^4*s^3*t^7 + 1401610*ep*mtt^3*mWW^4*s^3*t^7 + 14625114*ep^2*mtt^3*mWW^4*s^3*t^7 + 57572794*ep^3*mtt^3*mWW^4*s^3*t^7 + 108514014*ep^4*mtt^3*mWW^4*s^3*t^7 + 98797620*ep^5*mtt^3*mWW^4*s^3*t^7 + 34963200*ep^6*mtt^3*mWW^4*s^3*t^7 + 360*mtt^2*mWW^5*s^3*t^7 + 60558*ep*mtt^2*mWW^5*s^3*t^7 + 562764*ep^2*mtt^2*mWW^5*s^3*t^7 + 1802558*ep^3*mtt^2*mWW^5*s^3*t^7 + 2590184*ep^4*mtt^2*mWW^5*s^3*t^7 + 1699872*ep^5*mtt^2*mWW^5*s^3*t^7 + 411984*ep^6*mtt^2*mWW^5*s^3*t^7 - 600*mtt*mWW^6*s^3*t^7 - 269311*ep*mtt*mWW^6*s^3*t^7 - 2740675*ep^2*mtt*mWW^6*s^3*t^7 - 10528743*ep^3*mtt*mWW^6*s^3*t^7 - 19364897*ep^4*mtt*mWW^6*s^3*t^7 - 17238582*ep^5*mtt*mWW^6*s^3*t^7 - 5984872*ep^6*mtt*mWW^6*s^3*t^7 + 344*mWW^7*s^3*t^7 + 65751*ep*mWW^7*s^3*t^7 + 659583*ep^2*mWW^7*s^3*t^7 + 2539479*ep^3*mWW^7*s^3*t^7 + 4697469*ep^4*mWW^7*s^3*t^7 + 4207150*ep^5*mWW^7*s^3*t^7 + 1468424*ep^6*mWW^7*s^3*t^7 - 149940*ep*mtt^6*s^4*t^7 - 1549590*ep^2*mtt^6*s^4*t^7 - 6035400*ep^3*mtt^6*s^4*t^7 - 11264610*ep^4*mtt^6*s^4*t^7 - 10177020*ep^5*mtt^6*s^4*t^7 - 3583440*ep^6*mtt^6*s^4*t^7 + 735630*ep*mtt^5*mWW*s^4*t^7 + 7596550*ep^2*mtt^5*mWW*s^4*t^7 + 29556510*ep^3*mtt^5*mWW*s^4*t^7 + 55095050*ep^4*mtt^5*mWW*s^4*t^7 + 49701540*ep^5*mtt^5*mWW*s^4*t^7 + 17470320*ep^6*mtt^5*mWW*s^4*t^7 - 1356310*ep*mtt^4*mWW^2*s^4*t^7 - 13997650*ep^2*mtt^4*mWW^2*s^4*t^7 - 54429110*ep^3*mtt^4*mWW^2*s^4*t^7 - 101378910*ep^4*mtt^4*mWW^2*s^4*t^7 - 91358620*ep^5*mtt^4*mWW^2*s^4*t^7 - 32070000*ep^6*mtt^4*mWW^2*s^4*t^7 - 224*mtt^3*mWW^3*s^4*t^7 + 1105970*ep*mtt^3*mWW^3*s^4*t^7 + 11421810*ep^2*mtt^3*mWW^3*s^4*t^7 + 44427066*ep^3*mtt^3*mWW^3*s^4*t^7 + 82747222*ep^4*mtt^3*mWW^3*s^4*t^7 + 74533980*ep^5*mtt^3*mWW^3*s^4*t^7 + 26139216*ep^6*mtt^3*mWW^3*s^4*t^7 - 84*mtt^2*mWW^4*s^4*t^7 - 297228*ep*mtt^2*mWW^4*s^4*t^7 - 3054322*ep^2*mtt^2*mWW^4*s^4*t^7 - 11887488*ep^3*mtt^2*mWW^4*s^4*t^7 - 22171970*ep^4*mtt^2*mWW^4*s^4*t^7 - 19985052*ep^5*mtt^2*mWW^4*s^4*t^7 - 7004496*ep^6*mtt^2*mWW^4*s^4*t^7 + 440*mtt*mWW^5*s^4*t^7 - 82708*ep*mtt*mWW^5*s^4*t^7 - 887316*ep^2*mtt*mWW^5*s^4*t^7 - 3470460*ep^3*mtt*mWW^5*s^4*t^7 - 6453292*ep^4*mtt*mWW^5*s^4*t^7 - 5798584*ep^5*mtt*mWW^5*s^4*t^7 - 2031840*ep^6*mtt*mWW^5*s^4*t^7 - 132*mWW^6*s^4*t^7 + 44106*ep*mWW^6*s^4*t^7 + 465238*ep^2*mWW^6*s^4*t^7 + 1816802*ep^3*mWW^6*s^4*t^7 + 3382350*ep^4*mWW^6*s^4*t^7 + 3041516*ep^5*mWW^6*s^4*t^7 + 1064880*ep^6*mWW^6*s^4*t^7 + 51156*ep*mtt^5*s^5*t^7 + 527646*ep^2*mtt^5*s^5*t^7 + 2050020*ep^3*mtt^5*s^5*t^7 + 3815574*ep^4*mtt^5*s^5*t^7 + 3437028*ep^5*mtt^5*s^5*t^7 + 1206576*ep^6*mtt^5*s^5*t^7 - 197568*ep*mtt^4*mWW*s^5*t^7 - 2036080*ep^2*mtt^4*mWW*s^5*t^7 - 7901928*ep^3*mtt^4*mWW*s^5*t^7 - 14688296*ep^4*mtt^4*mWW*s^5*t^7 - 13211664*ep^5*mtt^4*mWW*s^5*t^7 - 4630464*ep^6*mtt^4*mWW*s^5*t^7 + 271272*ep*mtt^3*mWW^2*s^5*t^7 + 2792940*ep^2*mtt^3*mWW^2*s^5*t^7 + 10825632*ep^3*mtt^3*mWW^2*s^5*t^7 + 20093124*ep^4*mtt^3*mWW^2*s^5*t^7 + 18042936*ep^5*mtt^3*mWW^2*s^5*t^7 + 6312096*ep^6*mtt^3*mWW^2*s^5*t^7 - 139968*ep*mtt^2*mWW^3*s^5*t^7 - 1438800*ep^2*mtt^2*mWW^3*s^5*t^7 - 5565528*ep^3*mtt^2*mWW^3*s^5*t^7 - 10305336*ep^4*mtt^2*mWW^3*s^5*t^7 - 9229104*ep^5*mtt^2*mWW^3*s^5*t^7 - 3219264*ep^6*mtt^2*mWW^3*s^5*t^7 + 612*ep*mtt*mWW^4*s^5*t^7 + 4870*ep^2*mtt*mWW^4*s^5*t^7 + 11772*ep^3*mtt*mWW^4*s^5*t^7 + 6614*ep^4*mtt*mWW^4*s^5*t^7 - 9084*ep^5*mtt*mWW^4*s^5*t^7 - 8784*ep^6*mtt*mWW^4*s^5*t^7 + 14496*ep*mWW^5*s^5*t^7 + 149424*ep^2*mWW^5*s^5*t^7 + 580032*ep^3*mWW^5*s^5*t^7 + 1078320*ep^4*mWW^5*s^5*t^7 + 969888*ep^5*mWW^5*s^5*t^7 + 339840*ep^6*mWW^5*s^5*t^7 - 7056*ep*mtt^4*s^6*t^7 - 72576*ep^2*mtt^4*s^6*t^7 - 280980*ep^3*mtt^4*s^6*t^7 - 520884*ep^4*mtt^4*s^6*t^7 - 467208*ep^5*mtt^4*s^6*t^7 - 163296*ep^6*mtt^4*s^6*t^7 + 18144*ep*mtt^3*mWW*s^6*t^7 + 186624*ep^2*mtt^3*mWW*s^6*t^7 + 722520*ep^3*mtt^3*mWW*s^6*t^7 + 1339416*ep^4*mtt^3*mWW*s^6*t^7 + 1201392*ep^5*mtt^3*mWW*s^6*t^7 + 419904*ep^6*mtt^3*mWW*s^6*t^7 - 12096*ep*mtt^2*mWW^2*s^6*t^7 - 124416*ep^2*mtt^2*mWW^2*s^6*t^7 - 481680*ep^3*mtt^2*mWW^2*s^6*t^7 - 892944*ep^4*mtt^2*mWW^2*s^6*t^7 - 800928*ep^5*mtt^2*mWW^2*s^6*t^7 - 279936*ep^6*mtt^2*mWW^2*s^6*t^7 - 2016*ep*mtt*mWW^3*s^6*t^7 - 20736*ep^2*mtt*mWW^3*s^6*t^7 - 80280*ep^3*mtt*mWW^3*s^6*t^7 - 148824*ep^4*mtt*mWW^3*s^6*t^7 - 133488*ep^5*mtt*mWW^3*s^6*t^7 - 46656*ep^6*mtt*mWW^3*s^6*t^7 + 3024*ep*mWW^4*s^6*t^7 + 31104*ep^2*mWW^4*s^6*t^7 + 120420*ep^3*mWW^4*s^6*t^7 + 223236*ep^4*mWW^4*s^6*t^7 + 200232*ep^5*mWW^4*s^6*t^7 + 69984*ep^6*mWW^4*s^6*t^7 + 20580*ep*mtt^9*t^8 + 213150*ep^2*mtt^9*t^8 + 832440*ep^3*mtt^9*t^8 + 1558410*ep^4*mtt^9*t^8 + 1412460*ep^5*mtt^9*t^8 + 498960*ep^6*mtt^9*t^8 - 132993*ep*mtt^8*mWW*t^8 - 1379487*ep^2*mtt^8*mWW*t^8 - 5397129*ep^3*mtt^8*mWW*t^8 - 10122693*ep^4*mtt^8*mWW*t^8 - 9190458*ep^5*mtt^8*mWW*t^8 - 3251160*ep^6*mtt^8*mWW*t^8 + 359427*ep*mtt^7*mWW^2*t^8 + 3735747*ep^2*mtt^7*mWW^2*t^8 + 14651847*ep^3*mtt^7*mWW^2*t^8 + 27553089*ep^4*mtt^7*mWW^2*t^8 + 25080666*ep^5*mtt^7*mWW^2*t^8 + 8893464*ep^6*mtt^7*mWW^2*t^8 + 18*mtt^6*mWW^3*t^8 - 517968*ep*mtt^6*mWW^3*t^8 - 5400930*ep^2*mtt^6*mWW^3*t^8 - 21262680*ep^3*mtt^6*mWW^3*t^8 - 40148376*ep^4*mtt^6*mWW^3*t^8 - 36698400*ep^5*mtt^6*mWW^3*t^8 - 13065984*ep^6*mtt^6*mWW^3*t^8 - 1230*mtt^5*mWW^4*t^8 + 395898*ep*mtt^5*mWW^4*t^8 + 4232124*ep^2*mtt^5*mWW^4*t^8 + 16870230*ep^3*mtt^5*mWW^4*t^8 + 32171574*ep^4*mtt^5*mWW^4*t^8 + 29672796*ep^5*mtt^5*mWW^4*t^8 + 10654608*ep^6*mtt^5*mWW^4*t^8 + 4296*mtt^4*mWW^5*t^8 - 95421*ep*mtt^4*mWW^5*t^8 - 1312923*ep^2*mtt^4*mWW^5*t^8 - 5665917*ep^3*mtt^4*mWW^5*t^8 - 11313729*ep^4*mtt^4*mWW^5*t^8 - 10797906*ep^5*mtt^4*mWW^5*t^8 - 3989880*ep^6*mtt^4*mWW^5*t^8 - 5448*mtt^3*mWW^6*t^8 - 81753*ep*mtt^3*mWW^6*t^8 - 470409*ep^2*mtt^3*mWW^6*t^8 - 1327269*ep^3*mtt^3*mWW^6*t^8 - 1950459*ep^4*mtt^3*mWW^6*t^8 - 1421982*ep^5*mtt^3*mWW^6*t^8 - 401160*ep^6*mtt^3*mWW^6*t^8 + 2598*mtt^2*mWW^7*t^8 + 63282*ep*mtt^2*mWW^7*t^8 + 483024*ep^2*mtt^2*mWW^7*t^8 + 1678194*ep^3*mtt^2*mWW^7*t^8 + 2961426*ep^4*mtt^2*mWW^7*t^8 + 2591700*ep^5*mtt^2*mWW^7*t^8 + 893616*ep^6*mtt^2*mWW^7*t^8 + 6*mtt*mWW^8*t^8 - 8568*ep*mtt*mWW^8*t^8 - 90852*ep^2*mtt*mWW^8*t^8 - 363840*ep^3*mtt*mWW^8*t^8 - 699942*ep^4*mtt*mWW^8*t^8 - 652548*ep^5*mtt*mWW^8*t^8 - 236976*ep^6*mtt*mWW^8*t^8 - 240*mWW^9*t^8 - 2484*ep*mWW^9*t^8 - 9444*ep^2*mWW^9*t^8 - 15876*ep^3*mWW^9*t^8 - 9300*ep^4*mWW^9*t^8 + 3672*ep^5*mWW^9*t^8 + 4512*ep^6*mWW^9*t^8 - 94080*ep*mtt^8*s*t^8 - 973560*ep^2*mtt^8*s*t^8 - 3798060*ep^3*mtt^8*s*t^8 - 7101780*ep^4*mtt^8*s*t^8 - 6428520*ep^5*mtt^8*s*t^8 - 2268000*ep^6*mtt^8*s*t^8 + 569919*ep*mtt^7*mWW*s*t^8 + 5902407*ep^2*mtt^7*mWW*s*t^8 + 23048235*ep^3*mtt^7*mWW*s*t^8 + 43136469*ep^4*mtt^7*mWW*s*t^8 + 39077250*ep^5*mtt^7*mWW*s*t^8 + 13793400*ep^6*mtt^7*mWW*s*t^8 - 1435010*ep*mtt^6*mWW^2*s*t^8 - 14880538*ep^2*mtt^6*mWW^2*s*t^8 - 58192110*ep^3*mtt^6*mWW^2*s*t^8 - 109068910*ep^4*mtt^6*mWW^2*s*t^8 - 98932880*ep^5*mtt^6*mWW^2*s*t^8 - 34956512*ep^6*mtt^6*mWW^2*s*t^8 - 230*mtt^5*mWW^3*s*t^8 + 1908281*ep*mtt^5*mWW^3*s*t^8 + 19847333*ep^2*mtt^5*mWW^3*s*t^8 + 77832625*ep^3*mtt^5*mWW^3*s*t^8 + 146266957*ep^4*mtt^5*mWW^3*s*t^8 + 132991466*ep^5*mtt^5*mWW^3*s*t^8 + 47087128*ep^6*mtt^5*mWW^3*s*t^8 + 2576*mtt^4*mWW^4*s*t^8 - 1356742*ep*mtt^4*mWW^4*s*t^8 - 14337632*ep^2*mtt^4*mWW^4*s*t^8 - 56717042*ep^3*mtt^4*mWW^4*s*t^8 - 107304520*ep^4*mtt^4*mWW^4*s*t^8 - 98116848*ep^5*mtt^4*mWW^4*s*t^8 - 34907072*ep^6*mtt^4*mWW^4*s*t^8 - 6794*mtt^3*mWW^5*s*t^8 + 382525*ep*mtt^3*mWW^5*s*t^8 + 4517477*ep^2*mtt^3*mWW^5*s*t^8 + 18659861*ep^3*mtt^3*mWW^5*s*t^8 + 36278729*ep^4*mtt^3*mWW^5*s*t^8 + 33852450*ep^5*mtt^3*mWW^5*s*t^8 + 12240952*ep^6*mtt^3*mWW^5*s*t^8 + 7178*mtt^2*mWW^6*s*t^8 + 100552*ep*mtt^2*mWW^6*s*t^8 + 514156*ep^2*mtt^2*mWW^6*s*t^8 + 1202720*ep^3*mtt^2*mWW^6*s*t^8 + 1327394*ep^4*mtt^2*mWW^6*s*t^8 + 590008*ep^5*mtt^2*mWW^6*s*t^8 + 36032*ep^6*mtt^2*mWW^6*s*t^8 - 3128*mtt*mWW^7*s*t^8 - 89849*ep*mtt*mWW^7*s*t^8 - 712021*ep^2*mtt*mWW^7*s*t^8 - 2480485*ep^3*mtt*mWW^7*s*t^8 - 4335263*ep^4*mtt*mWW^7*s*t^8 - 3742614*ep^5*mtt*mWW^7*s*t^8 - 1273000*ep^6*mtt*mWW^7*s*t^8 + 398*mWW^8*s*t^8 + 14404*ep*mWW^8*s*t^8 + 122378*ep^2*mWW^8*s*t^8 + 444256*ep^3*mWW^8*s*t^8 + 800924*ep^4*mWW^8*s*t^8 + 709688*ep^5*mWW^8*s*t^8 + 247072*ep^6*mWW^8*s*t^8 + 170520*ep*mtt^7*s^2*t^8 + 1762740*ep^2*mtt^7*s^2*t^8 + 6867840*ep^3*mtt^7*s^2*t^8 + 12823020*ep^4*mtt^7*s^2*t^8 + 11589480*ep^5*mtt^7*s^2*t^8 + 4082400*ep^6*mtt^7*s^2*t^8 - 937839*ep*mtt^6*mWW*s^2*t^8 - 9697383*ep^2*mtt^6*mWW*s^2*t^8 - 37792323*ep^3*mtt^6*mWW*s^2*t^8 - 70576029*ep^4*mtt^6*mWW*s^2*t^8 - 63788946*ep^5*mtt^6*mWW*s^2*t^8 - 22465080*ep^6*mtt^6*mWW*s^2*t^8 + 2102590*ep*mtt^5*mWW^2*s^2*t^8 + 21754066*ep^2*mtt^5*mWW^2*s^2*t^8 + 84835874*ep^3*mtt^5*mWW^2*s^2*t^8 + 158517558*ep^4*mtt^5*mWW^2*s^2*t^8 + 143324856*ep^5*mtt^5*mWW^2*s^2*t^8 + 50480096*ep^6*mtt^5*mWW^2*s^2*t^8 + 348*mtt^4*mWW^3*s^2*t^8 - 2417825*ep*mtt^4*mWW^3*s^2*t^8 - 25070517*ep^2*mtt^4*mWW^3*s^2*t^8 - 97942601*ep^3*mtt^4*mWW^3*s^2*t^8 - 183276991*ep^4*mtt^4*mWW^3*s^2*t^8 - 165896830*ep^5*mtt^4*mWW^3*s^2*t^8 - 58472584*ep^6*mtt^4*mWW^3*s^2*t^8 - 1234*mtt^3*mWW^4*s^2*t^8 + 1435020*ep*mtt^3*mWW^4*s^2*t^8 + 14992164*ep^2*mtt^3*mWW^4*s^2*t^8 + 58861352*ep^3*mtt^3*mWW^4*s^2*t^8 + 110583918*ep^4*mtt^3*mWW^4*s^2*t^8 + 100414508*ep^5*mtt^3*mWW^4*s^2*t^8 + 35478032*ep^6*mtt^3*mWW^4*s^2*t^8 + 2258*mtt^2*mWW^5*s^2*t^8 - 329151*ep*mtt^2*mWW^5*s^2*t^8 - 3608675*ep^2*mtt^2*mWW^5*s^2*t^8 - 14513575*ep^3*mtt^2*mWW^5*s^2*t^8 - 27739531*ep^4*mtt^2*mWW^5*s^2*t^8 - 25523942*ep^5*mtt^2*mWW^5*s^2*t^8 - 9111464*ep^6*mtt^2*mWW^5*s^2*t^8 - 2062*mtt*mWW^6*s^2*t^8 - 53310*ep*mtt*mWW^6*s^2*t^8 - 394222*ep^2*mtt*mWW^6*s^2*t^8 - 1266966*ep^3*mtt*mWW^6*s^2*t^8 - 2030412*ep^4*mtt*mWW^6*s^2*t^8 - 1605796*ep^5*mtt*mWW^6*s^2*t^8 - 501872*ep^6*mtt*mWW^6*s^2*t^8 + 690*mWW^7*s^2*t^8 + 29995*ep*mWW^7*s^2*t^8 + 261827*ep^2*mWW^7*s^2*t^8 + 950399*ep^3*mWW^7*s^2*t^8 + 1698467*ep^4*mWW^7*s^2*t^8 + 1486670*ep^5*mWW^7*s^2*t^8 + 510472*ep^6*mWW^7*s^2*t^8 - 152880*ep*mtt^6*s^3*t^8 - 1578360*ep^2*mtt^6*s^3*t^8 - 6139560*ep^3*mtt^6*s^3*t^8 - 11442480*ep^4*mtt^6*s^3*t^8 - 10321920*ep^5*mtt^6*s^3*t^8 - 3628800*ep^6*mtt^6*s^3*t^8 + 731493*ep*mtt^5*mWW*s^3*t^8 + 7551093*ep^2*mtt^5*mWW*s^3*t^8 + 29366457*ep^3*mtt^5*mWW*s^3*t^8 + 54713823*ep^4*mtt^5*mWW*s^3*t^8 + 49332774*ep^5*mtt^5*mWW*s^3*t^8 + 17332200*ep^6*mtt^5*mWW*s^3*t^8 - 1383047*ep*mtt^4*mWW^2*s^3*t^8 - 14277175*ep^2*mtt^4*mWW^2*s^3*t^8 - 55523531*ep^3*mtt^4*mWW^2*s^3*t^8 - 103432717*ep^4*mtt^4*mWW^2*s^3*t^8 - 93228922*ep^5*mtt^4*mWW^2*s^3*t^8 - 32735928*ep^6*mtt^4*mWW^2*s^3*t^8 - 136*mtt^3*mWW^3*s^3*t^8 + 1277848*ep*mtt^3*mWW^3*s^3*t^8 + 13203688*ep^2*mtt^3*mWW^3*s^3*t^8 + 51377304*ep^3*mtt^3*mWW^3*s^3*t^8 + 95734672*ep^4*mtt^3*mWW^3*s^3*t^8 + 86286896*ep^5*mtt^3*mWW^3*s^3*t^8 + 30287168*ep^6*mtt^3*mWW^3*s^3*t^8 + 4*mtt^2*mWW^4*s^3*t^8 - 561800*ep*mtt^2*mWW^4*s^3*t^8 - 5806352*ep^2*mtt^2*mWW^4*s^3*t^8 - 22617824*ep^3*mtt^2*mWW^4*s^3*t^8 - 42184196*ep^4*mtt^2*mWW^4*s^3*t^8 - 38039480*ep^5*mtt^2*mWW^4*s^3*t^8 - 13351392*ep^6*mtt^2*mWW^4*s^3*t^8 + 176*mtt*mWW^5*s^3*t^8 + 79211*ep*mtt*mWW^5*s^3*t^8 + 810411*ep^2*mtt*mWW^5*s^3*t^8 + 3163799*ep^3*mtt*mWW^5*s^3*t^8 + 5923281*ep^4*mtt*mWW^5*s^3*t^8 + 5357194*ep^5*mtt*mWW^5*s^3*t^8 + 1882968*ep^6*mtt*mWW^5*s^3*t^8 - 44*mWW^6*s^3*t^8 + 9079*ep*mWW^6*s^3*t^8 + 95639*ep^2*mWW^6*s^3*t^8 + 368939*ep^3*mWW^6*s^3*t^8 + 678785*ep^4*mWW^6*s^3*t^8 + 605010*ep^5*mWW^6*s^3*t^8 + 210712*ep^6*mWW^6*s^3*t^8 + 67620*ep*mtt^5*s^4*t^8 + 696990*ep^2*mtt^5*s^4*t^8 + 2705640*ep^3*mtt^5*s^4*t^8 + 5030970*ep^4*mtt^5*s^4*t^8 + 4527180*ep^5*mtt^5*s^4*t^8 + 1587600*ep^6*mtt^5*s^4*t^8 - 264180*ep*mtt^4*mWW*s^4*t^8 - 2722230*ep^2*mtt^4*mWW*s^4*t^8 - 10563240*ep^3*mtt^4*mWW*s^4*t^8 - 19631970*ep^4*mtt^4*mWW*s^4*t^8 - 17655420*ep^5*mtt^4*mWW*s^4*t^8 - 6186960*ep^6*mtt^4*mWW*s^4*t^8 + 386280*ep*mtt^3*mWW^2*s^4*t^8 + 3978940*ep^2*mtt^3*mWW^2*s^4*t^8 + 15432120*ep^3*mtt^3*mWW^2*s^4*t^8 + 28663340*ep^4*mtt^3*mWW^2*s^4*t^8 + 25758600*ep^5*mtt^3*mWW^2*s^4*t^8 + 9018720*ep^6*mtt^3*mWW^2*s^4*t^8 - 249960*ep*mtt^2*mWW^3*s^4*t^8 - 2573340*ep^2*mtt^2*mWW^3*s^4*t^8 - 9973320*ep^3*mtt^2*mWW^3*s^4*t^8 - 18507900*ep^4*mtt^2*mWW^3*s^4*t^8 - 16615080*ep^5*mtt^2*mWW^3*s^4*t^8 - 5810400*ep^6*mtt^2*mWW^3*s^4*t^8 + 59700*ep*mtt*mWW^4*s^4*t^8 + 613830*ep^2*mtt*mWW^4*s^4*t^8 + 2375040*ep^3*mtt*mWW^4*s^4*t^8 + 4398810*ep^4*mtt*mWW^4*s^4*t^8 + 3940140*ep^5*mtt*mWW^4*s^4*t^8 + 1374480*ep^6*mtt*mWW^4*s^4*t^8 + 540*ep*mWW^5*s^4*t^8 + 5810*ep^2*mWW^5*s^4*t^8 + 23760*ep^3*mWW^5*s^4*t^8 + 46750*ep^4*mWW^5*s^4*t^8 + 44580*ep^5*mWW^5*s^4*t^8 + 16560*ep^6*mWW^5*s^4*t^8 - 11760*ep*mtt^4*s^5*t^8 - 120960*ep^2*mtt^4*s^5*t^8 - 468300*ep^3*mtt^4*s^5*t^8 - 868140*ep^4*mtt^4*s^5*t^8 - 778680*ep^5*mtt^4*s^5*t^8 - 272160*ep^6*mtt^4*s^5*t^8 + 33600*ep*mtt^3*mWW*s^5*t^8 + 345600*ep^2*mtt^3*mWW*s^5*t^8 + 1338000*ep^3*mtt^3*mWW*s^5*t^8 + 2480400*ep^4*mtt^3*mWW*s^5*t^8 + 2224800*ep^5*mtt^3*mWW*s^5*t^8 + 777600*ep^6*mtt^3*mWW*s^5*t^8 - 30240*ep*mtt^2*mWW^2*s^5*t^8 - 311040*ep^2*mtt^2*mWW^2*s^5*t^8 - 1204200*ep^3*mtt^2*mWW^2*s^5*t^8 - 2232360*ep^4*mtt^2*mWW^2*s^5*t^8 - 2002320*ep^5*mtt^2*mWW^2*s^5*t^8 - 699840*ep^6*mtt^2*mWW^2*s^5*t^8 + 6720*ep*mtt*mWW^3*s^5*t^8 + 69120*ep^2*mtt*mWW^3*s^5*t^8 + 267600*ep^3*mtt*mWW^3*s^5*t^8 + 496080*ep^4*mtt*mWW^3*s^5*t^8 + 444960*ep^5*mtt*mWW^3*s^5*t^8 + 155520*ep^6*mtt*mWW^3*s^5*t^8 + 1680*ep*mWW^4*s^5*t^8 + 17280*ep^2*mWW^4*s^5*t^8 + 66900*ep^3*mWW^4*s^5*t^8 + 124020*ep^4*mWW^4*s^5*t^8 + 111240*ep^5*mWW^4*s^5*t^8 + 38880*ep^6*mWW^4*s^5*t^8 - 17052*ep*mtt^8*t^9 - 176274*ep^2*mtt^8*t^9 - 686784*ep^3*mtt^8*t^9 - 1282302*ep^4*mtt^8*t^9 - 1158948*ep^5*mtt^8*t^9 - 408240*ep^6*mtt^8*t^9 + 104580*ep*mtt^7*mWW*t^9 + 1082070*ep^2*mtt^7*mWW*t^9 + 4220388*ep^3*mtt^7*mWW*t^9 + 7888398*ep^4*mtt^7*mWW*t^9 + 7136244*ep^5*mtt^7*mWW*t^9 + 2515440*ep^6*mtt^7*mWW*t^9 - 267894*ep*mtt^6*mWW^2*t^9 - 2775492*ep^2*mtt^6*mWW^2*t^9 - 10842462*ep^3*mtt^6*mWW^2*t^9 - 20299872*ep^4*mtt^6*mWW^2*t^9 - 18393912*ep^5*mtt^6*mWW^2*t^9 - 6492768*ep^6*mtt^6*mWW^2*t^9 - 42*mtt^5*mWW^3*t^9 + 366534*ep*mtt^5*mWW^3*t^9 + 3807726*ep^2*mtt^5*mWW^3*t^9 + 14914410*ep^3*mtt^5*mWW^3*t^9 + 28000524*ep^4*mtt^5*mWW^3*t^9 + 25441248*ep^5*mtt^5*mWW^3*t^9 + 9003840*ep^6*mtt^5*mWW^3*t^9 + 492*mtt^4*mWW^4*t^9 - 276408*ep*mtt^4*mWW^4*t^9 - 2911554*ep^2*mtt^4*mWW^4*t^9 - 11487444*ep^3*mtt^4*mWW^4*t^9 - 21695634*ep^4*mtt^4*mWW^4*t^9 - 19821612*ep^5*mtt^4*mWW^4*t^9 - 7051920*ep^6*mtt^4*mWW^4*t^9 - 1464*mtt^3*mWW^5*t^9 + 93948*ep*mtt^3*mWW^5*t^9 + 1084170*ep^2*mtt^3*mWW^5*t^9 + 4419780*ep^3*mtt^3*mWW^5*t^9 + 8518434*ep^4*mtt^3*mWW^5*t^9 + 7907532*ep^5*mtt^3*mWW^5*t^9 + 2852880*ep^6*mtt^3*mWW^5*t^9 + 1860*mtt^2*mWW^6*t^9 + 10950*ep*mtt^2*mWW^6*t^9 - 15864*ep^2*mtt^2*mWW^6*t^9 - 240042*ep^3*mtt^2*mWW^6*t^9 - 640560*ep^4*mtt^2*mWW^6*t^9 - 707304*ep^5*mtt^2*mWW^6*t^9 - 287520*ep^6*mtt^2*mWW^6*t^9 - 1086*mtt*mWW^7*t^9 - 19062*ep*mtt*mWW^7*t^9 - 124542*ep^2*mtt*mWW^7*t^9 - 395202*ep^3*mtt*mWW^7*t^9 - 655404*ep^4*mtt*mWW^7*t^9 - 546432*ep^5*mtt*mWW^7*t^9 - 180672*ep^6*mtt*mWW^7*t^9 + 240*mWW^8*t^9 + 4404*ep*mWW^8*t^9 + 29760*ep^2*mWW^8*t^9 + 97356*ep^3*mWW^8*t^9 + 166416*ep^4*mWW^8*t^9 + 143184*ep^5*mWW^8*t^9 + 48960*ep^6*mWW^8*t^9 + 62916*ep*mtt^7*s*t^9 + 649782*ep^2*mtt^7*s*t^9 + 2528652*ep^3*mtt^7*s*t^9 + 4715046*ep^4*mtt^7*s*t^9 + 4255524*ep^5*mtt^7*s*t^9 + 1496880*ep^6*mtt^7*s*t^9 - 348684*ep*mtt^6*mWW*s*t^9 - 3602862*ep^2*mtt^6*mWW*s*t^9 - 14028388*ep^3*mtt^6*mWW*s*t^9 - 26171406*ep^4*mtt^6*mWW*s*t^9 - 23629748*ep^5*mtt^6*mWW*s*t^9 - 8313072*ep^6*mtt^6*mWW*s*t^9 + 799444*ep*mtt^5*mWW^2*s*t^9 + 8266308*ep^2*mtt^5*mWW^2*s*t^9 + 32212896*ep^3*mtt^5*mWW^2*s*t^9 + 60144968*ep^4*mtt^5*mWW^2*s*t^9 + 54341256*ep^5*mtt^5*mWW^2*s*t^9 + 19126688*ep^6*mtt^5*mWW^2*s*t^9 + 98*mtt^4*mWW^3*s*t^9 - 966832*ep*mtt^4*mWW^3*s*t^9 - 10014936*ep^2*mtt^4*mWW^3*s*t^9 - 39086668*ep^3*mtt^4*mWW^3*s*t^9 - 73082602*ep^4*mtt^4*mWW^3*s*t^9 - 66113948*ep^5*mtt^4*mWW^3*s*t^9 - 23294672*ep^6*mtt^4*mWW^3*s*t^9 - 604*mtt^3*mWW^4*s*t^9 + 640912*ep*mtt^3*mWW^4*s*t^9 + 6688318*ep^2*mtt^3*mWW^4*s*t^9 + 26208784*ep^3*mtt^3*mWW^4*s*t^9 + 49158258*ep^4*mtt^3*mWW^4*s*t^9 + 44589580*ep^5*mtt^3*mWW^4*s*t^9 + 15746832*ep^6*mtt^3*mWW^4*s*t^9 + 1236*mtt^2*mWW^5*s*t^9 - 207010*ep*mtt^2*mWW^5*s*t^9 - 2240160*ep^2*mtt^2*mWW^5*s*t^9 - 8909250*ep^3*mtt^2*mWW^5*s*t^9 - 16871048*ep^4*mtt^2*mWW^5*s*t^9 - 15415512*ep^5*mtt^2*mWW^5*s*t^9 - 5477216*ep^6*mtt^2*mWW^5*s*t^9 - 1052*mtt*mWW^6*s*t^9 + 13084*ep*mtt*mWW^6*s*t^9 + 212268*ep^2*mtt*mWW^6*s*t^9 + 944104*ep^3*mtt*mWW^6*s*t^9 + 1896004*ep^4*mtt*mWW^6*s*t^9 + 1801616*ep^5*mtt*mWW^6*s*t^9 + 659456*ep^6*mtt*mWW^6*s*t^9 + 322*mWW^7*s*t^9 + 6170*ep*mWW^7*s*t^9 + 41282*ep^2*mWW^7*s*t^9 + 129870*ep^3*mWW^7*s*t^9 + 210780*ep^4*mWW^7*s*t^9 + 171232*ep^5*mWW^7*s*t^9 + 55104*ep^6*mWW^7*s*t^9 - 86436*ep*mtt^6*s^2*t^9 - 891702*ep^2*mtt^6*s^2*t^9 - 3465252*ep^3*mtt^6*s^2*t^9 - 6451326*ep^4*mtt^6*s^2*t^9 - 5812884*ep^5*mtt^6*s^2*t^9 - 2041200*ep^6*mtt^6*s^2*t^9 + 419328*ep*mtt^5*mWW*s^2*t^9 + 4326588*ep^2*mtt^5*mWW*s^2*t^9 + 16816144*ep^3*mtt^5*mWW*s^2*t^9 + 31309788*ep^4*mtt^5*mWW*s^2*t^9 + 28210568*ep^5*mtt^5*mWW*s^2*t^9 + 9904224*ep^6*mtt^5*mWW*s^2*t^9 - 821710*ep*mtt^4*mWW^2*s^2*t^9 - 8480528*ep^2*mtt^4*mWW^2*s^2*t^9 - 32970142*ep^3*mtt^4*mWW^2*s^2*t^9 - 61399076*ep^4*mtt^4*mWW^2*s^2*t^9 - 55325480*ep^5*mtt^4*mWW^2*s^2*t^9 - 19421664*ep^6*mtt^4*mWW^2*s^2*t^9 - 56*mtt^3*mWW^3*s^2*t^9 + 820794*ep*mtt^3*mWW^3*s^2*t^9 + 8478630*ep^2*mtt^3*mWW^3*s^2*t^9 + 32983186*ep^3*mtt^3*mWW^3*s^2*t^9 + 61451522*ep^4*mtt^3*mWW^3*s^2*t^9 + 55388004*ep^5*mtt^3*mWW^3*s^2*t^9 + 19444720*ep^6*mtt^3*mWW^3*s^2*t^9 + 84*mtt^2*mWW^4*s^2*t^9 - 429800*ep*mtt^2*mWW^4*s^2*t^9 - 4447154*ep^2*mtt^2*mWW^4*s^2*t^9 - 17320320*ep^3*mtt^2*mWW^4*s^2*t^9 - 32298614*ep^4*mtt^2*mWW^4*s^2*t^9 - 29129860*ep^5*mtt^2*mWW^4*s^2*t^9 - 10229936*ep^6*mtt^2*mWW^4*s^2*t^9 - 48*mtt*mWW^5*s^2*t^9 + 105482*ep*mtt*mWW^5*s^2*t^9 + 1095306*ep^2*mtt*mWW^5*s^2*t^9 + 4276706*ep^3*mtt*mWW^5*s^2*t^9 + 7990878*ep^4*mtt*mWW^5*s^2*t^9 + 7217580*ep^5*mtt*mWW^5*s^2*t^9 + 2537296*ep^6*mtt*mWW^5*s^2*t^9 + 20*mWW^6*s^2*t^9 - 7658*ep*mWW^6*s^2*t^9 - 81140*ep^2*mWW^6*s^2*t^9 - 320322*ep^3*mWW^6*s^2*t^9 - 603172*ep^4*mWW^6*s^2*t^9 - 547928*ep^5*mWW^6*s^2*t^9 - 193440*ep^6*mWW^6*s^2*t^9 + 52332*ep*mtt^5*s^3*t^9 + 539154*ep^2*mtt^5*s^3*t^9 + 2091684*ep^3*mtt^5*s^3*t^9 + 3886722*ep^4*mtt^5*s^3*t^9 + 3494988*ep^5*mtt^5*s^3*t^9 + 1224720*ep^6*mtt^5*s^3*t^9 - 212184*ep*mtt^4*mWW*s^3*t^9 - 2185956*ep^2*mtt^4*mWW*s^3*t^9 - 8479944*ep^3*mtt^4*mWW*s^3*t^9 - 15755220*ep^4*mtt^4*mWW*s^3*t^9 - 14164344*ep^5*mtt^4*mWW*s^3*t^9 - 4961952*ep^6*mtt^4*mWW*s^3*t^9 + 331920*ep*mtt^3*mWW^2*s^3*t^9 + 3419336*ep^2*mtt^3*mWW^2*s^3*t^9 + 13263432*ep^3*mtt^3*mWW^2*s^3*t^9 + 24638992*ep^4*mtt^3*mWW^2*s^3*t^9 + 22145856*ep^5*mtt^3*mWW^2*s^3*t^9 + 7755264*ep^6*mtt^3*mWW^2*s^3*t^9 - 245976*ep*mtt^2*mWW^3*s^3*t^9 - 2533812*ep^2*mtt^2*mWW^3*s^3*t^9 - 9827472*ep^3*mtt^2*mWW^3*s^3*t^9 - 18252876*ep^4*mtt^2*mWW^3*s^3*t^9 - 16401384*ep^5*mtt^2*mWW^3*s^3*t^9 - 5741280*ep^6*mtt^2*mWW^3*s^3*t^9 + 83268*ep*mtt*mWW^4*s^3*t^9 + 857670*ep^2*mtt*mWW^4*s^3*t^9 + 3326004*ep^3*mtt*mWW^4*s^3*t^9 + 6176046*ep^4*mtt*mWW^4*s^3*t^9 + 5547636*ep^5*mtt*mWW^4*s^3*t^9 + 1940976*ep^6*mtt*mWW^4*s^3*t^9 - 9360*ep*mWW^5*s^3*t^9 - 96392*ep^2*mWW^5*s^3*t^9 - 373704*ep^3*mWW^5*s^3*t^9 - 693664*ep^4*mWW^5*s^3*t^9 - 622752*ep^5*mWW^5*s^3*t^9 - 217728*ep^6*mWW^5*s^3*t^9 - 11760*ep*mtt^4*s^4*t^9 - 120960*ep^2*mtt^4*s^4*t^9 - 468300*ep^3*mtt^4*s^4*t^9 - 868140*ep^4*mtt^4*s^4*t^9 - 778680*ep^5*mtt^4*s^4*t^9 - 272160*ep^6*mtt^4*s^4*t^9 + 36960*ep*mtt^3*mWW*s^4*t^9 + 380160*ep^2*mtt^3*mWW*s^4*t^9 + 1471800*ep^3*mtt^3*mWW*s^4*t^9 + 2728440*ep^4*mtt^3*mWW*s^4*t^9 + 2447280*ep^5*mtt^3*mWW*s^4*t^9 + 855360*ep^6*mtt^3*mWW*s^4*t^9 - 40320*ep*mtt^2*mWW^2*s^4*t^9 - 414720*ep^2*mtt^2*mWW^2*s^4*t^9 - 1605600*ep^3*mtt^2*mWW^2*s^4*t^9 - 2976480*ep^4*mtt^2*mWW^2*s^4*t^9 - 2669760*ep^5*mtt^2*mWW^2*s^4*t^9 - 933120*ep^6*mtt^2*mWW^2*s^4*t^9 + 16800*ep*mtt*mWW^3*s^4*t^9 + 172800*ep^2*mtt*mWW^3*s^4*t^9 + 669000*ep^3*mtt*mWW^3*s^4*t^9 + 1240200*ep^4*mtt*mWW^3*s^4*t^9 + 1112400*ep^5*mtt*mWW^3*s^4*t^9 + 388800*ep^6*mtt*mWW^3*s^4*t^9 - 1680*ep*mWW^4*s^4*t^9 - 17280*ep^2*mWW^4*s^4*t^9 - 66900*ep^3*mWW^4*s^4*t^9 - 124020*ep^4*mWW^4*s^4*t^9 - 111240*ep^5*mWW^4*s^4*t^9 - 38880*ep^6*mWW^4*s^4*t^9 + 8820*ep*mtt^7*t^10 + 91014*ep^2*mtt^7*t^10 + 353808*ep^3*mtt^7*t^10 + 658938*ep^4*mtt^7*t^10 + 593964*ep^5*mtt^7*t^10 + 208656*ep^6*mtt^7*t^10 - 51195*ep*mtt^6*mWW*t^10 - 528465*ep^2*mtt^6*mWW*t^10 - 2055123*ep^3*mtt^6*mWW*t^10 - 3828675*ep^4*mtt^6*mWW*t^10 - 3451686*ep^5*mtt^6*mWW*t^10 - 1212456*ep^6*mtt^6*mWW*t^10 + 123303*ep*mtt^5*mWW^2*t^10 + 1273623*ep^2*mtt^5*mWW^2*t^10 + 4956675*ep^3*mtt^5*mWW^2*t^10 + 9241173*ep^4*mtt^5*mWW^2*t^10 + 8336610*ep^5*mtt^5*mWW^2*t^10 + 2929656*ep^6*mtt^5*mWW^2*t^10 + 12*mtt^4*mWW^3*t^10 - 157704*ep*mtt^4*mWW^3*t^10 - 1631514*ep^2*mtt^4*mWW^3*t^10 - 6358836*ep^3*mtt^4*mWW^3*t^10 - 11872794*ep^4*mtt^4*mWW^3*t^10 - 10725660*ep^5*mtt^4*mWW^3*t^10 - 3773904*ep^6*mtt^4*mWW^3*t^10 - 60*mtt^3*mWW^4*t^10 + 112812*ep*mtt^3*mWW^4*t^10 + 1172622*ep^2*mtt^3*mWW^4*t^10 + 4584744*ep^3*mtt^3*mWW^4*t^10 + 8585238*ep^4*mtt^3*mWW^4*t^10 + 7777524*ep^5*mtt^3*mWW^4*t^10 + 2743920*ep^6*mtt^3*mWW^4*t^10 + 108*mtt^2*mWW^5*t^10 - 42537*ep*mtt^2*mWW^5*t^10 - 449331*ep^2*mtt^2*mWW^5*t^10 - 1771089*ep^3*mtt^2*mWW^5*t^10 - 3338253*ep^4*mtt^2*mWW^5*t^10 - 3042666*ep^5*mtt^2*mWW^5*t^10 - 1079832*ep^6*mtt^2*mWW^5*t^10 - 84*mtt*mWW^6*t^10 + 6369*ep*mtt*mWW^6*t^10 + 72429*ep^2*mtt*mWW^6*t^10 + 293997*ep^3*mtt*mWW^6*t^10 + 565587*ep^4*mtt*mWW^6*t^10 + 524718*ep^5*mtt*mWW^6*t^10 + 189384*ep^6*mtt*mWW^6*t^10 + 24*mWW^7*t^10 + 132*ep*mWW^7*t^10 - 378*ep^2*mWW^7*t^10 - 4176*ep^3*mWW^7*t^10 - 11214*ep^4*mWW^7*t^10 - 12804*ep^5*mWW^7*t^10 - 5424*ep^6*mWW^7*t^10 - 24696*ep*mtt^6*s*t^10 - 254604*ep^2*mtt^6*s*t^10 - 988596*ep^3*mtt^6*s*t^10 - 1838760*ep^4*mtt^6*s*t^10 - 1655136*ep^5*mtt^6*s*t^10 - 580608*ep^6*mtt^6*s*t^10 + 125031*ep*mtt^5*mWW*s*t^10 + 1289195*ep^2*mtt^5*mWW*s*t^10 + 5006475*ep^3*mtt^5*mWW*s*t^10 + 9312577*ep^4*mtt^5*mWW*s*t^10 + 8382186*ep^5*mtt^5*mWW*s*t^10 + 2939736*ep^6*mtt^5*mWW*s*t^10 - 257967*ep*mtt^4*mWW^2*s*t^10 - 2660553*ep^2*mtt^4*mWW^2*s*t^10 - 10334795*ep^3*mtt^4*mWW^2*s*t^10 - 19228095*ep^4*mtt^4*mWW^2*s*t^10 - 17309038*ep^5*mtt^4*mWW^2*s*t^10 - 6070152*ep^6*mtt^4*mWW^2*s*t^10 - 12*mtt^3*mWW^3*s*t^10 + 275664*ep*mtt^3*mWW^3*s*t^10 + 2844940*ep^2*mtt^3*mWW^3*s*t^10 + 11056832*ep^3*mtt^3*mWW^3*s*t^10 + 20580896*ep^4*mtt^3*mWW^3*s*t^10 + 18533344*ep^5*mtt^3*mWW^3*s*t^10 + 6500736*ep^6*mtt^3*mWW^3*s*t^10 + 36*mtt^2*mWW^4*s*t^10 - 159060*ep*mtt^2*mWW^4*s*t^10 - 1644392*ep^2*mtt^2*mWW^4*s*t^10 - 6397536*ep^3*mtt^2*mWW^4*s*t^10 - 11918488*ep^4*mtt^2*mWW^4*s*t^10 - 10740624*ep^5*mtt^2*mWW^4*s*t^10 - 3769536*ep^6*mtt^2*mWW^4*s*t^10 - 36*mtt*mWW^5*s*t^10 + 46017*ep*mtt*mWW^5*s*t^10 + 477825*ep^2*mtt*mWW^5*s*t^10 + 1862957*ep^3*mtt*mWW^5*s*t^10 + 3476343*ep^4*mtt*mWW^5*s*t^10 + 3137254*ep^5*mtt*mWW^5*s*t^10 + 1102440*ep^6*mtt*mWW^5*s*t^10 + 12*mWW^6*s*t^10 - 4989*ep*mWW^6*s*t^10 - 52411*ep^2*mWW^6*s*t^10 - 205337*ep^3*mWW^6*s*t^10 - 384473*ep^4*mWW^6*s*t^10 - 347986*ep^5*mWW^6*s*t^10 - 122616*ep^6*mWW^6*s*t^10 + 22932*ep*mtt^5*s^2*t^10 + 236166*ep^2*mtt^5*s^2*t^10 + 915768*ep^3*mtt^5*s^2*t^10 + 1700706*ep^4*mtt^5*s^2*t^10 + 1528380*ep^5*mtt^5*s^2*t^10 + 535248*ep^6*mtt^5*s^2*t^10 - 98028*ep*mtt^4*mWW*s^2*t^10 - 1009562*ep^2*mtt^4*mWW*s^2*t^10 - 3914712*ep^3*mtt^4*mWW*s^2*t^10 - 7269790*ep^4*mtt^4*mWW*s^2*t^10 - 6532356*ep^5*mtt^4*mWW*s^2*t^10 - 2287152*ep^6*mtt^4*mWW*s^2*t^10 + 164352*ep*mtt^3*mWW^2*s^2*t^10 + 1692704*ep^2*mtt^3*mWW^2*s^2*t^10 + 6563952*ep^3*mtt^3*mWW^2*s^2*t^10 + 12189472*ep^4*mtt^3*mWW^2*s^2*t^10 + 10952064*ep^5*mtt^3*mWW^2*s^2*t^10 + 3833856*ep^6*mtt^3*mWW^2*s^2*t^10 - 134208*ep*mtt^2*mWW^3*s^2*t^10 - 1382400*ep^2*mtt^2*mWW^3*s^2*t^10 - 5361264*ep^3*mtt^2*mWW^3*s^2*t^10 - 9956736*ep^4*mtt^2*mWW^3*s^2*t^10 - 8945856*ep^5*mtt^2*mWW^3*s^2*t^10 - 3131136*ep^6*mtt^2*mWW^3*s^2*t^10 + 52812*ep*mtt*mWW^4*s^2*t^10 + 544106*ep^2*mtt*mWW^4*s^2*t^10 + 2110680*ep^3*mtt*mWW^4*s^2*t^10 + 3920686*ep^4*mtt*mWW^4*s^2*t^10 + 3523044*ep^5*mtt*mWW^4*s^2*t^10 + 1233072*ep^6*mtt*mWW^4*s^2*t^10 - 7860*ep*mWW^5*s^2*t^10 - 81014*ep^2*mWW^5*s^2*t^10 - 314424*ep^3*mWW^5*s^2*t^10 - 584338*ep^4*mWW^5*s^2*t^10 - 525276*ep^5*mWW^5*s^2*t^10 - 183888*ep^6*mWW^5*s^2*t^10 - 7056*ep*mtt^4*s^3*t^10 - 72576*ep^2*mtt^4*s^3*t^10 - 280980*ep^3*mtt^4*s^3*t^10 - 520884*ep^4*mtt^4*s^3*t^10 - 467208*ep^5*mtt^4*s^3*t^10 - 163296*ep^6*mtt^4*s^3*t^10 + 24192*ep*mtt^3*mWW*s^3*t^10 + 248832*ep^2*mtt^3*mWW*s^3*t^10 + 963360*ep^3*mtt^3*mWW*s^3*t^10 + 1785888*ep^4*mtt^3*mWW*s^3*t^10 + 1601856*ep^5*mtt^3*mWW*s^3*t^10 + 559872*ep^6*mtt^3*mWW*s^3*t^10 - 30240*ep*mtt^2*mWW^2*s^3*t^10 - 311040*ep^2*mtt^2*mWW^2*s^3*t^10 - 1204200*ep^3*mtt^2*mWW^2*s^3*t^10 - 2232360*ep^4*mtt^2*mWW^2*s^3*t^10 - 2002320*ep^5*mtt^2*mWW^2*s^3*t^10 - 699840*ep^6*mtt^2*mWW^2*s^3*t^10 + 16128*ep*mtt*mWW^3*s^3*t^10 + 165888*ep^2*mtt*mWW^3*s^3*t^10 + 642240*ep^3*mtt*mWW^3*s^3*t^10 + 1190592*ep^4*mtt*mWW^3*s^3*t^10 + 1067904*ep^5*mtt*mWW^3*s^3*t^10 + 373248*ep^6*mtt*mWW^3*s^3*t^10 - 3024*ep*mWW^4*s^3*t^10 - 31104*ep^2*mWW^4*s^3*t^10 - 120420*ep^3*mWW^4*s^3*t^10 - 223236*ep^4*mWW^4*s^3*t^10 - 200232*ep^5*mWW^4*s^3*t^10 - 69984*ep^6*mWW^4*s^3*t^10 - 2604*ep*mtt^6*t^11 - 26826*ep^2*mtt^6*t^11 - 104064*ep^3*mtt^6*t^11 - 193350*ep^4*mtt^6*t^11 - 173844*ep^5*mtt^6*t^11 - 60912*ep^6*mtt^6*t^11 + 14256*ep*mtt^5*mWW*t^11 + 146832*ep^2*mtt^5*mWW*t^11 + 569412*ep^3*mtt^5*mWW*t^11 + 1057476*ep^4*mtt^5*mWW*t^11 + 950184*ep^5*mtt^5*mWW*t^11 + 332640*ep^6*mtt^5*mWW*t^11 - 31944*ep*mtt^4*mWW^2*t^11 - 329004*ep^2*mtt^4*mWW^2*t^11 - 1275768*ep^3*mtt^4*mWW^2*t^11 - 2368836*ep^4*mtt^4*mWW^2*t^11 - 2127768*ep^5*mtt^4*mWW^2*t^11 - 744480*ep^6*mtt^4*mWW^2*t^11 + 37296*ep*mtt^3*mWW^3*t^11 + 384216*ep^2*mtt^3*mWW^3*t^11 + 1490232*ep^3*mtt^3*mWW^3*t^11 + 2767584*ep^4*mtt^3*mWW^3*t^11 + 2486112*ep^5*mtt^3*mWW^3*t^11 + 869760*ep^6*mtt^3*mWW^3*t^11 - 23724*ep*mtt^2*mWW^4*t^11 - 244554*ep^2*mtt^2*mWW^4*t^11 - 949248*ep^3*mtt^2*mWW^4*t^11 - 1764246*ep^4*mtt^2*mWW^4*t^11 - 1585908*ep^5*mtt^2*mWW^4*t^11 - 555120*ep^6*mtt^2*mWW^4*t^11 + 7680*ep*mtt*mWW^5*t^11 + 79272*ep^2*mtt*mWW^5*t^11 + 308196*ep^3*mtt*mWW^5*t^11 + 573804*ep^4*mtt*mWW^5*t^11 + 516696*ep^5*mtt*mWW^5*t^11 + 181152*ep^6*mtt*mWW^5*t^11 - 960*ep*mWW^6*t^11 - 9936*ep^2*mWW^6*t^11 - 38760*ep^3*mWW^6*t^11 - 72432*ep^4*mWW^6*t^11 - 65472*ep^5*mWW^6*t^11 - 23040*ep^6*mWW^6*t^11 + 4956*ep*mtt^5*s*t^11 + 51018*ep^2*mtt^5*s*t^11 + 197724*ep^3*mtt^5*s*t^11 + 366978*ep^4*mtt^5*s*t^11 + 329580*ep^5*mtt^5*s*t^11 + 115344*ep^6*mtt^5*s*t^11 - 22704*ep*mtt^4*mWW*s*t^11 - 233688*ep^2*mtt^4*mWW*s*t^11 - 905496*ep^3*mtt^4*mWW*s*t^11 - 1680144*ep^4*mtt^4*mWW*s*t^11 - 1508352*ep^5*mtt^4*mWW*s*t^11 - 527616*ep^6*mtt^4*mWW*s*t^11 + 41160*ep*mtt^3*mWW^2*s*t^11 + 423612*ep^2*mtt^3*mWW^2*s*t^11 + 1641168*ep^3*mtt^3*mWW^2*s*t^11 + 3044484*ep^4*mtt^3*mWW^2*s*t^11 + 2732280*ep^5*mtt^3*mWW^2*s*t^11 + 955296*ep^6*mtt^3*mWW^2*s*t^11 - 36816*ep*mtt^2*mWW^3*s*t^11 - 378888*ep^2*mtt^2*mWW^3*s*t^11 - 1467768*ep^3*mtt^2*mWW^3*s*t^11 - 2722368*ep^4*mtt^2*mWW^3*s*t^11 - 2442528*ep^5*mtt^2*mWW^3*s*t^11 - 853632*ep^6*mtt^2*mWW^3*s*t^11 + 16188*ep*mtt*mWW^4*s*t^11 + 166602*ep^2*mtt*mWW^4*s*t^11 + 645396*ep^3*mtt*mWW^4*s*t^11 + 1196970*ep^4*mtt*mWW^4*s*t^11 + 1073724*ep^5*mtt*mWW^4*s*t^11 + 375120*ep^6*mtt*mWW^4*s*t^11 - 2784*ep*mWW^5*s*t^11 - 28656*ep^2*mWW^5*s*t^11 - 111024*ep^3*mWW^5*s*t^11 - 205920*ep^4*mWW^5*s*t^11 - 184704*ep^5*mWW^5*s*t^11 - 64512*ep^6*mWW^5*s*t^11 - 2352*ep*mtt^4*s^2*t^11 - 24192*ep^2*mtt^4*s^2*t^11 - 93660*ep^3*mtt^4*s^2*t^11 - 173628*ep^4*mtt^4*s^2*t^11 - 155736*ep^5*mtt^4*s^2*t^11 - 54432*ep^6*mtt^4*s^2*t^11 + 8736*ep*mtt^3*mWW*s^2*t^11 + 89856*ep^2*mtt^3*mWW*s^2*t^11 + 347880*ep^3*mtt^3*mWW*s^2*t^11 + 644904*ep^4*mtt^3*mWW*s^2*t^11 + 578448*ep^5*mtt^3*mWW*s^2*t^11 + 202176*ep^6*mtt^3*mWW*s^2*t^11 - 12096*ep*mtt^2*mWW^2*s^2*t^11 - 124416*ep^2*mtt^2*mWW^2*s^2*t^11 - 481680*ep^3*mtt^2*mWW^2*s^2*t^11 - 892944*ep^4*mtt^2*mWW^2*s^2*t^11 - 800928*ep^5*mtt^2*mWW^2*s^2*t^11 - 279936*ep^6*mtt^2*mWW^2*s^2*t^11 + 7392*ep*mtt*mWW^3*s^2*t^11 + 76032*ep^2*mtt*mWW^3*s^2*t^11 + 294360*ep^3*mtt*mWW^3*s^2*t^11 + 545688*ep^4*mtt*mWW^3*s^2*t^11 + 489456*ep^5*mtt*mWW^3*s^2*t^11 + 171072*ep^6*mtt*mWW^3*s^2*t^11 - 1680*ep*mWW^4*s^2*t^11 - 17280*ep^2*mWW^4*s^2*t^11 - 66900*ep^3*mWW^4*s^2*t^11 - 124020*ep^4*mWW^4*s^2*t^11 - 111240*ep^5*mWW^4*s^2*t^11 - 38880*ep^6*mWW^4*s^2*t^11 + 336*ep*mtt^5*t^12 + 3456*ep^2*mtt^5*t^12 + 13380*ep^3*mtt^5*t^12 + 24804*ep^4*mtt^5*t^12 + 22248*ep^5*mtt^5*t^12 + 7776*ep^6*mtt^5*t^12 - 1728*ep*mtt^4*mWW*t^12 - 17760*ep^2*mtt^4*mWW*t^12 - 68688*ep^3*mtt^4*mWW*t^12 - 127176*ep^4*mtt^4*mWW*t^12 - 113904*ep^5*mtt^4*mWW*t^12 - 39744*ep^6*mtt^4*mWW*t^12 + 3552*ep*mtt^3*mWW^2*t^12 + 36480*ep^2*mtt^3*mWW^2*t^12 + 140952*ep^3*mtt^3*mWW^2*t^12 + 260664*ep^4*mtt^3*mWW^2*t^12 + 233136*ep^5*mtt^3*mWW^2*t^12 + 81216*ep^6*mtt^3*mWW^2*t^12 - 3648*ep*mtt^2*mWW^3*t^12 - 37440*ep^2*mtt^2*mWW^3*t^12 - 144528*ep^3*mtt^2*mWW^3*t^12 - 266976*ep^4*mtt^2*mWW^3*t^12 - 238464*ep^5*mtt^2*mWW^3*t^12 - 82944*ep^6*mtt^2*mWW^3*t^12 + 1872*ep*mtt*mWW^4*t^12 + 19200*ep^2*mtt*mWW^4*t^12 + 74052*ep^3*mtt*mWW^4*t^12 + 136644*ep^4*mtt*mWW^4*t^12 + 121896*ep^5*mtt*mWW^4*t^12 + 42336*ep^6*mtt*mWW^4*t^12 - 384*ep*mWW^5*t^12 - 3936*ep^2*mWW^5*t^12 - 15168*ep^3*mWW^5*t^12 - 27960*ep^4*mWW^5*t^12 - 24912*ep^5*mWW^5*t^12 - 8640*ep^6*mWW^5*t^12 - 336*ep*mtt^4*s*t^12 - 3456*ep^2*mtt^4*s*t^12 - 13380*ep^3*mtt^4*s*t^12 - 24804*ep^4*mtt^4*s*t^12 - 22248*ep^5*mtt^4*s*t^12 - 7776*ep^6*mtt^4*s*t^12 + 1344*ep*mtt^3*mWW*s*t^12 + 13824*ep^2*mtt^3*mWW*s*t^12 + 53520*ep^3*mtt^3*mWW*s*t^12 + 99216*ep^4*mtt^3*mWW*s*t^12 + 88992*ep^5*mtt^3*mWW*s*t^12 + 31104*ep^6*mtt^3*mWW*s*t^12 - 2016*ep*mtt^2*mWW^2*s*t^12 - 20736*ep^2*mtt^2*mWW^2*s*t^12 - 80280*ep^3*mtt^2*mWW^2*s*t^12 - 148824*ep^4*mtt^2*mWW^2*s*t^12 - 133488*ep^5*mtt^2*mWW^2*s*t^12 - 46656*ep^6*mtt^2*mWW^2*s*t^12 + 1344*ep*mtt*mWW^3*s*t^12 + 13824*ep^2*mtt*mWW^3*s*t^12 + 53520*ep^3*mtt*mWW^3*s*t^12 + 99216*ep^4*mtt*mWW^3*s*t^12 + 88992*ep^5*mtt*mWW^3*s*t^12 + 31104*ep^6*mtt*mWW^3*s*t^12 - 336*ep*mWW^4*s*t^12 - 3456*ep^2*mWW^4*s*t^12 - 13380*ep^3*mWW^4*s*t^12 - 24804*ep^4*mWW^4*s*t^12 - 22248*ep^5*mWW^4*s*t^12 - 7776*ep^6*mWW^4*s*t^12))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(-12*ep^2*mtt^5*mWW^8*s^3 - 128*ep^3*mtt^5*mWW^8*s^3 - 516*ep^4*mtt^5*mWW^8*s^3 - 992*ep^5*mtt^5*mWW^8*s^3 - 912*ep^6*mtt^5*mWW^8*s^3 - 320*ep^7*mtt^5*mWW^8*s^3 + 28*ep^2*mtt^4*mWW^9*s^3 + 320*ep^3*mtt^4*mWW^9*s^3 + 1348*ep^4*mtt^4*mWW^9*s^3 + 2672*ep^5*mtt^4*mWW^9*s^3 + 2512*ep^6*mtt^4*mWW^9*s^3 + 896*ep^7*mtt^4*mWW^9*s^3 - 20*ep^2*mtt^3*mWW^10*s^3 - 256*ep^3*mtt^3*mWW^10*s^3 - 1148*ep^4*mtt^3*mWW^10*s^3 - 2368*ep^5*mtt^3*mWW^10*s^3 - 2288*ep^6*mtt^3*mWW^10*s^3 - 832*ep^7*mtt^3*mWW^10*s^3 + 4*ep^2*mtt^2*mWW^11*s^3 + 64*ep^3*mtt^2*mWW^11*s^3 + 316*ep^4*mtt^2*mWW^11*s^3 + 688*ep^5*mtt^2*mWW^11*s^3 + 688*ep^6*mtt^2*mWW^11*s^3 + 256*ep^7*mtt^2*mWW^11*s^3 + 18*ep^2*mtt^4*mWW^8*s^4 + 186*ep^3*mtt^4*mWW^8*s^4 + 722*ep^4*mtt^4*mWW^8*s^4 + 1334*ep^5*mtt^4*mWW^8*s^4 + 1180*ep^6*mtt^4*mWW^8*s^4 + 400*ep^7*mtt^4*mWW^8*s^4 - 42*ep^2*mtt^3*mWW^9*s^4 - 490*ep^3*mtt^3*mWW^9*s^4 - 2026*ep^4*mtt^3*mWW^9*s^4 - 3878*ep^5*mtt^3*mWW^9*s^4 - 3500*ep^6*mtt^3*mWW^9*s^4 - 1200*ep^7*mtt^3*mWW^9*s^4 + 46*ep^2*mtt^2*mWW^10*s^4 + 558*ep^3*mtt^2*mWW^10*s^4 + 2326*ep^4*mtt^2*mWW^10*s^4 + 4434*ep^5*mtt^2*mWW^10*s^4 + 3964*ep^6*mtt^2*mWW^10*s^4 + 1344*ep^7*mtt^2*mWW^10*s^4 - 22*ep^2*mtt*mWW^11*s^4 - 262*ep^3*mtt*mWW^11*s^4 - 1062*ep^4*mtt*mWW^11*s^4 - 1962*ep^5*mtt*mWW^11*s^4 - 1700*ep^6*mtt*mWW^11*s^4 - 560*ep^7*mtt*mWW^11*s^4 + 8*ep^3*mWW^12*s^4 + 40*ep^4*mWW^12*s^4 + 72*ep^5*mWW^12*s^4 + 56*ep^6*mWW^12*s^4 + 16*ep^7*mWW^12*s^4 - 6*ep^2*mtt^3*mWW^8*s^5 - 58*ep^3*mtt^3*mWW^8*s^5 - 206*ep^4*mtt^3*mWW^8*s^5 - 342*ep^5*mtt^3*mWW^8*s^5 - 268*ep^6*mtt^3*mWW^8*s^5 - 80*ep^7*mtt^3*mWW^8*s^5 + 14*ep^2*mtt^2*mWW^9*s^5 + 146*ep^3*mtt^2*mWW^9*s^5 + 542*ep^4*mtt^2*mWW^9*s^5 + 926*ep^5*mtt^2*mWW^9*s^5 + 740*ep^6*mtt^2*mWW^9*s^5 + 224*ep^7*mtt^2*mWW^9*s^5 - 10*ep^2*mtt*mWW^10*s^5 - 118*ep^3*mtt*mWW^10*s^5 - 466*ep^4*mtt*mWW^10*s^5 - 826*ep^5*mtt*mWW^10*s^5 - 676*ep^6*mtt*mWW^10*s^5 - 208*ep^7*mtt*mWW^10*s^5 + 2*ep^2*mWW^11*s^5 + 30*ep^3*mWW^11*s^5 + 130*ep^4*mWW^11*s^5 + 242*ep^5*mWW^11*s^5 + 204*ep^6*mWW^11*s^5 + 64*ep^7*mWW^11*s^5 + 18*ep*mtt^8*mWW^6*s*t + 264*ep^2*mtt^8*mWW^6*s*t + 1542*ep^3*mtt^8*mWW^6*s*t + 4584*ep^4*mtt^8*mWW^6*s*t + 7320*ep^5*mtt^8*mWW^6*s*t + 5952*ep^6*mtt^8*mWW^6*s*t + 1920*ep^7*mtt^8*mWW^6*s*t - 48*ep*mtt^7*mWW^7*s*t - 690*ep^2*mtt^7*mWW^7*s*t - 3972*ep^3*mtt^7*mWW^7*s*t - 11706*ep^4*mtt^7*mWW^7*s*t - 18624*ep^5*mtt^7*mWW^7*s*t - 15144*ep^6*mtt^7*mWW^7*s*t - 4896*ep^7*mtt^7*mWW^7*s*t + 36*ep*mtt^6*mWW^8*s*t + 510*ep^2*mtt^6*mWW^8*s*t + 2916*ep^3*mtt^6*mWW^8*s*t + 8610*ep^4*mtt^6*mWW^8*s*t + 13824*ep^5*mtt^6*mWW^8*s*t + 11400*ep^6*mtt^6*mWW^8*s*t + 3744*ep^7*mtt^6*mWW^8*s*t - 6*ep^2*mtt^5*mWW^9*s*t - 84*ep^3*mtt^5*mWW^9*s*t - 438*ep^4*mtt^5*mWW^9*s*t - 1056*ep^5*mtt^5*mWW^9*s*t - 1176*ep^6*mtt^5*mWW^9*s*t - 480*ep^7*mtt^5*mWW^9*s*t - 6*ep*mtt^4*mWW^10*s*t - 78*ep^2*mtt^4*mWW^10*s*t - 402*ep^3*mtt^4*mWW^10*s*t - 1050*ep^4*mtt^4*mWW^10*s*t - 1464*ep^5*mtt^4*mWW^10*s*t - 1032*ep^6*mtt^4*mWW^10*s*t - 288*ep^7*mtt^4*mWW^10*s*t - 66*ep*mtt^7*mWW^6*s^2*t - 968*ep^2*mtt^7*mWW^6*s^2*t - 5654*ep^3*mtt^7*mWW^6*s^2*t - 16808*ep^4*mtt^7*mWW^6*s^2*t - 26840*ep^5*mtt^7*mWW^6*s^2*t - 21824*ep^6*mtt^7*mWW^6*s^2*t - 7040*ep^7*mtt^7*mWW^6*s^2*t + 176*ep*mtt^6*mWW^7*s^2*t + 2500*ep^2*mtt^6*mWW^7*s^2*t + 14274*ep^3*mtt^6*mWW^7*s^2*t + 41892*ep^4*mtt^6*mWW^7*s^2*t + 66578*ep^5*mtt^6*mWW^7*s^2*t + 54188*ep^6*mtt^6*mWW^7*s^2*t + 17552*ep^7*mtt^6*mWW^7*s^2*t - 132*ep*mtt^5*mWW^8*s^2*t - 1772*ep^2*mtt^5*mWW^8*s^2*t - 9712*ep^3*mtt^5*mWW^8*s^2*t - 27964*ep^4*mtt^5*mWW^8*s^2*t - 44460*ep^5*mtt^5*mWW^8*s^2*t - 36696*ep^6*mtt^5*mWW^8*s^2*t - 12128*ep^7*mtt^5*mWW^8*s^2*t - 80*ep^2*mtt^4*mWW^9*s^2*t - 722*ep^3*mtt^4*mWW^9*s^2*t - 2200*ep^4*mtt^4*mWW^9*s^2*t - 2722*ep^5*mtt^4*mWW^9*s^2*t - 1116*ep^6*mtt^4*mWW^9*s^2*t + 48*ep^7*mtt^4*mWW^9*s^2*t + 22*ep*mtt^3*mWW^10*s^2*t + 312*ep^2*mtt^3*mWW^10*s^2*t + 1734*ep^3*mtt^3*mWW^10*s^2*t + 4776*ep^4*mtt^3*mWW^10*s^2*t + 6876*ep^5*mtt^3*mWW^10*s^2*t + 4920*ep^6*mtt^3*mWW^10*s^2*t + 1376*ep^7*mtt^3*mWW^10*s^2*t + 12*ep^2*mtt^2*mWW^11*s^2*t + 112*ep^3*mtt^2*mWW^11*s^2*t + 388*ep^4*mtt^2*mWW^11*s^2*t + 656*ep^5*mtt^2*mWW^11*s^2*t + 560*ep^6*mtt^2*mWW^11*s^2*t + 192*ep^7*mtt^2*mWW^11*s^2*t - 4*ep^2*mtt*mWW^12*s^2*t - 32*ep^3*mtt*mWW^12*s^2*t - 84*ep^4*mtt*mWW^12*s^2*t - 88*ep^5*mtt*mWW^12*s^2*t - 32*ep^6*mtt*mWW^12*s^2*t + 90*ep*mtt^6*mWW^6*s^3*t + 1320*ep^2*mtt^6*mWW^6*s^3*t + 7710*ep^3*mtt^6*mWW^6*s^3*t + 22920*ep^4*mtt^6*mWW^6*s^3*t + 36600*ep^5*mtt^6*mWW^6*s^3*t + 29760*ep^6*mtt^6*mWW^6*s^3*t + 9600*ep^7*mtt^6*mWW^6*s^3*t - 264*ep*mtt^5*mWW^7*s^3*t - 3532*ep^2*mtt^5*mWW^7*s^3*t - 19270*ep^3*mtt^5*mWW^7*s^3*t - 54688*ep^4*mtt^5*mWW^7*s^3*t - 84878*ep^5*mtt^5*mWW^7*s^3*t - 68064*ep^6*mtt^5*mWW^7*s^3*t - 21920*ep^7*mtt^5*mWW^7*s^3*t + 236*ep*mtt^4*mWW^8*s^3*t + 2825*ep^2*mtt^4*mWW^8*s^3*t + 13851*ep^3*mtt^4*mWW^8*s^3*t + 36065*ep^4*mtt^4*mWW^8*s^3*t + 52913*ep^5*mtt^4*mWW^8*s^3*t + 41574*ep^6*mtt^4*mWW^8*s^3*t + 13656*ep^7*mtt^4*mWW^8*s^3*t - 40*ep*mtt^3*mWW^9*s^3*t - 336*ep^2*mtt^3*mWW^9*s^3*t - 938*ep^3*mtt^3*mWW^9*s^3*t - 1204*ep^4*mtt^3*mWW^9*s^3*t - 1434*ep^5*mtt^3*mWW^9*s^3*t - 2408*ep^6*mtt^3*mWW^9*s^3*t - 1824*ep^7*mtt^3*mWW^9*s^3*t - 22*ep*mtt^2*mWW^10*s^3*t - 227*ep^2*mtt^2*mWW^10*s^3*t - 807*ep^3*mtt^2*mWW^10*s^3*t - 819*ep^4*mtt^2*mWW^10*s^3*t + 1389*ep^5*mtt^2*mWW^10*s^3*t + 3694*ep^6*mtt^2*mWW^10*s^3*t + 2280*ep^7*mtt^2*mWW^10*s^3*t - 46*ep^2*mtt*mWW^11*s^3*t - 478*ep^3*mtt*mWW^11*s^3*t - 1998*ep^4*mtt*mWW^11*s^3*t - 4106*ep^5*mtt*mWW^11*s^3*t - 4140*ep^6*mtt*mWW^11*s^3*t - 1648*ep^7*mtt*mWW^11*s^3*t - 4*ep^2*mWW^12*s^3*t - 92*ep^3*mWW^12*s^3*t - 468*ep^4*mWW^12*s^3*t - 988*ep^5*mWW^12*s^3*t - 944*ep^6*mWW^12*s^3*t - 336*ep^7*mWW^12*s^3*t - 54*ep*mtt^5*mWW^6*s^4*t - 792*ep^2*mtt^5*mWW^6*s^4*t - 4626*ep^3*mtt^5*mWW^6*s^4*t - 13752*ep^4*mtt^5*mWW^6*s^4*t - 21960*ep^5*mtt^5*mWW^6*s^4*t - 17856*ep^6*mtt^5*mWW^6*s^4*t - 5760*ep^7*mtt^5*mWW^6*s^4*t + 180*ep*mtt^4*mWW^7*s^4*t + 2232*ep^2*mtt^4*mWW^7*s^4*t + 11402*ep^3*mtt^4*mWW^7*s^4*t + 30828*ep^4*mtt^4*mWW^7*s^4*t + 46422*ep^5*mtt^4*mWW^7*s^4*t + 36704*ep^6*mtt^4*mWW^7*s^4*t + 11808*ep^7*mtt^4*mWW^7*s^4*t - 192*ep*mtt^3*mWW^8*s^4*t - 2049*ep^2*mtt^3*mWW^8*s^4*t - 7789*ep^3*mtt^3*mWW^8*s^4*t - 14045*ep^4*mtt^3*mWW^8*s^4*t - 13203*ep^5*mtt^3*mWW^8*s^4*t - 6874*ep^6*mtt^3*mWW^8*s^4*t - 1928*ep^7*mtt^3*mWW^8*s^4*t + 92*ep*mtt^2*mWW^9*s^4*t + 610*ep^2*mtt^2*mWW^9*s^4*t - 1220*ep^3*mtt^2*mWW^9*s^4*t - 14426*ep^4*mtt^2*mWW^9*s^4*t - 33908*ep^5*mtt^2*mWW^9*s^4*t - 31988*ep^6*mtt^2*mWW^9*s^4*t - 10624*ep^7*mtt^2*mWW^9*s^4*t - 26*ep*mtt*mWW^10*s^4*t - 37*ep^2*mtt*mWW^10*s^4*t + 2089*ep^3*mtt*mWW^10*s^4*t + 11207*ep^4*mtt*mWW^10*s^4*t + 22545*ep^5*mtt*mWW^10*s^4*t + 19974*ep^6*mtt*mWW^10*s^4*t + 6488*ep^7*mtt*mWW^10*s^4*t + 36*ep^2*mWW^11*s^4*t + 144*ep^3*mWW^11*s^4*t + 188*ep^4*mWW^11*s^4*t + 104*ep^5*mWW^11*s^4*t + 40*ep^6*mWW^11*s^4*t + 16*ep^7*mWW^11*s^4*t + 12*ep*mtt^4*mWW^6*s^5*t + 176*ep^2*mtt^4*mWW^6*s^5*t + 1028*ep^3*mtt^4*mWW^6*s^5*t + 3056*ep^4*mtt^4*mWW^6*s^5*t + 4880*ep^5*mtt^4*mWW^6*s^5*t + 3968*ep^6*mtt^4*mWW^6*s^5*t + 1280*ep^7*mtt^4*mWW^6*s^5*t - 44*ep*mtt^3*mWW^7*s^5*t - 510*ep^2*mtt^3*mWW^7*s^5*t - 2434*ep^3*mtt^3*mWW^7*s^5*t - 6326*ep^4*mtt^3*mWW^7*s^5*t - 9498*ep^5*mtt^3*mWW^7*s^5*t - 7684*ep^6*mtt^3*mWW^7*s^5*t - 2544*ep^7*mtt^3*mWW^7*s^5*t + 52*ep*mtt^2*mWW^8*s^5*t + 474*ep^2*mtt^2*mWW^8*s^5*t + 1374*ep^3*mtt^2*mWW^8*s^5*t + 1506*ep^4*mtt^2*mWW^8*s^5*t + 486*ep^5*mtt^2*mWW^8*s^5*t + 108*ep^6*mtt^2*mWW^8*s^5*t + 176*ep^7*mtt^2*mWW^8*s^5*t - 20*ep*mtt*mWW^9*s^5*t - 122*ep^2*mtt*mWW^9*s^5*t + 442*ep^3*mtt*mWW^9*s^5*t + 3742*ep^4*mtt*mWW^9*s^5*t + 8002*ep^5*mtt*mWW^9*s^5*t + 6964*ep^6*mtt*mWW^9*s^5*t + 2160*ep^7*mtt*mWW^9*s^5*t - 18*ep^2*mWW^10*s^5*t - 410*ep^3*mWW^10*s^5*t - 1978*ep^4*mWW^10*s^5*t - 3870*ep^5*mWW^10*s^5*t - 3356*ep^6*mWW^10*s^5*t - 1072*ep^7*mWW^10*s^5*t + 18*ep*mtt^9*mWW^5*t^2 + 264*ep^2*mtt^9*mWW^5*t^2 + 1542*ep^3*mtt^9*mWW^5*t^2 + 4584*ep^4*mtt^9*mWW^5*t^2 + 7320*ep^5*mtt^9*mWW^5*t^2 + 5952*ep^6*mtt^9*mWW^5*t^2 + 1920*ep^7*mtt^9*mWW^5*t^2 - 48*ep*mtt^8*mWW^6*t^2 - 690*ep^2*mtt^8*mWW^6*t^2 - 3972*ep^3*mtt^8*mWW^6*t^2 - 11706*ep^4*mtt^8*mWW^6*t^2 - 18624*ep^5*mtt^8*mWW^6*t^2 - 15144*ep^6*mtt^8*mWW^6*t^2 - 4896*ep^7*mtt^8*mWW^6*t^2 + 36*ep*mtt^7*mWW^7*t^2 + 510*ep^2*mtt^7*mWW^7*t^2 + 2916*ep^3*mtt^7*mWW^7*t^2 + 8610*ep^4*mtt^7*mWW^7*t^2 + 13824*ep^5*mtt^7*mWW^7*t^2 + 11400*ep^6*mtt^7*mWW^7*t^2 + 3744*ep^7*mtt^7*mWW^7*t^2 - 6*ep^2*mtt^6*mWW^8*t^2 - 84*ep^3*mtt^6*mWW^8*t^2 - 438*ep^4*mtt^6*mWW^8*t^2 - 1056*ep^5*mtt^6*mWW^8*t^2 - 1176*ep^6*mtt^6*mWW^8*t^2 - 480*ep^7*mtt^6*mWW^8*t^2 - 6*ep*mtt^5*mWW^9*t^2 - 78*ep^2*mtt^5*mWW^9*t^2 - 402*ep^3*mtt^5*mWW^9*t^2 - 1050*ep^4*mtt^5*mWW^9*t^2 - 1464*ep^5*mtt^5*mWW^9*t^2 - 1032*ep^6*mtt^5*mWW^9*t^2 - 288*ep^7*mtt^5*mWW^9*t^2 - 66*ep*mtt^8*mWW^5*s*t^2 - 968*ep^2*mtt^8*mWW^5*s*t^2 - 5654*ep^3*mtt^8*mWW^5*s*t^2 - 16808*ep^4*mtt^8*mWW^5*s*t^2 - 26840*ep^5*mtt^8*mWW^5*s*t^2 - 21824*ep^6*mtt^8*mWW^5*s*t^2 - 7040*ep^7*mtt^8*mWW^5*s*t^2 + 170*ep*mtt^7*mWW^6*s*t^2 + 2428*ep^2*mtt^7*mWW^6*s*t^2 + 14012*ep^3*mtt^7*mWW^6*s*t^2 + 41832*ep^4*mtt^7*mWW^6*s*t^2 + 68122*ep^5*mtt^7*mWW^6*s*t^2 + 57308*ep^6*mtt^7*mWW^6*s*t^2 + 19408*ep^7*mtt^7*mWW^6*s*t^2 - 252*ep*mtt^6*mWW^7*s*t^2 - 3582*ep^2*mtt^6*mWW^7*s*t^2 - 20844*ep^3*mtt^6*mWW^7*s*t^2 - 63686*ep^4*mtt^6*mWW^7*s*t^2 - 107612*ep^5*mtt^6*mWW^7*s*t^2 - 95104*ep^6*mtt^6*mWW^7*s*t^2 - 34240*ep^7*mtt^6*mWW^7*s*t^2 + 348*ep*mtt^5*mWW^8*s*t^2 + 5028*ep^2*mtt^5*mWW^8*s*t^2 + 29630*ep^3*mtt^5*mWW^8*s*t^2 + 91264*ep^4*mtt^5*mWW^8*s*t^2 + 154878*ep^5*mtt^5*mWW^8*s*t^2 + 137156*ep^6*mtt^5*mWW^8*s*t^2 + 49456*ep^7*mtt^5*mWW^8*s*t^2 - 242*ep*mtt^4*mWW^9*s*t^2 - 3538*ep^2*mtt^4*mWW^9*s*t^2 - 21046*ep^3*mtt^4*mWW^9*s*t^2 - 65242*ep^4*mtt^4*mWW^9*s*t^2 - 111124*ep^5*mtt^4*mWW^9*s*t^2 - 98512*ep^6*mtt^4*mWW^9*s*t^2 - 35456*ep^7*mtt^4*mWW^9*s*t^2 - 6*ep*mtt^3*mWW^10*s*t^2 - 12*ep^2*mtt^3*mWW^10*s*t^2 + 454*ep^3*mtt^3*mWW^10*s*t^2 + 3220*ep^4*mtt^3*mWW^10*s*t^2 + 8744*ep^5*mtt^3*mWW^10*s*t^2 + 10640*ep^6*mtt^3*mWW^10*s*t^2 + 4800*ep^7*mtt^3*mWW^10*s*t^2 + 48*ep*mtt^2*mWW^11*s*t^2 + 644*ep^2*mtt^2*mWW^11*s*t^2 + 3448*ep^3*mtt^2*mWW^11*s*t^2 + 9420*ep^4*mtt^2*mWW^11*s*t^2 + 13832*ep^5*mtt^2*mWW^11*s*t^2 + 10336*ep^6*mtt^2*mWW^11*s*t^2 + 3072*ep^7*mtt^2*mWW^11*s*t^2 - 24*mtt^7*mWW^5*s^2*t^2 - 178*ep*mtt^7*mWW^5*s^2*t^2 + 496*ep^2*mtt^7*mWW^5*s^2*t^2 + 8794*ep^3*mtt^7*mWW^5*s^2*t^2 + 34552*ep^4*mtt^7*mWW^5*s^2*t^2 + 62824*ep^5*mtt^7*mWW^5*s^2*t^2 + 54976*ep^6*mtt^7*mWW^5*s^2*t^2 + 18560*ep^7*mtt^7*mWW^5*s^2*t^2 + 64*mtt^6*mWW^6*s^2*t^2 + 442*ep*mtt^6*mWW^6*s^2*t^2 - 1348*ep^2*mtt^6*mWW^6*s^2*t^2 - 22556*ep^3*mtt^6*mWW^6*s^2*t^2 - 90744*ep^4*mtt^6*mWW^6*s^2*t^2 - 173054*ep^5*mtt^6*mWW^6*s^2*t^2 - 161508*ep^6*mtt^6*mWW^6*s^2*t^2 - 59040*ep^7*mtt^6*mWW^6*s^2*t^2 - 48*mtt^5*mWW^7*s^2*t^2 - 48*ep*mtt^5*mWW^7*s^2*t^2 + 5167*ep^2*mtt^5*mWW^7*s^2*t^2 + 43729*ep^3*mtt^5*mWW^7*s^2*t^2 + 162631*ep^4*mtt^5*mWW^7*s^2*t^2 + 314899*ep^5*mtt^5*mWW^7*s^2*t^2 + 307814*ep^6*mtt^5*mWW^7*s^2*t^2 + 119528*ep^7*mtt^5*mWW^7*s^2*t^2 - 656*ep*mtt^4*mWW^8*s^2*t^2 - 10652*ep^2*mtt^4*mWW^8*s^2*t^2 - 71206*ep^3*mtt^4*mWW^8*s^2*t^2 - 247240*ep^4*mtt^4*mWW^8*s^2*t^2 - 464962*ep^5*mtt^4*mWW^8*s^2*t^2 - 447140*ep^6*mtt^4*mWW^8*s^2*t^2 - 171808*ep^7*mtt^4*mWW^8*s^2*t^2 + 8*mtt^3*mWW^9*s^2*t^2 + 490*ep*mtt^3*mWW^9*s^2*t^2 + 7415*ep^2*mtt^3*mWW^9*s^2*t^2 + 49611*ep^3*mtt^3*mWW^9*s^2*t^2 + 172391*ep^4*mtt^3*mWW^9*s^2*t^2 + 323191*ep^5*mtt^3*mWW^9*s^2*t^2 + 309150*ep^6*mtt^3*mWW^9*s^2*t^2 + 117928*ep^7*mtt^3*mWW^9*s^2*t^2 + 38*ep*mtt^2*mWW^10*s^2*t^2 + 238*ep^2*mtt^2*mWW^10*s^2*t^2 - 492*ep^3*mtt^2*mWW^10*s^2*t^2 - 7770*ep^4*mtt^2*mWW^10*s^2*t^2 - 24850*ep^5*mtt^2*mWW^10*s^2*t^2 - 32876*ep^6*mtt^2*mWW^10*s^2*t^2 - 15632*ep^7*mtt^2*mWW^10*s^2*t^2 - 88*ep*mtt*mWW^11*s^2*t^2 - 1320*ep^2*mtt*mWW^11*s^2*t^2 - 7936*ep^3*mtt*mWW^11*s^2*t^2 - 24096*ep^4*mtt*mWW^11*s^2*t^2 - 38640*ep^5*mtt*mWW^11*s^2*t^2 - 30976*ep^6*mtt*mWW^11*s^2*t^2 - 9728*ep^7*mtt*mWW^11*s^2*t^2 + 4*ep^2*mWW^12*s^2*t^2 + 32*ep^3*mWW^12*s^2*t^2 + 84*ep^4*mWW^12*s^2*t^2 + 88*ep^5*mWW^12*s^2*t^2 + 32*ep^6*mWW^12*s^2*t^2 + 72*mtt^6*mWW^5*s^3*t^2 + 750*ep*mtt^6*mWW^5*s^3*t^2 + 1680*ep^2*mtt^6*mWW^5*s^3*t^2 - 7878*ep^3*mtt^6*mWW^5*s^3*t^2 - 48648*ep^4*mtt^6*mWW^5*s^3*t^2 - 100632*ep^5*mtt^6*mWW^5*s^3*t^2 - 93504*ep^6*mtt^6*mWW^5*s^3*t^2 - 32640*ep^7*mtt^6*mWW^5*s^3*t^2 - 192*mtt^5*mWW^6*s^3*t^2 - 1998*ep*mtt^5*mWW^6*s^3*t^2 - 5158*ep^2*mtt^5*mWW^6*s^3*t^2 + 19194*ep^3*mtt^5*mWW^6*s^3*t^2 + 139598*ep^4*mtt^5*mWW^6*s^3*t^2 + 316068*ep^5*mtt^5*mWW^6*s^3*t^2 + 319000*ep^6*mtt^5*mWW^6*s^3*t^2 + 121472*ep^7*mtt^5*mWW^6*s^3*t^2 + 144*mtt^4*mWW^7*s^3*t^2 + 1592*ep*mtt^4*mWW^7*s^3*t^2 + 4424*ep^2*mtt^4*mWW^7*s^3*t^2 - 28422*ep^3*mtt^4*mWW^7*s^3*t^2 - 211220*ep^4*mtt^4*mWW^7*s^3*t^2 - 518670*ep^5*mtt^4*mWW^7*s^3*t^2 - 565040*ep^6*mtt^4*mWW^7*s^3*t^2 - 231568*ep^7*mtt^4*mWW^7*s^3*t^2 - 200*ep*mtt^3*mWW^8*s^3*t^2 + 9*ep^2*mtt^3*mWW^8*s^3*t^2 + 35523*ep^3*mtt^3*mWW^8*s^3*t^2 + 228257*ep^4*mtt^3*mWW^8*s^3*t^2 + 567093*ep^5*mtt^3*mWW^8*s^3*t^2 + 631710*ep^6*mtt^3*mWW^8*s^3*t^2 + 264712*ep^7*mtt^3*mWW^8*s^3*t^2 - 24*mtt^2*mWW^9*s^3*t^2 - 78*ep*mtt^2*mWW^9*s^3*t^2 - 700*ep^2*mtt^2*mWW^9*s^3*t^2 - 20628*ep^3*mtt^2*mWW^9*s^3*t^2 - 126032*ep^4*mtt^2*mWW^9*s^3*t^2 - 312442*ep^5*mtt^2*mWW^9*s^3*t^2 - 349496*ep^6*mtt^2*mWW^9*s^3*t^2 - 147184*ep^7*mtt^2*mWW^9*s^3*t^2 - 90*ep*mtt*mWW^10*s^3*t^2 - 769*ep^2*mtt*mWW^10*s^3*t^2 - 2715*ep^3*mtt*mWW^10*s^3*t^2 - 1461*ep^4*mtt*mWW^10*s^3*t^2 + 11997*ep^5*mtt*mWW^10*s^3*t^2 + 24582*ep^6*mtt*mWW^10*s^3*t^2 + 13928*ep^7*mtt*mWW^10*s^3*t^2 + 24*ep*mWW^11*s^3*t^2 + 514*ep^2*mWW^11*s^3*t^2 + 5046*ep^3*mWW^11*s^3*t^2 + 20466*ep^4*mWW^11*s^3*t^2 + 39106*ep^5*mWW^11*s^3*t^2 + 35388*ep^6*mWW^11*s^3*t^2 + 12240*ep^7*mWW^11*s^3*t^2 - 72*mtt^5*mWW^5*s^4*t^2 - 792*ep*mtt^5*mWW^5*s^4*t^2 - 2296*ep^2*mtt^5*mWW^5*s^4*t^2 + 4280*ep^3*mtt^5*mWW^5*s^4*t^2 + 37952*ep^4*mtt^5*mWW^5*s^4*t^2 + 83552*ep^5*mtt^5*mWW^5*s^4*t^2 + 79616*ep^6*mtt^5*mWW^5*s^4*t^2 + 28160*ep^7*mtt^5*mWW^5*s^4*t^2 + 192*mtt^4*mWW^6*s^4*t^2 + 2170*ep*mtt^4*mWW^6*s^4*t^2 + 7308*ep^2*mtt^4*mWW^6*s^4*t^2 - 7554*ep^3*mtt^4*mWW^6*s^4*t^2 - 104440*ep^4*mtt^4*mWW^6*s^4*t^2 - 254820*ep^5*mtt^4*mWW^6*s^4*t^2 - 262000*ep^6*mtt^4*mWW^6*s^4*t^2 - 99696*ep^7*mtt^4*mWW^6*s^4*t^2 - 144*mtt^3*mWW^7*s^4*t^2 - 1864*ep*mtt^3*mWW^7*s^4*t^2 - 8223*ep^2*mtt^3*mWW^7*s^4*t^2 - 555*ep^3*mtt^3*mWW^7*s^4*t^2 + 94713*ep^4*mtt^3*mWW^7*s^4*t^2 + 276311*ep^5*mtt^3*mWW^7*s^4*t^2 + 316594*ep^6*mtt^3*mWW^7*s^4*t^2 + 131880*ep^7*mtt^3*mWW^7*s^4*t^2 + 364*ep*mtt^2*mWW^8*s^4*t^2 + 4081*ep^2*mtt^2*mWW^8*s^4*t^2 + 11149*ep^3*mtt^2*mWW^8*s^4*t^2 - 11327*ep^4*mtt^2*mWW^8*s^4*t^2 - 94157*ep^5*mtt^2*mWW^8*s^4*t^2 - 142622*ep^6*mtt^2*mWW^8*s^4*t^2 - 69960*ep^7*mtt^2*mWW^8*s^4*t^2 + 24*mtt*mWW^9*s^4*t^2 + 80*ep*mtt*mWW^9*s^4*t^2 - 1117*ep^2*mtt*mWW^9*s^4*t^2 - 8201*ep^3*mtt*mWW^9*s^4*t^2 - 19341*ep^4*mtt*mWW^9*s^4*t^2 - 15323*ep^5*mtt*mWW^9*s^4*t^2 + 3942*ep^6*mtt*mWW^9*s^4*t^2 + 7768*ep^7*mtt*mWW^9*s^4*t^2 + 42*ep*mWW^10*s^4*t^2 + 247*ep^2*mWW^10*s^4*t^2 + 881*ep^3*mWW^10*s^4*t^2 + 2443*ep^4*mWW^10*s^4*t^2 + 4437*ep^5*mWW^10*s^4*t^2 + 4470*ep^6*mWW^10*s^4*t^2 + 1848*ep^7*mWW^10*s^4*t^2 + 24*mtt^4*mWW^5*s^5*t^2 + 268*ep*mtt^4*mWW^5*s^5*t^2 + 824*ep^2*mtt^4*mWW^5*s^5*t^2 - 1084*ep^3*mtt^4*mWW^5*s^5*t^2 - 11632*ep^4*mtt^4*mWW^5*s^5*t^2 - 26224*ep^5*mtt^4*mWW^5*s^5*t^2 - 25216*ep^6*mtt^4*mWW^5*s^5*t^2 - 8960*ep^7*mtt^4*mWW^5*s^5*t^2 - 64*mtt^3*mWW^6*s^5*t^2 - 736*ep*mtt^3*mWW^6*s^5*t^2 - 2540*ep^2*mtt^3*mWW^6*s^5*t^2 + 876*ep^3*mtt^3*mWW^6*s^5*t^2 + 25460*ep^4*mtt^3*mWW^6*s^5*t^2 + 62308*ep^5*mtt^3*mWW^6*s^5*t^2 + 62344*ep^6*mtt^3*mWW^6*s^5*t^2 + 22752*ep^7*mtt^3*mWW^6*s^5*t^2 + 48*mtt^2*mWW^7*s^5*t^2 + 608*ep*mtt^2*mWW^7*s^5*t^2 + 2640*ep^2*mtt^2*mWW^7*s^5*t^2 + 3384*ep^3*mtt^2*mWW^7*s^5*t^2 - 8136*ep^4*mtt^2*mWW^7*s^5*t^2 - 31752*ep^5*mtt^2*mWW^7*s^5*t^2 - 37176*ep^6*mtt^2*mWW^7*s^5*t^2 - 14864*ep^7*mtt^2*mWW^7*s^5*t^2 - 80*ep*mtt*mWW^8*s^5*t^2 - 956*ep^2*mtt*mWW^8*s^5*t^2 - 5060*ep^3*mtt*mWW^8*s^5*t^2 - 13580*ep^4*mtt*mWW^8*s^5*t^2 - 18524*ep^5*mtt*mWW^8*s^5*t^2 - 11816*ep^6*mtt*mWW^8*s^5*t^2 - 2688*ep^7*mtt*mWW^8*s^5*t^2 - 8*mWW^9*s^5*t^2 - 60*ep*mWW^9*s^5*t^2 + 32*ep^2*mWW^9*s^5*t^2 + 1884*ep^3*mWW^9*s^5*t^2 + 7888*ep^4*mWW^9*s^5*t^2 + 14192*ep^5*mWW^9*s^5*t^2 + 11864*ep^6*mWW^9*s^5*t^2 + 3760*ep^7*mWW^9*s^5*t^2 + 18*ep*mtt^9*mWW^4*t^3 + 264*ep^2*mtt^9*mWW^4*t^3 + 1542*ep^3*mtt^9*mWW^4*t^3 + 4584*ep^4*mtt^9*mWW^4*t^3 + 7320*ep^5*mtt^9*mWW^4*t^3 + 5952*ep^6*mtt^9*mWW^4*t^3 + 1920*ep^7*mtt^9*mWW^4*t^3 - 72*ep*mtt^8*mWW^5*t^3 - 1038*ep^2*mtt^8*mWW^5*t^3 - 5904*ep^3*mtt^8*mWW^5*t^3 - 16866*ep^4*mtt^8*mWW^5*t^3 - 25392*ep^5*mtt^8*mWW^5*t^3 - 18888*ep^6*mtt^8*mWW^5*t^3 - 5280*ep^7*mtt^8*mWW^5*t^3 - 36*ep*mtt^7*mWW^6*t^3 - 582*ep^2*mtt^7*mWW^6*t^3 - 3924*ep^3*mtt^7*mWW^6*t^3 - 14058*ep^4*mtt^7*mWW^6*t^3 - 28032*ep^5*mtt^7*mWW^6*t^3 - 29352*ep^6*mtt^7*mWW^6*t^3 - 12576*ep^7*mtt^7*mWW^6*t^3 + 312*ep*mtt^6*mWW^7*t^3 + 4572*ep^2*mtt^6*mWW^7*t^3 + 27096*ep^3*mtt^6*mWW^7*t^3 + 83268*ep^4*mtt^6*mWW^7*t^3 + 140352*ep^5*mtt^6*mWW^7*t^3 + 123408*ep^6*mtt^6*mWW^7*t^3 + 44352*ep^7*mtt^6*mWW^7*t^3 - 270*ep*mtt^5*mWW^8*t^3 - 3918*ep^2*mtt^5*mWW^8*t^3 - 23034*ep^3*mtt^5*mWW^8*t^3 - 70314*ep^4*mtt^5*mWW^8*t^3 - 117720*ep^5*mtt^5*mWW^8*t^3 - 102600*ep^6*mtt^5*mWW^8*t^3 - 36384*ep^7*mtt^5*mWW^8*t^3 + 54*ep^2*mtt^4*mWW^9*t^3 + 744*ep^3*mtt^4*mWW^9*t^3 + 3882*ep^4*mtt^4*mWW^9*t^3 + 9552*ep^5*mtt^4*mWW^9*t^3 + 11112*ep^6*mtt^4*mWW^9*t^3 + 4896*ep^7*mtt^4*mWW^9*t^3 + 48*ep*mtt^3*mWW^10*t^3 + 648*ep^2*mtt^3*mWW^10*t^3 + 3480*ep^3*mtt^3*mWW^10*t^3 + 9504*ep^4*mtt^3*mWW^10*t^3 + 13920*ep^5*mtt^3*mWW^10*t^3 + 10368*ep^6*mtt^3*mWW^10*t^3 + 3072*ep^7*mtt^3*mWW^10*t^3 - 24*mtt^8*mWW^4*s*t^3 - 370*ep*mtt^8*mWW^4*s*t^3 - 2320*ep^2*mtt^8*mWW^4*s*t^3 - 7654*ep^3*mtt^8*mWW^4*s*t^3 - 14344*ep^4*mtt^8*mWW^4*s*t^3 - 15256*ep^5*mtt^8*mWW^4*s*t^3 - 8512*ep^6*mtt^8*mWW^4*s*t^3 - 1920*ep^7*mtt^8*mWW^4*s*t^3 + 64*mtt^7*mWW^5*s*t^3 + 144*ep*mtt^7*mWW^5*s*t^3 - 4926*ep^2*mtt^7*mWW^5*s*t^3 - 39368*ep^3*mtt^7*mWW^5*s*t^3 - 130982*ep^4*mtt^7*mWW^5*s*t^3 - 226000*ep^5*mtt^7*mWW^5*s*t^3 - 199236*ep^6*mtt^7*mWW^5*s*t^3 - 71056*ep^7*mtt^7*mWW^5*s*t^3 - 48*mtt^6*mWW^6*s*t^3 + 2846*ep*mtt^6*mWW^6*s*t^3 + 43762*ep^2*mtt^6*mWW^6*s*t^3 + 250092*ep^3*mtt^6*mWW^6*s*t^3 + 731498*ep^4*mtt^6*mWW^6*s*t^3 + 1171082*ep^5*mtt^6*mWW^6*s*t^3 + 977256*ep^6*mtt^6*mWW^6*s*t^3 + 332672*ep^7*mtt^6*mWW^6*s*t^3 - 4756*ep*mtt^5*mWW^7*s*t^3 - 65300*ep^2*mtt^5*mWW^7*s*t^3 - 363584*ep^3*mtt^5*mWW^7*s*t^3 - 1053800*ep^4*mtt^5*mWW^7*s*t^3 - 1678212*ep^5*mtt^5*mWW^7*s*t^3 - 1392220*ep^6*mtt^5*mWW^7*s*t^3 - 469808*ep^7*mtt^5*mWW^7*s*t^3 + 8*mtt^4*mWW^8*s*t^3 + 1398*ep*mtt^4*mWW^8*s*t^3 + 19157*ep^2*mtt^4*mWW^8*s*t^3 + 110431*ep^3*mtt^4*mWW^8*s*t^3 + 334525*ep^4*mtt^4*mWW^8*s*t^3 + 557679*ep^5*mtt^4*mWW^8*s*t^3 + 482642*ep^6*mtt^4*mWW^8*s*t^3 + 168600*ep^7*mtt^4*mWW^8*s*t^3 + 1492*ep*mtt^3*mWW^9*s*t^3 + 19770*ep^2*mtt^3*mWW^9*s*t^3 + 105036*ep^3*mtt^3*mWW^9*s*t^3 + 286950*ep^4*mtt^3*mWW^9*s*t^3 + 425768*ep^5*mtt^3*mWW^9*s*t^3 + 326184*ep^6*mtt^3*mWW^9*s*t^3 + 101280*ep^7*mtt^3*mWW^9*s*t^3 - 658*ep*mtt^2*mWW^10*s*t^3 - 8849*ep^2*mtt^2*mWW^10*s*t^3 - 48003*ep^3*mtt^2*mWW^10*s*t^3 - 134833*ep^4*mtt^2*mWW^10*s*t^3 - 207139*ep^5*mtt^2*mWW^10*s*t^3 - 165262*ep^6*mtt^2*mWW^10*s*t^3 - 53576*ep^7*mtt^2*mWW^10*s*t^3 - 96*ep*mtt*mWW^11*s*t^3 - 1294*ep^2*mtt*mWW^11*s*t^3 - 6950*ep^3*mtt*mWW^11*s*t^3 - 19014*ep^4*mtt*mWW^11*s*t^3 - 27922*ep^5*mtt*mWW^11*s*t^3 - 20852*ep^6*mtt*mWW^11*s*t^3 - 6192*ep^7*mtt*mWW^11*s*t^3 + 72*mtt^7*mWW^4*s^2*t^3 + 1038*ep*mtt^7*mWW^4*s^2*t^3 + 5904*ep^2*mtt^7*mWW^4*s^2*t^3 + 16794*ep^3*mtt^7*mWW^4*s^2*t^3 + 24696*ep^4*mtt^7*mWW^4*s^2*t^3 + 16488*ep^5*mtt^7*mWW^4*s^2*t^3 + 1728*ep^6*mtt^7*mWW^4*s^2*t^3 - 1920*ep^7*mtt^7*mWW^4*s^2*t^3 - 208*mtt^6*mWW^5*s^2*t^3 - 1132*ep*mtt^6*mWW^5*s^2*t^3 + 13376*ep^2*mtt^6*mWW^5*s^2*t^3 + 148314*ep^3*mtt^6*mWW^5*s^2*t^3 + 564500*ep^4*mtt^6*mWW^5*s^2*t^3 + 1040218*ep^5*mtt^6*mWW^5*s^2*t^3 + 939572*ep^6*mtt^6*mWW^5*s^2*t^3 + 334304*ep^7*mtt^6*mWW^5*s^2*t^3 + 368*mtt^5*mWW^6*s^2*t^3 - 1434*ep*mtt^5*mWW^6*s^2*t^3 - 83684*ep^2*mtt^5*mWW^6*s^2*t^3 - 665546*ep^3*mtt^5*mWW^6*s^2*t^3 - 2324972*ep^4*mtt^5*mWW^6*s^2*t^3 - 4122840*ep^5*mtt^5*mWW^6*s^2*t^3 - 3637548*ep^6*mtt^5*mWW^6*s^2*t^3 - 1271328*ep^7*mtt^5*mWW^6*s^2*t^3 - 512*mtt^4*mWW^7*s^2*t^3 + 352*ep*mtt^4*mWW^7*s^2*t^3 + 94934*ep^2*mtt^4*mWW^7*s^2*t^3 + 810756*ep^3*mtt^4*mWW^7*s^2*t^3 + 2913350*ep^4*mtt^4*mWW^7*s^2*t^3 + 5242012*ep^5*mtt^4*mWW^7*s^2*t^3 + 4657684*ep^6*mtt^4*mWW^7*s^2*t^3 + 1630432*ep^7*mtt^4*mWW^7*s^2*t^3 + 328*mtt^3*mWW^8*s^2*t^3 + 3258*ep*mtt^3*mWW^8*s^2*t^3 - 7161*ep^2*mtt^3*mWW^8*s^2*t^3 - 192093*ep^3*mtt^3*mWW^8*s^2*t^3 - 867157*ep^4*mtt^3*mWW^8*s^2*t^3 - 1740241*ep^5*mtt^3*mWW^8*s^2*t^3 - 1651062*ep^6*mtt^3*mWW^8*s^2*t^3 - 603032*ep^7*mtt^3*mWW^8*s^2*t^3 + 16*mtt^2*mWW^9*s^2*t^3 - 2316*ep*mtt^2*mWW^9*s^2*t^3 - 36792*ep^2*mtt^2*mWW^9*s^2*t^3 - 220392*ep^3*mtt^2*mWW^9*s^2*t^3 - 650452*ep^4*mtt^2*mWW^9*s^2*t^3 - 1008300*ep^5*mtt^2*mWW^9*s^2*t^3 - 789460*ep^6*mtt^2*mWW^9*s^2*t^3 - 246928*ep^7*mtt^2*mWW^9*s^2*t^3 - 64*mtt*mWW^10*s^2*t^3 + 146*ep*mtt*mWW^10*s^2*t^3 + 12115*ep^2*mtt*mWW^10*s^2*t^3 + 94463*ep^3*mtt*mWW^10*s^2*t^3 + 317287*ep^4*mtt*mWW^10*s^2*t^3 + 537199*ep^5*mtt*mWW^10*s^2*t^3 + 451310*ep^6*mtt*mWW^10*s^2*t^3 + 149896*ep^7*mtt*mWW^10*s^2*t^3 + 88*ep*mWW^11*s^2*t^3 + 1308*ep^2*mWW^11*s^2*t^3 + 7824*ep^3*mWW^11*s^2*t^3 + 23708*ep^4*mWW^11*s^2*t^3 + 37984*ep^5*mWW^11*s^2*t^3 + 30416*ep^6*mWW^11*s^2*t^3 + 9536*ep^7*mWW^11*s^2*t^3 - 72*mtt^6*mWW^4*s^3*t^3 - 1074*ep*mtt^6*mWW^4*s^3*t^3 - 6432*ep^2*mtt^6*mWW^4*s^3*t^3 - 19878*ep^3*mtt^6*mWW^4*s^3*t^3 - 33864*ep^4*mtt^6*mWW^4*s^3*t^3 - 31128*ep^5*mtt^6*mWW^4*s^3*t^3 - 13632*ep^6*mtt^6*mWW^4*s^3*t^3 - 1920*ep^7*mtt^6*mWW^4*s^3*t^3 + 192*mtt^5*mWW^5*s^3*t^3 + 2104*ep*mtt^5*mWW^5*s^3*t^3 - 5032*ep^2*mtt^5*mWW^5*s^3*t^3 - 138990*ep^3*mtt^5*mWW^5*s^3*t^3 - 636888*ep^4*mtt^5*mWW^5*s^3*t^3 - 1287586*ep^5*mtt^5*mWW^5*s^3*t^3 - 1233192*ep^6*mtt^5*mWW^5*s^3*t^3 - 457696*ep^7*mtt^5*mWW^5*s^3*t^3 - 304*mtt^4*mWW^6*s^3*t^3 - 2120*ep*mtt^4*mWW^6*s^3*t^3 + 46118*ep^2*mtt^4*mWW^6*s^3*t^3 + 552624*ep^3*mtt^4*mWW^6*s^3*t^3 + 2270190*ep^4*mtt^4*mWW^6*s^3*t^3 + 4422908*ep^5*mtt^4*mWW^6*s^3*t^3 + 4166720*ep^6*mtt^4*mWW^6*s^3*t^3 + 1532880*ep^7*mtt^4*mWW^6*s^3*t^3 + 416*mtt^3*mWW^7*s^3*t^3 + 3708*ep*mtt^3*mWW^7*s^3*t^3 - 41279*ep^2*mtt^3*mWW^7*s^3*t^3 - 566159*ep^3*mtt^3*mWW^7*s^3*t^3 - 2394311*ep^4*mtt^3*mWW^7*s^3*t^3 - 4744901*ep^5*mtt^3*mWW^7*s^3*t^3 - 4531290*ep^6*mtt^3*mWW^7*s^3*t^3 - 1685368*ep^7*mtt^3*mWW^7*s^3*t^3 - 264*mtt^2*mWW^8*s^3*t^3 - 3534*ep*mtt^2*mWW^8*s^3*t^3 - 5116*ep^2*mtt^2*mWW^8*s^3*t^3 + 88262*ep^3*mtt^2*mWW^8*s^3*t^3 + 505240*ep^4*mtt^2*mWW^8*s^3*t^3 + 1150932*ep^5*mtt^2*mWW^8*s^3*t^3 + 1216072*ep^6*mtt^2*mWW^8*s^3*t^3 + 490112*ep^7*mtt^2*mWW^8*s^3*t^3 - 32*mtt*mWW^9*s^3*t^3 + 284*ep*mtt*mWW^9*s^3*t^3 + 13737*ep^2*mtt*mWW^9*s^3*t^3 + 130883*ep^3*mtt*mWW^9*s^3*t^3 + 495017*ep^4*mtt*mWW^9*s^3*t^3 + 885153*ep^5*mtt*mWW^9*s^3*t^3 + 752502*ep^6*mtt*mWW^9*s^3*t^3 + 245960*ep^7*mtt*mWW^9*s^3*t^3 + 64*mWW^10*s^3*t^3 + 632*ep*mWW^10*s^3*t^3 - 1996*ep^2*mWW^10*s^3*t^3 - 46958*ep^3*mWW^10*s^3*t^3 - 207112*ep^4*mWW^10*s^3*t^3 - 399914*ep^5*mWW^10*s^3*t^3 - 361932*ep^6*mWW^10*s^3*t^3 - 125696*ep^7*mWW^10*s^3*t^3 + 24*mtt^5*mWW^4*s^4*t^3 + 424*ep*mtt^5*mWW^4*s^4*t^3 + 3112*ep^2*mtt^5*mWW^4*s^4*t^3 + 12280*ep^3*mtt^5*mWW^4*s^4*t^3 + 28096*ep^4*mtt^5*mWW^4*s^4*t^3 + 37216*ep^5*mtt^5*mWW^4*s^4*t^3 + 26368*ep^6*mtt^5*mWW^4*s^4*t^3 + 7680*ep^7*mtt^5*mWW^4*s^4*t^3 - 16*mtt^4*mWW^5*s^4*t^3 - 860*ep*mtt^4*mWW^5*s^4*t^3 - 3216*ep^2*mtt^4*mWW^5*s^4*t^3 + 25808*ep^3*mtt^4*mWW^5*s^4*t^3 + 183896*ep^4*mtt^4*mWW^5*s^4*t^3 + 435260*ep^5*mtt^4*mWW^5*s^4*t^3 + 456968*ep^6*mtt^4*mWW^5*s^4*t^3 + 181264*ep^7*mtt^4*mWW^5*s^4*t^3 - 112*mtt^3*mWW^6*s^4*t^3 - 240*ep*mtt^3*mWW^6*s^4*t^3 - 8230*ep^2*mtt^3*mWW^6*s^4*t^3 - 127358*ep^3*mtt^3*mWW^6*s^4*t^3 - 609210*ep^4*mtt^3*mWW^6*s^4*t^3 - 1305350*ep^5*mtt^3*mWW^6*s^4*t^3 - 1318004*ep^6*mtt^3*mWW^6*s^4*t^3 - 513168*ep^7*mtt^3*mWW^6*s^4*t^3 + 192*mtt^2*mWW^7*s^4*t^3 + 1400*ep*mtt^2*mWW^7*s^4*t^3 + 11057*ep^2*mtt^2*mWW^7*s^4*t^3 + 98187*ep^3*mtt^2*mWW^7*s^4*t^3 + 430253*ep^4*mtt^2*mWW^7*s^4*t^3 + 915477*ep^5*mtt^2*mWW^7*s^4*t^3 + 936626*ep^6*mtt^2*mWW^7*s^4*t^3 + 371704*ep^7*mtt^2*mWW^7*s^4*t^3 - 104*mtt*mWW^8*s^4*t^3 - 920*ep*mtt*mWW^8*s^4*t^3 - 1380*ep^2*mtt*mWW^8*s^4*t^3 + 17108*ep^3*mtt*mWW^8*s^4*t^3 + 84760*ep^4*mtt*mWW^8*s^4*t^3 + 152696*ep^5*mtt*mWW^8*s^4*t^3 + 118888*ep^6*mtt*mWW^8*s^4*t^3 + 32320*ep^7*mtt*mWW^8*s^4*t^3 + 16*mWW^9*s^4*t^3 + 196*ep*mWW^9*s^4*t^3 - 1343*ep^2*mWW^9*s^4*t^3 - 26025*ep^3*mWW^9*s^4*t^3 - 117795*ep^4*mWW^9*s^4*t^3 - 235299*ep^5*mWW^9*s^4*t^3 - 220846*ep^6*mWW^9*s^4*t^3 - 79800*ep^7*mWW^9*s^4*t^3 - 36*ep*mtt^4*mWW^4*s^5*t^3 - 528*ep^2*mtt^4*mWW^4*s^5*t^3 - 3084*ep^3*mtt^4*mWW^4*s^5*t^3 - 9168*ep^4*mtt^4*mWW^4*s^5*t^3 - 14640*ep^5*mtt^4*mWW^4*s^5*t^3 - 11904*ep^6*mtt^4*mWW^4*s^5*t^3 - 3840*ep^7*mtt^4*mWW^4*s^5*t^3 - 32*mtt^3*mWW^5*s^5*t^3 - 184*ep*mtt^3*mWW^5*s^5*t^3 + 836*ep^2*mtt^3*mWW^5*s^5*t^3 + 10140*ep^3*mtt^3*mWW^5*s^5*t^3 + 36340*ep^4*mtt^3*mWW^5*s^5*t^3 + 63500*ep^5*mtt^3*mWW^5*s^5*t^3 + 54776*ep^6*mtt^3*mWW^5*s^5*t^3 + 18464*ep^7*mtt^3*mWW^5*s^5*t^3 + 96*mtt^2*mWW^6*s^5*t^3 + 816*ep*mtt^2*mWW^6*s^5*t^3 + 884*ep^2*mtt^2*mWW^6*s^5*t^3 - 11788*ep^3*mtt^2*mWW^6*s^5*t^3 - 54940*ep^4*mtt^2*mWW^6*s^5*t^3 - 104692*ep^5*mtt^2*mWW^6*s^5*t^3 - 94504*ep^6*mtt^2*mWW^6*s^5*t^3 - 32800*ep^7*mtt^2*mWW^6*s^5*t^3 - 96*mtt*mWW^7*s^5*t^3 - 936*ep*mtt*mWW^7*s^5*t^3 - 2164*ep^2*mtt*mWW^7*s^5*t^3 + 5492*ep^3*mtt*mWW^7*s^5*t^3 + 37532*ep^4*mtt*mWW^7*s^5*t^3 + 77444*ep^5*mtt*mWW^7*s^5*t^3 + 72296*ep^6*mtt*mWW^7*s^5*t^3 + 25568*ep^7*mtt*mWW^7*s^5*t^3 + 32*mWW^8*s^5*t^3 + 340*ep*mWW^8*s^5*t^3 + 972*ep^2*mWW^8*s^5*t^3 - 760*ep^3*mWW^8*s^5*t^3 - 9764*ep^4*mWW^8*s^5*t^3 - 21612*ep^5*mWW^8*s^5*t^3 - 20664*ep^6*mWW^8*s^5*t^3 - 7392*ep^7*mWW^8*s^5*t^3 - 18*ep*mtt^9*mWW^3*t^4 - 264*ep^2*mtt^9*mWW^3*t^4 - 1542*ep^3*mtt^9*mWW^3*t^4 - 4584*ep^4*mtt^9*mWW^3*t^4 - 7320*ep^5*mtt^9*mWW^3*t^4 - 5952*ep^6*mtt^9*mWW^3*t^4 - 1920*ep^7*mtt^9*mWW^3*t^4 - 876*ep*mtt^8*mWW^4*t^4 - 11670*ep^2*mtt^8*mWW^4*t^4 - 62496*ep^3*mtt^8*mWW^4*t^4 - 172794*ep^4*mtt^8*mWW^4*t^4 - 260916*ep^5*mtt^8*mWW^4*t^4 - 204480*ep^6*mtt^8*mWW^4*t^4 - 65088*ep^7*mtt^8*mWW^4*t^4 + 3408*ep*mtt^7*mWW^5*t^4 + 45360*ep^2*mtt^7*mWW^5*t^4 + 242568*ep^3*mtt^7*mWW^5*t^4 + 669096*ep^4*mtt^7*mWW^5*t^4 + 1006368*ep^5*mtt^7*mWW^5*t^4 + 783648*ep^6*mtt^7*mWW^5*t^4 + 246912*ep^7*mtt^7*mWW^5*t^4 - 3840*ep*mtt^6*mWW^6*t^4 - 50520*ep^2*mtt^6*mWW^6*t^4 - 266772*ep^3*mtt^6*mWW^6*t^4 - 725868*ep^4*mtt^6*mWW^6*t^4 - 1074912*ep^5*mtt^6*mWW^6*t^4 - 821328*ep^6*mtt^6*mWW^6*t^4 - 252480*ep^7*mtt^6*mWW^6*t^4 + 246*ep*mtt^5*mWW^7*t^4 + 2211*ep^2*mtt^5*mWW^7*t^4 + 5625*ep^3*mtt^5*mWW^7*t^4 - 3045*ep^4*mtt^5*mWW^7*t^4 - 36207*ep^5*mtt^5*mWW^7*t^4 - 57702*ep^6*mtt^5*mWW^7*t^4 - 29928*ep^7*mtt^5*mWW^7*t^4 + 1740*ep*mtt^4*mWW^8*t^4 + 23682*ep^2*mtt^4*mWW^8*t^4 + 130032*ep^3*mtt^4*mWW^8*t^4 + 370098*ep^4*mtt^4*mWW^8*t^4 + 578160*ep^5*mtt^4*mWW^8*t^4 + 471624*ep^6*mtt^4*mWW^8*t^4 + 157344*ep^7*mtt^4*mWW^8*t^4 - 516*ep*mtt^3*mWW^9*t^4 - 6849*ep^2*mtt^3*mWW^9*t^4 - 36921*ep^3*mtt^3*mWW^9*t^4 - 104217*ep^4*mtt^3*mWW^9*t^4 - 163155*ep^5*mtt^3*mWW^9*t^4 - 134526*ep^6*mtt^3*mWW^9*t^4 - 45576*ep^7*mtt^3*mWW^9*t^4 - 144*ep*mtt^2*mWW^10*t^4 - 1950*ep^2*mtt^2*mWW^10*t^4 - 10494*ep^3*mtt^2*mWW^10*t^4 - 28686*ep^4*mtt^2*mWW^10*t^4 - 42018*ep^5*mtt^2*mWW^10*t^4 - 31284*ep^6*mtt^2*mWW^10*t^4 - 9264*ep^7*mtt^2*mWW^10*t^4 - 24*mtt^8*mWW^3*s*t^4 - 190*ep*mtt^8*mWW^3*s*t^4 + 320*ep^2*mtt^8*mWW^3*s*t^4 + 7766*ep^3*mtt^8*mWW^3*s*t^4 + 31496*ep^4*mtt^8*mWW^3*s*t^4 + 57944*ep^5*mtt^8*mWW^3*s*t^4 + 51008*ep^6*mtt^8*mWW^3*s*t^4 + 17280*ep^7*mtt^8*mWW^3*s*t^4 + 72*mtt^7*mWW^4*s*t^4 + 4776*ep*mtt^7*mWW^4*s*t^4 + 60190*ep^2*mtt^7*mWW^4*s*t^4 + 329492*ep^3*mtt^7*mWW^4*s*t^4 + 938686*ep^4*mtt^7*mWW^4*s*t^4 + 1452236*ep^5*mtt^7*mWW^4*s*t^4 + 1157908*ep^6*mtt^7*mWW^4*s*t^4 + 373520*ep^7*mtt^7*mWW^4*s*t^4 + 112*mtt^6*mWW^5*s*t^4 - 10192*ep*mtt^6*mWW^5*s*t^4 - 167126*ep^2*mtt^6*mWW^5*s*t^4 - 1010786*ep^3*mtt^6*mWW^5*s*t^4 - 3034490*ep^4*mtt^6*mWW^5*s*t^4 - 4838406*ep^5*mtt^6*mWW^5*s*t^4 - 3921128*ep^6*mtt^6*mWW^5*s*t^4 - 1271744*ep^7*mtt^6*mWW^5*s*t^4 - 464*mtt^5*mWW^6*s*t^4 - 818*ep*mtt^5*mWW^6*s*t^4 + 65258*ep^2*mtt^5*mWW^6*s*t^4 + 566182*ep^3*mtt^5*mWW^6*s*t^4 + 1969910*ep^4*mtt^5*mWW^6*s*t^4 + 3384400*ep^5*mtt^5*mWW^6*s*t^4 + 2844964*ep^6*mtt^5*mWW^6*s*t^4 + 933648*ep^7*mtt^5*mWW^6*s*t^4 + 360*mtt^4*mWW^7*s*t^4 + 17186*ep*mtt^4*mWW^7*s*t^4 + 179706*ep^2*mtt^4*mWW^7*s*t^4 + 842868*ep^3*mtt^4*mWW^7*s*t^4 + 2126966*ep^4*mtt^4*mWW^7*s*t^4 + 3018850*ep^5*mtt^4*mWW^7*s*t^4 + 2287472*ep^6*mtt^4*mWW^7*s*t^4 + 723232*ep^7*mtt^4*mWW^7*s*t^4 + 8*mtt^3*mWW^8*s*t^4 - 12436*ep*mtt^3*mWW^8*s*t^4 - 170071*ep^2*mtt^3*mWW^8*s*t^4 - 930513*ep^3*mtt^3*mWW^8*s*t^4 - 2619119*ep^4*mtt^3*mWW^8*s*t^4 - 4013823*ep^5*mtt^3*mWW^8*s*t^4 - 3188478*ep^6*mtt^3*mWW^8*s*t^4 - 1028808*ep^7*mtt^3*mWW^8*s*t^4 - 64*mtt^2*mWW^9*s*t^4 + 268*ep*mtt^2*mWW^9*s*t^4 + 13000*ep^2*mtt^2*mWW^9*s*t^4 + 95000*ep^3*mtt^2*mWW^9*s*t^4 + 312016*ep^4*mtt^2*mWW^9*s*t^4 + 529772*ep^5*mtt^2*mWW^9*s*t^4 + 454328*ep^6*mtt^2*mWW^9*s*t^4 + 155680*ep^7*mtt^2*mWW^9*s*t^4 + 1358*ep*mtt*mWW^10*s*t^4 + 18073*ep^2*mtt*mWW^10*s*t^4 + 96489*ep^3*mtt*mWW^10*s*t^4 + 264941*ep^4*mtt*mWW^10*s*t^4 + 394937*ep^5*mtt*mWW^10*s*t^4 + 303410*ep^6*mtt*mWW^10*s*t^4 + 94072*ep^7*mtt*mWW^10*s*t^4 + 48*ep*mWW^11*s*t^4 + 650*ep^2*mWW^11*s*t^4 + 3502*ep^3*mWW^11*s*t^4 + 9594*ep^4*mWW^11*s*t^4 + 14090*ep^5*mWW^11*s*t^4 + 10516*ep^6*mWW^11*s*t^4 + 3120*ep^7*mWW^11*s*t^4 + 96*mtt^7*mWW^3*s^2*t^4 + 946*ep*mtt^7*mWW^3*s^2*t^4 + 1448*ep^2*mtt^7*mWW^3*s^2*t^4 - 15130*ep^3*mtt^7*mWW^3*s^2*t^4 - 78616*ep^4*mtt^7*mWW^3*s^2*t^4 - 156136*ep^5*mtt^7*mWW^3*s^2*t^4 - 142528*ep^6*mtt^7*mWW^3*s^2*t^4 - 49280*ep^7*mtt^7*mWW^3*s^2*t^4 + 872*mtt^6*mWW^4*s^2*t^4 + 1692*ep*mtt^6*mWW^4*s^2*t^4 - 84436*ep^2*mtt^6*mWW^4*s^2*t^4 - 681414*ep^3*mtt^6*mWW^4*s^2*t^4 - 2241288*ep^4*mtt^6*mWW^4*s^2*t^4 - 3716718*ep^5*mtt^6*mWW^4*s^2*t^4 - 3078196*ep^6*mtt^6*mWW^4*s^2*t^4 - 1015632*ep^7*mtt^6*mWW^4*s^2*t^4 - 4472*mtt^5*mWW^5*s^2*t^4 - 27198*ep*mtt^5*mWW^5*s^2*t^4 + 155922*ep^2*mtt^5*mWW^5*s^2*t^4 + 1860958*ep^3*mtt^5*mWW^5*s^2*t^4 + 6658462*ep^4*mtt^5*mWW^5*s^2*t^4 + 11422752*ep^5*mtt^5*mWW^5*s^2*t^4 + 9614856*ep^6*mtt^5*mWW^5*s^2*t^4 + 3191632*ep^7*mtt^5*mWW^5*s^2*t^4 + 6192*mtt^4*mWW^6*s^2*t^4 + 55514*ep*mtt^4*mWW^6*s^2*t^4 + 67370*ep^2*mtt^4*mWW^6*s^2*t^4 - 821854*ep^3*mtt^4*mWW^6*s^2*t^4 - 3830458*ep^4*mtt^4*mWW^6*s^2*t^4 - 7083936*ep^5*mtt^4*mWW^6*s^2*t^4 - 6143012*ep^6*mtt^4*mWW^6*s^2*t^4 - 2059760*ep^7*mtt^4*mWW^6*s^2*t^4 - 1968*mtt^3*mWW^7*s^2*t^4 - 34274*ep*mtt^3*mWW^7*s^2*t^4 - 301664*ep^2*mtt^3*mWW^7*s^2*t^4 - 1555694*ep^3*mtt^3*mWW^7*s^2*t^4 - 4525604*ep^4*mtt^3*mWW^7*s^2*t^4 - 7212704*ep^5*mtt^3*mWW^7*s^2*t^4 - 5884284*ep^6*mtt^3*mWW^7*s^2*t^4 - 1929952*ep^7*mtt^3*mWW^7*s^2*t^4 - 1624*mtt^2*mWW^8*s^2*t^4 - 3544*ep*mtt^2*mWW^8*s^2*t^4 + 178449*ep^2*mtt^2*mWW^8*s^2*t^4 + 1535211*ep^3*mtt^2*mWW^8*s^2*t^4 + 5268205*ep^4*mtt^2*mWW^8*s^2*t^4 + 8972865*ep^5*mtt^2*mWW^8*s^2*t^4 + 7544374*ep^6*mtt^2*mWW^8*s^2*t^4 + 2504552*ep^7*mtt^2*mWW^8*s^2*t^4 + 840*mtt*mWW^9*s^2*t^4 + 7070*ep*mtt*mWW^9*s^2*t^4 - 4424*ep^2*mtt*mWW^9*s^2*t^4 - 226588*ep^3*mtt*mWW^9*s^2*t^4 - 938136*ep^4*mtt*mWW^9*s^2*t^4 - 1711434*ep^5*mtt*mWW^9*s^2*t^4 - 1492608*ep^6*mtt*mWW^9*s^2*t^4 - 507648*ep^7*mtt*mWW^9*s^2*t^4 + 64*mWW^10*s^2*t^4 - 206*ep*mWW^10*s^2*t^4 - 12665*ep^2*mWW^10*s^2*t^4 - 95705*ep^3*mWW^10*s^2*t^4 - 314293*ep^4*mWW^10*s^2*t^4 - 519225*ep^5*mWW^10*s^2*t^4 - 423354*ep^6*mWW^10*s^2*t^4 - 135640*ep^7*mWW^10*s^2*t^4 - 144*mtt^6*mWW^3*s^3*t^4 - 1518*ep*mtt^6*mWW^3*s^3*t^4 - 3624*ep^2*mtt^6*mWW^3*s^3*t^4 + 14214*ep^3*mtt^6*mWW^3*s^3*t^4 + 92712*ep^4*mtt^6*mWW^3*s^3*t^4 + 193944*ep^5*mtt^6*mWW^3*s^3*t^4 + 181056*ep^6*mtt^6*mWW^3*s^3*t^4 + 63360*ep^7*mtt^6*mWW^3*s^3*t^4 - 1896*mtt^5*mWW^4*s^3*t^4 - 14316*ep*mtt^5*mWW^4*s^3*t^4 + 32476*ep^2*mtt^5*mWW^4*s^3*t^4 + 617594*ep^3*mtt^5*mWW^4*s^3*t^4 + 2363228*ep^4*mtt^5*mWW^4*s^3*t^4 + 4171242*ep^5*mtt^5*mWW^4*s^3*t^4 + 3577640*ep^6*mtt^5*mWW^4*s^3*t^4 + 1208256*ep^7*mtt^5*mWW^4*s^3*t^4 + 7192*mtt^4*mWW^5*s^3*t^4 + 60966*ep*mtt^4*mWW^5*s^3*t^4 - 5374*ep^2*mtt^4*mWW^5*s^3*t^4 - 1569786*ep^3*mtt^4*mWW^5*s^3*t^4 - 6529574*ep^4*mtt^4*mWW^5*s^3*t^4 - 11839460*ep^5*mtt^4*mWW^5*s^3*t^4 - 10287164*ep^6*mtt^4*mWW^5*s^3*t^4 - 3495008*ep^7*mtt^4*mWW^5*s^3*t^4 - 7984*mtt^3*mWW^6*s^3*t^4 - 74456*ep*mtt^3*mWW^6*s^3*t^4 - 135070*ep^2*mtt^3*mWW^6*s^3*t^4 + 708290*ep^3*mtt^3*mWW^6*s^3*t^4 + 3750430*ep^4*mtt^3*mWW^6*s^3*t^4 + 7149282*ep^5*mtt^3*mWW^6*s^3*t^4 + 6333644*ep^6*mtt^3*mWW^6*s^3*t^4 + 2171728*ep^7*mtt^3*mWW^6*s^3*t^4 + 1920*mtt^2*mWW^7*s^3*t^4 + 23014*ep*mtt^2*mWW^7*s^3*t^4 + 164089*ep^2*mtt^2*mWW^7*s^3*t^4 + 897795*ep^3*mtt^2*mWW^7*s^3*t^4 + 2898425*ep^4*mtt^2*mWW^7*s^3*t^4 + 4975111*ep^5*mtt^2*mWW^7*s^3*t^4 + 4244182*ep^6*mtt^2*mWW^7*s^3*t^4 + 1428152*ep^7*mtt^2*mWW^7*s^3*t^4 + 1688*mtt*mWW^8*s^3*t^4 + 14004*ep*mtt*mWW^8*s^3*t^4 - 43528*ep^2*mtt*mWW^8*s^3*t^4 - 819070*ep^3*mtt*mWW^8*s^3*t^4 - 3305996*ep^4*mtt*mWW^8*s^3*t^4 - 6053362*ep^5*mtt*mWW^8*s^3*t^4 - 5302336*ep^6*mtt*mWW^8*s^3*t^4 - 1807296*ep^7*mtt*mWW^8*s^3*t^4 - 776*mWW^9*s^3*t^4 - 7694*ep*mWW^9*s^3*t^4 - 8969*ep^2*mWW^9*s^3*t^4 + 151083*ep^3*mWW^9*s^3*t^4 + 731735*ep^4*mWW^9*s^3*t^4 + 1405763*ep^5*mWW^9*s^3*t^4 + 1255618*ep^6*mWW^9*s^3*t^4 + 431768*ep^7*mWW^9*s^3*t^4 + 96*mtt^5*mWW^3*s^4*t^4 + 1048*ep*mtt^5*mWW^3*s^4*t^4 + 2944*ep^2*mtt^5*mWW^3*s^4*t^4 - 6392*ep^3*mtt^5*mWW^3*s^4*t^4 - 52640*ep^4*mtt^5*mWW^3*s^4*t^4 - 114656*ep^5*mtt^5*mWW^3*s^4*t^4 - 108800*ep^6*mtt^5*mWW^3*s^4*t^4 - 38400*ep^7*mtt^5*mWW^3*s^4*t^4 + 888*mtt^4*mWW^4*s^4*t^4 + 8052*ep*mtt^4*mWW^4*s^4*t^4 + 1070*ep^2*mtt^4*mWW^4*s^4*t^4 - 204518*ep^3*mtt^4*mWW^4*s^4*t^4 - 874802*ep^4*mtt^4*mWW^4*s^4*t^4 - 1608230*ep^5*mtt^4*mWW^4*s^4*t^4 - 1412108*ep^6*mtt^4*mWW^4*s^4*t^4 - 485296*ep^7*mtt^4*mWW^4*s^4*t^4 - 2784*mtt^3*mWW^5*s^4*t^4 - 25504*ep*mtt^3*mWW^5*s^4*t^4 - 20744*ep^2*mtt^3*mWW^5*s^4*t^4 + 495440*ep^3*mtt^3*mWW^5*s^4*t^4 + 2245112*ep^4*mtt^3*mWW^5*s^4*t^4 + 4202264*ep^5*mtt^3*mWW^5*s^4*t^4 + 3722472*ep^6*mtt^3*mWW^5*s^4*t^4 + 1283136*ep^7*mtt^3*mWW^5*s^4*t^4 + 2064*mtt^2*mWW^6*s^4*t^4 + 18840*ep*mtt^2*mWW^6*s^4*t^4 + 30928*ep^2*mtt^2*mWW^6*s^4*t^4 - 198376*ep^3*mtt^2*mWW^6*s^4*t^4 - 1002920*ep^4*mtt^2*mWW^6*s^4*t^4 - 1893640*ep^5*mtt^2*mWW^6*s^4*t^4 - 1672496*ep^6*mtt^2*mWW^6*s^4*t^4 - 572848*ep^7*mtt^2*mWW^6*s^4*t^4 + 192*mtt*mWW^7*s^4*t^4 + 2024*ep*mtt*mWW^7*s^4*t^4 - 15504*ep^2*mtt*mWW^7*s^4*t^4 - 239536*ep^3*mtt*mWW^7*s^4*t^4 - 992768*ep^4*mtt*mWW^7*s^4*t^4 - 1871392*ep^5*mtt*mWW^7*s^4*t^4 - 1680872*ep^6*mtt*mWW^7*s^4*t^4 - 586528*ep^7*mtt*mWW^7*s^4*t^4 - 456*mWW^8*s^4*t^4 - 4460*ep*mWW^8*s^4*t^4 + 1306*ep^2*mWW^8*s^4*t^4 + 153382*ep^3*mWW^8*s^4*t^4 + 678018*ep^4*mWW^8*s^4*t^4 + 1285654*ep^5*mWW^8*s^4*t^4 + 1151804*ep^6*mWW^8*s^4*t^4 + 399936*ep^7*mWW^8*s^4*t^4 - 24*mtt^4*mWW^3*s^5*t^4 - 268*ep*mtt^4*mWW^3*s^5*t^4 - 824*ep^2*mtt^4*mWW^3*s^5*t^4 + 1084*ep^3*mtt^4*mWW^3*s^5*t^4 + 11632*ep^4*mtt^4*mWW^3*s^5*t^4 + 26224*ep^5*mtt^4*mWW^3*s^5*t^4 + 25216*ep^6*mtt^4*mWW^3*s^5*t^4 + 8960*ep^7*mtt^4*mWW^3*s^5*t^4 + 64*mtt^3*mWW^4*s^5*t^4 + 672*ep*mtt^3*mWW^4*s^5*t^4 + 2370*ep^2*mtt^3*mWW^4*s^5*t^4 + 1342*ep^3*mtt^3*mWW^4*s^5*t^4 - 13030*ep^4*mtt^3*mWW^4*s^5*t^4 - 37614*ep^5*mtt^3*mWW^4*s^5*t^4 - 40764*ep^6*mtt^3*mWW^4*s^5*t^4 - 15760*ep^7*mtt^3*mWW^4*s^5*t^4 - 48*mtt^2*mWW^5*s^5*t^4 - 520*ep*mtt^2*mWW^5*s^5*t^4 - 2562*ep^2*mtt^2*mWW^5*s^5*t^4 - 9942*ep^3*mtt^2*mWW^5*s^5*t^4 - 26130*ep^4*mtt^2*mWW^5*s^5*t^4 - 36594*ep^5*mtt^2*mWW^5*s^5*t^4 - 23244*ep^6*mtt^2*mWW^5*s^5*t^4 - 4928*ep^7*mtt^2*mWW^5*s^5*t^4 + 96*ep*mtt*mWW^6*s^5*t^4 + 1310*ep^2*mtt*mWW^6*s^5*t^4 + 11522*ep^3*mtt*mWW^6*s^5*t^4 + 44822*ep^4*mtt*mWW^6*s^5*t^4 + 81134*ep^5*mtt*mWW^6*s^5*t^4 + 67916*ep^6*mtt*mWW^6*s^5*t^4 + 21296*ep^7*mtt*mWW^6*s^5*t^4 + 8*mWW^7*s^5*t^4 + 20*ep*mWW^7*s^5*t^4 - 294*ep^2*mWW^7*s^5*t^4 - 4006*ep^3*mWW^7*s^5*t^4 - 17294*ep^4*mWW^7*s^5*t^4 - 33150*ep^5*mWW^7*s^5*t^4 - 29124*ep^6*mWW^7*s^5*t^4 - 9568*ep^7*mWW^7*s^5*t^4 - 18*ep*mtt^9*mWW^2*t^5 - 264*ep^2*mtt^9*mWW^2*t^5 - 1542*ep^3*mtt^9*mWW^2*t^5 - 4584*ep^4*mtt^9*mWW^2*t^5 - 7320*ep^5*mtt^9*mWW^2*t^5 - 5952*ep^6*mtt^9*mWW^2*t^5 - 1920*ep^7*mtt^9*mWW^2*t^5 + 1296*ep*mtt^8*mWW^3*t^5 + 16650*ep^2*mtt^8*mWW^3*t^5 + 85836*ep^3*mtt^8*mWW^3*t^5 + 228486*ep^4*mtt^8*mWW^3*t^5 + 332292*ep^5*mtt^8*mWW^3*t^5 + 250800*ep^6*mtt^8*mWW^3*t^5 + 76800*ep^7*mtt^8*mWW^3*t^5 - 876*ep*mtt^7*mWW^4*t^5 - 9384*ep^2*mtt^7*mWW^4*t^5 - 38088*ep^3*mtt^7*mWW^4*t^5 - 73776*ep^4*mtt^7*mWW^4*t^5 - 67404*ep^5*mtt^7*mWW^4*t^5 - 20808*ep^6*mtt^7*mWW^4*t^5 + 2976*ep^7*mtt^7*mWW^4*t^5 - 8928*ep*mtt^6*mWW^5*t^5 - 120420*ep^2*mtt^6*mWW^5*t^5 - 652176*ep^3*mtt^6*mWW^5*t^5 - 1819908*ep^4*mtt^6*mWW^5*t^5 - 2767608*ep^5*mtt^6*mWW^5*t^5 - 2179872*ep^6*mtt^6*mWW^5*t^5 - 695808*ep^7*mtt^6*mWW^5*t^5 + 17310*ep*mtt^5*mWW^6*t^5 + 228006*ep^2*mtt^5*mWW^6*t^5 + 1206300*ep^3*mtt^5*mWW^6*t^5 + 3293550*ep^4*mtt^5*mWW^6*t^5 + 4908390*ep^5*mtt^5*mWW^6*t^5 + 3792924*ep^6*mtt^5*mWW^6*t^5 + 1188240*ep^7*mtt^5*mWW^6*t^5 - 8808*ep*mtt^4*mWW^7*t^5 - 113946*ep^2*mtt^4*mWW^7*t^5 - 592050*ep^3*mtt^4*mWW^7*t^5 - 1589058*ep^4*mtt^4*mWW^7*t^5 - 2329758*ep^5*mtt^4*mWW^7*t^5 - 1770636*ep^6*mtt^4*mWW^7*t^5 - 544464*ep^7*mtt^4*mWW^7*t^5 - 1728*ep*mtt^3*mWW^8*t^5 - 23622*ep^2*mtt^3*mWW^8*t^5 - 129330*ep^3*mtt^3*mWW^8*t^5 - 363990*ep^4*mtt^3*mWW^8*t^5 - 558438*ep^5*mtt^3*mWW^8*t^5 - 445644*ep^6*mtt^3*mWW^8*t^5 - 145488*ep^7*mtt^3*mWW^8*t^5 + 1608*ep*mtt^2*mWW^9*t^5 + 21024*ep^2*mtt^2*mWW^9*t^5 + 110502*ep^3*mtt^2*mWW^9*t^5 + 300420*ep^4*mtt^2*mWW^9*t^5 + 447570*ep^5*mtt^2*mWW^9*t^5 + 347724*ep^6*mtt^2*mWW^9*t^5 + 110352*ep^7*mtt^2*mWW^9*t^5 + 144*ep*mtt*mWW^10*t^5 + 1956*ep^2*mtt*mWW^10*t^5 + 10548*ep^3*mtt*mWW^10*t^5 + 28860*ep^4*mtt*mWW^10*t^5 + 42276*ep^5*mtt*mWW^10*t^5 + 31464*ep^6*mtt*mWW^10*t^5 + 9312*ep^7*mtt*mWW^10*t^5 + 96*ep*mtt^8*mWW^2*s*t^5 + 1408*ep^2*mtt^8*mWW^2*s*t^5 + 8224*ep^3*mtt^8*mWW^2*s*t^5 + 24448*ep^4*mtt^8*mWW^2*s*t^5 + 39040*ep^5*mtt^8*mWW^2*s*t^5 + 31744*ep^6*mtt^8*mWW^2*s*t^5 + 10240*ep^7*mtt^8*mWW^2*s*t^5 + 1208*mtt^7*mWW^3*s*t^5 + 6992*ep*mtt^7*mWW^3*s*t^5 - 34104*ep^2*mtt^7*mWW^3*s*t^5 - 394368*ep^3*mtt^7*mWW^3*s*t^5 - 1338096*ep^4*mtt^7*mWW^3*s*t^5 - 2180092*ep^5*mtt^7*mWW^3*s*t^5 - 1745612*ep^6*mtt^7*mWW^3*s*t^5 - 550768*ep^7*mtt^7*mWW^3*s*t^5 - 4520*mtt^6*mWW^4*s*t^5 - 42204*ep*mtt^6*mWW^4*s*t^5 - 103432*ep^2*mtt^6*mWW^4*s*t^5 + 155426*ep^3*mtt^6*mWW^4*s*t^5 + 1177288*ep^4*mtt^6*mWW^4*s*t^5 + 2185418*ep^5*mtt^6*mWW^4*s*t^5 + 1759592*ep^6*mtt^6*mWW^4*s*t^5 + 526592*ep^7*mtt^6*mWW^4*s*t^5 + 5232*mtt^5*mWW^5*s*t^5 + 79668*ep*mtt^5*mWW^5*s*t^5 + 574512*ep^2*mtt^5*mWW^5*s*t^5 + 2466766*ep^3*mtt^5*mWW^5*s*t^5 + 6410056*ep^4*mtt^5*mWW^5*s*t^5 + 9685978*ep^5*mtt^5*mWW^5*s*t^5 + 7768452*ep^6*mtt^5*mWW^5*s*t^5 + 2550896*ep^7*mtt^5*mWW^5*s*t^5 - 784*mtt^4*mWW^6*s*t^5 - 51000*ep*mtt^4*mWW^6*s*t^5 - 684162*ep^2*mtt^4*mWW^6*s*t^5 - 3945564*ep^3*mtt^4*mWW^6*s*t^5 - 11662198*ep^4*mtt^4*mWW^6*s*t^5 - 18489708*ep^5*mtt^4*mWW^6*s*t^5 - 14960872*ep^6*mtt^4*mWW^6*s*t^5 - 4855392*ep^7*mtt^4*mWW^6*s*t^5 - 1960*mtt^3*mWW^7*s*t^5 - 9144*ep*mtt^3*mWW^7*s*t^5 + 130991*ep^2*mtt^3*mWW^7*s*t^5 + 1272041*ep^3*mtt^3*mWW^7*s*t^5 + 4435223*ep^4*mtt^3*mWW^7*s*t^5 + 7556127*ep^5*mtt^3*mWW^7*s*t^5 + 6322570*ep^6*mtt^3*mWW^7*s*t^5 + 2079992*ep^7*mtt^3*mWW^7*s*t^5 + 696*mtt^2*mWW^8*s*t^5 + 20324*ep*mtt^2*mWW^8*s*t^5 + 195082*ep^2*mtt^2*mWW^8*s*t^5 + 906778*ep^3*mtt^2*mWW^8*s*t^5 + 2307950*ep^4*mtt^2*mWW^8*s*t^5 + 3286050*ep^5*mtt^2*mWW^8*s*t^5 + 2459360*ep^6*mtt^2*mWW^8*s*t^5 + 754400*ep^7*mtt^2*mWW^8*s*t^5 + 128*mtt*mWW^9*s*t^5 - 4044*ep*mtt*mWW^9*s*t^5 - 71161*ep^2*mtt*mWW^9*s*t^5 - 420765*ep^3*mtt*mWW^9*s*t^5 - 1222393*ep^4*mtt*mWW^9*s*t^5 - 1887735*ep^5*mtt*mWW^9*s*t^5 - 1487478*ep^6*mtt*mWW^9*s*t^5 - 470952*ep^7*mtt*mWW^9*s*t^5 - 688*ep*mWW^10*s*t^5 - 9134*ep^2*mWW^10*s*t^5 - 48538*ep^3*mWW^10*s*t^5 - 132278*ep^4*mWW^10*s*t^5 - 195078*ep^5*mWW^10*s*t^5 - 147756*ep^6*mWW^10*s*t^5 - 45008*ep^7*mWW^10*s*t^5 - 204*ep*mtt^7*mWW^2*s^2*t^5 - 2992*ep^2*mtt^7*mWW^2*s^2*t^5 - 17476*ep^3*mtt^7*mWW^2*s^2*t^5 - 51952*ep^4*mtt^7*mWW^2*s^2*t^5 - 82960*ep^5*mtt^7*mWW^2*s^2*t^5 - 67456*ep^6*mtt^7*mWW^2*s^2*t^5 - 21760*ep^7*mtt^7*mWW^2*s^2*t^5 - 5288*mtt^6*mWW^3*s^2*t^5 - 42308*ep*mtt^6*mWW^3*s^2*t^5 - 19700*ep^2*mtt^6*mWW^3*s^2*t^5 + 747544*ep^3*mtt^6*mWW^3*s^2*t^5 + 2988328*ep^4*mtt^6*mWW^3*s^2*t^5 + 5047496*ep^5*mtt^6*mWW^3*s^2*t^5 + 4052400*ep^6*mtt^6*mWW^3*s^2*t^5 + 1264544*ep^7*mtt^6*mWW^3*s^2*t^5 + 15944*mtt^5*mWW^4*s^2*t^5 + 143542*ep*mtt^5*mWW^4*s^2*t^5 + 333040*ep^2*mtt^5*mWW^4*s^2*t^5 - 480440*ep^3*mtt^5*mWW^4*s^2*t^5 - 3400980*ep^4*mtt^5*mWW^4*s^2*t^5 - 5927358*ep^5*mtt^5*mWW^4*s^2*t^5 - 4460836*ep^6*mtt^5*mWW^4*s^2*t^5 - 1232592*ep^7*mtt^5*mWW^4*s^2*t^5 - 10800*mtt^4*mWW^5*s^2*t^5 - 127772*ep*mtt^4*mWW^5*s^2*t^5 - 782114*ep^2*mtt^4*mWW^5*s^2*t^5 - 3422848*ep^3*mtt^4*mWW^5*s^2*t^5 - 9833426*ep^4*mtt^4*mWW^5*s^2*t^5 - 16408864*ep^5*mtt^4*mWW^5*s^2*t^5 - 14235896*ep^6*mtt^4*mWW^5*s^2*t^5 - 4965920*ep^7*mtt^4*mWW^5*s^2*t^5 - 9520*mtt^3*mWW^6*s^2*t^5 - 46648*ep*mtt^3*mWW^6*s^2*t^5 + 556058*ep^2*mtt^3*mWW^6*s^2*t^5 + 5543350*ep^3*mtt^3*mWW^6*s^2*t^5 + 19402546*ep^4*mtt^3*mWW^6*s^2*t^5 + 33201858*ep^5*mtt^3*mWW^6*s^2*t^5 + 28026484*ep^6*mtt^3*mWW^6*s^2*t^5 + 9351984*ep^7*mtt^3*mWW^6*s^2*t^5 + 13240*mtt^2*mWW^7*s^2*t^5 + 109964*ep*mtt^2*mWW^7*s^2*t^5 + 52299*ep^2*mtt^2*mWW^7*s^2*t^5 - 2131289*ep^3*mtt^2*mWW^7*s^2*t^5 - 8909085*ep^4*mtt^2*mWW^7*s^2*t^5 - 15796067*ep^5*mtt^2*mWW^7*s^2*t^5 - 13371006*ep^6*mtt^2*mWW^7*s^2*t^5 - 4425960*ep^7*mtt^2*mWW^7*s^2*t^5 - 2712*mtt*mWW^8*s^2*t^5 - 31330*ep*mtt*mWW^8*s^2*t^5 - 170472*ep^2*mtt*mWW^8*s^2*t^5 - 636812*ep^3*mtt*mWW^8*s^2*t^5 - 1612868*ep^4*mtt*mWW^8*s^2*t^5 - 2430850*ep^5*mtt*mWW^8*s^2*t^5 - 1915084*ep^6*mtt*mWW^8*s^2*t^5 - 605936*ep^7*mtt*mWW^8*s^2*t^5 - 864*mWW^9*s^2*t^5 - 5244*ep*mWW^9*s^2*t^5 + 33881*ep^2*mWW^9*s^2*t^5 + 398091*ep^3*mWW^9*s^2*t^5 + 1418397*ep^4*mWW^9*s^2*t^5 + 2399265*ep^5*mWW^9*s^2*t^5 + 1974034*ep^6*mWW^9*s^2*t^5 + 636600*ep^7*mWW^9*s^2*t^5 + 216*ep*mtt^6*mWW^2*s^3*t^5 + 3168*ep^2*mtt^6*mWW^2*s^3*t^5 + 18504*ep^3*mtt^6*mWW^2*s^3*t^5 + 55008*ep^4*mtt^6*mWW^2*s^3*t^5 + 87840*ep^5*mtt^6*mWW^2*s^3*t^5 + 71424*ep^6*mtt^6*mWW^2*s^3*t^5 + 23040*ep^7*mtt^6*mWW^2*s^3*t^5 + 6984*mtt^5*mWW^3*s^3*t^5 + 59896*ep*mtt^5*mWW^3*s^3*t^5 + 81180*ep^2*mtt^5*mWW^3*s^3*t^5 - 660064*ep^3*mtt^5*mWW^3*s^3*t^5 - 2954200*ep^4*mtt^5*mWW^3*s^3*t^5 - 5065436*ep^5*mtt^5*mWW^3*s^3*t^5 - 4044640*ep^6*mtt^5*mWW^3*s^3*t^5 - 1244544*ep^7*mtt^5*mWW^3*s^3*t^5 - 17632*mtt^4*mWW^4*s^3*t^5 - 156938*ep*mtt^4*mWW^4*s^3*t^5 - 340085*ep^2*mtt^4*mWW^4*s^3*t^5 + 635445*ep^3*mtt^4*mWW^4*s^3*t^5 + 3886659*ep^4*mtt^4*mWW^4*s^3*t^5 + 6521813*ep^5*mtt^4*mWW^4*s^3*t^5 + 4760618*ep^6*mtt^4*mWW^4*s^3*t^5 + 1269320*ep^7*mtt^4*mWW^4*s^3*t^5 + 8208*mtt^3*mWW^5*s^3*t^5 + 83568*ep*mtt^3*mWW^5*s^3*t^5 + 437298*ep^2*mtt^3*mWW^5*s^3*t^5 + 1938484*ep^3*mtt^3*mWW^5*s^3*t^5 + 6138598*ep^4*mtt^3*mWW^5*s^3*t^5 + 11163032*ep^5*mtt^3*mWW^5*s^3*t^5 + 10316020*ep^6*mtt^3*mWW^5*s^3*t^5 + 3773264*ep^7*mtt^3*mWW^5*s^3*t^5 + 11328*mtt^2*mWW^6*s^3*t^5 + 90356*ep*mtt^2*mWW^6*s^3*t^5 - 124591*ep^2*mtt^2*mWW^6*s^3*t^5 - 3317249*ep^3*mtt^2*mWW^6*s^3*t^5 - 13119007*ep^4*mtt^2*mWW^6*s^3*t^5 - 23484083*ep^5*mtt^2*mWW^6*s^3*t^5 - 20308154*ep^6*mtt^2*mWW^6*s^3*t^5 - 6889880*ep^7*mtt^2*mWW^6*s^3*t^5 - 11672*mtt*mWW^7*s^3*t^5 - 103800*ep*mtt*mWW^7*s^3*t^5 - 124180*ep^2*mtt*mWW^7*s^3*t^5 + 1465962*ep^3*mtt*mWW^7*s^3*t^5 + 6686916*ep^4*mtt*mWW^7*s^3*t^5 + 12124198*ep^5*mtt*mWW^7*s^3*t^5 + 10359712*ep^6*mtt*mWW^7*s^3*t^5 + 3447648*ep^7*mtt*mWW^7*s^3*t^5 + 2784*mWW^8*s^3*t^5 + 26702*ep*mWW^8*s^3*t^5 + 67210*ep^2*mWW^8*s^3*t^5 - 80962*ep^3*mWW^8*s^3*t^5 - 693014*ep^4*mWW^8*s^3*t^5 - 1344844*ep^5*mWW^8*s^3*t^5 - 1152340*ep^6*mWW^8*s^3*t^5 - 377888*ep^7*mWW^8*s^3*t^5 - 114*ep*mtt^5*mWW^2*s^4*t^5 - 1672*ep^2*mtt^5*mWW^2*s^4*t^5 - 9766*ep^3*mtt^5*mWW^2*s^4*t^5 - 29032*ep^4*mtt^5*mWW^2*s^4*t^5 - 46360*ep^5*mtt^5*mWW^2*s^4*t^5 - 37696*ep^6*mtt^5*mWW^2*s^4*t^5 - 12160*ep^7*mtt^5*mWW^2*s^4*t^5 - 2936*mtt^4*mWW^3*s^4*t^5 - 26200*ep*mtt^4*mWW^3*s^4*t^5 - 44340*ep^2*mtt^4*mWW^3*s^4*t^5 + 228246*ep^3*mtt^4*mWW^3*s^4*t^5 + 1109912*ep^4*mtt^4*mWW^3*s^4*t^5 + 1931870*ep^5*mtt^4*mWW^3*s^4*t^5 + 1545728*ep^6*mtt^4*mWW^3*s^4*t^5 + 473728*ep^7*mtt^4*mWW^3*s^4*t^5 + 6304*mtt^3*mWW^4*s^4*t^5 + 56136*ep*mtt^3*mWW^4*s^4*t^5 + 115715*ep^2*mtt^3*mWW^4*s^4*t^5 - 283369*ep^3*mtt^3*mWW^4*s^4*t^5 - 1598601*ep^4*mtt^3*mWW^4*s^4*t^5 - 2707807*ep^5*mtt^3*mWW^4*s^4*t^5 - 2027362*ep^6*mtt^3*mWW^4*s^4*t^5 - 561704*ep^7*mtt^3*mWW^4*s^4*t^5 - 1296*mtt^2*mWW^5*s^4*t^5 - 11548*ep*mtt^2*mWW^5*s^4*t^5 - 69812*ep^2*mtt^2*mWW^5*s^4*t^5 - 412382*ep^3*mtt^2*mWW^5*s^4*t^5 - 1499120*ep^4*mtt^2*mWW^5*s^4*t^5 - 2866586*ep^5*mtt^2*mWW^5*s^4*t^5 - 2707184*ep^6*mtt^2*mWW^5*s^4*t^5 - 1004176*ep^7*mtt^2*mWW^5*s^4*t^5 - 4576*mtt*mWW^6*s^4*t^5 - 40742*ep*mtt*mWW^6*s^4*t^5 - 25277*ep^2*mtt*mWW^6*s^4*t^5 + 814229*ep^3*mtt*mWW^6*s^4*t^5 + 3542975*ep^4*mtt*mWW^6*s^4*t^5 + 6451185*ep^5*mtt*mWW^6*s^4*t^5 + 5578934*ep^6*mtt*mWW^6*s^4*t^5 + 1883224*ep^7*mtt*mWW^6*s^4*t^5 + 2504*mWW^7*s^4*t^5 + 22468*ep*mWW^7*s^4*t^5 + 25386*ep^2*mWW^7*s^4*t^5 - 336958*ep^3*mWW^7*s^4*t^5 - 1526134*ep^4*mWW^7*s^4*t^5 - 2762302*ep^5*mWW^7*s^4*t^5 - 2352420*ep^6*mWW^7*s^4*t^5 - 778912*ep^7*mWW^7*s^4*t^5 + 24*ep*mtt^4*mWW^2*s^5*t^5 + 352*ep^2*mtt^4*mWW^2*s^5*t^5 + 2056*ep^3*mtt^4*mWW^2*s^5*t^5 + 6112*ep^4*mtt^4*mWW^2*s^5*t^5 + 9760*ep^5*mtt^4*mWW^2*s^5*t^5 + 7936*ep^6*mtt^4*mWW^2*s^5*t^5 + 2560*ep^7*mtt^4*mWW^2*s^5*t^5 + 32*mtt^3*mWW^3*s^5*t^5 + 324*ep*mtt^3*mWW^3*s^5*t^5 + 314*ep^2*mtt^3*mWW^3*s^5*t^5 - 7194*ep^3*mtt^3*mWW^3*s^5*t^5 - 34430*ep^4*mtt^3*mWW^3*s^5*t^5 - 66130*ep^5*mtt^3*mWW^3*s^5*t^5 - 58676*ep^6*mtt^3*mWW^3*s^5*t^5 - 19760*ep^7*mtt^3*mWW^3*s^5*t^5 - 96*mtt^2*mWW^4*s^5*t^5 - 1028*ep*mtt^2*mWW^4*s^5*t^5 - 2766*ep^2*mtt^2*mWW^4*s^5*t^5 + 8622*ep^3*mtt^2*mWW^4*s^5*t^5 + 62586*ep^4*mtt^2*mWW^4*s^5*t^5 + 133038*ep^5*mtt^2*mWW^4*s^5*t^5 + 123516*ep^6*mtt^2*mWW^4*s^5*t^5 + 42608*ep^7*mtt^2*mWW^4*s^5*t^5 + 96*mtt*mWW^5*s^5*t^5 + 988*ep*mtt*mWW^5*s^5*t^5 + 3182*ep^2*mtt*mWW^5*s^5*t^5 - 3886*ep^3*mtt*mWW^5*s^5*t^5 - 46330*ep^4*mtt*mWW^5*s^5*t^5 - 106726*ep^5*mtt*mWW^5*s^5*t^5 - 102748*ep^6*mtt*mWW^5*s^5*t^5 - 36176*ep^7*mtt*mWW^5*s^5*t^5 - 32*mWW^6*s^5*t^5 - 308*ep*mWW^6*s^5*t^5 - 1082*ep^2*mWW^6*s^5*t^5 + 402*ep^3*mWW^6*s^5*t^5 + 12062*ep^4*mWW^6*s^5*t^5 + 30058*ep^5*mWW^6*s^5*t^5 + 29972*ep^6*mWW^6*s^5*t^5 + 10768*ep^7*mWW^6*s^5*t^5 + 420*ep*mtt^8*mWW^2*t^6 + 6084*ep^2*mtt^8*mWW^2*t^6 + 35124*ep^3*mtt^8*mWW^2*t^6 + 103440*ep^4*mtt^8*mWW^2*t^6 + 164436*ep^5*mtt^8*mWW^2*t^6 + 134232*ep^6*mtt^8*mWW^2*t^6 + 44064*ep^7*mtt^8*mWW^2*t^6 - 6828*ep*mtt^7*mWW^3*t^6 - 89250*ep^2*mtt^7*mWW^3*t^6 - 468456*ep^3*mtt^7*mWW^3*t^6 - 1269222*ep^4*mtt^7*mWW^3*t^6 - 1878084*ep^5*mtt^7*mWW^3*t^6 - 1442256*ep^6*mtt^7*mWW^3*t^6 - 449664*ep^7*mtt^7*mWW^3*t^6 + 16212*ep*mtt^6*mWW^4*t^6 + 205590*ep^2*mtt^6*mWW^4*t^6 + 1045428*ep^3*mtt^6*mWW^4*t^6 + 2745846*ep^4*mtt^6*mWW^4*t^6 + 3944628*ep^5*mtt^6*mWW^4*t^6 + 2946192*ep^6*mtt^6*mWW^4*t^6 + 895104*ep^7*mtt^6*mWW^4*t^6 - 4110*ep*mtt^5*mWW^5*t^6 - 42312*ep^2*mtt^5*mWW^5*t^6 - 162018*ep^3*mtt^5*mWW^5*t^6 - 286776*ep^4*mtt^5*mWW^5*t^6 - 218976*ep^5*mtt^5*mWW^5*t^6 - 25296*ep^6*mtt^5*mWW^5*t^6 + 32448*ep^7*mtt^5*mWW^5*t^6 - 21180*ep*mtt^4*mWW^6*t^6 - 282150*ep^2*mtt^4*mWW^6*t^6 - 1507740*ep^3*mtt^4*mWW^6*t^6 - 4149282*ep^4*mtt^4*mWW^6*t^6 - 6221928*ep^5*mtt^4*mWW^6*t^6 - 4832952*ep^6*mtt^4*mWW^6*t^6 - 1521888*ep^7*mtt^4*mWW^6*t^6 + 19728*ep*mtt^3*mWW^7*t^6 + 255987*ep^2*mtt^3*mWW^7*t^6 + 1333083*ep^3*mtt^3*mWW^7*t^6 + 3583155*ep^4*mtt^3*mWW^7*t^6 + 5261157*ep^5*mtt^3*mWW^7*t^6 + 4010658*ep^6*mtt^3*mWW^7*t^6 + 1241592*ep^7*mtt^3*mWW^7*t^6 - 2556*ep*mtt^2*mWW^8*t^6 - 31968*ep^2*mtt^2*mWW^8*t^6 - 160680*ep^3*mtt^2*mWW^8*t^6 - 419016*ep^4*mtt^2*mWW^8*t^6 - 600492*ep^5*mtt^2*mWW^8*t^6 - 448872*ep^6*mtt^2*mWW^8*t^6 - 136416*ep^7*mtt^2*mWW^8*t^6 - 1638*ep*mtt*mWW^9*t^6 - 21327*ep^2*mtt*mWW^9*t^6 - 111207*ep^3*mtt*mWW^9*t^6 - 298467*ep^4*mtt*mWW^9*t^6 - 436563*ep^5*mtt*mWW^9*t^6 - 331158*ep^6*mtt*mWW^9*t^6 - 102120*ep^7*mtt*mWW^9*t^6 - 48*ep*mWW^10*t^6 - 654*ep^2*mWW^10*t^6 - 3534*ep^3*mWW^10*t^6 - 9678*ep^4*mWW^10*t^6 - 14178*ep^5*mWW^10*t^6 - 10548*ep^6*mWW^10*t^6 - 3120*ep^7*mWW^10*t^6 - 1632*mtt^7*mWW^2*s*t^6 - 15298*ep*mtt^7*mWW^2*s*t^6 - 56806*ep^2*mtt^7*mWW^2*s*t^6 - 141740*ep^3*mtt^7*mWW^2*s*t^6 - 343370*ep^4*mtt^7*mWW^2*s*t^6 - 643290*ep^5*mtt^7*mWW^2*s*t^6 - 653576*ep^6*mtt^7*mWW^2*s*t^6 - 259328*ep^7*mtt^7*mWW^2*s*t^6 + 2424*mtt^6*mWW^3*s*t^6 + 37156*ep*mtt^6*mWW^3*s*t^6 + 327088*ep^2*mtt^6*mWW^3*s*t^6 + 1757794*ep^3*mtt^6*mWW^3*s*t^6 + 5354412*ep^4*mtt^6*mWW^3*s*t^6 + 8940734*ep^5*mtt^6*mWW^3*s*t^6 + 7624304*ep^6*mtt^6*mWW^3*s*t^6 + 2594528*ep^7*mtt^6*mWW^3*s*t^6 + 6968*mtt^5*mWW^4*s*t^6 + 30764*ep*mtt^5*mWW^4*s*t^6 - 401142*ep^2*mtt^5*mWW^4*s*t^6 - 3750252*ep^3*mtt^5*mWW^4*s*t^6 - 12689386*ep^4*mtt^5*mWW^4*s*t^6 - 21192216*ep^5*mtt^5*mWW^4*s*t^6 - 17536544*ep^6*mtt^5*mWW^4*s*t^6 - 5741952*ep^7*mtt^5*mWW^4*s*t^6 - 17488*mtt^4*mWW^5*s*t^6 - 158986*ep*mtt^4*mWW^5*s*t^6 - 332038*ep^2*mtt^4*mWW^5*s*t^6 + 1029068*ep^3*mtt^4*mWW^5*s*t^6 + 5933062*ep^4*mtt^4*mWW^5*s*t^6 + 10893906*ep^5*mtt^4*mWW^5*s*t^6 + 9058676*ep^6*mtt^4*mWW^5*s*t^6 + 2883120*ep^7*mtt^4*mWW^5*s*t^6 + 10960*mtt^3*mWW^6*s*t^6 + 147710*ep*mtt^3*mWW^6*s*t^6 + 942304*ep^2*mtt^3*mWW^6*s*t^6 + 3724688*ep^3*mtt^3*mWW^6*s*t^6 + 9275112*ep^4*mtt^3*mWW^6*s*t^6 + 13712074*ep^5*mtt^3*mWW^6*s*t^6 + 10837360*ep^6*mtt^3*mWW^6*s*t^6 + 3511072*ep^7*mtt^3*mWW^6*s*t^6 + 280*mtt^2*mWW^7*s*t^6 - 32984*ep*mtt^2*mWW^7*s*t^6 - 536535*ep^2*mtt^2*mWW^7*s*t^6 - 3231703*ep^3*mtt^2*mWW^7*s*t^6 - 9612859*ep^4*mtt^2*mWW^7*s*t^6 - 15133977*ep^5*mtt^2*mWW^7*s*t^6 - 12096182*ep^6*mtt^2*mWW^7*s*t^6 - 3869960*ep^7*mtt^2*mWW^7*s*t^6 - 1448*mtt*mWW^8*s*t^6 - 10888*ep*mtt*mWW^8*s*t^6 + 15194*ep^2*mtt*mWW^8*s*t^6 + 370286*ep^3*mtt*mWW^8*s*t^6 + 1393922*ep^4*mtt*mWW^8*s*t^6 + 2378394*ep^5*mtt*mWW^8*s*t^6 + 1959308*ep^6*mtt*mWW^8*s*t^6 + 632592*ep^7*mtt*mWW^8*s*t^6 - 64*mWW^9*s*t^6 + 2526*ep*mWW^9*s*t^6 + 41935*ep^2*mWW^9*s*t^6 + 241859*ep^3*mWW^9*s*t^6 + 689107*ep^4*mWW^9*s*t^6 + 1044375*ep^5*mWW^9*s*t^6 + 806654*ep^6*mWW^9*s*t^6 + 249928*ep^7*mWW^9*s*t^6 + 5568*mtt^6*mWW^2*s^2*t^6 + 47802*ep*mtt^6*mWW^2*s^2*t^6 + 137204*ep^2*mtt^6*mWW^2*s^2*t^6 + 209230*ep^3*mtt^6*mWW^2*s^2*t^6 + 497156*ep^4*mtt^6*mWW^2*s^2*t^6 + 1291680*ep^5*mtt^6*mWW^2*s^2*t^6 + 1602240*ep^6*mtt^6*mWW^2*s^2*t^6 + 708432*ep^7*mtt^6*mWW^2*s^2*t^6 - 6384*mtt^5*mWW^3*s^2*t^6 - 63898*ep*mtt^5*mWW^3*s^2*t^6 - 434413*ep^2*mtt^5*mWW^3*s^2*t^6 - 2526283*ep^3*mtt^5*mWW^3*s^2*t^6 - 8823769*ep^4*mtt^5*mWW^3*s^2*t^6 - 16388503*ep^5*mtt^5*mWW^3*s^2*t^6 - 15097790*ep^6*mtt^5*mWW^3*s^2*t^6 - 5444008*ep^7*mtt^5*mWW^3*s^2*t^6 - 23032*mtt^4*mWW^4*s^2*t^6 - 180204*ep*mtt^4*mWW^4*s^2*t^6 + 150878*ep^2*mtt^4*mWW^4*s^2*t^6 + 5489560*ep^3*mtt^4*mWW^4*s^2*t^6 + 21635690*ep^4*mtt^4*mWW^4*s^2*t^6 + 38332140*ep^5*mtt^4*mWW^4*s^2*t^6 + 32824392*ep^6*mtt^4*mWW^4*s^2*t^6 + 11023472*ep^7*mtt^4*mWW^4*s^2*t^6 + 47712*mtt^3*mWW^5*s^2*t^6 + 413720*ep*mtt^3*mWW^5*s^2*t^6 + 769943*ep^2*mtt^3*mWW^5*s^2*t^6 - 2787423*ep^3*mtt^3*mWW^5*s^2*t^6 - 14467257*ep^4*mtt^3*mWW^5*s^2*t^6 - 25377477*ep^5*mtt^3*mWW^5*s^2*t^6 - 20493826*ep^6*mtt^3*mWW^5*s^2*t^6 - 6405880*ep^7*mtt^3*mWW^5*s^2*t^6 - 24624*mtt^2*mWW^6*s^2*t^6 - 237842*ep*mtt^2*mWW^6*s^2*t^6 - 929180*ep^2*mtt^2*mWW^6*s^2*t^6 - 2459532*ep^3*mtt^2*mWW^6*s^2*t^6 - 5674872*ep^4*mtt^2*mWW^6*s^2*t^6 - 9437938*ep^5*mtt^2*mWW^6*s^2*t^6 - 8601180*ep^6*mtt^2*mWW^6*s^2*t^6 - 3137168*ep^7*mtt^2*mWW^6*s^2*t^6 - 3248*mtt*mWW^7*s^2*t^6 - 11982*ep*mtt*mWW^7*s^2*t^6 + 293960*ep^2*mtt*mWW^7*s^2*t^6 + 2699956*ep^3*mtt*mWW^7*s^2*t^6 + 9346988*ep^4*mtt*mWW^7*s^2*t^6 + 15874970*ep^5*mtt*mWW^7*s^2*t^6 + 13263196*ep^6*mtt*mWW^7*s^2*t^6 + 4367760*ep^7*mtt*mWW^7*s^2*t^6 + 4008*mWW^8*s^2*t^6 + 32404*ep*mWW^8*s^2*t^6 + 11608*ep^2*mWW^8*s^2*t^6 - 625388*ep^3*mWW^8*s^2*t^6 - 2512976*ep^4*mWW^8*s^2*t^6 - 4292352*ep^5*mWW^8*s^2*t^6 - 3494392*ep^6*mWW^8*s^2*t^6 - 1111648*ep^7*mWW^8*s^2*t^6 - 6240*mtt^5*mWW^2*s^3*t^6 - 51854*ep*mtt^5*mWW^2*s^3*t^6 - 130734*ep^2*mtt^5*mWW^2*s^3*t^6 - 135640*ep^3*mtt^5*mWW^2*s^3*t^6 - 367554*ep^4*mtt^5*mWW^2*s^3*t^6 - 1285058*ep^5*mtt^5*mWW^2*s^3*t^6 - 1758248*ep^6*mtt^5*mWW^2*s^3*t^6 - 808608*ep^7*mtt^5*mWW^2*s^3*t^6 + 6360*mtt^4*mWW^3*s^3*t^6 + 52106*ep*mtt^4*mWW^3*s^3*t^6 + 264686*ep^2*mtt^4*mWW^3*s^3*t^6 + 1591708*ep^3*mtt^4*mWW^3*s^3*t^6 + 6262634*ep^4*mtt^4*mWW^3*s^3*t^6 + 12666518*ep^5*mtt^4*mWW^3*s^3*t^6 + 12363596*ep^6*mtt^4*mWW^3*s^3*t^6 + 4649152*ep^7*mtt^4*mWW^3*s^3*t^6 + 20768*mtt^3*mWW^4*s^3*t^6 + 176984*ep*mtt^3*mWW^4*s^3*t^6 + 88397*ep^2*mtt^3*mWW^4*s^3*t^6 - 3558573*ep^3*mtt^3*mWW^4*s^3*t^6 - 15296811*ep^4*mtt^3*mWW^4*s^3*t^6 - 27945947*ep^5*mtt^3*mWW^4*s^3*t^6 - 24415178*ep^6*mtt^3*mWW^4*s^3*t^6 - 8344600*ep^7*mtt^3*mWW^4*s^3*t^6 - 38064*mtt^2*mWW^5*s^3*t^6 - 326840*ep*mtt^2*mWW^5*s^3*t^6 - 552302*ep^2*mtt^2*mWW^5*s^3*t^6 + 2498280*ep^3*mtt^2*mWW^5*s^3*t^6 + 12107086*ep^4*mtt^2*mWW^5*s^3*t^6 + 20914060*ep^5*mtt^2*mWW^5*s^3*t^6 + 16831884*ep^6*mtt^2*mWW^5*s^3*t^6 + 5281632*ep^7*mtt^2*mWW^5*s^3*t^6 + 19584*mtt*mWW^6*s^3*t^6 + 172774*ep*mtt*mWW^6*s^3*t^6 + 430927*ep^2*mtt*mWW^6*s^3*t^6 - 5501*ep^3*mtt*mWW^6*s^3*t^6 - 1492157*ep^4*mtt*mWW^6*s^3*t^6 - 2140473*ep^5*mtt*mWW^6*s^3*t^6 - 1005098*ep^6*mtt*mWW^6*s^3*t^6 - 59576*ep^7*mtt*mWW^6*s^3*t^6 - 2408*mWW^7*s^3*t^6 - 23170*ep*mWW^7*s^3*t^6 - 100974*ep^2*mWW^7*s^3*t^6 - 390490*ep^3*mWW^7*s^3*t^6 - 1214926*ep^4*mWW^7*s^3*t^6 - 2213636*ep^5*mWW^7*s^3*t^6 - 2021708*ep^6*mWW^7*s^3*t^6 - 719728*ep^7*mWW^7*s^3*t^6 + 2304*mtt^4*mWW^2*s^4*t^6 + 18962*ep*mtt^4*mWW^2*s^4*t^6 + 44716*ep^2*mtt^4*mWW^2*s^4*t^6 + 35698*ep^3*mtt^4*mWW^2*s^4*t^6 + 118136*ep^4*mtt^4*mWW^2*s^4*t^6 + 484456*ep^5*mtt^4*mWW^2*s^4*t^6 + 685080*ep^6*mtt^4*mWW^2*s^4*t^6 + 318512*ep^7*mtt^4*mWW^2*s^4*t^6 - 2400*mtt^3*mWW^3*s^4*t^6 - 18104*ep*mtt^3*mWW^3*s^4*t^6 - 67183*ep^2*mtt^3*mWW^3*s^4*t^6 - 363939*ep^3*mtt^3*mWW^3*s^4*t^6 - 1569735*ep^4*mtt^3*mWW^3*s^4*t^6 - 3423233*ep^5*mtt^3*mWW^3*s^4*t^6 - 3514894*ep^6*mtt^3*mWW^3*s^4*t^6 - 1370392*ep^7*mtt^3*mWW^3*s^4*t^6 - 6624*mtt^2*mWW^4*s^4*t^6 - 58596*ep*mtt^2*mWW^4*s^4*t^6 - 63631*ep^2*mtt^2*mWW^4*s^4*t^6 + 871565*ep^3*mtt^2*mWW^4*s^4*t^6 + 3954641*ep^4*mtt^2*mWW^4*s^4*t^6 + 7278515*ep^5*mtt^2*mWW^4*s^4*t^6 + 6367970*ep^6*mtt^2*mWW^4*s^4*t^6 + 2180888*ep^7*mtt^2*mWW^4*s^4*t^6 + 11232*mtt*mWW^5*s^4*t^6 + 96104*ep*mtt*mWW^5*s^4*t^6 + 151803*ep^2*mtt*mWW^5*s^4*t^6 - 796825*ep^3*mtt*mWW^5*s^4*t^6 - 3699373*ep^4*mtt*mWW^5*s^4*t^6 - 6279523*ep^5*mtt*mWW^5*s^4*t^6 - 4977530*ep^6*mtt*mWW^5*s^4*t^6 - 1538856*ep^7*mtt*mWW^5*s^4*t^6 - 4512*mWW^6*s^4*t^6 - 38366*ep*mWW^6*s^4*t^6 - 65705*ep^2*mWW^6*s^4*t^6 + 253501*ep^3*mWW^6*s^4*t^6 + 1196331*ep^4*mWW^6*s^4*t^6 + 1939785*ep^5*mWW^6*s^4*t^6 + 1439374*ep^6*mWW^6*s^4*t^6 + 409848*ep^7*mWW^6*s^4*t^6 - 32*ep*mtt^3*mWW^2*s^5*t^6 - 464*ep^2*mtt^3*mWW^2*s^5*t^6 - 2672*ep^3*mtt^3*mWW^2*s^5*t^6 - 7808*ep^4*mtt^3*mWW^2*s^5*t^6 - 12224*ep^5*mtt^3*mWW^2*s^5*t^6 - 9728*ep^6*mtt^3*mWW^2*s^5*t^6 - 3072*ep^7*mtt^3*mWW^2*s^5*t^6 + 72*ep*mtt^2*mWW^3*s^5*t^6 + 1316*ep^2*mtt^2*mWW^3*s^5*t^6 + 8204*ep^3*mtt^2*mWW^3*s^5*t^6 + 24572*ep^4*mtt^2*mWW^3*s^5*t^6 + 38588*ep^5*mtt^2*mWW^3*s^5*t^6 + 30560*ep^6*mtt^2*mWW^3*s^5*t^6 + 9584*ep^7*mtt^2*mWW^3*s^5*t^6 - 48*ep*mtt*mWW^4*s^5*t^6 - 1240*ep^2*mtt*mWW^4*s^5*t^6 - 8392*ep^3*mtt*mWW^4*s^5*t^6 - 25720*ep^4*mtt*mWW^4*s^5*t^6 - 40504*ep^5*mtt*mWW^4*s^5*t^6 - 31936*ep^6*mtt*mWW^4*s^5*t^6 - 9952*ep^7*mtt*mWW^4*s^5*t^6 + 8*ep*mWW^5*s^5*t^6 + 388*ep^2*mWW^5*s^5*t^6 + 2860*ep^3*mWW^5*s^5*t^6 + 8956*ep^4*mWW^5*s^5*t^6 + 14140*ep^5*mWW^5*s^5*t^6 + 11104*ep^6*mWW^5*s^5*t^6 + 3440*ep^7*mWW^5*s^5*t^6 - 1224*ep*mtt^8*mWW*t^7 - 15612*ep^2*mtt^8*mWW*t^7 - 79932*ep^3*mtt^8*mWW*t^7 - 211620*ep^4*mtt^8*mWW*t^7 - 306900*ep^5*mtt^8*mWW*t^7 - 231912*ep^6*mtt^8*mWW*t^7 - 71520*ep^7*mtt^8*mWW*t^7 + 3096*ep*mtt^7*mWW^2*t^7 + 37050*ep^2*mtt^7*mWW^2*t^7 + 176628*ep^3*mtt^7*mWW^2*t^7 + 434142*ep^4*mtt^7*mWW^2*t^7 + 584460*ep^5*mtt^7*mWW^2*t^7 + 410880*ep^6*mtt^7*mWW^2*t^7 + 118464*ep^7*mtt^7*mWW^2*t^7 + 8640*ep*mtt^6*mWW^3*t^7 + 118140*ep^2*mtt^6*mWW^3*t^7 + 646572*ep^3*mtt^6*mWW^3*t^7 + 1815492*ep^4*mtt^6*mWW^3*t^7 + 2766732*ep^5*mtt^6*mWW^3*t^7 + 2176056*ep^6*mtt^6*mWW^3*t^7 + 691488*ep^7*mtt^6*mWW^3*t^7 - 35394*ep*mtt^5*mWW^4*t^7 - 456846*ep^2*mtt^5*mWW^4*t^7 - 2365308*ep^3*mtt^5*mWW^4*t^7 - 6319230*ep^4*mtt^5*mWW^4*t^7 - 9221922*ep^5*mtt^5*mWW^4*t^7 - 6988740*ep^6*mtt^5*mWW^4*t^7 - 2152560*ep^7*mtt^5*mWW^4*t^7 + 35400*ep*mtt^4*mWW^5*t^7 + 444336*ep^2*mtt^4*mWW^5*t^7 + 2234412*ep^3*mtt^4*mWW^5*t^7 + 5803368*ep^4*mtt^4*mWW^5*t^7 + 8248428*ep^5*mtt^4*mWW^5*t^7 + 6101448*ep^6*mtt^4*mWW^5*t^7 + 1838688*ep^7*mtt^4*mWW^5*t^7 - 1524*ep*mtt^3*mWW^6*t^7 - 8220*ep^2*mtt^3*mWW^6*t^7 + 16728*ep^3*mtt^3*mWW^6*t^7 + 190668*ep^4*mtt^3*mWW^6*t^7 + 467796*ep^5*mtt^3*mWW^6*t^7 + 480168*ep^6*mtt^3*mWW^6*t^7 + 181344*ep^7*mtt^3*mWW^6*t^7 - 14232*ep*mtt^2*mWW^7*t^7 - 185724*ep^2*mtt^2*mWW^7*t^7 - 971280*ep^3*mtt^2*mWW^7*t^7 - 2616060*ep^4*mtt^2*mWW^7*t^7 - 3841248*ep^5*mtt^2*mWW^7*t^7 - 2924016*ep^6*mtt^2*mWW^7*t^7 - 903360*ep^7*mtt^2*mWW^7*t^7 + 4686*ep*mtt*mWW^8*t^7 + 59700*ep^2*mtt*mWW^8*t^7 + 304896*ep^3*mtt*mWW^8*t^7 + 803808*ep^4*mtt*mWW^8*t^7 + 1158594*ep^5*mtt*mWW^8*t^7 + 868236*ep^6*mtt*mWW^8*t^7 + 264720*ep^7*mtt*mWW^8*t^7 + 552*ep*mWW^9*t^7 + 7176*ep^2*mWW^9*t^7 + 37284*ep^3*mWW^9*t^7 + 99432*ep^4*mWW^9*t^7 + 144060*ep^5*mWW^9*t^7 + 107880*ep^6*mWW^9*t^7 + 32736*ep^7*mWW^9*t^7 + 672*mtt^7*mWW*s*t^7 + 8536*ep*mtt^7*mWW*s*t^7 + 65136*ep^2*mtt^7*mWW*s*t^7 + 340260*ep^3*mtt^7*mWW*s*t^7 + 1054400*ep^4*mtt^7*mWW*s*t^7 + 1805036*ep^5*mtt^7*mWW*s*t^7 + 1577320*ep^6*mtt^7*mWW*s*t^7 + 549600*ep^7*mtt^7*mWW*s*t^7 + 2880*mtt^6*mWW^2*s*t^7 + 18962*ep*mtt^6*mWW^2*s*t^7 - 51796*ep^2*mtt^6*mWW^2*s*t^7 - 791146*ep^3*mtt^6*mWW^2*s*t^7 - 2820376*ep^4*mtt^6*mWW^2*s*t^7 - 4744764*ep^5*mtt^6*mWW^2*s*t^7 - 3928808*ep^6*mtt^6*mWW^2*s*t^7 - 1291232*ep^7*mtt^6*mWW^2*s*t^7 - 14072*mtt^5*mWW^3*s*t^7 - 138368*ep*mtt^5*mWW^3*s*t^7 - 569438*ep^2*mtt^5*mWW^3*s*t^7 - 1585806*ep^3*mtt^5*mWW^3*s*t^7 - 3700498*ep^4*mtt^5*mWW^3*s*t^7 - 6131234*ep^5*mtt^5*mWW^3*s*t^7 - 5593624*ep^6*mtt^5*mWW^3*s*t^7 - 2045120*ep^7*mtt^5*mWW^3*s*t^7 + 12128*mtt^4*mWW^4*s*t^7 + 162066*ep*mtt^4*mWW^4*s*t^7 + 1248069*ep^2*mtt^4*mWW^4*s*t^7 + 6318685*ep^3*mtt^4*mWW^4*s*t^7 + 18863521*ep^4*mtt^4*mWW^4*s*t^7 + 31207293*ep^5*mtt^4*mWW^4*s*t^7 + 26411534*ep^6*mtt^4*mWW^4*s*t^7 + 8916904*ep^7*mtt^4*mWW^4*s*t^7 + 8432*mtt^3*mWW^5*s*t^7 + 25164*ep*mtt^3*mWW^5*s*t^7 - 721806*ep^2*mtt^3*mWW^5*s*t^7 - 6146842*ep^3*mtt^3*mWW^5*s*t^7 - 20496258*ep^4*mtt^3*mWW^5*s*t^7 - 34113770*ep^5*mtt^3*mWW^5*s*t^7 - 28210408*ep^6*mtt^3*mWW^5*s*t^7 - 9241472*ep^7*mtt^3*mWW^5*s*t^7 - 14656*mtt^2*mWW^6*s*t^7 - 127862*ep*mtt^2*mWW^6*s*t^7 - 219459*ep^2*mtt^2*mWW^6*s*t^7 + 1106803*ep^3*mtt^2*mWW^6*s*t^7 + 5467577*ep^4*mtt^2*mWW^6*s*t^7 + 9657147*ep^5*mtt^2*mWW^6*s*t^7 + 7888058*ep^6*mtt^2*mWW^6*s*t^7 + 2494072*ep^7*mtt^2*mWW^6*s*t^7 + 3880*mtt*mWW^7*s*t^7 + 50284*ep*mtt*mWW^7*s*t^7 + 314194*ep^2*mtt*mWW^7*s*t^7 + 1247574*ep^3*mtt*mWW^7*s*t^7 + 3148786*ep^4*mtt*mWW^7*s*t^7 + 4697294*ep^5*mtt*mWW^7*s*t^7 + 3717316*ep^6*mtt*mWW^7*s*t^7 + 1197232*ep^7*mtt*mWW^7*s*t^7 + 736*mWW^8*s*t^7 + 1218*ep*mWW^8*s*t^7 - 64900*ep^2*mWW^8*s*t^7 - 489528*ep^3*mWW^8*s*t^7 - 1517152*ep^4*mWW^8*s*t^7 - 2377002*ep^5*mWW^8*s*t^7 - 1861388*ep^6*mWW^8*s*t^7 - 579984*ep^7*mWW^8*s*t^7 - 2016*mtt^6*mWW*s^2*t^7 - 17928*ep*mtt^6*mWW*s^2*t^7 - 99736*ep^2*mtt^6*mWW*s^2*t^7 - 552948*ep^3*mtt^6*mWW*s^2*t^7 - 1993904*ep^4*mtt^6*mWW*s^2*t^7 - 3824364*ep^5*mtt^6*mWW*s^2*t^7 - 3608352*ep^6*mtt^6*mWW*s^2*t^7 - 1325520*ep^7*mtt^6*mWW*s^2*t^7 - 7712*mtt^5*mWW^2*s^2*t^7 - 63760*ep*mtt^5*mWW^2*s^2*t^7 - 19292*ep^2*mtt^5*mWW^2*s^2*t^7 + 1347386*ep^3*mtt^5*mWW^2*s^2*t^7 + 5647112*ep^4*mtt^5*mWW^2*s^2*t^7 + 10193834*ep^5*mtt^5*mWW^2*s^2*t^7 + 8840904*ep^6*mtt^5*mWW^2*s^2*t^7 + 3011152*ep^7*mtt^5*mWW^2*s^2*t^7 + 34712*mtt^4*mWW^3*s^2*t^7 + 299844*ep*mtt^4*mWW^3*s^2*t^7 + 852480*ep^2*mtt^4*mWW^3*s^2*t^7 + 1067798*ep^3*mtt^4*mWW^3*s^2*t^7 + 1577864*ep^4*mtt^4*mWW^3*s^2*t^7 + 4097510*ep^5*mtt^4*mWW^3*s^2*t^7 + 5383680*ep^6*mtt^4*mWW^3*s^2*t^7 + 2427504*ep^7*mtt^4*mWW^3*s^2*t^7 - 30240*mtt^3*mWW^4*s^2*t^7 - 273584*ep*mtt^3*mWW^4*s^2*t^7 - 1297005*ep^2*mtt^3*mWW^4*s^2*t^7 - 5870875*ep^3*mtt^3*mWW^4*s^2*t^7 - 19620433*ep^4*mtt^3*mWW^4*s^2*t^7 - 36669505*ep^5*mtt^3*mWW^4*s^2*t^7 - 34038214*ep^6*mtt^3*mWW^4*s^2*t^7 - 12299224*ep^7*mtt^3*mWW^4*s^2*t^7 - 10192*mtt^2*mWW^5*s^2*t^7 - 71872*ep*mtt^2*mWW^5*s^2*t^7 + 465130*ep^2*mtt^2*mWW^5*s^2*t^7 + 6030780*ep^3*mtt^2*mWW^5*s^2*t^7 + 22853810*ep^4*mtt^2*mWW^5*s^2*t^7 + 40894868*ep^5*mtt^2*mWW^5*s^2*t^7 + 35568516*ep^6*mtt^2*mWW^5*s^2*t^7 + 12117136*ep^7*mtt^2*mWW^5*s^2*t^7 + 22912*mtt*mWW^6*s^2*t^7 + 191488*ep*mtt*mWW^6*s^2*t^7 + 245619*ep^2*mtt*mWW^6*s^2*t^7 - 2140625*ep^3*mtt*mWW^6*s^2*t^7 - 9436005*ep^4*mtt*mWW^6*s^2*t^7 - 16207191*ep^5*mtt*mWW^6*s^2*t^7 - 13123694*ep^6*mtt*mWW^6*s^2*t^7 - 4153416*ep^7*mtt*mWW^6*s^2*t^7 - 7464*mWW^7*s^2*t^7 - 64188*ep*mWW^7*s^2*t^7 - 147196*ep^2*mWW^7*s^2*t^7 + 118268*ep^3*mWW^7*s^2*t^7 + 969828*ep^4*mWW^7*s^2*t^7 + 1510312*ep^5*mWW^7*s^2*t^7 + 972408*ep^6*mWW^7*s^2*t^7 + 220640*ep^7*mWW^7*s^2*t^7 + 2016*mtt^5*mWW*s^3*t^7 + 15144*ep*mtt^5*mWW*s^3*t^7 + 66512*ep^2*mtt^5*mWW*s^3*t^7 + 404844*ep^3*mtt^5*mWW*s^3*t^7 + 1671088*ep^4*mtt^5*mWW*s^3*t^7 + 3461220*ep^5*mtt^5*mWW*s^3*t^7 + 3412392*ep^6*mtt^5*mWW*s^3*t^7 + 1288320*ep^7*mtt^5*mWW*s^3*t^7 + 6112*mtt^4*mWW^2*s^3*t^7 + 54046*ep*mtt^4*mWW^2*s^3*t^7 + 43170*ep^2*mtt^4*mWW^2*s^3*t^7 - 1007720*ep^3*mtt^4*mWW^2*s^3*t^7 - 4558998*ep^4*mtt^4*mWW^2*s^3*t^7 - 8592522*ep^5*mtt^4*mWW^2*s^3*t^7 - 7715200*ep^6*mtt^4*mWW^2*s^3*t^7 - 2708144*ep^7*mtt^4*mWW^2*s^3*t^7 - 27744*mtt^3*mWW^3*s^3*t^7 - 229796*ep*mtt^3*mWW^3*s^3*t^7 - 525539*ep^2*mtt^3*mWW^3*s^3*t^7 + 14685*ep^3*mtt^3*mWW^3*s^3*t^7 + 1197517*ep^4*mtt^3*mWW^3*s^3*t^7 + 570071*ep^5*mtt^3*mWW^3*s^3*t^7 - 1144674*ep^6*mtt^3*mWW^3*s^3*t^7 - 879832*ep^7*mtt^3*mWW^3*s^3*t^7 + 26400*mtt^2*mWW^4*s^3*t^7 + 214560*ep*mtt^2*mWW^4*s^3*t^7 + 655646*ep^2*mtt^2*mWW^4*s^3*t^7 + 1946330*ep^3*mtt^2*mWW^4*s^3*t^7 + 6996554*ep^4*mtt^2*mWW^4*s^3*t^7 + 15131074*ep^5*mtt^2*mWW^4*s^3*t^7 + 15519668*ep^6*mtt^2*mWW^4*s^3*t^7 + 5980944*ep^7*mtt^2*mWW^4*s^3*t^7 - 4096*mtt*mWW^5*s^3*t^7 - 31188*ep*mtt*mWW^5*s^3*t^7 - 238079*ep^2*mtt*mWW^5*s^3*t^7 - 1932767*ep^3*mtt*mWW^5*s^3*t^7 - 7730935*ep^4*mtt*mWW^5*s^3*t^7 - 14959653*ep^5*mtt*mWW^5*s^3*t^7 - 13848890*ep^6*mtt*mWW^5*s^3*t^7 - 4944280*ep^7*mtt*mWW^5*s^3*t^7 - 2688*mWW^6*s^3*t^7 - 22766*ep*mWW^6*s^3*t^7 - 1710*ep^2*mWW^6*s^3*t^7 + 574748*ep^3*mWW^6*s^3*t^7 + 2425734*ep^4*mWW^6*s^3*t^7 + 4392330*ep^5*mWW^6*s^3*t^7 + 3779344*ep^6*mWW^6*s^3*t^7 + 1263952*ep^7*mWW^6*s^3*t^7 - 672*mtt^4*mWW*s^4*t^7 - 4528*ep*mtt^4*mWW*s^4*t^7 - 16300*ep^2*mtt^4*mWW*s^4*t^7 - 112224*ep^3*mtt^4*mWW*s^4*t^7 - 519964*ep^4*mtt^4*mWW*s^4*t^7 - 1134992*ep^5*mtt^4*mWW*s^4*t^7 - 1149448*ep^6*mtt^4*mWW*s^4*t^7 - 440880*ep^7*mtt^4*mWW*s^4*t^7 - 1280*mtt^3*mWW^2*s^4*t^7 - 12344*ep*mtt^3*mWW^2*s^4*t^7 - 9132*ep^2*mtt^3*mWW^2*s^4*t^7 + 274852*ep^3*mtt^3*mWW^2*s^4*t^7 + 1298120*ep^4*mtt^3*mWW^2*s^4*t^7 + 2558992*ep^5*mtt^3*mWW^2*s^4*t^7 + 2392224*ep^6*mtt^3*mWW^2*s^4*t^7 + 869760*ep^7*mtt^3*mWW^2*s^4*t^7 + 7872*mtt^2*mWW^3*s^4*t^7 + 64008*ep*mtt^2*mWW^3*s^4*t^7 + 124497*ep^2*mtt^2*mWW^3*s^4*t^7 - 149881*ep^3*mtt^2*mWW^3*s^4*t^7 - 764379*ep^4*mtt^2*mWW^3*s^4*t^7 - 848143*ep^5*mtt^2*mWW^3*s^4*t^7 - 265182*ep^6*mtt^2*mWW^3*s^4*t^7 + 40280*ep^7*mtt^2*mWW^3*s^4*t^7 - 9216*mtt*mWW^4*s^4*t^7 - 72968*ep*mtt*mWW^4*s^4*t^7 - 156786*ep^2*mtt*mWW^4*s^4*t^7 - 75234*ep^3*mtt*mWW^4*s^4*t^7 - 279750*ep^4*mtt*mWW^4*s^4*t^7 - 1428658*ep^5*mtt*mWW^4*s^4*t^7 - 2038356*ep^6*mtt*mWW^4*s^4*t^7 - 923184*ep^7*mtt*mWW^4*s^4*t^7 + 3296*mWW^5*s^4*t^7 + 25832*ep*mWW^5*s^4*t^7 + 57721*ep^2*mWW^5*s^4*t^7 + 62487*ep^3*mWW^5*s^4*t^7 + 265973*ep^4*mWW^5*s^4*t^7 + 852801*ep^5*mWW^5*s^4*t^7 + 1060762*ep^6*mWW^5*s^4*t^7 + 454024*ep^7*mWW^5*s^4*t^7 + 504*ep*mtt^8*t^8 + 6276*ep^2*mtt^8*t^8 + 31344*ep^3*mtt^8*t^8 + 81060*ep^4*mtt^8*t^8 + 115104*ep^5*mtt^8*t^8 + 85392*ep^6*mtt^8*t^8 + 25920*ep^7*mtt^8*t^8 + 3384*ep*mtt^7*mWW*t^8 + 43380*ep^2*mtt^7*mWW*t^8 + 222972*ep^3*mtt^7*mWW*t^8 + 591516*ep^4*mtt^7*mWW*t^8 + 857892*ep^5*mtt^7*mWW*t^8 + 647208*ep^6*mtt^7*mWW*t^8 + 199008*ep^7*mtt^7*mWW*t^8 - 15900*ep*mtt^6*mWW^2*t^8 - 198660*ep^2*mtt^6*mWW^2*t^8 - 994356*ep^3*mtt^6*mWW^2*t^8 - 2572104*ep^4*mtt^6*mWW^2*t^8 - 3645108*ep^5*mtt^6*mWW^2*t^8 - 2693496*ep^6*mtt^6*mWW^2*t^8 - 813216*ep^7*mtt^6*mWW^2*t^8 + 11862*ep*mtt^5*mWW^3*t^8 + 137463*ep^2*mtt^5*mWW^3*t^8 + 630831*ep^3*mtt^5*mWW^3*t^8 + 1487211*ep^4*mtt^5*mWW^3*t^8 + 1916571*ep^5*mtt^5*mWW^3*t^8 + 1289382*ep^6*mtt^5*mWW^3*t^8 + 356520*ep^7*mtt^5*mWW^3*t^8 + 22872*ep*mtt^4*mWW^4*t^8 + 305880*ep^2*mtt^4*mWW^4*t^8 + 1637220*ep^3*mtt^4*mWW^4*t^8 + 4499724*ep^4*mtt^4*mWW^4*t^8 + 6719688*ep^5*mtt^4*mWW^4*t^8 + 5185728*ep^6*mtt^4*mWW^4*t^8 + 1619328*ep^7*mtt^4*mWW^4*t^8 - 40260*ep*mtt^3*mWW^5*t^8 - 514587*ep^2*mtt^3*mWW^5*t^8 - 2635635*ep^3*mtt^3*mWW^5*t^8 - 6962667*ep^4*mtt^3*mWW^5*t^8 - 10046625*ep^5*mtt^3*mWW^5*t^8 - 7530282*ep^6*mtt^3*mWW^5*t^8 - 2295384*ep^7*mtt^3*mWW^5*t^8 + 18252*ep*mtt^2*mWW^6*t^8 + 226902*ep^2*mtt^2*mWW^6*t^8 + 1129026*ep^3*mtt^2*mWW^6*t^8 + 2901174*ep^4*mtt^2*mWW^6*t^8 + 4081314*ep^5*mtt^2*mWW^6*t^8 + 2990772*ep^6*mtt^2*mWW^6*t^8 + 894000*ep^7*mtt^2*mWW^6*t^8 + 1158*ep*mtt*mWW^7*t^8 + 17214*ep^2*mtt*mWW^7*t^8 + 100398*ep^3*mtt*mWW^7*t^8 + 294234*ep^4*mtt*mWW^7*t^8 + 460212*ep^5*mtt*mWW^7*t^8 + 366864*ep^6*mtt*mWW^7*t^8 + 117120*ep^7*mtt*mWW^7*t^8 - 1872*ep*mWW^8*t^8 - 23868*ep^2*mWW^8*t^8 - 121800*ep^3*mWW^8*t^8 - 320148*ep^4*mWW^8*t^8 - 459048*ep^5*mWW^8*t^8 - 341568*ep^6*mWW^8*t^8 - 103296*ep^7*mWW^8*t^8 - 1176*ep*mtt^7*s*t^8 - 20860*ep^2*mtt^7*s*t^8 - 138108*ep^3*mtt^7*s*t^8 - 445772*ep^4*mtt^7*s*t^8 - 755052*ep^5*mtt^7*s*t^8 - 645912*ep^6*mtt^7*s*t^8 - 220320*ep^7*mtt^7*s*t^8 - 2240*mtt^6*mWW*s*t^8 - 25624*ep*mtt^6*mWW*s*t^8 - 158556*ep^2*mtt^6*mWW*s*t^8 - 708460*ep^3*mtt^6*mWW*s*t^8 - 2044628*ep^4*mtt^6*mWW*s*t^8 - 3388612*ep^5*mtt^6*mWW*s*t^8 - 2904776*ep^6*mtt^6*mWW*s*t^8 - 997344*ep^7*mtt^6*mWW*s*t^8 + 2848*mtt^5*mWW^2*s*t^8 + 50698*ep*mtt^5*mWW^2*s*t^8 + 547484*ep^2*mtt^5*mWW^2*s*t^8 + 3259980*ep^3*mtt^5*mWW^2*s*t^8 + 10271192*ep^4*mtt^5*mWW^2*s*t^8 + 17261758*ep^5*mtt^5*mWW^2*s*t^8 + 14684832*ep^6*mtt^5*mWW^2*s*t^8 + 4978848*ep^7*mtt^5*mWW^2*s*t^8 + 10400*mtt^4*mWW^3*s*t^8 + 71986*ep*mtt^4*mWW^3*s*t^8 - 166622*ep^2*mtt^4*mWW^3*s*t^8 - 2870878*ep^3*mtt^4*mWW^3*s*t^8 - 10490502*ep^4*mtt^4*mWW^3*s*t^8 - 17905652*ep^5*mtt^4*mWW^3*s*t^8 - 14981148*ep^6*mtt^4*mWW^3*s*t^8 - 4963504*ep^7*mtt^4*mWW^3*s*t^8 - 23328*mtt^3*mWW^4*s*t^8 - 225988*ep*mtt^3*mWW^4*s*t^8 - 867793*ep^2*mtt^3*mWW^4*s*t^8 - 2048101*ep^3*mtt^3*mWW^4*s*t^8 - 4051033*ep^4*mtt^3*mWW^4*s*t^8 - 6301755*ep^5*mtt^3*mWW^4*s*t^8 - 5694290*ep^6*mtt^3*mWW^4*s*t^8 - 2080472*ep^7*mtt^3*mWW^4*s*t^8 + 12704*mtt^2*mWW^5*s*t^8 + 148116*ep*mtt^2*mWW^5*s*t^8 + 944516*ep^2*mtt^2*mWW^5*s*t^8 + 4295864*ep^3*mtt^2*mWW^5*s*t^8 + 12411400*ep^4*mtt^2*mWW^5*s*t^8 + 20401716*ep^5*mtt^2*mWW^5*s*t^8 + 17253908*ep^6*mtt^2*mWW^5*s*t^8 + 5820176*ep^7*mtt^2*mWW^5*s*t^8 + 2176*mtt*mWW^6*s*t^8 + 2274*ep*mtt*mWW^6*s*t^8 - 259385*ep^2*mtt*mWW^6*s*t^8 - 2047917*ep^3*mtt*mWW^6*s*t^8 - 6681733*ep^4*mtt*mWW^6*s*t^8 - 10978557*ep^5*mtt*mWW^6*s*t^8 - 8983906*ep^6*mtt*mWW^6*s*t^8 - 2915832*ep^7*mtt*mWW^6*s*t^8 - 2560*mWW^7*s*t^8 - 20286*ep*mWW^7*s*t^8 - 18784*ep^2*mWW^7*s*t^8 + 257620*ep^3*mWW^7*s*t^8 + 1031076*ep^4*mWW^7*s*t^8 + 1666154*ep^5*mWW^7*s*t^8 + 1271292*ep^6*mWW^7*s*t^8 + 378448*ep^7*mWW^7*s*t^8 + 504*ep*mtt^6*s^2*t^8 + 24924*ep^2*mtt^6*s^2*t^8 + 226260*ep^3*mtt^6*s^2*t^8 + 850956*ep^4*mtt^6*s^2*t^8 + 1574532*ep^5*mtt^6*s^2*t^8 + 1425384*ep^6*mtt^6*s^2*t^8 + 505440*ep^7*mtt^6*s^2*t^8 + 5376*mtt^5*mWW*s^2*t^8 + 47544*ep*mtt^5*mWW*s^2*t^8 + 200604*ep^2*mtt^5*mWW*s^2*t^8 + 788924*ep^3*mtt^5*mWW*s^2*t^8 + 2538332*ep^4*mtt^5*mWW*s^2*t^8 + 4764052*ep^5*mtt^5*mWW*s^2*t^8 + 4470544*ep^6*mtt^5*mWW*s^2*t^8 + 1633392*ep^7*mtt^5*mWW*s^2*t^8 - 7584*mtt^4*mWW^2*s^2*t^8 - 69974*ep*mtt^4*mWW^2*s^2*t^8 - 571060*ep^2*mtt^4*mWW^2*s^2*t^8 - 3910424*ep^3*mtt^4*mWW^2*s^2*t^8 - 14263392*ep^4*mtt^4*mWW^2*s^2*t^8 - 26488206*ep^5*mtt^4*mWW^2*s^2*t^8 - 24099384*ep^6*mtt^4*mWW^2*s^2*t^8 - 8562432*ep^7*mtt^4*mWW^2*s^2*t^8 - 14112*mtt^3*mWW^3*s^2*t^8 - 118912*ep*mtt^3*mWW^3*s^2*t^8 + 114170*ep^2*mtt^3*mWW^3*s^2*t^8 + 4161650*ep^3*mtt^3*mWW^3*s^2*t^8 + 17074222*ep^4*mtt^3*mWW^3*s^2*t^8 + 31275254*ep^5*mtt^3*mWW^3*s^2*t^8 + 27550512*ep^6*mtt^3*mWW^3*s^2*t^8 + 9494256*ep^7*mtt^3*mWW^3*s^2*t^8 + 34080*mtt^2*mWW^4*s^2*t^8 + 293596*ep*mtt^2*mWW^4*s^2*t^8 + 703989*ep^2*mtt^2*mWW^4*s^2*t^8 - 305963*ep^3*mtt^2*mWW^4*s^2*t^8 - 3792147*ep^4*mtt^2*mWW^4*s^2*t^8 - 6158885*ep^5*mtt^2*mWW^4*s^2*t^8 - 4144254*ep^6*mtt^2*mWW^4*s^2*t^8 - 1024392*ep^7*mtt^2*mWW^4*s^2*t^8 - 22368*mtt*mWW^5*s^2*t^8 - 191304*ep*mtt*mWW^5*s^2*t^8 - 618760*ep^2*mtt*mWW^5*s^2*t^8 - 1532744*ep^3*mtt*mWW^5*s^2*t^8 - 4378324*ep^4*mtt*mWW^5*s^2*t^8 - 8814168*ep^5*mtt*mWW^5*s^2*t^8 - 8862444*ep^6*mtt*mWW^5*s^2*t^8 - 3381072*ep^7*mtt*mWW^5*s^2*t^8 + 4608*mWW^6*s^2*t^8 + 38546*ep*mWW^6*s^2*t^8 + 146133*ep^2*mWW^6*s^2*t^8 + 572417*ep^3*mWW^6*s^2*t^8 + 1971313*ep^4*mWW^6*s^2*t^8 + 3849941*ep^5*mWW^6*s^2*t^8 + 3662282*ep^6*mWW^6*s^2*t^8 + 1335768*ep^7*mWW^6*s^2*t^8 + 504*ep*mtt^5*s^3*t^8 - 12372*ep^2*mtt^5*s^3*t^8 - 163572*ep^3*mtt^5*s^3*t^8 - 688836*ep^4*mtt^5*s^3*t^8 - 1344324*ep^5*mtt^5*s^3*t^8 - 1254600*ep^6*mtt^5*s^3*t^8 - 453600*ep^7*mtt^5*s^3*t^8 - 4032*mtt^4*mWW*s^3*t^8 - 32088*ep*mtt^4*mWW*s^3*t^8 - 101060*ep^2*mtt^4*mWW*s^3*t^8 - 332596*ep^3*mtt^4*mWW*s^3*t^8 - 1208420*ep^4*mtt^4*mWW*s^3*t^8 - 2543180*ep^5*mtt^4*mWW*s^3*t^8 - 2547728*ep^6*mtt^4*mWW*s^3*t^8 - 964944*ep^7*mtt^4*mWW*s^3*t^8 + 7424*mtt^3*mWW^2*s^3*t^8 + 53896*ep*mtt^3*mWW^2*s^3*t^8 + 283596*ep^2*mtt^3*mWW^2*s^3*t^8 + 1983232*ep^3*mtt^3*mWW^2*s^3*t^8 + 8035248*ep^4*mtt^3*mWW^2*s^3*t^8 + 15976452*ep^5*mtt^3*mWW^2*s^3*t^8 + 15150480*ep^6*mtt^3*mWW^2*s^3*t^8 + 5524224*ep^7*mtt^3*mWW^2*s^3*t^8 + 1920*mtt^2*mWW^3*s^3*t^8 + 25632*ep*mtt^2*mWW^3*s^3*t^8 - 121323*ep^2*mtt^2*mWW^3*s^3*t^8 - 2317215*ep^3*mtt^2*mWW^3*s^3*t^8 - 9957835*ep^4*mtt^2*mWW^3*s^3*t^8 - 19210441*ep^5*mtt^2*mWW^3*s^3*t^8 - 17606234*ep^6*mtt^2*mWW^3*s^3*t^8 - 6243368*ep^7*mtt^2*mWW^3*s^3*t^8 - 9984*mtt*mWW^4*s^3*t^8 - 87216*ep*mtt*mWW^4*s^3*t^8 - 142430*ep^2*mtt*mWW^4*s^3*t^8 + 833590*ep^3*mtt*mWW^4*s^3*t^8 + 4093366*ep^4*mtt*mWW^4*s^3*t^8 + 7396838*ep^5*mtt*mWW^4*s^3*t^8 + 6233956*ep^6*mtt*mWW^4*s^3*t^8 + 2044560*ep^7*mtt*mWW^4*s^3*t^8 + 4672*mWW^5*s^3*t^8 + 39272*ep*mWW^5*s^3*t^8 + 93589*ep^2*mWW^5*s^3*t^8 - 3463*ep^3*mWW^5*s^3*t^8 - 273715*ep^4*mWW^5*s^3*t^8 - 275849*ep^5*mWW^5*s^3*t^8 + 23598*ep^6*mWW^5*s^3*t^8 + 92936*ep^7*mWW^5*s^3*t^8 - 336*ep*mtt^4*s^4*t^8 + 2032*ep^2*mtt^4*s^4*t^8 + 44076*ep^3*mtt^4*s^4*t^8 + 202592*ep^4*mtt^4*s^4*t^8 + 409740*ep^5*mtt^4*s^4*t^8 + 389736*ep^6*mtt^4*s^4*t^8 + 142560*ep^7*mtt^4*s^4*t^8 + 896*mtt^3*mWW*s^4*t^8 + 6784*ep*mtt^3*mWW*s^4*t^8 + 15632*ep^2*mtt^3*mWW*s^4*t^8 + 29160*ep^3*mtt^3*mWW*s^4*t^8 + 123200*ep^4*mtt^3*mWW*s^4*t^8 + 309848*ep^5*mtt^3*mWW*s^4*t^8 + 334752*ep^6*mtt^3*mWW*s^4*t^8 + 129888*ep^7*mtt^3*mWW*s^4*t^8 - 2688*mtt^2*mWW^2*s^4*t^8 - 18336*ep*mtt^2*mWW^2*s^4*t^8 - 59088*ep^2*mtt^2*mWW^2*s^4*t^8 - 351936*ep^3*mtt^2*mWW^2*s^4*t^8 - 1585152*ep^4*mtt^2*mWW^2*s^4*t^8 - 3387984*ep^5*mtt^2*mWW^2*s^4*t^8 - 3342672*ep^6*mtt^2*mWW^2*s^4*t^8 - 1245024*ep^7*mtt^2*mWW^2*s^4*t^8 + 2688*mtt*mWW^3*s^4*t^8 + 17664*ep*mtt*mWW^3*s^4*t^8 + 63152*ep^2*mtt*mWW^3*s^4*t^8 + 440088*ep^3*mtt*mWW^3*s^4*t^8 + 1990336*ep^4*mtt*mWW^3*s^4*t^8 + 4207464*ep^5*mtt*mWW^3*s^4*t^8 + 4122144*ep^6*mtt*mWW^3*s^4*t^8 + 1530144*ep^7*mtt*mWW^3*s^4*t^8 - 896*mWW^4*s^4*t^8 - 5776*ep*mWW^4*s^4*t^8 - 21728*ep^2*mWW^4*s^4*t^8 - 161388*ep^3*mWW^4*s^4*t^8 - 730976*ep^4*mWW^4*s^4*t^8 - 1539068*ep^5*mWW^4*s^4*t^8 - 1503960*ep^6*mWW^4*s^4*t^8 - 557568*ep^7*mWW^4*s^4*t^8 - 2184*ep*mtt^7*t^9 - 27084*ep^2*mtt^7*t^9 - 134616*ep^3*mtt^7*t^9 - 346308*ep^4*mtt^7*t^9 - 489024*ep^5*mtt^7*t^9 - 360720*ep^6*mtt^7*t^9 - 108864*ep^7*mtt^7*t^9 - 24*ep*mtt^6*mWW*t^9 - 2292*ep^2*mtt^6*mWW*t^9 - 21492*ep^3*mtt^6*mWW*t^9 - 78852*ep^4*mtt^6*mWW*t^9 - 139476*ep^5*mtt^6*mWW*t^9 - 119592*ep^6*mtt^6*mWW*t^9 - 40032*ep^7*mtt^6*mWW*t^9 + 20874*ep*mtt^5*mWW^2*t^9 + 263802*ep^2*mtt^5*mWW^2*t^9 + 1335138*ep^3*mtt^5*mWW^2*t^9 + 3486438*ep^4*mtt^5*mWW^2*t^9 + 4977492*ep^5*mtt^5*mWW^2*t^9 + 3697440*ep^6*mtt^5*mWW^2*t^9 + 1119936*ep^7*mtt^5*mWW^2*t^9 - 35232*ep*mtt^4*mWW^3*t^9 - 436428*ep^2*mtt^4*mWW^3*t^9 - 2163426*ep^3*mtt^4*mWW^3*t^9 - 5539464*ep^4*mtt^4*mWW^3*t^9 - 7769430*ep^5*mtt^4*mWW^3*t^9 - 5682132*ep^6*mtt^4*mWW^3*t^9 - 1698288*ep^7*mtt^4*mWW^3*t^9 + 11892*ep*mtt^3*mWW^4*t^9 + 136530*ep^2*mtt^3*mWW^4*t^9 + 620010*ep^3*mtt^3*mWW^4*t^9 + 1446642*ep^4*mtt^3*mWW^4*t^9 + 1847178*ep^5*mtt^3*mWW^4*t^9 + 1233684*ep^6*mtt^3*mWW^4*t^9 + 339504*ep^7*mtt^3*mWW^4*t^9 + 13200*ep*mtt^2*mWW^5*t^9 + 174156*ep^2*mtt^2*mWW^5*t^9 + 919074*ep^3*mtt^2*mWW^5*t^9 + 2490360*ep^4*mtt^2*mWW^5*t^9 + 3667158*ep^5*mtt^2*mWW^5*t^9 + 2791572*ep^6*mtt^2*mWW^5*t^9 + 860400*ep^7*mtt^2*mWW^5*t^9 - 10086*ep*mtt*mWW^6*t^9 - 127860*ep^2*mtt*mWW^6*t^9 - 648900*ep^3*mtt*mWW^6*t^9 - 1697712*ep^4*mtt*mWW^6*t^9 - 2425566*ep^5*mtt*mWW^6*t^9 - 1800276*ep^6*mtt*mWW^6*t^9 - 543600*ep^7*mtt*mWW^6*t^9 + 1560*ep*mWW^7*t^9 + 19176*ep^2*mWW^7*t^9 + 94212*ep^3*mWW^7*t^9 + 238896*ep^4*mWW^7*t^9 + 331668*ep^5*mWW^7*t^9 + 240024*ep^6*mWW^7*t^9 + 70944*ep^7*mWW^7*t^9 + 4424*ep*mtt^6*s*t^9 + 75548*ep^2*mtt^6*s*t^9 + 487504*ep^3*mtt^6*s*t^9 + 1543276*ep^4*mtt^6*s*t^9 + 2572368*ep^5*mtt^6*s*t^9 + 2169936*ep^6*mtt^6*s*t^9 + 730944*ep^7*mtt^6*s*t^9 + 2464*mtt^5*mWW*s*t^9 + 20200*ep*mtt^5*mWW*s*t^9 + 20728*ep^2*mtt^5*mWW*s*t^9 - 283452*ep^3*mtt^5*mWW*s*t^9 - 1267248*ep^4*mtt^5*mWW*s*t^9 - 2317900*ep^5*mtt^5*mWW*s*t^9 - 2023976*ep^6*mtt^5*mWW*s*t^9 - 693216*ep^7*mtt^5*mWW*s*t^9 - 7808*mtt^4*mWW^2*s*t^9 - 93682*ep*mtt^4*mWW^2*s*t^9 - 619430*ep^2*mtt^4*mWW^2*s*t^9 - 2849574*ep^3*mtt^4*mWW^2*s*t^9 - 8160274*ep^4*mtt^4*mWW^2*s*t^9 - 13244416*ep^5*mtt^4*mWW^2*s*t^9 - 11091312*ep^6*mtt^4*mWW^2*s*t^9 - 3722304*ep^7*mtt^4*mWW^2*s*t^9 + 5824*mtt^3*mWW^3*s*t^9 + 88944*ep*mtt^3*mWW^3*s*t^9 + 869469*ep^2*mtt^3*mWW^3*s*t^9 + 5044437*ep^3*mtt^3*mWW^3*s*t^9 + 15799053*ep^4*mtt^3*mWW^3*s*t^9 + 26450755*ep^5*mtt^3*mWW^3*s*t^9 + 22386374*ep^6*mtt^3*mWW^3*s*t^9 + 7538984*ep^7*mtt^3*mWW^3*s*t^9 + 4736*mtt^2*mWW^4*s*t^9 + 26900*ep*mtt^2*mWW^4*s*t^9 - 232238*ep^2*mtt^2*mWW^4*s*t^9 - 2512970*ep^3*mtt^2*mWW^4*s*t^9 - 8908494*ep^4*mtt^2*mWW^4*s*t^9 - 15285522*ep^5*mtt^2*mWW^4*s*t^9 - 12914700*ep^6*mtt^2*mWW^4*s*t^9 - 4313232*ep^7*mtt^2*mWW^4*s*t^9 - 8032*mtt*mWW^5*s*t^9 - 73448*ep*mtt*mWW^5*s*t^9 - 223067*ep^2*mtt*mWW^5*s*t^9 - 216107*ep^3*mtt*mWW^5*s*t^9 + 140269*ep^4*mtt*mWW^5*s*t^9 + 356595*ep^5*mtt*mWW^5*s*t^9 + 139798*ep^6*mtt*mWW^5*s*t^9 - 19608*ep^7*mtt*mWW^5*s*t^9 + 2816*mWW^6*s*t^9 + 26662*ep*mWW^6*s*t^9 + 108990*ep^2*mWW^6*s*t^9 + 330162*ep^3*mWW^6*s*t^9 + 853418*ep^4*mWW^6*s*t^9 + 1468120*ep^5*mWW^6*s*t^9 + 1333880*ep^6*mWW^6*s*t^9 + 478432*ep^7*mWW^6*s*t^9 - 1848*ep*mtt^5*s^2*t^9 - 72628*ep^2*mtt^5*s^2*t^9 - 629352*ep^3*mtt^5*s^2*t^9 - 2308916*ep^4*mtt^5*s^2*t^9 - 4193688*ep^5*mtt^5*s^2*t^9 - 3736800*ep^6*mtt^5*s^2*t^9 - 1306368*ep^7*mtt^5*s^2*t^9 - 4256*mtt^4*mWW*s^2*t^9 - 35664*ep*mtt^4*mWW*s^2*t^9 - 11316*ep^2*mtt^4*mWW*s^2*t^9 + 781128*ep^3*mtt^4*mWW*s^2*t^9 + 3355668*ep^4*mtt^4*mWW*s^2*t^9 + 6197304*ep^5*mtt^4*mWW*s^2*t^9 + 5481680*ep^6*mtt^4*mWW*s^2*t^9 + 1897056*ep^7*mtt^4*mWW*s^2*t^9 + 12416*mtt^3*mWW^2*s^2*t^9 + 112344*ep*mtt^3*mWW^2*s^2*t^9 + 473708*ep^2*mtt^3*mWW^2*s^2*t^9 + 1738524*ep^3*mtt^3*mWW^2*s^2*t^9 + 5218548*ep^4*mtt^3*mWW^2*s^2*t^9 + 9389612*ep^5*mtt^3*mWW^2*s^2*t^9 + 8560576*ep^6*mtt^3*mWW^2*s^2*t^9 + 3055392*ep^7*mtt^3*mWW^2*s^2*t^9 - 11712*mtt^2*mWW^3*s^2*t^9 - 104568*ep*mtt^2*mWW^3*s^2*t^9 - 626961*ep^2*mtt^2*mWW^3*s^2*t^9 - 3609003*ep^3*mtt^2*mWW^3*s^2*t^9 - 12701421*ep^4*mtt^2*mWW^3*s^2*t^9 - 23417893*ep^5*mtt^2*mWW^3*s^2*t^9 - 21205986*ep^6*mtt^2*mWW^3*s^2*t^9 - 7485656*ep^7*mtt^2*mWW^3*s^2*t^9 + 3200*mtt*mWW^4*s^2*t^9 + 24000*ep*mtt*mWW^4*s^2*t^9 + 241190*ep^2*mtt*mWW^4*s^2*t^9 + 2024510*ep^3*mtt*mWW^4*s^2*t^9 + 7868246*ep^4*mtt*mWW^4*s^2*t^9 + 14844314*ep^5*mtt*mWW^4*s^2*t^9 + 13485756*ep^6*mtt*mWW^4*s^2*t^9 + 4748144*ep^7*mtt*mWW^4*s^2*t^9 + 352*mWW^5*s^2*t^9 + 5736*ep*mWW^5*s^2*t^9 - 3993*ep^2*mWW^5*s^2*t^9 - 305831*ep^3*mWW^5*s^2*t^9 - 1432317*ep^4*mWW^5*s^2*t^9 - 2820153*ep^5*mWW^5*s^2*t^9 - 2585754*ep^6*mWW^5*s^2*t^9 - 908760*ep^7*mWW^5*s^2*t^9 - 840*ep*mtt^4*s^3*t^9 + 26948*ep^2*mtt^4*s^3*t^9 + 334656*ep^3*mtt^4*s^3*t^9 + 1373236*ep^4*mtt^4*s^3*t^9 + 2626368*ep^5*mtt^4*s^3*t^9 + 2406672*ep^6*mtt^4*s^3*t^9 + 855360*ep^7*mtt^4*s^3*t^9 + 1792*mtt^3*mWW*s^3*t^9 + 16832*ep*mtt^3*mWW*s^3*t^9 - 15472*ep^2*mtt^3*mWW*s^3*t^9 - 650760*ep^3*mtt^3*mWW*s^3*t^9 - 2793432*ep^4*mtt^3*mWW*s^3*t^9 - 5288000*ep^5*mtt^3*mWW*s^3*t^9 - 4775376*ep^6*mtt^3*mWW*s^3*t^9 - 1677024*ep^7*mtt^3*mWW*s^3*t^9 - 5376*mtt^2*mWW^2*s^3*t^9 - 45456*ep*mtt^2*mWW^2*s^3*t^9 - 115272*ep^2*mtt^2*mWW^2*s^3*t^9 - 55656*ep^3*mtt^2*mWW^2*s^3*t^9 + 140880*ep^4*mtt^2*mWW^2*s^3*t^9 + 105792*ep^5*mtt^2*mWW^2*s^3*t^9 - 113904*ep^6*mtt^2*mWW^2*s^3*t^9 - 101088*ep^7*mtt^2*mWW^2*s^3*t^9 + 5376*mtt*mWW^3*s^3*t^9 + 43776*ep*mtt*mWW^3*s^3*t^9 + 169168*ep^2*mtt*mWW^3*s^3*t^9 + 724968*ep^3*mtt*mWW^3*s^3*t^9 + 2605592*ep^4*mtt*mWW^3*s^3*t^9 + 5146944*ep^5*mtt*mWW^3*s^3*t^9 + 4927248*ep^6*mtt*mWW^3*s^3*t^9 + 1811808*ep^7*mtt*mWW^3*s^3*t^9 - 1792*mWW^4*s^3*t^9 - 14312*ep*mWW^4*s^3*t^9 - 65372*ep^2*mWW^4*s^3*t^9 - 353208*ep^3*mWW^4*s^3*t^9 - 1326276*ep^4*mWW^4*s^3*t^9 - 2591104*ep^5*mWW^4*s^3*t^9 - 2444640*ep^6*mWW^4*s^3*t^9 - 889056*ep^7*mWW^4*s^3*t^9 + 448*ep*mtt^3*s^4*t^9 - 2784*ep^2*mtt^3*s^4*t^9 - 58192*ep^3*mtt^3*s^4*t^9 - 261288*ep^4*mtt^3*s^4*t^9 - 516024*ep^5*mtt^3*s^4*t^9 - 479088*ep^6*mtt^3*s^4*t^9 - 171072*ep^7*mtt^3*s^4*t^9 - 1344*ep*mtt^2*mWW*s^4*t^9 + 8352*ep^2*mtt^2*mWW*s^4*t^9 + 174576*ep^3*mtt^2*mWW*s^4*t^9 + 783864*ep^4*mtt^2*mWW*s^4*t^9 + 1548072*ep^5*mtt^2*mWW*s^4*t^9 + 1437264*ep^6*mtt^2*mWW*s^4*t^9 + 513216*ep^7*mtt^2*mWW*s^4*t^9 + 1344*ep*mtt*mWW^2*s^4*t^9 - 8352*ep^2*mtt*mWW^2*s^4*t^9 - 174576*ep^3*mtt*mWW^2*s^4*t^9 - 783864*ep^4*mtt*mWW^2*s^4*t^9 - 1548072*ep^5*mtt*mWW^2*s^4*t^9 - 1437264*ep^6*mtt*mWW^2*s^4*t^9 - 513216*ep^7*mtt*mWW^2*s^4*t^9 - 448*ep*mWW^3*s^4*t^9 + 2784*ep^2*mWW^3*s^4*t^9 + 58192*ep^3*mWW^3*s^4*t^9 + 261288*ep^4*mWW^3*s^4*t^9 + 516024*ep^5*mWW^3*s^4*t^9 + 479088*ep^6*mWW^3*s^4*t^9 + 171072*ep^7*mWW^3*s^4*t^9 + 3528*ep*mtt^6*t^10 + 43596*ep^2*mtt^6*t^10 + 215784*ep^3*mtt^6*t^10 + 552564*ep^4*mtt^6*t^10 + 776448*ep^5*mtt^6*t^10 + 569808*ep^6*mtt^6*t^10 + 171072*ep^7*mtt^6*t^10 - 7992*ep*mtt^5*mWW*t^10 - 97284*ep^2*mtt^5*mWW*t^10 - 474036*ep^3*mtt^5*mWW*t^10 - 1196340*ep^4*mtt^5*mWW*t^10 - 1659924*ep^5*mtt^5*mWW*t^10 - 1205352*ep^6*mtt^5*mWW*t^10 - 358752*ep^7*mtt^5*mWW*t^10 - 4104*ep*mtt^4*mWW^2*t^10 - 55668*ep^2*mtt^4*mWW^2*t^10 - 300096*ep^3*mtt^4*mWW^2*t^10 - 823668*ep^4*mtt^4*mWW^2*t^10 - 1219632*ep^5*mtt^4*mWW^2*t^10 - 928944*ep^6*mtt^4*mWW^2*t^10 - 285888*ep^7*mtt^4*mWW^2*t^10 + 23832*ep*mtt^3*mWW^3*t^10 + 299625*ep^2*mtt^3*mWW^3*t^10 + 1507305*ep^3*mtt^3*mWW^3*t^10 + 3909705*ep^4*mtt^3*mWW^3*t^10 + 5541423*ep^5*mtt^3*mWW^3*t^10 + 4084710*ep^6*mtt^3*mWW^3*t^10 + 1227240*ep^7*mtt^3*mWW^3*t^10 - 19872*ep*mtt^2*mWW^4*t^10 - 245976*ep^2*mtt^2*mWW^4*t^10 - 1217844*ep^3*mtt^2*mWW^4*t^10 - 3112632*ep^4*mtt^2*mWW^4*t^10 - 4354932*ep^5*mtt^2*mWW^4*t^10 - 3175032*ep^6*mtt^2*mWW^4*t^10 - 945312*ep^7*mtt^2*mWW^4*t^10 + 3456*ep*mtt*mWW^5*t^10 + 40593*ep^2*mtt*mWW^5*t^10 + 189633*ep^3*mtt*mWW^5*t^10 + 457137*ep^4*mtt*mWW^5*t^10 + 605055*ep^5*mtt*mWW^5*t^10 + 419622*ep^6*mtt*mWW^5*t^10 + 119784*ep^7*mtt*mWW^5*t^10 + 1152*ep*mWW^6*t^10 + 15114*ep^2*mWW^6*t^10 + 79254*ep^3*mWW^6*t^10 + 213234*ep^4*mWW^6*t^10 + 311562*ep^5*mWW^6*t^10 + 235188*ep^6*mWW^6*t^10 + 71856*ep^7*mWW^6*t^10 - 5992*ep*mtt^5*s*t^10 - 96772*ep^2*mtt^5*s*t^10 - 601268*ep^3*mtt^5*s*t^10 - 1852364*ep^4*mtt^5*s*t^10 - 3023292*ep^5*mtt^5*s*t^10 - 2506680*ep^6*mtt^5*s*t^10 - 832032*ep^7*mtt^5*s*t^10 - 896*mtt^4*mWW*s*t^10 + 4344*ep*mtt^4*mWW*s*t^10 + 198436*ep^2*mtt^4*mWW*s*t^10 + 1452996*ep^3*mtt^4*mWW*s*t^10 + 4760164*ep^4*mtt^4*mWW*s*t^10 + 8012628*ep^5*mtt^4*mWW*s*t^10 + 6766632*ep^6*mtt^4*mWW*s*t^10 + 2273376*ep^7*mtt^4*mWW*s*t^10 + 3712*mtt^3*mWW^2*s*t^10 + 33320*ep*mtt^3*mWW^2*s*t^10 + 54412*ep^2*mtt^3*mWW^2*s*t^10 - 378544*ep^3*mtt^3*mWW^2*s*t^10 - 1950524*ep^4*mtt^3*mWW^2*s*t^10 - 3765928*ep^5*mtt^3*mWW^2*s*t^10 - 3392544*ep^6*mtt^3*mWW^2*s*t^10 - 1185024*ep^7*mtt^3*mWW^2*s*t^10 - 5760*mtt^2*mWW^3*s*t^10 - 66104*ep*mtt^2*mWW^3*s*t^10 - 386153*ep^2*mtt^2*mWW^3*s*t^10 - 1569889*ep^3*mtt^2*mWW^3*s*t^10 - 4186681*ep^4*mtt^2*mWW^3*s*t^10 - 6546807*ep^5*mtt^2*mWW^3*s*t^10 - 5356950*ep^6*mtt^2*mWW^3*s*t^10 - 1765416*ep^7*mtt^2*mWW^3*s*t^10 + 3968*mtt*mWW^4*s*t^10 + 44832*ep*mtt*mWW^4*s*t^10 + 299174*ep^2*mtt*mWW^4*s*t^10 + 1469646*ep^3*mtt*mWW^4*s*t^10 + 4445654*ep^4*mtt*mWW^4*s*t^10 + 7456578*ep^5*mtt*mWW^4*s*t^10 + 6357780*ep^6*mtt*mWW^4*s*t^10 + 2152368*ep^7*mtt*mWW^4*s*t^10 - 1024*mWW^5*s*t^10 - 10400*ep*mWW^5*s*t^10 - 69097*ep^2*mWW^5*s*t^10 - 372941*ep^3*mWW^5*s*t^10 - 1216249*ep^4*mWW^5*s*t^10 - 2133179*ep^5*mWW^5*s*t^10 - 1868238*ep^6*mWW^5*s*t^10 - 643272*ep^7*mWW^5*s*t^10 + 2240*ep*mtt^4*s^2*t^10 + 67000*ep^2*mtt^4*s^2*t^10 + 542452*ep^3*mtt^4*s^2*t^10 + 1925504*ep^4*mtt^4*s^2*t^10 + 3422604*ep^5*mtt^4*s^2*t^10 + 2999592*ep^6*mtt^4*s^2*t^10 + 1034208*ep^7*mtt^4*s^2*t^10 + 896*mtt^3*mWW*s^2*t^10 + 3360*ep*mtt^3*mWW*s^2*t^10 - 147440*ep^2*mtt^3*mWW*s^2*t^10 - 1435184*ep^3*mtt^3*mWW*s^2*t^10 - 5302728*ep^4*mtt^3*mWW*s^2*t^10 - 9547336*ep^5*mtt^3*mWW*s^2*t^10 - 8408400*ep^6*mtt^3*mWW*s^2*t^10 - 2904768*ep^7*mtt^3*mWW*s^2*t^10 - 2688*mtt^2*mWW^2*s^2*t^10 - 23520*ep*mtt^2*mWW^2*s^2*t^10 + 40320*ep^2*mtt^2*mWW^2*s^2*t^10 + 1050840*ep^3*mtt^2*mWW^2*s^2*t^10 + 4355160*ep^4*mtt^2*mWW^2*s^2*t^10 + 8106384*ep^5*mtt^2*mWW^2*s^2*t^10 + 7227648*ep^6*mtt^2*mWW^2*s^2*t^10 + 2509056*ep^7*mtt^2*mWW^2*s^2*t^10 + 2688*mtt*mWW^3*s^2*t^10 + 28000*ep*mtt*mWW^3*s^2*t^10 + 93680*ep^2*mtt*mWW^3*s^2*t^10 + 34064*ep^3*mtt*mWW^3*s^2*t^10 - 504152*ep^4*mtt*mWW^3*s^2*t^10 - 1261176*ep^5*mtt*mWW^3*s^2*t^10 - 1228464*ep^6*mtt*mWW^3*s^2*t^10 - 440640*ep^7*mtt*mWW^3*s^2*t^10 - 896*mWW^4*s^2*t^10 - 10080*ep*mWW^4*s^2*t^10 - 53560*ep^2*mWW^4*s^2*t^10 - 192172*ep^3*mWW^4*s^2*t^10 - 473784*ep^4*mWW^4*s^2*t^10 - 720476*ep^5*mWW^4*s^2*t^10 - 590376*ep^6*mWW^4*s^2*t^10 - 197856*ep^7*mWW^4*s^2*t^10 + 224*ep*mtt^3*s^3*t^10 - 13824*ep^2*mtt^3*s^3*t^10 - 156968*ep^3*mtt^3*s^3*t^10 - 625704*ep^4*mtt^3*s^3*t^10 - 1175760*ep^5*mtt^3*s^3*t^10 - 1062720*ep^6*mtt^3*s^3*t^10 - 373248*ep^7*mtt^3*s^3*t^10 - 672*ep*mtt^2*mWW*s^3*t^10 + 41472*ep^2*mtt^2*mWW*s^3*t^10 + 470904*ep^3*mtt^2*mWW*s^3*t^10 + 1877112*ep^4*mtt^2*mWW*s^3*t^10 + 3527280*ep^5*mtt^2*mWW*s^3*t^10 + 3188160*ep^6*mtt^2*mWW*s^3*t^10 + 1119744*ep^7*mtt^2*mWW*s^3*t^10 + 672*ep*mtt*mWW^2*s^3*t^10 - 41472*ep^2*mtt*mWW^2*s^3*t^10 - 470904*ep^3*mtt*mWW^2*s^3*t^10 - 1877112*ep^4*mtt*mWW^2*s^3*t^10 - 3527280*ep^5*mtt*mWW^2*s^3*t^10 - 3188160*ep^6*mtt*mWW^2*s^3*t^10 - 1119744*ep^7*mtt*mWW^2*s^3*t^10 - 224*ep*mWW^3*s^3*t^10 + 13824*ep^2*mWW^3*s^3*t^10 + 156968*ep^3*mWW^3*s^3*t^10 + 625704*ep^4*mWW^3*s^3*t^10 + 1175760*ep^5*mWW^3*s^3*t^10 + 1062720*ep^6*mWW^3*s^3*t^10 + 373248*ep^7*mWW^3*s^3*t^10 - 2520*ep*mtt^5*t^11 - 31044*ep^2*mtt^5*t^11 - 153096*ep^3*mtt^5*t^11 - 390444*ep^4*mtt^5*t^11 - 546240*ep^5*mtt^5*t^11 - 399024*ep^6*mtt^5*t^11 - 119232*ep^7*mtt^5*t^11 + 8640*ep*mtt^4*mWW*t^11 + 105984*ep^2*mtt^4*mWW*t^11 + 520320*ep^3*mtt^4*mWW*t^11 + 1321272*ep^4*mtt^4*mWW*t^11 + 1841208*ep^5*mtt^4*mWW*t^11 + 1340208*ep^6*mtt^4*mWW*t^11 + 399168*ep^7*mtt^4*mWW*t^11 - 8688*ep*mtt^3*mWW^2*t^11 - 105336*ep^2*mtt^3*mWW^2*t^11 - 510888*ep^3*mtt^3*mWW^2*t^11 - 1282824*ep^4*mtt^3*mWW^2*t^11 - 1770456*ep^5*mtt^3*mWW^2*t^11 - 1278576*ep^6*mtt^3*mWW^2*t^11 - 378432*ep^7*mtt^3*mWW^2*t^11 - 576*ep*mtt^2*mWW^3*t^11 - 9456*ep^2*mtt^2*mWW^3*t^11 - 58296*ep^3*mtt^2*mWW^3*t^11 - 174720*ep^4*mtt^2*mWW^3*t^11 - 273480*ep^5*mtt^2*mWW^3*t^11 - 215280*ep^6*mtt^2*mWW^3*t^11 - 67392*ep^7*mtt^2*mWW^3*t^11 + 5256*ep*mtt*mWW^4*t^11 + 66204*ep^2*mtt*mWW^4*t^11 + 333456*ep^3*mtt*mWW^4*t^11 + 865044*ep^4*mtt*mWW^4*t^11 + 1224696*ep^5*mtt*mWW^4*t^11 + 900576*ep^6*mtt*mWW^4*t^11 + 269568*ep^7*mtt*mWW^4*t^11 - 2112*ep*mWW^5*t^11 - 26352*ep^2*mWW^5*t^11 - 131496*ep^3*mWW^5*t^11 - 338328*ep^4*mWW^5*t^11 - 475728*ep^5*mWW^5*t^11 - 347904*ep^6*mWW^5*t^11 - 103680*ep^7*mWW^5*t^11 + 3416*ep*mtt^4*s*t^11 + 50340*ep^2*mtt^4*s*t^11 + 292456*ep^3*mtt^4*s*t^11 + 857988*ep^4*mtt^4*s*t^11 + 1349688*ep^5*mtt^4*s*t^11 + 1087200*ep^6*mtt^4*s*t^11 + 352512*ep^7*mtt^4*s*t^11 - 9472*ep*mtt^3*mWW*s*t^11 - 150512*ep^2*mtt^3*mWW*s*t^11 - 923096*ep^3*mtt^3*mWW*s*t^11 - 2812072*ep^4*mtt^3*mWW*s*t^11 - 4542288*ep^5*mtt^3*mWW*s*t^11 - 3728832*ep^6*mtt^3*mWW*s*t^11 - 1225728*ep^7*mtt^3*mWW*s*t^11 + 7920*ep*mtt^2*mWW^2*s*t^11 + 149496*ep^2*mtt^2*mWW^2*s*t^11 + 1014552*ep^3*mtt^2*mWW^2*s*t^11 + 3288288*ep^4*mtt^2*mWW^2*s*t^11 + 5528736*ep^5*mtt^2*mWW^2*s*t^11 + 4663296*ep^6*mtt^2*mWW^2*s*t^11 + 1562112*ep^7*mtt^2*mWW^2*s*t^11 - 1088*ep*mtt*mWW^3*s*t^11 - 48816*ep^2*mtt*mWW^3*s*t^11 - 429640*ep^3*mtt*mWW^3*s*t^11 - 1572312*ep^4*mtt*mWW^3*s*t^11 - 2829360*ep^5*mtt*mWW^3*s*t^11 - 2488896*ep^6*mtt*mWW^3*s*t^11 - 857088*ep^7*mtt*mWW^3*s*t^11 - 776*ep*mWW^4*s*t^11 - 508*ep^2*mWW^4*s*t^11 + 45728*ep^3*mWW^4*s*t^11 + 238108*ep^4*mWW^4*s*t^11 + 493224*ep^5*mWW^4*s*t^11 + 467232*ep^6*mWW^4*s*t^11 + 168192*ep^7*mWW^4*s*t^11 - 896*ep*mtt^3*s^2*t^11 - 19296*ep^2*mtt^3*s^2*t^11 - 139360*ep^3*mtt^3*s^2*t^11 - 467544*ep^4*mtt^3*s^2*t^11 - 803448*ep^5*mtt^3*s^2*t^11 - 688176*ep^6*mtt^3*s^2*t^11 - 233280*ep^7*mtt^3*s^2*t^11 + 2688*ep*mtt^2*mWW*s^2*t^11 + 57888*ep^2*mtt^2*mWW*s^2*t^11 + 418080*ep^3*mtt^2*mWW*s^2*t^11 + 1402632*ep^4*mtt^2*mWW*s^2*t^11 + 2410344*ep^5*mtt^2*mWW*s^2*t^11 + 2064528*ep^6*mtt^2*mWW*s^2*t^11 + 699840*ep^7*mtt^2*mWW*s^2*t^11 - 2688*ep*mtt*mWW^2*s^2*t^11 - 57888*ep^2*mtt*mWW^2*s^2*t^11 - 418080*ep^3*mtt*mWW^2*s^2*t^11 - 1402632*ep^4*mtt*mWW^2*s^2*t^11 - 2410344*ep^5*mtt*mWW^2*s^2*t^11 - 2064528*ep^6*mtt*mWW^2*s^2*t^11 - 699840*ep^7*mtt*mWW^2*s^2*t^11 + 896*ep*mWW^3*s^2*t^11 + 19296*ep^2*mWW^3*s^2*t^11 + 139360*ep^3*mWW^3*s^2*t^11 + 467544*ep^4*mWW^3*s^2*t^11 + 803448*ep^5*mWW^3*s^2*t^11 + 688176*ep^6*mWW^3*s^2*t^11 + 233280*ep^7*mWW^3*s^2*t^11 + 672*ep*mtt^4*t^12 + 8256*ep^2*mtt^4*t^12 + 40584*ep^3*mtt^4*t^12 + 103128*ep^4*mtt^4*t^12 + 143712*ep^5*mtt^4*t^12 + 104544*ep^6*mtt^4*t^12 + 31104*ep^7*mtt^4*t^12 - 2784*ep*mtt^3*mWW*t^12 - 34176*ep^2*mtt^3*mWW*t^12 - 167832*ep^3*mtt^3*mWW*t^12 - 425976*ep^4*mtt^3*mWW*t^12 - 592800*ep^5*mtt^3*mWW*t^12 - 430560*ep^6*mtt^3*mWW*t^12 - 127872*ep^7*mtt^3*mWW*t^12 + 4320*ep*mtt^2*mWW^2*t^12 + 52992*ep^2*mtt^2*mWW^2*t^12 + 259992*ep^3*mtt^2*mWW^2*t^12 + 659160*ep^4*mtt^2*mWW^2*t^12 + 916128*ep^5*mtt^2*mWW^2*t^12 + 664416*ep^6*mtt^2*mWW^2*t^12 + 196992*ep^7*mtt^2*mWW^2*t^12 - 2976*ep*mtt*mWW^3*t^12 - 36480*ep^2*mtt*mWW^3*t^12 - 178824*ep^3*mtt*mWW^3*t^12 - 452904*ep^4*mtt*mWW^3*t^12 - 628704*ep^5*mtt*mWW^3*t^12 - 455328*ep^6*mtt*mWW^3*t^12 - 134784*ep^7*mtt*mWW^3*t^12 + 768*ep*mWW^4*t^12 + 9408*ep^2*mWW^4*t^12 + 46080*ep^3*mWW^4*t^12 + 116592*ep^4*mWW^4*t^12 + 161664*ep^5*mWW^4*t^12 + 116928*ep^6*mWW^4*t^12 + 34560*ep^7*mWW^4*t^12 - 672*ep*mtt^3*s*t^12 - 8256*ep^2*mtt^3*s*t^12 - 40584*ep^3*mtt^3*s*t^12 - 103128*ep^4*mtt^3*s*t^12 - 143712*ep^5*mtt^3*s*t^12 - 104544*ep^6*mtt^3*s*t^12 - 31104*ep^7*mtt^3*s*t^12 + 2016*ep*mtt^2*mWW*s*t^12 + 24768*ep^2*mtt^2*mWW*s*t^12 + 121752*ep^3*mtt^2*mWW*s*t^12 + 309384*ep^4*mtt^2*mWW*s*t^12 + 431136*ep^5*mtt^2*mWW*s*t^12 + 313632*ep^6*mtt^2*mWW*s*t^12 + 93312*ep^7*mtt^2*mWW*s*t^12 - 2016*ep*mtt*mWW^2*s*t^12 - 24768*ep^2*mtt*mWW^2*s*t^12 - 121752*ep^3*mtt*mWW^2*s*t^12 - 309384*ep^4*mtt*mWW^2*s*t^12 - 431136*ep^5*mtt*mWW^2*s*t^12 - 313632*ep^6*mtt*mWW^2*s*t^12 - 93312*ep^7*mtt*mWW^2*s*t^12 + 672*ep*mWW^3*s*t^12 + 8256*ep^2*mWW^3*s*t^12 + 40584*ep^3*mWW^3*s*t^12 + 103128*ep^4*mWW^3*s*t^12 + 143712*ep^5*mWW^3*s*t^12 + 104544*ep^6*mWW^3*s*t^12 + 31104*ep^7*mWW^3*s*t^12)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mtt - t)*(mWW - t)^5*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-12*ep*mtt^5*mWW^7*s^3 - 128*ep^2*mtt^5*mWW^7*s^3 - 516*ep^3*mtt^5*mWW^7*s^3 - 992*ep^4*mtt^5*mWW^7*s^3 - 912*ep^5*mtt^5*mWW^7*s^3 - 320*ep^6*mtt^5*mWW^7*s^3 + 28*ep*mtt^4*mWW^8*s^3 + 320*ep^2*mtt^4*mWW^8*s^3 + 1348*ep^3*mtt^4*mWW^8*s^3 + 2672*ep^4*mtt^4*mWW^8*s^3 + 2512*ep^5*mtt^4*mWW^8*s^3 + 896*ep^6*mtt^4*mWW^8*s^3 - 20*ep*mtt^3*mWW^9*s^3 - 256*ep^2*mtt^3*mWW^9*s^3 - 1148*ep^3*mtt^3*mWW^9*s^3 - 2368*ep^4*mtt^3*mWW^9*s^3 - 2288*ep^5*mtt^3*mWW^9*s^3 - 832*ep^6*mtt^3*mWW^9*s^3 + 4*ep*mtt^2*mWW^10*s^3 + 64*ep^2*mtt^2*mWW^10*s^3 + 316*ep^3*mtt^2*mWW^10*s^3 + 688*ep^4*mtt^2*mWW^10*s^3 + 688*ep^5*mtt^2*mWW^10*s^3 + 256*ep^6*mtt^2*mWW^10*s^3 + 18*ep*mtt^4*mWW^7*s^4 + 186*ep^2*mtt^4*mWW^7*s^4 + 722*ep^3*mtt^4*mWW^7*s^4 + 1334*ep^4*mtt^4*mWW^7*s^4 + 1180*ep^5*mtt^4*mWW^7*s^4 + 400*ep^6*mtt^4*mWW^7*s^4 - 42*ep*mtt^3*mWW^8*s^4 - 490*ep^2*mtt^3*mWW^8*s^4 - 2026*ep^3*mtt^3*mWW^8*s^4 - 3878*ep^4*mtt^3*mWW^8*s^4 - 3500*ep^5*mtt^3*mWW^8*s^4 - 1200*ep^6*mtt^3*mWW^8*s^4 + 46*ep*mtt^2*mWW^9*s^4 + 558*ep^2*mtt^2*mWW^9*s^4 + 2326*ep^3*mtt^2*mWW^9*s^4 + 4434*ep^4*mtt^2*mWW^9*s^4 + 3964*ep^5*mtt^2*mWW^9*s^4 + 1344*ep^6*mtt^2*mWW^9*s^4 - 22*ep*mtt*mWW^10*s^4 - 262*ep^2*mtt*mWW^10*s^4 - 1062*ep^3*mtt*mWW^10*s^4 - 1962*ep^4*mtt*mWW^10*s^4 - 1700*ep^5*mtt*mWW^10*s^4 - 560*ep^6*mtt*mWW^10*s^4 + 8*ep^2*mWW^11*s^4 + 40*ep^3*mWW^11*s^4 + 72*ep^4*mWW^11*s^4 + 56*ep^5*mWW^11*s^4 + 16*ep^6*mWW^11*s^4 - 6*ep*mtt^3*mWW^7*s^5 - 58*ep^2*mtt^3*mWW^7*s^5 - 206*ep^3*mtt^3*mWW^7*s^5 - 342*ep^4*mtt^3*mWW^7*s^5 - 268*ep^5*mtt^3*mWW^7*s^5 - 80*ep^6*mtt^3*mWW^7*s^5 + 14*ep*mtt^2*mWW^8*s^5 + 146*ep^2*mtt^2*mWW^8*s^5 + 542*ep^3*mtt^2*mWW^8*s^5 + 926*ep^4*mtt^2*mWW^8*s^5 + 740*ep^5*mtt^2*mWW^8*s^5 + 224*ep^6*mtt^2*mWW^8*s^5 - 10*ep*mtt*mWW^9*s^5 - 118*ep^2*mtt*mWW^9*s^5 - 466*ep^3*mtt*mWW^9*s^5 - 826*ep^4*mtt*mWW^9*s^5 - 676*ep^5*mtt*mWW^9*s^5 - 208*ep^6*mtt*mWW^9*s^5 + 2*ep*mWW^10*s^5 + 30*ep^2*mWW^10*s^5 + 130*ep^3*mWW^10*s^5 + 242*ep^4*mWW^10*s^5 + 204*ep^5*mWW^10*s^5 + 64*ep^6*mWW^10*s^5 + 18*mtt^8*mWW^5*s*t + 264*ep*mtt^8*mWW^5*s*t + 1542*ep^2*mtt^8*mWW^5*s*t + 4584*ep^3*mtt^8*mWW^5*s*t + 7320*ep^4*mtt^8*mWW^5*s*t + 5952*ep^5*mtt^8*mWW^5*s*t + 1920*ep^6*mtt^8*mWW^5*s*t - 48*mtt^7*mWW^6*s*t - 690*ep*mtt^7*mWW^6*s*t - 3972*ep^2*mtt^7*mWW^6*s*t - 11706*ep^3*mtt^7*mWW^6*s*t - 18624*ep^4*mtt^7*mWW^6*s*t - 15144*ep^5*mtt^7*mWW^6*s*t - 4896*ep^6*mtt^7*mWW^6*s*t + 36*mtt^6*mWW^7*s*t + 510*ep*mtt^6*mWW^7*s*t + 2916*ep^2*mtt^6*mWW^7*s*t + 8610*ep^3*mtt^6*mWW^7*s*t + 13824*ep^4*mtt^6*mWW^7*s*t + 11400*ep^5*mtt^6*mWW^7*s*t + 3744*ep^6*mtt^6*mWW^7*s*t - 6*ep*mtt^5*mWW^8*s*t - 84*ep^2*mtt^5*mWW^8*s*t - 438*ep^3*mtt^5*mWW^8*s*t - 1056*ep^4*mtt^5*mWW^8*s*t - 1176*ep^5*mtt^5*mWW^8*s*t - 480*ep^6*mtt^5*mWW^8*s*t - 6*mtt^4*mWW^9*s*t - 78*ep*mtt^4*mWW^9*s*t - 402*ep^2*mtt^4*mWW^9*s*t - 1050*ep^3*mtt^4*mWW^9*s*t - 1464*ep^4*mtt^4*mWW^9*s*t - 1032*ep^5*mtt^4*mWW^9*s*t - 288*ep^6*mtt^4*mWW^9*s*t - 66*mtt^7*mWW^5*s^2*t - 968*ep*mtt^7*mWW^5*s^2*t - 5654*ep^2*mtt^7*mWW^5*s^2*t - 16808*ep^3*mtt^7*mWW^5*s^2*t - 26840*ep^4*mtt^7*mWW^5*s^2*t - 21824*ep^5*mtt^7*mWW^5*s^2*t - 7040*ep^6*mtt^7*mWW^5*s^2*t + 176*mtt^6*mWW^6*s^2*t + 2500*ep*mtt^6*mWW^6*s^2*t + 14274*ep^2*mtt^6*mWW^6*s^2*t + 41892*ep^3*mtt^6*mWW^6*s^2*t + 66578*ep^4*mtt^6*mWW^6*s^2*t + 54188*ep^5*mtt^6*mWW^6*s^2*t + 17552*ep^6*mtt^6*mWW^6*s^2*t - 132*mtt^5*mWW^7*s^2*t - 1772*ep*mtt^5*mWW^7*s^2*t - 9712*ep^2*mtt^5*mWW^7*s^2*t - 27964*ep^3*mtt^5*mWW^7*s^2*t - 44460*ep^4*mtt^5*mWW^7*s^2*t - 36696*ep^5*mtt^5*mWW^7*s^2*t - 12128*ep^6*mtt^5*mWW^7*s^2*t - 80*ep*mtt^4*mWW^8*s^2*t - 722*ep^2*mtt^4*mWW^8*s^2*t - 2200*ep^3*mtt^4*mWW^8*s^2*t - 2722*ep^4*mtt^4*mWW^8*s^2*t - 1116*ep^5*mtt^4*mWW^8*s^2*t + 48*ep^6*mtt^4*mWW^8*s^2*t + 22*mtt^3*mWW^9*s^2*t + 312*ep*mtt^3*mWW^9*s^2*t + 1734*ep^2*mtt^3*mWW^9*s^2*t + 4776*ep^3*mtt^3*mWW^9*s^2*t + 6876*ep^4*mtt^3*mWW^9*s^2*t + 4920*ep^5*mtt^3*mWW^9*s^2*t + 1376*ep^6*mtt^3*mWW^9*s^2*t + 12*ep*mtt^2*mWW^10*s^2*t + 112*ep^2*mtt^2*mWW^10*s^2*t + 388*ep^3*mtt^2*mWW^10*s^2*t + 656*ep^4*mtt^2*mWW^10*s^2*t + 560*ep^5*mtt^2*mWW^10*s^2*t + 192*ep^6*mtt^2*mWW^10*s^2*t - 4*ep*mtt*mWW^11*s^2*t - 32*ep^2*mtt*mWW^11*s^2*t - 84*ep^3*mtt*mWW^11*s^2*t - 88*ep^4*mtt*mWW^11*s^2*t - 32*ep^5*mtt*mWW^11*s^2*t + 90*mtt^6*mWW^5*s^3*t + 1320*ep*mtt^6*mWW^5*s^3*t + 7710*ep^2*mtt^6*mWW^5*s^3*t + 22920*ep^3*mtt^6*mWW^5*s^3*t + 36600*ep^4*mtt^6*mWW^5*s^3*t + 29760*ep^5*mtt^6*mWW^5*s^3*t + 9600*ep^6*mtt^6*mWW^5*s^3*t - 240*mtt^5*mWW^6*s^3*t - 3336*ep*mtt^5*mWW^6*s^3*t - 18878*ep^2*mtt^5*mWW^6*s^3*t - 55284*ep^3*mtt^5*mWW^6*s^3*t - 88014*ep^4*mtt^5*mWW^6*s^3*t - 71984*ep^5*mtt^5*mWW^6*s^3*t - 23520*ep^6*mtt^5*mWW^6*s^3*t + 180*mtt^4*mWW^7*s^3*t + 2325*ep*mtt^4*mWW^7*s^3*t + 12755*ep^2*mtt^4*mWW^7*s^3*t + 37461*ep^3*mtt^4*mWW^7*s^3*t + 61249*ep^4*mtt^4*mWW^7*s^3*t + 52342*ep^5*mtt^4*mWW^7*s^3*t + 18136*ep^6*mtt^4*mWW^7*s^3*t + 76*ep*mtt^3*mWW^8*s^3*t + 78*ep^2*mtt^3*mWW^8*s^3*t - 2208*ep^3*mtt^3*mWW^8*s^3*t - 8698*ep^4*mtt^3*mWW^8*s^3*t - 12184*ep^5*mtt^3*mWW^8*s^3*t - 5984*ep^6*mtt^3*mWW^8*s^3*t - 30*mtt^2*mWW^9*s^3*t - 335*ep*mtt^2*mWW^9*s^3*t - 1119*ep^2*mtt^2*mWW^9*s^3*t - 615*ep^3*mtt^2*mWW^9*s^3*t + 3453*ep^4*mtt^2*mWW^9*s^3*t + 6622*ep^5*mtt^2*mWW^9*s^3*t + 3560*ep^6*mtt^2*mWW^9*s^3*t - 46*ep*mtt*mWW^10*s^3*t - 478*ep^2*mtt*mWW^10*s^3*t - 1998*ep^3*mtt*mWW^10*s^3*t - 4106*ep^4*mtt*mWW^10*s^3*t - 4140*ep^5*mtt*mWW^10*s^3*t - 1648*ep^6*mtt*mWW^10*s^3*t - 4*ep*mWW^11*s^3*t - 92*ep^2*mWW^11*s^3*t - 468*ep^3*mWW^11*s^3*t - 988*ep^4*mWW^11*s^3*t - 944*ep^5*mWW^11*s^3*t - 336*ep^6*mWW^11*s^3*t - 54*mtt^5*mWW^5*s^4*t - 792*ep*mtt^5*mWW^5*s^4*t - 4626*ep^2*mtt^5*mWW^5*s^4*t - 13752*ep^3*mtt^5*mWW^5*s^4*t - 21960*ep^4*mtt^5*mWW^5*s^4*t - 17856*ep^5*mtt^5*mWW^5*s^4*t - 5760*ep^6*mtt^5*mWW^5*s^4*t + 144*mtt^4*mWW^6*s^4*t + 1950*ep*mtt^4*mWW^6*s^4*t + 10888*ep^2*mtt^4*mWW^6*s^4*t + 31770*ep^3*mtt^4*mWW^6*s^4*t + 50732*ep^4*mtt^4*mWW^6*s^4*t + 41804*ep^5*mtt^4*mWW^6*s^4*t + 13808*ep^6*mtt^4*mWW^6*s^4*t - 108*mtt^3*mWW^7*s^4*t - 1279*ep*mtt^3*mWW^7*s^4*t - 6187*ep^2*mtt^3*mWW^7*s^4*t - 16419*ep^3*mtt^3*mWW^7*s^4*t - 25593*ep^4*mtt^3*mWW^7*s^4*t - 21974*ep^5*mtt^3*mWW^7*s^4*t - 7928*ep^6*mtt^3*mWW^7*s^4*t - 276*ep*mtt^2*mWW^8*s^4*t - 3082*ep^2*mtt^2*mWW^8*s^4*t - 11664*ep^3*mtt^2*mWW^8*s^4*t - 19666*ep^4*mtt^2*mWW^8*s^4*t - 14856*ep^5*mtt^2*mWW^8*s^4*t - 3904*ep^6*mtt^2*mWW^8*s^4*t + 18*mtt*mWW^9*s^4*t + 377*ep*mtt*mWW^9*s^4*t + 2903*ep^2*mtt*mWW^9*s^4*t + 9821*ep^3*mtt*mWW^9*s^4*t + 16135*ep^4*mtt*mWW^9*s^4*t + 12594*ep^5*mtt*mWW^9*s^4*t + 3688*ep^6*mtt*mWW^9*s^4*t + 20*ep*mWW^10*s^4*t + 104*ep^2*mWW^10*s^4*t + 244*ep^3*mWW^10*s^4*t + 352*ep^4*mWW^10*s^4*t + 288*ep^5*mWW^10*s^4*t + 96*ep^6*mWW^10*s^4*t + 12*mtt^4*mWW^5*s^5*t + 176*ep*mtt^4*mWW^5*s^5*t + 1028*ep^2*mtt^4*mWW^5*s^5*t + 3056*ep^3*mtt^4*mWW^5*s^5*t + 4880*ep^4*mtt^4*mWW^5*s^5*t + 3968*ep^5*mtt^4*mWW^5*s^5*t + 1280*ep^6*mtt^4*mWW^5*s^5*t - 32*mtt^3*mWW^6*s^5*t - 424*ep*mtt^3*mWW^6*s^5*t - 2312*ep^2*mtt^3*mWW^6*s^5*t - 6672*ep^3*mtt^3*mWW^6*s^5*t - 10672*ep^4*mtt^3*mWW^6*s^5*t - 8864*ep^5*mtt^3*mWW^6*s^5*t - 2944*ep^6*mtt^3*mWW^6*s^5*t + 24*mtt^2*mWW^7*s^5*t + 252*ep*mtt^2*mWW^7*s^5*t + 1020*ep^2*mtt^2*mWW^7*s^5*t + 2364*ep^3*mtt^2*mWW^7*s^5*t + 3636*ep^4*mtt^2*mWW^7*s^5*t + 3360*ep^5*mtt^2*mWW^7*s^5*t + 1296*ep^6*mtt^2*mWW^7*s^5*t + 64*ep*mtt*mWW^8*s^5*t + 784*ep^2*mtt*mWW^8*s^5*t + 3064*ep^3*mtt*mWW^8*s^5*t + 5224*ep^4*mtt*mWW^8*s^5*t + 4000*ep^5*mtt*mWW^8*s^5*t + 1120*ep^6*mtt*mWW^8*s^5*t - 4*mWW^9*s^5*t - 68*ep*mWW^9*s^5*t - 520*ep^2*mWW^9*s^5*t - 1812*ep^3*mWW^9*s^5*t - 3068*ep^4*mWW^9*s^5*t - 2464*ep^5*mWW^9*s^5*t - 752*ep^6*mWW^9*s^5*t + 18*mtt^9*mWW^4*t^2 + 264*ep*mtt^9*mWW^4*t^2 + 1542*ep^2*mtt^9*mWW^4*t^2 + 4584*ep^3*mtt^9*mWW^4*t^2 + 7320*ep^4*mtt^9*mWW^4*t^2 + 5952*ep^5*mtt^9*mWW^4*t^2 + 1920*ep^6*mtt^9*mWW^4*t^2 - 48*mtt^8*mWW^5*t^2 - 690*ep*mtt^8*mWW^5*t^2 - 3972*ep^2*mtt^8*mWW^5*t^2 - 11706*ep^3*mtt^8*mWW^5*t^2 - 18624*ep^4*mtt^8*mWW^5*t^2 - 15144*ep^5*mtt^8*mWW^5*t^2 - 4896*ep^6*mtt^8*mWW^5*t^2 + 36*mtt^7*mWW^6*t^2 + 510*ep*mtt^7*mWW^6*t^2 + 2916*ep^2*mtt^7*mWW^6*t^2 + 8610*ep^3*mtt^7*mWW^6*t^2 + 13824*ep^4*mtt^7*mWW^6*t^2 + 11400*ep^5*mtt^7*mWW^6*t^2 + 3744*ep^6*mtt^7*mWW^6*t^2 - 6*ep*mtt^6*mWW^7*t^2 - 84*ep^2*mtt^6*mWW^7*t^2 - 438*ep^3*mtt^6*mWW^7*t^2 - 1056*ep^4*mtt^6*mWW^7*t^2 - 1176*ep^5*mtt^6*mWW^7*t^2 - 480*ep^6*mtt^6*mWW^7*t^2 - 6*mtt^5*mWW^8*t^2 - 78*ep*mtt^5*mWW^8*t^2 - 402*ep^2*mtt^5*mWW^8*t^2 - 1050*ep^3*mtt^5*mWW^8*t^2 - 1464*ep^4*mtt^5*mWW^8*t^2 - 1032*ep^5*mtt^5*mWW^8*t^2 - 288*ep^6*mtt^5*mWW^8*t^2 - 84*mtt^8*mWW^4*s*t^2 - 1232*ep*mtt^8*mWW^4*s*t^2 - 7196*ep^2*mtt^8*mWW^4*s*t^2 - 21392*ep^3*mtt^8*mWW^4*s*t^2 - 34160*ep^4*mtt^8*mWW^4*s*t^2 - 27776*ep^5*mtt^8*mWW^4*s*t^2 - 8960*ep^6*mtt^8*mWW^4*s*t^2 + 218*mtt^7*mWW^5*s*t^2 + 3118*ep*mtt^7*mWW^5*s*t^2 + 17984*ep^2*mtt^7*mWW^5*s*t^2 + 53538*ep^3*mtt^7*mWW^5*s*t^2 + 86746*ep^4*mtt^7*mWW^5*s*t^2 + 72452*ep^5*mtt^7*mWW^5*s*t^2 + 24304*ep^6*mtt^7*mWW^5*s*t^2 - 288*mtt^6*mWW^6*s*t^2 - 4092*ep*mtt^6*mWW^6*s*t^2 - 23760*ep^2*mtt^6*mWW^6*s*t^2 - 72296*ep^3*mtt^6*mWW^6*s*t^2 - 121436*ep^4*mtt^6*mWW^6*s*t^2 - 106504*ep^5*mtt^6*mWW^6*s*t^2 - 37984*ep^6*mtt^6*mWW^6*s*t^2 + 348*mtt^5*mWW^7*s*t^2 + 5034*ep*mtt^5*mWW^7*s*t^2 + 29714*ep^2*mtt^5*mWW^7*s*t^2 + 91702*ep^3*mtt^5*mWW^7*s*t^2 + 155934*ep^4*mtt^5*mWW^7*s*t^2 + 138332*ep^5*mtt^5*mWW^7*s*t^2 + 49936*ep^6*mtt^5*mWW^7*s*t^2 - 236*mtt^4*mWW^8*s*t^2 - 3460*ep*mtt^4*mWW^8*s*t^2 - 20644*ep^2*mtt^4*mWW^8*s*t^2 - 64192*ep^3*mtt^4*mWW^8*s*t^2 - 109660*ep^4*mtt^4*mWW^8*s*t^2 - 97480*ep^5*mtt^4*mWW^8*s*t^2 - 35168*ep^6*mtt^4*mWW^8*s*t^2 - 6*mtt^3*mWW^9*s*t^2 - 12*ep*mtt^3*mWW^9*s*t^2 + 454*ep^2*mtt^3*mWW^9*s*t^2 + 3220*ep^3*mtt^3*mWW^9*s*t^2 + 8744*ep^4*mtt^3*mWW^9*s*t^2 + 10640*ep^5*mtt^3*mWW^9*s*t^2 + 4800*ep^6*mtt^3*mWW^9*s*t^2 + 48*mtt^2*mWW^10*s*t^2 + 644*ep*mtt^2*mWW^10*s*t^2 + 3448*ep^2*mtt^2*mWW^10*s*t^2 + 9420*ep^3*mtt^2*mWW^10*s*t^2 + 13832*ep^4*mtt^2*mWW^10*s*t^2 + 10336*ep^5*mtt^2*mWW^10*s*t^2 + 3072*ep^6*mtt^2*mWW^10*s*t^2 + 168*mtt^7*mWW^4*s^2*t^2 + 2464*ep*mtt^7*mWW^4*s^2*t^2 + 14392*ep^2*mtt^7*mWW^4*s^2*t^2 + 42784*ep^3*mtt^7*mWW^4*s^2*t^2 + 68320*ep^4*mtt^7*mWW^4*s^2*t^2 + 55552*ep^5*mtt^7*mWW^4*s^2*t^2 + 17920*ep^6*mtt^7*mWW^4*s^2*t^2 - 402*mtt^6*mWW^5*s^2*t^2 - 5984*ep*mtt^6*mWW^5*s^2*t^2 - 36230*ep^2*mtt^6*mWW^5*s^2*t^2 - 113404*ep^3*mtt^6*mWW^5*s^2*t^2 - 192908*ep^4*mtt^6*mWW^5*s^2*t^2 - 168888*ep^5*mtt^6*mWW^5*s^2*t^2 - 59408*ep^6*mtt^6*mWW^5*s^2*t^2 + 424*mtt^5*mWW^6*s^2*t^2 + 7451*ep*mtt^5*mWW^6*s^2*t^2 + 52129*ep^2*mtt^5*mWW^6*s^2*t^2 + 183755*ep^3*mtt^5*mWW^6*s^2*t^2 + 344779*ep^4*mtt^5*mWW^6*s^2*t^2 + 328422*ep^5*mtt^5*mWW^6*s^2*t^2 + 124840*ep^6*mtt^5*mWW^6*s^2*t^2 - 460*mtt^4*mWW^7*s^2*t^2 - 9260*ep*mtt^4*mWW^7*s^2*t^2 - 69588*ep^2*mtt^4*mWW^7*s^2*t^2 - 254392*ep^3*mtt^4*mWW^7*s^2*t^2 - 485988*ep^4*mtt^4*mWW^7*s^2*t^2 - 466688*ep^5*mtt^4*mWW^7*s^2*t^2 - 177904*ep^6*mtt^4*mWW^7*s^2*t^2 + 336*mtt^3*mWW^8*s^2*t^2 + 6527*ep*mtt^3*mWW^8*s^2*t^2 + 47877*ep^2*mtt^3*mWW^8*s^2*t^2 + 172463*ep^3*mtt^3*mWW^8*s^2*t^2 + 326911*ep^4*mtt^3*mWW^8*s^2*t^2 + 312638*ep^5*mtt^3*mWW^8*s^2*t^2 + 118760*ep^6*mtt^3*mWW^8*s^2*t^2 + 14*mtt^2*mWW^9*s^2*t^2 + 74*ep*mtt^2*mWW^9*s^2*t^2 - 708*ep^2*mtt^2*mWW^9*s^2*t^2 - 7142*ep^3*mtt^2*mWW^9*s^2*t^2 - 22690*ep^4*mtt^2*mWW^9*s^2*t^2 - 30460*ep^5*mtt^2*mWW^9*s^2*t^2 - 14672*ep^6*mtt^2*mWW^9*s^2*t^2 - 80*mtt*mWW^10*s^2*t^2 - 1276*ep*mtt*mWW^10*s^2*t^2 - 7928*ep^2*mtt*mWW^10*s^2*t^2 - 24340*ep^3*mtt*mWW^10*s^2*t^2 - 39016*ep^4*mtt*mWW^10*s^2*t^2 - 31136*ep^5*mtt*mWW^10*s^2*t^2 - 9728*ep^6*mtt*mWW^10*s^2*t^2 + 4*ep*mWW^11*s^2*t^2 + 32*ep^2*mWW^11*s^2*t^2 + 84*ep^3*mWW^11*s^2*t^2 + 88*ep^4*mWW^11*s^2*t^2 + 32*ep^5*mWW^11*s^2*t^2 - 180*mtt^6*mWW^4*s^3*t^2 - 2640*ep*mtt^6*mWW^4*s^3*t^2 - 15420*ep^2*mtt^6*mWW^4*s^3*t^2 - 45840*ep^3*mtt^6*mWW^4*s^3*t^2 - 73200*ep^4*mtt^6*mWW^4*s^3*t^2 - 59520*ep^5*mtt^6*mWW^4*s^3*t^2 - 19200*ep^6*mtt^6*mWW^4*s^3*t^2 + 390*mtt^5*mWW^5*s^3*t^2 + 5978*ep*mtt^5*mWW^5*s^3*t^2 + 38744*ep^2*mtt^5*mWW^5*s^3*t^2 + 129274*ep^3*mtt^5*mWW^5*s^3*t^2 + 231310*ep^4*mtt^5*mWW^5*s^3*t^2 + 210680*ep^5*mtt^5*mWW^5*s^3*t^2 + 76640*ep^6*mtt^5*mWW^5*s^3*t^2 - 176*mtt^4*mWW^6*s^3*t^2 - 4837*ep*mtt^4*mWW^6*s^3*t^2 - 46713*ep^2*mtt^4*mWW^6*s^3*t^2 - 197313*ep^3*mtt^4*mWW^6*s^3*t^2 - 410107*ep^4*mtt^4*mWW^6*s^3*t^2 - 415366*ep^5*mtt^4*mWW^6*s^3*t^2 - 164552*ep^6*mtt^4*mWW^6*s^3*t^2 - 44*mtt^3*mWW^7*s^3*t^2 + 3189*ep*mtt^3*mWW^7*s^3*t^2 + 45749*ep^2*mtt^3*mWW^7*s^3*t^2 + 217865*ep^3*mtt^3*mWW^7*s^3*t^2 + 477203*ep^4*mtt^3*mWW^7*s^3*t^2 + 496758*ep^5*mtt^3*mWW^7*s^3*t^2 + 200040*ep^6*mtt^3*mWW^7*s^3*t^2 - 12*mtt^2*mWW^8*s^3*t^2 - 2253*ep*mtt^2*mWW^8*s^3*t^2 - 26605*ep^2*mtt^2*mWW^8*s^3*t^2 - 120225*ep^3*mtt^2*mWW^8*s^3*t^2 - 259171*ep^4*mtt^2*mWW^8*s^3*t^2 - 268886*ep^5*mtt^2*mWW^8*s^3*t^2 - 108312*ep^6*mtt^2*mWW^8*s^3*t^2 - 10*mtt*mWW^9*s^3*t^2 - 115*ep*mtt*mWW^9*s^3*t^2 - 1133*ep^2*mtt*mWW^9*s^3*t^2 - 2711*ep^3*mtt*mWW^9*s^3*t^2 + 935*ep^4*mtt*mWW^9*s^3*t^2 + 8162*ep^5*mtt*mWW^9*s^3*t^2 + 5976*ep^6*mtt*mWW^9*s^3*t^2 + 32*mWW^10*s^3*t^2 + 678*ep*mWW^10*s^3*t^2 + 5522*ep^2*mWW^10*s^3*t^2 + 20102*ep^3*mWW^10*s^3*t^2 + 36054*ep^4*mWW^10*s^3*t^2 + 31340*ep^5*mWW^10*s^3*t^2 + 10560*ep^6*mWW^10*s^3*t^2 + 102*mtt^5*mWW^4*s^4*t^2 + 1496*ep*mtt^5*mWW^4*s^4*t^2 + 8738*ep^2*mtt^5*mWW^4*s^4*t^2 + 25976*ep^3*mtt^5*mWW^4*s^4*t^2 + 41480*ep^4*mtt^5*mWW^4*s^4*t^2 + 33728*ep^5*mtt^5*mWW^4*s^4*t^2 + 10880*ep^6*mtt^5*mWW^4*s^4*t^2 - 206*mtt^4*mWW^5*s^4*t^2 - 3026*ep*mtt^4*mWW^5*s^4*t^2 - 19698*ep^2*mtt^4*mWW^5*s^4*t^2 - 66730*ep^3*mtt^4*mWW^5*s^4*t^2 - 121072*ep^4*mtt^4*mWW^5*s^4*t^2 - 111428*ep^5*mtt^4*mWW^5*s^4*t^2 - 40832*ep^6*mtt^4*mWW^5*s^4*t^2 + 4*mtt^3*mWW^6*s^4*t^2 + 688*ep*mtt^3*mWW^6*s^4*t^2 + 10424*ep^2*mtt^3*mWW^6*s^4*t^2 + 53444*ep^3*mtt^3*mWW^6*s^4*t^2 + 124568*ep^4*mtt^3*mWW^6*s^4*t^2 + 136864*ep^5*mtt^3*mWW^6*s^4*t^2 + 57824*ep^6*mtt^3*mWW^6*s^4*t^2 + 204*mtt^2*mWW^7*s^4*t^2 + 2349*ep*mtt^2*mWW^7*s^4*t^2 + 9031*ep^2*mtt^2*mWW^7*s^4*t^2 + 9345*ep^3*mtt^2*mWW^7*s^4*t^2 - 18539*ep^4*mtt^2*mWW^7*s^4*t^2 - 47406*ep^5*mtt^2*mWW^7*s^4*t^2 - 28136*ep^6*mtt^2*mWW^7*s^4*t^2 - 106*mtt*mWW^8*s^4*t^2 - 1518*ep*mtt*mWW^8*s^4*t^2 - 9152*ep^2*mtt*mWW^8*s^4*t^2 - 25762*ep^3*mtt*mWW^8*s^4*t^2 - 34618*ep^4*mtt*mWW^8*s^4*t^2 - 19908*ep^5*mtt*mWW^8*s^4*t^2 - 2832*ep^6*mtt*mWW^8*s^4*t^2 + 2*mWW^9*s^4*t^2 + 11*ep*mWW^9*s^4*t^2 + 657*ep^2*mWW^9*s^4*t^2 + 3727*ep^3*mWW^9*s^4*t^2 + 8181*ep^4*mWW^9*s^4*t^2 + 8150*ep^5*mWW^9*s^4*t^2 + 3096*ep^6*mWW^9*s^4*t^2 - 24*mtt^4*mWW^4*s^5*t^2 - 352*ep*mtt^4*mWW^4*s^5*t^2 - 2056*ep^2*mtt^4*mWW^4*s^5*t^2 - 6112*ep^3*mtt^4*mWW^4*s^5*t^2 - 9760*ep^4*mtt^4*mWW^4*s^5*t^2 - 7936*ep^5*mtt^4*mWW^4*s^5*t^2 - 2560*ep^6*mtt^4*mWW^4*s^5*t^2 + 48*mtt^3*mWW^5*s^5*t^2 + 604*ep*mtt^3*mWW^5*s^5*t^2 + 3172*ep^2*mtt^3*mWW^5*s^5*t^2 + 9028*ep^3*mtt^3*mWW^5*s^5*t^2 + 14548*ep^4*mtt^3*mWW^5*s^5*t^2 + 12328*ep^5*mtt^3*mWW^5*s^5*t^2 + 4192*ep^6*mtt^3*mWW^5*s^5*t^2 + 196*ep*mtt^2*mWW^6*s^5*t^2 + 2092*ep^2*mtt^2*mWW^6*s^5*t^2 + 7612*ep^3*mtt^2*mWW^6*s^5*t^2 + 12316*ep^4*mtt^2*mWW^6*s^5*t^2 + 8968*ep^5*mtt^2*mWW^6*s^5*t^2 + 2368*ep^6*mtt^2*mWW^6*s^5*t^2 - 48*mtt*mWW^7*s^5*t^2 - 796*ep*mtt*mWW^7*s^5*t^2 - 5476*ep^2*mtt*mWW^7*s^5*t^2 - 17860*ep^3*mtt*mWW^7*s^5*t^2 - 29236*ep^4*mtt*mWW^7*s^5*t^2 - 23176*ep^5*mtt*mWW^7*s^5*t^2 - 7072*ep^6*mtt*mWW^7*s^5*t^2 + 24*mWW^8*s^5*t^2 + 348*ep*mWW^8*s^5*t^2 + 2268*ep^2*mWW^8*s^5*t^2 + 7332*ep^3*mWW^8*s^5*t^2 + 12132*ep^4*mWW^8*s^5*t^2 + 9816*ep^5*mWW^8*s^5*t^2 + 3072*ep^6*mWW^8*s^5*t^2 - 24*mtt^8*mWW^4*t^3 - 348*ep*mtt^8*mWW^4*t^3 - 1932*ep^2*mtt^8*mWW^4*t^3 - 5160*ep^3*mtt^8*mWW^4*t^3 - 6768*ep^4*mtt^8*mWW^4*t^3 - 3744*ep^5*mtt^8*mWW^4*t^3 - 384*ep^6*mtt^8*mWW^4*t^3 - 72*mtt^7*mWW^5*t^3 - 1092*ep*mtt^7*mWW^5*t^3 - 6840*ep^2*mtt^7*mWW^5*t^3 - 22668*ep^3*mtt^7*mWW^5*t^3 - 41856*ep^4*mtt^7*mWW^5*t^3 - 40752*ep^5*mtt^7*mWW^5*t^3 - 16320*ep^6*mtt^7*mWW^5*t^3 + 312*mtt^6*mWW^6*t^3 + 4578*ep*mtt^6*mWW^6*t^3 + 27180*ep^2*mtt^6*mWW^6*t^3 + 83706*ep^3*mtt^6*mWW^6*t^3 + 141408*ep^4*mtt^6*mWW^6*t^3 + 124584*ep^5*mtt^6*mWW^6*t^3 + 44832*ep^6*mtt^6*mWW^6*t^3 - 264*mtt^5*mWW^7*t^3 - 3840*ep*mtt^5*mWW^7*t^3 - 22632*ep^2*mtt^5*mWW^7*t^3 - 69264*ep^3*mtt^5*mWW^7*t^3 - 116256*ep^4*mtt^5*mWW^7*t^3 - 101568*ep^5*mtt^5*mWW^7*t^3 - 36096*ep^6*mtt^5*mWW^7*t^3 + 54*ep*mtt^4*mWW^8*t^3 + 744*ep^2*mtt^4*mWW^8*t^3 + 3882*ep^3*mtt^4*mWW^8*t^3 + 9552*ep^4*mtt^4*mWW^8*t^3 + 11112*ep^5*mtt^4*mWW^8*t^3 + 4896*ep^6*mtt^4*mWW^8*t^3 + 48*mtt^3*mWW^9*t^3 + 648*ep*mtt^3*mWW^9*t^3 + 3480*ep^2*mtt^3*mWW^9*t^3 + 9504*ep^3*mtt^3*mWW^9*t^3 + 13920*ep^4*mtt^3*mWW^9*t^3 + 10368*ep^5*mtt^3*mWW^9*t^3 + 3072*ep^6*mtt^3*mWW^9*t^3 - 6*mtt^8*mWW^3*s*t^3 - 88*ep*mtt^8*mWW^3*s*t^3 - 514*ep^2*mtt^8*mWW^3*s*t^3 - 1528*ep^3*mtt^8*mWW^3*s*t^3 - 2440*ep^4*mtt^8*mWW^3*s*t^3 - 1984*ep^5*mtt^8*mWW^3*s*t^3 - 640*ep^6*mtt^8*mWW^3*s*t^3 - 766*mtt^7*mWW^4*s*t^3 - 10364*ep*mtt^7*mWW^4*s*t^3 - 57016*ep^2*mtt^7*mWW^4*s*t^3 - 164176*ep^3*mtt^7*mWW^4*s*t^3 - 261894*ep^4*mtt^7*mWW^4*s*t^3 - 220048*ep^5*mtt^7*mWW^4*s*t^3 - 76256*ep^6*mtt^7*mWW^4*s*t^3 + 3530*mtt^6*mWW^5*s*t^3 + 48838*ep*mtt^6*mWW^5*s*t^3 + 273316*ep^2*mtt^6*mWW^5*s*t^3 + 794210*ep^3*mtt^6*mWW^5*s*t^3 + 1266930*ep^4*mtt^6*mWW^5*s*t^3 + 1054392*ep^5*mtt^6*mWW^5*s*t^3 + 358464*ep^6*mtt^6*mWW^5*s*t^3 - 4948*mtt^5*mWW^6*s*t^3 - 69414*ep*mtt^5*mWW^6*s*t^3 - 393162*ep^2*mtt^5*mWW^6*s*t^3 - 1152702*ep^3*mtt^5*mWW^6*s*t^3 - 1848262*ep^4*mtt^5*mWW^6*s*t^3 - 1539152*ep^5*mtt^5*mWW^6*s*t^3 - 520800*ep^6*mtt^5*mWW^6*s*t^3 + 1510*mtt^4*mWW^7*s*t^3 + 22145*ep*mtt^4*mWW^7*s*t^3 + 131323*ep^2*mtt^4*mWW^7*s*t^3 + 403045*ep^3*mtt^4*mWW^7*s*t^3 + 675183*ep^4*mtt^4*mWW^7*s*t^3 + 584914*ep^5*mtt^4*mWW^7*s*t^3 + 204440*ep^6*mtt^4*mWW^7*s*t^3 + 1474*mtt^3*mWW^8*s*t^3 + 19630*ep*mtt^3*mWW^8*s*t^3 + 104478*ep^2*mtt^3*mWW^8*s*t^3 + 284746*ep^3*mtt^3*mWW^8*s*t^3 + 419840*ep^4*mtt^3*mWW^8*s*t^3 + 318520*ep^5*mtt^3*mWW^8*s*t^3 + 97632*ep^6*mtt^3*mWW^8*s*t^3 - 698*mtt^2*mWW^9*s*t^3 - 9453*ep*mtt^2*mWW^9*s*t^3 - 51475*ep^2*mtt^2*mWW^9*s*t^3 - 144581*ep^3*mtt^2*mWW^9*s*t^3 - 221435*ep^4*mtt^2*mWW^9*s*t^3 - 175790*ep^5*mtt^2*mWW^9*s*t^3 - 56648*ep^6*mtt^2*mWW^9*s*t^3 - 96*mtt*mWW^10*s*t^3 - 1294*ep*mtt*mWW^10*s*t^3 - 6950*ep^2*mtt*mWW^10*s*t^3 - 19014*ep^3*mtt*mWW^10*s*t^3 - 27922*ep^4*mtt*mWW^10*s*t^3 - 20852*ep^5*mtt*mWW^10*s*t^3 - 6192*ep^6*mtt*mWW^10*s*t^3 + 30*mtt^7*mWW^3*s^2*t^3 + 440*ep*mtt^7*mWW^3*s^2*t^3 + 2570*ep^2*mtt^7*mWW^3*s^2*t^3 + 7640*ep^3*mtt^7*mWW^3*s^2*t^3 + 12200*ep^4*mtt^7*mWW^3*s^2*t^3 + 9920*ep^5*mtt^7*mWW^3*s^2*t^3 + 3200*ep^6*mtt^7*mWW^3*s^2*t^3 + 2102*mtt^6*mWW^4*s^2*t^3 + 31376*ep*mtt^6*mWW^4*s^2*t^3 + 188944*ep^2*mtt^6*mWW^4*s^2*t^3 + 583184*ep^3*mtt^6*mWW^4*s^2*t^3 + 974278*ep^4*mtt^6*mWW^4*s^2*t^3 + 839212*ep^5*mtt^6*mWW^4*s^2*t^3 + 292816*ep^6*mtt^6*mWW^4*s^2*t^3 - 7938*mtt^5*mWW^5*s^2*t^3 - 120839*ep*mtt^5*mWW^5*s^2*t^3 - 736707*ep^2*mtt^5*mWW^5*s^2*t^3 - 2288271*ep^3*mtt^5*mWW^5*s^2*t^3 - 3828427*ep^4*mtt^5*mWW^5*s^2*t^3 - 3287874*ep^5*mtt^5*mWW^5*s^2*t^3 - 1138696*ep^6*mtt^5*mWW^5*s^2*t^3 + 9572*mtt^4*mWW^6*s^2*t^3 + 147642*ep*mtt^4*mWW^6*s^2*t^3 + 909264*ep^2*mtt^4*mWW^6*s^2*t^3 + 2847286*ep^3*mtt^4*mWW^6*s^2*t^3 + 4794032*ep^4*mtt^4*mWW^6*s^2*t^3 + 4133540*ep^5*mtt^4*mWW^6*s^2*t^3 + 1432688*ep^6*mtt^4*mWW^6*s^2*t^3 - 2638*mtt^3*mWW^7*s^2*t^3 - 41168*ep*mtt^3*mWW^7*s^2*t^3 - 259018*ep^2*mtt^3*mWW^7*s^2*t^3 - 838148*ep^3*mtt^3*mWW^7*s^2*t^3 - 1469520*ep^4*mtt^3*mWW^7*s^2*t^3 - 1321460*ep^5*mtt^3*mWW^7*s^2*t^3 - 475840*ep^6*mtt^3*mWW^7*s^2*t^3 - 2298*mtt^2*mWW^8*s^2*t^3 - 35538*ep*mtt^2*mWW^8*s^2*t^3 - 215124*ep^2*mtt^2*mWW^8*s^2*t^3 - 647198*ep^3*mtt^2*mWW^8*s^2*t^3 - 1025882*ep^4*mtt^2*mWW^8*s^2*t^3 - 820328*ep^5*mtt^2*mWW^8*s^2*t^3 - 261248*ep^6*mtt^2*mWW^8*s^2*t^3 + 1090*mtt*mWW^9*s^2*t^3 + 16823*ep*mtt*mWW^9*s^2*t^3 + 102399*ep^2*mtt*mWW^9*s^2*t^3 + 312707*ep^3*mtt*mWW^9*s^2*t^3 + 507983*ep^4*mtt*mWW^9*s^2*t^3 + 419582*ep^5*mtt*mWW^9*s^2*t^3 + 138696*ep^6*mtt*mWW^9*s^2*t^3 + 80*mWW^10*s^2*t^3 + 1264*ep*mWW^10*s^2*t^3 + 7816*ep^2*mWW^10*s^2*t^3 + 23952*ep^3*mWW^10*s^2*t^3 + 38360*ep^4*mWW^10*s^2*t^3 + 30576*ep^5*mWW^10*s^2*t^3 + 9536*ep^6*mWW^10*s^2*t^3 - 54*mtt^6*mWW^3*s^3*t^3 - 792*ep*mtt^6*mWW^3*s^3*t^3 - 4626*ep^2*mtt^6*mWW^3*s^3*t^3 - 13752*ep^3*mtt^6*mWW^3*s^3*t^3 - 21960*ep^4*mtt^6*mWW^3*s^3*t^3 - 17856*ep^5*mtt^6*mWW^3*s^3*t^3 - 5760*ep^6*mtt^6*mWW^3*s^3*t^3 - 1746*mtt^5*mWW^4*s^3*t^3 - 28930*ep*mtt^5*mWW^4*s^3*t^3 - 192334*ep^2*mtt^5*mWW^4*s^3*t^3 - 639026*ep^3*mtt^5*mWW^4*s^3*t^3 - 1124260*ep^4*mtt^5*mWW^4*s^3*t^3 - 1003904*ep^5*mtt^5*mWW^4*s^3*t^3 - 359232*ep^6*mtt^5*mWW^4*s^3*t^3 + 5748*mtt^4*mWW^5*s^3*t^3 + 97059*ep*mtt^4*mWW^5*s^3*t^3 + 649441*ep^2*mtt^4*mWW^5*s^3*t^3 + 2162415*ep^3*mtt^4*mWW^5*s^3*t^3 + 3805715*ep^4*mtt^4*mWW^5*s^3*t^3 + 3394046*ep^5*mtt^4*mWW^5*s^3*t^3 + 1210616*ep^6*mtt^4*mWW^5*s^3*t^3 - 5788*mtt^3*mWW^6*s^3*t^3 - 99100*ep*mtt^3*mWW^6*s^3*t^3 - 668668*ep^2*mtt^3*mWW^6*s^3*t^3 - 2247584*ep^3*mtt^3*mWW^6*s^3*t^3 - 3997436*ep^4*mtt^3*mWW^6*s^3*t^3 - 3601016*ep^5*mtt^3*mWW^6*s^3*t^3 - 1294912*ep^6*mtt^3*mWW^6*s^3*t^3 + 1146*mtt^2*mWW^7*s^3*t^3 + 19721*ep*mtt^2*mWW^7*s^3*t^3 + 133339*ep^2*mtt^2*mWW^7*s^3*t^3 + 468577*ep^3*mtt^2*mWW^7*s^3*t^3 + 895475*ep^4*mtt^2*mWW^7*s^3*t^3 + 872918*ep^5*mtt^2*mWW^7*s^3*t^3 + 337688*ep^6*mtt^2*mWW^7*s^3*t^3 + 1134*mtt*mWW^8*s^3*t^3 + 20004*ep*mtt*mWW^8*s^3*t^3 + 138608*ep^2*mtt*mWW^8*s^3*t^3 + 454640*ep^3*mtt*mWW^8*s^3*t^3 + 757458*ep^4*mtt*mWW^8*s^3*t^3 + 621884*ep^5*mtt*mWW^8*s^3*t^3 + 200336*ep^6*mtt*mWW^8*s^3*t^3 - 440*mWW^9*s^3*t^3 - 7962*ep*mWW^9*s^3*t^3 - 56120*ep^2*mWW^9*s^3*t^3 - 188150*ep^3*mWW^9*s^3*t^3 - 322552*ep^4*mWW^9*s^3*t^3 - 273992*ep^5*mWW^9*s^3*t^3 - 91616*ep^6*mWW^9*s^3*t^3 + 42*mtt^5*mWW^3*s^4*t^3 + 616*ep*mtt^5*mWW^3*s^4*t^3 + 3598*ep^2*mtt^5*mWW^3*s^4*t^3 + 10696*ep^3*mtt^5*mWW^3*s^4*t^3 + 17080*ep^4*mtt^5*mWW^3*s^4*t^3 + 13888*ep^5*mtt^5*mWW^3*s^4*t^3 + 4480*ep^6*mtt^5*mWW^3*s^4*t^3 + 370*mtt^4*mWW^4*s^4*t^3 + 7234*ep*mtt^4*mWW^4*s^4*t^3 + 55962*ep^2*mtt^4*mWW^4*s^4*t^3 + 205754*ep^3*mtt^4*mWW^4*s^4*t^3 + 387540*ep^4*mtt^4*mWW^4*s^4*t^3 + 363460*ep^5*mtt^4*mWW^4*s^4*t^3 + 135120*ep^6*mtt^4*mWW^4*s^4*t^3 - 1148*mtt^3*mWW^5*s^4*t^3 - 22422*ep*mtt^3*mWW^5*s^4*t^3 - 167094*ep^2*mtt^3*mWW^5*s^4*t^3 - 598430*ep^3*mtt^3*mWW^5*s^4*t^3 - 1110102*ep^4*mtt^3*mWW^5*s^4*t^3 - 1032164*ep^5*mtt^3*mWW^5*s^4*t^3 - 381680*ep^6*mtt^3*mWW^5*s^4*t^3 + 804*mtt^2*mWW^6*s^4*t^3 + 15604*ep*mtt^2*mWW^6*s^4*t^3 + 113220*ep^2*mtt^2*mWW^6*s^4*t^3 + 404188*ep^3*mtt^2*mWW^6*s^4*t^3 + 760584*ep^4*mtt^2*mWW^6*s^4*t^3 + 723520*ep^5*mtt^2*mWW^6*s^4*t^3 + 274464*ep^6*mtt^2*mWW^6*s^4*t^3 + 146*mtt*mWW^7*s^4*t^3 + 2962*ep*mtt*mWW^7*s^4*t^3 + 24124*ep^2*mtt*mWW^7*s^4*t^3 + 81978*ep^3*mtt*mWW^7*s^4*t^3 + 129418*ep^4*mtt*mWW^7*s^4*t^3 + 93052*ep^5*mtt*mWW^7*s^4*t^3 + 23632*ep^6*mtt*mWW^7*s^4*t^3 - 214*mWW^8*s^4*t^3 - 3994*ep*mWW^8*s^4*t^3 - 29810*ep^2*mWW^8*s^4*t^3 - 104186*ep^3*mWW^8*s^4*t^3 - 184520*ep^4*mWW^8*s^4*t^3 - 161756*ep^5*mWW^8*s^4*t^3 - 56016*ep^6*mWW^8*s^4*t^3 - 12*mtt^4*mWW^3*s^5*t^3 - 176*ep*mtt^4*mWW^3*s^5*t^3 - 1028*ep^2*mtt^4*mWW^3*s^5*t^3 - 3056*ep^3*mtt^4*mWW^3*s^5*t^3 - 4880*ep^4*mtt^4*mWW^3*s^5*t^3 - 3968*ep^5*mtt^4*mWW^3*s^5*t^3 - 1280*ep^6*mtt^4*mWW^3*s^5*t^3 + 64*mtt^3*mWW^4*s^5*t^3 + 1032*ep*mtt^3*mWW^4*s^5*t^3 + 6376*ep^2*mtt^3*mWW^4*s^5*t^3 + 19424*ep^3*mtt^3*mWW^4*s^5*t^3 + 31104*ep^4*mtt^3*mWW^4*s^5*t^3 + 25024*ep^5*mtt^3*mWW^4*s^5*t^3 + 7936*ep^6*mtt^3*mWW^4*s^5*t^3 - 120*mtt^2*mWW^5*s^5*t^3 - 1904*ep*mtt^2*mWW^5*s^5*t^3 - 12008*ep^2*mtt^2*mWW^5*s^5*t^3 - 37352*ep^3*mtt^2*mWW^5*s^5*t^3 - 60632*ep^4*mtt^2*mWW^5*s^5*t^3 - 49088*ep^5*mtt^2*mWW^5*s^5*t^3 - 15584*ep^6*mtt^2*mWW^5*s^5*t^3 + 96*mtt*mWW^6*s^5*t^3 + 1416*ep*mtt*mWW^6*s^5*t^3 + 9000*ep^2*mtt*mWW^6*s^5*t^3 + 28656*ep^3*mtt*mWW^6*s^5*t^3 + 47472*ep^4*mtt*mWW^6*s^5*t^3 + 38976*ep^5*mtt*mWW^6*s^5*t^3 + 12480*ep^6*mtt*mWW^6*s^5*t^3 - 28*mWW^7*s^5*t^3 - 368*ep*mWW^7*s^5*t^3 - 2340*ep^2*mWW^7*s^5*t^3 - 7672*ep^3*mWW^7*s^5*t^3 - 13064*ep^4*mWW^7*s^5*t^3 - 10944*ep^5*mWW^7*s^5*t^3 - 3552*ep^6*mWW^7*s^5*t^3 - 18*mtt^9*mWW^2*t^4 - 264*ep*mtt^9*mWW^2*t^4 - 1542*ep^2*mtt^9*mWW^2*t^4 - 4584*ep^3*mtt^9*mWW^2*t^4 - 7320*ep^4*mtt^9*mWW^2*t^4 - 5952*ep^5*mtt^9*mWW^2*t^4 - 1920*ep^6*mtt^9*mWW^2*t^4 - 852*mtt^8*mWW^3*t^4 - 11322*ep*mtt^8*mWW^3*t^4 - 60564*ep^2*mtt^8*mWW^3*t^4 - 167634*ep^3*mtt^8*mWW^3*t^4 - 254148*ep^4*mtt^8*mWW^3*t^4 - 200736*ep^5*mtt^8*mWW^3*t^4 - 64704*ep^6*mtt^8*mWW^3*t^4 + 3480*mtt^7*mWW^4*t^4 + 46452*ep*mtt^7*mWW^4*t^4 + 249408*ep^2*mtt^7*mWW^4*t^4 + 691764*ep^3*mtt^7*mWW^4*t^4 + 1048224*ep^4*mtt^7*mWW^4*t^4 + 824400*ep^5*mtt^7*mWW^4*t^4 + 263232*ep^6*mtt^7*mWW^4*t^4 - 4152*mtt^6*mWW^5*t^4 - 55098*ep*mtt^6*mWW^5*t^4 - 293952*ep^2*mtt^6*mWW^5*t^4 - 809574*ep^3*mtt^6*mWW^5*t^4 - 1216320*ep^4*mtt^6*mWW^5*t^4 - 945912*ep^5*mtt^6*mWW^5*t^4 - 297312*ep^6*mtt^6*mWW^5*t^4 + 510*mtt^5*mWW^6*t^4 + 6051*ep*mtt^5*mWW^6*t^4 + 28257*ep^2*mtt^5*mWW^6*t^4 + 66219*ep^3*mtt^5*mWW^6*t^4 + 80049*ep^4*mtt^5*mWW^6*t^4 + 43866*ep^5*mtt^5*mWW^6*t^4 + 6168*ep^6*mtt^5*mWW^6*t^4 + 1740*mtt^4*mWW^7*t^4 + 23628*ep*mtt^4*mWW^7*t^4 + 129288*ep^2*mtt^4*mWW^7*t^4 + 366216*ep^3*mtt^4*mWW^7*t^4 + 568608*ep^4*mtt^4*mWW^7*t^4 + 460512*ep^5*mtt^4*mWW^7*t^4 + 152448*ep^6*mtt^4*mWW^7*t^4 - 564*mtt^3*mWW^8*t^4 - 7497*ep*mtt^3*mWW^8*t^4 - 40401*ep^2*mtt^3*mWW^8*t^4 - 113721*ep^3*mtt^3*mWW^8*t^4 - 177075*ep^4*mtt^3*mWW^8*t^4 - 144894*ep^5*mtt^3*mWW^8*t^4 - 48648*ep^6*mtt^3*mWW^8*t^4 - 144*mtt^2*mWW^9*t^4 - 1950*ep*mtt^2*mWW^9*t^4 - 10494*ep^2*mtt^2*mWW^9*t^4 - 28686*ep^3*mtt^2*mWW^9*t^4 - 42018*ep^4*mtt^2*mWW^9*t^4 - 31284*ep^5*mtt^2*mWW^9*t^4 - 9264*ep^6*mtt^2*mWW^9*t^4 + 96*mtt^8*mWW^2*s*t^4 + 1408*ep*mtt^8*mWW^2*s*t^4 + 8224*ep^2*mtt^8*mWW^2*s*t^4 + 24448*ep^3*mtt^8*mWW^2*s*t^4 + 39040*ep^4*mtt^8*mWW^2*s*t^4 + 31744*ep^5*mtt^8*mWW^2*s*t^4 + 10240*ep^6*mtt^8*mWW^2*s*t^4 + 5170*mtt^7*mWW^3*s*t^4 + 70794*ep*mtt^7*mWW^3*s*t^4 + 389780*ep^2*mtt^7*mWW^3*s*t^4 + 1106806*ep^3*mtt^7*mWW^3*s*t^4 + 1714238*ep^4*mtt^7*mWW^3*s*t^4 + 1377236*ep^5*mtt^7*mWW^3*s*t^4 + 449776*ep^6*mtt^7*mWW^3*s*t^4 - 16874*mtt^6*mWW^4*s*t^4 - 233276*ep*mtt^6*mWW^4*s*t^4 - 1295342*ep^2*mtt^6*mWW^4*s*t^4 - 3702788*ep^3*mtt^6*mWW^4*s*t^4 - 5759552*ep^4*mtt^6*mWW^4*s*t^4 - 4633096*ep^5*mtt^6*mWW^4*s*t^4 - 1509152*ep^6*mtt^6*mWW^4*s*t^4 + 12194*mtt^5*mWW^5*s*t^4 + 172104*ep*mtt^5*mWW^5*s*t^4 + 974448*ep^2*mtt^5*mWW^5*s*t^4 + 2833492*ep^3*mtt^5*mWW^5*s*t^4 + 4468918*ep^4*mtt^5*mWW^5*s*t^4 + 3629132*ep^5*mtt^5*mWW^5*s*t^4 + 1186512*ep^6*mtt^5*mWW^5*s*t^4 + 9940*mtt^4*mWW^6*s*t^4 + 131913*ep*mtt^4*mWW^6*s*t^4 + 702001*ep^2*mtt^4*mWW^6*s*t^4 + 1923857*ep^3*mtt^4*mWW^6*s*t^4 + 2875587*ep^4*mtt^4*mWW^6*s*t^4 + 2235062*ep^5*mtt^4*mWW^6*s*t^4 + 710120*ep^6*mtt^4*mWW^6*s*t^4 - 13858*mtt^3*mWW^7*s*t^4 - 188733*ep*mtt^3*mWW^7*s*t^4 - 1032231*ep^2*mtt^3*mWW^7*s*t^4 - 2907633*ep^3*mtt^3*mWW^7*s*t^4 - 4460955*ep^4*mtt^3*mWW^7*s*t^4 - 3545278*ep^5*mtt^3*mWW^7*s*t^4 - 1143432*ep^6*mtt^3*mWW^7*s*t^4 + 1846*mtt^2*mWW^8*s*t^4 + 25853*ep*mtt^2*mWW^8*s*t^4 + 146131*ep^2*mtt^2*mWW^8*s*t^4 + 427613*ep^3*mtt^2*mWW^8*s*t^4 + 684847*ep^4*mtt^2*mWW^8*s*t^4 + 570038*ep^5*mtt^2*mWW^8*s*t^4 + 192552*ep^6*mtt^2*mWW^8*s*t^4 + 1438*mtt*mWW^9*s*t^4 + 19287*ep*mtt*mWW^9*s*t^4 + 103487*ep^2*mtt*mWW^9*s*t^4 + 284611*ep^3*mtt*mWW^9*s*t^4 + 423787*ep^4*mtt*mWW^9*s*t^4 + 324646*ep^5*mtt*mWW^9*s*t^4 + 100264*ep^6*mtt*mWW^9*s*t^4 + 48*mWW^10*s*t^4 + 650*ep*mWW^10*s*t^4 + 3502*ep^2*mWW^10*s*t^4 + 9594*ep^3*mWW^10*s*t^4 + 14090*ep^4*mWW^10*s*t^4 + 10516*ep^5*mWW^10*s*t^4 + 3120*ep^6*mWW^10*s*t^4 - 204*mtt^7*mWW^2*s^2*t^4 - 2992*ep*mtt^7*mWW^2*s^2*t^4 - 17476*ep^2*mtt^7*mWW^2*s^2*t^4 - 51952*ep^3*mtt^7*mWW^2*s^2*t^4 - 82960*ep^4*mtt^7*mWW^2*s^2*t^4 - 67456*ep^5*mtt^7*mWW^2*s^2*t^4 - 21760*ep^6*mtt^7*mWW^2*s^2*t^4 - 10230*mtt^6*mWW^3*s^2*t^4 - 147708*ep*mtt^6*mWW^3*s^2*t^4 - 854974*ep^2*mtt^6*mWW^3*s^2*t^4 - 2531328*ep^3*mtt^6*mWW^3*s^2*t^4 - 4053424*ep^4*mtt^6*mWW^3*s^2*t^4 - 3342936*ep^5*mtt^6*mWW^3*s^2*t^4 - 1114432*ep^6*mtt^6*mWW^3*s^2*t^4 + 29496*mtt^5*mWW^4*s^2*t^4 + 430857*ep*mtt^5*mWW^4*s^2*t^4 + 2518489*ep^2*mtt^5*mWW^4*s^2*t^4 + 7517669*ep^3*mtt^5*mWW^4*s^2*t^4 + 12117439*ep^4*mtt^5*mWW^4*s^2*t^4 + 10039370*ep^5*mtt^5*mWW^4*s^2*t^4 + 3353336*ep^6*mtt^5*mWW^4*s^2*t^4 - 18114*mtt^4*mWW^5*s^2*t^4 - 268920*ep*mtt^4*mWW^5*s^2*t^4 - 1598862*ep^2*mtt^4*mWW^5*s^2*t^4 - 4866688*ep^3*mtt^4*mWW^5*s^2*t^4 - 8013112*ep^4*mtt^4*mWW^5*s^2*t^4 - 6777664*ep^5*mtt^4*mWW^5*s^2*t^4 - 2303872*ep^6*mtt^4*mWW^5*s^2*t^4 - 16148*mtt^3*mWW^6*s^2*t^4 - 236776*ep*mtt^3*mWW^6*s^2*t^4 - 1375940*ep^2*mtt^3*mWW^6*s^2*t^4 - 4021264*ep^3*mtt^3*mWW^6*s^2*t^4 - 6256752*ep^4*mtt^3*mWW^6*s^2*t^4 - 4956272*ep^5*mtt^3*mWW^6*s^2*t^4 - 1577184*ep^6*mtt^3*mWW^6*s^2*t^4 + 19902*mtt^2*mWW^7*s^2*t^4 + 296227*ep*mtt^2*mWW^7*s^2*t^4 + 1750231*ep^2*mtt^2*mWW^7*s^2*t^4 + 5222707*ep^3*mtt^2*mWW^7*s^2*t^4 + 8334855*ep^4*mtt^2*mWW^7*s^2*t^4 + 6790590*ep^5*mtt^2*mWW^7*s^2*t^4 + 2221480*ep^6*mtt^2*mWW^7*s^2*t^4 - 3576*mtt*mWW^8*s^2*t^4 - 53479*ep*mtt*mWW^8*s^2*t^4 - 318403*ep^2*mtt*mWW^8*s^2*t^4 - 961683*ep^3*mtt*mWW^8*s^2*t^4 - 1561437*ep^4*mtt*mWW^8*s^2*t^4 - 1299510*ep^5*mtt*mWW^8*s^2*t^4 - 435048*ep^6*mtt*mWW^8*s^2*t^4 - 1126*mWW^9*s^2*t^4 - 17209*ep*mWW^9*s^2*t^4 - 103425*ep^2*mWW^9*s^2*t^4 - 310341*ep^3*mWW^9*s^2*t^4 - 492169*ep^4*mWW^9*s^2*t^4 - 394042*ep^5*mWW^9*s^2*t^4 - 125400*ep^6*mWW^9*s^2*t^4 + 216*mtt^6*mWW^2*s^3*t^4 + 3168*ep*mtt^6*mWW^2*s^3*t^4 + 18504*ep^2*mtt^6*mWW^2*s^3*t^4 + 55008*ep^3*mtt^6*mWW^2*s^3*t^4 + 87840*ep^4*mtt^6*mWW^2*s^3*t^4 + 71424*ep^5*mtt^6*mWW^2*s^3*t^4 + 23040*ep^6*mtt^6*mWW^2*s^3*t^4 + 8310*mtt^5*mWW^3*s^3*t^4 + 127046*ep*mtt^5*mWW^3*s^3*t^4 + 775488*ep^2*mtt^5*mWW^3*s^3*t^4 + 2394862*ep^3*mtt^5*mWW^3*s^3*t^4 + 3961318*ep^4*mtt^5*mWW^3*s^3*t^4 + 3350296*ep^5*mtt^5*mWW^3*s^3*t^4 + 1139520*ep^6*mtt^5*mWW^3*s^3*t^4 - 22146*mtt^4*mWW^4*s^3*t^4 - 340377*ep*mtt^4*mWW^4*s^3*t^4 - 2085587*ep^2*mtt^4*mWW^4*s^3*t^4 - 6470301*ep^3*mtt^4*mWW^4*s^3*t^4 - 10760395*ep^4*mtt^4*mWW^4*s^3*t^4 - 9149794*ep^5*mtt^4*mWW^4*s^3*t^4 - 3125656*ep^6*mtt^4*mWW^4*s^3*t^4 + 12604*mtt^3*mWW^5*s^3*t^4 + 193678*ep*mtt^3*mWW^5*s^3*t^4 + 1191694*ep^2*mtt^3*mWW^5*s^3*t^4 + 3758318*ep^3*mtt^3*mWW^5*s^3*t^4 + 6413686*ep^4*mtt^3*mWW^5*s^3*t^4 + 5618996*ep^5*mtt^3*mWW^5*s^3*t^4 + 1976336*ep^6*mtt^3*mWW^5*s^3*t^4 + 8724*mtt^2*mWW^6*s^3*t^4 + 138768*ep*mtt^2*mWW^6*s^3*t^4 + 867896*ep^2*mtt^2*mWW^6*s^3*t^4 + 2648952*ep^3*mtt^2*mWW^6*s^3*t^4 + 4196124*ep^4*mtt^2*mWW^6*s^3*t^4 + 3320672*ep^5*mtt^2*mWW^6*s^3*t^4 + 1041216*ep^6*mtt^2*mWW^6*s^3*t^4 - 9522*mtt*mWW^7*s^3*t^4 - 152740*ep*mtt*mWW^7*s^3*t^4 - 968150*ep^2*mtt*mWW^7*s^3*t^4 - 3027212*ep^3*mtt*mWW^7*s^3*t^4 - 4964836*ep^4*mtt*mWW^7*s^3*t^4 - 4101980*ep^5*mtt*mWW^7*s^3*t^4 - 1349456*ep^6*mtt*mWW^7*s^3*t^4 + 1814*mWW^8*s^3*t^4 + 30457*ep*mWW^8*s^3*t^4 + 200635*ep^2*mWW^8*s^3*t^4 + 644213*ep^3*mWW^8*s^3*t^4 + 1076343*ep^4*mWW^8*s^3*t^4 + 900946*ep^5*mWW^8*s^3*t^4 + 298840*ep^6*mWW^8*s^3*t^4 - 114*mtt^5*mWW^2*s^4*t^4 - 1672*ep*mtt^5*mWW^2*s^4*t^4 - 9766*ep^2*mtt^5*mWW^2*s^4*t^4 - 29032*ep^3*mtt^5*mWW^2*s^4*t^4 - 46360*ep^4*mtt^5*mWW^2*s^4*t^4 - 37696*ep^5*mtt^5*mWW^2*s^4*t^4 - 12160*ep^6*mtt^5*mWW^2*s^4*t^4 - 2350*mtt^4*mWW^3*s^4*t^4 - 38068*ep*mtt^4*mWW^3*s^4*t^4 - 245224*ep^2*mtt^4*mWW^3*s^4*t^4 - 788940*ep^3*mtt^4*mWW^3*s^4*t^4 - 1345570*ep^4*mtt^4*mWW^3*s^4*t^4 - 1165368*ep^5*mtt^4*mWW^3*s^4*t^4 - 404128*ep^6*mtt^4*mWW^3*s^4*t^4 + 6044*mtt^3*mWW^4*s^4*t^4 + 96974*ep*mtt^3*mWW^4*s^4*t^4 + 615974*ep^2*mtt^3*mWW^4*s^4*t^4 + 1965766*ep^3*mtt^3*mWW^4*s^4*t^4 + 3344366*ep^4*mtt^3*mWW^4*s^4*t^4 + 2899100*ep^5*mtt^3*mWW^4*s^4*t^4 + 1007600*ep^6*mtt^3*mWW^4*s^4*t^4 - 2892*mtt^2*mWW^5*s^4*t^4 - 43892*ep*mtt^2*mWW^5*s^4*t^4 - 264268*ep^2*mtt^2*mWW^5*s^4*t^4 - 829316*ep^3*mtt^2*mWW^5*s^4*t^4 - 1431760*ep^4*mtt^2*mWW^5*s^4*t^4 - 1282544*ep^5*mtt^2*mWW^5*s^4*t^4 - 463888*ep^6*mtt^2*mWW^5*s^4*t^4 - 2378*mtt*mWW^6*s^4*t^4 - 41506*ep*mtt*mWW^6*s^4*t^4 - 281420*ep^2*mtt*mWW^6*s^4*t^4 - 911306*ep^3*mtt*mWW^6*s^4*t^4 - 1514378*ep^4*mtt*mWW^6*s^4*t^4 - 1251380*ep^5*mtt*mWW^6*s^4*t^4 - 408752*ep^6*mtt*mWW^6*s^4*t^4 + 1690*mWW^7*s^4*t^4 + 28164*ep*mWW^7*s^4*t^4 + 184704*ep^2*mWW^7*s^4*t^4 + 592828*ep^3*mWW^7*s^4*t^4 + 993702*ep^4*mWW^7*s^4*t^4 + 837888*ep^5*mWW^7*s^4*t^4 + 281328*ep^6*mWW^7*s^4*t^4 + 24*mtt^4*mWW^2*s^5*t^4 + 352*ep*mtt^4*mWW^2*s^5*t^4 + 2056*ep^2*mtt^4*mWW^2*s^5*t^4 + 6112*ep^3*mtt^4*mWW^2*s^5*t^4 + 9760*ep^4*mtt^4*mWW^2*s^5*t^4 + 7936*ep^5*mtt^4*mWW^2*s^5*t^4 + 2560*ep^6*mtt^4*mWW^2*s^5*t^4 - 48*mtt^3*mWW^3*s^5*t^4 - 742*ep*mtt^3*mWW^3*s^5*t^4 - 4506*ep^2*mtt^3*mWW^3*s^5*t^4 - 13766*ep^3*mtt^3*mWW^3*s^5*t^4 - 22414*ep^4*mtt^3*mWW^3*s^5*t^4 - 18492*ep^5*mtt^3*mWW^3*s^5*t^4 - 6032*ep^6*mtt^3*mWW^3*s^5*t^4 + 30*ep*mtt^2*mWW^4*s^5*t^4 + 594*ep^2*mtt^2*mWW^4*s^5*t^4 + 3030*ep^3*mtt^2*mWW^4*s^5*t^4 + 6582*ep^4*mtt^2*mWW^4*s^5*t^4 + 6516*ep^5*mtt^2*mWW^4*s^5*t^4 + 2400*ep^6*mtt^2*mWW^4*s^5*t^4 + 48*mtt*mWW^5*s^5*t^4 + 758*ep*mtt*mWW^5*s^5*t^4 + 4106*ep^2*mtt*mWW^5*s^5*t^4 + 10790*ep^3*mtt*mWW^5*s^5*t^4 + 15038*ep^4*mtt*mWW^5*s^5*t^4 + 10700*ep^5*mtt*mWW^5*s^5*t^4 + 3056*ep^6*mtt*mWW^5*s^5*t^4 - 24*mWW^6*s^5*t^4 - 398*ep*mWW^6*s^5*t^4 - 2250*ep^2*mWW^6*s^5*t^4 - 6166*ep^3*mWW^6*s^5*t^4 - 8966*ep^4*mWW^6*s^5*t^4 - 6660*ep^5*mWW^6*s^5*t^4 - 1984*ep^6*mWW^6*s^5*t^4 + 2148*mtt^8*mWW^2*t^5 + 27972*ep*mtt^8*mWW^2*t^5 + 146400*ep^2*mtt^8*mWW^2*t^5 + 396120*ep^3*mtt^8*mWW^2*t^5 + 586440*ep^4*mtt^8*mWW^2*t^5 + 451536*ep^5*mtt^8*mWW^2*t^5 + 141504*ep^6*mtt^8*mWW^2*t^5 - 4356*mtt^7*mWW^3*t^5 - 55836*ep*mtt^7*mWW^3*t^5 - 287496*ep^2*mtt^7*mWW^3*t^5 - 765540*ep^3*mtt^7*mWW^3*t^5 - 1115628*ep^4*mtt^7*mWW^3*t^5 - 845208*ep^5*mtt^7*mWW^3*t^5 - 260256*ep^6*mtt^7*mWW^3*t^5 - 4776*mtt^6*mWW^4*t^5 - 65322*ep*mtt^6*mWW^4*t^5 - 358224*ep^2*mtt^6*mWW^4*t^5 - 1010334*ep^3*mtt^6*mWW^4*t^5 - 1551288*ep^4*mtt^6*mWW^4*t^5 - 1233960*ep^5*mtt^6*mWW^4*t^5 - 398496*ep^6*mtt^6*mWW^4*t^5 + 16800*mtt^5*mWW^5*t^5 + 221955*ep*mtt^5*mWW^5*t^5 + 1178043*ep^2*mtt^5*mWW^5*t^5 + 3227331*ep^3*mtt^5*mWW^5*t^5 + 4828341*ep^4*mtt^5*mWW^5*t^5 + 3749058*ep^5*mtt^5*mWW^5*t^5 + 1182072*ep^6*mtt^5*mWW^5*t^5 - 10548*mtt^4*mWW^6*t^5 - 137574*ep*mtt^4*mWW^6*t^5 - 721338*ep^2*mtt^4*mWW^6*t^5 - 1955274*ep^3*mtt^4*mWW^6*t^5 - 2898366*ep^4*mtt^4*mWW^6*t^5 - 2231148*ep^5*mtt^4*mWW^6*t^5 - 696912*ep^6*mtt^4*mWW^6*t^5 - 1164*mtt^3*mWW^7*t^5 - 16125*ep*mtt^3*mWW^7*t^5 - 88929*ep^2*mtt^3*mWW^7*t^5 - 250269*ep^3*mtt^3*mWW^7*t^5 - 381363*ep^4*mtt^3*mWW^7*t^5 - 300750*ep^5*mtt^3*mWW^7*t^5 - 96840*ep^6*mtt^3*mWW^7*t^5 + 1752*mtt^2*mWW^8*t^5 + 22974*ep*mtt^2*mWW^8*t^5 + 120996*ep^2*mtt^2*mWW^8*t^5 + 329106*ep^3*mtt^2*mWW^8*t^5 + 489588*ep^4*mtt^2*mWW^8*t^5 + 379008*ep^5*mtt^2*mWW^8*t^5 + 119616*ep^6*mtt^2*mWW^8*t^5 + 144*mtt*mWW^9*t^5 + 1956*ep*mtt*mWW^9*t^5 + 10548*ep^2*mtt*mWW^9*t^5 + 28860*ep^3*mtt*mWW^9*t^5 + 42276*ep^4*mtt*mWW^9*t^5 + 31464*ep^5*mtt*mWW^9*t^5 + 9312*ep^6*mtt*mWW^9*t^5 - 10238*mtt^7*mWW^2*s*t^5 - 138610*ep*mtt^7*mWW^2*s*t^5 - 753348*ep^2*mtt^7*mWW^2*s*t^5 - 2108662*ep^3*mtt^7*mWW^2*s*t^5 - 3215086*ep^4*mtt^7*mWW^2*s*t^5 - 2538888*ep^5*mtt^7*mWW^2*s*t^5 - 813248*ep^6*mtt^7*mWW^2*s*t^5 + 17858*mtt^6*mWW^3*s*t^5 + 242452*ep*mtt^6*mWW^3*s*t^5 + 1321744*ep^2*mtt^6*mWW^3*s*t^5 + 3711308*ep^3*mtt^6*mWW^3*s*t^5 + 5675510*ep^4*mtt^6*mWW^3*s*t^5 + 4491432*ep^5*mtt^6*mWW^3*s*t^5 + 1439296*ep^6*mtt^6*mWW^3*s*t^5 + 22738*mtt^5*mWW^4*s*t^5 + 308768*ep*mtt^5*mWW^4*s*t^5 + 1679046*ep^2*mtt^5*mWW^4*s*t^5 + 4687148*ep^3*mtt^5*mWW^4*s*t^5 + 7105884*ep^4*mtt^5*mWW^4*s*t^5 + 5570072*ep^5*mtt^5*mWW^4*s*t^5 + 1771424*ep^6*mtt^5*mWW^4*s*t^5 - 63628*mtt^4*mWW^5*s*t^5 - 867763*ep*mtt^4*mWW^5*s*t^5 - 4743157*ep^2*mtt^4*mWW^5*s*t^5 - 13319791*ep^3*mtt^4*mWW^5*s*t^5 - 20322567*ep^4*mtt^4*mWW^5*s*t^5 - 16021790*ep^5*mtt^4*mWW^5*s*t^5 - 5113544*ep^6*mtt^4*mWW^5*s*t^5 + 30174*mtt^3*mWW^6*s*t^5 + 415884*ep*mtt^3*mWW^6*s*t^5 + 2298320*ep^2*mtt^3*mWW^6*s*t^5 + 6526712*ep^3*mtt^3*mWW^6*s*t^5 + 10070118*ep^4*mtt^3*mWW^6*s*t^5 + 8023376*ep^5*mtt^3*mWW^6*s*t^5 + 2583776*ep^6*mtt^3*mWW^6*s*t^5 + 10994*mtt^2*mWW^7*s*t^5 + 145805*ep*mtt^2*mWW^7*s*t^5 + 772711*ep^2*mtt^2*mWW^7*s*t^5 + 2097569*ep^3*mtt^2*mWW^7*s*t^5 + 3083023*ep^4*mtt^2*mWW^7*s*t^5 + 2335154*ep^5*mtt^2*mWW^7*s*t^5 + 715544*ep^6*mtt^2*mWW^7*s*t^5 - 7170*mtt*mWW^8*s*t^5 - 96792*ep*mtt*mWW^8*s*t^5 - 523252*ep^2*mtt*mWW^8*s*t^5 - 1452084*ep^3*mtt*mWW^8*s*t^5 - 2187250*ep^4*mtt*mWW^8*s*t^5 - 1700892*ep^5*mtt*mWW^8*s*t^5 - 535120*ep^6*mtt*mWW^8*s*t^5 - 728*mWW^9*s*t^5 - 9744*ep*mWW^9*s*t^5 - 52064*ep^2*mWW^9*s*t^5 - 142200*ep^3*mWW^9*s*t^5 - 209632*ep^4*mWW^9*s*t^5 - 158464*ep^5*mWW^9*s*t^5 - 48128*ep^6*mWW^9*s*t^5 + 18098*mtt^6*mWW^2*s^2*t^5 + 255360*ep*mtt^6*mWW^2*s^2*t^5 + 1443182*ep^2*mtt^6*mWW^2*s^2*t^5 + 4177000*ep^3*mtt^6*mWW^2*s^2*t^5 + 6548448*ep^4*mtt^6*mWW^2*s^2*t^5 + 5292264*ep^5*mtt^6*mWW^2*s^2*t^5 + 1728672*ep^6*mtt^6*mWW^2*s^2*t^5 - 30470*mtt^5*mWW^3*s^2*t^5 - 432641*ep*mtt^5*mWW^3*s^2*t^5 - 2461969*ep^2*mtt^5*mWW^3*s^2*t^5 - 7184489*ep^3*mtt^5*mWW^3*s^2*t^5 - 11369849*ep^4*mtt^5*mWW^3*s^2*t^5 - 9278478*ep^5*mtt^5*mWW^3*s^2*t^5 - 3057800*ep^6*mtt^5*mWW^3*s^2*t^5 - 28754*mtt^4*mWW^4*s^2*t^5 - 410826*ep*mtt^4*mWW^4*s^2*t^5 - 2334018*ep^2*mtt^4*mWW^4*s^2*t^5 - 6707154*ep^3*mtt^4*mWW^4*s^2*t^5 - 10317728*ep^4*mtt^4*mWW^4*s^2*t^5 - 8113544*ep^5*mtt^4*mWW^4*s^2*t^5 - 2568544*ep^6*mtt^4*mWW^4*s^2*t^5 + 82564*mtt^3*mWW^5*s^2*t^5 + 1190186*ep*mtt^3*mWW^5*s^2*t^5 + 6836994*ep^2*mtt^3*mWW^5*s^2*t^5 + 19953738*ep^3*mtt^3*mWW^5*s^2*t^5 + 31314050*ep^4*mtt^3*mWW^5*s^2*t^5 + 25191748*ep^5*mtt^3*mWW^5*s^2*t^5 + 8160720*ep^6*mtt^3*mWW^5*s^2*t^5 - 41938*mtt^2*mWW^6*s^2*t^5 - 611560*ep*mtt^2*mWW^6*s^2*t^5 - 3552336*ep^2*mtt^2*mWW^6*s^2*t^5 - 10484360*ep^3*mtt^2*mWW^6*s^2*t^5 - 16648170*ep^4*mtt^2*mWW^6*s^2*t^5 - 13554236*ep^5*mtt^2*mWW^6*s^2*t^5 - 4440400*ep^6*mtt^2*mWW^6*s^2*t^5 - 5038*mtt*mWW^7*s^2*t^5 - 73089*ep*mtt*mWW^7*s^2*t^5 - 417745*ep^2*mtt*mWW^7*s^2*t^5 - 1189513*ep^3*mtt*mWW^7*s^2*t^5 - 1779801*ep^4*mtt*mWW^7*s^2*t^5 - 1335510*ep^5*mtt*mWW^7*s^2*t^5 - 396296*ep^6*mtt*mWW^7*s^2*t^5 + 5538*mWW^8*s^2*t^5 + 82570*ep*mWW^8*s^2*t^5 + 486372*ep^2*mWW^8*s^2*t^5 + 1438618*ep^3*mWW^8*s^2*t^5 + 2263130*ep^4*mWW^8*s^2*t^5 + 1808316*ep^5*mWW^8*s^2*t^5 + 577488*ep^6*mWW^8*s^2*t^5 - 14106*mtt^5*mWW^2*s^3*t^5 - 207026*ep*mtt^5*mWW^2*s^3*t^5 - 1213296*ep^2*mtt^5*mWW^2*s^3*t^5 - 3617878*ep^3*mtt^5*mWW^2*s^3*t^5 - 5809046*ep^4*mtt^5*mWW^2*s^3*t^5 - 4786328*ep^5*mtt^5*mWW^2*s^3*t^5 - 1588608*ep^6*mtt^5*mWW^2*s^3*t^5 + 24472*mtt^4*mWW^3*s^3*t^5 + 358396*ep*mtt^4*mWW^3*s^3*t^5 + 2100120*ep^2*mtt^4*mWW^3*s^3*t^5 + 6291312*ep^3*mtt^4*mWW^3*s^3*t^5 + 10190960*ep^4*mtt^4*mWW^3*s^3*t^5 + 8492324*ep^5*mtt^4*mWW^3*s^3*t^5 + 2852928*ep^6*mtt^4*mWW^3*s^3*t^5 + 12988*mtt^3*mWW^4*s^3*t^5 + 198836*ep*mtt^3*mWW^4*s^3*t^5 + 1193398*ep^2*mtt^3*mWW^4*s^3*t^5 + 3521848*ep^3*mtt^3*mWW^4*s^3*t^5 + 5428426*ep^4*mtt^3*mWW^4*s^3*t^5 + 4196352*ep^5*mtt^3*mWW^4*s^3*t^5 + 1287552*ep^6*mtt^3*mWW^4*s^3*t^5 - 44736*mtt^2*mWW^5*s^3*t^5 - 673551*ep*mtt^2*mWW^5*s^3*t^5 - 4022569*ep^2*mtt^2*mWW^5*s^3*t^5 - 12054231*ep^3*mtt^2*mWW^5*s^3*t^5 - 19218367*ep^4*mtt^2*mWW^5*s^3*t^5 - 15590410*ep^5*mtt^2*mWW^5*s^3*t^5 - 5068952*ep^6*mtt^2*mWW^5*s^3*t^5 + 23150*mtt*mWW^6*s^3*t^5 + 353320*ep*mtt*mWW^6*s^3*t^5 + 2140064*ep^2*mtt*mWW^6*s^3*t^5 + 6492800*ep^3*mtt*mWW^6*s^3*t^5 + 10466166*ep^4*mtt*mWW^6*s^3*t^5 + 8574108*ep^5*mtt*mWW^6*s^3*t^5 + 2811056*ep^6*mtt*mWW^6*s^3*t^5 - 1768*mWW^7*s^3*t^5 - 29975*ep*mWW^7*s^3*t^5 - 198077*ep^2*mWW^7*s^3*t^5 - 636731*ep^3*mWW^7*s^3*t^5 - 1065699*ep^4*mWW^7*s^3*t^5 - 893966*ep^5*mWW^7*s^3*t^5 - 296856*ep^6*mWW^7*s^3*t^5 + 4130*mtt^4*mWW^2*s^4*t^5 + 62768*ep*mtt^4*mWW^2*s^4*t^5 + 379734*ep^2*mtt^4*mWW^2*s^4*t^5 + 1161228*ep^3*mtt^4*mWW^2*s^4*t^5 + 1901468*ep^4*mtt^4*mWW^2*s^4*t^5 + 1591144*ep^5*mtt^4*mWW^2*s^4*t^5 + 534752*ep^6*mtt^4*mWW^2*s^4*t^5 - 7600*mtt^3*mWW^3*s^4*t^5 - 114035*ep*mtt^3*mWW^3*s^4*t^5 - 682055*ep^2*mtt^3*mWW^3*s^4*t^5 - 2079167*ep^3*mtt^3*mWW^3*s^4*t^5 - 3418777*ep^4*mtt^3*mWW^3*s^4*t^5 - 2886598*ep^5*mtt^3*mWW^3*s^4*t^5 - 981304*ep^6*mtt^3*mWW^3*s^4*t^5 - 1980*mtt^2*mWW^4*s^4*t^5 - 35384*ep*mtt^2*mWW^4*s^4*t^5 - 238938*ep^2*mtt^2*mWW^4*s^4*t^5 - 749660*ep^3*mtt^2*mWW^4*s^4*t^5 - 1180758*ep^4*mtt^2*mWW^4*s^4*t^5 - 906536*ep^5*mtt^2*mWW^4*s^4*t^5 - 269760*ep^6*mtt^2*mWW^4*s^4*t^5 + 10240*mtt*mWW^5*s^4*t^5 + 161325*ep*mtt*mWW^5*s^4*t^5 + 1001177*ep^2*mtt*mWW^5*s^4*t^5 + 3079289*ep^3*mtt*mWW^5*s^4*t^5 + 4992327*ep^4*mtt*mWW^5*s^4*t^5 + 4093522*ep^5*mtt*mWW^5*s^4*t^5 + 1340136*ep^6*mtt*mWW^5*s^4*t^5 - 4790*mWW^6*s^4*t^5 - 74674*ep*mWW^6*s^4*t^5 - 459918*ep^2*mWW^6*s^4*t^5 - 1411690*ep^3*mWW^6*s^4*t^5 - 2294260*ep^4*mWW^6*s^4*t^5 - 1891532*ep^5*mWW^6*s^4*t^5 - 623824*ep^6*mWW^6*s^4*t^5 - 32*mtt^3*mWW^2*s^5*t^5 - 464*ep*mtt^3*mWW^2*s^5*t^5 - 2672*ep^2*mtt^3*mWW^2*s^5*t^5 - 7808*ep^3*mtt^3*mWW^2*s^5*t^5 - 12224*ep^4*mtt^3*mWW^2*s^5*t^5 - 9728*ep^5*mtt^3*mWW^2*s^5*t^5 - 3072*ep^6*mtt^3*mWW^2*s^5*t^5 + 96*mtt^2*mWW^3*s^5*t^5 + 1412*ep*mtt^2*mWW^3*s^5*t^5 + 8156*ep^2*mtt^2*mWW^3*s^5*t^5 + 23804*ep^3*mtt^2*mWW^3*s^5*t^5 + 37172*ep^4*mtt^2*mWW^3*s^5*t^5 + 29504*ep^5*mtt^2*mWW^3*s^5*t^5 + 9296*ep^6*mtt^2*mWW^3*s^5*t^5 - 96*mtt*mWW^4*s^5*t^5 - 1432*ep*mtt*mWW^4*s^5*t^5 - 8296*ep^2*mtt*mWW^4*s^5*t^5 - 24184*ep^3*mtt*mWW^4*s^5*t^5 - 37672*ep^4*mtt*mWW^4*s^5*t^5 - 29824*ep^5*mtt*mWW^4*s^5*t^5 - 9376*ep^6*mtt*mWW^4*s^5*t^5 + 32*mWW^5*s^5*t^5 + 484*ep*mWW^5*s^5*t^5 + 2812*ep^2*mWW^5*s^5*t^5 + 8188*ep^3*mWW^5*s^5*t^5 + 12724*ep^4*mWW^5*s^5*t^5 + 10048*ep^5*mWW^5*s^5*t^5 + 3152*ep^6*mWW^5*s^5*t^5 - 1728*mtt^8*mWW*t^6 - 21888*ep*mtt^8*mWW*t^6 - 111276*ep^2*mtt^8*mWW*t^6 - 292680*ep^3*mtt^8*mWW*t^6 - 422004*ep^4*mtt^8*mWW*t^6 - 317304*ep^5*mtt^8*mWW*t^6 - 97440*ep^6*mtt^8*mWW*t^6 - 2472*mtt^7*mWW^2*t^6 - 33414*ep*mtt^7*mWW^2*t^6 - 180960*ep^2*mtt^7*mWW^2*t^6 - 503682*ep^3*mtt^7*mWW^2*t^6 - 762456*ep^4*mtt^7*mWW^2*t^6 - 597048*ep^5*mtt^7*mWW^2*t^6 - 189408*ep^6*mtt^7*mWW^2*t^6 + 20988*mtt^6*mWW^3*t^6 + 270912*ep*mtt^6*mWW^3*t^6 + 1403652*ep^2*mtt^6*mWW^3*t^6 + 3756180*ep^3*mtt^6*mWW^3*t^6 + 5495916*ep^4*mtt^6*mWW^3*t^6 + 4180152*ep^5*mtt^6*mWW^3*t^6 + 1293600*ep^6*mtt^6*mWW^3*t^6 - 20910*mtt^5*mWW^4*t^6 - 264267*ep*mtt^5*mWW^4*t^6 - 1340061*ep^2*mtt^5*mWW^4*t^6 - 3514107*ep^3*mtt^5*mWW^4*t^6 - 5047317*ep^4*mtt^5*mWW^4*t^6 - 3774354*ep^5*mtt^5*mWW^4*t^6 - 1149624*ep^6*mtt^5*mWW^4*t^6 - 10632*mtt^4*mWW^5*t^6 - 144576*ep*mtt^4*mWW^5*t^6 - 786402*ep^2*mtt^4*mWW^5*t^6 - 2194008*ep^3*mtt^4*mWW^5*t^6 - 3323562*ep^4*mtt^4*mWW^5*t^6 - 2601804*ep^5*mtt^4*mWW^5*t^6 - 824976*ep^6*mtt^4*mWW^5*t^6 + 20892*mtt^3*mWW^6*t^6 + 272112*ep*mtt^3*mWW^6*t^6 + 1422012*ep^2*mtt^3*mWW^6*t^6 + 3833424*ep^3*mtt^3*mWW^6*t^6 + 5642520*ep^4*mtt^3*mWW^6*t^6 + 4311408*ep^5*mtt^3*mWW^6*t^6 + 1338432*ep^6*mtt^3*mWW^6*t^6 - 4308*mtt^2*mWW^7*t^6 - 54942*ep*mtt^2*mWW^7*t^6 - 281676*ep^2*mtt^2*mWW^7*t^6 - 748122*ep^3*mtt^2*mWW^7*t^6 - 1090080*ep^4*mtt^2*mWW^7*t^6 - 827880*ep^5*mtt^2*mWW^7*t^6 - 256032*ep^6*mtt^2*mWW^7*t^6 - 1782*mtt*mWW^8*t^6 - 23283*ep*mtt*mWW^8*t^6 - 121755*ep^2*mtt*mWW^8*t^6 - 327327*ep^3*mtt*mWW^8*t^6 - 478839*ep^4*mtt*mWW^8*t^6 - 362622*ep^5*mtt*mWW^8*t^6 - 111432*ep^6*mtt*mWW^8*t^6 - 48*mWW^9*t^6 - 654*ep*mWW^9*t^6 - 3534*ep^2*mWW^9*t^6 - 9678*ep^3*mWW^9*t^6 - 14178*ep^4*mWW^9*t^6 - 10548*ep^5*mWW^9*t^6 - 3120*ep^6*mWW^9*t^6 + 7656*mtt^7*mWW*s*t^6 + 101308*ep*mtt^7*mWW*s*t^6 + 538240*ep^2*mtt^7*mWW*s*t^6 + 1475116*ep^3*mtt^7*mWW*s*t^6 + 2207360*ep^4*mtt^7*mWW*s*t^6 + 1715440*ep^5*mtt^7*mWW*s*t^6 + 542400*ep^6*mtt^7*mWW*s*t^6 + 8154*mtt^6*mWW^2*s*t^6 + 111964*ep*mtt^6*mWW^2*s*t^6 + 613802*ep^2*mtt^6*mWW^2*s*t^6 + 1720624*ep^3*mtt^6*mWW^2*s*t^6 + 2609048*ep^4*mtt^6*mWW^2*s*t^6 + 2036976*ep^5*mtt^6*mWW^2*s*t^6 + 642112*ep^6*mtt^6*mWW^2*s*t^6 - 74058*mtt^5*mWW^3*s*t^6 - 996070*ep*mtt^5*mWW^3*s*t^6 - 5368050*ep^2*mtt^5*mWW^3*s*t^6 - 14870534*ep^3*mtt^5*mWW^3*s*t^6 - 22403248*ep^4*mtt^5*mWW^3*s*t^6 - 17459904*ep^5*mtt^5*mWW^3*s*t^6 - 5515136*ep^6*mtt^5*mWW^3*s*t^6 + 72842*mtt^4*mWW^4*s*t^6 + 980493*ep*mtt^4*mWW^4*s*t^6 + 5291441*ep^2*mtt^4*mWW^4*s*t^6 + 14690325*ep^3*mtt^4*mWW^4*s*t^6 + 22198657*ep^4*mtt^4*mWW^4*s*t^6 + 17361442*ep^5*mtt^4*mWW^4*s*t^6 + 5503160*ep^6*mtt^4*mWW^4*s*t^6 + 25356*mtt^3*mWW^5*s*t^6 + 340556*ep*mtt^3*mWW^5*s*t^6 + 1825520*ep^2*mtt^3*mWW^5*s*t^6 + 5001880*ep^3*mtt^3*mWW^5*s*t^6 + 7405320*ep^4*mtt^3*mWW^5*s*t^6 + 5640592*ep^5*mtt^3*mWW^5*s*t^6 + 1735616*ep^6*mtt^3*mWW^5*s*t^6 - 55626*mtt^2*mWW^6*s*t^6 - 750844*ep*mtt^2*mWW^6*s*t^6 - 4054462*ep^2*mtt^2*mWW^6*s*t^6 - 11227300*ep^3*mtt^2*mWW^6*s*t^6 - 16862920*ep^4*mtt^2*mWW^6*s*t^6 - 13069744*ep^5*mtt^2*mWW^6*s*t^6 - 4097344*ep^6*mtt^2*mWW^6*s*t^6 + 11590*mtt*mWW^7*s*t^6 + 157818*ep*mtt*mWW^7*s*t^6 + 860138*ep^2*mtt*mWW^7*s*t^6 + 2405534*ep^3*mtt*mWW^7*s*t^6 + 3652504*ep^4*mtt*mWW^7*s*t^6 + 2864208*ep^5*mtt*mWW^7*s*t^6 + 908608*ep^6*mtt*mWW^7*s*t^6 + 4086*mWW^8*s*t^6 + 54775*ep*mWW^8*s*t^6 + 293371*ep^2*mWW^8*s*t^6 + 804355*ep^3*mWW^8*s*t^6 + 1193279*ep^4*mWW^8*s*t^6 + 910990*ep^5*mWW^8*s*t^6 + 280584*ep^6*mWW^8*s*t^6 - 12768*mtt^6*mWW*s^2*t^6 - 175612*ep*mtt^6*mWW*s^2*t^6 - 968304*ep^2*mtt^6*mWW*s^2*t^6 - 2742068*ep^3*mtt^6*mWW*s^2*t^6 - 4219848*ep^4*mtt^6*mWW*s^2*t^6 - 3358440*ep^5*mtt^6*mWW*s^2*t^6 - 1083600*ep^6*mtt^6*mWW*s^2*t^6 - 7204*mtt^5*mWW^2*s^2*t^6 - 103620*ep*mtt^5*mWW^2*s^2*t^6 - 589162*ep^2*mtt^5*mWW^2*s^2*t^6 - 1684144*ep^3*mtt^5*mWW^2*s^2*t^6 - 2562526*ep^4*mtt^5*mWW^2*s^2*t^6 - 1981096*ep^5*mtt^5*mWW^2*s^2*t^6 - 612032*ep^6*mtt^5*mWW^2*s^2*t^6 + 94766*mtt^4*mWW^3*s^2*t^6 + 1328160*ep*mtt^4*mWW^3*s^2*t^6 + 7434402*ep^2*mtt^4*mWW^3*s^2*t^6 + 21240044*ep^3*mtt^4*mWW^3*s^2*t^6 + 32779100*ep^4*mtt^4*mWW^3*s^2*t^6 + 26028560*ep^5*mtt^4*mWW^3*s^2*t^6 + 8344656*ep^6*mtt^4*mWW^3*s^2*t^6 - 101760*mtt^3*mWW^4*s^2*t^6 - 1434875*ep*mtt^3*mWW^4*s^2*t^6 - 8083209*ep^2*mtt^3*mWW^4*s^2*t^6 - 23254595*ep^3*mtt^3*mWW^4*s^2*t^6 - 36163851*ep^4*mtt^3*mWW^4*s^2*t^6 - 28949790*ep^5*mtt^3*mWW^4*s^2*t^6 - 9356200*ep^6*mtt^3*mWW^4*s^2*t^6 + 244*mtt^2*mWW^5*s^2*t^6 + 6812*ep*mtt^2*mWW^5*s^2*t^6 + 65860*ep^2*mtt^2*mWW^5*s^2*t^6 + 315048*ep^3*mtt^2*mWW^5*s^2*t^6 + 765028*ep^4*mtt^2*mWW^5*s^2*t^6 + 880584*ep^5*mtt^2*mWW^5*s^2*t^6 + 378272*ep^6*mtt^2*mWW^5*s^2*t^6 + 38356*mtt*mWW^6*s^2*t^6 + 550073*ep*mtt*mWW^6*s^2*t^6 + 3134221*ep^2*mtt*mWW^6*s^2*t^6 + 9035525*ep^3*mtt*mWW^6*s^2*t^6 + 13949623*ep^4*mtt*mWW^6*s^2*t^6 + 11002498*ep^5*mtt*mWW^6*s^2*t^6 + 3485336*ep^6*mtt*mWW^6*s^2*t^6 - 11634*mWW^7*s^2*t^6 - 170938*ep*mWW^7*s^2*t^6 - 994168*ep^2*mWW^7*s^2*t^6 - 2912690*ep^3*mWW^7*s^2*t^6 - 4555086*ep^4*mWW^7*s^2*t^6 - 3630236*ep^5*mWW^7*s^2*t^6 - 1159312*ep^6*mWW^7*s^2*t^6 + 9480*mtt^5*mWW*s^3*t^6 + 134852*ep*mtt^5*mWW*s^3*t^6 + 766992*ep^2*mtt^5*mWW*s^3*t^6 + 2229508*ep^3*mtt^5*mWW*s^3*t^6 + 3505632*ep^4*mtt^5*mWW*s^3*t^6 + 2839776*ep^5*mtt^5*mWW*s^3*t^6 + 929760*ep^6*mtt^5*mWW*s^3*t^6 - 214*mtt^4*mWW^2*s^3*t^6 + 1258*ep*mtt^4*mWW^2*s^3*t^6 + 24372*ep^2*mtt^4*mWW^2*s^3*t^6 + 80674*ep^3*mtt^4*mWW^2*s^3*t^6 + 83838*ep^4*mtt^4*mWW^2*s^3*t^6 - 2528*ep^5*mtt^4*mWW^2*s^3*t^6 - 31616*ep^6*mtt^4*mWW^2*s^3*t^6 - 52040*mtt^3*mWW^3*s^3*t^6 - 755255*ep*mtt^3*mWW^3*s^3*t^6 - 4358731*ep^2*mtt^3*mWW^3*s^3*t^6 - 12730403*ep^3*mtt^3*mWW^3*s^3*t^6 - 19934265*ep^4*mtt^3*mWW^3*s^3*t^6 - 15971898*ep^5*mtt^3*mWW^3*s^3*t^6 - 5147224*ep^6*mtt^3*mWW^3*s^3*t^6 + 62604*mtt^2*mWW^4*s^3*t^6 + 908609*ep*mtt^2*mWW^4*s^3*t^6 + 5251417*ep^2*mtt^2*mWW^4*s^3*t^6 + 15385973*ep^3*mtt^2*mWW^4*s^3*t^6 + 24205791*ep^4*mtt^2*mWW^4*s^3*t^6 + 19507286*ep^5*mtt^2*mWW^4*s^3*t^6 + 6327032*ep^6*mtt^2*mWW^4*s^3*t^6 - 15632*mtt*mWW^5*s^3*t^6 - 231257*ep*mtt*mWW^5*s^3*t^6 - 1363037*ep^2*mtt*mWW^5*s^3*t^6 - 4062205*ep^3*mtt*mWW^5*s^3*t^6 - 6487111*ep^4*mtt*mWW^5*s^3*t^6 - 5296806*ep^5*mtt*mWW^5*s^3*t^6 - 1736872*ep^6*mtt*mWW^5*s^3*t^6 - 4198*mWW^6*s^3*t^6 - 58207*ep*mWW^6*s^3*t^6 - 320869*ep^2*mWW^6*s^3*t^6 - 902395*ep^3*mWW^6*s^3*t^6 - 1370861*ep^4*mWW^6*s^3*t^6 - 1072662*ep^5*mWW^6*s^3*t^6 - 339928*ep^6*mWW^6*s^3*t^6 - 2640*mtt^4*mWW*s^4*t^6 - 38660*ep*mtt^4*mWW*s^4*t^6 - 225652*ep^2*mtt^4*mWW*s^4*t^6 - 669876*ep^3*mtt^4*mWW*s^4*t^6 - 1071140*ep^4*mtt^4*mWW*s^4*t^6 - 879472*ep^5*mtt^4*mWW*s^4*t^6 - 291120*ep^6*mtt^4*mWW*s^4*t^6 + 1736*mtt^3*mWW^2*s^4*t^6 + 23812*ep*mtt^3*mWW^2*s^4*t^6 + 131948*ep^2*mtt^3*mWW^2*s^4*t^6 + 386528*ep^3*mtt^3*mWW^2*s^4*t^6 + 632096*ep^4*mtt^3*mWW^2*s^4*t^6 + 543696*ep^5*mtt^3*mWW^2*s^4*t^6 + 190944*ep^6*mtt^3*mWW^2*s^4*t^6 + 10632*mtt^2*mWW^3*s^4*t^6 + 160689*ep*mtt^2*mWW^3*s^4*t^6 + 959303*ep^2*mtt^2*mWW^3*s^4*t^6 + 2863245*ep^3*mtt^2*mWW^3*s^4*t^6 + 4535513*ep^4*mtt^2*mWW^3*s^4*t^6 + 3649026*ep^5*mtt^2*mWW^3*s^4*t^6 + 1174712*ep^6*mtt^2*mWW^3*s^4*t^6 - 15912*mtt*mWW^4*s^4*t^6 - 238082*ep*mtt*mWW^4*s^4*t^6 - 1411082*ep^2*mtt*mWW^4*s^4*t^6 - 4204126*ep^3*mtt*mWW^4*s^4*t^6 - 6678946*ep^4*mtt*mWW^4*s^4*t^6 - 5408388*ep^5*mtt*mWW^4*s^4*t^6 - 1756944*ep^6*mtt*mWW^4*s^4*t^6 + 6184*mWW^5*s^4*t^6 + 92241*ep*mWW^5*s^4*t^6 + 545483*ep^2*mWW^5*s^4*t^6 + 1624229*ep^3*mWW^5*s^4*t^6 + 2582477*ep^4*mWW^5*s^4*t^6 + 2095138*ep^5*mWW^5*s^4*t^6 + 682408*ep^6*mWW^5*s^4*t^6 + 504*mtt^8*t^7 + 6276*ep*mtt^8*t^7 + 31344*ep^2*mtt^8*t^7 + 81060*ep^3*mtt^8*t^7 + 115104*ep^4*mtt^8*t^7 + 85392*ep^5*mtt^8*t^7 + 25920*ep^6*mtt^8*t^7 + 5568*mtt^7*mWW*t^7 + 70464*ep*mtt^7*mWW*t^7 + 357588*ep^2*mtt^7*mWW*t^7 + 937824*ep^3*mtt^7*mWW*t^7 + 1346916*ep^4*mtt^7*mWW*t^7 + 1007928*ep^5*mtt^7*mWW*t^7 + 307872*ep^6*mtt^7*mWW*t^7 - 12348*mtt^6*mWW^2*t^7 - 152772*ep*mtt^6*mWW^2*t^7 - 757080*ep^2*mtt^6*mWW^2*t^7 - 1940688*ep^3*mtt^6*mWW^2*t^7 - 2729184*ep^4*mtt^6*mWW^2*t^7 - 2004096*ep^5*mtt^6*mWW^2*t^7 - 602112*ep^6*mtt^6*mWW^2*t^7 - 14484*mtt^5*mWW^3*t^7 - 192579*ep*mtt^5*mWW^3*t^7 - 1025247*ep^2*mtt^5*mWW^3*t^7 - 2805123*ep^3*mtt^5*mWW^3*t^7 - 4174605*ep^4*mtt^5*mWW^3*t^7 - 3214386*ep^5*mtt^5*mWW^3*t^7 - 1002936*ep^6*mtt^5*mWW^3*t^7 + 46032*mtt^4*mWW^4*t^7 + 588912*ep*mtt^4*mWW^4*t^7 + 3020814*ep^2*mtt^4*mWW^4*t^7 + 7997376*ep^3*mtt^4*mWW^4*t^7 + 11571990*ep^4*mtt^4*mWW^4*t^7 + 8703252*ep^5*mtt^4*mWW^4*t^7 + 2663664*ep^6*mtt^4*mWW^4*t^7 - 22416*mtt^3*mWW^5*t^7 - 280332*ep*mtt^3*mWW^5*t^7 - 1405284*ep^2*mtt^3*mWW^5*t^7 - 3642756*ep^3*mtt^3*mWW^5*t^7 - 5174724*ep^4*mtt^3*mWW^5*t^7 - 3831240*ep^5*mtt^3*mWW^5*t^7 - 1157088*ep^6*mtt^3*mWW^5*t^7 - 9924*mtt^2*mWW^6*t^7 - 130782*ep*mtt^2*mWW^6*t^7 - 689604*ep^2*mtt^2*mWW^6*t^7 - 1867938*ep^3*mtt^2*mWW^6*t^7 - 2751168*ep^4*mtt^2*mWW^6*t^7 - 2096136*ep^5*mtt^2*mWW^6*t^7 - 647328*ep^6*mtt^2*mWW^6*t^7 + 6468*mtt*mWW^7*t^7 + 82983*ep*mtt*mWW^7*t^7 + 426651*ep^2*mtt*mWW^7*t^7 + 1131135*ep^3*mtt*mWW^7*t^7 + 1637433*ep^4*mtt*mWW^7*t^7 + 1230858*ep^5*mtt*mWW^7*t^7 + 376152*ep^6*mtt*mWW^7*t^7 + 600*mWW^8*t^7 + 7830*ep*mWW^8*t^7 + 40818*ep^2*mWW^8*t^7 + 109110*ep^3*mWW^8*t^7 + 158238*ep^4*mWW^8*t^7 + 118428*ep^5*mWW^8*t^7 + 35856*ep^6*mWW^8*t^7 - 2184*mtt^7*s*t^7 - 28372*ep*mtt^7*s*t^7 - 148116*ep^2*mtt^7*s*t^7 - 399812*ep^3*mtt^7*s*t^7 - 590820*ep^4*mtt^7*s*t^7 - 454536*ep^5*mtt^7*s*t^7 - 142560*ep^6*mtt^7*s*t^7 - 19504*mtt^6*mWW*s*t^7 - 256552*ep*mtt^6*mWW*s*t^7 - 1352620*ep^2*mtt^6*mWW*s*t^7 - 3672432*ep^3*mtt^6*mWW*s*t^7 - 5436532*ep^4*mtt^6*mWW*s*t^7 - 4175768*ep^5*mtt^6*mWW*s*t^7 - 1304352*ep^6*mtt^6*mWW*s*t^7 + 46222*mtt^5*mWW^2*s*t^7 + 605680*ep*mtt^5*mWW^2*s*t^7 + 3184060*ep^2*mtt^5*mWW^2*s*t^7 + 8632556*ep^3*mtt^5*mWW^2*s*t^7 + 12781938*ep^4*mtt^5*mWW^2*s*t^7 + 9834032*ep^5*mtt^5*mWW^2*s*t^7 + 3080352*ep^6*mtt^5*mWW^2*s*t^7 + 24284*mtt^4*mWW^3*s*t^7 + 331112*ep*mtt^4*mWW^3*s*t^7 + 1798332*ep^2*mtt^4*mWW^3*s*t^7 + 4980340*ep^3*mtt^4*mWW^3*s*t^7 + 7438328*ep^4*mtt^4*mWW^3*s*t^7 + 5703540*ep^5*mtt^4*mWW^3*s*t^7 + 1761104*ep^6*mtt^4*mWW^3*s*t^7 - 111764*mtt^3*mWW^4*s*t^7 - 1493698*ep*mtt^3*mWW^4*s*t^7 - 7986514*ep^2*mtt^3*mWW^4*s*t^7 - 21914986*ep^3*mtt^3*mWW^4*s*t^7 - 32657718*ep^4*mtt^3*mWW^4*s*t^7 - 25148624*ep^5*mtt^3*mWW^4*s*t^7 - 7843936*ep^6*mtt^3*mWW^4*s*t^7 + 65792*mtt^2*mWW^5*s*t^7 + 881513*ep*mtt^2*mWW^5*s*t^7 + 4726545*ep^2*mtt^2*mWW^5*s*t^7 + 13011477*ep^3*mtt^2*mWW^5*s*t^7 + 19463895*ep^4*mtt^2*mWW^5*s*t^7 + 15053762*ep^5*mtt^2*mWW^5*s*t^7 + 4717016*ep^6*mtt^2*mWW^5*s*t^7 + 7774*mtt*mWW^6*s*t^7 + 102896*ep*mtt*mWW^6*s*t^7 + 542884*ep^2*mtt*mWW^6*s*t^7 + 1461684*ep^3*mtt*mWW^6*s*t^7 + 2120422*ep^4*mtt*mWW^6*s*t^7 + 1576324*ep^5*mtt*mWW^6*s*t^7 + 471216*ep^6*mtt*mWW^6*s*t^7 - 10620*mWW^7*s*t^7 - 142579*ep*mWW^7*s*t^7 - 764571*ep^2*mWW^7*s*t^7 - 2098827*ep^3*mWW^7*s*t^7 - 3119513*ep^4*mWW^7*s*t^7 - 2388730*ep^5*mWW^7*s*t^7 - 738840*ep^6*mWW^7*s*t^7 + 3528*mtt^6*s^2*t^7 + 47460*ep*mtt^6*s^2*t^7 + 256284*ep^2*mtt^6*s^2*t^7 + 713076*ep^3*mtt^6*s^2*t^7 + 1081836*ep^4*mtt^6*s^2*t^7 + 851256*ep^5*mtt^6*s^2*t^7 + 272160*ep^6*mtt^6*s^2*t^7 + 24200*mtt^5*mWW*s^2*t^7 + 330088*ep*mtt^5*mWW*s^2*t^7 + 1800876*ep^2*mtt^5*mWW*s^2*t^7 + 5033320*ep^3*mtt^5*mWW*s^2*t^7 + 7629196*ep^4*mtt^5*mWW*s^2*t^7 + 5972128*ep^5*mtt^5*mWW*s^2*t^7 + 1894032*ep^6*mtt^5*mWW*s^2*t^7 - 65066*mtt^4*mWW^2*s^2*t^7 - 887488*ep*mtt^4*mWW^2*s^2*t^7 - 4847356*ep^2*mtt^4*mWW^2*s^2*t^7 - 13585564*ep^3*mtt^4*mWW^2*s^2*t^7 - 20682982*ep^4*mtt^4*mWW^2*s^2*t^7 - 16283168*ep^5*mtt^4*mWW^2*s^2*t^7 - 5198016*ep^6*mtt^4*mWW^2*s^2*t^7 + 5160*mtt^3*mWW^3*s^2*t^7 + 66526*ep*mtt^3*mWW^3*s^2*t^7 + 354318*ep^2*mtt^3*mWW^3*s^2*t^7 + 1024770*ep^3*mtt^3*mWW^3*s^2*t^7 + 1699698*ep^4*mtt^3*mWW^3*s^2*t^7 + 1508792*ep^5*mtt^3*mWW^3*s^2*t^7 + 550416*ep^6*mtt^3*mWW^3*s^2*t^7 + 79996*mtt^2*mWW^4*s^2*t^7 + 1112478*ep*mtt^2*mWW^4*s^2*t^7 + 6167608*ep^2*mtt^2*mWW^4*s^2*t^7 + 17409290*ep^3*mtt^2*mWW^4*s^2*t^7 + 26481440*ep^4*mtt^2*mWW^4*s^2*t^7 + 20686588*ep^5*mtt^2*mWW^4*s^2*t^7 + 6516080*ep^6*mtt^2*mWW^4*s^2*t^7 - 57376*mtt*mWW^5*s^2*t^7 - 809734*ep*mtt*mWW^5*s^2*t^7 - 4549974*ep^2*mtt*mWW^5*s^2*t^7 - 12990906*ep^3*mtt*mWW^5*s^2*t^7 - 19956074*ep^4*mtt*mWW^5*s^2*t^7 - 15724288*ep^5*mtt*mWW^5*s^2*t^7 - 4990688*ep^6*mtt*mWW^5*s^2*t^7 + 9558*mWW^6*s^2*t^7 + 140670*ep*mWW^6*s^2*t^7 + 818388*ep^2*mWW^6*s^2*t^7 + 2397166*ep^3*mWW^6*s^2*t^7 + 3749910*ep^4*mWW^6*s^2*t^7 + 2991860*ep^5*mWW^6*s^2*t^7 + 957168*ep^6*mWW^6*s^2*t^7 - 2520*mtt^5*s^3*t^7 - 34908*ep*mtt^5*s^3*t^7 - 193596*ep^2*mtt^5*s^3*t^7 - 550956*ep^3*mtt^5*s^3*t^7 - 851628*ep^4*mtt^5*s^3*t^7 - 680472*ep^5*mtt^5*s^3*t^7 - 220320*ep^6*mtt^5*s^3*t^7 - 11992*mtt^4*mWW*s^3*t^7 - 169360*ep*mtt^4*mWW*s^3*t^7 - 953004*ep^2*mtt^4*mWW*s^3*t^7 - 2727840*ep^3*mtt^4*mWW*s^3*t^7 - 4206668*ep^4*mtt^4*mWW*s^3*t^7 - 3332720*ep^5*mtt^4*mWW*s^3*t^7 - 1065456*ep^6*mtt^4*mWW*s^3*t^7 + 40216*mtt^3*mWW^2*s^3*t^7 + 564484*ep*mtt^3*mWW^2*s^3*t^7 + 3162200*ep^2*mtt^3*mWW^2*s^3*t^7 + 9038392*ep^3*mtt^3*mWW^2*s^3*t^7 + 13958252*ep^4*mtt^3*mWW^2*s^3*t^7 + 11098848*ep^5*mtt^3*mWW^2*s^3*t^7 + 3566688*ep^6*mtt^3*mWW^2*s^3*t^7 - 23496*mtt^2*mWW^3*s^3*t^7 - 328059*ep*mtt^2*mWW^3*s^3*t^7 - 1831479*ep^2*mtt^2*mWW^3*s^3*t^7 - 5235403*ep^3*mtt^2*mWW^3*s^3*t^7 - 8114377*ep^4*mtt^2*mWW^3*s^3*t^7 - 6493130*ep^5*mtt^2*mWW^3*s^3*t^7 - 2103656*ep^6*mtt^2*mWW^3*s^3*t^7 - 13088*mtt*mWW^4*s^3*t^7 - 185262*ep*mtt*mWW^4*s^3*t^7 - 1042938*ep^2*mtt*mWW^4*s^3*t^7 - 2976202*ep^3*mtt*mWW^4*s^3*t^7 - 4558474*ep^4*mtt*mWW^4*s^3*t^7 - 3575324*ep^5*mtt*mWW^4*s^3*t^7 - 1128912*ep^6*mtt*mWW^4*s^3*t^7 + 10880*mWW^5*s^3*t^7 + 153105*ep*mWW^5*s^3*t^7 + 858793*ep^2*mWW^5*s^3*t^7 + 2451817*ep^3*mWW^5*s^3*t^7 + 3772391*ep^4*mWW^5*s^3*t^7 + 2982270*ep^5*mWW^5*s^3*t^7 + 951464*ep^6*mWW^5*s^3*t^7 + 672*mtt^4*s^4*t^7 + 9544*ep*mtt^4*s^4*t^7 + 54084*ep^2*mtt^4*s^4*t^7 + 156632*ep^3*mtt^4*s^4*t^7 + 245508*ep^4*mtt^4*s^4*t^7 + 198360*ep^5*mtt^4*s^4*t^7 + 64800*ep^6*mtt^4*s^4*t^7 + 1728*mtt^3*mWW*s^4*t^7 + 25360*ep*mtt^3*mWW*s^4*t^7 + 147160*ep^2*mtt^3*mWW*s^4*t^7 + 429128*ep^3*mtt^3*mWW*s^4*t^7 + 667088*ep^4*mtt^3*mWW*s^4*t^7 + 528432*ep^5*mtt^3*mWW*s^4*t^7 + 167904*ep^6*mtt^3*mWW*s^4*t^7 - 9216*mtt^2*mWW^2*s^4*t^7 - 133344*ep*mtt^2*mWW^2*s^4*t^7 - 765984*ep^2*mtt^2*mWW^2*s^4*t^7 - 2227176*ep^3*mtt^2*mWW^2*s^4*t^7 - 3474312*ep^4*mtt^2*mWW^2*s^4*t^7 - 2775456*ep^5*mtt^2*mWW^2*s^4*t^7 - 892512*ep^6*mtt^2*mWW^2*s^4*t^7 + 10560*mtt*mWW^3*s^4*t^7 + 152432*ep*mtt*mWW^3*s^4*t^7 + 874152*ep^2*mtt*mWW^3*s^4*t^7 + 2540440*ep^3*mtt*mWW^3*s^4*t^7 + 3965328*ep^4*mtt*mWW^3*s^4*t^7 + 3172176*ep^5*mtt*mWW^3*s^4*t^7 + 1022112*ep^6*mtt*mWW^3*s^4*t^7 - 3744*mWW^4*s^4*t^7 - 53992*ep*mWW^4*s^4*t^7 - 309412*ep^2*mWW^4*s^4*t^7 - 899024*ep^3*mWW^4*s^4*t^7 - 1403612*ep^4*mWW^4*s^4*t^7 - 1123512*ep^5*mWW^4*s^4*t^7 - 362304*ep^6*mWW^4*s^4*t^7 - 2184*mtt^7*t^8 - 27084*ep*mtt^7*t^8 - 134616*ep^2*mtt^7*t^8 - 346308*ep^3*mtt^7*t^8 - 489024*ep^4*mtt^7*t^8 - 360720*ep^5*mtt^7*t^8 - 108864*ep^6*mtt^7*t^8 - 3552*mtt^6*mWW*t^8 - 45888*ep*mtt^6*mWW*t^8 - 237276*ep^2*mtt^6*mWW*t^8 - 631416*ep^3*mtt^6*mWW*t^8 - 915924*ep^4*mtt^6*mWW*t^8 - 689400*ep^5*mtt^6*mWW*t^8 - 211104*ep^6*mtt^6*mWW*t^8 + 26346*mtt^5*mWW^2*t^8 + 330042*ep*mtt^5*mWW^2*t^8 + 1656078*ep^2*mtt^5*mWW^2*t^8 + 4292334*ep^3*mtt^5*mWW^2*t^8 + 6091176*ep^4*mtt^5*mWW^2*t^8 + 4503768*ep^5*mtt^5*mWW^2*t^8 + 1359456*ep^6*mtt^5*mWW^2*t^8 - 23160*mtt^4*mWW^3*t^8 - 283032*ep*mtt^4*mWW^3*t^8 - 1383594*ep^2*mtt^4*mWW^3*t^8 - 3497652*ep^3*mtt^4*mWW^3*t^8 - 4852302*ep^4*mtt^4*mWW^3*t^8 - 3517524*ep^5*mtt^4*mWW^3*t^8 - 1044336*ep^6*mtt^4*mWW^3*t^8 - 17844*mtt^3*mWW^4*t^8 - 234255*ep*mtt^3*mWW^4*t^8 - 1230351*ep^2*mtt^3*mWW^4*t^8 - 3319911*ep^3*mtt^3*mWW^4*t^8 - 4871901*ep^4*mtt^3*mWW^4*t^8 - 3699042*ep^5*mtt^3*mWW^4*t^8 - 1138296*ep^6*mtt^3*mWW^4*t^8 + 28176*mtt^2*mWW^5*t^8 + 357684*ep*mtt^2*mWW^5*t^8 + 1818630*ep^2*mtt^2*mWW^5*t^8 + 4769112*ep^3*mtt^2*mWW^5*t^8 + 6832482*ep^4*mtt^2*mWW^5*t^8 + 5086908*ep^5*mtt^2*mWW^5*t^8 + 1541328*ep^6*mtt^2*mWW^5*t^8 - 5310*mtt*mWW^6*t^8 - 65769*ep*mtt*mWW^6*t^8 - 326253*ep^2*mtt*mWW^6*t^8 - 836901*ep^3*mtt*mWW^6*t^8 - 1177221*ep^4*mtt*mWW^6*t^8 - 863994*ep^5*mtt*mWW^6*t^8 - 259032*ep^6*mtt*mWW^6*t^8 - 2472*mWW^7*t^8 - 31698*ep*mWW^7*t^8 - 162618*ep^2*mWW^7*t^8 - 429258*ep^3*mWW^7*t^8 - 617286*ep^4*mWW^7*t^8 - 459996*ep^5*mWW^7*t^8 - 139152*ep^6*mWW^7*t^8 + 7784*mtt^6*s*t^8 + 100364*ep*mtt^6*s*t^8 + 519568*ep^2*mtt^6*s*t^8 + 1390012*ep^3*mtt^6*s*t^8 + 2035248*ep^4*mtt^6*s*t^8 + 1551312*ep^5*mtt^6*s*t^8 + 482112*ep^6*mtt^6*s*t^8 + 5704*mtt^5*mWW*s*t^8 + 75948*ep*mtt^5*mWW*s*t^8 + 401928*ep^2*mtt^5*mWW*s*t^8 + 1083548*ep^3*mtt^5*mWW*s*t^8 + 1576520*ep^4*mtt^5*mWW*s*t^8 + 1180192*ep^5*mtt^5*mWW*s*t^8 + 357120*ep^6*mtt^5*mWW*s*t^8 - 65922*mtt^4*mWW^2*s*t^8 - 861870*ep*mtt^4*mWW^2*s*t^8 - 4511434*ep^2*mtt^4*mWW^2*s*t^8 - 12148778*ep^3*mtt^4*mWW^2*s*t^8 - 17823748*ep^4*mtt^4*mWW^2*s*t^8 - 13560216*ep^5*mtt^4*mWW^2*s*t^8 - 4193952*ep^6*mtt^4*mWW^2*s*t^8 + 72680*mtt^3*mWW^3*s*t^8 + 951961*ep*mtt^3*mWW^3*s*t^8 + 4995213*ep^2*mtt^3*mWW^3*s*t^8 + 13494561*ep^3*mtt^3*mWW^3*s*t^8 + 19877411*ep^4*mtt^3*mWW^3*s*t^8 + 15193382*ep^5*mtt^3*mWW^3*s*t^8 + 4723112*ep^6*mtt^3*mWW^3*s*t^8 + 3692*mtt^2*mWW^4*s*t^8 + 50507*ep*mtt^2*mWW^4*s*t^8 + 271327*ep^2*mtt^2*mWW^4*s*t^8 + 727915*ep^3*mtt^2*mWW^4*s*t^8 + 1024845*ep^4*mtt^2*mWW^4*s*t^8 + 716970*ep^5*mtt^2*mWW^4*s*t^8 + 193944*ep^6*mtt^2*mWW^4*s*t^8 - 36960*mtt*mWW^5*s*t^8 - 491257*ep*mtt*mWW^5*s*t^8 - 2608753*ep^2*mtt*mWW^5*s*t^8 - 7099009*ep^3*mtt*mWW^5*s*t^8 - 10475391*ep^4*mtt*mWW^5*s*t^8 - 7977422*ep^5*mtt*mWW^5*s*t^8 - 2458248*ep^6*mtt*mWW^5*s*t^8 + 13022*mWW^6*s*t^8 + 174347*ep*mWW^6*s*t^8 + 932151*ep^2*mWW^6*s*t^8 + 2551751*ep^3*mWW^6*s*t^8 + 3785115*ep^4*mWW^6*s*t^8 + 2895782*ep^5*mWW^6*s*t^8 + 895912*ep^6*mWW^6*s*t^8 - 9912*mtt^5*s^2*t^8 - 132052*ep*mtt^5*s^2*t^8 - 705528*ep^2*mtt^5*s^2*t^8 - 1941044*ep^3*mtt^5*s^2*t^8 - 2910792*ep^4*mtt^5*s^2*t^8 - 2263680*ep^5*mtt^5*s^2*t^8 - 715392*ep^6*mtt^5*s^2*t^8 + 2072*mtt^4*mWW*s^2*t^8 + 25812*ep*mtt^4*mWW*s^2*t^8 + 132388*ep^2*mtt^4*mWW*s^2*t^8 + 366820*ep^3*mtt^4*mWW*s^2*t^8 + 579252*ep^4*mtt^4*mWW*s^2*t^8 + 488312*ep^5*mtt^4*mWW*s^2*t^8 + 169344*ep^6*mtt^4*mWW*s^2*t^8 + 52168*mtt^3*mWW^2*s^2*t^8 + 705428*ep*mtt^3*mWW^2*s^2*t^8 + 3811396*ep^2*mtt^3*mWW^2*s^2*t^8 + 10538252*ep^3*mtt^3*mWW^2*s^2*t^8 + 15787956*ep^4*mtt^3*mWW^2*s^2*t^8 + 12208000*ep^5*mtt^3*mWW^2*s^2*t^8 + 3823200*ep^6*mtt^3*mWW^2*s^2*t^8 - 69816*mtt^2*mWW^3*s^2*t^8 - 950649*ep*mtt^2*mWW^3*s^2*t^8 - 5173419*ep^2*mtt^2*mWW^3*s^2*t^8 - 14406165*ep^3*mtt^2*mWW^3*s^2*t^8 - 21733573*ep^4*mtt^2*mWW^3*s^2*t^8 - 16919250*ep^5*mtt^2*mWW^3*s^2*t^8 - 5332568*ep^6*mtt^2*mWW^3*s^2*t^8 + 24400*mtt*mWW^4*s^2*t^8 + 342014*ep*mtt*mWW^4*s^2*t^8 + 1910566*ep^2*mtt*mWW^4*s^2*t^8 + 5434654*ep^3*mtt*mWW^4*s^2*t^8 + 8338370*ep^4*mtt*mWW^4*s^2*t^8 + 6577884*ep^5*mtt*mWW^4*s^2*t^8 + 2094512*ep^6*mtt*mWW^4*s^2*t^8 + 1088*mWW^5*s^2*t^8 + 9447*ep*mWW^5*s^2*t^8 + 24573*ep^2*mWW^5*s^2*t^8 + 7291*ep^3*mWW^5*s^2*t^8 - 61717*ep^4*mWW^5*s^2*t^8 - 91794*ep^5*mWW^5*s^2*t^8 - 39288*ep^6*mWW^5*s^2*t^8 + 5208*mtt^4*s^3*t^8 + 71348*ep*mtt^4*s^3*t^8 + 390816*ep^2*mtt^4*s^3*t^8 + 1097284*ep^3*mtt^4*s^3*t^8 + 1671936*ep^4*mtt^4*s^3*t^8 + 1316304*ep^5*mtt^4*s^3*t^8 + 419904*ep^6*mtt^4*s^3*t^8 - 6912*mtt^3*mWW*s^3*t^8 - 93600*ep*mtt^3*mWW*s^3*t^8 - 507760*ep^2*mtt^3*mWW*s^3*t^8 - 1418784*ep^3*mtt^3*mWW*s^3*t^8 - 2161952*ep^4*mtt^3*mWW*s^3*t^8 - 1708752*ep^5*mtt^3*mWW*s^3*t^8 - 548640*ep^6*mtt^3*mWW*s^3*t^8 - 10512*mtt^2*mWW^2*s^3*t^8 - 147288*ep*mtt^2*mWW^2*s^3*t^8 - 821616*ep^2*mtt^2*mWW^2*s^3*t^8 - 2327352*ep^3*mtt^2*mWW^2*s^3*t^8 - 3545760*ep^4*mtt^2*mWW^2*s^3*t^8 - 2771568*ep^5*mtt^2*mWW^2*s^3*t^8 - 873504*ep^6*mtt^2*mWW^2*s^3*t^8 + 20928*mtt*mWW^3*s^3*t^8 + 289984*ep*mtt*mWW^3*s^3*t^8 + 1603248*ep^2*mtt*mWW^3*s^3*t^8 + 4521920*ep^3*mtt*mWW^3*s^3*t^8 + 6889632*ep^4*mtt*mWW^3*s^3*t^8 + 5404176*ep^5*mtt*mWW^3*s^3*t^8 + 1713312*ep^6*mtt*mWW^3*s^3*t^8 - 8712*mWW^4*s^3*t^8 - 120444*ep*mWW^4*s^3*t^8 - 664688*ep^2*mWW^4*s^3*t^8 - 1873068*ep^3*mWW^4*s^3*t^8 - 2853856*ep^4*mWW^4*s^3*t^8 - 2240160*ep^5*mWW^4*s^3*t^8 - 711072*ep^6*mWW^4*s^3*t^8 - 896*mtt^3*s^4*t^8 - 12576*ep*mtt^3*s^4*t^8 - 70240*ep^2*mtt^3*s^4*t^8 - 199944*ep^3*mtt^3*s^4*t^8 - 307368*ep^4*mtt^3*s^4*t^8 - 243216*ep^5*mtt^3*s^4*t^8 - 77760*ep^6*mtt^3*s^4*t^8 + 2688*mtt^2*mWW*s^4*t^8 + 37728*ep*mtt^2*mWW*s^4*t^8 + 210720*ep^2*mtt^2*mWW*s^4*t^8 + 599832*ep^3*mtt^2*mWW*s^4*t^8 + 922104*ep^4*mtt^2*mWW*s^4*t^8 + 729648*ep^5*mtt^2*mWW*s^4*t^8 + 233280*ep^6*mtt^2*mWW*s^4*t^8 - 2688*mtt*mWW^2*s^4*t^8 - 37728*ep*mtt*mWW^2*s^4*t^8 - 210720*ep^2*mtt*mWW^2*s^4*t^8 - 599832*ep^3*mtt*mWW^2*s^4*t^8 - 922104*ep^4*mtt*mWW^2*s^4*t^8 - 729648*ep^5*mtt*mWW^2*s^4*t^8 - 233280*ep^6*mtt*mWW^2*s^4*t^8 + 896*mWW^3*s^4*t^8 + 12576*ep*mWW^3*s^4*t^8 + 70240*ep^2*mWW^3*s^4*t^8 + 199944*ep^3*mWW^3*s^4*t^8 + 307368*ep^4*mWW^3*s^4*t^8 + 243216*ep^5*mWW^3*s^4*t^8 + 77760*ep^6*mWW^3*s^4*t^8 + 3528*mtt^6*t^9 + 43596*ep*mtt^6*t^9 + 215784*ep^2*mtt^6*t^9 + 552564*ep^3*mtt^6*t^9 + 776448*ep^4*mtt^6*t^9 + 569808*ep^5*mtt^6*t^9 + 171072*ep^6*mtt^6*t^9 - 5472*mtt^5*mWW*t^9 - 66240*ep*mtt^5*mWW*t^9 - 320940*ep^2*mtt^5*mWW*t^9 - 805896*ep^3*mtt^5*mWW*t^9 - 1113684*ep^4*mtt^5*mWW*t^9 - 806328*ep^5*mtt^5*mWW*t^9 - 239520*ep^6*mtt^5*mWW*t^9 - 12072*mtt^4*mWW^2*t^9 - 153396*ep*mtt^4*mWW^2*t^9 - 779832*ep^2*mtt^4*mWW^2*t^9 - 2041812*ep^3*mtt^4*mWW^2*t^9 - 2917128*ep^4*mtt^4*mWW^2*t^9 - 2164608*ep^5*mtt^4*mWW^2*t^9 - 653952*ep^6*mtt^4*mWW^2*t^9 + 29736*mtt^3*mWW^3*t^9 + 370785*ep*mtt^3*mWW^3*t^9 + 1850361*ep^2*mtt^3*mWW^3*t^9 + 4766553*ep^3*mtt^3*mWW^3*t^9 + 6719079*ep^4*mtt^3*mWW^3*t^9 + 4932726*ep^5*mtt^3*mWW^3*t^9 + 1477800*ep^6*mtt^3*mWW^3*t^9 - 14976*mtt^2*mWW^4*t^9 - 183528*ep*mtt^2*mWW^4*t^9 - 899556*ep^2*mtt^2*mWW^4*t^9 - 2278752*ep^3*mtt^2*mWW^4*t^9 - 3165324*ep^4*mtt^2*mWW^4*t^9 - 2295336*ep^5*mtt^2*mWW^4*t^9 - 680928*ep^6*mtt^2*mWW^4*t^9 - 4776*mtt*mWW^5*t^9 - 62091*ep*mtt*mWW^5*t^9 - 322647*ep^2*mtt*mWW^5*t^9 - 860811*ep^3*mtt*mWW^5*t^9 - 1248345*ep^4*mtt*mWW^5*t^9 - 936282*ep^5*mtt*mWW^5*t^9 - 284568*ep^6*mtt*mWW^5*t^9 + 4032*mWW^6*t^9 + 50874*ep*mWW^6*t^9 + 256830*ep^2*mWW^6*t^9 + 668154*ep^3*mWW^6*t^9 + 948954*ep^4*mWW^6*t^9 + 700020*ep^5*mWW^6*t^9 + 210096*ep^6*mWW^6*t^9 - 9688*mtt^5*s*t^9 - 123868*ep*mtt^5*s*t^9 - 635372*ep^2*mtt^5*s*t^9 - 1683716*ep^3*mtt^5*s*t^9 - 2441748*ep^4*mtt^5*s*t^9 - 1843560*ep^5*mtt^5*s*t^9 - 567648*ep^6*mtt^5*s*t^9 + 18496*mtt^4*mWW*s*t^9 + 237296*ep*mtt^4*mWW*s*t^9 + 1222796*ep^2*mtt^4*mWW*s*t^9 + 3259120*ep^3*mtt^4*mWW*s*t^9 + 4758252*ep^4*mtt^4*mWW*s*t^9 + 3618792*ep^5*mtt^4*mWW*s*t^9 + 1122528*ep^6*mtt^4*mWW*s*t^9 + 9160*mtt^3*mWW^2*s*t^9 + 118684*ep*mtt^3*mWW^2*s*t^9 + 611184*ep^2*mtt^3*mWW^2*s*t^9 + 1604852*ep^3*mtt^3*mWW^2*s*t^9 + 2275928*ep^4*mtt^3*mWW^2*s*t^9 + 1661088*ep^5*mtt^3*mWW^2*s*t^9 + 489984*ep^6*mtt^3*mWW^2*s*t^9 - 41576*mtt^2*mWW^3*s*t^9 - 541169*ep*mtt^2*mWW^3*s*t^9 - 2816833*ep^2*mtt^2*mWW^3*s*t^9 - 7533025*ep^3*mtt^2*mWW^3*s*t^9 - 10961559*ep^4*mtt^2*mWW^3*s*t^9 - 8262006*ep^5*mtt^2*mWW^3*s*t^9 - 2529192*ep^6*mtt^2*mWW^3*s*t^9 + 30128*mtt*mWW^4*s*t^9 + 396430*ep*mtt*mWW^4*s*t^9 + 2085670*ep^2*mtt*mWW^4*s*t^9 + 5633150*ep^3*mtt*mWW^4*s*t^9 + 8270298*ep^4*mtt*mWW^4*s*t^9 + 6282756*ep^5*mtt*mWW^4*s*t^9 + 1936368*ep^6*mtt*mWW^4*s*t^9 - 6520*mWW^5*s*t^9 - 87373*ep*mWW^5*s*t^9 - 467445*ep^2*mWW^5*s*t^9 - 1280381*ep^3*mWW^5*s*t^9 - 1901171*ep^4*mWW^5*s*t^9 - 1457070*ep^5*mWW^5*s*t^9 - 452040*ep^6*mWW^5*s*t^9 + 8624*mtt^4*s^2*t^9 + 113680*ep*mtt^4*s^2*t^9 + 600652*ep^2*mtt^4*s^2*t^9 + 1634168*ep^3*mtt^4*s^2*t^9 + 2423748*ep^4*mtt^4*s^2*t^9 + 1864728*ep^5*mtt^4*s^2*t^9 + 583200*ep^6*mtt^4*s^2*t^9 - 20224*mtt^3*mWW*s^2*t^9 - 267552*ep*mtt^3*mWW*s^2*t^9 - 1419184*ep^2*mtt^3*mWW*s^2*t^9 - 3876672*ep^3*mtt^3*mWW*s^2*t^9 - 5772976*ep^4*mtt^3*mWW*s^2*t^9 - 4458912*ep^5*mtt^3*mWW*s^2*t^9 - 1399680*ep^6*mtt^3*mWW*s^2*t^9 + 8928*mtt^2*mWW^2*s^2*t^9 + 120576*ep*mtt^2*mWW^2*s^2*t^9 + 653640*ep^2*mtt^2*mWW^2*s^2*t^9 + 1825008*ep^3*mtt^2*mWW^2*s^2*t^9 + 2776440*ep^4*mtt^2*mWW^2*s^2*t^9 + 2188368*ep^5*mtt^2*mWW^2*s^2*t^9 + 699840*ep^6*mtt^2*mWW^2*s^2*t^9 + 8320*mtt*mWW^3*s^2*t^9 + 106784*ep*mtt*mWW^3*s^2*t^9 + 547664*ep^2*mtt*mWW^3*s^2*t^9 + 1443328*ep^3*mtt*mWW^3*s^2*t^9 + 2071056*ep^4*mtt*mWW^3*s^2*t^9 + 1541088*ep^5*mtt*mWW^3*s^2*t^9 + 466560*ep^6*mtt*mWW^3*s^2*t^9 - 5648*mWW^4*s^2*t^9 - 73488*ep*mWW^4*s^2*t^9 - 382772*ep^2*mWW^4*s^2*t^9 - 1025832*ep^3*mWW^4*s^2*t^9 - 1498268*ep^4*mWW^4*s^2*t^9 - 1135272*ep^5*mWW^4*s^2*t^9 - 349920*ep^6*mWW^4*s^2*t^9 - 2464*mtt^3*s^3*t^9 - 33408*ep*mtt^3*s^3*t^9 - 181064*ep^2*mtt^3*s^3*t^9 - 503016*ep^3*mtt^3*s^3*t^9 - 758448*ep^4*mtt^3*s^3*t^9 - 590976*ep^5*mtt^3*s^3*t^9 - 186624*ep^6*mtt^3*s^3*t^9 + 7392*mtt^2*mWW*s^3*t^9 + 100224*ep*mtt^2*mWW*s^3*t^9 + 543192*ep^2*mtt^2*mWW*s^3*t^9 + 1509048*ep^3*mtt^2*mWW*s^3*t^9 + 2275344*ep^4*mtt^2*mWW*s^3*t^9 + 1772928*ep^5*mtt^2*mWW*s^3*t^9 + 559872*ep^6*mtt^2*mWW*s^3*t^9 - 7392*mtt*mWW^2*s^3*t^9 - 100224*ep*mtt*mWW^2*s^3*t^9 - 543192*ep^2*mtt*mWW^2*s^3*t^9 - 1509048*ep^3*mtt*mWW^2*s^3*t^9 - 2275344*ep^4*mtt*mWW^2*s^3*t^9 - 1772928*ep^5*mtt*mWW^2*s^3*t^9 - 559872*ep^6*mtt*mWW^2*s^3*t^9 + 2464*mWW^3*s^3*t^9 + 33408*ep*mWW^3*s^3*t^9 + 181064*ep^2*mWW^3*s^3*t^9 + 503016*ep^3*mWW^3*s^3*t^9 + 758448*ep^4*mWW^3*s^3*t^9 + 590976*ep^5*mWW^3*s^3*t^9 + 186624*ep^6*mWW^3*s^3*t^9 - 2520*mtt^5*t^10 - 31044*ep*mtt^5*t^10 - 153096*ep^2*mtt^5*t^10 - 390444*ep^3*mtt^5*t^10 - 546240*ep^4*mtt^5*t^10 - 399024*ep^5*mtt^5*t^10 - 119232*ep^6*mtt^5*t^10 + 7968*mtt^4*mWW*t^10 + 97728*ep*mtt^4*mWW*t^10 + 479736*ep^2*mtt^4*mWW*t^10 + 1218144*ep^3*mtt^4*mWW*t^10 + 1697496*ep^4*mtt^4*mWW*t^10 + 1235664*ep^5*mtt^4*mWW*t^10 + 368064*ep^6*mtt^4*mWW*t^10 - 5904*mtt^3*mWW^2*t^10 - 71160*ep*mtt^3*mWW^2*t^10 - 343056*ep^2*mtt^3*mWW^2*t^10 - 856848*ep^3*mtt^3*mWW^2*t^10 - 1177656*ep^4*mtt^3*mWW^2*t^10 - 848016*ep^5*mtt^3*mWW^2*t^10 - 250560*ep^6*mtt^3*mWW^2*t^10 - 4896*mtt^2*mWW^3*t^10 - 62448*ep*mtt^2*mWW^3*t^10 - 318288*ep^2*mtt^2*mWW^3*t^10 - 833880*ep^3*mtt^2*mWW^3*t^10 - 1189608*ep^4*mtt^2*mWW^3*t^10 - 879696*ep^5*mtt^2*mWW^3*t^10 - 264384*ep^6*mtt^2*mWW^3*t^10 + 8232*mtt*mWW^4*t^10 + 102684*ep*mtt*mWW^4*t^10 + 512280*ep^2*mtt*mWW^4*t^10 + 1317948*ep^3*mtt*mWW^4*t^10 + 1853400*ep^4*mtt*mWW^4*t^10 + 1355904*ep^5*mtt*mWW^4*t^10 + 404352*ep^6*mtt*mWW^4*t^10 - 2880*mWW^5*t^10 - 35760*ep*mWW^5*t^10 - 177576*ep^2*mWW^5*t^10 - 454920*ep^3*mWW^5*t^10 - 637392*ep^4*mWW^5*t^10 - 464832*ep^5*mWW^5*t^10 - 138240*ep^6*mWW^5*t^10 + 4760*mtt^4*s*t^10 + 60132*ep*mtt^4*s*t^10 + 304504*ep^2*mtt^4*s*t^10 + 796644*ep^3*mtt^4*s*t^10 + 1141032*ep^4*mtt^4*s*t^10 + 851328*ep^5*mtt^4*s*t^10 + 259200*ep^6*mtt^4*s*t^10 - 14368*mtt^3*mWW*s*t^10 - 182768*ep*mtt^3*mWW*s*t^10 - 932096*ep^2*mtt^3*mWW*s*t^10 - 2454736*ep^3*mtt^3*mWW*s*t^10 - 3536736*ep^4*mtt^3*mWW*s*t^10 - 2652288*ep^5*mtt^3*mWW*s*t^10 - 811008*ep^6*mtt^3*mWW*s*t^10 + 14544*mtt^2*mWW^2*s*t^10 + 187512*ep*mtt^2*mWW^2*s*t^10 + 969264*ep^2*mtt^2*mWW^2*s*t^10 + 2584344*ep^3*mtt^2*mWW^2*s*t^10 + 3764016*ep^4*mtt^2*mWW^2*s*t^10 + 2848896*ep^5*mtt^2*mWW^2*s*t^10 + 877824*ep^6*mtt^2*mWW^2*s*t^10 - 5024*mtt*mWW^3*s*t^10 - 67248*ep*mtt*mWW^3*s*t^10 - 360256*ep^2*mtt*mWW^3*s*t^10 - 991056*ep^3*mtt*mWW^3*s*t^10 - 1481952*ep^4*mtt*mWW^3*s*t^10 - 1146240*ep^5*mtt*mWW^3*s*t^10 - 359424*ep^6*mtt*mWW^3*s*t^10 + 88*mWW^4*s*t^10 + 2372*ep*mWW^4*s*t^10 + 18584*ep^2*mWW^4*s*t^10 + 64804*ep^3*mWW^4*s*t^10 + 113640*ep^4*mWW^4*s*t^10 + 98304*ep^5*mWW^4*s*t^10 + 33408*ep^6*mWW^4*s*t^10 - 2240*mtt^3*s^2*t^10 - 29088*ep*mtt^3*s^2*t^10 - 151408*ep^2*mtt^3*s^2*t^10 - 406200*ep^3*mtt^3*s^2*t^10 - 594792*ep^4*mtt^3*s^2*t^10 - 452304*ep^5*mtt^3*s^2*t^10 - 139968*ep^6*mtt^3*s^2*t^10 + 6720*mtt^2*mWW*s^2*t^10 + 87264*ep*mtt^2*mWW*s^2*t^10 + 454224*ep^2*mtt^2*mWW*s^2*t^10 + 1218600*ep^3*mtt^2*mWW*s^2*t^10 + 1784376*ep^4*mtt^2*mWW*s^2*t^10 + 1356912*ep^5*mtt^2*mWW*s^2*t^10 + 419904*ep^6*mtt^2*mWW*s^2*t^10 - 6720*mtt*mWW^2*s^2*t^10 - 87264*ep*mtt*mWW^2*s^2*t^10 - 454224*ep^2*mtt*mWW^2*s^2*t^10 - 1218600*ep^3*mtt*mWW^2*s^2*t^10 - 1784376*ep^4*mtt*mWW^2*s^2*t^10 - 1356912*ep^5*mtt*mWW^2*s^2*t^10 - 419904*ep^6*mtt*mWW^2*s^2*t^10 + 2240*mWW^3*s^2*t^10 + 29088*ep*mWW^3*s^2*t^10 + 151408*ep^2*mWW^3*s^2*t^10 + 406200*ep^3*mWW^3*s^2*t^10 + 594792*ep^4*mWW^3*s^2*t^10 + 452304*ep^5*mWW^3*s^2*t^10 + 139968*ep^6*mWW^3*s^2*t^10 + 672*mtt^4*t^11 + 8256*ep*mtt^4*t^11 + 40584*ep^2*mtt^4*t^11 + 103128*ep^3*mtt^4*t^11 + 143712*ep^4*mtt^4*t^11 + 104544*ep^5*mtt^4*t^11 + 31104*ep^6*mtt^4*t^11 - 2784*mtt^3*mWW*t^11 - 34176*ep*mtt^3*mWW*t^11 - 167832*ep^2*mtt^3*mWW*t^11 - 425976*ep^3*mtt^3*mWW*t^11 - 592800*ep^4*mtt^3*mWW*t^11 - 430560*ep^5*mtt^3*mWW*t^11 - 127872*ep^6*mtt^3*mWW*t^11 + 4320*mtt^2*mWW^2*t^11 + 52992*ep*mtt^2*mWW^2*t^11 + 259992*ep^2*mtt^2*mWW^2*t^11 + 659160*ep^3*mtt^2*mWW^2*t^11 + 916128*ep^4*mtt^2*mWW^2*t^11 + 664416*ep^5*mtt^2*mWW^2*t^11 + 196992*ep^6*mtt^2*mWW^2*t^11 - 2976*mtt*mWW^3*t^11 - 36480*ep*mtt*mWW^3*t^11 - 178824*ep^2*mtt*mWW^3*t^11 - 452904*ep^3*mtt*mWW^3*t^11 - 628704*ep^4*mtt*mWW^3*t^11 - 455328*ep^5*mtt*mWW^3*t^11 - 134784*ep^6*mtt*mWW^3*t^11 + 768*mWW^4*t^11 + 9408*ep*mWW^4*t^11 + 46080*ep^2*mWW^4*t^11 + 116592*ep^3*mWW^4*t^11 + 161664*ep^4*mWW^4*t^11 + 116928*ep^5*mWW^4*t^11 + 34560*ep^6*mWW^4*t^11 - 672*mtt^3*s*t^11 - 8256*ep*mtt^3*s*t^11 - 40584*ep^2*mtt^3*s*t^11 - 103128*ep^3*mtt^3*s*t^11 - 143712*ep^4*mtt^3*s*t^11 - 104544*ep^5*mtt^3*s*t^11 - 31104*ep^6*mtt^3*s*t^11 + 2016*mtt^2*mWW*s*t^11 + 24768*ep*mtt^2*mWW*s*t^11 + 121752*ep^2*mtt^2*mWW*s*t^11 + 309384*ep^3*mtt^2*mWW*s*t^11 + 431136*ep^4*mtt^2*mWW*s*t^11 + 313632*ep^5*mtt^2*mWW*s*t^11 + 93312*ep^6*mtt^2*mWW*s*t^11 - 2016*mtt*mWW^2*s*t^11 - 24768*ep*mtt*mWW^2*s*t^11 - 121752*ep^2*mtt*mWW^2*s*t^11 - 309384*ep^3*mtt*mWW^2*s*t^11 - 431136*ep^4*mtt*mWW^2*s*t^11 - 313632*ep^5*mtt*mWW^2*s*t^11 - 93312*ep^6*mtt*mWW^2*s*t^11 + 672*mWW^3*s*t^11 + 8256*ep*mWW^3*s*t^11 + 40584*ep^2*mWW^3*s*t^11 + 103128*ep^3*mWW^3*s*t^11 + 143712*ep^4*mWW^3*s*t^11 + 104544*ep^5*mWW^3*s*t^11 + 31104*ep^6*mWW^3*s*t^11))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mtt - t)*(mWW - t)^5*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (-72*ep*mtt^10*mWW^7*s^4 - 348*ep^2*mtt^10*mWW^7*s^4 + 544*ep^3*mtt^10*mWW^7*s^4 + 4828*ep^4*mtt^10*mWW^7*s^4 + 7688*ep^5*mtt^10*mWW^7*s^4 + 3680*ep^6*mtt^10*mWW^7*s^4 + 360*ep*mtt^9*mWW^8*s^4 + 1896*ep^2*mtt^9*mWW^8*s^4 - 2360*ep^3*mtt^9*mWW^8*s^4 - 24824*ep^4*mtt^9*mWW^8*s^4 - 40672*ep^5*mtt^9*mWW^8*s^4 - 19744*ep^6*mtt^9*mWW^8*s^4 - 712*ep*mtt^8*mWW^9*s^4 - 4200*ep^2*mtt^8*mWW^9*s^4 + 3384*ep^3*mtt^8*mWW^9*s^4 + 49912*ep^4*mtt^8*mWW^9*s^4 + 85120*ep^5*mtt^8*mWW^9*s^4 + 42080*ep^6*mtt^8*mWW^9*s^4 + 680*ep*mtt^7*mWW^10*s^4 + 4744*ep^2*mtt^7*mWW^10*s^4 - 504*ep^3*mtt^7*mWW^10*s^4 - 45976*ep^4*mtt^7*mWW^10*s^4 - 84320*ep^5*mtt^7*mWW^10*s^4 - 42912*ep^6*mtt^7*mWW^10*s^4 - 280*ep*mtt^6*mWW^11*s^4 - 2720*ep^2*mtt^6*mWW^11*s^4 - 3720*ep^3*mtt^6*mWW^11*s^4 + 12080*ep^4*mtt^6*mWW^11*s^4 + 30160*ep^5*mtt^6*mWW^11*s^4 + 16800*ep^6*mtt^6*mWW^11*s^4 - 8*ep*mtt^5*mWW^12*s^4 + 568*ep^2*mtt^5*mWW^12*s^4 + 4376*ep^3*mtt^5*mWW^12*s^4 + 11672*ep^4*mtt^5*mWW^12*s^4 + 13152*ep^5*mtt^5*mWW^12*s^4 + 5280*ep^6*mtt^5*mWW^12*s^4 + 40*ep*mtt^4*mWW^13*s^4 + 104*ep^2*mtt^4*mWW^13*s^4 - 2200*ep^3*mtt^4*mWW^13*s^4 - 10296*ep^4*mtt^4*mWW^13*s^4 - 15168*ep^5*mtt^4*mWW^13*s^4 - 7136*ep^6*mtt^4*mWW^13*s^4 - 8*ep*mtt^3*mWW^14*s^4 - 40*ep^2*mtt^3*mWW^14*s^4 + 536*ep^3*mtt^3*mWW^14*s^4 + 2808*ep^4*mtt^3*mWW^14*s^4 + 4320*ep^5*mtt^3*mWW^14*s^4 + 2080*ep^6*mtt^3*mWW^14*s^4 - 4*ep^2*mtt^2*mWW^15*s^4 - 56*ep^3*mtt^2*mWW^15*s^4 - 204*ep^4*mtt^2*mWW^15*s^4 - 280*ep^5*mtt^2*mWW^15*s^4 - 128*ep^6*mtt^2*mWW^15*s^4 + 396*ep*mtt^9*mWW^7*s^5 + 1878*ep^2*mtt^9*mWW^7*s^5 - 3094*ep^3*mtt^9*mWW^7*s^5 - 26078*ep^4*mtt^9*mWW^7*s^5 - 40822*ep^5*mtt^9*mWW^7*s^5 - 19320*ep^6*mtt^9*mWW^7*s^5 - 1692*ep*mtt^8*mWW^8*s^5 - 9000*ep^2*mtt^8*mWW^8*s^5 + 11416*ep^3*mtt^8*mWW^8*s^5 + 116264*ep^4*mtt^8*mWW^8*s^5 + 187396*ep^5*mtt^8*mWW^8*s^5 + 89856*ep^6*mtt^8*mWW^8*s^5 + 2860*ep*mtt^7*mWW^9*s^5 + 17480*ep^2*mtt^7*mWW^9*s^5 - 13792*ep^3*mtt^7*mWW^9*s^5 - 200432*ep^4*mtt^7*mWW^9*s^5 - 334540*ep^5*mtt^7*mWW^9*s^5 - 162520*ep^6*mtt^7*mWW^9*s^5 - 2396*ep*mtt^6*mWW^10*s^5 - 17368*ep^2*mtt^6*mWW^10*s^5 + 1552*ep^3*mtt^6*mWW^10*s^5 + 154800*ep^4*mtt^6*mWW^10*s^5 + 272748*ep^5*mtt^6*mWW^10*s^5 + 134472*ep^6*mtt^6*mWW^10*s^5 + 964*ep*mtt^5*mWW^11*s^5 + 8948*ep^2*mtt^5*mWW^11*s^5 + 11924*ep^3*mtt^5*mWW^11*s^5 - 26636*ep^4*mtt^5*mWW^11*s^5 - 63832*ep^5*mtt^5*mWW^11*s^5 - 33256*ep^6*mtt^5*mWW^11*s^5 - 52*ep*mtt^4*mWW^12*s^5 - 1880*ep^2*mtt^4*mWW^12*s^5 - 13680*ep^3*mtt^4*mWW^12*s^5 - 41712*ep^4*mtt^4*mWW^12*s^5 - 54204*ep^5*mtt^4*mWW^12*s^5 - 24344*ep^6*mtt^4*mWW^12*s^5 - 124*ep*mtt^3*mWW^13*s^5 - 152*ep^2*mtt^3*mWW^13*s^5 + 7760*ep^3*mtt^3*mWW^13*s^5 + 32096*ep^4*mtt^3*mWW^13*s^5 + 43948*ep^5*mtt^3*mWW^13*s^5 + 19640*ep^6*mtt^3*mWW^13*s^5 + 44*ep*mtt^2*mWW^14*s^5 + 88*ep^2*mtt^2*mWW^14*s^5 - 2352*ep^3*mtt^2*mWW^14*s^5 - 9168*ep^4*mtt^2*mWW^14*s^5 - 11676*ep^5*mtt^2*mWW^14*s^5 - 4904*ep^6*mtt^2*mWW^14*s^5 + 6*ep^2*mtt*mWW^15*s^5 + 274*ep^3*mtt*mWW^15*s^5 + 890*ep^4*mtt*mWW^15*s^5 + 1006*ep^5*mtt*mWW^15*s^5 + 384*ep^6*mtt*mWW^15*s^5 - 8*ep^3*mWW^16*s^5 - 24*ep^4*mWW^16*s^5 - 24*ep^5*mWW^16*s^5 - 8*ep^6*mWW^16*s^5 - 900*ep*mtt^8*mWW^7*s^6 - 4170*ep^2*mtt^8*mWW^7*s^6 + 7310*ep^3*mtt^8*mWW^7*s^6 + 57970*ep^4*mtt^8*mWW^7*s^6 + 88790*ep^5*mtt^8*mWW^7*s^6 + 41400*ep^6*mtt^8*mWW^7*s^6 + 3204*ep*mtt^7*mWW^8*s^6 + 17256*ep^2*mtt^7*mWW^8*s^6 - 22336*ep^3*mtt^7*mWW^8*s^6 - 219120*ep^4*mtt^7*mWW^8*s^6 - 345972*ep^5*mtt^7*mWW^8*s^6 - 163240*ep^6*mtt^7*mWW^8*s^6 - 4532*ep*mtt^6*mWW^9*s^6 - 28656*ep^2*mtt^6*mWW^9*s^6 + 22000*ep^3*mtt^6*mWW^9*s^6 + 313992*ep^4*mtt^6*mWW^9*s^6 + 510004*ep^5*mtt^6*mWW^9*s^6 + 242136*ep^6*mtt^6*mWW^9*s^6 + 3188*ep*mtt^5*mWW^10*s^6 + 23672*ep^2*mtt^5*mWW^10*s^6 + 128*ep^3*mtt^5*mWW^10*s^6 - 184448*ep^4*mtt^5*mWW^10*s^6 - 312132*ep^5*mtt^5*mWW^10*s^6 - 148040*ep^6*mtt^5*mWW^10*s^6 - 908*ep*mtt^4*mWW^11*s^6 - 9092*ep^2*mtt^4*mWW^11*s^6 - 19844*ep^3*mtt^4*mWW^11*s^6 - 13012*ep^4*mtt^4*mWW^11*s^6 - 480*ep^5*mtt^4*mWW^11*s^6 + 872*ep^6*mtt^4*mWW^11*s^6 - 244*ep*mtt^3*mWW^12*s^6 + 536*ep^2*mtt^3*mWW^12*s^6 + 20352*ep^3*mtt^3*mWW^12*s^6 + 75408*ep^4*mtt^3*mWW^12*s^6 + 99364*ep^5*mtt^3*mWW^12*s^6 + 43528*ep^6*mtt^3*mWW^12*s^6 + 196*ep*mtt^2*mWW^13*s^6 + 448*ep^2*mtt^2*mWW^13*s^6 - 8896*ep^3*mtt^2*mWW^13*s^6 - 35192*ep^4*mtt^2*mWW^13*s^6 - 44660*ep^5*mtt^2*mWW^13*s^6 - 18616*ep^6*mtt^2*mWW^13*s^6 - 4*ep*mtt*mWW^14*s^6 + 8*ep^2*mtt*mWW^14*s^6 + 1344*ep^3*mtt*mWW^14*s^6 + 4576*ep^4*mtt*mWW^14*s^6 + 5268*ep^5*mtt*mWW^14*s^6 + 2024*ep^6*mtt*mWW^14*s^6 - 2*ep^2*mWW^15*s^6 - 58*ep^3*mWW^15*s^6 - 174*ep^4*mWW^15*s^6 - 182*ep^5*mWW^15*s^6 - 64*ep^6*mWW^15*s^6 + 1080*ep*mtt^7*mWW^7*s^7 + 4860*ep^2*mtt^7*mWW^7*s^7 - 9180*ep^3*mtt^7*mWW^7*s^7 - 67660*ep^4*mtt^7*mWW^7*s^7 - 100700*ep^5*mtt^7*mWW^7*s^7 - 46000*ep^6*mtt^7*mWW^7*s^7 - 3096*ep*mtt^6*mWW^8*s^7 - 16944*ep^2*mtt^6*mWW^8*s^7 + 22384*ep^3*mtt^6*mWW^8*s^7 + 210320*ep^4*mtt^6*mWW^8*s^7 + 323368*ep^5*mtt^6*mWW^8*s^7 + 149280*ep^6*mtt^6*mWW^8*s^7 + 3552*ep*mtt^5*mWW^9*s^7 + 23140*ep^2*mtt^5*mWW^9*s^7 - 16836*ep^3*mtt^5*mWW^9*s^7 - 238148*ep^4*mtt^5*mWW^9*s^7 - 373788*ep^5*mtt^5*mWW^9*s^7 - 172064*ep^6*mtt^5*mWW^9*s^7 - 1840*ep*mtt^4*mWW^10*s^7 - 14248*ep^2*mtt^4*mWW^10*s^7 - 5368*ep^3*mtt^4*mWW^10*s^7 + 80344*ep^4*mtt^4*mWW^10*s^7 + 133800*ep^5*mtt^4*mWW^10*s^7 + 60496*ep^6*mtt^4*mWW^10*s^7 - 8*ep*mtt^3*mWW^11*s^7 + 2500*ep^2*mtt^3*mWW^11*s^7 + 19868*ep^3*mtt^3*mWW^11*s^7 + 59052*ep^4*mtt^3*mWW^11*s^7 + 73580*ep^5*mtt^3*mWW^11*s^7 + 31888*ep^6*mtt^3*mWW^11*s^7 + 328*ep*mtt^2*mWW^12*s^7 + 736*ep^2*mtt^2*mWW^12*s^7 - 13280*ep^3*mtt^2*mWW^12*s^7 - 52640*ep^4*mtt^2*mWW^12*s^7 - 66536*ep^5*mtt^2*mWW^12*s^7 - 27584*ep^6*mtt^2*mWW^12*s^7 - 16*ep*mtt*mWW^13*s^7 - 36*ep^2*mtt*mWW^13*s^7 + 2564*ep^3*mtt*mWW^13*s^7 + 9188*ep^4*mtt*mWW^13*s^7 + 10764*ep^5*mtt*mWW^13*s^7 + 4160*ep^6*mtt*mWW^13*s^7 - 8*ep^2*mWW^14*s^7 - 152*ep^3*mWW^14*s^7 - 456*ep^4*mWW^14*s^7 - 488*ep^5*mWW^14*s^7 - 176*ep^6*mWW^14*s^7 - 720*ep*mtt^6*mWW^7*s^8 - 3120*ep^2*mtt^6*mWW^7*s^8 + 6460*ep^3*mtt^6*mWW^7*s^8 + 43520*ep^4*mtt^6*mWW^7*s^8 + 62260*ep^5*mtt^6*mWW^7*s^8 + 27600*ep^6*mtt^6*mWW^7*s^8 + 1584*ep*mtt^5*mWW^8*s^8 + 8856*ep^2*mtt^5*mWW^8*s^8 - 11896*ep^3*mtt^5*mWW^8*s^8 - 106520*ep^4*mtt^5*mWW^8*s^8 - 158152*ep^5*mtt^5*mWW^8*s^8 - 70800*ep^6*mtt^5*mWW^8*s^8 - 1384*ep*mtt^4*mWW^9*s^8 - 9284*ep^2*mtt^4*mWW^9*s^8 + 5668*ep^3*mtt^4*mWW^9*s^8 + 86132*ep^4*mtt^4*mWW^9*s^8 + 129940*ep^5*mtt^4*mWW^9*s^8 + 57376*ep^6*mtt^4*mWW^9*s^8 + 296*ep*mtt^3*mWW^10*s^8 + 3208*ep^2*mtt^3*mWW^10*s^8 + 6840*ep^3*mtt^3*mWW^10*s^8 + 4136*ep^4*mtt^3*mWW^10*s^8 + 400*ep^5*mtt^3*mWW^10*s^8 + 192*ep^6*mtt^3*mWW^10*s^8 + 248*ep*mtt^2*mWW^11*s^8 + 448*ep^2*mtt^2*mWW^11*s^8 - 9252*ep^3*mtt^2*mWW^11*s^8 - 35712*ep^4*mtt^2*mWW^11*s^8 - 44580*ep^5*mtt^2*mWW^11*s^8 - 18320*ep^6*mtt^2*mWW^11*s^8 - 24*ep*mtt*mWW^12*s^8 - 96*ep^2*mtt*mWW^12*s^8 + 2368*ep^3*mtt*mWW^12*s^8 + 9008*ep^4*mtt*mWW^12*s^8 + 10744*ep^5*mtt*mWW^12*s^8 + 4176*ep^6*mtt*mWW^12*s^8 - 12*ep^2*mWW^13*s^8 - 188*ep^3*mWW^13*s^8 - 564*ep^4*mWW^13*s^8 - 612*ep^5*mWW^13*s^8 - 224*ep^6*mWW^13*s^8 + 252*ep*mtt^5*mWW^7*s^9 + 1038*ep^2*mtt^5*mWW^7*s^9 - 2414*ep^3*mtt^5*mWW^7*s^9 - 14518*ep^4*mtt^5*mWW^7*s^9 - 19598*ep^5*mtt^5*mWW^7*s^9 - 8280*ep^6*mtt^5*mWW^7*s^9 - 396*ep*mtt^4*mWW^8*s^9 - 2280*ep^2*mtt^4*mWW^8*s^9 + 3064*ep^3*mtt^4*mWW^8*s^9 + 26184*ep^4*mtt^4*mWW^8*s^9 + 37140*ep^5*mtt^4*mWW^8*s^9 + 15904*ep^6*mtt^4*mWW^8*s^9 + 212*ep*mtt^3*mWW^9*s^9 + 1572*ep^2*mtt^3*mWW^9*s^9 - 172*ep^3*mtt^3*mWW^9*s^9 - 11100*ep^4*mtt^3*mWW^9*s^9 - 16552*ep^5*mtt^3*mWW^9*s^9 - 6984*ep^6*mtt^3*mWW^9*s^9 + 76*ep*mtt^2*mWW^10*s^9 + 16*ep^2*mtt^2*mWW^10*s^9 - 2824*ep^3*mtt^2*mWW^10*s^9 - 9656*ep^4*mtt^2*mWW^10*s^9 - 11492*ep^5*mtt^2*mWW^10*s^9 - 4600*ep^6*mtt^2*mWW^10*s^9 - 16*ep*mtt*mWW^11*s^9 - 82*ep^2*mtt*mWW^11*s^9 + 1050*ep^3*mtt*mWW^11*s^9 + 4306*ep^4*mtt*mWW^11*s^9 + 5238*ep^5*mtt*mWW^11*s^9 + 2048*ep^6*mtt*mWW^11*s^9 - 8*ep^2*mWW^12*s^9 - 112*ep^3*mWW^12*s^9 - 336*ep^4*mWW^12*s^9 - 368*ep^5*mWW^12*s^9 - 136*ep^6*mWW^12*s^9 - 36*ep*mtt^4*mWW^7*s^10 - 138*ep^2*mtt^4*mWW^7*s^10 + 374*ep^3*mtt^4*mWW^7*s^10 + 1938*ep^4*mtt^4*mWW^7*s^10 + 2382*ep^5*mtt^4*mWW^7*s^10 + 920*ep^6*mtt^4*mWW^7*s^10 + 36*ep*mtt^3*mWW^8*s^10 + 216*ep^2*mtt^3*mWW^8*s^10 - 272*ep^3*mtt^3*mWW^8*s^10 - 2304*ep^4*mtt^3*mWW^8*s^10 - 3108*ep^5*mtt^3*mWW^8*s^10 - 1256*ep^6*mtt^3*mWW^8*s^10 + 4*ep*mtt^2*mWW^9*s^10 - 52*ep^2*mtt^2*mWW^9*s^10 - 252*ep^3*mtt^2*mWW^9*s^10 - 356*ep^4*mtt^2*mWW^9*s^10 - 184*ep^5*mtt^2*mWW^9*s^10 - 24*ep^6*mtt^2*mWW^9*s^10 - 4*ep*mtt*mWW^10*s^10 - 24*ep^2*mtt*mWW^10*s^10 + 176*ep^3*mtt*mWW^10*s^10 + 800*ep^4*mtt*mWW^10*s^10 + 996*ep^5*mtt*mWW^10*s^10 + 392*ep^6*mtt*mWW^10*s^10 - 2*ep^2*mWW^11*s^10 - 26*ep^3*mWW^11*s^10 - 78*ep^4*mWW^11*s^10 - 86*ep^5*mWW^11*s^10 - 32*ep^6*mWW^11*s^10 + 12*ep*mtt^15*mWW^4*s*t + 188*ep^2*mtt^15*mWW^4*s*t + 1036*ep^3*mtt^15*mWW^4*s*t + 2532*ep^4*mtt^15*mWW^4*s*t + 2792*ep^5*mtt^15*mWW^4*s*t + 1120*ep^6*mtt^15*mWW^4*s*t - 92*ep*mtt^14*mWW^5*s*t - 1372*ep^2*mtt^14*mWW^5*s*t - 7356*ep^3*mtt^14*mWW^5*s*t - 17732*ep^4*mtt^14*mWW^5*s*t - 19432*ep^5*mtt^14*mWW^5*s*t - 7776*ep^6*mtt^14*mWW^5*s*t + 304*ep*mtt^13*mWW^6*s*t + 4256*ep^2*mtt^13*mWW^6*s*t + 21952*ep^3*mtt^13*mWW^6*s*t + 51824*ep^4*mtt^13*mWW^6*s*t + 56224*ep^5*mtt^13*mWW^6*s*t + 22400*ep^6*mtt^13*mWW^6*s*t - 560*ep*mtt^12*mWW^7*s*t - 7184*ep^2*mtt^12*mWW^7*s*t - 34848*ep^3*mtt^12*mWW^7*s*t - 79296*ep^4*mtt^12*mWW^7*s*t - 84352*ep^5*mtt^12*mWW^7*s*t - 33280*ep^6*mtt^12*mWW^7*s*t + 616*ep*mtt^11*mWW^8*s*t + 6888*ep^2*mtt^11*mWW^8*s*t + 29624*ep^3*mtt^11*mWW^8*s*t + 61768*ep^4*mtt^11*mWW^8*s*t + 62160*ep^5*mtt^11*mWW^8*s*t + 23744*ep^6*mtt^11*mWW^8*s*t - 392*ep*mtt^10*mWW^9*s*t - 3304*ep^2*mtt^10*mWW^9*s*t - 9464*ep^3*mtt^10*mWW^9*s*t - 11368*ep^4*mtt^10*mWW^9*s*t - 5264*ep^5*mtt^10*mWW^9*s*t - 448*ep^6*mtt^10*mWW^9*s*t + 112*ep*mtt^9*mWW^10*s*t + 112*ep^2*mtt^9*mWW^10*s*t - 4704*ep^3*mtt^9*mWW^10*s*t - 19488*ep^4*mtt^9*mWW^10*s*t - 27328*ep^5*mtt^9*mWW^10*s*t - 12544*ep^6*mtt^9*mWW^10*s*t + 16*ep*mtt^8*mWW^11*s*t + 624*ep^2*mtt^8*mWW^11*s*t + 4928*ep^3*mtt^8*mWW^11*s*t + 15136*ep^4*mtt^8*mWW^11*s*t + 19776*ep^5*mtt^8*mWW^11*s*t + 8960*ep^6*mtt^8*mWW^11*s*t - 20*ep*mtt^7*mWW^12*s*t - 196*ep^2*mtt^7*mWW^12*s*t - 932*ep^3*mtt^7*mWW^12*s*t - 2764*ep^4*mtt^7*mWW^12*s*t - 4088*ep^5*mtt^7*mWW^12*s*t - 2080*ep^6*mtt^7*mWW^12*s*t + 4*ep*mtt^6*mWW^13*s*t - 28*ep^2*mtt^6*mWW^13*s*t - 364*ep^3*mtt^6*mWW^13*s*t - 948*ep^4*mtt^6*mWW^13*s*t - 840*ep^5*mtt^6*mWW^13*s*t - 224*ep^6*mtt^6*mWW^13*s*t + 16*ep^2*mtt^5*mWW^14*s*t + 128*ep^3*mtt^5*mWW^14*s*t + 336*ep^4*mtt^5*mWW^14*s*t + 352*ep^5*mtt^5*mWW^14*s*t + 128*ep^6*mtt^5*mWW^14*s*t - 72*ep*mtt^14*mWW^4*s^2*t - 1200*ep^2*mtt^14*mWW^4*s^2*t - 6840*ep^3*mtt^14*mWW^4*s^2*t - 17040*ep^4*mtt^14*mWW^4*s^2*t - 19008*ep^5*mtt^14*mWW^4*s^2*t - 7680*ep^6*mtt^14*mWW^4*s^2*t - 12*mtt^13*mWW^5*s^2*t + 370*ep*mtt^13*mWW^5*s^2*t + 7734*ep^2*mtt^13*mWW^5*s^2*t + 45986*ep^3*mtt^13*mWW^5*s^2*t + 116374*ep^4*mtt^13*mWW^5*s^2*t + 131004*ep^5*mtt^13*mWW^5*s^2*t + 53264*ep^6*mtt^13*mWW^5*s^2*t + 80*mtt^12*mWW^6*s^2*t - 698*ep*mtt^12*mWW^6*s^2*t - 21182*ep^2*mtt^12*mWW^6*s^2*t - 130794*ep^3*mtt^12*mWW^6*s^2*t - 334458*ep^4*mtt^12*mWW^6*s^2*t - 378868*ep^5*mtt^12*mWW^6*s^2*t - 154800*ep^6*mtt^12*mWW^6*s^2*t - 224*mtt^11*mWW^7*s^2*t + 520*ep*mtt^11*mWW^7*s^2*t + 32144*ep^2*mtt^11*mWW^7*s^2*t + 201824*ep^3*mtt^11*mWW^7*s^2*t + 514152*ep^4*mtt^11*mWW^7*s^2*t + 581616*ep^5*mtt^11*mWW^7*s^2*t + 237888*ep^6*mtt^11*mWW^7*s^2*t + 336*mtt^10*mWW^8*s^2*t - 88*ep*mtt^10*mWW^8*s^2*t - 29840*ep^2*mtt^10*mWW^8*s^2*t - 177744*ep^3*mtt^10*mWW^8*s^2*t - 432184*ep^4*mtt^10*mWW^8*s^2*t - 476048*ep^5*mtt^10*mWW^8*s^2*t - 192192*ep^6*mtt^10*mWW^8*s^2*t - 280*mtt^9*mWW^9*s^2*t + 220*ep*mtt^9*mWW^9*s^2*t + 18124*ep^2*mtt^9*mWW^9*s^2*t + 82068*ep^3*mtt^9*mWW^9*s^2*t + 156516*ep^4*mtt^9*mWW^9*s^2*t + 142472*ep^5*mtt^9*mWW^9*s^2*t + 50400*ep^6*mtt^9*mWW^9*s^2*t + 112*mtt^8*mWW^10*s^2*t - 620*ep*mtt^8*mWW^10*s^2*t - 7804*ep^2*mtt^8*mWW^10*s^2*t - 10276*ep^3*mtt^8*mWW^10*s^2*t + 32196*ep^4*mtt^8*mWW^10*s^2*t + 77736*ep^5*mtt^8*mWW^10*s^2*t + 42336*ep^6*mtt^8*mWW^10*s^2*t + 488*ep*mtt^7*mWW^11*s^2*t + 2272*ep^2*mtt^7*mWW^11*s^2*t - 6096*ep^3*mtt^7*mWW^11*s^2*t - 46552*ep^4*mtt^7*mWW^11*s^2*t - 78032*ep^5*mtt^7*mWW^11*s^2*t - 39360*ep^6*mtt^7*mWW^11*s^2*t - 16*mtt^6*mWW^12*s^2*t - 80*ep*mtt^6*mWW^12*s^2*t + 16*ep^2*mtt^6*mWW^12*s^2*t + 1656*ep^3*mtt^6*mWW^12*s^2*t + 9048*ep^4*mtt^6*mWW^12*s^2*t + 17264*ep^5*mtt^6*mWW^12*s^2*t + 9792*ep^6*mtt^6*mWW^12*s^2*t + 4*mtt^5*mWW^13*s^2*t - 62*ep*mtt^5*mWW^13*s^2*t - 370*ep^2*mtt^5*mWW^13*s^2*t + 314*ep^3*mtt^5*mWW^13*s^2*t + 2934*ep^4*mtt^5*mWW^13*s^2*t + 3228*ep^5*mtt^5*mWW^13*s^2*t + 912*ep^6*mtt^5*mWW^13*s^2*t + 22*ep*mtt^4*mWW^14*s^2*t + 106*ep^2*mtt^4*mWW^14*s^2*t - 98*ep^3*mtt^4*mWW^14*s^2*t - 986*ep^4*mtt^4*mWW^14*s^2*t - 1364*ep^5*mtt^4*mWW^14*s^2*t - 560*ep^6*mtt^4*mWW^14*s^2*t + 144*ep*mtt^13*mWW^4*s^3*t + 2832*ep^2*mtt^13*mWW^4*s^3*t + 17424*ep^3*mtt^13*mWW^4*s^3*t + 45168*ep^4*mtt^13*mWW^4*s^3*t + 51552*ep^5*mtt^13*mWW^4*s^3*t + 21120*ep^6*mtt^13*mWW^4*s^3*t + 108*mtt^12*mWW^5*s^3*t + 270*ep*mtt^12*mWW^5*s^3*t - 14522*ep^2*mtt^12*mWW^5*s^3*t - 113866*ep^3*mtt^12*mWW^5*s^3*t - 317250*ep^4*mtt^12*mWW^5*s^3*t - 374084*ep^5*mtt^12*mWW^5*s^3*t - 156016*ep^6*mtt^12*mWW^5*s^3*t - 672*mtt^11*mWW^6*s^3*t - 4514*ep*mtt^11*mWW^6*s^3*t + 29478*ep^2*mtt^11*mWW^6*s^3*t + 321890*ep^3*mtt^11*mWW^6*s^3*t + 959162*ep^4*mtt^11*mWW^6*s^3*t + 1163744*ep^5*mtt^11*mWW^6*s^3*t + 493152*ep^6*mtt^11*mWW^6*s^3*t + 1744*mtt^10*mWW^7*s^3*t + 13156*ep*mtt^10*mWW^7*s^3*t - 30960*ep^2*mtt^10*mWW^7*s^3*t - 515156*ep^3*mtt^10*mWW^7*s^3*t - 1615896*ep^4*mtt^10*mWW^7*s^3*t - 2002952*ep^5*mtt^10*mWW^7*s^3*t - 859840*ep^6*mtt^10*mWW^7*s^3*t - 2400*mtt^9*mWW^8*s^3*t - 17308*ep*mtt^9*mWW^8*s^3*t + 23740*ep^2*mtt^9*mWW^8*s^3*t + 511380*ep^3*mtt^9*mWW^8*s^3*t + 1617812*ep^4*mtt^9*mWW^8*s^3*t + 2014840*ep^5*mtt^9*mWW^8*s^3*t + 869760*ep^6*mtt^9*mWW^8*s^3*t + 1800*mtt^8*mWW^9*s^3*t + 10216*ep*mtt^8*mWW^9*s^3*t - 25756*ep^2*mtt^8*mWW^9*s^3*t - 319448*ep^3*mtt^8*mWW^9*s^3*t - 906108*ep^4*mtt^8*mWW^9*s^3*t - 1074432*ep^5*mtt^8*mWW^9*s^3*t - 453600*ep^6*mtt^8*mWW^9*s^3*t - 608*mtt^7*mWW^10*s^3*t - 208*ep*mtt^7*mWW^10*s^3*t + 27860*ep^2*mtt^7*mWW^10*s^3*t + 112928*ep^3*mtt^7*mWW^10*s^3*t + 166948*ep^4*mtt^7*mWW^10*s^3*t + 99720*ep^5*mtt^7*mWW^10*s^3*t + 18240*ep^6*mtt^7*mWW^10*s^3*t - 48*mtt^6*mWW^11*s^3*t - 2796*ep*mtt^6*mWW^11*s^3*t - 15832*ep^2*mtt^6*mWW^11*s^3*t - 6524*ep^3*mtt^6*mWW^11*s^3*t + 108792*ep^4*mtt^6*mWW^11*s^3*t + 218840*ep^5*mtt^6*mWW^11*s^3*t + 116608*ep^6*mtt^6*mWW^11*s^3*t + 96*mtt^5*mWW^12*s^3*t + 1004*ep*mtt^5*mWW^12*s^3*t + 1920*ep^2*mtt^5*mWW^12*s^3*t - 13564*ep^3*mtt^5*mWW^12*s^3*t - 68024*ep^4*mtt^5*mWW^12*s^3*t - 108488*ep^5*mtt^5*mWW^12*s^3*t - 55040*ep^6*mtt^5*mWW^12*s^3*t - 20*mtt^4*mWW^13*s^3*t + 138*ep*mtt^4*mWW^13*s^3*t + 1830*ep^2*mtt^4*mWW^13*s^3*t + 5250*ep^3*mtt^4*mWW^13*s^3*t + 6638*ep^4*mtt^4*mWW^13*s^3*t + 6340*ep^5*mtt^4*mWW^13*s^3*t + 3280*ep^6*mtt^4*mWW^13*s^3*t - 110*ep*mtt^3*mWW^14*s^3*t - 586*ep^2*mtt^3*mWW^14*s^3*t - 66*ep^3*mtt^3*mWW^14*s^3*t + 3250*ep^4*mtt^3*mWW^14*s^3*t + 5240*ep^5*mtt^3*mWW^14*s^3*t + 2400*ep^6*mtt^3*mWW^14*s^3*t + 8*ep*mtt^2*mWW^15*s^3*t - 8*ep^2*mtt^2*mWW^15*s^3*t - 272*ep^3*mtt^2*mWW^15*s^3*t - 528*ep^4*mtt^2*mWW^15*s^3*t - 336*ep^5*mtt^2*mWW^15*s^3*t - 64*ep^6*mtt^2*mWW^15*s^3*t + 4*ep^2*mtt*mWW^16*s^3*t + 24*ep^3*mtt*mWW^16*s^3*t + 36*ep^4*mtt*mWW^16*s^3*t + 16*ep^5*mtt*mWW^16*s^3*t - 2016*ep^2*mtt^12*mWW^4*s^4*t - 17472*ep^3*mtt^12*mWW^4*s^4*t - 51744*ep^4*mtt^12*mWW^4*s^4*t - 63168*ep^5*mtt^12*mWW^4*s^4*t - 26880*ep^6*mtt^12*mWW^4*s^4*t - 420*mtt^11*mWW^5*s^4*t - 4522*ep*mtt^11*mWW^5*s^4*t + 350*ep^2*mtt^11*mWW^5*s^4*t + 127358*ep^3*mtt^11*mWW^5*s^4*t + 451766*ep^4*mtt^11*mWW^5*s^4*t + 582764*ep^5*mtt^11*mWW^5*s^4*t + 253904*ep^6*mtt^11*mWW^5*s^4*t + 2416*mtt^10*mWW^6*s^4*t + 25418*ep*mtt^10*mWW^6*s^4*t + 30350*ep^2*mtt^10*mWW^6*s^4*t - 418198*ep^3*mtt^10*mWW^6*s^4*t - 1642134*ep^4*mtt^10*mWW^6*s^4*t - 2175884*ep^5*mtt^10*mWW^6*s^4*t - 957904*ep^6*mtt^10*mWW^6*s^4*t - 5736*mtt^9*mWW^7*s^4*t - 57480*ep*mtt^9*mWW^7*s^4*t - 76616*ep^2*mtt^9*mWW^7*s^4*t + 796756*ep^3*mtt^9*mWW^7*s^4*t + 3182552*ep^4*mtt^9*mWW^7*s^4*t + 4224404*ep^5*mtt^9*mWW^7*s^4*t + 1854312*ep^6*mtt^9*mWW^7*s^4*t + 7104*mtt^8*mWW^8*s^4*t + 64036*ep*mtt^8*mWW^8*s^4*t + 54752*ep^2*mtt^8*mWW^8*s^4*t - 942040*ep^3*mtt^8*mWW^8*s^4*t - 3434000*ep^4*mtt^8*mWW^8*s^4*t - 4391860*ep^5*mtt^8*mWW^8*s^4*t - 1872568*ep^6*mtt^8*mWW^8*s^4*t - 4640*mtt^7*mWW^9*s^4*t - 31300*ep*mtt^7*mWW^9*s^4*t + 39264*ep^2*mtt^7*mWW^9*s^4*t + 680612*ep^3*mtt^7*mWW^9*s^4*t + 1841504*ep^4*mtt^7*mWW^9*s^4*t + 1996512*ep^5*mtt^7*mWW^9*s^4*t + 733408*ep^6*mtt^7*mWW^9*s^4*t + 1200*mtt^6*mWW^10*s^4*t - 1768*ep*mtt^6*mWW^10*s^4*t - 83472*ep^2*mtt^6*mWW^10*s^4*t - 265696*ep^3*mtt^6*mWW^10*s^4*t - 170440*ep^4*mtt^6*mWW^10*s^4*t + 243936*ep^5*mtt^6*mWW^10*s^4*t + 256736*ep^6*mtt^6*mWW^10*s^4*t + 264*mtt^5*mWW^11*s^4*t + 7600*ep*mtt^5*mWW^11*s^4*t + 40876*ep^2*mtt^5*mWW^11*s^4*t + 28936*ep^3*mtt^5*mWW^11*s^4*t - 222844*ep^4*mtt^5*mWW^11*s^4*t - 481872*ep^5*mtt^5*mWW^11*s^4*t - 271024*ep^6*mtt^5*mWW^11*s^4*t - 224*mtt^4*mWW^12*s^4*t - 1572*ep*mtt^4*mWW^12*s^4*t + 1356*ep^2*mtt^4*mWW^12*s^4*t + 10676*ep^3*mtt^4*mWW^12*s^4*t - 1820*ep^4*mtt^4*mWW^12*s^4*t - 27952*ep^5*mtt^4*mWW^12*s^4*t - 22192*ep^6*mtt^4*mWW^12*s^4*t + 36*mtt^3*mWW^13*s^4*t - 578*ep*mtt^3*mWW^13*s^4*t - 5582*ep^2*mtt^3*mWW^13*s^4*t + 702*ep^3*mtt^3*mWW^13*s^4*t + 59882*ep^4*mtt^3*mWW^13*s^4*t + 115092*ep^5*mtt^3*mWW^13*s^4*t + 64528*ep^6*mtt^3*mWW^13*s^4*t + 158*ep*mtt^2*mWW^14*s^4*t + 562*ep^2*mtt^2*mWW^14*s^4*t - 1658*ep^3*mtt^2*mWW^14*s^4*t - 11138*ep^4*mtt^2*mWW^14*s^4*t - 19252*ep^5*mtt^2*mWW^14*s^4*t - 11088*ep^6*mtt^2*mWW^14*s^4*t + 8*ep*mtt*mWW^15*s^4*t + 172*ep^2*mtt*mWW^15*s^4*t - 60*ep^3*mtt*mWW^15*s^4*t - 1884*ep^4*mtt*mWW^15*s^4*t - 3108*ep^5*mtt*mWW^15*s^4*t - 1400*ep^6*mtt*mWW^15*s^4*t + 4*ep^2*mWW^16*s^4*t + 84*ep^3*mWW^16*s^4*t + 300*ep^4*mWW^16*s^4*t + 388*ep^5*mWW^16*s^4*t + 168*ep^6*mWW^16*s^4*t - 504*ep*mtt^11*mWW^4*s^5*t - 3864*ep^2*mtt^11*mWW^4*s^5*t - 8568*ep^3*mtt^11*mWW^4*s^5*t - 2856*ep^4*mtt^11*mWW^4*s^5*t + 9072*ep^5*mtt^11*mWW^4*s^5*t + 6720*ep^6*mtt^11*mWW^4*s^5*t + 924*mtt^10*mWW^5*s^5*t + 12334*ep*mtt^10*mWW^5*s^5*t + 42630*ep^2*mtt^10*mWW^5*s^5*t - 21322*ep^3*mtt^10*mWW^5*s^5*t - 331058*ep^4*mtt^10*mWW^5*s^5*t - 528612*ep^5*mtt^10*mWW^5*s^5*t - 250096*ep^6*mtt^10*mWW^5*s^5*t - 4864*mtt^9*mWW^6*s^5*t - 57002*ep*mtt^9*mWW^6*s^5*t - 152558*ep^2*mtt^9*mWW^6*s^5*t + 307858*ep^3*mtt^9*mWW^6*s^5*t + 1925430*ep^4*mtt^9*mWW^6*s^5*t + 2780144*ep^5*mtt^9*mWW^6*s^5*t + 1256032*ep^6*mtt^9*mWW^6*s^5*t + 10408*mtt^8*mWW^7*s^5*t + 112108*ep*mtt^8*mWW^7*s^5*t + 235112*ep^2*mtt^8*mWW^7*s^5*t - 887036*ep^3*mtt^8*mWW^7*s^5*t - 4245488*ep^4*mtt^8*mWW^7*s^5*t - 5762872*ep^5*mtt^8*mWW^7*s^5*t - 2498952*ep^6*mtt^8*mWW^7*s^5*t - 11328*mtt^7*mWW^8*s^5*t - 106296*ep*mtt^7*mWW^8*s^5*t - 125200*ep^2*mtt^7*mWW^8*s^5*t + 1204400*ep^3*mtt^7*mWW^8*s^5*t + 4404376*ep^4*mtt^7*mWW^8*s^5*t + 5392984*ep^5*mtt^7*mWW^8*s^5*t + 2136360*ep^6*mtt^7*mWW^8*s^5*t + 6144*mtt^6*mWW^9*s^5*t + 40096*ep*mtt^6*mWW^9*s^5*t - 69212*ep^2*mtt^6*mWW^9*s^5*t - 863760*ep^3*mtt^6*mWW^9*s^5*t - 1967980*ep^4*mtt^6*mWW^9*s^5*t - 1686528*ep^5*mtt^6*mWW^9*s^5*t - 384584*ep^6*mtt^6*mWW^9*s^5*t - 960*mtt^5*mWW^10*s^5*t + 6164*ep*mtt^5*mWW^10*s^5*t + 104312*ep^2*mtt^5*mWW^10*s^5*t + 304036*ep^3*mtt^5*mWW^10*s^5*t + 132984*ep^4*mtt^5*mWW^10*s^5*t - 421952*ep^5*mtt^5*mWW^10*s^5*t - 391288*ep^6*mtt^5*mWW^10*s^5*t - 552*mtt^4*mWW^11*s^5*t - 7868*ep*mtt^4*mWW^11*s^5*t - 23612*ep^2*mtt^4*mWW^11*s^5*t - 27860*ep^3*mtt^4*mWW^11*s^5*t - 10772*ep^4*mtt^4*mWW^11*s^5*t - 4448*ep^5*mtt^4*mWW^11*s^5*t - 11480*ep^6*mtt^4*mWW^11*s^5*t + 256*mtt^3*mWW^12*s^5*t + 544*ep*mtt^3*mWW^12*s^5*t - 11440*ep^2*mtt^3*mWW^12*s^5*t - 8376*ep^3*mtt^3*mWW^12*s^5*t + 137448*ep^4*mtt^3*mWW^12*s^5*t + 312360*ep^5*mtt^3*mWW^12*s^5*t + 192184*ep^6*mtt^3*mWW^12*s^5*t - 28*mtt^2*mWW^13*s^5*t + 450*ep*mtt^2*mWW^13*s^5*t + 3374*ep^2*mtt^2*mWW^13*s^5*t + 778*ep^3*mtt^2*mWW^13*s^5*t - 36874*ep^4*mtt^2*mWW^13*s^5*t - 81804*ep^5*mtt^2*mWW^13*s^5*t - 51368*ep^6*mtt^2*mWW^13*s^5*t - 26*ep*mtt*mWW^14*s^5*t + 462*ep^2*mtt*mWW^14*s^5*t - 374*ep^3*mtt*mWW^14*s^5*t - 6150*ep^4*mtt*mWW^14*s^5*t - 9632*ep^5*mtt*mWW^14*s^5*t - 4104*ep^6*mtt*mWW^14*s^5*t - 4*ep^2*mWW^15*s^5*t + 224*ep^3*mWW^15*s^5*t + 940*ep^4*mWW^15*s^5*t + 1288*ep^5*mWW^15*s^5*t + 576*ep^6*mWW^15*s^5*t + 1008*ep*mtt^10*mWW^4*s^6*t + 10752*ep^2*mtt^10*mWW^4*s^6*t + 43344*ep^3*mtt^10*mWW^4*s^6*t + 83328*ep^4*mtt^10*mWW^4*s^6*t + 76608*ep^5*mtt^10*mWW^4*s^6*t + 26880*ep^6*mtt^10*mWW^4*s^6*t - 1260*mtt^9*mWW^5*s^6*t - 17598*ep*mtt^9*mWW^5*s^6*t - 78638*ep^2*mtt^9*mWW^5*s^6*t - 110614*ep^3*mtt^9*mWW^5*s^6*t + 70602*ep^4*mtt^9*mWW^5*s^6*t + 272692*ep^5*mtt^9*mWW^5*s^6*t + 153776*ep^6*mtt^9*mWW^5*s^6*t + 6000*mtt^8*mWW^6*s^6*t + 72286*ep*mtt^8*mWW^6*s^6*t + 222294*ep^2*mtt^8*mWW^6*s^6*t - 142842*ep^3*mtt^8*mWW^6*s^6*t - 1683574*ep^4*mtt^8*mWW^6*s^6*t - 2556964*ep^5*mtt^8*mWW^6*s^6*t - 1158320*ep^6*mtt^8*mWW^6*s^6*t - 11360*mtt^7*mWW^7*s^6*t - 124136*ep*mtt^7*mWW^7*s^6*t - 279156*ep^2*mtt^7*mWW^7*s^6*t + 777628*ep^3*mtt^7*mWW^7*s^6*t + 3949076*ep^4*mtt^7*mWW^7*s^6*t + 5272868*ep^5*mtt^7*mWW^7*s^6*t + 2203960*ep^6*mtt^7*mWW^7*s^6*t + 10512*mtt^6*mWW^8*s^6*t + 98296*ep*mtt^6*mWW^8*s^6*t + 117472*ep^2*mtt^6*mWW^8*s^6*t - 1062992*ep^3*mtt^6*mWW^8*s^6*t - 3742480*ep^4*mtt^6*mWW^8*s^6*t - 4325808*ep^5*mtt^6*mWW^8*s^6*t - 1566088*ep^6*mtt^6*mWW^8*s^6*t - 4356*mtt^5*mWW^9*s^6*t - 27654*ep*mtt^5*mWW^9*s^6*t + 50014*ep^2*mtt^5*mWW^9*s^6*t + 665670*ep^3*mtt^5*mWW^9*s^6*t + 1546374*ep^4*mtt^5*mWW^9*s^6*t + 1301944*ep^5*mtt^5*mWW^9*s^6*t + 268728*ep^6*mtt^5*mWW^9*s^6*t + 48*mtt^4*mWW^10*s^6*t - 6438*ep*mtt^4*mWW^10*s^6*t - 45074*ep^2*mtt^4*mWW^10*s^6*t - 163414*ep^3*mtt^4*mWW^10*s^6*t - 285150*ep^4*mtt^4*mWW^10*s^6*t - 227468*ep^5*mtt^4*mWW^10*s^6*t - 59944*ep^6*mtt^4*mWW^10*s^6*t + 552*mtt^3*mWW^11*s^6*t + 4620*ep*mtt^3*mWW^11*s^6*t - 3216*ep^2*mtt^3*mWW^11*s^6*t - 24280*ep^3*mtt^3*mWW^11*s^6*t + 85368*ep^4*mtt^3*mWW^11*s^6*t + 294948*ep^5*mtt^3*mWW^11*s^6*t + 212264*ep^6*mtt^3*mWW^11*s^6*t - 144*mtt^2*mWW^12*s^6*t - 260*ep*mtt^2*mWW^12*s^6*t + 5444*ep^2*mtt^2*mWW^12*s^6*t + 20340*ep^3*mtt^2*mWW^12*s^6*t - 11236*ep^4*mtt^2*mWW^12*s^6*t - 93848*ep^5*mtt^2*mWW^12*s^6*t - 75992*ep^6*mtt^2*mWW^12*s^6*t + 8*mtt*mWW^13*s^6*t - 128*ep*mtt*mWW^13*s^6*t + 116*ep^2*mtt*mWW^13*s^6*t - 3156*ep^3*mtt*mWW^13*s^6*t - 13660*ep^4*mtt*mWW^13*s^6*t - 16820*ep^5*mtt*mWW^13*s^6*t - 6088*ep^6*mtt*mWW^13*s^6*t + 4*ep*mWW^14*s^6*t - 8*ep^2*mWW^14*s^6*t + 316*ep^3*mWW^14*s^6*t + 1352*ep^4*mWW^14*s^6*t + 1848*ep^5*mWW^14*s^6*t + 824*ep^6*mWW^14*s^6*t - 1008*ep*mtt^9*mWW^4*s^7*t - 11760*ep^2*mtt^9*mWW^4*s^7*t - 52080*ep^3*mtt^9*mWW^4*s^7*t - 109200*ep^4*mtt^9*mWW^4*s^7*t - 108192*ep^5*mtt^9*mWW^4*s^7*t - 40320*ep^6*mtt^9*mWW^4*s^7*t + 1092*mtt^8*mWW^5*s^7*t + 15050*ep*mtt^8*mWW^5*s^7*t + 71666*ep^2*mtt^8*mWW^5*s^7*t + 136514*ep^3*mtt^8*mWW^5*s^7*t + 69146*ep^4*mtt^8*mWW^5*s^7*t - 70924*ep^5*mtt^8*mWW^5*s^7*t - 61264*ep^6*mtt^8*mWW^5*s^7*t - 4640*mtt^7*mWW^6*s^7*t - 55942*ep*mtt^7*mWW^6*s^7*t - 173638*ep^2*mtt^7*mWW^6*s^7*t + 71094*ep^3*mtt^7*mWW^6*s^7*t + 1128438*ep^4*mtt^7*mWW^6*s^7*t + 1706848*ep^5*mtt^7*mWW^6*s^7*t + 757920*ep^6*mtt^7*mWW^6*s^7*t + 7584*mtt^6*mWW^7*s^7*t + 82524*ep*mtt^6*mWW^7*s^7*t + 184816*ep^2*mtt^6*mWW^7*s^7*t - 519724*ep^3*mtt^6*mWW^7*s^7*t - 2567752*ep^4*mtt^6*mWW^7*s^7*t - 3332440*ep^5*mtt^6*mWW^7*s^7*t - 1344368*ep^6*mtt^6*mWW^7*s^7*t - 5664*mtt^5*mWW^8*s^7*t - 53204*ep*mtt^5*mWW^8*s^7*t - 70952*ep^2*mtt^5*mWW^8*s^7*t + 616208*ep^3*mtt^5*mWW^8*s^7*t + 2224312*ep^4*mtt^5*mWW^8*s^7*t + 2578660*ep^5*mtt^5*mWW^8*s^7*t + 933968*ep^6*mtt^5*mWW^8*s^7*t + 1476*mtt^4*mWW^9*s^7*t + 9794*ep*mtt^4*mWW^9*s^7*t - 7842*ep^2*mtt^4*mWW^9*s^7*t - 287098*ep^3*mtt^4*mWW^9*s^7*t - 871250*ep^4*mtt^4*mWW^9*s^7*t - 971768*ep^5*mtt^4*mWW^9*s^7*t - 352256*ep^6*mtt^4*mWW^9*s^7*t + 384*mtt^3*mWW^10*s^7*t + 4946*ep*mtt^3*mWW^10*s^7*t + 6874*ep^2*mtt^3*mWW^10*s^7*t + 2526*ep^3*mtt^3*mWW^10*s^7*t + 76406*ep^4*mtt^3*mWW^10*s^7*t + 213952*ep^5*mtt^3*mWW^10*s^7*t + 149760*ep^6*mtt^3*mWW^10*s^7*t - 264*mtt^2*mWW^11*s^7*t - 2104*ep*mtt^2*mWW^11*s^7*t + 1316*ep^2*mtt^2*mWW^11*s^7*t + 41152*ep^3*mtt^2*mWW^11*s^7*t + 76124*ep^4*mtt^2*mWW^11*s^7*t + 11264*ep^5*mtt^2*mWW^11*s^7*t - 34544*ep^6*mtt^2*mWW^11*s^7*t + 32*mtt*mWW^12*s^7*t - 72*ep*mtt*mWW^12*s^7*t - 572*ep^2*mtt*mWW^12*s^7*t - 9332*ep^3*mtt*mWW^12*s^7*t - 28340*ep^4*mtt*mWW^12*s^7*t - 29796*ep^5*mtt*mWW^12*s^7*t - 9840*ep^6*mtt*mWW^12*s^7*t + 16*ep*mWW^13*s^7*t + 92*ep^2*mWW^13*s^7*t + 740*ep^3*mWW^13*s^7*t + 2116*ep^4*mWW^13*s^7*t + 2396*ep^5*mWW^13*s^7*t + 944*ep^6*mWW^13*s^7*t + 576*ep*mtt^8*mWW^4*s^8*t + 7008*ep^2*mtt^8*mWW^4*s^8*t + 32256*ep^3*mtt^8*mWW^4*s^8*t + 69792*ep^4*mtt^8*mWW^4*s^8*t + 70848*ep^5*mtt^8*mWW^4*s^8*t + 26880*ep^6*mtt^8*mWW^4*s^8*t - 588*mtt^7*mWW^5*s^8*t - 7790*ep*mtt^7*mWW^5*s^8*t - 36918*ep^2*mtt^7*mWW^5*s^8*t - 74614*ep^3*mtt^7*mWW^5*s^8*t - 54830*ep^4*mtt^7*mWW^5*s^8*t + 8484*ep^5*mtt^7*mWW^5*s^8*t + 18416*ep^6*mtt^7*mWW^5*s^8*t + 2192*mtt^6*mWW^6*s^8*t + 26254*ep*mtt^6*mWW^6*s^8*t + 78322*ep^2*mtt^6*mWW^6*s^8*t - 49570*ep^3*mtt^6*mWW^6*s^8*t - 549402*ep^4*mtt^6*mWW^6*s^8*t - 796324*ep^5*mtt^6*mWW^6*s^8*t - 343792*ep^6*mtt^6*mWW^6*s^8*t - 2984*mtt^5*mWW^7*s^8*t - 32312*ep*mtt^5*mWW^7*s^8*t - 72640*ep^2*mtt^5*mWW^7*s^8*t + 234156*ep^3*mtt^5*mWW^7*s^8*t + 1117616*ep^4*mtt^5*mWW^7*s^8*t + 1436188*ep^5*mtt^5*mWW^7*s^8*t + 578040*ep^6*mtt^5*mWW^7*s^8*t + 1632*mtt^4*mWW^8*s^8*t + 16012*ep*mtt^4*mWW^8*s^8*t + 27756*ep^2*mtt^4*mWW^8*s^8*t - 212684*ep^3*mtt^4*mWW^8*s^8*t - 848364*ep^4*mtt^4*mWW^8*s^8*t - 1053128*ep^5*mtt^4*mWW^8*s^8*t - 418824*ep^6*mtt^4*mWW^8*s^8*t - 92*mtt^3*mWW^9*s^8*t - 134*ep*mtt^3*mWW^9*s^8*t + 466*ep^2*mtt^3*mWW^9*s^8*t + 45986*ep^3*mtt^3*mWW^9*s^8*t + 195034*ep^4*mtt^3*mWW^9*s^8*t + 287044*ep^5*mtt^3*mWW^9*s^8*t + 139888*ep^6*mtt^3*mWW^9*s^8*t - 208*mtt^2*mWW^10*s^8*t - 2418*ep*mtt^2*mWW^10*s^8*t - 3166*ep^2*mtt^2*mWW^10*s^8*t + 30294*ep^3*mtt^2*mWW^10*s^8*t + 87046*ep^4*mtt^2*mWW^10*s^8*t + 64468*ep^5*mtt^2*mWW^10*s^8*t + 5072*ep^6*mtt^2*mWW^10*s^8*t + 48*mtt*mWW^11*s^8*t + 172*ep*mtt*mWW^11*s^8*t - 284*ep^2*mtt*mWW^11*s^8*t - 11352*ep^3*mtt*mWW^11*s^8*t - 35388*ep^4*mtt*mWW^11*s^8*t - 37636*ep^5*mtt*mWW^11*s^8*t - 12952*ep^6*mtt*mWW^11*s^8*t + 24*ep*mWW^12*s^8*t + 224*ep^2*mWW^12*s^8*t + 1304*ep^3*mWW^12*s^8*t + 3136*ep^4*mWW^12*s^8*t + 3160*ep^5*mWW^12*s^8*t + 1128*ep^6*mWW^12*s^8*t - 180*ep*mtt^7*mWW^4*s^9*t - 2244*ep^2*mtt^7*mWW^4*s^9*t - 10548*ep^3*mtt^7*mWW^4*s^9*t - 23196*ep^4*mtt^7*mWW^4*s^9*t - 23832*ep^5*mtt^7*mWW^4*s^9*t - 9120*ep^6*mtt^7*mWW^4*s^9*t + 180*mtt^6*mWW^5*s^9*t + 2262*ep*mtt^6*mWW^5*s^9*t + 10270*ep^2*mtt^6*mWW^5*s^9*t + 19982*ep^3*mtt^6*mWW^5*s^9*t + 13854*ep^4*mtt^6*mWW^5*s^9*t - 3044*ep^5*mtt^6*mWW^5*s^9*t - 5104*ep^6*mtt^6*mWW^5*s^9*t - 576*mtt^5*mWW^6*s^9*t - 6878*ep*mtt^5*mWW^6*s^9*t - 19410*ep^2*mtt^5*mWW^6*s^9*t + 22678*ep^3*mtt^5*mWW^6*s^9*t + 168554*ep^4*mtt^5*mWW^6*s^9*t + 233264*ep^5*mtt^5*mWW^6*s^9*t + 99104*ep^6*mtt^5*mWW^6*s^9*t + 616*mtt^4*mWW^7*s^9*t + 6724*ep*mtt^4*mWW^7*s^9*t + 15816*ep^2*mtt^4*mWW^7*s^9*t - 59876*ep^3*mtt^4*mWW^7*s^9*t - 284432*ep^4*mtt^4*mWW^7*s^9*t - 371688*ep^5*mtt^4*mWW^7*s^9*t - 154632*ep^6*mtt^4*mWW^7*s^9*t - 192*mtt^3*mWW^8*s^9*t - 2016*ep*mtt^3*mWW^8*s^9*t - 4508*ep^2*mtt^3*mWW^8*s^9*t + 34628*ep^3*mtt^3*mWW^8*s^9*t + 152708*ep^4*mtt^3*mWW^8*s^9*t + 204812*ep^5*mtt^3*mWW^8*s^9*t + 89224*ep^6*mtt^3*mWW^8*s^9*t - 60*mtt^2*mWW^9*s^9*t - 922*ep*mtt^2*mWW^9*s^9*t - 1950*ep^2*mtt^2*mWW^9*s^9*t + 6538*ep^3*mtt^2*mWW^9*s^9*t + 22002*ep^4*mtt^2*mWW^9*s^9*t + 15632*ep^5*mtt^2*mWW^9*s^9*t + 584*ep^6*mtt^2*mWW^9*s^9*t + 32*mtt*mWW^10*s^9*t + 226*ep*mtt*mWW^10*s^9*t + 306*ep^2*mtt*mWW^10*s^9*t - 5990*ep^3*mtt*mWW^10*s^9*t - 21202*ep^4*mtt*mWW^10*s^9*t - 23764*ep^5*mtt*mWW^10*s^9*t - 8616*ep^6*mtt*mWW^10*s^9*t + 16*ep*mWW^11*s^9*t + 184*ep^2*mWW^11*s^9*t + 1036*ep^3*mWW^11*s^9*t + 2432*ep^4*mWW^11*s^9*t + 2412*ep^5*mWW^11*s^9*t + 848*ep^6*mWW^11*s^9*t + 24*ep*mtt^6*mWW^4*s^10*t + 304*ep^2*mtt^6*mWW^4*s^10*t + 1448*ep^3*mtt^6*mWW^4*s^10*t + 3216*ep^4*mtt^6*mWW^4*s^10*t + 3328*ep^5*mtt^6*mWW^4*s^10*t + 1280*ep^6*mtt^6*mWW^4*s^10*t - 24*mtt^5*mWW^5*s^10*t - 284*ep*mtt^5*mWW^5*s^10*t - 1200*ep^2*mtt^5*mWW^5*s^10*t - 2068*ep^3*mtt^5*mWW^5*s^10*t - 872*ep^4*mtt^5*mWW^5*s^10*t + 1152*ep^5*mtt^5*mWW^5*s^10*t + 896*ep^6*mtt^5*mWW^5*s^10*t + 64*mtt^4*mWW^6*s^10*t + 772*ep*mtt^4*mWW^6*s^10*t + 2088*ep^2*mtt^4*mWW^6*s^10*t - 4068*ep^3*mtt^4*mWW^6*s^10*t - 23840*ep^4*mtt^4*mWW^6*s^10*t - 32184*ep^5*mtt^4*mWW^6*s^10*t - 13792*ep^6*mtt^4*mWW^6*s^10*t - 48*mtt^3*mWW^7*s^10*t - 544*ep*mtt^3*mWW^7*s^10*t - 1332*ep^2*mtt^3*mWW^7*s^10*t + 6276*ep^3*mtt^3*mWW^7*s^10*t + 29468*ep^4*mtt^3*mWW^7*s^10*t + 39228*ep^5*mtt^3*mWW^7*s^10*t + 16872*ep^6*mtt^3*mWW^7*s^10*t - 48*ep*mtt^2*mWW^8*s^10*t - 108*ep^2*mtt^2*mWW^8*s^10*t - 780*ep^3*mtt^2*mWW^8*s^10*t - 3948*ep^4*mtt^2*mWW^8*s^10*t - 6612*ep^5*mtt^2*mWW^8*s^10*t - 3384*ep^6*mtt^2*mWW^8*s^10*t + 8*mtt*mWW^9*s^10*t + 76*ep*mtt*mWW^9*s^10*t + 196*ep^2*mtt*mWW^9*s^10*t - 1104*ep^3*mtt*mWW^9*s^10*t - 4724*ep^4*mtt*mWW^9*s^10*t - 5612*ep^5*mtt*mWW^9*s^10*t - 2120*ep^6*mtt*mWW^9*s^10*t + 4*ep*mWW^10*s^10*t + 52*ep^2*mWW^10*s^10*t + 296*ep^3*mWW^10*s^10*t + 700*ep^4*mWW^10*s^10*t + 700*ep^5*mWW^10*s^10*t + 248*ep^6*mWW^10*s^10*t + 12*ep*mtt^16*mWW^3*t^2 + 188*ep^2*mtt^16*mWW^3*t^2 + 1036*ep^3*mtt^16*mWW^3*t^2 + 2532*ep^4*mtt^16*mWW^3*t^2 + 2792*ep^5*mtt^16*mWW^3*t^2 + 1120*ep^6*mtt^16*mWW^3*t^2 - 92*ep*mtt^15*mWW^4*t^2 - 1372*ep^2*mtt^15*mWW^4*t^2 - 7356*ep^3*mtt^15*mWW^4*t^2 - 17732*ep^4*mtt^15*mWW^4*t^2 - 19432*ep^5*mtt^15*mWW^4*t^2 - 7776*ep^6*mtt^15*mWW^4*t^2 + 304*ep*mtt^14*mWW^5*t^2 + 4256*ep^2*mtt^14*mWW^5*t^2 + 21952*ep^3*mtt^14*mWW^5*t^2 + 51824*ep^4*mtt^14*mWW^5*t^2 + 56224*ep^5*mtt^14*mWW^5*t^2 + 22400*ep^6*mtt^14*mWW^5*t^2 - 560*ep*mtt^13*mWW^6*t^2 - 7184*ep^2*mtt^13*mWW^6*t^2 - 34848*ep^3*mtt^13*mWW^6*t^2 - 79296*ep^4*mtt^13*mWW^6*t^2 - 84352*ep^5*mtt^13*mWW^6*t^2 - 33280*ep^6*mtt^13*mWW^6*t^2 + 616*ep*mtt^12*mWW^7*t^2 + 6888*ep^2*mtt^12*mWW^7*t^2 + 29624*ep^3*mtt^12*mWW^7*t^2 + 61768*ep^4*mtt^12*mWW^7*t^2 + 62160*ep^5*mtt^12*mWW^7*t^2 + 23744*ep^6*mtt^12*mWW^7*t^2 - 392*ep*mtt^11*mWW^8*t^2 - 3304*ep^2*mtt^11*mWW^8*t^2 - 9464*ep^3*mtt^11*mWW^8*t^2 - 11368*ep^4*mtt^11*mWW^8*t^2 - 5264*ep^5*mtt^11*mWW^8*t^2 - 448*ep^6*mtt^11*mWW^8*t^2 + 112*ep*mtt^10*mWW^9*t^2 + 112*ep^2*mtt^10*mWW^9*t^2 - 4704*ep^3*mtt^10*mWW^9*t^2 - 19488*ep^4*mtt^10*mWW^9*t^2 - 27328*ep^5*mtt^10*mWW^9*t^2 - 12544*ep^6*mtt^10*mWW^9*t^2 + 16*ep*mtt^9*mWW^10*t^2 + 624*ep^2*mtt^9*mWW^10*t^2 + 4928*ep^3*mtt^9*mWW^10*t^2 + 15136*ep^4*mtt^9*mWW^10*t^2 + 19776*ep^5*mtt^9*mWW^10*t^2 + 8960*ep^6*mtt^9*mWW^10*t^2 - 20*ep*mtt^8*mWW^11*t^2 - 196*ep^2*mtt^8*mWW^11*t^2 - 932*ep^3*mtt^8*mWW^11*t^2 - 2764*ep^4*mtt^8*mWW^11*t^2 - 4088*ep^5*mtt^8*mWW^11*t^2 - 2080*ep^6*mtt^8*mWW^11*t^2 + 4*ep*mtt^7*mWW^12*t^2 - 28*ep^2*mtt^7*mWW^12*t^2 - 364*ep^3*mtt^7*mWW^12*t^2 - 948*ep^4*mtt^7*mWW^12*t^2 - 840*ep^5*mtt^7*mWW^12*t^2 - 224*ep^6*mtt^7*mWW^12*t^2 + 16*ep^2*mtt^6*mWW^13*t^2 + 128*ep^3*mtt^6*mWW^13*t^2 + 336*ep^4*mtt^6*mWW^13*t^2 + 352*ep^5*mtt^6*mWW^13*t^2 + 128*ep^6*mtt^6*mWW^13*t^2 - 72*ep*mtt^15*mWW^3*s*t^2 - 1272*ep^2*mtt^15*mWW^3*s*t^2 - 7464*ep^3*mtt^15*mWW^3*s*t^2 - 18888*ep^4*mtt^15*mWW^3*s*t^2 - 21264*ep^5*mtt^15*mWW^3*s*t^2 - 8640*ep^6*mtt^15*mWW^3*s*t^2 - 12*mtt^14*mWW^4*s*t^2 + 342*ep*mtt^14*mWW^4*s*t^2 + 7946*ep^2*mtt^14*mWW^4*s*t^2 + 49262*ep^3*mtt^14*mWW^4*s*t^2 + 127682*ep^4*mtt^14*mWW^4*s*t^2 + 146412*ep^5*mtt^14*mWW^4*s*t^2 + 60688*ep^6*mtt^14*mWW^4*s*t^2 + 80*mtt^13*mWW^5*s*t^2 - 598*ep*mtt^13*mWW^5*s*t^2 - 22662*ep^2*mtt^13*mWW^5*s*t^2 - 149102*ep^3*mtt^13*mWW^5*s*t^2 - 396466*ep^4*mtt^13*mWW^5*s*t^2 - 465204*ep^5*mtt^13*mWW^5*s*t^2 - 198448*ep^6*mtt^13*mWW^5*s*t^2 - 224*mtt^12*mWW^6*s*t^2 + 664*ep*mtt^12*mWW^6*s*t^2 + 43536*ep^2*mtt^12*mWW^6*s*t^2 + 295992*ep^3*mtt^12*mWW^6*s*t^2 + 801232*ep^4*mtt^12*mWW^6*s*t^2 + 962160*ep^5*mtt^12*mWW^6*s*t^2 + 424640*ep^6*mtt^12*mWW^6*s*t^2 + 336*mtt^11*mWW^7*s*t^2 - 1512*ep*mtt^11*mWW^7*s*t^2 - 70288*ep^2*mtt^11*mWW^7*s*t^2 - 465384*ep^3*mtt^11*mWW^7*s*t^2 - 1260000*ep^4*mtt^11*mWW^7*s*t^2 - 1535248*ep^5*mtt^11*mWW^7*s*t^2 - 696384*ep^6*mtt^11*mWW^7*s*t^2 - 280*mtt^10*mWW^8*s*t^2 + 3636*ep*mtt^10*mWW^8*s*t^2 + 95412*ep^2*mtt^10*mWW^8*s*t^2 + 597588*ep^3*mtt^10*mWW^8*s*t^2 + 1602324*ep^4*mtt^10*mWW^8*s*t^2 + 1962312*ep^5*mtt^10*mWW^8*s*t^2 + 902368*ep^6*mtt^10*mWW^8*s*t^2 + 112*mtt^9*mWW^9*s*t^2 - 4820*ep*mtt^9*mWW^9*s*t^2 - 93756*ep^2*mtt^9*mWW^9*s*t^2 - 566820*ep^3*mtt^9*mWW^9*s*t^2 - 1517828*ep^4*mtt^9*mWW^9*s*t^2 - 1870776*ep^5*mtt^9*mWW^9*s*t^2 - 867232*ep^6*mtt^9*mWW^9*s*t^2 + 3288*ep*mtt^8*mWW^10*s*t^2 + 56672*ep^2*mtt^8*mWW^10*s*t^2 + 344232*ep^3*mtt^8*mWW^10*s*t^2 + 942576*ep^4*mtt^8*mWW^10*s*t^2 + 1187984*ep^5*mtt^8*mWW^10*s*t^2 + 560448*ep^6*mtt^8*mWW^10*s*t^2 - 16*mtt^7*mWW^11*s*t^2 - 864*ep*mtt^7*mWW^11*s*t^2 - 15336*ep^2*mtt^7*mWW^11*s*t^2 - 102912*ep^3*mtt^7*mWW^11*s*t^2 - 309672*ep^4*mtt^7*mWW^11*s*t^2 - 421440*ep^5*mtt^7*mWW^11*s*t^2 - 210560*ep^6*mtt^7*mWW^11*s*t^2 + 4*mtt^6*mWW^12*s*t^2 - 218*ep*mtt^6*mWW^12*s*t^2 - 2382*ep^2*mtt^6*mWW^12*s*t^2 - 5586*ep^3*mtt^6*mWW^12*s*t^2 + 8410*ep^4*mtt^6*mWW^12*s*t^2 + 37548*ep^5*mtt^6*mWW^12*s*t^2 + 28304*ep^6*mtt^6*mWW^12*s*t^2 + 186*ep*mtt^5*mWW^13*s*t^2 + 2610*ep^2*mtt^5*mWW^13*s*t^2 + 12706*ep^3*mtt^5*mWW^13*s*t^2 + 26374*ep^4*mtt^5*mWW^13*s*t^2 + 23372*ep^5*mtt^5*mWW^13*s*t^2 + 6992*ep^6*mtt^5*mWW^13*s*t^2 - 32*ep*mtt^4*mWW^14*s*t^2 - 480*ep^2*mtt^4*mWW^14*s*t^2 - 2512*ep^3*mtt^4*mWW^14*s*t^2 - 5744*ep^4*mtt^4*mWW^14*s*t^2 - 5856*ep^5*mtt^4*mWW^14*s*t^2 - 2176*ep^6*mtt^4*mWW^14*s*t^2 + 144*ep*mtt^14*mWW^3*s^2*t^2 + 3408*ep^2*mtt^14*mWW^3*s^2*t^2 + 22416*ep^3*mtt^14*mWW^3*s^2*t^2 + 59952*ep^4*mtt^14*mWW^3*s^2*t^2 + 69600*ep^5*mtt^14*mWW^3*s^2*t^2 + 28800*ep^6*mtt^14*mWW^3*s^2*t^2 + 108*mtt^13*mWW^4*s^2*t^2 + 510*ep*mtt^13*mWW^4*s^2*t^2 - 15974*ep^2*mtt^13*mWW^4*s^2*t^2 - 138630*ep^3*mtt^13*mWW^4*s^2*t^2 - 403414*ep^4*mtt^13*mWW^4*s^2*t^2 - 490696*ep^5*mtt^13*mWW^4*s^2*t^2 - 211264*ep^6*mtt^13*mWW^4*s^2*t^2 - 644*mtt^12*mWW^5*s^2*t^2 - 5436*ep*mtt^12*mWW^5*s^2*t^2 + 34172*ep^2*mtt^12*mWW^5*s^2*t^2 + 417760*ep^3*mtt^12*mWW^5*s^2*t^2 + 1311864*ep^4*mtt^12*mWW^5*s^2*t^2 + 1670732*ep^5*mtt^12*mWW^5*s^2*t^2 + 753072*ep^6*mtt^12*mWW^5*s^2*t^2 + 1672*mtt^11*mWW^6*s^2*t^2 + 15118*ep*mtt^11*mWW^6*s^2*t^2 - 60760*ep^2*mtt^11*mWW^6*s^2*t^2 - 900166*ep^3*mtt^11*mWW^6*s^2*t^2 - 2945360*ep^4*mtt^11*mWW^6*s^2*t^2 - 3881272*ep^5*mtt^11*mWW^6*s^2*t^2 - 1823072*ep^6*mtt^11*mWW^6*s^2*t^2 - 2616*mtt^10*mWW^7*s^2*t^2 - 23728*ep*mtt^10*mWW^7*s^2*t^2 + 111068*ep^2*mtt^10*mWW^7*s^2*t^2 + 1569644*ep^3*mtt^10*mWW^7*s^2*t^2 + 5181072*ep^4*mtt^10*mWW^7*s^2*t^2 + 6951448*ep^5*mtt^10*mWW^7*s^2*t^2 + 3350112*ep^6*mtt^10*mWW^7*s^2*t^2 + 3008*mtt^9*mWW^8*s^2*t^2 + 28500*ep*mtt^9*mWW^8*s^2*t^2 - 150780*ep^2*mtt^9*mWW^8*s^2*t^2 - 2091528*ep^3*mtt^9*mWW^8*s^2*t^2 - 6981600*ep^4*mtt^9*mWW^8*s^2*t^2 - 9486024*ep^5*mtt^9*mWW^8*s^2*t^2 - 4633376*ep^6*mtt^9*mWW^8*s^2*t^2 - 2816*mtt^8*mWW^9*s^2*t^2 - 29320*ep*mtt^8*mWW^9*s^2*t^2 + 120360*ep^2*mtt^8*mWW^9*s^2*t^2 + 1932924*ep^3*mtt^8*mWW^9*s^2*t^2 + 6676492*ep^4*mtt^8*mWW^9*s^2*t^2 + 9247840*ep^5*mtt^8*mWW^9*s^2*t^2 + 4573120*ep^6*mtt^8*mWW^9*s^2*t^2 + 1944*mtt^7*mWW^10*s^2*t^2 + 21684*ep*mtt^7*mWW^10*s^2*t^2 - 49504*ep^2*mtt^7*mWW^10*s^2*t^2 - 1138008*ep^3*mtt^7*mWW^10*s^2*t^2 - 4178148*ep^4*mtt^7*mWW^10*s^2*t^2 - 5990152*ep^5*mtt^7*mWW^10*s^2*t^2 - 3027936*ep^6*mtt^7*mWW^10*s^2*t^2 - 712*mtt^6*mWW^11*s^2*t^2 - 8048*ep*mtt^6*mWW^11*s^2*t^2 + 8760*ep^2*mtt^6*mWW^11*s^2*t^2 + 367876*ep^3*mtt^6*mWW^11*s^2*t^2 + 1498620*ep^4*mtt^6*mWW^11*s^2*t^2 + 2306872*ep^5*mtt^6*mWW^11*s^2*t^2 + 1226272*ep^6*mtt^6*mWW^11*s^2*t^2 - 44*mtt^5*mWW^12*s^2*t^2 - 402*ep*mtt^5*mWW^12*s^2*t^2 - 558*ep^2*mtt^5*mWW^12*s^2*t^2 - 21314*ep^3*mtt^5*mWW^12*s^2*t^2 - 166442*ep^4*mtt^5*mWW^12*s^2*t^2 - 361168*ep^5*mtt^5*mWW^12*s^2*t^2 - 234272*ep^6*mtt^5*mWW^12*s^2*t^2 + 132*mtt^4*mWW^13*s^2*t^2 + 1156*ep*mtt^4*mWW^13*s^2*t^2 - 1508*ep^2*mtt^4*mWW^13*s^2*t^2 - 33068*ep^3*mtt^4*mWW^13*s^2*t^2 - 84692*ep^4*mtt^4*mWW^13*s^2*t^2 - 70316*ep^5*mtt^4*mWW^13*s^2*t^2 - 13424*ep^6*mtt^4*mWW^13*s^2*t^2 - 32*mtt^3*mWW^14*s^2*t^2 - 130*ep*mtt^3*mWW^14*s^2*t^2 + 1864*ep^2*mtt^3*mWW^14*s^2*t^2 + 14446*ep^3*mtt^3*mWW^14*s^2*t^2 + 36372*ep^4*mtt^3*mWW^14*s^2*t^2 + 37536*ep^5*mtt^3*mWW^14*s^2*t^2 + 13504*ep^6*mtt^3*mWW^14*s^2*t^2 - 48*ep*mtt^2*mWW^15*s^2*t^2 - 548*ep^2*mtt^2*mWW^15*s^2*t^2 - 2352*ep^3*mtt^2*mWW^15*s^2*t^2 - 4716*ep^4*mtt^2*mWW^15*s^2*t^2 - 4400*ep^5*mtt^2*mWW^15*s^2*t^2 - 1536*ep^6*mtt^2*mWW^15*s^2*t^2 - 4032*ep^2*mtt^13*mWW^3*s^3*t^2 - 34944*ep^3*mtt^13*mWW^3*s^3*t^2 - 103488*ep^4*mtt^13*mWW^3*s^3*t^2 - 126336*ep^5*mtt^13*mWW^3*s^3*t^2 - 53760*ep^6*mtt^13*mWW^3*s^3*t^2 - 420*mtt^12*mWW^4*s^3*t^2 - 5386*ep*mtt^12*mWW^4*s^3*t^2 + 4978*ep^2*mtt^12*mWW^4*s^3*t^2 + 210850*ep^3*mtt^12*mWW^4*s^3*t^2 + 742354*ep^4*mtt^12*mWW^4*s^3*t^2 + 971720*ep^5*mtt^12*mWW^4*s^3*t^2 + 434304*ep^6*mtt^12*mWW^4*s^3*t^2 + 2188*mtt^11*mWW^5*s^3*t^2 + 26720*ep*mtt^11*mWW^5*s^3*t^2 + 23408*ep^2*mtt^11*mWW^5*s^3*t^2 - 606208*ep^3*mtt^11*mWW^5*s^3*t^2 - 2384420*ep^4*mtt^11*mWW^5*s^3*t^2 - 3288400*ep^5*mtt^11*mWW^5*s^3*t^2 - 1543432*ep^6*mtt^11*mWW^5*s^3*t^2 - 5120*mtt^10*mWW^6*s^3*t^2 - 57110*ep*mtt^10*mWW^6*s^3*t^2 - 49502*ep^2*mtt^10*mWW^6*s^3*t^2 + 1195868*ep^3*mtt^10*mWW^6*s^3*t^2 + 4780998*ep^4*mtt^10*mWW^6*s^3*t^2 + 6814146*ep^5*mtt^10*mWW^6*s^3*t^2 + 3357520*ep^6*mtt^10*mWW^6*s^3*t^2 + 8144*mtt^9*mWW^7*s^3*t^2 + 79224*ep*mtt^9*mWW^7*s^3*t^2 + 10614*ep^2*mtt^9*mWW^7*s^3*t^2 - 1906084*ep^3*mtt^9*mWW^7*s^3*t^2 - 7213170*ep^4*mtt^9*mWW^7*s^3*t^2 - 10380376*ep^5*mtt^9*mWW^7*s^3*t^2 - 5306680*ep^6*mtt^9*mWW^7*s^3*t^2 - 11048*mtt^8*mWW^8*s^3*t^2 - 98140*ep*mtt^8*mWW^8*s^3*t^2 + 30022*ep^2*mtt^8*mWW^8*s^3*t^2 + 2507608*ep^3*mtt^8*mWW^8*s^3*t^2 + 9121042*ep^4*mtt^8*mWW^8*s^3*t^2 + 13044908*ep^5*mtt^8*mWW^8*s^3*t^2 + 6743768*ep^6*mtt^8*mWW^8*s^3*t^2 + 11944*mtt^7*mWW^9*s^3*t^2 + 108328*ep*mtt^7*mWW^9*s^3*t^2 + 1370*ep^2*mtt^7*mWW^9*s^3*t^2 - 2584216*ep^3*mtt^7*mWW^9*s^3*t^2 - 9572006*ep^4*mtt^7*mWW^9*s^3*t^2 - 13639884*ep^5*mtt^7*mWW^9*s^3*t^2 - 6983800*ep^6*mtt^7*mWW^9*s^3*t^2 - 8128*mtt^6*mWW^10*s^3*t^2 - 80572*ep*mtt^6*mWW^10*s^3*t^2 - 30358*ep^2*mtt^6*mWW^10*s^3*t^2 + 1939116*ep^3*mtt^6*mWW^10*s^3*t^2 + 7539774*ep^4*mtt^6*mWW^10*s^3*t^2 + 10850448*ep^5*mtt^6*mWW^10*s^3*t^2 + 5499352*ep^6*mtt^6*mWW^10*s^3*t^2 + 2320*mtt^5*mWW^11*s^3*t^2 + 29040*ep*mtt^5*mWW^11*s^3*t^2 + 10678*ep^2*mtt^5*mWW^11*s^3*t^2 - 931032*ep^3*mtt^5*mWW^11*s^3*t^2 - 3837378*ep^4*mtt^5*mWW^11*s^3*t^2 - 5702444*ep^5*mtt^5*mWW^11*s^3*t^2 - 2915128*ep^6*mtt^5*mWW^11*s^3*t^2 + 556*mtt^4*mWW^12*s^3*t^2 + 886*ep*mtt^4*mWW^12*s^3*t^2 + 3188*ep^2*mtt^4*mWW^12*s^3*t^2 + 181166*ep^3*mtt^4*mWW^12*s^3*t^2 + 898424*ep^4*mtt^4*mWW^12*s^3*t^2 + 1512092*ep^5*mtt^4*mWW^12*s^3*t^2 + 832392*ep^6*mtt^4*mWW^12*s^3*t^2 - 532*mtt^3*mWW^13*s^3*t^2 - 3640*ep*mtt^3*mWW^13*s^3*t^2 + 2782*ep^2*mtt^3*mWW^13*s^3*t^2 + 63048*ep^3*mtt^3*mWW^13*s^3*t^2 + 121970*ep^4*mtt^3*mWW^13*s^3*t^2 + 41964*ep^5*mtt^3*mWW^13*s^3*t^2 - 29856*ep^6*mtt^3*mWW^13*s^3*t^2 + 96*mtt^2*mWW^14*s^3*t^2 + 578*ep*mtt^2*mWW^14*s^3*t^2 - 4276*ep^2*mtt^2*mWW^14*s^3*t^2 - 41112*ep^3*mtt^2*mWW^14*s^3*t^2 - 107324*ep^4*mtt^2*mWW^14*s^3*t^2 - 110930*ep^5*mtt^2*mWW^14*s^3*t^2 - 39432*ep^6*mtt^2*mWW^14*s^3*t^2 + 72*ep*mtt*mWW^15*s^3*t^2 + 1132*ep^2*mtt*mWW^15*s^3*t^2 + 5964*ep^3*mtt*mWW^15*s^3*t^2 + 13260*ep^4*mtt*mWW^15*s^3*t^2 + 13108*ep^5*mtt*mWW^15*s^3*t^2 + 4752*ep^6*mtt*mWW^15*s^3*t^2 - 4*ep^2*mWW^16*s^3*t^2 - 24*ep^3*mWW^16*s^3*t^2 - 36*ep^4*mWW^16*s^3*t^2 - 16*ep^5*mWW^16*s^3*t^2 - 504*ep*mtt^12*mWW^3*s^4*t^2 + 168*ep^2*mtt^12*mWW^3*s^4*t^2 + 26376*ep^3*mtt^12*mWW^3*s^4*t^2 + 100632*ep^4*mtt^12*mWW^3*s^4*t^2 + 135408*ep^5*mtt^12*mWW^3*s^4*t^2 + 60480*ep^6*mtt^12*mWW^3*s^4*t^2 + 924*mtt^11*mWW^4*s^4*t^2 + 14014*ep*mtt^11*mWW^4*s^4*t^2 + 33082*ep^2*mtt^11*mWW^4*s^4*t^2 - 187558*ep^3*mtt^11*mWW^4*s^4*t^2 - 902454*ep^4*mtt^11*mWW^4*s^4*t^2 - 1280440*ep^5*mtt^11*mWW^4*s^4*t^2 - 589568*ep^6*mtt^11*mWW^4*s^4*t^2 - 4052*mtt^10*mWW^5*s^4*t^2 - 50812*ep*mtt^10*mWW^5*s^4*t^2 - 120152*ep^2*mtt^10*mWW^5*s^4*t^2 + 455784*ep^3*mtt^10*mWW^5*s^4*t^2 + 2392748*ep^4*mtt^10*mWW^5*s^4*t^2 + 3514612*ep^5*mtt^10*mWW^5*s^4*t^2 + 1674560*ep^6*mtt^10*mWW^5*s^4*t^2 + 8008*mtt^9*mWW^6*s^4*t^2 + 69234*ep*mtt^9*mWW^6*s^4*t^2 + 92828*ep^2*mtt^9*mWW^6*s^4*t^2 - 409376*ep^3*mtt^9*mWW^6*s^4*t^2 - 1780868*ep^4*mtt^9*mWW^6*s^4*t^2 - 2723706*ep^5*mtt^9*mWW^6*s^4*t^2 - 1456392*ep^6*mtt^9*mWW^6*s^4*t^2 - 12184*mtt^8*mWW^7*s^4*t^2 - 50044*ep*mtt^8*mWW^7*s^4*t^2 + 149240*ep^2*mtt^8*mWW^7*s^4*t^2 + 166764*ep^3*mtt^8*mWW^7*s^4*t^2 - 1414144*ep^4*mtt^8*mWW^7*s^4*t^2 - 2306176*ep^5*mtt^8*mWW^7*s^4*t^2 - 737696*ep^6*mtt^8*mWW^7*s^4*t^2 + 17752*mtt^7*mWW^8*s^4*t^2 + 72672*ep*mtt^7*mWW^8*s^4*t^2 - 257650*ep^2*mtt^7*mWW^8*s^4*t^2 - 877188*ep^3*mtt^7*mWW^8*s^4*t^2 + 173194*ep^4*mtt^7*mWW^8*s^4*t^2 + 1305276*ep^5*mtt^7*mWW^8*s^4*t^2 + 234728*ep^6*mtt^7*mWW^8*s^4*t^2 - 18840*mtt^6*mWW^9*s^4*t^2 - 135984*ep*mtt^6*mWW^9*s^4*t^2 + 28048*ep^2*mtt^6*mWW^9*s^4*t^2 + 2373336*ep^3*mtt^6*mWW^9*s^4*t^2 + 7426140*ep^4*mtt^6*mWW^9*s^4*t^2 + 9694740*ep^5*mtt^6*mWW^9*s^4*t^2 + 4941800*ep^6*mtt^6*mWW^9*s^4*t^2 + 10472*mtt^5*mWW^10*s^4*t^2 + 122620*ep*mtt^5*mWW^10*s^4*t^2 + 162074*ep^2*mtt^5*mWW^10*s^4*t^2 - 2621360*ep^3*mtt^5*mWW^10*s^4*t^2 - 10980030*ep^4*mtt^5*mWW^10*s^4*t^2 - 15788688*ep^5*mtt^5*mWW^10*s^4*t^2 - 7864136*ep^6*mtt^5*mWW^10*s^4*t^2 - 1048*mtt^4*mWW^11*s^4*t^2 - 40404*ep*mtt^4*mWW^11*s^4*t^2 - 102280*ep^2*mtt^4*mWW^11*s^4*t^2 + 1256312*ep^3*mtt^4*mWW^11*s^4*t^2 + 6105280*ep^4*mtt^4*mWW^11*s^4*t^2 + 9388260*ep^5*mtt^4*mWW^11*s^4*t^2 + 4801992*ep^6*mtt^4*mWW^11*s^4*t^2 - 1636*mtt^3*mWW^12*s^4*t^2 - 6022*ep*mtt^3*mWW^12*s^4*t^2 + 13584*ep^2*mtt^3*mWW^12*s^4*t^2 - 70790*ep^3*mtt^3*mWW^12*s^4*t^2 - 787172*ep^4*mtt^3*mWW^12*s^4*t^2 - 1608756*ep^5*mtt^3*mWW^12*s^4*t^2 - 965256*ep^6*mtt^3*mWW^12*s^4*t^2 + 668*mtt^2*mWW^13*s^4*t^2 + 5780*ep*mtt^2*mWW^13*s^4*t^2 - 2168*ep^2*mtt^2*mWW^13*s^4*t^2 - 158256*ep^3*mtt^2*mWW^13*s^4*t^2 - 472160*ep^4*mtt^2*mWW^13*s^4*t^2 - 492232*ep^5*mtt^2*mWW^13*s^4*t^2 - 166152*ep^6*mtt^2*mWW^13*s^4*t^2 - 64*mtt*mWW^14*s^4*t^2 - 518*ep*mtt*mWW^14*s^4*t^2 + 3826*ep^2*mtt*mWW^14*s^4*t^2 + 49792*ep^3*mtt*mWW^14*s^4*t^2 + 148562*ep^4*mtt*mWW^14*s^4*t^2 + 172346*ep^5*mtt*mWW^14*s^4*t^2 + 69872*ep^6*mtt*mWW^14*s^4*t^2 - 32*ep*mWW^15*s^4*t^2 - 600*ep^2*mWW^15*s^4*t^2 - 3836*ep^3*mWW^15*s^4*t^2 - 9728*ep^4*mWW^15*s^4*t^2 - 10644*ep^5*mWW^15*s^4*t^2 - 4232*ep^6*mWW^15*s^4*t^2 + 1008*ep*mtt^11*mWW^3*s^5*t^2 + 5712*ep^2*mtt^11*mWW^3*s^5*t^2 - 336*ep^3*mtt^11*mWW^3*s^5*t^2 - 46032*ep^4*mtt^11*mWW^3*s^5*t^2 - 81312*ep^5*mtt^11*mWW^3*s^5*t^2 - 40320*ep^6*mtt^11*mWW^3*s^5*t^2 - 1260*mtt^10*mWW^4*s^5*t^2 - 19446*ep*mtt^10*mWW^4*s^5*t^2 - 63938*ep^2*mtt^10*mWW^4*s^5*t^2 + 107478*ep^3*mtt^10*mWW^4*s^5*t^2 + 797006*ep^4*mtt^10*mWW^4*s^5*t^2 + 1204448*ep^5*mtt^10*mWW^4*s^5*t^2 + 560672*ep^6*mtt^10*mWW^4*s^5*t^2 + 4348*mtt^9*mWW^5*s^5*t^2 + 46908*ep*mtt^9*mWW^5*s^5*t^2 + 102860*ep^2*mtt^9*mWW^5*s^5*t^2 - 141584*ep^3*mtt^9*mWW^5*s^5*t^2 - 903576*ep^4*mtt^9*mWW^5*s^5*t^2 - 1256404*ep^5*mtt^9*mWW^5*s^5*t^2 - 514632*ep^6*mtt^9*mWW^5*s^5*t^2 - 5984*mtt^8*mWW^6*s^5*t^2 + 6470*ep*mtt^8*mWW^6*s^5*t^2 + 243858*ep^2*mtt^8*mWW^6*s^5*t^2 - 728466*ep^3*mtt^8*mWW^6*s^5*t^2 - 5586162*ep^4*mtt^8*mWW^6*s^5*t^2 - 8951756*ep^5*mtt^8*mWW^6*s^5*t^2 - 4492648*ep^6*mtt^8*mWW^6*s^5*t^2 + 7112*mtt^7*mWW^7*s^5*t^2 - 105768*ep*mtt^7*mWW^7*s^5*t^2 - 821074*ep^2*mtt^7*mWW^7*s^5*t^2 + 1672830*ep^3*mtt^7*mWW^7*s^5*t^2 + 14425562*ep^4*mtt^7*mWW^7*s^5*t^2 + 23332274*ep^5*mtt^7*mWW^7*s^5*t^2 + 11492216*ep^6*mtt^7*mWW^7*s^5*t^2 - 11020*mtt^6*mWW^8*s^5*t^2 + 50318*ep*mtt^6*mWW^8*s^5*t^2 + 696948*ep^2*mtt^6*mWW^8*s^5*t^2 - 263350*ep^3*mtt^6*mWW^8*s^5*t^2 - 8455816*ep^4*mtt^6*mWW^8*s^5*t^2 - 15044168*ep^5*mtt^6*mWW^8*s^5*t^2 - 7406096*ep^6*mtt^6*mWW^8*s^5*t^2 + 10704*mtt^5*mWW^9*s^5*t^2 + 93958*ep*mtt^5*mWW^9*s^5*t^2 + 41834*ep^2*mtt^5*mWW^9*s^5*t^2 - 2169976*ep^3*mtt^5*mWW^9*s^5*t^2 - 7722502*ep^4*mtt^5*mWW^9*s^5*t^2 - 10390586*ep^5*mtt^5*mWW^9*s^5*t^2 - 5223840*ep^6*mtt^5*mWW^9*s^5*t^2 - 3112*mtt^4*mWW^10*s^5*t^2 - 95272*ep*mtt^4*mWW^10*s^5*t^2 - 321904*ep^2*mtt^4*mWW^10*s^5*t^2 + 2163244*ep^3*mtt^4*mWW^10*s^5*t^2 + 11377152*ep^4*mtt^4*mWW^10*s^5*t^2 + 17518540*ep^5*mtt^4*mWW^10*s^5*t^2 + 8948136*ep^6*mtt^4*mWW^10*s^5*t^2 - 2088*mtt^3*mWW^11*s^5*t^2 + 12156*ep*mtt^3*mWW^11*s^5*t^2 + 108874*ep^2*mtt^3*mWW^11*s^5*t^2 - 519426*ep^3*mtt^3*mWW^11*s^5*t^2 - 3626258*ep^4*mtt^3*mWW^11*s^5*t^2 - 6263698*ep^5*mtt^3*mWW^11*s^5*t^2 - 3420072*ep^6*mtt^3*mWW^11*s^5*t^2 + 1568*mtt^2*mWW^12*s^5*t^2 + 12940*ep*mtt^2*mWW^12*s^5*t^2 + 8302*ep^2*mtt^2*mWW^12*s^5*t^2 - 239508*ep^3*mtt^2*mWW^12*s^5*t^2 - 686566*ep^4*mtt^2*mWW^12*s^5*t^2 - 599312*ep^5*mtt^2*mWW^12*s^5*t^2 - 128064*ep^6*mtt^2*mWW^12*s^5*t^2 - 268*mtt*mWW^13*s^5*t^2 - 3142*ep*mtt*mWW^13*s^5*t^2 + 994*ep^2*mtt*mWW^13*s^5*t^2 + 135388*ep^3*mtt*mWW^13*s^5*t^2 + 469542*ep^4*mtt*mWW^13*s^5*t^2 + 579214*ep^5*mtt*mWW^13*s^5*t^2 + 243736*ep^6*mtt*mWW^13*s^5*t^2 - 130*ep*mWW^14*s^5*t^2 - 2466*ep^2*mWW^14*s^5*t^2 - 16294*ep^3*mWW^14*s^5*t^2 - 42350*ep^4*mWW^14*s^5*t^2 - 47240*ep^5*mWW^14*s^5*t^2 - 19088*ep^6*mWW^14*s^5*t^2 - 1008*ep*mtt^10*mWW^3*s^6*t^2 - 7728*ep^2*mtt^10*mWW^3*s^6*t^2 - 17136*ep^3*mtt^10*mWW^3*s^6*t^2 - 5712*ep^4*mtt^10*mWW^3*s^6*t^2 + 18144*ep^5*mtt^10*mWW^3*s^6*t^2 + 13440*ep^6*mtt^10*mWW^3*s^6*t^2 + 1092*mtt^9*mWW^4*s^6*t^2 + 16058*ep*mtt^9*mWW^4*s^6*t^2 + 54334*ep^2*mtt^9*mWW^4*s^6*t^2 - 61922*ep^3*mtt^9*mWW^4*s^6*t^2 - 555842*ep^4*mtt^9*mWW^4*s^6*t^2 - 844312*ep^5*mtt^9*mWW^4*s^6*t^2 - 385728*ep^6*mtt^9*mWW^4*s^6*t^2 - 2540*mtt^8*mWW^5*s^6*t^2 - 15532*ep*mtt^8*mWW^5*s^6*t^2 + 38312*ep^2*mtt^8*mWW^5*s^6*t^2 + 22172*ep^3*mtt^8*mWW^5*s^6*t^2 - 677444*ep^4*mtt^8*mWW^5*s^6*t^2 - 1485736*ep^5*mtt^8*mWW^5*s^6*t^2 - 939712*ep^6*mtt^8*mWW^5*s^6*t^2 + 184*mtt^7*mWW^6*s^6*t^2 - 96118*ep*mtt^7*mWW^6*s^6*t^2 - 622864*ep^2*mtt^7*mWW^6*s^6*t^2 + 949882*ep^3*mtt^7*mWW^6*s^6*t^2 + 9421880*ep^4*mtt^7*mWW^6*s^6*t^2 + 15822188*ep^5*mtt^7*mWW^6*s^6*t^2 + 8212800*ep^6*mtt^7*mWW^6*s^6*t^2 + 3352*mtt^6*mWW^7*s^6*t^2 + 202332*ep*mtt^6*mWW^7*s^6*t^2 + 1085690*ep^2*mtt^6*mWW^7*s^6*t^2 - 1585394*ep^3*mtt^6*mWW^7*s^6*t^2 - 15723414*ep^4*mtt^6*mWW^7*s^6*t^2 - 26204230*ep^5*mtt^6*mWW^7*s^6*t^2 - 13296792*ep^6*mtt^6*mWW^7*s^6*t^2 - 2748*mtt^5*mWW^8*s^6*t^2 - 100886*ep*mtt^5*mWW^8*s^6*t^2 - 521532*ep^2*mtt^5*mWW^8*s^6*t^2 + 90250*ep^3*mtt^5*mWW^8*s^6*t^2 + 4972804*ep^4*mtt^5*mWW^8*s^6*t^2 + 8962480*ep^5*mtt^5*mWW^8*s^6*t^2 + 4425464*ep^6*mtt^5*mWW^8*s^6*t^2 + 1908*mtt^4*mWW^9*s^6*t^2 - 33960*ep*mtt^4*mWW^9*s^6*t^2 - 222498*ep^2*mtt^4*mWW^9*s^6*t^2 + 1254606*ep^3*mtt^4*mWW^9*s^6*t^2 + 7219070*ep^4*mtt^4*mWW^9*s^6*t^2 + 11450474*ep^5*mtt^4*mWW^9*s^6*t^2 + 6055632*ep^6*mtt^4*mWW^9*s^6*t^2 - 2752*mtt^3*mWW^10*s^6*t^2 + 23334*ep*mtt^3*mWW^10*s^6*t^2 + 214368*ep^2*mtt^3*mWW^10*s^6*t^2 - 611746*ep^3*mtt^3*mWW^10*s^6*t^2 - 4978152*ep^4*mtt^3*mWW^10*s^6*t^2 - 8633292*ep^5*mtt^3*mWW^10*s^6*t^2 - 4703376*ep^6*mtt^3*mWW^10*s^6*t^2 + 1952*mtt^2*mWW^11*s^6*t^2 + 11772*ep*mtt^2*mWW^11*s^6*t^2 - 5754*ep^2*mtt^2*mWW^11*s^6*t^2 - 193870*ep^3*mtt^2*mWW^11*s^6*t^2 - 297274*ep^4*mtt^2*mWW^11*s^6*t^2 + 102886*ep^5*mtt^2*mWW^11*s^6*t^2 + 267080*ep^6*mtt^2*mWW^11*s^6*t^2 - 448*mtt*mWW^12*s^6*t^2 - 5780*ep*mtt*mWW^12*s^6*t^2 - 8274*ep^2*mtt*mWW^12*s^6*t^2 + 180864*ep^3*mtt*mWW^12*s^6*t^2 + 697646*ep^4*mtt*mWW^12*s^6*t^2 + 894856*ep^5*mtt*mWW^12*s^6*t^2 + 385432*ep^6*mtt*mWW^12*s^6*t^2 - 212*ep*mWW^13*s^6*t^2 - 4054*ep^2*mWW^13*s^6*t^2 - 27706*ep^3*mWW^13*s^6*t^2 - 73562*ep^4*mWW^13*s^6*t^2 - 83458*ep^5*mWW^13*s^6*t^2 - 34240*ep^6*mWW^13*s^6*t^2 + 576*ep*mtt^9*mWW^3*s^7*t^2 + 4992*ep^2*mtt^9*mWW^3*s^7*t^2 + 14784*ep^3*mtt^9*mWW^3*s^7*t^2 + 18048*ep^4*mtt^9*mWW^3*s^7*t^2 + 7680*ep^5*mtt^9*mWW^3*s^7*t^2 - 588*mtt^8*mWW^4*s^7*t^2 - 7790*ep*mtt^8*mWW^4*s^7*t^2 - 22106*ep^2*mtt^8*mWW^4*s^7*t^2 + 52310*ep^3*mtt^8*mWW^4*s^7*t^2 + 313734*ep^4*mtt^8*mWW^4*s^7*t^2 + 443576*ep^5*mtt^8*mWW^4*s^7*t^2 + 193024*ep^6*mtt^8*mWW^4*s^7*t^2 + 484*mtt^7*mWW^5*s^7*t^2 - 7744*ep*mtt^7*mWW^5*s^7*t^2 - 118832*ep^2*mtt^7*mWW^5*s^7*t^2 - 75480*ep^3*mtt^7*mWW^5*s^7*t^2 + 965156*ep^4*mtt^7*mWW^5*s^7*t^2 + 2078008*ep^5*mtt^7*mWW^5*s^7*t^2 + 1243688*ep^6*mtt^7*mWW^5*s^7*t^2 + 3328*mtt^6*mWW^6*s^7*t^2 + 98758*ep*mtt^6*mWW^6*s^7*t^2 + 536502*ep^2*mtt^6*mWW^6*s^7*t^2 - 455000*ep^3*mtt^6*mWW^6*s^7*t^2 - 6391278*ep^4*mtt^6*mWW^6*s^7*t^2 - 11140150*ep^5*mtt^6*mWW^6*s^7*t^2 - 5894208*ep^6*mtt^6*mWW^6*s^7*t^2 - 7616*mtt^5*mWW^7*s^7*t^2 - 142796*ep*mtt^5*mWW^7*s^7*t^2 - 595584*ep^2*mtt^5*mWW^7*s^7*t^2 + 654962*ep^3*mtt^5*mWW^7*s^7*t^2 + 7245676*ep^4*mtt^5*mWW^7*s^7*t^2 + 12198102*ep^5*mtt^5*mWW^7*s^7*t^2 + 6223312*ep^6*mtt^5*mWW^7*s^7*t^2 + 7268*mtt^4*mWW^8*s^7*t^2 + 61966*ep*mtt^4*mWW^8*s^7*t^2 + 95526*ep^2*mtt^4*mWW^8*s^7*t^2 - 37414*ep^3*mtt^4*mWW^8*s^7*t^2 - 255882*ep^4*mtt^4*mWW^8*s^7*t^2 - 132736*ep^5*mtt^4*mWW^8*s^7*t^2 + 174984*ep^6*mtt^4*mWW^8*s^7*t^2 - 4300*mtt^3*mWW^9*s^7*t^2 - 5128*ep*mtt^3*mWW^9*s^7*t^2 + 142440*ep^2*mtt^3*mWW^9*s^7*t^2 - 119284*ep^3*mtt^3*mWW^9*s^7*t^2 - 2405204*ep^4*mtt^3*mWW^9*s^7*t^2 - 4644948*ep^5*mtt^3*mWW^9*s^7*t^2 - 2683544*ep^6*mtt^3*mWW^9*s^7*t^2 + 1832*mtt^2*mWW^10*s^7*t^2 + 7706*ep*mtt^2*mWW^10*s^7*t^2 - 29070*ep^2*mtt^2*mWW^10*s^7*t^2 - 158620*ep^3*mtt^2*mWW^10*s^7*t^2 - 20554*ep^4*mtt^2*mWW^10*s^7*t^2 + 490578*ep^5*mtt^2*mWW^10*s^7*t^2 + 437424*ep^6*mtt^2*mWW^10*s^7*t^2 - 408*mtt*mWW^11*s^7*t^2 - 4972*ep*mtt*mWW^11*s^7*t^2 - 9592*ep^2*mtt*mWW^11*s^7*t^2 + 143930*ep^3*mtt*mWW^11*s^7*t^2 + 580740*ep^4*mtt*mWW^11*s^7*t^2 + 758694*ep^5*mtt*mWW^11*s^7*t^2 + 330656*ep^6*mtt*mWW^11*s^7*t^2 - 192*ep*mWW^12*s^7*t^2 - 3508*ep^2*mWW^12*s^7*t^2 - 24412*ep^3*mWW^12*s^7*t^2 - 65796*ep^4*mWW^12*s^7*t^2 - 75700*ep^5*mWW^12*s^7*t^2 - 31480*ep^6*mWW^12*s^7*t^2 - 180*ep*mtt^8*mWW^3*s^8*t^2 - 1668*ep^2*mtt^8*mWW^3*s^8*t^2 - 5556*ep^3*mtt^8*mWW^3*s^8*t^2 - 8412*ep^4*mtt^8*mWW^3*s^8*t^2 - 5784*ep^5*mtt^8*mWW^3*s^8*t^2 - 1440*ep^6*mtt^8*mWW^3*s^8*t^2 + 180*mtt^7*mWW^4*s^8*t^2 + 1926*ep*mtt^7*mWW^4*s^8*t^2 + 1882*ep^2*mtt^7*mWW^4*s^8*t^2 - 35430*ep^3*mtt^7*mWW^4*s^8*t^2 - 131854*ep^4*mtt^7*mWW^4*s^8*t^2 - 165760*ep^5*mtt^7*mWW^4*s^8*t^2 - 67744*ep^6*mtt^7*mWW^4*s^8*t^2 + 292*mtt^6*mWW^5*s^8*t^2 + 8460*ep*mtt^6*mWW^5*s^8*t^2 + 76232*ep^2*mtt^6*mWW^5*s^8*t^2 + 85408*ep^3*mtt^6*mWW^5*s^8*t^2 - 404940*ep^4*mtt^6*mWW^5*s^8*t^2 - 981580*ep^5*mtt^6*mWW^5*s^8*t^2 - 602688*ep^6*mtt^6*mWW^5*s^8*t^2 - 2600*mtt^5*mWW^6*s^8*t^2 - 45474*ep*mtt^5*mWW^6*s^8*t^2 - 206516*ep^2*mtt^5*mWW^6*s^8*t^2 + 94876*ep^3*mtt^5*mWW^6*s^8*t^2 + 2010284*ep^4*mtt^5*mWW^6*s^8*t^2 + 3597102*ep^5*mtt^5*mWW^6*s^8*t^2 + 1926840*ep^6*mtt^5*mWW^6*s^8*t^2 + 4504*mtt^4*mWW^7*s^8*t^2 + 50128*ep*mtt^4*mWW^7*s^8*t^2 + 132362*ep^2*mtt^4*mWW^7*s^8*t^2 - 183806*ep^3*mtt^4*mWW^7*s^8*t^2 - 1453010*ep^4*mtt^4*mWW^7*s^8*t^2 - 2279946*ep^5*mtt^4*mWW^7*s^8*t^2 - 1107416*ep^6*mtt^4*mWW^7*s^8*t^2 - 3532*mtt^3*mWW^8*s^8*t^2 - 22358*ep*mtt^3*mWW^8*s^8*t^2 + 15738*ep^2*mtt^3*mWW^8*s^8*t^2 + 148698*ep^3*mtt^3*mWW^8*s^8*t^2 - 1022*ep^4*mtt^3*mWW^8*s^8*t^2 - 466324*ep^5*mtt^3*mWW^8*s^8*t^2 - 409824*ep^6*mtt^3*mWW^8*s^8*t^2 + 1412*mtt^2*mWW^9*s^8*t^2 + 7700*ep*mtt^2*mWW^9*s^8*t^2 - 17948*ep^2*mtt^2*mWW^9*s^8*t^2 - 145428*ep^3*mtt^2*mWW^9*s^8*t^2 - 187880*ep^4*mtt^2*mWW^9*s^8*t^2 + 52512*ep^5*mtt^2*mWW^9*s^8*t^2 + 146656*ep^6*mtt^2*mWW^9*s^8*t^2 - 256*mtt*mWW^10*s^8*t^2 - 2382*ep*mtt*mWW^10*s^8*t^2 - 2752*ep^2*mtt*mWW^10*s^8*t^2 + 79440*ep^3*mtt*mWW^10*s^8*t^2 + 303232*ep^4*mtt*mWW^10*s^8*t^2 + 390470*ep^5*mtt*mWW^10*s^8*t^2 + 168840*ep^6*mtt*mWW^10*s^8*t^2 - 124*ep*mWW^11*s^8*t^2 - 1938*ep^2*mWW^11*s^8*t^2 - 12858*ep^3*mWW^11*s^8*t^2 - 34238*ep^4*mWW^11*s^8*t^2 - 39314*ep^5*mWW^11*s^8*t^2 - 16360*ep^6*mWW^11*s^8*t^2 + 24*ep*mtt^7*mWW^3*s^9*t^2 + 232*ep^2*mtt^7*mWW^3*s^9*t^2 + 824*ep^3*mtt^7*mWW^3*s^9*t^2 + 1368*ep^4*mtt^7*mWW^3*s^9*t^2 + 1072*ep^5*mtt^7*mWW^3*s^9*t^2 + 320*ep^6*mtt^7*mWW^3*s^9*t^2 - 24*mtt^6*mWW^4*s^9*t^2 - 104*ep*mtt^6*mWW^4*s^9*t^2 + 1568*ep^2*mtt^6*mWW^4*s^9*t^2 + 12868*ep^3*mtt^6*mWW^4*s^9*t^2 + 34584*ep^4*mtt^6*mWW^4*s^9*t^2 + 38580*ep^5*mtt^6*mWW^4*s^9*t^2 + 14928*ep^6*mtt^6*mWW^4*s^9*t^2 - 188*mtt^5*mWW^5*s^9*t^2 - 2438*ep*mtt^5*mWW^5*s^9*t^2 - 18438*ep^2*mtt^5*mWW^5*s^9*t^2 - 36074*ep^3*mtt^5*mWW^5*s^9*t^2 + 31562*ep^4*mtt^5*mWW^5*s^9*t^2 + 143968*ep^5*mtt^5*mWW^5*s^9*t^2 + 100440*ep^6*mtt^5*mWW^5*s^9*t^2 + 832*mtt^4*mWW^6*s^9*t^2 + 9842*ep*mtt^4*mWW^6*s^9*t^2 + 31334*ep^2*mtt^4*mWW^6*s^9*t^2 - 10890*ep^3*mtt^4*mWW^6*s^9*t^2 - 240470*ep^4*mtt^4*mWW^6*s^9*t^2 - 426256*ep^5*mtt^4*mWW^6*s^9*t^2 - 227688*ep^6*mtt^4*mWW^6*s^9*t^2 - 1128*mtt^3*mWW^7*s^9*t^2 - 9388*ep*mtt^3*mWW^7*s^9*t^2 - 9932*ep^2*mtt^3*mWW^7*s^9*t^2 + 57220*ep^3*mtt^3*mWW^7*s^9*t^2 + 185636*ep^4*mtt^3*mWW^7*s^9*t^2 + 204872*ep^5*mtt^3*mWW^7*s^9*t^2 + 73040*ep^6*mtt^3*mWW^7*s^9*t^2 + 632*mtt^2*mWW^8*s^9*t^2 + 4916*ep*mtt^2*mWW^8*s^9*t^2 - 348*ep^2*mtt^2*mWW^8*s^9*t^2 - 70960*ep^3*mtt^2*mWW^8*s^9*t^2 - 183340*ep^4*mtt^2*mWW^8*s^9*t^2 - 164212*ep^5*mtt^2*mWW^8*s^9*t^2 - 41248*ep^6*mtt^2*mWW^8*s^9*t^2 - 124*mtt*mWW^9*s^9*t^2 - 870*ep*mtt*mWW^9*s^9*t^2 + 234*ep^2*mtt*mWW^9*s^9*t^2 + 30574*ep^3*mtt*mWW^9*s^9*t^2 + 105562*ep^4*mtt*mWW^9*s^9*t^2 + 130408*ep^5*mtt*mWW^9*s^9*t^2 + 54680*ep^6*mtt*mWW^9*s^9*t^2 - 62*ep*mWW^10*s^9*t^2 - 810*ep^2*mWW^10*s^9*t^2 - 4682*ep^3*mWW^10*s^9*t^2 - 11702*ep^4*mWW^10*s^9*t^2 - 12912*ep^5*mWW^10*s^9*t^2 - 5192*ep^6*mWW^10*s^9*t^2 - 32*ep*mtt^5*mWW^4*s^10*t^2 - 400*ep^2*mtt^5*mWW^4*s^10*t^2 - 1872*ep^3*mtt^5*mWW^4*s^10*t^2 - 4064*ep^4*mtt^5*mWW^4*s^10*t^2 - 4096*ep^5*mtt^5*mWW^4*s^10*t^2 - 1536*ep^6*mtt^5*mWW^4*s^10*t^2 + 32*mtt^4*mWW^5*s^10*t^2 + 168*ep*mtt^4*mWW^5*s^10*t^2 + 844*ep^2*mtt^4*mWW^5*s^10*t^2 + 5372*ep^3*mtt^4*mWW^5*s^10*t^2 + 13692*ep^4*mtt^4*mWW^5*s^10*t^2 + 13780*ep^5*mtt^4*mWW^5*s^10*t^2 + 4752*ep^6*mtt^4*mWW^5*s^10*t^2 - 96*mtt^3*mWW^6*s^10*t^2 - 824*ep*mtt^3*mWW^6*s^10*t^2 - 1232*ep^2*mtt^3*mWW^6*s^10*t^2 + 2128*ep^3*mtt^3*mWW^6*s^10*t^2 + 9040*ep^4*mtt^3*mWW^6*s^10*t^2 + 11896*ep^5*mtt^3*mWW^6*s^10*t^2 + 5488*ep^6*mtt^3*mWW^6*s^10*t^2 + 96*mtt^2*mWW^7*s^10*t^2 + 936*ep*mtt^2*mWW^7*s^10*t^2 + 1016*ep^2*mtt^2*mWW^7*s^10*t^2 - 10376*ep^3*mtt^2*mWW^7*s^10*t^2 - 35976*ep^4*mtt^2*mWW^7*s^10*t^2 - 42880*ep^5*mtt^2*mWW^7*s^10*t^2 - 17456*ep^6*mtt^2*mWW^7*s^10*t^2 - 32*mtt*mWW^8*s^10*t^2 - 232*ep*mtt*mWW^8*s^10*t^2 - 32*ep^2*mtt*mWW^8*s^10*t^2 + 5760*ep^3*mtt*mWW^8*s^10*t^2 + 19664*ep^4*mtt*mWW^8*s^10*t^2 + 23752*ep^5*mtt*mWW^8*s^10*t^2 + 9680*ep^6*mtt*mWW^8*s^10*t^2 - 16*ep*mWW^9*s^10*t^2 - 196*ep^2*mWW^9*s^10*t^2 - 1012*ep^3*mWW^9*s^10*t^2 - 2356*ep^4*mWW^9*s^10*t^2 - 2452*ep^5*mWW^9*s^10*t^2 - 928*ep^6*mWW^9*s^10*t^2 + 12*ep*mtt^16*mWW^2*t^3 + 116*ep^2*mtt^16*mWW^2*t^3 + 412*ep^3*mtt^16*mWW^2*t^3 + 684*ep^4*mtt^16*mWW^2*t^3 + 536*ep^5*mtt^16*mWW^2*t^3 + 160*ep^6*mtt^16*mWW^2*t^3 - 132*ep*mtt^15*mWW^3*t^3 - 1348*ep^2*mtt^15*mWW^3*t^3 - 5116*ep^3*mtt^15*mWW^3*t^3 - 8956*ep^4*mtt^15*mWW^3*t^3 - 6816*ep^5*mtt^15*mWW^3*t^3 - 1472*ep^6*mtt^15*mWW^3*t^3 + 496*ep*mtt^14*mWW^4*t^3 + 4148*ep^2*mtt^14*mWW^4*t^3 + 11000*ep^3*mtt^14*mWW^4*t^3 + 7548*ep^4*mtt^14*mWW^4*t^3 - 10680*ep^5*mtt^14*mWW^4*t^3 - 13472*ep^6*mtt^14*mWW^4*t^3 - 720*ep*mtt^13*mWW^5*t^3 - 48*ep^2*mtt^13*mWW^5*t^3 + 37368*ep^3*mtt^13*mWW^5*t^3 + 155960*ep^4*mtt^13*mWW^5*t^3 + 239968*ep^5*mtt^13*mWW^5*t^3 + 131072*ep^6*mtt^13*mWW^5*t^3 - 248*ep*mtt^12*mWW^6*t^3 - 26376*ep^2*mtt^12*mWW^6*t^3 - 223168*ep^3*mtt^12*mWW^6*t^3 - 686752*ep^4*mtt^12*mWW^6*t^3 - 912688*ep^5*mtt^12*mWW^6*t^3 - 447168*ep^6*mtt^12*mWW^6*t^3 + 2408*ep*mtt^11*mWW^7*t^3 + 67096*ep^2*mtt^11*mWW^7*t^3 + 476432*ep^3*mtt^11*mWW^7*t^3 + 1372672*ep^4*mtt^11*mWW^7*t^3 + 1752416*ep^5*mtt^11*mWW^7*t^3 + 827776*ep^6*mtt^11*mWW^7*t^3 - 3696*ep*mtt^10*mWW^8*t^3 - 82536*ep^2*mtt^10*mWW^8*t^3 - 551784*ep^3*mtt^10*mWW^8*t^3 - 1558144*ep^4*mtt^10*mWW^8*t^3 - 1970576*ep^5*mtt^10*mWW^8*t^3 - 921664*ep^6*mtt^10*mWW^8*t^3 + 2704*ep*mtt^9*mWW^9*t^3 + 54912*ep^2*mtt^9*mWW^9*t^3 + 359960*ep^3*mtt^9*mWW^9*t^3 + 1023752*ep^4*mtt^9*mWW^9*t^3 + 1313120*ep^5*mtt^9*mWW^9*t^3 + 621312*ep^6*mtt^9*mWW^9*t^3 - 820*ep*mtt^8*mWW^10*t^3 - 16172*ep^2*mtt^8*mWW^10*t^3 - 110428*ep^3*mtt^8*mWW^10*t^3 - 336620*ep^4*mtt^8*mWW^10*t^3 - 462568*ep^5*mtt^8*mWW^10*t^3 - 231392*ep^6*mtt^8*mWW^10*t^3 - 132*ep*mtt^7*mWW^11*t^3 - 1844*ep^2*mtt^7*mWW^11*t^3 - 5332*ep^3*mtt^7*mWW^11*t^3 + 7292*ep^4*mtt^7*mWW^11*t^3 + 37568*ep^5*mtt^7*mWW^11*t^3 + 29248*ep^6*mtt^7*mWW^11*t^3 + 160*ep*mtt^6*mWW^12*t^3 + 2548*ep^2*mtt^6*mWW^12*t^3 + 13296*ep^3*mtt^6*mWW^12*t^3 + 28644*ep^4*mtt^6*mWW^12*t^3 + 25928*ep^5*mtt^6*mWW^12*t^3 + 7904*ep^6*mtt^6*mWW^12*t^3 - 32*ep*mtt^5*mWW^13*t^3 - 496*ep^2*mtt^5*mWW^13*t^3 - 2640*ep^3*mtt^5*mWW^13*t^3 - 6080*ep^4*mtt^5*mWW^13*t^3 - 6208*ep^5*mtt^5*mWW^13*t^3 - 2304*ep^6*mtt^5*mWW^13*t^3 - 84*ep*mtt^15*mWW^2*s*t^3 - 740*ep^2*mtt^15*mWW^2*s*t^3 - 2260*ep^3*mtt^15*mWW^2*s*t^3 - 2940*ep^4*mtt^15*mWW^2*s*t^3 - 1496*ep^5*mtt^15*mWW^2*s*t^3 - 160*ep^6*mtt^15*mWW^2*s*t^3 - 12*mtt^14*mWW^3*s*t^3 + 174*ep*mtt^14*mWW^3*s*t^3 + 222*ep^2*mtt^14*mWW^3*s*t^3 - 9614*ep^3*mtt^14*mWW^3*s*t^3 - 41746*ep^4*mtt^14*mWW^3*s*t^3 - 64640*ep^5*mtt^14*mWW^3*s*t^3 - 35424*ep^6*mtt^14*mWW^3*s*t^3 + 120*mtt^13*mWW^4*s*t^3 + 2994*ep*mtt^13*mWW^4*s*t^3 + 45118*ep^2*mtt^13*mWW^4*s*t^3 + 273182*ep^3*mtt^13*mWW^4*s*t^3 + 730746*ep^4*mtt^13*mWW^4*s*t^3 + 902944*ep^5*mtt^13*mWW^4*s*t^3 + 427616*ep^6*mtt^13*mWW^4*s*t^3 - 376*mtt^12*mWW^5*s*t^3 - 16388*ep*mtt^12*mWW^5*s*t^3 - 243832*ep^2*mtt^12*mWW^5*s*t^3 - 1404514*ep^3*mtt^12*mWW^5*s*t^3 - 3633120*ep^4*mtt^12*mWW^5*s*t^3 - 4351986*ep^5*mtt^12*mWW^5*s*t^3 - 1987144*ep^6*mtt^12*mWW^5*s*t^3 + 344*mtt^11*mWW^6*s*t^3 + 34952*ep*mtt^11*mWW^6*s*t^3 + 583056*ep^2*mtt^11*mWW^6*s*t^3 + 3452844*ep^3*mtt^11*mWW^6*s*t^3 + 9034708*ep^4*mtt^11*mWW^6*s*t^3 + 10840168*ep^5*mtt^11*mWW^6*s*t^3 + 4906848*ep^6*mtt^11*mWW^6*s*t^3 + 592*mtt^10*mWW^7*s*t^3 - 34116*ep*mtt^10*mWW^7*s*t^3 - 743212*ep^2*mtt^10*mWW^7*s*t^3 - 4716884*ep^3*mtt^10*mWW^7*s*t^3 - 12770560*ep^4*mtt^10*mWW^7*s*t^3 - 15618324*ep^5*mtt^10*mWW^7*s*t^3 - 7122256*ep^6*mtt^10*mWW^7*s*t^3 - 1816*mtt^9*mWW^8*s*t^3 + 6100*ep*mtt^9*mWW^8*s*t^3 + 470620*ep^2*mtt^9*mWW^8*s*t^3 + 3491372*ep^3*mtt^9*mWW^8*s*t^3 + 10158464*ep^4*mtt^9*mWW^8*s*t^3 + 12993876*ep^5*mtt^9*mWW^8*s*t^3 + 6093904*ep^6*mtt^9*mWW^8*s*t^3 + 1880*mtt^8*mWW^9*s*t^3 + 19000*ep*mtt^8*mWW^9*s*t^3 - 31240*ep^2*mtt^8*mWW^9*s*t^3 - 895196*ep^3*mtt^8*mWW^9*s*t^3 - 3471916*ep^4*mtt^8*mWW^9*s*t^3 - 5168984*ep^5*mtt^8*mWW^9*s*t^3 - 2664864*ep^6*mtt^8*mWW^9*s*t^3 - 824*mtt^7*mWW^10*s*t^3 - 18772*ep*mtt^7*mWW^10*s*t^3 - 163508*ep^2*mtt^7*mWW^10*s*t^3 - 610876*ep^3*mtt^7*mWW^10*s*t^3 - 929400*ep^4*mtt^7*mWW^10*s*t^3 - 429924*ep^5*mtt^7*mWW^10*s*t^3 + 65264*ep^6*mtt^7*mWW^10*s*t^3 - 4*mtt^6*mWW^11*s*t^3 + 6918*ep*mtt^6*mWW^11*s*t^3 + 109214*ep^2*mtt^6*mWW^11*s*t^3 + 580546*ep^3*mtt^6*mWW^11*s*t^3 + 1320882*ep^4*mtt^6*mWW^11*s*t^3 + 1332212*ep^5*mtt^6*mWW^11*s*t^3 + 491312*ep^6*mtt^6*mWW^11*s*t^3 + 128*mtt^5*mWW^12*s*t^3 - 630*ep*mtt^5*mWW^12*s*t^3 - 27338*ep^2*mtt^5*mWW^12*s*t^3 - 172826*ep^3*mtt^5*mWW^12*s*t^3 - 435290*ep^4*mtt^5*mWW^12*s*t^3 - 482340*ep^5*mtt^5*mWW^12*s*t^3 - 196464*ep^6*mtt^5*mWW^12*s*t^3 - 32*mtt^4*mWW^13*s*t^3 - 164*ep*mtt^4*mWW^13*s*t^3 + 1328*ep^2*mtt^4*mWW^13*s*t^3 + 12382*ep^3*mtt^4*mWW^13*s*t^3 + 35692*ep^4*mtt^4*mWW^13*s*t^3 + 43754*ep^5*mtt^4*mWW^13*s*t^3 + 19560*ep^6*mtt^4*mWW^13*s*t^3 + 16*ep*mtt^3*mWW^14*s*t^3 + 312*ep^2*mtt^3*mWW^14*s*t^3 + 1844*ep^3*mtt^3*mWW^14*s*t^3 + 4480*ep^4*mtt^3*mWW^14*s*t^3 + 4740*ep^5*mtt^3*mWW^14*s*t^3 + 1808*ep^6*mtt^3*mWW^14*s*t^3 + 216*ep*mtt^14*mWW^2*s^2*t^3 + 1440*ep^2*mtt^14*mWW^2*s^2*t^3 + 1800*ep^3*mtt^14*mWW^2*s^2*t^3 - 4320*ep^4*mtt^14*mWW^2*s^2*t^3 - 10656*ep^5*mtt^14*mWW^2*s^2*t^3 - 5760*ep^6*mtt^14*mWW^2*s^2*t^3 + 120*mtt^13*mWW^3*s^2*t^3 + 1820*ep*mtt^13*mWW^3*s^2*t^3 + 25172*ep^2*mtt^13*mWW^3*s^2*t^3 + 156132*ep^3*mtt^13*mWW^3*s^2*t^3 + 421732*ep^4*mtt^13*mWW^3*s^2*t^3 + 516336*ep^5*mtt^13*mWW^3*s^2*t^3 + 238208*ep^6*mtt^13*mWW^3*s^2*t^3 - 488*mtt^12*mWW^4*s^2*t^3 - 19984*ep*mtt^12*mWW^4*s^2*t^3 - 275850*ep^2*mtt^12*mWW^4*s^2*t^3 - 1522182*ep^3*mtt^12*mWW^4*s^2*t^3 - 3824414*ep^4*mtt^12*mWW^4*s^2*t^3 - 4485234*ep^5*mtt^12*mWW^4*s^2*t^3 - 2017128*ep^6*mtt^12*mWW^4*s^2*t^3 - 1504*mtt^11*mWW^5*s^2*t^3 + 50172*ep*mtt^11*mWW^5*s^2*t^3 + 1000302*ep^2*mtt^11*mWW^5*s^2*t^3 + 5875422*ep^3*mtt^11*mWW^5*s^2*t^3 + 15016518*ep^4*mtt^11*mWW^5*s^2*t^3 + 17671306*ep^5*mtt^11*mWW^5*s^2*t^3 + 7907144*ep^6*mtt^11*mWW^5*s^2*t^3 + 12288*mtt^10*mWW^6*s^2*t^3 - 17230*ep*mtt^10*mWW^6*s^2*t^3 - 1820825*ep^2*mtt^10*mWW^6*s^2*t^3 - 12177573*ep^3*mtt^10*mWW^6*s^2*t^3 - 32442039*ep^4*mtt^10*mWW^6*s^2*t^3 - 38823145*ep^5*mtt^10*mWW^6*s^2*t^3 - 17428596*ep^6*mtt^10*mWW^6*s^2*t^3 - 29508*mtt^9*mWW^7*s^2*t^3 - 113512*ep*mtt^9*mWW^7*s^2*t^3 + 1821240*ep^2*mtt^9*mWW^7*s^2*t^3 + 14739916*ep^3*mtt^9*mWW^7*s^2*t^3 + 41315664*ep^4*mtt^9*mWW^7*s^2*t^3 + 50546144*ep^5*mtt^9*mWW^7*s^2*t^3 + 22879616*ep^6*mtt^9*mWW^7*s^2*t^3 + 34424*mtt^8*mWW^8*s^2*t^3 + 191104*ep*mtt^8*mWW^8*s^2*t^3 - 962876*ep^2*mtt^8*mWW^8*s^2*t^3 - 10078446*ep^3*mtt^8*mWW^8*s^2*t^3 - 29762360*ep^4*mtt^8*mWW^8*s^2*t^3 - 37383046*ep^5*mtt^8*mWW^8*s^2*t^3 - 17168920*ep^6*mtt^8*mWW^8*s^2*t^3 - 18076*mtt^7*mWW^9*s^2*t^3 - 98344*ep*mtt^7*mWW^9*s^2*t^3 + 192164*ep^2*mtt^7*mWW^9*s^2*t^3 + 2615262*ep^3*mtt^7*mWW^9*s^2*t^3 + 8074420*ep^4*mtt^7*mWW^9*s^2*t^3 + 10708814*ep^5*mtt^7*mWW^9*s^2*t^3 + 5162360*ep^6*mtt^7*mWW^9*s^2*t^3 - 976*mtt^6*mWW^10*s^2*t^3 - 28244*ep*mtt^6*mWW^10*s^2*t^3 + 67486*ep^2*mtt^6*mWW^10*s^2*t^3 + 1567252*ep^3*mtt^6*mWW^10*s^2*t^3 + 4945998*ep^4*mtt^6*mWW^10*s^2*t^3 + 5873852*ep^5*mtt^6*mWW^10*s^2*t^3 + 2462992*ep^6*mtt^6*mWW^10*s^2*t^3 + 5932*mtt^5*mWW^11*s^2*t^3 + 48044*ep*mtt^5*mWW^11*s^2*t^3 - 103668*ep^2*mtt^5*mWW^11*s^2*t^3 - 1831986*ep^3*mtt^5*mWW^11*s^2*t^3 - 5657844*ep^4*mtt^5*mWW^11*s^2*t^3 - 6944430*ep^5*mtt^5*mWW^11*s^2*t^3 - 3060728*ep^6*mtt^5*mWW^11*s^2*t^3 - 2432*mtt^4*mWW^12*s^2*t^3 - 12960*ep*mtt^4*mWW^12*s^2*t^3 + 86382*ep^2*mtt^4*mWW^12*s^2*t^3 + 822180*ep^3*mtt^4*mWW^12*s^2*t^3 + 2320318*ep^4*mtt^4*mWW^12*s^2*t^3 + 2790232*ep^5*mtt^4*mWW^12*s^2*t^3 + 1232000*ep^6*mtt^4*mWW^12*s^2*t^3 + 156*mtt^3*mWW^13*s^2*t^3 - 1940*ep*mtt^3*mWW^13*s^2*t^3 - 34594*ep^2*mtt^3*mWW^13*s^2*t^3 - 172820*ep^3*mtt^3*mWW^13*s^2*t^3 - 403690*ep^4*mtt^3*mWW^13*s^2*t^3 - 457600*ep^5*mtt^3*mWW^13*s^2*t^3 - 201312*ep^6*mtt^3*mWW^13*s^2*t^3 + 64*mtt^2*mWW^14*s^2*t^3 + 762*ep*mtt^2*mWW^14*s^2*t^3 + 2483*ep^2*mtt^2*mWW^14*s^2*t^3 - 39*ep^3*mtt^2*mWW^14*s^2*t^3 - 10399*ep^4*mtt^2*mWW^14*s^2*t^3 - 12435*ep^5*mtt^2*mWW^14*s^2*t^3 - 3356*ep^6*mtt^2*mWW^14*s^2*t^3 + 96*ep*mtt*mWW^15*s^2*t^3 + 1144*ep^2*mtt*mWW^15*s^2*t^3 + 5082*ep^3*mtt*mWW^15*s^2*t^3 + 10416*ep^4*mtt*mWW^15*s^2*t^3 + 9862*ep^5*mtt*mWW^15*s^2*t^3 + 3480*ep^6*mtt*mWW^15*s^2*t^3 - 144*ep*mtt^13*mWW^2*s^3*t^3 + 1200*ep^2*mtt^13*mWW^2*s^3*t^3 + 17520*ep^3*mtt^13*mWW^2*s^3*t^3 + 58320*ep^4*mtt^13*mWW^2*s^3*t^3 + 74784*ep^5*mtt^13*mWW^2*s^3*t^3 + 32640*ep^6*mtt^13*mWW^2*s^3*t^3 - 528*mtt^12*mWW^3*s^3*t^3 - 6808*ep*mtt^12*mWW^3*s^3*t^3 - 70388*ep^2*mtt^12*mWW^3*s^3*t^3 - 396056*ep^3*mtt^12*mWW^3*s^3*t^3 - 1031804*ep^4*mtt^12*mWW^3*s^3*t^3 - 1230736*ep^5*mtt^12*mWW^3*s^3*t^3 - 551040*ep^6*mtt^12*mWW^3*s^3*t^3 - 480*mtt^11*mWW^4*s^3*t^3 + 27124*ep*mtt^11*mWW^4*s^3*t^3 + 474284*ep^2*mtt^11*mWW^4*s^3*t^3 + 2637256*ep^3*mtt^11*mWW^4*s^3*t^3 + 6549836*ep^4*mtt^11*mWW^4*s^3*t^3 + 7629612*ep^5*mtt^11*mWW^4*s^3*t^3 + 3429904*ep^6*mtt^11*mWW^4*s^3*t^3 + 22624*mtt^10*mWW^5*s^3*t^3 + 66836*ep*mtt^10*mWW^5*s^3*t^3 - 1282658*ep^2*mtt^10*mWW^5*s^3*t^3 - 9003492*ep^3*mtt^10*mWW^5*s^3*t^3 - 23223050*ep^4*mtt^10*mWW^5*s^3*t^3 - 27139788*ep^5*mtt^10*mWW^5*s^3*t^3 - 12144040*ep^6*mtt^10*mWW^5*s^3*t^3 - 90776*mtt^9*mWW^6*s^3*t^3 - 510500*ep*mtt^9*mWW^6*s^3*t^3 + 1740576*ep^2*mtt^9*mWW^6*s^3*t^3 + 18767768*ep^3*mtt^9*mWW^6*s^3*t^3 + 51746404*ep^4*mtt^9*mWW^6*s^3*t^3 + 61205472*ep^5*mtt^9*mWW^6*s^3*t^3 + 27139864*ep^6*mtt^9*mWW^6*s^3*t^3 + 164548*mtt^8*mWW^7*s^3*t^3 + 1066840*ep*mtt^8*mWW^7*s^3*t^3 - 1327415*ep^2*mtt^8*mWW^7*s^3*t^3 - 25444449*ep^3*mtt^8*mWW^7*s^3*t^3 - 74339709*ep^4*mtt^8*mWW^7*s^3*t^3 - 88829611*ep^5*mtt^8*mWW^7*s^3*t^3 - 38967764*ep^6*mtt^8*mWW^7*s^3*t^3 - 151824*mtt^7*mWW^8*s^3*t^3 - 1018058*ep*mtt^7*mWW^8*s^3*t^3 + 822583*ep^2*mtt^7*mWW^8*s^3*t^3 + 22085637*ep^3*mtt^7*mWW^8*s^3*t^3 + 66383741*ep^4*mtt^7*mWW^8*s^3*t^3 + 79725461*ep^5*mtt^7*mWW^8*s^3*t^3 + 34591164*ep^6*mtt^7*mWW^8*s^3*t^3 + 55964*mtt^6*mWW^9*s^3*t^3 + 340568*ep*mtt^6*mWW^9*s^3*t^3 - 686575*ep^2*mtt^6*mWW^9*s^3*t^3 - 10277889*ep^3*mtt^6*mWW^9*s^3*t^3 - 30323385*ep^4*mtt^6*mWW^9*s^3*t^3 - 36433655*ep^5*mtt^6*mWW^9*s^3*t^3 - 15621076*ep^6*mtt^6*mWW^9*s^3*t^3 + 17224*mtt^5*mWW^10*s^3*t^3 + 166662*ep*mtt^5*mWW^10*s^3*t^3 + 376127*ep^2*mtt^5*mWW^10*s^3*t^3 - 446503*ep^3*mtt^5*mWW^10*s^3*t^3 - 2391239*ep^4*mtt^5*mWW^10*s^3*t^3 - 2832803*ep^5*mtt^5*mWW^10*s^3*t^3 - 1274836*ep^6*mtt^5*mWW^10*s^3*t^3 - 23476*mtt^4*mWW^11*s^3*t^3 - 177104*ep*mtt^4*mWW^11*s^3*t^3 + 73387*ep^2*mtt^4*mWW^11*s^3*t^3 + 3727745*ep^3*mtt^4*mWW^11*s^3*t^3 + 11399873*ep^4*mtt^4*mWW^11*s^3*t^3 + 13521323*ep^5*mtt^4*mWW^11*s^3*t^3 + 5791092*ep^6*mtt^4*mWW^11*s^3*t^3 + 7200*mtt^3*mWW^12*s^3*t^3 + 44238*ep*mtt^3*mWW^12*s^3*t^3 - 184159*ep^2*mtt^3*mWW^12*s^3*t^3 - 2092313*ep^3*mtt^3*mWW^12*s^3*t^3 - 5939861*ep^4*mtt^3*mWW^12*s^3*t^3 - 6976565*ep^5*mtt^3*mWW^12*s^3*t^3 - 2976700*ep^6*mtt^3*mWW^12*s^3*t^3 - 380*mtt^2*mWW^13*s^3*t^3 + 1588*ep*mtt^2*mWW^13*s^3*t^3 + 68149*ep^2*mtt^2*mWW^13*s^3*t^3 + 431577*ep^3*mtt^2*mWW^13*s^3*t^3 + 1112631*ep^4*mtt^2*mWW^13*s^3*t^3 + 1289271*ep^5*mtt^2*mWW^13*s^3*t^3 + 555692*ep^6*mtt^2*mWW^13*s^3*t^3 - 96*mtt*mWW^14*s^3*t^3 - 1162*ep*mtt*mWW^14*s^3*t^3 - 3987*ep^2*mtt*mWW^14*s^3*t^3 - 1109*ep^3*mtt*mWW^14*s^3*t^3 + 10975*ep^4*mtt*mWW^14*s^3*t^3 + 10007*ep^5*mtt*mWW^14*s^3*t^3 - 212*ep^6*mtt*mWW^14*s^3*t^3 - 80*ep*mWW^15*s^3*t^3 - 1124*ep^2*mWW^15*s^3*t^3 - 5692*ep^3*mWW^15*s^3*t^3 - 12732*ep^4*mWW^15*s^3*t^3 - 12772*ep^5*mWW^15*s^3*t^3 - 4688*ep^6*mWW^15*s^3*t^3 - 504*ep*mtt^12*mWW^2*s^4*t^3 - 10920*ep^2*mtt^12*mWW^2*s^4*t^3 - 69720*ep^3*mtt^12*mWW^2*s^4*t^3 - 183960*ep^4*mtt^12*mWW^2*s^4*t^3 - 212016*ep^5*mtt^12*mWW^2*s^4*t^3 - 87360*ep^6*mtt^12*mWW^2*s^4*t^3 + 1344*mtt^11*mWW^3*s^4*t^3 + 9800*ep*mtt^11*mWW^3*s^4*t^3 + 52332*ep^2*mtt^11*mWW^3*s^4*t^3 + 282632*ep^3*mtt^11*mWW^3*s^4*t^3 + 801556*ep^4*mtt^11*mWW^3*s^4*t^3 + 1018864*ep^5*mtt^11*mWW^3*s^4*t^3 + 472192*ep^6*mtt^11*mWW^3*s^4*t^3 + 6344*mtt^10*mWW^4*s^4*t^3 + 27068*ep*mtt^10*mWW^4*s^4*t^3 - 105602*ep^2*mtt^10*mWW^4*s^4*t^3 - 548710*ep^3*mtt^10*mWW^4*s^4*t^3 - 819158*ep^4*mtt^10*mWW^4*s^4*t^3 - 699166*ep^5*mtt^10*mWW^4*s^4*t^3 - 399448*ep^6*mtt^10*mWW^4*s^4*t^3 - 80032*mtt^9*mWW^5*s^4*t^3 - 482020*ep*mtt^9*mWW^5*s^4*t^3 - 51524*ep^2*mtt^9*mWW^5*s^4*t^3 + 3531584*ep^3*mtt^9*mWW^5*s^4*t^3 + 7020884*ep^4*mtt^9*mWW^5*s^4*t^3 + 5602892*ep^5*mtt^9*mWW^5*s^4*t^3 + 2086504*ep^6*mtt^9*mWW^5*s^4*t^3 + 253776*mtt^8*mWW^6*s^4*t^3 + 1679648*ep*mtt^8*mWW^6*s^4*t^3 + 642876*ep^2*mtt^8*mWW^6*s^4*t^3 - 15875428*ep^3*mtt^8*mWW^6*s^4*t^3 - 43006396*ep^4*mtt^8*mWW^6*s^4*t^3 - 45068948*ep^5*mtt^8*mWW^6*s^4*t^3 - 17916120*ep^6*mtt^8*mWW^6*s^4*t^3 - 380652*mtt^7*mWW^7*s^4*t^3 - 2697716*ep*mtt^7*mWW^7*s^4*t^3 - 1017185*ep^2*mtt^7*mWW^7*s^4*t^3 + 33878491*ep^3*mtt^7*mWW^7*s^4*t^3 + 103090041*ep^4*mtt^7*mWW^7*s^4*t^3 + 118360665*ep^5*mtt^7*mWW^7*s^4*t^3 + 49046548*ep^6*mtt^7*mWW^7*s^4*t^3 + 281928*mtt^6*mWW^8*s^4*t^3 + 2128256*ep*mtt^6*mWW^8*s^4*t^3 + 332126*ep^2*mtt^6*mWW^8*s^4*t^3 - 37075706*ep^3*mtt^6*mWW^8*s^4*t^3 - 119685622*ep^4*mtt^6*mWW^8*s^4*t^3 - 144791054*ep^5*mtt^6*mWW^8*s^4*t^3 - 61784088*ep^6*mtt^6*mWW^8*s^4*t^3 - 63544*mtt^5*mWW^9*s^4*t^3 - 535496*ep*mtt^5*mWW^9*s^4*t^3 + 563321*ep^2*mtt^5*mWW^9*s^4*t^3 + 18406635*ep^3*mtt^5*mWW^9*s^4*t^3 + 62023759*ep^4*mtt^5*mWW^9*s^4*t^3 + 79042017*ep^5*mtt^5*mWW^9*s^4*t^3 + 34860980*ep^6*mtt^5*mWW^9*s^4*t^3 - 46656*mtt^4*mWW^10*s^4*t^3 - 344488*ep*mtt^4*mWW^10*s^4*t^3 - 454836*ep^2*mtt^4*mWW^10*s^4*t^3 + 1071678*ep^3*mtt^4*mWW^10*s^4*t^3 + 1983872*ep^4*mtt^4*mWW^10*s^4*t^3 - 243314*ep^5*mtt^4*mWW^10*s^4*t^3 - 910280*ep^6*mtt^4*mWW^10*s^4*t^3 + 34468*mtt^3*mWW^11*s^4*t^3 + 266268*ep*mtt^3*mWW^11*s^4*t^3 - 87963*ep^2*mtt^3*mWW^11*s^4*t^3 - 5711919*ep^3*mtt^3*mWW^11*s^4*t^3 - 17535485*ep^4*mtt^3*mWW^11*s^4*t^3 - 20524037*ep^5*mtt^3*mWW^11*s^4*t^3 - 8564452*ep^6*mtt^3*mWW^11*s^4*t^3 - 7232*mtt^2*mWW^12*s^4*t^3 - 49492*ep*mtt^2*mWW^12*s^4*t^3 + 189208*ep^2*mtt^2*mWW^12*s^4*t^3 + 2446288*ep^3*mtt^2*mWW^12*s^4*t^3 + 7177056*ep^4*mtt^2*mWW^12*s^4*t^3 + 8506636*ep^5*mtt^2*mWW^12*s^4*t^3 + 3617168*ep^6*mtt^2*mWW^12*s^4*t^3 + 256*mtt*mWW^13*s^4*t^3 - 1348*ep*mtt*mWW^13*s^4*t^3 - 52133*ep^2*mtt*mWW^13*s^4*t^3 - 337951*ep^3*mtt*mWW^13*s^4*t^3 - 873299*ep^4*mtt*mWW^13*s^4*t^3 - 1002417*ep^5*mtt*mWW^13*s^4*t^3 - 426956*ep^6*mtt*mWW^13*s^4*t^3 + 24*ep*mWW^14*s^4*t^3 + 300*ep^2*mWW^14*s^4*t^3 + 2126*ep^3*mWW^14*s^4*t^3 + 6752*ep^4*mWW^14*s^4*t^3 + 9878*ep^5*mWW^14*s^4*t^3 + 5312*ep^6*mWW^14*s^4*t^3 + 1512*ep*mtt^11*mWW^2*s^5*t^3 + 23688*ep^2*mtt^11*mWW^2*s^5*t^3 + 130536*ep^3*mtt^11*mWW^2*s^5*t^3 + 319032*ep^4*mtt^11*mWW^2*s^5*t^3 + 351792*ep^5*mtt^11*mWW^2*s^5*t^3 + 141120*ep^6*mtt^11*mWW^2*s^5*t^3 - 2184*mtt^10*mWW^3*s^5*t^3 - 6412*ep*mtt^10*mWW^3*s^5*t^3 + 66248*ep^2*mtt^10*mWW^3*s^5*t^3 + 378588*ep^3*mtt^10*mWW^3*s^5*t^3 + 758464*ep^4*mtt^10*mWW^3*s^5*t^3 + 679728*ep^5*mtt^10*mWW^3*s^5*t^3 + 233408*ep^6*mtt^10*mWW^3*s^5*t^3 - 15776*mtt^9*mWW^4*s^5*t^3 - 114352*ep*mtt^9*mWW^4*s^5*t^3 - 611424*ep^2*mtt^9*mWW^4*s^5*t^3 - 4048736*ep^3*mtt^9*mWW^4*s^5*t^3 - 12408864*ep^4*mtt^9*mWW^4*s^5*t^3 - 15838688*ep^5*mtt^9*mWW^4*s^5*t^3 - 7093920*ep^6*mtt^9*mWW^4*s^5*t^3 + 139712*mtt^8*mWW^5*s^5*t^3 + 884748*ep*mtt^8*mWW^5*s^5*t^3 + 1565932*ep^2*mtt^8*mWW^5*s^5*t^3 + 5405102*ep^3*mtt^8*mWW^5*s^5*t^3 + 22283220*ep^4*mtt^8*mWW^5*s^5*t^3 + 34739118*ep^5*mtt^8*mWW^5*s^5*t^3 + 17379560*ep^6*mtt^8*mWW^5*s^5*t^3 - 367256*mtt^7*mWW^6*s^5*t^3 - 2492072*ep*mtt^7*mWW^6*s^5*t^3 - 2525392*ep^2*mtt^7*mWW^6*s^5*t^3 + 11280376*ep^3*mtt^7*mWW^6*s^5*t^3 + 26946532*ep^4*mtt^7*mWW^6*s^5*t^3 + 18344108*ep^5*mtt^7*mWW^6*s^5*t^3 + 3109488*ep^6*mtt^7*mWW^6*s^5*t^3 + 451960*mtt^6*mWW^7*s^5*t^3 + 3403674*ep*mtt^6*mWW^7*s^5*t^3 + 2731059*ep^2*mtt^6*mWW^7*s^5*t^3 - 37711685*ep^3*mtt^6*mWW^7*s^5*t^3 - 122380347*ep^4*mtt^6*mWW^7*s^5*t^3 - 142004913*ep^5*mtt^6*mWW^7*s^5*t^3 - 58184124*ep^6*mtt^6*mWW^7*s^5*t^3 - 251904*mtt^5*mWW^8*s^5*t^3 - 2169704*ep*mtt^5*mWW^8*s^5*t^3 - 1414175*ep^2*mtt^5*mWW^8*s^5*t^3 + 38961539*ep^3*mtt^5*mWW^8*s^5*t^3 + 138044215*ep^4*mtt^5*mWW^8*s^5*t^3 + 174707545*ep^5*mtt^5*mWW^8*s^5*t^3 + 76529228*ep^6*mtt^5*mWW^8*s^5*t^3 + 10752*mtt^4*mWW^9*s^5*t^3 + 236208*ep*mtt^4*mWW^9*s^5*t^3 - 189196*ep^2*mtt^4*mWW^9*s^5*t^3 - 13691672*ep^3*mtt^4*mWW^9*s^5*t^3 - 52490472*ep^4*mtt^4*mWW^9*s^5*t^3 - 71985244*ep^5*mtt^4*mWW^9*s^5*t^3 - 33375872*ep^6*mtt^4*mWW^9*s^5*t^3 + 54808*mtt^3*mWW^10*s^5*t^3 + 429488*ep*mtt^3*mWW^10*s^5*t^3 + 380006*ep^2*mtt^3*mWW^10*s^5*t^3 - 4418122*ep^3*mtt^3*mWW^10*s^5*t^3 - 13303890*ep^4*mtt^3*mWW^10*s^5*t^3 - 13787106*ep^5*mtt^3*mWW^10*s^5*t^3 - 5007128*ep^6*mtt^3*mWW^10*s^5*t^3 - 22640*mtt^2*mWW^11*s^5*t^3 - 189802*ep*mtt^2*mWW^11*s^5*t^3 + 73455*ep^2*mtt^2*mWW^11*s^5*t^3 + 4875431*ep^3*mtt^2*mWW^11*s^5*t^3 + 15627769*ep^4*mtt^2*mWW^11*s^5*t^3 + 18815759*ep^5*mtt^2*mWW^11*s^5*t^3 + 7975876*ep^6*mtt^2*mWW^11*s^5*t^3 + 2528*mtt*mWW^12*s^5*t^3 + 15576*ep*mtt*mWW^12*s^5*t^3 - 116623*ep^2*mtt*mWW^12*s^5*t^3 - 1250185*ep^3*mtt*mWW^12*s^5*t^3 - 3607601*ep^4*mtt*mWW^12*s^5*t^3 - 4252115*ep^5*mtt*mWW^12*s^5*t^3 - 1801028*ep^6*mtt*mWW^12*s^5*t^3 + 1136*ep*mWW^13*s^5*t^3 + 16422*ep^2*mWW^13*s^5*t^3 + 88828*ep^3*mWW^13*s^5*t^3 + 211942*ep^4*mWW^13*s^5*t^3 + 230016*ep^5*mWW^13*s^5*t^3 + 93392*ep^6*mWW^13*s^5*t^3 - 2016*ep*mtt^10*mWW^2*s^6*t^3 - 28560*ep^2*mtt^10*mWW^2*s^6*t^3 - 147840*ep^3*mtt^10*mWW^2*s^6*t^3 - 347760*ep^4*mtt^10*mWW^2*s^6*t^3 - 374304*ep^5*mtt^10*mWW^2*s^6*t^3 - 147840*ep^6*mtt^10*mWW^2*s^6*t^3 + 2352*mtt^9*mWW^3*s^6*t^3 + 1736*ep*mtt^9*mWW^3*s^6*t^3 - 159572*ep^2*mtt^9*mWW^3*s^6*t^3 - 913976*ep^3*mtt^9*mWW^3*s^6*t^3 - 2083004*ep^4*mtt^9*mWW^3*s^6*t^3 - 2173360*ep^5*mtt^9*mWW^3*s^6*t^3 - 865536*ep^6*mtt^9*mWW^3*s^6*t^3 + 19560*mtt^8*mWW^4*s^6*t^3 + 133876*ep*mtt^8*mWW^4*s^6*t^3 + 794762*ep^2*mtt^8*mWW^4*s^6*t^3 + 5992178*ep^3*mtt^8*mWW^4*s^6*t^3 + 19137334*ep^4*mtt^8*mWW^4*s^6*t^3 + 25082746*ep^5*mtt^8*mWW^4*s^6*t^3 + 11563144*ep^6*mtt^8*mWW^4*s^6*t^3 - 137264*mtt^7*mWW^5*s^6*t^3 - 832900*ep*mtt^7*mWW^5*s^6*t^3 - 1447474*ep^2*mtt^7*mWW^5*s^6*t^3 - 6998114*ep^3*mtt^7*mWW^5*s^6*t^3 - 30120426*ep^4*mtt^7*mWW^5*s^6*t^3 - 47149974*ep^5*mtt^7*mWW^5*s^6*t^3 - 23990616*ep^6*mtt^7*mWW^5*s^6*t^3 + 297440*mtt^6*mWW^6*s^6*t^3 + 2057138*ep*mtt^6*mWW^6*s^6*t^3 + 2163567*ep^2*mtt^6*mWW^6*s^6*t^3 - 10184593*ep^3*mtt^6*mWW^6*s^6*t^3 - 25511687*ep^4*mtt^6*mWW^6*s^6*t^3 - 18273061*ep^5*mtt^6*mWW^6*s^6*t^3 - 3173604*ep^6*mtt^6*mWW^6*s^6*t^3 - 287320*mtt^5*mWW^7*s^6*t^3 - 2353356*ep*mtt^5*mWW^7*s^6*t^3 - 2441123*ep^2*mtt^5*mWW^7*s^6*t^3 + 29098405*ep^3*mtt^5*mWW^7*s^6*t^3 + 102866051*ep^4*mtt^5*mWW^7*s^6*t^3 + 126083899*ep^5*mtt^5*mWW^7*s^6*t^3 + 53716140*ep^6*mtt^5*mWW^7*s^6*t^3 + 101704*mtt^4*mWW^8*s^6*t^3 + 1052316*ep*mtt^4*mWW^8*s^6*t^3 + 1108562*ep^2*mtt^4*mWW^8*s^6*t^3 - 22054932*ep^3*mtt^4*mWW^8*s^6*t^3 - 85474070*ep^4*mtt^4*mWW^8*s^6*t^3 - 113902868*ep^5*mtt^4*mWW^8*s^6*t^3 - 51742896*ep^6*mtt^4*mWW^8*s^6*t^3 + 26752*mtt^3*mWW^9*s^6*t^3 + 151108*ep*mtt^3*mWW^9*s^6*t^3 + 275116*ep^2*mtt^3*mWW^9*s^6*t^3 + 2645712*ep^3*mtt^3*mWW^9*s^6*t^3 + 12378728*ep^4*mtt^3*mWW^9*s^6*t^3 + 19767160*ep^5*mtt^3*mWW^9*s^6*t^3 + 10132528*ep^6*mtt^3*mWW^9*s^6*t^3 - 28688*mtt^2*mWW^10*s^6*t^3 - 257062*ep*mtt^2*mWW^10*s^6*t^3 - 222865*ep^2*mtt^2*mWW^10*s^6*t^3 + 4218967*ep^3*mtt^2*mWW^10*s^6*t^3 + 14559921*ep^4*mtt^2*mWW^10*s^6*t^3 + 17574243*ep^5*mtt^2*mWW^10*s^6*t^3 + 7364556*ep^6*mtt^2*mWW^10*s^6*t^3 + 5464*mtt*mWW^11*s^6*t^3 + 46644*ep*mtt*mWW^11*s^6*t^3 - 81107*ep^2*mtt*mWW^11*s^6*t^3 - 1869771*ep^3*mtt*mWW^11*s^6*t^3 - 5917365*ep^4*mtt*mWW^11*s^6*t^3 - 7187053*ep^5*mtt*mWW^11*s^6*t^3 - 3077700*ep^6*mtt*mWW^11*s^6*t^3 + 2644*ep*mWW^12*s^6*t^3 + 38950*ep^2*mWW^12*s^6*t^3 + 212556*ep^3*mWW^12*s^6*t^3 + 507158*ep^4*mWW^12*s^6*t^3 + 546940*ep^5*mWW^12*s^6*t^3 + 219776*ep^6*mWW^12*s^6*t^3 + 1584*ep*mtt^9*mWW^2*s^7*t^3 + 21360*ep^2*mtt^9*mWW^2*s^7*t^3 + 106800*ep^3*mtt^9*mWW^2*s^7*t^3 + 245520*ep^4*mtt^9*mWW^2*s^7*t^3 + 260256*ep^5*mtt^9*mWW^2*s^7*t^3 + 101760*ep^6*mtt^9*mWW^2*s^7*t^3 - 1680*mtt^8*mWW^3*s^7*t^3 - 1240*ep*mtt^8*mWW^3*s^7*t^3 + 126228*ep^2*mtt^8*mWW^3*s^7*t^3 + 757448*ep^3*mtt^8*mWW^3*s^7*t^3 + 1793788*ep^4*mtt^8*mWW^3*s^7*t^3 + 1927504*ep^5*mtt^8*mWW^3*s^7*t^3 + 783232*ep^6*mtt^8*mWW^3*s^7*t^3 - 13312*mtt^7*mWW^4*s^7*t^3 - 74596*ep*mtt^7*mWW^4*s^7*t^3 - 392780*ep^2*mtt^7*mWW^4*s^7*t^3 - 3836208*ep^3*mtt^7*mWW^4*s^7*t^3 - 13443036*ep^4*mtt^7*mWW^4*s^7*t^3 - 18389796*ep^5*mtt^7*mWW^4*s^7*t^3 - 8714992*ep^6*mtt^7*mWW^4*s^7*t^3 + 76544*mtt^6*mWW^5*s^7*t^3 + 438620*ep*mtt^6*mWW^5*s^7*t^3 + 524822*ep^2*mtt^6*mWW^5*s^7*t^3 + 2903360*ep^3*mtt^6*mWW^5*s^7*t^3 + 15580446*ep^4*mtt^6*mWW^5*s^7*t^3 + 26220984*ep^5*mtt^6*mWW^5*s^7*t^3 + 13869576*ep^6*mtt^6*mWW^5*s^7*t^3 - 132584*mtt^5*mWW^6*s^7*t^3 - 965764*ep*mtt^5*mWW^6*s^7*t^3 - 1014784*ep^2*mtt^5*mWW^6*s^7*t^3 + 7189124*ep^3*mtt^5*mWW^6*s^7*t^3 + 21748548*ep^4*mtt^5*mWW^6*s^7*t^3 + 21969636*ep^5*mtt^5*mWW^6*s^7*t^3 + 7629640*ep^6*mtt^5*mWW^6*s^7*t^3 + 91600*mtt^4*mWW^7*s^7*t^3 + 856068*ep*mtt^4*mWW^7*s^7*t^3 + 1141818*ep^2*mtt^4*mWW^7*s^7*t^3 - 12701900*ep^3*mtt^4*mWW^7*s^7*t^3 - 49287534*ep^4*mtt^4*mWW^7*s^7*t^3 - 64246444*ep^5*mtt^4*mWW^7*s^7*t^3 - 28684240*ep^6*mtt^4*mWW^7*s^7*t^3 - 9776*mtt^3*mWW^8*s^7*t^3 - 169332*ep*mtt^3*mWW^8*s^7*t^3 - 238724*ep^2*mtt^3*mWW^8*s^7*t^3 + 5465160*ep^3*mtt^3*mWW^8*s^7*t^3 + 23040924*ep^4*mtt^3*mWW^8*s^7*t^3 + 32530612*ep^5*mtt^3*mWW^8*s^7*t^3 + 15423440*ep^6*mtt^3*mWW^8*s^7*t^3 - 16000*mtt^2*mWW^9*s^7*t^3 - 142308*ep*mtt^2*mWW^9*s^7*t^3 - 228766*ep^2*mtt^2*mWW^9*s^7*t^3 + 1291944*ep^3*mtt^2*mWW^9*s^7*t^3 + 4675410*ep^4*mtt^2*mWW^9*s^7*t^3 + 5270928*ep^5*mtt^2*mWW^9*s^7*t^3 + 2015960*ep^6*mtt^2*mWW^9*s^7*t^3 + 5208*mtt*mWW^10*s^7*t^3 + 52108*ep*mtt*mWW^10*s^7*t^3 + 17856*ep^2*mtt*mWW^10*s^7*t^3 - 1363276*ep^3*mtt*mWW^10*s^7*t^3 - 4774388*ep^4*mtt*mWW^10*s^7*t^3 - 5997812*ep^5*mtt*mWW^10*s^7*t^3 - 2611560*ep^6*mtt*mWW^10*s^7*t^3 + 2556*ep*mWW^11*s^7*t^3 + 38362*ep^2*mWW^11*s^7*t^3 + 212892*ep^3*mWW^11*s^7*t^3 + 512482*ep^4*mWW^11*s^7*t^3 + 555508*ep^5*mWW^11*s^7*t^3 + 224048*ep^6*mWW^11*s^7*t^3 - 756*ep*mtt^8*mWW^2*s^8*t^3 - 9900*ep^2*mtt^8*mWW^2*s^8*t^3 - 48420*ep^3*mtt^8*mWW^2*s^8*t^3 - 109620*ep^4*mtt^8*mWW^2*s^8*t^3 - 114984*ep^5*mtt^8*mWW^2*s^8*t^3 - 44640*ep^6*mtt^8*mWW^2*s^8*t^3 + 768*mtt^7*mWW^3*s^8*t^3 + 2108*ep*mtt^7*mWW^3*s^8*t^3 - 42712*ep^2*mtt^7*mWW^3*s^8*t^3 - 292044*ep^3*mtt^7*mWW^3*s^8*t^3 - 726056*ep^4*mtt^7*mWW^3*s^8*t^3 - 800784*ep^5*mtt^7*mWW^3*s^8*t^3 - 329920*ep^6*mtt^7*mWW^3*s^8*t^3 + 4600*mtt^6*mWW^4*s^8*t^3 + 17876*ep*mtt^6*mWW^4*s^8*t^3 + 60966*ep^2*mtt^6*mWW^4*s^8*t^3 + 1182734*ep^3*mtt^6*mWW^4*s^8*t^3 + 4771634*ep^4*mtt^6*mWW^4*s^8*t^3 + 6886598*ep^5*mtt^6*mWW^4*s^8*t^3 + 3360696*ep^6*mtt^6*mWW^4*s^8*t^3 - 22144*mtt^5*mWW^5*s^8*t^3 - 121644*ep*mtt^5*mWW^5*s^8*t^3 - 68608*ep^2*mtt^5*mWW^5*s^8*t^3 - 303716*ep^3*mtt^5*mWW^5*s^8*t^3 - 3168576*ep^4*mtt^5*mWW^5*s^8*t^3 - 6185752*ep^5*mtt^5*mWW^5*s^8*t^3 - 3494440*ep^6*mtt^5*mWW^5*s^8*t^3 + 28880*mtt^4*mWW^6*s^8*t^3 + 236292*ep*mtt^4*mWW^6*s^8*t^3 + 301638*ep^2*mtt^4*mWW^6*s^8*t^3 - 2543062*ep^3*mtt^4*mWW^6*s^8*t^3 - 9187942*ep^4*mtt^4*mWW^6*s^8*t^3 - 11119342*ep^5*mtt^4*mWW^6*s^8*t^3 - 4660800*ep^6*mtt^4*mWW^6*s^8*t^3 - 11296*mtt^3*mWW^7*s^8*t^3 - 133484*ep*mtt^3*mWW^7*s^8*t^3 - 240912*ep^2*mtt^3*mWW^7*s^8*t^3 + 2498068*ep^3*mtt^3*mWW^7*s^8*t^3 + 10687840*ep^4*mtt^3*mWW^7*s^8*t^3 + 14786712*ep^5*mtt^3*mWW^7*s^8*t^3 + 6900752*ep^6*mtt^3*mWW^7*s^8*t^3 - 3080*mtt^2*mWW^8*s^8*t^3 - 21348*ep*mtt^2*mWW^8*s^8*t^3 - 47798*ep^2*mtt^2*mWW^8*s^8*t^3 - 187302*ep^3*mtt^2*mWW^8*s^8*t^3 - 875122*ep^4*mtt^2*mWW^8*s^8*t^3 - 1532910*ep^5*mtt^2*mWW^8*s^8*t^3 - 846952*ep^6*mtt^2*mWW^8*s^8*t^3 + 2272*mtt*mWW^9*s^8*t^3 + 25596*ep*mtt*mWW^9*s^8*t^3 + 41608*ep^2*mtt*mWW^9*s^8*t^3 - 467908*ep^3*mtt*mWW^9*s^8*t^3 - 1863000*ep^4*mtt*mWW^9*s^8*t^3 - 2436656*ep^5*mtt*mWW^9*s^8*t^3 - 1084328*ep^6*mtt*mWW^9*s^8*t^3 + 1120*ep*mWW^10*s^8*t^3 + 17238*ep^2*mWW^10*s^8*t^3 + 98290*ep^3*mWW^10*s^8*t^3 + 240442*ep^4*mWW^10*s^8*t^3 + 263678*ep^5*mWW^10*s^8*t^3 + 107472*ep^6*mWW^10*s^8*t^3 + 204*ep*mtt^7*mWW^2*s^9*t^3 + 2620*ep^2*mtt^7*mWW^2*s^9*t^3 + 12620*ep^3*mtt^7*mWW^2*s^9*t^3 + 28260*ep^4*mtt^7*mWW^2*s^9*t^3 + 29416*ep^5*mtt^7*mWW^2*s^9*t^3 + 11360*ep^6*mtt^7*mWW^2*s^9*t^3 - 204*mtt^6*mWW^3*s^9*t^3 - 1330*ep*mtt^6*mWW^3*s^9*t^3 + 2618*ep^2*mtt^6*mWW^3*s^9*t^3 + 39938*ep^3*mtt^6*mWW^3*s^9*t^3 + 115154*ep^4*mtt^6*mWW^3*s^9*t^3 + 135056*ep^5*mtt^6*mWW^3*s^9*t^3 + 57248*ep^6*mtt^6*mWW^3*s^9*t^3 - 504*mtt^5*mWW^4*s^9*t^3 - 18*ep*mtt^5*mWW^4*s^9*t^3 + 7362*ep^2*mtt^5*mWW^4*s^9*t^3 - 141590*ep^3*mtt^5*mWW^4*s^9*t^3 - 709962*ep^4*mtt^5*mWW^4*s^9*t^3 - 1091464*ep^5*mtt^5*mWW^4*s^9*t^3 - 548832*ep^6*mtt^5*mWW^4*s^9*t^3 + 2392*mtt^4*mWW^5*s^9*t^3 + 12872*ep*mtt^4*mWW^5*s^9*t^3 + 3288*ep^2*mtt^4*mWW^5*s^9*t^3 - 37192*ep^3*mtt^4*mWW^5*s^9*t^3 + 103800*ep^4*mtt^4*mWW^5*s^9*t^3 + 371768*ep^5*mtt^4*mWW^5*s^9*t^3 + 250496*ep^6*mtt^4*mWW^5*s^9*t^3 - 2112*mtt^3*mWW^6*s^9*t^3 - 22120*ep*mtt^3*mWW^6*s^9*t^3 - 44664*ep^2*mtt^3*mWW^6*s^9*t^3 + 310104*ep^3*mtt^3*mWW^6*s^9*t^3 + 1349336*ep^4*mtt^3*mWW^6*s^9*t^3 + 1827392*ep^5*mtt^3*mWW^6*s^9*t^3 + 836144*ep^6*mtt^3*mWW^6*s^9*t^3 + 84*mtt^2*mWW^7*s^9*t^3 + 3294*ep*mtt^2*mWW^7*s^9*t^3 + 8610*ep^2*mtt^2*mWW^7*s^9*t^3 - 117126*ep^3*mtt^2*mWW^7*s^9*t^3 - 554822*ep^4*mtt^2*mWW^7*s^9*t^3 - 830232*ep^5*mtt^2*mWW^7*s^9*t^3 - 412048*ep^6*mtt^2*mWW^7*s^9*t^3 + 344*mtt*mWW^8*s^9*t^3 + 4366*ep*mtt*mWW^8*s^9*t^3 + 12282*ep^2*mtt*mWW^8*s^9*t^3 - 55310*ep^3*mtt*mWW^8*s^9*t^3 - 271698*ep^4*mtt*mWW^8*s^9*t^3 - 376832*ep^5*mtt*mWW^8*s^9*t^3 - 173168*ep^6*mtt*mWW^8*s^9*t^3 + 172*ep*mWW^9*s^9*t^3 + 2764*ep^2*mWW^9*s^9*t^3 + 16716*ep^3*mWW^9*s^9*t^3 + 42332*ep^4*mWW^9*s^9*t^3 + 47536*ep^5*mWW^9*s^9*t^3 + 19760*ep^6*mWW^9*s^9*t^3 - 24*ep*mtt^6*mWW^2*s^10*t^3 - 304*ep^2*mtt^6*mWW^2*s^10*t^3 - 1448*ep^3*mtt^6*mWW^2*s^10*t^3 - 3216*ep^4*mtt^6*mWW^2*s^10*t^3 - 3328*ep^5*mtt^6*mWW^2*s^10*t^3 - 1280*ep^6*mtt^6*mWW^2*s^10*t^3 + 24*mtt^5*mWW^3*s^10*t^3 + 284*ep*mtt^5*mWW^3*s^10*t^3 + 1200*ep^2*mtt^5*mWW^3*s^10*t^3 + 2068*ep^3*mtt^5*mWW^3*s^10*t^3 + 872*ep^4*mtt^5*mWW^3*s^10*t^3 - 1152*ep^5*mtt^5*mWW^3*s^10*t^3 - 896*ep^6*mtt^5*mWW^3*s^10*t^3 - 64*mtt^4*mWW^4*s^10*t^3 - 484*ep*mtt^4*mWW^4*s^10*t^3 - 984*ep^2*mtt^4*mWW^4*s^10*t^3 + 1076*ep^3*mtt^4*mWW^4*s^10*t^3 + 8336*ep^4*mtt^4*mWW^4*s^10*t^3 + 13128*ep^5*mtt^4*mWW^4*s^10*t^3 + 6432*ep^6*mtt^4*mWW^4*s^10*t^3 + 48*mtt^3*mWW^5*s^10*t^3 + 424*ep*mtt^3*mWW^5*s^10*t^3 - 200*ep^2*mtt^3*mWW^5*s^10*t^3 - 5808*ep^3*mtt^3*mWW^5*s^10*t^3 - 15656*ep^4*mtt^3*mWW^5*s^10*t^3 - 18536*ep^5*mtt^3*mWW^5*s^10*t^3 - 8112*ep^6*mtt^3*mWW^5*s^10*t^3 - 96*ep*mtt^2*mWW^6*s^10*t^3 + 328*ep^2*mtt^2*mWW^6*s^10*t^3 + 3608*ep^3*mtt^2*mWW^6*s^10*t^3 + 9288*ep^4*mtt^2*mWW^6*s^10*t^3 + 10408*ep^5*mtt^2*mWW^6*s^10*t^3 + 4304*ep^6*mtt^2*mWW^6*s^10*t^3 - 8*mtt*mWW^7*s^10*t^3 - 100*ep*mtt*mWW^7*s^10*t^3 + 24*ep^2*mtt*mWW^7*s^10*t^3 + 732*ep^3*mtt*mWW^7*s^10*t^3 + 704*ep^4*mtt*mWW^7*s^10*t^3 - 312*ep^5*mtt*mWW^7*s^10*t^3 - 400*ep^6*mtt*mWW^7*s^10*t^3 - 4*ep*mWW^8*s^10*t^3 - 64*ep^2*mWW^8*s^10*t^3 - 228*ep^3*mWW^8*s^10*t^3 - 328*ep^4*mWW^8*s^10*t^3 - 208*ep^5*mWW^8*s^10*t^3 - 48*ep^6*mWW^8*s^10*t^3 - 640*ep*mtt^15*mWW^2*t^4 - 8536*ep^2*mtt^15*mWW^2*t^4 - 42168*ep^3*mtt^15*mWW^2*t^4 - 96104*ep^4*mtt^15*mWW^2*t^4 - 102600*ep^5*mtt^15*mWW^2*t^4 - 41632*ep^6*mtt^15*mWW^2*t^4 + 5580*ep*mtt^14*mWW^3*t^4 + 73624*ep^2*mtt^14*mWW^3*t^4 + 361272*ep^3*mtt^14*mWW^3*t^4 + 820288*ep^4*mtt^14*mWW^3*t^4 + 872052*ep^5*mtt^14*mWW^3*t^4 + 351184*ep^6*mtt^14*mWW^3*t^4 - 20748*ep*mtt^13*mWW^4*t^4 - 267822*ep^2*mtt^13*mWW^4*t^4 - 1294086*ep^3*mtt^13*mWW^4*t^4 - 2909474*ep^4*mtt^13*mWW^4*t^4 - 3067174*ep^5*mtt^13*mWW^4*t^4 - 1222136*ep^6*mtt^13*mWW^4*t^4 + 42300*ep*mtt^12*mWW^5*t^4 + 524144*ep^2*mtt^12*mWW^5*t^4 + 2453428*ep^3*mtt^12*mWW^5*t^4 + 5394040*ep^4*mtt^12*mWW^5*t^4 + 5582872*ep^5*mtt^12*mWW^5*t^4 + 2180576*ep^6*mtt^12*mWW^5*t^4 - 49556*ep*mtt^11*mWW^6*t^4 - 563352*ep^2*mtt^11*mWW^6*t^4 - 2440040*ep^3*mtt^11*mWW^6*t^4 - 5037304*ep^4*mtt^11*mWW^6*t^4 - 4929316*ep^5*mtt^11*mWW^6*t^4 - 1810192*ep^6*mtt^11*mWW^6*t^4 + 29220*ep*mtt^10*mWW^7*t^4 + 246944*ep^2*mtt^10*mWW^7*t^4 + 700136*ep^3*mtt^10*mWW^7*t^4 + 757208*ep^4*mtt^10*mWW^7*t^4 + 89916*ep^5*mtt^10*mWW^7*t^4 - 243344*ep^6*mtt^10*mWW^7*t^4 + 324*ep*mtt^9*mWW^8*t^4 + 132652*ep^2*mtt^9*mWW^8*t^4 + 1144236*ep^3*mtt^9*mWW^8*t^4 + 3455876*ep^4*mtt^9*mWW^8*t^4 + 4444256*ep^5*mtt^9*mWW^8*t^4 + 2086976*ep^6*mtt^9*mWW^8*t^4 - 12812*ep*mtt^8*mWW^9*t^4 - 238768*ep^2*mtt^8*mWW^9*t^4 - 1458624*ep^3*mtt^8*mWW^9*t^4 - 3867096*ep^4*mtt^8*mWW^9*t^4 - 4653996*ep^5*mtt^8*mWW^9*t^4 - 2089264*ep^6*mtt^8*mWW^9*t^4 + 8100*ep*mtt^7*mWW^10*t^4 + 125536*ep^2*mtt^7*mWW^10*t^4 + 707152*ep^3*mtt^7*mWW^10*t^4 + 1823280*ep^4*mtt^7*mWW^10*t^4 + 2185708*ep^5*mtt^7*mWW^10*t^4 + 985264*ep^6*mtt^7*mWW^10*t^4 - 1664*ep*mtt^6*mWW^11*t^4 - 22328*ep^2*mtt^6*mWW^11*t^4 - 120160*ep^3*mtt^6*mWW^11*t^4 - 320056*ep^4*mtt^6*mWW^11*t^4 - 410304*ep^5*mtt^6*mWW^11*t^4 - 198528*ep^6*mtt^6*mWW^11*t^4 - 200*ep*mtt^5*mWW^12*t^4 - 3438*ep^2*mtt^5*mWW^12*t^4 - 17878*ep^3*mtt^5*mWW^12*t^4 - 35634*ep^4*mtt^5*mWW^12*t^4 - 26426*ep^5*mtt^5*mWW^12*t^4 - 4424*ep^6*mtt^5*mWW^12*t^4 + 96*ep*mtt^4*mWW^13*t^4 + 1344*ep^2*mtt^4*mWW^13*t^4 + 6732*ep^3*mtt^4*mWW^13*t^4 + 14976*ep^4*mtt^4*mWW^13*t^4 + 15012*ep^5*mtt^4*mWW^13*t^4 + 5520*ep^6*mtt^4*mWW^13*t^4 + 4684*ep*mtt^14*mWW^2*s*t^4 + 63800*ep^2*mtt^14*mWW^2*s*t^4 + 319780*ep^3*mtt^14*mWW^2*s*t^4 + 735464*ep^4*mtt^14*mWW^2*s*t^4 + 790000*ep^5*mtt^14*mWW^2*s*t^4 + 322112*ep^6*mtt^14*mWW^2*s*t^4 + 640*mtt^13*mWW^3*s*t^4 - 28948*ep*mtt^13*mWW^3*s*t^4 - 463056*ep^2*mtt^13*mWW^3*s*t^4 - 2421988*ep^3*mtt^13*mWW^3*s*t^4 - 5676536*ep^4*mtt^13*mWW^3*s*t^4 - 6151808*ep^5*mtt^13*mWW^3*s*t^4 - 2511744*ep^6*mtt^13*mWW^3*s*t^4 - 4940*mtt^12*mWW^4*s*t^4 + 61238*ep*mtt^12*mWW^4*s*t^4 + 1344454*ep^2*mtt^12*mWW^4*s*t^4 + 7445114*ep^3*mtt^12*mWW^4*s*t^4 + 17830586*ep^4*mtt^12*mWW^4*s*t^4 + 19501852*ep^5*mtt^12*mWW^4*s*t^4 + 7967056*ep^6*mtt^12*mWW^4*s*t^4 + 15808*mtt^11*mWW^5*s*t^4 - 23012*ep*mtt^11*mWW^5*s*t^4 - 1853327*ep^2*mtt^11*mWW^5*s*t^4 - 11213239*ep^3*mtt^11*mWW^5*s*t^4 - 27529745*ep^4*mtt^11*mWW^5*s*t^4 - 30323297*ep^5*mtt^11*mWW^5*s*t^4 - 12326708*ep^6*mtt^11*mWW^5*s*t^4 - 26492*mtt^10*mWW^6*s*t^4 - 113152*ep*mtt^10*mWW^6*s*t^4 + 785836*ep^2*mtt^10*mWW^6*s*t^4 + 6240942*ep^3*mtt^10*mWW^6*s*t^4 + 15797276*ep^4*mtt^10*mWW^6*s*t^4 + 17114806*ep^5*mtt^10*mWW^6*s*t^4 + 6592664*ep^6*mtt^10*mWW^6*s*t^4 + 23064*mtt^9*mWW^7*s*t^4 + 201052*ep*mtt^9*mWW^7*s*t^4 + 1185528*ep^2*mtt^9*mWW^7*s*t^4 + 5679104*ep^3*mtt^9*mWW^7*s*t^4 + 14676504*ep^4*mtt^9*mWW^7*s*t^4 + 17968732*ep^5*mtt^9*mWW^7*s*t^4 + 8425456*ep^6*mtt^9*mWW^7*s*t^4 - 6156*mtt^8*mWW^8*s*t^4 - 126292*ep*mtt^8*mWW^8*s*t^4 - 2013232*ep^2*mtt^8*mWW^8*s*t^4 - 12666356*ep^3*mtt^8*mWW^8*s*t^4 - 34078704*ep^4*mtt^8*mWW^8*s*t^4 - 41075492*ep^5*mtt^8*mWW^8*s*t^4 - 18410128*ep^6*mtt^8*mWW^8*s*t^4 - 6480*mtt^7*mWW^9*s*t^4 + 4068*ep*mtt^7*mWW^9*s*t^4 + 1296914*ep^2*mtt^7*mWW^9*s*t^4 + 9638786*ep^3*mtt^7*mWW^9*s*t^4 + 27128278*ep^4*mtt^7*mWW^9*s*t^4 + 33396202*ep^5*mtt^7*mWW^9*s*t^4 + 15112392*ep^6*mtt^7*mWW^9*s*t^4 + 6332*mtt^6*mWW^10*s*t^4 + 31620*ep*mtt^6*mWW^10*s*t^4 - 376956*ep^2*mtt^6*mWW^10*s*t^4 - 3474296*ep^3*mtt^6*mWW^10*s*t^4 - 10420140*ep^4*mtt^6*mWW^10*s*t^4 - 13396056*ep^5*mtt^6*mWW^10*s*t^4 - 6273184*ep^6*mtt^6*mWW^10*s*t^4 - 1768*mtt^5*mWW^11*s*t^4 - 11240*ep*mtt^5*mWW^11*s*t^4 + 16256*ep^2*mtt^5*mWW^11*s*t^4 + 349868*ep^3*mtt^5*mWW^11*s*t^4 + 1301384*ep^4*mtt^5*mWW^11*s*t^4 + 1980316*ep^5*mtt^5*mWW^11*s*t^4 + 1061104*ep^6*mtt^5*mWW^11*s*t^4 - 104*mtt^4*mWW^12*s*t^4 - 418*ep*mtt^4*mWW^12*s*t^4 + 19434*ep^2*mtt^4*mWW^12*s*t^4 + 146426*ep^3*mtt^4*mWW^12*s*t^4 + 347462*ep^4*mtt^4*mWW^12*s*t^4 + 312600*ep^5*mtt^4*mWW^12*s*t^4 + 85120*ep^6*mtt^4*mWW^12*s*t^4 + 96*mtt^3*mWW^13*s*t^4 + 288*ep*mtt^3*mWW^13*s*t^4 - 6955*ep^2*mtt^3*mWW^13*s*t^4 - 49811*ep^3*mtt^3*mWW^13*s*t^4 - 123245*ep^4*mtt^3*mWW^13*s*t^4 - 128513*ep^5*mtt^3*mWW^13*s*t^4 - 47860*ep^6*mtt^3*mWW^13*s*t^4 + 112*ep*mtt^2*mWW^14*s*t^4 + 1304*ep^2*mtt^2*mWW^14*s*t^4 + 5670*ep^3*mtt^2*mWW^14*s*t^4 + 11416*ep^4*mtt^2*mWW^14*s*t^4 + 10658*ep^5*mtt^2*mWW^14*s*t^4 + 3720*ep^6*mtt^2*mWW^14*s*t^4 - 11952*ep*mtt^13*mWW^2*s^2*t^4 - 173676*ep^2*mtt^13*mWW^2*s^2*t^4 - 908180*ep^3*mtt^13*mWW^2*s^2*t^4 - 2144468*ep^4*mtt^13*mWW^2*s^2*t^4 - 2344876*ep^5*mtt^13*mWW^2*s^2*t^4 - 969328*ep^6*mtt^13*mWW^2*s^2*t^4 - 6580*mtt^12*mWW^3*s^2*t^4 + 20790*ep*mtt^12*mWW^3*s^2*t^4 + 1024330*ep^2*mtt^12*mWW^3*s^2*t^4 + 6265566*ep^3*mtt^12*mWW^3*s^2*t^4 + 15594946*ep^4*mtt^12*mWW^3*s^2*t^4 + 17445700*ep^5*mtt^12*mWW^3*s^2*t^4 + 7272048*ep^6*mtt^12*mWW^3*s^2*t^4 + 44524*mtt^11*mWW^4*s^2*t^4 + 181076*ep*mtt^11*mWW^4*s^2*t^4 - 2190830*ep^2*mtt^11*mWW^4*s^2*t^4 - 17384490*ep^3*mtt^11*mWW^4*s^2*t^4 - 46109594*ep^4*mtt^11*mWW^4*s^2*t^4 - 52796886*ep^5*mtt^11*mWW^4*s^2*t^4 - 22137400*ep^6*mtt^11*mWW^4*s^2*t^4 - 120048*mtt^10*mWW^5*s^2*t^4 - 767330*ep*mtt^10*mWW^5*s^2*t^4 + 1504598*ep^2*mtt^10*mWW^5*s^2*t^4 + 22684532*ep^3*mtt^10*mWW^5*s^2*t^4 + 65428274*ep^4*mtt^10*mWW^5*s^2*t^4 + 76568654*ep^5*mtt^10*mWW^5*s^2*t^4 + 32025880*ep^6*mtt^10*mWW^5*s^2*t^4 + 153220*mtt^9*mWW^6*s^2*t^4 + 1158832*ep*mtt^9*mWW^6*s^2*t^4 + 1661085*ep^2*mtt^9*mWW^6*s^2*t^4 - 6971549*ep^3*mtt^9*mWW^6*s^2*t^4 - 26687797*ep^4*mtt^9*mWW^6*s^2*t^4 - 31718147*ep^5*mtt^9*mWW^6*s^2*t^4 - 12229884*ep^6*mtt^9*mWW^6*s^2*t^4 - 62396*mtt^8*mWW^7*s^2*t^4 - 578114*ep*mtt^8*mWW^7*s^2*t^4 - 4128822*ep^2*mtt^8*mWW^7*s^2*t^4 - 21604060*ep^3*mtt^8*mWW^7*s^2*t^4 - 56602154*ep^4*mtt^8*mWW^7*s^2*t^4 - 68823350*ep^5*mtt^8*mWW^7*s^2*t^4 - 31755064*ep^6*mtt^8*mWW^7*s^2*t^4 - 71324*mtt^7*mWW^8*s^2*t^4 - 413346*ep*mtt^7*mWW^8*s^2*t^4 + 3837918*ep^2*mtt^7*mWW^8*s^2*t^4 + 36739346*ep^3*mtt^7*mWW^8*s^2*t^4 + 106171618*ep^4*mtt^7*mWW^8*s^2*t^4 + 129794964*ep^5*mtt^7*mWW^8*s^2*t^4 + 58121904*ep^6*mtt^7*mWW^8*s^2*t^4 + 105060*mtt^6*mWW^9*s^2*t^4 + 655502*ep*mtt^6*mWW^9*s^2*t^4 - 2460502*ep^2*mtt^6*mWW^9*s^2*t^4 - 29106030*ep^3*mtt^6*mWW^9*s^2*t^4 - 84989802*ep^4*mtt^6*mWW^9*s^2*t^4 - 103433100*ep^5*mtt^6*mWW^9*s^2*t^4 - 45884688*ep^6*mtt^6*mWW^9*s^2*t^4 - 49540*mtt^5*mWW^10*s^2*t^4 - 249410*ep*mtt^5*mWW^10*s^2*t^4 + 1396764*ep^2*mtt^5*mWW^10*s^2*t^4 + 13004976*ep^3*mtt^5*mWW^10*s^2*t^4 + 35914428*ep^4*mtt^5*mWW^10*s^2*t^4 + 42794558*ep^5*mtt^5*mWW^10*s^2*t^4 + 18814264*ep^6*mtt^5*mWW^10*s^2*t^4 + 4432*mtt^4*mWW^11*s^2*t^4 - 25388*ep*mtt^4*mWW^11*s^2*t^4 - 545328*ep^2*mtt^4*mWW^11*s^2*t^4 - 2581712*ep^3*mtt^4*mWW^11*s^2*t^4 - 5812948*ep^4*mtt^4*mWW^11*s^2*t^4 - 6525096*ep^5*mtt^4*mWW^11*s^2*t^4 - 2869600*ep^6*mtt^4*mWW^11*s^2*t^4 + 3408*mtt^3*mWW^12*s^2*t^4 + 31782*ep*mtt^3*mWW^12*s^2*t^4 + 33416*ep^2*mtt^3*mWW^12*s^2*t^4 - 430600*ep^3*mtt^3*mWW^12*s^2*t^4 - 1488000*ep^4*mtt^3*mWW^12*s^2*t^4 - 1744950*ep^5*mtt^3*mWW^12*s^2*t^4 - 699096*ep^6*mtt^3*mWW^12*s^2*t^4 - 724*mtt^2*mWW^13*s^2*t^4 - 1156*ep*mtt^2*mWW^13*s^2*t^4 + 52976*ep^2*mtt^2*mWW^13*s^2*t^4 + 339634*ep^3*mtt^2*mWW^13*s^2*t^4 + 818872*ep^4*mtt^2*mWW^13*s^2*t^4 + 872622*ep^5*mtt^2*mWW^13*s^2*t^4 + 345016*ep^6*mtt^2*mWW^13*s^2*t^4 - 32*mtt*mWW^14*s^2*t^4 - 1238*ep*mtt*mWW^14*s^2*t^4 - 11333*ep^2*mtt*mWW^14*s^2*t^4 - 44703*ep^3*mtt*mWW^14*s^2*t^4 - 87675*ep^4*mtt*mWW^14*s^2*t^4 - 84631*ep^5*mtt*mWW^14*s^2*t^4 - 32108*ep^6*mtt*mWW^14*s^2*t^4 - 48*ep*mWW^15*s^2*t^4 - 596*ep^2*mWW^15*s^2*t^4 - 2730*ep^3*mWW^15*s^2*t^4 - 5700*ep^4*mWW^15*s^2*t^4 - 5462*ep^5*mWW^15*s^2*t^4 - 1944*ep^6*mWW^15*s^2*t^4 + 6240*ep*mtt^12*mWW^2*s^3*t^4 + 145956*ep^2*mtt^12*mWW^2*s^3*t^4 + 943660*ep^3*mtt^12*mWW^2*s^3*t^4 + 2486956*ep^4*mtt^12*mWW^2*s^3*t^4 + 2908436*ep^5*mtt^12*mWW^2*s^3*t^4 + 1261712*ep^6*mtt^12*mWW^2*s^3*t^4 + 28988*mtt^11*mWW^3*s^3*t^4 + 186710*ep*mtt^11*mWW^3*s^3*t^4 - 512830*ep^2*mtt^11*mWW^3*s^3*t^4 - 6735890*ep^3*mtt^11*mWW^3*s^3*t^4 - 19394198*ep^4*mtt^11*mWW^3*s^3*t^4 - 22985116*ep^5*mtt^11*mWW^3*s^3*t^4 - 9889728*ep^6*mtt^11*mWW^3*s^3*t^4 - 172348*mtt^10*mWW^4*s^3*t^4 - 1244912*ep*mtt^10*mWW^4*s^3*t^4 + 7512*ep^2*mtt^10*mWW^4*s^3*t^4 + 20658172*ep^3*mtt^10*mWW^4*s^3*t^4 + 64288884*ep^4*mtt^10*mWW^4*s^3*t^4 + 76709284*ep^5*mtt^10*mWW^4*s^3*t^4 + 32563360*ep^6*mtt^10*mWW^4*s^3*t^4 + 389816*mtt^9*mWW^5*s^3*t^4 + 2904114*ep*mtt^9*mWW^5*s^3*t^4 + 2148544*ep^2*mtt^9*mWW^5*s^3*t^4 - 32727310*ep^3*mtt^9*mWW^5*s^3*t^4 - 107993856*ep^4*mtt^9*mWW^5*s^3*t^4 - 128468084*ep^5*mtt^9*mWW^5*s^3*t^4 - 53270568*ep^6*mtt^9*mWW^5*s^3*t^4 - 355524*mtt^8*mWW^6*s^3*t^4 - 2677642*ep*mtt^8*mWW^6*s^3*t^4 - 3381946*ep^2*mtt^8*mWW^6*s^3*t^4 + 19713140*ep^3*mtt^8*mWW^6*s^3*t^4 + 70073418*ep^4*mtt^8*mWW^6*s^3*t^4 + 81046210*ep^5*mtt^8*mWW^6*s^3*t^4 + 30982800*ep^6*mtt^8*mWW^6*s^3*t^4 - 65852*mtt^7*mWW^7*s^3*t^4 - 439056*ep*mtt^7*mWW^7*s^3*t^4 + 2131504*ep^2*mtt^7*mWW^7*s^3*t^4 + 23056042*ep^3*mtt^7*mWW^7*s^3*t^4 + 66652704*ep^4*mtt^7*mWW^7*s^3*t^4 + 82997906*ep^5*mtt^7*mWW^7*s^3*t^4 + 39245224*ep^6*mtt^7*mWW^7*s^3*t^4 + 428240*mtt^6*mWW^8*s^3*t^4 + 3005084*ep*mtt^6*mWW^8*s^3*t^4 - 1701843*ep^2*mtt^6*mWW^8*s^3*t^4 - 60686379*ep^3*mtt^6*mWW^8*s^3*t^4 - 182041553*ep^4*mtt^6*mWW^8*s^3*t^4 - 216806329*ep^5*mtt^6*mWW^8*s^3*t^4 - 93993908*ep^6*mtt^6*mWW^8*s^3*t^4 - 370108*mtt^5*mWW^9*s^3*t^4 - 2431340*ep*mtt^5*mWW^9*s^3*t^4 + 3047156*ep^2*mtt^5*mWW^9*s^3*t^4 + 58742730*ep^3*mtt^5*mWW^9*s^3*t^4 + 169425188*ep^4*mtt^5*mWW^9*s^3*t^4 + 197521918*ep^5*mtt^5*mWW^9*s^3*t^4 + 83627120*ep^6*mtt^5*mWW^9*s^3*t^4 + 127372*mtt^4*mWW^10*s^3*t^4 + 683476*ep*mtt^4*mWW^10*s^3*t^4 - 2905247*ep^2*mtt^4*mWW^10*s^3*t^4 - 29118859*ep^3*mtt^4*mWW^10*s^3*t^4 - 78632229*ep^4*mtt^4*mWW^10*s^3*t^4 - 89807325*ep^5*mtt^4*mWW^10*s^3*t^4 - 37543580*ep^6*mtt^4*mWW^10*s^3*t^4 - 4864*mtt^3*mWW^11*s^3*t^4 + 58954*ep*mtt^3*mWW^11*s^3*t^4 + 1111342*ep^2*mtt^3*mWW^11*s^3*t^4 + 5789400*ep^3*mtt^3*mWW^11*s^3*t^4 + 13711998*ep^4*mtt^3*mWW^11*s^3*t^4 + 15240546*ep^5*mtt^3*mWW^11*s^3*t^4 + 6382024*ep^6*mtt^3*mWW^11*s^3*t^4 - 6652*mtt^2*mWW^12*s^3*t^4 - 54316*ep*mtt^2*mWW^12*s^3*t^4 - 26081*ep^2*mtt^2*mWW^12*s^3*t^4 + 826379*ep^3*mtt^2*mWW^12*s^3*t^4 + 2579009*ep^4*mtt^2*mWW^12*s^3*t^4 + 2889113*ep^5*mtt^2*mWW^12*s^3*t^4 + 1126804*ep^6*mtt^2*mWW^12*s^3*t^4 + 932*mtt*mWW^13*s^3*t^4 + 1994*ep*mtt*mWW^13*s^3*t^4 - 72916*ep^2*mtt*mWW^13*s^3*t^4 - 503372*ep^3*mtt*mWW^13*s^3*t^4 - 1249420*ep^4*mtt*mWW^13*s^3*t^4 - 1342242*ep^5*mtt*mWW^13*s^3*t^4 - 528504*ep^6*mtt*mWW^13*s^3*t^4 + 694*ep*mWW^14*s^3*t^4 + 8849*ep^2*mWW^14*s^3*t^4 + 42287*ep^3*mWW^14*s^3*t^4 + 93099*ep^4*mWW^14*s^3*t^4 + 95683*ep^5*mWW^14*s^3*t^4 + 37244*ep^6*mWW^14*s^3*t^4 + 31920*ep*mtt^11*mWW^2*s^4*t^4 + 274596*ep^2*mtt^11*mWW^2*s^4*t^4 + 817180*ep^3*mtt^11*mWW^2*s^4*t^4 + 1039276*ep^4*mtt^11*mWW^2*s^4*t^4 + 483476*ep^5*mtt^11*mWW^2*s^4*t^4 - 5488*ep^6*mtt^11*mWW^2*s^4*t^4 - 71620*mtt^10*mWW^3*s^4*t^4 - 640378*ep*mtt^10*mWW^3*s^4*t^4 - 1782502*ep^2*mtt^10*mWW^3*s^4*t^4 - 1044818*ep^3*mtt^10*mWW^3*s^4*t^4 + 3414130*ep^4*mtt^10*mWW^3*s^4*t^4 + 6170628*ep^5*mtt^10*mWW^3*s^4*t^4 + 3023248*ep^6*mtt^10*mWW^3*s^4*t^4 + 373324*mtt^9*mWW^4*s^4*t^4 + 2866328*ep*mtt^9*mWW^4*s^4*t^4 + 4553186*ep^2*mtt^9*mWW^4*s^4*t^4 - 12983950*ep^3*mtt^9*mWW^4*s^4*t^4 - 51563870*ep^4*mtt^9*mWW^4*s^4*t^4 - 60826290*ep^5*mtt^9*mWW^4*s^4*t^4 - 24524040*ep^6*mtt^9*mWW^4*s^4*t^4 - 702456*mtt^8*mWW^5*s^4*t^4 - 5185702*ep*mtt^8*mWW^5*s^4*t^4 - 5012702*ep^2*mtt^8*mWW^5*s^4*t^4 + 46399958*ep^3*mtt^8*mWW^5*s^4*t^4 + 152560542*ep^4*mtt^8*mWW^5*s^4*t^4 + 174977048*ep^5*mtt^8*mWW^5*s^4*t^4 + 69632528*ep^6*mtt^8*mWW^5*s^4*t^4 + 411196*mtt^7*mWW^6*s^4*t^4 + 3052474*ep*mtt^7*mWW^6*s^4*t^4 + 428352*ep^2*mtt^7*mWW^6*s^4*t^4 - 52672780*ep^3*mtt^7*mWW^6*s^4*t^4 - 166373908*ep^4*mtt^7*mWW^6*s^4*t^4 - 194132830*ep^5*mtt^7*mWW^6*s^4*t^4 - 78028408*ep^6*mtt^7*mWW^6*s^4*t^4 + 434932*mtt^6*mWW^7*s^4*t^4 + 3011974*ep*mtt^6*mWW^7*s^4*t^4 + 3722625*ep^2*mtt^6*mWW^7*s^4*t^4 - 8479141*ep^3*mtt^6*mWW^7*s^4*t^4 - 22268245*ep^4*mtt^6*mWW^7*s^4*t^4 - 18235685*ep^5*mtt^6*mWW^7*s^4*t^4 - 7052228*ep^6*mtt^6*mWW^7*s^4*t^4 - 854568*mtt^5*mWW^8*s^4*t^4 - 5972564*ep*mtt^5*mWW^8*s^4*t^4 - 1412346*ep^2*mtt^5*mWW^8*s^4*t^4 + 77117974*ep^3*mtt^5*mWW^8*s^4*t^4 + 227638782*ep^4*mtt^5*mWW^8*s^4*t^4 + 256814058*ep^5*mtt^5*mWW^8*s^4*t^4 + 104957456*ep^6*mtt^5*mWW^8*s^4*t^4 + 541392*mtt^4*mWW^9*s^4*t^4 + 3658728*ep*mtt^4*mWW^9*s^4*t^4 - 2884237*ep^2*mtt^4*mWW^9*s^4*t^4 - 77099039*ep^3*mtt^4*mWW^9*s^4*t^4 - 223189775*ep^4*mtt^4*mWW^9*s^4*t^4 - 255926753*ep^5*mtt^4*mWW^9*s^4*t^4 - 105684844*ep^6*mtt^4*mWW^9*s^4*t^4 - 137204*mtt^3*mWW^10*s^4*t^4 - 793222*ep*mtt^3*mWW^10*s^4*t^4 + 3020616*ep^2*mtt^3*mWW^10*s^4*t^4 + 33310708*ep^3*mtt^3*mWW^10*s^4*t^4 + 92126716*ep^4*mtt^3*mWW^10*s^4*t^4 + 105786234*ep^5*mtt^3*mWW^10*s^4*t^4 + 44006776*ep^6*mtt^3*mWW^10*s^4*t^4 + 1848*mtt^2*mWW^11*s^4*t^4 - 58040*ep*mtt^2*mWW^11*s^4*t^4 - 926531*ep^2*mtt^2*mWW^11*s^4*t^4 - 4882177*ep^3*mtt^2*mWW^11*s^4*t^4 - 11786277*ep^4*mtt^2*mWW^11*s^4*t^4 - 13256963*ep^5*mtt^2*mWW^11*s^4*t^4 - 5585676*ep^6*mtt^2*mWW^11*s^4*t^4 + 3156*mtt*mWW^12*s^4*t^4 + 25752*ep*mtt*mWW^12*s^4*t^4 - 17332*ep^2*mtt*mWW^12*s^4*t^4 - 661804*ep^3*mtt*mWW^12*s^4*t^4 - 1992148*ep^4*mtt*mWW^12*s^4*t^4 - 2256648*ep^5*mtt*mWW^12*s^4*t^4 - 894488*ep^6*mtt*mWW^12*s^4*t^4 + 2730*ep*mWW^13*s^4*t^4 + 36275*ep^2*mWW^13*s^4*t^4 + 177889*ep^3*mWW^13*s^4*t^4 + 394777*ep^4*mWW^13*s^4*t^4 + 403725*ep^5*mWW^13*s^4*t^4 + 155164*ep^6*mWW^13*s^4*t^4 - 82152*ep*mtt^10*mWW^2*s^5*t^4 - 874524*ep^2*mtt^10*mWW^2*s^5*t^4 - 3527804*ep^3*mtt^10*mWW^2*s^5*t^4 - 6821780*ep^4*mtt^10*mWW^2*s^5*t^4 - 6349756*ep^5*mtt^10*mWW^2*s^5*t^4 - 2275504*ep^6*mtt^10*mWW^2*s^5*t^4 + 108812*mtt^9*mWW^3*s^5*t^4 + 997290*ep*mtt^9*mWW^3*s^5*t^4 + 3892516*ep^2*mtt^9*mWW^3*s^5*t^4 + 10989272*ep^3*mtt^9*mWW^3*s^5*t^4 + 22020568*ep^4*mtt^9*mWW^3*s^5*t^4 + 24069214*ep^5*mtt^9*mWW^3*s^5*t^4 + 10279208*ep^6*mtt^9*mWW^3*s^5*t^4 - 494036*mtt^8*mWW^4*s^5*t^4 - 3664668*ep*mtt^8*mWW^4*s^5*t^4 - 6556732*ep^2*mtt^8*mWW^4*s^5*t^4 + 5375016*ep^3*mtt^8*mWW^4*s^5*t^4 + 25661988*ep^4*mtt^8*mWW^4*s^5*t^4 + 22586880*ep^5*mtt^8*mWW^4*s^5*t^4 + 5223744*ep^6*mtt^8*mWW^4*s^5*t^4 + 761192*mtt^7*mWW^5*s^5*t^4 + 5508320*ep*mtt^7*mWW^5*s^5*t^4 + 4001529*ep^2*mtt^7*mWW^5*s^5*t^4 - 57662671*ep^3*mtt^7*mWW^5*s^5*t^4 - 180047313*ep^4*mtt^7*mWW^5*s^5*t^4 - 201368277*ep^5*mtt^7*mWW^5*s^5*t^4 - 78543868*ep^6*mtt^7*mWW^5*s^5*t^4 - 218072*mtt^6*mWW^6*s^5*t^4 - 1881730*ep*mtt^6*mWW^6*s^5*t^4 + 2498790*ep^2*mtt^6*mWW^6*s^5*t^4 + 69289940*ep^3*mtt^6*mWW^6*s^5*t^4 + 223938342*ep^4*mtt^6*mWW^6*s^5*t^4 + 273850674*ep^5*mtt^6*mWW^6*s^5*t^4 + 116147712*ep^6*mtt^6*mWW^6*s^5*t^4 - 670884*mtt^5*mWW^7*s^5*t^4 - 4452624*ep*mtt^5*mWW^7*s^5*t^4 - 5383582*ep^2*mtt^5*mWW^7*s^5*t^4 + 6482588*ep^3*mtt^5*mWW^7*s^5*t^4 + 3883854*ep^4*mtt^5*mWW^7*s^5*t^4 - 20332216*ep^5*mtt^5*mWW^7*s^5*t^4 - 16107592*ep^6*mtt^5*mWW^7*s^5*t^4 + 835228*mtt^4*mWW^8*s^5*t^4 + 5883316*ep*mtt^4*mWW^8*s^5*t^4 + 1815701*ep^2*mtt^4*mWW^8*s^5*t^4 - 73706803*ep^3*mtt^4*mWW^8*s^5*t^4 - 217034661*ep^4*mtt^4*mWW^8*s^5*t^4 - 240950937*ep^5*mtt^4*mWW^8*s^5*t^4 - 95968668*ep^6*mtt^4*mWW^8*s^5*t^4 - 389520*mtt^3*mWW^9*s^5*t^4 - 2726164*ep*mtt^3*mWW^9*s^5*t^4 + 2048117*ep^2*mtt^3*mWW^9*s^5*t^4 + 60282673*ep^3*mtt^3*mWW^9*s^5*t^4 + 178103459*ep^4*mtt^3*mWW^9*s^5*t^4 + 206174911*ep^5*mtt^3*mWW^9*s^5*t^4 + 85340460*ep^6*mtt^3*mWW^9*s^5*t^4 + 67856*mtt^2*mWW^10*s^5*t^4 + 388810*ep*mtt^2*mWW^10*s^5*t^4 - 1858612*ep^2*mtt^2*mWW^10*s^5*t^4 - 19552118*ep^3*mtt^2*mWW^10*s^5*t^4 - 54301984*ep^4*mtt^2*mWW^10*s^5*t^4 - 62601576*ep^5*mtt^2*mWW^10*s^5*t^4 - 26098000*ep^6*mtt^2*mWW^10*s^5*t^4 - 576*mtt*mWW^11*s^5*t^4 + 28202*ep*mtt*mWW^11*s^5*t^4 + 396044*ep^2*mtt*mWW^11*s^5*t^4 + 1922378*ep^3*mtt*mWW^11*s^5*t^4 + 4356200*ep^4*mtt*mWW^11*s^5*t^4 + 4677760*ep^5*mtt*mWW^11*s^5*t^4 + 1911376*ep^6*mtt*mWW^11*s^5*t^4 + 1400*ep*mWW^12*s^5*t^4 + 20753*ep^2*mWW^12*s^5*t^4 + 107529*ep^3*mWW^12*s^5*t^4 + 241327*ep^4*mWW^12*s^5*t^4 + 243323*ep^5*mWW^12*s^5*t^4 + 91132*ep^6*mWW^12*s^5*t^4 + 94416*ep*mtt^9*mWW^2*s^6*t^4 + 1056300*ep^2*mtt^9*mWW^2*s^6*t^4 + 4488820*ep^3*mtt^9*mWW^2*s^6*t^4 + 9102436*ep^4*mtt^9*mWW^2*s^6*t^4 + 8848700*ep^5*mtt^9*mWW^2*s^6*t^4 + 3309488*ep^6*mtt^9*mWW^2*s^6*t^4 - 104380*mtt^8*mWW^3*s^6*t^4 - 895282*ep*mtt^8*mWW^3*s^6*t^4 - 3595084*ep^2*mtt^8*mWW^3*s^6*t^4 - 12804192*ep^3*mtt^8*mWW^3*s^6*t^4 - 31181024*ep^4*mtt^8*mWW^3*s^6*t^4 - 37628542*ep^5*mtt^8*mWW^3*s^6*t^4 - 16916536*ep^6*mtt^8*mWW^3*s^6*t^4 + 408260*mtt^7*mWW^4*s^6*t^4 + 2870360*ep*mtt^7*mWW^4*s^6*t^4 + 4434022*ep^2*mtt^7*mWW^4*s^6*t^4 - 4592094*ep^3*mtt^7*mWW^4*s^6*t^4 - 13088030*ep^4*mtt^7*mWW^4*s^6*t^4 - 2869270*ep^5*mtt^7*mWW^4*s^6*t^4 + 4378704*ep^6*mtt^7*mWW^4*s^6*t^4 - 500192*mtt^6*mWW^5*s^6*t^4 - 3672554*ep*mtt^6*mWW^5*s^6*t^4 - 1784242*ep^2*mtt^6*mWW^5*s^6*t^4 + 49126224*ep^3*mtt^6*mWW^5*s^6*t^4 + 153427642*ep^4*mtt^6*mWW^5*s^6*t^4 + 174967218*ep^5*mtt^6*mWW^5*s^6*t^4 + 69829872*ep^6*mtt^6*mWW^5*s^6*t^4 - 3832*mtt^5*mWW^6*s^6*t^4 + 462950*ep*mtt^5*mWW^6*s^6*t^4 - 1878377*ep^2*mtt^5*mWW^6*s^6*t^4 - 47031323*ep^3*mtt^5*mWW^6*s^6*t^4 - 165022283*ep^4*mtt^5*mWW^6*s^6*t^4 - 213857867*ep^5*mtt^5*mWW^6*s^6*t^4 - 95071092*ep^6*mtt^5*mWW^6*s^6*t^4 + 509188*mtt^4*mWW^7*s^6*t^4 + 3368622*ep*mtt^4*mWW^7*s^6*t^4 + 3039065*ep^2*mtt^4*mWW^7*s^6*t^4 - 13617947*ep^3*mtt^4*mWW^7*s^6*t^4 - 26617713*ep^4*mtt^4*mWW^7*s^6*t^4 - 10322411*ep^5*mtt^4*mWW^7*s^6*t^4 + 2757644*ep^6*mtt^4*mWW^7*s^6*t^4 - 434572*mtt^3*mWW^8*s^6*t^4 - 3162920*ep*mtt^3*mWW^8*s^6*t^4 - 778652*ep^2*mtt^3*mWW^8*s^6*t^4 + 45410852*ep^3*mtt^3*mWW^8*s^6*t^4 + 137659068*ep^4*mtt^3*mWW^8*s^6*t^4 + 156657488*ep^5*mtt^3*mWW^8*s^6*t^4 + 63424352*ep^6*mtt^3*mWW^8*s^6*t^4 + 138968*mtt^2*mWW^9*s^6*t^4 + 995590*ep*mtt^2*mWW^9*s^6*t^4 - 1119552*ep^2*mtt^2*mWW^9*s^6*t^4 - 26338062*ep^3*mtt^2*mWW^9*s^6*t^4 - 78639048*ep^4*mtt^2*mWW^9*s^6*t^4 - 92085720*ep^5*mtt^2*mWW^9*s^6*t^4 - 38436832*ep^6*mtt^2*mWW^9*s^6*t^4 - 13440*mtt*mWW^10*s^6*t^4 - 56214*ep*mtt*mWW^10*s^6*t^4 + 698099*ep^2*mtt*mWW^10*s^6*t^4 + 5719937*ep^3*mtt*mWW^10*s^6*t^4 + 15179561*ep^4*mtt*mWW^10*s^6*t^4 + 17146213*ep^5*mtt*mWW^10*s^6*t^4 + 7059572*ep^6*mtt*mWW^10*s^6*t^4 - 5736*ep*mWW^11*s^6*t^4 - 73115*ep^2*mWW^11*s^6*t^4 - 353767*ep^3*mWW^11*s^6*t^4 - 789889*ep^4*mWW^11*s^6*t^4 - 822017*ep^5*mWW^11*s^6*t^4 - 322884*ep^6*mWW^11*s^6*t^4 - 60288*ep*mtt^8*mWW^2*s^7*t^4 - 689364*ep^2*mtt^8*mWW^2*s^7*t^4 - 2992220*ep^3*mtt^8*mWW^2*s^7*t^4 - 6177212*ep^4*mtt^8*mWW^2*s^7*t^4 - 6096964*ep^5*mtt^8*mWW^2*s^7*t^4 - 2312272*ep^6*mtt^8*mWW^2*s^7*t^4 + 61940*mtt^7*mWW^3*s^7*t^4 + 478730*ep*mtt^7*mWW^3*s^7*t^4 + 1753610*ep^2*mtt^7*mWW^3*s^7*t^4 + 7199214*ep^3*mtt^7*mWW^3*s^7*t^4 + 20110234*ep^4*mtt^7*mWW^3*s^7*t^4 + 26034960*ep^5*mtt^7*mWW^3*s^7*t^4 + 12159312*ep^6*mtt^7*mWW^3*s^7*t^4 - 205364*mtt^6*mWW^4*s^7*t^4 - 1383888*ep*mtt^6*mWW^4*s^7*t^4 - 1604424*ep^2*mtt^6*mWW^4*s^7*t^4 + 4693380*ep^3*mtt^6*mWW^4*s^7*t^4 + 10403620*ep^4*mtt^6*mWW^4*s^7*t^4 + 3840068*ep^5*mtt^6*mWW^4*s^7*t^4 - 1871040*ep^6*mtt^6*mWW^4*s^7*t^4 + 189224*mtt^5*mWW^5*s^7*t^4 + 1499298*ep*mtt^5*mWW^5*s^7*t^4 + 670982*ep^2*mtt^5*mWW^5*s^7*t^4 - 25228148*ep^3*mtt^5*mWW^5*s^7*t^4 - 83073598*ep^4*mtt^5*mWW^5*s^7*t^4 - 99352958*ep^5*mtt^5*mWW^5*s^7*t^4 - 41406016*ep^6*mtt^5*mWW^5*s^7*t^4 + 64952*mtt^4*mWW^6*s^7*t^4 + 159464*ep*mtt^4*mWW^6*s^7*t^4 + 515600*ep^2*mtt^4*mWW^6*s^7*t^4 + 15893342*ep^3*mtt^4*mWW^6*s^7*t^4 + 63157636*ep^4*mtt^4*mWW^6*s^7*t^4 + 87629094*ep^5*mtt^4*mWW^6*s^7*t^4 + 40806368*ep^6*mtt^4*mWW^6*s^7*t^4 - 205660*mtt^3*mWW^7*s^7*t^4 - 1425026*ep*mtt^3*mWW^7*s^7*t^4 - 1008978*ep^2*mtt^3*mWW^7*s^7*t^4 + 11066878*ep^3*mtt^3*mWW^7*s^7*t^4 + 29780158*ep^4*mtt^3*mWW^7*s^7*t^4 + 28201108*ep^5*mtt^3*mWW^7*s^7*t^4 + 9305472*ep^6*mtt^3*mWW^7*s^7*t^4 + 114748*mtt^2*mWW^8*s^7*t^4 + 881008*ep*mtt^2*mWW^8*s^7*t^4 + 81456*ep^2*mtt^2*mWW^8*s^7*t^4 - 15758264*ep^3*mtt^2*mWW^8*s^7*t^4 - 49518404*ep^4*mtt^2*mWW^8*s^7*t^4 - 58287664*ep^5*mtt^2*mWW^8*s^7*t^4 - 24238096*ep^6*mtt^2*mWW^8*s^7*t^4 - 19840*mtt*mWW^9*s^7*t^4 - 133802*ep*mtt*mWW^9*s^7*t^4 + 420578*ep^2*mtt*mWW^9*s^7*t^4 + 5694088*ep^3*mtt*mWW^9*s^7*t^4 + 16506758*ep^4*mtt*mWW^9*s^7*t^4 + 19254682*ep^5*mtt*mWW^9*s^7*t^4 + 8041776*ep^6*mtt*mWW^9*s^7*t^4 - 9736*ep*mWW^10*s^7*t^4 - 127940*ep^2*mWW^10*s^7*t^4 - 631630*ep^3*mWW^10*s^7*t^4 - 1419592*ep^4*mWW^10*s^7*t^4 - 1475766*ep^5*mWW^10*s^7*t^4 - 577664*ep^6*mWW^10*s^7*t^4 + 20880*ep*mtt^7*mWW^2*s^8*t^4 + 241764*ep^2*mtt^7*mWW^2*s^8*t^4 + 1061740*ep^3*mtt^7*mWW^2*s^8*t^4 + 2212684*ep^4*mtt^7*mWW^2*s^8*t^4 + 2200484*ep^5*mtt^7*mWW^2*s^8*t^4 + 839888*ep^6*mtt^7*mWW^2*s^8*t^4 - 20908*mtt^6*mWW^3*s^8*t^4 - 143730*ep*mtt^6*mWW^3*s^8*t^4 - 432830*ep^2*mtt^6*mWW^3*s^8*t^4 - 2040770*ep^3*mtt^6*mWW^3*s^8*t^4 - 6600182*ep^4*mtt^6*mWW^3*s^8*t^4 - 9154604*ep^5*mtt^6*mWW^3*s^8*t^4 - 4433072*ep^6*mtt^6*mWW^3*s^8*t^4 + 57508*mtt^5*mWW^4*s^8*t^4 + 383380*ep*mtt^5*mWW^4*s^8*t^4 + 315804*ep^2*mtt^5*mWW^4*s^8*t^4 - 2364612*ep^3*mtt^5*mWW^4*s^8*t^4 - 5817208*ep^4*mtt^5*mWW^4*s^8*t^4 - 4405032*ep^5*mtt^5*mWW^4*s^8*t^4 - 837200*ep^6*mtt^5*mWW^4*s^8*t^4 - 35480*mtt^4*mWW^5*s^8*t^4 - 336462*ep*mtt^4*mWW^5*s^8*t^4 - 247130*ep^2*mtt^4*mWW^5*s^8*t^4 + 6933398*ep^3*mtt^4*mWW^5*s^8*t^4 + 24938266*ep^4*mtt^4*mWW^5*s^8*t^4 + 31599520*ep^5*mtt^4*mWW^5*s^8*t^4 + 13782432*ep^6*mtt^4*mWW^5*s^8*t^4 - 29528*mtt^3*mWW^6*s^8*t^4 - 137712*ep*mtt^3*mWW^6*s^8*t^4 - 85596*ep^2*mtt^3*mWW^6*s^8*t^4 - 1939460*ep^3*mtt^3*mWW^6*s^8*t^4 - 9817436*ep^4*mtt^3*mWW^6*s^8*t^4 - 15247084*ep^5*mtt^3*mWW^6*s^8*t^4 - 7593104*ep^6*mtt^3*mWW^6*s^8*t^4 + 40004*mtt^2*mWW^7*s^8*t^4 + 305898*ep*mtt^2*mWW^7*s^8*t^4 + 213638*ep^2*mtt^2*mWW^7*s^8*t^4 - 3673918*ep^3*mtt^2*mWW^7*s^8*t^4 - 11647850*ep^4*mtt^2*mWW^7*s^8*t^4 - 13278156*ep^5*mtt^2*mWW^7*s^8*t^4 - 5328048*ep^6*mtt^2*mWW^7*s^8*t^4 - 11596*mtt*mWW^8*s^8*t^4 - 94132*ep*mtt*mWW^8*s^8*t^4 + 56284*ep^2*mtt*mWW^8*s^8*t^4 + 2494364*ep^3*mtt*mWW^8*s^8*t^4 + 7912968*ep^4*mtt*mWW^8*s^8*t^4 + 9535280*ep^5*mtt*mWW^8*s^8*t^4 + 4050576*ep^6*mtt*mWW^8*s^8*t^4 - 5802*ep*mWW^9*s^8*t^4 - 77294*ep^2*mWW^9*s^8*t^4 - 386262*ep^3*mWW^9*s^8*t^4 - 874042*ep^4*mWW^9*s^8*t^4 - 912488*ep^5*mWW^9*s^8*t^4 - 358592*ep^6*mWW^9*s^8*t^4 - 3140*ep*mtt^6*mWW^2*s^9*t^4 - 36716*ep^2*mtt^6*mWW^2*s^9*t^4 - 162680*ep^3*mtt^6*mWW^2*s^9*t^4 - 341316*ep^4*mtt^6*mWW^2*s^9*t^4 - 340996*ep^5*mtt^6*mWW^2*s^9*t^4 - 130512*ep^6*mtt^6*mWW^2*s^9*t^4 + 3140*mtt^5*mWW^3*s^9*t^4 + 19658*ep*mtt^5*mWW^3*s^9*t^4 + 44032*ep^2*mtt^5*mWW^3*s^9*t^4 + 235088*ep^3*mtt^5*mWW^3*s^9*t^4 + 891900*ep^4*mtt^5*mWW^3*s^9*t^4 + 1324622*ep^5*mtt^5*mWW^3*s^9*t^4 + 664392*ep^6*mtt^5*mWW^3*s^9*t^4 - 7024*mtt^4*mWW^4*s^9*t^4 - 49050*ep*mtt^4*mWW^4*s^9*t^4 - 37690*ep^2*mtt^4*mWW^4*s^9*t^4 + 449630*ep^3*mtt^4*mWW^4*s^9*t^4 + 1322986*ep^4*mtt^4*mWW^4*s^9*t^4 + 1355452*ep^5*mtt^4*mWW^4*s^9*t^4 + 471760*ep^6*mtt^4*mWW^4*s^9*t^4 + 2232*mtt^3*mWW^5*s^9*t^4 + 31808*ep*mtt^3*mWW^5*s^9*t^4 + 48760*ep^2*mtt^3*mWW^5*s^9*t^4 - 773856*ep^3*mtt^3*mWW^5*s^9*t^4 - 3134888*ep^4*mtt^3*mWW^5*s^9*t^4 - 4221632*ep^5*mtt^3*mWW^5*s^9*t^4 - 1920584*ep^6*mtt^3*mWW^5*s^9*t^4 + 4048*mtt^2*mWW^6*s^9*t^4 + 25804*ep*mtt^2*mWW^6*s^9*t^4 + 19776*ep^2*mtt^2*mWW^6*s^9*t^4 - 76500*ep^3*mtt^2*mWW^6*s^9*t^4 - 11160*ep^4*mtt^2*mWW^6*s^9*t^4 + 263576*ep^5*mtt^2*mWW^6*s^9*t^4 + 210776*ep^6*mtt^2*mWW^6*s^9*t^4 - 2396*mtt*mWW^7*s^9*t^4 - 21962*ep*mtt*mWW^7*s^9*t^4 - 18136*ep^2*mtt*mWW^7*s^9*t^4 + 389328*ep^3*mtt*mWW^7*s^9*t^4 + 1383436*ep^4*mtt*mWW^7*s^9*t^4 + 1732082*ep^5*mtt*mWW^7*s^9*t^4 + 751712*ep^6*mtt*mWW^7*s^9*t^4 - 1198*ep*mWW^8*s^9*t^4 - 16186*ep^2*mWW^8*s^9*t^4 - 82130*ep^3*mWW^8*s^9*t^4 - 187758*ep^4*mWW^8*s^9*t^4 - 197584*ep^5*mWW^8*s^9*t^4 - 78264*ep^6*mWW^8*s^9*t^4 + 32*ep*mtt^5*mWW^2*s^10*t^4 + 400*ep^2*mtt^5*mWW^2*s^10*t^4 + 1872*ep^3*mtt^5*mWW^2*s^10*t^4 + 4064*ep^4*mtt^5*mWW^2*s^10*t^4 + 4096*ep^5*mtt^5*mWW^2*s^10*t^4 + 1536*ep^6*mtt^5*mWW^2*s^10*t^4 - 32*mtt^4*mWW^3*s^10*t^4 - 420*ep*mtt^4*mWW^3*s^10*t^4 - 1810*ep^2*mtt^4*mWW^3*s^10*t^4 - 2754*ep^3*mtt^4*mWW^3*s^10*t^4 - 126*ep^4*mtt^4*mWW^3*s^10*t^4 + 2894*ep^5*mtt^4*mWW^3*s^10*t^4 + 1688*ep^6*mtt^4*mWW^3*s^10*t^4 + 96*mtt^3*mWW^4*s^10*t^4 + 884*ep*mtt^3*mWW^4*s^10*t^4 + 2520*ep^2*mtt^3*mWW^4*s^10*t^4 - 2080*ep^3*mtt^3*mWW^4*s^10*t^4 - 19888*ep^4*mtt^3*mWW^4*s^10*t^4 - 28884*ep^5*mtt^3*mWW^4*s^10*t^4 - 12808*ep^6*mtt^3*mWW^4*s^10*t^4 - 96*mtt^2*mWW^5*s^10*t^4 - 780*ep*mtt^2*mWW^5*s^10*t^4 - 1156*ep^2*mtt^2*mWW^5*s^10*t^4 + 7684*ep^3*mtt^2*mWW^5*s^10*t^4 + 30636*ep^4*mtt^2*mWW^5*s^10*t^4 + 38936*ep^5*mtt^2*mWW^5*s^10*t^4 + 16456*ep^6*mtt^2*mWW^5*s^10*t^4 + 32*mtt*mWW^6*s^10*t^4 + 268*ep*mtt*mWW^6*s^10*t^4 - 168*ep^2*mtt*mWW^6*s^10*t^4 - 5712*ep^3*mtt*mWW^6*s^10*t^4 - 16784*ep^4*mtt*mWW^6*s^10*t^4 - 19116*ep^5*mtt*mWW^6*s^10*t^4 - 7640*ep^6*mtt*mWW^6*s^10*t^4 + 16*ep*mWW^7*s^10*t^4 + 214*ep^2*mWW^7*s^10*t^4 + 990*ep^3*mWW^7*s^10*t^4 + 2098*ep^4*mWW^7*s^10*t^4 + 2074*ep^5*mWW^7*s^10*t^4 + 768*ep^6*mWW^7*s^10*t^4 + 816*ep*mtt^15*mWW*t^5 + 10576*ep^2*mtt^15*mWW*t^5 + 51024*ep^3*mtt^15*mWW*t^5 + 114016*ep^4*mtt^15*mWW*t^5 + 119568*ep^5*mtt^15*mWW*t^5 + 47680*ep^6*mtt^15*mWW*t^5 - 3444*ep*mtt^14*mWW^2*t^5 - 43032*ep^2*mtt^14*mWW^2*t^5 - 202264*ep^3*mtt^14*mWW^2*t^5 - 445104*ep^4*mtt^14*mWW^2*t^5 - 462300*ep^5*mtt^14*mWW^2*t^5 - 182896*ep^6*mtt^14*mWW^2*t^5 - 4148*ep*mtt^13*mWW^3*t^5 - 64086*ep^2*mtt^13*mWW^3*t^5 - 344462*ep^3*mtt^13*mWW^3*t^5 - 816674*ep^4*mtt^13*mWW^3*t^5 - 884622*ep^5*mtt^13*mWW^3*t^5 - 358808*ep^6*mtt^13*mWW^3*t^5 + 56876*ep*mtt^12*mWW^4*t^5 + 757726*ep^2*mtt^12*mWW^4*t^5 + 3729538*ep^3*mtt^12*mWW^4*t^5 + 8438466*ep^4*mtt^12*mWW^4*t^5 + 8902314*ep^5*mtt^12*mWW^4*t^5 + 3547400*ep^6*mtt^12*mWW^4*t^5 - 163108*ep*mtt^11*mWW^5*t^5 - 2103730*ep^2*mtt^11*mWW^5*t^5 - 10126790*ep^3*mtt^11*mWW^5*t^5 - 22618534*ep^4*mtt^11*mWW^5*t^5 - 23671558*ep^5*mtt^11*mWW^5*t^5 - 9371960*ep^6*mtt^11*mWW^5*t^5 + 243876*ep*mtt^10*mWW^6*t^5 + 3043990*ep^2*mtt^10*mWW^6*t^5 + 14302462*ep^3*mtt^10*mWW^6*t^5 + 31465394*ep^4*mtt^10*mWW^6*t^5 + 32606462*ep^5*mtt^10*mWW^6*t^5 + 12804696*ep^6*mtt^10*mWW^6*t^5 - 209596*ep*mtt^9*mWW^7*t^5 - 2486902*ep^2*mtt^9*mWW^7*t^5 - 11214074*ep^3*mtt^9*mWW^7*t^5 - 23982482*ep^4*mtt^9*mWW^7*t^5 - 24361530*ep^5*mtt^9*mWW^7*t^5 - 9406536*ep^6*mtt^9*mWW^7*t^5 + 94004*ep*mtt^8*mWW^8*t^5 + 987130*ep^2*mtt^8*mWW^8*t^5 + 3949218*ep^3*mtt^8*mWW^8*t^5 + 7648110*ep^4*mtt^8*mWW^8*t^5 + 7154010*ep^5*mtt^8*mWW^8*t^5 + 2551048*ep^6*mtt^8*mWW^8*t^5 - 6876*ep*mtt^7*mWW^9*t^5 + 39354*ep^2*mtt^7*mWW^9*t^5 + 659622*ep^3*mtt^7*mWW^9*t^5 + 2206494*ep^4*mtt^7*mWW^9*t^5 + 2887686*ep^5*mtt^7*mWW^9*t^5 + 1347000*ep^6*mtt^7*mWW^9*t^5 - 13312*ep*mtt^6*mWW^10*t^5 - 206550*ep^2*mtt^6*mWW^10*t^5 - 1132590*ep^3*mtt^6*mWW^10*t^5 - 2779946*ep^4*mtt^6*mWW^10*t^5 - 3144362*ep^5*mtt^6*mWW^10*t^5 - 1338760*ep^6*mtt^6*mWW^10*t^5 + 5408*ep*mtt^5*mWW^11*t^5 + 70884*ep^2*mtt^5*mWW^11*t^5 + 351744*ep^3*mtt^5*mWW^11*t^5 + 823900*ep^4*mtt^5*mWW^11*t^5 + 917440*ep^5*mtt^5*mWW^11*t^5 + 390464*ep^6*mtt^5*mWW^11*t^5 - 400*ep*mtt^4*mWW^12*t^5 - 4096*ep^2*mtt^4*mWW^12*t^5 - 17372*ep^3*mtt^4*mWW^12*t^5 - 40584*ep^4*mtt^4*mWW^12*t^5 - 50300*ep^5*mtt^4*mWW^12*t^5 - 24688*ep^6*mtt^4*mWW^12*t^5 - 96*ep*mtt^3*mWW^13*t^5 - 1264*ep^2*mtt^3*mWW^13*t^5 - 6056*ep^3*mtt^3*mWW^13*t^5 - 13056*ep^4*mtt^3*mWW^13*t^5 - 12808*ep^5*mtt^3*mWW^13*t^5 - 4640*ep^6*mtt^3*mWW^13*t^5 - 5232*ep*mtt^14*mWW*s*t^5 - 70340*ep^2*mtt^14*mWW*s*t^5 - 348628*ep^3*mtt^14*mWW*s*t^5 - 793388*ep^4*mtt^14*mWW*s*t^5 - 842652*ep^5*mtt^14*mWW*s*t^5 - 339120*ep^6*mtt^14*mWW*s*t^5 - 816*mtt^13*mWW^2*s*t^5 + 10456*ep*mtt^13*mWW^2*s*t^5 + 223108*ep^2*mtt^13*mWW^2*s*t^5 + 1219380*ep^3*mtt^13*mWW^2*s*t^5 + 2890684*ep^4*mtt^13*mWW^2*s*t^5 + 3138916*ep^5*mtt^13*mWW^2*s*t^5 + 1278672*ep^6*mtt^13*mWW^2*s*t^5 + 2628*mtt^12*mWW^3*s*t^5 + 59190*ep*mtt^12*mWW^3*s*t^5 + 559102*ep^2*mtt^12*mWW^3*s*t^5 + 2497150*ep^3*mtt^12*mWW^3*s*t^5 + 5413250*ep^4*mtt^12*mWW^3*s*t^5 + 5566232*ep^5*mtt^12*mWW^3*s*t^5 + 2186688*ep^6*mtt^12*mWW^3*s*t^5 + 6776*mtt^11*mWW^4*s*t^5 - 239880*ep*mtt^11*mWW^4*s*t^5 - 4079511*ep^2*mtt^11*mWW^4*s*t^5 - 21681835*ep^3*mtt^11*mWW^4*s*t^5 - 50841261*ep^4*mtt^11*mWW^4*s*t^5 - 54721965*ep^5*mtt^11*mWW^4*s*t^5 - 22101924*ep^6*mtt^11*mWW^4*s*t^5 - 50100*mtt^10*mWW^5*s*t^5 + 273502*ep*mtt^10*mWW^5*s*t^5 + 9066733*ep^2*mtt^10*mWW^5*s*t^5 + 52820179*ep^3*mtt^10*mWW^5*s*t^5 + 127979719*ep^4*mtt^10*mWW^5*s*t^5 + 139999987*ep^5*mtt^10*mWW^5*s*t^5 + 57007900*ep^6*mtt^10*mWW^5*s*t^5 + 113008*mtt^9*mWW^6*s*t^5 + 75860*ep*mtt^9*mWW^6*s*t^5 - 10421535*ep^2*mtt^9*mWW^6*s*t^5 - 67063501*ep^3*mtt^9*mWW^6*s*t^5 - 167107493*ep^4*mtt^9*mWW^6*s*t^5 - 185018471*ep^5*mtt^9*mWW^6*s*t^5 - 75705228*ep^6*mtt^9*mWW^6*s*t^5 - 130868*mtt^8*mWW^7*s*t^5 - 442498*ep*mtt^8*mWW^7*s*t^5 + 6392905*ep^2*mtt^8*mWW^7*s*t^5 + 46431825*ep^3*mtt^8*mWW^7*s*t^5 + 118126455*ep^4*mtt^8*mWW^7*s*t^5 + 131432673*ep^5*mtt^8*mWW^7*s*t^5 + 53677908*ep^6*mtt^8*mWW^7*s*t^5 + 78728*mtt^7*mWW^8*s*t^5 + 368664*ep*mtt^7*mWW^8*s*t^5 - 1484029*ep^2*mtt^7*mWW^8*s*t^5 - 12804243*ep^3*mtt^7*mWW^8*s*t^5 - 31649191*ep^4*mtt^7*mWW^8*s*t^5 - 33733701*ep^5*mtt^7*mWW^8*s*t^5 - 13065828*ep^6*mtt^7*mWW^8*s*t^5 - 15276*mtt^6*mWW^9*s*t^5 - 71446*ep*mtt^6*mWW^9*s*t^5 - 588597*ep^2*mtt^6*mWW^9*s*t^5 - 4951901*ep^3*mtt^6*mWW^9*s*t^5 - 15438195*ep^4*mtt^6*mWW^9*s*t^5 - 19836853*ep^5*mtt^6*mWW^9*s*t^5 - 9167332*ep^6*mtt^6*mWW^9*s*t^5 - 8400*mtt^5*mWW^10*s*t^5 - 49332*ep*mtt^5*mWW^10*s*t^5 + 600167*ep^2*mtt^5*mWW^10*s*t^5 + 5614761*ep^3*mtt^5*mWW^10*s*t^5 + 16255781*ep^4*mtt^5*mWW^10*s*t^5 + 19822323*ep^5*mtt^5*mWW^10*s*t^5 + 8789180*ep^6*mtt^5*mWW^10*s*t^5 + 4912*mtt^4*mWW^11*s*t^5 + 18892*ep*mtt^4*mWW^11*s*t^5 - 262435*ep^2*mtt^4*mWW^11*s*t^5 - 2073571*ep^3*mtt^4*mWW^11*s*t^5 - 5636509*ep^4*mtt^4*mWW^11*s*t^5 - 6710357*ep^5*mtt^4*mWW^11*s*t^5 - 2956612*ep^6*mtt^4*mWW^11*s*t^5 - 496*mtt^3*mWW^12*s*t^5 + 3272*ep*mtt^3*mWW^12*s*t^5 + 71072*ep^2*mtt^3*mWW^12*s*t^5 + 351290*ep^3*mtt^3*mWW^12*s*t^5 + 806136*ep^4*mtt^3*mWW^12*s*t^5 + 906766*ep^5*mtt^3*mWW^12*s*t^5 + 399160*ep^6*mtt^3*mWW^12*s*t^5 - 96*mtt^2*mWW^13*s*t^5 - 1304*ep*mtt^2*mWW^13*s*t^5 - 4888*ep^2*mtt^2*mWW^13*s*t^5 - 3022*ep^3*mtt^2*mWW^13*s*t^5 + 10236*ep^4*mtt^2*mWW^13*s*t^5 + 12474*ep^5*mtt^2*mWW^13*s*t^5 + 1960*ep^6*mtt^2*mWW^13*s*t^5 - 144*ep*mtt*mWW^14*s*t^5 - 1752*ep^2*mtt*mWW^14*s*t^5 - 7884*ep^3*mtt*mWW^14*s*t^5 - 16224*ep^4*mtt*mWW^14*s*t^5 - 15372*ep^5*mtt*mWW^14*s*t^5 - 5424*ep^6*mtt*mWW^14*s*t^5 + 11472*ep*mtt^13*mWW*s^2*t^5 + 170440*ep^2*mtt^13*mWW*s^2*t^5 + 902024*ep^3*mtt^13*mWW*s^2*t^5 + 2139064*ep^4*mtt^13*mWW*s^2*t^5 + 2334600*ep^5*mtt^13*mWW*s^2*t^5 + 957600*ep^6*mtt^13*mWW*s^2*t^5 + 7680*mtt^12*mWW^2*s^2*t^5 + 29140*ep*mtt^12*mWW^2*s^2*t^5 - 393526*ep^2*mtt^12*mWW^2*s^2*t^5 - 3023586*ep^3*mtt^12*mWW^2*s^2*t^5 - 7908394*ep^4*mtt^12*mWW^2*s^2*t^5 - 8973002*ep^5*mtt^12*mWW^2*s^2*t^5 - 3742472*ep^6*mtt^12*mWW^2*s^2*t^5 - 21268*mtt^11*mWW^3*s^2*t^5 - 237590*ep*mtt^11*mWW^3*s^2*t^5 - 1427458*ep^2*mtt^11*mWW^3*s^2*t^5 - 5506278*ep^3*mtt^11*mWW^3*s^2*t^5 - 11686318*ep^4*mtt^11*mWW^3*s^2*t^5 - 12183952*ep^5*mtt^11*mWW^3*s^2*t^5 - 4905696*ep^6*mtt^11*mWW^3*s^2*t^5 - 62576*mtt^10*mWW^4*s^2*t^5 - 51190*ep*mtt^10*mWW^4*s^2*t^5 + 6999658*ep^2*mtt^10*mWW^4*s^2*t^5 + 47726506*ep^3*mtt^10*mWW^4*s^2*t^5 + 122655778*ep^4*mtt^10*mWW^4*s^2*t^5 + 138393088*ep^5*mtt^10*mWW^4*s^2*t^5 + 57556576*ep^6*mtt^10*mWW^4*s^2*t^5 + 377236*mtt^9*mWW^5*s^2*t^5 + 2053354*ep*mtt^9*mWW^5*s^2*t^5 - 11973086*ep^2*mtt^9*mWW^5*s^2*t^5 - 114848890*ep^3*mtt^9*mWW^5*s^2*t^5 - 313770590*ep^4*mtt^9*mWW^5*s^2*t^5 - 360865256*ep^5*mtt^9*mWW^5*s^2*t^5 - 150874688*ep^6*mtt^9*mWW^5*s^2*t^5 - 727392*mtt^8*mWW^6*s^2*t^5 - 4548880*ep*mtt^8*mWW^6*s^2*t^5 + 11068127*ep^2*mtt^8*mWW^6*s^2*t^5 + 147784765*ep^3*mtt^8*mWW^6*s^2*t^5 + 417175029*ep^4*mtt^8*mWW^6*s^2*t^5 + 482471091*ep^5*mtt^8*mWW^6*s^2*t^5 + 201212860*ep^6*mtt^8*mWW^6*s^2*t^5 + 686508*mtt^7*mWW^7*s^2*t^5 + 4283254*ep*mtt^7*mWW^7*s^2*t^5 - 6815891*ep^2*mtt^7*mWW^7*s^2*t^5 - 108473949*ep^3*mtt^7*mWW^7*s^2*t^5 - 304361045*ep^4*mtt^7*mWW^7*s^2*t^5 - 347235665*ep^5*mtt^7*mWW^7*s^2*t^5 - 142515252*ep^6*mtt^7*mWW^7*s^2*t^5 - 278320*mtt^6*mWW^8*s^2*t^5 - 1441060*ep*mtt^6*mWW^8*s^2*t^5 + 3370211*ep^2*mtt^6*mWW^8*s^2*t^5 + 35404311*ep^3*mtt^6*mWW^8*s^2*t^5 + 87223505*ep^4*mtt^6*mWW^8*s^2*t^5 + 90493197*ep^5*mtt^6*mWW^8*s^2*t^5 + 33851876*ep^6*mtt^6*mWW^8*s^2*t^5 - 37620*mtt^5*mWW^9*s^2*t^5 - 517490*ep*mtt^5*mWW^9*s^2*t^5 - 568391*ep^2*mtt^5*mWW^9*s^2*t^5 + 11056007*ep^3*mtt^5*mWW^9*s^2*t^5 + 42270375*ep^4*mtt^5*mWW^9*s^2*t^5 + 56292827*ep^5*mtt^5*mWW^9*s^2*t^5 + 26119612*ep^6*mtt^5*mWW^9*s^2*t^5 + 78368*mtt^4*mWW^10*s^2*t^5 + 517700*ep*mtt^4*mWW^10*s^2*t^5 - 1236877*ep^2*mtt^4*mWW^10*s^2*t^5 - 17510313*ep^3*mtt^4*mWW^10*s^2*t^5 - 50440439*ep^4*mtt^4*mWW^10*s^2*t^5 - 59383715*ep^5*mtt^4*mWW^10*s^2*t^5 - 25377884*ep^6*mtt^4*mWW^10*s^2*t^5 - 23784*mtt^3*mWW^11*s^2*t^5 - 79848*ep*mtt^3*mWW^11*s^2*t^5 + 1108905*ep^2*mtt^3*mWW^11*s^2*t^5 + 7911423*ep^3*mtt^3*mWW^11*s^2*t^5 + 19777663*ep^4*mtt^3*mWW^11*s^2*t^5 + 21828733*ep^5*mtt^3*mWW^11*s^2*t^5 + 8978628*ep^6*mtt^3*mWW^11*s^2*t^5 + 736*mtt^2*mWW^12*s^2*t^5 - 23350*ep*mtt^2*mWW^12*s^2*t^5 - 313481*ep^2*mtt^2*mWW^12*s^2*t^5 - 1406253*ep^3*mtt^2*mWW^12*s^2*t^5 - 2979815*ep^4*mtt^2*mWW^12*s^2*t^5 - 3054769*ep^5*mtt^2*mWW^12*s^2*t^5 - 1216148*ep^6*mtt^2*mWW^12*s^2*t^5 + 432*mtt*mWW^13*s^2*t^5 + 3904*ep*mtt*mWW^13*s^2*t^5 + 4489*ep^2*mtt*mWW^13*s^2*t^5 - 46161*ep^3*mtt*mWW^13*s^2*t^5 - 157501*ep^4*mtt*mWW^13*s^2*t^5 - 178071*ep^5*mtt*mWW^13*s^2*t^5 - 67532*ep^6*mtt*mWW^13*s^2*t^5 + 584*ep*mWW^14*s^2*t^5 + 6880*ep^2*mWW^14*s^2*t^5 + 30394*ep^3*mWW^14*s^2*t^5 + 62688*ep^4*mWW^14*s^2*t^5 + 60894*ep^5*mWW^14*s^2*t^5 + 22520*ep^6*mWW^14*s^2*t^5 - 2352*ep*mtt^12*mWW*s^3*t^5 - 111944*ep^2*mtt^12*mWW*s^3*t^5 - 838600*ep^3*mtt^12*mWW*s^3*t^5 - 2335928*ep^4*mtt^12*mWW*s^3*t^5 - 2791656*ep^5*mtt^12*mWW*s^3*t^5 - 1212960*ep^6*mtt^12*mWW*s^3*t^5 - 31248*mtt^11*mWW^2*s^3*t^5 - 209200*ep*mtt^11*mWW^2*s^3*t^5 + 103296*ep^2*mtt^11*mWW^2*s^3*t^5 + 3820076*ep^3*mtt^11*mWW^2*s^3*t^5 + 11166560*ep^4*mtt^11*mWW^2*s^3*t^5 + 12903940*ep^5*mtt^11*mWW^2*s^3*t^5 + 5362992*ep^6*mtt^11*mWW^2*s^3*t^5 + 74020*mtt^10*mWW^3*s^3*t^5 + 447486*ep*mtt^10*mWW^3*s^3*t^5 + 620152*ep^2*mtt^10*mWW^3*s^3*t^5 + 480196*ep^3*mtt^10*mWW^3*s^3*t^5 + 3089060*ep^4*mtt^10*mWW^3*s^3*t^5 + 6527270*ep^5*mtt^10*mWW^3*s^3*t^5 + 3888968*ep^6*mtt^10*mWW^3*s^3*t^5 + 240688*mtt^9*mWW^4*s^3*t^5 + 1989654*ep*mtt^9*mWW^4*s^3*t^5 - 379404*ep^2*mtt^9*mWW^4*s^3*t^5 - 43313556*ep^3*mtt^9*mWW^4*s^3*t^5 - 140789628*ep^4*mtt^9*mWW^4*s^3*t^5 - 173839570*ep^5*mtt^9*mWW^4*s^3*t^5 - 75829208*ep^6*mtt^9*mWW^4*s^3*t^5 - 1202796*mtt^8*mWW^5*s^3*t^5 - 8929478*ep*mtt^8*mWW^5*s^3*t^5 - 1793484*ep^2*mtt^8*mWW^5*s^3*t^5 + 138527378*ep^3*mtt^8*mWW^5*s^3*t^5 + 437019936*ep^4*mtt^8*mWW^5*s^3*t^5 + 520470548*ep^5*mtt^8*mWW^5*s^3*t^5 + 219648056*ep^6*mtt^8*mWW^5*s^3*t^5 + 1976976*mtt^7*mWW^6*s^3*t^5 + 13919326*ep*mtt^7*mWW^6*s^3*t^5 - 39798*ep^2*mtt^7*mWW^6*s^3*t^5 - 218048272*ep^3*mtt^7*mWW^6*s^3*t^5 - 659028434*ep^4*mtt^7*mWW^6*s^3*t^5 - 763973782*ep^5*mtt^7*mWW^6*s^3*t^5 - 315156320*ep^6*mtt^7*mWW^6*s^3*t^5 - 1504384*mtt^6*mWW^7*s^3*t^5 - 9744024*ep*mtt^6*mWW^7*s^3*t^5 + 7193956*ep^2*mtt^6*mWW^7*s^3*t^5 + 187669980*ep^3*mtt^6*mWW^7*s^3*t^5 + 530371952*ep^4*mtt^6*mWW^7*s^3*t^5 + 595755368*ep^5*mtt^6*mWW^7*s^3*t^5 + 239851392*ep^6*mtt^6*mWW^7*s^3*t^5 + 358256*mtt^5*mWW^8*s^3*t^5 + 1541698*ep*mtt^5*mWW^8*s^3*t^5 - 8909687*ep^2*mtt^5*mWW^8*s^3*t^5 - 70226363*ep^3*mtt^5*mWW^8*s^3*t^5 - 170533509*ep^4*mtt^5*mWW^8*s^3*t^5 - 178305391*ep^5*mtt^5*mWW^8*s^3*t^5 - 67704620*ep^6*mtt^5*mWW^8*s^3*t^5 + 222836*mtt^4*mWW^9*s^3*t^5 + 1894610*ep*mtt^4*mWW^9*s^3*t^5 + 2462807*ep^2*mtt^4*mWW^9*s^3*t^5 - 18045353*ep^3*mtt^4*mWW^9*s^3*t^5 - 66040059*ep^4*mtt^4*mWW^9*s^3*t^5 - 81673405*ep^5*mtt^4*mWW^9*s^3*t^5 - 35542748*ep^6*mtt^4*mWW^9*s^3*t^5 - 167952*mtt^3*mWW^10*s^3*t^5 - 1041318*ep*mtt^3*mWW^10*s^3*t^5 + 2193840*ep^2*mtt^3*mWW^10*s^3*t^5 + 30152014*ep^3*mtt^3*mWW^10*s^3*t^5 + 82526288*ep^4*mtt^3*mWW^10*s^3*t^5 + 92493936*ep^5*mtt^3*mWW^10*s^3*t^5 + 37717496*ep^6*mtt^3*mWW^10*s^3*t^5 + 34804*mtt^2*mWW^11*s^3*t^5 + 115710*ep*mtt^2*mWW^11*s^3*t^5 - 1661514*ep^2*mtt^2*mWW^11*s^3*t^5 - 11800410*ep^3*mtt^2*mWW^11*s^3*t^5 - 29073798*ep^4*mtt^2*mWW^11*s^3*t^5 - 31329464*ep^5*mtt^2*mWW^11*s^3*t^5 - 12498720*ep^6*mtt^2*mWW^11*s^3*t^5 - 1200*mtt*mWW^12*s^3*t^5 + 17968*ep*mtt*mWW^12*s^3*t^5 + 321625*ep^2*mtt*mWW^12*s^3*t^5 + 1619413*ep^3*mtt*mWW^12*s^3*t^5 + 3619379*ep^4*mtt*mWW^12*s^3*t^5 + 3757539*ep^5*mtt*mWW^12*s^3*t^5 + 1476284*ep^6*mtt*mWW^12*s^3*t^5 - 80*ep*mWW^13*s^3*t^5 + 155*ep^2*mWW^13*s^3*t^5 + 3497*ep^3*mWW^13*s^3*t^5 + 8181*ep^4*mWW^13*s^3*t^5 + 4667*ep^5*mWW^13*s^3*t^5 - 612*ep^6*mWW^13*s^3*t^5 - 36624*ep*mtt^11*mWW*s^4*t^5 - 301112*ep^2*mtt^11*mWW*s^4*t^5 - 816760*ep^3*mtt^11*mWW*s^4*t^5 - 841064*ep^4*mtt^11*mWW*s^4*t^5 - 153720*ep^5*mtt^11*mWW*s^4*t^5 + 151200*ep^6*mtt^11*mWW*s^4*t^5 + 71904*mtt^10*mWW^2*s^4*t^5 + 492100*ep*mtt^10*mWW^2*s^4*t^5 + 573334*ep^2*mtt^10*mWW^2*s^4*t^5 - 2228094*ep^3*mtt^10*mWW^2*s^4*t^5 - 6730646*ep^4*mtt^10*mWW^2*s^4*t^5 - 6533774*ep^5*mtt^10*mWW^2*s^4*t^5 - 2151576*ep^6*mtt^10*mWW^2*s^4*t^5 - 145380*mtt^9*mWW^3*s^4*t^5 - 465678*ep*mtt^9*mWW^3*s^4*t^5 + 3293416*ep^2*mtt^9*mWW^3*s^4*t^5 + 17513584*ep^3*mtt^9*mWW^3*s^4*t^5 + 29141620*ep^4*mtt^9*mWW^3*s^4*t^5 + 18947350*ep^5*mtt^9*mWW^3*s^4*t^5 + 3396000*ep^6*mtt^9*mWW^3*s^4*t^5 - 503040*mtt^8*mWW^4*s^4*t^5 - 4851310*ep*mtt^8*mWW^4*s^4*t^5 - 14017826*ep^2*mtt^8*mWW^4*s^4*t^5 - 3503950*ep^3*mtt^8*mWW^4*s^4*t^5 + 50243930*ep^4*mtt^8*mWW^4*s^4*t^5 + 83993164*ep^5*mtt^8*mWW^4*s^4*t^5 + 40879064*ep^6*mtt^8*mWW^4*s^4*t^5 + 2105924*mtt^7*mWW^5*s^4*t^5 + 15954842*ep*mtt^7*mWW^5*s^4*t^5 + 20135050*ep^2*mtt^7*mWW^5*s^4*t^5 - 109967976*ep^3*mtt^7*mWW^5*s^4*t^5 - 388762458*ep^4*mtt^7*mWW^5*s^4*t^5 - 457776662*ep^5*mtt^7*mWW^5*s^4*t^5 - 187526928*ep^6*mtt^7*mWW^5*s^4*t^5 - 2934208*mtt^6*mWW^6*s^4*t^5 - 20574124*ep*mtt^6*mWW^6*s^4*t^5 - 8370331*ep^2*mtt^6*mWW^6*s^4*t^5 + 245199515*ep^3*mtt^6*mWW^6*s^4*t^5 + 739314371*ep^4*mtt^6*mWW^6*s^4*t^5 + 833791677*ep^5*mtt^6*mWW^6*s^4*t^5 + 333837580*ep^6*mtt^6*mWW^6*s^4*t^5 + 1783320*mtt^5*mWW^7*s^4*t^5 + 11549624*ep*mtt^5*mWW^7*s^4*t^5 - 8912135*ep^2*mtt^5*mWW^7*s^4*t^5 - 226088691*ep^3*mtt^5*mWW^7*s^4*t^5 - 635793337*ep^4*mtt^5*mWW^7*s^4*t^5 - 709504481*ep^5*mtt^5*mWW^7*s^4*t^5 - 283819236*ep^6*mtt^5*mWW^7*s^4*t^5 - 204000*mtt^4*mWW^8*s^4*t^5 - 601496*ep*mtt^4*mWW^8*s^4*t^5 + 10822068*ep^2*mtt^4*mWW^8*s^4*t^5 + 77918378*ep^3*mtt^4*mWW^8*s^4*t^5 + 198390256*ep^4*mtt^4*mWW^8*s^4*t^5 + 219075370*ep^5*mtt^4*mWW^8*s^4*t^5 + 87943320*ep^6*mtt^4*mWW^8*s^4*t^5 - 288764*mtt^3*mWW^9*s^4*t^5 - 2209318*ep*mtt^3*mWW^9*s^4*t^5 - 2107824*ep^2*mtt^3*mWW^9*s^4*t^5 + 20938098*ep^3*mtt^3*mWW^9*s^4*t^5 + 67715024*ep^4*mtt^3*mWW^9*s^4*t^5 + 76913560*ep^5*mtt^3*mWW^9*s^4*t^5 + 30928392*ep^6*mtt^3*mWW^9*s^4*t^5 + 128928*mtt^2*mWW^10*s^4*t^5 + 778880*ep*mtt^2*mWW^10*s^4*t^5 - 2046429*ep^2*mtt^2*mWW^10*s^4*t^5 - 25364283*ep^3*mtt^2*mWW^10*s^4*t^5 - 68460835*ep^4*mtt^2*mWW^10*s^4*t^5 - 75745641*ep^5*mtt^2*mWW^10*s^4*t^5 - 30383340*ep^6*mtt^2*mWW^10*s^4*t^5 - 14684*mtt*mWW^11*s^4*t^5 - 27326*ep*mtt*mWW^11*s^4*t^5 + 1048205*ep^2*mtt*mWW^11*s^4*t^5 + 6936161*ep^3*mtt*mWW^11*s^4*t^5 + 16934023*ep^4*mtt*mWW^11*s^4*t^5 + 18156417*ep^5*mtt*mWW^11*s^4*t^5 + 7192748*ep^6*mtt*mWW^11*s^4*t^5 - 9570*ep*mWW^12*s^4*t^5 - 116416*ep^2*mWW^12*s^4*t^5 - 535982*ep^3*mWW^12*s^4*t^5 - 1150884*ep^4*mWW^12*s^4*t^5 - 1163260*ep^5*mWW^12*s^4*t^5 - 447224*ep^6*mWW^12*s^4*t^5 + 80304*ep*mtt^10*mWW*s^5*t^5 + 810544*ep^2*mtt^10*mWW*s^5*t^5 + 3066896*ep^3*mtt^10*mWW*s^5*t^5 + 5548144*ep^4*mtt^10*mWW*s^5*t^5 + 4852512*ep^5*mtt^10*mWW*s^5*t^5 + 1653120*ep^6*mtt^10*mWW*s^5*t^5 - 102480*mtt^9*mWW^2*s^5*t^5 - 640376*ep*mtt^9*mWW^2*s^5*t^5 - 838228*ep^2*mtt^9*mWW^2*s^5*t^5 - 206496*ep^3*mtt^9*mWW^2*s^5*t^5 - 3316156*ep^4*mtt^9*mWW^2*s^5*t^5 - 8309480*ep^5*mtt^9*mWW^2*s^5*t^5 - 5162624*ep^6*mtt^9*mWW^2*s^5*t^5 + 177020*mtt^8*mWW^3*s^5*t^5 + 311074*ep*mtt^8*mWW^3*s^5*t^5 - 6873710*ep^2*mtt^8*mWW^3*s^5*t^5 - 33450870*ep^3*mtt^8*mWW^3*s^5*t^5 - 59011538*ep^4*mtt^8*mWW^3*s^5*t^5 - 44298576*ep^5*mtt^8*mWW^3*s^5*t^5 - 11424168*ep^6*mtt^8*mWW^3*s^5*t^5 + 626504*mtt^7*mWW^4*s^5*t^5 + 5772780*ep*mtt^7*mWW^4*s^5*t^5 + 20256769*ep^2*mtt^7*mWW^4*s^5*t^5 + 43072833*ep^3*mtt^7*mWW^4*s^5*t^5 + 62568843*ep^4*mtt^7*mWW^4*s^5*t^5 + 53979883*ep^5*mtt^7*mWW^4*s^5*t^5 + 19823044*ep^6*mtt^7*mWW^4*s^5*t^5 - 2207512*mtt^6*mWW^5*s^5*t^5 - 16046944*ep*mtt^6*mWW^5*s^5*t^5 - 22105255*ep^2*mtt^6*mWW^5*s^5*t^5 + 70860625*ep^3*mtt^6*mWW^5*s^5*t^5 + 244987467*ep^4*mtt^6*mWW^5*s^5*t^5 + 262630359*ep^5*mtt^6*mWW^5*s^5*t^5 + 96806060*ep^6*mtt^6*mWW^5*s^5*t^5 + 2585216*mtt^5*mWW^6*s^5*t^5 + 17833302*ep*mtt^5*mWW^6*s^5*t^5 + 6870143*ep^2*mtt^5*mWW^6*s^5*t^5 - 205122205*ep^3*mtt^5*mWW^6*s^5*t^5 - 603287563*ep^4*mtt^5*mWW^6*s^5*t^5 - 664753049*ep^5*mtt^5*mWW^6*s^5*t^5 - 260509860*ep^6*mtt^5*mWW^6*s^5*t^5 - 1246548*mtt^4*mWW^7*s^5*t^5 - 8217658*ep*mtt^4*mWW^7*s^5*t^5 + 7236443*ep^2*mtt^4*mWW^7*s^5*t^5 + 174850969*ep^3*mtt^4*mWW^7*s^5*t^5 + 499395425*ep^4*mtt^4*mWW^7*s^5*t^5 + 565019013*ep^5*mtt^4*mWW^7*s^5*t^5 + 228938564*ep^6*mtt^4*mWW^7*s^5*t^5 + 57928*mtt^3*mWW^8*s^5*t^5 + 12328*ep*mtt^3*mWW^8*s^5*t^5 - 6916977*ep^2*mtt^3*mWW^8*s^5*t^5 - 48854205*ep^3*mtt^3*mWW^8*s^5*t^5 - 129836347*ep^4*mtt^3*mWW^8*s^5*t^5 - 149531675*ep^5*mtt^3*mWW^8*s^5*t^5 - 62486428*ep^6*mtt^3*mWW^8*s^5*t^5 + 142160*mtt^2*mWW^9*s^5*t^5 + 1089292*ep*mtt^2*mWW^9*s^5*t^5 + 874031*ep^2*mtt^2*mWW^9*s^5*t^5 - 12114993*ep^3*mtt^2*mWW^9*s^5*t^5 - 38603315*ep^4*mtt^2*mWW^9*s^5*t^5 - 43689443*ep^5*mtt^2*mWW^9*s^5*t^5 - 17365860*ep^6*mtt^2*mWW^9*s^5*t^5 - 32288*mtt*mWW^10*s^5*t^5 - 172130*ep*mtt*mWW^10*s^5*t^5 + 959381*ep^2*mtt*mWW^10*s^5*t^5 + 9173673*ep^3*mtt*mWW^10*s^5*t^5 + 24308711*ep^4*mtt*mWW^10*s^5*t^5 + 26877617*ep^5*mtt*mWW^10*s^5*t^5 + 10789660*ep^6*mtt*mWW^10*s^5*t^5 - 21972*ep*mWW^11*s^5*t^5 - 273141*ep^2*mWW^11*s^5*t^5 - 1276227*ep^3*mWW^11*s^5*t^5 - 2753671*ep^4*mWW^11*s^5*t^5 - 2777161*ep^5*mWW^11*s^5*t^5 - 1061508*ep^6*mWW^11*s^5*t^5 - 85008*ep*mtt^9*mWW*s^6*t^5 - 906920*ep^2*mtt^9*mWW*s^6*t^5 - 3661672*ep^3*mtt^9*mWW*s^6*t^5 - 7078232*ep^4*mtt^9*mWW*s^6*t^5 - 6605928*ep^5*mtt^9*mWW*s^6*t^5 - 2395680*ep^6*mtt^9*mWW*s^6*t^5 + 92736*mtt^8*mWW^2*s^6*t^5 + 508364*ep*mtt^8*mWW^2*s^6*t^5 + 447702*ep^2*mtt^8*mWW^2*s^6*t^5 + 1235810*ep^3*mtt^8*mWW^2*s^6*t^5 + 9544106*ep^4*mtt^8*mWW^2*s^6*t^5 + 17605834*ep^5*mtt^8*mWW^2*s^6*t^5 + 9650568*ep^6*mtt^8*mWW^2*s^6*t^5 - 137468*mtt^7*mWW^3*s^6*t^5 - 187770*ep*mtt^7*mWW^3*s^6*t^5 + 6192210*ep^2*mtt^7*mWW^3*s^6*t^5 + 30877614*ep^3*mtt^7*mWW^3*s^6*t^5 + 57327838*ep^4*mtt^7*mWW^3*s^6*t^5 + 46212384*ep^5*mtt^7*mWW^3*s^6*t^5 + 13341832*ep^6*mtt^7*mWW^3*s^6*t^5 - 478672*mtt^6*mWW^4*s^6*t^5 - 3927802*ep*mtt^6*mWW^4*s^6*t^5 - 13446818*ep^2*mtt^6*mWW^4*s^6*t^5 - 40474814*ep^3*mtt^6*mWW^4*s^6*t^5 - 91581954*ep^4*mtt^6*mWW^4*s^6*t^5 - 106279148*ep^5*mtt^6*mWW^4*s^6*t^5 - 46340888*ep^6*mtt^6*mWW^4*s^6*t^5 + 1419984*mtt^5*mWW^5*s^6*t^5 + 9816196*ep*mtt^5*mWW^5*s^6*t^5 + 11592070*ep^2*mtt^5*mWW^5*s^6*t^5 - 41826352*ep^3*mtt^5*mWW^5*s^6*t^5 - 122645474*ep^4*mtt^5*mWW^5*s^6*t^5 - 112547064*ep^5*mtt^5*mWW^5*s^6*t^5 - 34212176*ep^6*mtt^5*mWW^5*s^6*t^5 - 1382048*mtt^4*mWW^6*s^6*t^5 - 9515160*ep*mtt^4*mWW^6*s^6*t^5 - 2654042*ep^2*mtt^4*mWW^6*s^6*t^5 + 117495170*ep^3*mtt^4*mWW^6*s^6*t^5 + 343484414*ep^4*mtt^4*mWW^6*s^6*t^5 + 379037082*ep^5*mtt^4*mWW^6*s^6*t^5 + 149054632*ep^6*mtt^4*mWW^6*s^6*t^5 + 527524*mtt^3*mWW^7*s^6*t^5 + 3583830*ep*mtt^3*mWW^7*s^6*t^5 - 3540418*ep^2*mtt^3*mWW^7*s^6*t^5 - 83711486*ep^3*mtt^3*mWW^7*s^6*t^5 - 244220270*ep^4*mtt^3*mWW^7*s^6*t^5 - 281405756*ep^5*mtt^3*mWW^7*s^6*t^5 - 115928192*ep^6*mtt^3*mWW^7*s^6*t^5 - 19824*mtt^2*mWW^8*s^6*t^5 + 12230*ep*mtt^2*mWW^8*s^6*t^5 + 2727290*ep^2*mtt^2*mWW^8*s^6*t^5 + 18754570*ep^3*mtt^2*mWW^8*s^6*t^5 + 49333618*ep^4*mtt^2*mWW^8*s^6*t^5 + 56640436*ep^5*mtt^2*mWW^8*s^6*t^5 + 23738128*ep^6*mtt^2*mWW^8*s^6*t^5 - 22232*mtt*mWW^9*s^6*t^5 - 187168*ep*mtt*mWW^9*s^6*t^5 - 210206*ep^2*mtt*mWW^9*s^6*t^5 + 2212792*ep^3*mtt*mWW^9*s^6*t^5 + 7746106*ep^4*mtt*mWW^9*s^6*t^5 + 9252988*ep^5*mtt*mWW^9*s^6*t^5 + 3820552*ep^6*mtt*mWW^9*s^6*t^5 - 15792*ep*mWW^10*s^6*t^5 - 197028*ep^2*mWW^10*s^6*t^5 - 922752*ep^3*mWW^10*s^6*t^5 - 1986952*ep^4*mWW^10*s^6*t^5 - 1995308*ep^5*mWW^10*s^6*t^5 - 759496*ep^6*mWW^10*s^6*t^5 + 50928*ep*mtt^8*mWW*s^7*t^5 + 557320*ep^2*mtt^8*mWW*s^7*t^5 + 2312456*ep^3*mtt^8*mWW*s^7*t^5 + 4585336*ep^4*mtt^8*mWW*s^7*t^5 + 4377960*ep^5*mtt^8*mWW*s^7*t^5 + 1620000*ep^6*mtt^8*mWW*s^7*t^5 - 52080*mtt^7*mWW^2*s^7*t^5 - 246560*ep*mtt^7*mWW^2*s^7*t^5 - 30344*ep^2*mtt^7*mWW^2*s^7*t^5 - 854484*ep^3*mtt^7*mWW^2*s^7*t^5 - 7766456*ep^4*mtt^7*mWW^2*s^7*t^5 - 13995788*ep^5*mtt^7*mWW^2*s^7*t^5 - 7531728*ep^6*mtt^7*mWW^2*s^7*t^5 + 66828*mtt^6*mWW^3*s^7*t^5 + 122730*ep*mtt^6*mWW^3*s^7*t^5 - 2941980*ep^2*mtt^6*mWW^3*s^7*t^5 - 16153888*ep^3*mtt^6*mWW^3*s^7*t^5 - 32423784*ep^4*mtt^6*mWW^3*s^7*t^5 - 28372762*ep^5*mtt^6*mWW^3*s^7*t^5 - 9065384*ep^6*mtt^6*mWW^3*s^7*t^5 + 221440*mtt^5*mWW^4*s^7*t^5 + 1559126*ep*mtt^5*mWW^4*s^7*t^5 + 4624542*ep^2*mtt^5*mWW^4*s^7*t^5 + 18301554*ep^3*mtt^5*mWW^4*s^7*t^5 + 52736762*ep^4*mtt^5*mWW^4*s^7*t^5 + 68096592*ep^5*mtt^5*mWW^4*s^7*t^5 + 31191152*ep^6*mtt^5*mWW^4*s^7*t^5 - 551336*mtt^4*mWW^5*s^7*t^5 - 3672280*ep*mtt^4*mWW^5*s^7*t^5 - 3279426*ep^2*mtt^4*mWW^5*s^7*t^5 + 19456370*ep^3*mtt^4*mWW^5*s^7*t^5 + 50210734*ep^4*mtt^4*mWW^5*s^7*t^5 + 42830922*ep^5*mtt^4*mWW^5*s^7*t^5 + 11893208*ep^6*mtt^4*mWW^5*s^7*t^5 + 438288*mtt^3*mWW^6*s^7*t^5 + 3073836*ep*mtt^3*mWW^6*s^7*t^5 + 551876*ep^2*mtt^3*mWW^6*s^7*t^5 - 42620784*ep^3*mtt^3*mWW^6*s^7*t^5 - 126625004*ep^4*mtt^3*mWW^6*s^7*t^5 - 142531924*ep^5*mtt^3*mWW^6*s^7*t^5 - 57148816*ep^6*mtt^3*mWW^6*s^7*t^5 - 129988*mtt^2*mWW^7*s^7*t^5 - 901990*ep*mtt^2*mWW^7*s^7*t^5 + 1158912*ep^2*mtt^2*mWW^7*s^7*t^5 + 24013732*ep^3*mtt^2*mWW^7*s^7*t^5 + 70569804*ep^4*mtt^2*mWW^7*s^7*t^5 + 82050626*ep^5*mtt^2*mWW^7*s^7*t^5 + 34089384*ep^6*mtt^2*mWW^7*s^7*t^5 + 6848*mtt*mWW^8*s^7*t^5 + 4318*ep*mtt*mWW^8*s^7*t^5 - 686170*ep^2*mtt*mWW^8*s^7*t^5 - 4520654*ep^3*mtt*mWW^8*s^7*t^5 - 11326134*ep^4*mtt*mWW^8*s^7*t^5 - 12486800*ep^5*mtt*mWW^8*s^7*t^5 - 5072272*ep^6*mtt*mWW^8*s^7*t^5 + 2212*ep*mWW^9*s^7*t^5 + 29910*ep^2*mWW^9*s^7*t^5 + 150178*ep^3*mWW^9*s^7*t^5 + 345942*ep^4*mWW^9*s^7*t^5 + 369094*ep^5*mWW^9*s^7*t^5 + 147336*ep^6*mWW^9*s^7*t^5 - 16608*ep*mtt^7*mWW*s^8*t^5 - 184376*ep^2*mtt^7*mWW*s^8*t^5 - 776440*ep^3*mtt^7*mWW*s^8*t^5 - 1560152*ep^4*mtt^7*mWW*s^8*t^5 - 1506744*ep^5*mtt^7*mWW*s^8*t^5 - 563040*ep^6*mtt^7*mWW*s^8*t^5 + 16608*mtt^6*mWW^2*s^8*t^5 + 67600*ep*mtt^6*mWW^2*s^8*t^5 - 58846*ep^2*mtt^6*mWW^2*s^8*t^5 + 277974*ep^3*mtt^6*mWW^2*s^8*t^5 + 3058310*ep^4*mtt^6*mWW^2*s^8*t^5 + 5517610*ep^5*mtt^6*mWW^2*s^8*t^5 + 2956168*ep^6*mtt^6*mWW^2*s^8*t^5 - 18700*mtt^5*mWW^3*s^8*t^5 - 56006*ep*mtt^5*mWW^3*s^8*t^5 + 710370*ep^2*mtt^5*mWW^3*s^8*t^5 + 4695978*ep^3*mtt^5*mWW^3*s^8*t^5 + 10515378*ep^4*mtt^5*mWW^3*s^8*t^5 + 10121116*ep^5*mtt^5*mWW^3*s^8*t^5 + 3563592*ep^6*mtt^5*mWW^3*s^8*t^5 - 57984*mtt^4*mWW^4*s^8*t^5 - 341870*ep*mtt^4*mWW^4*s^8*t^5 - 751232*ep^2*mtt^4*mWW^4*s^8*t^5 - 4265500*ep^3*mtt^4*mWW^4*s^8*t^5 - 15291112*ep^4*mtt^4*mWW^4*s^8*t^5 - 21300062*ep^5*mtt^4*mWW^4*s^8*t^5 - 10079024*ep^6*mtt^4*mWW^4*s^8*t^5 + 120072*mtt^3*mWW^5*s^8*t^5 + 792876*ep*mtt^3*mWW^5*s^8*t^5 + 500628*ep^2*mtt^3*mWW^5*s^8*t^5 - 5678516*ep^3*mtt^3*mWW^5*s^8*t^5 - 14618716*ep^4*mtt^3*mWW^5*s^8*t^5 - 13380856*ep^5*mtt^3*mWW^5*s^8*t^5 - 4220480*ep^6*mtt^3*mWW^5*s^8*t^5 - 74432*mtt^2*mWW^6*s^8*t^5 - 545380*ep*mtt^2*mWW^6*s^8*t^5 - 46390*ep^2*mtt^2*mWW^6*s^8*t^5 + 8863054*ep^3*mtt^2*mWW^6*s^8*t^5 + 27154190*ep^4*mtt^2*mWW^6*s^8*t^5 + 31438726*ep^5*mtt^2*mWW^6*s^8*t^5 + 12911288*ep^6*mtt^2*mWW^6*s^8*t^5 + 14436*mtt*mWW^7*s^8*t^5 + 97914*ep*mtt*mWW^7*s^8*t^5 - 251646*ep^2*mtt*mWW^7*s^8*t^5 - 3628350*ep^3*mtt*mWW^7*s^8*t^5 - 10479710*ep^4*mtt*mWW^7*s^8*t^5 - 12162732*ep^5*mtt*mWW^7*s^8*t^5 - 5056744*ep^6*mtt*mWW^7*s^8*t^5 + 7234*ep*mWW^8*s^8*t^5 + 93012*ep^2*mWW^8*s^8*t^5 + 448440*ep^3*mWW^8*s^8*t^5 + 991412*ep^4*mWW^8*s^8*t^5 + 1019502*ep^5*mWW^8*s^8*t^5 + 396080*ep^6*mWW^8*s^8*t^5 + 2304*ep*mtt^6*mWW*s^9*t^5 + 25812*ep^2*mtt^6*mWW*s^9*t^5 + 109700*ep^3*mtt^6*mWW*s^9*t^5 + 222204*ep^4*mtt^6*mWW*s^9*t^5 + 216060*ep^5*mtt^6*mWW*s^9*t^5 + 81200*ep^6*mtt^6*mWW*s^9*t^5 - 2304*mtt^5*mWW^2*s^9*t^5 - 8080*ep*mtt^5*mWW^2*s^9*t^5 + 16536*ep^2*mtt^5*mWW^2*s^9*t^5 - 38316*ep^3*mtt^5*mWW^2*s^9*t^5 - 492904*ep^4*mtt^5*mWW^2*s^9*t^5 - 891956*ep^5*mtt^5*mWW^2*s^9*t^5 - 477104*ep^6*mtt^5*mWW^2*s^9*t^5 + 2320*mtt^4*mWW^3*s^9*t^5 + 10688*ep*mtt^4*mWW^3*s^9*t^5 - 68044*ep^2*mtt^4*mWW^3*s^9*t^5 - 608780*ep^3*mtt^4*mWW^3*s^9*t^5 - 1548172*ep^4*mtt^4*mWW^3*s^9*t^5 - 1633844*ep^5*mtt^4*mWW^3*s^9*t^5 - 622840*ep^6*mtt^4*mWW^3*s^9*t^5 + 6864*mtt^3*mWW^4*s^9*t^5 + 33632*ep*mtt^3*mWW^4*s^9*t^5 + 36124*ep^2*mtt^3*mWW^4*s^9*t^5 + 409108*ep^3*mtt^3*mWW^4*s^9*t^5 + 1859820*ep^4*mtt^3*mWW^4*s^9*t^5 + 2775372*ep^5*mtt^3*mWW^4*s^9*t^5 + 1353704*ep^6*mtt^3*mWW^4*s^9*t^5 - 11472*mtt^2*mWW^5*s^9*t^5 - 78952*ep*mtt^2*mWW^5*s^9*t^5 - 39504*ep^2*mtt^2*mWW^5*s^9*t^5 + 783824*ep^3*mtt^2*mWW^5*s^9*t^5 + 2217576*ep^4*mtt^2*mWW^5*s^9*t^5 + 2309288*ep^5*mtt^2*mWW^5*s^9*t^5 + 850920*ep^6*mtt^2*mWW^5*s^9*t^5 + 4592*mtt*mWW^6*s^9*t^5 + 37344*ep*mtt*mWW^6*s^9*t^5 - 2036*ep^2*mtt*mWW^6*s^9*t^5 - 790184*ep^3*mtt*mWW^6*s^9*t^5 - 2544868*ep^4*mtt*mWW^6*s^9*t^5 - 3067784*ep^5*mtt*mWW^6*s^9*t^5 - 1300824*ep^6*mtt*mWW^6*s^9*t^5 + 2296*ep*mWW^7*s^9*t^5 + 29576*ep^2*mWW^7*s^9*t^5 + 143096*ep^3*mWW^7*s^9*t^5 + 317064*ep^4*mWW^7*s^9*t^5 + 326656*ep^5*mWW^7*s^9*t^5 + 127232*ep^6*mWW^7*s^9*t^5 + 24*ep*mtt^3*mWW^3*s^10*t^5 + 28*ep^2*mtt^3*mWW^3*s^10*t^5 - 244*ep^3*mtt^3*mWW^3*s^10*t^5 - 660*ep^4*mtt^3*mWW^3*s^10*t^5 - 596*ep^5*mtt^3*mWW^3*s^10*t^5 - 184*ep^6*mtt^3*mWW^3*s^10*t^5 - 16*ep*mtt^2*mWW^4*s^10*t^5 - 28*ep^2*mtt^2*mWW^4*s^10*t^5 + 116*ep^3*mtt^2*mWW^4*s^10*t^5 + 356*ep^4*mtt^2*mWW^4*s^10*t^5 + 332*ep^5*mtt^2*mWW^4*s^10*t^5 + 104*ep^6*mtt^2*mWW^4*s^10*t^5 - 8*ep*mtt*mWW^5*s^10*t^5 + 4*ep^2*mtt*mWW^5*s^10*t^5 + 148*ep^3*mtt*mWW^5*s^10*t^5 + 340*ep^4*mtt*mWW^5*s^10*t^5 + 292*ep^5*mtt*mWW^5*s^10*t^5 + 88*ep^6*mtt*mWW^5*s^10*t^5 - 4*ep^2*mWW^6*s^10*t^5 - 20*ep^3*mWW^6*s^10*t^5 - 36*ep^4*mWW^6*s^10*t^5 - 28*ep^5*mWW^6*s^10*t^5 - 8*ep^6*mWW^6*s^10*t^5 - 336*ep*mtt^15*t^6 - 4184*ep^2*mtt^15*t^6 - 19552*ep^3*mtt^15*t^6 - 42680*ep^4*mtt^15*t^6 - 43968*ep^5*mtt^15*t^6 - 17280*ep^6*mtt^15*t^6 - 2208*ep*mtt^14*mWW*t^6 - 28740*ep^2*mtt^14*mWW*t^6 - 138412*ep^3*mtt^14*mWW*t^6 - 306868*ep^4*mtt^14*mWW*t^6 - 318380*ep^5*mtt^14*mWW*t^6 - 125552*ep^6*mtt^14*mWW*t^6 + 23296*ep*mtt^13*mWW^2*t^6 + 292770*ep^2*mtt^13*mWW^2*t^6 + 1376026*ep^3*mtt^13*mWW^2*t^6 + 3009350*ep^4*mtt^13*mWW^2*t^6 + 3098342*ep^5*mtt^13*mWW^2*t^6 + 1215416*ep^6*mtt^13*mWW^2*t^6 - 62044*ep*mtt^12*mWW^3*t^6 - 753666*ep^2*mtt^12*mWW^3*t^6 - 3452118*ep^3*mtt^12*mWW^3*t^6 - 7430718*ep^4*mtt^12*mWW^3*t^6 - 7579702*ep^5*mtt^12*mWW^3*t^6 - 2957432*ep^6*mtt^12*mWW^3*t^6 + 37156*ep*mtt^11*mWW^4*t^6 + 367024*ep^2*mtt^11*mWW^4*t^6 + 1375572*ep^3*mtt^11*mWW^4*t^6 + 2539584*ep^4*mtt^11*mWW^4*t^6 + 2344856*ep^5*mtt^11*mWW^4*t^6 + 872288*ep^6*mtt^11*mWW^4*t^6 + 138784*ep*mtt^10*mWW^5*t^6 + 1904154*ep^2*mtt^10*mWW^5*t^6 + 9518978*ep^3*mtt^10*mWW^5*t^6 + 21599542*ep^4*mtt^10*mWW^5*t^6 + 22663638*ep^5*mtt^10*mWW^5*t^6 + 8927864*ep^6*mtt^10*mWW^5*t^6 - 361232*ep*mtt^9*mWW^6*t^6 - 4629490*ep^2*mtt^9*mWW^6*t^6 - 22097950*ep^3*mtt^9*mWW^6*t^6 - 48828494*ep^4*mtt^9*mWW^6*t^6 - 50495050*ep^5*mtt^9*mWW^6*t^6 - 19745224*ep^6*mtt^9*mWW^6*t^6 + 405384*ep*mtt^8*mWW^7*t^6 + 5012566*ep^2*mtt^8*mWW^7*t^6 + 23301530*ep^3*mtt^8*mWW^7*t^6 + 50665386*ep^4*mtt^8*mWW^7*t^6 + 51909382*ep^5*mtt^8*mWW^7*t^6 + 20185592*ep^6*mtt^8*mWW^7*t^6 - 246488*ep*mtt^7*mWW^8*t^6 - 2922454*ep^2*mtt^7*mWW^8*t^6 - 13138898*ep^3*mtt^7*mWW^8*t^6 - 27958186*ep^4*mtt^7*mWW^8*t^6 - 28271870*ep^5*mtt^7*mWW^8*t^6 - 10901464*ep^6*mtt^7*mWW^8*t^6 + 73024*ep*mtt^6*mWW^9*t^6 + 793746*ep^2*mtt^6*mWW^9*t^6 + 3299078*ep^3*mtt^6*mWW^9*t^6 + 6633046*ep^4*mtt^6*mWW^9*t^6 + 6458634*ep^5*mtt^6*mWW^9*t^6 + 2424392*ep^6*mtt^6*mWW^9*t^6 - 1488*ep*mtt^5*mWW^10*t^6 + 20040*ep^2*mtt^5*mWW^10*t^6 + 231884*ep^3*mtt^5*mWW^10*t^6 + 700688*ep^4*mtt^5*mWW^10*t^6 + 847900*ep^5*mtt^5*mWW^10*t^6 + 367216*ep^6*mtt^5*mWW^10*t^6 - 4620*ep*mtt^4*mWW^11*t^6 - 60620*ep^2*mtt^4*mWW^11*t^6 - 294988*ep^3*mtt^4*mWW^11*t^6 - 662708*ep^4*mtt^4*mWW^11*t^6 - 697800*ep^5*mtt^4*mWW^11*t^6 - 279264*ep^6*mtt^4*mWW^11*t^6 + 740*ep*mtt^3*mWW^12*t^6 + 8454*ep^2*mtt^3*mWW^12*t^6 + 37014*ep^3*mtt^3*mWW^12*t^6 + 78234*ep^4*mtt^3*mWW^12*t^6 + 80366*ep^5*mtt^3*mWW^12*t^6 + 32152*ep^6*mtt^3*mWW^12*t^6 + 32*ep*mtt^2*mWW^13*t^6 + 400*ep^2*mtt^2*mWW^13*t^6 + 1836*ep^3*mtt^2*mWW^13*t^6 + 3824*ep^4*mtt^2*mWW^13*t^6 + 3652*ep^5*mtt^2*mWW^13*t^6 + 1296*ep^6*mtt^2*mWW^13*t^6 + 2016*ep*mtt^14*s*t^6 + 26112*ep^2*mtt^14*s*t^6 + 125832*ep^3*mtt^14*s*t^6 + 280656*ep^4*mtt^14*s*t^6 + 293544*ep^5*mtt^14*s*t^6 + 116640*ep^6*mtt^14*s*t^6 + 336*mtt^13*mWW*s*t^6 + 16176*ep*mtt^13*mWW*s*t^6 + 182020*ep^2*mtt^13*mWW*s*t^6 + 847468*ep^3*mtt^13*mWW*s*t^6 + 1860484*ep^4*mtt^13*mWW*s*t^6 + 1924284*ep^5*mtt^13*mWW*s*t^6 + 758192*ep^6*mtt^13*mWW*s*t^6 + 2544*mtt^12*mWW^2*s*t^6 - 97196*ep*mtt^12*mWW^2*s*t^6 - 1539728*ep^2*mtt^12*mWW^2*s*t^6 - 7863028*ep^3*mtt^12*mWW^2*s*t^6 - 17962700*ep^4*mtt^12*mWW^2*s*t^6 - 18993956*ep^5*mtt^12*mWW^2*s*t^6 - 7584976*ep^6*mtt^12*mWW^2*s*t^6 - 20752*mtt^11*mWW^3*s*t^6 + 96346*ep*mtt^11*mWW^3*s*t^6 + 3272729*ep^2*mtt^11*mWW^3*s*t^6 + 18557993*ep^3*mtt^11*mWW^3*s*t^6 + 44006835*ep^4*mtt^11*mWW^3*s*t^6 + 47430045*ep^5*mtt^11*mWW^3*s*t^6 + 19162244*ep^6*mtt^11*mWW^3*s*t^6 + 41292*mtt^10*mWW^4*s*t^6 + 226646*ep*mtt^10*mWW^4*s*t^6 - 675871*ep^2*mtt^10*mWW^4*s*t^6 - 7428065*ep^3*mtt^10*mWW^4*s*t^6 - 20126773*ep^4*mtt^10*mWW^4*s*t^6 - 23089849*ep^5*mtt^10*mWW^4*s*t^6 - 9750740*ep^6*mtt^10*mWW^4*s*t^6 + 4136*mtt^9*mWW^5*s*t^6 - 496190*ep*mtt^9*mWW^5*s*t^6 - 8086372*ep^2*mtt^9*mWW^5*s*t^6 - 43713346*ep^3*mtt^9*mWW^5*s*t^6 - 103184804*ep^4*mtt^9*mWW^5*s*t^6 - 110634112*ep^5*mtt^9*mWW^5*s*t^6 - 44162112*ep^6*mtt^9*mWW^5*s*t^6 - 134648*mtt^8*mWW^6*s*t^6 + 64498*ep*mtt^8*mWW^6*s*t^6 + 15509695*ep^2*mtt^8*mWW^6*s*t^6 + 97979631*ep^3*mtt^8*mWW^6*s*t^6 + 241894025*ep^4*mtt^8*mWW^6*s*t^6 + 264941763*ep^5*mtt^8*mWW^6*s*t^6 + 107241276*ep^6*mtt^8*mWW^6*s*t^6 + 226584*mtt^7*mWW^7*s*t^6 + 620412*ep*mtt^7*mWW^7*s*t^6 - 14527207*ep^2*mtt^7*mWW^7*s*t^6 - 101903857*ep^3*mtt^7*mWW^7*s*t^6 - 257345977*ep^4*mtt^7*mWW^7*s*t^6 - 284376231*ep^5*mtt^7*mWW^7*s*t^6 - 115637324*ep^6*mtt^7*mWW^7*s*t^6 - 178800*mtt^6*mWW^8*s*t^6 - 634542*ep*mtt^6*mWW^8*s*t^6 + 8293413*ep^2*mtt^6*mWW^8*s*t^6 + 60667639*ep^3*mtt^6*mWW^8*s*t^6 + 152964371*ep^4*mtt^6*mWW^8*s*t^6 + 168359635*ep^5*mtt^6*mWW^8*s*t^6 + 68217564*ep^6*mtt^6*mWW^8*s*t^6 + 67688*mtt^5*mWW^9*s*t^6 + 178096*ep*mtt^5*mWW^9*s*t^6 - 3128009*ep^2*mtt^5*mWW^9*s*t^6 - 20047999*ep^3*mtt^5*mWW^9*s*t^6 - 47365703*ep^4*mtt^5*mWW^9*s*t^6 - 50106869*ep^5*mtt^5*mWW^9*s*t^6 - 19757604*ep^6*mtt^5*mWW^9*s*t^6 - 5336*mtt^4*mWW^10*s*t^6 + 56314*ep*mtt^4*mWW^10*s*t^6 + 708525*ep^2*mtt^4*mWW^10*s*t^6 + 2222799*ep^3*mtt^4*mWW^10*s*t^6 + 2902663*ep^4*mtt^4*mWW^10*s*t^6 + 1558383*ep^5*mtt^4*mWW^10*s*t^6 + 189452*ep^6*mtt^4*mWW^10*s*t^6 - 3848*mtt^3*mWW^11*s*t^6 - 33374*ep*mtt^3*mWW^11*s*t^6 + 24210*ep^2*mtt^3*mWW^11*s*t^6 + 919156*ep^3*mtt^3*mWW^11*s*t^6 + 2948066*ep^4*mtt^3*mWW^11*s*t^6 + 3636758*ep^5*mtt^3*mWW^11*s*t^6 + 1592632*ep^6*mtt^3*mWW^11*s*t^6 + 772*mtt^2*mWW^12*s*t^6 - 696*ep*mtt^2*mWW^12*s*t^6 - 73210*ep^2*mtt^2*mWW^12*s*t^6 - 417130*ep^3*mtt^2*mWW^12*s*t^6 - 973338*ep^4*mtt^2*mWW^12*s*t^6 - 1041718*ep^5*mtt^2*mWW^12*s*t^6 - 422840*ep^6*mtt^2*mWW^12*s*t^6 + 32*mtt*mWW^13*s*t^6 + 1446*ep*mtt*mWW^13*s*t^6 + 13093*ep^2*mtt*mWW^13*s*t^6 + 50153*ep^3*mtt*mWW^13*s*t^6 + 96459*ep^4*mtt*mWW^13*s*t^6 + 92845*ep^5*mtt*mWW^13*s*t^6 + 35652*ep^6*mtt*mWW^13*s*t^6 + 48*ep*mWW^14*s*t^6 + 600*ep^2*mWW^14*s*t^6 + 2754*ep^3*mWW^14*s*t^6 + 5736*ep^4*mWW^14*s*t^6 + 5478*ep^5*mWW^14*s*t^6 + 1944*ep^6*mWW^14*s*t^6 - 4032*ep*mtt^13*s^2*t^6 - 58272*ep^2*mtt^13*s^2*t^6 - 302784*ep^3*mtt^13*s^2*t^6 - 708768*ep^4*mtt^13*s^2*t^6 - 765504*ep^5*mtt^13*s^2*t^6 - 311040*ep^6*mtt^13*s^2*t^6 - 3024*mtt^12*mWW*s^2*t^6 - 46472*ep*mtt^12*mWW*s^2*t^6 - 395528*ep^2*mtt^12*mWW*s^2*t^6 - 1813680*ep^3*mtt^12*mWW*s^2*t^6 - 4117048*ep^4*mtt^12*mWW*s^2*t^6 - 4410200*ep^5*mtt^12*mWW*s^2*t^6 - 1789408*ep^6*mtt^12*mWW*s^2*t^6 - 21520*mtt^11*mWW^2*s^2*t^6 + 20016*ep*mtt^11*mWW^2*s^2*t^6 + 2711640*ep^2*mtt^11*mWW^2*s^2*t^6 + 17188914*ep^3*mtt^11*mWW^2*s^2*t^6 + 42781060*ep^4*mtt^11*mWW^2*s^2*t^6 + 47346970*ep^5*mtt^11*mWW^2*s^2*t^6 + 19443880*ep^6*mtt^11*mWW^2*s^2*t^6 + 159400*mtt^10*mWW^3*s^2*t^6 + 807264*ep*mtt^10*mWW^3*s^2*t^6 - 4697702*ep^2*mtt^10*mWW^3*s^2*t^6 - 42520178*ep^3*mtt^10*mWW^3*s^2*t^6 - 112409378*ep^4*mtt^10*mWW^3*s^2*t^6 - 126434350*ep^5*mtt^10*mWW^3*s^2*t^6 - 52131096*ep^6*mtt^10*mWW^3*s^2*t^6 - 283100*mtt^9*mWW^4*s^2*t^6 - 1784898*ep*mtt^9*mWW^4*s^2*t^6 + 771692*ep^2*mtt^9*mWW^4*s^2*t^6 + 28342922*ep^3*mtt^9*mWW^4*s^2*t^6 + 79092420*ep^4*mtt^9*mWW^4*s^2*t^6 + 88283164*ep^5*mtt^9*mWW^4*s^2*t^6 + 35889840*ep^6*mtt^9*mWW^4*s^2*t^6 - 48336*mtt^8*mWW^5*s^2*t^6 - 307614*ep*mtt^8*mWW^5*s^2*t^6 + 7552008*ep^2*mtt^8*mWW^5*s^2*t^6 + 66840960*ep^3*mtt^8*mWW^5*s^2*t^6 + 188964132*ep^4*mtt^8*mWW^5*s^2*t^6 + 222495186*ep^5*mtt^8*mWW^5*s^2*t^6 + 94049544*ep^6*mtt^8*mWW^5*s^2*t^6 + 791880*mtt^7*mWW^6*s^2*t^6 + 5271870*ep*mtt^7*mWW^6*s^2*t^6 - 13153445*ep^2*mtt^7*mWW^6*s^2*t^6 - 183441831*ep^3*mtt^7*mWW^6*s^2*t^6 - 525188463*ep^4*mtt^7*mWW^6*s^2*t^6 - 609777495*ep^5*mtt^7*mWW^6*s^2*t^6 - 254235436*ep^6*mtt^7*mWW^6*s^2*t^6 - 1134528*mtt^6*mWW^7*s^2*t^6 - 7208592*ep*mtt^6*mWW^7*s^2*t^6 + 14823993*ep^2*mtt^6*mWW^7*s^2*t^6 + 213350891*ep^3*mtt^6*mWW^7*s^2*t^6 + 598667567*ep^4*mtt^6*mWW^7*s^2*t^6 + 683821441*ep^5*mtt^6*mWW^7*s^2*t^6 + 281547988*ep^6*mtt^6*mWW^7*s^2*t^6 + 737040*mtt^5*mWW^8*s^2*t^6 + 4091698*ep*mtt^5*mWW^8*s^2*t^6 - 13316013*ep^2*mtt^5*mWW^8*s^2*t^6 - 142200263*ep^3*mtt^5*mWW^8*s^2*t^6 - 376239991*ep^4*mtt^5*mWW^8*s^2*t^6 - 416760227*ep^5*mtt^5*mWW^8*s^2*t^6 - 168135644*ep^6*mtt^5*mWW^8*s^2*t^6 - 203360*mtt^4*mWW^9*s^2*t^6 - 656252*ep*mtt^4*mWW^9*s^2*t^6 + 7829285*ep^2*mtt^4*mWW^9*s^2*t^6 + 52292343*ep^3*mtt^4*mWW^9*s^2*t^6 + 122856403*ep^4*mtt^4*mWW^9*s^2*t^6 + 127978641*ep^5*mtt^4*mWW^9*s^2*t^6 + 49585620*ep^6*mtt^4*mWW^9*s^2*t^6 - 6904*mtt^3*mWW^10*s^2*t^6 - 274774*ep*mtt^3*mWW^10*s^2*t^6 - 2015119*ep^2*mtt^3*mWW^10*s^2*t^6 - 5769551*ep^3*mtt^3*mWW^10*s^2*t^6 - 7830361*ep^4*mtt^3*mWW^10*s^2*t^6 - 4976967*ep^5*mtt^3*mWW^10*s^2*t^6 - 1092684*ep^6*mtt^3*mWW^10*s^2*t^6 + 14104*mtt^2*mWW^11*s^2*t^6 + 87872*ep*mtt^2*mWW^11*s^2*t^6 - 238455*ep^2*mtt^2*mWW^11*s^2*t^6 - 2981989*ep^3*mtt^2*mWW^11*s^2*t^6 - 8153241*ep^4*mtt^2*mWW^11*s^2*t^6 - 9147095*ep^5*mtt^2*mWW^11*s^2*t^6 - 3728396*ep^6*mtt^2*mWW^11*s^2*t^6 - 1652*mtt*mWW^12*s^2*t^6 + 5816*ep*mtt*mWW^12*s^2*t^6 + 206909*ep^2*mtt*mWW^12*s^2*t^6 + 1102145*ep^3*mtt*mWW^12*s^2*t^6 + 2461591*ep^4*mtt*mWW^12*s^2*t^6 + 2516299*ep^5*mtt*mWW^12*s^2*t^6 + 970492*ep^6*mtt*mWW^12*s^2*t^6 - 1902*ep*mWW^13*s^2*t^6 - 20993*ep^2*mWW^13*s^2*t^6 - 87899*ep^3*mWW^13*s^2*t^6 - 175923*ep^4*mWW^13*s^2*t^6 - 169863*ep^5*mWW^13*s^2*t^6 - 63660*ep^6*mWW^13*s^2*t^6 + 28224*ep^2*mtt^12*s^3*t^6 + 238560*ep^3*mtt^12*s^3*t^6 + 688128*ep^4*mtt^12*s^3*t^6 + 832608*ep^5*mtt^12*s^3*t^6 + 362880*ep^6*mtt^12*s^3*t^6 + 11760*mtt^11*mWW*s^3*t^6 + 61040*ep*mtt^11*mWW*s^3*t^6 + 124364*ep^2*mtt^11*mWW*s^3*t^6 + 774636*ep^3*mtt^11*mWW*s^3*t^6 + 2911836*ep^4*mtt^11*mWW*s^3*t^6 + 4170692*ep^5*mtt^11*mWW*s^3*t^6 + 2018888*ep^6*mtt^11*mWW*s^3*t^6 + 77984*mtt^10*mWW^2*s^3*t^6 + 617248*ep*mtt^10*mWW^2*s^3*t^6 - 381204*ep^2*mtt^10*mWW^2*s^3*t^6 - 14937066*ep^3*mtt^10*mWW^2*s^3*t^6 - 46928260*ep^4*mtt^10*mWW^2*s^3*t^6 - 56996510*ep^5*mtt^10*mWW^2*s^3*t^6 - 24583856*ep^6*mtt^10*mWW^2*s^3*t^6 - 522648*mtt^9*mWW^3*s^3*t^6 - 3512956*ep*mtt^9*mWW^3*s^3*t^6 + 610484*ep^2*mtt^9*mWW^3*s^3*t^6 + 54634326*ep^3*mtt^9*mWW^3*s^3*t^6 + 158456432*ep^4*mtt^9*mWW^3*s^3*t^6 + 179420930*ep^5*mtt^9*mWW^3*s^3*t^6 + 73161024*ep^6*mtt^9*mWW^3*s^3*t^6 + 826204*mtt^8*mWW^4*s^3*t^6 + 4699166*ep*mtt^8*mWW^4*s^3*t^6 - 4294272*ep^2*mtt^8*mWW^4*s^3*t^6 - 74741544*ep^3*mtt^8*mWW^4*s^3*t^6 - 182597472*ep^4*mtt^8*mWW^4*s^3*t^6 - 182475906*ep^5*mtt^8*mWW^4*s^3*t^6 - 67134128*ep^6*mtt^8*mWW^4*s^3*t^6 + 171640*mtt^7*mWW^5*s^3*t^6 + 3275252*ep*mtt^7*mWW^5*s^3*t^6 + 11448289*ep^2*mtt^7*mWW^5*s^3*t^6 - 18037457*ep^3*mtt^7*mWW^5*s^3*t^6 - 136283021*ep^4*mtt^7*mWW^5*s^3*t^6 - 205890147*ep^5*mtt^7*mWW^5*s^3*t^6 - 97893300*ep^6*mtt^7*mWW^5*s^3*t^6 - 1903428*mtt^6*mWW^6*s^3*t^6 - 14790772*ep*mtt^6*mWW^6*s^3*t^6 - 8867194*ep^2*mtt^6*mWW^6*s^3*t^6 + 197398384*ep^3*mtt^6*mWW^6*s^3*t^6 + 647777174*ep^4*mtt^6*mWW^6*s^3*t^6 + 775497636*ep^5*mtt^6*mWW^6*s^3*t^6 + 325755560*ep^6*mtt^6*mWW^6*s^3*t^6 + 2301672*mtt^5*mWW^7*s^3*t^6 + 15622224*ep*mtt^5*mWW^7*s^3*t^6 - 7050698*ep^2*mtt^5*mWW^7*s^3*t^6 - 283384054*ep^3*mtt^5*mWW^7*s^3*t^6 - 820191962*ep^4*mtt^5*mWW^7*s^3*t^6 - 930393590*ep^5*mtt^5*mWW^7*s^3*t^6 - 377965472*ep^6*mtt^5*mWW^7*s^3*t^6 - 1216476*mtt^4*mWW^8*s^3*t^6 - 7003454*ep*mtt^4*mWW^8*s^3*t^6 + 16411547*ep^2*mtt^4*mWW^8*s^3*t^6 + 198511963*ep^3*mtt^4*mWW^8*s^3*t^6 + 523049153*ep^4*mtt^4*mWW^8*s^3*t^6 + 570874751*ep^5*mtt^4*mWW^8*s^3*t^6 + 226700148*ep^6*mtt^4*mWW^8*s^3*t^6 + 246312*mtt^3*mWW^9*s^3*t^6 + 778932*ep*mtt^3*mWW^9*s^3*t^6 - 10200111*ep^2*mtt^3*mWW^9*s^3*t^6 - 68565897*ep^3*mtt^3*mWW^9*s^3*t^6 - 162209949*ep^4*mtt^3*mWW^9*s^3*t^6 - 169374371*ep^5*mtt^3*mWW^9*s^3*t^6 - 65633660*ep^6*mtt^3*mWW^9*s^3*t^6 + 15716*mtt^2*mWW^10*s^3*t^6 + 300024*ep*mtt^2*mWW^10*s^3*t^6 + 1950880*ep^2*mtt^2*mWW^10*s^3*t^6 + 6023136*ep^3*mtt^2*mWW^10*s^3*t^6 + 9961036*ep^4*mtt^2*mWW^10*s^3*t^6 + 8544744*ep^5*mtt^2*mWW^10*s^3*t^6 + 2931872*ep^6*mtt^2*mWW^10*s^3*t^6 - 8736*mtt*mWW^11*s^3*t^6 - 36924*ep*mtt*mWW^11*s^3*t^6 + 336184*ep^2*mtt*mWW^11*s^3*t^6 + 2606094*ep^3*mtt*mWW^11*s^3*t^6 + 6455832*ep^4*mtt*mWW^11*s^3*t^6 + 6862854*ep^5*mtt*mWW^11*s^3*t^6 + 2683784*ep^6*mtt*mWW^11*s^3*t^6 - 9780*ep*mWW^12*s^3*t^6 - 116493*ep^2*mWW^12*s^3*t^6 - 521081*ep^3*mWW^12*s^3*t^6 - 1088927*ep^4*mWW^12*s^3*t^6 - 1073691*ep^5*mWW^12*s^3*t^6 - 403740*ep^6*mWW^12*s^3*t^6 + 14112*ep*mtt^11*s^4*t^6 + 119280*ep^2*mtt^11*s^4*t^6 + 344064*ep^3*mtt^11*s^4*t^6 + 416304*ep^4*mtt^11*s^4*t^6 + 181440*ep^5*mtt^11*s^4*t^6 - 25872*mtt^10*mWW*s^4*t^6 - 17976*ep*mtt^10*mWW*s^4*t^6 + 988024*ep^2*mtt^10*mWW*s^4*t^6 + 3421168*ep^3*mtt^10*mWW*s^4*t^6 + 3465256*ep^4*mtt^10*mWW*s^4*t^6 - 53976*ep^5*mtt^10*mWW*s^4*t^6 - 1174960*ep^6*mtt^10*mWW*s^4*t^6 - 157440*mtt^9*mWW^2*s^4*t^6 - 1625372*ep*mtt^9*mWW^2*s^4*t^6 - 5432720*ep^2*mtt^9*mWW^2*s^4*t^6 - 4637564*ep^3*mtt^9*mWW^2*s^4*t^6 + 9920640*ep^4*mtt^9*mWW^2*s^4*t^6 + 21437656*ep^5*mtt^9*mWW^2*s^4*t^6 + 11125376*ep^6*mtt^9*mWW^2*s^4*t^6 + 954368*mtt^8*mWW^3*s^4*t^6 + 6467696*ep*mtt^8*mWW^3*s^4*t^6 + 5631442*ep^2*mtt^8*mWW^3*s^4*t^6 - 43977722*ep^3*mtt^8*mWW^3*s^4*t^6 - 128717810*ep^4*mtt^8*mWW^3*s^4*t^6 - 133263422*ep^5*mtt^8*mWW^3*s^4*t^6 - 48949080*ep^6*mtt^8*mWW^3*s^4*t^6 - 1346372*mtt^7*mWW^4*s^4*t^6 - 7027266*ep*mtt^7*mWW^4*s^4*t^6 + 10573570*ep^2*mtt^7*mWW^4*s^4*t^6 + 121216422*ep^3*mtt^7*mWW^4*s^4*t^6 + 266013806*ep^4*mtt^7*mWW^4*s^4*t^6 + 240046504*ep^5*mtt^7*mWW^4*s^4*t^6 + 79164120*ep^6*mtt^7*mWW^4*s^4*t^6 - 260528*mtt^6*mWW^5*s^4*t^6 - 5206298*ep*mtt^6*mWW^5*s^4*t^6 - 29249160*ep^2*mtt^6*mWW^5*s^4*t^6 - 63316568*ep^3*mtt^6*mWW^5*s^4*t^6 - 43213012*ep^4*mtt^6*mWW^5*s^4*t^6 + 20419110*ep^5*mtt^6*mWW^5*s^4*t^6 + 25359680*ep^6*mtt^6*mWW^5*s^4*t^6 + 2378692*mtt^5*mWW^6*s^4*t^6 + 18279268*ep*mtt^5*mWW^6*s^4*t^6 + 21848781*ep^2*mtt^5*mWW^6*s^4*t^6 - 142907761*ep^3*mtt^5*mWW^6*s^4*t^6 - 498434905*ep^4*mtt^5*mWW^6*s^4*t^6 - 587644175*ep^5*mtt^5*mWW^6*s^4*t^6 - 240731012*ep^6*mtt^5*mWW^6*s^4*t^6 - 2390160*mtt^4*mWW^7*s^4*t^6 - 16091414*ep*mtt^4*mWW^7*s^4*t^6 + 3086215*ep^2*mtt^4*mWW^7*s^4*t^6 + 250619929*ep^3*mtt^4*mWW^7*s^4*t^6 + 715993637*ep^4*mtt^4*mWW^7*s^4*t^6 + 794846261*ep^5*mtt^4*mWW^7*s^4*t^6 + 316152220*ep^6*mtt^4*mWW^7*s^4*t^6 + 997172*mtt^3*mWW^8*s^4*t^6 + 5768982*ep*mtt^3*mWW^8*s^4*t^6 - 13473852*ep^2*mtt^3*mWW^8*s^4*t^6 - 164143468*ep^3*mtt^3*mWW^8*s^4*t^6 - 431981508*ep^4*mtt^3*mWW^8*s^4*t^6 - 469669454*ep^5*mtt^3*mWW^8*s^4*t^6 - 185684048*ep^6*mtt^3*mWW^8*s^4*t^6 - 145968*mtt^2*mWW^9*s^4*t^6 - 445230*ep*mtt^2*mWW^9*s^4*t^6 + 6943350*ep^2*mtt^2*mWW^9*s^4*t^6 + 47565754*ep^3*mtt^2*mWW^9*s^4*t^6 + 115037006*ep^4*mtt^2*mWW^9*s^4*t^6 + 122112864*ep^5*mtt^2*mWW^9*s^4*t^6 + 47948168*ep^6*mtt^2*mWW^9*s^4*t^6 - 3892*mtt*mWW^10*s^4*t^6 - 107852*ep*mtt*mWW^10*s^4*t^6 - 927475*ep^2*mtt*mWW^10*s^4*t^6 - 3691213*ep^3*mtt*mWW^10*s^4*t^6 - 7460545*ep^4*mtt*mWW^10*s^4*t^6 - 7391571*ep^5*mtt*mWW^10*s^4*t^6 - 2829636*ep^6*mtt*mWW^10*s^4*t^6 - 8650*ep*mWW^11*s^4*t^6 - 107455*ep^2*mWW^11*s^4*t^6 - 493041*ep^3*mWW^11*s^4*t^6 - 1038869*ep^4*mWW^11*s^4*t^6 - 1021237*ep^5*mWW^11*s^4*t^6 - 380828*ep^6*mWW^11*s^4*t^6 - 28224*ep*mtt^10*s^5*t^6 - 280896*ep^2*mtt^10*s^5*t^6 - 1045968*ep^3*mtt^10*s^5*t^6 - 1864800*ep^4*mtt^10*s^5*t^6 - 1611792*ep^5*mtt^10*s^5*t^6 - 544320*ep^6*mtt^10*s^5*t^6 + 35280*mtt^9*mWW*s^5*t^6 - 53312*ep*mtt^9*mWW*s^5*t^6 - 2082260*ep^2*mtt^9*mWW*s^5*t^6 - 7129428*ep^3*mtt^9*mWW*s^5*t^6 - 8475652*ep^4*mtt^9*mWW*s^5*t^6 - 2517500*ep^5*mtt^9*mWW*s^5*t^6 + 966872*ep^6*mtt^9*mWW*s^5*t^6 + 192560*mtt^8*mWW^2*s^5*t^6 + 2035140*ep*mtt^8*mWW^2*s^5*t^6 + 8864040*ep^2*mtt^8*mWW^2*s^5*t^6 + 22670360*ep^3*mtt^8*mWW^2*s^5*t^6 + 35219220*ep^4*mtt^8*mWW^2*s^5*t^6 + 29828608*ep^5*mtt^8*mWW^2*s^5*t^6 + 10410664*ep^6*mtt^8*mWW^2*s^5*t^6 - 1060544*mtt^7*mWW^3*s^5*t^6 - 6821074*ep*mtt^7*mWW^3*s^5*t^6 - 7020537*ep^2*mtt^7*mWW^3*s^5*t^6 + 23682331*ep^3*mtt^7*mWW^3*s^5*t^6 + 53508509*ep^4*mtt^7*mWW^3*s^5*t^6 + 30389431*ep^5*mtt^7*mWW^3*s^5*t^6 + 931660*ep^6*mtt^7*mWW^3*s^5*t^6 + 1348472*mtt^6*mWW^4*s^5*t^6 + 6880360*ep*mtt^6*mWW^4*s^5*t^6 - 11371225*ep^2*mtt^6*mWW^4*s^5*t^6 - 120240379*ep^3*mtt^6*mWW^4*s^5*t^6 - 254882267*ep^4*mtt^6*mWW^4*s^5*t^6 - 220741741*ep^5*mtt^6*mWW^4*s^5*t^6 - 69074148*ep^6*mtt^6*mWW^4*s^5*t^6 + 160352*mtt^5*mWW^5*s^5*t^6 + 3431138*ep*mtt^5*mWW^5*s^5*t^6 + 24653979*ep^2*mtt^5*mWW^5*s^5*t^6 + 87634091*ep^3*mtt^5*mWW^5*s^5*t^6 + 159848465*ep^4*mtt^5*mWW^5*s^5*t^6 + 143048331*ep^5*mtt^5*mWW^5*s^5*t^6 + 50333604*ep^6*mtt^5*mWW^5*s^5*t^6 - 1631504*mtt^4*mWW^6*s^5*t^6 - 12041092*ep*mtt^4*mWW^6*s^5*t^6 - 14848429*ep^2*mtt^4*mWW^6*s^5*t^6 + 73589561*ep^3*mtt^4*mWW^6*s^5*t^6 + 247509781*ep^4*mtt^4*mWW^6*s^5*t^6 + 275033743*ep^5*mtt^4*mWW^6*s^5*t^6 + 106073908*ep^6*mtt^4*mWW^6*s^5*t^6 + 1324240*mtt^3*mWW^7*s^5*t^6 + 8856818*ep*mtt^3*mWW^7*s^5*t^6 - 2167019*ep^2*mtt^3*mWW^7*s^5*t^6 - 139844423*ep^3*mtt^3*mWW^7*s^5*t^6 - 395303969*ep^4*mtt^3*mWW^7*s^5*t^6 - 434824931*ep^5*mtt^3*mWW^7*s^5*t^6 - 171475580*ep^6*mtt^3*mWW^7*s^5*t^6 - 404632*mtt^2*mWW^8*s^5*t^6 - 2331568*ep*mtt^2*mWW^8*s^5*t^6 + 6612645*ep^2*mtt^2*mWW^8*s^5*t^6 + 76199999*ep^3*mtt^2*mWW^8*s^5*t^6 + 202075615*ep^4*mtt^2*mWW^8*s^5*t^6 + 221586145*ep^5*mtt^2*mWW^8*s^5*t^6 + 88254452*ep^6*mtt^2*mWW^8*s^5*t^6 + 35776*mtt*mWW^9*s^5*t^6 + 53086*ep*mtt*mWW^9*s^5*t^6 - 2584003*ep^2*mtt*mWW^9*s^5*t^6 - 16531819*ep^3*mtt*mWW^9*s^5*t^6 - 39795625*ep^4*mtt*mWW^9*s^5*t^6 - 42358659*ep^5*mtt*mWW^9*s^5*t^6 - 16704908*ep^6*mtt*mWW^9*s^5*t^6 + 18728*ep*mWW^10*s^5*t^6 + 223705*ep^2*mWW^10*s^5*t^6 + 1015675*ep^3*mWW^10*s^5*t^6 + 2160723*ep^4*mWW^10*s^5*t^6 + 2168365*ep^5*mWW^10*s^5*t^6 + 827796*ep^6*mWW^10*s^5*t^6 + 28224*ep*mtt^9*s^6*t^6 + 295008*ep^2*mtt^9*s^6*t^6 + 1165248*ep^3*mtt^9*s^6*t^6 + 2208864*ep^4*mtt^9*s^6*t^6 + 2028096*ep^5*mtt^9*s^6*t^6 + 725760*ep^6*mtt^9*s^6*t^6 - 30576*mtt^8*mWW*s^6*t^6 + 78344*ep*mtt^8*mWW*s^6*t^6 + 2026040*ep^2*mtt^8*mWW*s^6*t^6 + 6460512*ep^3*mtt^8*mWW*s^6*t^6 + 6699816*ep^4*mtt^8*mWW*s^6*t^6 + 536936*ep^5*mtt^8*mWW*s^6*t^6 - 1778752*ep^6*mtt^8*mWW*s^6*t^6 - 144784*mtt^7*mWW^2*s^6*t^6 - 1446248*ep*mtt^7*mWW^2*s^6*t^6 - 6780192*ep^2*mtt^7*mWW^2*s^6*t^6 - 22433086*ep^3*mtt^7*mWW^2*s^6*t^6 - 45729380*ep^4*mtt^7*mWW^2*s^6*t^6 - 47503934*ep^5*mtt^7*mWW^2*s^6*t^6 - 19091384*ep^6*mtt^7*mWW^2*s^6*t^6 + 734568*mtt^6*mWW^3*s^6*t^6 + 4431020*ep*mtt^6*mWW^3*s^6*t^6 + 4020436*ep^2*mtt^6*mWW^3*s^6*t^6 - 8718120*ep^3*mtt^6*mWW^3*s^6*t^6 - 1948188*ep^4*mtt^6*mWW^3*s^6*t^6 + 28353476*ep^5*mtt^6*mWW^3*s^6*t^6 + 22418784*ep^6*mtt^6*mWW^3*s^6*t^6 - 859072*mtt^5*mWW^4*s^6*t^6 - 4558104*ep*mtt^5*mWW^4*s^6*t^6 + 5939078*ep^2*mtt^5*mWW^4*s^6*t^6 + 73899184*ep^3*mtt^5*mWW^4*s^6*t^6 + 161796074*ep^4*mtt^5*mWW^4*s^6*t^6 + 143953944*ep^5*mtt^5*mWW^4*s^6*t^6 + 46455208*ep^6*mtt^5*mWW^4*s^6*t^6 + 12112*mtt^4*mWW^5*s^6*t^6 - 659256*ep*mtt^4*mWW^5*s^6*t^6 - 10120214*ep^2*mtt^4*mWW^5*s^6*t^6 - 55532482*ep^3*mtt^4*mWW^5*s^6*t^6 - 132953634*ep^4*mtt^4*mWW^5*s^6*t^6 - 144052334*ep^5*mtt^4*mWW^5*s^6*t^6 - 58358768*ep^6*mtt^4*mWW^5*s^6*t^6 + 586272*mtt^3*mWW^6*s^6*t^6 + 4214288*ep*mtt^3*mWW^6*s^6*t^6 + 5037756*ep^2*mtt^3*mWW^6*s^6*t^6 - 23219470*ep^3*mtt^3*mWW^6*s^6*t^6 - 73831288*ep^4*mtt^3*mWW^6*s^6*t^6 - 76710446*ep^5*mtt^3*mWW^6*s^6*t^6 - 27414072*ep^6*mtt^3*mWW^6*s^6*t^6 - 362696*mtt^2*mWW^7*s^6*t^6 - 2456588*ep*mtt^2*mWW^7*s^6*t^6 + 978392*ep^2*mtt^2*mWW^7*s^6*t^6 + 43431332*ep^3*mtt^2*mWW^7*s^6*t^6 + 124188328*ep^4*mtt^2*mWW^7*s^6*t^6 + 138336136*ep^5*mtt^2*mWW^7*s^6*t^6 + 55151280*ep^6*mtt^2*mWW^7*s^6*t^6 + 64176*mtt*mWW^8*s^6*t^6 + 328144*ep*mtt*mWW^8*s^6*t^6 - 1856450*ep^2*mtt*mWW^8*s^6*t^6 - 17102852*ep^3*mtt*mWW^8*s^6*t^6 - 44743022*ep^4*mtt*mWW^8*s^6*t^6 - 49237548*ep^5*mtt*mWW^8*s^6*t^6 - 19740792*ep^6*mtt*mWW^8*s^6*t^6 + 37616*ep*mWW^9*s^6*t^6 + 455026*ep^2*mWW^9*s^6*t^6 + 2077894*ep^3*mWW^9*s^6*t^6 + 4414830*ep^4*mWW^9*s^6*t^6 + 4408314*ep^5*mWW^9*s^6*t^6 + 1673696*ep^6*mWW^9*s^6*t^6 - 16128*ep*mtt^8*s^7*t^6 - 172608*ep^2*mtt^8*s^7*t^6 - 699936*ep^3*mtt^8*s^7*t^6 - 1360512*ep^4*mtt^8*s^7*t^6 - 1277856*ep^5*mtt^8*s^7*t^6 - 466560*ep^6*mtt^8*s^7*t^6 + 16464*mtt^7*mWW*s^7*t^6 - 48528*ep*mtt^7*mWW*s^7*t^6 - 1086092*ep^2*mtt^7*mWW*s^7*t^6 - 3095180*ep^3*mtt^7*mWW*s^7*t^6 - 2163932*ep^4*mtt^7*mWW*s^7*t^6 + 1669500*ep^5*mtt^7*mWW*s^7*t^6 + 1869368*ep^6*mtt^7*mWW*s^7*t^6 + 64320*mtt^6*mWW^2*s^7*t^6 + 585400*ep*mtt^6*mWW^2*s^7*t^6 + 2829820*ep^2*mtt^6*mWW^2*s^7*t^6 + 11369382*ep^3*mtt^6*mWW^2*s^7*t^6 + 26807060*ep^4*mtt^6*mWW^2*s^7*t^6 + 30115330*ep^5*mtt^6*mWW^2*s^7*t^6 + 12617120*ep^6*mtt^6*mWW^2*s^7*t^6 - 310744*mtt^5*mWW^3*s^7*t^6 - 1765884*ep*mtt^5*mWW^3*s^7*t^6 - 1262460*ep^2*mtt^5*mWW^3*s^7*t^6 + 1898886*ep^3*mtt^5*mWW^3*s^7*t^6 - 8963464*ep^4*mtt^5*mWW^3*s^7*t^6 - 26127382*ep^5*mtt^5*mWW^3*s^7*t^6 - 16093136*ep^6*mtt^5*mWW^3*s^7*t^6 + 345968*mtt^4*mWW^4*s^7*t^6 + 1974460*ep*mtt^4*mWW^4*s^7*t^6 - 1415376*ep^2*mtt^4*mWW^4*s^7*t^6 - 28021388*ep^3*mtt^4*mWW^4*s^7*t^6 - 65970088*ep^4*mtt^4*mWW^4*s^7*t^6 - 62390112*ep^5*mtt^4*mWW^4*s^7*t^6 - 21518984*ep^6*mtt^4*mWW^4*s^7*t^6 - 63600*mtt^3*mWW^5*s^7*t^6 - 343240*ep*mtt^3*mWW^5*s^7*t^6 + 2108436*ep^2*mtt^3*mWW^5*s^7*t^6 + 21009568*ep^3*mtt^3*mWW^5*s^7*t^6 + 58141620*ep^4*mtt^3*mWW^5*s^7*t^6 + 66979064*ep^5*mtt^3*mWW^5*s^7*t^6 + 28017176*ep^6*mtt^3*mWW^5*s^7*t^6 - 88112*mtt^2*mWW^6*s^7*t^6 - 649312*ep*mtt^2*mWW^6*s^7*t^6 - 1043804*ep^2*mtt^2*mWW^6*s^7*t^6 + 1889742*ep^3*mtt^2*mWW^6*s^7*t^6 + 7104132*ep^4*mtt^2*mWW^6*s^7*t^6 + 6933098*ep^5*mtt^2*mWW^6*s^7*t^6 + 2140496*ep^6*mtt^2*mWW^6*s^7*t^6 + 35704*mtt*mWW^7*s^7*t^6 + 248852*ep*mtt*mWW^7*s^7*t^6 - 187980*ep^2*mtt*mWW^7*s^7*t^6 - 5510074*ep^3*mtt*mWW^7*s^7*t^6 - 16138960*ep^4*mtt*mWW^7*s^7*t^6 - 18453694*ep^5*mtt*mWW^7*s^7*t^6 - 7527168*ep^6*mtt*mWW^7*s^7*t^6 + 20140*ep*mWW^8*s^7*t^6 + 241584*ep^2*mWW^8*s^7*t^6 + 1095640*ep^3*mWW^8*s^7*t^6 + 2313744*ep^4*mWW^8*s^7*t^6 + 2298612*ep^5*mWW^8*s^7*t^6 + 869528*ep^6*mWW^8*s^7*t^6 + 5040*ep*mtt^7*s^8*t^6 + 54696*ep^2*mtt^7*s^8*t^6 + 225120*ep^3*mtt^7*s^8*t^6 + 443592*ep^4*mtt^7*s^8*t^6 + 421632*ep^5*mtt^7*s^8*t^6 + 155520*ep^6*mtt^7*s^8*t^6 - 5040*mtt^6*mWW*s^8*t^6 + 14680*ep*mtt^6*mWW*s^8*t^6 + 307996*ep^2*mtt^6*mWW*s^8*t^6 + 734604*ep^3*mtt^6*mWW*s^8*t^6 + 31004*ep^4*mtt^6*mWW*s^8*t^6 - 1291532*ep^5*mtt^6*mWW*s^8*t^6 - 918208*ep^6*mtt^6*mWW*s^8*t^6 - 14944*mtt^5*mWW^2*s^8*t^6 - 121452*ep*mtt^5*mWW^2*s^8*t^6 - 622986*ep^2*mtt^5*mWW^2*s^8*t^6 - 3113138*ep^3*mtt^5*mWW^2*s^8*t^6 - 8186470*ep^4*mtt^5*mWW^2*s^8*t^6 - 9604730*ep^5*mtt^5*mWW^2*s^8*t^6 - 4092584*ep^6*mtt^5*mWW^2*s^8*t^6 + 74224*mtt^4*mWW^3*s^8*t^6 + 399040*ep*mtt^4*mWW^3*s^8*t^6 + 210722*ep^2*mtt^4*mWW^3*s^8*t^6 - 43718*ep^3*mtt^4*mWW^3*s^8*t^6 + 4275342*ep^4*mtt^4*mWW^3*s^8*t^6 + 9245550*ep^5*mtt^4*mWW^3*s^8*t^6 + 5219144*ep^6*mtt^4*mWW^3*s^8*t^6 - 82608*mtt^3*mWW^4*s^8*t^6 - 508000*ep*mtt^3*mWW^4*s^8*t^6 + 98108*ep^2*mtt^3*mWW^4*s^8*t^6 + 6317812*ep^3*mtt^3*mWW^4*s^8*t^6 + 16107812*ep^4*mtt^3*mWW^4*s^8*t^6 + 16141212*ep^5*mtt^3*mWW^4*s^8*t^6 + 5879552*ep^6*mtt^3*mWW^4*s^8*t^6 + 27520*mtt^2*mWW^5*s^8*t^6 + 193472*ep*mtt^2*mWW^5*s^8*t^6 - 221272*ep^2*mtt^2*mWW^5*s^8*t^6 - 4998728*ep^3*mtt^2*mWW^5*s^8*t^6 - 14783504*ep^4*mtt^2*mWW^5*s^8*t^6 - 17253776*ep^5*mtt^2*mWW^5*s^8*t^6 - 7213152*ep^6*mtt^2*mWW^5*s^8*t^6 + 848*mtt*mWW^6*s^8*t^6 + 14492*ep*mtt*mWW^6*s^8*t^6 + 166278*ep^2*mtt*mWW^6*s^8*t^6 + 907390*ep^3*mtt*mWW^6*s^8*t^6 + 2232602*ep^4*mtt*mWW^6*s^8*t^6 + 2486206*ep^5*mtt*mWW^6*s^8*t^6 + 1027560*ep^6*mtt*mWW^6*s^8*t^6 + 424*ep*mWW^7*s^8*t^6 + 1850*ep^2*mWW^7*s^8*t^6 - 3998*ep^3*mWW^7*s^8*t^6 - 28218*ep^4*mWW^7*s^8*t^6 - 43186*ep^5*mWW^7*s^8*t^6 - 20968*ep^6*mWW^7*s^8*t^6 - 672*ep*mtt^6*s^9*t^6 - 7360*ep^2*mtt^6*s^9*t^6 - 30584*ep^3*mtt^6*s^9*t^6 - 60784*ep^4*mtt^6*s^9*t^6 - 58200*ep^5*mtt^6*s^9*t^6 - 21600*ep^6*mtt^6*s^9*t^6 + 672*mtt^5*mWW*s^9*t^6 - 1744*ep*mtt^5*mWW*s^9*t^6 - 35824*ep^2*mtt^5*mWW*s^9*t^6 - 61688*ep^3*mtt^5*mWW*s^9*t^6 + 95104*ep^4*mtt^5*mWW*s^9*t^6 + 290176*ep^5*mtt^5*mWW*s^9*t^6 + 173560*ep^6*mtt^5*mWW*s^9*t^6 + 1280*mtt^4*mWW^2*s^9*t^6 + 9168*ep*mtt^4*mWW^2*s^9*t^6 + 58560*ep^2*mtt^4*mWW^2*s^9*t^6 + 379200*ep^3*mtt^4*mWW^2*s^9*t^6 + 1069480*ep^4*mtt^4*mWW^2*s^9*t^6 + 1272224*ep^5*mtt^4*mWW^2*s^9*t^6 + 540344*ep^6*mtt^4*mWW^2*s^9*t^6 - 7872*mtt^3*mWW^3*s^9*t^6 - 39408*ep*mtt^3*mWW^3*s^9*t^6 - 11448*ep^2*mtt^3*mWW^3*s^9*t^6 - 61680*ep^3*mtt^3*mWW^3*s^9*t^6 - 777560*ep^4*mtt^3*mWW^3*s^9*t^6 - 1434576*ep^5*mtt^3*mWW^3*s^9*t^6 - 762112*ep^6*mtt^3*mWW^3*s^9*t^6 + 9216*mtt^2*mWW^4*s^9*t^6 + 60480*ep*mtt^2*mWW^4*s^9*t^6 + 7272*ep^2*mtt^2*mWW^4*s^9*t^6 - 720536*ep^3*mtt^2*mWW^4*s^9*t^6 - 1973096*ep^4*mtt^2*mWW^4*s^9*t^6 - 2072072*ep^5*mtt^2*mWW^4*s^9*t^6 - 783008*ep^6*mtt^2*mWW^4*s^9*t^6 - 3296*mtt*mWW^5*s^9*t^6 - 26048*ep*mtt*mWW^5*s^9*t^6 + 10152*ep^2*mtt*mWW^5*s^9*t^6 + 594984*ep^3*mtt*mWW^5*s^9*t^6 + 1864216*ep^4*mtt*mWW^5*s^9*t^6 + 2225040*ep^5*mtt*mWW^5*s^9*t^6 + 939464*ep^6*mtt*mWW^5*s^9*t^6 - 1648*ep*mWW^6*s^9*t^6 - 21096*ep^2*mWW^6*s^9*t^6 - 101104*ep^3*mWW^6*s^9*t^6 - 222480*ep^4*mWW^6*s^9*t^6 - 228224*ep^5*mWW^6*s^9*t^6 - 88696*ep^6*mWW^6*s^9*t^6 + 2128*ep*mtt^14*t^7 + 25920*ep^2*mtt^14*t^7 + 118764*ep^3*mtt^14*t^7 + 255016*ep^4*mtt^14*t^7 + 259116*ep^5*mtt^14*t^7 + 100656*ep^6*mtt^14*t^7 - 4624*ep*mtt^13*mWW*t^7 - 52942*ep^2*mtt^13*mWW*t^7 - 231374*ep^3*mtt^13*mWW*t^7 - 484258*ep^4*mtt^13*mWW*t^7 - 486682*ep^5*mtt^13*mWW*t^7 - 188360*ep^6*mtt^13*mWW*t^7 - 31324*ep*mtt^12*mWW^2*t^7 - 396422*ep^2*mtt^12*mWW^2*t^7 - 1862826*ep^3*mtt^12*mWW^2*t^7 - 4041442*ep^4*mtt^12*mWW^2*t^7 - 4110266*ep^5*mtt^12*mWW^2*t^7 - 1590600*ep^6*mtt^12*mWW^2*t^7 + 158564*ep*mtt^11*mWW^3*t^7 + 1936660*ep^2*mtt^11*mWW^3*t^7 + 8871504*ep^3*mtt^11*mWW^3*t^7 + 18976820*ep^4*mtt^11*mWW^3*t^7 + 19165156*ep^5*mtt^11*mWW^3*t^7 + 7392336*ep^6*mtt^11*mWW^3*t^7 - 291136*ep*mtt^10*mWW^4*t^7 - 3454892*ep^2*mtt^10*mWW^4*t^7 - 15470560*ep^3*mtt^10*mWW^4*t^7 - 32620724*ep^4*mtt^10*mWW^4*t^7 - 32674000*ep^5*mtt^10*mWW^4*t^7 - 12551168*ep^6*mtt^10*mWW^4*t^7 + 216112*ep*mtt^9*mWW^5*t^7 + 2385312*ep^2*mtt^9*mWW^5*t^7 + 10021368*ep^3*mtt^9*mWW^5*t^7 + 20212304*ep^4*mtt^9*mWW^5*t^7 + 19714856*ep^5*mtt^9*mWW^5*t^7 + 7488928*ep^6*mtt^9*mWW^5*t^7 + 66232*ep*mtt^8*mWW^6*t^7 + 1099656*ep^2*mtt^8*mWW^6*t^7 + 6085268*ep^3*mtt^8*mWW^6*t^7 + 14459224*ep^4*mtt^8*mWW^6*t^7 + 15403908*ep^5*mtt^8*mWW^6*t^7 + 6034832*ep^6*mtt^8*mWW^6*t^7 - 266632*ep*mtt^7*mWW^7*t^7 - 3406108*ep^2*mtt^7*mWW^7*t^7 - 16155348*ep^3*mtt^7*mWW^7*t^7 - 35342436*ep^4*mtt^7*mWW^7*t^7 - 36096116*ep^5*mtt^7*mWW^7*t^7 - 13915280*ep^6*mtt^7*mWW^7*t^7 + 226816*ep*mtt^6*mWW^8*t^7 + 2762140*ep^2*mtt^6*mWW^8*t^7 + 12638236*ep^3*mtt^6*mWW^8*t^7 + 27039580*ep^4*mtt^6*mWW^8*t^7 + 27270844*ep^5*mtt^6*mWW^8*t^7 + 10448944*ep^6*mtt^6*mWW^8*t^7 - 91584*ep*mtt^5*mWW^9*t^7 - 1068338*ep^2*mtt^5*mWW^9*t^7 - 4719930*ep^3*mtt^5*mWW^9*t^7 - 9869326*ep^4*mtt^5*mWW^9*t^7 - 9820510*ep^5*mtt^5*mWW^9*t^7 - 3735832*ep^6*mtt^5*mWW^9*t^7 + 15300*ep*mtt^4*mWW^10*t^7 + 164158*ep^2*mtt^4*mWW^10*t^7 + 671958*ep^3*mtt^4*mWW^10*t^7 + 1330890*ep^4*mtt^4*mWW^10*t^7 + 1281238*ep^5*mtt^4*mWW^10*t^7 + 478776*ep^6*mtt^4*mWW^10*t^7 + 452*ep*mtt^3*mWW^11*t^7 + 8296*ep^2*mtt^3*mWW^11*t^7 + 47636*ep^3*mtt^3*mWW^11*t^7 + 114064*ep^4*mtt^3*mWW^11*t^7 + 121184*ep^5*mtt^3*mWW^11*t^7 + 47488*ep^6*mtt^3*mWW^11*t^7 - 304*ep*mtt^2*mWW^12*t^7 - 3440*ep^2*mtt^2*mWW^12*t^7 - 14696*ep^3*mtt^2*mWW^12*t^7 - 29712*ep^4*mtt^2*mWW^12*t^7 - 28728*ep^5*mtt^2*mWW^12*t^7 - 10720*ep^6*mtt^2*mWW^12*t^7 - 11424*ep*mtt^13*s*t^7 - 144664*ep^2*mtt^13*s*t^7 - 683852*ep^3*mtt^13*s*t^7 - 1501216*ep^4*mtt^13*s*t^7 - 1549356*ep^5*mtt^13*s*t^7 - 608688*ep^6*mtt^13*s*t^7 - 2128*mtt^12*mWW*s*t^7 + 3560*ep*mtt^12*mWW*s*t^7 + 234740*ep^2*mtt^12*mWW*s*t^7 + 1353326*ep^3*mtt^12*mWW*s*t^7 + 3205584*ep^4*mtt^12*mWW*s*t^7 + 3450286*ep^5*mtt^12*mWW*s*t^7 + 1392952*ep^6*mtt^12*mWW*s*t^7 + 2496*mtt^11*mWW^2*s*t^7 + 162850*ep*mtt^11*mWW^2*s*t^7 + 1914977*ep^2*mtt^11*mWW^2*s*t^7 + 8993077*ep^3*mtt^11*mWW^2*s*t^7 + 19660175*ep^4*mtt^11*mWW^2*s*t^7 + 20134765*ep^5*mtt^11*mWW^2*s*t^7 + 7833860*ep^6*mtt^11*mWW^2*s*t^7 + 33820*mtt^10*mWW^3*s*t^7 - 356942*ep*mtt^10*mWW^3*s*t^7 - 7897013*ep^2*mtt^10*mWW^3*s*t^7 - 42241583*ep^3*mtt^10*mWW^3*s*t^7 - 97154771*ep^4*mtt^10*mWW^3*s*t^7 - 102281699*ep^5*mtt^10*mWW^3*s*t^7 - 40511772*ep^6*mtt^10*mWW^3*s*t^7 - 124744*mtt^9*mWW^4*s*t^7 + 52698*ep*mtt^9*mWW^4*s*t^7 + 12258198*ep^2*mtt^9*mWW^4*s*t^7 + 73310972*ep^3*mtt^9*mWW^4*s*t^7 + 174380534*ep^4*mtt^9*mWW^4*s*t^7 + 186485110*ep^5*mtt^9*mWW^4*s*t^7 + 74569592*ep^6*mtt^9*mWW^4*s*t^7 + 166392*mtt^8*mWW^5*s*t^7 + 510800*ep*mtt^8*mWW^5*s*t^7 - 7850910*ep^2*mtt^8*mWW^5*s*t^7 - 53724008*ep^3*mtt^8*mWW^5*s*t^7 - 130958866*ep^4*mtt^8*mWW^5*s*t^7 - 141323640*ep^5*mtt^8*mWW^5*s*t^7 - 56938688*ep^6*mtt^8*mWW^5*s*t^7 - 49720*mtt^7*mWW^6*s*t^7 - 309280*ep*mtt^7*mWW^6*s*t^7 - 1653256*ep^2*mtt^7*mWW^6*s*t^7 - 9858008*ep^3*mtt^7*mWW^6*s*t^7 - 27069872*ep^4*mtt^7*mWW^6*s*t^7 - 31248216*ep^5*mtt^7*mWW^6*s*t^7 - 12603488*ep^6*mtt^7*mWW^6*s*t^7 - 115952*mtt^6*mWW^7*s*t^7 - 466116*ep*mtt^6*mWW^7*s*t^7 + 6964500*ep^2*mtt^6*mWW^7*s*t^7 + 54568858*ep^3*mtt^6*mWW^7*s*t^7 + 142321684*ep^4*mtt^6*mWW^7*s*t^7 + 158566298*ep^5*mtt^6*mWW^7*s*t^7 + 64249768*ep^6*mtt^6*mWW^7*s*t^7 + 150680*mtt^5*mWW^8*s*t^7 + 659968*ep*mtt^5*mWW^8*s*t^7 - 6285482*ep^2*mtt^5*mWW^8*s*t^7 - 50575038*ep^3*mtt^5*mWW^8*s*t^7 - 130475646*ep^4*mtt^5*mWW^8*s*t^7 - 144179914*ep^5*mtt^5*mWW^8*s*t^7 - 58206408*ep^6*mtt^5*mWW^8*s*t^7 - 76136*mtt^4*mWW^9*s*t^7 - 255648*ep*mtt^4*mWW^9*s*t^7 + 3525482*ep^2*mtt^4*mWW^9*s*t^7 + 24947918*ep^3*mtt^4*mWW^9*s*t^7 + 61414946*ep^4*mtt^4*mWW^9*s*t^7 + 66191190*ep^5*mtt^4*mWW^9*s*t^7 + 26338488*ep^6*mtt^4*mWW^9*s*t^7 + 15448*mtt^3*mWW^10*s*t^7 - 14546*ep*mtt^3*mWW^10*s*t^7 - 1309361*ep^2*mtt^3*mWW^10*s*t^7 - 6983165*ep^3*mtt^3*mWW^10*s*t^7 - 15396903*ep^4*mtt^3*mWW^10*s*t^7 - 15608869*ep^5*mtt^3*mWW^10*s*t^7 - 5981284*ep^6*mtt^3*mWW^10*s*t^7 + 148*mtt^2*mWW^11*s*t^7 + 26690*ep*mtt^2*mWW^11*s*t^7 + 244041*ep^2*mtt^2*mWW^11*s*t^7 + 847837*ep^3*mtt^2*mWW^11*s*t^7 + 1429943*ep^4*mtt^2*mWW^11*s*t^7 + 1189905*ep^5*mtt^2*mWW^11*s*t^7 + 391956*ep^6*mtt^2*mWW^11*s*t^7 - 304*mtt*mWW^12*s*t^7 - 2154*ep*mtt*mWW^12*s*t^7 + 3908*ep^2*mtt*mWW^12*s*t^7 + 65710*ep^3*mtt*mWW^12*s*t^7 + 188976*ep^4*mtt*mWW^12*s*t^7 + 217232*ep^5*mtt*mWW^12*s*t^7 + 89792*ep^6*mtt*mWW^12*s*t^7 - 456*ep*mWW^13*s*t^7 - 5160*ep^2*mWW^13*s*t^7 - 22044*ep^3*mWW^13*s*t^7 - 44568*ep^4*mWW^13*s*t^7 - 43092*ep^5*mWW^13*s*t^7 - 16080*ep^6*mWW^13*s*t^7 + 18480*ep*mtt^12*s^2*t^7 + 272568*ep^2*mtt^12*s^2*t^7 + 1430264*ep^3*mtt^12*s^2*t^7 + 3355976*ep^4*mtt^12*s^2*t^7 + 3619704*ep^5*mtt^12*s^2*t^7 + 1466208*ep^6*mtt^12*s^2*t^7 + 17136*mtt^11*mWW*s^2*t^7 + 88016*ep*mtt^11*mWW*s^2*t^7 - 369998*ep^2*mtt^11*mWW*s^2*t^7 - 3496722*ep^3*mtt^11*mWW*s^2*t^7 - 9069866*ep^4*mtt^11*mWW*s^2*t^7 - 10013534*ep^5*mtt^11*mWW*s^2*t^7 - 4067672*ep^6*mtt^11*mWW*s^2*t^7 - 19424*mtt^10*mWW^2*s^2*t^7 - 266074*ep*mtt^10*mWW^2*s^2*t^7 - 2666003*ep^2*mtt^10*mWW^2*s^2*t^7 - 14112523*ep^3*mtt^10*mWW^2*s^2*t^7 - 34387561*ep^4*mtt^10*mWW^2*s^2*t^7 - 38064099*ep^5*mtt^10*mWW^2*s^2*t^7 - 15659196*ep^6*mtt^10*mWW^2*s^2*t^7 - 225200*mtt^9*mWW^3*s^2*t^7 - 1040802*ep*mtt^9*mWW^3*s^2*t^7 + 9422162*ep^2*mtt^9*mWW^3*s^2*t^7 + 78257452*ep^3*mtt^9*mWW^3*s^2*t^7 + 204627298*ep^4*mtt^9*mWW^3*s^2*t^7 + 228668338*ep^5*mtt^9*mWW^3*s^2*t^7 + 93677992*ep^6*mtt^9*mWW^3*s^2*t^7 + 760968*mtt^8*mWW^4*s^2*t^7 + 4316154*ep*mtt^8*mWW^4*s^2*t^7 - 14067986*ep^2*mtt^8*mWW^4*s^2*t^7 - 153070190*ep^3*mtt^8*mWW^4*s^2*t^7 - 407604258*ep^4*mtt^8*mWW^4*s^2*t^7 - 453436648*ep^5*mtt^8*mWW^4*s^2*t^7 - 184349440*ep^6*mtt^8*mWW^4*s^2*t^7 - 918900*mtt^7*mWW^5*s^2*t^7 - 5004388*ep*mtt^7*mWW^5*s^2*t^7 + 13235522*ep^2*mtt^7*mWW^5*s^2*t^7 + 144090862*ep^3*mtt^7*mWW^5*s^2*t^7 + 369162790*ep^4*mtt^7*mWW^5*s^2*t^7 + 397991938*ep^5*mtt^7*mWW^5*s^2*t^7 + 158205736*ep^6*mtt^7*mWW^5*s^2*t^7 + 259552*mtt^6*mWW^6*s^2*t^7 + 383628*ep*mtt^6*mWW^6*s^2*t^7 - 8534048*ep^2*mtt^6*mWW^6*s^2*t^7 - 33609954*ep^3*mtt^6*mWW^6*s^2*t^7 - 45344932*ep^4*mtt^6*mWW^6*s^2*t^7 - 22921478*ep^5*mtt^6*mWW^6*s^2*t^7 - 2777688*ep^6*mtt^6*mWW^6*s^2*t^7 + 461780*mtt^5*mWW^7*s^2*t^7 + 3867488*ep*mtt^5*mWW^7*s^2*t^7 + 642790*ep^2*mtt^5*mWW^7*s^2*t^7 - 73280874*ep^3*mtt^5*mWW^7*s^2*t^7 - 238416326*ep^4*mtt^5*mWW^7*s^2*t^7 - 287530650*ep^5*mtt^5*mWW^7*s^2*t^7 - 121134728*ep^6*mtt^5*mWW^7*s^2*t^7 - 512024*mtt^4*mWW^8*s^2*t^7 - 3260980*ep*mtt^4*mWW^8*s^2*t^7 + 6154766*ep^2*mtt^4*mWW^8*s^2*t^7 + 91448572*ep^3*mtt^4*mWW^8*s^2*t^7 + 253928990*ep^4*mtt^4*mWW^8*s^2*t^7 + 285930780*ep^5*mtt^4*mWW^8*s^2*t^7 + 115954576*ep^6*mtt^4*mWW^8*s^2*t^7 + 206788*mtt^3*mWW^9*s^2*t^7 + 913124*ep*mtt^3*mWW^9*s^2*t^7 - 6258756*ep^2*mtt^3*mWW^9*s^2*t^7 - 49851916*ep^3*mtt^3*mWW^9*s^2*t^7 - 123482284*ep^4*mtt^3*mWW^9*s^2*t^7 - 131820804*ep^5*mtt^3*mWW^9*s^2*t^7 - 51812432*ep^6*mtt^3*mWW^9*s^2*t^7 - 30704*mtt^2*mWW^10*s^2*t^7 + 18686*ep*mtt^2*mWW^10*s^2*t^7 + 2520843*ep^2*mtt^2*mWW^10*s^2*t^7 + 13597133*ep^3*mtt^2*mWW^10*s^2*t^7 + 29916517*ep^4*mtt^2*mWW^10*s^2*t^7 + 30070041*ep^5*mtt^2*mWW^10*s^2*t^7 + 11394644*ep^6*mtt^2*mWW^10*s^2*t^7 + 28*mtt*mWW^11*s^2*t^7 - 32526*ep*mtt*mWW^11*s^2*t^7 - 339176*ep^2*mtt*mWW^11*s^2*t^7 - 1334290*ep^3*mtt*mWW^11*s^2*t^7 - 2529644*ep^4*mtt*mWW^11*s^2*t^7 - 2330680*ep^5*mtt*mWW^11*s^2*t^7 - 835232*ep^6*mtt*mWW^11*s^2*t^7 - 806*ep*mWW^12*s^2*t^7 - 12684*ep^2*mWW^12*s^2*t^7 - 67814*ep^3*mWW^12*s^2*t^7 - 156700*ep^4*mWW^12*s^2*t^7 - 162908*ep^5*mWW^12*s^2*t^7 - 62768*ep^6*mWW^12*s^2*t^7 + 11760*ep*mtt^11*s^3*t^7 - 34664*ep^2*mtt^11*s^3*t^7 - 840168*ep^3*mtt^11*s^3*t^7 - 2879128*ep^4*mtt^11*s^3*t^7 - 3721704*ep^5*mtt^11*s^3*t^7 - 1675296*ep^6*mtt^11*s^3*t^7 - 59024*mtt^10*mWW*s^3*t^7 - 350704*ep*mtt^10*mWW*s^3*t^7 + 202516*ep^2*mtt^10*mWW*s^3*t^7 + 5158594*ep^3*mtt^10*mWW*s^3*t^7 + 13179336*ep^4*mtt^10*mWW*s^3*t^7 + 13598994*ep^5*mtt^10*mWW*s^3*t^7 + 5138320*ep^6*mtt^10*mWW*s^3*t^7 + 65136*mtt^9*mWW^2*s^3*t^7 + 2468*ep*mtt^9*mWW^2*s^3*t^7 - 1594870*ep^2*mtt^9*mWW^2*s^3*t^7 + 557086*ep^3*mtt^9*mWW^2*s^3*t^7 + 18341378*ep^4*mtt^9*mWW^2*s^3*t^7 + 32556698*ep^5*mtt^9*mWW^2*s^3*t^7 + 16799008*ep^6*mtt^9*mWW^2*s^3*t^7 + 627512*mtt^8*mWW^3*s^3*t^7 + 5048118*ep*mtt^8*mWW^3*s^3*t^7 + 3814871*ep^2*mtt^8*mWW^3*s^3*t^7 - 65399465*ep^3*mtt^8*mWW^3*s^3*t^7 - 220599259*ep^4*mtt^8*mWW^3*s^3*t^7 - 267549389*ep^5*mtt^8*mWW^3*s^3*t^7 - 113827948*ep^6*mtt^8*mWW^3*s^3*t^7 - 1932632*mtt^7*mWW^4*s^3*t^7 - 12920958*ep*mtt^7*mWW^4*s^3*t^7 + 1359378*ep^2*mtt^7*mWW^4*s^3*t^7 + 190043662*ep^3*mtt^7*mWW^4*s^3*t^7 + 543464054*ep^4*mtt^7*mWW^4*s^3*t^7 + 604447128*ep^5*mtt^7*mWW^4*s^3*t^7 + 242329288*ep^6*mtt^7*mWW^4*s^3*t^7 + 2100008*mtt^6*mWW^5*s^3*t^7 + 11916306*ep*mtt^6*mWW^5*s^3*t^7 - 16944630*ep^2*mtt^6*mWW^5*s^3*t^7 - 238068016*ep^3*mtt^6*mWW^5*s^3*t^7 - 596398354*ep^4*mtt^6*mWW^5*s^3*t^7 - 617394002*ep^5*mtt^6*mWW^5*s^3*t^7 - 235476784*ep^6*mtt^6*mWW^5*s^3*t^7 - 580520*mtt^5*mWW^6*s^3*t^7 - 859582*ep*mtt^5*mWW^6*s^3*t^7 + 23934908*ep^2*mtt^5*mWW^6*s^3*t^7 + 114926492*ep^3*mtt^5*mWW^6*s^3*t^7 + 209552324*ep^4*mtt^5*mWW^6*s^3*t^7 + 172677162*ep^5*mtt^5*mWW^6*s^3*t^7 + 54578384*ep^6*mtt^5*mWW^6*s^3*t^7 - 676408*mtt^4*mWW^7*s^3*t^7 - 6079646*ep*mtt^4*mWW^7*s^3*t^7 - 10489930*ep^2*mtt^4*mWW^7*s^3*t^7 + 46093882*ep^3*mtt^4*mWW^7*s^3*t^7 + 191118986*ep^4*mtt^4*mWW^7*s^3*t^7 + 242549460*ep^5*mtt^4*mWW^7*s^3*t^7 + 103762520*ep^6*mtt^4*mWW^7*s^3*t^7 + 625048*mtt^3*mWW^8*s^3*t^7 + 4050542*ep*mtt^3*mWW^8*s^3*t^7 - 4421850*ep^2*mtt^3*mWW^8*s^3*t^7 - 88541882*ep^3*mtt^3*mWW^8*s^3*t^7 - 245671054*ep^4*mtt^3*mWW^8*s^3*t^7 - 272635116*ep^5*mtt^3*mWW^8*s^3*t^7 - 108854040*ep^6*mtt^3*mWW^8*s^3*t^7 - 185496*mtt^2*mWW^9*s^3*t^7 - 784314*ep*mtt^2*mWW^9*s^3*t^7 + 5865354*ep^2*mtt^2*mWW^9*s^3*t^7 + 45102886*ep^3*mtt^2*mWW^9*s^3*t^7 + 109859026*ep^4*mtt^2*mWW^9*s^3*t^7 + 115607024*ep^5*mtt^2*mWW^9*s^3*t^7 + 44867168*ep^6*mtt^2*mWW^9*s^3*t^7 + 16376*mtt*mWW^10*s^3*t^7 - 47110*ep*mtt*mWW^10*s^3*t^7 - 1836838*ep^2*mtt*mWW^10*s^3*t^7 - 9647798*ep^3*mtt*mWW^10*s^3*t^7 - 21201990*ep^4*mtt*mWW^10*s^3*t^7 - 21324600*ep^5*mtt*mWW^10*s^3*t^7 - 8080960*ep^6*mtt*mWW^10*s^3*t^7 + 13120*ep*mWW^11*s^3*t^7 + 145755*ep^2*mWW^11*s^3*t^7 + 614727*ep^3*mWW^11*s^3*t^7 + 1234681*ep^4*mWW^11*s^3*t^7 + 1188345*ep^5*mWW^11*s^3*t^7 + 440340*ep^6*mWW^11*s^3*t^7 - 87024*ep*mtt^10*s^4*t^7 - 680680*ep^2*mtt^10*s^4*t^7 - 1663088*ep^3*mtt^10*s^4*t^7 - 1264648*ep^4*mtt^10*s^4*t^7 + 431760*ep^5*mtt^10*s^4*t^7 + 665280*ep^6*mtt^10*s^4*t^7 + 113456*mtt^9*mWW*s^4*t^7 + 635624*ep*mtt^9*mWW*s^4*t^7 + 34670*ep^2*mtt^9*mWW*s^4*t^7 - 4401094*ep^3*mtt^9*mWW*s^4*t^7 - 7723950*ep^4*mtt^9*mWW*s^4*t^7 - 3911666*ep^5*mtt^9*mWW*s^4*t^7 + 17920*ep^6*mtt^9*mWW*s^4*t^7 - 125376*mtt^8*mWW^2*s^4*t^7 + 475400*ep*mtt^8*mWW^2*s^4*t^7 + 8882020*ep^2*mtt^8*mWW^2*s^4*t^7 + 25210292*ep^3*mtt^8*mWW^2*s^4*t^7 + 19747436*ep^4*mtt^8*mWW^2*s^4*t^7 - 8457796*ep^5*mtt^8*mWW^2*s^4*t^7 - 11960040*ep^6*mtt^8*mWW^2*s^4*t^7 - 940928*mtt^7*mWW^3*s^4*t^7 - 8285678*ep*mtt^7*mWW^3*s^4*t^7 - 19793011*ep^2*mtt^7*mWW^3*s^4*t^7 + 12134547*ep^3*mtt^7*mWW^3*s^4*t^7 + 113412187*ep^4*mtt^7*mWW^3*s^4*t^7 + 157370423*ep^5*mtt^7*mWW^3*s^4*t^7 + 69833660*ep^6*mtt^7*mWW^3*s^4*t^7 + 2640984*mtt^6*mWW^4*s^4*t^7 + 17749930*ep*mtt^6*mWW^4*s^4*t^7 + 10296622*ep^2*mtt^6*mWW^4*s^4*t^7 - 159598344*ep^3*mtt^6*mWW^4*s^4*t^7 - 457060706*ep^4*mtt^6*mWW^4*s^4*t^7 - 484010590*ep^5*mtt^6*mWW^4*s^4*t^7 - 183753416*ep^6*mtt^6*mWW^4*s^4*t^7 - 2570500*mtt^5*mWW^5*s^4*t^7 - 14696446*ep*mtt^5*mWW^5*s^4*t^7 + 15503605*ep^2*mtt^5*mWW^5*s^4*t^7 + 251103595*ep^3*mtt^5*mWW^5*s^4*t^7 + 615392467*ep^4*mtt^5*mWW^5*s^4*t^7 + 616717755*ep^5*mtt^5*mWW^5*s^4*t^7 + 227283836*ep^6*mtt^5*mWW^5*s^4*t^7 + 719664*mtt^4*mWW^6*s^4*t^7 + 2138482*ep*mtt^4*mWW^6*s^4*t^7 - 24055074*ep^2*mtt^4*mWW^6*s^4*t^7 - 145306754*ep^3*mtt^4*mWW^6*s^4*t^7 - 309008822*ep^4*mtt^4*mWW^6*s^4*t^7 - 293485920*ep^5*mtt^4*mWW^6*s^4*t^7 - 105772928*ep^6*mtt^4*mWW^6*s^4*t^7 + 424216*mtt^3*mWW^7*s^4*t^7 + 3872774*ep*mtt^3*mWW^7*s^4*t^7 + 9640467*ep^2*mtt^3*mWW^7*s^4*t^7 - 5369191*ep^3*mtt^3*mWW^7*s^4*t^7 - 54062411*ep^4*mtt^3*mWW^7*s^4*t^7 - 74100067*ep^5*mtt^3*mWW^7*s^4*t^7 - 31704236*ep^6*mtt^3*mWW^7*s^4*t^7 - 314792*mtt^2*mWW^8*s^4*t^7 - 1997202*ep*mtt^2*mWW^8*s^4*t^7 + 2317502*ep^2*mtt^2*mWW^8*s^4*t^7 + 43294292*ep^3*mtt^2*mWW^8*s^4*t^7 + 117743774*ep^4*mtt^2*mWW^8*s^4*t^7 + 128452930*ep^5*mtt^2*mWW^8*s^4*t^7 + 50502424*ep^6*mtt^2*mWW^8*s^4*t^7 + 53276*mtt*mWW^9*s^4*t^7 + 151614*ep*mtt*mWW^9*s^4*t^7 - 2640019*ep^2*mtt*mWW^9*s^4*t^7 - 17568225*ep^3*mtt*mWW^9*s^4*t^7 - 41628613*ep^4*mtt*mWW^9*s^4*t^7 - 43348173*ep^5*mtt*mWW^9*s^4*t^7 - 16729932*ep^6*mtt*mWW^9*s^4*t^7 + 42526*ep*mWW^10*s^4*t^7 + 493898*ep^2*mWW^10*s^4*t^7 + 2163970*ep^3*mWW^10*s^4*t^7 + 4453286*ep^4*mWW^10*s^4*t^7 + 4341344*ep^5*mWW^10*s^4*t^7 + 1617432*ep^6*mWW^10*s^4*t^7 + 143472*ep*mtt^9*s^5*t^7 + 1244040*ep^2*mtt^9*s^5*t^7 + 3764096*ep^3*mtt^9*s^5*t^7 + 5004104*ep^4*mtt^9*s^5*t^7 + 2783424*ep^5*mtt^9*s^5*t^7 + 411264*ep^6*mtt^9*s^5*t^7 - 132720*mtt^8*mWW*s^5*t^7 - 664696*ep*mtt^8*mWW*s^5*t^7 - 22268*ep^2*mtt^8*mWW*s^5*t^7 + 1432134*ep^3*mtt^8*mWW*s^5*t^7 - 4999352*ep^4*mtt^8*mWW*s^5*t^7 - 14150978*ep^5*mtt^8*mWW*s^5*t^7 - 8569160*ep^6*mtt^8*mWW*s^5*t^7 + 153952*mtt^7*mWW^2*s^5*t^7 - 540534*ep*mtt^7*mWW^2*s^5*t^7 - 11101523*ep^2*mtt^7*mWW^2*s^5*t^7 - 34601591*ep^3*mtt^7*mWW^2*s^5*t^7 - 36106261*ep^4*mtt^7*mWW^2*s^5*t^7 - 4362023*ep^5*mtt^7*mWW^2*s^5*t^7 + 8258980*ep^6*mtt^7*mWW^2*s^5*t^7 + 809228*mtt^6*mWW^3*s^5*t^7 + 7056288*ep*mtt^6*mWW^3*s^5*t^7 + 20305782*ep^2*mtt^6*mWW^3*s^5*t^7 + 21880306*ep^3*mtt^6*mWW^3*s^5*t^7 - 1123654*ep^4*mtt^6*mWW^3*s^5*t^7 - 18172838*ep^5*mtt^6*mWW^3*s^5*t^7 - 9319040*ep^6*mtt^6*mWW^3*s^5*t^7 - 2089440*mtt^5*mWW^4*s^5*t^7 - 13689612*ep*mtt^5*mWW^4*s^5*t^7 - 9692560*ep^2*mtt^5*mWW^4*s^5*t^7 + 94908486*ep^3*mtt^5*mWW^4*s^5*t^7 + 255412300*ep^4*mtt^5*mWW^4*s^5*t^7 + 246542930*ep^5*mtt^5*mWW^4*s^5*t^7 + 84408320*ep^6*mtt^5*mWW^4*s^5*t^7 + 1812360*mtt^4*mWW^5*s^5*t^7 + 10627456*ep*mtt^4*mWW^5*s^5*t^7 - 8460743*ep^2*mtt^4*mWW^5*s^5*t^7 - 168237339*ep^3*mtt^4*mWW^5*s^5*t^7 - 418070221*ep^4*mtt^4*mWW^5*s^5*t^7 - 420317837*ep^5*mtt^4*mWW^5*s^5*t^7 - 154822804*ep^6*mtt^4*mWW^5*s^5*t^7 - 514880*mtt^3*mWW^6*s^5*t^7 - 2330382*ep*mtt^3*mWW^6*s^5*t^7 + 12092081*ep^2*mtt^3*mWW^6*s^5*t^7 + 98404253*ep^3*mtt^3*mWW^6*s^5*t^7 + 236946263*ep^4*mtt^3*mWW^6*s^5*t^7 + 245897197*ep^5*mtt^3*mWW^6*s^5*t^7 + 94871092*ep^6*mtt^3*mWW^6*s^5*t^7 - 90372*mtt^2*mWW^7*s^5*t^7 - 960864*ep*mtt^2*mWW^7*s^5*t^7 - 4297348*ep^2*mtt^2*mWW^7*s^5*t^7 - 11626564*ep^3*mtt^2*mWW^7*s^5*t^7 - 19940700*ep^4*mtt^2*mWW^7*s^5*t^7 - 19195816*ep^5*mtt^2*mWW^7*s^5*t^7 - 7719352*ep^6*mtt^2*mWW^7*s^5*t^7 + 51872*mtt*mWW^8*s^5*t^7 + 319920*ep*mtt*mWW^8*s^5*t^7 - 521062*ep^2*mtt*mWW^8*s^5*t^7 - 7912380*ep^3*mtt*mWW^8*s^5*t^7 - 21205734*ep^4*mtt*mWW^8*s^5*t^7 - 22988824*ep^5*mtt*mWW^8*s^5*t^7 - 8989592*ep^6*mtt*mWW^8*s^5*t^7 + 38952*ep*mWW^9*s^5*t^7 + 453601*ep^2*mWW^9*s^5*t^7 + 1988599*ep^3*mWW^9*s^5*t^7 + 4083255*ep^4*mWW^9*s^5*t^7 + 3964765*ep^5*mWW^9*s^5*t^7 + 1470292*ep^6*mWW^9*s^5*t^7 - 124656*ep*mtt^8*s^6*t^7 - 1092056*ep^2*mtt^8*s^6*t^7 - 3361848*ep^3*mtt^8*s^6*t^7 - 4599784*ep^4*mtt^8*s^6*t^7 - 2708664*ep^5*mtt^8*s^6*t^7 - 477792*ep^6*mtt^8*s^6*t^7 + 96208*mtt^7*mWW*s^6*t^7 + 425120*ep*mtt^7*mWW*s^6*t^7 - 56330*ep^2*mtt^7*mWW*s^6*t^7 + 1144954*ep^3*mtt^7*mWW*s^6*t^7 + 12260466*ep^4*mtt^7*mWW*s^6*t^7 + 21879654*ep^5*mtt^7*mWW*s^6*t^7 + 11516488*ep^6*mtt^7*mWW*s^6*t^7 - 124704*mtt^6*mWW^2*s^6*t^7 + 183414*ep*mtt^6*mWW^2*s^6*t^7 + 6855213*ep^2*mtt^6*mWW^2*s^6*t^7 + 21962173*ep^3*mtt^6*mWW^2*s^6*t^7 + 22186727*ep^4*mtt^6*mWW^2*s^6*t^7 + 837381*ep^5*mtt^6*mWW^2*s^6*t^7 - 6434380*ep^6*mtt^6*mWW^2*s^6*t^7 - 386768*mtt^5*mWW^3*s^6*t^7 - 3253068*ep*mtt^5*mWW^3*s^6*t^7 - 10041007*ep^2*mtt^5*mWW^3*s^6*t^7 - 19869291*ep^3*mtt^5*mWW^3*s^6*t^7 - 32180197*ep^4*mtt^5*mWW^3*s^6*t^7 - 33513753*ep^5*mtt^5*mWW^3*s^6*t^7 - 14386916*ep^6*mtt^5*mWW^3*s^6*t^7 + 950112*mtt^4*mWW^4*s^6*t^7 + 6085716*ep*mtt^4*mWW^4*s^6*t^7 + 4138936*ep^2*mtt^4*mWW^4*s^6*t^7 - 38181402*ep^3*mtt^4*mWW^4*s^6*t^7 - 95356368*ep^4*mtt^4*mWW^4*s^6*t^7 - 83511106*ep^5*mtt^4*mWW^4*s^6*t^7 - 25153256*ep^6*mtt^4*mWW^4*s^6*t^7 - 725808*mtt^3*mWW^5*s^6*t^7 - 4455144*ep*mtt^3*mWW^5*s^6*t^7 + 2450876*ep^2*mtt^3*mWW^5*s^6*t^7 + 68874388*ep^3*mtt^3*mWW^5*s^6*t^7 + 179464148*ep^4*mtt^3*mWW^5*s^6*t^7 + 186695972*ep^5*mtt^3*mWW^5*s^6*t^7 + 70750880*ep^6*mtt^3*mWW^5*s^6*t^7 + 194624*mtt^2*mWW^6*s^6*t^7 + 1081502*ep*mtt^2*mWW^6*s^6*t^7 - 3445007*ep^2*mtt^2*mWW^6*s^6*t^7 - 37136487*ep^3*mtt^2*mWW^6*s^6*t^7 - 97239821*ep^4*mtt^2*mWW^6*s^6*t^7 - 106197743*ep^5*mtt^2*mWW^6*s^6*t^7 - 42420412*ep^6*mtt^2*mWW^6*s^6*t^7 - 3664*mtt*mWW^7*s^6*t^7 + 59940*ep*mtt*mWW^7*s^6*t^7 + 1212813*ep^2*mtt*mWW^7*s^6*t^7 + 6673293*ep^3*mtt*mWW^7*s^6*t^7 + 15721615*ep^4*mtt*mWW^7*s^6*t^7 + 16819279*ep^5*mtt*mWW^7*s^6*t^7 + 6738556*ep^6*mtt*mWW^7*s^6*t^7 - 904*ep*mWW^8*s^6*t^7 - 19598*ep^2*mWW^8*s^6*t^7 - 126900*ep^3*mWW^8*s^6*t^7 - 333586*ep^4*mWW^8*s^6*t^7 - 385500*ep^5*mWW^8*s^6*t^7 - 163888*ep^6*mWW^8*s^6*t^7 + 62160*ep*mtt^7*s^7*t^7 + 532232*ep^2*mtt^7*s^7*t^7 + 1571176*ep^3*mtt^7*s^7*t^7 + 1986104*ep^4*mtt^7*s^7*t^7 + 973416*ep^5*mtt^7*s^7*t^7 + 71712*ep^6*mtt^7*s^7*t^7 - 41776*mtt^6*mWW*s^7*t^7 - 164416*ep*mtt^6*mWW*s^7*t^7 + 21308*ep^2*mtt^6*mWW*s^7*t^7 - 1528138*ep^3*mtt^6*mWW*s^7*t^7 - 9091704*ep^4*mtt^6*mWW*s^7*t^7 - 14404586*ep^5*mtt^6*mWW*s^7*t^7 - 7189088*ep^6*mtt^6*mWW*s^7*t^7 + 65136*mtt^5*mWW^2*s^7*t^7 + 57360*ep*mtt^5*mWW^2*s^7*t^7 - 2215752*ep^2*mtt^5*mWW^2*s^7*t^7 - 7117620*ep^3*mtt^5*mWW^2*s^7*t^7 - 5371852*ep^4*mtt^5*mWW^2*s^7*t^7 + 3429720*ep^5*mtt^5*mWW^2*s^7*t^7 + 4121176*ep^6*mtt^5*mWW^2*s^7*t^7 + 83776*mtt^4*mWW^3*s^7*t^7 + 698032*ep*mtt^4*mWW^3*s^7*t^7 + 2523180*ep^2*mtt^4*mWW^3*s^7*t^7 + 7965530*ep^3*mtt^4*mWW^3*s^7*t^7 + 18183280*ep^4*mtt^4*mWW^3*s^7*t^7 + 21064650*ep^5*mtt^4*mWW^3*s^7*t^7 + 9140296*ep^6*mtt^4*mWW^3*s^7*t^7 - 224384*mtt^3*mWW^4*s^7*t^7 - 1425080*ep*mtt^3*mWW^4*s^7*t^7 - 942800*ep^2*mtt^3*mWW^4*s^7*t^7 + 8624160*ep^3*mtt^3*mWW^4*s^7*t^7 + 20683248*ep^4*mtt^3*mWW^4*s^7*t^7 + 17041480*ep^5*mtt^3*mWW^4*s^7*t^7 + 4640256*ep^6*mtt^3*mWW^4*s^7*t^7 + 145776*mtt^2*mWW^5*s^7*t^7 + 951192*ep*mtt^2*mWW^5*s^7*t^7 - 333892*ep^2*mtt^2*mWW^5*s^7*t^7 - 15254006*ep^3*mtt^2*mWW^5*s^7*t^7 - 42373352*ep^4*mtt^2*mWW^5*s^7*t^7 - 46190134*ep^5*mtt^2*mWW^5*s^7*t^7 - 18175776*ep^6*mtt^2*mWW^5*s^7*t^7 - 28528*mtt*mWW^6*s^7*t^7 - 165640*ep*mtt*mWW^6*s^7*t^7 + 603952*ep^2*mtt*mWW^6*s^7*t^7 + 6645420*ep^3*mtt*mWW^6*s^7*t^7 + 17949636*ep^4*mtt*mWW^6*s^7*t^7 + 20060376*ep^5*mtt*mWW^6*s^7*t^7 + 8142536*ep^6*mtt*mWW^6*s^7*t^7 - 15912*ep*mWW^7*s^7*t^7 - 192836*ep^2*mWW^7*s^7*t^7 - 881178*ep^3*mWW^7*s^7*t^7 - 1873200*ep^4*mWW^7*s^7*t^7 - 1873546*ep^5*mWW^7*s^7*t^7 - 714248*ep^6*mWW^7*s^7*t^7 - 16800*ep*mtt^6*s^8*t^7 - 137016*ep^2*mtt^6*s^8*t^7 - 366652*ep^3*mtt^6*s^8*t^7 - 368512*ep^4*mtt^6*s^8*t^7 - 58236*ep^5*mtt^6*s^8*t^7 + 70416*ep^6*mtt^6*s^8*t^7 + 9744*mtt^5*mWW*s^8*t^7 + 35384*ep*mtt^5*mWW*s^8*t^7 + 15544*ep^2*mtt^5*mWW*s^8*t^7 + 679596*ep^3*mtt^5*mWW*s^8*t^7 + 3145864*ep^4*mtt^5*mWW*s^8*t^7 + 4611076*ep^5*mtt^5*mWW*s^8*t^7 + 2211160*ep^6*mtt^5*mWW*s^8*t^7 - 19904*mtt^4*mWW^2*s^8*t^7 - 53000*ep*mtt^4*mWW^2*s^8*t^7 + 341080*ep^2*mtt^4*mWW^2*s^8*t^7 + 969588*ep^3*mtt^4*mWW^2*s^8*t^7 - 372376*ep^4*mtt^4*mWW^2*s^8*t^7 - 2611732*ep^5*mtt^4*mWW^2*s^8*t^7 - 1710088*ep^6*mtt^4*mWW^2*s^8*t^7 + 1248*mtt^3*mWW^3*s^8*t^7 - 8256*ep*mtt^3*mWW^3*s^8*t^7 - 279608*ep^2*mtt^3*mWW^3*s^8*t^7 - 1833392*ep^3*mtt^3*mWW^3*s^8*t^7 - 4741032*ep^4*mtt^3*mWW^3*s^8*t^7 - 5363648*ep^5*mtt^3*mWW^3*s^8*t^7 - 2227088*ep^6*mtt^3*mWW^3*s^8*t^7 + 18240*mtt^2*mWW^4*s^8*t^7 + 114560*ep*mtt^2*mWW^4*s^8*t^7 + 107552*ep^2*mtt^2*mWW^4*s^8*t^7 - 379532*ep^3*mtt^2*mWW^4*s^8*t^7 - 696136*ep^4*mtt^2*mWW^4*s^8*t^7 - 154284*ep^5*mtt^2*mWW^4*s^8*t^7 + 171584*ep^6*mtt^2*mWW^4*s^8*t^7 - 9328*mtt*mWW^5*s^8*t^7 - 66840*ep*mtt*mWW^5*s^8*t^7 + 7520*ep^2*mtt*mWW^5*s^8*t^7 + 1166116*ep^3*mtt*mWW^5*s^8*t^7 + 3514432*ep^4*mtt*mWW^5*s^8*t^7 + 4048700*ep^5*mtt*mWW^5*s^8*t^7 + 1661752*ep^6*mtt*mWW^5*s^8*t^7 - 4664*ep*mWW^6*s^8*t^7 - 54304*ep^2*mWW^6*s^8*t^7 - 239948*ep^3*mWW^6*s^8*t^7 - 497600*ep^4*mWW^6*s^8*t^7 - 488772*ep^5*mWW^6*s^8*t^7 - 183880*ep^6*mWW^6*s^8*t^7 + 1904*ep*mtt^5*s^9*t^7 + 14320*ep^2*mtt^5*s^9*t^7 + 31308*ep^3*mtt^5*s^9*t^7 + 12088*ep^4*mtt^5*s^9*t^7 - 29460*ep^5*mtt^5*s^9*t^7 - 23760*ep^6*mtt^5*s^9*t^7 - 896*mtt^4*mWW*s^9*t^7 - 3264*ep*mtt^4*mWW*s^9*t^7 - 7240*ep^2*mtt^4*mWW*s^9*t^7 - 111276*ep^3*mtt^4*mWW*s^9*t^7 - 422120*ep^4*mtt^4*mWW*s^9*t^7 - 572564*ep^5*mtt^4*mWW*s^9*t^7 - 262560*ep^6*mtt^4*mWW*s^9*t^7 + 2688*mtt^3*mWW^2*s^9*t^7 + 9440*ep*mtt^3*mWW^2*s^9*t^7 - 18720*ep^2*mtt^3*mWW^2*s^9*t^7 + 2344*ep^3*mtt^3*mWW^2*s^9*t^7 + 343776*ep^4*mtt^3*mWW^2*s^9*t^7 + 647352*ep^5*mtt^3*mWW^2*s^9*t^7 + 341280*ep^6*mtt^3*mWW^2*s^9*t^7 - 2688*mtt^2*mWW^3*s^9*t^7 - 16256*ep*mtt^2*mWW^3*s^9*t^7 + 7984*ep^2*mtt^2*mWW^3*s^9*t^7 + 234392*ep^3*mtt^2*mWW^3*s^9*t^7 + 599328*ep^4*mtt^2*mWW^3*s^9*t^7 + 612760*ep^5*mtt^2*mWW^3*s^9*t^7 + 228480*ep^6*mtt^2*mWW^3*s^9*t^7 + 896*mtt*mWW^4*s^9*t^7 + 7728*ep*mtt*mWW^4*s^9*t^7 - 2448*ep^2*mtt*mWW^4*s^9*t^7 - 187252*ep^3*mtt*mWW^4*s^9*t^7 - 601944*ep^4*mtt*mWW^4*s^9*t^7 - 730020*ep^5*mtt*mWW^4*s^9*t^7 - 311760*ep^6*mtt*mWW^4*s^9*t^7 + 448*ep*mWW^5*s^9*t^7 + 6104*ep^2*mWW^5*s^9*t^7 + 30484*ep^3*mWW^5*s^9*t^7 + 68872*ep^4*mWW^5*s^9*t^7 + 71932*ep^5*mWW^5*s^9*t^7 + 28320*ep^6*mWW^5*s^9*t^7 - 5600*ep*mtt^13*t^8 - 66672*ep^2*mtt^13*t^8 - 299232*ep^3*mtt^13*t^8 - 631544*ep^4*mtt^13*t^8 - 632568*ep^5*mtt^13*t^8 - 242784*ep^6*mtt^13*t^8 + 27456*ep*mtt^12*mWW*t^8 + 321850*ep^2*mtt^12*mWW*t^8 + 1427338*ep^3*mtt^12*mWW*t^8 + 2992270*ep^4*mtt^12*mWW*t^8 + 2987622*ep^5*mtt^12*mWW*t^8 + 1145144*ep^6*mtt^12*mWW*t^8 - 26736*ep*mtt^11*mWW^2*t^8 - 290416*ep^2*mtt^11*mWW^2*t^8 - 1212156*ep^3*mtt^11*mWW^2*t^8 - 2464928*ep^4*mtt^11*mWW^2*t^8 - 2442740*ep^5*mtt^11*mWW^2*t^8 - 941264*ep^6*mtt^11*mWW^2*t^8 - 104316*ep*mtt^10*mWW^3*t^8 - 1293316*ep^2*mtt^10*mWW^3*t^8 - 5954188*ep^3*mtt^10*mWW^3*t^8 - 12651252*ep^4*mtt^10*mWW^3*t^8 - 12599248*ep^5*mtt^10*mWW^3*t^8 - 4775680*ep^6*mtt^10*mWW^3*t^8 + 350292*ep*mtt^9*mWW^4*t^8 + 4173460*ep^2*mtt^9*mWW^4*t^8 + 18669364*ep^3*mtt^9*mWW^4*t^8 + 39077284*ep^4*mtt^9*mWW^4*t^8 + 38690112*ep^5*mtt^9*mWW^4*t^8 + 14656448*ep^6*mtt^9*mWW^4*t^8 - 461580*ep*mtt^8*mWW^5*t^8 - 5363616*ep^2*mtt^8*mWW^5*t^8 - 23512232*ep^3*mtt^8*mWW^5*t^8 - 48584184*ep^4*mtt^8*mWW^5*t^8 - 47755620*ep^5*mtt^8*mWW^5*t^8 - 18030608*ep^6*mtt^8*mWW^5*t^8 + 292068*ep*mtt^7*mWW^6*t^8 + 3253572*ep^2*mtt^7*mWW^6*t^8 + 13740300*ep^3*mtt^7*mWW^6*t^8 + 27658388*ep^4*mtt^7*mWW^6*t^8 + 26754808*ep^5*mtt^7*mWW^6*t^8 + 10027424*ep^6*mtt^7*mWW^6*t^8 - 43764*ep*mtt^6*mWW^7*t^8 - 346924*ep^2*mtt^6*mWW^7*t^8 - 915364*ep^3*mtt^6*mWW^7*t^8 - 1032732*ep^4*mtt^6*mWW^7*t^8 - 514240*ep^5*mtt^6*mWW^7*t^8 - 118336*ep^6*mtt^6*mWW^7*t^8 - 57444*ep*mtt^5*mWW^8*t^8 - 747284*ep^2*mtt^5*mWW^8*t^8 - 3576292*ep^3*mtt^5*mWW^8*t^8 - 7817788*ep^4*mtt^5*mWW^8*t^8 - 7925512*ep^5*mtt^5*mWW^8*t^8 - 3018080*ep^6*mtt^5*mWW^8*t^8 + 37628*ep*mtt^4*mWW^9*t^8 + 450790*ep^2*mtt^4*mWW^9*t^8 + 2027326*ep^3*mtt^4*mWW^9*t^8 + 4260906*ep^4*mtt^4*mWW^9*t^8 + 4221678*ep^5*mtt^4*mWW^9*t^8 + 1589912*ep^6*mtt^4*mWW^9*t^8 - 8580*ep*mtt^3*mWW^10*t^8 - 97252*ep^2*mtt^3*mWW^10*t^8 - 416896*ep^3*mtt^3*mWW^10*t^8 - 846692*ep^4*mtt^3*mWW^10*t^8 - 820292*ep^5*mtt^3*mWW^10*t^8 - 304848*ep^6*mtt^3*mWW^10*t^8 + 576*ep*mtt^2*mWW^11*t^8 + 5808*ep^2*mtt^2*mWW^11*t^8 + 22032*ep^3*mtt^2*mWW^11*t^8 + 40272*ep^4*mtt^2*mWW^11*t^8 + 36000*ep^5*mtt^2*mWW^11*t^8 + 12672*ep^6*mtt^2*mWW^11*t^8 + 26432*ep*mtt^12*s*t^8 + 326696*ep^2*mtt^12*s*t^8 + 1512556*ep^3*mtt^12*s*t^8 + 3264856*ep^4*mtt^12*s*t^8 + 3323076*ep^5*mtt^12*s*t^8 + 1290384*ep^6*mtt^12*s*t^8 + 5600*mtt^11*mWW*s*t^8 - 72864*ep*mtt^11*mWW*s*t^8 - 1394900*ep^2*mtt^11*mWW*s*t^8 - 7109700*ep^3*mtt^11*mWW*s*t^8 - 15954232*ep^4*mtt^11*mWW*s*t^8 - 16577728*ep^5*mtt^11*mWW*s*t^8 - 6519936*ep^6*mtt^11*mWW*s*t^8 - 21856*mtt^10*mWW^2*s*t^8 - 60430*ep*mtt^10*mWW^2*s*t^8 + 1109199*ep^2*mtt^10*mWW^2*s*t^8 + 7445763*ep^3*mtt^10*mWW^2*s*t^8 + 18212333*ep^4*mtt^10*mWW^2*s*t^8 + 19802283*ep^5*mtt^10*mWW^2*s*t^8 + 8027548*ep^6*mtt^10*mWW^2*s*t^8 + 4880*mtt^9*mWW^3*s*t^8 + 352498*ep*mtt^9*mWW^3*s*t^8 + 4304556*ep^2*mtt^9*mWW^3*s*t^8 + 20520514*ep^3*mtt^9*mWW^3*s*t^8 + 44760892*ep^4*mtt^9*mWW^3*s*t^8 + 45296244*ep^5*mtt^9*mWW^3*s*t^8 + 17326736*ep^6*mtt^9*mWW^3*s*t^8 + 109196*mtt^8*mWW^4*s*t^8 - 166760*ep*mtt^8*mWW^4*s*t^8 - 12362666*ep^2*mtt^8*mWW^4*s*t^8 - 71764942*ep^3*mtt^8*mWW^4*s*t^8 - 167562534*ep^4*mtt^8*mWW^4*s*t^8 - 175996150*ep^5*mtt^8*mWW^4*s*t^8 - 69126904*ep^6*mtt^8*mWW^4*s*t^8 - 241096*mtt^7*mWW^5*s*t^8 - 527184*ep*mtt^7*mWW^5*s*t^8 + 14915418*ep^2*mtt^7*mWW^5*s*t^8 + 96819882*ep^3*mtt^7*mWW^5*s*t^8 + 232151890*ep^4*mtt^7*mWW^5*s*t^8 + 246518714*ep^5*mtt^7*mWW^5*s*t^8 + 97462856*ep^6*mtt^7*mWW^5*s*t^8 + 220484*mtt^6*mWW^6*s*t^8 + 663868*ep*mtt^6*mWW^6*s*t^8 - 10202852*ep^2*mtt^6*mWW^6*s*t^8 - 68435840*ep^3*mtt^6*mWW^6*s*t^8 - 163292212*ep^4*mtt^6*mWW^6*s*t^8 - 172328472*ep^5*mtt^6*mWW^6*s*t^8 - 67903776*ep^6*mtt^6*mWW^6*s*t^8 - 71584*mtt^5*mWW^7*s*t^8 - 57804*ep*mtt^5*mWW^7*s*t^8 + 4007874*ep^2*mtt^5*mWW^7*s*t^8 + 20911094*ep^3*mtt^5*mWW^7*s*t^8 + 43784034*ep^4*mtt^5*mWW^7*s*t^8 + 42563322*ep^5*mtt^5*mWW^7*s*t^8 + 16019784*ep^6*mtt^5*mWW^7*s*t^8 - 27820*mtt^4*mWW^8*s*t^8 - 307688*ep*mtt^4*mWW^8*s*t^8 - 354006*ep^2*mtt^4*mWW^8*s*t^8 + 5121786*ep^3*mtt^4*mWW^8*s*t^8 + 18857958*ep^4*mtt^4*mWW^8*s*t^8 + 23614786*ep^5*mtt^4*mWW^8*s*t^8 + 10029864*ep^6*mtt^4*mWW^8*s*t^8 + 29624*mtt^3*mWW^9*s*t^8 + 170720*ep*mtt^3*mWW^9*s*t^8 - 737214*ep^2*mtt^3*mWW^9*s*t^8 - 7616958*ep^3*mtt^3*mWW^9*s*t^8 - 20457106*ep^4*mtt^3*mWW^9*s*t^8 - 22803570*ep^5*mtt^3*mWW^9*s*t^8 - 9181736*ep^6*mtt^3*mWW^9*s*t^8 - 8004*mtt^2*mWW^10*s*t^8 - 13438*ep*mtt^2*mWW^10*s*t^8 + 510181*ep^2*mtt^2*mWW^10*s*t^8 + 3154637*ep^3*mtt^2*mWW^10*s*t^8 + 7382839*ep^4*mtt^2*mWW^10*s*t^8 + 7699565*ep^5*mtt^2*mWW^10*s*t^8 + 2987140*ep^6*mtt^2*mWW^10*s*t^8 + 576*mtt*mWW^11*s*t^8 - 8214*ep*mtt*mWW^11*s*t^8 - 130998*ep^2*mtt*mWW^11*s*t^8 - 591840*ep^3*mtt*mWW^11*s*t^8 - 1209126*ep^4*mtt*mWW^11*s*t^8 - 1166070*ep^5*mtt*mWW^11*s*t^8 - 430968*ep^6*mtt*mWW^11*s*t^8 + 864*ep*mWW^12*s*t^8 + 8712*ep^2*mWW^12*s*t^8 + 33048*ep^3*mWW^12*s*t^8 + 60408*ep^4*mWW^12*s*t^8 + 54000*ep^5*mWW^12*s*t^8 + 19008*ep^6*mWW^12*s*t^8 - 31584*ep*mtt^11*s^2*t^8 - 492640*ep^2*mtt^11*s^2*t^8 - 2663544*ep^3*mtt^11*s^2*t^8 - 6338768*ep^4*mtt^11*s^2*t^8 - 6880152*ep^5*mtt^11*s^2*t^8 - 2793312*ep^6*mtt^11*s^2*t^8 - 39648*mtt^10*mWW*s^2*t^8 - 140936*ep*mtt^10*mWW*s^2*t^8 + 1887582*ep^2*mtt^10*mWW*s^2*t^8 + 13779260*ep^3*mtt^10*mWW*s^2*t^8 + 34531558*ep^4*mtt^10*mWW*s^2*t^8 + 37762984*ep^5*mtt^10*mWW*s^2*t^8 + 15278400*ep^6*mtt^10*mWW*s^2*t^8 + 145024*mtt^9*mWW^2*s^2*t^8 + 784066*ep*mtt^9*mWW^2*s^2*t^8 - 1944929*ep^2*mtt^9*mWW^2*s^2*t^8 - 21393201*ep^3*mtt^9*mWW^2*s^2*t^8 - 54658891*ep^4*mtt^9*mWW^2*s^2*t^8 - 58884609*ep^5*mtt^9*mWW^2*s^2*t^8 - 23393940*ep^6*mtt^9*mWW^2*s^2*t^8 - 47380*mtt^8*mWW^3*s^2*t^8 - 188012*ep*mtt^8*mWW^3*s^2*t^8 - 1805134*ep^2*mtt^8*mWW^3*s^2*t^8 - 16084734*ep^3*mtt^8*mWW^3*s^2*t^8 - 48520610*ep^4*mtt^8*mWW^3*s^2*t^8 - 58977826*ep^5*mtt^8*mWW^3*s^2*t^8 - 25346024*ep^6*mtt^8*mWW^3*s^2*t^8 - 536668*mtt^7*mWW^4*s^2*t^8 - 3466994*ep*mtt^7*mWW^4*s^2*t^8 + 7729348*ep^2*mtt^7*mWW^4*s^2*t^8 + 108115428*ep^3*mtt^7*mWW^4*s^2*t^8 + 300467636*ep^4*mtt^7*mWW^4*s^2*t^8 + 339338482*ep^5*mtt^7*mWW^4*s^2*t^8 + 138536328*ep^6*mtt^7*mWW^4*s^2*t^8 + 1090564*mtt^6*mWW^5*s^2*t^8 + 6543166*ep*mtt^6*mWW^5*s^2*t^8 - 13396360*ep^2*mtt^6*mWW^5*s^2*t^8 - 178133276*ep^3*mtt^6*mWW^5*s^2*t^8 - 476403036*ep^4*mtt^6*mWW^5*s^2*t^8 - 523563490*ep^5*mtt^6*mWW^5*s^2*t^8 - 209615048*ep^6*mtt^6*mWW^5*s^2*t^8 - 895828*mtt^5*mWW^6*s^2*t^8 - 4605142*ep*mtt^5*mWW^6*s^2*t^8 + 15905318*ep^2*mtt^5*mWW^6*s^2*t^8 + 152036242*ep^3*mtt^5*mWW^6*s^2*t^8 + 378434754*ep^4*mtt^5*mWW^6*s^2*t^8 + 399674504*ep^5*mtt^5*mWW^6*s^2*t^8 + 155946112*ep^6*mtt^5*mWW^6*s^2*t^8 + 278420*mtt^4*mWW^7*s^2*t^8 + 639782*ep*mtt^4*mWW^7*s^2*t^8 - 11482236*ep^2*mtt^4*mWW^7*s^2*t^8 - 65514728*ep^3*mtt^4*mWW^7*s^2*t^8 - 139018656*ep^4*mtt^4*mWW^7*s^2*t^8 - 133644470*ep^5*mtt^4*mWW^7*s^2*t^8 - 49041112*ep^6*mtt^4*mWW^7*s^2*t^8 + 45724*mtt^3*mWW^8*s^2*t^8 + 764730*ep*mtt^3*mWW^8*s^2*t^8 + 3513164*ep^2*mtt^3*mWW^8*s^2*t^8 + 4066460*ep^3*mtt^3*mWW^8*s^2*t^8 - 5970452*ep^4*mtt^3*mWW^8*s^2*t^8 - 15002858*ep^5*mtt^3*mWW^8*s^2*t^8 - 7802728*ep^6*mtt^3*mWW^8*s^2*t^8 - 47908*mtt^2*mWW^9*s^2*t^8 - 304878*ep*mtt^2*mWW^9*s^2*t^8 + 645042*ep^2*mtt^2*mWW^9*s^2*t^8 + 9057728*ep^3*mtt^2*mWW^9*s^2*t^8 + 24910222*ep^4*mtt^2*mWW^9*s^2*t^8 + 27773714*ep^5*mtt^2*mWW^9*s^2*t^8 + 11131240*ep^6*mtt^2*mWW^9*s^2*t^8 + 7700*mtt*mWW^10*s^2*t^8 - 3604*ep*mtt*mWW^10*s^2*t^8 - 665845*ep^2*mtt*mWW^10*s^2*t^8 - 3722409*ep^3*mtt*mWW^10*s^2*t^8 - 8357703*ep^4*mtt*mWW^10*s^2*t^8 - 8486007*ep^5*mtt*mWW^10*s^2*t^8 - 3228332*ep^6*mtt*mWW^10*s^2*t^8 + 9406*ep*mWW^11*s^2*t^8 + 106690*ep^2*mWW^11*s^2*t^8 + 456774*ep^3*mWW^11*s^2*t^8 + 923946*ep^4*mWW^11*s^2*t^8 + 889728*ep^5*mWW^11*s^2*t^8 + 328416*ep^6*mWW^11*s^2*t^8 - 53312*ep*mtt^10*s^3*t^8 - 177128*ep^2*mtt^10*s^3*t^8 + 986020*ep^3*mtt^10*s^3*t^8 + 4920160*ep^4*mtt^10*s^3*t^8 + 7045332*ep^5*mtt^10*s^3*t^8 + 3317328*ep^6*mtt^10*s^3*t^8 + 118272*mtt^9*mWW*s^3*t^8 + 868592*ep*mtt^9*mWW*s^3*t^8 + 347076*ep^2*mtt^9*mWW*s^3*t^8 - 11700098*ep^3*mtt^9*mWW*s^3*t^8 - 36776084*ep^4*mtt^9*mWW*s^3*t^8 - 43164654*ep^5*mtt^9*mWW*s^3*t^8 - 17995936*ep^6*mtt^9*mWW*s^3*t^8 - 403952*mtt^8*mWW^2*s^3*t^8 - 2214112*ep*mtt^8*mWW^2*s^3*t^8 + 2486888*ep^2*mtt^8*mWW^2*s^3*t^8 + 35996900*ep^3*mtt^8*mWW^2*s^3*t^8 + 84958120*ep^4*mtt^8*mWW^2*s^3*t^8 + 82939820*ep^5*mtt^8*mWW^2*s^3*t^8 + 29935976*ep^6*mtt^8*mWW^2*s^3*t^8 + 171132*mtt^7*mWW^3*s^3*t^8 - 461084*ep*mtt^7*mWW^3*s^3*t^8 - 9822207*ep^2*mtt^7*mWW^3*s^3*t^8 - 24592507*ep^3*mtt^7*mWW^3*s^3*t^8 - 9653485*ep^4*mtt^7*mWW^3*s^3*t^8 + 23997955*ep^5*mtt^7*mWW^3*s^3*t^8 + 19008908*ep^6*mtt^7*mWW^3*s^3*t^8 + 1047124*mtt^6*mWW^4*s^3*t^8 + 8636938*ep*mtt^6*mWW^4*s^3*t^8 + 11177782*ep^2*mtt^6*mWW^4*s^3*t^8 - 77789740*ep^3*mtt^6*mWW^4*s^3*t^8 - 283011810*ep^4*mtt^6*mWW^4*s^3*t^8 - 344093182*ep^5*mtt^6*mWW^4*s^3*t^8 - 144875304*ep^6*mtt^6*mWW^4*s^3*t^8 - 1945900*mtt^5*mWW^5*s^3*t^8 - 12879768*ep*mtt^5*mWW^5*s^3*t^8 + 2313491*ep^2*mtt^5*mWW^5*s^3*t^8 + 192244347*ep^3*mtt^5*mWW^5*s^3*t^8 + 539859157*ep^4*mtt^5*mWW^5*s^3*t^8 + 591002333*ep^5*mtt^5*mWW^5*s^3*t^8 + 233372172*ep^6*mtt^5*mWW^5*s^3*t^8 + 1402456*mtt^4*mWW^6*s^3*t^8 + 7731210*ep*mtt^4*mWW^6*s^3*t^8 - 15856948*ep^2*mtt^4*mWW^6*s^3*t^8 - 185807886*ep^3*mtt^4*mWW^6*s^3*t^8 - 462623672*ep^4*mtt^4*mWW^6*s^3*t^8 - 480212416*ep^5*mtt^4*mWW^6*s^3*t^8 - 183600776*ep^6*mtt^4*mWW^6*s^3*t^8 - 398812*mtt^3*mWW^7*s^3*t^8 - 1291860*ep*mtt^3*mWW^7*s^3*t^8 + 13457999*ep^2*mtt^3*mWW^7*s^3*t^8 + 85927899*ep^3*mtt^3*mWW^7*s^3*t^8 + 190048469*ep^4*mtt^3*mWW^7*s^3*t^8 + 186767525*ep^5*mtt^3*mWW^7*s^3*t^8 + 69217124*ep^6*mtt^3*mWW^7*s^3*t^8 - 7068*mtt^2*mWW^8*s^3*t^8 - 460122*ep*mtt^2*mWW^8*s^3*t^8 - 3921722*ep^2*mtt^2*mWW^8*s^3*t^8 - 13171516*ep^3*mtt^2*mWW^8*s^3*t^8 - 21430786*ep^4*mtt^2*mWW^8*s^3*t^8 - 17122570*ep^5*mtt^2*mWW^8*s^3*t^8 - 5505416*ep^6*mtt^2*mWW^8*s^3*t^8 + 16748*mtt*mWW^9*s^3*t^8 + 104472*ep*mtt*mWW^9*s^3*t^8 - 228967*ep^2*mtt*mWW^9*s^3*t^8 - 3079385*ep^3*mtt*mWW^9*s^3*t^8 - 8321481*ep^4*mtt*mWW^9*s^3*t^8 - 9136023*ep^5*mtt*mWW^9*s^3*t^8 - 3606492*ep^6*mtt*mWW^9*s^3*t^8 + 19046*ep*mWW^10*s^3*t^8 + 223736*ep^2*mWW^10*s^3*t^8 + 985966*ep^3*mWW^10*s^3*t^8 + 2031412*ep^4*mWW^10*s^3*t^8 + 1975880*ep^5*mWW^10*s^3*t^8 + 732416*ep^6*mWW^10*s^3*t^8 + 208544*ep*mtt^9*s^4*t^8 + 1513904*ep^2*mtt^9*s^4*t^8 + 3018400*ep^3*mtt^9*s^4*t^8 + 335776*ep^4*mtt^9*s^4*t^8 - 4177488*ep^5*mtt^9*s^4*t^8 - 2915136*ep^6*mtt^9*s^4*t^8 - 192640*mtt^8*mWW*s^4*t^8 - 1601328*ep*mtt^8*mWW*s^4*t^8 - 3744746*ep^2*mtt^8*mWW*s^4*t^8 + 903714*ep^3*mtt^8*mWW*s^4*t^8 + 15396842*ep^4*mtt^8*mWW*s^4*t^8 + 21178214*ep^5*mtt^8*mWW*s^4*t^8 + 9164712*ep^6*mtt^8*mWW*s^4*t^8 + 615120*mtt^7*mWW^2*s^4*t^8 + 3217456*ep*mtt^7*mWW^2*s^4*t^8 - 2586976*ep^2*mtt^7*mWW^2*s^4*t^8 - 37129198*ep^3*mtt^7*mWW^2*s^4*t^8 - 72009524*ep^4*mtt^7*mWW^2*s^4*t^8 - 53707798*ep^5*mtt^7*mWW^2*s^4*t^8 - 13322728*ep^6*mtt^7*mWW^2*s^4*t^8 - 325244*mtt^6*mWW^3*s^4*t^8 + 354164*ep*mtt^6*mWW^3*s^4*t^8 + 17300849*ep^2*mtt^6*mWW^3*s^4*t^8 + 58783585*ep^3*mtt^6*mWW^3*s^4*t^8 + 70347167*ep^4*mtt^6*mWW^3*s^4*t^8 + 24166307*ep^5*mtt^6*mWW^3*s^4*t^8 - 4841748*ep^6*mtt^6*mWW^3*s^4*t^8 - 1005908*mtt^5*mWW^4*s^4*t^8 - 8732774*ep*mtt^5*mWW^4*s^4*t^8 - 19500512*ep^2*mtt^5*mWW^4*s^4*t^8 + 20651034*ep^3*mtt^5*mWW^4*s^4*t^8 + 134665772*ep^4*mtt^5*mWW^4*s^4*t^8 + 176768916*ep^5*mtt^5*mWW^4*s^4*t^8 + 75748584*ep^6*mtt^5*mWW^4*s^4*t^8 + 1717368*mtt^4*mWW^5*s^4*t^8 + 11431434*ep*mtt^4*mWW^5*s^4*t^8 + 3078909*ep^2*mtt^4*mWW^5*s^4*t^8 - 128903539*ep^3*mtt^4*mWW^5*s^4*t^8 - 361737017*ep^4*mtt^4*mWW^5*s^4*t^8 - 385425439*ep^5*mtt^4*mWW^5*s^4*t^8 - 147672852*ep^6*mtt^4*mWW^5*s^4*t^8 - 1045576*mtt^3*mWW^6*s^4*t^8 - 5923300*ep*mtt^3*mWW^6*s^4*t^8 + 9796248*ep^2*mtt^3*mWW^6*s^4*t^8 + 128731926*ep^3*mtt^3*mWW^6*s^4*t^8 + 322348900*ep^4*mtt^3*mWW^6*s^4*t^8 + 333334210*ep^5*mtt^3*mWW^6*s^4*t^8 + 126571176*ep^6*mtt^3*mWW^6*s^4*t^8 + 246660*mtt^2*mWW^7*s^4*t^8 + 944384*ep*mtt^2*mWW^7*s^4*t^8 - 7750461*ep^2*mtt^2*mWW^7*s^4*t^8 - 55129877*ep^3*mtt^2*mWW^7*s^4*t^8 - 128562019*ep^4*mtt^2*mWW^7*s^4*t^8 - 131105403*ep^5*mtt^2*mWW^7*s^4*t^8 - 49881788*ep^6*mtt^2*mWW^7*s^4*t^8 - 9780*mtt*mWW^8*s^4*t^8 + 105498*ep*mtt*mWW^8*s^4*t^8 + 1933592*ep^2*mtt*mWW^8*s^4*t^8 + 9231966*ep^3*mtt*mWW^8*s^4*t^8 + 19514852*ep^4*mtt*mWW^8*s^4*t^8 + 19252656*ep^5*mtt*mWW^8*s^4*t^8 + 7257368*ep^6*mtt*mWW^8*s^4*t^8 - 4078*ep*mWW^9*s^4*t^8 - 40807*ep^2*mWW^9*s^4*t^8 - 158011*ep^3*mWW^9*s^4*t^8 - 300749*ep^4*mWW^9*s^4*t^8 - 284175*ep^5*mWW^9*s^4*t^8 - 107588*ep^6*mWW^9*s^4*t^8 - 282240*ep*mtt^8*s^5*t^8 - 2138248*ep^2*mtt^8*s^5*t^8 - 4833948*ep^3*mtt^8*s^5*t^8 - 2589776*ep^4*mtt^8*s^5*t^8 + 3101028*ep^5*mtt^8*s^5*t^8 + 2845584*ep^6*mtt^8*s^5*t^8 + 184800*mtt^7*mWW*s^5*t^8 + 1553056*ep*mtt^7*mWW*s^5*t^8 + 4564980*ep^2*mtt^7*mWW*s^5*t^8 + 6694760*ep^3*mtt^7*mWW*s^5*t^8 + 6247024*ep^4*mtt^7*mWW*s^5*t^8 + 4393252*ep^5*mtt^7*mWW*s^5*t^8 + 1708896*ep^6*mtt^7*mWW*s^5*t^8 - 556144*mtt^6*mWW^2*s^5*t^8 - 2803778*ep*mtt^6*mWW^2*s^5*t^8 + 1729929*ep^2*mtt^6*mWW^2*s^5*t^8 + 23211899*ep^3*mtt^6*mWW^2*s^5*t^8 + 31058071*ep^4*mtt^6*mWW^2*s^5*t^8 + 5499747*ep^5*mtt^6*mWW^2*s^5*t^8 - 7009860*ep^6*mtt^6*mWW^2*s^5*t^8 + 360580*mtt^5*mWW^3*s^5*t^8 + 568250*ep*mtt^5*mWW^3*s^5*t^8 - 12229073*ep^2*mtt^5*mWW^3*s^5*t^8 - 51181783*ep^3*mtt^5*mWW^3*s^5*t^8 - 75155483*ep^4*mtt^5*mWW^3*s^5*t^8 - 43180807*ep^5*mtt^5*mWW^3*s^5*t^8 - 6285372*ep^6*mtt^5*mWW^3*s^5*t^8 + 461360*mtt^4*mWW^4*s^5*t^8 + 4100274*ep*mtt^4*mWW^4*s^5*t^8 + 11632522*ep^2*mtt^4*mWW^4*s^5*t^8 + 9473874*ep^3*mtt^4*mWW^4*s^5*t^8 - 10408626*ep^4*mtt^4*mWW^4*s^5*t^8 - 21101716*ep^5*mtt^4*mWW^4*s^5*t^8 - 9278656*ep^6*mtt^4*mWW^4*s^5*t^8 - 758120*mtt^3*mWW^5*s^5*t^8 - 5013512*ep*mtt^3*mWW^5*s^5*t^8 - 2027870*ep^2*mtt^3*mWW^5*s^5*t^8 + 49523482*ep^3*mtt^3*mWW^5*s^5*t^8 + 136762234*ep^4*mtt^3*mWW^5*s^5*t^8 + 141470634*ep^5*mtt^3*mWW^5*s^5*t^8 + 52477568*ep^6*mtt^3*mWW^5*s^5*t^8 + 361760*mtt^2*mWW^6*s^5*t^8 + 2093886*ep*mtt^2*mWW^6*s^5*t^8 - 3418315*ep^2*mtt^2*mWW^6*s^5*t^8 - 46972153*ep^3*mtt^2*mWW^6*s^5*t^8 - 120055109*ep^4*mtt^2*mWW^6*s^5*t^8 - 126055553*ep^5*mtt^2*mWW^6*s^5*t^8 - 48414860*ep^6*mtt^2*mWW^6*s^5*t^8 - 54236*mtt*mWW^7*s^5*t^8 - 179202*ep*mtt*mWW^7*s^5*t^8 + 2307003*ep^2*mtt*mWW^7*s^5*t^8 + 15907381*ep^3*mtt*mWW^7*s^5*t^8 + 37860337*ep^4*mtt*mWW^7*s^5*t^8 + 39476297*ep^5*mtt*mWW^7*s^5*t^8 + 15296572*ep^6*mtt*mWW^7*s^5*t^8 - 36734*ep*mWW^8*s^5*t^8 - 420928*ep^2*mWW^8*s^5*t^8 - 1823512*ep^3*mWW^8*s^5*t^8 - 3718672*ep^4*mWW^8*s^5*t^8 - 3602882*ep^5*mWW^8*s^5*t^8 - 1339872*ep^6*mWW^8*s^5*t^8 + 205408*ep*mtt^7*s^6*t^8 + 1504384*ep^2*mtt^7*s^6*t^8 + 3087784*ep^3*mtt^7*s^6*t^8 + 672784*ep^4*mtt^7*s^6*t^8 - 3687096*ep^5*mtt^7*s^6*t^8 - 2679264*ep^6*mtt^7*s^6*t^8 - 104160*mtt^6*mWW*s^6*t^8 - 863944*ep*mtt^6*mWW*s^6*t^8 - 2740350*ep^2*mtt^6*mWW*s^6*t^8 - 5841512*ep^3*mtt^6*mWW*s^6*t^8 - 9953054*ep^4*mtt^6*mWW*s^6*t^8 - 10373988*ep^5*mtt^6*mWW*s^6*t^8 - 4383664*ep^6*mtt^6*mWW*s^6*t^8 + 300848*mtt^5*mWW^2*s^6*t^8 + 1504814*ep*mtt^5*mWW^2*s^6*t^8 - 521143*ep^2*mtt^5*mWW^2*s^6*t^8 - 8345445*ep^3*mtt^5*mWW^2*s^6*t^8 - 4254089*ep^4*mtt^5*mWW^2*s^6*t^8 + 12160203*ep^5*mtt^5*mWW^2*s^6*t^8 + 10286988*ep^6*mtt^5*mWW^2*s^6*t^8 - 234432*mtt^4*mWW^3*s^6*t^8 - 872684*ep*mtt^4*mWW^3*s^6*t^8 + 4114181*ep^2*mtt^4*mWW^3*s^6*t^8 + 24282149*ep^3*mtt^4*mWW^3*s^6*t^8 + 42809739*ep^4*mtt^4*mWW^3*s^6*t^8 + 31511771*ep^5*mtt^4*mWW^3*s^6*t^8 + 8111244*ep^6*mtt^4*mWW^3*s^6*t^8 - 60192*mtt^3*mWW^4*s^6*t^8 - 640304*ep*mtt^3*mWW^4*s^6*t^8 - 3245550*ep^2*mtt^3*mWW^4*s^6*t^8 - 11245610*ep^3*mtt^3*mWW^4*s^6*t^8 - 23678178*ep^4*mtt^3*mWW^4*s^6*t^8 - 25388038*ep^5*mtt^3*mWW^4*s^6*t^8 - 10504496*ep^6*mtt^3*mWW^4*s^6*t^8 + 141088*mtt^2*mWW^5*s^6*t^8 + 937452*ep*mtt^2*mWW^5*s^6*t^8 + 609932*ep^2*mtt^2*mWW^5*s^6*t^8 - 7500134*ep^3*mtt^2*mWW^5*s^6*t^8 - 20688696*ep^4*mtt^2*mWW^5*s^6*t^8 - 20636634*ep^5*mtt^2*mWW^5*s^6*t^8 - 7295552*ep^6*mtt^2*mWW^5*s^6*t^8 - 43152*mtt*mWW^6*s^6*t^8 - 245646*ep*mtt*mWW^6*s^6*t^8 + 568613*ep^2*mtt*mWW^6*s^6*t^8 + 6814471*ep^3*mtt*mWW^6*s^6*t^8 + 17622523*ep^4*mtt*mWW^6*s^6*t^8 + 18841603*ep^5*mtt*mWW^6*s^6*t^8 + 7358564*ep^6*mtt*mWW^6*s^6*t^8 - 25864*ep*mWW^7*s^6*t^8 - 291603*ep^2*mWW^7*s^6*t^8 - 1243255*ep^3*mWW^7*s^6*t^8 - 2500309*ep^4*mWW^7*s^6*t^8 - 2394029*ep^5*mWW^7*s^6*t^8 - 881532*ep^6*mWW^7*s^6*t^8 - 83776*ep*mtt^6*s^7*t^8 - 567640*ep^2*mtt^6*s^7*t^8 - 878756*ep^3*mtt^6*s^7*t^8 + 793888*ep^4*mtt^6*s^7*t^8 + 2759532*ep^5*mtt^6*s^7*t^8 + 1624752*ep^6*mtt^6*s^7*t^8 + 31808*mtt^5*mWW*s^7*t^8 + 269328*ep*mtt^5*mWW*s^7*t^8 + 903868*ep^2*mtt^5*mWW*s^7*t^8 + 2143278*ep^3*mtt^5*mWW*s^7*t^8 + 3883916*ep^4*mtt^5*mWW*s^7*t^8 + 4049450*ep^5*mtt^5*mWW*s^7*t^8 + 1676160*ep^6*mtt^5*mWW*s^7*t^8 - 91136*mtt^4*mWW^2*s^7*t^8 - 465504*ep*mtt^4*mWW^2*s^7*t^8 - 8792*ep^2*mtt^4*mWW^2*s^7*t^8 + 1516894*ep^3*mtt^4*mWW^2*s^7*t^8 - 1233924*ep^4*mtt^4*mWW^2*s^7*t^8 - 6446906*ep^5*mtt^4*mWW^2*s^7*t^8 - 4227264*ep^6*mtt^4*mWW^2*s^7*t^8 + 82560*mtt^3*mWW^3*s^7*t^8 + 424048*ep*mtt^3*mWW^3*s^7*t^8 - 589088*ep^2*mtt^3*mWW^3*s^7*t^8 - 6680588*ep^3*mtt^3*mWW^3*s^7*t^8 - 14216584*ep^4*mtt^3*mWW^3*s^7*t^8 - 12480636*ep^5*mtt^3*mWW^3*s^7*t^8 - 4018384*ep^6*mtt^3*mWW^3*s^7*t^8 - 18944*mtt^2*mWW^4*s^7*t^8 - 110528*ep*mtt^2*mWW^4*s^7*t^8 + 418080*ep^2*mtt^2*mWW^4*s^7*t^8 + 4596768*ep^3*mtt^2*mWW^4*s^7*t^8 + 12578344*ep^4*mtt^2*mWW^4*s^7*t^8 + 14275128*ep^5*mtt^2*mWW^4*s^7*t^8 + 5885408*ep^6*mtt^2*mWW^4*s^7*t^8 - 4288*mtt*mWW^5*s^7*t^8 - 31488*ep*mtt*mWW^5*s^7*t^8 - 143548*ep^2*mtt*mWW^5*s^7*t^8 - 679202*ep^3*mtt*mWW^5*s^7*t^8 - 1824484*ep^4*mtt*mWW^5*s^7*t^8 - 2215278*ep^5*mtt*mWW^5*s^7*t^8 - 973808*ep^6*mtt*mWW^5*s^7*t^8 - 1696*ep*mWW^6*s^7*t^8 - 12112*ep^2*mWW^6*s^7*t^8 - 22618*ep^3*mWW^6*s^7*t^8 + 3484*ep^4*mWW^6*s^7*t^8 + 41814*ep^5*mWW^6*s^7*t^8 + 26992*ep^6*mWW^6*s^7*t^8 + 17472*ep*mtt^5*s^8*t^8 + 103328*ep^2*mtt^5*s^8*t^8 + 59280*ep^3*mtt^5*s^8*t^8 - 510440*ep^4*mtt^5*s^8*t^8 - 976872*ep^5*mtt^5*s^8*t^8 - 507168*ep^6*mtt^5*s^8*t^8 - 4032*mtt^4*mWW*s^8*t^8 - 41600*ep*mtt^4*mWW*s^8*t^8 - 155856*ep^2*mtt^4*mWW*s^8*t^8 - 282304*ep^3*mtt^4*mWW*s^8*t^8 - 241952*ep^4*mtt^4*mWW*s^8*t^8 - 60752*ep^5*mtt^4*mWW*s^8*t^8 + 19536*ep^6*mtt^4*mWW*s^8*t^8 + 12096*mtt^3*mWW^2*s^8*t^8 + 64672*ep*mtt^3*mWW^2*s^8*t^8 + 29504*ep^2*mtt^3*mWW^2*s^8*t^8 - 84752*ep^3*mtt^3*mWW^2*s^8*t^8 + 394656*ep^4*mtt^3*mWW^2*s^8*t^8 + 1072944*ep^5*mtt^3*mWW^2*s^8*t^8 + 639360*ep^6*mtt^3*mWW^2*s^8*t^8 - 12096*mtt^2*mWW^3*s^8*t^8 - 72416*ep*mtt^2*mWW^3*s^8*t^8 + 20256*ep^2*mtt^2*mWW^3*s^8*t^8 + 895696*ep^3*mtt^2*mWW^3*s^8*t^8 + 2229360*ep^4*mtt^2*mWW^3*s^8*t^8 + 2197984*ep^5*mtt^2*mWW^3*s^8*t^8 + 789216*ep^6*mtt^2*mWW^3*s^8*t^8 + 4032*mtt*mWW^4*s^8*t^8 + 29856*ep*mtt*mWW^4*s^8*t^8 - 22240*ep^2*mtt*mWW^4*s^8*t^8 - 704320*ep^3*mtt*mWW^4*s^8*t^8 - 2122680*ep^4*mtt*mWW^4*s^8*t^8 - 2487432*ep^5*mtt*mWW^4*s^8*t^8 - 1038816*ep^6*mtt*mWW^4*s^8*t^8 + 2016*ep*mWW^5*s^8*t^8 + 25008*ep^2*mWW^5*s^8*t^8 + 116400*ep^3*mWW^5*s^8*t^8 + 251056*ep^4*mWW^5*s^8*t^8 + 254128*ep^5*mWW^5*s^8*t^8 + 97872*ep^6*mWW^5*s^8*t^8 - 1344*ep*mtt^4*s^9*t^8 - 5984*ep^2*mtt^4*s^9*t^8 + 11440*ep^3*mtt^4*s^9*t^8 + 83064*ep^4*mtt^4*s^9*t^8 + 125208*ep^5*mtt^4*s^9*t^8 + 59616*ep^6*mtt^4*s^9*t^8 + 2240*ep*mtt^3*mWW*s^9*t^8 + 10496*ep^2*mtt^3*mWW*s^9*t^8 - 14736*ep^3*mtt^3*mWW*s^9*t^8 - 126288*ep^4*mtt^3*mWW*s^9*t^8 - 194400*ep^5*mtt^3*mWW*s^9*t^8 - 93312*ep^6*mtt^3*mWW*s^9*t^8 - 448*ep*mtt^2*mWW^2*s^9*t^8 - 3264*ep^2*mtt^2*mWW^2*s^9*t^8 - 6704*ep^3*mtt^2*mWW^2*s^9*t^8 - 1824*ep^4*mtt^2*mWW^2*s^9*t^8 + 7056*ep^5*mtt^2*mWW^2*s^9*t^8 + 5184*ep^6*mtt^2*mWW^2*s^9*t^8 - 448*ep*mtt*mWW^3*s^9*t^8 - 1024*ep^2*mtt*mWW^3*s^9*t^8 + 11856*ep^3*mtt*mWW^3*s^9*t^8 + 50256*ep^4*mtt*mWW^3*s^9*t^8 + 68256*ep^5*mtt*mWW^3*s^9*t^8 + 31104*ep^6*mtt*mWW^3*s^9*t^8 - 224*ep^2*mWW^4*s^9*t^8 - 1856*ep^3*mWW^4*s^9*t^8 - 5208*ep^4*mWW^4*s^9*t^8 - 6120*ep^5*mWW^4*s^9*t^8 - 2592*ep^6*mWW^4*s^9*t^8 + 7840*ep*mtt^12*t^9 + 91168*ep^2*mtt^12*t^9 + 400328*ep^3*mtt^12*t^9 + 829616*ep^4*mtt^12*t^9 + 818472*ep^5*mtt^12*t^9 + 310176*ep^6*mtt^12*t^9 - 47984*ep*mtt^11*mWW*t^9 - 553634*ep^2*mtt^11*mWW*t^9 - 2415522*ep^3*mtt^11*mWW*t^9 - 4985670*ep^4*mtt^11*mWW*t^9 - 4907278*ep^5*mtt^11*mWW*t^9 - 1857112*ep^6*mtt^11*mWW*t^9 + 109748*ep*mtt^10*mWW^2*t^9 + 1249174*ep^2*mtt^10*mWW^2*t^9 + 5391382*ep^3*mtt^10*mWW^2*t^9 + 11060866*ep^4*mtt^10*mWW^2*t^9 + 10860038*ep^5*mtt^10*mWW^2*t^9 + 4108152*ep^6*mtt^10*mWW^2*t^9 - 86332*ep*mtt^9*mWW^3*t^9 - 937466*ep^2*mtt^9*mWW^3*t^9 - 3896646*ep^3*mtt^9*mWW^3*t^9 - 7852094*ep^4*mtt^9*mWW^3*t^9 - 7691182*ep^5*mtt^9*mWW^3*t^9 - 2929240*ep^6*mtt^9*mWW^3*t^9 - 86668*ep*mtt^8*mWW^4*t^9 - 1081938*ep^2*mtt^8*mWW^4*t^9 - 4967522*ep^3*mtt^8*mWW^4*t^9 - 10407238*ep^4*mtt^8*mWW^4*t^9 - 10141938*ep^5*mtt^8*mWW^4*t^9 - 3745256*ep^6*mtt^8*mWW^4*t^9 + 257396*ep*mtt^7*mWW^5*t^9 + 3008186*ep^2*mtt^7*mWW^5*t^9 + 13190150*ep^3*mtt^7*mWW^5*t^9 + 27059310*ep^4*mtt^7*mWW^5*t^9 + 26265478*ep^5*mtt^7*mWW^5*t^9 + 9760440*ep^6*mtt^7*mWW^5*t^9 - 248116*ep*mtt^6*mWW^6*t^9 - 2830126*ep^2*mtt^6*mWW^6*t^9 - 12165158*ep^3*mtt^6*mWW^6*t^9 - 24650250*ep^4*mtt^6*mWW^6*t^9 - 23771702*ep^5*mtt^6*mWW^6*t^9 - 8811448*ep^6*mtt^6*mWW^6*t^9 + 117452*ep*mtt^5*mWW^7*t^9 + 1300066*ep^2*mtt^5*mWW^7*t^9 + 5439278*ep^3*mtt^5*mWW^7*t^9 + 10809814*ep^4*mtt^5*mWW^7*t^9 + 10294742*ep^5*mtt^5*mWW^7*t^9 + 3789688*ep^6*mtt^5*mWW^7*t^9 - 22948*ep*mtt^4*mWW^8*t^9 - 234054*ep^2*mtt^4*mWW^8*t^9 - 900654*ep^3*mtt^4*mWW^8*t^9 - 1671346*ep^4*mtt^4*mWW^8*t^9 - 1515198*ep^5*mtt^4*mWW^8*t^9 - 542040*ep^6*mtt^4*mWW^8*t^9 - 1172*ep*mtt^3*mWW^9*t^9 - 20992*ep^2*mtt^3*mWW^9*t^9 - 119628*ep^3*mtt^3*mWW^9*t^9 - 286272*ep^4*mtt^3*mWW^9*t^9 - 304032*ep^5*mtt^3*mWW^9*t^9 - 118144*ep^6*mtt^3*mWW^9*t^9 + 784*ep*mtt^2*mWW^10*t^9 + 9616*ep^2*mtt^2*mWW^10*t^9 + 43992*ep^3*mtt^2*mWW^10*t^9 + 93264*ep^4*mtt^2*mWW^10*t^9 + 92600*ep^5*mtt^2*mWW^10*t^9 + 34784*ep^6*mtt^2*mWW^10*t^9 - 31808*ep*mtt^11*s*t^9 - 382888*ep^2*mtt^11*s*t^9 - 1732268*ep^3*mtt^11*s*t^9 - 3670392*ep^4*mtt^11*s*t^9 - 3680100*ep^5*mtt^11*s*t^9 - 1411344*ep^6*mtt^11*s*t^9 - 7840*mtt^10*mWW*s*t^9 + 116128*ep*mtt^10*mWW*s*t^9 + 2067620*ep^2*mtt^10*mWW*s*t^9 + 10238152*ep^3*mtt^10*mWW*s*t^9 + 22499556*ep^4*mtt^10*mWW*s*t^9 + 22987056*ep^5*mtt^10*mWW*s*t^9 + 8914048*ep^6*mtt^10*mWW*s*t^9 + 40144*mtt^9*mWW^2*s*t^9 - 71326*ep*mtt^9*mWW^2*s*t^9 - 4233855*ep^2*mtt^9*mWW^2*s*t^9 - 23494703*ep^3*mtt^9*mWW^2*s*t^9 - 53685469*ep^4*mtt^9*mWW^2*s*t^9 - 55908795*ep^5*mtt^9*mWW^2*s*t^9 - 21929436*ep^6*mtt^9*mWW^2*s*t^9 - 69604*mtt^8*mWW^3*s*t^9 - 187658*ep*mtt^8*mWW^3*s*t^9 + 3384285*ep^2*mtt^8*mWW^3*s*t^9 + 22136529*ep^3*mtt^8*mWW^3*s*t^9 + 52884827*ep^4*mtt^8*mWW^3*s*t^9 + 56324273*ep^5*mtt^8*mWW^3*s*t^9 + 22436948*ep^6*mtt^8*mWW^3*s*t^9 + 16728*mtt^7*mWW^4*s*t^9 + 166748*ep*mtt^7*mWW^4*s*t^9 + 1232201*ep^2*mtt^7*mWW^4*s*t^9 + 5820455*ep^3*mtt^7*mWW^4*s*t^9 + 12813243*ep^4*mtt^7*mWW^4*s*t^9 + 12550333*ep^5*mtt^7*mWW^4*s*t^9 + 4487172*ep^6*mtt^7*mWW^4*s*t^9 + 103396*mtt^6*mWW^5*s*t^9 + 344250*ep*mtt^6*mWW^5*s*t^9 - 5292171*ep^2*mtt^6*mWW^5*s*t^9 - 37371439*ep^3*mtt^6*mWW^5*s*t^9 - 90951949*ep^4*mtt^6*mWW^5*s*t^9 - 96212027*ep^5*mtt^6*mWW^5*s*t^9 - 37591260*ep^6*mtt^6*mWW^5*s*t^9 - 154000*mtt^5*mWW^6*s*t^9 - 615212*ep*mtt^5*mWW^6*s*t^9 + 5769859*ep^2*mtt^5*mWW^6*s*t^9 + 43104445*ep^3*mtt^5*mWW^6*s*t^9 + 105272713*ep^4*mtt^5*mWW^6*s*t^9 + 111382807*ep^5*mtt^5*mWW^6*s*t^9 + 43575308*ep^6*mtt^5*mWW^6*s*t^9 + 94116*mtt^4*mWW^7*s*t^9 + 309058*ep*mtt^4*mWW^7*s*t^9 - 3874937*ep^2*mtt^4*mWW^7*s*t^9 - 26254257*ep^3*mtt^4*mWW^7*s*t^9 - 61794671*ep^4*mtt^4*mWW^7*s*t^9 - 64036457*ep^5*mtt^4*mWW^7*s*t^9 - 24743412*ep^6*mtt^4*mWW^7*s*t^9 - 23336*mtt^3*mWW^8*s*t^9 + 7900*ep*mtt^3*mWW^8*s*t^9 + 1703523*ep^2*mtt^3*mWW^8*s*t^9 + 8840841*ep^3*mtt^3*mWW^8*s*t^9 + 18724073*ep^4*mtt^3*mWW^8*s*t^9 + 18245915*ep^5*mtt^3*mWW^8*s*t^9 + 6784284*ep^6*mtt^3*mWW^8*s*t^9 - 388*mtt^2*mWW^9*s*t^9 - 45546*ep*mtt^2*mWW^9*s*t^9 - 378453*ep^2*mtt^2*mWW^9*s*t^9 - 1155005*ep^3*mtt^2*mWW^9*s*t^9 - 1636923*ep^4*mtt^2*mWW^9*s*t^9 - 1098705*ep^5*mtt^2*mWW^9*s*t^9 - 290260*ep^6*mtt^2*mWW^9*s*t^9 + 784*mtt*mWW^10*s*t^9 + 6290*ep*mtt*mWW^10*s*t^9 - 9608*ep^2*mtt*mWW^10*s*t^9 - 198738*ep^3*mtt*mWW^10*s*t^9 - 594904*ep^4*mtt*mWW^10*s*t^9 - 693200*ep^5*mtt*mWW^10*s*t^9 - 284224*ep^6*mtt*mWW^10*s*t^9 + 1176*ep*mWW^11*s*t^9 + 14424*ep^2*mWW^11*s*t^9 + 65988*ep^3*mWW^11*s*t^9 + 139896*ep^4*mWW^11*s*t^9 + 138900*ep^5*mWW^11*s*t^9 + 52176*ep^6*mWW^11*s*t^9 + 22848*ep*mtt^10*s^2*t^9 + 419752*ep^2*mtt^10*s^2*t^9 + 2452252*ep^3*mtt^10*s^2*t^9 + 6061200*ep^4*mtt^10*s^2*t^9 + 6712956*ep^5*mtt^10*s^2*t^9 + 2756592*ep^6*mtt^10*s^2*t^9 + 47712*mtt^9*mWW*s^2*t^9 + 203000*ep*mtt^9*mWW*s^2*t^9 - 2021364*ep^2*mtt^9*mWW*s^2*t^9 - 15984638*ep^3*mtt^9*mWW*s^2*t^9 - 40984100*ep^4*mtt^9*mWW*s^2*t^9 - 45257626*ep^5*mtt^9*mWW*s^2*t^9 - 18388904*ep^6*mtt^9*mWW*s^2*t^9 - 225376*mtt^8*mWW^2*s^2*t^9 - 1200994*ep*mtt^8*mWW^2*s^2*t^9 + 4282919*ep^2*mtt^8*mWW^2*s^2*t^9 + 42745275*ep^3*mtt^8*mWW^2*s^2*t^9 + 110347773*ep^4*mtt^8*mWW^2*s^2*t^9 + 120286983*ep^5*mtt^8*mWW^2*s^2*t^9 + 48176140*ep^6*mtt^8*mWW^2*s^2*t^9 + 367580*mtt^7*mWW^3*s^2*t^9 + 1875098*ep*mtt^7*mWW^3*s^2*t^9 - 5706875*ep^2*mtt^7*mWW^3*s^2*t^9 - 55403933*ep^3*mtt^7*mWW^3*s^2*t^9 - 136953637*ep^4*mtt^7*mWW^3*s^2*t^9 - 144300445*ep^5*mtt^7*mWW^3*s^2*t^9 - 56342628*ep^6*mtt^7*mWW^3*s^2*t^9 - 130000*mtt^6*mWW^4*s^2*t^9 - 132568*ep*mtt^6*mWW^4*s^2*t^9 + 5101147*ep^2*mtt^6*mWW^4*s^2*t^9 + 21532403*ep^3*mtt^6*mWW^4*s^2*t^9 + 35668273*ep^4*mtt^6*mWW^4*s^2*t^9 + 27533101*ep^5*mtt^6*mWW^4*s^2*t^9 + 8350564*ep^6*mtt^6*mWW^4*s^2*t^9 - 319988*mtt^5*mWW^5*s^2*t^9 - 2545150*ep*mtt^5*mWW^5*s^2*t^9 - 1215967*ep^2*mtt^5*mWW^5*s^2*t^9 + 37379891*ep^3*mtt^5*mWW^5*s^2*t^9 + 119217871*ep^4*mtt^5*mWW^5*s^2*t^9 + 139145131*ep^5*mtt^5*mWW^5*s^2*t^9 + 57132412*ep^6*mtt^5*mWW^5*s^2*t^9 + 444640*mtt^4*mWW^6*s^2*t^9 + 2750428*ep*mtt^4*mWW^6*s^2*t^9 - 3985011*ep^2*mtt^4*mWW^6*s^2*t^9 - 63717179*ep^3*mtt^4*mWW^6*s^2*t^9 - 170686865*ep^4*mtt^4*mWW^6*s^2*t^9 - 185389425*ep^5*mtt^4*mWW^6*s^2*t^9 - 73111668*ep^6*mtt^4*mWW^6*s^2*t^9 - 230732*mtt^3*mWW^7*s^2*t^9 - 1065410*ep*mtt^3*mWW^7*s^2*t^9 + 5398255*ep^2*mtt^3*mWW^7*s^2*t^9 + 44263977*ep^3*mtt^3*mWW^7*s^2*t^9 + 106426049*ep^4*mtt^3*mWW^7*s^2*t^9 + 109972969*ep^5*mtt^3*mWW^7*s^2*t^9 + 42114772*ep^6*mtt^3*mWW^7*s^2*t^9 + 47952*mtt^2*mWW^8*s^2*t^9 + 48296*ep*mtt^2*mWW^8*s^2*t^9 - 2839327*ep^2*mtt^2*mWW^8*s^2*t^9 - 15563291*ep^3*mtt^2*mWW^8*s^2*t^9 - 33397429*ep^4*mtt^2*mWW^8*s^2*t^9 - 32564845*ep^5*mtt^2*mWW^8*s^2*t^9 - 12039716*ep^6*mtt^2*mWW^8*s^2*t^9 - 1788*mtt*mWW^9*s^2*t^9 + 45870*ep*mtt*mWW^9*s^2*t^9 + 576415*ep^2*mtt*mWW^9*s^2*t^9 + 2314047*ep^3*mtt*mWW^9*s^2*t^9 + 4303353*ep^4*mtt*mWW^9*s^2*t^9 + 3840547*ep^5*mtt*mWW^9*s^2*t^9 + 1339836*ep^6*mtt*mWW^9*s^2*t^9 - 1418*ep*mWW^10*s^2*t^9 - 9944*ep^2*mWW^10*s^2*t^9 - 18804*ep^3*mWW^10*s^2*t^9 - 2488*ep^4*mWW^10*s^2*t^9 + 20654*ep^5*mWW^10*s^2*t^9 + 12600*ep^6*mWW^10*s^2*t^9 + 93856*ep*mtt^9*s^3*t^9 + 477616*ep^2*mtt^9*s^3*t^9 - 334480*ep^3*mtt^9*s^3*t^9 - 4618936*ep^4*mtt^9*s^3*t^9 - 7510632*ep^5*mtt^9*s^3*t^9 - 3707424*ep^6*mtt^9*s^3*t^9 - 119616*mtt^8*mWW*s^3*t^9 - 1098696*ep*mtt^8*mWW*s^3*t^9 - 1845716*ep^2*mtt^8*mWW*s^3*t^9 + 9469120*ep^3*mtt^8*mWW*s^3*t^9 + 38952048*ep^4*mtt^8*mWW*s^3*t^9 + 50283684*ep^5*mtt^8*mWW*s^3*t^9 + 22104360*ep^6*mtt^8*mWW*s^3*t^9 + 517376*mtt^7*mWW^2*s^3*t^9 + 3501338*ep*mtt^7*mWW^2*s^3*t^9 + 904961*ep^2*mtt^7*mWW^2*s^3*t^9 - 42513683*ep^3*mtt^7*mWW^2*s^3*t^9 - 124216613*ep^4*mtt^7*mWW^2*s^3*t^9 - 138281679*ep^5*mtt^7*mWW^2*s^3*t^9 - 55302116*ep^6*mtt^7*mWW^2*s^3*t^9 - 786044*mtt^6*mWW^3*s^3*t^9 - 4268454*ep*mtt^6*mWW^3*s^3*t^9 + 5962813*ep^2*mtt^6*mWW^3*s^3*t^9 + 77696159*ep^3*mtt^6*mWW^3*s^3*t^9 + 185697207*ep^4*mtt^6*mWW^3*s^3*t^9 + 185030163*ep^5*mtt^6*mWW^3*s^3*t^9 + 68296044*ep^6*mtt^6*mWW^3*s^3*t^9 + 342312*mtt^5*mWW^4*s^3*t^9 + 664474*ep*mtt^5*mWW^4*s^3*t^9 - 11986924*ep^2*mtt^5*mWW^4*s^3*t^9 - 57878190*ep^3*mtt^5*mWW^4*s^3*t^9 - 104772524*ep^4*mtt^5*mWW^4*s^3*t^9 - 86273756*ep^5*mtt^5*mWW^4*s^3*t^9 - 27165952*ep^6*mtt^5*mWW^4*s^3*t^9 + 332536*mtt^4*mWW^5*s^3*t^9 + 3171212*ep*mtt^4*mWW^5*s^3*t^9 + 7752484*ep^2*mtt^4*mWW^5*s^3*t^9 - 8824782*ep^3*mtt^4*mWW^5*s^3*t^9 - 59369960*ep^4*mtt^4*mWW^5*s^3*t^9 - 79458754*ep^5*mtt^4*mWW^5*s^3*t^9 - 34360976*ep^6*mtt^4*mWW^5*s^3*t^9 - 439744*mtt^3*mWW^6*s^3*t^9 - 2869954*ep*mtt^3*mWW^6*s^3*t^9 + 1083069*ep^2*mtt^3*mWW^6*s^3*t^9 + 45974457*ep^3*mtt^3*mWW^6*s^3*t^9 + 126278703*ep^4*mtt^3*mWW^6*s^3*t^9 + 136096753*ep^5*mtt^3*mWW^6*s^3*t^9 + 52928380*ep^6*mtt^3*mWW^6*s^3*t^9 + 175908*mtt^2*mWW^7*s^3*t^9 + 821170*ep*mtt^2*mWW^7*s^3*t^9 - 3855919*ep^2*mtt^2*mWW^7*s^3*t^9 - 31941933*ep^3*mtt^2*mWW^7*s^3*t^9 - 76167861*ep^4*mtt^2*mWW^7*s^3*t^9 - 77880865*ep^5*mtt^2*mWW^7*s^3*t^9 - 29501588*ep^6*mtt^2*mWW^7*s^3*t^9 - 22728*mtt*mWW^8*s^3*t^9 + 6526*ep*mtt*mWW^8*s^3*t^9 + 1742894*ep^2*mtt*mWW^8*s^3*t^9 + 9326760*ep^3*mtt*mWW^8*s^3*t^9 + 20129162*ep^4*mtt*mWW^8*s^3*t^9 + 19792258*ep^5*mtt*mWW^8*s^3*t^9 + 7362184*ep^6*mtt*mWW^8*s^3*t^9 - 21472*ep*mWW^9*s^3*t^9 - 235278*ep^2*mWW^9*s^3*t^9 - 973428*ep^3*mWW^9*s^3*t^9 - 1911226*ep^4*mWW^9*s^3*t^9 - 1797172*ep^5*mWW^9*s^3*t^9 - 652912*ep^6*mWW^9*s^3*t^9 - 247520*ep*mtt^8*s^4*t^9 - 1665040*ep^2*mtt^8*s^4*t^9 - 2504960*ep^3*mtt^8*s^4*t^9 + 2567280*ep^4*mtt^8*s^4*t^9 + 8369280*ep^5*mtt^8*s^4*t^9 + 4872960*ep^6*mtt^8*s^4*t^9 + 158144*mtt^7*mWW*s^4*t^9 + 1730456*ep*mtt^7*mWW*s^4*t^9 + 5659338*ep^2*mtt^7*mWW*s^4*t^9 + 1655962*ep^3*mtt^7*mWW*s^4*t^9 - 22076050*ep^4*mtt^7*mWW*s^4*t^9 - 37466154*ep^5*mtt^7*mWW*s^4*t^9 - 18249568*ep^6*mtt^7*mWW*s^4*t^9 - 622816*mtt^6*mWW^2*s^4*t^9 - 4381778*ep*mtt^6*mWW^2*s^4*t^9 - 5023865*ep^2*mtt^6*mWW^2*s^4*t^9 + 25674259*ep^3*mtt^6*mWW^2*s^4*t^9 + 83342525*ep^4*mtt^6*mWW^2*s^4*t^9 + 91215447*ep^5*mtt^6*mWW^2*s^4*t^9 + 35203476*ep^6*mtt^6*mWW^2*s^4*t^9 + 874484*mtt^5*mWW^3*s^4*t^9 + 4824618*ep*mtt^5*mWW^3*s^4*t^9 - 3814383*ep^2*mtt^5*mWW^3*s^4*t^9 - 65914637*ep^3*mtt^5*mWW^3*s^4*t^9 - 150407433*ep^4*mtt^5*mWW^3*s^4*t^9 - 139861437*ep^5*mtt^5*mWW^3*s^4*t^9 - 47845540*ep^6*mtt^5*mWW^3*s^4*t^9 - 428256*mtt^4*mWW^4*s^4*t^9 - 1511314*ep*mtt^4*mWW^4*s^4*t^9 + 9866406*ep^2*mtt^4*mWW^4*s^4*t^9 + 60330522*ep^3*mtt^4*mWW^4*s^4*t^9 + 121267026*ep^4*mtt^4*mWW^4*s^4*t^9 + 108266552*ep^5*mtt^4*mWW^4*s^4*t^9 + 36610912*ep^6*mtt^4*mWW^4*s^4*t^9 - 106136*mtt^3*mWW^5*s^4*t^9 - 1310588*ep*mtt^3*mWW^5*s^4*t^9 - 5990032*ep^2*mtt^3*mWW^5*s^4*t^9 - 13097096*ep^3*mtt^3*mWW^5*s^4*t^9 - 15304856*ep^4*mtt^3*mWW^5*s^4*t^9 - 9745540*ep^5*mtt^3*mWW^5*s^4*t^9 - 2797992*ep^6*mtt^3*mWW^5*s^4*t^9 + 164320*mtt^2*mWW^6*s^4*t^9 + 1083026*ep*mtt^2*mWW^6*s^4*t^9 + 96679*ep^2*mtt^2*mWW^6*s^4*t^9 - 13421457*ep^3*mtt^2*mWW^6*s^4*t^9 - 36782515*ep^4*mtt^2*mWW^6*s^4*t^9 - 38559881*ep^5*mtt^2*mWW^6*s^4*t^9 - 14516908*ep^6*mtt^2*mWW^6*s^4*t^9 - 39740*mtt*mWW^7*s^4*t^9 - 154422*ep*mtt*mWW^7*s^4*t^9 + 1231589*ep^2*mtt*mWW^7*s^4*t^9 + 8787403*ep^3*mtt*mWW^7*s^4*t^9 + 20381347*ep^4*mtt*mWW^7*s^4*t^9 + 20601739*ep^5*mtt*mWW^7*s^4*t^9 + 7748140*ep^6*mtt*mWW^7*s^4*t^9 - 32478*ep*mWW^8*s^4*t^9 - 360692*ep^2*mWW^8*s^4*t^9 - 1509996*ep^3*mWW^8*s^4*t^9 - 2987324*ep^4*mWW^8*s^4*t^9 - 2820006*ep^5*mWW^8*s^4*t^9 - 1025480*ep^6*mWW^8*s^4*t^9 + 268800*ep*mtt^7*s^5*t^9 + 1784632*ep^2*mtt^7*s^5*t^9 + 2530612*ep^3*mtt^7*s^5*t^9 - 3298536*ep^4*mtt^7*s^5*t^9 - 9660852*ep^5*mtt^7*s^5*t^9 - 5522256*ep^6*mtt^7*s^5*t^9 - 116256*mtt^6*mWW*s^5*t^9 - 1372408*ep*mtt^6*mWW*s^5*t^9 - 5120048*ep^2*mtt^6*mWW*s^5*t^9 - 4723600*ep^3*mtt^6*mWW*s^5*t^9 + 10067744*ep^4*mtt^6*mWW*s^5*t^9 + 22297216*ep^5*mtt^6*mWW*s^5*t^9 + 11673464*ep^6*mtt^6*mWW*s^5*t^9 + 415792*mtt^5*mWW^2*s^5*t^9 + 2914748*ep*mtt^5*mWW^2*s^5*t^9 + 4113242*ep^2*mtt^5*mWW^2*s^5*t^9 - 10054538*ep^3*mtt^5*mWW^2*s^5*t^9 - 34846754*ep^4*mtt^5*mWW^2*s^5*t^9 - 35834538*ep^5*mtt^5*mWW^2*s^5*t^9 - 12704560*ep^6*mtt^5*mWW^2*s^5*t^9 - 534640*mtt^4*mWW^3*s^5*t^9 - 3021464*ep*mtt^4*mWW^3*s^5*t^9 + 1249834*ep^2*mtt^4*mWW^3*s^5*t^9 + 34359200*ep^3*mtt^4*mWW^3*s^5*t^9 + 77515394*ep^4*mtt^4*mWW^3*s^5*t^9 + 69529140*ep^5*mtt^4*mWW^3*s^5*t^9 + 22662856*ep^6*mtt^4*mWW^3*s^5*t^9 + 271728*mtt^3*mWW^4*s^5*t^9 + 1312680*ep*mtt^3*mWW^4*s^5*t^9 - 3744644*ep^2*mtt^3*mWW^4*s^5*t^9 - 33428508*ep^3*mtt^3*mWW^4*s^5*t^9 - 76346796*ep^4*mtt^3*mWW^4*s^5*t^9 - 74721188*ep^5*mtt^3*mWW^4*s^5*t^9 - 27291336*ep^6*mtt^3*mWW^4*s^5*t^9 - 21424*mtt^2*mWW^5*s^5*t^9 + 19504*ep*mtt^2*mWW^5*s^5*t^9 + 2080892*ep^2*mtt^2*mWW^5*s^5*t^9 + 12057772*ep^3*mtt^2*mWW^5*s^5*t^9 + 28305852*ep^4*mtt^2*mWW^5*s^5*t^9 + 30073324*ep^5*mtt^2*mWW^5*s^5*t^9 + 11973968*ep^6*mtt^2*mWW^5*s^5*t^9 - 15200*mtt*mWW^6*s^5*t^9 - 112244*ep*mtt*mWW^6*s^5*t^9 - 265310*ep^2*mtt*mWW^6*s^5*t^9 - 364222*ep^3*mtt*mWW^6*s^5*t^9 - 716506*ep^4*mtt*mWW^6*s^5*t^9 - 1094590*ep^5*mtt*mWW^6*s^5*t^9 - 594968*ep^6*mtt*mWW^6*s^5*t^9 - 9616*ep*mWW^7*s^5*t^9 - 98598*ep^2*mWW^7*s^5*t^9 - 376716*ep^3*mWW^7*s^5*t^9 - 680398*ep^4*mWW^7*s^5*t^9 - 588512*ep^5*mWW^7*s^5*t^9 - 197168*ep^6*mWW^7*s^5*t^9 - 154112*ep*mtt^6*s^6*t^9 - 948152*ep^2*mtt^6*s^6*t^9 - 832612*ep^3*mtt^6*s^6*t^9 + 3612272*ep^4*mtt^6*s^6*t^9 + 7543740*ep^5*mtt^6*s^6*t^9 + 4007664*ep^6*mtt^6*s^6*t^9 + 45024*mtt^5*mWW*s^6*t^9 + 581312*ep*mtt^5*mWW*s^6*t^9 + 2263468*ep^2*mtt^5*mWW*s^6*t^9 + 1946822*ep^3*mtt^5*mWW*s^6*t^9 - 5397828*ep^4*mtt^5*mWW*s^6*t^9 - 11391566*ep^5*mtt^5*mWW*s^6*t^9 - 5928896*ep^6*mtt^5*mWW*s^6*t^9 - 146624*mtt^4*mWW^2*s^6*t^9 - 1026616*ep*mtt^4*mWW^2*s^6*t^9 - 1543472*ep^2*mtt^4*mWW^2*s^6*t^9 + 2616384*ep^3*mtt^4*mWW^2*s^6*t^9 + 9472976*ep^4*mtt^4*mWW^2*s^6*t^9 + 9175264*ep^5*mtt^4*mWW^2*s^6*t^9 + 2966744*ep^6*mtt^4*mWW^2*s^6*t^9 + 169728*mtt^3*mWW^3*s^6*t^9 + 995328*ep*mtt^3*mWW^3*s^6*t^9 - 133872*ep^2*mtt^3*mWW^3*s^6*t^9 - 10350120*ep^3*mtt^3*mWW^3*s^6*t^9 - 24334760*ep^4*mtt^3*mWW^3*s^6*t^9 - 22392984*ep^5*mtt^3*mWW^3*s^6*t^9 - 7465000*ep^6*mtt^3*mWW^3*s^6*t^9 - 79680*mtt^2*mWW^4*s^6*t^9 - 457544*ep*mtt^2*mWW^4*s^6*t^9 + 678168*ep^2*mtt^2*mWW^4*s^6*t^9 + 9645168*ep^3*mtt^2*mWW^4*s^6*t^9 + 24663432*ep^4*mtt^2*mWW^4*s^6*t^9 + 25989312*ep^5*mtt^2*mWW^4*s^6*t^9 + 10043608*ep^6*mtt^2*mWW^4*s^6*t^9 + 11552*mtt*mWW^5*s^6*t^9 + 54192*ep*mtt*mWW^5*s^6*t^9 - 408044*ep^2*mtt*mWW^5*s^6*t^9 - 3449166*ep^3*mtt*mWW^5*s^6*t^9 - 8922116*ep^4*mtt*mWW^5*s^6*t^9 - 9835098*ep^5*mtt*mWW^5*s^6*t^9 - 3973240*ep^6*mtt*mWW^5*s^6*t^9 + 7568*ep*mWW^6*s^6*t^9 + 92160*ep^2*mWW^6*s^6*t^9 + 422116*ep^3*mWW^6*s^6*t^9 + 900904*ep^4*mWW^6*s^6*t^9 + 905700*ep^5*mWW^6*s^6*t^9 + 347072*ep^6*mWW^6*s^6*t^9 + 45472*ep*mtt^5*s^7*t^9 + 246848*ep^2*mtt^5*s^7*t^9 - 24632*ep^3*mtt^5*s^7*t^9 - 1814760*ep^4*mtt^5*s^7*t^9 - 3093696*ep^5*mtt^5*s^7*t^9 - 1544832*ep^6*mtt^5*s^7*t^9 - 7168*mtt^4*mWW*s^7*t^9 - 120768*ep*mtt^4*mWW*s^7*t^9 - 491648*ep^2*mtt^4*mWW*s^7*t^9 - 127352*ep^3*mtt^4*mWW*s^7*t^9 + 2429452*ep^4*mtt^4*mWW*s^7*t^9 + 4232268*ep^5*mtt^4*mWW*s^7*t^9 + 2105856*ep^6*mtt^4*mWW*s^7*t^9 + 21504*mtt^3*mWW^2*s^7*t^9 + 156672*ep*mtt^3*mWW^2*s^7*t^9 + 263952*ep^2*mtt^3*mWW^2*s^7*t^9 - 337560*ep^3*mtt^3*mWW^2*s^7*t^9 - 1468008*ep^4*mtt^3*mWW^2*s^7*t^9 - 1540944*ep^5*mtt^3*mWW^2*s^7*t^9 - 539136*ep^6*mtt^3*mWW^2*s^7*t^9 - 21504*mtt^2*mWW^3*s^7*t^9 - 129344*ep*mtt^2*mWW^3*s^7*t^9 - 240*ep^2*mtt^2*mWW^3*s^7*t^9 + 1326024*ep^3*mtt^2*mWW^3*s^7*t^9 + 3249472*ep^4*mtt^2*mWW^3*s^7*t^9 + 3089448*ep^5*mtt^2*mWW^3*s^7*t^9 + 1062144*ep^6*mtt^2*mWW^3*s^7*t^9 + 7168*mtt*mWW^4*s^7*t^9 + 44384*ep*mtt*mWW^4*s^7*t^9 - 59024*ep^2*mtt*mWW^4*s^7*t^9 - 1006800*ep^3*mtt*mWW^4*s^7*t^9 - 2738928*ep^4*mtt*mWW^4*s^7*t^9 - 3016656*ep^5*mtt*mWW^4*s^7*t^9 - 1206144*ep^6*mtt*mWW^4*s^7*t^9 + 3584*ep*mWW^5*s^7*t^9 + 40112*ep^2*mWW^5*s^7*t^9 + 170320*ep^3*mWW^5*s^7*t^9 + 342772*ep^4*mWW^5*s^7*t^9 + 329580*ep^5*mWW^5*s^7*t^9 + 122112*ep^6*mWW^5*s^7*t^9 - 5376*ep*mtt^4*s^8*t^9 - 23936*ep^2*mtt^4*s^8*t^9 + 45760*ep^3*mtt^4*s^8*t^9 + 332256*ep^4*mtt^4*s^8*t^9 + 500832*ep^5*mtt^4*s^8*t^9 + 238464*ep^6*mtt^4*s^8*t^9 + 8960*ep*mtt^3*mWW*s^8*t^9 + 41984*ep^2*mtt^3*mWW*s^8*t^9 - 58944*ep^3*mtt^3*mWW*s^8*t^9 - 505152*ep^4*mtt^3*mWW*s^8*t^9 - 777600*ep^5*mtt^3*mWW*s^8*t^9 - 373248*ep^6*mtt^3*mWW*s^8*t^9 - 1792*ep*mtt^2*mWW^2*s^8*t^9 - 13056*ep^2*mtt^2*mWW^2*s^8*t^9 - 26816*ep^3*mtt^2*mWW^2*s^8*t^9 - 7296*ep^4*mtt^2*mWW^2*s^8*t^9 + 28224*ep^5*mtt^2*mWW^2*s^8*t^9 + 20736*ep^6*mtt^2*mWW^2*s^8*t^9 - 1792*ep*mtt*mWW^3*s^8*t^9 - 4096*ep^2*mtt*mWW^3*s^8*t^9 + 47424*ep^3*mtt*mWW^3*s^8*t^9 + 201024*ep^4*mtt*mWW^3*s^8*t^9 + 273024*ep^5*mtt*mWW^3*s^8*t^9 + 124416*ep^6*mtt*mWW^3*s^8*t^9 - 896*ep^2*mWW^4*s^8*t^9 - 7424*ep^3*mWW^4*s^8*t^9 - 20832*ep^4*mWW^4*s^8*t^9 - 24480*ep^5*mWW^4*s^8*t^9 - 10368*ep^6*mWW^4*s^8*t^9 - 6160*ep*mtt^11*t^10 - 69912*ep^2*mtt^11*t^10 - 299952*ep^3*mtt^11*t^10 - 609544*ep^4*mtt^11*t^10 - 591648*ep^5*mtt^11*t^10 - 221184*ep^6*mtt^11*t^10 + 41440*ep*mtt^10*mWW*t^10 + 468226*ep^2*mtt^10*mWW*t^10 + 2000954*ep^3*mtt^10*mWW*t^10 + 4054654*ep^4*mtt^10*mWW*t^10 + 3927694*ep^5*mtt^10*mWW*t^10 + 1466072*ep^6*mtt^10*mWW*t^10 - 115216*ep*mtt^9*mWW^2*t^10 - 1293750*ep^2*mtt^9*mWW^2*t^10 - 5499114*ep^3*mtt^9*mWW^2*t^10 - 11103258*ep^4*mtt^9*mWW^2*t^10 - 10732030*ep^5*mtt^9*mWW^2*t^10 - 4000472*ep^6*mtt^9*mWW^2*t^10 + 164992*ep*mtt^8*mWW^3*t^10 + 1834010*ep^2*mtt^8*mWW^3*t^10 + 7728862*ep^3*mtt^8*mWW^3*t^10 + 15524262*ep^4*mtt^8*mWW^3*t^10 + 14967642*ep^5*mtt^8*mWW^3*t^10 + 5574792*ep^6*mtt^8*mWW^3*t^10 - 114896*ep*mtt^7*mWW^4*t^10 - 1247054*ep^2*mtt^7*mWW^4*t^10 - 5151250*ep^3*mtt^7*mWW^4*t^10 - 10235234*ep^4*mtt^7*mWW^4*t^10 - 9836438*ep^5*mtt^7*mWW^4*t^10 - 3669688*ep^6*mtt^7*mWW^4*t^10 + 7520*ep*mtt^6*mWW^5*t^10 + 39462*ep^2*mtt^6*mWW^5*t^10 + 19482*ep^3*mtt^6*mWW^5*t^10 - 96966*ep^4*mtt^6*mWW^5*t^10 - 102322*ep^5*mtt^6*mWW^5*t^10 - 12776*ep^6*mtt^6*mWW^5*t^10 + 48400*ep*mtt^5*mWW^6*t^10 + 565694*ep^2*mtt^5*mWW^6*t^10 + 2468866*ep^3*mtt^5*mWW^6*t^10 + 5010066*ep^4*mtt^5*mWW^6*t^10 + 4789446*ep^5*mtt^5*mWW^6*t^10 + 1748088*ep^6*mtt^5*mWW^6*t^10 - 35264*ep*mtt^4*mWW^7*t^10 - 398210*ep^2*mtt^4*mWW^7*t^10 - 1690966*ep^3*mtt^4*mWW^7*t^10 - 3378302*ep^4*mtt^4*mWW^7*t^10 - 3208130*ep^5*mtt^4*mWW^7*t^10 - 1170088*ep^6*mtt^4*mWW^7*t^10 + 10208*ep*mtt^3*mWW^8*t^10 + 112350*ep^2*mtt^3*mWW^8*t^10 + 466218*ep^3*mtt^3*mWW^8*t^10 + 916338*ep^4*mtt^3*mWW^8*t^10 + 861038*ep^5*mtt^3*mWW^8*t^10 + 312088*ep^6*mtt^3*mWW^8*t^10 - 1024*ep*mtt^2*mWW^9*t^10 - 10816*ep^2*mtt^2*mWW^9*t^10 - 43100*ep^3*mtt^2*mWW^9*t^10 - 82016*ep^4*mtt^2*mWW^9*t^10 - 75252*ep^5*mtt^2*mWW^9*t^10 - 26832*ep^6*mtt^2*mWW^9*t^10 + 20832*ep*mtt^10*s*t^10 + 243448*ep^2*mtt^10*s*t^10 + 1072508*ep^3*mtt^10*s*t^10 + 2224360*ep^4*mtt^10*s*t^10 + 2192244*ep^5*mtt^10*s*t^10 + 829008*ep^6*mtt^10*s*t^10 + 6160*mtt^9*mWW*s*t^10 - 79568*ep*mtt^9*mWW*s*t^10 - 1433432*ep^2*mtt^9*mWW*s*t^10 - 6975728*ep^3*mtt^9*mWW*s*t^10 - 15063288*ep^4*mtt^9*mWW*s*t^10 - 15153568*ep^5*mtt^9*mWW*s*t^10 - 5798656*ep^6*mtt^9*mWW*s*t^10 - 35280*mtt^8*mWW^2*s*t^10 + 58070*ep*mtt^8*mWW^2*s*t^10 + 3537991*ep^2*mtt^8*mWW^2*s*t^10 + 19279391*ep^3*mtt^8*mWW^2*s*t^10 + 43268025*ep^4*mtt^8*mWW^2*s*t^10 + 44323599*ep^5*mtt^8*mWW^2*s*t^10 + 17131884*ep^6*mtt^8*mWW^2*s*t^10 + 79936*mtt^7*mWW^3*s*t^10 + 139124*ep*mtt^7*mWW^3*s*t^10 - 4761497*ep^2*mtt^7*mWW^3*s*t^10 - 29010807*ep^3*mtt^7*mWW^3*s*t^10 - 67151343*ep^4*mtt^7*mWW^3*s*t^10 - 69714993*ep^5*mtt^7*mWW^3*s*t^10 - 27141780*ep^6*mtt^7*mWW^3*s*t^10 - 85056*mtt^6*mWW^4*s*t^10 - 238894*ep*mtt^6*mWW^4*s*t^10 + 3802363*ep^2*mtt^6*mWW^4*s*t^10 + 24573477*ep^3*mtt^6*mWW^4*s*t^10 + 57440917*ep^4*mtt^6*mWW^4*s*t^10 + 59836949*ep^5*mtt^6*mWW^4*s*t^10 + 23352644*ep^6*mtt^6*mWW^4*s*t^10 + 29840*mtt^5*mWW^5*s*t^10 + 21624*ep*mtt^5*mWW^5*s*t^10 - 1737029*ep^2*mtt^5*mWW^5*s*t^10 - 9254363*ep^3*mtt^5*mWW^5*s*t^10 - 20031491*ep^4*mtt^5*mWW^5*s*t^10 - 20145921*ep^5*mtt^5*mWW^5*s*t^10 - 7761300*ep^6*mtt^5*mWW^5*s*t^10 + 22320*mtt^4*mWW^6*s*t^10 + 191898*ep*mtt^4*mWW^6*s*t^10 + 131077*ep^2*mtt^4*mWW^6*s*t^10 - 2794417*ep^3*mtt^4*mWW^6*s*t^10 - 9062357*ep^4*mtt^4*mWW^6*s*t^10 - 10473477*ep^5*mtt^4*mWW^6*s*t^10 - 4213764*ep^6*mtt^4*mWW^6*s*t^10 - 26080*mtt^3*mWW^7*s*t^10 - 143340*ep*mtt^3*mWW^7*s*t^10 + 518149*ep^2*mtt^3*mWW^7*s*t^10 + 5244299*ep^3*mtt^3*mWW^7*s*t^10 + 13426595*ep^4*mtt^3*mWW^7*s*t^10 + 14347781*ep^5*mtt^3*mWW^7*s*t^10 + 5598116*ep^6*mtt^3*mWW^7*s*t^10 + 9184*mtt^2*mWW^8*s*t^10 + 25246*ep*mtt^2*mWW^8*s*t^10 - 429983*ep^2*mtt^2*mWW^8*s*t^10 - 2757573*ep^3*mtt^2*mWW^8*s*t^10 - 6348817*ep^4*mtt^2*mWW^8*s*t^10 - 6465957*ep^5*mtt^2*mWW^8*s*t^10 - 2457540*ep^6*mtt^2*mWW^8*s*t^10 - 1024*mtt*mWW^9*s*t^10 + 6544*ep*mtt*mWW^9*s*t^10 + 145137*ep^2*mtt*mWW^9*s*t^10 + 687863*ep^3*mtt*mWW^9*s*t^10 + 1420423*ep^4*mtt*mWW^9*s*t^10 + 1366221*ep^5*mtt*mWW^9*s*t^10 + 501636*ep^6*mtt*mWW^9*s*t^10 - 1536*ep*mWW^10*s*t^10 - 16224*ep^2*mWW^10*s*t^10 - 64650*ep^3*mWW^10*s*t^10 - 123024*ep^4*mWW^10*s*t^10 - 112878*ep^5*mWW^10*s*t^10 - 40248*ep^6*mWW^10*s*t^10 - 3360*ep*mtt^9*s^2*t^10 - 154512*ep^2*mtt^9*s^2*t^10 - 1132448*ep^3*mtt^9*s^2*t^10 - 3069224*ep^4*mtt^9*s^2*t^10 - 3561960*ep^5*mtt^9*s^2*t^10 - 1502496*ep^6*mtt^9*s^2*t^10 - 31248*mtt^8*mWW*s^2*t^10 - 188048*ep*mtt^8*mWW*s^2*t^10 + 776408*ep^2*mtt^8*mWW*s^2*t^10 + 8412522*ep^3*mtt^8*mWW*s^2*t^10 + 23074232*ep^4*mtt^8*mWW*s^2*t^10 + 26235470*ep^5*mtt^8*mWW*s^2*t^10 + 10825784*ep^6*mtt^8*mWW*s^2*t^10 + 161744*mtt^7*mWW^2*s^2*t^10 + 981662*ep*mtt^7*mWW^2*s^2*t^10 - 1970945*ep^2*mtt^7*mWW^2*s^2*t^10 - 26890283*ep^3*mtt^7*mWW^2*s^2*t^10 - 72767583*ep^4*mtt^7*mWW^2*s^2*t^10 - 80808359*ep^5*mtt^7*mWW^2*s^2*t^10 - 32649836*ep^6*mtt^7*mWW^2*s^2*t^10 - 330464*mtt^6*mWW^3*s^2*t^10 - 1900088*ep*mtt^6*mWW^3*s^2*t^10 + 3700281*ep^2*mtt^6*mWW^3*s^2*t^10 + 47437735*ep^3*mtt^6*mWW^3*s^2*t^10 + 123605035*ep^4*mtt^6*mWW^3*s^2*t^10 + 133455881*ep^5*mtt^6*mWW^3*s^2*t^10 + 52776500*ep^6*mtt^6*mWW^3*s^2*t^10 + 322560*mtt^5*mWW^4*s^2*t^10 + 1617350*ep*mtt^5*mWW^4*s^2*t^10 - 5188729*ep^2*mtt^5*mWW^4*s^2*t^10 - 48677307*ep^3*mtt^5*mWW^4*s^2*t^10 - 118633951*ep^4*mtt^5*mWW^4*s^2*t^10 - 123421047*ep^5*mtt^5*mWW^4*s^2*t^10 - 47613356*ep^6*mtt^5*mWW^4*s^2*t^10 - 126800*mtt^4*mWW^5*s^2*t^10 - 340352*ep*mtt^4*mWW^5*s^2*t^10 + 4555657*ep^2*mtt^4*mWW^5*s^2*t^10 + 26723923*ep^3*mtt^4*mWW^5*s^2*t^10 + 57339843*ep^4*mtt^4*mWW^5*s^2*t^10 + 55789917*ep^5*mtt^4*mWW^5*s^2*t^10 + 20657412*ep^6*mtt^4*mWW^5*s^2*t^10 - 20272*mtt^3*mWW^6*s^2*t^10 - 355574*ep*mtt^3*mWW^6*s^2*t^10 - 1857723*ep^2*mtt^3*mWW^6*s^2*t^10 - 3693017*ep^3*mtt^3*mWW^6*s^2*t^10 - 2597333*ep^4*mtt^3*mWW^6*s^2*t^10 + 244067*ep^5*mtt^3*mWW^6*s^2*t^10 + 683932*ep^6*mtt^3*mWW^6*s^2*t^10 + 31296*mtt^2*mWW^7*s^2*t^10 + 208056*ep*mtt^2*mWW^7*s^2*t^10 - 164845*ep^2*mtt^2*mWW^7*s^2*t^10 - 4143987*ep^3*mtt^2*mWW^7*s^2*t^10 - 11450263*ep^4*mtt^2*mWW^7*s^2*t^10 - 12486509*ep^5*mtt^2*mWW^7*s^2*t^10 - 4895748*ep^6*mtt^2*mWW^7*s^2*t^10 - 6816*mtt*mWW^8*s^2*t^10 - 11214*ep*mtt*mWW^8*s^2*t^10 + 398149*ep^2*mtt*mWW^8*s^2*t^10 + 2355295*ep^3*mtt*mWW^8*s^2*t^10 + 5274939*ep^4*mtt*mWW^8*s^2*t^10 + 5283491*ep^5*mtt*mWW^8*s^2*t^10 + 1982876*ep^6*mtt*mWW^8*s^2*t^10 - 8432*ep*mWW^9*s^2*t^10 - 93741*ep^2*mWW^9*s^2*t^10 - 392433*ep^3*mWW^9*s^2*t^10 - 775695*ep^4*mWW^9*s^2*t^10 - 730951*ep^5*mWW^9*s^2*t^10 - 265068*ep^6*mWW^9*s^2*t^10 - 79744*ep*mtt^8*s^3*t^10 - 454096*ep^2*mtt^8*s^3*t^10 - 127608*ep^3*mtt^8*s^3*t^10 + 2722560*ep^4*mtt^8*s^3*t^10 + 4909608*ep^5*mtt^8*s^3*t^10 + 2501280*ep^6*mtt^8*s^3*t^10 + 63056*mtt^7*mWW*s^3*t^10 + 732176*ep*mtt^7*mWW*s^3*t^10 + 2012388*ep^2*mtt^7*mWW*s^3*t^10 - 3326498*ep^3*mtt^7*mWW*s^3*t^10 - 21635192*ep^4*mtt^7*mWW*s^3*t^10 - 30898418*ep^5*mtt^7*mWW*s^3*t^10 - 14241272*ep^6*mtt^7*mWW*s^3*t^10 - 291312*mtt^6*mWW^2*s^3*t^10 - 2310430*ep*mtt^6*mWW^2*s^3*t^10 - 2866371*ep^2*mtt^6*mWW^2*s^3*t^10 + 19809423*ep^3*mtt^6*mWW^2*s^3*t^10 + 71124431*ep^4*mtt^6*mWW^2*s^3*t^10 + 86060231*ep^5*mtt^6*mWW^2*s^3*t^10 + 36201068*ep^6*mtt^6*mWW^2*s^3*t^10 + 526768*mtt^5*mWW^3*s^3*t^10 + 3434788*ep*mtt^5*mWW^3*s^3*t^10 + 48765*ep^2*mtt^5*mWW^3*s^3*t^10 - 44569811*ep^3*mtt^5*mWW^3*s^3*t^10 - 124773265*ep^4*mtt^5*mWW^3*s^3*t^10 - 135598937*ep^5*mtt^5*mWW^3*s^3*t^10 - 53244708*ep^6*mtt^5*mWW^3*s^3*t^10 - 456432*mtt^4*mWW^4*s^3*t^10 - 2491596*ep*mtt^4*mWW^4*s^3*t^10 + 4085750*ep^2*mtt^4*mWW^4*s^3*t^10 + 50864598*ep^3*mtt^4*mWW^4*s^3*t^10 + 124251254*ep^4*mtt^4*mWW^4*s^3*t^10 + 126692850*ep^5*mtt^4*mWW^4*s^3*t^10 + 47734856*ep^6*mtt^4*mWW^4*s^3*t^10 + 175968*mtt^3*mWW^5*s^3*t^10 + 669112*ep*mtt^3*mWW^5*s^3*t^10 - 4460250*ep^2*mtt^3*mWW^5*s^3*t^10 - 30374712*ep^3*mtt^3*mWW^5*s^3*t^10 - 67380354*ep^4*mtt^3*mWW^5*s^3*t^10 - 66129924*ep^5*mtt^3*mWW^5*s^3*t^10 - 24445760*ep^6*mtt^3*mWW^5*s^3*t^10 - 11488*mtt^2*mWW^6*s^3*t^10 + 107946*ep*mtt^2*mWW^6*s^3*t^10 + 1828705*ep^2*mtt^2*mWW^6*s^3*t^10 + 7922795*ep^3*mtt^2*mWW^6*s^3*t^10 + 15607075*ep^4*mtt^2*mWW^6*s^3*t^10 + 14716331*ep^5*mtt^2*mWW^6*s^3*t^10 + 5390076*ep^6*mtt^2*mWW^6*s^3*t^10 - 6560*mtt*mWW^7*s^3*t^10 - 55484*ep*mtt*mWW^7*s^3*t^10 - 119207*ep^2*mtt*mWW^7*s^3*t^10 + 119021*ep^3*mtt*mWW^7*s^3*t^10 + 707499*ep^4*mtt*mWW^7*s^3*t^10 + 831071*ep^5*mtt*mWW^7*s^3*t^10 + 313500*ep^6*mtt*mWW^7*s^3*t^10 - 6768*ep*mWW^8*s^3*t^10 - 75684*ep^2*mWW^8*s^3*t^10 - 317208*ep^3*mWW^8*s^3*t^10 - 624008*ep^4*mWW^8*s^3*t^10 - 582812*ep^5*mWW^8*s^3*t^10 - 209040*ep^6*mWW^8*s^3*t^10 + 151536*ep*mtt^7*s^4*t^10 + 939464*ep^2*mtt^7*s^4*t^10 + 883072*ep^3*mtt^7*s^4*t^10 - 3351160*ep^4*mtt^7*s^4*t^10 - 7156032*ep^5*mtt^7*s^4*t^10 - 3818880*ep^6*mtt^7*s^4*t^10 - 63280*mtt^6*mWW*s^4*t^10 - 907600*ep*mtt^6*mWW*s^4*t^10 - 3447658*ep^2*mtt^6*mWW*s^4*t^10 - 664252*ep^3*mtt^6*mWW*s^4*t^10 + 17030982*ep^4*mtt^6*mWW*s^4*t^10 + 29069104*ep^5*mtt^6*mWW*s^4*t^10 + 14324464*ep^6*mtt^6*mWW*s^4*t^10 + 257328*mtt^5*mWW^2*s^4*t^10 + 2190682*ep*mtt^5*mWW^2*s^4*t^10 + 4350827*ep^2*mtt^5*mWW^2*s^4*t^10 - 9131167*ep^3*mtt^5*mWW^2*s^4*t^10 - 44858011*ep^4*mtt^5*mWW^2*s^4*t^10 - 57831935*ep^5*mtt^5*mWW^2*s^4*t^10 - 24956364*ep^6*mtt^5*mWW^2*s^4*t^10 - 401808*mtt^4*mWW^3*s^4*t^10 - 2670896*ep*mtt^4*mWW^3*s^4*t^10 - 1306199*ep^2*mtt^4*mWW^3*s^4*t^10 + 25649385*ep^3*mtt^4*mWW^3*s^4*t^10 + 73349575*ep^4*mtt^4*mWW^3*s^4*t^10 + 78495307*ep^5*mtt^4*mWW^3*s^4*t^10 + 30179916*ep^6*mtt^4*mWW^3*s^4*t^10 + 294256*mtt^3*mWW^4*s^4*t^10 + 1657332*ep*mtt^3*mWW^4*s^4*t^10 - 1917018*ep^2*mtt^3*mWW^4*s^4*t^10 - 29082622*ep^3*mtt^3*mWW^4*s^4*t^10 - 71330302*ep^4*mtt^3*mWW^4*s^4*t^10 - 72058934*ep^5*mtt^3*mWW^4*s^4*t^10 - 26810232*ep^6*mtt^3*mWW^4*s^4*t^10 - 96000*mtt^2*mWW^5*s^4*t^10 - 427968*ep*mtt^2*mWW^5*s^4*t^10 + 2040568*ep^2*mtt^2*mWW^5*s^4*t^10 + 16148798*ep^3*mtt^2*mWW^5*s^4*t^10 + 37776988*ep^4*mtt^2*mWW^5*s^4*t^10 + 38309190*ep^5*mtt^2*mWW^5*s^4*t^10 + 14480904*ep^6*mtt^2*mWW^5*s^4*t^10 + 9504*mtt*mWW^6*s^4*t^10 - 1038*ep*mtt*mWW^6*s^4*t^10 - 749721*ep^2*mtt*mWW^6*s^4*t^10 - 4187427*ep^3*mtt*mWW^6*s^4*t^10 - 9399087*ep^4*mtt*mWW^6*s^4*t^10 - 9585531*ep^5*mtt*mWW^6*s^4*t^10 - 3683580*ep^6*mtt*mWW^6*s^4*t^10 + 7952*ep*mWW^7*s^4*t^10 + 89737*ep^2*mWW^7*s^4*t^10 + 384213*ep^3*mWW^7*s^4*t^10 + 781015*ep^4*mWW^7*s^4*t^10 + 758831*ep^5*mWW^7*s^4*t^10 + 283772*ep^6*mWW^7*s^4*t^10 - 125664*ep*mtt^6*s^5*t^10 - 732264*ep^2*mtt^6*s^5*t^10 - 347716*ep^3*mtt^6*s^5*t^10 + 3845384*ep^4*mtt^6*s^5*t^10 + 7170996*ep^5*mtt^6*s^5*t^10 + 3683664*ep^6*mtt^6*s^5*t^10 + 31584*mtt^5*mWW*s^5*t^10 + 533504*ep*mtt^5*mWW*s^5*t^10 + 2173300*ep^2*mtt^5*mWW*s^5*t^10 + 442410*ep^3*mtt^5*mWW*s^5*t^10 - 11222528*ep^4*mtt^5*mWW*s^5*t^10 - 19349558*ep^5*mtt^5*mWW*s^5*t^10 - 9591272*ep^6*mtt^5*mWW*s^5*t^10 - 111296*mtt^4*mWW^2*s^5*t^10 - 978464*ep*mtt^4*mWW^2*s^5*t^10 - 2165800*ep^2*mtt^4*mWW^2*s^5*t^10 + 2952702*ep^3*mtt^4*mWW^2*s^5*t^10 + 17681540*ep^4*mtt^4*mWW^2*s^5*t^10 + 23533134*ep^5*mtt^4*mWW^2*s^5*t^10 + 10283384*ep^6*mtt^4*mWW^2*s^5*t^10 + 144384*mtt^3*mWW^3*s^5*t^10 + 950864*ep*mtt^3*mWW^3*s^5*t^10 + 533200*ep^2*mtt^3*mWW^3*s^5*t^10 - 8254316*ep^3*mtt^3*mWW^3*s^5*t^10 - 23221336*ep^4*mtt^3*mWW^3*s^5*t^10 - 24222476*ep^5*mtt^3*mWW^3*s^5*t^10 - 9067280*ep^6*mtt^3*mWW^3*s^5*t^10 - 81216*mtt^2*mWW^4*s^5*t^10 - 461072*ep*mtt^2*mWW^4*s^5*t^10 + 519696*ep^2*mtt^2*mWW^4*s^5*t^10 + 8121640*ep^3*mtt^2*mWW^4*s^5*t^10 + 20055544*ep^4*mtt^2*mWW^4*s^5*t^10 + 20332384*ep^5*mtt^2*mWW^4*s^5*t^10 + 7577024*ep^6*mtt^2*mWW^4*s^5*t^10 + 16544*mtt*mWW^5*s^5*t^10 + 69872*ep*mtt*mWW^5*s^5*t^10 - 448708*ep^2*mtt*mWW^5*s^5*t^10 - 3416894*ep^3*mtt*mWW^5*s^5*t^10 - 8132904*ep^4*mtt*mWW^5*s^5*t^10 - 8408062*ep^5*mtt*mWW^5*s^5*t^10 - 3231368*ep^6*mtt*mWW^5*s^5*t^10 + 10960*ep*mWW^6*s^5*t^10 + 120576*ep^2*mWW^6*s^5*t^10 + 502174*ep^3*mWW^6*s^5*t^10 + 994300*ep^4*mWW^6*s^5*t^10 + 943582*ep^5*mWW^6*s^5*t^10 + 345848*ep^6*mWW^6*s^5*t^10 + 50624*ep*mtt^5*s^6*t^10 + 263776*ep^2*mtt^5*s^6*t^10 - 116496*ep^3*mtt^5*s^6*t^10 - 2260760*ep^4*mtt^5*s^6*t^10 - 3714456*ep^5*mtt^5*s^6*t^10 - 1829088*ep^6*mtt^5*s^6*t^10 - 6272*mtt^4*mWW*s^6*t^10 - 145344*ep*mtt^4*mWW*s^6*t^10 - 612208*ep^2*mtt^4*mWW*s^6*t^10 + 199008*ep^3*mtt^4*mWW*s^6*t^10 + 4518868*ep^4*mtt^4*mWW*s^6*t^10 + 7335676*ep^5*mtt^4*mWW*s^6*t^10 + 3574752*ep^6*mtt^4*mWW*s^6*t^10 + 18816*mtt^3*mWW^2*s^6*t^10 + 176384*ep*mtt^3*mWW^2*s^6*t^10 + 427632*ep^2*mtt^3*mWW^2*s^6*t^10 - 480728*ep^3*mtt^3*mWW^2*s^6*t^10 - 3334200*ep^4*mtt^3*mWW^2*s^6*t^10 - 4586976*ep^5*mtt^3*mWW^2*s^6*t^10 - 2040768*ep^6*mtt^3*mWW^2*s^6*t^10 - 18816*mtt^2*mWW^3*s^6*t^10 - 116096*ep*mtt^2*mWW^3*s^6*t^10 - 42416*ep^2*mtt^2*mWW^3*s^6*t^10 + 947816*ep^3*mtt^2*mWW^3*s^6*t^10 + 2365536*ep^4*mtt^2*mWW^3*s^6*t^10 + 2208040*ep^5*mtt^2*mWW^3*s^6*t^10 + 735936*ep^6*mtt^2*mWW^3*s^6*t^10 + 6272*mtt*mWW^4*s^6*t^10 + 31296*ep*mtt*mWW^4*s^6*t^10 - 68112*ep^2*mtt*mWW^4*s^6*t^10 - 667000*ep^3*mtt*mWW^4*s^6*t^10 - 1500144*ep^4*mtt*mWW^4*s^6*t^10 - 1425576*ep^5*mtt*mWW^4*s^6*t^10 - 503136*ep^6*mtt*mWW^4*s^6*t^10 + 3136*ep*mWW^5*s^6*t^10 + 31328*ep^2*mWW^5*s^6*t^10 + 117400*ep^3*mWW^5*s^6*t^10 + 210700*ep^4*mWW^5*s^6*t^10 + 183292*ep^5*mWW^5*s^6*t^10 + 62304*ep^6*mWW^5*s^6*t^10 - 8064*ep*mtt^4*s^7*t^10 - 35904*ep^2*mtt^4*s^7*t^10 + 68640*ep^3*mtt^4*s^7*t^10 + 498384*ep^4*mtt^4*s^7*t^10 + 751248*ep^5*mtt^4*s^7*t^10 + 357696*ep^6*mtt^4*s^7*t^10 + 13440*ep*mtt^3*mWW*s^7*t^10 + 62976*ep^2*mtt^3*mWW*s^7*t^10 - 88416*ep^3*mtt^3*mWW*s^7*t^10 - 757728*ep^4*mtt^3*mWW*s^7*t^10 - 1166400*ep^5*mtt^3*mWW*s^7*t^10 - 559872*ep^6*mtt^3*mWW*s^7*t^10 - 2688*ep*mtt^2*mWW^2*s^7*t^10 - 19584*ep^2*mtt^2*mWW^2*s^7*t^10 - 40224*ep^3*mtt^2*mWW^2*s^7*t^10 - 10944*ep^4*mtt^2*mWW^2*s^7*t^10 + 42336*ep^5*mtt^2*mWW^2*s^7*t^10 + 31104*ep^6*mtt^2*mWW^2*s^7*t^10 - 2688*ep*mtt*mWW^3*s^7*t^10 - 6144*ep^2*mtt*mWW^3*s^7*t^10 + 71136*ep^3*mtt*mWW^3*s^7*t^10 + 301536*ep^4*mtt*mWW^3*s^7*t^10 + 409536*ep^5*mtt*mWW^3*s^7*t^10 + 186624*ep^6*mtt*mWW^3*s^7*t^10 - 1344*ep^2*mWW^4*s^7*t^10 - 11136*ep^3*mWW^4*s^7*t^10 - 31248*ep^4*mWW^4*s^7*t^10 - 36720*ep^5*mWW^4*s^7*t^10 - 15552*ep^6*mWW^4*s^7*t^10 + 2576*ep*mtt^10*t^11 + 28512*ep^2*mtt^10*t^11 + 119340*ep^3*mtt^10*t^11 + 237416*ep^4*mtt^10*t^11 + 226380*ep^5*mtt^10*t^11 + 83376*ep^6*mtt^10*t^11 - 18096*ep*mtt^9*mWW*t^11 - 199832*ep^2*mtt^9*mWW*t^11 - 834520*ep^3*mtt^9*mWW*t^11 - 1656992*ep^4*mtt^9*mWW*t^11 - 1577328*ep^5*mtt^9*mWW*t^11 - 580032*ep^6*mtt^9*mWW*t^11 + 54096*ep*mtt^8*mWW^2*t^11 + 595600*ep^2*mtt^8*mWW^2*t^11 + 2480164*ep^3*mtt^8*mWW^2*t^11 + 4913144*ep^4*mtt^8*mWW^2*t^11 + 4668260*ep^5*mtt^8*mWW^2*t^11 + 1713936*ep^6*mtt^8*mWW^2*t^11 - 88816*ep*mtt^7*mWW^3*t^11 - 973800*ep^2*mtt^7*mWW^3*t^11 - 4039104*ep^3*mtt^7*mWW^3*t^11 - 7977328*ep^4*mtt^7*mWW^3*t^11 - 7562952*ep^5*mtt^7*mWW^3*t^11 - 2772000*ep^6*mtt^7*mWW^3*t^11 + 85680*ep*mtt^6*mWW^4*t^11 + 933280*ep^2*mtt^6*mWW^4*t^11 + 3847460*ep^3*mtt^6*mWW^4*t^11 + 7565080*ep^4*mtt^6*mWW^4*t^11 + 7150740*ep^5*mtt^6*mWW^4*t^11 + 2615760*ep^6*mtt^6*mWW^4*t^11 - 47376*ep*mtt^5*mWW^5*t^11 - 509672*ep^2*mtt^5*mWW^5*t^11 - 2076920*ep^3*mtt^5*mWW^5*t^11 - 4050496*ep^4*mtt^5*mWW^5*t^11 - 3809440*ep^5*mtt^5*mWW^5*t^11 - 1389696*ep^6*mtt^5*mWW^5*t^11 + 12656*ep*mtt^4*mWW^6*t^11 + 131472*ep^2*mtt^4*mWW^6*t^11 + 517980*ep^3*mtt^4*mWW^6*t^11 + 986312*ep^4*mtt^4*mWW^6*t^11 + 914748*ep^5*mtt^4*mWW^6*t^11 + 331632*ep^6*mtt^4*mWW^6*t^11 - 336*ep*mtt^3*mWW^7*t^11 - 920*ep^2*mtt^3*mWW^7*t^11 + 6416*ep^3*mtt^3*mWW^7*t^11 + 25936*ep^4*mtt^3*mWW^7*t^11 + 31320*ep^5*mtt^3*mWW^7*t^11 + 12384*ep^6*mtt^3*mWW^7*t^11 - 384*ep*mtt^2*mWW^8*t^11 - 4640*ep^2*mtt^2*mWW^8*t^11 - 20816*ep^3*mtt^2*mWW^8*t^11 - 43072*ep^4*mtt^2*mWW^8*t^11 - 41728*ep^5*mtt^2*mWW^8*t^11 - 15360*ep^6*mtt^2*mWW^8*t^11 - 6944*ep*mtt^9*s*t^11 - 78368*ep^2*mtt^9*s*t^11 - 334168*ep^3*mtt^9*s*t^11 - 674824*ep^4*mtt^9*s*t^11 - 650976*ep^5*mtt^9*s*t^11 - 241920*ep^6*mtt^9*s*t^11 - 2576*mtt^8*mWW*s*t^11 + 23976*ep*mtt^8*mWW*s*t^11 + 470164*ep^2*mtt^8*mWW*s*t^11 + 2264758*ep^3*mtt^8*mWW*s*t^11 + 4807728*ep^4*mtt^8*mWW*s*t^11 + 4758310*ep^5*mtt^8*mWW*s*t^11 + 1794840*ep^6*mtt^8*mWW*s*t^11 + 15520*mtt^7*mWW^2*s*t^11 - 1424*ep*mtt^7*mWW^2*s*t^11 - 1213328*ep^2*mtt^7*mWW^2*s*t^11 - 6719312*ep^3*mtt^7*mWW^2*s*t^11 - 14947820*ep^4*mtt^7*mWW^2*s*t^11 - 15121292*ep^5*mtt^7*mWW^2*s*t^11 - 5772144*ep^6*mtt^7*mWW^2*s*t^11 - 38576*mtt^6*mWW^3*s*t^11 - 102224*ep*mtt^6*mWW^3*s*t^11 + 1803240*ep^2*mtt^6*mWW^3*s*t^11 + 11456334*ep^3*mtt^6*mWW^3*s*t^11 + 26446412*ep^4*mtt^6*mWW^3*s*t^11 + 27172670*ep^5*mtt^6*mWW^3*s*t^11 + 10453944*ep^6*mtt^6*mWW^3*s*t^11 + 50240*mtt^5*mWW^4*s*t^11 + 179976*ep*mtt^5*mWW^4*s*t^11 - 1779300*ep^2*mtt^5*mWW^4*s*t^11 - 12335536*ep^3*mtt^5*mWW^4*s*t^11 - 28982952*ep^4*mtt^5*mWW^4*s*t^11 - 29953908*ep^5*mtt^5*mWW^4*s*t^11 - 11549520*ep^6*mtt^5*mWW^4*s*t^11 - 35440*mtt^4*mWW^5*s*t^11 - 120056*ep*mtt^4*mWW^5*s*t^11 + 1277268*ep^2*mtt^4*mWW^5*s*t^11 + 8580698*ep^3*mtt^4*mWW^5*s*t^11 + 19879144*ep^4*mtt^4*mWW^5*s*t^11 + 20365986*ep^5*mtt^4*mWW^5*s*t^11 + 7806600*ep^6*mtt^4*mWW^5*s*t^11 + 11936*mtt^3*mWW^6*s*t^11 + 15424*ep*mtt^3*mWW^6*s*t^11 - 660664*ep^2*mtt^3*mWW^6*s*t^11 - 3674528*ep^3*mtt^3*mWW^6*s*t^11 - 7989148*ep^4*mtt^3*mWW^6*s*t^11 - 7916420*ep^5*mtt^3*mWW^6*s*t^11 - 2974800*ep^6*mtt^3*mWW^6*s*t^11 - 720*mtt^2*mWW^7*s*t^11 + 16224*ep*mtt^2*mWW^7*s*t^11 + 199328*ep^2*mtt^2*mWW^7*s*t^11 + 772122*ep^3*mtt^2*mWW^7*s*t^11 + 1407420*ep^4*mtt^2*mWW^7*s*t^11 + 1251962*ep^5*mtt^2*mWW^7*s*t^11 + 439464*ep^6*mtt^2*mWW^7*s*t^11 - 384*mtt*mWW^8*s*t^11 - 4376*ep*mtt*mWW^8*s*t^11 - 11380*ep^2*mtt*mWW^8*s*t^11 + 20856*ep^3*mtt*mWW^8*s*t^11 + 118648*ep^4*mtt*mWW^8*s*t^11 + 156260*ep^5*mtt*mWW^8*s*t^11 + 66576*ep^6*mtt*mWW^8*s*t^11 - 576*ep*mWW^9*s*t^11 - 6960*ep^2*mWW^9*s*t^11 - 31224*ep^3*mWW^9*s*t^11 - 64608*ep^4*mWW^9*s*t^11 - 62592*ep^5*mWW^9*s*t^11 - 23040*ep^6*mWW^9*s*t^11 - 3696*ep*mtt^8*s^2*t^11 + 7120*ep^2*mtt^8*s^2*t^11 + 227700*ep^3*mtt^8*s^2*t^11 + 782648*ep^4*mtt^8*s^2*t^11 + 1000164*ep^5*mtt^8*s^2*t^11 + 443664*ep^6*mtt^8*s^2*t^11 + 10416*mtt^7*mWW*s^2*t^11 + 89288*ep*mtt^7*mWW*s^2*t^11 - 9268*ep^2*mtt^7*mWW*s^2*t^11 - 1938958*ep^3*mtt^7*mWW*s^2*t^11 - 6250196*ep^4*mtt^7*mWW*s^2*t^11 - 7569658*ep^5*mtt^7*mWW*s^2*t^11 - 3229224*ep^6*mtt^7*mWW*s^2*t^11 - 54976*mtt^6*mWW^2*s^2*t^11 - 396528*ep*mtt^6*mWW^2*s^2*t^11 + 69256*ep^2*mtt^6*mWW^2*s^2*t^11 + 6996560*ep^3*mtt^6*mWW^2*s^2*t^11 + 21021000*ep^4*mtt^6*mWW^2*s^2*t^11 + 24291712*ep^5*mtt^6*mWW^2*s^2*t^11 + 10018176*ep^6*mtt^6*mWW^2*s^2*t^11 + 117744*mtt^5*mWW^3*s^2*t^11 + 765152*ep*mtt^5*mWW^3*s^2*t^11 - 483928*ep^2*mtt^5*mWW^3*s^2*t^11 - 13942266*ep^3*mtt^5*mWW^3*s^2*t^11 - 38889072*ep^4*mtt^5*mWW^3*s^2*t^11 - 43071030*ep^5*mtt^5*mWW^3*s^2*t^11 - 17242200*ep^6*mtt^5*mWW^3*s^2*t^11 - 129536*mtt^4*mWW^4*s^2*t^11 - 749368*ep*mtt^4*mWW^4*s^2*t^11 + 1203940*ep^2*mtt^4*mWW^4*s^2*t^11 + 16710412*ep^3*mtt^4*mWW^4*s^2*t^11 + 43142492*ep^4*mtt^4*mWW^4*s^2*t^11 + 45925036*ep^5*mtt^4*mWW^4*s^2*t^11 + 17904624*ep^6*mtt^4*mWW^4*s^2*t^11 + 75664*mtt^3*mWW^5*s^2*t^11 + 358408*ep*mtt^3*mWW^5*s^2*t^11 - 1435940*ep^2*mtt^3*mWW^5*s^2*t^11 - 12237858*ep^3*mtt^3*mWW^5*s^2*t^11 - 29170676*ep^4*mtt^3*mWW^5*s^2*t^11 - 29895238*ep^5*mtt^3*mWW^5*s^2*t^11 - 11382360*ep^6*mtt^3*mWW^5*s^2*t^11 - 21312*mtt^2*mWW^6*s^2*t^11 - 54176*ep*mtt^2*mWW^6*s^2*t^11 + 879888*ep^2*mtt^2*mWW^6*s^2*t^11 + 5267880*ep^3*mtt^2*mWW^6*s^2*t^11 + 11572768*ep^4*mtt^2*mWW^6*s^2*t^11 + 11428344*ep^5*mtt^2*mWW^6*s^2*t^11 + 4259808*ep^6*mtt^2*mWW^6*s^2*t^11 + 2000*mtt*mWW^7*s^2*t^11 - 11440*ep*mtt*mWW^7*s^2*t^11 - 255696*ep^2*mtt*mWW^7*s^2*t^11 - 1180758*ep^3*mtt*mWW^7*s^2*t^11 - 2393928*ep^4*mtt*mWW^7*s^2*t^11 - 2279946*ep^5*mtt*mWW^7*s^2*t^11 - 833832*ep^6*mtt*mWW^7*s^2*t^11 + 2360*ep*mWW^8*s^2*t^11 + 24628*ep^2*mWW^8*s^2*t^11 + 97288*ep^3*mWW^8*s^2*t^11 + 184964*ep^4*mWW^8*s^2*t^11 + 170616*ep^5*mWW^8*s^2*t^11 + 61344*ep^6*mWW^8*s^2*t^11 + 32368*ep*mtt^7*s^3*t^11 + 187664*ep^2*mtt^7*s^3*t^11 + 82748*ep^3*mtt^7*s^3*t^11 - 1005416*ep^4*mtt^7*s^3*t^11 - 1859268*ep^5*mtt^7*s^3*t^11 - 951696*ep^6*mtt^7*s^3*t^11 - 15792*mtt^6*mWW*s^3*t^11 - 238664*ep*mtt^6*mWW*s^3*t^11 - 845356*ep^2*mtt^6*mWW*s^3*t^11 + 511070*ep^3*mtt^6*mWW*s^3*t^11 + 6587044*ep^4*mtt^6*mWW*s^3*t^11 + 10212858*ep^5*mtt^6*mWW*s^3*t^11 + 4870440*ep^6*mtt^6*mWW*s^3*t^11 + 71456*mtt^5*mWW^2*s^3*t^11 + 670496*ep*mtt^5*mWW^2*s^3*t^11 + 1376896*ep^2*mtt^5*mWW^2*s^3*t^11 - 3982180*ep^3*mtt^5*mWW^2*s^3*t^11 - 18861612*ep^4*mtt^5*mWW^2*s^3*t^11 - 24815656*ep^5*mtt^5*mWW^2*s^3*t^11 - 10917600*ep^6*mtt^5*mWW^2*s^3*t^11 - 127456*mtt^4*mWW^3*s^3*t^11 - 935992*ep*mtt^4*mWW^3*s^3*t^11 - 742332*ep^2*mtt^4*mWW^3*s^3*t^11 + 9487200*ep^3*mtt^4*mWW^3*s^3*t^11 + 30434080*ep^4*mtt^4*mWW^3*s^3*t^11 + 35107324*ep^5*mtt^4*mWW^3*s^3*t^11 + 14305776*ep^6*mtt^4*mWW^3*s^3*t^11 + 111552*mtt^3*mWW^4*s^3*t^11 + 678664*ep*mtt^3*mWW^4*s^3*t^11 - 475836*ep^2*mtt^3*mWW^4*s^3*t^11 - 11245292*ep^3*mtt^3*mWW^4*s^3*t^11 - 29550756*ep^4*mtt^3*mWW^4*s^3*t^11 - 31253660*ep^5*mtt^3*mWW^4*s^3*t^11 - 12052272*ep^6*mtt^3*mWW^4*s^3*t^11 - 47600*mtt^2*mWW^5*s^3*t^11 - 224768*ep*mtt^2*mWW^5*s^3*t^11 + 851936*ep^2*mtt^2*mWW^5*s^3*t^11 + 7230718*ep^3*mtt^2*mWW^5*s^3*t^11 + 16971984*ep^4*mtt^2*mWW^5*s^3*t^11 + 17125354*ep^5*mtt^2*mWW^5*s^3*t^11 + 6427176*ep^6*mtt^2*mWW^5*s^3*t^11 + 7840*mtt*mWW^6*s^3*t^11 + 10440*ep*mtt*mWW^6*s^3*t^11 - 433028*ep^2*mtt*mWW^6*s^3*t^11 - 2409116*ep^3*mtt*mWW^6*s^3*t^11 - 5204312*ep^4*mtt*mWW^6*s^3*t^11 - 5103016*ep^5*mtt*mWW^6*s^3*t^11 - 1893408*ep^6*mtt*mWW^6*s^3*t^11 + 7456*ep*mWW^7*s^3*t^11 + 80056*ep^2*mWW^7*s^3*t^11 + 324852*ep^3*mWW^7*s^3*t^11 + 628988*ep^4*mWW^7*s^3*t^11 + 586064*ep^5*mWW^7*s^3*t^11 + 211584*ep^6*mWW^7*s^3*t^11 - 44128*ep*mtt^6*s^4*t^11 - 249712*ep^2*mtt^6*s^4*t^11 - 62864*ep^3*mtt^6*s^4*t^11 + 1507360*ep^4*mtt^6*s^4*t^11 + 2690880*ep^5*mtt^6*s^4*t^11 + 1361664*ep^6*mtt^6*s^4*t^11 + 10640*mtt^5*mWW*s^4*t^11 + 213000*ep*mtt^5*mWW*s^4*t^11 + 879004*ep^2*mtt^5*mWW*s^4*t^11 - 150642*ep^3*mtt^5*mWW*s^4*t^11 - 5874604*ep^4*mtt^5*mWW*s^4*t^11 - 9640942*ep^5*mtt^5*mWW*s^4*t^11 - 4705656*ep^6*mtt^5*mWW*s^4*t^11 - 40064*mtt^4*mWW^2*s^4*t^11 - 419088*ep*mtt^4*mWW^2*s^4*t^11 - 1090392*ep^2*mtt^4*mWW^2*s^4*t^11 + 1551088*ep^3*mtt^4*mWW^2*s^4*t^11 + 10287216*ep^4*mtt^4*mWW^2*s^4*t^11 + 14444856*ep^5*mtt^4*mWW^2*s^4*t^11 + 6549984*ep^6*mtt^4*mWW^2*s^4*t^11 + 56352*mtt^3*mWW^3*s^4*t^11 + 416600*ep*mtt^3*mWW^3*s^4*t^11 + 440820*ep^2*mtt^3*mWW^3*s^4*t^11 - 3382036*ep^3*mtt^3*mWW^3*s^4*t^11 - 11260308*ep^4*mtt^3*mWW^3*s^4*t^11 - 12973588*ep^5*mtt^3*mWW^3*s^4*t^11 - 5249040*ep^6*mtt^3*mWW^3*s^4*t^11 - 35072*mtt^2*mWW^4*s^4*t^11 - 201432*ep*mtt^2*mWW^4*s^4*t^11 + 183276*ep^2*mtt^2*mWW^4*s^4*t^11 + 3268480*ep^3*mtt^2*mWW^4*s^4*t^11 + 8073780*ep^4*mtt^2*mWW^4*s^4*t^11 + 8134008*ep^5*mtt^2*mWW^4*s^4*t^11 + 3008160*ep^6*mtt^2*mWW^4*s^4*t^11 + 8144*mtt*mWW^5*s^4*t^11 + 29184*ep*mtt*mWW^5*s^4*t^11 - 224192*ep^2*mtt*mWW^5*s^4*t^11 - 1464810*ep^3*mtt*mWW^5*s^4*t^11 - 3186640*ep^4*mtt*mWW^5*s^4*t^11 - 3067246*ep^5*mtt*mWW^5*s^4*t^11 - 1110840*ep^6*mtt*mWW^5*s^4*t^11 + 5864*ep*mWW^6*s^4*t^11 + 61196*ep^2*mWW^6*s^4*t^11 + 240784*ep^3*mWW^6*s^4*t^11 + 453196*ep^4*mWW^6*s^4*t^11 + 412032*ep^5*mWW^6*s^4*t^11 + 145728*ep^6*mWW^6*s^4*t^11 + 25200*ep*mtt^5*s^5*t^11 + 128720*ep^2*mtt^5*s^5*t^11 - 78516*ep^3*mtt^5*s^5*t^11 - 1179440*ep^4*mtt^5*s^5*t^11 - 1908012*ep^5*mtt^5*s^5*t^11 - 933552*ep^6*mtt^5*s^5*t^11 - 2688*mtt^4*mWW*s^5*t^11 - 78464*ep*mtt^4*mWW*s^5*t^11 - 336696*ep^2*mtt^4*mWW*s^5*t^11 + 207236*ep^3*mtt^4*mWW*s^5*t^11 + 2892172*ep^4*mtt^4*mWW*s^5*t^11 + 4594360*ep^5*mtt^4*mWW*s^5*t^11 + 2222880*ep^6*mtt^4*mWW*s^5*t^11 + 8064*mtt^3*mWW^2*s^5*t^11 + 94240*ep*mtt^3*mWW^2*s^5*t^11 + 275024*ep^2*mtt^3*mWW^2*s^5*t^11 - 299504*ep^3*mtt^3*mWW^2*s^5*t^11 - 2404632*ep^4*mtt^3*mWW^2*s^5*t^11 - 3496104*ep^5*mtt^3*mWW^2*s^5*t^11 - 1613088*ep^6*mtt^3*mWW^2*s^5*t^11 - 8064*mtt^2*mWW^3*s^5*t^11 - 52544*ep*mtt^2*mWW^3*s^5*t^11 - 43008*ep^2*mtt^2*mWW^3*s^5*t^11 + 328384*ep^3*mtt^2*mWW^3*s^5*t^11 + 903456*ep^4*mtt^2*mWW^3*s^5*t^11 + 875872*ep^5*mtt^2*mWW^3*s^5*t^11 + 299904*ep^6*mtt^2*mWW^3*s^5*t^11 + 2688*mtt*mWW^4*s^5*t^11 + 10224*ep*mtt*mWW^4*s^5*t^11 - 35872*ep^2*mtt*mWW^4*s^5*t^11 - 194620*ep^3*mtt*mWW^4*s^5*t^11 - 264504*ep^4*mtt*mWW^4*s^5*t^11 - 100812*ep^5*mtt*mWW^4*s^5*t^11 + 15696*ep^6*mtt*mWW^4*s^5*t^11 + 1344*ep*mWW^5*s^5*t^11 + 11832*ep^2*mWW^5*s^5*t^11 + 37020*ep^3*mWW^5*s^5*t^11 + 52948*ep^4*mWW^5*s^5*t^11 + 34696*ep^5*mWW^5*s^5*t^11 + 8160*ep^6*mWW^5*s^5*t^11 - 5376*ep*mtt^4*s^6*t^11 - 23936*ep^2*mtt^4*s^6*t^11 + 45760*ep^3*mtt^4*s^6*t^11 + 332256*ep^4*mtt^4*s^6*t^11 + 500832*ep^5*mtt^4*s^6*t^11 + 238464*ep^6*mtt^4*s^6*t^11 + 8960*ep*mtt^3*mWW*s^6*t^11 + 41984*ep^2*mtt^3*mWW*s^6*t^11 - 58944*ep^3*mtt^3*mWW*s^6*t^11 - 505152*ep^4*mtt^3*mWW*s^6*t^11 - 777600*ep^5*mtt^3*mWW*s^6*t^11 - 373248*ep^6*mtt^3*mWW*s^6*t^11 - 1792*ep*mtt^2*mWW^2*s^6*t^11 - 13056*ep^2*mtt^2*mWW^2*s^6*t^11 - 26816*ep^3*mtt^2*mWW^2*s^6*t^11 - 7296*ep^4*mtt^2*mWW^2*s^6*t^11 + 28224*ep^5*mtt^2*mWW^2*s^6*t^11 + 20736*ep^6*mtt^2*mWW^2*s^6*t^11 - 1792*ep*mtt*mWW^3*s^6*t^11 - 4096*ep^2*mtt*mWW^3*s^6*t^11 + 47424*ep^3*mtt*mWW^3*s^6*t^11 + 201024*ep^4*mtt*mWW^3*s^6*t^11 + 273024*ep^5*mtt*mWW^3*s^6*t^11 + 124416*ep^6*mtt*mWW^3*s^6*t^11 - 896*ep^2*mWW^4*s^6*t^11 - 7424*ep^3*mWW^4*s^6*t^11 - 20832*ep^4*mWW^4*s^6*t^11 - 24480*ep^5*mWW^4*s^6*t^11 - 10368*ep^6*mWW^4*s^6*t^11 - 448*ep*mtt^9*t^12 - 4832*ep^2*mtt^9*t^12 - 19696*ep^3*mtt^9*t^12 - 38280*ep^4*mtt^9*t^12 - 35784*ep^5*mtt^9*t^12 - 12960*ep^6*mtt^9*t^12 + 3200*ep*mtt^8*mWW*t^12 + 34496*ep^2*mtt^8*mWW*t^12 + 140512*ep^3*mtt^8*mWW*t^12 + 272848*ep^4*mtt^8*mWW*t^12 + 254784*ep^5*mtt^8*mWW*t^12 + 92160*ep^6*mtt^8*mWW*t^12 - 9792*ep*mtt^7*mWW^2*t^12 - 105504*ep^2*mtt^7*mWW^2*t^12 - 429456*ep^3*mtt^7*mWW^2*t^12 - 833208*ep^4*mtt^7*mWW^2*t^12 - 777240*ep^5*mtt^7*mWW^2*t^12 - 280800*ep^6*mtt^7*mWW^2*t^12 + 16640*ep*mtt^6*mWW^3*t^12 + 179200*ep^2*mtt^6*mWW^3*t^12 + 728960*ep^3*mtt^6*mWW^3*t^12 + 1413120*ep^4*mtt^6*mWW^3*t^12 + 1316880*ep^5*mtt^6*mWW^3*t^12 + 475200*ep^6*mtt^6*mWW^3*t^12 - 16960*ep*mtt^5*mWW^4*t^12 - 182560*ep^2*mtt^5*mWW^4*t^12 - 742160*ep^3*mtt^5*mWW^4*t^12 - 1437560*ep^4*mtt^5*mWW^4*t^12 - 1338360*ep^5*mtt^5*mWW^4*t^12 - 482400*ep^6*mtt^5*mWW^4*t^12 + 10368*ep*mtt^4*mWW^5*t^12 + 111552*ep^2*mtt^4*mWW^5*t^12 + 453216*ep^3*mtt^4*mWW^5*t^12 + 877200*ep^4*mtt^4*mWW^5*t^12 + 815904*ep^5*mtt^4*mWW^5*t^12 + 293760*ep^6*mtt^4*mWW^5*t^12 - 3520*ep*mtt^3*mWW^6*t^12 - 37856*ep^2*mtt^3*mWW^6*t^12 - 153712*ep^3*mtt^3*mWW^6*t^12 - 297288*ep^4*mtt^3*mWW^6*t^12 - 276264*ep^5*mtt^3*mWW^6*t^12 - 99360*ep^6*mtt^3*mWW^6*t^12 + 512*ep*mtt^2*mWW^7*t^12 + 5504*ep^2*mtt^2*mWW^7*t^12 + 22336*ep^3*mtt^2*mWW^7*t^12 + 43168*ep^4*mtt^2*mWW^7*t^12 + 40080*ep^5*mtt^2*mWW^7*t^12 + 14400*ep^6*mtt^2*mWW^7*t^12 + 896*ep*mtt^8*s*t^12 + 9664*ep^2*mtt^8*s*t^12 + 39392*ep^3*mtt^8*s*t^12 + 76560*ep^4*mtt^8*s*t^12 + 71568*ep^5*mtt^8*s*t^12 + 25920*ep^6*mtt^8*s*t^12 + 448*mtt^7*mWW*s*t^12 - 2176*ep*mtt^7*mWW*s*t^12 - 55872*ep^2*mtt^7*mWW*s*t^12 - 269648*ep^3*mtt^7*mWW*s*t^12 - 562444*ep^4*mtt^7*mWW*s*t^12 - 545988*ep^5*mtt^7*mWW*s*t^12 - 202320*ep^6*mtt^7*mWW*s*t^12 - 2752*mtt^6*mWW^2*s*t^12 - 5600*ep*mtt^6*mWW^2*s*t^12 + 138576*ep^2*mtt^6*mWW^2*s*t^12 + 821912*ep^3*mtt^6*mWW^2*s*t^12 + 1832248*ep^4*mtt^6*mWW^2*s*t^12 + 1835976*ep^5*mtt^6*mWW^2*s*t^12 + 692640*ep^6*mtt^6*mWW^2*s*t^12 + 7040*mtt^5*mWW^3*s*t^12 + 28512*ep*mtt^5*mWW^3*s*t^12 - 201296*ep^2*mtt^5*mWW^3*s*t^12 - 1477064*ep^3*mtt^5*mWW^3*s*t^12 - 3468932*ep^4*mtt^5*mWW^3*s*t^12 - 3555060*ep^5*mtt^5*mWW^3*s*t^12 - 1357200*ep^6*mtt^5*mWW^3*s*t^12 - 9600*mtt^4*mWW^4*s*t^12 - 45120*ep*mtt^4*mWW^4*s*t^12 + 206880*ep^2*mtt^4*mWW^4*s*t^12 + 1736880*ep^3*mtt^4*mWW^4*s*t^12 + 4187280*ep^4*mtt^4*mWW^4*s*t^12 + 4335480*ep^5*mtt^4*mWW^4*s*t^12 + 1663200*ep^6*mtt^4*mWW^4*s*t^12 + 7360*mtt^3*mWW^5*s*t^12 + 33344*ep*mtt^3*mWW^5*s*t^12 - 171744*ep^2*mtt^3*mWW^5*s*t^12 - 1383392*ep^3*mtt^3*mWW^5*s*t^12 - 3306580*ep^4*mtt^3*mWW^5*s*t^12 - 3409068*ep^5*mtt^3*mWW^5*s*t^12 - 1303920*ep^6*mtt^3*mWW^5*s*t^12 - 3008*mtt^2*mWW^6*s*t^12 - 9824*ep*mtt^2*mWW^6*s*t^12 + 110992*ep^2*mtt^2*mWW^6*s*t^12 + 730488*ep^3*mtt^2*mWW^6*s*t^12 + 1669304*ep^4*mtt^2*mWW^6*s*t^12 + 1687128*ep^5*mtt^2*mWW^6*s*t^12 + 637920*ep^6*mtt^2*mWW^6*s*t^12 + 512*mtt*mWW^7*s*t^12 - 800*ep*mtt*mWW^7*s*t^12 - 45456*ep^2*mtt*mWW^7*s*t^12 - 232072*ep^3*mtt*mWW^7*s*t^12 - 492188*ep^4*mtt*mWW^7*s*t^12 - 480156*ep^5*mtt*mWW^7*s*t^12 - 177840*ep^6*mtt*mWW^7*s*t^12 + 768*ep*mWW^8*s*t^12 + 8256*ep^2*mWW^8*s*t^12 + 33504*ep^3*mWW^8*s*t^12 + 64752*ep^4*mWW^8*s*t^12 + 60120*ep^5*mWW^8*s*t^12 + 21600*ep^6*mWW^8*s*t^12 + 1344*ep*mtt^7*s^2*t^12 + 5984*ep^2*mtt^7*s^2*t^12 - 11440*ep^3*mtt^7*s^2*t^12 - 83064*ep^4*mtt^7*s^2*t^12 - 125208*ep^5*mtt^7*s^2*t^12 - 59616*ep^6*mtt^7*s^2*t^12 - 1344*mtt^6*mWW*s^2*t^12 - 16320*ep*mtt^6*mWW*s^2*t^12 - 38272*ep^2*mtt^6*mWW*s^2*t^12 + 140192*ep^3*mtt^6*mWW*s^2*t^12 + 676356*ep^4*mtt^6*mWW*s^2*t^12 + 917964*ep^5*mtt^6*mWW*s^2*t^12 + 413424*ep^6*mtt^6*mWW*s^2*t^12 + 6848*mtt^5*mWW^2*s^2*t^12 + 60448*ep*mtt^5*mWW^2*s^2*t^12 + 83824*ep^2*mtt^5*mWW^2*s^2*t^12 - 604776*ep^3*mtt^5*mWW^2*s^2*t^12 - 2278616*ep^4*mtt^5*mWW^2*s^2*t^12 - 2840064*ep^5*mtt^5*mWW^2*s^2*t^12 - 1217664*ep^6*mtt^5*mWW^2*s^2*t^12 - 13952*mtt^4*mWW^3*s^2*t^12 - 103776*ep*mtt^4*mWW^3*s^2*t^12 - 54256*ep^2*mtt^4*mWW^3*s^2*t^12 + 1318088*ep^3*mtt^4*mWW^3*s^2*t^12 + 4150052*ep^4*mtt^4*mWW^3*s^2*t^12 + 4811748*ep^5*mtt^4*mWW^3*s^2*t^12 + 1974096*ep^6*mtt^4*mWW^3*s^2*t^12 + 14208*mtt^3*mWW^4*s^2*t^12 + 89984*ep*mtt^3*mWW^4*s^2*t^12 - 65216*ep^2*mtt^3*mWW^4*s^2*t^12 - 1628032*ep^3*mtt^3*mWW^4*s^2*t^12 - 4433928*ep^4*mtt^3*mWW^4*s^2*t^12 - 4823352*ep^5*mtt^3*mWW^4*s^2*t^12 - 1901664*ep^6*mtt^3*mWW^4*s^2*t^12 - 7232*mtt^2*mWW^5*s^2*t^12 - 35200*ep*mtt^2*mWW^5*s^2*t^12 + 131360*ep^2*mtt^2*mWW^5*s^2*t^12 + 1160688*ep^3*mtt^2*mWW^5*s^2*t^12 + 2786636*ep^4*mtt^2*mWW^5*s^2*t^12 + 2860116*ep^5*mtt^2*mWW^5*s^2*t^12 + 1087632*ep^6*mtt^2*mWW^5*s^2*t^12 + 1472*mtt*mWW^6*s^2*t^12 + 1824*ep*mtt*mWW^6*s^2*t^12 - 81424*ep^2*mtt*mWW^6*s^2*t^12 - 446824*ep^3*mtt*mWW^6*s^2*t^12 - 955304*ep^4*mtt*mWW^6*s^2*t^12 - 928176*ep^5*mtt*mWW^6*s^2*t^12 - 341568*ep^6*mtt*mWW^6*s^2*t^12 + 1696*ep*mWW^7*s^2*t^12 + 18000*ep^2*mWW^7*s^2*t^12 + 72104*ep^3*mWW^7*s^2*t^12 + 137868*ep^4*mWW^7*s^2*t^12 + 126972*ep^5*mWW^7*s^2*t^12 + 45360*ep^6*mWW^7*s^2*t^12 - 4928*ep*mtt^6*s^3*t^12 - 27616*ep^2*mtt^6*s^3*t^12 - 5072*ep^3*mtt^6*s^3*t^12 + 172632*ep^4*mtt^6*s^3*t^12 + 304056*ep^5*mtt^6*s^3*t^12 + 152928*ep^6*mtt^6*s^3*t^12 + 1344*mtt^5*mWW*s^3*t^12 + 28608*ep*mtt^5*mWW*s^3*t^12 + 116672*ep^2*mtt^5*mWW*s^3*t^12 - 48224*ep^3*mtt^5*mWW*s^3*t^12 - 883060*ep^4*mtt^5*mWW*s^3*t^12 - 1411500*ep^5*mtt^5*mWW*s^3*t^12 - 681840*ep^6*mtt^5*mWW*s^3*t^12 - 5440*mtt^4*mWW^2*s^3*t^12 - 63904*ep*mtt^4*mWW^2*s^3*t^12 - 176752*ep^2*mtt^4*mWW^2*s^3*t^12 + 288264*ep^3*mtt^4*mWW^2*s^3*t^12 + 1870720*ep^4*mtt^4*mWW^2*s^3*t^12 + 2649936*ep^5*mtt^4*mWW^2*s^3*t^12 + 1210176*ep^6*mtt^4*mWW^2*s^3*t^12 + 8256*mtt^3*mWW^3*s^3*t^12 + 68192*ep*mtt^3*mWW^3*s^3*t^12 + 94704*ep^2*mtt^3*mWW^3*s^3*t^12 - 569208*ep^3*mtt^3*mWW^3*s^3*t^12 - 2121280*ep^4*mtt^3*mWW^3*s^3*t^12 - 2593128*ep^5*mtt^3*mWW^3*s^3*t^12 - 1093536*ep^6*mtt^3*mWW^3*s^3*t^12 - 5568*mtt^2*mWW^4*s^3*t^12 - 33312*ep*mtt^2*mWW^4*s^3*t^12 + 23920*ep^2*mtt^2*mWW^4*s^3*t^12 + 536360*ep^3*mtt^2*mWW^4*s^3*t^12 + 1380640*ep^4*mtt^2*mWW^4*s^3*t^12 + 1433928*ep^5*mtt^2*mWW^4*s^3*t^12 + 544032*ep^6*mtt^2*mWW^4*s^3*t^12 + 1408*mtt*mWW^5*s^3*t^12 + 4192*ep*mtt*mWW^5*s^3*t^12 - 42608*ep^2*mtt*mWW^5*s^3*t^12 - 246600*ep^3*mtt*mWW^5*s^3*t^12 - 500812*ep^4*mtt*mWW^5*s^3*t^12 - 455052*ep^5*mtt*mWW^5*s^3*t^12 - 156528*ep^6*mtt*mWW^5*s^3*t^12 + 1152*ep*mWW^6*s^3*t^12 + 11680*ep^2*mWW^6*s^3*t^12 + 44480*ep^3*mWW^6*s^3*t^12 + 81160*ep^4*mWW^6*s^3*t^12 + 71760*ep^5*mWW^6*s^3*t^12 + 24768*ep^6*mWW^6*s^3*t^12 + 4480*ep*mtt^5*s^4*t^12 + 22784*ep^2*mtt^5*s^4*t^12 - 14624*ep^3*mtt^5*s^4*t^12 - 210912*ep^4*mtt^5*s^4*t^12 - 339840*ep^5*mtt^5*s^4*t^12 - 165888*ep^6*mtt^5*s^4*t^12 - 448*mtt^4*mWW*s^4*t^12 - 15552*ep*mtt^4*mWW*s^4*t^12 - 67520*ep^2*mtt^4*mWW*s^4*t^12 + 51904*ep^3*mtt^4*mWW*s^4*t^12 + 622588*ep^4*mtt^4*mWW*s^4*t^12 + 979140*ep^5*mtt^4*mWW*s^4*t^12 + 471888*ep^6*mtt^4*mWW*s^4*t^12 + 1344*mtt^3*mWW^2*s^4*t^12 + 19296*ep*mtt^3*mWW^2*s^4*t^12 + 63120*ep^2*mtt^3*mWW^2*s^4*t^12 - 69240*ep^3*mtt^3*mWW^2*s^4*t^12 - 589320*ep^4*mtt^3*mWW^2*s^4*t^12 - 875664*ep^5*mtt^3*mWW^2*s^4*t^12 - 409536*ep^6*mtt^3*mWW^2*s^4*t^12 - 1344*mtt^2*mWW^3*s^4*t^12 - 9632*ep*mtt^2*mWW^3*s^4*t^12 - 13104*ep^2*mtt^2*mWW^3*s^4*t^12 + 45288*ep^3*mtt^2*mWW^3*s^4*t^12 + 157360*ep^4*mtt^2*mWW^3*s^4*t^12 + 172056*ep^5*mtt^2*mWW^3*s^4*t^12 + 65376*ep^6*mtt^2*mWW^3*s^4*t^12 + 448*mtt*mWW^4*s^4*t^12 + 1184*ep*mtt*mWW^4*s^4*t^12 - 6992*ep^2*mtt*mWW^4*s^4*t^12 - 17352*ep^3*mtt*mWW^4*s^4*t^12 + 17448*ep^4*mtt*mWW^4*s^4*t^12 + 65520*ep^5*mtt*mWW^4*s^4*t^12 + 39744*ep^6*mtt*mWW^4*s^4*t^12 + 224*ep*mWW^5*s^4*t^12 + 1712*ep^2*mWW^5*s^4*t^12 + 4024*ep^3*mWW^5*s^4*t^12 + 2836*ep^4*mWW^5*s^4*t^12 - 1212*ep^5*mWW^5*s^4*t^12 - 1584*ep^6*mWW^5*s^4*t^12 - 1344*ep*mtt^4*s^5*t^12 - 5984*ep^2*mtt^4*s^5*t^12 + 11440*ep^3*mtt^4*s^5*t^12 + 83064*ep^4*mtt^4*s^5*t^12 + 125208*ep^5*mtt^4*s^5*t^12 + 59616*ep^6*mtt^4*s^5*t^12 + 2240*ep*mtt^3*mWW*s^5*t^12 + 10496*ep^2*mtt^3*mWW*s^5*t^12 - 14736*ep^3*mtt^3*mWW*s^5*t^12 - 126288*ep^4*mtt^3*mWW*s^5*t^12 - 194400*ep^5*mtt^3*mWW*s^5*t^12 - 93312*ep^6*mtt^3*mWW*s^5*t^12 - 448*ep*mtt^2*mWW^2*s^5*t^12 - 3264*ep^2*mtt^2*mWW^2*s^5*t^12 - 6704*ep^3*mtt^2*mWW^2*s^5*t^12 - 1824*ep^4*mtt^2*mWW^2*s^5*t^12 + 7056*ep^5*mtt^2*mWW^2*s^5*t^12 + 5184*ep^6*mtt^2*mWW^2*s^5*t^12 - 448*ep*mtt*mWW^3*s^5*t^12 - 1024*ep^2*mtt*mWW^3*s^5*t^12 + 11856*ep^3*mtt*mWW^3*s^5*t^12 + 50256*ep^4*mtt*mWW^3*s^5*t^12 + 68256*ep^5*mtt*mWW^3*s^5*t^12 + 31104*ep^6*mtt*mWW^3*s^5*t^12 - 224*ep^2*mWW^4*s^5*t^12 - 1856*ep^3*mWW^4*s^5*t^12 - 5208*ep^4*mWW^4*s^5*t^12 - 6120*ep^5*mWW^4*s^5*t^12 - 2592*ep^6*mWW^4*s^5*t^12)/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^4*(mtt - mWW - s)^3*s^4*(mtt - t)*(mWW - t)^4*(mtt - mWW - s - t)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^9*mWW^7*s^4 + 520*ep^2*mtt^9*mWW^7*s^4 + 1540*ep^3*mtt^9*mWW^7*s^4 + 1880*ep^4*mtt^9*mWW^7*s^4 + 800*ep^5*mtt^9*mWW^7*s^4 - 332*ep*mtt^8*mWW^8*s^4 - 2984*ep^2*mtt^8*mWW^8*s^4 - 9028*ep^3*mtt^8*mWW^8*s^4 - 11176*ep^4*mtt^8*mWW^8*s^4 - 4800*ep^5*mtt^8*mWW^8*s^4 + 764*ep*mtt^7*mWW^9*s^4 + 7176*ep^2*mtt^7*mWW^9*s^4 + 22244*ep^3*mtt^7*mWW^9*s^4 + 27960*ep^4*mtt^7*mWW^9*s^4 + 12128*ep^5*mtt^7*mWW^9*s^4 - 940*ep*mtt^6*mWW^10*s^4 - 9320*ep^2*mtt^6*mWW^10*s^4 - 29700*ep^3*mtt^6*mWW^10*s^4 - 37960*ep^4*mtt^6*mWW^10*s^4 - 16640*ep^5*mtt^6*mWW^10*s^4 + 660*ep*mtt^5*mWW^11*s^4 + 7000*ep^2*mtt^5*mWW^11*s^4 + 23020*ep^3*mtt^5*mWW^11*s^4 + 29960*ep^4*mtt^5*mWW^11*s^4 + 13280*ep^5*mtt^5*mWW^11*s^4 - 260*ep*mtt^4*mWW^12*s^4 - 3000*ep^2*mtt^4*mWW^12*s^4 - 10220*ep^3*mtt^4*mWW^12*s^4 - 13560*ep^4*mtt^4*mWW^12*s^4 - 6080*ep^5*mtt^4*mWW^12*s^4 + 52*ep*mtt^3*mWW^13*s^4 + 664*ep^2*mtt^3*mWW^13*s^4 + 2348*ep^3*mtt^3*mWW^13*s^4 + 3176*ep^4*mtt^3*mWW^13*s^4 + 1440*ep^5*mtt^3*mWW^13*s^4 - 4*ep*mtt^2*mWW^14*s^4 - 56*ep^2*mtt^2*mWW^14*s^4 - 204*ep^3*mtt^2*mWW^14*s^4 - 280*ep^4*mtt^2*mWW^14*s^4 - 128*ep^5*mtt^2*mWW^14*s^4 - 330*ep*mtt^8*mWW^7*s^5 - 2830*ep^2*mtt^8*mWW^7*s^5 - 8270*ep^3*mtt^8*mWW^7*s^5 - 9970*ep^4*mtt^8*mWW^7*s^5 - 4200*ep^5*mtt^8*mWW^7*s^5 + 1586*ep*mtt^7*mWW^8*s^5 + 14286*ep^2*mtt^7*mWW^8*s^5 + 42774*ep^3*mtt^7*mWW^8*s^5 + 52274*ep^4*mtt^7*mWW^8*s^5 + 22200*ep^5*mtt^7*mWW^8*s^5 - 3194*ep*mtt^6*mWW^9*s^5 - 30374*ep^2*mtt^6*mWW^9*s^5 - 93014*ep^3*mtt^6*mWW^9*s^5 - 114906*ep^4*mtt^6*mWW^9*s^5 - 49072*ep^5*mtt^6*mWW^9*s^5 + 3538*ep*mtt^5*mWW^10*s^5 + 35486*ep^2*mtt^5*mWW^10*s^5 + 110438*ep^3*mtt^5*mWW^10*s^5 + 137090*ep^4*mtt^5*mWW^10*s^5 + 58600*ep^5*mtt^5*mWW^10*s^5 - 2382*ep*mtt^4*mWW^11*s^5 - 24882*ep^2*mtt^4*mWW^11*s^5 - 77666*ep^3*mtt^4*mWW^11*s^5 - 95854*ep^4*mtt^4*mWW^11*s^5 - 40688*ep^5*mtt^4*mWW^11*s^5 + 998*ep*mtt^3*mWW^12*s^5 + 10618*ep^2*mtt^3*mWW^12*s^5 + 32594*ep^3*mtt^3*mWW^12*s^5 + 39366*ep^4*mtt^3*mWW^12*s^5 + 16392*ep^5*mtt^3*mWW^12*s^5 - 238*ep*mtt^2*mWW^13*s^5 - 2578*ep^2*mtt^2*mWW^13*s^5 - 7650*ep^3*mtt^2*mWW^13*s^5 - 8878*ep^4*mtt^2*mWW^13*s^5 - 3568*ep^5*mtt^2*mWW^13*s^5 + 22*ep*mtt*mWW^14*s^5 + 282*ep^2*mtt*mWW^14*s^5 + 818*ep^3*mtt*mWW^14*s^5 + 902*ep^4*mtt*mWW^14*s^5 + 344*ep^5*mtt*mWW^14*s^5 - 8*ep^2*mWW^15*s^5 - 24*ep^3*mWW^15*s^5 - 24*ep^4*mWW^15*s^5 - 8*ep^5*mWW^15*s^5 + 750*ep*mtt^7*mWW^7*s^6 + 6350*ep^2*mtt^7*mWW^7*s^6 + 18250*ep^3*mtt^7*mWW^7*s^6 + 21650*ep^4*mtt^7*mWW^7*s^6 + 9000*ep^5*mtt^7*mWW^7*s^6 - 3070*ep*mtt^6*mWW^8*s^6 - 27710*ep^2*mtt^6*mWW^8*s^6 - 81890*ep^3*mtt^6*mWW^8*s^6 - 98450*ep^4*mtt^6*mWW^8*s^6 - 41200*ep^5*mtt^6*mWW^8*s^6 + 5334*ep*mtt^5*mWW^9*s^6 + 51198*ep^2*mtt^5*mWW^9*s^6 + 154258*ep^3*mtt^5*mWW^9*s^6 + 186434*ep^4*mtt^5*mWW^9*s^6 + 78040*ep^5*mtt^5*mWW^9*s^6 - 5190*ep*mtt^4*mWW^10*s^6 - 52062*ep^2*mtt^4*mWW^10*s^6 - 157482*ep^3*mtt^4*mWW^10*s^6 - 189042*ep^4*mtt^4*mWW^10*s^6 - 78432*ep^5*mtt^4*mWW^10*s^6 + 3018*ep*mtt^3*mWW^11*s^6 + 30906*ep^2*mtt^3*mWW^11*s^6 + 92222*ep^3*mtt^3*mWW^11*s^6 + 108454*ep^4*mtt^3*mWW^11*s^6 + 44120*ep^5*mtt^3*mWW^11*s^6 - 954*ep*mtt^2*mWW^12*s^6 - 10026*ep^2*mtt^2*mWW^12*s^6 - 29254*ep^3*mtt^2*mWW^12*s^6 - 33350*ep^4*mtt^2*mWW^12*s^6 - 13168*ep^5*mtt^2*mWW^12*s^6 + 114*ep*mtt*mWW^13*s^6 + 1402*ep^2*mtt*mWW^13*s^6 + 4070*ep^3*mtt*mWW^13*s^6 + 4486*ep^4*mtt*mWW^13*s^6 + 1704*ep^5*mtt*mWW^13*s^6 - 2*ep*mWW^14*s^6 - 58*ep^2*mWW^14*s^6 - 174*ep^3*mWW^14*s^6 - 182*ep^4*mWW^14*s^6 - 64*ep^5*mWW^14*s^6 - 900*ep*mtt^6*mWW^7*s^7 - 7500*ep^2*mtt^6*mWW^7*s^7 - 21100*ep^3*mtt^6*mWW^7*s^7 - 24500*ep^4*mtt^6*mWW^7*s^7 - 10000*ep^5*mtt^6*mWW^7*s^7 + 3060*ep*mtt^5*mWW^8*s^7 + 27660*ep^2*mtt^5*mWW^8*s^7 + 80380*ep^3*mtt^5*mWW^8*s^7 + 94580*ep^4*mtt^5*mWW^8*s^7 + 38800*ep^5*mtt^5*mWW^8*s^7 - 4496*ep*mtt^4*mWW^9*s^7 - 43312*ep^2*mtt^4*mWW^9*s^7 - 127712*ep^3*mtt^4*mWW^9*s^7 - 150096*ep^4*mtt^4*mWW^9*s^7 - 61200*ep^5*mtt^4*mWW^9*s^7 + 3624*ep*mtt^3*mWW^10*s^7 + 36056*ep^2*mtt^3*mWW^10*s^7 + 105656*ep^3*mtt^3*mWW^10*s^7 + 122152*ep^4*mtt^3*mWW^10*s^7 + 48928*ep^5*mtt^3*mWW^10*s^7 - 1508*ep*mtt^2*mWW^11*s^7 - 15468*ep^2*mtt^2*mWW^11*s^7 - 44652*ep^3*mtt^2*mWW^11*s^7 - 50324*ep^4*mtt^2*mWW^11*s^7 - 19632*ep^5*mtt^2*mWW^11*s^7 + 228*ep*mtt*mWW^12*s^7 + 2716*ep^2*mtt*mWW^12*s^7 + 7884*ep^3*mtt*mWW^12*s^7 + 8676*ep^4*mtt*mWW^12*s^7 + 3280*ep^5*mtt*mWW^12*s^7 - 8*ep*mWW^13*s^7 - 152*ep^2*mWW^13*s^7 - 456*ep^3*mWW^13*s^7 - 488*ep^4*mWW^13*s^7 - 176*ep^5*mWW^13*s^7 + 600*ep*mtt^5*mWW^7*s^8 + 4900*ep^2*mtt^5*mWW^7*s^8 + 13400*ep^3*mtt^5*mWW^7*s^8 + 15100*ep^4*mtt^5*mWW^7*s^8 + 6000*ep^5*mtt^5*mWW^7*s^8 - 1640*ep*mtt^4*mWW^8*s^8 - 14820*ep^2*mtt^4*mWW^8*s^8 - 42120*ep^3*mtt^4*mWW^8*s^8 - 48140*ep^4*mtt^4*mWW^8*s^8 - 19200*ep^5*mtt^4*mWW^8*s^8 + 1964*ep*mtt^3*mWW^9*s^8 + 18848*ep^2*mtt^3*mWW^9*s^8 + 54068*ep^3*mtt^3*mWW^9*s^8 + 61344*ep^4*mtt^3*mWW^9*s^8 + 24160*ep^5*mtt^3*mWW^9*s^8 - 1132*ep*mtt^2*mWW^10*s^8 - 11296*ep^2*mtt^2*mWW^10*s^8 - 32196*ep^3*mtt^2*mWW^10*s^8 - 35824*ep^4*mtt^2*mWW^10*s^8 - 13792*ep^5*mtt^2*mWW^10*s^8 + 220*ep*mtt*mWW^11*s^8 + 2556*ep^2*mtt*mWW^11*s^8 + 7412*ep^3*mtt*mWW^11*s^8 + 8132*ep^4*mtt*mWW^11*s^8 + 3056*ep^5*mtt*mWW^11*s^8 - 12*ep*mWW^12*s^8 - 188*ep^2*mWW^12*s^8 - 564*ep^3*mWW^12*s^8 - 612*ep^4*mWW^12*s^8 - 224*ep^5*mWW^12*s^8 - 210*ep*mtt^4*mWW^7*s^9 - 1670*ep^2*mtt^4*mWW^7*s^9 - 4390*ep^3*mtt^4*mWW^7*s^9 - 4730*ep^4*mtt^4*mWW^7*s^9 - 1800*ep^5*mtt^4*mWW^7*s^9 + 442*ep*mtt^3*mWW^8*s^9 + 3974*ep^2*mtt^3*mWW^8*s^9 + 10958*ep^3*mtt^3*mWW^8*s^9 + 12026*ep^4*mtt^3*mWW^8*s^9 + 4600*ep^5*mtt^3*mWW^8*s^9 - 390*ep*mtt^2*mWW^9*s^9 - 3738*ep^2*mtt^2*mWW^9*s^9 - 10426*ep^3*mtt^2*mWW^9*s^9 - 11366*ep^4*mtt^2*mWW^9*s^9 - 4288*ep^5*mtt^2*mWW^9*s^9 + 102*ep*mtt*mWW^10*s^9 + 1162*ep^2*mtt*mWW^10*s^9 + 3362*ep^3*mtt*mWW^10*s^9 + 3670*ep^4*mtt*mWW^10*s^9 + 1368*ep^5*mtt*mWW^10*s^9 - 8*ep*mWW^11*s^9 - 112*ep^2*mWW^11*s^9 - 336*ep^3*mWW^11*s^9 - 368*ep^4*mWW^11*s^9 - 136*ep^5*mWW^11*s^9 + 30*ep*mtt^3*mWW^7*s^10 + 230*ep^2*mtt^3*mWW^7*s^10 + 570*ep^3*mtt^3*mWW^7*s^10 + 570*ep^4*mtt^3*mWW^7*s^10 + 200*ep^5*mtt^3*mWW^7*s^10 - 46*ep*mtt^2*mWW^8*s^10 - 406*ep^2*mtt^2*mWW^8*s^10 - 1074*ep^3*mtt^2*mWW^8*s^10 - 1114*ep^4*mtt^2*mWW^8*s^10 - 400*ep^5*mtt^2*mWW^8*s^10 + 18*ep*mtt*mWW^9*s^10 + 202*ep^2*mtt*mWW^9*s^10 + 582*ep^3*mtt*mWW^9*s^10 + 630*ep^4*mtt*mWW^9*s^10 + 232*ep^5*mtt*mWW^9*s^10 - 2*ep*mWW^10*s^10 - 26*ep^2*mWW^10*s^10 - 78*ep^3*mWW^10*s^10 - 86*ep^4*mWW^10*s^10 - 32*ep^5*mWW^10*s^10 + 12*mtt^14*mWW^4*s*t + 188*ep*mtt^14*mWW^4*s*t + 1036*ep^2*mtt^14*mWW^4*s*t + 2532*ep^3*mtt^14*mWW^4*s*t + 2792*ep^4*mtt^14*mWW^4*s*t + 1120*ep^5*mtt^14*mWW^4*s*t - 80*mtt^13*mWW^5*s*t - 1184*ep*mtt^13*mWW^5*s*t - 6320*ep^2*mtt^13*mWW^5*s*t - 15200*ep^3*mtt^13*mWW^5*s*t - 16640*ep^4*mtt^13*mWW^5*s*t - 6656*ep^5*mtt^13*mWW^5*s*t + 224*mtt^12*mWW^6*s*t + 3072*ep*mtt^12*mWW^6*s*t + 15632*ep^2*mtt^12*mWW^6*s*t + 36624*ep^3*mtt^12*mWW^6*s*t + 39584*ep^4*mtt^12*mWW^6*s*t + 15744*ep^5*mtt^12*mWW^6*s*t - 336*mtt^11*mWW^7*s*t - 4112*ep*mtt^11*mWW^7*s*t - 19216*ep^2*mtt^11*mWW^7*s*t - 42672*ep^3*mtt^11*mWW^7*s*t - 44768*ep^4*mtt^11*mWW^7*s*t - 17536*ep^5*mtt^11*mWW^7*s*t + 280*mtt^10*mWW^8*s*t + 2776*ep*mtt^10*mWW^8*s*t + 10408*ep^2*mtt^10*mWW^8*s*t + 19096*ep^3*mtt^10*mWW^8*s*t + 17392*ep^4*mtt^10*mWW^8*s*t + 6208*ep^5*mtt^10*mWW^8*s*t - 112*mtt^9*mWW^9*s*t - 528*ep*mtt^9*mWW^9*s*t + 944*ep^2*mtt^9*mWW^9*s*t + 7728*ep^3*mtt^9*mWW^9*s*t + 12128*ep^4*mtt^9*mWW^9*s*t + 5760*ep^5*mtt^9*mWW^9*s*t - 416*ep*mtt^8*mWW^10*s*t - 3760*ep^2*mtt^8*mWW^10*s*t - 11760*ep^3*mtt^8*mWW^10*s*t - 15200*ep^4*mtt^8*mWW^10*s*t - 6784*ep^5*mtt^8*mWW^10*s*t + 16*mtt^7*mWW^11*s*t + 208*ep*mtt^7*mWW^11*s*t + 1168*ep^2*mtt^7*mWW^11*s*t + 3376*ep^3*mtt^7*mWW^11*s*t + 4576*ep^4*mtt^7*mWW^11*s*t + 2176*ep^5*mtt^7*mWW^11*s*t - 4*mtt^6*mWW^12*s*t + 12*ep*mtt^6*mWW^12*s*t + 236*ep^2*mtt^6*mWW^12*s*t + 612*ep^3*mtt^6*mWW^12*s*t + 488*ep^4*mtt^6*mWW^12*s*t + 96*ep^5*mtt^6*mWW^12*s*t - 16*ep*mtt^5*mWW^13*s*t - 128*ep^2*mtt^5*mWW^13*s*t - 336*ep^3*mtt^5*mWW^13*s*t - 352*ep^4*mtt^5*mWW^13*s*t - 128*ep^5*mtt^5*mWW^13*s*t - 72*mtt^13*mWW^4*s^2*t - 1200*ep*mtt^13*mWW^4*s^2*t - 6840*ep^2*mtt^13*mWW^4*s^2*t - 17040*ep^3*mtt^13*mWW^4*s^2*t - 19008*ep^4*mtt^13*mWW^4*s^2*t - 7680*ep^5*mtt^13*mWW^4*s^2*t + 426*mtt^12*mWW^5*s^2*t + 6774*ep*mtt^12*mWW^5*s^2*t + 37746*ep^2*mtt^12*mWW^5*s^2*t + 93162*ep^3*mtt^12*mWW^5*s^2*t + 103668*ep^4*mtt^12*mWW^5*s^2*t + 41904*ep^5*mtt^12*mWW^5*s^2*t - 1020*mtt^11*mWW^6*s^2*t - 15132*ep*mtt^11*mWW^6*s^2*t - 81268*ep^2*mtt^11*mWW^6*s^2*t - 197356*ep^3*mtt^11*mWW^6*s^2*t - 218552*ep^4*mtt^11*mWW^6*s^2*t - 88352*ep^5*mtt^11*mWW^6*s^2*t + 1212*mtt^10*mWW^7*s^2*t + 15796*ep*mtt^10*mWW^7*s^2*t + 78156*ep^2*mtt^10*mWW^7*s^2*t + 182092*ep^3*mtt^10*mWW^7*s^2*t + 198552*ep^4*mtt^10*mWW^7*s^2*t + 80032*ep^5*mtt^10*mWW^7*s^2*t - 636*mtt^9*mWW^8*s^2*t - 5212*ep*mtt^9*mWW^8*s^2*t - 14788*ep^2*mtt^9*mWW^8*s^2*t - 19676*ep^3*mtt^9*mWW^8*s^2*t - 13976*ep^4*mtt^9*mWW^8*s^2*t - 4512*ep^5*mtt^9*mWW^8*s^2*t - 48*mtt^8*mWW^9*s^2*t - 4240*ep*mtt^8*mWW^9*s^2*t - 34400*ep^2*mtt^8*mWW^9*s^2*t - 99840*ep^3*mtt^8*mWW^9*s^2*t - 120832*ep^4*mtt^8*mWW^9*s^2*t - 51200*ep^5*mtt^8*mWW^9*s^2*t + 204*mtt^7*mWW^10*s^2*t + 4236*ep*mtt^7*mWW^10*s^2*t + 27524*ep^2*mtt^7*mWW^10*s^2*t + 76028*ep^3*mtt^7*mWW^10*s^2*t + 92632*ep^4*mtt^7*mWW^10*s^2*t + 40096*ep^5*mtt^7*mWW^10*s^2*t - 60*mtt^6*mWW^11*s^2*t - 788*ep*mtt^6*mWW^11*s^2*t - 4652*ep^2*mtt^6*mWW^11*s^2*t - 14284*ep^3*mtt^6*mWW^11*s^2*t - 20248*ep^4*mtt^6*mWW^11*s^2*t - 9888*ep^5*mtt^6*mWW^11*s^2*t - 12*mtt^5*mWW^12*s^2*t - 356*ep*mtt^5*mWW^12*s^2*t - 2196*ep^2*mtt^5*mWW^12*s^2*t - 4772*ep^3*mtt^5*mWW^12*s^2*t - 3912*ep^4*mtt^5*mWW^12*s^2*t - 992*ep^5*mtt^5*mWW^12*s^2*t + 6*mtt^4*mWW^13*s^2*t + 122*ep*mtt^4*mWW^13*s^2*t + 718*ep^2*mtt^4*mWW^13*s^2*t + 1686*ep^3*mtt^4*mWW^13*s^2*t + 1676*ep^4*mtt^4*mWW^13*s^2*t + 592*ep^5*mtt^4*mWW^13*s^2*t + 144*mtt^12*mWW^4*s^3*t + 2832*ep*mtt^12*mWW^4*s^3*t + 17424*ep^2*mtt^12*mWW^4*s^3*t + 45168*ep^3*mtt^12*mWW^4*s^3*t + 51552*ep^4*mtt^12*mWW^4*s^3*t + 21120*ep^5*mtt^12*mWW^4*s^3*t - 666*mtt^11*mWW^5*s^3*t - 13298*ep*mtt^11*mWW^5*s^3*t - 82618*ep^2*mtt^11*mWW^5*s^3*t - 216126*ep^3*mtt^11*mWW^5*s^3*t - 248876*ep^4*mtt^11*mWW^5*s^3*t - 102736*ep^5*mtt^11*mWW^5*s^3*t + 992*mtt^10*mWW^6*s^3*t + 21352*ep*mtt^10*mWW^6*s^3*t + 137580*ep^2*mtt^10*mWW^6*s^3*t + 369480*ep^3*mtt^10*mWW^6*s^3*t + 434868*ep^4*mtt^10*mWW^6*s^3*t + 182608*ep^5*mtt^10*mWW^6*s^3*t - 4*mtt^9*mWW^7*s^3*t - 6520*ep*mtt^9*mWW^7*s^3*t - 59632*ep^2*mtt^9*mWW^7*s^3*t - 189520*ep^3*mtt^9*mWW^7*s^3*t - 248644*ep^4*mtt^9*mWW^7*s^3*t - 112240*ep^5*mtt^9*mWW^7*s^3*t - 1608*mtt^8*mWW^8*s^3*t - 20132*ep*mtt^8*mWW^8*s^3*t - 91700*ep^2*mtt^8*mWW^8*s^3*t - 187844*ep^3*mtt^8*mWW^8*s^3*t - 173916*ep^4*mtt^8*mWW^8*s^3*t - 59248*ep^5*mtt^8*mWW^8*s^3*t + 1856*mtt^7*mWW^9*s^3*t + 25216*ep*mtt^7*mWW^9*s^3*t + 125892*ep^2*mtt^7*mWW^9*s^3*t + 288856*ep^3*mtt^7*mWW^9*s^3*t + 305732*ep^4*mtt^7*mWW^9*s^3*t + 119408*ep^5*mtt^7*mWW^9*s^3*t - 784*mtt^6*mWW^10*s^3*t - 9684*ep*mtt^6*mWW^10*s^3*t - 46364*ep^2*mtt^6*mWW^10*s^3*t - 109676*ep^3*mtt^6*mWW^10*s^3*t - 124772*ep^4*mtt^6*mWW^10*s^3*t - 52560*ep^5*mtt^6*mWW^10*s^3*t - 12*mtt^5*mWW^11*s^3*t - 1100*ep*mtt^5*mWW^11*s^3*t - 7768*ep^2*mtt^5*mWW^11*s^3*t - 16196*ep^3*mtt^5*mWW^11*s^3*t - 10620*ep^4*mtt^5*mWW^11*s^3*t - 1104*ep^5*mtt^5*mWW^11*s^3*t + 104*mtt^4*mWW^12*s^3*t + 1572*ep*mtt^4*mWW^12*s^3*t + 8244*ep^2*mtt^4*mWW^12*s^3*t + 18164*ep^3*mtt^4*mWW^12*s^3*t + 16812*ep^4*mtt^4*mWW^12*s^3*t + 5424*ep^5*mtt^4*mWW^12*s^3*t - 22*mtt^3*mWW^13*s^3*t - 206*ep*mtt^3*mWW^13*s^3*t - 858*ep^2*mtt^3*mWW^13*s^3*t - 1962*ep^3*mtt^3*mWW^13*s^3*t - 1896*ep^4*mtt^3*mWW^13*s^3*t - 608*ep^5*mtt^3*mWW^13*s^3*t - 36*ep*mtt^2*mWW^14*s^3*t - 224*ep^2*mtt^2*mWW^14*s^3*t - 380*ep^3*mtt^2*mWW^14*s^3*t - 256*ep^4*mtt^2*mWW^14*s^3*t - 64*ep^5*mtt^2*mWW^14*s^3*t + 4*ep*mtt*mWW^15*s^3*t + 24*ep^2*mtt*mWW^15*s^3*t + 36*ep^3*mtt*mWW^15*s^3*t + 16*ep^4*mtt*mWW^15*s^3*t - 2016*ep*mtt^11*mWW^4*s^4*t - 17472*ep^2*mtt^11*mWW^4*s^4*t - 51744*ep^3*mtt^11*mWW^4*s^4*t - 63168*ep^4*mtt^11*mWW^4*s^4*t - 26880*ep^5*mtt^11*mWW^4*s^4*t - 546*mtt^10*mWW^5*s^4*t + 2870*ep*mtt^10*mWW^5*s^4*t + 52318*ep^2*mtt^10*mWW^5*s^4*t + 181146*ep^3*mtt^10*mWW^5*s^4*t + 237188*ep^4*mtt^10*mWW^5*s^4*t + 104944*ep^5*mtt^10*mWW^5*s^4*t + 3004*mtt^9*mWW^6*s^4*t + 18600*ep*mtt^9*mWW^6*s^4*t + 11228*ep^2*mtt^9*mWW^6*s^4*t - 108784*ep^3*mtt^9*mWW^6*s^4*t - 218512*ep^4*mtt^9*mWW^6*s^4*t - 113856*ep^5*mtt^9*mWW^6*s^4*t - 6780*mtt^8*mWW^7*s^4*t - 65056*ep*mtt^8*mWW^7*s^4*t - 229160*ep^2*mtt^8*mWW^7*s^4*t - 366720*ep^3*mtt^8*mWW^7*s^4*t - 264772*ep^4*mtt^8*mWW^7*s^4*t - 70664*ep^5*mtt^8*mWW^7*s^4*t + 7904*mtt^7*mWW^8*s^4*t + 86352*ep*mtt^7*mWW^8*s^4*t + 368016*ep^2*mtt^7*mWW^8*s^4*t + 749344*ep^3*mtt^7*mWW^8*s^4*t + 729328*ep^4*mtt^7*mWW^8*s^4*t + 274928*ep^5*mtt^7*mWW^8*s^4*t - 4756*mtt^6*mWW^9*s^4*t - 54304*ep*mtt^6*mWW^9*s^4*t - 258844*ep^2*mtt^6*mWW^9*s^4*t - 602992*ep^3*mtt^6*mWW^9*s^4*t - 673744*ep^4*mtt^6*mWW^9*s^4*t - 289456*ep^5*mtt^6*mWW^9*s^4*t + 1020*mtt^5*mWW^10*s^4*t + 12480*ep*mtt^5*mWW^10*s^4*t + 83372*ep^2*mtt^5*mWW^10*s^4*t + 262728*ep^3*mtt^5*mWW^10*s^4*t + 368688*ep^4*mtt^5*mWW^10*s^4*t + 187952*ep^5*mtt^5*mWW^10*s^4*t + 340*mtt^4*mWW^11*s^4*t + 2284*ep*mtt^4*mWW^11*s^4*t - 11524*ep^2*mtt^4*mWW^11*s^4*t - 87452*ep^3*mtt^4*mWW^11*s^4*t - 163424*ep^4*mtt^4*mWW^11*s^4*t - 96160*ep^5*mtt^4*mWW^11*s^4*t - 216*mtt^3*mWW^12*s^4*t - 1200*ep*mtt^3*mWW^12*s^4*t + 3224*ep^2*mtt^3*mWW^12*s^4*t + 29744*ep^3*mtt^3*mWW^12*s^4*t + 57616*ep^4*mtt^3*mWW^12*s^4*t + 34768*ep^5*mtt^3*mWW^12*s^4*t + 30*mtt^2*mWW^13*s^4*t - 38*ep*mtt^2*mWW^13*s^4*t - 1002*ep^2*mtt^2*mWW^13*s^4*t - 4410*ep^3*mtt^2*mWW^13*s^4*t - 8084*ep^4*mtt^2*mWW^13*s^4*t - 5184*ep^5*mtt^2*mWW^13*s^4*t + 24*ep*mtt*mWW^14*s^4*t - 240*ep^2*mtt*mWW^14*s^4*t - 1160*ep^3*mtt*mWW^14*s^4*t - 1504*ep^4*mtt*mWW^14*s^4*t - 560*ep^5*mtt*mWW^14*s^4*t + 4*ep*mWW^15*s^4*t + 84*ep^2*mWW^15*s^4*t + 300*ep^3*mWW^15*s^4*t + 388*ep^4*mWW^15*s^4*t + 168*ep^5*mWW^15*s^4*t - 504*mtt^10*mWW^4*s^5*t - 3864*ep*mtt^10*mWW^4*s^5*t - 8568*ep^2*mtt^10*mWW^4*s^5*t - 2856*ep^3*mtt^10*mWW^4*s^5*t + 9072*ep^4*mtt^10*mWW^4*s^5*t + 6720*ep^5*mtt^10*mWW^4*s^5*t + 3486*mtt^9*mWW^5*s^5*t + 31878*ep*mtt^9*mWW^5*s^5*t + 103614*ep^2*mtt^9*mWW^5*s^5*t + 149898*ep^3*mtt^9*mWW^5*s^5*t + 94500*ep^4*mtt^9*mWW^5*s^5*t + 19824*ep^5*mtt^9*mWW^5*s^5*t - 9960*mtt^8*mWW^6*s^5*t - 99612*ep*mtt^8*mWW^6*s^5*t - 373812*ep^2*mtt^8*mWW^6*s^5*t - 663724*ep^3*mtt^8*mWW^6*s^5*t - 562028*ep^4*mtt^8*mWW^6*s^5*t - 183664*ep^5*mtt^8*mWW^6*s^5*t + 15084*mtt^7*mWW^7*s^5*t + 157780*ep*mtt^7*mWW^7*s^5*t + 641240*ep^2*mtt^7*mWW^7*s^5*t + 1256132*ep^3*mtt^7*mWW^7*s^5*t + 1189436*ep^4*mtt^7*mWW^7*s^5*t + 439288*ep^5*mtt^7*mWW^7*s^5*t - 12684*mtt^6*mWW^8*s^5*t - 135988*ep*mtt^6*mWW^8*s^5*t - 599864*ep^2*mtt^6*mWW^8*s^5*t - 1306748*ep^3*mtt^6*mWW^8*s^5*t - 1389932*ep^4*mtt^6*mWW^8*s^5*t - 579184*ep^5*mtt^6*mWW^8*s^5*t + 5292*mtt^5*mWW^9*s^5*t + 59488*ep*mtt^5*mWW^9*s^5*t + 318016*ep^2*mtt^5*mWW^9*s^5*t + 853432*ep^3*mtt^5*mWW^9*s^5*t + 1087188*ep^4*mtt^5*mWW^9*s^5*t + 525176*ep^5*mtt^5*mWW^9*s^5*t - 288*mtt^4*mWW^10*s^5*t - 7384*ep*mtt^4*mWW^10*s^5*t - 95612*ep^2*mtt^4*mWW^10*s^5*t - 391952*ep^3*mtt^4*mWW^10*s^5*t - 623948*ep^4*mtt^4*mWW^10*s^5*t - 343312*ep^5*mtt^4*mWW^10*s^5*t - 612*mtt^3*mWW^11*s^5*t - 3220*ep*mtt^3*mWW^11*s^5*t + 15864*ep^2*mtt^3*mWW^11*s^5*t + 123700*ep^3*mtt^3*mWW^11*s^5*t + 235204*ep^4*mtt^3*mWW^11*s^5*t + 140776*ep^5*mtt^3*mWW^11*s^5*t + 204*mtt^2*mWW^12*s^5*t + 932*ep*mtt^2*mWW^12*s^5*t + 32*ep^2*mtt^2*mWW^12*s^5*t - 14796*ep^3*mtt^2*mWW^12*s^5*t - 36436*ep^4*mtt^2*mWW^12*s^5*t - 24976*ep^5*mtt^2*mWW^12*s^5*t - 18*mtt*mWW^13*s^5*t - 6*ep*mtt*mWW^13*s^5*t - 1134*ep^2*mtt*mWW^13*s^5*t - 4026*ep^3*mtt*mWW^13*s^5*t - 4344*ep^4*mtt*mWW^13*s^5*t - 1224*ep^5*mtt*mWW^13*s^5*t - 4*ep*mWW^14*s^5*t + 224*ep^2*mWW^14*s^5*t + 940*ep^3*mWW^14*s^5*t + 1288*ep^4*mWW^14*s^5*t + 576*ep^5*mWW^14*s^5*t + 1008*mtt^9*mWW^4*s^6*t + 10752*ep*mtt^9*mWW^4*s^6*t + 43344*ep^2*mtt^9*mWW^4*s^6*t + 83328*ep^3*mtt^9*mWW^4*s^6*t + 76608*ep^4*mtt^9*mWW^4*s^6*t + 26880*ep^5*mtt^9*mWW^4*s^6*t - 5670*mtt^8*mWW^5*s^6*t - 62006*ep*mtt^8*mWW^5*s^6*t - 257110*ep^2*mtt^8*mWW^5*s^6*t - 508410*ep^3*mtt^8*mWW^5*s^6*t - 479780*ep^4*mtt^8*mWW^5*s^6*t - 172144*ep^5*mtt^8*mWW^5*s^6*t + 13196*mtt^7*mWW^6*s^6*t + 143908*ep*mtt^7*mWW^6*s^6*t + 604468*ep^2*mtt^7*mWW^6*s^6*t + 1218876*ep^3*mtt^7*mWW^6*s^6*t + 1178496*ep^4*mtt^7*mWW^6*s^6*t + 435776*ep^5*mtt^7*mWW^6*s^6*t - 16084*mtt^6*mWW^7*s^6*t - 172912*ep*mtt^6*mWW^7*s^6*t - 740272*ep^2*mtt^6*mWW^7*s^6*t - 1550624*ep^3*mtt^6*mWW^7*s^6*t - 1580004*ep^4*mtt^6*mWW^7*s^6*t - 625304*ep^5*mtt^6*mWW^7*s^6*t + 10428*mtt^5*mWW^8*s^6*t + 111016*ep*mtt^5*mWW^8*s^6*t + 508136*ep^2*mtt^5*mWW^8*s^6*t + 1187656*ep^3*mtt^5*mWW^8*s^6*t + 1371996*ep^4*mtt^5*mWW^8*s^6*t + 618288*ep^5*mtt^5*mWW^8*s^6*t - 2778*mtt^4*mWW^9*s^6*t - 30706*ep*mtt^4*mWW^9*s^6*t - 182610*ep^2*mtt^4*mWW^9*s^6*t - 573742*ep^3*mtt^4*mWW^9*s^6*t - 834780*ep^4*mtt^4*mWW^9*s^6*t - 444520*ep^5*mtt^4*mWW^9*s^6*t - 492*mtt^3*mWW^10*s^6*t - 3328*ep*mtt^3*mWW^10*s^6*t + 15164*ep^2*mtt^3*mWW^10*s^6*t + 151904*ep^3*mtt^3*mWW^10*s^6*t + 318000*ep^4*mtt^3*mWW^10*s^6*t + 200896*ep^5*mtt^3*mWW^10*s^6*t + 480*mtt^2*mWW^11*s^6*t + 3840*ep*mtt^2*mWW^11*s^6*t + 12844*ep^2*mtt^2*mWW^11*s^6*t + 256*ep^3*mtt^2*mWW^11*s^6*t - 43156*ep^4*mtt^2*mWW^11*s^6*t - 38728*ep^5*mtt^2*mWW^11*s^6*t - 92*mtt*mWW^12*s^6*t - 556*ep*mtt*mWW^12*s^6*t - 4280*ep^2*mtt*mWW^12*s^6*t - 10596*ep^3*mtt*mWW^12*s^6*t - 9228*ep^4*mtt*mWW^12*s^6*t - 1968*ep^5*mtt*mWW^12*s^6*t + 4*mWW^13*s^6*t - 8*ep*mWW^13*s^6*t + 316*ep^2*mWW^13*s^6*t + 1352*ep^3*mWW^13*s^6*t + 1848*ep^4*mWW^13*s^6*t + 824*ep^5*mWW^13*s^6*t - 1008*mtt^8*mWW^4*s^7*t - 11760*ep*mtt^8*mWW^4*s^7*t - 52080*ep^2*mtt^8*mWW^4*s^7*t - 109200*ep^3*mtt^8*mWW^4*s^7*t - 108192*ep^4*mtt^8*mWW^4*s^7*t - 40320*ep^5*mtt^8*mWW^4*s^7*t + 4914*mtt^7*mWW^5*s^7*t + 57386*ep*mtt^7*mWW^5*s^7*t + 254674*ep^2*mtt^7*mWW^5*s^7*t + 535878*ep^3*mtt^7*mWW^5*s^7*t + 533372*ep^4*mtt^7*mWW^5*s^7*t + 199696*ep^5*mtt^7*mWW^5*s^7*t - 9680*mtt^6*mWW^6*s^7*t - 109488*ep*mtt^6*mWW^6*s^7*t - 481692*ep^2*mtt^6*mWW^6*s^7*t - 1018864*ep^3*mtt^6*mWW^6*s^7*t - 1029988*ep^4*mtt^6*mWW^6*s^7*t - 395408*ep^5*mtt^6*mWW^6*s^7*t + 9588*mtt^5*mWW^7*s^7*t + 104000*ep*mtt^5*mWW^7*s^7*t + 456416*ep^2*mtt^5*mWW^7*s^7*t + 996072*ep^3*mtt^5*mWW^7*s^7*t + 1065236*ep^4*mtt^5*mWW^7*s^7*t + 441248*ep^5*mtt^5*mWW^7*s^7*t - 4576*mtt^4*mWW^8*s^7*t - 46800*ep*mtt^4*mWW^8*s^7*t - 209736*ep^2*mtt^4*mWW^8*s^7*t - 517128*ep^3*mtt^4*mWW^8*s^7*t - 651808*ep^4*mtt^4*mWW^8*s^7*t - 318512*ep^5*mtt^4*mWW^8*s^7*t + 442*mtt^3*mWW^9*s^7*t + 2478*ep*mtt^3*mWW^9*s^7*t + 11798*ep^2*mtt^3*mWW^9*s^7*t + 87354*ep^3*mtt^3*mWW^9*s^7*t + 202408*ep^4*mtt^3*mWW^9*s^7*t + 137296*ep^5*mtt^3*mWW^9*s^7*t + 480*mtt^2*mWW^10*s^7*t + 5684*ep*mtt^2*mWW^10*s^7*t + 29744*ep^2*mtt^2*mWW^10*s^7*t + 46324*ep^3*mtt^2*mWW^10*s^7*t + 6280*ep^4*mtt^2*mWW^10*s^7*t - 19824*ep^5*mtt^2*mWW^10*s^7*t - 176*mtt*mWW^11*s^7*t - 1592*ep*mtt*mWW^11*s^7*t - 9864*ep^2*mtt*mWW^11*s^7*t - 22552*ep^3*mtt*mWW^11*s^7*t - 19704*ep^4*mtt*mWW^11*s^7*t - 5120*ep^5*mtt*mWW^11*s^7*t + 16*mWW^12*s^7*t + 92*ep*mWW^12*s^7*t + 740*ep^2*mWW^12*s^7*t + 2116*ep^3*mWW^12*s^7*t + 2396*ep^4*mWW^12*s^7*t + 944*ep^5*mWW^12*s^7*t + 576*mtt^7*mWW^4*s^8*t + 7008*ep*mtt^7*mWW^4*s^8*t + 32256*ep^2*mtt^7*mWW^4*s^8*t + 69792*ep^3*mtt^7*mWW^4*s^8*t + 70848*ep^4*mtt^7*mWW^4*s^8*t + 26880*ep^5*mtt^7*mWW^4*s^8*t - 2454*mtt^6*mWW^5*s^8*t - 29742*ep*mtt^6*mWW^5*s^8*t - 136662*ep^2*mtt^6*mWW^5*s^8*t - 296034*ep^3*mtt^6*mWW^5*s^8*t - 301524*ep^4*mtt^6*mWW^5*s^8*t - 114864*ep^5*mtt^6*mWW^5*s^8*t + 4068*mtt^5*mWW^6*s^8*t + 46848*ep*mtt^5*mWW^6*s^8*t + 211540*ep^2*mtt^5*mWW^6*s^8*t + 460760*ep^3*mtt^5*mWW^6*s^8*t + 479152*ep^4*mtt^5*mWW^6*s^8*t + 188352*ep^5*mtt^5*mWW^6*s^8*t - 3156*mtt^4*mWW^7*s^8*t - 33824*ep*mtt^4*mWW^7*s^8*t - 146936*ep^2*mtt^4*mWW^7*s^8*t - 327456*ep^3*mtt^4*mWW^7*s^8*t - 364748*ep^4*mtt^4*mWW^7*s^8*t - 157400*ep^5*mtt^4*mWW^7*s^8*t + 936*mtt^3*mWW^8*s^8*t + 7676*ep*mtt^3*mWW^8*s^8*t + 23868*ep^2*mtt^3*mWW^8*s^8*t + 60964*ep^3*mtt^3*mWW^8*s^8*t + 100300*ep^4*mtt^3*mWW^8*s^8*t + 60784*ep^5*mtt^3*mWW^8*s^8*t + 162*mtt^2*mWW^9*s^8*t + 3390*ep*mtt^2*mWW^9*s^8*t + 24582*ep^2*mtt^2*mWW^9*s^8*t + 52370*ep^3*mtt^2*mWW^9*s^8*t + 34600*ep^4*mtt^2*mWW^9*s^8*t + 1664*ep^5*mtt^2*mWW^9*s^8*t - 156*mtt*mWW^10*s^8*t - 1772*ep*mtt*mWW^10*s^8*t - 11104*ep^2*mtt*mWW^10*s^8*t - 26028*ep^3*mtt*mWW^10*s^8*t - 24092*ep^4*mtt*mWW^10*s^8*t - 7312*ep^5*mtt*mWW^10*s^8*t + 24*mWW^11*s^8*t + 224*ep*mWW^11*s^8*t + 1304*ep^2*mWW^11*s^8*t + 3136*ep^3*mWW^11*s^8*t + 3160*ep^4*mWW^11*s^8*t + 1128*ep^5*mWW^11*s^8*t - 180*mtt^6*mWW^4*s^9*t - 2244*ep*mtt^6*mWW^4*s^9*t - 10548*ep^2*mtt^6*mWW^4*s^9*t - 23196*ep^3*mtt^6*mWW^4*s^9*t - 23832*ep^4*mtt^6*mWW^4*s^9*t - 9120*ep^5*mtt^6*mWW^4*s^9*t + 666*mtt^5*mWW^5*s^9*t + 8290*ep*mtt^5*mWW^5*s^9*t + 39002*ep^2*mtt^5*mWW^5*s^9*t + 86094*ep^3*mtt^5*mWW^5*s^9*t + 88972*ep^4*mtt^5*mWW^5*s^9*t + 34256*ep^5*mtt^5*mWW^5*s^9*t - 904*mtt^4*mWW^6*s^9*t - 10460*ep*mtt^4*mWW^6*s^9*t - 47788*ep^2*mtt^4*mWW^6*s^9*t - 106236*ep^3*mtt^4*mWW^6*s^9*t - 113028*ep^4*mtt^4*mWW^6*s^9*t - 45264*ep^5*mtt^4*mWW^6*s^9*t + 500*mtt^3*mWW^7*s^9*t + 5012*ep*mtt^3*mWW^7*s^9*t + 19592*ep^2*mtt^3*mWW^7*s^9*t + 42804*ep^3*mtt^3*mWW^7*s^9*t + 50260*ep^4*mtt^3*mWW^7*s^9*t + 23064*ep^5*mtt^3*mWW^7*s^9*t - 36*mtt^2*mWW^8*s^9*t + 448*ep*mtt^2*mWW^8*s^9*t + 6684*ep^2*mtt^2*mWW^8*s^9*t + 16960*ep^3*mtt^2*mWW^8*s^9*t + 13224*ep^4*mtt^2*mWW^8*s^9*t + 2128*ep^5*mtt^2*mWW^8*s^9*t - 62*mtt*mWW^9*s^9*t - 846*ep*mtt*mWW^9*s^9*t - 5674*ep^2*mtt*mWW^9*s^9*t - 13866*ep^3*mtt*mWW^9*s^9*t - 13400*ep^4*mtt*mWW^9*s^9*t - 4376*ep^5*mtt*mWW^9*s^9*t + 16*mWW^10*s^9*t + 184*ep*mWW^10*s^9*t + 1036*ep^2*mWW^10*s^9*t + 2432*ep^3*mWW^10*s^9*t + 2412*ep^4*mWW^10*s^9*t + 848*ep^5*mWW^10*s^9*t + 24*mtt^5*mWW^4*s^10*t + 304*ep*mtt^5*mWW^4*s^10*t + 1448*ep^2*mtt^5*mWW^4*s^10*t + 3216*ep^3*mtt^5*mWW^4*s^10*t + 3328*ep^4*mtt^5*mWW^4*s^10*t + 1280*ep^5*mtt^5*mWW^4*s^10*t - 76*mtt^4*mWW^5*s^10*t - 968*ep*mtt^4*mWW^5*s^10*t - 4644*ep^2*mtt^4*mWW^5*s^10*t - 10408*ep^3*mtt^4*mWW^5*s^10*t - 10880*ep^4*mtt^4*mWW^5*s^10*t - 4224*ep^5*mtt^4*mWW^5*s^10*t + 80*mtt^3*mWW^6*s^10*t + 912*ep*mtt^3*mWW^6*s^10*t + 4112*ep^2*mtt^3*mWW^6*s^10*t + 9224*ep^3*mtt^3*mWW^6*s^10*t + 10008*ep^4*mtt^3*mWW^6*s^10*t + 4064*ep^5*mtt^3*mWW^6*s^10*t - 24*mtt^2*mWW^7*s^10*t - 164*ep*mtt^2*mWW^7*s^10*t - 188*ep^2*mtt^2*mWW^7*s^10*t - 108*ep^3*mtt^2*mWW^7*s^10*t - 548*ep^4*mtt^2*mWW^7*s^10*t - 488*ep^5*mtt^2*mWW^7*s^10*t - 8*mtt*mWW^8*s^10*t - 136*ep*mtt*mWW^8*s^10*t - 1024*ep^2*mtt*mWW^8*s^10*t - 2624*ep^3*mtt*mWW^8*s^10*t - 2608*ep^4*mtt*mWW^8*s^10*t - 880*ep^5*mtt*mWW^8*s^10*t + 4*mWW^9*s^10*t + 52*ep*mWW^9*s^10*t + 296*ep^2*mWW^9*s^10*t + 700*ep^3*mWW^9*s^10*t + 700*ep^4*mWW^9*s^10*t + 248*ep^5*mWW^9*s^10*t + 12*mtt^15*mWW^3*t^2 + 188*ep*mtt^15*mWW^3*t^2 + 1036*ep^2*mtt^15*mWW^3*t^2 + 2532*ep^3*mtt^15*mWW^3*t^2 + 2792*ep^4*mtt^15*mWW^3*t^2 + 1120*ep^5*mtt^15*mWW^3*t^2 - 80*mtt^14*mWW^4*t^2 - 1184*ep*mtt^14*mWW^4*t^2 - 6320*ep^2*mtt^14*mWW^4*t^2 - 15200*ep^3*mtt^14*mWW^4*t^2 - 16640*ep^4*mtt^14*mWW^4*t^2 - 6656*ep^5*mtt^14*mWW^4*t^2 + 224*mtt^13*mWW^5*t^2 + 3072*ep*mtt^13*mWW^5*t^2 + 15632*ep^2*mtt^13*mWW^5*t^2 + 36624*ep^3*mtt^13*mWW^5*t^2 + 39584*ep^4*mtt^13*mWW^5*t^2 + 15744*ep^5*mtt^13*mWW^5*t^2 - 336*mtt^12*mWW^6*t^2 - 4112*ep*mtt^12*mWW^6*t^2 - 19216*ep^2*mtt^12*mWW^6*t^2 - 42672*ep^3*mtt^12*mWW^6*t^2 - 44768*ep^4*mtt^12*mWW^6*t^2 - 17536*ep^5*mtt^12*mWW^6*t^2 + 280*mtt^11*mWW^7*t^2 + 2776*ep*mtt^11*mWW^7*t^2 + 10408*ep^2*mtt^11*mWW^7*t^2 + 19096*ep^3*mtt^11*mWW^7*t^2 + 17392*ep^4*mtt^11*mWW^7*t^2 + 6208*ep^5*mtt^11*mWW^7*t^2 - 112*mtt^10*mWW^8*t^2 - 528*ep*mtt^10*mWW^8*t^2 + 944*ep^2*mtt^10*mWW^8*t^2 + 7728*ep^3*mtt^10*mWW^8*t^2 + 12128*ep^4*mtt^10*mWW^8*t^2 + 5760*ep^5*mtt^10*mWW^8*t^2 - 416*ep*mtt^9*mWW^9*t^2 - 3760*ep^2*mtt^9*mWW^9*t^2 - 11760*ep^3*mtt^9*mWW^9*t^2 - 15200*ep^4*mtt^9*mWW^9*t^2 - 6784*ep^5*mtt^9*mWW^9*t^2 + 16*mtt^8*mWW^10*t^2 + 208*ep*mtt^8*mWW^10*t^2 + 1168*ep^2*mtt^8*mWW^10*t^2 + 3376*ep^3*mtt^8*mWW^10*t^2 + 4576*ep^4*mtt^8*mWW^10*t^2 + 2176*ep^5*mtt^8*mWW^10*t^2 - 4*mtt^7*mWW^11*t^2 + 12*ep*mtt^7*mWW^11*t^2 + 236*ep^2*mtt^7*mWW^11*t^2 + 612*ep^3*mtt^7*mWW^11*t^2 + 488*ep^4*mtt^7*mWW^11*t^2 + 96*ep^5*mtt^7*mWW^11*t^2 - 16*ep*mtt^6*mWW^12*t^2 - 128*ep^2*mtt^6*mWW^12*t^2 - 336*ep^3*mtt^6*mWW^12*t^2 - 352*ep^4*mtt^6*mWW^12*t^2 - 128*ep^5*mtt^6*mWW^12*t^2 - 72*mtt^14*mWW^3*s*t^2 - 1272*ep*mtt^14*mWW^3*s*t^2 - 7464*ep^2*mtt^14*mWW^3*s*t^2 - 18888*ep^3*mtt^14*mWW^3*s*t^2 - 21264*ep^4*mtt^14*mWW^3*s*t^2 - 8640*ep^5*mtt^14*mWW^3*s*t^2 + 398*mtt^13*mWW^4*s*t^2 + 6914*ep*mtt^13*mWW^4*s*t^2 + 40398*ep^2*mtt^13*mWW^4*s*t^2 + 102622*ep^3*mtt^13*mWW^4*s*t^2 + 116820*ep^4*mtt^13*mWW^4*s*t^2 + 48368*ep^5*mtt^13*mWW^4*s*t^2 - 948*mtt^12*mWW^5*s*t^2 - 16472*ep*mtt^12*mWW^5*s*t^2 - 96924*ep^2*mtt^12*mWW^5*s*t^2 - 249904*ep^3*mtt^12*mWW^5*s*t^2 - 291736*ep^4*mtt^12*mWW^5*s*t^2 - 125536*ep^5*mtt^12*mWW^5*s*t^2 + 1428*mtt^11*mWW^6*s*t^2 + 25848*ep*mtt^11*mWW^6*s*t^2 + 156668*ep^2*mtt^11*mWW^6*s*t^2 + 416624*ep^3*mtt^11*mWW^6*s*t^2 + 505912*ep^4*mtt^11*mWW^6*s*t^2 + 229600*ep^5*mtt^11*mWW^6*s*t^2 - 1844*mtt^10*mWW^7*s*t^2 - 35608*ep*mtt^10*mWW^7*s*t^2 - 223916*ep^2*mtt^10*mWW^7*s*t^2 - 612960*ep^3*mtt^10*mWW^7*s*t^2 - 765816*ep^4*mtt^10*mWW^7*s*t^2 - 359136*ep^5*mtt^10*mWW^7*s*t^2 + 2160*mtt^9*mWW^8*s*t^2 + 42652*ep*mtt^9*mWW^8*s*t^2 + 271992*ep^2*mtt^9*mWW^8*s*t^2 + 752684*ep^3*mtt^9*mWW^8*s*t^2 + 947168*ep^4*mtt^9*mWW^8*s*t^2 + 446144*ep^5*mtt^9*mWW^8*s*t^2 - 1788*mtt^8*mWW^9*s*t^2 - 34824*ep*mtt^8*mWW^9*s*t^2 - 222628*ep^2*mtt^8*mWW^9*s*t^2 - 621472*ep^3*mtt^8*mWW^9*s*t^2 - 787880*ep^4*mtt^8*mWW^9*s*t^2 - 372128*ep^5*mtt^8*mWW^9*s*t^2 + 748*mtt^7*mWW^10*s*t^2 + 14552*ep*mtt^7*mWW^10*s*t^2 + 95524*ep^2*mtt^7*mWW^10*s*t^2 + 277344*ep^3*mtt^7*mWW^10*s*t^2 + 365256*ep^4*mtt^7*mWW^10*s*t^2 + 177696*ep^5*mtt^7*mWW^10*s*t^2 + 12*mtt^6*mWW^11*s*t^2 - 368*ep*mtt^6*mWW^11*s*t^2 - 6588*ep^2*mtt^6*mWW^11*s*t^2 - 31864*ep^3*mtt^6*mWW^11*s*t^2 - 57112*ep^4*mtt^6*mWW^11*s*t^2 - 33760*ep^5*mtt^6*mWW^11*s*t^2 - 126*mtt^5*mWW^12*s*t^2 - 1902*ep*mtt^5*mWW^12*s*t^2 - 9574*ep^2*mtt^5*mWW^12*s*t^2 - 19930*ep^3*mtt^5*mWW^12*s*t^2 - 17204*ep^4*mtt^5*mWW^12*s*t^2 - 4784*ep^5*mtt^5*mWW^12*s*t^2 + 32*mtt^4*mWW^13*s*t^2 + 480*ep*mtt^4*mWW^13*s*t^2 + 2512*ep^2*mtt^4*mWW^13*s*t^2 + 5744*ep^3*mtt^4*mWW^13*s*t^2 + 5856*ep^4*mtt^4*mWW^13*s*t^2 + 2176*ep^5*mtt^4*mWW^13*s*t^2 + 144*mtt^13*mWW^3*s^2*t^2 + 3408*ep*mtt^13*mWW^3*s^2*t^2 + 22416*ep^2*mtt^13*mWW^3*s^2*t^2 + 59952*ep^3*mtt^13*mWW^3*s^2*t^2 + 69600*ep^4*mtt^13*mWW^3*s^2*t^2 + 28800*ep^5*mtt^13*mWW^3*s^2*t^2 - 498*mtt^12*mWW^4*s^2*t^2 - 14726*ep*mtt^12*mWW^4*s^2*t^2 - 103614*ep^2*mtt^12*mWW^4*s^2*t^2 - 287914*ep^3*mtt^12*mWW^4*s^2*t^2 - 346144*ep^4*mtt^12*mWW^4*s^2*t^2 - 149344*ep^5*mtt^12*mWW^4*s^2*t^2 + 446*mtt^11*mWW^5*s^2*t^2 + 27962*ep*mtt^11*mWW^5*s^2*t^2 + 224302*ep^2*mtt^11*mWW^5*s^2*t^2 + 666214*ep^3*mtt^11*mWW^5*s^2*t^2 + 849588*ep^4*mtt^11*mWW^5*s^2*t^2 + 392688*ep^5*mtt^11*mWW^5*s^2*t^2 - 12*mtt^10*mWW^6*s^2*t^2 - 44382*ep*mtt^10*mWW^6*s^2*t^2 - 396480*ep^2*mtt^10*mWW^6*s^2*t^2 - 1240066*ep^3*mtt^10*mWW^6*s^2*t^2 - 1655684*ep^4*mtt^10*mWW^6*s^2*t^2 - 806896*ep^5*mtt^10*mWW^6*s^2*t^2 + 440*mtt^9*mWW^7*s^2*t^2 + 75534*ep*mtt^9*mWW^7*s^2*t^2 + 656984*ep^2*mtt^9*mWW^7*s^2*t^2 + 2049062*ep^3*mtt^9*mWW^7*s^2*t^2 + 2741844*ep^4*mtt^9*mWW^7*s^2*t^2 + 1343216*ep^5*mtt^9*mWW^7*s^2*t^2 - 840*mtt^8*mWW^8*s^2*t^2 - 87998*ep*mtt^8*mWW^8*s^2*t^2 - 753012*ep^2*mtt^8*mWW^8*s^2*t^2 - 2345234*ep^3*mtt^8*mWW^8*s^2*t^2 - 3130500*ep^4*mtt^8*mWW^8*s^2*t^2 - 1523696*ep^5*mtt^8*mWW^8*s^2*t^2 - 644*mtt^7*mWW^9*s^2*t^2 + 43322*ep*mtt^7*mWW^9*s^2*t^2 + 436044*ep^2*mtt^7*mWW^9*s^2*t^2 + 1448746*ep^3*mtt^7*mWW^9*s^2*t^2 + 2004236*ep^4*mtt^7*mWW^9*s^2*t^2 + 993936*ep^5*mtt^7*mWW^9*s^2*t^2 + 2124*mtt^6*mWW^10*s^2*t^2 + 10986*ep*mtt^6*mWW^10*s^2*t^2 - 26544*ep^2*mtt^6*mWW^10*s^2*t^2 - 243738*ep^3*mtt^6*mWW^10*s^2*t^2 - 457116*ep^4*mtt^6*mWW^10*s^2*t^2 - 264912*ep^5*mtt^6*mWW^10*s^2*t^2 - 1448*mtt^5*mWW^11*s^2*t^2 - 19510*ep*mtt^5*mWW^11*s^2*t^2 - 91912*ep^2*mtt^5*mWW^11*s^2*t^2 - 185678*ep^3*mtt^5*mWW^11*s^2*t^2 - 162244*ep^4*mtt^5*mWW^11*s^2*t^2 - 48688*ep^5*mtt^5*mWW^11*s^2*t^2 + 170*mtt^4*mWW^12*s^2*t^2 + 4444*ep*mtt^4*mWW^12*s^2*t^2 + 29394*ep^2*mtt^4*mWW^12*s^2*t^2 + 77124*ep^3*mtt^4*mWW^12*s^2*t^2 + 88308*ep^4*mtt^4*mWW^12*s^2*t^2 + 36880*ep^5*mtt^4*mWW^12*s^2*t^2 + 166*mtt^3*mWW^13*s^2*t^2 + 1508*ep*mtt^3*mWW^13*s^2*t^2 + 4774*ep^2*mtt^3*mWW^13*s^2*t^2 + 6248*ep^3*mtt^3*mWW^13*s^2*t^2 + 2512*ep^4*mtt^3*mWW^13*s^2*t^2 - 448*ep^5*mtt^3*mWW^13*s^2*t^2 - 48*mtt^2*mWW^14*s^2*t^2 - 548*ep*mtt^2*mWW^14*s^2*t^2 - 2352*ep^2*mtt^2*mWW^14*s^2*t^2 - 4716*ep^3*mtt^2*mWW^14*s^2*t^2 - 4400*ep^4*mtt^2*mWW^14*s^2*t^2 - 1536*ep^5*mtt^2*mWW^14*s^2*t^2 - 4032*ep*mtt^12*mWW^3*s^3*t^2 - 34944*ep^2*mtt^12*mWW^3*s^3*t^2 - 103488*ep^3*mtt^12*mWW^3*s^3*t^2 - 126336*ep^4*mtt^12*mWW^3*s^3*t^2 - 53760*ep^5*mtt^12*mWW^3*s^3*t^2 - 906*mtt^11*mWW^4*s^3*t^2 + 9346*ep*mtt^11*mWW^4*s^3*t^2 + 126906*ep^2*mtt^11*mWW^4*s^3*t^2 + 422846*ep^3*mtt^11*mWW^4*s^3*t^2 + 553904*ep^4*mtt^11*mWW^4*s^3*t^2 + 251744*ep^5*mtt^11*mWW^4*s^3*t^2 + 4434*mtt^10*mWW^5*s^3*t^2 + 4350*ep*mtt^10*mWW^5*s^3*t^2 - 187618*ep^2*mtt^10*mWW^5*s^3*t^2 - 792566*ep^3*mtt^10*mWW^5*s^3*t^2 - 1168160*ep^4*mtt^10*mWW^5*s^3*t^2 - 588280*ep^5*mtt^10*mWW^5*s^3*t^2 - 9400*mtt^9*mWW^6*s^3*t^2 - 31536*ep*mtt^9*mWW^6*s^3*t^2 + 205322*ep^2*mtt^9*mWW^6*s^3*t^2 + 1127776*ep^3*mtt^9*mWW^6*s^3*t^2 + 1838470*ep^4*mtt^9*mWW^6*s^3*t^2 + 1002520*ep^5*mtt^9*mWW^6*s^3*t^2 + 12900*mtt^8*mWW^7*s^3*t^2 + 59806*ep*mtt^8*mWW^7*s^3*t^2 - 134406*ep^2*mtt^8*mWW^7*s^3*t^2 - 1112810*ep^3*mtt^8*mWW^7*s^3*t^2 - 1984778*ep^4*mtt^8*mWW^7*s^3*t^2 - 1136560*ep^5*mtt^8*mWW^7*s^3*t^2 - 15160*mtt^7*mWW^8*s^3*t^2 - 123820*ep*mtt^7*mWW^8*s^3*t^2 - 321942*ep^2*mtt^7*mWW^8*s^3*t^2 - 180120*ep^3*mtt^7*mWW^8*s^3*t^2 + 361842*ep^4*mtt^7*mWW^8*s^3*t^2 + 377112*ep^5*mtt^7*mWW^8*s^3*t^2 + 14948*mtt^6*mWW^9*s^3*t^2 + 188094*ep*mtt^6*mWW^9*s^3*t^2 + 907958*ep^2*mtt^6*mWW^9*s^3*t^2 + 2023954*ep^3*mtt^6*mWW^9*s^3*t^2 + 2094934*ep^4*mtt^6*mWW^9*s^3*t^2 + 812560*ep^5*mtt^6*mWW^9*s^3*t^2 - 9312*mtt^5*mWW^10*s^3*t^2 - 150216*ep*mtt^5*mWW^10*s^3*t^2 - 864958*ep^2*mtt^5*mWW^10*s^3*t^2 - 2214416*ep^3*mtt^5*mWW^10*s^3*t^2 - 2586738*ep^4*mtt^5*mWW^10*s^3*t^2 - 1125224*ep^5*mtt^5*mWW^10*s^3*t^2 + 2132*mtt^4*mWW^11*s^3*t^2 + 47486*ep*mtt^4*mWW^11*s^3*t^2 + 322198*ep^2*mtt^4*mWW^11*s^3*t^2 + 922926*ep^3*mtt^4*mWW^11*s^3*t^2 + 1176066*ep^4*mtt^4*mWW^11*s^3*t^2 + 548176*ep^5*mtt^4*mWW^11*s^3*t^2 + 842*mtt^3*mWW^12*s^3*t^2 + 6874*ep*mtt^3*mWW^12*s^3*t^2 + 11636*ep^2*mtt^3*mWW^12*s^3*t^2 - 32558*ep^3*mtt^3*mWW^12*s^3*t^2 - 104986*ep^4*mtt^3*mWW^12*s^3*t^2 - 71864*ep^5*mtt^3*mWW^12*s^3*t^2 - 558*mtt^2*mWW^13*s^3*t^2 - 7508*ep*mtt^2*mWW^13*s^3*t^2 - 36044*ep^2*mtt^2*mWW^13*s^3*t^2 - 74620*ep^3*mtt^2*mWW^13*s^3*t^2 - 67230*ep^4*mtt^2*mWW^13*s^3*t^2 - 21176*ep^5*mtt^2*mWW^13*s^3*t^2 + 80*mtt*mWW^14*s^3*t^2 + 1160*ep*mtt*mWW^14*s^3*t^2 + 5916*ep^2*mtt*mWW^14*s^3*t^2 + 13112*ep^3*mtt*mWW^14*s^3*t^2 + 13028*ep^4*mtt*mWW^14*s^3*t^2 + 4752*ep^5*mtt*mWW^14*s^3*t^2 - 4*ep*mWW^15*s^3*t^2 - 24*ep^2*mWW^15*s^3*t^2 - 36*ep^3*mWW^15*s^3*t^2 - 16*ep^4*mWW^15*s^3*t^2 - 504*mtt^11*mWW^3*s^4*t^2 + 168*ep*mtt^11*mWW^3*s^4*t^2 + 26376*ep^2*mtt^11*mWW^3*s^4*t^2 + 100632*ep^3*mtt^11*mWW^3*s^4*t^2 + 135408*ep^4*mtt^11*mWW^3*s^4*t^2 + 60480*ep^5*mtt^11*mWW^3*s^4*t^2 + 3654*mtt^10*mWW^4*s^4*t^2 + 14770*ep*mtt^10*mWW^4*s^4*t^2 - 53382*ep^2*mtt^10*mWW^4*s^4*t^2 - 326578*ep^3*mtt^10*mWW^4*s^4*t^2 - 503776*ep^4*mtt^10*mWW^4*s^4*t^2 - 245728*ep^5*mtt^10*mWW^4*s^4*t^2 - 10994*mtt^9*mWW^5*s^4*t^2 - 76506*ep*mtt^9*mWW^5*s^4*t^2 - 123546*ep^2*mtt^9*mWW^5*s^4*t^2 + 141402*ep^3*mtt^9*mWW^5*s^4*t^2 + 502924*ep^4*mtt^9*mWW^5*s^4*t^2 + 319520*ep^5*mtt^9*mWW^5*s^4*t^2 + 19896*mtt^8*mWW^6*s^4*t^2 + 200198*ep*mtt^8*mWW^6*s^4*t^2 + 792082*ep^2*mtt^8*mWW^6*s^4*t^2 + 1479754*ep^3*mtt^8*mWW^6*s^4*t^2 + 1278318*ep^4*mtt^8*mWW^6*s^4*t^2 + 401608*ep^5*mtt^8*mWW^6*s^4*t^2 - 27056*mtt^7*mWW^7*s^4*t^2 - 381006*ep*mtt^7*mWW^7*s^4*t^2 - 2089614*ep^2*mtt^7*mWW^7*s^4*t^2 - 5179058*ep^3*mtt^7*mWW^7*s^4*t^2 - 5875882*ep^4*mtt^7*mWW^7*s^4*t^2 - 2492152*ep^5*mtt^7*mWW^7*s^4*t^2 + 29312*mtt^6*mWW^8*s^4*t^2 + 525976*ep*mtt^6*mWW^8*s^4*t^2 + 3309726*ep^2*mtt^6*mWW^8*s^4*t^2 + 8938296*ep^3*mtt^6*mWW^8*s^4*t^2 + 10809282*ep^4*mtt^6*mWW^8*s^4*t^2 + 4834528*ep^5*mtt^6*mWW^8*s^4*t^2 - 21744*mtt^5*mWW^9*s^4*t^2 - 455212*ep*mtt^5*mWW^9*s^4*t^2 - 3051418*ep^2*mtt^5*mWW^9*s^4*t^2 - 8589984*ep^3*mtt^5*mWW^9*s^4*t^2 - 10728026*ep^4*mtt^5*mWW^9*s^4*t^2 - 4921832*ep^5*mtt^5*mWW^9*s^4*t^2 + 7792*mtt^4*mWW^10*s^4*t^2 + 197382*ep*mtt^4*mWW^10*s^4*t^2 + 1412034*ep^2*mtt^4*mWW^10*s^4*t^2 + 4193770*ep^3*mtt^4*mWW^10*s^4*t^2 + 5485262*ep^4*mtt^4*mWW^10*s^4*t^2 + 2612384*ep^5*mtt^4*mWW^10*s^4*t^2 + 992*mtt^3*mWW^11*s^4*t^2 - 6214*ep*mtt^3*mWW^11*s^4*t^2 - 116410*ep^2*mtt^3*mWW^11*s^4*t^2 - 534490*ep^3*mtt^3*mWW^11*s^4*t^2 - 915550*ep^4*mtt^3*mWW^11*s^4*t^2 - 520648*ep^5*mtt^3*mWW^11*s^4*t^2 - 1806*mtt^2*mWW^12*s^4*t^2 - 27262*ep*mtt^2*mWW^12*s^4*t^2 - 151920*ep^2*mtt^2*mWW^12*s^4*t^2 - 335866*ep^3*mtt^2*mWW^12*s^4*t^2 - 306058*ep^4*mtt^2*mWW^12*s^4*t^2 - 93152*ep^5*mtt^2*mWW^12*s^4*t^2 + 490*mtt*mWW^13*s^4*t^2 + 8306*ep*mtt*mWW^13*s^4*t^2 + 49908*ep^2*mtt*mWW^13*s^4*t^2 + 121850*ep^3*mtt*mWW^13*s^4*t^2 + 128742*ep^4*mtt*mWW^13*s^4*t^2 + 49224*ep^5*mtt*mWW^13*s^4*t^2 - 32*mWW^14*s^4*t^2 - 600*ep*mWW^14*s^4*t^2 - 3836*ep^2*mWW^14*s^4*t^2 - 9728*ep^3*mWW^14*s^4*t^2 - 10644*ep^4*mWW^14*s^4*t^2 - 4232*ep^5*mWW^14*s^4*t^2 + 1008*mtt^10*mWW^3*s^5*t^2 + 5712*ep*mtt^10*mWW^3*s^5*t^2 - 336*ep^2*mtt^10*mWW^3*s^5*t^2 - 46032*ep^3*mtt^10*mWW^3*s^5*t^2 - 81312*ep^4*mtt^10*mWW^3*s^5*t^2 - 40320*ep^5*mtt^10*mWW^3*s^5*t^2 - 4998*mtt^9*mWW^4*s^5*t^2 - 33026*ep*mtt^9*mWW^4*s^5*t^2 - 39858*ep^2*mtt^9*mWW^4*s^5*t^2 + 102914*ep^3*mtt^9*mWW^4*s^5*t^2 + 248696*ep^4*mtt^9*mWW^4*s^5*t^2 + 133952*ep^5*mtt^9*mWW^4*s^5*t^2 + 10874*mtt^8*mWW^5*s^5*t^2 + 102998*ep*mtt^8*mWW^5*s^5*t^2 + 388546*ep^2*mtt^8*mWW^5*s^5*t^2 + 725002*ep^3*mtt^8*mWW^5*s^5*t^2 + 688380*ep^4*mtt^8*mWW^5*s^5*t^2 + 279720*ep^5*mtt^8*mWW^5*s^5*t^2 - 15540*mtt^7*mWW^6*s^5*t^2 - 263196*ep*mtt^7*mWW^6*s^5*t^2 - 1674532*ep^2*mtt^7*mWW^6*s^5*t^2 - 4572932*ep^3*mtt^7*mWW^6*s^5*t^2 - 5611928*ep^4*mtt^7*mWW^6*s^5*t^2 - 2577712*ep^5*mtt^7*mWW^6*s^5*t^2 + 18408*mtt^6*mWW^7*s^5*t^2 + 495146*ep*mtt^6*mWW^7*s^5*t^2 + 3730146*ep^2*mtt^6*mWW^7*s^5*t^2 + 10976966*ep^3*mtt^6*mWW^7*s^5*t^2 + 13994686*ep^4*mtt^6*mWW^7*s^5*t^2 + 6532152*ep^5*mtt^6*mWW^7*s^5*t^2 - 16594*mtt^5*mWW^8*s^5*t^2 - 565098*ep*mtt^5*mWW^8*s^5*t^2 - 4475700*ep^2*mtt^5*mWW^8*s^5*t^2 - 13538518*ep^3*mtt^5*mWW^8*s^5*t^2 - 17583986*ep^4*mtt^5*mWW^8*s^5*t^2 - 8296856*ep^5*mtt^5*mWW^8*s^5*t^2 + 7616*mtt^4*mWW^9*s^5*t^2 + 330852*ep*mtt^4*mWW^9*s^5*t^2 + 2717332*ep^2*mtt^4*mWW^9*s^5*t^2 + 8504560*ep^3*mtt^4*mWW^9*s^5*t^2 + 11387464*ep^4*mtt^4*mWW^9*s^5*t^2 + 5502888*ep^5*mtt^4*mWW^9*s^5*t^2 + 1168*mtt^3*mWW^10*s^5*t^2 - 47492*ep*mtt^3*mWW^10*s^5*t^2 - 499480*ep^2*mtt^3*mWW^10*s^5*t^2 - 1870520*ep^3*mtt^3*mWW^10*s^5*t^2 - 2874132*ep^4*mtt^3*mWW^10*s^5*t^2 - 1537664*ep^5*mtt^3*mWW^10*s^5*t^2 - 2944*mtt^2*mWW^11*s^5*t^2 - 44386*ep*mtt^2*mWW^11*s^5*t^2 - 268002*ep^2*mtt^2*mWW^11*s^5*t^2 - 592194*ep^3*mtt^2*mWW^11*s^5*t^2 - 503706*ep^4*mtt^2*mWW^11*s^5*t^2 - 126264*ep^5*mtt^2*mWW^11*s^5*t^2 + 1132*mtt*mWW^12*s^5*t^2 + 20956*ep*mtt*mWW^12*s^5*t^2 + 138178*ep^2*mtt*mWW^12*s^5*t^2 + 353104*ep^3*mtt*mWW^12*s^5*t^2 + 383078*ep^4*mtt*mWW^12*s^5*t^2 + 149192*ep^5*mtt*mWW^12*s^5*t^2 - 130*mWW^13*s^5*t^2 - 2466*ep*mWW^13*s^5*t^2 - 16294*ep^2*mWW^13*s^5*t^2 - 42350*ep^3*mWW^13*s^5*t^2 - 47240*ep^4*mWW^13*s^5*t^2 - 19088*ep^5*mWW^13*s^5*t^2 - 1008*mtt^9*mWW^3*s^6*t^2 - 7728*ep*mtt^9*mWW^3*s^6*t^2 - 17136*ep^2*mtt^9*mWW^3*s^6*t^2 - 5712*ep^3*mtt^9*mWW^3*s^6*t^2 + 18144*ep^4*mtt^9*mWW^3*s^6*t^2 + 13440*ep^5*mtt^9*mWW^3*s^6*t^2 + 3402*mtt^8*mWW^4*s^6*t^2 + 24766*ep*mtt^8*mWW^4*s^6*t^2 + 48342*ep^2*mtt^8*mWW^4*s^6*t^2 + 98*ep^3*mtt^8*mWW^4*s^6*t^2 - 68320*ep^4*mtt^8*mWW^4*s^6*t^2 - 37408*ep^5*mtt^8*mWW^4*s^6*t^2 - 3462*mtt^7*mWW^5*s^6*t^2 - 46638*ep*mtt^7*mWW^5*s^6*t^2 - 294346*ep^2*mtt^7*mWW^5*s^6*t^2 - 844346*ep^3*mtt^7*mWW^5*s^6*t^2 - 1125224*ep^4*mtt^7*mWW^5*s^6*t^2 - 578464*ep^5*mtt^7*mWW^5*s^6*t^2 - 268*mtt^6*mWW^6*s^6*t^2 + 130818*ep*mtt^6*mWW^6*s^6*t^2 + 1377944*ep^2*mtt^6*mWW^6*s^6*t^2 + 4570470*ep^3*mtt^6*mWW^6*s^6*t^2 + 6248956*ep^4*mtt^6*mWW^6*s^6*t^2 + 3092000*ep^5*mtt^6*mWW^6*s^6*t^2 + 3352*mtt^5*mWW^7*s^6*t^2 - 249364*ep*mtt^5*mWW^7*s^6*t^2 - 2703430*ep^2*mtt^5*mWW^7*s^6*t^2 - 9032904*ep^3*mtt^5*mWW^7*s^6*t^2 - 12338966*ep^4*mtt^5*mWW^7*s^6*t^2 - 6040744*ep^5*mtt^5*mWW^7*s^6*t^2 - 4506*mtt^4*mWW^8*s^6*t^2 + 212112*ep*mtt^4*mWW^8*s^6*t^2 + 2352872*ep^2*mtt^4*mWW^8*s^6*t^2 + 8038200*ep^3*mtt^4*mWW^8*s^6*t^2 + 11185754*ep^4*mtt^4*mWW^8*s^6*t^2 + 5539840*ep^5*mtt^4*mWW^8*s^6*t^2 + 5010*mtt^3*mWW^9*s^6*t^2 - 41018*ep*mtt^3*mWW^9*s^6*t^2 - 668522*ep^2*mtt^3*mWW^9*s^6*t^2 - 2643774*ep^3*mtt^3*mWW^9*s^6*t^2 - 4058464*ep^4*mtt^3*mWW^9*s^6*t^2 - 2155984*ep^5*mtt^3*mWW^9*s^6*t^2 - 3760*mtt^2*mWW^10*s^6*t^2 - 46122*ep*mtt^2*mWW^10*s^6*t^2 - 257196*ep^2*mtt^2*mWW^10*s^6*t^2 - 503558*ep^3*mtt^2*mWW^10*s^6*t^2 - 322644*ep^4*mtt^2*mWW^10*s^6*t^2 - 12032*ep^5*mtt^2*mWW^10*s^6*t^2 + 1452*mtt*mWW^11*s^6*t^2 + 27228*ep*mtt*mWW^11*s^6*t^2 + 189178*ep^2*mtt*mWW^11*s^6*t^2 + 495088*ep^3*mtt*mWW^11*s^6*t^2 + 544222*ep^4*mtt*mWW^11*s^6*t^2 + 213592*ep^5*mtt*mWW^11*s^6*t^2 - 212*mWW^12*s^6*t^2 - 4054*ep*mWW^12*s^6*t^2 - 27706*ep^2*mWW^12*s^6*t^2 - 73562*ep^3*mWW^12*s^6*t^2 - 83458*ep^4*mWW^12*s^6*t^2 - 34240*ep^5*mWW^12*s^6*t^2 + 576*mtt^8*mWW^3*s^7*t^2 + 4992*ep*mtt^8*mWW^3*s^7*t^2 + 14784*ep^2*mtt^8*mWW^3*s^7*t^2 + 18048*ep^3*mtt^8*mWW^3*s^7*t^2 + 7680*ep^4*mtt^8*mWW^3*s^7*t^2 - 942*mtt^7*mWW^4*s^7*t^2 - 5354*ep*mtt^7*mWW^4*s^7*t^2 - 1506*ep^2*mtt^7*mWW^4*s^7*t^2 + 29354*ep^3*mtt^7*mWW^4*s^7*t^2 + 43184*ep^4*mtt^7*mWW^4*s^7*t^2 + 12704*ep^5*mtt^7*mWW^4*s^7*t^2 - 2426*mtt^6*mWW^5*s^7*t^2 - 16422*ep*mtt^6*mWW^5*s^7*t^2 + 34338*ep^2*mtt^6*mWW^5*s^7*t^2 + 328206*ep^3*mtt^6*mWW^5*s^7*t^2 + 623032*ep^4*mtt^6*mWW^5*s^7*t^2 + 381272*ep^5*mtt^6*mWW^5*s^7*t^2 + 8592*mtt^5*mWW^6*s^7*t^2 + 16088*ep*mtt^5*mWW^6*s^7*t^2 - 445678*ep^2*mtt^5*mWW^6*s^7*t^2 - 2051880*ep^3*mtt^5*mWW^6*s^7*t^2 - 3195498*ep^4*mtt^5*mWW^6*s^7*t^2 - 1707144*ep^5*mtt^5*mWW^6*s^7*t^2 - 11212*mtt^4*mWW^7*s^7*t^2 + 48*ep*mtt^4*mWW^7*s^7*t^2 + 734528*ep^2*mtt^4*mWW^7*s^7*t^2 + 3151980*ep^3*mtt^4*mWW^7*s^7*t^2 + 4803936*ep^4*mtt^4*mWW^7*s^7*t^2 + 2518984*ep^5*mtt^4*mWW^7*s^7*t^2 + 8570*mtt^3*mWW^8*s^7*t^2 + 25070*ep*mtt^3*mWW^8*s^7*t^2 - 272718*ep^2*mtt^3*mWW^8*s^7*t^2 - 1504474*ep^3*mtt^3*mWW^8*s^7*t^2 - 2538760*ep^4*mtt^3*mWW^8*s^7*t^2 - 1412832*ep^5*mtt^3*mWW^8*s^7*t^2 - 4314*mtt^2*mWW^9*s^7*t^2 - 43638*ep*mtt^2*mWW^9*s^7*t^2 - 194070*ep^2*mtt^2*mWW^9*s^7*t^2 - 307830*ep^3*mtt^2*mWW^9*s^7*t^2 - 108628*ep^4*mtt^2*mWW^9*s^7*t^2 + 66392*ep^5*mtt^2*mWW^9*s^7*t^2 + 1348*mtt*mWW^10*s^7*t^2 + 22532*ep*mtt*mWW^10*s^7*t^2 + 153582*ep^2*mtt*mWW^10*s^7*t^2 + 399896*ep^3*mtt*mWW^10*s^7*t^2 + 438450*ep^4*mtt*mWW^10*s^7*t^2 + 171336*ep^5*mtt*mWW^10*s^7*t^2 - 192*mWW^11*s^7*t^2 - 3508*ep*mWW^11*s^7*t^2 - 24412*ep^2*mWW^11*s^7*t^2 - 65796*ep^3*mWW^11*s^7*t^2 - 75700*ep^4*mWW^11*s^7*t^2 - 31480*ep^5*mWW^11*s^7*t^2 - 180*mtt^7*mWW^3*s^8*t^2 - 1668*ep*mtt^7*mWW^3*s^8*t^2 - 5556*ep^2*mtt^7*mWW^3*s^8*t^2 - 8412*ep^3*mtt^7*mWW^3*s^8*t^2 - 5784*ep^4*mtt^7*mWW^3*s^8*t^2 - 1440*ep^5*mtt^7*mWW^3*s^8*t^2 - 174*mtt^6*mWW^4*s^8*t^2 - 3386*ep*mtt^6*mWW^4*s^8*t^2 - 19986*ep^2*mtt^6*mWW^4*s^8*t^2 - 47686*ep^3*mtt^6*mWW^4*s^8*t^2 - 46624*ep^4*mtt^6*mWW^4*s^8*t^2 - 13984*ep^5*mtt^6*mWW^4*s^8*t^2 + 2666*mtt^5*mWW^5*s^8*t^2 + 27170*ep*mtt^5*mWW^5*s^8*t^2 + 76138*ep^2*mtt^5*mWW^5*s^8*t^2 + 48766*ep^3*mtt^5*mWW^5*s^8*t^2 - 81300*ep^4*mtt^5*mWW^5*s^8*t^2 - 93600*ep^5*mtt^5*mWW^5*s^8*t^2 - 5760*mtt^4*mWW^6*s^8*t^2 - 44718*ep*mtt^4*mWW^6*s^8*t^2 - 52190*ep^2*mtt^4*mWW^6*s^8*t^2 + 226158*ep^3*mtt^4*mWW^6*s^8*t^2 + 590278*ep^4*mtt^4*mWW^6*s^8*t^2 + 386120*ep^5*mtt^4*mWW^6*s^8*t^2 + 5848*mtt^3*mWW^7*s^8*t^2 + 45760*ep*mtt^3*mWW^7*s^8*t^2 + 79336*ep^2*mtt^3*mWW^7*s^8*t^2 - 139792*ep^3*mtt^3*mWW^7*s^8*t^2 - 491200*ep^4*mtt^3*mWW^7*s^8*t^2 - 344480*ep^5*mtt^3*mWW^7*s^8*t^2 - 3254*mtt^2*mWW^8*s^8*t^2 - 33718*ep*mtt^2*mWW^8*s^8*t^2 - 141718*ep^2*mtt^2*mWW^8*s^8*t^2 - 239082*ep^3*mtt^2*mWW^8*s^8*t^2 - 136708*ep^4*mtt^2*mWW^8*s^8*t^2 + 2208*ep^5*mtt^2*mWW^8*s^8*t^2 + 978*mtt*mWW^9*s^8*t^2 + 13650*ep*mtt*mWW^9*s^8*t^2 + 83746*ep^2*mtt*mWW^9*s^8*t^2 + 209262*ep^3*mtt*mWW^9*s^8*t^2 + 224476*ep^4*mtt*mWW^9*s^8*t^2 + 86144*ep^5*mtt*mWW^9*s^8*t^2 - 124*mWW^10*s^8*t^2 - 1938*ep*mWW^10*s^8*t^2 - 12858*ep^2*mWW^10*s^8*t^2 - 34238*ep^3*mWW^10*s^8*t^2 - 39314*ep^4*mWW^10*s^8*t^2 - 16360*ep^5*mWW^10*s^8*t^2 + 24*mtt^6*mWW^3*s^9*t^2 + 232*ep*mtt^6*mWW^3*s^9*t^2 + 824*ep^2*mtt^6*mWW^3*s^9*t^2 + 1368*ep^3*mtt^6*mWW^3*s^9*t^2 + 1072*ep^4*mtt^6*mWW^3*s^9*t^2 + 320*ep^5*mtt^6*mWW^3*s^9*t^2 + 176*mtt^5*mWW^4*s^9*t^2 + 2280*ep*mtt^5*mWW^4*s^9*t^2 + 10892*ep^2*mtt^5*mWW^4*s^9*t^2 + 23608*ep^3*mtt^5*mWW^4*s^9*t^2 + 22996*ep^4*mtt^5*mWW^4*s^9*t^2 + 7888*ep^5*mtt^5*mWW^4*s^9*t^2 - 926*mtt^4*mWW^5*s^9*t^2 - 11094*ep*mtt^4*mWW^5*s^9*t^2 - 44454*ep^2*mtt^4*mWW^5*s^9*t^2 - 77042*ep^3*mtt^4*mWW^5*s^9*t^2 - 54844*ep^4*mtt^4*mWW^5*s^9*t^2 - 9640*ep^5*mtt^4*mWW^5*s^9*t^2 + 1544*mtt^3*mWW^6*s^9*t^2 + 16988*ep*mtt^3*mWW^6*s^9*t^2 + 66540*ep^2*mtt^3*mWW^6*s^9*t^2 + 110780*ep^3*mtt^3*mWW^6*s^9*t^2 + 70500*ep^4*mtt^3*mWW^6*s^9*t^2 + 6592*ep^5*mtt^3*mWW^6*s^9*t^2 - 1196*mtt^2*mWW^7*s^9*t^2 - 14104*ep*mtt^2*mWW^7*s^9*t^2 - 65448*ep^2*mtt^2*mWW^7*s^9*t^2 - 132368*ep^3*mtt^2*mWW^7*s^9*t^2 - 114564*ep^4*mtt^2*mWW^7*s^9*t^2 - 32528*ep^5*mtt^2*mWW^7*s^9*t^2 + 440*mtt*mWW^8*s^9*t^2 + 5548*ep*mtt*mWW^8*s^9*t^2 + 30568*ep^2*mtt*mWW^8*s^9*t^2 + 72876*ep^3*mtt*mWW^8*s^9*t^2 + 76232*ep^4*mtt*mWW^8*s^9*t^2 + 28720*ep^5*mtt*mWW^8*s^9*t^2 - 62*mWW^9*s^9*t^2 - 810*ep*mWW^9*s^9*t^2 - 4682*ep^2*mWW^9*s^9*t^2 - 11702*ep^3*mWW^9*s^9*t^2 - 12912*ep^4*mWW^9*s^9*t^2 - 5192*ep^5*mWW^9*s^9*t^2 - 32*mtt^4*mWW^4*s^10*t^2 - 400*ep*mtt^4*mWW^4*s^10*t^2 - 1872*ep^2*mtt^4*mWW^4*s^10*t^2 - 4064*ep^3*mtt^4*mWW^4*s^10*t^2 - 4096*ep^4*mtt^4*mWW^4*s^10*t^2 - 1536*ep^5*mtt^4*mWW^4*s^10*t^2 + 112*mtt^3*mWW^5*s^10*t^2 + 1580*ep*mtt^3*mWW^5*s^10*t^2 + 7932*ep^2*mtt^3*mWW^5*s^10*t^2 + 17644*ep^3*mtt^3*mWW^5*s^10*t^2 + 17756*ep^4*mtt^3*mWW^5*s^10*t^2 + 6576*ep^5*mtt^3*mWW^5*s^10*t^2 - 144*mtt^2*mWW^6*s^10*t^2 - 1996*ep*mtt^2*mWW^6*s^10*t^2 - 10460*ep^2*mtt^2*mWW^6*s^10*t^2 - 24012*ep^3*mtt^2*mWW^6*s^10*t^2 - 24556*ep^4*mtt^2*mWW^6*s^10*t^2 - 9152*ep^5*mtt^2*mWW^6*s^10*t^2 + 80*mtt*mWW^7*s^10*t^2 + 1012*ep*mtt*mWW^7*s^10*t^2 + 5412*ep^2*mtt*mWW^7*s^10*t^2 + 12788*ep^3*mtt*mWW^7*s^10*t^2 + 13348*ep^4*mtt*mWW^7*s^10*t^2 + 5040*ep^5*mtt*mWW^7*s^10*t^2 - 16*mWW^8*s^10*t^2 - 196*ep*mWW^8*s^10*t^2 - 1012*ep^2*mWW^8*s^10*t^2 - 2356*ep^3*mWW^8*s^10*t^2 - 2452*ep^4*mWW^8*s^10*t^2 - 928*ep^5*mWW^8*s^10*t^2 + 12*mtt^15*mWW^2*t^3 + 116*ep*mtt^15*mWW^2*t^3 + 412*ep^2*mtt^15*mWW^2*t^3 + 684*ep^3*mtt^15*mWW^2*t^3 + 536*ep^4*mtt^15*mWW^2*t^3 + 160*ep^5*mtt^15*mWW^2*t^3 - 120*mtt^14*mWW^3*t^3 - 1232*ep*mtt^14*mWW^3*t^3 - 4704*ep^2*mtt^14*mWW^3*t^3 - 8272*ep^3*mtt^14*mWW^3*t^3 - 6280*ep^4*mtt^14*mWW^3*t^3 - 1312*ep^5*mtt^14*mWW^3*t^3 + 376*mtt^13*mWW^4*t^3 + 2916*ep*mtt^13*mWW^4*t^3 + 6296*ep^2*mtt^13*mWW^4*t^3 - 724*ep^3*mtt^13*mWW^4*t^3 - 16960*ep^4*mtt^13*mWW^4*t^3 - 14784*ep^5*mtt^13*mWW^4*t^3 - 344*mtt^12*mWW^5*t^3 + 2868*ep*mtt^12*mWW^5*t^3 + 43664*ep^2*mtt^12*mWW^5*t^3 + 155236*ep^3*mtt^12*mWW^5*t^3 + 223008*ep^4*mtt^12*mWW^5*t^3 + 116288*ep^5*mtt^12*mWW^5*t^3 - 592*mtt^11*mWW^6*t^3 - 23508*ep*mtt^11*mWW^6*t^3 - 179504*ep^2*mtt^11*mWW^6*t^3 - 531516*ep^3*mtt^11*mWW^6*t^3 - 689680*ep^4*mtt^11*mWW^6*t^3 - 330880*ep^5*mtt^11*mWW^6*t^3 + 1816*mtt^10*mWW^7*t^3 + 43588*ep*mtt^10*mWW^7*t^3 + 296928*ep^2*mtt^10*mWW^7*t^3 + 841156*ep^3*mtt^10*mWW^7*t^3 + 1062736*ep^4*mtt^10*mWW^7*t^3 + 496896*ep^5*mtt^10*mWW^7*t^3 - 1880*mtt^9*mWW^8*t^3 - 38948*ep*mtt^9*mWW^8*t^3 - 254856*ep^2*mtt^9*mWW^8*t^3 - 716988*ep^3*mtt^9*mWW^8*t^3 - 907840*ep^4*mtt^9*mWW^8*t^3 - 424768*ep^5*mtt^9*mWW^8*t^3 + 824*mtt^8*mWW^9*t^3 + 15964*ep*mtt^8*mWW^9*t^3 + 105104*ep^2*mtt^8*mWW^9*t^3 + 306764*ep^3*mtt^8*mWW^9*t^3 + 405280*ep^4*mtt^8*mWW^9*t^3 + 196544*ep^5*mtt^8*mWW^9*t^3 + 4*mtt^7*mWW^10*t^3 - 208*ep*mtt^7*mWW^10*t^3 - 5324*ep^2*mtt^7*mWW^10*t^3 - 29856*ep^3*mtt^7*mWW^10*t^3 - 57288*ep^4*mtt^7*mWW^10*t^3 - 34848*ep^5*mtt^7*mWW^10*t^3 - 128*mtt^6*mWW^11*t^3 - 2052*ep*mtt^6*mWW^11*t^3 - 10656*ep^2*mtt^6*mWW^11*t^3 - 22564*ep^3*mtt^6*mWW^11*t^3 - 19720*ep^4*mtt^6*mWW^11*t^3 - 5600*ep^5*mtt^6*mWW^11*t^3 + 32*mtt^5*mWW^12*t^3 + 496*ep*mtt^5*mWW^12*t^3 + 2640*ep^2*mtt^5*mWW^12*t^3 + 6080*ep^3*mtt^5*mWW^12*t^3 + 6208*ep^4*mtt^5*mWW^12*t^3 + 2304*ep^5*mtt^5*mWW^12*t^3 - 84*mtt^14*mWW^2*s*t^3 - 740*ep*mtt^14*mWW^2*s*t^3 - 2260*ep^2*mtt^14*mWW^2*s*t^3 - 2940*ep^3*mtt^14*mWW^2*s*t^3 - 1496*ep^4*mtt^14*mWW^2*s*t^3 - 160*ep^5*mtt^14*mWW^2*s*t^3 + 146*mtt^13*mWW^3*s*t^3 - 830*ep*mtt^13*mWW^3*s*t^3 - 14498*ep^2*mtt^13*mWW^3*s*t^3 - 51266*ep^3*mtt^13*mWW^3*s*t^3 - 73168*ep^4*mtt^13*mWW^3*s*t^3 - 38304*ep^5*mtt^13*mWW^3*s*t^3 + 2544*mtt^12*mWW^4*s*t^3 + 47076*ep*mtt^12*mWW^4*s*t^3 + 283688*ep^2*mtt^12*mWW^4*s*t^3 + 742124*ep^3*mtt^12*mWW^4*s*t^3 + 893944*ep^4*mtt^12*mWW^4*s*t^3 + 411424*ep^5*mtt^12*mWW^4*s*t^3 - 13168*mtt^11*mWW^5*s*t^3 - 214208*ep*mtt^11*mWW^5*s*t^3 - 1214710*ep^2*mtt^11*mWW^5*s*t^3 - 3073200*ep^3*mtt^11*mWW^5*s*t^3 - 3595026*ep^4*mtt^11*mWW^5*s*t^3 - 1597128*ep^5*mtt^11*mWW^5*s*t^3 + 27500*mtt^10*mWW^6*s*t^3 + 430392*ep*mtt^10*mWW^6*s*t^3 + 2399378*ep^2*mtt^10*mWW^6*s*t^3 + 6032180*ep^3*mtt^10*mWW^6*s*t^3 + 7013382*ep^4*mtt^10*mWW^6*s*t^3 + 3078488*ep^5*mtt^10*mWW^6*s*t^3 - 28196*mtt^9*mWW^7*s*t^3 - 429108*ep*mtt^9*mWW^7*s*t^3 - 2375486*ep^2*mtt^9*mWW^7*s*t^3 - 6006948*ep^3*mtt^9*mWW^7*s*t^3 - 7039790*ep^4*mtt^9*mWW^7*s*t^3 - 3100152*ep^5*mtt^9*mWW^7*s*t^3 + 10636*mtt^8*mWW^8*s*t^3 + 152984*ep*mtt^8*mWW^8*s*t^3 + 851122*ep^2*mtt^8*mWW^8*s*t^3 + 2255476*ep^3*mtt^8*mWW^8*s*t^3 + 2794022*ep^4*mtt^8*mWW^8*s*t^3 + 1287640*ep^5*mtt^8*mWW^8*s*t^3 + 5536*mtt^7*mWW^9*s*t^3 + 89432*ep*mtt^7*mWW^9*s*t^3 + 473570*ep^2*mtt^7*mWW^9*s*t^3 + 1052192*ep^3*mtt^7*mWW^9*s*t^3 + 1031278*ep^4*mtt^7*mWW^9*s*t^3 + 372792*ep^5*mtt^7*mWW^9*s*t^3 - 7032*mtt^6*mWW^10*s*t^3 - 106164*ep*mtt^6*mWW^10*s*t^3 - 567382*ep^2*mtt^6*mWW^10*s*t^3 - 1353064*ep^3*mtt^6*mWW^10*s*t^3 - 1480742*ep^4*mtt^6*mWW^10*s*t^3 - 609176*ep^5*mtt^6*mWW^10*s*t^3 + 2130*mtt^5*mWW^11*s*t^3 + 31586*ep*mtt^5*mWW^11*s*t^3 + 170680*ep^2*mtt^5*mWW^11*s*t^3 + 421526*ep^3*mtt^5*mWW^11*s*t^3 + 483750*ep^4*mtt^5*mWW^11*s*t^3 + 209208*ep^5*mtt^5*mWW^11*s*t^3 + 100*mtt^4*mWW^12*s*t^3 + 996*ep*mtt^4*mWW^12*s*t^3 + 2494*ep^2*mtt^4*mWW^12*s*t^3 - 2096*ep^3*mtt^4*mWW^12*s*t^3 - 12582*ep^4*mtt^4*mWW^12*s*t^3 - 9752*ep^5*mtt^4*mWW^12*s*t^3 - 112*mtt^3*mWW^13*s*t^3 - 1416*ep*mtt^3*mWW^13*s*t^3 - 6596*ep^2*mtt^3*mWW^13*s*t^3 - 13984*ep^3*mtt^3*mWW^13*s*t^3 - 13572*ep^4*mtt^3*mWW^13*s*t^3 - 4880*ep^5*mtt^3*mWW^13*s*t^3 + 216*mtt^13*mWW^2*s^2*t^3 + 1440*ep*mtt^13*mWW^2*s^2*t^3 + 1800*ep^2*mtt^13*mWW^2*s^2*t^3 - 4320*ep^3*mtt^13*mWW^2*s^2*t^3 - 10656*ep^4*mtt^13*mWW^2*s^2*t^3 - 5760*ep^5*mtt^13*mWW^2*s^2*t^3 + 1404*mtt^12*mWW^3*s^2*t^3 + 29180*ep*mtt^12*mWW^3*s^2*t^3 + 182948*ep^2*mtt^12*mWW^3*s^2*t^3 + 482804*ep^3*mtt^12*mWW^3*s^2*t^3 + 577296*ep^4*mtt^12*mWW^3*s^2*t^3 + 260608*ep^5*mtt^12*mWW^3*s^2*t^3 - 16264*mtt^11*mWW^4*s^2*t^3 - 263630*ep*mtt^11*mWW^4*s^2*t^3 - 1481306*ep^2*mtt^11*mWW^4*s^2*t^3 - 3696834*ep^3*mtt^11*mWW^4*s^2*t^3 - 4262134*ep^4*mtt^11*mWW^4*s^2*t^3 - 1867832*ep^5*mtt^11*mWW^4*s^2*t^3 + 50152*mtt^10*mWW^5*s^2*t^3 + 793948*ep*mtt^10*mWW^5*s^2*t^3 + 4421904*ep^2*mtt^10*mWW^5*s^2*t^3 + 11015560*ep^3*mtt^10*mWW^5*s^2*t^3 + 12660148*ep^4*mtt^10*mWW^5*s^2*t^3 + 5498448*ep^5*mtt^10*mWW^5*s^2*t^3 - 66812*mtt^9*mWW^6*s^2*t^3 - 1073161*ep*mtt^9*mWW^6*s^2*t^3 - 6073717*ep^2*mtt^9*mWW^6*s^2*t^3 - 15389715*ep^3*mtt^9*mWW^6*s^2*t^3 - 17911655*ep^4*mtt^9*mWW^6*s^2*t^3 - 7815340*ep^5*mtt^9*mWW^6*s^2*t^3 + 26454*mtt^8*mWW^7*s^2*t^3 + 470181*ep*mtt^8*mWW^7*s^2*t^3 + 2896593*ep^2*mtt^8*mWW^7*s^2*t^3 + 7934339*ep^3*mtt^8*mWW^7*s^2*t^3 + 9830517*ep^4*mtt^8*mWW^7*s^2*t^3 + 4477156*ep^5*mtt^8*mWW^7*s^2*t^3 + 30076*mtt^7*mWW^8*s^2*t^3 + 424423*ep*mtt^7*mWW^8*s^2*t^3 + 2076965*ep^2*mtt^7*mWW^8*s^2*t^3 + 4392605*ep^3*mtt^7*mWW^8*s^2*t^3 + 4173663*ep^4*mtt^7*mWW^8*s^2*t^3 + 1484268*ep^5*mtt^7*mWW^8*s^2*t^3 - 36410*mtt^6*mWW^9*s^2*t^3 - 578111*ep*mtt^6*mWW^9*s^2*t^3 - 3164887*ep^2*mtt^6*mWW^9*s^2*t^3 - 7610241*ep^3*mtt^6*mWW^9*s^2*t^3 - 8336139*ep^4*mtt^6*mWW^9*s^2*t^3 - 3420892*ep^5*mtt^6*mWW^9*s^2*t^3 + 7860*mtt^5*mWW^10*s^2*t^3 + 171005*ep*mtt^5*mWW^10*s^2*t^3 + 1095535*ep^2*mtt^5*mWW^10*s^2*t^3 + 2917591*ep^3*mtt^5*mWW^10*s^2*t^3 + 3449061*ep^4*mtt^5*mWW^10*s^2*t^3 + 1500388*ep^5*mtt^5*mWW^10*s^2*t^3 + 6454*mtt^4*mWW^11*s^2*t^3 + 61779*ep*mtt^4*mWW^11*s^2*t^3 + 209191*ep^2*mtt^4*mWW^11*s^2*t^3 + 302901*ep^3*mtt^4*mWW^11*s^2*t^3 + 170599*ep^4*mtt^4*mWW^11*s^2*t^3 + 17676*ep^5*mtt^4*mWW^11*s^2*t^3 - 3428*mtt^3*mWW^12*s^2*t^3 - 40613*ep*mtt^3*mWW^12*s^2*t^3 - 181479*ep^2*mtt^3*mWW^12*s^2*t^3 - 381743*ep^3*mtt^3*mWW^12*s^2*t^3 - 381517*ep^4*mtt^3*mWW^12*s^2*t^3 - 146180*ep^5*mtt^3*mWW^12*s^2*t^3 + 202*mtt^2*mWW^13*s^2*t^3 + 2415*ep*mtt^2*mWW^13*s^2*t^3 + 11371*ep^2*mtt^2*mWW^13*s^2*t^3 + 26637*ep^3*mtt^2*mWW^13*s^2*t^3 + 30955*ep^4*mtt^2*mWW^13*s^2*t^3 + 13980*ep^5*mtt^2*mWW^13*s^2*t^3 + 96*mtt*mWW^14*s^2*t^3 + 1144*ep*mtt*mWW^14*s^2*t^3 + 5082*ep^2*mtt*mWW^14*s^2*t^3 + 10416*ep^3*mtt*mWW^14*s^2*t^3 + 9862*ep^4*mtt*mWW^14*s^2*t^3 + 3480*ep^5*mtt*mWW^14*s^2*t^3 - 144*mtt^12*mWW^2*s^3*t^3 + 1200*ep*mtt^12*mWW^2*s^3*t^3 + 17520*ep^2*mtt^12*mWW^2*s^3*t^3 + 58320*ep^3*mtt^12*mWW^2*s^3*t^3 + 74784*ep^4*mtt^12*mWW^2*s^3*t^3 + 32640*ep^5*mtt^12*mWW^2*s^3*t^3 - 3912*mtt^11*mWW^3*s^3*t^3 - 78500*ep*mtt^11*mWW^3*s^3*t^3 - 484200*ep^2*mtt^11*mWW^3*s^3*t^3 - 1259740*ep^3*mtt^11*mWW^3*s^3*t^3 - 1475728*ep^4*mtt^11*mWW^3*s^3*t^3 - 645760*ep^5*mtt^11*mWW^3*s^3*t^3 + 19980*mtt^10*mWW^4*s^3*t^3 + 385936*ep*mtt^10*mWW^4*s^3*t^3 + 2348560*ep^2*mtt^10*mWW^4*s^3*t^3 + 6093288*ep^3*mtt^10*mWW^4*s^3*t^3 + 7151724*ep^4*mtt^10*mWW^4*s^3*t^3 + 3145872*ep^5*mtt^10*mWW^4*s^3*t^3 - 18228*mtt^9*mWW^5*s^3*t^3 - 540750*ep*mtt^9*mWW^5*s^3*t^3 - 3793488*ep^2*mtt^9*mWW^5*s^3*t^3 - 10596262*ep^3*mtt^9*mWW^5*s^3*t^3 - 13011488*ep^4*mtt^9*mWW^5*s^3*t^3 - 5885512*ep^5*mtt^9*mWW^5*s^3*t^3 - 63116*mtt^8*mWW^6*s^3*t^3 - 448350*ep*mtt^8*mWW^6*s^3*t^3 - 700316*ep^2*mtt^8*mWW^6*s^3*t^3 + 1151822*ep^3*mtt^8*mWW^6*s^3*t^3 + 3651184*ep^4*mtt^8*mWW^6*s^3*t^3 + 2308192*ep^5*mtt^8*mWW^6*s^3*t^3 + 177314*mtt^7*mWW^7*s^3*t^3 + 2132227*ep*mtt^7*mWW^7*s^3*t^3 + 9613235*ep^2*mtt^7*mWW^7*s^3*t^3 + 20130213*ep^3*mtt^7*mWW^7*s^3*t^3 + 19833135*ep^4*mtt^7*mWW^7*s^3*t^3 + 7469124*ep^5*mtt^7*mWW^7*s^3*t^3 - 176224*mtt^6*mWW^8*s^3*t^3 - 2368908*ep*mtt^6*mWW^8*s^3*t^3 - 11764574*ep^2*mtt^6*mWW^8*s^3*t^3 - 26885528*ep^3*mtt^6*mWW^8*s^3*t^3 - 28673222*ep^4*mtt^6*mWW^8*s^3*t^3 - 11578488*ep^5*mtt^6*mWW^8*s^3*t^3 + 58630*mtt^5*mWW^9*s^3*t^3 + 878741*ep*mtt^5*mWW^9*s^3*t^3 + 4728713*ep^2*mtt^5*mWW^9*s^3*t^3 + 11605259*ep^3*mtt^5*mWW^9*s^3*t^3 + 13158117*ep^4*mtt^5*mWW^9*s^3*t^3 + 5578028*ep^5*mtt^5*mWW^9*s^3*t^3 + 26068*mtt^4*mWW^10*s^3*t^3 + 306254*ep*mtt^4*mWW^10*s^3*t^3 + 1342524*ep^2*mtt^4*mWW^10*s^3*t^3 + 2608322*ep^3*mtt^4*mWW^10*s^3*t^3 + 2284648*ep^4*mtt^4*mWW^10*s^3*t^3 + 742144*ep^5*mtt^4*mWW^10*s^3*t^3 - 26874*mtt^3*mWW^11*s^3*t^3 - 355255*ep*mtt^3*mWW^11*s^3*t^3 - 1745403*ep^2*mtt^3*mWW^11*s^3*t^3 - 3912297*ep^3*mtt^3*mWW^11*s^3*t^3 - 4075303*ep^4*mtt^3*mWW^11*s^3*t^3 - 1606980*ep^5*mtt^3*mWW^11*s^3*t^3 + 6700*mtt^2*mWW^12*s^3*t^3 + 89664*ep*mtt^2*mWW^12*s^3*t^3 + 448506*ep^2*mtt^2*mWW^12*s^3*t^3 + 1035852*ep^3*mtt^2*mWW^12*s^3*t^3 + 1121478*ep^4*mtt^2*mWW^12*s^3*t^3 + 460888*ep^5*mtt^2*mWW^12*s^3*t^3 - 114*mtt*mWW^13*s^3*t^3 - 1135*ep*mtt*mWW^13*s^3*t^3 - 5385*ep^2*mtt*mWW^13*s^3*t^3 - 16517*ep^3*mtt*mWW^13*s^3*t^3 - 26557*ep^4*mtt*mWW^13*s^3*t^3 - 15460*ep^5*mtt*mWW^13*s^3*t^3 - 80*mWW^14*s^3*t^3 - 1124*ep*mWW^14*s^3*t^3 - 5692*ep^2*mWW^14*s^3*t^3 - 12732*ep^3*mWW^14*s^3*t^3 - 12772*ep^4*mWW^14*s^3*t^3 - 4688*ep^5*mWW^14*s^3*t^3 - 504*mtt^11*mWW^2*s^4*t^3 - 10920*ep*mtt^11*mWW^2*s^4*t^3 - 69720*ep^2*mtt^11*mWW^2*s^4*t^3 - 183960*ep^3*mtt^11*mWW^2*s^4*t^3 - 212016*ep^4*mtt^11*mWW^2*s^4*t^3 - 87360*ep^5*mtt^11*mWW^2*s^4*t^3 + 1008*mtt^10*mWW^3*s^4*t^3 + 60900*ep*mtt^10*mWW^3*s^4*t^3 + 472528*ep^2*mtt^10*mWW^3*s^4*t^3 + 1343132*ep^3*mtt^10*mWW^3*s^4*t^3 + 1630720*ep^4*mtt^10*mWW^3*s^4*t^3 + 716352*ep^5*mtt^10*mWW^3*s^4*t^3 + 31744*mtt^9*mWW^4*s^4*t^3 + 215562*ep*mtt^9*mWW^4*s^4*t^3 + 334098*ep^2*mtt^9*mWW^4*s^4*t^3 - 386026*ep^3*mtt^9*mWW^4*s^4*t^3 - 1307674*ep^4*mtt^9*mWW^4*s^4*t^3 - 813704*ep^5*mtt^9*mWW^4*s^4*t^3 - 179608*mtt^8*mWW^5*s^4*t^3 - 1959758*ep*mtt^8*mWW^5*s^4*t^3 - 8206594*ep^2*mtt^8*mWW^5*s^4*t^3 - 16370306*ep^3*mtt^8*mWW^5*s^4*t^3 - 15615318*ep^4*mtt^8*mWW^5*s^4*t^3 - 5732560*ep^5*mtt^8*mWW^5*s^4*t^3 + 412500*mtt^7*mWW^6*s^4*t^3 + 5042986*ep*mtt^7*mWW^6*s^4*t^3 + 23490702*ep^2*mtt^7*mWW^6*s^4*t^3 + 51415766*ep^3*mtt^7*mWW^6*s^4*t^3 + 53218630*ep^4*mtt^7*mWW^6*s^4*t^3 + 21030568*ep^5*mtt^7*mWW^6*s^4*t^3 - 483110*mtt^6*mWW^7*s^4*t^3 - 6217271*ep*mtt^6*mWW^7*s^4*t^3 - 30197435*ep^2*mtt^6*mWW^7*s^4*t^3 - 68547893*ep^3*mtt^6*mWW^7*s^4*t^3 - 73205671*ep^4*mtt^6*mWW^7*s^4*t^3 - 29681884*ep^5*mtt^6*mWW^7*s^4*t^3 + 269932*mtt^5*mWW^8*s^4*t^3 + 3531289*ep*mtt^5*mWW^8*s^4*t^3 + 17376897*ep^2*mtt^5*mWW^8*s^4*t^3 + 40404283*ep^3*mtt^5*mWW^8*s^4*t^3 + 44367059*ep^4*mtt^5*mWW^8*s^4*t^3 + 18440716*ep^5*mtt^5*mWW^8*s^4*t^3 - 14156*mtt^4*mWW^9*s^4*t^3 - 98228*ep*mtt^4*mWW^9*s^4*t^3 - 153522*ep^2*mtt^4*mWW^9*s^4*t^3 - 611360*ep^3*mtt^4*mWW^9*s^4*t^3 - 1526430*ep^4*mtt^4*mWW^9*s^4*t^3 - 1020520*ep^5*mtt^4*mWW^9*s^4*t^3 - 64220*mtt^3*mWW^10*s^4*t^3 - 947472*ep*mtt^3*mWW^10*s^4*t^3 - 5080712*ep^2*mtt^3*mWW^10*s^4*t^3 - 11850176*ep^3*mtt^3*mWW^10*s^4*t^3 - 12490124*ep^4*mtt^3*mWW^10*s^4*t^3 - 4920160*ep^5*mtt^3*mWW^10*s^4*t^3 + 31026*mtt^2*mWW^11*s^4*t^3 + 448121*ep*mtt^2*mWW^11*s^4*t^3 + 2377313*ep^2*mtt^2*mWW^11*s^4*t^3 + 5600683*ep^3*mtt^2*mWW^11*s^4*t^3 + 6030053*ep^4*mtt^2*mWW^11*s^4*t^3 + 2434324*ep^5*mtt^2*mWW^11*s^4*t^3 - 4636*mtt*mWW^12*s^4*t^3 - 65509*ep*mtt*mWW^12*s^4*t^3 - 345681*ep^2*mtt*mWW^12*s^4*t^3 - 820895*ep^3*mtt*mWW^12*s^4*t^3 - 899107*ep^4*mtt*mWW^12*s^4*t^3 - 371084*ep^5*mtt*mWW^12*s^4*t^3 + 24*mWW^13*s^4*t^3 + 300*ep*mWW^13*s^4*t^3 + 2126*ep^2*mWW^13*s^4*t^3 + 6752*ep^3*mWW^13*s^4*t^3 + 9878*ep^4*mWW^13*s^4*t^3 + 5312*ep^5*mWW^13*s^4*t^3 + 1512*mtt^10*mWW^2*s^5*t^3 + 23688*ep*mtt^10*mWW^2*s^5*t^3 + 130536*ep^2*mtt^10*mWW^2*s^5*t^3 + 319032*ep^3*mtt^10*mWW^2*s^5*t^3 + 351792*ep^4*mtt^10*mWW^2*s^5*t^3 + 141120*ep^5*mtt^10*mWW^2*s^5*t^3 + 9324*mtt^9*mWW^3*s^5*t^3 + 64064*ep*mtt^9*mWW^3*s^5*t^3 + 100100*ep^2*mtt^9*mWW^3*s^5*t^3 - 97216*ep^3*mtt^9*mWW^3*s^5*t^3 - 320880*ep^4*mtt^9*mWW^3*s^5*t^3 - 174272*ep^5*mtt^9*mWW^3*s^5*t^3 - 114556*mtt^8*mWW^4*s^5*t^3 - 1301384*ep*mtt^8*mWW^4*s^5*t^3 - 5698684*ep^2*mtt^8*mWW^4*s^5*t^3 - 11923672*ep^3*mtt^8*mWW^4*s^5*t^3 - 11987352*ep^4*mtt^8*mWW^4*s^5*t^3 - 4676672*ep^5*mtt^8*mWW^4*s^5*t^3 + 381220*mtt^7*mWW^5*s^5*t^3 + 4756184*ep*mtt^7*mWW^5*s^5*t^3 + 22683974*ep^2*mtt^7*mWW^5*s^5*t^3 + 50736376*ep^3*mtt^7*mWW^5*s^5*t^3 + 53562462*ep^4*mtt^7*mWW^5*s^5*t^3 + 21573864*ep^5*mtt^7*mWW^5*s^5*t^3 - 613056*mtt^6*mWW^6*s^5*t^3 - 7990368*ep*mtt^6*mWW^6*s^5*t^3 - 39476846*ep^2*mtt^6*mWW^6*s^5*t^3 - 90849268*ep^3*mtt^6*mWW^6*s^5*t^3 - 98069102*ep^4*mtt^6*mWW^6*s^5*t^3 - 40132296*ep^5*mtt^6*mWW^6*s^5*t^3 + 509240*mtt^5*mWW^7*s^5*t^3 + 6713063*ep*mtt^5*mWW^7*s^5*t^3 + 33439849*ep^2*mtt^5*mWW^7*s^5*t^3 + 78138213*ep^3*mtt^5*mWW^7*s^5*t^3 + 85837503*ep^4*mtt^5*mWW^7*s^5*t^3 + 35664484*ep^5*mtt^5*mWW^7*s^5*t^3 - 169668*mtt^4*mWW^8*s^5*t^3 - 2066470*ep*mtt^4*mWW^8*s^5*t^3 - 9585558*ep^2*mtt^4*mWW^8*s^5*t^3 - 22362190*ep^3*mtt^4*mWW^8*s^5*t^3 - 25487874*ep^4*mtt^4*mWW^8*s^5*t^3 - 11061448*ep^5*mtt^4*mWW^8*s^5*t^3 - 45140*mtt^3*mWW^9*s^5*t^3 - 847934*ep*mtt^3*mWW^9*s^5*t^3 - 5270810*ep^2*mtt^3*mWW^9*s^5*t^3 - 12837138*ep^3*mtt^3*mWW^9*s^5*t^3 - 13460682*ep^4*mtt^3*mWW^9*s^5*t^3 - 5168600*ep^5*mtt^3*mWW^9*s^5*t^3 + 55112*mtt^2*mWW^10*s^5*t^3 + 858360*ep*mtt^2*mWW^10*s^5*t^3 + 4824572*ep^2*mtt^2*mWW^10*s^5*t^3 + 11623444*ep^3*mtt^2*mWW^10*s^5*t^3 + 12551688*ep^4*mtt^2*mWW^10*s^5*t^3 + 5037504*ep^5*mtt^2*mWW^10*s^5*t^3 - 15124*mtt*mWW^11*s^5*t^3 - 225625*ep*mtt*mWW^11*s^5*t^3 - 1235961*ep^2*mtt*mWW^11*s^5*t^3 - 2959523*ep^3*mtt*mWW^11*s^5*t^3 - 3207571*ep^4*mtt*mWW^11*s^5*t^3 - 1297076*ep^5*mtt*mWW^11*s^5*t^3 + 1136*mWW^12*s^5*t^3 + 16422*ep*mWW^12*s^5*t^3 + 88828*ep^2*mWW^12*s^5*t^3 + 211942*ep^3*mWW^12*s^5*t^3 + 230016*ep^4*mWW^12*s^5*t^3 + 93392*ep^5*mWW^12*s^5*t^3 - 2016*mtt^9*mWW^2*s^6*t^3 - 28560*ep*mtt^9*mWW^2*s^6*t^3 - 147840*ep^2*mtt^9*mWW^2*s^6*t^3 - 347760*ep^3*mtt^9*mWW^2*s^6*t^3 - 374304*ep^4*mtt^9*mWW^2*s^6*t^3 - 147840*ep^5*mtt^9*mWW^2*s^6*t^3 - 16296*mtt^8*mWW^3*s^6*t^3 - 165620*ep*mtt^8*mWW^3*s^6*t^3 - 633192*ep^2*mtt^8*mWW^3*s^6*t^3 - 1169644*ep^3*mtt^8*mWW^3*s^6*t^3 - 1078672*ep^4*mtt^8*mWW^3*s^6*t^3 - 413056*ep^5*mtt^8*mWW^3*s^6*t^3 + 136296*mtt^7*mWW^4*s^6*t^3 + 1675894*ep*mtt^7*mWW^4*s^6*t^3 + 7906922*ep^2*mtt^7*mWW^4*s^6*t^3 + 17566466*ep^3*mtt^7*mWW^4*s^6*t^3 + 18515566*ep^4*mtt^7*mWW^4*s^6*t^3 + 7496856*ep^5*mtt^7*mWW^4*s^6*t^3 - 353232*mtt^6*mWW^5*s^6*t^3 - 4645208*ep*mtt^6*mWW^5*s^6*t^3 - 23208116*ep^2*mtt^6*mWW^5*s^6*t^3 - 53794988*ep^3*mtt^6*mWW^5*s^6*t^3 - 58374824*ep^4*mtt^6*mWW^5*s^6*t^3 - 24030912*ep^5*mtt^6*mWW^5*s^6*t^3 + 437700*mtt^5*mWW^6*s^6*t^3 + 5928299*ep*mtt^5*mWW^6*s^6*t^3 + 30299515*ep^2*mtt^5*mWW^6*s^6*t^3 + 71745145*ep^3*mtt^5*mWW^6*s^6*t^3 + 79280729*ep^4*mtt^5*mWW^6*s^6*t^3 + 33067956*ep^5*mtt^5*mWW^6*s^6*t^3 - 257428*mtt^4*mWW^7*s^6*t^3 - 3407686*ep*mtt^4*mWW^7*s^6*t^3 - 17065574*ep^2*mtt^4*mWW^7*s^6*t^3 - 40661702*ep^3*mtt^4*mWW^7*s^6*t^3 - 45798154*ep^4*mtt^4*mWW^7*s^6*t^3 - 19491352*ep^5*mtt^4*mWW^7*s^6*t^3 + 29984*mtt^3*mWW^8*s^6*t^3 + 179540*ep*mtt^3*mWW^8*s^6*t^3 - 55746*ep^2*mtt^3*mWW^8*s^6*t^3 - 581652*ep^3*mtt^3*mWW^8*s^6*t^3 - 8710*ep^4*mtt^3*mWW^8*s^6*t^3 + 408152*ep^5*mtt^3*mWW^8*s^6*t^3 + 42744*mtt^2*mWW^9*s^6*t^3 + 744660*ep*mtt^2*mWW^9*s^6*t^3 + 4516454*ep^2*mtt^2*mWW^9*s^6*t^3 + 11179952*ep^3*mtt^2*mWW^9*s^6*t^3 + 12128070*ep^4*mtt^2*mWW^9*s^6*t^3 + 4843512*ep^5*mtt^2*mWW^9*s^6*t^3 - 20396*mtt*mWW^10*s^6*t^3 - 320333*ep*mtt*mWW^10*s^6*t^3 - 1825363*ep^2*mtt*mWW^10*s^6*t^3 - 4443807*ep^3*mtt*mWW^10*s^6*t^3 - 4837409*ep^4*mtt*mWW^10*s^6*t^3 - 1953348*ep^5*mtt*mWW^10*s^6*t^3 + 2644*mWW^11*s^6*t^3 + 38950*ep*mWW^11*s^6*t^3 + 212556*ep^2*mWW^11*s^6*t^3 + 507158*ep^3*mWW^11*s^6*t^3 + 546940*ep^4*mWW^11*s^6*t^3 + 219776*ep^5*mWW^11*s^6*t^3 + 1584*mtt^8*mWW^2*s^7*t^3 + 21360*ep*mtt^8*mWW^2*s^7*t^3 + 106800*ep^2*mtt^8*mWW^2*s^7*t^3 + 245520*ep^3*mtt^8*mWW^2*s^7*t^3 + 260256*ep^4*mtt^8*mWW^2*s^7*t^3 + 101760*ep^5*mtt^8*mWW^2*s^7*t^3 + 12216*mtt^7*mWW^3*s^7*t^3 + 134820*ep*mtt^7*mWW^3*s^7*t^3 + 565432*ep^2*mtt^7*mWW^3*s^7*t^3 + 1140956*ep^3*mtt^7*mWW^3*s^7*t^3 + 1130704*ep^4*mtt^7*mWW^3*s^7*t^3 + 450432*ep^5*mtt^7*mWW^3*s^7*t^3 - 81836*mtt^6*mWW^4*s^7*t^3 - 1049760*ep*mtt^6*mWW^4*s^7*t^3 - 5154584*ep^2*mtt^6*mWW^4*s^7*t^3 - 11802536*ep^3*mtt^6*mWW^4*s^7*t^3 - 12722196*ep^4*mtt^6*mWW^4*s^7*t^3 - 5239088*ep^5*mtt^6*mWW^4*s^7*t^3 + 169748*mtt^5*mWW^5*s^7*t^3 + 2328626*ep*mtt^5*mWW^5*s^7*t^3 + 12066020*ep^2*mtt^5*mWW^5*s^7*t^3 + 28740602*ep^3*mtt^5*mWW^5*s^7*t^3 + 31836052*ep^4*mtt^5*mWW^5*s^7*t^3 + 13320232*ep^5*mtt^5*mWW^5*s^7*t^3 - 158668*mtt^4*mWW^6*s^7*t^3 - 2215766*ep*mtt^4*mWW^6*s^7*t^3 - 11612380*ep^2*mtt^4*mWW^6*s^7*t^3 - 28156746*ep^3*mtt^4*mWW^6*s^7*t^3 - 31781840*ep^4*mtt^4*mWW^6*s^7*t^3 - 13501856*ep^5*mtt^4*mWW^6*s^7*t^3 + 56816*mtt^3*mWW^7*s^7*t^3 + 710640*ep*mtt^3*mWW^7*s^7*t^3 + 3351736*ep^2*mtt^3*mWW^7*s^7*t^3 + 8006860*ep^3*mtt^3*mWW^7*s^7*t^3 + 9355260*ep^4*mtt^3*mWW^7*s^7*t^3 + 4159664*ep^5*mtt^3*mWW^7*s^7*t^3 + 10732*mtt^2*mWW^8*s^7*t^3 + 254092*ep*mtt^2*mWW^8*s^7*t^3 + 1797656*ep^2*mtt^2*mWW^8*s^7*t^3 + 4632896*ep^3*mtt^2*mWW^8*s^7*t^3 + 5015776*ep^4*mtt^2*mWW^8*s^7*t^3 + 1964992*ep^5*mtt^2*mWW^8*s^7*t^3 - 13148*mtt*mWW^9*s^7*t^3 - 221222*ep*mtt*mWW^9*s^7*t^3 - 1326660*ep^2*mtt*mWW^9*s^7*t^3 - 3305058*ep^3*mtt*mWW^9*s^7*t^3 - 3635696*ep^4*mtt*mWW^9*s^7*t^3 - 1475576*ep^5*mtt*mWW^9*s^7*t^3 + 2556*mWW^10*s^7*t^3 + 38362*ep*mWW^10*s^7*t^3 + 212892*ep^2*mWW^10*s^7*t^3 + 512482*ep^3*mWW^10*s^7*t^3 + 555508*ep^4*mWW^10*s^7*t^3 + 224048*ep^5*mWW^10*s^7*t^3 - 756*mtt^7*mWW^2*s^8*t^3 - 9900*ep*mtt^7*mWW^2*s^8*t^3 - 48420*ep^2*mtt^7*mWW^2*s^8*t^3 - 109620*ep^3*mtt^7*mWW^2*s^8*t^3 - 114984*ep^4*mtt^7*mWW^2*s^8*t^3 - 44640*ep^5*mtt^7*mWW^2*s^8*t^3 - 4248*mtt^6*mWW^3*s^8*t^3 - 48100*ep*mtt^6*mWW^3*s^8*t^3 - 206800*ep^2*mtt^6*mWW^3*s^8*t^3 - 425980*ep^3*mtt^6*mWW^3*s^8*t^3 - 429432*ep^4*mtt^6*mWW^3*s^8*t^3 - 173600*ep^5*mtt^6*mWW^3*s^8*t^3 + 24440*mtt^5*mWW^4*s^8*t^3 + 325354*ep*mtt^5*mWW^4*s^8*t^3 + 1658310*ep^2*mtt^5*mWW^4*s^8*t^3 + 3904342*ep^3*mtt^5*mWW^4*s^8*t^3 + 4296586*ep^4*mtt^5*mWW^4*s^8*t^3 + 1798408*ep^5*mtt^5*mWW^4*s^8*t^3 - 39872*mtt^4*mWW^5*s^8*t^3 - 572466*ep*mtt^4*mWW^5*s^8*t^3 - 3075578*ep^2*mtt^4*mWW^5*s^8*t^3 - 7525646*ep^3*mtt^4*mWW^5*s^8*t^3 - 8511382*ep^4*mtt^4*mWW^5*s^8*t^3 - 3622608*ep^5*mtt^4*mWW^5*s^8*t^3 + 25676*mtt^3*mWW^6*s^8*t^3 + 364000*ep*mtt^3*mWW^6*s^8*t^3 + 1918764*ep^2*mtt^3*mWW^6*s^8*t^3 + 4739056*ep^3*mtt^3*mWW^6*s^8*t^3 + 5478040*ep^4*mtt^3*mWW^6*s^8*t^3 + 2383792*ep^5*mtt^3*mWW^6*s^8*t^3 - 2600*mtt^2*mWW^7*s^8*t^3 - 8240*ep*mtt^2*mWW^7*s^8*t^3 + 96776*ep^2*mtt^2*mWW^7*s^8*t^3 + 321200*ep^3*mtt^2*mWW^7*s^8*t^3 + 303344*ep^4*mtt^2*mWW^7*s^8*t^3 + 80480*ep^5*mtt^2*mWW^7*s^8*t^3 - 3760*mtt*mWW^8*s^8*t^3 - 70766*ep*mtt*mWW^8*s^8*t^3 - 458622*ep^2*mtt*mWW^8*s^8*t^3 - 1181234*ep^3*mtt*mWW^8*s^8*t^3 - 1320410*ep^4*mtt*mWW^8*s^8*t^3 - 540824*ep^5*mtt*mWW^8*s^8*t^3 + 1120*mWW^9*s^8*t^3 + 17238*ep*mWW^9*s^8*t^3 + 98290*ep^2*mWW^9*s^8*t^3 + 240442*ep^3*mWW^9*s^8*t^3 + 263678*ep^4*mWW^9*s^8*t^3 + 107472*ep^5*mWW^9*s^8*t^3 + 204*mtt^6*mWW^2*s^9*t^3 + 2620*ep*mtt^6*mWW^2*s^9*t^3 + 12620*ep^2*mtt^6*mWW^2*s^9*t^3 + 28260*ep^3*mtt^6*mWW^2*s^9*t^3 + 29416*ep^4*mtt^6*mWW^2*s^9*t^3 + 11360*ep^5*mtt^6*mWW^2*s^9*t^3 + 402*mtt^5*mWW^3*s^9*t^3 + 4350*ep*mtt^5*mWW^3*s^9*t^3 + 17742*ep^2*mtt^5*mWW^3*s^9*t^3 + 34818*ep^3*mtt^5*mWW^3*s^9*t^3 + 34560*ep^4*mtt^5*mWW^3*s^9*t^3 + 14688*ep^5*mtt^5*mWW^3*s^9*t^3 - 2644*mtt^4*mWW^4*s^9*t^3 - 36812*ep*mtt^4*mWW^4*s^9*t^3 - 197348*ep^2*mtt^4*mWW^4*s^9*t^3 - 482644*ep^3*mtt^4*mWW^4*s^9*t^3 - 546936*ep^4*mtt^4*mWW^4*s^9*t^3 - 234816*ep^5*mtt^4*mWW^4*s^9*t^3 + 3308*mtt^3*mWW^5*s^9*t^3 + 50372*ep*mtt^3*mWW^5*s^9*t^3 + 280188*ep^2*mtt^3*mWW^5*s^9*t^3 + 705188*ep^3*mtt^3*mWW^5*s^9*t^3 + 817888*ep^4*mtt^3*mWW^5*s^9*t^3 + 356480*ep^5*mtt^3*mWW^5*s^9*t^3 - 1140*mtt^2*mWW^6*s^9*t^3 - 14684*ep*mtt^2*mWW^6*s^9*t^3 - 65844*ep^2*mtt^2*mWW^6*s^9*t^3 - 156204*ep^3*mtt^2*mWW^6*s^9*t^3 - 188432*ep^4*mtt^2*mWW^6*s^9*t^3 - 87984*ep^5*mtt^2*mWW^6*s^9*t^3 - 302*mtt*mWW^7*s^9*t^3 - 7330*ep*mtt*mWW^7*s^9*t^3 - 56394*ep^2*mtt*mWW^7*s^9*t^3 - 155110*ep^3*mtt*mWW^7*s^9*t^3 - 178672*ep^4*mtt*mWW^7*s^9*t^3 - 74368*ep^5*mtt*mWW^7*s^9*t^3 + 172*mWW^8*s^9*t^3 + 2764*ep*mWW^8*s^9*t^3 + 16716*ep^2*mWW^8*s^9*t^3 + 42332*ep^3*mWW^8*s^9*t^3 + 47536*ep^4*mWW^8*s^9*t^3 + 19760*ep^5*mWW^8*s^9*t^3 - 24*mtt^5*mWW^2*s^10*t^3 - 304*ep*mtt^5*mWW^2*s^10*t^3 - 1448*ep^2*mtt^5*mWW^2*s^10*t^3 - 3216*ep^3*mtt^5*mWW^2*s^10*t^3 - 3328*ep^4*mtt^5*mWW^2*s^10*t^3 - 1280*ep^5*mtt^5*mWW^2*s^10*t^3 + 76*mtt^4*mWW^3*s^10*t^3 + 968*ep*mtt^4*mWW^3*s^10*t^3 + 4644*ep^2*mtt^4*mWW^3*s^10*t^3 + 10408*ep^3*mtt^4*mWW^3*s^10*t^3 + 10880*ep^4*mtt^4*mWW^3*s^10*t^3 + 4224*ep^5*mtt^4*mWW^3*s^10*t^3 - 80*mtt^3*mWW^4*s^10*t^3 - 1152*ep*mtt^3*mWW^4*s^10*t^3 - 5952*ep^2*mtt^3*mWW^4*s^10*t^3 - 13784*ep^3*mtt^3*mWW^4*s^10*t^3 - 14568*ep^4*mtt^3*mWW^4*s^10*t^3 - 5664*ep^5*mtt^3*mWW^4*s^10*t^3 + 24*mtt^2*mWW^5*s^10*t^3 + 392*ep*mtt^2*mWW^5*s^10*t^3 + 2736*ep^2*mtt^2*mWW^5*s^10*t^3 + 7440*ep^3*mtt^2*mWW^5*s^10*t^3 + 8480*ep^4*mtt^2*mWW^5*s^10*t^3 + 3408*ep^5*mtt^2*mWW^5*s^10*t^3 + 8*mtt*mWW^6*s^10*t^3 + 160*ep*mtt*mWW^6*s^10*t^3 + 248*ep^2*mtt*mWW^6*s^10*t^3 - 520*ep^3*mtt*mWW^6*s^10*t^3 - 1256*ep^4*mtt*mWW^6*s^10*t^3 - 640*ep^5*mtt*mWW^6*s^10*t^3 - 4*mWW^7*s^10*t^3 - 64*ep*mWW^7*s^10*t^3 - 228*ep^2*mWW^7*s^10*t^3 - 328*ep^3*mWW^7*s^10*t^3 - 208*ep^4*mWW^7*s^10*t^3 - 48*ep^5*mWW^7*s^10*t^3 - 640*mtt^14*mWW^2*t^4 - 8536*ep*mtt^14*mWW^2*t^4 - 42168*ep^2*mtt^14*mWW^2*t^4 - 96104*ep^3*mtt^14*mWW^2*t^4 - 102600*ep^4*mtt^14*mWW^2*t^4 - 41632*ep^5*mtt^14*mWW^2*t^4 + 4940*mtt^13*mWW^3*t^4 + 65088*ep*mtt^13*mWW^3*t^4 + 319104*ep^2*mtt^13*mWW^3*t^4 + 724184*ep^3*mtt^13*mWW^3*t^4 + 769452*ep^4*mtt^13*mWW^3*t^4 + 309552*ep^5*mtt^13*mWW^3*t^4 - 15808*mtt^12*mWW^4*t^4 - 202734*ep*mtt^12*mWW^4*t^4 - 974982*ep^2*mtt^12*mWW^4*t^4 - 2185290*ep^3*mtt^12*mWW^4*t^4 - 2297722*ep^4*mtt^12*mWW^4*t^4 - 912584*ep^5*mtt^12*mWW^4*t^4 + 26492*mtt^11*mWW^5*t^4 + 321410*ep*mtt^11*mWW^5*t^4 + 1478446*ep^2*mtt^11*mWW^5*t^4 + 3208750*ep^3*mtt^11*mWW^5*t^4 + 3285150*ep^4*mtt^11*mWW^5*t^4 + 1267992*ep^5*mtt^11*mWW^5*t^4 - 23064*mtt^10*mWW^6*t^4 - 241942*ep*mtt^10*mWW^6*t^4 - 961594*ep^2*mtt^10*mWW^6*t^4 - 1828554*ep^3*mtt^10*mWW^6*t^4 - 1644166*ep^4*mtt^10*mWW^6*t^4 - 542200*ep^5*mtt^10*mWW^6*t^4 + 6156*mtt^9*mWW^7*t^4 + 5002*ep*mtt^9*mWW^7*t^4 - 261458*ep^2*mtt^9*mWW^7*t^4 - 1071346*ep^3*mtt^9*mWW^7*t^4 - 1554250*ep^4*mtt^9*mWW^7*t^4 - 785544*ep^5*mtt^9*mWW^7*t^4 + 6480*mtt^8*mWW^8*t^4 + 137654*ep*mtt^8*mWW^8*t^4 + 882778*ep^2*mtt^8*mWW^8*t^4 + 2384530*ep^3*mtt^8*mWW^8*t^4 + 2890006*ep^4*mtt^8*mWW^8*t^4 + 1301432*ep^5*mtt^8*mWW^8*t^4 - 6332*mtt^7*mWW^9*t^4 - 101114*ep*mtt^7*mWW^9*t^4 - 575846*ep^2*mtt^7*mWW^9*t^4 - 1482566*ep^3*mtt^7*mWW^9*t^4 - 1763990*ep^4*mtt^7*mWW^9*t^4 - 787832*ep^5*mtt^7*mWW^9*t^4 + 1768*mtt^6*mWW^10*t^4 + 24422*ep*mtt^6*mWW^10*t^4 + 131306*ep^2*mtt^6*mWW^10*t^4 + 340714*ep^3*mtt^6*mWW^10*t^4 + 421718*ep^4*mtt^6*mWW^10*t^4 + 197432*ep^5*mtt^6*mWW^10*t^4 + 104*mtt^5*mWW^11*t^4 + 2094*ep*mtt^5*mWW^11*t^4 + 11146*ep^2*mtt^5*mWW^11*t^4 + 20658*ep^3*mtt^5*mWW^11*t^4 + 11414*ep^4*mtt^5*mWW^11*t^4 - 1096*ep^5*mtt^5*mWW^11*t^4 - 96*mtt^4*mWW^12*t^4 - 1344*ep*mtt^4*mWW^12*t^4 - 6732*ep^2*mtt^4*mWW^12*t^4 - 14976*ep^3*mtt^4*mWW^12*t^4 - 15012*ep^4*mtt^4*mWW^12*t^4 - 5520*ep^5*mtt^4*mWW^12*t^4 + 4684*mtt^13*mWW^2*s*t^4 + 63800*ep*mtt^13*mWW^2*s*t^4 + 319780*ep^2*mtt^13*mWW^2*s*t^4 + 735464*ep^3*mtt^13*mWW^2*s*t^4 + 790000*ep^4*mtt^13*mWW^2*s*t^4 + 322112*ep^5*mtt^13*mWW^2*s*t^4 - 29600*mtt^12*mWW^3*s*t^4 - 402224*ep*mtt^12*mWW^3*s*t^4 - 2017088*ep^2*mtt^12*mWW^3*s*t^4 - 4649720*ep^3*mtt^12*mWW^3*s*t^4 - 4997720*ep^4*mtt^12*mWW^3*s*t^4 - 2030048*ep^5*mtt^12*mWW^3*s*t^4 + 70106*mtt^11*mWW^4*s*t^4 + 939974*ep*mtt^11*mWW^4*s*t^4 + 4684754*ep^2*mtt^11*mWW^4*s*t^4 + 10791062*ep^3*mtt^11*mWW^4*s*t^4 + 11590280*ep^4*mtt^11*mWW^4*s*t^4 + 4683584*ep^5*mtt^11*mWW^4*s*t^4 - 61780*mtt^10*mWW^5*s*t^4 - 779793*ep*mtt^10*mWW^5*s*t^4 - 3749753*ep^2*mtt^10*mWW^5*s*t^4 - 8519299*ep^3*mtt^10*mWW^5*s*t^4 - 9071715*ep^4*mtt^10*mWW^5*s*t^4 - 3597980*ep^5*mtt^10*mWW^5*s*t^4 - 33406*mtt^9*mWW^6*s*t^4 - 569795*ep*mtt^9*mWW^6*s*t^4 - 3206253*ep^2*mtt^9*mWW^6*s*t^4 - 7775749*ep^3*mtt^9*mWW^6*s*t^4 - 8635601*ep^4*mtt^9*mWW^6*s*t^4 - 3670836*ep^5*mtt^9*mWW^6*s*t^4 + 120500*mtt^8*mWW^7*s*t^4 + 1747679*ep*mtt^8*mWW^7*s*t^4 + 9142333*ep^2*mtt^8*mWW^7*s*t^4 + 21635689*ep^3*mtt^8*mWW^7*s*t^4 + 23731635*ep^4*mtt^8*mWW^7*s*t^4 + 9851004*ep^5*mtt^8*mWW^7*s*t^4 - 100762*mtt^7*mWW^8*s*t^4 - 1416831*ep*mtt^7*mWW^8*s*t^4 - 7319029*ep^2*mtt^7*mWW^8*s*t^4 - 17341165*ep^3*mtt^7*mWW^8*s*t^4 - 19136481*ep^4*mtt^7*mWW^8*s*t^4 - 7976692*ep^5*mtt^7*mWW^8*s*t^4 + 27028*mtt^6*mWW^9*s*t^4 + 373565*ep*mtt^6*mWW^9*s*t^4 + 1944111*ep^2*mtt^6*mWW^9*s*t^4 + 4738607*ep^3*mtt^6*mWW^9*s*t^4 + 5422381*ep^4*mtt^6*mWW^9*s*t^4 + 2338948*ep^5*mtt^6*mWW^9*s*t^4 + 8634*mtt^5*mWW^10*s*t^4 + 113767*ep*mtt^5*mWW^10*s*t^4 + 539733*ep^2*mtt^5*mWW^10*s*t^4 + 1141033*ep^3*mtt^5*mWW^10*s*t^4 + 1097541*ep^4*mtt^5*mWW^10*s*t^4 + 393412*ep^5*mtt^5*mWW^10*s*t^4 - 6020*mtt^4*mWW^11*s*t^4 - 77651*ep*mtt^4*mWW^11*s*t^4 - 374257*ep^2*mtt^4*mWW^11*s*t^4 - 838677*ep^3*mtt^4*mWW^11*s*t^4 - 883663*ep^4*mtt^4*mWW^11*s*t^4 - 354092*ep^5*mtt^4*mWW^11*s*t^4 + 440*mtt^3*mWW^12*s*t^4 + 5405*ep*mtt^3*mWW^12*s*t^4 + 26327*ep^2*mtt^3*mWW^12*s*t^4 + 63691*ep^3*mtt^3*mWW^12*s*t^4 + 75381*ep^4*mtt^3*mWW^12*s*t^4 + 34276*ep^5*mtt^3*mWW^12*s*t^4 + 176*mtt^2*mWW^13*s*t^4 + 2104*ep*mtt^2*mWW^13*s*t^4 + 9342*ep^2*mtt^2*mWW^13*s*t^4 + 19064*ep^3*mtt^2*mWW^13*s*t^4 + 17962*ep^4*mtt^2*mWW^13*s*t^4 + 6312*ep^5*mtt^2*mWW^13*s*t^4 - 11952*mtt^12*mWW^2*s^2*t^4 - 173676*ep*mtt^12*mWW^2*s^2*t^4 - 908180*ep^2*mtt^12*mWW^2*s^2*t^4 - 2144468*ep^3*mtt^12*mWW^2*s^2*t^4 - 2344876*ep^4*mtt^12*mWW^2*s^2*t^4 - 969328*ep^5*mtt^12*mWW^2*s^2*t^4 + 55190*mtt^11*mWW^3*s^2*t^4 + 832654*ep*mtt^11*mWW^3*s^2*t^4 + 4472498*ep^2*mtt^11*mWW^3*s^2*t^4 + 10774666*ep^3*mtt^11*mWW^3*s^2*t^4 + 11941824*ep^4*mtt^11*mWW^3*s^2*t^4 + 4967648*ep^5*mtt^11*mWW^3*s^2*t^4 - 59590*mtt^10*mWW^4*s^2*t^4 - 1040876*ep*mtt^10*mWW^4*s^2*t^4 - 6114228*ep^2*mtt^10*mWW^4*s^2*t^4 - 15656600*ep^3*mtt^10*mWW^4*s^2*t^4 - 18087578*ep^4*mtt^10*mWW^4*s^2*t^4 - 7711208*ep^5*mtt^10*mWW^4*s^2*t^4 - 112212*mtt^9*mWW^5*s^2*t^4 - 1231674*ep*mtt^9*mWW^5*s^2*t^4 - 4928756*ep^2*mtt^9*mWW^5*s^2*t^4 - 8895866*ep^3*mtt^9*mWW^5*s^2*t^4 - 7425540*ep^4*mtt^9*mWW^5*s^2*t^4 - 2405232*ep^5*mtt^9*mWW^5*s^2*t^4 + 344962*mtt^8*mWW^6*s^2*t^4 + 4597471*ep*mtt^8*mWW^6*s^2*t^4 + 22503875*ep^2*mtt^8*mWW^6*s^2*t^4 + 50382521*ep^3*mtt^8*mWW^6*s^2*t^4 + 52621351*ep^4*mtt^8*mWW^6*s^2*t^4 + 20901580*ep^5*mtt^8*mWW^6*s^2*t^4 - 312342*mtt^7*mWW^7*s^2*t^4 - 4471869*ep*mtt^7*mWW^7*s^2*t^4 - 23174123*ep^2*mtt^7*mWW^7*s^2*t^4 - 54374639*ep^3*mtt^7*mWW^7*s^2*t^4 - 58969535*ep^4*mtt^7*mWW^7*s^2*t^4 - 24067532*ep^5*mtt^7*mWW^7*s^2*t^4 + 43626*mtt^6*mWW^8*s^2*t^4 + 946191*ep*mtt^6*mWW^8*s^2*t^4 + 6101197*ep^2*mtt^6*mWW^8*s^2*t^4 + 16410841*ep^3*mtt^6*mWW^8*s^2*t^4 + 19538637*ep^4*mtt^6*mWW^8*s^2*t^4 + 8505828*ep^5*mtt^6*mWW^8*s^2*t^4 + 111266*mtt^5*mWW^9*s^2*t^4 + 1267011*ep*mtt^5*mWW^9*s^2*t^4 + 5395689*ep^2*mtt^5*mWW^9*s^2*t^4 + 10721697*ep^3*mtt^5*mWW^9*s^2*t^4 + 10066341*ep^4*mtt^5*mWW^9*s^2*t^4 + 3623876*ep^5*mtt^5*mWW^9*s^2*t^4 - 69490*mtt^4*mWW^10*s^2*t^4 - 859283*ep*mtt^4*mWW^10*s^2*t^4 - 3995265*ep^2*mtt^4*mWW^10*s^2*t^4 - 8696133*ep^3*mtt^4*mWW^10*s^2*t^4 - 8941057*ep^4*mtt^4*mWW^10*s^2*t^4 - 3504372*ep^5*mtt^4*mWW^10*s^2*t^4 + 6576*mtt^3*mWW^11*s^2*t^4 + 86771*ep*mtt^3*mWW^11*s^2*t^4 + 437757*ep^2*mtt^3*mWW^11*s^2*t^4 + 1049769*ep^3*mtt^3*mWW^11*s^2*t^4 + 1192899*ep^4*mtt^3*mWW^11*s^2*t^4 + 512188*ep^5*mtt^3*mWW^11*s^2*t^4 + 4972*mtt^2*mWW^12*s^2*t^4 + 58801*ep*mtt^2*mWW^12*s^2*t^4 + 259523*ep^2*mtt^2*mWW^12*s^2*t^4 + 531171*ep^3*mtt^2*mWW^12*s^2*t^4 + 509033*ep^4*mtt^2*mWW^12*s^2*t^4 + 185140*ep^5*mtt^2*mWW^12*s^2*t^4 - 958*mtt*mWW^13*s^2*t^4 - 10925*ep*mtt*mWW^13*s^2*t^4 - 47257*ep^2*mtt*mWW^13*s^2*t^4 - 97259*ep^3*mtt*mWW^13*s^2*t^4 - 96037*ep^4*mtt*mWW^13*s^2*t^4 - 36644*ep^5*mtt*mWW^13*s^2*t^4 - 48*mWW^14*s^2*t^4 - 596*ep*mWW^14*s^2*t^4 - 2730*ep^2*mWW^14*s^2*t^4 - 5700*ep^3*mWW^14*s^2*t^4 - 5462*ep^4*mWW^14*s^2*t^4 - 1944*ep^5*mWW^14*s^2*t^4 + 6240*mtt^11*mWW^2*s^3*t^4 + 145956*ep*mtt^11*mWW^2*s^3*t^4 + 943660*ep^2*mtt^11*mWW^2*s^3*t^4 + 2486956*ep^3*mtt^11*mWW^2*s^3*t^4 + 2908436*ep^4*mtt^11*mWW^2*s^3*t^4 + 1261712*ep^5*mtt^11*mWW^2*s^3*t^4 + 21742*mtt^10*mWW^3*s^3*t^4 - 90122*ep*mtt^10*mWW^3*s^3*t^4 - 1831902*ep^2*mtt^10*mWW^3*s^3*t^4 - 6383390*ep^3*mtt^10*mWW^3*s^3*t^4 - 8533704*ep^4*mtt^10*mWW^3*s^3*t^4 - 4003024*ep^5*mtt^10*mWW^3*s^3*t^4 - 237990*mtt^9*mWW^4*s^3*t^4 - 2293622*ep*mtt^9*mWW^4*s^3*t^4 - 8019494*ep^2*mtt^9*mWW^4*s^3*t^4 - 12701362*ep^3*mtt^9*mWW^4*s^3*t^4 - 9000140*ep^4*mtt^9*mWW^4*s^3*t^4 - 2185840*ep^5*mtt^9*mWW^4*s^3*t^4 + 588604*mtt^8*mWW^5*s^3*t^4 + 6997178*ep*mtt^8*mWW^5*s^3*t^4 + 31199124*ep^2*mtt^8*mWW^5*s^3*t^4 + 64973398*ep^3*mtt^8*mWW^5*s^3*t^4 + 63896376*ep^4*mtt^8*mWW^5*s^3*t^4 + 24014296*ep^5*mtt^8*mWW^5*s^3*t^4 - 549898*mtt^7*mWW^6*s^3*t^4 - 7387872*ep*mtt^7*mWW^6*s^3*t^4 - 36452628*ep^2*mtt^7*mWW^6*s^3*t^4 - 82397876*ep^3*mtt^7*mWW^6*s^3*t^4 - 86653774*ep^4*mtt^7*mWW^6*s^3*t^4 - 34403208*ep^5*mtt^7*mWW^6*s^3*t^4 - 56438*mtt^6*mWW^7*s^3*t^4 + 189348*ep*mtt^6*mWW^7*s^3*t^4 + 4322738*ep^2*mtt^6*mWW^7*s^3*t^4 + 15441252*ep^3*mtt^6*mWW^7*s^3*t^4 + 20717644*ep^4*mtt^6*mWW^7*s^3*t^4 + 9534400*ep^5*mtt^6*mWW^7*s^3*t^4 + 535808*mtt^5*mWW^8*s^3*t^4 + 6177153*ep*mtt^5*mWW^8*s^3*t^4 + 26942367*ep^2*mtt^5*mWW^8*s^3*t^4 + 55174891*ep^3*mtt^5*mWW^8*s^3*t^4 + 53635601*ep^4*mtt^5*mWW^8*s^3*t^4 + 20039940*ep^5*mtt^5*mWW^8*s^3*t^4 - 429018*mtt^4*mWW^9*s^3*t^4 - 5239749*ep*mtt^4*mWW^9*s^3*t^4 - 24148617*ep^2*mtt^4*mWW^9*s^3*t^4 - 52112563*ep^3*mtt^4*mWW^9*s^3*t^4 - 53129089*ep^4*mtt^4*mWW^9*s^3*t^4 - 20661948*ep^5*mtt^4*mWW^9*s^3*t^4 + 123886*mtt^3*mWW^10*s^3*t^4 + 1529098*ep*mtt^3*mWW^10*s^3*t^4 + 7159002*ep^2*mtt^3*mWW^10*s^3*t^4 + 15835046*ep^3*mtt^3*mWW^10*s^3*t^4 + 16619496*ep^4*mtt^3*mWW^10*s^3*t^4 + 6647056*ep^5*mtt^3*mWW^10*s^3*t^4 + 3936*mtt^2*mWW^11*s^3*t^4 + 62048*ep*mtt^2*mWW^11*s^3*t^4 + 315346*ep^2*mtt^2*mWW^11*s^3*t^4 + 620188*ep^3*mtt^2*mWW^11*s^3*t^4 + 481442*ep^4*mtt^2*mWW^11*s^3*t^4 + 113208*ep^5*mtt^2*mWW^11*s^3*t^4 - 7566*mtt*mWW^12*s^3*t^4 - 98265*ep*mtt*mWW^12*s^3*t^4 - 471883*ep^2*mtt*mWW^12*s^3*t^4 - 1029639*ep^3*mtt*mWW^12*s^3*t^4 - 1037971*ep^4*mtt*mWW^12*s^3*t^4 - 393836*ep^5*mtt*mWW^12*s^3*t^4 + 694*mWW^13*s^3*t^4 + 8849*ep*mWW^13*s^3*t^4 + 42287*ep^2*mWW^13*s^3*t^4 + 93099*ep^3*mWW^13*s^3*t^4 + 95683*ep^4*mWW^13*s^3*t^4 + 37244*ep^5*mWW^13*s^3*t^4 + 31920*mtt^10*mWW^2*s^4*t^4 + 274596*ep*mtt^10*mWW^2*s^4*t^4 + 817180*ep^2*mtt^10*mWW^2*s^4*t^4 + 1039276*ep^3*mtt^10*mWW^2*s^4*t^4 + 483476*ep^4*mtt^10*mWW^2*s^4*t^4 - 5488*ep^5*mtt^10*mWW^2*s^4*t^4 - 254394*mtt^9*mWW^3*s^4*t^4 - 2622418*ep*mtt^9*mWW^3*s^4*t^4 - 10187182*ep^2*mtt^9*mWW^3*s^4*t^4 - 18850326*ep^3*mtt^9*mWW^3*s^4*t^4 - 16682656*ep^4*mtt^9*mWW^3*s^4*t^4 - 5637184*ep^5*mtt^9*mWW^3*s^4*t^4 + 741674*mtt^8*mWW^4*s^4*t^4 + 8444508*ep*mtt^8*mWW^4*s^4*t^4 + 36477536*ep^2*mtt^8*mWW^4*s^4*t^4 + 74600556*ep^3*mtt^8*mWW^4*s^4*t^4 + 72607334*ep^4*mtt^8*mWW^4*s^4*t^4 + 27033048*ep^5*mtt^8*mWW^4*s^4*t^4 - 924720*mtt^7*mWW^5*s^4*t^4 - 11354782*ep*mtt^7*mWW^5*s^4*t^4 - 52496926*ep^2*mtt^7*mWW^5*s^4*t^4 - 113702226*ep^3*mtt^7*mWW^5*s^4*t^4 - 116137370*ep^4*mtt^7*mWW^5*s^4*t^4 - 45067544*ep^5*mtt^7*mWW^5*s^4*t^4 + 160142*mtt^6*mWW^6*s^4*t^4 + 2623350*ep*mtt^6*mWW^6*s^4*t^4 + 14617906*ep^2*mtt^6*mWW^6*s^4*t^4 + 36608258*ep^3*mtt^6*mWW^6*s^4*t^4 + 41797928*ep^4*mtt^6*mWW^6*s^4*t^4 + 17573808*ep^5*mtt^6*mWW^6*s^4*t^4 + 893682*mtt^5*mWW^7*s^4*t^4 + 10620983*ep*mtt^5*mWW^7*s^4*t^4 + 47943065*ep^2*mtt^5*mWW^7*s^4*t^4 + 100569385*ep^3*mtt^5*mWW^7*s^4*t^4 + 99305593*ep^4*mtt^5*mWW^7*s^4*t^4 + 37517892*ep^5*mtt^5*mWW^7*s^4*t^4 - 1073056*mtt^4*mWW^8*s^4*t^4 - 13349721*ep*mtt^4*mWW^8*s^4*t^4 - 62684167*ep^2*mtt^4*mWW^8*s^4*t^4 - 136584547*ep^3*mtt^4*mWW^8*s^4*t^4 - 139682785*ep^4*mtt^4*mWW^8*s^4*t^4 - 54325004*ep^5*mtt^4*mWW^8*s^4*t^4 + 522484*mtt^3*mWW^9*s^4*t^4 + 6584088*ep*mtt^3*mWW^9*s^4*t^4 + 31295036*ep^2*mtt^3*mWW^9*s^4*t^4 + 69203256*ep^3*mtt^3*mWW^9*s^4*t^4 + 71878176*ep^4*mtt^3*mWW^9*s^4*t^4 + 28344864*ep^5*mtt^3*mWW^9*s^4*t^4 - 94034*mtt^2*mWW^10*s^4*t^4 - 1158272*ep*mtt^2*mWW^10*s^4*t^4 - 5439496*ep^2*mtt^2*mWW^10*s^4*t^4 - 12117136*ep^3*mtt^2*mWW^10*s^4*t^4 - 12831774*ep^4*mtt^2*mWW^10*s^4*t^4 - 5178600*ep^5*mtt^2*mWW^10*s^4*t^4 - 6428*mtt*mWW^11*s^4*t^4 - 98607*ep*mtt*mWW^11*s^4*t^4 - 520841*ep^2*mtt*mWW^11*s^4*t^4 - 1161273*ep^3*mtt*mWW^11*s^4*t^4 - 1141647*ep^4*mtt*mWW^11*s^4*t^4 - 410956*ep^5*mtt*mWW^11*s^4*t^4 + 2730*mWW^12*s^4*t^4 + 36275*ep*mWW^12*s^4*t^4 + 177889*ep^2*mWW^12*s^4*t^4 + 394777*ep^3*mWW^12*s^4*t^4 + 403725*ep^4*mWW^12*s^4*t^4 + 155164*ep^5*mWW^12*s^4*t^4 - 82152*mtt^9*mWW^2*s^5*t^4 - 874524*ep*mtt^9*mWW^2*s^5*t^4 - 3527804*ep^2*mtt^9*mWW^2*s^5*t^4 - 6821780*ep^3*mtt^9*mWW^2*s^5*t^4 - 6349756*ep^4*mtt^9*mWW^2*s^5*t^4 - 2275504*ep^5*mtt^9*mWW^2*s^5*t^4 + 463862*mtt^8*mWW^3*s^5*t^4 + 5276992*ep*mtt^8*mWW^3*s^5*t^4 + 22872388*ep^2*mtt^8*mWW^3*s^5*t^4 + 47136040*ep^3*mtt^8*mWW^3*s^5*t^4 + 46358214*ep^4*mtt^8*mWW^3*s^5*t^4 + 17468584*ep^5*mtt^8*mWW^3*s^5*t^4 - 968626*mtt^7*mWW^4*s^5*t^4 - 11645228*ep*mtt^7*mWW^4*s^5*t^4 - 53200300*ep^2*mtt^7*mWW^4*s^5*t^4 - 114558584*ep^3*mtt^7*mWW^4*s^5*t^4 - 116793254*ep^4*mtt^7*mWW^4*s^5*t^4 - 45352008*ep^5*mtt^7*mWW^4*s^5*t^4 + 732576*mtt^6*mWW^5*s^5*t^4 + 9330873*ep*mtt^6*mWW^5*s^5*t^4 + 44800581*ep^2*mtt^6*mWW^5*s^5*t^4 + 101009379*ep^3*mtt^6*mWW^5*s^5*t^4 + 107196763*ep^4*mtt^6*mWW^5*s^5*t^4 + 43001572*ep^5*mtt^6*mWW^5*s^5*t^4 + 396112*mtt^5*mWW^6*s^5*t^4 + 4684393*ep*mtt^5*mWW^6*s^5*t^4 + 21054391*ep^2*mtt^5*mWW^6*s^5*t^4 + 42433415*ep^3*mtt^5*mWW^6*s^5*t^4 + 39229773*ep^4*mtt^5*mWW^6*s^5*t^4 + 13768724*ep^5*mtt^5*mWW^6*s^5*t^4 - 1169458*mtt^4*mWW^7*s^5*t^4 - 14882495*ep*mtt^4*mWW^7*s^5*t^4 - 71394103*ep^2*mtt^4*mWW^7*s^5*t^4 - 156935709*ep^3*mtt^4*mWW^7*s^5*t^4 - 160554567*ep^4*mtt^4*mWW^7*s^5*t^4 - 62240916*ep^5*mtt^4*mWW^7*s^5*t^4 + 893086*mtt^3*mWW^8*s^5*t^4 + 11547644*ep*mtt^3*mWW^8*s^5*t^4 + 56136948*ep^2*mtt^3*mWW^8*s^5*t^4 + 125274380*ep^3*mtt^3*mWW^8*s^5*t^4 + 130148710*ep^4*mtt^3*mWW^8*s^5*t^4 + 51135256*ep^5*mtt^3*mWW^8*s^5*t^4 - 301788*mtt^2*mWW^9*s^5*t^4 - 3891411*ep*mtt^2*mWW^9*s^5*t^4 - 18893699*ep^2*mtt^2*mWW^9*s^5*t^4 - 42323333*ep^3*mtt^2*mWW^9*s^5*t^4 - 44259629*ep^4*mtt^2*mWW^9*s^5*t^4 - 17509508*ep^5*mtt^2*mWW^9*s^5*t^4 + 34988*mtt*mWW^10*s^5*t^4 + 433003*ep*mtt*mWW^10*s^5*t^4 + 2044069*ep^2*mtt*mWW^10*s^5*t^4 + 4544865*ep^3*mtt*mWW^10*s^5*t^4 + 4780423*ep^4*mtt*mWW^10*s^5*t^4 + 1912668*ep^5*mtt*mWW^10*s^5*t^4 + 1400*mWW^11*s^5*t^4 + 20753*ep*mWW^11*s^5*t^4 + 107529*ep^2*mWW^11*s^5*t^4 + 241327*ep^3*mWW^11*s^5*t^4 + 243323*ep^4*mWW^11*s^5*t^4 + 91132*ep^5*mWW^11*s^5*t^4 + 94416*mtt^8*mWW^2*s^6*t^4 + 1056300*ep*mtt^8*mWW^2*s^6*t^4 + 4488820*ep^2*mtt^8*mWW^2*s^6*t^4 + 9102436*ep^3*mtt^8*mWW^2*s^6*t^4 + 8848700*ep^4*mtt^8*mWW^2*s^6*t^4 + 3309488*ep^5*mtt^8*mWW^2*s^6*t^4 - 435470*mtt^7*mWW^3*s^6*t^4 - 5168456*ep*mtt^7*mWW^3*s^6*t^4 - 23371252*ep^2*mtt^7*mWW^3*s^6*t^4 - 49947200*ep^3*mtt^7*mWW^3*s^6*t^4 - 50671470*ep^4*mtt^7*mWW^3*s^6*t^4 - 19634552*ep^5*mtt^7*mWW^3*s^6*t^4 + 705294*mtt^6*mWW^4*s^6*t^4 + 8831878*ep*mtt^6*mWW^4*s^6*t^4 + 41974382*ep^2*mtt^6*mWW^4*s^6*t^4 + 93519838*ep^3*mtt^6*mWW^4*s^6*t^4 + 98138552*ep^4*mtt^6*mWW^4*s^6*t^4 + 39069656*ep^5*mtt^6*mWW^4*s^6*t^4 - 293492*mtt^5*mWW^5*s^6*t^4 - 3938476*ep*mtt^5*mWW^5*s^6*t^4 - 19886042*ep^2*mtt^5*mWW^5*s^6*t^4 - 47495856*ep^3*mtt^5*mWW^5*s^6*t^4 - 53270254*ep^4*mtt^5*mWW^5*s^6*t^4 - 22405096*ep^5*mtt^5*mWW^5*s^6*t^4 - 481788*mtt^4*mWW^6*s^6*t^4 - 6204273*ep*mtt^4*mWW^6*s^6*t^4 - 30041985*ep^2*mtt^4*mWW^6*s^6*t^4 - 65216215*ep^3*mtt^4*mWW^6*s^6*t^4 - 65002999*ep^4*mtt^4*mWW^6*s^6*t^4 - 24444420*ep^5*mtt^4*mWW^6*s^6*t^4 + 708426*mtt^3*mWW^7*s^6*t^4 + 9394074*ep*mtt^3*mWW^7*s^6*t^4 + 46682422*ep^2*mtt^3*mWW^7*s^6*t^4 + 105035130*ep^3*mtt^3*mWW^7*s^6*t^4 + 109085564*ep^4*mtt^3*mWW^7*s^6*t^4 + 42689808*ep^5*mtt^3*mWW^7*s^6*t^4 - 377818*mtt^2*mWW^8*s^6*t^4 - 5027934*ep*mtt^2*mWW^8*s^6*t^4 - 25061410*ep^2*mtt^2*mWW^8*s^6*t^4 - 56755170*ep^3*mtt^2*mWW^8*s^6*t^4 - 59421012*ep^4*mtt^2*mWW^8*s^6*t^4 - 23431376*ep^5*mtt^2*mWW^8*s^6*t^4 + 86168*mtt*mWW^9*s^6*t^4 + 1130386*ep*mtt*mWW^9*s^6*t^4 + 5571136*ep^2*mtt*mWW^9*s^6*t^4 + 12551918*ep^3*mtt*mWW^9*s^6*t^4 + 13119544*ep^4*mtt*mWW^9*s^6*t^4 + 5170912*ep^5*mtt*mWW^9*s^6*t^4 - 5736*mWW^10*s^6*t^4 - 73115*ep*mWW^10*s^6*t^4 - 353767*ep^2*mWW^10*s^6*t^4 - 789889*ep^3*mWW^10*s^6*t^4 - 822017*ep^4*mWW^10*s^6*t^4 - 322884*ep^5*mWW^10*s^6*t^4 - 60288*mtt^7*mWW^2*s^7*t^4 - 689364*ep*mtt^7*mWW^2*s^7*t^4 - 2992220*ep^2*mtt^7*mWW^2*s^7*t^4 - 6177212*ep^3*mtt^7*mWW^2*s^7*t^4 - 6096964*ep^4*mtt^7*mWW^2*s^7*t^4 - 2312272*ep^5*mtt^7*mWW^2*s^7*t^4 + 233130*mtt^6*mWW^3*s^7*t^4 + 2854166*ep*mtt^6*mWW^3*s^7*t^4 + 13304362*ep^2*mtt^6*mWW^3*s^7*t^4 + 29146674*ep^3*mtt^6*mWW^3*s^7*t^4 + 30168596*ep^4*mtt^6*mWW^3*s^7*t^4 + 11891392*ep^5*mtt^6*mWW^3*s^7*t^4 - 293650*mtt^5*mWW^4*s^7*t^4 - 3829302*ep*mtt^5*mWW^4*s^7*t^4 - 18887686*ep^2*mtt^5*mWW^4*s^7*t^4 - 43401770*ep^3*mtt^5*mWW^4*s^7*t^4 - 46715960*ep^4*mtt^5*mWW^4*s^7*t^4 - 18998432*ep^5*mtt^5*mWW^4*s^7*t^4 + 35820*mtt^4*mWW^5*s^7*t^4 + 550016*ep*mtt^4*mWW^5*s^7*t^4 + 3114902*ep^2*mtt^4*mWW^5*s^7*t^4 + 8701584*ep^3*mtt^4*mWW^5*s^7*t^4 + 11247486*ep^4*mtt^4*mWW^5*s^7*t^4 + 5276256*ep^5*mtt^4*mWW^5*s^7*t^4 + 237196*mtt^3*mWW^6*s^7*t^4 + 3206224*ep*mtt^3*mWW^6*s^7*t^4 + 16181760*ep^2*mtt^3*mWW^6*s^7*t^4 + 36296092*ep^3*mtt^3*mWW^6*s^7*t^4 + 37173104*ep^4*mtt^3*mWW^6*s^7*t^4 + 14289376*ep^5*mtt^3*mWW^6*s^7*t^4 - 220910*mtt^2*mWW^7*s^7*t^4 - 3030034*ep*mtt^2*mWW^7*s^7*t^4 - 15491442*ep^2*mtt^2*mWW^7*s^7*t^4 - 35476346*ep^3*mtt^2*mWW^7*s^7*t^4 - 37246108*ep^4*mtt^2*mWW^7*s^7*t^4 - 14673984*ep^5*mtt^2*mWW^7*s^7*t^4 + 78438*mtt*mWW^8*s^7*t^4 + 1063354*ep*mtt*mWW^8*s^7*t^4 + 5384674*ep^2*mtt*mWW^8*s^7*t^4 + 12293130*ep^3*mtt*mWW^8*s^7*t^4 + 12911052*ep^4*mtt*mWW^8*s^7*t^4 + 5093808*ep^5*mtt*mWW^8*s^7*t^4 - 9736*mWW^9*s^7*t^4 - 127940*ep*mWW^9*s^7*t^4 - 631630*ep^2*mWW^9*s^7*t^4 - 1419592*ep^3*mWW^9*s^7*t^4 - 1475766*ep^4*mWW^9*s^7*t^4 - 577664*ep^5*mWW^9*s^7*t^4 + 20880*mtt^6*mWW^2*s^8*t^4 + 241764*ep*mtt^6*mWW^2*s^8*t^4 + 1061740*ep^2*mtt^6*mWW^2*s^8*t^4 + 2212684*ep^3*mtt^6*mWW^2*s^8*t^4 + 2200484*ep^4*mtt^6*mWW^2*s^8*t^4 + 839888*ep^5*mtt^6*mWW^2*s^8*t^4 - 67882*mtt^5*mWW^3*s^8*t^4 - 856058*ep*mtt^5*mWW^3*s^8*t^4 - 4106238*ep^2*mtt^5*mWW^3*s^8*t^4 - 9200150*ep^3*mtt^5*mWW^3*s^8*t^4 - 9689976*ep^4*mtt^5*mWW^3*s^8*t^4 - 3873696*ep^5*mtt^5*mWW^3*s^8*t^4 + 64190*mtt^4*mWW^4*s^8*t^4 + 875854*ep*mtt^4*mWW^4*s^8*t^4 + 4487530*ep^2*mtt^4*mWW^4*s^8*t^4 + 10637002*ep^3*mtt^4*mWW^4*s^8*t^4 + 11741632*ep^4*mtt^4*mWW^4*s^8*t^4 + 4875440*ep^5*mtt^4*mWW^4*s^8*t^4 + 11724*mtt^3*mWW^5*s^8*t^4 + 149040*ep*mtt^3*mWW^5*s^8*t^4 + 704228*ep^2*mtt^3*mWW^5*s^8*t^4 + 1253888*ep^3*mtt^3*mWW^5*s^8*t^4 + 813200*ep^4*mtt^3*mWW^5*s^8*t^4 + 113168*ep^5*mtt^3*mWW^5*s^8*t^4 - 54692*mtt^2*mWW^6*s^8*t^4 - 772964*ep*mtt^2*mWW^6*s^8*t^4 - 4050656*ep^2*mtt^2*mWW^6*s^8*t^4 - 9343804*ep^3*mtt^2*mWW^6*s^8*t^4 - 9788380*ep^4*mtt^2*mWW^6*s^8*t^4 - 3833984*ep^5*mtt^2*mWW^6*s^8*t^4 + 31582*mtt*mWW^7*s^8*t^4 + 443498*ep*mtt*mWW^7*s^8*t^4 + 2312698*ep^2*mtt*mWW^7*s^8*t^4 + 5364342*ep^3*mtt*mWW^7*s^8*t^4 + 5681608*ep^4*mtt*mWW^7*s^8*t^4 + 2253136*ep^5*mtt*mWW^7*s^8*t^4 - 5802*mWW^8*s^8*t^4 - 77294*ep*mWW^8*s^8*t^4 - 386262*ep^2*mWW^8*s^8*t^4 - 874042*ep^3*mWW^8*s^8*t^4 - 912488*ep^4*mWW^8*s^8*t^4 - 358592*ep^5*mWW^8*s^8*t^4 - 3140*mtt^5*mWW^2*s^9*t^4 - 36716*ep*mtt^5*mWW^2*s^9*t^4 - 162680*ep^2*mtt^5*mWW^2*s^9*t^4 - 341316*ep^3*mtt^5*mWW^2*s^9*t^4 - 340996*ep^4*mtt^5*mWW^2*s^9*t^4 - 130512*ep^5*mtt^5*mWW^2*s^9*t^4 + 8594*mtt^4*mWW^3*s^9*t^4 + 111748*ep*mtt^4*mWW^3*s^9*t^4 + 551632*ep^2*mtt^4*mWW^3*s^9*t^4 + 1262876*ep^3*mtt^4*mWW^3*s^9*t^4 + 1351206*ep^4*mtt^4*mWW^3*s^9*t^4 + 546504*ep^5*mtt^4*mWW^3*s^9*t^4 - 5744*mtt^3*mWW^4*s^9*t^4 - 82286*ep*mtt^3*mWW^4*s^9*t^4 - 435930*ep^2*mtt^3*mWW^4*s^9*t^4 - 1062786*ep^3*mtt^3*mWW^4*s^9*t^4 - 1201022*ep^4*mtt^3*mWW^4*s^9*t^4 - 508328*ep^5*mtt^3*mWW^4*s^9*t^4 - 2932*mtt^2*mWW^5*s^9*t^4 - 42714*ep*mtt^2*mWW^5*s^9*t^4 - 230846*ep^2*mtt^2*mWW^5*s^9*t^4 - 523310*ep^3*mtt^2*mWW^5*s^9*t^4 - 523814*ep^4*mtt^2*mWW^5*s^9*t^4 - 193632*ep^5*mtt^2*mWW^5*s^9*t^4 + 4420*mtt*mWW^6*s^9*t^4 + 65194*ep*mtt*mWW^6*s^9*t^4 + 354194*ep^2*mtt*mWW^6*s^9*t^4 + 839814*ep^3*mtt*mWW^6*s^9*t^4 + 900690*ep^4*mtt*mWW^6*s^9*t^4 + 360392*ep^5*mtt*mWW^6*s^9*t^4 - 1198*mWW^7*s^9*t^4 - 16186*ep*mWW^7*s^9*t^4 - 82130*ep^2*mWW^7*s^9*t^4 - 187758*ep^3*mWW^7*s^9*t^4 - 197584*ep^4*mWW^7*s^9*t^4 - 78264*ep^5*mWW^7*s^9*t^4 + 32*mtt^4*mWW^2*s^10*t^4 + 400*ep*mtt^4*mWW^2*s^10*t^4 + 1872*ep^2*mtt^4*mWW^2*s^10*t^4 + 4064*ep^3*mtt^4*mWW^2*s^10*t^4 + 4096*ep^4*mtt^4*mWW^2*s^10*t^4 + 1536*ep^5*mtt^4*mWW^2*s^10*t^4 - 112*mtt^3*mWW^3*s^10*t^4 - 1370*ep*mtt^3*mWW^3*s^10*t^4 - 6322*ep^2*mtt^3*mWW^3*s^10*t^4 - 13654*ep^3*mtt^3*mWW^3*s^10*t^4 - 13766*ep^4*mtt^3*mWW^3*s^10*t^4 - 5176*ep^5*mtt^3*mWW^3*s^10*t^4 + 144*mtt^2*mWW^4*s^10*t^4 + 1834*ep*mtt^2*mWW^4*s^10*t^4 + 8418*ep^2*mtt^2*mWW^4*s^10*t^4 + 17934*ep^3*mtt^2*mWW^4*s^10*t^4 + 17878*ep^4*mtt^2*mWW^4*s^10*t^4 + 6672*ep^5*mtt^2*mWW^4*s^10*t^4 - 80*mtt*mWW^5*s^10*t^4 - 1078*ep*mtt*mWW^5*s^10*t^4 - 4958*ep^2*mtt*mWW^5*s^10*t^4 - 10442*ep^3*mtt*mWW^5*s^10*t^4 - 10282*ep^4*mtt*mWW^5*s^10*t^4 - 3800*ep^5*mtt*mWW^5*s^10*t^4 + 16*mWW^6*s^10*t^4 + 214*ep*mWW^6*s^10*t^4 + 990*ep^2*mWW^6*s^10*t^4 + 2098*ep^3*mWW^6*s^10*t^4 + 2074*ep^4*mWW^6*s^10*t^4 + 768*ep^5*mWW^6*s^10*t^4 + 816*mtt^14*mWW*t^5 + 10576*ep*mtt^14*mWW*t^5 + 51024*ep^2*mtt^14*mWW*t^5 + 114016*ep^3*mtt^14*mWW*t^5 + 119568*ep^4*mtt^14*mWW*t^5 + 47680*ep^5*mtt^14*mWW*t^5 - 2628*mtt^13*mWW^2*t^5 - 32456*ep*mtt^13*mWW^2*t^5 - 151240*ep^2*mtt^13*mWW^2*t^5 - 331088*ep^3*mtt^13*mWW^2*t^5 - 342732*ep^4*mtt^13*mWW^2*t^5 - 135216*ep^5*mtt^13*mWW^2*t^5 - 6776*mtt^12*mWW^3*t^5 - 96542*ep*mtt^12*mWW^3*t^5 - 495702*ep^2*mtt^12*mWW^3*t^5 - 1147762*ep^3*mtt^12*mWW^3*t^5 - 1227354*ep^4*mtt^12*mWW^3*t^5 - 494024*ep^5*mtt^12*mWW^3*t^5 + 50100*mtt^11*mWW^4*t^5 + 661184*ep*mtt^11*mWW^4*t^5 + 3233836*ep^2*mtt^11*mWW^4*t^5 + 7290704*ep^3*mtt^11*mWW^4*t^5 + 7674960*ep^4*mtt^11*mWW^4*t^5 + 3053376*ep^5*mtt^11*mWW^4*t^5 - 113008*mtt^10*mWW^5*t^5 - 1442546*ep*mtt^10*mWW^5*t^5 - 6892954*ep^2*mtt^10*mWW^5*t^5 - 15327830*ep^3*mtt^10*mWW^5*t^5 - 15996598*ep^4*mtt^10*mWW^5*t^5 - 6318584*ep^5*mtt^10*mWW^5*t^5 + 130868*mtt^9*mWW^6*t^5 + 1601444*ep*mtt^9*mWW^6*t^5 + 7409508*ep^2*mtt^9*mWW^6*t^5 + 16137564*ep^3*mtt^9*mWW^6*t^5 + 16609864*ep^4*mtt^9*mWW^6*t^5 + 6486112*ep^5*mtt^9*mWW^6*t^5 - 78728*mtt^8*mWW^7*t^5 - 885458*ep*mtt^8*mWW^7*t^5 - 3804566*ep^2*mtt^8*mWW^7*t^5 - 7844918*ep^3*mtt^8*mWW^7*t^5 - 7751666*ep^4*mtt^8*mWW^7*t^5 - 2920424*ep^5*mtt^8*mWW^7*t^5 + 15276*mtt^7*mWW^8*t^5 + 101672*ep*mtt^7*mWW^8*t^5 + 144652*ep^2*mtt^7*mWW^8*t^5 - 196808*ep^3*mtt^7*mWW^8*t^5 - 597656*ep^4*mtt^7*mWW^8*t^5 - 369376*ep^5*mtt^7*mWW^8*t^5 + 8400*mtt^6*mWW^9*t^5 + 141026*ep*mtt^6*mWW^9*t^5 + 804274*ep^2*mtt^6*mWW^9*t^5 + 2009686*ep^3*mtt^6*mWW^9*t^5 + 2290030*ep^4*mtt^6*mWW^9*t^5 + 977624*ep^5*mtt^6*mWW^9*t^5 - 4912*mtt^5*mWW^10*t^5 - 65524*ep*mtt^5*mWW^10*t^5 - 328316*ep^2*mtt^5*mWW^10*t^5 - 770260*ep^3*mtt^5*mWW^10*t^5 - 854332*ep^4*mtt^5*mWW^10*t^5 - 361136*ep^5*mtt^5*mWW^10*t^5 + 496*mtt^4*mWW^11*t^5 + 5360*ep*mtt^4*mWW^11*t^5 + 23428*ep^2*mtt^4*mWW^11*t^5 + 53640*ep^3*mtt^4*mWW^11*t^5 + 63108*ep^4*mtt^4*mWW^11*t^5 + 29328*ep^5*mtt^4*mWW^11*t^5 + 96*mtt^3*mWW^12*t^5 + 1264*ep*mtt^3*mWW^12*t^5 + 6056*ep^2*mtt^3*mWW^12*t^5 + 13056*ep^3*mtt^3*mWW^12*t^5 + 12808*ep^4*mtt^3*mWW^12*t^5 + 4640*ep^5*mtt^3*mWW^12*t^5 - 5232*mtt^13*mWW*s*t^5 - 70340*ep*mtt^13*mWW*s*t^5 - 348628*ep^2*mtt^13*mWW*s*t^5 - 793388*ep^3*mtt^13*mWW*s*t^5 - 842652*ep^4*mtt^13*mWW*s*t^5 - 339120*ep^5*mtt^13*mWW*s*t^5 + 11720*mtt^12*mWW^2*s*t^5 + 156312*ep*mtt^12*mWW^2*s*t^5 + 775512*ep^2*mtt^12*mWW^2*s*t^5 + 1780008*ep^3*mtt^12*mWW^2*s*t^5 + 1908656*ep^4*mtt^12*mWW^2*s*t^5 + 772672*ep^5*mtt^12*mWW^2*s*t^5 + 54042*mtt^11*mWW^3*s*t^5 + 732694*ep*mtt^11*mWW^3*s*t^5 + 3632254*ep^2*mtt^11*mWW^3*s*t^5 + 8205966*ep^3*mtt^11*mWW^3*s*t^5 + 8623444*ep^4*mtt^11*mWW^3*s*t^5 + 3431920*ep^5*mtt^11*mWW^3*s*t^5 - 256384*mtt^10*mWW^4*s*t^5 - 3457441*ep*mtt^10*mWW^4*s*t^5 - 17163841*ep^2*mtt^10*mWW^4*s*t^5 - 39054679*ep^3*mtt^10*mWW^4*s*t^5 - 41379355*ep^4*mtt^10*mWW^4*s*t^5 - 16560700*ep^5*mtt^10*mWW^4*s*t^5 + 407474*mtt^9*mWW^5*s*t^5 + 5496078*ep*mtt^9*mWW^5*s*t^5 + 27388212*ep^2*mtt^9*mWW^5*s*t^5 + 62752730*ep^3*mtt^9*mWW^5*s*t^5 + 66970746*ep^4*mtt^9*mWW^5*s*t^5 + 26942280*ep^5*mtt^9*mWW^5*s*t^5 - 243872*mtt^8*mWW^6*s*t^5 - 3342609*ep*mtt^8*mWW^6*s*t^5 - 16991209*ep^2*mtt^8*mWW^6*s*t^5 - 39850611*ep^3*mtt^8*mWW^6*s*t^5 - 43490135*ep^4*mtt^8*mWW^6*s*t^5 - 17805164*ep^5*mtt^8*mWW^6*s*t^5 - 78290*mtt^7*mWW^7*s*t^5 - 907998*ep*mtt^7*mWW^7*s*t^5 - 3797806*ep^2*mtt^7*mWW^7*s*t^5 - 7016018*ep^3*mtt^7*mWW^7*s*t^5 - 5815344*ep^4*mtt^7*mWW^7*s*t^5 - 1786144*ep^5*mtt^7*mWW^7*s*t^5 + 191160*mtt^6*mWW^8*s*t^5 + 2407669*ep*mtt^6*mWW^8*s*t^5 + 11277907*ep^2*mtt^6*mWW^8*s*t^5 + 24412343*ep^3*mtt^6*mWW^8*s*t^5 + 24734693*ep^4*mtt^6*mWW^8*s*t^5 + 9511908*ep^5*mtt^6*mWW^8*s*t^5 - 91178*mtt^5*mWW^9*s*t^5 - 1143938*ep*mtt^5*mWW^9*s*t^5 - 5376752*ep^2*mtt^5*mWW^9*s*t^5 - 11769806*ep^3*mtt^5*mWW^9*s*t^5 - 12100670*ep^4*mtt^5*mWW^9*s*t^5 - 4716056*ep^5*mtt^5*mWW^9*s*t^5 + 4344*mtt^4*mWW^10*s*t^5 + 55053*ep*mtt^4*mWW^10*s*t^5 + 267345*ep^2*mtt^4*mWW^10*s*t^5 + 615815*ep^3*mtt^4*mWW^10*s*t^5 + 663319*ep^4*mtt^4*mWW^10*s*t^5 + 265004*ep^5*mtt^4*mWW^10*s*t^5 + 7472*mtt^3*mWW^11*s*t^5 + 88280*ep*mtt^3*mWW^11*s*t^5 + 395084*ep^2*mtt^3*mWW^11*s*t^5 + 837764*ep^3*mtt^3*mWW^11*s*t^5 + 849992*ep^4*mtt^3*mWW^11*s*t^5 + 332768*ep^5*mtt^3*mWW^11*s*t^5 - 1112*mtt^2*mWW^12*s*t^5 - 12008*ep*mtt^2*mWW^12*s*t^5 - 50194*ep^2*mtt^2*mWW^12*s*t^5 - 103900*ep^3*mtt^2*mWW^12*s*t^5 - 107322*ep^4*mtt^2*mWW^12*s*t^5 - 43944*ep^5*mtt^2*mWW^12*s*t^5 - 144*mtt*mWW^13*s*t^5 - 1752*ep*mtt*mWW^13*s*t^5 - 7884*ep^2*mtt*mWW^13*s*t^5 - 16224*ep^3*mtt*mWW^13*s*t^5 - 15372*ep^4*mtt*mWW^13*s*t^5 - 5424*ep^5*mtt*mWW^13*s*t^5 + 11472*mtt^12*mWW*s^2*t^5 + 170440*ep*mtt^12*mWW*s^2*t^5 + 902024*ep^2*mtt^12*mWW*s^2*t^5 + 2139064*ep^3*mtt^12*mWW*s^2*t^5 + 2334600*ep^4*mtt^12*mWW*s^2*t^5 + 957600*ep^5*mtt^12*mWW*s^2*t^5 - 8944*mtt^11*mWW^2*s^2*t^5 - 187974*ep*mtt^11*mWW^2*s^2*t^5 - 1191418*ep^2*mtt^11*mWW^2*s^2*t^5 - 3158282*ep^3*mtt^11*mWW^2*s^2*t^5 - 3709550*ep^4*mtt^11*mWW^2*s^2*t^5 - 1593752*ep^5*mtt^11*mWW^2*s^2*t^5 - 145946*mtt^10*mWW^3*s^2*t^5 - 1978444*ep*mtt^10*mWW^3*s^2*t^5 - 9785540*ep^2*mtt^10*mWW^3*s^2*t^5 - 22018712*ep^3*mtt^10*mWW^3*s^2*t^5 - 23056470*ep^4*mtt^10*mWW^3*s^2*t^5 - 9168088*ep^5*mtt^10*mWW^3*s^2*t^5 + 369096*mtt^9*mWW^4*s^2*t^5 + 5601414*ep*mtt^9*mWW^4*s^2*t^5 + 29981126*ep^2*mtt^9*mWW^4*s^2*t^5 + 71445258*ep^3*mtt^9*mWW^4*s^2*t^5 + 78089850*ep^4*mtt^9*mWW^4*s^2*t^5 + 32019656*ep^5*mtt^9*mWW^4*s^2*t^5 - 123530*mtt^8*mWW^5*s^2*t^5 - 3400696*ep*mtt^8*mWW^5*s^2*t^5 - 23247180*ep^2*mtt^8*mWW^5*s^2*t^5 - 63236736*ep^3*mtt^8*mWW^5*s^2*t^5 - 75173642*ep^4*mtt^8*mWW^5*s^2*t^5 - 32642856*ep^5*mtt^8*mWW^5*s^2*t^5 - 611604*mtt^7*mWW^6*s^2*t^5 - 5871257*ep*mtt^7*mWW^6*s^2*t^5 - 20272043*ep^2*mtt^7*mWW^6*s^2*t^5 - 31252739*ep^3*mtt^7*mWW^6*s^2*t^5 - 20979265*ep^4*mtt^7*mWW^6*s^2*t^5 - 4524692*ep^5*mtt^7*mWW^6*s^2*t^5 + 921566*mtt^6*mWW^7*s^2*t^5 + 10637610*ep*mtt^6*mWW^7*s^2*t^5 + 46116474*ep^2*mtt^6*mWW^7*s^2*t^5 + 93642550*ep^3*mtt^6*mWW^7*s^2*t^5 + 89795600*ep^4*mtt^6*mWW^7*s^2*t^5 + 32811360*ep^5*mtt^6*mWW^7*s^2*t^5 - 467816*mtt^5*mWW^8*s^2*t^5 - 5717243*ep*mtt^5*mWW^8*s^2*t^5 - 26210211*ep^2*mtt^5*mWW^8*s^2*t^5 - 56031465*ep^3*mtt^5*mWW^8*s^2*t^5 - 56248973*ep^4*mtt^5*mWW^8*s^2*t^5 - 21375332*ep^5*mtt^5*mWW^8*s^2*t^5 - 17694*mtt^4*mWW^9*s^2*t^5 - 106276*ep*mtt^4*mWW^9*s^2*t^5 - 22478*ep^2*mtt^4*mWW^9*s^2*t^5 + 789108*ep^3*mtt^4*mWW^9*s^2*t^5 + 1411076*ep^4*mtt^4*mWW^9*s^2*t^5 + 667984*ep^5*mtt^4*mWW^9*s^2*t^5 + 102812*mtt^3*mWW^10*s^2*t^5 + 1191799*ep*mtt^3*mWW^10*s^2*t^5 + 5215393*ep^2*mtt^3*mWW^10*s^2*t^5 + 10776397*ep^3*mtt^3*mWW^10*s^2*t^5 + 10623043*ep^4*mtt^3*mWW^10*s^2*t^5 + 4033916*ep^5*mtt^3*mWW^10*s^2*t^5 - 30196*mtt^2*mWW^11*s^2*t^5 - 344970*ep*mtt^2*mWW^11*s^2*t^5 - 1499198*ep^2*mtt^2*mWW^11*s^2*t^5 - 3111274*ep^3*mtt^2*mWW^11*s^2*t^5 - 3105114*ep^4*mtt^2*mWW^11*s^2*t^5 - 1197128*ep^5*mtt^2*mWW^11*s^2*t^5 + 200*mtt*mWW^12*s^2*t^5 - 1283*ep*mtt*mWW^12*s^2*t^5 - 17343*ep^2*mtt*mWW^12*s^2*t^5 - 45857*ep^3*mtt*mWW^12*s^2*t^5 - 42049*ep^4*mtt*mWW^12*s^2*t^5 - 11188*ep^5*mtt*mWW^12*s^2*t^5 + 584*mWW^13*s^2*t^5 + 6880*ep*mWW^13*s^2*t^5 + 30394*ep^2*mWW^13*s^2*t^5 + 62688*ep^3*mWW^13*s^2*t^5 + 60894*ep^4*mWW^13*s^2*t^5 + 22520*ep^5*mWW^13*s^2*t^5 - 2352*mtt^11*mWW*s^3*t^5 - 111944*ep*mtt^11*mWW*s^3*t^5 - 838600*ep^2*mtt^11*mWW*s^3*t^5 - 2335928*ep^3*mtt^11*mWW*s^3*t^5 - 2791656*ep^4*mtt^11*mWW*s^3*t^5 - 1212960*ep^5*mtt^11*mWW*s^3*t^5 - 48760*mtt^10*mWW^2*s^3*t^5 - 385896*ep*mtt^10*mWW^2*s^3*t^5 - 921564*ep^2*mtt^10*mWW^2*s^3*t^5 - 491304*ep^3*mtt^10*mWW^2*s^3*t^5 + 707892*ep^4*mtt^10*mWW^2*s^3*t^5 + 635312*ep^5*mtt^10*mWW^2*s^3*t^5 + 136194*mtt^9*mWW^3*s^3*t^5 + 2074840*ep*mtt^9*mWW^3*s^3*t^5 + 11012984*ep^2*mtt^9*mWW^3*s^3*t^5 + 25804008*ep^3*mtt^9*mWW^3*s^3*t^5 + 27763982*ep^4*mtt^9*mWW^3*s^3*t^5 + 11309544*ep^5*mtt^9*mWW^3*s^3*t^5 + 294004*mtt^8*mWW^4*s^3*t^5 + 1353948*ep*mtt^8*mWW^4*s^3*t^5 - 2414364*ep^2*mtt^8*mWW^4*s^3*t^5 - 19287316*ep^3*mtt^8*mWW^4*s^3*t^5 - 30766800*ep^4*mtt^8*mWW^4*s^3*t^5 - 15569536*ep^5*mtt^8*mWW^4*s^3*t^5 - 1600046*mtt^7*mWW^5*s^3*t^5 - 16027600*ep*mtt^7*mWW^5*s^3*t^5 - 59743138*ep^2*mtt^7*mWW^5*s^3*t^5 - 104781344*ep^3*mtt^7*mWW^5*s^3*t^5 - 86949800*ep^4*mtt^7*mWW^5*s^3*t^5 - 27263528*ep^5*mtt^7*mWW^5*s^3*t^5 + 2506740*mtt^6*mWW^6*s^3*t^5 + 28031202*ep*mtt^6*mWW^6*s^3*t^5 + 118374522*ep^2*mtt^6*mWW^6*s^3*t^5 + 236170198*ep^3*mtt^6*mWW^6*s^3*t^5 + 224098498*ep^4*mtt^6*mWW^6*s^3*t^5 + 81373512*ep^5*mtt^6*mWW^6*s^3*t^5 - 1715028*mtt^5*mWW^7*s^3*t^5 - 20166958*ep*mtt^5*mWW^7*s^3*t^5 - 89507246*ep^2*mtt^5*mWW^7*s^3*t^5 - 186947526*ep^3*mtt^5*mWW^7*s^3*t^5 - 184831474*ep^4*mtt^5*mWW^7*s^3*t^5 - 69605672*ep^5*mtt^5*mWW^7*s^3*t^5 + 254564*mtt^4*mWW^8*s^3*t^5 + 3180255*ep*mtt^4*mWW^8*s^3*t^5 + 14996975*ep^2*mtt^4*mWW^8*s^3*t^5 + 33419553*ep^3*mtt^4*mWW^8*s^3*t^5 + 35034345*ep^4*mtt^4*mWW^8*s^3*t^5 + 13788820*ep^5*mtt^4*mWW^8*s^3*t^5 + 333530*mtt^3*mWW^9*s^3*t^5 + 3964276*ep*mtt^3*mWW^9*s^3*t^5 + 17704300*ep^2*mtt^3*mWW^9*s^3*t^5 + 36769692*ep^3*mtt^3*mWW^9*s^3*t^5 + 36006874*ep^4*mtt^3*mWW^9*s^3*t^5 + 13496736*ep^5*mtt^3*mWW^9*s^3*t^5 - 189364*mtt^2*mWW^10*s^3*t^5 - 2275592*ep*mtt^2*mWW^10*s^3*t^5 - 10304074*ep^2*mtt^2*mWW^10*s^3*t^5 - 21802520*ep^3*mtt^2*mWW^10*s^3*t^5 - 21778634*ep^4*mtt^2*mWW^10*s^3*t^5 - 8302056*ep^5*mtt^2*mWW^10*s^3*t^5 + 30598*mtt*mWW^11*s^3*t^5 + 363314*ep*mtt*mWW^11*s^3*t^5 + 1636708*ep^2*mtt*mWW^11*s^3*t^5 + 3474306*ep^3*mtt*mWW^11*s^3*t^5 + 3502106*ep^4*mtt*mWW^11*s^3*t^5 + 1350440*ep^5*mtt*mWW^11*s^3*t^5 - 80*mWW^12*s^3*t^5 + 155*ep*mWW^12*s^3*t^5 + 3497*ep^2*mWW^12*s^3*t^5 + 8181*ep^3*mWW^12*s^3*t^5 + 4667*ep^4*mWW^12*s^3*t^5 - 612*ep^5*mWW^12*s^3*t^5 - 36624*mtt^10*mWW*s^4*t^5 - 301112*ep*mtt^10*mWW*s^4*t^5 - 816760*ep^2*mtt^10*mWW*s^4*t^5 - 841064*ep^3*mtt^10*mWW*s^4*t^5 - 153720*ep^4*mtt^10*mWW*s^4*t^5 + 151200*ep^5*mtt^10*mWW*s^4*t^5 + 155192*mtt^9*mWW^2*s^4*t^5 + 1598598*ep*mtt^9*mWW^2*s^4*t^5 + 6175866*ep^2*mtt^9*mWW^2*s^4*t^5 + 11307690*ep^3*mtt^9*mWW^2*s^4*t^5 + 9953510*ep^4*mtt^9*mWW^2*s^4*t^5 + 3425464*ep^5*mtt^9*mWW^2*s^4*t^5 + 96774*mtt^8*mWW^3*s^4*t^5 + 477162*ep*mtt^8*mWW^3*s^4*t^5 - 466258*ep^2*mtt^8*mWW^3*s^4*t^5 - 5156690*ep^3*mtt^8*mWW^3*s^4*t^5 - 8505828*ep^4*mtt^8*mWW^3*s^4*t^5 - 4448984*ep^5*mtt^8*mWW^3*s^4*t^5 - 1582212*mtt^7*mWW^4*s^4*t^5 - 16507792*ep*mtt^7*mWW^4*s^4*t^5 - 65055904*ep^2*mtt^7*mWW^4*s^4*t^5 - 122042800*ep^3*mtt^7*mWW^4*s^4*t^5 - 109525868*ep^4*mtt^7*mWW^4*s^4*t^5 - 37619104*ep^5*mtt^7*mWW^4*s^4*t^5 + 3540682*mtt^6*mWW^5*s^4*t^5 + 39850698*ep*mtt^6*mWW^5*s^4*t^5 + 170138048*ep^2*mtt^6*mWW^5*s^4*t^5 + 343752314*ep^3*mtt^6*mWW^5*s^4*t^5 + 330633074*ep^4*mtt^6*mWW^5*s^4*t^5 + 121763376*ep^5*mtt^6*mWW^5*s^4*t^5 - 3580444*mtt^5*mWW^6*s^4*t^5 - 42025253*ep*mtt^5*mWW^6*s^4*t^5 - 186784105*ep^2*mtt^5*mWW^6*s^4*t^5 - 390885471*ep^3*mtt^5*mWW^6*s^4*t^5 - 387620939*ep^4*mtt^5*mWW^6*s^4*t^5 - 146681852*ep^5*mtt^5*mWW^6*s^4*t^5 + 1549232*mtt^4*mWW^7*s^4*t^5 + 18695514*ep*mtt^4*mWW^7*s^4*t^5 + 85324106*ep^2*mtt^4*mWW^7*s^4*t^5 + 183397698*ep^3*mtt^4*mWW^7*s^4*t^5 + 186506490*ep^4*mtt^4*mWW^7*s^4*t^5 + 72143032*ep^5*mtt^4*mWW^7*s^4*t^5 + 111732*mtt^3*mWW^8*s^4*t^5 + 1346866*ep*mtt^3*mWW^8*s^4*t^5 + 5972736*ep^2*mtt^3*mWW^8*s^4*t^5 + 11279702*ep^3*mtt^3*mWW^8*s^4*t^5 + 9314660*ep^4*mtt^3*mWW^8*s^4*t^5 + 2806832*ep^5*mtt^3*mWW^8*s^4*t^5 - 358430*mtt^2*mWW^9*s^4*t^5 - 4421486*ep*mtt^2*mWW^9*s^4*t^5 - 20466130*ep^2*mtt^2*mWW^9*s^4*t^5 - 43667382*ep^3*mtt^2*mWW^9*s^4*t^5 - 43550580*ep^4*mtt^2*mWW^9*s^4*t^5 - 16490296*ep^5*mtt^2*mWW^9*s^4*t^5 + 113668*mtt*mWW^10*s^4*t^5 + 1403221*ep*mtt*mWW^10*s^4*t^5 + 6514383*ep^2*mtt*mWW^10*s^4*t^5 + 14006887*ep^3*mtt*mWW^10*s^4*t^5 + 14112461*ep^4*mtt*mWW^10*s^4*t^5 + 5397556*ep^5*mtt*mWW^10*s^4*t^5 - 9570*mWW^11*s^4*t^5 - 116416*ep*mWW^11*s^4*t^5 - 535982*ep^2*mWW^11*s^4*t^5 - 1150884*ep^3*mWW^11*s^4*t^5 - 1163260*ep^4*mWW^11*s^4*t^5 - 447224*ep^5*mWW^11*s^4*t^5 + 80304*mtt^9*mWW*s^5*t^5 + 810544*ep*mtt^9*mWW*s^5*t^5 + 3066896*ep^2*mtt^9*mWW*s^5*t^5 + 5548144*ep^3*mtt^9*mWW*s^5*t^5 + 4852512*ep^4*mtt^9*mWW*s^5*t^5 + 1653120*ep^5*mtt^9*mWW*s^5*t^5 - 220792*mtt^8*mWW^2*s^5*t^5 - 2477844*ep*mtt^8*mWW^2*s^5*t^5 - 10585840*ep^2*mtt^8*mWW^2*s^5*t^5 - 21512492*ep^3*mtt^8*mWW^2*s^5*t^5 - 20973368*ep^4*mtt^8*mWW^2*s^5*t^5 - 7925504*ep^5*mtt^8*mWW^2*s^5*t^5 - 347834*mtt^7*mWW^3*s^5*t^5 - 3387018*ep*mtt^7*mWW^3*s^5*t^5 - 12165070*ep^2*mtt^7*mWW^3*s^5*t^5 - 20405290*ep^3*mtt^7*mWW^3*s^5*t^5 - 15924332*ep^4*mtt^7*mWW^3*s^5*t^5 - 4490056*ep^5*mtt^7*mWW^3*s^5*t^5 + 2189632*mtt^6*mWW^4*s^5*t^5 + 24643999*ep*mtt^6*mWW^4*s^5*t^5 + 105334927*ep^2*mtt^6*mWW^4*s^5*t^5 + 212848353*ep^3*mtt^6*mWW^4*s^5*t^5 + 204541933*ep^4*mtt^6*mWW^4*s^5*t^5 + 75204260*ep^5*mtt^6*mWW^4*s^5*t^5 - 3628928*mtt^5*mWW^5*s^5*t^5 - 42876966*ep*mtt^5*mWW^5*s^5*t^5 - 192123966*ep^2*mtt^5*mWW^5*s^5*t^5 - 404191134*ep^3*mtt^5*mWW^5*s^5*t^5 - 402108326*ep^4*mtt^5*mWW^5*s^5*t^5 - 152553784*ep^5*mtt^5*mWW^5*s^5*t^5 + 2781748*mtt^4*mWW^6*s^5*t^5 + 33897497*ep*mtt^4*mWW^6*s^5*t^5 + 156199657*ep^2*mtt^4*mWW^6*s^5*t^5 + 336596375*ep^3*mtt^4*mWW^6*s^5*t^5 + 341809703*ep^4*mtt^4*mWW^6*s^5*t^5 + 131988828*ep^5*mtt^4*mWW^6*s^5*t^5 - 840394*mtt^3*mWW^7*s^5*t^5 - 10430154*ep*mtt^3*mWW^7*s^5*t^5 - 48884636*ep^2*mtt^3*mWW^7*s^5*t^5 - 107586894*ep^3*mtt^3*mWW^7*s^5*t^5 - 111730922*ep^4*mtt^3*mWW^7*s^5*t^5 - 44047256*ep^5*mtt^3*mWW^7*s^5*t^5 - 128760*mtt^2*mWW^8*s^5*t^5 - 1632471*ep*mtt^2*mWW^8*s^5*t^5 - 7714565*ep^2*mtt^2*mWW^8*s^5*t^5 - 16181725*ep^3*mtt^2*mWW^8*s^5*t^5 - 15453075*ep^4*mtt^2*mWW^8*s^5*t^5 - 5536300*ep^5*mtt^2*mWW^8*s^5*t^5 + 136996*mtt*mWW^9*s^5*t^5 + 1725554*ep*mtt*mWW^9*s^5*t^5 + 8148824*ep^2*mtt*mWW^9*s^5*t^5 + 17638334*ep^3*mtt*mWW^9*s^5*t^5 + 17763036*ep^4*mtt*mWW^9*s^5*t^5 + 6768200*ep^5*mtt*mWW^9*s^5*t^5 - 21972*mWW^10*s^5*t^5 - 273141*ep*mWW^10*s^5*t^5 - 1276227*ep^2*mWW^10*s^5*t^5 - 2753671*ep^3*mWW^10*s^5*t^5 - 2777161*ep^4*mWW^10*s^5*t^5 - 1061508*ep^5*mWW^10*s^5*t^5 - 85008*mtt^8*mWW*s^6*t^5 - 906920*ep*mtt^8*mWW*s^6*t^5 - 3661672*ep^2*mtt^8*mWW*s^6*t^5 - 7078232*ep^3*mtt^8*mWW*s^6*t^5 - 6605928*ep^4*mtt^8*mWW*s^6*t^5 - 2395680*ep^5*mtt^8*mWW*s^6*t^5 + 183920*mtt^7*mWW^2*s^6*t^5 + 2195238*ep*mtt^7*mWW^2*s^6*t^5 + 9991098*ep^2*mtt^7*mWW^2*s^6*t^5 + 21469962*ep^3*mtt^7*mWW^2*s^6*t^5 + 21939534*ep^4*mtt^7*mWW^2*s^6*t^5 + 8610968*ep^5*mtt^7*mWW^2*s^6*t^5 + 350658*mtt^6*mWW^3*s^6*t^5 + 3603836*ep*mtt^6*mWW^3*s^6*t^5 + 13789724*ep^2*mtt^6*mWW^3*s^6*t^5 + 24640552*ep^3*mtt^6*mWW^3*s^6*t^5 + 20637150*ep^4*mtt^6*mWW^3*s^6*t^5 + 6452720*ep^5*mtt^6*mWW^3*s^6*t^5 - 1585744*mtt^5*mWW^4*s^6*t^5 - 18547582*ep*mtt^5*mWW^4*s^6*t^5 - 82302034*ep^2*mtt^5*mWW^4*s^6*t^5 - 171197066*ep^3*mtt^5*mWW^4*s^6*t^5 - 168243518*ep^4*mtt^5*mWW^4*s^6*t^5 - 63049816*ep^5*mtt^5*mWW^4*s^6*t^5 + 2113700*mtt^4*mWW^5*s^6*t^5 + 25923656*ep*mtt^4*mWW^5*s^6*t^5 + 120233950*ep^2*mtt^4*mWW^5*s^6*t^5 + 259426516*ep^3*mtt^4*mWW^5*s^6*t^5 + 262895530*ep^4*mtt^4*mWW^5*s^6*t^5 + 101194936*ep^5*mtt^4*mWW^5*s^6*t^5 - 1291056*mtt^3*mWW^6*s^6*t^5 - 16263510*ep*mtt^3*mWW^6*s^6*t^5 - 77175480*ep^2*mtt^3*mWW^6*s^6*t^5 - 169726562*ep^3*mtt^3*mWW^6*s^6*t^5 - 174786560*ep^4*mtt^3*mWW^6*s^6*t^5 - 68202096*ep^5*mtt^3*mWW^6*s^6*t^5 + 306442*mtt^2*mWW^7*s^6*t^5 + 3893744*ep*mtt^2*mWW^7*s^6*t^5 + 18594510*ep^2*mtt^2*mWW^7*s^6*t^5 + 41347100*ep^3*mtt^2*mWW^7*s^6*t^5 + 43157356*ep^4*mtt^2*mWW^7*s^6*t^5 + 17062864*ep^5*mtt^2*mWW^7*s^6*t^5 + 22880*mtt*mWW^8*s^6*t^5 + 297606*ep*mtt*mWW^8*s^6*t^5 + 1446896*ep^2*mtt*mWW^8*s^6*t^5 + 3092202*ep^3*mtt*mWW^8*s^6*t^5 + 2990224*ep^4*mtt*mWW^8*s^6*t^5 + 1081760*ep^5*mtt*mWW^8*s^6*t^5 - 15792*mWW^9*s^6*t^5 - 197028*ep*mWW^9*s^6*t^5 - 922752*ep^2*mWW^9*s^6*t^5 - 1986952*ep^3*mWW^9*s^6*t^5 - 1995308*ep^4*mWW^9*s^6*t^5 - 759496*ep^5*mWW^9*s^6*t^5 + 50928*mtt^7*mWW*s^7*t^5 + 557320*ep*mtt^7*mWW*s^7*t^5 + 2312456*ep^2*mtt^7*mWW*s^7*t^5 + 4585336*ep^3*mtt^7*mWW*s^7*t^5 + 4377960*ep^4*mtt^7*mWW*s^7*t^5 + 1620000*ep^5*mtt^7*mWW*s^7*t^5 - 93256*mtt^6*mWW^2*s^7*t^5 - 1177056*ep*mtt^6*mWW^2*s^7*t^5 - 5643372*ep^2*mtt^6*mWW^2*s^7*t^5 - 12639408*ep^3*mtt^6*mWW^2*s^7*t^5 - 13335340*ep^4*mtt^6*mWW^2*s^7*t^5 - 5362448*ep^5*mtt^6*mWW^2*s^7*t^5 - 179994*mtt^5*mWW^3*s^7*t^5 - 1876196*ep*mtt^5*mWW^3*s^7*t^5 - 7272332*ep^2*mtt^5*mWW^3*s^7*t^5 - 13037620*ep^3*mtt^5*mWW^3*s^7*t^5 - 10852586*ep^4*mtt^5*mWW^3*s^7*t^5 - 3350152*ep^5*mtt^5*mWW^3*s^7*t^5 + 655636*mtt^4*mWW^4*s^7*t^5 + 7923458*ep*mtt^4*mWW^4*s^7*t^5 + 36236726*ep^2*mtt^4*mWW^4*s^7*t^5 + 76953854*ep^3*mtt^4*mWW^4*s^7*t^5 + 76675998*ep^4*mtt^4*mWW^4*s^7*t^5 + 29023208*ep^5*mtt^4*mWW^4*s^7*t^5 - 720516*mtt^3*mWW^5*s^7*t^5 - 9149564*ep*mtt^3*mWW^5*s^7*t^5 - 43732148*ep^2*mtt^3*mWW^5*s^7*t^5 - 96221152*ep^3*mtt^3*mWW^5*s^7*t^5 - 98718988*ep^4*mtt^3*mWW^5*s^7*t^5 - 38319216*ep^5*mtt^3*mWW^5*s^7*t^5 + 357024*mtt^2*mWW^6*s^7*t^5 + 4625928*ep*mtt^2*mWW^6*s^7*t^5 + 22465428*ep^2*mtt^2*mWW^6*s^7*t^5 + 50057948*ep^3*mtt^2*mWW^6*s^7*t^5 + 51891800*ep^4*mtt^2*mWW^6*s^7*t^5 + 20315232*ep^5*mtt^2*mWW^6*s^7*t^5 - 72034*mtt*mWW^7*s^7*t^5 - 929960*ep*mtt*mWW^7*s^7*t^5 - 4493896*ep^2*mtt*mWW^7*s^7*t^5 - 9994980*ep^3*mtt*mWW^7*s^7*t^5 - 10361858*ep^4*mtt*mWW^7*s^7*t^5 - 4058600*ep^5*mtt*mWW^7*s^7*t^5 + 2212*mWW^8*s^7*t^5 + 29910*ep*mWW^8*s^7*t^5 + 150178*ep^2*mWW^8*s^7*t^5 + 345942*ep^3*mWW^8*s^7*t^5 + 369094*ep^4*mWW^8*s^7*t^5 + 147336*ep^5*mWW^8*s^7*t^5 - 16608*mtt^6*mWW*s^8*t^5 - 184376*ep*mtt^6*mWW*s^8*t^5 - 776440*ep^2*mtt^6*mWW*s^8*t^5 - 1560152*ep^3*mtt^6*mWW*s^8*t^5 - 1506744*ep^4*mtt^6*mWW*s^8*t^5 - 563040*ep^5*mtt^6*mWW*s^8*t^5 + 27020*mtt^5*mWW^2*s^8*t^5 + 359586*ep*mtt^5*mWW^2*s^8*t^5 + 1803854*ep^2*mtt^5*mWW^2*s^8*t^5 + 4175974*ep^3*mtt^5*mWW^2*s^8*t^5 + 4512838*ep^4*mtt^5*mWW^2*s^8*t^5 + 1846648*ep^5*mtt^5*mWW^2*s^8*t^5 + 48586*mtt^4*mWW^3*s^8*t^5 + 510520*ep*mtt^4*mWW^3*s^8*t^5 + 1991124*ep^2*mtt^4*mWW^3*s^8*t^5 + 3547080*ep^3*mtt^4*mWW^3*s^8*t^5 + 2890082*ep^4*mtt^4*mWW^3*s^8*t^5 + 857456*ep^5*mtt^4*mWW^3*s^8*t^5 - 149032*mtt^3*mWW^4*s^8*t^5 - 1865896*ep*mtt^3*mWW^4*s^8*t^5 - 8802912*ep^2*mtt^3*mWW^4*s^8*t^5 - 19067520*ep^3*mtt^3*mWW^4*s^8*t^5 - 19227616*ep^4*mtt^3*mWW^4*s^8*t^5 - 7333600*ep^5*mtt^3*mWW^4*s^8*t^5 + 134500*mtt^2*mWW^5*s^8*t^5 + 1767292*ep*mtt^2*mWW^5*s^8*t^5 + 8688028*ep^2*mtt^2*mWW^5*s^8*t^5 + 19439532*ep^3*mtt^2*mWW^5*s^8*t^5 + 20137000*ep^4*mtt^2*mWW^5*s^8*t^5 + 7862048*ep^5*mtt^2*mWW^5*s^8*t^5 - 51700*mtt*mWW^6*s^8*t^5 - 683018*ep*mtt*mWW^6*s^8*t^5 - 3369374*ep^2*mtt*mWW^6*s^8*t^5 - 7563766*ep^3*mtt*mWW^6*s^8*t^5 - 7859622*ep^4*mtt*mWW^6*s^8*t^5 - 3077112*ep^5*mtt*mWW^6*s^8*t^5 + 7234*mWW^7*s^8*t^5 + 93012*ep*mWW^7*s^8*t^5 + 448440*ep^2*mWW^7*s^8*t^5 + 991412*ep^3*mWW^7*s^8*t^5 + 1019502*ep^4*mWW^7*s^8*t^5 + 396080*ep^5*mWW^7*s^8*t^5 + 2304*mtt^5*mWW*s^9*t^5 + 25812*ep*mtt^5*mWW*s^9*t^5 + 109700*ep^2*mtt^5*mWW*s^9*t^5 + 222204*ep^3*mtt^5*mWW*s^9*t^5 + 216060*ep^4*mtt^5*mWW*s^9*t^5 + 81200*ep^5*mtt^5*mWW*s^9*t^5 - 3472*mtt^4*mWW^2*s^9*t^5 - 48508*ep*mtt^4*mWW^2*s^9*t^5 - 252896*ep^2*mtt^4*mWW^2*s^9*t^5 - 601060*ep^3*mtt^4*mWW^2*s^9*t^5 - 661440*ep^4*mtt^4*mWW^2*s^9*t^5 - 274144*ep^5*mtt^4*mWW^2*s^9*t^5 - 5704*mtt^3*mWW^3*s^9*t^5 - 60832*ep*mtt^3*mWW^3*s^9*t^5 - 241084*ep^2*mtt^3*mWW^3*s^9*t^5 - 431352*ep^3*mtt^3*mWW^3*s^9*t^5 - 347948*ep^4*mtt^3*mWW^3*s^9*t^5 - 100296*ep^5*mtt^3*mWW^3*s^9*t^5 + 14904*mtt^2*mWW^4*s^9*t^5 + 194684*ep*mtt^2*mWW^4*s^9*t^5 + 952320*ep^2*mtt^2*mWW^4*s^9*t^5 + 2110996*ep^3*mtt^2*mWW^4*s^9*t^5 + 2160248*ep^4*mtt^2*mWW^4*s^9*t^5 + 832208*ep^5*mtt^2*mWW^4*s^9*t^5 - 10328*mtt*mWW^5*s^9*t^5 - 140348*ep*mtt*mWW^5*s^9*t^5 - 708832*ep^2*mtt*mWW^5*s^9*t^5 - 1612860*ep^3*mtt*mWW^5*s^9*t^5 - 1688968*ep^4*mtt*mWW^5*s^9*t^5 - 664664*ep^5*mtt*mWW^5*s^9*t^5 + 2296*mWW^6*s^9*t^5 + 29576*ep*mWW^6*s^9*t^5 + 143096*ep^2*mWW^6*s^9*t^5 + 317064*ep^3*mWW^6*s^9*t^5 + 326656*ep^4*mWW^6*s^9*t^5 + 127232*ep^5*mWW^6*s^9*t^5 - 20*ep*mtt^2*mWW^3*s^10*t^5 - 100*ep^2*mtt^2*mWW^3*s^10*t^5 - 180*ep^3*mtt^2*mWW^3*s^10*t^5 - 140*ep^4*mtt^2*mWW^3*s^10*t^5 - 40*ep^5*mtt^2*mWW^3*s^10*t^5 + 24*ep*mtt*mWW^4*s^10*t^5 + 120*ep^2*mtt*mWW^4*s^10*t^5 + 216*ep^3*mtt*mWW^4*s^10*t^5 + 168*ep^4*mtt*mWW^4*s^10*t^5 + 48*ep^5*mtt*mWW^4*s^10*t^5 - 4*ep*mWW^5*s^10*t^5 - 20*ep^2*mWW^5*s^10*t^5 - 36*ep^3*mWW^5*s^10*t^5 - 28*ep^4*mWW^5*s^10*t^5 - 8*ep^5*mWW^5*s^10*t^5 - 336*mtt^14*t^6 - 4184*ep*mtt^14*t^6 - 19552*ep^2*mtt^14*t^6 - 42680*ep^3*mtt^14*t^6 - 43968*ep^4*mtt^14*t^6 - 17280*ep^5*mtt^14*t^6 - 2544*mtt^13*mWW*t^6 - 32924*ep*mtt^13*mWW*t^6 - 157964*ep^2*mtt^13*mWW*t^6 - 349548*ep^3*mtt^13*mWW*t^6 - 362348*ep^4*mtt^13*mWW*t^6 - 142832*ep^5*mtt^13*mWW*t^6 + 20752*mtt^12*mWW^2*t^6 + 259846*ep*mtt^12*mWW^2*t^6 + 1218062*ep^2*mtt^12*mWW^2*t^6 + 2659802*ep^3*mtt^12*mWW^2*t^6 + 2735994*ep^4*mtt^12*mWW^2*t^6 + 1072584*ep^5*mtt^12*mWW^2*t^6 - 41292*mtt^11*mWW^3*t^6 - 493820*ep*mtt^11*mWW^3*t^6 - 2234056*ep^2*mtt^11*mWW^3*t^6 - 4770916*ep^3*mtt^11*mWW^3*t^6 - 4843708*ep^4*mtt^11*mWW^3*t^6 - 1884848*ep^5*mtt^11*mWW^3*t^6 - 4136*mtt^10*mWW^4*t^6 - 126796*ep*mtt^10*mWW^4*t^6 - 858484*ep^2*mtt^10*mWW^4*t^6 - 2231332*ep^3*mtt^10*mWW^4*t^6 - 2498852*ep^4*mtt^10*mWW^4*t^6 - 1012560*ep^5*mtt^10*mWW^4*t^6 + 134648*mtt^9*mWW^5*t^6 + 1777358*ep*mtt^9*mWW^5*t^6 + 8660494*ep^2*mtt^9*mWW^5*t^6 + 19368210*ep^3*mtt^9*mWW^5*t^6 + 20164786*ep^4*mtt^9*mWW^5*t^6 + 7915304*ep^5*mtt^9*mWW^5*t^6 - 226584*mtt^8*mWW^6*t^6 - 2852132*ep*mtt^8*mWW^6*t^6 - 13437456*ep^2*mtt^8*mWW^6*t^6 - 29460284*ep^3*mtt^8*mWW^6*t^6 - 30330264*ep^4*mtt^8*mWW^6*t^6 - 11829920*ep^5*mtt^8*mWW^6*t^6 + 178800*mtt^7*mWW^7*t^6 + 2160434*ep*mtt^7*mWW^7*t^6 + 9864074*ep^2*mtt^7*mWW^7*t^6 + 21205102*ep^3*mtt^7*mWW^7*t^6 + 21579118*ep^4*mtt^7*mWW^7*t^6 + 8355672*ep^5*mtt^7*mWW^7*t^6 - 67688*mtt^6*mWW^8*t^6 - 762020*ep*mtt^6*mWW^8*t^6 - 3274824*ep^2*mtt^6*mWW^8*t^6 - 6753084*ep^3*mtt^6*mWW^8*t^6 - 6692752*ep^4*mtt^6*mWW^8*t^6 - 2545792*ep^5*mtt^6*mWW^8*t^6 + 5336*mtt^5*mWW^9*t^6 + 31726*ep*mtt^5*mWW^9*t^6 + 24254*ep^2*mtt^5*mWW^9*t^6 - 120038*ep^3*mtt^5*mWW^9*t^6 - 234118*ep^4*mtt^5*mWW^9*t^6 - 121400*ep^5*mtt^5*mWW^9*t^6 + 3848*mtt^4*mWW^10*t^6 + 51766*ep*mtt^4*mWW^10*t^6 + 256138*ep^2*mtt^4*mWW^10*t^6 + 580650*ep^3*mtt^4*mWW^10*t^6 + 613782*ep^4*mtt^4*mWW^10*t^6 + 245816*ep^5*mtt^4*mWW^10*t^6 - 772*mtt^3*mWW^11*t^6 - 8854*ep*mtt^3*mWW^11*t^6 - 38850*ep^2*mtt^3*mWW^11*t^6 - 82058*ep^3*mtt^3*mWW^11*t^6 - 84018*ep^4*mtt^3*mWW^11*t^6 - 33448*ep^5*mtt^3*mWW^11*t^6 - 32*mtt^2*mWW^12*t^6 - 400*ep*mtt^2*mWW^12*t^6 - 1836*ep^2*mtt^2*mWW^12*t^6 - 3824*ep^3*mtt^2*mWW^12*t^6 - 3652*ep^4*mtt^2*mWW^12*t^6 - 1296*ep^5*mtt^2*mWW^12*t^6 + 2016*mtt^13*s*t^6 + 26112*ep*mtt^13*s*t^6 + 125832*ep^2*mtt^13*s*t^6 + 280656*ep^3*mtt^13*s*t^6 + 293544*ep^4*mtt^13*s*t^6 + 116640*ep^5*mtt^13*s*t^6 + 15688*mtt^12*mWW*s*t^6 + 207484*ep*mtt^12*mWW*s*t^6 + 1011340*ep^2*mtt^12*mWW*s*t^6 + 2261420*ep^3*mtt^12*mWW*s*t^6 + 2360916*ep^4*mtt^12*mWW*s*t^6 + 935312*ep^5*mtt^12*mWW*s*t^6 - 102720*mtt^11*mWW^2*s*t^6 - 1349684*ep*mtt^11*mWW^2*s*t^6 - 6567008*ep^2*mtt^11*mWW^2*s*t^6 - 14721344*ep^3*mtt^11*mWW^2*s*t^6 - 15429852*ep^4*mtt^11*mWW^2*s*t^6 - 6132592*ep^5*mtt^11*mWW^2*s*t^6 + 142080*mtt^10*mWW^3*s*t^6 + 1873065*ep*mtt^10*mWW^3*s*t^6 + 9186577*ep^2*mtt^10*mWW^3*s*t^6 + 20852319*ep^3*mtt^10*mWW^3*s*t^6 + 22157067*ep^4*mtt^10*mWW^3*s*t^6 + 8917372*ep^5*mtt^10*mWW^3*s*t^6 + 143622*mtt^9*mWW^4*s*t^6 + 1842944*ep*mtt^9*mWW^4*s*t^6 + 8667342*ep^2*mtt^9*mWW^4*s*t^6 + 18546480*ep^3*mtt^9*mWW^4*s*t^6 + 18417548*ep^4*mtt^9*mWW^4*s*t^6 + 6911664*ep^5*mtt^9*mWW^4*s*t^6 - 582560*mtt^8*mWW^5*s*t^6 - 7605328*ep*mtt^8*mWW^5*s*t^6 - 36690636*ep^2*mtt^8*mWW^5*s*t^6 - 81325616*ep^3*mtt^8*mWW^5*s*t^6 - 84078340*ep^4*mtt^8*mWW^5*s*t^6 - 32881680*ep^5*mtt^8*mWW^5*s*t^6 + 573648*mtt^7*mWW^6*s*t^6 + 7654515*ep*mtt^7*mWW^6*s*t^6 + 37674979*ep^2*mtt^7*mWW^6*s*t^6 + 85097701*ep^3*mtt^7*mWW^6*s*t^6 + 89510513*ep^4*mtt^7*mWW^6*s*t^6 + 35537204*ep^5*mtt^7*mWW^6*s*t^6 - 121208*mtt^6*mWW^7*s*t^6 - 1961430*ep*mtt^6*mWW^7*s*t^6 - 10995104*ep^2*mtt^6*mWW^7*s*t^6 - 27222266*ep^3*mtt^6*mWW^7*s*t^6 - 30684312*ep^4*mtt^6*mWW^7*s*t^6 - 12858560*ep^5*mtt^6*mWW^7*s*t^6 - 169068*mtt^5*mWW^8*s*t^6 - 1805597*ep*mtt^5*mWW^8*s*t^6 - 7192573*ep^2*mtt^5*mWW^8*s*t^6 - 13388899*ep^3*mtt^5*mWW^8*s*t^6 - 11721883*ep^4*mtt^5*mWW^8*s*t^6 - 3882620*ep^5*mtt^5*mWW^8*s*t^6 + 121848*mtt^4*mWW^9*s*t^6 + 1373724*ep*mtt^4*mWW^9*s*t^6 + 5839966*ep^2*mtt^4*mWW^9*s*t^6 + 11711516*ep^3*mtt^4*mWW^9*s*t^6 + 11142874*ep^4*mtt^4*mWW^9*s*t^6 + 4044072*ep^5*mtt^4*mWW^9*s*t^6 - 19856*mtt^3*mWW^10*s*t^6 - 211731*ep*mtt^3*mWW^10*s*t^6 - 853103*ep^2*mtt^3*mWW^10*s*t^6 - 1637649*ep^3*mtt^3*mWW^10*s*t^6 - 1498937*ep^4*mtt^3*mWW^10*s*t^6 - 521364*ep^5*mtt^3*mWW^10*s*t^6 - 4696*mtt^2*mWW^11*s*t^6 - 57331*ep*mtt^2*mWW^11*s*t^6 - 263121*ep^2*mtt^2*mWW^11*s*t^6 - 566245*ep^3*mtt^2*mWW^11*s*t^6 - 578947*ep^4*mtt^2*mWW^11*s*t^6 - 227580*ep^5*mtt^2*mWW^11*s*t^6 + 1158*mtt*mWW^12*s*t^6 + 12657*ep*mtt*mWW^12*s*t^6 + 52755*ep^2*mtt*mWW^12*s*t^6 + 106191*ep^3*mtt*mWW^12*s*t^6 + 104331*ep^4*mtt*mWW^12*s*t^6 + 40188*ep^5*mtt*mWW^12*s*t^6 + 48*mWW^13*s*t^6 + 600*ep*mWW^13*s*t^6 + 2754*ep^2*mWW^13*s*t^6 + 5736*ep^3*mWW^13*s*t^6 + 5478*ep^4*mWW^13*s*t^6 + 1944*ep^5*mWW^13*s*t^6 - 4032*mtt^12*s^2*t^6 - 58272*ep*mtt^12*s^2*t^6 - 302784*ep^2*mtt^12*s^2*t^6 - 708768*ep^3*mtt^12*s^2*t^6 - 765504*ep^4*mtt^12*s^2*t^6 - 311040*ep^5*mtt^12*s^2*t^6 - 33944*mtt^11*mWW*s^2*t^6 - 482552*ep*mtt^11*mWW*s^2*t^6 - 2469984*ep^2*mtt^11*mWW*s^2*t^6 - 5696824*ep^3*mtt^11*mWW*s^2*t^6 - 6071288*ep^4*mtt^11*mWW*s^2*t^6 - 2440288*ep^5*mtt^11*mWW*s^2*t^6 + 145656*mtt^10*mWW^2*s^2*t^6 + 2264372*ep*mtt^10*mWW^2*s^2*t^6 + 12281414*ep^2*mtt^10*mWW^2*s^2*t^6 + 29464344*ep^3*mtt^10*mWW^2*s^2*t^6 + 32296814*ep^4*mtt^10*mWW^2*s^2*t^6 + 13240760*ep^5*mtt^10*mWW^2*s^2*t^6 - 4916*mtt^9*mWW^3*s^2*t^6 - 1010134*ep*mtt^9*mWW^3*s^2*t^6 - 8473308*ep^2*mtt^9*mWW^3*s^2*t^6 - 24863222*ep^3*mtt^9*mWW^3*s^2*t^6 - 30657340*ep^4*mtt^9*mWW^3*s^2*t^6 - 13549200*ep^5*mtt^9*mWW^3*s^2*t^6 - 568598*mtt^8*mWW^4*s^2*t^6 - 6550658*ep*mtt^8*mWW^4*s^2*t^6 - 28176934*ep^2*mtt^8*mWW^4*s^2*t^6 - 56414046*ep^3*mtt^8*mWW^4*s^2*t^6 - 53354148*ep^4*mtt^8*mWW^4*s^2*t^6 - 19391536*ep^5*mtt^8*mWW^4*s^2*t^6 + 659164*mtt^7*mWW^5*s^2*t^6 + 9284822*ep*mtt^7*mWW^5*s^2*t^6 + 47112658*ep^2*mtt^7*mWW^5*s^2*t^6 + 107654822*ep^3*mtt^7*mWW^5*s^2*t^6 + 113613990*ep^4*mtt^7*mWW^5*s^2*t^6 + 45258424*ep^5*mtt^7*mWW^5*s^2*t^6 + 327528*mtt^6*mWW^6*s^2*t^6 + 1661421*ep*mtt^6*mWW^6*s^2*t^6 - 1504205*ep^2*mtt^6*mWW^6*s^2*t^6 - 18251917*ep^3*mtt^6*mWW^6*s^2*t^6 - 30323215*ep^4*mtt^6*mWW^6*s^2*t^6 - 15466412*ep^5*mtt^6*mWW^6*s^2*t^6 - 1167460*mtt^5*mWW^7*s^2*t^6 - 12258608*ep*mtt^5*mWW^7*s^2*t^6 - 48287436*ep^2*mtt^5*mWW^7*s^2*t^6 - 90052936*ep^3*mtt^5*mWW^7*s^2*t^6 - 80119808*ep^4*mtt^5*mWW^7*s^2*t^6 - 27303552*ep^5*mtt^5*mWW^7*s^2*t^6 + 889060*mtt^4*mWW^8*s^2*t^6 + 9857035*ep*mtt^4*mWW^8*s^2*t^6 + 41266617*ep^2*mtt^4*mWW^8*s^2*t^6 + 81851537*ep^3*mtt^4*mWW^8*s^2*t^6 + 77401003*ep^4*mtt^4*mWW^8*s^2*t^6 + 28039388*ep^5*mtt^4*mWW^8*s^2*t^6 - 239428*mtt^3*mWW^9*s^2*t^6 - 2635026*ep*mtt^3*mWW^9*s^2*t^6 - 10995422*ep^2*mtt^3*mWW^9*s^2*t^6 - 21876114*ep^3*mtt^3*mWW^9*s^2*t^6 - 20823994*ep^4*mtt^3*mWW^9*s^2*t^6 - 7592776*ep^5*mtt^3*mWW^9*s^2*t^6 - 20608*mtt^2*mWW^10*s^2*t^6 - 280809*ep*mtt^2*mWW^10*s^2*t^6 - 1379345*ep^2*mtt^2*mWW^10*s^2*t^6 - 3046219*ep^3*mtt^2*mWW^10*s^2*t^6 - 3113663*ep^4*mtt^2*mWW^10*s^2*t^6 - 1208716*ep^5*mtt^2*mWW^10*s^2*t^6 + 19480*mtt*mWW^11*s^2*t^6 + 229402*ep*mtt*mWW^11*s^2*t^6 + 1016628*ep^2*mtt*mWW^11*s^2*t^6 + 2115266*ep^3*mtt*mWW^11*s^2*t^6 + 2087016*ep^4*mtt*mWW^11*s^2*t^6 + 788608*ep^5*mtt*mWW^11*s^2*t^6 - 1902*mWW^12*s^2*t^6 - 20993*ep*mWW^12*s^2*t^6 - 87899*ep^2*mWW^12*s^2*t^6 - 175923*ep^3*mWW^12*s^2*t^6 - 169863*ep^4*mWW^12*s^2*t^6 - 63660*ep^5*mWW^12*s^2*t^6 + 28224*ep*mtt^11*s^3*t^6 + 238560*ep^2*mtt^11*s^3*t^6 + 688128*ep^3*mtt^11*s^3*t^6 + 832608*ep^4*mtt^11*s^3*t^6 + 362880*ep^5*mtt^11*s^3*t^6 + 15736*mtt^10*mWW*s^3*t^6 + 376004*ep*mtt^10*mWW*s^3*t^6 + 2424180*ep^2*mtt^10*mWW*s^3*t^6 + 6298628*ep^3*mtt^10*mWW*s^3*t^6 + 7206164*ep^4*mtt^10*mWW*s^3*t^6 + 3034808*ep^5*mtt^10*mWW*s^3*t^6 + 125336*mtt^9*mWW^2*s^3*t^6 + 269044*ep*mtt^9*mWW^2*s^3*t^6 - 3653554*ep^2*mtt^9*mWW^2*s^3*t^6 - 15787940*ep^3*mtt^9*mWW^2*s^3*t^6 - 22114798*ep^4*mtt^9*mWW^2*s^3*t^6 - 10382936*ep^5*mtt^9*mWW^2*s^3*t^6 - 729868*mtt^8*mWW^3*s^3*t^6 - 6618400*ep*mtt^8*mWW^3*s^3*t^6 - 21296288*ep^2*mtt^8*mWW^3*s^3*t^6 - 30409988*ep^3*mtt^8*mWW^3*s^3*t^6 - 18758624*ep^4*mtt^8*mWW^3*s^3*t^6 - 3668408*ep^5*mtt^8*mWW^3*s^3*t^6 + 1001774*mtt^7*mWW^4*s^3*t^6 + 11369820*ep*mtt^7*mWW^4*s^3*t^6 + 48433620*ep^2*mtt^7*mWW^4*s^3*t^6 + 96770596*ep^3*mtt^7*mWW^4*s^3*t^6 + 92020958*ep^4*mtt^7*mWW^4*s^3*t^6 + 33910056*ep^5*mtt^7*mWW^4*s^3*t^6 + 466248*mtt^6*mWW^5*s^3*t^6 + 3282745*ep*mtt^6*mWW^5*s^3*t^6 + 5956155*ep^2*mtt^6*mWW^5*s^3*t^6 - 1660581*ep^3*mtt^6*mWW^5*s^3*t^6 - 12948787*ep^4*mtt^6*mWW^5*s^3*t^6 - 8806388*ep^5*mtt^6*mWW^5*s^3*t^6 - 2555802*mtt^5*mWW^6*s^3*t^6 - 27320471*ep*mtt^5*mWW^6*s^3*t^6 - 110184475*ep^2*mtt^5*mWW^6*s^3*t^6 - 210853277*ep^3*mtt^5*mWW^6*s^3*t^6 - 192762203*ep^4*mtt^5*mWW^6*s^3*t^6 - 67563596*ep^5*mtt^5*mWW^6*s^3*t^6 + 2720488*mtt^4*mWW^7*s^3*t^6 + 30543417*ep*mtt^4*mWW^7*s^3*t^6 + 129644149*ep^2*mtt^4*mWW^7*s^3*t^6 + 260181783*ep^3*mtt^4*mWW^7*s^3*t^6 + 248612807*ep^4*mtt^4*mWW^7*s^3*t^6 + 91007428*ep^5*mtt^4*mWW^7*s^3*t^6 - 1254638*mtt^3*mWW^8*s^3*t^6 - 14319058*ep*mtt^3*mWW^8*s^3*t^6 - 61858486*ep^2*mtt^3*mWW^8*s^3*t^6 - 126350350*ep^3*mtt^3*mWW^8*s^3*t^6 - 122785828*ep^4*mtt^3*mWW^8*s^3*t^6 - 45659360*ep^5*mtt^3*mWW^8*s^3*t^6 + 184120*mtt^2*mWW^9*s^3*t^6 + 2050783*ep*mtt^2*mWW^9*s^3*t^6 + 8718077*ep^2*mtt^2*mWW^9*s^3*t^6 + 17763365*ep^3*mtt^2*mWW^9*s^3*t^6 + 17373739*ep^4*mtt^2*mWW^9*s^3*t^6 + 6518956*ep^5*mtt^2*mWW^9*s^3*t^6 + 36386*mtt*mWW^10*s^3*t^6 + 454385*ep*mtt*mWW^10*s^3*t^6 + 2099143*ep^2*mtt*mWW^10*s^3*t^6 + 4448563*ep^3*mtt*mWW^10*s^3*t^6 + 4397655*ep^4*mtt*mWW^10*s^3*t^6 + 1650300*ep^5*mtt*mWW^10*s^3*t^6 - 9780*mWW^11*s^3*t^6 - 116493*ep*mWW^11*s^3*t^6 - 521081*ep^2*mWW^11*s^3*t^6 - 1088927*ep^3*mWW^11*s^3*t^6 - 1073691*ep^4*mWW^11*s^3*t^6 - 403740*ep^5*mWW^11*s^3*t^6 + 14112*mtt^10*s^4*t^6 + 119280*ep*mtt^10*s^4*t^6 + 344064*ep^2*mtt^10*s^4*t^6 + 416304*ep^3*mtt^10*s^4*t^6 + 181440*ep^4*mtt^10*s^4*t^6 + 60424*mtt^9*mWW*s^4*t^6 + 406888*ep*mtt^9*mWW*s^4*t^6 + 593008*ep^2*mtt^9*mWW*s^4*t^6 - 754936*ep^3*mtt^9*mWW*s^4*t^6 - 2295384*ep^4*mtt^9*mWW*s^4*t^6 - 1343440*ep^5*mtt^9*mWW*s^4*t^6 - 677472*mtt^8*mWW^2*s^4*t^6 - 6359048*ep*mtt^8*mWW^2*s^4*t^6 - 21800964*ep^2*mtt^8*mWW^2*s^4*t^6 - 34840920*ep^3*mtt^8*mWW^2*s^4*t^6 - 26199180*ep^4*mtt^8*mWW^2*s^4*t^6 - 7449088*ep^5*mtt^8*mWW^2*s^4*t^6 + 1639364*mtt^7*mWW^3*s^4*t^6 + 17227566*ep*mtt^7*mWW^3*s^4*t^6 + 68256054*ep^2*mtt^7*mWW^3*s^4*t^6 + 128620802*ep^3*mtt^7*mWW^3*s^4*t^6 + 116573854*ep^4*mtt^7*mWW^3*s^4*t^6 + 41118280*ep^5*mtt^7*mWW^3*s^4*t^6 - 1054618*mtt^6*mWW^4*s^4*t^6 - 12531864*ep*mtt^6*mWW^4*s^4*t^6 - 56139404*ep^2*mtt^6*mWW^4*s^4*t^6 - 117999436*ep^3*mtt^6*mWW^4*s^4*t^6 - 117925270*ep^4*mtt^6*mWW^4*s^4*t^6 - 45546720*ep^5*mtt^6*mWW^4*s^4*t^6 - 1650196*mtt^5*mWW^5*s^4*t^6 - 17266676*ep*mtt^5*mWW^5*s^4*t^6 - 68072088*ep^2*mtt^5*mWW^5*s^4*t^6 - 126920596*ep^3*mtt^5*mWW^5*s^4*t^6 - 112412196*ep^4*mtt^5*mWW^5*s^4*t^6 - 37755712*ep^5*mtt^5*mWW^5*s^4*t^6 + 3490962*mtt^4*mWW^6*s^4*t^6 + 39496613*ep*mtt^4*mWW^6*s^4*t^6 + 169145975*ep^2*mtt^4*mWW^6*s^4*t^6 + 341411619*ep^3*mtt^4*mWW^6*s^4*t^6 + 327166107*ep^4*mtt^4*mWW^6*s^4*t^6 + 119874372*ep^5*mtt^4*mWW^6*s^4*t^6 - 2580332*mtt^3*mWW^7*s^4*t^6 - 30018690*ep*mtt^3*mWW^7*s^4*t^6 - 132090034*ep^2*mtt^3*mWW^7*s^4*t^6 - 273080442*ep^3*mtt^3*mWW^7*s^4*t^6 - 267332862*ep^4*mtt^3*mWW^7*s^4*t^6 - 99928488*ep^5*mtt^3*mWW^7*s^4*t^6 + 848722*mtt^2*mWW^8*s^4*t^6 + 9985746*ep*mtt^2*mWW^8*s^4*t^6 + 44467618*ep^2*mtt^2*mWW^8*s^4*t^6 + 93033102*ep^3*mtt^2*mWW^8*s^4*t^6 + 92119188*ep^4*mtt^2*mWW^8*s^4*t^6 + 34798616*ep^5*mtt^2*mWW^8*s^4*t^6 - 82316*mtt*mWW^9*s^4*t^6 - 952360*ep*mtt*mWW^9*s^4*t^6 - 4211188*ep^2*mtt*mWW^9*s^4*t^6 - 8846628*ep^3*mtt*mWW^9*s^4*t^6 - 8854460*ep^4*mtt*mWW^9*s^4*t^6 - 3386992*ep^5*mtt*mWW^9*s^4*t^6 - 8650*mWW^10*s^4*t^6 - 107455*ep*mWW^10*s^4*t^6 - 493041*ep^2*mWW^10*s^4*t^6 - 1038869*ep^3*mWW^10*s^4*t^6 - 1021237*ep^4*mWW^10*s^4*t^6 - 380828*ep^5*mWW^10*s^4*t^6 - 28224*mtt^9*s^5*t^6 - 280896*ep*mtt^9*s^5*t^6 - 1045968*ep^2*mtt^9*s^5*t^6 - 1864800*ep^3*mtt^9*s^5*t^6 - 1611792*ep^4*mtt^9*s^5*t^6 - 544320*ep^5*mtt^9*s^5*t^6 - 127736*mtt^8*mWW*s^5*t^6 - 1160636*ep*mtt^8*mWW*s^5*t^6 - 3768636*ep^2*mtt^8*mWW*s^5*t^6 - 5572252*ep^3*mtt^8*mWW*s^5*t^6 - 3728732*ep^4*mtt^8*mWW*s^5*t^6 - 869848*ep^5*mtt^8*mWW*s^5*t^6 + 985008*mtt^7*mWW^2*s^5*t^6 + 10244276*ep*mtt^7*mWW^2*s^5*t^6 + 40175116*ep^2*mtt^7*mWW^2*s^5*t^6 + 75132080*ep^3*mtt^7*mWW^2*s^5*t^6 + 67682144*ep^4*mtt^7*mWW^2*s^5*t^6 + 23696816*ep^5*mtt^7*mWW^2*s^5*t^6 - 1834056*mtt^6*mWW^3*s^5*t^6 - 20599241*ep*mtt^6*mWW^3*s^5*t^6 - 87854793*ep^2*mtt^6*mWW^3*s^5*t^6 - 177627055*ep^3*mtt^6*mWW^3*s^5*t^6 - 171705867*ep^4*mtt^6*mWW^3*s^5*t^6 - 64094604*ep^5*mtt^6*mWW^3*s^5*t^6 + 816828*mtt^5*mWW^4*s^5*t^6 + 10511268*ep*mtt^5*mWW^4*s^5*t^6 + 50644210*ep^2*mtt^5*mWW^4*s^5*t^6 + 113068552*ep^3*mtt^5*mWW^4*s^5*t^6 + 118643998*ep^4*mtt^5*mWW^4*s^5*t^6 + 47554120*ep^5*mtt^5*mWW^4*s^5*t^6 + 1443608*mtt^4*mWW^5*s^5*t^6 + 15693391*ep*mtt^4*mWW^5*s^5*t^6 + 64489005*ep^2*mtt^4*mWW^5*s^5*t^6 + 124581609*ep^3*mtt^4*mWW^5*s^5*t^6 + 113834807*ep^4*mtt^4*mWW^5*s^5*t^6 + 39524532*ep^5*mtt^4*mWW^5*s^5*t^6 - 2212352*mtt^3*mWW^6*s^5*t^6 - 25831276*ep*mtt^3*mWW^6*s^5*t^6 - 114174372*ep^2*mtt^3*mWW^6*s^5*t^6 - 236203300*ep^3*mtt^3*mWW^6*s^5*t^6 - 230669844*ep^4*mtt^3*mWW^6*s^5*t^6 - 85858416*ep^5*mtt^3*mWW^6*s^5*t^6 + 1225472*mtt^2*mWW^7*s^5*t^6 + 14660461*ep*mtt^2*mWW^7*s^5*t^6 + 66276989*ep^2*mtt^2*mWW^7*s^5*t^6 + 139787087*ep^3*mtt^2*mWW^7*s^5*t^6 + 138838931*ep^4*mtt^2*mWW^7*s^5*t^6 + 52485372*ep^5*mtt^2*mWW^7*s^5*t^6 - 287276*mtt*mWW^8*s^5*t^6 - 3461052*ep*mtt*mWW^8*s^5*t^6 - 15757226*ep^2*mtt*mWW^8*s^5*t^6 - 33462644*ep^3*mtt*mWW^8*s^5*t^6 - 33452010*ep^4*mtt*mWW^8*s^5*t^6 - 12721448*ep^5*mtt*mWW^8*s^5*t^6 + 18728*mWW^9*s^5*t^6 + 223705*ep*mWW^9*s^5*t^6 + 1015675*ep^2*mWW^9*s^5*t^6 + 2160723*ep^3*mWW^9*s^5*t^6 + 2168365*ep^4*mWW^9*s^5*t^6 + 827796*ep^5*mWW^9*s^5*t^6 + 28224*mtt^8*s^6*t^6 + 295008*ep*mtt^8*s^6*t^6 + 1165248*ep^2*mtt^8*s^6*t^6 + 2208864*ep^3*mtt^8*s^6*t^6 + 2028096*ep^4*mtt^8*s^6*t^6 + 725760*ep^5*mtt^8*s^6*t^6 + 115192*mtt^7*mWW*s^6*t^6 + 1089416*ep*mtt^7*mWW*s^6*t^6 + 3744240*ep^2*mtt^7*mWW*s^6*t^6 + 5977160*ep^3*mtt^7*mWW*s^6*t^6 + 4466504*ep^4*mtt^7*mWW*s^6*t^6 + 1248128*ep^5*mtt^7*mWW*s^6*t^6 - 760840*mtt^6*mWW^2*s^6*t^6 - 8265284*ep*mtt^6*mWW^2*s^6*t^6 - 34033994*ep^2*mtt^6*mWW^2*s^6*t^6 - 66640464*ep^3*mtt^6*mWW^2*s^6*t^6 - 62581090*ep^4*mtt^6*mWW^2*s^6*t^6 - 22736168*ep^5*mtt^6*mWW^2*s^6*t^6 + 1224052*mtt^5*mWW^3*s^6*t^6 + 14431932*ep*mtt^5*mWW^3*s^6*t^6 + 64555750*ep^2*mtt^5*mWW^3*s^6*t^6 + 135727912*ep^3*mtt^5*mWW^3*s^6*t^6 + 135332642*ep^4*mtt^5*mWW^3*s^6*t^6 + 51739416*ep^5*mtt^5*mWW^3*s^6*t^6 - 519704*mtt^4*mWW^4*s^6*t^6 - 7038166*ep*mtt^4*mWW^4*s^6*t^6 - 35279494*ep^2*mtt^4*mWW^4*s^6*t^6 - 80882942*ep^3*mtt^4*mWW^4*s^6*t^6 - 86305390*ep^4*mtt^4*mWW^4*s^6*t^6 - 34883728*ep^5*mtt^4*mWW^4*s^6*t^6 - 535000*mtt^3*mWW^5*s^6*t^6 - 5810272*ep*mtt^3*mWW^5*s^6*t^6 - 23894052*ep^2*mtt^3*mWW^5*s^6*t^6 - 45950772*ep^3*mtt^3*mWW^5*s^6*t^6 - 41575456*ep^4*mtt^3*mWW^5*s^6*t^6 - 14240416*ep^5*mtt^3*mWW^5*s^6*t^6 + 686000*mtt^2*mWW^6*s^6*t^6 + 8198568*ep*mtt^2*mWW^6*s^6*t^6 + 37094474*ep^2*mtt^2*mWW^6*s^6*t^6 + 78063584*ep^3*mtt^2*mWW^6*s^6*t^6 + 77167702*ep^4*mtt^2*mWW^6*s^6*t^6 + 28994040*ep^5*mtt^2*mWW^6*s^6*t^6 - 275540*mtt*mWW^7*s^6*t^6 - 3354948*ep*mtt*mWW^7*s^6*t^6 - 15422386*ep^2*mtt*mWW^7*s^6*t^6 - 32901532*ep^3*mtt*mWW^7*s^6*t^6 - 32925962*ep^4*mtt*mWW^7*s^6*t^6 - 12515608*ep^5*mtt*mWW^7*s^6*t^6 + 37616*mWW^8*s^6*t^6 + 455026*ep*mWW^8*s^6*t^6 + 2077894*ep^2*mWW^8*s^6*t^6 + 4414830*ep^3*mWW^8*s^6*t^6 + 4408314*ep^4*mWW^8*s^6*t^6 + 1673696*ep^5*mWW^8*s^6*t^6 - 16128*mtt^7*s^7*t^6 - 172608*ep*mtt^7*s^7*t^6 - 699936*ep^2*mtt^7*s^7*t^6 - 1360512*ep^3*mtt^7*s^7*t^6 - 1277856*ep^4*mtt^7*s^7*t^6 - 466560*ep^5*mtt^7*s^7*t^6 - 54296*mtt^6*mWW*s^7*t^6 - 504068*ep*mtt^6*mWW*s^7*t^6 - 1674836*ep^2*mtt^6*mWW*s^7*t^6 - 2530756*ep^3*mtt^6*mWW*s^7*t^6 - 1729812*ep^4*mtt^6*mWW*s^7*t^6 - 413752*ep^5*mtt^6*mWW*s^7*t^6 + 337464*mtt^5*mWW^2*s^7*t^6 + 3769900*ep*mtt^5*mWW^2*s^7*t^6 + 15980534*ep^2*mtt^5*mWW^2*s^7*t^6 + 32050748*ep^3*mtt^5*mWW^2*s^7*t^6 + 30671154*ep^4*mtt^5*mWW^2*s^7*t^6 + 11306120*ep^5*mtt^5*mWW^2*s^7*t^6 - 501932*mtt^4*mWW^3*s^7*t^6 - 6155496*ep*mtt^4*mWW^3*s^7*t^6 - 28513384*ep^2*mtt^4*mWW^3*s^7*t^6 - 61463900*ep^3*mtt^4*mWW^3*s^7*t^6 - 62342152*ep^4*mtt^4*mWW^3*s^7*t^6 - 24105992*ep^5*mtt^4*mWW^3*s^7*t^6 + 245752*mtt^3*mWW^4*s^7*t^6 + 3345472*ep*mtt^3*mWW^4*s^7*t^6 + 16808380*ep^2*mtt^3*mWW^4*s^7*t^6 + 38422828*ep^3*mtt^3*mWW^4*s^7*t^6 + 40729256*ep^4*mtt^3*mWW^4*s^7*t^6 + 16305728*ep^5*mtt^3*mWW^4*s^7*t^6 + 52824*mtt^2*mWW^5*s^7*t^6 + 481532*ep*mtt^2*mWW^5*s^7*t^6 + 1595732*ep^2*mtt^2*mWW^5*s^7*t^6 + 2297520*ep^3*mtt^2*mWW^5*s^7*t^6 + 1317208*ep^4*mtt^2*mWW^5*s^7*t^6 + 151912*ep^5*mtt^2*mWW^5*s^7*t^6 - 83824*mtt*mWW^6*s^7*t^6 - 1009196*ep*mtt*mWW^6*s^7*t^6 - 4609410*ep^2*mtt*mWW^6*s^7*t^6 - 9767112*ep^3*mtt*mWW^6*s^7*t^6 - 9700970*ep^4*mtt*mWW^6*s^7*t^6 - 3658504*ep^5*mtt*mWW^6*s^7*t^6 + 20140*mWW^7*s^7*t^6 + 241584*ep*mWW^7*s^7*t^6 + 1095640*ep^2*mWW^7*s^7*t^6 + 2313744*ep^3*mWW^7*s^7*t^6 + 2298612*ep^4*mWW^7*s^7*t^6 + 869528*ep^5*mWW^7*s^7*t^6 + 5040*mtt^6*s^8*t^6 + 54696*ep*mtt^6*s^8*t^6 + 225120*ep^2*mtt^6*s^8*t^6 + 443592*ep^3*mtt^6*s^8*t^6 + 421632*ep^4*mtt^6*s^8*t^6 + 155520*ep^5*mtt^6*s^8*t^6 + 12424*mtt^5*mWW*s^8*t^6 + 106276*ep*mtt^5*mWW*s^8*t^6 + 302220*ep^2*mtt^5*mWW*s^8*t^6 + 334292*ep^3*mtt^5*mWW*s^8*t^6 + 87796*ep^4*mtt^5*mWW*s^8*t^6 - 44128*ep^5*mtt^5*mWW*s^8*t^6 - 81696*mtt^4*mWW^2*s^8*t^6 - 931822*ep*mtt^4*mWW^2*s^8*t^6 - 4029798*ep^2*mtt^4*mWW^2*s^8*t^6 - 8194058*ep^3*mtt^4*mWW^2*s^8*t^6 - 7905754*ep^4*mtt^4*mWW^2*s^8*t^6 - 2925784*ep^5*mtt^4*mWW^2*s^8*t^6 + 119720*mtt^3*mWW^3*s^8*t^6 + 1515528*ep*mtt^3*mWW^3*s^8*t^6 + 7203192*ep^2*mtt^3*mWW^3*s^8*t^6 + 15770448*ep^3*mtt^3*mWW^3*s^8*t^6 + 16130536*ep^4*mtt^3*mWW^3*s^8*t^6 + 6260256*ep^5*mtt^3*mWW^3*s^8*t^6 - 68824*mtt^2*mWW^4*s^8*t^6 - 928900*ep*mtt^2*mWW^4*s^8*t^6 - 4633660*ep^2*mtt^2*mWW^4*s^8*t^6 - 10488964*ep^3*mtt^2*mWW^4*s^8*t^6 - 10989412*ep^4*mtt^2*mWW^4*s^8*t^6 - 4343008*ep^5*mtt^2*mWW^4*s^8*t^6 + 12912*mtt*mWW^5*s^8*t^6 + 183524*ep*mtt*mWW^5*s^8*t^6 + 943836*ep^2*mtt*mWW^5*s^8*t^6 + 2177884*ep^3*mtt*mWW^5*s^8*t^6 + 2312212*ep^4*mtt*mWW^5*s^8*t^6 + 922720*ep^5*mtt*mWW^5*s^8*t^6 + 424*mWW^6*s^8*t^6 + 1850*ep*mWW^6*s^8*t^6 - 3998*ep^2*mWW^6*s^8*t^6 - 28218*ep^3*mWW^6*s^8*t^6 - 43186*ep^4*mWW^6*s^8*t^6 - 20968*ep^5*mWW^6*s^8*t^6 - 672*mtt^5*s^9*t^6 - 7360*ep*mtt^5*s^9*t^6 - 30584*ep^2*mtt^5*s^9*t^6 - 60784*ep^3*mtt^5*s^9*t^6 - 58200*ep^4*mtt^5*s^9*t^6 - 21600*ep^5*mtt^5*s^9*t^6 - 944*mtt^4*mWW*s^9*t^6 - 5888*ep*mtt^4*mWW*s^9*t^6 - 3568*ep^2*mtt^4*mWW*s^9*t^6 + 32816*ep^3*mtt^4*mWW*s^9*t^6 + 66184*ep^4*mtt^4*mWW*s^9*t^6 + 36040*ep^5*mtt^4*mWW*s^9*t^6 + 8512*mtt^3*mWW^2*s^9*t^6 + 98400*ep*mtt^3*mWW^2*s^9*t^6 + 430192*ep^2*mtt^3*mWW^2*s^9*t^6 + 877752*ep^3*mtt^3*mWW^2*s^9*t^6 + 844568*ep^4*mtt^3*mWW^2*s^9*t^6 + 310288*ep^5*mtt^3*mWW^2*s^9*t^6 - 13152*mtt^2*mWW^3*s^9*t^6 - 171000*ep*mtt^2*mWW^3*s^9*t^6 - 829744*ep^2*mtt^2*mWW^3*s^9*t^6 - 1836400*ep^3*mtt^2*mWW^3*s^9*t^6 - 1886408*ep^4*mtt^2*mWW^3*s^9*t^6 - 732272*ep^5*mtt^2*mWW^3*s^9*t^6 + 7904*mtt*mWW^4*s^9*t^6 + 106880*ep*mtt*mWW^4*s^9*t^6 + 534424*ep^2*mtt*mWW^4*s^9*t^6 + 1208264*ep^3*mtt*mWW^4*s^9*t^6 + 1261312*ep^4*mtt*mWW^4*s^9*t^6 + 495984*ep^5*mtt*mWW^4*s^9*t^6 - 1648*mWW^5*s^9*t^6 - 21096*ep*mWW^5*s^9*t^6 - 101104*ep^2*mWW^5*s^9*t^6 - 222480*ep^3*mWW^5*s^9*t^6 - 228224*ep^4*mWW^5*s^9*t^6 - 88696*ep^5*mWW^5*s^9*t^6 + 2128*mtt^13*t^7 + 25920*ep*mtt^13*t^7 + 118764*ep^2*mtt^13*t^7 + 255016*ep^3*mtt^13*t^7 + 259116*ep^4*mtt^13*t^7 + 100656*ep^5*mtt^13*t^7 - 2496*mtt^12*mWW*t^7 - 27022*ep*mtt^12*mWW*t^7 - 112610*ep^2*mtt^12*mWW*t^7 - 229242*ep^3*mtt^12*mWW*t^7 - 227566*ep^4*mtt^12*mWW*t^7 - 87704*ep^5*mtt^12*mWW*t^7 - 33820*mtt^11*mWW^2*t^7 - 423444*ep*mtt^11*mWW^2*t^7 - 1975436*ep^2*mtt^11*mWW^2*t^7 - 4270684*ep^3*mtt^11*mWW^2*t^7 - 4337832*ep^4*mtt^11*mWW^2*t^7 - 1678304*ep^5*mtt^11*mWW^2*t^7 + 124744*mtt^10*mWW^3*t^7 + 1513216*ep*mtt^10*mWW^3*t^7 + 6896068*ep^2*mtt^10*mWW^3*t^7 + 14706136*ep^3*mtt^10*mWW^3*t^7 + 14827324*ep^4*mtt^10*mWW^3*t^7 + 5714032*ep^5*mtt^10*mWW^3*t^7 - 166392*mtt^9*mWW^4*t^7 - 1941676*ep*mtt^9*mWW^4*t^7 - 8574492*ep^2*mtt^9*mWW^4*t^7 - 17914588*ep^3*mtt^9*mWW^4*t^7 - 17846676*ep^4*mtt^9*mWW^4*t^7 - 6837136*ep^5*mtt^9*mWW^4*t^7 + 49720*mtt^8*mWW^5*t^7 + 443636*ep*mtt^8*mWW^5*t^7 + 1446876*ep^2*mtt^8*mWW^5*t^7 + 2297716*ep^3*mtt^8*mWW^5*t^7 + 1868180*ep^4*mtt^8*mWW^5*t^7 + 651792*ep^5*mtt^8*mWW^5*t^7 + 115952*mtt^7*mWW^6*t^7 + 1543292*ep*mtt^7*mWW^6*t^7 + 7532144*ep^2*mtt^7*mWW^6*t^7 + 16756940*ep^3*mtt^7*mWW^6*t^7 + 17272088*ep^4*mtt^7*mWW^6*t^7 + 6686624*ep^5*mtt^7*mWW^6*t^7 - 150680*mtt^6*mWW^7*t^7 - 1862816*ep*mtt^6*mWW^7*t^7 - 8623204*ep^2*mtt^6*mWW^7*t^7 - 18585496*ep^3*mtt^6*mWW^7*t^7 - 18824028*ep^4*mtt^6*mWW^7*t^7 - 7228656*ep^5*mtt^6*mWW^7*t^7 + 76136*mtt^5*mWW^8*t^7 + 899324*ep*mtt^5*mWW^8*t^7 + 4015032*ep^2*mtt^5*mWW^8*t^7 + 8454084*ep^3*mtt^5*mWW^8*t^7 + 8446816*ep^4*mtt^5*mWW^8*t^7 + 3220288*ep^5*mtt^5*mWW^8*t^7 - 15448*mtt^4*mWW^9*t^7 - 169014*ep*mtt^4*mWW^9*t^7 - 704898*ep^2*mtt^4*mWW^9*t^7 - 1415242*ep^3*mtt^4*mWW^9*t^7 - 1373694*ep^4*mtt^4*mWW^9*t^7 - 515544*ep^5*mtt^4*mWW^9*t^7 - 148*mtt^3*mWW^10*t^7 - 4856*ep*mtt^3*mWW^10*t^7 - 32940*ep^2*mtt^3*mWW^10*t^7 - 84352*ep^3*mtt^3*mWW^10*t^7 - 92456*ep^4*mtt^3*mWW^10*t^7 - 36768*ep^5*mtt^3*mWW^10*t^7 + 304*mtt^2*mWW^11*t^7 + 3440*ep*mtt^2*mWW^11*t^7 + 14696*ep^2*mtt^2*mWW^11*t^7 + 29712*ep^3*mtt^2*mWW^11*t^7 + 28728*ep^4*mtt^2*mWW^11*t^7 + 10720*ep^5*mtt^2*mWW^11*t^7 - 11424*mtt^12*s*t^7 - 144664*ep*mtt^12*s*t^7 - 683852*ep^2*mtt^12*s*t^7 - 1501216*ep^3*mtt^12*s*t^7 - 1549356*ep^4*mtt^12*s*t^7 - 608688*ep^5*mtt^12*s*t^7 + 7416*mtt^11*mWW*s*t^7 + 89992*ep*mtt^11*mWW*s*t^7 + 421102*ep^2*mtt^11*mWW*s*t^7 + 947508*ep^3*mtt^11*mWW*s*t^7 + 1017334*ep^4*mtt^11*mWW*s*t^7 + 415768*ep^5*mtt^11*mWW*s*t^7 + 162108*mtt^10*mWW^2*s*t^7 + 2077029*ep*mtt^10*mWW^2*s*t^7 + 9865167*ep^2*mtt^10*mWW^2*s*t^7 + 21599287*ep^3*mtt^10*mWW^2*s*t^7 + 22140989*ep^4*mtt^10*mWW^2*s*t^7 + 8625220*ep^5*mtt^10*mWW^2*s*t^7 - 456666*mtt^9*mWW^3*s*t^7 - 5878882*ep*mtt^9*mWW^3*s*t^7 - 28106486*ep^2*mtt^9*mWW^3*s*t^7 - 62061542*ep^3*mtt^9*mWW^3*s*t^7 - 64186040*ep^4*mtt^9*mWW^3*s*t^7 - 25206784*ep^5*mtt^9*mWW^3*s*t^7 + 384068*mtt^8*mWW^4*s*t^7 + 5123884*ep*mtt^8*mWW^4*s*t^7 + 25270166*ep^2*mtt^8*mWW^4*s*t^7 + 57340592*ep^3*mtt^8*mWW^4*s*t^7 + 60732730*ep^4*mtt^8*mWW^4*s*t^7 + 24343400*ep^5*mtt^8*mWW^4*s*t^7 + 159384*mtt^7*mWW^5*s*t^7 + 1606110*ep*mtt^7*mWW^5*s*t^7 + 5841146*ep^2*mtt^7*mWW^5*s*t^7 + 9424398*ep^3*mtt^7*mWW^5*s*t^7 + 6603450*ep^4*mtt^7*mWW^5*s*t^7 + 1501832*ep^5*mtt^7*mWW^5*s*t^7 - 454036*mtt^6*mWW^6*s*t^7 - 5441558*ep*mtt^6*mWW^6*s*t^7 - 24389354*ep^2*mtt^6*mWW^6*s*t^7 - 50864294*ep^3*mtt^6*mWW^6*s*t^7 - 49918414*ep^4*mtt^6*mWW^6*s*t^7 - 18657624*ep^5*mtt^6*mWW^6*s*t^7 + 192540*mtt^5*mWW^7*s*t^7 + 2460974*ep*mtt^5*mWW^7*s*t^7 + 11665776*ep^2*mtt^5*mWW^7*s*t^7 + 25485942*ep^3*mtt^5*mWW^7*s*t^7 + 26022272*ep^4*mtt^5*mWW^7*s*t^7 + 10075296*ep^5*mtt^5*mWW^7*s*t^7 + 90948*mtt^4*mWW^8*s*t^7 + 925860*ep*mtt^4*mWW^8*s*t^7 + 3522190*ep^2*mtt^4*mWW^8*s*t^7 + 6351848*ep^3*mtt^4*mWW^8*s*t^7 + 5476234*ep^4*mtt^4*mWW^8*s*t^7 + 1806120*ep^5*mtt^4*mWW^8*s*t^7 - 98096*mtt^3*mWW^9*s*t^7 - 1073366*ep*mtt^3*mWW^9*s*t^7 - 4438452*ep^2*mtt^3*mWW^9*s*t^7 - 8724226*ep^3*mtt^3*mWW^9*s*t^7 - 8206116*ep^4*mtt^3*mWW^9*s*t^7 - 2966384*ep^5*mtt^3*mWW^9*s*t^7 + 23992*mtt^2*mWW^10*s*t^7 + 253217*ep*mtt^2*mWW^10*s*t^7 + 1010655*ep^2*mtt^2*mWW^10*s*t^7 + 1932559*ep^3*mtt^2*mWW^10*s*t^7 + 1782605*ep^4*mtt^2*mWW^10*s*t^7 + 635652*ep^5*mtt^2*mWW^10*s*t^7 + 222*mtt*mWW^11*s*t^7 + 6564*ep*mtt*mWW^11*s*t^7 + 43986*ep^2*mtt*mWW^11*s*t^7 + 113712*ep^3*mtt*mWW^11*s*t^7 + 127404*ep^4*mtt*mWW^11*s*t^7 + 52272*ep^5*mtt*mWW^11*s*t^7 - 456*mWW^12*s*t^7 - 5160*ep*mWW^12*s*t^7 - 22044*ep^2*mWW^12*s*t^7 - 44568*ep^3*mWW^12*s*t^7 - 43092*ep^4*mWW^12*s*t^7 - 16080*ep^5*mWW^12*s*t^7 + 19488*mtt^11*s^2*t^7 + 278064*ep*mtt^11*s^2*t^7 + 1429280*ep^2*mtt^11*s^2*t^7 + 3311984*ep^3*mtt^11*s^2*t^7 + 3543456*ep^4*mtt^11*s^2*t^7 + 1427328*ep^5*mtt^11*s^2*t^7 + 8840*mtt^10*mWW*s^2*t^7 + 47106*ep*mtt^10*mWW*s^2*t^7 - 38874*ep^2*mtt^10*mWW*s^2*t^7 - 551674*ep^3*mtt^10*mWW*s^2*t^7 - 957086*ep^4*mtt^10*mWW*s^2*t^7 - 496472*ep^5*mtt^10*mWW*s^2*t^7 - 247192*mtt^9*mWW^2*s^2*t^7 - 3481513*ep*mtt^9*mWW^2*s^2*t^7 - 17677889*ep^2*mtt^9*mWW^2*s^2*t^7 - 40451363*ep^3*mtt^9*mWW^2*s^2*t^7 - 42751567*ep^4*mtt^9*mWW^2*s^2*t^7 - 17026636*ep^5*mtt^9*mWW^2*s^2*t^7 + 303632*mtt^8*mWW^3*s^2*t^7 + 5571935*ep*mtt^8*mWW^3*s^2*t^7 + 32723245*ep^2*mtt^8*mWW^3*s^2*t^7 + 81646281*ep^3*mtt^8*mWW^3*s^2*t^7 + 91349495*ep^4*mtt^8*mWW^3*s^2*t^7 + 37848972*ep^5*mtt^8*mWW^3*s^2*t^7 + 436556*mtt^7*mWW^4*s^2*t^7 + 2331411*ep*mtt^7*mWW^4*s^2*t^7 - 1116747*ep^2*mtt^7*mWW^4*s^2*t^7 - 22070623*ep^3*mtt^7*mWW^4*s^2*t^7 - 37764529*ep^4*mtt^7*mWW^4*s^2*t^7 - 19207828*ep^5*mtt^7*mWW^4*s^2*t^7 - 1128594*mtt^6*mWW^5*s^2*t^7 - 11373965*ep*mtt^6*mWW^5*s^2*t^7 - 42479799*ep^2*mtt^6*mWW^5*s^2*t^7 - 74388715*ep^3*mtt^6*mWW^5*s^2*t^7 - 61847115*ep^4*mtt^6*mWW^5*s^2*t^7 - 19821372*ep^5*mtt^6*mWW^5*s^2*t^7 + 560332*mtt^5*mWW^6*s^2*t^7 + 6205493*ep*mtt^5*mWW^6*s^2*t^7 + 25800697*ep^2*mtt^5*mWW^6*s^2*t^7 + 50485351*ep^3*mtt^5*mWW^6*s^2*t^7 + 47098227*ep^4*mtt^5*mWW^6*s^2*t^7 + 17045660*ep^5*mtt^5*mWW^6*s^2*t^7 + 447198*mtt^4*mWW^7*s^2*t^7 + 4899353*ep*mtt^4*mWW^7*s^2*t^7 + 20263073*ep^2*mtt^4*mWW^7*s^2*t^7 + 39760295*ep^3*mtt^4*mWW^7*s^2*t^7 + 37239125*ep^4*mtt^4*mWW^7*s^2*t^7 + 13324836*ep^5*mtt^4*mWW^7*s^2*t^7 - 615276*mtt^3*mWW^8*s^2*t^7 - 6886815*ep*mtt^3*mWW^8*s^2*t^7 - 29101781*ep^2*mtt^3*mWW^8*s^2*t^7 - 58202549*ep^3*mtt^3*mWW^8*s^2*t^7 - 55500687*ep^4*mtt^3*mWW^8*s^2*t^7 - 20293932*ep^5*mtt^3*mWW^8*s^2*t^7 + 248130*mtt^2*mWW^9*s^2*t^7 + 2766239*ep*mtt^2*mWW^9*s^2*t^7 + 11660681*ep^2*mtt^2*mWW^9*s^2*t^7 + 23325585*ep^3*mtt^2*mWW^9*s^2*t^7 + 22296217*ep^4*mtt^2*mWW^9*s^2*t^7 + 8187028*ep^5*mtt^2*mWW^9*s^2*t^7 - 32308*mtt*mWW^10*s^2*t^7 - 344624*ep*mtt*mWW^10*s^2*t^7 - 1394072*ep^2*mtt*mWW^10*s^2*t^7 - 2707872*ep^3*mtt*mWW^10*s^2*t^7 - 2542628*ep^4*mtt*mWW^10*s^2*t^7 - 924816*ep^5*mtt*mWW^10*s^2*t^7 - 806*mWW^11*s^2*t^7 - 12684*ep*mWW^11*s^2*t^7 - 67814*ep^2*mWW^11*s^2*t^7 - 156700*ep^3*mWW^11*s^2*t^7 - 162908*ep^4*mWW^11*s^2*t^7 - 62768*ep^5*mWW^11*s^2*t^7 + 4704*mtt^10*s^3*t^7 - 73136*ep*mtt^10*s^3*t^7 - 833280*ep^2*mtt^10*s^3*t^7 - 2571184*ep^3*mtt^10*s^3*t^7 - 3187968*ep^4*mtt^10*s^3*t^7 - 1403136*ep^5*mtt^10*s^3*t^7 - 77176*mtt^9*mWW*s^3*t^7 - 755040*ep*mtt^9*mWW*s^3*t^7 - 2731882*ep^2*mtt^9*mWW*s^3*t^7 - 4653204*ep^3*mtt^9*mWW*s^3*t^7 - 3783066*ep^4*mtt^9*mWW*s^3*t^7 - 1188752*ep^5*mtt^9*mWW*s^3*t^7 - 8224*mtt^8*mWW^2*s^3*t^7 + 1136518*ep*mtt^8*mWW^2*s^3*t^7 + 9924092*ep^2*mtt^8*mWW^2*s^3*t^7 + 28692186*ep^3*mtt^8*mWW^2*s^3*t^7 + 34568588*ep^4*mtt^8*mWW^2*s^3*t^7 + 14968784*ep^5*mtt^8*mWW^2*s^3*t^7 + 1019748*mtt^7*mWW^3*s^3*t^7 + 8044205*ep*mtt^7*mWW^3*s^3*t^7 + 19875627*ep^2*mtt^7*mWW^3*s^3*t^7 + 15095135*ep^3*mtt^7*mWW^3*s^3*t^7 - 5674599*ep^4*mtt^7*mWW^3*s^3*t^7 - 8347204*ep^5*mtt^7*mWW^3*s^3*t^7 - 2507940*mtt^6*mWW^4*s^3*t^7 - 24637603*ep*mtt^6*mWW^4*s^3*t^7 - 89655041*ep^2*mtt^6*mWW^4*s^3*t^7 - 153720593*ep^3*mtt^6*mWW^4*s^3*t^7 - 125831803*ep^4*mtt^6*mWW^4*s^3*t^7 - 39854556*ep^5*mtt^6*mWW^4*s^3*t^7 + 2305128*mtt^5*mWW^5*s^3*t^7 + 24394913*ep*mtt^5*mWW^5*s^3*t^7 + 97153713*ep^2*mtt^5*mWW^5*s^3*t^7 + 183678475*ep^3*mtt^5*mWW^5*s^3*t^7 + 166807479*ep^4*mtt^5*mWW^5*s^3*t^7 + 58944852*ep^5*mtt^5*mWW^5*s^3*t^7 - 309128*mtt^4*mWW^6*s^3*t^7 - 3291141*ep*mtt^4*mWW^6*s^3*t^7 - 13265073*ep^2*mtt^4*mWW^6*s^3*t^7 - 25653479*ep^3*mtt^4*mWW^6*s^3*t^7 - 24261807*ep^4*mtt^4*mWW^6*s^3*t^7 - 9228684*ep^5*mtt^4*mWW^6*s^3*t^7 - 969036*mtt^3*mWW^7*s^3*t^7 - 11021397*ep*mtt^3*mWW^7*s^3*t^7 - 47236937*ep^2*mtt^3*mWW^7*s^3*t^7 - 95233599*ep^3*mtt^3*mWW^7*s^3*t^7 - 91034435*ep^4*mtt^3*mWW^7*s^3*t^7 - 33204772*ep^5*mtt^3*mWW^7*s^3*t^7 + 711916*mtt^2*mWW^8*s^3*t^7 + 8148023*ep*mtt^2*mWW^8*s^3*t^7 + 35176343*ep^2*mtt^2*mWW^8*s^3*t^7 + 71501557*ep^3*mtt^2*mWW^8*s^3*t^7 + 68995453*ep^4*mtt^2*mWW^8*s^3*t^7 + 25469284*ep^5*mtt^2*mWW^8*s^3*t^7 - 183112*mtt*mWW^9*s^3*t^7 - 2091097*ep*mtt*mWW^9*s^3*t^7 - 9022289*ep^2*mtt*mWW^9*s^3*t^7 - 18369975*ep^3*mtt*mWW^9*s^3*t^7 - 17786187*ep^4*mtt*mWW^9*s^3*t^7 - 6596156*ep^5*mtt*mWW^9*s^3*t^7 + 13120*mWW^10*s^3*t^7 + 145755*ep*mWW^10*s^3*t^7 + 614727*ep^2*mWW^10*s^3*t^7 + 1234681*ep^3*mWW^10*s^3*t^7 + 1188345*ep^4*mWW^10*s^3*t^7 + 440340*ep^5*mWW^10*s^3*t^7 - 65856*mtt^9*s^4*t^7 - 565264*ep*mtt^9*s^4*t^7 - 1683752*ep^2*mtt^9*s^4*t^7 - 2188480*ep^3*mtt^9*s^4*t^7 - 1169448*ep^4*mtt^9*s^4*t^7 - 151200*ep^5*mtt^9*s^4*t^7 + 171576*mtt^8*mWW*s^4*t^7 + 1848766*ep*mtt^8*mWW*s^4*t^7 + 7562842*ep^2*mtt^8*mWW*s^4*t^7 + 14801154*ep^3*mtt^8*mWW*s^4*t^7 + 13971262*ep^4*mtt^8*mWW*s^4*t^7 + 5122000*ep^5*mtt^8*mWW*s^4*t^7 + 451284*mtt^7*mWW^2*s^4*t^7 + 3562442*ep*mtt^7*mWW^2*s^4*t^7 + 8798526*ep^2*mtt^7*mWW^2*s^4*t^7 + 6670534*ep^3*mtt^7*mWW^2*s^4*t^7 - 2563210*ep^4*mtt^7*mWW^2*s^4*t^7 - 3758776*ep^5*mtt^7*mWW^2*s^4*t^7 - 2380656*mtt^6*mWW^3*s^4*t^7 - 23605769*ep*mtt^6*mWW^3*s^4*t^7 - 87174467*ep^2*mtt^6*mWW^3*s^4*t^7 - 152439143*ep^3*mtt^6*mWW^3*s^4*t^7 - 127788425*ep^4*mtt^6*mWW^3*s^4*t^7 - 41516148*ep^5*mtt^6*mWW^3*s^4*t^7 + 3753196*mtt^5*mWW^4*s^4*t^7 + 40070527*ep*mtt^5*mWW^4*s^4*t^7 + 161571911*ep^2*mtt^5*mWW^4*s^4*t^7 + 309564285*ep^3*mtt^5*mWW^4*s^4*t^7 + 284659901*ep^4*mtt^5*mWW^4*s^4*t^7 + 101489812*ep^5*mtt^5*mWW^4*s^4*t^7 - 2503762*mtt^4*mWW^5*s^4*t^7 - 28026554*ep*mtt^4*mWW^5*s^4*t^7 - 118831076*ep^2*mtt^4*mWW^5*s^4*t^7 - 238560734*ep^3*mtt^4*mWW^5*s^4*t^7 - 228920850*ep^4*mtt^4*mWW^5*s^4*t^7 - 84886136*ep^5*mtt^4*mWW^5*s^4*t^7 + 227756*mtt^3*mWW^6*s^4*t^7 + 2780024*ep*mtt^3*mWW^6*s^4*t^7 + 12937946*ep^2*mtt^3*mWW^6*s^4*t^7 + 28498520*ep^3*mtt^3*mWW^6*s^4*t^7 + 30004722*ep^4*mtt^3*mWW^6*s^4*t^7 + 12265560*ep^5*mtt^3*mWW^6*s^4*t^7 + 606908*mtt^2*mWW^7*s^4*t^7 + 6966027*ep*mtt^2*mWW^7*s^4*t^7 + 30101603*ep^2*mtt^2*mWW^7*s^4*t^7 + 60941581*ep^3*mtt^2*mWW^7*s^4*t^7 + 58316341*ep^4*mtt^2*mWW^7*s^4*t^7 + 21266788*ep^5*mtt^2*mWW^7*s^4*t^7 - 302972*mtt*mWW^8*s^4*t^7 - 3524097*ep*mtt*mWW^8*s^4*t^7 - 15447503*ep^2*mtt*mWW^8*s^4*t^7 - 31741003*ep^3*mtt*mWW^8*s^4*t^7 - 30851637*ep^4*mtt*mWW^8*s^4*t^7 - 11449332*ep^5*mtt*mWW^8*s^4*t^7 + 42526*mWW^9*s^4*t^7 + 493898*ep*mWW^9*s^4*t^7 + 2163970*ep^2*mWW^9*s^4*t^7 + 4453286*ep^3*mWW^9*s^4*t^7 + 4341344*ep^4*mWW^9*s^4*t^7 + 1617432*ep^5*mWW^9*s^4*t^7 + 108192*mtt^8*s^5*t^7 + 1051680*ep*mtt^8*s^5*t^7 + 3798536*ep^2*mtt^8*s^5*t^7 + 6543824*ep^3*mtt^8*s^5*t^7 + 5452104*ep^4*mtt^8*s^5*t^7 + 1772064*ep^5*mtt^8*s^5*t^7 - 214264*mtt^7*mWW*s^5*t^7 - 2461608*ep*mtt^7*mWW*s^5*t^7 - 10763670*ep^2*mtt^7*mWW*s^5*t^7 - 22340188*ep^3*mtt^7*mWW*s^5*t^7 - 22152374*ep^4*mtt^7*mWW*s^5*t^7 - 8455256*ep^5*mtt^7*mWW*s^5*t^7 - 554884*mtt^6*mWW^2*s^5*t^7 - 4911751*ep*mtt^6*mWW^2*s^5*t^7 - 15248545*ep^2*mtt^6*mWW^2*s^5*t^7 - 20741813*ep^3*mtt^6*mWW^2*s^5*t^7 - 11731915*ep^4*mtt^6*mWW^2*s^5*t^7 - 1746252*ep^5*mtt^6*mWW^2*s^5*t^7 + 2241862*mtt^5*mWW^3*s^5*t^7 + 23496537*ep*mtt^5*mWW^3*s^5*t^7 + 92854755*ep^2*mtt^5*mWW^3*s^5*t^7 + 174347463*ep^3*mtt^5*mWW^3*s^5*t^7 + 157114499*ep^4*mtt^5*mWW^3*s^5*t^7 + 54867924*ep^5*mtt^5*mWW^3*s^5*t^7 - 2871456*mtt^4*mWW^4*s^5*t^7 - 32137557*ep*mtt^4*mWW^4*s^5*t^7 - 136342549*ep^2*mtt^4*mWW^4*s^5*t^7 - 273462663*ep^3*mtt^4*mWW^4*s^5*t^7 - 261621259*ep^4*mtt^4*mWW^4*s^5*t^7 - 96439292*ep^5*mtt^4*mWW^4*s^5*t^7 + 1615012*mtt^3*mWW^5*s^5*t^7 + 18951950*ep*mtt^3*mWW^5*s^5*t^7 + 84189730*ep^2*mtt^3*mWW^5*s^5*t^7 + 175573490*ep^3*mtt^3*mWW^5*s^5*t^7 + 173560946*ep^4*mtt^3*mWW^5*s^5*t^7 + 65791704*ep^5*mtt^3*mWW^5*s^5*t^7 - 241492*mtt^2*mWW^6*s^5*t^7 - 3055373*ep*mtt^2*mWW^6*s^5*t^7 - 14538681*ep^2*mtt^2*mWW^6*s^5*t^7 - 32110403*ep^3*mtt^2*mWW^6*s^5*t^7 - 33339535*ep^4*mtt^2*mWW^6*s^5*t^7 - 13210828*ep^5*mtt^2*mWW^6*s^5*t^7 - 121922*mtt*mWW^7*s^5*t^7 - 1387479*ep*mtt*mWW^7*s^5*t^7 - 5938175*ep^2*mtt*mWW^7*s^5*t^7 - 11892965*ep^3*mtt*mWW^7*s^5*t^7 - 11247231*ep^4*mtt*mWW^7*s^5*t^7 - 4050356*ep^5*mtt*mWW^7*s^5*t^7 + 38952*mWW^8*s^5*t^7 + 453601*ep*mWW^8*s^5*t^7 + 1988599*ep^2*mWW^8*s^5*t^7 + 4083255*ep^3*mWW^8*s^5*t^7 + 3964765*ep^4*mWW^8*s^5*t^7 + 1470292*ep^5*mWW^8*s^5*t^7 - 89376*mtt^7*s^6*t^7 - 899696*ep*mtt^7*s^6*t^7 - 3396288*ep^2*mtt^7*s^6*t^7 - 6139504*ep^3*mtt^7*s^6*t^7 - 5377344*ep^4*mtt^7*s^6*t^7 - 1838592*ep^5*mtt^7*s^6*t^7 + 169784*mtt^6*mWW*s^6*t^7 + 2041158*ep*mtt^6*mWW*s^6*t^7 + 9302018*ep^2*mtt^6*mWW*s^6*t^7 + 19917762*ep^3*mtt^6*mWW*s^6*t^7 + 20201046*ep^4*mtt^6*mWW*s^6*t^7 + 7836712*ep^5*mtt^6*mWW*s^6*t^7 + 285728*mtt^5*mWW^2*s^6*t^7 + 2400635*ep*mtt^5*mWW^2*s^6*t^7 + 6739603*ep^2*mtt^5*mWW^2*s^6*t^7 + 7392585*ep^3*mtt^5*mWW^2*s^6*t^7 + 1976165*ep^4*mtt^5*mWW^2*s^6*t^7 - 904476*ep^5*mtt^5*mWW^2*s^6*t^7 - 1094216*mtt^4*mWW^3*s^6*t^7 - 11756018*ep*mtt^4*mWW^3*s^6*t^7 - 47800806*ep^2*mtt^4*mWW^3*s^6*t^7 - 92128902*ep^3*mtt^4*mWW^3*s^6*t^7 - 84943194*ep^4*mtt^4*mWW^3*s^6*t^7 - 30252696*ep^5*mtt^4*mWW^3*s^6*t^7 + 1211984*mtt^3*mWW^4*s^6*t^7 + 14032702*ep*mtt^3*mWW^4*s^6*t^7 + 61593400*ep^2*mtt^3*mWW^4*s^6*t^7 + 126965986*ep^3*mtt^3*mWW^4*s^6*t^7 + 124062200*ep^4*mtt^3*mWW^4*s^6*t^7 + 46468176*ep^5*mtt^3*mWW^4*s^6*t^7 - 597800*mtt^2*mWW^5*s^6*t^7 - 7232718*ep*mtt^2*mWW^5*s^6*t^7 - 33034968*ep^2*mtt^2*mWW^5*s^6*t^7 - 70270642*ep^3*mtt^2*mWW^5*s^6*t^7 - 70389056*ep^4*mtt^2*mWW^5*s^6*t^7 - 26896800*ep^5*mtt^2*mWW^5*s^6*t^7 + 114800*mtt*mWW^6*s^6*t^7 + 1432575*ep*mtt*mWW^6*s^6*t^7 + 6718181*ep^2*mtt*mWW^6*s^6*t^7 + 14583821*ep^3*mtt*mWW^6*s^6*t^7 + 14844163*ep^4*mtt*mWW^6*s^6*t^7 + 5747724*ep^5*mtt*mWW^6*s^6*t^7 - 904*mWW^7*s^6*t^7 - 19598*ep*mWW^7*s^6*t^7 - 126900*ep^2*mWW^7*s^6*t^7 - 333586*ep^3*mWW^7*s^6*t^7 - 385500*ep^4*mWW^7*s^6*t^7 - 163888*ep^5*mWW^7*s^6*t^7 + 40992*mtt^6*s^7*t^7 + 416816*ep*mtt^6*s^7*t^7 + 1591840*ep^2*mtt^6*s^7*t^7 + 2909936*ep^3*mtt^6*s^7*t^7 + 2574624*ep^4*mtt^6*s^7*t^7 + 888192*ep^5*mtt^6*s^7*t^7 - 85320*mtt^5*mWW*s^7*t^7 - 1052096*ep*mtt^5*mWW*s^7*t^7 - 4894766*ep^2*mtt^5*mWW*s^7*t^7 - 10617996*ep^3*mtt^5*mWW*s^7*t^7 - 10849694*ep^4*mtt^5*mWW*s^7*t^7 - 4225568*ep^5*mtt^5*mWW*s^7*t^7 - 47832*mtt^4*mWW^2*s^7*t^7 - 204644*ep*mtt^4*mWW^2*s^7*t^7 + 552510*ep^2*mtt^4*mWW^2*s^7*t^7 + 3628204*ep^3*mtt^4*mWW^2*s^7*t^7 + 5563442*ep^4*mtt^4*mWW^2*s^7*t^7 + 2719080*ep^5*mtt^4*mWW^2*s^7*t^7 + 261408*mtt^3*mWW^3*s^7*t^7 + 2806416*ep*mtt^3*mWW^3*s^7*t^7 + 11421892*ep^2*mtt^3*mWW^3*s^7*t^7 + 21998884*ep^3*mtt^3*mWW^3*s^7*t^7 + 20229304*ep^4*mtt^3*mWW^3*s^7*t^7 + 7173472*ep^5*mtt^3*mWW^3*s^7*t^7 - 258912*mtt^2*mWW^4*s^7*t^7 - 3063688*ep*mtt^2*mWW^4*s^7*t^7 - 13738708*ep^2*mtt^2*mWW^4*s^7*t^7 - 28775244*ep^3*mtt^2*mWW^4*s^7*t^7 - 28435096*ep^4*mtt^2*mWW^4*s^7*t^7 - 10733248*ep^5*mtt^2*mWW^4*s^7*t^7 + 105576*mtt*mWW^5*s^7*t^7 + 1291184*ep*mtt*mWW^5*s^7*t^7 + 5955322*ep^2*mtt*mWW^5*s^7*t^7 + 12744392*ep^3*mtt*mWW^5*s^7*t^7 + 12804790*ep^4*mtt*mWW^5*s^7*t^7 + 4896928*ep^5*mtt*mWW^5*s^7*t^7 - 15912*mWW^6*s^7*t^7 - 192836*ep*mWW^6*s^7*t^7 - 881178*ep^2*mWW^6*s^7*t^7 - 1873200*ep^3*mWW^6*s^7*t^7 - 1873546*ep^4*mWW^6*s^7*t^7 - 714248*ep^5*mWW^6*s^7*t^7 - 9744*mtt^5*s^8*t^7 - 98544*ep*mtt^5*s^8*t^7 - 373540*ep^2*mtt^5*s^8*t^7 - 676456*ep^3*mtt^5*s^8*t^7 - 591972*ep^4*mtt^5*s^8*t^7 - 201744*ep^5*mtt^5*s^8*t^7 + 24776*mtt^4*mWW*s^8*t^7 + 307080*ep*mtt^4*mWW*s^8*t^7 + 1432032*ep^2*mtt^4*mWW*s^8*t^7 + 3101744*ep^3*mtt^4*mWW*s^8*t^7 + 3156856*ep^4*mtt^4*mWW*s^8*t^7 + 1223032*ep^5*mtt^4*mWW*s^8*t^7 - 11200*mtt^3*mWW^2*s^8*t^7 - 211576*ep*mtt^3*mWW^2*s^8*t^7 - 1264020*ep^2*mtt^3*mWW^2*s^8*t^7 - 3171296*ep^3*mtt^3*mWW^2*s^8*t^7 - 3549652*ep^4*mtt^3*mWW^2*s^8*t^7 - 1469120*ep^5*mtt^3*mWW^2*s^8*t^7 - 17616*mtt^2*mWW^3*s^8*t^7 - 158744*ep*mtt^2*mWW^3*s^8*t^7 - 517252*ep^2*mtt^2*mWW^3*s^8*t^7 - 762864*ep^3*mtt^2*mWW^3*s^8*t^7 - 501364*ep^4*mtt^2*mWW^3*s^8*t^7 - 111408*ep^5*mtt^2*mWW^3*s^8*t^7 + 18448*mtt*mWW^4*s^8*t^7 + 215896*ep*mtt*mWW^4*s^8*t^7 + 961576*ep^2*mtt*mWW^4*s^8*t^7 + 2003976*ep^3*mtt*mWW^4*s^8*t^7 + 1972600*ep^4*mtt*mWW^4*s^8*t^7 + 742352*ep^5*mtt*mWW^4*s^8*t^7 - 4664*mWW^5*s^8*t^7 - 54304*ep*mWW^5*s^8*t^7 - 239948*ep^2*mWW^5*s^8*t^7 - 497600*ep^3*mWW^5*s^8*t^7 - 488772*ep^4*mWW^5*s^8*t^7 - 183880*ep^5*mWW^5*s^8*t^7 + 896*mtt^4*s^9*t^7 + 8824*ep*mtt^4*s^9*t^7 + 32292*ep^2*mtt^4*s^9*t^7 + 56080*ep^3*mtt^4*s^9*t^7 + 46788*ep^4*mtt^4*s^9*t^7 + 15120*ep^5*mtt^4*s^9*t^7 - 3136*mtt^3*mWW*s^9*t^7 - 38336*ep*mtt^3*mWW*s^9*t^7 - 176192*ep^2*mtt^3*mWW*s^9*t^7 - 375864*ep^3*mtt^3*mWW*s^9*t^7 - 376712*ep^4*mtt^3*mWW*s^9*t^7 - 143760*ep^5*mtt^3*mWW*s^9*t^7 + 4032*mtt^2*mWW^2*s^9*t^7 + 56304*ep*mtt^2*mWW^2*s^9*t^7 + 285992*ep^2*mtt^2*mWW^2*s^9*t^7 + 652360*ep^3*mtt^2*mWW^2*s^9*t^7 + 684992*ep^4*mtt^2*mWW^2*s^9*t^7 + 270480*ep^5*mtt^2*mWW^2*s^9*t^7 - 2240*mtt*mWW^3*s^9*t^7 - 32896*ep*mtt*mWW^3*s^9*t^7 - 172576*ep^2*mtt*mWW^3*s^9*t^7 - 401448*ep^3*mtt*mWW^3*s^9*t^7 - 427000*ep^4*mtt*mWW^3*s^9*t^7 - 170160*ep^5*mtt*mWW^3*s^9*t^7 + 448*mWW^4*s^9*t^7 + 6104*ep*mWW^4*s^9*t^7 + 30484*ep^2*mWW^4*s^9*t^7 + 68872*ep^3*mWW^4*s^9*t^7 + 71932*ep^4*mWW^4*s^9*t^7 + 28320*ep^5*mWW^4*s^9*t^7 - 5600*mtt^12*t^8 - 66672*ep*mtt^12*t^8 - 299232*ep^2*mtt^12*t^8 - 631544*ep^3*mtt^12*t^8 - 632568*ep^4*mtt^12*t^8 - 242784*ep^5*mtt^12*t^8 + 21856*mtt^11*mWW*t^8 + 255178*ep*mtt^11*mWW*t^8 + 1128106*ep^2*mtt^11*mWW*t^8 + 2360726*ep^3*mtt^11*mWW*t^8 + 2355054*ep^4*mtt^11*mWW*t^8 + 902360*ep^5*mtt^11*mWW*t^8 - 4880*mtt^10*mWW^2*t^8 - 35238*ep*mtt^10*mWW^2*t^8 - 84050*ep^2*mtt^10*mWW^2*t^8 - 104202*ep^3*mtt^10*mWW^2*t^8 - 87686*ep^4*mtt^10*mWW^2*t^8 - 38904*ep^5*mtt^10*mWW^2*t^8 - 109196*mtt^9*mWW^3*t^8 - 1328554*ep*mtt^9*mWW^3*t^8 - 6038238*ep^2*mtt^9*mWW^3*t^8 - 12755454*ep^3*mtt^9*mWW^3*t^8 - 12686934*ep^4*mtt^9*mWW^3*t^8 - 4814584*ep^5*mtt^9*mWW^3*t^8 + 241096*mtt^8*mWW^4*t^8 + 2844906*ep*mtt^8*mWW^4*t^8 + 12631126*ep^2*mtt^8*mWW^4*t^8 + 26321830*ep^3*mtt^8*mWW^4*t^8 + 26003178*ep^4*mtt^8*mWW^4*t^8 + 9841864*ep^5*mtt^8*mWW^4*t^8 - 220484*mtt^7*mWW^5*t^8 - 2518710*ep*mtt^7*mWW^5*t^8 - 10881106*ep^2*mtt^7*mWW^5*t^8 - 22262354*ep^3*mtt^7*mWW^5*t^8 - 21752442*ep^4*mtt^7*mWW^5*t^8 - 8188744*ep^5*mtt^7*mWW^5*t^8 + 71584*mtt^6*mWW^6*t^8 + 734862*ep*mtt^6*mWW^6*t^8 + 2859194*ep^2*mtt^6*mWW^6*t^8 + 5396034*ep^3*mtt^6*mWW^6*t^8 + 5002366*ep^4*mtt^6*mWW^6*t^8 + 1838680*ep^5*mtt^6*mWW^6*t^8 + 27820*mtt^5*mWW^7*t^8 + 387938*ep*mtt^5*mWW^7*t^8 + 1943830*ep^2*mtt^5*mWW^7*t^8 + 4363302*ep^3*mtt^5*mWW^7*t^8 + 4488126*ep^4*mtt^5*mWW^7*t^8 + 1720344*ep^5*mtt^5*mWW^7*t^8 - 29624*mtt^4*mWW^8*t^8 - 359346*ep*mtt^4*mWW^8*t^8 - 1632462*ep^2*mtt^4*mWW^8*t^8 - 3454486*ep^3*mtt^4*mWW^8*t^8 - 3437386*ep^4*mtt^4*mWW^8*t^8 - 1297736*ep^5*mtt^4*mWW^8*t^8 + 8004*mtt^3*mWW^9*t^8 + 91444*ep*mtt^3*mWW^9*t^8 + 394864*ep^2*mtt^3*mWW^9*t^8 + 806420*ep^3*mtt^3*mWW^9*t^8 + 784292*ep^4*mtt^3*mWW^9*t^8 + 292176*ep^5*mtt^3*mWW^9*t^8 - 576*mtt^2*mWW^10*t^8 - 5808*ep*mtt^2*mWW^10*t^8 - 22032*ep^2*mtt^2*mWW^10*t^8 - 40272*ep^3*mtt^2*mWW^10*t^8 - 36000*ep^4*mtt^2*mWW^10*t^8 - 12672*ep^5*mtt^2*mWW^10*t^8 + 26432*mtt^11*s*t^8 + 326696*ep*mtt^11*s*t^8 + 1512556*ep^2*mtt^11*s*t^8 + 3264856*ep^3*mtt^11*s*t^8 + 3323076*ep^4*mtt^11*s*t^8 + 1290384*ep^5*mtt^11*s*t^8 - 85104*mtt^10*mWW*s*t^8 - 1056924*ep*mtt^10*mWW*s*t^8 - 4923856*ep^2*mtt^10*mWW*s*t^8 - 10709120*ep^3*mtt^10*mWW*s*t^8 - 10985188*ep^4*mtt^10*mWW*s*t^8 - 4295568*ep^5*mtt^10*mWW*s*t^8 - 16436*mtt^9*mWW^2*s*t^8 - 176461*ep*mtt^9*mWW^2*s*t^8 - 656305*ep^2*mtt^9*mWW^2*s*t^8 - 985843*ep^3*mtt^9*mWW^2*s*t^8 - 537383*ep^4*mtt^9*mWW^2*s*t^8 - 36012*ep^5*mtt^9*mWW^2*s*t^8 + 390792*mtt^8*mWW^3*s*t^8 + 4816617*ep*mtt^8*mWW^3*s*t^8 + 22134295*ep^2*mtt^8*mWW^3*s*t^8 + 47165143*ep^3*mtt^8*mWW^3*s*t^8 + 47239493*ep^4*mtt^8*mWW^3*s*t^8 + 18027620*ep^5*mtt^8*mWW^3*s*t^8 - 573182*mtt^7*mWW^4*s*t^8 - 7260855*ep*mtt^7*mWW^4*s*t^8 - 34205805*ep^2*mtt^7*mWW^4*s*t^8 - 74509253*ep^3*mtt^7*mWW^4*s*t^8 - 76085061*ep^4*mtt^7*mWW^4*s*t^8 - 29523204*ep^5*mtt^7*mWW^4*s*t^8 + 211472*mtt^6*mWW^5*s*t^8 + 3112249*ep*mtt^6*mWW^5*s*t^8 + 16330595*ep^2*mtt^6*mWW^5*s*t^8 + 38366655*ep^3*mtt^6*mWW^5*s*t^8 + 41414097*ep^4*mtt^6*mWW^5*s*t^8 + 16759572*ep^5*mtt^6*mWW^5*s*t^8 + 182338*mtt^5*mWW^6*s*t^8 + 1650775*ep*mtt^5*mWW^6*s*t^8 + 5278869*ep^2*mtt^5*mWW^6*s*t^8 + 7427829*ep^3*mtt^5*mWW^6*s*t^8 + 4408169*ep^4*mtt^5*mWW^6*s*t^8 + 750740*ep^5*mtt^5*mWW^6*s*t^8 - 159976*mtt^4*mWW^7*s*t^8 - 1621461*ep*mtt^4*mWW^7*s*t^8 - 6122339*ep^2*mtt^4*mWW^7*s*t^8 - 10921835*ep^3*mtt^4*mWW^7*s*t^8 - 9320561*ep^4*mtt^4*mWW^7*s*t^8 - 3083988*ep^5*mtt^4*mWW^7*s*t^8 - 4074*mtt^3*mWW^8*s*t^8 - 118749*ep*mtt^3*mWW^8*s*t^8 - 807979*ep^2*mtt^3*mWW^8*s*t^8 - 2144231*ep^3*mtt^3*mWW^8*s*t^8 - 2460667*ep^4*mtt^3*mWW^8*s*t^8 - 1017660*ep^5*mtt^3*mWW^8*s*t^8 + 38880*mtt^2*mWW^9*s*t^8 + 452103*ep*mtt^2*mWW^9*s*t^8 + 1981921*ep^2*mtt^2*mWW^9*s*t^8 + 4089565*ep^3*mtt^2*mWW^9*s*t^8 + 4002767*ep^4*mtt^2*mWW^9*s*t^8 + 1495724*ep^5*mtt^2*mWW^9*s*t^8 - 12006*mtt*mWW^10*s*t^8 - 132702*ep*mtt*mWW^10*s*t^8 - 555000*ep^2*mtt*mWW^10*s*t^8 - 1104174*ep^3*mtt*mWW^10*s*t^8 - 1052742*ep^4*mtt*mWW^10*s*t^8 - 386616*ep^5*mtt*mWW^10*s*t^8 + 864*mWW^11*s*t^8 + 8712*ep*mWW^11*s*t^8 + 33048*ep^2*mWW^11*s*t^8 + 60408*ep^3*mWW^11*s*t^8 + 54000*ep^4*mWW^11*s*t^8 + 19008*ep^5*mWW^11*s*t^8 - 36960*mtt^10*s^2*t^8 - 521728*ep*mtt^10*s^2*t^8 - 2657448*ep^2*mtt^10*s^2*t^8 - 6105776*ep^3*mtt^10*s^2*t^8 - 6480552*ep^4*mtt^10*s^2*t^8 - 2591136*ep^5*mtt^10*s^2*t^8 + 65568*mtt^9*mWW*s^2*t^8 + 1119970*ep*mtt^9*mWW*s^2*t^8 + 6361656*ep^2*mtt^9*mWW*s^2*t^8 + 15595842*ep^3*mtt^9*mWW*s^2*t^8 + 17266324*ep^4*mtt^9*mWW*s^2*t^8 + 7107120*ep^5*mtt^9*mWW*s^2*t^8 + 161392*mtt^8*mWW^2*s^2*t^8 + 1590605*ep*mtt^8*mWW^2*s^2*t^8 + 5768571*ep^2*mtt^8*mWW^2*s^2*t^8 + 9744395*ep^3*mtt^8*mWW^2*s^2*t^8 + 7747833*ep^4*mtt^8*mWW^2*s^2*t^8 + 2340084*ep^5*mtt^8*mWW^2*s^2*t^8 - 393250*mtt^7*mWW^3*s^2*t^8 - 5354127*ep*mtt^7*mWW^3*s^2*t^8 - 26551145*ep^2*mtt^7*mWW^3*s^2*t^8 - 59757205*ep^3*mtt^7*mWW^3*s^2*t^8 - 62338677*ep^4*mtt^7*mWW^3*s^2*t^8 - 24544196*ep^5*mtt^7*mWW^3*s^2*t^8 - 144594*mtt^6*mWW^4*s^2*t^8 + 454683*ep*mtt^6*mWW^4*s^2*t^8 + 10608241*ep^2*mtt^6*mWW^4*s^2*t^8 + 36308477*ep^3*mtt^6*mWW^4*s^2*t^8 + 46867509*ep^4*mtt^6*mWW^4*s^2*t^8 + 20998724*ep^5*mtt^6*mWW^4*s^2*t^8 + 1031786*mtt^5*mWW^5*s^2*t^8 + 9611961*ep*mtt^5*mWW^5*s^2*t^8 + 32436507*ep^2*mtt^5*mWW^5*s^2*t^8 + 50518679*ep^3*mtt^5*mWW^5*s^2*t^8 + 36592359*ep^4*mtt^5*mWW^5*s^2*t^8 + 9893868*ep^5*mtt^5*mWW^5*s^2*t^8 - 1022686*mtt^4*mWW^6*s^2*t^8 - 10369867*ep*mtt^4*mWW^6*s^2*t^8 - 39276213*ep^2*mtt^4*mWW^6*s^2*t^8 - 70627113*ep^3*mtt^4*mWW^6*s^2*t^8 - 61101829*ep^4*mtt^4*mWW^6*s^2*t^8 - 20595652*ep^5*mtt^4*mWW^6*s^2*t^8 + 318050*mtt^3*mWW^7*s^2*t^8 + 3116563*ep*mtt^3*mWW^7*s^2*t^8 + 11339357*ep^2*mtt^3*mWW^7*s^2*t^8 + 19610689*ep^3*mtt^3*mWW^7*s^2*t^8 + 16404977*ep^4*mtt^3*mWW^7*s^2*t^8 + 5410804*ep^5*mtt^3*mWW^7*s^2*t^8 + 75042*mtt^2*mWW^8*s^2*t^8 + 988225*ep*mtt^2*mWW^8*s^2*t^8 + 4770123*ep^2*mtt^2*mWW^8*s^2*t^8 + 10484519*ep^3*mtt^2*mWW^8*s^2*t^8 + 10669887*ep^4*mtt^2*mWW^8*s^2*t^8 + 4072524*ep^5*mtt^2*mWW^8*s^2*t^8 - 63754*mtt*mWW^9*s^2*t^8 - 742975*ep*mtt*mWW^9*s^2*t^8 - 3256423*ep^2*mtt*mWW^9*s^2*t^8 - 6696453*ep^3*mtt*mWW^9*s^2*t^8 - 6517559*ep^4*mtt*mWW^9*s^2*t^8 - 2420556*ep^5*mtt*mWW^9*s^2*t^8 + 9406*mWW^10*s^2*t^8 + 106690*ep*mWW^10*s^2*t^8 + 456774*ep^2*mWW^10*s^2*t^8 + 923946*ep^3*mWW^10*s^2*t^8 + 889728*ep^4*mWW^10*s^2*t^8 + 328416*ep^5*mWW^10*s^2*t^8 - 19712*mtt^9*s^3*t^8 + 4504*ep*mtt^9*s^3*t^8 + 947284*ep^2*mtt^9*s^3*t^8 + 3465184*ep^3*mtt^9*s^3*t^8 + 4553124*ep^4*mtt^9*s^3*t^8 + 2057616*ep^5*mtt^9*s^3*t^8 + 200896*mtt^8*mWW*s^3*t^8 + 1513200*ep*mtt^8*mWW*s^3*t^8 + 3372174*ep^2*mtt^8*mWW*s^3*t^8 + 1654184*ep^3*mtt^8*mWW*s^3*t^8 - 2419974*ep^4*mtt^8*mWW*s^3*t^8 - 2105680*ep^5*mtt^8*mWW*s^3*t^8 - 447312*mtt^7*mWW^2*s^3*t^8 - 4657420*ep*mtt^7*mWW^2*s^3*t^8 - 18305142*ep^2*mtt^7*mWW^2*s^3*t^8 - 34447740*ep^3*mtt^7*mWW^2*s^3*t^8 - 31345970*ep^4*mtt^7*mWW^2*s^3*t^8 - 11108920*ep^5*mtt^7*mWW^2*s^3*t^8 - 111682*mtt^6*mWW^3*s^3*t^8 + 242801*ep*mtt^6*mWW^3*s^3*t^8 + 7353907*ep^2*mtt^6*mWW^3*s^3*t^8 + 25913455*ep^3*mtt^6*mWW^3*s^3*t^8 + 34004307*ep^4*mtt^6*mWW^3*s^3*t^8 + 15434748*ep^5*mtt^6*mWW^3*s^3*t^8 + 1636022*mtt^5*mWW^4*s^3*t^8 + 15638101*ep*mtt^5*mWW^4*s^3*t^8 + 54825093*ep^2*mtt^5*mWW^4*s^3*t^8 + 89827099*ep^3*mtt^5*mWW^4*s^3*t^8 + 69573905*ep^4*mtt^5*mWW^4*s^3*t^8 + 20563268*ep^5*mtt^5*mWW^4*s^3*t^8 - 2388294*mtt^4*mWW^5*s^3*t^8 - 24822626*ep*mtt^4*mWW^5*s^3*t^8 - 96877218*ep^2*mtt^4*mWW^5*s^3*t^8 - 179587634*ep^3*mtt^4*mWW^5*s^3*t^8 - 159946388*ep^4*mtt^4*mWW^5*s^3*t^8 - 55311688*ep^5*mtt^4*mWW^5*s^3*t^8 + 1489324*mtt^3*mWW^6*s^3*t^8 + 15945354*ep*mtt^3*mWW^6*s^3*t^8 + 64391584*ep^2*mtt^3*mWW^6*s^3*t^8 + 123579350*ep^3*mtt^3*mWW^6*s^3*t^8 + 113886316*ep^4*mtt^3*mWW^6*s^3*t^8 + 40709632*ep^5*mtt^3*mWW^6*s^3*t^8 - 345102*mtt^2*mWW^7*s^3*t^8 - 3649415*ep*mtt^2*mWW^7*s^3*t^8 - 14588093*ep^2*mtt^2*mWW^7*s^3*t^8 - 27854377*ep^3*mtt^2*mWW^7*s^3*t^8 - 25684097*ep^4*mtt^2*mWW^7*s^3*t^8 - 9246244*ep^5*mtt^2*mWW^7*s^3*t^8 - 33186*mtt*mWW^8*s^3*t^8 - 438235*ep*mtt*mWW^8*s^3*t^8 - 2105555*ep^2*mtt*mWW^8*s^3*t^8 - 4580933*ep^3*mtt*mWW^8*s^3*t^8 - 4597103*ep^4*mtt*mWW^8*s^3*t^8 - 1725148*ep^5*mtt*mWW^8*s^3*t^8 + 19046*mWW^9*s^3*t^8 + 223736*ep*mWW^9*s^3*t^8 + 985966*ep^2*mWW^9*s^3*t^8 + 2031412*ep^3*mWW^9*s^3*t^8 + 1975880*ep^4*mWW^9*s^3*t^8 + 732416*ep^5*mWW^9*s^3*t^8 + 119840*mtt^8*s^4*t^8 + 1034960*ep*mtt^8*s^4*t^8 + 3122800*ep^2*mtt^8*s^4*t^8 + 4172800*ep^3*mtt^8*s^4*t^8 + 2384160*ep^4*mtt^8*s^4*t^8 + 397440*ep^5*mtt^8*s^4*t^8 - 536256*mtt^7*mWW*s^4*t^8 - 5198322*ep*mtt^7*mWW*s^4*t^8 - 18741814*ep^2*mtt^7*mWW*s^4*t^8 - 32250254*ep^3*mtt^7*mWW*s^4*t^8 - 26860786*ep^4*mtt^7*mWW*s^4*t^8 - 8737368*ep^5*mtt^7*mWW*s^4*t^8 + 683944*mtt^6*mWW^2*s^4*t^8 + 7607666*ep*mtt^6*mWW^2*s^4*t^8 + 32191960*ep^2*mtt^6*mWW^2*s^4*t^8 + 65000490*ep^3*mtt^6*mWW^2*s^4*t^8 + 63026292*ep^4*mtt^6*mWW^2*s^4*t^8 + 23614224*ep^5*mtt^6*mWW^2*s^4*t^8 + 402470*mtt^5*mWW^3*s^4*t^8 + 2792735*ep*mtt^5*mWW^3*s^4*t^8 + 4433309*ep^2*mtt^5*mWW^3*s^4*t^8 - 4447311*ep^3*mtt^5*mWW^3*s^4*t^8 - 15449567*ep^4*mtt^5*mWW^3*s^4*t^8 - 9279036*ep^5*mtt^5*mWW^3*s^4*t^8 - 1923326*mtt^4*mWW^4*s^4*t^8 - 19565383*ep*mtt^4*mWW^4*s^4*t^8 - 74415319*ep^2*mtt^4*mWW^4*s^4*t^8 - 133975993*ep^3*mtt^4*mWW^4*s^4*t^8 - 115527239*ep^4*mtt^4*mWW^4*s^4*t^8 - 38568372*ep^5*mtt^4*mWW^4*s^4*t^8 + 2046996*mtt^3*mWW^5*s^4*t^8 + 22151924*ep*mtt^3*mWW^5*s^4*t^8 + 90490580*ep^2*mtt^3*mWW^5*s^4*t^8 + 175183400*ep^3*mtt^3*mWW^5*s^4*t^8 + 162307452*ep^4*mtt^3*mWW^5*s^4*t^8 + 58121200*ep^5*mtt^3*mWW^5*s^4*t^8 - 979036*mtt^2*mWW^6*s^4*t^8 - 10912404*ep*mtt^2*mWW^6*s^4*t^8 - 45993286*ep^2*mtt^2*mWW^6*s^4*t^8 - 91654852*ep^3*mtt^2*mWW^6*s^4*t^8 - 87166638*ep^4*mtt^2*mWW^6*s^4*t^8 - 31953880*ep^5*mtt^2*mWW^6*s^4*t^8 + 189446*mtt*mWW^7*s^4*t^8 + 2129631*ep*mtt*mWW^7*s^4*t^8 + 9069781*ep^2*mtt*mWW^7*s^4*t^8 + 18272469*ep^3*mtt*mWW^7*s^4*t^8 + 17570501*ep^4*mtt*mWW^7*s^4*t^8 + 6513380*ep^5*mtt*mWW^7*s^4*t^8 - 4078*mWW^8*s^4*t^8 - 40807*ep*mWW^8*s^4*t^8 - 158011*ep^2*mWW^8*s^4*t^8 - 300749*ep^3*mWW^8*s^4*t^8 - 284175*ep^4*mWW^8*s^4*t^8 - 107588*ep^5*mWW^8*s^4*t^8 - 154560*mtt^7*s^5*t^8 - 1449928*ep*mtt^7*s^5*t^8 - 4988268*ep^2*mtt^7*s^5*t^8 - 8104976*ep^3*mtt^7*s^5*t^8 - 6310092*ep^4*mtt^7*s^5*t^8 - 1897776*ep^5*mtt^7*s^5*t^8 + 579408*mtt^6*mWW*s^5*t^8 + 5961796*ep*mtt^6*mWW*s^5*t^8 + 23153004*ep^2*mtt^6*mWW*s^5*t^8 + 43103592*ep^3*mtt^6*mWW*s^5*t^8 + 38847640*ep^4*mtt^6*mWW*s^5*t^8 + 13648080*ep^5*mtt^6*mWW*s^5*t^8 - 651004*mtt^5*mWW^2*s^5*t^8 - 7618911*ep*mtt^5*mWW^2*s^5*t^8 - 33838089*ep^2*mtt^5*mWW^2*s^5*t^8 - 70955301*ep^3*mtt^5*mWW^2*s^5*t^8 - 70760819*ep^4*mtt^5*mWW^2*s^5*t^8 - 27067500*ep^5*mtt^5*mWW^2*s^5*t^8 - 154718*mtt^4*mWW^3*s^5*t^8 - 420830*ep*mtt^4*mWW^3*s^5*t^8 + 3877846*ep^2*mtt^4*mWW^3*s^5*t^8 + 17938554*ep^3*mtt^4*mWW^3*s^5*t^8 + 25664636*ep^4*mtt^4*mWW^3*s^5*t^8 + 12175536*ep^5*mtt^4*mWW^3*s^5*t^8 + 931232*mtt^3*mWW^4*s^5*t^8 + 9532592*ep*mtt^3*mWW^4*s^5*t^8 + 36558908*ep^2*mtt^3*mWW^4*s^5*t^8 + 66325836*ep^3*mtt^3*mWW^4*s^5*t^8 + 57561360*ep^4*mtt^3*mWW^4*s^5*t^8 + 19312688*ep^5*mtt^3*mWW^4*s^5*t^8 - 800708*mtt^2*mWW^5*s^5*t^8 - 8857982*ep*mtt^2*mWW^5*s^5*t^8 - 37060258*ep^2*mtt^2*mWW^5*s^5*t^8 - 73253866*ep^3*mtt^2*mWW^5*s^5*t^8 - 69049866*ep^4*mtt^2*mWW^5*s^5*t^8 - 25072368*ep^5*mtt^2*mWW^5*s^5*t^8 + 287084*mtt*mWW^6*s^5*t^8 + 3274191*ep*mtt*mWW^6*s^5*t^8 + 14120369*ep^2*mtt*mWW^6*s^5*t^8 + 28664833*ep^3*mtt*mWW^6*s^5*t^8 + 27650023*ep^4*mtt*mWW^6*s^5*t^8 + 10241212*ep^5*mtt*mWW^6*s^5*t^8 - 36734*mWW^7*s^5*t^8 - 420928*ep*mWW^7*s^5*t^8 - 1823512*ep^2*mWW^7*s^5*t^8 - 3718672*ep^3*mWW^7*s^5*t^8 - 3602882*ep^4*mWW^7*s^5*t^8 - 1339872*ep^5*mWW^7*s^5*t^8 + 97888*mtt^6*s^6*t^8 + 925984*ep*mtt^6*s^6*t^8 + 3222424*ep^2*mtt^6*s^6*t^8 + 5308144*ep^3*mtt^6*s^6*t^8 + 4199064*ep^4*mtt^6*s^6*t^8 + 1286496*ep^5*mtt^6*s^6*t^8 - 337952*mtt^5*mWW*s^6*t^8 - 3574122*ep*mtt^5*mWW*s^6*t^8 - 14320284*ep^2*mtt^5*mWW*s^6*t^8 - 27440242*ep^3*mtt^5*mWW*s^6*t^8 - 25358568*ep^4*mtt^5*mWW*s^6*t^8 - 9100672*ep^5*mtt^5*mWW*s^6*t^8 + 383384*mtt^4*mWW^2*s^6*t^8 + 4616639*ep*mtt^4*mWW^2*s^6*t^8 + 21008175*ep^2*mtt^4*mWW^2*s^6*t^8 + 44758341*ep^3*mtt^4*mWW^2*s^6*t^8 + 45064321*ep^4*mtt^4*mWW^2*s^6*t^8 + 17332516*ep^5*mtt^4*mWW^2*s^6*t^8 - 75456*mtt^3*mWW^3*s^6*t^8 - 1467386*ep*mtt^3*mWW^3*s^6*t^8 - 8881770*ep^2*mtt^3*mWW^3*s^6*t^8 - 22491722*ep^3*mtt^3*mWW^3*s^6*t^8 - 25357610*ep^4*mtt^3*mWW^3*s^6*t^8 - 10550248*ep^5*mtt^3*mWW^3*s^6*t^8 - 162736*mtt^2*mWW^4*s^6*t^8 - 1538692*ep*mtt^2*mWW^4*s^6*t^8 - 5326136*ep^2*mtt^2*mWW^4*s^6*t^8 - 8551032*ep^3*mtt^2*mWW^4*s^6*t^8 - 6412484*ep^4*mtt^2*mWW^4*s^6*t^8 - 1801048*ep^5*mtt^2*mWW^4*s^6*t^8 + 120736*mtt*mWW^5*s^6*t^8 + 1329564*ep*mtt*mWW^5*s^6*t^8 + 5543150*ep^2*mtt*mWW^5*s^6*t^8 + 10921812*ep^3*mtt*mWW^5*s^6*t^8 + 10263914*ep^4*mtt*mWW^5*s^6*t^8 + 3716024*ep^5*mtt*mWW^5*s^6*t^8 - 25864*mWW^6*s^6*t^8 - 291603*ep*mWW^6*s^6*t^8 - 1243255*ep^2*mWW^6*s^6*t^8 - 2500309*ep^3*mWW^6*s^6*t^8 - 2394029*ep^4*mWW^6*s^6*t^8 - 881532*ep^5*mWW^6*s^6*t^8 - 31360*mtt^5*s^7*t^8 - 286552*ep*mtt^5*s^7*t^8 - 947732*ep^2*mtt^5*s^7*t^8 - 1459424*ep^3*mtt^5*s^7*t^8 - 1057188*ep^4*mtt^5*s^7*t^8 - 288144*ep^5*mtt^5*s^7*t^8 + 105696*mtt^4*mWW*s^7*t^8 + 1124904*ep*mtt^4*mWW*s^7*t^8 + 4539734*ep^2*mtt^4*mWW*s^7*t^8 + 8745496*ep^3*mtt^4*mWW*s^7*t^8 + 8107850*ep^4*mtt^4*mWW*s^7*t^8 + 2913840*ep^5*mtt^4*mWW*s^7*t^8 - 127232*mtt^3*mWW^2*s^7*t^8 - 1545040*ep*mtt^3*mWW^2*s^7*t^8 - 7076112*ep^2*mtt^3*mWW^2*s^7*t^8 - 15109436*ep^3*mtt^3*mWW^2*s^7*t^8 - 15202492*ep^4*mtt^3*mWW^2*s^7*t^8 - 5833872*ep^5*mtt^3*mWW^2*s^7*t^8 + 61120*mtt^2*mWW^3*s^7*t^8 + 848968*ep*mtt^2*mWW^3*s^7*t^8 + 4298084*ep^2*mtt^2*mWW^3*s^7*t^8 + 9815404*ep^3*mtt^2*mWW^3*s^7*t^8 + 10343008*ep^4*mtt^2*mWW^3*s^7*t^8 + 4102208*ep^5*mtt^2*mWW^3*s^7*t^8 - 6528*mtt*mWW^4*s^7*t^8 - 130360*ep*mtt*mWW^4*s^7*t^8 - 792508*ep^2*mtt*mWW^4*s^7*t^8 - 1998020*ep^3*mtt*mWW^4*s^7*t^8 - 2235296*ep^4*mtt*mWW^4*s^7*t^8 - 921792*ep^5*mtt*mWW^4*s^7*t^8 - 1696*mWW^5*s^7*t^8 - 12112*ep*mWW^5*s^7*t^8 - 22618*ep^2*mWW^5*s^7*t^8 + 3484*ep^3*mWW^5*s^7*t^8 + 41814*ep^4*mWW^5*s^7*t^8 + 26992*ep^5*mWW^5*s^7*t^8 + 4032*mtt^4*s^8*t^8 + 31616*ep*mtt^4*s^8*t^8 + 78336*ep^2*mtt^4*s^8*t^8 + 64696*ep^3*mtt^4*s^8*t^8 - 9624*ep^4*mtt^4*s^8*t^8 - 25056*ep^5*mtt^4*s^8*t^8 - 14112*mtt^3*mWW*s^8*t^8 - 143216*ep*mtt^3*mWW*s^8*t^8 - 548304*ep^2*mtt^3*mWW*s^8*t^8 - 1002936*ep^3*mtt^3*mWW*s^8*t^8 - 885032*ep^4*mtt^3*mWW*s^8*t^8 - 303600*ep^5*mtt^3*mWW*s^8*t^8 + 18144*mtt^2*mWW^2*s^8*t^8 + 216592*ep*mtt^2*mWW^2*s^8*t^8 + 978000*ep^2*mtt^2*mWW^2*s^8*t^8 + 2062840*ep^3*mtt^2*mWW^2*s^8*t^8 + 2053064*ep^4*mtt^2*mWW^2*s^8*t^8 + 780240*ep^5*mtt^2*mWW^2*s^8*t^8 - 10080*mtt*mWW^3*s^8*t^8 - 130000*ep*mtt*mWW^3*s^8*t^8 - 624432*ep^2*mtt*mWW^3*s^8*t^8 - 1375656*ep^3*mtt*mWW^3*s^8*t^8 - 1412536*ep^4*mtt*mWW^3*s^8*t^8 - 549456*ep^5*mtt*mWW^3*s^8*t^8 + 2016*mWW^4*s^8*t^8 + 25008*ep*mWW^4*s^8*t^8 + 116400*ep^2*mWW^4*s^8*t^8 + 251056*ep^3*mWW^4*s^8*t^8 + 254128*ep^4*mWW^4*s^8*t^8 + 97872*ep^5*mWW^4*s^8*t^8 + 1120*ep*mtt^3*s^9*t^8 + 9280*ep^2*mtt^3*s^9*t^8 + 26040*ep^3*mtt^3*s^9*t^8 + 30600*ep^4*mtt^3*s^9*t^8 + 12960*ep^5*mtt^3*s^9*t^8 - 2464*ep*mtt^2*mWW*s^9*t^8 - 20416*ep^2*mtt^2*mWW*s^9*t^8 - 57288*ep^3*mtt^2*mWW*s^9*t^8 - 67320*ep^4*mtt^2*mWW*s^9*t^8 - 28512*ep^5*mtt^2*mWW*s^9*t^8 + 1568*ep*mtt*mWW^2*s^9*t^8 + 12992*ep^2*mtt*mWW^2*s^9*t^8 + 36456*ep^3*mtt*mWW^2*s^9*t^8 + 42840*ep^4*mtt*mWW^2*s^9*t^8 + 18144*ep^5*mtt*mWW^2*s^9*t^8 - 224*ep*mWW^3*s^9*t^8 - 1856*ep^2*mWW^3*s^9*t^8 - 5208*ep^3*mWW^3*s^9*t^8 - 6120*ep^4*mWW^3*s^9*t^8 - 2592*ep^5*mWW^3*s^9*t^8 + 7840*mtt^11*t^9 + 91168*ep*mtt^11*t^9 + 400328*ep^2*mtt^11*t^9 + 829616*ep^3*mtt^11*t^9 + 818472*ep^4*mtt^11*t^9 + 310176*ep^5*mtt^11*t^9 - 40144*mtt^10*mWW*t^9 - 462466*ep*mtt^10*mWW*t^9 - 2015194*ep^2*mtt^10*mWW*t^9 - 4156054*ep^3*mtt^10*mWW*t^9 - 4088806*ep^4*mtt^10*mWW*t^9 - 1546936*ep^5*mtt^10*mWW*t^9 + 69604*mtt^9*mWW^2*t^9 + 786708*ep*mtt^9*mWW^2*t^9 + 3376188*ep^2*mtt^9*mWW^2*t^9 + 6904812*ep^3*mtt^9*mWW^2*t^9 + 6771232*ep^4*mtt^9*mWW^2*t^9 + 2561216*ep^5*mtt^9*mWW^2*t^9 - 16728*mtt^8*mWW^3*t^9 - 150758*ep*mtt^8*mWW^3*t^9 - 520458*ep^2*mtt^8*mWW^3*t^9 - 947282*ep^3*mtt^8*mWW^3*t^9 - 919950*ep^4*mtt^8*mWW^3*t^9 - 368024*ep^5*mtt^8*mWW^3*t^9 - 103396*mtt^7*mWW^4*t^9 - 1232696*ep*mtt^7*mWW^4*t^9 - 5487980*ep^2*mtt^7*mWW^4*t^9 - 11354520*ep^3*mtt^7*mWW^4*t^9 - 11061888*ep^4*mtt^7*mWW^4*t^9 - 4113280*ep^5*mtt^7*mWW^4*t^9 + 154000*mtt^6*mWW^5*t^9 + 1775490*ep*mtt^6*mWW^5*t^9 + 7702170*ep^2*mtt^6*mWW^5*t^9 + 15704790*ep^3*mtt^6*mWW^5*t^9 + 15203590*ep^4*mtt^6*mWW^5*t^9 + 5647160*ep^5*mtt^6*mWW^5*t^9 - 94116*mtt^5*mWW^6*t^9 - 1054636*ep*mtt^5*mWW^6*t^9 - 4462988*ep^2*mtt^5*mWW^6*t^9 - 8945460*ep^3*mtt^5*mWW^6*t^9 - 8568112*ep^4*mtt^5*mWW^6*t^9 - 3164288*ep^5*mtt^5*mWW^6*t^9 + 23336*mtt^4*mWW^7*t^9 + 245430*ep*mtt^4*mWW^7*t^9 + 976290*ep^2*mtt^4*mWW^7*t^9 + 1864354*ep^3*mtt^4*mWW^7*t^9 + 1726630*ep^4*mtt^4*mWW^7*t^9 + 625400*ep^5*mtt^4*mWW^7*t^9 + 388*mtt^3*mWW^8*t^9 + 11376*ep*mtt^3*mWW^8*t^9 + 75636*ep^2*mtt^3*mWW^8*t^9 + 193008*ep^3*mtt^3*mWW^8*t^9 + 211432*ep^4*mtt^3*mWW^8*t^9 + 83360*ep^5*mtt^3*mWW^8*t^9 - 784*mtt^2*mWW^9*t^9 - 9616*ep*mtt^2*mWW^9*t^9 - 43992*ep^2*mtt^2*mWW^9*t^9 - 93264*ep^3*mtt^2*mWW^9*t^9 - 92600*ep^4*mtt^2*mWW^9*t^9 - 34784*ep^5*mtt^2*mWW^9*t^9 - 31808*mtt^10*s*t^9 - 382888*ep*mtt^10*s*t^9 - 1732268*ep^2*mtt^10*s*t^9 - 3670392*ep^3*mtt^10*s*t^9 - 3680100*ep^4*mtt^10*s*t^9 - 1411344*ep^5*mtt^10*s*t^9 + 136288*mtt^9*mWW*s*t^9 + 1653412*ep*mtt^9*mWW*s*t^9 + 7535652*ep^2*mtt^9*mWW*s*t^9 + 16071140*ep^3*mtt^9*mWW*s*t^9 + 16203300*ep^4*mtt^9*mWW*s*t^9 + 6242128*ep^5*mtt^9*mWW*s*t^9 - 173264*mtt^8*mWW^2*s*t^9 - 2163355*ep*mtt^8*mWW^2*s*t^9 - 10119943*ep^2*mtt^8*mWW^2*s*t^9 - 22068145*ep^3*mtt^8*mWW^2*s*t^9 - 22670009*ep^4*mtt^8*mWW^2*s*t^9 - 8869524*ep^5*mtt^8*mWW^2*s*t^9 - 42666*mtt^7*mWW^3*s*t^9 - 338428*ep*mtt^7*mWW^3*s*t^9 - 782788*ep^2*mtt^7*mWW^3*s*t^9 - 248788*ep^3*mtt^7*mWW^3*s*t^9 + 990294*ep^4*mtt^7*mWW^3*s*t^9 + 790936*ep^5*mtt^7*mWW^3*s*t^9 + 265776*mtt^6*mWW^4*s*t^9 + 3050381*ep*mtt^6*mWW^4*s*t^9 + 13152839*ep^2*mtt^6*mWW^4*s*t^9 + 26610999*ep^3*mtt^6*mWW^4*s*t^9 + 25532321*ep^4*mtt^6*mWW^4*s*t^9 + 9392084*ep^5*mtt^6*mWW^4*s*t^9 - 155874*mtt^5*mWW^5*s*t^9 - 1940084*ep*mtt^5*mWW^5*s*t^9 - 8999506*ep^2*mtt^5*mWW^5*s*t^9 - 19342660*ep^3*mtt^5*mWW^5*s*t^9 - 19510228*ep^4*mtt^5*mWW^5*s*t^9 - 7480208*ep^5*mtt^5*mWW^5*s*t^9 - 75784*mtt^4*mWW^6*s*t^9 - 671545*ep*mtt^4*mWW^6*s*t^9 - 2096613*ep^2*mtt^4*mWW^6*s*t^9 - 2909531*ep^3*mtt^4*mWW^6*s*t^9 - 1755363*ep^4*mtt^4*mWW^6*s*t^9 - 339484*ep^5*mtt^4*mWW^6*s*t^9 + 111218*mtt^3*mWW^7*s*t^9 + 1132212*ep*mtt^3*mWW^7*s*t^9 + 4316512*ep^2*mtt^3*mWW^7*s*t^9 + 7839724*ep^3*mtt^3*mWW^7*s*t^9 + 6872326*ep^4*mtt^3*mWW^7*s*t^9 + 2351448*ep^5*mtt^3*mWW^7*s*t^9 - 34480*mtt^2*mWW^8*s*t^9 - 334185*ep*mtt^2*mWW^8*s*t^9 - 1201843*ep^2*mtt^2*mWW^8*s*t^9 - 2061163*ep^3*mtt^2*mWW^8*s*t^9 - 1717557*ep^4*mtt^2*mWW^8*s*t^9 - 565732*ep^5*mtt^2*mWW^8*s*t^9 - 582*mtt*mWW^9*s*t^9 - 19944*ep*mtt*mWW^9*s*t^9 - 138030*ep^2*mtt*mWW^9*s*t^9 - 361080*ep^3*mtt*mWW^9*s*t^9 - 403884*ep^4*mtt*mWW^9*s*t^9 - 162480*ep^5*mtt*mWW^9*s*t^9 + 1176*mWW^10*s*t^9 + 14424*ep*mWW^10*s*t^9 + 65988*ep^2*mWW^10*s*t^9 + 139896*ep^3*mWW^10*s*t^9 + 138900*ep^4*mWW^10*s*t^9 + 52176*ep^5*mWW^10*s*t^9 + 34272*mtt^9*s^2*t^9 + 481144*ep*mtt^9*s^2*t^9 + 2437708*ep^2*mtt^9*s^2*t^9 + 5569152*ep^3*mtt^9*s^2*t^9 + 5877036*ep^4*mtt^9*s^2*t^9 + 2336688*ep^5*mtt^9*s^2*t^9 - 80976*mtt^8*mWW*s^2*t^9 - 1372248*ep*mtt^8*mWW*s^2*t^9 - 7730022*ep^2*mtt^8*mWW*s^2*t^9 - 18763640*ep^3*mtt^8*mWW*s^2*t^9 - 20564530*ep^4*mtt^8*mWW*s^2*t^9 - 8385224*ep^5*mtt^8*mWW*s^2*t^9 - 81392*mtt^7*mWW^2*s^2*t^9 - 64957*ep*mtt^7*mWW^2*s^2*t^9 + 3226993*ep^2*mtt^7*mWW^2*s^2*t^9 + 12412937*ep^3*mtt^7*mWW^2*s^2*t^9 + 16587287*ep^4*mtt^7*mWW^2*s^2*t^9 + 7553292*ep^5*mtt^7*mWW^2*s^2*t^9 + 378022*mtt^6*mWW^3*s^2*t^9 + 3590626*ep*mtt^6*mWW^3*s^2*t^9 + 12547098*ep^2*mtt^6*mWW^3*s^2*t^9 + 20715854*ep^3*mtt^6*mWW^3*s^2*t^9 + 16389624*ep^4*mtt^6*mWW^3*s^2*t^9 + 5013376*ep^5*mtt^6*mWW^3*s^2*t^9 - 228644*mtt^5*mWW^4*s^2*t^9 - 2572639*ep*mtt^5*mWW^4*s^2*t^9 - 10995483*ep^2*mtt^5*mWW^4*s^2*t^9 - 22415165*ep^3*mtt^5*mWW^4*s^2*t^9 - 21912785*ep^4*mtt^5*mWW^4*s^2*t^9 - 8255284*ep^5*mtt^5*mWW^4*s^2*t^9 - 324294*mtt^4*mWW^5*s^2*t^9 - 3241876*ep*mtt^4*mWW^5*s^2*t^9 - 12008518*ep^2*mtt^4*mWW^5*s^2*t^9 - 20904244*ep^3*mtt^4*mWW^5*s^2*t^9 - 17325924*ep^4*mtt^4*mWW^5*s^2*t^9 - 5537744*ep^5*mtt^4*mWW^5*s^2*t^9 + 527704*mtt^3*mWW^6*s^2*t^9 + 5584677*ep*mtt^3*mWW^6*s^2*t^9 + 22216019*ep^2*mtt^3*mWW^6*s^2*t^9 + 41953799*ep^3*mtt^3*mWW^6*s^2*t^9 + 38026405*ep^4*mtt^3*mWW^6*s^2*t^9 + 13361636*ep^5*mtt^3*mWW^6*s^2*t^9 - 278470*mtt^2*mWW^7*s^2*t^9 - 2969918*ep*mtt^2*mWW^7*s^2*t^9 - 11932314*ep^2*mtt^2*mWW^7*s^2*t^9 - 22801322*ep^3*mtt^2*mWW^7*s^2*t^9 - 20939664*ep^4*mtt^2*mWW^7*s^2*t^9 - 7459872*ep^5*mtt^2*mWW^7*s^2*t^9 + 55196*mtt*mWW^8*s^2*t^9 + 575135*ep*mtt*mWW^8*s^2*t^9 + 2257323*ep^2*mtt*mWW^8*s^2*t^9 + 4235117*ep^3*mtt*mWW^8*s^2*t^9 + 3841897*ep^4*mtt*mWW^8*s^2*t^9 + 1360532*ep^5*mtt*mWW^8*s^2*t^9 - 1418*mWW^9*s^2*t^9 - 9944*ep*mWW^9*s^2*t^9 - 18804*ep^2*mWW^9*s^2*t^9 - 2488*ep^3*mWW^9*s^2*t^9 + 20654*ep^4*mWW^9*s^2*t^9 + 12600*ep^5*mWW^9*s^2*t^9 + 31360*mtt^8*s^3*t^9 + 142240*ep*mtt^8*s^3*t^9 - 253120*ep^2*mtt^8*s^3*t^9 - 1930600*ep^3*mtt^8*s^3*t^9 - 2952600*ep^4*mtt^8*s^3*t^9 - 1421280*ep^5*mtt^8*s^3*t^9 - 261856*mtt^7*mWW*s^3*t^9 - 2048812*ep*mtt^7*mWW*s^3*t^9 - 5062224*ep^2*mtt^7*mWW*s^3*t^9 - 4167072*ep^3*mtt^7*mWW*s^3*t^9 + 617604*ep^4*mtt^7*mWW*s^3*t^9 + 1600920*ep^5*mtt^7*mWW*s^3*t^9 + 732520*mtt^6*mWW^2*s^3*t^9 + 6853605*ep*mtt^6*mWW^2*s^3*t^9 + 23531265*ep^2*mtt^6*mWW^2*s^3*t^9 + 38209403*ep^3*mtt^6*mWW^2*s^3*t^9 + 29793739*ep^4*mtt^6*mWW^2*s^3*t^9 + 9003516*ep^5*mtt^6*mWW^2*s^3*t^9 - 844086*mtt^5*mWW^3*s^3*t^9 - 8718880*ep*mtt^5*mWW^3*s^3*t^9 - 34035442*ep^2*mtt^5*mWW^3*s^3*t^9 - 63856136*ep^3*mtt^5*mWW^3*s^3*t^9 - 58114784*ep^4*mtt^5*mWW^3*s^3*t^9 - 20634576*ep^5*mtt^5*mWW^3*s^3*t^9 + 168040*mtt^4*mWW^4*s^3*t^9 + 2100220*ep*mtt^4*mWW^4*s^3*t^9 + 9995060*ep^2*mtt^4*mWW^4*s^3*t^9 + 22468412*ep^3*mtt^4*mWW^4*s^3*t^9 + 23886140*ep^4*mtt^4*mWW^4*s^3*t^9 + 9648944*ep^5*mtt^4*mWW^4*s^3*t^9 + 525948*mtt^3*mWW^5*s^3*t^9 + 5457020*ep*mtt^3*mWW^5*s^3*t^9 + 21137530*ep^2*mtt^3*mWW^5*s^3*t^9 + 38599072*ep^3*mtt^3*mWW^5*s^3*t^9 + 33633006*ep^4*mtt^3*mWW^5*s^3*t^9 + 11312608*ep^5*mtt^3*mWW^5*s^3*t^9 - 512128*mtt^2*mWW^6*s^3*t^9 - 5545291*ep*mtt^2*mWW^6*s^3*t^9 - 22603041*ep^2*mtt^2*mWW^6*s^3*t^9 - 43620445*ep^3*mtt^2*mWW^6*s^3*t^9 - 40268587*ep^4*mtt^2*mWW^6*s^3*t^9 - 14360796*ep^5*mtt^2*mWW^6*s^3*t^9 + 181674*mtt*mWW^7*s^3*t^9 + 1995176*ep*mtt*mWW^7*s^3*t^9 + 8263400*ep^2*mtt*mWW^7*s^3*t^9 + 16208592*ep^3*mtt*mWW^7*s^3*t^9 + 15202654*ep^4*mtt*mWW^7*s^3*t^9 + 5503576*ep^5*mtt*mWW^7*s^3*t^9 - 21472*mWW^8*s^3*t^9 - 235278*ep*mWW^8*s^3*t^9 - 973428*ep^2*mWW^8*s^3*t^9 - 1911226*ep^3*mWW^8*s^3*t^9 - 1797172*ep^4*mWW^8*s^3*t^9 - 652912*ep^5*mWW^8*s^3*t^9 - 106400*mtt^7*s^4*t^9 - 909040*ep*mtt^7*s^4*t^9 - 2693600*ep^2*mtt^7*s^4*t^9 - 3493680*ep^3*mtt^7*s^4*t^9 - 1882080*ep^4*mtt^7*s^4*t^9 - 259200*ep^5*mtt^7*s^4*t^9 + 535792*mtt^6*mWW*s^4*t^9 + 5017994*ep*mtt^6*mWW*s^4*t^9 + 17249514*ep^2*mtt^6*mWW*s^4*t^9 + 28034142*ep^3*mtt^6*mWW*s^4*t^9 + 21863886*ep^4*mtt^6*mWW*s^4*t^9 + 6601232*ep^5*mtt^6*mWW*s^4*t^9 - 1050772*mtt^5*mWW^2*s^4*t^9 - 10653255*ep*mtt^5*mWW^2*s^4*t^9 - 40643671*ep^2*mtt^5*mWW^2*s^4*t^9 - 74340117*ep^3*mtt^5*mWW^2*s^4*t^9 - 65897077*ep^4*mtt^5*mWW^2*s^4*t^9 - 22799892*ep^5*mtt^5*mWW^2*s^4*t^9 + 938490*mtt^4*mWW^3*s^4*t^9 + 10273444*ep*mtt^4*mWW^3*s^4*t^9 + 42713790*ep^2*mtt^4*mWW^3*s^4*t^9 + 84777892*ep^3*mtt^4*mWW^3*s^4*t^9 + 80885976*ep^4*mtt^4*mWW^3*s^4*t^9 + 29854480*ep^5*mtt^4*mWW^3*s^4*t^9 - 240280*mtt^3*mWW^4*s^4*t^9 - 3090354*ep*mtt^3*mWW^4*s^4*t^9 - 14907888*ep^2*mtt^3*mWW^4*s^4*t^9 - 33368798*ep^3*mtt^3*mWW^4*s^4*t^9 - 35003240*ep^4*mtt^3*mWW^4*s^4*t^9 - 13917616*ep^5*mtt^3*mWW^4*s^4*t^9 - 204860*mtt^2*mWW^5*s^4*t^9 - 2023058*ep*mtt^2*mWW^5*s^4*t^9 - 7347212*ep^2*mtt^2*mWW^5*s^4*t^9 - 12432766*ep^3*mtt^2*mWW^5*s^4*t^9 - 9911760*ep^4*mtt^2*mWW^5*s^4*t^9 - 3005848*ep^5*mtt^2*mWW^5*s^4*t^9 + 160508*mtt*mWW^6*s^4*t^9 + 1744961*ep*mtt*mWW^6*s^4*t^9 + 7139063*ep^2*mtt*mWW^6*s^4*t^9 + 13810651*ep^3*mtt*mWW^6*s^4*t^9 + 12764301*ep^4*mtt*mWW^6*s^4*t^9 + 4552324*ep^5*mtt*mWW^6*s^4*t^9 - 32478*mWW^7*s^4*t^9 - 360692*ep*mWW^7*s^4*t^9 - 1509996*ep^2*mWW^7*s^4*t^9 - 2987324*ep^3*mWW^7*s^4*t^9 - 2820006*ep^4*mWW^7*s^4*t^9 - 1025480*ep^5*mWW^7*s^4*t^9 + 100800*mtt^6*s^5*t^9 + 886552*ep*mtt^6*s^5*t^9 + 2762452*ep^2*mtt^6*s^5*t^9 + 3902904*ep^3*mtt^6*s^5*t^9 + 2482668*ep^4*mtt^6*s^5*t^9 + 543024*ep^5*mtt^6*s^5*t^9 - 427776*mtt^5*mWW*s^5*t^9 - 4118168*ep*mtt^5*mWW*s^5*t^9 - 14709020*ep^2*mtt^5*mWW*s^5*t^9 - 25024408*ep^3*mtt^5*mWW*s^5*t^9 - 20567276*ep^4*mtt^5*mWW*s^5*t^9 - 6589192*ep^5*mtt^5*mWW*s^5*t^9 + 710504*mtt^4*mWW^2*s^5*t^9 + 7435842*ep*mtt^4*mWW^2*s^5*t^9 + 29435738*ep^2*mtt^4*mWW^2*s^5*t^9 + 55761686*ep^3*mtt^4*mWW^2*s^5*t^9 + 51000766*ep^4*mtt^4*mWW^2*s^5*t^9 + 18134568*ep^5*mtt^4*mWW^2*s^5*t^9 - 563240*mtt^3*mWW^3*s^5*t^9 - 6383020*ep*mtt^3*mWW^3*s^5*t^9 - 27448518*ep^2*mtt^3*mWW^3*s^5*t^9 - 55911248*ep^3*mtt^3*mWW^3*s^5*t^9 - 54351894*ep^4*mtt^3*mWW^3*s^5*t^9 - 20329472*ep^5*mtt^3*mWW^3*s^5*t^9 + 192456*mtt^2*mWW^4*s^5*t^9 + 2399908*ep*mtt^2*mWW^4*s^5*t^9 + 11237134*ep^2*mtt^2*mWW^4*s^5*t^9 + 24439688*ep^3*mtt^2*mWW^4*s^5*t^9 + 24967222*ep^4*mtt^2*mWW^4*s^5*t^9 + 9698792*ep^5*mtt^2*mWW^4*s^5*t^9 - 3128*mtt*mWW^5*s^5*t^9 - 122516*ep*mtt*mWW^5*s^5*t^9 - 901070*ep^2*mtt*mWW^5*s^5*t^9 - 2488224*ep^3*mtt*mWW^5*s^5*t^9 - 2942974*ep^4*mtt*mWW^5*s^5*t^9 - 1260552*ep^5*mtt*mWW^5*s^5*t^9 - 9616*mWW^6*s^5*t^9 - 98598*ep*mWW^6*s^5*t^9 - 376716*ep^2*mWW^6*s^5*t^9 - 680398*ep^3*mWW^6*s^5*t^9 - 588512*ep^4*mWW^6*s^5*t^9 - 197168*ep^5*mWW^6*s^5*t^9 - 43232*mtt^5*s^6*t^9 - 357032*ep*mtt^5*s^6*t^9 - 991732*ep^2*mtt^5*s^6*t^9 - 1128928*ep^3*mtt^5*s^6*t^9 - 420180*ep^4*mtt^5*s^6*t^9 + 41904*ep^5*mtt^5*s^6*t^9 + 163760*mtt^4*mWW*s^6*t^9 + 1545776*ep*mtt^4*mWW*s^6*t^9 + 5379286*ep^2*mtt^4*mWW*s^6*t^9 + 8869264*ep^3*mtt^4*mWW*s^6*t^9 + 7027690*ep^4*mtt^4*mWW*s^6*t^9 + 2158864*ep^5*mtt^4*mWW*s^6*t^9 - 239456*mtt^3*mWW^2*s^6*t^9 - 2522108*ep*mtt^3*mWW^2*s^6*t^9 - 10062178*ep^2*mtt^3*mWW^2*s^6*t^9 - 19184308*ep^3*mtt^3*mWW^2*s^6*t^9 - 17628902*ep^4*mtt^3*mWW^2*s^6*t^9 - 6288776*ep^5*mtt^3*mWW^2*s^6*t^9 + 168128*mtt^2*mWW^3*s^6*t^9 + 1927016*ep*mtt^2*mWW^3*s^6*t^9 + 8374486*ep^2*mtt^2*mWW^3*s^6*t^9 + 17174768*ep^3*mtt^2*mWW^3*s^6*t^9 + 16758194*ep^4*mtt^2*mWW^3*s^6*t^9 + 6279232*ep^5*mtt^2*mWW^3*s^6*t^9 - 56768*mtt*mWW^4*s^6*t^9 - 685876*ep*mtt*mWW^4*s^6*t^9 - 3122362*ep^2*mtt*mWW^4*s^6*t^9 - 6632532*ep^3*mtt*mWW^4*s^6*t^9 - 6643270*ep^4*mtt*mWW^4*s^6*t^9 - 2538552*ep^5*mtt*mWW^4*s^6*t^9 + 7568*mWW^5*s^6*t^9 + 92160*ep*mWW^5*s^6*t^9 + 422116*ep^2*mWW^5*s^6*t^9 + 900904*ep^3*mWW^5*s^6*t^9 + 905700*ep^4*mWW^5*s^6*t^9 + 347072*ep^5*mWW^5*s^6*t^9 + 7168*mtt^4*s^7*t^9 + 43376*ep*mtt^4*s^7*t^9 + 33112*ep^2*mtt^4*s^7*t^9 - 182232*ep^3*mtt^4*s^7*t^9 - 365616*ep^4*mtt^4*s^7*t^9 - 191808*ep^5*mtt^4*s^7*t^9 - 25088*mtt^3*mWW*s^7*t^9 - 205632*ep*mtt^3*mWW*s^7*t^9 - 566328*ep^2*mtt^3*mWW*s^7*t^9 - 634220*ep^3*mtt^3*mWW*s^7*t^9 - 222588*ep^4*mtt^3*mWW*s^7*t^9 + 32256*ep^5*mtt^3*mWW*s^7*t^9 + 32256*mtt^2*mWW^2*s^7*t^9 + 321248*ep*mtt^2*mWW^2*s^7*t^9 + 1203640*ep^2*mtt^2*mWW^2*s^7*t^9 + 2157908*ep^3*mtt^2*mWW^2*s^7*t^9 + 1871604*ep^4*mtt^2*mWW^2*s^7*t^9 + 633024*ep^5*mtt^2*mWW^2*s^7*t^9 - 17920*mtt*mWW^3*s^7*t^9 - 199104*ep*mtt*mWW^3*s^7*t^9 - 840744*ep^2*mtt*mWW^3*s^7*t^9 - 1684228*ep^3*mtt*mWW^3*s^7*t^9 - 1612980*ep^4*mtt*mWW^3*s^7*t^9 - 595584*ep^5*mtt*mWW^3*s^7*t^9 + 3584*mWW^4*s^7*t^9 + 40112*ep*mWW^4*s^7*t^9 + 170320*ep^2*mWW^4*s^7*t^9 + 342772*ep^3*mWW^4*s^7*t^9 + 329580*ep^4*mWW^4*s^7*t^9 + 122112*ep^5*mWW^4*s^7*t^9 + 4480*ep*mtt^3*s^8*t^9 + 37120*ep^2*mtt^3*s^8*t^9 + 104160*ep^3*mtt^3*s^8*t^9 + 122400*ep^4*mtt^3*s^8*t^9 + 51840*ep^5*mtt^3*s^8*t^9 - 9856*ep*mtt^2*mWW*s^8*t^9 - 81664*ep^2*mtt^2*mWW*s^8*t^9 - 229152*ep^3*mtt^2*mWW*s^8*t^9 - 269280*ep^4*mtt^2*mWW*s^8*t^9 - 114048*ep^5*mtt^2*mWW*s^8*t^9 + 6272*ep*mtt*mWW^2*s^8*t^9 + 51968*ep^2*mtt*mWW^2*s^8*t^9 + 145824*ep^3*mtt*mWW^2*s^8*t^9 + 171360*ep^4*mtt*mWW^2*s^8*t^9 + 72576*ep^5*mtt*mWW^2*s^8*t^9 - 896*ep*mWW^3*s^8*t^9 - 7424*ep^2*mWW^3*s^8*t^9 - 20832*ep^3*mWW^3*s^8*t^9 - 24480*ep^4*mWW^3*s^8*t^9 - 10368*ep^5*mWW^3*s^8*t^9 - 6160*mtt^10*t^10 - 69912*ep*mtt^10*t^10 - 299952*ep^2*mtt^10*t^10 - 609544*ep^3*mtt^10*t^10 - 591648*ep^4*mtt^10*t^10 - 221184*ep^5*mtt^10*t^10 + 35280*mtt^9*mWW*t^10 + 398314*ep*mtt^9*mWW*t^10 + 1701002*ep^2*mtt^9*mWW*t^10 + 3445110*ep^3*mtt^9*mWW*t^10 + 3336046*ep^4*mtt^9*mWW*t^10 + 1244888*ep^5*mtt^9*mWW*t^10 - 79936*mtt^8*mWW^2*t^10 - 895436*ep*mtt^8*mWW^2*t^10 - 3798112*ep^2*mtt^8*mWW^2*t^10 - 7658148*ep^3*mtt^8*mWW^2*t^10 - 7395984*ep^4*mtt^8*mWW^2*t^10 - 2755584*ep^5*mtt^8*mWW^2*t^10 + 85056*mtt^7*mWW^3*t^10 + 938574*ep*mtt^7*mWW^3*t^10 + 3930750*ep^2*mtt^7*mWW^3*t^10 + 7866114*ep^3*mtt^7*mWW^3*t^10 + 7571658*ep^4*mtt^7*mWW^3*t^10 + 2819208*ep^5*mtt^7*mWW^3*t^10 - 29840*mtt^6*mWW^4*t^10 - 308480*ep*mtt^6*mWW^4*t^10 - 1220500*ep^2*mtt^6*mWW^4*t^10 - 2369120*ep^3*mtt^6*mWW^4*t^10 - 2264780*ep^4*mtt^6*mWW^4*t^10 - 850480*ep^5*mtt^6*mWW^4*t^10 - 22320*mtt^5*mWW^5*t^10 - 269018*ep*mtt^5*mWW^5*t^10 - 1201018*ep^2*mtt^5*mWW^5*t^10 - 2466086*ep^3*mtt^5*mWW^5*t^10 - 2367102*ep^4*mtt^5*mWW^5*t^10 - 863256*ep^5*mtt^5*mWW^5*t^10 + 26080*mtt^4*mWW^6*t^10 + 296676*ep*mtt^4*mWW^6*t^10 + 1267848*ep^2*mtt^4*mWW^6*t^10 + 2543980*ep^3*mtt^4*mWW^6*t^10 + 2422344*ep^4*mtt^4*mWW^6*t^10 + 884832*ep^5*mtt^4*mWW^6*t^10 - 9184*mtt^3*mWW^7*t^10 - 101534*ep*mtt^3*mWW^7*t^10 - 423118*ep^2*mtt^3*mWW^7*t^10 - 834322*ep^3*mtt^3*mWW^7*t^10 - 785786*ep^4*mtt^3*mWW^7*t^10 - 285256*ep^5*mtt^3*mWW^7*t^10 + 1024*mtt^2*mWW^8*t^10 + 10816*ep*mtt^2*mWW^8*t^10 + 43100*ep^2*mtt^2*mWW^8*t^10 + 82016*ep^3*mtt^2*mWW^8*t^10 + 75252*ep^4*mtt^2*mWW^8*t^10 + 26832*ep^5*mtt^2*mWW^8*t^10 + 20832*mtt^9*s*t^10 + 243448*ep*mtt^9*s*t^10 + 1072508*ep^2*mtt^9*s*t^10 + 2224360*ep^3*mtt^9*s*t^10 + 2192244*ep^4*mtt^9*s*t^10 + 829008*ep^5*mtt^9*s*t^10 - 97848*mtt^8*mWW*s*t^10 - 1153144*ep*mtt^8*mWW*s*t^10 - 5119132*ep^2*mtt^8*mWW*s*t^10 - 10681992*ep^3*mtt^8*mWW*s*t^10 - 10577500*ep^4*mtt^8*mWW*s*t^10 - 4014064*ep^5*mtt^8*mWW*s*t^10 + 163656*mtt^7*mWW^2*s*t^10 + 1972575*ep*mtt^7*mWW^2*s*t^10 + 8932167*ep^2*mtt^7*mWW^2*s*t^10 + 18929785*ep^3*mtt^7*mWW^2*s*t^10 + 18969557*ep^4*mtt^7*mWW^2*s*t^10 + 7264900*ep^5*mtt^7*mWW^2*s*t^10 - 87136*mtt^6*mWW^3*s*t^10 - 1171136*ep*mtt^6*mWW^3*s*t^10 - 5773222*ep^2*mtt^6*mWW^3*s*t^10 - 12995216*ep^3*mtt^6*mWW^3*s*t^10 - 13599538*ep^4*mtt^6*mWW^3*s*t^10 - 5377352*ep^5*mtt^6*mWW^3*s*t^10 - 52544*mtt^5*mWW^4*s*t^10 - 413521*ep*mtt^5*mWW^4*s*t^10 - 1023493*ep^2*mtt^5*mWW^4*s*t^10 - 813223*ep^3*mtt^5*mWW^4*s*t^10 + 202201*ep^4*mtt^5*mWW^4*s*t^10 + 373140*ep^5*mtt^5*mWW^4*s*t^10 + 64968*mtt^4*mWW^5*s*t^10 + 624672*ep*mtt^4*mWW^5*s*t^10 + 2227374*ep^2*mtt^4*mWW^5*s*t^10 + 3791888*ep^3*mtt^4*mWW^5*s*t^10 + 3129394*ep^4*mtt^4*mWW^5*s*t^10 + 1010504*ep^5*mtt^4*mWW^5*s*t^10 + 9928*mtt^3*mWW^6*s*t^10 + 145549*ep*mtt^3*mWW^6*s*t^10 + 744749*ep^2*mtt^3*mWW^6*s*t^10 + 1671835*ep^3*mtt^3*mWW^6*s*t^10 + 1708183*ep^4*mtt^3*mWW^6*s*t^10 + 653036*ep^5*mtt^3*mWW^6*s*t^10 - 34096*mtt^2*mWW^7*s*t^10 - 382600*ep*mtt^2*mWW^7*s*t^10 - 1615330*ep^2*mtt^2*mWW^7*s*t^10 - 3213032*ep^3*mtt^2*mWW^7*s*t^10 - 3041334*ep^4*mtt^2*mWW^7*s*t^10 - 1106648*ep^5*mtt^2*mWW^7*s*t^10 + 13776*mtt*mWW^8*s*t^10 + 150381*ep*mtt*mWW^8*s*t^10 + 619029*ep^2*mtt*mWW^8*s*t^10 + 1208619*ep^3*mtt*mWW^8*s*t^10 + 1129671*ep^4*mtt*mWW^8*s*t^10 + 407724*ep^5*mtt*mWW^8*s*t^10 - 1536*mWW^9*s*t^10 - 16224*ep*mWW^9*s*t^10 - 64650*ep^2*mWW^9*s*t^10 - 123024*ep^3*mWW^9*s*t^10 - 112878*ep^4*mWW^9*s*t^10 - 40248*ep^5*mWW^9*s*t^10 - 15456*mtt^8*s^2*t^10 - 219120*ep*mtt^8*s^2*t^10 - 1115552*ep^2*mtt^8*s^2*t^10 - 2551112*ep^3*mtt^8*s^2*t^10 - 2689320*ep^4*mtt^8*s^2*t^10 - 1067040*ep^5*mtt^8*s^2*t^10 + 28696*mtt^7*mWW*s^2*t^10 + 569556*ep*mtt^7*mWW*s^2*t^10 + 3424302*ep^2*mtt^7*mWW*s^2*t^10 + 8551876*ep^3*mtt^7*mWW*s^2*t^10 + 9498458*ep^4*mtt^7*mWW*s^2*t^10 + 3897512*ep^5*mtt^7*mWW*s^2*t^10 + 84824*mtt^6*mWW^2*s^2*t^10 + 394083*ep*mtt^6*mWW^2*s^2*t^10 - 598765*ep^2*mtt^6*mWW^2*s^2*t^10 - 4945379*ep^3*mtt^6*mWW^2*s^2*t^10 - 7609711*ep^4*mtt^6*mWW^2*s^2*t^10 - 3659212*ep^5*mtt^6*mWW^2*s^2*t^10 - 309872*mtt^5*mWW^3*s^2*t^10 - 2803726*ep*mtt^5*mWW^3*s^2*t^10 - 9160704*ep^2*mtt^5*mWW^3*s^2*t^10 - 13952878*ep^3*mtt^5*mWW^3*s^2*t^10 - 10035364*ep^4*mtt^5*mWW^3*s^2*t^10 - 2735536*ep^5*mtt^5*mWW^3*s^2*t^10 + 349856*mtt^4*mWW^4*s^2*t^10 + 3458413*ep*mtt^4*mWW^4*s^2*t^10 + 12796313*ep^2*mtt^4*mWW^4*s^2*t^10 + 22741007*ep^3*mtt^4*mWW^4*s^2*t^10 + 19664655*ep^4*mtt^4*mWW^4*s^2*t^10 + 6665356*ep^5*mtt^4*mWW^4*s^2*t^10 - 136008*mtt^3*mWW^5*s^2*t^10 - 1341792*ep*mtt^3*mWW^5*s^2*t^10 - 4982570*ep^2*mtt^3*mWW^5*s^2*t^10 - 8981056*ep^3*mtt^3*mWW^5*s^2*t^10 - 7954870*ep^4*mtt^3*mWW^5*s^2*t^10 - 2780504*ep^5*mtt^3*mWW^5*s^2*t^10 - 34600*mtt^2*mWW^6*s^2*t^10 - 424403*ep*mtt^2*mWW^6*s^2*t^10 - 1916539*ep^2*mtt^2*mWW^6*s^2*t^10 - 3951669*ep^3*mtt^2*mWW^6*s^2*t^10 - 3790673*ep^4*mtt^2*mWW^6*s^2*t^10 - 1377716*ep^5*mtt^2*mWW^6*s^2*t^10 + 40992*mtt*mWW^7*s^2*t^10 + 460730*ep*mtt*mWW^7*s^2*t^10 + 1945948*ep^2*mtt*mWW^7*s^2*t^10 + 3864906*ep^3*mtt*mWW^7*s^2*t^10 + 3647776*ep^4*mtt*mWW^7*s^2*t^10 + 1322208*ep^5*mtt*mWW^7*s^2*t^10 - 8432*mWW^8*s^2*t^10 - 93741*ep*mWW^8*s^2*t^10 - 392433*ep^2*mWW^8*s^2*t^10 - 775695*ep^3*mWW^8*s^2*t^10 - 730951*ep^4*mWW^8*s^2*t^10 - 265068*ep^5*mWW^8*s^2*t^10 - 23296*mtt^7*s^3*t^10 - 153040*ep*mtt^7*s^3*t^10 - 208152*ep^2*mtt^7*s^3*t^10 + 307968*ep^3*mtt^7*s^3*t^10 + 851400*ep^4*mtt^7*s^3*t^10 + 479520*ep^5*mtt^7*s^3*t^10 + 170152*mtt^6*mWW*s^3*t^10 + 1412368*ep*mtt^6*mWW*s^3*t^10 + 3970434*ep^2*mtt^6*mWW*s^3*t^10 + 4660092*ep^3*mtt^6*mWW*s^3*t^10 + 1945618*ep^4*mtt^6*mWW*s^3*t^10 - 24584*ep^5*mtt^6*mWW*s^3*t^10 - 479080*mtt^5*mWW^2*s^3*t^10 - 4473643*ep*mtt^5*mWW^2*s^3*t^10 - 15315095*ep^2*mtt^5*mWW^2*s^3*t^10 - 24789773*ep^3*mtt^5*mWW^2*s^3*t^10 - 19267509*ep^4*mtt^5*mWW^2*s^3*t^10 - 5802900*ep^5*mtt^5*mWW^2*s^3*t^10 + 674632*mtt^4*mWW^3*s^3*t^10 + 6757476*ep*mtt^4*mWW^3*s^3*t^10 + 25384152*ep^2*mtt^4*mWW^3*s^3*t^10 + 45703648*ep^3*mtt^4*mWW^3*s^3*t^10 + 39912284*ep^4*mtt^4*mWW^3*s^3*t^10 + 13619888*ep^5*mtt^4*mWW^3*s^3*t^10 - 494728*mtt^3*mWW^4*s^3*t^10 - 5182966*ep*mtt^3*mWW^4*s^3*t^10 - 20526738*ep^2*mtt^3*mWW^4*s^3*t^10 - 38968738*ep^3*mtt^3*mWW^4*s^3*t^10 - 35776166*ep^4*mtt^3*mWW^4*s^3*t^10 - 12780184*ep^5*mtt^3*mWW^4*s^3*t^10 + 164128*mtt^2*mWW^5*s^3*t^10 + 1768792*ep*mtt^2*mWW^5*s^3*t^10 + 7240934*ep^2*mtt^2*mWW^5*s^3*t^10 + 14213348*ep^3*mtt^2*mWW^5*s^3*t^10 + 13466214*ep^4*mtt^2*mWW^5*s^3*t^10 + 4949064*ep^5*mtt^2*mWW^5*s^3*t^10 - 5040*mtt*mWW^6*s^3*t^10 - 53303*ep*mtt*mWW^6*s^3*t^10 - 228327*ep^2*mtt*mWW^6*s^3*t^10 - 502537*ep^3*mtt*mWW^6*s^3*t^10 - 549029*ep^4*mtt*mWW^6*s^3*t^10 - 231764*ep^5*mtt*mWW^6*s^3*t^10 - 6768*mWW^7*s^3*t^10 - 75684*ep*mWW^7*s^3*t^10 - 317208*ep^2*mWW^7*s^3*t^10 - 624008*ep^3*mWW^7*s^3*t^10 - 582812*ep^4*mWW^7*s^3*t^10 - 209040*ep^5*mWW^7*s^3*t^10 + 46704*mtt^6*s^4*t^10 + 381320*ep*mtt^6*s^4*t^10 + 1036288*ep^2*mtt^6*s^4*t^10 + 1126088*ep^3*mtt^6*s^4*t^10 + 350400*ep^4*mtt^6*s^4*t^10 - 86400*ep^5*mtt^6*s^4*t^10 - 233352*mtt^5*mWW*s^4*t^10 - 2082926*ep*mtt^5*mWW*s^4*t^10 - 6658328*ep^2*mtt^5*mWW*s^4*t^10 - 9804534*ep^3*mtt^5*mWW*s^4*t^10 - 6689372*ep^4*mtt^5*mWW*s^4*t^10 - 1672928*ep^5*mtt^5*mWW*s^4*t^10 + 476968*mtt^4*mWW^2*s^4*t^10 + 4597965*ep*mtt^4*mWW^2*s^4*t^10 + 16447121*ep^2*mtt^4*mWW^2*s^4*t^10 + 28045039*ep^3*mtt^4*mWW^2*s^4*t^10 + 23126271*ep^4*mtt^4*mWW^2*s^4*t^10 + 7441916*ep^5*mtt^4*mWW^2*s^4*t^10 - 505784*mtt^3*mWW^3*s^4*t^10 - 5196140*ep*mtt^3*mWW^3*s^4*t^10 - 20113176*ep^2*mtt^3*mWW^3*s^4*t^10 - 37281712*ep^3*mtt^3*mWW^3*s^4*t^10 - 33429924*ep^4*mtt^3*mWW^3*s^4*t^10 - 11678384*ep^5*mtt^3*mWW^3*s^4*t^10 + 288504*mtt^2*mWW^4*s^4*t^10 + 3113226*ep*mtt^2*mWW^4*s^4*t^10 + 12721074*ep^2*mtt^2*mWW^4*s^4*t^10 + 24797018*ep^3*mtt^2*mWW^4*s^4*t^10 + 23245354*ep^4*mtt^2*mWW^4*s^4*t^10 + 8438504*ep^5*mtt^2*mWW^4*s^4*t^10 - 80992*mtt*mWW^5*s^4*t^10 - 903182*ep*mtt*mWW^5*s^4*t^10 - 3817192*ep^2*mtt*mWW^5*s^4*t^10 - 7662914*ep^3*mtt*mWW^5*s^4*t^10 - 7361560*ep^4*mtt*mWW^5*s^4*t^10 - 2726480*ep^5*mtt*mWW^5*s^4*t^10 + 7952*mWW^6*s^4*t^10 + 89737*ep*mWW^6*s^4*t^10 + 384213*ep^2*mWW^6*s^4*t^10 + 781015*ep^3*mWW^6*s^4*t^10 + 758831*ep^4*mWW^6*s^4*t^10 + 283772*ep^5*mWW^6*s^4*t^10 - 28896*mtt^5*s^5*t^10 - 218088*ep*mtt^5*s^5*t^10 - 493060*ep^2*mtt^5*s^5*t^10 - 279928*ep^3*mtt^5*s^5*t^10 + 274548*ep^4*mtt^5*s^5*t^10 + 262224*ep^5*mtt^5*s^5*t^10 + 119024*mtt^4*mWW*s^5*t^10 + 1011576*ep*mtt^4*mWW*s^5*t^10 + 2975298*ep^2*mtt^4*mWW*s^5*t^10 + 3816860*ep^3*mtt^4*mWW*s^5*t^10 + 2015362*ep^4*mtt^4*mWW*s^5*t^10 + 259480*ep^5*mtt^4*mWW*s^5*t^10 - 194656*mtt^3*mWW^2*s^5*t^10 - 1832184*ep*mtt^3*mWW^2*s^5*t^10 - 6348108*ep^2*mtt^3*mWW^2*s^5*t^10 - 10420544*ep^3*mtt^3*mWW^2*s^5*t^10 - 8226012*ep^4*mtt^3*mWW^2*s^5*t^10 - 2520416*ep^5*mtt^3*mWW^2*s^5*t^10 + 158784*mtt^2*mWW^3*s^5*t^10 + 1622568*ep*mtt^2*mWW^3*s^5*t^10 + 6244736*ep^2*mtt^2*mWW^3*s^5*t^10 + 11504520*ep^3*mtt^2*mWW^3*s^5*t^10 + 10251328*ep^4*mtt^2*mWW^3*s^5*t^10 + 3559344*ep^5*mtt^2*mWW^3*s^5*t^10 - 65216*mtt*mWW^4*s^5*t^10 - 704448*ep*mtt*mWW^4*s^5*t^10 - 2881040*ep^2*mtt*mWW^4*s^5*t^10 - 5615208*ep^3*mtt*mWW^4*s^5*t^10 - 5258808*ep^4*mtt*mWW^4*s^5*t^10 - 1906480*ep^5*mtt*mWW^4*s^5*t^10 + 10960*mWW^5*s^5*t^10 + 120576*ep*mWW^5*s^5*t^10 + 502174*ep^2*mWW^5*s^5*t^10 + 994300*ep^3*mWW^5*s^5*t^10 + 943582*ep^4*mWW^5*s^5*t^10 + 345848*ep^5*mWW^5*s^5*t^10 + 6272*mtt^4*s^6*t^10 + 28672*ep*mtt^4*s^6*t^10 - 47760*ep^2*mtt^4*s^6*t^10 - 374072*ep^3*mtt^4*s^6*t^10 - 571224*ep^4*mtt^4*s^6*t^10 - 273888*ep^5*mtt^4*s^6*t^10 - 21952*mtt^3*mWW*s^6*t^10 - 140960*ep*mtt^3*mWW*s^6*t^10 - 171080*ep^2*mtt^3*mWW*s^6*t^10 + 356316*ep^3*mtt^3*mWW*s^6*t^10 + 875308*ep^4*mtt^3*mWW*s^6*t^10 + 480768*ep^5*mtt^3*mWW*s^6*t^10 + 28224*mtt^2*mWW^2*s^6*t^10 + 227232*ep*mtt^2*mWW^2*s^6*t^10 + 602840*ep^2*mtt^2*mWW^2*s^6*t^10 + 620284*ep^3*mtt^2*mWW^2*s^6*t^10 + 146348*ep^4*mtt^2*mWW^2*s^6*t^10 - 77568*ep^5*mtt^2*mWW^2*s^6*t^10 - 15680*mtt*mWW^3*s^6*t^10 - 146272*ep*mtt*mWW^3*s^6*t^10 - 501400*ep^2*mtt*mWW^3*s^6*t^10 - 813228*ep^3*mtt*mWW^3*s^6*t^10 - 633724*ep^4*mtt*mWW^3*s^6*t^10 - 191616*ep^5*mtt*mWW^3*s^6*t^10 + 3136*mWW^4*s^6*t^10 + 31328*ep*mWW^4*s^6*t^10 + 117400*ep^2*mWW^4*s^6*t^10 + 210700*ep^3*mWW^4*s^6*t^10 + 183292*ep^4*mWW^4*s^6*t^10 + 62304*ep^5*mWW^4*s^6*t^10 + 6720*ep*mtt^3*s^7*t^10 + 55680*ep^2*mtt^3*s^7*t^10 + 156240*ep^3*mtt^3*s^7*t^10 + 183600*ep^4*mtt^3*s^7*t^10 + 77760*ep^5*mtt^3*s^7*t^10 - 14784*ep*mtt^2*mWW*s^7*t^10 - 122496*ep^2*mtt^2*mWW*s^7*t^10 - 343728*ep^3*mtt^2*mWW*s^7*t^10 - 403920*ep^4*mtt^2*mWW*s^7*t^10 - 171072*ep^5*mtt^2*mWW*s^7*t^10 + 9408*ep*mtt*mWW^2*s^7*t^10 + 77952*ep^2*mtt*mWW^2*s^7*t^10 + 218736*ep^3*mtt*mWW^2*s^7*t^10 + 257040*ep^4*mtt*mWW^2*s^7*t^10 + 108864*ep^5*mtt*mWW^2*s^7*t^10 - 1344*ep*mWW^3*s^7*t^10 - 11136*ep^2*mWW^3*s^7*t^10 - 31248*ep^3*mWW^3*s^7*t^10 - 36720*ep^4*mWW^3*s^7*t^10 - 15552*ep^5*mWW^3*s^7*t^10 + 2576*mtt^9*t^11 + 28512*ep*mtt^9*t^11 + 119340*ep^2*mtt^9*t^11 + 237416*ep^3*mtt^9*t^11 + 226380*ep^4*mtt^9*t^11 + 83376*ep^5*mtt^9*t^11 - 15520*mtt^8*mWW*t^11 - 171320*ep*mtt^8*mWW*t^11 - 715180*ep^2*mtt^8*mWW*t^11 - 1419576*ep^3*mtt^8*mWW*t^11 - 1350948*ep^4*mtt^8*mWW*t^11 - 496656*ep^5*mtt^8*mWW*t^11 + 38576*mtt^7*mWW^2*t^11 + 424280*ep*mtt^7*mWW^2*t^11 + 1764984*ep^2*mtt^7*mWW^2*t^11 + 3493568*ep^3*mtt^7*mWW^2*t^11 + 3317312*ep^4*mtt^7*mWW^2*t^11 + 1217280*ep^5*mtt^7*mWW^2*t^11 - 50240*mtt^6*mWW^3*t^11 - 549520*ep*mtt^6*mWW^3*t^11 - 2274120*ep^2*mtt^6*mWW^3*t^11 - 4483760*ep^3*mtt^6*mWW^3*t^11 - 4245640*ep^4*mtt^6*mWW^3*t^11 - 1554720*ep^5*mtt^6*mWW^3*t^11 + 35440*mtt^5*mWW^4*t^11 + 383760*ep*mtt^5*mWW^4*t^11 + 1573340*ep^2*mtt^5*mWW^4*t^11 + 3081320*ep^3*mtt^5*mWW^4*t^11 + 2905100*ep^4*mtt^5*mWW^4*t^11 + 1061040*ep^5*mtt^5*mWW^4*t^11 - 11936*mtt^4*mWW^5*t^11 - 125912*ep*mtt^4*mWW^5*t^11 - 503580*ep^2*mtt^4*mWW^5*t^11 - 969176*ep^3*mtt^4*mWW^5*t^11 - 904340*ep^4*mtt^4*mWW^5*t^11 - 328656*ep^5*mtt^4*mWW^5*t^11 + 720*mtt^3*mWW^6*t^11 + 5560*ep*mtt^3*mWW^6*t^11 + 14400*ep^2*mtt^3*mWW^6*t^11 + 17136*ep^3*mtt^3*mWW^6*t^11 + 10408*ep^4*mtt^3*mWW^6*t^11 + 2976*ep^5*mtt^3*mWW^6*t^11 + 384*mtt^2*mWW^7*t^11 + 4640*ep*mtt^2*mWW^7*t^11 + 20816*ep^2*mtt^2*mWW^7*t^11 + 43072*ep^3*mtt^2*mWW^7*t^11 + 41728*ep^4*mtt^2*mWW^7*t^11 + 15360*ep^5*mtt^2*mWW^7*t^11 - 6944*mtt^8*s*t^11 - 78368*ep*mtt^8*s*t^11 - 334168*ep^2*mtt^8*s*t^11 - 674824*ep^3*mtt^8*s*t^11 - 650976*ep^4*mtt^8*s*t^11 - 241920*ep^5*mtt^8*s*t^11 + 32664*mtt^7*mWW*s*t^11 + 371264*ep*mtt^7*mWW*s*t^11 + 1593578*ep^2*mtt^7*mWW*s*t^11 + 3234700*ep^3*mtt^7*mWW*s*t^11 + 3132250*ep^4*mtt^7*mWW*s*t^11 + 1167144*ep^5*mtt^7*mWW*s*t^11 - 54752*mtt^6*mWW^2*s*t^11 - 634308*ep*mtt^6*mWW^2*s*t^11 - 2770366*ep^2*mtt^6*mWW^2*s*t^11 - 5699572*ep^3*mtt^6*mWW^2*s*t^11 - 5574826*ep^4*mtt^6*mWW^2*s*t^11 - 2092776*ep^5*mtt^6*mWW^2*s*t^11 + 27864*mtt^5*mWW^3*s*t^11 + 357308*ep*mtt^5*mWW^3*s*t^11 + 1695220*ep^2*mtt^5*mWW^3*s*t^11 + 3698960*ep^3*mtt^5*mWW^3*s*t^11 + 3771528*ep^4*mtt^5*mWW^3*s*t^11 + 1458720*ep^5*mtt^5*mWW^3*s*t^11 + 25248*mtt^4*mWW^4*s*t^11 + 224488*ep*mtt^4*mWW^4*s*t^11 + 715876*ep^2*mtt^4*mWW^4*s*t^11 + 1060112*ep^3*mtt^4*mWW^4*s*t^11 + 738716*ep^4*mtt^4*mWW^4*s*t^11 + 194160*ep^5*mtt^4*mWW^4*s*t^11 - 38968*mtt^3*mWW^5*s*t^11 - 390504*ep*mtt^3*mWW^5*s*t^11 - 1470206*ep^2*mtt^3*mWW^5*s*t^11 - 2662964*ep^3*mtt^3*mWW^5*s*t^11 - 2347718*ep^4*mtt^3*mWW^5*s*t^11 - 810840*ep^5*mtt^3*mWW^5*s*t^11 + 16544*mtt^2*mWW^6*s*t^11 + 163884*ep*mtt^2*mWW^6*s*t^11 + 610218*ep^2*mtt^2*mWW^6*s*t^11 + 1098572*ep^3*mtt^2*mWW^6*s*t^11 + 968046*ep^4*mtt^2*mWW^6*s*t^11 + 335736*ep^5*mtt^2*mWW^6*s*t^11 - 1080*mtt*mWW^7*s*t^11 - 6804*ep*mtt*mWW^7*s*t^11 - 8928*ep^2*mtt*mWW^7*s*t^11 + 9624*ep^3*mtt*mWW^7*s*t^11 + 25572*ep^4*mtt*mWW^7*s*t^11 + 12816*ep^5*mtt*mWW^7*s*t^11 - 576*mWW^8*s*t^11 - 6960*ep*mWW^8*s*t^11 - 31224*ep^2*mWW^8*s*t^11 - 64608*ep^3*mWW^8*s*t^11 - 62592*ep^4*mWW^8*s*t^11 - 23040*ep^5*mWW^8*s*t^11 + 2688*mtt^7*s^2*t^11 + 41032*ep*mtt^7*s^2*t^11 + 218076*ep^2*mtt^7*s^2*t^11 + 510560*ep^3*mtt^7*s^2*t^11 + 545484*ep^4*mtt^7*s^2*t^11 + 218160*ep^5*mtt^7*s^2*t^11 + 2424*mtt^6*mWW*s^2*t^11 - 35840*ep*mtt^6*mWW*s^2*t^11 - 407366*ep^2*mtt^6*mWW*s^2*t^11 - 1236304*ep^3*mtt^6*mWW*s^2*t^11 - 1503994*ep^4*mtt^6*mWW*s^2*t^11 - 649320*ep^5*mtt^6*mWW*s^2*t^11 - 52624*mtt^5*mWW^2*s^2*t^11 - 437308*ep*mtt^5*mWW^2*s^2*t^11 - 1234374*ep^2*mtt^5*mWW^2*s^2*t^11 - 1469492*ep^3*mtt^5*mWW^2*s^2*t^11 - 648482*ep^4*mtt^5*mWW^2*s^2*t^11 - 18120*ep^5*mtt^5*mWW^2*s^2*t^11 + 134856*mtt^4*mWW^3*s^2*t^11 + 1311620*ep*mtt^4*mWW^3*s^2*t^11 + 4746924*ep^2*mtt^4*mWW^3*s^2*t^11 + 8214772*ep^3*mtt^4*mWW^3*s^2*t^11 + 6894804*ep^4*mtt^4*mWW^3*s^2*t^11 + 2263824*ep^5*mtt^4*mWW^3*s^2*t^11 - 155744*mtt^3*mWW^4*s^2*t^11 - 1592720*ep*mtt^3*mWW^4*s^2*t^11 - 6129296*ep^2*mtt^3*mWW^4*s^2*t^11 - 11307688*ep^3*mtt^3*mWW^4*s^2*t^11 - 10106456*ep^4*mtt^3*mWW^4*s^2*t^11 - 3523296*ep^5*mtt^3*mWW^4*s^2*t^11 + 91528*mtt^2*mWW^5*s^2*t^11 + 957448*ep*mtt^2*mWW^5*s^2*t^11 + 3780978*ep^2*mtt^2*mWW^5*s^2*t^11 + 7152152*ep^3*mtt^2*mWW^5*s^2*t^11 + 6540110*ep^4*mtt^2*mWW^5*s^2*t^11 + 2326584*ep^5*mtt^2*mWW^5*s^2*t^11 - 25488*mtt*mWW^6*s^2*t^11 - 268860*ep*mtt*mWW^6*s^2*t^11 - 1072230*ep^2*mtt*mWW^6*s^2*t^11 - 2048964*ep^3*mtt*mWW^6*s^2*t^11 - 1892082*ep^4*mtt*mWW^6*s^2*t^11 - 679176*ep^5*mtt*mWW^6*s^2*t^11 + 2360*mWW^7*s^2*t^11 + 24628*ep*mWW^7*s^2*t^11 + 97288*ep^2*mWW^7*s^2*t^11 + 184964*ep^3*mWW^7*s^2*t^11 + 170616*ep^4*mWW^7*s^2*t^11 + 61344*ep^5*mWW^7*s^2*t^11 + 7840*mtt^6*s^3*t^11 + 57512*ep*mtt^6*s^3*t^11 + 120260*ep^2*mtt^6*s^3*t^11 + 38944*ep^3*mtt^6*s^3*t^11 - 116796*ep^4*mtt^6*s^3*t^11 - 88560*ep^5*mtt^6*s^3*t^11 - 50168*mtt^5*mWW*s^3*t^11 - 422752*ep*mtt^5*mWW*s^3*t^11 - 1224042*ep^2*mtt^5*mWW*s^3*t^11 - 1528624*ep^3*mtt^5*mWW*s^3*t^11 - 761718*ep^4*mtt^5*mWW*s^3*t^11 - 75096*ep^5*mtt^5*mWW*s^3*t^11 + 129504*mtt^4*mWW^2*s^3*t^11 + 1195420*ep*mtt^4*mWW^2*s^3*t^11 + 4023866*ep^2*mtt^4*mWW^2*s^3*t^11 + 6376184*ep^3*mtt^4*mWW^2*s^3*t^11 + 4829074*ep^4*mtt^4*mWW^2*s^3*t^11 + 1409352*ep^5*mtt^4*mWW^2*s^3*t^11 - 173360*mtt^3*mWW^3*s^3*t^11 - 1704924*ep*mtt^3*mWW^3*s^3*t^11 - 6254798*ep^2*mtt^3*mWW^3*s^3*t^11 - 10975236*ep^3*mtt^3*mWW^3*s^3*t^11 - 9335018*ep^4*mtt^3*mWW^3*s^3*t^11 - 3103464*ep^5*mtt^3*mWW^3*s^3*t^11 + 127136*mtt^2*mWW^4*s^3*t^11 + 1307092*ep*mtt^2*mWW^4*s^3*t^11 + 5057718*ep^2*mtt^2*mWW^4*s^3*t^11 + 9370684*ep^3*mtt^2*mWW^4*s^3*t^11 + 8399730*ep^4*mtt^2*mWW^4*s^3*t^11 + 2933640*ep^5*mtt^2*mWW^4*s^3*t^11 - 48408*mtt*mWW^5*s^3*t^11 - 512404*ep*mtt*mWW^5*s^3*t^11 - 2047856*ep^2*mtt*mWW^5*s^3*t^11 - 3910940*ep^3*mtt*mWW^5*s^3*t^11 - 3601336*ep^4*mtt*mWW^5*s^3*t^11 - 1287456*ep^5*mtt*mWW^5*s^3*t^11 + 7456*mWW^6*s^3*t^11 + 80056*ep*mWW^6*s^3*t^11 + 324852*ep^2*mWW^6*s^3*t^11 + 628988*ep^3*mWW^6*s^3*t^11 + 586064*ep^4*mWW^6*s^3*t^11 + 211584*ep^5*mWW^6*s^3*t^11 - 8848*mtt^5*s^4*t^11 - 62728*ep*mtt^5*s^4*t^11 - 117656*ep^2*mtt^5*s^4*t^11 + 6808*ep^3*mtt^5*s^4*t^11 + 191544*ep^4*mtt^5*s^4*t^11 + 125280*ep^5*mtt^5*s^4*t^11 + 40008*mtt^4*mWW*s^4*t^11 + 314712*ep*mtt^4*mWW*s^4*t^11 + 790106*ep^2*mtt^4*mWW*s^4*t^11 + 696088*ep^3*mtt^4*mWW*s^4*t^11 - 8122*ep^4*mtt^4*mWW*s^4*t^11 - 201192*ep^5*mtt^4*mWW*s^4*t^11 - 72800*mtt^3*mWW^2*s^4*t^11 - 629924*ep*mtt^3*mWW^2*s^4*t^11 - 1912878*ep^2*mtt^3*mWW^2*s^4*t^11 - 2602916*ep^3*mtt^3*mWW^2*s^4*t^11 - 1559618*ep^4*mtt^3*mWW^2*s^4*t^11 - 302664*ep^5*mtt^3*mWW^2*s^4*t^11 + 66832*mtt^2*mWW^3*s^4*t^11 + 627820*ep*mtt^2*mWW^3*s^4*t^11 + 2166846*ep^2*mtt^2*mWW^3*s^4*t^11 + 3543532*ep^3*mtt^2*mWW^3*s^4*t^11 + 2789458*ep^4*mtt^2*mWW^3*s^4*t^11 + 853512*ep^5*mtt^2*mWW^3*s^4*t^11 - 31056*mtt*mWW^4*s^4*t^11 - 311076*ep*mtt*mWW^4*s^4*t^11 - 1167202*ep^2*mtt*mWW^4*s^4*t^11 - 2096708*ep^3*mtt*mWW^4*s^4*t^11 - 1825294*ep^4*mtt*mWW^4*s^4*t^11 - 620664*ep^5*mtt*mWW^4*s^4*t^11 + 5864*mWW^5*s^4*t^11 + 61196*ep*mWW^5*s^4*t^11 + 240784*ep^2*mWW^5*s^4*t^11 + 453196*ep^3*mWW^5*s^4*t^11 + 412032*ep^4*mWW^5*s^4*t^11 + 145728*ep^5*mWW^5*s^4*t^11 + 2688*mtt^4*s^5*t^11 + 9560*ep*mtt^4*s^5*t^11 - 42972*ep^2*mtt^4*s^5*t^11 - 223064*ep^3*mtt^4*s^5*t^11 - 318036*ep^4*mtt^4*s^5*t^11 - 148176*ep^5*mtt^4*s^5*t^11 - 9408*mtt^3*mWW*s^5*t^11 - 46208*ep*mtt^3*mWW*s^5*t^11 + 44568*ep^2*mtt^3*mWW*s^5*t^11 + 482868*ep^3*mtt^3*mWW*s^5*t^11 + 761812*ep^4*mtt^3*mWW*s^5*t^11 + 369168*ep^5*mtt^3*mWW*s^5*t^11 + 12096*mtt^2*mWW^2*s^5*t^11 + 75568*ep*mtt^2*mWW^2*s^5*t^11 + 76800*ep^2*mtt^2*mWW^2*s^5*t^11 - 243596*ep^3*mtt^2*mWW^2*s^5*t^11 - 534820*ep^4*mtt^2*mWW^2*s^5*t^11 - 285648*ep^5*mtt^2*mWW^2*s^5*t^11 - 6720*mtt*mWW^3*s^5*t^11 - 50752*ep*mtt*mWW^3*s^5*t^11 - 115416*ep^2*mtt*mWW^3*s^5*t^11 - 69156*ep^3*mtt*mWW^3*s^5*t^11 + 56348*ep^4*mtt*mWW^3*s^5*t^11 + 56496*ep^5*mtt*mWW^3*s^5*t^11 + 1344*mWW^4*s^5*t^11 + 11832*ep*mWW^4*s^5*t^11 + 37020*ep^2*mWW^4*s^5*t^11 + 52948*ep^3*mWW^4*s^5*t^11 + 34696*ep^4*mWW^4*s^5*t^11 + 8160*ep^5*mWW^4*s^5*t^11 + 4480*ep*mtt^3*s^6*t^11 + 37120*ep^2*mtt^3*s^6*t^11 + 104160*ep^3*mtt^3*s^6*t^11 + 122400*ep^4*mtt^3*s^6*t^11 + 51840*ep^5*mtt^3*s^6*t^11 - 9856*ep*mtt^2*mWW*s^6*t^11 - 81664*ep^2*mtt^2*mWW*s^6*t^11 - 229152*ep^3*mtt^2*mWW*s^6*t^11 - 269280*ep^4*mtt^2*mWW*s^6*t^11 - 114048*ep^5*mtt^2*mWW*s^6*t^11 + 6272*ep*mtt*mWW^2*s^6*t^11 + 51968*ep^2*mtt*mWW^2*s^6*t^11 + 145824*ep^3*mtt*mWW^2*s^6*t^11 + 171360*ep^4*mtt*mWW^2*s^6*t^11 + 72576*ep^5*mtt*mWW^2*s^6*t^11 - 896*ep*mWW^3*s^6*t^11 - 7424*ep^2*mWW^3*s^6*t^11 - 20832*ep^3*mWW^3*s^6*t^11 - 24480*ep^4*mWW^3*s^6*t^11 - 10368*ep^5*mWW^3*s^6*t^11 - 448*mtt^8*t^12 - 4832*ep*mtt^8*t^12 - 19696*ep^2*mtt^8*t^12 - 38280*ep^3*mtt^8*t^12 - 35784*ep^4*mtt^8*t^12 - 12960*ep^5*mtt^8*t^12 + 2752*mtt^7*mWW*t^12 + 29664*ep*mtt^7*mWW*t^12 + 120816*ep^2*mtt^7*mWW*t^12 + 234568*ep^3*mtt^7*mWW*t^12 + 219000*ep^4*mtt^7*mWW*t^12 + 79200*ep^5*mtt^7*mWW*t^12 - 7040*mtt^6*mWW^2*t^12 - 75840*ep*mtt^6*mWW^2*t^12 - 308640*ep^2*mtt^6*mWW^2*t^12 - 598640*ep^3*mtt^6*mWW^2*t^12 - 558240*ep^4*mtt^6*mWW^2*t^12 - 201600*ep^5*mtt^6*mWW^2*t^12 + 9600*mtt^5*mWW^3*t^12 + 103360*ep*mtt^5*mWW^3*t^12 + 420320*ep^2*mtt^5*mWW^3*t^12 + 814480*ep^3*mtt^5*mWW^3*t^12 + 758640*ep^4*mtt^5*mWW^3*t^12 + 273600*ep^5*mtt^5*mWW^3*t^12 - 7360*mtt^4*mWW^4*t^12 - 79200*ep*mtt^4*mWW^4*t^12 - 321840*ep^2*mtt^4*mWW^4*t^12 - 623080*ep^3*mtt^4*mWW^4*t^12 - 579720*ep^4*mtt^4*mWW^4*t^12 - 208800*ep^5*mtt^4*mWW^4*t^12 + 3008*mtt^3*mWW^5*t^12 + 32352*ep*mtt^3*mWW^5*t^12 + 131376*ep^2*mtt^3*mWW^5*t^12 + 254120*ep^3*mtt^3*mWW^5*t^12 + 236184*ep^4*mtt^3*mWW^5*t^12 + 84960*ep^5*mtt^3*mWW^5*t^12 - 512*mtt^2*mWW^6*t^12 - 5504*ep*mtt^2*mWW^6*t^12 - 22336*ep^2*mtt^2*mWW^6*t^12 - 43168*ep^3*mtt^2*mWW^6*t^12 - 40080*ep^4*mtt^2*mWW^6*t^12 - 14400*ep^5*mtt^2*mWW^6*t^12 + 896*mtt^7*s*t^12 + 9664*ep*mtt^7*s*t^12 + 39392*ep^2*mtt^7*s*t^12 + 76560*ep^3*mtt^7*s*t^12 + 71568*ep^4*mtt^7*s*t^12 + 25920*ep^5*mtt^7*s*t^12 - 3872*mtt^6*mWW*s*t^12 - 41744*ep*mtt^6*mWW*s*t^12 - 170056*ep^2*mtt^6*mWW*s*t^12 - 330268*ep^3*mtt^6*mWW*s*t^12 - 308460*ep^4*mtt^6*mWW*s*t^12 - 111600*ep^5*mtt^6*mWW*s*t^12 + 5088*mtt^5*mWW^2*s*t^12 + 54832*ep*mtt^5*mWW^2*s*t^12 + 223256*ep^2*mtt^5*mWW^2*s*t^12 + 433300*ep^3*mtt^5*mWW^2*s*t^12 + 404364*ep^4*mtt^5*mWW^2*s*t^12 + 146160*ep^5*mtt^5*mWW^2*s*t^12 + 1216*mtt^4*mWW^3*s*t^12 + 13088*ep*mtt^4*mWW^3*s*t^12 + 53200*ep^2*mtt^4*mWW^3*s*t^12 + 103032*ep^3*mtt^4*mWW^3*s*t^12 + 95904*ep^4*mtt^4*mWW^3*s*t^12 + 34560*ep^5*mtt^4*mWW^3*s*t^12 - 9664*mtt^3*mWW^4*s*t^12 - 104032*ep*mtt^3*mWW^4*s*t^12 - 422960*ep^2*mtt^3*mWW^4*s*t^12 - 819368*ep^3*mtt^3*mWW^4*s*t^12 - 762936*ep^4*mtt^3*mWW^4*s*t^12 - 275040*ep^5*mtt^3*mWW^4*s*t^12 + 10080*mtt^2*mWW^5*s*t^12 + 108464*ep*mtt^2*mWW^5*s*t^12 + 440728*ep^2*mtt^2*mWW^5*s*t^12 + 853172*ep^3*mtt^2*mWW^5*s*t^12 + 793716*ep^4*mtt^2*mWW^5*s*t^12 + 285840*ep^5*mtt^2*mWW^5*s*t^12 - 4512*mtt*mWW^6*s*t^12 - 48528*ep*mtt*mWW^6*s*t^12 - 197064*ep^2*mtt*mWW^6*s*t^12 - 381180*ep^3*mtt*mWW^6*s*t^12 - 354276*ep^4*mtt*mWW^6*s*t^12 - 127440*ep^5*mtt*mWW^6*s*t^12 + 768*mWW^7*s*t^12 + 8256*ep*mWW^7*s*t^12 + 33504*ep^2*mWW^7*s*t^12 + 64752*ep^3*mWW^7*s*t^12 + 60120*ep^4*mWW^7*s*t^12 + 21600*ep^5*mWW^7*s*t^12 - 1120*ep*mtt^6*s^2*t^12 - 9280*ep^2*mtt^6*s^2*t^12 - 26040*ep^3*mtt^6*s^2*t^12 - 30600*ep^4*mtt^6*s^2*t^12 - 12960*ep^5*mtt^6*s^2*t^12 - 2080*mtt^5*mWW*s^2*t^12 - 16432*ep*mtt^5*mWW*s^2*t^12 - 41736*ep^2*mtt^5*mWW*s^2*t^12 - 38340*ep^3*mtt^5*mWW*s^2*t^12 - 2484*ep^4*mtt^5*mWW*s^2*t^12 + 9072*ep^5*mtt^5*mWW*s^2*t^12 + 10016*mtt^4*mWW^2*s^2*t^12 + 94928*ep*mtt^4*mWW^2*s^2*t^12 + 331848*ep^2*mtt^4*mWW^2*s^2*t^12 + 551628*ep^3*mtt^4*mWW^2*s^2*t^12 + 442908*ep^4*mtt^4*mWW^2*s^2*t^12 + 138672*ep^5*mtt^4*mWW^2*s^2*t^12 - 19264*mtt^3*mWW^3*s^2*t^12 - 192992*ep*mtt^3*mWW^3*s^2*t^12 - 724432*ep^2*mtt^3*mWW^3*s^2*t^12 - 1302312*ep^3*mtt^3*mWW^3*s^2*t^12 - 1134792*ep^4*mtt^3*mWW^3*s^2*t^12 - 386208*ep^5*mtt^3*mWW^3*s^2*t^12 + 18496*mtt^2*mWW^4*s^2*t^12 + 190528*ep*mtt^2*mWW^4*s^2*t^12 + 738768*ep^2*mtt^2*mWW^4*s^2*t^12 + 1371168*ep^3*mtt^2*mWW^4*s^2*t^12 + 1230768*ep^4*mtt^2*mWW^4*s^2*t^12 + 430272*ep^5*mtt^2*mWW^4*s^2*t^12 - 8864*mtt*mWW^5*s^2*t^12 - 92912*ep*mtt*mWW^5*s^2*t^12 - 367272*ep^2*mtt*mWW^5*s^2*t^12 - 693972*ep^3*mtt*mWW^5*s^2*t^12 - 632772*ep^4*mtt*mWW^5*s^2*t^12 - 224208*ep^5*mtt*mWW^5*s^2*t^12 + 1696*mWW^6*s^2*t^12 + 18000*ep*mWW^6*s^2*t^12 + 72104*ep^2*mWW^6*s^2*t^12 + 137868*ep^3*mWW^6*s^2*t^12 + 126972*ep^4*mWW^6*s^2*t^12 + 45360*ep^5*mWW^6*s^2*t^12 - 896*mtt^5*s^3*t^12 - 6304*ep*mtt^5*s^3*t^12 - 11552*ep^2*mtt^5*s^3*t^12 + 1560*ep^3*mtt^5*s^3*t^12 + 20232*ep^4*mtt^5*s^3*t^12 + 12960*ep^5*mtt^5*s^3*t^12 + 4768*mtt^4*mWW*s^3*t^12 + 36976*ep*mtt^4*mWW*s^3*t^12 + 89960*ep^2*mtt^4*mWW*s^3*t^12 + 71924*ep^3*mtt^4*mWW*s^3*t^12 - 12972*ep^4*mtt^4*mWW*s^3*t^12 - 28656*ep^5*mtt^4*mWW*s^3*t^12 - 10080*mtt^3*mWW^2*s^3*t^12 - 84784*ep*mtt^3*mWW^2*s^3*t^12 - 245048*ep^2*mtt^3*mWW^2*s^3*t^12 - 306292*ep^3*mtt^3*mWW^2*s^3*t^12 - 154236*ep^4*mtt^3*mWW^2*s^3*t^12 - 16560*ep^5*mtt^3*mWW^2*s^3*t^12 + 10592*mtt^2*mWW^3*s^3*t^12 + 95536*ep*mtt^2*mWW^3*s^3*t^12 + 310904*ep^2*mtt^2*mWW^3*s^3*t^12 + 471732*ep^3*mtt^2*mWW^3*s^3*t^12 + 338220*ep^4*mtt^2*mWW^3*s^3*t^12 + 92016*ep^5*mtt^2*mWW^3*s^3*t^12 - 5536*mtt*mWW^4*s^3*t^12 - 53104*ep*mtt*mWW^4*s^3*t^12 - 188744*ep^2*mtt*mWW^4*s^3*t^12 - 320084*ep^3*mtt*mWW^4*s^3*t^12 - 263004*ep^4*mtt*mWW^4*s^3*t^12 - 84528*ep^5*mtt*mWW^4*s^3*t^12 + 1152*mWW^5*s^3*t^12 + 11680*ep*mWW^5*s^3*t^12 + 44480*ep^2*mWW^5*s^3*t^12 + 81160*ep^3*mWW^5*s^3*t^12 + 71760*ep^4*mWW^5*s^3*t^12 + 24768*ep^5*mWW^5*s^3*t^12 + 448*mtt^4*s^4*t^12 + 1472*ep*mtt^4*s^4*t^12 - 8144*ep^2*mtt^4*s^4*t^12 - 39840*ep^3*mtt^4*s^4*t^12 - 56016*ep^4*mtt^4*s^4*t^12 - 25920*ep^5*mtt^4*s^4*t^12 - 1568*mtt^3*mWW*s^4*t^12 - 6000*ep*mtt^3*mWW*s^4*t^12 + 21432*ep^2*mtt^3*mWW*s^4*t^12 + 119404*ep^3*mtt^3*mWW*s^4*t^12 + 172236*ep^4*mtt^3*mWW*s^4*t^12 + 80496*ep^5*mtt^3*mWW*s^4*t^12 + 2016*mtt^2*mWW^2*s^4*t^12 + 9296*ep*mtt^2*mWW^2*s^4*t^12 - 14408*ep^2*mtt^2*mWW^2*s^4*t^12 - 116452*ep^3*mtt^2*mWW^2*s^4*t^12 - 177636*ep^4*mtt^2*mWW^2*s^4*t^12 - 84816*ep^5*mtt^2*mWW^2*s^4*t^12 - 1120*mtt*mWW^3*s^4*t^12 - 6480*ep*mtt*mWW^3*s^4*t^12 - 2904*ep^2*mtt*mWW^3*s^4*t^12 + 34052*ep^3*mtt*mWW^3*s^4*t^12 + 62628*ep^4*mtt*mWW^3*s^4*t^12 + 31824*ep^5*mtt*mWW^3*s^4*t^12 + 224*mWW^4*s^4*t^12 + 1712*ep*mWW^4*s^4*t^12 + 4024*ep^2*mWW^4*s^4*t^12 + 2836*ep^3*mWW^4*s^4*t^12 - 1212*ep^4*mWW^4*s^4*t^12 - 1584*ep^5*mWW^4*s^4*t^12 + 1120*ep*mtt^3*s^5*t^12 + 9280*ep^2*mtt^3*s^5*t^12 + 26040*ep^3*mtt^3*s^5*t^12 + 30600*ep^4*mtt^3*s^5*t^12 + 12960*ep^5*mtt^3*s^5*t^12 - 2464*ep*mtt^2*mWW*s^5*t^12 - 20416*ep^2*mtt^2*mWW*s^5*t^12 - 57288*ep^3*mtt^2*mWW*s^5*t^12 - 67320*ep^4*mtt^2*mWW*s^5*t^12 - 28512*ep^5*mtt^2*mWW*s^5*t^12 + 1568*ep*mtt*mWW^2*s^5*t^12 + 12992*ep^2*mtt*mWW^2*s^5*t^12 + 36456*ep^3*mtt*mWW^2*s^5*t^12 + 42840*ep^4*mtt*mWW^2*s^5*t^12 + 18144*ep^5*mtt*mWW^2*s^5*t^12 - 224*ep*mWW^3*s^5*t^12 - 1856*ep^2*mWW^3*s^5*t^12 - 5208*ep^3*mWW^3*s^5*t^12 - 6120*ep^4*mWW^3*s^5*t^12 - 2592*ep^5*mWW^3*s^5*t^12))/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^4*(mtt - mWW - s)^3*s^4*(mtt - t)*(mWW - t)^4*(mtt - mWW - s - t)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^12*mWW^3 - 16*ep*mtt^12*mWW^3 + 164*ep^2*mtt^12*mWW^3 + 968*ep^3*mtt^12*mWW^3 + 2042*ep^4*mtt^12*mWW^3 + 1928*ep^5*mtt^12*mWW^3 + 680*ep^6*mtt^12*mWW^3 + 34*mtt^11*mWW^4 + 140*ep*mtt^11*mWW^4 - 500*ep^2*mtt^11*mWW^4 - 4296*ep^3*mtt^11*mWW^4 - 10510*ep^4*mtt^11*mWW^4 - 11220*ep^5*mtt^11*mWW^4 - 4464*ep^6*mtt^11*mWW^4 - 74*mtt^10*mWW^5 - 500*ep*mtt^10*mWW^5 - 328*ep^2*mtt^10*mWW^5 + 6668*ep^3*mtt^10*mWW^5 + 22642*ep^4*mtt^10*mWW^5 + 27720*ep^5*mtt^10*mWW^5 + 11840*ep^6*mtt^10*mWW^5 + 38*mtt^9*mWW^6 + 636*ep*mtt^9*mWW^6 + 2352*ep^2*mtt^9*mWW^6 - 3044*ep^3*mtt^9*mWW^6 - 18102*ep^4*mtt^9*mWW^6 - 16344*ep^5*mtt^9*mWW^6 - 1824*ep^6*mtt^9*mWW^6 + 170*mtt^8*mWW^7 + 636*ep*mtt^8*mWW^7 - 824*ep^2*mtt^8*mWW^7 - 2836*ep^3*mtt^8*mWW^7 - 25754*ep^4*mtt^8*mWW^7 - 79656*ep^5*mtt^8*mWW^7 - 62808*ep^6*mtt^8*mWW^7 - 446*mtt^7*mWW^8 - 3044*ep*mtt^7*mWW^8 - 5424*ep^2*mtt^7*mWW^8 + 6676*ep^3*mtt^7*mWW^8 + 86598*ep^4*mtt^7*mWW^8 + 207568*ep^5*mtt^7*mWW^8 + 145832*ep^6*mtt^7*mWW^8 + 506*mtt^6*mWW^9 + 4116*ep*mtt^6*mWW^9 + 8656*ep^2*mtt^6*mWW^9 - 13260*ep^3*mtt^6*mWW^9 - 102562*ep^4*mtt^6*mWW^9 - 199352*ep^5*mtt^6*mWW^9 - 128664*ep^6*mtt^6*mWW^9 - 286*mtt^5*mWW^10 - 2820*ep*mtt^5*mWW^10 - 5512*ep^2*mtt^5*mWW^10 + 20812*ep^3*mtt^5*mWW^10 + 62862*ep^4*mtt^5*mWW^10 + 43912*ep^5*mtt^5*mWW^10 + 4008*ep^6*mtt^5*mWW^10 + 52*mtt^4*mWW^11 + 964*ep*mtt^4*mWW^11 + 1588*ep^2*mtt^4*mWW^11 - 18516*ep^3*mtt^4*mWW^11 - 20488*ep^4*mtt^4*mWW^11 + 68144*ep^5*mtt^4*mWW^11 + 82304*ep^6*mtt^4*mWW^11 + 20*mtt^3*mWW^12 - 56*ep*mtt^3*mWW^12 - 156*ep^2*mtt^3*mWW^12 + 7716*ep^3*mtt^3*mWW^12 + 4304*ep^4*mtt^3*mWW^12 - 55164*ep^5*mtt^3*mWW^12 - 63512*ep^6*mtt^3*mWW^12 - 8*mtt^2*mWW^13 - 80*ep*mtt^2*mWW^13 - 40*ep^2*mtt^2*mWW^13 - 144*ep^3*mtt^2*mWW^13 - 1560*ep^4*mtt^2*mWW^13 + 10064*ep^5*mtt^2*mWW^13 + 16248*ep^6*mtt^2*mWW^13 + 24*ep*mtt*mWW^14 + 24*ep^2*mtt*mWW^14 - 984*ep^3*mtt*mWW^14 + 672*ep^4*mtt*mWW^14 + 3792*ep^5*mtt*mWW^14 + 1368*ep^6*mtt*mWW^14 + 240*ep^3*mWW^15 - 144*ep^4*mWW^15 - 1392*ep^5*mWW^15 - 1008*ep^6*mWW^15 + 54*mtt^11*mWW^3*s + 144*ep*mtt^11*mWW^3*s - 1476*ep^2*mtt^11*mWW^3*s - 8712*ep^3*mtt^11*mWW^3*s - 18378*ep^4*mtt^11*mWW^3*s - 17352*ep^5*mtt^11*mWW^3*s - 6120*ep^6*mtt^11*mWW^3*s - 270*mtt^10*mWW^4*s - 1110*ep*mtt^10*mWW^4*s + 4002*ep^2*mtt^10*mWW^4*s + 34146*ep^3*mtt^10*mWW^4*s + 83124*ep^4*mtt^10*mWW^4*s + 88228*ep^5*mtt^10*mWW^4*s + 34856*ep^6*mtt^10*mWW^4*s + 498*mtt^9*mWW^5*s + 3472*ep*mtt^9*mWW^5*s + 2688*ep^2*mtt^9*mWW^5*s - 44088*ep^3*mtt^9*mWW^5*s - 151062*ep^4*mtt^9*mWW^5*s - 183992*ep^5*mtt^9*mWW^5*s - 77756*ep^6*mtt^9*mWW^5*s - 178*mtt^8*mWW^6*s - 3922*ep*mtt^8*mWW^6*s - 15760*ep^2*mtt^8*mWW^6*s + 10956*ep^3*mtt^8*mWW^6*s + 90630*ep^4*mtt^8*mWW^6*s + 75638*ep^5*mtt^8*mWW^6*s + 172*ep^6*mtt^8*mWW^6*s - 906*mtt^7*mWW^7*s - 3048*ep*mtt^7*mWW^7*s + 5356*ep^2*mtt^7*mWW^7*s + 23352*ep^3*mtt^7*mWW^7*s + 154654*ep^4*mtt^7*mWW^7*s + 427744*ep^5*mtt^7*mWW^7*s + 325680*ep^6*mtt^7*mWW^7*s + 1858*mtt^6*mWW^8*s + 13158*ep*mtt^6*mWW^8*s + 25308*ep^2*mtt^6*mWW^8*s - 39320*ep^3*mtt^6*mWW^8*s - 388418*ep^4*mtt^6*mWW^8*s - 853166*ep^5*mtt^6*mWW^8*s - 576124*ep^6*mtt^6*mWW^8*s - 1650*mtt^5*mWW^9*s - 15056*ep*mtt^5*mWW^9*s - 33584*ep^2*mtt^5*mWW^9*s + 69164*ep^3*mtt^5*mWW^9*s + 369698*ep^4*mtt^5*mWW^9*s + 556516*ep^5*mtt^5*mWW^9*s + 303104*ep^6*mtt^5*mWW^9*s + 682*mtt^4*mWW^10*s + 8390*ep*mtt^4*mWW^10*s + 16172*ep^2*mtt^4*mWW^10*s - 86184*ep^3*mtt^4*mWW^10*s - 178298*ep^4*mtt^4*mWW^10*s + 68786*ep^5*mtt^4*mWW^10*s + 183412*ep^6*mtt^4*mWW^10*s - 52*mtt^3*mWW^11*s - 2056*ep*mtt^3*mWW^11*s - 2400*ep^2*mtt^3*mWW^11*s + 51992*ep^3*mtt^3*mWW^11*s + 43100*ep^4*mtt^3*mWW^11*s - 252704*ep^5*mtt^3*mWW^11*s - 292056*ep^6*mtt^3*mWW^11*s - 44*mtt^2*mWW^12*s - 120*ep*mtt^2*mWW^12*s - 486*ep^2*mtt^2*mWW^12*s - 8114*ep^3*mtt^2*mWW^12*s - 7154*ep^4*mtt^2*mWW^12*s + 85050*ep^5*mtt^2*mWW^12*s + 109716*ep^6*mtt^2*mWW^12*s + 8*mtt*mWW^13*s + 160*ep*mtt*mWW^13*s + 168*ep^2*mtt*mWW^13*s - 4860*ep^3*mtt*mWW^13*s + 3076*ep^4*mtt*mWW^13*s + 14492*ep^5*mtt*mWW^13*s + 1740*ep^6*mtt*mWW^13*s - 12*ep*mWW^14*s + 12*ep^2*mWW^14*s + 1668*ep^3*mWW^14*s - 972*ep^4*mWW^14*s - 9240*ep^5*mWW^14*s - 6624*ep^6*mWW^14*s - 216*mtt^10*mWW^3*s^2 - 576*ep*mtt^10*mWW^3*s^2 + 5904*ep^2*mtt^10*mWW^3*s^2 + 34848*ep^3*mtt^10*mWW^3*s^2 + 73512*ep^4*mtt^10*mWW^3*s^2 + 69408*ep^5*mtt^10*mWW^3*s^2 + 24480*ep^6*mtt^10*mWW^3*s^2 + 936*mtt^9*mWW^4*s^2 + 3855*ep*mtt^9*mWW^4*s^2 - 13934*ep^2*mtt^9*mWW^4*s^2 - 118498*ep^3*mtt^9*mWW^4*s^2 - 287280*ep^4*mtt^9*mWW^4*s^2 - 303245*ep^5*mtt^9*mWW^4*s^2 - 118954*ep^6*mtt^9*mWW^4*s^2 - 1408*mtt^8*mWW^5*s^2 - 10348*ep*mtt^8*mWW^5*s^2 - 10160*ep^2*mtt^8*mWW^5*s^2 + 120804*ep^3*mtt^8*mWW^5*s^2 + 424244*ep^4*mtt^8*mWW^5*s^2 + 516040*ep^5*mtt^8*mWW^5*s^2 + 215932*ep^6*mtt^8*mWW^5*s^2 + 214*mtt^7*mWW^6*s^2 + 9914*ep*mtt^7*mWW^6*s^2 + 45828*ep^2*mtt^7*mWW^6*s^2 + 3568*ep^3*mtt^7*mWW^6*s^2 - 153910*ep^4*mtt^7*mWW^6*s^2 - 105034*ep^5*mtt^7*mWW^6*s^2 + 37180*ep^6*mtt^7*mWW^6*s^2 + 2128*mtt^6*mWW^7*s^2 + 6964*ep*mtt^6*mWW^7*s^2 - 12900*ep^2*mtt^6*mWW^7*s^2 - 84740*ep^3*mtt^6*mWW^7*s^2 - 421988*ep^4*mtt^6*mWW^7*s^2 - 982624*ep^5*mtt^6*mWW^7*s^2 - 700920*ep^6*mtt^6*mWW^7*s^2 - 3114*mtt^5*mWW^8*s^2 - 24354*ep*mtt^5*mWW^8*s^2 - 51936*ep^2*mtt^5*mWW^8*s^2 + 102420*ep^3*mtt^5*mWW^8*s^2 + 738414*ep^4*mtt^5*mWW^8*s^2 + 1389838*ep^5*mtt^5*mWW^8*s^2 + 862364*ep^6*mtt^5*mWW^8*s^2 + 1904*mtt^4*mWW^9*s^2 + 22398*ep*mtt^4*mWW^9*s^2 + 53932*ep^2*mtt^4*mWW^9*s^2 - 140380*ep^3*mtt^4*mWW^9*s^2 - 531608*ep^4*mtt^4*mWW^9*s^2 - 475250*ep^5*mtt^4*mWW^9*s^2 - 110740*ep^6*mtt^4*mWW^9*s^2 - 382*mtt^3*mWW^10*s^2 - 9262*ep*mtt^3*mWW^10*s^2 - 17652*ep^2*mtt^3*mWW^10*s^2 + 122256*ep^3*mtt^3*mWW^10*s^2 + 183718*ep^4*mtt^3*mWW^10*s^2 - 330786*ep^5*mtt^3*mWW^10*s^2 - 457460*ep^6*mtt^3*mWW^10*s^2 - 104*mtt^2*mWW^11*s^2 + 1168*ep*mtt^2*mWW^11*s^2 + 260*ep^2*mtt^2*mWW^11*s^2 - 37260*ep^3*mtt^2*mWW^11*s^2 - 28508*ep^4*mtt^2*mWW^11*s^2 + 234892*ep^5*mtt^2*mWW^11*s^2 + 280848*ep^6*mtt^2*mWW^11*s^2 + 42*mtt*mWW^12*s^2 + 295*ep*mtt*mWW^12*s^2 + 638*ep^2*mtt*mWW^12*s^2 - 7794*ep^3*mtt*mWW^12*s^2 + 5970*ep^4*mtt*mWW^12*s^2 + 12171*ep^5*mtt*mWW^12*s^2 - 14586*ep^6*mtt*mWW^12*s^2 - 54*ep*mWW^13*s^2 + 20*ep^2*mWW^13*s^2 + 4776*ep^3*mWW^13*s^2 - 2564*ep^4*mWW^13*s^2 - 25410*ep^5*mWW^13*s^2 - 18144*ep^6*mWW^13*s^2 + 504*mtt^9*mWW^3*s^3 + 1344*ep*mtt^9*mWW^3*s^3 - 13776*ep^2*mtt^9*mWW^3*s^3 - 81312*ep^3*mtt^9*mWW^3*s^3 - 171528*ep^4*mtt^9*mWW^3*s^3 - 161952*ep^5*mtt^9*mWW^3*s^3 - 57120*ep^6*mtt^9*mWW^3*s^3 - 1848*mtt^8*mWW^4*s^3 - 7665*ep*mtt^8*mWW^4*s^3 + 27482*ep^2*mtt^8*mWW^4*s^3 + 234262*ep^3*mtt^8*mWW^4*s^3 + 566328*ep^4*mtt^8*mWW^4*s^3 + 594811*ep^5*mtt^8*mWW^4*s^3 + 231686*ep^6*mtt^8*mWW^4*s^3 + 2128*mtt^7*mWW^5*s^3 + 17160*ep*mtt^7*mWW^5*s^3 + 23044*ep^2*mtt^7*mWW^5*s^3 - 171416*ep^3*mtt^7*mWW^5*s^3 - 639072*ep^4*mtt^7*mWW^5*s^3 - 782800*ep^5*mtt^7*mWW^5*s^3 - 325076*ep^6*mtt^7*mWW^5*s^3 + 294*mtt^6*mWW^6*s^3 - 12864*ep*mtt^6*mWW^6*s^3 - 75358*ep^2*mtt^6*mWW^6*s^3 - 79174*ep^3*mtt^6*mWW^6*s^3 + 34644*ep^4*mtt^6*mWW^6*s^3 - 46874*ep^5*mtt^6*mWW^6*s^3 - 128252*ep^6*mtt^6*mWW^6*s^3 - 2868*mtt^5*mWW^7*s^3 - 10662*ep*mtt^5*mWW^7*s^3 + 13136*ep^2*mtt^5*mWW^7*s^3 + 166700*ep^3*mtt^5*mWW^7*s^3 + 676436*ep^4*mtt^5*mWW^7*s^3 + 1270058*ep^5*mtt^5*mWW^7*s^3 + 812224*ep^6*mtt^5*mWW^7*s^3 + 2586*mtt^4*mWW^8*s^3 + 25856*ep*mtt^4*mWW^8*s^3 + 63298*ep^2*mtt^4*mWW^8*s^3 - 142246*ep^3*mtt^4*mWW^8*s^3 - 781680*ep^4*mtt^4*mWW^8*s^3 - 1156650*ep^5*mtt^4*mWW^8*s^3 - 594428*ep^6*mtt^4*mWW^8*s^3 - 712*mtt^3*mWW^9*s^3 - 17772*ep*mtt^3*mWW^9*s^3 - 47892*ep^2*mtt^3*mWW^9*s^3 + 134232*ep^3*mtt^3*mWW^9*s^3 + 397456*ep^4*mtt^3*mWW^9*s^3 + 79092*ep^5*mtt^3*mWW^9*s^3 - 200148*ep^6*mtt^3*mWW^9*s^3 - 198*mtt^2*mWW^10*s^3 + 4788*ep*mtt^2*mWW^10*s^3 + 9574*ep^2*mtt^2*mWW^10*s^3 - 66290*ep^3*mtt^2*mWW^10*s^3 - 89572*ep^4*mtt^2*mWW^10*s^3 + 257822*ep^5*mtt^2*mWW^10*s^3 + 335076*ep^6*mtt^2*mWW^10*s^3 + 116*mtt*mWW^11*s^3 - 86*ep*mtt*mWW^11*s^3 + 624*ep^2*mtt*mWW^11*s^3 - 1964*ep^3*mtt*mWW^11*s^3 + 10084*ep^4*mtt*mWW^11*s^3 - 16686*ep^5*mtt*mWW^11*s^3 - 47480*ep^6*mtt*mWW^11*s^3 - 2*mWW^12*s^3 - 99*ep*mWW^12*s^3 - 132*ep^2*mWW^12*s^3 + 7208*ep^3*mWW^12*s^3 - 3096*ep^4*mWW^12*s^3 - 36821*ep^5*mWW^12*s^3 - 26482*ep^6*mWW^12*s^3 - 756*mtt^8*mWW^3*s^4 - 2016*ep*mtt^8*mWW^3*s^4 + 20664*ep^2*mtt^8*mWW^3*s^4 + 121968*ep^3*mtt^8*mWW^3*s^4 + 257292*ep^4*mtt^8*mWW^3*s^4 + 242928*ep^5*mtt^8*mWW^3*s^4 + 85680*ep^6*mtt^8*mWW^3*s^4 + 2268*mtt^7*mWW^4*s^4 + 9555*ep*mtt^7*mWW^4*s^4 - 33390*ep^2*mtt^7*mWW^4*s^4 - 287994*ep^3*mtt^7*mWW^4*s^4 - 695772*ep^4*mtt^7*mWW^4*s^4 - 727769*ep^5*mtt^7*mWW^4*s^4 - 281554*ep^6*mtt^7*mWW^4*s^4 - 1764*mtt^6*mWW^5*s^4 - 17084*ep*mtt^6*mWW^5*s^4 - 34104*ep^2*mtt^6*mWW^5*s^4 + 120372*ep^3*mtt^6*mWW^5*s^4 + 531888*ep^4*mtt^6*mWW^5*s^4 + 670792*ep^5*mtt^6*mWW^5*s^4 + 278380*ep^6*mtt^6*mWW^5*s^4 - 1108*mtt^5*mWW^6*s^4 + 8355*ep*mtt^5*mWW^6*s^4 + 76250*ep^2*mtt^5*mWW^6*s^4 + 171734*ep^3*mtt^5*mWW^6*s^4 + 230212*ep^4*mtt^5*mWW^6*s^4 + 306439*ep^5*mtt^5*mWW^6*s^4 + 205174*ep^6*mtt^5*mWW^6*s^4 + 2350*mtt^4*mWW^7*s^4 + 11744*ep*mtt^4*mWW^7*s^4 - 1424*ep^2*mtt^4*mWW^7*s^4 - 186200*ep^3*mtt^4*mWW^7*s^4 - 676474*ep^4*mtt^4*mWW^7*s^4 - 1020344*ep^5*mtt^4*mWW^7*s^4 - 554900*ep^6*mtt^4*mWW^7*s^4 - 934*mtt^3*mWW^8*s^4 - 17455*ep*mtt^3*mWW^8*s^4 - 50706*ep^2*mtt^3*mWW^8*s^4 + 103734*ep^3*mtt^3*mWW^8*s^4 + 498206*ep^4*mtt^3*mWW^8*s^4 + 548441*ep^5*mtt^3*mWW^8*s^4 + 182842*ep^6*mtt^3*mWW^8*s^4 - 258*mtt^2*mWW^9*s^4 + 8092*ep*mtt^2*mWW^9*s^4 + 25448*ep^2*mtt^2*mWW^9*s^4 - 56080*ep^3*mtt^2*mWW^9*s^4 - 164586*ep^4*mtt^2*mWW^9*s^4 + 36516*ep^5*mtt^2*mWW^9*s^4 + 161524*ep^6*mtt^2*mWW^9*s^4 + 214*mtt*mWW^10*s^4 - 1111*ep*mtt*mWW^10*s^4 - 2330*ep^2*mtt*mWW^10*s^4 + 6398*ep^3*mtt*mWW^10*s^4 + 20530*ep^4*mtt*mWW^10*s^4 - 27543*ep^5*mtt*mWW^10*s^4 - 55390*ep^6*mtt*mWW^10*s^4 - 12*mWW^11*s^4 - 80*ep*mWW^11*s^4 - 408*ep^2*mWW^11*s^4 + 6068*ep^3*mWW^11*s^4 - 1296*ep^4*mWW^11*s^4 - 29460*ep^5*mWW^11*s^4 - 21756*ep^6*mWW^11*s^4 + 756*mtt^7*mWW^3*s^5 + 2016*ep*mtt^7*mWW^3*s^5 - 20664*ep^2*mtt^7*mWW^3*s^5 - 121968*ep^3*mtt^7*mWW^3*s^5 - 257292*ep^4*mtt^7*mWW^3*s^5 - 242928*ep^5*mtt^7*mWW^3*s^5 - 85680*ep^6*mtt^7*mWW^3*s^5 - 1764*mtt^6*mWW^4*s^5 - 7665*ep*mtt^6*mWW^4*s^5 + 25270*ep^2*mtt^6*mWW^4*s^5 + 224546*ep^3*mtt^6*mWW^4*s^5 + 544320*ep^4*mtt^6*mWW^4*s^5 + 568015*ep^5*mtt^6*mWW^4*s^5 + 218414*ep^6*mtt^6*mWW^4*s^5 + 644*mtt^5*mWW^5*s^5 + 10160*ep*mtt^5*mWW^5*s^5 + 33628*ep^2*mtt^5*mWW^5*s^5 - 12768*ep^3*mtt^5*mWW^5*s^5 - 200452*ep^4*mtt^5*mWW^5*s^5 - 286640*ep^5*mtt^5*mWW^5*s^5 - 122300*ep^6*mtt^5*mWW^5*s^5 + 1312*mtt^4*mWW^6*s^5 - 1401*ep*mtt^4*mWW^6*s^5 - 48012*ep^2*mtt^4*mWW^6*s^5 - 179316*ep^3*mtt^4*mWW^6*s^5 - 347118*ep^4*mtt^4*mWW^6*s^5 - 388211*ep^5*mtt^4*mWW^6*s^5 - 185606*ep^6*mtt^4*mWW^6*s^5 - 1090*mtt^3*mWW^7*s^5 - 8572*ep*mtt^3*mWW^7*s^5 - 8980*ep^2*mtt^3*mWW^7*s^5 + 114096*ep^3*mtt^3*mWW^7*s^5 + 410630*ep^4*mtt^3*mWW^7*s^5 + 522972*ep^5*mtt^3*mWW^7*s^5 + 234208*ep^6*mtt^3*mWW^7*s^5 - 78*mtt^2*mWW^8*s^5 + 7323*ep*mtt^2*mWW^8*s^5 + 25974*ep^2*mtt^2*mWW^8*s^5 - 32322*ep^3*mtt^2*mWW^8*s^5 - 180966*ep^4*mtt^2*mWW^8*s^5 - 165241*ep^5*mtt^2*mWW^8*s^5 - 26210*ep^6*mtt^2*mWW^8*s^5 + 250*mtt*mWW^9*s^5 - 1876*ep*mtt*mWW^9*s^5 - 6964*ep^2*mtt*mWW^9*s^5 + 4724*ep^3*mtt*mWW^9*s^5 + 30118*ep^4*mtt*mWW^9*s^5 + 4224*ep^5*mtt*mWW^9*s^5 - 23180*ep^6*mtt*mWW^9*s^5 - 30*mWW^10*s^5 + 15*ep*mWW^10*s^5 - 252*ep^2*mWW^10*s^5 + 3008*ep^3*mWW^10*s^5 + 760*ep^4*mWW^10*s^5 - 12191*ep^5*mWW^10*s^5 - 9646*ep^6*mWW^10*s^5 - 504*mtt^6*mWW^3*s^6 - 1344*ep*mtt^6*mWW^3*s^6 + 13776*ep^2*mtt^6*mWW^3*s^6 + 81312*ep^3*mtt^6*mWW^3*s^6 + 171528*ep^4*mtt^6*mWW^3*s^6 + 161952*ep^5*mtt^6*mWW^3*s^6 + 57120*ep^6*mtt^6*mWW^3*s^6 + 840*mtt^5*mWW^4*s^6 + 3885*ep*mtt^5*mWW^4*s^6 - 11242*ep^2*mtt^5*mWW^4*s^6 - 107366*ep^3*mtt^5*mWW^4*s^6 - 263424*ep^4*mtt^5*mWW^4*s^6 - 275303*ep^5*mtt^5*mWW^4*s^6 - 105406*ep^6*mtt^5*mWW^4*s^6 + 112*mtt^4*mWW^5*s^6 - 3252*ep*mtt^4*mWW^5*s^6 - 21728*ep^2*mtt^4*mWW^5*s^6 - 43652*ep^3*mtt^4*mWW^5*s^6 - 26628*ep^4*mtt^4*mWW^5*s^6 + 8312*ep^5*mtt^4*mWW^5*s^6 + 9076*ep^6*mtt^4*mWW^5*s^6 - 762*mtt^3*mWW^6*s^6 - 1448*ep*mtt^3*mWW^6*s^6 + 17720*ep^2*mtt^3*mWW^6*s^6 + 100684*ep^3*mtt^3*mWW^6*s^6 + 225610*ep^4*mtt^3*mWW^6*s^6 + 239292*ep^5*mtt^3*mWW^6*s^6 + 98008*ep^6*mtt^3*mWW^6*s^6 + 196*mtt^2*mWW^7*s^6 + 3612*ep*mtt^2*mWW^7*s^6 + 8220*ep^2*mtt^2*mWW^7*s^6 - 31972*ep^3*mtt^2*mWW^7*s^6 - 134208*ep^4*mtt^2*mWW^7*s^6 - 160328*ep^5*mtt^2*mWW^7*s^6 - 62320*ep^6*mtt^2*mWW^7*s^6 + 158*mtt*mWW^8*s^6 - 1575*ep*mtt*mWW^8*s^6 - 7222*ep^2*mtt*mWW^8*s^6 - 486*ep^3*mtt*mWW^8*s^6 + 26286*ep^4*mtt*mWW^8*s^6 + 28589*ep^5*mtt*mWW^8*s^6 + 5706*ep^6*mtt*mWW^8*s^6 - 40*mWW^9*s^6 + 98*ep*mWW^9*s^6 + 404*ep^2*mWW^9*s^6 + 1600*ep^3*mWW^9*s^6 + 1484*ep^4*mWW^9*s^6 - 1746*ep^5*mWW^9*s^6 - 1896*ep^6*mWW^9*s^6 + 216*mtt^5*mWW^3*s^7 + 576*ep*mtt^5*mWW^3*s^7 - 5904*ep^2*mtt^5*mWW^3*s^7 - 34848*ep^3*mtt^5*mWW^3*s^7 - 73512*ep^4*mtt^5*mWW^3*s^7 - 69408*ep^5*mtt^5*mWW^3*s^7 - 24480*ep^6*mtt^5*mWW^3*s^7 - 216*mtt^4*mWW^4*s^7 - 1155*ep*mtt^4*mWW^4*s^7 + 2334*ep^2*mtt^4*mWW^4*s^7 + 27858*ep^3*mtt^4*mWW^4*s^7 + 70920*ep^4*mtt^4*mWW^4*s^7 + 75025*ep^5*mtt^4*mWW^4*s^7 + 28754*ep^6*mtt^4*mWW^4*s^7 - 192*mtt^3*mWW^5*s^7 + 328*ep*mtt^3*mWW^5*s^7 + 8700*ep^2*mtt^3*mWW^5*s^7 + 32616*ep^3*mtt^3*mWW^5*s^7 + 55296*ep^4*mtt^3*mWW^5*s^7 + 46000*ep^5*mtt^3*mWW^5*s^7 + 15268*ep^6*mtt^3*mWW^5*s^7 + 206*mtt^2*mWW^6*s^7 + 886*ep*mtt^2*mWW^6*s^7 - 2998*ep^2*mtt^2*mWW^6*s^7 - 27998*ep^3*mtt^2*mWW^6*s^7 - 69760*ep^4*mtt^2*mWW^6*s^7 - 73656*ep^5*mtt^2*mWW^6*s^7 - 28280*ep^6*mtt^2*mWW^6*s^7 + 32*mtt*mWW^7*s^7 - 710*ep*mtt*mWW^7*s^7 - 2984*ep^2*mtt*mWW^7*s^7 + 620*ep^3*mtt*mWW^7*s^7 + 15624*ep^4*mtt*mWW^7*s^7 + 21610*ep^5*mtt*mWW^7*s^7 + 8720*ep^6*mtt*mWW^7*s^7 - 30*mWW^8*s^7 + 91*ep*mWW^8*s^7 + 708*ep^2*mWW^8*s^7 + 1544*ep^3*mWW^8*s^7 + 1560*ep^4*mWW^8*s^7 + 621*ep^5*mWW^8*s^7 + 18*ep^6*mWW^8*s^7 - 54*mtt^4*mWW^3*s^8 - 144*ep*mtt^4*mWW^3*s^8 + 1476*ep^2*mtt^4*mWW^3*s^8 + 8712*ep^3*mtt^4*mWW^3*s^8 + 18378*ep^4*mtt^4*mWW^3*s^8 + 17352*ep^5*mtt^4*mWW^3*s^8 + 6120*ep^6*mtt^4*mWW^3*s^8 + 18*mtt^3*mWW^4*s^8 + 165*ep*mtt^3*mWW^4*s^8 + 58*ep^2*mtt^3*mWW^4*s^8 - 2422*ep^3*mtt^3*mWW^4*s^8 - 7398*ep^4*mtt^3*mWW^4*s^8 - 8351*ep^5*mtt^3*mWW^4*s^8 - 3286*ep^6*mtt^3*mWW^4*s^8 + 62*mtt^2*mWW^5*s^8 + 80*ep*mtt^2*mWW^5*s^8 - 1904*ep^2*mtt^2*mWW^5*s^8 - 9504*ep^3*mtt^2*mWW^5*s^8 - 18898*ep^4*mtt^2*mWW^5*s^8 - 17360*ep^5*mtt^2*mWW^5*s^8 - 6044*ep^6*mtt^2*mWW^5*s^8 - 14*mtt*mWW^6*s^8 - 161*ep*mtt*mWW^6*s^8 - 102*ep^2*mtt*mWW^6*s^8 + 2354*ep^3*mtt*mWW^6*s^8 + 7486*ep^4*mtt*mWW^6*s^8 + 8559*ep^5*mtt*mWW^6*s^8 + 3382*ep^6*mtt*mWW^6*s^8 - 12*mWW^7*s^8 + 36*ep*mWW^7*s^8 + 400*ep^2*mWW^7*s^8 + 980*ep^3*mWW^7*s^8 + 1080*ep^4*mWW^7*s^8 + 568*ep^5*mWW^7*s^8 + 116*ep^6*mWW^7*s^8 + 6*mtt^3*mWW^3*s^9 + 16*ep*mtt^3*mWW^3*s^9 - 164*ep^2*mtt^3*mWW^3*s^9 - 968*ep^3*mtt^3*mWW^3*s^9 - 2042*ep^4*mtt^3*mWW^3*s^9 - 1928*ep^5*mtt^3*mWW^3*s^9 - 680*ep^6*mtt^3*mWW^3*s^9 + 2*mtt^2*mWW^4*s^9 - 5*ep*mtt^2*mWW^4*s^9 - 80*ep^2*mtt^2*mWW^4*s^9 - 236*ep^3*mtt^2*mWW^4*s^9 - 308*ep^4*mtt^2*mWW^4*s^9 - 191*ep^5*mtt^2*mWW^4*s^9 - 46*ep^6*mtt^2*mWW^4*s^9 - 6*mtt*mWW^5*s^9 - 16*ep*mtt*mWW^5*s^9 + 164*ep^2*mtt*mWW^5*s^9 + 968*ep^3*mtt*mWW^5*s^9 + 2042*ep^4*mtt*mWW^5*s^9 + 1928*ep^5*mtt*mWW^5*s^9 + 680*ep^6*mtt*mWW^5*s^9 - 2*mWW^6*s^9 + 5*ep*mWW^6*s^9 + 80*ep^2*mWW^6*s^9 + 236*ep^3*mWW^6*s^9 + 308*ep^4*mWW^6*s^9 + 191*ep^5*mWW^6*s^9 + 46*ep^6*mWW^6*s^9 - 6*mtt^12*mWW^2*t - 52*ep*mtt^12*mWW^2*t - 40*ep^2*mtt^12*mWW^2*t + 620*ep^3*mtt^12*mWW^2*t + 2006*ep^4*mtt^12*mWW^2*t + 2312*ep^5*mtt^12*mWW^2*t + 920*ep^6*mtt^12*mWW^2*t + 54*mtt^11*mWW^3*t + 306*ep*mtt^11*mWW^3*t - 424*ep^2*mtt^11*mWW^3*t - 5452*ep^3*mtt^11*mWW^3*t - 11866*ep^4*mtt^11*mWW^3*t - 9590*ep^5*mtt^11*mWW^3*t - 2212*ep^6*mtt^11*mWW^3*t - 122*mtt^10*mWW^4*t - 758*ep*mtt^10*mWW^4*t + 108*ep^2*mtt^10*mWW^4*t + 4256*ep^3*mtt^10*mWW^4*t + 2662*ep^4*mtt^10*mWW^4*t - 6650*ep^5*mtt^10*mWW^4*t - 6696*ep^6*mtt^10*mWW^4*t + 50*mtt^9*mWW^5*t + 1920*ep*mtt^9*mWW^5*t + 9376*ep^2*mtt^9*mWW^5*t + 30412*ep^3*mtt^9*mWW^5*t + 47014*ep^4*mtt^9*mWW^5*t + 16804*ep^5*mtt^9*mWW^5*t - 10248*ep^6*mtt^9*mWW^5*t + 86*mtt^8*mWW^6*t - 4290*ep*mtt^8*mWW^6*t - 24896*ep^2*mtt^8*mWW^6*t - 60340*ep^3*mtt^8*mWW^6*t - 27642*ep^4*mtt^8*mWW^6*t + 110590*ep^5*mtt^8*mWW^6*t + 113580*ep^6*mtt^8*mWW^6*t - 74*mtt^7*mWW^7*t + 3972*ep*mtt^7*mWW^7*t + 16268*ep^2*mtt^7*mWW^7*t + 1784*ep^3*mtt^7*mWW^7*t - 76698*ep^4*mtt^7*mWW^7*t - 161356*ep^5*mtt^7*mWW^7*t - 110776*ep^6*mtt^7*mWW^7*t + 310*mtt^6*mWW^8*t + 2918*ep*mtt^6*mWW^8*t + 18536*ep^2*mtt^6*mWW^8*t + 87652*ep^3*mtt^6*mWW^8*t + 39974*ep^4*mtt^6*mWW^8*t - 239890*ep^5*mtt^6*mWW^8*t - 227980*ep^6*mtt^6*mWW^8*t - 938*mtt^5*mWW^9*t - 9988*ep*mtt^5*mWW^9*t - 33012*ep^2*mtt^5*mWW^9*t - 76424*ep^3*mtt^5*mWW^9*t + 122454*ep^4*mtt^5*mWW^9*t + 655212*ep^5*mtt^5*mWW^9*t + 541544*ep^6*mtt^5*mWW^9*t + 1080*mtt^4*mWW^10*t + 9470*ep*mtt^4*mWW^10*t + 16088*ep^2*mtt^4*mWW^10*t - 4296*ep^3*mtt^4*mWW^10*t - 151492*ep^4*mtt^4*mWW^10*t - 471070*ep^5*mtt^4*mWW^10*t - 389108*ep^6*mtt^4*mWW^10*t - 516*mtt^3*mWW^11*t - 4510*ep*mtt^3*mWW^11*t - 1940*ep^2*mtt^3*mWW^11*t + 42836*ep^3*mtt^3*mWW^11*t + 62284*ep^4*mtt^3*mWW^11*t + 44554*ep^5*mtt^3*mWW^11*t + 44204*ep^6*mtt^3*mWW^11*t + 60*mtt^2*mWW^12*t + 1120*ep*mtt^2*mWW^12*t + 396*ep^2*mtt^2*mWW^12*t - 28628*ep^3*mtt^2*mWW^12*t - 9476*ep^4*mtt^2*mWW^12*t + 100108*ep^5*mtt^2*mWW^12*t + 83540*ep^6*mtt^2*mWW^12*t + 16*mtt*mWW^13*t - 84*ep*mtt*mWW^13*t - 508*ep^2*mtt*mWW^13*t + 8636*ep^3*mtt*mWW^13*t + 684*ep^4*mtt*mWW^13*t - 48536*ep^5*mtt*mWW^13*t - 43824*ep^6*mtt*mWW^13*t - 24*ep*mWW^14*t + 48*ep^2*mWW^14*t - 1056*ep^3*mWW^14*t + 96*ep^4*mWW^14*t + 7512*ep^5*mWW^14*t + 7056*ep^6*mWW^14*t + 54*mtt^11*mWW^2*s*t + 468*ep*mtt^11*mWW^2*s*t + 360*ep^2*mtt^11*mWW^2*s*t - 5580*ep^3*mtt^11*mWW^2*s*t - 18054*ep^4*mtt^11*mWW^2*s*t - 20808*ep^5*mtt^11*mWW^2*s*t - 8280*ep^6*mtt^11*mWW^2*s*t - 438*mtt^10*mWW^3*s*t - 2488*ep*mtt^10*mWW^3*s*t + 3388*ep^2*mtt^10*mWW^3*s*t + 44568*ep^3*mtt^10*mWW^3*s*t + 98722*ep^4*mtt^10*mWW^3*s*t + 82432*ep^5*mtt^10*mWW^3*s*t + 20728*ep^6*mtt^10*mWW^3*s*t + 874*mtt^9*mWW^4*s*t + 5380*ep*mtt^9*mWW^4*s*t - 986*ep^2*mtt^9*mWW^4*s*t - 34166*ep^3*mtt^9*mWW^4*s*t - 35420*ep^4*mtt^9*mWW^4*s*t + 21378*ep^5*mtt^9*mWW^4*s*t + 33628*ep^6*mtt^9*mWW^4*s*t - 240*mtt^8*mWW^5*s*t - 11276*ep*mtt^8*mWW^5*s*t - 56546*ep^2*mtt^8*mWW^5*s*t - 176062*ep^3*mtt^8*mWW^5*s*t - 248802*ep^4*mtt^8*mWW^5*s*t - 49846*ep^5*mtt^8*mWW^5*s*t + 86964*ep^6*mtt^8*mWW^5*s*t - 510*mtt^7*mWW^6*s*t + 22172*ep*mtt^7*mWW^6*s*t + 127310*ep^2*mtt^7*mWW^6*s*t + 264098*ep^3*mtt^7*mWW^6*s*t + 1036*ep^4*mtt^7*mWW^6*s*t - 706014*ep^5*mtt^7*mWW^6*s*t - 622204*ep^6*mtt^7*mWW^6*s*t - 280*mtt^6*mWW^7*s*t - 20234*ep*mtt^6*mWW^7*s*t - 61522*ep^2*mtt^6*mWW^7*s*t + 146850*ep^3*mtt^6*mWW^7*s*t + 689946*ep^4*mtt^6*mWW^7*s*t + 916936*ep^5*mtt^6*mWW^7*s*t + 463152*ep^6*mtt^6*mWW^7*s*t + 310*mtt^5*mWW^8*s*t - 5362*ep*mtt^5*mWW^8*s*t - 82230*ep^2*mtt^5*mWW^8*s*t - 511834*ep^3*mtt^5*mWW^8*s*t - 544472*ep^4*mtt^5*mWW^8*s*t + 728668*ep^5*mtt^5*mWW^8*s*t + 949928*ep^6*mtt^5*mWW^8*s*t + 1528*mtt^4*mWW^9*s*t + 26564*ep*mtt^4*mWW^9*s*t + 104610*ep^2*mtt^4*mWW^9*s*t + 288382*ep^3*mtt^4*mWW^9*s*t - 179910*ep^4*mtt^4*mWW^9*s*t - 1794386*ep^5*mtt^4*mWW^9*s*t - 1614500*ep^6*mtt^4*mWW^9*s*t - 2088*mtt^3*mWW^10*s*t - 23100*ep*mtt^3*mWW^10*s*t - 38302*ep^2*mtt^3*mWW^10*s*t + 85090*ep^3*mtt^3*mWW^10*s*t + 366666*ep^4*mtt^3*mWW^10*s*t + 796666*ep^5*mtt^3*mWW^10*s*t + 655772*ep^6*mtt^3*mWW^10*s*t + 902*mtt^2*mWW^11*s*t + 9702*ep*mtt^2*mWW^11*s*t + 5390*ep^2*mtt^2*mWW^11*s*t - 154978*ep^3*mtt^2*mWW^11*s*t - 154708*ep^4*mtt^2*mWW^11*s*t + 222972*ep^5*mtt^2*mWW^11*s*t + 216448*ep^6*mtt^2*mWW^11*s*t - 112*mtt*mWW^12*s*t - 1830*ep*mtt*mWW^12*s*t - 1800*ep^2*mtt*mWW^12*s*t + 62232*ep^3*mtt*mWW^12*s*t + 25060*ep^4*mtt*mWW^12*s*t - 250322*ep^5*mtt*mWW^12*s*t - 229900*ep^6*mtt*mWW^12*s*t + 4*ep*mWW^13*s*t + 328*ep^2*mWW^13*s*t - 8600*ep^3*mWW^13*s*t - 64*ep^4*mWW^13*s*t + 52324*ep^5*mWW^13*s*t + 48264*ep^6*mWW^13*s*t - 216*mtt^10*mWW^2*s^2*t - 1872*ep*mtt^10*mWW^2*s^2*t - 1440*ep^2*mtt^10*mWW^2*s^2*t + 22320*ep^3*mtt^10*mWW^2*s^2*t + 72216*ep^4*mtt^10*mWW^2*s^2*t + 83232*ep^5*mtt^10*mWW^2*s^2*t + 33120*ep^6*mtt^10*mWW^2*s^2*t + 1560*mtt^9*mWW^3*s^2*t + 8834*ep*mtt^9*mWW^3*s^2*t - 12116*ep^2*mtt^9*mWW^3*s^2*t - 160276*ep^3*mtt^9*mWW^3*s^2*t - 360392*ep^4*mtt^9*mWW^3*s^2*t - 309838*ep^5*mtt^9*mWW^3*s^2*t - 83612*ep^6*mtt^9*mWW^3*s^2*t - 2696*mtt^8*mWW^4*s^2*t - 16132*ep*mtt^8*mWW^4*s^2*t + 5166*ep^2*mtt^8*mWW^4*s^2*t + 119278*ep^3*mtt^8*mWW^4*s^2*t + 161342*ep^4*mtt^8*mWW^4*s^2*t + 14886*ep^5*mtt^8*mWW^4*s^2*t - 59988*ep^6*mtt^8*mWW^4*s^2*t + 404*mtt^7*mWW^5*s^2*t + 26928*ep*mtt^7*mWW^5*s^2*t + 140892*ep^2*mtt^7*mWW^5*s^2*t + 421908*ep^3*mtt^7*mWW^5*s^2*t + 530400*ep^4*mtt^7*mWW^5*s^2*t - 16724*ep^5*mtt^7*mWW^5*s^2*t - 288576*ep^6*mtt^7*mWW^5*s^2*t + 1256*mtt^6*mWW^6*s^2*t - 45652*ep*mtt^6*mWW^6*s^2*t - 260230*ep^2*mtt^6*mWW^6*s^2*t - 420054*ep^3*mtt^6*mWW^6*s^2*t + 377206*ep^4*mtt^6*mWW^6*s^2*t + 1825026*ep^5*mtt^6*mWW^6*s^2*t + 1387328*ep^6*mtt^6*mWW^6*s^2*t + 1660*mtt^5*mWW^7*s^2*t + 37250*ep*mtt^5*mWW^7*s^2*t + 68104*ep^2*mtt^5*mWW^7*s^2*t - 612944*ep^3*mtt^5*mWW^7*s^2*t - 1925200*ep^4*mtt^5*mWW^7*s^2*t - 1913442*ep^5*mtt^5*mWW^7*s^2*t - 664900*ep^6*mtt^5*mWW^7*s^2*t - 2256*mtt^4*mWW^8*s^2*t + 7762*ep*mtt^4*mWW^8*s^2*t + 168266*ep^2*mtt^4*mWW^8*s^2*t + 1007418*ep^3*mtt^4*mWW^8*s^2*t + 1211314*ep^4*mtt^4*mWW^8*s^2*t - 1082148*ep^5*mtt^4*mWW^8*s^2*t - 1675396*ep^6*mtt^4*mWW^8*s^2*t - 1172*mtt^3*mWW^9*s^2*t - 36020*ep*mtt^3*mWW^9*s^2*t - 142324*ep^2*mtt^3*mWW^9*s^2*t - 260316*ep^3*mtt^3*mWW^9*s^2*t + 305808*ep^4*mtt^3*mWW^9*s^2*t + 1953472*ep^5*mtt^3*mWW^9*s^2*t + 1745416*ep^6*mtt^3*mWW^9*s^2*t + 2176*mtt^2*mWW^10*s^2*t + 26192*ep*mtt^2*mWW^10*s^2*t + 37574*ep^2*mtt^2*mWW^10*s^2*t - 266378*ep^3*mtt^2*mWW^10*s^2*t - 520006*ep^4*mtt^2*mWW^10*s^2*t - 262302*ep^5*mtt^2*mWW^10*s^2*t - 84248*ep^6*mtt^2*mWW^10*s^2*t - 788*mtt*mWW^11*s^2*t - 7936*ep*mtt*mWW^11*s^2*t - 4508*ep^2*mtt*mWW^11*s^2*t + 180780*ep^3*mtt*mWW^11*s^2*t + 157928*ep^4*mtt*mWW^11*s^2*t - 435964*ep^5*mtt*mWW^11*s^2*t - 444392*ep^6*mtt*mWW^11*s^2*t + 72*mWW^12*s^2*t + 646*ep*mWW^12*s^2*t + 616*ep^2*mWW^12*s^2*t - 31736*ep^3*mWW^12*s^2*t - 10616*ep^4*mWW^12*s^2*t + 143802*ep^5*mWW^12*s^2*t + 135248*ep^6*mWW^12*s^2*t + 504*mtt^9*mWW^2*s^3*t + 4368*ep*mtt^9*mWW^2*s^3*t + 3360*ep^2*mtt^9*mWW^2*s^3*t - 52080*ep^3*mtt^9*mWW^2*s^3*t - 168504*ep^4*mtt^9*mWW^2*s^3*t - 194208*ep^5*mtt^9*mWW^2*s^3*t - 77280*ep^6*mtt^9*mWW^2*s^3*t - 3192*mtt^8*mWW^3*s^3*t - 17878*ep*mtt^8*mWW^3*s^3*t + 25564*ep^2*mtt^8*mWW^3*s^3*t + 331996*ep^3*mtt^8*mWW^3*s^3*t + 755272*ep^4*mtt^8*mWW^3*s^3*t + 666330*ep^5*mtt^8*mWW^3*s^3*t + 190708*ep^6*mtt^8*mWW^3*s^3*t + 4648*mtt^7*mWW^4*s^3*t + 26208*ep*mtt^7*mWW^4*s^3*t - 16378*ep^2*mtt^7*mWW^4*s^3*t - 235898*ep^3*mtt^7*mWW^4*s^3*t - 371298*ep^4*mtt^7*mWW^4*s^3*t - 163542*ep^5*mtt^7*mWW^4*s^3*t + 29636*ep^6*mtt^7*mWW^4*s^3*t - 94*mtt^6*mWW^5*s^3*t - 32412*ep*mtt^6*mWW^5*s^3*t - 185358*ep^2*mtt^6*mWW^5*s^3*t - 540086*ep^3*mtt^6*mWW^5*s^3*t - 580560*ep^4*mtt^6*mWW^5*s^3*t + 229298*ep^5*mtt^6*mWW^5*s^3*t + 492508*ep^6*mtt^6*mWW^5*s^3*t - 1916*mtt^5*mWW^6*s^3*t + 46014*ep*mtt^5*mWW^6*s^3*t + 268538*ep^2*mtt^5*mWW^6*s^3*t + 258722*ep^3*mtt^5*mWW^6*s^3*t - 946150*ep^4*mtt^5*mWW^6*s^3*t - 2435104*ep^5*mtt^5*mWW^6*s^3*t - 1593048*ep^6*mtt^5*mWW^6*s^3*t - 2090*mtt^4*mWW^7*s^3*t - 28018*ep*mtt^4*mWW^7*s^3*t + 5254*ep^2*mtt^4*mWW^7*s^3*t + 939230*ep^3*mtt^4*mWW^7*s^3*t + 2380828*ep^4*mtt^4*mWW^7*s^3*t + 1796868*ep^5*mtt^4*mWW^7*s^3*t + 284984*ep^6*mtt^4*mWW^7*s^3*t + 1680*mtt^3*mWW^8*s^3*t - 17648*ep*mtt^3*mWW^8*s^3*t - 183230*ep^2*mtt^3*mWW^8*s^3*t - 808590*ep^3*mtt^3*mWW^8*s^3*t - 801502*ep^4*mtt^3*mWW^8*s^3*t + 1164622*ep^5*mtt^3*mWW^8*s^3*t + 1537756*ep^6*mtt^3*mWW^8*s^3*t + 1758*mtt^2*mWW^9*s^3*t + 32540*ep*mtt^2*mWW^9*s^3*t + 96262*ep^2*mtt^2*mWW^9*s^3*t - 93506*ep^3*mtt^2*mWW^9*s^3*t - 617640*ep^4*mtt^2*mWW^9*s^3*t - 1067578*ep^5*mtt^2*mWW^9*s^3*t - 720348*ep^6*mtt^2*mWW^9*s^3*t - 1588*mtt*mWW^10*s^3*t - 15406*ep*mtt*mWW^10*s^3*t - 14562*ep^2*mtt*mWW^10*s^3*t + 266390*ep^3*mtt*mWW^10*s^3*t + 403038*ep^4*mtt*mWW^10*s^3*t - 185448*ep^5*mtt*mWW^10*s^3*t - 340296*ep^6*mtt*mWW^10*s^3*t + 290*mWW^11*s^3*t + 2232*ep*mWW^11*s^3*t + 550*ep^2*mWW^11*s^3*t - 66178*ep^3*mWW^11*s^3*t - 53484*ep^4*mWW^11*s^3*t + 188762*ep^5*mWW^11*s^3*t + 195380*ep^6*mWW^11*s^3*t - 756*mtt^8*mWW^2*s^4*t - 6552*ep*mtt^8*mWW^2*s^4*t - 5040*ep^2*mtt^8*mWW^2*s^4*t + 78120*ep^3*mtt^8*mWW^2*s^4*t + 252756*ep^4*mtt^8*mWW^2*s^4*t + 291312*ep^5*mtt^8*mWW^2*s^4*t + 115920*ep^6*mtt^8*mWW^2*s^4*t + 4116*mtt^7*mWW^3*s^4*t + 22526*ep*mtt^7*mWW^3*s^4*t - 35252*ep^2*mtt^7*mWW^3*s^4*t - 435036*ep^3*mtt^7*mWW^3*s^4*t - 996716*ep^4*mtt^7*mWW^3*s^4*t - 899234*ep^5*mtt^7*mWW^3*s^4*t - 270452*ep^6*mtt^7*mWW^3*s^4*t - 4844*mtt^6*mWW^4*s^4*t - 24248*ep*mtt^6*mWW^4*s^4*t + 31390*ep^2*mtt^6*mWW^4*s^4*t + 287590*ep^3*mtt^6*mWW^4*s^4*t + 487714*ep^4*mtt^6*mWW^4*s^4*t + 309378*ep^5*mtt^6*mWW^4*s^4*t + 42460*ep^6*mtt^6*mWW^4*s^4*t - 696*mtt^5*mWW^5*s^4*t + 18414*ep*mtt^5*mWW^5*s^4*t + 136472*ep^2*mtt^5*mWW^5*s^4*t + 406096*ep^3*mtt^5*mWW^5*s^4*t + 365476*ep^4*mtt^5*mWW^5*s^4*t - 325966*ep^5*mtt^5*mWW^5*s^4*t - 459828*ep^6*mtt^5*mWW^5*s^4*t + 2330*mtt^4*mWW^6*s^4*t - 20858*ep*mtt^4*mWW^6*s^4*t - 147838*ep^2*mtt^4*mWW^6*s^4*t - 9026*ep^3*mtt^4*mWW^6*s^4*t + 950336*ep^4*mtt^4*mWW^6*s^4*t + 1731140*ep^5*mtt^4*mWW^6*s^4*t + 964460*ep^6*mtt^4*mWW^6*s^4*t + 106*mtt^3*mWW^7*s^4*t + 2990*ep*mtt^3*mWW^7*s^4*t - 51784*ep^2*mtt^3*mWW^7*s^4*t - 621300*ep^3*mtt^3*mWW^7*s^4*t - 1304430*ep^4*mtt^3*mWW^7*s^4*t - 622218*ep^5*mtt^3*mWW^7*s^4*t + 177724*ep^6*mtt^3*mWW^7*s^4*t + 878*mtt^2*mWW^8*s^4*t + 20450*ep*mtt^2*mWW^8*s^4*t + 98042*ep^2*mtt^2*mWW^8*s^4*t + 168182*ep^3*mtt^2*mWW^8*s^4*t - 145568*ep^4*mtt^2*mWW^8*s^4*t - 873568*ep^5*mtt^2*mWW^8*s^4*t - 725072*ep^6*mtt^2*mWW^8*s^4*t - 1614*mtt*mWW^9*s^4*t - 16278*ep*mtt*mWW^9*s^4*t - 26908*ep^2*mtt*mWW^9*s^4*t + 209520*ep^3*mtt*mWW^9*s^4*t + 507766*ep^4*mtt*mWW^9*s^4*t + 293942*ep^5*mtt*mWW^9*s^4*t + 9508*ep^6*mtt*mWW^9*s^4*t + 480*mWW^10*s^4*t + 3556*ep*mWW^10*s^4*t + 918*ep^2*mWW^10*s^4*t - 84146*ep^3*mWW^10*s^4*t - 117334*ep^4*mWW^10*s^4*t + 95214*ep^5*mWW^10*s^4*t + 145280*ep^6*mWW^10*s^4*t + 756*mtt^7*mWW^2*s^5*t + 6552*ep*mtt^7*mWW^2*s^5*t + 5040*ep^2*mtt^7*mWW^2*s^5*t - 78120*ep^3*mtt^7*mWW^2*s^5*t - 252756*ep^4*mtt^7*mWW^2*s^5*t - 291312*ep^5*mtt^7*mWW^2*s^5*t - 115920*ep^6*mtt^7*mWW^2*s^5*t - 3444*mtt^6*mWW^3*s^5*t - 18046*ep*mtt^6*mWW^3*s^5*t + 33124*ep^2*mtt^6*mWW^3*s^5*t + 372092*ep^3*mtt^6*mWW^3*s^5*t + 852796*ep^4*mtt^6*mWW^3*s^5*t + 783650*ep^5*mtt^6*mWW^3*s^5*t + 245812*ep^6*mtt^6*mWW^3*s^5*t + 3052*mtt^5*mWW^4*s^5*t + 11648*ep*mtt^5*mWW^4*s^5*t - 36678*ep^2*mtt^5*mWW^4*s^5*t - 218846*ep^3*mtt^5*mWW^4*s^5*t - 372082*ep^4*mtt^5*mWW^4*s^5*t - 273330*ep^5*mtt^5*mWW^4*s^5*t - 67524*ep^6*mtt^5*mWW^4*s^5*t + 1250*mtt^4*mWW^5*s^5*t - 970*ep*mtt^4*mWW^5*s^5*t - 56366*ep^2*mtt^4*mWW^5*s^5*t - 203542*ep^3*mtt^4*mWW^5*s^5*t - 190604*ep^4*mtt^4*mWW^5*s^5*t + 147616*ep^5*mtt^4*mWW^5*s^5*t + 215448*ep^6*mtt^4*mWW^5*s^5*t - 2246*mtt^3*mWW^6*s^5*t + 552*ep*mtt^3*mWW^6*s^5*t + 48898*ep^2*mtt^3*mWW^6*s^5*t - 14426*ep^3*mtt^3*mWW^6*s^5*t - 372272*ep^4*mtt^3*mWW^6*s^5*t - 556590*ep^5*mtt^3*mWW^6*s^5*t - 257260*ep^6*mtt^3*mWW^6*s^5*t + 1376*mtt^2*mWW^7*s^5*t + 6736*ep*mtt^2*mWW^7*s^5*t + 23990*ep^2*mtt^2*mWW^7*s^5*t + 117746*ep^3*mtt^2*mWW^7*s^5*t + 141790*ep^4*mtt^2*mWW^7*s^5*t - 145698*ep^5*mtt^2*mWW^7*s^5*t - 215060*ep^6*mtt^2*mWW^7*s^5*t - 1182*mtt*mWW^8*s^5*t - 9702*ep*mtt*mWW^8*s^5*t - 19524*ep^2*mtt*mWW^8*s^5*t + 92992*ep^3*mtt*mWW^8*s^5*t + 332902*ep^4*mtt*mWW^8*s^5*t + 377862*ep^5*mtt*mWW^8*s^5*t + 156700*ep^6*mtt*mWW^8*s^5*t + 438*mWW^9*s^5*t + 3182*ep*mWW^9*s^5*t + 1372*ep^2*mWW^9*s^5*t - 67656*ep^3*mWW^9*s^5*t - 138478*ep^4*mWW^9*s^5*t - 40662*ep^5*mWW^9*s^5*t + 38380*ep^6*mWW^9*s^5*t - 504*mtt^6*mWW^2*s^6*t - 4368*ep*mtt^6*mWW^2*s^6*t - 3360*ep^2*mtt^6*mWW^2*s^6*t + 52080*ep^3*mtt^6*mWW^2*s^6*t + 168504*ep^4*mtt^6*mWW^2*s^6*t + 194208*ep^5*mtt^6*mWW^2*s^6*t + 77280*ep^6*mtt^6*mWW^2*s^6*t + 1848*mtt^5*mWW^3*s^6*t + 8918*ep*mtt^5*mWW^3*s^6*t - 21308*ep^2*mtt^5*mWW^3*s^6*t - 206108*ep^3*mtt^5*mWW^3*s^6*t - 467432*ep^4*mtt^5*mWW^3*s^6*t - 435162*ep^5*mtt^5*mWW^3*s^6*t - 141428*ep^6*mtt^5*mWW^3*s^6*t - 1064*mtt^4*mWW^4*s^6*t - 1260*ep*mtt^4*mWW^4*s^6*t + 25706*ep^2*mtt^4*mWW^4*s^6*t + 98506*ep^3*mtt^4*mWW^4*s^6*t + 150090*ep^4*mtt^4*mWW^4*s^6*t + 110802*ep^5*mtt^4*mWW^4*s^6*t + 31652*ep^6*mtt^4*mWW^4*s^6*t - 1060*mtt^3*mWW^5*s^6*t - 4324*ep*mtt^3*mWW^5*s^6*t + 15676*ep^2*mtt^3*mWW^5*s^6*t + 93012*ep^3*mtt^3*mWW^5*s^6*t + 138592*ep^4*mtt^3*mWW^5*s^6*t + 48416*ep^5*mtt^3*mWW^5*s^6*t - 22664*ep^6*mtt^3*mWW^5*s^6*t + 1380*mtt^2*mWW^6*s^6*t + 2640*ep*mtt^2*mWW^6*s^6*t - 18018*ep^2*mtt^2*mWW^6*s^6*t - 45514*ep^3*mtt^2*mWW^6*s^6*t - 29570*ep^4*mtt^2*mWW^6*s^6*t - 11646*ep^5*mtt^2*mWW^6*s^6*t - 8376*ep^6*mtt^2*mWW^6*s^6*t - 812*mtt*mWW^7*s^6*t - 3020*ep*mtt*mWW^7*s^6*t + 1092*ep^2*mtt*mWW^7*s^6*t + 42620*ep^3*mtt*mWW^7*s^6*t + 129608*ep^4*mtt*mWW^7*s^6*t + 165664*ep^5*mtt*mWW^7*s^6*t + 78032*ep^6*mtt*mWW^7*s^6*t + 260*mWW^8*s^6*t + 1582*ep*mWW^8*s^6*t + 140*ep^2*mWW^8*s^6*t - 35820*ep^3*mWW^8*s^6*t - 92648*ep^4*mWW^8*s^6*t - 75546*ep^5*mWW^8*s^6*t - 15936*ep^6*mWW^8*s^6*t + 216*mtt^5*mWW^2*s^7*t + 1872*ep*mtt^5*mWW^2*s^7*t + 1440*ep^2*mtt^5*mWW^2*s^7*t - 22320*ep^3*mtt^5*mWW^2*s^7*t - 72216*ep^4*mtt^5*mWW^2*s^7*t - 83232*ep^5*mtt^5*mWW^2*s^7*t - 33120*ep^6*mtt^5*mWW^2*s^7*t - 600*mtt^4*mWW^3*s^7*t - 2434*ep*mtt^4*mWW^3*s^7*t + 9076*ep^2*mtt^4*mWW^3*s^7*t + 70356*ep^3*mtt^4*mWW^3*s^7*t + 154792*ep^4*mtt^4*mWW^3*s^7*t + 144718*ep^5*mtt^4*mWW^3*s^7*t + 48412*ep^6*mtt^4*mWW^3*s^7*t + 136*mtt^3*mWW^4*s^7*t - 1328*ep*mtt^3*mWW^4*s^7*t - 10046*ep^2*mtt^3*mWW^4*s^7*t - 21278*ep^3*mtt^3*mWW^4*s^7*t - 17702*ep^4*mtt^3*mWW^4*s^7*t - 4866*ep^5*mtt^3*mWW^4*s^7*t + 268*ep^6*mtt^3*mWW^4*s^7*t + 486*mtt^2*mWW^5*s^7*t + 1952*ep*mtt^2*mWW^5*s^7*t - 6162*ep^2*mtt^2*mWW^5*s^7*t - 42618*ep^3*mtt^2*mWW^5*s^7*t - 82960*ep^4*mtt^2*mWW^5*s^7*t - 68806*ep^5*mtt^2*mWW^5*s^7*t - 20004*ep^6*mtt^2*mWW^5*s^7*t - 416*mtt*mWW^6*s^7*t - 546*ep*mtt*mWW^6*s^7*t + 7382*ep^2*mtt*mWW^6*s^7*t + 31158*ep^3*mtt*mWW^6*s^7*t + 56010*ep^4*mtt*mWW^6*s^7*t + 51244*ep^5*mtt*mWW^6*s^7*t + 18752*ep^6*mtt*mWW^6*s^7*t + 114*mWW^7*s^7*t + 324*ep*mWW^7*s^7*t - 1402*ep^2*mWW^7*s^7*t - 13986*ep^3*mWW^7*s^7*t - 35844*ep^4*mWW^7*s^7*t - 36754*ep^5*mWW^7*s^7*t - 13156*ep^6*mWW^7*s^7*t - 54*mtt^4*mWW^2*s^8*t - 468*ep*mtt^4*mWW^2*s^8*t - 360*ep^2*mtt^4*mWW^2*s^8*t + 5580*ep^3*mtt^4*mWW^2*s^8*t + 18054*ep^4*mtt^4*mWW^2*s^8*t + 20808*ep^5*mtt^4*mWW^2*s^8*t + 8280*ep^6*mtt^4*mWW^2*s^8*t + 102*mtt^3*mWW^3*s^8*t + 248*ep*mtt^3*mWW^3*s^8*t - 2324*ep^2*mtt^3*mWW^3*s^8*t - 13096*ep^3*mtt^3*mWW^3*s^8*t - 26762*ep^4*mtt^3*mWW^3*s^8*t - 24640*ep^5*mtt^3*mWW^3*s^8*t - 8408*ep^6*mtt^3*mWW^3*s^8*t + 22*mtt^2*mWW^4*s^8*t + 542*ep*mtt^2*mWW^4*s^8*t + 1758*ep^2*mtt^2*mWW^4*s^8*t - 62*ep^3*mtt^2*mWW^4*s^8*t - 7312*ep^4*mtt^2*mWW^4*s^8*t - 10368*ep^5*mtt^2*mWW^4*s^8*t - 4356*ep^6*mtt^2*mWW^4*s^8*t - 106*mtt*mWW^5*s^8*t - 218*ep*mtt*mWW^5*s^8*t + 2288*ep^2*mtt*mWW^5*s^8*t + 11836*ep^3*mtt*mWW^5*s^8*t + 23030*ep^4*mtt*mWW^5*s^8*t + 20542*ep^5*mtt*mWW^5*s^8*t + 6852*ep^6*mtt*mWW^5*s^8*t + 36*mWW^6*s^8*t - 32*ep*mWW^6*s^8*t - 1146*ep^2*mWW^6*s^8*t - 4618*ep^3*mWW^6*s^8*t - 8954*ep^4*mWW^6*s^8*t - 8646*ep^5*mWW^6*s^8*t - 3232*ep^6*mWW^6*s^8*t + 6*mtt^3*mWW^2*s^9*t + 52*ep*mtt^3*mWW^2*s^9*t + 40*ep^2*mtt^3*mWW^2*s^9*t - 620*ep^3*mtt^3*mWW^2*s^9*t - 2006*ep^4*mtt^3*mWW^2*s^9*t - 2312*ep^5*mtt^3*mWW^2*s^9*t - 920*ep^6*mtt^3*mWW^2*s^9*t - 6*mtt^2*mWW^3*s^9*t + 14*ep*mtt^2*mWW^3*s^9*t + 272*ep^2*mtt^2*mWW^3*s^9*t + 956*ep^3*mtt^2*mWW^3*s^9*t + 1586*ep^4*mtt^2*mWW^3*s^9*t + 1334*ep^5*mtt^2*mWW^3*s^9*t + 452*ep^6*mtt^2*mWW^3*s^9*t - 6*mtt*mWW^4*s^9*t - 52*ep*mtt*mWW^4*s^9*t - 40*ep^2*mtt*mWW^4*s^9*t + 620*ep^3*mtt*mWW^4*s^9*t + 2006*ep^4*mtt*mWW^4*s^9*t + 2312*ep^5*mtt*mWW^4*s^9*t + 920*ep^6*mtt*mWW^4*s^9*t + 6*mWW^5*s^9*t - 14*ep*mWW^5*s^9*t - 272*ep^2*mWW^5*s^9*t - 956*ep^3*mWW^5*s^9*t - 1586*ep^4*mWW^5*s^9*t - 1334*ep^5*mWW^5*s^9*t - 452*ep^6*mWW^5*s^9*t + 320*mtt^11*mWW^2*t^2 + 1236*ep*mtt^11*mWW^2*t^2 - 5692*ep^2*mtt^11*mWW^2*t^2 - 42588*ep^3*mtt^11*mWW^2*t^2 - 97412*ep^4*mtt^11*mWW^2*t^2 - 98136*ep^5*mtt^11*mWW^2*t^2 - 37184*ep^6*mtt^11*mWW^2*t^2 - 2156*mtt^10*mWW^3*t^2 - 7988*ep*mtt^10*mWW^3*t^2 + 33668*ep^2*mtt^10*mWW^3*t^2 + 249228*ep^3*mtt^10*mWW^3*t^2 + 553852*ep^4*mtt^10*mWW^3*t^2 + 536672*ep^5*mtt^10*mWW^3*t^2 + 193460*ep^6*mtt^10*mWW^3*t^2 + 5392*mtt^9*mWW^4*t^2 + 19360*ep*mtt^9*mWW^4*t^2 - 67896*ep^2*mtt^9*mWW^4*t^2 - 497964*ep^3*mtt^9*mWW^4*t^2 - 1050832*ep^4*mtt^9*mWW^4*t^2 - 945892*ep^5*mtt^9*mWW^4*t^2 - 306360*ep^6*mtt^9*mWW^4*t^2 - 5330*mtt^8*mWW^5*t^2 - 21666*ep*mtt^8*mWW^5*t^2 + 21820*ep^2*mtt^8*mWW^5*t^2 + 241824*ep^3*mtt^8*mWW^5*t^2 + 482186*ep^4*mtt^8*mWW^5*t^2 + 389586*ep^5*mtt^8*mWW^5*t^2 + 101948*ep^6*mtt^8*mWW^5*t^2 - 666*mtt^7*mWW^6*t^2 + 10948*ep*mtt^7*mWW^6*t^2 + 116978*ep^2*mtt^7*mWW^6*t^2 + 493582*ep^3*mtt^7*mWW^6*t^2 + 813916*ep^4*mtt^7*mWW^6*t^2 + 420550*ep^5*mtt^7*mWW^6*t^2 - 31356*ep^6*mtt^7*mWW^6*t^2 + 5360*mtt^6*mWW^7*t^2 - 3668*ep*mtt^6*mWW^7*t^2 - 176558*ep^2*mtt^6*mWW^7*t^2 - 736170*ep^3*mtt^6*mWW^7*t^2 - 1005510*ep^4*mtt^6*mWW^7*t^2 - 78666*ep^5*mtt^6*mWW^7*t^2 + 448700*ep^6*mtt^6*mWW^7*t^2 - 3228*mtt^5*mWW^8*t^2 + 4036*ep*mtt^5*mWW^8*t^2 + 71594*ep^2*mtt^5*mWW^8*t^2 + 218634*ep^3*mtt^5*mWW^8*t^2 + 183710*ep^4*mtt^5*mWW^8*t^2 - 338974*ep^5*mtt^5*mWW^8*t^2 - 457756*ep^6*mtt^5*mWW^8*t^2 - 74*mtt^4*mWW^9*t^2 - 1344*ep*mtt^4*mWW^9*t^2 + 33042*ep^2*mtt^4*mWW^9*t^2 + 211258*ep^3*mtt^4*mWW^9*t^2 + 175580*ep^4*mtt^4*mWW^9*t^2 - 241850*ep^5*mtt^4*mWW^9*t^2 - 233540*ep^6*mtt^4*mWW^9*t^2 + 158*mtt^3*mWW^10*t^2 - 3128*ep*mtt^3*mWW^10*t^2 - 30878*ep^2*mtt^3*mWW^10*t^2 - 177266*ep^3*mtt^3*mWW^10*t^2 - 39060*ep^4*mtt^3*mWW^10*t^2 + 640098*ep^5*mtt^3*mWW^10*t^2 + 580108*ep^6*mtt^3*mWW^10*t^2 + 384*mtt^2*mWW^11*t^2 + 3368*ep*mtt^2*mWW^11*t^2 + 1570*ep^2*mtt^2*mWW^11*t^2 + 37950*ep^3*mtt^2*mWW^11*t^2 - 19922*ep^4*mtt^2*mWW^11*t^2 - 340070*ep^5*mtt^2*mWW^11*t^2 - 319712*ep^6*mtt^2*mWW^11*t^2 - 152*mtt*mWW^12*t^2 - 1412*ep*mtt*mWW^12*t^2 + 2294*ep^2*mtt*mWW^12*t^2 + 2914*ep^3*mtt*mWW^12*t^2 + 4814*ep^4*mtt*mWW^12*t^2 + 59378*ep^5*mtt*mWW^12*t^2 + 65412*ep^6*mtt*mWW^12*t^2 - 8*mWW^13*t^2 + 258*ep*mWW^13*t^2 + 58*ep^2*mWW^13*t^2 - 1402*ep^3*mWW^13*t^2 - 1322*ep^4*mWW^13*t^2 - 2696*ep^5*mWW^13*t^2 - 3720*ep^6*mWW^13*t^2 - 2568*mtt^10*mWW^2*s*t^2 - 9890*ep*mtt^10*mWW^2*s*t^2 + 45818*ep^2*mtt^10*mWW^2*s*t^2 + 341494*ep^3*mtt^10*mWW^2*s*t^2 + 779214*ep^4*mtt^10*mWW^2*s*t^2 + 782908*ep^5*mtt^10*mWW^2*s*t^2 + 295696*ep^6*mtt^10*mWW^2*s*t^2 + 15076*mtt^9*mWW^3*s*t^2 + 55868*ep*mtt^9*mWW^3*s*t^2 - 234940*ep^2*mtt^9*mWW^3*s*t^2 - 1738664*ep^3*mtt^9*mWW^3*s*t^2 - 3860200*ep^4*mtt^9*mWW^3*s*t^2 - 3735756*ep^5*mtt^9*mWW^3*s*t^2 - 1344392*ep^6*mtt^9*mWW^3*s*t^2 - 31278*mtt^8*mWW^4*s*t^2 - 112629*ep*mtt^8*mWW^4*s*t^2 + 384774*ep^2*mtt^8*mWW^4*s*t^2 + 2833134*ep^3*mtt^8*mWW^4*s*t^2 + 5963138*ep^4*mtt^8*mWW^4*s*t^2 + 5345655*ep^5*mtt^8*mWW^4*s*t^2 + 1720150*ep^6*mtt^8*mWW^4*s*t^2 + 20358*mtt^7*mWW^5*s*t^2 + 86939*ep*mtt^7*mWW^5*s*t^2 - 6584*ep^2*mtt^7*mWW^5*s*t^2 - 474172*ep^3*mtt^7*mWW^5*s*t^2 - 811384*ep^4*mtt^7*mWW^5*s*t^2 - 457103*ep^5*mtt^7*mWW^5*s*t^2 - 2246*ep^6*mtt^7*mWW^5*s*t^2 + 17924*mtt^6*mWW^6*s*t^2 + 4901*ep*mtt^6*mWW^6*s*t^2 - 676150*ep^2*mtt^6*mWW^6*s*t^2 - 3422338*ep^3*mtt^6*mWW^6*s*t^2 - 6248584*ep^4*mtt^6*mWW^6*s*t^2 - 4249803*ep^5*mtt^6*mWW^6*s*t^2 - 633838*ep^6*mtt^6*mWW^6*s*t^2 - 33136*mtt^5*mWW^7*s*t^2 - 35741*ep*mtt^5*mWW^7*s*t^2 + 724748*ep^2*mtt^5*mWW^7*s*t^2 + 3386352*ep^3*mtt^5*mWW^7*s*t^2 + 5199626*ep^4*mtt^5*mWW^7*s*t^2 + 1787613*ep^5*mtt^5*mWW^7*s*t^2 - 1083478*ep^6*mtt^5*mWW^7*s*t^2 + 12374*mtt^4*mWW^8*s*t^2 + 609*ep*mtt^4*mWW^8*s*t^2 - 169702*ep^2*mtt^4*mWW^8*s*t^2 - 343690*ep^3*mtt^4*mWW^8*s*t^2 - 124258*ep^4*mtt^4*mWW^8*s*t^2 + 759769*ep^5*mtt^4*mWW^8*s*t^2 + 909474*ep^6*mtt^4*mWW^8*s*t^2 + 4182*mtt^3*mWW^9*s*t^2 + 14789*ep*mtt^3*mWW^9*s*t^2 - 129996*ep^2*mtt^3*mWW^9*s*t^2 - 1049936*ep^3*mtt^3*mWW^9*s*t^2 - 1343416*ep^4*mtt^3*mWW^9*s*t^2 + 556219*ep^5*mtt^3*mWW^9*s*t^2 + 1065630*ep^6*mtt^3*mWW^9*s*t^2 - 3200*mtt^2*mWW^10*s*t^2 - 2431*ep*mtt^2*mWW^10*s*t^2 + 63720*ep^2*mtt^2*mWW^10*s*t^2 + 538864*ep^3*mtt^2*mWW^10*s*t^2 + 484050*ep^4*mtt^2*mWW^10*s*t^2 - 1177129*ep^5*mtt^2*mWW^10*s*t^2 - 1335858*ep^6*mtt^2*mWW^10*s*t^2 + 208*mtt*mWW^11*s*t^2 - 4095*ep*mtt*mWW^11*s*t^2 - 1308*ep^2*mtt*mWW^11*s*t^2 - 63724*ep^3*mtt*mWW^11*s*t^2 - 23202*ep^4*mtt*mWW^11*s*t^2 + 434483*ep^5*mtt*mWW^11*s*t^2 + 454438*ep^6*mtt*mWW^11*s*t^2 + 60*mWW^12*s*t^2 + 1680*ep*mWW^12*s*t^2 - 380*ep^2*mWW^12*s*t^2 - 7320*ep^3*mWW^12*s*t^2 - 14984*ep^4*mWW^12*s*t^2 - 46856*ep^5*mWW^12*s*t^2 - 45576*ep^6*mWW^12*s*t^2 + 9024*mtt^9*mWW^2*s^2*t^2 + 34699*ep*mtt^9*mWW^2*s^2*t^2 - 161282*ep^2*mtt^9*mWW^2*s^2*t^2 - 1198862*ep^3*mtt^9*mWW^2*s^2*t^2 - 2729732*ep^4*mtt^9*mWW^2*s^2*t^2 - 2735645*ep^5*mtt^9*mWW^2*s^2*t^2 - 1029914*ep^6*mtt^9*mWW^2*s^2*t^2 - 45164*mtt^8*mWW^3*s^2*t^2 - 167760*ep*mtt^8*mWW^3*s^2*t^2 + 700456*ep^2*mtt^8*mWW^3*s^2*t^2 + 5193156*ep^3*mtt^8*mWW^3*s^2*t^2 + 11525476*ep^4*mtt^8*mWW^3*s^2*t^2 + 11142900*ep^5*mtt^8*mWW^3*s^2*t^2 + 4003704*ep^6*mtt^8*mWW^3*s^2*t^2 + 74064*mtt^7*mWW^4*s^2*t^2 + 268590*ep*mtt^7*mWW^4*s^2*t^2 - 874360*ep^2*mtt^7*mWW^4*s^2*t^2 - 6502260*ep^3*mtt^7*mWW^4*s^2*t^2 - 13640516*ep^4*mtt^7*mWW^4*s^2*t^2 - 12148986*ep^5*mtt^7*mWW^4*s^2*t^2 - 3865524*ep^6*mtt^7*mWW^4*s^2*t^2 - 20012*mtt^6*mWW^5*s^2*t^2 - 105289*ep*mtt^6*mWW^5*s^2*t^2 - 331972*ep^2*mtt^6*mWW^5*s^2*t^2 - 1459684*ep^3*mtt^6*mWW^5*s^2*t^2 - 3567630*ep^4*mtt^6*mWW^5*s^2*t^2 - 3898987*ep^5*mtt^6*mWW^5*s^2*t^2 - 1630794*ep^6*mtt^6*mWW^5*s^2*t^2 - 68434*mtt^5*mWW^6*s^2*t^2 - 136222*ep*mtt^5*mWW^6*s^2*t^2 + 1600692*ep^2*mtt^5*mWW^6*s^2*t^2 + 9062684*ep^3*mtt^5*mWW^6*s^2*t^2 + 17369034*ep^4*mtt^5*mWW^6*s^2*t^2 + 13149842*ep^5*mtt^5*mWW^6*s^2*t^2 + 2923780*ep^6*mtt^5*mWW^6*s^2*t^2 + 68490*mtt^4*mWW^7*s^2*t^2 + 129355*ep*mtt^4*mWW^7*s^2*t^2 - 1129852*ep^2*mtt^4*mWW^7*s^2*t^2 - 5657436*ep^3*mtt^4*mWW^7*s^2*t^2 - 9227332*ep^4*mtt^4*mWW^7*s^2*t^2 - 4509927*ep^5*mtt^4*mWW^7*s^2*t^2 + 707758*ep^6*mtt^4*mWW^7*s^2*t^2 - 9578*mtt^3*mWW^8*s^2*t^2 + 2704*ep*mtt^3*mWW^8*s^2*t^2 + 27968*ep^2*mtt^3*mWW^8*s^2*t^2 - 761656*ep^3*mtt^3*mWW^8*s^2*t^2 - 1813798*ep^4*mtt^3*mWW^8*s^2*t^2 - 1355920*ep^5*mtt^3*mWW^8*s^2*t^2 - 440584*ep^6*mtt^3*mWW^8*s^2*t^2 - 13294*mtt^2*mWW^9*s^2*t^2 - 34569*ep*mtt^2*mWW^9*s^2*t^2 + 227292*ep^2*mtt^2*mWW^9*s^2*t^2 + 1814232*ep^3*mtt^2*mWW^9*s^2*t^2 + 2668340*ep^4*mtt^2*mWW^9*s^2*t^2 - 254815*ep^5*mtt^2*mWW^9*s^2*t^2 - 1548738*ep^6*mtt^2*mWW^9*s^2*t^2 + 5252*mtt*mWW^10*s^2*t^2 + 6109*ep*mtt*mWW^10*s^2*t^2 - 62362*ep^2*mtt*mWW^10*s^2*t^2 - 509154*ep^3*mtt*mWW^10*s^2*t^2 - 578948*ep^4*mtt*mWW^10*s^2*t^2 + 781293*ep^5*mtt*mWW^10*s^2*t^2 + 1051938*ep^6*mtt*mWW^10*s^2*t^2 - 348*mWW^11*s^2*t^2 + 2383*ep*mWW^11*s^2*t^2 + 3420*ep^2*mWW^11*s^2*t^2 + 18980*ep^3*mWW^11*s^2*t^2 - 4894*ep^4*mWW^11*s^2*t^2 - 169755*ep^5*mWW^11*s^2*t^2 - 171626*ep^6*mWW^11*s^2*t^2 - 18144*mtt^8*mWW^2*s^3*t^2 - 69797*ep*mtt^8*mWW^2*s^3*t^2 + 324198*ep^2*mtt^8*mWW^2*s^3*t^2 + 2407594*ep^3*mtt^8*mWW^2*s^3*t^2 + 5472740*ep^4*mtt^8*mWW^2*s^3*t^2 + 5471515*ep^5*mtt^8*mWW^2*s^3*t^2 + 2053366*ep^6*mtt^8*mWW^2*s^3*t^2 + 75124*mtt^7*mWW^3*s^3*t^2 + 280660*ep*mtt^7*mWW^3*s^3*t^2 - 1154404*ep^2*mtt^7*mWW^3*s^3*t^2 - 8603760*ep^3*mtt^7*mWW^3*s^3*t^2 - 19104368*ep^4*mtt^7*mWW^3*s^3*t^2 - 18460156*ep^5*mtt^7*mWW^3*s^3*t^2 - 6623752*ep^6*mtt^7*mWW^3*s^3*t^2 - 89562*mtt^6*mWW^4*s^3*t^2 - 329811*ep*mtt^6*mWW^4*s^3*t^2 + 971308*ep^2*mtt^6*mWW^4*s^3*t^2 + 7401272*ep^3*mtt^6*mWW^4*s^3*t^2 + 15438680*ep^4*mtt^6*mWW^4*s^3*t^2 + 13570843*ep^5*mtt^6*mWW^4*s^3*t^2 + 4212630*ep^6*mtt^6*mWW^4*s^3*t^2 - 18696*mtt^5*mWW^5*s^3*t^2 - 22240*ep*mtt^5*mWW^5*s^3*t^2 + 982364*ep^2*mtt^5*mWW^5*s^3*t^2 + 5949032*ep^3*mtt^5*mWW^5*s^3*t^2 + 13204956*ep^4*mtt^5*mWW^5*s^3*t^2 + 12825840*ep^5*mtt^5*mWW^5*s^3*t^2 + 4667832*ep^6*mtt^5*mWW^5*s^3*t^2 + 107640*mtt^4*mWW^6*s^3*t^2 + 282991*ep*mtt^4*mWW^6*s^3*t^2 - 1945252*ep^2*mtt^4*mWW^6*s^3*t^2 - 11844956*ep^3*mtt^4*mWW^6*s^3*t^2 - 23301774*ep^4*mtt^4*mWW^6*s^3*t^2 - 18653683*ep^5*mtt^4*mWW^6*s^3*t^2 - 4816614*ep^6*mtt^4*mWW^6*s^3*t^2 - 58670*mtt^3*mWW^7*s^3*t^2 - 139342*ep*mtt^3*mWW^7*s^3*t^2 + 744180*ep^2*mtt^3*mWW^7*s^3*t^2 + 3786280*ep^3*mtt^3*mWW^7*s^3*t^2 + 6226622*ep^4*mtt^3*mWW^7*s^3*t^2 + 3472702*ep^5*mtt^3*mWW^7*s^3*t^2 - 76828*ep^6*mtt^3*mWW^7*s^3*t^2 - 9016*mtt^2*mWW^8*s^3*t^2 - 29861*ep*mtt^2*mWW^8*s^3*t^2 + 242000*ep^2*mtt^2*mWW^8*s^3*t^2 + 2079452*ep^3*mtt^2*mWW^8*s^3*t^2 + 3922950*ep^4*mtt^2*mWW^8*s^3*t^2 + 2112737*ep^5*mtt^2*mWW^8*s^3*t^2 - 47238*ep^6*mtt^2*mWW^8*s^3*t^2 + 13618*mtt*mWW^9*s^3*t^2 + 29514*ep*mtt*mWW^9*s^3*t^2 - 189440*ep^2*mtt*mWW^9*s^3*t^2 - 1331724*ep^3*mtt*mWW^9*s^3*t^2 - 2038494*ep^4*mtt*mWW^9*s^3*t^2 - 141958*ep^5*mtt*mWW^9*s^3*t^2 + 914804*ep^6*mtt*mWW^9*s^3*t^2 - 2294*mWW^10*s^3*t^2 - 2114*ep*mWW^10*s^3*t^2 + 25046*ep^2*mWW^10*s^3*t^2 + 156810*ep^3*mWW^10*s^3*t^2 + 178688*ep^4*mWW^10*s^3*t^2 - 197840*ep^5*mWW^10*s^3*t^2 - 284200*ep^6*mWW^10*s^3*t^2 + 22848*mtt^7*mWW^2*s^4*t^2 + 88207*ep*mtt^7*mWW^2*s^4*t^2 - 406882*ep^2*mtt^7*mWW^2*s^4*t^2 - 3027038*ep^3*mtt^7*mWW^2*s^4*t^2 - 6874140*ep^4*mtt^7*mWW^2*s^4*t^2 - 6858257*ep^5*mtt^7*mWW^2*s^4*t^2 - 2565794*ep^6*mtt^7*mWW^2*s^4*t^2 - 74900*mtt^6*mWW^3*s^4*t^2 - 283120*ep*mtt^6*mWW^3*s^4*t^2 + 1131320*ep^2*mtt^6*mWW^3*s^4*t^2 + 8528740*ep^3*mtt^6*mWW^3*s^4*t^2 + 18977060*ep^4*mtt^6*mWW^3*s^4*t^2 + 18341700*ep^5*mtt^6*mWW^3*s^4*t^2 + 6574720*ep^6*mtt^6*mWW^3*s^4*t^2 + 54132*mtt^5*mWW^4*s^4*t^2 + 206943*ep*mtt^5*mWW^4*s^4*t^2 - 455578*ep^2*mtt^5*mWW^4*s^4*t^2 - 3773802*ep^3*mtt^5*mWW^4*s^4*t^2 - 7734480*ep^4*mtt^5*mWW^4*s^4*t^2 - 6501813*ep^5*mtt^5*mWW^4*s^4*t^2 - 1839146*ep^6*mtt^5*mWW^4*s^4*t^2 + 54242*mtt^4*mWW^5*s^4*t^2 + 161520*ep*mtt^4*mWW^5*s^4*t^2 - 1239220*ep^2*mtt^4*mWW^5*s^4*t^2 - 8170932*ep^3*mtt^4*mWW^5*s^4*t^2 - 17778658*ep^4*mtt^4*mWW^5*s^4*t^2 - 16796444*ep^5*mtt^4*mWW^5*s^4*t^2 - 5883340*ep^6*mtt^4*mWW^5*s^4*t^2 - 80892*mtt^3*mWW^6*s^4*t^2 - 243475*ep*mtt^3*mWW^6*s^4*t^2 + 1222812*ep^2*mtt^3*mWW^6*s^4*t^2 + 7891120*ep^3*mtt^3*mWW^6*s^4*t^2 + 15793410*ep^4*mtt^3*mWW^6*s^4*t^2 + 13097435*ep^5*mtt^3*mWW^6*s^4*t^2 + 3665206*ep^6*mtt^3*mWW^6*s^4*t^2 + 15178*mtt^2*mWW^7*s^4*t^2 + 45958*ep*mtt^2*mWW^7*s^4*t^2 - 70622*ep^2*mtt^2*mWW^7*s^4*t^2 - 194470*ep^3*mtt^2*mWW^7*s^4*t^2 - 12396*ep^4*mtt^2*mWW^7*s^4*t^2 + 251808*ep^5*mtt^2*mWW^7*s^4*t^2 + 234736*ep^6*mtt^2*mWW^7*s^4*t^2 + 13932*mtt*mWW^8*s^4*t^2 + 32951*ep*mtt*mWW^8*s^4*t^2 - 240400*ep^2*mtt*mWW^8*s^4*t^2 - 1613400*ep^3*mtt*mWW^8*s^4*t^2 - 2921238*ep^4*mtt*mWW^8*s^4*t^2 - 1633047*ep^5*mtt*mWW^8*s^4*t^2 + 3842*ep^6*mtt*mWW^8*s^4*t^2 - 4540*mWW^9*s^4*t^2 - 9008*ep*mWW^9*s^4*t^2 + 58498*ep^2*mWW^9*s^4*t^2 + 359902*ep^3*mWW^9*s^4*t^2 + 551090*ep^4*mWW^9*s^4*t^2 + 99386*ep^5*mWW^9*s^4*t^2 - 189936*ep^6*mWW^9*s^4*t^2 - 18480*mtt^6*mWW^2*s^5*t^2 - 71981*ep*mtt^6*mWW^2*s^5*t^2 + 326242*ep^2*mtt^6*mWW^2*s^5*t^2 + 2442958*ep^3*mtt^6*mWW^2*s^5*t^2 + 5549152*ep^4*mtt^6*mWW^2*s^5*t^2 + 5527711*ep^5*mtt^6*mWW^2*s^5*t^2 + 2061934*ep^6*mtt^6*mWW^2*s^5*t^2 + 44716*mtt^5*mWW^3*s^5*t^2 + 173028*ep*mtt^5*mWW^3*s^5*t^2 - 652868*ep^2*mtt^5*mWW^3*s^5*t^2 - 5044008*ep^3*mtt^5*mWW^3*s^5*t^2 - 11282792*ep^4*mtt^5*mWW^3*s^5*t^2 - 10925412*ep^5*mtt^5*mWW^3*s^5*t^2 - 3915480*ep^6*mtt^5*mWW^3*s^5*t^2 - 9402*mtt^4*mWW^4*s^5*t^2 - 43530*ep*mtt^4*mWW^4*s^5*t^2 - 68414*ep^2*mtt^4*mWW^4*s^5*t^2 - 146886*ep^3*mtt^4*mWW^4*s^5*t^2 - 504568*ep^4*mtt^4*mWW^4*s^5*t^2 - 852528*ep^5*mtt^4*mWW^4*s^5*t^2 - 509520*ep^6*mtt^4*mWW^4*s^5*t^2 - 43818*mtt^3*mWW^5*s^5*t^2 - 147469*ep*mtt^3*mWW^5*s^5*t^2 + 781200*ep^2*mtt^3*mWW^5*s^5*t^2 + 5440964*ep^3*mtt^3*mWW^5*s^5*t^2 + 11813696*ep^4*mtt^3*mWW^5*s^5*t^2 + 11088905*ep^5*mtt^3*mWW^5*s^5*t^2 + 3840442*ep^6*mtt^3*mWW^5*s^5*t^2 + 26302*mtt^2*mWW^6*s^5*t^2 + 91276*ep*mtt^2*mWW^6*s^5*t^2 - 318132*ep^2*mtt^2*mWW^6*s^5*t^2 - 2260616*ep^3*mtt^2*mWW^6*s^5*t^2 - 4623402*ep^4*mtt^2*mWW^6*s^5*t^2 - 3953132*ep^5*mtt^2*mWW^6*s^5*t^2 - 1167688*ep^6*mtt^2*mWW^6*s^5*t^2 + 5214*mtt*mWW^7*s^5*t^2 + 9403*ep*mtt*mWW^7*s^5*t^2 - 136280*ep^2*mtt*mWW^7*s^5*t^2 - 854896*ep^3*mtt*mWW^7*s^5*t^2 - 1710816*ep^4*mtt*mWW^7*s^5*t^2 - 1348083*ep^5*mtt*mWW^7*s^5*t^2 - 344830*ep^6*mtt*mWW^7*s^5*t^2 - 4484*mWW^8*s^5*t^2 - 10439*ep*mWW^8*s^5*t^2 + 68540*ep^2*mWW^8*s^5*t^2 + 420660*ep^3*mWW^8*s^5*t^2 + 752634*ep^4*mWW^8*s^5*t^2 + 455435*ep^5*mWW^8*s^5*t^2 + 32262*ep^6*mWW^8*s^5*t^2 + 9408*mtt^5*mWW^2*s^6*t^2 + 37345*ep*mtt^5*mWW^2*s^6*t^2 - 162918*ep^2*mtt^5*mWW^2*s^6*t^2 - 1239434*ep^3*mtt^5*mWW^2*s^6*t^2 - 2822764*ep^4*mtt^5*mWW^2*s^6*t^2 - 2810423*ep^5*mtt^5*mWW^2*s^6*t^2 - 1045646*ep^6*mtt^5*mWW^2*s^6*t^2 - 14756*mtt^4*mWW^3*s^6*t^2 - 60128*ep*mtt^4*mWW^3*s^6*t^2 + 198920*ep^2*mtt^4*mWW^3*s^6*t^2 + 1633404*ep^3*mtt^4*mWW^3*s^6*t^2 + 3703900*ep^4*mtt^4*mWW^3*s^6*t^2 + 3608156*ep^5*mtt^4*mWW^3*s^6*t^2 + 1295432*ep^6*mtt^4*mWW^3*s^6*t^2 - 6072*mtt^3*mWW^4*s^6*t^2 - 18756*ep*mtt^3*mWW^4*s^6*t^2 + 161796*ep^2*mtt^3*mWW^4*s^6*t^2 + 1052696*ep^3*mtt^3*mWW^4*s^6*t^2 + 2341692*ep^4*mtt^3*mWW^4*s^6*t^2 + 2324140*ep^5*mtt^3*mWW^4*s^6*t^2 + 876120*ep^6*mtt^3*mWW^4*s^6*t^2 + 14864*mtt^2*mWW^5*s^6*t^2 + 55951*ep*mtt^2*mWW^5*s^6*t^2 - 225036*ep^2*mtt^2*mWW^5*s^6*t^2 - 1705820*ep^3*mtt^2*mWW^5*s^6*t^2 - 3766394*ep^4*mtt^2*mWW^5*s^6*t^2 - 3570891*ep^5*mtt^2*mWW^5*s^6*t^2 - 1245074*ep^6*mtt^2*mWW^5*s^6*t^2 - 1200*mtt*mWW^6*s^6*t^2 - 9023*ep*mtt*mWW^6*s^6*t^2 - 16570*ep^2*mtt*mWW^6*s^6*t^2 - 6770*ep^3*mtt*mWW^6*s^6*t^2 + 22592*ep^4*mtt*mWW^6*s^6*t^2 + 34449*ep^5*mtt*mWW^6*s^6*t^2 + 9834*ep^6*mtt*mWW^6*s^6*t^2 - 2436*mWW^7*s^6*t^2 - 5965*ep*mWW^7*s^6*t^2 + 44384*ep^2*mWW^7*s^6*t^2 + 270340*ep^3*mWW^7*s^6*t^2 + 529806*ep^4*mWW^7*s^6*t^2 + 424553*ep^5*mWW^7*s^6*t^2 + 113942*ep^6*mWW^7*s^6*t^2 - 2784*mtt^4*mWW^2*s^7*t^2 - 11519*ep*mtt^4*mWW^2*s^7*t^2 + 46082*ep^2*mtt^4*mWW^2*s^7*t^2 + 364462*ep^3*mtt^4*mWW^2*s^7*t^2 + 836892*ep^4*mtt^4*mWW^2*s^7*t^2 + 834865*ep^5*mtt^4*mWW^2*s^7*t^2 + 310114*ep^6*mtt^4*mWW^2*s^7*t^2 + 2044*mtt^3*mWW^3*s^7*t^2 + 9740*ep*mtt^3*mWW^3*s^7*t^2 - 19996*ep^2*mtt^3*mWW^3*s^7*t^2 - 213056*ep^3*mtt^3*mWW^3*s^7*t^2 - 508096*ep^4*mtt^3*mWW^3*s^7*t^2 - 506580*ep^5*mtt^3*mWW^3*s^7*t^2 - 183704*ep^6*mtt^3*mWW^3*s^7*t^2 + 3066*mtt^2*mWW^4*s^7*t^2 + 11445*ep*mtt^2*mWW^4*s^7*t^2 - 56600*ep^2*mtt^2*mWW^4*s^7*t^2 - 411420*ep^3*mtt^2*mWW^4*s^7*t^2 - 920144*ep^4*mtt^2*mWW^4*s^7*t^2 - 899289*ep^5*mtt^2*mWW^4*s^7*t^2 - 328466*ep^6*mtt^2*mWW^4*s^7*t^2 - 1556*mtt*mWW^5*s^7*t^2 - 7886*ep*mtt*mWW^5*s^7*t^2 + 14892*ep^2*mtt*mWW^5*s^7*t^2 + 170032*ep^3*mtt*mWW^5*s^7*t^2 + 409532*ep^4*mtt*mWW^5*s^7*t^2 + 408598*ep^5*mtt*mWW^5*s^7*t^2 + 147924*ep^6*mtt*mWW^5*s^7*t^2 - 674*mWW^6*s^7*t^2 - 1396*ep*mWW^6*s^7*t^2 + 15622*ep^2*mWW^6*s^7*t^2 + 87294*ep^3*mWW^6*s^7*t^2 + 174808*ep^4*mWW^6*s^7*t^2 + 154342*ep^5*mWW^6*s^7*t^2 + 50676*ep^6*mWW^6*s^7*t^2 + 384*mtt^3*mWW^2*s^8*t^2 + 1777*ep*mtt^3*mWW^2*s^8*t^2 - 5498*ep^2*mtt^3*mWW^2*s^8*t^2 - 49454*ep^3*mtt^3*mWW^2*s^8*t^2 - 116720*ep^4*mtt^3*mWW^2*s^8*t^2 - 117635*ep^5*mtt^3*mWW^2*s^8*t^2 - 43766*ep^6*mtt^3*mWW^2*s^8*t^2 + 16*mtt^2*mWW^3*s^8*t^2 - 300*ep*mtt^2*mWW^3*s^8*t^2 - 2156*ep^2*mtt^2*mWW^3*s^8*t^2 - 5040*ep^3*mtt^2*mWW^3*s^8*t^2 - 4832*ep^4*mtt^2*mWW^3*s^8*t^2 - 1524*ep^5*mtt^2*mWW^3*s^8*t^2 + 12*ep^6*mtt^2*mWW^3*s^8*t^2 - 348*mtt*mWW^4*s^8*t^2 - 1689*ep*mtt*mWW^4*s^8*t^2 + 4902*ep^2*mtt*mWW^4*s^8*t^2 + 46098*ep^3*mtt*mWW^4*s^8*t^2 + 109800*ep^4*mtt*mWW^4*s^8*t^2 + 110967*ep^5*mtt*mWW^4*s^8*t^2 + 41310*ep^6*mtt*mWW^4*s^8*t^2 - 52*mWW^5*s^8*t^2 + 140*ep*mWW^5*s^8*t^2 + 2536*ep^2*mWW^5*s^8*t^2 + 8756*ep^3*mWW^5*s^8*t^2 + 13696*ep^4*mWW^5*s^8*t^2 + 10496*ep^5*mWW^5*s^8*t^2 + 3308*ep^6*mWW^5*s^8*t^2 - 8*mtt^2*mWW^2*s^9*t^2 - 77*ep*mtt^2*mWW^2*s^9*t^2 - 68*ep^2*mtt^2*mWW^2*s^9*t^2 + 868*ep^3*mtt^2*mWW^2*s^9*t^2 + 2770*ep^4*mtt^2*mWW^2*s^9*t^2 + 3097*ep^5*mtt^2*mWW^2*s^9*t^2 + 1194*ep^6*mtt^2*mWW^2*s^9*t^2 + 8*mWW^4*s^9*t^2 + 77*ep*mWW^4*s^9*t^2 + 68*ep^2*mWW^4*s^9*t^2 - 868*ep^3*mWW^4*s^9*t^2 - 2770*ep^4*mWW^4*s^9*t^2 - 3097*ep^5*mWW^4*s^9*t^2 - 1194*ep^6*mWW^4*s^9*t^2 - 408*mtt^11*mWW*t^3 - 1118*ep*mtt^11*mWW*t^3 + 8720*ep^2*mtt^11*mWW*t^3 + 50712*ep^3*mtt^11*mWW*t^3 + 103612*ep^4*mtt^11*mWW*t^3 + 95958*ep^5*mtt^11*mWW*t^3 + 33980*ep^6*mtt^11*mWW*t^3 + 908*mtt^10*mWW^2*t^3 + 1054*ep*mtt^10*mWW^2*t^3 - 16258*ep^2*mtt^10*mWW^2*t^3 - 57870*ep^3*mtt^10*mWW^2*t^3 - 71366*ep^4*mtt^10*mWW^2*t^3 - 28888*ep^5*mtt^10*mWW^2*t^3 + 1732*ep^6*mtt^10*mWW^2*t^3 + 4720*mtt^9*mWW^3*t^3 + 22933*ep*mtt^9*mWW^3*t^3 - 77822*ep^2*mtt^9*mWW^3*t^3 - 706610*ep^3*mtt^9*mWW^3*t^3 - 1700692*ep^4*mtt^9*mWW^3*t^3 - 1747515*ep^5*mtt^9*mWW^3*t^3 - 664614*ep^6*mtt^9*mWW^3*t^3 - 22126*mtt^8*mWW^4*t^3 - 85751*ep*mtt^8*mWW^4*t^3 + 298478*ep^2*mtt^8*mWW^4*t^3 + 2361470*ep^3*mtt^8*mWW^4*t^3 + 5253822*ep^4*mtt^8*mWW^4*t^3 + 5013113*ep^5*mtt^8*mWW^4*t^3 + 1759362*ep^6*mtt^8*mWW^4*t^3 + 34286*mtt^7*mWW^5*t^3 + 121349*ep*mtt^7*mWW^5*t^3 - 349480*ep^2*mtt^7*mWW^5*t^3 - 2686308*ep^3*mtt^7*mWW^5*t^3 - 5611028*ep^4*mtt^7*mWW^5*t^3 - 4898945*ep^5*mtt^7*mWW^5*t^3 - 1496978*ep^6*mtt^7*mWW^5*t^3 - 17692*mtt^6*mWW^6*t^3 - 58765*ep*mtt^6*mWW^6*t^3 + 33474*ep^2*mtt^6*mWW^6*t^3 + 386794*ep^3*mtt^6*mWW^6*t^3 + 633788*ep^4*mtt^6*mWW^6*t^3 + 304963*ep^5*mtt^6*mWW^6*t^3 - 66050*ep^6*mtt^6*mWW^6*t^3 - 10652*mtt^5*mWW^7*t^3 - 29121*ep*mtt^5*mWW^7*t^3 + 282576*ep^2*mtt^5*mWW^7*t^3 + 1762724*ep^3*mtt^5*mWW^7*t^3 + 3306562*ep^4*mtt^5*mWW^7*t^3 + 2265613*ep^5*mtt^5*mWW^7*t^3 + 376090*ep^6*mtt^5*mWW^7*t^3 + 16658*mtt^4*mWW^8*t^3 + 39367*ep*mtt^4*mWW^8*t^3 - 246310*ep^2*mtt^4*mWW^8*t^3 - 1492598*ep^3*mtt^4*mWW^8*t^3 - 2419058*ep^4*mtt^4*mWW^8*t^3 - 833353*ep^5*mtt^4*mWW^8*t^3 + 496494*ep^6*mtt^4*mWW^8*t^3 - 5346*mtt^3*mWW^9*t^3 - 4499*ep*mtt^3*mWW^9*t^3 + 56160*ep^2*mtt^3*mWW^9*t^3 + 317428*ep^3*mtt^3*mWW^9*t^3 + 431876*ep^4*mtt^3*mWW^9*t^3 - 269409*ep^5*mtt^3*mWW^9*t^3 - 543202*ep^6*mtt^3*mWW^9*t^3 - 828*mtt^2*mWW^10*t^3 - 8849*ep*mtt^2*mWW^10*t^3 + 16744*ep^2*mtt^2*mWW^10*t^3 + 117996*ep^3*mtt^2*mWW^10*t^3 + 107582*ep^4*mtt^2*mWW^10*t^3 + 20237*ep^5*mtt^2*mWW^10*t^3 + 33774*ep^6*mtt^2*mWW^10*t^3 + 408*mtt*mWW^11*t^3 + 3848*ep*mtt*mWW^11*t^3 - 4858*ep^2*mtt*mWW^11*t^3 - 59514*ep^3*mtt*mWW^11*t^3 - 43322*ep^4*mtt*mWW^11*t^3 + 92010*ep^5*mtt*mWW^11*t^3 + 86308*ep^6*mtt*mWW^11*t^3 + 72*mWW^12*t^3 - 448*ep*mWW^12*t^3 - 1424*ep^2*mWW^12*t^3 + 5776*ep^3*mWW^12*t^3 + 8224*ep^4*mWW^12*t^3 - 13784*ep^5*mWW^12*t^3 - 16896*ep^6*mWW^12*t^3 + 3264*mtt^10*mWW*s*t^3 + 8908*ep*mtt^10*mWW*s*t^3 - 69916*ep^2*mtt^10*mWW*s*t^3 - 405628*ep^3*mtt^10*mWW*s*t^3 - 827604*ep^4*mtt^10*mWW*s*t^3 - 765424*ep^5*mtt^10*mWW*s*t^3 - 270640*ep^6*mtt^10*mWW*s*t^3 - 5808*mtt^9*mWW^2*s*t^3 - 5636*ep*mtt^9*mWW^2*s*t^3 + 102744*ep^2*mtt^9*mWW^2*s*t^3 + 335708*ep^3*mtt^9*mWW^2*s*t^3 + 355192*ep^4*mtt^9*mWW^2*s*t^3 + 69280*ep^5*mtt^9*mWW^2*s*t^3 - 57848*ep^6*mtt^9*mWW^2*s*t^3 - 33202*mtt^8*mWW^3*s*t^3 - 152440*ep*mtt^8*mWW^3*s*t^3 + 556096*ep^2*mtt^8*mWW^3*s*t^3 + 4793864*ep^3*mtt^8*mWW^3*s*t^3 + 11348946*ep^4*mtt^8*mWW^3*s*t^3 + 11535784*ep^5*mtt^8*mWW^3*s*t^3 + 4349608*ep^6*mtt^8*mWW^3*s*t^3 + 125222*mtt^7*mWW^4*s*t^3 + 470684*ep*mtt^7*mWW^4*s*t^3 - 1711768*ep^2*mtt^7*mWW^4*s*t^3 - 13138192*ep^3*mtt^7*mWW^4*s*t^3 - 28928894*ep^4*mtt^7*mWW^4*s*t^3 - 27422940*ep^5*mtt^7*mWW^4*s*t^3 - 9577632*ep^6*mtt^7*mWW^4*s*t^3 - 150242*mtt^6*mWW^5*s*t^3 - 509150*ep*mtt^6*mWW^5*s*t^3 + 1520734*ep^2*mtt^6*mWW^5*s*t^3 + 11148318*ep^3*mtt^6*mWW^5*s*t^3 + 22761236*ep^4*mtt^6*mWW^5*s*t^3 + 19459776*ep^5*mtt^6*mWW^5*s*t^3 + 5784016*ep^6*mtt^6*mWW^5*s*t^3 + 32804*mtt^5*mWW^6*s*t^3 + 78986*ep*mtt^5*mWW^6*s*t^3 + 245872*ep^2*mtt^5*mWW^6*s*t^3 + 1989792*ep^3*mtt^5*mWW^6*s*t^3 + 5416848*ep^4*mtt^5*mWW^6*s*t^3 + 6144486*ep^5*mtt^5*mWW^6*s*t^3 + 2680300*ep^6*mtt^5*mWW^6*s*t^3 + 79318*mtt^4*mWW^7*s*t^3 + 261730*ep*mtt^4*mWW^7*s*t^3 - 1265550*ep^2*mtt^4*mWW^7*s*t^3 - 8984506*ep^3*mtt^4*mWW^7*s*t^3 - 17944704*ep^4*mtt^4*mWW^7*s*t^3 - 13889288*ep^5*mtt^4*mWW^7*s*t^3 - 3289160*ep^6*mtt^4*mWW^7*s*t^3 - 67698*mtt^3*mWW^8*s*t^3 - 183410*ep*mtt^3*mWW^8*s*t^3 + 754312*ep^2*mtt^3*mWW^8*s*t^3 + 5064896*ep^3*mtt^3*mWW^8*s*t^3 + 9061822*ep^4*mtt^3*mWW^8*s*t^3 + 4919922*ep^5*mtt^3*mWW^8*s*t^3 - 309716*ep^6*mtt^3*mWW^8*s*t^3 + 14978*mtt^2*mWW^9*s*t^3 + 13232*ep*mtt^2*mWW^9*s*t^3 - 115378*ep^2*mtt^2*mWW^9*s*t^3 - 568122*ep^3*mtt^2*mWW^9*s*t^3 - 911508*ep^4*mtt^2*mWW^9*s*t^3 + 65274*ep^5*mtt^2*mWW^9*s*t^3 + 703764*ep^6*mtt^2*mWW^9*s*t^3 + 1992*mtt*mWW^10*s*t^3 + 23192*ep*mtt*mWW^10*s*t^3 - 15608*ep^2*mtt*mWW^10*s*t^3 - 307532*ep^3*mtt*mWW^10*s*t^3 - 444296*ep^4*mtt*mWW^10*s*t^3 - 108196*ep^5*mtt*mWW^10*s*t^3 + 46640*ep^6*mtt*mWW^10*s*t^3 - 628*mWW^11*s*t^3 - 6096*ep*mWW^11*s*t^3 - 1538*ep^2*mWW^11*s*t^3 + 71402*ep^3*mWW^11*s*t^3 + 112962*ep^4*mWW^11*s*t^3 - 8674*ep^5*mWW^11*s*t^3 - 59332*ep^6*mWW^11*s*t^3 - 11424*mtt^9*mWW*s^2*t^3 - 31052*ep*mtt^9*mWW*s^2*t^3 + 245252*ep^2*mtt^9*mWW*s^2*t^3 + 1419460*ep^3*mtt^9*mWW*s^2*t^3 + 2892092*ep^4*mtt^9*mWW*s^2*t^3 + 2671144*ep^5*mtt^9*mWW*s^2*t^3 + 943040*ep^6*mtt^9*mWW*s^2*t^3 + 15232*mtt^8*mWW^2*s^2*t^3 + 9988*ep*mtt^8*mWW^2*s^2*t^3 - 263916*ep^2*mtt^8*mWW^2*s^2*t^3 - 730048*ep^3*mtt^8*mWW^2*s^2*t^3 - 488924*ep^4*mtt^8*mWW^2*s^2*t^3 + 324372*ep^5*mtt^8*mWW^2*s^2*t^3 + 357520*ep^6*mtt^8*mWW^2*s^2*t^3 + 100524*mtt^7*mWW^3*s^2*t^3 + 434419*ep*mtt^7*mWW^3*s^2*t^3 - 1710246*ep^2*mtt^7*mWW^3*s^2*t^3 - 13976250*ep^3*mtt^7*mWW^3*s^2*t^3 - 32493596*ep^4*mtt^7*mWW^3*s^2*t^3 - 32632785*ep^5*mtt^7*mWW^3*s^2*t^3 - 12186578*ep^6*mtt^7*mWW^3*s^2*t^3 - 294344*mtt^6*mWW^4*s^2*t^3 - 1066241*ep*mtt^6*mWW^4*s^2*t^3 + 4083688*ep^2*mtt^6*mWW^4*s^2*t^3 + 30250636*ep^3*mtt^6*mWW^4*s^2*t^3 + 65765354*ep^4*mtt^6*mWW^4*s^2*t^3 + 61824045*ep^5*mtt^6*mWW^4*s^2*t^3 + 21454878*ep^6*mtt^6*mWW^4*s^2*t^3 + 249212*mtt^5*mWW^5*s^2*t^3 + 790513*ep*mtt^5*mWW^5*s^2*t^3 - 2436066*ep^2*mtt^5*mWW^5*s^2*t^3 - 16628526*ep^3*mtt^5*mWW^5*s^2*t^3 - 32494996*ep^4*mtt^5*mWW^5*s^2*t^3 - 26480427*ep^5*mtt^5*mWW^5*s^2*t^3 - 7300574*ep^6*mtt^5*mWW^5*s^2*t^3 + 40226*mtt^4*mWW^6*s^2*t^3 + 221655*ep*mtt^4*mWW^6*s^2*t^3 - 1414988*ep^2*mtt^4*mWW^6*s^2*t^3 - 11565720*ep^3*mtt^4*mWW^6*s^2*t^3 - 26949012*ep^4*mtt^4*mWW^6*s^2*t^3 - 26540647*ep^5*mtt^4*mWW^6*s^2*t^3 - 9750842*ep^6*mtt^4*mWW^6*s^2*t^3 - 178678*mtt^3*mWW^7*s^2*t^3 - 589149*ep*mtt^3*mWW^7*s^2*t^3 + 2317778*ep^2*mtt^3*mWW^7*s^2*t^3 + 16862894*ep^3*mtt^3*mWW^7*s^2*t^3 + 34271870*ep^4*mtt^3*mWW^7*s^2*t^3 + 27828999*ep^5*mtt^3*mWW^7*s^2*t^3 + 7378126*ep^6*mtt^3*mWW^7*s^2*t^3 + 91514*mtt^2*mWW^8*s^2*t^3 + 238513*ep*mtt^2*mWW^8*s^2*t^3 - 917640*ep^2*mtt^2*mWW^8*s^2*t^3 - 5960740*ep^3*mtt^2*mWW^8*s^2*t^3 - 10935796*ep^4*mtt^2*mWW^8*s^2*t^3 - 6916941*ep^5*mtt^2*mWW^8*s^2*t^3 - 524398*ep^6*mtt^2*mWW^8*s^2*t^3 - 10602*mtt*mWW^9*s^2*t^3 + 7313*ep*mtt*mWW^9*s^2*t^3 + 95850*ep^2*mtt*mWW^9*s^2*t^3 + 133342*ep^3*mtt*mWW^9*s^2*t^3 + 72414*ep^4*mtt*mWW^9*s^2*t^3 - 238535*ep^5*mtt*mWW^9*s^2*t^3 - 350086*ep^6*mtt*mWW^9*s^2*t^3 - 1660*mWW^10*s^2*t^3 - 15959*ep*mWW^10*s^2*t^3 + 288*ep^2*mWW^10*s^2*t^3 + 194952*ep^3*mWW^10*s^2*t^3 + 360594*ep^4*mWW^10*s^2*t^3 + 160775*ep^5*mWW^10*s^2*t^3 - 21086*ep^6*mWW^10*s^2*t^3 + 22848*mtt^8*mWW*s^3*t^3 + 61852*ep*mtt^8*mWW*s^3*t^3 - 491596*ep^2*mtt^8*mWW*s^3*t^3 - 2838444*ep^3*mtt^8*mWW*s^3*t^3 - 5775140*ep^4*mtt^8*mWW*s^3*t^3 - 5326608*ep^5*mtt^8*mWW*s^3*t^3 - 1877680*ep^6*mtt^8*mWW*s^3*t^3 - 20272*mtt^7*mWW^2*s^3*t^3 - 596*ep*mtt^7*mWW^2*s^3*t^3 + 336320*ep^2*mtt^7*mWW^2*s^3*t^3 + 571140*ep^3*mtt^7*mWW^2*s^3*t^3 - 528992*ep^4*mtt^7*mWW^2*s^3*t^3 - 1783384*ep^5*mtt^7*mWW^2*s^3*t^3 - 1027304*ep^6*mtt^7*mWW^2*s^3*t^3 - 170210*mtt^6*mWW^3*s^3*t^3 - 689382*ep*mtt^6*mWW^3*s^3*t^3 + 2942256*ep^2*mtt^6*mWW^3*s^3*t^3 + 22756952*ep^3*mtt^6*mWW^3*s^3*t^3 + 51865958*ep^4*mtt^6*mWW^3*s^3*t^3 + 51390310*ep^5*mtt^6*mWW^3*s^3*t^3 + 18985524*ep^6*mtt^6*mWW^3*s^3*t^3 + 367468*mtt^5*mWW^4*s^3*t^3 + 1271686*ep*mtt^5*mWW^4*s^3*t^3 - 5176896*ep^2*mtt^5*mWW^4*s^3*t^3 - 36771132*ep^3*mtt^5*mWW^4*s^3*t^3 - 78658128*ep^4*mtt^5*mWW^4*s^3*t^3 - 73130562*ep^5*mtt^5*mWW^4*s^3*t^3 - 25153892*ep^6*mtt^5*mWW^4*s^3*t^3 - 177274*mtt^4*mWW^5*s^3*t^3 - 489740*ep*mtt^4*mWW^5*s^3*t^3 + 1463884*ep^2*mtt^4*mWW^5*s^3*t^3 + 8390012*ep^3*mtt^4*mWW^5*s^3*t^3 + 13846886*ep^4*mtt^4*mWW^5*s^3*t^3 + 8646104*ep^5*mtt^4*mWW^5*s^3*t^3 + 1089632*ep^6*mtt^4*mWW^5*s^3*t^3 - 149454*mtt^3*mWW^6*s^3*t^3 - 576418*ep*mtt^3*mWW^6*s^3*t^3 + 2574740*ep^2*mtt^3*mWW^6*s^3*t^3 + 19749136*ep^3*mtt^3*mWW^6*s^3*t^3 + 43740158*ep^4*mtt^3*mWW^6*s^3*t^3 + 41232826*ep^5*mtt^3*mWW^6*s^3*t^3 + 14324788*ep^6*mtt^3*mWW^6*s^3*t^3 + 175234*mtt^2*mWW^7*s^3*t^3 + 542550*ep*mtt^2*mWW^7*s^3*t^3 - 2138428*ep^2*mtt^2*mWW^7*s^3*t^3 - 14789664*ep^3*mtt^2*mWW^7*s^3*t^3 - 29757826*ep^4*mtt^2*mWW^7*s^3*t^3 - 24524366*ep^5*mtt^2*mWW^7*s^3*t^3 - 6807468*ep^6*mtt^2*mWW^7*s^3*t^3 - 50026*mtt*mWW^8*s^3*t^3 - 109002*ep*mtt*mWW^8*s^3*t^3 + 517900*ep^2*mtt*mWW^8*s^3*t^3 + 2840952*ep^3*mtt*mWW^8*s^3*t^3 + 4984106*ep^4*mtt*mWW^8*s^3*t^3 + 3229738*ep^5*mtt*mWW^8*s^3*t^3 + 363228*ep^6*mtt*mWW^8*s^3*t^3 + 1686*mWW^9*s^3*t^3 - 10950*ep*mWW^9*s^3*t^3 - 28180*ep^2*mWW^9*s^3*t^3 + 91048*ep^3*mWW^9*s^3*t^3 + 282978*ep^4*mWW^9*s^3*t^3 + 265942*ep^5*mWW^9*s^3*t^3 + 103172*ep^6*mWW^9*s^3*t^3 - 28560*mtt^7*mWW*s^4*t^3 - 77000*ep*mtt^7*mWW*s^4*t^3 + 615860*ep^2*mtt^7*mWW*s^4*t^3 + 3547460*ep^3*mtt^7*mWW*s^4*t^3 + 7207620*ep^4*mtt^7*mWW*s^4*t^3 + 6638660*ep^5*mtt^7*mWW*s^4*t^3 + 2336600*ep^6*mtt^7*mWW*s^4*t^3 + 12600*mtt^6*mWW^2*s^4*t^3 - 23360*ep*mtt^6*mWW^2*s^4*t^3 - 180840*ep^2*mtt^6*mWW^2*s^4*t^3 + 396140*ep^3*mtt^6*mWW^2*s^4*t^3 + 2542720*ep^4*mtt^6*mWW^2*s^4*t^3 + 3648700*ep^5*mtt^6*mWW^2*s^4*t^3 + 1677160*ep^6*mtt^6*mWW^2*s^4*t^3 + 174860*mtt^5*mWW^3*s^4*t^3 + 660715*ep*mtt^5*mWW^3*s^4*t^3 - 3073410*ep^2*mtt^5*mWW^3*s^4*t^3 - 22463550*ep^3*mtt^5*mWW^3*s^4*t^3 - 50090520*ep^4*mtt^5*mWW^3*s^4*t^3 - 48886165*ep^5*mtt^5*mWW^3*s^4*t^3 - 17842250*ep^6*mtt^5*mWW^3*s^4*t^3 - 255926*mtt^4*mWW^4*s^4*t^3 - 835161*ep*mtt^4*mWW^4*s^4*t^3 + 3648096*ep^2*mtt^4*mWW^4*s^4*t^3 + 24623176*ep^3*mtt^4*mWW^4*s^4*t^3 + 51534520*ep^4*mtt^4*mWW^4*s^4*t^3 + 47153873*ep^5*mtt^4*mWW^4*s^4*t^3 + 15997150*ep^6*mtt^4*mWW^4*s^4*t^3 + 21170*mtt^3*mWW^5*s^4*t^3 - 12801*ep*mtt^3*mWW^5*s^4*t^3 + 322720*ep^2*mtt^3*mWW^5*s^4*t^3 + 3796036*ep^3*mtt^3*mWW^5*s^4*t^3 + 10765028*ep^4*mtt^3*mWW^5*s^4*t^3 + 12542509*ep^5*mtt^3*mWW^5*s^4*t^3 + 5392922*ep^6*mtt^3*mWW^5*s^4*t^3 + 144934*mtt^2*mWW^6*s^4*t^3 + 491367*ep*mtt^2*mWW^6*s^4*t^3 - 2202558*ep^2*mtt^2*mWW^6*s^4*t^3 - 15562554*ep^3*mtt^2*mWW^6*s^4*t^3 - 33180438*ep^4*mtt^2*mWW^6*s^4*t^3 - 30432789*ep^5*mtt^2*mWW^6*s^4*t^3 - 10266442*ep^6*mtt^2*mWW^6*s^4*t^3 - 78590*mtt*mWW^7*s^4*t^3 - 217372*ep*mtt*mWW^7*s^4*t^3 + 981242*ep^2*mtt*mWW^7*s^4*t^3 + 6112154*ep^3*mtt*mWW^7*s^4*t^3 + 11884856*ep^4*mtt*mWW^7*s^4*t^3 + 9694458*ep^5*mtt*mWW^7*s^4*t^3 + 2711508*ep^6*mtt*mWW^7*s^4*t^3 + 9528*mWW^8*s^4*t^3 + 13748*ep*mWW^8*s^4*t^3 - 110894*ep^2*mWW^8*s^4*t^3 - 449670*ep^3*mWW^8*s^4*t^3 - 666898*ep^4*mWW^8*s^4*t^3 - 362894*ep^5*mWW^8*s^4*t^3 - 8088*ep^6*mWW^8*s^4*t^3 + 22848*mtt^6*mWW*s^5*t^3 + 61348*ep*mtt^6*mWW*s^5*t^3 - 493780*ep^2*mtt^6*mWW*s^5*t^3 - 2837492*ep^3*mtt^6*mWW*s^5*t^3 - 5757052*ep^4*mtt^6*mWW*s^5*t^3 - 5295248*ep^5*mtt^6*mWW*s^5*t^3 - 1860880*ep^6*mtt^6*mWW*s^5*t^3 + 112*mtt^5*mWW^2*s^5*t^3 + 37876*ep*mtt^5*mWW^2*s^5*t^3 - 47112*ep^2*mtt^5*mWW^2*s^5*t^3 - 1204060*ep^3*mtt^5*mWW^2*s^5*t^3 - 3537704*ep^4*mtt^5*mWW^2*s^5*t^3 - 4055472*ep^5*mtt^5*mWW^2*s^5*t^3 - 1658312*ep^6*mtt^5*mWW^2*s^5*t^3 - 110070*mtt^4*mWW^3*s^5*t^3 - 386268*ep*mtt^4*mWW^3*s^5*t^3 + 1970672*ep^2*mtt^4*mWW^3*s^5*t^3 + 13594600*ep^3*mtt^4*mWW^3*s^5*t^3 + 29600062*ep^4*mtt^4*mWW^3*s^5*t^3 + 28405660*ep^5*mtt^4*mWW^3*s^5*t^3 + 10227424*ep^6*mtt^4*mWW^3*s^5*t^3 + 92190*mtt^3*mWW^4*s^5*t^3 + 276720*ep*mtt^3*mWW^4*s^5*t^3 - 1300072*ep^2*mtt^3*mWW^4*s^5*t^3 - 8199704*ep^3*mtt^3*mWW^4*s^5*t^3 - 16566622*ep^4*mtt^3*mWW^4*s^5*t^3 - 14722200*ep^5*mtt^3*mWW^4*s^5*t^3 - 4854392*ep^6*mtt^3*mWW^4*s^5*t^3 + 41638*mtt^2*mWW^5*s^5*t^3 + 160634*ep*mtt^2*mWW^5*s^5*t^3 - 862734*ep^2*mtt^2*mWW^5*s^5*t^3 - 6255222*ep^3*mtt^2*mWW^5*s^5*t^3 - 14013392*ep^4*mtt^2*mWW^5*s^5*t^3 - 13718676*ep^5*mtt^2*mWW^5*s^5*t^3 - 5034520*ep^6*mtt^2*mWW^5*s^5*t^3 - 60278*mtt*mWW^6*s^5*t^3 - 182440*ep*mtt*mWW^6*s^5*t^3 + 910644*ep^2*mtt*mWW^6*s^5*t^3 + 5870856*ep^3*mtt*mWW^6*s^5*t^3 + 12049482*ep^4*mtt*mWW^6*s^5*t^3 + 10777480*ep^5*mtt*mWW^6*s^5*t^3 + 3556688*ep^6*mtt*mWW^6*s^5*t^3 + 13368*mWW^7*s^5*t^3 + 31362*ep*mWW^7*s^5*t^3 - 177618*ep^2*mWW^7*s^5*t^3 - 963602*ep^3*mWW^7*s^5*t^3 - 1760758*ep^4*mWW^7*s^5*t^3 - 1375416*ep^5*mWW^7*s^5*t^3 - 369096*ep^6*mWW^7*s^5*t^3 - 11424*mtt^5*mWW*s^6*t^3 - 30548*ep*mtt^5*mWW*s^6*t^3 + 247436*ep^2*mtt^5*mWW*s^6*t^3 + 1418508*ep^3*mtt^5*mWW*s^6*t^3 + 2874004*ep^4*mtt^5*mWW*s^6*t^3 + 2639784*ep^5*mtt^5*mWW*s^6*t^3 + 926240*ep^6*mtt^5*mWW*s^6*t^3 - 5152*mtt^4*mWW^2*s^6*t^3 - 28484*ep*mtt^4*mWW^2*s^6*t^3 + 119516*ep^2*mtt^4*mWW^2*s^6*t^3 + 1045152*ep^3*mtt^4*mWW^2*s^6*t^3 + 2519788*ep^4*mtt^4*mWW^2*s^6*t^3 + 2596460*ep^5*mtt^4*mWW^2*s^6*t^3 + 988528*ep^6*mtt^4*mWW^2*s^6*t^3 + 40372*mtt^3*mWW^3*s^6*t^3 + 131165*ep*mtt^3*mWW^3*s^6*t^3 - 739426*ep^2*mtt^3*mWW^3*s^6*t^3 - 4814334*ep^3*mtt^3*mWW^3*s^6*t^3 - 10221196*ep^4*mtt^3*mWW^3*s^6*t^3 - 9632359*ep^5*mtt^3*mWW^3*s^6*t^3 - 3417918*ep^6*mtt^3*mWW^3*s^6*t^3 - 10668*mtt^2*mWW^4*s^6*t^3 - 25775*ep*mtt^2*mWW^4*s^6*t^3 + 115024*ep^2*mtt^2*mWW^4*s^6*t^3 + 592708*ep^3*mtt^2*mWW^4*s^6*t^3 + 993474*ep^4*mtt^2*mWW^4*s^6*t^3 + 702883*ep^5*mtt^2*mWW^4*s^6*t^3 + 164162*ep^6*mtt^2*mWW^4*s^6*t^3 - 22300*mtt*mWW^5*s^6*t^3 - 71013*ep*mtt*mWW^5*s^6*t^3 + 404058*ep^2*mtt*mWW^5*s^6*t^3 + 2619166*ep^3*mtt*mWW^5*s^6*t^3 + 5528916*ep^4*mtt*mWW^5*s^6*t^3 + 5161503*ep^5*mtt*mWW^5*s^6*t^3 + 1809366*ep^6*mtt*mWW^5*s^6*t^3 + 9460*mWW^6*s^6*t^3 + 25615*ep*mWW^6*s^6*t^3 - 147184*ep^2*mWW^6*s^6*t^3 - 868304*ep^3*mWW^6*s^6*t^3 - 1710826*ep^4*mWW^6*s^6*t^3 - 1486319*ep^5*mWW^6*s^6*t^3 - 478442*ep^6*mWW^6*s^6*t^3 + 3264*mtt^4*mWW*s^7*t^3 + 8692*ep*mtt^4*mWW*s^7*t^3 - 70852*ep^2*mtt^4*mWW*s^7*t^3 - 405220*ep^3*mtt^4*mWW*s^7*t^3 - 819852*ep^4*mtt^4*mWW*s^7*t^3 - 751984*ep^5*mtt^4*mWW*s^7*t^3 - 263440*ep^6*mtt^4*mWW*s^7*t^3 + 2928*mtt^3*mWW^2*s^7*t^3 + 10852*ep*mtt^3*mWW^2*s^7*t^3 - 61584*ep^2*mtt^3*mWW^2*s^7*t^3 - 425092*ep^3*mtt^3*mWW^2*s^7*t^3 - 934256*ep^4*mtt^3*mWW^2*s^7*t^3 - 904472*ep^5*mtt^3*mWW^2*s^7*t^3 - 328280*ep^6*mtt^3*mWW^2*s^7*t^3 - 7414*mtt^2*mWW^3*s^7*t^3 - 22374*ep*mtt^2*mWW^3*s^7*t^3 + 140576*ep^2*mtt^2*mWW^3*s^7*t^3 + 867640*ep^3*mtt^2*mWW^3*s^7*t^3 + 1798986*ep^4*mtt^2*mWW^3*s^7*t^3 + 1667190*ep^5*mtt^2*mWW^3*s^7*t^3 + 584068*ep^6*mtt^2*mWW^3*s^7*t^3 - 2352*mtt*mWW^4*s^7*t^3 - 7730*ep*mtt*mWW^4*s^7*t^3 + 54688*ep^2*mtt*mWW^4*s^7*t^3 + 348420*ep^3*mtt*mWW^4*s^7*t^3 + 745036*ep^4*mtt*mWW^4*s^7*t^3 + 709558*ep^5*mtt*mWW^4*s^7*t^3 + 254972*ep^6*mtt*mWW^4*s^7*t^3 + 3510*mWW^5*s^7*t^3 + 10208*ep*mWW^5*s^7*t^3 - 63116*ep^2*mWW^5*s^7*t^3 - 383476*ep^3*mWW^5*s^7*t^3 - 782650*ep^4*mWW^5*s^7*t^3 - 711844*ep^5*mWW^5*s^7*t^3 - 243864*ep^6*mWW^5*s^7*t^3 - 408*mtt^3*mWW*s^8*t^3 - 1082*ep*mtt^3*mWW*s^8*t^3 + 8876*ep^2*mtt^3*mWW*s^8*t^3 + 50644*ep^3*mtt^3*mWW*s^8*t^3 + 102320*ep^4*mtt^3*mWW*s^8*t^3 + 93718*ep^5*mtt^3*mWW*s^8*t^3 + 32780*ep^6*mtt^3*mWW*s^8*t^3 - 548*mtt^2*mWW^2*s^8*t^3 - 1694*ep*mtt^2*mWW^2*s^8*t^3 + 11130*ep^2*mtt^2*mWW^2*s^8*t^3 + 68930*ep^3*mtt^2*mWW^2*s^8*t^3 + 143542*ep^4*mtt^2*mWW^2*s^8*t^3 + 133404*ep^5*mtt^2*mWW^2*s^8*t^3 + 46804*ep^6*mtt^2*mWW^2*s^8*t^3 + 420*mtt*mWW^3*s^8*t^3 + 1232*ep*mtt*mWW^3*s^8*t^3 - 8696*ep^2*mtt*mWW^3*s^8*t^3 - 52312*ep^3*mtt*mWW^3*s^8*t^3 - 107948*ep^4*mtt*mWW^3*s^8*t^3 - 100120*ep^5*mtt*mWW^3*s^8*t^3 - 35264*ep^6*mtt*mWW^3*s^8*t^3 + 536*mWW^4*s^8*t^3 + 1568*ep*mWW^4*s^8*t^3 - 11238*ep^2*mWW^4*s^8*t^3 - 67382*ep^3*mWW^4*s^8*t^3 - 138562*ep^4*mWW^4*s^8*t^3 - 127770*ep^5*mWW^4*s^8*t^3 - 44608*ep^6*mWW^4*s^8*t^3 + 168*mtt^11*t^4 + 412*ep*mtt^11*t^4 - 3584*ep^2*mtt^11*t^4 - 19576*ep^3*mtt^11*t^4 - 38512*ep^4*mtt^11*t^4 - 34548*ep^5*mtt^11*t^4 - 11880*ep^6*mtt^11*t^4 + 1440*mtt^10*mWW*t^4 + 4652*ep*mtt^10*mWW*t^4 - 30836*ep^2*mtt^10*mWW*t^4 - 195228*ep^3*mtt^10*mWW*t^4 - 414056*ep^4*mtt^10*mWW*t^4 - 392856*ep^5*mtt^10*mWW*t^4 - 141532*ep^6*mtt^10*mWW*t^4 - 9104*mtt^9*mWW^2*t^4 - 26050*ep*mtt^9*mWW^2*t^4 + 155680*ep^2*mtt^9*mWW^2*t^4 + 922304*ep^3*mtt^9*mWW^2*t^4 + 1845548*ep^4*mtt^9*mWW^2*t^4 + 1659402*ep^5*mtt^9*mWW^2*t^4 + 567580*ep^6*mtt^9*mWW^2*t^4 + 11010*mtt^8*mWW^3*t^4 + 16457*ep*mtt^8*mWW^3*t^4 - 135926*ep^2*mtt^8*mWW^3*t^4 - 440326*ep^3*mtt^8*mWW^3*t^4 - 394854*ep^4*mtt^8*mWW^3*t^4 + 34301*ep^5*mtt^8*mWW^3*t^4 + 139130*ep^6*mtt^8*mWW^3*t^4 + 20274*mtt^7*mWW^4*t^4 + 115028*ep*mtt^7*mWW^4*t^4 - 296978*ep^2*mtt^7*mWW^4*t^4 - 3156850*ep^3*mtt^7*mWW^4*t^4 - 7729740*ep^4*mtt^7*mWW^4*t^4 - 7896018*ep^5*mtt^7*mWW^4*t^4 - 2956868*ep^6*mtt^7*mWW^4*t^4 - 66840*mtt^6*mWW^5*t^4 - 274615*ep*mtt^6*mWW^5*t^4 + 701650*ep^2*mtt^6*mWW^5*t^4 + 6249958*ep^3*mtt^6*mWW^5*t^4 + 13912012*ep^4*mtt^6*mWW^5*t^4 + 12975953*ep^5*mtt^6*mWW^5*t^4 + 4382522*ep^6*mtt^6*mWW^5*t^4 + 65640*mtt^5*mWW^6*t^4 + 226778*ep*mtt^5*mWW^6*t^4 - 521048*ep^2*mtt^5*mWW^6*t^4 - 4205844*ep^3*mtt^5*mWW^6*t^4 - 8494532*ep^4*mtt^5*mWW^6*t^4 - 6871814*ep^5*mtt^5*mWW^6*t^4 - 1794188*ep^6*mtt^5*mWW^6*t^4 - 16614*mtt^4*mWW^7*t^4 - 19475*ep*mtt^4*mWW^7*t^4 + 72400*ep^2*mtt^4*mWW^7*t^4 - 15492*ep^3*mtt^4*mWW^7*t^4 - 667680*ep^4*mtt^4*mWW^7*t^4 - 1323401*ep^5*mtt^4*mWW^7*t^4 - 839082*ep^6*mtt^4*mWW^7*t^4 - 15078*mtt^3*mWW^8*t^4 - 83076*ep*mtt^3*mWW^8*t^4 + 110358*ep^2*mtt^3*mWW^8*t^4 + 1462110*ep^3*mtt^3*mWW^8*t^4 + 3062396*ep^4*mtt^3*mWW^8*t^4 + 2403502*ep^5*mtt^3*mWW^8*t^4 + 620412*ep^6*mtt^3*mWW^8*t^4 + 10788*mtt^2*mWW^9*t^4 + 46939*ep*mtt^2*mWW^9*t^4 - 56794*ep^2*mtt^2*mWW^9*t^4 - 700878*ep^3*mtt^2*mWW^9*t^4 - 1221092*ep^4*mtt^2*mWW^9*t^4 - 491533*ep^5*mtt^2*mWW^9*t^4 + 166698*ep^6*mtt^2*mWW^9*t^4 - 1356*mtt*mWW^10*t^4 - 6404*ep*mtt*mWW^10*t^4 + 1172*ep^2*mtt*mWW^10*t^4 + 94304*ep^3*mtt*mWW^10*t^4 + 147576*ep^4*mtt*mWW^10*t^4 - 58796*ep^5*mtt*mWW^10*t^4 - 139680*ep^6*mtt*mWW^10*t^4 - 328*mWW^11*t^4 - 646*ep*mWW^11*t^4 + 3906*ep^2*mWW^11*t^4 + 5518*ep^3*mWW^11*t^4 - 7066*ep^4*mWW^11*t^4 - 4192*ep^5*mWW^11*t^4 + 6888*ep^6*mWW^11*t^4 - 1344*mtt^10*s*t^4 - 3296*ep*mtt^10*s*t^4 + 28672*ep^2*mtt^10*s*t^4 + 156608*ep^3*mtt^10*s*t^4 + 308096*ep^4*mtt^10*s*t^4 + 276384*ep^5*mtt^10*s*t^4 + 95040*ep^6*mtt^10*s*t^4 - 10680*mtt^9*mWW*s*t^4 - 33908*ep*mtt^9*mWW*s*t^4 + 229468*ep^2*mtt^9*mWW*s*t^4 + 1437476*ep^3*mtt^9*mWW*s*t^4 + 3033120*ep^4*mtt^9*mWW*s*t^4 + 2866216*ep^5*mtt^9*mWW*s*t^4 + 1028836*ep^6*mtt^9*mWW*s*t^4 + 57466*mtt^8*mWW^2*s*t^4 + 161389*ep*mtt^8*mWW^2*s*t^4 - 990758*ep^2*mtt^8*mWW^2*s*t^4 - 5798722*ep^3*mtt^8*mWW^2*s*t^4 - 11540758*ep^4*mtt^8*mWW^2*s*t^4 - 10336595*ep^5*mtt^8*mWW^2*s*t^4 - 3524822*ep^6*mtt^8*mWW^2*s*t^4 - 51282*mtt^7*mWW^3*s*t^4 - 56618*ep*mtt^7*mWW^3*s*t^4 + 607868*ep^2*mtt^7*mWW^3*s*t^4 + 1429460*ep^3*mtt^7*mWW^3*s*t^4 + 60906*ep^4*mtt^7*mWW^3*s*t^4 - 2144506*ep^5*mtt^7*mWW^3*s*t^4 - 1439812*ep^6*mtt^7*mWW^3*s*t^4 - 124310*mtt^6*mWW^4*s*t^4 - 624726*ep*mtt^6*mWW^4*s*t^4 + 1830250*ep^2*mtt^6*mWW^4*s*t^4 + 17452006*ep^3*mtt^6*mWW^4*s*t^4 + 41505940*ep^4*mtt^6*mWW^4*s*t^4 + 41673328*ep^5*mtt^6*mWW^4*s*t^4 + 15411352*ep^6*mtt^6*mWW^4*s*t^4 + 295120*mtt^5*mWW^5*s*t^4 + 1136875*ep*mtt^5*mWW^5*s*t^4 - 3236790*ep^2*mtt^5*mWW^5*s*t^4 - 26666678*ep^3*mtt^5*mWW^5*s*t^4 - 58120700*ep^4*mtt^5*mWW^5*s*t^4 - 53602741*ep^5*mtt^5*mWW^5*s*t^4 - 17987646*ep^6*mtt^5*mWW^5*s*t^4 - 210338*mtt^4*mWW^6*s*t^4 - 642507*ep*mtt^4*mWW^6*s*t^4 + 1797960*ep^2*mtt^4*mWW^6*s*t^4 + 12373516*ep^3*mtt^4*mWW^6*s*t^4 + 23563700*ep^4*mtt^4*mWW^6*s*t^4 + 18080719*ep^5*mtt^4*mWW^6*s*t^4 + 4334134*ep^6*mtt^4*mWW^6*s*t^4 + 11626*mtt^3*mWW^7*s*t^4 - 126888*ep*mtt^3*mWW^7*s*t^4 - 52460*ep^2*mtt^3*mWW^7*s*t^4 + 2882832*ep^3*mtt^3*mWW^7*s*t^4 + 8578386*ep^4*mtt^3*mWW^7*s*t^4 + 9736504*ep^5*mtt^3*mWW^7*s*t^4 + 4146480*ep^6*mtt^3*mWW^7*s*t^4 + 53434*mtt^2*mWW^8*s*t^4 + 276748*ep*mtt^2*mWW^8*s*t^4 - 294730*ep^2*mtt^2*mWW^8*s*t^4 - 4470170*ep^3*mtt^2*mWW^8*s*t^4 - 9727364*ep^4*mtt^2*mWW^8*s*t^4 - 7959370*ep^5*mtt^2*mWW^8*s*t^4 - 2132804*ep^6*mtt^2*mWW^8*s*t^4 - 21328*mtt*mWW^9*s*t^4 - 95477*ep*mtt*mWW^9*s*t^4 + 76314*ep^2*mtt*mWW^9*s*t^4 + 1298078*ep^3*mtt*mWW^9*s*t^4 + 2550336*ep^4*mtt*mWW^9*s*t^4 + 1501535*ep^5*mtt*mWW^9*s*t^4 + 25934*ep^6*mtt*mWW^9*s*t^4 + 1636*mWW^10*s*t^4 + 8408*ep*mWW^10*s*t^4 + 4206*ep^2*mWW^10*s*t^4 - 94406*ep^3*mWW^10*s*t^4 - 211662*ep^4*mWW^10*s*t^4 - 91474*ep^5*mWW^10*s*t^4 + 43308*ep^6*mWW^10*s*t^4 + 4704*mtt^9*s^2*t^4 + 11536*ep*mtt^9*s^2*t^4 - 100352*ep^2*mtt^9*s^2*t^4 - 548128*ep^3*mtt^9*s^2*t^4 - 1078336*ep^4*mtt^9*s^2*t^4 - 967344*ep^5*mtt^9*s^2*t^4 - 332640*ep^6*mtt^9*s^2*t^4 + 34440*mtt^8*mWW*s^2*t^4 + 107208*ep*mtt^8*mWW*s^2*t^4 - 742400*ep^2*mtt^8*mWW*s^2*t^4 - 4596152*ep^3*mtt^8*mWW*s^2*t^4 - 9642148*ep^4*mtt^8*mWW*s^2*t^4 - 9070264*ep^5*mtt^8*mWW*s^2*t^4 - 3242556*ep^6*mtt^8*mWW*s^2*t^4 - 153774*mtt^7*mWW^2*s^2*t^4 - 422094*ep*mtt^7*mWW^2*s^2*t^4 + 2677260*ep^2*mtt^7*mWW^2*s^2*t^4 + 15444776*ep^3*mtt^7*mWW^2*s^2*t^4 + 30539758*ep^4*mtt^7*mWW^2*s^2*t^4 + 27226494*ep^5*mtt^7*mWW^2*s^2*t^4 + 9250812*ep^6*mtt^7*mWW^2*s^2*t^4 + 88264*mtt^6*mWW^3*s^2*t^4 + 28107*ep*mtt^6*mWW^3*s^2*t^4 - 935650*ep^2*mtt^6*mWW^3*s^2*t^4 - 171266*ep^3*mtt^6*mWW^3*s^2*t^4 + 6366592*ep^4*mtt^6*mWW^3*s^2*t^4 + 10892943*ep^5*mtt^6*mWW^3*s^2*t^4 + 5352898*ep^6*mtt^6*mWW^3*s^2*t^4 + 312274*mtt^5*mWW^4*s^2*t^4 + 1396093*ep*mtt^5*mWW^4*s^2*t^4 - 4671590*ep^2*mtt^5*mWW^4*s^2*t^4 - 40069718*ep^3*mtt^5*mWW^4*s^2*t^4 - 92342798*ep^4*mtt^5*mWW^4*s^2*t^4 - 90953135*ep^5*mtt^5*mWW^4*s^2*t^4 - 33166902*ep^6*mtt^5*mWW^4*s^2*t^4 - 517870*mtt^4*mWW^5*s^2*t^4 - 1833646*ep*mtt^4*mWW^5*s^2*t^4 + 6010044*ep^2*mtt^4*mWW^5*s^2*t^4 + 45007468*ep^3*mtt^4*mWW^5*s^2*t^4 + 95301422*ep^4*mtt^4*mWW^5*s^2*t^4 + 86422442*ep^5*mtt^4*mWW^5*s^2*t^4 + 28676124*ep^6*mtt^4*mWW^5*s^2*t^4 + 238272*mtt^3*mWW^6*s^2*t^4 + 563558*ep*mtt^3*mWW^6*s^2*t^4 - 2265454*ep^2*mtt^3*mWW^6*s^2*t^4 - 11731694*ep^3*mtt^3*mWW^6*s^2*t^4 - 19117690*ep^4*mtt^3*mWW^6*s^2*t^4 - 12055424*ep^5*mtt^3*mWW^6*s^2*t^4 - 1700048*ep^6*mtt^3*mWW^6*s^2*t^4 + 40994*mtt^2*mWW^7*s^2*t^4 + 384429*ep*mtt^2*mWW^7*s^2*t^4 - 228280*ep^2*mtt^2*mWW^7*s^2*t^4 - 7116844*ep^3*mtt^2*mWW^7*s^2*t^4 - 18454636*ep^4*mtt^2*mWW^7*s^2*t^4 - 18759065*ep^5*mtt^2*mWW^7*s^2*t^4 - 6974886*ep^6*mtt^2*mWW^7*s^2*t^4 - 57716*mtt*mWW^8*s^2*t^4 - 280789*ep*mtt*mWW^8*s^2*t^4 + 287744*ep^2*mtt*mWW^8*s^2*t^4 + 4371516*ep^3*mtt*mWW^8*s^2*t^4 + 9650146*ep^4*mtt*mWW^8*s^2*t^4 + 8099409*ep^5*mtt*mWW^8*s^2*t^4 + 2245914*ep^6*mtt*mWW^8*s^2*t^4 + 10412*mWW^9*s^2*t^4 + 45598*ep*mWW^9*s^2*t^4 - 31322*ep^2*mWW^9*s^2*t^4 - 589958*ep^3*mWW^9*s^2*t^4 - 1222310*ep^4*mWW^9*s^2*t^4 - 836056*ep^5*mWW^9*s^2*t^4 - 108716*ep^6*mWW^9*s^2*t^4 - 9408*mtt^8*s^3*t^4 - 23072*ep*mtt^8*s^3*t^4 + 200704*ep^2*mtt^8*s^3*t^4 + 1096256*ep^3*mtt^8*s^3*t^4 + 2156672*ep^4*mtt^8*s^3*t^4 + 1934688*ep^5*mtt^8*s^3*t^4 + 665280*ep^6*mtt^8*s^3*t^4 - 63000*mtt^7*mWW*s^3*t^4 - 191692*ep*mtt^7*mWW*s^3*t^4 + 1362388*ep^2*mtt^7*mWW*s^3*t^4 + 8322684*ep^3*mtt^7*mWW*s^3*t^4 + 17344504*ep^4*mtt^7*mWW*s^3*t^4 + 16230984*ep^5*mtt^7*mWW*s^3*t^4 + 5775572*ep^6*mtt^7*mWW*s^3*t^4 + 225688*mtt^6*mWW^2*s^3*t^4 + 601797*ep*mtt^6*mWW^2*s^3*t^4 - 3977314*ep^2*mtt^6*mWW^2*s^3*t^4 - 22543266*ep^3*mtt^6*mWW^2*s^3*t^4 - 44220112*ep^4*mtt^6*mWW^2*s^3*t^4 - 39197163*ep^5*mtt^6*mWW^2*s^3*t^4 - 13258910*ep^6*mtt^6*mWW^2*s^3*t^4 - 56924*mtt^5*mWW^3*s^3*t^4 + 134664*ep*mtt^5*mWW^3*s^3*t^4 + 307192*ep^2*mtt^5*mWW^3*s^3*t^4 - 5246608*ep^3*mtt^5*mWW^3*s^3*t^4 - 19083136*ep^4*mtt^5*mWW^3*s^3*t^4 - 23643072*ep^5*mtt^5*mWW^3*s^3*t^4 - 10085652*ep^6*mtt^5*mWW^3*s^3*t^4 - 414172*mtt^4*mWW^4*s^3*t^4 - 1645000*ep*mtt^4*mWW^4*s^3*t^4 + 6369132*ep^2*mtt^4*mWW^4*s^3*t^4 + 49162528*ep^3*mtt^4*mWW^4*s^3*t^4 + 109441336*ep^4*mtt^4*mWW^4*s^3*t^4 + 105483072*ep^5*mtt^4*mWW^4*s^3*t^4 + 37857120*ep^6*mtt^4*mWW^4*s^3*t^4 + 454774*mtt^3*mWW^5*s^3*t^4 + 1428511*ep*mtt^3*mWW^5*s^3*t^4 - 5676638*ep^2*mtt^3*mWW^5*s^3*t^4 - 37673550*ep^3*mtt^3*mWW^5*s^3*t^4 - 76465542*ep^4*mtt^3*mWW^5*s^3*t^4 - 67479913*ep^5*mtt^3*mWW^5*s^3*t^4 - 21934394*ep^6*mtt^3*mWW^5*s^3*t^4 - 104204*mtt^2*mWW^6*s^3*t^4 - 71978*ep*mtt^2*mWW^6*s^3*t^4 + 1189252*ep^2*mtt^2*mWW^6*s^3*t^4 + 2457060*ep^3*mtt^2*mWW^6*s^3*t^4 - 326020*ep^4*mtt^2*mWW^6*s^3*t^4 - 4544658*ep^5*mtt^2*mWW^6*s^3*t^4 - 3128348*ep^6*mtt^2*mWW^6*s^3*t^4 - 52218*mtt*mWW^7*s^3*t^4 - 321255*ep*mtt*mWW^7*s^3*t^4 + 327490*ep^2*mtt*mWW^7*s^3*t^4 + 5797642*ep^3*mtt*mWW^7*s^3*t^4 + 14156414*ep^4*mtt*mWW^7*s^3*t^4 + 13755285*ep^5*mtt*mWW^7*s^3*t^4 + 4825442*ep^6*mtt*mWW^7*s^3*t^4 + 19464*mWW^8*s^3*t^4 + 88025*ep*mWW^8*s^3*t^4 - 102206*ep^2*mWW^8*s^3*t^4 - 1372746*ep^3*mWW^8*s^3*t^4 - 3004116*ep^4*mWW^8*s^3*t^4 - 2539223*ep^5*mWW^8*s^3*t^4 - 716110*ep^6*mWW^8*s^3*t^4 + 11760*mtt^7*s^4*t^4 + 28840*ep*mtt^7*s^4*t^4 - 250880*ep^2*mtt^7*s^4*t^4 - 1370320*ep^3*mtt^7*s^4*t^4 - 2695840*ep^4*mtt^7*s^4*t^4 - 2418360*ep^5*mtt^7*s^4*t^4 - 831600*ep^6*mtt^7*s^4*t^4 + 71400*mtt^6*mWW*s^4*t^4 + 211480*ep*mtt^6*mWW*s^4*t^4 - 1548800*ep^2*mtt^6*mWW*s^4*t^4 - 9316840*ep^3*mtt^6*mWW*s^4*t^4 - 19265580*ep^4*mtt^6*mWW*s^4*t^4 - 17918600*ep^5*mtt^6*mWW*s^4*t^4 - 6341540*ep^6*mtt^6*mWW*s^4*t^4 - 195860*mtt^5*mWW^2*s^4*t^4 - 502690*ep*mtt^5*mWW^2*s^4*t^4 + 3506600*ep^2*mtt^5*mWW^2*s^4*t^4 + 19438680*ep^3*mtt^5*mWW^2*s^4*t^4 + 37742360*ep^4*mtt^5*mWW^2*s^4*t^4 + 33211090*ep^5*mtt^5*mWW^2*s^4*t^4 + 11170540*ep^6*mtt^5*mWW^2*s^4*t^4 - 15254*mtt^4*mWW^3*s^4*t^4 - 264813*ep*mtt^4*mWW^3*s^4*t^4 + 740930*ep^2*mtt^4*mWW^3*s^4*t^4 + 9592386*ep^3*mtt^4*mWW^3*s^4*t^4 + 25406998*ep^4*mtt^4*mWW^3*s^4*t^4 + 27455387*ep^5*mtt^4*mWW^3*s^4*t^4 + 10782030*ep^6*mtt^4*mWW^3*s^4*t^4 + 310618*mtt^3*mWW^4*s^4*t^4 + 1085985*ep*mtt^3*mWW^4*s^4*t^4 - 4978248*ep^2*mtt^3*mWW^4*s^4*t^4 - 34498212*ep^3*mtt^3*mWW^4*s^4*t^4 - 73860504*ep^4*mtt^3*mWW^4*s^4*t^4 - 69426813*ep^5*mtt^3*mWW^4*s^4*t^4 - 24460570*ep^6*mtt^3*mWW^4*s^4*t^4 - 205474*mtt^2*mWW^5*s^4*t^4 - 529634*ep*mtt^2*mWW^5*s^4*t^4 + 2823024*ep^2*mtt^2*mWW^5*s^4*t^4 + 15879148*ep^3*mtt^2*mWW^5*s^4*t^4 + 30011686*ep^4*mtt^2*mWW^5*s^4*t^4 + 25136782*ep^5*mtt^2*mWW^5*s^4*t^4 + 7807668*ep^6*mtt^2*mWW^5*s^4*t^4 + 6414*mtt*mWW^6*s^4*t^4 - 113455*ep*mtt*mWW^6*s^4*t^4 - 174756*ep^2*mtt*mWW^6*s^4*t^4 + 1829680*ep^3*mtt*mWW^6*s^4*t^4 + 6297736*ep^4*mtt*mWW^6*s^4*t^4 + 7402279*ep^5*mtt*mWW^6*s^4*t^4 + 3047014*ep^6*mtt*mWW^6*s^4*t^4 + 16332*mWW^7*s^4*t^4 + 83959*ep*mWW^7*s^4*t^4 - 118086*ep^2*mWW^7*s^4*t^4 - 1552370*ep^3*mWW^7*s^4*t^4 - 3630240*ep^4*mWW^7*s^4*t^4 - 3434085*ep^5*mWW^7*s^4*t^4 - 1170374*ep^6*mWW^7*s^4*t^4 - 9408*mtt^6*s^5*t^4 - 23072*ep*mtt^6*s^5*t^4 + 200704*ep^2*mtt^6*s^5*t^4 + 1096256*ep^3*mtt^6*s^5*t^4 + 2156672*ep^4*mtt^6*s^5*t^4 + 1934688*ep^5*mtt^6*s^5*t^4 + 665280*ep^6*mtt^6*s^5*t^4 - 51240*mtt^5*mWW*s^5*t^4 - 146892*ep*mtt^5*mWW*s^5*t^4 + 1114756*ep^2*mtt^5*mWW*s^5*t^4 + 6584668*ep^3*mtt^5*mWW*s^5*t^4 + 13488176*ep^4*mtt^5*mWW*s^5*t^4 + 12452216*ep^5*mtt^5*mWW*s^5*t^4 + 4378092*ep^6*mtt^5*mWW*s^5*t^4 + 100554*mtt^4*mWW^2*s^5*t^4 + 244855*ep*mtt^4*mWW^2*s^5*t^4 - 1840010*ep^2*mtt^4*mWW^2*s^5*t^4 - 9911334*ep^3*mtt^4*mWW^2*s^5*t^4 - 18987638*ep^4*mtt^4*mWW^2*s^5*t^4 - 16548297*ep^5*mtt^4*mWW^2*s^5*t^4 - 5525010*ep^6*mtt^4*mWW^2*s^5*t^4 + 43286*mtt^3*mWW^3*s^5*t^4 + 210510*ep*mtt^3*mWW^3*s^5*t^4 - 986164*ep^2*mtt^3*mWW^3*s^5*t^4 - 7850988*ep^3*mtt^3*mWW^3*s^5*t^4 - 18148358*ep^4*mtt^3*mWW^3*s^5*t^4 - 18112834*ep^5*mtt^3*mWW^3*s^5*t^4 - 6727420*ep^6*mtt^3*mWW^3*s^5*t^4 - 130666*mtt^2*mWW^4*s^5*t^4 - 393583*ep*mtt^2*mWW^4*s^5*t^4 + 2218640*ep^2*mtt^2*mWW^4*s^5*t^4 + 13730408*ep^3*mtt^2*mWW^4*s^5*t^4 + 28096916*ep^4*mtt^2*mWW^4*s^5*t^4 + 25629815*ep^5*mtt^2*mWW^4*s^5*t^4 + 8831958*ep^6*mtt^2*mWW^4*s^5*t^4 + 43546*mtt*mWW^5*s^5*t^4 + 71634*ep*mtt*mWW^5*s^5*t^4 - 682260*ep^2*mtt*mWW^5*s^5*t^4 - 2933876*ep^3*mtt*mWW^5*s^5*t^4 - 4701006*ep^4*mtt*mWW^5*s^5*t^4 - 3365606*ep^5*mtt*mWW^5*s^5*t^4 - 873552*ep^6*mtt*mWW^5*s^5*t^4 + 4216*mWW^6*s^5*t^4 + 37604*ep*mWW^6*s^5*t^4 - 25954*ep^2*mWW^6*s^5*t^4 - 722718*ep^3*mWW^6*s^5*t^4 - 1923194*ep^4*mWW^6*s^5*t^4 - 2011102*ep^5*mWW^6*s^5*t^4 - 758564*ep^6*mWW^6*s^5*t^4 + 4704*mtt^5*s^6*t^4 + 11536*ep*mtt^5*s^6*t^4 - 100352*ep^2*mtt^5*s^6*t^4 - 548128*ep^3*mtt^5*s^6*t^4 - 1078336*ep^4*mtt^5*s^6*t^4 - 967344*ep^5*mtt^5*s^6*t^4 - 332640*ep^6*mtt^5*s^6*t^4 + 22680*mtt^4*mWW*s^6*t^4 + 62408*ep*mtt^4*mWW*s^6*t^4 - 494768*ep^2*mtt^4*mWW*s^6*t^4 - 2858136*ep^3*mtt^4*mWW*s^6*t^4 - 5785820*ep^4*mtt^4*mWW*s^6*t^4 - 5291496*ep^5*mtt^4*mWW*s^6*t^4 - 1845076*ep^6*mtt^4*mWW*s^6*t^4 - 28646*mtt^3*mWW^2*s^6*t^4 - 64754*ep*mtt^3*mWW^2*s^6*t^4 + 541548*ep^2*mtt^3*mWW^2*s^6*t^4 + 2811592*ep^3*mtt^3*mWW^2*s^6*t^4 + 5294078*ep^4*mtt^3*mWW^2*s^6*t^4 + 4557810*ep^5*mtt^3*mWW^2*s^6*t^4 + 1507732*ep^6*mtt^3*mWW^2*s^6*t^4 - 24412*mtt^2*mWW^3*s^6*t^4 - 82715*ep*mtt^2*mWW^3*s^6*t^4 + 516442*ep^2*mtt^2*mWW^3*s^6*t^4 + 3344186*ep^3*mtt^2*mWW^3*s^6*t^4 + 7112452*ep^4*mtt^2*mWW^3*s^6*t^4 + 6716953*ep^5*mtt^2*mWW^3*s^6*t^4 + 2393542*ep^6*mtt^2*mWW^3*s^6*t^4 + 28738*mtt*mWW^4*s^6*t^4 + 71906*ep*mtt*mWW^4*s^6*t^4 - 523768*ep^2*mtt*mWW^4*s^6*t^4 - 2881788*ep^3*mtt*mWW^4*s^6*t^4 - 5591134*ep^4*mtt*mWW^4*s^6*t^4 - 4913646*ep^5*mtt*mWW^4*s^6*t^4 - 1646212*ep^6*mtt*mWW^4*s^6*t^4 - 3256*mWW^5*s^6*t^4 + 875*ep*mWW^5*s^6*t^4 + 60970*ep^2*mWW^5*s^6*t^4 + 137530*ep^3*mWW^5*s^6*t^4 + 62128*ep^4*mWW^5*s^6*t^4 - 86917*ep^5*mWW^5*s^6*t^4 - 70722*ep^6*mWW^5*s^6*t^4 - 1344*mtt^4*s^7*t^4 - 3296*ep*mtt^4*s^7*t^4 + 28672*ep^2*mtt^4*s^7*t^4 + 156608*ep^3*mtt^4*s^7*t^4 + 308096*ep^4*mtt^4*s^7*t^4 + 276384*ep^5*mtt^4*s^7*t^4 + 95040*ep^6*mtt^4*s^7*t^4 - 5640*mtt^3*mWW*s^7*t^4 - 14708*ep*mtt^3*mWW*s^7*t^4 + 123340*ep^2*mtt^3*mWW*s^7*t^4 + 692612*ep^3*mtt^3*mWW*s^7*t^4 + 1380408*ep^4*mtt^3*mWW*s^7*t^4 + 1246744*ep^5*mtt^3*mWW*s^7*t^4 + 429916*ep^6*mtt^3*mWW*s^7*t^4 + 3844*mtt^2*mWW^2*s^7*t^4 + 7959*ep*mtt^2*mWW^2*s^7*t^4 - 76590*ep^2*mtt^2*mWW^2*s^7*t^4 - 383606*ep^3*mtt^2*mWW^2*s^7*t^4 - 711748*ep^4*mtt^2*mWW^2*s^7*t^4 - 607289*ep^5*mtt^2*mWW^2*s^7*t^4 - 199802*ep^6*mtt^2*mWW^2*s^7*t^4 + 5912*mtt*mWW^3*s^7*t^4 + 15860*ep*mtt*mWW^3*s^7*t^4 - 127840*ep^2*mtt*mWW^3*s^7*t^4 - 727928*ep^3*mtt*mWW^3*s^7*t^4 - 1459204*ep^4*mtt*mWW^3*s^7*t^4 - 1322116*ep^5*mtt*mWW^3*s^7*t^4 - 456428*ep^6*mtt*mWW^3*s^7*t^4 - 2756*mWW^4*s^7*t^4 - 5703*ep*mWW^4*s^7*t^4 + 52562*ep^2*mWW^4*s^7*t^4 + 261626*ep^3*mWW^4*s^7*t^4 + 479984*ep^4*mWW^4*s^7*t^4 + 403397*ep^5*mWW^4*s^7*t^4 + 130122*ep^6*mWW^4*s^7*t^4 + 168*mtt^3*s^8*t^4 + 412*ep*mtt^3*s^8*t^4 - 3584*ep^2*mtt^3*s^8*t^4 - 19576*ep^3*mtt^3*s^8*t^4 - 38512*ep^4*mtt^3*s^8*t^4 - 34548*ep^5*mtt^3*s^8*t^4 - 11880*ep^6*mtt^3*s^8*t^4 + 600*mtt^2*mWW*s^8*t^4 + 1452*ep*mtt^2*mWW*s^8*t^4 - 13148*ep^2*mtt^2*mWW*s^8*t^4 - 71084*ep^3*mtt^2*mWW*s^8*t^4 - 138604*ep^4*mtt^2*mWW*s^8*t^4 - 122944*ep^5*mtt^2*mWW*s^8*t^4 - 41712*ep^6*mtt^2*mWW*s^8*t^4 - 168*mtt*mWW^2*s^8*t^4 - 412*ep*mtt*mWW^2*s^8*t^4 + 3584*ep^2*mtt*mWW^2*s^8*t^4 + 19576*ep^3*mtt*mWW^2*s^8*t^4 + 38512*ep^4*mtt*mWW^2*s^8*t^4 + 34548*ep^5*mtt*mWW^2*s^8*t^4 + 11880*ep^6*mtt*mWW^2*s^8*t^4 - 600*mWW^3*s^8*t^4 - 1452*ep*mWW^3*s^8*t^4 + 13148*ep^2*mWW^3*s^8*t^4 + 71084*ep^3*mWW^3*s^8*t^4 + 138604*ep^4*mWW^3*s^8*t^4 + 122944*ep^5*mWW^3*s^8*t^4 + 41712*ep^6*mWW^3*s^8*t^4 - 1064*mtt^10*t^5 - 2824*ep*mtt^10*t^5 + 21354*ep^2*mtt^10*t^5 + 120862*ep^3*mtt^10*t^5 + 240746*ep^4*mtt^10*t^5 + 217650*ep^5*mtt^10*t^5 + 75276*ep^6*mtt^10*t^5 + 184*mtt^9*mWW*t^5 - 1879*ep*mtt^9*mWW*t^5 + 8214*ep^2*mtt^9*mWW*t^5 + 103538*ep^3*mtt^9*mWW*t^5 + 277656*ep^4*mtt^9*mWW*t^5 + 301229*ep^5*mtt^9*mWW*t^5 + 118610*ep^6*mtt^9*mWW*t^5 + 17810*mtt^8*mWW^2*t^5 + 62861*ep*mtt^8*mWW^2*t^5 - 299166*ep^2*mtt^8*mWW^2*t^5 - 2040134*ep^3*mtt^8*mWW^2*t^5 - 4342838*ep^4*mtt^8*mWW^2*t^5 - 4080735*ep^5*mtt^8*mWW^2*t^5 - 1446582*ep^6*mtt^8*mWW^2*t^5 - 47010*mtt^7*mWW^3*t^5 - 148630*ep*mtt^7*mWW^3*t^5 + 592550*ep^2*mtt^7*mWW^3*t^5 + 3836942*ep^3*mtt^7*mWW^3*t^5 + 7695700*ep^4*mtt^7*mWW^3*t^5 + 6822968*ep^5*mtt^7*mWW^3*t^5 + 2278872*ep^6*mtt^7*mWW^3*t^5 + 33828*mtt^6*mWW^4*t^5 + 57696*ep*mtt^6*mWW^4*t^5 - 284328*ep^2*mtt^6*mWW^4*t^5 - 812600*ep^3*mtt^6*mWW^4*t^5 - 319784*ep^4*mtt^6*mWW^4*t^5 + 768688*ep^5*mtt^6*mWW^4*t^5 + 614340*ep^6*mtt^6*mWW^4*t^5 + 32868*mtt^5*mWW^5*t^5 + 218829*ep*mtt^5*mWW^5*t^5 - 313290*ep^2*mtt^5*mWW^5*t^5 - 4710598*ep^3*mtt^5*mWW^5*t^5 - 11840284*ep^4*mtt^5*mWW^5*t^5 - 12067511*ep^5*mtt^5*mWW^5*t^5 - 4476974*ep^6*mtt^5*mWW^5*t^5 - 72598*mtt^4*mWW^6*t^5 - 333059*ep*mtt^4*mWW^6*t^5 + 450058*ep^2*mtt^4*mWW^6*t^5 + 5604942*ep^3*mtt^4*mWW^6*t^5 + 12750530*ep^4*mtt^4*mWW^6*t^5 + 11735397*ep^5*mtt^4*mWW^6*t^5 + 3849786*ep^6*mtt^4*mWW^6*t^5 + 45366*mtt^3*mWW^7*t^5 + 167920*ep*mtt^3*mWW^7*t^5 - 227486*ep^2*mtt^3*mWW^7*t^5 - 2343298*ep^3*mtt^3*mWW^7*t^5 - 4635348*ep^4*mtt^3*mWW^7*t^5 - 3406190*ep^5*mtt^3*mWW^7*t^5 - 685700*ep^6*mtt^3*mWW^7*t^5 - 6824*mtt^2*mWW^8*t^5 - 3290*ep*mtt^2*mWW^8*t^5 + 56106*ep^2*mtt^2*mWW^8*t^5 + 75162*ep^3*mtt^2*mWW^8*t^5 - 241422*ep^4*mtt^2*mWW^8*t^5 - 713872*ep^5*mtt^2*mWW^8*t^5 - 498100*ep^6*mtt^2*mWW^8*t^5 - 3792*mtt*mWW^9*t^5 - 22592*ep*mtt*mWW^9*t^5 + 444*ep^2*mtt*mWW^9*t^5 + 210408*ep^3*mtt*mWW^9*t^5 + 473332*ep^4*mtt*mWW^9*t^5 + 427696*ep^5*mtt*mWW^9*t^5 + 153288*ep^6*mtt*mWW^9*t^5 + 1232*mWW^10*t^5 + 4968*ep*mWW^10*t^5 - 4456*ep^2*mWW^10*t^5 - 45224*ep^3*mWW^10*t^5 - 58288*ep^4*mWW^10*t^5 - 5320*ep^5*mWW^10*t^5 + 17184*ep^6*mWW^10*t^5 + 7672*mtt^9*s*t^5 + 20280*ep*mtt^9*s*t^5 - 154286*ep^2*mtt^9*s*t^5 - 871290*ep^3*mtt^9*s*t^5 - 1733630*ep^4*mtt^9*s*t^5 - 1565958*ep^5*mtt^9*s*t^5 - 541188*ep^6*mtt^9*s*t^5 - 40*mtt^8*mWW*s*t^5 + 14798*ep*mtt^8*mWW*s*t^5 - 73142*ep^2*mtt^8*mWW*s*t^5 - 770142*ep^3*mtt^8*mWW*s*t^5 - 1974762*ep^4*mtt^8*mWW*s*t^5 - 2091560*ep^5*mtt^8*mWW*s*t^5 - 810240*ep^6*mtt^8*mWW*s*t^5 - 103398*mtt^7*mWW^2*s*t^5 - 355284*ep*mtt^7*mWW^2*s*t^5 + 1758174*ep^2*mtt^7*mWW^2*s*t^5 + 11742182*ep^3*mtt^7*mWW^2*s*t^5 + 24797708*ep^4*mtt^7*mWW^2*s*t^5 + 23177966*ep^5*mtt^7*mWW^2*s*t^5 + 8183196*ep^6*mtt^7*mWW^2*s*t^5 + 222824*mtt^6*mWW^3*s*t^5 + 678312*ep*mtt^6*mWW^3*s*t^5 - 2881746*ep^2*mtt^6*mWW^3*s*t^5 - 18029954*ep^3*mtt^6*mWW^3*s*t^5 - 35689482*ep^4*mtt^6*mWW^3*s*t^5 - 31364390*ep^5*mtt^6*mWW^3*s*t^5 - 10408300*ep^6*mtt^6*mWW^3*s*t^5 - 106080*mtt^5*mWW^4*s*t^5 - 98192*ep*mtt^5*mWW^4*s*t^5 + 849878*ep^2*mtt^5*mWW^4*s*t^5 + 454678*ep^3*mtt^5*mWW^4*s*t^5 - 5052186*ep^4*mtt^5*mWW^4*s*t^5 - 9106998*ep^5*mtt^5*mWW^4*s*t^5 - 4568140*ep^6*mtt^5*mWW^4*s*t^5 - 161628*mtt^4*mWW^5*s*t^5 - 907276*ep*mtt^4*mWW^5*s*t^5 + 1604352*ep^2*mtt^4*mWW^5*s*t^5 + 19711648*ep^3*mtt^4*mWW^5*s*t^5 + 47707076*ep^4*mtt^4*mWW^5*s*t^5 + 47589852*ep^5*mtt^4*mWW^5*s*t^5 + 17373352*ep^6*mtt^4*mWW^5*s*t^5 + 226654*mtt^3*mWW^6*s*t^5 + 959962*ep*mtt^3*mWW^6*s*t^5 - 1592932*ep^2*mtt^3*mWW^6*s*t^5 - 16866136*ep^3*mtt^3*mWW^6*s*t^5 - 37322318*ep^4*mtt^3*mWW^6*s*t^5 - 33929746*ep^5*mtt^3*mWW^6*s*t^5 - 11069628*ep^6*mtt^3*mWW^6*s*t^5 - 95468*mtt^2*mWW^7*s*t^5 - 311186*ep*mtt^2*mWW^7*s*t^5 + 576280*ep^2*mtt^2*mWW^7*s*t^5 + 4641136*ep^3*mtt^2*mWW^7*s*t^5 + 8666424*ep^4*mtt^2*mWW^7*s*t^5 + 6099794*ep^5*mtt^2*mWW^7*s*t^5 + 1135500*ep^6*mtt^2*mWW^7*s*t^5 + 6000*mtt*mWW^8*s*t^5 - 21238*ep*mtt*mWW^8*s*t^5 - 83402*ep^2*mtt*mWW^8*s*t^5 + 184598*ep^3*mtt*mWW^8*s*t^5 + 1023410*ep^4*mtt*mWW^8*s*t^5 + 1534984*ep^5*mtt*mWW^8*s*t^5 + 806368*ep^6*mtt*mWW^8*s*t^5 + 3464*mWW^9*s*t^5 + 19824*ep*mWW^9*s*t^5 - 3176*ep^2*mWW^9*s*t^5 - 196720*ep^3*mWW^9*s*t^5 - 422240*ep^4*mWW^9*s*t^5 - 343944*ep^5*mWW^9*s*t^5 - 100920*ep^6*mWW^9*s*t^5 - 23912*mtt^8*s^2*t^5 - 62888*ep*mtt^8*s^2*t^5 + 482090*ep^2*mtt^8*s^2*t^5 + 2714894*ep^3*mtt^8*s^2*t^5 + 5394522*ep^4*mtt^8*s^2*t^5 + 4867506*ep^5*mtt^8*s^2*t^5 + 1680588*ep^6*mtt^8*s^2*t^5 - 3624*mtt^7*mWW*s^2*t^5 - 49437*ep*mtt^7*mWW*s^2*t^5 + 265890*ep^2*mtt^7*mWW*s^2*t^5 + 2446758*ep^3*mtt^7*mWW*s^2*t^5 + 6021672*ep^4*mtt^7*mWW*s^2*t^5 + 6230271*ep^5*mtt^7*mWW*s^2*t^5 + 2374230*ep^6*mtt^7*mWW*s^2*t^5 + 252204*mtt^6*mWW^2*s^2*t^5 + 839785*ep*mtt^6*mWW^2*s^2*t^5 - 4351898*ep^2*mtt^6*mWW^2*s^2*t^5 - 28384126*ep^3*mtt^6*mWW^2*s^2*t^5 - 59396236*ep^4*mtt^6*mWW^2*s^2*t^5 - 55177995*ep^5*mtt^6*mWW^2*s^2*t^5 - 19390422*ep^6*mtt^6*mWW^2*s^2*t^5 - 426132*mtt^5*mWW^3*s^2*t^5 - 1234141*ep*mtt^5*mWW^3*s^2*t^5 + 5683910*ep^2*mtt^5*mWW^3*s^2*t^5 + 34086442*ep^3*mtt^5*mWW^3*s^2*t^5 + 66323064*ep^4*mtt^5*mWW^3*s^2*t^5 + 57596763*ep^5*mtt^5*mWW^3*s^2*t^5 + 18941422*ep^6*mtt^5*mWW^3*s^2*t^5 + 98518*mtt^4*mWW^4*s^2*t^5 - 133671*ep*mtt^4*mWW^4*s^2*t^5 - 579774*ep^2*mtt^4*mWW^4*s^2*t^5 + 5825262*ep^3*mtt^4*mWW^4*s^2*t^5 + 22397342*ep^4*mtt^4*mWW^4*s^2*t^5 + 27940841*ep^5*mtt^4*mWW^4*s^2*t^5 + 11931370*ep^6*mtt^4*mWW^4*s^2*t^5 + 297290*mtt^3*mWW^5*s^2*t^5 + 1442484*ep*mtt^3*mWW^5*s^2*t^5 - 3124154*ep^2*mtt^3*mWW^5*s^2*t^5 - 32133242*ep^3*mtt^3*mWW^5*s^2*t^5 - 74769220*ep^4*mtt^3*mWW^5*s^2*t^5 - 72917442*ep^5*mtt^3*mWW^5*s^2*t^5 - 26181828*ep^6*mtt^3*mWW^5*s^2*t^5 - 257950*mtt^2*mWW^6*s^2*t^5 - 990838*ep*mtt^2*mWW^6*s^2*t^5 + 2065178*ep^2*mtt^2*mWW^6*s^2*t^5 + 18443870*ep^3*mtt^2*mWW^6*s^2*t^5 + 39372296*ep^4*mtt^2*mWW^6*s^2*t^5 + 35160960*ep^5*mtt^2*mWW^6*s^2*t^5 + 11361812*ep^6*mtt^2*mWW^6*s^2*t^5 + 64058*mtt*mWW^7*s^2*t^5 + 169458*ep*mtt*mWW^7*s^2*t^5 - 472222*ep^2*mtt*mWW^7*s^2*t^5 - 2793374*ep^3*mtt*mWW^7*s^2*t^5 - 4630004*ep^4*mtt*mWW^7*s^2*t^5 - 2852540*ep^5*mtt*mWW^7*s^2*t^5 - 350080*ep^6*mtt*mWW^7*s^2*t^5 - 452*mWW^8*s^2*t^5 + 19248*ep*mWW^8*s^2*t^5 + 30980*ep^2*mWW^8*s^2*t^5 - 206484*ep^3*mWW^8*s^2*t^5 - 713436*ep^4*mWW^8*s^2*t^5 - 848364*ep^5*mWW^8*s^2*t^5 - 367092*ep^6*mWW^8*s^2*t^5 + 41944*mtt^7*s^3*t^5 + 109592*ep*mtt^7*s^3*t^5 - 848358*ep^2*mtt^7*s^3*t^5 - 4760546*ep^3*mtt^7*s^3*t^5 - 9442678*ep^4*mtt^7*s^3*t^5 - 8508318*ep^5*mtt^7*s^3*t^5 - 2934036*ep^6*mtt^7*s^3*t^5 + 12280*mtt^6*mWW*s^3*t^5 + 90980*ep*mtt^6*mWW*s^3*t^5 - 519810*ep^2*mtt^6*mWW*s^3*t^5 - 4305490*ep^3*mtt^6*mWW*s^3*t^5 - 10204890*ep^4*mtt^6*mWW*s^3*t^5 - 10320970*ep^5*mtt^6*mWW*s^3*t^5 - 3868900*ep^6*mtt^6*mWW*s^3*t^5 - 333636*mtt^5*mWW^2*s^3*t^5 - 1069960*ep*mtt^5*mWW^2*s^3*t^5 + 5864078*ep^2*mtt^5*mWW^2*s^3*t^5 + 37217010*ep^3*mtt^5*mWW^2*s^3*t^5 + 77050778*ep^4*mtt^5*mWW^2*s^3*t^5 + 71068686*ep^5*mtt^5*mWW^2*s^3*t^5 + 24839076*ep^6*mtt^5*mWW^2*s^3*t^5 + 416384*mtt^4*mWW^3*s^3*t^5 + 1124334*ep*mtt^4*mWW^3*s^3*t^5 - 5766750*ep^2*mtt^4*mWW^3*s^3*t^5 - 32739150*ep^3*mtt^4*mWW^3*s^3*t^5 - 62189626*ep^4*mtt^4*mWW^3*s^3*t^5 - 53076664*ep^5*mtt^4*mWW^3*s^3*t^5 - 17214672*ep^6*mtt^4*mWW^3*s^3*t^5 + 8278*mtt^3*mWW^4*s^3*t^5 + 434042*ep*mtt^3*mWW^4*s^3*t^5 - 607214*ep^2*mtt^3*mWW^4*s^3*t^5 - 12714618*ep^3*mtt^3*mWW^4*s^3*t^5 - 35036664*ep^4*mtt^3*mWW^4*s^3*t^5 - 38129256*ep^5*mtt^3*mWW^4*s^3*t^5 - 14967784*ep^6*mtt^3*mWW^4*s^3*t^5 - 258404*mtt^2*mWW^5*s^3*t^5 - 1095696*ep*mtt^2*mWW^5*s^3*t^5 + 2912812*ep^2*mtt^2*mWW^5*s^3*t^5 + 25487580*ep^3*mtt^2*mWW^5*s^3*t^5 + 56886104*ep^4*mtt^2*mWW^5*s^3*t^5 + 54143548*ep^5*mtt^2*mWW^5*s^3*t^5 + 19105432*ep^6*mtt^2*mWW^5*s^3*t^5 + 126750*mtt*mWW^6*s^3*t^5 + 429988*ep*mtt*mWW^6*s^3*t^5 - 1161062*ep^2*mtt*mWW^6*s^3*t^5 - 8658946*ep^3*mtt*mWW^6*s^3*t^5 - 17606556*ep^4*mtt*mWW^6*s^3*t^5 - 15295274*ep^5*mtt*mWW^6*s^3*t^5 - 4854164*ep^6*mtt*mWW^6*s^3*t^5 - 13596*mWW^7*s^3*t^5 - 23280*ep*mWW^7*s^3*t^5 + 126304*ep^2*mWW^7*s^3*t^5 + 474160*ep^3*mWW^7*s^3*t^5 + 543532*ep^4*mWW^7*s^3*t^5 + 118248*ep^5*mWW^7*s^3*t^5 - 104952*ep^6*mWW^7*s^3*t^5 - 45080*mtt^6*s^4*t^5 - 116760*ep*mtt^6*s^4*t^5 + 915670*ep^2*mtt^6*s^4*t^5 + 5114130*ep^3*mtt^6*s^4*t^5 + 10120390*ep^4*mtt^6*s^4*t^5 + 9102030*ep^5*mtt^6*s^4*t^5 + 3133620*ep^6*mtt^6*s^4*t^5 - 18520*mtt^5*mWW*s^4*t^5 - 99745*ep*mtt^5*mWW*s^4*t^5 + 595690*ep^2*mtt^5*mWW*s^4*t^5 + 4533390*ep^3*mtt^5*mWW*s^4*t^5 + 10380120*ep^4*mtt^5*mWW*s^4*t^5 + 10269355*ep^5*mtt^5*mWW*s^4*t^5 + 3786750*ep^6*mtt^5*mWW*s^4*t^5 + 257338*mtt^4*mWW^2*s^4*t^5 + 788047*ep*mtt^4*mWW^2*s^4*t^5 - 4634810*ep^2*mtt^4*mWW^2*s^4*t^5 - 28490986*ep^3*mtt^4*mWW^2*s^4*t^5 - 58243990*ep^4*mtt^4*mWW^2*s^4*t^5 - 53270797*ep^5*mtt^4*mWW^2*s^4*t^5 - 18499890*ep^6*mtt^4*mWW^2*s^4*t^5 - 215250*mtt^3*mWW^3*s^4*t^5 - 520274*ep*mtt^3*mWW^3*s^4*t^5 + 3121738*ep^2*mtt^3*mWW^3*s^4*t^5 + 16398106*ep^3*mtt^3*mWW^3*s^4*t^5 + 29977296*ep^4*mtt^3*mWW^3*s^4*t^5 + 24834680*ep^5*mtt^3*mWW^3*s^4*t^5 + 7852888*ep^6*mtt^3*mWW^3*s^4*t^5 - 62754*mtt^2*mWW^4*s^4*t^5 - 383748*ep*mtt^2*mWW^4*s^4*t^5 + 1068606*ep^2*mtt^2*mWW^4*s^4*t^5 + 10836858*ep^3*mtt^2*mWW^4*s^4*t^5 + 26039108*ep^4*mtt^2*mWW^4*s^4*t^5 + 26275578*ep^5*mtt^2*mWW^4*s^4*t^5 + 9781792*ep^6*mtt^2*mWW^4*s^4*t^5 + 107254*mtt*mWW^5*s^4*t^5 + 398869*ep*mtt*mWW^5*s^4*t^5 - 1306496*ep^2*mtt*mWW^5*s^4*t^5 - 9871076*ep^3*mtt*mWW^5*s^4*t^5 - 21081580*ep^4*mtt*mWW^5*s^4*t^5 - 19538809*ep^5*mtt*mWW^5*s^4*t^5 - 6766178*ep^6*mtt*mWW^5*s^4*t^5 - 22892*mWW^6*s^4*t^5 - 65981*ep*mWW^6*s^4*t^5 + 239674*ep^2*mWW^6*s^4*t^5 + 1476770*ep^3*mWW^6*s^4*t^5 + 2801000*ep^4*mWW^6*s^4*t^5 + 2319131*ep^5*mWW^6*s^4*t^5 + 707274*ep^6*mWW^6*s^4*t^5 + 30184*mtt^5*s^5*t^5 + 77224*ep*mtt^5*s^5*t^5 - 616714*ep^2*mtt^5*s^5*t^5 - 3422062*ep^3*mtt^5*s^5*t^5 - 6749946*ep^4*mtt^5*s^5*t^5 - 6054930*ep^5*mtt^5*s^5*t^5 - 2079756*ep^6*mtt^5*s^5*t^5 + 14856*mtt^4*mWW*s^5*t^5 + 65214*ep*mtt^4*mWW*s^5*t^5 - 402474*ep^2*mtt^4*mWW*s^5*t^5 - 2856978*ep^3*mtt^4*mWW*s^5*t^5 - 6337086*ep^4*mtt^4*mWW*s^5*t^5 - 6137364*ep^5*mtt^4*mWW*s^5*t^5 - 2226360*ep^6*mtt^4*mWW*s^5*t^5 - 115502*mtt^3*mWW^2*s^5*t^5 - 333564*ep*mtt^3*mWW^2*s^5*t^5 + 2153626*ep^2*mtt^3*mWW^2*s^5*t^5 + 12747498*ep^3*mtt^3*mWW^2*s^5*t^5 + 25672048*ep^4*mtt^3*mWW^2*s^5*t^5 + 23248578*ep^5*mtt^3*mWW^2*s^5*t^5 + 8013972*ep^6*mtt^3*mWW^2*s^5*t^5 + 53616*mtt^2*mWW^3*s^5*t^5 + 102778*ep*mtt^2*mWW^3*s^5*t^5 - 821174*ep^2*mtt^2*mWW^3*s^5*t^5 - 3750310*ep^3*mtt^2*mWW^3*s^5*t^5 - 6292242*ep^4*mtt^2*mWW^3*s^5*t^5 - 4828164*ep^5*mtt^2*mWW^3*s^5*t^5 - 1416664*ep^6*mtt^2*mWW^3*s^5*t^5 + 34034*mtt*mWW^4*s^5*t^5 + 144838*ep*mtt*mWW^4*s^5*t^5 - 539896*ep^2*mtt*mWW^4*s^5*t^5 - 4228700*ep^3*mtt*mWW^4*s^5*t^5 - 9377958*ep^4*mtt*mWW^4*s^5*t^5 - 9003890*ep^5*mtt*mWW^4*s^5*t^5 - 3231052*ep^6*mtt*mWW^4*s^5*t^5 - 17380*mWW^5*s^5*t^5 - 57210*ep*mWW^5*s^5*t^5 + 226776*ep^2*mWW^5*s^5*t^5 + 1515688*ep^3*mWW^5*s^5*t^5 + 3097904*ep^4*mWW^5*s^5*t^5 + 2790362*ep^5*mWW^5*s^5*t^5 + 946196*ep^6*mWW^5*s^5*t^5 - 12152*mtt^4*s^6*t^5 - 30520*ep*mtt^4*s^6*t^5 + 250446*ep^2*mtt^4*s^6*t^5 + 1376410*ep^3*mtt^4*s^6*t^5 + 2701790*ep^4*mtt^4*s^6*t^5 + 2414118*ep^5*mtt^4*s^6*t^5 + 826308*ep^6*mtt^4*s^6*t^5 - 6200*mtt^3*mWW*s^6*t^5 - 23563*ep*mtt^3*mWW*s^6*t^5 + 149022*ep^2*mtt^3*mWW*s^6*t^5 + 998042*ep^3*mtt^3*mWW*s^6*t^5 + 2149992*ep^4*mtt^3*mWW*s^6*t^5 + 2039945*ep^5*mtt^3*mWW*s^6*t^5 + 728090*ep^6*mtt^3*mWW*s^6*t^5 + 28456*mtt^2*mWW^2*s^6*t^5 + 76091*ep*mtt^2*mWW^2*s^6*t^5 - 559334*ep^2*mtt^2*mWW^2*s^6*t^5 - 3166858*ep^3*mtt^2*mWW^2*s^6*t^5 - 6268848*ep^4*mtt^2*mWW^2*s^6*t^5 - 5614593*ep^5*mtt^2*mWW^2*s^6*t^5 - 1919826*ep^6*mtt^2*mWW^2*s^6*t^5 - 4232*mtt*mWW^3*s^6*t^5 - 827*ep*mtt*mWW^3*s^6*t^5 + 67210*ep^2*mtt*mWW^3*s^6*t^5 + 151822*ep^3*mtt*mWW^3*s^6*t^5 + 62772*ep^4*mtt*mWW^3*s^6*t^5 - 99307*ep^5*mtt*mWW^3*s^6*t^5 - 76062*ep^6*mtt*mWW^3*s^6*t^5 - 5824*mWW^4*s^6*t^5 - 20965*ep*mWW^4*s^6*t^5 + 92728*ep^2*mWW^4*s^6*t^5 + 639120*ep^3*mWW^4*s^6*t^5 + 1350142*ep^4*mWW^4*s^6*t^5 + 1255037*ep^5*mWW^4*s^6*t^5 + 439474*ep^6*mWW^4*s^6*t^5 + 2632*mtt^3*s^7*t^5 + 6408*ep*mtt^3*s^7*t^5 - 55010*ep^2*mtt^3*s^7*t^5 - 297654*ep^3*mtt^3*s^7*t^5 - 579602*ep^4*mtt^3*s^7*t^5 - 514506*ep^5*mtt^3*s^7*t^5 - 175068*ep^6*mtt^3*s^7*t^5 + 1064*mtt^2*mWW*s^7*t^5 + 3632*ep*mtt^2*mWW*s^7*t^5 - 23390*ep^2*mtt^2*mWW*s^7*t^5 - 149118*ep^3*mtt^2*mWW*s^7*t^5 - 312702*ep^4*mtt^2*mWW*s^7*t^5 - 290906*ep^5*mtt^2*mWW*s^7*t^5 - 102180*ep^6*mtt^2*mWW*s^7*t^5 - 3496*mtt*mWW^2*s^7*t^5 - 8488*ep*mtt*mWW^2*s^7*t^5 + 74138*ep^2*mtt*mWW^2*s^7*t^5 + 400670*ep^3*mtt*mWW^2*s^7*t^5 + 779786*ep^4*mtt*mWW^2*s^7*t^5 + 691298*ep^5*mtt*mWW^2*s^7*t^5 + 234732*ep^6*mtt*mWW^2*s^7*t^5 - 200*mWW^3*s^7*t^5 - 1552*ep*mWW^3*s^7*t^5 + 4262*ep^2*mWW^3*s^7*t^5 + 46102*ep^3*mWW^3*s^7*t^5 + 112518*ep^4*mWW^3*s^7*t^5 + 114114*ep^5*mWW^3*s^7*t^5 + 42516*ep^6*mWW^3*s^7*t^5 - 224*mtt^2*s^8*t^5 - 512*ep*mtt^2*s^8*t^5 + 4808*ep^2*mtt^2*s^8*t^5 + 25256*ep^3*mtt^2*s^8*t^5 + 48408*ep^4*mtt^2*s^8*t^5 + 42408*ep^5*mtt^2*s^8*t^5 + 14256*ep^6*mtt^2*s^8*t^5 + 224*mWW^2*s^8*t^5 + 512*ep*mWW^2*s^8*t^5 - 4808*ep^2*mWW^2*s^8*t^5 - 25256*ep^3*mWW^2*s^8*t^5 - 48408*ep^4*mWW^2*s^8*t^5 - 42408*ep^5*mWW^2*s^8*t^5 - 14256*ep^6*mWW^2*s^8*t^5 + 2800*mtt^9*t^6 + 8024*ep*mtt^9*t^6 - 52608*ep^2*mtt^9*t^6 - 310124*ep^3*mtt^9*t^6 - 626128*ep^4*mtt^9*t^6 - 570660*ep^5*mtt^9*t^6 - 198504*ep^6*mtt^9*t^6 - 8128*mtt^8*mWW*t^6 - 21579*ep*mtt^8*mWW*t^6 + 112114*ep^2*mtt^8*mWW*t^6 + 624470*ep^3*mtt^8*mWW*t^6 + 1181724*ep^4*mtt^8*mWW*t^6 + 1018725*ep^5*mtt^8*mWW*t^6 + 337954*ep^6*mtt^8*mWW*t^6 - 6852*mtt^7*mWW^2*t^6 - 40152*ep*mtt^7*mWW^2*t^6 + 156872*ep^2*mtt^7*mWW^2*t^6 + 1377156*ep^3*mtt^7*mWW^2*t^6 + 3222500*ep^4*mtt^7*mWW^2*t^6 + 3199500*ep^5*mtt^7*mWW^2*t^6 + 1175600*ep^6*mtt^7*mWW^2*t^6 + 54004*mtt^6*mWW^3*t^6 + 215512*ep*mtt^6*mWW^3*t^6 - 647222*ep^2*mtt^6*mWW^3*t^6 - 5189450*ep^3*mtt^6*mWW^3*t^6 - 11301846*ep^4*mtt^6*mWW^3*t^6 - 10632574*ep^5*mtt^6*mWW^3*t^6 - 3737544*ep^6*mtt^6*mWW^3*t^6 - 78368*mtt^5*mWW^4*t^6 - 280400*ep*mtt^5*mWW^4*t^6 + 653302*ep^2*mtt^5*mWW^4*t^6 + 5180618*ep^3*mtt^5*mWW^4*t^6 + 10703550*ep^4*mtt^5*mWW^4*t^6 + 9524278*ep^5*mtt^5*mWW^4*t^6 + 3148860*ep^6*mtt^5*mWW^4*t^6 + 37008*mtt^4*mWW^5*t^6 + 74231*ep*mtt^4*mWW^5*t^6 - 230500*ep^2*mtt^4*mWW^5*t^6 - 757940*ep^3*mtt^4*mWW^5*t^6 - 403166*ep^4*mtt^4*mWW^5*t^6 + 597389*ep^5*mtt^4*mWW^5*t^6 + 546562*ep^6*mtt^4*mWW^5*t^6 + 15356*mtt^3*mWW^6*t^6 + 138180*ep*mtt^3*mWW^6*t^6 + 1204*ep^2*mtt^3*mWW^6*t^6 - 2036184*ep^3*mtt^3*mWW^6*t^6 - 5626656*ep^4*mtt^3*mWW^6*t^6 - 5963916*ep^5*mtt^3*mWW^6*t^6 - 2283408*ep^6*mtt^3*mWW^6*t^6 - 23820*mtt^2*mWW^7*t^6 - 130066*ep*mtt^2*mWW^7*t^6 + 15242*ep^2*mtt^2*mWW^7*t^6 + 1451830*ep^3*mtt^2*mWW^7*t^6 + 3573470*ep^4*mtt^2*mWW^7*t^6 + 3385764*ep^5*mtt^2*mWW^7*t^6 + 1142204*ep^6*mtt^2*mWW^7*t^6 + 9144*mtt*mWW^8*t^6 + 39076*ep*mtt*mWW^8*t^6 - 16818*ep^2*mtt*mWW^8*t^6 - 374474*ep^3*mtt*mWW^8*t^6 - 737122*ep^4*mtt*mWW^8*t^6 - 505642*ep^5*mtt*mWW^8*t^6 - 85764*ep^6*mtt*mWW^8*t^6 - 1144*mWW^9*t^6 - 2826*ep*mWW^9*t^6 + 8414*ep^2*mWW^9*t^6 + 34098*ep^3*mWW^9*t^6 + 13674*ep^4*mWW^9*t^6 - 52864*ep^5*mWW^9*t^6 - 45960*ep^6*mWW^9*t^6 - 17920*mtt^8*s*t^6 - 51040*ep*mtt^8*s*t^6 + 337912*ep^2*mtt^8*s*t^6 + 1984204*ep^3*mtt^8*s*t^6 + 3998664*ep^4*mtt^8*s*t^6 + 3639132*ep^5*mtt^8*s*t^6 + 1264248*ep^6*mtt^8*s*t^6 + 43984*mtt^7*mWW*s*t^6 + 114839*ep*mtt^7*mWW*s*t^6 - 613732*ep^2*mtt^7*mWW*s*t^6 - 3379272*ep^3*mtt^7*mWW*s*t^6 - 6365438*ep^4*mtt^7*mWW*s*t^6 - 5470783*ep^5*mtt^7*mWW*s*t^6 - 1811006*ep^6*mtt^7*mWW*s*t^6 + 41174*mtt^6*mWW^2*s*t^6 + 215543*ep*mtt^6*mWW^2*s*t^6 - 880180*ep^2*mtt^6*mWW^2*s*t^6 - 7329708*ep^3*mtt^6*mWW^2*s*t^6 - 16844172*ep^4*mtt^6*mWW^2*s*t^6 - 16547699*ep^5*mtt^6*mWW^2*s*t^6 - 6036574*ep^6*mtt^6*mWW^2*s*t^6 - 232332*mtt^5*mWW^3*s*t^6 - 891229*ep*mtt^5*mWW^3*s*t^6 + 2893550*ep^2*mtt^5*mWW^3*s*t^6 + 22157766*ep^3*mtt^5*mWW^3*s*t^6 + 47650896*ep^4*mtt^5*mWW^3*s*t^6 + 44522143*ep^5*mtt^5*mWW^3*s*t^6 + 15586150*ep^6*mtt^5*mWW^3*s*t^6 + 260516*mtt^4*mWW^4*s*t^6 + 878408*ep*mtt^4*mWW^4*s*t^6 - 2347890*ep^2*mtt^4*mWW^4*s*t^6 - 17083054*ep^3*mtt^4*mWW^4*s*t^6 - 34448590*ep^4*mtt^4*mWW^4*s*t^6 - 30218298*ep^5*mtt^4*mWW^4*s*t^6 - 9898436*ep^6*mtt^4*mWW^4*s*t^6 - 75948*mtt^3*mWW^5*s*t^6 - 70297*ep*mtt^3*mWW^5*s*t^6 + 541622*ep^2*mtt^3*mWW^5*s*t^6 + 218146*ep^3*mtt^3*mWW^5*s*t^6 - 3353728*ep^4*mtt^3*mWW^5*s*t^6 - 5895689*ep^5*mtt^3*mWW^5*s*t^6 - 2954282*ep^6*mtt^3*mWW^5*s*t^6 - 51446*mtt^2*mWW^6*s*t^6 - 365839*ep*mtt^2*mWW^6*s*t^6 + 125014*ep^2*mtt^2*mWW^6*s*t^6 + 5495374*ep^3*mtt^2*mWW^6*s*t^6 + 14391086*ep^4*mtt^2*mWW^6*s*t^6 + 14783697*ep^5*mtt^2*mWW^6*s*t^6 + 5506754*ep^6*mtt^2*mWW^6*s*t^6 + 38760*mtt*mWW^7*s*t^6 + 196271*ep*mtt*mWW^7*s*t^6 - 77240*ep^2*mtt*mWW^7*s*t^6 - 2342696*ep^3*mtt*mWW^7*s*t^6 - 5548314*ep^4*mtt*mWW^7*s*t^6 - 5150255*ep^5*mtt*mWW^7*s*t^6 - 1705550*ep^6*mtt*mWW^7*s*t^6 - 6788*mWW^8*s*t^6 - 26656*ep*mWW^8*s*t^6 + 20944*ep^2*mWW^8*s*t^6 + 279240*ep^3*mWW^8*s*t^6 + 519596*ep^4*mWW^8*s*t^6 + 337752*ep^5*mWW^8*s*t^6 + 48696*ep^6*mWW^8*s*t^6 + 48720*mtt^7*s^2*t^6 + 137736*ep*mtt^7*s^2*t^6 - 922704*ep^2*mtt^7*s^2*t^6 - 5392620*ep^3*mtt^7*s^2*t^6 - 10843296*ep^4*mtt^7*s^2*t^6 - 9850932*ep^5*mtt^7*s^2*t^6 - 3416904*ep^6*mtt^7*s^2*t^6 - 98448*mtt^6*mWW*s^2*t^6 - 251498*ep*mtt^6*mWW*s^2*t^6 + 1396722*ep^2*mtt^6*mWW*s^2*t^6 + 7579754*ep^3*mtt^6*mWW*s^2*t^6 + 14196854*ep^4*mtt^6*mWW*s^2*t^6 + 12155616*ep^5*mtt^6*mWW*s^2*t^6 + 4013032*ep^6*mtt^6*mWW*s^2*t^6 - 100570*mtt^5*mWW^2*s^2*t^6 - 474705*ep*mtt^5*mWW^2*s^2*t^6 + 2038394*ep^2*mtt^5*mWW^2*s^2*t^6 + 16085718*ep^3*mtt^5*mWW^2*s^2*t^6 + 36265562*ep^4*mtt^5*mWW^2*s^2*t^6 + 35224819*ep^5*mtt^5*mWW^2*s^2*t^6 + 12750830*ep^6*mtt^5*mWW^2*s^2*t^6 + 398028*mtt^4*mWW^3*s^2*t^6 + 1455488*ep*mtt^4*mWW^3*s^2*t^6 - 5191660*ep^2*mtt^4*mWW^3*s^2*t^6 - 37730016*ep^3*mtt^4*mWW^3*s^2*t^6 - 79933520*ep^4*mtt^4*mWW^3*s^2*t^6 - 74072920*ep^5*mtt^4*mWW^3*s^2*t^6 - 25802584*ep^6*mtt^4*mWW^3*s^2*t^6 - 323736*mtt^3*mWW^4*s^2*t^6 - 1004500*ep*mtt^3*mWW^4*s^2*t^6 + 3194514*ep^2*mtt^3*mWW^4*s^2*t^6 + 20953694*ep^3*mtt^3*mWW^4*s^2*t^6 + 40858898*ep^4*mtt^3*mWW^4*s^2*t^6 + 35090710*ep^5*mtt^3*mWW^4*s^2*t^6 + 11324420*ep^6*mtt^3*mWW^4*s^2*t^6 + 40140*mtt^2*mWW^5*s^2*t^6 - 98935*ep*mtt^2*mWW^5*s^2*t^6 - 351702*ep^2*mtt^2*mWW^5*s^2*t^6 + 2377822*ep^3*mtt^2*mWW^5*s^2*t^6 + 9320644*ep^4*mtt^2*mWW^5*s^2*t^6 + 11499001*ep^5*mtt^2*mWW^5*s^2*t^6 + 4860694*ep^6*mtt^2*mWW^5*s^2*t^6 + 51314*mtt*mWW^6*s^2*t^6 + 309091*ep*mtt*mWW^6*s^2*t^6 - 212968*ep^2*mtt*mWW^6*s^2*t^6 - 4801404*ep^3*mtt*mWW^6*s^2*t^6 - 11991060*ep^4*mtt*mWW^6*s^2*t^6 - 11993943*ep^5*mtt*mWW^6*s^2*t^6 - 4369814*ep^6*mtt*mWW^6*s^2*t^6 - 15448*mWW^7*s^2*t^6 - 72677*ep*mWW^7*s^2*t^6 + 49404*ep^2*mWW^7*s^2*t^6 + 927052*ep^3*mWW^7*s^2*t^6 + 2125918*ep^4*mWW^7*s^2*t^6 + 1947649*ep^5*mWW^7*s^2*t^6 + 640326*ep^6*mWW^7*s^2*t^6 - 72800*mtt^6*s^3*t^6 - 203920*ep*mtt^6*s^3*t^6 + 1386120*ep^2*mtt^6*s^3*t^6 + 8054380*ep^3*mtt^6*s^3*t^6 + 16151000*ep^4*mtt^6*s^3*t^6 + 14640780*ep^5*mtt^6*s^3*t^6 + 5068440*ep^6*mtt^6*s^3*t^6 + 116960*mtt^5*mWW*s^3*t^6 + 290206*ep*mtt^5*mWW*s^3*t^6 - 1701464*ep^2*mtt^5*mWW*s^3*t^6 - 9066208*ep^3*mtt^5*mWW*s^3*t^6 - 16864332*ep^4*mtt^5*mWW*s^3*t^6 - 14373950*ep^5*mtt^5*mWW*s^3*t^6 - 4729660*ep^6*mtt^5*mWW*s^3*t^6 + 128258*mtt^4*mWW^2*s^3*t^6 + 548225*ep*mtt^4*mWW^2*s^3*t^6 - 2502270*ep^2*mtt^4*mWW^2*s^3*t^6 - 18661746*ep^3*mtt^4*mWW^2*s^3*t^6 - 41212614*ep^4*mtt^4*mWW^2*s^3*t^6 - 39537719*ep^5*mtt^4*mWW^2*s^3*t^6 - 14191862*ep^6*mtt^4*mWW^2*s^3*t^6 - 343308*mtt^3*mWW^3*s^3*t^6 - 1182354*ep*mtt^3*mWW^3*s^3*t^6 + 4738562*ep^2*mtt^3*mWW^3*s^3*t^6 + 32426830*ep^3*mtt^3*mWW^3*s^3*t^6 + 67467890*ep^4*mtt^3*mWW^3*s^3*t^6 + 61897180*ep^5*mtt^3*mWW^3*s^3*t^6 + 21430272*ep^6*mtt^3*mWW^3*s^3*t^6 + 182890*mtt^2*mWW^4*s^3*t^6 + 497965*ep*mtt^2*mWW^4*s^3*t^6 - 2009982*ep^2*mtt^2*mWW^4*s^3*t^6 - 11528598*ep^3*mtt^2*mWW^4*s^3*t^6 - 21332134*ep^4*mtt^2*mWW^4*s^3*t^6 - 17664455*ep^5*mtt^2*mWW^4*s^3*t^6 - 5540966*ep^6*mtt^2*mWW^4*s^3*t^6 + 3932*mtt*mWW^5*s^3*t^6 + 134434*ep*mtt*mWW^5*s^3*t^6 + 2106*ep^2*mtt*mWW^5*s^3*t^6 - 2592090*ep^3*mtt*mWW^5*s^3*t^6 - 7488622*ep^4*mtt*mWW^5*s^3*t^6 - 8171344*ep^5*mtt*mWW^5*s^3*t^6 - 3186976*ep^6*mtt*mWW^5*s^3*t^6 - 15932*mWW^6*s^3*t^6 - 84556*ep*mWW^6*s^3*t^6 + 86928*ep^2*mWW^6*s^3*t^6 + 1367432*ep^3*mWW^6*s^3*t^6 + 3278812*ep^4*mWW^6*s^3*t^6 + 3209508*ep^5*mWW^6*s^3*t^6 + 1150752*ep^6*mWW^6*s^3*t^6 + 64400*mtt^5*s^4*t^6 + 178280*ep*mtt^5*s^4*t^6 - 1234400*ep^2*mtt^5*s^4*t^6 - 7121060*ep^3*mtt^5*s^4*t^6 - 14229840*ep^4*mtt^5*s^4*t^6 - 12863340*ep^5*mtt^5*s^4*t^6 - 4442040*ep^6*mtt^5*s^4*t^6 - 78560*mtt^4*mWW*s^4*t^6 - 187359*ep*mtt^4*mWW*s^4*t^6 + 1189286*ep^2*mtt^4*mWW*s^4*t^6 + 6196282*ep^3*mtt^4*mWW*s^4*t^6 + 11437208*ep^4*mtt^4*mWW*s^4*t^6 + 9699925*ep^5*mtt^4*mWW*s^4*t^6 + 3180050*ep^6*mtt^4*mWW*s^4*t^6 - 90986*mtt^3*mWW^2*s^4*t^6 - 351467*ep*mtt^3*mWW^2*s^4*t^6 + 1737814*ep^2*mtt^3*mWW^2*s^4*t^6 + 12183618*ep^3*mtt^3*mWW^2*s^4*t^6 + 26293770*ep^4*mtt^3*mWW^2*s^4*t^6 + 24879089*ep^5*mtt^3*mWW^2*s^4*t^6 + 8847058*ep^6*mtt^3*mWW^2*s^4*t^6 + 154992*mtt^2*mWW^3*s^4*t^6 + 493692*ep*mtt^2*mWW^3*s^4*t^6 - 2292832*ep^2*mtt^2*mWW^3*s^4*t^6 - 14636080*ep^3*mtt^2*mWW^3*s^4*t^6 - 29782876*ep^4*mtt^2*mWW^3*s^4*t^6 - 26984132*ep^5*mtt^2*mWW^3*s^4*t^6 - 9271372*ep^6*mtt^2*mWW^3*s^4*t^6 - 44766*mtt*mWW^4*s^4*t^6 - 93907*ep*mtt*mWW^4*s^4*t^6 + 561782*ep^2*mtt*mWW^4*s^4*t^6 + 2624790*ep^3*mtt*mWW^4*s^4*t^6 + 4359774*ep^4*mtt*mWW^4*s^4*t^6 + 3299597*ep^5*mtt*mWW^4*s^4*t^6 + 952266*ep^6*mtt*mWW^4*s^4*t^6 - 5144*mWW^5*s^4*t^6 - 39495*ep*mWW^5*s^4*t^6 + 38350*ep^2*mWW^5*s^4*t^6 + 754242*ep^3*mWW^5*s^4*t^6 + 1926636*ep^4*mWW^5*s^4*t^6 + 1974237*ep^5*mWW^5*s^4*t^6 + 736342*ep^6*mWW^5*s^4*t^6 - 33600*mtt^4*s^5*t^6 - 91584*ep*mtt^4*s^5*t^6 + 649608*ep^2*mtt^4*s^5*t^6 + 3712644*ep^3*mtt^4*s^5*t^6 + 7385208*ep^4*mtt^4*s^5*t^6 + 6651540*ep^5*mtt^4*s^5*t^6 + 2289384*ep^6*mtt^4*s^5*t^6 + 29328*mtt^3*mWW*s^5*t^6 + 66395*ep*mtt^3*mWW*s^5*t^6 - 474708*ep^2*mtt^3*mWW*s^5*t^6 - 2413928*ep^3*mtt^3*mWW*s^5*t^6 - 4428806*ep^4*mtt^3*mWW*s^5*t^6 - 3743715*ep^5*mtt^3*mWW*s^5*t^6 - 1224454*ep^6*mtt^3*mWW*s^5*t^6 + 35392*mtt^2*mWW^2*s^5*t^6 + 122148*ep*mtt^2*mWW^2*s^5*t^6 - 675374*ep^2*mtt^2*mWW^2*s^5*t^6 - 4412214*ep^3*mtt^2*mWW^2*s^5*t^6 - 9271166*ep^4*mtt^2*mWW^2*s^5*t^6 - 8633158*ep^5*mtt^2*mWW^2*s^5*t^6 - 3037292*ep^6*mtt^2*mWW^2*s^5*t^6 - 34536*mtt*mWW^3*s^5*t^6 - 99201*ep*mtt*mWW^3*s^5*t^6 + 552200*ep^2*mtt*mWW^3*s^5*t^6 + 3259604*ep^3*mtt*mWW^3*s^5*t^6 + 6452758*ep^4*mtt*mWW^3*s^5*t^6 + 5753133*ep^5*mtt*mWW^3*s^5*t^6 + 1956778*ep^6*mtt*mWW^3*s^5*t^6 + 3464*mWW^4*s^5*t^6 + 2434*ep*mWW^4*s^5*t^6 - 51726*ep^2*mWW^4*s^5*t^6 - 147450*ep^3*mWW^4*s^5*t^6 - 141498*ep^4*mWW^4*s^5*t^6 - 31832*ep^5*mWW^4*s^5*t^6 + 13856*ep^6*mWW^4*s^5*t^6 + 9520*mtt^3*s^6*t^6 + 25400*ep*mtt^3*s^6*t^6 - 186192*ep^2*mtt^3*s^6*t^6 - 1050884*ep^3*mtt^3*s^6*t^6 - 2077504*ep^4*mtt^3*s^6*t^6 - 1861692*ep^5*mtt^3*s^6*t^6 - 637848*ep^6*mtt^3*s^6*t^6 - 5584*mtt^2*mWW*s^6*t^6 - 12028*ep*mtt^2*mWW*s^6*t^6 + 101398*ep^2*mtt^2*mWW*s^6*t^6 + 509414*ep^3*mtt^2*mWW*s^6*t^6 + 939606*ep^4*mtt^2*mWW*s^6*t^6 + 798998*ep^5*mtt^2*mWW*s^6*t^6 + 262596*ep^6*mtt^2*mWW*s^6*t^6 - 7088*mtt*mWW^2*s^6*t^6 - 21464*ep*mtt*mWW^2*s^6*t^6 + 137392*ep^2*mtt*mWW^2*s^6*t^6 + 830124*ep^3*mtt*mWW^2*s^6*t^6 + 1691200*ep^4*mtt*mWW^2*s^6*t^6 + 1545524*ep^5*mtt*mWW^2*s^6*t^6 + 536952*ep^6*mtt*mWW^2*s^6*t^6 + 3152*mWW^3*s^6*t^6 + 8092*ep*mWW^3*s^6*t^6 - 52598*ep^2*mWW^3*s^6*t^6 - 288654*ep^3*mWW^3*s^6*t^6 - 553302*ep^4*mWW^3*s^6*t^6 - 482830*ep^5*mWW^3*s^6*t^6 - 161700*ep^6*mWW^3*s^6*t^6 - 1120*mtt^2*s^7*t^6 - 2896*ep*mtt^2*s^7*t^6 + 22264*ep^2*mtt^2*s^7*t^6 + 123460*ep^3*mtt^2*s^7*t^6 + 241896*ep^4*mtt^2*s^7*t^6 + 215172*ep^5*mtt^2*s^7*t^6 + 73224*ep^6*mtt^2*s^7*t^6 + 448*mtt*mWW*s^7*t^6 + 1024*ep*mtt*mWW*s^7*t^6 - 9616*ep^2*mtt*mWW*s^7*t^6 - 50512*ep^3*mtt*mWW*s^7*t^6 - 96816*ep^4*mtt*mWW*s^7*t^6 - 84816*ep^5*mtt*mWW*s^7*t^6 - 28512*ep^6*mtt*mWW*s^7*t^6 + 672*mWW^2*s^7*t^6 + 1872*ep*mWW^2*s^7*t^6 - 12648*ep^2*mWW^2*s^7*t^6 - 72948*ep^3*mWW^2*s^7*t^6 - 145080*ep^4*mWW^2*s^7*t^6 - 130356*ep^5*mWW^2*s^7*t^6 - 44712*ep^6*mWW^2*s^7*t^6 - 3920*mtt^8*t^7 - 12096*ep*mtt^8*t^7 + 68572*ep^2*mtt^8*t^7 + 423396*ep^3*mtt^8*t^7 + 867292*ep^4*mtt^8*t^7 + 797100*ep^5*mtt^8*t^7 + 278856*ep^6*mtt^8*t^7 + 16152*mtt^7*mWW*t^7 + 51061*ep*mtt^7*mWW*t^7 - 219746*ep^2*mtt^7*mWW*t^7 - 1404654*ep^3*mtt^7*mWW*t^7 - 2849016*ep^4*mtt^7*mWW*t^7 - 2588007*ep^5*mtt^7*mWW*t^7 - 896222*ep^6*mtt^7*mWW*t^7 - 17808*mtt^6*mWW^2*t^7 - 47393*ep*mtt^6*mWW^2*t^7 + 147680*ep^2*mtt^6*mWW^2*t^7 + 811740*ep^3*mtt^6*mWW^2*t^7 + 1407074*ep^4*mtt^6*mWW^2*t^7 + 1120189*ep^5*mtt^6*mWW^2*t^7 + 349398*ep^6*mtt^6*mWW^2*t^7 - 14544*mtt^5*mWW^3*t^7 - 91174*ep*mtt^5*mWW^3*t^7 + 207970*ep^2*mtt^5*mWW^3*t^7 + 2285874*ep^3*mtt^5*mWW^3*t^7 + 5452462*ep^4*mtt^5*mWW^3*t^7 + 5395084*ep^5*mtt^5*mWW^3*t^7 + 1959880*ep^6*mtt^5*mWW^3*t^7 + 49880*mtt^4*mWW^4*t^7 + 233262*ep*mtt^4*mWW^4*t^7 - 343868*ep^2*mtt^4*mWW^4*t^7 - 4030124*ep^3*mtt^4*mWW^4*t^7 - 9256008*ep^4*mtt^4*mWW^4*t^7 - 8868538*ep^5*mtt^4*mWW^4*t^7 - 3135084*ep^6*mtt^4*mWW^4*t^7 - 43720*mtt^3*mWW^5*t^7 - 185175*ep*mtt^3*mWW^5*t^7 + 173482*ep^2*mtt^3*mWW^5*t^7 + 2405406*ep^3*mtt^3*mWW^5*t^7 + 5372652*ep^4*mtt^3*mWW^5*t^7 + 4949049*ep^5*mtt^3*mWW^5*t^7 + 1668306*ep^6*mtt^3*mWW^5*t^7 + 15008*mtt^2*mWW^6*t^7 + 44995*ep*mtt^2*mWW^6*t^7 - 57520*ep^2*mtt^2*mWW^6*t^7 - 427876*ep^3*mtt^2*mWW^6*t^7 - 667974*ep^4*mtt^2*mWW^6*t^7 - 360759*ep^5*mtt^2*mWW^6*t^7 - 21682*ep^6*mtt^2*mWW^6*t^7 - 512*mtt*mWW^7*t^7 + 12056*ep*mtt*mWW^7*t^7 + 33782*ep^2*mtt*mWW^7*t^7 - 94370*ep^3*mtt*mWW^7*t^7 - 457954*ep^4*mtt*mWW^7*t^7 - 608782*ep^5*mtt*mWW^7*t^7 - 274300*ep^6*mtt*mWW^7*t^7 - 536*mWW^8*t^7 - 5536*ep*mWW^8*t^7 - 10352*ep^2*mWW^8*t^7 + 30608*ep^3*mWW^8*t^7 + 131472*ep^4*mWW^8*t^7 + 164664*ep^5*mWW^8*t^7 + 70848*ep^6*mWW^8*t^7 + 21840*mtt^7*s*t^7 + 66944*ep*mtt^7*s*t^7 - 383836*ep^2*mtt^7*s*t^7 - 2358260*ep^3*mtt^7*s*t^7 - 4819964*ep^4*mtt^7*s*t^7 - 4422108*ep^5*mtt^7*s*t^7 - 1544616*ep^6*mtt^7*s*t^7 - 76624*mtt^6*mWW*s*t^7 - 238736*ep*mtt^6*mWW*s*t^7 + 1065542*ep^2*mtt^6*mWW*s*t^7 + 6719534*ep^3*mtt^6*mWW*s*t^7 + 13573630*ep^4*mtt^6*mWW*s*t^7 + 12297506*ep^5*mtt^6*mWW*s*t^7 + 4249676*ep^6*mtt^6*mWW*s*t^7 + 65980*mtt^5*mWW^2*s*t^7 + 165720*ep*mtt^5*mWW^2*s*t^7 - 562074*ep^2*mtt^5*mWW^2*s*t^7 - 2883278*ep^3*mtt^5*mWW^2*s*t^7 - 4786518*ep^4*mtt^5*mWW^2*s*t^7 - 3659986*ep^5*mtt^5*mWW^2*s*t^7 - 1099300*ep^6*mtt^5*mWW^2*s*t^7 + 62512*mtt^4*mWW^3*s*t^7 + 348580*ep*mtt^4*mWW^3*s*t^7 - 863804*ep^2*mtt^4*mWW^3*s*t^7 - 8724096*ep^3*mtt^4*mWW^3*s*t^7 - 20400492*ep^4*mtt^4*mWW^3*s*t^7 - 19997020*ep^5*mtt^4*mWW^3*s*t^7 - 7230224*ep^6*mtt^4*mWW^3*s*t^7 - 144348*mtt^3*mWW^4*s*t^7 - 640908*ep*mtt^3*mWW^4*s*t^7 + 1121434*ep^2*mtt^3*mWW^4*s*t^7 + 11659690*ep^3*mtt^3*mWW^4*s*t^7 + 26268134*ep^4*mtt^3*mWW^4*s*t^7 + 24963266*ep^5*mtt^3*mWW^4*s*t^7 + 8794428*ep^6*mtt^3*mWW^4*s*t^7 + 88892*mtt^2*mWW^5*s*t^7 + 352540*ep*mtt^2*mWW^5*s*t^7 - 450728*ep^2*mtt^2*mWW^5*s*t^7 - 4949752*ep^3*mtt^2*mWW^5*s*t^7 - 10705852*ep^4*mtt^2*mWW^5*s*t^7 - 9722772*ep^5*mtt^2*mWW^5*s*t^7 - 3257192*ep^6*mtt^2*mWW^5*s*t^7 - 17824*mtt*mWW^6*s*t^7 - 41468*ep*mtt*mWW^6*s*t^7 + 96340*ep^2*mtt*mWW^6*s*t^7 + 423824*ep^3*mtt*mWW^6*s*t^7 + 439828*ep^4*mtt*mWW^6*s*t^7 + 13476*ep^5*mtt*mWW^6*s*t^7 - 137248*ep^6*mtt*mWW^6*s*t^7 - 428*mWW^7*s*t^7 - 12672*ep*mWW^7*s*t^7 - 22874*ep^2*mWW^7*s*t^7 + 112338*ep^3*mWW^7*s*t^7 + 431234*ep^4*mWW^7*s*t^7 + 527638*ep^5*mWW^7*s*t^7 + 224476*ep^6*mWW^7*s*t^7 - 50400*mtt^6*s^2*t^7 - 153280*ep*mtt^6*s^2*t^7 + 890600*ep^2*mtt^6*s^2*t^7 + 5440360*ep^3*mtt^6*s^2*t^7 + 11090440*ep^4*mtt^6*s^2*t^7 + 10154040*ep^5*mtt^6*s^2*t^7 + 3540240*ep^6*mtt^6*s^2*t^7 + 146768*mtt^5*mWW*s^2*t^7 + 449102*ep*mtt^5*mWW*s^2*t^7 - 2099620*ep^2*mtt^5*mWW*s^2*t^7 - 13028004*ep^3*mtt^5*mWW*s^2*t^7 - 26191336*ep^4*mtt^5*mWW*s^2*t^7 - 23655482*ep^5*mtt^5*mWW*s^2*t^7 - 8154420*ep^6*mtt^5*mWW*s^2*t^7 - 92548*mtt^4*mWW^2*s^2*t^7 - 212922*ep*mtt^4*mWW^2*s^2*t^7 + 814966*ep^2*mtt^4*mWW^2*s^2*t^7 + 3779946*ep^3*mtt^4*mWW^2*s^2*t^7 + 5825118*ep^4*mtt^4*mWW^2*s^2*t^7 + 4115880*ep^5*mtt^4*mWW^2*s^2*t^7 + 1136568*ep^6*mtt^4*mWW^2*s^2*t^7 - 101364*mtt^3*mWW^3*s^2*t^7 - 506339*ep*mtt^3*mWW^3*s^2*t^7 + 1387400*ep^2*mtt^3*mWW^3*s^2*t^7 + 12809308*ep^3*mtt^3*mWW^3*s^2*t^7 + 29300582*ep^4*mtt^3*mWW^3*s^2*t^7 + 28420543*ep^5*mtt^3*mWW^3*s^2*t^7 + 10221710*ep^6*mtt^3*mWW^3*s^2*t^7 + 149996*mtt^2*mWW^4*s^2*t^7 + 625941*ep*mtt^2*mWW^4*s^2*t^7 - 1322134*ep^2*mtt^2*mWW^4*s^2*t^7 - 12160154*ep^3*mtt^2*mWW^4*s^2*t^7 - 26791892*ep^4*mtt^2*mWW^4*s^2*t^7 - 25218667*ep^5*mtt^2*mWW^4*s^2*t^7 - 8849666*ep^6*mtt^2*mWW^4*s^2*t^7 - 57148*mtt*mWW^5*s^2*t^7 - 208319*ep*mtt*mWW^5*s^2*t^7 + 363888*ep^2*mtt*mWW^5*s^2*t^7 + 3223212*ep^3*mtt*mWW^5*s^2*t^7 + 6712470*ep^4*mtt*mWW^5*s^2*t^7 + 5995115*ep^5*mtt*mWW^5*s^2*t^7 + 1995742*ep^6*mtt*mWW^5*s^2*t^7 + 4696*mWW^6*s^2*t^7 + 5817*ep*mWW^6*s^2*t^7 - 35100*ep^2*mWW^6*s^2*t^7 - 64668*ep^3*mWW^6*s^2*t^7 + 54618*ep^4*mWW^6*s^2*t^7 + 188571*ep^5*mWW^6*s^2*t^7 + 109826*ep^6*mWW^6*s^2*t^7 + 61600*mtt^5*s^3*t^7 + 185600*ep*mtt^5*s^3*t^7 - 1095480*ep^2*mtt^5*s^3*t^7 - 6646760*ep^3*mtt^5*s^3*t^7 - 13507960*ep^4*mtt^5*s^3*t^7 - 12337080*ep^5*mtt^5*s^3*t^7 - 4291920*ep^6*mtt^5*s^3*t^7 - 143872*mtt^4*mWW*s^3*t^7 - 430268*ep*mtt^4*mWW*s^3*t^7 + 2137980*ep^2*mtt^4*mWW*s^3*t^7 + 13009756*ep^3*mtt^4*mWW*s^3*t^7 + 26009364*ep^4*mtt^4*mWW*s^3*t^7 + 23407008*ep^5*mtt^4*mWW*s^3*t^7 + 8045360*ep^6*mtt^4*mWW*s^3*t^7 + 59396*mtt^3*mWW^2*s^3*t^7 + 116680*ep*mtt^3*mWW^2*s^3*t^7 - 543190*ep^2*mtt^3*mWW^2*s^3*t^7 - 2112698*ep^3*mtt^3*mWW^2*s^3*t^7 - 2730458*ep^4*mtt^3*mWW^2*s^3*t^7 - 1498534*ep^5*mtt^3*mWW^2*s^3*t^7 - 275484*ep^6*mtt^3*mWW^2*s^3*t^7 + 77320*mtt^2*mWW^3*s^3*t^7 + 345750*ep*mtt^2*mWW^3*s^3*t^7 - 1071390*ep^2*mtt^2*mWW^3*s^3*t^7 - 8980642*ep^3*mtt^2*mWW^3*s^3*t^7 - 20031770*ep^4*mtt^2*mWW^3*s^3*t^7 - 19193996*ep^5*mtt^2*mWW^3*s^3*t^7 - 6860408*ep^6*mtt^2*mWW^3*s^3*t^7 - 66032*mtt*mWW^4*s^3*t^7 - 255588*ep*mtt*mWW^4*s^3*t^7 + 662998*ep^2*mtt*mWW^4*s^3*t^7 + 5389514*ep^3*mtt*mWW^4*s^3*t^7 + 11572486*ep^4*mtt*mWW^4*s^3*t^7 + 10770146*ep^5*mtt*mWW^4*s^3*t^7 + 3761804*ep^6*mtt*mWW^4*s^3*t^7 + 11588*mWW^5*s^3*t^7 + 37826*ep*mWW^5*s^3*t^7 - 90918*ep^2*mWW^5*s^3*t^7 - 659170*ep^3*mWW^5*s^3*t^7 - 1311662*ep^4*mWW^5*s^3*t^7 - 1147544*ep^5*mWW^5*s^3*t^7 - 379352*ep^6*mWW^5*s^3*t^7 - 42000*mtt^4*s^4*t^7 - 125120*ep*mtt^4*s^4*t^7 + 752620*ep^2*mtt^4*s^4*t^7 + 4529780*ep^3*mtt^4*s^4*t^7 + 9171500*ep^4*mtt^4*s^4*t^7 + 8351580*ep^5*mtt^4*s^4*t^7 + 2897640*ep^6*mtt^4*s^4*t^7 + 74968*mtt^3*mWW*s^4*t^7 + 217637*ep*mtt^3*mWW*s^4*t^7 - 1175450*ep^2*mtt^3*mWW*s^4*t^7 - 6986774*ep^3*mtt^3*mWW*s^4*t^7 - 13881136*ep^4*mtt^3*mWW*s^4*t^7 - 12443087*ep^5*mtt^3*mWW*s^4*t^7 - 4262990*ep^6*mtt^3*mWW*s^4*t^7 - 15580*mtt^2*mWW^2*s^4*t^7 - 18813*ep*mtt^2*mWW^2*s^4*t^7 + 145314*ep^2*mtt^2*mWW^2*s^4*t^7 + 315098*ep^3*mtt^2*mWW^2*s^4*t^7 - 264*ep^4*mtt^2*mWW^2*s^4*t^7 - 402653*ep^5*mtt^2*mWW^2*s^4*t^7 - 240926*ep^6*mtt^2*mWW^2*s^4*t^7 - 27876*mtt*mWW^3*s^4*t^7 - 110933*ep*mtt*mWW^3*s^4*t^7 + 395946*ep^2*mtt*mWW^3*s^4*t^7 + 3000374*ep^3*mtt*mWW^3*s^4*t^7 + 6501452*ep^4*mtt*mWW^3*s^4*t^7 + 6139023*ep^5*mtt*mWW^3*s^4*t^7 + 2177182*ep^6*mtt*mWW^3*s^4*t^7 + 10504*mWW^4*s^4*t^7 + 37293*ep*mWW^4*s^4*t^7 - 118430*ep^2*mWW^4*s^4*t^7 - 858926*ep^3*mWW^4*s^4*t^7 - 1792720*ep^4*mWW^4*s^4*t^7 - 1646207*ep^5*mWW^4*s^4*t^7 - 571482*ep^6*mWW^4*s^4*t^7 + 15120*mtt^3*s^5*t^7 + 44416*ep*mtt^3*s^5*t^7 - 273452*ep^2*mtt^3*s^5*t^7 - 1629796*ep^3*mtt^3*s^5*t^7 - 3284812*ep^4*mtt^3*s^5*t^7 - 2980140*ep^5*mtt^3*s^5*t^7 - 1030536*ep^6*mtt^3*s^5*t^7 - 19184*mtt^2*mWW*s^5*t^7 - 53564*ep*mtt^2*mWW*s^5*t^7 + 326206*ep^2*mtt^2*mWW*s^5*t^7 + 1886550*ep^3*mtt^2*mWW*s^5*t^7 + 3725470*ep^4*mtt^2*mWW*s^5*t^7 + 3327590*ep^5*mtt^2*mWW*s^5*t^7 + 1136532*ep^6*mtt^2*mWW*s^5*t^7 + 112*mtt*mWW^2*s^5*t^7 - 4968*ep*mtt*mWW^2*s^5*t^7 + 3368*ep^2*mtt*mWW^2*s^5*t^7 + 134064*ep^3*mtt*mWW^2*s^5*t^7 + 381576*ep^4*mtt*mWW^2*s^5*t^7 + 416184*ep^5*mtt*mWW^2*s^5*t^7 + 162144*ep^6*mtt*mWW^2*s^5*t^7 + 3952*mWW^3*s^5*t^7 + 14116*ep*mWW^3*s^5*t^7 - 56122*ep^2*mWW^3*s^5*t^7 - 390818*ep^3*mWW^3*s^5*t^7 - 822234*ep^4*mWW^3*s^5*t^7 - 763634*ep^5*mWW^3*s^5*t^7 - 268140*ep^6*mWW^3*s^5*t^7 - 2240*mtt^2*s^6*t^7 - 6464*ep*mtt^2*s^6*t^7 + 40976*ep^2*mtt^2*s^6*t^7 + 241280*ep^3*mtt^2*s^6*t^7 + 483504*ep^4*mtt^2*s^6*t^7 + 436608*ep^5*mtt^2*s^6*t^7 + 150336*ep^6*mtt^2*s^6*t^7 + 1792*mtt*mWW*s^6*t^7 + 4768*ep*mtt*mWW*s^6*t^7 - 34912*ep^2*mtt*mWW*s^6*t^7 - 196408*ep^3*mtt*mWW*s^6*t^7 - 386976*ep^4*mtt*mWW*s^6*t^7 - 345528*ep^5*mtt*mWW*s^6*t^7 - 117936*ep^6*mtt*mWW*s^6*t^7 + 448*mWW^2*s^6*t^7 + 1696*ep*mWW^2*s^6*t^7 - 6064*ep^2*mWW^2*s^6*t^7 - 44872*ep^3*mWW^2*s^6*t^7 - 96528*ep^4*mWW^2*s^6*t^7 - 91080*ep^5*mWW^2*s^6*t^7 - 32400*ep^6*mWW^2*s^6*t^7 + 3080*mtt^7*t^8 + 10204*ep*mtt^7*t^8 - 49848*ep^2*mtt^7*t^8 - 324424*ep^3*mtt^7*t^8 - 674888*ep^4*mtt^7*t^8 - 625620*ep^5*mtt^7*t^8 - 220104*ep^6*mtt^7*t^8 - 14560*mtt^6*mWW*t^8 - 51221*ep*mtt^6*mWW*t^8 + 183834*ep^2*mtt^6*mWW*t^8 + 1295230*ep^3*mtt^6*mWW*t^8 + 2715132*ep^4*mtt^6*mWW*t^8 + 2517103*ep^5*mtt^6*mWW*t^8 + 884242*ep^6*mtt^6*mWW*t^8 + 25180*mtt^5*mWW^2*t^8 + 90272*ep*mtt^5*mWW^2*t^8 - 225856*ep^2*mtt^5*mWW^2*t^8 - 1745852*ep^3*mtt^5*mWW^2*t^8 - 3655580*ep^4*mtt^5*mWW^2*t^8 - 3368028*ep^5*mtt^5*mWW^2*t^8 - 1177192*ep^6*mtt^5*mWW^2*t^8 - 15944*mtt^4*mWW^3*t^8 - 47680*ep*mtt^4*mWW^3*t^8 + 76890*ep^2*mtt^4*mWW^3*t^8 + 535918*ep^3*mtt^4*mWW^3*t^8 + 964826*ep^4*mtt^4*mWW^3*t^8 + 792642*ep^5*mtt^4*mWW^3*t^8 + 257220*ep^6*mtt^4*mWW^3*t^8 - 4624*mtt^3*mWW^4*t^8 - 43424*ep*mtt^3*mWW^4*t^8 + 31216*ep^2*mtt^3*mWW^4*t^8 + 809008*ep^3*mtt^3*mWW^4*t^8 + 2090776*ep^4*mtt^3*mWW^4*t^8 + 2127496*ep^5*mtt^3*mWW^4*t^8 + 782144*ep^6*mtt^3*mWW^4*t^8 + 11456*mtt^2*mWW^5*t^8 + 67663*ep*mtt^2*mWW^5*t^8 - 7130*ep^2*mtt^2*mWW^5*t^8 - 799558*ep^3*mtt^2*mWW^5*t^8 - 2059816*ep^4*mtt^2*mWW^5*t^8 - 2076585*ep^5*mtt^2*mWW^5*t^8 - 759278*ep^6*mtt^2*mWW^5*t^8 - 5364*mtt*mWW^6*t^8 - 29796*ep*mtt*mWW^6*t^8 - 11736*ep^2*mtt*mWW^6*t^8 + 257268*ep^3*mtt*mWW^6*t^8 + 699324*ep^4*mtt*mWW^6*t^8 + 716976*ep^5*mtt*mWW^6*t^8 + 264480*ep^6*mtt*mWW^6*t^8 + 776*mWW^7*t^8 + 3982*ep*mWW^7*t^8 + 2630*ep^2*mWW^7*t^8 - 27590*ep^3*mWW^7*t^8 - 79774*ep^4*mWW^7*t^8 - 83984*ep^5*mWW^7*t^8 - 31512*ep^6*mWW^7*t^8 - 14560*mtt^6*s*t^8 - 47952*ep*mtt^6*s*t^8 + 236816*ep^2*mtt^6*s*t^8 + 1533336*ep^3*mtt^6*s*t^8 + 3182768*ep^4*mtt^6*s*t^8 + 2945352*ep^5*mtt^6*s*t^8 + 1034640*ep^6*mtt^6*s*t^8 + 58024*mtt^5*mWW*s*t^8 + 201151*ep*mtt^5*mWW*s*t^8 - 754588*ep^2*mtt^5*mWW*s*t^8 - 5222400*ep^3*mtt^5*mWW*s*t^8 - 10896978*ep^4*mtt^5*mWW*s*t^8 - 10073335*ep^5*mtt^5*mWW*s*t^8 - 3530754*ep^6*mtt^5*mWW*s*t^8 - 81044*mtt^4*mWW^2*s*t^8 - 283086*ep*mtt^4*mWW^2*s*t^8 + 779420*ep^2*mtt^4*mWW^2*s*t^8 + 5758932*ep^3*mtt^4*mWW^2*s*t^8 + 11937964*ep^4*mtt^4*mWW^2*s*t^8 + 10933698*ep^5*mtt^4*mWW^2*s*t^8 + 3804260*ep^6*mtt^4*mWW^2*s*t^8 + 36744*mtt^3*mWW^3*s*t^8 + 99724*ep*mtt^3*mWW^3*s*t^8 - 199310*ep^2*mtt^3*mWW^3*s*t^8 - 1146210*ep^3*mtt^3*mWW^3*s*t^8 - 1867102*ep^4*mtt^3*mWW^3*s*t^8 - 1398970*ep^5*mtt^3*mWW^3*s*t^8 - 418380*ep^6*mtt^3*mWW^3*s*t^8 + 14192*mtt^2*mWW^4*s*t^8 + 105178*ep*mtt^2*mWW^4*s*t^8 - 102974*ep^2*mtt^2*mWW^4*s*t^8 - 1955218*ep^3*mtt^2*mWW^4*s*t^8 - 4908330*ep^4*mtt^2*mWW^4*s*t^8 - 4943376*ep^5*mtt^2*mWW^4*s*t^8 - 1811664*ep^6*mtt^2*mWW^4*s*t^8 - 17200*mtt*mWW^5*s*t^8 - 95227*ep*mtt*mWW^5*s*t^8 + 38242*ep^2*mtt*mWW^5*s*t^8 + 1225322*ep^3*mtt*mWW^5*s*t^8 + 3054392*ep^4*mtt*mWW^5*s*t^8 + 3043433*ep^5*mtt*mWW^5*s*t^8 + 1107358*ep^6*mtt*mWW^5*s*t^8 + 3844*mWW^6*s*t^8 + 20212*ep*mWW^6*s*t^8 + 2394*ep^2*mWW^6*s*t^8 - 193762*ep^3*mWW^6*s*t^8 - 502714*ep^4*mWW^6*s*t^8 - 506802*ep^5*mWW^6*s*t^8 - 185460*ep^6*mWW^6*s*t^8 + 27440*mtt^5*s^2*t^8 + 89768*ep*mtt^5*s^2*t^8 - 448784*ep^2*mtt^5*s^2*t^8 - 2889104*ep^3*mtt^5*s^2*t^8 - 5982192*ep^4*mtt^5*s^2*t^8 - 5525208*ep^5*mtt^5*s^2*t^8 - 1937520*ep^6*mtt^5*s^2*t^8 - 89400*mtt^4*mWW*s^2*t^8 - 304287*ep*mtt^4*mWW*s^2*t^8 + 1207800*ep^2*mtt^4*mWW*s^2*t^8 + 8181972*ep^3*mtt^4*mWW*s^2*t^8 + 16980174*ep^4*mtt^4*mWW*s^2*t^8 + 15645075*ep^5*mtt^4*mWW*s^2*t^8 + 5469546*ep^6*mtt^4*mWW*s^2*t^8 + 96076*mtt^3*mWW^2*s^2*t^8 + 324624*ep*mtt^3*mWW^2*s^2*t^8 - 1009176*ep^2*mtt^3*mWW^2*s^2*t^8 - 7077524*ep^3*mtt^3*mWW^2*s^2*t^8 - 14499732*ep^4*mtt^3*mWW^2*s^2*t^8 - 13187188*ep^5*mtt^3*mWW^2*s^2*t^8 - 4563400*ep^6*mtt^3*mWW^2*s^2*t^8 - 27512*mtt^2*mWW^3*s^2*t^8 - 62853*ep*mtt^2*mWW^3*s^2*t^8 + 171430*ep^2*mtt^2*mWW^3*s^2*t^8 + 733002*ep^3*mtt^2*mWW^3*s^2*t^8 + 932248*ep^4*mtt^2*mWW^3*s^2*t^8 + 496659*ep^5*mtt^2*mWW^3*s^2*t^8 + 89634*ep^6*mtt^2*mWW^3*s^2*t^8 - 12804*mtt*mWW^4*s^2*t^8 - 79218*ep*mtt*mWW^4*s^2*t^8 + 103196*ep^2*mtt*mWW^4*s^2*t^8 + 1504496*ep^3*mtt*mWW^4*s^2*t^8 + 3659236*ep^4*mtt*mWW^4*s^2*t^8 + 3642010*ep^5*mtt*mWW^4*s^2*t^8 + 1329228*ep^6*mtt*mWW^4*s^2*t^8 + 6200*mWW^5*s^2*t^8 + 31966*ep*mWW^5*s^2*t^8 - 24466*ep^2*mWW^5*s^2*t^8 - 452842*ep^3*mWW^5*s^2*t^8 - 1089734*ep^4*mWW^5*s^2*t^8 - 1071348*ep^5*mWW^5*s^2*t^8 - 387488*ep^6*mWW^5*s^2*t^8 - 25760*mtt^4*s^3*t^8 - 83632*ep*mtt^4*s^3*t^8 + 423936*ep^2*mtt^4*s^3*t^8 + 2711536*ep^3*mtt^4*s^3*t^8 + 5598848*ep^4*mtt^4*s^3*t^8 + 5159712*ep^5*mtt^4*s^3*t^8 + 1805760*ep^6*mtt^4*s^3*t^8 + 65656*mtt^3*mWW*s^3*t^8 + 218165*ep*mtt^3*mWW*s^3*t^8 - 934212*ep^2*mtt^3*mWW*s^3*t^8 - 6163816*ep^3*mtt^3*mWW*s^3*t^8 - 12709974*ep^4*mtt^3*mWW*s^3*t^8 - 11666245*ep^5*mtt^3*mWW*s^3*t^8 - 4066534*ep^6*mtt^3*mWW*s^3*t^8 - 50188*mtt^2*mWW^2*s^3*t^8 - 162102*ep*mtt^2*mWW^2*s^3*t^8 + 593132*ep^2*mtt^2*mWW^2*s^3*t^8 + 3912172*ep^3*mtt^2*mWW^2*s^3*t^8 + 7904708*ep^4*mtt^2*mWW^2*s^3*t^8 + 7130210*ep^5*mtt^2*mWW^2*s^3*t^8 + 2451300*ep^6*mtt^2*mWW^2*s^3*t^8 + 6768*mtt*mWW^3*s^3*t^8 + 8905*ep*mtt*mWW^3*s^3*t^8 - 51484*ep^2*mtt*mWW^3*s^3*t^8 - 92768*ep^3*mtt*mWW^3*s^3*t^8 + 69778*ep^4*mtt*mWW^3*s^3*t^8 + 224143*ep^5*mtt*mWW^3*s^3*t^8 + 117282*ep^6*mtt*mWW^3*s^3*t^8 + 3524*mWW^4*s^3*t^8 + 18664*ep*mWW^4*s^3*t^8 - 31372*ep^2*mWW^4*s^3*t^8 - 367124*ep^3*mWW^4*s^3*t^8 - 863360*ep^4*mWW^4*s^3*t^8 - 847820*ep^5*mWW^4*s^3*t^8 - 307808*ep^6*mWW^4*s^3*t^8 + 12040*mtt^3*s^4*t^8 + 38748*ep*mtt^3*s^4*t^8 - 199544*ep^2*mtt^3*s^4*t^8 - 1266984*ep^3*mtt^3*s^4*t^8 - 2607752*ep^4*mtt^3*s^4*t^8 - 2397108*ep^5*mtt^3*s^4*t^8 - 837000*ep^6*mtt^3*s^4*t^8 - 22408*mtt^2*mWW*s^4*t^8 - 71968*ep*mtt^2*mWW*s^4*t^8 + 344206*ep^2*mtt^2*mWW*s^4*t^8 + 2195166*ep^3*mtt^2*mWW*s^4*t^8 + 4491678*ep^4*mtt^2*mWW*s^4*t^8 + 4105090*ep^5*mtt^2*mWW*s^4*t^8 + 1426236*ep^6*mtt^2*mWW*s^4*t^8 + 10424*mtt*mWW^2*s^4*t^8 + 31316*ep*mtt*mWW^2*s^4*t^8 - 147136*ep^2*mtt*mWW^2*s^4*t^8 - 898240*ep^3*mtt*mWW^2*s^4*t^8 - 1784176*ep^4*mtt*mWW^2*s^4*t^8 - 1593508*ep^5*mtt*mWW^2*s^4*t^8 - 543480*ep^6*mtt*mWW^2*s^4*t^8 - 56*mWW^3*s^4*t^8 + 1904*ep*mWW^3*s^4*t^8 + 2474*ep^2*mWW^3*s^4*t^8 - 29942*ep^3*mWW^3*s^4*t^8 - 99750*ep^4*mWW^3*s^4*t^8 - 114474*ep^5*mWW^3*s^4*t^8 - 45756*ep^6*mWW^3*s^4*t^8 - 2240*mtt^2*s^5*t^8 - 7136*ep*mtt^2*s^5*t^8 + 37424*ep^2*mtt^2*s^5*t^8 + 235640*ep^3*mtt^2*s^5*t^8 + 483216*ep^4*mtt^2*s^5*t^8 + 442872*ep^5*mtt^2*s^5*t^8 + 154224*ep^6*mtt^2*s^5*t^8 + 2688*mtt*mWW*s^5*t^8 + 8160*ep*mtt*mWW*s^5*t^8 - 47040*ep^2*mtt*mWW*s^5*t^8 - 286152*ep^3*mtt*mWW*s^5*t^8 - 580032*ep^4*mtt*mWW*s^5*t^8 - 527688*ep^5*mtt*mWW*s^5*t^8 - 182736*ep^6*mtt*mWW*s^5*t^8 - 448*mWW^2*s^5*t^8 - 1024*ep*mWW^2*s^5*t^8 + 9616*ep^2*mWW^2*s^5*t^8 + 50512*ep^3*mWW^2*s^5*t^8 + 96816*ep^4*mWW^2*s^5*t^8 + 84816*ep^5*mWW^2*s^5*t^8 + 28512*ep^6*mWW^2*s^5*t^8 - 1288*mtt^6*t^9 - 4568*ep*mtt^6*t^9 + 19146*ep^2*mtt^6*t^9 + 132302*ep^3*mtt^6*t^9 + 279754*ep^4*mtt^6*t^9 + 261618*ep^5*mtt^6*t^9 + 92556*ep^6*mtt^6*t^9 + 6472*mtt^5*mWW*t^9 + 24884*ep*mtt^5*mWW*t^9 - 73980*ep^2*mtt^5*mWW*t^9 - 575684*ep^3*mtt^5*mWW*t^9 - 1239340*ep^4*mtt^5*mWW*t^9 - 1165800*ep^5*mtt^5*mWW*t^9 - 413352*ep^6*mtt^5*mWW*t^9 - 12816*mtt^4*mWW^2*t^9 - 52560*ep*mtt^4*mWW^2*t^9 + 102636*ep^2*mtt^4*mWW^2*t^9 + 954920*ep^3*mtt^4*mWW^2*t^9 + 2101644*ep^4*mtt^4*mWW^2*t^9 + 1991248*ep^5*mtt^4*mWW^2*t^9 + 708288*ep^6*mtt^4*mWW^2*t^9 + 12304*mtt^3*mWW^3*t^9 + 52312*ep*mtt^3*mWW^3*t^9 - 57656*ep^2*mtt^3*mWW^3*t^9 - 722644*ep^3*mtt^3*mWW^3*t^9 - 1631264*ep^4*mtt^3*mWW^3*t^9 - 1558020*ep^5*mtt^3*mWW^3*t^9 - 556632*ep^6*mtt^3*mWW^3*t^9 - 5416*mtt^2*mWW^4*t^9 - 21896*ep*mtt^2*mWW^4*t^9 + 9762*ep^2*mtt^2*mWW^4*t^9 + 210722*ep^3*mtt^2*mWW^4*t^9 + 481018*ep^4*mtt^2*mWW^4*t^9 + 460302*ep^5*mtt^2*mWW^4*t^9 + 165348*ep^6*mtt^2*mWW^4*t^9 + 552*mtt*mWW^5*t^9 + 84*ep*mtt*mWW^5*t^9 - 2076*ep^2*mtt*mWW^5*t^9 + 11416*ep^3*mtt*mWW^5*t^9 + 43356*ep^4*mtt*mWW^5*t^9 + 47756*ep^5*mtt*mWW^5*t^9 + 17472*ep^6*mtt*mWW^5*t^9 + 192*mWW^6*t^9 + 1744*ep*mWW^6*t^9 + 2168*ep^2*mWW^6*t^9 - 11032*ep^3*mWW^6*t^9 - 35168*ep^4*mWW^6*t^9 - 37104*ep^5*mWW^6*t^9 - 13680*ep^6*mWW^6*t^9 + 4984*mtt^5*s*t^9 + 17608*ep*mtt^5*s*t^9 - 74374*ep^2*mtt^5*s*t^9 - 511906*ep^3*mtt^5*s*t^9 - 1080726*ep^4*mtt^5*s*t^9 - 1009422*ep^5*mtt^5*s*t^9 - 356724*ep^6*mtt^5*s*t^9 - 20680*mtt^4*mWW*s*t^9 - 78348*ep*mtt^4*mWW*s*t^9 + 245792*ep^2*mtt^4*mWW*s*t^9 + 1868536*ep^3*mtt^4*mWW*s*t^9 + 4003136*ep^4*mtt^4*mWW*s*t^9 + 3755756*ep^5*mtt^4*mWW*s*t^9 + 1329168*ep^6*mtt^4*mWW*s*t^9 + 32368*mtt^3*mWW^2*s*t^9 + 129464*ep*mtt^3*mWW^2*s*t^9 - 286656*ep^2*mtt^3*mWW^2*s*t^9 - 2499684*ep^3*mtt^3*mWW^2*s*t^9 - 5444200*ep^4*mtt^3*mWW^2*s*t^9 - 5131844*ep^5*mtt^3*mWW^2*s*t^9 - 1819128*ep^6*mtt^3*mWW^2*s*t^9 - 22864*mtt^2*mWW^3*s*t^9 - 93808*ep*mtt^2*mWW^3*s*t^9 + 134036*ep^2*mtt^2*mWW^3*s*t^9 + 1424276*ep^3*mtt^2*mWW^3*s*t^9 + 3149924*ep^4*mtt^2*mWW^3*s*t^9 + 2978540*ep^5*mtt^2*mWW^3*s*t^9 + 1056936*ep^6*mtt^2*mWW^3*s*t^9 + 6424*mtt*mWW^4*s*t^9 + 24576*ep*mtt*mWW^4*s*t^9 - 19402*ep^2*mtt*mWW^4*s*t^9 - 264114*ep^3*mtt*mWW^4*s*t^9 - 576162*ep^4*mtt*mWW^4*s*t^9 - 537462*ep^5*mtt*mWW^4*s*t^9 - 189540*ep^6*mtt*mWW^4*s*t^9 - 232*mWW^5*s*t^9 + 508*ep*mWW^5*s*t^9 + 604*ep^2*mWW^5*s*t^9 - 17108*ep^3*mWW^5*s*t^9 - 51972*ep^4*mWW^5*s*t^9 - 55568*ep^5*mWW^5*s*t^9 - 20712*ep^6*mWW^5*s*t^9 - 7224*mtt^4*s^2*t^9 - 25416*ep*mtt^4*s^2*t^9 + 108246*ep^2*mtt^4*s^2*t^9 + 741906*ep^3*mtt^4*s^2*t^9 + 1563654*ep^4*mtt^4*s^2*t^9 + 1458558*ep^5*mtt^4*s^2*t^9 + 514836*ep^6*mtt^4*s^2*t^9 + 23736*mtt^3*mWW*s^2*t^9 + 88156*ep*mtt^3*mWW*s^2*t^9 - 297452*ep^2*mtt^3*mWW*s^2*t^9 - 2195148*ep^3*mtt^3*mWW*s^2*t^9 - 4674652*ep^4*mtt^3*mWW*s^2*t^9 - 4372168*ep^5*mtt^3*mWW*s^2*t^9 - 1543992*ep^6*mtt^3*mWW*s^2*t^9 - 27512*mtt^2*mWW^2*s^2*t^9 - 106344*ep*mtt^2*mWW^2*s^2*t^9 + 277142*ep^2*mtt^2*mWW^2*s^2*t^9 + 2238706*ep^3*mtt^2*mWW^2*s^2*t^9 + 4813758*ep^4*mtt^2*mWW^2*s^2*t^9 + 4509782*ep^5*mtt^2*mWW^2*s^2*t^9 + 1592148*ep^6*mtt^2*mWW^2*s^2*t^9 + 12712*mtt*mWW^3*s^2*t^9 + 49756*ep*mtt*mWW^3*s^2*t^9 - 96000*ep^2*mtt*mWW^3*s^2*t^9 - 863208*ep^3*mtt*mWW^3*s^2*t^9 - 1864048*ep^4*mtt*mWW^3*s^2*t^9 - 1741948*ep^5*mtt*mWW^3*s^2*t^9 - 613104*ep^6*mtt*mWW^3*s^2*t^9 - 1712*mWW^4*s^2*t^9 - 6152*ep*mWW^4*s^2*t^9 + 8064*ep^2*mWW^4*s^2*t^9 + 77744*ep^3*mWW^4*s^2*t^9 + 161288*ep^4*mWW^4*s^2*t^9 + 145776*ep^5*mWW^4*s^2*t^9 + 50112*ep^6*mWW^4*s^2*t^9 + 4648*mtt^3*s^3*t^9 + 16280*ep*mtt^3*s^3*t^9 - 69954*ep^2*mtt^3*s^3*t^9 - 477302*ep^3*mtt^3*s^3*t^9 - 1004146*ep^4*mtt^3*s^3*t^9 - 935322*ep^5*mtt^3*s^3*t^9 - 329724*ep^6*mtt^3*s^3*t^9 - 11320*mtt^2*mWW*s^3*t^9 - 40804*ep*mtt^2*mWW*s^3*t^9 + 153448*ep^2*mtt^2*mWW*s^3*t^9 + 1087424*ep^3*mtt^2*mWW*s^3*t^9 + 2297256*ep^4*mtt^2*mWW*s^3*t^9 + 2140268*ep^5*mtt^2*mWW*s^3*t^9 + 753888*ep^6*mtt^2*mWW*s^3*t^9 + 8632*mtt*mWW^2*s^3*t^9 + 31648*ep*mtt*mWW^2*s^3*t^9 - 103994*ep^2*mtt*mWW^2*s^3*t^9 - 764070*ep^3*mtt*mWW^2*s^3*t^9 - 1616138*ep^4*mtt*mWW^2*s^3*t^9 - 1502674*ep^5*mtt*mWW^2*s^3*t^9 - 527964*ep^6*mtt*mWW^2*s^3*t^9 - 1960*mWW^3*s^3*t^9 - 7124*ep*mWW^3*s^3*t^9 + 20500*ep^2*mWW^3*s^3*t^9 + 153948*ep^3*mWW^3*s^3*t^9 + 323028*ep^4*mWW^3*s^3*t^9 + 297728*ep^5*mWW^3*s^3*t^9 + 103800*ep^6*mWW^3*s^3*t^9 - 1120*mtt^2*s^4*t^9 - 3904*ep*mtt^2*s^4*t^9 + 16936*ep^2*mtt^2*s^4*t^9 + 115000*ep^3*mtt^2*s^4*t^9 + 241464*ep^4*mtt^2*s^4*t^9 + 224568*ep^5*mtt^2*s^4*t^9 + 79056*ep^6*mtt^2*s^4*t^9 + 1792*mtt*mWW*s^4*t^9 + 6112*ep*mtt*mWW*s^4*t^9 - 27808*ep^2*mtt*mWW*s^4*t^9 - 185128*ep^3*mtt*mWW*s^4*t^9 - 386400*ep^4*mtt*mWW*s^4*t^9 - 358056*ep^5*mtt*mWW*s^4*t^9 - 125712*ep^6*mtt*mWW*s^4*t^9 - 672*mWW^2*s^4*t^9 - 2208*ep*mWW^2*s^4*t^9 + 10872*ep^2*mWW^2*s^4*t^9 + 70128*ep^3*mWW^2*s^4*t^9 + 144936*ep^4*mWW^2*s^4*t^9 + 133488*ep^5*mWW^2*s^4*t^9 + 46656*ep^6*mWW^2*s^4*t^9 + 224*mtt^5*t^10 + 848*ep*mtt^5*t^10 - 3032*ep^2*mtt^5*t^10 - 22436*ep^3*mtt^5*t^10 - 48264*ep^4*mtt^5*t^10 - 45540*ep^5*mtt^5*t^10 - 16200*ep^6*mtt^5*t^10 - 1152*mtt^4*mWW*t^10 - 4800*ep*mtt^4*mWW*t^10 + 11680*ep^2*mtt^4*mWW*t^10 + 101616*ep^3*mtt^4*mWW*t^10 + 224288*ep^4*mtt^4*mWW*t^10 + 213648*ep^5*mtt^4*mWW*t^10 + 76320*ep^6*mtt^4*mWW*t^10 + 2368*mtt^3*mWW^2*t^10 + 10784*ep*mtt^3*mWW^2*t^10 - 15856*ep^2*mtt^3*mWW^2*t^10 - 180296*ep^3*mtt^3*mWW^2*t^10 - 411576*ep^4*mtt^3*mWW^2*t^10 - 396864*ep^5*mtt^3*mWW^2*t^10 - 142560*ep^6*mtt^3*mWW^2*t^10 - 2432*mtt^2*mWW^3*t^10 - 12032*ep*mtt^2*mWW^3*t^10 + 7808*ep^2*mtt^2*mWW^3*t^10 + 155552*ep^3*mtt^2*mWW^3*t^10 + 371640*ep^4*mtt^2*mWW^3*t^10 + 364104*ep^5*mtt^2*mWW^3*t^10 + 131760*ep^6*mtt^2*mWW^3*t^10 + 1248*mtt*mWW^4*t^10 + 6672*ep*mtt*mWW^4*t^10 + 392*ep^2*mtt*mWW^4*t^10 - 64500*ep^3*mtt*mWW^4*t^10 - 164384*ep^4*mtt*mWW^4*t^10 - 164508*ep^5*mtt*mWW^4*t^10 - 60120*ep^6*mtt*mWW^4*t^10 - 256*mWW^5*t^10 - 1472*ep*mWW^5*t^10 - 992*ep^2*mWW^5*t^10 + 10064*ep^3*mWW^5*t^10 + 28296*ep^4*mWW^5*t^10 + 29160*ep^5*mWW^5*t^10 + 10800*ep^6*mWW^5*t^10 - 672*mtt^4*s*t^10 - 2544*ep*mtt^4*s*t^10 + 9096*ep^2*mtt^4*s*t^10 + 67308*ep^3*mtt^4*s*t^10 + 144792*ep^4*mtt^4*s*t^10 + 136620*ep^5*mtt^4*s*t^10 + 48600*ep^6*mtt^4*s*t^10 + 2752*mtt^3*mWW*s*t^10 + 11296*ep*mtt^3*mWW*s*t^10 - 29424*ep^2*mtt^3*mWW*s*t^10 - 248104*ep^3*mtt^3*mWW*s*t^10 - 545104*ep^4*mtt^3*mWW*s*t^10 - 518376*ep^5*mtt^3*mWW*s*t^10 - 185040*ep^6*mtt^3*mWW*s*t^10 - 4224*mtt^2*mWW^2*s*t^10 - 18688*ep*mtt^2*mWW^2*s*t^10 + 33152*ep^2*mtt^2*mWW^2*s*t^10 + 338656*ep^3*mtt^2*mWW^2*s*t^10 + 763624*ep^4*mtt^2*mWW^2*s*t^10 + 733080*ep^5*mtt^2*mWW^2*s*t^10 + 262800*ep^6*mtt^2*mWW^2*s*t^10 + 2880*mtt*mWW^3*s*t^10 + 13664*ep*mtt*mWW^3*s*t^10 - 14416*ep^2*mtt*mWW^3*s*t^10 - 202232*ep^3*mtt*mWW^3*s*t^10 - 471104*ep^4*mtt*mWW^3*s*t^10 - 457512*ep^5*mtt*mWW^3*s*t^10 - 164880*ep^6*mtt*mWW^3*s*t^10 - 736*mWW^4*s*t^10 - 3728*ep*mWW^4*s*t^10 + 1592*ep^2*mWW^4*s*t^10 + 44372*ep^3*mWW^4*s*t^10 + 107792*ep^4*mWW^4*s*t^10 + 106188*ep^5*mWW^4*s*t^10 + 38520*ep^6*mWW^4*s*t^10 + 672*mtt^3*s^2*t^10 + 2544*ep*mtt^3*s^2*t^10 - 9096*ep^2*mtt^3*s^2*t^10 - 67308*ep^3*mtt^3*s^2*t^10 - 144792*ep^4*mtt^3*s^2*t^10 - 136620*ep^5*mtt^3*s^2*t^10 - 48600*ep^6*mtt^3*s^2*t^10 - 2048*mtt^2*mWW*s^2*t^10 - 8192*ep*mtt^2*mWW*s^2*t^10 + 23808*ep^2*mtt^2*mWW*s^2*t^10 + 191360*ep^3*mtt^2*mWW*s^2*t^10 + 417344*ep^4*mtt^2*mWW*s^2*t^10 + 395808*ep^5*mtt^2*mWW*s^2*t^10 + 141120*ep^6*mtt^2*mWW*s^2*t^10 + 2080*mtt*mWW^2*s^2*t^10 + 8752*ep*mtt*mWW^2*s^2*t^10 - 20328*ep^2*mtt*mWW^2*s^2*t^10 - 180796*ep^3*mtt*mWW^2*s^2*t^10 - 400312*ep^4*mtt*mWW^2*s^2*t^10 - 381756*ep^5*mtt*mWW^2*s^2*t^10 - 136440*ep^6*mtt*mWW^2*s^2*t^10 - 704*mWW^3*s^2*t^10 - 3104*ep*mWW^3*s^2*t^10 + 5616*ep^2*mWW^3*s^2*t^10 + 56744*ep^3*mWW^3*s^2*t^10 + 127760*ep^4*mWW^3*s^2*t^10 + 122568*ep^5*mWW^3*s^2*t^10 + 43920*ep^6*mWW^3*s^2*t^10 - 224*mtt^2*s^3*t^10 - 848*ep*mtt^2*s^3*t^10 + 3032*ep^2*mtt^2*s^3*t^10 + 22436*ep^3*mtt^2*s^3*t^10 + 48264*ep^4*mtt^2*s^3*t^10 + 45540*ep^5*mtt^2*s^3*t^10 + 16200*ep^6*mtt^2*s^3*t^10 + 448*mtt*mWW*s^3*t^10 + 1696*ep*mtt*mWW*s^3*t^10 - 6064*ep^2*mtt*mWW*s^3*t^10 - 44872*ep^3*mtt*mWW*s^3*t^10 - 96528*ep^4*mtt*mWW*s^3*t^10 - 91080*ep^5*mtt*mWW*s^3*t^10 - 32400*ep^6*mtt*mWW*s^3*t^10 - 224*mWW^2*s^3*t^10 - 848*ep*mWW^2*s^3*t^10 + 3032*ep^2*mWW^2*s^3*t^10 + 22436*ep^3*mWW^2*s^3*t^10 + 48264*ep^4*mWW^2*s^3*t^10 + 45540*ep^5*mWW^2*s^3*t^10 + 16200*ep^6*mWW^2*s^3*t^10))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW^3*(mtt - mWW - s)^3*s^4*(mWW - t)^4*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {-((1 + ep)*(mtt - 2*mWW - s)*(mWW - t))/(2*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)), (mtt^2 + ep*mtt^2 + 3*mtt*mWW + 5*ep*mtt*mWW - 4*mWW^2 - 6*ep*mWW^2 - 2*mtt*s - 2*ep*mtt*s - 3*mWW*s - 5*ep*mWW*s + s^2 + ep*s^2 - mtt*t - ep*mtt*t + 2*mWW*t + 2*ep*mWW*t + s*t + ep*s*t)/(2*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)), ((1 + 2*ep)^2*(mtt - s)^2)/(mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)), -(((mtt - t)*(mtt^3 + 3*ep*mtt^3 + 2*ep^2*mtt^3 - 2*mtt^2*mWW - 6*ep*mtt^2*mWW - 4*ep^2*mtt^2*mWW + mtt*mWW^2 + 3*ep*mtt*mWW^2 + 2*ep^2*mtt*mWW^2 - 3*mtt^2*s - 8*ep*mtt^2*s - 5*ep^2*mtt^2*s + 18*mtt*mWW*s + 49*ep*mtt*mWW*s + 33*ep^2*mtt*mWW*s - 15*mWW^2*s - 41*ep*mWW^2*s - 28*ep^2*mWW^2*s + 2*mtt*s^2 + 5*ep*mtt*s^2 + 3*ep^2*mtt*s^2 - 14*mWW*s^2 - 39*ep*mWW*s^2 - 27*ep^2*mWW*s^2 - 2*mtt^2*t - 5*ep*mtt^2*t - 3*ep^2*mtt^2*t + 18*mtt*mWW*t + 49*ep*mtt*mWW*t + 33*ep^2*mtt*mWW*t - 16*mWW^2*t - 44*ep*mWW^2*t - 30*ep^2*mWW^2*t + 2*mtt*s*t + 5*ep*mtt*s*t + 3*ep^2*mtt*s*t - 14*mWW*s*t - 39*ep*mWW*s*t - 27*ep^2*mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), ((1 + 2*ep)*(1 + 4*ep)*mtt*(2*mtt^3 + 4*ep*mtt^3 - 2*mtt^2*mWW - 4*ep*mtt^2*mWW - 3*mtt^2*s - 5*ep*mtt^2*s + 7*mtt*mWW*s + 7*ep*mtt*mWW*s - 8*mWW^2*s - 10*ep*mWW^2*s + mtt*s^2 + ep*mtt*s^2 - 7*mWW*s^2 - 9*ep*mWW*s^2 - 3*mtt^2*t - 5*ep*mtt^2*t + 11*mtt*mWW*t + 15*ep*mtt*mWW*t - 8*mWW^2*t - 10*ep*mWW^2*t + 3*mtt*s*t + 5*ep*mtt*s*t - 5*mWW*s*t - 5*ep*mWW*s*t))/((mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((ep*(1 + 4*ep)*(mtt - 2*mWW - s))/(mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t))), ((1 + 3*ep)*(1 + 4*ep)*(mtt - s - t)*t*(mtt*mWW + 2*ep*mtt*mWW - mWW*s - 2*ep*mWW*s + 2*mtt*t + 3*ep*mtt*t - 4*mWW*t - 6*ep*mWW*t - 2*s*t - 3*ep*s*t))/((1 + ep)*mWW^3*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)), -(-12*mtt^4*mWW^2*s - 74*ep*mtt^4*mWW^2*s - 150*ep^2*mtt^4*mWW^2*s - 100*ep^3*mtt^4*mWW^2*s + 16*mtt^3*mWW^3*s + 108*ep*mtt^3*mWW^3*s + 236*ep^2*mtt^3*mWW^3*s + 168*ep^3*mtt^3*mWW^3*s - 4*mtt^2*mWW^4*s - 34*ep*mtt^2*mWW^4*s - 86*ep^2*mtt^2*mWW^4*s - 68*ep^3*mtt^2*mWW^4*s + 30*mtt^3*mWW^2*s^2 + 197*ep*mtt^3*mWW^2*s^2 + 416*ep^2*mtt^3*mWW^2*s^2 + 285*ep^3*mtt^3*mWW^2*s^2 - 80*mtt^2*mWW^3*s^2 - 514*ep*mtt^2*mWW^3*s^2 - 1058*ep^2*mtt^2*mWW^3*s^2 - 708*ep^3*mtt^2*mWW^3*s^2 + 74*mtt*mWW^4*s^2 + 465*ep*mtt*mWW^4*s^2 + 924*ep^2*mtt*mWW^4*s^2 + 593*ep^3*mtt*mWW^4*s^2 - 8*mWW^5*s^2 - 68*ep*mWW^5*s^2 - 154*ep^2*mWW^5*s^2 - 106*ep^3*mWW^5*s^2 - 18*mtt^2*mWW^2*s^3 - 123*ep*mtt^2*mWW^2*s^3 - 266*ep^2*mtt^2*mWW^2*s^3 - 185*ep^3*mtt^2*mWW^2*s^3 + 52*mtt*mWW^3*s^3 + 308*ep*mtt*mWW^3*s^3 + 590*ep^2*mtt*mWW^3*s^3 + 370*ep^3*mtt*mWW^3*s^3 - 10*mWW^4*s^3 - 81*ep*mWW^4*s^3 - 180*ep^2*mWW^4*s^3 - 121*ep^3*mWW^4*s^3 + 12*mtt^5*mWW*t + 92*ep*mtt^5*mWW*t + 216*ep^2*mtt^5*mWW*t + 160*ep^3*mtt^5*mWW*t - 28*mtt^4*mWW^2*t - 218*ep*mtt^4*mWW^2*t - 518*ep^2*mtt^4*mWW^2*t - 388*ep^3*mtt^4*mWW^2*t + 20*mtt^3*mWW^3*t + 160*ep*mtt^3*mWW^3*t + 388*ep^2*mtt^3*mWW^3*t + 296*ep^3*mtt^3*mWW^3*t - 4*mtt^2*mWW^4*t - 34*ep*mtt^2*mWW^4*t - 86*ep^2*mtt^2*mWW^4*t - 68*ep^3*mtt^2*mWW^4*t - 42*mtt^4*mWW*s*t - 352*ep*mtt^4*mWW*s*t - 854*ep^2*mtt^4*mWW*s*t - 640*ep^3*mtt^4*mWW*s*t + 196*mtt^3*mWW^2*s*t + 1462*ep*mtt^3*mWW^2*s*t + 3292*ep^2*mtt^3*mWW^2*s*t + 2338*ep^3*mtt^3*mWW^2*s*t - 286*mtt^2*mWW^3*s*t - 2000*ep*mtt^2*mWW^3*s*t - 4290*ep^2*mtt^2*mWW^3*s*t - 2936*ep^3*mtt^2*mWW^3*s*t + 148*mtt*mWW^4*s*t + 1026*ep*mtt*mWW^4*s*t + 2160*ep^2*mtt*mWW^4*s*t + 1450*ep^3*mtt*mWW^4*s*t - 16*mWW^5*s*t - 136*ep*mWW^5*s*t - 308*ep^2*mWW^5*s*t - 212*ep^3*mWW^5*s*t + 36*mtt^3*mWW*s^2*t + 330*ep*mtt^3*mWW*s^2*t + 828*ep^2*mtt^3*mWW*s^2*t + 630*ep^3*mtt^3*mWW*s^2*t - 128*mtt^2*mWW^2*s^2*t - 1076*ep*mtt^2*mWW^2*s^2*t - 2542*ep^2*mtt^2*mWW^2*s^2*t - 1846*ep^3*mtt^2*mWW^2*s^2*t + 124*mtt*mWW^3*s^2*t + 1006*ep*mtt*mWW^3*s^2*t + 2308*ep^2*mtt*mWW^3*s^2*t + 1642*ep^3*mtt*mWW^3*s^2*t - 56*mWW^4*s^2*t - 396*ep*mWW^4*s^2*t - 834*ep^2*mWW^4*s^2*t - 554*ep^3*mWW^4*s^2*t - 6*mtt^2*mWW*s^3*t - 70*ep*mtt^2*mWW*s^3*t - 190*ep^2*mtt^2*mWW*s^3*t - 150*ep^3*mtt^2*mWW*s^3*t - 16*mtt*mWW^2*s^3*t + 28*ep*mtt*mWW^2*s^3*t + 232*ep^2*mtt*mWW^2*s^3*t + 236*ep^3*mtt*mWW^2*s^3*t - 26*mWW^3*s^3*t - 166*ep*mWW^3*s^3*t - 330*ep^2*mWW^3*s^3*t - 214*ep^3*mWW^3*s^3*t + 12*mtt^5*t^2 + 92*ep*mtt^5*t^2 + 216*ep^2*mtt^5*t^2 + 160*ep^3*mtt^5*t^2 - 98*mtt^4*mWW*t^2 - 744*ep*mtt^4*mWW*t^2 - 1734*ep^2*mtt^4*mWW*t^2 - 1280*ep^3*mtt^4*mWW*t^2 + 218*mtt^3*mWW^2*t^2 + 1637*ep*mtt^3*mWW^2*t^2 + 3748*ep^2*mtt^3*mWW^2*t^2 + 2725*ep^3*mtt^3*mWW^2*t^2 - 198*mtt^2*mWW^3*t^2 - 1478*ep*mtt^2*mWW^3*t^2 - 3312*ep^2*mtt^2*mWW^3*t^2 - 2356*ep^3*mtt^2*mWW^3*t^2 + 74*mtt*mWW^4*t^2 + 561*ep*mtt*mWW^4*t^2 + 1236*ep^2*mtt*mWW^4*t^2 + 857*ep^3*mtt*mWW^4*t^2 - 8*mWW^5*t^2 - 68*ep*mWW^5*t^2 - 154*ep^2*mWW^5*t^2 - 106*ep^3*mWW^5*t^2 - 18*mtt^4*s*t^2 - 126*ep*mtt^4*s*t^2 - 292*ep^2*mtt^4*s*t^2 - 220*ep^3*mtt^4*s*t^2 + 94*mtt^3*mWW*s*t^2 + 796*ep*mtt^3*mWW*s*t^2 + 2042*ep^2*mtt^3*mWW*s*t^2 + 1628*ep^3*mtt^3*mWW*s*t^2 - 196*mtt^2*mWW^2*s*t^2 - 1727*ep*mtt^2*mWW^2*s*t^2 - 4356*ep^2*mtt^2*mWW^2*s*t^2 - 3377*ep^3*mtt^2*mWW^2*s*t^2 + 206*mtt*mWW^3*s*t^2 + 1640*ep*mtt*mWW^3*s*t^2 + 3820*ep^2*mtt*mWW^3*s*t^2 + 2782*ep^3*mtt*mWW^3*s*t^2 - 86*mWW^4*s*t^2 - 583*ep*mWW^4*s*t^2 - 1214*ep^2*mWW^4*s*t^2 - 813*ep^3*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 + 25*ep*mtt^3*s^2*t^2 + 52*ep^2*mtt^3*s^2*t^2 + 45*ep^3*mtt^3*s^2*t^2 - 20*mtt^2*mWW*s^2*t^2 - 182*ep*mtt^2*mWW*s^2*t^2 - 582*ep^2*mtt^2*mWW*s^2*t^2 - 552*ep^3*mtt^2*mWW*s^2*t^2 + 62*mtt*mWW^2*s^2*t^2 + 529*ep*mtt*mWW^2*s^2*t^2 + 1392*ep^2*mtt*mWW^2*s^2*t^2 + 1129*ep^3*mtt*mWW^2*s^2*t^2 - 48*mWW^3*s^2*t^2 - 340*ep*mWW^3*s^2*t^2 - 766*ep^2*mWW^3*s^2*t^2 - 558*ep^3*mWW^3*s^2*t^2 + 9*ep*mtt^2*s^3*t^2 + 24*ep^2*mtt^2*s^3*t^2 + 15*ep^3*mtt^2*s^3*t^2 + 12*mtt*mWW*s^3*t^2 + 32*ep*mtt*mWW*s^3*t^2 + 42*ep^2*mtt*mWW*s^3*t^2 + 34*ep^3*mtt*mWW*s^3*t^2 + 12*mWW^2*s^3*t^2 + 63*ep*mWW^2*s^3*t^2 + 78*ep^2*mWW^2*s^3*t^2 + 15*ep^3*mWW^2*s^3*t^2 - 18*mtt^4*t^3 - 142*ep*mtt^4*t^3 - 340*ep^2*mtt^4*t^3 - 252*ep^3*mtt^4*t^3 + 94*mtt^3*mWW*t^3 + 742*ep*mtt^3*mWW*t^3 + 1814*ep^2*mtt^3*mWW*t^3 + 1382*ep^3*mtt^3*mWW*t^3 - 174*mtt^2*mWW^2*t^3 - 1326*ep*mtt^2*mWW^2*t^3 - 3168*ep^2*mtt^2*mWW^2*t^3 - 2388*ep^3*mtt^2*mWW^2*t^3 + 138*mtt*mWW^3*t^3 + 994*ep*mtt*mWW^3*t^3 + 2254*ep^2*mtt*mWW^3*t^3 + 1638*ep^3*mtt*mWW^3*t^3 - 40*mWW^4*t^3 - 268*ep*mWW^4*t^3 - 560*ep^2*mWW^4*t^3 - 380*ep^3*mWW^4*t^3 + 30*mtt^3*s*t^3 + 210*ep*mtt^3*s*t^3 + 478*ep^2*mtt^3*s*t^3 + 346*ep^3*mtt^3*s*t^3 - 86*mtt^2*mWW*s*t^3 - 618*ep*mtt^2*mWW*s*t^3 - 1538*ep^2*mtt^2*mWW*s*t^3 - 1222*ep^3*mtt^2*mWW*s*t^3 + 78*mtt*mWW^2*s*t^3 + 614*ep*mtt*mWW^2*s*t^3 + 1646*ep^2*mtt*mWW^2*s*t^3 + 1374*ep^3*mtt*mWW^2*s*t^3 - 22*mWW^3*s*t^3 - 206*ep*mWW^3*s*t^3 - 586*ep^2*mWW^3*s*t^3 - 498*ep^3*mWW^3*s*t^3 - 12*mtt^2*s^2*t^3 - 68*ep*mtt^2*s^2*t^3 - 138*ep^2*mtt^2*s^2*t^3 - 94*ep^3*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 24*ep*mtt*mWW*s^2*t^3 + 128*ep^2*mtt*mWW*s^2*t^3 + 156*ep^3*mtt*mWW*s^2*t^3 + 16*mWW^2*s^2*t^3 + 68*ep*mWW^2*s^2*t^3 + 26*ep^2*mWW^2*s^2*t^3 - 62*ep^3*mWW^2*s^2*t^3 + 4*mtt^3*t^4 + 37*ep*mtt^3*t^4 + 98*ep^2*mtt^3*t^4 + 77*ep^3*mtt^3*t^4 - 8*mtt^2*mWW*t^4 - 106*ep*mtt^2*mWW*t^4 - 346*ep^2*mtt^2*mWW*t^4 - 308*ep^3*mtt^2*mWW*t^4 + 4*mtt*mWW^2*t^4 + 101*ep*mtt*mWW^2*t^4 + 398*ep^2*mtt*mWW^2*t^4 + 385*ep^3*mtt*mWW^2*t^4 - 32*ep*mWW^3*t^4 - 150*ep^2*mWW^3*t^4 - 154*ep^3*mWW^3*t^4 - 4*mtt^2*s*t^4 - 37*ep*mtt^2*s*t^4 - 98*ep^2*mtt^2*s*t^4 - 77*ep^3*mtt^2*s*t^4 + 32*ep*mtt*mWW*s*t^4 + 150*ep^2*mtt*mWW*s*t^4 + 154*ep^3*mtt*mWW*s*t^4 + 4*mWW^2*s*t^4 + 5*ep*mWW^2*s*t^4 - 52*ep^2*mWW^2*s*t^4 - 77*ep^3*mWW^2*s*t^4)/(4*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mWW - t)^2*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*ep^2*(s + t)^2*(6*mtt^3*mWW + 22*ep*mtt^3*mWW + 20*ep^2*mtt^3*mWW - 6*mtt^2*mWW^2 - 22*ep*mtt^2*mWW^2 - 20*ep^2*mtt^2*mWW^2 - 21*mtt^2*mWW*s - 74*ep*mtt^2*mWW*s - 65*ep^2*mtt^2*mWW*s + 41*mtt*mWW^2*s + 132*ep*mtt*mWW^2*s + 107*ep^2*mtt*mWW^2*s - 16*mWW^3*s - 46*ep*mWW^3*s - 34*ep^2*mWW^3*s + 15*mtt*mWW*s^2 + 52*ep*mtt*mWW*s^2 + 45*ep^2*mtt*mWW*s^2 - 17*mWW^2*s^2 - 50*ep*mWW^2*s^2 - 37*ep^2*mWW^2*s^2 + 6*mtt^3*t + 22*ep*mtt^3*t + 20*ep^2*mtt^3*t - 35*mtt^2*mWW*t - 128*ep*mtt^2*mWW*t - 117*ep^2*mtt^2*mWW*t + 45*mtt*mWW^2*t + 152*ep*mtt*mWW^2*t + 131*ep^2*mtt*mWW^2*t - 16*mWW^3*t - 46*ep*mWW^3*t - 34*ep^2*mWW^3*t - 3*mtt^2*s*t - 14*ep*mtt^2*s*t - 15*ep^2*mtt^2*s*t + 12*mtt*mWW*s*t + 62*ep*mtt*mWW*s*t + 70*ep^2*mtt*mWW*s*t - 19*mWW^2*s*t - 70*ep*mWW^2*s*t - 63*ep^2*mWW^2*s*t - 3*mtt*s^2*t - 8*ep*mtt*s^2*t - 5*ep^2*mtt*s^2*t + 5*mWW*s^2*t + 6*ep*mWW*s^2*t - 3*ep^2*mWW*s^2*t - 7*mtt^2*t^2 - 26*ep*mtt^2*t^2 - 23*ep^2*mtt^2*t^2 + 15*mtt*mWW*t^2 + 68*ep*mtt*mWW*t^2 + 69*ep^2*mtt*mWW*t^2 - 8*mWW^2*t^2 - 42*ep*mWW^2*t^2 - 46*ep^2*mWW^2*t^2 + 7*mtt*s*t^2 + 26*ep*mtt*s*t^2 + 23*ep^2*mtt*s*t^2 - mWW*s*t^2 - 16*ep*mWW*s*t^2 - 23*ep^2*mWW*s*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (t*(4*mtt^4*mWW + 18*ep*mtt^4*mWW + 20*ep^2*mtt^4*mWW - 12*mtt^3*mWW^2 - 60*ep*mtt^3*mWW^2 - 72*ep^2*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 42*ep*mtt^2*mWW^3 + 52*ep^2*mtt^2*mWW^3 - 16*mtt^3*mWW*s - 72*ep*mtt^3*mWW*s - 80*ep^2*mtt^3*mWW*s + 36*mtt^2*mWW^2*s + 180*ep*mtt^2*mWW^2*s + 216*ep^2*mtt^2*mWW^2*s - 16*mtt*mWW^3*s - 84*ep*mtt*mWW^3*s - 104*ep^2*mtt*mWW^3*s + 24*mtt^2*mWW*s^2 + 108*ep*mtt^2*mWW*s^2 + 120*ep^2*mtt^2*mWW*s^2 - 36*mtt*mWW^2*s^2 - 180*ep*mtt*mWW^2*s^2 - 216*ep^2*mtt*mWW^2*s^2 + 8*mWW^3*s^2 + 42*ep*mWW^3*s^2 + 52*ep^2*mWW^3*s^2 - 16*mtt*mWW*s^3 - 72*ep*mtt*mWW*s^3 - 80*ep^2*mtt*mWW*s^3 + 12*mWW^2*s^3 + 60*ep*mWW^2*s^3 + 72*ep^2*mWW^2*s^3 + 4*mWW*s^4 + 18*ep*mWW*s^4 + 20*ep^2*mWW*s^4 + 8*mtt^4*t + 32*ep*mtt^4*t + 30*ep^2*mtt^4*t - 48*mtt^3*mWW*t - 205*ep*mtt^3*mWW*t - 205*ep^2*mtt^3*mWW*t + 78*mtt^2*mWW^2*t + 362*ep*mtt^2*mWW^2*t + 386*ep^2*mtt^2*mWW^2*t - 42*mtt*mWW^3*t - 215*ep*mtt*mWW^3*t - 245*ep^2*mtt*mWW^3*t + 2*ep*mWW^4*t + 2*ep^2*mWW^4*t - 32*mtt^3*s*t - 128*ep*mtt^3*s*t - 120*ep^2*mtt^3*s*t + 144*mtt^2*mWW*s*t + 615*ep*mtt^2*mWW*s*t + 615*ep^2*mtt^2*mWW*s*t - 156*mtt*mWW^2*s*t - 724*ep*mtt*mWW^2*s*t - 772*ep^2*mtt*mWW^2*s*t + 42*mWW^3*s*t + 215*ep*mWW^3*s*t + 245*ep^2*mWW^3*s*t + 48*mtt^2*s^2*t + 192*ep*mtt^2*s^2*t + 180*ep^2*mtt^2*s^2*t - 144*mtt*mWW*s^2*t - 615*ep*mtt*mWW*s^2*t - 615*ep^2*mtt*mWW*s^2*t + 78*mWW^2*s^2*t + 362*ep*mWW^2*s^2*t + 386*ep^2*mWW^2*s^2*t - 32*mtt*s^3*t - 128*ep*mtt*s^3*t - 120*ep^2*mtt*s^3*t + 48*mWW*s^3*t + 205*ep*mWW*s^3*t + 205*ep^2*mWW*s^3*t + 8*s^4*t + 32*ep*s^4*t + 30*ep^2*s^4*t - 24*mtt^3*t^2 - 96*ep*mtt^3*t^2 - 90*ep^2*mtt^3*t^2 + 100*mtt^2*mWW*t^2 + 420*ep*mtt^2*mWW*t^2 + 410*ep^2*mtt^2*mWW*t^2 - 106*mtt*mWW^2*t^2 - 476*ep*mtt*mWW^2*t^2 - 484*ep^2*mtt*mWW^2*t^2 + 32*mWW^3*t^2 + 160*ep*mWW^3*t^2 + 176*ep^2*mWW^3*t^2 + 72*mtt^2*s*t^2 + 288*ep*mtt^2*s*t^2 + 270*ep^2*mtt^2*s*t^2 - 200*mtt*mWW*s*t^2 - 840*ep*mtt*mWW*s*t^2 - 820*ep^2*mtt*mWW*s*t^2 + 106*mWW^2*s*t^2 + 476*ep*mWW^2*s*t^2 + 484*ep^2*mWW^2*s*t^2 - 72*mtt*s^2*t^2 - 288*ep*mtt*s^2*t^2 - 270*ep^2*mtt*s^2*t^2 + 100*mWW*s^2*t^2 + 420*ep*mWW*s^2*t^2 + 410*ep^2*mWW*s^2*t^2 + 24*s^3*t^2 + 96*ep*s^3*t^2 + 90*ep^2*s^3*t^2 + 24*mtt^2*t^3 + 96*ep*mtt^2*t^3 + 90*ep^2*mtt^2*t^3 - 72*mtt*mWW*t^3 - 297*ep*mtt*mWW*t^3 - 285*ep^2*mtt*mWW*t^3 + 40*mWW^2*t^3 + 174*ep*mWW^2*t^3 + 170*ep^2*mWW^2*t^3 - 48*mtt*s*t^3 - 192*ep*mtt*s*t^3 - 180*ep^2*mtt*s*t^3 + 72*mWW*s*t^3 + 297*ep*mWW*s*t^3 + 285*ep^2*mWW*s*t^3 + 24*s^2*t^3 + 96*ep*s^2*t^3 + 90*ep^2*s^2*t^3 - 8*mtt*t^4 - 32*ep*mtt*t^4 - 30*ep^2*mtt*t^4 + 16*mWW*t^4 + 64*ep*mWW*t^4 + 60*ep^2*mWW*t^4 + 8*s*t^4 + 32*ep*s*t^4 + 30*ep^2*s*t^4))/(4*(1 + ep)*mWW^3*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)^3), (-3*ep^2*t^2*(2*mtt^3*mWW + 4*ep*mtt^3*mWW - 2*mtt^2*mWW^2 - 4*ep*mtt^2*mWW^2 - 6*mtt^2*mWW*s - 12*ep*mtt^2*mWW*s + 4*mtt*mWW^2*s + 8*ep*mtt*mWW^2*s + 6*mtt*mWW*s^2 + 12*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 - 4*ep*mWW^2*s^2 - 2*mWW*s^3 - 4*ep*mWW*s^3 + 4*mtt^3*t + 6*ep*mtt^3*t - 19*mtt^2*mWW*t - 31*ep*mtt^2*mWW*t + 19*mtt*mWW^2*t + 31*ep*mtt*mWW^2*t - 2*mWW^3*t - 2*ep*mWW^3*t - 12*mtt^2*s*t - 18*ep*mtt^2*s*t + 38*mtt*mWW*s*t + 62*ep*mtt*mWW*s*t - 19*mWW^2*s*t - 31*ep*mWW^2*s*t + 12*mtt*s^2*t + 18*ep*mtt*s^2*t - 19*mWW*s^2*t - 31*ep*mWW*s^2*t - 4*s^3*t - 6*ep*s^3*t - 8*mtt^2*t^2 - 12*ep*mtt^2*t^2 + 25*mtt*mWW*t^2 + 39*ep*mtt*mWW*t^2 - 14*mWW^2*t^2 - 22*ep*mWW^2*t^2 + 16*mtt*s*t^2 + 24*ep*mtt*s*t^2 - 25*mWW*s*t^2 - 39*ep*mWW*s*t^2 - 8*s^2*t^2 - 12*ep*s^2*t^2 + 4*mtt*t^3 + 6*ep*mtt*t^3 - 8*mWW*t^3 - 12*ep*mWW*t^3 - 4*s*t^3 - 6*ep*s*t^3))/(2*(1 + ep)*mWW^3*(mtt - mWW - s)*s^3*(mtt - mWW - s - t)^3), (6*mtt^4*mWW^4*s^3 + 46*ep*mtt^4*mWW^4*s^3 + 108*ep^2*mtt^4*mWW^4*s^3 + 80*ep^3*mtt^4*mWW^4*s^3 - 8*mtt^3*mWW^5*s^3 - 72*ep*mtt^3*mWW^5*s^3 - 184*ep^2*mtt^3*mWW^5*s^3 - 144*ep^3*mtt^3*mWW^5*s^3 + 2*mtt^2*mWW^6*s^3 + 26*ep*mtt^2*mWW^6*s^3 + 76*ep^2*mtt^2*mWW^6*s^3 + 64*ep^3*mtt^2*mWW^6*s^3 - 15*mtt^3*mWW^4*s^4 - 130*ep*mtt^3*mWW^4*s^4 - 319*ep^2*mtt^3*mWW^4*s^4 - 240*ep^3*mtt^3*mWW^4*s^4 + 40*mtt^2*mWW^5*s^4 + 350*ep*mtt^2*mWW^5*s^4 + 838*ep^2*mtt^2*mWW^5*s^4 + 612*ep^3*mtt^2*mWW^5*s^4 - 37*mtt*mWW^6*s^4 - 318*ep*mtt*mWW^6*s^4 - 729*ep^2*mtt*mWW^6*s^4 - 508*ep^3*mtt*mWW^6*s^4 + 4*mWW^7*s^4 + 58*ep*mWW^7*s^4 + 146*ep^2*mWW^7*s^4 + 104*ep^3*mWW^7*s^4 + 9*mtt^2*mWW^4*s^5 + 84*ep*mtt^2*mWW^4*s^5 + 211*ep^2*mtt^2*mWW^4*s^5 + 160*ep^3*mtt^2*mWW^4*s^5 - 26*mtt*mWW^5*s^5 - 202*ep*mtt*mWW^5*s^5 - 448*ep^2*mtt*mWW^5*s^5 - 308*ep^3*mtt*mWW^5*s^5 + 5*mWW^6*s^5 + 66*ep*mWW^6*s^5 + 165*ep^2*mWW^6*s^5 + 116*ep^3*mWW^6*s^5 + 18*mtt^5*mWW^3*s^2*t + 138*ep*mtt^5*mWW^3*s^2*t + 324*ep^2*mtt^5*mWW^3*s^2*t + 240*ep^3*mtt^5*mWW^3*s^2*t - 24*mtt^4*mWW^4*s^2*t - 208*ep*mtt^4*mWW^4*s^2*t - 528*ep^2*mtt^4*mWW^4*s^2*t - 416*ep^3*mtt^4*mWW^4*s^2*t + 2*mtt^3*mWW^5*s^2*t + 42*ep*mtt^3*mWW^5*s^2*t + 148*ep^2*mtt^3*mWW^5*s^2*t + 144*ep^3*mtt^3*mWW^5*s^2*t + 4*mtt^2*mWW^6*s^2*t + 28*ep*mtt^2*mWW^6*s^2*t + 56*ep^2*mtt^2*mWW^6*s^2*t + 32*ep^3*mtt^2*mWW^6*s^2*t - 30*mtt^4*mWW^3*s^3*t - 230*ep*mtt^4*mWW^3*s^3*t - 540*ep^2*mtt^4*mWW^3*s^3*t - 400*ep^3*mtt^4*mWW^3*s^3*t + 26*mtt^3*mWW^4*s^3*t + 232*ep*mtt^3*mWW^4*s^3*t + 578*ep^2*mtt^3*mWW^4*s^3*t + 444*ep^3*mtt^3*mWW^4*s^3*t + 36*mtt^2*mWW^5*s^3*t + 236*ep*mtt^2*mWW^5*s^3*t + 512*ep^2*mtt^2*mWW^5*s^3*t + 360*ep^3*mtt^2*mWW^5*s^3*t - 52*mtt*mWW^6*s^3*t - 372*ep*mtt*mWW^6*s^3*t - 816*ep^2*mtt*mWW^6*s^3*t - 568*ep^3*mtt*mWW^6*s^3*t + 4*mWW^7*s^3*t + 54*ep*mWW^7*s^3*t + 138*ep^2*mWW^7*s^3*t + 100*ep^3*mWW^7*s^3*t + 9*mtt^3*mWW^3*s^4*t + 84*ep*mtt^3*mWW^3*s^4*t + 211*ep^2*mtt^3*mWW^3*s^4*t + 160*ep^3*mtt^3*mWW^3*s^4*t - 16*mtt^2*mWW^4*s^4*t - 146*ep*mtt^2*mWW^4*s^4*t - 314*ep^2*mtt^2*mWW^4*s^4*t - 196*ep^3*mtt^2*mWW^4*s^4*t - 33*mtt*mWW^5*s^4*t - 172*ep*mtt*mWW^5*s^4*t - 359*ep^2*mtt*mWW^5*s^4*t - 268*ep^3*mtt*mWW^5*s^4*t + 28*mWW^6*s^4*t + 198*ep*mWW^6*s^4*t + 438*ep^2*mWW^6*s^4*t + 304*ep^3*mWW^6*s^4*t + 3*mtt^2*mWW^3*s^5*t + 8*ep*mtt^2*mWW^3*s^5*t + 5*ep^2*mtt^2*mWW^3*s^5*t + 8*mtt*mWW^4*s^5*t + 46*ep*mtt*mWW^4*s^5*t + 58*ep^2*mtt*mWW^4*s^5*t + 8*ep^3*mtt*mWW^4*s^5*t + 13*mWW^5*s^5*t + 50*ep*mWW^5*s^5*t + 81*ep^2*mWW^5*s^5*t + 56*ep^3*mWW^5*s^5*t + 18*mtt^6*mWW^2*s*t^2 + 138*ep*mtt^6*mWW^2*s*t^2 + 324*ep^2*mtt^6*mWW^2*s*t^2 + 240*ep^3*mtt^6*mWW^2*s*t^2 - 26*mtt^5*mWW^3*s*t^2 - 214*ep*mtt^5*mWW^3*s*t^2 - 532*ep^2*mtt^5*mWW^3*s*t^2 - 416*ep^3*mtt^5*mWW^3*s*t^2 + 2*mtt^4*mWW^4*s*t^2 + 34*ep*mtt^4*mWW^4*s*t^2 + 124*ep^2*mtt^4*mWW^4*s*t^2 + 128*ep^3*mtt^4*mWW^4*s*t^2 + 6*mtt^3*mWW^5*s*t^2 + 42*ep*mtt^3*mWW^5*s*t^2 + 84*ep^2*mtt^3*mWW^5*s*t^2 + 48*ep^3*mtt^3*mWW^5*s*t^2 - 33*mtt^5*mWW^2*s^2*t^2 - 232*ep*mtt^5*mWW^2*s^2*t^2 - 547*ep^2*mtt^5*mWW^2*s^2*t^2 - 420*ep^3*mtt^5*mWW^2*s^2*t^2 - 44*mtt^4*mWW^3*s^2*t^2 - 362*ep*mtt^4*mWW^3*s^2*t^2 - 746*ep^2*mtt^4*mWW^3*s^2*t^2 - 428*ep^3*mtt^4*mWW^3*s^2*t^2 + 161*mtt^3*mWW^4*s^2*t^2 + 1282*ep*mtt^3*mWW^4*s^2*t^2 + 2921*ep^2*mtt^3*mWW^4*s^2*t^2 + 2028*ep^3*mtt^3*mWW^4*s^2*t^2 - 68*mtt^2*mWW^5*s^2*t^2 - 626*ep*mtt^2*mWW^5*s^2*t^2 - 1574*ep^2*mtt^2*mWW^5*s^2*t^2 - 1184*ep^3*mtt^2*mWW^5*s^2*t^2 - 24*mtt*mWW^6*s^2*t^2 - 102*ep*mtt*mWW^6*s^2*t^2 - 118*ep^2*mtt*mWW^6*s^2*t^2 - 28*ep^3*mtt*mWW^6*s^2*t^2 + 12*mtt^4*mWW^2*s^3*t^2 + 50*ep*mtt^4*mWW^2*s^3*t^2 + 122*ep^2*mtt^4*mWW^2*s^3*t^2 + 120*ep^3*mtt^4*mWW^2*s^3*t^2 + 93*mtt^3*mWW^3*s^3*t^2 + 778*ep*mtt^3*mWW^3*s^3*t^2 + 1737*ep^2*mtt^3*mWW^3*s^3*t^2 + 1148*ep^3*mtt^3*mWW^3*s^3*t^2 - 200*mtt^2*mWW^4*s^3*t^2 - 1576*ep*mtt^2*mWW^4*s^3*t^2 - 3588*ep^2*mtt^2*mWW^4*s^3*t^2 - 2500*ep^3*mtt^2*mWW^4*s^3*t^2 + 61*mtt*mWW^5*s^3*t^2 + 572*ep*mtt*mWW^5*s^3*t^2 + 1419*ep^2*mtt*mWW^5*s^3*t^2 + 1040*ep^3*mtt*mWW^5*s^3*t^2 + 46*mWW^6*s^3*t^2 + 260*ep*mWW^6*s^3*t^2 + 478*ep^2*mWW^6*s^3*t^2 + 288*ep^3*mWW^6*s^3*t^2 + 3*mtt^3*mWW^2*s^4*t^2 + 44*ep*mtt^3*mWW^2*s^4*t^2 + 101*ep^2*mtt^3*mWW^2*s^4*t^2 + 60*ep^3*mtt^3*mWW^2*s^4*t^2 - 17*mtt^2*mWW^3*s^4*t^2 - 174*ep*mtt^2*mWW^3*s^4*t^2 - 417*ep^2*mtt^2*mWW^3*s^4*t^2 - 284*ep^3*mtt^2*mWW^3*s^4*t^2 + 63*mtt*mWW^4*s^4*t^2 + 428*ep*mtt*mWW^4*s^4*t^2 + 885*ep^2*mtt*mWW^4*s^4*t^2 + 568*ep^3*mtt*mWW^4*s^4*t^2 - mWW^5*s^4*t^2 - 106*ep*mWW^5*s^4*t^2 - 329*ep^2*mWW^5*s^4*t^2 - 248*ep^3*mWW^5*s^4*t^2 - 6*mtt*mWW^3*s^5*t^2 - 28*ep*mtt*mWW^3*s^5*t^2 - 42*ep^2*mtt*mWW^3*s^5*t^2 - 20*ep^3*mtt*mWW^3*s^5*t^2 - 6*mWW^4*s^5*t^2 - 24*ep*mWW^4*s^5*t^2 - 30*ep^2*mWW^4*s^5*t^2 - 12*ep^3*mWW^4*s^5*t^2 + 6*mtt^7*mWW*t^3 + 46*ep*mtt^7*mWW*t^3 + 108*ep^2*mtt^7*mWW*t^3 + 80*ep^3*mtt^7*mWW*t^3 - 10*mtt^6*mWW^2*t^3 - 78*ep*mtt^6*mWW^2*t^3 - 188*ep^2*mtt^6*mWW^2*t^3 - 144*ep^3*mtt^6*mWW^2*t^3 + 2*mtt^5*mWW^3*t^3 + 18*ep*mtt^5*mWW^3*t^3 + 52*ep^2*mtt^5*mWW^3*t^3 + 48*ep^3*mtt^5*mWW^3*t^3 + 2*mtt^4*mWW^4*t^3 + 14*ep*mtt^4*mWW^4*t^3 + 28*ep^2*mtt^4*mWW^4*t^3 + 16*ep^3*mtt^4*mWW^4*t^3 + 6*mtt^6*mWW*s*t^3 + 46*ep*mtt^6*mWW*s*t^3 + 72*ep^2*mtt^6*mWW*s*t^3 + 20*ep^3*mtt^6*mWW*s*t^3 - 130*mtt^5*mWW^2*s*t^3 - 994*ep*mtt^5*mWW^2*s*t^3 - 2192*ep^2*mtt^5*mWW^2*s*t^3 - 1484*ep^3*mtt^5*mWW^2*s*t^3 + 196*mtt^4*mWW^3*s*t^3 + 1558*ep*mtt^4*mWW^3*s*t^3 + 3638*ep^2*mtt^4*mWW^3*s*t^3 + 2624*ep^3*mtt^4*mWW^3*s*t^3 - 24*mtt^3*mWW^4*s*t^3 - 318*ep*mtt^3*mWW^4*s*t^3 - 1002*ep^2*mtt^3*mWW^4*s*t^3 - 888*ep^3*mtt^3*mWW^4*s*t^3 - 48*mtt^2*mWW^5*s*t^3 - 292*ep*mtt^2*mWW^5*s*t^3 - 516*ep^2*mtt^2*mWW^5*s*t^3 - 272*ep^3*mtt^2*mWW^5*s*t^3 - 54*mtt^5*mWW*s^2*t^3 - 414*ep*mtt^5*mWW*s^2*t^3 - 864*ep^2*mtt^5*mWW*s^2*t^3 - 540*ep^3*mtt^5*mWW*s^2*t^3 + 305*mtt^4*mWW^2*s^2*t^3 + 2294*ep*mtt^4*mWW^2*s^2*t^3 + 5089*ep^2*mtt^4*mWW^2*s^2*t^3 + 3496*ep^3*mtt^4*mWW^2*s^2*t^3 - 224*mtt^3*mWW^3*s^2*t^3 - 1720*ep*mtt^3*mWW^3*s^2*t^3 - 4196*ep^2*mtt^3*mWW^3*s^2*t^3 - 3204*ep^3*mtt^3*mWW^3*s^2*t^3 - 241*mtt^2*mWW^4*s^2*t^3 - 1708*ep*mtt^2*mWW^4*s^2*t^3 - 3275*ep^2*mtt^2*mWW^4*s^2*t^3 - 1856*ep^3*mtt^2*mWW^4*s^2*t^3 + 206*mtt*mWW^5*s^2*t^3 + 1542*ep*mtt*mWW^5*s^2*t^3 + 3304*ep^2*mtt*mWW^5*s^2*t^3 + 2172*ep^3*mtt*mWW^5*s^2*t^3 + 20*mWW^6*s^2*t^3 + 74*ep*mWW^6*s^2*t^3 + 62*ep^2*mWW^6*s^2*t^3 - 4*ep^3*mWW^6*s^2*t^3 + 66*mtt^4*mWW*s^3*t^3 + 506*ep*mtt^4*mWW*s^3*t^3 + 1080*ep^2*mtt^4*mWW*s^3*t^3 + 700*ep^3*mtt^4*mWW*s^3*t^3 - 201*mtt^3*mWW^2*s^3*t^3 - 1476*ep*mtt^3*mWW^2*s^3*t^3 - 3275*ep^2*mtt^3*mWW^2*s^3*t^3 - 2264*ep^3*mtt^3*mWW^2*s^3*t^3 + 66*mtt^2*mWW^3*s^3*t^3 + 456*ep*mtt^2*mWW^3*s^3*t^3 + 1290*ep^2*mtt^2*mWW^3*s^3*t^3 + 1140*ep^3*mtt^2*mWW^3*s^3*t^3 + 215*mtt*mWW^4*s^3*t^3 + 1542*ep*mtt*mWW^4*s^3*t^3 + 3023*ep^2*mtt*mWW^4*s^3*t^3 + 1780*ep^3*mtt*mWW^4*s^3*t^3 - 122*mWW^5*s^3*t^3 - 956*ep*mWW^5*s^3*t^3 - 2070*ep^2*mWW^5*s^3*t^3 - 1356*ep^3*mWW^5*s^3*t^3 - 24*mtt^3*mWW*s^4*t^3 - 184*ep*mtt^3*mWW*s^4*t^3 - 396*ep^2*mtt^3*mWW*s^4*t^3 - 260*ep^3*mtt^3*mWW*s^4*t^3 + 36*mtt^2*mWW^2*s^4*t^3 + 254*ep*mtt^2*mWW^2*s^4*t^3 + 566*ep^2*mtt^2*mWW^2*s^4*t^3 + 396*ep^3*mtt^2*mWW^2*s^4*t^3 + 2*mtt*mWW^3*s^4*t^3 + 52*ep*mtt*mWW^3*s^4*t^3 + 66*ep^2*mtt*mWW^3*s^4*t^3 - 8*ep^3*mtt*mWW^3*s^4*t^3 - 42*mWW^4*s^4*t^3 - 238*ep*mWW^4*s^4*t^3 - 388*ep^2*mWW^4*s^4*t^3 - 192*ep^3*mWW^4*s^4*t^3 + 12*mtt^7*t^4 + 86*ep*mtt^7*t^4 + 182*ep^2*mtt^7*t^4 + 120*ep^3*mtt^7*t^4 - 70*mtt^6*mWW*t^4 - 516*ep*mtt^6*mWW*t^4 - 1142*ep^2*mtt^6*mWW*t^4 - 792*ep^3*mtt^6*mWW*t^4 + 90*mtt^5*mWW^2*t^4 + 680*ep*mtt^5*mWW^2*t^4 + 1562*ep^2*mtt^5*mWW^2*t^4 + 1128*ep^3*mtt^5*mWW^2*t^4 - 18*mtt^4*mWW^3*t^4 - 156*ep*mtt^4*mWW^3*t^4 - 426*ep^2*mtt^4*mWW^3*t^4 - 360*ep^3*mtt^4*mWW^3*t^4 - 14*mtt^3*mWW^4*t^4 - 94*ep*mtt^3*mWW^4*t^4 - 176*ep^2*mtt^3*mWW^4*t^4 - 96*ep^3*mtt^3*mWW^4*t^4 - 48*mtt^6*s*t^4 - 344*ep*mtt^6*s*t^4 - 728*ep^2*mtt^6*s*t^4 - 480*ep^3*mtt^6*s*t^4 + 138*mtt^5*mWW*s*t^4 + 994*ep*mtt^5*mWW*s*t^4 + 2240*ep^2*mtt^5*mWW*s*t^4 + 1600*ep^3*mtt^5*mWW*s*t^4 + 156*mtt^4*mWW^2*s*t^4 + 1204*ep*mtt^4*mWW^2*s*t^4 + 2396*ep^2*mtt^4*mWW^2*s*t^4 + 1384*ep^3*mtt^4*mWW^2*s*t^4 - 472*mtt^3*mWW^3*s*t^4 - 3616*ep*mtt^3*mWW^3*s*t^4 - 7888*ep^2*mtt^3*mWW^3*s*t^4 - 5272*ep^3*mtt^3*mWW^3*s*t^4 + 148*mtt^2*mWW^4*s*t^4 + 1304*ep*mtt^2*mWW^4*s*t^4 + 3200*ep^2*mtt^2*mWW^4*s*t^4 + 2368*ep^3*mtt^2*mWW^4*s*t^4 + 78*mtt*mWW^5*s*t^4 + 458*ep*mtt*mWW^5*s*t^4 + 780*ep^2*mtt*mWW^5*s*t^4 + 400*ep^3*mtt*mWW^5*s*t^4 + 72*mtt^5*s^2*t^4 + 516*ep*mtt^5*s^2*t^4 + 1092*ep^2*mtt^5*s^2*t^4 + 720*ep^3*mtt^5*s^2*t^4 - 54*mtt^4*mWW*s^2*t^4 - 346*ep*mtt^4*mWW*s^2*t^4 - 876*ep^2*mtt^4*mWW*s^2*t^4 - 728*ep^3*mtt^4*mWW*s^2*t^4 - 476*mtt^3*mWW^2*s^2*t^4 - 3598*ep*mtt^3*mWW^2*s^2*t^4 - 7506*ep^2*mtt^3*mWW^2*s^2*t^4 - 4744*ep^3*mtt^3*mWW^2*s^2*t^4 + 680*mtt^2*mWW^3*s^2*t^4 + 5168*ep*mtt^2*mWW^3*s^2*t^4 + 11304*ep^2*mtt^2*mWW^3*s^2*t^4 + 7608*ep^3*mtt^2*mWW^3*s^2*t^4 - 82*mtt*mWW^4*s^2*t^4 - 798*ep*mtt*mWW^4*s^2*t^4 - 2184*ep^2*mtt*mWW^4*s^2*t^4 - 1756*ep^3*mtt*mWW^4*s^2*t^4 - 140*mWW^5*s^2*t^4 - 958*ep*mWW^5*s^2*t^4 - 1878*ep^2*mWW^5*s^2*t^4 - 1132*ep^3*mWW^5*s^2*t^4 - 48*mtt^4*s^3*t^4 - 344*ep*mtt^4*s^3*t^4 - 728*ep^2*mtt^4*s^3*t^4 - 480*ep^3*mtt^4*s^3*t^4 - 26*mtt^3*mWW*s^3*t^4 - 226*ep*mtt^3*mWW*s^3*t^4 - 400*ep^2*mtt^3*mWW*s^3*t^4 - 176*ep^3*mtt^3*mWW*s^3*t^4 + 290*mtt^2*mWW^2*s^3*t^4 + 2160*ep*mtt^2*mWW^2*s^3*t^4 + 4450*ep^2*mtt^2*mWW^2*s^3*t^4 + 2784*ep^3*mtt^2*mWW^2*s^3*t^4 - 288*mtt*mWW^3*s^3*t^4 - 2166*ep*mtt*mWW^3*s^3*t^4 - 4642*ep^2*mtt*mWW^3*s^3*t^4 - 3052*ep^3*mtt*mWW^3*s^3*t^4 + 52*mWW^4*s^3*t^4 + 500*ep*mWW^4*s^3*t^4 + 1232*ep^2*mWW^4*s^3*t^4 + 892*ep^3*mWW^4*s^3*t^4 + 12*mtt^3*s^4*t^4 + 86*ep*mtt^3*s^4*t^4 + 182*ep^2*mtt^3*s^4*t^4 + 120*ep^3*mtt^3*s^4*t^4 + 12*mtt^2*mWW*s^4*t^4 + 94*ep*mtt^2*mWW*s^4*t^4 + 178*ep^2*mtt^2*mWW*s^4*t^4 + 96*ep^3*mtt^2*mWW*s^4*t^4 - 60*mtt*mWW^2*s^4*t^4 - 446*ep*mtt*mWW^2*s^4*t^4 - 902*ep^2*mtt*mWW^2*s^4*t^4 - 552*ep^3*mtt*mWW^2*s^4*t^4 + 36*mWW^3*s^4*t^4 + 266*ep*mWW^3*s^4*t^4 + 542*ep^2*mWW^3*s^4*t^4 + 336*ep^3*mWW^3*s^4*t^4 - 52*mtt^6*t^5 - 370*ep*mtt^6*t^5 - 774*ep^2*mtt^6*t^5 - 504*ep^3*mtt^6*t^5 + 238*mtt^5*mWW*t^5 + 1720*ep*mtt^5*mWW*t^5 + 3690*ep^2*mtt^5*mWW*t^5 + 2472*ep^3*mtt^5*mWW*t^5 - 290*mtt^4*mWW^2*t^5 - 2132*ep*mtt^4*mWW^2*t^5 - 4698*ep^2*mtt^4*mWW^2*t^5 - 3240*ep^3*mtt^4*mWW^2*t^5 + 74*mtt^3*mWW^3*t^5 + 584*ep*mtt^3*mWW^3*t^5 + 1422*ep^2*mtt^3*mWW^3*t^5 + 1080*ep^3*mtt^3*mWW^3*t^5 + 30*mtt^2*mWW^4*t^5 + 198*ep*mtt^2*mWW^4*t^5 + 360*ep^2*mtt^2*mWW^4*t^5 + 192*ep^3*mtt^2*mWW^4*t^5 + 172*mtt^5*s*t^5 + 1222*ep*mtt^5*s*t^5 + 2550*ep^2*mtt^5*s*t^5 + 1656*ep^3*mtt^5*s*t^5 - 546*mtt^4*mWW*s*t^5 - 3900*ep*mtt^4*mWW*s*t^5 - 8342*ep^2*mtt^4*mWW*s*t^5 - 5588*ep^3*mtt^4*mWW*s*t^5 + 282*mtt^3*mWW^2*s*t^5 + 1968*ep*mtt^3*mWW^2*s*t^5 + 4498*ep^2*mtt^3*mWW^2*s*t^5 + 3292*ep^3*mtt^3*mWW^2*s*t^5 + 360*mtt^2*mWW^3*s*t^5 + 2708*ep*mtt^2*mWW^3*s*t^5 + 5532*ep^2*mtt^2*mWW^3*s*t^5 + 3400*ep^3*mtt^2*mWW^3*s*t^5 - 232*mtt*mWW^4*s*t^5 - 1790*ep*mtt*mWW^4*s*t^5 - 3890*ep^2*mtt*mWW^4*s*t^5 - 2584*ep^3*mtt*mWW^4*s*t^5 - 36*mWW^5*s*t^5 - 208*ep*mWW^5*s*t^5 - 348*ep^2*mWW^5*s*t^5 - 176*ep^3*mWW^5*s*t^5 - 204*mtt^4*s^2*t^5 - 1446*ep*mtt^4*s^2*t^5 - 3006*ep^2*mtt^4*s^2*t^5 - 1944*ep^3*mtt^4*s^2*t^5 + 440*mtt^3*mWW*s^2*t^5 + 3094*ep*mtt^3*mWW*s^2*t^5 + 6574*ep^2*mtt^3*mWW*s^2*t^5 + 4388*ep^3*mtt^3*mWW*s^2*t^5 - 64*mtt^2*mWW^2*s^2*t^5 - 342*ep*mtt^2*mWW^2*s^2*t^5 - 962*ep^2*mtt^2*mWW^2*s^2*t^5 - 900*ep^3*mtt^2*mWW^2*s^2*t^5 - 362*mtt*mWW^3*s^2*t^5 - 2750*ep*mtt*mWW^3*s^2*t^5 - 5680*ep^2*mtt*mWW^3*s^2*t^5 - 3544*ep^3*mtt*mWW^3*s^2*t^5 + 186*mWW^4*s^2*t^5 + 1432*ep*mWW^4*s^2*t^5 + 3066*ep^2*mWW^4*s^2*t^5 + 2000*ep^3*mWW^4*s^2*t^5 + 100*mtt^3*s^3*t^5 + 706*ep*mtt^3*s^3*t^5 + 1458*ep^2*mtt^3*s^3*t^5 + 936*ep^3*mtt^3*s^3*t^5 - 164*mtt^2*mWW*s^3*t^5 - 1138*ep*mtt^2*mWW*s^3*t^5 - 2378*ep^2*mtt^2*mWW*s^3*t^5 - 1560*ep^3*mtt^2*mWW*s^3*t^5 + 28*mtt*mWW^2*s^3*t^5 + 158*ep*mtt*mWW^2*s^3*t^5 + 382*ep^2*mtt*mWW^2*s^3*t^5 + 312*ep^3*mtt*mWW^2*s^3*t^5 + 36*mWW^3*s^3*t^5 + 274*ep*mWW^3*s^3*t^5 + 538*ep^2*mWW^3*s^3*t^5 + 312*ep^3*mWW^3*s^3*t^5 - 16*mtt^2*s^4*t^5 - 112*ep*mtt^2*s^4*t^5 - 228*ep^2*mtt^2*s^4*t^5 - 144*ep^3*mtt^2*s^4*t^5 + 32*mtt*mWW*s^4*t^5 + 224*ep*mtt*mWW*s^4*t^5 + 456*ep^2*mtt*mWW*s^4*t^5 + 288*ep^3*mtt*mWW*s^4*t^5 - 16*mWW^2*s^4*t^5 - 112*ep*mWW^2*s^4*t^5 - 228*ep^2*mWW^2*s^4*t^5 - 144*ep^3*mWW^2*s^4*t^5 + 84*mtt^5*t^6 + 594*ep*mtt^5*t^6 + 1230*ep^2*mtt^5*t^6 + 792*ep^3*mtt^5*t^6 - 354*mtt^4*mWW*t^6 - 2524*ep*mtt^4*mWW*t^6 - 5298*ep^2*mtt^4*mWW*t^6 - 3464*ep^3*mtt^4*mWW*t^6 + 430*mtt^3*mWW^2*t^6 + 3096*ep*mtt^3*mWW^2*t^6 + 6602*ep^2*mtt^3*mWW^2*t^6 + 4392*ep^3*mtt^3*mWW^2*t^6 - 134*mtt^2*mWW^3*t^6 - 996*ep*mtt^2*mWW^3*t^6 - 2230*ep^2*mtt^2*mWW^3*t^6 - 1560*ep^3*mtt^2*mWW^3*t^6 - 26*mtt*mWW^4*t^6 - 170*ep*mtt*mWW^4*t^6 - 304*ep^2*mtt*mWW^4*t^6 - 160*ep^3*mtt*mWW^4*t^6 - 216*mtt^4*s*t^6 - 1524*ep*mtt^4*s*t^6 - 3144*ep^2*mtt^4*s*t^6 - 2016*ep^3*mtt^4*s*t^6 + 686*mtt^3*mWW*s*t^6 + 4858*ep*mtt^3*mWW*s*t^6 + 10132*ep^2*mtt^3*mWW*s*t^6 + 6584*ep^3*mtt^3*mWW*s*t^6 - 618*mtt^2*mWW^2*s*t^6 - 4374*ep*mtt^2*mWW^2*s*t^6 - 9264*ep^2*mtt^2*mWW^2*s*t^6 - 6144*ep^3*mtt^2*mWW^2*s*t^6 + 42*mtt*mWW^3*s*t^6 + 270*ep*mtt*mWW^3*s*t^6 + 708*ep^2*mtt*mWW^3*s*t^6 + 600*ep^3*mtt*mWW^3*s*t^6 + 106*mWW^4*s*t^6 + 770*ep*mWW^4*s*t^6 + 1568*ep^2*mWW^4*s*t^6 + 976*ep^3*mWW^4*s*t^6 + 180*mtt^3*s^2*t^6 + 1266*ep*mtt^3*s^2*t^6 + 2598*ep^2*mtt^3*s^2*t^6 + 1656*ep^3*mtt^3*s^2*t^6 - 428*mtt^2*mWW*s^2*t^6 - 3006*ep*mtt^2*mWW*s^2*t^6 - 6202*ep^2*mtt^2*mWW*s^2*t^6 - 3984*ep^3*mtt^2*mWW*s^2*t^6 + 316*mtt*mWW^2*s^2*t^6 + 2214*ep*mtt*mWW^2*s^2*t^6 + 4610*ep^2*mtt*mWW^2*s^2*t^6 + 3000*ep^3*mtt*mWW^2*s^2*t^6 - 68*mWW^3*s^2*t^6 - 474*ep*mWW^3*s^2*t^6 - 1006*ep^2*mWW^3*s^2*t^6 - 672*ep^3*mWW^3*s^2*t^6 - 48*mtt^2*s^3*t^6 - 336*ep*mtt^2*s^3*t^6 - 684*ep^2*mtt^2*s^3*t^6 - 432*ep^3*mtt^2*s^3*t^6 + 96*mtt*mWW*s^3*t^6 + 672*ep*mtt*mWW*s^3*t^6 + 1368*ep^2*mtt*mWW*s^3*t^6 + 864*ep^3*mtt*mWW*s^3*t^6 - 48*mWW^2*s^3*t^6 - 336*ep*mWW^2*s^3*t^6 - 684*ep^2*mWW^2*s^3*t^6 - 432*ep^3*mWW^2*s^3*t^6 - 60*mtt^4*t^7 - 422*ep*mtt^4*t^7 - 866*ep^2*mtt^4*t^7 - 552*ep^3*mtt^4*t^7 + 244*mtt^3*mWW*t^7 + 1722*ep*mtt^3*mWW*t^7 + 3554*ep^2*mtt^3*mWW*t^7 + 2280*ep^3*mtt^3*mWW*t^7 - 300*mtt^2*mWW^2*t^7 - 2126*ep*mtt^2*mWW^2*t^7 - 4418*ep^2*mtt^2*mWW^2*t^7 - 2856*ep^3*mtt^2*mWW^2*t^7 + 108*mtt*mWW^3*t^7 + 774*ep*mtt*mWW^3*t^7 + 1638*ep^2*mtt*mWW^3*t^7 + 1080*ep^3*mtt*mWW^3*t^7 + 8*mWW^4*t^7 + 52*ep*mWW^4*t^7 + 92*ep^2*mWW^4*t^7 + 48*ep^3*mWW^4*t^7 + 108*mtt^3*s*t^7 + 758*ep*mtt^3*s*t^7 + 1550*ep^2*mtt^3*s*t^7 + 984*ep^3*mtt^3*s*t^7 - 316*mtt^2*mWW*s*t^7 - 2222*ep*mtt^2*mWW*s*t^7 - 4558*ep^2*mtt^2*mWW*s*t^7 - 2904*ep^3*mtt^2*mWW*s*t^7 + 308*mtt*mWW^2*s*t^7 + 2170*ep*mtt*mWW^2*s*t^7 + 4466*ep^2*mtt*mWW^2*s*t^7 + 2856*ep^3*mtt*mWW^2*s*t^7 - 100*mWW^3*s*t^7 - 706*ep*mWW^3*s*t^7 - 1458*ep^2*mWW^3*s*t^7 - 936*ep^3*mWW^3*s*t^7 - 48*mtt^2*s^2*t^7 - 336*ep*mtt^2*s^2*t^7 - 684*ep^2*mtt^2*s^2*t^7 - 432*ep^3*mtt^2*s^2*t^7 + 96*mtt*mWW*s^2*t^7 + 672*ep*mtt*mWW*s^2*t^7 + 1368*ep^2*mtt*mWW*s^2*t^7 + 864*ep^3*mtt*mWW*s^2*t^7 - 48*mWW^2*s^2*t^7 - 336*ep*mWW^2*s^2*t^7 - 684*ep^2*mWW^2*s^2*t^7 - 432*ep^3*mWW^2*s^2*t^7 + 16*mtt^3*t^8 + 112*ep*mtt^3*t^8 + 228*ep^2*mtt^3*t^8 + 144*ep^3*mtt^3*t^8 - 64*mtt^2*mWW*t^8 - 448*ep*mtt^2*mWW*t^8 - 912*ep^2*mtt^2*mWW*t^8 - 576*ep^3*mtt^2*mWW*t^8 + 80*mtt*mWW^2*t^8 + 560*ep*mtt*mWW^2*t^8 + 1140*ep^2*mtt*mWW^2*t^8 + 720*ep^3*mtt*mWW^2*t^8 - 32*mWW^3*t^8 - 224*ep*mWW^3*t^8 - 456*ep^2*mWW^3*t^8 - 288*ep^3*mWW^3*t^8 - 16*mtt^2*s*t^8 - 112*ep*mtt^2*s*t^8 - 228*ep^2*mtt^2*s*t^8 - 144*ep^3*mtt^2*s*t^8 + 32*mtt*mWW*s*t^8 + 224*ep*mtt*mWW*s*t^8 + 456*ep^2*mtt*mWW*s*t^8 + 288*ep^3*mtt*mWW*s*t^8 - 16*mWW^2*s*t^8 - 112*ep*mWW^2*s*t^8 - 228*ep^2*mWW^2*s*t^8 - 144*ep^3*mWW^2*s*t^8)/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (-6*ep^2*(2*mtt^3*mWW^4*s^2 + 10*ep*mtt^3*mWW^4*s^2 + 16*ep^2*mtt^3*mWW^4*s^2 + 8*ep^3*mtt^3*mWW^4*s^2 - 2*mtt^2*mWW^5*s^2 - 10*ep*mtt^2*mWW^5*s^2 - 16*ep^2*mtt^2*mWW^5*s^2 - 8*ep^3*mtt^2*mWW^5*s^2 + 3*mtt^3*mWW^3*s^3 + 14*ep*mtt^3*mWW^3*s^3 + 21*ep^2*mtt^3*mWW^3*s^3 + 10*ep^3*mtt^3*mWW^3*s^3 - 11*mtt^2*mWW^4*s^3 - 52*ep*mtt^2*mWW^4*s^3 - 79*ep^2*mtt^2*mWW^4*s^3 - 38*ep^3*mtt^2*mWW^4*s^3 + 10*mtt*mWW^5*s^3 + 44*ep*mtt*mWW^5*s^3 + 62*ep^2*mtt*mWW^5*s^3 + 28*ep^3*mtt*mWW^5*s^3 - 6*mWW^6*s^3 - 26*ep*mWW^6*s^3 - 36*ep^2*mWW^6*s^3 - 16*ep^3*mWW^6*s^3 - 3*mtt^2*mWW^3*s^4 - 14*ep*mtt^2*mWW^3*s^4 - 21*ep^2*mtt^2*mWW^3*s^4 - 10*ep^3*mtt^2*mWW^3*s^4 + 3*mtt*mWW^4*s^4 + 14*ep*mtt*mWW^4*s^4 + 21*ep^2*mtt*mWW^4*s^4 + 10*ep^3*mtt*mWW^4*s^4 - 6*mWW^5*s^4 - 26*ep*mWW^5*s^4 - 36*ep^2*mWW^5*s^4 - 16*ep^3*mWW^5*s^4 + 3*mtt^5*mWW^2*s*t + 23*ep*mtt^5*mWW^2*s*t + 54*ep^2*mtt^5*mWW^2*s*t + 40*ep^3*mtt^5*mWW^2*s*t - 3*mtt^4*mWW^3*s*t - 29*ep*mtt^4*mWW^3*s*t - 78*ep^2*mtt^4*mWW^3*s*t - 64*ep^3*mtt^4*mWW^3*s*t - mtt^3*mWW^4*s*t - ep*mtt^3*mWW^4*s*t + 10*ep^2*mtt^3*mWW^4*s*t + 16*ep^3*mtt^3*mWW^4*s*t + mtt^2*mWW^5*s*t + 7*ep*mtt^2*mWW^5*s*t + 14*ep^2*mtt^2*mWW^5*s*t + 8*ep^3*mtt^2*mWW^5*s*t - 9*mtt^4*mWW^2*s^2*t - 60*ep*mtt^4*mWW^2*s^2*t - 129*ep^2*mtt^4*mWW^2*s^2*t - 90*ep^3*mtt^4*mWW^2*s^2*t + 16*mtt^3*mWW^3*s^2*t + 106*ep*mtt^3*mWW^3*s^2*t + 230*ep^2*mtt^3*mWW^3*s^2*t + 164*ep^3*mtt^3*mWW^3*s^2*t - 10*mtt^2*mWW^4*s^2*t - 62*ep*mtt^2*mWW^4*s^2*t - 128*ep^2*mtt^2*mWW^4*s^2*t - 88*ep^3*mtt^2*mWW^4*s^2*t + 4*mtt*mWW^5*s^2*t + 18*ep*mtt*mWW^5*s^2*t + 26*ep^2*mtt*mWW^5*s^2*t + 12*ep^3*mtt*mWW^5*s^2*t - 5*mWW^6*s^2*t - 22*ep*mWW^6*s^2*t - 31*ep^2*mWW^6*s^2*t - 14*ep^3*mWW^6*s^2*t + 6*mtt^3*mWW^2*s^3*t + 37*ep*mtt^3*mWW^2*s^3*t + 75*ep^2*mtt^3*mWW^2*s^3*t + 50*ep^3*mtt^3*mWW^2*s^3*t - 10*mtt^2*mWW^3*s^3*t - 63*ep*mtt^2*mWW^3*s^3*t - 131*ep^2*mtt^2*mWW^3*s^3*t - 90*ep^3*mtt^2*mWW^3*s^3*t + 3*mtt*mWW^4*s^3*t + 25*ep*mtt*mWW^4*s^3*t + 60*ep^2*mtt*mWW^4*s^3*t + 44*ep^3*mtt*mWW^4*s^3*t - 3*mWW^5*s^3*t - 11*ep*mWW^5*s^3*t - 12*ep^2*mWW^5*s^3*t - 4*ep^3*mWW^5*s^3*t + 3*mtt*mWW^3*s^4*t + 14*ep*mtt*mWW^3*s^4*t + 21*ep^2*mtt*mWW^3*s^4*t + 10*ep^3*mtt*mWW^3*s^4*t + 3*mWW^4*s^4*t + 12*ep*mWW^4*s^4*t + 15*ep^2*mWW^4*s^4*t + 6*ep^3*mWW^4*s^4*t + 3*mtt^6*mWW*t^2 + 23*ep*mtt^6*mWW*t^2 + 54*ep^2*mtt^6*mWW*t^2 + 40*ep^3*mtt^6*mWW*t^2 - 5*mtt^5*mWW^2*t^2 - 39*ep*mtt^5*mWW^2*t^2 - 94*ep^2*mtt^5*mWW^2*t^2 - 72*ep^3*mtt^5*mWW^2*t^2 + mtt^4*mWW^3*t^2 + 9*ep*mtt^4*mWW^3*t^2 + 26*ep^2*mtt^4*mWW^3*t^2 + 24*ep^3*mtt^4*mWW^3*t^2 + mtt^3*mWW^4*t^2 + 7*ep*mtt^3*mWW^4*t^2 + 14*ep^2*mtt^3*mWW^4*t^2 + 8*ep^3*mtt^3*mWW^4*t^2 - 6*mtt^5*mWW*s*t^2 - 40*ep*mtt^5*mWW*s*t^2 - 92*ep^2*mtt^5*mWW*s*t^2 - 70*ep^3*mtt^5*mWW*s*t^2 - 3*mtt^4*mWW^2*s*t^2 - 43*ep*mtt^4*mWW^2*s*t^2 - 102*ep^2*mtt^4*mWW^2*s*t^2 - 62*ep^3*mtt^4*mWW^2*s*t^2 + 16*mtt^3*mWW^3*s*t^2 + 157*ep*mtt^3*mWW^3*s*t^2 + 393*ep^2*mtt^3*mWW^3*s*t^2 + 288*ep^3*mtt^3*mWW^3*s*t^2 + 4*mtt^2*mWW^4*s*t^2 - 15*ep*mtt^2*mWW^4*s*t^2 - 103*ep^2*mtt^2*mWW^4*s*t^2 - 108*ep^3*mtt^2*mWW^4*s*t^2 - 11*mtt*mWW^5*s*t^2 - 59*ep*mtt*mWW^5*s*t^2 - 96*ep^2*mtt*mWW^5*s*t^2 - 48*ep^3*mtt*mWW^5*s*t^2 + 3*mtt^4*mWW*s^2*t^2 + 11*ep*mtt^4*mWW*s^2*t^2 + 22*ep^2*mtt^4*mWW*s^2*t^2 + 20*ep^3*mtt^4*mWW*s^2*t^2 + 16*mtt^3*mWW^2*s^2*t^2 + 140*ep*mtt^3*mWW^2*s^2*t^2 + 318*ep^2*mtt^3*mWW^2*s^2*t^2 + 212*ep^3*mtt^3*mWW^2*s^2*t^2 - 34*mtt^2*mWW^3*s^2*t^2 - 268*ep*mtt^2*mWW^3*s^2*t^2 - 620*ep^2*mtt^2*mWW^3*s^2*t^2 - 440*ep^3*mtt^2*mWW^3*s^2*t^2 + 11*mtt*mWW^4*s^2*t^2 + 96*ep*mtt*mWW^4*s^2*t^2 + 249*ep^2*mtt*mWW^4*s^2*t^2 + 194*ep^3*mtt*mWW^4*s^2*t^2 + 6*mWW^5*s^2*t^2 + 35*ep*mWW^5*s^2*t^2 + 59*ep^2*mWW^5*s^2*t^2 + 30*ep^3*mWW^5*s^2*t^2 + 6*ep*mtt^3*mWW*s^3*t^2 + 16*ep^2*mtt^3*mWW*s^3*t^2 + 10*ep^3*mtt^3*mWW*s^3*t^2 - 8*mtt^2*mWW^2*s^3*t^2 - 58*ep*mtt^2*mWW^2*s^3*t^2 - 122*ep^2*mtt^2*mWW^2*s^3*t^2 - 78*ep^3*mtt^2*mWW^2*s^3*t^2 + 12*mtt*mWW^3*s^3*t^2 + 80*ep*mtt*mWW^3*s^3*t^2 + 170*ep^2*mtt*mWW^3*s^3*t^2 + 114*ep^3*mtt*mWW^3*s^3*t^2 + 4*mWW^4*s^3*t^2 + 4*ep*mWW^4*s^3*t^2 - 24*ep^2*mWW^4*s^3*t^2 - 30*ep^3*mWW^4*s^3*t^2 + 6*mtt^6*t^3 + 43*ep*mtt^6*t^3 + 91*ep^2*mtt^6*t^3 + 60*ep^3*mtt^6*t^3 - 32*mtt^5*mWW*t^3 - 235*ep*mtt^5*mWW*t^3 - 517*ep^2*mtt^5*mWW*t^3 - 356*ep^3*mtt^5*mWW*t^3 + 40*mtt^4*mWW^2*t^3 + 301*ep*mtt^4*mWW^2*t^3 + 687*ep^2*mtt^4*mWW^2*t^3 + 492*ep^3*mtt^4*mWW^2*t^3 - 8*mtt^3*mWW^3*t^3 - 69*ep*mtt^3*mWW^3*t^3 - 187*ep^2*mtt^3*mWW^3*t^3 - 156*ep^3*mtt^3*mWW^3*t^3 - 6*mtt^2*mWW^4*t^3 - 40*ep*mtt^2*mWW^4*t^3 - 74*ep^2*mtt^2*mWW^4*t^3 - 40*ep^3*mtt^2*mWW^4*t^3 - 18*mtt^5*s*t^3 - 129*ep*mtt^5*s*t^3 - 273*ep^2*mtt^5*s*t^3 - 180*ep^3*mtt^5*s*t^3 + 71*mtt^4*mWW*s*t^3 + 506*ep*mtt^4*mWW*s*t^3 + 1103*ep^2*mtt^4*mWW*s*t^3 + 758*ep^3*mtt^4*mWW*s*t^3 - 59*mtt^3*mWW^2*s*t^3 - 390*ep*mtt^3*mWW^2*s*t^3 - 873*ep^2*mtt^3*mWW^2*s*t^3 - 638*ep^3*mtt^3*mWW^2*s*t^3 - 18*mtt^2*mWW^3*s*t^3 - 190*ep*mtt^2*mWW^3*s*t^3 - 414*ep^2*mtt^2*mWW^3*s*t^3 - 248*ep^3*mtt^2*mWW^3*s*t^3 + 14*mtt*mWW^4*s*t^3 + 151*ep*mtt*mWW^4*s*t^3 + 375*ep^2*mtt*mWW^4*s*t^3 + 268*ep^3*mtt*mWW^4*s*t^3 + 10*mWW^5*s*t^3 + 52*ep*mWW^5*s*t^3 + 82*ep^2*mWW^5*s*t^3 + 40*ep^3*mWW^5*s*t^3 + 18*mtt^4*s^2*t^3 + 129*ep*mtt^4*s^2*t^3 + 273*ep^2*mtt^4*s^2*t^3 + 180*ep^3*mtt^4*s^2*t^3 - 49*mtt^3*mWW*s^2*t^3 - 336*ep*mtt^3*mWW*s^2*t^3 - 725*ep^2*mtt^3*mWW*s^2*t^3 - 498*ep^3*mtt^3*mWW*s^2*t^3 + 27*mtt^2*mWW^2*s^2*t^3 + 148*ep*mtt^2*mWW^2*s^2*t^3 + 331*ep^2*mtt^2*mWW^2*s^2*t^3 + 258*ep^3*mtt^2*mWW^2*s^2*t^3 + 14*mtt*mWW^3*s^2*t^3 + 164*ep*mtt*mWW^3*s^2*t^3 + 374*ep^2*mtt*mWW^3*s^2*t^3 + 236*ep^3*mtt*mWW^3*s^2*t^3 - 8*mWW^4*s^2*t^3 - 99*ep*mWW^4*s^2*t^3 - 249*ep^2*mWW^4*s^2*t^3 - 176*ep^3*mWW^4*s^2*t^3 - 6*mtt^3*s^3*t^3 - 43*ep*mtt^3*s^3*t^3 - 91*ep^2*mtt^3*s^3*t^3 - 60*ep^3*mtt^3*s^3*t^3 + 10*mtt^2*mWW*s^3*t^3 + 65*ep*mtt^2*mWW*s^3*t^3 + 139*ep^2*mtt^2*mWW*s^3*t^3 + 96*ep^3*mtt^2*mWW*s^3*t^3 - 2*mtt*mWW^2*s^3*t^3 - ep*mtt*mWW^2*s^3*t^3 - 5*ep^2*mtt*mWW^2*s^3*t^3 - 12*ep^3*mtt*mWW^2*s^3*t^3 - 2*mWW^3*s^3*t^3 - 21*ep*mWW^3*s^3*t^3 - 43*ep^2*mWW^3*s^3*t^3 - 24*ep^3*mWW^3*s^3*t^3 - 20*mtt^5*t^4 - 142*ep*mtt^5*t^4 - 296*ep^2*mtt^5*t^4 - 192*ep^3*mtt^5*t^4 + 87*mtt^4*mWW*t^4 + 625*ep*mtt^4*mWW*t^4 + 1328*ep^2*mtt^4*mWW*t^4 + 880*ep^3*mtt^4*mWW*t^4 - 105*mtt^3*mWW^2*t^4 - 765*ep*mtt^3*mWW^2*t^4 - 1662*ep^2*mtt^3*mWW^2*t^4 - 1128*ep^3*mtt^3*mWW^2*t^4 + 29*mtt^2*mWW^3*t^4 + 223*ep*mtt^2*mWW^3*t^4 + 524*ep^2*mtt^2*mWW^3*t^4 + 384*ep^3*mtt^2*mWW^3*t^4 + 9*mtt*mWW^4*t^4 + 59*ep*mtt*mWW^4*t^4 + 106*ep^2*mtt*mWW^4*t^4 + 56*ep^3*mtt*mWW^4*t^4 + 48*mtt^4*s*t^4 + 340*ep*mtt^4*s*t^4 + 706*ep^2*mtt^4*s*t^4 + 456*ep^3*mtt^4*s*t^4 - 159*mtt^3*mWW*s*t^4 - 1129*ep*mtt^3*mWW*s*t^4 - 2378*ep^2*mtt^3*mWW*s*t^4 - 1564*ep^3*mtt^3*mWW*s*t^4 + 157*mtt^2*mWW^2*s*t^4 + 1103*ep*mtt^2*mWW^2*s*t^4 + 2356*ep^2*mtt^2*mWW^2*s*t^4 + 1584*ep^3*mtt^2*mWW^2*s*t^4 - 29*mtt*mWW^3*s*t^4 - 179*ep*mtt*mWW^3*s*t^4 - 402*ep^2*mtt*mWW^3*s*t^4 - 300*ep^3*mtt*mWW^3*s*t^4 - 17*mWW^4*s*t^4 - 135*ep*mWW^4*s*t^4 - 282*ep^2*mWW^4*s*t^4 - 176*ep^3*mWW^4*s*t^4 - 36*mtt^3*s^2*t^4 - 254*ep*mtt^3*s^2*t^4 - 524*ep^2*mtt^3*s^2*t^4 - 336*ep^3*mtt^3*s^2*t^4 + 88*mtt^2*mWW*s^2*t^4 + 616*ep*mtt^2*mWW*s^2*t^4 + 1278*ep^2*mtt^2*mWW*s^2*t^4 + 828*ep^3*mtt^2*mWW*s^2*t^4 - 68*mtt*mWW^2*s^2*t^4 - 470*ep*mtt*mWW^2*s^2*t^4 - 984*ep^2*mtt*mWW^2*s^2*t^4 - 648*ep^3*mtt*mWW^2*s^2*t^4 + 16*mWW^3*s^2*t^4 + 108*ep*mWW^3*s^2*t^4 + 230*ep^2*mWW^3*s^2*t^4 + 156*ep^3*mWW^3*s^2*t^4 + 8*mtt^2*s^3*t^4 + 56*ep*mtt^2*s^3*t^4 + 114*ep^2*mtt^2*s^3*t^4 + 72*ep^3*mtt^2*s^3*t^4 - 16*mtt*mWW*s^3*t^4 - 112*ep*mtt*mWW*s^3*t^4 - 228*ep^2*mtt*mWW*s^3*t^4 - 144*ep^3*mtt*mWW*s^3*t^4 + 8*mWW^2*s^3*t^4 + 56*ep*mWW^2*s^3*t^4 + 114*ep^2*mWW^2*s^3*t^4 + 72*ep^3*mWW^2*s^3*t^4 + 22*mtt^4*t^5 + 155*ep*mtt^4*t^5 + 319*ep^2*mtt^4*t^5 + 204*ep^3*mtt^4*t^5 - 90*mtt^3*mWW*t^5 - 637*ep*mtt^3*mWW*t^5 - 1321*ep^2*mtt^3*mWW*t^5 - 852*ep^3*mtt^3*mWW*t^5 + 110*mtt^2*mWW^2*t^5 + 783*ep*mtt^2*mWW^2*t^5 + 1639*ep^2*mtt^2*mWW^2*t^5 + 1068*ep^3*mtt^2*mWW^2*t^5 - 38*mtt*mWW^3*t^5 - 275*ep*mtt*mWW^3*t^5 - 591*ep^2*mtt*mWW^3*t^5 - 396*ep^3*mtt*mWW^3*t^5 - 4*mWW^4*t^5 - 26*ep*mWW^4*t^5 - 46*ep^2*mWW^4*t^5 - 24*ep^3*mWW^4*t^5 - 38*mtt^3*s*t^5 - 267*ep*mtt^3*s*t^5 - 547*ep^2*mtt^3*s*t^5 - 348*ep^3*mtt^3*s*t^5 + 110*mtt^2*mWW*s*t^5 + 775*ep*mtt^2*mWW*s*t^5 + 1595*ep^2*mtt^2*mWW*s*t^5 + 1020*ep^3*mtt^2*mWW*s*t^5 - 106*mtt*mWW^2*s*t^5 - 749*ep*mtt*mWW^2*s*t^5 - 1549*ep^2*mtt*mWW^2*s*t^5 - 996*ep^3*mtt*mWW^2*s*t^5 + 34*mWW^3*s*t^5 + 241*ep*mWW^3*s*t^5 + 501*ep^2*mWW^3*s*t^5 + 324*ep^3*mWW^3*s*t^5 + 16*mtt^2*s^2*t^5 + 112*ep*mtt^2*s^2*t^5 + 228*ep^2*mtt^2*s^2*t^5 + 144*ep^3*mtt^2*s^2*t^5 - 32*mtt*mWW*s^2*t^5 - 224*ep*mtt*mWW*s^2*t^5 - 456*ep^2*mtt*mWW*s^2*t^5 - 288*ep^3*mtt*mWW*s^2*t^5 + 16*mWW^2*s^2*t^5 + 112*ep*mWW^2*s^2*t^5 + 228*ep^2*mWW^2*s^2*t^5 + 144*ep^3*mWW^2*s^2*t^5 - 8*mtt^3*t^6 - 56*ep*mtt^3*t^6 - 114*ep^2*mtt^3*t^6 - 72*ep^3*mtt^3*t^6 + 32*mtt^2*mWW*t^6 + 224*ep*mtt^2*mWW*t^6 + 456*ep^2*mtt^2*mWW*t^6 + 288*ep^3*mtt^2*mWW*t^6 - 40*mtt*mWW^2*t^6 - 280*ep*mtt*mWW^2*t^6 - 570*ep^2*mtt*mWW^2*t^6 - 360*ep^3*mtt*mWW^2*t^6 + 16*mWW^3*t^6 + 112*ep*mWW^3*t^6 + 228*ep^2*mWW^3*t^6 + 144*ep^3*mWW^3*t^6 + 8*mtt^2*s*t^6 + 56*ep*mtt^2*s*t^6 + 114*ep^2*mtt^2*s*t^6 + 72*ep^3*mtt^2*s*t^6 - 16*mtt*mWW*s*t^6 - 112*ep*mtt*mWW*s*t^6 - 228*ep^2*mtt*mWW*s*t^6 - 144*ep^3*mtt*mWW*s*t^6 + 8*mWW^2*s*t^6 + 56*ep*mWW^2*s*t^6 + 114*ep^2*mWW^2*s*t^6 + 72*ep^3*mWW^2*s*t^6))/((1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((1 + 2*ep)*(1 + 4*ep)*(mtt - s)^2*(mtt^2 - mtt*mWW - 2*mtt*s + mWW*s + s^2 - mtt*t + 2*mWW*t + s*t))/((1 + ep)*mWW*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)^3), (3*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^4)/((1 + ep)*mWW*(mtt - mWW - s)*s^3*(mtt - mWW - s - t)^3), -(2*mtt^9 + 14*ep*mtt^9 + 28*ep^2*mtt^9 + 16*ep^3*mtt^9 - 2*mtt^8*mWW - 6*ep*mtt^8*mWW + 12*ep^2*mtt^8*mWW + 32*ep^3*mtt^8*mWW - 12*mtt^7*mWW^2 - 118*ep*mtt^7*mWW^2 - 338*ep^2*mtt^7*mWW^2 - 300*ep^3*mtt^7*mWW^2 + 28*mtt^6*mWW^3 + 250*ep*mtt^6*mWW^3 + 666*ep^2*mtt^6*mWW^3 + 556*ep^3*mtt^6*mWW^3 - 22*mtt^5*mWW^4 - 190*ep*mtt^5*mWW^4 - 504*ep^2*mtt^5*mWW^4 - 424*ep^3*mtt^5*mWW^4 + 6*mtt^4*mWW^5 + 46*ep*mtt^4*mWW^5 + 128*ep^2*mtt^4*mWW^5 + 120*ep^3*mtt^4*mWW^5 + 6*ep*mtt^3*mWW^6 + 14*ep^2*mtt^3*mWW^6 + 4*ep^3*mtt^3*mWW^6 - 2*ep*mtt^2*mWW^7 - 6*ep^2*mtt^2*mWW^7 - 4*ep^3*mtt^2*mWW^7 - 14*mtt^8*s - 85*ep*mtt^8*s - 156*ep^2*mtt^8*s - 85*ep^3*mtt^8*s - 2*mtt^7*mWW*s - 73*ep*mtt^7*mWW*s - 296*ep^2*mtt^7*mWW*s - 305*ep^3*mtt^7*mWW*s + 140*mtt^6*mWW^2*s + 1054*ep*mtt^6*mWW^2*s + 2526*ep^2*mtt^6*mWW^2*s + 1916*ep^3*mtt^6*mWW^2*s - 276*mtt^5*mWW^3*s - 1906*ep*mtt^5*mWW^3*s - 4296*ep^2*mtt^5*mWW^3*s - 3106*ep^3*mtt^5*mWW^3*s + 218*mtt^4*mWW^4*s + 1399*ep*mtt^4*mWW^4*s + 3032*ep^2*mtt^4*mWW^4*s + 2147*ep^3*mtt^4*mWW^4*s - 74*mtt^3*mWW^5*s - 421*ep*mtt^3*mWW^5*s - 864*ep^2*mtt^3*mWW^5*s - 605*ep^3*mtt^3*mWW^5*s + 8*mtt^2*mWW^6*s + 32*ep*mtt^2*mWW^6*s + 54*ep^2*mtt^2*mWW^6*s + 38*ep^3*mtt^2*mWW^6*s + 40*mtt^7*s^2 + 216*ep*mtt^7*s^2 + 364*ep^2*mtt^7*s^2 + 188*ep^3*mtt^7*s^2 - 6*mtt^6*mWW*s^2 + 187*ep*mtt^6*mWW*s^2 + 794*ep^2*mtt^6*mWW*s^2 + 753*ep^3*mtt^6*mWW*s^2 - 222*mtt^5*mWW^2*s^2 - 1864*ep*mtt^5*mWW^2*s^2 - 4630*ep^2*mtt^5*mWW^2*s^2 - 3464*ep^3*mtt^5*mWW^2*s^2 + 310*mtt^4*mWW^3*s^2 + 2370*ep*mtt^4*mWW^3*s^2 + 5622*ep^2*mtt^4*mWW^3*s^2 + 4090*ep^3*mtt^4*mWW^3*s^2 - 130*mtt^3*mWW^4*s^2 - 976*ep*mtt^3*mWW^4*s^2 - 2350*ep^2*mtt^3*mWW^4*s^2 - 1740*ep^3*mtt^3*mWW^4*s^2 + 8*mtt^2*mWW^5*s^2 + 67*ep*mtt^2*mWW^5*s^2 + 200*ep^2*mtt^2*mWW^5*s^2 + 173*ep^3*mtt^2*mWW^5*s^2 - 60*mtt^6*s^3 - 294*ep*mtt^6*s^3 - 456*ep^2*mtt^6*s^3 - 222*ep^3*mtt^6*s^3 + 78*mtt^5*mWW*s^3 + 57*ep*mtt^5*mWW*s^3 - 562*ep^2*mtt^5*mWW*s^3 - 677*ep^3*mtt^5*mWW*s^3 - 30*mtt^4*mWW^2*s^3 + 623*ep*mtt^4*mWW^2*s^3 + 2516*ep^2*mtt^4*mWW^2*s^3 + 2183*ep^3*mtt^4*mWW^2*s^3 + 66*mtt^3*mWW^3*s^3 - 241*ep*mtt^3*mWW^3*s^3 - 1522*ep^2*mtt^3*mWW^3*s^3 - 1447*ep^3*mtt^3*mWW^3*s^3 - 54*mtt^2*mWW^4*s^3 - 145*ep*mtt^2*mWW^4*s^3 + 24*ep^2*mtt^2*mWW^4*s^3 + 163*ep^3*mtt^2*mWW^4*s^3 + 50*mtt^5*s^4 + 226*ep*mtt^5*s^4 + 324*ep^2*mtt^5*s^4 + 148*ep^3*mtt^5*s^4 - 148*mtt^4*mWW*s^4 - 473*ep*mtt^4*mWW*s^4 - 298*ep^2*mtt^4*mWW*s^4 + 83*ep^3*mtt^4*mWW*s^4 + 226*mtt^3*mWW^2*s^4 + 720*ep*mtt^3*mWW^2*s^4 + 444*ep^2*mtt^3*mWW^2*s^4 - 138*ep^3*mtt^3*mWW^2*s^4 - 128*mtt^2*mWW^3*s^4 - 473*ep*mtt^2*mWW^3*s^4 - 470*ep^2*mtt^2*mWW^3*s^4 - 93*ep^3*mtt^2*mWW^3*s^4 - 22*mtt^4*s^5 - 93*ep*mtt^4*s^5 - 124*ep^2*mtt^4*s^5 - 53*ep^3*mtt^4*s^5 + 108*mtt^3*mWW*s^5 + 428*ep*mtt^3*mWW*s^5 + 514*ep^2*mtt^3*mWW*s^5 + 186*ep^3*mtt^3*mWW*s^5 - 102*mtt^2*mWW^2*s^5 - 415*ep*mtt^2*mWW^2*s^5 - 518*ep^2*mtt^2*mWW^2*s^5 - 197*ep^3*mtt^2*mWW^2*s^5 + 4*mtt^3*s^6 + 16*ep*mtt^3*s^6 + 20*ep^2*mtt^3*s^6 + 8*ep^3*mtt^3*s^6 - 28*mtt^2*mWW*s^6 - 120*ep*mtt^2*mWW*s^6 - 164*ep^2*mtt^2*mWW*s^6 - 72*ep^3*mtt^2*mWW*s^6 + 3*ep*mtt^8*t + 22*ep^2*mtt^8*t + 31*ep^3*mtt^8*t - 30*mtt^7*mWW*t - 233*ep*mtt^7*mWW*t - 600*ep^2*mtt^7*mWW*t - 497*ep^3*mtt^7*mWW*t + 144*mtt^6*mWW^2*t + 1062*ep*mtt^6*mWW^2*t + 2530*ep^2*mtt^6*mWW^2*t + 1924*ep^3*mtt^6*mWW^2*t - 268*mtt^5*mWW^3*t - 1914*ep*mtt^5*mWW^3*t - 4412*ep^2*mtt^5*mWW^3*t - 3242*ep^3*mtt^5*mWW^3*t + 240*mtt^4*mWW^4*t + 1651*ep*mtt^4*mWW^4*t + 3714*ep^2*mtt^4*mWW^4*t + 2679*ep^3*mtt^4*mWW^4*t - 102*mtt^3*mWW^5*t - 657*ep*mtt^3*mWW^5*t - 1432*ep^2*mtt^3*mWW^5*t - 1021*ep^3*mtt^3*mWW^5*t + 16*mtt^2*mWW^6*t + 84*ep*mtt^2*mWW^6*t + 166*ep^2*mtt^2*mWW^6*t + 118*ep^3*mtt^2*mWW^6*t + 4*ep*mtt*mWW^7*t + 12*ep^2*mtt*mWW^7*t + 8*ep^3*mtt*mWW^7*t + 26*mtt^7*s*t + 112*ep*mtt^7*s*t + 114*ep^2*mtt^7*s*t - 8*ep^3*mtt^7*s*t + 88*mtt^6*mWW*s*t + 849*ep*mtt^6*mWW*s*t + 2280*ep^2*mtt^6*mWW*s*t + 1827*ep^3*mtt^6*mWW*s*t - 618*mtt^5*mWW^2*s*t - 4534*ep*mtt^5*mWW^2*s*t - 10308*ep^2*mtt^5*mWW^2*s*t - 7288*ep^3*mtt^5*mWW^2*s*t + 1082*mtt^4*mWW^3*s*t + 7448*ep*mtt^4*mWW^3*s*t + 16188*ep^2*mtt^4*mWW^3*s*t + 11026*ep^3*mtt^4*mWW^3*s*t - 816*mtt^3*mWW^4*s*t - 5370*ep*mtt^3*mWW^4*s*t - 11362*ep^2*mtt^3*mWW^4*s*t - 7596*ep^3*mtt^3*mWW^4*s*t + 262*mtt^2*mWW^5*s*t + 1615*ep*mtt^2*mWW^5*s*t + 3308*ep^2*mtt^2*mWW^5*s*t + 2179*ep^3*mtt^2*mWW^5*s*t - 24*mtt*mWW^6*s*t - 120*ep*mtt*mWW^6*s*t - 220*ep^2*mtt*mWW^6*s*t - 140*ep^3*mtt*mWW^6*s*t - 98*mtt^6*s^2*t - 435*ep*mtt^6*s^2*t - 580*ep^2*mtt^6*s^2*t - 207*ep^3*mtt^6*s^2*t - 20*mtt^5*mWW*s^2*t - 977*ep*mtt^5*mWW*s^2*t - 3182*ep^2*mtt^5*mWW*s^2*t - 2589*ep^3*mtt^5*mWW*s^2*t + 664*mtt^4*mWW^2*s^2*t + 5733*ep*mtt^4*mWW^2*s^2*t + 13578*ep^2*mtt^4*mWW^2*s^2*t + 9457*ep^3*mtt^4*mWW^2*s^2*t - 960*mtt^3*mWW^3*s^2*t - 7323*ep*mtt^3*mWW^3*s^2*t - 16358*ep^2*mtt^3*mWW^3*s^2*t - 10999*ep^3*mtt^3*mWW^3*s^2*t + 498*mtt^2*mWW^4*s^2*t + 3530*ep*mtt^2*mWW^4*s^2*t + 7610*ep^2*mtt^2*mWW^4*s^2*t + 5018*ep^3*mtt^2*mWW^4*s^2*t - 84*mtt*mWW^5*s^2*t - 528*ep*mtt*mWW^5*s^2*t - 1068*ep^2*mtt*mWW^5*s^2*t - 680*ep^3*mtt*mWW^5*s^2*t + 138*mtt^5*s^3*t + 603*ep*mtt^5*s^3*t + 836*ep^2*mtt^5*s^3*t + 359*ep^3*mtt^5*s^3*t - 180*mtt^4*mWW*s^3*t + 75*ep*mtt^4*mWW*s^3*t + 1654*ep^2*mtt^4*mWW*s^3*t + 1611*ep^3*mtt^4*mWW*s^3*t - 56*mtt^3*mWW^2*s^3*t - 2198*ep*mtt^3*mWW^2*s^3*t - 6572*ep^2*mtt^3*mWW^2*s^3*t - 4890*ep^3*mtt^3*mWW^2*s^3*t + 188*mtt^2*mWW^3*s^3*t + 2207*ep*mtt^2*mWW^3*s^3*t + 5566*ep^2*mtt^2*mWW^3*s^3*t + 3879*ep^3*mtt^2*mWW^3*s^3*t - 90*mtt*mWW^4*s^3*t - 687*ep*mtt*mWW^4*s^3*t - 1484*ep^2*mtt*mWW^4*s^3*t - 959*ep^3*mtt*mWW^4*s^3*t - 86*mtt^4*s^4*t - 364*ep*mtt^4*s^4*t - 498*ep^2*mtt^4*s^4*t - 220*ep^3*mtt^4*s^4*t + 218*mtt^3*mWW*s^4*t + 550*ep*mtt^3*mWW*s^4*t + 118*ep^2*mtt^3*mWW*s^4*t - 278*ep^3*mtt^3*mWW*s^4*t - 134*mtt^2*mWW^2*s^4*t - 14*ep*mtt^2*mWW^2*s^4*t + 912*ep^2*mtt^2*mWW^2*s^4*t + 896*ep^3*mtt^2*mWW^2*s^4*t - 30*mtt*mWW^3*s^4*t - 332*ep*mtt*mWW^3*s^4*t - 788*ep^2*mtt*mWW^3*s^4*t - 526*ep^3*mtt*mWW^3*s^4*t + 20*mtt^3*s^5*t + 81*ep*mtt^3*s^5*t + 106*ep^2*mtt^3*s^5*t + 45*ep^3*mtt^3*s^5*t - 76*mtt^2*mWW*s^5*t - 264*ep*mtt^2*mWW*s^5*t - 270*ep^2*mtt^2*mWW*s^5*t - 74*ep^3*mtt^2*mWW*s^5*t - 49*ep*mtt*mWW^2*s^5*t - 140*ep^2*mtt*mWW^2*s^5*t - 99*ep^3*mtt*mWW^2*s^5*t - 12*mtt^7*t^2 - 86*ep*mtt^7*t^2 - 198*ep^2*mtt^7*t^2 - 148*ep^3*mtt^7*t^2 + 114*mtt^6*mWW*t^2 + 756*ep*mtt^6*mWW*t^2 + 1604*ep^2*mtt^6*mWW*t^2 + 1094*ep^3*mtt^6*mWW*t^2 - 416*mtt^5*mWW^2*t^2 - 2712*ep*mtt^5*mWW^2*t^2 - 5628*ep^2*mtt^5*mWW^2*t^2 - 3716*ep^3*mtt^5*mWW^2*t^2 + 716*mtt^4*mWW^3*t^2 + 4652*ep*mtt^4*mWW^3*t^2 + 9632*ep^2*mtt^4*mWW^3*t^2 + 6324*ep^3*mtt^4*mWW^3*t^2 - 612*mtt^3*mWW^4*t^2 - 3952*ep*mtt^3*mWW^4*t^2 - 8192*ep^2*mtt^3*mWW^4*t^2 - 5392*ep^3*mtt^3*mWW^4*t^2 + 242*mtt^2*mWW^5*t^2 + 1530*ep*mtt^2*mWW^5*t^2 + 3162*ep^2*mtt^2*mWW^5*t^2 + 2090*ep^3*mtt^2*mWW^5*t^2 - 32*mtt*mWW^6*t^2 - 186*ep*mtt*mWW^6*t^2 - 374*ep^2*mtt*mWW^6*t^2 - 248*ep^3*mtt*mWW^6*t^2 - 2*ep*mWW^7*t^2 - 6*ep^2*mWW^7*t^2 - 4*ep^3*mWW^7*t^2 - 8*mtt^6*s*t^2 + 47*ep*mtt^6*s*t^2 + 236*ep^2*mtt^6*s*t^2 + 229*ep^3*mtt^6*s*t^2 - 244*mtt^5*mWW*s*t^2 - 1870*ep*mtt^5*mWW*s*t^2 - 4038*ep^2*mtt^5*mWW*s*t^2 - 2628*ep^3*mtt^5*mWW*s*t^2 + 1086*mtt^4*mWW^2*s*t^2 + 7355*ep*mtt^4*mWW^2*s*t^2 + 14874*ep^2*mtt^4*mWW^2*s*t^2 + 9197*ep^3*mtt^4*mWW^2*s*t^2 - 1682*mtt^3*mWW^3*s*t^2 - 11025*ep*mtt^3*mWW^3*s*t^2 - 22042*ep^2*mtt^3*mWW^3*s*t^2 - 13587*ep^3*mtt^3*mWW^3*s*t^2 + 1138*mtt^2*mWW^4*s*t^2 + 7318*ep*mtt^2*mWW^4*s*t^2 + 14600*ep^2*mtt^2*mWW^4*s*t^2 + 9052*ep^3*mtt^2*mWW^4*s*t^2 - 306*mtt*mWW^5*s*t^2 - 1913*ep*mtt*mWW^5*s*t^2 - 3796*ep^2*mtt*mWW^5*s*t^2 - 2365*ep^3*mtt*mWW^5*s*t^2 + 16*mWW^6*s*t^2 + 88*ep*mWW^6*s*t^2 + 166*ep^2*mWW^6*s*t^2 + 102*ep^3*mWW^6*s*t^2 + 84*mtt^5*s^2*t^2 + 286*ep*mtt^5*s^2*t^2 + 276*ep^2*mtt^5*s^2*t^2 + 50*ep^3*mtt^5*s^2*t^2 + 128*mtt^4*mWW*s^2*t^2 + 1682*ep*mtt^4*mWW*s^2*t^2 + 4008*ep^2*mtt^4*mWW*s^2*t^2 + 2562*ep^3*mtt^4*mWW*s^2*t^2 - 910*mtt^3*mWW^2*s^2*t^2 - 6932*ep*mtt^3*mWW^2*s^2*t^2 - 14234*ep^2*mtt^3*mWW^2*s^2*t^2 - 8544*ep^3*mtt^3*mWW^2*s^2*t^2 + 1176*mtt^2*mWW^3*s^2*t^2 + 8075*ep*mtt^2*mWW^3*s^2*t^2 + 16004*ep^2*mtt^2*mWW^3*s^2*t^2 + 9541*ep^3*mtt^2*mWW^3*s^2*t^2 - 546*mtt*mWW^4*s^2*t^2 - 3516*ep*mtt*mWW^4*s^2*t^2 - 6810*ep^2*mtt*mWW^4*s^2*t^2 - 4052*ep^3*mtt*mWW^4*s^2*t^2 + 68*mWW^5*s^2*t^2 + 405*ep*mWW^5*s^2*t^2 + 756*ep^2*mWW^5*s^2*t^2 + 443*ep^3*mWW^5*s^2*t^2 - 96*mtt^4*s^3*t^2 - 369*ep*mtt^4*s^3*t^2 - 468*ep^2*mtt^4*s^3*t^2 - 195*ep^3*mtt^4*s^3*t^2 + 50*mtt^3*mWW*s^3*t^2 - 551*ep*mtt^3*mWW*s^3*t^2 - 1792*ep^2*mtt^3*mWW*s^3*t^2 - 1223*ep^3*mtt^3*mWW*s^3*t^2 + 280*mtt^2*mWW^2*s^3*t^2 + 2623*ep*mtt^2*mWW^2*s^3*t^2 + 5626*ep^2*mtt^2*mWW^2*s^3*t^2 + 3395*ep^3*mtt^2*mWW^2*s^3*t^2 - 326*mtt*mWW^3*s^3*t^2 - 2239*ep*mtt*mWW^3*s^3*t^2 - 4326*ep^2*mtt*mWW^3*s^3*t^2 - 2517*ep^3*mtt*mWW^3*s^3*t^2 + 76*mWW^4*s^3*t^2 + 456*ep*mWW^4*s^3*t^2 + 832*ep^2*mWW^4*s^3*t^2 + 476*ep^3*mWW^4*s^3*t^2 + 32*mtt^3*s^4*t^2 + 122*ep*mtt^3*s^4*t^2 + 154*ep^2*mtt^3*s^4*t^2 + 64*ep^3*mtt^3*s^4*t^2 - 48*mtt^2*mWW*s^4*t^2 - 17*ep*mtt^2*mWW*s^4*t^2 + 218*ep^2*mtt^2*mWW*s^4*t^2 + 195*ep^3*mtt^2*mWW*s^4*t^2 - 52*mtt*mWW^2*s^4*t^2 - 426*ep*mtt*mWW^2*s^4*t^2 - 852*ep^2*mtt*mWW^2*s^4*t^2 - 494*ep^3*mtt*mWW^2*s^4*t^2 + 28*mWW^3*s^4*t^2 + 169*ep*mWW^3*s^4*t^2 + 304*ep^2*mWW^3*s^4*t^2 + 171*ep^3*mWW^3*s^4*t^2 + 12*mtt^6*t^3 + 72*ep*mtt^6*t^3 + 126*ep^2*mtt^6*t^3 + 66*ep^3*mtt^6*t^3 - 118*mtt^5*mWW*t^3 - 644*ep*mtt^5*mWW*t^3 - 1006*ep^2*mtt^5*mWW*t^3 - 436*ep^3*mtt^5*mWW*t^3 + 436*mtt^4*mWW^2*t^3 + 2485*ep*mtt^4*mWW^2*t^3 + 4220*ep^2*mtt^4*mWW^2*t^3 + 2131*ep^3*mtt^4*mWW^2*t^3 - 736*mtt^3*mWW^3*t^3 - 4407*ep*mtt^3*mWW^3*t^3 - 8078*ep^2*mtt^3*mWW^3*t^3 - 4563*ep^3*mtt^3*mWW^3*t^3 + 592*mtt^2*mWW^4*t^3 + 3671*ep*mtt^2*mWW^4*t^3 + 7084*ep^2*mtt^2*mWW^4*t^3 + 4273*ep^3*mtt^2*mWW^4*t^3 - 202*mtt*mWW^5*t^3 - 1273*ep*mtt*mWW^5*t^3 - 2540*ep^2*mtt*mWW^5*t^3 - 1597*ep^3*mtt*mWW^5*t^3 + 16*mWW^6*t^3 + 96*ep*mWW^6*t^3 + 194*ep^2*mWW^6*t^3 + 126*ep^3*mWW^6*t^3 + 6*mtt^5*s*t^3 + ep*mtt^5*s*t^3 + 14*ep^2*mtt^5*s*t^3 + 43*ep^3*mtt^5*s*t^3 + 186*mtt^4*mWW*s*t^3 + 1120*ep*mtt^4*mWW*s*t^3 + 1586*ep^2*mtt^4*mWW*s*t^3 + 432*ep^3*mtt^4*mWW*s*t^3 - 776*mtt^3*mWW^2*s*t^3 - 4582*ep*mtt^3*mWW^2*s*t^3 - 7392*ep^2*mtt^3*mWW^2*s*t^3 - 3238*ep^3*mtt^3*mWW^2*s*t^3 + 1088*mtt^2*mWW^3*s*t^3 + 6519*ep*mtt^2*mWW^3*s*t^3 + 11322*ep^2*mtt^2*mWW^3*s*t^3 + 5799*ep^3*mtt^2*mWW^3*s*t^3 - 622*mtt*mWW^4*s*t^3 - 3777*ep*mtt*mWW^4*s*t^3 - 6882*ep^2*mtt*mWW^4*s*t^3 - 3827*ep^3*mtt*mWW^4*s*t^3 + 118*mWW^5*s*t^3 + 719*ep*mWW^5*s*t^3 + 1352*ep^2*mWW^5*s*t^3 + 791*ep^3*mWW^5*s*t^3 - 42*mtt^4*s^2*t^3 - 173*ep*mtt^4*s^2*t^3 - 302*ep^2*mtt^4*s^2*t^3 - 207*ep^3*mtt^4*s^2*t^3 - 104*mtt^3*mWW*s^2*t^3 - 829*ep*mtt^3*mWW*s^2*t^3 - 1248*ep^2*mtt^3*mWW*s^2*t^3 - 327*ep^3*mtt^3*mWW*s^2*t^3 + 504*mtt^2*mWW^2*s^2*t^3 + 3169*ep*mtt^2*mWW^2*s^2*t^3 + 5174*ep^2*mtt^2*mWW^2*s^2*t^3 + 2273*ep^3*mtt^2*mWW^2*s^2*t^3 - 508*mtt*mWW^3*s^2*t^3 - 3033*ep*mtt*mWW^3*s^2*t^3 - 5106*ep^2*mtt*mWW^3*s^2*t^3 - 2513*ep^3*mtt*mWW^3*s^2*t^3 + 150*mWW^4*s^2*t^3 + 866*ep*mWW^4*s^2*t^3 + 1482*ep^2*mWW^4*s^2*t^3 + 774*ep^3*mWW^4*s^2*t^3 + 24*mtt^3*s^3*t^3 + 100*ep*mtt^3*s^3*t^3 + 162*ep^2*mtt^3*s^3*t^3 + 98*ep^3*mtt^3*s^3*t^3 + 24*mtt^2*mWW*s^3*t^3 + 263*ep*mtt^2*mWW*s^3*t^3 + 460*ep^2*mtt^2*mWW*s^3*t^3 + 177*ep^3*mtt^2*mWW*s^3*t^3 - 124*mtt*mWW^2*s^3*t^3 - 780*ep*mtt*mWW^2*s^3*t^3 - 1300*ep^2*mtt*mWW^2*s^3*t^3 - 616*ep^3*mtt*mWW^2*s^3*t^3 + 68*mWW^3*s^3*t^3 + 393*ep*mWW^3*s^3*t^3 + 662*ep^2*mWW^3*s^3*t^3 + 341*ep^3*mWW^3*s^3*t^3 + 2*mtt^5*t^4 + 32*ep*mtt^5*t^4 + 114*ep^2*mtt^5*t^4 + 108*ep^3*mtt^5*t^4 + 24*mtt^4*mWW*t^4 - 18*ep*mtt^4*mWW*t^4 - 460*ep^2*mtt^4*mWW*t^4 - 582*ep^3*mtt^4*mWW*t^4 - 140*mtt^3*mWW^2*t^4 - 492*ep*mtt^3*mWW^2*t^4 + 14*ep^2*mtt^3*mWW^2*t^4 + 690*ep^3*mtt^3*mWW^2*t^4 + 256*mtt^2*mWW^3*t^4 + 1264*ep*mtt^2*mWW^3*t^4 + 1578*ep^2*mtt^2*mWW^3*t^4 + 342*ep^3*mtt^2*mWW^3*t^4 - 198*mtt*mWW^4*t^4 - 1140*ep*mtt*mWW^4*t^4 - 1928*ep^2*mtt*mWW^4*t^4 - 966*ep^3*mtt*mWW^4*t^4 + 56*mWW^5*t^4 + 354*ep*mWW^5*t^4 + 682*ep^2*mWW^5*t^4 + 408*ep^3*mWW^5*t^4 - 14*mtt^4*s*t^4 - 110*ep*mtt^4*s*t^4 - 300*ep^2*mtt^4*s*t^4 - 252*ep^3*mtt^4*s*t^4 - 24*mtt^3*mWW*s*t^4 + 49*ep*mtt^3*mWW*s*t^4 + 734*ep^2*mtt^3*mWW*s*t^4 + 917*ep^3*mtt^3*mWW*s*t^4 + 172*mtt^2*mWW^2*s*t^4 + 662*ep*mtt^2*mWW^2*s*t^4 + 44*ep^2*mtt^2*mWW^2*s*t^4 - 854*ep^3*mtt^2*mWW^2*s*t^4 - 216*mtt*mWW^3*s*t^4 - 1031*ep*mtt*mWW^3*s*t^4 - 1090*ep^2*mtt*mWW^3*s*t^4 - 35*ep^3*mtt*mWW^3*s*t^4 + 82*mWW^4*s*t^4 + 430*ep*mWW^4*s*t^4 + 612*ep^2*mWW^4*s*t^4 + 224*ep^3*mWW^4*s*t^4 + 12*mtt^3*s^2*t^4 + 78*ep*mtt^3*s^2*t^4 + 186*ep^2*mtt^3*s^2*t^4 + 144*ep^3*mtt^3*s^2*t^4 + 20*mtt^2*mWW*s^2*t^4 + 61*ep*mtt^2*mWW*s^2*t^4 - 130*ep^2*mtt^2*mWW*s^2*t^4 - 263*ep^3*mtt^2*mWW*s^2*t^4 - 76*mtt*mWW^2*s^2*t^4 - 358*ep*mtt*mWW^2*s^2*t^4 - 332*ep^2*mtt*mWW^2*s^2*t^4 + 46*ep^3*mtt*mWW^2*s^2*t^4 + 44*mWW^3*s^2*t^4 + 219*ep*mWW^3*s^2*t^4 + 276*ep^2*mWW^3*s^2*t^4 + 73*ep^3*mWW^3*s^2*t^4 - 4*mtt^4*t^5 - 35*ep*mtt^4*t^5 - 92*ep^2*mtt^4*t^5 - 73*ep^3*mtt^4*t^5 + 12*mtt^3*mWW*t^5 + 145*ep*mtt^3*mWW*t^5 + 450*ep^2*mtt^3*mWW*t^5 + 389*ep^3*mtt^3*mWW*t^5 - 12*mtt^2*mWW^2*t^5 - 225*ep*mtt^2*mWW^2*t^5 - 798*ep^2*mtt^2*mWW^2*t^5 - 729*ep^3*mtt^2*mWW^2*t^5 + 4*mtt*mWW^3*t^5 + 155*ep*mtt*mWW^3*t^5 + 614*ep^2*mtt*mWW^3*t^5 + 583*ep^3*mtt*mWW^3*t^5 - 40*ep*mWW^4*t^5 - 174*ep^2*mWW^4*t^5 - 170*ep^3*mWW^4*t^5 + 4*mtt^3*s*t^5 + 35*ep*mtt^3*s*t^5 + 92*ep^2*mtt^3*s*t^5 + 73*ep^3*mtt^3*s*t^5 - 4*mtt^2*mWW*s*t^5 - 75*ep*mtt^2*mWW*s*t^5 - 266*ep^2*mtt^2*mWW*s*t^5 - 243*ep^3*mtt^2*mWW*s*t^5 - 4*mtt*mWW^2*s*t^5 + 45*ep*mtt*mWW^2*s*t^5 + 256*ep^2*mtt*mWW^2*s*t^5 + 267*ep^3*mtt*mWW^2*s*t^5 + 4*mWW^3*s*t^5 - 5*ep*mWW^3*s*t^5 - 82*ep^2*mWW^3*s*t^5 - 97*ep^3*mWW^3*s*t^5)/(2*ep*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*ep*(mtt^9 + 8*ep*mtt^9 + 17*ep^2*mtt^9 + 10*ep^3*mtt^9 - mtt^8*mWW + 19*ep^2*mtt^8*mWW + 30*ep^3*mtt^8*mWW - 6*mtt^7*mWW^2 - 70*ep*mtt^7*mWW^2 - 212*ep^2*mtt^7*mWW^2 - 192*ep^3*mtt^7*mWW^2 + 14*mtt^6*mWW^3 + 128*ep*mtt^6*mWW^3 + 346*ep^2*mtt^6*mWW^3 + 292*ep^3*mtt^6*mWW^3 - 11*mtt^5*mWW^4 - 84*ep*mtt^5*mWW^4 - 211*ep^2*mtt^5*mWW^4 - 174*ep^3*mtt^5*mWW^4 + 3*mtt^4*mWW^5 + 16*ep*mtt^4*mWW^5 + 35*ep^2*mtt^4*mWW^5 + 30*ep^3*mtt^4*mWW^5 + 2*ep*mtt^3*mWW^6 + 6*ep^2*mtt^3*mWW^6 + 4*ep^3*mtt^3*mWW^6 - 8*mtt^8*s - 53*ep*mtt^8*s - 102*ep^2*mtt^8*s - 57*ep^3*mtt^8*s - mtt^7*mWW*s - 48*ep*mtt^7*mWW*s - 207*ep^2*mtt^7*mWW*s - 220*ep^3*mtt^7*mWW*s + 76*mtt^6*mWW^2*s + 598*ep*mtt^6*mWW^2*s + 1492*ep^2*mtt^6*mWW^2*s + 1170*ep^3*mtt^6*mWW^2*s - 146*mtt^5*mWW^3*s - 1008*ep*mtt^5*mWW^3*s - 2290*ep^2*mtt^5*mWW^3*s - 1676*ep^3*mtt^5*mWW^3*s + 112*mtt^4*mWW^4*s + 703*ep*mtt^4*mWW^4*s + 1490*ep^2*mtt^4*mWW^4*s + 1039*ep^3*mtt^4*mWW^4*s - 37*mtt^3*mWW^5*s - 216*ep*mtt^3*mWW^5*s - 431*ep^2*mtt^3*mWW^5*s - 288*ep^3*mtt^3*mWW^5*s + 4*mtt^2*mWW^6*s + 24*ep*mtt^2*mWW^6*s + 48*ep^2*mtt^2*mWW^6*s + 32*ep^3*mtt^2*mWW^6*s + 26*mtt^7*s^2 + 148*ep*mtt^7*s^2 + 258*ep^2*mtt^7*s^2 + 136*ep^3*mtt^7*s^2 + 4*mtt^6*mWW*s^2 + 164*ep*mtt^6*mWW*s^2 + 620*ep^2*mtt^6*mWW*s^2 + 580*ep^3*mtt^6*mWW*s^2 - 168*mtt^5*mWW^2*s^2 - 1330*ep*mtt^5*mWW^2*s^2 - 3248*ep^2*mtt^5*mWW^2*s^2 - 2430*ep^3*mtt^5*mWW^2*s^2 + 228*mtt^4*mWW^3*s^2 + 1644*ep*mtt^4*mWW^3*s^2 + 3778*ep^2*mtt^4*mWW^3*s^2 + 2710*ep^3*mtt^4*mWW^3*s^2 - 98*mtt^3*mWW^4*s^2 - 694*ep*mtt^3*mWW^4*s^2 - 1582*ep^2*mtt^3*mWW^4*s^2 - 1130*ep^3*mtt^3*mWW^4*s^2 + 8*mtt^2*mWW^5*s^2 + 68*ep*mtt^2*mWW^5*s^2 + 174*ep^2*mtt^2*mWW^5*s^2 + 134*ep^3*mtt^2*mWW^5*s^2 - 44*mtt^6*s^3 - 222*ep*mtt^6*s^3 - 352*ep^2*mtt^6*s^3 - 174*ep^3*mtt^6*s^3 + 35*mtt^5*mWW*s^3 - 64*ep*mtt^5*mWW*s^3 - 601*ep^2*mtt^5*mWW*s^3 - 618*ep^3*mtt^5*mWW*s^3 + 35*mtt^4*mWW^2*s^3 + 731*ep*mtt^4*mWW^2*s^3 + 2303*ep^2*mtt^4*mWW^2*s^3 + 1867*ep^3*mtt^4*mWW^2*s^3 + mtt^3*mWW^3*s^3 - 402*ep*mtt^3*mWW^3*s^3 - 1463*ep^2*mtt^3*mWW^3*s^3 - 1240*ep^3*mtt^3*mWW^3*s^3 - 27*mtt^2*mWW^4*s^3 - 43*ep*mtt^2*mWW^4*s^3 + 113*ep^2*mtt^2*mWW^4*s^3 + 165*ep^3*mtt^2*mWW^4*s^3 + 41*mtt^5*s^4 + 188*ep*mtt^5*s^4 + 273*ep^2*mtt^5*s^4 + 126*ep^3*mtt^5*s^4 - 101*mtt^4*mWW*s^4 - 292*ep*mtt^4*mWW*s^4 - 89*ep^2*mtt^4*mWW*s^4 + 154*ep^3*mtt^4*mWW*s^4 + 151*mtt^3*mWW^2*s^4 + 426*ep*mtt^3*mWW^2*s^4 + 101*ep^2*mtt^3*mWW^2*s^4 - 254*ep^3*mtt^3*mWW^2*s^4 - 91*mtt^2*mWW^3*s^4 - 322*ep*mtt^2*mWW^3*s^4 - 285*ep^2*mtt^2*mWW^3*s^4 - 26*ep^3*mtt^2*mWW^3*s^4 - 20*mtt^4*s^5 - 85*ep*mtt^4*s^5 - 114*ep^2*mtt^4*s^5 - 49*ep^3*mtt^4*s^5 + 92*mtt^3*mWW*s^5 + 360*ep*mtt^3*mWW*s^5 + 422*ep^2*mtt^3*mWW*s^5 + 146*ep^3*mtt^3*mWW*s^5 - 88*mtt^2*mWW^2*s^5 - 355*ep*mtt^2*mWW^2*s^5 - 436*ep^2*mtt^2*mWW^2*s^5 - 161*ep^3*mtt^2*mWW^2*s^5 + 4*mtt^3*s^6 + 16*ep*mtt^3*s^6 + 20*ep^2*mtt^3*s^6 + 8*ep^3*mtt^3*s^6 - 28*mtt^2*mWW*s^6 - 120*ep*mtt^2*mWW*s^6 - 164*ep^2*mtt^2*mWW*s^6 - 72*ep^3*mtt^2*mWW*s^6 - ep*mtt^8*t + 6*ep^2*mtt^8*t + 15*ep^3*mtt^8*t - 15*mtt^7*mWW*t - 136*ep*mtt^7*mWW*t - 389*ep^2*mtt^7*mWW*t - 344*ep^3*mtt^7*mWW*t + 72*mtt^6*mWW^2*t + 584*ep*mtt^6*mWW^2*t + 1490*ep^2*mtt^6*mWW^2*t + 1190*ep^3*mtt^6*mWW^2*t - 134*mtt^5*mWW^3*t - 972*ep*mtt^5*mWW^3*t - 2282*ep^2*mtt^5*mWW^3*t - 1708*ep^3*mtt^5*mWW^3*t + 120*mtt^4*mWW^4*t + 787*ep*mtt^4*mWW^4*t + 1706*ep^2*mtt^4*mWW^4*t + 1199*ep^3*mtt^4*mWW^4*t - 51*mtt^3*mWW^5*t - 308*ep*mtt^3*mWW^5*t - 617*ep^2*mtt^3*mWW^5*t - 404*ep^3*mtt^3*mWW^5*t + 8*mtt^2*mWW^6*t + 46*ep*mtt^2*mWW^6*t + 86*ep^2*mtt^2*mWW^6*t + 52*ep^3*mtt^2*mWW^6*t + 12*mtt^7*s*t + 58*ep*mtt^7*s*t + 56*ep^2*mtt^7*s*t - 18*ep^3*mtt^7*s*t + 59*mtt^6*mWW*s*t + 569*ep*mtt^6*mWW*s*t + 1597*ep^2*mtt^6*mWW*s*t + 1335*ep^3*mtt^6*mWW*s*t - 360*mtt^5*mWW^2*s*t - 2687*ep*mtt^5*mWW^2*s*t - 6310*ep^2*mtt^5*mWW^2*s*t - 4611*ep^3*mtt^5*mWW^2*s*t + 610*mtt^4*mWW^3*s*t + 4145*ep*mtt^4*mWW^3*s*t + 9018*ep^2*mtt^4*mWW^3*s*t + 6183*ep^3*mtt^4*mWW^3*s*t - 448*mtt^3*mWW^4*s*t - 2871*ep*mtt^3*mWW^4*s*t - 5926*ep^2*mtt^3*mWW^4*s*t - 3879*ep^3*mtt^3*mWW^4*s*t + 139*mtt^2*mWW^5*s*t + 862*ep*mtt^2*mWW^5*s*t + 1717*ep^2*mtt^2*mWW^5*s*t + 1086*ep^3*mtt^2*mWW^5*s*t - 12*mtt*mWW^6*s*t - 76*ep*mtt*mWW^6*s*t - 152*ep^2*mtt*mWW^6*s*t - 96*ep^3*mtt*mWW^6*s*t - 57*mtt^6*s^2*t - 261*ep*mtt^6*s^2*t - 343*ep^2*mtt^6*s^2*t - 107*ep^3*mtt^6*s^2*t - 46*mtt^5*mWW*s^2*t - 806*ep*mtt^5*mWW*s^2*t - 2466*ep^2*mtt^5*mWW*s^2*t - 2006*ep^3*mtt^5*mWW*s^2*t + 490*mtt^4*mWW^2*s^2*t + 3970*ep*mtt^4*mWW^2*s^2*t + 9284*ep^2*mtt^4*mWW^2*s^2*t + 6480*ep^3*mtt^4*mWW^2*s^2*t - 664*mtt^3*mWW^3*s^2*t - 4840*ep*mtt^3*mWW^3*s^2*t - 10568*ep^2*mtt^3*mWW^3*s^2*t - 7012*ep^3*mtt^3*mWW^3*s^2*t + 327*mtt^2*mWW^4*s^2*t + 2279*ep*mtt^2*mWW^4*s^2*t + 4795*ep^2*mtt^2*mWW^4*s^2*t + 3087*ep^3*mtt^2*mWW^4*s^2*t - 50*mtt*mWW^5*s^2*t - 342*ep*mtt*mWW^5*s^2*t - 702*ep^2*mtt*mWW^5*s^2*t - 442*ep^3*mtt*mWW^5*s^2*t + 96*mtt^5*s^3*t + 425*ep*mtt^5*s^3*t + 590*ep^2*mtt^5*s^3*t + 249*ep^3*mtt^5*s^3*t - 79*mtt^4*mWW*s^3*t + 293*ep*mtt^4*mWW*s^3*t + 1605*ep^2*mtt^4*mWW*s^3*t + 1409*ep^3*mtt^4*mWW*s^3*t - 137*mtt^3*mWW^2*s^3*t - 2018*ep*mtt^3*mWW^2*s^3*t - 5389*ep^2*mtt^3*mWW^2*s^3*t - 3848*ep^3*mtt^3*mWW^2*s^3*t + 199*mtt^2*mWW^3*s^3*t + 1873*ep*mtt^2*mWW^3*s^3*t + 4379*ep^2*mtt^2*mWW^3*s^3*t + 2929*ep^3*mtt^2*mWW^3*s^3*t - 79*mtt*mWW^4*s^3*t - 573*ep*mtt*mWW^4*s^3*t - 1185*ep^2*mtt*mWW^4*s^3*t - 739*ep^3*mtt*mWW^4*s^3*t - 69*mtt^4*s^4*t - 294*ep*mtt^4*s^4*t - 405*ep^2*mtt^4*s^4*t - 180*ep^3*mtt^4*s^4*t + 141*mtt^3*mWW*s^4*t + 276*ep*mtt^3*mWW*s^4*t - 169*ep^2*mtt^3*mWW*s^4*t - 360*ep^3*mtt^3*mWW*s^4*t - 51*mtt^2*mWW^2*s^4*t + 260*ep*mtt^2*mWW^2*s^4*t + 1147*ep^2*mtt^2*mWW^2*s^4*t + 924*ep^3*mtt^2*mWW^2*s^4*t - 53*mtt*mWW^3*s^4*t - 402*ep*mtt*mWW^3*s^4*t - 829*ep^2*mtt*mWW^3*s^4*t - 512*ep^3*mtt*mWW^3*s^4*t + 18*mtt^3*s^5*t + 73*ep*mtt^3*s^5*t + 96*ep^2*mtt^3*s^5*t + 41*ep^3*mtt^3*s^5*t - 60*mtt^2*mWW*s^5*t - 196*ep*mtt^2*mWW*s^5*t - 178*ep^2*mtt^2*mWW*s^5*t - 34*ep^3*mtt^2*mWW*s^5*t - 14*mtt*mWW^2*s^5*t - 109*ep*mtt*mWW^2*s^5*t - 222*ep^2*mtt*mWW^2*s^5*t - 135*ep^3*mtt*mWW^2*s^5*t - 6*mtt^7*t^2 - 44*ep*mtt^7*t^2 - 112*ep^2*mtt^7*t^2 - 94*ep^3*mtt^7*t^2 + 57*mtt^6*mWW*t^2 + 433*ep*mtt^6*mWW*t^2 + 1051*ep^2*mtt^6*mWW*t^2 + 807*ep^3*mtt^6*mWW*t^2 - 208*mtt^5*mWW^2*t^2 - 1475*ep*mtt^5*mWW^2*t^2 - 3344*ep^2*mtt^5*mWW^2*t^2 - 2401*ep^3*mtt^5*mWW^2*t^2 + 358*mtt^4*mWW^3*t^2 + 2365*ep*mtt^4*mWW^3*t^2 + 5036*ep^2*mtt^4*mWW^3*t^2 + 3417*ep^3*mtt^4*mWW^3*t^2 - 306*mtt^3*mWW^4*t^2 - 1915*ep*mtt^3*mWW^4*t^2 - 3874*ep^2*mtt^3*mWW^4*t^2 - 2505*ep^3*mtt^3*mWW^4*t^2 + 121*mtt^2*mWW^5*t^2 + 734*ep*mtt^2*mWW^5*t^2 + 1433*ep^2*mtt^2*mWW^5*t^2 + 892*ep^3*mtt^2*mWW^5*t^2 - 16*mtt*mWW^6*t^2 - 98*ep*mtt*mWW^6*t^2 - 190*ep^2*mtt*mWW^6*t^2 - 116*ep^3*mtt*mWW^6*t^2 + mtt^6*s*t^2 + 51*ep*mtt^6*s*t^2 + 193*ep^2*mtt^6*s*t^2 + 187*ep^3*mtt^6*s*t^2 - 158*mtt^5*mWW*s*t^2 - 1227*ep*mtt^5*mWW*s*t^2 - 2832*ep^2*mtt^5*mWW*s*t^2 - 1999*ep^3*mtt^5*mWW*s*t^2 + 649*mtt^4*mWW^2*s*t^2 + 4430*ep*mtt^4*mWW^2*s*t^2 + 9279*ep^2*mtt^4*mWW^2*s*t^2 + 6006*ep^3*mtt^4*mWW^2*s*t^2 - 973*mtt^3*mWW^3*s*t^2 - 6281*ep*mtt^3*mWW^3*s*t^2 - 12561*ep^2*mtt^3*mWW^3*s*t^2 - 7797*ep^3*mtt^3*mWW^3*s*t^2 + 634*mtt^2*mWW^4*s*t^2 + 3977*ep*mtt^2*mWW^4*s*t^2 + 7752*ep^2*mtt^2*mWW^4*s*t^2 + 4701*ep^3*mtt^2*mWW^4*s*t^2 - 161*mtt*mWW^5*s*t^2 - 1002*ep*mtt*mWW^5*s*t^2 - 1935*ep^2*mtt*mWW^5*s*t^2 - 1162*ep^3*mtt*mWW^5*s*t^2 + 8*mWW^6*s*t^2 + 52*ep*mWW^6*s*t^2 + 104*ep^2*mWW^6*s*t^2 + 64*ep^3*mWW^6*s*t^2 + 43*mtt^5*s^2*t^2 + 140*ep*mtt^5*s^2*t^2 + 105*ep^2*mtt^5*s^2*t^2 - 16*ep^3*mtt^5*s^2*t^2 + 123*mtt^4*mWW*s^2*t^2 + 1264*ep*mtt^4*mWW*s^2*t^2 + 2947*ep^2*mtt^4*mWW*s^2*t^2 + 1918*ep^3*mtt^4*mWW*s^2*t^2 - 639*mtt^3*mWW^2*s^2*t^2 - 4610*ep*mtt^3*mWW^2*s^2*t^2 - 9331*ep^2*mtt^3*mWW^2*s^2*t^2 - 5584*ep^3*mtt^3*mWW^2*s^2*t^2 + 771*mtt^2*mWW^3*s^2*t^2 + 5096*ep*mtt^2*mWW^3*s^2*t^2 + 9851*ep^2*mtt^2*mWW^3*s^2*t^2 + 5746*ep^3*mtt^2*mWW^3*s^2*t^2 - 332*mtt*mWW^4*s^2*t^2 - 2108*ep*mtt*mWW^4*s^2*t^2 - 3988*ep^2*mtt*mWW^4*s^2*t^2 - 2308*ep^3*mtt*mWW^4*s^2*t^2 + 34*mWW^5*s^2*t^2 + 218*ep*mWW^5*s^2*t^2 + 416*ep^2*mWW^5*s^2*t^2 + 244*ep^3*mWW^5*s^2*t^2 - 62*mtt^4*s^3*t^2 - 237*ep*mtt^4*s^3*t^2 - 298*ep^2*mtt^4*s^3*t^2 - 123*ep^3*mtt^4*s^3*t^2 - 10*mtt^3*mWW*s^3*t^2 - 586*ep*mtt^3*mWW*s^3*t^2 - 1548*ep^2*mtt^3*mWW*s^3*t^2 - 992*ep^3*mtt^3*mWW*s^3*t^2 + 256*mtt^2*mWW^2*s^3*t^2 + 2049*ep*mtt^2*mWW^2*s^3*t^2 + 4132*ep^2*mtt^2*mWW^2*s^3*t^2 + 2391*ep^3*mtt^2*mWW^2*s^3*t^2 - 238*mtt*mWW^3*s^3*t^2 - 1546*ep*mtt*mWW^3*s^3*t^2 - 2858*ep^2*mtt*mWW^3*s^3*t^2 - 1594*ep^3*mtt*mWW^3*s^3*t^2 + 38*mWW^4*s^3*t^2 + 240*ep*mWW^4*s^3*t^2 + 444*ep^2*mWW^4*s^3*t^2 + 254*ep^3*mWW^4*s^3*t^2 + 24*mtt^3*s^4*t^2 + 90*ep*mtt^3*s^4*t^2 + 112*ep^2*mtt^3*s^4*t^2 + 46*ep^3*mtt^3*s^4*t^2 - 18*mtt^2*mWW*s^4*t^2 + 76*ep*mtt^2*mWW*s^4*t^2 + 296*ep^2*mtt^2*mWW*s^4*t^2 + 206*ep^3*mtt^2*mWW*s^4*t^2 - 60*mtt*mWW^2*s^4*t^2 - 406*ep*mtt*mWW^2*s^4*t^2 - 744*ep^2*mtt*mWW^2*s^4*t^2 - 406*ep^3*mtt*mWW^2*s^4*t^2 + 14*mWW^3*s^4*t^2 + 88*ep*mWW^3*s^4*t^2 + 160*ep^2*mWW^3*s^4*t^2 + 90*ep^3*mWW^3*s^4*t^2 + 6*mtt^6*t^3 + 44*ep*mtt^6*t^3 + 102*ep^2*mtt^6*t^3 + 76*ep^3*mtt^6*t^3 - 59*mtt^5*mWW*t^3 - 401*ep*mtt^5*mWW*t^3 - 849*ep^2*mtt^5*mWW*t^3 - 567*ep^3*mtt^5*mWW*t^3 + 218*mtt^4*mWW^2*t^3 + 1397*ep*mtt^4*mWW^2*t^3 + 2796*ep^2*mtt^4*mWW^2*t^3 + 1757*ep^3*mtt^4*mWW^2*t^3 - 368*mtt^3*mWW^3*t^3 - 2275*ep*mtt^3*mWW^3*t^3 - 4412*ep^2*mtt^3*mWW^3*t^3 - 2689*ep^3*mtt^3*mWW^3*t^3 + 296*mtt^2*mWW^4*t^3 + 1793*ep*mtt^2*mWW^4*t^3 + 3420*ep^2*mtt^2*mWW^4*t^3 + 2055*ep^3*mtt^2*mWW^4*t^3 - 101*mtt*mWW^5*t^3 - 608*ep*mtt*mWW^5*t^3 - 1155*ep^2*mtt*mWW^5*t^3 - 692*ep^3*mtt*mWW^5*t^3 + 8*mWW^6*t^3 + 50*ep*mWW^6*t^3 + 98*ep^2*mWW^6*t^3 + 60*ep^3*mWW^6*t^3 + 2*mtt^5*s*t^3 - 7*ep*mtt^5*s*t^3 - 26*ep^2*mtt^5*s*t^3 - 17*ep^3*mtt^5*s*t^3 + 110*mtt^4*mWW*s*t^3 + 698*ep*mtt^4*mWW*s*t^3 + 1192*ep^2*mtt^4*mWW*s*t^3 + 556*ep^3*mtt^4*mWW*s*t^3 - 447*mtt^3*mWW^2*s*t^3 - 2673*ep*mtt^3*mWW^2*s*t^3 - 4587*ep^2*mtt^3*mWW^2*s*t^3 - 2273*ep^3*mtt^3*mWW^2*s*t^3 + 615*mtt^2*mWW^3*s*t^3 + 3636*ep*mtt^2*mWW^3*s*t^3 + 6351*ep^2*mtt^2*mWW^3*s*t^3 + 3310*ep^3*mtt^2*mWW^3*s*t^3 - 339*mtt*mWW^4*s*t^3 - 2010*ep*mtt*mWW^4*s*t^3 - 3579*ep^2*mtt*mWW^4*s*t^3 - 1940*ep^3*mtt*mWW^4*s*t^3 + 59*mWW^5*s*t^3 + 356*ep*mWW^5*s*t^3 + 649*ep^2*mWW^5*s*t^3 + 364*ep^3*mWW^5*s*t^3 - 24*mtt^4*s^2*t^3 - 111*ep*mtt^4*s^2*t^3 - 210*ep^2*mtt^4*s^2*t^3 - 147*ep^3*mtt^4*s^2*t^3 - 73*mtt^3*mWW*s^2*t^3 - 512*ep*mtt^3*mWW*s^2*t^3 - 735*ep^2*mtt^3*mWW*s^2*t^3 - 172*ep^3*mtt^3*mWW*s^2*t^3 + 317*mtt^2*mWW^2*s^2*t^3 + 1890*ep*mtt^2*mWW^2*s^2*t^3 + 2977*ep^2*mtt^2*mWW^2*s^2*t^3 + 1240*ep^3*mtt^2*mWW^2*s^2*t^3 - 295*mtt*mWW^3*s^2*t^3 - 1694*ep*mtt*mWW^3*s^2*t^3 - 2739*ep^2*mtt*mWW^3*s^2*t^3 - 1272*ep^3*mtt*mWW^3*s^2*t^3 + 75*mWW^4*s^2*t^3 + 427*ep*mWW^4*s^2*t^3 + 707*ep^2*mWW^4*s^2*t^3 + 351*ep^3*mWW^4*s^2*t^3 + 16*mtt^3*s^3*t^3 + 74*ep*mtt^3*s^3*t^3 + 134*ep^2*mtt^3*s^3*t^3 + 88*ep^3*mtt^3*s^3*t^3 + 26*mtt^2*mWW*s^3*t^3 + 201*ep*mtt^2*mWW*s^3*t^3 + 304*ep^2*mtt^2*mWW*s^3*t^3 + 89*ep^3*mtt^2*mWW*s^3*t^3 - 84*mtt*mWW^2*s^3*t^3 - 494*ep*mtt*mWW^2*s^3*t^3 - 776*ep^2*mtt*mWW^2*s^3*t^3 - 338*ep^3*mtt*mWW^2*s^3*t^3 + 34*mWW^3*s^3*t^3 + 195*ep*mWW^3*s^3*t^3 + 322*ep^2*mWW^3*s^3*t^3 + 161*ep^3*mWW^3*s^3*t^3 + mtt^5*t^4 + 8*ep*mtt^5*t^4 + 23*ep^2*mtt^5*t^4 + 20*ep^3*mtt^5*t^4 + 12*mtt^4*mWW*t^4 + 47*ep*mtt^4*mWW*t^4 + 6*ep^2*mtt^4*mWW*t^4 - 61*ep^3*mtt^4*mWW*t^4 - 70*mtt^3*mWW^2*t^4 - 355*ep*mtt^3*mWW^2*t^4 - 460*ep^2*mtt^3*mWW^2*t^4 - 111*ep^3*mtt^3*mWW^2*t^4 + 128*mtt^2*mWW^3*t^4 + 703*ep*mtt^2*mWW^3*t^4 + 1114*ep^2*mtt^2*mWW^3*t^4 + 499*ep^3*mtt^2*mWW^3*t^4 - 99*mtt*mWW^4*t^4 - 569*ep*mtt*mWW^4*t^4 - 987*ep^2*mtt*mWW^4*t^4 - 521*ep^3*mtt*mWW^4*t^4 + 28*mWW^5*t^4 + 166*ep*mWW^5*t^4 + 304*ep^2*mWW^5*t^4 + 174*ep^3*mWW^5*t^4 - 9*mtt^4*s*t^4 - 64*ep*mtt^4*s*t^4 - 157*ep^2*mtt^4*s*t^4 - 122*ep^3*mtt^4*s*t^4 - 8*mtt^3*mWW*s*t^4 + 35*ep*mtt^3*mWW*s*t^4 + 340*ep^2*mtt^3*mWW*s*t^4 + 409*ep^3*mtt^3*mWW*s*t^4 + 84*mtt^2*mWW^2*s*t^4 + 323*ep*mtt^2*mWW^2*s*t^4 + 54*ep^2*mtt^2*mWW^2*s*t^4 - 373*ep^3*mtt^2*mWW^2*s*t^4 - 108*mtt*mWW^3*s*t^4 - 495*ep*mtt*mWW^3*s*t^4 - 500*ep^2*mtt*mWW^3*s*t^4 + 7*ep^3*mtt*mWW^3*s*t^4 + 41*mWW^4*s*t^4 + 201*ep*mWW^4*s*t^4 + 263*ep^2*mWW^4*s*t^4 + 79*ep^3*mWW^4*s*t^4 + 8*mtt^3*s^2*t^4 + 56*ep*mtt^3*s^2*t^4 + 134*ep^2*mtt^3*s^2*t^4 + 102*ep^3*mtt^3*s^2*t^4 + 10*mtt^2*mWW*s^2*t^4 + 14*ep*mtt^2*mWW*s^2*t^4 - 124*ep^2*mtt^2*mWW*s^2*t^4 - 184*ep^3*mtt^2*mWW*s^2*t^4 - 40*mtt*mWW^2*s^2*t^4 - 172*ep*mtt*mWW^2*s^2*t^4 - 126*ep^2*mtt*mWW^2*s^2*t^4 + 62*ep^3*mtt*mWW^2*s^2*t^4 + 22*mWW^3*s^2*t^4 + 102*ep*mWW^3*s^2*t^4 + 116*ep^2*mWW^3*s^2*t^4 + 20*ep^3*mWW^3*s^2*t^4 - 2*mtt^4*t^5 - 15*ep*mtt^4*t^5 - 36*ep^2*mtt^4*t^5 - 27*ep^3*mtt^4*t^5 + 6*mtt^3*mWW*t^5 + 57*ep*mtt^3*mWW*t^5 + 162*ep^2*mtt^3*mWW*t^5 + 135*ep^3*mtt^3*mWW*t^5 - 6*mtt^2*mWW^2*t^5 - 81*ep*mtt^2*mWW^2*t^5 - 270*ep^2*mtt^2*mWW^2*t^5 - 243*ep^3*mtt^2*mWW^2*t^5 + 2*mtt*mWW^3*t^5 + 51*ep*mtt*mWW^3*t^5 + 198*ep^2*mtt*mWW^3*t^5 + 189*ep^3*mtt*mWW^3*t^5 - 12*ep*mWW^4*t^5 - 54*ep^2*mWW^4*t^5 - 54*ep^3*mWW^4*t^5 + 2*mtt^3*s*t^5 + 15*ep*mtt^3*s*t^5 + 36*ep^2*mtt^3*s*t^5 + 27*ep^3*mtt^3*s*t^5 - 2*mtt^2*mWW*s*t^5 - 27*ep*mtt^2*mWW*s*t^5 - 90*ep^2*mtt^2*mWW*s*t^5 - 81*ep^3*mtt^2*mWW*s*t^5 - 2*mtt*mWW^2*s*t^5 + 9*ep*mtt*mWW^2*s*t^5 + 72*ep^2*mtt*mWW^2*s*t^5 + 81*ep^3*mtt*mWW^2*s*t^5 + 2*mWW^3*s*t^5 + 3*ep*mWW^3*s*t^5 - 18*ep^2*mWW^3*s*t^5 - 27*ep^3*mWW^3*s*t^5))/((1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((1 + 2*ep)*(5*mtt^3*mWW^2 + 28*ep*mtt^3*mWW^2 + 29*ep^2*mtt^3*mWW^2 - 4*mtt^2*mWW^3 - 24*ep*mtt^2*mWW^3 - 26*ep^2*mtt^2*mWW^3 - 15*mtt^2*mWW^2*s - 84*ep*mtt^2*mWW^2*s - 87*ep^2*mtt^2*mWW^2*s + 8*mtt*mWW^3*s + 48*ep*mtt*mWW^3*s + 52*ep^2*mtt*mWW^3*s + 15*mtt*mWW^2*s^2 + 84*ep*mtt*mWW^2*s^2 + 87*ep^2*mtt*mWW^2*s^2 - 4*mWW^3*s^2 - 24*ep*mWW^3*s^2 - 26*ep^2*mWW^3*s^2 - 5*mWW^2*s^3 - 28*ep*mWW^2*s^3 - 29*ep^2*mWW^2*s^3 + 8*mtt^3*mWW*t + 40*ep*mtt^3*mWW*t + 38*ep^2*mtt^3*mWW*t - 34*mtt^2*mWW^2*t - 176*ep*mtt^2*mWW^2*t - 172*ep^2*mtt^2*mWW^2*t + 24*mtt*mWW^3*t + 128*ep*mtt*mWW^3*t + 128*ep^2*mtt*mWW^3*t - 24*mtt^2*mWW*s*t - 120*ep*mtt^2*mWW*s*t - 114*ep^2*mtt^2*mWW*s*t + 68*mtt*mWW^2*s*t + 352*ep*mtt*mWW^2*s*t + 344*ep^2*mtt*mWW^2*s*t - 24*mWW^3*s*t - 128*ep*mWW^3*s*t - 128*ep^2*mWW^3*s*t + 24*mtt*mWW*s^2*t + 120*ep*mtt*mWW*s^2*t + 114*ep^2*mtt*mWW*s^2*t - 34*mWW^2*s^2*t - 176*ep*mWW^2*s^2*t - 172*ep^2*mWW^2*s^2*t - 8*mWW*s^3*t - 40*ep*mWW*s^3*t - 38*ep^2*mWW*s^3*t - mtt^3*t^2 - 4*ep*mtt^3*t^2 - 3*ep^2*mtt^3*t^2 - 10*mtt^2*mWW*t^2 - 56*ep*mtt^2*mWW*t^2 - 58*ep^2*mtt^2*mWW*t^2 + 36*mtt*mWW^2*t^2 + 192*ep*mtt*mWW^2*t^2 + 192*ep^2*mtt*mWW^2*t^2 - 24*mWW^3*t^2 - 128*ep*mWW^3*t^2 - 128*ep^2*mWW^3*t^2 + 3*mtt^2*s*t^2 + 12*ep*mtt^2*s*t^2 + 9*ep^2*mtt^2*s*t^2 + 20*mtt*mWW*s*t^2 + 112*ep*mtt*mWW*s*t^2 + 116*ep^2*mtt*mWW*s*t^2 - 36*mWW^2*s*t^2 - 192*ep*mWW^2*s*t^2 - 192*ep^2*mWW^2*s*t^2 - 3*mtt*s^2*t^2 - 12*ep*mtt*s^2*t^2 - 9*ep^2*mtt*s^2*t^2 - 10*mWW*s^2*t^2 - 56*ep*mWW*s^2*t^2 - 58*ep^2*mWW*s^2*t^2 + s^3*t^2 + 4*ep*s^3*t^2 + 3*ep^2*s^3*t^2))/((1 + ep)^2*mWW*(mtt - mWW - s)*s^2*(mWW - t)^3*(mtt - mWW - s - t)), (6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(mtt - s)^2*(mtt - s - 2*t))/((1 + ep)^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)), -((mtt - s - t)^2*(10*mtt^2*mWW^4 + 76*ep*mtt^2*mWW^4 + 170*ep^2*mtt^2*mWW^4 + 116*ep^3*mtt^2*mWW^4 - 8*mtt*mWW^5 - 64*ep*mtt*mWW^5 - 148*ep^2*mtt*mWW^5 - 104*ep^3*mtt*mWW^5 + 2*ep*mWW^6 + 6*ep^2*mWW^6 + 4*ep^3*mWW^6 - 20*mtt*mWW^4*s - 152*ep*mtt*mWW^4*s - 340*ep^2*mtt*mWW^4*s - 232*ep^3*mtt*mWW^4*s + 8*mWW^5*s + 64*ep*mWW^5*s + 148*ep^2*mWW^5*s + 104*ep^3*mWW^5*s + 10*mWW^4*s^2 + 76*ep*mWW^4*s^2 + 170*ep^2*mWW^4*s^2 + 116*ep^3*mWW^4*s^2 + 16*mtt^2*mWW^3*t + 112*ep*mtt^2*mWW^3*t + 236*ep^2*mtt^2*mWW^3*t + 152*ep^3*mtt^2*mWW^3*t - 50*mtt*mWW^4*t - 349*ep*mtt*mWW^4*t - 734*ep^2*mtt*mWW^4*t - 471*ep^3*mtt*mWW^4*t + 24*mWW^5*t + 172*ep*mWW^5*t + 374*ep^2*mWW^5*t + 250*ep^3*mWW^5*t - 32*mtt*mWW^3*s*t - 224*ep*mtt*mWW^3*s*t - 472*ep^2*mtt*mWW^3*s*t - 304*ep^3*mtt*mWW^3*s*t + 50*mWW^4*s*t + 349*ep*mWW^4*s*t + 734*ep^2*mWW^4*s*t + 471*ep^3*mWW^4*s*t + 16*mWW^3*s^2*t + 112*ep*mWW^3*s^2*t + 236*ep^2*mWW^3*s^2*t + 152*ep^3*mWW^3*s^2*t - 2*mtt^2*mWW^2*t^2 - 12*ep*mtt^2*mWW^2*t^2 - 22*ep^2*mtt^2*mWW^2*t^2 - 12*ep^3*mtt^2*mWW^2*t^2 - 20*mtt*mWW^3*t^2 - 151*ep*mtt*mWW^3*t^2 - 328*ep^2*mtt*mWW^3*t^2 - 221*ep^3*mtt*mWW^3*t^2 + 56*mWW^4*t^2 + 368*ep*mWW^4*t^2 + 718*ep^2*mWW^4*t^2 + 430*ep^3*mWW^4*t^2 + 4*mtt*mWW^2*s*t^2 + 24*ep*mtt*mWW^2*s*t^2 + 44*ep^2*mtt*mWW^2*s*t^2 + 24*ep^3*mtt*mWW^2*s*t^2 + 20*mWW^3*s*t^2 + 151*ep*mWW^3*s*t^2 + 328*ep^2*mWW^3*s*t^2 + 221*ep^3*mWW^3*s*t^2 - 2*mWW^2*s^2*t^2 - 12*ep*mWW^2*s^2*t^2 - 22*ep^2*mWW^2*s^2*t^2 - 12*ep^3*mWW^2*s^2*t^2 + 22*mtt*mWW^2*t^3 + 121*ep*mtt*mWW^2*t^3 + 192*ep^2*mtt*mWW^2*t^3 + 93*ep^3*mtt*mWW^2*t^3 - 72*mWW^3*t^3 - 404*ep*mWW^3*t^3 - 674*ep^2*mWW^3*t^3 - 342*ep^3*mWW^3*t^3 - 22*mWW^2*s*t^3 - 121*ep*mWW^2*s*t^3 - 192*ep^2*mWW^2*s*t^3 - 93*ep^3*mWW^2*s*t^3 - 24*mtt*mWW*t^4 - 125*ep*mtt*mWW*t^4 - 196*ep^2*mtt*mWW*t^4 - 95*ep^3*mtt*mWW*t^4 + 56*mWW^2*t^4 + 294*ep*mWW^2*t^4 + 468*ep^2*mWW^2*t^4 + 230*ep^3*mWW^2*t^4 + 24*mWW*s*t^4 + 125*ep*mWW*s*t^4 + 196*ep^2*mWW*s*t^4 + 95*ep^3*mWW*s*t^4 + 8*mtt*t^5 + 40*ep*mtt*t^5 + 62*ep^2*mtt*t^5 + 30*ep^3*mtt*t^5 - 16*mWW*t^5 - 80*ep*mWW*t^5 - 124*ep^2*mWW*t^5 - 60*ep^3*mWW*t^5 - 8*s*t^5 - 40*ep*s*t^5 - 62*ep^2*s*t^5 - 30*ep^3*s*t^5))/(2*ep*(1 + ep)*mWW^3*(mtt - mWW - s)*s^2*(mWW - t)^4*(mtt - mWW - s - t)), (3*ep*(mtt - s - t)^2*(5*mtt^2*mWW^4 + 32*ep*mtt^2*mWW^4 + 65*ep^2*mtt^2*mWW^4 + 42*ep^3*mtt^2*mWW^4 - 4*mtt*mWW^5 - 26*ep*mtt*mWW^5 - 54*ep^2*mtt*mWW^5 - 36*ep^3*mtt*mWW^5 - 10*mtt*mWW^4*s - 64*ep*mtt*mWW^4*s - 130*ep^2*mtt*mWW^4*s - 84*ep^3*mtt*mWW^4*s + 4*mWW^5*s + 26*ep*mWW^5*s + 54*ep^2*mWW^5*s + 36*ep^3*mWW^5*s + 5*mWW^4*s^2 + 32*ep*mWW^4*s^2 + 65*ep^2*mWW^4*s^2 + 42*ep^3*mWW^4*s^2 + 8*mtt^2*mWW^3*t + 62*ep*mtt^2*mWW^3*t + 138*ep^2*mtt^2*mWW^3*t + 92*ep^3*mtt^2*mWW^3*t - 25*mtt*mWW^4*t - 168*ep*mtt*mWW^4*t - 345*ep^2*mtt*mWW^4*t - 218*ep^3*mtt*mWW^4*t + 12*mWW^5*t + 78*ep*mWW^5*t + 158*ep^2*mWW^5*t + 100*ep^3*mWW^5*t - 16*mtt*mWW^3*s*t - 124*ep*mtt*mWW^3*s*t - 276*ep^2*mtt*mWW^3*s*t - 184*ep^3*mtt*mWW^3*s*t + 25*mWW^4*s*t + 168*ep*mWW^4*s*t + 345*ep^2*mWW^4*s*t + 218*ep^3*mWW^4*s*t + 8*mWW^3*s^2*t + 62*ep*mWW^3*s^2*t + 138*ep^2*mWW^3*s^2*t + 92*ep^3*mWW^3*s^2*t - mtt^2*mWW^2*t^2 - 6*ep*mtt^2*mWW^2*t^2 - 11*ep^2*mtt^2*mWW^2*t^2 - 6*ep^3*mtt^2*mWW^2*t^2 - 10*mtt*mWW^3*t^2 - 86*ep*mtt*mWW^3*t^2 - 202*ep^2*mtt*mWW^3*t^2 - 142*ep^3*mtt*mWW^3*t^2 + 28*mWW^4*t^2 + 184*ep*mWW^4*t^2 + 368*ep^2*mWW^4*t^2 + 228*ep^3*mWW^4*t^2 + 2*mtt*mWW^2*s*t^2 + 12*ep*mtt*mWW^2*s*t^2 + 22*ep^2*mtt*mWW^2*s*t^2 + 12*ep^3*mtt*mWW^2*s*t^2 + 10*mWW^3*s*t^2 + 86*ep*mWW^3*s*t^2 + 202*ep^2*mWW^3*s*t^2 + 142*ep^3*mWW^3*s*t^2 - mWW^2*s^2*t^2 - 6*ep*mWW^2*s^2*t^2 - 11*ep^2*mWW^2*s^2*t^2 - 6*ep^3*mWW^2*s^2*t^2 + 11*mtt*mWW^2*t^3 + 54*ep*mtt*mWW^2*t^3 + 81*ep^2*mtt*mWW^2*t^3 + 38*ep^3*mtt*mWW^2*t^3 - 36*mWW^3*t^3 - 182*ep*mWW^3*t^3 - 286*ep^2*mWW^3*t^3 - 140*ep^3*mWW^3*t^3 - 11*mWW^2*s*t^3 - 54*ep*mWW^2*s*t^3 - 81*ep^2*mWW^2*s*t^3 - 38*ep^3*mWW^2*s*t^3 - 12*mtt*mWW*t^4 - 56*ep*mtt*mWW*t^4 - 82*ep^2*mtt*mWW*t^4 - 38*ep^3*mtt*mWW*t^4 + 28*mWW^2*t^4 + 132*ep*mWW^2*t^4 + 196*ep^2*mWW^2*t^4 + 92*ep^3*mWW^2*t^4 + 12*mWW*s*t^4 + 56*ep*mWW*s*t^4 + 82*ep^2*mWW*s*t^4 + 38*ep^3*mWW*s*t^4 + 4*mtt*t^5 + 18*ep*mtt*t^5 + 26*ep^2*mtt*t^5 + 12*ep^3*mtt*t^5 - 8*mWW*t^5 - 36*ep*mWW*t^5 - 52*ep^2*mWW*t^5 - 24*ep^3*mWW*t^5 - 4*s*t^5 - 18*ep*s*t^5 - 26*ep^2*s*t^5 - 12*ep^3*s*t^5))/((1 + ep)^2*mWW^3*(mtt - mWW - s)*s^3*(mWW - t)^4*(mtt - mWW - s - t)), -(12*ep*mtt^11*mWW^2 + 44*ep^2*mtt^11*mWW^2 + 40*ep^3*mtt^11*mWW^2 - 2*mtt^10*mWW^3 - 36*ep*mtt^10*mWW^3 - 110*ep^2*mtt^10*mWW^3 - 92*ep^3*mtt^10*mWW^3 + 4*mtt^9*mWW^4 + 4*ep*mtt^9*mWW^4 - 48*ep^2*mtt^9*mWW^4 - 80*ep^3*mtt^9*mWW^4 + 10*mtt^8*mWW^5 + 152*ep*mtt^8*mWW^5 + 530*ep^2*mtt^8*mWW^5 + 532*ep^3*mtt^8*mWW^5 - 40*mtt^7*mWW^6 - 352*ep*mtt^7*mWW^6 - 992*ep^2*mtt^7*mWW^6 - 896*ep^3*mtt^7*mWW^6 + 50*mtt^6*mWW^7 + 396*ep*mtt^6*mWW^7 + 1014*ep^2*mtt^6*mWW^7 + 844*ep^3*mtt^6*mWW^7 - 28*mtt^5*mWW^8 - 236*ep*mtt^5*mWW^8 - 592*ep^2*mtt^5*mWW^8 - 464*ep^3*mtt^5*mWW^8 + 6*mtt^4*mWW^9 + 64*ep*mtt^4*mWW^9 + 166*ep^2*mtt^4*mWW^9 + 124*ep^3*mtt^4*mWW^9 - 4*ep*mtt^3*mWW^10 - 12*ep^2*mtt^3*mWW^10 - 8*ep^3*mtt^3*mWW^10 - 126*ep*mtt^10*mWW^2*s - 450*ep^2*mtt^10*mWW^2*s - 400*ep^3*mtt^10*mWW^2*s + 16*mtt^9*mWW^3*s + 516*ep*mtt^9*mWW^3*s + 1598*ep^2*mtt^9*mWW^3*s + 1302*ep^3*mtt^9*mWW^3*s - 12*mtt^8*mWW^4*s - 664*ep*mtt^8*mWW^4*s - 1814*ep^2*mtt^8*mWW^4*s - 1206*ep^3*mtt^8*mWW^4*s - 156*mtt^7*mWW^5*s - 522*ep*mtt^7*mWW^5*s - 1134*ep^2*mtt^7*mWW^5*s - 1228*ep^3*mtt^7*mWW^5*s + 432*mtt^6*mWW^6*s + 2830*ep*mtt^6*mWW^6*s + 6422*ep^2*mtt^6*mWW^6*s + 4860*ep^3*mtt^6*mWW^6*s - 488*mtt^5*mWW^7*s - 3920*ep*mtt^5*mWW^7*s - 9134*ep^2*mtt^5*mWW^7*s - 6498*ep^3*mtt^5*mWW^7*s + 276*mtt^4*mWW^8*s + 2652*ep*mtt^4*mWW^8*s + 6462*ep^2*mtt^4*mWW^8*s + 4562*ep^3*mtt^4*mWW^8*s - 76*mtt^3*mWW^9*s - 874*ep*mtt^3*mWW^9*s - 2242*ep^2*mtt^3*mWW^9*s - 1608*ep^3*mtt^3*mWW^9*s + 8*mtt^2*mWW^10*s + 108*ep*mtt^2*mWW^10*s + 292*ep^2*mtt^2*mWW^10*s + 216*ep^3*mtt^2*mWW^10*s + 549*ep*mtt^9*mWW^2*s^2 + 1932*ep^2*mtt^9*mWW^2*s^2 + 1695*ep^3*mtt^9*mWW^2*s^2 - 54*mtt^8*mWW^3*s^2 - 2403*ep*mtt^8*mWW^3*s^2 - 7496*ep^2*mtt^8*mWW^3*s^2 - 6071*ep^3*mtt^8*mWW^3*s^2 + 30*mtt^7*mWW^4*s^2 + 3519*ep*mtt^7*mWW^4*s^2 + 10396*ep^2*mtt^7*mWW^4*s^2 + 7671*ep^3*mtt^7*mWW^4*s^2 + 354*mtt^6*mWW^5*s^2 + 113*ep*mtt^6*mWW^5*s^2 - 920*ep^2*mtt^6*mWW^5*s^2 - 203*ep^3*mtt^6*mWW^5*s^2 - 668*mtt^5*mWW^6*s^2 - 6105*ep*mtt^5*mWW^6*s^2 - 15294*ep^2*mtt^5*mWW^6*s^2 - 11461*ep^3*mtt^5*mWW^6*s^2 + 382*mtt^4*mWW^7*s^2 + 7019*ep*mtt^4*mWW^7*s^2 + 19564*ep^2*mtt^4*mWW^7*s^2 + 14587*ep^3*mtt^4*mWW^7*s^2 + 6*mtt^3*mWW^8*s^2 - 3203*ep*mtt^3*mWW^8*s^2 - 10180*ep^2*mtt^3*mWW^8*s^2 - 7855*ep^3*mtt^3*mWW^8*s^2 - 58*mtt^2*mWW^9*s^2 + 519*ep*mtt^2*mWW^9*s^2 + 2084*ep^2*mtt^2*mWW^9*s^2 + 1719*ep^3*mtt^2*mWW^9*s^2 + 8*mtt*mWW^10*s^2 - 8*ep*mtt*mWW^10*s^2 - 86*ep^2*mtt*mWW^10*s^2 - 82*ep^3*mtt*mWW^10*s^2 - 1320*ep*mtt^8*mWW^2*s^3 - 4606*ep^2*mtt^8*mWW^2*s^3 - 4010*ep^3*mtt^8*mWW^2*s^3 + 100*mtt^7*mWW^3*s^3 + 5586*ep*mtt^7*mWW^3*s^3 + 17510*ep^2*mtt^7*mWW^3*s^3 + 14156*ep^3*mtt^7*mWW^3*s^3 - 104*mtt^6*mWW^4*s^3 - 7684*ep*mtt^6*mWW^4*s^3 - 22748*ep^2*mtt^6*mWW^4*s^3 - 17120*ep^3*mtt^6*mWW^4*s^3 - 120*mtt^5*mWW^5*s^3 + 1018*ep*mtt^5*mWW^5*s^3 + 2490*ep^2*mtt^5*mWW^5*s^3 + 900*ep^3*mtt^5*mWW^5*s^3 - 8*mtt^4*mWW^6*s^3 + 6902*ep*mtt^4*mWW^6*s^3 + 22500*ep^2*mtt^4*mWW^6*s^3 + 18086*ep^3*mtt^4*mWW^6*s^3 + 300*mtt^3*mWW^7*s^3 - 6528*ep*mtt^3*mWW^7*s^3 - 22690*ep^2*mtt^3*mWW^7*s^3 - 18130*ep^3*mtt^3*mWW^7*s^3 - 176*mtt^2*mWW^8*s^3 + 2446*ep*mtt^2*mWW^8*s^3 + 8932*ep^2*mtt^2*mWW^8*s^3 + 7214*ep^3*mtt^2*mWW^8*s^3 + 8*mtt*mWW^9*s^3 - 444*ep*mtt*mWW^9*s^3 - 1478*ep^2*mtt*mWW^9*s^3 - 1174*ep^3*mtt*mWW^9*s^3 + 24*ep*mWW^10*s^3 + 90*ep^2*mWW^10*s^3 + 78*ep^3*mWW^10*s^3 + 1935*ep*mtt^7*mWW^2*s^4 + 6720*ep^2*mtt^7*mWW^2*s^4 + 5825*ep^3*mtt^7*mWW^2*s^4 - 110*mtt^6*mWW^3*s^4 - 7425*ep*mtt^6*mWW^3*s^4 - 23340*ep^2*mtt^6*mWW^3*s^4 - 18845*ep^3*mtt^6*mWW^3*s^4 + 216*mtt^5*mWW^4*s^4 + 8641*ep*mtt^5*mWW^4*s^4 + 24836*ep^2*mtt^5*mWW^4*s^4 + 18555*ep^3*mtt^5*mWW^4*s^4 - 326*mtt^4*mWW^5*s^4 - 247*ep*mtt^4*mWW^5*s^4 + 2960*ep^2*mtt^4*mWW^5*s^4 + 3981*ep^3*mtt^4*mWW^5*s^4 + 390*mtt^3*mWW^6*s^4 - 6829*ep*mtt^3*mWW^6*s^4 - 24610*ep^2*mtt^3*mWW^6*s^4 - 20263*ep^3*mtt^3*mWW^6*s^4 - 116*mtt^2*mWW^7*s^4 + 5625*ep*mtt^2*mWW^7*s^4 + 18314*ep^2*mtt^2*mWW^7*s^4 + 14409*ep^3*mtt^2*mWW^7*s^4 - 54*mtt*mWW^8*s^4 - 1855*ep*mtt*mWW^8*s^4 - 5410*ep^2*mtt*mWW^8*s^4 - 4097*ep^3*mtt*mWW^8*s^4 + 155*ep*mWW^9*s^4 + 530*ep^2*mWW^9*s^4 + 435*ep^3*mWW^9*s^4 - 1782*ep*mtt^6*mWW^2*s^5 - 6174*ep^2*mtt^6*mWW^2*s^5 - 5340*ep^3*mtt^6*mWW^2*s^5 + 72*mtt^5*mWW^3*s^5 + 5856*ep*mtt^5*mWW^3*s^5 + 18410*ep^2*mtt^5*mWW^3*s^5 + 14822*ep^3*mtt^5*mWW^3*s^5 - 228*mtt^4*mWW^4*s^5 - 5088*ep*mtt^4*mWW^4*s^5 - 13606*ep^2*mtt^4*mWW^4*s^5 - 9750*ep^3*mtt^4*mWW^4*s^5 + 288*mtt^3*mWW^5*s^5 - 1910*ep*mtt^3*mWW^5*s^5 - 8890*ep^2*mtt^3*mWW^5*s^5 - 8176*ep^3*mtt^3*mWW^5*s^5 - 4*mtt^2*mWW^6*s^5 + 5566*ep*mtt^2*mWW^6*s^5 + 17436*ep^2*mtt^2*mWW^6*s^5 + 13714*ep^3*mtt^2*mWW^6*s^5 - 128*mtt*mWW^7*s^5 - 3010*ep*mtt*mWW^7*s^5 - 8364*ep^2*mtt*mWW^7*s^5 - 6210*ep^3*mtt*mWW^7*s^5 + 368*ep*mWW^8*s^5 + 1188*ep^2*mWW^8*s^5 + 940*ep^3*mWW^8*s^5 + 1011*ep*mtt^5*mWW^2*s^6 + 3500*ep^2*mtt^5*mWW^2*s^6 + 3025*ep^3*mtt^5*mWW^2*s^6 - 26*mtt^4*mWW^3*s^6 - 2661*ep*mtt^4*mWW^3*s^6 - 8328*ep^2*mtt^4*mWW^3*s^6 - 6657*ep^3*mtt^4*mWW^3*s^6 + 118*mtt^3*mWW^4*s^6 + 1305*ep*mtt^3*mWW^4*s^6 + 2780*ep^2*mtt^3*mWW^4*s^6 + 1621*ep^3*mtt^3*mWW^4*s^6 - 22*mtt^2*mWW^5*s^6 + 2043*ep*mtt^2*mWW^5*s^6 + 6784*ep^2*mtt^2*mWW^5*s^6 + 5579*ep^3*mtt^2*mWW^5*s^6 - 102*mtt*mWW^6*s^6 - 2244*ep*mtt*mWW^6*s^6 - 6160*ep^2*mtt*mWW^6*s^6 - 4566*ep^3*mtt*mWW^6*s^6 + 418*ep*mWW^7*s^6 + 1296*ep^2*mWW^7*s^6 + 998*ep^3*mWW^7*s^6 - 324*ep*mtt^4*mWW^2*s^7 - 1122*ep^2*mtt^4*mWW^2*s^7 - 970*ep^3*mtt^4*mWW^2*s^7 + 4*mtt^3*mWW^3*s^7 + 618*ep*mtt^3*mWW^3*s^7 + 1906*ep^2*mtt^3*mWW^3*s^7 + 1496*ep^3*mtt^3*mWW^3*s^7 - 24*mtt^2*mWW^4*s^7 + 12*ep*mtt^2*mWW^4*s^7 + 360*ep^2*mtt^2*mWW^4*s^7 + 444*ep^3*mtt^2*mWW^4*s^7 - 28*mtt*mWW^5*s^7 - 698*ep*mtt*mWW^5*s^7 - 1970*ep^2*mtt*mWW^5*s^7 - 1496*ep^3*mtt*mWW^5*s^7 + 232*ep*mWW^6*s^7 + 698*ep^2*mWW^6*s^7 + 526*ep^3*mWW^6*s^7 + 45*ep*mtt^3*mWW^2*s^8 + 156*ep^2*mtt^3*mWW^2*s^8 + 135*ep^3*mtt^3*mWW^2*s^8 - 51*ep*mtt^2*mWW^3*s^8 - 150*ep^2*mtt^2*mWW^3*s^8 - 111*ep^3*mtt^2*mWW^3*s^8 - 45*ep*mtt*mWW^4*s^8 - 156*ep^2*mtt*mWW^4*s^8 - 135*ep^3*mtt*mWW^4*s^8 + 51*ep*mWW^5*s^8 + 150*ep^2*mWW^5*s^8 + 111*ep^3*mWW^5*s^8 + 24*ep*mtt^11*mWW*t + 88*ep^2*mtt^11*mWW*t + 80*ep^3*mtt^11*mWW*t + 4*mtt^10*mWW^2*t - 258*ep*mtt^10*mWW^2*t - 986*ep^2*mtt^10*mWW^2*t - 912*ep^3*mtt^10*mWW^2*t - 10*mtt^9*mWW^3*t + 784*ep*mtt^9*mWW^3*t + 2944*ep^2*mtt^9*mWW^3*t + 2714*ep^3*mtt^9*mWW^3*t + 14*mtt^8*mWW^4*t - 956*ep*mtt^8*mWW^4*t - 3464*ep^2*mtt^8*mWW^4*t - 3130*ep^3*mtt^8*mWW^4*t - 84*mtt^7*mWW^5*t - 126*ep*mtt^7*mWW^5*t + 14*ep^2*mtt^7*mWW^5*t + 60*ep^3*mtt^7*mWW^5*t + 272*mtt^6*mWW^6*t + 2214*ep*mtt^6*mWW^6*t + 5630*ep^2*mtt^6*mWW^6*t + 4460*ep^3*mtt^6*mWW^6*t - 402*mtt^5*mWW^7*t - 3484*ep*mtt^5*mWW^7*t - 8596*ep^2*mtt^5*mWW^7*t - 6478*ep^3*mtt^5*mWW^7*t + 302*mtt^4*mWW^8*t + 2664*ep*mtt^4*mWW^8*t + 6444*ep^2*mtt^4*mWW^8*t + 4686*ep^3*mtt^4*mWW^8*t - 112*mtt^3*mWW^9*t - 1006*ep*mtt^3*mWW^9*t - 2418*ep^2*mtt^3*mWW^9*t - 1720*ep^3*mtt^3*mWW^9*t + 16*mtt^2*mWW^10*t + 144*ep*mtt^2*mWW^10*t + 344*ep^2*mtt^2*mWW^10*t + 240*ep^3*mtt^2*mWW^10*t - 174*ep*mtt^10*mWW*s*t - 650*ep^2*mtt^10*mWW*s*t - 600*ep^3*mtt^10*mWW*s*t - 32*mtt^9*mWW^2*s*t + 1730*ep*mtt^9*mWW^2*s*t + 6746*ep^2*mtt^9*mWW^2*s*t + 6316*ep^3*mtt^9*mWW^2*s*t + 12*mtt^8*mWW^3*s*t - 5352*ep*mtt^8*mWW^3*s*t - 19492*ep^2*mtt^8*mWW^3*s*t - 17752*ep^3*mtt^8*mWW^3*s*t + 210*mtt^7*mWW^4*s*t + 7776*ep*mtt^7*mWW^4*s*t + 24592*ep^2*mtt^7*mWW^4*s*t + 20726*ep^3*mtt^7*mWW^4*s*t - 188*mtt^6*mWW^5*s*t - 3990*ep*mtt^6*mWW^5*s*t - 9796*ep^2*mtt^6*mWW^5*s*t - 6298*ep^3*mtt^6*mWW^5*s*t - 444*mtt^5*mWW^6*s*t - 4826*ep*mtt^5*mWW^6*s*t - 14230*ep^2*mtt^5*mWW^6*s*t - 12516*ep^3*mtt^5*mWW^6*s*t + 852*mtt^4*mWW^7*s*t + 9568*ep*mtt^4*mWW^7*s*t + 24736*ep^2*mtt^4*mWW^7*s*t + 18732*ep^3*mtt^4*mWW^7*s*t - 518*mtt^3*mWW^8*s*t - 6272*ep*mtt^3*mWW^8*s*t - 15904*ep^2*mtt^3*mWW^8*s*t - 11466*ep^3*mtt^3*mWW^8*s*t + 108*mtt^2*mWW^9*s*t + 1628*ep*mtt^2*mWW^9*s*t + 4274*ep^2*mtt^2*mWW^9*s*t + 3070*ep^3*mtt^2*mWW^9*s*t - 88*ep*mtt*mWW^10*s*t - 276*ep^2*mtt*mWW^10*s*t - 212*ep^3*mtt*mWW^10*s*t + 531*ep*mtt^9*mWW*s^2*t + 2028*ep^2*mtt^9*mWW*s^2*t + 1905*ep^3*mtt^9*mWW*s^2*t + 108*mtt^8*mWW^2*s^2*t - 4848*ep*mtt^8*mWW^2*s^2*t - 19374*ep^2*mtt^8*mWW^2*s^2*t - 18398*ep^3*mtt^8*mWW^2*s^2*t + 24*mtt^7*mWW^3*s^2*t + 14647*ep*mtt^7*mWW^3*s^2*t + 52576*ep^2*mtt^7*mWW^3*s^2*t + 47521*ep^3*mtt^7*mWW^3*s^2*t - 638*mtt^6*mWW^4*s^2*t - 20286*ep*mtt^6*mWW^4*s^2*t - 61738*ep^2*mtt^6*mWW^4*s^2*t - 50234*ep^3*mtt^6*mWW^4*s^2*t + 336*mtt^5*mWW^5*s^2*t + 8877*ep*mtt^5*mWW^5*s^2*t + 21242*ep^2*mtt^5*mWW^5*s^2*t + 12329*ep^3*mtt^5*mWW^5*s^2*t + 920*mtt^4*mWW^6*s^2*t + 10122*ep*mtt^4*mWW^6*s^2*t + 28830*ep^2*mtt^4*mWW^6*s^2*t + 25008*ep^3*mtt^4*mWW^6*s^2*t - 1024*mtt^3*mWW^7*s^2*t - 14041*ep*mtt^3*mWW^7*s^2*t - 36900*ep^2*mtt^3*mWW^7*s^2*t - 27947*ep^3*mtt^3*mWW^7*s^2*t + 218*mtt^2*mWW^8*s^2*t + 5356*ep*mtt^2*mWW^8*s^2*t + 14830*ep^2*mtt^2*mWW^8*s^2*t + 11076*ep^3*mtt^2*mWW^8*s^2*t + 72*mtt*mWW^9*s^2*t - 270*ep*mtt*mWW^9*s^2*t - 1354*ep^2*mtt*mWW^9*s^2*t - 1192*ep^3*mtt*mWW^9*s^2*t - 16*mWW^10*s^2*t - 88*ep*mWW^10*s^2*t - 140*ep^2*mWW^10*s^2*t - 68*ep^3*mWW^10*s^2*t - 876*ep*mtt^8*mWW*s^3*t - 3446*ep^2*mtt^8*mWW*s^3*t - 3310*ep^3*mtt^8*mWW*s^3*t - 200*mtt^7*mWW^2*s^3*t + 7305*ep*mtt^7*mWW^2*s^3*t + 30172*ep^2*mtt^7*mWW^2*s^3*t + 29179*ep^3*mtt^7*mWW^2*s^3*t + 32*mtt^6*mWW^3*s^3*t - 20815*ep*mtt^6*mWW^3*s^3*t - 74904*ep^2*mtt^6*mWW^3*s^3*t - 67505*ep^3*mtt^6*mWW^3*s^3*t + 330*mtt^5*mWW^4*s^3*t + 24008*ep*mtt^5*mWW^4*s^3*t + 73984*ep^2*mtt^5*mWW^4*s^3*t + 58966*ep^3*mtt^5*mWW^4*s^3*t + 624*mtt^4*mWW^5*s^3*t - 3644*ep*mtt^4*mWW^5*s^3*t - 9308*ep^2*mtt^4*mWW^5*s^3*t - 2224*ep^3*mtt^4*mWW^5*s^3*t - 1344*mtt^3*mWW^6*s^3*t - 14329*ep*mtt^3*mWW^6*s^3*t - 38776*ep^2*mtt^3*mWW^6*s^3*t - 32303*ep^3*mtt^3*mWW^6*s^3*t + 452*mtt^2*mWW^7*s^3*t + 9727*ep*mtt^2*mWW^7*s^3*t + 27200*ep^2*mtt^2*mWW^7*s^3*t + 21285*ep^3*mtt^2*mWW^7*s^3*t + 190*mtt*mWW^8*s^3*t - 1048*ep*mtt*mWW^8*s^3*t - 4564*ep^2*mtt*mWW^8*s^3*t - 4002*ep^3*mtt*mWW^8*s^3*t - 84*mWW^9*s^3*t - 328*ep*mWW^9*s^3*t - 358*ep^2*mWW^9*s^3*t - 86*ep^3*mWW^9*s^3*t + 825*ep*mtt^7*mWW*s^4*t + 3400*ep^2*mtt^7*mWW*s^4*t + 3375*ep^3*mtt^7*mWW*s^4*t + 220*mtt^6*mWW^2*s^4*t - 6295*ep*mtt^6*mWW^2*s^4*t - 27340*ep^2*mtt^6*mWW^2*s^4*t - 27145*ep^3*mtt^6*mWW^2*s^4*t - 258*mtt^5*mWW^3*s^4*t + 16399*ep*mtt^5*mWW^3*s^4*t + 60680*ep^2*mtt^5*mWW^3*s^4*t + 54875*ep^3*mtt^5*mWW^3*s^4*t + 472*mtt^4*mWW^4*s^4*t - 14042*ep*mtt^4*mWW^4*s^4*t - 45826*ep^2*mtt^4*mWW^4*s^4*t - 35780*ep^3*mtt^4*mWW^4*s^4*t - 952*mtt^3*mWW^5*s^4*t - 2541*ep*mtt^3*mWW^5*s^4*t - 7008*ep^2*mtt^3*mWW^5*s^4*t - 9331*ep^3*mtt^3*mWW^5*s^4*t + 484*mtt^2*mWW^6*s^4*t + 8173*ep*mtt^2*mWW^6*s^4*t + 24260*ep^2*mtt^2*mWW^6*s^4*t + 20843*ep^3*mtt^2*mWW^6*s^4*t + 178*mtt*mWW^7*s^4*t - 2187*ep*mtt*mWW^7*s^4*t - 8216*ep^2*mtt*mWW^7*s^4*t - 7191*ep^3*mtt*mWW^7*s^4*t - 144*mWW^8*s^4*t - 332*ep*mWW^8*s^4*t + 50*ep^2*mWW^8*s^4*t + 354*ep^3*mWW^8*s^4*t - 414*ep*mtt^6*mWW*s^5*t - 1878*ep^2*mtt^6*mWW*s^5*t - 1980*ep^3*mtt^6*mWW*s^5*t - 144*mtt^5*mWW^2*s^5*t + 2988*ep*mtt^5*mWW^2*s^5*t + 14226*ep^2*mtt^5*mWW^2*s^5*t + 14762*ep^3*mtt^5*mWW^2*s^5*t + 372*mtt^4*mWW^3*s^5*t - 6970*ep*mtt^4*mWW^3*s^5*t - 27844*ep^2*mtt^4*mWW^3*s^5*t - 25534*ep^3*mtt^4*mWW^3*s^5*t - 460*mtt^3*mWW^4*s^5*t + 4389*ep*mtt^3*mWW^4*s^5*t + 14836*ep^2*mtt^3*mWW^4*s^5*t + 10715*ep^3*mtt^3*mWW^4*s^5*t + 132*mtt^2*mWW^5*s^5*t + 1259*ep*mtt^2*mWW^5*s^5*t + 6098*ep^2*mtt^2*mWW^5*s^5*t + 7407*ep^3*mtt^2*mWW^5*s^5*t + 140*mtt*mWW^6*s^5*t - 1533*ep*mtt*mWW^6*s^5*t - 6542*ep^2*mtt*mWW^6*s^5*t - 6289*ep^3*mtt*mWW^6*s^5*t - 104*mWW^7*s^5*t + 25*ep*mWW^7*s^5*t + 848*ep^2*mWW^7*s^5*t + 919*ep^3*mWW^7*s^5*t + 69*ep*mtt^5*mWW*s^6*t + 460*ep^2*mtt^5*mWW*s^6*t + 575*ep^3*mtt^5*mWW*s^6*t + 52*mtt^4*mWW^2*s^6*t - 630*ep*mtt^4*mWW^2*s^6*t - 3806*ep^2*mtt^4*mWW^2*s^6*t - 4336*ep^3*mtt^4*mWW^2*s^6*t - 220*mtt^3*mWW^3*s^6*t + 1401*ep*mtt^3*mWW^3*s^6*t + 6752*ep^2*mtt^3*mWW^3*s^6*t + 6387*ep^3*mtt^3*mWW^3*s^6*t + 16*mtt^2*mWW^4*s^6*t - 1233*ep*mtt^2*mWW^4*s^6*t - 2762*ep^2*mtt^2*mWW^4*s^6*t - 1221*ep^3*mtt^2*mWW^4*s^6*t + 132*mtt*mWW^5*s^6*t + 118*ep*mtt*mWW^5*s^6*t - 1472*ep^2*mtt*mWW^5*s^6*t - 2202*ep^3*mtt*mWW^5*s^6*t - 28*mWW^6*s^6*t + 179*ep*mWW^6*s^6*t + 828*ep^2*mWW^6*s^6*t + 797*ep^3*mWW^6*s^6*t + 24*ep*mtt^4*mWW*s^7*t + 22*ep^2*mtt^4*mWW*s^7*t - 30*ep^3*mtt^4*mWW*s^7*t - 8*mtt^3*mWW^2*s^7*t - 7*ep*mtt^3*mWW^2*s^7*t + 344*ep^2*mtt^3*mWW^2*s^7*t + 543*ep^3*mtt^3*mWW^2*s^7*t + 48*mtt^2*mWW^3*s^7*t - 103*ep*mtt^2*mWW^3*s^7*t - 736*ep^2*mtt^2*mWW^3*s^7*t - 721*ep^3*mtt^2*mWW^3*s^7*t + 56*mtt*mWW^4*s^7*t + 359*ep*mtt*mWW^4*s^7*t + 396*ep^2*mtt*mWW^4*s^7*t - 51*ep^3*mtt*mWW^4*s^7*t + 47*ep*mWW^5*s^7*t + 230*ep^2*mWW^5*s^7*t + 259*ep^3*mWW^5*s^7*t - 9*ep*mtt^3*mWW*s^8*t - 24*ep^2*mtt^3*mWW*s^8*t - 15*ep^3*mtt^3*mWW*s^8*t + 15*ep*mtt^2*mWW^2*s^8*t + 18*ep^2*mtt^2*mWW^2*s^8*t - 9*ep^3*mtt^2*mWW^2*s^8*t + 9*ep*mtt*mWW^3*s^8*t + 24*ep^2*mtt*mWW^3*s^8*t + 15*ep^3*mtt*mWW^3*s^8*t - 15*ep*mWW^4*s^8*t - 18*ep^2*mWW^4*s^8*t + 9*ep^3*mWW^4*s^8*t + 12*ep*mtt^11*t^2 + 44*ep^2*mtt^11*t^2 + 40*ep^3*mtt^11*t^2 - 2*mtt^10*mWW*t^2 - 206*ep*mtt^10*mWW*t^2 - 740*ep^2*mtt^10*mWW*t^2 - 668*ep^3*mtt^10*mWW*t^2 + 8*mtt^9*mWW^2*t^2 + 1321*ep*mtt^9*mWW^2*t^2 + 4826*ep^2*mtt^9*mWW^2*t^2 + 4405*ep^3*mtt^9*mWW^2*t^2 - 48*mtt^8*mWW^3*t^2 - 3637*ep*mtt^8*mWW^3*t^2 - 12958*ep^2*mtt^8*mWW^3*t^2 - 11765*ep^3*mtt^8*mWW^3*t^2 + 196*mtt^7*mWW^4*t^2 + 5405*ep*mtt^7*mWW^4*t^2 + 17608*ep^2*mtt^7*mWW^4*t^2 + 15415*ep^3*mtt^7*mWW^4*t^2 - 328*mtt^6*mWW^5*t^2 - 4583*ep*mtt^6*mWW^5*t^2 - 12718*ep^2*mtt^6*mWW^5*t^2 - 10147*ep^3*mtt^6*mWW^5*t^2 + 128*mtt^5*mWW^6*t^2 + 1199*ep*mtt^5*mWW^6*t^2 + 2544*ep^2*mtt^5*mWW^6*t^2 + 1457*ep^3*mtt^5*mWW^6*t^2 + 248*mtt^4*mWW^7*t^2 + 2117*ep*mtt^4*mWW^7*t^2 + 4998*ep^2*mtt^4*mWW^7*t^2 + 3749*ep^3*mtt^4*mWW^7*t^2 - 316*mtt^3*mWW^8*t^2 - 2525*ep*mtt^3*mWW^8*t^2 - 5548*ep^2*mtt^3*mWW^8*t^2 - 3771*ep^3*mtt^3*mWW^8*t^2 + 130*mtt^2*mWW^9*t^2 + 1013*ep*mtt^2*mWW^9*t^2 + 2186*ep^2*mtt^2*mWW^9*t^2 + 1439*ep^3*mtt^2*mWW^9*t^2 - 16*mtt*mWW^10*t^2 - 116*ep*mtt*mWW^10*t^2 - 242*ep^2*mtt*mWW^10*t^2 - 154*ep^3*mtt*mWW^10*t^2 - 72*ep*mtt^10*s*t^2 - 264*ep^2*mtt^10*s*t^2 - 240*ep^3*mtt^10*s*t^2 + 16*mtt^9*mWW*s*t^2 + 1210*ep*mtt^9*mWW*s*t^2 + 4344*ep^2*mtt^9*mWW*s*t^2 + 3934*ep^3*mtt^9*mWW*s*t^2 + 12*mtt^8*mWW^2*s*t^2 - 6710*ep*mtt^8*mWW^2*s*t^2 - 25468*ep^2*mtt^8*mWW^2*s*t^2 - 23698*ep^3*mtt^8*mWW^2*s*t^2 + 30*mtt^7*mWW^3*s*t^2 + 16132*ep*mtt^7*mWW^3*s*t^2 + 59982*ep^2*mtt^7*mWW^3*s*t^2 + 55520*ep^3*mtt^7*mWW^3*s*t^2 - 652*mtt^6*mWW^4*s*t^2 - 21344*ep*mtt^6*mWW^4*s*t^2 - 69890*ep^2*mtt^6*mWW^4*s*t^2 - 60978*ep^3*mtt^6*mWW^4*s*t^2 + 1264*mtt^5*mWW^5*s*t^2 + 16512*ep*mtt^5*mWW^5*s*t^2 + 42220*ep^2*mtt^5*mWW^5*s*t^2 + 30892*ep^3*mtt^5*mWW^5*s*t^2 - 644*mtt^4*mWW^6*s*t^2 - 5018*ep*mtt^4*mWW^6*s*t^2 - 7822*ep^2*mtt^4*mWW^6*s*t^2 - 1716*ep^3*mtt^4*mWW^6*s*t^2 - 266*mtt^3*mWW^7*s*t^2 - 2820*ep*mtt^3*mWW^7*s*t^2 - 7742*ep^2*mtt^3*mWW^7*s*t^2 - 6924*ep^3*mtt^3*mWW^7*s*t^2 + 260*mtt^2*mWW^8*s*t^2 + 2396*ep*mtt^2*mWW^8*s*t^2 + 5286*ep^2*mtt^2*mWW^8*s*t^2 + 3618*ep^3*mtt^2*mWW^8*s*t^2 - 4*mtt*mWW^9*s*t^2 - 170*ep*mtt*mWW^9*s*t^2 - 404*ep^2*mtt*mWW^9*s*t^2 - 254*ep^3*mtt*mWW^9*s*t^2 - 16*mWW^10*s*t^2 - 116*ep*mWW^10*s*t^2 - 242*ep^2*mWW^10*s*t^2 - 154*ep^3*mWW^10*s*t^2 + 180*ep*mtt^9*s^2*t^2 + 660*ep^2*mtt^9*s^2*t^2 + 600*ep^3*mtt^9*s^2*t^2 - 54*mtt^8*mWW*s^2*t^2 - 2997*ep*mtt^8*mWW*s^2*t^2 - 10746*ep^2*mtt^8*mWW*s^2*t^2 - 9771*ep^3*mtt^8*mWW*s^2*t^2 - 138*mtt^7*mWW^2*s^2*t^2 + 14010*ep*mtt^7*mWW^2*s^2*t^2 + 55680*ep^2*mtt^7*mWW^2*s^2*t^2 + 53048*ep^3*mtt^7*mWW^2*s^2*t^2 + 192*mtt^6*mWW^3*s^2*t^2 - 29565*ep*mtt^6*mWW^3*s^2*t^2 - 114090*ep^2*mtt^6*mWW^3*s^2*t^2 - 107529*ep^3*mtt^6*mWW^3*s^2*t^2 + 1022*mtt^5*mWW^4*s^2*t^2 + 34711*ep*mtt^5*mWW^4*s^2*t^2 + 111656*ep^2*mtt^5*mWW^4*s^2*t^2 + 95915*ep^3*mtt^5*mWW^4*s^2*t^2 - 1646*mtt^4*mWW^5*s^2*t^2 - 21580*ep*mtt^4*mWW^5*s^2*t^2 - 49354*ep^2*mtt^4*mWW^5*s^2*t^2 - 31076*ep^3*mtt^4*mWW^5*s^2*t^2 + 312*mtt^3*mWW^6*s^2*t^2 + 2584*ep*mtt^3*mWW^6*s^2*t^2 - 1486*ep^2*mtt^3*mWW^6*s^2*t^2 - 8434*ep^3*mtt^3*mWW^6*s^2*t^2 + 370*mtt^2*mWW^7*s^2*t^2 + 3417*ep*mtt^2*mWW^7*s^2*t^2 + 9576*ep^2*mtt^2*mWW^7*s^2*t^2 + 8725*ep^3*mtt^2*mWW^7*s^2*t^2 + 44*mtt*mWW^8*s^2*t^2 - 145*ep*mtt*mWW^8*s^2*t^2 - 750*ep^2*mtt*mWW^8*s^2*t^2 - 813*ep^3*mtt*mWW^8*s^2*t^2 - 102*mWW^9*s^2*t^2 - 615*ep*mWW^9*s^2*t^2 - 1146*ep^2*mWW^9*s^2*t^2 - 665*ep^3*mWW^9*s^2*t^2 - 240*ep*mtt^8*s^3*t^2 - 880*ep^2*mtt^8*s^3*t^2 - 800*ep^3*mtt^8*s^3*t^2 + 100*mtt^7*mWW*s^3*t^2 + 4045*ep*mtt^7*mWW*s^3*t^2 + 14470*ep^2*mtt^7*mWW*s^3*t^2 + 13225*ep^3*mtt^7*mWW*s^3*t^2 + 248*mtt^6*mWW^2*s^3*t^2 - 15389*ep*mtt^6*mWW^2*s^3*t^2 - 64624*ep^2*mtt^6*mWW^2*s^3*t^2 - 63435*ep^3*mtt^6*mWW^2*s^3*t^2 - 226*mtt^5*mWW^3*s^3*t^2 + 28804*ep*mtt^5*mWW^3*s^3*t^2 + 113846*ep^2*mtt^5*mWW^3*s^3*t^2 + 109008*ep^3*mtt^5*mWW^3*s^3*t^2 - 1012*mtt^4*mWW^4*s^3*t^2 - 29354*ep*mtt^4*mWW^4*s^3*t^2 - 89644*ep^2*mtt^4*mWW^4*s^3*t^2 - 74334*ep^3*mtt^4*mWW^4*s^3*t^2 + 900*mtt^3*mWW^5*s^3*t^2 + 12097*ep*mtt^3*mWW^5*s^3*t^2 + 20950*ep^2*mtt^3*mWW^5*s^3*t^2 + 7101*ep^3*mtt^3*mWW^5*s^3*t^2 + 232*mtt^2*mWW^6*s^3*t^2 + 2145*ep*mtt^2*mWW^6*s^3*t^2 + 11740*ep^2*mtt^2*mWW^6*s^3*t^2 + 14387*ep^3*mtt^2*mWW^6*s^3*t^2 - 142*mtt*mWW^7*s^3*t^2 - 1506*ep*mtt*mWW^7*s^3*t^2 - 4774*ep^2*mtt*mWW^7*s^3*t^2 - 4594*ep^3*mtt*mWW^7*s^3*t^2 - 100*mWW^8*s^3*t^2 - 602*ep*mWW^8*s^3*t^2 - 1084*ep^2*mWW^8*s^3*t^2 - 558*ep^3*mWW^8*s^3*t^2 + 180*ep*mtt^7*s^4*t^2 + 660*ep^2*mtt^7*s^4*t^2 + 600*ep^3*mtt^7*s^4*t^2 - 110*mtt^6*mWW*s^4*t^2 - 3200*ep*mtt^6*mWW*s^4*t^2 - 11400*ep^2*mtt^6*mWW*s^4*t^2 - 10490*ep^3*mtt^6*mWW*s^4*t^2 - 132*mtt^5*mWW^2*s^4*t^2 + 9421*ep*mtt^5*mWW^2*s^4*t^2 + 42146*ep^2*mtt^5*mWW^2*s^4*t^2 + 43045*ep^3*mtt^5*mWW^2*s^4*t^2 - 26*mtt^4*mWW^3*s^4*t^2 - 15622*ep*mtt^4*mWW^3*s^4*t^2 - 62174*ep^2*mtt^4*mWW^3*s^4*t^2 - 60442*ep^3*mtt^4*mWW^3*s^4*t^2 + 628*mtt^3*mWW^4*s^4*t^2 + 13088*ep*mtt^3*mWW^4*s^4*t^2 + 35516*ep^2*mtt^3*mWW^4*s^4*t^2 + 27072*ep^3*mtt^3*mWW^4*s^4*t^2 - 294*mtt^2*mWW^5*s^4*t^2 - 2586*ep*mtt^2*mWW^5*s^4*t^2 + 1384*ep^2*mtt^2*mWW^5*s^4*t^2 + 6944*ep^3*mtt^2*mWW^5*s^4*t^2 - 168*mtt*mWW^6*s^4*t^2 - 1753*ep*mtt*mWW^6*s^4*t^2 - 7010*ep^2*mtt*mWW^6*s^4*t^2 - 7405*ep^3*mtt*mWW^6*s^4*t^2 + 70*mWW^7*s^4*t^2 + 344*ep*mWW^7*s^4*t^2 + 750*ep^2*mWW^7*s^4*t^2 + 676*ep^3*mWW^7*s^4*t^2 - 72*ep*mtt^6*s^5*t^2 - 264*ep^2*mtt^6*s^5*t^2 - 240*ep^3*mtt^6*s^5*t^2 + 72*mtt^5*mWW*s^5*t^2 + 1476*ep*mtt^5*mWW*s^5*t^2 + 5220*ep^2*mtt^5*mWW*s^5*t^2 + 4848*ep^3*mtt^5*mWW*s^5*t^2 - 60*mtt^4*mWW^2*s^5*t^2 - 3120*ep*mtt^4*mWW^2*s^5*t^2 - 14820*ep^2*mtt^4*mWW^2*s^5*t^2 - 16040*ep^3*mtt^4*mWW^2*s^5*t^2 + 72*mtt^3*mWW^3*s^5*t^2 + 4089*ep*mtt^3*mWW^3*s^5*t^2 + 16734*ep^2*mtt^3*mWW^3*s^5*t^2 + 16833*ep^3*mtt^3*mWW^3*s^5*t^2 - 224*mtt^2*mWW^4*s^5*t^2 - 2671*ep*mtt^2*mWW^4*s^5*t^2 - 4838*ep^2*mtt^2*mWW^4*s^5*t^2 - 2267*ep^3*mtt^2*mWW^4*s^5*t^2 + 48*mtt*mWW^5*s^5*t^2 - 161*ep*mtt*mWW^5*s^5*t^2 - 3330*ep^2*mtt*mWW^5*s^5*t^2 - 4525*ep^3*mtt*mWW^5*s^5*t^2 + 140*mWW^6*s^5*t^2 + 747*ep*mWW^6*s^5*t^2 + 1682*ep^2*mWW^6*s^5*t^2 + 1391*ep^3*mWW^6*s^5*t^2 + 12*ep*mtt^5*s^6*t^2 + 44*ep^2*mtt^5*s^6*t^2 + 40*ep^3*mtt^5*s^6*t^2 - 26*mtt^4*mWW*s^6*t^2 - 365*ep*mtt^4*mWW*s^6*t^2 - 1274*ep^2*mtt^4*mWW*s^6*t^2 - 1199*ep^3*mtt^4*mWW*s^6*t^2 + 86*mtt^3*mWW^2*s^6*t^2 + 496*ep*mtt^3*mWW^2*s^6*t^2 + 2324*ep^2*mtt^3*mWW^2*s^6*t^2 + 2798*ep^3*mtt^3*mWW^2*s^6*t^2 + 34*mtt^2*mWW^3*s^6*t^2 - 36*ep*mtt^2*mWW^3*s^6*t^2 - 1066*ep^2*mtt^2*mWW^3*s^6*t^2 - 1492*ep^3*mtt^2*mWW^3*s^6*t^2 + 42*mtt*mWW^4*s^6*t^2 + 168*ep*mtt*mWW^4*s^6*t^2 - 492*ep^2*mtt*mWW^4*s^6*t^2 - 958*ep^3*mtt*mWW^4*s^6*t^2 + 56*mWW^5*s^6*t^2 + 301*ep*mWW^5*s^6*t^2 + 848*ep^2*mWW^5*s^6*t^2 + 811*ep^3*mWW^5*s^6*t^2 + 4*mtt^3*mWW*s^7*t^2 + 37*ep*mtt^3*mWW*s^7*t^2 + 126*ep^2*mtt^3*mWW*s^7*t^2 + 121*ep^3*mtt^3*mWW*s^7*t^2 - 24*mtt^2*mWW^2*s^7*t^2 - 29*ep*mtt^2*mWW^2*s^7*t^2 - 64*ep^2*mtt^2*mWW^2*s^7*t^2 - 123*ep^3*mtt^2*mWW^2*s^7*t^2 - 28*mtt*mWW^3*s^7*t^2 - 165*ep*mtt*mWW^3*s^7*t^2 - 274*ep^2*mtt*mWW^3*s^7*t^2 - 133*ep^3*mtt*mWW^3*s^7*t^2 - 3*ep*mWW^4*s^7*t^2 + 84*ep^2*mWW^4*s^7*t^2 + 135*ep^3*mWW^4*s^7*t^2 - 40*ep*mtt^10*t^3 - 144*ep^2*mtt^10*t^3 - 128*ep^3*mtt^10*t^3 - 2*mtt^9*mWW*t^3 + 475*ep*mtt^9*mWW*t^3 + 1758*ep^2*mtt^9*mWW*t^3 + 1585*ep^3*mtt^9*mWW*t^3 + 14*mtt^8*mWW^2*t^3 - 2346*ep*mtt^8*mWW^2*t^3 - 8914*ep^2*mtt^8*mWW^2*t^3 - 8202*ep^3*mtt^8*mWW^2*t^3 + 18*mtt^7*mWW^3*t^3 + 5631*ep*mtt^7*mWW^3*t^3 + 20972*ep^2*mtt^7*mWW^3*t^3 + 19323*ep^3*mtt^7*mWW^3*t^3 - 322*mtt^6*mWW^4*t^3 - 8234*ep*mtt^6*mWW^4*t^3 - 27052*ep^2*mtt^6*mWW^4*t^3 - 23832*ep^3*mtt^6*mWW^4*t^3 + 874*mtt^5*mWW^5*t^3 + 9005*ep*mtt^5*mWW^5*t^3 + 22998*ep^2*mtt^5*mWW^5*t^3 + 17643*ep^3*mtt^5*mWW^5*t^3 - 1014*mtt^4*mWW^6*t^3 - 7430*ep*mtt^4*mWW^6*t^3 - 15274*ep^2*mtt^4*mWW^6*t^3 - 9650*ep^3*mtt^4*mWW^6*t^3 + 510*mtt^3*mWW^7*t^3 + 3541*ep*mtt^3*mWW^7*t^3 + 6928*ep^2*mtt^3*mWW^7*t^3 + 4037*ep^3*mtt^3*mWW^7*t^3 - 54*mtt^2*mWW^8*t^3 - 446*ep*mtt^2*mWW^8*t^3 - 968*ep^2*mtt^2*mWW^8*t^3 - 588*ep^3*mtt^2*mWW^8*t^3 - 24*mtt*mWW^9*t^3 - 156*ep*mtt*mWW^9*t^3 - 304*ep^2*mtt*mWW^9*t^3 - 188*ep^3*mtt*mWW^9*t^3 + 216*ep*mtt^9*s*t^3 + 776*ep^2*mtt^9*s*t^3 + 688*ep^3*mtt^9*s*t^3 - 12*mtt^8*mWW*s*t^3 - 2438*ep*mtt^8*mWW*s*t^3 - 8854*ep^2*mtt^8*mWW*s*t^3 - 7944*ep^3*mtt^8*mWW*s*t^3 - 66*mtt^7*mWW^2*s*t^3 + 10045*ep*mtt^7*mWW^2*s*t^3 + 39008*ep^2*mtt^7*mWW^2*s*t^3 + 36413*ep^3*mtt^7*mWW^2*s*t^3 + 138*mtt^6*mWW^3*s*t^3 - 19465*ep*mtt^6*mWW^3*s*t^3 - 76496*ep^2*mtt^6*mWW^3*s*t^3 - 72449*ep^3*mtt^6*mWW^3*s*t^3 + 656*mtt^5*mWW^4*s*t^3 + 22574*ep*mtt^5*mWW^4*s*t^3 + 77356*ep^2*mtt^5*mWW^4*s*t^3 + 69854*ep^3*mtt^5*mWW^4*s*t^3 - 1896*mtt^4*mWW^5*s*t^3 - 19184*ep*mtt^4*mWW^5*s*t^3 - 46434*ep^2*mtt^4*mWW^5*s*t^3 - 34078*ep^3*mtt^4*mWW^5*s*t^3 + 1638*mtt^3*mWW^6*s*t^3 + 11389*ep*mtt^3*mWW^6*s*t^3 + 19516*ep^2*mtt^3*mWW^6*s*t^3 + 9153*ep^3*mtt^3*mWW^6*s*t^3 - 446*mtt^2*mWW^7*s*t^3 - 3285*ep*mtt^2*mWW^7*s*t^3 - 5256*ep^2*mtt^2*mWW^7*s*t^3 - 1805*ep^3*mtt^2*mWW^7*s*t^3 + 12*mtt*mWW^8*s*t^3 + 304*ep*mtt*mWW^8*s*t^3 + 688*ep^2*mtt*mWW^8*s*t^3 + 356*ep^3*mtt*mWW^8*s*t^3 - 24*mWW^9*s*t^3 - 156*ep*mWW^9*s*t^3 - 304*ep^2*mWW^9*s*t^3 - 188*ep^3*mWW^9*s*t^3 - 480*ep*mtt^8*s^2*t^3 - 1720*ep^2*mtt^8*s^2*t^3 - 1520*ep^3*mtt^8*s^2*t^3 + 84*mtt^7*mWW*s^2*t^3 + 5172*ep*mtt^7*mWW*s^2*t^3 + 18344*ep^2*mtt^7*mWW*s^2*t^3 + 16360*ep^3*mtt^7*mWW*s^2*t^3 + 114*mtt^6*mWW^2*s^2*t^3 - 17035*ep*mtt^6*mWW^2*s^2*t^3 - 68296*ep^2*mtt^6*mWW^2*s^2*t^3 - 65103*ep^3*mtt^6*mWW^2*s^2*t^3 - 362*mtt^5*mWW^3*s^2*t^3 + 26419*ep*mtt^5*mWW^3*s^2*t^3 + 110036*ep^2*mtt^5*mWW^3*s^2*t^3 + 107611*ep^3*mtt^5*mWW^3*s^2*t^3 - 874*mtt^4*mWW^4*s^2*t^3 - 25464*ep*mtt^4*mWW^4*s^2*t^3 - 87292*ep^2*mtt^4*mWW^4*s^2*t^3 - 79770*ep^3*mtt^4*mWW^4*s^2*t^3 + 1940*mtt^3*mWW^5*s^2*t^3 + 16782*ep*mtt^3*mWW^5*s^2*t^3 + 35180*ep^2*mtt^3*mWW^5*s^2*t^3 + 22874*ep^3*mtt^3*mWW^5*s^2*t^3 - 770*mtt^2*mWW^6*s^2*t^3 - 4811*ep*mtt^2*mWW^6*s^2*t^3 - 4348*ep^2*mtt^2*mWW^6*s^2*t^3 + 1521*ep^3*mtt^2*mWW^6*s^2*t^3 - 246*mtt*mWW^7*s^2*t^3 - 1117*ep*mtt*mWW^7*s^2*t^3 - 2728*ep^2*mtt*mWW^7*s^2*t^3 - 2381*ep^3*mtt*mWW^7*s^2*t^3 + 114*mWW^8*s^2*t^3 + 534*ep*mWW^8*s^2*t^3 + 824*ep^2*mWW^8*s^2*t^3 + 408*ep^3*mWW^8*s^2*t^3 + 560*ep*mtt^7*s^3*t^3 + 2000*ep^2*mtt^7*s^3*t^3 + 1760*ep^3*mtt^7*s^3*t^3 - 176*mtt^6*mWW*s^3*t^3 - 5808*ep*mtt^6*mWW*s^3*t^3 - 19996*ep^2*mtt^6*mWW*s^3*t^3 - 17700*ep^3*mtt^6*mWW*s^3*t^3 - 58*mtt^5*mWW^2*s^3*t^3 + 14361*ep*mtt^5*mWW^2*s^3*t^3 + 60340*ep^2*mtt^5*mWW^2*s^3*t^3 + 59357*ep^3*mtt^5*mWW^2*s^3*t^3 + 162*mtt^4*mWW^3*s^3*t^3 - 17853*ep*mtt^4*mWW^3*s^3*t^3 - 78632*ep^2*mtt^4*mWW^3*s^3*t^3 - 79805*ep^3*mtt^4*mWW^3*s^3*t^3 + 936*mtt^3*mWW^4*s^3*t^3 + 15152*ep*mtt^3*mWW^4*s^3*t^3 + 48728*ep^2*mtt^3*mWW^4*s^3*t^3 + 44128*ep^3*mtt^3*mWW^4*s^3*t^3 - 904*mtt^2*mWW^5*s^3*t^3 - 6344*ep*mtt^2*mWW^5*s^3*t^3 - 10132*ep^2*mtt^2*mWW^5*s^3*t^3 - 4756*ep^3*mtt^2*mWW^5*s^3*t^3 - 286*mtt*mWW^6*s^3*t^3 - 1777*ep*mtt*mWW^6*s^3*t^3 - 5268*ep^2*mtt*mWW^6*s^3*t^3 - 4653*ep^3*mtt*mWW^6*s^3*t^3 + 326*mWW^7*s^3*t^3 + 1709*ep*mWW^7*s^3*t^3 + 2960*ep^2*mWW^7*s^3*t^3 + 1669*ep^3*mWW^7*s^3*t^3 - 360*ep*mtt^6*s^4*t^3 - 1280*ep^2*mtt^6*s^4*t^3 - 1120*ep^3*mtt^6*s^4*t^3 + 174*mtt^5*mWW*s^4*t^3 + 3647*ep*mtt^5*mWW*s^4*t^3 + 12094*ep^2*mtt^5*mWW*s^4*t^3 + 10605*ep^3*mtt^5*mWW*s^4*t^3 - 60*mtt^4*mWW^2*s^4*t^3 - 6133*ep*mtt^4*mWW^2*s^4*t^3 - 27614*ep^2*mtt^4*mWW^2*s^4*t^3 - 28553*ep^3*mtt^4*mWW^2*s^4*t^3 + 48*mtt^3*mWW^3*s^4*t^3 + 5808*ep*mtt^3*mWW^3*s^4*t^3 + 27956*ep^2*mtt^3*mWW^3*s^4*t^3 + 30004*ep^3*mtt^3*mWW^3*s^4*t^3 - 364*mtt^2*mWW^4*s^4*t^3 - 3960*ep*mtt^2*mWW^4*s^4*t^3 - 11992*ep^2*mtt^2*mWW^4*s^4*t^3 - 10868*ep^3*mtt^2*mWW^4*s^4*t^3 + 2*mtt*mWW^5*s^4*t^3 - 151*ep*mtt*mWW^5*s^4*t^3 - 1514*ep^2*mtt*mWW^5*s^4*t^3 - 1697*ep^3*mtt*mWW^5*s^4*t^3 + 248*mWW^6*s^4*t^3 + 1373*ep*mWW^6*s^4*t^3 + 2606*ep^2*mWW^6*s^4*t^3 + 1629*ep^3*mWW^6*s^4*t^3 + 120*ep*mtt^5*s^5*t^3 + 424*ep^2*mtt^5*s^5*t^3 + 368*ep^3*mtt^5*s^5*t^3 - 84*mtt^4*mWW*s^5*t^3 - 1218*ep*mtt^4*mWW*s^5*t^3 - 3854*ep^2*mtt^4*mWW*s^5*t^3 - 3340*ep^3*mtt^4*mWW*s^5*t^3 + 84*mtt^3*mWW^2*s^5*t^3 + 1174*ep*mtt^3*mWW^2*s^5*t^3 + 5836*ep^2*mtt^3*mWW^2*s^5*t^3 + 6594*ep^3*mtt^3*mWW^2*s^5*t^3 + 68*mtt^2*mWW^3*s^5*t^3 - 194*ep*mtt^2*mWW^3*s^5*t^3 - 3512*ep^2*mtt^2*mWW^3*s^5*t^3 - 4730*ep^3*mtt^2*mWW^3*s^5*t^3 - 4*mtt*mWW^4*s^5*t^3 + 26*ep*mtt*mWW^4*s^5*t^3 + 276*ep^2*mtt*mWW^4*s^5*t^3 + 414*ep^3*mtt*mWW^4*s^5*t^3 + 32*mWW^5*s^5*t^3 + 284*ep*mWW^5*s^5*t^3 + 830*ep^2*mWW^5*s^5*t^3 + 694*ep^3*mWW^5*s^5*t^3 - 16*ep*mtt^4*s^6*t^3 - 56*ep^2*mtt^4*s^6*t^3 - 48*ep^3*mtt^4*s^6*t^3 + 16*mtt^3*mWW*s^6*t^3 + 170*ep*mtt^3*mWW*s^6*t^3 + 508*ep^2*mtt^3*mWW*s^6*t^3 + 434*ep^3*mtt^3*mWW*s^6*t^3 - 28*mtt^2*mWW^2*s^6*t^3 - 66*ep*mtt^2*mWW^2*s^6*t^3 - 360*ep^2*mtt^2*mWW^2*s^6*t^3 - 506*ep^3*mtt^2*mWW^2*s^6*t^3 - 72*mtt*mWW^3*s^6*t^3 - 346*ep*mtt*mWW^3*s^6*t^3 - 324*ep^2*mtt*mWW^3*s^6*t^3 + 46*ep^3*mtt*mWW^3*s^6*t^3 - 28*mWW^4*s^6*t^3 - 94*ep*mWW^4*s^6*t^3 - 24*ep^2*mWW^4*s^6*t^3 + 74*ep^3*mWW^4*s^6*t^3 + 44*ep*mtt^9*t^4 + 156*ep^2*mtt^9*t^4 + 136*ep^3*mtt^9*t^4 + 10*mtt^8*mWW*t^4 - 445*ep*mtt^8*mWW*t^4 - 1714*ep^2*mtt^8*mWW*t^4 - 1547*ep^3*mtt^8*mWW*t^4 - 88*mtt^7*mWW^2*t^4 + 1709*ep*mtt^7*mWW^2*t^4 + 7364*ep^2*mtt^7*mWW^2*t^4 + 6991*ep^3*mtt^7*mWW^2*t^4 + 286*mtt^6*mWW^3*t^4 - 2922*ep*mtt^6*mWW^3*t^4 - 14444*ep^2*mtt^6*mWW^3*t^4 - 14416*ep^3*mtt^6*mWW^3*t^4 - 368*mtt^5*mWW^4*t^4 + 2554*ep*mtt^5*mWW^4*t^4 + 14088*ep^2*mtt^5*mWW^4*t^4 + 14606*ep^3*mtt^5*mWW^4*t^4 + 22*mtt^4*mWW^5*t^4 - 2065*ep*mtt^4*mWW^5*t^4 - 7938*ep^2*mtt^4*mWW^5*t^4 - 7555*ep^3*mtt^4*mWW^5*t^4 + 392*mtt^3*mWW^6*t^4 + 2569*ep*mtt^3*mWW^6*t^4 + 4892*ep^2*mtt^3*mWW^6*t^4 + 3003*ep^3*mtt^3*mWW^6*t^4 - 350*mtt^2*mWW^7*t^4 - 2040*ep*mtt^2*mWW^7*t^4 - 3536*ep^2*mtt^2*mWW^7*t^4 - 1890*ep^3*mtt^2*mWW^7*t^4 + 96*mtt*mWW^8*t^4 + 596*ep*mtt*mWW^8*t^4 + 1132*ep^2*mtt*mWW^8*t^4 + 672*ep^3*mtt*mWW^8*t^4 - 208*ep*mtt^8*s*t^4 - 736*ep^2*mtt^8*s*t^4 - 640*ep^3*mtt^8*s*t^4 - 18*mtt^7*mWW*s*t^4 + 1977*ep*mtt^7*mWW*s*t^4 + 7392*ep^2*mtt^7*mWW*s*t^4 + 6617*ep^3*mtt^7*mWW*s*t^4 + 272*mtt^6*mWW^2*s*t^4 - 6249*ep*mtt^6*mWW^2*s*t^4 - 27070*ep^2*mtt^6*mWW^2*s*t^4 - 25961*ep^3*mtt^6*mWW^2*s*t^4 - 876*mtt^5*mWW^3*s*t^4 + 8228*ep*mtt^5*mWW^3*s*t^4 + 43422*ep^2*mtt^5*mWW^3*s*t^4 + 44650*ep^3*mtt^5*mWW^3*s*t^4 + 908*mtt^4*mWW^4*s*t^4 - 5104*ep*mtt^4*mWW^4*s*t^4 - 32386*ep^2*mtt^4*mWW^4*s*t^4 - 35322*ep^3*mtt^4*mWW^4*s*t^4 - 14*mtt^3*mWW^5*s*t^4 + 2551*ep*mtt^3*mWW^5*s*t^4 + 10770*ep^2*mtt^3*mWW^5*s*t^4 + 11189*ep^3*mtt^3*mWW^5*s*t^4 - 348*mtt^2*mWW^6*s*t^4 - 1267*ep*mtt^2*mWW^6*s*t^4 - 788*ep^2*mtt^2*mWW^6*s*t^4 + 243*ep^3*mtt^2*mWW^6*s*t^4 - 20*mtt*mWW^7*s*t^4 - 524*ep*mtt*mWW^7*s*t^4 - 1736*ep^2*mtt*mWW^7*s*t^4 - 1448*ep^3*mtt*mWW^7*s*t^4 + 96*mWW^8*s*t^4 + 596*ep*mWW^8*s*t^4 + 1132*ep^2*mWW^8*s*t^4 + 672*ep^3*mWW^8*s*t^4 + 392*ep*mtt^7*s^2*t^4 + 1384*ep^2*mtt^7*s^2*t^4 + 1200*ep^3*mtt^7*s^2*t^4 - 22*mtt^6*mWW*s^2*t^4 - 3487*ep*mtt^6*mWW*s^2*t^4 - 12592*ep^2*mtt^6*mWW*s^2*t^4 - 11163*ep^3*mtt^6*mWW*s^2*t^4 - 346*mtt^5*mWW^2*s^2*t^4 + 8410*ep*mtt^5*mWW^2*s^2*t^4 + 37674*ep^2*mtt^5*mWW^2*s^2*t^4 + 36926*ep^3*mtt^5*mWW^2*s^2*t^4 + 1084*mtt^4*mWW^3*s^2*t^4 - 7933*ep*mtt^4*mWW^3*s^2*t^4 - 48096*ep^2*mtt^4*mWW^3*s^2*t^4 - 51847*ep^3*mtt^4*mWW^3*s^2*t^4 - 742*mtt^3*mWW^4*s^2*t^4 + 3967*ep*mtt^3*mWW^4*s^2*t^4 + 28424*ep^2*mtt^3*mWW^4*s^2*t^4 + 32351*ep^3*mtt^3*mWW^4*s^2*t^4 - 136*mtt^2*mWW^5*s^2*t^4 - 1744*ep*mtt^2*mWW^5*s^2*t^4 - 6760*ep^2*mtt^2*mWW^5*s^2*t^4 - 7184*ep^3*mtt^2*mWW^5*s^2*t^4 + 24*mtt*mWW^6*s^2*t^4 - 553*ep*mtt*mWW^6*s^2*t^4 - 1874*ep^2*mtt*mWW^6*s^2*t^4 - 1349*ep^3*mtt*mWW^6*s^2*t^4 + 138*mWW^7*s^2*t^4 + 948*ep*mWW^7*s^2*t^4 + 1840*ep^2*mWW^7*s^2*t^4 + 1066*ep^3*mWW^7*s^2*t^4 - 368*ep*mtt^6*s^3*t^4 - 1296*ep^2*mtt^6*s^3*t^4 - 1120*ep^3*mtt^6*s^3*t^4 + 74*mtt^5*mWW*s^3*t^4 + 3049*ep*mtt^5*mWW*s^3*t^4 + 10564*ep^2*mtt^5*mWW*s^3*t^4 + 9257*ep^3*mtt^5*mWW*s^3*t^4 + 256*mtt^4*mWW^2*s^3*t^4 - 4873*ep*mtt^4*mWW^2*s^3*t^4 - 24126*ep^2*mtt^4*mWW^2*s^3*t^4 - 24737*ep^3*mtt^4*mWW^2*s^3*t^4 - 692*mtt^3*mWW^3*s^3*t^4 + 2924*ep*mtt^3*mWW^3*s^3*t^4 + 24246*ep^2*mtt^3*mWW^3*s^3*t^4 + 28058*ep^3*mtt^3*mWW^3*s^3*t^4 + 188*mtt^2*mWW^4*s^3*t^4 - 2138*ep*mtt^2*mWW^4*s^3*t^4 - 13336*ep^2*mtt^2*mWW^4*s^3*t^4 - 14874*ep^3*mtt^2*mWW^4*s^3*t^4 + 194*mtt*mWW^5*s^3*t^4 + 1419*ep*mtt*mWW^5*s^3*t^4 + 4022*ep^2*mtt*mWW^5*s^3*t^4 + 3597*ep^3*mtt*mWW^5*s^3*t^4 - 20*mWW^6*s^3*t^4 - 13*ep*mWW^6*s^3*t^4 - 74*ep^2*mWW^6*s^3*t^4 - 181*ep^3*mWW^6*s^3*t^4 + 172*ep*mtt^5*s^4*t^4 + 604*ep^2*mtt^5*s^4*t^4 + 520*ep^3*mtt^5*s^4*t^4 - 60*mtt^4*mWW*s^4*t^4 - 1320*ep*mtt^4*mWW*s^4*t^4 - 4350*ep^2*mtt^4*mWW*s^4*t^4 - 3758*ep^3*mtt^4*mWW*s^4*t^4 - 122*mtt^3*mWW^2*s^4*t^4 + 967*ep*mtt^3*mWW^2*s^4*t^4 + 6690*ep^2*mtt^3*mWW^2*s^4*t^4 + 7585*ep^3*mtt^3*mWW^2*s^4*t^4 + 254*mtt^2*mWW^3*s^4*t^4 - 199*ep*mtt^2*mWW^3*s^4*t^4 - 5576*ep^2*mtt^2*mWW^3*s^4*t^4 - 7135*ep^3*mtt^2*mWW^3*s^4*t^4 + 58*mtt*mWW^4*s^4*t^4 + 1001*ep*mtt*mWW^4*s^4*t^4 + 3794*ep^2*mtt*mWW^4*s^4*t^4 + 3643*ep^3*mtt*mWW^4*s^4*t^4 - 130*mWW^5*s^4*t^4 - 685*ep*mWW^5*s^4*t^4 - 1290*ep^2*mWW^5*s^4*t^4 - 855*ep^3*mWW^5*s^4*t^4 - 32*ep*mtt^4*s^5*t^4 - 112*ep^2*mtt^4*s^5*t^4 - 96*ep^3*mtt^4*s^5*t^4 + 16*mtt^3*mWW*s^5*t^4 + 226*ep*mtt^3*mWW*s^5*t^4 + 700*ep^2*mtt^3*mWW*s^5*t^4 + 594*ep^3*mtt^3*mWW*s^5*t^4 + 28*mtt^2*mWW^2*s^5*t^4 + 36*ep*mtt^2*mWW^2*s^5*t^4 - 532*ep^2*mtt^2*mWW^2*s^5*t^4 - 804*ep^3*mtt^2*mWW^2*s^5*t^4 - 56*mtt*mWW^3*s^5*t^4 - 98*ep*mtt*mWW^3*s^5*t^4 + 448*ep^2*mtt*mWW^3*s^5*t^4 + 690*ep^3*mtt*mWW^3*s^5*t^4 - 68*mWW^4*s^5*t^4 - 356*ep*mWW^4*s^5*t^4 - 632*ep^2*mWW^4*s^5*t^4 - 384*ep^3*mWW^4*s^5*t^4 - 16*ep*mtt^8*t^5 - 56*ep^2*mtt^8*t^5 - 48*ep^3*mtt^8*t^5 - 2*mtt^7*mWW*t^5 + 189*ep*mtt^7*mWW*t^5 + 706*ep^2*mtt^7*mWW*t^5 + 627*ep^3*mtt^7*mWW*t^5 + 46*mtt^6*mWW^2*t^5 - 622*ep*mtt^6*mWW^2*t^5 - 2888*ep^2*mtt^6*mWW^2*t^5 - 2792*ep^3*mtt^6*mWW^2*t^5 - 220*mtt^5*mWW^3*t^5 + 562*ep*mtt^5*mWW^3*t^5 + 4876*ep^2*mtt^5*mWW^3*t^5 + 5374*ep^3*mtt^5*mWW^3*t^5 + 460*mtt^4*mWW^4*t^5 + 752*ep*mtt^4*mWW^4*t^5 - 2784*ep^2*mtt^4*mWW^4*t^5 - 4436*ep^3*mtt^4*mWW^4*t^5 - 490*mtt^3*mWW^5*t^5 - 1907*ep*mtt^3*mWW^5*t^5 - 1438*ep^2*mtt^3*mWW^5*t^5 + 587*ep^3*mtt^3*mWW^5*t^5 + 262*mtt^2*mWW^6*t^5 + 1398*ep*mtt^2*mWW^6*t^5 + 2320*ep^2*mtt^2*mWW^6*t^5 + 1172*ep^3*mtt^2*mWW^6*t^5 - 56*mtt*mWW^7*t^5 - 356*ep*mtt*mWW^7*t^5 - 736*ep^2*mtt*mWW^7*t^5 - 484*ep^3*mtt*mWW^7*t^5 + 64*ep*mtt^7*s*t^5 + 224*ep^2*mtt^7*s*t^5 + 192*ep^3*mtt^7*s*t^5 - 2*mtt^6*mWW*s*t^5 - 706*ep*mtt^6*mWW*s*t^5 - 2558*ep^2*mtt^6*mWW*s*t^5 - 2254*ep^3*mtt^6*mWW*s*t^5 - 124*mtt^5*mWW^2*s*t^5 + 1857*ep*mtt^5*mWW^2*s*t^5 + 8704*ep^2*mtt^5*mWW^2*s*t^5 + 8507*ep^3*mtt^5*mWW^2*s*t^5 + 532*mtt^4*mWW^3*s*t^5 - 1267*ep*mtt^4*mWW^3*s*t^5 - 12016*ep^2*mtt^4*mWW^3*s*t^5 - 13537*ep^3*mtt^4*mWW^3*s*t^5 - 776*mtt^3*mWW^4*s*t^5 - 885*ep*mtt^3*mWW^4*s*t^5 + 6780*ep^2*mtt^3*mWW^4*s*t^5 + 9713*ep^3*mtt^3*mWW^4*s*t^5 + 406*mtt^2*mWW^5*s*t^5 + 933*ep*mtt^2*mWW^5*s*t^5 - 1618*ep^2*mtt^2*mWW^5*s*t^5 - 3209*ep^3*mtt^2*mWW^5*s*t^5 + 20*mtt*mWW^6*s*t^5 + 360*ep*mtt*mWW^6*s*t^5 + 1220*ep^2*mtt*mWW^6*s*t^5 + 1072*ep^3*mtt*mWW^6*s*t^5 - 56*mWW^7*s*t^5 - 356*ep*mWW^7*s*t^5 - 736*ep^2*mWW^7*s*t^5 - 484*ep^3*mWW^7*s*t^5 - 96*ep*mtt^6*s^2*t^5 - 336*ep^2*mtt^6*s^2*t^5 - 288*ep^3*mtt^6*s^2*t^5 + 18*mtt^5*mWW*s^2*t^5 + 984*ep*mtt^5*mWW*s^2*t^5 + 3438*ep^2*mtt^5*mWW*s^2*t^5 + 3000*ep^3*mtt^5*mWW*s^2*t^5 + 146*mtt^4*mWW^2*s^2*t^5 - 1833*ep*mtt^4*mWW^2*s^2*t^5 - 9218*ep^2*mtt^4*mWW^2*s^2*t^5 - 9271*ep^3*mtt^4*mWW^2*s^2*t^5 - 500*mtt^3*mWW^3*s^2*t^5 + 869*ep*mtt^3*mWW^3*s^2*t^5 + 10452*ep^2*mtt^3*mWW^3*s^2*t^5 + 12155*ep^3*mtt^3*mWW^3*s^2*t^5 + 360*mtt^2*mWW^4*s^2*t^5 - 597*ep*mtt^2*mWW^4*s^2*t^5 - 7254*ep^2*mtt^2*mWW^4*s^2*t^5 - 8349*ep^3*mtt^2*mWW^4*s^2*t^5 + 106*mtt*mWW^5*s^2*t^5 + 1575*ep*mtt*mWW^5*s^2*t^5 + 4850*ep^2*mtt*mWW^5*s^2*t^5 + 4045*ep^3*mtt*mWW^5*s^2*t^5 - 130*mWW^6*s^2*t^5 - 902*ep*mWW^6*s^2*t^5 - 1932*ep^2*mWW^6*s^2*t^5 - 1292*ep^3*mWW^6*s^2*t^5 + 64*ep*mtt^5*s^3*t^5 + 224*ep^2*mtt^5*s^3*t^5 + 192*ep^3*mtt^5*s^3*t^5 - 22*mtt^4*mWW*s^3*t^5 - 606*ep*mtt^4*mWW*s^3*t^5 - 2026*ep^2*mtt^4*mWW*s^3*t^5 - 1746*ep^3*mtt^4*mWW*s^3*t^5 - 104*mtt^3*mWW^2*s^3*t^5 + 583*ep*mtt^3*mWW^2*s^3*t^5 + 3876*ep^2*mtt^3*mWW^2*s^3*t^5 + 4189*ep^3*mtt^3*mWW^2*s^3*t^5 + 204*mtt^2*mWW^3*s^3*t^5 - 297*ep*mtt^2*mWW^3*s^3*t^5 - 4024*ep^2*mtt^2*mWW^3*s^3*t^5 - 4699*ep^3*mtt^2*mWW^3*s^3*t^5 + 40*mtt*mWW^4*s^3*t^5 + 1089*ep*mtt*mWW^4*s^3*t^5 + 3712*ep^2*mtt*mWW^4*s^3*t^5 + 3223*ep^3*mtt*mWW^4*s^3*t^5 - 118*mWW^5*s^3*t^5 - 833*ep*mWW^5*s^3*t^5 - 1762*ep^2*mWW^5*s^3*t^5 - 1159*ep^3*mWW^5*s^3*t^5 - 16*ep*mtt^4*s^4*t^5 - 56*ep^2*mtt^4*s^4*t^5 - 48*ep^3*mtt^4*s^4*t^5 + 8*mtt^3*mWW*s^4*t^5 + 139*ep*mtt^3*mWW*s^4*t^5 + 440*ep^2*mtt^3*mWW*s^4*t^5 + 373*ep^3*mtt^3*mWW*s^4*t^5 + 36*mtt^2*mWW^2*s^4*t^5 + 15*ep*mtt^2*mWW^2*s^4*t^5 - 474*ep^2*mtt^2*mWW^2*s^4*t^5 - 633*ep^3*mtt^2*mWW^2*s^4*t^5 - 16*mtt*mWW^3*s^4*t^5 + 133*ep*mtt*mWW^3*s^4*t^5 + 712*ep^2*mtt*mWW^3*s^4*t^5 + 707*ep^3*mtt*mWW^3*s^4*t^5 - 44*mWW^4*s^4*t^5 - 303*ep*mWW^4*s^4*t^5 - 622*ep^2*mWW^4*s^4*t^5 - 399*ep^3*mWW^4*s^4*t^5 - 4*mtt^6*mWW*t^6 - 37*ep*mtt^6*mWW*t^6 - 98*ep^2*mtt^6*mWW*t^6 - 77*ep^3*mtt^6*mWW*t^6 + 16*mtt^5*mWW^2*t^6 + 180*ep*mtt^5*mWW^2*t^6 + 542*ep^2*mtt^5*mWW^2*t^6 + 462*ep^3*mtt^5*mWW^2*t^6 - 24*mtt^4*mWW^3*t^6 - 350*ep*mtt^4*mWW^3*t^6 - 1188*ep^2*mtt^4*mWW^3*t^6 - 1078*ep^3*mtt^4*mWW^3*t^6 + 16*mtt^3*mWW^4*t^6 + 340*ep*mtt^3*mWW^4*t^6 + 1292*ep^2*mtt^3*mWW^4*t^6 + 1232*ep^3*mtt^3*mWW^4*t^6 - 4*mtt^2*mWW^5*t^6 - 165*ep*mtt^2*mWW^5*t^6 - 698*ep^2*mtt^2*mWW^5*t^6 - 693*ep^3*mtt^2*mWW^5*t^6 + 32*ep*mtt*mWW^6*t^6 + 150*ep^2*mtt*mWW^6*t^6 + 154*ep^3*mtt*mWW^6*t^6 + 12*mtt^5*mWW*s*t^6 + 111*ep*mtt^5*mWW*s*t^6 + 294*ep^2*mtt^5*mWW*s*t^6 + 231*ep^3*mtt^5*mWW*s*t^6 - 28*mtt^4*mWW^2*s*t^6 - 355*ep*mtt^4*mWW^2*s*t^6 - 1136*ep^2*mtt^4*mWW^2*s*t^6 - 1001*ep^3*mtt^4*mWW^2*s*t^6 + 12*mtt^3*mWW^3*s*t^6 + 367*ep*mtt^3*mWW^3*s*t^6 + 1494*ep^2*mtt^3*mWW^3*s*t^6 + 1463*ep^3*mtt^3*mWW^3*s*t^6 + 12*mtt^2*mWW^4*s*t^6 - 81*ep*mtt^2*mWW^4*s*t^6 - 606*ep^2*mtt^2*mWW^4*s*t^6 - 693*ep^3*mtt^2*mWW^4*s*t^6 - 8*mtt*mWW^5*s*t^6 - 74*ep*mtt*mWW^5*s*t^6 - 196*ep^2*mtt*mWW^5*s*t^6 - 154*ep^3*mtt*mWW^5*s*t^6 + 32*ep*mWW^6*s*t^6 + 150*ep^2*mWW^6*s*t^6 + 154*ep^3*mWW^6*s*t^6 - 12*mtt^4*mWW*s^2*t^6 - 111*ep*mtt^4*mWW*s^2*t^6 - 294*ep^2*mtt^4*mWW*s^2*t^6 - 231*ep^3*mtt^4*mWW*s^2*t^6 + 8*mtt^3*mWW^2*s^2*t^6 + 170*ep*mtt^3*mWW^2*s^2*t^6 + 646*ep^2*mtt^3*mWW^2*s^2*t^6 + 616*ep^3*mtt^3*mWW^2*s^2*t^6 + 16*mtt^2*mWW^3*s^2*t^6 + 20*ep*mtt^2*mWW^3*s^2*t^6 - 208*ep^2*mtt^2*mWW^3*s^2*t^6 - 308*ep^3*mtt^2*mWW^3*s^2*t^6 - 8*mtt*mWW^4*s^2*t^6 - 106*ep*mtt*mWW^4*s^2*t^6 - 346*ep^2*mtt*mWW^4*s^2*t^6 - 308*ep^3*mtt*mWW^4*s^2*t^6 - 4*mWW^5*s^2*t^6 + 27*ep*mWW^5*s^2*t^6 + 202*ep^2*mWW^5*s^2*t^6 + 231*ep^3*mWW^5*s^2*t^6 + 4*mtt^3*mWW*s^3*t^6 + 37*ep*mtt^3*mWW*s^3*t^6 + 98*ep^2*mtt^3*mWW*s^3*t^6 + 77*ep^3*mtt^3*mWW*s^3*t^6 + 4*mtt^2*mWW^2*s^3*t^6 + 5*ep*mtt^2*mWW^2*s^3*t^6 - 52*ep^2*mtt^2*mWW^2*s^3*t^6 - 77*ep^3*mtt^2*mWW^2*s^3*t^6 - 4*mtt*mWW^3*s^3*t^6 - 37*ep*mtt*mWW^3*s^3*t^6 - 98*ep^2*mtt*mWW^3*s^3*t^6 - 77*ep^3*mtt*mWW^3*s^3*t^6 - 4*mWW^4*s^3*t^6 - 5*ep*mWW^4*s^3*t^6 + 52*ep^2*mWW^4*s^3*t^6 + 77*ep^3*mWW^4*s^3*t^6)/(2*(1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*ep*mtt^9*mWW^2 + 11*ep^2*mtt^9*mWW^2 + 10*ep^3*mtt^9*mWW^2 - 2*mtt^8*mWW^3 - 18*ep*mtt^8*mWW^3 - 42*ep^2*mtt^8*mWW^3 - 28*ep^3*mtt^8*mWW^3 + 2*mtt^7*mWW^4 - 5*ep*mtt^7*mWW^4 - 57*ep^2*mtt^7*mWW^4 - 78*ep^3*mtt^7*mWW^4 + 12*mtt^6*mWW^5 + 138*ep*mtt^6*mWW^5 + 422*ep^2*mtt^6*mWW^5 + 388*ep^3*mtt^6*mWW^5 - 28*mtt^5*mWW^6 - 247*ep*mtt^5*mWW^6 - 663*ep^2*mtt^5*mWW^6 - 562*ep^3*mtt^5*mWW^6 + 22*mtt^4*mWW^7 + 170*ep*mtt^4*mWW^7 + 426*ep^2*mtt^4*mWW^7 + 348*ep^3*mtt^4*mWW^7 - 6*mtt^3*mWW^8 - 39*ep*mtt^3*mWW^8 - 91*ep^2*mtt^3*mWW^8 - 74*ep^3*mtt^3*mWW^8 - 2*ep*mtt^2*mWW^9 - 6*ep^2*mtt^2*mWW^9 - 4*ep^3*mtt^2*mWW^9 - 24*ep*mtt^8*mWW^2*s - 85*ep^2*mtt^8*mWW^2*s - 75*ep^3*mtt^8*mWW^2*s + 14*mtt^7*mWW^3*s + 153*ep*mtt^7*mWW^3*s + 372*ep^2*mtt^7*mWW^3*s + 255*ep^3*mtt^7*mWW^3*s + 2*mtt^6*mWW^4*s - 3*ep*mtt^6*mWW^4*s + 121*ep^2*mtt^6*mWW^4*s + 230*ep^3*mtt^6*mWW^4*s - 140*mtt^5*mWW^5*s - 998*ep*mtt^5*mWW^5*s - 2436*ep^2*mtt^5*mWW^5*s - 1930*ep^3*mtt^5*mWW^5*s + 276*mtt^4*mWW^6*s + 1906*ep*mtt^4*mWW^6*s + 4285*ep^2*mtt^4*mWW^6*s + 3089*ep^3*mtt^4*mWW^6*s - 218*mtt^3*mWW^7*s - 1491*ep*mtt^3*mWW^7*s - 3244*ep^2*mtt^3*mWW^7*s - 2237*ep^3*mtt^3*mWW^7*s + 74*mtt^2*mWW^8*s + 521*ep*mtt^2*mWW^8*s + 1135*ep^2*mtt^2*mWW^8*s + 772*ep^3*mtt^2*mWW^8*s - 8*mtt*mWW^9*s - 64*ep*mtt*mWW^9*s - 148*ep^2*mtt*mWW^9*s - 104*ep^3*mtt*mWW^9*s + 75*ep*mtt^7*mWW^2*s^2 + 260*ep^2*mtt^7*mWW^2*s^2 + 225*ep^3*mtt^7*mWW^2*s^2 - 40*mtt^6*mWW^3*s^2 - 465*ep*mtt^6*mWW^3*s^2 - 1138*ep^2*mtt^6*mWW^3*s^2 - 785*ep^3*mtt^6*mWW^3*s^2 + 6*mtt^5*mWW^4*s^2 + 150*ep*mtt^5*mWW^4*s^2 + 121*ep^2*mtt^5*mWW^4*s^2 - 165*ep^3*mtt^5*mWW^4*s^2 + 222*mtt^4*mWW^5*s^2 + 1734*ep*mtt^4*mWW^5*s^2 + 4338*ep^2*mtt^4*mWW^5*s^2 + 3332*ep^3*mtt^4*mWW^5*s^2 - 310*mtt^3*mWW^6*s^2 - 2635*ep*mtt^3*mWW^6*s^2 - 6380*ep^2*mtt^3*mWW^6*s^2 - 4609*ep^3*mtt^3*mWW^6*s^2 + 130*mtt^2*mWW^7*s^2 + 1349*ep*mtt^2*mWW^7*s^2 + 3404*ep^2*mtt^2*mWW^7*s^2 + 2463*ep^3*mtt^2*mWW^7*s^2 - 8*mtt*mWW^8*s^2 - 214*ep*mtt*mWW^8*s^2 - 617*ep^2*mtt*mWW^8*s^2 - 467*ep^3*mtt*mWW^8*s^2 + 6*ep*mWW^9*s^2 + 12*ep^2*mWW^9*s^2 + 6*ep^3*mWW^9*s^2 - 120*ep*mtt^6*mWW^2*s^3 - 410*ep^2*mtt^6*mWW^2*s^3 - 350*ep^3*mtt^6*mWW^2*s^3 + 60*mtt^5*mWW^3*s^3 + 690*ep*mtt^5*mWW^3*s^3 + 1672*ep^2*mtt^5*mWW^3*s^3 + 1150*ep^3*mtt^5*mWW^3*s^3 - 78*mtt^4*mWW^4*s^3 - 481*ep*mtt^4*mWW^4*s^3 - 613*ep^2*mtt^4*mWW^4*s^3 - 120*ep^3*mtt^4*mWW^4*s^3 + 30*mtt^3*mWW^5*s^3 - 729*ep*mtt^3*mWW^5*s^3 - 2910*ep^2*mtt^3*mWW^5*s^3 - 2521*ep^3*mtt^3*mWW^5*s^3 - 66*mtt^2*mWW^6*s^3 + 763*ep*mtt^2*mWW^6*s^3 + 3064*ep^2*mtt^2*mWW^6*s^3 + 2573*ep^3*mtt^2*mWW^6*s^3 + 54*mtt*mWW^7*s^3 - 145*ep*mtt*mWW^7*s^3 - 846*ep^2*mtt*mWW^7*s^3 - 753*ep^3*mtt*mWW^7*s^3 + 22*ep*mWW^8*s^3 + 43*ep^2*mWW^8*s^3 + 21*ep^3*mWW^8*s^3 + 105*ep*mtt^5*mWW^2*s^4 + 355*ep^2*mtt^5*mWW^2*s^4 + 300*ep^3*mtt^5*mWW^2*s^4 - 50*mtt^4*mWW^3*s^4 - 540*ep*mtt^4*mWW^3*s^4 - 1278*ep^2*mtt^4*mWW^3*s^4 - 870*ep^3*mtt^4*mWW^3*s^4 + 148*mtt^3*mWW^4*s^4 + 648*ep*mtt^3*mWW^4*s^4 + 758*ep^2*mtt^3*mWW^4*s^4 + 220*ep^3*mtt^3*mWW^4*s^4 - 226*mtt^2*mWW^5*s^4 - 437*ep*mtt^2*mWW^5*s^4 + 450*ep^2*mtt^2*mWW^5*s^4 + 831*ep^3*mtt^2*mWW^5*s^4 + 128*mtt*mWW^6*s^4 + 193*ep*mtt*mWW^6*s^4 - 345*ep^2*mtt*mWW^6*s^4 - 510*ep^3*mtt*mWW^6*s^4 + 31*ep*mWW^7*s^4 + 60*ep^2*mWW^7*s^4 + 29*ep^3*mWW^7*s^4 - 48*ep*mtt^4*mWW^2*s^5 - 161*ep^2*mtt^4*mWW^2*s^5 - 135*ep^3*mtt^4*mWW^2*s^5 + 22*mtt^3*mWW^3*s^5 + 213*ep*mtt^3*mWW^3*s^5 + 484*ep^2*mtt^3*mWW^3*s^5 + 323*ep^3*mtt^3*mWW^3*s^5 - 108*mtt^2*mWW^4*s^5 - 408*ep*mtt^2*mWW^4*s^5 - 424*ep^2*mtt^2*mWW^4*s^5 - 102*ep^3*mtt^2*mWW^4*s^5 + 102*mtt*mWW^5*s^5 + 287*ep*mtt*mWW^5*s^5 + 126*ep^2*mtt*mWW^5*s^5 - 105*ep^3*mtt*mWW^5*s^5 + 20*ep*mWW^6*s^5 + 39*ep^2*mWW^6*s^5 + 19*ep^3*mWW^6*s^5 + 9*ep*mtt^3*mWW^2*s^6 + 30*ep^2*mtt^3*mWW^2*s^6 + 25*ep^3*mtt^3*mWW^2*s^6 - 4*mtt^2*mWW^3*s^6 - 33*ep*mtt^2*mWW^3*s^6 - 70*ep^2*mtt^2*mWW^3*s^6 - 45*ep^3*mtt^2*mWW^3*s^6 + 28*mtt*mWW^4*s^6 + 99*ep*mtt*mWW^4*s^6 + 94*ep^2*mtt*mWW^4*s^6 + 15*ep^3*mtt*mWW^4*s^6 + 5*ep*mWW^5*s^6 + 10*ep^2*mWW^5*s^6 + 5*ep^3*mWW^5*s^6 + 6*ep*mtt^9*mWW*t + 22*ep^2*mtt^9*mWW*t + 20*ep^3*mtt^9*mWW*t + 4*mtt^8*mWW^2*t - 39*ep*mtt^8*mWW^2*t - 190*ep^2*mtt^8*mWW^2*t - 193*ep^3*mtt^8*mWW^2*t - 6*mtt^7*mWW^3*t + 145*ep*mtt^7*mWW^3*t + 600*ep^2*mtt^7*mWW^3*t + 583*ep^3*mtt^7*mWW^3*t + 8*mtt^6*mWW^4*t - 130*ep*mtt^6*mWW^4*t - 518*ep^2*mtt^6*mWW^4*t - 492*ep^3*mtt^6*mWW^4*t - 76*mtt^5*mWW^5*t - 520*ep*mtt^5*mWW^5*t - 1230*ep^2*mtt^5*mWW^5*t - 918*ep^3*mtt^5*mWW^5*t + 196*mtt^4*mWW^6*t + 1457*ep*mtt^4*mWW^6*t + 3410*ep^2*mtt^4*mWW^6*t + 2495*ep^3*mtt^4*mWW^6*t - 206*mtt^3*mWW^7*t - 1475*ep*mtt^3*mWW^7*t - 3296*ep^2*mtt^3*mWW^7*t - 2309*ep^3*mtt^3*mWW^7*t + 96*mtt^2*mWW^8*t + 664*ep*mtt^2*mWW^8*t + 1426*ep^2*mtt^2*mWW^8*t + 958*ep^3*mtt^2*mWW^8*t - 16*mtt*mWW^9*t - 108*ep*mtt*mWW^9*t - 224*ep^2*mtt*mWW^9*t - 144*ep^3*mtt*mWW^9*t - 33*ep*mtt^8*mWW*s*t - 124*ep^2*mtt^8*mWW*s*t - 115*ep^3*mtt^8*mWW*s*t - 28*mtt^7*mWW^2*s*t + 167*ep*mtt^7*mWW^2*s*t + 946*ep^2*mtt^7*mWW^2*s*t + 997*ep^3*mtt^7*mWW^2*s*t - 18*mtt^6*mWW^3*s*t - 1011*ep*mtt^6*mWW^3*s*t - 3520*ep^2*mtt^6*mWW^3*s*t - 3177*ep^3*mtt^6*mWW^3*s*t + 194*mtt^5*mWW^4*s*t + 2028*ep*mtt^5*mWW^4*s*t + 5170*ep^2*mtt^5*mWW^4*s*t + 3924*ep^3*mtt^5*mWW^4*s*t - 62*mtt^4*mWW^5*s*t - 215*ep*mtt^4*mWW^5*s*t + 106*ep^2*mtt^4*mWW^5*s*t + 407*ep^3*mtt^4*mWW^5*s*t - 386*mtt^3*mWW^6*s*t - 3297*ep*mtt^3*mWW^6*s*t - 7876*ep^2*mtt^3*mWW^6*s*t - 5627*ep^3*mtt^3*mWW^6*s*t + 456*mtt^2*mWW^7*s*t + 3535*ep*mtt^2*mWW^7*s*t + 7806*ep^2*mtt^2*mWW^7*s*t + 5209*ep^3*mtt^2*mWW^7*s*t - 172*mtt*mWW^8*s*t - 1298*ep*mtt*mWW^8*s*t - 2768*ep^2*mtt*mWW^8*s*t - 1782*ep^3*mtt*mWW^8*s*t + 16*mWW^9*s*t + 124*ep*mWW^9*s*t + 260*ep^2*mWW^9*s*t + 164*ep^3*mWW^9*s*t + 75*ep*mtt^7*mWW*s^2*t + 290*ep^2*mtt^7*mWW*s^2*t + 275*ep^3*mtt^7*mWW*s^2*t + 80*mtt^6*mWW^2*s^2*t - 235*ep*mtt^6*mWW^2*s^2*t - 1816*ep^2*mtt^6*mWW^2*s^2*t - 2025*ep^3*mtt^6*mWW^2*s^2*t + 58*mtt^5*mWW^3*s^2*t + 2138*ep*mtt^5*mWW^3*s^2*t + 7134*ep^2*mtt^5*mWW^3*s^2*t + 6218*ep^3*mtt^5*mWW^3*s^2*t - 404*mtt^4*mWW^4*s^2*t - 3985*ep*mtt^4*mWW^4*s^2*t - 9826*ep^2*mtt^4*mWW^4*s^2*t - 7119*ep^3*mtt^4*mWW^4*s^2*t + 64*mtt^3*mWW^5*s^2*t + 54*ep*mtt^3*mWW^5*s^2*t - 522*ep^2*mtt^3*mWW^5*s^2*t - 710*ep^3*mtt^3*mWW^5*s^2*t + 536*mtt^2*mWW^6*s^2*t + 4642*ep*mtt^2*mWW^6*s^2*t + 10596*ep^2*mtt^2*mWW^6*s^2*t + 7168*ep^3*mtt^2*mWW^6*s^2*t - 418*mtt*mWW^7*s^2*t - 3311*ep*mtt*mWW^7*s^2*t - 7126*ep^2*mtt*mWW^7*s^2*t - 4595*ep^3*mtt*mWW^7*s^2*t + 84*mWW^8*s^2*t + 622*ep*mWW^8*s^2*t + 1270*ep^2*mWW^8*s^2*t + 788*ep^3*mWW^8*s^2*t - 90*ep*mtt^6*mWW*s^3*t - 360*ep^2*mtt^6*mWW*s^3*t - 350*ep^3*mtt^6*mWW*s^3*t - 120*mtt^5*mWW^2*s^3*t + 50*ep*mtt^5*mWW^2*s^3*t + 1604*ep^2*mtt^5*mWW^2*s^3*t + 1990*ep^3*mtt^5*mWW^2*s^3*t + 50*mtt^4*mWW^3*s^3*t - 1579*ep*mtt^4*mWW^3*s^3*t - 6020*ep^2*mtt^4*mWW^3*s^3*t - 5327*ep^3*mtt^4*mWW^3*s^3*t + 34*mtt^3*mWW^4*s^3*t + 1733*ep*mtt^3*mWW^4*s^3*t + 5302*ep^2*mtt^3*mWW^4*s^3*t + 4021*ep^3*mtt^3*mWW^4*s^3*t + 318*mtt^2*mWW^5*s^3*t + 2228*ep*mtt^2*mWW^5*s^3*t + 4660*ep^2*mtt^2*mWW^5*s^3*t + 3100*ep^3*mtt^2*mWW^5*s^3*t - 426*mtt*mWW^6*s^3*t - 3409*ep*mtt*mWW^6*s^3*t - 7374*ep^2*mtt*mWW^6*s^3*t - 4805*ep^3*mtt*mWW^6*s^3*t + 144*mWW^7*s^3*t + 1067*ep*mWW^7*s^3*t + 2188*ep^2*mWW^7*s^3*t + 1371*ep^3*mWW^7*s^3*t + 60*ep*mtt^5*mWW*s^4*t + 250*ep^2*mtt^5*mWW*s^4*t + 250*ep^3*mtt^5*mWW*s^4*t + 100*mtt^4*mWW^2*s^4*t + 175*ep*mtt^4*mWW^2*s^4*t - 526*ep^2*mtt^4*mWW^2*s^4*t - 895*ep^3*mtt^4*mWW^2*s^4*t - 228*mtt^3*mWW^3*s^4*t - 156*ep*mtt^3*mWW^3*s^4*t + 1456*ep^2*mtt^3*mWW^3*s^4*t + 1698*ep^3*mtt^3*mWW^3*s^4*t + 328*mtt^2*mWW^4*s^4*t + 1040*ep*mtt^2*mWW^4*s^4*t + 836*ep^2*mtt^2*mWW^4*s^4*t + 126*ep^3*mtt^2*mWW^4*s^4*t - 272*mtt*mWW^5*s^4*t - 1794*ep*mtt*mWW^5*s^4*t - 3596*ep^2*mtt*mWW^5*s^4*t - 2288*ep^3*mtt*mWW^5*s^4*t + 104*mWW^6*s^4*t + 803*ep*mWW^6*s^4*t + 1708*ep^2*mWW^6*s^4*t + 1109*ep^3*mWW^6*s^4*t - 21*ep*mtt^4*mWW*s^5*t - 92*ep^2*mtt^4*mWW*s^5*t - 95*ep^3*mtt^4*mWW*s^5*t - 44*mtt^3*mWW^2*s^5*t - 161*ep*mtt^3*mWW^2*s^5*t - 86*ep^2*mtt^3*mWW^2*s^5*t + 93*ep^3*mtt^3*mWW^2*s^5*t + 200*mtt^2*mWW^3*s^5*t + 682*ep*mtt^2*mWW^3*s^5*t + 612*ep^2*mtt^2*mWW^3*s^5*t + 100*ep^3*mtt^2*mWW^3*s^5*t - 160*mtt*mWW^4*s^5*t - 699*ep*mtt*mWW^4*s^5*t - 1016*ep^2*mtt*mWW^4*s^5*t - 507*ep^3*mtt*mWW^4*s^5*t + 28*mWW^5*s^5*t + 247*ep*mWW^5*s^5*t + 582*ep^2*mWW^5*s^5*t + 409*ep^3*mWW^5*s^5*t + 3*ep*mtt^3*mWW*s^6*t + 14*ep^2*mtt^3*mWW*s^6*t + 15*ep^3*mtt^3*mWW*s^6*t + 8*mtt^2*mWW^2*s^6*t + 43*ep*mtt^2*mWW^2*s^6*t + 68*ep^2*mtt^2*mWW^2*s^6*t + 33*ep^3*mtt^2*mWW^2*s^6*t - 56*mtt*mWW^3*s^6*t - 219*ep*mtt*mWW^3*s^6*t - 262*ep^2*mtt*mWW^3*s^6*t - 95*ep^3*mtt*mWW^3*s^6*t + 13*ep*mWW^4*s^6*t + 52*ep^2*mWW^4*s^6*t + 47*ep^3*mWW^4*s^6*t + 3*ep*mtt^9*t^2 + 11*ep^2*mtt^9*t^2 + 10*ep^3*mtt^9*t^2 - 2*mtt^8*mWW*t^2 - 65*ep*mtt^8*mWW*t^2 - 216*ep^2*mtt^8*mWW*t^2 - 187*ep^3*mtt^8*mWW*t^2 + 6*mtt^7*mWW^2*t^2 + 356*ep*mtt^7*mWW^2*t^2 + 1268*ep^2*mtt^7*mWW^2*t^2 + 1152*ep^3*mtt^7*mWW^2*t^2 - 42*mtt^6*mWW^3*t^2 - 1046*ep*mtt^6*mWW^3*t^2 - 3482*ep^2*mtt^6*mWW^3*t^2 - 3104*ep^3*mtt^6*mWW^3*t^2 + 154*mtt^5*mWW^4*t^2 + 1848*ep*mtt^5*mWW^4*t^2 + 5255*ep^2*mtt^5*mWW^4*t^2 + 4349*ep^3*mtt^5*mWW^4*t^2 - 174*mtt^4*mWW^5*t^2 - 1451*ep*mtt^4*mWW^5*t^2 - 3566*ep^2*mtt^4*mWW^5*t^2 - 2705*ep^3*mtt^4*mWW^5*t^2 - 46*mtt^3*mWW^6*t^2 - 450*ep*mtt^3*mWW^6*t^2 - 1046*ep^2*mtt^3*mWW^6*t^2 - 726*ep^3*mtt^3*mWW^6*t^2 + 202*mtt^2*mWW^7*t^2 + 1502*ep*mtt^2*mWW^7*t^2 + 3238*ep^2*mtt^2*mWW^7*t^2 + 2162*ep^3*mtt^2*mWW^7*t^2 - 114*mtt*mWW^8*t^2 - 813*ep*mtt*mWW^8*t^2 - 1704*ep^2*mtt*mWW^8*t^2 - 1105*ep^3*mtt*mWW^8*t^2 + 16*mWW^9*t^2 + 116*ep*mWW^9*t^2 + 242*ep^2*mWW^9*t^2 + 154*ep^3*mWW^9*t^2 - 15*ep*mtt^8*s*t^2 - 55*ep^2*mtt^8*s*t^2 - 50*ep^3*mtt^8*s*t^2 + 14*mtt^7*mWW*s*t^2 + 308*ep*mtt^7*mWW*s*t^2 + 988*ep^2*mtt^7*mWW*s*t^2 + 848*ep^3*mtt^7*mWW*s*t^2 + 30*mtt^6*mWW^2*s*t^2 - 1035*ep*mtt^6*mWW^2*s*t^2 - 4288*ep^2*mtt^6*mWW^2*s*t^2 - 4137*ep^3*mtt^6*mWW^2*s*t^2 + 24*mtt^5*mWW^3*s*t^2 + 2845*ep*mtt^5*mWW^3*s*t^2 + 10424*ep^2*mtt^5*mWW^3*s*t^2 + 9597*ep^3*mtt^5*mWW^3*s*t^2 - 516*mtt^4*mWW^4*s*t^2 - 5919*ep*mtt^4*mWW^4*s*t^2 - 16035*ep^2*mtt^4*mWW^4*s*t^2 - 12576*ep^3*mtt^4*mWW^4*s*t^2 + 728*mtt^3*mWW^5*s*t^2 + 5575*ep*mtt^3*mWW^5*s*t^2 + 12364*ep^2*mtt^3*mWW^5*s*t^2 + 8269*ep^3*mtt^3*mWW^5*s*t^2 - 136*mtt^2*mWW^6*s*t^2 - 642*ep*mtt^2*mWW^6*s*t^2 - 1036*ep^2*mtt^2*mWW^6*s*t^2 - 406*ep^3*mtt^2*mWW^6*s*t^2 - 246*mtt*mWW^7*s*t^2 - 1816*ep*mtt*mWW^7*s*t^2 - 3748*ep^2*mtt*mWW^7*s*t^2 - 2390*ep^3*mtt*mWW^7*s*t^2 + 102*mWW^8*s*t^2 + 699*ep*mWW^8*s*t^2 + 1386*ep^2*mWW^8*s*t^2 + 845*ep^3*mWW^8*s*t^2 + 30*ep*mtt^7*s^2*t^2 + 110*ep^2*mtt^7*s^2*t^2 + 100*ep^3*mtt^7*s^2*t^2 - 40*mtt^6*mWW*s^2*t^2 - 604*ep*mtt^6*mWW*s^2*t^2 - 1834*ep^2*mtt^6*mWW*s^2*t^2 - 1550*ep^3*mtt^6*mWW*s^2*t^2 - 134*mtt^5*mWW^2*s^2*t^2 + 910*ep*mtt^5*mWW^2*s^2*t^2 + 5192*ep^2*mtt^5*mWW^2*s^2*t^2 + 5528*ep^3*mtt^5*mWW^2*s^2*t^2 + 112*mtt^4*mWW^3*s^2*t^2 - 2824*ep*mtt^4*mWW^3*s^2*t^2 - 11616*ep^2*mtt^4*mWW^3*s^2*t^2 - 10972*ep^3*mtt^4*mWW^3*s^2*t^2 + 642*mtt^3*mWW^4*s^2*t^2 + 7273*ep*mtt^3*mWW^4*s^2*t^2 + 18562*ep^2*mtt^3*mWW^4*s^2*t^2 + 13447*ep^3*mtt^3*mWW^4*s^2*t^2 - 792*mtt^2*mWW^5*s^2*t^2 - 6110*ep*mtt^2*mWW^5*s^2*t^2 - 12836*ep^2*mtt^2*mWW^5*s^2*t^2 - 7782*ep^3*mtt^2*mWW^5*s^2*t^2 + 112*mtt*mWW^6*s^2*t^2 + 573*ep*mtt*mWW^6*s^2*t^2 + 864*ep^2*mtt*mWW^6*s^2*t^2 + 239*ep^3*mtt*mWW^6*s^2*t^2 + 100*mWW^7*s^2*t^2 + 752*ep*mWW^7*s^2*t^2 + 1558*ep^2*mWW^7*s^2*t^2 + 990*ep^3*mWW^7*s^2*t^2 - 30*ep*mtt^6*s^3*t^2 - 110*ep^2*mtt^6*s^3*t^2 - 100*ep^3*mtt^6*s^3*t^2 + 60*mtt^5*mWW*s^3*t^2 + 636*ep*mtt^5*mWW*s^3*t^2 + 1776*ep^2*mtt^5*mWW*s^3*t^2 + 1460*ep^3*mtt^5*mWW*s^3*t^2 + 134*mtt^4*mWW^2*s^3*t^2 - 188*ep*mtt^4*mWW^2*s^3*t^2 - 2652*ep^2*mtt^4*mWW^2*s^3*t^2 - 3322*ep^3*mtt^4*mWW^2*s^3*t^2 - 114*mtt^3*mWW^3*s^3*t^2 + 1457*ep*mtt^3*mWW^3*s^3*t^2 + 6226*ep^2*mtt^3*mWW^3*s^3*t^2 + 5751*ep^3*mtt^3*mWW^3*s^3*t^2 - 372*mtt^2*mWW^4*s^3*t^2 - 4335*ep*mtt^2*mWW^4*s^3*t^2 - 10322*ep^2*mtt^2*mWW^4*s^3*t^2 - 6711*ep^3*mtt^2*mWW^4*s^3*t^2 + 378*mtt*mWW^5*s^3*t^2 + 2781*ep*mtt*mWW^5*s^3*t^2 + 5332*ep^2*mtt*mWW^5*s^3*t^2 + 2845*ep^3*mtt*mWW^5*s^3*t^2 - 70*mWW^6*s^3*t^2 - 257*ep*mWW^6*s^3*t^2 - 186*ep^2*mWW^6*s^3*t^2 + 77*ep^3*mWW^6*s^3*t^2 + 15*ep*mtt^5*s^4*t^2 + 55*ep^2*mtt^5*s^4*t^2 + 50*ep^3*mtt^5*s^4*t^2 - 50*mtt^4*mWW*s^4*t^2 - 389*ep*mtt^4*mWW*s^4*t^2 - 964*ep^2*mtt^4*mWW*s^4*t^2 - 755*ep^3*mtt^4*mWW*s^4*t^2 + 12*mtt^3*mWW^2*s^4*t^2 + 114*ep*mtt^3*mWW^2*s^4*t^2 + 664*ep^2*mtt^3*mWW^2*s^4*t^2 + 888*ep^3*mtt^3*mWW^2*s^4*t^2 + 6*mtt^2*mWW^3*s^4*t^2 - 598*ep*mtt^2*mWW^3*s^4*t^2 - 1908*ep^2*mtt^2*mWW^3*s^4*t^2 - 1466*ep^3*mtt^2*mWW^3*s^4*t^2 + 148*mtt*mWW^4*s^4*t^2 + 1461*ep*mtt*mWW^4*s^4*t^2 + 3079*ep^2*mtt*mWW^4*s^4*t^2 + 1750*ep^3*mtt*mWW^4*s^4*t^2 - 140*mWW^5*s^4*t^2 - 747*ep*mWW^5*s^4*t^2 - 1118*ep^2*mWW^5*s^4*t^2 - 467*ep^3*mWW^5*s^4*t^2 - 3*ep*mtt^4*s^5*t^2 - 11*ep^2*mtt^4*s^5*t^2 - 10*ep^3*mtt^4*s^5*t^2 + 22*mtt^3*mWW*s^5*t^2 + 136*ep*mtt^3*mWW*s^5*t^2 + 292*ep^2*mtt^3*mWW*s^5*t^2 + 212*ep^3*mtt^3*mWW*s^5*t^2 - 76*mtt^2*mWW^2*s^5*t^2 - 265*ep*mtt^2*mWW^2*s^5*t^2 - 308*ep^2*mtt^2*mWW^2*s^5*t^2 - 149*ep^3*mtt^2*mWW^2*s^5*t^2 + 14*mtt*mWW^3*s^5*t^2 + 172*ep*mtt*mWW^3*s^5*t^2 + 374*ep^2*mtt*mWW^3*s^5*t^2 + 206*ep^3*mtt*mWW^3*s^5*t^2 - 56*mWW^4*s^5*t^2 - 328*ep*mWW^4*s^5*t^2 - 539*ep^2*mWW^4*s^5*t^2 - 259*ep^3*mWW^4*s^5*t^2 - 4*mtt^2*mWW*s^6*t^2 - 22*ep*mtt^2*mWW*s^6*t^2 - 42*ep^2*mtt^2*mWW*s^6*t^2 - 28*ep^3*mtt^2*mWW*s^6*t^2 + 28*mtt*mWW^2*s^6*t^2 + 108*ep*mtt*mWW^2*s^6*t^2 + 124*ep^2*mtt*mWW^2*s^6*t^2 + 40*ep^3*mtt*mWW^2*s^6*t^2 - 6*ep*mWW^3*s^6*t^2 - 18*ep^2*mWW^3*s^6*t^2 - 12*ep^3*mWW^3*s^6*t^2 - 10*ep*mtt^8*t^3 - 36*ep^2*mtt^8*t^3 - 32*ep^3*mtt^8*t^3 - 2*mtt^7*mWW*t^3 + 117*ep*mtt^7*mWW*t^3 + 438*ep^2*mtt^7*mWW*t^3 + 389*ep^3*mtt^7*mWW*t^3 + 12*mtt^6*mWW^2*t^3 - 540*ep*mtt^6*mWW^2*t^3 - 2116*ep^2*mtt^6*mWW^2*t^3 - 1954*ep^3*mtt^6*mWW^2*t^3 + 30*mtt^5*mWW^3*t^3 + 1473*ep*mtt^5*mWW^3*t^3 + 5122*ep^2*mtt^5*mWW^3*t^3 + 4577*ep^3*mtt^5*mWW^3*t^3 - 292*mtt^4*mWW^4*t^3 - 3137*ep*mtt^4*mWW^4*t^3 - 8334*ep^2*mtt^4*mWW^4*t^3 - 6529*ep^3*mtt^4*mWW^4*t^3 + 582*mtt^3*mWW^5*t^3 + 4272*ep*mtt^3*mWW^5*t^3 + 9312*ep^2*mtt^3*mWW^5*t^3 + 6314*ep^3*mtt^3*mWW^5*t^3 - 432*mtt^2*mWW^6*t^3 - 2801*ep*mtt^2*mWW^6*t^3 - 5602*ep^2*mtt^2*mWW^6*t^3 - 3501*ep^3*mtt^2*mWW^6*t^3 + 78*mtt*mWW^7*t^3 + 470*ep*mtt*mWW^7*t^3 + 912*ep^2*mtt*mWW^7*t^3 + 548*ep^3*mtt*mWW^7*t^3 + 24*mWW^8*t^3 + 156*ep*mWW^8*t^3 + 304*ep^2*mWW^8*t^3 + 188*ep^3*mWW^8*t^3 + 44*ep*mtt^7*s*t^3 + 158*ep^2*mtt^7*s*t^3 + 140*ep^3*mtt^7*s*t^3 - 14*mtt^6*mWW*s*t^3 - 526*ep*mtt^6*mWW*s*t^3 - 1760*ep^2*mtt^6*mWW*s*t^3 - 1510*ep^3*mtt^6*mWW*s*t^3 - 70*mtt^5*mWW^2*s*t^3 + 1269*ep*mtt^5*mWW^2*s*t^3 + 5630*ep^2*mtt^5*mWW^2*s*t^3 + 5501*ep^3*mtt^5*mWW^2*s*t^3 + 110*mtt^4*mWW^3*s*t^3 - 2236*ep*mtt^4*mWW^3*s*t^3 - 9624*ep^2*mtt^4*mWW^3*s*t^3 - 9368*ep^3*mtt^4*mWW^3*s*t^3 + 504*mtt^3*mWW^4*s*t^3 + 5465*ep*mtt^3*mWW^4*s*t^3 + 14012*ep^2*mtt^3*mWW^4*s*t^3 + 10579*ep^3*mtt^3*mWW^4*s*t^3 - 1102*mtt^2*mWW^5*s*t^3 - 7598*ep*mtt^2*mWW^5*s*t^3 - 15004*ep^2*mtt^2*mWW^5*s*t^3 - 8984*ep^3*mtt^2*mWW^5*s*t^3 + 686*mtt*mWW^6*s*t^3 + 4248*ep*mtt*mWW^6*s*t^3 + 7772*ep^2*mtt*mWW^6*s*t^3 + 4278*ep^3*mtt*mWW^6*s*t^3 - 114*mWW^7*s*t^3 - 666*ep*mWW^7*s*t^3 - 1184*ep^2*mWW^7*s*t^3 - 636*ep^3*mWW^7*s*t^3 - 76*ep*mtt^6*s^2*t^3 - 272*ep^2*mtt^6*s^2*t^3 - 240*ep^3*mtt^6*s^2*t^3 + 70*mtt^5*mWW*s^2*t^3 + 957*ep*mtt^5*mWW*s^2*t^3 + 2796*ep^2*mtt^5*mWW*s^2*t^3 + 2285*ep^3*mtt^5*mWW*s^2*t^3 + 100*mtt^4*mWW^2*s^2*t^3 - 794*ep*mtt^4*mWW^2*s^2*t^3 - 4690*ep^2*mtt^4*mWW^2*s^2*t^3 - 5160*ep^3*mtt^4*mWW^2*s^2*t^3 - 222*mtt^3*mWW^3*s^2*t^3 + 439*ep*mtt^3*mWW^3*s^2*t^3 + 4470*ep^2*mtt^3*mWW^3*s^2*t^3 + 5353*ep^3*mtt^3*mWW^3*s^2*t^3 - 482*mtt^2*mWW^4*s^2*t^3 - 3985*ep*mtt^2*mWW^4*s^2*t^3 - 8342*ep^2*mtt^2*mWW^4*s^2*t^3 - 5223*ep^3*mtt^2*mWW^4*s^2*t^3 + 860*mtt*mWW^5*s^2*t^3 + 5330*ep*mtt*mWW^5*s^2*t^3 + 9160*ep^2*mtt*mWW^5*s^2*t^3 + 4522*ep^3*mtt*mWW^5*s^2*t^3 - 326*mWW^6*s^2*t^3 - 1871*ep*mWW^6*s^2*t^3 - 3122*ep^2*mWW^6*s^2*t^3 - 1537*ep^3*mWW^6*s^2*t^3 + 64*ep*mtt^5*s^3*t^3 + 228*ep^2*mtt^5*s^3*t^3 + 200*ep^3*mtt^5*s^3*t^3 - 106*mtt^4*mWW*s^3*t^3 - 885*ep*mtt^4*mWW*s^3*t^3 - 2208*ep^2*mtt^4*mWW*s^3*t^3 - 1685*ep^3*mtt^4*mWW*s^3*t^3 + 6*mtt^3*mWW^2*s^3*t^3 + 37*ep*mtt^3*mWW^2*s^3*t^3 + 942*ep^2*mtt^3*mWW^2*s^3*t^3 + 1559*ep^3*mtt^3*mWW^2*s^3*t^3 + 46*mtt^2*mWW^3*s^3*t^3 + 411*ep*mtt^2*mWW^3*s^3*t^3 + 594*ep^2*mtt^2*mWW^3*s^3*t^3 - 59*ep^3*mtt^2*mWW^3*s^3*t^3 + 278*mtt*mWW^4*s^3*t^3 + 1637*ep*mtt*mWW^4*s^3*t^3 + 2400*ep^2*mtt*mWW^4*s^3*t^3 + 837*ep^3*mtt*mWW^4*s^3*t^3 - 248*mWW^5*s^3*t^3 - 1376*ep*mWW^5*s^3*t^3 - 2084*ep^2*mWW^5*s^3*t^3 - 852*ep^3*mWW^5*s^3*t^3 - 26*ep*mtt^4*s^4*t^3 - 92*ep^2*mtt^4*s^4*t^3 - 80*ep^3*mtt^4*s^4*t^3 + 68*mtt^3*mWW*s^4*t^3 + 418*ep*mtt^3*mWW*s^4*t^3 + 878*ep^2*mtt^3*mWW*s^4*t^3 + 610*ep^3*mtt^3*mWW*s^4*t^3 - 92*mtt^2*mWW^2*s^4*t^3 - 68*ep*mtt^2*mWW^2*s^4*t^3 + 246*ep^2*mtt^2*mWW^2*s^4*t^3 + 128*ep^3*mtt^2*mWW^2*s^4*t^3 + 8*mtt*mWW^3*s^4*t^3 - 244*ep*mtt*mWW^3*s^4*t^3 - 832*ep^2*mtt*mWW^3*s^4*t^3 - 654*ep^3*mtt*mWW^3*s^4*t^3 - 32*mWW^4*s^4*t^3 - 176*ep*mWW^4*s^4*t^3 - 200*ep^2*mWW^4*s^4*t^3 - 4*ep^3*mWW^4*s^4*t^3 + 4*ep*mtt^3*s^5*t^3 + 14*ep^2*mtt^3*s^5*t^3 + 12*ep^3*mtt^3*s^5*t^3 - 16*mtt^2*mWW*s^5*t^3 - 81*ep*mtt^2*mWW*s^5*t^3 - 144*ep^2*mtt^2*mWW*s^5*t^3 - 89*ep^3*mtt^2*mWW*s^5*t^3 + 44*mtt*mWW^2*s^5*t^3 + 96*ep*mtt*mWW^2*s^5*t^3 - 12*ep^2*mtt*mWW^2*s^5*t^3 - 74*ep^3*mtt*mWW^2*s^5*t^3 + 28*mWW^3*s^5*t^3 + 157*ep*mWW^3*s^5*t^3 + 270*ep^2*mWW^3*s^5*t^3 + 151*ep^3*mWW^3*s^5*t^3 + 11*ep*mtt^7*t^4 + 39*ep^2*mtt^7*t^4 + 34*ep^3*mtt^7*t^4 + 10*mtt^6*mWW*t^4 - 74*ep*mtt^6*mWW*t^4 - 364*ep^2*mtt^6*mWW*t^4 - 346*ep^3*mtt^6*mWW*t^4 - 78*mtt^5*mWW^2*t^4 + 93*ep*mtt^5*mWW^2*t^4 + 1198*ep^2*mtt^5*mWW^2*t^4 + 1353*ep^3*mtt^5*mWW^2*t^4 + 208*mtt^4*mWW^3*t^4 + 243*ep*mtt^4*mWW^3*t^4 - 1384*ep^2*mtt^4*mWW^3*t^4 - 2017*ep^3*mtt^4*mWW^3*t^4 - 160*mtt^3*mWW^4*t^4 - 116*ep*mtt^3*mWW^4*t^4 + 1151*ep^2*mtt^3*mWW^4*t^4 + 1555*ep^3*mtt^3*mWW^4*t^4 - 138*mtt^2*mWW^5*t^4 - 1161*ep*mtt^2*mWW^5*t^4 - 2488*ep^2*mtt^2*mWW^5*t^4 - 1617*ep^3*mtt^2*mWW^5*t^4 + 254*mtt*mWW^6*t^4 + 1600*ep*mtt*mWW^6*t^4 + 2980*ep^2*mtt*mWW^6*t^4 + 1710*ep^3*mtt*mWW^6*t^4 - 96*mWW^7*t^4 - 596*ep*mWW^7*t^4 - 1132*ep^2*mWW^7*t^4 - 672*ep^3*mWW^7*t^4 - 41*ep*mtt^6*s*t^4 - 145*ep^2*mtt^6*s*t^4 - 126*ep^3*mtt^6*s*t^4 - 8*mtt^5*mWW*s*t^4 + 316*ep*mtt^5*mWW*s*t^4 + 1234*ep^2*mtt^5*mWW*s*t^4 + 1112*ep^3*mtt^5*mWW*s*t^4 + 196*mtt^4*mWW^2*s*t^4 + 77*ep*mtt^4*mWW^2*s*t^4 - 2172*ep^2*mtt^4*mWW^2*s*t^4 - 2875*ep^3*mtt^4*mWW^2*s*t^4 - 550*mtt^3*mWW^3*s*t^4 - 1922*ep*mtt^3*mWW^3*s*t^4 - 546*ep^2*mtt^3*mWW^3*s*t^4 + 1928*ep^3*mtt^3*mWW^3*s*t^4 + 406*mtt^2*mWW^4*s*t^4 + 1762*ep*mtt^2*mWW^4*s*t^4 + 2133*ep^2*mtt^2*mWW^4*s*t^4 + 377*ep^3*mtt^2*mWW^4*s*t^4 + 94*mtt*mWW^5*s*t^4 + 600*ep*mtt*mWW^5*s*t^4 + 760*ep^2*mtt*mWW^5*s*t^4 + 158*ep^3*mtt*mWW^5*s*t^4 - 138*mWW^6*s*t^4 - 792*ep*mWW^6*s*t^4 - 1264*ep^2*mWW^6*s*t^4 - 574*ep^3*mWW^6*s*t^4 + 57*ep*mtt^5*s^2*t^4 + 201*ep^2*mtt^5*s^2*t^4 + 174*ep^3*mtt^5*s^2*t^4 - 30*mtt^4*mWW*s^2*t^4 - 491*ep*mtt^4*mWW*s^2*t^4 - 1528*ep^2*mtt^4*mWW*s^2*t^4 - 1285*ep^3*mtt^4*mWW*s^2*t^4 - 188*mtt^3*mWW^2*s^2*t^4 - 694*ep*mtt^3*mWW^2*s^2*t^4 + 252*ep^2*mtt^3*mWW^2*s^2*t^4 + 1448*ep^3*mtt^3*mWW^2*s^2*t^4 + 542*mtt^2*mWW^3*s^2*t^4 + 3088*ep*mtt^2*mWW^3*s^2*t^4 + 4512*ep^2*mtt^2*mWW^3*s^2*t^4 + 1400*ep^3*mtt^2*mWW^3*s^2*t^4 - 344*mtt*mWW^4*s^2*t^4 - 2153*ep*mtt*mWW^4*s^2*t^4 - 4087*ep^2*mtt*mWW^4*s^2*t^4 - 2338*ep^3*mtt*mWW^4*s^2*t^4 + 20*mWW^5*s^2*t^4 + 193*ep*mWW^5*s^2*t^4 + 650*ep^2*mWW^5*s^2*t^4 + 601*ep^3*mWW^5*s^2*t^4 - 35*ep*mtt^4*s^3*t^4 - 123*ep^2*mtt^4*s^3*t^4 - 106*ep^3*mtt^4*s^3*t^4 + 44*mtt^3*mWW*s^3*t^4 + 330*ep*mtt^3*mWW*s^3*t^4 + 810*ep^2*mtt^3*mWW*s^3*t^4 + 618*ep^3*mtt^3*mWW*s^3*t^4 + 82*mtt^2*mWW^2*s^3*t^4 + 728*ep*mtt^2*mWW^2*s^3*t^4 + 1184*ep^2*mtt^2*mWW^2*s^3*t^4 + 332*ep^3*mtt^2*mWW^2*s^3*t^4 - 256*mtt*mWW^3*s^3*t^4 - 1760*ep*mtt*mWW^3*s^3*t^4 - 3208*ep^2*mtt*mWW^3*s^3*t^4 - 1654*ep^3*mtt*mWW^3*s^3*t^4 + 130*mWW^4*s^3*t^4 + 769*ep*mWW^4*s^3*t^4 + 1401*ep^2*mWW^4*s^3*t^4 + 810*ep^3*mWW^4*s^3*t^4 + 8*ep*mtt^3*s^4*t^4 + 28*ep^2*mtt^3*s^4*t^4 + 24*ep^3*mtt^3*s^4*t^4 - 16*mtt^2*mWW*s^4*t^4 - 81*ep*mtt^2*mWW*s^4*t^4 - 152*ep^2*mtt^2*mWW*s^4*t^4 - 99*ep^3*mtt^2*mWW*s^4*t^4 - 12*mtt*mWW^2*s^4*t^4 - 204*ep*mtt*mWW^2*s^4*t^4 - 462*ep^2*mtt*mWW^2*s^4*t^4 - 258*ep^3*mtt*mWW^2*s^4*t^4 + 68*mWW^3*s^4*t^4 + 389*ep*mWW^3*s^4*t^4 + 650*ep^2*mWW^3*s^4*t^4 + 333*ep^3*mWW^3*s^4*t^4 - 4*ep*mtt^6*t^5 - 14*ep^2*mtt^6*t^5 - 12*ep^3*mtt^6*t^5 - 2*mtt^5*mWW*t^5 + 53*ep*mtt^5*mWW*t^5 + 218*ep^2*mtt^5*mWW*t^5 + 201*ep^3*mtt^5*mWW*t^5 + 44*mtt^4*mWW^2*t^5 - 17*ep*mtt^4*mWW^2*t^5 - 618*ep^2*mtt^4*mWW^2*t^5 - 755*ep^3*mtt^4*mWW^2*t^5 - 176*mtt^3*mWW^3*t^5 - 583*ep*mtt^3*mWW^3*t^5 - 50*ep^2*mtt^3*mWW^3*t^5 + 695*ep^3*mtt^3*mWW^3*t^5 + 284*mtt^2*mWW^4*t^5 + 1381*ep*mtt^2*mWW^4*t^5 + 1888*ep^2*mtt^2*mWW^4*t^5 + 615*ep^3*mtt^2*mWW^4*t^5 - 206*mtt*mWW^5*t^5 - 1186*ep*mtt*mWW^5*t^5 - 2160*ep^2*mtt*mWW^5*t^5 - 1228*ep^3*mtt*mWW^5*t^5 + 56*mWW^6*t^5 + 356*ep*mWW^6*t^5 + 736*ep^2*mWW^6*t^5 + 484*ep^3*mWW^6*t^5 + 12*ep*mtt^5*s*t^5 + 42*ep^2*mtt^5*s*t^5 + 36*ep^3*mtt^5*s*t^5 - 4*mtt^4*mWW*s*t^5 - 165*ep*mtt^4*mWW*s*t^5 - 584*ep^2*mtt^4*mWW*s*t^5 - 517*ep^3*mtt^4*mWW*s*t^5 - 86*mtt^3*mWW^2*s*t^5 - 84*ep*mtt^3*mWW^2*s*t^5 + 934*ep^2*mtt^3*mWW^2*s*t^5 + 1334*ep^3*mtt^3*mWW^2*s*t^5 + 314*mtt^2*mWW^3*s*t^5 + 1373*ep*mtt^2*mWW^3*s*t^5 + 1072*ep^2*mtt^2*mWW^3*s*t^5 - 509*ep^3*mtt^2*mWW^3*s*t^5 - 354*mtt*mWW^4*s*t^5 - 1894*ep*mtt*mWW^4*s*t^5 - 2820*ep^2*mtt*mWW^4*s*t^5 - 1096*ep^3*mtt*mWW^4*s*t^5 + 130*mWW^5*s*t^5 + 758*ep*mWW^5*s*t^5 + 1356*ep^2*mWW^5*s*t^5 + 752*ep^3*mWW^5*s*t^5 - 12*ep*mtt^4*s^2*t^5 - 42*ep^2*mtt^4*s^2*t^5 - 36*ep^3*mtt^4*s^2*t^5 + 14*mtt^3*mWW*s^2*t^5 + 171*ep*mtt^3*mWW*s^2*t^5 + 514*ep^2*mtt^3*mWW*s^2*t^5 + 431*ep^3*mtt^3*mWW*s^2*t^5 + 70*mtt^2*mWW^2*s^2*t^5 + 261*ep*mtt^2*mWW^2*s^2*t^5 - 140*ep^2*mtt^2*mWW^2*s^2*t^5 - 589*ep^3*mtt^2*mWW^2*s^2*t^5 - 202*mtt*mWW^3*s^2*t^5 - 1049*ep*mtt*mWW^3*s^2*t^5 - 1248*ep^2*mtt*mWW^3*s^2*t^5 - 155*ep^3*mtt*mWW^3*s^2*t^5 + 118*mWW^4*s^2*t^5 + 629*ep*mWW^4*s^2*t^5 + 916*ep^2*mWW^4*s^2*t^5 + 349*ep^3*mWW^4*s^2*t^5 + 4*ep*mtt^3*s^3*t^5 + 14*ep^2*mtt^3*s^3*t^5 + 12*ep^3*mtt^3*s^3*t^5 - 8*mtt^2*mWW*s^3*t^5 - 59*ep*mtt^2*mWW*s^3*t^5 - 148*ep^2*mtt^2*mWW*s^3*t^5 - 115*ep^3*mtt^2*mWW*s^3*t^5 - 28*mtt*mWW^2*s^3*t^5 - 160*ep*mtt*mWW^2*s^3*t^5 - 176*ep^2*mtt*mWW^2*s^3*t^5 + 10*ep^3*mtt*mWW^2*s^3*t^5 + 44*mWW^3*s^3*t^5 + 231*ep*mWW^3*s^3*t^5 + 310*ep^2*mWW^3*s^3*t^5 + 93*ep^3*mWW^3*s^3*t^5 - 4*mtt^4*mWW*t^6 - 37*ep*mtt^4*mWW*t^6 - 98*ep^2*mtt^4*mWW*t^6 - 77*ep^3*mtt^4*mWW*t^6 + 12*mtt^3*mWW^2*t^6 + 143*ep*mtt^3*mWW^2*t^6 + 444*ep^2*mtt^3*mWW^2*t^6 + 385*ep^3*mtt^3*mWW^2*t^6 - 12*mtt^2*mWW^3*t^6 - 207*ep*mtt^2*mWW^3*t^6 - 744*ep^2*mtt^2*mWW^3*t^6 - 693*ep^3*mtt^2*mWW^3*t^6 + 4*mtt*mWW^4*t^6 + 133*ep*mtt*mWW^4*t^6 + 548*ep^2*mtt*mWW^4*t^6 + 539*ep^3*mtt*mWW^4*t^6 - 32*ep*mWW^5*t^6 - 150*ep^2*mWW^5*t^6 - 154*ep^3*mWW^5*t^6 + 8*mtt^3*mWW*s*t^6 + 74*ep*mtt^3*mWW*s*t^6 + 196*ep^2*mtt^3*mWW*s*t^6 + 154*ep^3*mtt^3*mWW*s*t^6 - 12*mtt^2*mWW^2*s*t^6 - 175*ep*mtt^2*mWW^2*s*t^6 - 594*ep^2*mtt^2*mWW^2*s*t^6 - 539*ep^3*mtt^2*mWW^2*s*t^6 + 128*ep*mtt*mWW^3*s*t^6 + 600*ep^2*mtt*mWW^3*s*t^6 + 616*ep^3*mtt*mWW^3*s*t^6 + 4*mWW^4*s*t^6 - 27*ep*mWW^4*s*t^6 - 202*ep^2*mWW^4*s*t^6 - 231*ep^3*mWW^4*s*t^6 - 4*mtt^2*mWW*s^2*t^6 - 37*ep*mtt^2*mWW*s^2*t^6 - 98*ep^2*mtt^2*mWW*s^2*t^6 - 77*ep^3*mtt^2*mWW*s^2*t^6 + 32*ep*mtt*mWW^2*s^2*t^6 + 150*ep^2*mtt*mWW^2*s^2*t^6 + 154*ep^3*mtt*mWW^2*s^2*t^6 + 4*mWW^3*s^2*t^6 + 5*ep*mWW^3*s^2*t^6 - 52*ep^2*mWW^3*s^2*t^6 - 77*ep^3*mWW^3*s^2*t^6))/(ep*(1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^8*s + 7*ep*mtt^8*s + 16*ep^2*mtt^8*s + 12*ep^3*mtt^8*s - mtt^7*mWW*s - ep*mtt^7*mWW*s + 8*ep^2*mtt^7*mWW*s + 12*ep^3*mtt^7*mWW*s - 6*mtt^6*mWW^2*s - 64*ep*mtt^6*mWW^2*s - 186*ep^2*mtt^6*mWW^2*s - 164*ep^3*mtt^6*mWW^2*s + 14*mtt^5*mWW^3*s + 126*ep*mtt^5*mWW^3*s + 344*ep^2*mtt^5*mWW^3*s + 296*ep^3*mtt^5*mWW^3*s - 11*mtt^4*mWW^4*s - 89*ep*mtt^4*mWW^4*s - 236*ep^2*mtt^4*mWW^4*s - 204*ep^3*mtt^4*mWW^4*s + 3*mtt^3*mWW^5*s + 19*ep*mtt^3*mWW^5*s + 48*ep^2*mtt^3*mWW^5*s + 44*ep^3*mtt^3*mWW^5*s + 2*ep*mtt^2*mWW^6*s + 6*ep^2*mtt^2*mWW^6*s + 4*ep^3*mtt^2*mWW^6*s - 6*mtt^7*s^2 - 38*ep*mtt^7*s^2 - 80*ep^2*mtt^7*s^2 - 56*ep^3*mtt^7*s^2 - mtt^6*mWW*s^2 - 28*ep*mtt^6*mWW*s^2 - 98*ep^2*mtt^6*mWW*s^2 - 93*ep^3*mtt^6*mWW*s^2 + 64*mtt^5*mWW^2*s^2 + 456*ep*mtt^5*mWW^2*s^2 + 1062*ep^2*mtt^5*mWW^2*s^2 + 804*ep^3*mtt^5*mWW^2*s^2 - 130*mtt^4*mWW^3*s^2 - 854*ep*mtt^4*mWW^3*s^2 - 1884*ep^2*mtt^4*mWW^3*s^2 - 1358*ep^3*mtt^4*mWW^3*s^2 + 106*mtt^3*mWW^4*s^2 + 676*ep*mtt^3*mWW^4*s^2 + 1460*ep^2*mtt^3*mWW^4*s^2 + 1020*ep^3*mtt^3*mWW^4*s^2 - 37*mtt^2*mWW^5*s^2 - 246*ep*mtt^2*mWW^5*s^2 - 546*ep^2*mtt^2*mWW^5*s^2 - 381*ep^3*mtt^2*mWW^5*s^2 + 4*mtt*mWW^6*s^2 + 34*ep*mtt*mWW^6*s^2 + 86*ep^2*mtt*mWW^6*s^2 + 64*ep^3*mtt*mWW^6*s^2 + 14*mtt^6*s^3 + 82*ep*mtt^6*s^3 + 160*ep^2*mtt^6*s^3 + 104*ep^3*mtt^6*s^3 - 10*mtt^5*mWW*s^3 - 10*ep*mtt^5*mWW*s^3 + 71*ep^2*mtt^5*mWW*s^3 + 105*ep^3*mtt^5*mWW*s^3 - 54*mtt^4*mWW^2*s^3 - 452*ep*mtt^4*mWW^2*s^3 - 1146*ep^2*mtt^4*mWW^2*s^3 - 890*ep^3*mtt^4*mWW^2*s^3 + 82*mtt^3*mWW^3*s^3 + 682*ep*mtt^3*mWW^3*s^3 + 1706*ep^2*mtt^3*mWW^3*s^3 + 1268*ep^3*mtt^3*mWW^3*s^3 - 32*mtt^2*mWW^4*s^3 - 378*ep*mtt^2*mWW^4*s^3 - 1058*ep^2*mtt^2*mWW^4*s^3 - 806*ep^3*mtt^2*mWW^4*s^3 + 76*ep*mtt*mWW^5*s^3 + 267*ep^2*mtt*mWW^5*s^3 + 219*ep^3*mtt*mWW^5*s^3 - 16*mtt^5*s^4 - 88*ep*mtt^5*s^4 - 160*ep^2*mtt^5*s^4 - 96*ep^3*mtt^5*s^4 + 43*mtt^4*mWW*s^4 + 188*ep*mtt^4*mWW*s^4 + 252*ep^2*mtt^4*mWW*s^4 + 93*ep^3*mtt^4*mWW*s^4 - 65*mtt^3*mWW^2*s^4 - 194*ep*mtt^3*mWW^2*s^4 - 57*ep^2*mtt^3*mWW^2*s^4 + 114*ep^3*mtt^3*mWW^2*s^4 + 65*mtt^2*mWW^3*s^4 + 93*ep*mtt^2*mWW^3*s^4 - 275*ep^2*mtt^2*mWW^3*s^4 - 361*ep^3*mtt^2*mWW^3*s^4 - 27*mtt*mWW^4*s^4 + 237*ep^2*mtt*mWW^4*s^4 + 248*ep^3*mtt*mWW^4*s^4 + ep*mWW^5*s^4 + 3*ep^2*mWW^5*s^4 + 2*ep^3*mWW^5*s^4 + 9*mtt^4*s^5 + 47*ep*mtt^4*s^5 + 80*ep^2*mtt^4*s^5 + 44*ep^3*mtt^4*s^5 - 47*mtt^3*mWW*s^5 - 229*ep*mtt^3*mWW*s^5 - 365*ep^2*mtt^3*mWW*s^5 - 189*ep^3*mtt^3*mWW*s^5 + 75*mtt^2*mWW^2*s^5 + 300*ep*mtt^2*mWW^2*s^5 + 363*ep^2*mtt^2*mWW^2*s^5 + 136*ep^3*mtt^2*mWW^2*s^5 - 37*mtt*mWW^3*s^5 - 87*ep*mtt*mWW^3*s^5 + 23*ep^2*mtt*mWW^3*s^5 + 95*ep^3*mtt*mWW^3*s^5 + ep*mWW^4*s^5 + 3*ep^2*mWW^4*s^5 + 2*ep^3*mWW^4*s^5 - 2*mtt^3*s^6 - 10*ep*mtt^3*s^6 - 16*ep^2*mtt^3*s^6 - 8*ep^3*mtt^3*s^6 + 16*mtt^2*mWW*s^6 + 80*ep*mtt^2*mWW*s^6 + 132*ep^2*mtt^2*mWW*s^6 + 72*ep^3*mtt^2*mWW*s^6 - 14*mtt*mWW^2*s^6 - 46*ep*mtt*mWW^2*s^6 - 36*ep^2*mtt*mWW^2*s^6 + mtt^8*t + 5*ep*mtt^8*t + 6*ep^2*mtt^8*t - mtt^7*mWW*t + 5*ep*mtt^7*mWW*t + 38*ep^2*mtt^7*mWW*t + 48*ep^3*mtt^7*mWW*t - 6*mtt^6*mWW^2*t - 68*ep*mtt^6*mWW^2*t - 206*ep^2*mtt^6*mWW^2*t - 188*ep^3*mtt^6*mWW^2*t + 14*mtt^5*mWW^3*t + 122*ep*mtt^5*mWW^3*t + 324*ep^2*mtt^5*mWW^3*t + 272*ep^3*mtt^5*mWW^3*t - 11*mtt^4*mWW^4*t - 83*ep*mtt^4*mWW^4*t - 206*ep^2*mtt^4*mWW^4*t - 168*ep^3*mtt^4*mWW^4*t + 3*mtt^3*mWW^5*t + 17*ep*mtt^3*mWW^5*t + 38*ep^2*mtt^3*mWW^5*t + 32*ep^3*mtt^3*mWW^5*t + 2*ep*mtt^2*mWW^6*t + 6*ep^2*mtt^2*mWW^6*t + 4*ep^3*mtt^2*mWW^6*t - 5*mtt^7*s*t - 24*ep*mtt^7*s*t - 32*ep^2*mtt^7*s*t - 9*ep^3*mtt^7*s*t - 17*mtt^6*mWW*s*t - 172*ep*mtt^6*mWW*s*t - 486*ep^2*mtt^6*mWW*s*t - 411*ep^3*mtt^6*mWW*s*t + 130*mtt^5*mWW^2*s*t + 956*ep*mtt^5*mWW^2*s*t + 2264*ep^2*mtt^5*mWW^2*s*t + 1706*ep^3*mtt^5*mWW^2*s*t - 250*mtt^4*mWW^3*s*t - 1678*ep*mtt^4*mWW^3*s*t - 3734*ep^2*mtt^4*mWW^3*s*t - 2682*ep^3*mtt^4*mWW^3*s*t + 215*mtt^3*mWW^4*s*t + 1378*ep*mtt^3*mWW^4*s*t + 2958*ep^2*mtt^3*mWW^4*s*t + 2055*ep^3*mtt^3*mWW^4*s*t - 85*mtt^2*mWW^5*s*t - 542*ep*mtt^2*mWW^5*s*t - 1148*ep^2*mtt^2*mWW^5*s*t - 779*ep^3*mtt^2*mWW^5*s*t + 12*mtt*mWW^6*s*t + 82*ep*mtt*mWW^6*s*t + 178*ep^2*mtt*mWW^6*s*t + 120*ep^3*mtt*mWW^6*s*t + 22*mtt^6*s^2*t + 111*ep*mtt^6*s^2*t + 183*ep^2*mtt^6*s^2*t + 100*ep^3*mtt^6*s^2*t + 18*mtt^5*mWW*s^2*t + 279*ep*mtt^5*mWW*s^2*t + 839*ep^2*mtt^5*mWW*s^2*t + 700*ep^3*mtt^5*mWW*s^2*t - 248*mtt^4*mWW^2*s^2*t - 1843*ep*mtt^4*mWW^2*s^2*t - 4240*ep^2*mtt^4*mWW^2*s^2*t - 3039*ep^3*mtt^4*mWW^2*s^2*t + 424*mtt^3*mWW^3*s^2*t + 2945*ep*mtt^3*mWW^3*s^2*t + 6444*ep^2*mtt^3*mWW^3*s^2*t + 4389*ep^3*mtt^3*mWW^3*s^2*t - 294*mtt^2*mWW^4*s^2*t - 2084*ep*mtt^2*mWW^4*s^2*t - 4543*ep^2*mtt^2*mWW^4*s^2*t - 3025*ep^3*mtt^2*mWW^4*s^2*t + 86*mtt*mWW^5*s^2*t + 644*ep*mtt*mWW^5*s^2*t + 1421*ep^2*mtt*mWW^5*s^2*t + 939*ep^3*mtt*mWW^5*s^2*t - 8*mWW^6*s^2*t - 52*ep*mWW^6*s^2*t - 104*ep^2*mWW^6*s^2*t - 64*ep^3*mWW^6*s^2*t - 43*mtt^5*s^3*t - 219*ep*mtt^5*s^3*t - 374*ep^2*mtt^5*s^3*t - 216*ep^3*mtt^5*s^3*t + 59*mtt^4*mWW*s^3*t + 106*ep*mtt^4*mWW*s^3*t - 138*ep^2*mtt^4*mWW*s^3*t - 255*ep^3*mtt^4*mWW*s^3*t + 55*mtt^3*mWW^2*s^3*t + 852*ep*mtt^3*mWW^2*s^3*t + 2357*ep^2*mtt^3*mWW^2*s^3*t + 1758*ep^3*mtt^3*mWW^2*s^3*t - 149*mtt^2*mWW^3*s^3*t - 1523*ep*mtt^2*mWW^3*s^3*t - 3737*ep^2*mtt^2*mWW^3*s^3*t - 2569*ep^3*mtt^2*mWW^3*s^3*t + 112*mtt*mWW^4*s^3*t + 1001*ep*mtt*mWW^4*s^3*t + 2305*ep^2*mtt*mWW^4*s^3*t + 1524*ep^3*mtt*mWW^4*s^3*t - 34*mWW^5*s^3*t - 217*ep*mWW^5*s^3*t - 413*ep^2*mWW^5*s^3*t - 242*ep^3*mWW^5*s^3*t + 35*mtt^4*s^4*t + 176*ep*mtt^4*s^4*t + 297*ep^2*mtt^4*s^4*t + 168*ep^3*mtt^4*s^4*t - 105*mtt^3*mWW*s^4*t - 426*ep*mtt^3*mWW*s^4*t - 573*ep^2*mtt^3*mWW*s^4*t - 246*ep^3*mtt^3*mWW*s^4*t + 91*mtt^2*mWW^2*s^4*t + 130*ep*mtt^2*mWW^2*s^4*t - 245*ep^2*mtt^2*mWW^2*s^4*t - 322*ep^3*mtt^2*mWW^2*s^4*t + 17*mtt*mWW^3*s^4*t + 428*ep*mtt*mWW^3*s^4*t + 1187*ep^2*mtt*mWW^3*s^4*t + 842*ep^3*mtt*mWW^3*s^4*t - 38*mWW^4*s^4*t - 244*ep*mWW^4*s^4*t - 458*ep^2*mWW^4*s^4*t - 266*ep^3*mWW^4*s^4*t - 10*mtt^3*s^5*t - 49*ep*mtt^3*s^5*t - 80*ep^2*mtt^3*s^5*t - 43*ep^3*mtt^3*s^5*t + 46*mtt^2*mWW*s^5*t + 208*ep*mtt^2*mWW*s^5*t + 320*ep^2*mtt^2*mWW*s^5*t + 164*ep^3*mtt^2*mWW*s^5*t - 22*mtt*mWW^2*s^5*t - 27*ep*mtt*mWW^2*s^5*t + 70*ep^2*mtt*mWW^2*s^5*t + 85*ep^3*mtt*mWW^2*s^5*t - 14*mWW^3*s^5*t - 92*ep*mWW^3*s^5*t - 174*ep^2*mWW^3*s^5*t - 102*ep^3*mWW^3*s^5*t + mtt^7*t^2 + 14*ep*mtt^7*t^2 + 48*ep^2*mtt^7*t^2 + 47*ep^3*mtt^7*t^2 - 16*mtt^6*mWW*t^2 - 152*ep*mtt^6*mWW*t^2 - 428*ep^2*mtt^6*mWW*t^2 - 366*ep^3*mtt^6*mWW*t^2 + 66*mtt^5*mWW^2*t^2 + 520*ep*mtt^5*mWW^2*t^2 + 1302*ep^2*mtt^5*mWW^2*t^2 + 1022*ep^3*mtt^5*mWW^2*t^2 - 120*mtt^4*mWW^3*t^2 - 836*ep*mtt^4*mWW^3*t^2 - 1910*ep^2*mtt^4*mWW^3*t^2 - 1396*ep^3*mtt^4*mWW^3*t^2 + 109*mtt^3*mWW^4*t^2 + 698*ep*mtt^3*mWW^4*t^2 + 1478*ep^2*mtt^3*mWW^4*t^2 + 1011*ep^3*mtt^3*mWW^4*t^2 - 48*mtt^2*mWW^5*t^2 - 292*ep*mtt^2*mWW^5*t^2 - 582*ep^2*mtt^2*mWW^5*t^2 - 374*ep^3*mtt^2*mWW^5*t^2 + 8*mtt*mWW^6*t^2 + 48*ep*mtt*mWW^6*t^2 + 92*ep^2*mtt*mWW^6*t^2 + 56*ep^3*mtt*mWW^6*t^2 + 3*mtt^6*s*t^2 - 14*ep*mtt^6*s*t^2 - 90*ep^2*mtt^6*s*t^2 - 97*ep^3*mtt^6*s*t^2 + 69*mtt^5*mWW*s*t^2 + 600*ep*mtt^5*mWW*s*t^2 + 1501*ep^2*mtt^5*mWW*s*t^2 + 1136*ep^3*mtt^5*mWW*s*t^2 - 336*mtt^4*mWW^2*s*t^2 - 2352*ep*mtt^4*mWW^2*s*t^2 - 5142*ep^2*mtt^4*mWW^2*s*t^2 - 3516*ep^3*mtt^4*mWW^2*s*t^2 + 580*mtt^3*mWW^3*s*t^2 + 3768*ep*mtt^3*mWW^3*s*t^2 + 7752*ep^2*mtt^3*mWW^3*s*t^2 + 5014*ep^3*mtt^3*mWW^3*s*t^2 - 459*mtt^2*mWW^4*s*t^2 - 2912*ep*mtt^2*mWW^4*s*t^2 - 5834*ep^2*mtt^2*mWW^4*s*t^2 - 3663*ep^3*mtt^2*mWW^4*s*t^2 + 159*mtt*mWW^5*s*t^2 + 1012*ep*mtt*mWW^5*s*t^2 + 2015*ep^2*mtt*mWW^5*s*t^2 + 1250*ep^3*mtt*mWW^5*s*t^2 - 16*mWW^6*s*t^2 - 102*ep*mWW^6*s*t^2 - 202*ep^2*mWW^6*s*t^2 - 124*ep^3*mWW^6*s*t^2 - 28*mtt^5*s^2*t^2 - 106*ep*mtt^5*s^2*t^2 - 119*ep^2*mtt^5*s^2*t^2 - 37*ep^3*mtt^5*s^2*t^2 - 42*mtt^4*mWW*s^2*t^2 - 551*ep*mtt^4*mWW*s^2*t^2 - 1412*ep^2*mtt^4*mWW*s^2*t^2 - 1005*ep^3*mtt^4*mWW*s^2*t^2 + 363*mtt^3*mWW^2*s^2*t^2 + 2628*ep*mtt^3*mWW^2*s^2*t^2 + 5429*ep^2*mtt^3*mWW^2*s^2*t^2 + 3374*ep^3*mtt^3*mWW^2*s^2*t^2 - 581*mtt^2*mWW^3*s^2*t^2 - 3829*ep*mtt^2*mWW^3*s^2*t^2 - 7455*ep^2*mtt^2*mWW^3*s^2*t^2 - 4393*ep^3*mtt^2*mWW^3*s^2*t^2 + 381*mtt*mWW^4*s^2*t^2 + 2432*ep*mtt*mWW^4*s^2*t^2 + 4622*ep^2*mtt*mWW^4*s^2*t^2 + 2669*ep^3*mtt*mWW^4*s^2*t^2 - 93*mWW^5*s^2*t^2 - 574*ep*mWW^5*s^2*t^2 - 1065*ep^2*mWW^5*s^2*t^2 - 608*ep^3*mWW^5*s^2*t^2 + 40*mtt^4*s^3*t^2 + 178*ep*mtt^4*s^3*t^2 + 273*ep^2*mtt^4*s^3*t^2 + 147*ep^3*mtt^4*s^3*t^2 - 37*mtt^3*mWW*s^3*t^2 + 48*ep*mtt^3*mWW*s^3*t^2 + 317*ep^2*mtt^3*mWW*s^3*t^2 + 246*ep^3*mtt^3*mWW*s^3*t^2 - 135*mtt^2*mWW^2*s^3*t^2 - 1156*ep*mtt^2*mWW^2*s^3*t^2 - 2347*ep^2*mtt^2*mWW^2*s^3*t^2 - 1344*ep^3*mtt^2*mWW^2*s^3*t^2 + 245*mtt*mWW^3*s^3*t^2 + 1634*ep*mtt*mWW^3*s^3*t^2 + 3029*ep^2*mtt*mWW^3*s^3*t^2 + 1658*ep^3*mtt*mWW^3*s^3*t^2 - 113*mWW^4*s^3*t^2 - 672*ep*mWW^4*s^3*t^2 - 1168*ep^2*mWW^4*s^3*t^2 - 619*ep^3*mWW^4*s^3*t^2 - 16*mtt^3*s^4*t^2 - 72*ep*mtt^3*s^4*t^2 - 112*ep^2*mtt^3*s^4*t^2 - 60*ep^3*mtt^3*s^4*t^2 + 32*mtt^2*mWW*s^4*t^2 + 95*ep*mtt^2*mWW*s^4*t^2 + 108*ep^2*mtt^2*mWW*s^4*t^2 + 49*ep^3*mtt^2*mWW*s^4*t^2 + 32*mtt*mWW^2*s^4*t^2 + 268*ep*mtt*mWW^2*s^4*t^2 + 518*ep^2*mtt*mWW^2*s^4*t^2 + 278*ep^3*mtt*mWW^2*s^4*t^2 - 48*mWW^3*s^4*t^2 - 283*ep*mWW^3*s^4*t^2 - 482*ep^2*mWW^3*s^4*t^2 - 251*ep^3*mWW^3*s^4*t^2 - 5*mtt^6*t^3 - 41*ep*mtt^6*t^3 - 103*ep^2*mtt^6*t^3 - 81*ep^3*mtt^6*t^3 + 41*mtt^5*mWW*t^3 + 309*ep*mtt^5*mWW*t^3 + 723*ep^2*mtt^5*mWW*t^3 + 529*ep^3*mtt^5*mWW*t^3 - 142*mtt^4*mWW^2*t^3 - 973*ep*mtt^4*mWW^2*t^3 - 2108*ep^2*mtt^4*mWW^2*t^3 - 1439*ep^3*mtt^4*mWW^2*t^3 + 238*mtt^3*mWW^3*t^3 + 1525*ep*mtt^3*mWW^3*t^3 + 3114*ep^2*mtt^3*mWW^3*t^3 + 2013*ep^3*mtt^3*mWW^3*t^3 - 197*mtt^2*mWW^4*t^3 - 1212*ep*mtt^2*mWW^4*t^3 - 2379*ep^2*mtt^2*mWW^4*t^3 - 1480*ep^3*mtt^2*mWW^4*t^3 + 73*mtt*mWW^5*t^3 + 442*ep*mtt*mWW^5*t^3 + 851*ep^2*mtt*mWW^5*t^3 + 518*ep^3*mtt*mWW^5*t^3 - 8*mWW^6*t^3 - 50*ep*mWW^6*t^3 - 98*ep^2*mWW^6*t^3 - 60*ep^3*mWW^6*t^3 + 32*ep*mtt^5*s*t^3 + 108*ep^2*mtt^5*s*t^3 + 90*ep^3*mtt^5*s*t^3 - 76*mtt^4*mWW*s*t^3 - 577*ep*mtt^4*mWW*s*t^3 - 1210*ep^2*mtt^4*mWW*s*t^3 - 755*ep^3*mtt^4*mWW*s*t^3 + 319*mtt^3*mWW^2*s*t^3 + 2022*ep*mtt^3*mWW^2*s*t^3 + 3765*ep^2*mtt^3*mWW^2*s*t^3 + 2108*ep^3*mtt^3*mWW^2*s*t^3 - 497*mtt^2*mWW^3*s*t^3 - 2963*ep*mtt^2*mWW^3*s*t^3 - 5285*ep^2*mtt^2*mWW^3*s*t^3 - 2849*ep^3*mtt^2*mWW^3*s*t^3 + 341*mtt*mWW^4*s*t^3 + 2008*ep*mtt*mWW^4*s*t^3 + 3575*ep^2*mtt*mWW^4*s*t^3 + 1944*ep^3*mtt*mWW^4*s*t^3 - 87*mWW^5*s*t^3 - 522*ep*mWW^5*s*t^3 - 953*ep^2*mWW^5*s*t^3 - 538*ep^3*mWW^5*s*t^3 + 17*mtt^4*s^2*t^3 + 61*ep*mtt^4*s^2*t^3 + 79*ep^2*mtt^4*s^2*t^3 + 41*ep^3*mtt^4*s^2*t^3 + 39*mtt^3*mWW*s^2*t^3 + 351*ep*mtt^3*mWW*s^2*t^3 + 641*ep^2*mtt^3*mWW*s^2*t^3 + 295*ep^3*mtt^3*mWW*s^2*t^3 - 237*mtt^2*mWW^2*s^2*t^3 - 1435*ep*mtt^2*mWW^2*s^2*t^3 - 2303*ep^2*mtt^2*mWW^2*s^2*t^3 - 1003*ep^3*mtt^2*mWW^2*s^2*t^3 + 297*mtt*mWW^3*s^2*t^3 + 1651*ep*mtt*mWW^3*s^2*t^3 + 2553*ep^2*mtt*mWW^3*s^2*t^3 + 1097*ep^3*mtt*mWW^3*s^2*t^3 - 116*mWW^4*s^2*t^3 - 628*ep*mWW^4*s^2*t^3 - 970*ep^2*mWW^4*s^2*t^3 - 430*ep^3*mWW^4*s^2*t^3 - 12*mtt^3*s^3*t^3 - 52*ep*mtt^3*s^3*t^3 - 84*ep^2*mtt^3*s^3*t^3 - 50*ep^3*mtt^3*s^3*t^3 - 8*mtt^2*mWW*s^3*t^3 - 87*ep*mtt^2*mWW*s^3*t^3 - 126*ep^2*mtt^2*mWW*s^3*t^3 - 25*ep^3*mtt^2*mWW*s^3*t^3 + 76*mtt*mWW^2*s^3*t^3 + 424*ep*mtt*mWW^2*s^3*t^3 + 610*ep^2*mtt*mWW^2*s^3*t^3 + 220*ep^3*mtt*mWW^2*s^3*t^3 - 56*mWW^3*s^3*t^3 - 293*ep*mWW^3*s^3*t^3 - 424*ep^2*mWW^3*s^3*t^3 - 169*ep^3*mWW^3*s^3*t^3 + mtt^5*t^4 + 7*ep*mtt^5*t^4 + 13*ep^2*mtt^5*t^4 + 7*ep^3*mtt^5*t^4 - 18*mtt^4*mWW*t^4 - 104*ep*mtt^4*mWW*t^4 - 168*ep^2*mtt^4*mWW*t^4 - 74*ep^3*mtt^4*mWW*t^4 + 76*mtt^3*mWW^2*t^4 + 436*ep*mtt^3*mWW^2*t^4 + 730*ep^2*mtt^3*mWW^2*t^4 + 354*ep^3*mtt^3*mWW^2*t^4 - 130*mtt^2*mWW^3*t^4 - 754*ep*mtt^2*mWW^3*t^4 - 1312*ep^2*mtt^2*mWW^3*t^4 - 688*ep^3*mtt^2*mWW^3*t^4 + 99*mtt*mWW^4*t^4 + 581*ep*mtt*mWW^4*t^4 + 1041*ep^2*mtt*mWW^4*t^4 + 575*ep^3*mtt*mWW^4*t^4 - 28*mWW^5*t^4 - 166*ep*mWW^5*t^4 - 304*ep^2*mWW^5*t^4 - 174*ep^3*mWW^5*t^4 + 5*mtt^4*s*t^4 + 27*ep*mtt^4*s*t^4 + 59*ep^2*mtt^4*s*t^4 + 45*ep^3*mtt^4*s*t^4 + 12*mtt^3*mWW*s*t^4 + 49*ep*mtt^3*mWW*s*t^4 - 46*ep^2*mtt^3*mWW*s*t^4 - 143*ep^3*mtt^3*mWW*s*t^4 - 80*mtt^2*mWW^2*s*t^4 - 368*ep*mtt^2*mWW^2*s*t^4 - 294*ep^2*mtt^2*mWW^2*s*t^4 + 126*ep^3*mtt^2*mWW^2*s*t^4 + 104*mtt*mWW^3*s*t^4 + 481*ep*mtt*mWW^3*s*t^4 + 490*ep^2*mtt*mWW^3*s*t^4 - 3*ep^3*mtt*mWW^3*s*t^4 - 41*mWW^4*s*t^4 - 189*ep*mWW^4*s*t^4 - 209*ep^2*mWW^4*s*t^4 - 25*ep^3*mWW^4*s*t^4 - 6*mtt^3*s^2*t^4 - 34*ep*mtt^3*s^2*t^4 - 72*ep^2*mtt^3*s^2*t^4 - 52*ep^3*mtt^3*s^2*t^4 - 8*mtt^2*mWW*s^2*t^4 - 27*ep*mtt^2*mWW*s^2*t^4 + 44*ep^2*mtt^2*mWW*s^2*t^4 + 99*ep^3*mtt^2*mWW*s^2*t^4 + 38*mtt*mWW^2*s^2*t^4 + 166*ep*mtt*mWW^2*s^2*t^4 + 126*ep^2*mtt*mWW^2*s^2*t^4 - 54*ep^3*mtt*mWW^2*s^2*t^4 - 24*mWW^3*s^2*t^4 - 105*ep*mWW^3*s^2*t^4 - 98*ep^2*mWW^3*s^2*t^4 + 7*ep^3*mWW^3*s^2*t^4 + 2*mtt^4*t^5 + 15*ep*mtt^4*t^5 + 36*ep^2*mtt^4*t^5 + 27*ep^3*mtt^4*t^5 - 6*mtt^3*mWW*t^5 - 57*ep*mtt^3*mWW*t^5 - 162*ep^2*mtt^3*mWW*t^5 - 135*ep^3*mtt^3*mWW*t^5 + 6*mtt^2*mWW^2*t^5 + 81*ep*mtt^2*mWW^2*t^5 + 270*ep^2*mtt^2*mWW^2*t^5 + 243*ep^3*mtt^2*mWW^2*t^5 - 2*mtt*mWW^3*t^5 - 51*ep*mtt*mWW^3*t^5 - 198*ep^2*mtt*mWW^3*t^5 - 189*ep^3*mtt*mWW^3*t^5 + 12*ep*mWW^4*t^5 + 54*ep^2*mWW^4*t^5 + 54*ep^3*mWW^4*t^5 - 2*mtt^3*s*t^5 - 15*ep*mtt^3*s*t^5 - 36*ep^2*mtt^3*s*t^5 - 27*ep^3*mtt^3*s*t^5 + 2*mtt^2*mWW*s*t^5 + 27*ep*mtt^2*mWW*s*t^5 + 90*ep^2*mtt^2*mWW*s*t^5 + 81*ep^3*mtt^2*mWW*s*t^5 + 2*mtt*mWW^2*s*t^5 - 9*ep*mtt*mWW^2*s*t^5 - 72*ep^2*mtt*mWW^2*s*t^5 - 81*ep^3*mtt*mWW^2*s*t^5 - 2*mWW^3*s*t^5 - 3*ep*mWW^3*s*t^5 + 18*ep^2*mWW^3*s*t^5 + 27*ep^3*mWW^3*s*t^5))/(2*ep*(1 + ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)*s^3*(mtt - mWW - s - t)^3*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(36*mtt^6*mWW + 180*ep*mtt^6*mWW + 296*ep^2*mtt^6*mWW + 160*ep^3*mtt^6*mWW - 96*mtt^5*mWW^2 - 488*ep*mtt^5*mWW^2 - 816*ep^2*mtt^5*mWW^2 - 448*ep^3*mtt^5*mWW^2 + 72*mtt^4*mWW^3 + 384*ep*mtt^4*mWW^3 + 672*ep^2*mtt^4*mWW^3 + 384*ep^3*mtt^4*mWW^3 - 24*ep*mtt^3*mWW^4 - 80*ep^2*mtt^3*mWW^4 - 64*ep^3*mtt^3*mWW^4 - 12*mtt^2*mWW^5 - 52*ep*mtt^2*mWW^5 - 72*ep^2*mtt^2*mWW^5 - 32*ep^3*mtt^2*mWW^5 - 108*mtt^5*mWW*s - 540*ep*mtt^5*mWW*s - 888*ep^2*mtt^5*mWW*s - 480*ep^3*mtt^5*mWW*s + 228*mtt^4*mWW^2*s + 1202*ep*mtt^4*mWW^2*s + 2064*ep^2*mtt^4*mWW^2*s + 1154*ep^3*mtt^4*mWW^2*s - 116*mtt^3*mWW^3*s - 712*ep*mtt^3*mWW^3*s - 1368*ep^2*mtt^3*mWW^3*s - 828*ep^3*mtt^3*mWW^3*s - 20*mtt^2*mWW^4*s - 34*ep*mtt^2*mWW^4*s + 64*ep^2*mtt^2*mWW^4*s + 94*ep^3*mtt^2*mWW^4*s + 16*mtt*mWW^5*s + 84*ep*mtt*mWW^5*s + 128*ep^2*mtt*mWW^5*s + 60*ep^3*mtt*mWW^5*s + 108*mtt^4*mWW*s^2 + 540*ep*mtt^4*mWW*s^2 + 888*ep^2*mtt^4*mWW*s^2 + 480*ep^3*mtt^4*mWW*s^2 - 177*mtt^3*mWW^2*s^2 - 979*ep*mtt^3*mWW^2*s^2 - 1735*ep^2*mtt^3*mWW^2*s^2 - 989*ep^3*mtt^3*mWW^2*s^2 + 58*mtt^2*mWW^3*s^2 + 412*ep*mtt^2*mWW^3*s^2 + 862*ep^2*mtt^2*mWW^3*s^2 + 548*ep^3*mtt^2*mWW^3*s^2 + 31*mtt*mWW^4*s^2 + 117*ep*mtt*mWW^4*s^2 + 121*ep^2*mtt*mWW^4*s^2 + 27*ep^3*mtt*mWW^4*s^2 - 4*mWW^5*s^2 - 10*ep*mWW^5*s^2 - 8*ep^2*mWW^5*s^2 - 2*ep^3*mWW^5*s^2 - 36*mtt^3*mWW*s^3 - 180*ep*mtt^3*mWW*s^3 - 296*ep^2*mtt^3*mWW*s^3 - 160*ep^3*mtt^3*mWW*s^3 + 45*mtt^2*mWW^2*s^3 + 265*ep*mtt^2*mWW^2*s^3 + 487*ep^2*mtt^2*mWW^2*s^3 + 283*ep^3*mtt^2*mWW^2*s^3 + 4*mtt*mWW^3*s^3 - 6*ep*mtt*mWW^3*s^3 - 56*ep^2*mtt*mWW^3*s^3 - 54*ep^3*mtt*mWW^3*s^3 - 5*mWW^4*s^3 - 15*ep*mWW^4*s^3 - 15*ep^2*mWW^4*s^3 - 5*ep^3*mWW^4*s^3 - 120*mtt^5*mWW*t - 592*ep*mtt^5*mWW*t - 960*ep^2*mtt^5*mWW*t - 512*ep^3*mtt^5*mWW*t + 330*mtt^4*mWW^2*t + 1644*ep*mtt^4*mWW^2*t + 2694*ep^2*mtt^4*mWW^2*t + 1452*ep^3*mtt^4*mWW^2*t - 276*mtt^3*mWW^3*t - 1408*ep*mtt^3*mWW^3*t - 2364*ep^2*mtt^3*mWW^3*t - 1304*ep^3*mtt^3*mWW^3*t + 42*mtt^2*mWW^4*t + 252*ep*mtt^2*mWW^4*t + 486*ep^2*mtt^2*mWW^4*t + 300*ep^3*mtt^2*mWW^4*t + 24*mtt*mWW^5*t + 104*ep*mtt*mWW^5*t + 144*ep^2*mtt*mWW^5*t + 64*ep^3*mtt*mWW^5*t + 240*mtt^4*mWW*s*t + 1132*ep*mtt^4*mWW*s*t + 1768*ep^2*mtt^4*mWW*s*t + 916*ep^3*mtt^4*mWW*s*t - 458*mtt^3*mWW^2*s*t - 2254*ep*mtt^3*mWW^2*s*t - 3638*ep^2*mtt^3*mWW^2*s*t - 1938*ep^3*mtt^3*mWW^2*s*t + 188*mtt^2*mWW^3*s*t + 1104*ep*mtt^2*mWW^3*s*t + 1996*ep^2*mtt^2*mWW^3*s*t + 1152*ep^3*mtt^2*mWW^3*s*t + 38*mtt*mWW^4*s*t + 38*ep*mtt*mWW^4*s*t - 110*ep^2*mtt*mWW^4*s*t - 126*ep^3*mtt*mWW^4*s*t - 8*mWW^5*s*t - 20*ep*mWW^5*s*t - 16*ep^2*mWW^5*s*t - 4*ep^3*mWW^5*s*t - 102*mtt^3*mWW*s^2*t - 410*ep*mtt^3*mWW*s^2*t - 546*ep^2*mtt^3*mWW*s^2*t - 246*ep^3*mtt^3*mWW*s^2*t + 64*mtt^2*mWW^2*s^2*t + 298*ep*mtt^2*mWW^2*s^2*t + 424*ep^2*mtt^2*mWW^2*s^2*t + 198*ep^3*mtt^2*mWW^2*s^2*t + 42*mtt*mWW^3*s^2*t + 158*ep*mtt*mWW^3*s^2*t + 222*ep^2*mtt*mWW^3*s^2*t + 114*ep^3*mtt*mWW^3*s^2*t - 44*mWW^4*s^2*t - 222*ep*mWW^4*s^2*t - 364*ep^2*mWW^4*s^2*t - 194*ep^3*mWW^4*s^2*t - 18*mtt^2*mWW*s^3*t - 130*ep*mtt^2*mWW*s^3*t - 262*ep^2*mtt^2*mWW*s^3*t - 158*ep^3*mtt^2*mWW*s^3*t + 28*mtt*mWW^2*s^3*t + 156*ep*mtt*mWW^2*s^3*t + 300*ep^2*mtt*mWW^2*s^3*t + 188*ep^3*mtt*mWW^2*s^3*t - 26*mWW^3*s^3*t - 154*ep*mWW^3*s^3*t - 278*ep^2*mWW^3*s^3*t - 158*ep^3*mWW^3*s^3*t + 96*mtt^4*mWW*t^2 + 464*ep*mtt^4*mWW*t^2 + 736*ep^2*mtt^4*mWW*t^2 + 384*ep^3*mtt^4*mWW*t^2 - 259*mtt^3*mWW^2*t^2 - 1257*ep*mtt^3*mWW^2*t^2 - 2005*ep^2*mtt^3*mWW^2*t^2 - 1055*ep^3*mtt^3*mWW^2*t^2 + 214*mtt^2*mWW^3*t^2 + 1060*ep*mtt^2*mWW^3*t^2 + 1722*ep^2*mtt^2*mWW^3*t^2 + 924*ep^3*mtt^2*mWW^3*t^2 - 35*mtt*mWW^4*t^2 - 205*ep*mtt*mWW^4*t^2 - 373*ep^2*mtt*mWW^4*t^2 - 219*ep^3*mtt*mWW^4*t^2 - 16*mWW^5*t^2 - 62*ep*mWW^5*t^2 - 80*ep^2*mWW^5*t^2 - 34*ep^3*mWW^5*t^2 + 6*ep*mtt^4*s*t^2 + 16*ep^2*mtt^4*s*t^2 + 10*ep^3*mtt^4*s*t^2 - 104*mtt^3*mWW*s*t^2 - 416*ep*mtt^3*mWW*s*t^2 - 552*ep^2*mtt^3*mWW*s*t^2 - 240*ep^3*mtt^3*mWW*s*t^2 + 123*mtt^2*mWW^2*s*t^2 + 363*ep*mtt^2*mWW^2*s*t^2 + 285*ep^2*mtt^2*mWW^2*s*t^2 + 29*ep^3*mtt^2*mWW^2*s*t^2 + 72*mtt*mWW^3*s*t^2 + 526*ep*mtt*mWW^3*s*t^2 + 1048*ep^2*mtt*mWW^3*s*t^2 + 626*ep^3*mtt*mWW^3*s*t^2 - 91*mWW^4*s*t^2 - 479*ep*mWW^4*s*t^2 - 797*ep^2*mWW^4*s*t^2 - 425*ep^3*mWW^4*s*t^2 - 9*mtt^3*s^2*t^2 - 51*ep*mtt^3*s^2*t^2 - 87*ep^2*mtt^3*s^2*t^2 - 45*ep^3*mtt^3*s^2*t^2 + 22*mtt^2*mWW*s^2*t^2 - 126*ep^2*mtt^2*mWW*s^2*t^2 - 120*ep^3*mtt^2*mWW*s^2*t^2 + 75*mtt*mWW^2*s^2*t^2 + 477*ep*mtt*mWW^2*s^2*t^2 + 909*ep^2*mtt*mWW^2*s^2*t^2 + 539*ep^3*mtt*mWW^2*s^2*t^2 - 56*mWW^3*s^2*t^2 - 314*ep*mWW^3*s^2*t^2 - 552*ep^2*mWW^3*s^2*t^2 - 310*ep^3*mWW^3*s^2*t^2 + 9*mtt^2*s^3*t^2 + 45*ep*mtt^2*s^3*t^2 + 71*ep^2*mtt^2*s^3*t^2 + 35*ep^3*mtt^2*s^3*t^2 + 4*mtt*mWW*s^3*t^2 + 30*ep*mtt*mWW*s^3*t^2 + 52*ep^2*mtt*mWW*s^3*t^2 + 26*ep^3*mtt*mWW*s^3*t^2 - 5*mWW^2*s^3*t^2 - 11*ep*mWW^2*s^3*t^2 - 3*ep^2*mWW^2*s^3*t^2 + 3*ep^3*mWW^2*s^3*t^2 + 6*mtt^4*t^3 + 28*ep*mtt^4*t^3 + 42*ep^2*mtt^4*t^3 + 20*ep^3*mtt^4*t^3 - 34*mtt^3*mWW*t^3 - 158*ep*mtt^3*mWW*t^3 - 238*ep^2*mtt^3*mWW*t^3 - 114*ep^3*mtt^3*mWW*t^3 + 58*mtt^2*mWW^2*t^3 + 244*ep*mtt^2*mWW^2*t^3 + 342*ep^2*mtt^2*mWW^2*t^3 + 156*ep^3*mtt^2*mWW^2*t^3 - 38*mtt*mWW^3*t^3 - 126*ep*mtt*mWW^3*t^3 - 138*ep^2*mtt*mWW^3*t^3 - 50*ep^3*mtt*mWW^3*t^3 + 8*mWW^4*t^3 + 12*ep*mWW^4*t^3 - 8*ep^2*mWW^4*t^3 - 12*ep^3*mWW^4*t^3 - 6*mtt^3*s*t^3 - 38*ep*mtt^3*s*t^3 - 66*ep^2*mtt^3*s*t^3 - 34*ep^3*mtt^3*s*t^3 + 26*mtt^2*mWW*s*t^3 + 154*ep*mtt^2*mWW*s*t^3 + 270*ep^2*mtt^2*mWW*s*t^3 + 142*ep^3*mtt^2*mWW*s*t^3 - 46*mtt*mWW^2*s*t^3 - 238*ep*mtt*mWW^2*s*t^3 - 386*ep^2*mtt*mWW^2*s*t^3 - 194*ep^3*mtt*mWW^2*s*t^3 + 26*mWW^3*s*t^3 + 122*ep*mWW^3*s*t^3 + 182*ep^2*mWW^3*s*t^3 + 86*ep^3*mWW^3*s*t^3 + 10*ep*mtt^2*s^2*t^3 + 24*ep^2*mtt^2*s^2*t^3 + 14*ep^3*mtt^2*s^2*t^3 - 4*mtt*mWW*s^2*t^3 - 32*ep*mtt*mWW*s^2*t^3 - 68*ep^2*mtt*mWW*s^2*t^3 - 40*ep^3*mtt*mWW*s^2*t^3 - 4*mWW^2*s^2*t^3 + 6*ep*mWW^2*s^2*t^3 + 36*ep^2*mWW^2*s^2*t^3 + 26*ep^3*mWW^2*s^2*t^3 - 7*mtt^3*t^4 - 33*ep*mtt^3*t^4 - 49*ep^2*mtt^3*t^4 - 23*ep^3*mtt^3*t^4 + 22*mtt^2*mWW*t^4 + 116*ep*mtt^2*mWW*t^4 + 186*ep^2*mtt^2*mWW*t^4 + 92*ep^3*mtt^2*mWW*t^4 - 23*mtt*mWW^2*t^4 - 133*ep*mtt*mWW^2*t^4 - 225*ep^2*mtt*mWW^2*t^4 - 115*ep^3*mtt*mWW^2*t^4 + 8*mWW^3*t^4 + 50*ep*mWW^3*t^4 + 88*ep^2*mWW^3*t^4 + 46*ep^3*mWW^3*t^4 + 7*mtt^2*s*t^4 + 33*ep*mtt^2*s*t^4 + 49*ep^2*mtt^2*s*t^4 + 23*ep^3*mtt^2*s*t^4 - 8*mtt*mWW*s*t^4 - 50*ep*mtt*mWW*s*t^4 - 88*ep^2*mtt*mWW*s*t^4 - 46*ep^3*mtt*mWW*s*t^4 + mWW^2*s*t^4 + 17*ep*mWW^2*s*t^4 + 39*ep^2*mWW^2*s*t^4 + 23*ep^3*mWW^2*s*t^4))/(4*(1 + ep)^2*(mtt - mWW)^3*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(6*mtt^5*mWW + 32*ep*mtt^5*mWW + 56*ep^2*mtt^5*mWW + 32*ep^3*mtt^5*mWW - 23*mtt^4*mWW^2 - 116*ep*mtt^4*mWW^2 - 193*ep^2*mtt^4*mWW^2 - 106*ep^3*mtt^4*mWW^2 + 32*mtt^3*mWW^3 + 143*ep*mtt^3*mWW^3 + 213*ep^2*mtt^3*mWW^3 + 108*ep^3*mtt^3*mWW^3 - 20*mtt^2*mWW^4 - 60*ep*mtt^2*mWW^4 - 50*ep^2*mtt^2*mWW^4 - 12*ep^3*mtt^2*mWW^4 + 4*mtt*mWW^5 - 16*ep*mtt*mWW^5 - 66*ep^2*mtt*mWW^5 - 46*ep^3*mtt*mWW^5 + 12*ep*mWW^6 + 32*ep^2*mWW^6 + 20*ep^3*mWW^6 - 30*mtt^4*mWW*s - 160*ep*mtt^4*mWW*s - 280*ep^2*mtt^4*mWW*s - 160*ep^3*mtt^4*mWW*s + 92*mtt^3*mWW^2*s + 464*ep*mtt^3*mWW^2*s + 772*ep^2*mtt^3*mWW^2*s + 424*ep^3*mtt^3*mWW^2*s - 96*mtt^2*mWW^3*s - 429*ep*mtt^2*mWW^3*s - 639*ep^2*mtt^2*mWW^3*s - 324*ep^3*mtt^2*mWW^3*s + 40*mtt*mWW^4*s + 120*ep*mtt*mWW^4*s + 100*ep^2*mtt*mWW^4*s + 24*ep^3*mtt*mWW^4*s - 4*mWW^5*s + 16*ep*mWW^5*s + 66*ep^2*mWW^5*s + 46*ep^3*mWW^5*s + 60*mtt^3*mWW*s^2 + 320*ep*mtt^3*mWW*s^2 + 560*ep^2*mtt^3*mWW*s^2 + 320*ep^3*mtt^3*mWW*s^2 - 138*mtt^2*mWW^2*s^2 - 696*ep*mtt^2*mWW^2*s^2 - 1158*ep^2*mtt^2*mWW^2*s^2 - 636*ep^3*mtt^2*mWW^2*s^2 + 96*mtt*mWW^3*s^2 + 429*ep*mtt*mWW^3*s^2 + 639*ep^2*mtt*mWW^3*s^2 + 324*ep^3*mtt*mWW^3*s^2 - 20*mWW^4*s^2 - 60*ep*mWW^4*s^2 - 50*ep^2*mWW^4*s^2 - 12*ep^3*mWW^4*s^2 - 60*mtt^2*mWW*s^3 - 320*ep*mtt^2*mWW*s^3 - 560*ep^2*mtt^2*mWW*s^3 - 320*ep^3*mtt^2*mWW*s^3 + 92*mtt*mWW^2*s^3 + 464*ep*mtt*mWW^2*s^3 + 772*ep^2*mtt*mWW^2*s^3 + 424*ep^3*mtt*mWW^2*s^3 - 32*mWW^3*s^3 - 143*ep*mWW^3*s^3 - 213*ep^2*mWW^3*s^3 - 108*ep^3*mWW^3*s^3 + 30*mtt*mWW*s^4 + 160*ep*mtt*mWW*s^4 + 280*ep^2*mtt*mWW*s^4 + 160*ep^3*mtt*mWW*s^4 - 23*mWW^2*s^4 - 116*ep*mWW^2*s^4 - 193*ep^2*mWW^2*s^4 - 106*ep^3*mWW^2*s^4 - 6*mWW*s^5 - 32*ep*mWW*s^5 - 56*ep^2*mWW*s^5 - 32*ep^3*mWW*s^5 - 32*mtt^4*mWW*t - 178*ep*mtt^4*mWW*t - 322*ep^2*mtt^4*mWW*t - 188*ep^3*mtt^4*mWW*t + 106*mtt^3*mWW^2*t + 583*ep*mtt^3*mWW^2*t + 1033*ep^2*mtt^3*mWW^2*t + 588*ep^3*mtt^3*mWW^2*t - 118*mtt^2*mWW^3*t - 648*ep*mtt^2*mWW^3*t - 1126*ep^2*mtt^2*mWW^3*t - 624*ep^3*mtt^2*mWW^3*t + 56*mtt*mWW^4*t + 304*ep*mtt*mWW^4*t + 510*ep^2*mtt*mWW^4*t + 270*ep^3*mtt*mWW^4*t - 8*mWW^5*t - 40*ep*mWW^5*t - 60*ep^2*mWW^5*t - 28*ep^3*mWW^5*t + 128*mtt^3*mWW*s*t + 712*ep*mtt^3*mWW*s*t + 1288*ep^2*mtt^3*mWW*s*t + 752*ep^3*mtt^3*mWW*s*t - 318*mtt^2*mWW^2*s*t - 1749*ep*mtt^2*mWW^2*s*t - 3099*ep^2*mtt^2*mWW^2*s*t - 1764*ep^3*mtt^2*mWW^2*s*t + 236*mtt*mWW^3*s*t + 1296*ep*mtt*mWW^3*s*t + 2252*ep^2*mtt*mWW^3*s*t + 1248*ep^3*mtt*mWW^3*s*t - 56*mWW^4*s*t - 304*ep*mWW^4*s*t - 510*ep^2*mWW^4*s*t - 270*ep^3*mWW^4*s*t - 192*mtt^2*mWW*s^2*t - 1068*ep*mtt^2*mWW*s^2*t - 1932*ep^2*mtt^2*mWW*s^2*t - 1128*ep^3*mtt^2*mWW*s^2*t + 318*mtt*mWW^2*s^2*t + 1749*ep*mtt*mWW^2*s^2*t + 3099*ep^2*mtt*mWW^2*s^2*t + 1764*ep^3*mtt*mWW^2*s^2*t - 118*mWW^3*s^2*t - 648*ep*mWW^3*s^2*t - 1126*ep^2*mWW^3*s^2*t - 624*ep^3*mWW^3*s^2*t + 128*mtt*mWW*s^3*t + 712*ep*mtt*mWW*s^3*t + 1288*ep^2*mtt*mWW*s^3*t + 752*ep^3*mtt*mWW*s^3*t - 106*mWW^2*s^3*t - 583*ep*mWW^2*s^3*t - 1033*ep^2*mWW^2*s^3*t - 588*ep^3*mWW^2*s^3*t - 32*mWW*s^4*t - 178*ep*mWW*s^4*t - 322*ep^2*mWW*s^4*t - 188*ep^3*mWW*s^4*t + mtt^4*t^2 + 6*ep*mtt^4*t^2 + 11*ep^2*mtt^4*t^2 + 6*ep^3*mtt^4*t^2 + 58*mtt^3*mWW*t^2 + 315*ep*mtt^3*mWW*t^2 + 571*ep^2*mtt^3*mWW*t^2 + 340*ep^3*mtt^3*mWW*t^2 - 168*mtt^2*mWW^2*t^2 - 900*ep*mtt^2*mWW^2*t^2 - 1594*ep^2*mtt^2*mWW^2*t^2 - 920*ep^3*mtt^2*mWW^2*t^2 + 138*mtt*mWW^3*t^2 + 750*ep*mtt*mWW^3*t^2 + 1320*ep^2*mtt*mWW^3*t^2 + 748*ep^3*mtt*mWW^3*t^2 - 36*mWW^4*t^2 - 204*ep*mWW^4*t^2 - 360*ep^2*mWW^4*t^2 - 200*ep^3*mWW^4*t^2 - 4*mtt^3*s*t^2 - 24*ep*mtt^3*s*t^2 - 44*ep^2*mtt^3*s*t^2 - 24*ep^3*mtt^3*s*t^2 - 174*mtt^2*mWW*s*t^2 - 945*ep*mtt^2*mWW*s*t^2 - 1713*ep^2*mtt^2*mWW*s*t^2 - 1020*ep^3*mtt^2*mWW*s*t^2 + 336*mtt*mWW^2*s*t^2 + 1800*ep*mtt*mWW^2*s*t^2 + 3188*ep^2*mtt*mWW^2*s*t^2 + 1840*ep^3*mtt*mWW^2*s*t^2 - 138*mWW^3*s*t^2 - 750*ep*mWW^3*s*t^2 - 1320*ep^2*mWW^3*s*t^2 - 748*ep^3*mWW^3*s*t^2 + 6*mtt^2*s^2*t^2 + 36*ep*mtt^2*s^2*t^2 + 66*ep^2*mtt^2*s^2*t^2 + 36*ep^3*mtt^2*s^2*t^2 + 174*mtt*mWW*s^2*t^2 + 945*ep*mtt*mWW*s^2*t^2 + 1713*ep^2*mtt*mWW*s^2*t^2 + 1020*ep^3*mtt*mWW*s^2*t^2 - 168*mWW^2*s^2*t^2 - 900*ep*mWW^2*s^2*t^2 - 1594*ep^2*mWW^2*s^2*t^2 - 920*ep^3*mWW^2*s^2*t^2 - 4*mtt*s^3*t^2 - 24*ep*mtt*s^3*t^2 - 44*ep^2*mtt*s^3*t^2 - 24*ep^3*mtt*s^3*t^2 - 58*mWW*s^3*t^2 - 315*ep*mWW*s^3*t^2 - 571*ep^2*mWW*s^3*t^2 - 340*ep^3*mWW*s^3*t^2 + s^4*t^2 + 6*ep*s^4*t^2 + 11*ep^2*s^4*t^2 + 6*ep^3*s^4*t^2 - 4*mtt^3*t^3 - 17*ep*mtt^3*t^3 - 25*ep^2*mtt^3*t^3 - 12*ep^3*mtt^3*t^3 - 34*mtt^2*mWW*t^3 - 196*ep*mtt^2*mWW*t^3 - 378*ep^2*mtt^2*mWW*t^3 - 240*ep^3*mtt^2*mWW*t^3 + 90*mtt*mWW^2*t^3 + 470*ep*mtt*mWW^2*t^3 + 840*ep^2*mtt*mWW^2*t^3 + 500*ep^3*mtt*mWW^2*t^3 - 44*mWW^3*t^3 - 228*ep*mWW^3*t^3 - 400*ep^2*mWW^3*t^3 - 232*ep^3*mWW^3*t^3 + 12*mtt^2*s*t^3 + 51*ep*mtt^2*s*t^3 + 75*ep^2*mtt^2*s*t^3 + 36*ep^3*mtt^2*s*t^3 + 68*mtt*mWW*s*t^3 + 392*ep*mtt*mWW*s*t^3 + 756*ep^2*mtt*mWW*s*t^3 + 480*ep^3*mtt*mWW*s*t^3 - 90*mWW^2*s*t^3 - 470*ep*mWW^2*s*t^3 - 840*ep^2*mWW^2*s*t^3 - 500*ep^3*mWW^2*s*t^3 - 12*mtt*s^2*t^3 - 51*ep*mtt*s^2*t^3 - 75*ep^2*mtt*s^2*t^3 - 36*ep^3*mtt*s^2*t^3 - 34*mWW*s^2*t^3 - 196*ep*mWW*s^2*t^3 - 378*ep^2*mWW*s^2*t^3 - 240*ep^3*mWW*s^2*t^3 + 4*s^3*t^3 + 17*ep*s^3*t^3 + 25*ep^2*s^3*t^3 + 12*ep^3*s^3*t^3 + 4*mtt^2*t^4 + 12*ep*mtt^2*t^4 + 12*ep^2*mtt^2*t^4 + 4*ep^3*mtt^2*t^4 + 2*mtt*mWW*t^4 + 34*ep*mtt*mWW*t^4 + 90*ep^2*mtt*mWW*t^4 + 66*ep^3*mtt*mWW*t^4 - 12*mWW^2*t^4 - 64*ep*mWW^2*t^4 - 120*ep^2*mWW^2*t^4 - 76*ep^3*mWW^2*t^4 - 8*mtt*s*t^4 - 24*ep*mtt*s*t^4 - 24*ep^2*mtt*s*t^4 - 8*ep^3*mtt*s*t^4 - 2*mWW*s*t^4 - 34*ep*mWW*s*t^4 - 90*ep^2*mWW*s*t^4 - 66*ep^3*mWW*s*t^4 + 4*s^2*t^4 + 12*ep*s^2*t^4 + 12*ep^2*s^2*t^4 + 4*ep^3*s^2*t^4 - 2*mtt*t^5 - 6*ep*mtt*t^5 - 6*ep^2*mtt*t^5 - 2*ep^3*mtt*t^5 + 4*mWW*t^5 + 12*ep*mWW*t^5 + 12*ep^2*mWW*t^5 + 4*ep^3*mWW*t^5 + 2*s*t^5 + 6*ep*s*t^5 + 6*ep^2*s*t^5 + 2*ep^3*s*t^5))/(2*(1 + ep)^2*(1 + 2*ep)*mWW*(mtt - mWW - s)*s^3*(mWW - t)^3*(mtt - mWW - s - t)^3), -((-1 + 2*ep)^2*(mtt - s)^2*(10*mtt^6*mWW^4 + 112*ep*mtt^6*mWW^4 + 290*ep^2*mtt^6*mWW^4 + 212*ep^3*mtt^6*mWW^4 - 38*mtt^5*mWW^5 - 416*ep*mtt^5*mWW^5 - 1078*ep^2*mtt^5*mWW^5 - 796*ep^3*mtt^5*mWW^5 + 54*mtt^4*mWW^6 + 588*ep*mtt^4*mWW^6 + 1538*ep^2*mtt^4*mWW^6 + 1156*ep^3*mtt^4*mWW^6 - 34*mtt^3*mWW^7 - 376*ep*mtt^3*mWW^7 - 1002*ep^2*mtt^3*mWW^7 - 772*ep^3*mtt^3*mWW^7 + 8*mtt^2*mWW^8 + 92*ep*mtt^2*mWW^8 + 252*ep^2*mtt^2*mWW^8 + 200*ep^3*mtt^2*mWW^8 - 60*mtt^5*mWW^4*s - 672*ep*mtt^5*mWW^4*s - 1740*ep^2*mtt^5*mWW^4*s - 1272*ep^3*mtt^5*mWW^4*s + 190*mtt^4*mWW^5*s + 2080*ep*mtt^4*mWW^5*s + 5390*ep^2*mtt^4*mWW^5*s + 3980*ep^3*mtt^4*mWW^5*s - 216*mtt^3*mWW^6*s - 2352*ep*mtt^3*mWW^6*s - 6152*ep^2*mtt^3*mWW^6*s - 4624*ep^3*mtt^3*mWW^6*s + 102*mtt^2*mWW^7*s + 1128*ep*mtt^2*mWW^7*s + 3006*ep^2*mtt^2*mWW^7*s + 2316*ep^3*mtt^2*mWW^7*s - 16*mtt*mWW^8*s - 184*ep*mtt*mWW^8*s - 504*ep^2*mtt*mWW^8*s - 400*ep^3*mtt*mWW^8*s + 150*mtt^4*mWW^4*s^2 + 1680*ep*mtt^4*mWW^4*s^2 + 4350*ep^2*mtt^4*mWW^4*s^2 + 3180*ep^3*mtt^4*mWW^4*s^2 - 380*mtt^3*mWW^5*s^2 - 4160*ep*mtt^3*mWW^5*s^2 - 10780*ep^2*mtt^3*mWW^5*s^2 - 7960*ep^3*mtt^3*mWW^5*s^2 + 324*mtt^2*mWW^6*s^2 + 3528*ep*mtt^2*mWW^6*s^2 + 9228*ep^2*mtt^2*mWW^6*s^2 + 6936*ep^3*mtt^2*mWW^6*s^2 - 102*mtt*mWW^7*s^2 - 1128*ep*mtt*mWW^7*s^2 - 3006*ep^2*mtt*mWW^7*s^2 - 2316*ep^3*mtt*mWW^7*s^2 + 8*mWW^8*s^2 + 92*ep*mWW^8*s^2 + 252*ep^2*mWW^8*s^2 + 200*ep^3*mWW^8*s^2 - 200*mtt^3*mWW^4*s^3 - 2240*ep*mtt^3*mWW^4*s^3 - 5800*ep^2*mtt^3*mWW^4*s^3 - 4240*ep^3*mtt^3*mWW^4*s^3 + 380*mtt^2*mWW^5*s^3 + 4160*ep*mtt^2*mWW^5*s^3 + 10780*ep^2*mtt^2*mWW^5*s^3 + 7960*ep^3*mtt^2*mWW^5*s^3 - 216*mtt*mWW^6*s^3 - 2352*ep*mtt*mWW^6*s^3 - 6152*ep^2*mtt*mWW^6*s^3 - 4624*ep^3*mtt*mWW^6*s^3 + 34*mWW^7*s^3 + 376*ep*mWW^7*s^3 + 1002*ep^2*mWW^7*s^3 + 772*ep^3*mWW^7*s^3 + 150*mtt^2*mWW^4*s^4 + 1680*ep*mtt^2*mWW^4*s^4 + 4350*ep^2*mtt^2*mWW^4*s^4 + 3180*ep^3*mtt^2*mWW^4*s^4 - 190*mtt*mWW^5*s^4 - 2080*ep*mtt*mWW^5*s^4 - 5390*ep^2*mtt*mWW^5*s^4 - 3980*ep^3*mtt*mWW^5*s^4 + 54*mWW^6*s^4 + 588*ep*mWW^6*s^4 + 1538*ep^2*mWW^6*s^4 + 1156*ep^3*mWW^6*s^4 - 60*mtt*mWW^4*s^5 - 672*ep*mtt*mWW^4*s^5 - 1740*ep^2*mtt*mWW^4*s^5 - 1272*ep^3*mtt*mWW^4*s^5 + 38*mWW^5*s^5 + 416*ep*mWW^5*s^5 + 1078*ep^2*mWW^5*s^5 + 796*ep^3*mWW^5*s^5 + 10*mWW^4*s^6 + 112*ep*mWW^4*s^6 + 290*ep^2*mWW^4*s^6 + 212*ep^3*mWW^4*s^6 + 16*mtt^6*mWW^3*t + 76*ep*mtt^6*mWW^3*t + 116*ep^2*mtt^6*mWW^3*t + 56*ep^3*mtt^6*mWW^3*t - 128*mtt^5*mWW^4*t - 940*ep*mtt^5*mWW^4*t - 2024*ep^2*mtt^5*mWW^4*t - 1308*ep^3*mtt^5*mWW^4*t + 316*mtt^4*mWW^5*t + 2506*ep*mtt^4*mWW^5*t + 5626*ep^2*mtt^4*mWW^5*t + 3740*ep^3*mtt^4*mWW^5*t - 344*mtt^3*mWW^6*t - 2760*ep*mtt^3*mWW^6*t - 6268*ep^2*mtt^3*mWW^6*t - 4228*ep^3*mtt^3*mWW^6*t + 172*mtt^2*mWW^7*t + 1374*ep*mtt^2*mWW^7*t + 3134*ep^2*mtt^2*mWW^7*t + 2140*ep^3*mtt^2*mWW^7*t - 32*mtt*mWW^8*t - 256*ep*mtt*mWW^8*t - 584*ep^2*mtt*mWW^8*t - 400*ep^3*mtt*mWW^8*t - 96*mtt^5*mWW^3*s*t - 456*ep*mtt^5*mWW^3*s*t - 696*ep^2*mtt^5*mWW^3*s*t - 336*ep^3*mtt^5*mWW^3*s*t + 640*mtt^4*mWW^4*s*t + 4700*ep*mtt^4*mWW^4*s*t + 10120*ep^2*mtt^4*mWW^4*s*t + 6540*ep^3*mtt^4*mWW^4*s*t - 1264*mtt^3*mWW^5*s*t - 10024*ep*mtt^3*mWW^5*s*t - 22504*ep^2*mtt^3*mWW^5*s*t - 14960*ep^3*mtt^3*mWW^5*s*t + 1032*mtt^2*mWW^6*s*t + 8280*ep*mtt^2*mWW^6*s*t + 18804*ep^2*mtt^2*mWW^6*s*t + 12684*ep^3*mtt^2*mWW^6*s*t - 344*mtt*mWW^7*s*t - 2748*ep*mtt*mWW^7*s*t - 6268*ep^2*mtt*mWW^7*s*t - 4280*ep^3*mtt*mWW^7*s*t + 32*mWW^8*s*t + 256*ep*mWW^8*s*t + 584*ep^2*mWW^8*s*t + 400*ep^3*mWW^8*s*t + 240*mtt^4*mWW^3*s^2*t + 1140*ep*mtt^4*mWW^3*s^2*t + 1740*ep^2*mtt^4*mWW^3*s^2*t + 840*ep^3*mtt^4*mWW^3*s^2*t - 1280*mtt^3*mWW^4*s^2*t - 9400*ep*mtt^3*mWW^4*s^2*t - 20240*ep^2*mtt^3*mWW^4*s^2*t - 13080*ep^3*mtt^3*mWW^4*s^2*t + 1896*mtt^2*mWW^5*s^2*t + 15036*ep*mtt^2*mWW^5*s^2*t + 33756*ep^2*mtt^2*mWW^5*s^2*t + 22440*ep^3*mtt^2*mWW^5*s^2*t - 1032*mtt*mWW^6*s^2*t - 8280*ep*mtt*mWW^6*s^2*t - 18804*ep^2*mtt*mWW^6*s^2*t - 12684*ep^3*mtt*mWW^6*s^2*t + 172*mWW^7*s^2*t + 1374*ep*mWW^7*s^2*t + 3134*ep^2*mWW^7*s^2*t + 2140*ep^3*mWW^7*s^2*t - 320*mtt^3*mWW^3*s^3*t - 1520*ep*mtt^3*mWW^3*s^3*t - 2320*ep^2*mtt^3*mWW^3*s^3*t - 1120*ep^3*mtt^3*mWW^3*s^3*t + 1280*mtt^2*mWW^4*s^3*t + 9400*ep*mtt^2*mWW^4*s^3*t + 20240*ep^2*mtt^2*mWW^4*s^3*t + 13080*ep^3*mtt^2*mWW^4*s^3*t - 1264*mtt*mWW^5*s^3*t - 10024*ep*mtt*mWW^5*s^3*t - 22504*ep^2*mtt*mWW^5*s^3*t - 14960*ep^3*mtt*mWW^5*s^3*t + 344*mWW^6*s^3*t + 2760*ep*mWW^6*s^3*t + 6268*ep^2*mWW^6*s^3*t + 4228*ep^3*mWW^6*s^3*t + 240*mtt^2*mWW^3*s^4*t + 1140*ep*mtt^2*mWW^3*s^4*t + 1740*ep^2*mtt^2*mWW^3*s^4*t + 840*ep^3*mtt^2*mWW^3*s^4*t - 640*mtt*mWW^4*s^4*t - 4700*ep*mtt*mWW^4*s^4*t - 10120*ep^2*mtt*mWW^4*s^4*t - 6540*ep^3*mtt*mWW^4*s^4*t + 316*mWW^5*s^4*t + 2506*ep*mWW^5*s^4*t + 5626*ep^2*mWW^5*s^4*t + 3740*ep^3*mWW^5*s^4*t - 96*mtt*mWW^3*s^5*t - 456*ep*mtt*mWW^3*s^5*t - 696*ep^2*mtt*mWW^3*s^5*t - 336*ep^3*mtt*mWW^3*s^5*t + 128*mWW^4*s^5*t + 940*ep*mWW^4*s^5*t + 2024*ep^2*mWW^4*s^5*t + 1308*ep^3*mWW^4*s^5*t + 16*mWW^3*s^6*t + 76*ep*mWW^3*s^6*t + 116*ep^2*mWW^3*s^6*t + 56*ep^3*mWW^3*s^6*t - 2*mtt^6*mWW^2*t^2 - 12*ep*mtt^6*mWW^2*t^2 - 22*ep^2*mtt^6*mWW^2*t^2 - 12*ep^3*mtt^6*mWW^2*t^2 - 62*mtt^5*mWW^3*t^2 - 316*ep*mtt^5*mWW^3*t^2 - 522*ep^2*mtt^5*mWW^3*t^2 - 300*ep^3*mtt^5*mWW^3*t^2 + 402*mtt^4*mWW^4*t^2 + 2780*ep*mtt^4*mWW^4*t^2 + 5736*ep^2*mtt^4*mWW^4*t^2 + 3662*ep^3*mtt^4*mWW^4*t^2 - 802*mtt^3*mWW^5*t^2 - 5885*ep*mtt^3*mWW^5*t^2 - 12550*ep^2*mtt^3*mWW^5*t^2 - 8091*ep^3*mtt^3*mWW^5*t^2 + 682*mtt^2*mWW^6*t^2 + 4954*ep*mtt^2*mWW^6*t^2 + 10578*ep^2*mtt^2*mWW^6*t^2 + 6842*ep^3*mtt^2*mWW^6*t^2 - 242*mtt*mWW^7*t^2 - 1663*ep*mtt*mWW^7*t^2 - 3488*ep^2*mtt*mWW^7*t^2 - 2259*ep^3*mtt*mWW^7*t^2 + 24*mWW^8*t^2 + 154*ep*mWW^8*t^2 + 312*ep^2*mWW^8*t^2 + 198*ep^3*mWW^8*t^2 + 12*mtt^5*mWW^2*s*t^2 + 72*ep*mtt^5*mWW^2*s*t^2 + 132*ep^2*mtt^5*mWW^2*s*t^2 + 72*ep^3*mtt^5*mWW^2*s*t^2 + 310*mtt^4*mWW^3*s*t^2 + 1580*ep*mtt^4*mWW^3*s*t^2 + 2610*ep^2*mtt^4*mWW^3*s*t^2 + 1500*ep^3*mtt^4*mWW^3*s*t^2 - 1608*mtt^3*mWW^4*s*t^2 - 11120*ep*mtt^3*mWW^4*s*t^2 - 22944*ep^2*mtt^3*mWW^4*s*t^2 - 14648*ep^3*mtt^3*mWW^4*s*t^2 + 2406*mtt^2*mWW^5*s*t^2 + 17655*ep*mtt^2*mWW^5*s*t^2 + 37650*ep^2*mtt^2*mWW^5*s*t^2 + 24273*ep^3*mtt^2*mWW^5*s*t^2 - 1364*mtt*mWW^6*s*t^2 - 9908*ep*mtt*mWW^6*s*t^2 - 21156*ep^2*mtt*mWW^6*s*t^2 - 13684*ep^3*mtt*mWW^6*s*t^2 + 242*mWW^7*s*t^2 + 1663*ep*mWW^7*s*t^2 + 3488*ep^2*mWW^7*s*t^2 + 2259*ep^3*mWW^7*s*t^2 - 30*mtt^4*mWW^2*s^2*t^2 - 180*ep*mtt^4*mWW^2*s^2*t^2 - 330*ep^2*mtt^4*mWW^2*s^2*t^2 - 180*ep^3*mtt^4*mWW^2*s^2*t^2 - 620*mtt^3*mWW^3*s^2*t^2 - 3160*ep*mtt^3*mWW^3*s^2*t^2 - 5220*ep^2*mtt^3*mWW^3*s^2*t^2 - 3000*ep^3*mtt^3*mWW^3*s^2*t^2 + 2412*mtt^2*mWW^4*s^2*t^2 + 16680*ep*mtt^2*mWW^4*s^2*t^2 + 34416*ep^2*mtt^2*mWW^4*s^2*t^2 + 21972*ep^3*mtt^2*mWW^4*s^2*t^2 - 2406*mtt*mWW^5*s^2*t^2 - 17655*ep*mtt*mWW^5*s^2*t^2 - 37650*ep^2*mtt*mWW^5*s^2*t^2 - 24273*ep^3*mtt*mWW^5*s^2*t^2 + 682*mWW^6*s^2*t^2 + 4954*ep*mWW^6*s^2*t^2 + 10578*ep^2*mWW^6*s^2*t^2 + 6842*ep^3*mWW^6*s^2*t^2 + 40*mtt^3*mWW^2*s^3*t^2 + 240*ep*mtt^3*mWW^2*s^3*t^2 + 440*ep^2*mtt^3*mWW^2*s^3*t^2 + 240*ep^3*mtt^3*mWW^2*s^3*t^2 + 620*mtt^2*mWW^3*s^3*t^2 + 3160*ep*mtt^2*mWW^3*s^3*t^2 + 5220*ep^2*mtt^2*mWW^3*s^3*t^2 + 3000*ep^3*mtt^2*mWW^3*s^3*t^2 - 1608*mtt*mWW^4*s^3*t^2 - 11120*ep*mtt*mWW^4*s^3*t^2 - 22944*ep^2*mtt*mWW^4*s^3*t^2 - 14648*ep^3*mtt*mWW^4*s^3*t^2 + 802*mWW^5*s^3*t^2 + 5885*ep*mWW^5*s^3*t^2 + 12550*ep^2*mWW^5*s^3*t^2 + 8091*ep^3*mWW^5*s^3*t^2 - 30*mtt^2*mWW^2*s^4*t^2 - 180*ep*mtt^2*mWW^2*s^4*t^2 - 330*ep^2*mtt^2*mWW^2*s^4*t^2 - 180*ep^3*mtt^2*mWW^2*s^4*t^2 - 310*mtt*mWW^3*s^4*t^2 - 1580*ep*mtt*mWW^3*s^4*t^2 - 2610*ep^2*mtt*mWW^3*s^4*t^2 - 1500*ep^3*mtt*mWW^3*s^4*t^2 + 402*mWW^4*s^4*t^2 + 2780*ep*mWW^4*s^4*t^2 + 5736*ep^2*mWW^4*s^4*t^2 + 3662*ep^3*mWW^4*s^4*t^2 + 12*mtt*mWW^2*s^5*t^2 + 72*ep*mtt*mWW^2*s^5*t^2 + 132*ep^2*mtt*mWW^2*s^5*t^2 + 72*ep^3*mtt*mWW^2*s^5*t^2 + 62*mWW^3*s^5*t^2 + 316*ep*mWW^3*s^5*t^2 + 522*ep^2*mWW^3*s^5*t^2 + 300*ep^3*mWW^3*s^5*t^2 - 2*mWW^2*s^6*t^2 - 12*ep*mWW^2*s^6*t^2 - 22*ep^2*mWW^2*s^6*t^2 - 12*ep^3*mWW^2*s^6*t^2 + 28*mtt^5*mWW^2*t^3 + 200*ep*mtt^5*mWW^2*t^3 + 368*ep^2*mtt^5*mWW^2*t^3 + 204*ep^3*mtt^5*mWW^2*t^3 - 44*mtt^4*mWW^3*t^3 - 500*ep*mtt^4*mWW^3*t^3 - 1008*ep^2*mtt^4*mWW^3*t^3 - 504*ep^3*mtt^4*mWW^3*t^3 - 256*mtt^3*mWW^4*t^3 - 1672*ep*mtt^3*mWW^4*t^3 - 3692*ep^2*mtt^3*mWW^4*t^3 - 2668*ep^3*mtt^3*mWW^4*t^3 + 624*mtt^2*mWW^5*t^3 + 4555*ep*mtt^2*mWW^5*t^3 + 9820*ep^2*mtt^2*mWW^5*t^3 + 6481*ep^3*mtt^2*mWW^5*t^3 - 456*mtt*mWW^6*t^3 - 3293*ep*mtt*mWW^6*t^3 - 6968*ep^2*mtt*mWW^6*t^3 - 4475*ep^3*mtt*mWW^6*t^3 + 104*mWW^7*t^3 + 674*ep*mWW^7*t^3 + 1348*ep^2*mWW^7*t^3 + 842*ep^3*mWW^7*t^3 - 140*mtt^4*mWW^2*s*t^3 - 1000*ep*mtt^4*mWW^2*s*t^3 - 1840*ep^2*mtt^4*mWW^2*s*t^3 - 1020*ep^3*mtt^4*mWW^2*s*t^3 + 176*mtt^3*mWW^3*s*t^3 + 2000*ep*mtt^3*mWW^3*s*t^3 + 4032*ep^2*mtt^3*mWW^3*s*t^3 + 2016*ep^3*mtt^3*mWW^3*s*t^3 + 768*mtt^2*mWW^4*s*t^3 + 5016*ep*mtt^2*mWW^4*s*t^3 + 11076*ep^2*mtt^2*mWW^4*s*t^3 + 8004*ep^3*mtt^2*mWW^4*s*t^3 - 1248*mtt*mWW^5*s*t^3 - 9110*ep*mtt*mWW^5*s*t^3 - 19640*ep^2*mtt*mWW^5*s*t^3 - 12962*ep^3*mtt*mWW^5*s*t^3 + 456*mWW^6*s*t^3 + 3293*ep*mWW^6*s*t^3 + 6968*ep^2*mWW^6*s*t^3 + 4475*ep^3*mWW^6*s*t^3 + 280*mtt^3*mWW^2*s^2*t^3 + 2000*ep*mtt^3*mWW^2*s^2*t^3 + 3680*ep^2*mtt^3*mWW^2*s^2*t^3 + 2040*ep^3*mtt^3*mWW^2*s^2*t^3 - 264*mtt^2*mWW^3*s^2*t^3 - 3000*ep*mtt^2*mWW^3*s^2*t^3 - 6048*ep^2*mtt^2*mWW^3*s^2*t^3 - 3024*ep^3*mtt^2*mWW^3*s^2*t^3 - 768*mtt*mWW^4*s^2*t^3 - 5016*ep*mtt*mWW^4*s^2*t^3 - 11076*ep^2*mtt*mWW^4*s^2*t^3 - 8004*ep^3*mtt*mWW^4*s^2*t^3 + 624*mWW^5*s^2*t^3 + 4555*ep*mWW^5*s^2*t^3 + 9820*ep^2*mWW^5*s^2*t^3 + 6481*ep^3*mWW^5*s^2*t^3 - 280*mtt^2*mWW^2*s^3*t^3 - 2000*ep*mtt^2*mWW^2*s^3*t^3 - 3680*ep^2*mtt^2*mWW^2*s^3*t^3 - 2040*ep^3*mtt^2*mWW^2*s^3*t^3 + 176*mtt*mWW^3*s^3*t^3 + 2000*ep*mtt*mWW^3*s^3*t^3 + 4032*ep^2*mtt*mWW^3*s^3*t^3 + 2016*ep^3*mtt*mWW^3*s^3*t^3 + 256*mWW^4*s^3*t^3 + 1672*ep*mWW^4*s^3*t^3 + 3692*ep^2*mWW^4*s^3*t^3 + 2668*ep^3*mWW^4*s^3*t^3 + 140*mtt*mWW^2*s^4*t^3 + 1000*ep*mtt*mWW^2*s^4*t^3 + 1840*ep^2*mtt*mWW^2*s^4*t^3 + 1020*ep^3*mtt*mWW^2*s^4*t^3 - 44*mWW^3*s^4*t^3 - 500*ep*mWW^3*s^4*t^3 - 1008*ep^2*mWW^3*s^4*t^3 - 504*ep^3*mWW^3*s^4*t^3 - 28*mWW^2*s^5*t^3 - 200*ep*mWW^2*s^5*t^3 - 368*ep^2*mWW^2*s^5*t^3 - 204*ep^3*mWW^2*s^5*t^3 - 24*mtt^5*mWW*t^4 - 164*ep*mtt^5*mWW*t^4 - 292*ep^2*mtt^5*mWW*t^4 - 152*ep^3*mtt^5*mWW*t^4 + 56*mtt^4*mWW^2*t^4 + 380*ep*mtt^4*mWW^2*t^4 + 696*ep^2*mtt^4*mWW^2*t^4 + 356*ep^3*mtt^4*mWW^2*t^4 + 64*mtt^3*mWW^3*t^4 + 490*ep*mtt^3*mWW^3*t^4 + 856*ep^2*mtt^3*mWW^3*t^4 + 414*ep^3*mtt^3*mWW^3*t^4 - 92*mtt^2*mWW^4*t^4 - 492*ep*mtt^2*mWW^4*t^4 - 398*ep^2*mtt^2*mWW^4*t^4 + 218*ep^3*mtt^2*mWW^4*t^4 - 68*mtt*mWW^5*t^4 - 742*ep*mtt*mWW^5*t^4 - 2046*ep^2*mtt*mWW^5*t^4 - 1612*ep^3*mtt*mWW^5*t^4 + 64*mWW^6*t^4 + 564*ep*mWW^6*t^4 + 1316*ep^2*mWW^6*t^4 + 896*ep^3*mWW^6*t^4 + 120*mtt^4*mWW*s*t^4 + 820*ep*mtt^4*mWW*s*t^4 + 1460*ep^2*mtt^4*mWW*s*t^4 + 760*ep^3*mtt^4*mWW*s*t^4 - 224*mtt^3*mWW^2*s*t^4 - 1520*ep*mtt^3*mWW^2*s*t^4 - 2784*ep^2*mtt^3*mWW^2*s*t^4 - 1424*ep^3*mtt^3*mWW^2*s*t^4 - 192*mtt^2*mWW^3*s*t^4 - 1470*ep*mtt^2*mWW^3*s*t^4 - 2568*ep^2*mtt^2*mWW^3*s*t^4 - 1242*ep^3*mtt^2*mWW^3*s*t^4 + 184*mtt*mWW^4*s*t^4 + 984*ep*mtt*mWW^4*s*t^4 + 796*ep^2*mtt*mWW^4*s*t^4 - 436*ep^3*mtt*mWW^4*s*t^4 + 68*mWW^5*s*t^4 + 742*ep*mWW^5*s*t^4 + 2046*ep^2*mWW^5*s*t^4 + 1612*ep^3*mWW^5*s*t^4 - 240*mtt^3*mWW*s^2*t^4 - 1640*ep*mtt^3*mWW*s^2*t^4 - 2920*ep^2*mtt^3*mWW*s^2*t^4 - 1520*ep^3*mtt^3*mWW*s^2*t^4 + 336*mtt^2*mWW^2*s^2*t^4 + 2280*ep*mtt^2*mWW^2*s^2*t^4 + 4176*ep^2*mtt^2*mWW^2*s^2*t^4 + 2136*ep^3*mtt^2*mWW^2*s^2*t^4 + 192*mtt*mWW^3*s^2*t^4 + 1470*ep*mtt*mWW^3*s^2*t^4 + 2568*ep^2*mtt*mWW^3*s^2*t^4 + 1242*ep^3*mtt*mWW^3*s^2*t^4 - 92*mWW^4*s^2*t^4 - 492*ep*mWW^4*s^2*t^4 - 398*ep^2*mWW^4*s^2*t^4 + 218*ep^3*mWW^4*s^2*t^4 + 240*mtt^2*mWW*s^3*t^4 + 1640*ep*mtt^2*mWW*s^3*t^4 + 2920*ep^2*mtt^2*mWW*s^3*t^4 + 1520*ep^3*mtt^2*mWW*s^3*t^4 - 224*mtt*mWW^2*s^3*t^4 - 1520*ep*mtt*mWW^2*s^3*t^4 - 2784*ep^2*mtt*mWW^2*s^3*t^4 - 1424*ep^3*mtt*mWW^2*s^3*t^4 - 64*mWW^3*s^3*t^4 - 490*ep*mWW^3*s^3*t^4 - 856*ep^2*mWW^3*s^3*t^4 - 414*ep^3*mWW^3*s^3*t^4 - 120*mtt*mWW*s^4*t^4 - 820*ep*mtt*mWW*s^4*t^4 - 1460*ep^2*mtt*mWW*s^4*t^4 - 760*ep^3*mtt*mWW*s^4*t^4 + 56*mWW^2*s^4*t^4 + 380*ep*mWW^2*s^4*t^4 + 696*ep^2*mWW^2*s^4*t^4 + 356*ep^3*mWW^2*s^4*t^4 + 24*mWW*s^5*t^4 + 164*ep*mWW*s^5*t^4 + 292*ep^2*mWW*s^5*t^4 + 152*ep^3*mWW*s^5*t^4 + 8*mtt^5*t^5 + 52*ep*mtt^5*t^5 + 92*ep^2*mtt^5*t^5 + 48*ep^3*mtt^5*t^5 + 32*mtt^4*mWW*t^5 + 198*ep*mtt^4*mWW*t^5 + 330*ep^2*mtt^4*mWW*t^5 + 164*ep^3*mtt^4*mWW*t^5 - 196*mtt^3*mWW^2*t^5 - 1212*ep*mtt^3*mWW^2*t^5 - 2100*ep^2*mtt^3*mWW^2*t^5 - 1076*ep^3*mtt^3*mWW^2*t^5 + 148*mtt^2*mWW^3*t^5 + 868*ep*mtt^2*mWW^3*t^5 + 1514*ep^2*mtt^2*mWW^3*t^5 + 794*ep^3*mtt^2*mWW^3*t^5 + 40*mtt*mWW^4*t^5 + 222*ep*mtt*mWW^4*t^5 + 256*ep^2*mtt*mWW^4*t^5 + 26*ep^3*mtt*mWW^4*t^5 - 32*mWW^5*t^5 - 140*ep*mWW^5*t^5 - 136*ep^2*mWW^5*t^5 + 4*ep^3*mWW^5*t^5 - 40*mtt^4*s*t^5 - 260*ep*mtt^4*s*t^5 - 460*ep^2*mtt^4*s*t^5 - 240*ep^3*mtt^4*s*t^5 - 128*mtt^3*mWW*s*t^5 - 792*ep*mtt^3*mWW*s*t^5 - 1320*ep^2*mtt^3*mWW*s*t^5 - 656*ep^3*mtt^3*mWW*s*t^5 + 588*mtt^2*mWW^2*s*t^5 + 3636*ep*mtt^2*mWW^2*s*t^5 + 6300*ep^2*mtt^2*mWW^2*s*t^5 + 3228*ep^3*mtt^2*mWW^2*s*t^5 - 296*mtt*mWW^3*s*t^5 - 1736*ep*mtt*mWW^3*s*t^5 - 3028*ep^2*mtt*mWW^3*s*t^5 - 1588*ep^3*mtt*mWW^3*s*t^5 - 40*mWW^4*s*t^5 - 222*ep*mWW^4*s*t^5 - 256*ep^2*mWW^4*s*t^5 - 26*ep^3*mWW^4*s*t^5 + 80*mtt^3*s^2*t^5 + 520*ep*mtt^3*s^2*t^5 + 920*ep^2*mtt^3*s^2*t^5 + 480*ep^3*mtt^3*s^2*t^5 + 192*mtt^2*mWW*s^2*t^5 + 1188*ep*mtt^2*mWW*s^2*t^5 + 1980*ep^2*mtt^2*mWW*s^2*t^5 + 984*ep^3*mtt^2*mWW*s^2*t^5 - 588*mtt*mWW^2*s^2*t^5 - 3636*ep*mtt*mWW^2*s^2*t^5 - 6300*ep^2*mtt*mWW^2*s^2*t^5 - 3228*ep^3*mtt*mWW^2*s^2*t^5 + 148*mWW^3*s^2*t^5 + 868*ep*mWW^3*s^2*t^5 + 1514*ep^2*mWW^3*s^2*t^5 + 794*ep^3*mWW^3*s^2*t^5 - 80*mtt^2*s^3*t^5 - 520*ep*mtt^2*s^3*t^5 - 920*ep^2*mtt^2*s^3*t^5 - 480*ep^3*mtt^2*s^3*t^5 - 128*mtt*mWW*s^3*t^5 - 792*ep*mtt*mWW*s^3*t^5 - 1320*ep^2*mtt*mWW*s^3*t^5 - 656*ep^3*mtt*mWW*s^3*t^5 + 196*mWW^2*s^3*t^5 + 1212*ep*mWW^2*s^3*t^5 + 2100*ep^2*mWW^2*s^3*t^5 + 1076*ep^3*mWW^2*s^3*t^5 + 40*mtt*s^4*t^5 + 260*ep*mtt*s^4*t^5 + 460*ep^2*mtt*s^4*t^5 + 240*ep^3*mtt*s^4*t^5 + 32*mWW*s^4*t^5 + 198*ep*mWW*s^4*t^5 + 330*ep^2*mWW*s^4*t^5 + 164*ep^3*mWW*s^4*t^5 - 8*s^5*t^5 - 52*ep*s^5*t^5 - 92*ep^2*s^5*t^5 - 48*ep^3*s^5*t^5 - 24*mtt^4*t^6 - 144*ep*mtt^4*t^6 - 246*ep^2*mtt^4*t^6 - 126*ep^3*mtt^4*t^6 + 32*mtt^3*mWW*t^6 + 195*ep*mtt^3*mWW*t^6 + 348*ep^2*mtt^3*mWW*t^6 + 185*ep^3*mtt^3*mWW*t^6 + 114*mtt^2*mWW^2*t^6 + 654*ep*mtt^2*mWW^2*t^6 + 1078*ep^2*mtt^2*mWW^2*t^6 + 538*ep^3*mtt^2*mWW^2*t^6 - 146*mtt*mWW^3*t^6 - 803*ep*mtt*mWW^3*t^6 - 1308*ep^2*mtt*mWW^3*t^6 - 651*ep^3*mtt*mWW^3*t^6 + 24*mWW^4*t^6 + 98*ep*mWW^4*t^6 + 128*ep^2*mWW^4*t^6 + 54*ep^3*mWW^4*t^6 + 96*mtt^3*s*t^6 + 576*ep*mtt^3*s*t^6 + 984*ep^2*mtt^3*s*t^6 + 504*ep^3*mtt^3*s*t^6 - 96*mtt^2*mWW*s*t^6 - 585*ep*mtt^2*mWW*s*t^6 - 1044*ep^2*mtt^2*mWW*s*t^6 - 555*ep^3*mtt^2*mWW*s*t^6 - 228*mtt*mWW^2*s*t^6 - 1308*ep*mtt*mWW^2*s*t^6 - 2156*ep^2*mtt*mWW^2*s*t^6 - 1076*ep^3*mtt*mWW^2*s*t^6 + 146*mWW^3*s*t^6 + 803*ep*mWW^3*s*t^6 + 1308*ep^2*mWW^3*s*t^6 + 651*ep^3*mWW^3*s*t^6 - 144*mtt^2*s^2*t^6 - 864*ep*mtt^2*s^2*t^6 - 1476*ep^2*mtt^2*s^2*t^6 - 756*ep^3*mtt^2*s^2*t^6 + 96*mtt*mWW*s^2*t^6 + 585*ep*mtt*mWW*s^2*t^6 + 1044*ep^2*mtt*mWW*s^2*t^6 + 555*ep^3*mtt*mWW*s^2*t^6 + 114*mWW^2*s^2*t^6 + 654*ep*mWW^2*s^2*t^6 + 1078*ep^2*mWW^2*s^2*t^6 + 538*ep^3*mWW^2*s^2*t^6 + 96*mtt*s^3*t^6 + 576*ep*mtt*s^3*t^6 + 984*ep^2*mtt*s^3*t^6 + 504*ep^3*mtt*s^3*t^6 - 32*mWW*s^3*t^6 - 195*ep*mWW*s^3*t^6 - 348*ep^2*mWW*s^3*t^6 - 185*ep^3*mWW*s^3*t^6 - 24*s^4*t^6 - 144*ep*s^4*t^6 - 246*ep^2*s^4*t^6 - 126*ep^3*s^4*t^6 + 24*mtt^3*t^7 + 132*ep*mtt^3*t^7 + 216*ep^2*mtt^3*t^7 + 108*ep^3*mtt^3*t^7 - 64*mtt^2*mWW*t^7 - 349*ep*mtt^2*mWW*t^7 - 572*ep^2*mtt^2*mWW*t^7 - 287*ep^3*mtt^2*mWW*t^7 + 16*mtt*mWW^2*t^7 + 79*ep*mtt*mWW^2*t^7 + 128*ep^2*mtt*mWW^2*t^7 + 65*ep^3*mtt*mWW^2*t^7 + 24*mWW^3*t^7 + 138*ep*mWW^3*t^7 + 228*ep^2*mWW^3*t^7 + 114*ep^3*mWW^3*t^7 - 72*mtt^2*s*t^7 - 396*ep*mtt^2*s*t^7 - 648*ep^2*mtt^2*s*t^7 - 324*ep^3*mtt^2*s*t^7 + 128*mtt*mWW*s*t^7 + 698*ep*mtt*mWW*s*t^7 + 1144*ep^2*mtt*mWW*s*t^7 + 574*ep^3*mtt*mWW*s*t^7 - 16*mWW^2*s*t^7 - 79*ep*mWW^2*s*t^7 - 128*ep^2*mWW^2*s*t^7 - 65*ep^3*mWW^2*s*t^7 + 72*mtt*s^2*t^7 + 396*ep*mtt*s^2*t^7 + 648*ep^2*mtt*s^2*t^7 + 324*ep^3*mtt*s^2*t^7 - 64*mWW*s^2*t^7 - 349*ep*mWW*s^2*t^7 - 572*ep^2*mWW*s^2*t^7 - 287*ep^3*mWW*s^2*t^7 - 24*s^3*t^7 - 132*ep*s^3*t^7 - 216*ep^2*s^3*t^7 - 108*ep^3*s^3*t^7 - 8*mtt^2*t^8 - 40*ep*mtt^2*t^8 - 62*ep^2*mtt^2*t^8 - 30*ep^3*mtt^2*t^8 + 24*mtt*mWW*t^8 + 120*ep*mtt*mWW*t^8 + 186*ep^2*mtt*mWW*t^8 + 90*ep^3*mtt*mWW*t^8 - 16*mWW^2*t^8 - 80*ep*mWW^2*t^8 - 124*ep^2*mWW^2*t^8 - 60*ep^3*mWW^2*t^8 + 16*mtt*s*t^8 + 80*ep*mtt*s*t^8 + 124*ep^2*mtt*s*t^8 + 60*ep^3*mtt*s*t^8 - 24*mWW*s*t^8 - 120*ep*mWW*s*t^8 - 186*ep^2*mWW*s*t^8 - 90*ep^3*mWW*s*t^8 - 8*s^2*t^8 - 40*ep*s^2*t^8 - 62*ep^2*s^2*t^8 - 30*ep^3*s^2*t^8))/(2*ep*(1 + ep)^2*mWW^3*(mtt - mWW - s)^3*s^4*(mWW - t)^4*(mtt - mWW - s - t)^3), ((-1 + ep)*(-1 + 2*ep)*(-12*ep*mtt^9*mWW^5*s^3 - 116*ep^2*mtt^9*mWW^5*s^3 - 400*ep^3*mtt^9*mWW^5*s^3 - 592*ep^4*mtt^9*mWW^5*s^3 - 320*ep^5*mtt^9*mWW^5*s^3 + 52*ep*mtt^8*mWW^6*s^3 + 524*ep^2*mtt^8*mWW^6*s^3 + 1856*ep^3*mtt^8*mWW^6*s^3 + 2800*ep^4*mtt^8*mWW^6*s^3 + 1536*ep^5*mtt^8*mWW^6*s^3 - 76*ep*mtt^7*mWW^7*s^3 - 820*ep^2*mtt^7*mWW^7*s^3 - 3024*ep^3*mtt^7*mWW^7*s^3 - 4688*ep^4*mtt^7*mWW^7*s^3 - 2624*ep^5*mtt^7*mWW^7*s^3 + 20*ep*mtt^6*mWW^8*s^3 + 300*ep^2*mtt^6*mWW^8*s^3 + 1280*ep^3*mtt^6*mWW^8*s^3 + 2160*ep^4*mtt^6*mWW^8*s^3 + 1280*ep^5*mtt^6*mWW^8*s^3 + 60*ep*mtt^5*mWW^9*s^3 + 580*ep^2*mtt^5*mWW^9*s^3 + 2000*ep^3*mtt^5*mWW^9*s^3 + 2960*ep^4*mtt^5*mWW^9*s^3 + 1600*ep^5*mtt^5*mWW^9*s^3 - 68*ep*mtt^4*mWW^10*s^3 - 764*ep^2*mtt^4*mWW^10*s^3 - 2880*ep^3*mtt^4*mWW^10*s^3 - 4528*ep^4*mtt^4*mWW^10*s^3 - 2560*ep^5*mtt^4*mWW^10*s^3 + 28*ep*mtt^3*mWW^11*s^3 + 356*ep^2*mtt^3*mWW^11*s^3 + 1424*ep^3*mtt^3*mWW^11*s^3 + 2320*ep^4*mtt^3*mWW^11*s^3 + 1344*ep^5*mtt^3*mWW^11*s^3 - 4*ep*mtt^2*mWW^12*s^3 - 60*ep^2*mtt^2*mWW^12*s^3 - 256*ep^3*mtt^2*mWW^12*s^3 - 432*ep^4*mtt^2*mWW^12*s^3 - 256*ep^5*mtt^2*mWW^12*s^3 + 78*ep*mtt^8*mWW^5*s^4 + 784*ep^2*mtt^8*mWW^5*s^4 + 2758*ep^3*mtt^8*mWW^5*s^4 + 4124*ep^4*mtt^8*mWW^5*s^4 + 2240*ep^5*mtt^8*mWW^5*s^4 - 330*ep*mtt^7*mWW^6*s^4 - 3452*ep^2*mtt^7*mWW^6*s^4 - 12374*ep^3*mtt^7*mWW^6*s^4 - 18676*ep^4*mtt^7*mWW^6*s^4 - 10192*ep^5*mtt^7*mWW^6*s^4 + 518*ep*mtt^6*mWW^7*s^4 + 5652*ep^2*mtt^6*mWW^7*s^4 + 20546*ep^3*mtt^6*mWW^7*s^4 + 31092*ep^4*mtt^6*mWW^7*s^4 + 16928*ep^5*mtt^6*mWW^7*s^4 - 266*ep*mtt^5*mWW^8*s^4 - 3116*ep^2*mtt^5*mWW^8*s^4 - 11398*ep^3*mtt^5*mWW^8*s^4 - 16948*ep^4*mtt^5*mWW^8*s^4 - 8976*ep^5*mtt^5*mWW^8*s^4 - 254*ep*mtt^4*mWW^9*s^4 - 2588*ep^2*mtt^4*mWW^9*s^4 - 9442*ep^3*mtt^4*mWW^9*s^4 - 14740*ep^4*mtt^4*mWW^9*s^4 - 8352*ep^5*mtt^4*mWW^9*s^4 + 498*ep*mtt^3*mWW^10*s^4 + 5388*ep^2*mtt^3*mWW^10*s^4 + 19470*ep^3*mtt^3*mWW^10*s^4 + 29316*ep^4*mtt^3*mWW^10*s^4 + 15888*ep^5*mtt^3*mWW^10*s^4 - 334*ep*mtt^2*mWW^11*s^4 - 3716*ep^2*mtt^2*mWW^11*s^4 - 13338*ep^3*mtt^2*mWW^11*s^4 - 19684*ep^4*mtt^2*mWW^11*s^4 - 10400*ep^5*mtt^2*mWW^11*s^4 + 98*ep*mtt*mWW^12*s^4 + 1180*ep^2*mtt*mWW^12*s^4 + 4302*ep^3*mtt*mWW^12*s^4 + 6308*ep^4*mtt*mWW^12*s^4 + 3280*ep^5*mtt*mWW^12*s^4 - 8*ep*mWW^13*s^4 - 132*ep^2*mWW^13*s^4 - 524*ep^3*mWW^13*s^4 - 792*ep^4*mWW^13*s^4 - 416*ep^5*mWW^13*s^4 - 210*ep*mtt^7*mWW^5*s^5 - 2180*ep^2*mtt^7*mWW^5*s^5 - 7790*ep^3*mtt^7*mWW^5*s^5 - 11740*ep^4*mtt^7*mWW^5*s^5 - 6400*ep^5*mtt^7*mWW^5*s^5 + 834*ep*mtt^6*mWW^6*s^5 + 8872*ep^2*mtt^6*mWW^6*s^5 + 31882*ep^3*mtt^6*mWW^6*s^5 + 47948*ep^4*mtt^6*mWW^6*s^5 + 26000*ep^5*mtt^6*mWW^6*s^5 - 1186*ep*mtt^5*mWW^7*s^5 - 12820*ep^2*mtt^5*mWW^7*s^5 - 45822*ep^3*mtt^5*mWW^7*s^5 - 67964*ep^4*mtt^5*mWW^7*s^5 - 36224*ep^5*mtt^5*mWW^7*s^5 + 338*ep*mtt^4*mWW^8*s^5 + 3912*ep^2*mtt^4*mWW^8*s^5 + 13546*ep^3*mtt^4*mWW^8*s^5 + 18636*ep^4*mtt^4*mWW^8*s^5 + 8976*ep^5*mtt^4*mWW^8*s^5 + 954*ep*mtt^3*mWW^9*s^5 + 9844*ep^2*mtt^3*mWW^9*s^5 + 35014*ep^3*mtt^3*mWW^9*s^5 + 52556*ep^4*mtt^3*mWW^9*s^5 + 28544*ep^5*mtt^3*mWW^9*s^5 - 1130*ep*mtt^2*mWW^10*s^5 - 12104*ep^2*mtt^2*mWW^10*s^5 - 42738*ep^3*mtt^2*mWW^10*s^5 - 62524*ep^4*mtt^2*mWW^10*s^5 - 32848*ep^5*mtt^2*mWW^10*s^5 + 442*ep*mtt*mWW^11*s^5 + 5156*ep^2*mtt*mWW^11*s^5 + 18598*ep^3*mtt*mWW^11*s^5 + 27148*ep^4*mtt*mWW^11*s^5 + 14080*ep^5*mtt*mWW^11*s^5 - 42*ep*mWW^12*s^5 - 680*ep^2*mWW^12*s^5 - 2690*ep^3*mWW^12*s^5 - 4060*ep^4*mWW^12*s^5 - 2128*ep^5*mWW^12*s^5 + 300*ep*mtt^6*mWW^5*s^6 + 3200*ep^2*mtt^6*mWW^5*s^6 + 11580*ep^3*mtt^6*mWW^5*s^6 + 17560*ep^4*mtt^6*mWW^5*s^6 + 9600*ep^5*mtt^6*mWW^5*s^6 - 1076*ep*mtt^5*mWW^6*s^6 - 11448*ep^2*mtt^5*mWW^6*s^6 - 40908*ep^3*mtt^5*mWW^6*s^6 - 61032*ep^4*mtt^5*mWW^6*s^6 - 32800*ep^5*mtt^5*mWW^6*s^6 + 1168*ep*mtt^4*mWW^7*s^6 + 12392*ep^2*mtt^4*mWW^7*s^6 + 43320*ep^3*mtt^4*mWW^7*s^6 + 62704*ep^4*mtt^4*mWW^7*s^6 + 32576*ep^5*mtt^4*mWW^7*s^6 + 296*ep*mtt^3*mWW^8*s^6 + 2704*ep^2*mtt^3*mWW^8*s^6 + 9816*ep^3*mtt^3*mWW^8*s^6 + 15920*ep^4*mtt^3*mWW^8*s^6 + 9472*ep^5*mtt^3*mWW^8*s^6 - 1380*ep*mtt^2*mWW^9*s^6 - 14192*ep^2*mtt^2*mWW^9*s^6 - 49380*ep^3*mtt^2*mWW^9*s^6 - 71944*ep^4*mtt^2*mWW^9*s^6 - 37824*ep^5*mtt^2*mWW^9*s^6 + 780*ep*mtt*mWW^10*s^6 + 8744*ep^2*mtt*mWW^10*s^6 + 31092*ep^3*mtt*mWW^10*s^6 + 45112*ep^4*mtt*mWW^10*s^6 + 23328*ep^5*mtt*mWW^10*s^6 - 88*ep*mWW^11*s^6 - 1400*ep^2*mWW^11*s^6 - 5520*ep^3*mWW^11*s^6 - 8320*ep^4*mWW^11*s^6 - 4352*ep^5*mWW^11*s^6 - 240*ep*mtt^5*mWW^5*s^7 - 2620*ep^2*mtt^5*mWW^5*s^7 - 9580*ep^3*mtt^5*mWW^5*s^7 - 14600*ep^4*mtt^5*mWW^5*s^7 - 8000*ep^5*mtt^5*mWW^5*s^7 + 744*ep*mtt^4*mWW^6*s^7 + 7772*ep^2*mtt^4*mWW^6*s^7 + 27332*ep^3*mtt^4*mWW^6*s^7 + 40168*ep^4*mtt^4*mWW^6*s^7 + 21280*ep^5*mtt^4*mWW^6*s^7 - 428*ep*mtt^3*mWW^7*s^7 - 4476*ep^2*mtt^3*mWW^7*s^7 - 15128*ep^3*mtt^3*mWW^7*s^7 - 20928*ep^4*mtt^3*mWW^7*s^7 - 10304*ep^5*mtt^3*mWW^7*s^7 - 652*ep*mtt^2*mWW^8*s^7 - 6332*ep^2*mtt^2*mWW^8*s^7 - 21672*ep^3*mtt^2*mWW^8*s^7 - 31648*ep^4*mtt^2*mWW^8*s^7 - 16832*ep^5*mtt^2*mWW^8*s^7 + 668*ep*mtt*mWW^9*s^7 + 7096*ep^2*mtt*mWW^9*s^7 + 24708*ep^3*mtt*mWW^9*s^7 + 35528*ep^4*mtt*mWW^9*s^7 + 18304*ep^5*mtt*mWW^9*s^7 - 92*ep*mWW^10*s^7 - 1440*ep^2*mWW^10*s^7 - 5660*ep^3*mWW^10*s^7 - 8520*ep^4*mWW^10*s^7 - 4448*ep^5*mWW^10*s^7 + 102*ep*mtt^4*mWW^5*s^8 + 1136*ep^2*mtt^4*mWW^5*s^8 + 4190*ep^3*mtt^4*mWW^5*s^8 + 6412*ep^4*mtt^4*mWW^5*s^8 + 3520*ep^5*mtt^4*mWW^5*s^8 - 258*ep*mtt^3*mWW^6*s^8 - 2572*ep^2*mtt^3*mWW^6*s^8 - 8734*ep^3*mtt^3*mWW^6*s^8 - 12452*ep^4*mtt^3*mWW^6*s^8 - 6416*ep^5*mtt^3*mWW^6*s^8 - 38*ep*mtt^2*mWW^7*s^8 - 284*ep^2*mtt^2*mWW^7*s^8 - 1002*ep^3*mtt^2*mWW^7*s^8 - 1732*ep^4*mtt^2*mWW^7*s^8 - 1120*ep^5*mtt^2*mWW^7*s^8 + 274*ep*mtt*mWW^8*s^8 + 2684*ep^2*mtt*mWW^8*s^8 + 9022*ep^3*mtt*mWW^8*s^8 + 12772*ep^4*mtt*mWW^8*s^8 + 6544*ep^5*mtt*mWW^8*s^8 - 48*ep*mWW^9*s^8 - 740*ep^2*mWW^9*s^8 - 2900*ep^3*mWW^9*s^8 - 4360*ep^4*mWW^9*s^8 - 2272*ep^5*mWW^9*s^8 - 18*ep*mtt^3*mWW^5*s^9 - 204*ep^2*mtt^3*mWW^5*s^9 - 758*ep^3*mtt^3*mWW^5*s^9 - 1164*ep^4*mtt^3*mWW^5*s^9 - 640*ep^5*mtt^3*mWW^5*s^9 + 34*ep*mtt^2*mWW^6*s^9 + 304*ep^2*mtt^2*mWW^6*s^9 + 946*ep^3*mtt^2*mWW^6*s^9 + 1244*ep^4*mtt^2*mWW^6*s^9 + 592*ep^5*mtt^2*mWW^6*s^9 + 42*ep*mtt*mWW^7*s^9 + 356*ep^2*mtt*mWW^7*s^9 + 1110*ep^3*mtt*mWW^7*s^9 + 1516*ep^4*mtt*mWW^7*s^9 + 768*ep^5*mtt*mWW^7*s^9 - 10*ep*mWW^8*s^9 - 152*ep^2*mWW^8*s^9 - 594*ep^3*mWW^8*s^9 - 892*ep^4*mWW^8*s^9 - 464*ep^5*mWW^8*s^9 + 12*ep*mtt^11*mWW^4*s*t + 116*ep^2*mtt^11*mWW^4*s*t + 400*ep^3*mtt^11*mWW^4*s*t + 592*ep^4*mtt^11*mWW^4*s*t + 320*ep^5*mtt^11*mWW^4*s*t - 2*mtt^10*mWW^5*s*t - 36*ep*mtt^10*mWW^5*s*t - 226*ep^2*mtt^10*mWW^5*s*t - 640*ep^3*mtt^10*mWW^5*s*t - 840*ep^4*mtt^10*mWW^5*s*t - 416*ep^5*mtt^10*mWW^5*s*t - 4*mtt^9*mWW^6*s*t - 92*ep*mtt^9*mWW^6*s*t - 656*ep^2*mtt^9*mWW^6*s*t - 2032*ep^3*mtt^9*mWW^6*s*t - 2880*ep^4*mtt^9*mWW^6*s*t - 1536*ep^5*mtt^9*mWW^6*s*t + 18*mtt^8*mWW^7*s*t + 240*ep*mtt^8*mWW^7*s*t + 1238*ep^2*mtt^8*mWW^7*s*t + 3088*ep^3*mtt^8*mWW^7*s*t + 3736*ep^4*mtt^8*mWW^7*s*t + 1760*ep^5*mtt^8*mWW^7*s*t + 8*mtt^7*mWW^8*s*t + 248*ep*mtt^7*mWW^8*s*t + 1960*ep^2*mtt^7*mWW^8*s*t + 6432*ep^3*mtt^7*mWW^8*s*t + 9504*ep^4*mtt^7*mWW^8*s*t + 5248*ep^5*mtt^7*mWW^8*s*t - 62*mtt^6*mWW^9*s*t - 964*ep*mtt^6*mWW^9*s*t - 5686*ep^2*mtt^6*mWW^9*s*t - 15968*ep^3*mtt^6*mWW^9*s*t - 21528*ep^4*mtt^6*mWW^9*s*t - 11232*ep^5*mtt^6*mWW^9*s*t + 60*mtt^5*mWW^10*s*t + 804*ep*mtt^5*mWW^10*s*t + 4256*ep^2*mtt^5*mWW^10*s*t + 11152*ep^3*mtt^5*mWW^10*s*t + 14464*ep^4*mtt^5*mWW^10*s*t + 7424*ep^5*mtt^5*mWW^10*s*t - 18*mtt^4*mWW^11*s*t - 200*ep*mtt^4*mWW^11*s*t - 894*ep^2*mtt^4*mWW^11*s*t - 2096*ep^3*mtt^4*mWW^11*s*t - 2616*ep^4*mtt^4*mWW^11*s*t - 1376*ep^5*mtt^4*mWW^11*s*t - 12*ep*mtt^3*mWW^12*s*t - 108*ep^2*mtt^3*mWW^12*s*t - 336*ep^3*mtt^3*mWW^12*s*t - 432*ep^4*mtt^3*mWW^12*s*t - 192*ep^5*mtt^3*mWW^12*s*t - 150*ep*mtt^10*mWW^4*s^2*t - 1450*ep^2*mtt^10*mWW^4*s^2*t - 5000*ep^3*mtt^10*mWW^4*s^2*t - 7400*ep^4*mtt^10*mWW^4*s^2*t - 4000*ep^5*mtt^10*mWW^4*s^2*t + 16*mtt^9*mWW^5*s^2*t + 624*ep*mtt^9*mWW^5*s^2*t + 4994*ep^2*mtt^9*mWW^5*s^2*t + 15810*ep^3*mtt^9*mWW^5*s^2*t + 22068*ep^4*mtt^9*mWW^5*s^2*t + 11376*ep^5*mtt^9*mWW^5*s^2*t + 44*mtt^8*mWW^6*s^2*t + 44*ep*mtt^8*mWW^6*s^2*t - 1946*ep^2*mtt^8*mWW^6*s^2*t - 8282*ep^3*mtt^8*mWW^6*s^2*t - 12132*ep^4*mtt^8*mWW^6*s^2*t - 6000*ep^5*mtt^8*mWW^6*s^2*t - 148*mtt^7*mWW^7*s^2*t - 1366*ep*mtt^7*mWW^7*s^2*t - 4538*ep^2*mtt^7*mWW^7*s^2*t - 7132*ep^3*mtt^7*mWW^7*s^2*t - 5760*ep^4*mtt^7*mWW^7*s^2*t - 2176*ep^5*mtt^7*mWW^7*s^2*t - 128*mtt^6*mWW^8*s^2*t - 1794*ep*mtt^6*mWW^8*s^2*t - 9946*ep^2*mtt^6*mWW^8*s^2*t - 27084*ep^3*mtt^6*mWW^8*s^2*t - 35808*ep^4*mtt^6*mWW^8*s^2*t - 18240*ep^5*mtt^6*mWW^8*s^2*t + 616*mtt^5*mWW^9*s^2*t + 7224*ep*mtt^5*mWW^9*s^2*t + 33482*ep^2*mtt^5*mWW^9*s^2*t + 78018*ep^3*mtt^5*mWW^9*s^2*t + 91476*ep^4*mtt^5*mWW^9*s^2*t + 42864*ep^5*mtt^5*mWW^9*s^2*t - 596*mtt^4*mWW^10*s^2*t - 6816*ep*mtt^4*mWW^10*s^2*t - 30502*ep^2*mtt^4*mWW^10*s^2*t - 68066*ep^3*mtt^4*mWW^10*s^2*t - 76260*ep^4*mtt^4*mWW^10*s^2*t - 34288*ep^5*mtt^4*mWW^10*s^2*t + 220*mtt^3*mWW^11*s^2*t + 2538*ep*mtt^3*mWW^11*s^2*t + 11378*ep^2*mtt^3*mWW^11*s^2*t + 25152*ep^3*mtt^3*mWW^11*s^2*t + 27672*ep^4*mtt^3*mWW^11*s^2*t + 12192*ep^5*mtt^3*mWW^11*s^2*t - 24*mtt^2*mWW^12*s^2*t - 308*ep*mtt^2*mWW^12*s^2*t - 1500*ep^2*mtt^2*mWW^12*s^2*t - 3472*ep^3*mtt^2*mWW^12*s^2*t - 3888*ep^4*mtt^2*mWW^12*s^2*t - 1728*ep^5*mtt^2*mWW^12*s^2*t + 4*ep*mtt*mWW^13*s^2*t + 28*ep^2*mtt*mWW^13*s^2*t + 56*ep^3*mtt*mWW^13*s^2*t + 32*ep^4*mtt*mWW^13*s^2*t + 687*ep*mtt^9*mWW^4*s^3*t + 6602*ep^2*mtt^9*mWW^4*s^3*t + 22673*ep^3*mtt^9*mWW^4*s^3*t + 33454*ep^4*mtt^9*mWW^4*s^3*t + 18040*ep^5*mtt^9*mWW^4*s^3*t - 54*mtt^8*mWW^5*s^3*t - 2841*ep*mtt^8*mWW^5*s^3*t - 23598*ep^2*mtt^8*mWW^5*s^3*t - 75357*ep^3*mtt^8*mWW^5*s^3*t - 105270*ep^4*mtt^8*mWW^5*s^3*t - 54168*ep^5*mtt^8*mWW^5*s^3*t - 130*mtt^7*mWW^6*s^3*t + 957*ep*mtt^7*mWW^6*s^3*t + 15378*ep^2*mtt^7*mWW^6*s^3*t + 54501*ep^3*mtt^7*mWW^6*s^3*t + 75742*ep^4*mtt^7*mWW^6*s^3*t + 37032*ep^5*mtt^7*mWW^6*s^3*t + 378*mtt^6*mWW^7*s^3*t + 4047*ep*mtt^6*mWW^7*s^3*t + 17642*ep^2*mtt^6*mWW^7*s^3*t + 41051*ep^3*mtt^6*mWW^7*s^3*t + 51250*ep^4*mtt^6*mWW^7*s^3*t + 26776*ep^5*mtt^6*mWW^7*s^3*t + 220*mtt^5*mWW^8*s^3*t + 713*ep*mtt^5*mWW^8*s^3*t - 5408*ep^2*mtt^5*mWW^8*s^3*t - 28531*ep^3*mtt^5*mWW^8*s^3*t - 45866*ep^4*mtt^5*mWW^8*s^3*t - 25240*ep^5*mtt^5*mWW^8*s^3*t - 858*mtt^4*mWW^9*s^3*t - 8383*ep*mtt^4*mWW^9*s^3*t - 31210*ep^2*mtt^4*mWW^9*s^3*t - 59307*ep^3*mtt^4*mWW^9*s^3*t - 60002*ep^4*mtt^4*mWW^9*s^3*t - 25784*ep^5*mtt^4*mWW^9*s^3*t + 526*mtt^3*mWW^10*s^3*t + 6127*ep*mtt^3*mWW^10*s^3*t + 28326*ep^2*mtt^3*mWW^10*s^3*t + 66163*ep^3*mtt^3*mWW^10*s^3*t + 78194*ep^4*mtt^3*mWW^10*s^3*t + 37144*ep^5*mtt^3*mWW^10*s^3*t - 90*mtt^2*mWW^11*s^3*t - 1551*ep*mtt^2*mWW^11*s^3*t - 9614*ep^2*mtt^2*mWW^11*s^3*t - 26863*ep^3*mtt^2*mWW^11*s^3*t - 35002*ep^4*mtt^2*mWW^11*s^3*t - 17528*ep^5*mtt^2*mWW^11*s^3*t + 8*mtt*mWW^12*s^3*t + 252*ep*mtt*mWW^12*s^3*t + 1998*ep^2*mtt*mWW^12*s^3*t + 6106*ep^3*mtt*mWW^12*s^3*t + 8140*ep^4*mtt*mWW^12*s^3*t + 4064*ep^5*mtt*mWW^12*s^3*t - 8*ep*mWW^13*s^3*t - 116*ep^2*mWW^13*s^3*t - 436*ep^3*mWW^13*s^3*t - 640*ep^4*mWW^13*s^3*t - 336*ep^5*mWW^13*s^3*t - 1662*ep*mtt^8*mWW^4*s^4*t - 15922*ep^2*mtt^8*mWW^4*s^4*t - 54512*ep^3*mtt^8*mWW^4*s^4*t - 80192*ep^4*mtt^8*mWW^4*s^4*t - 43120*ep^5*mtt^8*mWW^4*s^4*t + 100*mtt^7*mWW^5*s^4*t + 6302*ep*mtt^7*mWW^5*s^4*t + 53222*ep^2*mtt^7*mWW^5*s^4*t + 170112*ep^3*mtt^7*mWW^5*s^4*t + 236688*ep^4*mtt^7*mWW^5*s^4*t + 121072*ep^5*mtt^7*mWW^5*s^4*t + 136*mtt^6*mWW^6*s^4*t - 2902*ep*mtt^6*mWW^6*s^4*t - 32492*ep^2*mtt^6*mWW^6*s^4*t - 105378*ep^3*mtt^6*mWW^6*s^4*t - 138236*ep^4*mtt^6*mWW^6*s^4*t - 64112*ep^5*mtt^6*mWW^6*s^4*t - 432*mtt^5*mWW^7*s^4*t - 7474*ep*mtt^5*mWW^7*s^4*t - 48290*ep^2*mtt^5*mWW^7*s^4*t - 144980*ep^3*mtt^5*mWW^7*s^4*t - 204784*ep^4*mtt^5*mWW^7*s^4*t - 110208*ep^5*mtt^5*mWW^7*s^4*t + 112*mtt^4*mWW^8*s^4*t + 7856*ep*mtt^4*mWW^8*s^4*t + 67728*ep^2*mtt^4*mWW^8*s^4*t + 215528*ep^3*mtt^4*mWW^8*s^4*t + 296120*ep^4*mtt^4*mWW^8*s^4*t + 149840*ep^5*mtt^4*mWW^8*s^4*t + 36*mtt^3*mWW^9*s^4*t - 2728*ep*mtt^3*mWW^9*s^4*t - 27254*ep^2*mtt^3*mWW^9*s^4*t - 85882*ep^3*mtt^3*mWW^9*s^4*t - 110284*ep^4*mtt^3*mWW^9*s^4*t - 50272*ep^5*mtt^3*mWW^9*s^4*t + 40*mtt^2*mWW^10*s^4*t + 52*ep*mtt^2*mWW^10*s^4*t - 1664*ep^2*mtt^2*mWW^10*s^4*t - 9644*ep^3*mtt^2*mWW^10*s^4*t - 19880*ep^4*mtt^2*mWW^10*s^4*t - 14048*ep^5*mtt^2*mWW^10*s^4*t + 8*mtt*mWW^11*s^4*t + 620*ep*mtt*mWW^11*s^4*t + 5402*ep^2*mtt*mWW^11*s^4*t + 17302*ep^3*mtt*mWW^11*s^4*t + 24188*ep^4*mtt*mWW^11*s^4*t + 12720*ep^5*mtt*mWW^11*s^4*t - 64*ep*mWW^12*s^4*t - 730*ep^2*mWW^12*s^4*t - 2546*ep^3*mWW^12*s^4*t - 3620*ep^4*mWW^12*s^4*t - 1872*ep^5*mWW^12*s^4*t + 2415*ep*mtt^7*mWW^4*s^5*t + 23210*ep^2*mtt^7*mWW^4*s^5*t + 79465*ep^3*mtt^7*mWW^4*s^5*t + 116710*ep^4*mtt^7*mWW^4*s^5*t + 62600*ep^5*mtt^7*mWW^4*s^5*t - 110*mtt^6*mWW^5*s^5*t - 8125*ep*mtt^6*mWW^5*s^5*t - 69790*ep^2*mtt^6*mWW^5*s^5*t - 223385*ep^3*mtt^6*mWW^5*s^5*t - 309390*ep^4*mtt^6*mWW^5*s^5*t - 157080*ep^5*mtt^6*mWW^5*s^5*t + 16*mtt^5*mWW^6*s^5*t + 4087*ep*mtt^5*mWW^6*s^5*t + 34634*ep^2*mtt^5*mWW^6*s^5*t + 100393*ep^3*mtt^5*mWW^6*s^5*t + 119262*ep^4*mtt^5*mWW^6*s^5*t + 49144*ep^5*mtt^5*mWW^6*s^5*t + 266*mtt^4*mWW^7*s^5*t + 9355*ep*mtt^4*mWW^7*s^5*t + 75422*ep^2*mtt^4*mWW^7*s^5*t + 244099*ep^3*mtt^4*mWW^7*s^5*t + 350282*ep^4*mtt^4*mWW^7*s^5*t + 186376*ep^5*mtt^4*mWW^7*s^5*t - 514*mtt^3*mWW^8*s^5*t - 14473*ep*mtt^3*mWW^8*s^5*t - 107936*ep^2*mtt^3*mWW^8*s^5*t - 324371*ep^3*mtt^3*mWW^8*s^5*t - 429882*ep^4*mtt^3*mWW^8*s^5*t - 210648*ep^5*mtt^3*mWW^8*s^5*t + 396*mtt^2*mWW^9*s^5*t + 7245*ep*mtt^2*mWW^9*s^5*t + 47108*ep^2*mtt^2*mWW^9*s^5*t + 129909*ep^3*mtt^2*mWW^9*s^5*t + 157870*ep^4*mtt^2*mWW^9*s^5*t + 69720*ep^5*mtt^2*mWW^9*s^5*t - 54*mtt*mWW^10*s^5*t - 369*ep*mtt*mWW^10*s^5*t - 1388*ep^2*mtt*mWW^10*s^5*t - 2035*ep^3*mtt*mWW^10*s^5*t + 830*ep^4*mtt*mWW^10*s^5*t + 2872*ep^5*mtt*mWW^10*s^5*t - 135*ep*mWW^11*s^5*t - 1260*ep^2*mWW^11*s^5*t - 4075*ep^3*mWW^11*s^5*t - 5682*ep^4*mWW^11*s^5*t - 2984*ep^5*mWW^11*s^5*t - 2202*ep*mtt^6*mWW^4*s^6*t - 21406*ep^2*mtt^6*mWW^4*s^6*t - 73600*ep^3*mtt^6*mWW^4*s^6*t - 108152*ep^4*mtt^6*mWW^4*s^6*t - 57920*ep^5*mtt^6*mWW^4*s^6*t + 72*mtt^5*mWW^5*s^6*t + 6476*ep*mtt^5*mWW^5*s^6*t + 56766*ep^2*mtt^5*mWW^5*s^6*t + 182050*ep^3*mtt^5*mWW^5*s^6*t + 250740*ep^4*mtt^5*mWW^5*s^6*t + 126096*ep^5*mtt^5*mWW^5*s^6*t - 140*mtt^4*mWW^6*s^6*t - 3018*ep*mtt^4*mWW^6*s^6*t - 18706*ep^2*mtt^4*mWW^6*s^6*t - 43816*ep^3*mtt^4*mWW^6*s^6*t - 39072*ep^4*mtt^4*mWW^6*s^6*t - 8720*ep^5*mtt^4*mWW^6*s^6*t - 144*mtt^3*mWW^7*s^6*t - 8150*ep*mtt^3*mWW^7*s^6*t - 69482*ep^2*mtt^3*mWW^7*s^6*t - 224928*ep^3*mtt^3*mWW^7*s^6*t - 317008*ep^4*mtt^3*mWW^7*s^6*t - 164368*ep^5*mtt^3*mWW^7*s^6*t + 404*mtt^2*mWW^8*s^6*t + 10082*ep*mtt^2*mWW^8*s^6*t + 73328*ep^2*mtt^2*mWW^8*s^6*t + 216750*ep^3*mtt^2*mWW^8*s^6*t + 281612*ep^4*mtt^2*mWW^8*s^6*t + 134464*ep^5*mtt^2*mWW^8*s^6*t - 128*mtt*mWW^9*s^6*t - 2478*ep*mtt*mWW^9*s^6*t - 18056*ep^2*mtt*mWW^9*s^6*t - 53102*ep^3*mtt*mWW^9*s^6*t - 66524*ep^4*mtt*mWW^9*s^6*t - 29536*ep^5*mtt*mWW^9*s^6*t - 70*ep*mWW^10*s^6*t - 140*ep^2*mWW^10*s^6*t + 230*ep^3*mWW^10*s^6*t + 452*ep^4*mWW^10*s^6*t - 16*ep^5*mWW^10*s^6*t + 1245*ep*mtt^5*mWW^4*s^7*t + 12350*ep^2*mtt^5*mWW^4*s^7*t + 42835*ep^3*mtt^5*mWW^4*s^7*t + 63130*ep^4*mtt^5*mWW^4*s^7*t + 33800*ep^5*mtt^5*mWW^4*s^7*t - 26*mtt^4*mWW^5*s^7*t - 3179*ep*mtt^4*mWW^5*s^7*t - 28354*ep^2*mtt^4*mWW^5*s^7*t - 90695*ep^3*mtt^4*mWW^5*s^7*t - 123618*ep^4*mtt^4*mWW^5*s^7*t - 61256*ep^5*mtt^4*mWW^5*s^7*t + 102*mtt^3*mWW^6*s^7*t + 849*ep*mtt^3*mWW^6*s^7*t + 1798*ep^2*mtt^3*mWW^6*s^7*t - 3827*ep^3*mtt^3*mWW^6*s^7*t - 16714*ep^4*mtt^3*mWW^6*s^7*t - 14056*ep^5*mtt^3*mWW^6*s^7*t + 90*mtt^2*mWW^7*s^7*t + 4447*ep*mtt^2*mWW^7*s^7*t + 36666*ep^2*mtt^2*mWW^7*s^7*t + 115051*ep^3*mtt^2*mWW^7*s^7*t + 156786*ep^4*mtt^2*mWW^7*s^7*t + 78424*ep^5*mtt^2*mWW^7*s^7*t - 102*mtt*mWW^8*s^7*t - 2742*ep*mtt*mWW^8*s^7*t - 21292*ep^2*mtt*mWW^8*s^7*t - 64512*ep^3*mtt*mWW^8*s^7*t - 83840*ep^4*mtt*mWW^8*s^7*t - 39360*ep^5*mtt*mWW^8*s^7*t + 84*ep*mWW^9*s^7*t + 1616*ep^2*mWW^9*s^7*t + 6332*ep^3*mWW^9*s^7*t + 8992*ep^4*mWW^9*s^7*t + 4240*ep^5*mWW^9*s^7*t - 402*ep*mtt^4*mWW^4*s^8*t - 4102*ep^2*mtt^4*mWW^4*s^8*t - 14408*ep^3*mtt^4*mWW^4*s^8*t - 21344*ep^4*mtt^4*mWW^4*s^8*t - 11440*ep^5*mtt^4*mWW^4*s^8*t + 4*mtt^3*mWW^5*s^8*t + 886*ep*mtt^3*mWW^5*s^8*t + 7898*ep^2*mtt^3*mWW^5*s^8*t + 24812*ep^3*mtt^3*mWW^5*s^8*t + 33000*ep^4*mtt^3*mWW^5*s^8*t + 15888*ep^5*mtt^3*mWW^5*s^8*t - 24*mtt^2*mWW^6*s^8*t + 204*ep*mtt^2*mWW^6*s^8*t + 3048*ep^2*mtt^2*mWW^6*s^8*t + 11644*ep^3*mtt^2*mWW^6*s^8*t + 18288*ep^4*mtt^2*mWW^6*s^8*t + 10352*ep^5*mtt^2*mWW^6*s^8*t - 28*mtt*mWW^7*s^8*t - 1134*ep*mtt*mWW^7*s^8*t - 9114*ep^2*mtt*mWW^7*s^8*t - 27900*ep^3*mtt*mWW^7*s^8*t - 36824*ep^4*mtt*mWW^7*s^8*t - 17712*ep^5*mtt*mWW^7*s^8*t + 110*ep*mWW^8*s^8*t + 1566*ep^2*mWW^8*s^8*t + 5788*ep^3*mWW^8*s^8*t + 8160*ep^4*mWW^8*s^8*t + 3936*ep^5*mWW^8*s^8*t + 57*ep*mtt^3*mWW^4*s^9*t + 602*ep^2*mtt^3*mWW^4*s^9*t + 2147*ep^3*mtt^3*mWW^4*s^9*t + 3202*ep^4*mtt^3*mWW^4*s^9*t + 1720*ep^5*mtt^3*mWW^4*s^9*t - 107*ep*mtt^2*mWW^5*s^9*t - 912*ep^2*mtt^2*mWW^5*s^9*t - 2707*ep^3*mtt^2*mWW^5*s^9*t - 3378*ep^4*mtt^2*mWW^5*s^9*t - 1512*ep^5*mtt^2*mWW^5*s^9*t - 129*ep*mtt*mWW^6*s^9*t - 1058*ep^2*mtt*mWW^6*s^9*t - 3203*ep^3*mtt*mWW^6*s^9*t - 4258*ep^4*mtt*mWW^6*s^9*t - 2104*ep^5*mtt*mWW^6*s^9*t + 35*ep*mWW^7*s^9*t + 456*ep^2*mWW^7*s^9*t + 1651*ep^3*mWW^7*s^9*t + 2322*ep^4*mWW^7*s^9*t + 1128*ep^5*mWW^7*s^9*t + 12*ep*mtt^12*mWW^3*t^2 + 116*ep^2*mtt^12*mWW^3*t^2 + 400*ep^3*mtt^12*mWW^3*t^2 + 592*ep^4*mtt^12*mWW^3*t^2 + 320*ep^5*mtt^12*mWW^3*t^2 - 2*mtt^11*mWW^4*t^2 - 36*ep*mtt^11*mWW^4*t^2 - 226*ep^2*mtt^11*mWW^4*t^2 - 640*ep^3*mtt^11*mWW^4*t^2 - 840*ep^4*mtt^11*mWW^4*t^2 - 416*ep^5*mtt^11*mWW^4*t^2 - 4*mtt^10*mWW^5*t^2 - 92*ep*mtt^10*mWW^5*t^2 - 656*ep^2*mtt^10*mWW^5*t^2 - 2032*ep^3*mtt^10*mWW^5*t^2 - 2880*ep^4*mtt^10*mWW^5*t^2 - 1536*ep^5*mtt^10*mWW^5*t^2 + 18*mtt^9*mWW^6*t^2 + 240*ep*mtt^9*mWW^6*t^2 + 1238*ep^2*mtt^9*mWW^6*t^2 + 3088*ep^3*mtt^9*mWW^6*t^2 + 3736*ep^4*mtt^9*mWW^6*t^2 + 1760*ep^5*mtt^9*mWW^6*t^2 + 8*mtt^8*mWW^7*t^2 + 248*ep*mtt^8*mWW^7*t^2 + 1960*ep^2*mtt^8*mWW^7*t^2 + 6432*ep^3*mtt^8*mWW^7*t^2 + 9504*ep^4*mtt^8*mWW^7*t^2 + 5248*ep^5*mtt^8*mWW^7*t^2 - 62*mtt^7*mWW^8*t^2 - 964*ep*mtt^7*mWW^8*t^2 - 5686*ep^2*mtt^7*mWW^8*t^2 - 15968*ep^3*mtt^7*mWW^8*t^2 - 21528*ep^4*mtt^7*mWW^8*t^2 - 11232*ep^5*mtt^7*mWW^8*t^2 + 60*mtt^6*mWW^9*t^2 + 804*ep*mtt^6*mWW^9*t^2 + 4256*ep^2*mtt^6*mWW^9*t^2 + 11152*ep^3*mtt^6*mWW^9*t^2 + 14464*ep^4*mtt^6*mWW^9*t^2 + 7424*ep^5*mtt^6*mWW^9*t^2 - 18*mtt^5*mWW^10*t^2 - 200*ep*mtt^5*mWW^10*t^2 - 894*ep^2*mtt^5*mWW^10*t^2 - 2096*ep^3*mtt^5*mWW^10*t^2 - 2616*ep^4*mtt^5*mWW^10*t^2 - 1376*ep^5*mtt^5*mWW^10*t^2 - 12*ep*mtt^4*mWW^11*t^2 - 108*ep^2*mtt^4*mWW^11*t^2 - 336*ep^3*mtt^4*mWW^11*t^2 - 432*ep^4*mtt^4*mWW^11*t^2 - 192*ep^5*mtt^4*mWW^11*t^2 - 126*ep*mtt^11*mWW^3*s*t^2 - 1218*ep^2*mtt^11*mWW^3*s*t^2 - 4200*ep^3*mtt^11*mWW^3*s*t^2 - 6216*ep^4*mtt^11*mWW^3*s*t^2 - 3360*ep^5*mtt^11*mWW^3*s*t^2 + 22*mtt^10*mWW^4*s*t^2 + 386*ep*mtt^10*mWW^4*s*t^2 + 2310*ep^2*mtt^10*mWW^4*s*t^2 + 6102*ep^3*mtt^10*mWW^4*s*t^2 + 7340*ep^4*mtt^10*mWW^4*s*t^2 + 3280*ep^5*mtt^10*mWW^4*s*t^2 + 56*mtt^9*mWW^5*s*t^2 + 912*ep*mtt^9*mWW^5*s*t^2 + 5756*ep^2*mtt^9*mWW^5*s*t^2 + 17484*ep^3*mtt^9*mWW^5*s*t^2 + 25400*ep^4*mtt^9*mWW^5*s*t^2 + 14112*ep^5*mtt^9*mWW^5*s*t^2 - 172*mtt^8*mWW^6*s*t^2 - 1970*ep*mtt^8*mWW^6*s*t^2 - 8820*ep^2*mtt^8*mWW^6*s*t^2 - 19658*ep^3*mtt^8*mWW^6*s*t^2 - 22076*ep^4*mtt^8*mWW^6*s*t^2 - 10064*ep^5*mtt^8*mWW^6*s*t^2 - 206*mtt^7*mWW^7*s*t^2 - 3300*ep*mtt^7*mWW^7*s*t^2 - 20074*ep^2*mtt^7*mWW^7*s*t^2 - 58028*ep^3*mtt^7*mWW^7*s*t^2 - 79920*ep^4*mtt^7*mWW^7*s*t^2 - 42112*ep^5*mtt^7*mWW^7*s*t^2 + 638*mtt^6*mWW^8*s*t^2 + 7950*ep*mtt^6*mWW^8*s*t^2 + 39230*ep^2*mtt^6*mWW^8*s*t^2 + 96554*ep^3*mtt^6*mWW^8*s*t^2 + 118436*ep^4*mtt^6*mWW^8*s*t^2 + 57712*ep^5*mtt^6*mWW^8*s*t^2 - 212*mtt^5*mWW^9*s*t^2 - 2048*ep*mtt^5*mWW^9*s*t^2 - 7264*ep^2*mtt^5*mWW^9*s*t^2 - 12156*ep^3*mtt^5*mWW^9*s*t^2 - 10152*ep^4*mtt^5*mWW^9*s*t^2 - 3808*ep^5*mtt^5*mWW^9*s*t^2 - 344*mtt^4*mWW^10*s*t^2 - 4430*ep*mtt^4*mWW^10*s*t^2 - 22256*ep^2*mtt^4*mWW^10*s*t^2 - 54526*ep^3*mtt^4*mWW^10*s*t^2 - 64964*ep^4*mtt^4*mWW^10*s*t^2 - 30000*ep^5*mtt^4*mWW^10*s*t^2 + 266*mtt^3*mWW^11*s*t^2 + 3186*ep*mtt^3*mWW^11*s*t^2 + 14864*ep^2*mtt^3*mWW^11*s*t^2 + 33988*ep^3*mtt^3*mWW^11*s*t^2 + 38120*ep^4*mtt^3*mWW^11*s*t^2 + 16736*ep^5*mtt^3*mWW^11*s*t^2 - 48*mtt^2*mWW^12*s*t^2 - 560*ep*mtt^2*mWW^12*s*t^2 - 2528*ep^2*mtt^2*mWW^12*s*t^2 - 5560*ep^3*mtt^2*mWW^12*s*t^2 - 5968*ep^4*mtt^2*mWW^12*s*t^2 - 2496*ep^5*mtt^2*mWW^12*s*t^2 + 585*ep*mtt^10*mWW^3*s^2*t^2 + 5610*ep^2*mtt^10*mWW^3*s^2*t^2 + 19251*ep^3*mtt^10*mWW^3*s^2*t^2 + 28450*ep^4*mtt^10*mWW^3*s^2*t^2 + 15400*ep^5*mtt^10*mWW^3*s^2*t^2 - 102*mtt^9*mWW^4*s^2*t^2 - 1529*ep*mtt^9*mWW^4*s^2*t^2 - 7652*ep^2*mtt^9*mWW^4*s^2*t^2 - 16043*ep^3*mtt^9*mWW^4*s^2*t^2 - 13930*ep^4*mtt^9*mWW^4*s^2*t^2 - 3608*ep^5*mtt^9*mWW^4*s^2*t^2 - 288*mtt^8*mWW^5*s^2*t^2 - 5711*ep*mtt^8*mWW^5*s^2*t^2 - 40188*ep^2*mtt^8*mWW^5*s^2*t^2 - 127987*ep^3*mtt^8*mWW^5*s^2*t^2 - 187698*ep^4*mtt^8*mWW^5*s^2*t^2 - 102984*ep^5*mtt^8*mWW^5*s^2*t^2 + 620*mtt^7*mWW^6*s^2*t^2 + 10473*ep*mtt^7*mWW^6*s^2*t^2 + 64294*ep^2*mtt^7*mWW^6*s^2*t^2 + 180675*ep^3*mtt^7*mWW^6*s^2*t^2 + 237266*ep^4*mtt^7*mWW^6*s^2*t^2 + 118520*ep^5*mtt^7*mWW^6*s^2*t^2 + 1070*mtt^6*mWW^7*s^2*t^2 + 11727*ep*mtt^6*mWW^7*s^2*t^2 + 52366*ep^2*mtt^6*mWW^7*s^2*t^2 + 125315*ep^3*mtt^6*mWW^7*s^2*t^2 + 158346*ep^4*mtt^6*mWW^7*s^2*t^2 + 81256*ep^5*mtt^6*mWW^7*s^2*t^2 - 2022*mtt^5*mWW^8*s^2*t^2 - 24439*ep*mtt^5*mWW^8*s^2*t^2 - 117712*ep^2*mtt^5*mWW^8*s^2*t^2 - 285701*ep^3*mtt^5*mWW^8*s^2*t^2 - 347606*ep^4*mtt^5*mWW^8*s^2*t^2 - 168168*ep^5*mtt^5*mWW^8*s^2*t^2 - 180*mtt^4*mWW^9*s^2*t^2 - 1489*ep*mtt^4*mWW^9*s^2*t^2 - 2852*ep^2*mtt^4*mWW^9*s^2*t^2 + 4135*ep^3*mtt^4*mWW^9*s^2*t^2 + 18442*ep^4*mtt^4*mWW^9*s^2*t^2 + 15656*ep^5*mtt^4*mWW^9*s^2*t^2 + 1576*mtt^3*mWW^10*s^2*t^2 + 18471*ep*mtt^3*mWW^10*s^2*t^2 + 83486*ep^2*mtt^3*mWW^10*s^2*t^2 + 184013*ep^3*mtt^3*mWW^10*s^2*t^2 + 197598*ep^4*mtt^3*mWW^10*s^2*t^2 + 82120*ep^5*mtt^3*mWW^10*s^2*t^2 - 762*mtt^2*mWW^11*s^2*t^2 - 9252*ep*mtt^2*mWW^11*s^2*t^2 - 43148*ep^2*mtt^2*mWW^11*s^2*t^2 - 97314*ep^3*mtt^2*mWW^11*s^2*t^2 - 106180*ep^4*mtt^2*mWW^11*s^2*t^2 - 44784*ep^5*mtt^2*mWW^11*s^2*t^2 + 88*mtt*mWW^12*s^2*t^2 + 1168*ep*mtt*mWW^12*s^2*t^2 + 5824*ep^2*mtt*mWW^12*s^2*t^2 + 13712*ep^3*mtt*mWW^12*s^2*t^2 + 15344*ep^4*mtt*mWW^12*s^2*t^2 + 6592*ep^5*mtt*mWW^12*s^2*t^2 - 4*ep*mWW^13*s^2*t^2 - 28*ep^2*mWW^13*s^2*t^2 - 56*ep^3*mWW^13*s^2*t^2 - 32*ep^4*mWW^13*s^2*t^2 - 1566*ep*mtt^9*mWW^3*s^3*t^2 - 14790*ep^2*mtt^9*mWW^3*s^3*t^2 - 50252*ep^3*mtt^9*mWW^3*s^3*t^2 - 73920*ep^4*mtt^9*mWW^3*s^3*t^2 - 40000*ep^5*mtt^9*mWW^3*s^3*t^2 + 262*mtt^8*mWW^4*s^3*t^2 + 3326*ep*mtt^8*mWW^4*s^3*t^2 + 12358*ep^2*mtt^8*mWW^4*s^3*t^2 + 11674*ep^3*mtt^8*mWW^4*s^3*t^2 - 12740*ep^4*mtt^8*mWW^4*s^3*t^2 - 18624*ep^5*mtt^8*mWW^4*s^3*t^2 + 650*mtt^7*mWW^5*s^3*t^2 + 16543*ep*mtt^7*mWW^5*s^3*t^2 + 127430*ep^2*mtt^7*mWW^5*s^3*t^2 + 418639*ep^3*mtt^7*mWW^5*s^3*t^2 + 617466*ep^4*mtt^7*mWW^5*s^3*t^2 + 336632*ep^5*mtt^7*mWW^5*s^3*t^2 - 1102*mtt^6*mWW^6*s^3*t^2 - 26394*ep*mtt^6*mWW^6*s^3*t^2 - 186598*ep^2*mtt^6*mWW^6*s^3*t^2 - 557694*ep^3*mtt^6*mWW^6*s^3*t^2 - 752260*ep^4*mtt^6*mWW^6*s^3*t^2 - 379296*ep^5*mtt^6*mWW^6*s^3*t^2 - 1628*mtt^5*mWW^7*s^3*t^2 - 15029*ep*mtt^5*mWW^7*s^3*t^2 - 58562*ep^2*mtt^5*mWW^7*s^3*t^2 - 139827*ep^3*mtt^5*mWW^7*s^3*t^2 - 194098*ep^4*mtt^5*mWW^7*s^3*t^2 - 110424*ep^5*mtt^5*mWW^7*s^3*t^2 + 1714*mtt^4*mWW^8*s^3*t^2 + 26238*ep*mtt^4*mWW^8*s^3*t^2 + 157744*ep^2*mtt^4*mWW^8*s^3*t^2 + 455808*ep^3*mtt^4*mWW^8*s^3*t^2 + 627288*ep^4*mtt^4*mWW^8*s^3*t^2 + 329360*ep^5*mtt^4*mWW^8*s^3*t^2 + 1434*mtt^3*mWW^9*s^3*t^2 + 11453*ep*mtt^3*mWW^9*s^3*t^2 + 22698*ep^2*mtt^3*mWW^9*s^3*t^2 - 17847*ep^3*mtt^3*mWW^9*s^3*t^2 - 95882*ep^4*mtt^3*mWW^9*s^3*t^2 - 75832*ep^5*mtt^3*mWW^9*s^3*t^2 - 1738*mtt^2*mWW^10*s^3*t^2 - 19878*ep*mtt^2*mWW^10*s^3*t^2 - 86206*ep^2*mtt^2*mWW^10*s^3*t^2 - 180862*ep^3*mtt^2*mWW^10*s^3*t^2 - 182996*ep^4*mtt^2*mWW^10*s^3*t^2 - 70464*ep^5*mtt^2*mWW^10*s^3*t^2 + 424*mtt*mWW^11*s^3*t^2 + 5639*ep*mtt*mWW^11*s^3*t^2 + 27976*ep^2*mtt*mWW^11*s^3*t^2 + 65735*ep^3*mtt*mWW^11*s^3*t^2 + 73474*ep^4*mtt*mWW^11*s^3*t^2 + 31448*ep^5*mtt*mWW^11*s^3*t^2 - 16*mWW^12*s^3*t^2 - 332*ep*mWW^12*s^3*t^2 - 2050*ep^2*mWW^12*s^3*t^2 - 5374*ep^3*mWW^12*s^3*t^2 - 6332*ep^4*mWW^12*s^3*t^2 - 2800*ep^5*mWW^12*s^3*t^2 + 2673*ep*mtt^8*mWW^3*s^4*t^2 + 24786*ep^2*mtt^8*mWW^3*s^4*t^2 + 83115*ep^3*mtt^8*mWW^3*s^4*t^2 + 121290*ep^4*mtt^8*mWW^3*s^4*t^2 + 65400*ep^5*mtt^8*mWW^3*s^4*t^2 - 410*mtt^7*mWW^4*s^4*t^2 - 4839*ep*mtt^7*mWW^4*s^4*t^2 - 13628*ep^2*mtt^7*mWW^4*s^4*t^2 + 8107*ep^3*mtt^7*mWW^4*s^4*t^2 + 66970*ep^4*mtt^7*mWW^4*s^4*t^2 + 57752*ep^5*mtt^7*mWW^4*s^4*t^2 - 628*mtt^6*mWW^5*s^4*t^2 - 23823*ep*mtt^6*mWW^5*s^4*t^2 - 201852*ep^2*mtt^6*mWW^5*s^4*t^2 - 684231*ep^3*mtt^6*mWW^5*s^4*t^2 - 1019378*ep^4*mtt^6*mWW^5*s^4*t^2 - 556440*ep^5*mtt^6*mWW^5*s^4*t^2 + 1126*mtt^5*mWW^6*s^4*t^2 + 35626*ep*mtt^5*mWW^6*s^4*t^2 + 268060*ep^2*mtt^5*mWW^6*s^4*t^2 + 811348*ep^3*mtt^5*mWW^6*s^4*t^2 + 1090288*ep^4*mtt^5*mWW^6*s^4*t^2 + 544528*ep^5*mtt^5*mWW^6*s^4*t^2 + 338*mtt^4*mWW^7*s^4*t^2 + 1648*ep*mtt^4*mWW^7*s^4*t^2 + 12168*ep^2*mtt^4*mWW^7*s^4*t^2 + 85186*ep^3*mtt^4*mWW^7*s^4*t^2 + 200380*ep^4*mtt^4*mWW^7*s^4*t^2 + 144112*ep^5*mtt^4*mWW^7*s^4*t^2 + 264*mtt^3*mWW^8*s^4*t^2 - 8973*ep*mtt^3*mWW^8*s^4*t^2 - 108898*ep^2*mtt^3*mWW^8*s^4*t^2 - 413295*ep^3*mtt^3*mWW^8*s^4*t^2 - 651146*ep^4*mtt^3*mWW^8*s^4*t^2 - 368856*ep^5*mtt^3*mWW^8*s^4*t^2 - 1202*mtt^2*mWW^9*s^4*t^2 - 8135*ep*mtt^2*mWW^9*s^4*t^2 - 4842*ep^2*mtt^2*mWW^9*s^4*t^2 + 61165*ep^3*mtt^2*mWW^9*s^4*t^2 + 144638*ep^4*mtt^2*mWW^9*s^4*t^2 + 96520*ep^5*mtt^2*mWW^9*s^4*t^2 + 596*mtt*mWW^10*s^4*t^2 + 7174*ep*mtt*mWW^10*s^4*t^2 + 31434*ep^2*mtt*mWW^10*s^4*t^2 + 66156*ep^3*mtt*mWW^10*s^4*t^2 + 66856*ep^4*mtt*mWW^10*s^4*t^2 + 25616*ep^5*mtt*mWW^10*s^4*t^2 - 84*mWW^11*s^4*t^2 - 1351*ep*mWW^11*s^4*t^2 - 7228*ep^2*mWW^11*s^4*t^2 - 17551*ep^3*mWW^11*s^4*t^2 - 19898*ep^4*mWW^11*s^4*t^2 - 8632*ep^5*mWW^11*s^4*t^2 - 3042*ep*mtt^7*mWW^3*s^5*t^2 - 27786*ep^2*mtt^7*mWW^3*s^5*t^2 - 91980*ep^3*mtt^7*mWW^3*s^5*t^2 - 132872*ep^4*mtt^7*mWW^3*s^5*t^2 - 71120*ep^5*mtt^7*mWW^3*s^5*t^2 + 402*mtt^6*mWW^4*s^5*t^2 + 5282*ep*mtt^6*mWW^4*s^5*t^2 + 16574*ep^2*mtt^6*mWW^4*s^5*t^2 - 3862*ep^3*mtt^6*mWW^4*s^5*t^2 - 69308*ep^4*mtt^6*mWW^4*s^5*t^2 - 63184*ep^5*mtt^6*mWW^4*s^5*t^2 + 36*mtt^5*mWW^5*s^5*t^2 + 17434*ep*mtt^5*mWW^5*s^5*t^2 + 173076*ep^2*mtt^5*mWW^5*s^5*t^2 + 614802*ep^3*mtt^5*mWW^5*s^5*t^2 + 932468*ep^4*mtt^5*mWW^5*s^5*t^2 + 512800*ep^5*mtt^5*mWW^5*s^5*t^2 - 848*mtt^4*mWW^6*s^5*t^2 - 29953*ep*mtt^4*mWW^6*s^5*t^2 - 226928*ep^2*mtt^4*mWW^6*s^5*t^2 - 675441*ep^3*mtt^4*mWW^6*s^5*t^2 - 885022*ep^4*mtt^4*mWW^6*s^5*t^2 - 429928*ep^5*mtt^4*mWW^6*s^5*t^2 + 1060*mtt^3*mWW^7*s^5*t^2 + 11052*ep*mtt^3*mWW^7*s^5*t^2 + 32420*ep^2*mtt^3*mWW^7*s^5*t^2 - 7020*ep^3*mtt^3*mWW^7*s^5*t^2 - 131920*ep^4*mtt^3*mWW^7*s^5*t^2 - 120784*ep^5*mtt^3*mWW^7*s^5*t^2 - 578*mtt^2*mWW^8*s^5*t^2 + 1996*ep*mtt^2*mWW^8*s^5*t^2 + 55020*ep^2*mtt^2*mWW^8*s^5*t^2 + 232662*ep^3*mtt^2*mWW^8*s^5*t^2 + 380916*ep^4*mtt^2*mWW^8*s^5*t^2 + 220464*ep^5*mtt^2*mWW^8*s^5*t^2 + 264*mtt*mWW^9*s^5*t^2 + 1052*ep*mtt*mWW^9*s^5*t^2 - 7082*ep^2*mtt*mWW^9*s^5*t^2 - 41070*ep^3*mtt*mWW^9*s^5*t^2 - 70788*ep^4*mtt*mWW^9*s^5*t^2 - 41440*ep^5*mtt*mWW^9*s^5*t^2 - 144*mWW^10*s^5*t^2 - 1901*ep*mWW^10*s^5*t^2 - 8382*ep^2*mWW^10*s^5*t^2 - 17339*ep^3*mWW^10*s^5*t^2 - 17330*ep^4*mWW^10*s^5*t^2 - 6808*ep^5*mWW^10*s^5*t^2 + 2331*ep*mtt^6*mWW^3*s^6*t^2 + 21198*ep^2*mtt^6*mWW^3*s^6*t^2 + 69625*ep^3*mtt^6*mWW^3*s^6*t^2 + 99606*ep^4*mtt^6*mWW^3*s^6*t^2 + 52760*ep^5*mtt^6*mWW^3*s^6*t^2 - 242*mtt^5*mWW^4*s^6*t^2 - 4335*ep*mtt^5*mWW^4*s^6*t^2 - 19732*ep^2*mtt^5*mWW^4*s^6*t^2 - 25549*ep^3*mtt^5*mWW^4*s^6*t^2 + 9402*ep^4*mtt^5*mWW^4*s^6*t^2 + 25240*ep^5*mtt^5*mWW^4*s^6*t^2 + 416*mtt^4*mWW^5*s^6*t^2 - 5825*ep*mtt^4*mWW^5*s^6*t^2 - 83036*ep^2*mtt^4*mWW^5*s^6*t^2 - 318549*ep^3*mtt^4*mWW^5*s^6*t^2 - 496462*ep^4*mtt^4*mWW^5*s^6*t^2 - 276248*ep^5*mtt^4*mWW^5*s^6*t^2 + 616*mtt^3*mWW^6*s^6*t^2 + 17752*ep*mtt^3*mWW^6*s^6*t^2 + 126738*ep^2*mtt^3*mWW^6*s^6*t^2 + 360042*ep^3*mtt^3*mWW^6*s^6*t^2 + 449324*ep^4*mtt^3*mWW^6*s^6*t^2 + 207104*ep^5*mtt^3*mWW^6*s^6*t^2 - 792*mtt^2*mWW^7*s^6*t^2 - 7607*ep*mtt^2*mWW^7*s^6*t^2 - 23988*ep^2*mtt^2*mWW^7*s^6*t^2 - 12851*ep^3*mtt^2*mWW^7*s^6*t^2 + 49406*ep^4*mtt^2*mWW^7*s^6*t^2 + 54888*ep^5*mtt^2*mWW^7*s^6*t^2 + 74*mtt*mWW^8*s^6*t^2 - 1677*ep*mtt*mWW^8*s^6*t^2 - 20166*ep^2*mtt*mWW^8*s^6*t^2 - 73385*ep^3*mtt*mWW^8*s^6*t^2 - 112430*ep^4*mtt*mWW^8*s^6*t^2 - 62968*ep^5*mtt*mWW^8*s^6*t^2 - 104*mWW^9*s^6*t^2 - 1023*ep*mWW^9*s^6*t^2 - 2582*ep^2*mWW^9*s^6*t^2 - 1061*ep^3*mWW^9*s^6*t^2 + 3330*ep^4*mWW^9*s^6*t^2 + 3064*ep^5*mWW^9*s^6*t^2 - 1170*ep*mtt^5*mWW^3*s^7*t^2 - 10770*ep^2*mtt^5*mWW^3*s^7*t^2 - 35436*ep^3*mtt^5*mWW^3*s^7*t^2 - 50400*ep^4*mtt^5*mWW^3*s^7*t^2 - 26400*ep^5*mtt^5*mWW^3*s^7*t^2 + 82*mtt^4*mWW^4*s^7*t^2 + 2410*ep*mtt^4*mWW^4*s^7*t^2 + 14810*ep^2*mtt^4*mWW^4*s^7*t^2 + 32726*ep^3*mtt^4*mWW^4*s^7*t^2 + 26292*ep^4*mtt^4*mWW^4*s^7*t^2 + 4128*ep^5*mtt^4*mWW^4*s^7*t^2 - 310*mtt^3*mWW^5*s^7*t^2 + 663*ep*mtt^3*mWW^5*s^7*t^2 + 24118*ep^2*mtt^3*mWW^5*s^7*t^2 + 100887*ep^3*mtt^3*mWW^5*s^7*t^2 + 160506*ep^4*mtt^3*mWW^5*s^7*t^2 + 89688*ep^5*mtt^3*mWW^5*s^7*t^2 - 342*mtt^2*mWW^6*s^7*t^2 - 7175*ep*mtt^2*mWW^6*s^7*t^2 - 46210*ep^2*mtt^2*mWW^6*s^7*t^2 - 122951*ep^3*mtt^2*mWW^6*s^7*t^2 - 143762*ep^4*mtt^2*mWW^6*s^7*t^2 - 61352*ep^5*mtt^2*mWW^6*s^7*t^2 + 150*mtt*mWW^7*s^7*t^2 + 1239*ep*mtt*mWW^7*s^7*t^2 + 3648*ep^2*mtt*mWW^7*s^7*t^2 + 485*ep^3*mtt*mWW^7*s^7*t^2 - 12762*ep^4*mtt*mWW^7*s^7*t^2 - 13208*ep^5*mtt*mWW^7*s^7*t^2 - 28*mWW^8*s^7*t^2 - 95*ep*mWW^8*s^7*t^2 + 996*ep^2*mWW^8*s^7*t^2 + 5473*ep^3*mWW^8*s^7*t^2 + 9502*ep^4*mWW^8*s^7*t^2 + 5608*ep^5*mWW^8*s^7*t^2 + 351*ep*mtt^4*mWW^3*s^8*t^2 + 3330*ep^2*mtt^4*mWW^3*s^8*t^2 + 11097*ep^3*mtt^4*mWW^3*s^8*t^2 + 15790*ep^4*mtt^4*mWW^3*s^8*t^2 + 8200*ep^5*mtt^4*mWW^3*s^8*t^2 - 12*mtt^3*mWW^4*s^8*t^2 - 765*ep*mtt^3*mWW^4*s^8*t^2 - 5610*ep^2*mtt^3*mWW^4*s^8*t^2 - 14691*ep^3*mtt^3*mWW^4*s^8*t^2 - 15618*ep^4*mtt^3*mWW^4*s^8*t^2 - 5496*ep^5*mtt^3*mWW^4*s^8*t^2 + 72*mtt^2*mWW^5*s^8*t^2 - 221*ep*mtt^2*mWW^5*s^8*t^2 - 5580*ep^2*mtt^2*mWW^5*s^8*t^2 - 21689*ep^3*mtt^2*mWW^5*s^8*t^2 - 32798*ep^4*mtt^2*mWW^5*s^8*t^2 - 17608*ep^5*mtt^2*mWW^5*s^8*t^2 + 84*mtt*mWW^6*s^8*t^2 + 1429*ep*mtt*mWW^6*s^8*t^2 + 8566*ep^2*mtt*mWW^6*s^8*t^2 + 21711*ep^3*mtt*mWW^6*s^8*t^2 + 23882*ep^4*mtt*mWW^6*s^8*t^2 + 9272*ep^5*mtt*mWW^6*s^8*t^2 + 22*ep*mWW^7*s^8*t^2 + 62*ep^2*mWW^7*s^8*t^2 + 308*ep^3*mWW^7*s^8*t^2 + 1064*ep^4*mWW^7*s^8*t^2 + 1024*ep^5*mWW^7*s^8*t^2 - 48*ep*mtt^3*mWW^3*s^9*t^2 - 476*ep^2*mtt^3*mWW^3*s^9*t^2 - 1620*ep^3*mtt^3*mWW^3*s^9*t^2 - 2320*ep^4*mtt^3*mWW^3*s^9*t^2 - 1200*ep^5*mtt^3*mWW^3*s^9*t^2 + 100*ep*mtt^2*mWW^4*s^9*t^2 + 796*ep^2*mtt^2*mWW^4*s^9*t^2 + 2176*ep^3*mtt^2*mWW^4*s^9*t^2 + 2432*ep^4*mtt^2*mWW^4*s^9*t^2 + 928*ep^5*mtt^2*mWW^4*s^9*t^2 + 120*ep*mtt*mWW^5*s^9*t^2 + 932*ep^2*mtt*mWW^5*s^9*t^2 + 2676*ep^3*mtt*mWW^5*s^9*t^2 + 3376*ep^4*mtt*mWW^5*s^9*t^2 + 1584*ep^5*mtt*mWW^5*s^9*t^2 - 28*ep*mWW^6*s^9*t^2 - 340*ep^2*mWW^6*s^9*t^2 - 1120*ep^3*mWW^6*s^9*t^2 - 1376*ep^4*mWW^6*s^9*t^2 - 544*ep^5*mWW^6*s^9*t^2 + 24*ep*mtt^12*mWW^2*t^3 + 232*ep^2*mtt^12*mWW^2*t^3 + 800*ep^3*mtt^12*mWW^2*t^3 + 1184*ep^4*mtt^12*mWW^2*t^3 + 640*ep^5*mtt^12*mWW^2*t^3 + 4*mtt^11*mWW^3*t^3 - 234*ep*mtt^11*mWW^3*t^3 - 2502*ep^2*mtt^11*mWW^3*t^3 - 8892*ep^3*mtt^11*mWW^3*t^3 - 13360*ep^4*mtt^11*mWW^3*t^3 - 7296*ep^5*mtt^11*mWW^3*t^3 + 10*mtt^10*mWW^4*t^3 + 736*ep*mtt^10*mWW^4*t^3 + 6452*ep^2*mtt^10*mWW^4*t^3 + 21350*ep^3*mtt^10*mWW^4*t^3 + 30804*ep^4*mtt^10*mWW^4*t^3 + 16368*ep^5*mtt^10*mWW^4*t^3 - 2*mtt^9*mWW^5*t^3 - 252*ep*mtt^9*mWW^5*t^3 - 2088*ep^2*mtt^9*mWW^5*t^3 - 6126*ep^3*mtt^9*mWW^5*t^3 - 7540*ep^4*mtt^9*mWW^5*t^3 - 3312*ep^5*mtt^9*mWW^5*t^3 - 88*mtt^8*mWW^6*t^3 - 1438*ep*mtt^8*mWW^6*t^3 - 8826*ep^2*mtt^8*mWW^6*t^3 - 25600*ep^3*mtt^8*mWW^6*t^3 - 35384*ep^4*mtt^8*mWW^6*t^3 - 18784*ep^5*mtt^8*mWW^6*t^3 - 48*mtt^7*mWW^7*t^3 - 554*ep*mtt^7*mWW^7*t^3 - 2662*ep^2*mtt^7*mWW^7*t^3 - 6744*ep^3*mtt^7*mWW^7*t^3 - 8600*ep^4*mtt^7*mWW^7*t^3 - 4192*ep^5*mtt^7*mWW^7*t^3 + 506*mtt^6*mWW^8*t^3 + 6564*ep*mtt^6*mWW^8*t^3 + 33536*ep^2*mtt^6*mWW^8*t^3 + 84454*ep^3*mtt^6*mWW^8*t^3 + 104420*ep^4*mtt^6*mWW^8*t^3 + 50480*ep^5*mtt^6*mWW^8*t^3 - 642*mtt^5*mWW^9*t^3 - 7976*ep*mtt^5*mWW^9*t^3 - 38844*ep^2*mtt^5*mWW^9*t^3 - 93182*ep^3*mtt^5*mWW^9*t^3 - 110148*ep^4*mtt^5*mWW^9*t^3 - 51248*ep^5*mtt^5*mWW^9*t^3 + 308*mtt^4*mWW^10*t^3 + 3682*ep*mtt^4*mWW^10*t^3 + 17150*ep^2*mtt^4*mWW^10*t^3 + 39220*ep^3*mtt^4*mWW^10*t^3 + 44192*ep^4*mtt^4*mWW^10*t^3 + 19648*ep^5*mtt^4*mWW^10*t^3 - 48*mtt^3*mWW^11*t^3 - 552*ep*mtt^3*mWW^11*t^3 - 2448*ep^2*mtt^3*mWW^11*t^3 - 5280*ep^3*mtt^3*mWW^11*t^3 - 5568*ep^4*mtt^3*mWW^11*t^3 - 2304*ep^5*mtt^3*mWW^11*t^3 - 174*ep*mtt^11*mWW^2*s*t^3 - 1670*ep^2*mtt^11*mWW^2*s*t^3 - 5684*ep^3*mtt^11*mWW^2*s*t^3 - 8232*ep^4*mtt^11*mWW^2*s*t^3 - 4320*ep^5*mtt^11*mWW^2*s*t^3 - 38*mtt^10*mWW^3*s*t^3 + 1688*ep*mtt^10*mWW^3*s*t^3 + 18664*ep^2*mtt^10*mWW^3*s*t^3 + 66978*ep^3*mtt^10*mWW^3*s*t^3 + 100732*ep^4*mtt^10*mWW^3*s*t^3 + 54736*ep^5*mtt^10*mWW^3*s*t^3 - 142*mtt^9*mWW^4*s*t^3 - 6047*ep*mtt^9*mWW^4*s*t^3 - 49346*ep^2*mtt^9*mWW^4*s*t^3 - 158159*ep^3*mtt^9*mWW^4*s*t^3 - 222570*ep^4*mtt^9*mWW^4*s*t^3 - 115256*ep^5*mtt^9*mWW^4*s*t^3 + 26*mtt^8*mWW^5*s*t^3 + 1993*ep*mtt^8*mWW^5*s*t^3 + 15324*ep^2*mtt^8*mWW^5*s*t^3 + 40935*ep^3*mtt^8*mWW^5*s*t^3 + 42834*ep^4*mtt^8*mWW^5*s*t^3 + 13528*ep^5*mtt^8*mWW^5*s*t^3 + 978*mtt^7*mWW^6*s*t^3 + 13331*ep*mtt^7*mWW^6*s*t^3 + 71996*ep^2*mtt^7*mWW^6*s*t^3 + 192185*ep^3*mtt^7*mWW^6*s*t^3 + 251998*ep^4*mtt^7*mWW^6*s*t^3 + 129512*ep^5*mtt^7*mWW^6*s*t^3 - 40*mtt^6*mWW^7*s*t^3 - 651*ep*mtt^6*mWW^7*s*t^3 - 2278*ep^2*mtt^6*mWW^7*s*t^3 + 1327*ep^3*mtt^6*mWW^7*s*t^3 + 13274*ep^4*mtt^6*mWW^7*s*t^3 + 11768*ep^5*mtt^6*mWW^7*s*t^3 - 2898*mtt^5*mWW^8*s*t^3 - 35625*ep*mtt^5*mWW^8*s*t^3 - 172888*ep^2*mtt^5*mWW^8*s*t^3 - 416931*ep^3*mtt^5*mWW^8*s*t^3 - 498282*ep^4*mtt^5*mWW^8*s*t^3 - 234616*ep^5*mtt^5*mWW^8*s*t^3 + 2746*mtt^4*mWW^9*s*t^3 + 32759*ep*mtt^4*mWW^9*s*t^3 + 152436*ep^2*mtt^4*mWW^9*s*t^3 + 348637*ep^3*mtt^4*mWW^9*s*t^3 + 392774*ep^4*mtt^4*mWW^9*s*t^3 + 174408*ep^5*mtt^4*mWW^9*s*t^3 - 290*mtt^3*mWW^10*s*t^3 - 3057*ep*mtt^3*mWW^10*s*t^3 - 12074*ep^2*mtt^3*mWW^10*s*t^3 - 22437*ep^3*mtt^3*mWW^10*s*t^3 - 19622*ep^4*mtt^3*mWW^10*s*t^3 - 6600*ep^5*mtt^3*mWW^10*s*t^3 - 438*mtt^2*mWW^11*s*t^3 - 5421*ep*mtt^2*mWW^11*s*t^3 - 25970*ep^2*mtt^2*mWW^11*s*t^3 - 60293*ep^3*mtt^2*mWW^11*s*t^3 - 67854*ep^4*mtt^2*mWW^11*s*t^3 - 29544*ep^5*mtt^2*mWW^11*s*t^3 + 96*mtt*mWW^12*s*t^3 + 1204*ep*mtt*mWW^12*s*t^3 + 5806*ep^2*mtt*mWW^12*s*t^3 + 13442*ep^3*mtt*mWW^12*s*t^3 + 14948*ep^4*mtt*mWW^12*s*t^3 + 6384*ep^5*mtt*mWW^12*s*t^3 + 627*ep*mtt^10*mWW^2*s^2*t^3 + 6076*ep^2*mtt^10*mWW^2*s^2*t^3 + 20655*ep^3*mtt^10*mWW^2*s^2*t^3 + 29450*ep^4*mtt^10*mWW^2*s^2*t^3 + 15000*ep^5*mtt^10*mWW^2*s^2*t^3 + 156*mtt^9*mWW^3*s^2*t^3 - 5894*ep*mtt^9*mWW^3*s^2*t^3 - 67242*ep^2*mtt^9*mWW^3*s^2*t^3 - 244236*ep^3*mtt^9*mWW^3*s^2*t^3 - 368832*ep^4*mtt^9*mWW^3*s^2*t^3 - 200032*ep^5*mtt^9*mWW^3*s^2*t^3 + 648*mtt^8*mWW^4*s^2*t^3 + 22241*ep*mtt^8*mWW^4*s^2*t^3 + 173666*ep^2*mtt^8*mWW^4*s^2*t^3 + 544819*ep^3*mtt^8*mWW^4*s^2*t^3 + 754290*ep^4*mtt^8*mWW^4*s^2*t^3 + 384200*ep^5*mtt^8*mWW^4*s^2*t^3 - 4*mtt^7*mWW^5*s^2*t^3 - 2842*ep*mtt^7*mWW^5*s^2*t^3 - 16188*ep^2*mtt^7*mWW^5*s^2*t^3 - 12906*ep^3*mtt^7*mWW^5*s^2*t^3 + 43604*ep^4*mtt^7*mWW^5*s^2*t^3 + 56000*ep^5*mtt^7*mWW^5*s^2*t^3 - 3316*mtt^6*mWW^6*s^2*t^3 - 52329*ep*mtt^6*mWW^6*s^2*t^3 - 314994*ep^2*mtt^6*mWW^6*s^2*t^3 - 894479*ep^3*mtt^6*mWW^6*s^2*t^3 - 1198146*ep^4*mtt^6*mWW^6*s^2*t^3 - 610520*ep^5*mtt^6*mWW^6*s^2*t^3 - 172*mtt^5*mWW^7*s^2*t^3 + 8604*ep*mtt^5*mWW^7*s^2*t^3 + 90126*ep^2*mtt^5*mWW^7*s^2*t^3 + 300126*ep^3*mtt^5*mWW^7*s^2*t^3 + 412548*ep^4*mtt^5*mWW^7*s^2*t^3 + 204080*ep^5*mtt^5*mWW^7*s^2*t^3 + 6920*mtt^4*mWW^8*s^2*t^3 + 81313*ep*mtt^4*mWW^8*s^2*t^3 + 374664*ep^2*mtt^4*mWW^8*s^2*t^3 + 858297*ep^3*mtt^4*mWW^8*s^2*t^3 + 975662*ep^4*mtt^4*mWW^8*s^2*t^3 + 437592*ep^5*mtt^4*mWW^8*s^2*t^3 - 4356*mtt^3*mWW^9*s^2*t^3 - 54180*ep*mtt^3*mWW^9*s^2*t^3 - 262332*ep^2*mtt^3*mWW^9*s^2*t^3 - 618620*ep^3*mtt^3*mWW^9*s^2*t^3 - 707992*ep^4*mtt^3*mWW^9*s^2*t^3 - 314960*ep^5*mtt^3*mWW^9*s^2*t^3 - 604*mtt^2*mWW^10*s^2*t^3 - 6384*ep*mtt^2*mWW^10*s^2*t^3 - 24894*ep^2*mtt^2*mWW^10*s^2*t^3 - 45618*ep^3*mtt^2*mWW^10*s^2*t^3 - 39684*ep^4*mtt^2*mWW^10*s^2*t^3 - 12400*ep^5*mtt^2*mWW^10*s^2*t^3 + 792*mtt*mWW^11*s^2*t^3 + 9752*ep*mtt*mWW^11*s^2*t^3 + 45868*ep^2*mtt*mWW^11*s^2*t^3 + 103516*ep^3*mtt*mWW^11*s^2*t^3 + 112272*ep^4*mtt*mWW^11*s^2*t^3 + 46720*ep^5*mtt*mWW^11*s^2*t^3 - 64*mWW^12*s^2*t^3 - 908*ep*mWW^12*s^2*t^3 - 4750*ep^2*mWW^12*s^2*t^3 - 11554*ep^3*mWW^12*s^2*t^3 - 13172*ep^4*mWW^12*s^2*t^3 - 5680*ep^5*mWW^12*s^2*t^3 - 1449*ep*mtt^9*mWW^2*s^3*t^3 - 14388*ep^2*mtt^9*mWW^2*s^3*t^3 - 49493*ep^3*mtt^9*mWW^2*s^3*t^3 - 70422*ep^4*mtt^9*mWW^2*s^3*t^3 - 35320*ep^5*mtt^9*mWW^2*s^3*t^3 - 362*mtt^8*mWW^3*s^3*t^3 + 12361*ep*mtt^8*mWW^3*s^3*t^3 + 144772*ep^2*mtt^8*mWW^3*s^3*t^3 + 532163*ep^3*mtt^8*mWW^3*s^3*t^3 + 808578*ep^4*mtt^8*mWW^3*s^3*t^3 + 439208*ep^5*mtt^8*mWW^3*s^3*t^3 - 1370*mtt^7*mWW^4*s^3*t^3 - 44508*ep*mtt^7*mWW^4*s^3*t^3 - 340734*ep^2*mtt^7*mWW^4*s^3*t^3 - 1055148*ep^3*mtt^7*mWW^4*s^3*t^3 - 1446392*ep^4*mtt^7*mWW^4*s^3*t^3 - 730096*ep^5*mtt^7*mWW^4*s^3*t^3 - 58*mtt^6*mWW^5*s^3*t^3 - 3334*ep*mtt^6*mWW^5*s^3*t^3 - 56852*ep^2*mtt^6*mWW^5*s^3*t^3 - 287708*ep^3*mtt^6*mWW^5*s^3*t^3 - 544192*ep^4*mtt^6*mWW^5*s^3*t^3 - 347296*ep^5*mtt^6*mWW^5*s^3*t^3 + 4616*mtt^5*mWW^6*s^3*t^3 + 93934*ep*mtt^5*mWW^6*s^3*t^3 + 647892*ep^2*mtt^5*mWW^6*s^3*t^3 + 1970402*ep^3*mtt^5*mWW^6*s^3*t^3 + 2721724*ep^4*mtt^5*mWW^6*s^3*t^3 + 1398288*ep^5*mtt^5*mWW^6*s^3*t^3 + 1042*mtt^4*mWW^7*s^3*t^3 - 14686*ep*mtt^4*mWW^7*s^3*t^3 - 198332*ep^2*mtt^4*mWW^7*s^3*t^3 - 710720*ep^3*mtt^4*mWW^7*s^3*t^3 - 1028552*ep^4*mtt^4*mWW^7*s^3*t^3 - 532704*ep^5*mtt^4*mWW^7*s^3*t^3 - 6648*mtt^3*mWW^8*s^3*t^3 - 80954*ep*mtt^3*mWW^8*s^3*t^3 - 389364*ep^2*mtt^3*mWW^8*s^3*t^3 - 928358*ep^3*mtt^3*mWW^8*s^3*t^3 - 1080732*ep^4*mtt^3*mWW^8*s^3*t^3 - 487136*ep^5*mtt^3*mWW^8*s^3*t^3 + 2028*mtt^2*mWW^9*s^3*t^3 + 31278*ep*mtt^2*mWW^9*s^3*t^3 + 182146*ep^2*mtt^2*mWW^9*s^3*t^3 + 493188*ep^3*mtt^2*mWW^9*s^3*t^3 + 620424*ep^4*mtt^2*mWW^9*s^3*t^3 + 294400*ep^5*mtt^2*mWW^9*s^3*t^3 + 1090*mtt*mWW^10*s^3*t^3 + 11517*ep*mtt*mWW^10*s^3*t^3 + 44026*ep^2*mtt*mWW^10*s^3*t^3 + 77793*ep^3*mtt*mWW^10*s^3*t^3 + 64022*ep^4*mtt*mWW^10*s^3*t^3 + 18712*ep^5*mtt*mWW^10*s^3*t^3 - 338*mWW^11*s^3*t^3 - 4159*ep*mWW^11*s^3*t^3 - 19166*ep^2*mWW^11*s^3*t^3 - 42119*ep^3*mWW^11*s^3*t^3 - 44458*ep^4*mWW^11*s^3*t^3 - 18056*ep^5*mWW^11*s^3*t^3 + 2241*ep*mtt^8*mWW^2*s^4*t^3 + 22932*ep^2*mtt^8*mWW^2*s^4*t^3 + 80349*ep^3*mtt^8*mWW^2*s^4*t^3 + 115318*ep^4*mtt^8*mWW^2*s^4*t^3 + 57880*ep^5*mtt^8*mWW^2*s^4*t^3 + 520*mtt^7*mWW^3*s^4*t^3 - 16086*ep*mtt^7*mWW^3*s^4*t^3 - 193406*ep^2*mtt^7*mWW^3*s^4*t^3 - 719724*ep^3*mtt^7*mWW^3*s^4*t^3 - 1102248*ep^4*mtt^7*mWW^3*s^4*t^3 - 601552*ep^5*mtt^7*mWW^3*s^4*t^3 + 1418*mtt^6*mWW^4*s^4*t^3 + 50682*ep*mtt^6*mWW^4*s^4*t^3 + 390510*ep^2*mtt^6*mWW^4*s^4*t^3 + 1202738*ep^3*mtt^6*mWW^4*s^4*t^3 + 1638524*ep^4*mtt^6*mWW^4*s^4*t^3 + 822752*ep^5*mtt^6*mWW^4*s^4*t^3 - 262*mtt^5*mWW^5*s^4*t^3 + 9452*ep*mtt^5*mWW^5*s^4*t^3 + 146964*ep^2*mtt^5*mWW^5*s^4*t^3 + 648602*ep^3*mtt^5*mWW^5*s^4*t^3 + 1112012*ep^4*mtt^5*mWW^5*s^4*t^3 + 656928*ep^5*mtt^5*mWW^5*s^4*t^3 - 2740*mtt^4*mWW^6*s^4*t^3 - 86065*ep*mtt^4*mWW^6*s^4*t^3 - 682728*ep^2*mtt^4*mWW^6*s^4*t^3 - 2200389*ep^3*mtt^4*mWW^6*s^4*t^3 - 3122374*ep^4*mtt^4*mWW^6*s^4*t^3 - 1623928*ep^5*mtt^4*mWW^6*s^4*t^3 - 452*mtt^3*mWW^7*s^4*t^3 + 18988*ep*mtt^3*mWW^7*s^4*t^3 + 200830*ep^2*mtt^3*mWW^7*s^4*t^3 + 674342*ep^3*mtt^3*mWW^7*s^4*t^3 + 953044*ep^4*mtt^3*mWW^7*s^4*t^3 + 492096*ep^5*mtt^3*mWW^7*s^4*t^3 + 2138*mtt^2*mWW^8*s^4*t^3 + 32668*ep*mtt^2*mWW^8*s^4*t^3 + 192946*ep^2*mtt^2*mWW^8*s^4*t^3 + 539872*ep^3*mtt^2*mWW^8*s^4*t^3 + 699328*ep^4*mtt^2*mWW^8*s^4*t^3 + 337232*ep^5*mtt^2*mWW^8*s^4*t^3 + 18*mtt*mWW^9*s^4*t^3 - 5250*ep*mtt*mWW^9*s^4*t^3 - 53520*ep^2*mtt*mWW^9*s^4*t^3 - 184904*ep^3*mtt*mWW^9*s^4*t^3 - 263520*ep^4*mtt*mWW^9*s^4*t^3 - 134512*ep^5*mtt*mWW^9*s^4*t^3 - 448*mWW^10*s^4*t^3 - 4710*ep*mWW^10*s^4*t^3 - 17616*ep^2*mWW^10*s^4*t^3 - 30134*ep^3*mWW^10*s^4*t^3 - 23940*ep^4*mWW^10*s^4*t^3 - 6896*ep^5*mWW^10*s^4*t^3 - 2259*ep*mtt^7*mWW^2*s^5*t^3 - 23832*ep^2*mtt^7*mWW^2*s^5*t^3 - 85195*ep^3*mtt^7*mWW^2*s^5*t^3 - 123954*ep^4*mtt^7*mWW^2*s^5*t^3 - 62840*ep^5*mtt^7*mWW^2*s^5*t^3 - 474*mtt^6*mWW^3*s^5*t^3 + 12611*ep*mtt^6*mWW^3*s^5*t^3 + 157428*ep^2*mtt^6*mWW^3*s^5*t^3 + 595293*ep^3*mtt^6*mWW^3*s^5*t^3 + 922094*ep^4*mtt^6*mWW^3*s^5*t^3 + 507576*ep^5*mtt^6*mWW^3*s^5*t^3 - 522*mtt^5*mWW^4*s^5*t^3 - 31940*ep*mtt^5*mWW^4*s^5*t^3 - 260516*ep^2*mtt^5*mWW^4*s^5*t^3 - 808594*ep^3*mtt^5*mWW^4*s^5*t^3 - 1099100*ep^4*mtt^5*mWW^4*s^5*t^3 - 549904*ep^5*mtt^5*mWW^4*s^5*t^3 + 910*mtt^4*mWW^5*s^5*t^3 - 4028*ep*mtt^4*mWW^5*s^5*t^3 - 124688*ep^2*mtt^4*mWW^5*s^5*t^3 - 585910*ep^3*mtt^4*mWW^5*s^5*t^3 - 1012148*ep^4*mtt^4*mWW^5*s^5*t^3 - 593952*ep^5*mtt^4*mWW^5*s^5*t^3 + 724*mtt^3*mWW^6*s^5*t^3 + 45482*ep*mtt^3*mWW^6*s^5*t^3 + 399298*ep^2*mtt^3*mWW^6*s^5*t^3 + 1329088*ep^3*mtt^3*mWW^6*s^5*t^3 + 1914944*ep^4*mtt^3*mWW^6*s^5*t^3 + 1005664*ep^5*mtt^3*mWW^6*s^5*t^3 - 818*mtt^2*mWW^7*s^5*t^3 - 17752*ep*mtt^2*mWW^7*s^5*t^3 - 114418*ep^2*mtt^2*mWW^7*s^5*t^3 - 309380*ep^3*mtt^2*mWW^7*s^5*t^3 - 386456*ep^4*mtt^2*mWW^7*s^5*t^3 - 186512*ep^5*mtt^2*mWW^7*s^5*t^3 - 202*mtt*mWW^8*s^5*t^3 - 7327*ep*mtt*mWW^8*s^5*t^3 - 60174*ep^2*mtt*mWW^8*s^5*t^3 - 198423*ep^3*mtt*mWW^8*s^5*t^3 - 280490*ep^4*mtt*mWW^8*s^5*t^3 - 142712*ep^5*mtt*mWW^8*s^5*t^3 - 98*mWW^9*s^5*t^3 + 157*ep*mWW^9*s^5*t^3 + 7734*ep^2*mWW^9*s^5*t^3 + 32593*ep^3*mWW^9*s^5*t^3 + 49622*ep^4*mWW^9*s^5*t^3 + 26008*ep^5*mWW^9*s^5*t^3 + 1389*ep*mtt^6*mWW^2*s^6*t^3 + 15140*ep^2*mtt^6*mWW^2*s^6*t^3 + 55329*ep^3*mtt^6*mWW^2*s^6*t^3 + 81862*ep^4*mtt^6*mWW^2*s^6*t^3 + 42120*ep^5*mtt^6*mWW^2*s^6*t^3 + 268*mtt^5*mWW^3*s^6*t^3 - 5386*ep*mtt^5*mWW^3*s^6*t^3 - 72638*ep^2*mtt^5*mWW^3*s^6*t^3 - 282772*ep^3*mtt^5*mWW^3*s^6*t^3 - 447088*ep^4*mtt^5*mWW^3*s^6*t^3 - 250176*ep^5*mtt^5*mWW^3*s^6*t^3 - 260*mtt^4*mWW^4*s^6*t^3 + 9605*ep*mtt^4*mWW^4*s^6*t^3 + 96678*ep^2*mtt^4*mWW^4*s^6*t^3 + 312671*ep^3*mtt^4*mWW^4*s^6*t^3 + 427818*ep^4*mtt^4*mWW^4*s^6*t^3 + 213480*ep^5*mtt^4*mWW^4*s^6*t^3 - 1008*mtt^3*mWW^5*s^6*t^3 - 3638*ep*mtt^3*mWW^5*s^6*t^3 + 37604*ep^2*mtt^3*mWW^5*s^6*t^3 + 237878*ep^3*mtt^3*mWW^5*s^6*t^3 + 446732*ep^4*mtt^3*mWW^5*s^6*t^3 + 272416*ep^5*mtt^3*mWW^5*s^6*t^3 - 364*mtt^2*mWW^6*s^6*t^3 - 16779*ep*mtt^2*mWW^6*s^6*t^3 - 136886*ep^2*mtt^2*mWW^6*s^6*t^3 - 438277*ep^3*mtt^2*mWW^6*s^6*t^3 - 619790*ep^4*mtt^2*mWW^6*s^6*t^3 - 323608*ep^5*mtt^2*mWW^6*s^6*t^3 + 404*mtt*mWW^7*s^6*t^3 + 4976*ep*mtt*mWW^7*s^6*t^3 + 21734*ep^2*mtt*mWW^7*s^6*t^3 + 39050*ep^3*mtt*mWW^7*s^6*t^3 + 30300*ep^4*mtt*mWW^7*s^6*t^3 + 8640*ep^5*mtt*mWW^7*s^6*t^3 + 160*mWW^8*s^6*t^3 + 2761*ep*mWW^8*s^6*t^3 + 16672*ep^2*mWW^8*s^6*t^3 + 46553*ep^3*mWW^8*s^6*t^3 + 59942*ep^4*mWW^8*s^6*t^3 + 28936*ep^5*mWW^8*s^6*t^3 - 447*ep*mtt^5*mWW^2*s^7*t^3 - 5116*ep^2*mtt^5*mWW^2*s^7*t^3 - 19315*ep^3*mtt^5*mWW^2*s^7*t^3 - 29290*ep^4*mtt^5*mWW^2*s^7*t^3 - 15400*ep^5*mtt^5*mWW^2*s^7*t^3 - 86*mtt^4*mWW^3*s^7*t^3 + 871*ep*mtt^4*mWW^3*s^7*t^3 + 15388*ep^2*mtt^4*mWW^3*s^7*t^3 + 65037*ep^3*mtt^4*mWW^3*s^7*t^3 + 108446*ep^4*mtt^4*mWW^3*s^7*t^3 + 63192*ep^5*mtt^4*mWW^3*s^7*t^3 + 290*mtt^3*mWW^4*s^7*t^3 - 616*ep*mtt^3*mWW^4*s^7*t^3 - 18598*ep^2*mtt^3*mWW^4*s^7*t^3 - 67956*ep^3*mtt^3*mWW^4*s^7*t^3 - 95288*ep^4*mtt^3*mWW^4*s^7*t^3 - 47376*ep^5*mtt^3*mWW^4*s^7*t^3 + 482*mtt^2*mWW^5*s^7*t^3 + 3342*ep*mtt^2*mWW^5*s^7*t^3 + 1860*ep^2*mtt^2*mWW^5*s^7*t^3 - 33932*ep^3*mtt^2*mWW^5*s^7*t^3 - 85304*ep^4*mtt^2*mWW^5*s^7*t^3 - 58528*ep^5*mtt^2*mWW^5*s^7*t^3 + 190*mtt*mWW^6*s^7*t^3 + 3935*ep*mtt*mWW^6*s^7*t^3 + 24986*ep^2*mtt*mWW^6*s^7*t^3 + 69511*ep^3*mtt*mWW^6*s^7*t^3 + 90450*ep^4*mtt*mWW^6*s^7*t^3 + 45144*ep^5*mtt*mWW^6*s^7*t^3 + 84*mWW^7*s^7*t^3 + 1075*ep*mWW^7*s^7*t^3 + 5000*ep^2*mWW^7*s^7*t^3 + 11999*ep^3*mWW^7*s^7*t^3 + 14442*ep^4*mWW^7*s^7*t^3 + 6824*ep^5*mWW^7*s^7*t^3 + 39*ep*mtt^4*mWW^2*s^8*t^3 + 548*ep^2*mtt^4*mWW^2*s^8*t^3 + 2323*ep^3*mtt^4*mWW^2*s^8*t^3 + 3802*ep^4*mtt^4*mWW^2*s^8*t^3 + 2120*ep^5*mtt^4*mWW^2*s^8*t^3 + 12*mtt^3*mWW^3*s^8*t^3 + 96*ep*mtt^3*mWW^3*s^8*t^3 - 276*ep^2*mtt^3*mWW^3*s^8*t^3 - 3432*ep^3*mtt^3*mWW^3*s^8*t^3 - 8024*ep^4*mtt^3*mWW^3*s^8*t^3 - 5648*ep^5*mtt^3*mWW^3*s^8*t^3 - 72*mtt^2*mWW^4*s^8*t^3 - 120*ep*mtt^2*mWW^4*s^8*t^3 + 2118*ep^2*mtt^2*mWW^4*s^8*t^3 + 8862*ep^3*mtt^2*mWW^4*s^8*t^3 + 12548*ep^4*mtt^2*mWW^4*s^8*t^3 + 6080*ep^5*mtt^2*mWW^4*s^8*t^3 - 84*mtt*mWW^5*s^8*t^3 - 696*ep*mtt*mWW^5*s^8*t^3 - 1972*ep^2*mtt*mWW^5*s^8*t^3 - 896*ep^3*mtt*mWW^5*s^8*t^3 + 4056*ep^4*mtt*mWW^5*s^8*t^3 + 4336*ep^5*mtt*mWW^5*s^8*t^3 - 71*ep*mWW^6*s^8*t^3 - 738*ep^2*mWW^6*s^8*t^3 - 2441*ep^3*mWW^6*s^8*t^3 - 3422*ep^4*mWW^6*s^8*t^3 - 1768*ep^5*mWW^6*s^8*t^3 + 9*ep*mtt^3*mWW^2*s^9*t^3 + 78*ep^2*mtt^3*mWW^2*s^9*t^3 + 231*ep^3*mtt^3*mWW^2*s^9*t^3 + 282*ep^4*mtt^3*mWW^2*s^9*t^3 + 120*ep^5*mtt^3*mWW^2*s^9*t^3 - 27*ep*mtt^2*mWW^3*s^9*t^3 - 188*ep^2*mtt^2*mWW^3*s^9*t^3 - 415*ep^3*mtt^2*mWW^3*s^9*t^3 - 298*ep^4*mtt^2*mWW^3*s^9*t^3 - 8*ep^5*mtt^2*mWW^3*s^9*t^3 - 33*ep*mtt*mWW^4*s^9*t^3 - 230*ep^2*mtt*mWW^4*s^9*t^3 - 583*ep^3*mtt*mWW^4*s^9*t^3 - 634*ep^4*mtt*mWW^4*s^9*t^3 - 248*ep^5*mtt*mWW^4*s^9*t^3 + 3*ep*mWW^5*s^9*t^3 + 36*ep^2*mWW^5*s^9*t^3 + 63*ep^3*mWW^5*s^9*t^3 - 54*ep^4*mWW^5*s^9*t^3 - 120*ep^5*mWW^5*s^9*t^3 + 12*ep*mtt^12*mWW*t^4 + 116*ep^2*mtt^12*mWW*t^4 + 400*ep^3*mtt^12*mWW*t^4 + 592*ep^4*mtt^12*mWW*t^4 + 320*ep^5*mtt^12*mWW*t^4 - 2*mtt^11*mWW^2*t^4 - 254*ep*mtt^11*mWW^2*t^4 - 2340*ep^2*mtt^11*mWW^2*t^4 - 7956*ep^3*mtt^11*mWW^2*t^4 - 11704*ep^4*mtt^11*mWW^2*t^4 - 6304*ep^5*mtt^11*mWW^2*t^4 - 8*mtt^10*mWW^3*t^4 + 1493*ep*mtt^10*mWW^3*t^4 + 14984*ep^2*mtt^10*mWW^3*t^4 + 52501*ep^3*mtt^10*mWW^3*t^4 + 78582*ep^4*mtt^10*mWW^3*t^4 + 42888*ep^5*mtt^10*mWW^3*t^4 - 38*mtt^9*mWW^4*t^4 - 3721*ep*mtt^9*mWW^4*t^4 - 33582*ep^2*mtt^9*mWW^4*t^4 - 112957*ep^3*mtt^9*mWW^4*t^4 - 165118*ep^4*mtt^9*mWW^4*t^4 - 88744*ep^5*mtt^9*mWW^4*t^4 + 44*mtt^8*mWW^5*t^4 + 2169*ep*mtt^8*mWW^5*t^4 + 17374*ep^2*mtt^8*mWW^5*t^4 + 53195*ep^3*mtt^8*mWW^5*t^4 + 71154*ep^4*mtt^8*mWW^5*t^4 + 35224*ep^5*mtt^8*mWW^5*t^4 + 410*mtt^7*mWW^6*t^4 + 6693*ep*mtt^7*mWW^6*t^4 + 41398*ep^2*mtt^7*mWW^6*t^4 + 121469*ep^3*mtt^7*mWW^6*t^4 + 169470*ep^4*mtt^7*mWW^6*t^4 + 90280*ep^5*mtt^7*mWW^6*t^4 - 496*mtt^6*mWW^7*t^4 - 7649*ep*mtt^6*mWW^7*t^4 - 44450*ep^2*mtt^6*mWW^7*t^4 - 122331*ep^3*mtt^6*mWW^7*t^4 - 161250*ep^4*mtt^6*mWW^7*t^4 - 82264*ep^5*mtt^6*mWW^7*t^4 - 762*mtt^5*mWW^8*t^4 - 9535*ep*mtt^5*mWW^8*t^4 - 46786*ep^2*mtt^5*mWW^8*t^4 - 112739*ep^3*mtt^5*mWW^8*t^4 - 132674*ep^4*mtt^5*mWW^8*t^4 - 60504*ep^5*mtt^5*mWW^8*t^4 + 1596*mtt^4*mWW^9*t^4 + 19975*ep*mtt^4*mWW^9*t^4 + 97158*ep^2*mtt^4*mWW^9*t^4 + 230073*ep^3*mtt^4*mWW^9*t^4 + 265398*ep^4*mtt^4*mWW^9*t^4 + 119240*ep^5*mtt^4*mWW^9*t^4 - 888*mtt^3*mWW^10*t^4 - 10959*ep*mtt^3*mWW^10*t^4 - 52290*ep^2*mtt^3*mWW^10*t^4 - 120825*ep^3*mtt^3*mWW^10*t^4 - 135462*ep^4*mtt^3*mWW^10*t^4 - 59016*ep^5*mtt^3*mWW^10*t^4 + 144*mtt^2*mWW^11*t^4 + 1776*ep*mtt^2*mWW^11*t^4 + 8418*ep^2*mtt^2*mWW^11*t^4 + 19170*ep^3*mtt^2*mWW^11*t^4 + 21012*ep^4*mtt^2*mWW^11*t^4 + 8880*ep^5*mtt^2*mWW^11*t^4 - 12*ep*mtt^11*mWW*s*t^4 - 104*ep^2*mtt^11*mWW*s*t^4 - 356*ep^3*mtt^11*mWW*s*t^4 - 648*ep^4*mtt^11*mWW*s*t^4 - 480*ep^5*mtt^11*mWW*s*t^4 + 18*mtt^10*mWW^2*s*t^4 + 1138*ep*mtt^10*mWW^2*s*t^4 + 9732*ep^2*mtt^10*mWW^2*s*t^4 + 31736*ep^3*mtt^10*mWW^2*s*t^4 + 45512*ep^4*mtt^10*mWW^2*s*t^4 + 24224*ep^5*mtt^10*mWW^2*s*t^4 + 132*mtt^9*mWW^3*s*t^4 - 7034*ep*mtt^9*mWW^3*s*t^4 - 76226*ep^2*mtt^9*mWW^3*s*t^4 - 272504*ep^3*mtt^9*mWW^3*s*t^4 - 410400*ep^4*mtt^9*mWW^3*s*t^4 - 224128*ep^5*mtt^9*mWW^3*s*t^4 + 402*mtt^8*mWW^4*s*t^4 + 22828*ep*mtt^8*mWW^4*s*t^4 + 195608*ep^2*mtt^8*mWW^4*s*t^4 + 642854*ep^3*mtt^8*mWW^4*s*t^4 + 920764*ep^4*mtt^8*mWW^4*s*t^4 + 483984*ep^5*mtt^8*mWW^4*s*t^4 - 738*mtt^7*mWW^5*s*t^4 - 18869*ep*mtt^7*mWW^5*s*t^4 - 131588*ep^2*mtt^7*mWW^5*s*t^4 - 376179*ep^3*mtt^7*mWW^5*s*t^4 - 471698*ep^4*mtt^7*mWW^5*s*t^4 - 214808*ep^5*mtt^7*mWW^5*s*t^4 - 2612*mtt^6*mWW^6*s*t^4 - 36546*ep*mtt^6*mWW^6*s*t^4 - 203118*ep^2*mtt^6*mWW^6*s*t^4 - 558388*ep^3*mtt^6*mWW^6*s*t^4 - 753016*ep^4*mtt^6*mWW^6*s*t^4 - 396320*ep^5*mtt^6*mWW^6*s*t^4 + 3342*mtt^5*mWW^7*s*t^4 + 45415*ep*mtt^5*mWW^7*s*t^4 + 237862*ep^2*mtt^5*mWW^7*s*t^4 + 599203*ep^3*mtt^5*mWW^7*s*t^4 + 728170*ep^4*mtt^5*mWW^7*s*t^4 + 344568*ep^5*mtt^5*mWW^7*s*t^4 + 3394*mtt^4*mWW^8*s*t^4 + 41536*ep*mtt^4*mWW^8*s*t^4 + 199206*ep^2*mtt^4*mWW^8*s*t^4 + 471416*ep^3*mtt^4*mWW^8*s*t^4 + 550896*ep^4*mtt^4*mWW^8*s*t^4 + 252352*ep^5*mtt^4*mWW^8*s*t^4 - 6102*mtt^3*mWW^9*s*t^4 - 75003*ep*mtt^3*mWW^9*s*t^4 - 356748*ep^2*mtt^3*mWW^9*s*t^4 - 822949*ep^3*mtt^3*mWW^9*s*t^4 - 922414*ep^4*mtt^3*mWW^9*s*t^4 - 402024*ep^5*mtt^3*mWW^9*s*t^4 + 2062*mtt^2*mWW^10*s*t^4 + 25404*ep*mtt^2*mWW^10*s*t^4 + 120382*ep^2*mtt^2*mWW^10*s*t^4 + 274296*ep^3*mtt^2*mWW^10*s*t^4 + 300904*ep^4*mtt^2*mWW^10*s*t^4 + 127392*ep^5*mtt^2*mWW^10*s*t^4 + 150*mtt*mWW^11*s*t^4 + 1775*ep*mtt*mWW^11*s*t^4 + 8164*ep^2*mtt*mWW^11*s*t^4 + 18417*ep^3*mtt*mWW^11*s*t^4 + 20478*ep^4*mtt*mWW^11*s*t^4 + 8936*ep^5*mtt*mWW^11*s*t^4 - 48*mWW^12*s*t^4 - 632*ep*mWW^12*s*t^4 - 3170*ep^2*mWW^12*s*t^4 - 7546*ep^3*mWW^12*s*t^4 - 8548*ep^4*mWW^12*s*t^4 - 3696*ep^5*mWW^12*s*t^4 - 306*ep*mtt^10*mWW*s^2*t^4 - 3096*ep^2*mtt^10*mWW*s^2*t^4 - 10826*ep^3*mtt^10*mWW*s^2*t^4 - 15276*ep^4*mtt^10*mWW*s^2*t^4 - 7360*ep^5*mtt^10*mWW*s^2*t^4 - 70*mtt^9*mWW^2*s^2*t^4 - 1565*ep*mtt^9*mWW^2*s^2*t^4 - 9796*ep^2*mtt^9*mWW^2*s^2*t^4 - 24935*ep^3*mtt^9*mWW^2*s^2*t^4 - 28946*ep^4*mtt^9*mWW^2*s^2*t^4 - 13368*ep^5*mtt^9*mWW^2*s^2*t^4 - 608*mtt^8*mWW^3*s^2*t^4 + 14727*ep*mtt^8*mWW^3*s^2*t^4 + 181478*ep^2*mtt^8*mWW^3*s^2*t^4 + 670709*ep^3*mtt^8*mWW^3*s^2*t^4 + 1019678*ep^4*mtt^8*mWW^3*s^2*t^4 + 555960*ep^5*mtt^8*mWW^3*s^2*t^4 - 1472*mtt^7*mWW^4*s^2*t^4 - 68458*ep*mtt^7*mWW^4*s^2*t^4 - 574050*ep^2*mtt^7*mWW^4*s^2*t^4 - 1869276*ep^3*mtt^7*mWW^4*s^2*t^4 - 2645376*ep^4*mtt^7*mWW^4*s^2*t^4 - 1366000*ep^5*mtt^7*mWW^4*s^2*t^4 + 2432*mtt^6*mWW^5*s^2*t^4 + 61034*ep*mtt^6*mWW^5*s^2*t^4 + 427720*ep^2*mtt^6*mWW^5*s^2*t^4 + 1235642*ep^3*mtt^6*mWW^5*s^2*t^4 + 1566636*ep^4*mtt^6*mWW^5*s^2*t^4 + 719168*ep^5*mtt^6*mWW^5*s^2*t^4 + 6450*mtt^5*mWW^6*s^2*t^4 + 90998*ep*mtt^5*mWW^6*s^2*t^4 + 508028*ep^2*mtt^5*mWW^6*s^2*t^4 + 1385292*ep^3*mtt^5*mWW^6*s^2*t^4 + 1822720*ep^4*mtt^5*mWW^6*s^2*t^4 + 925696*ep^5*mtt^5*mWW^6*s^2*t^4 - 6304*mtt^4*mWW^7*s^2*t^4 - 99294*ep*mtt^4*mWW^7*s^2*t^4 - 582432*ep^2*mtt^4*mWW^7*s^2*t^4 - 1579278*ep^3*mtt^4*mWW^7*s^2*t^4 - 1987876*ep^4*mtt^4*mWW^7*s^2*t^4 - 942944*ep^5*mtt^4*mWW^7*s^2*t^4 - 7002*mtt^3*mWW^8*s^2*t^4 - 76348*ep*mtt^3*mWW^8*s^2*t^4 - 314292*ep^2*mtt^3*mWW^8*s^2*t^4 - 624938*ep^3*mtt^3*mWW^8*s^2*t^4 - 613804*ep^4*mtt^3*mWW^8*s^2*t^4 - 239584*ep^5*mtt^3*mWW^8*s^2*t^4 + 8322*mtt^2*mWW^9*s^2*t^4 + 101428*ep*mtt^2*mWW^9*s^2*t^4 + 474182*ep^2*mtt^2*mWW^9*s^2*t^4 + 1066276*ep^3*mtt^2*mWW^9*s^2*t^4 + 1155104*ep^4*mtt^2*mWW^9*s^2*t^4 + 482720*ep^5*mtt^2*mWW^9*s^2*t^4 - 1498*mtt*mWW^10*s^2*t^4 - 19439*ep*mtt*mWW^10*s^2*t^4 - 95978*ep^2*mtt*mWW^10*s^2*t^4 - 224587*ep^3*mtt*mWW^10*s^2*t^4 - 248714*ep^4*mtt*mWW^10*s^2*t^4 - 104792*ep^5*mtt*mWW^10*s^2*t^4 - 250*mWW^11*s^2*t^4 - 2777*ep*mWW^11*s^2*t^4 - 11764*ep^2*mWW^11*s^2*t^4 - 24079*ep^3*mWW^11*s^2*t^4 - 24146*ep^4*mWW^11*s^2*t^4 - 9496*ep^5*mWW^11*s^2*t^4 + 1416*ep*mtt^9*mWW*s^3*t^4 + 14264*ep^2*mtt^9*mWW*s^3*t^4 + 50032*ep^3*mtt^9*mWW*s^3*t^4 + 72112*ep^4*mtt^9*mWW*s^3*t^4 + 36320*ep^5*mtt^9*mWW*s^3*t^4 + 154*mtt^8*mWW^2*s^3*t^4 - 282*ep*mtt^8*mWW^2*s^3*t^4 - 14456*ep^2*mtt^8*mWW^2*s^3*t^4 - 70752*ep^3*mtt^8*mWW^2*s^3*t^4 - 125472*ep^4*mtt^8*mWW^2*s^3*t^4 - 74608*ep^5*mtt^8*mWW^2*s^3*t^4 + 1310*mtt^7*mWW^3*s^3*t^4 - 19473*ep*mtt^7*mWW^3*s^3*t^4 - 277492*ep^2*mtt^7*mWW^3*s^3*t^4 - 1063031*ep^3*mtt^7*mWW^3*s^3*t^4 - 1631346*ep^4*mtt^7*mWW^3*s^3*t^4 - 885816*ep^5*mtt^7*mWW^3*s^3*t^4 + 2418*mtt^6*mWW^4*s^3*t^4 + 117434*ep*mtt^6*mWW^4*s^3*t^4 + 997852*ep^2*mtt^6*mWW^4*s^3*t^4 + 3268400*ep^3*mtt^6*mWW^4*s^3*t^4 + 4622000*ep^4*mtt^6*mWW^4*s^3*t^4 + 2370224*ep^5*mtt^6*mWW^4*s^3*t^4 - 3452*mtt^5*mWW^5*s^3*t^4 - 93251*ep*mtt^5*mWW^5*s^3*t^4 - 668766*ep^2*mtt^5*mWW^5*s^3*t^4 - 1962341*ep^3*mtt^5*mWW^5*s^3*t^4 - 2534470*ep^4*mtt^5*mWW^5*s^3*t^4 - 1191656*ep^5*mtt^5*mWW^5*s^3*t^4 - 6782*mtt^4*mWW^6*s^3*t^4 - 116502*ep*mtt^4*mWW^6*s^3*t^4 - 744196*ep^2*mtt^4*mWW^6*s^3*t^4 - 2179216*ep^3*mtt^4*mWW^6*s^3*t^4 - 2925672*ep^4*mtt^4*mWW^6*s^3*t^4 - 1463408*ep^5*mtt^4*mWW^6*s^3*t^4 + 3774*mtt^3*mWW^7*s^3*t^4 + 93427*ep*mtt^3*mWW^7*s^3*t^4 + 685528*ep^2*mtt^3*mWW^7*s^3*t^4 + 2098801*ep^3*mtt^3*mWW^7*s^3*t^4 + 2827390*ep^4*mtt^3*mWW^7*s^3*t^4 + 1391688*ep^5*mtt^3*mWW^7*s^3*t^4 + 7126*mtt^2*mWW^8*s^3*t^4 + 72250*ep*mtt^2*mWW^8*s^3*t^4 + 260228*ep^2*mtt^2*mWW^8*s^3*t^4 + 413812*ep^3*mtt^2*mWW^8*s^3*t^4 + 279256*ep^4*mtt^2*mWW^8*s^3*t^4 + 52016*ep^5*mtt^2*mWW^8*s^3*t^4 - 4736*mtt*mWW^9*s^3*t^4 - 58183*ep*mtt*mWW^9*s^3*t^4 - 271482*ep^2*mtt*mWW^9*s^3*t^4 - 604233*ep^3*mtt*mWW^9*s^3*t^4 - 641534*ep^4*mtt*mWW^9*s^3*t^4 - 260328*ep^5*mtt*mWW^9*s^3*t^4 + 252*mWW^10*s^3*t^4 + 3804*ep*mWW^10*s^3*t^4 + 20824*ep^2*mWW^10*s^3*t^4 + 52112*ep^3*mWW^10*s^3*t^4 + 59784*ep^4*mWW^10*s^3*t^4 + 25568*ep^5*mWW^10*s^3*t^4 - 2910*ep*mtt^8*mWW*s^4*t^4 - 29360*ep^2*mtt^8*mWW*s^4*t^4 - 103310*ep^3*mtt^8*mWW*s^4*t^4 - 150180*ep^4*mtt^8*mWW*s^4*t^4 - 76800*ep^5*mtt^8*mWW*s^4*t^4 - 210*mtt^7*mWW^2*s^4*t^4 + 2853*ep*mtt^7*mWW^2*s^4*t^4 + 42664*ep^2*mtt^7*mWW^2*s^4*t^4 + 175019*ep^3*mtt^7*mWW^2*s^4*t^4 + 289626*ep^4*mtt^7*mWW^2*s^4*t^4 + 167960*ep^5*mtt^7*mWW^2*s^4*t^4 - 1496*mtt^6*mWW^3*s^4*t^4 + 19354*ep*mtt^6*mWW^3*s^4*t^4 + 297122*ep^2*mtt^6*mWW^3*s^4*t^4 + 1163460*ep^3*mtt^6*mWW^3*s^4*t^4 + 1794856*ep^4*mtt^6*mWW^3*s^4*t^4 + 969744*ep^5*mtt^6*mWW^3*s^4*t^4 - 1658*mtt^5*mWW^4*s^4*t^4 - 114801*ep*mtt^5*mWW^4*s^4*t^4 - 1022226*ep^2*mtt^5*mWW^4*s^4*t^4 - 3408493*ep^3*mtt^5*mWW^4*s^4*t^4 - 4857158*ep^4*mtt^5*mWW^4*s^4*t^4 - 2495304*ep^5*mtt^5*mWW^4*s^4*t^4 + 2996*mtt^4*mWW^5*s^4*t^4 + 77131*ep*mtt^4*mWW^5*s^4*t^4 + 537796*ep^2*mtt^4*mWW^5*s^4*t^4 + 1551947*ep^3*mtt^4*mWW^5*s^4*t^4 + 2001090*ep^4*mtt^4*mWW^5*s^4*t^4 + 952824*ep^5*mtt^4*mWW^5*s^4*t^4 + 2286*mtt^3*mWW^6*s^4*t^4 + 76447*ep*mtt^3*mWW^6*s^4*t^4 + 626204*ep^2*mtt^3*mWW^6*s^4*t^4 + 2044633*ep^3*mtt^3*mWW^6*s^4*t^4 + 2871022*ep^4*mtt^3*mWW^6*s^4*t^4 + 1451848*ep^5*mtt^3*mWW^6*s^4*t^4 - 232*mtt^2*mWW^7*s^4*t^4 - 44300*ep*mtt^2*mWW^7*s^4*t^4 - 425450*ep^2*mtt^2*mWW^7*s^4*t^4 - 1446406*ep^3*mtt^2*mWW^7*s^4*t^4 - 2054460*ep^4*mtt^2*mWW^7*s^4*t^4 - 1043088*ep^5*mtt^2*mWW^7*s^4*t^4 - 3506*mtt*mWW^8*s^4*t^4 - 34651*ep*mtt*mWW^8*s^4*t^4 - 116026*ep^2*mtt*mWW^8*s^4*t^4 - 155207*ep^3*mtt*mWW^8*s^4*t^4 - 58978*ep^4*mtt*mWW^8*s^4*t^4 + 18728*ep^5*mtt*mWW^8*s^4*t^4 + 1212*mWW^9*s^4*t^4 + 14573*ep*mWW^9*s^4*t^4 + 65660*ep^2*mWW^9*s^4*t^4 + 140341*ep^3*mWW^9*s^4*t^4 + 142422*ep^4*mWW^9*s^4*t^4 + 55112*ep^5*mWW^9*s^4*t^4 + 3348*ep*mtt^7*mWW*s^5*t^4 + 33864*ep^2*mtt^7*mWW*s^5*t^4 + 119500*ep^3*mtt^7*mWW*s^5*t^4 + 174648*ep^4*mtt^7*mWW*s^5*t^4 + 90080*ep^5*mtt^7*mWW*s^5*t^4 + 182*mtt^6*mWW^2*s^5*t^4 - 2898*ep*mtt^6*mWW^2*s^5*t^4 - 39756*ep^2*mtt^6*mWW^2*s^5*t^4 - 159080*ep^3*mtt^6*mWW^2*s^5*t^4 - 262360*ep^4*mtt^6*mWW^2*s^5*t^4 - 153216*ep^5*mtt^6*mWW^2*s^5*t^4 + 872*mtt^5*mWW^3*s^5*t^4 - 14680*ep*mtt^5*mWW^3*s^5*t^4 - 214850*ep^2*mtt^5*mWW^3*s^5*t^4 - 842274*ep^3*mtt^5*mWW^3*s^5*t^4 - 1299548*ep^4*mtt^5*mWW^3*s^5*t^4 - 699184*ep^5*mtt^5*mWW^3*s^5*t^4 - 74*mtt^4*mWW^4*s^5*t^4 + 59841*ep*mtt^4*mWW^4*s^5*t^4 + 589864*ep^2*mtt^4*mWW^4*s^5*t^4 + 2033791*ep^3*mtt^4*mWW^4*s^5*t^4 + 2945490*ep^4*mtt^4*mWW^4*s^5*t^4 + 1526968*ep^5*mtt^4*mWW^4*s^5*t^4 - 2360*mtt^3*mWW^5*s^5*t^4 - 40673*ep*mtt^3*mWW^5*s^5*t^4 - 231926*ep^2*mtt^3*mWW^5*s^5*t^4 - 585383*ep^3*mtt^3*mWW^5*s^5*t^4 - 695602*ep^4*mtt^3*mWW^5*s^5*t^4 - 319720*ep^5*mtt^3*mWW^5*s^5*t^4 + 478*mtt^2*mWW^6*s^5*t^4 - 27721*ep*mtt^2*mWW^6*s^5*t^4 - 308746*ep^2*mtt^2*mWW^6*s^5*t^4 - 1107901*ep^3*mtt^2*mWW^6*s^5*t^4 - 1617190*ep^4*mtt^2*mWW^6*s^5*t^4 - 831752*ep^5*mtt^2*mWW^6*s^5*t^4 - 304*mtt*mWW^7*s^5*t^4 + 12121*ep*mtt*mWW^7*s^5*t^4 + 140960*ep^2*mtt*mWW^7*s^5*t^4 + 506913*ep^3*mtt*mWW^7*s^5*t^4 + 738798*ep^4*mtt*mWW^7*s^5*t^4 + 380568*ep^5*mtt*mWW^7*s^5*t^4 + 1014*mWW^8*s^5*t^4 + 10134*ep*mWW^8*s^5*t^4 + 34350*ep^2*mWW^8*s^5*t^4 + 47426*ep^3*mWW^8*s^5*t^4 + 21076*ep^4*mWW^8*s^5*t^4 - 2704*ep^5*mWW^8*s^5*t^4 - 2238*ep*mtt^6*mWW*s^6*t^4 - 22696*ep^2*mtt^6*mWW*s^6*t^4 - 80294*ep^3*mtt^6*mWW*s^6*t^4 - 117812*ep^4*mtt^6*mWW*s^6*t^4 - 61120*ep^5*mtt^6*mWW*s^6*t^4 - 98*mtt^5*mWW^2*s^6*t^4 + 1085*ep*mtt^5*mWW^2*s^6*t^4 + 15932*ep^2*mtt^5*mWW^2*s^6*t^4 + 64983*ep^3*mtt^5*mWW^2*s^6*t^4 + 110194*ep^4*mtt^5*mWW^2*s^6*t^4 + 66296*ep^5*mtt^5*mWW^2*s^6*t^4 - 168*mtt^4*mWW^3*s^6*t^4 + 7651*ep*mtt^4*mWW^3*s^6*t^4 + 95762*ep^2*mtt^4*mWW^3*s^6*t^4 + 368293*ep^3*mtt^4*mWW^3*s^6*t^4 + 565902*ep^4*mtt^4*mWW^3*s^6*t^4 + 303672*ep^5*mtt^4*mWW^3*s^6*t^4 + 692*mtt^3*mWW^4*s^6*t^4 - 13423*ep*mtt^3*mWW^4*s^6*t^4 - 172006*ep^2*mtt^3*mWW^4*s^6*t^4 - 634561*ep^3*mtt^3*mWW^4*s^6*t^4 - 949054*ep^4*mtt^3*mWW^4*s^6*t^4 - 502072*ep^5*mtt^3*mWW^4*s^6*t^4 + 1500*mtt^2*mWW^5*s^6*t^4 + 15763*ep*mtt^2*mWW^5*s^6*t^4 + 54696*ep^2*mtt^2*mWW^5*s^6*t^4 + 70919*ep^3*mtt^2*mWW^5*s^6*t^4 + 25594*ep^4*mtt^2*mWW^5*s^6*t^4 - 5192*ep^5*mtt^2*mWW^5*s^6*t^4 - 146*mtt*mWW^6*s^6*t^4 + 8678*ep*mtt*mWW^6*s^6*t^4 + 95310*ep^2*mtt*mWW^6*s^6*t^4 + 339730*ep^3*mtt*mWW^6*s^6*t^4 + 494156*ep^4*mtt*mWW^6*s^6*t^4 + 253824*ep^5*mtt*mWW^6*s^6*t^4 + 172*mWW^7*s^6*t^4 - 396*ep*mWW^7*s^6*t^4 - 15542*ep^2*mWW^7*s^6*t^4 - 65838*ep^3*mWW^7*s^6*t^4 - 101844*ep^4*mWW^7*s^6*t^4 - 53872*ep^5*mWW^7*s^6*t^4 + 816*ep*mtt^5*mWW*s^7*t^4 + 8296*ep^2*mtt^5*mWW*s^7*t^4 + 29416*ep^3*mtt^5*mWW*s^7*t^4 + 43296*ep^4*mtt^5*mWW*s^7*t^4 + 22560*ep^5*mtt^5*mWW*s^7*t^4 + 30*mtt^4*mWW^2*s^7*t^4 - 22*ep*mtt^4*mWW^2*s^7*t^4 - 1600*ep^2*mtt^4*mWW^2*s^7*t^4 - 7936*ep^3*mtt^4*mWW^2*s^7*t^4 - 15728*ep^4*mtt^4*mWW^2*s^7*t^4 - 10672*ep^5*mtt^4*mWW^2*s^7*t^4 - 58*mtt^3*mWW^3*s^7*t^4 - 2381*ep*mtt^3*mWW^3*s^7*t^4 - 23160*ep^2*mtt^3*mWW^3*s^7*t^4 - 85183*ep^3*mtt^3*mWW^3*s^7*t^4 - 129778*ep^4*mtt^3*mWW^3*s^7*t^4 - 69656*ep^5*mtt^3*mWW^3*s^7*t^4 - 298*mtt^2*mWW^4*s^7*t^4 + 77*ep*mtt^2*mWW^4*s^7*t^4 + 17764*ep^2*mtt^2*mWW^4*s^7*t^4 + 79055*ep^3*mtt^2*mWW^4*s^7*t^4 + 128122*ep^4*mtt^2*mWW^4*s^7*t^4 + 71400*ep^5*mtt^2*mWW^4*s^7*t^4 - 422*mtt*mWW^5*s^7*t^4 - 3159*ep*mtt*mWW^5*s^7*t^4 - 3844*ep^2*mtt*mWW^5*s^7*t^4 + 17439*ep^3*mtt*mWW^5*s^7*t^4 + 45026*ep^4*mtt*mWW^5*s^7*t^4 + 28184*ep^5*mtt*mWW^5*s^7*t^4 - 84*mWW^6*s^7*t^4 - 2083*ep*mWW^6*s^7*t^4 - 15408*ep^2*mWW^6*s^7*t^4 - 47767*ep^3*mWW^6*s^7*t^4 - 64922*ep^4*mWW^6*s^7*t^4 - 32088*ep^5*mWW^6*s^7*t^4 - 126*ep*mtt^4*mWW*s^8*t^4 - 1284*ep^2*mtt^4*mWW*s^8*t^4 - 4562*ep^3*mtt^4*mWW*s^8*t^4 - 6732*ep^4*mtt^4*mWW*s^8*t^4 - 3520*ep^5*mtt^4*mWW*s^8*t^4 - 4*mtt^3*mWW^2*s^8*t^4 - 55*ep*mtt^3*mWW^2*s^8*t^4 - 380*ep^2*mtt^3*mWW^2*s^8*t^4 - 1079*ep^3*mtt^3*mWW^2*s^8*t^4 - 1122*ep^4*mtt^3*mWW^2*s^8*t^4 - 312*ep^5*mtt^3*mWW^2*s^8*t^4 + 24*mtt^2*mWW^3*s^8*t^4 + 343*ep*mtt^2*mWW^3*s^8*t^4 + 2382*ep^2*mtt^2*mWW^3*s^8*t^4 + 8029*ep^3*mtt^2*mWW^3*s^8*t^4 + 12054*ep^4*mtt^2*mWW^3*s^8*t^4 + 6520*ep^5*mtt^2*mWW^3*s^8*t^4 + 28*mtt*mWW^4*s^8*t^4 + 223*ep*mtt*mWW^4*s^8*t^4 + 776*ep^2*mtt*mWW^4*s^8*t^4 + 1187*ep^3*mtt*mWW^4*s^8*t^4 + 330*ep^4*mtt*mWW^4*s^8*t^4 - 456*ep^5*mtt*mWW^4*s^8*t^4 - 145*ep*mWW^5*s^8*t^4 - 1462*ep^2*mWW^5*s^8*t^4 - 5239*ep^3*mWW^5*s^8*t^4 - 7730*ep^4*mWW^5*s^8*t^4 - 4024*ep^5*mWW^5*s^8*t^4 - 64*ep*mtt^11*mWW*t^5 - 616*ep^2*mtt^11*mWW*t^5 - 2112*ep^3*mtt^11*mWW*t^5 - 3104*ep^4*mtt^11*mWW*t^5 - 1664*ep^5*mtt^11*mWW*t^5 + 2*mtt^10*mWW^2*t^5 + 859*ep*mtt^10*mWW^2*t^5 + 8192*ep^2*mtt^10*mWW^2*t^5 + 28133*ep^3*mtt^10*mWW^2*t^5 + 41510*ep^4*mtt^10*mWW^2*t^5 + 22344*ep^5*mtt^10*mWW^2*t^5 + 10*mtt^9*mWW^3*t^5 - 4174*ep*mtt^9*mWW^3*t^5 - 41308*ep^2*mtt^9*mWW^3*t^5 - 144568*ep^3*mtt^9*mWW^3*t^5 - 216624*ep^4*mtt^9*mWW^3*t^5 - 118336*ep^5*mtt^9*mWW^3*t^5 + 120*mtt^8*mWW^4*t^5 + 9245*ep*mtt^8*mWW^4*t^5 + 82574*ep^2*mtt^8*mWW^4*t^5 + 278747*ep^3*mtt^8*mWW^4*t^5 + 410290*ep^4*mtt^8*mWW^4*t^5 + 222104*ep^5*mtt^8*mWW^4*t^5 - 268*mtt^7*mWW^5*t^5 - 6768*ep*mtt^7*mWW^5*t^5 - 48092*ep^2*mtt^7*mWW^5*t^5 - 143528*ep^3*mtt^7*mWW^5*t^5 - 193824*ep^4*mtt^7*mWW^5*t^5 - 98560*ep^5*mtt^7*mWW^5*t^5 - 922*mtt^6*mWW^6*t^5 - 15339*ep*mtt^6*mWW^6*t^5 - 95218*ep^2*mtt^6*mWW^6*t^5 - 277335*ep^3*mtt^6*mWW^6*t^5 - 381274*ep^4*mtt^6*mWW^6*t^5 - 199032*ep^5*mtt^6*mWW^6*t^5 + 2418*mtt^5*mWW^7*t^5 + 33510*ep*mtt^5*mWW^7*t^5 + 179480*ep^2*mtt^5*mWW^7*t^5 + 463880*ep^3*mtt^5*mWW^7*t^5 + 579712*ep^4*mtt^5*mWW^7*t^5 + 280960*ep^5*mtt^5*mWW^7*t^5 - 964*mtt^4*mWW^8*t^5 - 11737*ep*mtt^4*mWW^8*t^5 - 55494*ep^2*mtt^4*mWW^8*t^5 - 128163*ep^3*mtt^4*mWW^8*t^5 - 145442*ep^4*mtt^4*mWW^8*t^5 - 65240*ep^5*mtt^4*mWW^8*t^5 - 1248*mtt^3*mWW^9*t^5 - 16256*ep*mtt^3*mWW^9*t^5 - 81460*ep^2*mtt^3*mWW^9*t^5 - 196052*ep^3*mtt^3*mWW^9*t^5 - 227144*ep^4*mtt^3*mWW^9*t^5 - 101600*ep^5*mtt^3*mWW^9*t^5 + 996*mtt^2*mWW^10*t^5 + 12572*ep*mtt^2*mWW^10*t^5 + 61002*ep^2*mtt^2*mWW^10*t^5 + 142154*ep^3*mtt^2*mWW^10*t^5 + 159492*ep^4*mtt^2*mWW^10*t^5 + 69104*ep^5*mtt^2*mWW^10*t^5 - 144*mtt*mWW^11*t^5 - 1848*ep*mtt*mWW^11*t^5 - 9060*ep^2*mtt*mWW^11*t^5 - 21156*ep^3*mtt*mWW^11*t^5 - 23592*ep^4*mtt*mWW^11*t^5 - 10080*ep^5*mtt*mWW^11*t^5 - 48*ep*mtt^11*s*t^5 - 488*ep^2*mtt^11*s*t^5 - 1760*ep^3*mtt^11*s*t^5 - 2664*ep^4*mtt^11*s*t^5 - 1440*ep^5*mtt^11*s*t^5 + 264*ep*mtt^10*mWW*s*t^5 + 2632*ep^2*mtt^10*mWW*s*t^5 + 9568*ep^3*mtt^10*mWW*s*t^5 + 15328*ep^4*mtt^10*mWW*s*t^5 + 9088*ep^5*mtt^10*mWW*s*t^5 - 42*mtt^9*mWW^2*s*t^5 - 2567*ep*mtt^9*mWW^2*s*t^5 - 21788*ep^2*mtt^9*mWW^2*s*t^5 - 71437*ep^3*mtt^9*mWW^2*s*t^5 - 105334*ep^4*mtt^9*mWW^2*s*t^5 - 58632*ep^5*mtt^9*mWW^2*s*t^5 - 284*mtt^8*mWW^3*s*t^5 + 11151*ep*mtt^8*mWW^3*s*t^5 + 125468*ep^2*mtt^8*mWW^3*s*t^5 + 455575*ep^3*mtt^8*mWW^3*s*t^5 + 698834*ep^4*mtt^8*mWW^3*s*t^5 + 390616*ep^5*mtt^8*mWW^3*s*t^5 - 652*mtt^7*mWW^4*s*t^5 - 36801*ep*mtt^7*mWW^4*s*t^5 - 316544*ep^2*mtt^7*mWW^4*s*t^5 - 1047421*ep^3*mtt^7*mWW^4*s*t^5 - 1515054*ep^4*mtt^7*mWW^4*s*t^5 - 806888*ep^5*mtt^7*mWW^4*s*t^5 + 2374*mtt^6*mWW^5*s*t^5 + 44861*ep*mtt^6*mWW^5*s*t^5 + 282830*ep^2*mtt^6*mWW^5*s*t^5 + 779809*ep^3*mtt^6*mWW^5*s*t^5 + 968326*ep^4*mtt^6*mWW^5*s*t^5 + 444040*ep^5*mtt^6*mWW^5*s*t^5 + 3508*mtt^5*mWW^6*s*t^5 + 48669*ep*mtt^5*mWW^6*s*t^5 + 268132*ep^2*mtt^5*mWW^6*s*t^5 + 734581*ep^3*mtt^5*mWW^6*s*t^5 + 997982*ep^4*mtt^5*mWW^6*s*t^5 + 532008*ep^5*mtt^5*mWW^6*s*t^5 - 9864*mtt^4*mWW^7*s*t^5 - 125595*ep*mtt^4*mWW^7*s*t^5 - 620256*ep^2*mtt^4*mWW^7*s*t^5 - 1487371*ep^3*mtt^4*mWW^7*s*t^5 - 1736234*ep^4*mtt^4*mWW^7*s*t^5 - 791800*ep^5*mtt^4*mWW^7*s*t^5 + 2868*mtt^3*mWW^8*s*t^5 + 33273*ep*mtt^3*mWW^8*s*t^5 + 148332*ep^2*mtt^3*mWW^8*s*t^5 + 317625*ep^3*mtt^3*mWW^8*s*t^5 + 323854*ep^4*mtt^3*mWW^8*s*t^5 + 125608*ep^5*mtt^3*mWW^8*s*t^5 + 4230*mtt^2*mWW^9*s*t^5 + 53307*ep*mtt^2*mWW^9*s*t^5 + 257746*ep^2*mtt^2*mWW^9*s*t^5 + 597963*ep^3*mtt^2*mWW^9*s*t^5 + 669154*ep^4*mtt^2*mWW^9*s*t^5 + 289880*ep^5*mtt^2*mWW^9*s*t^5 - 2178*mtt*mWW^10*s*t^5 - 27174*ep*mtt*mWW^10*s*t^5 - 129900*ep^2*mtt*mWW^10*s*t^5 - 297116*ep^3*mtt*mWW^10*s*t^5 - 326064*ep^4*mtt*mWW^10*s*t^5 - 137728*ep^5*mtt*mWW^10*s*t^5 + 40*mWW^11*s*t^5 + 660*ep*mWW^11*s*t^5 + 3836*ep^2*mWW^11*s*t^5 + 9984*ep^3*mWW^11*s*t^5 + 11872*ep^4*mWW^11*s*t^5 + 5248*ep^5*mWW^11*s*t^5 + 336*ep*mtt^10*s^2*t^5 + 3416*ep^2*mtt^10*s^2*t^5 + 12320*ep^3*mtt^10*s^2*t^5 + 18648*ep^4*mtt^10*s^2*t^5 + 10080*ep^5*mtt^10*s^2*t^5 + 112*ep*mtt^9*mWW*s^2*t^5 + 796*ep^2*mtt^9*mWW*s^2*t^5 - 4*ep^3*mtt^9*mWW*s^2*t^5 - 7496*ep^4*mtt^9*mWW*s^2*t^5 - 9472*ep^5*mtt^9*mWW*s^2*t^5 + 204*mtt^8*mWW^2*s^2*t^5 - 1881*ep*mtt^8*mWW^2*s^2*t^5 - 34042*ep^2*mtt^8*mWW^2*s^2*t^5 - 137935*ep^3*mtt^8*mWW^2*s^2*t^5 - 205802*ep^4*mtt^8*mWW^2*s^2*t^5 - 100520*ep^5*mtt^8*mWW^2*s^2*t^5 + 1216*mtt^7*mWW^3*s^2*t^5 + 904*ep*mtt^7*mWW^3*s^2*t^5 - 64446*ep^2*mtt^7*mWW^3*s^2*t^5 - 306190*ep^3*mtt^7*mWW^3*s^2*t^5 - 532940*ep^4*mtt^7*mWW^3*s^2*t^5 - 329248*ep^5*mtt^7*mWW^3*s^2*t^5 + 1578*mtt^6*mWW^4*s^2*t^5 + 74931*ep*mtt^6*mWW^4*s^2*t^5 + 632538*ep^2*mtt^6*mWW^4*s^2*t^5 + 2063223*ep^3*mtt^6*mWW^4*s^2*t^5 + 2914362*ep^4*mtt^6*mWW^4*s^2*t^5 + 1502280*ep^5*mtt^6*mWW^4*s^2*t^5 - 5972*mtt^5*mWW^5*s^2*t^5 - 127930*ep*mtt^5*mWW^5*s^2*t^5 - 867980*ep^2*mtt^5*mWW^5*s^2*t^5 - 2512666*ep^3*mtt^5*mWW^5*s^2*t^5 - 3215300*ep^4*mtt^5*mWW^5*s^2*t^5 - 1494112*ep^5*mtt^5*mWW^5*s^2*t^5 - 6258*mtt^4*mWW^6*s^2*t^5 - 61449*ep*mtt^4*mWW^6*s^2*t^5 - 222670*ep^2*mtt^4*mWW^6*s^2*t^5 - 399937*ep^3*mtt^4*mWW^6*s^2*t^5 - 408182*ep^4*mtt^4*mWW^6*s^2*t^5 - 204392*ep^5*mtt^4*mWW^6*s^2*t^5 + 14536*mtt^3*mWW^7*s^2*t^5 + 182880*ep*mtt^3*mWW^7*s^2*t^5 + 887568*ep^2*mtt^3*mWW^7*s^2*t^5 + 2069752*ep^3*mtt^3*mWW^7*s^2*t^5 + 2310504*ep^4*mtt^3*mWW^7*s^2*t^5 + 989856*ep^5*mtt^3*mWW^7*s^2*t^5 - 1918*mtt^2*mWW^8*s^2*t^5 - 27779*ep*mtt^2*mWW^8*s^2*t^5 - 155148*ep^2*mtt^2*mWW^8*s^2*t^5 - 403885*ep^3*mtt^2*mWW^8*s^2*t^5 - 477398*ep^4*mtt^2*mWW^8*s^2*t^5 - 205896*ep^5*mtt^2*mWW^8*s^2*t^5 - 4508*mtt*mWW^9*s^2*t^5 - 53742*ep*mtt*mWW^9*s^2*t^5 - 242930*ep^2*mtt*mWW^9*s^2*t^5 - 523076*ep^3*mtt*mWW^9*s^2*t^5 - 542016*ep^4*mtt*mWW^9*s^2*t^5 - 217376*ep^5*mtt*mWW^9*s^2*t^5 + 1122*mWW^10*s^2*t^5 + 13618*ep*mWW^10*s^2*t^5 + 62898*ep^2*mWW^10*s^2*t^5 + 138398*ep^3*mWW^10*s^2*t^5 + 145620*ep^4*mWW^10*s^2*t^5 + 58800*ep^5*mWW^10*s^2*t^5 - 1008*ep*mtt^9*s^3*t^5 - 10248*ep^2*mtt^9*s^3*t^5 - 36960*ep^3*mtt^9*s^3*t^5 - 55944*ep^4*mtt^9*s^3*t^5 - 30240*ep^5*mtt^9*s^3*t^5 - 2416*ep*mtt^8*mWW*s^3*t^5 - 23248*ep^2*mtt^8*mWW*s^3*t^5 - 74160*ep^3*mtt^8*mWW*s^3*t^5 - 90144*ep^4*mtt^8*mWW*s^3*t^5 - 33792*ep^5*mtt^8*mWW*s^3*t^5 - 460*mtt^7*mWW^2*s^3*t^5 + 17405*ep*mtt^7*mWW^2*s^3*t^5 + 205374*ep^2*mtt^7*mWW^2*s^3*t^5 + 757807*ep^3*mtt^7*mWW^2*s^3*t^5 + 1126466*ep^4*mtt^7*mWW^2*s^3*t^5 + 583240*ep^5*mtt^7*mWW^2*s^3*t^5 - 2144*mtt^6*mWW^3*s^3*t^5 - 31749*ep*mtt^6*mWW^3*s^3*t^5 - 175504*ep^2*mtt^6*mWW^3*s^3*t^5 - 459237*ep^3*mtt^6*mWW^3*s^3*t^5 - 555134*ep^4*mtt^6*mWW^3*s^3*t^5 - 239720*ep^5*mtt^6*mWW^3*s^3*t^5 - 1826*mtt^5*mWW^4*s^3*t^5 - 100864*ep*mtt^5*mWW^4*s^3*t^5 - 881004*ep^2*mtt^5*mWW^4*s^3*t^5 - 2900758*ep^3*mtt^5*mWW^4*s^3*t^5 - 4054860*ep^4*mtt^5*mWW^4*s^3*t^5 - 2034864*ep^5*mtt^5*mWW^4*s^3*t^5 + 6480*mtt^4*mWW^5*s^3*t^5 + 179058*ep*mtt^4*mWW^5*s^3*t^5 + 1344738*ep^2*mtt^4*mWW^5*s^3*t^5 + 4127212*ep^3*mtt^4*mWW^5*s^3*t^5 + 5509832*ep^4*mtt^4*mWW^5*s^3*t^5 + 2654896*ep^5*mtt^4*mWW^5*s^3*t^5 + 5650*mtt^3*mWW^6*s^3*t^5 + 39448*ep*mtt^3*mWW^6*s^3*t^5 + 35660*ep^2*mtt^3*mWW^6*s^3*t^5 - 247946*ep^3*mtt^3*mWW^6*s^3*t^5 - 592796*ep^4*mtt^3*mWW^6*s^3*t^5 - 365968*ep^5*mtt^3*mWW^6*s^3*t^5 - 9418*mtt^2*mWW^7*s^3*t^5 - 127056*ep*mtt^2*mWW^7*s^3*t^5 - 657402*ep^2*mtt^2*mWW^7*s^3*t^5 - 1605660*ep^3*mtt^2*mWW^7*s^3*t^5 - 1828536*ep^4*mtt^2*mWW^7*s^3*t^5 - 777472*ep^5*mtt^2*mWW^7*s^3*t^5 - 340*mtt*mWW^8*s^3*t^5 + 4251*ep*mtt*mWW^8*s^3*t^5 + 66754*ep^2*mtt*mWW^8*s^3*t^5 + 256761*ep^3*mtt*mWW^8*s^3*t^5 + 375950*ep^4*mtt*mWW^8*s^3*t^5 + 188408*ep^5*mtt*mWW^8*s^3*t^5 + 1834*mWW^9*s^3*t^5 + 20627*ep*mWW^9*s^3*t^5 + 86304*ep^2*mWW^9*s^3*t^5 + 169117*ep^3*mWW^9*s^3*t^5 + 156974*ep^4*mWW^9*s^3*t^5 + 55512*ep^5*mWW^9*s^3*t^5 + 1680*ep*mtt^8*s^4*t^5 + 17080*ep^2*mtt^8*s^4*t^5 + 61600*ep^3*mtt^8*s^4*t^5 + 93240*ep^4*mtt^8*s^4*t^5 + 50400*ep^5*mtt^8*s^4*t^5 + 5640*ep*mtt^7*mWW*s^4*t^5 + 55300*ep^2*mtt^7*mWW*s^4*t^5 + 183820*ep^3*mtt^7*mWW*s^4*t^5 + 243960*ep^4*mtt^7*mWW*s^4*t^5 + 109440*ep^5*mtt^7*mWW*s^4*t^5 + 570*mtt^6*mWW^2*s^4*t^5 - 29785*ep*mtt^6*mWW^2*s^4*t^5 - 334624*ep^2*mtt^6*mWW^2*s^4*t^5 - 1216967*ep^3*mtt^6*mWW^2*s^4*t^5 - 1807402*ep^4*mtt^6*mWW^2*s^4*t^5 - 944072*ep^5*mtt^6*mWW^2*s^4*t^5 + 1758*mtt^5*mWW^3*s^4*t^5 + 40736*ep*mtt^5*mWW^3*s^4*t^5 + 279808*ep^2*mtt^5*mWW^3*s^4*t^5 + 836526*ep^3*mtt^5*mWW^3*s^4*t^5 + 1139812*ep^4*mtt^5*mWW^3*s^4*t^5 + 573120*ep^5*mtt^5*mWW^3*s^4*t^5 + 534*mtt^4*mWW^4*s^4*t^5 + 84422*ep*mtt^4*mWW^4*s^4*t^5 + 807692*ep^2*mtt^4*mWW^4*s^4*t^5 + 2745136*ep^3*mtt^4*mWW^4*s^4*t^5 + 3872720*ep^4*mtt^4*mWW^4*s^4*t^5 + 1934320*ep^5*mtt^4*mWW^4*s^4*t^5 - 3768*mtt^3*mWW^5*s^4*t^5 - 134750*ep*mtt^3*mWW^5*s^4*t^5 - 1087690*ep^2*mtt^3*mWW^5*s^4*t^5 - 3466528*ep^3*mtt^3*mWW^5*s^4*t^5 - 4759376*ep^4*mtt^3*mWW^5*s^4*t^5 - 2353680*ep^5*mtt^3*mWW^5*s^4*t^5 - 2214*mtt^2*mWW^6*s^4*t^5 - 11929*ep*mtt^2*mWW^6*s^4*t^5 + 25408*ep^2*mtt^2*mWW^6*s^4*t^5 + 255225*ep^3*mtt^2*mWW^6*s^4*t^5 + 507230*ep^4*mtt^2*mWW^6*s^4*t^5 + 315880*ep^5*mtt^2*mWW^6*s^4*t^5 + 3154*mtt*mWW^7*s^4*t^5 + 47606*ep*mtt*mWW^7*s^4*t^5 + 270102*ep^2*mtt*mWW^7*s^4*t^5 + 706526*ep^3*mtt*mWW^7*s^4*t^5 + 843060*ep^4*mtt*mWW^7*s^4*t^5 + 370032*ep^5*mtt*mWW^7*s^4*t^5 + 430*mWW^8*s^4*t^5 + 1996*ep*mWW^8*s^4*t^5 - 8756*ep^2*mWW^8*s^4*t^5 - 61370*ep^3*mWW^8*s^4*t^5 - 106620*ep^4*mWW^8*s^4*t^5 - 58512*ep^5*mWW^8*s^4*t^5 - 1680*ep*mtt^7*s^5*t^5 - 17080*ep^2*mtt^7*s^5*t^5 - 61600*ep^3*mtt^7*s^5*t^5 - 93240*ep^4*mtt^7*s^5*t^5 - 50400*ep^5*mtt^7*s^5*t^5 - 6296*ep*mtt^6*mWW*s^5*t^5 - 62264*ep^2*mtt^6*mWW*s^5*t^5 - 210208*ep^3*mtt^6*mWW*s^5*t^5 - 287136*ep^4*mtt^6*mWW*s^5*t^5 - 135296*ep^5*mtt^6*mWW*s^5*t^5 - 402*mtt^5*mWW^2*s^5*t^5 + 24433*ep*mtt^5*mWW^2*s^5*t^5 + 269160*ep^2*mtt^5*mWW^2*s^5*t^5 + 972271*ep^3*mtt^5*mWW^2*s^5*t^5 + 1441402*ep^4*mtt^5*mWW^2*s^5*t^5 + 754184*ep^5*mtt^5*mWW^2*s^5*t^5 - 520*mtt^4*mWW^3*s^5*t^5 - 20175*ep*mtt^4*mWW^3*s^5*t^5 - 154352*ep^2*mtt^4*mWW^3*s^5*t^5 - 482151*ep^3*mtt^4*mWW^3*s^5*t^5 - 681146*ep^4*mtt^4*mWW^3*s^5*t^5 - 356792*ep^5*mtt^4*mWW^3*s^5*t^5 + 822*mtt^3*mWW^4*s^5*t^5 - 37726*ep*mtt^3*mWW^4*s^5*t^5 - 429590*ep^2*mtt^3*mWW^4*s^5*t^5 - 1538086*ep^3*mtt^3*mWW^4*s^5*t^5 - 2221268*ep^4*mtt^3*mWW^4*s^5*t^5 - 1122512*ep^5*mtt^3*mWW^4*s^5*t^5 + 1702*mtt^2*mWW^5*s^5*t^5 + 59100*ep*mtt^2*mWW^5*s^5*t^5 + 475824*ep^2*mtt^2*mWW^5*s^5*t^5 + 1523442*ep^3*mtt^2*mWW^5*s^5*t^5 + 2110628*ep^4*mtt^2*mWW^5*s^5*t^5 + 1057056*ep^5*mtt^2*mWW^5*s^5*t^5 + 692*mtt*mWW^6*s^5*t^5 + 5813*ep*mtt*mWW^6*s^5*t^5 + 11246*ep^2*mtt*mWW^6*s^5*t^5 - 18401*ep^3*mtt*mWW^6*s^5*t^5 - 78750*ep^4*mtt*mWW^6*s^5*t^5 - 62744*ep^5*mtt*mWW^6*s^5*t^5 - 758*mWW^7*s^5*t^5 - 10749*ep*mWW^7*s^5*t^5 - 58336*ep^2*mWW^7*s^5*t^5 - 148595*ep^3*mWW^7*s^5*t^5 - 174938*ep^4*mWW^7*s^5*t^5 - 76584*ep^5*mWW^7*s^5*t^5 + 1008*ep*mtt^6*s^6*t^5 + 10248*ep^2*mtt^6*s^6*t^5 + 36960*ep^3*mtt^6*s^6*t^5 + 55944*ep^4*mtt^6*s^6*t^5 + 30240*ep^5*mtt^6*s^6*t^5 + 3776*ep*mtt^5*mWW*s^6*t^5 + 37508*ep^2*mtt^5*mWW*s^6*t^5 + 127572*ep^3*mtt^5*mWW*s^6*t^5 + 176552*ep^4*mtt^5*mWW*s^6*t^5 + 84992*ep^5*mtt^5*mWW*s^6*t^5 + 152*mtt^4*mWW^2*s^6*t^5 - 10569*ep*mtt^4*mWW^2*s^6*t^5 - 114674*ep^2*mtt^4*mWW^2*s^6*t^5 - 411603*ep^3*mtt^4*mWW^2*s^6*t^5 - 607690*ep^4*mtt^4*mWW^2*s^6*t^5 - 317080*ep^5*mtt^4*mWW^2*s^6*t^5 - 104*mtt^3*mWW^3*s^6*t^5 + 2794*ep*mtt^3*mWW^3*s^6*t^5 + 28526*ep^2*mtt^3*mWW^3*s^6*t^5 + 96568*ep^3*mtt^3*mWW^3*s^6*t^5 + 145112*ep^4*mtt^3*mWW^3*s^6*t^5 + 80928*ep^5*mtt^3*mWW^3*s^6*t^5 - 760*mtt^2*mWW^4*s^6*t^5 + 7226*ep*mtt^2*mWW^4*s^6*t^5 + 119984*ep^2*mtt^2*mWW^4*s^6*t^5 + 465170*ep^3*mtt^2*mWW^4*s^6*t^5 + 695876*ep^4*mtt^2*mWW^4*s^6*t^5 + 359312*ep^5*mtt^2*mWW^4*s^6*t^5 - 576*mtt*mWW^5*s^6*t^5 - 14706*ep*mtt*mWW^5*s^6*t^5 - 109162*ep^2*mtt*mWW^5*s^6*t^5 - 338844*ep^3*mtt*mWW^5*s^6*t^5 - 463776*ep^4*mtt*mWW^5*s^6*t^5 - 231520*ep^5*mtt*mWW^5*s^6*t^5 - 408*mWW^6*s^6*t^5 - 4217*ep*mWW^6*s^6*t^5 - 15502*ep^2*mWW^6*s^6*t^5 - 24591*ep^3*mWW^6*s^6*t^5 - 14562*ep^4*mWW^6*s^6*t^5 - 728*ep^5*mWW^6*s^6*t^5 - 336*ep*mtt^5*s^7*t^5 - 3416*ep^2*mtt^5*s^7*t^5 - 12320*ep^3*mtt^5*s^7*t^5 - 18648*ep^4*mtt^5*s^7*t^5 - 10080*ep^5*mtt^5*s^7*t^5 - 1152*ep*mtt^4*mWW*s^7*t^5 - 11456*ep^2*mtt^4*mWW*s^7*t^5 - 39056*ep^3*mtt^4*mWW*s^7*t^5 - 54304*ep^4*mtt^4*mWW*s^7*t^5 - 26368*ep^5*mtt^4*mWW*s^7*t^5 - 24*mtt^3*mWW^2*s^7*t^5 + 2337*ep*mtt^3*mWW^2*s^7*t^5 + 24726*ep^2*mtt^3*mWW^2*s^7*t^5 + 87831*ep^3*mtt^3*mWW^2*s^7*t^5 + 128522*ep^4*mtt^3*mWW^2*s^7*t^5 + 66488*ep^5*mtt^3*mWW^2*s^7*t^5 + 68*mtt^2*mWW^3*s^7*t^5 + 649*ep*mtt^2*mWW^3*s^7*t^5 + 3156*ep^2*mtt^2*mWW^3*s^7*t^5 + 8057*ep^3*mtt^2*mWW^3*s^7*t^5 + 8430*ep^4*mtt^2*mWW^3*s^7*t^5 + 2504*ep^5*mtt^2*mWW^3*s^7*t^5 + 184*mtt*mWW^4*s^7*t^5 - 617*ep*mtt*mWW^4*s^7*t^5 - 17486*ep^2*mtt*mWW^4*s^7*t^5 - 72351*ep^3*mtt*mWW^4*s^7*t^5 - 111074*ep^4*mtt*mWW^4*s^7*t^5 - 58264*ep^5*mtt*mWW^4*s^7*t^5 + 28*mWW^5*s^7*t^5 + 1135*ep*mWW^5*s^7*t^5 + 9532*ep^2*mWW^5*s^7*t^5 + 31103*ep^3*mWW^5*s^7*t^5 + 43490*ep^4*mWW^5*s^7*t^5 + 21880*ep^5*mWW^5*s^7*t^5 + 48*ep*mtt^4*s^8*t^5 + 488*ep^2*mtt^4*s^8*t^5 + 1760*ep^3*mtt^4*s^8*t^5 + 2664*ep^4*mtt^4*s^8*t^5 + 1440*ep^5*mtt^4*s^8*t^5 + 136*ep*mtt^3*mWW*s^8*t^5 + 1348*ep^2*mtt^3*mWW*s^8*t^5 + 4580*ep^3*mtt^3*mWW*s^8*t^5 + 6344*ep^4*mtt^3*mWW*s^8*t^5 + 3072*ep^5*mtt^3*mWW*s^8*t^5 - 232*ep*mtt^2*mWW^2*s^8*t^5 - 2324*ep^2*mtt^2*mWW^2*s^8*t^5 - 8100*ep^3*mtt^2*mWW^2*s^8*t^5 - 11672*ep^4*mtt^2*mWW^2*s^8*t^5 - 5952*ep^5*mtt^2*mWW^2*s^8*t^5 - 136*ep*mtt*mWW^3*s^8*t^5 - 1348*ep^2*mtt*mWW^3*s^8*t^5 - 4580*ep^3*mtt*mWW^3*s^8*t^5 - 6344*ep^4*mtt*mWW^3*s^8*t^5 - 3072*ep^5*mtt*mWW^3*s^8*t^5 + 184*ep*mWW^4*s^8*t^5 + 1836*ep^2*mWW^4*s^8*t^5 + 6340*ep^3*mWW^4*s^8*t^5 + 9008*ep^4*mWW^4*s^8*t^5 + 4512*ep^5*mWW^4*s^8*t^5 + 136*ep*mtt^10*mWW*t^6 + 1304*ep^2*mtt^10*mWW*t^6 + 4448*ep^3*mtt^10*mWW*t^6 + 6496*ep^4*mtt^10*mWW*t^6 + 3456*ep^5*mtt^10*mWW*t^6 + 12*mtt^9*mWW^2*t^6 - 1393*ep*mtt^9*mWW^2*t^6 - 14176*ep^2*mtt^9*mWW^2*t^6 - 49565*ep^3*mtt^9*mWW^2*t^6 - 73574*ep^4*mtt^9*mWW^2*t^6 - 39624*ep^5*mtt^9*mWW^2*t^6 - 60*mtt^8*mWW^3*t^6 + 5870*ep*mtt^8*mWW^3*t^6 + 61094*ep^2*mtt^8*mWW^3*t^6 + 217560*ep^3*mtt^8*mWW^3*t^6 + 328888*ep^4*mtt^8*mWW^3*t^6 + 180448*ep^5*mtt^8*mWW^3*t^6 - 182*mtt^7*mWW^4*t^6 - 12797*ep*mtt^7*mWW^4*t^6 - 114240*ep^2*mtt^7*mWW^4*t^6 - 388139*ep^3*mtt^7*mWW^4*t^6 - 575482*ep^4*mtt^7*mWW^4*t^6 - 313400*ep^5*mtt^7*mWW^4*t^6 + 896*mtt^6*mWW^5*t^6 + 14807*ep*mtt^6*mWW^5*t^6 + 89114*ep^2*mtt^6*mWW^5*t^6 + 248193*ep^3*mtt^6*mWW^5*t^6 + 326390*ep^4*mtt^6*mWW^5*t^6 + 164680*ep^5*mtt^6*mWW^5*t^6 + 258*mtt^5*mWW^6*t^6 + 8914*ep*mtt^5*mWW^6*t^6 + 71904*ep^2*mtt^5*mWW^6*t^6 + 235652*ep^3*mtt^5*mWW^6*t^6 + 342312*ep^4*mtt^5*mWW^6*t^6 + 182880*ep^5*mtt^5*mWW^6*t^6 - 3356*mtt^4*mWW^7*t^6 - 46132*ep*mtt^4*mWW^7*t^6 - 243552*ep^2*mtt^4*mWW^7*t^6 - 616376*ep^3*mtt^4*mWW^7*t^6 - 750064*ep^4*mtt^4*mWW^7*t^6 - 352320*ep^5*mtt^4*mWW^7*t^6 + 3166*mtt^3*mWW^8*t^6 + 38999*ep*mtt^3*mWW^8*t^6 + 185504*ep^2*mtt^3*mWW^8*t^6 + 426701*ep^3*mtt^3*mWW^8*t^6 + 475638*ep^4*mtt^3*mWW^8*t^6 + 205832*ep^5*mtt^3*mWW^8*t^6 - 312*mtt^2*mWW^9*t^6 - 3045*ep*mtt^2*mWW^9*t^6 - 10886*ep^2*mtt^2*mWW^9*t^6 - 17843*ep^3*mtt^2*mWW^9*t^6 - 12898*ep^4*mtt^2*mWW^9*t^6 - 2776*ep^5*mtt^2*mWW^9*t^6 - 470*mtt*mWW^10*t^6 - 5995*ep*mtt*mWW^10*t^6 - 29264*ep^2*mtt*mWW^10*t^6 - 68233*ep^3*mtt*mWW^10*t^6 - 76286*ep^4*mtt*mWW^10*t^6 - 32872*ep^5*mtt*mWW^10*t^6 + 48*mWW^11*t^6 + 636*ep*mWW^11*t^6 + 3198*ep^2*mWW^11*t^6 + 7602*ep^3*mWW^11*t^6 + 8580*ep^4*mWW^11*t^6 + 3696*ep^5*mWW^11*t^6 + 304*ep*mtt^10*s*t^6 + 3080*ep^2*mtt^10*s*t^6 + 11056*ep^3*mtt^10*s*t^6 + 16632*ep^4*mtt^10*s*t^6 + 8928*ep^5*mtt^10*s*t^6 - 1544*ep*mtt^9*mWW*s*t^6 - 15656*ep^2*mtt^9*mWW*s*t^6 - 56872*ep^3*mtt^9*mWW*s*t^6 - 88168*ep^4*mtt^9*mWW*s*t^6 - 49440*ep^5*mtt^9*mWW*s*t^6 + 10*mtt^8*mWW^2*s*t^6 + 3758*ep*mtt^8*mWW^2*s*t^6 + 36062*ep^2*mtt^8*mWW^2*s*t^6 + 127334*ep^3*mtt^8*mWW^2*s*t^6 + 199284*ep^4*mtt^8*mWW^2*s*t^6 + 115952*ep^5*mtt^8*mWW^2*s*t^6 + 588*mtt^7*mWW^3*s*t^6 - 4153*ep*mtt^7*mWW^3*s*t^6 - 77034*ep^2*mtt^7*mWW^3*s*t^6 - 317391*ep^3*mtt^7*mWW^3*s*t^6 - 534834*ep^4*mtt^7*mWW^3*s*t^6 - 325976*ep^5*mtt^7*mWW^3*s*t^6 + 442*mtt^6*mWW^4*s*t^6 + 22660*ep*mtt^6*mWW^4*s*t^6 + 193406*ep^2*mtt^6*mWW^4*s*t^6 + 647004*ep^3*mtt^6*mWW^4*s*t^6 + 965232*ep^4*mtt^6*mWW^4*s*t^6 + 538496*ep^5*mtt^6*mWW^4*s*t^6 - 4350*mtt^5*mWW^5*s*t^6 - 58067*ep*mtt^5*mWW^5*s*t^6 - 293234*ep^2*mtt^5*mWW^5*s*t^6 - 694251*ep^3*mtt^5*mWW^5*s*t^6 - 768018*ep^4*mtt^5*mWW^5*s*t^6 - 320280*ep^5*mtt^5*mWW^5*s*t^6 - 124*mtt^4*mWW^6*s*t^6 - 8017*ep*mtt^4*mWW^6*s*t^6 - 73804*ep^2*mtt^4*mWW^6*s*t^6 - 269969*ep^3*mtt^4*mWW^6*s*t^6 - 449750*ep^4*mtt^4*mWW^6*s*t^6 - 277576*ep^5*mtt^4*mWW^6*s*t^6 + 10204*mtt^3*mWW^7*s*t^6 + 125637*ep*mtt^3*mWW^7*s*t^6 + 594236*ep^2*mtt^3*mWW^7*s*t^6 + 1353749*ep^3*mtt^3*mWW^7*s*t^6 + 1497390*ep^4*mtt^3*mWW^7*s*t^6 + 646504*ep^5*mtt^3*mWW^7*s*t^6 - 7754*mtt^2*mWW^8*s*t^6 - 91574*ep*mtt^2*mWW^8*s*t^6 - 414264*ep^2*mtt^2*mWW^8*s*t^6 - 898496*ep^3*mtt^2*mWW^8*s*t^6 - 934664*ep^4*mtt^2*mWW^8*s*t^6 - 372768*ep^5*mtt^2*mWW^8*s*t^6 + 294*mtt*mWW^9*s*t^6 + 2543*ep*mtt*mWW^9*s*t^6 + 7616*ep^2*mtt*mWW^9*s*t^6 + 9205*ep^3*mtt*mWW^9*s*t^6 + 1614*ep^4*mtt*mWW^9*s*t^6 - 3352*ep^5*mtt*mWW^9*s*t^6 + 690*mWW^10*s*t^6 + 8453*ep*mWW^10*s*t^6 + 39592*ep^2*mWW^10*s*t^6 + 88631*ep^3*mWW^10*s*t^6 + 95282*ep^4*mWW^10*s*t^6 + 39512*ep^5*mWW^10*s*t^6 - 1888*ep*mtt^9*s^2*t^6 - 19120*ep^2*mtt^9*s^2*t^6 - 68592*ep^3*mtt^9*s^2*t^6 - 103104*ep^4*mtt^9*s^2*t^6 - 55296*ep^5*mtt^9*s^2*t^6 + 5356*ep*mtt^8*mWW*s^2*t^6 + 55360*ep^2*mtt^8*mWW*s^2*t^6 + 206196*ep^3*mtt^8*mWW*s^2*t^6 + 327840*ep^4*mtt^8*mWW*s^2*t^6 + 188064*ep^5*mtt^8*mWW*s^2*t^6 - 212*mtt^7*mWW^2*s^2*t^6 + 4001*ep*mtt^7*mWW^2*s^2*t^6 + 52024*ep^2*mtt^7*mWW^2*s^2*t^6 + 179245*ep^3*mtt^7*mWW^2*s^2*t^6 + 217782*ep^4*mtt^7*mWW^2*s^2*t^6 + 74648*ep^5*mtt^7*mWW^2*s^2*t^6 - 1770*mtt^6*mWW^3*s^2*t^6 - 45616*ep*mtt^6*mWW^3*s^2*t^6 - 337958*ep^2*mtt^6*mWW^3*s^2*t^6 - 1030088*ep^3*mtt^6*mWW^3*s^2*t^6 - 1332000*ep^4*mtt^6*mWW^3*s^2*t^6 - 595856*ep^5*mtt^6*mWW^3*s^2*t^6 - 394*mtt^5*mWW^4*s^2*t^6 + 3674*ep*mtt^5*mWW^4*s^2*t^6 + 64646*ep^2*mtt^5*mWW^4*s^2*t^6 + 265750*ep^3*mtt^5*mWW^4*s^2*t^6 + 407956*ep^4*mtt^5*mWW^4*s^2*t^6 + 203456*ep^5*mtt^5*mWW^4*s^2*t^6 + 7590*mtt^4*mWW^5*s^2*t^6 + 113452*ep*mtt^4*mWW^5*s^2*t^6 + 630990*ep^2*mtt^4*mWW^5*s^2*t^6 + 1596368*ep^3*mtt^4*mWW^5*s^2*t^6 + 1811296*ep^4*mtt^4*mWW^5*s^2*t^6 + 737776*ep^5*mtt^4*mWW^5*s^2*t^6 + 720*mtt^3*mWW^6*s^2*t^6 - 17707*ep*mtt^3*mWW^6*s^2*t^6 - 221398*ep^2*mtt^3*mWW^6*s^2*t^6 - 796529*ep^3*mtt^3*mWW^6*s^2*t^6 - 1109902*ep^4*mtt^3*mWW^6*s^2*t^6 - 524168*ep^5*mtt^3*mWW^6*s^2*t^6 - 12054*mtt^2*mWW^7*s^2*t^6 - 132122*ep*mtt^2*mWW^7*s^2*t^6 - 535812*ep^2*mtt^2*mWW^7*s^2*t^6 - 1000292*ep^3*mtt^2*mWW^7*s^2*t^6 - 856296*ep^4*mtt^2*mWW^7*s^2*t^6 - 262880*ep^5*mtt^2*mWW^7*s^2*t^6 + 6014*mtt*mWW^8*s^2*t^6 + 69588*ep*mtt*mWW^8*s^2*t^6 + 306072*ep^2*mtt*mWW^8*s^2*t^6 + 638818*ep^3*mtt*mWW^8*s^2*t^6 + 628828*ep^4*mtt*mWW^8*s^2*t^6 + 231440*ep^5*mtt*mWW^8*s^2*t^6 + 106*mWW^9*s^2*t^6 + 1262*ep*mWW^9*s^2*t^6 + 5196*ep^2*mWW^9*s^2*t^6 + 9124*ep^3*mWW^9*s^2*t^6 + 7600*ep^4*mWW^9*s^2*t^6 + 2816*ep^5*mWW^9*s^2*t^6 + 4944*ep*mtt^8*s^3*t^6 + 50040*ep^2*mtt^8*s^3*t^6 + 179376*ep^3*mtt^8*s^3*t^6 + 269352*ep^4*mtt^8*s^3*t^6 + 144288*ep^5*mtt^8*s^3*t^6 - 8768*ep*mtt^7*mWW*s^3*t^6 - 91696*ep^2*mtt^7*mWW*s^3*t^6 - 348544*ep^3*mtt^7*mWW*s^3*t^6 - 566768*ep^4*mtt^7*mWW*s^3*t^6 - 331968*ep^5*mtt^7*mWW*s^3*t^6 + 508*mtt^6*mWW^2*s^3*t^6 - 25632*ep*mtt^6*mWW^2*s^3*t^6 - 283416*ep^2*mtt^6*mWW^2*s^3*t^6 - 989940*ep^3*mtt^6*mWW^2*s^3*t^6 - 1374352*ep^4*mtt^6*mWW^2*s^3*t^6 - 653280*ep^5*mtt^6*mWW^2*s^3*t^6 + 2364*mtt^5*mWW^3*s^3*t^6 + 109320*ep*mtt^5*mWW^3*s^3*t^6 + 926694*ep^2*mtt^5*mWW^3*s^3*t^6 + 3030626*ep^3*mtt^5*mWW^3*s^3*t^6 + 4219932*ep^4*mtt^5*mWW^3*s^3*t^6 + 2094160*ep^5*mtt^5*mWW^3*s^3*t^6 - 100*mtt^4*mWW^4*s^3*t^6 - 30250*ep*mtt^4*mWW^4*s^3*t^6 - 294636*ep^2*mtt^4*mWW^4*s^3*t^6 - 1057090*ep^3*mtt^4*mWW^4*s^3*t^6 - 1625396*ep^4*mtt^4*mWW^4*s^3*t^6 - 897184*ep^5*mtt^4*mWW^4*s^3*t^6 - 5858*mtt^3*mWW^5*s^3*t^6 - 120625*ep*mtt^3*mWW^5*s^3*t^6 - 815190*ep^2*mtt^3*mWW^5*s^3*t^6 - 2350249*ep^3*mtt^3*mWW^5*s^3*t^6 - 2954614*ep^4*mtt^3*mWW^5*s^3*t^6 - 1327336*ep^5*mtt^3*mWW^5*s^3*t^6 - 1622*mtt^2*mWW^6*s^3*t^6 + 26677*ep*mtt^2*mWW^6*s^3*t^6 + 374086*ep^2*mtt^2*mWW^6*s^3*t^6 + 1415989*ep^3*mtt^2*mWW^6*s^3*t^6 + 2104254*ep^4*mtt^2*mWW^6*s^3*t^6 + 1086264*ep^5*mtt^2*mWW^6*s^3*t^6 + 6806*mtt*mWW^7*s^3*t^6 + 68197*ep*mtt*mWW^7*s^3*t^6 + 236428*ep^2*mtt*mWW^7*s^3*t^6 + 325647*ep^3*mtt*mWW^7*s^3*t^6 + 118778*ep^4*mtt*mWW^7*s^3*t^6 - 51272*ep^5*mtt*mWW^7*s^3*t^6 - 1842*mWW^8*s^3*t^6 - 21047*ep*mWW^8*s^3*t^6 - 91046*ep^2*mWW^8*s^3*t^6 - 186359*ep^3*mWW^8*s^3*t^6 - 178898*ep^4*mWW^8*s^3*t^6 - 63672*ep^5*mWW^8*s^3*t^6 - 7040*ep*mtt^7*s^4*t^6 - 71200*ep^2*mtt^7*s^4*t^6 - 254960*ep^3*mtt^7*s^4*t^6 - 382320*ep^4*mtt^7*s^4*t^6 - 204480*ep^5*mtt^7*s^4*t^6 + 7696*ep*mtt^6*mWW*s^4*t^6 + 81304*ep^2*mtt^6*mWW*s^4*t^6 + 316232*ep^3*mtt^6*mWW*s^4*t^6 + 527984*ep^4*mtt^6*mWW*s^4*t^6 + 316800*ep^5*mtt^6*mWW*s^4*t^6 - 532*mtt^5*mWW^2*s^4*t^6 + 37347*ep*mtt^5*mWW^2*s^4*t^6 + 401532*ep^2*mtt^5*mWW^2*s^4*t^6 + 1403875*ep^3*mtt^5*mWW^2*s^4*t^6 + 1983050*ep^4*mtt^5*mWW^2*s^4*t^6 + 974760*ep^5*mtt^5*mWW^2*s^4*t^6 - 1458*mtt^4*mWW^3*s^4*t^6 - 102433*ep*mtt^4*mWW^3*s^4*t^6 - 915474*ep^2*mtt^4*mWW^3*s^4*t^6 - 3062629*ep^3*mtt^4*mWW^3*s^4*t^6 - 4345982*ep^4*mtt^4*mWW^3*s^4*t^6 - 2204424*ep^5*mtt^4*mWW^3*s^4*t^6 + 914*mtt^3*mWW^4*s^4*t^6 + 25863*ep*mtt^3*mWW^4*s^4*t^6 + 199476*ep^2*mtt^3*mWW^4*s^4*t^6 + 670517*ep^3*mtt^3*mWW^4*s^4*t^6 + 1035910*ep^4*mtt^3*mWW^4*s^4*t^6 + 593512*ep^5*mtt^3*mWW^4*s^4*t^6 + 2190*mtt^2*mWW^5*s^4*t^6 + 69879*ep*mtt^2*mWW^5*s^4*t^6 + 550978*ep^2*mtt^2*mWW^5*s^4*t^6 + 1725247*ep^3*mtt^2*mWW^5*s^4*t^6 + 2305130*ep^4*mtt^2*mWW^5*s^4*t^6 + 1097528*ep^5*mtt^2*mWW^5*s^4*t^6 + 1122*mtt*mWW^6*s^4*t^6 - 11270*ep*mtt*mWW^6*s^4*t^6 - 188412*ep^2*mtt*mWW^6*s^4*t^6 - 743056*ep^3*mtt*mWW^6*s^4*t^6 - 1134704*ep^4*mtt*mWW^6*s^4*t^6 - 600944*ep^5*mtt*mWW^6*s^4*t^6 - 1900*mWW^7*s^4*t^6 - 18266*ep*mWW^7*s^4*t^6 - 58588*ep^2*mWW^7*s^4*t^6 - 66554*ep^3*mWW^7*s^4*t^6 + 180*ep^4*mWW^7*s^4*t^6 + 30320*ep^5*mWW^7*s^4*t^6 + 5840*ep*mtt^6*s^5*t^6 + 59000*ep^2*mtt^6*s^5*t^6 + 210960*ep^3*mtt^6*s^5*t^6 + 315720*ep^4*mtt^6*s^5*t^6 + 168480*ep^5*mtt^6*s^5*t^6 - 3800*ep*mtt^5*mWW*s^5*t^6 - 40520*ep^2*mtt^5*mWW*s^5*t^6 - 161976*ep^3*mtt^5*mWW*s^5*t^6 - 278952*ep^4*mtt^5*mWW*s^5*t^6 - 171936*ep^5*mtt^5*mWW*s^5*t^6 + 266*mtt^4*mWW^2*s^5*t^6 - 25434*ep*mtt^4*mWW^2*s^5*t^6 - 268126*ep^2*mtt^4*mWW^2*s^5*t^6 - 935478*ep^3*mtt^4*mWW^2*s^5*t^6 - 1327804*ep^4*mtt^4*mWW^2*s^5*t^6 - 659664*ep^5*mtt^4*mWW^2*s^5*t^6 + 324*mtt^3*mWW^3*s^5*t^6 + 45633*ep*mtt^3*mWW^3*s^5*t^6 + 428448*ep^2*mtt^3*mWW^3*s^5*t^6 + 1460605*ep^3*mtt^3*mWW^3*s^5*t^6 + 2098462*ep^4*mtt^3*mWW^3*s^5*t^6 + 1076760*ep^5*mtt^3*mWW^3*s^5*t^6 - 1052*mtt^2*mWW^4*s^5*t^6 - 12073*ep*mtt^2*mWW^4*s^5*t^6 - 54852*ep^2*mtt^2*mWW^4*s^5*t^6 - 138849*ep^3*mtt^2*mWW^4*s^5*t^6 - 202182*ep^4*mtt^2*mWW^4*s^5*t^6 - 123016*ep^5*mtt^2*mWW^4*s^5*t^6 - 660*mtt*mWW^5*s^5*t^6 - 23277*ep*mtt*mWW^5*s^5*t^6 - 188476*ep^2*mtt*mWW^5*s^5*t^6 - 600821*ep^3*mtt*mWW^5*s^5*t^6 - 818022*ep^4*mtt*mWW^5*s^5*t^6 - 398456*ep^5*mtt*mWW^5*s^5*t^6 - 414*mWW^6*s^5*t^6 - 121*ep*mWW^6*s^5*t^6 + 26142*ep^2*mWW^6*s^5*t^6 + 121591*ep^3*mWW^6*s^5*t^6 + 196970*ep^4*mWW^6*s^5*t^6 + 107576*ep^5*mWW^6*s^5*t^6 - 2784*ep*mtt^5*s^6*t^6 - 28080*ep^2*mtt^5*s^6*t^6 - 100176*ep^3*mtt^5*s^6*t^6 - 149472*ep^4*mtt^5*s^6*t^6 - 79488*ep^5*mtt^5*s^6*t^6 + 1180*ep*mtt^4*mWW*s^6*t^6 + 12560*ep^2*mtt^4*mWW*s^6*t^6 + 50804*ep^3*mtt^4*mWW*s^6*t^6 + 88672*ep^4*mtt^4*mWW*s^6*t^6 + 55200*ep^5*mtt^4*mWW*s^6*t^6 - 52*mtt^3*mWW^2*s^6*t^6 + 8617*ep*mtt^3*mWW^2*s^6*t^6 + 88700*ep^2*mtt^3*mWW^2*s^6*t^6 + 308073*ep^3*mtt^3*mWW^2*s^6*t^6 + 437582*ep^4*mtt^3*mWW^2*s^6*t^6 + 218312*ep^5*mtt^3*mWW^2*s^6*t^6 + 12*mtt^2*mWW^3*s^6*t^6 - 9421*ep*mtt^2*mWW^3*s^6*t^6 - 93818*ep^2*mtt^2*mWW^3*s^6*t^6 - 327291*ep^3*mtt^2*mWW^3*s^6*t^6 - 476946*ep^4*mtt^2*mWW^3*s^6*t^6 - 247576*ep^5*mtt^2*mWW^3*s^6*t^6 + 372*mtt*mWW^4*s^6*t^6 + 2839*ep*mtt*mWW^4*s^6*t^6 + 5448*ep^2*mtt*mWW^4*s^6*t^6 - 1365*ep^3*mtt*mWW^4*s^6*t^6 - 8294*ep^4*mtt*mWW^4*s^6*t^6 - 2472*ep^5*mtt*mWW^4*s^6*t^6 + 180*mWW^5*s^6*t^6 + 3953*ep*mWW^5*s^6*t^6 + 27766*ep^2*mWW^5*s^6*t^6 + 83203*ep^3*mWW^5*s^6*t^6 + 109866*ep^4*mWW^5*s^6*t^6 + 52696*ep^5*mWW^5*s^6*t^6 + 688*ep*mtt^4*s^7*t^6 + 6920*ep^2*mtt^4*s^7*t^6 + 24592*ep^3*mtt^4*s^7*t^6 + 36504*ep^4*mtt^4*s^7*t^6 + 19296*ep^5*mtt^4*s^7*t^6 - 320*ep*mtt^3*mWW*s^7*t^6 - 3296*ep^2*mtt^3*mWW*s^7*t^6 - 12544*ep^3*mtt^3*mWW*s^7*t^6 - 20416*ep^4*mtt^3*mWW*s^7*t^6 - 11904*ep^5*mtt^3*mWW*s^7*t^6 - 1328*ep*mtt^2*mWW^2*s^7*t^6 - 13240*ep^2*mtt^2*mWW^2*s^7*t^6 - 45800*ep^3*mtt^2*mWW^2*s^7*t^6 - 65280*ep^4*mtt^2*mWW^2*s^7*t^6 - 32832*ep^5*mtt^2*mWW^2*s^7*t^6 + 864*ep*mtt*mWW^3*s^7*t^6 + 8688*ep^2*mtt*mWW^3*s^7*t^6 + 30864*ep^3*mtt*mWW^3*s^7*t^6 + 45792*ep^4*mtt*mWW^3*s^7*t^6 + 24192*ep^5*mtt*mWW^3*s^7*t^6 + 96*ep*mWW^4*s^7*t^6 + 928*ep^2*mWW^4*s^7*t^6 + 2888*ep^3*mWW^4*s^7*t^6 + 3400*ep^4*mWW^4*s^7*t^6 + 1248*ep^5*mWW^4*s^7*t^6 - 64*ep*mtt^3*s^8*t^6 - 640*ep^2*mtt^3*s^8*t^6 - 2256*ep^3*mtt^3*s^8*t^6 - 3312*ep^4*mtt^3*s^8*t^6 - 1728*ep^5*mtt^3*s^8*t^6 + 64*ep*mtt^2*mWW*s^8*t^6 + 640*ep^2*mtt^2*mWW*s^8*t^6 + 2256*ep^3*mtt^2*mWW*s^8*t^6 + 3312*ep^4*mtt^2*mWW*s^8*t^6 + 1728*ep^5*mtt^2*mWW*s^8*t^6 + 64*ep*mtt*mWW^2*s^8*t^6 + 640*ep^2*mtt*mWW^2*s^8*t^6 + 2256*ep^3*mtt*mWW^2*s^8*t^6 + 3312*ep^4*mtt*mWW^2*s^8*t^6 + 1728*ep^5*mtt*mWW^2*s^8*t^6 - 64*ep*mWW^3*s^8*t^6 - 640*ep^2*mWW^3*s^8*t^6 - 2256*ep^3*mWW^3*s^8*t^6 - 3312*ep^4*mWW^3*s^8*t^6 - 1728*ep^5*mWW^3*s^8*t^6 - 144*ep*mtt^9*mWW*t^7 - 1376*ep^2*mtt^9*mWW*t^7 - 4672*ep^3*mtt^9*mWW*t^7 - 6784*ep^4*mtt^9*mWW*t^7 - 3584*ep^5*mtt^9*mWW*t^7 - 24*mtt^8*mWW^2*t^7 + 1266*ep*mtt^8*mWW^2*t^7 + 13648*ep^2*mtt^8*mWW^2*t^7 + 48418*ep^3*mtt^8*mWW^2*t^7 + 72188*ep^4*mtt^8*mWW^2*t^7 + 38864*ep^5*mtt^8*mWW^2*t^7 + 140*mtt^7*mWW^3*t^7 - 4274*ep*mtt^7*mWW^3*t^7 - 50558*ep^2*mtt^7*mWW^3*t^7 - 186724*ep^3*mtt^7*mWW^3*t^7 - 287040*ep^4*mtt^7*mWW^3*t^7 - 158784*ep^5*mtt^7*mWW^3*t^7 + 74*mtt^6*mWW^4*t^7 + 9509*ep*mtt^6*mWW^4*t^7 + 89198*ep^2*mtt^6*mWW^4*t^7 + 309685*ep^3*mtt^6*mWW^4*t^7 + 464942*ep^4*mtt^6*mWW^4*t^7 + 254952*ep^5*mtt^6*mWW^4*t^7 - 1374*mtt^5*mWW^5*t^7 - 19218*ep*mtt^5*mWW^5*t^7 - 103488*ep^2*mtt^5*mWW^5*t^7 - 267960*ep^3*mtt^5*mWW^5*t^7 - 334752*ep^4*mtt^5*mWW^5*t^7 - 162048*ep^5*mtt^5*mWW^5*t^7 + 1588*mtt^4*mWW^6*t^7 + 14660*ep*mtt^4*mWW^6*t^7 + 45940*ep^2*mtt^4*mWW^6*t^7 + 52964*ep^3*mtt^4*mWW^6*t^7 + 3016*ep^4*mtt^4*mWW^6*t^7 - 22048*ep^5*mtt^4*mWW^6*t^7 + 1072*mtt^3*mWW^7*t^7 + 16894*ep*mtt^3*mWW^7*t^7 + 97122*ep^2*mtt^3*mWW^7*t^7 + 257136*ep^3*mtt^3*mWW^7*t^7 + 318968*ep^4*mtt^3*mWW^7*t^7 + 150368*ep^5*mtt^3*mWW^7*t^7 - 2382*mtt^2*mWW^8*t^7 - 29607*ep*mtt^2*mWW^8*t^7 - 140986*ep^2*mtt^2*mWW^8*t^7 - 321175*ep^3*mtt^2*mWW^8*t^7 - 350810*ep^4*mtt^2*mWW^8*t^7 - 147320*ep^5*mtt^2*mWW^8*t^7 + 834*mtt*mWW^9*t^7 + 10014*ep*mtt*mWW^9*t^7 + 46204*ep^2*mtt*mWW^9*t^7 + 102548*ep^3*mtt*mWW^9*t^7 + 109592*ep^4*mtt*mWW^9*t^7 + 45088*ep^5*mtt*mWW^9*t^7 + 72*mWW^10*t^7 + 900*ep*mWW^10*t^7 + 4296*ep^2*mWW^10*t^7 + 9780*ep^3*mWW^10*t^7 + 10680*ep^4*mWW^10*t^7 + 4512*ep^5*mWW^10*t^7 - 800*ep*mtt^9*s*t^7 - 8080*ep^2*mtt^9*s*t^7 - 28880*ep^3*mtt^9*s*t^7 - 43200*ep^4*mtt^9*s*t^7 - 23040*ep^5*mtt^9*s*t^7 + 4176*ep*mtt^8*mWW*s*t^7 + 42368*ep^2*mtt^8*mWW*s*t^7 + 152912*ep^3*mtt^8*mWW*s*t^7 + 232800*ep^4*mtt^8*mWW*s*t^7 + 127104*ep^5*mtt^8*mWW*s*t^7 + 22*mtt^7*mWW^2*s*t^7 - 7008*ep*mtt^7*mWW^2*s*t^7 - 72328*ep^2*mtt^7*mWW^2*s*t^7 - 264858*ep^3*mtt^7*mWW^2*s*t^7 - 415372*ep^4*mtt^7*mWW^2*s*t^7 - 236176*ep^5*mtt^7*mWW^2*s*t^7 - 752*mtt^6*mWW^3*s*t^7 - 4276*ep*mtt^6*mWW^3*s*t^7 + 7906*ep^2*mtt^6*mWW^3*s*t^7 + 101734*ep^3*mtt^6*mWW^3*s*t^7 + 245292*ep^4*mtt^6*mWW^3*s*t^7 + 184016*ep^5*mtt^6*mWW^3*s*t^7 + 122*mtt^5*mWW^4*s*t^7 + 5545*ep*mtt^5*mWW^4*s*t^7 + 45700*ep^2*mtt^5*mWW^4*s*t^7 + 134847*ep^3*mtt^5*mWW^4*s*t^7 + 139170*ep^4*mtt^5*mWW^4*s*t^7 + 29336*ep^5*mtt^5*mWW^4*s*t^7 + 4626*mtt^4*mWW^5*s*t^7 + 44079*ep*mtt^4*mWW^5*s*t^7 + 140954*ep^2*mtt^4*mWW^5*s*t^7 + 157411*ep^3*mtt^4*mWW^5*s*t^7 - 8542*ep^4*mtt^4*mWW^5*s*t^7 - 78888*ep^5*mtt^4*mWW^5*s*t^7 - 4574*mtt^3*mWW^6*s*t^7 - 47217*ep*mtt^3*mWW^6*s*t^7 - 178414*ep^2*mtt^3*mWW^6*s*t^7 - 298149*ep^3*mtt^3*mWW^6*s*t^7 - 192670*ep^4*mtt^3*mWW^6*s*t^7 - 15016*ep^5*mtt^3*mWW^6*s*t^7 - 2484*mtt^2*mWW^7*s*t^7 - 29981*ep*mtt^2*mWW^7*s*t^7 - 134432*ep^2*mtt^2*mWW^7*s*t^7 - 278921*ep^3*mtt^2*mWW^7*s*t^7 - 273390*ep^4*mtt^2*mWW^7*s*t^7 - 102952*ep^5*mtt^2*mWW^7*s*t^7 + 3934*mtt*mWW^8*s*t^7 + 46076*ep*mtt*mWW^8*s*t^7 + 204426*ep^2*mtt*mWW^8*s*t^7 + 428636*ep^3*mtt*mWW^8*s*t^7 + 425360*ep^4*mtt*mWW^8*s*t^7 + 159488*ep^5*mtt*mWW^8*s*t^7 - 894*mWW^9*s*t^7 - 10594*ep*mWW^9*s*t^7 - 48100*ep^2*mWW^9*s*t^7 - 104732*ep^3*mWW^9*s*t^7 - 109448*ep^4*mWW^9*s*t^7 - 43872*ep^5*mWW^9*s*t^7 + 4320*ep*mtt^8*s^2*t^7 + 43600*ep^2*mtt^8*s^2*t^7 + 155680*ep^3*mtt^8*s^2*t^7 + 232560*ep^4*mtt^8*s^2*t^7 + 123840*ep^5*mtt^8*s^2*t^7 - 16984*ep*mtt^7*mWW*s^2*t^7 - 173032*ep^2*mtt^7*mWW*s^2*t^7 - 627616*ep^3*mtt^7*mWW*s^2*t^7 - 959088*ep^4*mtt^7*mWW*s^2*t^7 - 524864*ep^5*mtt^7*mWW*s^2*t^7 + 134*mtt^6*mWW^2*s^2*t^7 + 11957*ep*mtt^6*mWW^2*s^2*t^7 + 117998*ep^2*mtt^6*mWW^2*s^2*t^7 + 450697*ep^3*mtt^6*mWW^2*s^2*t^7 + 754950*ep^4*mtt^6*mWW^2*s^2*t^7 + 458776*ep^5*mtt^6*mWW^2*s^2*t^7 + 1584*mtt^5*mWW^3*s^2*t^7 + 52964*ep*mtt^5*mWW^3*s^2*t^7 + 414418*ep^2*mtt^5*mWW^3*s^2*t^7 + 1272734*ep^3*mtt^5*mWW^3*s^2*t^7 + 1636716*ep^4*mtt^5*mWW^3*s^2*t^7 + 729120*ep^5*mtt^5*mWW^3*s^2*t^7 - 500*mtt^4*mWW^4*s^2*t^7 - 63505*ep*mtt^4*mWW^4*s^2*t^7 - 596118*ep^2*mtt^4*mWW^4*s^2*t^7 - 2030939*ep^3*mtt^4*mWW^4*s^2*t^7 - 2893674*ep^4*mtt^4*mWW^4*s^2*t^7 - 1461128*ep^5*mtt^4*mWW^4*s^2*t^7 - 6120*mtt^3*mWW^5*s^2*t^7 - 46714*ep*mtt^3*mWW^5*s^2*t^7 - 66296*ep^2*mtt^3*mWW^5*s^2*t^7 + 241502*ep^3*mtt^3*mWW^5*s^2*t^7 + 730972*ep^4*mtt^3*mWW^5*s^2*t^7 + 520000*ep^5*mtt^3*mWW^5*s^2*t^7 + 4262*mtt^2*mWW^6*s^2*t^7 + 56717*ep*mtt^2*mWW^6*s^2*t^7 + 291508*ep^2*mtt^2*mWW^6*s^2*t^7 + 706159*ep^3*mtt^2*mWW^6*s^2*t^7 + 784474*ep^4*mtt^2*mWW^6*s^2*t^7 + 316216*ep^5*mtt^2*mWW^6*s^2*t^7 + 2504*mtt*mWW^7*s^2*t^7 + 21822*ep*mtt*mWW^7*s^2*t^7 + 52274*ep^2*mtt*mWW^7*s^2*t^7 - 8792*ep^3*mtt*mWW^7*s^2*t^7 - 149200*ep^4*mtt*mWW^7*s^2*t^7 - 119680*ep^5*mtt*mWW^7*s^2*t^7 - 1864*mWW^8*s^2*t^7 - 20577*ep*mWW^8*s^2*t^7 - 84352*ep^2*mWW^8*s^2*t^7 - 159425*ep^3*mWW^8*s^2*t^7 - 137710*ep^4*mWW^8*s^2*t^7 - 42280*ep^5*mWW^8*s^2*t^7 - 9600*ep*mtt^7*s^3*t^7 - 96800*ep^2*mtt^7*s^3*t^7 - 345200*ep^3*mtt^7*s^3*t^7 - 514800*ep^4*mtt^7*s^3*t^7 - 273600*ep^5*mtt^7*s^3*t^7 + 29720*ep*mtt^6*mWW*s^3*t^7 + 302752*ep^2*mtt^6*mWW*s^3*t^7 + 1099048*ep^3*mtt^6*mWW*s^3*t^7 + 1680160*ep^4*mtt^6*mWW*s^3*t^7 + 919232*ep^5*mtt^6*mWW*s^3*t^7 - 294*mtt^5*mWW^2*s^3*t^7 - 6807*ep*mtt^5*mWW^2*s^3*t^7 - 60486*ep^2*mtt^5*mWW^2*s^3*t^7 - 264883*ep^3*mtt^5*mWW^2*s^3*t^7 - 527826*ep^4*mtt^5*mWW^2*s^3*t^7 - 369752*ep^5*mtt^5*mWW^2*s^3*t^7 - 1600*mtt^4*mWW^3*s^3*t^7 - 90941*ep*mtt^4*mWW^3*s^3*t^7 - 789294*ep^2*mtt^4*mWW^3*s^3*t^7 - 2571403*ep^3*mtt^4*mWW^3*s^3*t^7 - 3517954*ep^4*mtt^4*mWW^3*s^3*t^7 - 1702184*ep^5*mtt^4*mWW^3*s^3*t^7 + 608*mtt^3*mWW^4*s^3*t^7 + 83624*ep*mtt^3*mWW^4*s^3*t^7 + 793644*ep^2*mtt^3*mWW^4*s^3*t^7 + 2735156*ep^3*mtt^3*mWW^4*s^3*t^7 + 3963184*ep^4*mtt^3*mWW^4*s^3*t^7 + 2048432*ep^5*mtt^3*mWW^4*s^3*t^7 + 3844*mtt^2*mWW^5*s^3*t^7 + 30100*ep*mtt^2*mWW^5*s^3*t^7 + 45254*ep^2*mtt^2*mWW^5*s^3*t^7 - 158650*ep^3*mtt^2*mWW^5*s^3*t^7 - 505060*ep^4*mtt^2*mWW^5*s^3*t^7 - 371920*ep^5*mtt^2*mWW^5*s^3*t^7 - 1730*mtt*mWW^6*s^3*t^7 - 30909*ep*mtt*mWW^6*s^3*t^7 - 197190*ep^2*mtt*mWW^6*s^3*t^7 - 561381*ep^3*mtt*mWW^6*s^3*t^7 - 715798*ep^4*mtt*mWW^6*s^3*t^7 - 332760*ep^5*mtt*mWW^6*s^3*t^7 - 892*mWW^7*s^3*t^7 - 6211*ep*mWW^7*s^3*t^7 - 3256*ep^2*mWW^7*s^3*t^7 + 56049*ep^3*mWW^7*s^3*t^7 + 129902*ep^4*mWW^7*s^3*t^7 + 82552*ep^5*mWW^7*s^3*t^7 + 11200*ep*mtt^6*s^4*t^7 + 112800*ep^2*mtt^6*s^4*t^7 + 401600*ep^3*mtt^6*s^4*t^7 + 597600*ep^4*mtt^6*s^4*t^7 + 316800*ep^5*mtt^6*s^4*t^7 - 27304*ep*mtt^5*mWW*s^4*t^7 - 277584*ep^2*mtt^5*mWW*s^4*t^7 - 1006280*ep^3*mtt^5*mWW*s^4*t^7 - 1535376*ep^4*mtt^5*mWW*s^4*t^7 - 837888*ep^5*mtt^5*mWW*s^4*t^7 + 218*mtt^4*mWW^2*s^4*t^7 - 1035*ep*mtt^4*mWW^2*s^4*t^7 - 16510*ep^2*mtt^4*mWW^2*s^4*t^7 - 18519*ep^3*mtt^4*mWW^2*s^4*t^7 + 76998*ep^4*mtt^4*mWW^2*s^4*t^7 + 109528*ep^5*mtt^4*mWW^2*s^4*t^7 + 756*mtt^3*mWW^3*s^4*t^7 + 64528*ep*mtt^3*mWW^3*s^4*t^7 + 587584*ep^2*mtt^3*mWW^3*s^4*t^7 + 1961140*ep^3*mtt^3*mWW^3*s^4*t^7 + 2740816*ep^4*mtt^3*mWW^3*s^4*t^7 + 1358640*ep^5*mtt^3*mWW^3*s^4*t^7 - 568*mtt^2*mWW^4*s^4*t^7 - 46334*ep*mtt^2*mWW^4*s^4*t^7 - 428378*ep^2*mtt^2*mWW^4*s^4*t^7 - 1471888*ep^3*mtt^2*mWW^4*s^4*t^7 - 2141056*ep^4*mtt^2*mWW^4*s^4*t^7 - 1115056*ep^5*mtt^2*mWW^4*s^4*t^7 - 1404*mtt*mWW^5*s^4*t^7 - 13352*ep*mtt*mWW^5*s^4*t^7 - 39140*ep^2*mtt*mWW^5*s^4*t^7 - 18752*ep^3*mtt*mWW^5*s^4*t^7 + 74568*ep^4*mtt*mWW^5*s^4*t^7 + 78992*ep^5*mtt*mWW^5*s^4*t^7 + 406*mWW^6*s^4*t^7 + 7513*ep*mWW^6*s^4*t^7 + 48940*ep^2*mWW^6*s^4*t^7 + 141755*ep^3*mWW^6*s^4*t^7 + 184402*ep^4*mWW^6*s^4*t^7 + 87960*ep^5*mWW^6*s^4*t^7 - 7200*ep*mtt^5*s^5*t^7 - 72400*ep^2*mtt^5*s^5*t^7 - 257200*ep^3*mtt^5*s^5*t^7 - 381600*ep^4*mtt^5*s^5*t^7 - 201600*ep^5*mtt^5*s^5*t^7 + 13816*ep*mtt^4*mWW*s^5*t^7 + 139936*ep^2*mtt^4*mWW*s^5*t^7 + 505144*ep^3*mtt^4*mWW*s^5*t^7 + 766512*ep^4*mtt^4*mWW*s^5*t^7 + 415616*ep^5*mtt^4*mWW*s^5*t^7 - 56*mtt^3*mWW^2*s^5*t^7 + 2171*ep*mtt^3*mWW^2*s^5*t^7 + 22878*ep^2*mtt^3*mWW^2*s^5*t^7 + 64937*ep^3*mtt^3*mWW^2*s^5*t^7 + 56726*ep^4*mtt^3*mWW^2*s^5*t^7 + 4520*ep^5*mtt^3*mWW^2*s^5*t^7 - 128*mtt^2*mWW^3*s^5*t^7 - 20609*ep*mtt^2*mWW^3*s^5*t^7 - 196128*ep^2*mtt^2*mWW^3*s^5*t^7 - 668673*ep^3*mtt^2*mWW^3*s^5*t^7 - 950070*ep^4*mtt^2*mWW^3*s^5*t^7 - 478776*ep^5*mtt^2*mWW^3*s^5*t^7 + 264*mtt*mWW^4*s^5*t^7 + 11901*ep*mtt*mWW^4*s^5*t^7 + 103306*ep^2*mtt*mWW^4*s^5*t^7 + 349143*ep^3*mtt*mWW^4*s^5*t^7 + 505930*ep^4*mtt*mWW^4*s^5*t^7 + 263768*ep^5*mtt*mWW^4*s^5*t^7 + 400*mWW^5*s^5*t^7 + 4097*ep*mWW^5*s^5*t^7 + 14680*ep^2*mWW^5*s^5*t^7 + 20729*ep^3*mWW^5*s^5*t^7 + 6790*ep^4*mWW^5*s^5*t^7 - 4552*ep^5*mWW^5*s^5*t^7 + 2400*ep*mtt^4*s^6*t^7 + 24080*ep^2*mtt^4*s^6*t^7 + 85280*ep^3*mtt^4*s^6*t^7 + 126000*ep^4*mtt^4*s^6*t^7 + 66240*ep^5*mtt^4*s^6*t^7 - 3728*ep*mtt^3*mWW*s^6*t^7 - 37544*ep^2*mtt^3*mWW*s^6*t^7 - 134328*ep^3*mtt^3*mWW*s^6*t^7 - 201408*ep^4*mtt^3*mWW*s^6*t^7 - 107712*ep^5*mtt^3*mWW*s^6*t^7 - 608*ep*mtt^2*mWW^2*s^6*t^7 - 5840*ep^2*mtt^2*mWW^2*s^6*t^7 - 18048*ep^3*mtt^2*mWW^2*s^6*t^7 - 20976*ep^4*mtt^2*mWW^2*s^6*t^7 - 7488*ep^5*mtt^2*mWW^2*s^6*t^7 + 2800*ep*mtt*mWW^3*s^6*t^7 + 27992*ep^2*mtt*mWW^3*s^6*t^7 + 97960*ep^3*mtt*mWW^3*s^6*t^7 + 142176*ep^4*mtt*mWW^3*s^6*t^7 + 73152*ep^5*mtt*mWW^3*s^6*t^7 - 864*ep*mWW^4*s^6*t^7 - 8688*ep^2*mWW^4*s^6*t^7 - 30864*ep^3*mWW^4*s^6*t^7 - 45792*ep^4*mWW^4*s^6*t^7 - 24192*ep^5*mWW^4*s^6*t^7 - 320*ep*mtt^3*s^7*t^7 - 3200*ep^2*mtt^3*s^7*t^7 - 11280*ep^3*mtt^3*s^7*t^7 - 16560*ep^4*mtt^3*s^7*t^7 - 8640*ep^5*mtt^3*s^7*t^7 + 448*ep*mtt^2*mWW*s^7*t^7 + 4480*ep^2*mtt^2*mWW*s^7*t^7 + 15792*ep^3*mtt^2*mWW*s^7*t^7 + 23184*ep^4*mtt^2*mWW*s^7*t^7 + 12096*ep^5*mtt^2*mWW*s^7*t^7 + 64*ep*mtt*mWW^2*s^7*t^7 + 640*ep^2*mtt*mWW^2*s^7*t^7 + 2256*ep^3*mtt*mWW^2*s^7*t^7 + 3312*ep^4*mtt*mWW^2*s^7*t^7 + 1728*ep^5*mtt*mWW^2*s^7*t^7 - 192*ep*mWW^3*s^7*t^7 - 1920*ep^2*mWW^3*s^7*t^7 - 6768*ep^3*mWW^3*s^7*t^7 - 9936*ep^4*mWW^3*s^7*t^7 - 5184*ep^5*mWW^3*s^7*t^7 + 76*ep*mtt^8*mWW*t^8 + 724*ep^2*mtt^8*mWW*t^8 + 2448*ep^3*mtt^8*mWW*t^8 + 3536*ep^4*mtt^8*mWW*t^8 + 1856*ep^5*mtt^8*mWW*t^8 + 10*mtt^7*mWW^2*t^8 - 724*ep*mtt^7*mWW^2*t^8 - 7580*ep^2*mtt^7*mWW^2*t^8 - 26654*ep^3*mtt^7*mWW^2*t^8 - 39524*ep^4*mtt^7*mWW^2*t^8 - 21168*ep^5*mtt^7*mWW^2*t^8 - 124*mtt^6*mWW^3*t^8 + 1521*ep*mtt^6*mWW^3*t^8 + 22688*ep^2*mtt^6*mWW^3*t^8 + 88397*ep^3*mtt^6*mWW^3*t^8 + 139142*ep^4*mtt^6*mWW^3*t^8 + 77896*ep^5*mtt^6*mWW^3*t^8 + 86*mtt^5*mWW^4*t^8 - 2800*ep*mtt^5*mWW^4*t^8 - 33080*ep^2*mtt^5*mWW^4*t^8 - 123010*ep^3*mtt^5*mWW^4*t^8 - 190476*ep^4*mtt^5*mWW^4*t^8 - 106000*ep^5*mtt^5*mWW^4*t^8 + 920*mtt^4*mWW^5*t^8 + 11718*ep*mtt^4*mWW^5*t^8 + 57384*ep^2*mtt^4*mWW^5*t^8 + 134910*ep^3*mtt^4*mWW^5*t^8 + 152548*ep^4*mtt^4*mWW^5*t^8 + 66480*ep^5*mtt^4*mWW^5*t^8 - 1898*mtt^3*mWW^6*t^8 - 20784*ep*mtt^3*mWW^6*t^8 - 85628*ep^2*mtt^3*mWW^6*t^8 - 165542*ep^3*mtt^3*mWW^6*t^8 - 148340*ep^4*mtt^3*mWW^6*t^8 - 47728*ep^5*mtt^3*mWW^6*t^8 + 964*mtt^2*mWW^7*t^8 + 10305*ep*mtt^2*mWW^7*t^8 + 41968*ep^2*mtt^2*mWW^7*t^8 + 82501*ep^3*mtt^2*mWW^7*t^8 + 78358*ep^4*mtt^2*mWW^7*t^8 + 28424*ep^5*mtt^2*mWW^7*t^8 + 330*mtt*mWW^8*t^8 + 4204*ep*mtt*mWW^8*t^8 + 19952*ep^2*mtt*mWW^8*t^8 + 43646*ep^3*mtt*mWW^8*t^8 + 44020*ep^4*mtt*mWW^8*t^8 + 16368*ep^5*mtt*mWW^8*t^8 - 288*mWW^9*t^8 - 3516*ep*mWW^9*t^8 - 16428*ep^2*mWW^9*t^8 - 36696*ep^3*mWW^9*t^8 - 39264*ep^4*mWW^9*t^8 - 16128*ep^5*mWW^9*t^8 + 1120*ep*mtt^8*s*t^8 + 11280*ep^2*mtt^8*s*t^8 + 40160*ep^3*mtt^8*s*t^8 + 59760*ep^4*mtt^8*s*t^8 + 31680*ep^5*mtt^8*s*t^8 - 6108*ep*mtt^7*mWW*s*t^8 - 61768*ep^2*mtt^7*mWW*s*t^8 - 221380*ep^3*mtt^7*mWW*s*t^8 - 332824*ep^4*mtt^7*mWW*s*t^8 - 178720*ep^5*mtt^7*mWW*s*t^8 + 12*mtt^6*mWW^2*s*t^8 + 11494*ep*mtt^6*mWW^2*s*t^8 + 115990*ep^2*mtt^6*mWW^2*s*t^8 + 418744*ep^3*mtt^6*mWW^2*s*t^8 + 639256*ep^4*mtt^6*mWW^2*s*t^8 + 350304*ep^5*mtt^6*mWW^2*s*t^8 + 456*mtt^5*mWW^3*s*t^8 - 454*ep*mtt^5*mWW^3*s*t^8 - 37922*ep^2*mtt^5*mWW^3*s*t^8 - 188560*ep^3*mtt^5*mWW^3*s*t^8 - 348776*ep^4*mtt^5*mWW^3*s*t^8 - 221984*ep^5*mtt^5*mWW^3*s*t^8 - 310*mtt^4*mWW^4*s*t^8 - 12187*ep*mtt^4*mWW^4*s*t^8 - 98544*ep^2*mtt^4*mWW^4*s*t^8 - 307369*ep^3*mtt^4*mWW^4*s*t^8 - 397742*ep^4*mtt^4*mWW^4*s*t^8 - 177448*ep^5*mtt^4*mWW^4*s*t^8 - 2536*mtt^3*mWW^5*s*t^8 - 16279*ep*mtt^3*mWW^5*s*t^8 + 1826*ep^2*mtt^3*mWW^5*s*t^8 + 193395*ep^3*mtt^3*mWW^5*s*t^8 + 416658*ep^4*mtt^3*mWW^5*s*t^8 + 259736*ep^5*mtt^3*mWW^5*s*t^8 + 3928*mtt^2*mWW^6*s*t^8 + 40389*ep*mtt^2*mWW^6*s*t^8 + 149364*ep^2*mtt^2*mWW^6*s*t^8 + 237761*ep^3*mtt^2*mWW^6*s*t^8 + 142254*ep^4*mtt^2*mWW^6*s*t^8 + 6824*ep^5*mtt^2*mWW^6*s*t^8 - 1360*mtt*mWW^7*s*t^8 - 16091*ep*mtt*mWW^7*s*t^8 - 74224*ep^2*mtt*mWW^7*s*t^8 - 167515*ep^3*mtt*mWW^7*s*t^8 - 183482*ep^4*mtt*mWW^7*s*t^8 - 77368*ep^5*mtt*mWW^7*s*t^8 - 190*mWW^8*s*t^8 - 1884*ep*mWW^8*s*t^8 - 6002*ep^2*mWW^8*s*t^8 - 5236*ep^3*mWW^8*s*t^8 + 4896*ep^4*mWW^8*s*t^8 + 6976*ep^5*mWW^8*s*t^8 - 5120*ep*mtt^7*s^2*t^8 - 51520*ep^2*mtt^7*s^2*t^8 - 183200*ep^3*mtt^7*s^2*t^8 - 272160*ep^4*mtt^7*s^2*t^8 - 144000*ep^5*mtt^7*s^2*t^8 + 22838*ep*mtt^6*mWW*s^2*t^8 + 230960*ep^2*mtt^6*mWW*s^2*t^8 + 827734*ep^3*mtt^6*mWW*s^2*t^8 + 1243268*ep^4*mtt^6*mWW*s^2*t^8 + 666496*ep^5*mtt^6*mWW*s^2*t^8 - 90*mtt^5*mWW^2*s^2*t^8 - 31203*ep*mtt^5*mWW^2*s^2*t^8 - 312920*ep^2*mtt^5*mWW^2*s^2*t^8 - 1133861*ep^3*mtt^5*mWW^2*s^2*t^8 - 1738390*ep^4*mtt^5*mWW^2*s^2*t^8 - 955768*ep^5*mtt^5*mWW^2*s^2*t^8 - 710*mtt^4*mWW^3*s^2*t^8 - 10417*ep*mtt^4*mWW^3*s^2*t^8 - 47636*ep^2*mtt^4*mWW^3*s^2*t^8 - 58939*ep^3*mtt^4*mWW^3*s^2*t^8 + 63390*ep^4*mtt^4*mWW^3*s^2*t^8 + 115768*ep^5*mtt^4*mWW^3*s^2*t^8 + 286*mtt^3*mWW^4*s^2*t^8 + 37851*ep*mtt^3*mWW^4*s^2*t^8 + 354752*ep^2*mtt^3*mWW^4*s^2*t^8 + 1199145*ep^3*mtt^3*mWW^4*s^2*t^8 + 1687014*ep^4*mtt^3*mWW^4*s^2*t^8 + 839448*ep^5*mtt^3*mWW^4*s^2*t^8 + 2838*mtt^2*mWW^5*s^2*t^8 + 7791*ep*mtt^2*mWW^5*s^2*t^8 - 108358*ep^2*mtt^2*mWW^5*s^2*t^8 - 597073*ep^3*mtt^2*mWW^5*s^2*t^8 - 1034126*ep^4*mtt^2*mWW^5*s^2*t^8 - 592136*ep^5*mtt^2*mWW^5*s^2*t^8 - 2892*mtt*mWW^6*s^2*t^8 - 29152*ep*mtt*mWW^6*s^2*t^8 - 103052*ep^2*mtt*mWW^6*s^2*t^8 - 147256*ep^3*mtt*mWW^6*s^2*t^8 - 60056*ep^4*mtt*mWW^6*s^2*t^8 + 19648*ep^5*mtt*mWW^6*s^2*t^8 + 568*mWW^7*s^2*t^8 + 7412*ep*mWW^7*s^2*t^8 + 37774*ep^2*mWW^7*s^2*t^8 + 93450*ep^3*mWW^7*s^2*t^8 + 111060*ep^4*mWW^7*s^2*t^8 + 50544*ep^5*mWW^7*s^2*t^8 + 9280*ep*mtt^6*s^3*t^8 + 93280*ep^2*mtt^6*s^3*t^8 + 331200*ep^3*mtt^6*s^3*t^8 + 491040*ep^4*mtt^6*s^3*t^8 + 259200*ep^5*mtt^6*s^3*t^8 - 33832*ep*mtt^5*mWW*s^3*t^8 - 341608*ep^2*mtt^5*mWW*s^3*t^8 - 1222128*ep^3*mtt^5*mWW*s^3*t^8 - 1831072*ep^4*mtt^5*mWW*s^3*t^8 - 978592*ep^5*mtt^5*mWW*s^3*t^8 + 104*mtt^4*mWW^2*s^3*t^8 + 34998*ep*mtt^4*mWW^2*s^3*t^8 + 350518*ep^2*mtt^4*mWW^2*s^3*t^8 + 1270884*ep^3*mtt^4*mWW^2*s^3*t^8 + 1948784*ep^4*mtt^4*mWW^2*s^3*t^8 + 1070768*ep^5*mtt^4*mWW^2*s^3*t^8 + 530*mtt^3*mWW^3*s^3*t^8 + 15549*ep*mtt^3*mWW^3*s^3*t^8 + 112688*ep^2*mtt^3*mWW^3*s^3*t^8 + 307535*ep^3*mtt^3*mWW^3*s^3*t^8 + 324178*ep^4*mtt^3*mWW^3*s^3*t^8 + 98904*ep^5*mtt^3*mWW^3*s^3*t^8 - 62*mtt^2*mWW^4*s^3*t^8 - 31851*ep*mtt^2*mWW^4*s^3*t^8 - 313128*ep^2*mtt^2*mWW^4*s^3*t^8 - 1083409*ep^3*mtt^2*mWW^4*s^3*t^8 - 1553974*ep^4*mtt^2*mWW^4*s^3*t^8 - 789080*ep^5*mtt^2*mWW^4*s^3*t^8 - 1490*mtt*mWW^5*s^3*t^8 - 2873*ep*mtt*mWW^5*s^3*t^8 + 70232*ep^2*mtt*mWW^5*s^3*t^8 + 363077*ep^3*mtt*mWW^5*s^3*t^8 + 617750*ep^4*mtt*mWW^5*s^3*t^8 + 350216*ep^5*mtt*mWW^5*s^3*t^8 + 854*mWW^6*s^3*t^8 + 8345*ep*mWW^6*s^3*t^8 + 27762*ep^2*mWW^6*s^3*t^8 + 34377*ep^3*mWW^6*s^3*t^8 + 5342*ep^4*mWW^6*s^3*t^8 - 11416*ep^5*mWW^6*s^3*t^8 - 8320*ep*mtt^5*s^4*t^8 - 83520*ep^2*mtt^5*s^4*t^8 - 296000*ep^3*mtt^5*s^4*t^8 - 437760*ep^4*mtt^5*s^4*t^8 - 230400*ep^5*mtt^5*s^4*t^8 + 24354*ep*mtt^4*mWW*s^4*t^8 + 245308*ep^2*mtt^4*mWW*s^4*t^8 + 874942*ep^3*mtt^4*mWW*s^4*t^8 + 1305572*ep^4*mtt^4*mWW*s^4*t^8 + 694400*ep^5*mtt^4*mWW*s^4*t^8 - 36*mtt^3*mWW^2*s^4*t^8 - 18965*ep*mtt^3*mWW^2*s^4*t^8 - 190448*ep^2*mtt^3*mWW^2*s^4*t^8 - 689073*ep^3*mtt^3*mWW^2*s^4*t^8 - 1051966*ep^4*mtt^3*mWW^2*s^4*t^8 - 574696*ep^5*mtt^3*mWW^2*s^4*t^8 - 152*mtt^2*mWW^3*s^4*t^8 - 7331*ep*mtt^2*mWW^3*s^4*t^8 - 61018*ep^2*mtt^2*mWW^3*s^4*t^8 - 186237*ep^3*mtt^2*mWW^3*s^4*t^8 - 229686*ep^4*mtt^2*mWW^3*s^4*t^8 - 95224*ep^5*mtt^2*mWW^3*s^4*t^8 + 12*mtt*mWW^4*s^4*t^8 + 10413*ep*mtt*mWW^4*s^4*t^8 + 103748*ep^2*mtt*mWW^4*s^4*t^8 + 362629*ep^3*mtt*mWW^4*s^4*t^8 + 525238*ep^4*mtt*mWW^4*s^4*t^8 + 269480*ep^5*mtt*mWW^4*s^4*t^8 + 384*mWW^5*s^4*t^8 + 1625*ep*mWW^5*s^4*t^8 - 9014*ep^2*mWW^5*s^4*t^8 - 60693*ep^3*mWW^5*s^4*t^8 - 109606*ep^4*mWW^5*s^4*t^8 - 63560*ep^5*mWW^5*s^4*t^8 + 3680*ep*mtt^4*s^5*t^8 + 36880*ep^2*mtt^4*s^5*t^8 + 130400*ep^3*mtt^4*s^5*t^8 + 192240*ep^4*mtt^4*s^5*t^8 + 100800*ep^5*mtt^4*s^5*t^8 - 8480*ep*mtt^3*mWW*s^5*t^8 - 85136*ep^2*mtt^3*mWW*s^5*t^8 - 302224*ep^3*mtt^3*mWW*s^5*t^8 - 448096*ep^4*mtt^3*mWW*s^5*t^8 - 236544*ep^5*mtt^3*mWW*s^5*t^8 + 4784*ep*mtt^2*mWW^2*s^5*t^8 + 48280*ep^2*mtt^2*mWW^2*s^5*t^8 + 173496*ep^3*mtt^2*mWW^2*s^5*t^8 + 261712*ep^4*mtt^2*mWW^2*s^5*t^8 + 140928*ep^5*mtt^2*mWW^2*s^5*t^8 + 1152*ep*mtt*mWW^3*s^5*t^8 + 11328*ep^2*mtt*mWW^3*s^5*t^8 + 38080*ep^3*mtt*mWW^3*s^5*t^8 + 51904*ep^4*mtt*mWW^3*s^5*t^8 + 24576*ep^5*mtt*mWW^3*s^5*t^8 - 1136*ep*mWW^4*s^5*t^8 - 11352*ep^2*mWW^4*s^5*t^8 - 39752*ep^3*mWW^4*s^5*t^8 - 57760*ep^4*mWW^4*s^5*t^8 - 29760*ep^5*mWW^4*s^5*t^8 - 640*ep*mtt^3*s^6*t^8 - 6400*ep^2*mtt^3*s^6*t^8 - 22560*ep^3*mtt^3*s^6*t^8 - 33120*ep^4*mtt^3*s^6*t^8 - 17280*ep^5*mtt^3*s^6*t^8 + 1152*ep*mtt^2*mWW*s^6*t^8 + 11520*ep^2*mtt^2*mWW*s^6*t^8 + 40608*ep^3*mtt^2*mWW*s^6*t^8 + 59616*ep^4*mtt^2*mWW*s^6*t^8 + 31104*ep^5*mtt^2*mWW*s^6*t^8 - 384*ep*mtt*mWW^2*s^6*t^8 - 3840*ep^2*mtt*mWW^2*s^6*t^8 - 13536*ep^3*mtt*mWW^2*s^6*t^8 - 19872*ep^4*mtt*mWW^2*s^6*t^8 - 10368*ep^5*mtt*mWW^2*s^6*t^8 - 128*ep*mWW^3*s^6*t^8 - 1280*ep^2*mWW^3*s^6*t^8 - 4512*ep^3*mWW^3*s^6*t^8 - 6624*ep^4*mWW^3*s^6*t^8 - 3456*ep^5*mWW^3*s^6*t^8 - 16*ep*mtt^7*mWW*t^9 - 152*ep^2*mtt^7*mWW*t^9 - 512*ep^3*mtt^7*mWW*t^9 - 736*ep^4*mtt^7*mWW*t^9 - 384*ep^5*mtt^7*mWW*t^9 + 6*mtt^6*mWW^2*t^9 + 283*ep*mtt^6*mWW^2*t^9 + 2376*ep^2*mtt^6*mWW^2*t^9 + 7785*ep^3*mtt^6*mWW^2*t^9 + 11166*ep^4*mtt^6*mWW^2*t^9 + 5864*ep^5*mtt^6*mWW^2*t^9 + 38*mtt^5*mWW^3*t^9 - 246*ep*mtt^5*mWW^3*t^9 - 4856*ep^2*mtt^5*mWW^3*t^9 - 19984*ep^3*mtt^5*mWW^3*t^9 - 32304*ep^4*mtt^5*mWW^3*t^9 - 18368*ep^5*mtt^5*mWW^3*t^9 - 92*mtt^4*mWW^4*t^9 - 502*ep*mtt^4*mWW^4*t^9 + 792*ep^2*mtt^4*mWW^4*t^9 + 9198*ep^3*mtt^4*mWW^4*t^9 + 18404*ep^4*mtt^4*mWW^4*t^9 + 11440*ep^5*mtt^4*mWW^4*t^9 - 180*mtt^3*mWW^5*t^9 - 1684*ep*mtt^3*mWW^5*t^9 - 4680*ep^2*mtt^3*mWW^5*t^9 - 1104*ep^3*mtt^3*mWW^5*t^9 + 11616*ep^4*mtt^3*mWW^5*t^9 + 11392*ep^5*mtt^3*mWW^5*t^9 + 622*mtt^2*mWW^6*t^9 + 6615*ep*mtt^2*mWW^6*t^9 + 25400*ep^2*mtt^2*mWW^6*t^9 + 41941*ep^3*mtt^2*mWW^6*t^9 + 25734*ep^4*mtt^2*mWW^6*t^9 + 968*ep^5*mtt^2*mWW^6*t^9 - 562*mtt*mWW^7*t^9 - 6526*ep*mtt*mWW^7*t^9 - 28840*ep^2*mtt*mWW^7*t^9 - 60568*ep^3*mtt*mWW^7*t^9 - 60256*ep^4*mtt*mWW^7*t^9 - 22528*ep^5*mtt*mWW^7*t^9 + 168*mWW^8*t^9 + 2076*ep*mWW^8*t^9 + 9960*ep^2*mWW^8*t^9 + 23244*ep^3*mWW^8*t^9 + 26376*ep^4*mWW^8*t^9 + 11616*ep^5*mWW^8*t^9 - 880*ep*mtt^7*s*t^9 - 8840*ep^2*mtt^7*s*t^9 - 31360*ep^3*mtt^7*s*t^9 - 46440*ep^4*mtt^7*s*t^9 - 24480*ep^5*mtt^7*s*t^9 + 5000*ep*mtt^6*mWW*s*t^9 + 50360*ep^2*mtt^6*mWW*s*t^9 + 179344*ep^3*mtt^6*mWW*s*t^9 + 267040*ep^4*mtt^6*mWW*s*t^9 + 141696*ep^5*mtt^6*mWW*s*t^9 - 28*mtt^5*mWW^2*s*t^9 - 10667*ep*mtt^5*mWW^2*s*t^9 - 105966*ep^2*mtt^5*mWW^2*s*t^9 - 377277*ep^3*mtt^5*mWW^2*s*t^9 - 564678*ep^4*mtt^5*mWW^2*s*t^9 - 302024*ep^5*mtt^5*mWW^2*s*t^9 - 114*mtt^4*mWW^3*s*t^9 + 7021*ep*mtt^4*mWW^3*s*t^9 + 79686*ep^2*mtt^4*mWW^3*s*t^9 + 299705*ep^3*mtt^4*mWW^3*s*t^9 + 467126*ep^4*mtt^4*mWW^3*s*t^9 + 259016*ep^5*mtt^4*mWW^3*s*t^9 + 152*mtt^3*mWW^4*s*t^9 + 2633*ep*mtt^3*mWW^4*s*t^9 + 15042*ep^2*mtt^3*mWW^4*s*t^9 + 34931*ep^3*mtt^3*mWW^4*s*t^9 + 29818*ep^4*mtt^3*mWW^4*s*t^9 + 4664*ep^5*mtt^3*mWW^4*s*t^9 + 540*mtt^2*mWW^5*s*t^9 + 945*ep*mtt^2*mWW^5*s*t^9 - 26110*ep^2*mtt^2*mWW^5*s*t^9 - 133961*ep^3*mtt^2*mWW^5*s*t^9 - 228406*ep^4*mtt^2*mWW^5*s*t^9 - 130248*ep^5*mtt^2*mWW^5*s*t^9 - 940*mtt*mWW^6*s*t^9 - 8378*ep*mtt*mWW^6*s*t^9 - 22100*ep^2*mtt*mWW^6*s*t^9 - 5850*ep^3*mtt*mWW^6*s*t^9 + 45084*ep^4*mtt*mWW^6*s*t^9 + 41744*ep^5*mtt*mWW^6*s*t^9 + 390*mWW^7*s*t^9 + 4326*ep*mWW^7*s*t^9 + 17928*ep^2*mWW^7*s*t^9 + 34468*ep^3*mWW^7*s*t^9 + 30456*ep^4*mWW^7*s*t^9 + 9632*ep^5*mWW^7*s*t^9 + 3280*ep*mtt^6*s^2*t^9 + 32920*ep^2*mtt^6*s^2*t^9 + 116640*ep^3*mtt^6*s^2*t^9 + 172440*ep^4*mtt^6*s^2*t^9 + 90720*ep^5*mtt^6*s^2*t^9 - 15448*ep*mtt^5*mWW*s^2*t^9 - 155428*ep^2*mtt^5*mWW*s^2*t^9 - 552732*ep^3*mtt^5*mWW*s^2*t^9 - 821304*ep^4*mtt^5*mWW*s^2*t^9 - 434688*ep^5*mtt^5*mWW*s^2*t^9 + 38*mtt^4*mWW^2*s^2*t^9 + 26029*ep*mtt^4*mWW^2*s^2*t^9 + 260356*ep^2*mtt^4*mWW^2*s^2*t^9 + 928295*ep^3*mtt^4*mWW^2*s^2*t^9 + 1388074*ep^4*mtt^4*mWW^2*s^2*t^9 + 740728*ep^5*mtt^4*mWW^2*s^2*t^9 + 144*mtt^3*mWW^3*s^2*t^9 - 13506*ep*mtt^3*mWW^3*s^2*t^9 - 147898*ep^2*mtt^3*mWW^3*s^2*t^9 - 550372*ep^3*mtt^3*mWW^3*s^2*t^9 - 852112*ep^4*mtt^3*mWW^3*s^2*t^9 - 469696*ep^5*mtt^3*mWW^3*s^2*t^9 - 48*mtt^2*mWW^4*s^2*t^9 - 2972*ep*mtt^2*mWW^4*s^2*t^9 - 25132*ep^2*mtt^2*mWW^4*s^2*t^9 - 76056*ep^3*mtt^2*mWW^4*s^2*t^9 - 90712*ep^4*mtt^2*mWW^4*s^2*t^9 - 35040*ep^5*mtt^2*mWW^4*s^2*t^9 - 504*mtt*mWW^5*s^2*t^9 - 102*ep*mtt*mWW^5*s^2*t^9 + 32306*ep^2*mtt*mWW^5*s^2*t^9 + 152348*ep^3*mtt*mWW^5*s^2*t^9 + 250944*ep^4*mtt*mWW^5*s^2*t^9 + 139488*ep^5*mtt*mWW^5*s^2*t^9 + 370*mWW^6*s^2*t^9 + 2719*ep*mWW^6*s^2*t^9 + 2876*ep^2*mWW^6*s^2*t^9 - 18123*ep^3*mWW^6*s^2*t^9 - 47330*ep^4*mWW^6*s^2*t^9 - 31512*ep^5*mWW^6*s^2*t^9 - 4560*ep*mtt^5*s^3*t^9 - 45720*ep^2*mtt^5*s^3*t^9 - 161760*ep^3*mtt^5*s^3*t^9 - 238680*ep^4*mtt^5*s^3*t^9 - 125280*ep^5*mtt^5*s^3*t^9 + 17368*ep*mtt^4*mWW*s^3*t^9 + 174464*ep^2*mtt^4*mWW*s^3*t^9 + 619112*ep^3*mtt^4*mWW*s^3*t^9 + 917296*ep^4*mtt^4*mWW*s^3*t^9 + 483840*ep^5*mtt^4*mWW*s^3*t^9 - 16*mtt^3*mWW^2*s^3*t^9 - 22949*ep*mtt^3*mWW^2*s^3*t^9 - 230146*ep^2*mtt^3*mWW^2*s^3*t^9 - 819495*ep^3*mtt^3*mWW^2*s^3*t^9 - 1221466*ep^4*mtt^3*mWW^2*s^3*t^9 - 649048*ep^5*mtt^3*mWW^2*s^3*t^9 - 68*mtt^2*mWW^3*s^3*t^9 + 9507*ep*mtt^2*mWW^3*s^3*t^9 + 101144*ep^2*mtt^2*mWW^3*s^3*t^9 + 371271*ep^3*mtt^2*mWW^3*s^3*t^9 + 568306*ep^4*mtt^2*mWW^3*s^3*t^9 + 309880*ep^5*mtt^2*mWW^3*s^3*t^9 - 32*mtt*mWW^4*s^3*t^9 + 557*ep*mtt*mWW^4*s^3*t^9 + 7306*ep^2*mtt*mWW^4*s^3*t^9 + 25023*ep^3*mtt*mWW^4*s^3*t^9 + 31490*ep^4*mtt*mWW^4*s^3*t^9 + 12536*ep^5*mtt*mWW^4*s^3*t^9 + 148*mWW^5*s^3*t^9 + 333*ep*mWW^5*s^3*t^9 - 6408*ep^2*mWW^5*s^3*t^9 - 33639*ep^3*mWW^5*s^3*t^9 - 56946*ep^4*mWW^5*s^3*t^9 - 31928*ep^5*mWW^5*s^3*t^9 + 2800*ep*mtt^4*s^4*t^9 + 28040*ep^2*mtt^4*s^4*t^9 + 99040*ep^3*mtt^4*s^4*t^9 + 145800*ep^4*mtt^4*s^4*t^9 + 76320*ep^5*mtt^4*s^4*t^9 - 8312*ep*mtt^3*mWW*s^4*t^9 - 83324*ep^2*mtt^3*mWW*s^4*t^9 - 294844*ep^3*mtt^3*mWW*s^4*t^9 - 435160*ep^4*mtt^3*mWW*s^4*t^9 - 228480*ep^5*mtt^3*mWW*s^4*t^9 + 8200*ep*mtt^2*mWW^2*s^4*t^9 + 82340*ep^2*mtt^2*mWW^2*s^4*t^9 + 292276*ep^3*mtt^2*mWW^2*s^4*t^9 + 433272*ep^4*mtt^2*mWW^2*s^4*t^9 + 228672*ep^5*mtt^2*mWW^2*s^4*t^9 - 2664*ep*mtt*mWW^3*s^4*t^9 - 26868*ep^2*mtt*mWW^3*s^4*t^9 - 96180*ep^3*mtt*mWW^3*s^4*t^9 - 144264*ep^4*mtt*mWW^3*s^4*t^9 - 77184*ep^5*mtt*mWW^3*s^4*t^9 - 24*ep*mWW^4*s^4*t^9 - 188*ep^2*mWW^4*s^4*t^9 - 292*ep^3*mWW^4*s^4*t^9 + 352*ep^4*mWW^4*s^4*t^9 + 672*ep^5*mWW^4*s^4*t^9 - 640*ep*mtt^3*s^5*t^9 - 6400*ep^2*mtt^3*s^5*t^9 - 22560*ep^3*mtt^3*s^5*t^9 - 33120*ep^4*mtt^3*s^5*t^9 - 17280*ep^5*mtt^3*s^5*t^9 + 1408*ep*mtt^2*mWW*s^5*t^9 + 14080*ep^2*mtt^2*mWW*s^5*t^9 + 49632*ep^3*mtt^2*mWW*s^5*t^9 + 72864*ep^4*mtt^2*mWW*s^5*t^9 + 38016*ep^5*mtt^2*mWW*s^5*t^9 - 896*ep*mtt*mWW^2*s^5*t^9 - 8960*ep^2*mtt*mWW^2*s^5*t^9 - 31584*ep^3*mtt*mWW^2*s^5*t^9 - 46368*ep^4*mtt*mWW^2*s^5*t^9 - 24192*ep^5*mtt*mWW^2*s^5*t^9 + 128*ep*mWW^3*s^5*t^9 + 1280*ep^2*mWW^3*s^5*t^9 + 4512*ep^3*mWW^3*s^5*t^9 + 6624*ep^4*mWW^3*s^5*t^9 + 3456*ep^5*mWW^3*s^5*t^9 - 4*mtt^5*mWW^2*t^10 - 61*ep*mtt^5*mWW^2*t^10 - 352*ep^2*mtt^5*mWW^2*t^10 - 961*ep^3*mtt^5*mWW^2*t^10 - 1246*ep^4*mtt^5*mWW^2*t^10 - 616*ep^5*mtt^5*mWW^2*t^10 + 32*ep*mtt^4*mWW^3*t^10 + 342*ep^2*mtt^4*mWW^3*t^10 + 1310*ep^3*mtt^4*mWW^3*t^10 + 2124*ep^4*mtt^4*mWW^3*t^10 + 1232*ep^5*mtt^4*mWW^3*t^10 + 24*mtt^3*mWW^4*t^10 + 366*ep*mtt^3*mWW^4*t^10 + 2112*ep^2*mtt^3*mWW^4*t^10 + 5766*ep^3*mtt^3*mWW^4*t^10 + 7476*ep^4*mtt^3*mWW^4*t^10 + 3696*ep^5*mtt^3*mWW^4*t^10 - 32*mtt^2*mWW^5*t^10 - 680*ep*mtt^2*mWW^5*t^10 - 4868*ep^2*mtt^2*mWW^5*t^10 - 15548*ep^3*mtt^2*mWW^5*t^10 - 22712*ep^4*mtt^2*mWW^5*t^10 - 12320*ep^5*mtt^2*mWW^5*t^10 + 12*mtt*mWW^6*t^10 + 439*ep*mtt*mWW^6*t^10 + 3792*ep^2*mtt*mWW^6*t^10 + 13363*ep^3*mtt*mWW^6*t^10 + 20730*ep^4*mtt*mWW^6*t^10 + 11704*ep^5*mtt*mWW^6*t^10 - 96*ep*mWW^7*t^10 - 1026*ep^2*mWW^7*t^10 - 3930*ep^3*mWW^7*t^10 - 6372*ep^4*mWW^7*t^10 - 3696*ep^5*mWW^7*t^10 + 368*ep*mtt^6*s*t^10 + 3688*ep^2*mtt^6*s*t^10 + 13040*ep^3*mtt^6*s*t^10 + 19224*ep^4*mtt^6*s*t^10 + 10080*ep^5*mtt^6*s*t^10 - 2160*ep*mtt^5*mWW*s*t^10 - 21672*ep^2*mtt^5*mWW*s*t^10 - 76752*ep^3*mtt^5*mWW*s*t^10 - 113400*ep^4*mtt^5*mWW*s*t^10 - 59616*ep^5*mtt^5*mWW*s*t^10 + 8*mtt^4*mWW^2*s*t^10 + 4922*ep*mtt^4*mWW^2*s*t^10 + 48928*ep^2*mtt^4*mWW^2*s*t^10 + 173026*ep^3*mtt^4*mWW^2*s*t^10 + 255932*ep^4*mtt^4*mWW^2*s*t^10 + 134864*ep^5*mtt^4*mWW^2*s*t^10 + 12*mtt^3*mWW^3*s*t^10 - 4841*ep*mtt^3*mWW^3*s*t^10 - 49564*ep^2*mtt^3*mWW^3*s*t^10 - 177433*ep^3*mtt^3*mWW^3*s*t^10 - 264750*ep^4*mtt^3*mWW^3*s*t^10 - 140584*ep^5*mtt^3*mWW^3*s*t^10 - 36*mtt^2*mWW^4*s*t^10 + 1547*ep*mtt^2*mWW^4*s*t^10 + 18012*ep^2*mtt^2*mWW^4*s*t^10 + 67115*ep^3*mtt^2*mWW^4*s*t^10 + 102258*ep^4*mtt^2*mWW^4*s*t^10 + 55064*ep^5*mtt^2*mWW^4*s*t^10 + 4*mtt*mWW^5*s*t^10 + 333*ep*mtt*mWW^5*s*t^10 + 3188*ep^2*mtt*mWW^5*s*t^10 + 11485*ep^3*mtt*mWW^5*s*t^10 + 17662*ep^4*mtt*mWW^5*s*t^10 + 9768*ep^5*mtt*mWW^5*s*t^10 + 12*mWW^6*s*t^10 - 169*ep*mWW^6*s*t^10 - 2580*ep^2*mWW^6*s*t^10 - 10481*ep^3*mWW^6*s*t^10 - 16926*ep^4*mWW^6*s*t^10 - 9576*ep^5*mWW^6*s*t^10 - 1056*ep*mtt^5*s^2*t^10 - 10576*ep^2*mtt^5*s^2*t^10 - 37360*ep^3*mtt^5*s^2*t^10 - 55008*ep^4*mtt^5*s^2*t^10 - 28800*ep^5*mtt^5*s^2*t^10 + 5008*ep*mtt^4*mWW*s^2*t^10 + 50200*ep^2*mtt^4*mWW*s^2*t^10 + 177552*ep^3*mtt^4*mWW*s^2*t^10 + 261864*ep^4*mtt^4*mWW*s^2*t^10 + 137376*ep^5*mtt^4*mWW*s^2*t^10 - 4*mtt^3*mWW^2*s^2*t^10 - 8925*ep*mtt^3*mWW^2*s^2*t^10 - 89296*ep^2*mtt^3*mWW^2*s^2*t^10 - 316001*ep^3*mtt^3*mWW^2*s^2*t^10 - 466798*ep^4*mtt^3*mWW^2*s^2*t^10 - 245416*ep^5*mtt^3*mWW^2*s^2*t^10 - 12*mtt^2*mWW^3*s^2*t^10 + 6953*ep*mtt^2*mWW^3*s^2*t^10 + 70678*ep^2*mtt^2*mWW^3*s^2*t^10 + 251835*ep^3*mtt^2*mWW^3*s^2*t^10 + 373938*ep^4*mtt^2*mWW^3*s^2*t^10 + 197528*ep^5*mtt^2*mWW^3*s^2*t^10 + 4*mtt*mWW^4*s^2*t^10 - 2243*ep*mtt*mWW^4*s^2*t^10 - 22836*ep^2*mtt*mWW^4*s^2*t^10 - 81523*ep^3*mtt*mWW^4*s^2*t^10 - 121370*ep^4*mtt*mWW^4*s^2*t^10 - 64312*ep^5*mtt*mWW^4*s^2*t^10 + 12*mWW^5*s^2*t^10 + 263*ep*mWW^5*s^2*t^10 + 1830*ep^2*mWW^5*s^2*t^10 + 5497*ep^3*mWW^5*s^2*t^10 + 7374*ep^4*mWW^5*s^2*t^10 + 3624*ep^5*mWW^5*s^2*t^10 + 1008*ep*mtt^4*s^3*t^10 + 10088*ep^2*mtt^4*s^3*t^10 + 35600*ep^3*mtt^4*s^3*t^10 + 52344*ep^4*mtt^4*s^3*t^10 + 27360*ep^5*mtt^4*s^3*t^10 - 3680*ep*mtt^3*mWW*s^3*t^10 - 36848*ep^2*mtt^3*mWW*s^3*t^10 - 130128*ep^3*mtt^3*mWW*s^3*t^10 - 191520*ep^4*mtt^3*mWW*s^3*t^10 - 100224*ep^5*mtt^3*mWW*s^3*t^10 + 4864*ep*mtt^2*mWW^2*s^3*t^10 + 48736*ep^2*mtt^2*mWW^2*s^3*t^10 + 172272*ep^3*mtt^2*mWW^2*s^3*t^10 + 253872*ep^4*mtt^2*mWW^2*s^3*t^10 + 133056*ep^5*mtt^2*mWW^2*s^3*t^10 - 2720*ep*mtt*mWW^3*s^3*t^10 - 27280*ep^2*mtt*mWW^3*s^3*t^10 - 96560*ep^3*mtt*mWW^3*s^3*t^10 - 142560*ep^4*mtt*mWW^3*s^3*t^10 - 74880*ep^5*mtt*mWW^3*s^3*t^10 + 528*ep*mWW^4*s^3*t^10 + 5304*ep^2*mWW^4*s^3*t^10 + 18816*ep^3*mWW^4*s^3*t^10 + 27864*ep^4*mWW^4*s^3*t^10 + 14688*ep^5*mWW^4*s^3*t^10 - 320*ep*mtt^3*s^4*t^10 - 3200*ep^2*mtt^3*s^4*t^10 - 11280*ep^3*mtt^3*s^4*t^10 - 16560*ep^4*mtt^3*s^4*t^10 - 8640*ep^5*mtt^3*s^4*t^10 + 832*ep*mtt^2*mWW*s^4*t^10 + 8320*ep^2*mtt^2*mWW*s^4*t^10 + 29328*ep^3*mtt^2*mWW*s^4*t^10 + 43056*ep^4*mtt^2*mWW*s^4*t^10 + 22464*ep^5*mtt^2*mWW*s^4*t^10 - 704*ep*mtt*mWW^2*s^4*t^10 - 7040*ep^2*mtt*mWW^2*s^4*t^10 - 24816*ep^3*mtt*mWW^2*s^4*t^10 - 36432*ep^4*mtt*mWW^2*s^4*t^10 - 19008*ep^5*mtt*mWW^2*s^4*t^10 + 192*ep*mWW^3*s^4*t^10 + 1920*ep^2*mWW^3*s^4*t^10 + 6768*ep^3*mWW^3*s^4*t^10 + 9936*ep^4*mWW^3*s^4*t^10 + 5184*ep^5*mWW^3*s^4*t^10 - 64*ep*mtt^5*s*t^11 - 640*ep^2*mtt^5*s*t^11 - 2256*ep^3*mtt^5*s*t^11 - 3312*ep^4*mtt^5*s*t^11 - 1728*ep^5*mtt^5*s*t^11 + 384*ep*mtt^4*mWW*s*t^11 + 3840*ep^2*mtt^4*mWW*s*t^11 + 13536*ep^3*mtt^4*mWW*s*t^11 + 19872*ep^4*mtt^4*mWW*s*t^11 + 10368*ep^5*mtt^4*mWW*s*t^11 - 896*ep*mtt^3*mWW^2*s*t^11 - 8960*ep^2*mtt^3*mWW^2*s*t^11 - 31584*ep^3*mtt^3*mWW^2*s*t^11 - 46368*ep^4*mtt^3*mWW^2*s*t^11 - 24192*ep^5*mtt^3*mWW^2*s*t^11 + 1024*ep*mtt^2*mWW^3*s*t^11 + 10240*ep^2*mtt^2*mWW^3*s*t^11 + 36096*ep^3*mtt^2*mWW^3*s*t^11 + 52992*ep^4*mtt^2*mWW^3*s*t^11 + 27648*ep^5*mtt^2*mWW^3*s*t^11 - 576*ep*mtt*mWW^4*s*t^11 - 5760*ep^2*mtt*mWW^4*s*t^11 - 20304*ep^3*mtt*mWW^4*s*t^11 - 29808*ep^4*mtt*mWW^4*s*t^11 - 15552*ep^5*mtt*mWW^4*s*t^11 + 128*ep*mWW^5*s*t^11 + 1280*ep^2*mWW^5*s*t^11 + 4512*ep^3*mWW^5*s*t^11 + 6624*ep^4*mWW^5*s*t^11 + 3456*ep^5*mWW^5*s*t^11 + 128*ep*mtt^4*s^2*t^11 + 1280*ep^2*mtt^4*s^2*t^11 + 4512*ep^3*mtt^4*s^2*t^11 + 6624*ep^4*mtt^4*s^2*t^11 + 3456*ep^5*mtt^4*s^2*t^11 - 576*ep*mtt^3*mWW*s^2*t^11 - 5760*ep^2*mtt^3*mWW*s^2*t^11 - 20304*ep^3*mtt^3*mWW*s^2*t^11 - 29808*ep^4*mtt^3*mWW*s^2*t^11 - 15552*ep^5*mtt^3*mWW*s^2*t^11 + 960*ep*mtt^2*mWW^2*s^2*t^11 + 9600*ep^2*mtt^2*mWW^2*s^2*t^11 + 33840*ep^3*mtt^2*mWW^2*s^2*t^11 + 49680*ep^4*mtt^2*mWW^2*s^2*t^11 + 25920*ep^5*mtt^2*mWW^2*s^2*t^11 - 704*ep*mtt*mWW^3*s^2*t^11 - 7040*ep^2*mtt*mWW^3*s^2*t^11 - 24816*ep^3*mtt*mWW^3*s^2*t^11 - 36432*ep^4*mtt*mWW^3*s^2*t^11 - 19008*ep^5*mtt*mWW^3*s^2*t^11 + 192*ep*mWW^4*s^2*t^11 + 1920*ep^2*mWW^4*s^2*t^11 + 6768*ep^3*mWW^4*s^2*t^11 + 9936*ep^4*mWW^4*s^2*t^11 + 5184*ep^5*mWW^4*s^2*t^11 - 64*ep*mtt^3*s^3*t^11 - 640*ep^2*mtt^3*s^3*t^11 - 2256*ep^3*mtt^3*s^3*t^11 - 3312*ep^4*mtt^3*s^3*t^11 - 1728*ep^5*mtt^3*s^3*t^11 + 192*ep*mtt^2*mWW*s^3*t^11 + 1920*ep^2*mtt^2*mWW*s^3*t^11 + 6768*ep^3*mtt^2*mWW*s^3*t^11 + 9936*ep^4*mtt^2*mWW*s^3*t^11 + 5184*ep^5*mtt^2*mWW*s^3*t^11 - 192*ep*mtt*mWW^2*s^3*t^11 - 1920*ep^2*mtt*mWW^2*s^3*t^11 - 6768*ep^3*mtt*mWW^2*s^3*t^11 - 9936*ep^4*mtt*mWW^2*s^3*t^11 - 5184*ep^5*mtt*mWW^2*s^3*t^11 + 64*ep*mWW^3*s^3*t^11 + 640*ep^2*mWW^3*s^3*t^11 + 2256*ep^3*mWW^3*s^3*t^11 + 3312*ep^4*mWW^3*s^3*t^11 + 1728*ep^5*mWW^3*s^3*t^11))/(4*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)^2*s^3*(mWW - t)^2*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (-72*ep*mtt^10*mWW^4*s^4 - 420*ep^2*mtt^10*mWW^4*s^4 + 268*ep^3*mtt^10*mWW^4*s^4 + 5648*ep^4*mtt^10*mWW^4*s^4 + 11696*ep^5*mtt^10*mWW^4*s^4 + 7360*ep^6*mtt^10*mWW^4*s^4 + 216*ep*mtt^9*mWW^5*s^4 + 1416*ep^2*mtt^9*mWW^5*s^4 - 288*ep^3*mtt^9*mWW^5*s^4 - 17424*ep^4*mtt^9*mWW^5*s^4 - 38208*ep^5*mtt^9*mWW^5*s^4 - 24768*ep^6*mtt^9*mWW^5*s^4 - 136*ep*mtt^8*mWW^6*s^4 - 1240*ep^2*mtt^8*mWW^6*s^4 - 1216*ep^3*mtt^8*mWW^6*s^4 + 10640*ep^4*mtt^8*mWW^6*s^4 + 28352*ep^5*mtt^8*mWW^6*s^4 + 19904*ep^6*mtt^8*mWW^6*s^4 - 168*ep*mtt^7*mWW^7*s^4 - 728*ep^2*mtt^7*mWW^7*s^4 + 2240*ep^3*mtt^7*mWW^7*s^4 + 16880*ep^4*mtt^7*mWW^7*s^4 + 30784*ep^5*mtt^7*mWW^7*s^4 + 18240*ep^6*mtt^7*mWW^7*s^4 + 232*ep*mtt^6*mWW^8*s^4 + 1696*ep^2*mtt^6*mWW^8*s^4 - 360*ep^3*mtt^6*mWW^8*s^4 - 22864*ep^4*mtt^6*mWW^8*s^4 - 51424*ep^5*mtt^6*mWW^8*s^4 - 33984*ep^6*mtt^6*mWW^8*s^4 - 56*ep*mtt^5*mWW^9*s^4 - 744*ep^2*mtt^5*mWW^9*s^4 - 1568*ep^3*mtt^5*mWW^9*s^4 + 3408*ep^4*mtt^5*mWW^9*s^4 + 13120*ep^5*mtt^5*mWW^9*s^4 + 10176*ep^6*mtt^5*mWW^9*s^4 - 24*ep*mtt^4*mWW^10*s^4 - 40*ep^2*mtt^4*mWW^10*s^4 + 1248*ep^3*mtt^4*mWW^10*s^4 + 6320*ep^4*mtt^4*mWW^10*s^4 + 10944*ep^5*mtt^4*mWW^10*s^4 + 6464*ep^6*mtt^4*mWW^10*s^4 + 8*ep*mtt^3*mWW^11*s^4 + 56*ep^2*mtt^3*mWW^11*s^4 - 384*ep^3*mtt^3*mWW^11*s^4 - 2864*ep^4*mtt^3*mWW^11*s^4 - 5696*ep^5*mtt^3*mWW^11*s^4 - 3648*ep^6*mtt^3*mWW^11*s^4 + 4*ep^2*mtt^2*mWW^12*s^4 + 60*ep^3*mtt^2*mWW^12*s^4 + 256*ep^4*mtt^2*mWW^12*s^4 + 432*ep^5*mtt^2*mWW^12*s^4 + 256*ep^6*mtt^2*mWW^12*s^4 + 468*ep*mtt^9*mWW^4*s^5 + 2910*ep^2*mtt^9*mWW^4*s^5 - 1484*ep^3*mtt^9*mWW^4*s^5 - 38690*ep^4*mtt^9*mWW^4*s^5 - 81412*ep^5*mtt^9*mWW^4*s^5 - 51520*ep^6*mtt^9*mWW^4*s^5 - 1524*ep*mtt^8*mWW^5*s^5 - 10376*ep^2*mtt^8*mWW^5*s^5 + 2240*ep^3*mtt^8*mWW^5*s^5 + 128636*ep^4*mtt^8*mWW^5*s^5 + 278896*ep^5*mtt^8*mWW^5*s^5 + 178416*ep^6*mtt^8*mWW^5*s^5 + 1460*ep*mtt^7*mWW^6*s^5 + 11432*ep^2*mtt^7*mWW^6*s^5 + 3740*ep^3*mtt^7*mWW^6*s^5 - 116832*ep^4*mtt^7*mWW^6*s^5 - 266680*ep^5*mtt^7*mWW^6*s^5 - 172304*ep^6*mtt^7*mWW^6*s^5 + 476*ep*mtt^6*mWW^7*s^5 + 1392*ep^2*mtt^6*mWW^7*s^5 - 11092*ep^3*mtt^6*mWW^7*s^5 - 66160*ep^4*mtt^6*mWW^7*s^5 - 122536*ep^5*mtt^6*mWW^7*s^5 - 76208*ep^6*mtt^6*mWW^7*s^5 - 1876*ep*mtt^5*mWW^8*s^5 - 12556*ep^2*mtt^5*mWW^8*s^5 + 8196*ep^3*mtt^5*mWW^8*s^5 + 182428*ep^4*mtt^5*mWW^8*s^5 + 382144*ep^5*mtt^5*mWW^8*s^5 + 241008*ep^6*mtt^5*mWW^8*s^5 + 1188*ep*mtt^4*mWW^9*s^5 + 9408*ep^2*mtt^4*mWW^9*s^5 + 3052*ep^3*mtt^4*mWW^9*s^5 - 93192*ep^4*mtt^4*mWW^9*s^5 - 207976*ep^5*mtt^4*mWW^9*s^5 - 131280*ep^6*mtt^4*mWW^9*s^5 - 68*ep*mtt^3*mWW^10*s^5 - 1880*ep^2*mtt^3*mWW^10*s^5 - 9132*ep^3*mtt^3*mWW^10*s^5 - 19472*ep^4*mtt^3*mWW^10*s^5 - 21448*ep^5*mtt^3*mWW^10*s^5 - 10160*ep^6*mtt^3*mWW^10*s^5 - 140*ep*mtt^2*mWW^11*s^5 - 432*ep^2*mtt^2*mWW^11*s^5 + 5668*ep^3*mtt^2*mWW^11*s^5 + 30192*ep^4*mtt^2*mWW^11*s^5 + 50824*ep^5*mtt^2*mWW^11*s^5 + 28656*ep^6*mtt^2*mWW^11*s^5 + 16*ep*mtt*mWW^12*s^5 + 94*ep^2*mtt*mWW^12*s^5 - 1320*ep^3*mtt*mWW^12*s^5 - 7434*ep^4*mtt*mWW^12*s^5 - 12604*ep^5*mtt*mWW^12*s^5 - 7024*ep^6*mtt*mWW^12*s^5 + 8*ep^2*mWW^13*s^5 + 132*ep^3*mWW^13*s^5 + 524*ep^4*mWW^13*s^5 + 792*ep^5*mWW^13*s^5 + 416*ep^6*mWW^13*s^5 - 1260*ep*mtt^8*mWW^4*s^6 - 8250*ep^2*mtt^8*mWW^4*s^6 + 3400*ep^3*mtt^8*mWW^4*s^6 + 108730*ep^4*mtt^8*mWW^4*s^6 + 231620*ep^5*mtt^8*mWW^4*s^6 + 147200*ep^6*mtt^8*mWW^4*s^6 + 4248*ep*mtt^7*mWW^5*s^6 + 29196*ep^2*mtt^7*mWW^5*s^6 - 7540*ep^3*mtt^7*mWW^5*s^6 - 365048*ep^4*mtt^7*mWW^5*s^6 - 781496*ep^5*mtt^7*mWW^5*s^6 - 494320*ep^6*mtt^7*mWW^5*s^6 - 4300*ep*mtt^6*mWW^6*s^6 - 31708*ep^2*mtt^6*mWW^6*s^6 - 1648*ep^3*mtt^6*mWW^6*s^6 + 344880*ep^4*mtt^6*mWW^6*s^6 + 742712*ep^5*mtt^6*mWW^6*s^6 + 462448*ep^6*mtt^6*mWW^6*s^6 - 1256*ep*mtt^5*mWW^7*s^6 - 4828*ep^2*mtt^5*mWW^7*s^6 + 21540*ep^3*mtt^5*mWW^7*s^6 + 157112*ep^4*mtt^5*mWW^7*s^6 + 308552*ep^5*mtt^5*mWW^7*s^6 + 198032*ep^6*mtt^5*mWW^7*s^6 + 5260*ep*mtt^4*mWW^8*s^6 + 34760*ep^2*mtt^4*mWW^8*s^6 - 19336*ep^3*mtt^4*mWW^8*s^6 - 470684*ep^4*mtt^4*mWW^8*s^6 - 970080*ep^5*mtt^4*mWW^8*s^6 - 599952*ep^6*mtt^4*mWW^8*s^6 - 3128*ep*mtt^3*mWW^9*s^6 - 24684*ep^2*mtt^3*mWW^9*s^6 - 7340*ep^3*mtt^3*mWW^9*s^6 + 240952*ep^4*mtt^3*mWW^9*s^6 + 526744*ep^5*mtt^3*mWW^9*s^6 + 325808*ep^6*mtt^3*mWW^9*s^6 + 316*ep*mtt^2*mWW^10*s^6 + 5356*ep^2*mtt^2*mWW^10*s^6 + 16896*ep^3*mtt^2*mWW^10*s^6 + 11776*ep^4*mtt^2*mWW^10*s^6 - 13816*ep^5*mtt^2*mWW^10*s^6 - 15152*ep^6*mtt^2*mWW^10*s^6 + 136*ep*mtt*mWW^11*s^6 + 316*ep^2*mtt*mWW^11*s^6 - 6660*ep^3*mtt*mWW^11*s^6 - 33016*ep^4*mtt*mWW^11*s^6 - 53800*ep^5*mtt*mWW^11*s^6 - 29520*ep^6*mtt*mWW^11*s^6 - 16*ep*mWW^12*s^6 - 158*ep^2*mWW^12*s^6 + 688*ep^3*mWW^12*s^6 + 5298*ep^4*mWW^12*s^6 + 9564*ep^5*mWW^12*s^6 + 5456*ep^6*mWW^12*s^6 + 1800*ep*mtt^7*mWW^4*s^7 + 12300*ep^2*mtt^7*mWW^4*s^7 - 4120*ep^3*mtt^7*mWW^4*s^7 - 160980*ep^4*mtt^7*mWW^4*s^7 - 346280*ep^5*mtt^7*mWW^4*s^7 - 220800*ep^6*mtt^7*mWW^4*s^7 - 6072*ep*mtt^6*mWW^5*s^7 - 41344*ep^2*mtt^6*mWW^5*s^7 + 13520*ep^3*mtt^6*mWW^5*s^7 + 522312*ep^4*mtt^6*mWW^5*s^7 + 1101184*ep^5*mtt^6*mWW^5*s^7 + 688480*ep^6*mtt^6*mWW^5*s^7 + 5452*ep*mtt^5*mWW^6*s^7 + 38804*ep^2*mtt^5*mWW^6*s^7 - 5124*ep^3*mtt^5*mWW^6*s^7 - 437908*ep^4*mtt^5*mWW^6*s^7 - 906376*ep^5*mtt^5*mWW^6*s^7 - 548512*ep^6*mtt^5*mWW^6*s^7 + 2892*ep*mtt^4*mWW^7*s^7 + 15040*ep^2*mtt^4*mWW^7*s^7 - 23348*ep^3*mtt^4*mWW^7*s^7 - 271928*ep^4*mtt^4*mWW^7*s^7 - 551488*ep^5*mtt^4*mWW^7*s^7 - 350144*ep^6*mtt^4*mWW^7*s^7 - 6928*ep*mtt^3*mWW^8*s^7 - 46412*ep^2*mtt^3*mWW^8*s^7 + 19056*ep^3*mtt^3*mWW^8*s^7 + 585284*ep^4*mtt^3*mWW^8*s^7 + 1200520*ep^5*mtt^3*mWW^8*s^7 + 733248*ep^6*mtt^3*mWW^8*s^7 + 3184*ep*mtt^2*mWW^9*s^7 + 26240*ep^2*mtt^2*mWW^9*s^7 + 8408*ep^3*mtt^2*mWW^9*s^7 - 256264*ep^4*mtt^2*mWW^9*s^7 - 558720*ep^5*mtt^2*mWW^9*s^7 - 343072*ep^6*mtt^2*mWW^9*s^7 - 324*ep*mtt*mWW^10*s^7 - 4692*ep^2*mtt*mWW^10*s^7 - 9812*ep^3*mtt*mWW^10*s^7 + 13604*ep^4*mtt*mWW^10*s^7 + 52136*ep^5*mtt*mWW^10*s^7 + 36064*ep^6*mtt*mWW^10*s^7 - 4*ep*mWW^11*s^7 + 64*ep^2*mWW^11*s^7 + 1420*ep^3*mWW^11*s^7 + 5880*ep^4*mWW^11*s^7 + 9024*ep^5*mWW^11*s^7 + 4736*ep^6*mWW^11*s^7 - 1440*ep*mtt^6*mWW^4*s^8 - 10200*ep^2*mtt^6*mWW^4*s^8 + 2780*ep^3*mtt^6*mWW^4*s^8 + 132740*ep^4*mtt^6*mWW^4*s^8 + 287800*ep^5*mtt^6*mWW^4*s^8 + 184000*ep^6*mtt^6*mWW^4*s^8 + 4728*ep*mtt^5*mWW^5*s^8 + 31376*ep^2*mtt^5*mWW^5*s^8 - 13400*ep^3*mtt^5*mWW^5*s^8 - 401648*ep^4*mtt^5*mWW^5*s^8 - 830416*ep^5*mtt^5*mWW^5*s^8 - 512160*ep^6*mtt^5*mWW^5*s^8 - 3116*ep*mtt^4*mWW^6*s^8 - 21884*ep^2*mtt^4*mWW^6*s^8 + 6100*ep^3*mtt^4*mWW^6*s^8 + 253164*ep^4*mtt^4*mWW^6*s^8 + 504376*ep^5*mtt^4*mWW^6*s^8 + 295328*ep^6*mtt^4*mWW^6*s^8 - 3392*ep*mtt^3*mWW^7*s^8 - 19376*ep^2*mtt^3*mWW^7*s^8 + 16704*ep^3*mtt^3*mWW^7*s^8 + 277504*ep^4*mtt^3*mWW^7*s^8 + 561536*ep^5*mtt^3*mWW^7*s^8 + 348160*ep^6*mtt^3*mWW^7*s^8 + 4456*ep*mtt^2*mWW^8*s^8 + 30768*ep^2*mtt^2*mWW^8*s^8 - 10252*ep^3*mtt^2*mWW^8*s^8 - 375556*ep^4*mtt^2*mWW^8*s^8 - 766968*ep^5*mtt^2*mWW^8*s^8 - 463424*ep^6*mtt^2*mWW^8*s^8 - 1336*ep*mtt*mWW^9*s^8 - 12000*ep^2*mtt*mWW^9*s^8 - 3304*ep^3*mtt*mWW^9*s^8 + 124144*ep^4*mtt*mWW^9*s^8 + 268880*ep^5*mtt*mWW^9*s^8 + 164000*ep^6*mtt*mWW^9*s^8 + 100*ep*mWW^10*s^8 + 1316*ep^2*mWW^10*s^8 + 1372*ep^3*mWW^10*s^8 - 10348*ep^4*mWW^10*s^8 - 25208*ep^5*mWW^10*s^8 - 15904*ep^6*mWW^10*s^8 + 612*ep*mtt^5*mWW^4*s^9 + 4470*ep^2*mtt^5*mWW^4*s^9 - 988*ep^3*mtt^5*mWW^4*s^9 - 57898*ep^4*mtt^5*mWW^4*s^9 - 126356*ep^5*mtt^5*mWW^4*s^9 - 80960*ep^6*mtt^5*mWW^4*s^9 - 1908*ep*mtt^4*mWW^5*s^9 - 12120*ep^2*mtt^4*mWW^5*s^9 + 6928*ep^3*mtt^4*mWW^5*s^9 + 157916*ep^4*mtt^4*mWW^5*s^9 + 318032*ep^5*mtt^4*mWW^5*s^9 + 192688*ep^6*mtt^4*mWW^5*s^9 + 592*ep*mtt^3*mWW^6*s^9 + 4468*ep^2*mtt^3*mWW^6*s^9 - 1640*ep^3*mtt^3*mWW^6*s^9 - 51804*ep^4*mtt^3*mWW^6*s^9 - 97184*ep^5*mtt^3*mWW^6*s^9 - 52816*ep^6*mtt^3*mWW^6*s^9 + 1760*ep*mtt^2*mWW^7*s^9 + 10352*ep^2*mtt^2*mWW^7*s^9 - 7504*ep^3*mtt^2*mWW^7*s^9 - 138152*ep^4*mtt^2*mWW^7*s^9 - 274840*ep^5*mtt^2*mWW^7*s^9 - 166416*ep^6*mtt^2*mWW^7*s^9 - 1204*ep*mtt*mWW^8*s^9 - 8938*ep^2*mtt*mWW^8*s^9 + 2628*ep^3*mtt*mWW^8*s^9 + 109702*ep^4*mtt*mWW^8*s^9 + 223540*ep^5*mtt*mWW^8*s^9 + 133776*ep^6*mtt*mWW^8*s^9 + 148*ep*mWW^9*s^9 + 1768*ep^2*mWW^9*s^9 + 576*ep^3*mWW^9*s^9 - 19764*ep^4*mWW^9*s^9 - 43192*ep^5*mWW^9*s^9 - 26272*ep^6*mWW^9*s^9 - 108*ep*mtt^4*mWW^4*s^10 - 810*ep^2*mtt^4*mWW^4*s^10 + 144*ep^3*mtt^4*mWW^4*s^10 + 10450*ep^4*mtt^4*mWW^4*s^10 + 22932*ep^5*mtt^4*mWW^4*s^10 + 14720*ep^6*mtt^4*mWW^4*s^10 + 312*ep*mtt^3*mWW^5*s^10 + 1852*ep^2*mtt^3*mWW^5*s^10 - 1460*ep^3*mtt^3*mWW^5*s^10 - 24744*ep^4*mtt^3*mWW^5*s^10 - 47992*ep^5*mtt^3*mWW^5*s^10 - 28336*ep^6*mtt^3*mWW^5*s^10 + 48*ep*mtt^2*mWW^6*s^10 + 128*ep^2*mtt^2*mWW^6*s^10 - 212*ep^3*mtt^2*mWW^6*s^10 - 2140*ep^4*mtt^2*mWW^6*s^10 - 5200*ep^5*mtt^2*mWW^6*s^10 - 4048*ep^6*mtt^2*mWW^6*s^10 - 312*ep*mtt*mWW^7*s^10 - 1852*ep^2*mtt*mWW^7*s^10 + 1460*ep^3*mtt*mWW^7*s^10 + 24744*ep^4*mtt*mWW^7*s^10 + 47992*ep^5*mtt*mWW^7*s^10 + 28336*ep^6*mtt*mWW^7*s^10 + 60*ep*mWW^8*s^10 + 682*ep^2*mWW^8*s^10 + 68*ep^3*mWW^8*s^10 - 8310*ep^4*mWW^8*s^10 - 17732*ep^5*mWW^8*s^10 - 10672*ep^6*mWW^8*s^10 + 18*ep^2*mtt^12*mWW^3*s^2*t + 174*ep^3*mtt^12*mWW^3*s^2*t + 600*ep^4*mtt^12*mWW^3*s^2*t + 888*ep^5*mtt^12*mWW^3*s^2*t + 480*ep^6*mtt^12*mWW^3*s^2*t - 30*ep*mtt^11*mWW^4*s^2*t - 306*ep^2*mtt^11*mWW^4*s^2*t - 996*ep^3*mtt^11*mWW^4*s^2*t - 744*ep^4*mtt^11*mWW^4*s^2*t + 1584*ep^5*mtt^11*mWW^4*s^2*t + 2112*ep^6*mtt^11*mWW^4*s^2*t + 102*ep*mtt^10*mWW^5*s^2*t + 774*ep^2*mtt^10*mWW^5*s^2*t + 708*ep^3*mtt^10*mWW^5*s^2*t - 7176*ep^4*mtt^10*mWW^5*s^2*t - 20592*ep^5*mtt^10*mWW^5*s^2*t - 15936*ep^6*mtt^10*mWW^5*s^2*t - 78*ep*mtt^9*mWW^6*s^2*t - 174*ep^2*mtt^9*mWW^6*s^2*t + 3840*ep^3*mtt^9*mWW^6*s^2*t + 22152*ep^4*mtt^9*mWW^6*s^2*t + 43200*ep^5*mtt^9*mWW^6*s^2*t + 28800*ep^6*mtt^9*mWW^6*s^2*t - 90*ep*mtt^8*mWW^7*s^2*t - 1302*ep^2*mtt^8*mWW^7*s^2*t - 7248*ep^3*mtt^8*mWW^7*s^2*t - 19416*ep^4*mtt^8*mWW^7*s^2*t - 25152*ep^5*mtt^8*mWW^7*s^2*t - 12672*ep^6*mtt^8*mWW^7*s^2*t + 150*ep*mtt^7*mWW^8*s^2*t + 1182*ep^2*mtt^7*mWW^8*s^2*t + 1656*ep^3*mtt^7*mWW^8*s^2*t - 7560*ep^4*mtt^7*mWW^8*s^2*t - 24288*ep^5*mtt^7*mWW^8*s^2*t - 19200*ep^6*mtt^7*mWW^8*s^2*t - 30*ep*mtt^6*mWW^9*s^2*t + 306*ep^2*mtt^6*mWW^9*s^2*t + 5436*ep^3*mtt^6*mWW^9*s^2*t + 23784*ep^4*mtt^6*mWW^9*s^2*t + 42096*ep^5*mtt^6*mWW^9*s^2*t + 26688*ep^6*mtt^6*mWW^9*s^2*t - 42*ep*mtt^5*mWW^10*s^2*t - 714*ep^2*mtt^5*mWW^10*s^2*t - 4608*ep^3*mtt^5*mWW^10*s^2*t - 14184*ep^4*mtt^5*mWW^10*s^2*t - 20928*ep^5*mtt^5*mWW^10*s^2*t - 11904*ep^6*mtt^5*mWW^10*s^2*t + 18*ep*mtt^4*mWW^11*s^2*t + 204*ep^2*mtt^4*mWW^11*s^2*t + 930*ep^3*mtt^4*mWW^11*s^2*t + 2208*ep^4*mtt^4*mWW^11*s^2*t + 2760*ep^5*mtt^4*mWW^11*s^2*t + 1440*ep^6*mtt^4*mWW^11*s^2*t + 12*ep^2*mtt^3*mWW^12*s^2*t + 108*ep^3*mtt^3*mWW^12*s^2*t + 336*ep^4*mtt^3*mWW^12*s^2*t + 432*ep^5*mtt^3*mWW^12*s^2*t + 192*ep^6*mtt^3*mWW^12*s^2*t - 216*ep*mtt^11*mWW^3*s^3*t - 1398*ep^2*mtt^11*mWW^3*s^3*t - 542*ep^3*mtt^11*mWW^3*s^3*t + 12252*ep^4*mtt^11*mWW^3*s^3*t + 28064*ep^5*mtt^11*mWW^3*s^3*t + 18240*ep^6*mtt^11*mWW^3*s^3*t + 898*ep*mtt^10*mWW^4*s^3*t + 6498*ep^2*mtt^10*mWW^4*s^3*t + 6250*ep^3*mtt^10*mWW^4*s^3*t - 46446*ep^4*mtt^10*mWW^4*s^3*t - 123836*ep^5*mtt^10*mWW^4*s^3*t - 87120*ep^6*mtt^10*mWW^4*s^3*t + 8*mtt^9*mWW^5*s^3*t - 1032*ep*mtt^9*mWW^5*s^3*t - 8058*ep^2*mtt^9*mWW^5*s^3*t - 6582*ep^3*mtt^9*mWW^5*s^3*t + 74892*ep^4*mtt^9*mWW^5*s^3*t + 201984*ep^5*mtt^9*mWW^5*s^3*t + 147136*ep^6*mtt^9*mWW^5*s^3*t - 8*mtt^8*mWW^6*s^3*t - 250*ep*mtt^8*mWW^6*s^3*t - 3730*ep^2*mtt^8*mWW^6*s^3*t - 26986*ep^3*mtt^8*mWW^6*s^3*t - 98662*ep^4*mtt^8*mWW^6*s^3*t - 168028*ep^5*mtt^8*mWW^6*s^3*t - 105104*ep^6*mtt^8*mWW^6*s^3*t - 48*mtt^7*mWW^7*s^3*t + 900*ep*mtt^7*mWW^7*s^3*t + 13838*ep^2*mtt^7*mWW^7*s^3*t + 61618*ep^3*mtt^7*mWW^7*s^3*t + 122084*ep^4*mtt^7*mWW^7*s^3*t + 108080*ep^5*mtt^7*mWW^7*s^3*t + 31232*ep^6*mtt^7*mWW^7*s^3*t + 112*mtt^6*mWW^8*s^3*t + 222*ep*mtt^6*mWW^8*s^3*t - 5766*ep^2*mtt^6*mWW^8*s^3*t - 31846*ep^3*mtt^6*mWW^8*s^3*t - 56282*ep^4*mtt^6*mWW^8*s^3*t - 24740*ep^5*mtt^6*mWW^8*s^3*t + 13072*ep^6*mtt^6*mWW^8*s^3*t - 88*mtt^5*mWW^9*s^3*t - 912*ep*mtt^5*mWW^9*s^3*t - 5146*ep^2*mtt^5*mWW^9*s^3*t - 23206*ep^3*mtt^5*mWW^9*s^3*t - 71940*ep^4*mtt^5*mWW^9*s^3*t - 113312*ep^5*mtt^5*mWW^9*s^3*t - 65728*ep^6*mtt^5*mWW^9*s^3*t + 24*mtt^4*mWW^10*s^3*t + 458*ep*mtt^4*mWW^10*s^3*t + 5210*ep^2*mtt^4*mWW^10*s^3*t + 32066*ep^3*mtt^4*mWW^10*s^3*t + 99342*ep^4*mtt^4*mWW^10*s^3*t + 143468*ep^5*mtt^4*mWW^10*s^3*t + 75856*ep^6*mtt^4*mWW^10*s^3*t - 84*ep*mtt^3*mWW^11*s^3*t - 1728*ep^2*mtt^3*mWW^11*s^3*t - 12380*ep^3*mtt^3*mWW^11*s^3*t - 39184*ep^4*mtt^3*mWW^11*s^3*t - 56080*ep^5*mtt^3*mWW^11*s^3*t - 29504*ep^6*mtt^3*mWW^11*s^3*t + 16*ep*mtt^2*mWW^12*s^3*t + 284*ep^2*mtt^2*mWW^12*s^3*t + 1636*ep^3*mtt^2*mWW^12*s^3*t + 4000*ep^4*mtt^2*mWW^12*s^3*t + 4432*ep^5*mtt^2*mWW^12*s^3*t + 1920*ep^6*mtt^2*mWW^12*s^3*t - 4*ep^2*mtt*mWW^13*s^3*t - 28*ep^3*mtt*mWW^13*s^3*t - 56*ep^4*mtt*mWW^13*s^3*t - 32*ep^5*mtt*mWW^13*s^3*t + 1296*ep*mtt^10*mWW^3*s^4*t + 7818*ep^2*mtt^10*mWW^3*s^4*t - 566*ep^3*mtt^10*mWW^3*s^4*t - 82924*ep^4*mtt^10*mWW^3*s^4*t - 178456*ep^5*mtt^10*mWW^3*s^4*t - 113360*ep^6*mtt^10*mWW^3*s^4*t - 4058*ep*mtt^9*mWW^4*s^4*t - 27166*ep^2*mtt^9*mWW^4*s^4*t - 16496*ep^3*mtt^9*mWW^4*s^4*t + 225984*ep^4*mtt^9*mWW^4*s^4*t + 552372*ep^5*mtt^9*mWW^4*s^4*t + 373920*ep^6*mtt^9*mWW^4*s^4*t - 56*mtt^8*mWW^5*s^4*t + 2112*ep*mtt^8*mWW^5*s^4*t + 18306*ep^2*mtt^8*mWW^5*s^4*t + 29392*ep^3*mtt^8*mWW^5*s^4*t - 105690*ep^4*mtt^8*mWW^5*s^4*t - 352064*ep^5*mtt^8*mWW^5*s^4*t - 270368*ep^6*mtt^8*mWW^5*s^4*t + 3644*ep*mtt^7*mWW^6*s^4*t + 29406*ep^2*mtt^7*mWW^6*s^4*t + 50568*ep^3*mtt^7*mWW^6*s^4*t - 67498*ep^4*mtt^7*mWW^6*s^4*t - 253760*ep^5*mtt^7*mWW^6*s^4*t - 182288*ep^6*mtt^7*mWW^6*s^4*t + 560*mtt^6*mWW^7*s^4*t + 238*ep*mtt^6*mWW^7*s^4*t - 35524*ep^2*mtt^6*mWW^7*s^4*t - 170252*ep^3*mtt^6*mWW^7*s^4*t - 297022*ep^4*mtt^6*mWW^7*s^4*t - 176928*ep^5*mtt^6*mWW^7*s^4*t + 11888*ep^6*mtt^6*mWW^7*s^4*t - 1152*mtt^5*mWW^8*s^4*t - 9778*ep*mtt^5*mWW^8*s^4*t - 7856*ep^2*mtt^5*mWW^8*s^4*t + 167160*ep^3*mtt^5*mWW^8*s^4*t + 655486*ep^4*mtt^5*mWW^8*s^4*t + 938568*ep^5*mtt^5*mWW^8*s^4*t + 473520*ep^6*mtt^5*mWW^8*s^4*t + 936*mtt^4*mWW^9*s^4*t + 8684*ep*mtt^4*mWW^9*s^4*t + 19522*ep^2*mtt^4*mWW^9*s^4*t - 61856*ep^3*mtt^4*mWW^9*s^4*t - 335558*ep^4*mtt^4*mWW^9*s^4*t - 518760*ep^5*mtt^4*mWW^9*s^4*t - 280784*ep^6*mtt^4*mWW^9*s^4*t - 320*mtt^3*mWW^10*s^4*t - 1808*ep*mtt^3*mWW^10*s^4*t - 2522*ep^2*mtt^3*mWW^10*s^4*t - 8608*ep^3*mtt^3*mWW^10*s^4*t - 67310*ep^4*mtt^3*mWW^10*s^4*t - 149536*ep^5*mtt^3*mWW^10*s^4*t - 95152*ep^6*mtt^3*mWW^10*s^4*t + 32*mtt^2*mWW^11*s^4*t - 362*ep*mtt^2*mWW^11*s^4*t - 2074*ep^2*mtt^2*mWW^11*s^4*t + 13562*ep^3*mtt^2*mWW^11*s^4*t + 88682*ep^4*mtt^2*mWW^11*s^4*t + 161288*ep^5*mtt^2*mWW^11*s^4*t + 95072*ep^6*mtt^2*mWW^11*s^4*t + 32*ep*mtt*mWW^12*s^4*t + 74*ep^2*mtt*mWW^12*s^4*t - 3152*ep^3*mtt*mWW^12*s^4*t - 15110*ep^4*mtt*mWW^12*s^4*t - 24156*ep^5*mtt*mWW^12*s^4*t - 13200*ep^6*mtt*mWW^12*s^4*t + 16*ep^2*mWW^13*s^4*t + 248*ep^3*mWW^13*s^4*t + 960*ep^4*mWW^13*s^4*t + 1432*ep^5*mWW^13*s^4*t + 752*ep^6*mWW^13*s^4*t - 3276*ep*mtt^9*mWW^3*s^5*t - 18948*ep^2*mtt^9*mWW^3*s^5*t + 4910*ep^3*mtt^9*mWW^3*s^5*t + 211454*ep^4*mtt^9*mWW^3*s^5*t + 442900*ep^5*mtt^9*mWW^3*s^5*t + 277600*ep^6*mtt^9*mWW^3*s^5*t + 8022*ep*mtt^8*mWW^4*s^5*t + 49530*ep^2*mtt^8*mWW^4*s^5*t + 22230*ep^3*mtt^8*mWW^4*s^5*t - 412546*ep^4*mtt^8*mWW^4*s^5*t - 963088*ep^5*mtt^8*mWW^4*s^5*t - 635328*ep^6*mtt^8*mWW^4*s^5*t + 160*mtt^7*mWW^5*s^5*t + 1702*ep*mtt^7*mWW^5*s^5*t + 4182*ep^2*mtt^7*mWW^5*s^5*t - 76970*ep^3*mtt^7*mWW^5*s^5*t - 375594*ep^4*mtt^7*mWW^5*s^5*t - 597580*ep^5*mtt^7*mWW^5*s^5*t - 319920*ep^6*mtt^7*mWW^5*s^5*t - 72*mtt^6*mWW^6*s^5*t - 15678*ep*mtt^6*mWW^6*s^5*t - 103380*ep^2*mtt^6*mWW^6*s^5*t + 17898*ep^3*mtt^6*mWW^6*s^5*t + 1178216*ep^4*mtt^6*mWW^6*s^5*t + 2514964*ep^5*mtt^6*mWW^6*s^5*t + 1598000*ep^6*mtt^6*mWW^6*s^5*t - 944*mtt^5*mWW^7*s^5*t + 1036*ep*mtt^5*mWW^7*s^5*t + 60212*ep^2*mtt^5*mWW^7*s^5*t + 181198*ep^3*mtt^5*mWW^7*s^5*t + 39450*ep^4*mtt^5*mWW^7*s^5*t - 404084*ep^5*mtt^5*mWW^7*s^5*t - 386064*ep^6*mtt^5*mWW^7*s^5*t + 1696*mtt^4*mWW^8*s^5*t + 20338*ep*mtt^4*mWW^8*s^5*t + 48980*ep^2*mtt^4*mWW^8*s^5*t - 270730*ep^3*mtt^4*mWW^8*s^5*t - 1486776*ep^4*mtt^4*mWW^8*s^5*t - 2478484*ep^5*mtt^4*mWW^8*s^5*t - 1395664*ep^6*mtt^4*mWW^8*s^5*t - 1104*mtt^3*mWW^9*s^5*t - 14330*ep*mtt^3*mWW^9*s^5*t - 48498*ep^2*mtt^3*mWW^9*s^5*t + 132826*ep^3*mtt^3*mWW^9*s^5*t + 945766*ep^4*mtt^3*mWW^9*s^5*t + 1647636*ep^5*mtt^3*mWW^9*s^5*t + 949840*ep^6*mtt^3*mWW^9*s^5*t + 296*mtt^2*mWW^10*s^5*t + 1686*ep*mtt^2*mWW^10*s^5*t + 5412*ep^2*mtt^2*mWW^10*s^5*t + 678*ep^3*mtt^2*mWW^10*s^5*t - 17388*ep^4*mtt^2*mWW^10*s^5*t - 10652*ep^5*mtt^2*mWW^10*s^5*t + 1328*ep^6*mtt^2*mWW^10*s^5*t - 32*mtt*mWW^11*s^5*t + 548*ep*mtt*mWW^11*s^5*t + 2988*ep^2*mtt*mWW^11*s^5*t - 13532*ep^3*mtt*mWW^11*s^5*t - 95524*ep^4*mtt*mWW^11*s^5*t - 175368*ep^5*mtt*mWW^11*s^5*t - 103536*ep^6*mtt*mWW^11*s^5*t - 48*ep*mWW^12*s^5*t - 478*ep^2*mWW^12*s^5*t + 1492*ep^3*mWW^12*s^5*t + 12942*ep^4*mWW^12*s^5*t + 23756*ep^5*mWW^12*s^5*t + 13744*ep^6*mWW^12*s^5*t + 4500*ep*mtt^8*mWW^3*s^6*t + 25140*ep^2*mtt^8*mWW^3*s^6*t - 9270*ep^3*mtt^8*mWW^3*s^6*t - 284230*ep^4*mtt^8*mWW^3*s^6*t - 582060*ep^5*mtt^8*mWW^3*s^6*t - 359600*ep^6*mtt^8*mWW^3*s^6*t - 8582*ep*mtt^7*mWW^4*s^6*t - 46286*ep^2*mtt^7*mWW^4*s^6*t - 12576*ep^3*mtt^7*mWW^4*s^6*t + 353096*ep^4*mtt^7*mWW^4*s^6*t + 758320*ep^5*mtt^7*mWW^4*s^6*t + 472400*ep^6*mtt^7*mWW^4*s^6*t - 240*mtt^6*mWW^5*s^6*t - 10602*ep*mtt^6*mWW^5*s^6*t - 62458*ep^2*mtt^6*mWW^5*s^6*t + 121528*ep^3*mtt^6*mWW^5*s^6*t + 1269332*ep^4*mtt^6*mWW^5*s^6*t + 2492408*ep^5*mtt^6*mWW^5*s^6*t + 1533968*ep^6*mtt^6*mWW^5*s^6*t + 424*mtt^5*mWW^6*s^6*t + 30866*ep*mtt^5*mWW^6*s^6*t + 179222*ep^2*mtt^5*mWW^6*s^6*t - 162072*ep^3*mtt^5*mWW^6*s^6*t - 2570072*ep^4*mtt^5*mWW^6*s^6*t - 5126388*ep^5*mtt^5*mWW^6*s^6*t - 3144704*ep^6*mtt^5*mWW^6*s^6*t - 88*mtt^4*mWW^7*s^6*t - 9804*ep*mtt^4*mWW^7*s^6*t - 70362*ep^2*mtt^4*mWW^7*s^6*t - 37226*ep^3*mtt^4*mWW^7*s^6*t + 528236*ep^4*mtt^4*mWW^7*s^6*t + 1145196*ep^5*mtt^4*mWW^7*s^6*t + 701760*ep^6*mtt^4*mWW^7*s^6*t - 136*mtt^3*mWW^8*s^6*t - 14246*ep*mtt^3*mWW^8*s^6*t - 74418*ep^2*mtt^3*mWW^8*s^6*t + 162516*ep^3*mtt^3*mWW^8*s^6*t + 1502784*ep^4*mtt^3*mWW^8*s^6*t + 2870440*ep^5*mtt^3*mWW^8*s^6*t + 1739472*ep^6*mtt^3*mWW^8*s^6*t + 40*mtt^2*mWW^9*s^6*t + 8202*ep*mtt^2*mWW^9*s^6*t + 58338*ep^2*mtt^2*mWW^9*s^6*t - 50236*ep^3*mtt^2*mWW^9*s^6*t - 859152*ep^4*mtt^2*mWW^9*s^6*t - 1709464*ep^5*mtt^2*mWW^9*s^6*t - 1040208*ep^6*mtt^2*mWW^9*s^6*t - 198*ep*mtt*mWW^10*s^6*t - 8870*ep^2*mtt*mWW^10*s^6*t - 16244*ep^3*mtt*mWW^10*s^6*t + 41128*ep^4*mtt*mWW^10*s^6*t + 118220*ep^5*mtt*mWW^10*s^6*t + 77344*ep^6*mtt*mWW^10*s^6*t - 136*ep*mWW^11*s^6*t - 306*ep^2*mWW^11*s^6*t + 3580*ep^3*mWW^11*s^6*t + 18878*ep^4*mWW^11*s^6*t + 33328*ep^5*mWW^11*s^6*t + 19568*ep^6*mWW^11*s^6*t - 3600*ep*mtt^7*mWW^3*s^7*t - 19518*ep^2*mtt^7*mWW^3*s^7*t + 8526*ep^3*mtt^7*mWW^3*s^7*t + 218440*ep^4*mtt^7*mWW^3*s^7*t + 436392*ep^5*mtt^7*mWW^3*s^7*t + 264320*ep^6*mtt^7*mWW^3*s^7*t + 5518*ep*mtt^6*mWW^4*s^7*t + 22870*ep^2*mtt^6*mWW^4*s^7*t - 5050*ep^3*mtt^6*mWW^4*s^7*t - 139330*ep^4*mtt^6*mWW^4*s^7*t - 204284*ep^5*mtt^6*mWW^4*s^7*t - 83792*ep^6*mtt^6*mWW^4*s^7*t + 200*mtt^5*mWW^5*s^7*t + 13892*ep*mtt^5*mWW^5*s^7*t + 84198*ep^2*mtt^5*mWW^5*s^7*t - 112666*ep^3*mtt^5*mWW^5*s^7*t - 1472964*ep^4*mtt^5*mWW^5*s^7*t - 2975616*ep^5*mtt^5*mWW^5*s^7*t - 1856416*ep^6*mtt^5*mWW^5*s^7*t - 720*mtt^4*mWW^6*s^7*t - 30150*ep*mtt^4*mWW^6*s^7*t - 156906*ep^2*mtt^4*mWW^6*s^7*t + 194762*ep^3*mtt^4*mWW^6*s^7*t + 2380110*ep^4*mtt^4*mWW^6*s^7*t + 4554160*ep^5*mtt^4*mWW^6*s^7*t + 2713344*ep^6*mtt^4*mWW^6*s^7*t + 1120*mtt^3*mWW^7*s^7*t + 12174*ep*mtt^3*mWW^7*s^7*t + 41678*ep^2*mtt^3*mWW^7*s^7*t - 49180*ep^3*mtt^3*mWW^7*s^7*t - 454336*ep^4*mtt^3*mWW^7*s^7*t - 695064*ep^5*mtt^3*mWW^7*s^7*t - 324192*ep^6*mtt^3*mWW^7*s^7*t - 816*mtt^2*mWW^8*s^7*t + 4200*ep*mtt^2*mWW^8*s^7*t + 55268*ep^2*mtt^2*mWW^8*s^7*t - 34104*ep^3*mtt^2*mWW^8*s^7*t - 868136*ep^4*mtt^2*mWW^8*s^7*t - 1853608*ep^5*mtt^2*mWW^8*s^7*t - 1178368*ep^6*mtt^2*mWW^8*s^7*t + 216*mtt*mWW^9*s^7*t - 2074*ep*mtt*mWW^9*s^7*t - 30250*ep^2*mtt*mWW^9*s^7*t - 2248*ep^3*mtt*mWW^9*s^7*t + 374512*ep^4*mtt*mWW^9*s^7*t + 818120*ep^5*mtt*mWW^9*s^7*t + 513312*ep^6*mtt*mWW^9*s^7*t + 40*ep*mWW^10*s^7*t + 3044*ep^2*mWW^10*s^7*t + 3512*ep^3*mWW^10*s^7*t - 26680*ep^4*mWW^10*s^7*t - 63780*ep^5*mWW^10*s^7*t - 39760*ep^6*mWW^10*s^7*t + 1656*ep*mtt^6*mWW^3*s^8*t + 8778*ep^2*mtt^6*mWW^3*s^8*t - 4058*ep^3*mtt^6*mWW^3*s^8*t - 94712*ep^4*mtt^6*mWW^3*s^8*t - 183184*ep^5*mtt^6*mWW^3*s^8*t - 107440*ep^6*mtt^6*mWW^3*s^8*t - 2430*ep*mtt^5*mWW^4*s^8*t - 6594*ep^2*mtt^5*mWW^4*s^8*t + 12384*ep^3*mtt^5*mWW^4*s^8*t + 31312*ep^4*mtt^5*mWW^4*s^8*t - 35564*ep^5*mtt^5*mWW^4*s^8*t - 68160*ep^6*mtt^5*mWW^4*s^8*t - 88*mtt^4*mWW^5*s^8*t - 7948*ep*mtt^4*mWW^5*s^8*t - 46710*ep^2*mtt^4*mWW^5*s^8*t + 56048*ep^3*mtt^4*mWW^5*s^8*t + 772386*ep^4*mtt^4*mWW^5*s^8*t + 1564072*ep^5*mtt^4*mWW^5*s^8*t + 976512*ep^6*mtt^4*mWW^5*s^8*t + 504*mtt^3*mWW^6*s^8*t + 14436*ep*mtt^3*mWW^6*s^8*t + 67210*ep^2*mtt^3*mWW^6*s^8*t - 92300*ep^3*mtt^3*mWW^6*s^8*t - 991782*ep^4*mtt^3*mWW^6*s^8*t - 1817828*ep^5*mtt^3*mWW^6*s^8*t - 1043744*ep^6*mtt^3*mWW^6*s^8*t - 712*mtt^2*mWW^7*s^8*t - 4968*ep*mtt^2*mWW^7*s^8*t - 8752*ep^2*mtt^2*mWW^7*s^8*t + 18878*ep^3*mtt^2*mWW^7*s^8*t + 51686*ep^4*mtt^2*mWW^7*s^8*t - 29116*ep^5*mtt^2*mWW^7*s^8*t - 80720*ep^6*mtt^2*mWW^7*s^8*t + 296*mtt*mWW^8*s^8*t - 1062*ep*mtt*mWW^8*s^8*t - 19180*ep^2*mtt*mWW^8*s^8*t + 5880*ep^3*mtt*mWW^8*s^8*t + 287382*ep^4*mtt*mWW^8*s^8*t + 633024*ep^5*mtt*mWW^8*s^8*t + 407264*ep^6*mtt*mWW^8*s^8*t + 316*ep*mWW^9*s^8*t + 4960*ep^2*mWW^9*s^8*t + 528*ep^3*mWW^9*s^8*t - 64864*ep^4*mWW^9*s^8*t - 143596*ep^5*mWW^9*s^8*t - 90240*ep^6*mWW^9*s^8*t - 396*ep*mtt^5*mWW^3*s^9*t - 2088*ep^2*mtt^5*mWW^3*s^9*t + 866*ep^3*mtt^5*mWW^3*s^9*t + 20734*ep^4*mtt^5*mWW^3*s^9*t + 38116*ep^5*mtt^5*mWW^3*s^9*t + 20960*ep^6*mtt^5*mWW^3*s^9*t + 826*ep*mtt^4*mWW^4*s^9*t + 2030*ep^2*mtt^4*mWW^4*s^9*t - 7270*ep^3*mtt^4*mWW^4*s^9*t - 19118*ep^4*mtt^4*mWW^4*s^9*t + 6088*ep^5*mtt^4*mWW^4*s^9*t + 24160*ep^6*mtt^4*mWW^4*s^9*t + 16*mtt^3*mWW^5*s^9*t + 1854*ep*mtt^3*mWW^5*s^9*t + 10126*ep^2*mtt^3*mWW^5*s^9*t - 11302*ep^3*mtt^3*mWW^5*s^9*t - 157934*ep^4*mtt^3*mWW^5*s^9*t - 319796*ep^5*mtt^3*mWW^5*s^9*t - 200304*ep^6*mtt^3*mWW^5*s^9*t - 128*mtt^2*mWW^6*s^9*t - 2986*ep*mtt^2*mWW^6*s^9*t - 12624*ep^2*mtt^2*mWW^6*s^9*t + 13886*ep^3*mtt^2*mWW^6*s^9*t + 150848*ep^4*mtt^2*mWW^6*s^9*t + 257064*ep^5*mtt^2*mWW^6*s^9*t + 135328*ep^6*mtt^2*mWW^6*s^9*t + 112*mtt*mWW^7*s^9*t + 502*ep*mtt*mWW^7*s^9*t + 306*ep^2*mtt*mWW^7*s^9*t + 2600*ep^3*mtt*mWW^7*s^9*t + 30516*ep^4*mtt*mWW^7*s^9*t + 80472*ep^5*mtt*mWW^7*s^9*t + 62000*ep^6*mtt*mWW^7*s^9*t + 200*ep*mWW^8*s^9*t + 2010*ep^2*mWW^8*s^9*t - 1036*ep^3*mWW^8*s^9*t - 32486*ep^4*mWW^8*s^9*t - 72216*ep^5*mWW^8*s^9*t - 47136*ep^6*mWW^8*s^9*t + 36*ep*mtt^4*mWW^3*s^10*t + 198*ep^2*mtt^4*mWW^3*s^10*t - 40*ep^3*mtt^4*mWW^3*s^10*t - 1614*ep^4*mtt^4*mWW^3*s^10*t - 2660*ep^5*mtt^4*mWW^3*s^10*t - 1200*ep^6*mtt^4*mWW^3*s^10*t - 164*ep*mtt^3*mWW^4*s^10*t - 576*ep^2*mtt^3*mWW^4*s^10*t + 1524*ep^3*mtt^3*mWW^4*s^10*t + 7792*ep^4*mtt^3*mWW^4*s^10*t + 8408*ep^5*mtt^3*mWW^4*s^10*t + 1808*ep^6*mtt^3*mWW^4*s^10*t - 80*ep*mtt^2*mWW^5*s^10*t - 360*ep^2*mtt^2*mWW^5*s^10*t - 156*ep^3*mtt^2*mWW^5*s^10*t + 2748*ep^4*mtt^2*mWW^5*s^10*t + 7184*ep^5*mtt^2*mWW^5*s^10*t + 5328*ep^6*mtt^2*mWW^5*s^10*t + 196*ep*mtt*mWW^6*s^10*t + 976*ep^2*mtt*mWW^6*s^10*t + 404*ep^3*mtt*mWW^6*s^10*t - 3312*ep^4*mtt*mWW^6*s^10*t - 3384*ep^5*mtt*mWW^6*s^10*t + 368*ep^6*mtt*mWW^6*s^10*t + 12*ep*mWW^7*s^10*t - 94*ep^2*mWW^7*s^10*t - 388*ep^3*mWW^7*s^10*t - 1198*ep^4*mWW^7*s^10*t - 3404*ep^5*mWW^7*s^10*t - 3232*ep^6*mWW^7*s^10*t + 18*ep^2*mtt^13*mWW^2*s*t^2 + 174*ep^3*mtt^13*mWW^2*s*t^2 + 600*ep^4*mtt^13*mWW^2*s*t^2 + 888*ep^5*mtt^13*mWW^2*s*t^2 + 480*ep^6*mtt^13*mWW^2*s*t^2 - 30*ep*mtt^12*mWW^3*s*t^2 - 288*ep^2*mtt^12*mWW^3*s*t^2 - 822*ep^3*mtt^12*mWW^3*s*t^2 - 144*ep^4*mtt^12*mWW^3*s*t^2 + 2472*ep^5*mtt^12*mWW^3*s*t^2 + 2592*ep^6*mtt^12*mWW^3*s*t^2 + 96*ep*mtt^11*mWW^4*s*t^2 + 660*ep^2*mtt^11*mWW^4*s*t^2 - 24*ep^3*mtt^11*mWW^4*s*t^2 - 9264*ep^4*mtt^11*mWW^4*s*t^2 - 23328*ep^5*mtt^11*mWW^4*s*t^2 - 17280*ep^6*mtt^11*mWW^4*s*t^2 - 72*ep*mtt^10*mWW^5*s*t^2 - 168*ep^2*mtt^10*mWW^5*s*t^2 + 3492*ep^3*mtt^10*mWW^5*s*t^2 + 20352*ep^4*mtt^10*mWW^5*s*t^2 + 39888*ep^5*mtt^10*mWW^5*s*t^2 + 26688*ep^6*mtt^10*mWW^5*s*t^2 - 48*ep*mtt^9*mWW^6*s*t^2 - 516*ep^2*mtt^9*mWW^6*s*t^2 - 2088*ep^3*mtt^9*mWW^6*s*t^2 - 3984*ep^4*mtt^9*mWW^6*s*t^2 - 3552*ep^5*mtt^9*mWW^6*s*t^2 - 1152*ep^6*mtt^9*mWW^6*s*t^2 + 60*ep*mtt^8*mWW^7*s*t^2 - 120*ep^2*mtt^8*mWW^7*s*t^2 - 5592*ep^3*mtt^8*mWW^7*s*t^2 - 26976*ep^4*mtt^8*mWW^7*s*t^2 - 49440*ep^5*mtt^8*mWW^7*s*t^2 - 31872*ep^6*mtt^8*mWW^7*s*t^2 + 528*ep^2*mtt^7*mWW^8*s*t^2 + 5772*ep^3*mtt^7*mWW^8*s*t^2 + 22944*ep^4*mtt^7*mWW^8*s*t^2 + 39408*ep^5*mtt^7*mWW^8*s*t^2 + 24768*ep^6*mtt^7*mWW^8*s*t^2 + 24*ep*mtt^6*mWW^9*s*t^2 + 360*ep^2*mtt^6*mWW^9*s*t^2 + 1884*ep^3*mtt^6*mWW^9*s*t^2 + 4224*ep^4*mtt^6*mWW^9*s*t^2 + 3888*ep^5*mtt^6*mWW^9*s*t^2 + 960*ep^6*mtt^6*mWW^9*s*t^2 - 48*ep*mtt^5*mWW^10*s*t^2 - 702*ep^2*mtt^5*mWW^10*s*t^2 - 3942*ep^3*mtt^5*mWW^10*s*t^2 - 10632*ep^4*mtt^5*mWW^10*s*t^2 - 13848*ep^5*mtt^5*mWW^10*s*t^2 - 7008*ep^6*mtt^5*mWW^10*s*t^2 + 18*ep*mtt^4*mWW^11*s*t^2 + 216*ep^2*mtt^4*mWW^11*s*t^2 + 1038*ep^3*mtt^4*mWW^11*s*t^2 + 2544*ep^4*mtt^4*mWW^11*s*t^2 + 3192*ep^5*mtt^4*mWW^11*s*t^2 + 1632*ep^6*mtt^4*mWW^11*s*t^2 + 12*ep^2*mtt^3*mWW^12*s*t^2 + 108*ep^3*mtt^3*mWW^12*s*t^2 + 336*ep^4*mtt^3*mWW^12*s*t^2 + 432*ep^5*mtt^3*mWW^12*s*t^2 + 192*ep^6*mtt^3*mWW^12*s*t^2 - 144*ep*mtt^12*mWW^2*s^2*t^2 - 1014*ep^2*mtt^12*mWW^2*s^2*t^2 - 1158*ep^3*mtt^12*mWW^2*s^2*t^2 + 5404*ep^4*mtt^12*mWW^2*s^2*t^2 + 14592*ep^5*mtt^12*mWW^2*s^2*t^2 + 9920*ep^6*mtt^12*mWW^2*s^2*t^2 + 568*ep*mtt^11*mWW^3*s^2*t^2 + 4380*ep^2*mtt^11*mWW^3*s^2*t^2 + 6442*ep^3*mtt^11*mWW^3*s^2*t^2 - 22610*ep^4*mtt^11*mWW^3*s^2*t^2 - 72164*ep^5*mtt^11*mWW^3*s^2*t^2 - 54256*ep^6*mtt^11*mWW^3*s^2*t^2 + 8*mtt^10*mWW^4*s^2*t^2 - 232*ep*mtt^10*mWW^4*s^2*t^2 - 1778*ep^2*mtt^10*mWW^4*s^2*t^2 + 2398*ep^3*mtt^10*mWW^4*s^2*t^2 + 43148*ep^4*mtt^10*mWW^4*s^2*t^2 + 105072*ep^5*mtt^10*mWW^4*s^2*t^2 + 77248*ep^6*mtt^10*mWW^4*s^2*t^2 - 1134*ep*mtt^9*mWW^5*s^2*t^2 - 10582*ep^2*mtt^9*mWW^5*s^2*t^2 - 31490*ep^3*mtt^9*mWW^5*s^2*t^2 - 27710*ep^4*mtt^9*mWW^5*s^2*t^2 + 19892*ep^5*mtt^9*mWW^5*s^2*t^2 + 31728*ep^6*mtt^9*mWW^5*s^2*t^2 - 56*mtt^8*mWW^6*s^2*t^2 + 644*ep*mtt^8*mWW^6*s^2*t^2 + 6870*ep^2*mtt^8*mWW^6*s^2*t^2 + 2150*ep^3*mtt^8*mWW^6*s^2*t^2 - 97388*ep^4*mtt^8*mWW^6*s^2*t^2 - 256192*ep^5*mtt^8*mWW^6*s^2*t^2 - 191360*ep^6*mtt^8*mWW^6*s^2*t^2 + 64*mtt^7*mWW^7*s^2*t^2 + 1462*ep*mtt^7*mWW^7*s^2*t^2 + 15498*ep^2*mtt^7*mWW^7*s^2*t^2 + 86034*ep^3*mtt^7*mWW^7*s^2*t^2 + 256574*ep^4*mtt^7*mWW^7*s^2*t^2 + 381356*ep^5*mtt^7*mWW^7*s^2*t^2 + 219408*ep^6*mtt^7*mWW^7*s^2*t^2 + 24*mtt^6*mWW^8*s^2*t^2 - 1136*ep*mtt^6*mWW^8*s^2*t^2 - 16102*ep^2*mtt^6*mWW^8*s^2*t^2 - 79254*ep^3*mtt^6*mWW^8*s^2*t^2 - 187092*ep^4*mtt^6*mWW^8*s^2*t^2 - 213568*ep^5*mtt^6*mWW^8*s^2*t^2 - 93056*ep^6*mtt^6*mWW^8*s^2*t^2 - 64*mtt^5*mWW^9*s^2*t^2 - 706*ep*mtt^5*mWW^9*s^2*t^2 - 4278*ep^2*mtt^5*mWW^9*s^2*t^2 - 20658*ep^3*mtt^5*mWW^9*s^2*t^2 - 65346*ep^4*mtt^5*mWW^9*s^2*t^2 - 104996*ep^5*mtt^5*mWW^9*s^2*t^2 - 63920*ep^6*mtt^5*mWW^9*s^2*t^2 + 24*mtt^4*mWW^10*s^2*t^2 + 996*ep*mtt^4*mWW^10*s^2*t^2 + 11376*ep^2*mtt^4*mWW^10*s^2*t^2 + 59280*ep^3*mtt^4*mWW^10*s^2*t^2 + 158272*ep^4*mtt^4*mWW^10*s^2*t^2 + 207264*ep^5*mtt^4*mWW^10*s^2*t^2 + 104000*ep^6*mtt^4*mWW^10*s^2*t^2 - 382*ep*mtt^3*mWW^11*s^2*t^2 - 5206*ep^2*mtt^3*mWW^11*s^2*t^2 - 27820*ep^3*mtt^3*mWW^11*s^2*t^2 - 72500*ep^4*mtt^3*mWW^11*s^2*t^2 - 91192*ep^5*mtt^3*mWW^11*s^2*t^2 - 43872*ep^6*mtt^3*mWW^11*s^2*t^2 + 64*ep*mtt^2*mWW^12*s^2*t^2 + 840*ep^2*mtt^2*mWW^12*s^2*t^2 + 4104*ep^3*mtt^2*mWW^12*s^2*t^2 + 9304*ep^4*mtt^2*mWW^12*s^2*t^2 + 9968*ep^5*mtt^2*mWW^12*s^2*t^2 + 4160*ep^6*mtt^2*mWW^12*s^2*t^2 - 4*ep^2*mtt*mWW^13*s^2*t^2 - 28*ep^3*mtt*mWW^13*s^2*t^2 - 56*ep^4*mtt*mWW^13*s^2*t^2 - 32*ep^5*mtt*mWW^13*s^2*t^2 + 684*ep*mtt^11*mWW^2*s^3*t^2 + 4644*ep^2*mtt^11*mWW^2*s^3*t^2 + 4502*ep^3*mtt^11*mWW^2*s^3*t^2 - 29674*ep^4*mtt^11*mWW^2*s^3*t^2 - 78188*ep^5*mtt^11*mWW^2*s^3*t^2 - 54080*ep^6*mtt^11*mWW^2*s^3*t^2 + 156*ep*mtt^10*mWW^3*s^3*t^2 - 2818*ep^2*mtt^10*mWW^3*s^3*t^2 - 31326*ep^3*mtt^10*mWW^3*s^3*t^2 - 81628*ep^4*mtt^10*mWW^3*s^3*t^2 - 61248*ep^5*mtt^10*mWW^3*s^3*t^2 + 3488*ep^6*mtt^10*mWW^3*s^3*t^2 - 64*mtt^9*mWW^4*s^3*t^2 - 8772*ep*mtt^9*mWW^4*s^3*t^2 - 52952*ep^2*mtt^9*mWW^4*s^3*t^2 - 1738*ep^3*mtt^9*mWW^4*s^3*t^2 + 512290*ep^4*mtt^9*mWW^4*s^3*t^2 + 1074904*ep^5*mtt^9*mWW^4*s^3*t^2 + 656528*ep^6*mtt^9*mWW^4*s^3*t^2 - 48*mtt^8*mWW^5*s^3*t^2 + 13056*ep*mtt^8*mWW^5*s^3*t^2 + 100166*ep^2*mtt^8*mWW^5*s^3*t^2 + 126176*ep^3*mtt^8*mWW^5*s^3*t^2 - 582826*ep^4*mtt^8*mWW^5*s^3*t^2 - 1680592*ep^5*mtt^8*mWW^5*s^3*t^2 - 1202880*ep^6*mtt^8*mWW^5*s^3*t^2 + 488*mtt^7*mWW^6*s^3*t^2 + 3708*ep*mtt^7*mWW^6*s^3*t^2 + 794*ep^2*mtt^7*mWW^6*s^3*t^2 - 20706*ep^3*mtt^7*mWW^6*s^3*t^2 + 120084*ep^4*mtt^7*mWW^6*s^3*t^2 + 511852*ep^5*mtt^7*mWW^6*s^3*t^2 + 459072*ep^6*mtt^7*mWW^6*s^3*t^2 - 128*mtt^6*mWW^7*s^3*t^2 - 13544*ep*mtt^6*mWW^7*s^3*t^2 - 115216*ep^2*mtt^6*mWW^7*s^3*t^2 - 334552*ep^3*mtt^6*mWW^7*s^3*t^2 - 365952*ep^4*mtt^6*mWW^7*s^3*t^2 - 35004*ep^5*mtt^6*mWW^7*s^3*t^2 + 131040*ep^6*mtt^6*mWW^7*s^3*t^2 - 1200*mtt^5*mWW^8*s^3*t^2 - 3556*ep*mtt^5*mWW^8*s^3*t^2 + 59560*ep^2*mtt^5*mWW^8*s^3*t^2 + 397062*ep^3*mtt^5*mWW^8*s^3*t^2 + 956106*ep^4*mtt^5*mWW^8*s^3*t^2 + 1006040*ep^5*mtt^5*mWW^8*s^3*t^2 + 368016*ep^6*mtt^5*mWW^8*s^3*t^2 + 1552*mtt^4*mWW^9*s^3*t^2 + 14288*ep*mtt^4*mWW^9*s^3*t^2 + 26922*ep^2*mtt^4*mWW^9*s^3*t^2 - 111224*ep^3*mtt^4*mWW^9*s^3*t^2 - 517214*ep^4*mtt^4*mWW^9*s^3*t^2 - 739208*ep^5*mtt^4*mWW^9*s^3*t^2 - 365680*ep^6*mtt^4*mWW^9*s^3*t^2 - 696*mtt^3*mWW^10*s^3*t^2 - 6664*ep*mtt^3*mWW^10*s^3*t^2 - 26250*ep^2*mtt^3*mWW^10*s^3*t^2 - 68620*ep^3*mtt^3*mWW^10*s^3*t^2 - 158062*ep^4*mtt^3*mWW^10*s^3*t^2 - 228520*ep^5*mtt^3*mWW^10*s^3*t^2 - 122144*ep^6*mtt^3*mWW^10*s^3*t^2 + 96*mtt^2*mWW^11*s^3*t^2 + 700*ep*mtt^2*mWW^11*s^3*t^2 + 6198*ep^2*mtt^2*mWW^11*s^3*t^2 + 47390*ep^3*mtt^2*mWW^11*s^3*t^2 + 165944*ep^4*mtt^2*mWW^11*s^3*t^2 + 253108*ep^5*mtt^2*mWW^11*s^3*t^2 + 137312*ep^6*mtt^2*mWW^11*s^3*t^2 - 56*ep*mtt*mWW^12*s^3*t^2 - 1060*ep^2*mtt*mWW^12*s^3*t^2 - 7108*ep^3*mtt*mWW^12*s^3*t^2 - 19560*ep^4*mtt*mWW^12*s^3*t^2 - 23816*ep^5*mtt*mWW^12*s^3*t^2 - 11008*ep^6*mtt*mWW^12*s^3*t^2 + 12*ep^2*mWW^13*s^3*t^2 + 144*ep^3*mWW^13*s^3*t^2 + 492*ep^4*mWW^13*s^3*t^2 + 672*ep^5*mWW^13*s^3*t^2 + 336*ep^6*mWW^13*s^3*t^2 - 1080*ep*mtt^10*mWW^2*s^4*t^2 - 7578*ep^2*mtt^10*mWW^2*s^4*t^2 - 12438*ep^3*mtt^10*mWW^2*s^4*t^2 + 30960*ep^4*mtt^10*mWW^2*s^4*t^2 + 112968*ep^5*mtt^10*mWW^2*s^4*t^2 + 89280*ep^6*mtt^10*mWW^2*s^4*t^2 - 8848*ep*mtt^9*mWW^3*s^4*t^2 - 43996*ep^2*mtt^9*mWW^3*s^4*t^2 + 92534*ep^3*mtt^9*mWW^3*s^4*t^2 + 782510*ep^4*mtt^9*mWW^3*s^4*t^2 + 1347960*ep^5*mtt^9*mWW^3*s^4*t^2 + 726672*ep^6*mtt^9*mWW^3*s^4*t^2 + 216*mtt^8*mWW^4*s^4*t^2 + 41174*ep*mtt^8*mWW^4*s^4*t^2 + 243490*ep^2*mtt^8*mWW^4*s^4*t^2 - 40794*ep^3*mtt^8*mWW^4*s^4*t^2 - 2628138*ep^4*mtt^8*mWW^4*s^4*t^2 - 5508132*ep^5*mtt^8*mWW^4*s^4*t^2 - 3416672*ep^6*mtt^8*mWW^4*s^4*t^2 + 192*mtt^7*mWW^5*s^4*t^2 - 36862*ep*mtt^7*mWW^5*s^4*t^2 - 266390*ep^2*mtt^7*mWW^5*s^4*t^2 - 260054*ep^3*mtt^7*mWW^5*s^4*t^2 + 1854102*ep^4*mtt^7*mWW^5*s^4*t^2 + 4926964*ep^5*mtt^7*mWW^5*s^4*t^2 + 3437040*ep^6*mtt^7*mWW^5*s^4*t^2 - 1216*mtt^6*mWW^6*s^4*t^2 - 28334*ep*mtt^6*mWW^6*s^4*t^2 - 116420*ep^2*mtt^6*mWW^6*s^4*t^2 + 183420*ep^3*mtt^6*mWW^6*s^4*t^2 + 1585786*ep^4*mtt^6*mWW^6*s^4*t^2 + 2631324*ep^5*mtt^6*mWW^6*s^4*t^2 + 1369296*ep^6*mtt^6*mWW^6*s^4*t^2 - 688*mtt^5*mWW^7*s^4*t^2 + 36296*ep*mtt^5*mWW^7*s^4*t^2 + 304652*ep^2*mtt^5*mWW^7*s^4*t^2 + 483616*ep^3*mtt^5*mWW^7*s^4*t^2 - 1081164*ep^4*mtt^5*mWW^7*s^4*t^2 - 3576288*ep^5*mtt^5*mWW^7*s^4*t^2 - 2595328*ep^6*mtt^5*mWW^7*s^4*t^2 + 4392*mtt^4*mWW^8*s^4*t^2 + 26922*ep*mtt^4*mWW^8*s^4*t^2 - 65910*ep^2*mtt^4*mWW^8*s^4*t^2 - 835994*ep^3*mtt^4*mWW^8*s^4*t^2 - 2307370*ep^4*mtt^4*mWW^8*s^4*t^2 - 2616668*ep^5*mtt^4*mWW^8*s^4*t^2 - 1021968*ep^6*mtt^4*mWW^8*s^4*t^2 - 4304*mtt^3*mWW^9*s^4*t^2 - 41894*ep*mtt^3*mWW^9*s^4*t^2 - 75642*ep^2*mtt^3*mWW^9*s^4*t^2 + 467598*ep^3*mtt^3*mWW^9*s^4*t^2 + 2172594*ep^4*mtt^3*mWW^9*s^4*t^2 + 3283852*ep^5*mtt^3*mWW^9*s^4*t^2 + 1726288*ep^6*mtt^3*mWW^9*s^4*t^2 + 1600*mtt^2*mWW^10*s^4*t^2 + 12926*ep*mtt^2*mWW^10*s^4*t^2 + 26302*ep^2*mtt^2*mWW^10*s^4*t^2 - 59062*ep^3*mtt^2*mWW^10*s^4*t^2 - 280742*ep^4*mtt^2*mWW^10*s^4*t^2 - 352572*ep^5*mtt^2*mWW^10*s^4*t^2 - 162032*ep^6*mtt^2*mWW^10*s^4*t^2 - 192*mtt*mWW^11*s^4*t^2 - 260*ep*mtt*mWW^11*s^4*t^2 + 1776*ep^2*mtt*mWW^11*s^4*t^2 - 20990*ep^3*mtt*mWW^11*s^4*t^2 - 141514*ep^4*mtt*mWW^11*s^4*t^2 - 271256*ep^5*mtt*mWW^11*s^4*t^2 - 164816*ep^6*mtt*mWW^11*s^4*t^2 - 40*ep*mWW^12*s^4*t^2 - 284*ep^2*mWW^12*s^4*t^2 + 2164*ep^3*mWW^12*s^4*t^2 + 12976*ep^4*mWW^12*s^4*t^2 + 21848*ep^5*mWW^12*s^4*t^2 + 12240*ep^6*mWW^12*s^4*t^2 + 180*ep*mtt^9*mWW^2*s^5*t^2 + 2460*ep^2*mtt^9*mWW^2*s^5*t^2 + 23010*ep^3*mtt^9*mWW^2*s^5*t^2 + 59170*ep^4*mtt^9*mWW^2*s^5*t^2 + 35100*ep^5*mtt^9*mWW^2*s^5*t^2 - 16000*ep^6*mtt^9*mWW^2*s^5*t^2 + 24268*ep*mtt^8*mWW^3*s^5*t^2 + 130722*ep^2*mtt^8*mWW^3*s^5*t^2 - 159942*ep^3*mtt^8*mWW^3*s^5*t^2 - 1905188*ep^4*mtt^8*mWW^3*s^5*t^2 - 3512364*ep^5*mtt^8*mWW^3*s^5*t^2 - 1997088*ep^6*mtt^8*mWW^3*s^5*t^2 - 400*mtt^7*mWW^4*s^5*t^2 - 77490*ep*mtt^7*mWW^4*s^5*t^2 - 440440*ep^2*mtt^7*mWW^4*s^5*t^2 + 146078*ep^3*mtt^7*mWW^4*s^5*t^2 + 4971536*ep^4*mtt^7*mWW^4*s^5*t^2 + 10206272*ep^5*mtt^7*mWW^4*s^5*t^2 + 6272752*ep^6*mtt^7*mWW^4*s^5*t^2 - 136*mtt^6*mWW^5*s^5*t^2 + 44334*ep*mtt^6*mWW^5*s^5*t^2 + 296376*ep^2*mtt^6*mWW^5*s^5*t^2 + 302914*ep^3*mtt^6*mWW^5*s^5*t^2 - 1841780*ep^4*mtt^6*mWW^5*s^5*t^2 - 4957056*ep^5*mtt^6*mWW^5*s^5*t^2 - 3466832*ep^6*mtt^6*mWW^5*s^5*t^2 + 1264*mtt^5*mWW^6*s^5*t^2 + 68890*ep*mtt^5*mWW^6*s^5*t^2 + 349950*ep^2*mtt^5*mWW^6*s^5*t^2 - 505494*ep^3*mtt^5*mWW^6*s^5*t^2 - 5498430*ep^4*mtt^5*mWW^6*s^5*t^2 - 10360576*ep^5*mtt^5*mWW^6*s^5*t^2 - 6120208*ep^6*mtt^5*mWW^6*s^5*t^2 + 1024*mtt^4*mWW^7*s^5*t^2 - 60156*ep*mtt^4*mWW^7*s^5*t^2 - 447284*ep^2*mtt^4*mWW^7*s^5*t^2 - 190328*ep^3*mtt^4*mWW^7*s^5*t^2 + 3978292*ep^4*mtt^4*mWW^7*s^5*t^2 + 9186052*ep^5*mtt^4*mWW^7*s^5*t^2 + 6030176*ep^6*mtt^4*mWW^7*s^5*t^2 - 4096*mtt^3*mWW^8*s^5*t^2 - 29682*ep*mtt^3*mWW^8*s^5*t^2 + 37470*ep^2*mtt^3*mWW^8*s^5*t^2 + 757242*ep^3*mtt^3*mWW^8*s^5*t^2 + 2221190*ep^4*mtt^3*mWW^8*s^5*t^2 + 2625628*ep^5*mtt^3*mWW^8*s^5*t^2 + 1070688*ep^6*mtt^3*mWW^8*s^5*t^2 + 3208*mtt^2*mWW^9*s^5*t^2 + 37394*ep*mtt^2*mWW^9*s^5*t^2 + 91554*ep^2*mtt^2*mWW^9*s^5*t^2 - 431010*ep^3*mtt^2*mWW^9*s^5*t^2 - 2333166*ep^4*mtt^2*mWW^9*s^5*t^2 - 3773364*ep^5*mtt^2*mWW^9*s^5*t^2 - 2071712*ep^6*mtt^2*mWW^9*s^5*t^2 - 928*mtt*mWW^10*s^5*t^2 - 7754*ep*mtt*mWW^10*s^5*t^2 - 19992*ep^2*mtt*mWW^10*s^5*t^2 + 54084*ep^3*mtt*mWW^10*s^5*t^2 + 316006*ep^4*mtt*mWW^10*s^5*t^2 + 479720*ep^5*mtt*mWW^10*s^5*t^2 + 252096*ep^6*mtt*mWW^10*s^5*t^2 + 64*mWW^11*s^5*t^2 + 16*ep*mWW^11*s^5*t^2 - 816*ep^2*mWW^11*s^5*t^2 + 3446*ep^3*mWW^11*s^5*t^2 + 32370*ep^4*mWW^11*s^5*t^2 + 70588*ep^5*mWW^11*s^5*t^2 + 46128*ep^6*mWW^11*s^5*t^2 + 1440*ep*mtt^8*mWW^2*s^6*t^2 + 7542*ep^2*mtt^8*mWW^2*s^6*t^2 - 26914*ep^3*mtt^8*mWW^2*s^6*t^2 - 175540*ep^4*mtt^8*mWW^2*s^6*t^2 - 266768*ep^5*mtt^8*mWW^2*s^6*t^2 - 121280*ep^6*mtt^8*mWW^2*s^6*t^2 - 29916*ep*mtt^7*mWW^3*s^6*t^2 - 163792*ep^2*mtt^7*mWW^3*s^6*t^2 + 161238*ep^3*mtt^7*mWW^3*s^6*t^2 + 2226906*ep^4*mtt^7*mWW^3*s^6*t^2 + 4181164*ep^5*mtt^7*mWW^3*s^6*t^2 + 2405168*ep^6*mtt^7*mWW^3*s^6*t^2 + 440*mtt^6*mWW^4*s^6*t^2 + 76184*ep*mtt^6*mWW^4*s^6*t^2 + 408630*ep^2*mtt^6*mWW^4*s^6*t^2 - 225314*ep^3*mtt^6*mWW^4*s^6*t^2 - 4811460*ep^4*mtt^6*mWW^4*s^6*t^2 - 9540336*ep^5*mtt^6*mWW^4*s^6*t^2 - 5742848*ep^6*mtt^6*mWW^4*s^6*t^2 - 392*mtt^5*mWW^5*s^6*t^2 - 24702*ep*mtt^5*mWW^5*s^6*t^2 - 132762*ep^2*mtt^5*mWW^5*s^6*t^2 - 208362*ep^3*mtt^5*mWW^5*s^6*t^2 + 244430*ep^4*mtt^5*mWW^5*s^6*t^2 + 1021068*ep^5*mtt^5*mWW^5*s^6*t^2 + 789456*ep^6*mtt^5*mWW^5*s^6*t^2 - 448*mtt^4*mWW^6*s^6*t^2 - 79608*ep*mtt^4*mWW^6*s^6*t^2 - 434492*ep^2*mtt^4*mWW^6*s^6*t^2 + 620590*ep^3*mtt^4*mWW^6*s^6*t^2 + 7080574*ep^4*mtt^4*mWW^6*s^6*t^2 + 13617300*ep^5*mtt^4*mWW^6*s^6*t^2 + 8169264*ep^6*mtt^4*mWW^6*s^6*t^2 + 128*mtt^3*mWW^7*s^6*t^2 + 58552*ep*mtt^3*mWW^7*s^6*t^2 + 372332*ep^2*mtt^3*mWW^7*s^6*t^2 - 123622*ep^3*mtt^3*mWW^7*s^6*t^2 - 4430662*ep^4*mtt^3*mWW^7*s^6*t^2 - 9249708*ep^5*mtt^3*mWW^7*s^6*t^2 - 5787984*ep^6*mtt^3*mWW^7*s^6*t^2 + 984*mtt^2*mWW^8*s^6*t^2 + 10352*ep*mtt^2*mWW^8*s^6*t^2 - 12450*ep^2*mtt^2*mWW^8*s^6*t^2 - 317122*ep^3*mtt^2*mWW^8*s^6*t^2 - 1008040*ep^4*mtt^2*mWW^8*s^6*t^2 - 1317568*ep^5*mtt^2*mWW^8*s^6*t^2 - 614432*ep^6*mtt^2*mWW^8*s^6*t^2 - 984*mtt*mWW^9*s^6*t^2 - 14174*ep*mtt*mWW^9*s^6*t^2 - 48962*ep^2*mtt*mWW^9*s^6*t^2 + 146466*ep^3*mtt*mWW^9*s^6*t^2 + 1006310*ep^4*mtt*mWW^9*s^6*t^2 + 1757604*ep^5*mtt*mWW^9*s^6*t^2 + 1009936*ep^6*mtt*mWW^9*s^6*t^2 + 272*mWW^10*s^6*t^2 + 1872*ep*mWW^10*s^6*t^2 + 5490*ep^2*mWW^10*s^6*t^2 - 12752*ep^3*mWW^10*s^6*t^2 - 86054*ep^4*mWW^10*s^6*t^2 - 137476*ep^5*mWW^10*s^6*t^2 - 73488*ep^6*mWW^10*s^6*t^2 - 1836*ep*mtt^7*mWW^2*s^7*t^2 - 10476*ep^2*mtt^7*mWW^2*s^7*t^2 + 18978*ep^3*mtt^7*mWW^2*s^7*t^2 + 176826*ep^4*mtt^7*mWW^2*s^7*t^2 + 301548*ep^5*mtt^7*mWW^2*s^7*t^2 + 156480*ep^6*mtt^7*mWW^2*s^7*t^2 + 19196*ep*mtt^6*mWW^3*s^7*t^2 + 105410*ep^2*mtt^6*mWW^3*s^7*t^2 - 91506*ep^3*mtt^6*mWW^3*s^7*t^2 - 1370708*ep^4*mtt^6*mWW^3*s^7*t^2 - 2583000*ep^5*mtt^6*mWW^3*s^7*t^2 - 1484704*ep^6*mtt^6*mWW^3*s^7*t^2 - 288*mtt^5*mWW^4*s^7*t^2 - 41620*ep*mtt^5*mWW^4*s^7*t^2 - 205244*ep^2*mtt^5*mWW^4*s^7*t^2 + 183430*ep^3*mtt^5*mWW^4*s^7*t^2 + 2556086*ep^4*mtt^5*mWW^4*s^7*t^2 + 4789792*ep^5*mtt^5*mWW^4*s^7*t^2 + 2773744*ep^6*mtt^5*mWW^4*s^7*t^2 + 792*mtt^4*mWW^5*s^7*t^2 + 6512*ep*mtt^4*mWW^5*s^7*t^2 + 6354*ep^2*mtt^4*mWW^5*s^7*t^2 + 81500*ep^3*mtt^4*mWW^5*s^7*t^2 + 571550*ep^4*mtt^4*mWW^5*s^7*t^2 + 1169488*ep^5*mtt^4*mWW^5*s^7*t^2 + 746016*ep^6*mtt^4*mWW^5*s^7*t^2 - 248*mtt^3*mWW^6*s^7*t^2 + 44616*ep*mtt^3*mWW^6*s^7*t^2 + 251310*ep^2*mtt^3*mWW^6*s^7*t^2 - 357074*ep^3*mtt^3*mWW^6*s^7*t^2 - 4107672*ep^4*mtt^3*mWW^6*s^7*t^2 - 7902480*ep^5*mtt^3*mWW^6*s^7*t^2 - 4732704*ep^6*mtt^3*mWW^6*s^7*t^2 - 392*mtt^2*mWW^7*s^7*t^2 - 26372*ep*mtt^2*mWW^7*s^7*t^2 - 155834*ep^2*mtt^2*mWW^7*s^7*t^2 + 86998*ep^3*mtt^2*mWW^7*s^7*t^2 + 1947076*ep^4*mtt^2*mWW^7*s^7*t^2 + 3912520*ep^5*mtt^2*mWW^7*s^7*t^2 + 2375184*ep^6*mtt^2*mWW^7*s^7*t^2 - 168*mtt*mWW^8*s^7*t^2 - 3584*ep*mtt*mWW^8*s^7*t^2 - 3914*ep^2*mtt*mWW^8*s^7*t^2 + 81890*ep^3*mtt*mWW^8*s^7*t^2 + 346020*ep^4*mtt*mWW^8*s^7*t^2 + 553772*ep^5*mtt*mWW^8*s^7*t^2 + 314320*ep^6*mtt*mWW^8*s^7*t^2 + 304*mWW^9*s^7*t^2 + 3088*ep*mWW^9*s^7*t^2 + 10186*ep^2*mWW^9*s^7*t^2 - 24520*ep^3*mWW^9*s^7*t^2 - 185370*ep^4*mWW^9*s^7*t^2 - 335240*ep^5*mWW^9*s^7*t^2 - 197872*ep^6*mWW^9*s^7*t^2 + 936*ep*mtt^6*mWW^2*s^8*t^2 + 5466*ep^2*mtt^6*mWW^2*s^8*t^2 - 7362*ep^3*mtt^6*mWW^2*s^8*t^2 - 83096*ep^4*mtt^6*mWW^2*s^8*t^2 - 148152*ep^5*mtt^6*mWW^2*s^8*t^2 - 80320*ep^6*mtt^6*mWW^2*s^8*t^2 - 6152*ep*mtt^5*mWW^3*s^8*t^2 - 33852*ep^2*mtt^5*mWW^3*s^8*t^2 + 25562*ep^3*mtt^5*mWW^3*s^8*t^2 + 417370*ep^4*mtt^5*mWW^3*s^8*t^2 + 784064*ep^5*mtt^5*mWW^3*s^8*t^2 + 446512*ep^6*mtt^5*mWW^3*s^8*t^2 + 104*mtt^4*mWW^4*s^8*t^2 + 12298*ep*mtt^4*mWW^4*s^8*t^2 + 54018*ep^2*mtt^4*mWW^4*s^8*t^2 - 77058*ep^3*mtt^4*mWW^4*s^8*t^2 - 725518*ep^4*mtt^4*mWW^4*s^8*t^2 - 1243292*ep^5*mtt^4*mWW^4*s^8*t^2 - 669536*ep^6*mtt^4*mWW^4*s^8*t^2 - 536*mtt^3*mWW^5*s^8*t^2 - 1794*ep*mtt^3*mWW^5*s^8*t^2 + 6098*ep^2*mtt^3*mWW^5*s^8*t^2 - 15518*ep^3*mtt^3*mWW^5*s^8*t^2 - 255430*ep^4*mtt^3*mWW^5*s^8*t^2 - 587636*ep^5*mtt^3*mWW^5*s^8*t^2 - 398256*ep^6*mtt^3*mWW^5*s^8*t^2 + 328*mtt^2*mWW^6*s^8*t^2 - 10334*ep*mtt^2*mWW^6*s^8*t^2 - 61950*ep^2*mtt^2*mWW^6*s^8*t^2 + 83872*ep^3*mtt^2*mWW^6*s^8*t^2 + 984724*ep^4*mtt^2*mWW^6*s^8*t^2 + 1881192*ep^5*mtt^2*mWW^6*s^8*t^2 + 1115616*ep^6*mtt^2*mWW^6*s^8*t^2 - 8*mtt*mWW^7*s^8*t^2 + 3722*ep*mtt*mWW^7*s^8*t^2 + 26674*ep^2*mtt*mWW^7*s^8*t^2 - 2776*ep^3*mtt*mWW^7*s^8*t^2 - 286088*ep^4*mtt*mWW^7*s^8*t^2 - 585716*ep^5*mtt*mWW^7*s^8*t^2 - 348448*ep^6*mtt*mWW^7*s^8*t^2 + 112*mWW^8*s^8*t^2 + 1324*ep*mWW^8*s^8*t^2 + 2970*ep^2*mWW^8*s^8*t^2 - 12288*ep^3*mWW^8*s^8*t^2 - 70586*ep^4*mWW^8*s^8*t^2 - 125420*ep^5*mWW^8*s^8*t^2 - 76320*ep^6*mWW^8*s^8*t^2 - 180*ep*mtt^5*mWW^2*s^9*t^2 - 1062*ep^2*mtt^5*mWW^2*s^9*t^2 + 1208*ep^3*mtt^5*mWW^2*s^9*t^2 + 15350*ep^4*mtt^5*mWW^2*s^9*t^2 + 28012*ep^5*mtt^5*mWW^2*s^9*t^2 + 15520*ep^6*mtt^5*mWW^2*s^9*t^2 + 762*ep*mtt^4*mWW^3*s^9*t^2 + 4286*ep^2*mtt^4*mWW^3*s^9*t^2 - 1908*ep^3*mtt^4*mWW^3*s^9*t^2 - 45788*ep^4*mtt^4*mWW^3*s^9*t^2 - 85924*ep^5*mtt^4*mWW^3*s^9*t^2 - 47872*ep^6*mtt^4*mWW^3*s^9*t^2 - 16*mtt^3*mWW^4*s^9*t^2 - 1670*ep*mtt^3*mWW^4*s^9*t^2 - 6616*ep^2*mtt^3*mWW^4*s^9*t^2 + 12654*ep^3*mtt^3*mWW^4*s^9*t^2 + 91928*ep^4*mtt^3*mWW^4*s^9*t^2 + 141032*ep^5*mtt^3*mWW^4*s^9*t^2 + 67344*ep^6*mtt^3*mWW^4*s^9*t^2 + 128*mtt^2*mWW^5*s^9*t^2 + 690*ep*mtt^2*mWW^5*s^9*t^2 + 1256*ep^2*mtt^2*mWW^5*s^9*t^2 + 2998*ep^3*mtt^2*mWW^5*s^9*t^2 + 21072*ep^4*mtt^2*mWW^5*s^9*t^2 + 52048*ep^5*mtt^2*mWW^5*s^9*t^2 + 38704*ep^6*mtt^2*mWW^5*s^9*t^2 - 112*mtt*mWW^6*s^9*t^2 + 466*ep*mtt*mWW^6*s^9*t^2 + 4430*ep^2*mtt*mWW^6*s^9*t^2 - 4886*ep^3*mtt*mWW^6*s^9*t^2 - 64366*ep^4*mtt*mWW^6*s^9*t^2 - 119732*ep^5*mtt*mWW^6*s^9*t^2 - 68208*ep^6*mtt*mWW^6*s^9*t^2 - 68*ep*mWW^7*s^9*t^2 - 1238*ep^2*mWW^7*s^9*t^2 - 178*ep^3*mWW^7*s^9*t^2 + 14348*ep^4*mWW^7*s^9*t^2 + 29684*ep^5*mWW^7*s^9*t^2 + 16784*ep^6*mWW^7*s^9*t^2 - 4*ep*mtt^3*mWW^3*s^10*t^2 - 52*ep^2*mtt^3*mWW^3*s^10*t^2 - 272*ep^3*mtt^3*mWW^3*s^10*t^2 - 720*ep^4*mtt^3*mWW^3*s^10*t^2 - 960*ep^5*mtt^3*mWW^3*s^10*t^2 - 512*ep^6*mtt^3*mWW^3*s^10*t^2 + 32*ep*mtt^2*mWW^4*s^10*t^2 + 232*ep^2*mtt^2*mWW^4*s^10*t^2 + 368*ep^3*mtt^2*mWW^4*s^10*t^2 - 608*ep^4*mtt^2*mWW^4*s^10*t^2 - 1984*ep^5*mtt^2*mWW^4*s^10*t^2 - 1280*ep^6*mtt^2*mWW^4*s^10*t^2 - 28*ep*mtt*mWW^5*s^10*t^2 - 348*ep^2*mtt*mWW^5*s^10*t^2 - 1656*ep^3*mtt*mWW^5*s^10*t^2 - 3760*ep^4*mtt*mWW^5*s^10*t^2 - 4064*ep^5*mtt*mWW^5*s^10*t^2 - 1664*ep^6*mtt*mWW^5*s^10*t^2 + 24*ep^2*mWW^6*s^10*t^2 + 216*ep^3*mWW^6*s^10*t^2 + 672*ep^4*mWW^6*s^10*t^2 + 864*ep^5*mWW^6*s^10*t^2 + 384*ep^6*mWW^6*s^10*t^2 + 18*ep^2*mtt^13*mWW^2*t^3 + 174*ep^3*mtt^13*mWW^2*t^3 + 600*ep^4*mtt^13*mWW^2*t^3 + 888*ep^5*mtt^13*mWW^2*t^3 + 480*ep^6*mtt^13*mWW^2*t^3 - 6*ep*mtt^12*mWW^3*t^3 - 114*ep^2*mtt^12*mWW^3*t^3 - 732*ep^3*mtt^12*mWW^3*t^3 - 2088*ep^4*mtt^12*mWW^3*t^3 - 2736*ep^5*mtt^12*mWW^3*t^3 - 1344*ep^6*mtt^12*mWW^3*t^3 + 6*ep*mtt^11*mWW^4*t^3 + 6*ep^2*mtt^11*mWW^4*t^3 - 348*ep^3*mtt^11*mWW^4*t^3 - 1800*ep^4*mtt^11*mWW^4*t^3 - 3312*ep^5*mtt^11*mWW^4*t^3 - 2112*ep^6*mtt^11*mWW^4*t^3 + 42*ep*mtt^10*mWW^5*t^3 + 786*ep^2*mtt^10*mWW^5*t^3 + 5160*ep^3*mtt^10*mWW^5*t^3 + 15432*ep^4*mtt^10*mWW^5*t^3 + 21600*ep^5*mtt^10*mWW^5*t^3 + 11520*ep^6*mtt^10*mWW^5*t^3 - 90*ep*mtt^9*mWW^6*t^3 - 1302*ep^2*mtt^9*mWW^6*t^3 - 7248*ep^3*mtt^9*mWW^6*t^3 - 19416*ep^4*mtt^9*mWW^6*t^3 - 25152*ep^5*mtt^9*mWW^6*t^3 - 12672*ep^6*mtt^9*mWW^6*t^3 + 30*ep*mtt^8*mWW^7*t^3 + 222*ep^2*mtt^8*mWW^7*t^3 + 336*ep^3*mtt^8*mWW^7*t^3 - 840*ep^4*mtt^8*mWW^7*t^3 - 2688*ep^5*mtt^8*mWW^7*t^3 - 1920*ep^6*mtt^8*mWW^7*t^3 + 66*ep*mtt^7*mWW^8*t^3 + 1074*ep^2*mtt^7*mWW^8*t^3 + 6492*ep^3*mtt^7*mWW^8*t^3 + 18408*ep^4*mtt^7*mWW^8*t^3 + 24816*ep^5*mtt^7*mWW^8*t^3 + 12864*ep^6*mtt^7*mWW^8*t^3 - 66*ep*mtt^6*mWW^9*t^3 - 906*ep^2*mtt^6*mWW^9*t^3 - 4872*ep^3*mtt^6*mWW^9*t^3 - 12840*ep^4*mtt^6*mWW^9*t^3 - 16608*ep^5*mtt^6*mWW^9*t^3 - 8448*ep^6*mtt^6*mWW^9*t^3 + 18*ep*mtt^5*mWW^10*t^3 + 204*ep^2*mtt^5*mWW^10*t^3 + 930*ep^3*mtt^5*mWW^10*t^3 + 2208*ep^4*mtt^5*mWW^10*t^3 + 2760*ep^5*mtt^5*mWW^10*t^3 + 1440*ep^6*mtt^5*mWW^10*t^3 + 12*ep^2*mtt^4*mWW^11*t^3 + 108*ep^3*mtt^4*mWW^11*t^3 + 336*ep^4*mtt^4*mWW^11*t^3 + 432*ep^5*mtt^4*mWW^11*t^3 + 192*ep^6*mtt^4*mWW^11*t^3 - 18*ep^2*mtt^13*mWW*s*t^3 - 174*ep^3*mtt^13*mWW*s*t^3 - 600*ep^4*mtt^13*mWW*s*t^3 - 888*ep^5*mtt^13*mWW*s*t^3 - 480*ep^6*mtt^13*mWW*s*t^3 - 144*ep*mtt^12*mWW^2*s*t^3 - 1062*ep^2*mtt^12*mWW^2*s*t^3 - 1614*ep^3*mtt^12*mWW^2*s*t^3 + 3868*ep^4*mtt^12*mWW^2*s*t^3 + 12384*ep^5*mtt^12*mWW^2*s*t^3 + 8768*ep^6*mtt^12*mWW^2*s*t^3 + 802*ep*mtt^11*mWW^3*s*t^3 + 6204*ep^2*mtt^11*mWW^3*s*t^3 + 9918*ep^3*mtt^11*mWW^3*s*t^3 - 26384*ep^4*mtt^11*mWW^3*s*t^3 - 89320*ep^5*mtt^11*mWW^3*s*t^3 - 67360*ep^6*mtt^11*mWW^3*s*t^3 + 8*mtt^10*mWW^4*s*t^3 - 1226*ep*mtt^10*mWW^4*s*t^3 - 8222*ep^2*mtt^10*mWW^4*s*t^3 + 3418*ep^3*mtt^10*mWW^4*s*t^3 + 125350*ep^4*mtt^10*mWW^4*s*t^3 + 293980*ep^5*mtt^10*mWW^4*s*t^3 + 205712*ep^6*mtt^10*mWW^4*s*t^3 - 8*mtt^9*mWW^5*s*t^3 - 5938*ep^2*mtt^9*mWW^5*s*t^3 - 68366*ep^3*mtt^9*mWW^5*s*t^3 - 276404*ep^4*mtt^9*mWW^5*s*t^3 - 472864*ep^5*mtt^9*mWW^5*s*t^3 - 291520*ep^6*mtt^9*mWW^5*s*t^3 - 48*mtt^8*mWW^6*s*t^3 + 1010*ep*mtt^8*mWW^6*s*t^3 + 16806*ep^2*mtt^8*mWW^6*s*t^3 + 89702*ep^3*mtt^8*mWW^6*s*t^3 + 230782*ep^4*mtt^8*mWW^6*s*t^3 + 292028*ep^5*mtt^8*mWW^6*s*t^3 + 145040*ep^6*mtt^8*mWW^6*s*t^3 + 112*mtt^7*mWW^7*s*t^3 + 424*ep*mtt^7*mWW^7*s*t^3 - 190*ep^2*mtt^7*mWW^7*s*t^3 + 11098*ep^3*mtt^7*mWW^7*s*t^3 + 82484*ep^4*mtt^7*mWW^7*s*t^3 + 176848*ep^5*mtt^7*mWW^7*s*t^3 + 121984*ep^6*mtt^7*mWW^7*s*t^3 - 88*mtt^6*mWW^8*s*t^3 - 1654*ep*mtt^6*mWW^8*s*t^3 - 16266*ep^2*mtt^6*mWW^8*s*t^3 - 90146*ep^3*mtt^6*mWW^8*s*t^3 - 266774*ep^4*mtt^6*mWW^8*s*t^3 - 385500*ep^5*mtt^6*mWW^8*s*t^3 - 212112*ep^6*mtt^6*mWW^8*s*t^3 + 24*mtt^5*mWW^9*s*t^3 + 744*ep*mtt^5*mWW^9*s*t^3 + 8380*ep^2*mtt^5*mWW^9*s*t^3 + 46244*ep^3*mtt^5*mWW^9*s*t^3 + 132252*ep^4*mtt^5*mWW^9*s*t^3 + 183640*ep^5*mtt^5*mWW^9*s*t^3 + 96416*ep^6*mtt^5*mWW^9*s*t^3 + 238*ep*mtt^4*mWW^10*s*t^3 + 2616*ep^2*mtt^4*mWW^10*s*t^3 + 10768*ep^3*mtt^4*mWW^10*s*t^3 + 20766*ep^4*mtt^4*mWW^10*s*t^3 + 18964*ep^5*mtt^4*mWW^10*s*t^3 + 6768*ep^6*mtt^4*mWW^10*s*t^3 - 242*ep*mtt^3*mWW^11*s*t^3 - 2870*ep^2*mtt^3*mWW^11*s*t^3 - 13376*ep^3*mtt^3*mWW^11*s*t^3 - 30900*ep^4*mtt^3*mWW^11*s*t^3 - 35240*ep^5*mtt^3*mWW^11*s*t^3 - 15712*ep^6*mtt^3*mWW^11*s*t^3 + 48*ep*mtt^2*mWW^12*s*t^3 + 560*ep^2*mtt^2*mWW^12*s*t^3 + 2528*ep^3*mtt^2*mWW^12*s*t^3 + 5560*ep^4*mtt^2*mWW^12*s*t^3 + 5968*ep^5*mtt^2*mWW^12*s*t^3 + 2496*ep^6*mtt^2*mWW^12*s*t^3 - 288*ep*mtt^12*mWW*s^2*t^3 - 1452*ep^2*mtt^12*mWW*s^2*t^3 + 2454*ep^3*mtt^12*mWW*s^2*t^3 + 23890*ep^4*mtt^12*mWW*s^2*t^3 + 43236*ep^5*mtt^12*mWW*s^2*t^3 + 24560*ep^6*mtt^12*mWW*s^2*t^3 + 3372*ep*mtt^11*mWW^2*s^2*t^3 + 20721*ep^2*mtt^11*mWW^2*s^2*t^3 + 1978*ep^3*mtt^11*mWW^2*s^2*t^3 - 198853*ep^4*mtt^11*mWW^2*s^2*t^3 - 426738*ep^5*mtt^11*mWW^2*s^2*t^3 - 266152*ep^6*mtt^11*mWW^2*s^2*t^3 - 9152*ep*mtt^10*mWW^3*s^2*t^3 - 64063*ep^2*mtt^10*mWW^3*s^2*t^3 - 61246*ep^3*mtt^10*mWW^3*s^2*t^3 + 437775*ep^4*mtt^10*mWW^3*s^2*t^3 + 1153046*ep^5*mtt^10*mWW^3*s^2*t^3 + 798456*ep^6*mtt^10*mWW^3*s^2*t^3 - 72*mtt^9*mWW^4*s^2*t^3 + 4352*ep*mtt^9*mWW^4*s^2*t^3 + 35762*ep^2*mtt^9*mWW^4*s^2*t^3 + 27888*ep^3*mtt^9*mWW^4*s^2*t^3 - 404502*ep^4*mtt^9*mWW^4*s^2*t^3 - 1126352*ep^5*mtt^9*mWW^4*s^2*t^3 - 843824*ep^6*mtt^9*mWW^4*s^2*t^3 - 104*mtt^8*mWW^5*s^2*t^3 + 9660*ep*mtt^8*mWW^5*s^2*t^3 + 92412*ep^2*mtt^8*mWW^5*s^2*t^3 + 296878*ep^3*mtt^8*mWW^5*s^2*t^3 + 446606*ep^4*mtt^8*mWW^5*s^2*t^3 + 348888*ep^5*mtt^8*mWW^5*s^2*t^3 + 127888*ep^6*mtt^8*mWW^5*s^2*t^3 + 1112*mtt^7*mWW^6*s^2*t^3 - 1588*ep*mtt^7*mWW^6*s^2*t^3 - 90536*ep^2*mtt^7*mWW^6*s^2*t^3 - 411544*ep^3*mtt^7*mWW^6*s^2*t^3 - 662764*ep^4*mtt^7*mWW^6*s^2*t^3 - 270364*ep^5*mtt^7*mWW^6*s^2*t^3 + 148000*ep^6*mtt^7*mWW^6*s^2*t^3 - 1872*mtt^6*mWW^7*s^2*t^3 - 20480*ep*mtt^6*mWW^7*s^2*t^3 - 73104*ep^2*mtt^6*mWW^7*s^2*t^3 - 74526*ep^3*mtt^6*mWW^7*s^2*t^3 + 36978*ep^4*mtt^6*mWW^7*s^2*t^3 + 20216*ep^5*mtt^6*mWW^7*s^2*t^3 - 78096*ep^6*mtt^6*mWW^7*s^2*t^3 + 1000*mtt^5*mWW^8*s^2*t^3 + 16224*ep*mtt^5*mWW^8*s^2*t^3 + 111204*ep^2*mtt^5*mWW^8*s^2*t^3 + 408856*ep^3*mtt^5*mWW^8*s^2*t^3 + 874460*ep^4*mtt^5*mWW^8*s^2*t^3 + 1000548*ep^5*mtt^5*mWW^8*s^2*t^3 + 451552*ep^6*mtt^5*mWW^8*s^2*t^3 + 184*mtt^4*mWW^9*s^2*t^3 + 1788*ep*mtt^4*mWW^9*s^2*t^3 - 11472*ep^2*mtt^4*mWW^9*s^2*t^3 - 158920*ep^3*mtt^4*mWW^9*s^2*t^3 - 572228*ep^4*mtt^4*mWW^9*s^2*t^3 - 842036*ep^5*mtt^4*mWW^9*s^2*t^3 - 434144*ep^6*mtt^4*mWW^9*s^2*t^3 - 312*mtt^3*mWW^10*s^2*t^3 - 5232*ep*mtt^3*mWW^10*s^2*t^3 - 32037*ep^2*mtt^3*mWW^10*s^2*t^3 - 92410*ep^3*mtt^3*mWW^10*s^2*t^3 - 136587*ep^4*mtt^3*mWW^10*s^2*t^3 - 97130*ep^5*mtt^3*mWW^10*s^2*t^3 - 22872*ep^6*mtt^3*mWW^10*s^2*t^3 + 64*mtt^2*mWW^11*s^2*t^3 + 1512*ep*mtt^2*mWW^11*s^2*t^3 + 14763*ep^2*mtt^2*mWW^11*s^2*t^3 + 71268*ep^3*mtt^2*mWW^11*s^2*t^3 + 179307*ep^4*mtt^2*mWW^11*s^2*t^3 + 222282*ep^5*mtt^2*mWW^11*s^2*t^3 + 105080*ep^6*mtt^2*mWW^11*s^2*t^3 - 168*ep*mtt*mWW^12*s^2*t^3 - 2202*ep^2*mtt*mWW^12*s^2*t^3 - 10704*ep^3*mtt*mWW^12*s^2*t^3 - 24138*ep^4*mtt*mWW^12*s^2*t^3 - 25628*ep^5*mtt*mWW^12*s^2*t^3 - 10448*ep^6*mtt*mWW^12*s^2*t^3 + 4*ep^2*mWW^13*s^2*t^3 + 28*ep^3*mWW^13*s^2*t^3 + 56*ep^4*mWW^13*s^2*t^3 + 32*ep^5*mWW^13*s^2*t^3 + 2016*ep*mtt^11*mWW*s^3*t^3 + 10668*ep^2*mtt^11*mWW*s^3*t^3 - 12306*ep^3*mtt^11*mWW*s^3*t^3 - 150430*ep^4*mtt^11*mWW*s^3*t^3 - 277788*ep^5*mtt^11*mWW*s^3*t^3 - 158480*ep^6*mtt^11*mWW*s^3*t^3 - 15828*ep*mtt^10*mWW^2*s^3*t^3 - 94600*ep^2*mtt^10*mWW^2*s^3*t^3 + 5978*ep^3*mtt^10*mWW^2*s^3*t^3 + 967102*ep^4*mtt^10*mWW^2*s^3*t^3 + 2036620*ep^5*mtt^10*mWW^2*s^3*t^3 + 1261440*ep^6*mtt^10*mWW^2*s^3*t^3 + 22694*ep*mtt^9*mWW^3*s^3*t^3 + 165692*ep^2*mtt^9*mWW^3*s^3*t^3 + 238594*ep^3*mtt^9*mWW^3*s^3*t^3 - 838032*ep^4*mtt^9*mWW^3*s^3*t^3 - 2639900*ep^5*mtt^9*mWW^3*s^3*t^3 - 1950784*ep^6*mtt^9*mWW^3*s^3*t^3 + 376*mtt^8*mWW^4*s^3*t^3 + 33222*ep*mtt^8*mWW^4*s^3*t^3 + 160558*ep^2*mtt^8*mWW^4*s^3*t^3 - 271870*ep^3*mtt^8*mWW^4*s^3*t^3 - 2374294*ep^4*mtt^8*mWW^4*s^3*t^3 - 3885596*ep^5*mtt^8*mWW^4*s^3*t^3 - 1952800*ep^6*mtt^8*mWW^4*s^3*t^3 + 464*mtt^7*mWW^5*s^3*t^3 - 78354*ep*mtt^7*mWW^5*s^3*t^3 - 570590*ep^2*mtt^7*mWW^5*s^3*t^3 - 608084*ep^3*mtt^7*mWW^5*s^3*t^3 + 3261320*ep^4*mtt^7*mWW^5*s^3*t^3 + 8546840*ep^5*mtt^7*mWW^5*s^3*t^3 + 5751136*ep^6*mtt^7*mWW^5*s^3*t^3 - 4416*mtt^6*mWW^6*s^3*t^3 - 12494*ep*mtt^6*mWW^6*s^3*t^3 + 192332*ep^2*mtt^6*mWW^6*s^3*t^3 + 1083030*ep^3*mtt^6*mWW^6*s^3*t^3 + 1654240*ep^4*mtt^6*mWW^6*s^3*t^3 + 67344*ep^5*mtt^6*mWW^6*s^3*t^3 - 1055264*ep^6*mtt^6*mWW^6*s^3*t^3 + 5552*mtt^5*mWW^7*s^3*t^3 + 95306*ep*mtt^5*mWW^7*s^3*t^3 + 412854*ep^2*mtt^5*mWW^7*s^3*t^3 + 12432*ep^3*mtt^5*mWW^7*s^3*t^3 - 3072588*ep^4*mtt^5*mWW^7*s^3*t^3 - 6032832*ep^5*mtt^5*mWW^7*s^3*t^3 - 3515904*ep^6*mtt^5*mWW^7*s^3*t^3 - 152*mtt^4*mWW^8*s^3*t^3 - 30462*ep*mtt^4*mWW^8*s^3*t^3 - 295912*ep^2*mtt^4*mWW^8*s^3*t^3 - 986470*ep^3*mtt^4*mWW^8*s^3*t^3 - 1337984*ep^4*mtt^4*mWW^8*s^3*t^3 - 442200*ep^5*mtt^4*mWW^8*s^3*t^3 + 344416*ep^6*mtt^4*mWW^8*s^3*t^3 - 3552*mtt^3*mWW^9*s^3*t^3 - 35086*ep*mtt^3*mWW^9*s^3*t^3 - 34710*ep^2*mtt^3*mWW^9*s^3*t^3 + 623854*ep^3*mtt^3*mWW^9*s^3*t^3 + 2548974*ep^4*mtt^3*mWW^9*s^3*t^3 + 3736356*ep^5*mtt^3*mWW^9*s^3*t^3 + 1894128*ep^6*mtt^3*mWW^9*s^3*t^3 + 2016*mtt^2*mWW^10*s^3*t^3 + 21162*ep*mtt^2*mWW^10*s^3*t^3 + 63700*ep^2*mtt^2*mWW^10*s^3*t^3 - 35968*ep^3*mtt^2*mWW^10*s^3*t^3 - 494470*ep^4*mtt^2*mWW^10*s^3*t^3 - 849820*ep^5*mtt^2*mWW^10*s^3*t^3 - 473504*ep^6*mtt^2*mWW^10*s^3*t^3 - 288*mtt*mWW^11*s^3*t^3 - 2224*ep*mtt*mWW^11*s^3*t^3 - 10794*ep^2*mtt*mWW^11*s^3*t^3 - 54298*ep^3*mtt*mWW^11*s^3*t^3 - 177436*ep^4*mtt*mWW^11*s^3*t^3 - 275076*ep^5*mtt*mWW^11*s^3*t^3 - 151552*ep^6*mtt*mWW^11*s^3*t^3 + 48*ep*mWW^12*s^3*t^3 + 802*ep^2*mWW^12*s^3*t^3 + 5108*ep^3*mWW^12*s^3*t^3 + 13598*ep^4*mWW^12*s^3*t^3 + 16052*ep^5*mWW^12*s^3*t^3 + 7168*ep^6*mWW^12*s^3*t^3 - 6048*ep*mtt^10*mWW*s^4*t^3 - 32508*ep^2*mtt^10*mWW*s^4*t^3 + 32046*ep^3*mtt^10*mWW*s^4*t^3 + 434490*ep^4*mtt^10*mWW*s^4*t^3 + 808500*ep^5*mtt^10*mWW*s^4*t^3 + 462000*ep^6*mtt^10*mWW*s^4*t^3 + 33840*ep*mtt^9*mWW^2*s^4*t^3 + 199413*ep^2*mtt^9*mWW^2*s^4*t^3 - 15286*ep^3*mtt^9*mWW^2*s^4*t^3 - 2043677*ep^4*mtt^9*mWW^2*s^4*t^3 - 4307714*ep^5*mtt^9*mWW^2*s^4*t^3 - 2674936*ep^6*mtt^9*mWW^2*s^4*t^3 - 10996*ep*mtt^8*mWW^3*s^4*t^3 - 122013*ep^2*mtt^8*mWW^3*s^4*t^3 - 552782*ep^3*mtt^8*mWW^3*s^4*t^3 - 744023*ep^4*mtt^8*mWW^3*s^4*t^3 + 389478*ep^5*mtt^8*mWW^3*s^4*t^3 + 949928*ep^6*mtt^8*mWW^3*s^4*t^3 - 1056*mtt^7*mWW^4*s^4*t^3 - 154388*ep*mtt^7*mWW^4*s^4*t^3 - 823884*ep^2*mtt^7*mWW^4*s^4*t^3 + 853170*ep^3*mtt^7*mWW^4*s^4*t^3 + 11240478*ep^4*mtt^7*mWW^4*s^4*t^3 + 20976864*ep^5*mtt^7*mWW^4*s^4*t^3 + 12049648*ep^6*mtt^7*mWW^4*s^4*t^3 - 232*mtt^6*mWW^5*s^4*t^3 + 199982*ep*mtt^6*mWW^5*s^4*t^3 + 1307030*ep^2*mtt^6*mWW^5*s^4*t^3 + 523906*ep^3*mtt^6*mWW^5*s^4*t^3 - 11330202*ep^4*mtt^6*mWW^5*s^4*t^3 - 25967936*ep^5*mtt^6*mWW^5*s^4*t^3 - 16860048*ep^6*mtt^6*mWW^5*s^4*t^3 + 6304*mtt^5*mWW^6*s^4*t^3 + 55324*ep*mtt^5*mWW^6*s^4*t^3 - 52878*ep^2*mtt^5*mWW^6*s^4*t^3 - 1684108*ep^3*mtt^5*mWW^6*s^4*t^3 - 4954066*ep^4*mtt^5*mWW^6*s^4*t^3 - 5012376*ep^5*mtt^5*mWW^6*s^4*t^3 - 1311216*ep^6*mtt^5*mWW^6*s^4*t^3 - 5792*mtt^4*mWW^7*s^4*t^3 - 180290*ep*mtt^4*mWW^7*s^4*t^3 - 902642*ep^2*mtt^4*mWW^7*s^4*t^3 + 390540*ep^3*mtt^4*mWW^7*s^4*t^3 + 9766724*ep^4*mtt^4*mWW^7*s^4*t^3 + 19445076*ep^5*mtt^4*mWW^7*s^4*t^3 + 11772192*ep^6*mtt^4*mWW^7*s^4*t^3 - 3152*mtt^3*mWW^8*s^4*t^3 + 22924*ep*mtt^3*mWW^8*s^4*t^3 + 394042*ep^2*mtt^3*mWW^8*s^4*t^3 + 1183742*ep^3*mtt^3*mWW^8*s^4*t^3 + 496484*ep^4*mtt^3*mWW^8*s^4*t^3 - 2255876*ep^5*mtt^3*mWW^8*s^4*t^3 - 2391264*ep^6*mtt^3*mWW^8*s^4*t^3 + 6152*mtt^2*mWW^9*s^4*t^3 + 62514*ep*mtt^2*mWW^9*s^4*t^3 + 88976*ep^2*mtt^2*mWW^9*s^4*t^3 - 897744*ep^3*mtt^2*mWW^9*s^4*t^3 - 3827266*ep^4*mtt^2*mWW^9*s^4*t^3 - 5608560*ep^5*mtt^2*mWW^9*s^4*t^3 - 2826288*ep^6*mtt^2*mWW^9*s^4*t^3 - 2416*mtt*mWW^10*s^4*t^3 - 23908*ep*mtt*mWW^10*s^4*t^3 - 57773*ep^2*mtt*mWW^10*s^4*t^3 + 157298*ep^3*mtt*mWW^10*s^4*t^3 + 914213*ep^4*mtt*mWW^10*s^4*t^3 + 1435470*ep^5*mtt*mWW^10*s^4*t^3 + 767384*ep^6*mtt*mWW^10*s^4*t^3 + 192*mWW^11*s^4*t^3 + 1046*ep*mWW^11*s^4*t^3 + 2237*ep^2*mWW^11*s^4*t^3 + 9218*ep^3*mWW^11*s^4*t^3 + 46845*ep^4*mWW^11*s^4*t^3 + 97074*ep^5*mWW^11*s^4*t^3 + 62600*ep^6*mWW^11*s^4*t^3 + 10080*ep*mtt^9*mWW*s^5*t^3 + 54600*ep^2*mtt^9*mWW*s^5*t^3 - 49350*ep^3*mtt^9*mWW*s^5*t^3 - 710150*ep^4*mtt^9*mWW*s^5*t^3 - 1326780*ep^5*mtt^9*mWW*s^5*t^3 - 758800*ep^6*mtt^9*mWW*s^5*t^3 - 39720*ep*mtt^8*mWW^2*s^5*t^3 - 231228*ep^2*mtt^8*mWW^2*s^5*t^3 + 8586*ep^3*mtt^8*mWW^2*s^5*t^3 + 2325350*ep^4*mtt^8*mWW^2*s^5*t^3 + 4946332*ep^5*mtt^8*mWW^2*s^5*t^3 + 3094160*ep^6*mtt^8*mWW^2*s^5*t^3 - 28558*ep*mtt^7*mWW^3*s^5*t^3 - 104626*ep^2*mtt^7*mWW^3*s^5*t^3 + 746854*ep^3*mtt^7*mWW^3*s^5*t^3 + 3718406*ep^4*mtt^7*mWW^3*s^5*t^3 + 5210452*ep^5*mtt^7*mWW^3*s^5*t^3 + 2259312*ep^6*mtt^7*mWW^3*s^5*t^3 + 1624*mtt^6*mWW^4*s^5*t^3 + 251782*ep*mtt^6*mWW^4*s^5*t^3 + 1338050*ep^2*mtt^6*mWW^4*s^5*t^3 - 1351498*ep^3*mtt^6*mWW^4*s^5*t^3 - 18256742*ep^4*mtt^6*mWW^4*s^5*t^3 - 34449200*ep^5*mtt^6*mWW^4*s^5*t^3 - 20015232*ep^6*mtt^6*mWW^4*s^5*t^3 - 1600*mtt^5*mWW^5*s^5*t^3 - 238426*ep*mtt^5*mWW^5*s^5*t^3 - 1404004*ep^2*mtt^5*mWW^5*s^5*t^3 + 27112*ep^3*mtt^5*mWW^5*s^5*t^3 + 14318362*ep^4*mtt^5*mWW^5*s^5*t^3 + 30933828*ep^5*mtt^5*mWW^5*s^5*t^3 + 19654480*ep^6*mtt^5*mWW^5*s^5*t^3 - 2392*mtt^4*mWW^6*s^5*t^3 - 89248*ep*mtt^4*mWW^6*s^5*t^3 - 309428*ep^2*mtt^4*mWW^6*s^5*t^3 + 1564410*ep^3*mtt^4*mWW^6*s^5*t^3 + 8719890*ep^4*mtt^4*mWW^6*s^5*t^3 + 13588828*ep^5*mtt^4*mWW^6*s^5*t^3 + 6828048*ep^6*mtt^4*mWW^6*s^5*t^3 + 1760*mtt^3*mWW^7*s^5*t^3 + 176952*ep*mtt^3*mWW^7*s^5*t^3 + 1004170*ep^2*mtt^3*mWW^7*s^5*t^3 - 629676*ep^3*mtt^3*mWW^7*s^5*t^3 - 12565282*ep^4*mtt^3*mWW^7*s^5*t^3 - 25175444*ep^5*mtt^3*mWW^7*s^5*t^3 - 15349168*ep^6*mtt^3*mWW^7*s^5*t^3 + 3272*mtt^2*mWW^8*s^5*t^3 - 13992*ep*mtt^2*mWW^8*s^5*t^3 - 304120*ep^2*mtt^2*mWW^8*s^5*t^3 - 713680*ep^3*mtt^2*mWW^8*s^5*t^3 + 763804*ep^4*mtt^2*mWW^8*s^5*t^3 + 3825732*ep^5*mtt^2*mWW^8*s^5*t^3 + 3072240*ep^6*mtt^2*mWW^8*s^5*t^3 - 3616*mtt*mWW^9*s^5*t^3 - 37368*ep*mtt*mWW^9*s^5*t^3 - 59616*ep^2*mtt*mWW^9*s^5*t^3 + 480620*ep^3*mtt*mWW^9*s^5*t^3 + 2081892*ep^4*mtt*mWW^9*s^5*t^3 + 3042816*ep^5*mtt*mWW^9*s^5*t^3 + 1527648*ep^6*mtt*mWW^9*s^5*t^3 + 952*mWW^10*s^5*t^3 + 8498*ep*mWW^10*s^5*t^3 + 18506*ep^2*mWW^10*s^5*t^3 - 62066*ep^3*mWW^10*s^5*t^3 - 325834*ep^4*mWW^10*s^5*t^3 - 498644*ep^5*mWW^10*s^5*t^3 - 262000*ep^6*mWW^10*s^5*t^3 - 10080*ep*mtt^8*mWW*s^6*t^3 - 54852*ep^2*mtt^8*mWW*s^6*t^3 + 46914*ep^3*mtt^8*mWW*s^6*t^3 + 701750*ep^4*mtt^8*mWW*s^6*t^3 + 1314348*ep^5*mtt^8*mWW*s^6*t^3 + 752080*ep^6*mtt^8*mWW*s^6*t^3 + 27084*ep*mtt^7*mWW^2*s^6*t^3 + 155507*ep^2*mtt^7*mWW^2*s^6*t^3 + 5494*ep^3*mtt^7*mWW^2*s^6*t^3 - 1513823*ep^4*mtt^7*mWW^2*s^6*t^3 - 3272854*ep^5*mtt^7*mWW^2*s^6*t^3 - 2072088*ep^6*mtt^7*mWW^2*s^6*t^3 + 46008*ep*mtt^6*mWW^3*s^6*t^3 + 226811*ep^2*mtt^6*mWW^3*s^6*t^3 - 582530*ep^3*mtt^6*mWW^3*s^6*t^3 - 4313171*ep^4*mtt^6*mWW^3*s^6*t^3 - 6996038*ep^5*mtt^6*mWW^3*s^6*t^3 - 3537592*ep^6*mtt^6*mWW^3*s^6*t^3 - 1384*mtt^5*mWW^4*s^6*t^3 - 201140*ep*mtt^5*mWW^4*s^6*t^3 - 1038610*ep^2*mtt^5*mWW^4*s^6*t^3 + 1181696*ep^3*mtt^5*mWW^4*s^6*t^3 + 14550582*ep^4*mtt^5*mWW^4*s^6*t^3 + 27112476*ep^5*mtt^5*mWW^4*s^6*t^3 + 15633440*ep^6*mtt^5*mWW^4*s^6*t^3 + 3232*mtt^4*mWW^5*s^6*t^3 + 148342*ep*mtt^4*mWW^5*s^6*t^3 + 755390*ep^2*mtt^4*mWW^5*s^6*t^3 - 339992*ep^3*mtt^4*mWW^5*s^6*t^3 - 8633984*ep^4*mtt^4*mWW^5*s^6*t^3 - 17663744*ep^5*mtt^4*mWW^5*s^6*t^3 - 10967056*ep^6*mtt^4*mWW^5*s^6*t^3 - 2040*mtt^3*mWW^6*s^6*t^3 + 68244*ep*mtt^3*mWW^6*s^6*t^3 + 392611*ep^2*mtt^3*mWW^6*s^6*t^3 - 865670*ep^3*mtt^3*mWW^6*s^6*t^3 - 7474135*ep^4*mtt^3*mWW^6*s^6*t^3 - 13271854*ep^5*mtt^3*mWW^6*s^6*t^3 - 7385448*ep^6*mtt^3*mWW^6*s^6*t^3 + 664*mtt^2*mWW^7*s^6*t^3 - 91532*ep*mtt^2*mWW^7*s^6*t^3 - 574765*ep^2*mtt^2*mWW^7*s^6*t^3 + 362698*ep^3*mtt^2*mWW^7*s^6*t^3 + 7460145*ep^4*mtt^2*mWW^7*s^6*t^3 + 15021498*ep^5*mtt^2*mWW^7*s^6*t^3 + 9144728*ep^6*mtt^2*mWW^7*s^6*t^3 - 1408*mtt*mWW^8*s^6*t^3 + 3876*ep*mtt*mWW^8*s^6*t^3 + 115880*ep^2*mtt*mWW^8*s^6*t^3 + 231820*ep^3*mtt*mWW^8*s^6*t^3 - 526768*ep^4*mtt*mWW^8*s^6*t^3 - 1858184*ep^5*mtt*mWW^8*s^6*t^3 - 1372576*ep^6*mtt*mWW^8*s^6*t^3 + 936*mWW^9*s^6*t^3 + 9198*ep*mWW^9*s^6*t^3 + 16076*ep^2*mWW^9*s^6*t^3 - 95246*ep^3*mWW^9*s^6*t^3 - 429444*ep^4*mWW^9*s^6*t^3 - 638128*ep^5*mWW^9*s^6*t^3 - 328352*ep^6*mWW^9*s^6*t^3 + 6048*ep*mtt^7*mWW*s^7*t^3 + 33012*ep^2*mtt^7*mWW*s^7*t^3 - 27174*ep^3*mtt^7*mWW*s^7*t^3 - 417690*ep^4*mtt^7*mWW*s^7*t^3 - 783636*ep^5*mtt^7*mWW*s^7*t^3 - 448560*ep^6*mtt^7*mWW*s^7*t^3 - 10692*ep*mtt^6*mWW^2*s^7*t^3 - 60336*ep^2*mtt^6*mWW^2*s^7*t^3 - 7418*ep^3*mtt^6*mWW^2*s^7*t^3 + 565618*ep^4*mtt^6*mWW^2*s^7*t^3 + 1251188*ep^5*mtt^6*mWW^2*s^7*t^3 + 805472*ep^6*mtt^6*mWW^2*s^7*t^3 - 27174*ep*mtt^5*mWW^3*s^7*t^3 - 142212*ep^2*mtt^5*mWW^3*s^7*t^3 + 250190*ep^3*mtt^5*mWW^3*s^7*t^3 + 2260432*ep^4*mtt^5*mWW^3*s^7*t^3 + 3814612*ep^5*mtt^5*mWW^3*s^7*t^3 + 1986272*ep^6*mtt^5*mWW^3*s^7*t^3 + 616*mtt^4*mWW^4*s^7*t^3 + 81466*ep*mtt^4*mWW^4*s^7*t^3 + 402110*ep^2*mtt^4*mWW^4*s^7*t^3 - 556346*ep^3*mtt^4*mWW^4*s^7*t^3 - 5912042*ep^4*mtt^4*mWW^4*s^7*t^3 - 10727808*ep^5*mtt^4*mWW^4*s^7*t^3 - 6070448*ep^6*mtt^4*mWW^4*s^7*t^3 - 2376*mtt^3*mWW^5*s^7*t^3 - 47544*ep*mtt^3*mWW^5*s^7*t^3 - 192008*ep^2*mtt^3*mWW^5*s^7*t^3 + 190974*ep^3*mtt^3*mWW^5*s^7*t^3 + 2415738*ep^4*mtt^3*mWW^5*s^7*t^3 + 4644428*ep^5*mtt^3*mWW^5*s^7*t^3 + 2806864*ep^6*mtt^3*mWW^5*s^7*t^3 + 1880*mtt^2*mWW^6*s^7*t^3 - 25448*ep*mtt^2*mWW^6*s^7*t^3 - 179300*ep^2*mtt^2*mWW^6*s^7*t^3 + 276794*ep^3*mtt^2*mWW^6*s^7*t^3 + 3017418*ep^4*mtt^2*mWW^6*s^7*t^3 + 5567372*ep^5*mtt^2*mWW^6*s^7*t^3 + 3170336*ep^6*mtt^2*mWW^6*s^7*t^3 - 312*mtt*mWW^7*s^7*t^3 + 23502*ep*mtt*mWW^7*s^7*t^3 + 154908*ep^2*mtt*mWW^7*s^7*t^3 - 89322*ep^3*mtt*mWW^7*s^7*t^3 - 1985616*ep^4*mtt*mWW^7*s^7*t^3 - 3992412*ep^5*mtt*mWW^7*s^7*t^3 - 2411520*ep^6*mtt*mWW^7*s^7*t^3 + 192*mWW^8*s^7*t^3 - 158*ep*mWW^8*s^7*t^3 - 15070*ep^2*mWW^8*s^7*t^3 - 28146*ep^3*mWW^8*s^7*t^3 + 86238*ep^4*mWW^8*s^7*t^3 + 271856*ep^5*mWW^8*s^7*t^3 + 191152*ep^6*mWW^8*s^7*t^3 - 2016*ep*mtt^6*mWW*s^8*t^3 - 11028*ep^2*mtt^6*mWW*s^8*t^3 + 8826*ep^3*mtt^6*mWW*s^8*t^3 + 138430*ep^4*mtt^6*mWW*s^8*t^3 + 260028*ep^5*mtt^6*mWW*s^8*t^3 + 148880*ep^6*mtt^6*mWW*s^8*t^3 + 2328*ep*mtt^5*mWW^2*s^8*t^3 + 12885*ep^2*mtt^5*mWW^2*s^8*t^3 + 2072*ep^3*mtt^5*mWW^2*s^8*t^3 - 119767*ep^4*mtt^5*mWW^2*s^8*t^3 - 270190*ep^5*mtt^5*mWW^2*s^8*t^3 - 176680*ep^6*mtt^5*mWW^2*s^8*t^3 + 7074*ep*mtt^4*mWW^3*s^8*t^3 + 38243*ep^2*mtt^4*mWW^3*s^8*t^3 - 51894*ep^3*mtt^4*mWW^3*s^8*t^3 - 541229*ep^4*mtt^4*mWW^3*s^8*t^3 - 923046*ep^5*mtt^4*mWW^3*s^8*t^3 - 480168*ep^6*mtt^4*mWW^3*s^8*t^3 - 112*mtt^3*mWW^4*s^8*t^3 - 14742*ep*mtt^3*mWW^4*s^8*t^3 - 69130*ep^2*mtt^3*mWW^4*s^8*t^3 + 119538*ep^3*mtt^3*mWW^4*s^8*t^3 + 1087594*ep^4*mtt^3*mWW^4*s^8*t^3 + 1906676*ep^5*mtt^3*mWW^4*s^8*t^3 + 1050144*ep^6*mtt^3*mWW^4*s^8*t^3 + 624*mtt^2*mWW^5*s^8*t^3 + 5958*ep*mtt^2*mWW^5*s^8*t^3 + 15434*ep^2*mtt^2*mWW^5*s^8*t^3 - 20712*ep^3*mtt^2*mWW^5*s^8*t^3 - 176784*ep^4*mtt^2*mWW^5*s^8*t^3 - 330424*ep^5*mtt^2*mWW^5*s^8*t^3 - 204432*ep^6*mtt^2*mWW^5*s^8*t^3 - 400*mtt*mWW^6*s^8*t^3 + 4558*ep*mtt*mWW^6*s^8*t^3 + 32697*ep^2*mtt*mWW^6*s^8*t^3 - 47574*ep^3*mtt*mWW^6*s^8*t^3 - 524155*ep^4*mtt*mWW^6*s^8*t^3 - 949030*ep^5*mtt*mWW^6*s^8*t^3 - 529528*ep^6*mtt*mWW^6*s^8*t^3 - 112*mWW^7*s^8*t^3 - 3160*ep*mWW^7*s^8*t^3 - 16365*ep^2*mWW^7*s^8*t^3 + 15520*ep^3*mWW^7*s^8*t^3 + 221015*ep^4*mWW^7*s^8*t^3 + 423202*ep^5*mWW^7*s^8*t^3 + 248232*ep^6*mWW^7*s^8*t^3 + 288*ep*mtt^5*mWW*s^9*t^3 + 1578*ep^2*mtt^5*mWW*s^9*t^3 - 1236*ep^3*mtt^5*mWW*s^9*t^3 - 19690*ep^4*mtt^5*mWW*s^9*t^3 - 37020*ep^5*mtt^5*mWW*s^9*t^3 - 21200*ep^6*mtt^5*mWW*s^9*t^3 - 240*ep*mtt^4*mWW^2*s^9*t^3 - 1318*ep^2*mtt^4*mWW^2*s^9*t^3 + 36*ep^3*mtt^4*mWW^2*s^9*t^3 + 13582*ep^4*mtt^4*mWW^2*s^9*t^3 + 30084*ep^5*mtt^4*mWW^2*s^9*t^3 + 19536*ep^6*mtt^4*mWW^2*s^9*t^3 - 692*ep*mtt^3*mWW^3*s^9*t^3 - 3922*ep^2*mtt^3*mWW^3*s^9*t^3 + 3628*ep^3*mtt^3*mWW^3*s^9*t^3 + 48314*ep^4*mtt^3*mWW^3*s^9*t^3 + 83452*ep^5*mtt^3*mWW^3*s^9*t^3 + 43280*ep^6*mtt^3*mWW^3*s^9*t^3 + 668*ep*mtt^2*mWW^4*s^9*t^3 + 3360*ep^2*mtt^2*mWW^4*s^9*t^3 - 5648*ep^3*mtt^2*mWW^4*s^9*t^3 - 54624*ep^4*mtt^2*mWW^4*s^9*t^3 - 97728*ep^5*mtt^2*mWW^4*s^9*t^3 - 54528*ep^6*mtt^2*mWW^4*s^9*t^3 + 340*ep*mtt*mWW^5*s^9*t^3 + 1488*ep^2*mtt*mWW^5*s^9*t^3 - 6876*ep^3*mtt*mWW^5*s^9*t^3 - 40084*ep^4*mtt*mWW^5*s^9*t^3 - 60616*ep^5*mtt*mWW^5*s^9*t^3 - 28832*ep^6*mtt*mWW^5*s^9*t^3 - 364*ep*mWW^6*s^9*t^3 - 2002*ep^2*mWW^6*s^9*t^3 + 2464*ep^3*mWW^6*s^9*t^3 + 27398*ep^4*mWW^6*s^9*t^3 + 46980*ep^5*mWW^6*s^9*t^3 + 24464*ep^6*mWW^6*s^9*t^3 - 18*ep^2*mtt^13*mWW*t^4 - 174*ep^3*mtt^13*mWW*t^4 - 600*ep^4*mtt^13*mWW*t^4 - 888*ep^5*mtt^13*mWW*t^4 - 480*ep^6*mtt^13*mWW*t^4 - 48*ep^2*mtt^12*mWW^2*t^4 - 456*ep^3*mtt^12*mWW^2*t^4 - 1536*ep^4*mtt^12*mWW^2*t^4 - 2208*ep^5*mtt^12*mWW^2*t^4 - 1152*ep^6*mtt^12*mWW^2*t^4 + 18*ep*mtt^11*mWW^3*t^4 + 426*ep^2*mtt^11*mWW^3*t^4 + 2934*ep^3*mtt^11*mWW^3*t^4 + 8478*ep^4*mtt^11*mWW^3*t^4 + 10908*ep^5*mtt^11*mWW^3*t^4 + 5136*ep^6*mtt^11*mWW^3*t^4 + 72*ep*mtt^10*mWW^4*t^4 + 1242*ep^2*mtt^10*mWW^4*t^4 + 8058*ep^3*mtt^10*mWW^4*t^4 + 24732*ep^4*mtt^10*mWW^4*t^4 + 36096*ep^5*mtt^10*mWW^4*t^4 + 20160*ep^6*mtt^10*mWW^4*t^4 - 546*ep*mtt^9*mWW^5*t^4 - 8286*ep^2*mtt^9*mWW^5*t^4 - 47922*ep^3*mtt^9*mWW^5*t^4 - 132186*ep^4*mtt^9*mWW^5*t^4 - 174804*ep^5*mtt^9*mWW^5*t^4 - 89136*ep^6*mtt^9*mWW^5*t^4 + 972*ep*mtt^8*mWW^6*t^4 + 13206*ep^2*mtt^8*mWW^6*t^4 + 69702*ep^3*mtt^8*mWW^6*t^4 + 178548*ep^4*mtt^8*mWW^6*t^4 + 222240*ep^5*mtt^8*mWW^6*t^4 + 107712*ep^6*mtt^8*mWW^6*t^4 - 450*ep*mtt^7*mWW^7*t^4 - 4962*ep^2*mtt^7*mWW^7*t^4 - 20838*ep^3*mtt^7*mWW^7*t^4 - 42006*ep^4*mtt^7*mWW^7*t^4 - 40812*ep^5*mtt^7*mWW^7*t^4 - 15312*ep^6*mtt^7*mWW^7*t^4 - 528*ep*mtt^6*mWW^8*t^4 - 7626*ep^2*mtt^6*mWW^8*t^4 - 42378*ep^3*mtt^6*mWW^8*t^4 - 113100*ep^4*mtt^6*mWW^8*t^4 - 145248*ep^5*mtt^6*mWW^8*t^4 - 72000*ep^6*mtt^6*mWW^8*t^4 + 738*ep*mtt^5*mWW^9*t^4 + 9408*ep^2*mtt^5*mWW^9*t^4 + 46848*ep^3*mtt^5*mWW^9*t^4 + 114186*ep^4*mtt^5*mWW^9*t^4 + 136284*ep^5*mtt^5*mWW^9*t^4 + 63696*ep^6*mtt^5*mWW^9*t^4 - 324*ep*mtt^4*mWW^10*t^4 - 3894*ep^2*mtt^4*mWW^10*t^4 - 18222*ep^3*mtt^4*mWW^10*t^4 - 41796*ep^4*mtt^4*mWW^10*t^4 - 47136*ep^5*mtt^4*mWW^10*t^4 - 20928*ep^6*mtt^4*mWW^10*t^4 + 48*ep*mtt^3*mWW^11*t^4 + 552*ep^2*mtt^3*mWW^11*t^4 + 2448*ep^3*mtt^3*mWW^11*t^4 + 5280*ep^4*mtt^3*mWW^11*t^4 + 5568*ep^5*mtt^3*mWW^11*t^4 + 2304*ep^6*mtt^3*mWW^11*t^4 - 36*ep^2*mtt^13*s*t^4 - 330*ep^3*mtt^13*s*t^4 - 1062*ep^4*mtt^13*s*t^4 - 1452*ep^5*mtt^13*s*t^4 - 720*ep^6*mtt^13*s*t^4 - 288*ep*mtt^12*mWW*s*t^4 - 1071*ep^2*mtt^12*mWW*s*t^4 + 6030*ep^3*mtt^12*mWW*s*t^4 + 35767*ep^4*mtt^12*mWW*s*t^4 + 60090*ep^5*mtt^12*mWW*s*t^4 + 33272*ep^6*mtt^12*mWW*s*t^4 + 2688*ep*mtt^11*mWW^2*s*t^4 + 15306*ep^2*mtt^11*mWW^2*s*t^4 - 9832*ep^3*mtt^11*mWW^2*s*t^4 - 193770*ep^4*mtt^11*mWW^2*s*t^4 - 383992*ep^5*mtt^11*mWW^2*s*t^4 - 230720*ep^6*mtt^11*mWW^2*s*t^4 - 7970*ep*mtt^10*mWW^3*s*t^4 - 52923*ep^2*mtt^10*mWW^3*s*t^4 - 27864*ep^3*mtt^10*mWW^3*s*t^4 + 443955*ep^4*mtt^10*mWW^3*s*t^4 + 1046926*ep^5*mtt^10*mWW^3*s*t^4 + 688136*ep^6*mtt^10*mWW^3*s*t^4 - 8*mtt^9*mWW^4*s*t^4 + 7932*ep*mtt^9*mWW^4*s*t^4 + 50766*ep^2*mtt^9*mWW^4*s*t^4 - 22646*ep^3*mtt^9*mWW^4*s*t^4 - 741908*ep^4*mtt^9*mWW^4*s*t^4 - 1677236*ep^5*mtt^9*mWW^4*s*t^4 - 1128720*ep^6*mtt^9*mWW^4*s*t^4 - 112*mtt^8*mWW^5*s*t^4 + 2784*ep*mtt^8*mWW^5*s*t^4 + 54852*ep^2*mtt^8*mWW^5*s*t^4 + 375340*ep^3*mtt^8*mWW^5*s*t^4 + 1250560*ep^4*mtt^8*mWW^5*s*t^4 + 1970692*ep^5*mtt^8*mWW^5*s*t^4 + 1163024*ep^6*mtt^8*mWW^5*s*t^4 + 624*mtt^7*mWW^6*s*t^4 - 6988*ep*mtt^7*mWW^6*s*t^4 - 126018*ep^2*mtt^7*mWW^6*s*t^4 - 623910*ep^3*mtt^7*mWW^6*s*t^4 - 1460996*ep^4*mtt^7*mWW^6*s*t^4 - 1693932*ep^5*mtt^7*mWW^6*s*t^4 - 781040*ep^6*mtt^7*mWW^6*s*t^4 - 1184*mtt^6*mWW^7*s*t^4 - 5356*ep*mtt^6*mWW^7*s*t^4 + 30498*ep^2*mtt^6*mWW^7*s*t^4 + 239868*ep^3*mtt^6*mWW^7*s*t^4 + 548946*ep^4*mtt^6*mWW^7*s*t^4 + 504552*ep^5*mtt^6*mWW^7*s*t^4 + 144256*ep^6*mtt^6*mWW^7*s*t^4 + 1048*mtt^5*mWW^8*s*t^4 + 13492*ep*mtt^5*mWW^8*s*t^4 + 75892*ep^2*mtt^5*mWW^8*s*t^4 + 260908*ep^3*mtt^5*mWW^8*s*t^4 + 587732*ep^4*mtt^5*mWW^8*s*t^4 + 749868*ep^5*mtt^5*mWW^8*s*t^4 + 388720*ep^6*mtt^5*mWW^8*s*t^4 - 432*mtt^4*mWW^9*s*t^4 - 7344*ep*mtt^4*mWW^9*s*t^4 - 57185*ep^2*mtt^4*mWW^9*s*t^4 - 250994*ep^3*mtt^4*mWW^9*s*t^4 - 619115*ep^4*mtt^4*mWW^9*s*t^4 - 777062*ep^5*mtt^4*mWW^9*s*t^4 - 377448*ep^6*mtt^4*mWW^9*s*t^4 + 64*mtt^3*mWW^10*s*t^4 + 700*ep*mtt^3*mWW^10*s*t^4 + 5892*ep^2*mtt^3*mWW^10*s*t^4 + 35126*ep^3*mtt^3*mWW^10*s*t^4 + 108274*ep^4*mtt^3*mWW^10*s*t^4 + 154700*ep^5*mtt^3*mWW^10*s*t^4 + 80784*ep^6*mtt^3*mWW^10*s*t^4 + 446*ep*mtt^2*mWW^11*s*t^4 + 5189*ep^2*mtt^2*mWW^11*s*t^4 + 23732*ep^3*mtt^2*mWW^11*s*t^4 + 53871*ep^4*mtt^2*mWW^11*s*t^4 + 60210*ep^5*mtt^2*mWW^11*s*t^4 + 26072*ep^6*mtt^2*mWW^11*s*t^4 - 96*ep*mtt*mWW^12*s*t^4 - 1162*ep^2*mtt*mWW^12*s*t^4 - 5428*ep^3*mtt*mWW^12*s*t^4 - 12254*ep^4*mtt*mWW^12*s*t^4 - 13364*ep^5*mtt*mWW^12*s*t^4 - 5616*ep^6*mtt*mWW^12*s*t^4 + 288*ep^2*mtt^12*s^2*t^4 + 2640*ep^3*mtt^12*s^2*t^4 + 8496*ep^4*mtt^12*s^2*t^4 + 11616*ep^5*mtt^12*s^2*t^4 + 5760*ep^6*mtt^12*s^2*t^4 + 4128*ep*mtt^11*mWW*s^2*t^4 + 19557*ep^2*mtt^11*mWW*s^2*t^4 - 46160*ep^3*mtt^11*mWW*s^2*t^4 - 375511*ep^4*mtt^11*mWW*s^2*t^4 - 661234*ep^5*mtt^11*mWW*s^2*t^4 - 370520*ep^6*mtt^11*mWW*s^2*t^4 - 30156*ep*mtt^10*mWW^2*s^2*t^4 - 170582*ep^2*mtt^10*mWW^2*s^2*t^4 + 105524*ep^3*mtt^10*mWW^2*s^2*t^4 + 2112094*ep^4*mtt^10*mWW^2*s^2*t^4 + 4156488*ep^5*mtt^10*mWW^2*s^2*t^4 + 2476752*ep^6*mtt^10*mWW^2*s^2*t^4 + 66760*ep*mtt^9*mWW^3*s^2*t^4 + 428059*ep^2*mtt^9*mWW^3*s^2*t^4 + 152008*ep^3*mtt^9*mWW^3*s^2*t^4 - 3825941*ep^4*mtt^9*mWW^3*s^2*t^4 - 8694590*ep^5*mtt^9*mWW^3*s^2*t^4 - 5598104*ep^6*mtt^9*mWW^3*s^2*t^4 + 112*mtt^8*mWW^4*s^2*t^4 - 34134*ep*mtt^8*mWW^4*s^2*t^4 - 256452*ep^2*mtt^8*mWW^4*s^2*t^4 - 250292*ep^3*mtt^8*mWW^4*s^2*t^4 + 2210806*ep^4*mtt^8*mWW^4*s^2*t^4 + 6109644*ep^5*mtt^8*mWW^4*s^2*t^4 + 4416128*ep^6*mtt^8*mWW^4*s^2*t^4 + 1008*mtt^7*mWW^5*s^2*t^4 - 48394*ep*mtt^7*mWW^5*s^2*t^4 - 419068*ep^2*mtt^7*mWW^5*s^2*t^4 - 994626*ep^3*mtt^7*mWW^5*s^2*t^4 - 617028*ep^4*mtt^7*mWW^5*s^2*t^4 + 412696*ep^5*mtt^7*mWW^5*s^2*t^4 + 387472*ep^6*mtt^7*mWW^5*s^2*t^4 - 5512*mtt^6*mWW^6*s^2*t^4 + 21846*ep*mtt^6*mWW^6*s^2*t^4 + 538924*ep^2*mtt^6*mWW^6*s^2*t^4 + 2168744*ep^3*mtt^6*mWW^6*s^2*t^4 + 3246206*ep^4*mtt^6*mWW^6*s^2*t^4 + 1367900*ep^5*mtt^6*mWW^6*s^2*t^4 - 483328*ep^6*mtt^6*mWW^6*s^2*t^4 + 9232*mtt^5*mWW^7*s^2*t^4 + 79542*ep*mtt^5*mWW^7*s^2*t^4 + 76144*ep^2*mtt^5*mWW^7*s^2*t^4 - 1105570*ep^3*mtt^5*mWW^7*s^2*t^4 - 4005832*ep^4*mtt^5*mWW^7*s^2*t^4 - 5070920*ep^5*mtt^5*mWW^7*s^2*t^4 - 2169520*ep^6*mtt^5*mWW^7*s^2*t^4 - 6256*mtt^4*mWW^8*s^2*t^4 - 78554*ep*mtt^4*mWW^8*s^2*t^4 - 341080*ep^2*mtt^4*mWW^8*s^2*t^4 - 516992*ep^3*mtt^4*mWW^8*s^2*t^4 + 137666*ep^4*mtt^4*mWW^8*s^2*t^4 + 1062804*ep^5*mtt^4*mWW^8*s^2*t^4 + 757376*ep^6*mtt^4*mWW^8*s^2*t^4 + 1024*mtt^3*mWW^9*s^2*t^4 + 12922*ep*mtt^3*mWW^9*s^2*t^4 + 109903*ep^2*mtt^3*mWW^9*s^2*t^4 + 584914*ep^3*mtt^3*mWW^9*s^2*t^4 + 1645051*ep^4*mtt^3*mWW^9*s^2*t^4 + 2198026*ep^5*mtt^3*mWW^9*s^2*t^4 + 1074696*ep^6*mtt^3*mWW^9*s^2*t^4 + 520*mtt^2*mWW^10*s^2*t^4 + 7870*ep*mtt^2*mWW^10*s^2*t^4 + 27194*ep^2*mtt^2*mWW^10*s^2*t^4 - 47172*ep^3*mtt^2*mWW^10*s^2*t^4 - 409316*ep^4*mtt^2*mWW^10*s^2*t^4 - 735716*ep^5*mtt^2*mWW^10*s^2*t^4 - 422480*ep^6*mtt^2*mWW^10*s^2*t^4 - 128*mtt*mWW^11*s^2*t^4 - 1934*ep*mtt*mWW^11*s^2*t^4 - 14243*ep^2*mtt*mWW^11*s^2*t^4 - 59558*ep^3*mtt*mWW^11*s^2*t^4 - 141315*ep^4*mtt*mWW^11*s^2*t^4 - 172074*ep^5*mtt*mWW^11*s^2*t^4 - 80376*ep^6*mtt*mWW^11*s^2*t^4 + 104*ep*mWW^12*s^2*t^4 + 1356*ep^2*mWW^12*s^2*t^4 + 6540*ep^3*mWW^12*s^2*t^4 + 14624*ep^4*mWW^12*s^2*t^4 + 15360*ep^5*mWW^12*s^2*t^4 + 6144*ep^6*mWW^12*s^2*t^4 - 1008*ep^2*mtt^11*s^3*t^4 - 9240*ep^3*mtt^11*s^3*t^4 - 29736*ep^4*mtt^11*s^3*t^4 - 40656*ep^5*mtt^11*s^3*t^4 - 20160*ep^6*mtt^11*s^3*t^4 - 19104*ep*mtt^10*mWW*s^3*t^4 - 95823*ep^2*mtt^10*mWW*s^3*t^4 + 162524*ep^3*mtt^10*mWW*s^3*t^4 + 1562961*ep^4*mtt^10*mWW*s^3*t^4 + 2803918*ep^5*mtt^10*mWW*s^3*t^4 + 1578024*ep^6*mtt^10*mWW*s^3*t^4 + 112980*ep*mtt^9*mWW^2*s^3*t^4 + 636851*ep^2*mtt^9*mWW^2*s^3*t^4 - 371362*ep^3*mtt^9*mWW^2*s^3*t^4 - 7726299*ep^4*mtt^9*mWW^2*s^3*t^4 - 15182458*ep^5*mtt^9*mWW^2*s^3*t^4 - 9019432*ep^6*mtt^9*mWW^2*s^3*t^4 - 182272*ep*mtt^8*mWW^3*s^3*t^4 - 1164464*ep^2*mtt^8*mWW^3*s^3*t^4 - 527834*ep^3*mtt^8*mWW^3*s^3*t^4 + 9875162*ep^4*mtt^8*mWW^3*s^3*t^4 + 22831992*ep^5*mtt^8*mWW^3*s^3*t^4 + 14798352*ep^6*mtt^8*mWW^3*s^3*t^4 - 744*mtt^7*mWW^4*s^3*t^4 - 27538*ep*mtt^7*mWW^4*s^3*t^4 + 25590*ep^2*mtt^7*mWW^4*s^3*t^4 + 1436736*ep^3*mtt^7*mWW^4*s^3*t^4 + 4160756*ep^4*mtt^7*mWW^4*s^3*t^4 + 3286012*ep^5*mtt^7*mWW^4*s^3*t^4 + 28384*ep^6*mtt^7*mWW^4*s^3*t^4 - 2120*mtt^6*mWW^5*s^3*t^4 + 264264*ep*mtt^6*mWW^5*s^3*t^4 + 1782296*ep^2*mtt^6*mWW^5*s^3*t^4 + 918980*ep^3*mtt^6*mWW^5*s^3*t^4 - 13318788*ep^4*mtt^6*mWW^5*s^3*t^4 - 29649420*ep^5*mtt^6*mWW^5*s^3*t^4 - 18431488*ep^6*mtt^6*mWW^5*s^3*t^4 + 13880*mtt^5*mWW^6*s^3*t^4 - 52034*ep*mtt^5*mWW^6*s^3*t^4 - 1195454*ep^2*mtt^5*mWW^6*s^3*t^4 - 3866908*ep^3*mtt^5*mWW^6*s^3*t^4 - 1955748*ep^4*mtt^5*mWW^6*s^3*t^4 + 6971652*ep^5*mtt^5*mWW^6*s^3*t^4 + 7473408*ep^6*mtt^5*mWW^6*s^3*t^4 - 20336*mtt^4*mWW^7*s^3*t^4 - 240404*ep*mtt^4*mWW^7*s^3*t^4 - 559344*ep^2*mtt^4*mWW^7*s^3*t^4 + 2522364*ep^3*mtt^4*mWW^7*s^3*t^4 + 12885648*ep^4*mtt^4*mWW^7*s^3*t^4 + 19390700*ep^5*mtt^4*mWW^7*s^3*t^4 + 9737696*ep^6*mtt^4*mWW^7*s^3*t^4 + 9736*mtt^3*mWW^8*s^3*t^4 + 154466*ep*mtt^3*mWW^8*s^3*t^4 + 704322*ep^2*mtt^3*mWW^8*s^3*t^4 + 427168*ep^3*mtt^3*mWW^8*s^3*t^4 - 3771988*ep^4*mtt^3*mWW^8*s^3*t^4 - 8540764*ep^5*mtt^3*mWW^8*s^3*t^4 - 5432032*ep^6*mtt^3*mWW^8*s^3*t^4 + 1272*mtt^2*mWW^9*s^3*t^4 + 10072*ep*mtt^2*mWW^9*s^3*t^4 - 81865*ep^2*mtt^2*mWW^9*s^3*t^4 - 892424*ep^3*mtt^2*mWW^9*s^3*t^4 - 2826093*ep^4*mtt^2*mWW^9*s^3*t^4 - 3748802*ep^5*mtt^2*mWW^9*s^3*t^4 - 1742888*ep^6*mtt^2*mWW^9*s^3*t^4 - 1880*mtt*mWW^10*s^3*t^4 - 22050*ep*mtt*mWW^10*s^3*t^4 - 57581*ep^2*mtt*mWW^10*s^3*t^4 + 179750*ep^3*mtt*mWW^10*s^3*t^4 + 1090343*ep^4*mtt*mWW^10*s^3*t^4 + 1794982*ep^5*mtt*mWW^10*s^3*t^4 + 983528*ep^6*mtt*mWW^10*s^3*t^4 + 192*mWW^11*s^3*t^4 + 1620*ep*mWW^11*s^3*t^4 + 6480*ep^2*mWW^11*s^3*t^4 + 20246*ep^3*mWW^11*s^3*t^4 + 53782*ep^4*mWW^11*s^3*t^4 + 82844*ep^5*mWW^11*s^3*t^4 + 46608*ep^6*mWW^11*s^3*t^4 + 2016*ep^2*mtt^10*s^4*t^4 + 18480*ep^3*mtt^10*s^4*t^4 + 59472*ep^4*mtt^10*s^4*t^4 + 81312*ep^5*mtt^10*s^4*t^4 + 40320*ep^6*mtt^10*s^4*t^4 + 44064*ep*mtt^9*mWW*s^4*t^4 + 226485*ep^2*mtt^9*mWW*s^4*t^4 - 321540*ep^3*mtt^9*mWW*s^4*t^4 - 3419387*ep^4*mtt^9*mWW*s^4*t^4 - 6190746*ep^5*mtt^9*mWW*s^4*t^4 - 3489976*ep^6*mtt^9*mWW*s^4*t^4 - 210648*ep*mtt^8*mWW^2*s^4*t^4 - 1181479*ep^2*mtt^8*mWW^2*s^4*t^4 + 666250*ep^3*mtt^8*mWW^2*s^4*t^4 + 14139651*ep^4*mtt^8*mWW^2*s^4*t^4 + 27738994*ep^5*mtt^8*mWW^2*s^4*t^4 + 16440312*ep^6*mtt^8*mWW^2*s^4*t^4 + 232850*ep*mtt^7*mWW^3*s^4*t^4 + 1499710*ep^2*mtt^7*mWW^3*s^4*t^4 + 1031594*ep^3*mtt^7*mWW^3*s^4*t^4 - 11315530*ep^4*mtt^7*mWW^3*s^4*t^4 - 27602332*ep^5*mtt^7*mWW^3*s^4*t^4 - 18337104*ep^6*mtt^7*mWW^3*s^4*t^4 + 1944*mtt^6*mWW^4*s^4*t^4 + 241076*ep*mtt^6*mWW^4*s^4*t^4 + 1078416*ep^2*mtt^6*mWW^4*s^4*t^4 - 3124592*ep^3*mtt^6*mWW^4*s^4*t^4 - 21535652*ep^4*mtt^6*mWW^4*s^4*t^4 - 34862704*ep^5*mtt^6*mWW^4*s^4*t^4 - 17958272*ep^6*mtt^6*mWW^4*s^4*t^4 + 552*mtt^5*mWW^5*s^4*t^4 - 539762*ep*mtt^5*mWW^5*s^4*t^4 - 3279494*ep^2*mtt^5*mWW^5*s^4*t^4 + 528184*ep^3*mtt^5*mWW^5*s^4*t^4 + 34458064*ep^4*mtt^5*mWW^5*s^4*t^4 + 71099320*ep^5*mtt^5*mWW^5*s^4*t^4 + 43440928*ep^6*mtt^5*mWW^5*s^4*t^4 - 13600*mtt^4*mWW^6*s^4*t^4 + 72952*ep*mtt^4*mWW^6*s^4*t^4 + 1308226*ep^2*mtt^4*mWW^6*s^4*t^4 + 3695008*ep^3*mtt^4*mWW^6*s^4*t^4 - 721594*ep^4*mtt^4*mWW^6*s^4*t^4 - 13252372*ep^5*mtt^4*mWW^6*s^4*t^4 - 11919088*ep^6*mtt^4*mWW^6*s^4*t^4 + 18368*mtt^3*mWW^7*s^4*t^4 + 309522*ep*mtt^3*mWW^7*s^4*t^4 + 1021390*ep^2*mtt^3*mWW^7*s^4*t^4 - 2868802*ep^3*mtt^3*mWW^7*s^4*t^4 - 19025274*ep^4*mtt^3*mWW^7*s^4*t^4 - 31428684*ep^5*mtt^3*mWW^7*s^4*t^4 - 16901392*ep^6*mtt^3*mWW^7*s^4*t^4 - 6424*mtt^2*mWW^8*s^4*t^4 - 145848*ep*mtt^2*mWW^8*s^4*t^4 - 739824*ep^2*mtt^2*mWW^8*s^4*t^4 - 97852*ep^3*mtt^2*mWW^8*s^4*t^4 + 6204856*ep^4*mtt^2*mWW^8*s^4*t^4 + 13263176*ep^5*mtt^2*mWW^8*s^4*t^4 + 8342176*ep^6*mtt^2*mWW^8*s^4*t^4 - 2024*mtt*mWW^9*s^4*t^4 - 16898*ep*mtt*mWW^9*s^4*t^4 + 36085*ep^2*mtt*mWW^9*s^4*t^4 + 594516*ep^3*mtt*mWW^9*s^4*t^4 + 1797743*ep^4*mtt*mWW^9*s^4*t^4 + 2174026*ep^5*mtt*mWW^9*s^4*t^4 + 890104*ep^6*mtt*mWW^9*s^4*t^4 + 1184*mWW^10*s^4*t^4 + 12692*ep*mWW^10*s^4*t^4 + 30005*ep^2*mWW^10*s^4*t^4 - 107038*ep^3*mWW^10*s^4*t^4 - 595885*ep^4*mWW^10*s^4*t^4 - 954710*ep^5*mWW^10*s^4*t^4 - 514216*ep^6*mWW^10*s^4*t^4 - 2520*ep^2*mtt^9*s^5*t^4 - 23100*ep^3*mtt^9*s^5*t^4 - 74340*ep^4*mtt^9*s^5*t^4 - 101640*ep^5*mtt^9*s^5*t^4 - 50400*ep^6*mtt^9*s^5*t^4 - 58080*ep*mtt^8*mWW*s^5*t^4 - 302337*ep^2*mtt^8*mWW*s^5*t^4 + 385264*ep^3*mtt^8*mWW*s^5*t^4 + 4367315*ep^4*mtt^8*mWW*s^5*t^4 + 7943738*ep^5*mtt^8*mWW*s^5*t^4 + 4479160*ep^6*mtt^8*mWW*s^5*t^4 + 222600*ep*mtt^7*mWW^2*s^5*t^4 + 1240128*ep^2*mtt^7*mWW^2*s^5*t^4 - 695784*ep^3*mtt^7*mWW^2*s^5*t^4 - 14720084*ep^4*mtt^7*mWW^2*s^5*t^4 - 28789332*ep^5*mtt^7*mWW^2*s^5*t^4 - 17012848*ep^6*mtt^7*mWW^2*s^5*t^4 - 153482*ep*mtt^6*mWW^3*s^5*t^4 - 1009123*ep^2*mtt^6*mWW^3*s^5*t^4 - 1112728*ep^3*mtt^6*mWW^3*s^5*t^4 + 6051491*ep^4*mtt^6*mWW^3*s^5*t^4 + 16773182*ep^5*mtt^6*mWW^3*s^5*t^4 + 11771848*ep^6*mtt^6*mWW^3*s^5*t^4 - 2368*mtt^5*mWW^4*s^5*t^4 - 355732*ep*mtt^5*mWW^4*s^5*t^4 - 1725026*ep^2*mtt^5*mWW^4*s^5*t^4 + 3493926*ep^3*mtt^5*mWW^4*s^5*t^4 + 29578636*ep^4*mtt^5*mWW^4*s^5*t^4 + 51003184*ep^5*mtt^5*mWW^4*s^5*t^4 + 27721232*ep^6*mtt^5*mWW^4*s^5*t^4 + 2928*mtt^4*mWW^5*s^5*t^4 + 521930*ep*mtt^4*mWW^5*s^5*t^4 + 2925837*ep^2*mtt^4*mWW^5*s^5*t^4 - 1666440*ep^3*mtt^4*mWW^5*s^5*t^4 - 35413709*ep^4*mtt^4*mWW^5*s^5*t^4 - 70328902*ep^5*mtt^4*mWW^5*s^5*t^4 - 42309528*ep^6*mtt^4*mWW^5*s^5*t^4 + 4144*mtt^3*mWW^6*s^5*t^4 - 51128*ep*mtt^3*mWW^6*s^5*t^4 - 674156*ep^2*mtt^3*mWW^6*s^5*t^4 - 1939196*ep^3*mtt^3*mWW^6*s^5*t^4 + 354320*ep^4*mtt^3*mWW^6*s^5*t^4 + 7430396*ep^5*mtt^3*mWW^6*s^5*t^4 + 6912096*ep^6*mtt^3*mWW^6*s^5*t^4 - 7504*mtt^2*mWW^7*s^5*t^4 - 199858*ep*mtt^2*mWW^7*s^5*t^4 - 832211*ep^2*mtt^2*mWW^7*s^5*t^4 + 1647604*ep^3*mtt^2*mWW^7*s^5*t^4 + 13710411*ep^4*mtt^2*mWW^7*s^5*t^4 + 23940278*ep^5*mtt^2*mWW^7*s^5*t^4 + 13300184*ep^6*mtt^2*mWW^7*s^5*t^4 + 2256*mtt*mWW^8*s^5*t^4 + 69292*ep*mtt*mWW^8*s^5*t^4 + 380978*ep^2*mtt*mWW^8*s^5*t^4 - 31006*ep^3*mtt*mWW^8*s^5*t^4 - 3745208*ep^4*mtt*mWW^8*s^5*t^4 - 7851656*ep^5*mtt*mWW^8*s^5*t^4 - 4874432*ep^6*mtt*mWW^8*s^5*t^4 + 544*mWW^9*s^5*t^4 + 4458*ep*mWW^9*s^5*t^4 - 9058*ep^2*mWW^9*s^5*t^4 - 127564*ep^3*mWW^9*s^5*t^4 - 334144*ep^4*mWW^9*s^5*t^4 - 337008*ep^5*mWW^9*s^5*t^4 - 103968*ep^6*mWW^9*s^5*t^4 + 2016*ep^2*mtt^8*s^6*t^4 + 18480*ep^3*mtt^8*s^6*t^4 + 59472*ep^4*mtt^8*s^6*t^4 + 81312*ep^5*mtt^8*s^6*t^4 + 40320*ep^6*mtt^8*s^6*t^4 + 45408*ep*mtt^7*mWW*s^6*t^4 + 237951*ep^2*mtt^7*mWW*s^6*t^4 - 283600*ep^3*mtt^7*mWW*s^6*t^4 - 3344277*ep^4*mtt^7*mWW*s^6*t^4 - 6093110*ep^5*mtt^7*mWW*s^6*t^4 - 3432072*ep^6*mtt^7*mWW*s^6*t^4 - 138588*ep*mtt^6*mWW^2*s^6*t^4 - 765476*ep^2*mtt^6*mWW^2*s^6*t^4 + 443432*ep^3*mtt^6*mWW^2*s^6*t^4 + 9066660*ep^4*mtt^6*mWW^2*s^6*t^4 + 17628492*ep^5*mtt^6*mWW^2*s^6*t^4 + 10367680*ep^6*mtt^6*mWW^2*s^6*t^4 + 51676*ep*mtt^5*mWW^3*s^6*t^4 + 353951*ep^2*mtt^5*mWW^3*s^6*t^4 + 650988*ep^3*mtt^5*mWW^3*s^6*t^4 - 1201321*ep^4*mtt^5*mWW^3*s^6*t^4 - 4939534*ep^5*mtt^5*mWW^3*s^6*t^4 - 3927544*ep^6*mtt^5*mWW^3*s^6*t^4 + 1368*mtt^4*mWW^4*s^6*t^4 + 228682*ep*mtt^4*mWW^4*s^6*t^4 + 1117952*ep^2*mtt^4*mWW^4*s^6*t^4 - 2105646*ep^3*mtt^4*mWW^4*s^6*t^4 - 18588400*ep^4*mtt^4*mWW^4*s^6*t^4 - 32344536*ep^5*mtt^4*mWW^4*s^6*t^4 - 17684736*ep^6*mtt^4*mWW^4*s^6*t^4 - 3376*mtt^3*mWW^5*s^6*t^4 - 253534*ep*mtt^3*mWW^5*s^6*t^4 - 1312793*ep^2*mtt^3*mWW^5*s^6*t^4 + 1180938*ep^3*mtt^3*mWW^5*s^6*t^4 + 17345195*ep^4*mtt^3*mWW^5*s^6*t^4 + 33362058*ep^5*mtt^3*mWW^5*s^6*t^4 + 19728408*ep^6*mtt^3*mWW^5*s^6*t^4 + 624*mtt^2*mWW^6*s^6*t^4 + 13402*ep*mtt^2*mWW^6*s^6*t^4 + 138692*ep^2*mtt^2*mWW^6*s^6*t^4 + 610502*ep^3*mtt^2*mWW^6*s^6*t^4 + 712636*ep^4*mtt^2*mWW^6*s^6*t^4 - 719556*ep^5*mtt^2*mWW^6*s^6*t^4 - 1257120*ep^6*mtt^2*mWW^6*s^6*t^4 + 2064*mtt*mWW^7*s^6*t^4 + 68082*ep*mtt*mWW^7*s^6*t^4 + 310251*ep^2*mtt*mWW^7*s^6*t^4 - 495562*ep^3*mtt*mWW^7*s^6*t^4 - 4729841*ep^4*mtt*mWW^7*s^6*t^4 - 8431182*ep^5*mtt*mWW^7*s^6*t^4 - 4725560*ep^6*mtt*mWW^7*s^6*t^4 - 680*mWW^8*s^6*t^4 - 15128*ep*mWW^8*s^6*t^4 - 77168*ep^2*mWW^8*s^6*t^4 + 29236*ep^3*mWW^8*s^6*t^4 + 837700*ep^4*mWW^8*s^6*t^4 + 1682616*ep^5*mWW^8*s^6*t^4 + 1016576*ep^6*mWW^8*s^6*t^4 - 1008*ep^2*mtt^7*s^7*t^4 - 9240*ep^3*mtt^7*s^7*t^4 - 29736*ep^4*mtt^7*s^7*t^4 - 40656*ep^5*mtt^7*s^7*t^4 - 20160*ep^6*mtt^7*s^7*t^4 - 20448*ep*mtt^6*mWW*s^7*t^4 - 107397*ep^2*mtt^6*mWW*s^7*t^4 + 123540*ep^3*mtt^6*mWW*s^7*t^4 + 1484251*ep^4*mtt^6*mWW*s^7*t^4 + 2700954*ep^5*mtt^6*mWW*s^7*t^4 + 1517240*ep^6*mtt^6*mWW*s^7*t^4 + 49956*ep*mtt^5*mWW^2*s^7*t^4 + 273067*ep^2*mtt^5*mWW^2*s^7*t^4 - 171954*ep^3*mtt^5*mWW^2*s^7*t^4 - 3254619*ep^4*mtt^5*mWW^2*s^7*t^4 - 6257538*ep^5*mtt^5*mWW^2*s^7*t^4 - 3647752*ep^6*mtt^5*mWW^2*s^7*t^4 - 7860*ep*mtt^4*mWW^3*s^7*t^4 - 58426*ep^2*mtt^4*mWW^3*s^7*t^4 - 192130*ep^3*mtt^4*mWW^3*s^7*t^4 - 87508*ep^4*mtt^4*mWW^3*s^7*t^4 + 557780*ep^5*mtt^4*mWW^3*s^7*t^4 + 625344*ep^6*mtt^4*mWW^3*s^7*t^4 - 304*mtt^3*mWW^4*s^7*t^4 - 69158*ep*mtt^3*mWW^4*s^7*t^4 - 336488*ep^2*mtt^3*mWW^4*s^7*t^4 + 642642*ep^3*mtt^3*mWW^4*s^7*t^4 + 5602784*ep^4*mtt^3*mWW^4*s^7*t^4 + 9683336*ep^5*mtt^3*mWW^4*s^7*t^4 + 5254288*ep^6*mtt^3*mWW^4*s^7*t^4 + 1120*mtt^2*mWW^5*s^7*t^4 + 58066*ep*mtt^2*mWW^5*s^7*t^4 + 282287*ep^2*mtt^2*mWW^5*s^7*t^4 - 315958*ep^3*mtt^2*mWW^5*s^7*t^4 - 3901533*ep^4*mtt^2*mWW^5*s^7*t^4 - 7317750*ep^5*mtt^2*mWW^5*s^7*t^4 - 4253592*ep^6*mtt^2*mWW^5*s^7*t^4 - 208*mtt*mWW^6*s^7*t^4 + 498*ep*mtt*mWW^6*s^7*t^4 - 5943*ep^2*mtt*mWW^6*s^7*t^4 - 124208*ep^3*mtt*mWW^6*s^7*t^4 - 368769*ep^4*mtt*mWW^6*s^7*t^4 - 321710*ep^5*mtt*mWW^6*s^7*t^4 - 35880*ep^6*mtt*mWW^6*s^7*t^4 - 608*mWW^7*s^7*t^4 - 11054*ep*mWW^7*s^7*t^4 - 43212*ep^2*mWW^7*s^7*t^4 + 74908*ep^3*mWW^7*s^7*t^4 + 647050*ep^4*mWW^7*s^7*t^4 + 1119904*ep^5*mWW^7*s^7*t^4 + 616192*ep^6*mWW^7*s^7*t^4 + 288*ep^2*mtt^6*s^8*t^4 + 2640*ep^3*mtt^6*s^8*t^4 + 8496*ep^4*mtt^6*s^8*t^4 + 11616*ep^5*mtt^6*s^8*t^4 + 5760*ep^6*mtt^6*s^8*t^4 + 4704*ep*mtt^5*mWW*s^8*t^4 + 24633*ep^2*mtt^5*mWW*s^8*t^4 - 28334*ep^3*mtt^5*mWW*s^8*t^4 - 337921*ep^4*mtt^5*mWW*s^8*t^4 - 611398*ep^5*mtt^5*mWW*s^8*t^4 - 341384*ep^6*mtt^5*mWW*s^8*t^4 - 9600*ep*mtt^4*mWW^2*s^8*t^4 - 51871*ep^2*mtt^4*mWW^2*s^8*t^4 + 37762*ep^3*mtt^4*mWW^2*s^8*t^4 + 628459*ep^4*mtt^4*mWW^2*s^8*t^4 + 1183098*ep^5*mtt^4*mWW^2*s^8*t^4 + 677752*ep^6*mtt^4*mWW^2*s^8*t^4 + 280*ep*mtt^3*mWW^3*s^8*t^4 + 2862*ep^2*mtt^3*mWW^3*s^8*t^4 + 23692*ep^3*mtt^3*mWW^3*s^8*t^4 + 53338*ep^4*mtt^3*mWW^3*s^8*t^4 + 18572*ep^5*mtt^3*mWW^3*s^8*t^4 - 24624*ep^6*mtt^3*mWW^3*s^8*t^4 + 9568*ep*mtt^2*mWW^4*s^8*t^4 + 48068*ep^2*mtt^2*mWW^4*s^8*t^4 - 82096*ep^3*mtt^2*mWW^4*s^8*t^4 - 763372*ep^4*mtt^2*mWW^4*s^8*t^4 - 1326792*ep^5*mtt^2*mWW^4*s^8*t^4 - 719776*ep^6*mtt^2*mWW^4*s^8*t^4 - 5144*ep*mtt*mWW^5*s^8*t^4 - 27135*ep^2*mtt*mWW^5*s^8*t^4 + 23870*ep^3*mtt*mWW^5*s^8*t^4 + 349971*ep^4*mtt*mWW^5*s^8*t^4 + 659570*ep^5*mtt*mWW^5*s^8*t^4 + 380888*ep^6*mtt*mWW^5*s^8*t^4 + 192*ep*mWW^6*s^8*t^4 + 1283*ep^2*mWW^6*s^8*t^4 + 4898*ep^3*mWW^6*s^8*t^4 + 3141*ep^4*mWW^6*s^8*t^4 - 14730*ep^5*mWW^6*s^8*t^4 - 17784*ep^6*mWW^6*s^8*t^4 - 36*ep^2*mtt^5*s^9*t^4 - 330*ep^3*mtt^5*s^9*t^4 - 1062*ep^4*mtt^5*s^9*t^4 - 1452*ep^5*mtt^5*s^9*t^4 - 720*ep^6*mtt^5*s^9*t^4 - 384*ep*mtt^4*mWW*s^9*t^4 - 1980*ep^2*mtt^4*mWW*s^9*t^4 + 2450*ep^3*mtt^4*mWW*s^9*t^4 + 27402*ep^4*mtt^4*mWW*s^9*t^4 + 48676*ep^5*mtt^4*mWW*s^9*t^4 + 26736*ep^6*mtt^4*mWW*s^9*t^4 + 768*ep*mtt^3*mWW^2*s^9*t^4 + 4104*ep^2*mtt^3*mWW^2*s^9*t^4 - 3580*ep^3*mtt^3*mWW^2*s^9*t^4 - 50556*ep^4*mtt^3*mWW^2*s^9*t^4 - 91544*ep^5*mtt^3*mWW^2*s^9*t^4 - 50592*ep^6*mtt^3*mWW^2*s^9*t^4 - 72*ep^2*mtt^2*mWW^3*s^9*t^4 - 660*ep^3*mtt^2*mWW^3*s^9*t^4 - 2124*ep^4*mtt^2*mWW^3*s^9*t^4 - 2904*ep^5*mtt^2*mWW^3*s^9*t^4 - 1440*ep^6*mtt^2*mWW^3*s^9*t^4 - 768*ep*mtt*mWW^4*s^9*t^4 - 4068*ep^2*mtt*mWW^4*s^9*t^4 + 3910*ep^3*mtt*mWW^4*s^9*t^4 + 51618*ep^4*mtt*mWW^4*s^9*t^4 + 92996*ep^5*mtt*mWW^4*s^9*t^4 + 51312*ep^6*mtt*mWW^4*s^9*t^4 + 384*ep*mWW^5*s^9*t^4 + 2052*ep^2*mWW^5*s^9*t^4 - 1790*ep^3*mWW^5*s^9*t^4 - 25278*ep^4*mWW^5*s^9*t^4 - 45772*ep^5*mWW^5*s^9*t^4 - 25296*ep^6*mWW^5*s^9*t^4 - 36*ep^2*mtt^13*t^5 - 330*ep^3*mtt^13*t^5 - 1062*ep^4*mtt^13*t^5 - 1452*ep^5*mtt^13*t^5 - 720*ep^6*mtt^13*t^5 + 381*ep^2*mtt^12*mWW*t^5 + 3576*ep^3*mtt^12*mWW*t^5 + 11877*ep^4*mtt^12*mWW*t^5 + 16854*ep^5*mtt^12*mWW*t^5 + 8712*ep^6*mtt^12*mWW*t^5 - 771*ep^2*mtt^11*mWW^2*t^5 - 7308*ep^3*mtt^11*mWW^2*t^5 - 24591*ep^4*mtt^11*mWW^2*t^5 - 35442*ep^5*mtt^11*mWW^2*t^5 - 18648*ep^6*mtt^11*mWW^2*t^5 + 18*ep*mtt^10*mWW^3*t^5 + 312*ep^2*mtt^10*mWW^3*t^5 + 2358*ep^3*mtt^10*mWW^3*t^5 + 8820*ep^4*mtt^10*mWW^3*t^5 + 15408*ep^5*mtt^10*mWW^3*t^5 + 9984*ep^6*mtt^10*mWW^3*t^5 - 594*ep*mtt^9*mWW^4*t^5 - 7296*ep^2*mtt^9*mWW^4*t^5 - 36468*ep^3*mtt^9*mWW^4*t^5 - 93822*ep^4*mtt^9*mWW^4*t^5 - 122724*ep^5*mtt^9*mWW^4*t^5 - 64176*ep^6*mtt^9*mWW^4*t^5 + 2616*ep*mtt^8*mWW^5*t^5 + 34500*ep^2*mtt^8*mWW^5*t^5 + 178278*ep^3*mtt^8*mWW^5*t^5 + 451422*ep^4*mtt^8*mWW^5*t^5 + 559212*ep^5*mtt^8*mWW^5*t^5 + 270672*ep^6*mtt^8*mWW^5*t^5 - 4380*ep*mtt^7*mWW^6*t^5 - 56694*ep^2*mtt^7*mWW^6*t^5 - 285444*ep^3*mtt^7*mWW^6*t^5 - 699258*ep^4*mtt^7*mWW^6*t^5 - 833916*ep^5*mtt^7*mWW^6*t^5 - 387408*ep^6*mtt^7*mWW^6*t^5 + 2514*ep*mtt^6*mWW^7*t^5 + 30870*ep^2*mtt^6*mWW^7*t^5 + 146658*ep^3*mtt^6*mWW^7*t^5 + 337902*ep^4*mtt^6*mWW^7*t^5 + 378444*ep^5*mtt^6*mWW^7*t^5 + 165072*ep^6*mtt^6*mWW^7*t^5 + 1254*ep*mtt^5*mWW^8*t^5 + 16668*ep^2*mtt^5*mWW^8*t^5 + 86190*ep^3*mtt^5*mWW^8*t^5 + 216480*ep^4*mtt^5*mWW^8*t^5 + 263736*ep^5*mtt^5*mWW^8*t^5 + 124512*ep^6*mtt^5*mWW^8*t^5 - 2316*ep*mtt^4*mWW^9*t^5 - 28713*ep^2*mtt^4*mWW^9*t^5 - 138126*ep^3*mtt^4*mWW^9*t^5 - 323079*ep^4*mtt^4*mWW^9*t^5 - 367770*ep^5*mtt^4*mWW^9*t^5 - 162936*ep^6*mtt^4*mWW^9*t^5 + 1032*ep*mtt^3*mWW^10*t^5 + 12513*ep^2*mtt^3*mWW^10*t^5 + 58656*ep^3*mtt^3*mWW^10*t^5 + 133293*ep^4*mtt^3*mWW^10*t^5 + 147078*ep^5*mtt^3*mWW^10*t^5 + 63048*ep^6*mtt^3*mWW^10*t^5 - 144*ep*mtt^2*mWW^11*t^5 - 1734*ep^2*mtt^2*mWW^11*t^5 - 8040*ep^3*mtt^2*mWW^11*t^5 - 17982*ep^4*mtt^2*mWW^11*t^5 - 19428*ep^5*mtt^2*mWW^11*t^5 - 8112*ep^6*mtt^2*mWW^11*t^5 + 588*ep^2*mtt^12*s*t^5 + 5382*ep^3*mtt^12*s*t^5 + 17286*ep^4*mtt^12*s*t^5 + 23580*ep^5*mtt^12*s*t^5 + 11664*ep^6*mtt^12*s*t^5 + 2112*ep*mtt^11*mWW*s*t^5 + 6429*ep^2*mtt^11*mWW*s*t^5 - 56684*ep^3*mtt^11*mWW*s*t^5 - 299787*ep^4*mtt^11*mWW*s*t^5 - 487642*ep^5*mtt^11*mWW*s*t^5 - 264888*ep^6*mtt^11*mWW*s*t^5 - 15408*ep*mtt^10*mWW^2*s*t^5 - 77548*ep^2*mtt^10*mWW^2*s*t^5 + 143478*ep^3*mtt^10*mWW^2*s*t^5 + 1362930*ep^4*mtt^10*mWW^2*s*t^5 + 2497784*ep^5*mtt^10*mWW^2*s*t^5 + 1441344*ep^6*mtt^10*mWW^2*s*t^5 + 38356*ep*mtt^9*mWW^3*s*t^5 + 231373*ep^2*mtt^9*mWW^3*s*t^5 - 48408*ep^3*mtt^9*mWW^3*s*t^5 - 2579471*ep^4*mtt^9*mWW^3*s*t^5 - 5385922*ep^5*mtt^9*mWW^3*s*t^5 - 3325208*ep^6*mtt^9*mWW^3*s*t^5 - 48*mtt^8*mWW^4*s*t^5 - 33772*ep*mtt^8*mWW^4*s*t^5 - 213678*ep^2*mtt^8*mWW^4*s*t^5 + 34872*ep^3*mtt^8*mWW^4*s*t^5 + 2636602*ep^4*mtt^8*mWW^4*s*t^5 + 5865704*ep^5*mtt^8*mWW^4*s*t^5 + 3824640*ep^6*mtt^8*mWW^4*s*t^5 + 576*mtt^7*mWW^5*s*t^5 - 10812*ep*mtt^7*mWW^5*s*t^5 - 164122*ep^2*mtt^7*mWW^5*s*t^5 - 910742*ep^3*mtt^7*mWW^5*s*t^5 - 2754940*ep^4*mtt^7*mWW^5*s*t^5 - 4208392*ep^5*mtt^7*mWW^5*s*t^5 - 2457568*ep^6*mtt^7*mWW^5*s*t^5 - 2240*mtt^6*mWW^6*s*t^5 + 27932*ep*mtt^6*mWW^6*s*t^5 + 431192*ep^2*mtt^6*mWW^6*s*t^5 + 1864732*ep^3*mtt^6*mWW^6*s*t^5 + 3766836*ep^4*mtt^6*mWW^6*s*t^5 + 3760068*ep^5*mtt^6*mWW^6*s*t^5 + 1506000*ep^6*mtt^6*mWW^6*s*t^5 + 3936*mtt^5*mWW^7*s*t^5 + 11382*ep*mtt^5*mWW^7*s*t^5 - 183852*ep^2*mtt^5*mWW^7*s*t^5 - 1218046*ep^3*mtt^5*mWW^7*s*t^5 - 2898164*ep^4*mtt^5*mWW^7*s*t^5 - 3047104*ep^5*mtt^5*mWW^7*s*t^5 - 1173312*ep^6*mtt^5*mWW^7*s*t^5 - 3408*mtt^4*mWW^8*s*t^5 - 37028*ep*mtt^4*mWW^8*s*t^5 - 132948*ep^2*mtt^4*mWW^8*s*t^5 - 141798*ep^3*mtt^4*mWW^8*s*t^5 + 145726*ep^4*mtt^4*mWW^8*s*t^5 + 380672*ep^5*mtt^4*mWW^8*s*t^5 + 193184*ep^6*mtt^4*mWW^8*s*t^5 + 1376*mtt^3*mWW^9*s*t^5 + 20496*ep*mtt^3*mWW^9*s*t^5 + 130993*ep^2*mtt^3*mWW^9*s*t^5 + 465162*ep^3*mtt^3*mWW^9*s*t^5 + 957475*ep^4*mtt^3*mWW^9*s*t^5 + 1047258*ep^5*mtt^3*mWW^9*s*t^5 + 457400*ep^6*mtt^3*mWW^9*s*t^5 - 192*mtt^2*mWW^10*s*t^5 - 3068*ep*mtt^2*mWW^10*s*t^5 - 26436*ep^2*mtt^2*mWW^10*s*t^5 - 129666*ep^3*mtt^2*mWW^10*s*t^5 - 336746*ep^4*mtt^2*mWW^10*s*t^5 - 426708*ep^5*mtt^2*mWW^10*s*t^5 - 205104*ep^6*mtt^2*mWW^10*s*t^5 - 238*ep*mtt*mWW^11*s*t^5 - 2581*ep^2*mtt*mWW^11*s*t^5 - 11074*ep^3*mtt*mWW^11*s*t^5 - 24105*ep^4*mtt*mWW^11*s*t^5 - 26262*ep^5*mtt*mWW^11*s*t^5 - 11080*ep^6*mtt*mWW^11*s*t^5 + 48*ep*mWW^12*s*t^5 + 590*ep^2*mWW^12*s*t^5 + 2792*ep^3*mWW^12*s*t^5 + 6358*ep^4*mWW^12*s*t^5 + 6964*ep^5*mWW^12*s*t^5 + 2928*ep^6*mWW^12*s*t^5 - 3156*ep^2*mtt^11*s^2*t^5 - 28866*ep^3*mtt^11*s^2*t^5 - 92622*ep^4*mtt^11*s^2*t^5 - 126204*ep^5*mtt^11*s^2*t^5 - 62352*ep^6*mtt^11*s^2*t^5 - 19680*ep*mtt^10*mWW*s^2*t^5 - 83799*ep^2*mtt^10*mWW*s^2*t^5 + 303320*ep^3*mtt^10*mWW*s^2*t^5 + 2044101*ep^4*mtt^10*mWW*s^2*t^5 + 3477046*ep^5*mtt^10*mWW*s^2*t^5 + 1915272*ep^6*mtt^10*mWW*s^2*t^5 + 123384*ep*mtt^9*mWW^2*s^2*t^5 + 654874*ep^2*mtt^9*mWW^2*s^2*t^5 - 787758*ep^3*mtt^9*mWW^2*s^2*t^5 - 9585632*ep^4*mtt^9*mWW^2*s^2*t^5 - 17942772*ep^5*mtt^9*mWW^2*s^2*t^5 - 10390736*ep^6*mtt^9*mWW^2*s^2*t^5 - 255470*ep*mtt^8*mWW^3*s^2*t^5 - 1535489*ep^2*mtt^8*mWW^3*s^2*t^5 + 195260*ep^3*mtt^8*mWW^3*s^2*t^5 + 16283181*ep^4*mtt^8*mWW^3*s^2*t^5 + 33979190*ep^5*mtt^8*mWW^3*s^2*t^5 + 20852200*ep^6*mtt^8*mWW^3*s^2*t^5 + 8*mtt^7*mWW^4*s^2*t^5 + 155472*ep*mtt^7*mWW^4*s^2*t^5 + 1074978*ep^2*mtt^7*mWW^4*s^2*t^5 + 812208*ep^3*mtt^7*mWW^4*s^2*t^5 - 8808182*ep^4*mtt^7*mWW^4*s^2*t^5 - 22214112*ep^5*mtt^7*mWW^4*s^2*t^5 - 15073152*ep^6*mtt^7*mWW^4*s^2*t^5 - 2712*mtt^6*mWW^5*s^2*t^5 + 115270*ep*mtt^6*mWW^5*s^2*t^5 + 881010*ep^2*mtt^6*mWW^5*s^2*t^5 + 1302896*ep^3*mtt^6*mWW^5*s^2*t^5 - 1652688*ep^4*mtt^6*mWW^5*s^2*t^5 - 4750188*ep^5*mtt^6*mWW^5*s^2*t^5 - 2550960*ep^6*mtt^6*mWW^5*s^2*t^5 + 11824*mtt^5*mWW^6*s^2*t^5 - 112140*ep*mtt^5*mWW^6*s^2*t^5 - 1542660*ep^2*mtt^5*mWW^6*s^2*t^5 - 4630632*ep^3*mtt^5*mWW^6*s^2*t^5 - 3405444*ep^4*mtt^5*mWW^6*s^2*t^5 + 4047696*ep^5*mtt^5*mWW^6*s^2*t^5 + 5009504*ep^6*mtt^5*mWW^6*s^2*t^5 - 19240*mtt^4*mWW^7*s^2*t^5 - 115980*ep*mtt^4*mWW^7*s^2*t^5 + 299948*ep^2*mtt^4*mWW^7*s^2*t^5 + 3718290*ep^3*mtt^4*mWW^7*s^2*t^5 + 9963694*ep^4*mtt^4*mWW^7*s^2*t^5 + 10742844*ep^5*mtt^4*mWW^7*s^2*t^5 + 3973168*ep^6*mtt^4*mWW^7*s^2*t^5 + 13744*mtt^3*mWW^8*s^2*t^5 + 154612*ep*mtt^3*mWW^8*s^2*t^5 + 467802*ep^2*mtt^3*mWW^8*s^2*t^5 - 451498*ep^3*mtt^3*mWW^8*s^2*t^5 - 4460404*ep^4*mtt^3*mWW^8*s^2*t^5 - 7429468*ep^5*mtt^3*mWW^8*s^2*t^5 - 3970384*ep^6*mtt^3*mWW^8*s^2*t^5 - 3488*mtt^2*mWW^9*s^2*t^5 - 42782*ep*mtt^2*mWW^9*s^2*t^5 - 221019*ep^2*mtt^2*mWW^9*s^2*t^5 - 616636*ep^3*mtt^2*mWW^9*s^2*t^5 - 999817*ep^4*mtt^2*mWW^9*s^2*t^5 - 868970*ep^5*mtt^2*mWW^9*s^2*t^5 - 278360*ep^6*mtt^2*mWW^9*s^2*t^5 - 200*mtt*mWW^10*s^2*t^5 - 3472*ep*mtt*mWW^10*s^2*t^5 + 3074*ep^2*mtt*mWW^10*s^2*t^5 + 168602*ep^3*mtt*mWW^10*s^2*t^5 + 682500*ep^4*mtt*mWW^10*s^2*t^5 + 1047788*ep^5*mtt*mWW^10*s^2*t^5 + 558480*ep^6*mtt*mWW^10*s^2*t^5 + 64*mWW^11*s^2*t^5 + 786*ep*mWW^11*s^2*t^5 + 4437*ep^2*mWW^11*s^2*t^5 + 14814*ep^3*mWW^11*s^2*t^5 + 31313*ep^4*mWW^11*s^2*t^5 + 37150*ep^5*mWW^11*s^2*t^5 + 17320*ep^6*mWW^11*s^2*t^5 + 8652*ep^2*mtt^10*s^3*t^5 + 79086*ep^3*mtt^10*s^3*t^5 + 253554*ep^4*mtt^10*s^3*t^5 + 345156*ep^5*mtt^10*s^3*t^5 + 170352*ep^6*mtt^10*s^3*t^5 + 69408*ep*mtt^9*mWW*s^3*t^5 + 322413*ep^2*mtt^9*mWW*s^3*t^5 - 814746*ep^3*mtt^9*mWW*s^3*t^5 - 6350553*ep^4*mtt^9*mWW*s^3*t^5 - 11027238*ep^5*mtt^9*mWW*s^3*t^5 - 6107784*ep^6*mtt^9*mWW*s^3*t^5 - 370344*ep*mtt^8*mWW^2*s^3*t^5 - 1990911*ep^2*mtt^8*mWW^2*s^3*t^5 + 2019328*ep^3*mtt^8*mWW^2*s^3*t^5 + 27323405*ep^4*mtt^8*mWW^2*s^3*t^5 + 51414750*ep^5*mtt^8*mWW^2*s^3*t^5 + 29741672*ep^6*mtt^8*mWW^2*s^3*t^5 + 623688*ep*mtt^7*mWW^3*s^3*t^5 + 3726546*ep^2*mtt^7*mWW^3*s^3*t^5 - 298930*ep^3*mtt^7*mWW^3*s^3*t^5 - 38334492*ep^4*mtt^7*mWW^3*s^3*t^5 - 80045720*ep^5*mtt^7*mWW^3*s^3*t^5 - 49005504*ep^6*mtt^7*mWW^3*s^3*t^5 + 768*mtt^6*mWW^4*s^3*t^5 - 179014*ep*mtt^6*mWW^4*s^3*t^5 - 1478354*ep^2*mtt^6*mWW^4*s^3*t^5 - 3108270*ep^3*mtt^6*mWW^4*s^3*t^5 + 4621102*ep^4*mtt^6*mWW^4*s^3*t^5 + 20778732*ep^5*mtt^6*mWW^4*s^3*t^5 + 16484400*ep^6*mtt^6*mWW^4*s^3*t^5 + 3808*mtt^5*mWW^5*s^3*t^5 - 466088*ep*mtt^5*mWW^5*s^3*t^5 - 2873452*ep^2*mtt^5*mWW^5*s^3*t^5 + 498406*ep^3*mtt^5*mWW^5*s^3*t^5 + 28245830*ep^4*mtt^5*mWW^5*s^3*t^5 + 55343236*ep^5*mtt^5*mWW^5*s^3*t^5 + 32096752*ep^6*mtt^5*mWW^5*s^3*t^5 - 20456*mtt^4*mWW^6*s^3*t^5 + 276198*ep*mtt^4*mWW^6*s^3*t^5 + 2937384*ep^2*mtt^4*mWW^6*s^3*t^5 + 5467182*ep^3*mtt^4*mWW^6*s^3*t^5 - 8837972*ep^4*mtt^4*mWW^6*s^3*t^5 - 33254188*ep^5*mtt^4*mWW^6*s^3*t^5 - 24249360*ep^6*mtt^4*mWW^6*s^3*t^5 + 30400*mtt^3*mWW^7*s^3*t^5 + 230906*ep*mtt^3*mWW^7*s^3*t^5 - 126986*ep^2*mtt^3*mWW^7*s^3*t^5 - 5262624*ep^3*mtt^3*mWW^7*s^3*t^5 - 15914764*ep^4*mtt^3*mWW^7*s^3*t^5 - 18113704*ep^5*mtt^3*mWW^7*s^3*t^5 - 6898848*ep^6*mtt^3*mWW^7*s^3*t^5 - 17904*mtt^2*mWW^8*s^3*t^5 - 228472*ep*mtt^2*mWW^8*s^3*t^5 - 721356*ep^2*mtt^2*mWW^8*s^3*t^5 + 1175322*ep^3*mtt^2*mWW^8*s^3*t^5 + 9464026*ep^4*mtt^2*mWW^8*s^3*t^5 + 16025028*ep^5*mtt^2*mWW^8*s^3*t^5 + 8797168*ep^6*mtt^2*mWW^8*s^3*t^5 + 2848*mtt*mWW^9*s^3*t^5 + 36734*ep*mtt*mWW^9*s^3*t^5 + 182523*ep^2*mtt*mWW^9*s^3*t^5 + 359046*ep^3*mtt*mWW^9*s^3*t^5 + 82663*ep^4*mtt*mWW^9*s^3*t^5 - 587062*ep^5*mtt*mWW^9*s^3*t^5 - 555688*ep^6*mtt*mWW^9*s^3*t^5 + 536*mWW^10*s^3*t^5 + 6984*ep*mWW^10*s^3*t^5 + 13925*ep^2*mWW^10*s^3*t^5 - 110248*ep^3*mWW^10*s^3*t^5 - 541183*ep^4*mWW^10*s^3*t^5 - 862670*ep^5*mWW^10*s^3*t^5 - 464712*ep^6*mWW^10*s^3*t^5 - 14028*ep^2*mtt^9*s^4*t^5 - 128142*ep^3*mtt^9*s^4*t^5 - 410466*ep^4*mtt^9*s^4*t^5 - 558180*ep^5*mtt^9*s^4*t^5 - 275184*ep^6*mtt^9*s^4*t^5 - 125760*ep*mtt^8*mWW*s^4*t^5 - 606669*ep^2*mtt^8*mWW*s^4*t^5 + 1258414*ep^3*mtt^8*mWW*s^4*t^5 + 10755117*ep^4*mtt^8*mWW*s^4*t^5 + 18871790*ep^5*mtt^8*mWW*s^4*t^5 + 10472808*ep^6*mtt^8*mWW*s^4*t^5 + 565080*ep*mtt^7*mWW^2*s^4*t^5 + 3044485*ep^2*mtt^7*mWW^2*s^4*t^5 - 2861180*ep^3*mtt^7*mWW^2*s^4*t^5 - 40509495*ep^4*mtt^7*mWW^2*s^4*t^5 - 76194570*ep^5*mtt^7*mWW^2*s^4*t^5 - 43939800*ep^6*mtt^7*mWW^2*s^4*t^5 - 759666*ep*mtt^6*mWW^3*s^4*t^5 - 4503752*ep^2*mtt^6*mWW^3*s^4*t^5 + 227448*ep^3*mtt^6*mWW^3*s^4*t^5 + 45305714*ep^4*mtt^6*mWW^3*s^4*t^5 + 94618156*ep^5*mtt^6*mWW^3*s^4*t^5 + 57838336*ep^6*mtt^6*mWW^3*s^4*t^5 - 1800*mtt^5*mWW^4*s^4*t^5 - 15912*ep*mtt^5*mWW^4*s^4*t^5 + 467356*ep^2*mtt^5*mWW^4*s^4*t^5 + 4851716*ep^3*mtt^5*mWW^4*s^4*t^5 + 12329716*ep^4*mtt^5*mWW^4*s^4*t^5 + 9894772*ep^5*mtt^5*mWW^4*s^4*t^5 + 903328*ep^6*mtt^5*mWW^4*s^4*t^5 - 1128*mtt^4*mWW^5*s^4*t^5 + 731732*ep*mtt^4*mWW^5*s^4*t^5 + 4169265*ep^2*mtt^4*mWW^5*s^4*t^5 - 2987688*ep^3*mtt^4*mWW^5*s^4*t^5 - 51439123*ep^4*mtt^4*mWW^5*s^4*t^5 - 97971526*ep^5*mtt^4*mWW^5*s^4*t^5 - 56787976*ep^6*mtt^4*mWW^5*s^4*t^5 + 14888*mtt^3*mWW^6*s^4*t^5 - 337804*ep*mtt^3*mWW^6*s^4*t^5 - 2897025*ep^2*mtt^3*mWW^6*s^4*t^5 - 3106812*ep^3*mtt^3*mWW^6*s^4*t^5 + 18252915*ep^4*mtt^3*mWW^6*s^4*t^5 + 47645794*ep^5*mtt^3*mWW^6*s^4*t^5 + 31957480*ep^6*mtt^3*mWW^6*s^4*t^5 - 20744*mtt^2*mWW^7*s^4*t^5 - 185526*ep*mtt^2*mWW^7*s^4*t^5 - 84932*ep^2*mtt^2*mWW^7*s^4*t^5 + 3587684*ep^3*mtt^2*mWW^7*s^4*t^5 + 12105866*ep^4*mtt^2*mWW^7*s^4*t^5 + 14488124*ep^5*mtt^2*mWW^7*s^4*t^5 + 5726544*ep^6*mtt^2*mWW^7*s^4*t^5 + 9984*mtt*mWW^8*s^4*t^5 + 143404*ep*mtt*mWW^8*s^4*t^5 + 488832*ep^2*mtt*mWW^8*s^4*t^5 - 839898*ep^3*mtt*mWW^8*s^4*t^5 - 6892782*ep^4*mtt*mWW^8*s^4*t^5 - 11845592*ep^5*mtt*mWW^8*s^4*t^5 - 6555712*ep^6*mtt*mWW^8*s^4*t^5 - 1200*mWW^9*s^4*t^5 - 15548*ep*mWW^9*s^4*t^5 - 68044*ep^2*mWW^9*s^4*t^5 - 43158*ep^3*mWW^9*s^4*t^5 + 366650*ep^4*mWW^9*s^4*t^5 + 859712*ep^5*mWW^9*s^4*t^5 + 559952*ep^6*mWW^9*s^4*t^5 + 14196*ep^2*mtt^8*s^5*t^5 + 129570*ep^3*mtt^8*s^5*t^5 + 414582*ep^4*mtt^8*s^5*t^5 + 563052*ep^5*mtt^8*s^5*t^5 + 277200*ep^6*mtt^8*s^5*t^5 + 128640*ep*mtt^7*mWW*s^5*t^5 + 632079*ep^2*mtt^7*mWW*s^5*t^5 - 1169776*ep^3*mtt^7*mWW*s^5*t^5 - 10572237*ep^4*mtt^7*mWW*s^5*t^5 - 18635654*ep^5*mtt^7*mWW*s^5*t^5 - 10337352*ep^6*mtt^7*mWW*s^5*t^5 - 482040*ep*mtt^6*mWW^2*s^5*t^5 - 2589454*ep^2*mtt^6*mWW^2*s^5*t^5 + 2381438*ep^3*mtt^6*mWW^2*s^5*t^5 + 33941576*ep^4*mtt^6*mWW^2*s^5*t^5 + 63560332*ep^5*mtt^6*mWW^2*s^5*t^5 + 36466448*ep^6*mtt^6*mWW^2*s^5*t^5 + 508112*ep*mtt^5*mWW^3*s^5*t^5 + 2981045*ep^2*mtt^5*mWW^3*s^5*t^5 - 136870*ep^3*mtt^5*mWW^3*s^5*t^5 - 29595345*ep^4*mtt^5*mWW^3*s^5*t^5 - 61612342*ep^5*mtt^5*mWW^3*s^5*t^5 - 37550456*ep^6*mtt^5*mWW^3*s^5*t^5 + 1504*mtt^4*mWW^4*s^5*t^5 + 142070*ep*mtt^4*mWW^4*s^5*t^5 + 425372*ep^2*mtt^4*mWW^4*s^5*t^5 - 3835940*ep^3*mtt^4*mWW^4*s^5*t^5 - 17979082*ep^4*mtt^4*mWW^4*s^5*t^5 - 25403416*ep^5*mtt^4*mWW^4*s^5*t^5 - 11614464*ep^6*mtt^4*mWW^4*s^5*t^5 - 1360*mtt^3*mWW^5*s^5*t^5 - 528688*ep*mtt^3*mWW^5*s^5*t^5 - 2867867*ep^2*mtt^3*mWW^5*s^5*t^5 + 2847284*ep^3*mtt^3*mWW^5*s^5*t^5 + 38557261*ep^4*mtt^3*mWW^5*s^5*t^5 + 72029086*ep^5*mtt^3*mWW^5*s^5*t^5 + 41353000*ep^6*mtt^3*mWW^5*s^5*t^5 - 4928*mtt^2*mWW^6*s^5*t^5 + 196640*ep*mtt^2*mWW^6*s^5*t^5 + 1458170*ep^2*mtt^2*mWW^6*s^5*t^5 + 825302*ep^3*mtt^2*mWW^6*s^5*t^5 - 11953472*ep^4*mtt^2*mWW^6*s^5*t^5 - 27817764*ep^5*mtt^2*mWW^6*s^5*t^5 - 17890032*ep^6*mtt^2*mWW^6*s^5*t^5 + 7184*mtt*mWW^7*s^5*t^5 + 70032*ep*mtt*mWW^7*s^5*t^5 + 75603*ep^2*mtt*mWW^7*s^5*t^5 - 1174674*ep^3*mtt*mWW^7*s^5*t^5 - 4289895*ep^4*mtt*mWW^7*s^5*t^5 - 5281186*ep^5*mtt*mWW^7*s^5*t^5 - 2135208*ep^6*mtt*mWW^7*s^5*t^5 - 2400*mWW^8*s^5*t^5 - 34766*ep*mWW^8*s^5*t^5 - 121800*ep^2*mWW^8*s^5*t^5 + 200818*ep^3*mWW^8*s^5*t^5 + 1694868*ep^4*mWW^8*s^5*t^5 + 2908452*ep^5*mWW^8*s^5*t^5 + 1598672*ep^6*mWW^8*s^5*t^5 - 8988*ep^2*mtt^7*s^6*t^5 - 81942*ep^3*mtt^7*s^6*t^5 - 261786*ep^4*mtt^7*s^6*t^5 - 354900*ep^5*mtt^7*s^6*t^5 - 174384*ep^6*mtt^7*s^6*t^5 - 74592*ep*mtt^6*mWW*s^6*t^5 - 368949*ep^2*mtt^6*mWW*s^6*t^5 + 647604*ep^3*mtt^6*mWW*s^6*t^5 + 5995707*ep^4*mtt^6*mWW*s^6*t^5 + 10565082*ep^5*mtt^6*mWW*s^6*t^5 + 5844408*ep^6*mtt^6*mWW*s^6*t^5 + 231888*ep*mtt^5*mWW^2*s^6*t^5 + 1237548*ep^2*mtt^5*mWW^2*s^6*t^5 - 1162558*ep^3*mtt^5*mWW^2*s^6*t^5 - 16150310*ep^4*mtt^5*mWW^2*s^6*t^5 - 29980584*ep^5*mtt^5*mWW^2*s^6*t^5 - 17062304*ep^6*mtt^5*mWW^2*s^6*t^5 - 187230*ep*mtt^4*mWW^3*s^6*t^5 - 1083633*ep^2*mtt^4*mWW^3*s^6*t^5 + 86890*ep^3*mtt^4*mWW^3*s^6*t^5 + 10740275*ep^4*mtt^4*mWW^3*s^6*t^5 + 22114570*ep^5*mtt^4*mWW^3*s^6*t^5 + 13369848*ep^6*mtt^4*mWW^3*s^6*t^5 - 432*mtt^3*mWW^4*s^6*t^5 - 87802*ep*mtt^3*mWW^4*s^6*t^5 - 355602*ep^2*mtt^3*mWW^4*s^6*t^5 + 1555996*ep^3*mtt^3*mWW^4*s^6*t^5 + 9149028*ep^4*mtt^3*mWW^4*s^6*t^5 + 14209864*ep^5*mtt^3*mWW^4*s^6*t^5 + 7095088*ep^6*mtt^3*mWW^4*s^6*t^5 + 816*mtt^2*mWW^5*s^6*t^5 + 180634*ep*mtt^2*mWW^5*s^6*t^5 + 946687*ep^2*mtt^2*mWW^5*s^6*t^5 - 1095334*ep^3*mtt^2*mWW^5*s^6*t^5 - 13214373*ep^4*mtt^2*mWW^5*s^6*t^5 - 24221446*ep^5*mtt^2*mWW^5*s^6*t^5 - 13703384*ep^6*mtt^2*mWW^5*s^6*t^5 + 944*mtt*mWW^6*s^6*t^5 - 51830*ep*mtt*mWW^6*s^6*t^5 - 357346*ep^2*mtt*mWW^6*s^6*t^5 - 107580*ep^3*mtt*mWW^6*s^6*t^5 + 3219092*ep^4*mtt*mWW^6*s^6*t^5 + 7074868*ep^5*mtt*mWW^6*s^6*t^5 + 4404512*ep^6*mtt*mWW^6*s^6*t^5 - 1328*mWW^7*s^6*t^5 - 11068*ep*mWW^7*s^6*t^5 - 9477*ep^2*mWW^7*s^6*t^5 + 160284*ep^3*mWW^7*s^6*t^5 + 535327*ep^4*mWW^7*s^6*t^5 + 605026*ep^5*mWW^7*s^6*t^5 + 222376*ep^6*mWW^7*s^6*t^5 + 3396*ep^2*mtt^6*s^7*t^5 + 30906*ep^3*mtt^6*s^7*t^5 + 98502*ep^4*mtt^6*s^7*t^5 + 133164*ep^5*mtt^6*s^7*t^5 + 65232*ep^6*mtt^6*s^7*t^5 + 22560*ep*mtt^5*mWW*s^7*t^5 + 110919*ep^2*mtt^5*mWW*s^7*t^5 - 198410*ep^3*mtt^5*mWW*s^7*t^5 - 1806231*ep^4*mtt^5*mWW*s^7*t^5 - 3161386*ep^5*mtt^5*mWW*s^7*t^5 - 1737912*ep^6*mtt^5*mWW*s^7*t^5 - 58704*ep*mtt^4*mWW^2*s^7*t^5 - 310359*ep^2*mtt^4*mWW^2*s^7*t^5 + 309548*ep^3*mtt^4*mWW^2*s^7*t^5 + 4066857*ep^4*mtt^4*mWW^2*s^7*t^5 + 7440382*ep^5*mtt^4*mWW^2*s^7*t^5 + 4180296*ep^6*mtt^4*mWW^2*s^7*t^5 + 34496*ep*mtt^3*mWW^3*s^7*t^5 + 196942*ep^2*mtt^3*mWW^3*s^7*t^5 - 29140*ep^3*mtt^3*mWW^3*s^7*t^5 - 1950746*ep^4*mtt^3*mWW^3*s^7*t^5 - 3918252*ep^5*mtt^3*mWW^3*s^7*t^5 - 2321680*ep^6*mtt^3*mWW^3*s^7*t^5 + 22696*ep*mtt^2*mWW^4*s^7*t^5 + 103388*ep^2*mtt^2*mWW^4*s^7*t^5 - 297558*ep^3*mtt^2*mWW^4*s^7*t^5 - 2096974*ep^4*mtt^2*mWW^4*s^7*t^5 - 3437596*ep^5*mtt^2*mWW^4*s^7*t^5 - 1792336*ep^6*mtt^2*mWW^4*s^7*t^5 - 27488*ep*mtt*mWW^5*s^7*t^5 - 143661*ep^2*mtt*mWW^5*s^7*t^5 + 169378*ep^3*mtt*mWW^5*s^7*t^5 + 1988725*ep^4*mtt*mWW^5*s^7*t^5 + 3586174*ep^5*mtt*mWW^5*s^7*t^5 + 1994792*ep^6*mtt*mWW^5*s^7*t^5 + 6440*ep*mWW^6*s^7*t^5 + 37215*ep^2*mWW^6*s^7*t^5 - 5124*ep^3*mWW^6*s^7*t^5 - 367573*ep^4*mWW^6*s^7*t^5 - 735126*ep^5*mWW^6*s^7*t^5 - 432552*ep^6*mWW^6*s^7*t^5 - 672*ep^2*mtt^5*s^8*t^5 - 6096*ep^3*mtt^5*s^8*t^5 - 19344*ep^4*mtt^5*s^8*t^5 - 26016*ep^5*mtt^5*s^8*t^5 - 12672*ep^6*mtt^5*s^8*t^5 - 2688*ep*mtt^4*mWW*s^8*t^5 - 12708*ep^2*mtt^4*mWW*s^8*t^5 + 27566*ep^3*mtt^4*mWW*s^8*t^5 + 224718*ep^4*mtt^4*mWW*s^8*t^5 + 384748*ep^5*mtt^4*mWW*s^8*t^5 + 208464*ep^6*mtt^4*mWW*s^8*t^5 + 6144*ep*mtt^3*mWW^2*s^8*t^5 + 32136*ep^2*mtt^3*mWW^2*s^8*t^5 - 34988*ep^3*mtt^3*mWW^2*s^8*t^5 - 424740*ep^4*mtt^3*mWW^2*s^8*t^5 - 759880*ep^5*mtt^3*mWW^2*s^8*t^5 - 418272*ep^6*mtt^3*mWW^2*s^8*t^5 - 2304*ep*mtt^2*mWW^3*s^8*t^5 - 13440*ep^2*mtt^2*mWW^3*s^8*t^5 + 528*ep^3*mtt^2*mWW^3*s^8*t^5 + 119352*ep^4*mtt^2*mWW^3*s^8*t^5 + 231312*ep^5*mtt^2*mWW^3*s^8*t^5 + 130752*ep^6*mtt^2*mWW^3*s^8*t^5 - 3072*ep*mtt*mWW^4*s^8*t^5 - 15336*ep^2*mtt*mWW^4*s^8*t^5 + 24124*ep^3*mtt*mWW^4*s^8*t^5 + 233364*ep^4*mtt*mWW^4*s^8*t^5 + 408104*ep^5*mtt*mWW^4*s^8*t^5 + 222816*ep^6*mtt*mWW^4*s^8*t^5 + 1920*ep*mWW^5*s^8*t^5 + 10020*ep^2*mWW^5*s^8*t^5 - 11134*ep^3*mWW^5*s^8*t^5 - 133350*ep^4*mWW^5*s^8*t^5 - 238268*ep^5*mWW^5*s^8*t^5 - 131088*ep^6*mWW^5*s^8*t^5 + 48*ep^2*mtt^4*s^9*t^5 + 432*ep^3*mtt^4*s^9*t^5 + 1356*ep^4*mtt^4*s^9*t^5 + 1800*ep^5*mtt^4*s^9*t^5 + 864*ep^6*mtt^4*s^9*t^5 - 96*ep^2*mtt^3*mWW*s^9*t^5 - 864*ep^3*mtt^3*mWW*s^9*t^5 - 2712*ep^4*mtt^3*mWW*s^9*t^5 - 3600*ep^5*mtt^3*mWW*s^9*t^5 - 1728*ep^6*mtt^3*mWW*s^9*t^5 + 96*ep^2*mtt*mWW^3*s^9*t^5 + 864*ep^3*mtt*mWW^3*s^9*t^5 + 2712*ep^4*mtt*mWW^3*s^9*t^5 + 3600*ep^5*mtt*mWW^3*s^9*t^5 + 1728*ep^6*mtt*mWW^3*s^9*t^5 - 48*ep^2*mWW^4*s^9*t^5 - 432*ep^3*mWW^4*s^9*t^5 - 1356*ep^4*mWW^4*s^9*t^5 - 1800*ep^5*mWW^4*s^9*t^5 - 864*ep^6*mWW^4*s^9*t^5 + 300*ep^2*mtt^12*t^6 + 2742*ep^3*mtt^12*t^6 + 8790*ep^4*mtt^12*t^6 + 11964*ep^5*mtt^12*t^6 + 5904*ep^6*mtt^12*t^6 - 2460*ep^2*mtt^11*mWW*t^6 - 22830*ep^3*mtt^11*mWW*t^6 - 74706*ep^4*mtt^11*mWW*t^6 - 104196*ep^5*mtt^11*mWW*t^6 - 52848*ep^6*mtt^11*mWW*t^6 + 6012*ep^2*mtt^10*mWW^2*t^6 + 56370*ep^3*mtt^10*mWW^2*t^6 + 186978*ep^4*mtt^10*mWW^2*t^6 + 264948*ep^5*mtt^10*mWW^2*t^6 + 136752*ep^6*mtt^10*mWW^2*t^6 - 138*ep*mtt^9*mWW^3*t^6 - 5946*ep^2*mtt^9*mWW^3*t^6 - 49446*ep^3*mtt^9*mWW^3*t^6 - 162618*ep^4*mtt^9*mWW^3*t^6 - 236292*ep^5*mtt^9*mWW^3*t^6 - 126960*ep^6*mtt^9*mWW^3*t^6 + 1644*ep*mtt^8*mWW^4*t^6 + 17238*ep^2*mtt^8*mWW^4*t^6 + 72390*ep^3*mtt^8*mWW^4*t^6 + 161052*ep^4*mtt^8*mWW^4*t^6 + 192528*ep^5*mtt^8*mWW^4*t^6 + 96768*ep^6*mtt^8*mWW^4*t^6 - 6312*ep*mtt^7*mWW^5*t^6 - 73116*ep^2*mtt^7*mWW^5*t^6 - 331992*ep^3*mtt^7*mWW^5*t^6 - 749304*ep^4*mtt^7*mWW^5*t^6 - 843216*ep^5*mtt^7*mWW^5*t^6 - 377280*ep^6*mtt^7*mWW^5*t^6 + 10452*ep*mtt^6*mWW^6*t^6 + 128580*ep^2*mtt^6*mWW^6*t^6 + 614088*ep^3*mtt^6*mWW^6*t^6 + 1427796*ep^4*mtt^6*mWW^6*t^6 + 1617720*ep^5*mtt^6*mWW^6*t^6 + 714144*ep^6*mtt^6*mWW^6*t^6 - 6954*ep*mtt^5*mWW^7*t^6 - 87522*ep^2*mtt^5*mWW^7*t^6 - 425058*ep^3*mtt^5*mWW^7*t^6 - 996042*ep^4*mtt^5*mWW^7*t^6 - 1128084*ep^5*mtt^5*mWW^7*t^6 - 494640*ep^6*mtt^5*mWW^7*t^6 - 636*ep*mtt^4*mWW^8*t^6 - 6498*ep^2*mtt^4*mWW^8*t^6 - 25092*ep^3*mtt^4*mWW^8*t^6 - 46710*ep^4*mtt^4*mWW^8*t^6 - 41988*ep^5*mtt^4*mWW^8*t^6 - 14256*ep^6*mtt^4*mWW^8*t^6 + 3132*ep*mtt^3*mWW^9*t^6 + 37824*ep^2*mtt^3*mWW^9*t^6 + 176142*ep^3*mtt^3*mWW^9*t^6 + 396306*ep^4*mtt^3*mWW^9*t^6 + 431268*ep^5*mtt^3*mWW^9*t^6 + 181488*ep^6*mtt^3*mWW^9*t^6 - 1332*ep*mtt^2*mWW^10*t^6 - 16176*ep^2*mtt^2*mWW^10*t^6 - 75618*ep^3*mtt^2*mWW^10*t^6 - 170322*ep^4*mtt^2*mWW^10*t^6 - 185076*ep^5*mtt^2*mWW^10*t^6 - 77616*ep^6*mtt^2*mWW^10*t^6 + 144*ep*mtt*mWW^11*t^6 + 1764*ep^2*mtt*mWW^11*t^6 + 8304*ep^3*mtt*mWW^11*t^6 + 18780*ep^4*mtt*mWW^11*t^6 + 20424*ep^5*mtt*mWW^11*t^6 + 8544*ep^6*mtt*mWW^11*t^6 - 3240*ep^2*mtt^11*s*t^6 - 29580*ep^3*mtt^11*s*t^6 - 94680*ep^4*mtt^11*s*t^6 - 128640*ep^5*mtt^11*s*t^6 - 63360*ep^6*mtt^11*s*t^6 - 6624*ep*mtt^10*mWW*s*t^6 - 12429*ep^2*mtt^10*mWW*s*t^6 + 247062*ep^3*mtt^10*mWW*s*t^6 + 1156185*ep^4*mtt^10*mWW*s*t^6 + 1813398*ep^5*mtt^10*mWW*s*t^6 + 965448*ep^6*mtt^10*mWW*s*t^6 + 44064*ep*mtt^9*mWW^2*s*t^6 + 194813*ep^2*mtt^9*mWW^2*s*t^6 - 642138*ep^3*mtt^9*mWW^2*s*t^6 - 4576961*ep^4*mtt^9*mWW^2*s*t^6 - 7962886*ep^5*mtt^9*mWW^2*s*t^6 - 4467592*ep^6*mtt^9*mWW^2*s*t^6 - 103752*ep*mtt^8*mWW^3*s*t^6 - 577896*ep^2*mtt^8*mWW^3*s*t^6 + 505160*ep^3*mtt^8*mWW^3*s*t^6 + 7891212*ep^4*mtt^8*mWW^3*s*t^6 + 15330320*ep^5*mtt^8*mWW^3*s*t^6 + 9091456*ep^6*mtt^8*mWW^3*s*t^6 + 96*mtt^7*mWW^4*s*t^6 + 93480*ep*mtt^7*mWW^4*s*t^6 + 584954*ep^2*mtt^7*mWW^4*s*t^6 - 14650*ep^3*mtt^7*mWW^4*s*t^6 - 6375424*ep^4*mtt^7*mWW^4*s*t^6 - 13849212*ep^5*mtt^7*mWW^4*s*t^6 - 8745584*ep^6*mtt^7*mWW^4*s*t^6 - 928*mtt^6*mWW^5*s*t^6 + 10614*ep*mtt^6*mWW^5*s*t^6 + 172140*ep^2*mtt^6*mWW^5*s*t^6 + 1022366*ep^3*mtt^6*mWW^5*s*t^6 + 3471088*ep^4*mtt^6*mWW^5*s*t^6 + 5748596*ep^5*mtt^6*mWW^5*s*t^6 + 3490384*ep^6*mtt^6*mWW^5*s*t^6 + 3408*mtt^5*mWW^6*s*t^6 - 62472*ep*mtt^5*mWW^6*s*t^6 - 772984*ep^2*mtt^5*mWW^6*s*t^6 - 2822778*ep^3*mtt^5*mWW^6*s*t^6 - 4592222*ep^4*mtt^5*mWW^6*s*t^6 - 3420364*ep^5*mtt^5*mWW^6*s*t^6 - 910288*ep^6*mtt^5*mWW^6*s*t^6 - 5808*mtt^4*mWW^7*s*t^6 + 2016*ep*mtt^4*mWW^7*s*t^6 + 448108*ep^2*mtt^4*mWW^7*s*t^6 + 2383136*ep^3*mtt^4*mWW^7*s*t^6 + 5095428*ep^4*mtt^4*mWW^7*s*t^6 + 4894216*ep^5*mtt^4*mWW^7*s*t^6 + 1709024*ep^6*mtt^4*mWW^7*s*t^6 + 4816*mtt^3*mWW^8*s*t^6 + 43940*ep*mtt^3*mWW^8*s*t^6 + 69840*ep^2*mtt^3*mWW^8*s*t^6 - 431922*ep^3*mtt^3*mWW^8*s*t^6 - 1815350*ep^4*mtt^3*mWW^8*s*t^6 - 2492304*ep^5*mtt^3*mWW^8*s*t^6 - 1177440*ep^6*mtt^3*mWW^8*s*t^6 - 1776*mtt^2*mWW^9*s*t^6 - 24606*ep*mtt^2*mWW^9*s*t^6 - 131417*ep^2*mtt^2*mWW^9*s*t^6 - 345476*ep^3*mtt^2*mWW^9*s*t^6 - 472663*ep^4*mtt^2*mWW^9*s*t^6 - 309526*ep^5*mtt^2*mWW^9*s*t^6 - 65256*ep^6*mtt^2*mWW^9*s*t^6 + 192*mtt*mWW^10*s*t^6 + 3324*ep*mtt*mWW^10*s*t^6 + 28065*ep^2*mtt*mWW^10*s*t^6 + 129140*ep^3*mtt*mWW^10*s*t^6 + 314797*ep^4*mtt*mWW^10*s*t^6 + 378302*ep^5*mtt*mWW^10*s*t^6 + 174120*ep^6*mtt*mWW^10*s*t^6 + 16*ep*mWW^11*s*t^6 + 46*ep^2*mWW^11*s*t^6 - 320*ep^3*mWW^11*s*t^6 - 1410*ep^4*mWW^11*s*t^6 - 1900*ep^5*mWW^11*s*t^6 - 912*ep^6*mWW^11*s*t^6 + 13524*ep^2*mtt^10*s^2*t^6 + 123354*ep^3*mtt^10*s^2*t^6 + 394338*ep^4*mtt^10*s^2*t^6 + 534996*ep^5*mtt^10*s^2*t^6 + 263088*ep^6*mtt^10*s^2*t^6 + 46944*ep*mtt^9*mWW*s^2*t^6 + 167937*ep^2*mtt^9*mWW*s^2*t^6 - 1007358*ep^3*mtt^9*mWW*s^2*t^6 - 5750273*ep^4*mtt^9*mWW*s^2*t^6 - 9427398*ep^5*mtt^9*mWW*s^2*t^6 - 5097352*ep^6*mtt^9*mWW*s^2*t^6 - 274056*ep*mtt^8*mWW^2*s^2*t^6 - 1356039*ep^2*mtt^8*mWW^2*s^2*t^6 + 2573112*ep^3*mtt^8*mWW^2*s^2*t^6 + 23551145*ep^4*mtt^8*mWW^2*s^2*t^6 + 42291870*ep^5*mtt^8*mWW^2*s^2*t^6 + 23924488*ep^6*mtt^8*mWW^2*s^2*t^6 + 558556*ep*mtt^7*mWW^3*s^2*t^6 + 3173116*ep^2*mtt^7*mWW^3*s^2*t^6 - 1834022*ep^3*mtt^7*mWW^3*s^2*t^6 - 38685950*ep^4*mtt^7*mWW^3*s^2*t^6 - 76031740*ep^5*mtt^7*mWW^3*s^2*t^6 - 45042928*ep^6*mtt^7*mWW^3*s^2*t^6 - 32*mtt^6*mWW^4*s^2*t^6 - 402756*ep*mtt^6*mWW^4*s^2*t^6 - 2606466*ep^2*mtt^6*mWW^4*s^2*t^6 - 1067386*ep^3*mtt^6*mWW^4*s^2*t^6 + 22935868*ep^4*mtt^6*mWW^4*s^2*t^6 + 52263816*ep^5*mtt^6*mWW^4*s^2*t^6 + 33368064*ep^6*mtt^6*mWW^4*s^2*t^6 + 2816*mtt^5*mWW^5*s^2*t^6 - 105946*ep*mtt^5*mWW^5*s^2*t^6 - 672456*ep^2*mtt^5*mWW^5*s^2*t^6 - 135934*ep^3*mtt^5*mWW^5*s^2*t^6 + 3596092*ep^4*mtt^5*mWW^5*s^2*t^6 + 5152664*ep^5*mtt^5*mWW^5*s^2*t^6 + 1730688*ep^6*mtt^5*mWW^5*s^2*t^6 - 11824*mtt^4*mWW^6*s^2*t^6 + 229328*ep*mtt^4*mWW^6*s^2*t^6 + 2236486*ep^2*mtt^4*mWW^6*s^2*t^6 + 4610202*ep^3*mtt^4*mWW^6*s^2*t^6 - 2837580*ep^4*mtt^4*mWW^6*s^2*t^6 - 16344064*ep^5*mtt^4*mWW^6*s^2*t^6 - 12079232*ep^6*mtt^4*mWW^6*s^2*t^6 + 18752*mtt^3*mWW^7*s^2*t^6 + 35592*ep*mtt^3*mWW^7*s^2*t^6 - 887504*ep^2*mtt^3*mWW^7*s^2*t^6 - 4733954*ep^3*mtt^3*mWW^7*s^2*t^6 - 8633326*ep^4*mtt^3*mWW^7*s^2*t^6 - 5655652*ep^5*mtt^3*mWW^7*s^2*t^6 - 398576*ep^6*mtt^3*mWW^7*s^2*t^6 - 13168*mtt^2*mWW^8*s^2*t^6 - 130124*ep*mtt^2*mWW^8*s^2*t^6 - 228894*ep^2*mtt^2*mWW^8*s^2*t^6 + 1406052*ep^3*mtt^2*mWW^8*s^2*t^6 + 6239654*ep^4*mtt^2*mWW^8*s^2*t^6 + 8890004*ep^5*mtt^2*mWW^8*s^2*t^6 + 4326512*ep^6*mtt^2*mWW^8*s^2*t^6 + 3488*mtt*mWW^9*s^2*t^6 + 42582*ep*mtt*mWW^9*s^2*t^6 + 169051*ep^2*mtt*mWW^9*s^2*t^6 + 148492*ep^3*mtt*mWW^9*s^2*t^6 - 532391*ep^4*mtt*mWW^9*s^2*t^6 - 1276674*ep^5*mtt*mWW^9*s^2*t^6 - 790872*ep^6*mtt*mWW^9*s^2*t^6 - 32*mWW^10*s^2*t^6 - 120*ep*mWW^10*s^2*t^6 - 8755*ep^2*mWW^10*s^2*t^6 - 82558*ep^3*mWW^10*s^2*t^6 - 277577*ep^4*mWW^10*s^2*t^6 - 397822*ep^5*mWW^10*s^2*t^6 - 203880*ep^6*mWW^10*s^2*t^6 - 29904*ep^2*mtt^9*s^3*t^6 - 272496*ep^3*mtt^9*s^3*t^6 - 869988*ep^4*mtt^9*s^3*t^6 - 1178520*ep^5*mtt^9*s^3*t^6 - 578592*ep^6*mtt^9*s^3*t^6 - 129600*ep*mtt^8*mWW*s^3*t^6 - 534366*ep^2*mtt^8*mWW*s^3*t^6 + 2116446*ep^3*mtt^8*mWW*s^3*t^6 + 13665908*ep^4*mtt^8*mWW*s^3*t^6 + 22892640*ep^5*mtt^8*mWW*s^3*t^6 + 12455872*ep^6*mtt^8*mWW*s^3*t^6 + 654180*ep*mtt^7*mWW^2*s^3*t^6 + 3333032*ep^2*mtt^7*mWW^2*s^3*t^6 - 5091402*ep^3*mtt^7*mWW^2*s^3*t^6 - 52261286*ep^4*mtt^7*mWW^2*s^3*t^6 - 94715340*ep^5*mtt^7*mWW^2*s^3*t^6 - 53587104*ep^6*mtt^7*mWW^2*s^3*t^6 - 1133288*ep*mtt^6*mWW^3*s^3*t^6 - 6427732*ep^2*mtt^6*mWW^3*s^3*t^6 + 3284330*ep^3*mtt^6*mWW^3*s^3*t^6 + 75586670*ep^4*mtt^6*mWW^3*s^3*t^6 + 148331628*ep^5*mtt^6*mWW^3*s^3*t^6 + 87482192*ep^6*mtt^6*mWW^3*s^3*t^6 - 616*mtt^5*mWW^4*s^3*t^6 + 598960*ep*mtt^5*mWW^4*s^3*t^6 + 3965960*ep^2*mtt^5*mWW^4*s^3*t^6 + 2827782*ep^3*mtt^5*mWW^4*s^3*t^6 - 29513354*ep^4*mtt^5*mWW^4*s^3*t^6 - 70988008*ep^5*mtt^5*mWW^4*s^3*t^6 - 46124240*ep^6*mtt^5*mWW^4*s^3*t^6 - 2648*mtt^4*mWW^5*s^3*t^6 + 364904*ep*mtt^4*mWW^5*s^3*t^6 + 1961488*ep^2*mtt^4*mWW^5*s^3*t^6 - 2626404*ep^3*mtt^4*mWW^5*s^3*t^6 - 26967396*ep^4*mtt^4*mWW^5*s^3*t^6 - 46251236*ep^5*mtt^4*mWW^5*s^3*t^6 - 24645872*ep^6*mtt^4*mWW^5*s^3*t^6 + 13960*mtt^3*mWW^6*s^3*t^6 - 421136*ep*mtt^3*mWW^6*s^3*t^6 - 3326118*ep^2*mtt^3*mWW^6*s^3*t^6 - 3065358*ep^3*mtt^3*mWW^6*s^3*t^6 + 20613392*ep^4*mtt^3*mWW^6*s^3*t^6 + 50169672*ep^5*mtt^3*mWW^6*s^3*t^6 + 32061088*ep^6*mtt^3*mWW^6*s^3*t^6 - 19640*mtt^2*mWW^7*s^3*t^6 - 25744*ep*mtt^2*mWW^7*s^3*t^6 + 913560*ep^2*mtt^2*mWW^7*s^3*t^6 + 4047698*ep^3*mtt^2*mWW^7*s^3*t^6 + 4848686*ep^4*mtt^2*mWW^7*s^3*t^6 - 1206884*ep^5*mtt^2*mWW^7*s^3*t^6 - 3743776*ep^6*mtt^2*mWW^7*s^3*t^6 + 10976*mtt*mWW^8*s^3*t^6 + 116628*ep*mtt*mWW^8*s^3*t^6 + 228826*ep^2*mtt*mWW^8*s^3*t^6 - 1280950*ep^3*mtt*mWW^8*s^3*t^6 - 5928168*ep^4*mtt*mWW^8*s^3*t^6 - 8557380*ep^5*mtt*mWW^8*s^3*t^6 - 4180336*ep^6*mtt*mWW^8*s^3*t^6 - 2032*mWW^9*s^3*t^6 - 24904*ep*mWW^9*s^3*t^6 - 85802*ep^2*mWW^9*s^3*t^6 + 50610*ep^3*mWW^9*s^3*t^6 + 793712*ep^4*mWW^9*s^3*t^6 + 1458596*ep^5*mWW^9*s^3*t^6 + 837344*ep^6*mWW^9*s^3*t^6 + 39060*ep^2*mtt^8*s^4*t^6 + 355530*ep^3*mtt^8*s^4*t^6 + 1133370*ep^4*mtt^8*s^4*t^6 + 1532580*ep^5*mtt^8*s^4*t^6 + 750960*ep^6*mtt^8*s^4*t^6 + 181440*ep*mtt^7*mWW*s^4*t^6 + 791910*ep^2*mtt^7*mWW*s^4*t^6 - 2542170*ep^3*mtt^7*mWW*s^4*t^6 - 17694300*ep^4*mtt^7*mWW*s^4*t^6 - 29950080*ep^5*mtt^7*mWW*s^4*t^6 - 16324800*ep^6*mtt^7*mWW*s^4*t^6 - 781200*ep*mtt^6*mWW^2*s^4*t^6 - 4015130*ep^2*mtt^6*mWW^2*s^4*t^6 + 5574400*ep^3*mtt^6*mWW^2*s^4*t^6 + 60122930*ep^4*mtt^6*mWW^2*s^4*t^6 + 109023540*ep^5*mtt^6*mWW^2*s^4*t^6 + 61475440*ep^6*mtt^6*mWW^2*s^4*t^6 + 1132754*ep*mtt^5*mWW^3*s^4*t^6 + 6374076*ep^2*mtt^5*mWW^3*s^4*t^6 - 3262464*ep^3*mtt^5*mWW^3*s^4*t^6 - 74024718*ep^4*mtt^5*mWW^3*s^4*t^6 - 144225336*ep^5*mtt^5*mWW^3*s^4*t^6 - 84483664*ep^6*mtt^5*mWW^3*s^4*t^6 + 920*mtt^4*mWW^4*s^4*t^6 - 411270*ep*mtt^4*mWW^4*s^4*t^6 - 2808790*ep^2*mtt^4*mWW^4*s^4*t^6 - 3057092*ep^3*mtt^4*mWW^4*s^4*t^6 + 16371924*ep^4*mtt^4*mWW^4*s^4*t^6 + 43467128*ep^5*mtt^4*mWW^4*s^4*t^6 + 29193680*ep^6*mtt^4*mWW^4*s^4*t^6 + 744*mtt^3*mWW^5*s^4*t^6 - 430310*ep*mtt^3*mWW^5*s^4*t^6 - 2244136*ep^2*mtt^3*mWW^5*s^4*t^6 + 3486136*ep^3*mtt^3*mWW^5*s^4*t^6 + 34044970*ep^4*mtt^3*mWW^5*s^4*t^6 + 59597860*ep^5*mtt^3*mWW^5*s^4*t^6 + 32580912*ep^6*mtt^3*mWW^5*s^4*t^6 - 7288*mtt^2*mWW^6*s^4*t^6 + 347762*ep*mtt^2*mWW^6*s^4*t^6 + 2414858*ep^2*mtt^2*mWW^6*s^4*t^6 + 626298*ep^3*mtt^2*mWW^6*s^4*t^6 - 21395566*ep^4*mtt^2*mWW^6*s^4*t^6 - 45826148*ep^5*mtt^2*mWW^6*s^4*t^6 - 27976848*ep^6*mtt^2*mWW^6*s^4*t^6 + 8504*mtt*mWW^7*s^4*t^6 - 8108*ep*mtt*mWW^7*s^4*t^6 - 484274*ep^2*mtt*mWW^7*s^4*t^6 - 1473026*ep^3*mtt*mWW^7*s^4*t^6 + 41892*ep^4*mtt*mWW^7*s^4*t^6 + 4417692*ep^5*mtt*mWW^7*s^4*t^6 + 3872000*ep^6*mtt*mWW^7*s^4*t^6 - 2880*mWW^8*s^4*t^6 - 31068*ep*mWW^8*s^4*t^6 - 63158*ep^2*mWW^8*s^4*t^6 + 332900*ep^3*mWW^8*s^4*t^6 + 1531402*ep^4*mWW^8*s^4*t^6 + 2149772*ep^5*mWW^8*s^4*t^6 + 1012160*ep^6*mWW^8*s^4*t^6 - 31080*ep^2*mtt^7*s^5*t^6 - 282492*ep^3*mtt^7*s^5*t^6 - 898800*ep^4*mtt^7*s^5*t^6 - 1212624*ep^5*mtt^7*s^5*t^6 - 592704*ep^6*mtt^7*s^5*t^6 - 136800*ep*mtt^6*mWW*s^5*t^6 - 609945*ep^2*mtt^6*mWW*s^5*t^6 + 1782690*ep^3*mtt^6*mWW*s^5*t^6 + 12840641*ep^4*mtt^6*mWW*s^5*t^6 + 21787926*ep^5*mtt^6*mWW*s^5*t^6 + 11856328*ep^6*mtt^6*mWW*s^5*t^6 + 496500*ep*mtt^5*mWW^2*s^5*t^6 + 2549103*ep^2*mtt^5*mWW^2*s^5*t^6 - 3453860*ep^3*mtt^5*mWW^2*s^5*t^6 - 37468013*ep^4*mtt^5*mWW^2*s^5*t^6 - 67584598*ep^5*mtt^5*mWW^2*s^5*t^6 - 37867672*ep^6*mtt^5*mWW^2*s^5*t^6 - 590036*ep*mtt^4*mWW^3*s^5*t^6 - 3283240*ep^2*mtt^4*mWW^3*s^5*t^6 + 1812774*ep^3*mtt^4*mWW^3*s^5*t^6 + 38100642*ep^4*mtt^4*mWW^3*s^5*t^6 + 73313696*ep^5*mtt^4*mWW^3*s^5*t^6 + 42509584*ep^6*mtt^4*mWW^3*s^5*t^6 - 368*mtt^3*mWW^4*s^5*t^6 + 136006*ep*mtt^3*mWW^4*s^5*t^6 + 978660*ep^2*mtt^3*mWW^4*s^5*t^6 + 1606162*ep^3*mtt^3*mWW^4*s^5*t^6 - 3381576*ep^4*mtt^3*mWW^4*s^5*t^6 - 11665016*ep^5*mtt^3*mWW^4*s^5*t^6 - 8409616*ep^6*mtt^3*mWW^4*s^5*t^6 + 64*mtt^2*mWW^5*s^5*t^6 + 210422*ep*mtt^2*mWW^5*s^5*t^6 + 1078915*ep^2*mtt^2*mWW^5*s^5*t^6 - 1734292*ep^3*mtt^2*mWW^5*s^5*t^6 - 16703739*ep^4*mtt^2*mWW^5*s^5*t^6 - 29254306*ep^5*mtt^2*mWW^5*s^5*t^6 - 15989000*ep^6*mtt^2*mWW^5*s^5*t^6 + 1776*mtt*mWW^6*s^5*t^6 - 122650*ep*mtt*mWW^6*s^5*t^6 - 791935*ep^2*mtt*mWW^6*s^5*t^6 + 62590*ep^3*mtt*mWW^6*s^5*t^6 + 7941881*ep^4*mtt*mWW^6*s^5*t^6 + 16093206*ep^5*mtt*mWW^6*s^5*t^6 + 9527240*ep^6*mtt*mWW^6*s^5*t^6 - 1472*mWW^7*s^5*t^6 + 6558*ep*mWW^7*s^5*t^6 + 107506*ep^2*mWW^7*s^5*t^6 + 188572*ep^3*mWW^7*s^5*t^6 - 488060*ep^4*mWW^7*s^5*t^6 - 1562380*ep^5*mWW^7*s^5*t^6 - 1084848*ep^6*mWW^7*s^5*t^6 + 14700*ep^2*mtt^6*s^6*t^6 + 133350*ep^3*mtt^6*s^6*t^6 + 423150*ep^4*mtt^6*s^6*t^6 + 569100*ep^5*mtt^6*s^6*t^6 + 277200*ep^6*mtt^6*s^6*t^6 + 52704*ep*mtt^5*mWW*s^6*t^6 + 232869*ep^2*mtt^5*mWW*s^6*t^6 - 698202*ep^3*mtt^5*mWW*s^6*t^6 - 4949225*ep^4*mtt^5*mWW*s^6*t^6 - 8342598*ep^5*mtt^5*mWW*s^6*t^6 - 4513288*ep^6*mtt^5*mWW*s^6*t^6 - 160224*ep*mtt^4*mWW^2*s^6*t^6 - 815423*ep^2*mtt^4*mWW^2*s^6*t^6 + 1145398*ep^3*mtt^4*mWW^2*s^6*t^6 + 12017711*ep^4*mtt^4*mWW^2*s^6*t^6 + 21434066*ep^5*mtt^4*mWW^2*s^6*t^6 + 11888472*ep^6*mtt^4*mWW^2*s^6*t^6 + 149728*ep*mtt^3*mWW^3*s^6*t^6 + 823822*ep^2*mtt^3*mWW^3*s^6*t^6 - 499880*ep^3*mtt^3*mWW^3*s^6*t^6 - 9549930*ep^4*mtt^3*mWW^3*s^6*t^6 - 18043788*ep^5*mtt^3*mWW^3*s^6*t^6 - 10299152*ep^6*mtt^3*mWW^3*s^6*t^6 - 15056*ep*mtt^2*mWW^4*s^6*t^6 - 132096*ep^2*mtt^2*mWW^4*s^6*t^6 - 418630*ep^3*mtt^2*mWW^4*s^6*t^6 - 392994*ep^4*mtt^2*mWW^4*s^6*t^6 + 311532*ep^5*mtt^2*mWW^4*s^6*t^6 + 494544*ep^6*mtt^2*mWW^4*s^6*t^6 - 42976*ep*mtt*mWW^5*s^6*t^6 - 215787*ep^2*mtt*mWW^5*s^6*t^6 + 353918*ep^3*mtt*mWW^5*s^6*t^6 + 3346159*ep^4*mtt*mWW^5*s^6*t^6 + 5814506*ep^5*mtt*mWW^5*s^6*t^6 + 3153080*ep^6*mtt*mWW^5*s^6*t^6 + 15824*ep*mWW^6*s^6*t^6 + 90715*ep^2*mWW^6*s^6*t^6 - 27474*ep^3*mWW^6*s^6*t^6 - 933271*ep^4*mWW^6*s^6*t^6 - 1794658*ep^5*mWW^6*s^6*t^6 - 1023896*ep^6*mWW^6*s^6*t^6 - 3744*ep^2*mtt^5*s^7*t^6 - 33864*ep^3*mtt^5*s^7*t^6 - 107028*ep^4*mtt^5*s^7*t^6 - 143256*ep^5*mtt^5*s^7*t^6 - 69408*ep^6*mtt^5*s^7*t^6 - 8064*ep*mtt^4*mWW*s^7*t^6 - 32652*ep^2*mtt^4*mWW*s^7*t^6 + 132138*ep^3*mtt^4*mWW*s^7*t^6 + 830178*ep^4*mtt^4*mWW*s^7*t^6 + 1362708*ep^5*mtt^4*mWW*s^7*t^6 + 726192*ep^6*mtt^4*mWW*s^7*t^6 + 20736*ep*mtt^3*mWW^2*s^7*t^6 + 103344*ep^2*mtt^3*mWW^2*s^7*t^6 - 164472*ep^3*mtt^3*mWW^2*s^7*t^6 - 1580640*ep^4*mtt^3*mWW^2*s^7*t^6 - 2762400*ep^5*mtt^3*mWW^2*s^7*t^6 - 1507968*ep^6*mtt^3*mWW^2*s^7*t^6 - 13824*ep*mtt^2*mWW^3*s^7*t^6 - 76680*ep^2*mtt^2*mWW^3*s^7*t^6 + 39228*ep^3*mtt^2*mWW^3*s^7*t^6 + 831132*ep^4*mtt^2*mWW^3*s^7*t^6 + 1543512*ep^5*mtt^2*mWW^3*s^7*t^6 + 860832*ep^6*mtt^2*mWW^3*s^7*t^6 - 2304*ep*mtt*mWW^4*s^7*t^6 - 7344*ep^2*mtt*mWW^4*s^7*t^6 + 55728*ep^3*mtt*mWW^4*s^7*t^6 + 294084*ep^4*mtt*mWW^4*s^7*t^6 + 465624*ep^5*mtt*mWW^4*s^7*t^6 + 244512*ep^6*mtt*mWW^4*s^7*t^6 + 3456*ep*mWW^5*s^7*t^6 + 17076*ep^2*mWW^5*s^7*t^6 - 28758*ep^3*mWW^5*s^7*t^6 - 267726*ep^4*mWW^5*s^7*t^6 - 466188*ep^5*mWW^5*s^7*t^6 - 254160*ep^6*mWW^5*s^7*t^6 + 384*ep^2*mtt^4*s^8*t^6 + 3456*ep^3*mtt^4*s^8*t^6 + 10848*ep^4*mtt^4*s^8*t^6 + 14400*ep^5*mtt^4*s^8*t^6 + 6912*ep^6*mtt^4*s^8*t^6 - 864*ep^2*mtt^3*mWW*s^8*t^6 - 7776*ep^3*mtt^3*mWW*s^8*t^6 - 24408*ep^4*mtt^3*mWW*s^8*t^6 - 32400*ep^5*mtt^3*mWW*s^8*t^6 - 15552*ep^6*mtt^3*mWW*s^8*t^6 + 288*ep^2*mtt^2*mWW^2*s^8*t^6 + 2592*ep^3*mtt^2*mWW^2*s^8*t^6 + 8136*ep^4*mtt^2*mWW^2*s^8*t^6 + 10800*ep^5*mtt^2*mWW^2*s^8*t^6 + 5184*ep^6*mtt^2*mWW^2*s^8*t^6 + 480*ep^2*mtt*mWW^3*s^8*t^6 + 4320*ep^3*mtt*mWW^3*s^8*t^6 + 13560*ep^4*mtt*mWW^3*s^8*t^6 + 18000*ep^5*mtt*mWW^3*s^8*t^6 + 8640*ep^6*mtt*mWW^3*s^8*t^6 - 288*ep^2*mWW^4*s^8*t^6 - 2592*ep^3*mWW^4*s^8*t^6 - 8136*ep^4*mWW^4*s^8*t^6 - 10800*ep^5*mWW^4*s^8*t^6 - 5184*ep^6*mWW^4*s^8*t^6 - 1092*ep^2*mtt^11*t^7 - 9954*ep^3*mtt^11*t^7 - 31794*ep^4*mtt^11*t^7 - 43092*ep^5*mtt^11*t^7 - 21168*ep^6*mtt^11*t^7 + 8055*ep^2*mtt^10*mWW*t^7 + 74220*ep^3*mtt^10*mWW*t^7 + 240555*ep^4*mtt^10*mWW*t^7 + 331770*ep^5*mtt^10*mWW*t^7 + 166200*ep^6*mtt^10*mWW*t^7 - 20163*ep^2*mtt^9*mWW^2*t^7 - 187446*ep^3*mtt^9*mWW^2*t^7 - 614781*ep^4*mtt^9*mWW^2*t^7 - 859758*ep^5*mtt^9*mWW^2*t^7 - 437352*ep^6*mtt^9*mWW^2*t^7 + 210*ep*mtt^8*mWW^3*t^7 + 20724*ep^2*mtt^8*mWW^3*t^7 + 184176*ep^3*mtt^8*mWW^3*t^7 + 606258*ep^4*mtt^8*mWW^3*t^7 + 863340*ep^5*mtt^8*mWW^3*t^7 + 450192*ep^6*mtt^8*mWW^3*t^7 - 2250*ep*mtt^7*mWW^4*t^7 - 22404*ep^2*mtt^7*mWW^4*t^7 - 88758*ep^3*mtt^7*mWW^4*t^7 - 189504*ep^4*mtt^7*mWW^4*t^7 - 224280*ep^5*mtt^7*mWW^4*t^7 - 114144*ep^6*mtt^7*mWW^4*t^7 + 8490*ep*mtt^6*mWW^5*t^7 + 83886*ep^2*mtt^6*mWW^5*t^7 + 309450*ep^3*mtt^6*mWW^5*t^7 + 546390*ep^4*mtt^6*mWW^5*t^7 + 469020*ep^5*mtt^6*mWW^5*t^7 + 157584*ep^6*mtt^6*mWW^5*t^7 - 14214*ep*mtt^5*mWW^6*t^7 - 163368*ep^2*mtt^5*mWW^6*t^7 - 723492*ep^3*mtt^5*mWW^6*t^7 - 1554726*ep^4*mtt^5*mWW^6*t^7 - 1624596*ep^5*mtt^5*mWW^6*t^7 - 659184*ep^6*mtt^5*mWW^6*t^7 + 10422*ep*mtt^4*mWW^7*t^7 + 129576*ep^2*mtt^4*mWW^7*t^7 + 620220*ep^3*mtt^4*mWW^7*t^7 + 1428786*ep^4*mtt^4*mWW^7*t^7 + 1586364*ep^5*mtt^4*mWW^7*t^7 + 679632*ep^6*mtt^4*mWW^7*t^7 - 1494*ep*mtt^3*mWW^8*t^7 - 22206*ep^2*mtt^3*mWW^8*t^7 - 123216*ep^3*mtt^3*mWW^8*t^7 - 319728*ep^4*mtt^3*mWW^8*t^7 - 392016*ep^5*mtt^3*mWW^8*t^7 - 183360*ep^6*mtt^3*mWW^8*t^7 - 1890*ep*mtt^2*mWW^9*t^7 - 21783*ep^2*mtt^2*mWW^9*t^7 - 95886*ep^3*mtt^2*mWW^9*t^7 - 201951*ep^4*mtt^2*mWW^9*t^7 - 203418*ep^5*mtt^2*mWW^9*t^7 - 78072*ep^6*mtt^2*mWW^9*t^7 + 774*ep*mtt*mWW^10*t^7 + 9369*ep^2*mtt*mWW^10*t^7 + 43506*ep^3*mtt*mWW^10*t^7 + 96909*ep^4*mtt*mWW^10*t^7 + 103662*ep^5*mtt*mWW^10*t^7 + 42600*ep^6*mtt*mWW^10*t^7 - 48*ep*mWW^11*t^7 - 594*ep^2*mWW^11*t^7 - 2820*ep^3*mWW^11*t^7 - 6414*ep^4*mWW^11*t^7 - 6996*ep^5*mWW^11*t^7 - 2928*ep^6*mWW^11*t^7 + 9156*ep^2*mtt^10*s*t^7 + 83370*ep^3*mtt^10*s*t^7 + 265902*ep^4*mtt^10*s*t^7 + 359772*ep^5*mtt^10*s*t^7 + 176400*ep^6*mtt^10*s*t^7 + 11520*ep*mtt^9*mWW*s*t^7 + 1671*ep^2*mtt^9*mWW*s*t^7 - 609024*ep^3*mtt^9*mWW*s*t^7 - 2572973*ep^4*mtt^9*mWW*s*t^7 - 3898566*ep^5*mtt^9*mWW*s*t^7 - 2035528*ep^6*mtt^9*mWW*s*t^7 - 73200*ep*mtt^8*mWW^2*s*t^7 - 268453*ep^2*mtt^8*mWW^2*s*t^7 + 1548038*ep^3*mtt^8*mWW^2*s*t^7 + 9047325*ep^4*mtt^8*mWW^2*s*t^7 + 15035926*ep^5*mtt^8*mWW^2*s*t^7 + 8228104*ep^6*mtt^8*mWW^2*s*t^7 + 169846*ep*mtt^7*mWW^3*s*t^7 + 865070*ep^2*mtt^7*mWW^3*s*t^7 - 1479318*ep^3*mtt^7*mWW^3*s*t^7 - 14629422*ep^4*mtt^7*mWW^3*s*t^7 - 26812908*ep^5*mtt^7*mWW^3*s*t^7 - 15392848*ep^6*mtt^7*mWW^3*s*t^7 - 40*mtt^6*mWW^4*s*t^7 - 163638*ep*mtt^6*mWW^4*s*t^7 - 990718*ep^2*mtt^6*mWW^4*s*t^7 + 167606*ep^3*mtt^6*mWW^4*s*t^7 + 10817574*ep^4*mtt^6*mWW^4*s*t^7 + 22456072*ep^5*mtt^6*mWW^4*s*t^7 + 13692224*ep^6*mtt^6*mWW^4*s*t^7 + 568*mtt^5*mWW^5*s*t^7 + 18526*ep*mtt^5*mWW^5*s*t^7 + 90674*ep^2*mtt^5*mWW^5*s*t^7 - 344664*ep^3*mtt^5*mWW^5*s*t^7 - 3175168*ep^4*mtt^5*mWW^5*s*t^7 - 6608096*ep^5*mtt^5*mWW^5*s*t^7 - 4256640*ep^6*mtt^5*mWW^5*s*t^7 - 2304*mtt^4*mWW^6*s*t^7 + 73784*ep*mtt^4*mWW^6*s*t^7 + 730782*ep^2*mtt^4*mWW^6*s*t^7 + 2141026*ep^3*mtt^4*mWW^6*s*t^7 + 2294816*ep^4*mtt^4*mWW^6*s*t^7 + 286312*ep^5*mtt^4*mWW^6*s*t^7 - 634336*ep^6*mtt^4*mWW^6*s*t^7 + 3968*mtt^3*mWW^7*s*t^7 - 28320*ep*mtt^3*mWW^7*s*t^7 - 534302*ep^2*mtt^3*mWW^7*s*t^7 - 2237172*ep^3*mtt^3*mWW^7*s*t^7 - 3910438*ep^4*mtt^3*mWW^7*s*t^7 - 2882372*ep^5*mtt^3*mWW^7*s*t^7 - 612784*ep^6*mtt^3*mWW^7*s*t^7 - 3160*mtt^2*mWW^8*s*t^7 - 20608*ep*mtt^2*mWW^8*s*t^7 + 50696*ep^2*mtt^2*mWW^8*s*t^7 + 711970*ep^3*mtt^2*mWW^8*s*t^7 + 2088694*ep^4*mtt^2*mWW^8*s*t^7 + 2522968*ep^5*mtt^2*mWW^8*s*t^7 + 1101440*ep^6*mtt^2*mWW^8*s*t^7 + 1032*mtt*mWW^9*s*t^7 + 13236*ep*mtt*mWW^9*s*t^7 + 54859*ep^2*mtt*mWW^9*s*t^7 + 59594*ep^3*mtt*mWW^9*s*t^7 - 129851*ep^4*mtt*mWW^9*s*t^7 - 347698*ep^5*mtt*mWW^9*s*t^7 - 216472*ep^6*mtt*mWW^9*s*t^7 - 64*mWW^10*s*t^7 - 1146*ep*mWW^10*s*t^7 - 9435*ep^2*mWW^10*s*t^7 - 41426*ep^3*mWW^10*s*t^7 - 96459*ep^4*mWW^10*s*t^7 - 111410*ep^5*mWW^10*s*t^7 - 49560*ep^6*mWW^10*s*t^7 - 30744*ep^2*mtt^9*s^2*t^7 - 279636*ep^3*mtt^9*s^2*t^7 - 890568*ep^4*mtt^9*s^2*t^7 - 1202880*ep^5*mtt^9*s^2*t^7 - 588672*ep^6*mtt^9*s^2*t^7 - 63840*ep*mtt^8*mWW*s^2*t^7 - 164250*ep^2*mtt^8*mWW*s^2*t^7 + 1942600*ep^3*mtt^8*mWW*s^2*t^7 + 9597650*ep^4*mtt^8*mWW*s^2*t^7 + 15147740*ep^5*mtt^8*mWW*s^2*t^7 + 8030800*ep^6*mtt^8*mWW*s^2*t^7 + 357084*ep*mtt^7*mWW^2*s^2*t^7 + 1604073*ep^2*mtt^7*mWW^2*s^2*t^7 - 4742306*ep^3*mtt^7*mWW^2*s^2*t^7 - 34682081*ep^4*mtt^7*mWW^2*s^2*t^7 - 59799442*ep^5*mtt^7*mWW^2*s^2*t^7 - 33085288*ep^6*mtt^7*mWW^2*s^2*t^7 - 727980*ep*mtt^6*mWW^3*s^2*t^7 - 3890245*ep^2*mtt^6*mWW^3*s^2*t^7 + 4322862*ep^3*mtt^6*mWW^3*s^2*t^7 + 55080129*ep^4*mtt^6*mWW^3*s^2*t^7 + 102902434*ep^5*mtt^6*mWW^3*s^2*t^7 + 59194952*ep^6*mtt^6*mWW^3*s^2*t^7 - 112*mtt^5*mWW^4*s^2*t^7 + 600152*ep*mtt^5*mWW^4*s^2*t^7 + 3651550*ep^2*mtt^5*mWW^4*s^2*t^7 - 5160*ep^3*mtt^5*mWW^4*s^2*t^7 - 36372270*ep^4*mtt^5*mWW^4*s^2*t^7 - 76035324*ep^5*mtt^5*mWW^4*s^2*t^7 - 46182304*ep^6*mtt^5*mWW^4*s^2*t^7 - 992*mtt^4*mWW^5*s^2*t^7 - 37462*ep*mtt^4*mWW^5*s^2*t^7 - 379508*ep^2*mtt^4*mWW^5*s^2*t^7 - 1139252*ep^3*mtt^4*mWW^5*s^2*t^7 + 933990*ep^4*mtt^4*mWW^5*s^2*t^7 + 6599972*ep^5*mtt^4*mWW^5*s^2*t^7 + 5614176*ep^6*mtt^4*mWW^5*s^2*t^7 + 5016*mtt^3*mWW^6*s^2*t^7 - 207724*ep*mtt^3*mWW^6*s^2*t^7 - 1584267*ep^2*mtt^3*mWW^6*s^2*t^7 - 1833918*ep^3*mtt^3*mWW^6*s^2*t^7 + 7123643*ep^4*mtt^3*mWW^6*s^2*t^7 + 18180446*ep^5*mtt^3*mWW^6*s^2*t^7 + 11455304*ep^6*mtt^3*mWW^6*s^2*t^7 - 7752*mtt^2*mWW^7*s^2*t^7 + 57536*ep*mtt^2*mWW^7*s^2*t^7 + 875435*ep^2*mtt^2*mWW^7*s^2*t^7 + 2602898*ep^3*mtt^2*mWW^7*s^2*t^7 + 1458205*ep^4*mtt^2*mWW^7*s^2*t^7 - 3445950*ep^5*mtt^2*mWW^7*s^2*t^7 - 3602696*ep^6*mtt^2*mWW^7*s^2*t^7 + 4984*mtt*mWW^8*s^2*t^7 + 36008*ep*mtt*mWW^8*s^2*t^7 - 39328*ep^2*mtt*mWW^8*s^2*t^7 - 923600*ep^3*mtt*mWW^8*s^2*t^7 - 2744500*ep^4*mtt*mWW^8*s^2*t^7 - 3193760*ep^5*mtt*mWW^8*s^2*t^7 - 1299904*ep^6*mtt*mWW^8*s^2*t^7 - 1144*mWW^9*s^2*t^7 - 13774*ep*mWW^9*s^2*t^7 - 42716*ep^2*mWW^9*s^2*t^7 + 55512*ep^3*mWW^9*s^2*t^7 + 495802*ep^4*mWW^9*s^2*t^7 + 846764*ep^5*mWW^9*s^2*t^7 + 463632*ep^6*mWW^9*s^2*t^7 + 54600*ep^2*mtt^8*s^3*t^7 + 496020*ep^3*mtt^8*s^3*t^7 + 1577100*ep^4*mtt^8*s^3*t^7 + 2126040*ep^5*mtt^8*s^3*t^7 + 1038240*ep^6*mtt^8*s^3*t^7 + 135840*ep*mtt^7*mWW*s^3*t^7 + 451890*ep^2*mtt^7*mWW*s^3*t^7 - 3178870*ep^3*mtt^7*mWW*s^3*t^7 - 17280540*ep^4*mtt^7*mWW*s^3*t^7 - 27824720*ep^5*mtt^7*mWW*s^3*t^7 - 14841600*ep^6*mtt^7*mWW*s^3*t^7 - 657204*ep*mtt^6*mWW^2*s^3*t^7 - 3104924*ep^2*mtt^6*mWW^2*s^3*t^7 + 7178378*ep^3*mtt^6*mWW^2*s^3*t^7 + 58284834*ep^4*mtt^6*mWW^2*s^3*t^7 + 101645868*ep^5*mtt^6*mWW^2*s^3*t^7 + 56289280*ep^6*mtt^6*mWW^2*s^3*t^7 + 1155898*ep*mtt^5*mWW^3*s^3*t^7 + 6211910*ep^2*mtt^5*mWW^3*s^3*t^7 - 6105134*ep^3*mtt^5*mWW^3*s^3*t^7 - 83555162*ep^4*mtt^5*mWW^3*s^3*t^7 - 156022760*ep^5*mtt^5*mWW^3*s^3*t^7 - 89324304*ep^6*mtt^5*mWW^3*s^3*t^7 + 360*mtt^4*mWW^4*s^3*t^7 - 790194*ep*mtt^4*mWW^4*s^3*t^7 - 4761930*ep^2*mtt^4*mWW^4*s^3*t^7 - 85466*ep^3*mtt^4*mWW^4*s^3*t^7 + 46086490*ep^4*mtt^4*mWW^4*s^3*t^7 + 95706560*ep^5*mtt^4*mWW^4*s^3*t^7 + 57707792*ep^6*mtt^4*mWW^4*s^3*t^7 + 568*mtt^3*mWW^5*s^3*t^7 - 19648*ep*mtt^3*mWW^5*s^3*t^7 + 138330*ep^2*mtt^3*mWW^5*s^3*t^7 + 2275390*ep^3*mtt^3*mWW^5*s^3*t^7 + 6247300*ep^4*mtt^3*mWW^5*s^3*t^7 + 5566760*ep^5*mtt^3*mWW^5*s^3*t^7 + 1085472*ep^6*mtt^3*mWW^5*s^3*t^7 - 3784*mtt^2*mWW^6*s^3*t^7 + 248240*ep*mtt^2*mWW^6*s^3*t^7 + 1630496*ep^2*mtt^2*mWW^6*s^3*t^7 + 216822*ep^3*mtt^2*mWW^6*s^3*t^7 - 14357974*ep^4*mtt^2*mWW^6*s^3*t^7 - 29376924*ep^5*mtt^2*mWW^6*s^3*t^7 - 17343808*ep^6*mtt^2*mWW^6*s^3*t^7 + 4424*mtt*mWW^7*s^3*t^7 - 63946*ep*mtt*mWW^7*s^3*t^7 - 647670*ep^2*mtt*mWW^7*s^3*t^7 - 1078422*ep^3*mtt*mWW^7*s^3*t^7 + 2372818*ep^4*mtt*mWW^7*s^3*t^7 + 7706016*ep^5*mtt*mWW^7*s^3*t^7 + 5328368*ep^6*mtt*mWW^7*s^3*t^7 - 1568*mWW^8*s^3*t^7 - 8986*ep*mWW^8*s^3*t^7 + 28306*ep^2*mWW^8*s^3*t^7 + 290546*ep^3*mWW^8*s^3*t^7 + 655326*ep^4*mWW^8*s^3*t^7 + 515880*ep^5*mWW^8*s^3*t^7 + 83216*ep^6*mWW^8*s^3*t^7 - 55860*ep^2*mtt^7*s^4*t^7 - 506730*ep^3*mtt^7*s^4*t^7 - 1607970*ep^4*mtt^7*s^4*t^7 - 2162580*ep^5*mtt^7*s^4*t^7 - 1053360*ep^6*mtt^7*s^4*t^7 - 139680*ep*mtt^6*mWW*s^4*t^7 - 504345*ep^2*mtt^6*mWW*s^4*t^7 + 2888190*ep^3*mtt^6*mWW*s^4*t^7 + 16472045*ep^4*mtt^6*mWW*s^4*t^7 + 26722830*ep^5*mtt^6*mWW*s^4*t^7 + 14262760*ep^6*mtt^6*mWW*s^4*t^7 + 574680*ep*mtt^5*mWW^2*s^4*t^7 + 2752598*ep^2*mtt^5*mWW^2*s^4*t^7 - 5808352*ep^3*mtt^5*mWW^2*s^4*t^7 - 48964290*ep^4*mtt^5*mWW^2*s^4*t^7 - 85404528*ep^5*mtt^5*mWW^2*s^4*t^7 - 47113920*ep^6*mtt^5*mWW^2*s^4*t^7 - 852998*ep*mtt^4*mWW^3*s^4*t^7 - 4557633*ep^2*mtt^4*mWW^3*s^4*t^7 + 4459206*ep^3*mtt^4*mWW^3*s^4*t^7 + 60424523*ep^4*mtt^4*mWW^3*s^4*t^7 + 111877290*ep^5*mtt^4*mWW^3*s^4*t^7 + 63511448*ep^6*mtt^4*mWW^3*s^4*t^7 - 208*mtt^3*mWW^4*s^4*t^7 + 475146*ep*mtt^3*mWW^4*s^4*t^7 + 2825966*ep^2*mtt^3*mWW^4*s^4*t^7 - 852*ep^3*mtt^3*mWW^4*s^4*t^7 - 26904936*ep^4*mtt^3*mWW^4*s^4*t^7 - 55142288*ep^5*mtt^3*mWW^4*s^4*t^7 - 32890992*ep^6*mtt^3*mWW^4*s^4*t^7 - 176*mtt^2*mWW^5*s^4*t^7 + 33462*ep*mtt^2*mWW^5*s^4*t^7 + 56359*ep^2*mtt^2*mWW^5*s^4*t^7 - 1381728*ep^3*mtt^2*mWW^5*s^4*t^7 - 5513187*ep^4*mtt^2*mWW^5*s^4*t^7 - 7208066*ep^5*mtt^2*mWW^5*s^4*t^7 - 3081448*ep^6*mtt^2*mWW^5*s^4*t^7 + 1232*mtt*mWW^6*s^4*t^7 - 112226*ep*mtt*mWW^6*s^4*t^7 - 690236*ep^2*mtt*mWW^6*s^4*t^7 + 209978*ep^3*mtt*mWW^6*s^4*t^7 + 7253580*ep^4*mtt*mWW^6*s^4*t^7 + 14030660*ep^5*mtt*mWW^6*s^4*t^7 + 8051744*ep^6*mtt*mWW^6*s^4*t^7 - 848*mWW^7*s^4*t^7 + 21616*ep*mWW^7*s^4*t^7 + 171567*ep^2*mWW^7*s^4*t^7 + 125936*ep^3*mWW^7*s^4*t^7 - 1206181*ep^4*mWW^7*s^4*t^7 - 2780038*ep^5*mWW^7*s^4*t^7 - 1723480*ep^6*mWW^7*s^4*t^7 + 33012*ep^2*mtt^6*s^5*t^7 + 298914*ep^3*mtt^6*s^5*t^7 + 946134*ep^4*mtt^6*s^5*t^7 + 1268652*ep^5*mtt^6*s^5*t^7 + 615888*ep^6*mtt^6*s^5*t^7 + 69600*ep*mtt^5*mWW*s^5*t^7 + 249975*ep^2*mtt^5*mWW*s^5*t^7 - 1440610*ep^3*mtt^5*mWW*s^5*t^7 - 8166455*ep^4*mtt^5*mWW*s^5*t^7 - 13186250*ep^5*mtt^5*mWW*s^5*t^7 - 7003960*ep^6*mtt^5*mWW*s^5*t^7 - 239760*ep*mtt^4*mWW^2*s^5*t^7 - 1139507*ep^2*mtt^4*mWW^2*s^5*t^7 + 2452156*ep^3*mtt^4*mWW^2*s^5*t^7 + 20286461*ep^4*mtt^4*mWW^2*s^5*t^7 + 35074918*ep^5*mtt^4*mWW^2*s^5*t^7 + 19192232*ep^6*mtt^4*mWW^2*s^5*t^7 + 288936*ep*mtt^3*mWW^3*s^5*t^7 + 1526706*ep^2*mtt^3*mWW^3*s^5*t^7 - 1579536*ep^3*mtt^3*mWW^3*s^5*t^7 - 20278554*ep^4*mtt^3*mWW^3*s^5*t^7 - 37004652*ep^5*mtt^3*mWW^3*s^5*t^7 - 20746320*ep^6*mtt^3*mWW^3*s^5*t^7 - 123568*ep*mtt^2*mWW^4*s^5*t^7 - 731060*ep^2*mtt^2*mWW^4*s^5*t^7 - 26666*ep^3*mtt^2*mWW^4*s^5*t^7 + 6629038*ep^4*mtt^2*mWW^4*s^5*t^7 + 13423404*ep^5*mtt^2*mWW^4*s^5*t^7 + 7893712*ep^6*mtt^2*mWW^4*s^5*t^7 - 9928*ep*mtt*mWW^5*s^5*t^7 - 22737*ep^2*mtt*mWW^5*s^5*t^7 + 328046*ep^3*mtt*mWW^5*s^5*t^7 + 1452237*ep^4*mtt*mWW^5*s^5*t^7 + 2056782*ep^5*mtt*mWW^5*s^5*t^7 + 963880*ep^6*mtt*mWW^5*s^5*t^7 + 14720*ep*mWW^6*s^5*t^7 + 83467*ep^2*mWW^6*s^5*t^7 - 33888*ep^3*mWW^6*s^5*t^7 - 874477*ep^4*mWW^6*s^5*t^7 - 1639478*ep^5*mWW^6*s^5*t^7 - 916584*ep^6*mWW^6*s^5*t^7 - 10416*ep^2*mtt^5*s^6*t^7 - 94080*ep^3*mtt^5*s^6*t^7 - 296772*ep^4*mtt^5*s^6*t^7 - 396312*ep^5*mtt^5*s^6*t^7 - 191520*ep^6*mtt^5*s^6*t^7 - 13440*ep*mtt^4*mWW*s^6*t^7 - 39636*ep^2*mtt^4*mWW*s^6*t^7 + 353734*ep^3*mtt^4*mWW*s^6*t^7 + 1804638*ep^4*mtt^4*mWW*s^6*t^7 + 2833196*ep^5*mtt^4*mWW*s^6*t^7 + 1481808*ep^6*mtt^4*mWW*s^6*t^7 + 38400*ep*mtt^3*mWW^2*s^6*t^7 + 174360*ep^2*mtt^3*mWW^2*s^6*t^7 - 458612*ep^3*mtt^3*mWW^2*s^6*t^7 - 3414420*ep^4*mtt^3*mWW^2*s^6*t^7 - 5768584*ep^5*mtt^3*mWW^2*s^6*t^7 - 3109344*ep^6*mtt^3*mWW^2*s^6*t^7 - 34560*ep*mtt^2*mWW^3*s^6*t^7 - 181104*ep^2*mtt^2*mWW^3*s^6*t^7 + 194232*ep^3*mtt^2*mWW^3*s^6*t^7 + 2383152*ep^4*mtt^2*mWW^3*s^6*t^7 + 4269696*ep^5*mtt^2*mWW^3*s^6*t^7 + 2352384*ep^6*mtt^2*mWW^3*s^6*t^7 + 7680*ep*mtt*mWW^4*s^6*t^7 + 49752*ep^2*mtt*mWW^4*s^6*t^7 + 42836*ep^3*mtt*mWW^4*s^6*t^7 - 257736*ep^4*mtt*mWW^4*s^6*t^7 - 584864*ep^5*mtt*mWW^4*s^6*t^7 - 346368*ep^6*mtt*mWW^4*s^6*t^7 + 1920*ep*mWW^5*s^6*t^7 + 7044*ep^2*mWW^5*s^6*t^7 - 38110*ep^3*mWW^5*s^6*t^7 - 218862*ep^4*mWW^5*s^6*t^7 - 353132*ep^5*mWW^5*s^6*t^7 - 186960*ep^6*mWW^5*s^6*t^7 + 1344*ep^2*mtt^4*s^7*t^7 + 12096*ep^3*mtt^4*s^7*t^7 + 37968*ep^4*mtt^4*s^7*t^7 + 50400*ep^5*mtt^4*s^7*t^7 + 24192*ep^6*mtt^4*s^7*t^7 - 3360*ep^2*mtt^3*mWW*s^7*t^7 - 30240*ep^3*mtt^3*mWW*s^7*t^7 - 94920*ep^4*mtt^3*mWW*s^7*t^7 - 126000*ep^5*mtt^3*mWW*s^7*t^7 - 60480*ep^6*mtt^3*mWW*s^7*t^7 + 2016*ep^2*mtt^2*mWW^2*s^7*t^7 + 18144*ep^3*mtt^2*mWW^2*s^7*t^7 + 56952*ep^4*mtt^2*mWW^2*s^7*t^7 + 75600*ep^5*mtt^2*mWW^2*s^7*t^7 + 36288*ep^6*mtt^2*mWW^2*s^7*t^7 + 672*ep^2*mtt*mWW^3*s^7*t^7 + 6048*ep^3*mtt*mWW^3*s^7*t^7 + 18984*ep^4*mtt*mWW^3*s^7*t^7 + 25200*ep^5*mtt*mWW^3*s^7*t^7 + 12096*ep^6*mtt*mWW^3*s^7*t^7 - 672*ep^2*mWW^4*s^7*t^7 - 6048*ep^3*mWW^4*s^7*t^7 - 18984*ep^4*mWW^4*s^7*t^7 - 25200*ep^5*mWW^4*s^7*t^7 - 12096*ep^6*mWW^4*s^7*t^7 + 2268*ep^2*mtt^10*t^8 + 20622*ep^3*mtt^10*t^8 + 65646*ep^4*mtt^10*t^8 + 88620*ep^5*mtt^10*t^8 + 43344*ep^6*mtt^10*t^8 - 15738*ep^2*mtt^9*mWW*t^8 - 144222*ep^3*mtt^9*mWW*t^8 - 464016*ep^4*mtt^9*mWW*t^8 - 634440*ep^5*mtt^9*mWW*t^8 - 314784*ep^6*mtt^9*mWW*t^8 + 39384*ep^2*mtt^8*mWW^2*t^8 + 363504*ep^3*mtt^8*mWW^2*t^8 + 1180824*ep^4*mtt^8*mWW^2*t^8 + 1632912*ep^5*mtt^8*mWW^2*t^8 + 820416*ep^6*mtt^8*mWW^2*t^8 - 114*ep*mtt^7*mWW^3*t^8 - 41562*ep^2*mtt^7*mWW^3*t^8 - 381678*ep^3*mtt^7*mWW^3*t^8 - 1252494*ep^4*mtt^7*mWW^3*t^8 - 1758876*ep^5*mtt^7*mWW^3*t^8 - 899856*ep^6*mtt^7*mWW^3*t^8 + 1584*ep*mtt^6*mWW^4*t^8 + 21468*ep^2*mtt^6*mWW^4*t^8 + 117300*ep^3*mtt^6*mWW^4*t^8 + 321108*ep^4*mtt^6*mWW^4*t^8 + 432744*ep^5*mtt^6*mWW^4*t^8 + 226656*ep^6*mtt^6*mWW^4*t^8 - 6414*ep*mtt^5*mWW^5*t^8 - 49248*ep^2*mtt^5*mWW^5*t^8 - 102300*ep^3*mtt^5*mWW^5*t^8 + 19122*ep^4*mtt^5*mWW^5*t^8 + 250716*ep^5*mtt^5*mWW^5*t^8 + 189264*ep^6*mtt^5*mWW^5*t^8 + 11028*ep*mtt^4*mWW^6*t^8 + 113496*ep^2*mtt^4*mWW^6*t^8 + 435480*ep^3*mtt^4*mWW^6*t^8 + 782280*ep^4*mtt^4*mWW^6*t^8 + 649872*ep^5*mtt^4*mWW^6*t^8 + 191424*ep^6*mtt^4*mWW^6*t^8 - 8562*ep*mtt^3*mWW^7*t^8 - 102282*ep^2*mtt^3*mWW^7*t^8 - 468978*ep^3*mtt^3*mWW^7*t^8 - 1033062*ep^4*mtt^3*mWW^7*t^8 - 1094076*ep^5*mtt^3*mWW^7*t^8 - 445200*ep^6*mtt^3*mWW^7*t^8 + 2292*ep*mtt^2*mWW^8*t^8 + 30888*ep^2*mtt^2*mWW^8*t^8 + 158682*ep^3*mtt^2*mWW^8*t^8 + 387474*ep^4*mtt^2*mWW^8*t^8 + 451476*ep^5*mtt^2*mWW^8*t^8 + 201648*ep^6*mtt^2*mWW^8*t^8 + 354*ep*mtt*mWW^9*t^8 + 3342*ep^2*mtt*mWW^9*t^8 + 10842*ep^3*mtt*mWW^9*t^8 + 13410*ep^4*mtt*mWW^9*t^8 + 2340*ep^5*mtt*mWW^9*t^8 - 4368*ep^6*mtt*mWW^9*t^8 - 168*ep*mWW^10*t^8 - 2016*ep^2*mWW^10*t^8 - 9252*ep^3*mWW^10*t^8 - 20292*ep^4*mWW^10*t^8 - 21288*ep^5*mWW^10*t^8 - 8544*ep^6*mWW^10*t^8 - 15288*ep^2*mtt^9*s*t^8 - 138852*ep^3*mtt^9*s*t^8 - 441336*ep^4*mtt^9*s*t^8 - 594720*ep^5*mtt^9*s*t^8 - 290304*ep^6*mtt^9*s*t^8 - 12000*ep*mtt^8*mWW*s*t^8 + 30495*ep^2*mtt^8*mWW*s*t^8 + 924682*ep^3*mtt^8*mWW*s*t^8 + 3591969*ep^4*mtt^8*mWW*s*t^8 + 5272118*ep^5*mtt^8*mWW*s*t^8 + 2701896*ep^6*mtt^8*mWW*s*t^8 + 74304*ep*mtt^7*mWW^2*s*t^8 + 192724*ep^2*mtt^7*mWW^2*s*t^8 - 2276088*ep^3*mtt^7*mWW^2*s*t^8 - 11338584*ep^4*mtt^7*mWW^2*s*t^8 - 18032444*ep^5*mtt^7*mWW^2*s*t^8 - 9632112*ep^6*mtt^7*mWW^2*s*t^8 - 172426*ep*mtt^6*mWW^3*s*t^8 - 773467*ep^2*mtt^6*mWW^3*s*t^8 + 2379064*ep^3*mtt^6*mWW^3*s*t^8 + 17323883*ep^4*mtt^6*mWW^3*s*t^8 + 30055998*ep^5*mtt^6*mWW^3*s*t^8 + 16745288*ep^6*mtt^6*mWW^3*s*t^8 - 24*mtt^5*mWW^4*s*t^8 + 177988*ep*mtt^5*mWW^4*s*t^8 + 1011840*ep^2*mtt^5*mWW^4*s*t^8 - 642302*ep^3*mtt^5*mWW^4*s*t^8 - 12596326*ep^4*mtt^5*mWW^4*s*t^8 - 24544452*ep^5*mtt^5*mWW^4*s*t^8 - 14416944*ep^6*mtt^5*mWW^4*s*t^8 - 48*mtt^4*mWW^5*s*t^8 - 54302*ep*mtt^4*mWW^5*s*t^8 - 372343*ep^2*mtt^4*mWW^5*s*t^8 - 242264*ep^3*mtt^4*mWW^5*s*t^8 + 3035311*ep^4*mtt^4*mWW^5*s*t^8 + 7193466*ep^5*mtt^4*mWW^5*s*t^8 + 4615160*ep^6*mtt^4*mWW^5*s*t^8 + 512*mtt^3*mWW^6*s*t^8 - 40304*ep*mtt^3*mWW^6*s*t^8 - 313536*ep^2*mtt^3*mWW^6*s*t^8 - 621172*ep^3*mtt^3*mWW^6*s*t^8 + 88044*ep^4*mtt^3*mWW^6*s*t^8 + 1301340*ep^5*mtt^3*mWW^6*s*t^8 + 938416*ep^6*mtt^3*mWW^6*s*t^8 - 1008*mtt^2*mWW^7*s*t^8 + 29318*ep*mtt^2*mWW^7*s*t^8 + 310581*ep^2*mtt^2*mWW^7*s*t^8 + 961180*ep^3*mtt^2*mWW^7*s*t^8 + 1029955*ep^4*mtt^2*mWW^7*s*t^8 - 38162*ep^5*mtt^2*mWW^7*s*t^8 - 474744*ep^6*mtt^2*mWW^7*s*t^8 + 792*mtt*mWW^8*s*t^8 - 28*ep*mtt*mWW^8*s*t^8 - 65016*ep^2*mtt*mWW^8*s*t^8 - 367834*ep^3*mtt*mWW^8*s*t^8 - 820594*ep^4*mtt*mWW^8*s*t^8 - 812644*ep^5*mtt*mWW^8*s*t^8 - 291056*ep^6*mtt*mWW^8*s*t^8 - 224*mWW^9*s*t^8 - 2550*ep*mWW^9*s*t^8 - 5990*ep^2*mWW^9*s*t^8 + 23586*ep^3*mWW^9*s*t^8 + 127678*ep^4*mWW^9*s*t^8 + 199500*ep^5*mWW^9*s*t^8 + 104400*ep^6*mWW^9*s*t^8 + 41160*ep^2*mtt^8*s^2*t^8 + 373380*ep^3*mtt^8*s^2*t^8 + 1184820*ep^4*mtt^8*s^2*t^8 + 1593480*ep^5*mtt^8*s^2*t^8 + 776160*ep^6*mtt^8*s^2*t^8 + 51168*ep*mtt^7*mWW*s^2*t^8 + 48987*ep^2*mtt^7*mWW*s^2*t^8 - 2298004*ep^3*mtt^7*mWW*s^2*t^8 - 10005525*ep^4*mtt^7*mWW*s^2*t^8 - 15189926*ep^5*mtt^7*mWW*s^2*t^8 - 7888200*ep^6*mtt^7*mWW*s^2*t^8 - 276732*ep*mtt^6*mWW^2*s^2*t^8 - 1056496*ep^2*mtt^6*mWW^2*s^2*t^8 + 5301992*ep^3*mtt^6*mWW^2*s^2*t^8 + 31737448*ep^4*mtt^6*mWW^2*s^2*t^8 + 52395508*ep^5*mtt^6*mWW^2*s^2*t^8 + 28328352*ep^6*mtt^6*mWW^2*s^2*t^8 + 564496*ep*mtt^5*mWW^3*s^2*t^8 + 2778695*ep^2*mtt^5*mWW^3*s^2*t^8 - 5304708*ep^3*mtt^5*mWW^3*s^2*t^8 - 47921677*ep^4*mtt^5*mWW^3*s^2*t^8 - 85221438*ep^5*mtt^5*mWW^3*s^2*t^8 - 47698392*ep^6*mtt^5*mWW^3*s^2*t^8 + 104*mtt^4*mWW^4*s^2*t^8 - 511454*ep*mtt^4*mWW^4*s^2*t^8 - 2907274*ep^2*mtt^4*mWW^4*s^2*t^8 + 1517602*ep^3*mtt^4*mWW^4*s^2*t^8 + 34066230*ep^4*mtt^4*mWW^4*s^2*t^8 + 66166228*ep^5*mtt^4*mWW^4*s^2*t^8 + 38562656*ep^6*mtt^4*mWW^4*s^2*t^8 - 32*mtt^3*mWW^5*s^2*t^8 + 143558*ep*mtt^3*mWW^5*s^2*t^8 + 971315*ep^2*mtt^3*mWW^5*s^2*t^8 + 771910*ep^3*mtt^3*mWW^5*s^2*t^8 - 6822841*ep^4*mtt^3*mWW^5*s^2*t^8 - 16393110*ep^5*mtt^3*mWW^5*s^2*t^8 - 10465688*ep^6*mtt^3*mWW^5*s^2*t^8 - 576*mtt^2*mWW^6*s^2*t^8 + 68806*ep*mtt^2*mWW^6*s^2*t^8 + 412736*ep^2*mtt^2*mWW^6*s^2*t^8 - 38138*ep^3*mtt^2*mWW^6*s^2*t^8 - 3604452*ep^4*mtt^2*mWW^6*s^2*t^8 - 6828444*ep^5*mtt^2*mWW^6*s^2*t^8 - 3820080*ep^6*mtt^2*mWW^6*s^2*t^8 + 832*mtt*mWW^7*s^2*t^8 - 42662*ep*mtt*mWW^7*s^2*t^8 - 334549*ep^2*mtt*mWW^7*s^2*t^8 - 480554*ep^3*mtt*mWW^7*s^2*t^8 + 1213391*ep^4*mtt*mWW^7*s^2*t^8 + 3564514*ep^5*mtt*mWW^7*s^2*t^8 + 2355928*ep^6*mtt*mWW^7*s^2*t^8 - 328*mWW^8*s^2*t^8 + 2820*ep*mWW^8*s^2*t^8 + 45426*ep^2*mWW^8*s^2*t^8 + 156520*ep^3*mWW^8*s^2*t^8 + 152606*ep^4*mWW^8*s^2*t^8 - 86812*ep^5*mWW^8*s^2*t^8 - 150736*ep^6*mWW^8*s^2*t^8 - 57120*ep^2*mtt^7*s^3*t^8 - 517440*ep^3*mtt^7*s^3*t^8 - 1638840*ep^4*mtt^7*s^3*t^8 - 2199120*ep^5*mtt^7*s^3*t^8 - 1068480*ep^6*mtt^7*s^3*t^8 - 79776*ep*mtt^6*mWW*s^3*t^8 - 155583*ep^2*mtt^6*mWW*s^3*t^8 + 2848296*ep^3*mtt^6*mWW*s^3*t^8 + 13199205*ep^4*mtt^6*mWW*s^3*t^8 + 20341878*ep^5*mtt^6*mWW*s^3*t^8 + 10609800*ep^6*mtt^6*mWW*s^3*t^8 + 368508*ep*mtt^5*mWW^2*s^3*t^8 + 1523745*ep^2*mtt^5*mWW^2*s^3*t^8 - 5913018*ep^3*mtt^5*mWW^2*s^3*t^8 - 38267917*ep^4*mtt^5*mWW^2*s^3*t^8 - 63853630*ep^5*mtt^5*mWW^2*s^3*t^8 - 34551480*ep^6*mtt^5*mWW^2*s^3*t^8 - 644676*ep*mtt^4*mWW^3*s^3*t^8 - 3220538*ep^2*mtt^4*mWW^3*s^3*t^8 + 5420842*ep^3*mtt^4*mWW^3*s^3*t^8 + 51903640*ep^4*mtt^4*mWW^3*s^3*t^8 + 92349140*ep^5*mtt^4*mWW^3*s^3*t^8 + 51447712*ep^6*mtt^4*mWW^3*s^3*t^8 - 80*mtt^3*mWW^4*s^3*t^8 + 500062*ep*mtt^3*mWW^4*s^3*t^8 + 2797648*ep^2*mtt^3*mWW^4*s^3*t^8 - 1623506*ep^3*mtt^3*mWW^4*s^3*t^8 - 32802512*ep^4*mtt^3*mWW^4*s^3*t^8 - 62702344*ep^5*mtt^3*mWW^4*s^3*t^8 - 36098000*ep^6*mtt^3*mWW^4*s^3*t^8 - 32*mtt^2*mWW^5*s^3*t^8 - 123914*ep*mtt^2*mWW^5*s^3*t^8 - 794419*ep^2*mtt^2*mWW^5*s^3*t^8 - 462566*ep^3*mtt^2*mWW^5*s^3*t^8 + 5910645*ep^4*mtt^2*mWW^5*s^3*t^8 + 13389430*ep^5*mtt^2*mWW^5*s^3*t^8 + 8312280*ep^6*mtt^2*mWW^5*s^3*t^8 + 336*mtt*mWW^6*s^3*t^8 - 36810*ep*mtt*mWW^6*s^3*t^8 - 204477*ep^2*mtt*mWW^6*s^3*t^8 + 204452*ep^3*mtt*mWW^6*s^3*t^8 + 2540889*ep^4*mtt*mWW^6*s^3*t^8 + 4453518*ep^5*mtt*mWW^6*s^3*t^8 + 2400680*ep^6*mtt*mWW^6*s^3*t^8 - 224*mWW^7*s^3*t^8 + 16606*ep*mWW^7*s^3*t^8 + 110360*ep^2*mWW^7*s^3*t^8 + 39436*ep^3*mWW^7*s^3*t^8 - 856486*ep^4*mWW^7*s^3*t^8 - 1795096*ep^5*mWW^7*s^3*t^8 - 1061344*ep^6*mWW^7*s^3*t^8 + 43260*ep^2*mtt^6*s^4*t^8 + 391230*ep^3*mtt^6*s^4*t^8 + 1236270*ep^4*mtt^6*s^4*t^8 + 1654380*ep^5*mtt^6*s^4*t^8 + 801360*ep^6*mtt^6*s^4*t^8 + 54048*ep*mtt^5*mWW*s^4*t^8 + 113523*ep^2*mtt^5*mWW*s^4*t^8 - 1846726*ep^3*mtt^5*mWW*s^4*t^8 - 8638455*ep^4*mtt^5*mWW*s^4*t^8 - 13307450*ep^5*mtt^5*mWW*s^4*t^8 - 6921720*ep^6*mtt^5*mWW*s^4*t^8 - 208320*ep*mtt^4*mWW^2*s^4*t^8 - 863853*ep^2*mtt^4*mWW^2*s^4*t^8 + 3275186*ep^3*mtt^4*mWW^2*s^4*t^8 + 21225837*ep^4*mtt^4*mWW^2*s^4*t^8 + 35250694*ep^5*mtt^4*mWW^2*s^4*t^8 + 18963336*ep^6*mtt^4*mWW^2*s^4*t^8 + 300168*ep*mtt^3*mWW^3*s^4*t^8 + 1485578*ep^2*mtt^3*mWW^3*s^4*t^8 - 2563572*ep^3*mtt^3*mWW^3*s^4*t^8 - 23914826*ep^4*mtt^3*mWW^3*s^4*t^8 - 42088748*ep^5*mtt^3*mWW^3*s^4*t^8 - 23218640*ep^6*mtt^3*mWW^3*s^4*t^8 - 189952*ep*mtt^2*mWW^4*s^4*t^8 - 1045400*ep^2*mtt^2*mWW^4*s^4*t^8 + 689382*ep^3*mtt^2*mWW^4*s^4*t^8 + 12327106*ep^4*mtt^2*mWW^4*s^4*t^8 + 23106532*ep^5*mtt^2*mWW^4*s^4*t^8 + 13101232*ep^6*mtt^2*mWW^4*s^4*t^8 + 41720*ep*mtt*mWW^5*s^4*t^8 + 255003*ep^2*mtt*mWW^5*s^4*t^8 + 70174*ep^3*mtt*mWW^5*s^4*t^8 - 2084779*ep^4*mtt*mWW^5*s^4*t^8 - 4371666*ep^5*mtt*mWW^5*s^4*t^8 - 2604632*ep^6*mtt*mWW^5*s^4*t^8 + 2336*ep*mWW^6*s^4*t^8 + 12033*ep^2*mWW^6*s^4*t^8 - 14426*ep^3*mWW^6*s^4*t^8 - 147217*ep^4*mWW^6*s^4*t^8 - 237790*ep^5*mWW^6*s^4*t^8 - 117096*ep^6*mWW^6*s^4*t^8 - 16968*ep^2*mtt^5*s^5*t^8 - 153132*ep^3*mtt^5*s^5*t^8 - 482496*ep^4*mtt^5*s^5*t^8 - 643440*ep^5*mtt^5*s^5*t^8 - 310464*ep^6*mtt^5*s^5*t^8 - 13440*ep*mtt^4*mWW*s^5*t^8 - 14292*ep^2*mtt^4*mWW*s^5*t^8 + 582502*ep^3*mtt^4*mWW*s^5*t^8 + 2525646*ep^4*mtt^4*mWW*s^5*t^8 + 3795020*ep^5*mtt^4*mWW*s^5*t^8 + 1946064*ep^6*mtt^4*mWW*s^5*t^8 + 42240*ep*mtt^3*mWW^2*s^5*t^8 + 158448*ep^2*mtt^3*mWW^2*s^5*t^8 - 806008*ep^3*mtt^3*mWW^2*s^5*t^8 - 4708464*ep^4*mtt^3*mWW^2*s^5*t^8 - 7619840*ep^5*mtt^3*mWW^2*s^5*t^8 - 4037376*ep^6*mtt^3*mWW^2*s^5*t^8 - 46080*ep*mtt^2*mWW^3*s^5*t^8 - 219912*ep^2*mtt^2*mWW^3*s^5*t^8 + 454332*ep^3*mtt^2*mWW^3*s^5*t^8 + 3796476*ep^4*mtt^2*mWW^3*s^5*t^8 + 6523800*ep^5*mtt^2*mWW^3*s^5*t^8 + 3540384*ep^6*mtt^2*mWW^3*s^5*t^8 + 19200*ep*mtt*mWW^4*s^5*t^8 + 106488*ep^2*mtt*mWW^4*s^5*t^8 - 54988*ep^3*mtt*mWW^4*s^5*t^8 - 1157664*ep^4*mtt*mWW^4*s^5*t^8 - 2150960*ep^5*mtt*mWW^4*s^5*t^8 - 1200576*ep^6*mtt*mWW^4*s^5*t^8 - 1920*ep*mWW^5*s^5*t^8 - 13764*ep^2*mWW^5*s^5*t^8 - 22706*ep^3*mWW^5*s^5*t^8 + 26502*ep^4*mWW^5*s^5*t^8 + 95420*ep^5*mWW^5*s^5*t^8 + 61968*ep^6*mWW^5*s^5*t^8 + 2688*ep^2*mtt^4*s^6*t^8 + 24192*ep^3*mtt^4*s^6*t^8 + 75936*ep^4*mtt^4*s^6*t^8 + 100800*ep^5*mtt^4*s^6*t^8 + 48384*ep^6*mtt^4*s^6*t^8 - 7392*ep^2*mtt^3*mWW*s^6*t^8 - 66528*ep^3*mtt^3*mWW*s^6*t^8 - 208824*ep^4*mtt^3*mWW*s^6*t^8 - 277200*ep^5*mtt^3*mWW*s^6*t^8 - 133056*ep^6*mtt^3*mWW*s^6*t^8 + 6048*ep^2*mtt^2*mWW^2*s^6*t^8 + 54432*ep^3*mtt^2*mWW^2*s^6*t^8 + 170856*ep^4*mtt^2*mWW^2*s^6*t^8 + 226800*ep^5*mtt^2*mWW^2*s^6*t^8 + 108864*ep^6*mtt^2*mWW^2*s^6*t^8 - 672*ep^2*mtt*mWW^3*s^6*t^8 - 6048*ep^3*mtt*mWW^3*s^6*t^8 - 18984*ep^4*mtt*mWW^3*s^6*t^8 - 25200*ep^5*mtt*mWW^3*s^6*t^8 - 12096*ep^6*mtt*mWW^3*s^6*t^8 - 672*ep^2*mWW^4*s^6*t^8 - 6048*ep^3*mWW^4*s^6*t^8 - 18984*ep^4*mWW^4*s^6*t^8 - 25200*ep^5*mWW^4*s^6*t^8 - 12096*ep^6*mWW^4*s^6*t^8 - 2940*ep^2*mtt^9*t^9 - 26670*ep^3*mtt^9*t^9 - 84630*ep^4*mtt^9*t^9 - 113820*ep^5*mtt^9*t^9 - 55440*ep^6*mtt^9*t^9 + 19563*ep^2*mtt^8*mWW*t^9 + 178464*ep^3*mtt^8*mWW*t^9 + 570675*ep^4*mtt^8*mWW*t^9 + 774618*ep^5*mtt^8*mWW*t^9 + 381240*ep^6*mtt^8*mWW*t^9 - 48657*ep^2*mtt^7*mWW^2*t^9 - 446304*ep^3*mtt^7*mWW^2*t^9 - 1437729*ep^4*mtt^7*mWW^2*t^9 - 1968702*ep^5*mtt^7*mWW^2*t^9 - 978408*ep^6*mtt^7*mWW^2*t^9 - 18*ep*mtt^6*mWW^3*t^9 + 53496*ep^2*mtt^6*mWW^3*t^9 + 495438*ep^3*mtt^6*mWW^3*t^9 + 1613376*ep^4*mtt^6*mWW^3*t^9 + 2236440*ep^5*mtt^6*mWW^3*t^9 + 1126368*ep^6*mtt^6*mWW^3*t^9 - 462*ep*mtt^5*mWW^4*t^9 - 21702*ep^2*mtt^5*mWW^4*t^9 - 178788*ep^3*mtt^5*mWW^4*t^9 - 572196*ep^4*mtt^5*mWW^4*t^9 - 802200*ep^5*mtt^5*mWW^4*t^9 - 413472*ep^6*mtt^5*mWW^4*t^9 + 2472*ep*mtt^4*mWW^5*t^9 + 10779*ep^2*mtt^4*mWW^5*t^9 - 35796*ep^3*mtt^4*mWW^5*t^9 - 249597*ep^4*mtt^4*mWW^5*t^9 - 427926*ep^5*mtt^4*mWW^5*t^9 - 237192*ep^6*mtt^4*mWW^5*t^9 - 4512*ep*mtt^3*mWW^6*t^9 - 36561*ep^2*mtt^3*mWW^6*t^9 - 85740*ep^3*mtt^3*mWW^6*t^9 - 14361*ep^4*mtt^3*mWW^6*t^9 + 165186*ep^5*mtt^3*mWW^6*t^9 + 142488*ep^6*mtt^3*mWW^6*t^9 + 3594*ep*mtt^2*mWW^7*t^9 + 39462*ep^2*mtt^2*mWW^7*t^9 + 163818*ep^3*mtt^2*mWW^7*t^9 + 322074*ep^4*mtt^2*mWW^7*t^9 + 298356*ep^5*mtt^2*mWW^7*t^9 + 102576*ep^6*mtt^2*mWW^7*t^9 - 1122*ep*mtt*mWW^8*t^9 - 14268*ep^2*mtt*mWW^8*t^9 - 69474*ep^3*mtt*mWW^8*t^9 - 161580*ep^4*mtt*mWW^8*t^9 - 179856*ep^5*mtt*mWW^8*t^9 - 76800*ep^6*mtt*mWW^8*t^9 + 48*ep*mWW^9*t^9 + 828*ep^2*mWW^9*t^9 + 5052*ep^3*mWW^9*t^9 + 13968*ep^4*mWW^9*t^9 + 17904*ep^5*mWW^9*t^9 + 8640*ep^6*mWW^9*t^9 + 15876*ep^2*mtt^8*s*t^9 + 143850*ep^3*mtt^8*s*t^9 + 455742*ep^4*mtt^8*s*t^9 + 611772*ep^5*mtt^8*s*t^9 + 297360*ep^6*mtt^8*s*t^9 + 7488*ep*mtt^7*mWW*s*t^9 - 53829*ep^2*mtt^7*mWW*s*t^9 - 890580*ep^3*mtt^7*mWW*s*t^9 - 3227277*ep^4*mtt^7*mWW*s*t^9 - 4600950*ep^5*mtt^7*mWW*s*t^9 - 2316552*ep^6*mtt^7*mWW*s*t^9 - 45648*ep*mtt^6*mWW^2*s*t^9 - 38246*ep^2*mtt^6*mWW^2*s*t^9 + 2112882*ep^3*mtt^6*mWW^2*s*t^9 + 9180100*ep^4*mtt^6*mWW^2*s*t^9 + 13973332*ep^5*mtt^6*mWW^2*s*t^9 + 7283600*ep^6*mtt^6*mWW^2*s*t^9 + 106376*ep*mtt^5*mWW^3*s*t^9 + 379905*ep^2*mtt^5*mWW^3*s*t^9 - 2308220*ep^3*mtt^5*mWW^3*s*t^9 - 13178611*ep^4*mtt^5*mWW^3*s*t^9 - 21624250*ep^5*mtt^5*mWW^3*s*t^9 - 11691960*ep^6*mtt^5*mWW^3*s*t^9 + 16*mtt^4*mWW^4*s*t^9 - 116056*ep*mtt^4*mWW^4*s*t^9 - 592062*ep^2*mtt^4*mWW^4*s*t^9 + 953886*ep^3*mtt^4*mWW^4*s*t^9 + 9582408*ep^4*mtt^4*mWW^4*s*t^9 + 17354000*ep^5*mtt^4*mWW^4*s*t^9 + 9807168*ep^6*mtt^4*mWW^4*s*t^9 - 48*mtt^3*mWW^5*s*t^9 + 51946*ep*mtt^3*mWW^5*s*t^9 + 333899*ep^2*mtt^3*mWW^5*s*t^9 + 137558*ep^3*mtt^3*mWW^5*s*t^9 - 2702477*ep^4*mtt^3*mWW^5*s*t^9 - 5881982*ep^5*mtt^3*mWW^5*s*t^9 - 3573416*ep^6*mtt^3*mWW^5*s*t^9 + 48*mtt^2*mWW^6*s*t^9 + 3970*ep*mtt^2*mWW^6*s*t^9 + 9114*ep^2*mtt^2*mWW^6*s*t^9 - 78724*ep^3*mtt^2*mWW^6*s*t^9 - 297236*ep^4*mtt^2*mWW^6*s*t^9 - 346868*ep^5*mtt^2*mWW^6*s*t^9 - 134544*ep^6*mtt^2*mWW^6*s*t^9 - 16*mtt*mWW^7*s*t^9 - 9962*ep*mtt*mWW^7*s*t^9 - 71931*ep^2*mtt*mWW^7*s*t^9 - 123702*ep^3*mtt*mWW^7*s*t^9 + 129729*ep^4*mtt*mWW^7*s*t^9 + 517414*ep^5*mtt*mWW^7*s*t^9 + 355848*ep^6*mtt*mWW^7*s*t^9 + 1886*ep*mWW^8*s*t^9 + 17274*ep^2*mWW^8*s*t^9 + 53050*ep^3*mWW^8*s*t^9 + 57622*ep^4*mWW^8*s*t^9 - 2468*ep^5*mWW^8*s*t^9 - 27504*ep^6*mWW^8*s*t^9 - 33348*ep^2*mtt^7*s^2*t^9 - 301770*ep^3*mtt^7*s^2*t^9 - 954366*ep^4*mtt^7*s^2*t^9 - 1278396*ep^5*mtt^7*s^2*t^9 - 619920*ep^6*mtt^7*s^2*t^9 - 23328*ep*mtt^6*mWW*s^2*t^9 + 47553*ep^2*mtt^6*mWW*s^2*t^9 + 1675800*ep^3*mtt^6*mWW*s^2*t^9 + 6529381*ep^4*mtt^6*mWW*s^2*t^9 + 9530934*ep^5*mtt^6*mWW*s^2*t^9 + 4843400*ep^6*mtt^6*mWW*s^2*t^9 + 121536*ep*mtt^5*mWW^2*s^2*t^9 + 318852*ep^2*mtt^5*mWW^2*s^2*t^9 - 3614734*ep^3*mtt^5*mWW^2*s^2*t^9 - 17884414*ep^4*mtt^5*mWW^2*s^2*t^9 - 28105488*ep^5*mtt^5*mWW^2*s^2*t^9 - 14810112*ep^6*mtt^5*mWW^2*s^2*t^9 - 245270*ep*mtt^4*mWW^3*s^2*t^9 - 1046085*ep^2*mtt^4*mWW^3*s^2*t^9 + 3683094*ep^3*mtt^4*mWW^3*s^2*t^9 + 24807083*ep^4*mtt^4*mWW^3*s^2*t^9 + 41787194*ep^5*mtt^4*mWW^3*s^2*t^9 + 22730104*ep^6*mtt^4*mWW^3*s^2*t^9 - 16*mtt^3*mWW^4*s^2*t^9 + 234118*ep*mtt^3*mWW^4*s^2*t^9 + 1214914*ep^2*mtt^3*mWW^4*s^2*t^9 - 1608344*ep^3*mtt^3*mWW^4*s^2*t^9 - 17864500*ep^4*mtt^3*mWW^4*s^2*t^9 - 32389504*ep^5*mtt^3*mWW^4*s^2*t^9 - 18191488*ep^6*mtt^3*mWW^4*s^2*t^9 + 16*mtt^2*mWW^5*s^2*t^9 - 96802*ep*mtt^2*mWW^5*s^2*t^9 - 575275*ep^2*mtt^2*mWW^5*s^2*t^9 + 49526*ep^3*mtt^2*mWW^5*s^2*t^9 + 5641953*ep^4*mtt^2*mWW^5*s^2*t^9 + 11324886*ep^5*mtt^2*mWW^5*s^2*t^9 + 6638536*ep^6*mtt^2*mWW^5*s^2*t^9 + 16*mtt*mWW^6*s^2*t^9 + 4666*ep*mtt*mWW^6*s^2*t^9 + 44066*ep^2*mtt*mWW^6*s^2*t^9 + 122716*ep^3*mtt*mWW^6*s^2*t^9 - 2328*ep^4*mtt*mWW^6*s^2*t^9 - 355508*ep^5*mtt*mWW^6*s^2*t^9 - 302448*ep^6*mtt*mWW^6*s^2*t^9 - 16*mWW^7*s^2*t^9 + 5080*ep*mWW^7*s^2*t^9 + 29323*ep^2*mWW^7*s^2*t^9 - 6288*ep^3*mWW^7*s^2*t^9 - 272809*ep^4*mWW^7*s^2*t^9 - 514118*ep^5*mWW^7*s^2*t^9 - 288072*ep^6*mWW^7*s^2*t^9 + 34188*ep^2*mtt^6*s^3*t^9 + 308910*ep^3*mtt^6*s^3*t^9 + 974946*ep^4*mtt^6*s^3*t^9 + 1302756*ep^5*mtt^6*s^3*t^9 + 630000*ep^6*mtt^6*s^3*t^9 + 23904*ep*mtt^5*mWW*s^3*t^9 - 23547*ep^2*mtt^5*mWW*s^3*t^9 - 1483374*ep^3*mtt^5*mWW*s^3*t^9 - 5925301*ep^4*mtt^5*mWW*s^3*t^9 - 8699358*ep^5*mtt^5*mWW*s^3*t^9 - 4422824*ep^6*mtt^5*mWW*s^3*t^9 - 102960*ep*mtt^4*mWW^2*s^3*t^9 - 300301*ep^2*mtt^4*mWW^2*s^3*t^9 + 2764612*ep^3*mtt^4*mWW^2*s^3*t^9 + 14105779*ep^4*mtt^4*mWW^2*s^3*t^9 + 22247978*ep^5*mtt^4*mWW^2*s^3*t^9 + 11703192*ep^6*mtt^4*mWW^2*s^3*t^9 + 171840*ep*mtt^3*mWW^3*s^3*t^9 + 742202*ep^2*mtt^3*mWW^3*s^3*t^9 - 2447268*ep^3*mtt^3*mWW^3*s^3*t^9 - 16754102*ep^4*mtt^3*mWW^3*s^3*t^9 - 28130548*ep^5*mtt^3*mWW^3*s^3*t^9 - 15211504*ep^6*mtt^3*mWW^3*s^3*t^9 - 136072*ep*mtt^2*mWW^4*s^3*t^9 - 694092*ep^2*mtt^2*mWW^4*s^3*t^9 + 987334*ep^3*mtt^2*mWW^4*s^3*t^9 + 10318878*ep^4*mtt^2*mWW^4*s^3*t^9 + 18409308*ep^5*mtt^2*mWW^4*s^3*t^9 + 10209744*ep^6*mtt^2*mWW^4*s^3*t^9 + 48736*ep*mtt*mWW^5*s^3*t^9 + 273465*ep^2*mtt*mWW^5*s^3*t^9 - 134050*ep^3*mtt*mWW^5*s^3*t^9 - 3029449*ep^4*mtt*mWW^5*s^3*t^9 - 5740470*ep^5*mtt*mWW^5*s^3*t^9 - 3261512*ep^6*mtt*mWW^5*s^3*t^9 - 5448*ep*mWW^6*s^3*t^9 - 31867*ep^2*mWW^6*s^3*t^9 + 4268*ep^3*mWW^6*s^3*t^9 + 310641*ep^4*mWW^6*s^3*t^9 + 612350*ep^5*mWW^6*s^3*t^9 + 354056*ep^6*mWW^6*s^3*t^9 - 17136*ep^2*mtt^5*s^4*t^9 - 154560*ep^3*mtt^5*s^4*t^9 - 486612*ep^4*mtt^5*s^4*t^9 - 648312*ep^5*mtt^5*s^4*t^9 - 312480*ep^6*mtt^5*s^4*t^9 - 8064*ep*mtt^4*mWW*s^4*t^9 + 20340*ep^2*mtt^4*mWW*s^4*t^9 + 610410*ep^3*mtt^4*mWW*s^4*t^9 + 2337282*ep^4*mtt^4*mWW*s^4*t^9 + 3372756*ep^5*mtt^4*mWW*s^4*t^9 + 1696176*ep^6*mtt^4*mWW*s^4*t^9 + 27648*ep*mtt^3*mWW^2*s^4*t^9 + 61464*ep^2*mtt^3*mWW^2*s^4*t^9 - 909300*ep^3*mtt^3*mWW^2*s^4*t^9 - 4286676*ep^4*mtt^3*mWW^2*s^4*t^9 - 6597384*ep^5*mtt^3*mWW^2*s^4*t^9 - 3421152*ep^6*mtt^3*mWW^2*s^4*t^9 - 34560*ep*mtt^2*mWW^3*s^4*t^9 - 135072*ep^2*mtt^2*mWW^3*s^4*t^9 + 611040*ep^3*mtt^2*mWW^3*s^4*t^9 + 3702456*ep^4*mtt^2*mWW^3*s^4*t^9 + 6038736*ep^5*mtt^2*mWW^3*s^4*t^9 + 3211200*ep^6*mtt^2*mWW^3*s^4*t^9 + 18432*ep*mtt*mWW^4*s^4*t^9 + 90072*ep^2*mtt*mWW^4*s^4*t^9 - 163020*ep^3*mtt*mWW^4*s^4*t^9 - 1460952*ep^4*mtt*mWW^4*s^4*t^9 - 2534784*ep^5*mtt*mWW^4*s^4*t^9 - 1381248*ep^6*mtt*mWW^4*s^4*t^9 - 3456*ep*mWW^5*s^4*t^9 - 19668*ep^2*mWW^5*s^4*t^9 + 5430*ep^3*mWW^5*s^4*t^9 + 194502*ep^4*mWW^5*s^4*t^9 + 368988*ep^5*mWW^5*s^4*t^9 + 207504*ep^6*mWW^5*s^4*t^9 + 3360*ep^2*mtt^4*s^5*t^9 + 30240*ep^3*mtt^4*s^5*t^9 + 94920*ep^4*mtt^4*s^5*t^9 + 126000*ep^5*mtt^4*s^5*t^9 + 60480*ep^6*mtt^4*s^5*t^9 - 10080*ep^2*mtt^3*mWW*s^5*t^9 - 90720*ep^3*mtt^3*mWW*s^5*t^9 - 284760*ep^4*mtt^3*mWW*s^5*t^9 - 378000*ep^5*mtt^3*mWW*s^5*t^9 - 181440*ep^6*mtt^3*mWW*s^5*t^9 + 10080*ep^2*mtt^2*mWW^2*s^5*t^9 + 90720*ep^3*mtt^2*mWW^2*s^5*t^9 + 284760*ep^4*mtt^2*mWW^2*s^5*t^9 + 378000*ep^5*mtt^2*mWW^2*s^5*t^9 + 181440*ep^6*mtt^2*mWW^2*s^5*t^9 - 3360*ep^2*mtt*mWW^3*s^5*t^9 - 30240*ep^3*mtt*mWW^3*s^5*t^9 - 94920*ep^4*mtt*mWW^3*s^5*t^9 - 126000*ep^5*mtt*mWW^3*s^5*t^9 - 60480*ep^6*mtt*mWW^3*s^5*t^9 + 2436*ep^2*mtt^8*t^10 + 22050*ep^3*mtt^8*t^10 + 69762*ep^4*mtt^8*t^10 + 93492*ep^5*mtt^8*t^10 + 45360*ep^6*mtt^8*t^10 - 15696*ep^2*mtt^7*mWW*t^10 - 142626*ep^3*mtt^7*mWW*t^10 - 453642*ep^4*mtt^7*mWW*t^10 - 611844*ep^5*mtt^7*mWW*t^10 - 298992*ep^6*mtt^7*mWW*t^10 + 38676*ep^2*mtt^6*mWW^2*t^10 + 352818*ep^3*mtt^6*mWW^2*t^10 + 1128186*ep^4*mtt^6*mWW^2*t^10 + 1531332*ep^5*mtt^6*mWW^2*t^10 + 753648*ep^6*mtt^6*mWW^2*t^10 + 42*ep*mtt^5*mWW^3*t^10 - 44310*ep^2*mtt^5*mWW^3*t^10 - 408546*ep^3*mtt^5*mWW^3*t^10 - 1317606*ep^4*mtt^5*mWW^3*t^10 - 1804380*ep^5*mtt^5*mWW^3*t^10 - 896400*ep^6*mtt^5*mWW^3*t^10 - 36*ep*mtt^4*mWW^4*t^10 + 20424*ep^2*mtt^4*mWW^4*t^10 + 190914*ep^3*mtt^4*mWW^4*t^10 + 623970*ep^4*mtt^4*mWW^4*t^10 + 866964*ep^5*mtt^4*mWW^4*t^10 + 437424*ep^6*mtt^4*mWW^4*t^10 - 312*ep*mtt^3*mWW^5*t^10 + 144*ep^2*mtt^3*mWW^5*t^10 + 17898*ep^3*mtt^3*mWW^5*t^10 + 72738*ep^4*mtt^3*mWW^5*t^10 + 107316*ep^5*mtt^3*mWW^5*t^10 + 54576*ep^6*mtt^3*mWW^5*t^10 + 732*ep*mtt^2*mWW^6*t^10 + 1392*ep^2*mtt^2*mWW^6*t^10 - 28242*ep^3*mtt^2*mWW^6*t^10 - 135618*ep^4*mtt^2*mWW^6*t^10 - 218964*ep^5*mtt^2*mWW^6*t^10 - 120240*ep^6*mtt^2*mWW^6*t^10 - 594*ep*mtt*mWW^7*t^10 - 5034*ep^2*mtt*mWW^7*t^10 - 13062*ep^3*mtt*mWW^7*t^10 - 6546*ep^4*mtt*mWW^7*t^10 + 17004*ep^5*mtt*mWW^7*t^10 + 17232*ep^6*mtt*mWW^7*t^10 + 168*ep*mWW^8*t^10 + 1968*ep^2*mWW^8*t^10 + 8796*ep^3*mWW^8*t^10 + 18756*ep^4*mWW^8*t^10 + 19080*ep^5*mWW^8*t^10 + 7392*ep^6*mWW^8*t^10 - 10248*ep^2*mtt^7*s*t^10 - 92652*ep^3*mtt^7*s*t^10 - 292656*ep^4*mtt^7*s*t^10 - 391440*ep^5*mtt^7*s*t^10 - 189504*ep^6*mtt^7*s*t^10 - 2592*ep*mtt^6*mWW*s*t^10 + 44061*ep^2*mtt^6*mWW*s*t^10 + 537474*ep^3*mtt^6*mWW*s*t^10 + 1838047*ep^4*mtt^6*mWW*s*t^10 + 2551962*ep^5*mtt^6*mWW*s*t^10 + 1263608*ep^6*mtt^6*mWW*s*t^10 + 15648*ep*mtt^5*mWW^2*s*t^10 - 42197*ep^2*mtt^5*mWW^2*s*t^10 - 1220488*ep^3*mtt^5*mWW^2*s*t^10 - 4697985*ep^4*mtt^5*mWW^2*s*t^10 - 6839574*ep^5*mtt^5*mWW^2*s*t^10 - 3475784*ep^6*mtt^5*mWW^2*s*t^10 - 36590*ep*mtt^4*mWW^3*s*t^10 - 68354*ep^2*mtt^4*mWW^3*s*t^10 + 1344486*ep^3*mtt^4*mWW^3*s*t^10 + 6218454*ep^4*mtt^4*mWW^3*s*t^10 + 9612956*ep^5*mtt^4*mWW^3*s*t^10 + 5034128*ep^6*mtt^4*mWW^3*s*t^10 + 41352*ep*mtt^3*mWW^4*s*t^10 + 169996*ep^2*mtt^3*mWW^4*s*t^10 - 685248*ep^3*mtt^3*mWW^4*s*t^10 - 4407328*ep^4*mtt^3*mWW^4*s*t^10 - 7372016*ep^5*mtt^3*mWW^4*s*t^10 - 4001216*ep^6*mtt^3*mWW^4*s*t^10 - 22128*ep*mtt^2*mWW^5*s*t^10 - 123751*ep^2*mtt^2*mWW^5*s*t^10 + 76762*ep^3*mtt^2*mWW^5*s*t^10 + 1465971*ep^4*mtt^2*mWW^5*s*t^10 + 2776338*ep^5*mtt^2*mWW^5*s*t^10 + 1583768*ep^6*mtt^2*mWW^5*s*t^10 + 3872*ep*mtt*mWW^6*s*t^10 + 29285*ep^2*mtt*mWW^6*s*t^10 + 50436*ep^3*mtt*mWW^6*s*t^10 - 73539*ep^4*mtt*mWW^6*s*t^10 - 262274*ep^5*mtt*mWW^6*s*t^10 - 176600*ep^6*mtt*mWW^6*s*t^10 + 438*ep*mWW^7*s*t^10 + 1208*ep^2*mWW^7*s*t^10 - 10770*ep^3*mWW^7*s*t^10 - 50964*ep^4*mWW^7*s*t^10 - 75952*ep^5*mWW^7*s*t^10 - 38400*ep^6*mWW^7*s*t^10 + 15876*ep^2*mtt^6*s^2*t^10 + 143346*ep^3*mtt^6*s^2*t^10 + 451962*ep^4*mtt^6*s^2*t^10 + 603204*ep^5*mtt^6*s^2*t^10 + 291312*ep^6*mtt^6*s^2*t^10 + 5280*ep*mtt^5*mWW*s^2*t^10 - 48681*ep^2*mtt^5*mWW*s^2*t^10 - 720590*ep^3*mtt^5*mWW*s^2*t^10 - 2549251*ep^4*mtt^5*mWW*s^2*t^10 - 3579586*ep^5*mtt^5*mWW*s^2*t^10 - 1779032*ep^6*mtt^5*mWW*s^2*t^10 - 25824*ep*mtt^4*mWW^2*s^2*t^10 + 5891*ep^2*mtt^4*mWW^2*s^2*t^10 + 1427778*ep^3*mtt^4*mWW^2*s^2*t^10 + 5857357*ep^4*mtt^4*mWW^2*s^2*t^10 + 8682262*ep^5*mtt^4*mWW^2*s^2*t^10 + 4437256*ep^6*mtt^4*mWW^2*s^2*t^10 + 49796*ep*mtt^3*mWW^3*s^2*t^10 + 139662*ep^2*mtt^3*mWW^3*s^2*t^10 - 1390000*ep^3*mtt^3*mWW^3*s^2*t^10 - 6997366*ep^4*mtt^3*mWW^3*s^2*t^10 - 11004692*ep^5*mtt^3*mWW^3*s^2*t^10 - 5783280*ep^6*mtt^3*mWW^3*s^2*t^10 - 47024*ep*mtt^2*mWW^4*s^2*t^10 - 203272*ep^2*mtt^2*mWW^4*s^2*t^10 + 668582*ep^3*mtt^2*mWW^4*s^2*t^10 + 4578146*ep^4*mtt^2*mWW^4*s^2*t^10 + 7681524*ep^5*mtt^2*mWW^4*s^2*t^10 + 4150064*ep^6*mtt^2*mWW^4*s^2*t^10 + 21532*ep*mtt*mWW^5*s^2*t^10 + 111939*ep^2*mtt*mWW^5*s^2*t^10 - 135942*ep^3*mtt*mWW^5*s^2*t^10 - 1559475*ep^4*mtt*mWW^5*s^2*t^10 - 2798786*ep^5*mtt*mWW^5*s^2*t^10 - 1551448*ep^6*mtt*mWW^5*s^2*t^10 - 3760*ep*mWW^6*s^2*t^10 - 21415*ep^2*mWW^6*s^2*t^10 + 6826*ep^3*mWW^6*s^2*t^10 + 218627*ep^4*mWW^6*s^2*t^10 + 416074*ep^5*mWW^6*s^2*t^10 + 235128*ep^6*mWW^6*s^2*t^10 - 10752*ep^2*mtt^5*s^3*t^10 - 96936*ep^3*mtt^5*s^3*t^10 - 305004*ep^4*mtt^5*s^3*t^10 - 406056*ep^5*mtt^5*s^3*t^10 - 195552*ep^6*mtt^5*s^3*t^10 - 2688*ep*mtt^4*mWW*s^3*t^10 + 29052*ep^2*mtt^4*mWW*s^3*t^10 + 404366*ep^3*mtt^4*mWW*s^3*t^10 + 1411638*ep^4*mtt^4*mWW*s^3*t^10 + 1967068*ep^5*mtt^4*mWW*s^3*t^10 + 971664*ep^6*mtt^4*mWW*s^3*t^10 + 9984*ep*mtt^3*mWW^2*s^3*t^10 - 13584*ep^2*mtt^3*mWW^2*s^3*t^10 - 651448*ep^3*mtt^3*mWW^2*s^3*t^10 - 2566800*ep^4*mtt^3*mWW^2*s^3*t^10 - 3742400*ep^5*mtt^3*mWW^2*s^3*t^10 - 1892352*ep^6*mtt^3*mWW^2*s^3*t^10 - 13824*ep*mtt^2*mWW^3*s^3*t^10 - 26040*ep^2*mtt^2*mWW^3*s^3*t^10 + 497508*ep^3*mtt^2*mWW^3*s^3*t^10 + 2280612*ep^4*mtt^2*mWW^3*s^3*t^10 + 3485352*ep^5*mtt^2*mWW^3*s^3*t^10 + 1802592*ep^6*mtt^2*mWW^3*s^3*t^10 + 8448*ep*mtt*mWW^4*s^3*t^10 + 30384*ep^2*mtt*mWW^4*s^3*t^10 - 173456*ep^3*mtt*mWW^4*s^3*t^10 - 982356*ep^4*mtt*mWW^4*s^3*t^10 - 1581496*ep^5*mtt*mWW^4*s^3*t^10 - 837024*ep^6*mtt*mWW^4*s^3*t^10 - 1920*ep*mWW^5*s^3*t^10 - 9060*ep^2*mWW^5*s^3*t^10 + 19966*ep^3*mWW^5*s^3*t^10 + 161910*ep^4*mWW^5*s^3*t^10 + 277532*ep^5*mWW^5*s^3*t^10 + 150672*ep^6*mWW^5*s^3*t^10 + 2688*ep^2*mtt^4*s^4*t^10 + 24192*ep^3*mtt^4*s^4*t^10 + 75936*ep^4*mtt^4*s^4*t^10 + 100800*ep^5*mtt^4*s^4*t^10 + 48384*ep^6*mtt^4*s^4*t^10 - 8736*ep^2*mtt^3*mWW*s^4*t^10 - 78624*ep^3*mtt^3*mWW*s^4*t^10 - 246792*ep^4*mtt^3*mWW*s^4*t^10 - 327600*ep^5*mtt^3*mWW*s^4*t^10 - 157248*ep^6*mtt^3*mWW*s^4*t^10 + 10080*ep^2*mtt^2*mWW^2*s^4*t^10 + 90720*ep^3*mtt^2*mWW^2*s^4*t^10 + 284760*ep^4*mtt^2*mWW^2*s^4*t^10 + 378000*ep^5*mtt^2*mWW^2*s^4*t^10 + 181440*ep^6*mtt^2*mWW^2*s^4*t^10 - 4704*ep^2*mtt*mWW^3*s^4*t^10 - 42336*ep^3*mtt*mWW^3*s^4*t^10 - 132888*ep^4*mtt*mWW^3*s^4*t^10 - 176400*ep^5*mtt*mWW^3*s^4*t^10 - 84672*ep^6*mtt*mWW^3*s^4*t^10 + 672*ep^2*mWW^4*s^4*t^10 + 6048*ep^3*mWW^4*s^4*t^10 + 18984*ep^4*mWW^4*s^4*t^10 + 25200*ep^5*mWW^4*s^4*t^10 + 12096*ep^6*mWW^4*s^4*t^10 - 1260*ep^2*mtt^7*t^11 - 11382*ep^3*mtt^7*t^11 - 35910*ep^4*mtt^7*t^11 - 47964*ep^5*mtt^7*t^11 - 23184*ep^6*mtt^7*t^11 + 7905*ep^2*mtt^6*mWW*t^11 + 71580*ep^3*mtt^6*mWW*t^11 + 226581*ep^4*mtt^6*mWW*t^11 + 303846*ep^5*mtt^6*mWW*t^11 + 147528*ep^6*mtt^6*mWW*t^11 - 19227*ep^2*mtt^5*mWW^2*t^11 - 174540*ep^3*mtt^5*mWW^2*t^11 - 554403*ep^4*mtt^5*mWW^2*t^11 - 746538*ep^5*mtt^5*mWW^2*t^11 - 364152*ep^6*mtt^5*mWW^2*t^11 - 12*ep*mtt^4*mWW^3*t^11 + 22638*ep^2*mtt^4*mWW^3*t^11 + 206808*ep^3*mtt^4*mWW^3*t^11 + 660402*ep^4*mtt^4*mWW^3*t^11 + 894300*ep^5*mtt^4*mWW^3*t^11 + 438864*ep^6*mtt^4*mWW^3*t^11 + 36*ep*mtt^3*mWW^4*t^11 - 12372*ep^2*mtt^3*mWW^4*t^11 - 115158*ep^3*mtt^3*mWW^4*t^11 - 371682*ep^4*mtt^3*mWW^4*t^11 - 508164*ep^5*mtt^3*mWW^4*t^11 - 251760*ep^6*mtt^3*mWW^4*t^11 - 36*ep*mtt^2*mWW^5*t^11 + 1443*ep^2*mtt^2*mWW^5*t^11 + 15348*ep^3*mtt^2*mWW^5*t^11 + 52059*ep^4*mtt^2*mWW^5*t^11 + 73626*ep^5*mtt^2*mWW^5*t^11 + 37560*ep^6*mtt^2*mWW^5*t^11 + 12*ep*mtt*mWW^6*t^11 + 1203*ep^2*mtt*mWW^6*t^11 + 10440*ep^3*mtt*mWW^6*t^11 + 33219*ep^4*mtt*mWW^6*t^11 + 45402*ep^5*mtt*mWW^6*t^11 + 22584*ep^6*mtt*mWW^6*t^11 - 330*ep^2*mWW^7*t^11 - 3096*ep^3*mWW^7*t^11 - 10266*ep^4*mWW^7*t^11 - 14508*ep^5*mWW^7*t^11 - 7440*ep^6*mWW^7*t^11 + 3900*ep^2*mtt^6*s*t^11 + 35190*ep^3*mtt^6*s*t^11 + 110850*ep^4*mtt^6*s*t^11 + 147780*ep^5*mtt^6*s*t^11 + 71280*ep^6*mtt^6*s*t^11 + 384*ep*mtt^5*mWW*s*t^11 - 18861*ep^2*mtt^5*mWW*s*t^11 - 190802*ep^3*mtt^5*mWW*s*t^11 - 622035*ep^4*mtt^5*mWW*s*t^11 - 843538*ep^5*mtt^5*mWW*s*t^11 - 411288*ep^6*mtt^5*mWW*s*t^11 - 2304*ep*mtt^4*mWW^2*s*t^11 + 31677*ep^2*mtt^4*mWW^2*s*t^11 + 409008*ep^3*mtt^4*mWW^2*s*t^11 + 1412121*ep^4*mtt^4*mWW^2*s*t^11 + 1964526*ep^5*mtt^4*mWW^2*s*t^11 + 972072*ep^6*mtt^4*mWW^2*s*t^11 + 5388*ep*mtt^3*mWW^3*s*t^11 - 16488*ep^2*mtt^3*mWW^3*s*t^11 - 435940*ep^3*mtt^3*mWW^3*s*t^11 - 1658640*ep^4*mtt^3*mWW^3*s*t^11 - 2396528*ep^5*mtt^3*mWW^3*s*t^11 - 1209792*ep^6*mtt^3*mWW^3*s*t^11 - 6156*ep*mtt^2*mWW^4*s*t^11 - 10236*ep^2*mtt^2*mWW^4*s*t^11 + 234890*ep^3*mtt^2*mWW^4*s*t^11 + 1062306*ep^4*mtt^2*mWW^4*s*t^11 + 1621972*ep^5*mtt^2*mWW^4*s*t^11 + 840624*ep^6*mtt^2*mWW^4*s*t^11 + 3444*ep*mtt*mWW^5*s*t^11 + 14133*ep^2*mtt*mWW^5*s*t^11 - 55122*ep^3*mtt*mWW^5*s*t^11 - 352101*ep^4*mtt*mWW^5*s*t^11 - 581454*ep^5*mtt*mWW^5*s*t^11 - 311400*ep^6*mtt*mWW^5*s*t^11 - 756*ep*mWW^6*s*t^11 - 4125*ep^2*mWW^6*s*t^11 + 2776*ep^3*mWW^6*s*t^11 + 47499*ep^4*mWW^6*s*t^11 + 87242*ep^5*mWW^6*s*t^11 + 48504*ep^6*mWW^6*s*t^11 - 3984*ep^2*mtt^5*s^2*t^11 - 35904*ep^3*mtt^5*s^2*t^11 - 112908*ep^4*mtt^5*s^2*t^11 - 150216*ep^5*mtt^5*s^2*t^11 - 72288*ep^6*mtt^5*s^2*t^11 - 384*ep*mtt^4*mWW*s^2*t^11 + 15588*ep^2*mtt^4*mWW*s^2*t^11 + 160898*ep^3*mtt^4*mWW*s^2*t^11 + 526218*ep^4*mtt^4*mWW*s^2*t^11 + 713188*ep^5*mtt^4*mWW*s^2*t^11 + 346992*ep^6*mtt^4*mWW*s^2*t^11 + 1536*ep*mtt^3*mWW^2*s^2*t^11 - 22296*ep^2*mtt^3*mWW^2*s^2*t^11 - 282572*ep^3*mtt^3*mWW^2*s^2*t^11 - 969420*ep^4*mtt^3*mWW^2*s^2*t^11 - 1341880*ep^5*mtt^3*mWW^2*s^2*t^11 - 660768*ep^6*mtt^3*mWW^2*s^2*t^11 - 2304*ep*mtt^2*mWW^3*s^2*t^11 + 13200*ep^2*mtt^2*mWW^3*s^2*t^11 + 241368*ep^3*mtt^2*mWW^3*s^2*t^11 + 880032*ep^4*mtt^2*mWW^3*s^2*t^11 + 1248672*ep^5*mtt^2*mWW^3*s^2*t^11 + 623232*ep^6*mtt^2*mWW^3*s^2*t^11 + 1536*ep*mtt*mWW^4*s^2*t^11 - 1944*ep^2*mtt*mWW^4*s^2*t^11 - 99092*ep^3*mtt*mWW^4*s^2*t^11 - 392136*ep^4*mtt*mWW^4*s^2*t^11 - 573376*ep^5*mtt*mWW^4*s^2*t^11 - 290688*ep^6*mtt*mWW^4*s^2*t^11 - 384*ep*mWW^5*s^2*t^11 - 564*ep^2*mWW^5*s^2*t^11 + 15302*ep^3*mWW^5*s^2*t^11 + 68214*ep^4*mWW^5*s^2*t^11 + 103612*ep^5*mWW^5*s^2*t^11 + 53520*ep^6*mWW^5*s^2*t^11 + 1344*ep^2*mtt^4*s^3*t^11 + 12096*ep^3*mtt^4*s^3*t^11 + 37968*ep^4*mtt^4*s^3*t^11 + 50400*ep^5*mtt^4*s^3*t^11 + 24192*ep^6*mtt^4*s^3*t^11 - 4704*ep^2*mtt^3*mWW*s^3*t^11 - 42336*ep^3*mtt^3*mWW*s^3*t^11 - 132888*ep^4*mtt^3*mWW*s^3*t^11 - 176400*ep^5*mtt^3*mWW*s^3*t^11 - 84672*ep^6*mtt^3*mWW*s^3*t^11 + 6048*ep^2*mtt^2*mWW^2*s^3*t^11 + 54432*ep^3*mtt^2*mWW^2*s^3*t^11 + 170856*ep^4*mtt^2*mWW^2*s^3*t^11 + 226800*ep^5*mtt^2*mWW^2*s^3*t^11 + 108864*ep^6*mtt^2*mWW^2*s^3*t^11 - 3360*ep^2*mtt*mWW^3*s^3*t^11 - 30240*ep^3*mtt*mWW^3*s^3*t^11 - 94920*ep^4*mtt*mWW^3*s^3*t^11 - 126000*ep^5*mtt*mWW^3*s^3*t^11 - 60480*ep^6*mtt*mWW^3*s^3*t^11 + 672*ep^2*mWW^4*s^3*t^11 + 6048*ep^3*mWW^4*s^3*t^11 + 18984*ep^4*mWW^4*s^3*t^11 + 25200*ep^5*mWW^4*s^3*t^11 + 12096*ep^6*mWW^4*s^3*t^11 + 372*ep^2*mtt^6*t^12 + 3354*ep^3*mtt^6*t^12 + 10554*ep^4*mtt^6*t^12 + 14052*ep^5*mtt^6*t^12 + 6768*ep^6*mtt^6*t^12 - 2280*ep^2*mtt^5*mWW*t^12 - 20580*ep^3*mtt^5*mWW*t^12 - 64860*ep^4*mtt^5*mWW*t^12 - 86520*ep^5*mtt^5*mWW*t^12 - 41760*ep^6*mtt^5*mWW*t^12 + 5448*ep^2*mtt^4*mWW^2*t^12 + 49236*ep^3*mtt^4*mWW^2*t^12 + 155436*ep^4*mtt^4*mWW^2*t^12 + 207768*ep^5*mtt^4*mWW^2*t^12 + 100512*ep^6*mtt^4*mWW^2*t^12 - 6432*ep^2*mtt^3*mWW^3*t^12 - 58224*ep^3*mtt^3*mWW^3*t^12 - 184224*ep^4*mtt^3*mWW^3*t^12 - 246912*ep^5*mtt^3*mWW^3*t^12 - 119808*ep^6*mtt^3*mWW^3*t^12 + 3828*ep^2*mtt^2*mWW^4*t^12 + 34746*ep^3*mtt^2*mWW^4*t^12 + 110346*ep^4*mtt^2*mWW^4*t^12 + 148548*ep^5*mtt^2*mWW^4*t^12 + 72432*ep^6*mtt^2*mWW^4*t^12 - 984*ep^2*mtt*mWW^5*t^12 - 8988*ep^3*mtt*mWW^5*t^12 - 28788*ep^4*mtt*mWW^5*t^12 - 39144*ep^5*mtt*mWW^5*t^12 - 19296*ep^6*mtt*mWW^5*t^12 + 48*ep^2*mWW^6*t^12 + 456*ep^3*mWW^6*t^12 + 1536*ep^4*mWW^6*t^12 + 2208*ep^5*mWW^6*t^12 + 1152*ep^6*mWW^6*t^12 - 756*ep^2*mtt^5*s*t^12 - 6810*ep^3*mtt^5*s*t^12 - 21402*ep^4*mtt^5*s*t^12 - 28452*ep^5*mtt^5*s*t^12 - 13680*ep^6*mtt^5*s*t^12 + 3744*ep^2*mtt^4*mWW*s*t^12 + 33744*ep^3*mtt^4*mWW*s*t^12 + 106128*ep^4*mtt^4*mWW*s*t^12 + 141216*ep^5*mtt^4*mWW*s*t^12 + 67968*ep^6*mtt^4*mWW*s*t^12 - 7320*ep^2*mtt^3*mWW^2*s*t^12 - 66012*ep^3*mtt^3*mWW^2*s*t^12 - 207780*ep^4*mtt^3*mWW^2*s*t^12 - 276744*ep^5*mtt^3*mWW^2*s*t^12 - 133344*ep^6*mtt^3*mWW^2*s*t^12 + 7056*ep^2*mtt^2*mWW^3*s*t^12 + 63672*ep^3*mtt^2*mWW^3*s*t^12 + 200592*ep^4*mtt^2*mWW^3*s*t^12 + 267456*ep^5*mtt^2*mWW^3*s*t^12 + 129024*ep^6*mtt^2*mWW^3*s*t^12 - 3348*ep^2*mtt*mWW^4*s*t^12 - 30234*ep^3*mtt*mWW^4*s*t^12 - 95346*ep^4*mtt*mWW^4*s*t^12 - 127284*ep^5*mtt*mWW^4*s*t^12 - 61488*ep^6*mtt*mWW^4*s*t^12 + 624*ep^2*mWW^5*s*t^12 + 5640*ep^3*mWW^5*s*t^12 + 17808*ep^4*mWW^5*s*t^12 + 23808*ep^5*mWW^5*s*t^12 + 11520*ep^6*mWW^5*s*t^12 + 384*ep^2*mtt^4*s^2*t^12 + 3456*ep^3*mtt^4*s^2*t^12 + 10848*ep^4*mtt^4*s^2*t^12 + 14400*ep^5*mtt^4*s^2*t^12 + 6912*ep^6*mtt^4*s^2*t^12 - 1440*ep^2*mtt^3*mWW*s^2*t^12 - 12960*ep^3*mtt^3*mWW*s^2*t^12 - 40680*ep^4*mtt^3*mWW*s^2*t^12 - 54000*ep^5*mtt^3*mWW*s^2*t^12 - 25920*ep^6*mtt^3*mWW*s^2*t^12 + 2016*ep^2*mtt^2*mWW^2*s^2*t^12 + 18144*ep^3*mtt^2*mWW^2*s^2*t^12 + 56952*ep^4*mtt^2*mWW^2*s^2*t^12 + 75600*ep^5*mtt^2*mWW^2*s^2*t^12 + 36288*ep^6*mtt^2*mWW^2*s^2*t^12 - 1248*ep^2*mtt*mWW^3*s^2*t^12 - 11232*ep^3*mtt*mWW^3*s^2*t^12 - 35256*ep^4*mtt*mWW^3*s^2*t^12 - 46800*ep^5*mtt*mWW^3*s^2*t^12 - 22464*ep^6*mtt*mWW^3*s^2*t^12 + 288*ep^2*mWW^4*s^2*t^12 + 2592*ep^3*mWW^4*s^2*t^12 + 8136*ep^4*mWW^4*s^2*t^12 + 10800*ep^5*mWW^4*s^2*t^12 + 5184*ep^6*mWW^4*s^2*t^12 - 48*ep^2*mtt^5*t^13 - 432*ep^3*mtt^5*t^13 - 1356*ep^4*mtt^5*t^13 - 1800*ep^5*mtt^5*t^13 - 864*ep^6*mtt^5*t^13 + 288*ep^2*mtt^4*mWW*t^13 + 2592*ep^3*mtt^4*mWW*t^13 + 8136*ep^4*mtt^4*mWW*t^13 + 10800*ep^5*mtt^4*mWW*t^13 + 5184*ep^6*mtt^4*mWW*t^13 - 672*ep^2*mtt^3*mWW^2*t^13 - 6048*ep^3*mtt^3*mWW^2*t^13 - 18984*ep^4*mtt^3*mWW^2*t^13 - 25200*ep^5*mtt^3*mWW^2*t^13 - 12096*ep^6*mtt^3*mWW^2*t^13 + 768*ep^2*mtt^2*mWW^3*t^13 + 6912*ep^3*mtt^2*mWW^3*t^13 + 21696*ep^4*mtt^2*mWW^3*t^13 + 28800*ep^5*mtt^2*mWW^3*t^13 + 13824*ep^6*mtt^2*mWW^3*t^13 - 432*ep^2*mtt*mWW^4*t^13 - 3888*ep^3*mtt*mWW^4*t^13 - 12204*ep^4*mtt*mWW^4*t^13 - 16200*ep^5*mtt*mWW^4*t^13 - 7776*ep^6*mtt*mWW^4*t^13 + 96*ep^2*mWW^5*t^13 + 864*ep^3*mWW^5*t^13 + 2712*ep^4*mWW^5*t^13 + 3600*ep^5*mWW^5*t^13 + 1728*ep^6*mWW^5*t^13 + 48*ep^2*mtt^4*s*t^13 + 432*ep^3*mtt^4*s*t^13 + 1356*ep^4*mtt^4*s*t^13 + 1800*ep^5*mtt^4*s*t^13 + 864*ep^6*mtt^4*s*t^13 - 192*ep^2*mtt^3*mWW*s*t^13 - 1728*ep^3*mtt^3*mWW*s*t^13 - 5424*ep^4*mtt^3*mWW*s*t^13 - 7200*ep^5*mtt^3*mWW*s*t^13 - 3456*ep^6*mtt^3*mWW*s*t^13 + 288*ep^2*mtt^2*mWW^2*s*t^13 + 2592*ep^3*mtt^2*mWW^2*s*t^13 + 8136*ep^4*mtt^2*mWW^2*s*t^13 + 10800*ep^5*mtt^2*mWW^2*s*t^13 + 5184*ep^6*mtt^2*mWW^2*s*t^13 - 192*ep^2*mtt*mWW^3*s*t^13 - 1728*ep^3*mtt*mWW^3*s*t^13 - 5424*ep^4*mtt*mWW^3*s*t^13 - 7200*ep^5*mtt*mWW^3*s*t^13 - 3456*ep^6*mtt*mWW^3*s*t^13 + 48*ep^2*mWW^4*s*t^13 + 432*ep^3*mWW^4*s*t^13 + 1356*ep^4*mWW^4*s*t^13 + 1800*ep^5*mWW^4*s*t^13 + 864*ep^6*mWW^4*s*t^13)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)^4*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^9*mWW^4*s^3 + 580*ep^2*mtt^9*mWW^4*s^3 + 2000*ep^3*mtt^9*mWW^4*s^3 + 2960*ep^4*mtt^9*mWW^4*s^3 + 1600*ep^5*mtt^9*mWW^4*s^3 - 212*ep*mtt^8*mWW^5*s^3 - 2156*ep^2*mtt^8*mWW^5*s^3 - 7680*ep^3*mtt^8*mWW^5*s^3 - 11632*ep^4*mtt^8*mWW^5*s^3 - 6400*ep^5*mtt^8*mWW^5*s^3 + 220*ep*mtt^7*mWW^6*s^3 + 2468*ep^2*mtt^7*mWW^6*s^3 + 9296*ep^3*mtt^7*mWW^6*s^3 + 14608*ep^4*mtt^7*mWW^6*s^3 + 8256*ep^5*mtt^7*mWW^6*s^3 + 44*ep*mtt^6*mWW^7*s^3 + 148*ep^2*mtt^6*mWW^7*s^3 - 128*ep^3*mtt^6*mWW^7*s^3 - 880*ep^4*mtt^6*mWW^7*s^3 - 768*ep^5*mtt^6*mWW^7*s^3 - 236*ep*mtt^5*mWW^8*s^3 - 2452*ep^2*mtt^5*mWW^8*s^3 - 8848*ep^3*mtt^5*mWW^8*s^3 - 13520*ep^4*mtt^5*mWW^8*s^3 - 7488*ep^5*mtt^5*mWW^8*s^3 + 164*ep*mtt^4*mWW^9*s^3 + 1948*ep^2*mtt^4*mWW^9*s^3 + 7552*ep^3*mtt^4*mWW^9*s^3 + 12080*ep^4*mtt^4*mWW^9*s^3 + 6912*ep^5*mtt^4*mWW^9*s^3 - 44*ep*mtt^3*mWW^10*s^3 - 596*ep^2*mtt^3*mWW^10*s^3 - 2448*ep^3*mtt^3*mWW^10*s^3 - 4048*ep^4*mtt^3*mWW^10*s^3 - 2368*ep^5*mtt^3*mWW^10*s^3 + 4*ep*mtt^2*mWW^11*s^3 + 60*ep^2*mtt^2*mWW^11*s^3 + 256*ep^3*mtt^2*mWW^11*s^3 + 432*ep^4*mtt^2*mWW^11*s^3 + 256*ep^5*mtt^2*mWW^11*s^3 - 330*ep*mtt^8*mWW^4*s^4 - 3340*ep^2*mtt^8*mWW^4*s^4 - 11790*ep^3*mtt^8*mWW^4*s^4 - 17660*ep^4*mtt^8*mWW^4*s^4 - 9600*ep^5*mtt^8*mWW^4*s^4 + 1234*ep*mtt^7*mWW^5*s^4 + 13012*ep^2*mtt^7*mWW^5*s^4 + 46758*ep^3*mtt^7*mWW^5*s^4 + 70580*ep^4*mtt^7*mWW^5*s^4 + 38480*ep^5*mtt^7*mWW^5*s^4 - 1626*ep*mtt^6*mWW^6*s^4 - 17864*ep^2*mtt^6*mWW^6*s^4 - 64874*ep^3*mtt^6*mWW^6*s^4 - 97780*ep^4*mtt^6*mWW^6*s^4 - 52960*ep^5*mtt^6*mWW^6*s^4 + 410*ep*mtt^5*mWW^7*s^4 + 5164*ep^2*mtt^5*mWW^7*s^4 + 18806*ep^3*mtt^5*mWW^7*s^4 + 27092*ep^4*mtt^5*mWW^7*s^4 + 13712*ep^5*mtt^5*mWW^7*s^4 + 1242*ep*mtt^4*mWW^8*s^4 + 12984*ep^2*mtt^4*mWW^8*s^4 + 46922*ep^3*mtt^4*mWW^8*s^4 + 71604*ep^4*mtt^4*mWW^8*s^4 + 39520*ep^5*mtt^4*mWW^8*s^4 - 1514*ep*mtt^3*mWW^9*s^4 - 16468*ep^2*mtt^3*mWW^9*s^4 - 59166*ep^3*mtt^3*mWW^9*s^4 - 88196*ep^4*mtt^3*mWW^9*s^4 - 47248*ep^5*mtt^3*mWW^9*s^4 + 706*ep*mtt^2*mWW^10*s^4 + 8088*ep^2*mtt^2*mWW^10*s^4 + 29218*ep^3*mtt^2*mWW^10*s^4 + 43044*ep^4*mtt^2*mWW^10*s^4 + 22624*ep^5*mtt^2*mWW^10*s^4 - 130*ep*mtt*mWW^11*s^4 - 1708*ep^2*mtt*mWW^11*s^4 - 6398*ep^3*mtt*mWW^11*s^4 - 9476*ep^4*mtt*mWW^11*s^4 - 4944*ep^5*mtt*mWW^11*s^4 + 8*ep*mWW^12*s^4 + 132*ep^2*mWW^12*s^4 + 524*ep^3*mWW^12*s^4 + 792*ep^4*mWW^12*s^4 + 416*ep^5*mWW^12*s^4 + 720*ep*mtt^7*mWW^4*s^5 + 7560*ep^2*mtt^7*mWW^4*s^5 + 27160*ep^3*mtt^7*mWW^4*s^5 + 41040*ep^4*mtt^7*mWW^4*s^5 + 22400*ep^5*mtt^7*mWW^4*s^5 - 2690*ep*mtt^6*mWW^5*s^5 - 28640*ep^2*mtt^6*mWW^5*s^5 - 102714*ep^3*mtt^6*mWW^5*s^5 - 153988*ep^4*mtt^6*mWW^5*s^5 - 83200*ep^5*mtt^6*mWW^5*s^5 + 3344*ep*mtt^5*mWW^6*s^5 + 35972*ep^2*mtt^5*mWW^6*s^5 + 127644*ep^3*mtt^5*mWW^6*s^5 + 187744*ep^4*mtt^5*mWW^6*s^5 + 99184*ep^5*mtt^5*mWW^6*s^5 - 154*ep*mtt^4*mWW^7*s^5 - 2700*ep^2*mtt^4*mWW^7*s^5 - 8774*ep^3*mtt^4*mWW^7*s^5 - 9012*ep^4*mtt^4*mWW^7*s^5 - 2064*ep^5*mtt^4*mWW^7*s^5 - 3248*ep*mtt^3*mWW^8*s^5 - 33568*ep^2*mtt^3*mWW^8*s^5 - 118304*ep^3*mtt^3*mWW^8*s^5 - 175184*ep^4*mtt^3*mWW^8*s^5 - 93728*ep^5*mtt^3*mWW^8*s^5 + 2778*ep*mtt^2*mWW^9*s^5 + 30264*ep^2*mtt^2*mWW^9*s^5 + 107226*ep^3*mtt^2*mWW^9*s^5 + 156564*ep^4*mtt^2*mWW^9*s^5 + 81888*ep^5*mtt^2*mWW^9*s^5 - 816*ep*mtt*mWW^10*s^5 - 9964*ep^2*mtt*mWW^10*s^5 - 36500*ep^3*mtt*mWW^10*s^5 - 53600*ep^4*mtt*mWW^10*s^5 - 27856*ep^5*mtt*mWW^10*s^5 + 66*ep*mWW^11*s^5 + 1076*ep^2*mWW^11*s^5 + 4262*ep^3*mWW^11*s^5 + 6436*ep^4*mWW^11*s^5 + 3376*ep^5*mWW^11*s^5 - 780*ep*mtt^6*mWW^4*s^6 - 8440*ep^2*mtt^6*mWW^4*s^6 - 30740*ep^3*mtt^6*mWW^4*s^6 - 46760*ep^4*mtt^6*mWW^4*s^6 - 25600*ep^5*mtt^6*mWW^4*s^6 + 2786*ep*mtt^5*mWW^5*s^6 + 29408*ep^2*mtt^5*mWW^5*s^6 + 104394*ep^3*mtt^5*mWW^5*s^6 + 154804*ep^4*mtt^5*mWW^5*s^6 + 82720*ep^5*mtt^5*mWW^5*s^6 - 2650*ep*mtt^4*mWW^6*s^6 - 27964*ep^2*mtt^4*mWW^6*s^6 - 97030*ep^3*mtt^4*mWW^6*s^6 - 139220*ep^4*mtt^4*mWW^6*s^6 - 71632*ep^5*mtt^4*mWW^6*s^6 - 1268*ep*mtt^3*mWW^7*s^6 - 11904*ep^2*mtt^3*mWW^7*s^6 - 41508*ep^3*mtt^3*mWW^7*s^6 - 63192*ep^4*mtt^3*mWW^7*s^6 - 35296*ep^5*mtt^3*mWW^7*s^6 + 3272*ep*mtt^2*mWW^8*s^6 + 33888*ep^2*mtt^2*mWW^8*s^6 + 117848*ep^3*mtt^2*mWW^8*s^6 + 171024*ep^4*mtt^2*mWW^8*s^6 + 89408*ep^5*mtt^2*mWW^8*s^6 - 1518*ep*mtt*mWW^9*s^6 - 17504*ep^2*mtt*mWW^9*s^6 - 62886*ep^3*mtt*mWW^9*s^6 - 91612*ep^4*mtt*mWW^9*s^6 - 47424*ep^5*mtt*mWW^9*s^6 + 158*ep*mWW^10*s^6 + 2516*ep^2*mWW^10*s^6 + 9922*ep^3*mWW^10*s^6 + 14956*ep^4*mWW^10*s^6 + 7824*ep^5*mWW^10*s^6 + 420*ep*mtt^5*mWW^4*s^7 + 4660*ep^2*mtt^5*mWW^4*s^7 + 17160*ep^3*mtt^5*mWW^4*s^7 + 26240*ep^4*mtt^5*mWW^4*s^7 + 14400*ep^5*mtt^5*mWW^4*s^7 - 1378*ep*mtt^4*mWW^5*s^7 - 14164*ep^2*mtt^4*mWW^5*s^7 - 49278*ep^3*mtt^4*mWW^5*s^7 - 71804*ep^4*mtt^4*mWW^5*s^7 - 37760*ep^5*mtt^4*mWW^5*s^7 + 672*ep*mtt^3*mWW^6*s^7 + 7128*ep^2*mtt^3*mWW^6*s^7 + 24144*ep^3*mtt^3*mWW^6*s^7 + 33288*ep^4*mtt^3*mWW^6*s^7 + 16272*ep^5*mtt^3*mWW^6*s^7 + 1228*ep*mtt^2*mWW^7*s^7 + 11832*ep^2*mtt^2*mWW^7*s^7 + 40124*ep^3*mtt^2*mWW^7*s^7 + 58032*ep^4*mtt^2*mWW^7*s^7 + 30576*ep^5*mtt^2*mWW^7*s^7 - 1092*ep*mtt*mWW^8*s^7 - 11788*ep^2*mtt*mWW^8*s^7 - 41304*ep^3*mtt*mWW^8*s^7 - 59528*ep^4*mtt*mWW^8*s^7 - 30672*ep^5*mtt*mWW^8*s^7 + 150*ep*mWW^9*s^7 + 2332*ep^2*mWW^9*s^7 + 9154*ep^3*mWW^9*s^7 + 13772*ep^4*mWW^9*s^7 + 7184*ep^5*mWW^9*s^7 - 90*ep*mtt^4*mWW^4*s^8 - 1020*ep^2*mtt^4*mWW^4*s^8 - 3790*ep^3*mtt^4*mWW^4*s^8 - 5820*ep^4*mtt^4*mWW^4*s^8 - 3200*ep^5*mtt^4*mWW^4*s^8 + 260*ep*mtt^3*mWW^5*s^8 + 2540*ep^2*mtt^3*mWW^5*s^8 + 8520*ep^3*mtt^3*mWW^5*s^8 + 12040*ep^4*mtt^3*mWW^5*s^8 + 6160*ep^5*mtt^3*mWW^5*s^8 + 40*ep*mtt^2*mWW^6*s^8 + 260*ep^2*mtt^2*mWW^6*s^8 + 820*ep^3*mtt^2*mWW^6*s^8 + 1360*ep^4*mtt^2*mWW^6*s^8 + 880*ep^5*mtt^2*mWW^6*s^8 - 260*ep*mtt*mWW^7*s^8 - 2540*ep^2*mtt*mWW^7*s^8 - 8520*ep^3*mtt*mWW^7*s^8 - 12040*ep^4*mtt*mWW^7*s^8 - 6160*ep^5*mtt*mWW^7*s^8 + 50*ep*mWW^8*s^8 + 760*ep^2*mWW^8*s^8 + 2970*ep^3*mWW^8*s^8 + 4460*ep^4*mWW^8*s^8 + 2320*ep^5*mWW^8*s^8 + 18*ep*mtt^11*mWW^3*s*t + 174*ep^2*mtt^11*mWW^3*s*t + 600*ep^3*mtt^11*mWW^3*s*t + 888*ep^4*mtt^11*mWW^3*s*t + 480*ep^5*mtt^11*mWW^3*s*t - 6*mtt^10*mWW^4*s*t - 132*ep*mtt^10*mWW^4*s*t - 906*ep^2*mtt^10*mWW^4*s*t - 2688*ep^3*mtt^10*mWW^4*s*t - 3624*ep^4*mtt^10*mWW^4*s*t - 1824*ep^5*mtt^10*mWW^4*s*t + 12*mtt^9*mWW^5*s*t + 138*ep*mtt^9*mWW^5*s*t + 558*ep^2*mtt^9*mWW^5*s*t + 888*ep^3*mtt^9*mWW^5*s*t + 312*ep^4*mtt^9*mWW^5*s*t - 288*ep^5*mtt^9*mWW^5*s*t + 30*mtt^8*mWW^6*s*t + 648*ep*mtt^8*mWW^6*s*t + 4602*ep^2*mtt^8*mWW^6*s*t + 14544*ep^3*mtt^8*mWW^6*s*t + 21288*ep^4*mtt^8*mWW^6*s*t + 11808*ep^5*mtt^8*mWW^6*s*t - 120*mtt^7*mWW^7*s*t - 1950*ep*mtt^7*mWW^7*s*t - 11850*ep^2*mtt^7*mWW^7*s*t - 33960*ep^3*mtt^7*mWW^7*s*t - 46440*ep^4*mtt^7*mWW^7*s*t - 24480*ep^5*mtt^7*mWW^7*s*t + 150*mtt^6*mWW^8*s*t + 2172*ep*mtt^6*mWW^8*s*t + 12186*ep^2*mtt^6*mWW^8*s*t + 33120*ep^3*mtt^6*mWW^8*s*t + 43752*ep^4*mtt^6*mWW^8*s*t + 22560*ep^5*mtt^6*mWW^8*s*t - 84*mtt^5*mWW^9*s*t - 1098*ep*mtt^5*mWW^9*s*t - 5694*ep^2*mtt^5*mWW^9*s*t - 14712*ep^3*mtt^5*mWW^9*s*t - 18936*ep^4*mtt^5*mWW^9*s*t - 9696*ep^5*mtt^5*mWW^9*s*t + 18*mtt^4*mWW^10*s*t + 192*ep*mtt^4*mWW^10*s*t + 822*ep^2*mtt^4*mWW^10*s*t + 1872*ep^3*mtt^4*mWW^10*s*t + 2328*ep^4*mtt^4*mWW^10*s*t + 1248*ep^5*mtt^4*mWW^10*s*t + 12*ep*mtt^3*mWW^11*s*t + 108*ep^2*mtt^3*mWW^11*s*t + 336*ep^3*mtt^3*mWW^11*s*t + 432*ep^4*mtt^3*mWW^11*s*t + 192*ep^5*mtt^3*mWW^11*s*t + 60*ep*mtt^10*mWW^3*s^2*t + 568*ep^2*mtt^10*mWW^3*s^2*t + 1908*ep^3*mtt^10*mWW^3*s^2*t + 2744*ep^4*mtt^10*mWW^3*s^2*t + 1440*ep^5*mtt^10*mWW^3*s^2*t + 40*mtt^9*mWW^4*s^2*t + 130*ep*mtt^9*mWW^4*s^2*t - 1312*ep^2*mtt^9*mWW^4*s^2*t - 7614*ep^3*mtt^9*mWW^4*s^2*t - 13668*ep^4*mtt^9*mWW^4*s^2*t - 8176*ep^5*mtt^9*mWW^4*s^2*t - 36*mtt^8*mWW^5*s^2*t + 462*ep*mtt^8*mWW^5*s^2*t + 7264*ep^2*mtt^8*mWW^5*s^2*t + 29362*ep^3*mtt^8*mWW^5*s^2*t + 47612*ep^4*mtt^8*mWW^5*s^2*t + 27344*ep^5*mtt^8*mWW^5*s^2*t - 412*mtt^7*mWW^6*s^2*t - 6156*ep*mtt^7*mWW^6*s^2*t - 35532*ep^2*mtt^7*mWW^6*s^2*t - 98196*ep^3*mtt^7*mWW^6*s^2*t - 129896*ep^4*mtt^7*mWW^6*s^2*t - 65952*ep^5*mtt^7*mWW^6*s^2*t + 1232*mtt^6*mWW^7*s^2*t + 15604*ep*mtt^6*mWW^7*s^2*t + 77284*ep^2*mtt^6*mWW^7*s^2*t + 187968*ep^3*mtt^6*mWW^7*s^2*t + 224496*ep^4*mtt^6*mWW^7*s^2*t + 105152*ep^5*mtt^6*mWW^7*s^2*t - 1488*mtt^5*mWW^8*s^2*t - 18010*ep*mtt^5*mWW^8*s^2*t - 85012*ep^2*mtt^5*mWW^8*s^2*t - 197566*ep^3*mtt^5*mWW^8*s^2*t - 226580*ep^4*mtt^5*mWW^8*s^2*t - 102448*ep^5*mtt^5*mWW^8*s^2*t + 892*mtt^4*mWW^9*s^2*t + 10630*ep*mtt^4*mWW^9*s^2*t + 49368*ep^2*mtt^4*mWW^9*s^2*t + 112946*ep^3*mtt^4*mWW^9*s^2*t + 127772*ep^4*mtt^4*mWW^9*s^2*t + 57168*ep^5*mtt^4*mWW^9*s^2*t - 252*mtt^3*mWW^10*s^2*t - 3032*ep*mtt^3*mWW^10*s^2*t - 14148*ep^2*mtt^3*mWW^10*s^2*t - 32280*ep^3*mtt^3*mWW^10*s^2*t - 36288*ep^4*mtt^3*mWW^10*s^2*t - 16192*ep^5*mtt^3*mWW^10*s^2*t + 24*mtt^2*mWW^11*s^2*t + 316*ep*mtt^2*mWW^11*s^2*t + 1548*ep^2*mtt^2*mWW^11*s^2*t + 3528*ep^3*mtt^2*mWW^11*s^2*t + 3840*ep^4*mtt^2*mWW^11*s^2*t + 1664*ep^5*mtt^2*mWW^11*s^2*t - 4*ep*mtt*mWW^12*s^2*t - 28*ep^2*mtt*mWW^12*s^2*t - 56*ep^3*mtt*mWW^12*s^2*t - 32*ep^4*mtt*mWW^12*s^2*t - 546*ep*mtt^9*mWW^3*s^3*t - 5038*ep^2*mtt^9*mWW^3*s^3*t - 16720*ep^3*mtt^9*mWW^3*s^3*t - 23936*ep^4*mtt^9*mWW^3*s^3*t - 12560*ep^5*mtt^9*mWW^3*s^3*t - 106*mtt^8*mWW^4*s^3*t + 680*ep*mtt^8*mWW^4*s^3*t + 12642*ep^2*mtt^8*mWW^4*s^3*t + 50016*ep^3*mtt^8*mWW^4*s^3*t + 78228*ep^4*mtt^8*mWW^4*s^3*t + 43296*ep^5*mtt^8*mWW^4*s^3*t + 150*mtt^7*mWW^5*s^3*t - 440*ep*mtt^7*mWW^5*s^3*t - 13186*ep^2*mtt^7*mWW^5*s^3*t - 55816*ep^3*mtt^7*mWW^5*s^3*t - 89712*ep^4*mtt^7*mWW^5*s^3*t - 50176*ep^5*mtt^7*mWW^5*s^3*t + 510*mtt^6*mWW^6*s^3*t + 6190*ep*mtt^6*mWW^6*s^3*t + 28662*ep^2*mtt^6*mWW^6*s^3*t + 64874*ep^3*mtt^6*mWW^6*s^3*t + 70456*ep^4*mtt^6*mWW^6*s^3*t + 28864*ep^5*mtt^6*mWW^6*s^3*t - 1436*mtt^5*mWW^7*s^3*t - 15986*ep*mtt^5*mWW^7*s^3*t - 67702*ep^2*mtt^5*mWW^7*s^3*t - 139144*ep^3*mtt^5*mWW^7*s^3*t - 138016*ep^4*mtt^5*mWW^7*s^3*t - 51808*ep^5*mtt^5*mWW^7*s^3*t + 1346*mtt^4*mWW^8*s^3*t + 16708*ep*mtt^4*mWW^8*s^3*t + 80910*ep^2*mtt^4*mWW^8*s^3*t + 192480*ep^3*mtt^4*mWW^8*s^3*t + 224612*ep^4*mtt^4*mWW^8*s^3*t + 101808*ep^5*mtt^4*mWW^8*s^3*t - 546*mtt^3*mWW^9*s^3*t - 8508*ep*mtt^3*mWW^9*s^3*t - 49882*ep^2*mtt^3*mWW^9*s^3*t - 136688*ep^3*mtt^3*mWW^9*s^3*t - 177840*ep^4*mtt^3*mWW^9*s^3*t - 88448*ep^5*mtt^3*mWW^9*s^3*t + 90*mtt^2*mWW^10*s^3*t + 2142*ep*mtt^2*mWW^10*s^3*t + 15574*ep^2*mtt^2*mWW^10*s^3*t + 47122*ep^3*mtt^2*mWW^10*s^3*t + 64432*ep^4*mtt^2*mWW^10*s^3*t + 33184*ep^5*mtt^2*mWW^10*s^3*t - 8*mtt*mWW^11*s^3*t - 248*ep*mtt*mWW^11*s^3*t - 2096*ep^2*mtt*mWW^11*s^3*t - 6560*ep^3*mtt*mWW^11*s^3*t - 8864*ep^4*mtt*mWW^11*s^3*t - 4496*ep^5*mtt*mWW^11*s^3*t + 8*ep*mWW^12*s^3*t + 116*ep^2*mWW^12*s^3*t + 436*ep^3*mWW^12*s^3*t + 640*ep^4*mWW^12*s^3*t + 336*ep^5*mWW^12*s^3*t + 1230*ep*mtt^8*mWW^3*s^4*t + 11020*ep^2*mtt^8*mWW^3*s^4*t + 35770*ep^3*mtt^8*mWW^3*s^4*t + 50300*ep^4*mtt^8*mWW^3*s^4*t + 26000*ep^5*mtt^8*mWW^3*s^4*t + 140*mtt^7*mWW^4*s^4*t - 1560*ep*mtt^7*mWW^4*s^4*t - 20684*ep^2*mtt^7*mWW^4*s^4*t - 73912*ep^3*mtt^7*mWW^4*s^4*t - 108056*ep^4*mtt^7*mWW^4*s^4*t - 56656*ep^5*mtt^7*mWW^4*s^4*t - 424*mtt^6*mWW^5*s^4*t - 4708*ep*mtt^6*mWW^5*s^4*t - 25128*ep^2*mtt^6*mWW^5*s^4*t - 69596*ep^3*mtt^6*mWW^5*s^4*t - 96104*ep^4*mtt^6*mWW^5*s^4*t - 51744*ep^5*mtt^6*mWW^5*s^4*t + 580*mtt^5*mWW^6*s^4*t + 13768*ep*mtt^5*mWW^6*s^4*t + 103832*ep^2*mtt^5*mWW^6*s^4*t + 328404*ep^3*mtt^5*mWW^6*s^4*t + 467552*ep^4*mtt^5*mWW^6*s^4*t + 247744*ep^5*mtt^5*mWW^6*s^4*t - 604*mtt^4*mWW^7*s^4*t - 13240*ep*mtt^4*mWW^7*s^4*t - 94984*ep^2*mtt^4*mWW^7*s^4*t - 287692*ep^3*mtt^4*mWW^7*s^4*t - 392648*ep^4*mtt^4*mWW^7*s^4*t - 200912*ep^5*mtt^4*mWW^7*s^4*t + 472*mtt^3*mWW^8*s^4*t + 3198*ep*mtt^3*mWW^8*s^4*t + 3368*ep^2*mtt^3*mWW^8*s^4*t - 21218*ep^3*mtt^3*mWW^8*s^4*t - 60036*ep^4*mtt^3*mWW^8*s^4*t - 42208*ep^5*mtt^3*mWW^8*s^4*t - 172*mtt^2*mWW^9*s^4*t + 2638*ep*mtt^2*mWW^9*s^4*t + 36976*ep^2*mtt^2*mWW^9*s^4*t + 138666*ep^3*mtt^2*mWW^9*s^4*t + 213100*ep^4*mtt^2*mWW^9*s^4*t + 117360*ep^5*mtt^2*mWW^9*s^4*t + 8*mtt*mWW^10*s^4*t - 1422*ep*mtt*mWW^10*s^4*t - 15884*ep^2*mtt*mWW^10*s^4*t - 56130*ep^3*mtt*mWW^10*s^4*t - 82644*ep^4*mtt*mWW^10*s^4*t - 44112*ep^5*mtt*mWW^10*s^4*t + 96*ep*mWW^11*s^4*t + 1484*ep^2*mWW^11*s^4*t + 5708*ep^3*mWW^11*s^4*t + 8536*ep^4*mWW^11*s^4*t + 4528*ep^5*mWW^11*s^4*t - 1290*ep*mtt^7*mWW^3*s^5*t - 11150*ep^2*mtt^7*mWW^3*s^5*t - 35040*ep^3*mtt^7*mWW^3*s^5*t - 47800*ep^4*mtt^7*mWW^3*s^5*t - 24000*ep^5*mtt^7*mWW^3*s^5*t - 90*mtt^6*mWW^4*s^5*t + 1424*ep*mtt^6*mWW^4*s^5*t + 13738*ep^2*mtt^6*mWW^4*s^5*t + 39700*ep^3*mtt^6*mWW^4*s^5*t + 46712*ep^4*mtt^6*mWW^4*s^5*t + 19104*ep^5*mtt^6*mWW^4*s^5*t + 520*mtt^5*mWW^5*s^5*t + 9744*ep*mtt^5*mWW^5*s^5*t + 71358*ep^2*mtt^5*mWW^5*s^5*t + 229938*ep^3*mtt^5*mWW^5*s^5*t + 335972*ep^4*mtt^5*mWW^5*s^5*t + 181968*ep^5*mtt^5*mWW^5*s^5*t - 1186*mtt^4*mWW^6*s^5*t - 25954*ep*mtt^4*mWW^6*s^5*t - 185410*ep^2*mtt^4*mWW^6*s^5*t - 564722*ep^3*mtt^4*mWW^6*s^5*t - 776832*ep^4*mtt^4*mWW^6*s^5*t - 397856*ep^5*mtt^4*mWW^6*s^5*t + 1226*mtt^3*mWW^7*s^5*t + 20514*ep*mtt^3*mWW^7*s^5*t + 127828*ep^2*mtt^3*mWW^7*s^5*t + 354592*ep^3*mtt^3*mWW^7*s^5*t + 449304*ep^4*mtt^3*mWW^7*s^5*t + 213824*ep^5*mtt^3*mWW^7*s^5*t - 524*mtt^2*mWW^8*s^5*t - 2182*ep*mtt^2*mWW^8*s^5*t + 9364*ep^2*mtt^2*mWW^8*s^5*t + 67678*ep^3*mtt^2*mWW^8*s^5*t + 131516*ep^4*mtt^2*mWW^8*s^5*t + 82576*ep^5*mtt^2*mWW^8*s^5*t + 54*mtt*mWW^9*s^5*t - 2612*ep*mtt*mWW^9*s^5*t - 30580*ep^2*mtt*mWW^9*s^5*t - 110614*ep^3*mtt*mWW^9*s^5*t - 167036*ep^4*mtt*mWW^9*s^5*t - 90864*ep^5*mtt*mWW^9*s^5*t + 356*ep*mWW^10*s^5*t + 4852*ep^2*mWW^10*s^5*t + 18468*ep^3*mWW^10*s^5*t + 28164*ep^4*mWW^10*s^5*t + 15248*ep^5*mWW^10*s^5*t + 672*ep*mtt^6*mWW^3*s^6*t + 5536*ep^2*mtt^6*mWW^3*s^6*t + 16480*ep^3*mtt^6*mWW^3*s^6*t + 21152*ep^4*mtt^6*mWW^3*s^6*t + 9920*ep^5*mtt^6*mWW^3*s^6*t + 16*mtt^5*mWW^4*s^6*t - 890*ep*mtt^5*mWW^4*s^6*t - 4824*ep^2*mtt^5*mWW^4*s^6*t - 5130*ep^3*mtt^5*mWW^4*s^6*t + 7044*ep^4*mtt^5*mWW^4*s^6*t + 10608*ep^5*mtt^5*mWW^4*s^6*t - 228*mtt^4*mWW^5*s^6*t - 6550*ep*mtt^4*mWW^5*s^6*t - 54148*ep^2*mtt^4*mWW^5*s^6*t - 181390*ep^3*mtt^4*mWW^5*s^6*t - 268060*ep^4*mtt^4*mWW^5*s^6*t - 145152*ep^5*mtt^4*mWW^5*s^6*t + 444*mtt^3*mWW^6*s^6*t + 12696*ep*mtt^3*mWW^6*s^6*t + 96792*ep^2*mtt^3*mWW^6*s^6*t + 298460*ep^3*mtt^3*mWW^6*s^6*t + 407376*ep^4*mtt^3*mWW^6*s^6*t + 205072*ep^5*mtt^3*mWW^6*s^6*t - 252*mtt^2*mWW^7*s^6*t - 4148*ep*mtt^2*mWW^7*s^6*t - 26120*ep^2*mtt^2*mWW^7*s^6*t - 68872*ep^3*mtt^2*mWW^7*s^6*t - 77336*ep^4*mtt^2*mWW^7*s^6*t - 30448*ep^5*mtt^2*mWW^7*s^6*t + 20*mtt*mWW^8*s^6*t - 2106*ep*mtt*mWW^8*s^6*t - 21660*ep^2*mtt*mWW^8*s^6*t - 76914*ep^3*mtt*mWW^8*s^6*t - 117828*ep^4*mtt*mWW^8*s^6*t - 65536*ep^5*mtt*mWW^8*s^6*t + 518*ep*mWW^9*s^6*t + 6200*ep^2*mWW^9*s^6*t + 23174*ep^3*mWW^9*s^6*t + 35812*ep^4*mWW^9*s^6*t + 19760*ep^5*mWW^9*s^6*t - 150*ep*mtt^5*mWW^3*s^7*t - 1138*ep^2*mtt^5*mWW^3*s^7*t - 2968*ep^3*mtt^5*mWW^3*s^7*t - 3104*ep^4*mtt^5*mWW^3*s^7*t - 1040*ep^5*mtt^5*mWW^3*s^7*t + 10*mtt^4*mWW^4*s^7*t + 492*ep*mtt^4*mWW^4*s^7*t + 2174*ep^2*mtt^4*mWW^4*s^7*t + 1228*ep^3*mtt^4*mWW^4*s^7*t - 5764*ep^4*mtt^4*mWW^4*s^7*t - 6560*ep^5*mtt^4*mWW^4*s^7*t - 26*mtt^3*mWW^5*s^7*t + 1162*ep*mtt^3*mWW^5*s^7*t + 13174*ep^2*mtt^3*mWW^5*s^7*t + 48042*ep^3*mtt^3*mWW^5*s^7*t + 73324*ep^4*mtt^3*mWW^5*s^7*t + 40208*ep^5*mtt^3*mWW^5*s^7*t + 62*mtt^2*mWW^6*s^7*t - 936*ep*mtt^2*mWW^6*s^7*t - 11846*ep^2*mtt^2*mWW^6*s^7*t - 40484*ep^3*mtt^2*mWW^6*s^7*t - 55792*ep^4*mtt^2*mWW^6*s^7*t - 27296*ep^5*mtt^2*mWW^6*s^7*t - 46*mtt*mWW^7*s^7*t - 924*ep*mtt*mWW^7*s^7*t - 5960*ep^2*mtt*mWW^7*s^7*t - 18710*ep^3*mtt*mWW^7*s^7*t - 28692*ep^4*mtt*mWW^7*s^7*t - 16672*ep^5*mtt*mWW^7*s^7*t + 308*ep*mWW^8*s^7*t + 3164*ep^2*mWW^8*s^7*t + 11500*ep^3*mWW^8*s^7*t + 18012*ep^4*mWW^8*s^7*t + 10208*ep^5*mWW^8*s^7*t + 6*ep*mtt^4*mWW^3*s^8*t + 28*ep^2*mtt^4*mWW^3*s^8*t - 30*ep^3*mtt^4*mWW^3*s^8*t - 244*ep^4*mtt^4*mWW^3*s^8*t - 240*ep^5*mtt^4*mWW^3*s^8*t - 4*mtt^3*mWW^4*s^8*t - 144*ep*mtt^3*mWW^4*s^8*t - 828*ep^2*mtt^3*mWW^4*s^8*t - 1600*ep^3*mtt^3*mWW^4*s^8*t - 872*ep^4*mtt^3*mWW^4*s^8*t + 208*ep^5*mtt^3*mWW^4*s^8*t + 32*mtt^2*mWW^5*s^8*t + 192*ep*mtt^2*mWW^5*s^8*t + 108*ep^2*mtt^2*mWW^5*s^8*t - 1428*ep^3*mtt^2*mWW^5*s^8*t - 3344*ep^4*mtt^2*mWW^5*s^8*t - 2160*ep^5*mtt^2*mWW^5*s^8*t - 28*mtt*mWW^6*s^8*t - 256*ep*mtt*mWW^6*s^8*t - 1100*ep^2*mtt*mWW^6*s^8*t - 2880*ep^3*mtt*mWW^6*s^8*t - 4152*ep^4*mtt*mWW^6*s^8*t - 2384*ep^5*mtt*mWW^6*s^8*t + 58*ep*mWW^7*s^8*t + 448*ep^2*mWW^7*s^8*t + 1522*ep^3*mWW^7*s^8*t + 2468*ep^4*mWW^7*s^8*t + 1504*ep^5*mWW^7*s^8*t + 18*ep*mtt^12*mWW^2*t^2 + 174*ep^2*mtt^12*mWW^2*t^2 + 600*ep^3*mtt^12*mWW^2*t^2 + 888*ep^4*mtt^12*mWW^2*t^2 + 480*ep^5*mtt^12*mWW^2*t^2 - 6*mtt^11*mWW^3*t^2 - 132*ep*mtt^11*mWW^3*t^2 - 906*ep^2*mtt^11*mWW^3*t^2 - 2688*ep^3*mtt^11*mWW^3*t^2 - 3624*ep^4*mtt^11*mWW^3*t^2 - 1824*ep^5*mtt^11*mWW^3*t^2 + 12*mtt^10*mWW^4*t^2 + 138*ep*mtt^10*mWW^4*t^2 + 558*ep^2*mtt^10*mWW^4*t^2 + 888*ep^3*mtt^10*mWW^4*t^2 + 312*ep^4*mtt^10*mWW^4*t^2 - 288*ep^5*mtt^10*mWW^4*t^2 + 30*mtt^9*mWW^5*t^2 + 648*ep*mtt^9*mWW^5*t^2 + 4602*ep^2*mtt^9*mWW^5*t^2 + 14544*ep^3*mtt^9*mWW^5*t^2 + 21288*ep^4*mtt^9*mWW^5*t^2 + 11808*ep^5*mtt^9*mWW^5*t^2 - 120*mtt^8*mWW^6*t^2 - 1950*ep*mtt^8*mWW^6*t^2 - 11850*ep^2*mtt^8*mWW^6*t^2 - 33960*ep^3*mtt^8*mWW^6*t^2 - 46440*ep^4*mtt^8*mWW^6*t^2 - 24480*ep^5*mtt^8*mWW^6*t^2 + 150*mtt^7*mWW^7*t^2 + 2172*ep*mtt^7*mWW^7*t^2 + 12186*ep^2*mtt^7*mWW^7*t^2 + 33120*ep^3*mtt^7*mWW^7*t^2 + 43752*ep^4*mtt^7*mWW^7*t^2 + 22560*ep^5*mtt^7*mWW^7*t^2 - 84*mtt^6*mWW^8*t^2 - 1098*ep*mtt^6*mWW^8*t^2 - 5694*ep^2*mtt^6*mWW^8*t^2 - 14712*ep^3*mtt^6*mWW^8*t^2 - 18936*ep^4*mtt^6*mWW^8*t^2 - 9696*ep^5*mtt^6*mWW^8*t^2 + 18*mtt^5*mWW^9*t^2 + 192*ep*mtt^5*mWW^9*t^2 + 822*ep^2*mtt^5*mWW^9*t^2 + 1872*ep^3*mtt^5*mWW^9*t^2 + 2328*ep^4*mtt^5*mWW^9*t^2 + 1248*ep^5*mtt^5*mWW^9*t^2 + 12*ep*mtt^4*mWW^10*t^2 + 108*ep^2*mtt^4*mWW^10*t^2 + 336*ep^3*mtt^4*mWW^10*t^2 + 432*ep^4*mtt^4*mWW^10*t^2 + 192*ep^5*mtt^4*mWW^10*t^2 - 36*ep*mtt^11*mWW^2*s*t^2 - 360*ep^2*mtt^11*mWW^2*s*t^2 - 1292*ep^3*mtt^11*mWW^2*s*t^2 - 1992*ep^4*mtt^11*mWW^2*s*t^2 - 1120*ep^5*mtt^11*mWW^2*s*t^2 + 46*mtt^10*mWW^3*s*t^2 + 480*ep*mtt^10*mWW^3*s*t^2 + 1816*ep^2*mtt^10*mWW^3*s*t^2 + 3018*ep^3*mtt^10*mWW^3*s*t^2 + 2044*ep^4*mtt^10*mWW^3*s*t^2 + 336*ep^5*mtt^10*mWW^3*s*t^2 - 42*mtt^9*mWW^4*s*t^2 + 278*ep*mtt^9*mWW^4*s*t^2 + 5468*ep^2*mtt^9*mWW^4*s*t^2 + 22616*ep^3*mtt^9*mWW^4*s*t^2 + 36784*ep^4*mtt^9*mWW^4*s*t^2 + 21056*ep^5*mtt^9*mWW^4*s*t^2 - 358*mtt^8*mWW^5*s*t^2 - 5636*ep*mtt^8*mWW^5*s*t^2 - 33244*ep^2*mtt^8*mWW^5*s*t^2 - 92230*ep^3*mtt^8*mWW^5*s*t^2 - 121300*ep^4*mtt^8*mWW^5*s*t^2 - 60912*ep^5*mtt^8*mWW^5*s*t^2 + 794*mtt^7*mWW^6*s*t^2 + 9726*ep*mtt^7*mWW^6*s*t^2 + 46388*ep^2*mtt^7*mWW^6*s*t^2 + 108184*ep^3*mtt^7*mWW^6*s*t^2 + 123536*ep^4*mtt^7*mWW^6*s*t^2 + 55232*ep^5*mtt^7*mWW^6*s*t^2 - 318*mtt^6*mWW^7*s*t^2 - 2328*ep*mtt^6*mWW^7*s*t^2 - 3344*ep^2*mtt^6*mWW^7*s*t^2 + 9526*ep^3*mtt^6*mWW^7*s*t^2 + 29156*ep^4*mtt^6*mWW^7*s*t^2 + 20528*ep^5*mtt^6*mWW^7*s*t^2 - 614*mtt^5*mWW^8*s*t^2 - 8814*ep*mtt^5*mWW^8*s*t^2 - 48460*ep^2*mtt^5*mWW^8*s*t^2 - 127384*ep^3*mtt^5*mWW^8*s*t^2 - 160560*ep^4*mtt^5*mWW^8*s*t^2 - 77888*ep^5*mtt^5*mWW^8*s*t^2 + 774*mtt^4*mWW^9*s*t^2 + 9708*ep*mtt^4*mWW^9*s*t^2 + 47508*ep^2*mtt^4*mWW^9*s*t^2 + 113678*ep^3*mtt^4*mWW^9*s*t^2 + 132900*ep^4*mtt^4*mWW^9*s*t^2 + 60592*ep^5*mtt^4*mWW^9*s*t^2 - 330*mtt^3*mWW^10*s*t^2 - 3938*ep*mtt^3*mWW^10*s*t^2 - 18300*ep^2*mtt^3*mWW^10*s*t^2 - 41676*ep^3*mtt^3*mWW^10*s*t^2 - 46536*ep^4*mtt^3*mWW^10*s*t^2 - 20320*ep^5*mtt^3*mWW^10*s*t^2 + 48*mtt^2*mWW^11*s*t^2 + 560*ep*mtt^2*mWW^11*s*t^2 + 2528*ep^2*mtt^2*mWW^11*s*t^2 + 5560*ep^3*mtt^2*mWW^11*s*t^2 + 5968*ep^4*mtt^2*mWW^11*s*t^2 + 2496*ep^5*mtt^2*mWW^11*s*t^2 + 84*ep*mtt^10*mWW^2*s^2*t^2 + 914*ep^2*mtt^10*mWW^2*s^2*t^2 + 3222*ep^3*mtt^10*mWW^2*s^2*t^2 + 4660*ep^4*mtt^10*mWW^2*s^2*t^2 + 2400*ep^5*mtt^10*mWW^2*s^2*t^2 - 146*mtt^9*mWW^3*s^2*t^2 - 2720*ep*mtt^9*mWW^3*s^2*t^2 - 17542*ep^2*mtt^9*mWW^3*s^2*t^2 - 49052*ep^3*mtt^9*mWW^3*s^2*t^2 - 61968*ep^4*mtt^9*mWW^3*s^2*t^2 - 29216*ep^5*mtt^9*mWW^3*s^2*t^2 + 66*mtt^8*mWW^4*s^2*t^2 + 4060*ep*mtt^8*mWW^4*s^2*t^2 + 36004*ep^2*mtt^8*mWW^4*s^2*t^2 + 117782*ep^3*mtt^8*mWW^4*s^2*t^2 + 165420*ep^4*mtt^8*mWW^4*s^2*t^2 + 84736*ep^5*mtt^8*mWW^4*s^2*t^2 + 764*mtt^7*mWW^5*s^2*t^2 + 3950*ep*mtt^7*mWW^5*s^2*t^2 - 10852*ep^2*mtt^7*mWW^5*s^2*t^2 - 93546*ep^3*mtt^7*mWW^5*s^2*t^2 - 179036*ep^4*mtt^7*mWW^5*s^2*t^2 - 109104*ep^5*mtt^7*mWW^5*s^2*t^2 - 242*mtt^6*mWW^6*s^2*t^2 + 480*ep*mtt^6*mWW^6*s^2*t^2 + 22358*ep^2*mtt^6*mWW^6*s^2*t^2 + 102076*ep^3*mtt^6*mWW^6*s^2*t^2 + 173352*ep^4*mtt^6*mWW^6*s^2*t^2 + 101936*ep^5*mtt^6*mWW^6*s^2*t^2 - 2994*mtt^5*mWW^7*s^2*t^2 - 34844*ep*mtt^5*mWW^7*s^2*t^2 - 156302*ep^2*mtt^5*mWW^7*s^2*t^2 - 341852*ep^3*mtt^5*mWW^7*s^2*t^2 - 365056*ep^4*mtt^5*mWW^7*s^2*t^2 - 152096*ep^5*mtt^5*mWW^7*s^2*t^2 + 4958*mtt^4*mWW^8*s^2*t^2 + 57120*ep*mtt^4*mWW^8*s^2*t^2 + 251144*ep^2*mtt^4*mWW^8*s^2*t^2 + 532990*ep^3*mtt^4*mWW^8*s^2*t^2 + 546812*ep^4*mtt^4*mWW^8*s^2*t^2 + 215840*ep^5*mtt^4*mWW^8*s^2*t^2 - 3248*mtt^3*mWW^9*s^2*t^2 - 38474*ep*mtt^3*mWW^9*s^2*t^2 - 174260*ep^2*mtt^3*mWW^9*s^2*t^2 - 381442*ep^3*mtt^3*mWW^9*s^2*t^2 - 404588*ep^4*mtt^3*mWW^9*s^2*t^2 - 165552*ep^5*mtt^3*mWW^9*s^2*t^2 + 930*mtt^2*mWW^10*s^2*t^2 + 11452*ep*mtt^2*mWW^10*s^2*t^2 + 53728*ep^2*mtt^2*mWW^10*s^2*t^2 + 121218*ep^3*mtt^2*mWW^10*s^2*t^2 + 132316*ep^4*mtt^2*mWW^10*s^2*t^2 + 55888*ep^5*mtt^2*mWW^10*s^2*t^2 - 88*mtt*mWW^11*s^2*t^2 - 1112*ep*mtt*mWW^11*s^2*t^2 - 5220*ep^2*mtt*mWW^11*s^2*t^2 - 11452*ep^3*mtt*mWW^11*s^2*t^2 - 11944*ep^4*mtt*mWW^11*s^2*t^2 - 4832*ep^5*mtt*mWW^11*s^2*t^2 + 4*ep*mWW^12*s^2*t^2 + 28*ep^2*mWW^12*s^2*t^2 + 56*ep^3*mWW^12*s^2*t^2 + 32*ep^4*mWW^12*s^2*t^2 - 510*ep*mtt^9*mWW^2*s^3*t^2 - 5260*ep^2*mtt^9*mWW^2*s^3*t^2 - 17730*ep^3*mtt^9*mWW^2*s^3*t^2 - 24500*ep^4*mtt^9*mWW^2*s^3*t^2 - 12000*ep^5*mtt^9*mWW^2*s^3*t^2 + 246*mtt^8*mWW^3*s^3*t^2 + 9128*ep*mtt^8*mWW^3*s^3*t^2 + 73220*ep^2*mtt^8*mWW^3*s^3*t^2 + 228274*ep^3*mtt^8*mWW^3*s^3*t^2 + 309800*ep^4*mtt^8*mWW^3*s^3*t^2 + 154048*ep^5*mtt^8*mWW^3*s^3*t^2 - 186*mtt^7*mWW^4*s^3*t^2 - 20022*ep*mtt^7*mWW^4*s^3*t^2 - 182166*ep^2*mtt^7*mWW^4*s^3*t^2 - 604338*ep^3*mtt^7*mWW^4*s^3*t^2 - 860856*ep^4*mtt^7*mWW^4*s^3*t^2 - 446400*ep^5*mtt^7*mWW^4*s^3*t^2 - 324*mtt^6*mWW^5*s^3*t^2 + 14584*ep*mtt^6*mWW^5*s^3*t^2 + 162404*ep^2*mtt^6*mWW^5*s^3*t^2 + 584284*ep^3*mtt^6*mWW^5*s^3*t^2 + 879460*ep^4*mtt^6*mWW^5*s^3*t^2 + 476512*ep^5*mtt^6*mWW^5*s^3*t^2 - 1336*mtt^5*mWW^6*s^3*t^2 - 13714*ep*mtt^5*mWW^6*s^3*t^2 - 52466*ep^2*mtt^5*mWW^6*s^3*t^2 - 100336*ep^3*mtt^5*mWW^6*s^3*t^2 - 96892*ep^4*mtt^5*mWW^6*s^3*t^2 - 38720*ep^5*mtt^5*mWW^6*s^3*t^2 + 4474*mtt^4*mWW^7*s^3*t^2 + 35684*ep*mtt^4*mWW^7*s^3*t^2 + 70168*ep^2*mtt^4*mWW^7*s^3*t^2 - 61814*ep^3*mtt^4*mWW^7*s^3*t^2 - 314024*ep^4*mtt^4*mWW^7*s^3*t^2 - 241824*ep^5*mtt^4*mWW^7*s^3*t^2 - 4558*mtt^3*mWW^8*s^3*t^2 - 45282*ep*mtt^3*mWW^8*s^3*t^2 - 155234*ep^2*mtt^3*mWW^8*s^3*t^2 - 215330*ep^3*mtt^3*mWW^8*s^3*t^2 - 77840*ep^4*mtt^3*mWW^8*s^3*t^2 + 41088*ep^5*mtt^3*mWW^8*s^3*t^2 + 2068*mtt^2*mWW^9*s^3*t^2 + 26028*ep*mtt^2*mWW^9*s^3*t^2 + 121968*ep^2*mtt^2*mWW^9*s^3*t^2 + 270192*ep^3*mtt^2*mWW^9*s^3*t^2 + 285524*ep^4*mtt^2*mWW^9*s^3*t^2 + 113952*ep^5*mtt^2*mWW^9*s^3*t^2 - 400*mtt*mWW^10*s^3*t^2 - 6160*ep*mtt*mWW^10*s^3*t^2 - 34258*ep^2*mtt*mWW^10*s^3*t^2 - 87418*ep^3*mtt*mWW^10*s^3*t^2 - 105640*ep^4*mtt*mWW^10*s^3*t^2 - 48928*ep^5*mtt*mWW^10*s^3*t^2 + 16*mWW^11*s^3*t^2 + 264*ep*mWW^11*s^3*t^2 + 1624*ep^2*mWW^11*s^3*t^2 + 4216*ep^3*mWW^11*s^3*t^2 + 4968*ep^4*mWW^11*s^3*t^2 + 2272*ep^5*mWW^11*s^3*t^2 + 1290*ep*mtt^8*mWW^2*s^4*t^2 + 13010*ep^2*mtt^8*mWW^2*s^4*t^2 + 43540*ep^3*mtt^8*mWW^2*s^4*t^2 + 60160*ep^4*mtt^8*mWW^2*s^4*t^2 + 29600*ep^5*mtt^8*mWW^2*s^4*t^2 - 230*mtt^7*mWW^3*s^4*t^2 - 14330*ep*mtt^7*mWW^3*s^4*t^2 - 123118*ep^2*mtt^7*mWW^3*s^4*t^2 - 393506*ep^3*mtt^7*mWW^3*s^4*t^2 - 541180*ep^4*mtt^7*mWW^3*s^4*t^2 - 271200*ep^5*mtt^7*mWW^3*s^4*t^2 + 448*mtt^6*mWW^4*s^4*t^2 + 32474*ep*mtt^6*mWW^4*s^4*t^2 + 279806*ep^2*mtt^6*mWW^4*s^4*t^2 + 903792*ep^3*mtt^6*mWW^4*s^4*t^2 + 1265532*ep^4*mtt^6*mWW^4*s^4*t^2 + 647152*ep^5*mtt^6*mWW^4*s^4*t^2 - 436*mtt^5*mWW^5*s^4*t^2 - 22452*ep*mtt^5*mWW^5*s^4*t^2 - 181672*ep^2*mtt^5*mWW^5*s^4*t^2 - 576824*ep^3*mtt^5*mWW^5*s^4*t^2 - 809280*ep^4*mtt^5*mWW^5*s^4*t^2 - 418704*ep^5*mtt^5*mWW^5*s^4*t^2 + 624*mtt^4*mWW^6*s^4*t^2 - 12494*ep*mtt^4*mWW^6*s^4*t^2 - 164680*ep^2*mtt^4*mWW^6*s^4*t^2 - 609474*ep^3*mtt^4*mWW^6*s^4*t^2 - 922136*ep^4*mtt^4*mWW^6*s^4*t^2 - 496480*ep^5*mtt^4*mWW^6*s^4*t^2 - 794*mtt^3*mWW^7*s^4*t^2 + 20412*ep*mtt^3*mWW^7*s^4*t^2 + 253114*ep^2*mtt^3*mWW^7*s^4*t^2 + 930348*ep^3*mtt^3*mWW^7*s^4*t^2 + 1415136*ep^4*mtt^3*mWW^7*s^4*t^2 + 772688*ep^5*mtt^3*mWW^7*s^4*t^2 + 652*mtt^2*mWW^8*s^4*t^2 + 144*ep*mtt^2*mWW^8*s^4*t^2 - 47658*ep^2*mtt^2*mWW^8*s^4*t^2 - 225098*ep^3*mtt^2*mWW^8*s^4*t^2 - 381744*ep^4*mtt^2*mWW^8*s^4*t^2 - 224544*ep^5*mtt^2*mWW^8*s^4*t^2 - 316*mtt*mWW^9*s^4*t^2 - 6246*ep*mtt*mWW^9*s^4*t^2 - 37228*ep^2*mtt*mWW^9*s^4*t^2 - 97602*ep^3*mtt*mWW^9*s^4*t^2 - 120196*ep^4*mtt*mWW^9*s^4*t^2 - 55776*ep^5*mtt*mWW^9*s^4*t^2 + 52*mWW^10*s^4*t^2 + 1202*ep*mWW^10*s^4*t^2 + 8426*ep^2*mWW^10*s^4*t^2 + 24824*ep^3*mWW^10*s^4*t^2 + 33708*ep^4*mWW^10*s^4*t^2 + 17264*ep^5*mWW^10*s^4*t^2 - 1488*ep*mtt^7*mWW^2*s^5*t^2 - 14864*ep^2*mtt^7*mWW^2*s^5*t^2 - 49680*ep^3*mtt^7*mWW^2*s^5*t^2 - 68848*ep^4*mtt^7*mWW^2*s^5*t^2 - 34080*ep^5*mtt^7*mWW^2*s^5*t^2 + 106*mtt^6*mWW^3*s^5*t^2 + 10942*ep*mtt^6*mWW^3*s^5*t^2 + 96968*ep^2*mtt^6*mWW^3*s^5*t^2 + 311852*ep^3*mtt^6*mWW^3*s^5*t^2 + 428904*ep^4*mtt^6*mWW^3*s^5*t^2 + 214224*ep^5*mtt^6*mWW^3*s^5*t^2 - 478*mtt^5*mWW^4*s^5*t^2 - 24504*ep*mtt^5*mWW^4*s^5*t^2 - 196576*ep^2*mtt^5*mWW^4*s^5*t^2 - 608418*ep^3*mtt^5*mWW^4*s^5*t^2 - 824792*ep^4*mtt^5*mWW^4*s^5*t^2 - 409648*ep^5*mtt^5*mWW^4*s^5*t^2 + 360*mtt^4*mWW^5*s^5*t^2 + 8716*ep*mtt^4*mWW^5*s^5*t^2 + 51542*ep^2*mtt^4*mWW^5*s^5*t^2 + 128166*ep^3*mtt^4*mWW^5*s^5*t^2 + 145552*ep^4*mtt^4*mWW^5*s^5*t^2 + 62336*ep^5*mtt^4*mWW^5*s^5*t^2 + 612*mtt^3*mWW^6*s^5*t^2 + 29714*ep*mtt^3*mWW^6*s^5*t^2 + 251364*ep^2*mtt^3*mWW^6*s^5*t^2 + 816326*ep^3*mtt^3*mWW^6*s^5*t^2 + 1158268*ep^4*mtt^3*mWW^6*s^5*t^2 + 600240*ep^5*mtt^3*mWW^6*s^5*t^2 - 818*mtt^2*mWW^7*s^5*t^2 - 27270*ep*mtt^2*mWW^7*s^5*t^2 - 217528*ep^2*mtt^2*mWW^7*s^5*t^2 - 691232*ep^3*mtt^2*mWW^7*s^5*t^2 - 972120*ep^4*mtt^2*mWW^7*s^5*t^2 - 503632*ep^5*mtt^2*mWW^7*s^5*t^2 + 210*mtt*mWW^8*s^5*t^2 + 3426*ep*mtt*mWW^8*s^5*t^2 + 25820*ep^2*mtt*mWW^8*s^5*t^2 + 83136*ep^3*mtt*mWW^8*s^5*t^2 + 118500*ep^4*mtt*mWW^8*s^5*t^2 + 62528*ep^5*mtt*mWW^8*s^5*t^2 + 8*mWW^9*s^5*t^2 + 1040*ep*mWW^9*s^5*t^2 + 8602*ep^2*mWW^9*s^5*t^2 + 27274*ep^3*mWW^9*s^5*t^2 + 39016*ep^4*mWW^9*s^5*t^2 + 20704*ep^5*mWW^9*s^5*t^2 + 816*ep*mtt^6*mWW^2*s^6*t^2 + 8110*ep^2*mtt^6*mWW^2*s^6*t^2 + 27102*ep^3*mtt^6*mWW^2*s^6*t^2 + 37652*ep^4*mtt^6*mWW^2*s^6*t^2 + 18720*ep^5*mtt^6*mWW^2*s^6*t^2 - 6*mtt^5*mWW^3*s^6*t^2 - 3710*ep*mtt^5*mWW^3*s^6*t^2 - 34034*ep^2*mtt^5*mWW^3*s^6*t^2 - 109594*ep^3*mtt^5*mWW^3*s^6*t^2 - 149564*ep^4*mtt^5*mWW^3*s^6*t^2 - 73696*ep^5*mtt^5*mWW^3*s^6*t^2 + 162*mtt^4*mWW^4*s^6*t^2 + 8508*ep*mtt^4*mWW^4*s^6*t^2 + 65296*ep^2*mtt^4*mWW^4*s^6*t^2 + 192598*ep^3*mtt^4*mWW^4*s^6*t^2 + 248408*ep^4*mtt^4*mWW^4*s^6*t^2 + 116720*ep^5*mtt^4*mWW^4*s^6*t^2 + 30*mtt^3*mWW^5*s^6*t^2 + 1406*ep*mtt^3*mWW^5*s^6*t^2 + 14602*ep^2*mtt^3*mWW^5*s^6*t^2 + 56486*ep^3*mtt^3*mWW^5*s^6*t^2 + 91204*ep^4*mtt^3*mWW^5*s^6*t^2 + 52192*ep^5*mtt^3*mWW^5*s^6*t^2 - 418*mtt^2*mWW^6*s^6*t^2 - 13844*ep*mtt^2*mWW^6*s^6*t^2 - 105092*ep^2*mtt^2*mWW^6*s^6*t^2 - 322538*ep^3*mtt^2*mWW^6*s^6*t^2 - 440964*ep^4*mtt^2*mWW^6*s^6*t^2 - 222416*ep^5*mtt^2*mWW^6*s^6*t^2 + 280*mtt*mWW^7*s^6*t^2 + 6424*ep*mtt*mWW^7*s^6*t^2 + 45996*ep^2*mtt*mWW^7*s^6*t^2 + 138128*ep^3*mtt*mWW^7*s^6*t^2 + 186928*ep^4*mtt*mWW^7*s^6*t^2 + 93920*ep^5*mtt*mWW^7*s^6*t^2 - 48*mWW^8*s^6*t^2 - 176*ep*mWW^8*s^6*t^2 - 158*ep^2*mWW^8*s^6*t^2 + 634*ep^3*mWW^8*s^6*t^2 + 1952*ep^4*mWW^8*s^6*t^2 + 1504*ep^5*mWW^8*s^6*t^2 - 174*ep*mtt^5*mWW^2*s^7*t^2 - 1724*ep^2*mtt^5*mWW^2*s^7*t^2 - 5762*ep^3*mtt^5*mWW^2*s^7*t^2 - 8020*ep^4*mtt^5*mWW^2*s^7*t^2 - 4000*ep^5*mtt^5*mWW^2*s^7*t^2 - 14*mtt^4*mWW^3*s^7*t^2 + 290*ep*mtt^4*mWW^3*s^7*t^2 + 3324*ep^2*mtt^4*mWW^3*s^7*t^2 + 10976*ep^3*mtt^4*mWW^3*s^7*t^2 + 14628*ep^4*mtt^4*mWW^3*s^7*t^2 + 6816*ep^5*mtt^4*mWW^3*s^7*t^2 + 50*mtt^3*mWW^4*s^7*t^2 - 700*ep*mtt^3*mWW^4*s^7*t^2 - 8022*ep^2*mtt^3*mWW^4*s^7*t^2 - 25528*ep^3*mtt^3*mWW^4*s^7*t^2 - 32792*ep^4*mtt^3*mWW^4*s^7*t^2 - 14608*ep^5*mtt^3*mWW^4*s^7*t^2 - 94*mtt^2*mWW^5*s^7*t^2 - 1564*ep*mtt^2*mWW^5*s^7*t^2 - 9038*ep^2*mtt^2*mWW^5*s^7*t^2 - 24640*ep^3*mtt^2*mWW^5*s^7*t^2 - 31952*ep^4*mtt^2*mWW^5*s^7*t^2 - 15792*ep^5*mtt^2*mWW^5*s^7*t^2 + 86*mtt*mWW^6*s^7*t^2 + 2058*ep*mtt*mWW^6*s^7*t^2 + 13490*ep^2*mtt*mWW^6*s^7*t^2 + 37530*ep^3*mtt*mWW^6*s^7*t^2 + 47564*ep^4*mtt*mWW^6*s^7*t^2 + 22512*ep^5*mtt*mWW^6*s^7*t^2 - 28*mWW^7*s^7*t^2 - 390*ep*mWW^7*s^7*t^2 - 2542*ep^2*mWW^7*s^7*t^2 - 7456*ep^3*mWW^7*s^7*t^2 - 9972*ep^4*mWW^7*s^7*t^2 - 4912*ep^5*mWW^7*s^7*t^2 + 4*mtt^3*mWW^3*s^8*t^2 + 52*ep*mtt^3*mWW^3*s^8*t^2 + 272*ep^2*mtt^3*mWW^3*s^8*t^2 + 720*ep^3*mtt^3*mWW^3*s^8*t^2 + 960*ep^4*mtt^3*mWW^3*s^8*t^2 + 512*ep^5*mtt^3*mWW^3*s^8*t^2 - 32*mtt^2*mWW^4*s^8*t^2 - 232*ep*mtt^2*mWW^4*s^8*t^2 - 368*ep^2*mtt^2*mWW^4*s^8*t^2 + 608*ep^3*mtt^2*mWW^4*s^8*t^2 + 1984*ep^4*mtt^2*mWW^4*s^8*t^2 + 1280*ep^5*mtt^2*mWW^4*s^8*t^2 + 28*mtt*mWW^5*s^8*t^2 + 348*ep*mtt*mWW^5*s^8*t^2 + 1656*ep^2*mtt*mWW^5*s^8*t^2 + 3760*ep^3*mtt*mWW^5*s^8*t^2 + 4064*ep^4*mtt*mWW^5*s^8*t^2 + 1664*ep^5*mtt*mWW^5*s^8*t^2 - 24*ep*mWW^6*s^8*t^2 - 216*ep^2*mWW^6*s^8*t^2 - 672*ep^3*mWW^6*s^8*t^2 - 864*ep^4*mWW^6*s^8*t^2 - 384*ep^5*mWW^6*s^8*t^2 - 18*ep*mtt^12*mWW*t^3 - 174*ep^2*mtt^12*mWW*t^3 - 600*ep^3*mtt^12*mWW*t^3 - 888*ep^4*mtt^12*mWW*t^3 - 480*ep^5*mtt^12*mWW*t^3 - 12*ep*mtt^11*mWW^2*t^3 - 108*ep^2*mtt^11*mWW^2*t^3 - 336*ep^3*mtt^11*mWW^2*t^3 - 432*ep^4*mtt^11*mWW^2*t^3 - 192*ep^5*mtt^11*mWW^2*t^3 + 12*mtt^10*mWW^3*t^3 + 306*ep*mtt^10*mWW^3*t^3 + 2136*ep^2*mtt^10*mWW^3*t^3 + 6126*ep^3*mtt^10*mWW^3*t^3 + 7716*ep^4*mtt^10*mWW^3*t^3 + 3504*ep^5*mtt^10*mWW^3*t^3 + 72*mtt^9*mWW^4*t^3 + 1074*ep*mtt^9*mWW^4*t^3 + 6480*ep^2*mtt^9*mWW^4*t^3 + 19494*ep^3*mtt^9*mWW^4*t^3 + 28692*ep^4*mtt^9*mWW^4*t^3 + 16368*ep^5*mtt^9*mWW^4*t^3 - 588*mtt^8*mWW^5*t^3 - 8712*ep*mtt^8*mWW^5*t^3 - 49800*ep^2*mtt^8*mWW^5*t^3 - 137136*ep^3*mtt^8*mWW^5*t^3 - 182208*ep^4*mtt^8*mWW^5*t^3 - 93696*ep^5*mtt^8*mWW^5*t^3 + 1440*mtt^7*mWW^6*t^3 + 19968*ep*mtt^7*mWW^6*t^3 + 107652*ep^2*mtt^7*mWW^6*t^3 + 281724*ep^3*mtt^7*mWW^6*t^3 + 358008*ep^4*mtt^7*mWW^6*t^3 + 176928*ep^5*mtt^7*mWW^6*t^3 - 1740*mtt^6*mWW^7*t^3 - 22758*ep*mtt^6*mWW^7*t^3 - 116304*ep^2*mtt^6*mWW^7*t^3 - 290610*ep^3*mtt^6*mWW^7*t^3 - 355068*ep^4*mtt^6*mWW^7*t^3 - 169680*ep^5*mtt^6*mWW^7*t^3 + 1128*mtt^5*mWW^8*t^3 + 14034*ep*mtt^5*mWW^8*t^3 + 68232*ep^2*mtt^5*mWW^8*t^3 + 162798*ep^3*mtt^5*mWW^8*t^3 + 190884*ep^4*mtt^5*mWW^8*t^3 + 87984*ep^5*mtt^5*mWW^8*t^3 - 372*mtt^4*mWW^9*t^3 - 4434*ep*mtt^4*mWW^9*t^3 - 20562*ep^2*mtt^4*mWW^9*t^3 - 46740*ep^3*mtt^4*mWW^9*t^3 - 52272*ep^4*mtt^4*mWW^9*t^3 - 23040*ep^5*mtt^4*mWW^9*t^3 + 48*mtt^3*mWW^10*t^3 + 552*ep*mtt^3*mWW^10*t^3 + 2448*ep^2*mtt^3*mWW^10*t^3 + 5280*ep^3*mtt^3*mWW^10*t^3 + 5568*ep^4*mtt^3*mWW^10*t^3 + 2304*ep^5*mtt^3*mWW^10*t^3 + 306*ep*mtt^11*mWW*s*t^3 + 2856*ep^2*mtt^11*mWW*s*t^3 + 9418*ep^3*mtt^11*mWW*s*t^3 + 13260*ep^4*mtt^11*mWW*s*t^3 + 6800*ep^5*mtt^11*mWW*s*t^3 - 1533*ep*mtt^10*mWW^2*s*t^3 - 14304*ep^2*mtt^10*mWW^2*s*t^3 - 47097*ep^3*mtt^10*mWW^2*s*t^3 - 66050*ep^4*mtt^10*mWW^2*s*t^3 - 33656*ep^5*mtt^10*mWW^2*s*t^3 - 166*mtt^9*mWW^3*s*t^3 + 1488*ep*mtt^9*mWW^3*s*t^3 + 24246*ep^2*mtt^9*mWW^3*s*t^3 + 93580*ep^3*mtt^9*mWW^3*s*t^3 + 143592*ep^4*mtt^9*mWW^3*s*t^3 + 77920*ep^5*mtt^9*mWW^3*s*t^3 - 170*mtt^8*mWW^4*s*t^3 - 7414*ep*mtt^8*mWW^4*s*t^3 - 63680*ep^2*mtt^8*mWW^4*s*t^3 - 216608*ep^3*mtt^8*mWW^4*s*t^3 - 322228*ep^4*mtt^8*mWW^4*s*t^3 - 174800*ep^5*mtt^8*mWW^4*s*t^3 + 2928*mtt^7*mWW^5*s*t^3 + 40826*ep*mtt^7*mWW^5*s*t^3 + 222306*ep^2*mtt^7*mWW^5*s*t^3 + 588076*ep^3*mtt^7*mWW^5*s*t^3 + 751048*ep^4*mtt^7*mWW^5*s*t^3 + 369376*ep^5*mtt^7*mWW^5*s*t^3 - 6358*mtt^6*mWW^6*s*t^3 - 79296*ep*mtt^6*mWW^6*s*t^3 - 386260*ep^2*mtt^6*mWW^6*s*t^3 - 921402*ep^3*mtt^6*mWW^6*s*t^3 - 1075160*ep^4*mtt^6*mWW^6*s*t^3 - 489664*ep^5*mtt^6*mWW^6*s*t^3 + 5274*mtt^5*mWW^7*s*t^3 + 63314*ep*mtt^5*mWW^7*s*t^3 + 294858*ep^2*mtt^5*mWW^7*s*t^3 + 669742*ep^3*mtt^5*mWW^7*s*t^3 + 743908*ep^4*mtt^5*mWW^7*s*t^3 + 322864*ep^5*mtt^5*mWW^7*s*t^3 - 822*mtt^4*mWW^8*s*t^3 - 9394*ep*mtt^4*mWW^8*s*t^3 - 40916*ep^2*mtt^4*mWW^8*s*t^3 - 85712*ep^3*mtt^4*mWW^8*s*t^3 - 87852*ep^4*mtt^4*mWW^8*s*t^3 - 35504*ep^5*mtt^4*mWW^8*s*t^3 - 1300*mtt^3*mWW^9*s*t^3 - 15684*ep*mtt^3*mWW^9*s*t^3 - 73574*ep^2*mtt^3*mWW^9*s*t^3 - 168226*ep^3*mtt^3*mWW^9*s*t^3 - 186700*ep^4*mtt^3*mWW^9*s*t^3 - 80016*ep^5*mtt^3*mWW^9*s*t^3 + 710*mtt^2*mWW^10*s*t^3 + 8549*ep*mtt^2*mWW^10*s*t^3 + 39896*ep^2*mtt^2*mWW^10*s*t^3 + 90483*ep^3*mtt^2*mWW^10*s*t^3 + 99546*ep^4*mtt^2*mWW^10*s*t^3 + 42296*ep^5*mtt^2*mWW^10*s*t^3 - 96*mtt*mWW^11*s*t^3 - 1162*ep*mtt*mWW^11*s*t^3 - 5428*ep^2*mtt*mWW^11*s*t^3 - 12254*ep^3*mtt*mWW^11*s*t^3 - 13364*ep^4*mtt*mWW^11*s*t^3 - 5616*ep^5*mtt*mWW^11*s*t^3 - 1458*ep*mtt^10*mWW*s^2*t^3 - 13482*ep^2*mtt^10*mWW*s^2*t^3 - 43908*ep^3*mtt^10*mWW*s^2*t^3 - 60912*ep^4*mtt^10*mWW*s^2*t^3 - 30720*ep^5*mtt^10*mWW*s^2*t^3 + 6959*ep*mtt^9*mWW^2*s^2*t^3 + 64312*ep^2*mtt^9*mWW^2*s^2*t^3 + 210907*ep^3*mtt^9*mWW^2*s^2*t^3 + 295326*ep^4*mtt^9*mWW^2*s^2*t^3 + 150376*ep^5*mtt^9*mWW^2*s^2*t^3 + 614*mtt^8*mWW^3*s^2*t^3 - 879*ep*mtt^8*mWW^3*s^2*t^3 - 42946*ep^2*mtt^8*mWW^3*s^2*t^3 - 187367*ep^3*mtt^8*mWW^3*s^2*t^3 - 305510*ep^4*mtt^8*mWW^3*s^2*t^3 - 172280*ep^5*mtt^8*mWW^3*s^2*t^3 - 272*mtt^7*mWW^4*s^2*t^3 - 10639*ep*mtt^7*mWW^4*s^2*t^3 - 84548*ep^2*mtt^7*mWW^4*s^2*t^3 - 242999*ep^3*mtt^7*mWW^4*s^2*t^3 - 293942*ep^4*mtt^7*mWW^4*s^2*t^3 - 128184*ep^5*mtt^7*mWW^4*s^2*t^3 - 4230*mtt^6*mWW^5*s^2*t^3 - 26267*ep*mtt^6*mWW^5*s^2*t^3 + 1850*ep^2*mtt^6*mWW^5*s^2*t^3 + 262477*ep^3*mtt^6*mWW^5*s^2*t^3 + 542226*ep^4*mtt^6*mWW^5*s^2*t^3 + 330456*ep^5*mtt^6*mWW^5*s^2*t^3 + 7012*mtt^5*mWW^6*s^2*t^3 + 69827*ep*mtt^5*mWW^6*s^2*t^3 + 244084*ep^2*mtt^5*mWW^6*s^2*t^3 + 358123*ep^3*mtt^5*mWW^6*s^2*t^3 + 175246*ep^4*mtt^5*mWW^6*s^2*t^3 - 21624*ep^5*mtt^5*mWW^6*s^2*t^3 - 1250*mtt^4*mWW^7*s^2*t^3 - 24759*ep*mtt^4*mWW^7*s^2*t^3 - 158258*ep^2*mtt^4*mWW^7*s^2*t^3 - 437507*ep^3*mtt^4*mWW^7*s^2*t^3 - 551574*ep^4*mtt^4*mWW^7*s^2*t^3 - 258872*ep^5*mtt^4*mWW^7*s^2*t^3 - 4900*mtt^3*mWW^8*s^2*t^3 - 45261*ep*mtt^3*mWW^8*s^2*t^3 - 139892*ep^2*mtt^3*mWW^8*s^2*t^3 - 157381*ep^3*mtt^3*mWW^8*s^2*t^3 + 478*ep^4*mtt^3*mWW^8*s^2*t^3 + 75128*ep^5*mtt^3*mWW^8*s^2*t^3 + 4050*mtt^2*mWW^9*s^2*t^3 + 45065*ep*mtt^2*mWW^9*s^2*t^3 + 187444*ep^2*mtt^2*mWW^9*s^2*t^3 + 367935*ep^3*mtt^2*mWW^9*s^2*t^3 + 337710*ep^4*mtt^2*mWW^9*s^2*t^3 + 112328*ep^5*mtt^2*mWW^9*s^2*t^3 - 1088*mtt*mWW^10*s^2*t^3 - 13390*ep*mtt*mWW^10*s^2*t^3 - 62284*ep^2*mtt*mWW^10*s^2*t^3 - 138330*ep^3*mtt*mWW^10*s^2*t^3 - 147284*ep^4*mtt*mWW^10*s^2*t^3 - 59824*ep^5*mtt*mWW^10*s^2*t^3 + 64*mWW^11*s^2*t^3 + 802*ep*mWW^11*s^2*t^3 + 3720*ep^2*mWW^11*s^2*t^3 + 8050*ep^3*mWW^11*s^2*t^3 + 8236*ep^4*mWW^11*s^2*t^3 + 3216*ep^5*mWW^11*s^2*t^3 + 3330*ep*mtt^9*mWW*s^3*t^3 + 30660*ep^2*mtt^9*mWW*s^3*t^3 + 99270*ep^3*mtt^9*mWW*s^3*t^3 + 136740*ep^4*mtt^9*mWW*s^3*t^3 + 68400*ep^5*mtt^9*mWW*s^3*t^3 - 12364*ep*mtt^8*mWW^2*s^3*t^3 - 112852*ep^2*mtt^8*mWW^2*s^3*t^3 - 368600*ep^3*mtt^8*mWW^2*s^3*t^3 - 516184*ep^4*mtt^8*mWW^2*s^3*t^3 - 263360*ep^5*mtt^8*mWW^2*s^3*t^3 - 1024*mtt^7*mWW^3*s^3*t^3 - 13078*ep*mtt^7*mWW^3*s^3*t^3 - 69600*ep^2*mtt^7*mWW^3*s^3*t^3 - 157558*ep^3*mtt^7*mWW^3*s^3*t^3 - 147912*ep^4*mtt^7*mWW^3*s^3*t^3 - 44384*ep^5*mtt^7*mWW^3*s^3*t^3 + 1610*mtt^6*mWW^4*s^3*t^3 + 72455*ep*mtt^6*mWW^4*s^3*t^3 + 598374*ep^2*mtt^6*mWW^4*s^3*t^3 + 1873331*ep^3*mtt^6*mWW^4*s^3*t^3 + 2538090*ep^4*mtt^6*mWW^4*s^3*t^3 + 1256248*ep^5*mtt^6*mWW^4*s^3*t^3 + 494*mtt^5*mWW^5*s^3*t^3 - 68706*ep*mtt^5*mWW^5*s^3*t^3 - 693268*ep^2*mtt^5*mWW^5*s^3*t^3 - 2373848*ep^3*mtt^5*mWW^5*s^3*t^3 - 3436764*ep^4*mtt^5*mWW^5*s^3*t^3 - 1800432*ep^5*mtt^5*mWW^5*s^3*t^3 - 262*mtt^4*mWW^6*s^3*t^3 + 10813*ep*mtt^4*mWW^6*s^3*t^3 + 131552*ep^2*mtt^4*mWW^6*s^3*t^3 + 518351*ep^3*mtt^4*mWW^6*s^3*t^3 + 851538*ep^4*mtt^4*mWW^6*s^3*t^3 + 501880*ep^5*mtt^4*mWW^6*s^3*t^3 - 3792*mtt^3*mWW^7*s^3*t^3 - 4424*ep*mtt^3*mWW^7*s^3*t^3 + 181660*ep^2*mtt^3*mWW^7*s^3*t^3 + 828708*ep^3*mtt^3*mWW^7*s^3*t^3 + 1321668*ep^4*mtt^3*mWW^7*s^3*t^3 + 719280*ep^5*mtt^3*mWW^7*s^3*t^3 + 4810*mtt^2*mWW^8*s^3*t^3 + 29931*ep*mtt^2*mWW^8*s^3*t^3 - 9286*ep^2*mtt^2*mWW^8*s^3*t^3 - 355797*ep^3*mtt^2*mWW^8*s^3*t^3 - 753838*ep^4*mtt^2*mWW^8*s^3*t^3 - 476008*ep^5*mtt^2*mWW^8*s^3*t^3 - 2158*mtt*mWW^9*s^3*t^3 - 22226*ep*mtt*mWW^9*s^3*t^3 - 77892*ep^2*mtt*mWW^9*s^3*t^3 - 110820*ep^3*mtt*mWW^9*s^3*t^3 - 44596*ep^4*mtt*mWW^9*s^3*t^3 + 16944*ep^5*mtt*mWW^9*s^3*t^3 + 322*mWW^10*s^3*t^3 + 4269*ep*mWW^10*s^3*t^3 + 20652*ep^2*mWW^10*s^3*t^3 + 46963*ep^3*mWW^10*s^3*t^3 + 51258*ep^4*mWW^10*s^3*t^3 + 21432*ep^5*mWW^10*s^3*t^3 - 4230*ep*mtt^8*mWW*s^4*t^3 - 38850*ep^2*mtt^8*mWW*s^4*t^3 - 125360*ep^3*mtt^8*mWW*s^4*t^3 - 171960*ep^4*mtt^8*mWW*s^4*t^3 - 85600*ep^5*mtt^8*mWW*s^4*t^3 + 10946*ep*mtt^7*mWW^2*s^4*t^3 + 98148*ep^2*mtt^7*mWW^2*s^4*t^3 + 319030*ep^3*mtt^7*mWW^2*s^4*t^3 + 447596*ep^4*mtt^7*mWW^2*s^4*t^3 + 229520*ep^5*mtt^7*mWW^2*s^4*t^3 + 856*mtt^6*mWW^3*s^4*t^3 + 25582*ep*mtt^6*mWW^3*s^4*t^3 + 198236*ep^2*mtt^6*mWW^3*s^4*t^3 + 590662*ep^3*mtt^6*mWW^3*s^4*t^3 + 754864*ep^4*mtt^6*mWW^3*s^4*t^3 + 349616*ep^5*mtt^6*mWW^3*s^4*t^3 - 2502*mtt^5*mWW^4*s^4*t^3 - 102247*ep*mtt^5*mWW^4*s^4*t^3 - 823162*ep^2*mtt^5*mWW^4*s^4*t^3 - 2555639*ep^3*mtt^5*mWW^4*s^4*t^3 - 3451974*ep^4*mtt^5*mWW^4*s^4*t^3 - 1703704*ep^5*mtt^5*mWW^4*s^4*t^3 + 3188*mtt^4*mWW^5*s^4*t^3 + 104945*ep*mtt^4*mWW^5*s^4*t^3 + 810778*ep^2*mtt^4*mWW^5*s^4*t^3 + 2521467*ep^3*mtt^4*mWW^5*s^4*t^3 + 3477282*ep^4*mtt^4*mWW^5*s^4*t^3 + 1767736*ep^5*mtt^4*mWW^5*s^4*t^3 - 2728*mtt^3*mWW^6*s^4*t^3 - 18868*ep*mtt^3*mWW^6*s^4*t^3 - 23524*ep^2*mtt^3*mWW^6*s^4*t^3 + 46764*ep^3*mtt^3*mWW^6*s^4*t^3 + 98776*ep^4*mtt^3*mWW^6*s^4*t^3 + 34656*ep^5*mtt^3*mWW^6*s^4*t^3 + 2156*mtt^2*mWW^7*s^4*t^3 - 19708*ep*mtt^2*mWW^7*s^4*t^3 - 319896*ep^2*mtt^2*mWW^7*s^4*t^3 - 1199496*ep^3*mtt^2*mWW^7*s^4*t^3 - 1787700*ep^4*mtt^2*mWW^7*s^4*t^3 - 940704*ep^5*mtt^2*mWW^7*s^4*t^3 - 1314*mtt*mWW^8*s^4*t^3 + 753*ep*mtt*mWW^8*s^4*t^3 + 94602*ep^2*mtt*mWW^8*s^4*t^3 + 417501*ep^3*mtt*mWW^8*s^4*t^3 + 675506*ep^4*mtt*mWW^8*s^4*t^3 + 377960*ep^5*mtt*mWW^8*s^4*t^3 + 344*mWW^9*s^4*t^3 + 3403*ep*mWW^9*s^4*t^3 + 8996*ep^2*mWW^9*s^4*t^3 + 2495*ep^3*mWW^9*s^4*t^3 - 17910*ep^4*mWW^9*s^4*t^3 - 16808*ep^5*mWW^9*s^4*t^3 + 3078*ep*mtt^7*mWW*s^5*t^3 + 28224*ep^2*mtt^7*mWW*s^5*t^3 + 90870*ep^3*mtt^7*mWW*s^5*t^3 + 124308*ep^4*mtt^7*mWW*s^5*t^3 + 61680*ep^5*mtt^7*mWW*s^5*t^3 - 4997*ep*mtt^6*mWW^2*s^5*t^3 - 43624*ep^2*mtt^6*mWW^2*s^5*t^3 - 141049*ep^3*mtt^6*mWW^2*s^5*t^3 - 199122*ep^4*mtt^6*mWW^2*s^5*t^3 - 103288*ep^5*mtt^6*mWW^2*s^5*t^3 - 326*mtt^5*mWW^3*s^5*t^3 - 18144*ep*mtt^5*mWW^3*s^5*t^3 - 154874*ep^2*mtt^5*mWW^3*s^5*t^3 - 479944*ep^3*mtt^5*mWW^3*s^5*t^3 - 629356*ep^4*mtt^5*mWW^3*s^5*t^3 - 297328*ep^5*mtt^5*mWW^3*s^5*t^3 + 1652*mtt^4*mWW^4*s^5*t^3 + 60751*ep*mtt^4*mWW^4*s^5*t^3 + 473282*ep^2*mtt^4*mWW^4*s^5*t^3 + 1442133*ep^3*mtt^4*mWW^4*s^5*t^3 + 1919426*ep^4*mtt^4*mWW^4*s^5*t^3 + 933080*ep^5*mtt^4*mWW^4*s^5*t^3 - 2170*mtt^3*mWW^5*s^5*t^3 - 48308*ep*mtt^3*mWW^5*s^5*t^3 - 327822*ep^2*mtt^3*mWW^5*s^5*t^3 - 956940*ep^3*mtt^3*mWW^5*s^5*t^3 - 1273616*ep^4*mtt^3*mWW^5*s^5*t^3 - 632800*ep^5*mtt^3*mWW^5*s^5*t^3 + 978*mtt^2*mWW^6*s^5*t^3 - 7399*ep*mtt^2*mWW^6*s^5*t^3 - 125094*ep^2*mtt^2*mWW^6*s^5*t^3 - 456303*ep^3*mtt^2*mWW^6*s^5*t^3 - 647806*ep^4*mtt^2*mWW^6*s^5*t^3 - 320616*ep^5*mtt^2*mWW^6*s^5*t^3 - 280*mtt*mWW^7*s^5*t^3 + 14690*ep*mtt*mWW^7*s^5*t^3 + 158888*ep^2*mtt*mWW^7*s^5*t^3 + 546650*ep^3*mtt*mWW^7*s^5*t^3 + 782768*ep^4*mtt*mWW^7*s^5*t^3 + 401984*ep^5*mtt*mWW^7*s^5*t^3 + 146*mWW^8*s^5*t^3 - 1111*ep*mWW^8*s^5*t^3 - 22228*ep^2*mWW^8*s^5*t^3 - 88617*ep^3*mWW^8*s^5*t^3 - 137658*ep^4*mWW^8*s^5*t^3 - 74968*ep^5*mWW^8*s^5*t^3 - 1206*ep*mtt^6*mWW*s^6*t^3 - 11046*ep^2*mtt^6*mWW*s^6*t^3 - 35508*ep^3*mtt^6*mWW*s^6*t^3 - 48480*ep^4*mtt^6*mWW*s^6*t^3 - 24000*ep^5*mtt^6*mWW*s^6*t^3 + 1099*ep*mtt^5*mWW^2*s^6*t^3 + 9232*ep^2*mtt^5*mWW^2*s^6*t^3 + 29807*ep^3*mtt^5*mWW^2*s^6*t^3 + 42886*ep^4*mtt^5*mWW^2*s^6*t^3 + 22856*ep^5*mtt^5*mWW^2*s^6*t^3 + 22*mtt^4*mWW^3*s^6*t^3 + 5179*ep*mtt^4*mWW^3*s^6*t^3 + 47742*ep^2*mtt^4*mWW^3*s^6*t^3 + 150607*ep^3*mtt^4*mWW^3*s^6*t^3 + 197754*ep^4*mtt^4*mWW^3*s^6*t^3 + 92696*ep^5*mtt^4*mWW^3*s^6*t^3 - 362*mtt^3*mWW^4*s^6*t^3 - 14636*ep*mtt^3*mWW^4*s^6*t^3 - 114282*ep^2*mtt^3*mWW^4*s^6*t^3 - 345376*ep^3*mtt^3*mWW^4*s^6*t^3 - 453648*ep^4*mtt^3*mWW^4*s^6*t^3 - 216416*ep^5*mtt^3*mWW^4*s^6*t^3 + 390*mtt^2*mWW^5*s^6*t^3 + 5982*ep*mtt^2*mWW^5*s^6*t^3 + 33256*ep^2*mtt^2*mWW^5*s^6*t^3 + 87412*ep^3*mtt^2*mWW^5*s^6*t^3 + 111544*ep^4*mtt^2*mWW^5*s^6*t^3 + 54976*ep^5*mtt^2*mWW^5*s^6*t^3 - 86*mtt*mWW^6*s^6*t^3 + 5021*ep*mtt*mWW^6*s^6*t^3 + 51486*ep^2*mtt*mWW^6*s^6*t^3 + 170073*ep^3*mtt*mWW^6*s^6*t^3 + 232586*ep^4*mtt*mWW^6*s^6*t^3 + 113560*ep^5*mtt*mWW^6*s^6*t^3 + 36*mWW^7*s^6*t^3 - 1727*ep*mWW^7*s^6*t^3 - 19220*ep^2*mWW^7*s^6*t^3 - 66567*ep^3*mWW^7*s^6*t^3 - 95218*ep^4*mWW^7*s^6*t^3 - 48664*ep^5*mWW^7*s^6*t^3 + 198*ep*mtt^5*mWW*s^7*t^3 + 1812*ep^2*mtt^5*mWW*s^7*t^3 + 5818*ep^3*mtt^5*mWW*s^7*t^3 + 7932*ep^4*mtt^5*mWW*s^7*t^3 + 3920*ep^5*mtt^5*mWW*s^7*t^3 - 98*ep*mtt^4*mWW^2*s^7*t^3 - 804*ep^2*mtt^4*mWW^2*s^7*t^3 - 2662*ep^3*mtt^4*mWW^2*s^7*t^3 - 4020*ep^4*mtt^4*mWW^2*s^7*t^3 - 2256*ep^5*mtt^4*mWW^2*s^7*t^3 + 12*mtt^3*mWW^3*s^7*t^3 - 454*ep*mtt^3*mWW^3*s^7*t^3 - 4940*ep^2*mtt^3*mWW^3*s^7*t^3 - 16106*ep^3*mtt^3*mWW^3*s^7*t^3 - 21148*ep^4*mtt^3*mWW^3*s^7*t^3 - 9744*ep^5*mtt^3*mWW^3*s^7*t^3 - 28*mtt^2*mWW^4*s^7*t^3 + 656*ep*mtt^2*mWW^4*s^7*t^3 + 7536*ep^2*mtt^2*mWW^4*s^7*t^3 + 25664*ep^3*mtt^2*mWW^4*s^7*t^3 + 35584*ep^4*mtt^2*mWW^4*s^7*t^3 + 17408*ep^5*mtt^2*mWW^4*s^7*t^3 - 12*mtt*mWW^5*s^7*t^3 + 312*ep*mtt*mWW^5*s^7*t^3 + 3756*ep^2*mtt*mWW^5*s^7*t^3 + 12788*ep^3*mtt*mWW^5*s^7*t^3 + 17352*ep^4*mtt*mWW^5*s^7*t^3 + 8224*ep^5*mtt*mWW^5*s^7*t^3 + 28*mWW^6*s^7*t^3 - 86*ep*mWW^6*s^7*t^3 - 2416*ep^2*mWW^6*s^7*t^3 - 9230*ep^3*mWW^6*s^7*t^3 - 13140*ep^4*mWW^6*s^7*t^3 - 6416*ep^5*mWW^6*s^7*t^3 - 36*ep*mtt^12*t^4 - 330*ep^2*mtt^12*t^4 - 1062*ep^3*mtt^12*t^4 - 1452*ep^4*mtt^12*t^4 - 720*ep^5*mtt^12*t^4 + 399*ep*mtt^11*mWW*t^4 + 3732*ep^2*mtt^11*mWW*t^4 + 12339*ep^3*mtt^11*mWW*t^4 + 17418*ep^4*mtt^11*mWW*t^4 + 8952*ep^5*mtt^11*mWW*t^4 - 1182*ep*mtt^10*mWW^2*t^4 - 11148*ep^2*mtt^10*mWW^2*t^4 - 37266*ep^3*mtt^10*mWW^2*t^4 - 53292*ep^4*mtt^10*mWW^2*t^4 - 27792*ep^5*mtt^10*mWW^2*t^4 + 30*mtt^9*mWW^3*t^4 + 1800*ep*mtt^9*mWW^3*t^4 + 15642*ep^2*mtt^9*mWW^3*t^4 + 52212*ep^3*mtt^9*mWW^3*t^4 + 76416*ep^4*mtt^9*mWW^3*t^4 + 41280*ep^5*mtt^9*mWW^3*t^4 - 552*mtt^8*mWW^4*t^4 - 8022*ep*mtt^8*mWW^4*t^4 - 45630*ep^2*mtt^8*mWW^4*t^4 - 126540*ep^3*mtt^8*mWW^4*t^4 - 170448*ep^4*mtt^8*mWW^4*t^4 - 89088*ep^5*mtt^8*mWW^4*t^4 + 2580*mtt^7*mWW^5*t^4 + 33810*ep*mtt^7*mWW^5*t^4 + 174108*ep^2*mtt^7*mWW^5*t^4 + 440826*ep^3*mtt^7*mWW^5*t^4 + 547452*ep^4*mtt^7*mWW^5*t^4 + 266064*ep^5*mtt^7*mWW^5*t^4 - 5520*mtt^6*mWW^6*t^4 - 70536*ep*mtt^6*mWW^6*t^4 - 351900*ep^2*mtt^6*mWW^6*t^4 - 858360*ep^3*mtt^6*mWW^6*t^4 - 1023360*ep^4*mtt^6*mWW^6*t^4 - 476544*ep^5*mtt^6*mWW^6*t^4 + 6294*mtt^5*mWW^7*t^4 + 78648*ep*mtt^5*mWW^7*t^4 + 382254*ep^2*mtt^5*mWW^7*t^4 + 905652*ep^3*mtt^5*mWW^7*t^4 + 1046736*ep^4*mtt^5*mWW^7*t^4 + 471936*ep^5*mtt^5*mWW^7*t^4 - 3912*mtt^4*mWW^8*t^4 - 47946*ep*mtt^4*mWW^8*t^4 - 227832*ep^2*mtt^4*mWW^8*t^4 - 526374*ep^3*mtt^4*mWW^8*t^4 - 592116*ep^4*mtt^4*mWW^8*t^4 - 259440*ep^5*mtt^4*mWW^8*t^4 + 1224*mtt^3*mWW^9*t^4 + 14799*ep*mtt^3*mWW^9*t^4 + 69144*ep^2*mtt^3*mWW^9*t^4 + 156555*ep^3*mtt^3*mWW^9*t^4 + 172074*ep^4*mtt^3*mWW^9*t^4 + 73464*ep^5*mtt^3*mWW^9*t^4 - 144*mtt^2*mWW^10*t^4 - 1734*ep*mtt^2*mWW^10*t^4 - 8040*ep^2*mtt^2*mWW^10*t^4 - 17982*ep^3*mtt^2*mWW^10*t^4 - 19428*ep^4*mtt^2*mWW^10*t^4 - 8112*ep^5*mtt^2*mWW^10*t^4 + 252*ep*mtt^11*s*t^4 + 2310*ep^2*mtt^11*s*t^4 + 7434*ep^3*mtt^11*s*t^4 + 10164*ep^4*mtt^11*s*t^4 + 5040*ep^5*mtt^11*s*t^4 - 3618*ep*mtt^10*mWW*s*t^4 - 33512*ep^2*mtt^10*mWW*s*t^4 - 109382*ep^3*mtt^10*mWW*s*t^4 - 152116*ep^4*mtt^10*mWW*s*t^4 - 76912*ep^5*mtt^10*mWW*s*t^4 + 14583*ep*mtt^9*mWW^2*s*t^4 + 135816*ep^2*mtt^9*mWW^2*s*t^4 + 446227*ep^3*mtt^9*mWW^2*s*t^4 + 624594*ep^4*mtt^9*mWW^2*s*t^4 + 317720*ep^5*mtt^9*mWW^2*s*t^4 + 198*mtt^8*mWW^3*s*t^4 - 23616*ep*mtt^8*mWW^3*s*t^4 - 235018*ep^2*mtt^8*mWW^3*s*t^4 - 799408*ep^3*mtt^8*mWW^3*s*t^4 - 1148712*ep^4*mtt^8*mWW^3*s*t^4 - 597024*ep^5*mtt^8*mWW^3*s*t^4 + 1428*mtt^7*mWW^4*s*t^4 + 39284*ep*mtt^7*mWW^4*s*t^4 + 298730*ep^2*mtt^7*mWW^4*s*t^4 + 951166*ep^3*mtt^7*mWW^4*s*t^4 + 1349852*ep^4*mtt^7*mWW^4*s*t^4 + 705040*ep^5*mtt^7*mWW^4*s*t^4 - 9316*mtt^6*mWW^5*s*t^4 - 117510*ep*mtt^6*mWW^5*s*t^4 - 587802*ep^2*mtt^6*mWW^5*s*t^4 - 1458108*ep^3*mtt^6*mWW^5*s*t^4 - 1772448*ep^4*mtt^6*mWW^5*s*t^4 - 836416*ep^5*mtt^6*mWW^5*s*t^4 + 18542*mtt^5*mWW^6*s*t^4 + 218442*ep*mtt^5*mWW^6*s*t^4 + 1000750*ep^2*mtt^5*mWW^6*s*t^4 + 2244450*ep^3*mtt^5*mWW^6*s*t^4 + 2462604*ep^4*mtt^5*mWW^6*s*t^4 + 1053072*ep^5*mtt^5*mWW^6*s*t^4 - 16622*mtt^4*mWW^7*s*t^4 - 198226*ep*mtt^4*mWW^7*s*t^4 - 911138*ep^2*mtt^4*mWW^7*s*t^4 - 2024930*ep^3*mtt^4*mWW^7*s*t^4 - 2179588*ep^4*mtt^4*mWW^7*s*t^4 - 907376*ep^5*mtt^4*mWW^7*s*t^4 + 6148*mtt^3*mWW^8*s*t^4 + 76216*ep*mtt^3*mWW^8*s*t^4 + 362104*ep^2*mtt^3*mWW^8*s*t^4 + 824524*ep^3*mtt^3*mWW^8*s*t^4 + 903800*ep^4*mtt^3*mWW^8*s*t^4 + 381728*ep^5*mtt^3*mWW^8*s*t^4 + 76*mtt^2*mWW^9*s*t^4 - 396*ep*mtt^2*mWW^9*s*t^4 - 7266*ep^2*mtt^2*mWW^9*s*t^4 - 26018*ep^3*mtt^2*mWW^9*s*t^4 - 37524*ep^4*mtt^2*mWW^9*s*t^4 - 19632*ep^5*mtt^2*mWW^9*s*t^4 - 502*mtt*mWW^10*s*t^4 - 6001*ep*mtt*mWW^10*s*t^4 - 27766*ep^2*mtt*mWW^10*s*t^4 - 62313*ep^3*mtt*mWW^10*s*t^4 - 67590*ep^4*mtt*mWW^10*s*t^4 - 28168*ep^5*mtt*mWW^10*s*t^4 + 48*mWW^11*s*t^4 + 590*ep*mWW^11*s*t^4 + 2792*ep^2*mWW^11*s*t^4 + 6358*ep^3*mWW^11*s*t^4 + 6964*ep^4*mWW^11*s*t^4 + 2928*ep^5*mWW^11*s*t^4 - 756*ep*mtt^10*s^2*t^4 - 6930*ep^2*mtt^10*s^2*t^4 - 22302*ep^3*mtt^10*s^2*t^4 - 30492*ep^4*mtt^10*s^2*t^4 - 15120*ep^5*mtt^10*s^2*t^4 + 12429*ep*mtt^9*mWW*s^2*t^4 + 114510*ep^2*mtt^9*mWW*s^2*t^4 + 371083*ep^3*mtt^9*mWW*s^2*t^4 + 511698*ep^4*mtt^9*mWW*s^2*t^4 + 256280*ep^5*mtt^9*mWW*s^2*t^4 - 48725*ep*mtt^8*mWW^2*s^2*t^4 - 450664*ep^2*mtt^8*mWW^2*s^2*t^4 - 1470833*ep^3*mtt^8*mWW^2*s^2*t^4 - 2044086*ep^4*mtt^8*mWW^2*s^2*t^4 - 1031592*ep^5*mtt^8*mWW^2*s^2*t^4 - 1040*mtt^7*mWW^3*s^2*t^4 + 56905*ep*mtt^7*mWW^3*s^2*t^4 + 590600*ep^2*mtt^7*mWW^3*s^2*t^4 + 2028501*ep^3*mtt^7*mWW^3*s^2*t^4 + 2922890*ep^4*mtt^7*mWW^3*s^2*t^4 + 1517512*ep^5*mtt^7*mWW^3*s^2*t^4 - 422*mtt^6*mWW^4*s^2*t^4 - 17736*ep*mtt^6*mWW^4*s^2*t^4 - 151630*ep^2*mtt^6*mWW^4*s^2*t^4 - 559796*ep^3*mtt^6*mWW^4*s^2*t^4 - 901704*ep^4*mtt^6*mWW^4*s^2*t^4 - 517408*ep^5*mtt^6*mWW^4*s^2*t^4 + 10862*mtt^5*mWW^5*s^2*t^4 + 64531*ep*mtt^5*mWW^5*s^2*t^4 - 12622*ep^2*mtt^5*mWW^5*s^2*t^4 - 633717*ep^3*mtt^5*mWW^5*s^2*t^4 - 1247626*ep^4*mtt^5*mWW^5*s^2*t^4 - 734008*ep^5*mtt^5*mWW^5*s^2*t^4 - 19490*mtt^4*mWW^6*s^2*t^4 - 174542*ep*mtt^4*mWW^6*s^2*t^4 - 505990*ep^2*mtt^4*mWW^6*s^2*t^4 - 461238*ep^3*mtt^4*mWW^6*s^2*t^4 + 217196*ep^4*mtt^4*mWW^6*s^2*t^4 + 396496*ep^5*mtt^4*mWW^6*s^2*t^4 + 12524*mtt^3*mWW^7*s^2*t^4 + 149029*ep*mtt^3*mWW^7*s^2*t^4 + 665456*ep^2*mtt^3*mWW^7*s^2*t^4 + 1388333*ep^3*mtt^3*mWW^7*s^2*t^4 + 1352186*ep^4*mtt^3*mWW^7*s^2*t^4 + 484776*ep^5*mtt^3*mWW^7*s^2*t^4 - 1266*mtt^2*mWW^8*s^2*t^4 - 32390*ep*mtt^2*mWW^8*s^2*t^4 - 228828*ep^2*mtt^2*mWW^8*s^2*t^4 - 667452*ep^3*mtt^2*mWW^8*s^2*t^4 - 873560*ep^4*mtt^2*mWW^8*s^2*t^4 - 423936*ep^5*mtt^2*mWW^8*s^2*t^4 - 1578*mtt*mWW^9*s^2*t^4 - 13670*ep*mtt*mWW^9*s^2*t^4 - 36240*ep^2*mtt*mWW^9*s^2*t^4 - 20984*ep^3*mtt*mWW^9*s^2*t^4 + 43316*ep^4*mtt*mWW^9*s^2*t^4 + 47280*ep^5*mtt*mWW^9*s^2*t^4 + 410*mWW^10*s^2*t^4 + 4925*ep*mWW^10*s^2*t^4 + 22338*ep^2*mWW^10*s^2*t^4 + 48405*ep^3*mWW^10*s^2*t^4 + 50182*ep^4*mWW^10*s^2*t^4 + 19720*ep^5*mWW^10*s^2*t^4 + 1260*ep*mtt^9*s^3*t^4 + 11550*ep^2*mtt^9*s^3*t^4 + 37170*ep^3*mtt^9*s^3*t^4 + 50820*ep^4*mtt^9*s^3*t^4 + 25200*ep^5*mtt^9*s^3*t^4 - 21840*ep*mtt^8*mWW*s^3*t^4 - 200490*ep^2*mtt^8*mWW*s^3*t^4 - 646550*ep^3*mtt^8*mWW*s^3*t^4 - 886380*ep^4*mtt^8*mWW*s^3*t^4 - 441040*ep^5*mtt^8*mWW*s^3*t^4 + 74690*ep*mtt^7*mWW^2*s^3*t^4 + 686444*ep^2*mtt^7*mWW^2*s^3*t^4 + 2229070*ep^3*mtt^7*mWW^2*s^3*t^4 + 3083348*ep^4*mtt^7*mWW^2*s^3*t^4 + 1548688*ep^5*mtt^7*mWW^2*s^3*t^4 + 1652*mtt^6*mWW^3*s^3*t^4 - 52209*ep*mtt^6*mWW^3*s^3*t^4 - 570232*ep^2*mtt^6*mWW^3*s^3*t^4 - 1991373*ep^3*mtt^6*mWW^3*s^3*t^4 - 2903310*ep^4*mtt^6*mWW^3*s^3*t^4 - 1521464*ep^5*mtt^6*mWW^3*s^3*t^4 - 2364*mtt^5*mWW^4*s^3*t^4 - 82542*ep*mtt^5*mWW^4*s^3*t^4 - 643950*ep^2*mtt^5*mWW^4*s^3*t^4 - 1901492*ep^3*mtt^5*mWW^4*s^3*t^4 - 2414476*ep^4*mtt^5*mWW^4*s^3*t^4 - 1115072*ep^5*mtt^5*mWW^4*s^3*t^4 - 2642*mtt^4*mWW^5*s^3*t^4 + 115413*ep*mtt^4*mWW^5*s^3*t^4 + 1249124*ep^2*mtt^4*mWW^5*s^3*t^4 + 4269119*ep^3*mtt^4*mWW^5*s^3*t^4 + 6067294*ep^4*mtt^4*mWW^5*s^3*t^4 + 3102776*ep^5*mtt^4*mWW^5*s^3*t^4 + 6136*mtt^3*mWW^6*s^3*t^4 - 2730*ep*mtt^3*mWW^6*s^3*t^4 - 404744*ep^2*mtt^3*mWW^6*s^3*t^4 - 1799986*ep^3*mtt^3*mWW^6*s^3*t^4 - 2928188*ep^4*mtt^3*mWW^6*s^3*t^4 - 1649696*ep^5*mtt^3*mWW^6*s^3*t^4 - 2464*mtt^2*mWW^7*s^3*t^4 - 45023*ep*mtt^2*mWW^7*s^3*t^4 - 267924*ep^2*mtt^2*mWW^7*s^3*t^4 - 670579*ep^3*mtt^2*mWW^7*s^3*t^4 - 738962*ep^4*mtt^2*mWW^7*s^3*t^4 - 289080*ep^5*mtt^2*mWW^7*s^3*t^4 - 844*mtt*mWW^8*s^3*t^4 + 9810*ep*mtt*mWW^8*s^3*t^4 + 142660*ep^2*mtt*mWW^8*s^3*t^4 + 518790*ep^3*mtt*mWW^8*s^3*t^4 + 760272*ep^4*mtt*mWW^8*s^3*t^4 + 396000*ep^5*mtt*mWW^8*s^3*t^4 + 526*mWW^9*s^3*t^4 + 3363*ep*mWW^9*s^3*t^4 - 662*ep^2*mWW^9*s^3*t^4 - 38361*ep^3*mWW^9*s^3*t^4 - 82258*ep^4*mWW^9*s^3*t^4 - 52088*ep^5*mWW^9*s^3*t^4 - 1260*ep*mtt^8*s^4*t^4 - 11550*ep^2*mtt^8*s^4*t^4 - 37170*ep^3*mtt^8*s^4*t^4 - 50820*ep^4*mtt^8*s^4*t^4 - 25200*ep^5*mtt^8*s^4*t^4 + 21465*ep*mtt^7*mWW*s^4*t^4 + 196480*ep^2*mtt^7*mWW*s^4*t^4 + 631145*ep^3*mtt^7*mWW*s^4*t^4 + 861230*ep^4*mtt^7*mWW*s^4*t^4 + 426280*ep^5*mtt^7*mWW*s^4*t^4 - 60324*ep*mtt^6*mWW^2*s^4*t^4 - 550828*ep^2*mtt^6*mWW^2*s^4*t^4 - 1779760*ep^3*mtt^6*mWW^2*s^4*t^4 - 2451056*ep^4*mtt^6*mWW^2*s^4*t^4 - 1225952*ep^5*mtt^6*mWW^2*s^4*t^4 - 1146*mtt^5*mWW^3*s^4*t^4 + 18795*ep*mtt^5*mWW^3*s^4*t^4 + 227226*ep^2*mtt^5*mWW^3*s^4*t^4 + 825075*ep^3*mtt^5*mWW^3*s^4*t^4 + 1243198*ep^4*mtt^5*mWW^3*s^4*t^4 + 671080*ep^5*mtt^5*mWW^3*s^4*t^4 + 3234*mtt^4*mWW^4*s^4*t^4 + 114376*ep*mtt^4*mWW^4*s^4*t^4 + 891314*ep^2*mtt^4*mWW^4*s^4*t^4 + 2681616*ep^3*mtt^4*mWW^4*s^4*t^4 + 3495948*ep^4*mtt^4*mWW^4*s^4*t^4 + 1659904*ep^5*mtt^4*mWW^4*s^4*t^4 - 2748*mtt^3*mWW^5*s^4*t^4 - 141403*ep*mtt^3*mWW^5*s^4*t^4 - 1174888*ep^2*mtt^3*mWW^5*s^4*t^4 - 3697283*ep^3*mtt^3*mWW^5*s^4*t^4 - 5042098*ep^4*mtt^3*mWW^5*s^4*t^4 - 2508776*ep^5*mtt^3*mWW^5*s^4*t^4 + 588*mtt^2*mWW^6*s^4*t^4 + 37486*ep*mtt^2*mWW^6*s^4*t^4 + 328848*ep^2*mtt^2*mWW^6*s^4*t^4 + 1097414*ep^3*mtt^2*mWW^6*s^4*t^4 + 1595260*ep^4*mtt^2*mWW^6*s^4*t^4 + 848032*ep^5*mtt^2*mWW^6*s^4*t^4 - 218*mtt*mWW^7*s^4*t^4 + 11831*ep*mtt*mWW^7*s^4*t^4 + 120974*ep^2*mtt*mWW^7*s^4*t^4 + 388743*ep^3*mtt*mWW^7*s^4*t^4 + 514086*ep^4*mtt*mWW^7*s^4*t^4 + 241240*ep^5*mtt*mWW^7*s^4*t^4 + 290*mWW^8*s^4*t^4 - 2310*ep*mWW^8*s^4*t^4 - 39960*ep^2*mWW^8*s^4*t^4 - 150196*ep^3*mWW^8*s^4*t^4 - 222772*ep^4*mWW^8*s^4*t^4 - 116560*ep^5*mWW^8*s^4*t^4 + 756*ep*mtt^7*s^5*t^4 + 6930*ep^2*mtt^7*s^5*t^4 + 22302*ep^3*mtt^7*s^5*t^4 + 30492*ep^4*mtt^7*s^5*t^4 + 15120*ep^5*mtt^7*s^5*t^4 - 11754*ep*mtt^6*mWW*s^5*t^4 - 107292*ep^2*mtt^6*mWW*s^5*t^4 - 343354*ep^3*mtt^6*mWW*s^5*t^4 - 466428*ep^4*mtt^6*mWW*s^5*t^4 - 229712*ep^5*mtt^6*mWW*s^5*t^4 + 26159*ep*mtt^5*mWW^2*s^5*t^4 + 237328*ep^2*mtt^5*mWW^2*s^5*t^4 + 762371*ep^3*mtt^5*mWW^2*s^5*t^4 + 1044162*ep^4*mtt^5*mWW^2*s^5*t^4 + 519480*ep^5*mtt^5*mWW^2*s^5*t^4 + 326*mtt^4*mWW^3*s^5*t^4 - 1261*ep*mtt^4*mWW^3*s^5*t^4 - 24698*ep^2*mtt^4*mWW^3*s^5*t^4 - 105933*ep^3*mtt^4*mWW^3*s^5*t^4 - 182918*ep^4*mtt^4*mWW^3*s^5*t^4 - 110536*ep^5*mtt^4*mWW^3*s^5*t^4 - 1540*mtt^3*mWW^4*s^5*t^4 - 54424*ep*mtt^3*mWW^4*s^5*t^4 - 419898*ep^2*mtt^3*mWW^4*s^5*t^4 - 1258338*ep^3*mtt^3*mWW^4*s^5*t^4 - 1635748*ep^4*mtt^3*mWW^4*s^5*t^4 - 773392*ep^5*mtt^3*mWW^4*s^5*t^4 + 1548*mtt^2*mWW^5*s^5*t^4 + 50812*ep*mtt^2*mWW^5*s^5*t^4 + 385760*ep^2*mtt^2*mWW^5*s^5*t^4 + 1165664*ep^3*mtt^2*mWW^5*s^5*t^4 + 1548336*ep^4*mtt^2*mWW^5*s^5*t^4 + 754400*ep^5*mtt^2*mWW^5*s^5*t^4 - 404*mtt*mWW^6*s^5*t^4 - 7887*ep*mtt*mWW^6*s^5*t^4 - 51896*ep^2*mtt*mWW^6*s^5*t^4 - 155387*ep^3*mtt*mWW^6*s^5*t^4 - 217026*ep^4*mtt*mWW^6*s^5*t^4 - 114200*ep^5*mtt*mWW^6*s^5*t^4 + 70*mWW^7*s^5*t^4 - 1825*ep*mWW^7*s^5*t^4 - 21098*ep^2*mWW^7*s^5*t^4 - 70861*ep^3*mWW^7*s^5*t^4 - 96774*ep^4*mWW^7*s^5*t^4 - 46952*ep^5*mWW^7*s^5*t^4 - 252*ep*mtt^6*s^6*t^4 - 2310*ep^2*mtt^6*s^6*t^4 - 7434*ep^3*mtt^6*s^6*t^4 - 10164*ep^4*mtt^6*s^6*t^4 - 5040*ep^5*mtt^6*s^6*t^4 + 3243*ep*mtt^5*mWW*s^6*t^4 + 29502*ep^2*mtt^5*mWW*s^6*t^4 + 93977*ep^3*mtt^5*mWW*s^6*t^4 + 126966*ep^4*mtt^5*mWW*s^6*t^4 + 62152*ep^5*mtt^5*mWW*s^6*t^4 - 5705*ep*mtt^4*mWW^2*s^6*t^4 - 51488*ep^2*mtt^4*mWW^2*s^6*t^4 - 164077*ep^3*mtt^4*mWW^2*s^6*t^4 - 222638*ep^4*mtt^4*mWW^2*s^6*t^4 - 109672*ep^5*mtt^4*mWW^2*s^6*t^4 - 20*mtt^3*mWW^3*s^6*t^4 - 486*ep*mtt^3*mWW^3*s^6*t^4 - 4180*ep^2*mtt^3*mWW^3*s^6*t^4 - 11198*ep^3*mtt^3*mWW^3*s^6*t^4 - 10468*ep^4*mtt^3*mWW^3*s^6*t^4 - 2288*ep^5*mtt^3*mWW^3*s^6*t^4 + 216*mtt^2*mWW^4*s^6*t^4 + 9664*ep*mtt^2*mWW^4*s^6*t^4 + 76814*ep^2*mtt^2*mWW^4*s^6*t^4 + 232294*ep^3*mtt^2*mWW^4*s^6*t^4 + 302716*ep^4*mtt^2*mWW^4*s^6*t^4 + 143056*ep^5*mtt^2*mWW^4*s^6*t^4 - 236*mtt*mWW^5*s^6*t^4 - 6509*ep*mtt*mWW^5*s^6*t^4 - 46198*ep^2*mtt*mWW^5*s^6*t^4 - 134031*ep^3*mtt*mWW^5*s^6*t^4 - 172346*ep^4*mtt*mWW^5*s^6*t^4 - 81720*ep^5*mtt*mWW^5*s^6*t^4 + 40*mWW^6*s^6*t^4 + 717*ep*mWW^6*s^6*t^4 + 4196*ep^2*mWW^6*s^6*t^4 + 11397*ep^3*mWW^6*s^6*t^4 + 14734*ep^4*mWW^6*s^6*t^4 + 7336*ep^5*mWW^6*s^6*t^4 + 36*ep*mtt^5*s^7*t^4 + 330*ep^2*mtt^5*s^7*t^4 + 1062*ep^3*mtt^5*s^7*t^4 + 1452*ep^4*mtt^5*s^7*t^4 + 720*ep^5*mtt^5*s^7*t^4 - 324*ep*mtt^4*mWW*s^7*t^4 - 2930*ep^2*mtt^4*mWW*s^7*t^4 - 9258*ep^3*mtt^4*mWW*s^7*t^4 - 12388*ep^4*mtt^4*mWW*s^7*t^4 - 6000*ep^5*mtt^4*mWW*s^7*t^4 + 504*ep*mtt^3*mWW^2*s^7*t^4 + 4540*ep^2*mtt^3*mWW^2*s^7*t^4 + 14268*ep^3*mtt^3*mWW^2*s^7*t^4 + 18968*ep^4*mtt^3*mWW^2*s^7*t^4 + 9120*ep^5*mtt^3*mWW^2*s^7*t^4 + 72*ep*mtt^2*mWW^3*s^7*t^4 + 660*ep^2*mtt^2*mWW^3*s^7*t^4 + 2124*ep^3*mtt^2*mWW^3*s^7*t^4 + 2904*ep^4*mtt^2*mWW^3*s^7*t^4 + 1440*ep^5*mtt^2*mWW^3*s^7*t^4 - 540*ep*mtt*mWW^4*s^7*t^4 - 4870*ep^2*mtt*mWW^4*s^7*t^4 - 15330*ep^3*mtt*mWW^4*s^7*t^4 - 20420*ep^4*mtt*mWW^4*s^7*t^4 - 9840*ep^5*mtt*mWW^4*s^7*t^4 + 252*ep*mWW^5*s^7*t^4 + 2270*ep^2*mWW^5*s^7*t^4 + 7134*ep^3*mWW^5*s^7*t^4 + 9484*ep^4*mWW^5*s^7*t^4 + 4560*ep^5*mWW^5*s^7*t^4 + 264*ep*mtt^11*t^5 + 2412*ep^2*mtt^11*t^5 + 7728*ep^3*mtt^11*t^5 + 10512*ep^4*mtt^11*t^5 + 5184*ep^5*mtt^11*t^5 - 2325*ep*mtt^10*mWW*t^5 - 21510*ep^2*mtt^10*mWW*t^5 - 70095*ep^3*mtt^10*mWW*t^5 - 97290*ep^4*mtt^10*mWW*t^5 - 49080*ep^5*mtt^10*mWW*t^5 + 7155*ep*mtt^9*mWW^2*t^5 + 66732*ep^2*mtt^9*mWW^2*t^5 + 219807*ep^3*mtt^9*mWW^2*t^5 + 308946*ep^4*mtt^9*mWW^2*t^5 + 158040*ep^5*mtt^9*mWW^2*t^5 - 108*mtt^8*mWW^3*t^5 - 11301*ep*mtt^8*mWW^3*t^5 - 100536*ep^2*mtt^8*mWW^3*t^5 - 330213*ep^3*mtt^8*mWW^3*t^5 - 468822*ep^4*mtt^8*mWW^3*t^5 - 243720*ep^5*mtt^8*mWW^3*t^5 + 1200*mtt^7*mWW^4*t^5 + 20517*ep*mtt^7*mWW^4*t^5 + 127296*ep^2*mtt^7*mWW^4*t^5 + 364725*ep^3*mtt^7*mWW^4*t^5 + 490902*ep^4*mtt^7*mWW^4*t^5 + 251400*ep^5*mtt^7*mWW^4*t^5 - 4932*mtt^6*mWW^5*t^5 - 59823*ep*mtt^6*mWW^5*t^5 - 285180*ep^2*mtt^6*mWW^5*t^5 - 673203*ep^3*mtt^6*mWW^5*t^5 - 786666*ep^4*mtt^6*mWW^5*t^5 - 362616*ep^5*mtt^6*mWW^5*t^5 + 9864*mtt^5*mWW^6*t^5 + 117867*ep*mtt^5*mWW^6*t^5 + 547368*ep^2*mtt^5*mWW^6*t^5 + 1242639*ep^3*mtt^5*mWW^6*t^5 + 1381026*ep^4*mtt^5*mWW^6*t^5 + 600216*ep^5*mtt^5*mWW^6*t^5 - 10524*mtt^4*mWW^7*t^5 - 126741*ep*mtt^4*mWW^7*t^5 - 590172*ep^2*mtt^4*mWW^7*t^5 - 1333029*ep^3*mtt^4*mWW^7*t^5 - 1462374*ep^4*mtt^4*mWW^7*t^5 - 622920*ep^5*mtt^4*mWW^7*t^5 + 5976*mtt^3*mWW^8*t^5 + 72297*ep*mtt^3*mWW^8*t^5 + 337248*ep^2*mtt^3*mWW^8*t^5 + 759945*ep^3*mtt^3*mWW^8*t^5 + 828270*ep^4*mtt^3*mWW^8*t^5 + 349224*ep^5*mtt^3*mWW^8*t^5 - 1620*mtt^2*mWW^9*t^5 - 19674*ep*mtt^2*mWW^9*t^5 - 91962*ep^2*mtt^2*mWW^9*t^5 - 207084*ep^3*mtt^2*mWW^9*t^5 - 224928*ep^4*mtt^2*mWW^9*t^5 - 94272*ep^5*mtt^2*mWW^9*t^5 + 144*mtt*mWW^10*t^5 + 1764*ep*mtt*mWW^10*t^5 + 8304*ep^2*mtt*mWW^10*t^5 + 18780*ep^3*mtt*mWW^10*t^5 + 20424*ep^4*mtt*mWW^10*t^5 + 8544*ep^5*mtt*mWW^10*t^5 - 1632*ep*mtt^10*s*t^5 - 14904*ep^2*mtt^10*s*t^5 - 47724*ep^3*mtt^10*s*t^5 - 64872*ep^4*mtt^10*s*t^5 - 31968*ep^5*mtt^10*s*t^5 + 15669*ep*mtt^9*mWW*s*t^5 + 144244*ep^2*mtt^9*mWW*s*t^5 + 466933*ep^3*mtt^9*mWW*s*t^5 + 643046*ep^4*mtt^9*mWW*s*t^5 + 321608*ep^5*mtt^9*mWW*s*t^5 - 53739*ep*mtt^8*mWW^2*s*t^5 - 497508*ep^2*mtt^8*mWW^2*s*t^5 - 1622055*ep^3*mtt^8*mWW^2*s*t^5 - 2251066*ep^4*mtt^8*mWW^2*s*t^5 - 1134712*ep^5*mtt^8*mWW^2*s*t^5 - 96*mtt^7*mWW^3*s*t^5 + 84562*ep*mtt^7*mWW^3*s*t^5 + 796522*ep^2*mtt^7*mWW^3*s*t^5 + 2635620*ep^3*mtt^7*mWW^3*s*t^5 + 3707696*ep^4*mtt^7*mWW^3*s*t^5 + 1892096*ep^5*mtt^7*mWW^3*s*t^5 - 2762*mtt^6*mWW^4*s*t^5 - 93467*ep*mtt^6*mWW^4*s*t^5 - 734396*ep^2*mtt^6*mWW^4*s*t^5 - 2326657*ep^3*mtt^6*mWW^4*s*t^5 - 3246458*ep^4*mtt^6*mWW^4*s*t^5 - 1661400*ep^5*mtt^6*mWW^4*s*t^5 + 14050*mtt^5*mWW^5*s*t^5 + 167320*ep*mtt^5*mWW^5*s*t^5 + 791294*ep^2*mtt^5*mWW^5*s*t^5 + 1870200*ep^3*mtt^5*mWW^5*s*t^5 + 2178640*ep^4*mtt^5*mWW^5*s*t^5 + 987456*ep^5*mtt^5*mWW^5*s*t^5 - 25978*mtt^4*mWW^6*s*t^5 - 282895*ep*mtt^4*mWW^6*s*t^5 - 1180234*ep^2*mtt^4*mWW^6*s*t^5 - 2386307*ep^3*mtt^4*mWW^6*s*t^5 - 2335634*ep^4*mtt^4*mWW^6*s*t^5 - 876952*ep^5*mtt^4*mWW^6*s*t^5 + 22614*mtt^3*mWW^7*s*t^5 + 257416*ep*mtt^3*mWW^7*s*t^5 + 1119068*ep^2*mtt^3*mWW^7*s*t^5 + 2330994*ep^3*mtt^3*mWW^7*s*t^5 + 2325084*ep^4*mtt^3*mWW^7*s*t^5 + 883024*ep^5*mtt^3*mWW^7*s*t^5 - 9004*mtt^2*mWW^8*s*t^5 - 108757*ep*mtt^2*mWW^8*s*t^5 - 501674*ep^2*mtt^2*mWW^8*s*t^5 - 1104231*ep^3*mtt^2*mWW^8*s*t^5 - 1162518*ep^4*mtt^2*mWW^8*s*t^5 - 467816*ep^5*mtt^2*mWW^8*s*t^5 + 1072*mtt*mWW^9*s*t^5 + 14325*ep*mtt*mWW^9*s*t^5 + 72240*ep^2*mtt*mWW^9*s*t^5 + 171593*ep^3*mtt*mWW^9*s*t^5 + 193830*ep^4*mtt*mWW^9*s*t^5 + 83720*ep^5*mtt*mWW^9*s*t^5 + 104*mWW^10*s*t^5 + 1198*ep*mWW^10*s*t^5 + 5348*ep^2*mWW^10*s*t^5 + 11634*ep^3*mWW^10*s*t^5 + 12252*ep^4*mWW^10*s*t^5 + 4944*ep^5*mWW^10*s*t^5 + 4248*ep*mtt^9*s^2*t^5 + 38772*ep^2*mtt^9*s^2*t^5 + 124056*ep^3*mtt^9*s^2*t^5 + 168480*ep^4*mtt^9*s^2*t^5 + 82944*ep^5*mtt^9*s^2*t^5 - 41766*ep*mtt^8*mWW*s^2*t^5 - 383054*ep^2*mtt^8*mWW*s^2*t^5 - 1233772*ep^3*mtt^8*mWW*s^2*t^5 - 1689040*ep^4*mtt^8*mWW*s^2*t^5 - 839168*ep^5*mtt^8*mWW*s^2*t^5 + 137556*ep*mtt^7*mWW^2*s^2*t^5 + 1266700*ep^2*mtt^7*mWW^2*s^2*t^5 + 4104192*ep^3*mtt^7*mWW^2*s^2*t^5 + 5654712*ep^4*mtt^7*mWW^2*s^2*t^5 + 2827360*ep^5*mtt^7*mWW^2*s^2*t^5 + 964*mtt^6*mWW^3*s^2*t^5 - 181325*ep*mtt^6*mWW^3*s^2*t^5 - 1735992*ep^2*mtt^6*mWW^3*s^2*t^5 - 5747005*ep^3*mtt^6*mWW^3*s^2*t^5 - 8053226*ep^4*mtt^6*mWW^3*s^2*t^5 - 4083592*ep^5*mtt^6*mWW^3*s^2*t^5 + 1502*mtt^5*mWW^4*s^2*t^5 + 100930*ep*mtt^5*mWW^4*s^2*t^5 + 871410*ep^2*mtt^5*mWW^4*s^2*t^5 + 2882778*ep^3*mtt^5*mWW^4*s^2*t^5 + 4125984*ep^4*mtt^5*mWW^4*s^2*t^5 + 2143888*ep^5*mtt^5*mWW^4*s^2*t^5 - 13808*mtt^4*mWW^5*s^2*t^5 - 86885*ep*mtt^4*mWW^5*s^2*t^5 - 43944*ep^2*mtt^4*mWW^5*s^2*t^5 + 560915*ep^3*mtt^4*mWW^5*s^2*t^5 + 1184730*ep^4*mtt^4*mWW^5*s^2*t^5 + 703336*ep^5*mtt^4*mWW^5*s^2*t^5 + 23136*mtt^3*mWW^6*s^2*t^5 + 176976*ep*mtt^3*mWW^6*s^2*t^5 + 329560*ep^2*mtt^3*mWW^6*s^2*t^5 - 302376*ep^3*mtt^3*mWW^6*s^2*t^5 - 1388808*ep^4*mtt^3*mWW^6*s^2*t^5 - 1014704*ep^5*mtt^3*mWW^6*s^2*t^5 - 15744*mtt^2*mWW^7*s^2*t^5 - 159095*ep*mtt^2*mWW^7*s^2*t^5 - 574436*ep^2*mtt^2*mWW^7*s^2*t^5 - 892079*ep^3*mtt^2*mWW^7*s^2*t^5 - 516174*ep^4*mtt^2*mWW^7*s^2*t^5 - 15688*ep^5*mtt^2*mWW^7*s^2*t^5 + 4066*mtt*mWW^8*s^2*t^5 + 52774*ep*mtt*mWW^8*s^2*t^5 + 256162*ep^2*mtt*mWW^8*s^2*t^5 + 578638*ep^3*mtt*mWW^8*s^2*t^5 + 614096*ep^4*mtt*mWW^8*s^2*t^5 + 245504*ep^5*mtt*mWW^8*s^2*t^5 - 116*mWW^9*s^2*t^5 - 3413*ep*mWW^9*s^2*t^5 - 25178*ep^2*mWW^9*s^2*t^5 - 75347*ep^3*mWW^9*s^2*t^5 - 100754*ep^4*mWW^9*s^2*t^5 - 49880*ep^5*mWW^9*s^2*t^5 - 6000*ep*mtt^8*s^3*t^5 - 54720*ep^2*mtt^8*s^3*t^5 - 174900*ep^3*mtt^8*s^3*t^5 - 237240*ep^4*mtt^8*s^3*t^5 - 116640*ep^5*mtt^8*s^3*t^5 + 56970*ep*mtt^7*mWW*s^3*t^5 + 520840*ep^2*mtt^7*mWW*s^3*t^5 + 1670370*ep^3*mtt^7*mWW*s^3*t^5 + 2275100*ep^4*mtt^7*mWW*s^3*t^5 + 1123920*ep^5*mtt^7*mWW*s^3*t^5 - 166584*ep*mtt^6*mWW^2*s^3*t^5 - 1526456*ep^2*mtt^6*mWW^2*s^3*t^5 - 4919208*ep^3*mtt^6*mWW^2*s^3*t^5 - 6737560*ep^4*mtt^6*mWW^2*s^3*t^5 - 3347232*ep^5*mtt^6*mWW^2*s^3*t^5 - 1308*mtt^5*mWW^3*s^3*t^5 + 171016*ep*mtt^5*mWW^3*s^3*t^5 + 1644334*ep^2*mtt^5*mWW^3*s^3*t^5 + 5431046*ep^3*mtt^5*mWW^3*s^3*t^5 + 7583248*ep^4*mtt^5*mWW^3*s^3*t^5 + 3829040*ep^5*mtt^5*mWW^3*s^3*t^5 + 1116*mtt^4*mWW^4*s^3*t^5 - 6144*ep*mtt^4*mWW^4*s^3*t^5 - 118482*ep^2*mtt^4*mWW^4*s^3*t^5 - 536818*ep^3*mtt^4*mWW^4*s^3*t^5 - 940460*ep^4*mtt^4*mWW^4*s^3*t^5 - 564832*ep^5*mtt^4*mWW^4*s^3*t^5 + 4746*mtt^3*mWW^5*s^3*t^5 - 71318*ep*mtt^3*mWW^5*s^3*t^5 - 934366*ep^2*mtt^3*mWW^5*s^3*t^5 - 3272666*ep^3*mtt^3*mWW^5*s^3*t^5 - 4627772*ep^4*mtt^3*mWW^5*s^3*t^5 - 2331248*ep^5*mtt^3*mWW^5*s^3*t^5 - 8354*mtt^2*mWW^6*s^3*t^5 - 4722*ep*mtt^2*mWW^6*s^3*t^5 + 443386*ep^2*mtt^2*mWW^6*s^3*t^5 + 1974302*ep^3*mtt^2*mWW^6*s^3*t^5 + 3122788*ep^4*mtt^2*mWW^6*s^3*t^5 + 1697968*ep^5*mtt^2*mWW^6*s^3*t^5 + 4362*mtt*mWW^7*s^3*t^5 + 34996*ep*mtt*mWW^7*s^3*t^5 + 68428*ep^2*mtt*mWW^7*s^3*t^5 - 72194*ep^3*mtt*mWW^7*s^3*t^5 - 332568*ep^4*mtt*mWW^7*s^3*t^5 - 250288*ep^5*mtt*mWW^7*s^3*t^5 - 562*mWW^8*s^3*t^5 - 8646*ep*mWW^8*s^3*t^5 - 46948*ep^2*mWW^8*s^3*t^5 - 112940*ep^3*mWW^8*s^3*t^5 - 123872*ep^4*mWW^8*s^3*t^5 - 50288*ep^5*mWW^8*s^3*t^5 + 4920*ep*mtt^7*s^4*t^5 + 44820*ep^2*mtt^7*s^4*t^5 + 143040*ep^3*mtt^7*s^4*t^5 + 193680*ep^4*mtt^7*s^4*t^5 + 95040*ep^5*mtt^7*s^4*t^5 - 42225*ep*mtt^6*mWW*s^4*t^5 - 384850*ep^2*mtt^6*mWW*s^4*t^5 - 1229095*ep^3*mtt^6*mWW*s^4*t^5 - 1665770*ep^4*mtt^6*mWW*s^4*t^5 - 818360*ep^5*mtt^6*mWW*s^4*t^5 + 103497*ep*mtt^5*mWW^2*s^4*t^5 + 943636*ep^2*mtt^5*mWW^2*s^4*t^5 + 3023637*ep^3*mtt^5*mWW^2*s^4*t^5 + 4115454*ep^4*mtt^5*mWW^2*s^4*t^5 + 2031016*ep^5*mtt^5*mWW^2*s^4*t^5 + 648*mtt^4*mWW^3*s^4*t^5 - 77876*ep*mtt^4*mWW^3*s^4*t^5 - 744356*ep^2*mtt^4*mWW^3*s^4*t^5 - 2443852*ep^3*mtt^4*mWW^3*s^4*t^5 - 3393816*ep^4*mtt^4*mWW^3*s^4*t^5 - 1705088*ep^5*mtt^4*mWW^3*s^4*t^5 - 1476*mtt^3*mWW^4*s^4*t^5 - 37720*ep*mtt^3*mWW^4*s^4*t^5 - 270068*ep^2*mtt^3*mWW^4*s^4*t^5 - 756832*ep^3*mtt^3*mWW^4*s^4*t^5 - 912488*ep^4*mtt^3*mWW^4*s^4*t^5 - 395696*ep^5*mtt^3*mWW^4*s^4*t^5 - 40*mtt^2*mWW^5*s^4*t^5 + 68669*ep*mtt^2*mWW^5*s^4*t^5 + 640234*ep^2*mtt^2*mWW^5*s^4*t^5 + 2061375*ep^3*mtt^2*mWW^5*s^4*t^5 + 2800290*ep^4*mtt^2*mWW^5*s^4*t^5 + 1373032*ep^5*mtt^2*mWW^5*s^4*t^5 + 1428*mtt*mWW^6*s^4*t^5 - 15209*ep*mtt*mWW^6*s^4*t^5 - 224996*ep^2*mtt*mWW^6*s^4*t^5 - 822285*ep^3*mtt*mWW^6*s^4*t^5 - 1199350*ep^4*mtt*mWW^6*s^4*t^5 - 619768*ep^5*mtt*mWW^6*s^4*t^5 - 560*mWW^7*s^4*t^5 - 3240*ep*mWW^7*s^4*t^5 + 3020*ep^2*mWW^7*s^4*t^5 + 48156*ep^3*mWW^7*s^4*t^5 + 96464*ep^4*mWW^7*s^4*t^5 + 58640*ep^5*mWW^7*s^4*t^5 - 2304*ep*mtt^6*s^5*t^5 - 20952*ep^2*mtt^6*s^5*t^5 - 66708*ep^3*mtt^6*s^5*t^5 - 90072*ep^4*mtt^6*s^5*t^5 - 44064*ep^5*mtt^6*s^5*t^5 + 16305*ep*mtt^5*mWW*s^5*t^5 + 148100*ep^2*mtt^5*mWW*s^5*t^5 + 470785*ep^3*mtt^5*mWW*s^5*t^5 + 634510*ep^4*mtt^5*mWW*s^5*t^5 + 309800*ep^5*mtt^5*mWW*s^5*t^5 - 31701*ep*mtt^4*mWW^2*s^5*t^5 - 287556*ep^2*mtt^4*mWW^2*s^5*t^5 - 914985*ep^3*mtt^4*mWW^2*s^5*t^5 - 1235422*ep^4*mtt^4*mWW^2*s^5*t^5 - 604456*ep^5*mtt^4*mWW^2*s^5*t^5 - 100*mtt^3*mWW^3*s^5*t^5 + 15644*ep*mtt^3*mWW^3*s^5*t^5 + 146484*ep^2*mtt^3*mWW^3*s^5*t^5 + 474564*ep^3*mtt^3*mWW^3*s^5*t^5 + 651512*ep^4*mtt^3*mWW^3*s^5*t^5 + 323936*ep^5*mtt^3*mWW^3*s^5*t^5 + 420*mtt^2*mWW^4*s^5*t^5 + 16656*ep*mtt^2*mWW^4*s^5*t^5 + 129920*ep^2*mtt^2*mWW^4*s^5*t^5 + 387288*ep^3*mtt^2*mWW^4*s^5*t^5 + 497728*ep^4*mtt^2*mWW^4*s^5*t^5 + 232128*ep^5*mtt^2*mWW^4*s^5*t^5 - 156*mtt*mWW^5*s^5*t^5 - 15965*ep*mtt*mWW^5*s^5*t^5 - 137304*ep^2*mtt*mWW^5*s^5*t^5 - 427941*ep^3*mtt*mWW^5*s^5*t^5 - 568838*ep^4*mtt*mWW^5*s^5*t^5 - 274056*ep^5*mtt*mWW^5*s^5*t^5 - 164*mWW^6*s^5*t^5 + 1653*ep*mWW^6*s^5*t^5 + 24092*ep^2*mWW^6*s^5*t^5 + 86309*ep^3*mWW^6*s^5*t^5 + 123062*ep^4*mWW^6*s^5*t^5 + 62088*ep^5*mWW^6*s^5*t^5 + 552*ep*mtt^5*s^6*t^5 + 5004*ep^2*mtt^5*s^6*t^5 + 15864*ep^3*mtt^5*s^6*t^5 + 21312*ep^4*mtt^5*s^6*t^5 + 10368*ep^5*mtt^5*s^6*t^5 - 2724*ep*mtt^4*mWW*s^6*t^5 - 24634*ep^2*mtt^4*mWW*s^6*t^5 - 77838*ep^3*mtt^4*mWW*s^6*t^5 - 104156*ep^4*mtt^4*mWW*s^6*t^5 - 50448*ep^5*mtt^4*mWW*s^6*t^5 + 3816*ep*mtt^3*mWW^2*s^6*t^5 + 34452*ep^2*mtt^3*mWW^2*s^6*t^5 + 108612*ep^3*mtt^3*mWW^2*s^6*t^5 + 144936*ep^4*mtt^3*mWW^2*s^6*t^5 + 69984*ep^5*mtt^3*mWW^2*s^6*t^5 - 624*ep*mtt^2*mWW^3*s^6*t^5 - 5592*ep^2*mtt^2*mWW^3*s^6*t^5 - 17448*ep^3*mtt^2*mWW^3*s^6*t^5 - 22992*ep^4*mtt^2*mWW^3*s^6*t^5 - 10944*ep^5*mtt^2*mWW^3*s^6*t^5 - 2064*ep*mtt*mWW^4*s^6*t^5 - 18656*ep^2*mtt*mWW^4*s^6*t^5 - 58908*ep^3*mtt*mWW^4*s^6*t^5 - 78760*ep^4*mtt*mWW^4*s^6*t^5 - 38112*ep^5*mtt*mWW^4*s^6*t^5 + 1044*ep*mWW^5*s^6*t^5 + 9426*ep^2*mWW^5*s^6*t^5 + 29718*ep^3*mWW^5*s^6*t^5 + 39660*ep^4*mWW^5*s^6*t^5 + 19152*ep^5*mWW^5*s^6*t^5 - 48*ep*mtt^4*s^7*t^5 - 432*ep^2*mtt^4*s^7*t^5 - 1356*ep^3*mtt^4*s^7*t^5 - 1800*ep^4*mtt^4*s^7*t^5 - 864*ep^5*mtt^4*s^7*t^5 + 96*ep*mtt^3*mWW*s^7*t^5 + 864*ep^2*mtt^3*mWW*s^7*t^5 + 2712*ep^3*mtt^3*mWW*s^7*t^5 + 3600*ep^4*mtt^3*mWW*s^7*t^5 + 1728*ep^5*mtt^3*mWW*s^7*t^5 - 96*ep*mtt*mWW^3*s^7*t^5 - 864*ep^2*mtt*mWW^3*s^7*t^5 - 2712*ep^3*mtt*mWW^3*s^7*t^5 - 3600*ep^4*mtt*mWW^3*s^7*t^5 - 1728*ep^5*mtt*mWW^3*s^7*t^5 + 48*ep*mWW^4*s^7*t^5 + 432*ep^2*mWW^4*s^7*t^5 + 1356*ep^3*mWW^4*s^7*t^5 + 1800*ep^4*mWW^4*s^7*t^5 + 864*ep^5*mWW^4*s^7*t^5 - 828*ep*mtt^10*t^6 - 7542*ep^2*mtt^10*t^6 - 24066*ep^3*mtt^10*t^6 - 32580*ep^4*mtt^10*t^6 - 15984*ep^5*mtt^10*t^6 + 6558*ep*mtt^9*mWW*t^6 + 60252*ep^2*mtt^9*mWW*t^6 + 194526*ep^3*mtt^9*mWW*t^6 + 267060*ep^4*mtt^9*mWW*t^6 + 133104*ep^5*mtt^9*mWW*t^6 - 19566*ep*mtt^8*mWW^2*t^6 - 180966*ep^2*mtt^8*mWW^2*t^6 - 589500*ep^3*mtt^8*mWW^2*t^6 - 817872*ep^4*mtt^8*mWW^2*t^6 - 412416*ep^5*mtt^8*mWW^2*t^6 + 102*mtt^7*mWW^3*t^6 + 28989*ep*mtt^7*mWW^3*t^6 + 264606*ep^2*mtt^7*mWW^3*t^6 + 865545*ep^3*mtt^7*mWW^3*t^6 + 1212390*ep^4*mtt^7*mWW^3*t^6 + 618888*ep^5*mtt^7*mWW^3*t^6 - 1152*mtt^6*mWW^4*t^6 - 30876*ep*mtt^6*mWW^4*t^6 - 226068*ep^2*mtt^6*mWW^4*t^6 - 690324*ep^3*mtt^6*mWW^4*t^6 - 945768*ep^4*mtt^6*mWW^4*t^6 - 481632*ep^5*mtt^6*mWW^4*t^6 + 4710*mtt^5*mWW^5*t^6 + 54939*ep*mtt^5*mWW^5*t^6 + 250338*ep^2*mtt^5*mWW^5*t^6 + 563511*ep^3*mtt^5*mWW^5*t^6 + 628122*ep^4*mtt^5*mWW^5*t^6 + 276600*ep^5*mtt^5*mWW^5*t^6 - 9060*mtt^4*mWW^6*t^6 - 100440*ep*mtt^4*mWW^6*t^6 - 426462*ep^2*mtt^4*mWW^6*t^6 - 875598*ep^3*mtt^4*mWW^6*t^6 - 871692*ep^4*mtt^4*mWW^6*t^6 - 335568*ep^5*mtt^4*mWW^6*t^6 + 8958*mtt^3*mWW^7*t^6 + 103275*ep*mtt^3*mWW^7*t^6 + 456510*ep^2*mtt^3*mWW^7*t^6 + 971355*ep^3*mtt^3*mWW^7*t^6 + 995682*ep^4*mtt^3*mWW^7*t^6 + 392280*ep^5*mtt^3*mWW^7*t^6 - 4476*mtt^2*mWW^8*t^6 - 53184*ep*mtt^2*mWW^8*t^6 - 242478*ep^2*mtt^2*mWW^8*t^6 - 531138*ep^3*mtt^2*mWW^8*t^6 - 559428*ep^4*mtt^2*mWW^8*t^6 - 226416*ep^5*mtt^2*mWW^8*t^6 + 966*mtt*mWW^9*t^6 + 11727*ep*mtt*mWW^9*t^6 + 54630*ep^2*mtt*mWW^9*t^6 + 122103*ep^3*mtt*mWW^9*t^6 + 131082*ep^4*mtt*mWW^9*t^6 + 54072*ep^5*mtt*mWW^9*t^6 - 48*mWW^10*t^6 - 594*ep*mWW^10*t^6 - 2820*ep^2*mWW^10*t^6 - 6414*ep^3*mWW^10*t^6 - 6996*ep^4*mWW^10*t^6 - 2928*ep^5*mWW^10*t^6 + 4428*ep*mtt^9*s*t^6 + 40302*ep^2*mtt^9*s*t^6 + 128466*ep^3*mtt^9*s*t^6 + 173700*ep^4*mtt^9*s*t^6 + 85104*ep^5*mtt^9*s*t^6 - 34872*ep*mtt^8*mWW*s*t^6 - 319328*ep^2*mtt^8*mWW*s*t^6 - 1026364*ep^3*mtt^8*mWW*s*t^6 - 1401640*ep^4*mtt^8*mWW*s*t^6 - 694496*ep^5*mtt^8*mWW*s*t^6 + 105810*ep*mtt^7*mWW^2*s*t^6 + 973548*ep^2*mtt^7*mWW^2*s*t^6 + 3148590*ep^3*mtt^7*mWW^2*s*t^6 + 4329716*ep^4*mtt^7*mWW^2*s*t^6 + 2161136*ep^5*mtt^7*mWW^2*s*t^6 + 82*mtt^6*mWW^3*s*t^6 - 155055*ep*mtt^6*mWW^3*s*t^6 - 1441000*ep^2*mtt^6*mWW^3*s*t^6 - 4704541*ep^3*mtt^6*mWW^3*s*t^6 - 6528326*ep^4*mtt^6*mWW^3*s*t^6 - 3286600*ep^5*mtt^6*mWW^3*s*t^6 + 2190*mtt^5*mWW^4*s*t^6 + 132230*ep*mtt^5*mWW^4*s*t^6 + 1118130*ep^2*mtt^5*mWW^4*s*t^6 + 3579962*ep^3*mtt^5*mWW^4*s*t^6 + 4957612*ep^4*mtt^5*mWW^4*s*t^6 + 2503056*ep^5*mtt^5*mWW^4*s*t^6 - 10602*mtt^4*mWW^5*s*t^6 - 131865*ep*mtt^4*mWW^5*s*t^6 - 648110*ep^2*mtt^4*mWW^5*s*t^6 - 1570477*ep^3*mtt^4*mWW^5*s*t^6 - 1845710*ep^4*mtt^4*mWW^5*s*t^6 - 833256*ep^5*mtt^4*mWW^5*s*t^6 + 18252*mtt^3*mWW^6*s*t^6 + 180540*ep*mtt^3*mWW^6*s*t^6 + 658076*ep^2*mtt^3*mWW^6*s*t^6 + 1105904*ep^3*mtt^3*mWW^6*s*t^6 + 823744*ep^4*mtt^3*mWW^6*s*t^6 + 189184*ep^5*mtt^3*mWW^6*s*t^6 - 14406*mtt^2*mWW^7*s*t^6 - 152165*ep*mtt^2*mWW^7*s*t^6 - 600964*ep^2*mtt^2*mWW^7*s*t^6 - 1108555*ep^3*mtt^2*mWW^7*s*t^6 - 939162*ep^4*mtt^2*mWW^7*s*t^6 - 278968*ep^5*mtt^2*mWW^7*s*t^6 + 5022*mtt*mWW^8*s*t^6 + 57804*ep*mtt*mWW^8*s*t^6 + 252560*ep^2*mtt*mWW^8*s*t^6 + 523330*ep^3*mtt*mWW^8*s*t^6 + 513636*ep^4*mtt*mWW^8*s*t^6 + 189808*ep^5*mtt*mWW^8*s*t^6 - 538*mWW^9*s*t^6 - 6855*ep*mWW^9*s*t^6 - 33214*ep^2*mWW^9*s*t^6 - 76315*ep^3*mWW^9*s*t^6 - 83570*ep^4*mWW^9*s*t^6 - 34968*ep^5*mWW^9*s*t^6 - 9720*ep*mtt^8*s^2*t^6 - 88380*ep^2*mtt^8*s^2*t^6 - 281340*ep^3*mtt^8*s^2*t^6 - 379800*ep^4*mtt^8*s^2*t^6 - 185760*ep^5*mtt^8*s^2*t^6 + 72780*ep*mtt^7*mWW*s^2*t^6 + 664460*ep^2*mtt^7*mWW*s^2*t^6 + 2127000*ep^3*mtt^7*mWW*s^2*t^6 + 2890720*ep^4*mtt^7*mWW*s^2*t^6 + 1424640*ep^5*mtt^7*mWW*s^2*t^6 - 205502*ep*mtt^6*mWW^2*s^2*t^6 - 1882554*ep^2*mtt^6*mWW^2*s^2*t^6 - 6054424*ep^3*mtt^6*mWW^2*s^2*t^6 - 8270512*ep^4*mtt^6*mWW^2*s^2*t^6 - 4097488*ep^5*mtt^6*mWW^2*s^2*t^6 - 578*mtt^5*mWW^3*s^2*t^6 + 264516*ep*mtt^5*mWW^3*s^2*t^6 + 2466970*ep^2*mtt^5*mWW^3*s^2*t^6 + 8022800*ep^3*mtt^5*mWW^3*s^2*t^6 + 11060660*ep^4*mtt^5*mWW^3*s^2*t^6 + 5523392*ep^5*mtt^5*mWW^3*s^2*t^6 - 1280*mtt^4*mWW^4*s^2*t^6 - 161824*ep*mtt^4*mWW^4*s^2*t^6 - 1434032*ep^2*mtt^4*mWW^4*s^2*t^6 - 4648900*ep^3*mtt^4*mWW^4*s^2*t^6 - 6453336*ep^4*mtt^4*mWW^4*s^2*t^6 - 3250928*ep^5*mtt^4*mWW^4*s^2*t^6 + 8710*mtt^3*mWW^5*s^2*t^6 + 77120*ep*mtt^3*mWW^5*s^2*t^6 + 239258*ep^2*mtt^3*mWW^5*s^2*t^6 + 347524*ep^3*mtt^3*mWW^5*s^2*t^6 + 234088*ep^4*mtt^3*mWW^5*s^2*t^6 + 52240*ep^5*mtt^3*mWW^5*s^2*t^6 - 12710*mtt^2*mWW^6*s^2*t^6 - 84184*ep*mtt^2*mWW^6*s^2*t^6 - 67340*ep^2*mtt^2*mWW^6*s^2*t^6 + 509722*ep^3*mtt^2*mWW^6*s^2*t^6 + 1201620*ep^4*mtt^2*mWW^6*s^2*t^6 + 758672*ep^5*mtt^2*mWW^6*s^2*t^6 + 7228*mtt*mWW^7*s^2*t^6 + 61272*ep*mtt*mWW^7*s^2*t^6 + 157052*ep^2*mtt*mWW^7*s^2*t^6 + 71992*ep^3*mtt*mWW^7*s^2*t^6 - 216404*ep^4*mtt*mWW^7*s^2*t^6 - 212400*ep^5*mtt*mWW^7*s^2*t^6 - 1370*mWW^8*s^2*t^6 - 14458*ep*mWW^8*s^2*t^6 - 55434*ep^2*mWW^8*s^2*t^6 - 94374*ep^3*mWW^8*s^2*t^6 - 67036*ep^4*mWW^8*s^2*t^6 - 12368*ep^5*mWW^8*s^2*t^6 + 11160*ep*mtt^7*s^3*t^6 + 101340*ep^2*mtt^7*s^3*t^6 + 322020*ep^3*mtt^7*s^3*t^6 + 433800*ep^4*mtt^7*s^3*t^6 + 211680*ep^5*mtt^7*s^3*t^6 - 75360*ep*mtt^6*mWW*s^3*t^6 - 685980*ep^2*mtt^6*mWW*s^3*t^6 - 2187060*ep^3*mtt^6*mWW*s^3*t^6 - 2958120*ep^4*mtt^6*mWW*s^3*t^6 - 1450080*ep^5*mtt^6*mWW*s^3*t^6 + 184924*ep*mtt^5*mWW^2*s^3*t^6 + 1686820*ep^2*mtt^5*mWW^2*s^3*t^6 + 5395808*ep^3*mtt^5*mWW^2*s^3*t^6 + 7325128*ep^4*mtt^5*mWW^2*s^3*t^6 + 3604400*ep^5*mtt^5*mWW^2*s^3*t^6 + 526*mtt^4*mWW^3*s^3*t^6 - 194654*ep*mtt^4*mWW^3*s^3*t^6 - 1809156*ep^2*mtt^4*mWW^3*s^3*t^6 - 5848208*ep^3*mtt^4*mWW^3*s^3*t^6 - 8006460*ep^4*mtt^4*mWW^3*s^3*t^6 - 3968128*ep^5*mtt^4*mWW^3*s^3*t^6 + 18*mtt^3*mWW^4*s^3*t^6 + 72476*ep*mtt^3*mWW^4*s^3*t^6 + 665230*ep^2*mtt^3*mWW^4*s^3*t^6 + 2175568*ep^3*mtt^3*mWW^4*s^3*t^6 + 3029160*ep^4*mtt^3*mWW^4*s^3*t^6 + 1528048*ep^5*mtt^3*mWW^4*s^3*t^6 - 3054*mtt^2*mWW^5*s^3*t^6 + 1176*ep*mtt^2*mWW^5*s^3*t^6 + 179482*ep^2*mtt^2*mWW^5*s^3*t^6 + 725848*ep^3*mtt^2*mWW^5*s^3*t^6 + 1066240*ep^4*mtt^2*mWW^5*s^3*t^6 + 541648*ep^5*mtt^2*mWW^5*s^3*t^6 + 3814*mtt*mWW^6*s^3*t^6 + 8312*ep*mtt*mWW^6*s^3*t^6 - 137550*ep^2*mtt*mWW^6*s^3*t^6 - 661596*ep^3*mtt*mWW^6*s^3*t^6 - 1050952*ep^4*mtt*mWW^6*s^3*t^6 - 564608*ep^5*mtt*mWW^6*s^3*t^6 - 1304*mWW^7*s^3*t^6 - 7746*ep*mWW^7*s^3*t^6 + 2454*ep^2*mWW^7*s^3*t^6 + 86212*ep^3*mWW^7*s^3*t^6 + 173396*ep^4*mWW^7*s^3*t^6 + 103568*ep^5*mWW^7*s^3*t^6 - 7020*ep*mtt^6*s^4*t^6 - 63630*ep^2*mtt^6*s^4*t^6 - 201690*ep^3*mtt^6*s^4*t^6 - 270900*ep^4*mtt^6*s^4*t^6 - 131760*ep^5*mtt^6*s^4*t^6 + 39750*ep*mtt^5*mWW*s^4*t^6 + 360680*ep^2*mtt^5*mWW*s^4*t^6 + 1144930*ep^3*mtt^5*mWW*s^4*t^6 + 1540540*ep^4*mtt^5*mWW*s^4*t^6 + 750800*ep^5*mtt^5*mWW*s^4*t^6 - 78794*ep*mtt^4*mWW^2*s^4*t^6 - 715524*ep^2*mtt^4*mWW^2*s^4*t^6 - 2275270*ep^3*mtt^4*mWW^2*s^4*t^6 - 3067668*ep^4*mtt^4*mWW^2*s^4*t^6 - 1498224*ep^5*mtt^4*mWW^2*s^4*t^6 - 132*mtt^3*mWW^3*s^4*t^6 + 61760*ep*mtt^3*mWW^3*s^4*t^6 + 568388*ep^2*mtt^3*mWW^3*s^4*t^6 + 1820560*ep^3*mtt^3*mWW^3*s^4*t^6 + 2469088*ep^4*mtt^3*mWW^3*s^4*t^6 + 1212096*ep^5*mtt^3*mWW^3*s^4*t^6 + 176*mtt^2*mWW^4*s^4*t^6 - 7108*ep*mtt^2*mWW^4*s^4*t^6 - 73946*ep^2*mtt^2*mWW^4*s^4*t^6 - 251590*ep^3*mtt^2*mWW^4*s^4*t^6 - 358428*ep^4*mtt^2*mWW^4*s^4*t^6 - 184144*ep^5*mtt^2*mWW^4*s^4*t^6 + 420*mtt*mWW^5*s^4*t^6 - 8454*ep*mtt*mWW^5*s^4*t^6 - 100188*ep^2*mtt*mWW^5*s^4*t^6 - 339994*ep^3*mtt*mWW^5*s^4*t^6 - 469260*ep^4*mtt*mWW^5*s^4*t^6 - 230864*ep^5*mtt*mWW^5*s^4*t^6 - 464*mWW^6*s^4*t^6 - 182*ep*mWW^6*s^4*t^6 + 23836*ep^2*mWW^6*s^4*t^6 + 101902*ep^3*mWW^6*s^4*t^6 + 154708*ep^4*mWW^6*s^4*t^6 + 80560*ep^5*mWW^6*s^4*t^6 + 2268*ep*mtt^5*s^5*t^6 + 20502*ep^2*mtt^5*s^5*t^6 + 64746*ep^3*mtt^5*s^5*t^6 + 86580*ep^4*mtt^5*s^5*t^6 + 41904*ep^5*mtt^5*s^5*t^6 - 9528*ep*mtt^4*mWW*s^5*t^6 - 86132*ep^2*mtt^4*mWW*s^5*t^6 - 272016*ep^3*mtt^4*mWW*s^5*t^6 - 363760*ep^4*mtt^4*mWW*s^5*t^6 - 176064*ep^5*mtt^4*mWW*s^5*t^6 + 13416*ep*mtt^3*mWW^2*s^5*t^6 + 121268*ep^2*mtt^3*mWW^2*s^5*t^6 + 382932*ep^3*mtt^3*mWW^2*s^5*t^6 + 512008*ep^4*mtt^3*mWW^2*s^5*t^6 + 247776*ep^5*mtt^3*mWW^2*s^5*t^6 - 5760*ep*mtt^2*mWW^3*s^5*t^6 - 52032*ep^2*mtt^2*mWW^3*s^5*t^6 - 164160*ep^3*mtt^2*mWW^3*s^5*t^6 - 219264*ep^4*mtt^2*mWW^3*s^5*t^6 - 105984*ep^5*mtt^2*mWW^3*s^5*t^6 - 1956*ep*mtt*mWW^4*s^5*t^6 - 17722*ep^2*mtt*mWW^4*s^5*t^6 - 56142*ep^3*mtt*mWW^4*s^5*t^6 - 75356*ep^4*mtt*mWW^4*s^5*t^6 - 36624*ep^5*mtt*mWW^4*s^5*t^6 + 1560*ep*mWW^5*s^5*t^6 + 14116*ep^2*mWW^5*s^5*t^6 + 44640*ep^3*mWW^5*s^5*t^6 + 59792*ep^4*mWW^5*s^5*t^6 + 28992*ep^5*mWW^5*s^5*t^6 - 288*ep*mtt^4*s^6*t^6 - 2592*ep^2*mtt^4*s^6*t^6 - 8136*ep^3*mtt^4*s^6*t^6 - 10800*ep^4*mtt^4*s^6*t^6 - 5184*ep^5*mtt^4*s^6*t^6 + 672*ep*mtt^3*mWW*s^6*t^6 + 6048*ep^2*mtt^3*mWW*s^6*t^6 + 18984*ep^3*mtt^3*mWW*s^6*t^6 + 25200*ep^4*mtt^3*mWW*s^6*t^6 + 12096*ep^5*mtt^3*mWW*s^6*t^6 - 288*ep*mtt^2*mWW^2*s^6*t^6 - 2592*ep^2*mtt^2*mWW^2*s^6*t^6 - 8136*ep^3*mtt^2*mWW^2*s^6*t^6 - 10800*ep^4*mtt^2*mWW^2*s^6*t^6 - 5184*ep^5*mtt^2*mWW^2*s^6*t^6 - 288*ep*mtt*mWW^3*s^6*t^6 - 2592*ep^2*mtt*mWW^3*s^6*t^6 - 8136*ep^3*mtt*mWW^3*s^6*t^6 - 10800*ep^4*mtt*mWW^3*s^6*t^6 - 5184*ep^5*mtt*mWW^3*s^6*t^6 + 192*ep*mWW^4*s^6*t^6 + 1728*ep^2*mWW^4*s^6*t^6 + 5424*ep^3*mWW^4*s^6*t^6 + 7200*ep^4*mWW^4*s^6*t^6 + 3456*ep^5*mWW^4*s^6*t^6 + 1440*ep*mtt^9*t^7 + 13080*ep^2*mtt^9*t^7 + 41580*ep^3*mtt^9*t^7 + 56040*ep^4*mtt^9*t^7 + 27360*ep^5*mtt^9*t^7 - 10620*ep*mtt^8*mWW*t^7 - 97050*ep^2*mtt^8*mWW*t^7 - 311070*ep^3*mtt^8*mWW*t^7 - 423420*ep^4*mtt^8*mWW*t^7 - 209040*ep^5*mtt^8*mWW*t^7 + 30438*ep*mtt^7*mWW^2*t^7 + 279588*ep^2*mtt^7*mWW^2*t^7 + 902394*ep^3*mtt^7*mWW^2*t^7 + 1238460*ep^4*mtt^7*mWW^2*t^7 + 617040*ep^5*mtt^7*mWW^2*t^7 - 12*mtt^6*mWW^3*t^7 - 43011*ep*mtt^6*mWW^3*t^7 - 396660*ep^2*mtt^6*mWW^3*t^7 - 1289343*ep^3*mtt^6*mWW^3*t^7 - 1784946*ep^4*mtt^6*mWW^3*t^7 - 898008*ep^5*mtt^6*mWW^3*t^7 + 444*mtt^5*mWW^4*t^7 + 33603*ep*mtt^5*mWW^4*t^7 + 287892*ep^2*mtt^5*mWW^4*t^7 + 920127*ep^3*mtt^5*mWW^4*t^7 + 1271922*ep^4*mtt^5*mWW^4*t^7 + 643032*ep^5*mtt^5*mWW^4*t^7 - 2148*mtt^4*mWW^5*t^7 - 27912*ep*mtt^4*mWW^5*t^7 - 139854*ep^2*mtt^4*mWW^5*t^7 - 337494*ep^3*mtt^4*mWW^5*t^7 - 393084*ep^4*mtt^4*mWW^5*t^7 - 177168*ep^5*mtt^4*mWW^5*t^7 + 4116*mtt^3*mWW^6*t^7 + 40968*ep*mtt^3*mWW^6*t^7 + 148872*ep^2*mtt^3*mWW^6*t^7 + 244176*ep^3*mtt^3*mWW^6*t^7 + 171264*ep^4*mtt^3*mWW^6*t^7 + 33024*ep^5*mtt^3*mWW^6*t^7 - 3720*mtt^2*mWW^7*t^7 - 39975*ep*mtt^2*mWW^7*t^7 - 161340*ep^2*mtt^2*mWW^7*t^7 - 305883*ep^3*mtt^2*mWW^7*t^7 - 269658*ep^4*mtt^2*mWW^7*t^7 - 85944*ep^5*mtt^2*mWW^7*t^7 + 1536*mtt*mWW^8*t^7 + 17679*ep*mtt*mWW^8*t^7 + 77544*ep^2*mtt*mWW^8*t^7 + 162219*ep^3*mtt*mWW^8*t^7 + 161706*ep^4*mtt*mWW^8*t^7 + 61176*ep^5*mtt*mWW^8*t^7 - 216*mWW^9*t^7 - 2610*ep*mWW^9*t^7 - 12072*ep^2*mWW^9*t^7 - 26706*ep^3*mWW^9*t^7 - 28284*ep^4*mWW^9*t^7 - 11472*ep^5*mWW^9*t^7 - 6480*ep*mtt^8*s*t^7 - 58800*ep^2*mtt^8*s*t^7 - 186660*ep^3*mtt^8*s*t^7 - 251160*ep^4*mtt^8*s*t^7 - 122400*ep^5*mtt^8*s*t^7 + 44640*ep*mtt^7*mWW*s*t^7 + 406880*ep^2*mtt^7*mWW*s*t^7 + 1299560*ep^3*mtt^7*mWW*s*t^7 + 1761520*ep^4*mtt^7*mWW*s*t^7 + 865600*ep^5*mtt^7*mWW*s*t^7 - 122091*ep*mtt^6*mWW^2*s*t^7 - 1116912*ep^2*mtt^6*mWW^2*s*t^7 - 3584815*ep^3*mtt^6*mWW^2*s*t^7 - 4886454*ep^4*mtt^6*mWW^2*s*t^7 - 2415848*ep^5*mtt^6*mWW^2*s*t^7 - 126*mtt^5*mWW^3*s*t^7 + 166026*ep*mtt^5*mWW^3*s*t^7 + 1532338*ep^2*mtt^5*mWW^3*s*t^7 + 4952170*ep^3*mtt^5*mWW^3*s*t^7 + 6794220*ep^4*mtt^5*mWW^3*s*t^7 + 3380112*ep^5*mtt^5*mWW^3*s*t^7 - 650*mtt^4*mWW^4*s*t^7 - 121375*ep*mtt^4*mWW^4*s*t^7 - 1086810*ep^2*mtt^4*mWW^4*s*t^7 - 3499111*ep^3*mtt^4*mWW^4*s*t^7 - 4808994*ep^4*mtt^4*mWW^4*s*t^7 - 2399640*ep^5*mtt^4*mWW^4*s*t^7 + 3754*mtt^3*mWW^5*s*t^7 + 65960*ep*mtt^3*mWW^5*s*t^7 + 406270*ep^2*mtt^3*mWW^5*s*t^7 + 1123812*ep^3*mtt^3*mWW^5*s*t^7 + 1423280*ep^4*mtt^3*mWW^5*s*t^7 + 671744*ep^5*mtt^3*mWW^5*s*t^7 - 5934*mtt^2*mWW^6*s*t^7 - 53151*ep*mtt^2*mWW^6*s*t^7 - 162382*ep^2*mtt^2*mWW^6*s*t^7 - 189283*ep^3*mtt^2*mWW^6*s*t^7 - 25446*ep^4*mtt^2*mWW^6*s*t^7 + 64536*ep^5*mtt^2*mWW^6*s*t^7 + 3836*mtt*mWW^7*s*t^7 + 35698*ep*mtt*mWW^7*s*t^7 + 115216*ep^2*mtt*mWW^7*s*t^7 + 147974*ep^3*mtt*mWW^7*s*t^7 + 43292*ep^4*mtt*mWW^7*s*t^7 - 31216*ep^5*mtt*mWW^7*s*t^7 - 880*mWW^8*s*t^7 - 9227*ep*mWW^8*s*t^7 - 35800*ep^2*mWW^8*s*t^7 - 63647*ep^3*mWW^8*s*t^7 - 50258*ep^4*mWW^8*s*t^7 - 12888*ep^5*mWW^8*s*t^7 + 11520*ep*mtt^7*s^2*t^7 + 104400*ep^2*mtt^7*s^2*t^7 + 330840*ep^3*mtt^7*s^2*t^7 + 444240*ep^4*mtt^7*s^2*t^7 + 216000*ep^5*mtt^7*s^2*t^7 - 71220*ep*mtt^6*mWW*s^2*t^7 - 647430*ep^2*mtt^6*mWW*s^2*t^7 - 2060410*ep^3*mtt^6*mWW*s^2*t^7 - 2780820*ep^4*mtt^6*mWW*s^2*t^7 - 1359920*ep^5*mtt^6*mWW*s^2*t^7 + 173657*ep*mtt^5*mWW^2*s^2*t^7 + 1582720*ep^2*mtt^5*mWW^2*s^2*t^7 + 5054477*ep^3*mtt^5*mWW^2*s^2*t^7 + 6848682*ep^4*mtt^5*mWW^2*s^2*t^7 + 3363384*ep^5*mtt^5*mWW^2*s^2*t^7 + 230*mtt^4*mWW^3*s^2*t^7 - 206287*ep*mtt^4*mWW^3*s^2*t^7 - 1898226*ep^2*mtt^4*mWW^3*s^2*t^7 - 6099039*ep^3*mtt^4*mWW^3*s^2*t^7 - 8306794*ep^4*mtt^4*mWW^3*s^2*t^7 - 4098424*ep^5*mtt^4*mWW^3*s^2*t^7 + 406*mtt^3*mWW^4*s^2*t^7 + 124948*ep*mtt^3*mWW^4*s^2*t^7 + 1124894*ep^2*mtt^3*mWW^4*s^2*t^7 + 3606548*ep^3*mtt^3*mWW^4*s^2*t^7 + 4920712*ep^4*mtt^3*mWW^4*s^2*t^7 + 2433952*ep^5*mtt^3*mWW^4*s^2*t^7 - 2498*mtt^2*mWW^5*s^2*t^7 - 45332*ep*mtt^2*mWW^5*s^2*t^7 - 281068*ep^2*mtt^2*mWW^5*s^2*t^7 - 778294*ep^3*mtt^2*mWW^5*s^2*t^7 - 984100*ep^4*mtt^2*mWW^5*s^2*t^7 - 463408*ep^5*mtt^2*mWW^5*s^2*t^7 + 2858*mtt*mWW^6*s^2*t^7 + 19711*ep*mtt*mWW^6*s^2*t^7 + 23766*ep^2*mtt*mWW^6*s^2*t^7 - 82097*ep^3*mtt*mWW^6*s^2*t^7 - 219906*ep^4*mtt*mWW^6*s^2*t^7 - 142872*ep^5*mtt*mWW^6*s^2*t^7 - 996*mWW^7*s^2*t^7 - 6997*ep*mWW^7*s^2*t^7 - 9056*ep^2*mWW^7*s^2*t^7 + 27975*ep^3*mWW^7*s^2*t^7 + 77986*ep^4*mWW^7*s^2*t^7 + 51288*ep^5*mWW^7*s^2*t^7 - 10080*ep*mtt^6*s^3*t^7 - 91200*ep^2*mtt^6*s^3*t^7 - 288360*ep^3*mtt^6*s^3*t^7 - 386160*ep^4*mtt^6*s^3*t^7 - 187200*ep^5*mtt^6*s^3*t^7 + 52920*ep*mtt^5*mWW*s^3*t^7 + 479700*ep^2*mtt^5*mWW*s^3*t^7 + 1520660*ep^3*mtt^5*mWW*s^3*t^7 + 2042760*ep^4*mtt^5*mWW*s^3*t^7 + 993760*ep^5*mtt^5*mWW*s^3*t^7 - 106820*ep*mtt^4*mWW^2*s^3*t^7 - 969836*ep^2*mtt^4*mWW^2*s^3*t^7 - 3081328*ep^3*mtt^4*mWW^2*s^3*t^7 - 4149920*ep^4*mtt^4*mWW^2*s^3*t^7 - 2024416*ep^5*mtt^4*mWW^2*s^3*t^7 - 92*mtt^3*mWW^3*s^3*t^7 + 100794*ep*mtt^3*mWW^3*s^3*t^7 + 921632*ep^2*mtt^3*mWW^3*s^3*t^7 + 2940538*ep^3*mtt^3*mWW^3*s^3*t^7 + 3974204*ep^4*mtt^3*mWW^3*s^3*t^7 + 1944784*ep^5*mtt^3*mWW^3*s^3*t^7 - 84*mtt^2*mWW^4*s^3*t^7 - 43496*ep*mtt^2*mWW^4*s^3*t^7 - 391756*ep^2*mtt^2*mWW^4*s^3*t^7 - 1247588*ep^3*mtt^2*mWW^4*s^3*t^7 - 1687736*ep^4*mtt^2*mWW^4*s^3*t^7 - 827360*ep^5*mtt^2*mWW^4*s^3*t^7 + 604*mtt*mWW^5*s^3*t^7 + 9286*ep*mtt*mWW^5*s^3*t^7 + 51728*ep^2*mtt*mWW^5*s^3*t^7 + 132774*ep^3*mtt*mWW^5*s^3*t^7 + 158596*ep^4*mtt*mWW^5*s^3*t^7 + 71472*ep^5*mtt*mWW^5*s^3*t^7 - 428*mWW^6*s^3*t^7 - 2652*ep*mWW^6*s^3*t^7 - 700*ep^2*mWW^6*s^3*t^7 + 21912*ep^3*mWW^6*s^3*t^7 + 46240*ep^4*mWW^6*s^3*t^7 + 27808*ep^5*mWW^6*s^3*t^7 + 4320*ep*mtt^5*s^4*t^7 + 39000*ep^2*mtt^5*s^4*t^7 + 122940*ep^3*mtt^5*s^4*t^7 + 164040*ep^4*mtt^5*s^4*t^7 + 79200*ep^5*mtt^5*s^4*t^7 - 17640*ep*mtt^4*mWW*s^4*t^7 - 159380*ep^2*mtt^4*mWW*s^4*t^7 - 502980*ep^3*mtt^4*mWW*s^4*t^7 - 672040*ep^4*mtt^4*mWW*s^4*t^7 - 324960*ep^5*mtt^4*mWW*s^4*t^7 + 26256*ep*mtt^3*mWW^2*s^4*t^7 + 237400*ep^2*mtt^3*mWW^2*s^4*t^7 + 749952*ep^3*mtt^3*mWW^2*s^4*t^7 + 1003232*ep^4*mtt^3*mWW^2*s^4*t^7 + 485760*ep^5*mtt^3*mWW^2*s^4*t^7 - 16128*ep*mtt^2*mWW^3*s^4*t^7 - 145920*ep^2*mtt^2*mWW^3*s^4*t^7 - 461376*ep^3*mtt^2*mWW^3*s^4*t^7 - 617856*ep^4*mtt^2*mWW^3*s^4*t^7 - 299520*ep^5*mtt^2*mWW^3*s^4*t^7 + 2448*ep*mtt*mWW^4*s^4*t^7 + 22160*ep^2*mtt*mWW^4*s^4*t^7 + 70116*ep^3*mtt*mWW^4*s^4*t^7 + 93976*ep^4*mtt*mWW^4*s^4*t^7 + 45600*ep^5*mtt*mWW^4*s^4*t^7 + 744*ep*mWW^5*s^4*t^7 + 6740*ep^2*mWW^5*s^4*t^7 + 21348*ep^3*mWW^5*s^4*t^7 + 28648*ep^4*mWW^5*s^4*t^7 + 13920*ep^5*mWW^5*s^4*t^7 - 720*ep*mtt^4*s^5*t^7 - 6480*ep^2*mtt^4*s^5*t^7 - 20340*ep^3*mtt^4*s^5*t^7 - 27000*ep^4*mtt^4*s^5*t^7 - 12960*ep^5*mtt^4*s^5*t^7 + 1920*ep*mtt^3*mWW*s^5*t^7 + 17280*ep^2*mtt^3*mWW*s^5*t^7 + 54240*ep^3*mtt^3*mWW*s^5*t^7 + 72000*ep^4*mtt^3*mWW*s^5*t^7 + 34560*ep^5*mtt^3*mWW*s^5*t^7 - 1440*ep*mtt^2*mWW^2*s^5*t^7 - 12960*ep^2*mtt^2*mWW^2*s^5*t^7 - 40680*ep^3*mtt^2*mWW^2*s^5*t^7 - 54000*ep^4*mtt^2*mWW^2*s^5*t^7 - 25920*ep^5*mtt^2*mWW^2*s^5*t^7 + 240*ep*mWW^4*s^5*t^7 + 2160*ep^2*mWW^4*s^5*t^7 + 6780*ep^3*mWW^4*s^5*t^7 + 9000*ep^4*mWW^4*s^5*t^7 + 4320*ep^5*mWW^4*s^5*t^7 - 1500*ep*mtt^8*t^8 - 13590*ep^2*mtt^8*t^8 - 43050*ep^3*mtt^8*t^8 - 57780*ep^4*mtt^8*t^8 - 28080*ep^5*mtt^8*t^8 + 10443*ep*mtt^7*mWW*t^8 + 95004*ep^2*mtt^7*mWW*t^8 + 302655*ep^3*mtt^7*mWW*t^8 + 408978*ep^4*mtt^7*mWW*t^8 + 200280*ep^5*mtt^7*mWW*t^8 - 28662*ep*mtt^6*mWW^2*t^8 - 261720*ep^2*mtt^6*mWW^2*t^8 - 837990*ep^3*mtt^6*mWW^2*t^8 - 1139220*ep^4*mtt^6*mWW^2*t^8 - 561648*ep^5*mtt^6*mWW^2*t^8 - 30*mtt^5*mWW^3*t^8 + 39147*ep*mtt^5*mWW^3*t^8 + 360498*ep^2*mtt^5*mWW^3*t^8 + 1162023*ep^3*mtt^5*mWW^3*t^8 + 1590714*ep^4*mtt^5*mWW^3*t^8 + 790008*ep^5*mtt^5*mWW^3*t^8 + 12*mtt^4*mWW^4*t^8 - 27246*ep*mtt^4*mWW^4*t^8 - 251394*ep^2*mtt^4*mWW^4*t^8 - 814092*ep^3*mtt^4*mWW^4*t^8 - 1120992*ep^4*mtt^4*mWW^4*t^8 - 560448*ep^5*mtt^4*mWW^4*t^8 + 312*mtt^3*mWW^5*t^8 + 10113*ep*mtt^3*mWW^5*t^8 + 75744*ep^2*mtt^3*mWW^5*t^8 + 227001*ep^3*mtt^3*mWW^5*t^8 + 299982*ep^4*mtt^3*mWW^5*t^8 + 146088*ep^5*mtt^3*mWW^5*t^8 - 708*mtt^2*mWW^6*t^8 - 5706*ep*mtt^2*mWW^6*t^8 - 12612*ep^2*mtt^2*mWW^6*t^8 + 2814*ep^3*mtt^2*mWW^6*t^8 + 36468*ep^4*mtt^2*mWW^6*t^8 + 29424*ep^5*mtt^2*mWW^6*t^8 + 582*mtt*mWW^7*t^8 + 5193*ep*mtt*mWW^7*t^8 + 15090*ep^2*mtt*mWW^7*t^8 + 13377*ep^3*mtt*mWW^7*t^8 - 7770*ep^4*mtt*mWW^7*t^8 - 12792*ep^5*mtt*mWW^7*t^8 - 168*mWW^8*t^8 - 1782*ep*mWW^8*t^8 - 7020*ep^2*mWW^8*t^8 - 12738*ep^3*mWW^8*t^8 - 10380*ep^4*mWW^8*t^8 - 2832*ep^5*mWW^8*t^8 + 5460*ep*mtt^7*s*t^8 + 49410*ep^2*mtt^7*s*t^8 + 156270*ep^3*mtt^7*s*t^8 + 209340*ep^4*mtt^7*s*t^8 + 101520*ep^5*mtt^7*s*t^8 - 33726*ep*mtt^6*mWW*s*t^8 - 306136*ep^2*mtt^6*mWW*s*t^8 - 972298*ep^3*mtt^6*mWW*s*t^8 - 1309100*ep^4*mtt^6*mWW*s*t^8 - 638480*ep^5*mtt^6*mWW*s*t^8 + 83547*ep*mtt^5*mWW^2*s*t^8 + 760344*ep^2*mtt^5*mWW^2*s*t^8 + 2423399*ep^3*mtt^5*mWW^2*s*t^8 + 3276442*ep^4*mtt^5*mWW^2*s*t^8 + 1605368*ep^5*mtt^5*mWW^2*s*t^8 + 74*mtt^4*mWW^3*s*t^8 - 104719*ep*mtt^4*mWW^3*s*t^8 - 959510*ep^2*mtt^4*mWW^3*s*t^8 - 3072627*ep^3*mtt^4*mWW^3*s*t^8 - 4172706*ep^4*mtt^4*mWW^3*s*t^8 - 2053592*ep^5*mtt^4*mWW^3*s*t^8 + 69640*ep*mtt^3*mWW^4*s*t^8 + 637154*ep^2*mtt^3*mWW^4*s*t^8 + 2044394*ep^3*mtt^3*mWW^4*s*t^8 + 2783412*ep^4*mtt^3*mWW^4*s*t^8 + 1373360*ep^5*mtt^3*mWW^4*s*t^8 - 480*mtt^2*mWW^5*s*t^8 - 25200*ep*mtt^2*mWW^5*s*t^8 - 204780*ep^2*mtt^2*mWW^5*s*t^8 - 631424*ep^3*mtt^2*mWW^5*s*t^8 - 841264*ep^4*mtt^2*mWW^5*s*t^8 - 408512*ep^5*mtt^2*mWW^5*s*t^8 + 664*mtt*mWW^6*s*t^8 + 6757*ep*mtt*mWW^6*s*t^8 + 25364*ep^2*mtt*mWW^6*s*t^8 + 43077*ep^3*mtt*mWW^6*s*t^8 + 30126*ep^4*mtt*mWW^6*s*t^8 + 4712*ep^5*mtt*mWW^6*s*t^8 - 258*mWW^7*s*t^8 - 1759*ep*mWW^7*s*t^8 - 1846*ep^2*mWW^7*s*t^8 + 9209*ep^3*mWW^7*s*t^8 + 23750*ep^4*mWW^7*s*t^8 + 15624*ep^5*mWW^7*s*t^8 - 7380*ep*mtt^6*s^2*t^8 - 66690*ep^2*mtt^6*s^2*t^8 - 210510*ep^3*mtt^6*s^2*t^8 - 281340*ep^4*mtt^6*s^2*t^8 - 136080*ep^5*mtt^6*s^2*t^8 + 38823*ep*mtt^5*mWW*s^2*t^8 + 351542*ep^2*mtt^5*mWW*s^2*t^8 + 1112773*ep^3*mtt^5*mWW*s^2*t^8 + 1492222*ep^4*mtt^5*mWW*s^2*t^8 + 724520*ep^5*mtt^5*mWW*s^2*t^8 - 81189*ep*mtt^4*mWW^2*s^2*t^8 - 736488*ep^2*mtt^4*mWW^2*s^2*t^8 - 2336961*ep^3*mtt^4*mWW^2*s^2*t^8 - 3142822*ep^4*mtt^4*mWW^2*s^2*t^8 - 1530760*ep^5*mtt^4*mWW^2*s^2*t^8 - 44*mtt^3*mWW^3*s^2*t^8 + 84562*ep*mtt^3*mWW^3*s^2*t^8 + 770752*ep^2*mtt^3*mWW^3*s^2*t^8 + 2453478*ep^3*mtt^3*mWW^3*s^2*t^8 + 3309236*ep^4*mtt^3*mWW^3*s^2*t^8 + 1616496*ep^5*mtt^3*mWW^3*s^2*t^8 - 40*mtt^2*mWW^4*s^2*t^8 - 45968*ep*mtt^2*mWW^4*s^2*t^8 - 416042*ep^2*mtt^2*mWW^4*s^2*t^8 - 1322834*ep^3*mtt^2*mWW^4*s^2*t^8 - 1784388*ep^4*mtt^2*mWW^4*s^2*t^8 - 872048*ep^5*mtt^2*mWW^4*s^2*t^8 + 236*mtt*mWW^5*s^2*t^8 + 13375*ep*mtt*mWW^5*s^2*t^8 + 108750*ep^2*mtt*mWW^5*s^2*t^8 + 332609*ep^3*mtt*mWW^5*s^2*t^8 + 438758*ep^4*mtt*mWW^5*s^2*t^8 + 210952*ep^5*mtt*mWW^5*s^2*t^8 - 152*mWW^6*s^2*t^8 - 2223*ep*mWW^6*s^2*t^8 - 11824*ep^2*mWW^6*s^2*t^8 - 28555*ep^3*mWW^6*s^2*t^8 - 31666*ep^4*mWW^6*s^2*t^8 - 13080*ep^5*mWW^6*s^2*t^8 + 4380*ep*mtt^5*s^3*t^8 + 39510*ep^2*mtt^5*s^3*t^8 + 124410*ep^3*mtt^5*s^3*t^8 + 165780*ep^4*mtt^5*s^3*t^8 + 79920*ep^5*mtt^5*s^3*t^8 - 18420*ep*mtt^4*mWW*s^3*t^8 - 166330*ep^2*mtt^4*mWW*s^3*t^8 - 524490*ep^3*mtt^4*mWW*s^3*t^8 - 700100*ep^4*mtt^4*mWW*s^3*t^8 - 338160*ep^5*mtt^4*mWW*s^3*t^8 + 29544*ep*mtt^3*mWW^2*s^3*t^8 + 267060*ep^2*mtt^3*mWW^2*s^3*t^8 + 843348*ep^3*mtt^3*mWW^2*s^3*t^8 + 1127688*ep^4*mtt^3*mWW^2*s^3*t^8 + 545760*ep^5*mtt^3*mWW^2*s^3*t^8 - 21912*ep*mtt^2*mWW^3*s^3*t^8 - 198300*ep^2*mtt^2*mWW^3*s^3*t^8 - 627204*ep^3*mtt^2*mWW^3*s^3*t^8 - 840264*ep^4*mtt^2*mWW^3*s^3*t^8 - 407520*ep^5*mtt^2*mWW^3*s^3*t^8 + 6972*ep*mtt*mWW^4*s^3*t^8 + 63190*ep^2*mtt*mWW^4*s^3*t^8 + 200274*ep^3*mtt*mWW^4*s^3*t^8 + 268964*ep^4*mtt*mWW^4*s^3*t^8 + 130800*ep^5*mtt*mWW^4*s^3*t^8 - 564*ep*mWW^5*s^3*t^8 - 5130*ep^2*mWW^5*s^3*t^8 - 16338*ep^3*mWW^5*s^3*t^8 - 22068*ep^4*mWW^5*s^3*t^8 - 10800*ep^5*mWW^5*s^3*t^8 - 960*ep*mtt^4*s^4*t^8 - 8640*ep^2*mtt^4*s^4*t^8 - 27120*ep^3*mtt^4*s^4*t^8 - 36000*ep^4*mtt^4*s^4*t^8 - 17280*ep^5*mtt^4*s^4*t^8 + 2880*ep*mtt^3*mWW*s^4*t^8 + 25920*ep^2*mtt^3*mWW*s^4*t^8 + 81360*ep^3*mtt^3*mWW*s^4*t^8 + 108000*ep^4*mtt^3*mWW*s^4*t^8 + 51840*ep^5*mtt^3*mWW*s^4*t^8 - 2880*ep*mtt^2*mWW^2*s^4*t^8 - 25920*ep^2*mtt^2*mWW^2*s^4*t^8 - 81360*ep^3*mtt^2*mWW^2*s^4*t^8 - 108000*ep^4*mtt^2*mWW^2*s^4*t^8 - 51840*ep^5*mtt^2*mWW^2*s^4*t^8 + 960*ep*mtt*mWW^3*s^4*t^8 + 8640*ep^2*mtt*mWW^3*s^4*t^8 + 27120*ep^3*mtt*mWW^3*s^4*t^8 + 36000*ep^4*mtt*mWW^3*s^4*t^8 + 17280*ep^5*mtt*mWW^3*s^4*t^8 + 936*ep*mtt^7*t^9 + 8460*ep^2*mtt^7*t^9 + 26712*ep^3*mtt^7*t^9 + 35712*ep^4*mtt^7*t^9 + 17280*ep^5*mtt^7*t^9 - 6189*ep*mtt^6*mWW*t^9 - 56082*ep^2*mtt^6*mWW*t^9 - 177699*ep^3*mtt^6*mWW*t^9 - 238578*ep^4*mtt^6*mWW*t^9 - 115992*ep^5*mtt^6*mWW*t^9 + 16203*ep*mtt^5*mWW^2*t^9 + 147180*ep^2*mtt^5*mWW^2*t^9 + 467895*ep^3*mtt^5*mWW^2*t^9 + 630690*ep^4*mtt^5*mWW^2*t^9 + 307992*ep^5*mtt^5*mWW^2*t^9 + 12*mtt^4*mWW^3*t^9 - 21366*ep*mtt^4*mWW^3*t^9 - 195228*ep^2*mtt^4*mWW^3*t^9 - 623478*ep^3*mtt^4*mWW^3*t^9 - 844356*ep^4*mtt^4*mWW^3*t^9 - 414384*ep^5*mtt^4*mWW^3*t^9 - 36*mtt^3*mWW^4*t^9 + 14544*ep*mtt^3*mWW^4*t^9 + 134748*ep^2*mtt^3*mWW^4*t^9 + 433356*ep^3*mtt^3*mWW^4*t^9 + 590328*ep^4*mtt^3*mWW^4*t^9 + 291360*ep^5*mtt^3*mWW^4*t^9 + 36*mtt^2*mWW^5*t^9 - 4287*ep*mtt^2*mWW^5*t^9 - 41106*ep^2*mtt^2*mWW^5*t^9 - 133617*ep^3*mtt^2*mWW^5*t^9 - 183030*ep^4*mtt^2*mWW^5*t^9 - 90696*ep^5*mtt^2*mWW^5*t^9 - 12*mtt*mWW^6*t^9 - 27*ep*mtt*mWW^6*t^9 + 252*ep^2*mtt*mWW^6*t^9 + 813*ep^3*mtt*mWW^6*t^9 + 534*ep^4*mtt*mWW^6*t^9 - 120*ep^5*mtt*mWW^6*t^9 + 186*ep*mWW^7*t^9 + 1776*ep^2*mWW^7*t^9 + 6018*ep^3*mWW^7*t^9 + 8700*ep^4*mWW^7*t^9 + 4560*ep^5*mWW^7*t^9 - 2592*ep*mtt^6*s*t^9 - 23400*ep^2*mtt^6*s*t^9 - 73764*ep^3*mtt^6*s*t^9 - 98424*ep^4*mtt^6*s*t^9 - 47520*ep^5*mtt^6*s*t^9 + 14433*ep*mtt^5*mWW*s*t^9 + 130532*ep^2*mtt^5*mWW*s*t^9 + 412497*ep^3*mtt^5*mWW*s*t^9 + 552046*ep^4*mtt^5*mWW*s*t^9 + 267432*ep^5*mtt^5*mWW*s*t^9 - 32133*ep*mtt^4*mWW^2*s*t^9 - 291084*ep^2*mtt^4*mWW^2*s*t^9 - 921921*ep^3*mtt^4*mWW^2*s*t^9 - 1237134*ep^4*mtt^4*mWW^2*s*t^9 - 601128*ep^5*mtt^4*mWW^2*s*t^9 - 12*mtt^3*mWW^3*s*t^9 + 36240*ep*mtt^3*mWW^3*s*t^9 + 329416*ep^2*mtt^3*mWW^3*s*t^9 + 1046076*ep^3*mtt^3*mWW^3*s*t^9 + 1407560*ep^4*mtt^3*mWW^3*s*t^9 + 685920*ep^5*mtt^3*mWW^3*s*t^9 + 12*mtt^2*mWW^4*s*t^9 - 21624*ep*mtt^2*mWW^4*s*t^9 - 197012*ep^2*mtt^2*mWW^4*s*t^9 - 626724*ep^3*mtt^2*mWW^4*s*t^9 - 844840*ep^4*mtt^2*mWW^4*s*t^9 - 412512*ep^5*mtt^2*mWW^4*s*t^9 + 12*mtt*mWW^5*s*t^9 + 6447*ep*mtt*mWW^5*s*t^9 + 57852*ep^2*mtt*mWW^5*s*t^9 + 183003*ep^3*mtt*mWW^5*s*t^9 + 245850*ep^4*mtt*mWW^5*s*t^9 + 119736*ep^5*mtt*mWW^5*s*t^9 - 12*mWW^6*s*t^9 - 771*ep*mWW^6*s*t^9 - 6304*ep^2*mWW^6*s*t^9 - 19167*ep^3*mWW^6*s*t^9 - 25058*ep^4*mWW^6*s*t^9 - 11928*ep^5*mWW^6*s*t^9 + 2376*ep*mtt^5*s^2*t^9 + 21420*ep^2*mtt^5*s^2*t^9 + 67392*ep^3*mtt^5*s^2*t^9 + 89712*ep^4*mtt^5*s^2*t^9 + 43200*ep^5*mtt^5*s^2*t^9 - 10644*ep*mtt^4*mWW*s^2*t^9 - 96050*ep^2*mtt^4*mWW*s^2*t^9 - 302598*ep^3*mtt^4*mWW*s^2*t^9 - 403468*ep^4*mtt^4*mWW*s^2*t^9 - 194640*ep^5*mtt^4*mWW*s^2*t^9 + 18600*ep*mtt^3*mWW^2*s^2*t^9 + 168020*ep^2*mtt^3*mWW^2*s^2*t^9 + 530100*ep^3*mtt^3*mWW^2*s^2*t^9 + 708040*ep^4*mtt^3*mWW^2*s^2*t^9 + 342240*ep^5*mtt^3*mWW^2*s^2*t^9 - 15696*ep*mtt^2*mWW^3*s^2*t^9 - 141960*ep^2*mtt^2*mWW^3*s^2*t^9 - 448632*ep^3*mtt^2*mWW^3*s^2*t^9 - 600432*ep^4*mtt^2*mWW^3*s^2*t^9 - 290880*ep^5*mtt^2*mWW^3*s^2*t^9 + 6288*ep*mtt*mWW^4*s^2*t^9 + 56960*ep^2*mtt*mWW^4*s^2*t^9 + 180396*ep^3*mtt*mWW^4*s^2*t^9 + 242056*ep^4*mtt*mWW^4*s^2*t^9 + 117600*ep^5*mtt*mWW^4*s^2*t^9 - 924*ep*mWW^5*s^2*t^9 - 8390*ep^2*mWW^5*s^2*t^9 - 26658*ep^3*mWW^5*s^2*t^9 - 35908*ep^4*mWW^5*s^2*t^9 - 17520*ep^5*mWW^5*s^2*t^9 - 720*ep*mtt^4*s^3*t^9 - 6480*ep^2*mtt^4*s^3*t^9 - 20340*ep^3*mtt^4*s^3*t^9 - 27000*ep^4*mtt^4*s^3*t^9 - 12960*ep^5*mtt^4*s^3*t^9 + 2400*ep*mtt^3*mWW*s^3*t^9 + 21600*ep^2*mtt^3*mWW*s^3*t^9 + 67800*ep^3*mtt^3*mWW*s^3*t^9 + 90000*ep^4*mtt^3*mWW*s^3*t^9 + 43200*ep^5*mtt^3*mWW*s^3*t^9 - 2880*ep*mtt^2*mWW^2*s^3*t^9 - 25920*ep^2*mtt^2*mWW^2*s^3*t^9 - 81360*ep^3*mtt^2*mWW^2*s^3*t^9 - 108000*ep^4*mtt^2*mWW^2*s^3*t^9 - 51840*ep^5*mtt^2*mWW^2*s^3*t^9 + 1440*ep*mtt*mWW^3*s^3*t^9 + 12960*ep^2*mtt*mWW^3*s^3*t^9 + 40680*ep^3*mtt*mWW^3*s^3*t^9 + 54000*ep^4*mtt*mWW^3*s^3*t^9 + 25920*ep^5*mtt*mWW^3*s^3*t^9 - 240*ep*mWW^4*s^3*t^9 - 2160*ep^2*mWW^4*s^3*t^9 - 6780*ep^3*mWW^4*s^3*t^9 - 9000*ep^4*mWW^4*s^3*t^9 - 4320*ep^5*mWW^4*s^3*t^9 - 324*ep*mtt^6*t^10 - 2922*ep^2*mtt^6*t^10 - 9198*ep^3*mtt^6*t^10 - 12252*ep^4*mtt^6*t^10 - 5904*ep^5*mtt^6*t^10 + 2040*ep*mtt^5*mWW*t^10 + 18420*ep^2*mtt^5*mWW*t^10 + 58080*ep^3*mtt^5*mWW*t^10 + 77520*ep^4*mtt^5*mWW*t^10 + 37440*ep^5*mtt^5*mWW*t^10 - 5064*ep*mtt^4*mWW^2*t^10 - 45780*ep^2*mtt^4*mWW^2*t^10 - 144588*ep^3*mtt^4*mWW^2*t^10 - 193368*ep^4*mtt^4*mWW^2*t^10 - 93600*ep^5*mtt^4*mWW^2*t^10 + 6336*ep*mtt^3*mWW^3*t^10 + 57360*ep^2*mtt^3*mWW^3*t^10 + 181512*ep^3*mtt^3*mWW^3*t^10 + 243312*ep^4*mtt^3*mWW^3*t^10 + 118080*ep^5*mtt^3*mWW^3*t^10 - 4164*ep*mtt^2*mWW^4*t^10 - 37770*ep^2*mtt^2*mWW^4*t^10 - 119838*ep^3*mtt^2*mWW^4*t^10 - 161148*ep^4*mtt^2*mWW^4*t^10 - 78480*ep^5*mtt^2*mWW^4*t^10 + 1320*ep*mtt*mWW^5*t^10 + 12012*ep^2*mtt*mWW^5*t^10 + 38280*ep^3*mtt*mWW^5*t^10 + 51744*ep^4*mtt*mWW^5*t^10 + 25344*ep^5*mtt*mWW^5*t^10 - 144*ep*mWW^6*t^10 - 1320*ep^2*mWW^6*t^10 - 4248*ep^3*mWW^6*t^10 - 5808*ep^4*mWW^6*t^10 - 2880*ep^5*mWW^6*t^10 + 612*ep*mtt^5*s*t^10 + 5514*ep^2*mtt^5*s*t^10 + 17334*ep^3*mtt^5*s*t^10 + 23052*ep^4*mtt^5*s*t^10 + 11088*ep^5*mtt^5*s*t^10 - 3024*ep*mtt^4*mWW*s*t^10 - 27264*ep^2*mtt^4*mWW*s*t^10 - 85788*ep^3*mtt^4*mWW*s*t^10 - 114216*ep^4*mtt^4*mWW*s*t^10 - 55008*ep^5*mtt^4*mWW*s*t^10 + 5880*ep*mtt^3*mWW^2*s*t^10 + 53052*ep^2*mtt^3*mWW^2*s*t^10 + 167100*ep^3*mtt^3*mWW^2*s*t^10 + 222744*ep^4*mtt^3*mWW^2*s*t^10 + 107424*ep^5*mtt^3*mWW^2*s*t^10 - 5616*ep*mtt^2*mWW^3*s*t^10 - 50712*ep^2*mtt^2*mWW^3*s*t^10 - 159912*ep^3*mtt^2*mWW^3*s*t^10 - 213456*ep^4*mtt^2*mWW^3*s*t^10 - 103104*ep^5*mtt^2*mWW^3*s*t^10 + 2628*ep*mtt*mWW^4*s*t^10 + 23754*ep^2*mtt*mWW^4*s*t^10 + 75006*ep^3*mtt*mWW^4*s*t^10 + 100284*ep^4*mtt*mWW^4*s*t^10 + 48528*ep^5*mtt*mWW^4*s*t^10 - 480*ep*mWW^5*s*t^10 - 4344*ep^2*mWW^5*s*t^10 - 13740*ep^3*mWW^5*s*t^10 - 18408*ep^4*mWW^5*s*t^10 - 8928*ep^5*mWW^5*s*t^10 - 288*ep*mtt^4*s^2*t^10 - 2592*ep^2*mtt^4*s^2*t^10 - 8136*ep^3*mtt^4*s^2*t^10 - 10800*ep^4*mtt^4*s^2*t^10 - 5184*ep^5*mtt^4*s^2*t^10 + 1056*ep*mtt^3*mWW*s^2*t^10 + 9504*ep^2*mtt^3*mWW*s^2*t^10 + 29832*ep^3*mtt^3*mWW*s^2*t^10 + 39600*ep^4*mtt^3*mWW*s^2*t^10 + 19008*ep^5*mtt^3*mWW*s^2*t^10 - 1440*ep*mtt^2*mWW^2*s^2*t^10 - 12960*ep^2*mtt^2*mWW^2*s^2*t^10 - 40680*ep^3*mtt^2*mWW^2*s^2*t^10 - 54000*ep^4*mtt^2*mWW^2*s^2*t^10 - 25920*ep^5*mtt^2*mWW^2*s^2*t^10 + 864*ep*mtt*mWW^3*s^2*t^10 + 7776*ep^2*mtt*mWW^3*s^2*t^10 + 24408*ep^3*mtt*mWW^3*s^2*t^10 + 32400*ep^4*mtt*mWW^3*s^2*t^10 + 15552*ep^5*mtt*mWW^3*s^2*t^10 - 192*ep*mWW^4*s^2*t^10 - 1728*ep^2*mWW^4*s^2*t^10 - 5424*ep^3*mWW^4*s^2*t^10 - 7200*ep^4*mWW^4*s^2*t^10 - 3456*ep^5*mWW^4*s^2*t^10 + 48*ep*mtt^5*t^11 + 432*ep^2*mtt^5*t^11 + 1356*ep^3*mtt^5*t^11 + 1800*ep^4*mtt^5*t^11 + 864*ep^5*mtt^5*t^11 - 288*ep*mtt^4*mWW*t^11 - 2592*ep^2*mtt^4*mWW*t^11 - 8136*ep^3*mtt^4*mWW*t^11 - 10800*ep^4*mtt^4*mWW*t^11 - 5184*ep^5*mtt^4*mWW*t^11 + 672*ep*mtt^3*mWW^2*t^11 + 6048*ep^2*mtt^3*mWW^2*t^11 + 18984*ep^3*mtt^3*mWW^2*t^11 + 25200*ep^4*mtt^3*mWW^2*t^11 + 12096*ep^5*mtt^3*mWW^2*t^11 - 768*ep*mtt^2*mWW^3*t^11 - 6912*ep^2*mtt^2*mWW^3*t^11 - 21696*ep^3*mtt^2*mWW^3*t^11 - 28800*ep^4*mtt^2*mWW^3*t^11 - 13824*ep^5*mtt^2*mWW^3*t^11 + 432*ep*mtt*mWW^4*t^11 + 3888*ep^2*mtt*mWW^4*t^11 + 12204*ep^3*mtt*mWW^4*t^11 + 16200*ep^4*mtt*mWW^4*t^11 + 7776*ep^5*mtt*mWW^4*t^11 - 96*ep*mWW^5*t^11 - 864*ep^2*mWW^5*t^11 - 2712*ep^3*mWW^5*t^11 - 3600*ep^4*mWW^5*t^11 - 1728*ep^5*mWW^5*t^11 - 48*ep*mtt^4*s*t^11 - 432*ep^2*mtt^4*s*t^11 - 1356*ep^3*mtt^4*s*t^11 - 1800*ep^4*mtt^4*s*t^11 - 864*ep^5*mtt^4*s*t^11 + 192*ep*mtt^3*mWW*s*t^11 + 1728*ep^2*mtt^3*mWW*s*t^11 + 5424*ep^3*mtt^3*mWW*s*t^11 + 7200*ep^4*mtt^3*mWW*s*t^11 + 3456*ep^5*mtt^3*mWW*s*t^11 - 288*ep*mtt^2*mWW^2*s*t^11 - 2592*ep^2*mtt^2*mWW^2*s*t^11 - 8136*ep^3*mtt^2*mWW^2*s*t^11 - 10800*ep^4*mtt^2*mWW^2*s*t^11 - 5184*ep^5*mtt^2*mWW^2*s*t^11 + 192*ep*mtt*mWW^3*s*t^11 + 1728*ep^2*mtt*mWW^3*s*t^11 + 5424*ep^3*mtt*mWW^3*s*t^11 + 7200*ep^4*mtt*mWW^3*s*t^11 + 3456*ep^5*mtt*mWW^3*s*t^11 - 48*ep*mWW^4*s*t^11 - 432*ep^2*mWW^4*s*t^11 - 1356*ep^3*mWW^4*s*t^11 - 1800*ep^4*mWW^4*s*t^11 - 864*ep^5*mWW^4*s*t^11))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (-12*ep^2*mtt^5*mWW^9*s^3 - 128*ep^3*mtt^5*mWW^9*s^3 - 516*ep^4*mtt^5*mWW^9*s^3 - 992*ep^5*mtt^5*mWW^9*s^3 - 912*ep^6*mtt^5*mWW^9*s^3 - 320*ep^7*mtt^5*mWW^9*s^3 + 28*ep^2*mtt^4*mWW^10*s^3 + 320*ep^3*mtt^4*mWW^10*s^3 + 1348*ep^4*mtt^4*mWW^10*s^3 + 2672*ep^5*mtt^4*mWW^10*s^3 + 2512*ep^6*mtt^4*mWW^10*s^3 + 896*ep^7*mtt^4*mWW^10*s^3 - 20*ep^2*mtt^3*mWW^11*s^3 - 256*ep^3*mtt^3*mWW^11*s^3 - 1148*ep^4*mtt^3*mWW^11*s^3 - 2368*ep^5*mtt^3*mWW^11*s^3 - 2288*ep^6*mtt^3*mWW^11*s^3 - 832*ep^7*mtt^3*mWW^11*s^3 + 4*ep^2*mtt^2*mWW^12*s^3 + 64*ep^3*mtt^2*mWW^12*s^3 + 316*ep^4*mtt^2*mWW^12*s^3 + 688*ep^5*mtt^2*mWW^12*s^3 + 688*ep^6*mtt^2*mWW^12*s^3 + 256*ep^7*mtt^2*mWW^12*s^3 + 30*ep^2*mtt^4*mWW^9*s^4 + 350*ep^3*mtt^4*mWW^9*s^4 + 1478*ep^4*mtt^4*mWW^9*s^4 + 2914*ep^5*mtt^4*mWW^9*s^4 + 2716*ep^6*mtt^4*mWW^9*s^4 + 960*ep^7*mtt^4*mWW^9*s^4 - 110*ep^2*mtt^3*mWW^10*s^4 - 1290*ep^3*mtt^3*mWW^10*s^4 - 5414*ep^4*mtt^3*mWW^10*s^4 - 10566*ep^5*mtt^3*mWW^10*s^4 - 9740*ep^6*mtt^3*mWW^10*s^4 - 3408*ep^7*mtt^3*mWW^10*s^4 + 154*ep^2*mtt^2*mWW^11*s^4 + 1798*ep^3*mtt^2*mWW^11*s^4 + 7450*ep^4*mtt^2*mWW^11*s^4 + 14314*ep^5*mtt^2*mWW^11*s^4 + 12988*ep^6*mtt^2*mWW^11*s^4 + 4480*ep^7*mtt^2*mWW^11*s^4 - 82*ep^2*mtt*mWW^12*s^4 - 998*ep^3*mtt*mWW^12*s^4 - 4170*ep^4*mtt*mWW^12*s^4 - 7978*ep^5*mtt*mWW^12*s^4 - 7172*ep^6*mtt*mWW^12*s^4 - 2448*ep^7*mtt*mWW^12*s^4 + 8*ep^2*mWW^13*s^4 + 140*ep^3*mWW^13*s^4 + 656*ep^4*mWW^13*s^4 + 1316*ep^5*mWW^13*s^4 + 1208*ep^6*mWW^13*s^4 + 416*ep^7*mWW^13*s^4 - 18*ep^2*mtt^3*mWW^9*s^5 - 222*ep^3*mtt^3*mWW^9*s^5 - 962*ep^4*mtt^3*mWW^9*s^5 - 1922*ep^5*mtt^3*mWW^9*s^5 - 1804*ep^6*mtt^3*mWW^9*s^5 - 640*ep^7*mtt^3*mWW^9*s^5 + 70*ep^2*mtt^2*mWW^10*s^5 + 782*ep^3*mtt^2*mWW^10*s^5 + 3174*ep^4*mtt^2*mWW^10*s^5 + 6034*ep^5*mtt^2*mWW^10*s^5 + 5444*ep^6*mtt^2*mWW^10*s^5 + 1872*ep^7*mtt^2*mWW^10*s^5 - 62*ep^2*mtt*mWW^11*s^5 - 722*ep^3*mtt*mWW^11*s^5 - 2958*ep^4*mtt*mWW^11*s^5 - 5598*ep^5*mtt*mWW^11*s^5 - 4996*ep^6*mtt*mWW^11*s^5 - 1696*ep^7*mtt*mWW^11*s^5 + 10*ep^2*mWW^12*s^5 + 162*ep^3*mWW^12*s^5 + 746*ep^4*mWW^12*s^5 + 1486*ep^5*mWW^12*s^5 + 1356*ep^6*mWW^12*s^5 + 464*ep^7*mWW^12*s^5 + 90*ep*mtt^8*mWW^7*s*t + 1374*ep^2*mtt^8*mWW^7*s*t + 8394*ep^3*mtt^8*mWW^7*s*t + 26286*ep^4*mtt^8*mWW^7*s*t + 44664*ep^5*mtt^8*mWW^7*s*t + 39192*ep^6*mtt^8*mWW^7*s*t + 13920*ep^7*mtt^8*mWW^7*s*t - 312*ep*mtt^7*mWW^8*s*t - 4704*ep^2*mtt^7*mWW^8*s*t - 28512*ep^3*mtt^7*mWW^8*s*t - 88992*ep^4*mtt^7*mWW^8*s*t - 151296*ep^5*mtt^7*mWW^8*s*t - 133248*ep^6*mtt^7*mWW^8*s*t - 47616*ep^7*mtt^7*mWW^8*s*t + 372*ep*mtt^6*mWW^9*s*t + 5544*ep^2*mtt^6*mWW^9*s*t + 33420*ep^3*mtt^6*mWW^9*s*t + 104400*ep^4*mtt^6*mWW^9*s*t + 178608*ep^5*mtt^6*mWW^9*s*t + 158976*ep^6*mtt^6*mWW^9*s*t + 57600*ep^7*mtt^6*mWW^9*s*t - 144*ep*mtt^5*mWW^10*s*t - 2148*ep^2*mtt^5*mWW^10*s*t - 13128*ep^3*mtt^5*mWW^10*s*t - 42108*ep^4*mtt^5*mWW^10*s*t - 74688*ep^5*mtt^5*mWW^10*s*t - 69360*ep^6*mtt^5*mWW^10*s*t - 26304*ep^7*mtt^5*mWW^10*s*t - 30*ep*mtt^4*mWW^11*s*t - 390*ep^2*mtt^4*mWW^11*s*t - 1926*ep^3*mtt^4*mWW^11*s*t - 4446*ep^4*mtt^4*mWW^11*s*t - 4584*ep^5*mtt^4*mWW^11*s*t - 1176*ep^6*mtt^4*mWW^11*s*t + 672*ep^7*mtt^4*mWW^11*s*t + 24*ep*mtt^3*mWW^12*s*t + 324*ep^2*mtt^3*mWW^12*s*t + 1752*ep^3*mtt^3*mWW^12*s*t + 4860*ep^4*mtt^3*mWW^12*s*t + 7296*ep^5*mtt^3*mWW^12*s*t + 5616*ep^6*mtt^3*mWW^12*s*t + 1728*ep^7*mtt^3*mWW^12*s*t - 330*ep*mtt^7*mWW^7*s^2*t - 5038*ep^2*mtt^7*mWW^7*s^2*t - 30778*ep^3*mtt^7*mWW^7*s^2*t - 96382*ep^4*mtt^7*mWW^7*s^2*t - 163768*ep^5*mtt^7*mWW^7*s^2*t - 143704*ep^6*mtt^7*mWW^7*s^2*t - 51040*ep^7*mtt^7*mWW^7*s^2*t + 1072*ep*mtt^6*mWW^8*s^2*t + 16138*ep^2*mtt^6*mWW^8*s^2*t + 97746*ep^3*mtt^6*mWW^8*s^2*t + 305094*ep^4*mtt^6*mWW^8*s^2*t + 518978*ep^5*mtt^6*mWW^8*s^2*t + 457460*ep^6*mtt^6*mWW^8*s^2*t + 163632*ep^7*mtt^6*mWW^8*s^2*t - 1172*ep*mtt^5*mWW^9*s^2*t - 17550*ep^2*mtt^5*mWW^9*s^2*t - 106224*ep^3*mtt^5*mWW^9*s^2*t - 332990*ep^4*mtt^5*mWW^9*s^2*t - 571448*ep^5*mtt^5*mWW^9*s^2*t - 510088*ep^6*mtt^5*mWW^9*s^2*t - 185312*ep^7*mtt^5*mWW^9*s^2*t + 384*ep*mtt^4*mWW^10*s^2*t + 5950*ep^2*mtt^4*mWW^10*s^2*t + 37390*ep^3*mtt^4*mWW^10*s^2*t + 122178*ep^4*mtt^4*mWW^10*s^2*t + 219342*ep^5*mtt^4*mWW^10*s^2*t + 205388*ep^6*mtt^4*mWW^10*s^2*t + 78416*ep^7*mtt^4*mWW^10*s^2*t + 110*ep*mtt^3*mWW^11*s^2*t + 1392*ep^2*mtt^3*mWW^11*s^2*t + 6794*ep^3*mtt^3*mWW^11*s^2*t + 15920*ep^4*mtt^3*mWW^11*s^2*t + 17752*ep^5*mtt^3*mWW^11*s^2*t + 7072*ep^6*mtt^3*mWW^11*s^2*t - 704*ep^7*mtt^3*mWW^11*s^2*t - 64*ep*mtt^2*mWW^12*s^2*t - 896*ep^2*mtt^2*mWW^12*s^2*t - 4960*ep^3*mtt^2*mWW^12*s^2*t - 13904*ep^4*mtt^2*mWW^12*s^2*t - 20944*ep^5*mtt^2*mWW^12*s^2*t - 16160*ep^6*mtt^2*mWW^12*s^2*t - 4992*ep^7*mtt^2*mWW^12*s^2*t + 4*ep^2*mtt*mWW^13*s^2*t + 32*ep^3*mtt*mWW^13*s^2*t + 84*ep^4*mtt*mWW^13*s^2*t + 88*ep^5*mtt*mWW^13*s^2*t + 32*ep^6*mtt*mWW^13*s^2*t + 450*ep*mtt^6*mWW^7*s^3*t + 6870*ep^2*mtt^6*mWW^7*s^3*t + 41970*ep^3*mtt^6*mWW^7*s^3*t + 131430*ep^4*mtt^6*mWW^7*s^3*t + 223320*ep^5*mtt^6*mWW^7*s^3*t + 195960*ep^6*mtt^6*mWW^7*s^3*t + 69600*ep^7*mtt^6*mWW^7*s^3*t - 1392*ep*mtt^5*mWW^8*s^3*t - 20738*ep^2*mtt^5*mWW^8*s^3*t - 124662*ep^3*mtt^5*mWW^8*s^3*t - 387214*ep^4*mtt^5*mWW^8*s^3*t - 656874*ep^5*mtt^5*mWW^8*s^3*t - 578408*ep^6*mtt^5*mWW^8*s^3*t - 206960*ep^7*mtt^5*mWW^8*s^3*t + 1404*ep*mtt^4*mWW^9*s^3*t + 20691*ep^2*mtt^4*mWW^9*s^3*t + 123487*ep^3*mtt^4*mWW^9*s^3*t + 383303*ep^4*mtt^4*mWW^9*s^3*t + 654021*ep^5*mtt^4*mWW^9*s^3*t + 582598*ep^6*mtt^4*mWW^9*s^3*t + 211928*ep^7*mtt^4*mWW^9*s^3*t - 376*ep*mtt^3*mWW^10*s^3*t - 5796*ep^2*mtt^3*mWW^10*s^3*t - 36062*ep^3*mtt^3*mWW^10*s^3*t - 117716*ep^4*mtt^3*mWW^10*s^3*t - 212674*ep^5*mtt^3*mWW^10*s^3*t - 201352*ep^6*mtt^3*mWW^10*s^3*t - 77984*ep^7*mtt^3*mWW^10*s^3*t - 142*ep*mtt^2*mWW^11*s^3*t - 1699*ep^2*mtt^2*mWW^11*s^3*t - 7787*ep^3*mtt^2*mWW^11*s^3*t - 16487*ep^4*mtt^2*mWW^11*s^3*t - 15131*ep^5*mtt^2*mWW^11*s^3*t - 2482*ep^6*mtt^2*mWW^11*s^3*t + 2824*ep^7*mtt^2*mWW^11*s^3*t + 56*ep*mtt*mWW^12*s^3*t + 716*ep^2*mtt*mWW^12*s^3*t + 3490*ep^3*mtt*mWW^12*s^3*t + 8424*ep^4*mtt*mWW^12*s^3*t + 10766*ep^5*mtt*mWW^12*s^3*t + 6964*ep^6*mtt*mWW^12*s^3*t + 1792*ep^7*mtt*mWW^12*s^3*t + 4*ep^2*mWW^13*s^3*t + 92*ep^3*mWW^13*s^3*t + 468*ep^4*mWW^13*s^3*t + 988*ep^5*mWW^13*s^3*t + 944*ep^6*mWW^13*s^3*t + 336*ep^7*mWW^13*s^3*t - 270*ep*mtt^5*mWW^7*s^4*t - 4122*ep^2*mtt^5*mWW^7*s^4*t - 25182*ep^3*mtt^5*mWW^7*s^4*t - 78858*ep^4*mtt^5*mWW^7*s^4*t - 133992*ep^5*mtt^5*mWW^7*s^4*t - 117576*ep^6*mtt^5*mWW^7*s^4*t - 41760*ep^7*mtt^5*mWW^7*s^4*t + 828*ep*mtt^4*mWW^8*s^4*t + 11976*ep^2*mtt^4*mWW^8*s^4*t + 69604*ep^3*mtt^4*mWW^8*s^4*t + 210192*ep^4*mtt^4*mWW^8*s^4*t + 349604*ep^5*mtt^4*mWW^8*s^4*t + 304460*ep^6*mtt^4*mWW^8*s^4*t + 108608*ep^7*mtt^4*mWW^8*s^4*t - 888*ep*mtt^3*mWW^9*s^4*t - 11397*ep^2*mtt^3*mWW^9*s^4*t - 57435*ep^3*mtt^3*mWW^9*s^4*t - 153193*ep^4*mtt^3*mWW^9*s^4*t - 234881*ep^5*mtt^3*mWW^9*s^4*t - 198742*ep^6*mtt^3*mWW^9*s^4*t - 72360*ep^7*mtt^3*mWW^9*s^4*t + 404*ep*mtt^2*mWW^10*s^4*t + 3360*ep^2*mtt^2*mWW^10*s^4*t + 4342*ep^3*mtt^2*mWW^10*s^4*t - 20820*ep^4*mtt^2*mWW^10*s^4*t - 66246*ep^5*mtt^2*mWW^10*s^4*t - 65480*ep^6*mtt^2*mWW^10*s^4*t - 20432*ep^7*mtt^2*mWW^10*s^4*t - 74*ep*mtt*mWW^11*s^4*t + 215*ep^2*mtt*mWW^11*s^4*t + 10367*ep^3*mtt*mWW^11*s^4*t + 52303*ep^4*mtt*mWW^11*s^4*t + 106691*ep^5*mtt*mWW^11*s^4*t + 97946*ep^6*mtt*mWW^11*s^4*t + 33336*ep^7*mtt*mWW^11*s^4*t - 8*ep^2*mWW^12*s^4*t - 1360*ep^3*mWW^12*s^4*t - 7920*ep^4*mWW^12*s^4*t - 17288*ep^5*mWW^12*s^4*t - 16576*ep^6*mWW^12*s^4*t - 5856*ep^7*mWW^12*s^4*t + 60*ep*mtt^4*mWW^7*s^5*t + 916*ep^2*mtt^4*mWW^7*s^5*t + 5596*ep^3*mtt^4*mWW^7*s^5*t + 17524*ep^4*mtt^4*mWW^7*s^5*t + 29776*ep^5*mtt^4*mWW^7*s^5*t + 26128*ep^6*mtt^4*mWW^7*s^5*t + 9280*ep^7*mtt^4*mWW^7*s^5*t - 196*ep*mtt^3*mWW^8*s^5*t - 2672*ep^2*mtt^3*mWW^8*s^5*t - 14176*ep^3*mtt^3*mWW^8*s^5*t - 39080*ep^4*mtt^3*mWW^8*s^5*t - 60412*ep^5*mtt^3*mWW^8*s^5*t - 50264*ep^6*mtt^3*mWW^8*s^5*t - 17664*ep^7*mtt^3*mWW^8*s^5*t + 260*ep*mtt^2*mWW^9*s^5*t + 2516*ep^2*mtt^2*mWW^9*s^5*t + 7812*ep^3*mtt^2*mWW^9*s^5*t + 8324*ep^4*mtt^2*mWW^9*s^5*t - 1512*ep^5*mtt^2*mWW^9*s^5*t - 6808*ep^6*mtt^2*mWW^9*s^5*t - 2096*ep^7*mtt^2*mWW^9*s^5*t - 124*ep*mtt*mWW^10*s^5*t - 688*ep^2*mtt*mWW^10*s^5*t + 2888*ep^3*mtt*mWW^10*s^5*t + 24344*ep^4*mtt*mWW^10*s^5*t + 55556*ep^5*mtt*mWW^10*s^5*t + 52952*ep^6*mtt*mWW^10*s^5*t + 18144*ep^7*mtt*mWW^10*s^5*t - 72*ep^2*mWW^11*s^5*t - 2120*ep^3*mWW^11*s^5*t - 11112*ep^4*mWW^11*s^5*t - 23408*ep^5*mWW^11*s^5*t - 22008*ep^6*mWW^11*s^5*t - 7664*ep^7*mWW^11*s^5*t + 90*ep*mtt^9*mWW^6*t^2 + 1374*ep^2*mtt^9*mWW^6*t^2 + 8394*ep^3*mtt^9*mWW^6*t^2 + 26286*ep^4*mtt^9*mWW^6*t^2 + 44664*ep^5*mtt^9*mWW^6*t^2 + 39192*ep^6*mtt^9*mWW^6*t^2 + 13920*ep^7*mtt^9*mWW^6*t^2 - 312*ep*mtt^8*mWW^7*t^2 - 4704*ep^2*mtt^8*mWW^7*t^2 - 28512*ep^3*mtt^8*mWW^7*t^2 - 88992*ep^4*mtt^8*mWW^7*t^2 - 151296*ep^5*mtt^8*mWW^7*t^2 - 133248*ep^6*mtt^8*mWW^7*t^2 - 47616*ep^7*mtt^8*mWW^7*t^2 + 372*ep*mtt^7*mWW^8*t^2 + 5544*ep^2*mtt^7*mWW^8*t^2 + 33420*ep^3*mtt^7*mWW^8*t^2 + 104400*ep^4*mtt^7*mWW^8*t^2 + 178608*ep^5*mtt^7*mWW^8*t^2 + 158976*ep^6*mtt^7*mWW^8*t^2 + 57600*ep^7*mtt^7*mWW^8*t^2 - 144*ep*mtt^6*mWW^9*t^2 - 2148*ep^2*mtt^6*mWW^9*t^2 - 13128*ep^3*mtt^6*mWW^9*t^2 - 42108*ep^4*mtt^6*mWW^9*t^2 - 74688*ep^5*mtt^6*mWW^9*t^2 - 69360*ep^6*mtt^6*mWW^9*t^2 - 26304*ep^7*mtt^6*mWW^9*t^2 - 30*ep*mtt^5*mWW^10*t^2 - 390*ep^2*mtt^5*mWW^10*t^2 - 1926*ep^3*mtt^5*mWW^10*t^2 - 4446*ep^4*mtt^5*mWW^10*t^2 - 4584*ep^5*mtt^5*mWW^10*t^2 - 1176*ep^6*mtt^5*mWW^10*t^2 + 672*ep^7*mtt^5*mWW^10*t^2 + 24*ep*mtt^4*mWW^11*t^2 + 324*ep^2*mtt^4*mWW^11*t^2 + 1752*ep^3*mtt^4*mWW^11*t^2 + 4860*ep^4*mtt^4*mWW^11*t^2 + 7296*ep^5*mtt^4*mWW^11*t^2 + 5616*ep^6*mtt^4*mWW^11*t^2 + 1728*ep^7*mtt^4*mWW^11*t^2 - 276*ep*mtt^8*mWW^6*s*t^2 - 4300*ep^2*mtt^8*mWW^6*s*t^2 - 26728*ep^3*mtt^8*mWW^6*s*t^2 - 84952*ep^4*mtt^8*mWW^6*s*t^2 - 146272*ep^5*mtt^8*mWW^6*s*t^2 - 129952*ep^6*mtt^8*mWW^6*s*t^2 - 46720*ep^7*mtt^8*mWW^6*s*t^2 + 250*ep*mtt^7*mWW^7*s*t^2 + 4048*ep^2*mtt^7*mWW^7*s*t^2 + 26396*ep^3*mtt^7*mWW^7*s*t^2 + 88788*ep^4*mtt^7*mWW^7*s*t^2 + 162874*ep^5*mtt^7*mWW^7*s*t^2 + 154892*ep^6*mtt^7*mWW^7*s*t^2 + 59792*ep^7*mtt^7*mWW^7*s*t^2 + 1240*ep*mtt^6*mWW^8*s*t^2 + 18098*ep^2*mtt^6*mWW^8*s*t^2 + 105508*ep^3*mtt^6*mWW^8*s*t^2 + 314226*ep^4*mtt^6*mWW^8*s*t^2 + 504968*ep^5*mtt^6*mWW^8*s*t^2 + 415672*ep^6*mtt^6*mWW^8*s*t^2 + 136928*ep^7*mtt^6*mWW^8*s*t^2 - 2340*ep*mtt^5*mWW^9*s*t^2 - 34224*ep^2*mtt^5*mWW^9*s*t^2 - 201598*ep^3*mtt^5*mWW^9*s*t^2 - 612424*ep^4*mtt^5*mWW^9*s*t^2 - 1013618*ep^5*mtt^5*mWW^9*s*t^2 - 867932*ep^6*mtt^5*mWW^9*s*t^2 - 300624*ep^7*mtt^5*mWW^9*s*t^2 + 1220*ep*mtt^4*mWW^10*s*t^2 + 17846*ep^2*mtt^4*mWW^10*s*t^2 + 105988*ep^3*mtt^4*mWW^10*s*t^2 + 327466*ep^4*mtt^4*mWW^10*s*t^2 + 555552*ep^5*mtt^4*mWW^10*s*t^2 + 490728*ep^6*mtt^4*mWW^10*s*t^2 + 176160*ep^7*mtt^4*mWW^10*s*t^2 + 26*ep*mtt^3*mWW^11*s*t^2 + 148*ep^2*mtt^3*mWW^11*s*t^2 - 862*ep^3*mtt^3*mWW^11*s*t^2 - 9104*ep^4*mtt^3*mWW^11*s*t^2 - 27784*ep^5*mtt^3*mWW^11*s*t^2 - 36224*ep^6*mtt^3*mWW^11*s*t^2 - 17280*ep^7*mtt^3*mWW^11*s*t^2 - 120*ep*mtt^2*mWW^12*s*t^2 - 1616*ep^2*mtt^2*mWW^12*s*t^2 - 8704*ep^3*mtt^2*mWW^12*s*t^2 - 24000*ep^4*mtt^2*mWW^12*s*t^2 - 35720*ep^5*mtt^2*mWW^12*s*t^2 - 27184*ep^6*mtt^2*mWW^12*s*t^2 - 8256*ep^7*mtt^2*mWW^12*s*t^2 - 120*mtt^7*mWW^6*s^2*t^2 - 1160*ep*mtt^7*mWW^6*s^2*t^2 - 616*ep^2*mtt^7*mWW^6*s^2*t^2 + 31244*ep^3*mtt^7*mWW^6*s^2*t^2 + 152636*ep^4*mtt^7*mWW^6*s^2*t^2 + 315344*ep^5*mtt^7*mWW^6*s^2*t^2 + 309872*ep^6*mtt^7*mWW^6*s^2*t^2 + 118720*ep^7*mtt^7*mWW^6*s^2*t^2 + 416*mtt^6*mWW^7*s^2*t^2 + 5970*ep*mtt^6*mWW^7*s^2*t^2 + 32530*ep^2*mtt^6*mWW^7*s^2*t^2 + 78522*ep^3*mtt^6*mWW^7*s^2*t^2 + 51298*ep^4*mtt^6*mWW^7*s^2*t^2 - 126008*ep^5*mtt^6*mWW^7*s^2*t^2 - 249848*ep^6*mtt^6*mWW^7*s^2*t^2 - 129488*ep^7*mtt^6*mWW^7*s^2*t^2 - 496*mtt^5*mWW^8*s^2*t^2 - 11084*ep*mtt^5*mWW^8*s^2*t^2 - 97715*ep^2*mtt^5*mWW^8*s^2*t^2 - 444383*ep^3*mtt^5*mWW^8*s^2*t^2 - 1131063*ep^4*mtt^5*mWW^8*s^2*t^2 - 1617993*ep^5*mtt^5*mWW^8*s^2*t^2 - 1207386*ep^6*mtt^5*mWW^8*s^2*t^2 - 362264*ep^7*mtt^5*mWW^8*s^2*t^2 + 192*mtt^4*mWW^9*s^2*t^2 + 8800*ep*mtt^4*mWW^9*s^2*t^2 + 103316*ep^2*mtt^4*mWW^9*s^2*t^2 + 556156*ep^3*mtt^4*mWW^9*s^2*t^2 + 1602336*ep^4*mtt^4*mWW^9*s^2*t^2 + 2553016*ep^5*mtt^4*mWW^9*s^2*t^2 + 2118536*ep^6*mtt^4*mWW^9*s^2*t^2 + 712816*ep^7*mtt^4*mWW^9*s^2*t^2 + 40*mtt^3*mWW^10*s^2*t^2 - 2212*ep*mtt^3*mWW^10*s^2*t^2 - 37543*ep^2*mtt^3*mWW^10*s^2*t^2 - 232851*ep^3*mtt^3*mWW^10*s^2*t^2 - 732183*ep^4*mtt^3*mWW^10*s^2*t^2 - 1250481*ep^5*mtt^3*mWW^10*s^2*t^2 - 1105466*ep^6*mtt^3*mWW^10*s^2*t^2 - 395512*ep^7*mtt^3*mWW^10*s^2*t^2 - 32*mtt^2*mWW^11*s^2*t^2 - 530*ep*mtt^2*mWW^11*s^2*t^2 - 2752*ep^2*mtt^2*mWW^11*s^2*t^2 - 3136*ep^3*mtt^2*mWW^11*s^2*t^2 + 18116*ep^4*mtt^2*mWW^11*s^2*t^2 + 69146*ep^5*mtt^2*mWW^11*s^2*t^2 + 91300*ep^6*mtt^2*mWW^11*s^2*t^2 + 42736*ep^7*mtt^2*mWW^11*s^2*t^2 + 216*ep*mtt*mWW^12*s^2*t^2 + 2832*ep^2*mtt*mWW^12*s^2*t^2 + 15008*ep^3*mtt*mWW^12*s^2*t^2 + 41152*ep^4*mtt*mWW^12*s^2*t^2 + 61480*ep^5*mtt*mWW^12*s^2*t^2 + 47248*ep^6*mtt*mWW^12*s^2*t^2 + 14528*ep^7*mtt*mWW^12*s^2*t^2 - 4*ep^2*mWW^13*s^2*t^2 - 32*ep^3*mWW^13*s^2*t^2 - 84*ep^4*mWW^13*s^2*t^2 - 88*ep^5*mWW^13*s^2*t^2 - 32*ep^6*mWW^13*s^2*t^2 + 360*mtt^6*mWW^6*s^3*t^2 + 4236*ep*mtt^6*mWW^6*s^3*t^2 + 13908*ep^2*mtt^6*mWW^6*s^3*t^2 - 17304*ep^3*mtt^6*mWW^6*s^3*t^2 - 211056*ep^4*mtt^6*mWW^6*s^3*t^2 - 515040*ep^5*mtt^6*mWW^6*s^3*t^2 - 541824*ep^6*mtt^6*mWW^6*s^3*t^2 - 215040*ep^7*mtt^6*mWW^6*s^3*t^2 - 1152*mtt^5*mWW^7*s^3*t^2 - 15446*ep*mtt^5*mWW^7*s^3*t^2 - 74352*ep^2*mtt^5*mWW^7*s^3*t^2 - 127420*ep^3*mtt^5*mWW^7*s^3*t^2 + 115480*ep^4*mtt^5*mWW^7*s^3*t^2 + 734890*ep^5*mtt^5*mWW^7*s^3*t^2 + 976240*ep^6*mtt^5*mWW^7*s^3*t^2 + 437152*ep^7*mtt^5*mWW^7*s^3*t^2 + 1232*mtt^4*mWW^8*s^3*t^2 + 20476*ep*mtt^4*mWW^8*s^3*t^2 + 137633*ep^2*mtt^4*mWW^8*s^3*t^2 + 473579*ep^3*mtt^4*mWW^8*s^3*t^2 + 870441*ep^4*mtt^4*mWW^8*s^3*t^2 + 793325*ep^5*mtt^4*mWW^8*s^3*t^2 + 244890*ep^6*mtt^4*mWW^8*s^3*t^2 - 44488*ep^7*mtt^4*mWW^8*s^3*t^2 - 384*mtt^3*mWW^9*s^3*t^2 - 10928*ep*mtt^3*mWW^9*s^3*t^2 - 106967*ep^2*mtt^3*mWW^9*s^3*t^2 - 504211*ep^3*mtt^3*mWW^9*s^3*t^2 - 1280675*ep^4*mtt^3*mWW^9*s^3*t^2 - 1796841*ep^5*mtt^3*mWW^9*s^3*t^2 - 1309002*ep^6*mtt^3*mWW^9*s^3*t^2 - 384184*ep^7*mtt^3*mWW^9*s^3*t^2 - 120*mtt^2*mWW^10*s^3*t^2 + 1016*ep*mtt^2*mWW^10*s^3*t^2 + 27229*ep^2*mtt^2*mWW^10*s^3*t^2 + 168247*ep^3*mtt^2*mWW^10*s^3*t^2 + 487617*ep^4*mtt^2*mWW^10*s^3*t^2 + 754497*ep^5*mtt^2*mWW^10*s^3*t^2 + 609698*ep^6*mtt^2*mWW^10*s^3*t^2 + 203688*ep^7*mtt^2*mWW^10*s^3*t^2 + 64*mtt*mWW^11*s^3*t^2 + 726*ep*mtt*mWW^11*s^3*t^2 + 3357*ep^2*mtt*mWW^11*s^3*t^2 + 11207*ep^3*mtt*mWW^11*s^3*t^2 + 29757*ep^4*mtt*mWW^11*s^3*t^2 + 46807*ep^5*mtt*mWW^11*s^3*t^2 + 33378*ep^6*mtt*mWW^11*s^3*t^2 + 6808*ep^7*mtt*mWW^11*s^3*t^2 - 80*ep*mWW^12*s^3*t^2 - 1048*ep^2*mWW^12*s^3*t^2 - 6594*ep^3*mWW^12*s^3*t^2 - 21404*ep^4*mWW^12*s^3*t^2 - 36358*ep^5*mWW^12*s^3*t^2 - 30660*ep^6*mWW^12*s^3*t^2 - 10080*ep^7*mWW^12*s^3*t^2 - 360*mtt^5*mWW^6*s^4*t^2 - 4338*ep*mtt^5*mWW^6*s^4*t^2 - 15638*ep^2*mtt^5*mWW^6*s^4*t^2 + 5818*ep^3*mtt^5*mWW^6*s^4*t^2 + 172582*ep^4*mtt^5*mWW^6*s^4*t^2 + 445816*ep^5*mtt^5*mWW^6*s^4*t^2 + 477880*ep^6*mtt^5*mWW^6*s^4*t^2 + 191200*ep^7*mtt^5*mWW^6*s^4*t^2 + 1056*mtt^4*mWW^7*s^4*t^2 + 13518*ep*mtt^4*mWW^7*s^4*t^2 + 58192*ep^2*mtt^4*mWW^7*s^4*t^2 + 57124*ep^3*mtt^4*mWW^7*s^4*t^2 - 284804*ep^4*mtt^4*mWW^7*s^4*t^2 - 959830*ep^5*mtt^4*mWW^7*s^4*t^2 - 1127664*ep^6*mtt^4*mWW^7*s^4*t^2 - 476128*ep^7*mtt^4*mWW^7*s^4*t^2 - 976*mtt^3*mWW^8*s^4*t^2 - 14152*ep*mtt^3*mWW^8*s^4*t^2 - 78690*ep^2*mtt^3*mWW^8*s^4*t^2 - 199574*ep^3*mtt^3*mWW^8*s^4*t^2 - 165918*ep^4*mtt^3*mWW^8*s^4*t^2 + 227066*ep^5*mtt^3*mWW^8*s^4*t^2 + 533820*ep^6*mtt^3*mWW^8*s^4*t^2 + 286992*ep^7*mtt^3*mWW^8*s^4*t^2 + 192*mtt^2*mWW^9*s^4*t^2 + 4792*ep*mtt^2*mWW^9*s^4*t^2 + 44103*ep^2*mtt^2*mWW^9*s^4*t^2 + 201637*ep^3*mtt^2*mWW^9*s^4*t^2 + 489199*ep^4*mtt^2*mWW^9*s^4*t^2 + 626903*ep^5*mtt^2*mWW^9*s^4*t^2 + 385862*ep^6*mtt^2*mWW^9*s^4*t^2 + 82136*ep^7*mtt^2*mWW^9*s^4*t^2 + 120*mtt*mWW^10*s^4*t^2 + 506*ep*mtt*mWW^10*s^4*t^2 - 6532*ep^2*mtt*mWW^10*s^4*t^2 - 62254*ep^3*mtt*mWW^10*s^4*t^2 - 211664*ep^4*mtt*mWW^10*s^4*t^2 - 351120*ep^5*mtt*mWW^10*s^4*t^2 - 286088*ep^6*mtt*mWW^10*s^4*t^2 - 91584*ep^7*mtt*mWW^10*s^4*t^2 - 32*mWW^11*s^4*t^2 - 326*ep*mWW^11*s^4*t^2 - 1555*ep^2*mWW^11*s^4*t^2 - 4431*ep^3*mWW^11*s^4*t^2 - 7915*ep^4*mWW^11*s^4*t^2 - 8275*ep^5*mWW^11*s^4*t^2 - 3970*ep^6*mWW^11*s^4*t^2 - 296*ep^7*mWW^11*s^4*t^2 + 120*mtt^4*mWW^6*s^5*t^2 + 1448*ep*mtt^4*mWW^6*s^5*t^2 + 5272*ep^2*mtt^4*mWW^6*s^5*t^2 - 1424*ep^3*mtt^4*mWW^6*s^5*t^2 - 55496*ep^4*mtt^4*mWW^6*s^5*t^2 - 144512*ep^5*mtt^4*mWW^6*s^5*t^2 - 155168*ep^6*mtt^4*mWW^6*s^5*t^2 - 62080*ep^7*mtt^4*mWW^6*s^5*t^2 - 320*mtt^3*mWW^7*s^5*t^2 - 3980*ep*mtt^3*mWW^7*s^5*t^2 - 15714*ep^2*mtt^3*mWW^7*s^5*t^2 - 6110*ep^3*mtt^3*mWW^7*s^5*t^2 + 118230*ep^4*mtt^3*mWW^7*s^5*t^2 + 339370*ep^5*mtt^3*mWW^7*s^5*t^2 + 379628*ep^6*mtt^3*mWW^7*s^5*t^2 + 156288*ep^7*mtt^3*mWW^7*s^5*t^2 + 240*mtt^2*mWW^8*s^5*t^2 + 3196*ep*mtt^2*mWW^8*s^5*t^2 + 15630*ep^2*mtt^2*mWW^8*s^5*t^2 + 29702*ep^3*mtt^2*mWW^8*s^5*t^2 - 12570*ep^4*mtt^2*mWW^8*s^5*t^2 - 139858*ep^5*mtt^2*mWW^8*s^5*t^2 - 203172*ep^6*mtt^2*mWW^8*s^5*t^2 - 96368*ep^7*mtt^2*mWW^8*s^5*t^2 - 340*ep*mtt*mWW^9*s^5*t^2 - 5022*ep^2*mtt*mWW^9*s^5*t^2 - 30882*ep^3*mtt*mWW^9*s^5*t^2 - 91734*ep^4*mtt*mWW^9*s^5*t^2 - 136218*ep^5*mtt*mWW^9*s^5*t^2 - 94620*ep^6*mtt*mWW^9*s^5*t^2 - 23072*ep^7*mtt*mWW^9*s^5*t^2 - 40*mWW^10*s^5*t^2 - 324*ep*mWW^10*s^5*t^2 - 166*ep^2*mWW^10*s^5*t^2 + 8714*ep^3*mWW^10*s^5*t^2 + 41570*ep^4*mWW^10*s^5*t^2 + 81218*ep^5*mWW^10*s^5*t^2 + 73332*ep^6*mWW^10*s^5*t^2 + 25232*ep^7*mWW^10*s^5*t^2 + 144*ep*mtt^9*mWW^5*t^3 + 2112*ep^2*mtt^9*mWW^5*t^3 + 12444*ep^3*mtt^9*mWW^5*t^3 + 37716*ep^4*mtt^9*mWW^5*t^3 + 62160*ep^5*mtt^9*mWW^5*t^3 + 52944*ep^6*mtt^9*mWW^5*t^3 + 18240*ep^7*mtt^9*mWW^5*t^3 - 1224*ep*mtt^8*mWW^6*t^3 - 18180*ep^2*mtt^8*mWW^6*t^3 - 108384*ep^3*mtt^8*mWW^6*t^3 - 332100*ep^4*mtt^8*mWW^6*t^3 - 553056*ep^5*mtt^8*mWW^6*t^3 - 475920*ep^6*mtt^8*mWW^6*t^3 - 165696*ep^7*mtt^8*mWW^6*t^3 + 3096*ep*mtt^7*mWW^7*t^3 + 45924*ep^2*mtt^7*mWW^7*t^3 + 273984*ep^3*mtt^7*mWW^7*t^3 + 841956*ep^4*mtt^7*mWW^7*t^3 + 1408992*ep^5*mtt^7*mWW^7*t^3 + 1220496*ep^6*mtt^7*mWW^7*t^3 + 428352*ep^7*mtt^7*mWW^7*t^3 - 3240*ep*mtt^6*mWW^8*t^3 - 47886*ep^2*mtt^6*mWW^8*t^3 - 285792*ep^3*mtt^6*mWW^8*t^3 - 882258*ep^4*mtt^6*mWW^8*t^3 - 1488624*ep^5*mtt^6*mWW^8*t^3 - 1303944*ep^6*mtt^6*mWW^8*t^3 - 463776*ep^7*mtt^6*mWW^8*t^3 + 1224*ep*mtt^5*mWW^9*t^3 + 18216*ep^2*mtt^5*mWW^9*t^3 + 110460*ep^3*mtt^5*mWW^9*t^3 + 349524*ep^4*mtt^5*mWW^9*t^3 + 608592*ep^5*mtt^5*mWW^9*t^3 + 552528*ep^6*mtt^5*mWW^9*t^3 + 204096*ep^7*mtt^5*mWW^9*t^3 + 144*ep*mtt^4*mWW^10*t^3 + 1758*ep^2*mtt^4*mWW^10*t^3 + 7776*ep^3*mtt^4*mWW^10*t^3 + 14106*ep^4*mtt^4*mWW^10*t^3 + 5040*ep^5*mtt^4*mWW^10*t^3 - 13272*ep^6*mtt^4*mWW^10*t^3 - 11232*ep^7*mtt^4*mWW^10*t^3 - 144*ep*mtt^3*mWW^11*t^3 - 1944*ep^2*mtt^3*mWW^11*t^3 - 10488*ep^3*mtt^3*mWW^11*t^3 - 28944*ep^4*mtt^3*mWW^11*t^3 - 43104*ep^5*mtt^3*mWW^11*t^3 - 32832*ep^6*mtt^3*mWW^11*t^3 - 9984*ep^7*mtt^3*mWW^11*t^3 - 120*mtt^8*mWW^5*s*t^3 - 2192*ep*mtt^8*mWW^5*s*t^3 - 16256*ep^2*mtt^8*mWW^5*s*t^3 - 63692*ep^3*mtt^8*mWW^5*s*t^3 - 142988*ep^4*mtt^8*mWW^5*s*t^3 - 184400*ep^5*mtt^8*mWW^5*s*t^3 - 126512*ep^6*mtt^8*mWW^5*s*t^3 - 35520*ep^7*mtt^8*mWW^5*s*t^3 + 416*mtt^7*mWW^6*s*t^3 + 9598*ep*mtt^7*mWW^6*s*t^3 + 86828*ep^2*mtt^7*mWW^6*s*t^3 + 405704*ep^3*mtt^7*mWW^6*s*t^3 + 1067784*ep^4*mtt^7*mWW^6*s*t^3 + 1595438*ep^5*mtt^7*mWW^6*s*t^3 + 1260792*ep^6*mtt^7*mWW^6*s*t^3 + 408320*ep^7*mtt^7*mWW^6*s*t^3 - 496*mtt^6*mWW^7*s*t^3 - 13766*ep*mtt^6*mWW^7*s*t^3 - 138362*ep^2*mtt^6*mWW^7*s*t^3 - 694364*ep^3*mtt^6*mWW^7*s*t^3 - 1930530*ep^4*mtt^6*mWW^7*s*t^3 - 3021354*ep^5*mtt^6*mWW^7*s*t^3 - 2490192*ep^6*mtt^6*mWW^7*s*t^3 - 839456*ep^7*mtt^6*mWW^7*s*t^3 + 192*mtt^5*mWW^8*s*t^3 + 4744*ep*mtt^5*mWW^8*s*t^3 + 45866*ep^2*mtt^5*mWW^8*s*t^3 + 231874*ep^3*mtt^5*mWW^8*s*t^3 + 671330*ep^4*mtt^5*mWW^8*s*t^3 + 1119042*ep^5*mtt^5*mWW^8*s*t^3 + 995664*ep^6*mtt^5*mWW^8*s*t^3 + 364448*ep^7*mtt^5*mWW^8*s*t^3 + 40*mtt^4*mWW^9*s*t^3 + 5096*ep*mtt^4*mWW^9*s*t^3 + 67477*ep^2*mtt^4*mWW^9*s*t^3 + 373661*ep^3*mtt^4*mWW^9*s*t^3 + 1070361*ep^4*mtt^4*mWW^9*s*t^3 + 1663067*ep^5*mtt^4*mWW^9*s*t^3 + 1327530*ep^6*mtt^4*mWW^9*s*t^3 + 425528*ep^7*mtt^4*mWW^9*s*t^3 - 32*mtt^3*mWW^10*s*t^3 - 4030*ep*mtt^3*mWW^10*s*t^3 - 53496*ep^2*mtt^3*mWW^10*s*t^3 - 300034*ep^3*mtt^3*mWW^10*s*t^3 - 880632*ep^4*mtt^3*mWW^10*s*t^3 - 1418248*ep^5*mtt^3*mWW^10*s*t^3 - 1186336*ep^6*mtt^3*mWW^10*s*t^3 - 402432*ep^7*mtt^3*mWW^10*s*t^3 + 382*ep*mtt^2*mWW^11*s*t^3 + 5731*ep^2*mtt^2*mWW^11*s*t^3 + 35173*ep^3*mtt^2*mWW^11*s*t^3 + 112995*ep^4*mtt^2*mWW^11*s*t^3 + 199933*ep^5*mtt^2*mWW^11*s*t^3 + 184066*ep^6*mtt^2*mWW^11*s*t^3 + 68600*ep^7*mtt^2*mWW^11*s*t^3 + 168*ep*mtt*mWW^12*s*t^3 + 2212*ep^2*mtt*mWW^12*s*t^3 + 11678*ep^3*mtt*mWW^12*s*t^3 + 31680*ep^4*mtt*mWW^12*s*t^3 + 46522*ep^5*mtt*mWW^12*s*t^3 + 34988*ep^6*mtt*mWW^12*s*t^3 + 10512*ep^7*mtt*mWW^12*s*t^3 + 288*mtt^7*mWW^5*s^2*t^3 + 5208*ep*mtt^7*mWW^5*s^2*t^3 + 37544*ep^2*mtt^7*mWW^5*s^2*t^3 + 140460*ep^3*mtt^7*mWW^5*s^2*t^3 + 295412*ep^4*mtt^7*mWW^5*s^2*t^3 + 348432*ep^5*mtt^7*mWW^5*s^2*t^3 + 210896*ep^6*mtt^7*mWW^5*s^2*t^3 + 48960*ep^7*mtt^7*mWW^5*s^2*t^3 - 176*mtt^6*mWW^6*s^2*t^3 - 10014*ep*mtt^6*mWW^6*s^2*t^3 - 122870*ep^2*mtt^6*mWW^6*s^2*t^3 - 670538*ep^3*mtt^6*mWW^6*s^2*t^3 - 1934250*ep^4*mtt^6*mWW^6*s^2*t^3 - 3064232*ep^5*mtt^6*mWW^6*s^2*t^3 - 2516352*ep^6*mtt^6*mWW^6*s^2*t^3 - 834912*ep^7*mtt^6*mWW^6*s^2*t^3 - 1568*mtt^5*mWW^7*s^2*t^3 - 9506*ep*mtt^5*mWW^7*s^2*t^3 + 64227*ep^2*mtt^5*mWW^7*s^2*t^3 + 780445*ep^3*mtt^5*mWW^7*s^2*t^3 + 2994927*ep^4*mtt^5*mWW^7*s^2*t^3 + 5605325*ep^5*mtt^5*mWW^7*s^2*t^3 + 5192710*ep^6*mtt^5*mWW^7*s^2*t^3 + 1900888*ep^7*mtt^5*mWW^7*s^2*t^3 + 2752*mtt^4*mWW^8*s^2*t^3 + 36072*ep*mtt^4*mWW^8*s^2*t^3 + 170946*ep^2*mtt^4*mWW^8*s^2*t^3 + 285770*ep^3*mtt^4*mWW^8*s^2*t^3 - 325410*ep^4*mtt^4*mWW^8*s^2*t^3 - 1913434*ep^5*mtt^4*mWW^8*s^2*t^3 - 2583592*ep^6*mtt^4*mWW^8*s^2*t^3 - 1176832*ep^7*mtt^4*mWW^8*s^2*t^3 - 1408*mtt^3*mWW^9*s^2*t^3 - 28872*ep*mtt^3*mWW^9*s^2*t^3 - 236338*ep^2*mtt^3*mWW^9*s^2*t^3 - 997844*ep^3*mtt^3*mWW^9*s^2*t^3 - 2320358*ep^4*mtt^3*mWW^9*s^2*t^3 - 2933128*ep^5*mtt^3*mWW^9*s^2*t^3 - 1823548*ep^6*mtt^3*mWW^9*s^2*t^3 - 408416*ep^7*mtt^3*mWW^9*s^2*t^3 - 16*mtt^2*mWW^10*s^2*t^3 + 6254*ep*mtt^2*mWW^10*s^2*t^3 + 89242*ep^2*mtt^2*mWW^10*s^2*t^3 + 506068*ep^3*mtt^2*mWW^10*s^2*t^3 + 1467102*ep^4*mtt^2*mWW^10*s^2*t^3 + 2297326*ep^5*mtt^2*mWW^10*s^2*t^3 + 1841912*ep^6*mtt^2*mWW^10*s^2*t^3 + 590464*ep^7*mtt^2*mWW^10*s^2*t^3 + 128*mtt*mWW^11*s^2*t^3 + 1010*ep*mtt*mWW^11*s^2*t^3 - 1079*ep^2*mtt*mWW^11*s^2*t^3 - 37145*ep^3*mtt*mWW^11*s^2*t^3 - 161719*ep^4*mtt*mWW^11*s^2*t^3 - 322361*ep^5*mtt*mWW^11*s^2*t^3 - 312250*ep^6*mtt*mWW^11*s^2*t^3 - 118296*ep^7*mtt*mWW^11*s^2*t^3 - 152*ep*mWW^12*s^2*t^3 - 1936*ep^2*mWW^12*s^2*t^3 - 10048*ep^3*mWW^12*s^2*t^3 - 27248*ep^4*mWW^12*s^2*t^3 - 40536*ep^5*mWW^12*s^2*t^3 - 31088*ep^6*mWW^12*s^2*t^3 - 9536*ep^7*mWW^12*s^2*t^3 - 144*mtt^6*mWW^5*s^3*t^3 - 3912*ep*mtt^6*mWW^5*s^3*t^3 - 36216*ep^2*mtt^6*mWW^5*s^3*t^3 - 163668*ep^3*mtt^6*mWW^5*s^3*t^3 - 405468*ep^4*mtt^6*mWW^5*s^3*t^3 - 560496*ep^5*mtt^6*mWW^5*s^3*t^3 - 403056*ep^6*mtt^6*mWW^5*s^3*t^3 - 116160*ep^7*mtt^6*mWW^5*s^3*t^3 - 1248*mtt^5*mWW^6*s^3*t^3 - 6906*ep*mtt^5*mWW^6*s^3*t^3 + 56844*ep^2*mtt^5*mWW^6*s^3*t^3 + 627152*ep^3*mtt^5*mWW^6*s^3*t^3 + 2304104*ep^4*mtt^5*mWW^6*s^3*t^3 + 4148382*ep^5*mtt^5*mWW^6*s^3*t^3 + 3698216*ep^6*mtt^5*mWW^6*s^3*t^3 + 1302896*ep^7*mtt^5*mWW^6*s^3*t^3 + 4864*mtt^4*mWW^7*s^3*t^3 + 50256*ep*mtt^4*mWW^7*s^3*t^3 + 105800*ep^2*mtt^4*mWW^7*s^3*t^3 - 610582*ep^3*mtt^4*mWW^7*s^3*t^3 - 3729556*ep^4*mtt^4*mWW^7*s^3*t^3 - 8054174*ep^5*mtt^4*mWW^7*s^3*t^3 - 7993576*ep^6*mtt^4*mWW^7*s^3*t^3 - 3047360*ep^7*mtt^4*mWW^7*s^3*t^3 - 5536*mtt^3*mWW^8*s^3*t^3 - 69516*ep*mtt^3*mWW^8*s^3*t^3 - 293374*ep^2*mtt^3*mWW^8*s^3*t^3 - 269734*ep^3*mtt^3*mWW^8*s^3*t^3 + 1516770*ep^4*mtt^3*mWW^8*s^3*t^3 + 5043558*ep^5*mtt^3*mWW^8*s^3*t^3 + 5944880*ep^6*mtt^3*mWW^8*s^3*t^3 + 2518624*ep^7*mtt^3*mWW^8*s^3*t^3 + 2064*mtt^2*mWW^9*s^3*t^3 + 34136*ep*mtt^2*mWW^9*s^3*t^3 + 221940*ep^2*mtt^2*mWW^9*s^3*t^3 + 709882*ep^3*mtt^2*mWW^9*s^3*t^3 + 1094188*ep^4*mtt^2*mWW^9*s^3*t^3 + 514278*ep^5*mtt^2*mWW^9*s^3*t^3 - 491888*ep^6*mtt^2*mWW^9*s^3*t^3 - 461296*ep^7*mtt^2*mWW^9*s^3*t^3 + 128*mtt*mWW^10*s^3*t^3 - 2954*ep*mtt*mWW^10*s^3*t^3 - 52768*ep^2*mtt*mWW^10*s^3*t^3 - 300798*ep^3*mtt*mWW^10*s^3*t^3 - 825320*ep^4*mtt*mWW^10*s^3*t^3 - 1180752*ep^5*mtt*mWW^10*s^3*t^3 - 836952*ep^6*mtt*mWW^10*s^3*t^3 - 226736*ep^7*mtt*mWW^10*s^3*t^3 - 128*mWW^11*s^3*t^3 - 1104*ep*mWW^11*s^3*t^3 - 1794*ep^2*mWW^11*s^3*t^3 + 11780*ep^3*mWW^11*s^3*t^3 + 59154*ep^4*mWW^11*s^3*t^3 + 112148*ep^5*mWW^11*s^3*t^3 + 101192*ep^6*mWW^11*s^3*t^3 + 36176*ep^7*mWW^11*s^3*t^3 - 96*mtt^5*mWW^5*s^4*t^3 + 248*ep*mtt^5*mWW^5*s^4*t^3 + 14264*ep^2*mtt^5*mWW^5*s^4*t^3 + 98504*ep^3*mtt^5*mWW^5*s^4*t^3 + 308072*ep^4*mtt^5*mWW^5*s^4*t^3 + 502496*ep^5*mtt^5*mWW^5*s^4*t^3 + 414752*ep^6*mtt^5*mWW^5*s^4*t^3 + 136320*ep^7*mtt^5*mWW^5*s^4*t^3 + 1360*mtt^4*mWW^6*s^4*t^3 + 11594*ep*mtt^4*mWW^6*s^4*t^3 - 1566*ep^2*mtt^4*mWW^6*s^4*t^3 - 323902*ep^3*mtt^4*mWW^6*s^4*t^3 - 1415730*ep^4*mtt^4*mWW^6*s^4*t^3 - 2718876*ep^5*mtt^4*mWW^6*s^4*t^3 - 2509952*ep^6*mtt^4*mWW^6*s^4*t^3 - 905936*ep^7*mtt^4*mWW^6*s^4*t^3 - 3424*mtt^3*mWW^7*s^4*t^3 - 36056*ep*mtt^3*mWW^7*s^4*t^3 - 88257*ep^2*mtt^3*mWW^7*s^4*t^3 + 318537*ep^3*mtt^3*mWW^7*s^4*t^3 + 2197279*ep^4*mtt^3*mWW^7*s^4*t^3 + 4827359*ep^5*mtt^3*mWW^7*s^4*t^3 + 4809074*ep^6*mtt^3*mWW^7*s^4*t^3 + 1835864*ep^7*mtt^3*mWW^7*s^4*t^3 + 3072*mtt^2*mWW^8*s^4*t^3 + 35852*ep*mtt^2*mWW^8*s^4*t^3 + 129748*ep^2*mtt^2*mWW^8*s^4*t^3 + 3762*ep^3*mtt^2*mWW^8*s^4*t^3 - 1144188*ep^4*mtt^2*mWW^8*s^4*t^3 - 3092398*ep^5*mtt^2*mWW^8*s^4*t^3 - 3396568*ep^6*mtt^2*mWW^8*s^4*t^3 - 1386544*ep^7*mtt^2*mWW^8*s^4*t^3 - 832*mtt*mWW^9*s^4*t^3 - 11520*ep*mtt*mWW^9*s^4*t^3 - 61295*ep^2*mtt*mWW^9*s^4*t^3 - 155211*ep^3*mtt*mWW^9*s^4*t^3 - 135291*ep^4*mtt*mWW^9*s^4*t^3 + 181483*ep^5*mtt*mWW^9*s^4*t^3 + 456202*ep^6*mtt*mWW^9*s^4*t^3 + 255768*ep^7*mtt*mWW^9*s^4*t^3 - 80*mWW^10*s^4*t^3 - 118*ep*mWW^10*s^4*t^3 + 7322*ep^2*mWW^10*s^4*t^3 + 61334*ep^3*mWW^10*s^4*t^3 + 205194*ep^4*mWW^10*s^4*t^3 + 334928*ep^5*mWW^10*s^4*t^3 + 262780*ep^6*mWW^10*s^4*t^3 + 78352*ep^7*mWW^10*s^4*t^3 + 72*mtt^4*mWW^5*s^5*t^3 + 504*ep*mtt^4*mWW^5*s^5*t^3 - 1448*ep^2*mtt^4*mWW^5*s^5*t^3 - 24048*ep^3*mtt^4*mWW^5*s^5*t^3 - 92744*ep^4*mtt^4*mWW^5*s^5*t^3 - 168192*ep^5*mtt^4*mWW^5*s^5*t^3 - 149024*ep^6*mtt^4*mWW^5*s^5*t^3 - 51840*ep^7*mtt^4*mWW^5*s^5*t^3 - 352*mtt^3*mWW^6*s^5*t^3 - 3048*ep*mtt^3*mWW^6*s^5*t^3 - 1056*ep^2*mtt^3*mWW^6*s^5*t^3 + 69968*ep^3*mtt^3*mWW^6*s^5*t^3 + 310192*ep^4*mtt^3*mWW^6*s^5*t^3 + 592344*ep^5*mtt^3*mWW^6*s^5*t^3 + 543216*ep^6*mtt^3*mWW^6*s^5*t^3 + 195328*ep^7*mtt^3*mWW^6*s^5*t^3 + 624*mtt^2*mWW^7*s^5*t^3 + 5952*ep*mtt^2*mWW^7*s^5*t^3 + 10820*ep^2*mtt^2*mWW^7*s^5*t^3 - 67388*ep^3*mtt^2*mWW^7*s^5*t^3 - 374804*ep^4*mtt^2*mWW^7*s^5*t^3 - 769476*ep^5*mtt^2*mWW^7*s^5*t^3 - 740496*ep^6*mtt^2*mWW^7*s^5*t^3 - 278128*ep^7*mtt^2*mWW^7*s^5*t^3 - 480*mtt*mWW^8*s^5*t^3 - 5016*ep*mtt*mWW^8*s^5*t^3 - 14320*ep^2*mtt*mWW^8*s^5*t^3 + 16904*ep^3*mtt*mWW^8*s^5*t^3 + 185488*ep^4*mtt*mWW^8*s^5*t^3 + 433408*ep^5*mtt*mWW^8*s^5*t^3 + 448560*ep^6*mtt*mWW^8*s^5*t^3 + 178272*ep^7*mtt*mWW^8*s^5*t^3 + 136*mWW^9*s^5*t^3 + 1608*ep*mWW^9*s^5*t^3 + 6004*ep^2*mWW^9*s^5*t^3 + 4564*ep^3*mWW^9*s^5*t^3 - 28132*ep^4*mWW^9*s^5*t^3 - 88084*ep^5*mWW^9*s^5*t^3 - 102256*ep^6*mWW^9*s^5*t^3 - 43632*ep^7*mWW^9*s^5*t^3 - 108*ep*mtt^9*mWW^4*t^4 - 1620*ep^2*mtt^9*mWW^4*t^4 - 9744*ep^3*mtt^9*mWW^4*t^4 - 30096*ep^4*mtt^9*mWW^4*t^4 - 50496*ep^5*mtt^9*mWW^4*t^4 - 43776*ep^6*mtt^9*mWW^4*t^4 - 15360*ep^7*mtt^9*mWW^4*t^4 - 444*ep*mtt^8*mWW^5*t^4 - 6576*ep^2*mtt^8*mWW^5*t^4 - 38904*ep^3*mtt^8*mWW^5*t^4 - 117696*ep^4*mtt^8*mWW^5*t^4 - 192660*ep^5*mtt^8*mWW^5*t^4 - 162360*ep^6*mtt^8*mWW^5*t^4 - 55200*ep^7*mtt^8*mWW^5*t^4 + 4884*ep*mtt^7*mWW^6*t^4 + 71904*ep^2*mtt^7*mWW^6*t^4 + 424608*ep^3*mtt^7*mWW^6*t^4 + 1287804*ep^4*mtt^7*mWW^6*t^4 + 2121456*ep^5*mtt^7*mWW^6*t^4 + 1804944*ep^6*mtt^7*mWW^6*t^4 + 621120*ep^7*mtt^7*mWW^6*t^4 - 11640*ep*mtt^6*mWW^7*t^4 - 170502*ep^2*mtt^6*mWW^7*t^4 - 1004088*ep^3*mtt^6*mWW^7*t^4 - 3044490*ep^4*mtt^6*mWW^7*t^4 - 5024736*ep^5*mtt^6*mWW^7*t^4 - 4290504*ep^6*mtt^6*mWW^7*t^4 - 1483680*ep^7*mtt^6*mWW^7*t^4 + 11388*ep*mtt^5*mWW^8*t^4 + 166395*ep^2*mtt^5*mWW^8*t^4 + 980367*ep^3*mtt^5*mWW^8*t^4 + 2983431*ep^4*mtt^5*mWW^8*t^4 + 4955625*ep^5*mtt^5*mWW^8*t^4 + 4268010*ep^6*mtt^5*mWW^8*t^4 + 1490904*ep^7*mtt^5*mWW^8*t^4 - 4236*ep*mtt^4*mWW^9*t^4 - 62460*ep^2*mtt^4*mWW^9*t^4 - 373440*ep^3*mtt^4*mWW^9*t^4 - 1159620*ep^4*mtt^4*mWW^9*t^4 - 1974084*ep^5*mtt^4*mWW^9*t^4 - 1747560*ep^6*mtt^4*mWW^9*t^4 - 628320*ep^7*mtt^4*mWW^9*t^4 - 132*ep*mtt^3*mWW^10*t^4 - 981*ep^2*mtt^3*mWW^10*t^4 + 723*ep^3*mtt^3*mWW^10*t^4 + 24735*ep^4*mtt^3*mWW^10*t^4 + 82389*ep^5*mtt^3*mWW^10*t^4 + 108978*ep^6*mtt^3*mWW^10*t^4 + 51768*ep^7*mtt^3*mWW^10*t^4 + 288*ep*mtt^2*mWW^11*t^4 + 3840*ep^2*mtt^2*mWW^11*t^4 + 20478*ep^3*mtt^2*mWW^11*t^4 + 55932*ep^4*mtt^2*mWW^11*t^4 + 82506*ep^5*mtt^2*mWW^11*t^4 + 62268*ep^6*mtt^2*mWW^11*t^4 + 18768*ep^7*mtt^2*mWW^11*t^4 - 192*mtt^8*mWW^4*s*t^4 - 1724*ep*mtt^8*mWW^4*s*t^4 - 372*ep^2*mtt^8*mWW^4*s*t^4 + 46408*ep^3*mtt^8*mWW^4*s*t^4 + 213384*ep^4*mtt^8*mWW^4*s*t^4 + 422752*ep^5*mtt^8*mWW^4*s*t^4 + 400224*ep^6*mtt^8*mWW^4*s*t^4 + 147840*ep^7*mtt^8*mWW^4*s*t^4 + 1512*mtt^7*mWW^5*s*t^4 + 20144*ep*mtt^7*mWW^5*s*t^4 + 97508*ep^2*mtt^7*mWW^5*s*t^4 + 180400*ep^3*mtt^7*mWW^5*s*t^4 - 63200*ep^4*mtt^7*mWW^5*s*t^4 - 727076*ep^5*mtt^7*mWW^5*s*t^4 - 988120*ep^6*mtt^7*mWW^5*s*t^4 - 435488*ep^7*mtt^7*mWW^5*s*t^4 - 3712*mtt^6*mWW^6*s*t^4 - 62422*ep*mtt^6*mWW^6*s*t^4 - 427810*ep^2*mtt^6*mWW^6*s*t^4 - 1534250*ep^3*mtt^6*mWW^6*s*t^4 - 3070470*ep^4*mtt^6*mWW^6*s*t^4 - 3364464*ep^5*mtt^6*mWW^6*s*t^4 - 1801304*ep^6*mtt^6*mWW^6*s*t^4 - 330208*ep^7*mtt^6*mWW^6*s*t^4 + 3824*mtt^5*mWW^7*s*t^4 + 79618*ep*mtt^5*mWW^7*s*t^4 + 661328*ep^2*mtt^5*mWW^7*s*t^4 + 2849138*ep^3*mtt^5*mWW^7*s*t^4 + 6890784*ep^4*mtt^5*mWW^7*s*t^4 + 9388476*ep^5*mtt^5*mWW^7*s*t^4 + 6695576*ep^6*mtt^5*mWW^7*s*t^4 + 1934496*ep^7*mtt^5*mWW^7*s*t^4 - 1440*mtt^4*mWW^8*s*t^4 - 38956*ep*mtt^4*mWW^8*s*t^4 - 377221*ep^2*mtt^4*mWW^8*s*t^4 - 1807447*ep^3*mtt^4*mWW^8*s*t^4 - 4759133*ep^4*mtt^4*mWW^8*s*t^4 - 7004017*ep^5*mtt^4*mWW^8*s*t^4 - 5392882*ep^6*mtt^4*mWW^8*s*t^4 - 1688824*ep^7*mtt^4*mWW^8*s*t^4 - 152*mtt^3*mWW^9*s*t^4 - 2496*ep*mtt^3*mWW^9*s*t^4 - 15457*ep^2*mtt^3*mWW^9*s*t^4 - 42281*ep^3*mtt^3*mWW^9*s*t^4 - 31645*ep^4*mtt^3*mWW^9*s*t^4 + 81549*ep^5*mtt^3*mWW^9*s*t^4 + 173234*ep^6*mtt^3*mWW^9*s*t^4 + 92088*ep^7*mtt^3*mWW^9*s*t^4 + 160*mtt^2*mWW^10*s*t^4 + 6630*ep*mtt^2*mWW^10*s*t^4 + 72969*ep^2*mtt^2*mWW^10*s*t^4 + 369631*ep^3*mtt^2*mWW^10*s*t^4 + 1001969*ep^4*mtt^2*mWW^10*s*t^4 + 1498491*ep^5*mtt^2*mWW^10*s*t^4 + 1164174*ep^6*mtt^2*mWW^10*s*t^4 + 366536*ep^7*mtt^2*mWW^10*s*t^4 - 722*ep*mtt*mWW^11*s*t^4 - 10025*ep^2*mtt*mWW^11*s*t^4 - 56873*ep^3*mtt*mWW^11*s*t^4 - 169149*ep^4*mtt*mWW^11*s*t^4 - 277613*ep^5*mtt*mWW^11*s*t^4 - 237482*ep^6*mtt*mWW^11*s*t^4 - 82456*ep^7*mtt*mWW^11*s*t^4 - 72*ep*mWW^12*s*t^4 - 920*ep^2*mWW^12*s*t^4 - 4726*ep^3*mWW^12*s*t^4 - 12540*ep^4*mWW^12*s*t^4 - 18098*ep^5*mWW^12*s*t^4 - 13420*ep^6*mWW^12*s*t^4 - 3984*ep^7*mWW^12*s*t^4 + 792*mtt^7*mWW^4*s^2*t^4 + 8268*ep*mtt^7*mWW^4*s^2*t^4 + 19044*ep^2*mtt^7*mWW^4*s^2*t^4 - 85264*ep^3*mtt^7*mWW^4*s^2*t^4 - 550008*ep^4*mtt^7*mWW^4*s^2*t^4 - 1186432*ep^5*mtt^7*mWW^4*s^2*t^4 - 1164960*ep^6*mtt^7*mWW^4*s^2*t^4 - 438400*ep^7*mtt^7*mWW^4*s^2*t^4 - 4584*mtt^6*mWW^5*s^2*t^4 - 58768*ep*mtt^6*mWW^5*s^2*t^4 - 263584*ep^2*mtt^6*mWW^5*s^2*t^4 - 365200*ep^3*mtt^6*mWW^5*s^2*t^4 + 733192*ep^4*mtt^6*mWW^5*s^2*t^4 + 3097016*ep^5*mtt^6*mWW^5*s^2*t^4 + 3764552*ep^6*mtt^6*mWW^5*s^2*t^4 + 1589648*ep^7*mtt^6*mWW^5*s^2*t^4 + 7416*mtt^5*mWW^6*s^2*t^4 + 117764*ep*mtt^5*mWW^6*s^2*t^4 + 747232*ep^2*mtt^5*mWW^6*s^2*t^4 + 2386944*ep^3*mtt^5*mWW^6*s^2*t^4 + 3898280*ep^4*mtt^5*mWW^6*s^2*t^4 + 2684624*ep^5*mtt^5*mWW^6*s^2*t^4 - 168916*ep^6*mtt^5*mWW^6*s^2*t^4 - 756656*ep^7*mtt^5*mWW^6*s^2*t^4 - 1968*mtt^4*mWW^7*s^2*t^4 - 70742*ep*mtt^4*mWW^7*s^2*t^4 - 749334*ep^2*mtt^4*mWW^7*s^2*t^4 - 3684750*ep^3*mtt^4*mWW^7*s^2*t^4 - 9603522*ep^4*mtt^4*mWW^7*s^2*t^4 - 13608236*ep^5*mtt^4*mWW^7*s^2*t^4 - 9828016*ep^6*mtt^4*mWW^7*s^2*t^4 - 2804784*ep^7*mtt^4*mWW^7*s^2*t^4 - 4536*mtt^3*mWW^8*s^2*t^4 - 30716*ep*mtt^3*mWW^8*s^2*t^4 + 115115*ep^2*mtt^3*mWW^8*s^2*t^4 + 1698599*ep^3*mtt^3*mWW^8*s^2*t^4 + 6516071*ep^4*mtt^3*mWW^8*s^2*t^4 + 11889945*ep^5*mtt^3*mWW^8*s^2*t^4 + 10632226*ep^6*mtt^3*mWW^8*s^2*t^4 + 3735896*ep^7*mtt^3*mWW^8*s^2*t^4 + 3384*mtt^2*mWW^9*s^2*t^4 + 46068*ep*mtt^2*mWW^9*s^2*t^4 + 235653*ep^2*mtt^2*mWW^9*s^2*t^4 + 498135*ep^3*mtt^2*mWW^9*s^2*t^4 + 25241*ep^4*mtt^2*mWW^9*s^2*t^4 - 1674875*ep^5*mtt^2*mWW^9*s^2*t^4 - 2587942*ep^6*mtt^2*mWW^9*s^2*t^4 - 1225032*ep^7*mtt^2*mWW^9*s^2*t^4 - 408*mtt*mWW^10*s^2*t^4 - 11284*ep*mtt*mWW^10*s^2*t^4 - 106013*ep^2*mtt*mWW^10*s^2*t^4 - 476239*ep^3*mtt*mWW^10*s^2*t^4 - 1124545*ep^4*mtt*mWW^10*s^2*t^4 - 1395121*ep^5*mtt*mWW^10*s^2*t^4 - 821846*ep^6*mtt*mWW^10*s^2*t^4 - 163112*ep^7*mtt*mWW^10*s^2*t^4 - 96*mWW^11*s^2*t^4 - 590*ep*mWW^11*s^2*t^4 + 2439*ep^2*mWW^11*s^2*t^4 + 33487*ep^3*mWW^11*s^2*t^4 + 127683*ep^4*mWW^11*s^2*t^4 + 235463*ep^5*mWW^11*s^2*t^4 + 213878*ep^6*mWW^11*s^2*t^4 + 76264*ep^7*mWW^11*s^2*t^4 - 1224*mtt^6*mWW^4*s^3*t^4 - 13380*ep*mtt^6*mWW^4*s^3*t^4 - 38700*ep^2*mtt^6*mWW^4*s^3*t^4 + 74784*ep^3*mtt^6*mWW^4*s^3*t^4 + 670680*ep^4*mtt^6*mWW^4*s^3*t^4 + 1527744*ep^5*mtt^6*mWW^4*s^3*t^4 + 1531296*ep^6*mtt^6*mWW^4*s^3*t^4 + 581760*ep^7*mtt^6*mWW^4*s^3*t^4 + 5112*mtt^5*mWW^5*s^3*t^4 + 64404*ep*mtt^5*mWW^5*s^3*t^4 + 282628*ep^2*mtt^5*mWW^5*s^3*t^4 + 362220*ep^3*mtt^5*mWW^5*s^3*t^4 - 913896*ep^4*mtt^5*mWW^5*s^3*t^4 - 3576260*ep^5*mtt^5*mWW^5*s^3*t^4 - 4290144*ep^6*mtt^5*mWW^5*s^3*t^4 - 1804896*ep^7*mtt^5*mWW^5*s^3*t^4 - 5112*mtt^4*mWW^6*s^3*t^4 - 84458*ep*mtt^4*mWW^6*s^3*t^4 - 562030*ep^2*mtt^4*mWW^6*s^3*t^4 - 1884654*ep^3*mtt^4*mWW^6*s^3*t^4 - 3225310*ep^4*mtt^4*mWW^6*s^3*t^4 - 2359072*ep^5*mtt^4*mWW^6*s^3*t^4 + 34716*ep^6*mtt^4*mWW^6*s^3*t^4 + 618256*ep^7*mtt^4*mWW^6*s^3*t^4 - 3344*mtt^3*mWW^7*s^3*t^4 - 3052*ep*mtt^3*mWW^7*s^3*t^4 + 345295*ep^2*mtt^3*mWW^7*s^3*t^4 + 2577797*ep^3*mtt^3*mWW^7*s^3*t^4 + 8068555*ep^4*mtt^3*mWW^7*s^3*t^4 + 12808911*ep^5*mtt^3*mWW^7*s^3*t^4 + 10129502*ep^6*mtt^3*mWW^7*s^3*t^4 + 3158728*ep^7*mtt^3*mWW^7*s^3*t^4 + 7944*mtt^2*mWW^8*s^3*t^4 + 73644*ep*mtt^2*mWW^8*s^3*t^4 + 95785*ep^2*mtt^2*mWW^8*s^3*t^4 - 1176779*ep^3*mtt^2*mWW^8*s^3*t^4 - 5837931*ep^4*mtt^2*mWW^8*s^3*t^4 - 11508989*ep^5*mtt^2*mWW^8*s^3*t^4 - 10680818*ep^6*mtt^2*mWW^8*s^3*t^4 - 3846888*ep^7*mtt^2*mWW^8*s^3*t^4 - 3624*mtt*mWW^9*s^3*t^4 - 41912*ep*mtt*mWW^9*s^3*t^4 - 160645*ep^2*mtt*mWW^9*s^3*t^4 - 111665*ep^3*mtt*mWW^9*s^3*t^4 + 879303*ep^4*mtt*mWW^9*s^3*t^4 + 2692677*ep^5*mtt*mWW^9*s^3*t^4 + 3070746*ep^6*mtt*mWW^9*s^3*t^4 + 1274328*ep^7*mtt*mWW^9*s^3*t^4 + 248*mWW^10*s^3*t^4 + 4754*ep*mWW^10*s^3*t^4 + 37427*ep^2*mWW^10*s^3*t^4 + 156953*ep^3*mWW^10*s^3*t^4 + 358359*ep^4*mWW^10*s^3*t^4 + 423149*ep^5*mWW^10*s^3*t^4 + 218142*ep^6*mWW^10*s^3*t^4 + 24856*ep^7*mWW^10*s^3*t^4 + 840*mtt^5*mWW^4*s^4*t^4 + 9392*ep*mtt^5*mWW^4*s^4*t^4 + 29856*ep^2*mtt^5*mWW^4*s^4*t^4 - 30688*ep^3*mtt^5*mWW^4*s^4*t^4 - 394392*ep^4*mtt^5*mWW^4*s^4*t^4 - 934720*ep^5*mtt^5*mWW^4*s^4*t^4 - 949728*ep^6*mtt^5*mWW^4*s^4*t^4 - 362880*ep^7*mtt^5*mWW^4*s^4*t^4 - 2520*mtt^4*mWW^5*s^4*t^4 - 31040*ep*mtt^4*mWW^5*s^4*t^4 - 132034*ep^2*mtt^4*mWW^5*s^4*t^4 - 156410*ep^3*mtt^4*mWW^5*s^4*t^4 + 462326*ep^4*mtt^4*mWW^5*s^4*t^4 + 1710546*ep^5*mtt^4*mWW^5*s^4*t^4 + 2026140*ep^6*mtt^4*mWW^5*s^4*t^4 + 849680*ep^7*mtt^4*mWW^5*s^4*t^4 + 1552*mtt^3*mWW^6*s^4*t^4 + 26424*ep*mtt^3*mWW^6*s^4*t^4 + 185922*ep^2*mtt^3*mWW^6*s^4*t^4 + 691490*ep^3*mtt^3*mWW^6*s^4*t^4 + 1387762*ep^4*mtt^3*mWW^6*s^4*t^4 + 1387686*ep^5*mtt^3*mWW^6*s^4*t^4 + 503116*ep^6*mtt^3*mWW^6*s^4*t^4 - 45680*ep^7*mtt^3*mWW^6*s^4*t^4 + 2064*mtt^2*mWW^7*s^4*t^4 + 13432*ep*mtt^2*mWW^7*s^4*t^4 - 60829*ep^2*mtt^2*mWW^7*s^4*t^4 - 828747*ep^3*mtt^2*mWW^7*s^4*t^4 - 3059953*ep^4*mtt^2*mWW^7*s^4*t^4 - 5297317*ep^5*mtt^2*mWW^7*s^4*t^4 - 4431138*ep^6*mtt^2*mWW^7*s^4*t^4 - 1440680*ep^7*mtt^2*mWW^7*s^4*t^4 - 2904*mtt*mWW^8*s^4*t^4 - 28456*ep*mtt*mWW^8*s^4*t^4 - 54862*ep^2*mtt*mWW^8*s^4*t^4 + 356884*ep^3*mtt*mWW^8*s^4*t^4 + 2018446*ep^4*mtt*mWW^8*s^4*t^4 + 4106652*ep^5*mtt*mWW^8*s^4*t^4 + 3831648*ep^6*mtt*mWW^8*s^4*t^4 + 1371360*ep^7*mtt*mWW^8*s^4*t^4 + 968*mWW^9*s^4*t^4 + 10248*ep*mWW^9*s^4*t^4 + 31827*ep^2*mWW^9*s^4*t^4 - 34209*ep^3*mWW^9*s^4*t^4 - 422709*ep^4*mWW^9*s^4*t^4 - 992287*ep^5*mWW^9*s^4*t^4 - 1000198*ep^6*mWW^9*s^4*t^4 - 379480*ep^7*mWW^9*s^4*t^4 - 216*mtt^4*mWW^4*s^5*t^4 - 2448*ep*mtt^4*mWW^4*s^5*t^4 - 8208*ep^2*mtt^4*mWW^4*s^5*t^4 + 4504*ep^3*mtt^4*mWW^4*s^5*t^4 + 90432*ep^4*mtt^4*mWW^4*s^5*t^4 + 221152*ep^5*mtt^4*mWW^4*s^5*t^4 + 226944*ep^6*mtt^4*mWW^4*s^5*t^4 + 87040*ep^7*mtt^4*mWW^4*s^5*t^4 + 480*mtt^3*mWW^5*s^5*t^4 + 5704*ep*mtt^3*mWW^5*s^5*t^4 + 22058*ep^2*mtt^3*mWW^5*s^5*t^4 + 17894*ep^3*mtt^3*mWW^5*s^5*t^4 - 100726*ep^4*mtt^3*mWW^5*s^5*t^4 - 311566*ep^5*mtt^3*mWW^5*s^5*t^4 - 350068*ep^6*mtt^3*mWW^5*s^5*t^4 - 143744*ep^7*mtt^3*mWW^5*s^5*t^4 - 144*mtt^2*mWW^6*s^5*t^4 - 1832*ep*mtt^2*mWW^6*s^5*t^4 - 14462*ep^2*mtt^2*mWW^6*s^5*t^4 - 83158*ep^3*mtt^2*mWW^6*s^5*t^4 - 263726*ep^4*mtt^2*mWW^6*s^5*t^4 - 425170*ep^5*mtt^2*mWW^6*s^5*t^4 - 323012*ep^6*mtt^2*mWW^6*s^5*t^4 - 88592*ep^7*mtt^2*mWW^6*s^5*t^4 - 288*mtt*mWW^7*s^5*t^4 - 2696*ep*mtt*mWW^7*s^5*t^4 - 378*ep^2*mtt*mWW^7*s^5*t^4 + 92778*ep^3*mtt*mWW^7*s^5*t^4 + 433062*ep^4*mtt*mWW^7*s^5*t^4 + 831630*ep^5*mtt*mWW^7*s^5*t^4 + 733572*ep^6*mtt*mWW^7*s^5*t^4 + 244256*ep^7*mtt*mWW^7*s^5*t^4 + 168*mWW^8*s^5*t^4 + 1272*ep*mWW^8*s^5*t^4 + 990*ep^2*mWW^8*s^5*t^4 - 32018*ep^3*mWW^8*s^5*t^4 - 159042*ep^4*mWW^8*s^5*t^4 - 316046*ep^5*mWW^8*s^5*t^4 - 287436*ep^6*mWW^8*s^5*t^4 - 98960*ep^7*mWW^8*s^5*t^4 - 144*ep*mtt^9*mWW^3*t^5 - 2112*ep^2*mtt^9*mWW^3*t^5 - 12444*ep^3*mtt^9*mWW^3*t^5 - 37716*ep^4*mtt^9*mWW^3*t^5 - 62160*ep^5*mtt^9*mWW^3*t^5 - 52944*ep^6*mtt^9*mWW^3*t^5 - 18240*ep^7*mtt^9*mWW^3*t^5 + 1500*ep*mtt^8*mWW^4*t^5 + 21732*ep^2*mtt^8*mWW^4*t^5 + 126660*ep^3*mtt^8*mWW^4*t^5 + 380388*ep^4*mtt^8*mWW^4*t^5 + 622296*ep^5*mtt^8*mWW^4*t^5 + 527040*ep^6*mtt^8*mWW^4*t^5 + 180864*ep^7*mtt^8*mWW^4*t^5 - 2700*ep*mtt^7*mWW^5*t^5 - 36828*ep^2*mtt^7*mWW^5*t^5 - 203292*ep^3*mtt^7*mWW^5*t^5 - 583368*ep^4*mtt^7*mWW^5*t^5 - 919884*ep^5*mtt^7*mWW^5*t^5 - 756552*ep^6*mtt^7*mWW^5*t^5 - 253536*ep^7*mtt^7*mWW^5*t^5 - 5280*ep*mtt^6*mWW^6*t^5 - 81756*ep^2*mtt^6*mWW^6*t^5 - 501432*ep^3*mtt^6*mWW^6*t^5 - 1561284*ep^4*mtt^6*mWW^6*t^5 - 2616984*ep^5*mtt^6*mWW^6*t^5 - 2251296*ep^6*mtt^6*mWW^6*t^5 - 780288*ep^7*mtt^6*mWW^6*t^5 + 20088*ep*mtt^5*mWW^7*t^5 + 293283*ep^2*mtt^5*mWW^7*t^5 + 1718391*ep^3*mtt^5*mWW^7*t^5 + 5174511*ep^4*mtt^5*mWW^7*t^5 + 8469093*ep^5*mtt^5*mWW^7*t^5 + 7164210*ep^6*mtt^5*mWW^7*t^5 + 2453304*ep^7*mtt^5*mWW^7*t^5 - 20820*ep*mtt^4*mWW^8*t^5 - 299694*ep^2*mtt^4*mWW^8*t^5 - 1737810*ep^3*mtt^4*mWW^8*t^5 - 5200662*ep^4*mtt^4*mWW^8*t^5 - 8490018*ep^5*mtt^4*mWW^8*t^5 - 7183668*ep^6*mtt^4*mWW^8*t^5 - 2465328*ep^7*mtt^4*mWW^8*t^5 + 7764*ep*mtt^3*mWW^9*t^5 + 111951*ep^2*mtt^3*mWW^9*t^5 + 653283*ep^3*mtt^3*mWW^9*t^5 + 1976979*ep^4*mtt^3*mWW^9*t^5 + 3276573*ep^5*mtt^3*mWW^9*t^5 + 2822514*ep^6*mtt^3*mWW^9*t^5 + 987576*ep^7*mtt^3*mWW^9*t^5 - 168*ep*mtt^2*mWW^10*t^5 - 3432*ep^2*mtt^2*mWW^10*t^5 - 26856*ep^3*mtt^2*mWW^10*t^5 - 104376*ep^4*mtt^2*mWW^10*t^5 - 214032*ep^5*mtt^2*mWW^10*t^5 - 220800*ep^6*mtt^2*mWW^10*t^5 - 89856*ep^7*mtt^2*mWW^10*t^5 - 240*ep*mtt*mWW^11*t^5 - 3144*ep^2*mtt*mWW^11*t^5 - 16500*ep^3*mtt*mWW^11*t^5 - 44472*ep^4*mtt*mWW^11*t^5 - 64884*ep^5*mtt*mWW^11*t^5 - 48504*ep^6*mtt*mWW^11*t^5 - 14496*ep^7*mtt*mWW^11*t^5 + 24*mtt^8*mWW^3*s*t^5 + 1030*ep*mtt^8*mWW^3*s*t^5 + 12162*ep^2*mtt^8*mWW^3*s*t^5 + 66498*ep^3*mtt^8*mWW^3*s*t^5 + 194958*ep^4*mtt^8*mWW^3*s*t^5 + 316248*ep^5*mtt^8*mWW^3*s*t^5 + 267480*ep^6*mtt^8*mWW^3*s*t^5 + 92000*ep^7*mtt^8*mWW^3*s*t^5 + 816*mtt^7*mWW^4*s*t^5 + 2776*ep*mtt^7*mWW^4*s*t^5 - 64604*ep^2*mtt^7*mWW^4*s*t^5 - 580668*ep^3*mtt^7*mWW^4*s*t^5 - 2040328*ep^4*mtt^7*mWW^4*s*t^5 - 3608168*ep^5*mtt^7*mWW^4*s*t^5 - 3192456*ep^6*mtt^7*mWW^4*s*t^5 - 1124768*ep^7*mtt^7*mWW^4*s*t^5 - 5496*mtt^6*mWW^5*s*t^5 - 53540*ep*mtt^6*mWW^5*s*t^5 - 78128*ep^2*mtt^6*mWW^5*s*t^5 + 893236*ep^3*mtt^6*mWW^5*s*t^5 + 4670208*ep^4*mtt^6*mWW^5*s*t^5 + 9530408*ep^5*mtt^6*mWW^5*s*t^5 + 9091608*ep^6*mtt^6*mWW^5*s*t^5 + 3355104*ep^7*mtt^6*mWW^5*s*t^5 + 12000*mtt^5*mWW^6*s*t^5 + 157278*ep*mtt^5*mWW^6*s*t^5 + 750120*ep^2*mtt^5*mWW^6*s*t^5 + 1357784*ep^3*mtt^5*mWW^6*s*t^5 - 580224*ep^4*mtt^5*mWW^6*s*t^5 - 5721710*ep^5*mtt^5*mWW^6*s*t^5 - 7673864*ep^6*mtt^5*mWW^6*s*t^5 - 3354944*ep^7*mtt^5*mWW^6*s*t^5 - 11320*mtt^4*mWW^7*s*t^5 - 189546*ep*mtt^4*mWW^7*s*t^5 - 1282052*ep^2*mtt^4*mWW^7*s*t^5 - 4460584*ep^3*mtt^4*mWW^7*s*t^5 - 8390636*ep^4*mtt^4*mWW^7*s*t^5 - 8110774*ep^5*mtt^4*mWW^7*s*t^5 - 3215032*ep^6*mtt^4*mWW^7*s*t^5 - 86656*ep^7*mtt^4*mWW^7*s*t^5 + 4176*mtt^3*mWW^8*s*t^5 + 96716*ep*mtt^3*mWW^8*s*t^5 + 838322*ep^2*mtt^3*mWW^8*s*t^5 + 3621134*ep^3*mtt^3*mWW^8*s*t^5 + 8515514*ep^4*mtt^3*mWW^8*s*t^5 + 10975754*ep^5*mtt^3*mWW^8*s*t^5 + 7188176*ep^6*mtt^3*mWW^8*s*t^5 + 1835808*ep^7*mtt^3*mWW^8*s*t^5 + 24*mtt^2*mWW^9*s*t^5 - 9728*ep*mtt^2*mWW^9*s*t^5 - 133392*ep^2*mtt^2*mWW^9*s*t^5 - 715746*ep^3*mtt^2*mWW^9*s*t^5 - 1945640*ep^4*mtt^2*mWW^9*s*t^5 - 2844070*ep^5*mtt^2*mWW^9*s*t^5 - 2123336*ep^6*mtt^2*mWW^9*s*t^5 - 632512*ep^7*mtt^2*mWW^9*s*t^5 - 224*mtt*mWW^10*s*t^5 - 5330*ep*mtt*mWW^10*s*t^5 - 46964*ep^2*mtt*mWW^10*s*t^5 - 206142*ep^3*mtt*mWW^10*s*t^5 - 493556*ep^4*mtt*mWW^10*s*t^5 - 647736*ep^5*mtt*mWW^10*s*t^5 - 433392*ep^6*mtt*mWW^10*s*t^5 - 114496*ep^7*mtt*mWW^10*s*t^5 + 344*ep*mWW^11*s*t^5 + 4536*ep^2*mWW^11*s*t^5 + 24488*ep^3*mWW^11*s*t^5 + 69704*ep^4*mWW^11*s*t^5 + 110048*ep^5*mWW^11*s*t^5 + 90816*ep^6*mWW^11*s*t^5 + 30464*ep^7*mWW^11*s*t^5 - 96*mtt^7*mWW^3*s^2*t^5 - 2686*ep*mtt^7*mWW^3*s^2*t^5 - 27610*ep^2*mtt^7*mWW^3*s^2*t^5 - 142002*ep^3*mtt^7*mWW^3*s^2*t^5 - 403942*ep^4*mtt^7*mWW^3*s^2*t^5 - 645336*ep^5*mtt^7*mWW^3*s^2*t^5 - 542008*ep^6*mtt^7*mWW^3*s^2*t^5 - 186080*ep^7*mtt^7*mWW^3*s^2*t^5 - 2960*mtt^6*mWW^4*s^2*t^5 - 22168*ep*mtt^6*mWW^4*s^2*t^5 + 55674*ep^2*mtt^6*mWW^4*s^2*t^5 + 1045022*ep^3*mtt^6*mWW^4*s^2*t^5 + 4161974*ep^4*mtt^6*mWW^4*s^2*t^5 + 7721910*ep^5*mtt^6*mWW^4*s^2*t^5 + 6991516*ep^6*mtt^6*mWW^4*s^2*t^5 + 2493264*ep^7*mtt^6*mWW^4*s^2*t^5 + 16128*mtt^5*mWW^5*s^2*t^5 + 167044*ep*mtt^5*mWW^5*s^2*t^5 + 395940*ep^2*mtt^5*mWW^5*s^2*t^5 - 1522954*ep^3*mtt^5*mWW^5*s^2*t^5 - 10085496*ep^4*mtt^5*mWW^5*s^2*t^5 - 21640362*ep^5*mtt^5*mWW^5*s^2*t^5 - 21072652*ep^6*mtt^5*mWW^5*s^2*t^5 - 7863136*ep^7*mtt^5*mWW^5*s^2*t^5 - 27712*mtt^4*mWW^6*s^2*t^5 - 335294*ep*mtt^4*mWW^6*s^2*t^5 - 1379722*ep^2*mtt^4*mWW^6*s^2*t^5 - 1358598*ep^3*mtt^4*mWW^6*s^2*t^5 + 6002690*ep^4*mtt^4*mWW^6*s^2*t^5 + 20014592*ep^5*mtt^4*mWW^6*s^2*t^5 + 22986340*ep^6*mtt^4*mWW^6*s^2*t^5 + 9441328*ep^7*mtt^4*mWW^6*s^2*t^5 + 17024*mtt^3*mWW^7*s^2*t^5 + 260186*ep*mtt^3*mWW^7*s^2*t^5 + 1582914*ep^2*mtt^3*mWW^7*s^2*t^5 + 4743588*ep^3*mtt^3*mWW^7*s^2*t^5 + 6652586*ep^4*mtt^3*mWW^7*s^2*t^5 + 2048174*ep^5*mtt^3*mWW^7*s^2*t^5 - 4255576*ep^6*mtt^3*mWW^7*s^2*t^5 - 3192016*ep^7*mtt^3*mWW^7*s^2*t^5 + 336*mtt^2*mWW^8*s^2*t^5 - 48452*ep*mtt^2*mWW^8*s^2*t^5 - 673062*ep^2*mtt^2*mWW^8*s^2*t^5 - 3534524*ep^3*mtt^2*mWW^8*s^2*t^5 - 9145646*ep^4*mtt^2*mWW^8*s^2*t^5 - 12310352*ep^5*mtt^2*mWW^8*s^2*t^5 - 8102748*ep^6*mtt^2*mWW^8*s^2*t^5 - 1991216*ep^7*mtt^2*mWW^8*s^2*t^5 - 3104*mtt*mWW^9*s^2*t^5 - 25488*ep*mtt*mWW^9*s^2*t^5 - 2954*ep^2*mtt*mWW^9*s^2*t^5 + 599468*ep^3*mtt*mWW^9*s^2*t^5 + 2534810*ep^4*mtt*mWW^9*s^2*t^5 + 4655608*ep^5*mtt*mWW^9*s^2*t^5 + 4092268*ep^6*mtt*mWW^9*s^2*t^5 + 1400432*ep^7*mtt*mWW^9*s^2*t^5 + 384*mWW^10*s^2*t^5 + 6858*ep*mWW^10*s^2*t^5 + 48364*ep^2*mWW^10*s^2*t^5 + 165632*ep^3*mWW^10*s^2*t^5 + 267448*ep^4*mWW^10*s^2*t^5 + 128934*ep^5*mWW^10*s^2*t^5 - 119988*ep^6*mWW^10*s^2*t^5 - 110256*ep^7*mWW^10*s^2*t^5 + 144*mtt^6*mWW^3*s^3*t^5 + 3318*ep*mtt^6*mWW^3*s^3*t^5 + 30978*ep^2*mtt^6*mWW^3*s^3*t^5 + 151458*ep^3*mtt^6*mWW^3*s^3*t^5 + 419238*ep^4*mtt^6*mWW^3*s^3*t^5 + 660120*ep^5*mtt^6*mWW^3*s^3*t^5 + 550584*ep^6*mtt^6*mWW^3*s^3*t^5 + 188640*ep^7*mtt^6*mWW^3*s^3*t^5 + 3696*mtt^5*mWW^4*s^3*t^5 + 32436*ep*mtt^5*mWW^4*s^3*t^5 - 1714*ep^2*mtt^5*mWW^4*s^3*t^5 - 906350*ep^3*mtt^5*mWW^4*s^3*t^5 - 3982114*ep^4*mtt^5*mWW^4*s^3*t^5 - 7625898*ep^5*mtt^5*mWW^4*s^3*t^5 - 7000944*ep^6*mtt^5*mWW^4*s^3*t^5 - 2512944*ep^7*mtt^5*mWW^4*s^3*t^5 - 15960*mtt^4*mWW^5*s^3*t^5 - 167616*ep*mtt^4*mWW^5*s^3*t^5 - 429649*ep^2*mtt^4*mWW^5*s^3*t^5 + 1229123*ep^3*mtt^4*mWW^5*s^3*t^5 + 8949211*ep^4*mtt^4*mWW^5*s^3*t^5 + 19429109*ep^5*mtt^4*mWW^5*s^3*t^5 + 18957542*ep^6*mtt^4*mWW^5*s^3*t^5 + 7071976*ep^7*mtt^4*mWW^5*s^3*t^5 + 22336*mtt^3*mWW^6*s^3*t^5 + 257664*ep*mtt^3*mWW^6*s^3*t^5 + 969732*ep^2*mtt^3*mWW^6*s^3*t^5 + 512914*ep^3*mtt^3*mWW^6*s^3*t^5 - 5895268*ep^4*mtt^3*mWW^6*s^3*t^5 - 16884962*ep^5*mtt^3*mWW^6*s^3*t^5 - 18486088*ep^6*mtt^3*mWW^6*s^3*t^5 - 7412928*ep^7*mtt^3*mWW^6*s^3*t^5 - 10368*mtt^2*mWW^7*s^3*t^5 - 142218*ep*mtt^2*mWW^7*s^3*t^5 - 786944*ep^2*mtt^2*mWW^7*s^3*t^5 - 2167988*ep^3*mtt^2*mWW^7*s^3*t^5 - 2656232*ep^4*mtt^2*mWW^7*s^3*t^5 + 51198*ep^5*mtt^2*mWW^7*s^3*t^5 + 3065312*ep^6*mtt^2*mWW^7*s^3*t^5 + 1952784*ep^7*mtt^2*mWW^7*s^3*t^5 - 1776*mtt*mWW^8*s^3*t^5 + 60*ep*mtt*mWW^8*s^3*t^5 + 205760*ep^2*mtt*mWW^8*s^3*t^5 + 1489884*ep^3*mtt*mWW^8*s^3*t^5 + 4526956*ep^4*mtt*mWW^8*s^3*t^5 + 6856844*ep^5*mtt*mWW^8*s^3*t^5 + 5056368*ep^6*mtt*mWW^8*s^3*t^5 + 1427632*ep^7*mtt*mWW^8*s^3*t^5 + 1928*mWW^9*s^3*t^5 + 16356*ep*mWW^9*s^3*t^5 + 11597*ep^2*mWW^9*s^3*t^5 - 312401*ep^3*mWW^9*s^3*t^5 - 1378831*ep^4*mWW^9*s^3*t^5 - 2525291*ep^5*mWW^9*s^3*t^5 - 2183094*ep^6*mWW^9*s^3*t^5 - 730520*ep^7*mWW^9*s^3*t^5 - 96*mtt^5*mWW^3*s^4*t^5 - 1978*ep*mtt^5*mWW^3*s^4*t^5 - 17214*ep^2*mtt^5*mWW^3*s^4*t^5 - 80682*ep^3*mtt^5*mWW^3*s^4*t^5 - 217902*ep^4*mtt^5*mWW^3*s^4*t^5 - 338424*ep^5*mtt^5*mWW^3*s^4*t^5 - 280344*ep^6*mtt^5*mWW^3*s^4*t^5 - 95840*ep^7*mtt^5*mWW^3*s^4*t^5 - 1776*mtt^4*mWW^4*s^4*t^5 - 16540*ep*mtt^4*mWW^4*s^4*t^5 - 12080*ep^2*mtt^4*mWW^4*s^4*t^5 + 367320*ep^3*mtt^4*mWW^4*s^4*t^5 + 1729000*ep^4*mtt^4*mWW^4*s^4*t^5 + 3390368*ep^5*mtt^4*mWW^4*s^4*t^5 + 3149300*ep^6*mtt^4*mWW^4*s^4*t^5 + 1137408*ep^7*mtt^4*mWW^4*s^4*t^5 + 6144*mtt^3*mWW^5*s^4*t^5 + 65384*ep*mtt^3*mWW^5*s^4*t^5 + 173553*ep^2*mtt^3*mWW^5*s^4*t^5 - 454033*ep^3*mtt^3*mWW^5*s^4*t^5 - 3440955*ep^4*mtt^3*mWW^5*s^4*t^5 - 7502099*ep^5*mtt^3*mWW^5*s^4*t^5 - 7303970*ep^6*mtt^3*mWW^5*s^4*t^5 - 2711704*ep^7*mtt^3*mWW^5*s^4*t^5 - 6816*mtt^2*mWW^6*s^4*t^5 - 77508*ep*mtt^2*mWW^6*s^4*t^5 - 280920*ep^2*mtt^2*mWW^6*s^4*t^5 - 49326*ep^3*mtt^2*mWW^6*s^4*t^5 + 2155388*ep^4*mtt^2*mWW^6*s^4*t^5 + 5717486*ep^5*mtt^2*mWW^6*s^4*t^5 + 6052216*ep^6*mtt^2*mWW^6*s^4*t^5 + 2369968*ep^7*mtt^2*mWW^6*s^4*t^5 + 2784*mtt*mWW^7*s^4*t^5 + 35234*ep*mtt*mWW^7*s^4*t^5 + 175285*ep^2*mtt*mWW^7*s^4*t^5 + 388733*ep^3*mtt*mWW^7*s^4*t^5 + 182269*ep^4*mtt*mWW^7*s^4*t^5 - 767415*ep^5*mtt*mWW^7*s^4*t^5 - 1336050*ep^6*mtt*mWW^7*s^4*t^5 - 651704*ep^7*mtt*mWW^7*s^4*t^5 - 240*mWW^8*s^4*t^5 - 4592*ep*mWW^8*s^4*t^5 - 38744*ep^2*mWW^8*s^4*t^5 - 173692*ep^3*mWW^8*s^4*t^5 - 416320*ep^4*mWW^8*s^4*t^5 - 519356*ep^5*mWW^8*s^4*t^5 - 301312*ep^6*mWW^8*s^4*t^5 - 55808*ep^7*mWW^8*s^4*t^5 + 24*mtt^4*mWW^3*s^5*t^5 + 460*ep*mtt^4*mWW^3*s^5*t^5 + 3796*ep^2*mtt^4*mWW^3*s^5*t^5 + 17172*ep^3*mtt^4*mWW^3*s^5*t^5 + 45364*ep^4*mtt^4*mWW^3*s^5*t^5 + 69552*ep^5*mtt^4*mWW^3*s^5*t^5 + 57232*ep^6*mtt^4*mWW^3*s^5*t^5 + 19520*ep^7*mtt^4*mWW^3*s^5*t^5 + 224*mtt^3*mWW^4*s^5*t^5 + 1996*ep*mtt^3*mWW^4*s^5*t^5 + 992*ep^2*mtt^3*mWW^4*s^5*t^5 - 51984*ep^3*mtt^3*mWW^4*s^5*t^5 - 248920*ep^4*mtt^3*mWW^4*s^5*t^5 - 500508*ep^5*mtt^3*mWW^4*s^5*t^5 - 474456*ep^6*mtt^3*mWW^4*s^5*t^5 - 173824*ep^7*mtt^3*mWW^4*s^5*t^5 - 816*mtt^2*mWW^5*s^5*t^5 - 9436*ep*mtt^2*mWW^5*s^5*t^5 - 28404*ep^2*mtt^2*mWW^5*s^5*t^5 + 57292*ep^3*mtt^2*mWW^5*s^5*t^5 + 507756*ep^4*mtt^2*mWW^5*s^5*t^5 + 1136608*ep^5*mtt^2*mWW^5*s^5*t^5 + 1109352*ep^6*mtt^2*mWW^5*s^5*t^5 + 408176*ep^7*mtt^2*mWW^5*s^5*t^5 + 864*mtt*mWW^6*s^5*t^5 + 9844*ep*mtt*mWW^6*s^5*t^5 + 34144*ep^2*mtt*mWW^6*s^5*t^5 - 21016*ep^3*mtt*mWW^6*s^5*t^5 - 395192*ep^4*mtt*mWW^6*s^5*t^5 - 947884*ep^5*mtt*mWW^6*s^5*t^5 - 944744*ep^6*mtt*mWW^6*s^5*t^5 - 350048*ep^7*mtt*mWW^6*s^5*t^5 - 296*mWW^7*s^5*t^5 - 2864*ep*mWW^7*s^5*t^5 - 10528*ep^2*mWW^7*s^5*t^5 - 1464*ep^3*mWW^7*s^5*t^5 + 90992*ep^4*mWW^7*s^5*t^5 + 242232*ep^5*mWW^7*s^5*t^5 + 252616*ep^6*mWW^7*s^5*t^5 + 96176*ep^7*mWW^7*s^5*t^5 + 18*ep*mtt^9*mWW^2*t^6 + 246*ep^2*mtt^9*mWW^2*t^6 + 1350*ep^3*mtt^9*mWW^2*t^6 + 3810*ep^4*mtt^9*mWW^2*t^6 + 5832*ep^5*mtt^9*mWW^2*t^6 + 4584*ep^6*mtt^9*mWW^2*t^6 + 1440*ep^7*mtt^9*mWW^2*t^6 + 540*ep*mtt^8*mWW^3*t^6 + 8616*ep^2*mtt^8*mWW^3*t^6 + 54324*ep^3*mtt^8*mWW^3*t^6 + 173664*ep^4*mtt^8*mWW^3*t^6 + 298704*ep^5*mtt^8*mWW^3*t^6 + 263616*ep^6*mtt^8*mWW^3*t^6 + 93696*ep^7*mtt^8*mWW^3*t^6 - 5160*ep*mtt^7*mWW^4*t^6 - 76512*ep^2*mtt^7*mWW^4*t^6 - 454668*ep^3*mtt^7*mWW^4*t^6 - 1386588*ep^4*mtt^7*mWW^4*t^6 - 2295768*ep^5*mtt^7*mWW^4*t^6 - 1962912*ep^6*mtt^7*mWW^4*t^6 - 678912*ep^7*mtt^7*mWW^4*t^6 + 13572*ep*mtt^6*mWW^5*t^6 + 190320*ep^2*mtt^6*mWW^5*t^6 + 1076304*ep^3*mtt^6*mWW^5*t^6 + 3147552*ep^4*mtt^6*mWW^5*t^6 + 5031516*ep^5*mtt^6*mWW^5*t^6 + 4176552*ep^6*mtt^6*mWW^5*t^6 + 1408224*ep^7*mtt^6*mWW^5*t^6 - 8820*ep*mtt^5*mWW^6*t^6 - 109710*ep^2*mtt^5*mWW^6*t^6 - 548718*ep^3*mtt^5*mWW^6*t^6 - 1426806*ep^4*mtt^5*mWW^6*t^6 - 2046486*ep^5*mtt^5*mWW^6*t^6 - 1539468*ep^6*mtt^5*mWW^6*t^6 - 474192*ep^7*mtt^5*mWW^6*t^6 - 12372*ep*mtt^4*mWW^7*t^6 - 189456*ep^2*mtt^4*mWW^7*t^6 - 1150962*ep^3*mtt^4*mWW^7*t^6 - 3554316*ep^4*mtt^4*mWW^7*t^6 - 5915154*ep^5*mtt^4*mWW^7*t^6 - 5057292*ep^6*mtt^4*mWW^7*t^6 - 1743888*ep^7*mtt^4*mWW^7*t^6 + 19800*ep*mtt^3*mWW^8*t^6 + 282477*ep^2*mtt^3*mWW^8*t^6 + 1620393*ep^3*mtt^3*mWW^8*t^6 + 4788729*ep^4*mtt^3*mWW^8*t^6 + 7709523*ep^5*mtt^3*mWW^8*t^6 + 6428094*ep^6*mtt^3*mWW^8*t^6 + 2173704*ep^7*mtt^3*mWW^8*t^6 - 7956*ep*mtt^2*mWW^9*t^6 - 111630*ep^2*mtt^2*mWW^9*t^6 - 632850*ep^3*mtt^2*mWW^9*t^6 - 1859022*ep^4*mtt^2*mWW^9*t^6 - 2990010*ep^5*mtt^2*mWW^9*t^6 - 2500260*ep^6*mtt^2*mWW^9*t^6 - 850032*ep^7*mtt^2*mWW^9*t^6 + 306*ep*mtt*mWW^10*t^6 + 4725*ep^2*mtt*mWW^10*t^6 + 30069*ep^3*mtt*mWW^10*t^6 + 100353*ep^4*mtt*mWW^10*t^6 + 183657*ep^5*mtt*mWW^10*t^6 + 173634*ep^6*mtt*mWW^10*t^6 + 65976*ep^7*mtt*mWW^10*t^6 + 72*ep*mWW^11*t^6 + 924*ep^2*mWW^11*t^6 + 4758*ep^3*mWW^11*t^6 + 12624*ep^4*mWW^11*t^6 + 18186*ep^5*mWW^11*t^6 + 13452*ep^6*mWW^11*t^6 + 3984*ep^7*mWW^11*t^6 - 96*ep*mtt^8*mWW^2*s*t^6 - 1312*ep^2*mtt^8*mWW^2*s*t^6 - 7200*ep^3*mtt^8*mWW^2*s*t^6 - 20320*ep^4*mtt^8*mWW^2*s*t^6 - 31104*ep^5*mtt^8*mWW^2*s*t^6 - 24448*ep^6*mtt^8*mWW^2*s*t^6 - 7680*ep^7*mtt^8*mWW^2*s*t^6 - 344*mtt^7*mWW^3*s*t^6 - 5874*ep*mtt^7*mWW^3*s*t^6 - 48832*ep^2*mtt^7*mWW^3*s*t^6 - 238316*ep^3*mtt^7*mWW^3*s*t^6 - 687656*ep^4*mtt^7*mWW^3*s*t^6 - 1137182*ep^5*mtt^7*mWW^3*s*t^6 - 991700*ep^6*mtt^7*mWW^3*s*t^6 - 353136*ep^7*mtt^7*mWW^3*s*t^6 + 288*mtt^6*mWW^4*s*t^6 + 19728*ep*mtt^6*mWW^4*s*t^6 + 285622*ep^2*mtt^6*mWW^4*s*t^6 + 1766132*ep^3*mtt^6*mWW^4*s*t^6 + 5582382*ep^4*mtt^6*mWW^4*s*t^6 + 9471808*ep^5*mtt^6*mWW^4*s*t^6 + 8221688*ep^6*mtt^6*mWW^4*s*t^6 + 2870112*ep^7*mtt^6*mWW^4*s*t^6 + 5864*mtt^5*mWW^5*s*t^6 + 26768*ep*mtt^5*mWW^5*s*t^6 - 390736*ep^2*mtt^5*mWW^5*s*t^6 - 3844666*ep^3*mtt^5*mWW^5*s*t^6 - 13830304*ep^4*mtt^5*mWW^5*s*t^6 - 24628138*ep^5*mtt^5*mWW^5*s*t^6 - 21775308*ep^6*mtt^5*mWW^5*s*t^6 - 7635600*ep^7*mtt^5*mWW^5*s*t^6 - 16416*mtt^4*mWW^6*s*t^6 - 159402*ep*mtt^4*mWW^6*s*t^6 - 249630*ep^2*mtt^4*mWW^6*s*t^6 + 2425300*ep^3*mtt^4*mWW^6*s*t^6 + 12769526*ep^4*mtt^4*mWW^6*s*t^6 + 25828802*ep^5*mtt^4*mWW^6*s*t^6 + 24360188*ep^6*mtt^4*mWW^6*s*t^6 + 8882512*ep^7*mtt^4*mWW^6*s*t^6 + 16248*mtt^3*mWW^7*s*t^6 + 208870*ep*mtt^3*mWW^7*s*t^6 + 986997*ep^2*mtt^3*mWW^7*s*t^6 + 1825327*ep^3*mtt^3*mWW^7*s*t^6 - 453467*ep^4*mtt^3*mWW^7*s*t^6 - 6737677*ep^5*mtt^3*mWW^7*s*t^6 - 9228634*ep^6*mtt^3*mWW^7*s*t^6 - 4056664*ep^7*mtt^3*mWW^7*s*t^6 - 5984*mtt^2*mWW^8*s*t^6 - 107676*ep*mtt^2*mWW^8*s*t^6 - 776139*ep^2*mtt^2*mWW^8*s*t^6 - 2852805*ep^3*mtt^2*mWW^8*s*t^6 - 5630143*ep^4*mtt^2*mWW^8*s*t^6 - 5716615*ep^5*mtt^2*mWW^8*s*t^6 - 2463222*ep^6*mtt^2*mWW^8*s*t^6 - 165416*ep^7*mtt^2*mWW^8*s*t^6 + 248*mtt*mWW^9*s*t^6 + 16028*ep*mtt*mWW^9*s*t^6 + 182237*ep^2*mtt*mWW^9*s*t^6 + 882543*ep^3*mtt*mWW^9*s*t^6 + 2183121*ep^4*mtt*mWW^9*s*t^6 + 2863477*ep^5*mtt*mWW^9*s*t^6 + 1867250*ep^6*mtt*mWW^9*s*t^6 + 465336*ep^7*mtt*mWW^9*s*t^6 + 96*mWW^10*s*t^6 + 1654*ep*mWW^10*s*t^6 + 11793*ep^2*mWW^10*s*t^6 + 43685*ep^3*mWW^10*s*t^6 + 86861*ep^4*mWW^10*s*t^6 + 86629*ep^5*mWW^10*s*t^6 + 34186*ep^6*mWW^10*s*t^6 + 536*ep^7*mWW^10*s*t^6 + 204*ep*mtt^7*mWW^2*s^2*t^6 + 2788*ep^2*mtt^7*mWW^2*s^2*t^6 + 15300*ep^3*mtt^7*mWW^2*s^2*t^6 + 43180*ep^4*mtt^7*mWW^2*s^2*t^6 + 66096*ep^5*mtt^7*mWW^2*s^2*t^6 + 51952*ep^6*mtt^7*mWW^2*s^2*t^6 + 16320*ep^7*mtt^7*mWW^2*s^2*t^6 + 1352*mtt^6*mWW^3*s^2*t^6 + 17158*ep*mtt^6*mWW^3*s^2*t^6 + 101826*ep^2*mtt^6*mWW^3*s^2*t^6 + 394078*ep^3*mtt^6*mWW^3*s^2*t^6 + 1026586*ep^4*mtt^6*mWW^3*s^2*t^6 + 1651504*ep^5*mtt^6*mWW^3*s^2*t^6 + 1443688*ep^6*mtt^6*mWW^3*s^2*t^6 + 520720*ep^7*mtt^6*mWW^3*s^2*t^6 - 1560*mtt^5*mWW^4*s^2*t^6 - 33472*ep*mtt^5*mWW^4*s^2*t^6 - 405219*ep^2*mtt^5*mWW^4*s^2*t^6 - 2560407*ep^3*mtt^5*mWW^4*s^2*t^6 - 8443283*ep^4*mtt^5*mWW^4*s^2*t^6 - 14802753*ep^5*mtt^5*mWW^4*s^2*t^6 - 13123842*ep^6*mtt^5*mWW^4*s^2*t^6 - 4638328*ep^7*mtt^5*mWW^4*s^2*t^6 - 12648*mtt^4*mWW^5*s^2*t^6 - 100600*ep*mtt^4*mWW^5*s^2*t^6 + 262016*ep^2*mtt^4*mWW^5*s^2*t^6 + 5115928*ep^3*mtt^4*mWW^5*s^2*t^6 + 20779564*ep^4*mtt^4*mWW^5*s^2*t^6 + 38918300*ep^5*mtt^4*mWW^5*s^2*t^6 + 35316160*ep^6*mtt^4*mWW^5*s^2*t^6 + 12561296*ep^7*mtt^4*mWW^5*s^2*t^6 + 32848*mtt^3*mWW^6*s^2*t^6 + 325424*ep*mtt^3*mWW^6*s^2*t^6 + 648487*ep^2*mtt^3*mWW^6*s^2*t^6 - 3692793*ep^3*mtt^3*mWW^6*s^2*t^6 - 21326045*ep^4*mtt^3*mWW^6*s^2*t^6 - 43819475*ep^5*mtt^3*mWW^6*s^2*t^6 - 41488966*ep^6*mtt^3*mWW^6*s^2*t^6 - 15138856*ep^7*mtt^3*mWW^6*s^2*t^6 - 27336*mtt^2*mWW^7*s^2*t^6 - 301990*ep*mtt^2*mWW^7*s^2*t^6 - 1074601*ep^2*mtt^2*mWW^7*s^2*t^6 - 347135*ep^3*mtt^2*mWW^7*s^2*t^6 + 7165983*ep^4*mtt^2*mWW^7*s^2*t^6 + 19408877*ep^5*mtt^2*mWW^7*s^2*t^6 + 20721250*ep^6*mtt^2*mWW^7*s^2*t^6 + 8161048*ep^7*mtt^2*mWW^7*s^2*t^6 + 6408*mtt*mWW^8*s^2*t^6 + 92612*ep*mtt*mWW^8*s^2*t^6 + 546710*ep^2*mtt*mWW^8*s^2*t^6 + 1623040*ep^3*mtt*mWW^8*s^2*t^6 + 2254534*ep^4*mtt*mWW^8*s^2*t^6 + 587184*ep^5*mtt*mWW^8*s^2*t^6 - 1651176*ep^6*mtt*mWW^8*s^2*t^6 - 1195392*ep^7*mtt*mWW^8*s^2*t^6 + 936*mWW^9*s^2*t^6 + 664*ep*mWW^9*s^2*t^6 - 82127*ep^2*mWW^9*s^2*t^6 - 549691*ep^3*mWW^9*s^2*t^6 - 1509039*ep^4*mWW^9*s^2*t^6 - 2029173*ep^5*mWW^9*s^2*t^6 - 1289226*ep^6*mWW^9*s^2*t^6 - 294488*ep^7*mWW^9*s^2*t^6 - 216*ep*mtt^6*mWW^2*s^3*t^6 - 2952*ep^2*mtt^6*mWW^2*s^3*t^6 - 16200*ep^3*mtt^6*mWW^2*s^3*t^6 - 45720*ep^4*mtt^6*mWW^2*s^3*t^6 - 69984*ep^5*mtt^6*mWW^2*s^3*t^6 - 55008*ep^6*mtt^6*mWW^2*s^3*t^6 - 17280*ep^7*mtt^6*mWW^2*s^3*t^6 - 1704*mtt^5*mWW^3*s^3*t^6 - 19686*ep*mtt^5*mWW^3*s^3*t^6 - 97100*ep^2*mtt^5*mWW^3*s^3*t^6 - 307952*ep^3*mtt^5*mWW^3*s^3*t^6 - 717464*ep^4*mtt^5*mWW^3*s^3*t^6 - 1125454*ep^5*mtt^5*mWW^3*s^3*t^6 - 996240*ep^6*mtt^5*mWW^3*s^3*t^6 - 367264*ep^7*mtt^5*mWW^3*s^3*t^6 + 1944*mtt^4*mWW^4*s^3*t^6 + 28668*ep*mtt^4*mWW^4*s^3*t^6 + 278333*ep^2*mtt^4*mWW^4*s^3*t^6 + 1711883*ep^3*mtt^4*mWW^4*s^3*t^6 + 5761861*ep^4*mtt^4*mWW^4*s^3*t^6 + 10328645*ep^5*mtt^4*mWW^4*s^3*t^6 + 9307682*ep^6*mtt^4*mWW^4*s^3*t^6 + 3324184*ep^7*mtt^4*mWW^4*s^3*t^6 + 8080*mtt^3*mWW^5*s^3*t^6 + 71904*ep*mtt^3*mWW^5*s^3*t^6 - 96489*ep^2*mtt^3*mWW^5*s^3*t^6 - 3046873*ep^3*mtt^3*mWW^5*s^3*t^6 - 13035221*ep^4*mtt^3*mWW^5*s^3*t^6 - 24948715*ep^5*mtt^3*mWW^5*s^3*t^6 - 22889950*ep^6*mtt^3*mWW^5*s^3*t^6 - 8184648*ep^7*mtt^3*mWW^5*s^3*t^6 - 18864*mtt^2*mWW^6*s^3*t^6 - 187916*ep*mtt^2*mWW^6*s^3*t^6 - 364925*ep^2*mtt^2*mWW^6*s^3*t^6 + 2223825*ep^3*mtt^2*mWW^6*s^3*t^6 + 12580779*ep^4*mtt^2*mWW^6*s^3*t^6 + 25587799*ep^5*mtt^2*mWW^6*s^3*t^6 + 23999214*ep^6*mtt^2*mWW^6*s^3*t^6 + 8674232*ep^7*mtt^2*mWW^6*s^3*t^6 + 14232*mtt*mWW^7*s^3*t^6 + 144854*ep*mtt*mWW^7*s^3*t^6 + 409303*ep^2*mtt*mWW^7*s^3*t^6 - 498111*ep^3*mtt*mWW^7*s^3*t^6 - 5147133*ep^4*mtt*mWW^7*s^3*t^6 - 11410415*ep^5*mtt*mWW^7*s^3*t^6 - 11081754*ep^6*mtt*mWW^7*s^3*t^6 - 4095896*ep^7*mtt*mWW^7*s^3*t^6 - 3688*mWW^8*s^3*t^6 - 37608*ep*mWW^8*s^3*t^6 - 125738*ep^2*mWW^8*s^3*t^6 - 62540*ep^3*mWW^8*s^3*t^6 + 616770*ep^4*mWW^8*s^3*t^6 + 1661068*ep^5*mWW^8*s^3*t^6 + 1734872*ep^6*mWW^8*s^3*t^6 + 672816*ep^7*mWW^8*s^3*t^6 + 114*ep*mtt^5*mWW^2*s^4*t^6 + 1558*ep^2*mtt^5*mWW^2*s^4*t^6 + 8550*ep^3*mtt^5*mWW^2*s^4*t^6 + 24130*ep^4*mtt^5*mWW^2*s^4*t^6 + 36936*ep^5*mtt^5*mWW^2*s^4*t^6 + 29032*ep^6*mtt^5*mWW^2*s^4*t^6 + 9120*ep^7*mtt^5*mWW^2*s^4*t^6 + 728*mtt^4*mWW^3*s^4*t^6 + 8370*ep*mtt^4*mWW^3*s^4*t^6 + 39512*ep^2*mtt^4*mWW^3*s^4*t^6 + 115572*ep^3*mtt^4*mWW^3*s^4*t^6 + 250084*ep^4*mtt^4*mWW^3*s^4*t^6 + 379462*ep^5*mtt^4*mWW^3*s^4*t^6 + 334376*ep^6*mtt^4*mWW^3*s^4*t^6 + 124032*ep^7*mtt^4*mWW^3*s^4*t^6 - 768*mtt^3*mWW^4*s^4*t^6 - 11144*ep*mtt^3*mWW^4*s^4*t^6 - 94710*ep^2*mtt^3*mWW^4*s^4*t^6 - 524962*ep^3*mtt^3*mWW^4*s^4*t^6 - 1686954*ep^4*mtt^3*mWW^4*s^4*t^6 - 2972642*ep^5*mtt^3*mWW^4*s^4*t^6 - 2666108*ep^6*mtt^3*mWW^4*s^4*t^6 - 952464*ep^7*mtt^3*mWW^4*s^4*t^6 - 2064*mtt^2*mWW^5*s^4*t^6 - 17512*ep*mtt^2*mWW^5*s^4*t^6 + 36061*ep^2*mtt^2*mWW^5*s^4*t^6 + 813591*ep^3*mtt^2*mWW^5*s^4*t^6 + 3332069*ep^4*mtt^2*mWW^5*s^4*t^6 + 6224461*ep^5*mtt^2*mWW^5*s^4*t^6 + 5613474*ep^6*mtt^2*mWW^5*s^4*t^6 + 1980744*ep^7*mtt^2*mWW^5*s^4*t^6 + 3520*mtt*mWW^6*s^4*t^6 + 33334*ep*mtt*mWW^6*s^4*t^6 + 43852*ep^2*mtt*mWW^6*s^4*t^6 - 542066*ep^3*mtt*mWW^6*s^4*t^6 - 2655504*ep^4*mtt*mWW^6*s^4*t^6 - 5124656*ep^5*mtt*mWW^6*s^4*t^6 - 4632648*ep^6*mtt*mWW^6*s^4*t^6 - 1623808*ep^7*mtt*mWW^6*s^4*t^6 - 1416*mWW^7*s^4*t^6 - 13162*ep*mWW^7*s^4*t^6 - 26057*ep^2*mWW^7*s^4*t^6 + 132339*ep^3*mWW^7*s^4*t^6 + 751511*ep^4*mWW^7*s^4*t^6 + 1491431*ep^5*mWW^7*s^4*t^6 + 1358162*ep^6*mWW^7*s^4*t^6 + 476200*ep^7*mWW^7*s^4*t^6 - 24*ep*mtt^4*mWW^2*s^5*t^6 - 328*ep^2*mtt^4*mWW^2*s^5*t^6 - 1800*ep^3*mtt^4*mWW^2*s^5*t^6 - 5080*ep^4*mtt^4*mWW^2*s^5*t^6 - 7776*ep^5*mtt^4*mWW^2*s^5*t^6 - 6112*ep^6*mtt^4*mWW^2*s^5*t^6 - 1920*ep^7*mtt^4*mWW^2*s^5*t^6 - 32*mtt^3*mWW^3*s^5*t^6 - 508*ep*mtt^3*mWW^3*s^5*t^6 - 4022*ep^2*mtt^3*mWW^3*s^5*t^6 - 17706*ep^3*mtt^3*mWW^3*s^5*t^6 - 45214*ep^4*mtt^3*mWW^3*s^5*t^6 - 67034*ep^5*mtt^3*mWW^3*s^5*t^6 - 53740*ep^6*mtt^3*mWW^3*s^5*t^6 - 18048*ep^7*mtt^3*mWW^3*s^5*t^6 + 96*mtt^2*mWW^4*s^5*t^6 + 2028*ep*mtt^2*mWW^4*s^5*t^6 + 15402*ep^2*mtt^2*mWW^4*s^5*t^6 + 61506*ep^3*mtt^2*mWW^4*s^5*t^6 + 147362*ep^4*mtt^2*mWW^4*s^5*t^6 + 214994*ep^5*mtt^2*mWW^4*s^5*t^6 + 175012*ep^6*mtt^2*mWW^4*s^5*t^6 + 60208*ep^7*mtt^2*mWW^4*s^5*t^6 - 96*mtt*mWW^5*s^5*t^6 - 1764*ep*mtt*mWW^5*s^5*t^6 - 15018*ep^2*mtt*mWW^5*s^5*t^6 - 67062*ep^3*mtt*mWW^5*s^5*t^6 - 171970*ep^4*mtt*mWW^5*s^5*t^6 - 258262*ep^5*mtt*mWW^5*s^5*t^6 - 211172*ep^6*mtt*mWW^5*s^5*t^6 - 72032*ep^7*mtt*mWW^5*s^5*t^6 + 32*mWW^6*s^5*t^6 + 268*ep*mWW^6*s^5*t^6 + 3966*ep^2*mWW^6*s^5*t^6 + 25062*ep^3*mWW^6*s^5*t^6 + 74902*ep^4*mWW^6*s^5*t^6 + 118078*ep^5*mWW^6*s^5*t^6 + 96012*ep^6*mWW^6*s^5*t^6 + 31792*ep^7*mWW^6*s^5*t^6 - 204*ep*mtt^8*mWW^2*t^7 - 2676*ep^2*mtt^8*mWW^2*t^7 - 14028*ep^3*mtt^8*mWW^2*t^7 - 37692*ep^4*mtt^8*mWW^2*t^7 - 54840*ep^5*mtt^8*mWW^2*t^7 - 40992*ep^6*mtt^8*mWW^2*t^7 - 12288*ep^7*mtt^8*mWW^2*t^7 + 204*ep*mtt^7*mWW^3*t^7 - 1704*ep^2*mtt^7*mWW^3*t^7 - 34464*ep^3*mtt^7*mWW^3*t^7 - 167652*ep^4*mtt^7*mWW^3*t^7 - 365376*ep^5*mtt^7*mWW^3*t^7 - 377232*ep^6*mtt^7*mWW^3*t^7 - 150336*ep^7*mtt^7*mWW^3*t^7 + 5748*ep*mtt^6*mWW^4*t^7 + 95766*ep^2*mtt^6*mWW^4*t^7 + 622260*ep^3*mtt^6*mWW^4*t^7 + 2030754*ep^4*mtt^6*mWW^4*t^7 + 3543624*ep^5*mtt^6*mWW^4*t^7 + 3159864*ep^6*mtt^6*mWW^4*t^7 + 1131744*ep^7*mtt^6*mWW^4*t^7 - 21060*ep*mtt^5*mWW^5*t^7 - 306510*ep^2*mtt^5*mWW^5*t^7 - 1791114*ep^3*mtt^5*mWW^5*t^7 - 5382798*ep^4*mtt^5*mWW^5*t^7 - 8799762*ep^5*mtt^5*mWW^5*t^7 - 7441908*ep^6*mtt^5*mWW^5*t^7 - 2549808*ep^7*mtt^5*mWW^5*t^7 + 25764*ep*mtt^4*mWW^6*t^7 + 348174*ep^2*mtt^4*mWW^6*t^7 + 1898736*ep^3*mtt^4*mWW^6*t^7 + 5367906*ep^4*mtt^4*mWW^6*t^7 + 8321052*ep^5*mtt^4*mWW^6*t^7 + 6719184*ep^6*mtt^4*mWW^6*t^7 + 2210304*ep^7*mtt^4*mWW^6*t^7 - 7068*ep*mtt^3*mWW^7*t^7 - 79611*ep^2*mtt^3*mWW^7*t^7 - 350175*ep^3*mtt^3*mWW^7*t^7 - 776151*ep^4*mtt^3*mWW^7*t^7 - 914529*ep^5*mtt^3*mWW^7*t^7 - 537978*ep^6*mtt^3*mWW^7*t^7 - 119448*ep^7*mtt^3*mWW^7*t^7 - 7572*ep*mtt^2*mWW^8*t^7 - 110814*ep^2*mtt^2*mWW^8*t^7 - 647508*ep^3*mtt^2*mWW^8*t^7 - 1934610*ep^4*mtt^2*mWW^8*t^7 - 3129504*ep^5*mtt^2*mWW^8*t^7 - 2610312*ep^6*mtt^2*mWW^8*t^7 - 880800*ep^7*mtt^2*mWW^8*t^7 + 4308*ep*mtt*mWW^9*t^7 + 59055*ep^2*mtt*mWW^9*t^7 + 326079*ep^3*mtt*mWW^9*t^7 + 930615*ep^4*mtt*mWW^9*t^7 + 1451805*ep^5*mtt*mWW^9*t^7 + 1176738*ep^6*mtt*mWW^9*t^7 + 387960*ep^7*mtt*mWW^9*t^7 - 120*ep*mWW^10*t^7 - 1680*ep^2*mWW^10*t^7 - 9786*ep^3*mWW^10*t^7 - 30372*ep^4*mWW^10*t^7 - 52470*ep^5*mWW^10*t^7 - 47364*ep^6*mWW^10*t^7 - 17328*ep^7*mWW^10*t^7 + 288*mtt^7*mWW^2*s*t^7 + 3050*ep*mtt^7*mWW^2*s*t^7 + 15788*ep^2*mtt^7*mWW^2*s*t^7 + 59480*ep^3*mtt^7*mWW^2*s*t^7 + 157084*ep^4*mtt^7*mWW^2*s*t^7 + 247614*ep^5*mtt^7*mWW^2*s*t^7 + 201880*ep^6*mtt^7*mWW^2*s*t^7 + 64896*ep^7*mtt^7*mWW^2*s*t^7 - 472*mtt^6*mWW^3*s*t^7 - 1890*ep*mtt^6*mWW^3*s*t^7 + 12514*ep^2*mtt^6*mWW^3*s*t^7 + 103008*ep^3*mtt^6*mWW^3*s*t^7 + 324594*ep^4*mtt^6*mWW^3*s*t^7 + 582478*ep^5*mtt^6*mWW^3*s*t^7 + 585952*ep^6*mtt^6*mWW^3*s*t^7 + 250656*ep^7*mtt^6*mWW^3*s*t^7 - 2096*mtt^5*mWW^4*s*t^7 - 39116*ep*mtt^5*mWW^4*s*t^7 - 355758*ep^2*mtt^5*mWW^4*s*t^7 - 1841474*ep^3*mtt^5*mWW^4*s*t^7 - 5478758*ep^4*mtt^5*mWW^4*s*t^7 - 9189694*ep^5*mtt^5*mWW^4*s*t^7 - 8071256*ep^6*mtt^5*mWW^4*s*t^7 - 2891008*ep^7*mtt^5*mWW^4*s*t^7 + 2480*mtt^4*mWW^5*s*t^7 + 66852*ep*mtt^4*mWW^5*s*t^7 + 805989*ep^2*mtt^4*mWW^5*s*t^7 + 4788173*ep^3*mtt^4*mWW^5*s*t^7 + 14956885*ep^4*mtt^4*mWW^5*s*t^7 + 25170147*ep^5*mtt^4*mWW^5*s*t^7 + 21650178*ep^6*mtt^4*mWW^5*s*t^7 + 7485976*ep^7*mtt^4*mWW^5*s*t^7 + 5696*mtt^3*mWW^6*s*t^7 + 14142*ep*mtt^3*mWW^6*s*t^7 - 577416*ep^2*mtt^3*mWW^6*s*t^7 - 4947862*ep^3*mtt^3*mWW^6*s*t^7 - 16988372*ep^4*mtt^3*mWW^6*s*t^7 - 29281876*ep^5*mtt^3*mWW^6*s*t^7 - 25153952*ep^6*mtt^3*mWW^6*s*t^7 - 8585280*ep^7*mtt^3*mWW^6*s*t^7 - 9976*mtt^2*mWW^7*s*t^7 - 88158*ep*mtt^2*mWW^7*s*t^7 - 69676*ep^2*mtt^2*mWW^7*s*t^7 + 1694258*ep^3*mtt^2*mWW^7*s*t^7 + 7683796*ep^4*mtt^2*mWW^7*s*t^7 + 14477644*ep^5*mtt^2*mWW^7*s*t^7 + 12958240*ep^6*mtt^2*mWW^7*s*t^7 + 4523712*ep^7*mtt^2*mWW^7*s*t^7 + 4240*mtt*mWW^8*s*t^7 + 52052*ep*mtt*mWW^8*s*t^7 + 240744*ep^2*mtt*mWW^8*s*t^7 + 474416*ep^3*mtt*mWW^8*s*t^7 + 112944*ep^4*mtt*mWW^8*s*t^7 - 1077300*ep^5*mtt*mWW^8*s*t^7 - 1635320*ep^6*mtt*mWW^8*s*t^7 - 741536*ep^7*mtt*mWW^8*s*t^7 - 160*mWW^9*s*t^7 - 6932*ep*mWW^9*s*t^7 - 72185*ep^2*mWW^9*s*t^7 - 329999*ep^3*mWW^9*s*t^7 - 768173*ep^4*mWW^9*s*t^7 - 929013*ep^5*mWW^9*s*t^7 - 535722*ep^6*mWW^9*s*t^7 - 107416*ep^7*mWW^9*s*t^7 - 960*mtt^6*mWW^2*s^2*t^7 - 8562*ep*mtt^6*mWW^2*s^2*t^7 - 31994*ep^2*mtt^6*mWW^2*s^2*t^7 - 96482*ep^3*mtt^6*mWW^2*s^2*t^7 - 269022*ep^4*mtt^6*mWW^2*s^2*t^7 - 480652*ep^5*mtt^6*mWW^2*s^2*t^7 - 432264*ep^6*mtt^6*mWW^2*s^2*t^7 - 148544*ep^7*mtt^6*mWW^2*s^2*t^7 + 1072*mtt^5*mWW^3*s^2*t^7 + 2650*ep*mtt^5*mWW^3*s^2*t^7 - 25321*ep^2*mtt^5*mWW^3*s^2*t^7 - 76175*ep^3*mtt^5*mWW^3*s^2*t^7 + 76463*ep^4*mtt^5*mWW^3*s^2*t^7 + 444705*ep^5*mtt^5*mWW^3*s^2*t^7 + 454046*ep^6*mtt^5*mWW^3*s^2*t^7 + 120536*ep^7*mtt^5*mWW^3*s^2*t^7 + 5808*mtt^4*mWW^4*s^2*t^7 + 74520*ep*mtt^4*mWW^4*s^2*t^7 + 453498*ep^2*mtt^4*mWW^4*s^2*t^7 + 1807486*ep^3*mtt^4*mWW^4*s^2*t^7 + 4794158*ep^4*mtt^4*mWW^4*s^2*t^7 + 7757978*ep^5*mtt^4*mWW^4*s^2*t^7 + 6805640*ep^6*mtt^4*mWW^4*s^2*t^7 + 2479168*ep^7*mtt^4*mWW^4*s^2*t^7 - 9792*mtt^3*mWW^5*s^2*t^7 - 112984*ep*mtt^3*mWW^5*s^2*t^7 - 798146*ep^2*mtt^3*mWW^5*s^2*t^7 - 4212684*ep^3*mtt^3*mWW^5*s^2*t^7 - 13488546*ep^4*mtt^3*mWW^5*s^2*t^7 - 23664468*ep^5*mtt^3*mWW^5*s^2*t^7 - 21012572*ep^6*mtt^3*mWW^5*s^2*t^7 - 7417920*ep^7*mtt^3*mWW^5*s^2*t^7 - 1792*mtt^2*mWW^6*s^2*t^7 - 4566*ep*mtt^2*mWW^6*s^2*t^7 + 423142*ep^2*mtt^2*mWW^6*s^2*t^7 + 4085688*ep^3*mtt^2*mWW^6*s^2*t^7 + 15217490*ep^4*mtt^2*mWW^6*s^2*t^7 + 27604502*ep^5*mtt^2*mWW^6*s^2*t^7 + 24464400*ep^6*mtt^2*mWW^6*s^2*t^7 + 8500704*ep^7*mtt^2*mWW^6*s^2*t^7 + 10128*mtt*mWW^7*s^2*t^7 + 88446*ep*mtt*mWW^7*s^2*t^7 + 57505*ep^2*mtt*mWW^7*s^2*t^7 - 1775873*ep^3*mtt*mWW^7*s^2*t^7 - 7834571*ep^4*mtt*mWW^7*s^2*t^7 - 14465353*ep^5*mtt*mWW^7*s^2*t^7 - 12695490*ep^6*mtt*mWW^7*s^2*t^7 - 4346296*ep^7*mtt*mWW^7*s^2*t^7 - 4464*mWW^8*s^2*t^7 - 39504*ep*mWW^8*s^2*t^7 - 78132*ep^2*mWW^8*s^2*t^7 + 273752*ep^3*mWW^8*s^2*t^7 + 1526420*ep^4*mWW^8*s^2*t^7 + 2845672*ep^5*mWW^8*s^2*t^7 + 2455216*ep^6*mWW^8*s^2*t^7 + 826176*ep^7*mWW^8*s^2*t^7 + 1056*mtt^5*mWW^2*s^3*t^7 + 8894*ep*mtt^5*mWW^2*s^3*t^7 + 28060*ep^2*mtt^5*mWW^2*s^3*t^7 + 72768*ep^3*mtt^5*mWW^2*s^3*t^7 + 221148*ep^4*mtt^5*mWW^2*s^3*t^7 + 441970*ep^5*mtt^5*mWW^2*s^3*t^7 + 426024*ep^6*mtt^5*mWW^2*s^3*t^7 + 152656*ep^7*mtt^5*mWW^2*s^3*t^7 - 824*mtt^4*mWW^3*s^3*t^7 - 1620*ep*mtt^4*mWW^3*s^3*t^7 + 16054*ep^2*mtt^4*mWW^3*s^3*t^7 - 10624*ep^3*mtt^4*mWW^3*s^3*t^7 - 383606*ep^4*mtt^4*mWW^3*s^3*t^7 - 1015560*ep^5*mtt^4*mWW^3*s^3*t^7 - 1005508*ep^6*mtt^4*mWW^3*s^3*t^7 - 338448*ep^7*mtt^4*mWW^3*s^3*t^7 - 4672*mtt^3*mWW^4*s^3*t^7 - 53620*ep*mtt^3*mWW^4*s^3*t^7 - 248686*ep^2*mtt^3*mWW^4*s^3*t^7 - 682826*ep^3*mtt^3*mWW^4*s^3*t^7 - 1340846*ep^4*mtt^3*mWW^4*s^3*t^7 - 1891150*ep^5*mtt^3*mWW^4*s^3*t^7 - 1645072*ep^6*mtt^3*mWW^4*s^3*t^7 - 639328*ep^7*mtt^3*mWW^4*s^3*t^7 + 8400*mtt^2*mWW^5*s^3*t^7 + 82640*ep*mtt^2*mWW^5*s^3*t^7 + 374988*ep^2*mtt^2*mWW^5*s^3*t^7 + 1385422*ep^3*mtt^2*mWW^5*s^3*t^7 + 4047576*ep^4*mtt^2*mWW^5*s^3*t^7 + 7185998*ep^5*mtt^2*mWW^5*s^3*t^7 + 6567608*ep^6*mtt^2*mWW^5*s^3*t^7 + 2382096*ep^7*mtt^2*mWW^5*s^3*t^7 - 4768*mtt*mWW^6*s^3*t^7 - 42394*ep*mtt*mWW^6*s^3*t^7 - 208468*ep^2*mtt*mWW^6*s^3*t^7 - 1049330*ep^3*mtt*mWW^6*s^3*t^7 - 3673784*ep^4*mtt*mWW^6*s^3*t^7 - 6905224*ep^5*mtt*mWW^6*s^3*t^7 - 6358552*ep^6*mtt*mWW^6*s^3*t^7 - 2271376*ep^7*mtt*mWW^6*s^3*t^7 + 808*mWW^7*s^3*t^7 + 6100*ep*mWW^7*s^3*t^7 + 37812*ep^2*mWW^7*s^3*t^7 + 283246*ep^3*mWW^7*s^3*t^7 + 1129272*ep^4*mWW^7*s^3*t^7 + 2192126*ep^5*mWW^7*s^3*t^7 + 2028940*ep^6*mWW^7*s^3*t^7 + 720544*ep^7*mWW^7*s^3*t^7 - 384*mtt^4*mWW^2*s^4*t^7 - 3210*ep*mtt^4*mWW^2*s^4*t^7 - 9610*ep^2*mtt^4*mWW^2*s^4*t^7 - 24074*ep^3*mtt^4*mWW^2*s^4*t^7 - 77998*ep^4*mtt^4*mWW^2*s^4*t^7 - 163820*ep^5*mtt^4*mWW^2*s^4*t^7 - 162136*ep^6*mtt^4*mWW^2*s^4*t^7 - 59024*ep^7*mtt^4*mWW^2*s^4*t^7 + 224*mtt^3*mWW^3*s^4*t^7 + 680*ep*mtt^3*mWW^3*s^4*t^7 - 571*ep^2*mtt^3*mWW^3*s^4*t^7 + 25211*ep^3*mtt^3*mWW^3*s^4*t^7 + 171501*ep^4*mtt^3*mWW^3*s^4*t^7 + 386533*ep^5*mtt^3*mWW^3*s^4*t^7 + 367702*ep^6*mtt^3*mWW^3*s^4*t^7 + 125064*ep^7*mtt^3*mWW^3*s^4*t^7 + 1632*mtt^2*mWW^4*s^4*t^7 + 16900*ep*mtt^2*mWW^4*s^4*t^7 + 57076*ep^2*mtt^2*mWW^4*s^4*t^7 + 61830*ep^3*mtt^2*mWW^4*s^4*t^7 - 54932*ep^4*mtt^2*mWW^4*s^4*t^7 - 175858*ep^5*mtt^2*mWW^4*s^4*t^7 - 121528*ep^6*mtt^2*mWW^4*s^4*t^7 - 16592*ep^7*mtt^2*mWW^4*s^4*t^7 - 2400*mtt*mWW^5*s^4*t^7 - 22216*ep*mtt*mWW^5*s^4*t^7 - 71981*ep^2*mtt*mWW^5*s^4*t^7 - 113481*ep^3*mtt*mWW^5*s^4*t^7 - 147081*ep^4*mtt*mWW^5*s^4*t^7 - 248327*ep^5*mtt*mWW^5*s^4*t^7 - 288066*ep^6*mtt*mWW^5*s^4*t^7 - 129464*ep^7*mtt*mWW^5*s^4*t^7 + 928*mWW^6*s^4*t^7 + 7846*ep*mWW^6*s^4*t^7 + 24966*ep^2*mWW^6*s^4*t^7 + 48834*ep^3*mWW^6*s^4*t^7 + 99990*ep^4*mWW^6*s^4*t^7 + 182032*ep^5*mWW^6*s^4*t^7 + 183868*ep^6*mWW^6*s^4*t^7 + 72336*ep^7*mWW^6*s^4*t^7 + 32*ep*mtt^3*mWW^2*s^5*t^7 + 432*ep^2*mtt^3*mWW^2*s^5*t^7 + 2336*ep^3*mtt^3*mWW^2*s^5*t^7 + 6480*ep^4*mtt^3*mWW^2*s^5*t^7 + 9728*ep^5*mtt^3*mWW^2*s^5*t^7 + 7488*ep^6*mtt^3*mWW^2*s^5*t^7 + 2304*ep^7*mtt^3*mWW^2*s^5*t^7 - 168*ep*mtt^2*mWW^3*s^5*t^7 - 1572*ep^2*mtt^2*mWW^3*s^5*t^7 - 6548*ep^3*mtt^2*mWW^3*s^5*t^7 - 15516*ep^4*mtt^2*mWW^3*s^5*t^7 - 21620*ep^5*mtt^2*mWW^3*s^5*t^7 - 16320*ep^6*mtt^2*mWW^3*s^5*t^7 - 5072*ep^7*mtt^2*mWW^3*s^5*t^7 + 96*ep*mtt*mWW^4*s^5*t^7 + 1344*ep^2*mtt*mWW^4*s^5*t^7 + 7112*ep^3*mtt*mWW^4*s^5*t^7 + 18960*ep^4*mtt*mWW^4*s^5*t^7 + 27368*ep^5*mtt*mWW^4*s^5*t^7 + 20448*ep^6*mtt*mWW^4*s^5*t^7 + 6176*ep^7*mtt*mWW^4*s^5*t^7 + 40*ep*mWW^5*s^5*t^7 - 204*ep^2*mWW^5*s^5*t^7 - 2900*ep^3*mWW^5*s^5*t^7 - 9924*ep^4*mWW^5*s^5*t^7 - 15476*ep^5*mWW^5*s^5*t^7 - 11616*ep^6*mWW^5*s^5*t^7 - 3408*ep^7*mWW^5*s^5*t^7 + 216*ep*mtt^8*mWW*t^8 + 2664*ep^2*mtt^8*mWW*t^8 + 13092*ep^3*mtt^8*mWW*t^8 + 33024*ep^4*mtt^8*mWW*t^8 + 45252*ep^5*mtt^8*mWW*t^8 + 31992*ep^6*mtt^8*mWW*t^8 + 9120*ep^7*mtt^8*mWW*t^8 - 408*ep*mtt^7*mWW^2*t^8 - 4716*ep^2*mtt^7*mWW^2*t^8 - 21600*ep^3*mtt^7*mWW^2*t^8 - 50868*ep^4*mtt^7*mWW^2*t^8 - 65448*ep^5*mtt^7*mWW^2*t^8 - 43776*ep^6*mtt^7*mWW^2*t^8 - 11904*ep^7*mtt^7*mWW^2*t^8 - 1812*ep*mtt^6*mWW^3*t^8 - 18102*ep^2*mtt^6*mWW^3*t^8 - 61740*ep^3*mtt^6*mWW^3*t^8 - 68298*ep^4*mtt^6*mWW^3*t^8 + 57984*ep^5*mtt^6*mWW^3*t^8 + 177048*ep^6*mtt^6*mWW^3*t^8 + 100320*ep^7*mtt^6*mWW^3*t^8 + 1848*ep*mtt^5*mWW^4*t^8 - 2481*ep^2*mtt^5*mWW^4*t^8 - 166965*ep^3*mtt^5*mWW^4*t^8 - 894417*ep^4*mtt^5*mWW^4*t^8 - 2010867*ep^5*mtt^5*mWW^4*t^8 - 2101182*ep^6*mtt^5*mWW^4*t^8 - 840456*ep^7*mtt^5*mWW^4*t^8 + 10128*ep*mtt^4*mWW^5*t^8 + 172524*ep^2*mtt^4*mWW^5*t^8 + 1136040*ep^3*mtt^4*mWW^5*t^8 + 3734988*ep^4*mtt^4*mWW^5*t^8 + 6541800*ep^5*mtt^4*mWW^5*t^8 + 5842080*ep^6*mtt^4*mWW^5*t^8 + 2092800*ep^7*mtt^4*mWW^5*t^8 - 20808*ep*mtt^3*mWW^6*t^8 - 294063*ep^2*mtt^3*mWW^6*t^8 - 1671531*ep^3*mtt^3*mWW^6*t^8 - 4898799*ep^4*mtt^3*mWW^6*t^8 - 7829709*ep^5*mtt^3*mWW^6*t^8 - 6489282*ep^6*mtt^3*mWW^6*t^8 - 2183928*ep^7*mtt^3*mWW^6*t^8 + 12876*ep*mtt^2*mWW^7*t^8 + 167652*ep^2*mtt^2*mWW^7*t^8 + 879054*ep^3*mtt^2*mWW^7*t^8 + 2389464*ep^4*mtt^2*mWW^7*t^8 + 3565302*ep^5*mtt^2*mWW^7*t^8 + 2775924*ep^6*mtt^2*mWW^7*t^8 + 882288*ep^7*mtt^2*mWW^7*t^8 - 1080*ep*mtt*mWW^8*t^8 - 10494*ep^2*mtt*mWW^8*t^8 - 35946*ep^3*mtt*mWW^8*t^8 - 48726*ep^4*mtt*mWW^8*t^8 - 6126*ep^5*mtt*mWW^8*t^8 + 41796*ep^6*mtt*mWW^8*t^8 + 26736*ep^7*mtt*mWW^8*t^8 - 960*ep*mWW^9*t^8 - 12984*ep^2*mWW^9*t^8 - 70404*ep^3*mWW^9*t^8 - 196368*ep^4*mWW^9*t^8 - 298188*ep^5*mWW^9*t^8 - 234600*ep^6*mWW^9*t^8 - 74976*ep^7*mWW^9*t^8 - 96*mtt^7*mWW*s*t^8 - 1288*ep*mtt^7*mWW*s*t^8 - 10628*ep^2*mtt^7*mWW*s*t^8 - 56544*ep^3*mtt^7*mWW*s*t^8 - 169852*ep^4*mtt^7*mWW*s*t^8 - 274808*ep^5*mtt^7*mWW*s*t^8 - 223104*ep^6*mtt^7*mWW*s*t^8 - 71040*ep^7*mtt^7*mWW*s*t^8 - 512*mtt^6*mWW^2*s*t^8 - 3818*ep*mtt^6*mWW^2*s*t^8 + 2622*ep^2*mtt^6*mWW^2*s*t^8 + 103754*ep^3*mtt^6*mWW^2*s*t^8 + 400082*ep^4*mtt^6*mWW^2*s*t^8 + 695048*ep^5*mtt^6*mWW^2*s*t^8 + 582968*ep^6*mtt^6*mWW^2*s*t^8 + 190176*ep^7*mtt^6*mWW^2*s*t^8 + 3224*mtt^5*mWW^3*s*t^8 + 27994*ep*mtt^5*mWW^3*s*t^8 + 86916*ep^2*mtt^5*mWW^3*s*t^8 + 135086*ep^3*mtt^5*mWW^3*s*t^8 + 137028*ep^4*mtt^5*mWW^3*s*t^8 + 75072*ep^5*mtt^5*mWW^3*s*t^8 - 56256*ep^6*mtt^5*mWW^3*s*t^8 - 77824*ep^7*mtt^5*mWW^3*s*t^8 - 2432*mtt^4*mWW^4*s*t^8 - 14656*ep*mtt^4*mWW^4*s*t^8 - 2493*ep^2*mtt^4*mWW^4*s*t^8 + 159157*ep^3*mtt^4*mWW^4*s*t^8 + 580727*ep^4*mtt^4*mWW^4*s*t^8 + 1180755*ep^5*mtt^4*mWW^4*s*t^8 + 1376358*ep^6*mtt^4*mWW^4*s*t^8 + 667944*ep^7*mtt^4*mWW^4*s*t^8 - 4304*mtt^3*mWW^5*s*t^8 - 58648*ep*mtt^3*mWW^5*s*t^8 - 393031*ep^2*mtt^3*mWW^5*s*t^8 - 1705355*ep^3*mtt^3*mWW^5*s*t^8 - 4769991*ep^4*mtt^3*mWW^5*s*t^8 - 7952221*ep^5*mtt^3*mWW^5*s*t^8 - 7093074*ep^6*mtt^3*mWW^5*s*t^8 - 2603576*ep^7*mtt^3*mWW^5*s*t^8 + 4960*mtt^2*mWW^6*s*t^8 + 68298*ep*mtt^2*mWW^6*s*t^8 + 511479*ep^2*mtt^2*mWW^6*s*t^8 + 2468297*ep^3*mtt^2*mWW^6*s*t^8 + 7129303*ep^4*mtt^2*mWW^6*s*t^8 + 11579957*ep^5*mtt^2*mWW^6*s*t^8 + 9728354*ep^6*mtt^2*mWW^6*s*t^8 + 3295992*ep^7*mtt^2*mWW^6*s*t^8 + 344*mtt*mWW^7*s*t^8 - 10074*ep*mtt*mWW^7*s*t^8 - 209899*ep^2*mtt*mWW^7*s*t^8 - 1360227*ep^3*mtt*mWW^7*s*t^8 - 4171551*ep^4*mtt*mWW^7*s*t^8 - 6653267*ep^5*mtt*mWW^7*s*t^8 - 5340406*ep^6*mtt*mWW^7*s*t^8 - 1707880*ep^7*mtt*mWW^7*s*t^8 - 1184*mWW^8*s*t^8 - 7808*ep*mWW^8*s*t^8 + 15034*ep^2*mWW^8*s*t^8 + 255832*ep^3*mWW^8*s*t^8 + 864254*ep^4*mWW^8*s*t^8 + 1349464*ep^5*mWW^8*s*t^8 + 1025160*ep^6*mWW^8*s*t^8 + 306208*ep^7*mWW^8*s*t^8 + 288*mtt^6*mWW*s^2*t^8 + 2520*ep*mtt^6*mWW*s^2*t^8 + 15628*ep^2*mtt^6*mWW*s^2*t^8 + 92824*ep^3*mtt^6*mWW*s^2*t^8 + 325196*ep^4*mtt^6*mWW*s^2*t^8 + 585344*ep^5*mtt^6*mWW*s^2*t^8 + 509736*ep^6*mtt^6*mWW*s^2*t^8 + 170160*ep^7*mtt^6*mWW*s^2*t^8 + 1376*mtt^5*mWW^2*s^2*t^8 + 11856*ep*mtt^5*mWW^2*s^2*t^8 + 12458*ep^2*mtt^5*mWW^2*s^2*t^8 - 180554*ep^3*mtt^5*mWW^2*s^2*t^8 - 821682*ep^4*mtt^5*mWW^2*s^2*t^8 - 1515614*ep^5*mtt^5*mWW^2*s^2*t^8 - 1315440*ep^6*mtt^5*mWW^2*s^2*t^8 - 438976*ep^7*mtt^5*mWW^2*s^2*t^8 - 7032*mtt^4*mWW^3*s^2*t^8 - 55266*ep*mtt^4*mWW^3*s^2*t^8 - 128898*ep^2*mtt^4*mWW^3*s^2*t^8 - 91010*ep^3*mtt^4*mWW^3*s^2*t^8 - 78462*ep^4*mtt^4*mWW^3*s^2*t^8 - 335100*ep^5*mtt^4*mWW^3*s^2*t^8 - 407120*ep^6*mtt^4*mWW^3*s^2*t^8 - 131280*ep^7*mtt^4*mWW^3*s^2*t^8 + 6656*mtt^3*mWW^4*s^2*t^8 + 41016*ep*mtt^3*mWW^4*s^2*t^8 + 60929*ep^2*mtt^3*mWW^4*s^2*t^8 + 180113*ep^3*mtt^3*mWW^4*s^2*t^8 + 1207585*ep^4*mtt^3*mWW^4*s^2*t^8 + 2892695*ep^5*mtt^3*mWW^4*s^2*t^8 + 2732862*ep^6*mtt^3*mWW^4*s^2*t^8 + 864616*ep^7*mtt^3*mWW^4*s^2*t^8 + 4144*mtt^2*mWW^5*s^2*t^8 + 51596*ep*mtt^2*mWW^5*s^2*t^8 + 226819*ep^2*mtt^2*mWW^5*s^2*t^8 + 395573*ep^3*mtt^2*mWW^5*s^2*t^8 + 116871*ep^4*mtt^2*mWW^5*s^2*t^8 - 396601*ep^5*mtt^2*mWW^5*s^2*t^8 - 315474*ep^6*mtt^2*mWW^5*s^2*t^8 + 17576*ep^7*mtt^2*mWW^5*s^2*t^8 - 8736*mtt*mWW^6*s^2*t^8 - 79688*ep*mtt*mWW^6*s^2*t^8 - 279189*ep^2*mtt*mWW^6*s^2*t^8 - 637295*ep^3*mtt*mWW^6*s^2*t^8 - 1434765*ep^4*mtt*mWW^6*s^2*t^8 - 2558545*ep^5*mtt*mWW^6*s^2*t^8 - 2486086*ep^6*mtt*mWW^6*s^2*t^8 - 951464*ep^7*mtt*mWW^6*s^2*t^8 + 3304*mWW^7*s^2*t^8 + 27966*ep*mWW^7*s^2*t^8 + 91797*ep^2*mWW^7*s^2*t^8 + 235981*ep^3*mWW^7*s^2*t^8 + 669681*ep^4*mWW^7*s^2*t^8 + 1300989*ep^5*mWW^7*s^2*t^8 + 1258674*ep^6*mWW^7*s^2*t^8 + 461688*ep^7*mWW^7*s^2*t^8 - 288*mtt^5*mWW*s^3*t^8 - 2040*ep*mtt^5*mWW*s^3*t^8 - 10028*ep^2*mtt^5*mWW*s^3*t^8 - 68384*ep^3*mtt^5*mWW*s^3*t^8 - 272932*ep^4*mtt^5*mWW*s^3*t^8 - 527272*ep^5*mtt^5*mWW*s^3*t^8 - 478128*ep^6*mtt^5*mWW*s^3*t^8 - 163680*ep^7*mtt^5*mWW*s^3*t^8 - 1120*mtt^4*mWW^2*s^3*t^8 - 10022*ep*mtt^4*mWW^2*s^3*t^8 - 13504*ep^2*mtt^4*mWW^2*s^3*t^8 + 132944*ep^3*mtt^4*mWW^2*s^3*t^8 + 640208*ep^4*mtt^4*mWW^2*s^3*t^8 + 1207118*ep^5*mtt^4*mWW^2*s^3*t^8 + 1062696*ep^6*mtt^4*mWW^2*s^3*t^8 + 358240*ep^7*mtt^4*mWW^2*s^3*t^8 + 4960*mtt^3*mWW^3*s^3*t^8 + 38748*ep*mtt^3*mWW^3*s^3*t^8 + 83813*ep^2*mtt^3*mWW^3*s^3*t^8 + 25607*ep^3*mtt^3*mWW^3*s^3*t^8 - 43383*ep^4*mtt^3*mWW^3*s^3*t^8 + 100597*ep^5*mtt^3*mWW^3*s^3*t^8 + 200426*ep^6*mtt^3*mWW^3*s^3*t^8 + 78488*ep^7*mtt^3*mWW^3*s^3*t^8 - 5280*mtt^2*mWW^4*s^3*t^8 - 36408*ep*mtt^2*mWW^4*s^3*t^8 - 73973*ep^2*mtt^2*mWW^4*s^3*t^8 - 194925*ep^3*mtt^2*mWW^4*s^3*t^8 - 968901*ep^4*mtt^2*mWW^4*s^3*t^8 - 2238555*ep^5*mtt^2*mWW^4*s^3*t^8 - 2173694*ep^6*mtt^2*mWW^4*s^3*t^8 - 745048*ep^7*mtt^2*mWW^4*s^3*t^8 + 1600*mtt*mWW^5*s^3*t^8 + 6988*ep*mtt*mWW^5*s^3*t^8 + 769*ep^2*mtt*mWW^5*s^3*t^8 + 120745*ep^3*mtt*mWW^5*s^3*t^8 + 862025*ep^4*mtt*mWW^5*s^3*t^8 + 1965651*ep^5*mtt*mWW^5*s^3*t^8 + 1869934*ep^6*mtt*mWW^5*s^3*t^8 + 634248*ep^7*mtt*mWW^5*s^3*t^8 + 128*mWW^6*s^3*t^8 + 2734*ep*mWW^6*s^3*t^8 + 12971*ep^2*mWW^6*s^3*t^8 - 16179*ep^3*mWW^6*s^3*t^8 - 220809*ep^4*mWW^6*s^3*t^8 - 519923*ep^5*mWW^6*s^3*t^8 - 496210*ep^6*mWW^6*s^3*t^8 - 168392*ep^7*mWW^6*s^3*t^8 + 96*mtt^4*mWW*s^4*t^8 + 592*ep*mtt^4*mWW*s^4*t^8 + 2364*ep^2*mtt^4*mWW*s^4*t^8 + 19012*ep^3*mtt^4*mWW*s^4*t^8 + 84564*ep^4*mtt^4*mWW*s^4*t^8 + 171484*ep^5*mtt^4*mWW*s^4*t^8 + 159504*ep^6*mtt^4*mWW*s^4*t^8 + 55440*ep^7*mtt^4*mWW*s^4*t^8 + 256*mtt^3*mWW^2*s^4*t^8 + 2392*ep*mtt^3*mWW^2*s^4*t^8 + 3140*ep^2*mtt^3*mWW^2*s^4*t^8 - 34544*ep^3*mtt^3*mWW^2*s^4*t^8 - 167740*ep^4*mtt^3*mWW^2*s^4*t^8 - 321104*ep^5*mtt^3*mWW^2*s^4*t^8 - 286448*ep^6*mtt^3*mWW^2*s^4*t^8 - 97536*ep^7*mtt^3*mWW^2*s^4*t^8 - 1344*mtt^2*mWW^3*s^4*t^8 - 10632*ep*mtt^2*mWW^3*s^4*t^8 - 23137*ep^2*mtt^2*mWW^3*s^4*t^8 - 9863*ep^3*mtt^2*mWW^3*s^4*t^8 - 4309*ep^4*mtt^2*mWW^3*s^4*t^8 - 65633*ep^5*mtt^2*mWW^3*s^4*t^8 - 96562*ep^6*mtt^2*mWW^3*s^4*t^8 - 39224*ep^7*mtt^2*mWW^3*s^4*t^8 + 1536*mtt*mWW^4*s^4*t^8 + 11528*ep*mtt*mWW^4*s^4*t^8 + 26872*ep^2*mtt*mWW^4*s^4*t^8 + 49794*ep^3*mtt*mWW^4*s^4*t^8 + 187172*ep^4*mtt*mWW^4*s^4*t^8 + 433222*ep^5*mtt*mWW^4*s^4*t^8 + 434532*ep^6*mtt*mWW^4*s^4*t^8 + 155568*ep^7*mtt*mWW^4*s^4*t^8 - 544*mWW^5*s^4*t^8 - 3880*ep*mWW^5*s^4*t^8 - 9215*ep^2*mWW^5*s^4*t^8 - 24063*ep^3*mWW^5*s^4*t^8 - 97983*ep^4*mWW^5*s^4*t^8 - 214081*ep^5*mWW^5*s^4*t^8 - 206994*ep^6*mWW^5*s^4*t^8 - 72712*ep^7*mWW^5*s^4*t^8 - 72*ep*mtt^8*t^9 - 876*ep^2*mtt^8*t^9 - 4248*ep^3*mtt^8*t^9 - 10596*ep^4*mtt^8*t^9 - 14400*ep^5*mtt^8*t^9 - 10128*ep^6*mtt^8*t^9 - 2880*ep^7*mtt^8*t^9 - 600*ep*mtt^7*mWW*t^9 - 7392*ep^2*mtt^7*mWW*t^9 - 36228*ep^3*mtt^7*mWW*t^9 - 90936*ep^4*mtt^7*mWW*t^9 - 123732*ep^5*mtt^7*mWW*t^9 - 86712*ep^6*mtt^7*mWW*t^9 - 24480*ep^7*mtt^7*mWW*t^9 + 3276*ep*mtt^6*mWW^2*t^9 + 39960*ep^2*mtt^6*mWW^2*t^9 + 194196*ep^3*mtt^6*mWW^2*t^9 + 484968*ep^4*mtt^6*mWW^2*t^9 + 659040*ep^5*mtt^6*mWW^2*t^9 + 462912*ep^6*mtt^6*mWW^2*t^9 + 131328*ep^7*mtt^6*mWW^2*t^9 - 1620*ep*mtt^5*mWW^3*t^9 - 21405*ep^2*mtt^5*mWW^3*t^9 - 116229*ep^3*mtt^5*mWW^3*t^9 - 334581*ep^4*mtt^5*mWW^3*t^9 - 538023*ep^5*mtt^5*mWW^3*t^9 - 456390*ep^6*mtt^5*mWW^3*t^9 - 158952*ep^7*mtt^5*mWW^3*t^9 - 6336*ep*mtt^4*mWW^4*t^9 - 65898*ep^2*mtt^4*mWW^4*t^9 - 246582*ep^3*mtt^4*mWW^4*t^9 - 378378*ep^4*mtt^4*mWW^4*t^9 - 104322*ep^5*mtt^4*mWW^4*t^9 + 290844*ep^6*mtt^4*mWW^4*t^9 + 214032*ep^7*mtt^4*mWW^4*t^9 + 5328*ep*mtt^3*mWW^5*t^9 + 41445*ep^2*mtt^3*mWW^5*t^9 + 56493*ep^3*mtt^3*mWW^5*t^9 - 302307*ep^4*mtt^3*mWW^5*t^9 - 1143381*ep^5*mtt^3*mWW^5*t^9 - 1432002*ep^6*mtt^3*mWW^5*t^9 - 627576*ep^7*mtt^3*mWW^5*t^9 + 3708*ep*mtt^2*mWW^6*t^9 + 65580*ep^2*mtt^2*mWW^6*t^9 + 440676*ep^3*mtt^2*mWW^6*t^9 + 1462716*ep^4*mtt^2*mWW^6*t^9 + 2570328*ep^5*mtt^2*mWW^6*t^9 + 2294688*ep^6*mtt^2*mWW^6*t^9 + 820224*ep^7*mtt^2*mWW^6*t^9 - 4836*ep*mtt*mWW^7*t^9 - 65886*ep^2*mtt*mWW^7*t^9 - 360954*ep^3*mtt*mWW^7*t^9 - 1020582*ep^4*mtt*mWW^7*t^9 - 1576026*ep^5*mtt*mWW^7*t^9 - 1264260*ep^6*mtt*mWW^7*t^9 - 412656*ep^7*mtt*mWW^7*t^9 + 1152*ep*mWW^8*t^9 + 14472*ep^2*mWW^8*t^9 + 72876*ep^3*mWW^8*t^9 + 189696*ep^4*mWW^8*t^9 + 270516*ep^5*mWW^8*t^9 + 201048*ep^6*mWW^8*t^9 + 60960*ep^7*mWW^8*t^9 + 168*ep*mtt^7*s*t^9 + 2932*ep^2*mtt^7*s*t^9 + 18940*ep^3*mtt^7*s*t^9 + 59060*ep^4*mtt^7*s*t^9 + 95612*ep^5*mtt^7*s*t^9 + 77208*ep^6*mtt^7*s*t^9 + 24480*ep^7*mtt^7*s*t^9 + 320*mtt^6*mWW*s*t^9 + 3848*ep*mtt^6*mWW*s*t^9 + 25872*ep^2*mtt^6*mWW*s*t^9 + 119148*ep^3*mtt^6*mWW*s*t^9 + 332224*ep^4*mtt^6*mWW*s*t^9 + 513940*ep^5*mtt^6*mWW*s*t^9 + 403224*ep^6*mtt^6*mWW*s*t^9 + 124704*ep^7*mtt^6*mWW*s*t^9 - 480*mtt^5*mWW^2*s*t^9 - 8722*ep*mtt^5*mWW^2*s*t^9 - 100780*ep^2*mtt^5*mWW^2*s*t^9 - 616852*ep^3*mtt^5*mWW^2*s*t^9 - 1933140*ep^4*mtt^5*mWW^2*s*t^9 - 3164498*ep^5*mtt^5*mWW^2*s*t^9 - 2577240*ep^6*mtt^5*mWW^2*s*t^9 - 821568*ep^7*mtt^5*mWW^2*s*t^9 - 2624*mtt^4*mWW^3*s*t^9 - 18508*ep*mtt^4*mWW^3*s*t^9 + 26376*ep^2*mtt^4*mWW^3*s*t^9 + 594816*ep^3*mtt^4*mWW^3*s*t^9 + 2210892*ep^4*mtt^4*mWW^3*s*t^9 + 3795132*ep^5*mtt^4*mWW^3*s*t^9 + 3179756*ep^6*mtt^4*mWW^3*s*t^9 + 1047280*ep^7*mtt^4*mWW^3*s*t^9 + 6176*mtt^3*mWW^4*s*t^9 + 54132*ep*mtt^3*mWW^4*s*t^9 + 175894*ep^2*mtt^3*mWW^4*s*t^9 + 322154*ep^3*mtt^3*mWW^4*s*t^9 + 471890*ep^4*mtt^3*mWW^4*s*t^9 + 519930*ep^5*mtt^3*mWW^4*s*t^9 + 251200*ep^6*mtt^3*mWW^4*s*t^9 - 6176*ep^7*mtt^3*mWW^4*s*t^9 - 2784*mtt^2*mWW^5*s*t^9 - 25384*ep*mtt^2*mWW^5*s*t^9 - 128344*ep^2*mtt^2*mWW^5*s*t^9 - 557518*ep^3*mtt^2*mWW^5*s*t^9 - 1597560*ep^4*mtt^2*mWW^5*s*t^9 - 2453290*ep^5*mtt^2*mWW^5*s*t^9 - 1780720*ep^6*mtt^2*mWW^5*s*t^9 - 453920*ep^7*mtt^2*mWW^5*s*t^9 - 1984*mtt*mWW^6*s*t^9 - 18250*ep*mtt*mWW^6*s*t^9 - 48192*ep^2*mtt*mWW^6*s*t^9 + 7650*ep^3*mtt*mWW^6*s*t^9 + 200104*ep^4*mtt*mWW^6*s*t^9 + 243760*ep^5*mtt*mWW^6*s*t^9 + 20208*ep^6*mtt*mWW^6*s*t^9 - 73536*ep^7*mtt*mWW^6*s*t^9 + 1376*mWW^7*s*t^9 + 12716*ep*mWW^7*s*t^9 + 46242*ep^2*mWW^7*s*t^9 + 111662*ep^3*mWW^7*s*t^9 + 256530*ep^4*mWW^7*s*t^9 + 449414*ep^5*mWW^7*s*t^9 + 426364*ep^6*mWW^7*s*t^9 + 158736*ep^7*mWW^7*s*t^9 - 72*ep*mtt^6*s^2*t^9 - 3540*ep^2*mtt^6*s^2*t^9 - 31332*ep^3*mtt^6*s^2*t^9 - 113604*ep^4*mtt^6*s^2*t^9 - 200436*ep^5*mtt^6*s^2*t^9 - 170856*ep^6*mtt^6*s^2*t^9 - 56160*ep^7*mtt^6*s^2*t^9 - 768*mtt^5*mWW*s^2*t^9 - 6744*ep*mtt^5*mWW*s^2*t^9 - 31552*ep^2*mtt^5*mWW*s^2*t^9 - 139732*ep^3*mtt^5*mWW*s^2*t^9 - 440600*ep^4*mtt^5*mWW*s^2*t^9 - 761228*ep^5*mtt^5*mWW*s^2*t^9 - 644688*ep^6*mtt^5*mWW*s^2*t^9 - 209904*ep^7*mtt^5*mWW*s^2*t^9 + 1120*mtt^4*mWW^2*s^2*t^9 + 9614*ep*mtt^4*mWW^2*s^2*t^9 + 93912*ep^2*mtt^4*mWW^2*s^2*t^9 + 706236*ep^3*mtt^4*mWW^2*s^2*t^9 + 2568440*ep^4*mtt^4*mWW^2*s^2*t^9 + 4596222*ep^5*mtt^4*mWW^2*s^2*t^9 + 3953336*ep^6*mtt^4*mWW^2*s^2*t^9 + 1304736*ep^7*mtt^4*mWW^2*s^2*t^9 + 2976*mtt^3*mWW^3*s^2*t^9 + 24872*ep*mtt^3*mWW^3*s^2*t^9 - 20558*ep^2*mtt^3*mWW^3*s^2*t^9 - 823806*ep^3*mtt^3*mWW^3*s^2*t^9 - 3355858*ep^4*mtt^3*mWW^3*s^2*t^9 - 6056378*ep^5*mtt^3*mWW^3*s^2*t^9 - 5205264*ep^6*mtt^3*mWW^3*s^2*t^9 - 1725264*ep^7*mtt^3*mWW^3*s^2*t^9 - 7968*mtt^2*mWW^4*s^2*t^9 - 63700*ep*mtt^2*mWW^4*s^2*t^9 - 132890*ep^2*mtt^2*mWW^4*s^2*t^9 + 101752*ep^3*mtt^2*mWW^4*s^2*t^9 + 767134*ep^4*mtt^2*mWW^4*s^2*t^9 + 1205844*ep^5*mtt^2*mWW^4*s^2*t^9 + 894020*ep^6*mtt^2*mWW^4*s^2*t^9 + 281872*ep^7*mtt^2*mWW^4*s^2*t^9 + 6368*mtt*mWW^5*s^2*t^9 + 48496*ep*mtt*mWW^5*s^2*t^9 + 131260*ep^2*mtt*mWW^5*s^2*t^9 + 333022*ep^3*mtt*mWW^5*s^2*t^9 + 1155252*ep^4*mtt*mWW^5*s^2*t^9 + 2399842*ep^5*mtt*mWW^5*s^2*t^9 + 2278928*ep^6*mtt*mWW^5*s^2*t^9 + 785120*ep^7*mtt*mWW^5*s^2*t^9 - 1728*mWW^6*s^2*t^9 - 12466*ep*mWW^6*s^2*t^9 - 36464*ep^2*mWW^6*s^2*t^9 - 144652*ep^3*mWW^6*s^2*t^9 - 576036*ep^4*mWW^6*s^2*t^9 - 1176810*ep^5*mWW^6*s^2*t^9 - 1100292*ep^6*mWW^6*s^2*t^9 - 378864*ep^7*mWW^6*s^2*t^9 - 72*ep*mtt^5*s^3*t^9 + 1788*ep^2*mtt^5*s^3*t^9 + 22836*ep^3*mtt^5*s^3*t^9 + 92412*ep^4*mtt^5*s^3*t^9 + 171636*ep^5*mtt^5*s^3*t^9 + 150600*ep^6*mtt^5*s^3*t^9 + 50400*ep^7*mtt^5*s^3*t^9 + 576*mtt^4*mWW*s^3*t^9 + 4392*ep*mtt^4*mWW*s^3*t^9 + 15328*ep^2*mtt^4*mWW*s^3*t^9 + 65188*ep^3*mtt^4*mWW*s^3*t^9 + 234488*ep^4*mtt^4*mWW*s^3*t^9 + 443132*ep^5*mtt^4*mWW*s^3*t^9 + 394176*ep^6*mtt^4*mWW*s^3*t^9 + 131856*ep^7*mtt^4*mWW*s^3*t^9 - 1024*mtt^3*mWW^2*s^3*t^9 - 6664*ep*mtt^3*mWW^2*s^3*t^9 - 42228*ep^2*mtt^3*mWW^2*s^3*t^9 - 342396*ep^3*mtt^3*mWW^2*s^3*t^9 - 1361860*ep^4*mtt^3*mWW^2*s^3*t^9 - 2556708*ep^5*mtt^3*mWW^2*s^3*t^9 - 2253200*ep^6*mtt^3*mWW^2*s^3*t^9 - 752544*ep^7*mtt^3*mWW^2*s^3*t^9 - 384*mtt^2*mWW^3*s^3*t^9 - 5472*ep*mtt^2*mWW^3*s^3*t^9 + 17571*ep^2*mtt^2*mWW^3*s^3*t^9 + 407775*ep^3*mtt^2*mWW^3*s^3*t^9 + 1750483*ep^4*mtt^2*mWW^3*s^3*t^9 + 3287737*ep^5*mtt^2*mWW^3*s^3*t^9 + 2884106*ep^6*mtt^2*mWW^3*s^3*t^9 + 961736*ep^7*mtt^2*mWW^3*s^3*t^9 + 1536*mtt*mWW^4*s^3*t^9 + 13680*ep*mtt*mWW^4*s^3*t^9 + 21240*ep^2*mtt*mWW^4*s^3*t^9 - 162070*ep^3*mtt*mWW^4*s^3*t^9 - 809884*ep^4*mtt*mWW^4*s^3*t^9 - 1525826*ep^5*mtt*mWW^4*s^3*t^9 - 1329332*ep^6*mtt*mWW^4*s^3*t^9 - 442224*ep^7*mtt*mWW^4*s^3*t^9 - 704*mWW^5*s^3*t^9 - 5864*ep*mWW^5*s^3*t^9 - 13699*ep^2*mWW^5*s^3*t^9 + 8811*ep^3*mWW^5*s^3*t^9 + 95561*ep^4*mWW^5*s^3*t^9 + 183389*ep^5*mWW^5*s^3*t^9 + 157490*ep^6*mWW^5*s^3*t^9 + 52312*ep^7*mWW^5*s^3*t^9 + 48*ep*mtt^4*s^4*t^9 - 304*ep^2*mtt^4*s^4*t^9 - 6196*ep^3*mtt^4*s^4*t^9 - 27272*ep^4*mtt^4*s^4*t^9 - 52412*ep^5*mtt^4*s^4*t^9 - 46824*ep^6*mtt^4*s^4*t^9 - 15840*ep^7*mtt^4*s^4*t^9 - 128*mtt^3*mWW*s^4*t^9 - 896*ep*mtt^3*mWW*s^4*t^9 - 2256*ep^2*mtt^3*mWW*s^4*t^9 - 8376*ep^3*mtt^3*mWW*s^4*t^9 - 35176*ep^4*mtt^3*mWW*s^4*t^9 - 72112*ep^5*mtt^3*mWW*s^4*t^9 - 66000*ep^6*mtt^3*mWW*s^4*t^9 - 22176*ep^7*mtt^3*mWW*s^4*t^9 + 384*mtt^2*mWW^2*s^4*t^9 + 2400*ep*mtt^2*mWW^2*s^4*t^9 + 8592*ep^2*mtt^2*mWW^2*s^4*t^9 + 62304*ep^3*mtt^2*mWW^2*s^4*t^9 + 269160*ep^4*mtt^2*mWW^2*s^4*t^9 + 530808*ep^5*mtt^2*mWW^2*s^4*t^9 + 478944*ep^6*mtt^2*mWW^2*s^4*t^9 + 161568*ep^7*mtt^2*mWW^2*s^4*t^9 - 384*mtt*mWW^3*s^4*t^9 - 2304*ep*mtt*mWW^3*s^4*t^9 - 9200*ep^2*mtt*mWW^3*s^4*t^9 - 74696*ep^3*mtt*mWW^3*s^4*t^9 - 323704*ep^4*mtt*mWW^3*s^4*t^9 - 635632*ep^5*mtt*mWW^3*s^4*t^9 - 572592*ep^6*mtt*mWW^3*s^4*t^9 - 193248*ep^7*mtt*mWW^3*s^4*t^9 + 128*mWW^4*s^4*t^9 + 752*ep*mWW^4*s^4*t^9 + 3168*ep^2*mWW^4*s^4*t^9 + 26964*ep^3*mWW^4*s^4*t^9 + 116992*ep^4*mWW^4*s^4*t^9 + 229348*ep^5*mWW^4*s^4*t^9 + 206472*ep^6*mWW^4*s^4*t^9 + 69696*ep^7*mWW^4*s^4*t^9 + 312*ep*mtt^7*t^10 + 3780*ep^2*mtt^7*t^10 + 18240*ep^3*mtt^7*t^10 + 45252*ep^4*mtt^7*t^10 + 61152*ep^5*mtt^7*t^10 + 42768*ep^6*mtt^7*t^10 + 12096*ep^7*mtt^7*t^10 + 24*ep*mtt^6*mWW*t^10 + 432*ep^2*mtt^6*mWW*t^10 + 2652*ep^3*mtt^6*mWW*t^10 + 7344*ep^4*mtt^6*mWW*t^10 + 9924*ep^5*mtt^6*mWW*t^10 + 6264*ep^6*mtt^6*mWW*t^10 + 1440*ep^7*mtt^6*mWW*t^10 - 4746*ep*mtt^5*mWW^2*t^10 - 58146*ep^2*mtt^5*mWW^2*t^10 - 283494*ep^3*mtt^5*mWW^2*t^10 - 708750*ep^4*mtt^5*mWW^2*t^10 - 961944*ep^5*mtt^5*mWW^2*t^10 - 673464*ep^6*mtt^5*mWW^2*t^10 - 190176*ep^7*mtt^5*mWW^2*t^10 + 7944*ep*mtt^4*mWW^3*t^10 + 96948*ep^2*mtt^4*mWW^3*t^10 + 472098*ep^3*mtt^4*mWW^3*t^10 + 1184184*ep^4*mtt^4*mWW^3*t^10 + 1621446*ep^5*mtt^4*mWW^3*t^10 + 1152180*ep^6*mtt^4*mWW^3*t^10 + 332400*ep^7*mtt^4*mWW^3*t^10 - 444*ep*mtt^3*mWW^4*t^10 - 6321*ep^2*mtt^3*mWW^4*t^10 - 39249*ep^3*mtt^3*mWW^4*t^10 - 133881*ep^4*mtt^3*mWW^4*t^10 - 254931*ep^5*mtt^3*mWW^4*t^10 - 250686*ep^6*mtt^3*mWW^4*t^10 - 98568*ep^7*mtt^3*mWW^4*t^10 - 5784*ep*mtt^2*mWW^5*t^10 - 67158*ep^2*mtt^2*mWW^5*t^10 - 303258*ep^3*mtt^2*mWW^5*t^10 - 679422*ep^4*mtt^2*mWW^5*t^10 - 784878*ep^5*mtt^2*mWW^5*t^10 - 426588*ep^6*mtt^2*mWW^5*t^10 - 75792*ep^7*mtt^2*mWW^5*t^10 + 2526*ep*mtt*mWW^6*t^10 + 27165*ep^2*mtt*mWW^6*t^10 + 109749*ep^3*mtt*mWW^6*t^10 + 206673*ep^4*mtt*mWW^6*t^10 + 170877*ep^5*mtt*mWW^6*t^10 + 26874*ep^6*mtt*mWW^6*t^10 - 24744*ep^7*mtt*mWW^6*t^10 + 168*ep*mWW^7*t^10 + 3300*ep^2*mWW^7*t^10 + 23262*ep^3*mWW^7*t^10 + 78600*ep^4*mWW^7*t^10 + 138354*ep^5*mWW^7*t^10 + 122652*ep^6*mWW^7*t^10 + 43344*ep^7*mWW^7*t^10 - 632*ep*mtt^6*s*t^10 - 10612*ep^2*mtt^6*s*t^10 - 66792*ep^3*mtt^6*s*t^10 - 204236*ep^4*mtt^6*s*t^10 - 325360*ep^5*mtt^6*s*t^10 - 259152*ep^6*mtt^6*s*t^10 - 81216*ep^7*mtt^6*s*t^10 - 352*mtt^5*mWW*s*t^10 - 3000*ep*mtt^5*mWW*s*t^10 - 3956*ep^2*mtt^5*mWW*s*t^10 + 38216*ep^3*mtt^5*mWW*s*t^10 + 182724*ep^4*mtt^5*mWW*s*t^10 + 342544*ep^5*mtt^5*mWW*s*t^10 + 300144*ep^6*mtt^5*mWW*s*t^10 + 100800*ep^7*mtt^5*mWW*s*t^10 + 1344*mtt^4*mWW^2*s*t^10 + 16458*ep*mtt^4*mWW^2*s*t^10 + 117878*ep^2*mtt^4*mWW^2*s*t^10 + 573354*ep^3*mtt^4*mWW^2*s*t^10 + 1643146*ep^4*mtt^4*mWW^2*s*t^10 + 2575732*ep^5*mtt^4*mWW^2*s*t^10 + 2036872*ep^6*mtt^4*mWW^2*s*t^10 + 633696*ep^7*mtt^4*mWW^2*s*t^10 - 960*mtt^3*mWW^3*s*t^10 - 16088*ep*mtt^3*mWW^3*s*t^10 - 182673*ep^2*mtt^3*mWW^3*s*t^10 - 1125325*ep^3*mtt^3*mWW^3*s*t^10 - 3540097*ep^4*mtt^3*mWW^3*s*t^10 - 5794443*ep^5*mtt^3*mWW^3*s*t^10 - 4709062*ep^6*mtt^3*mWW^3*s*t^10 - 1497512*ep^7*mtt^3*mWW^3*s*t^10 - 1664*mtt^2*mWW^4*s*t^10 - 11004*ep*mtt^2*mWW^4*s*t^10 + 39427*ep^2*mtt^2*mWW^4*s*t^10 + 554973*ep^3*mtt^2*mWW^4*s*t^10 + 1995743*ep^4*mtt^2*mWW^4*s*t^10 + 3381103*ep^5*mtt^2*mWW^4*s*t^10 + 2790230*ep^6*mtt^2*mWW^4*s*t^10 + 900392*ep^7*mtt^2*mWW^4*s*t^10 + 2592*mtt*mWW^5*s*t^10 + 23232*ep*mtt*mWW^5*s*t^10 + 81015*ep^2*mtt*mWW^5*s*t^10 + 181469*ep^3*mtt*mWW^5*s*t^10 + 365419*ep^4*mtt*mWW^5*s*t^10 + 554059*ep^5*mtt*mWW^5*s*t^10 + 451438*ep^6*mtt*mWW^5*s*t^10 + 139976*ep^7*mtt*mWW^5*s*t^10 - 960*mWW^6*s*t^10 - 8966*ep*mWW^6*s*t^10 - 41079*ep^2*mWW^6*s*t^10 - 155895*ep^3*mWW^6*s*t^10 - 442699*ep^4*mWW^6*s*t^10 - 733635*ep^5*mWW^6*s*t^10 - 610470*ep^6*mWW^6*s*t^10 - 196136*ep^7*mWW^6*s*t^10 + 264*ep*mtt^5*s^2*t^10 + 10300*ep^2*mtt^5*s^2*t^10 + 87040*ep^3*mtt^5*s^2*t^10 + 307844*ep^4*mtt^5*s^2*t^10 + 533144*ep^5*mtt^5*s^2*t^10 + 447456*ep^6*mtt^5*s^2*t^10 + 145152*ep^7*mtt^5*s^2*t^10 + 608*mtt^4*mWW*s^2*t^10 + 5152*ep*mtt^4*mWW*s^2*t^10 + 2756*ep^2*mtt^4*mWW*s^2*t^10 - 102932*ep^3*mtt^4*mWW*s^2*t^10 - 445996*ep^4*mtt^4*mWW*s^2*t^10 - 813308*ep^5*mtt^4*mWW*s^2*t^10 - 700008*ep^6*mtt^4*mWW*s^2*t^10 - 231552*ep^7*mtt^4*mWW*s^2*t^10 - 1920*mtt^3*mWW^2*s^2*t^10 - 17048*ep*mtt^3*mWW^2*s^2*t^10 - 78220*ep^2*mtt^3*mWW^2*s^2*t^10 - 329228*ep^3*mtt^3*mWW^2*s^2*t^10 - 1002156*ep^4*mtt^3*mWW^2*s^2*t^10 - 1694724*ep^5*mtt^3*mWW^2*s^2*t^10 - 1412304*ep^6*mtt^3*mWW^2*s^2*t^10 - 453600*ep^7*mtt^3*mWW^2*s^2*t^10 + 2112*mtt^2*mWW^3*s^2*t^10 + 17592*ep*mtt^2*mWW^3*s^2*t^10 + 115137*ep^2*mtt^2*mWW^3*s^2*t^10 + 735059*ep^3*mtt^2*mWW^3*s^2*t^10 + 2604933*ep^4*mtt^2*mWW^3*s^2*t^10 + 4634693*ep^5*mtt^2*mWW^3*s^2*t^10 + 3964578*ep^6*mtt^2*mWW^3*s^2*t^10 + 1299416*ep^7*mtt^2*mWW^3*s^2*t^10 - 896*mtt*mWW^4*s^2*t^10 - 5968*ep*mtt*mWW^4*s^2*t^10 - 58148*ep^2*mtt*mWW^4*s^2*t^10 - 505986*ep^3*mtt*mWW^4*s^2*t^10 - 1958880*ep^4*mtt*mWW^4*s^2*t^10 - 3598174*ep^5*mtt*mWW^4*s^2*t^10 - 3130076*ep^6*mtt*mWW^4*s^2*t^10 - 1037872*ep^7*mtt*mWW^4*s^2*t^10 + 96*mWW^5*s^2*t^10 + 8*ep*mWW^5*s^2*t^10 + 8151*ep^2*mWW^5*s^2*t^10 + 115855*ep^3*mWW^5*s^2*t^10 + 493751*ep^4*mWW^5*s^2*t^10 + 937841*ep^5*mWW^5*s^2*t^10 + 830162*ep^6*mWW^5*s^2*t^10 + 278456*ep^7*mWW^5*s^2*t^10 + 120*ep*mtt^4*s^3*t^10 - 3884*ep^2*mtt^4*s^3*t^10 - 46664*ep^3*mtt^4*s^3*t^10 - 183988*ep^4*mtt^4*s^3*t^10 - 334816*ep^5*mtt^4*s^3*t^10 - 288528*ep^6*mtt^4*s^3*t^10 - 95040*ep^7*mtt^4*s^3*t^10 - 256*mtt^3*mWW*s^3*t^10 - 2368*ep*mtt^3*mWW*s^3*t^10 + 2016*ep^2*mtt^3*mWW*s^3*t^10 + 86592*ep^3*mtt^3*mWW*s^3*t^10 + 361312*ep^4*mtt^3*mWW*s^3*t^10 + 658480*ep^5*mtt^3*mWW*s^3*t^10 + 565968*ep^6*mtt^3*mWW*s^3*t^10 + 186336*ep^7*mtt^3*mWW*s^3*t^10 + 768*mtt^2*mWW^2*s^3*t^10 + 6384*ep*mtt^2*mWW^2*s^3*t^10 + 17256*ep^2*mtt^2*mWW^2*s^3*t^10 + 20208*ep^3*mtt^2*mWW^2*s^3*t^10 + 19992*ep^4*mtt^2*mWW^2*s^3*t^10 + 33456*ep^5*mtt^2*mWW^2*s^3*t^10 + 33264*ep^6*mtt^2*mWW^2*s^3*t^10 + 11232*ep^7*mtt^2*mWW^2*s^3*t^10 - 768*mtt*mWW^3*s^3*t^10 - 6144*ep*mtt*mWW^3*s^3*t^10 - 25024*ep^2*mtt*mWW^3*s^3*t^10 - 113536*ep^3*mtt*mWW^3*s^3*t^10 - 387968*ep^4*mtt*mWW^3*s^3*t^10 - 703088*ep^5*mtt*mWW^3*s^3*t^10 - 610320*ep^6*mtt*mWW^3*s^3*t^10 - 201312*ep^7*mtt*mWW^3*s^3*t^10 + 256*mWW^4*s^3*t^10 + 2008*ep*mWW^4*s^3*t^10 + 9636*ep^2*mWW^4*s^3*t^10 + 53400*ep^3*mWW^4*s^3*t^10 + 190652*ep^4*mWW^4*s^3*t^10 + 345968*ep^5*mWW^4*s^3*t^10 + 299616*ep^6*mWW^4*s^3*t^10 + 98784*ep^7*mWW^4*s^3*t^10 - 64*ep*mtt^3*s^4*t^10 + 416*ep^2*mtt^3*s^4*t^10 + 8176*ep^3*mtt^3*s^4*t^10 + 35128*ep^4*mtt^3*s^4*t^10 + 65880*ep^5*mtt^3*s^4*t^10 + 57456*ep^6*mtt^3*s^4*t^10 + 19008*ep^7*mtt^3*s^4*t^10 + 192*ep*mtt^2*mWW*s^4*t^10 - 1248*ep^2*mtt^2*mWW*s^4*t^10 - 24528*ep^3*mtt^2*mWW*s^4*t^10 - 105384*ep^4*mtt^2*mWW*s^4*t^10 - 197640*ep^5*mtt^2*mWW*s^4*t^10 - 172368*ep^6*mtt^2*mWW*s^4*t^10 - 57024*ep^7*mtt^2*mWW*s^4*t^10 - 192*ep*mtt*mWW^2*s^4*t^10 + 1248*ep^2*mtt*mWW^2*s^4*t^10 + 24528*ep^3*mtt*mWW^2*s^4*t^10 + 105384*ep^4*mtt*mWW^2*s^4*t^10 + 197640*ep^5*mtt*mWW^2*s^4*t^10 + 172368*ep^6*mtt*mWW^2*s^4*t^10 + 57024*ep^7*mtt*mWW^2*s^4*t^10 + 64*ep*mWW^3*s^4*t^10 - 416*ep^2*mWW^3*s^4*t^10 - 8176*ep^3*mWW^3*s^4*t^10 - 35128*ep^4*mWW^3*s^4*t^10 - 65880*ep^5*mWW^3*s^4*t^10 - 57456*ep^6*mWW^3*s^4*t^10 - 19008*ep^7*mWW^3*s^4*t^10 - 504*ep*mtt^6*t^11 - 6084*ep^2*mtt^6*t^11 - 29232*ep^3*mtt^6*t^11 - 72180*ep^4*mtt^6*t^11 - 97056*ep^5*mtt^6*t^11 - 67536*ep^6*mtt^6*t^11 - 19008*ep^7*mtt^6*t^11 + 1368*ep*mtt^5*mWW*t^11 + 16416*ep^2*mtt^5*mWW*t^11 + 78492*ep^3*mtt^5*mWW*t^11 + 193344*ep^4*mtt^5*mWW*t^11 + 260100*ep^5*mtt^5*mWW*t^11 + 181560*ep^6*mtt^5*mWW*t^11 + 51360*ep^7*mtt^5*mWW*t^11 + 1344*ep*mtt^4*mWW^2*t^11 + 16812*ep^2*mtt^4*mWW^2*t^11 + 83376*ep^3*mtt^4*mWW^2*t^11 + 210492*ep^4*mtt^4*mWW^2*t^11 + 286200*ep^5*mtt^4*mWW^2*t^11 + 199296*ep^6*mtt^4*mWW^2*t^11 + 55680*ep^7*mtt^4*mWW^2*t^11 - 6360*ep*mtt^3*mWW^3*t^11 - 77601*ep^2*mtt^3*mWW^3*t^11 - 376593*ep^3*mtt^3*mWW^3*t^11 - 936897*ep^4*mtt^3*mWW^3*t^11 - 1265319*ep^5*mtt^3*mWW^3*t^11 - 881622*ep^6*mtt^3*mWW^3*t^11 - 247848*ep^7*mtt^3*mWW^3*t^11 + 4896*ep*mtt^2*mWW^4*t^11 + 59034*ep^2*mtt^2*mWW^4*t^11 + 283152*ep^3*mtt^2*mWW^4*t^11 + 697446*ep^4*mtt^2*mWW^4*t^11 + 934776*ep^5*mtt^2*mWW^4*t^11 + 647880*ep^6*mtt^2*mWW^4*t^11 + 181536*ep^7*mtt^2*mWW^4*t^11 + 96*ep*mtt*mWW^5*t^11 + 1911*ep^2*mtt*mWW^5*t^11 + 12903*ep^3*mtt*mWW^5*t^11 + 40191*ep^4*mtt*mWW^5*t^11 + 63441*ep^5*mtt*mWW^5*t^11 + 49338*ep^6*mtt*mWW^5*t^11 + 15000*ep^7*mtt*mWW^5*t^11 - 840*ep*mWW^6*t^11 - 10488*ep^2*mWW^6*t^11 - 52098*ep^3*mWW^6*t^11 - 132396*ep^4*mWW^6*t^11 - 182142*ep^5*mWW^6*t^11 - 128916*ep^6*mWW^6*t^11 - 36720*ep^7*mWW^6*t^11 + 856*ep*mtt^5*s*t^11 + 13580*ep^2*mtt^5*s*t^11 + 82260*ep^3*mtt^5*s*t^11 + 244756*ep^4*mtt^5*s*t^11 + 381836*ep^5*mtt^5*s*t^11 + 299064*ep^6*mtt^5*s*t^11 + 92448*ep^7*mtt^5*s*t^11 + 128*mtt^4*mWW*s*t^11 - 680*ep*mtt^4*mWW*s*t^11 - 30648*ep^2*mtt^4*mWW*s*t^11 - 224188*ep^3*mtt^4*mWW*s*t^11 - 723104*ep^4*mtt^4*mWW*s*t^11 - 1181532*ep^5*mtt^4*mWW*s*t^11 - 954696*ep^6*mtt^4*mWW*s*t^11 - 301920*ep^7*mtt^4*mWW*s*t^11 - 640*mtt^3*mWW^2*s*t^11 - 5864*ep*mtt^3*mWW^2*s*t^11 - 11516*ep^2*mtt^3*mWW^2*s*t^11 + 51120*ep^3*mtt^3*mWW^2*s*t^11 + 289692*ep^4*mtt^3*mWW^2*s*t^11 + 564248*ep^5*mtt^3*mWW^2*s*t^11 + 500544*ep^6*mtt^3*mWW^2*s*t^11 + 168576*ep^7*mtt^3*mWW^2*s*t^11 + 1152*mtt^2*mWW^3*s*t^11 + 13112*ep*mtt^2*mWW^3*s*t^11 + 82657*ep^2*mtt^2*mWW^3*s*t^11 + 369393*ep^3*mtt^2*mWW^3*s*t^11 + 1022897*ep^4*mtt^2*mWW^3*s*t^11 + 1579831*ep^5*mtt^2*mWW^3*s*t^11 + 1237494*ep^6*mtt^2*mWW^3*s*t^11 + 381864*ep^7*mtt^2*mWW^3*s*t^11 - 896*mtt*mWW^4*s*t^11 - 10192*ep*mtt*mWW^4*s*t^11 - 76056*ep^2*mtt*mWW^4*s*t^11 - 406538*ep^3*mtt*mWW^4*s*t^11 - 1245772*ep^4*mtt*mWW^4*s*t^11 - 2034894*ep^5*mtt*mWW^4*s*t^11 - 1652916*ep^6*mtt*mWW^4*s*t^11 - 524016*ep^7*mtt*mWW^4*s*t^11 + 256*mWW^5*s*t^11 + 2768*ep*mWW^5*s*t^11 + 21983*ep^2*mWW^5*s*t^11 + 127953*ep^3*mWW^5*s*t^11 + 411531*ep^4*mWW^5*s*t^11 + 690511*ep^5*mWW^5*s*t^11 + 570510*ep^6*mWW^5*s*t^11 + 183048*ep^7*mWW^5*s*t^11 - 320*ep*mtt^4*s^2*t^11 - 9480*ep^2*mtt^4*s^2*t^11 - 74876*ep^3*mtt^4*s^2*t^11 - 256296*ep^4*mtt^4*s^2*t^11 - 434492*ep^5*mtt^4*s^2*t^11 - 358824*ep^6*mtt^4*s^2*t^11 - 114912*ep^7*mtt^4*s^2*t^11 - 128*mtt^3*mWW*s^2*t^11 - 544*ep*mtt^3*mWW*s^2*t^11 + 21328*ep^2*mtt^3*mWW*s^2*t^11 + 207344*ep^3*mtt^3*mWW*s^2*t^11 + 747568*ep^4*mtt^3*mWW*s^2*t^11 + 1294544*ep^5*mtt^3*mWW*s^2*t^11 + 1081632*ep^6*mtt^3*mWW*s^2*t^11 + 349056*ep^7*mtt^3*mWW*s^2*t^11 + 384*mtt^2*mWW^2*s^2*t^11 + 3552*ep*mtt^2*mWW^2*s^2*t^11 - 7104*ep^2*mtt^2*mWW^2*s^2*t^11 - 172776*ep^3*mtt^2*mWW^2*s^2*t^11 - 704928*ep^4*mtt^2*mWW^2*s^2*t^11 - 1276680*ep^5*mtt^2*mWW^2*s^2*t^11 - 1091952*ep^6*mtt^2*mWW^2*s^2*t^11 - 357696*ep^7*mtt^2*mWW^2*s^2*t^11 - 384*mtt*mWW^3*s^2*t^11 - 4192*ep*mtt*mWW^3*s^2*t^11 - 11856*ep^2*mtt*mWW^3*s^2*t^11 + 23024*ep^3*mtt*mWW^3*s^2*t^11 + 192336*ep^4*mtt*mWW^3*s^2*t^11 + 407696*ep^5*mtt*mWW^3*s^2*t^11 + 374304*ep^6*mtt*mWW^3*s^2*t^11 + 127872*ep^7*mtt*mWW^3*s^2*t^11 + 128*mWW^4*s^2*t^11 + 1504*ep*mWW^4*s^2*t^11 + 7112*ep^2*mWW^4*s^2*t^11 + 17284*ep^3*mWW^4*s^2*t^11 + 21320*ep^4*mWW^4*s^2*t^11 + 8932*ep^5*mWW^4*s^2*t^11 - 5160*ep^6*mWW^4*s^2*t^11 - 4320*ep^7*mWW^4*s^2*t^11 - 32*ep*mtt^3*s^3*t^11 + 1984*ep^2*mtt^3*s^3*t^11 + 21848*ep^3*mtt^3*s^3*t^11 + 83720*ep^4*mtt^3*s^3*t^11 + 149712*ep^5*mtt^3*s^3*t^11 + 127296*ep^6*mtt^3*s^3*t^11 + 41472*ep^7*mtt^3*s^3*t^11 + 96*ep*mtt^2*mWW*s^3*t^11 - 5952*ep^2*mtt^2*mWW*s^3*t^11 - 65544*ep^3*mtt^2*mWW*s^3*t^11 - 251160*ep^4*mtt^2*mWW*s^3*t^11 - 449136*ep^5*mtt^2*mWW*s^3*t^11 - 381888*ep^6*mtt^2*mWW*s^3*t^11 - 124416*ep^7*mtt^2*mWW*s^3*t^11 - 96*ep*mtt*mWW^2*s^3*t^11 + 5952*ep^2*mtt*mWW^2*s^3*t^11 + 65544*ep^3*mtt*mWW^2*s^3*t^11 + 251160*ep^4*mtt*mWW^2*s^3*t^11 + 449136*ep^5*mtt*mWW^2*s^3*t^11 + 381888*ep^6*mtt*mWW^2*s^3*t^11 + 124416*ep^7*mtt*mWW^2*s^3*t^11 + 32*ep*mWW^3*s^3*t^11 - 1984*ep^2*mWW^3*s^3*t^11 - 21848*ep^3*mWW^3*s^3*t^11 - 83720*ep^4*mWW^3*s^3*t^11 - 149712*ep^5*mWW^3*s^3*t^11 - 127296*ep^6*mWW^3*s^3*t^11 - 41472*ep^7*mWW^3*s^3*t^11 + 360*ep*mtt^5*t^12 + 4332*ep^2*mtt^5*t^12 + 20736*ep^3*mtt^5*t^12 + 50988*ep^4*mtt^5*t^12 + 68256*ep^5*mtt^5*t^12 + 47280*ep^6*mtt^5*t^12 + 13248*ep^7*mtt^5*t^12 - 1488*ep*mtt^4*mWW*t^12 - 17880*ep^2*mtt^4*mWW*t^12 - 85488*ep^3*mtt^4*mWW*t^12 - 210096*ep^4*mtt^4*mWW*t^12 - 281304*ep^5*mtt^4*mWW*t^12 - 195024*ep^6*mtt^4*mWW*t^12 - 54720*ep^7*mtt^4*mWW*t^12 + 1584*ep*mtt^3*mWW^2*t^12 + 18888*ep^2*mtt^3*mWW^2*t^12 + 89664*ep^3*mtt^3*mWW^2*t^12 + 219216*ep^4*mtt^3*mWW^2*t^12 + 292728*ep^5*mtt^3*mWW^2*t^12 + 202896*ep^6*mtt^3*mWW^2*t^12 + 57024*ep^7*mtt^3*mWW^2*t^12 + 576*ep*mtt^2*mWW^3*t^12 + 7296*ep^2*mtt^2*mWW^3*t^12 + 36576*ep^3*mtt^2*mWW^3*t^12 + 93048*ep^4*mtt^2*mWW^3*t^12 + 127080*ep^5*mtt^2*mWW^3*t^12 + 88656*ep^6*mtt^2*mWW^3*t^12 + 24768*ep^7*mtt^2*mWW^3*t^12 - 1752*ep*mtt*mWW^4*t^12 - 21396*ep^2*mtt*mWW^4*t^12 - 103872*ep^3*mtt*mWW^4*t^12 - 258300*ep^4*mtt*mWW^4*t^12 - 348408*ep^5*mtt*mWW^4*t^12 - 242304*ep^6*mtt*mWW^4*t^12 - 67968*ep^7*mtt*mWW^4*t^12 + 720*ep*mWW^5*t^12 + 8760*ep^2*mWW^5*t^12 + 42384*ep^3*mWW^5*t^12 + 105144*ep^4*mWW^5*t^12 + 141648*ep^5*mWW^5*t^12 + 98496*ep^6*mWW^5*t^12 + 27648*ep^7*mWW^5*t^12 - 488*ep*mtt^4*s*t^12 - 7052*ep^2*mtt^4*s*t^12 - 39904*ep^3*mtt^4*s*t^12 - 113044*ep^4*mtt^4*s*t^12 - 170040*ep^5*mtt^4*s*t^12 - 129504*ep^6*mtt^4*s*t^12 - 39168*ep^7*mtt^4*s*t^12 + 1408*ep*mtt^3*mWW*s*t^12 + 22816*ep^2*mtt^3*mWW*s*t^12 + 139856*ep^3*mtt^3*mWW*s*t^12 + 418400*ep^4*mtt^3*mWW*s*t^12 + 653712*ep^5*mtt^3*mWW*s*t^12 + 511584*ep^6*mtt^3*mWW*s*t^12 + 157824*ep^7*mtt^3*mWW*s*t^12 - 1296*ep*mtt^2*mWW^2*s*t^12 - 26136*ep^2*mtt^2*mWW^2*s*t^12 - 180144*ep^3*mtt^2*mWW^2*s*t^12 - 576936*ep^4*mtt^2*mWW^2*s*t^12 - 940896*ep^5*mtt^2*mWW^2*s*t^12 - 757728*ep^6*mtt^2*mWW^2*s*t^12 - 238464*ep^7*mtt^2*mWW^2*s*t^12 + 320*ep*mtt*mWW^3*s*t^12 + 12032*ep^2*mtt*mWW^3*s*t^12 + 100336*ep^3*mtt*mWW^3*s*t^12 + 350848*ep^4*mtt*mWW^3*s*t^12 + 600816*ep^5*mtt*mWW^3*s*t^12 + 498720*ep^6*mtt*mWW^3*s*t^12 + 160128*ep^7*mtt*mWW^3*s*t^12 + 56*ep*mWW^4*s*t^12 - 1660*ep^2*mWW^4*s*t^12 - 20144*ep^3*mWW^4*s*t^12 - 79268*ep^4*mWW^4*s*t^12 - 143592*ep^5*mWW^4*s*t^12 - 123072*ep^6*mWW^4*s*t^12 - 40320*ep^7*mWW^4*s*t^12 + 128*ep*mtt^3*s^2*t^12 + 2720*ep^2*mtt^3*s^2*t^12 + 19168*ep^3*mtt^3*s^2*t^12 + 62056*ep^4*mtt^3*s^2*t^12 + 101784*ep^5*mtt^3*s^2*t^12 + 82224*ep^6*mtt^3*s^2*t^12 + 25920*ep^7*mtt^3*s^2*t^12 - 384*ep*mtt^2*mWW*s^2*t^12 - 8160*ep^2*mtt^2*mWW*s^2*t^12 - 57504*ep^3*mtt^2*mWW*s^2*t^12 - 186168*ep^4*mtt^2*mWW*s^2*t^12 - 305352*ep^5*mtt^2*mWW*s^2*t^12 - 246672*ep^6*mtt^2*mWW*s^2*t^12 - 77760*ep^7*mtt^2*mWW*s^2*t^12 + 384*ep*mtt*mWW^2*s^2*t^12 + 8160*ep^2*mtt*mWW^2*s^2*t^12 + 57504*ep^3*mtt*mWW^2*s^2*t^12 + 186168*ep^4*mtt*mWW^2*s^2*t^12 + 305352*ep^5*mtt*mWW^2*s^2*t^12 + 246672*ep^6*mtt*mWW^2*s^2*t^12 + 77760*ep^7*mtt*mWW^2*s^2*t^12 - 128*ep*mWW^3*s^2*t^12 - 2720*ep^2*mWW^3*s^2*t^12 - 19168*ep^3*mWW^3*s^2*t^12 - 62056*ep^4*mWW^3*s^2*t^12 - 101784*ep^5*mWW^3*s^2*t^12 - 82224*ep^6*mWW^3*s^2*t^12 - 25920*ep^7*mWW^3*s^2*t^12 - 96*ep*mtt^4*t^13 - 1152*ep^2*mtt^4*t^13 - 5496*ep^3*mtt^4*t^13 - 13464*ep^4*mtt^4*t^13 - 17952*ep^5*mtt^4*t^13 - 12384*ep^6*mtt^4*t^13 - 3456*ep^7*mtt^4*t^13 + 480*ep*mtt^3*mWW*t^13 + 5760*ep^2*mtt^3*mWW*t^13 + 27480*ep^3*mtt^3*mWW*t^13 + 67320*ep^4*mtt^3*mWW*t^13 + 89760*ep^5*mtt^3*mWW*t^13 + 61920*ep^6*mtt^3*mWW*t^13 + 17280*ep^7*mtt^3*mWW*t^13 - 864*ep*mtt^2*mWW^2*t^13 - 10368*ep^2*mtt^2*mWW^2*t^13 - 49464*ep^3*mtt^2*mWW^2*t^13 - 121176*ep^4*mtt^2*mWW^2*t^13 - 161568*ep^5*mtt^2*mWW^2*t^13 - 111456*ep^6*mtt^2*mWW^2*t^13 - 31104*ep^7*mtt^2*mWW^2*t^13 + 672*ep*mtt*mWW^3*t^13 + 8064*ep^2*mtt*mWW^3*t^13 + 38472*ep^3*mtt*mWW^3*t^13 + 94248*ep^4*mtt*mWW^3*t^13 + 125664*ep^5*mtt*mWW^3*t^13 + 86688*ep^6*mtt*mWW^3*t^13 + 24192*ep^7*mtt*mWW^3*t^13 - 192*ep*mWW^4*t^13 - 2304*ep^2*mWW^4*t^13 - 10992*ep^3*mWW^4*t^13 - 26928*ep^4*mWW^4*t^13 - 35904*ep^5*mWW^4*t^13 - 24768*ep^6*mWW^4*t^13 - 6912*ep^7*mWW^4*t^13 + 96*ep*mtt^3*s*t^13 + 1152*ep^2*mtt^3*s*t^13 + 5496*ep^3*mtt^3*s*t^13 + 13464*ep^4*mtt^3*s*t^13 + 17952*ep^5*mtt^3*s*t^13 + 12384*ep^6*mtt^3*s*t^13 + 3456*ep^7*mtt^3*s*t^13 - 288*ep*mtt^2*mWW*s*t^13 - 3456*ep^2*mtt^2*mWW*s*t^13 - 16488*ep^3*mtt^2*mWW*s*t^13 - 40392*ep^4*mtt^2*mWW*s*t^13 - 53856*ep^5*mtt^2*mWW*s*t^13 - 37152*ep^6*mtt^2*mWW*s*t^13 - 10368*ep^7*mtt^2*mWW*s*t^13 + 288*ep*mtt*mWW^2*s*t^13 + 3456*ep^2*mtt*mWW^2*s*t^13 + 16488*ep^3*mtt*mWW^2*s*t^13 + 40392*ep^4*mtt*mWW^2*s*t^13 + 53856*ep^5*mtt*mWW^2*s*t^13 + 37152*ep^6*mtt*mWW^2*s*t^13 + 10368*ep^7*mtt*mWW^2*s*t^13 - 96*ep*mWW^3*s*t^13 - 1152*ep^2*mWW^3*s*t^13 - 5496*ep^3*mWW^3*s*t^13 - 13464*ep^4*mWW^3*s*t^13 - 17952*ep^5*mWW^3*s*t^13 - 12384*ep^6*mWW^3*s*t^13 - 3456*ep^7*mWW^3*s*t^13)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mtt - t)*(mWW - t)^5*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-12*ep*mtt^5*mWW^8*s^3 - 128*ep^2*mtt^5*mWW^8*s^3 - 516*ep^3*mtt^5*mWW^8*s^3 - 992*ep^4*mtt^5*mWW^8*s^3 - 912*ep^5*mtt^5*mWW^8*s^3 - 320*ep^6*mtt^5*mWW^8*s^3 + 28*ep*mtt^4*mWW^9*s^3 + 320*ep^2*mtt^4*mWW^9*s^3 + 1348*ep^3*mtt^4*mWW^9*s^3 + 2672*ep^4*mtt^4*mWW^9*s^3 + 2512*ep^5*mtt^4*mWW^9*s^3 + 896*ep^6*mtt^4*mWW^9*s^3 - 20*ep*mtt^3*mWW^10*s^3 - 256*ep^2*mtt^3*mWW^10*s^3 - 1148*ep^3*mtt^3*mWW^10*s^3 - 2368*ep^4*mtt^3*mWW^10*s^3 - 2288*ep^5*mtt^3*mWW^10*s^3 - 832*ep^6*mtt^3*mWW^10*s^3 + 4*ep*mtt^2*mWW^11*s^3 + 64*ep^2*mtt^2*mWW^11*s^3 + 316*ep^3*mtt^2*mWW^11*s^3 + 688*ep^4*mtt^2*mWW^11*s^3 + 688*ep^5*mtt^2*mWW^11*s^3 + 256*ep^6*mtt^2*mWW^11*s^3 + 30*ep*mtt^4*mWW^8*s^4 + 350*ep^2*mtt^4*mWW^8*s^4 + 1478*ep^3*mtt^4*mWW^8*s^4 + 2914*ep^4*mtt^4*mWW^8*s^4 + 2716*ep^5*mtt^4*mWW^8*s^4 + 960*ep^6*mtt^4*mWW^8*s^4 - 110*ep*mtt^3*mWW^9*s^4 - 1290*ep^2*mtt^3*mWW^9*s^4 - 5414*ep^3*mtt^3*mWW^9*s^4 - 10566*ep^4*mtt^3*mWW^9*s^4 - 9740*ep^5*mtt^3*mWW^9*s^4 - 3408*ep^6*mtt^3*mWW^9*s^4 + 154*ep*mtt^2*mWW^10*s^4 + 1798*ep^2*mtt^2*mWW^10*s^4 + 7450*ep^3*mtt^2*mWW^10*s^4 + 14314*ep^4*mtt^2*mWW^10*s^4 + 12988*ep^5*mtt^2*mWW^10*s^4 + 4480*ep^6*mtt^2*mWW^10*s^4 - 82*ep*mtt*mWW^11*s^4 - 998*ep^2*mtt*mWW^11*s^4 - 4170*ep^3*mtt*mWW^11*s^4 - 7978*ep^4*mtt*mWW^11*s^4 - 7172*ep^5*mtt*mWW^11*s^4 - 2448*ep^6*mtt*mWW^11*s^4 + 8*ep*mWW^12*s^4 + 140*ep^2*mWW^12*s^4 + 656*ep^3*mWW^12*s^4 + 1316*ep^4*mWW^12*s^4 + 1208*ep^5*mWW^12*s^4 + 416*ep^6*mWW^12*s^4 - 18*ep*mtt^3*mWW^8*s^5 - 222*ep^2*mtt^3*mWW^8*s^5 - 962*ep^3*mtt^3*mWW^8*s^5 - 1922*ep^4*mtt^3*mWW^8*s^5 - 1804*ep^5*mtt^3*mWW^8*s^5 - 640*ep^6*mtt^3*mWW^8*s^5 + 70*ep*mtt^2*mWW^9*s^5 + 782*ep^2*mtt^2*mWW^9*s^5 + 3174*ep^3*mtt^2*mWW^9*s^5 + 6034*ep^4*mtt^2*mWW^9*s^5 + 5444*ep^5*mtt^2*mWW^9*s^5 + 1872*ep^6*mtt^2*mWW^9*s^5 - 62*ep*mtt*mWW^10*s^5 - 722*ep^2*mtt*mWW^10*s^5 - 2958*ep^3*mtt*mWW^10*s^5 - 5598*ep^4*mtt*mWW^10*s^5 - 4996*ep^5*mtt*mWW^10*s^5 - 1696*ep^6*mtt*mWW^10*s^5 + 10*ep*mWW^11*s^5 + 162*ep^2*mWW^11*s^5 + 746*ep^3*mWW^11*s^5 + 1486*ep^4*mWW^11*s^5 + 1356*ep^5*mWW^11*s^5 + 464*ep^6*mWW^11*s^5 + 90*mtt^8*mWW^6*s*t + 1374*ep*mtt^8*mWW^6*s*t + 8394*ep^2*mtt^8*mWW^6*s*t + 26286*ep^3*mtt^8*mWW^6*s*t + 44664*ep^4*mtt^8*mWW^6*s*t + 39192*ep^5*mtt^8*mWW^6*s*t + 13920*ep^6*mtt^8*mWW^6*s*t - 312*mtt^7*mWW^7*s*t - 4704*ep*mtt^7*mWW^7*s*t - 28512*ep^2*mtt^7*mWW^7*s*t - 88992*ep^3*mtt^7*mWW^7*s*t - 151296*ep^4*mtt^7*mWW^7*s*t - 133248*ep^5*mtt^7*mWW^7*s*t - 47616*ep^6*mtt^7*mWW^7*s*t + 372*mtt^6*mWW^8*s*t + 5544*ep*mtt^6*mWW^8*s*t + 33420*ep^2*mtt^6*mWW^8*s*t + 104400*ep^3*mtt^6*mWW^8*s*t + 178608*ep^4*mtt^6*mWW^8*s*t + 158976*ep^5*mtt^6*mWW^8*s*t + 57600*ep^6*mtt^6*mWW^8*s*t - 144*mtt^5*mWW^9*s*t - 2148*ep*mtt^5*mWW^9*s*t - 13128*ep^2*mtt^5*mWW^9*s*t - 42108*ep^3*mtt^5*mWW^9*s*t - 74688*ep^4*mtt^5*mWW^9*s*t - 69360*ep^5*mtt^5*mWW^9*s*t - 26304*ep^6*mtt^5*mWW^9*s*t - 30*mtt^4*mWW^10*s*t - 390*ep*mtt^4*mWW^10*s*t - 1926*ep^2*mtt^4*mWW^10*s*t - 4446*ep^3*mtt^4*mWW^10*s*t - 4584*ep^4*mtt^4*mWW^10*s*t - 1176*ep^5*mtt^4*mWW^10*s*t + 672*ep^6*mtt^4*mWW^10*s*t + 24*mtt^3*mWW^11*s*t + 324*ep*mtt^3*mWW^11*s*t + 1752*ep^2*mtt^3*mWW^11*s*t + 4860*ep^3*mtt^3*mWW^11*s*t + 7296*ep^4*mtt^3*mWW^11*s*t + 5616*ep^5*mtt^3*mWW^11*s*t + 1728*ep^6*mtt^3*mWW^11*s*t - 330*mtt^7*mWW^6*s^2*t - 5038*ep*mtt^7*mWW^6*s^2*t - 30778*ep^2*mtt^7*mWW^6*s^2*t - 96382*ep^3*mtt^7*mWW^6*s^2*t - 163768*ep^4*mtt^7*mWW^6*s^2*t - 143704*ep^5*mtt^7*mWW^6*s^2*t - 51040*ep^6*mtt^7*mWW^6*s^2*t + 1072*mtt^6*mWW^7*s^2*t + 16138*ep*mtt^6*mWW^7*s^2*t + 97746*ep^2*mtt^6*mWW^7*s^2*t + 305094*ep^3*mtt^6*mWW^7*s^2*t + 518978*ep^4*mtt^6*mWW^7*s^2*t + 457460*ep^5*mtt^6*mWW^7*s^2*t + 163632*ep^6*mtt^6*mWW^7*s^2*t - 1172*mtt^5*mWW^8*s^2*t - 17550*ep*mtt^5*mWW^8*s^2*t - 106224*ep^2*mtt^5*mWW^8*s^2*t - 332990*ep^3*mtt^5*mWW^8*s^2*t - 571448*ep^4*mtt^5*mWW^8*s^2*t - 510088*ep^5*mtt^5*mWW^8*s^2*t - 185312*ep^6*mtt^5*mWW^8*s^2*t + 384*mtt^4*mWW^9*s^2*t + 5950*ep*mtt^4*mWW^9*s^2*t + 37390*ep^2*mtt^4*mWW^9*s^2*t + 122178*ep^3*mtt^4*mWW^9*s^2*t + 219342*ep^4*mtt^4*mWW^9*s^2*t + 205388*ep^5*mtt^4*mWW^9*s^2*t + 78416*ep^6*mtt^4*mWW^9*s^2*t + 110*mtt^3*mWW^10*s^2*t + 1392*ep*mtt^3*mWW^10*s^2*t + 6794*ep^2*mtt^3*mWW^10*s^2*t + 15920*ep^3*mtt^3*mWW^10*s^2*t + 17752*ep^4*mtt^3*mWW^10*s^2*t + 7072*ep^5*mtt^3*mWW^10*s^2*t - 704*ep^6*mtt^3*mWW^10*s^2*t - 64*mtt^2*mWW^11*s^2*t - 896*ep*mtt^2*mWW^11*s^2*t - 4960*ep^2*mtt^2*mWW^11*s^2*t - 13904*ep^3*mtt^2*mWW^11*s^2*t - 20944*ep^4*mtt^2*mWW^11*s^2*t - 16160*ep^5*mtt^2*mWW^11*s^2*t - 4992*ep^6*mtt^2*mWW^11*s^2*t + 4*ep*mtt*mWW^12*s^2*t + 32*ep^2*mtt*mWW^12*s^2*t + 84*ep^3*mtt*mWW^12*s^2*t + 88*ep^4*mtt*mWW^12*s^2*t + 32*ep^5*mtt*mWW^12*s^2*t + 450*mtt^6*mWW^6*s^3*t + 6870*ep*mtt^6*mWW^6*s^3*t + 41970*ep^2*mtt^6*mWW^6*s^3*t + 131430*ep^3*mtt^6*mWW^6*s^3*t + 223320*ep^4*mtt^6*mWW^6*s^3*t + 195960*ep^5*mtt^6*mWW^6*s^3*t + 69600*ep^6*mtt^6*mWW^6*s^3*t - 1368*mtt^5*mWW^7*s^3*t - 20542*ep*mtt^5*mWW^7*s^3*t - 124270*ep^2*mtt^5*mWW^7*s^3*t - 387810*ep^3*mtt^5*mWW^7*s^3*t - 660010*ep^4*mtt^5*mWW^7*s^3*t - 582328*ep^5*mtt^5*mWW^7*s^3*t - 208560*ep^6*mtt^5*mWW^7*s^3*t + 1348*mtt^4*mWW^8*s^3*t + 20191*ep*mtt^4*mWW^8*s^3*t + 122391*ep^2*mtt^4*mWW^8*s^3*t + 384699*ep^3*mtt^4*mWW^8*s^3*t + 662357*ep^4*mtt^4*mWW^8*s^3*t + 593366*ep^5*mtt^4*mWW^8*s^3*t + 216408*ep^6*mtt^4*mWW^8*s^3*t - 336*mtt^3*mWW^9*s^3*t - 5384*ep*mtt^3*mWW^9*s^3*t - 35046*ep^2*mtt^3*mWW^9*s^3*t - 118720*ep^3*mtt^3*mWW^9*s^3*t - 219938*ep^4*mtt^3*mWW^9*s^3*t - 211128*ep^5*mtt^3*mWW^9*s^3*t - 82144*ep^6*mtt^3*mWW^9*s^3*t - 150*mtt^2*mWW^10*s^3*t - 1807*ep*mtt^2*mWW^10*s^3*t - 8099*ep^2*mtt^2*mWW^10*s^3*t - 16283*ep^3*mtt^2*mWW^10*s^3*t - 13067*ep^4*mtt^2*mWW^10*s^3*t + 446*ep^5*mtt^2*mWW^10*s^3*t + 4104*ep^6*mtt^2*mWW^10*s^3*t + 56*mtt*mWW^11*s^3*t + 716*ep*mtt*mWW^11*s^3*t + 3490*ep^2*mtt*mWW^11*s^3*t + 8424*ep^3*mtt*mWW^11*s^3*t + 10766*ep^4*mtt*mWW^11*s^3*t + 6964*ep^5*mtt*mWW^11*s^3*t + 1792*ep^6*mtt*mWW^11*s^3*t + 4*ep*mWW^12*s^3*t + 92*ep^2*mWW^12*s^3*t + 468*ep^3*mWW^12*s^3*t + 988*ep^4*mWW^12*s^3*t + 944*ep^5*mWW^12*s^3*t + 336*ep^6*mWW^12*s^3*t - 270*mtt^5*mWW^6*s^4*t - 4122*ep*mtt^5*mWW^6*s^4*t - 25182*ep^2*mtt^5*mWW^6*s^4*t - 78858*ep^3*mtt^5*mWW^6*s^4*t - 133992*ep^4*mtt^5*mWW^6*s^4*t - 117576*ep^5*mtt^5*mWW^6*s^4*t - 41760*ep^6*mtt^5*mWW^6*s^4*t + 768*mtt^4*mWW^7*s^4*t + 11426*ep*mtt^4*mWW^7*s^4*t + 68398*ep^2*mtt^4*mWW^7*s^4*t + 211754*ep^3*mtt^4*mWW^7*s^4*t + 358742*ep^4*mtt^4*mWW^7*s^4*t + 316120*ep^5*mtt^4*mWW^7*s^4*t + 113408*ep^6*mtt^4*mWW^7*s^4*t - 668*mtt^3*mWW^8*s^4*t - 9367*ep*mtt^3*mWW^8*s^4*t - 53057*ep^2*mtt^3*mWW^8*s^4*t - 159131*ep^3*mtt^3*mWW^8*s^4*t - 268231*ep^4*mtt^3*mWW^8*s^4*t - 240626*ep^5*mtt^3*mWW^8*s^4*t - 89400*ep^6*mtt^3*mWW^8*s^4*t + 96*mtt^2*mWW^9*s^4*t + 534*ep*mtt^2*mWW^9*s^4*t - 1568*ep^2*mtt^2*mWW^9*s^4*t - 12198*ep^3*mtt^2*mWW^9*s^4*t - 20652*ep^4*mtt^2*mWW^9*s^4*t - 9500*ep^5*mtt^2*mWW^9*s^4*t + 1968*ep^6*mtt^2*mWW^9*s^4*t + 90*mtt*mWW^10*s^4*t + 1801*ep*mtt*mWW^10*s^4*t + 13717*ep^2*mtt*mWW^10*s^4*t + 47409*ep^3*mtt*mWW^10*s^4*t + 81145*ep^4*mtt*mWW^10*s^4*t + 66982*ep^5*mtt*mWW^10*s^4*t + 21096*ep^6*mtt*mWW^10*s^4*t - 16*mWW^11*s^4*t - 248*ep*mWW^11*s^4*t - 1972*ep^2*mWW^11*s^4*t - 7272*ep^3*mWW^11*s^4*t - 13124*ep^4*mWW^11*s^4*t - 11368*ep^5*mWW^11*s^4*t - 3776*ep^6*mWW^11*s^4*t + 60*mtt^4*mWW^6*s^5*t + 916*ep*mtt^4*mWW^6*s^5*t + 5596*ep^2*mtt^4*mWW^6*s^5*t + 17524*ep^3*mtt^4*mWW^6*s^5*t + 29776*ep^4*mtt^4*mWW^6*s^5*t + 26128*ep^5*mtt^4*mWW^6*s^5*t + 9280*ep^6*mtt^4*mWW^6*s^5*t - 160*mtt^3*mWW^7*s^5*t - 2318*ep*mtt^3*mWW^7*s^5*t - 13362*ep^2*mtt^3*mWW^7*s^5*t - 40046*ep^3*mtt^3*mWW^7*s^5*t - 66414*ep^4*mtt^3*mWW^7*s^5*t - 58004*ep^5*mtt^3*mWW^7*s^5*t - 20864*ep^6*mtt^3*mWW^7*s^5*t + 120*mtt^2*mWW^8*s^5*t + 1302*ep*mtt^2*mWW^8*s^5*t + 5374*ep^2*mtt^2*mWW^8*s^5*t + 12126*ep^3*mtt^2*mWW^8*s^5*t + 17770*ep^4*mtt^2*mWW^8*s^5*t + 16668*ep^5*mtt^2*mWW^8*s^5*t + 7264*ep^6*mtt^2*mWW^8*s^5*t + 446*ep*mtt*mWW^9*s^5*t + 5194*ep^2*mtt*mWW^9*s^5*t + 20750*ep^3*mtt*mWW^9*s^5*t + 37558*ep^4*mtt*mWW^9*s^5*t + 31364*ep^5*mtt*mWW^9*s^5*t + 9664*ep^6*mtt*mWW^9*s^5*t - 20*mWW^10*s^5*t - 346*ep*mWW^10*s^5*t - 2802*ep^2*mWW^10*s^5*t - 10354*ep^3*mWW^10*s^5*t - 18690*ep^4*mWW^10*s^5*t - 16156*ep^5*mWW^10*s^5*t - 5344*ep^6*mWW^10*s^5*t + 90*mtt^9*mWW^5*t^2 + 1374*ep*mtt^9*mWW^5*t^2 + 8394*ep^2*mtt^9*mWW^5*t^2 + 26286*ep^3*mtt^9*mWW^5*t^2 + 44664*ep^4*mtt^9*mWW^5*t^2 + 39192*ep^5*mtt^9*mWW^5*t^2 + 13920*ep^6*mtt^9*mWW^5*t^2 - 312*mtt^8*mWW^6*t^2 - 4704*ep*mtt^8*mWW^6*t^2 - 28512*ep^2*mtt^8*mWW^6*t^2 - 88992*ep^3*mtt^8*mWW^6*t^2 - 151296*ep^4*mtt^8*mWW^6*t^2 - 133248*ep^5*mtt^8*mWW^6*t^2 - 47616*ep^6*mtt^8*mWW^6*t^2 + 372*mtt^7*mWW^7*t^2 + 5544*ep*mtt^7*mWW^7*t^2 + 33420*ep^2*mtt^7*mWW^7*t^2 + 104400*ep^3*mtt^7*mWW^7*t^2 + 178608*ep^4*mtt^7*mWW^7*t^2 + 158976*ep^5*mtt^7*mWW^7*t^2 + 57600*ep^6*mtt^7*mWW^7*t^2 - 144*mtt^6*mWW^8*t^2 - 2148*ep*mtt^6*mWW^8*t^2 - 13128*ep^2*mtt^6*mWW^8*t^2 - 42108*ep^3*mtt^6*mWW^8*t^2 - 74688*ep^4*mtt^6*mWW^8*t^2 - 69360*ep^5*mtt^6*mWW^8*t^2 - 26304*ep^6*mtt^6*mWW^8*t^2 - 30*mtt^5*mWW^9*t^2 - 390*ep*mtt^5*mWW^9*t^2 - 1926*ep^2*mtt^5*mWW^9*t^2 - 4446*ep^3*mtt^5*mWW^9*t^2 - 4584*ep^4*mtt^5*mWW^9*t^2 - 1176*ep^5*mtt^5*mWW^9*t^2 + 672*ep^6*mtt^5*mWW^9*t^2 + 24*mtt^4*mWW^10*t^2 + 324*ep*mtt^4*mWW^10*t^2 + 1752*ep^2*mtt^4*mWW^10*t^2 + 4860*ep^3*mtt^4*mWW^10*t^2 + 7296*ep^4*mtt^4*mWW^10*t^2 + 5616*ep^5*mtt^4*mWW^10*t^2 + 1728*ep^6*mtt^4*mWW^10*t^2 - 366*mtt^8*mWW^5*s*t^2 - 5674*ep*mtt^8*mWW^5*s*t^2 - 35122*ep^2*mtt^8*mWW^5*s*t^2 - 111238*ep^3*mtt^8*mWW^5*s*t^2 - 190936*ep^4*mtt^8*mWW^5*s*t^2 - 169144*ep^5*mtt^8*mWW^5*s*t^2 - 60640*ep^6*mtt^8*mWW^5*s*t^2 + 562*mtt^7*mWW^6*s*t^2 + 8752*ep*mtt^7*mWW^6*s*t^2 + 54908*ep^2*mtt^7*mWW^6*s*t^2 + 177780*ep^3*mtt^7*mWW^6*s*t^2 + 314170*ep^4*mtt^7*mWW^6*s*t^2 + 288140*ep^5*mtt^7*mWW^6*s*t^2 + 107408*ep^6*mtt^7*mWW^6*s*t^2 + 868*mtt^6*mWW^7*s*t^2 + 12554*ep*mtt^6*mWW^7*s*t^2 + 72088*ep^2*mtt^6*mWW^7*s*t^2 + 209826*ep^3*mtt^6*mWW^7*s*t^2 + 326360*ep^4*mtt^6*mWW^7*s*t^2 + 256696*ep^5*mtt^6*mWW^7*s*t^2 + 79328*ep^6*mtt^6*mWW^7*s*t^2 - 2196*mtt^5*mWW^8*s*t^2 - 32076*ep*mtt^5*mWW^8*s*t^2 - 188470*ep^2*mtt^5*mWW^8*s*t^2 - 570316*ep^3*mtt^5*mWW^8*s*t^2 - 938930*ep^4*mtt^5*mWW^8*s*t^2 - 798572*ep^5*mtt^5*mWW^8*s*t^2 - 274320*ep^6*mtt^5*mWW^8*s*t^2 + 1250*mtt^4*mWW^9*s*t^2 + 18236*ep*mtt^4*mWW^9*s*t^2 + 107914*ep^2*mtt^4*mWW^9*s*t^2 + 331912*ep^3*mtt^4*mWW^9*s*t^2 + 560136*ep^4*mtt^4*mWW^9*s*t^2 + 491904*ep^5*mtt^4*mWW^9*s*t^2 + 175488*ep^6*mtt^4*mWW^9*s*t^2 + 2*mtt^3*mWW^10*s*t^2 - 176*ep*mtt^3*mWW^10*s*t^2 - 2614*ep^2*mtt^3*mWW^10*s*t^2 - 13964*ep^3*mtt^3*mWW^10*s*t^2 - 35080*ep^4*mtt^3*mWW^10*s*t^2 - 41840*ep^5*mtt^3*mWW^10*s*t^2 - 19008*ep^6*mtt^3*mWW^10*s*t^2 - 120*mtt^2*mWW^11*s*t^2 - 1616*ep*mtt^2*mWW^11*s*t^2 - 8704*ep^2*mtt^2*mWW^11*s*t^2 - 24000*ep^3*mtt^2*mWW^11*s*t^2 - 35720*ep^4*mtt^2*mWW^11*s*t^2 - 27184*ep^5*mtt^2*mWW^11*s*t^2 - 8256*ep^6*mtt^2*mWW^11*s*t^2 + 642*mtt^7*mWW^5*s^2*t^2 + 10118*ep*mtt^7*mWW^5*s^2*t^2 + 63494*ep^2*mtt^7*mWW^5*s^2*t^2 + 203426*ep^3*mtt^7*mWW^5*s^2*t^2 + 352712*ep^4*mtt^7*mWW^5*s^2*t^2 + 315368*ep^5*mtt^7*mWW^5*s^2*t^2 + 114080*ep^6*mtt^7*mWW^5*s^2*t^2 - 162*mtt^6*mWW^6*s^2*t^2 - 3192*ep*mtt^6*mWW^6*s^2*t^2 - 24888*ep^2*mtt^6*mWW^6*s^2*t^2 - 98076*ep^3*mtt^6*mWW^6*s^2*t^2 - 206102*ep^4*mtt^6*mWW^6*s^2*t^2 - 219892*ep^5*mtt^6*mWW^6*s^2*t^2 - 93536*ep^6*mtt^6*mWW^6*s^2*t^2 - 3876*mtt^5*mWW^7*s^2*t^2 - 56525*ep*mtt^5*mWW^7*s^2*t^2 - 329575*ep^2*mtt^5*mWW^7*s^2*t^2 - 982905*ep^3*mtt^5*mWW^7*s^2*t^2 - 1584173*ep^4*mtt^5*mWW^7*s^2*t^2 - 1310074*ep^5*mtt^5*mWW^7*s^2*t^2 - 434328*ep^6*mtt^5*mWW^7*s^2*t^2 + 5972*mtt^4*mWW^8*s^2*t^2 + 87134*ep*mtt^4*mWW^8*s^2*t^2 + 512406*ep^2*mtt^4*mWW^8*s^2*t^2 + 1555326*ep^3*mtt^4*mWW^8*s^2*t^2 + 2574318*ep^4*mtt^4*mWW^8*s^2*t^2 + 2205716*ep^5*mtt^4*mWW^8*s^2*t^2 + 764480*ep^6*mtt^4*mWW^8*s^2*t^2 - 2670*mtt^3*mWW^9*s^2*t^2 - 39575*ep*mtt^3*mWW^9*s^2*t^2 - 237357*ep^2*mtt^3*mWW^9*s^2*t^2 - 738535*ep^3*mtt^3*mWW^9*s^2*t^2 - 1259709*ep^4*mtt^3*mWW^9*s^2*t^2 - 1117778*ep^5*mtt^3*mWW^9*s^2*t^2 - 402776*ep^6*mtt^3*mWW^9*s^2*t^2 - 114*mtt^2*mWW^10*s^2*t^2 - 696*ep*mtt^2*mWW^10*s^2*t^2 + 1480*ep^2*mtt^2*mWW^10*s^2*t^2 + 21660*ep^3*mtt^2*mWW^10*s^2*t^2 + 65602*ep^4*mtt^2*mWW^10*s^2*t^2 + 83508*ep^5*mtt^2*mWW^10*s^2*t^2 + 39088*ep^6*mtt^2*mWW^10*s^2*t^2 + 208*mtt*mWW^11*s^2*t^2 + 2788*ep*mtt*mWW^11*s^2*t^2 + 15000*ep^2*mtt*mWW^11*s^2*t^2 + 41396*ep^3*mtt*mWW^11*s^2*t^2 + 61856*ep^4*mtt*mWW^11*s^2*t^2 + 47408*ep^5*mtt*mWW^11*s^2*t^2 + 14528*ep^6*mtt*mWW^11*s^2*t^2 - 4*ep*mWW^12*s^2*t^2 - 32*ep^2*mWW^12*s^2*t^2 - 84*ep^3*mWW^12*s^2*t^2 - 88*ep^4*mWW^12*s^2*t^2 - 32*ep^5*mWW^12*s^2*t^2 - 630*mtt^6*mWW^5*s^3*t^2 - 10050*ep*mtt^6*mWW^5*s^3*t^2 - 63690*ep^2*mtt^6*mWW^5*s^3*t^2 - 205710*ep^3*mtt^6*mWW^5*s^3*t^2 - 359160*ep^4*mtt^6*mWW^5*s^3*t^2 - 323160*ep^5*mtt^6*mWW^5*s^3*t^2 - 117600*ep^6*mtt^6*mWW^5*s^3*t^2 + 30*mtt^5*mWW^6*s^3*t^2 + 1190*ep*mtt^5*mWW^6*s^3*t^2 + 13602*ep^2*mtt^5*mWW^6*s^3*t^2 + 67250*ep^3*mtt^5*mWW^6*s^3*t^2 + 162760*ep^4*mtt^5*mWW^6*s^3*t^2 + 190456*ep^5*mtt^5*mWW^6*s^3*t^2 + 86320*ep^6*mtt^5*mWW^6*s^3*t^2 + 3828*mtt^4*mWW^7*s^3*t^2 + 55922*ep*mtt^4*mWW^7*s^3*t^2 + 324700*ep^2*mtt^4*mWW^7*s^3*t^2 + 960798*ep^3*mtt^4*mWW^7*s^3*t^2 + 1534228*ep^4*mtt^4*mWW^7*s^3*t^2 + 1256276*ep^5*mtt^4*mWW^7*s^3*t^2 + 411968*ep^6*mtt^4*mWW^7*s^3*t^2 - 5276*mtt^3*mWW^8*s^3*t^2 - 76655*ep*mtt^3*mWW^8*s^3*t^2 - 446037*ep^2*mtt^3*mWW^8*s^3*t^2 - 1334627*ep^3*mtt^3*mWW^8*s^3*t^2 - 2178179*ep^4*mtt^3*mWW^8*s^3*t^2 - 1844754*ep^5*mtt^3*mWW^8*s^3*t^2 - 633816*ep^6*mtt^3*mWW^8*s^3*t^2 + 2010*mtt^2*mWW^9*s^3*t^2 + 28604*ep*mtt^2*mWW^9*s^3*t^2 + 163794*ep^2*mtt^2*mWW^9*s^3*t^2 + 487844*ep^3*mtt^2*mWW^9*s^3*t^2 + 805704*ep^4*mtt^2*mWW^9*s^3*t^2 + 702932*ep^5*mtt^2*mWW^9*s^3*t^2 + 252768*ep^6*mtt^2*mWW^9*s^3*t^2 + 126*mtt*mWW^10*s^3*t^2 + 1913*ep*mtt*mWW^10*s^3*t^2 + 11677*ep^2*mtt*mWW^10*s^3*t^2 + 33437*ep^3*mtt*mWW^10*s^3*t^2 + 44817*ep^4*mtt*mWW^10*s^3*t^2 + 23358*ep^5*mtt*mWW^10*s^3*t^2 + 1080*ep^6*mtt*mWW^10*s^3*t^2 - 88*mWW^11*s^3*t^2 - 1212*ep*mWW^11*s^3*t^2 - 7070*ep^2*mWW^11*s^3*t^2 - 21040*ep^3*mWW^11*s^3*t^2 - 33306*ep^4*mWW^11*s^3*t^2 - 26612*ep^5*mWW^11*s^3*t^2 - 8400*ep^6*mWW^11*s^3*t^2 + 348*mtt^5*mWW^5*s^4*t^2 + 5572*ep*mtt^5*mWW^5*s^4*t^2 + 35416*ep^2*mtt^5*mWW^5*s^4*t^2 + 114664*ep^3*mtt^5*mWW^5*s^4*t^2 + 200608*ep^4*mtt^5*mWW^5*s^4*t^2 + 180832*ep^5*mtt^5*mWW^5*s^4*t^2 + 65920*ep^6*mtt^5*mWW^5*s^4*t^2 - 262*mtt^4*mWW^6*s^4*t^2 - 4154*ep*mtt^4*mWW^6*s^4*t^2 - 27018*ep^2*mtt^4*mWW^6*s^4*t^2 - 93366*ep^3*mtt^4*mWW^6*s^4*t^2 - 179448*ep^4*mtt^4*mWW^6*s^4*t^2 - 180440*ep^5*mtt^4*mWW^6*s^4*t^2 - 73824*ep^6*mtt^4*mWW^6*s^4*t^2 - 1264*mtt^3*mWW^7*s^4*t^2 - 20011*ep*mtt^3*mWW^7*s^4*t^2 - 124893*ep^2*mtt^3*mWW^7*s^4*t^2 - 386579*ep^3*mtt^3*mWW^7*s^4*t^2 - 629139*ep^4*mtt^3*mWW^7*s^4*t^2 - 513106*ep^5*mtt^3*mWW^7*s^4*t^2 - 163896*ep^6*mtt^3*mWW^7*s^4*t^2 + 1884*mtt^2*mWW^8*s^4*t^2 + 29841*ep*mtt^2*mWW^8*s^4*t^2 + 188189*ep^2*mtt^2*mWW^8*s^4*t^2 + 592053*ep^3*mtt^2*mWW^8*s^4*t^2 + 987047*ep^4*mtt^2*mWW^8*s^4*t^2 + 834594*ep^5*mtt^2*mWW^8*s^4*t^2 + 281384*ep^6*mtt^2*mWW^8*s^4*t^2 - 668*mtt*mWW^9*s^4*t^2 - 10685*ep*mtt*mWW^9*s^4*t^2 - 70187*ep^2*mtt*mWW^9*s^4*t^2 - 229401*ep^3*mtt*mWW^9*s^4*t^2 - 395077*ep^4*mtt*mWW^9*s^4*t^2 - 344142*ep^5*mtt*mWW^9*s^4*t^2 - 119592*ep^6*mtt*mWW^9*s^4*t^2 - 38*mWW^10*s^4*t^2 - 707*ep*mWW^10*s^4*t^2 - 3523*ep^2*mWW^10*s^4*t^2 - 7595*ep^3*mWW^10*s^4*t^2 - 7319*ep^4*mWW^10*s^4*t^2 - 1930*ep^5*mWW^10*s^4*t^2 + 792*ep^6*mWW^10*s^4*t^2 - 84*mtt^4*mWW^5*s^5*t^2 - 1340*ep*mtt^4*mWW^5*s^5*t^2 - 8492*ep^2*mtt^4*mWW^5*s^5*t^2 - 27428*ep^3*mtt^4*mWW^5*s^5*t^2 - 47888*ep^4*mtt^4*mWW^5*s^5*t^2 - 43088*ep^5*mtt^4*mWW^5*s^5*t^2 - 15680*ep^6*mtt^4*mWW^5*s^5*t^2 + 144*mtt^3*mWW^6*s^5*t^2 + 2108*ep*mtt^3*mWW^6*s^5*t^2 + 11908*ep^2*mtt^3*mWW^6*s^5*t^2 + 35404*ep^3*mtt^3*mWW^6*s^5*t^2 + 59916*ep^4*mtt^3*mWW^6*s^5*t^2 + 54984*ep^5*mtt^3*mWW^6*s^5*t^2 + 21248*ep^6*mtt^3*mWW^6*s^5*t^2 + 72*mtt^2*mWW^7*s^5*t^2 + 2240*ep*mtt^2*mWW^7*s^5*t^2 + 19072*ep^2*mtt^2*mWW^7*s^5*t^2 + 68328*ep^3*mtt^2*mWW^7*s^5*t^2 + 118184*ep^4*mtt^2*mWW^7*s^5*t^2 + 97000*ep^5*mtt^2*mWW^7*s^5*t^2 + 29808*ep^6*mtt^2*mWW^7*s^5*t^2 - 240*mtt*mWW^8*s^5*t^2 - 4604*ep*mtt*mWW^8*s^5*t^2 - 33740*ep^2*mtt*mWW^8*s^5*t^2 - 115516*ep^3*mtt*mWW^8*s^5*t^2 - 199924*ep^4*mtt*mWW^8*s^5*t^2 - 169800*ep^5*mtt*mWW^8*s^5*t^2 - 56160*ep^6*mtt*mWW^8*s^5*t^2 + 108*mWW^9*s^5*t^2 + 1596*ep*mWW^9*s^5*t^2 + 11252*ep^2*mWW^9*s^5*t^2 + 39212*ep^3*mWW^9*s^5*t^2 + 69712*ep^4*mWW^9*s^5*t^2 + 60904*ep^5*mWW^9*s^5*t^2 + 20784*ep^6*mWW^9*s^5*t^2 + 54*mtt^9*mWW^4*t^3 + 738*ep*mtt^9*mWW^4*t^3 + 4050*ep^2*mtt^9*mWW^4*t^3 + 11430*ep^3*mtt^9*mWW^4*t^3 + 17496*ep^4*mtt^9*mWW^4*t^3 + 13752*ep^5*mtt^9*mWW^4*t^3 + 4320*ep^6*mtt^9*mWW^4*t^3 - 912*mtt^8*mWW^5*t^3 - 13476*ep*mtt^8*mWW^5*t^3 - 79872*ep^2*mtt^8*mWW^5*t^3 - 243108*ep^3*mtt^8*mWW^5*t^3 - 401760*ep^4*mtt^8*mWW^5*t^3 - 342672*ep^5*mtt^8*mWW^5*t^3 - 118080*ep^6*mtt^8*mWW^5*t^3 + 2724*mtt^7*mWW^6*t^3 + 40380*ep*mtt^7*mWW^6*t^3 + 240564*ep^2*mtt^7*mWW^6*t^3 + 737556*ep^3*mtt^7*mWW^6*t^3 + 1230384*ep^4*mtt^7*mWW^6*t^3 + 1061520*ep^5*mtt^7*mWW^6*t^3 + 370752*ep^6*mtt^7*mWW^6*t^3 - 3096*mtt^6*mWW^7*t^3 - 45738*ep*mtt^6*mWW^7*t^3 - 272664*ep^2*mtt^6*mWW^7*t^3 - 840150*ep^3*mtt^6*mWW^7*t^3 - 1413936*ep^4*mtt^6*mWW^7*t^3 - 1234584*ep^5*mtt^6*mWW^7*t^3 - 437472*ep^6*mtt^6*mWW^7*t^3 + 1254*mtt^5*mWW^8*t^3 + 18606*ep*mtt^5*mWW^8*t^3 + 112386*ep^2*mtt^5*mWW^8*t^3 + 353970*ep^3*mtt^5*mWW^8*t^3 + 613176*ep^4*mtt^5*mWW^8*t^3 + 553704*ep^5*mtt^5*mWW^8*t^3 + 203424*ep^6*mtt^5*mWW^8*t^3 + 120*mtt^4*mWW^9*t^3 + 1434*ep*mtt^4*mWW^9*t^3 + 6024*ep^2*mtt^4*mWW^9*t^3 + 9246*ep^3*mtt^4*mWW^9*t^3 - 2256*ep^4*mtt^4*mWW^9*t^3 - 18888*ep^5*mtt^4*mWW^9*t^3 - 12960*ep^6*mtt^4*mWW^9*t^3 - 144*mtt^3*mWW^10*t^3 - 1944*ep*mtt^3*mWW^10*t^3 - 10488*ep^2*mtt^3*mWW^10*t^3 - 28944*ep^3*mtt^3*mWW^10*t^3 - 43104*ep^4*mtt^3*mWW^10*t^3 - 32832*ep^5*mtt^3*mWW^10*t^3 - 9984*ep^6*mtt^3*mWW^10*t^3 - 354*mtt^8*mWW^4*s*t^3 - 4886*ep*mtt^8*mWW^4*s*t^3 - 27098*ep^2*mtt^8*mWW^4*s*t^3 - 77342*ep^3*mtt^8*mWW^4*s*t^3 - 119864*ep^4*mtt^8*mWW^4*s*t^3 - 95576*ep^5*mtt^8*mWW^4*s*t^3 - 30560*ep^6*mtt^8*mWW^4*s*t^3 + 3952*mtt^7*mWW^5*s*t^3 + 58308*ep*mtt^7*mWW^5*s*t^3 + 344868*ep^2*mtt^7*mWW^5*s*t^3 + 1046836*ep^3*mtt^7*mWW^5*s*t^3 + 1724280*ep^4*mtt^7*mWW^5*s*t^3 + 1464900*ep^5*mtt^7*mWW^5*s*t^3 + 502416*ep^6*mtt^7*mWW^5*s*t^3 - 8542*mtt^6*mWW^6*s*t^3 - 126804*ep*mtt^6*mWW^6*s*t^3 - 757092*ep^2*mtt^6*mWW^6*s*t^3 - 2327932*ep^3*mtt^6*mWW^6*s*t^3 - 3896350*ep^4*mtt^6*mWW^6*s*t^3 - 3372944*ep^5*mtt^6*mWW^6*s*t^3 - 1181536*ep^6*mtt^6*mWW^6*s*t^3 + 4456*mtt^5*mWW^7*s*t^3 + 67318*ep*mtt^5*mWW^7*s*t^3 + 413224*ep^2*mtt^5*mWW^7*s*t^3 + 1318966*ep^3*mtt^5*mWW^7*s*t^3 + 2308248*ep^4*mtt^5*mWW^7*s*t^3 + 2098868*ep^5*mtt^5*mWW^7*s*t^3 + 773840*ep^6*mtt^5*mWW^7*s*t^3 + 3506*mtt^4*mWW^8*s*t^3 + 48705*ep*mtt^4*mWW^8*s*t^3 + 268283*ep^2*mtt^4*mWW^8*s*t^3 + 747497*ep^3*mtt^4*mWW^8*s*t^3 + 1108703*ep^4*mtt^4*mWW^8*s*t^3 + 826770*ep^5*mtt^4*mWW^8*s*t^3 + 240536*ep^6*mtt^4*mWW^8*s*t^3 - 3680*mtt^3*mWW^9*s*t^3 - 52160*ep*mtt^3*mWW^9*s*t^3 - 297764*ep^2*mtt^3*mWW^9*s*t^3 - 877028*ep^3*mtt^3*mWW^9*s*t^3 - 1407656*ep^4*mtt^3*mWW^9*s*t^3 - 1168448*ep^5*mtt^3*mWW^9*s*t^3 - 392064*ep^6*mtt^3*mWW^9*s*t^3 + 494*mtt^2*mWW^10*s*t^3 + 7307*ep*mtt^2*mWW^10*s*t^3 + 43901*ep^2*mtt^2*mWW^10*s*t^3 + 137323*ep^3*mtt^2*mWW^10*s*t^3 + 236117*ep^4*mtt^2*mWW^10*s*t^3 + 211442*ep^5*mtt^2*mWW^10*s*t^3 + 76856*ep^6*mtt^2*mWW^10*s*t^3 + 168*mtt*mWW^11*s*t^3 + 2212*ep*mtt*mWW^11*s*t^3 + 11678*ep^2*mtt*mWW^11*s*t^3 + 31680*ep^3*mtt*mWW^11*s*t^3 + 46522*ep^4*mtt*mWW^11*s*t^3 + 34988*ep^5*mtt*mWW^11*s*t^3 + 10512*ep^6*mtt*mWW^11*s*t^3 + 918*mtt^7*mWW^4*s^2*t^3 + 12786*ep*mtt^7*mWW^4*s^2*t^3 + 71590*ep^2*mtt^7*mWW^4*s^2*t^3 + 206370*ep^3*mtt^7*mWW^4*s^2*t^3 + 323272*ep^4*mtt^7*mWW^4*s^2*t^3 + 260904*ep^5*mtt^7*mWW^4*s^2*t^3 + 84640*ep^6*mtt^7*mWW^4*s^2*t^3 - 7264*mtt^6*mWW^5*s^2*t^3 - 107222*ep*mtt^6*mWW^5*s^2*t^3 - 633674*ep^2*mtt^6*mWW^5*s^2*t^3 - 1920430*ep^3*mtt^6*mWW^5*s^2*t^3 - 3156534*ep^4*mtt^6*mWW^5*s^2*t^3 - 2674756*ep^5*mtt^6*mWW^5*s^2*t^3 - 914368*ep^6*mtt^6*mWW^5*s^2*t^3 + 12686*mtt^5*mWW^6*s^2*t^3 + 187216*ep*mtt^5*mWW^6*s^2*t^3 + 1113604*ep^2*mtt^5*mWW^6*s^2*t^3 + 3421488*ep^3*mtt^5*mWW^6*s^2*t^3 + 5737678*ep^4*mtt^5*mWW^6*s^2*t^3 + 4985080*ep^5*mtt^5*mWW^6*s^2*t^3 + 1753360*ep^6*mtt^5*mWW^6*s^2*t^3 - 2656*mtt^4*mWW^7*s^2*t^3 - 40308*ep*mtt^4*mWW^7*s^2*t^3 - 257524*ep^2*mtt^4*mWW^7*s^2*t^3 - 884448*ep^3*mtt^4*mWW^7*s^2*t^3 - 1696396*ep^4*mtt^4*mWW^7*s^2*t^3 - 1696068*ep^5*mtt^4*mWW^7*s^2*t^3 - 682176*ep^6*mtt^4*mWW^7*s^2*t^3 - 9134*mtt^3*mWW^8*s^2*t^3 - 129235*ep*mtt^3*mWW^8*s^2*t^3 - 729839*ep^2*mtt^3*mWW^8*s^2*t^3 - 2099087*ep^3*mtt^3*mWW^8*s^2*t^3 - 3242479*ep^4*mtt^3*mWW^8*s^2*t^3 - 2550338*ep^5*mtt^3*mWW^8*s^2*t^3 - 797928*ep^6*mtt^3*mWW^8*s^2*t^3 + 6160*mtt^2*mWW^9*s^2*t^3 + 86730*ep*mtt^2*mWW^9*s^2*t^3 + 493556*ep^2*mtt^2*mWW^9*s^2*t^3 + 1452602*ep^3*mtt^2*mWW^9*s^2*t^3 + 2335316*ep^4*mtt^2*mWW^9*s^2*t^3 + 1945092*ep^5*mtt^2*mWW^9*s^2*t^3 + 655440*ep^6*mtt^2*mWW^9*s^2*t^3 - 566*mtt*mWW^10*s^2*t^3 - 8387*ep*mtt*mWW^10*s^2*t^3 - 51033*ep^2*mtt*mWW^10*s^2*t^3 - 162755*ep^3*mtt*mWW^10*s^2*t^3 - 286969*ep^4*mtt*mWW^10*s^2*t^3 - 264202*ep^5*mtt*mWW^10*s^2*t^3 - 98648*ep^6*mtt*mWW^10*s^2*t^3 - 144*mWW^11*s^2*t^3 - 1892*ep*mWW^11*s^2*t^3 - 10040*ep^2*mWW^11*s^2*t^3 - 27492*ep^3*mWW^11*s^2*t^3 - 40912*ep^4*mWW^11*s^2*t^3 - 31248*ep^5*mWW^11*s^2*t^3 - 9536*ep^6*mWW^11*s^2*t^3 - 1170*mtt^6*mWW^4*s^3*t^3 - 16422*ep*mtt^6*mWW^4*s^3*t^3 - 92682*ep^2*mtt^6*mWW^4*s^3*t^3 - 269358*ep^3*mtt^6*mWW^4*s^3*t^3 - 425592*ep^4*mtt^6*mWW^4*s^3*t^3 - 346776*ep^5*mtt^6*mWW^4*s^3*t^3 - 113760*ep^6*mtt^6*mWW^4*s^3*t^3 + 6912*mtt^5*mWW^5*s^3*t^3 + 102198*ep*mtt^5*mWW^5*s^3*t^3 + 603406*ep^2*mtt^5*mWW^5*s^3*t^3 + 1825302*ep^3*mtt^5*mWW^5*s^3*t^3 + 2994238*ep^4*mtt^5*mWW^5*s^3*t^3 + 2532384*ep^5*mtt^5*mWW^5*s^3*t^3 + 863968*ep^6*mtt^5*mWW^5*s^3*t^3 - 10924*mtt^4*mWW^6*s^3*t^3 - 161730*ep*mtt^4*mWW^6*s^3*t^3 - 960802*ep^2*mtt^4*mWW^6*s^3*t^3 - 2944626*ep^3*mtt^4*mWW^6*s^3*t^3 - 4928954*ep^4*mtt^4*mWW^6*s^3*t^3 - 4279460*ep^5*mtt^4*mWW^6*s^3*t^3 - 1505152*ep^6*mtt^4*mWW^6*s^3*t^3 + 2784*mtt^3*mWW^7*s^3*t^3 + 40809*ep*mtt^3*mWW^7*s^3*t^3 + 245711*ep^2*mtt^3*mWW^7*s^3*t^3 + 793285*ep^3*mtt^3*mWW^7*s^3*t^3 + 1454553*ep^4*mtt^3*mWW^7*s^3*t^3 + 1419818*ep^5*mtt^3*mWW^7*s^3*t^3 + 566488*ep^6*mtt^3*mWW^7*s^3*t^3 + 5622*mtt^2*mWW^8*s^3*t^3 + 82960*ep*mtt^2*mWW^8*s^3*t^3 + 486024*ep^2*mtt^2*mWW^8*s^3*t^3 + 1436648*ep^3*mtt^2*mWW^8*s^3*t^3 + 2254822*ep^4*mtt^2*mWW^8*s^3*t^3 + 1779444*ep^5*mtt^2*mWW^8*s^3*t^3 + 550640*ep^6*mtt^2*mWW^8*s^3*t^3 - 3440*mtt*mWW^9*s^3*t^3 - 49809*ep*mtt*mWW^9*s^3*t^3 - 289835*ep^2*mtt*mWW^9*s^3*t^3 - 861717*ep^3*mtt*mWW^9*s^3*t^3 - 1382761*ep^4*mtt*mWW^9*s^3*t^3 - 1137934*ep^5*mtt*mWW^9*s^3*t^3 - 375656*ep^6*mtt*mWW^9*s^3*t^3 + 216*mWW^10*s^3*t^3 + 2714*ep*mWW^10*s^3*t^3 + 15234*ep^2*mWW^10*s^3*t^3 + 46386*ep^3*mWW^10*s^3*t^3 + 79774*ep^4*mWW^10*s^3*t^3 + 72844*ep^5*mWW^10*s^3*t^3 + 27296*ep^6*mWW^10*s^3*t^3 + 732*mtt^5*mWW^4*s^4*t^3 + 10340*ep*mtt^5*mWW^4*s^4*t^3 + 58736*ep^2*mtt^5*mWW^4*s^4*t^3 + 171824*ep^3*mtt^5*mWW^4*s^4*t^3 + 273344*ep^4*mtt^5*mWW^4*s^4*t^3 + 224384*ep^5*mtt^5*mWW^4*s^4*t^3 + 74240*ep^6*mtt^5*mWW^4*s^4*t^3 - 3280*mtt^4*mWW^5*s^4*t^3 - 48612*ep*mtt^4*mWW^5*s^4*t^3 - 288148*ep^2*mtt^4*mWW^5*s^4*t^3 - 874732*ep^3*mtt^4*mWW^5*s^4*t^3 - 1438628*ep^4*mtt^4*mWW^5*s^4*t^3 - 1218536*ep^5*mtt^4*mWW^5*s^4*t^3 - 415856*ep^6*mtt^4*mWW^5*s^4*t^3 + 4752*mtt^3*mWW^6*s^4*t^3 + 72930*ep*mtt^3*mWW^6*s^4*t^3 + 447238*ep^2*mtt^3*mWW^6*s^4*t^3 + 1398562*ep^3*mtt^3*mWW^6*s^4*t^3 + 2363002*ep^4*mtt^3*mWW^6*s^4*t^3 + 2053884*ep^5*mtt^3*mWW^6*s^4*t^3 + 719024*ep^6*mtt^3*mWW^6*s^4*t^3 - 1896*mtt^2*mWW^7*s^4*t^3 - 30669*ep*mtt^2*mWW^7*s^4*t^3 - 200659*ep^2*mtt^2*mWW^7*s^4*t^3 - 662457*ep^3*mtt^2*mWW^7*s^4*t^3 - 1173717*ep^4*mtt^2*mWW^7*s^4*t^3 - 1068322*ep^5*mtt^2*mWW^7*s^4*t^3 - 392088*ep^6*mtt^2*mWW^7*s^4*t^3 - 1004*mtt*mWW^8*s^4*t^3 - 14234*ep*mtt*mWW^8*s^4*t^3 - 74944*ep^2*mtt*mWW^8*s^4*t^3 - 194274*ep^3*mtt*mWW^8*s^4*t^3 - 261640*ep^4*mtt*mWW^8*s^4*t^3 - 169664*ep^5*mtt*mWW^8*s^4*t^3 - 39072*ep^6*mtt*mWW^8*s^4*t^3 + 696*mWW^9*s^4*t^3 + 10605*ep*mWW^9*s^4*t^3 + 62817*ep^2*mWW^9*s^4*t^3 + 186637*ep^3*mWW^9*s^4*t^3 + 295959*ep^4*mWW^9*s^4*t^3 + 238734*ep^5*mWW^9*s^4*t^3 + 76792*ep^6*mWW^9*s^4*t^3 - 180*mtt^4*mWW^4*s^5*t^3 - 2556*ep*mtt^4*mWW^4*s^5*t^3 - 14596*ep^2*mtt^4*mWW^4*s^5*t^3 - 42924*ep^3*mtt^4*mWW^4*s^5*t^3 - 68656*ep^4*mtt^4*mWW^4*s^5*t^3 - 56688*ep^5*mtt^4*mWW^4*s^5*t^3 - 18880*ep^6*mtt^4*mWW^4*s^5*t^3 + 592*mtt^3*mWW^5*s^5*t^3 + 8804*ep*mtt^3*mWW^5*s^5*t^3 + 53420*ep^2*mtt^3*mWW^5*s^5*t^3 + 166132*ep^3*mtt^3*mWW^5*s^5*t^3 + 278404*ep^4*mtt^3*mWW^5*s^5*t^3 + 238680*ep^5*mtt^3*mWW^5*s^5*t^3 + 81920*ep^6*mtt^3*mWW^5*s^5*t^3 - 696*mtt^2*mWW^6*s^5*t^3 - 11932*ep*mtt^2*mWW^6*s^5*t^3 - 79020*ep^2*mtt^2*mWW^6*s^5*t^3 - 257820*ep^3*mtt^2*mWW^6*s^5*t^3 - 442892*ep^4*mtt^2*mWW^6*s^5*t^3 - 384488*ep^5*mtt^2*mWW^6*s^5*t^3 - 132928*ep^6*mtt^2*mWW^6*s^5*t^3 + 336*mtt*mWW^7*s^5*t^3 + 6236*ep*mtt*mWW^7*s^5*t^3 + 45604*ep^2*mtt*mWW^7*s^5*t^3 + 158700*ep^3*mtt*mWW^7*s^5*t^3 + 282956*ep^4*mtt*mWW^7*s^5*t^3 + 250888*ep^5*mtt*mWW^7*s^5*t^3 + 87936*ep^6*mtt*mWW^7*s^5*t^3 - 52*mWW^8*s^5*t^3 - 552*ep*mWW^8*s^5*t^3 - 5408*ep^2*mWW^8*s^5*t^3 - 24088*ep^3*mWW^8*s^5*t^3 - 49812*ep^4*mWW^8*s^5*t^3 - 48392*ep^5*mWW^8*s^5*t^3 - 18048*ep^6*mWW^8*s^5*t^3 - 162*mtt^9*mWW^3*t^4 - 2358*ep*mtt^9*mWW^3*t^4 - 13794*ep^2*mtt^9*mWW^3*t^4 - 41526*ep^3*mtt^9*mWW^3*t^4 - 67992*ep^4*mtt^9*mWW^3*t^4 - 57528*ep^5*mtt^9*mWW^3*t^4 - 19680*ep^6*mtt^9*mWW^3*t^4 + 468*mtt^8*mWW^4*t^4 + 6900*ep*mtt^8*mWW^4*t^4 + 40968*ep^2*mtt^8*mWW^4*t^4 + 125412*ep^3*mtt^8*mWW^4*t^4 + 209100*ep^4*mtt^8*mWW^4*t^4 + 180312*ep^5*mtt^8*mWW^4*t^4 + 62880*ep^6*mtt^8*mWW^4*t^4 + 2160*mtt^7*mWW^5*t^4 + 31524*ep*mtt^7*mWW^5*t^4 + 184044*ep^2*mtt^7*mWW^5*t^4 + 550248*ep^3*mtt^7*mWW^5*t^4 + 891072*ep^4*mtt^7*mWW^5*t^4 + 743424*ep^5*mtt^7*mWW^5*t^4 + 250368*ep^6*mtt^7*mWW^5*t^4 - 8544*mtt^6*mWW^6*t^4 - 124764*ep*mtt^6*mWW^6*t^4 - 731424*ep^2*mtt^6*mWW^6*t^4 - 2204340*ep^3*mtt^6*mWW^6*t^4 - 3610800*ep^4*mtt^6*mWW^6*t^4 - 3055920*ep^5*mtt^6*mWW^6*t^4 - 1046208*ep^6*mtt^6*mWW^6*t^4 + 10134*mtt^5*mWW^7*t^4 + 147789*ep*mtt^5*mWW^7*t^4 + 867981*ep^2*mtt^5*mWW^7*t^4 + 2629461*ep^3*mtt^5*mWW^7*t^4 + 4342449*ep^4*mtt^5*mWW^7*t^4 + 3714306*ep^5*mtt^5*mWW^7*t^4 + 1287480*ep^6*mtt^5*mWW^7*t^4 - 4356*mtt^4*mWW^8*t^4 - 63894*ep*mtt^4*mWW^8*t^4 - 379464*ep^2*mtt^4*mWW^8*t^4 - 1168866*ep^3*mtt^4*mWW^8*t^4 - 1971828*ep^4*mtt^4*mWW^8*t^4 - 1728672*ep^5*mtt^4*mWW^8*t^4 - 615360*ep^6*mtt^4*mWW^8*t^4 + 12*mtt^3*mWW^9*t^4 + 963*ep*mtt^3*mWW^9*t^4 + 11211*ep^2*mtt^3*mWW^9*t^4 + 53679*ep^3*mtt^3*mWW^9*t^4 + 125493*ep^4*mtt^3*mWW^9*t^4 + 141810*ep^5*mtt^3*mWW^9*t^4 + 61752*ep^6*mtt^3*mWW^9*t^4 + 288*mtt^2*mWW^10*t^4 + 3840*ep*mtt^2*mWW^10*t^4 + 20478*ep^2*mtt^2*mWW^10*t^4 + 55932*ep^3*mtt^2*mWW^10*t^4 + 82506*ep^4*mtt^2*mWW^10*t^4 + 62268*ep^5*mtt^2*mWW^10*t^4 + 18768*ep^6*mtt^2*mWW^10*t^4 + 870*mtt^8*mWW^3*s*t^4 + 12658*ep*mtt^8*mWW^3*s*t^4 + 74018*ep^2*mtt^8*mWW^3*s*t^4 + 222742*ep^3*mtt^8*mWW^3*s*t^4 + 364568*ep^4*mtt^8*mWW^3*s*t^4 + 308344*ep^5*mtt^8*mWW^3*s*t^4 + 105440*ep^6*mtt^8*mWW^3*s*t^4 - 1944*mtt^7*mWW^4*s*t^4 - 29304*ep*mtt^7*mWW^4*s*t^4 - 177508*ep^2*mtt^7*mWW^4*s*t^4 - 553036*ep^3*mtt^7*mWW^4*s*t^4 - 936244*ep^4*mtt^7*mWW^4*s*t^4 - 817764*ep^5*mtt^7*mWW^4*s*t^4 - 288080*ep^6*mtt^7*mWW^4*s*t^4 - 8876*mtt^6*mWW^5*s*t^4 - 127334*ep*mtt^6*mWW^5*s*t^4 - 728646*ep^2*mtt^6*mWW^5*s*t^4 - 2128562*ep^3*mtt^6*mWW^5*s*t^4 - 3358142*ep^4*mtt^6*mWW^5*s*t^4 - 2722920*ep^5*mtt^6*mWW^5*s*t^4 - 889920*ep^6*mtt^6*mWW^5*s*t^4 + 28222*mtt^5*mWW^6*s*t^4 + 407682*ep*mtt^5*mWW^6*s*t^4 + 2361114*ep^2*mtt^5*mWW^6*s*t^4 + 7020274*ep^3*mtt^5*mWW^6*s*t^4 + 11331472*ep^4*mtt^5*mWW^6*s*t^4 + 9440324*ep^5*mtt^5*mWW^6*s*t^4 + 3179152*ep^6*mtt^5*mWW^6*s*t^4 - 23930*mtt^4*mWW^7*s*t^4 - 346326*ep*mtt^4*mWW^7*s*t^4 - 2020250*ep^2*mtt^4*mWW^7*s*t^4 - 6085094*ep^3*mtt^4*mWW^7*s*t^4 - 10000140*ep^4*mtt^4*mWW^7*s*t^4 - 8514068*ep^5*mtt^4*mWW^7*s*t^4 - 2936592*ep^6*mtt^4*mWW^7*s*t^4 + 2180*mtt^3*mWW^8*s*t^4 + 35535*ep*mtt^3*mWW^8*s*t^4 + 236955*ep^2*mtt^3*mWW^8*s*t^4 + 823287*ep^3*mtt^3*mWW^8*s*t^4 + 1562225*ep^4*mtt^3*mWW^8*s*t^4 + 1525978*ep^5*mtt^3*mWW^8*s*t^4 + 596760*ep^6*mtt^3*mWW^8*s*t^4 + 4424*mtt^2*mWW^9*s*t^4 + 60166*ep*mtt^2*mWW^9*s*t^4 + 327642*ep^2*mtt^2*mWW^9*s*t^4 + 914414*ep^3*mtt^2*mWW^9*s*t^4 + 1379422*ep^4*mtt^2*mWW^9*s*t^4 + 1066380*ep^5*mtt^2*mWW^9*s*t^4 + 330192*ep^6*mtt^2*mWW^9*s*t^4 - 874*mtt*mWW^10*s*t^4 - 12157*ep*mtt*mWW^10*s*t^4 - 68599*ep^2*mtt*mWW^10*s*t^4 - 201485*ep^3*mtt*mWW^10*s*t^4 - 325063*ep^4*mtt*mWW^10*s*t^4 - 272854*ep^5*mtt*mWW^10*s*t^4 - 92968*ep^6*mtt*mWW^10*s*t^4 - 72*mWW^11*s*t^4 - 920*ep*mWW^11*s*t^4 - 4726*ep^2*mWW^11*s*t^4 - 12540*ep^3*mWW^11*s*t^4 - 18098*ep^4*mWW^11*s*t^4 - 13420*ep^5*mWW^11*s*t^4 - 3984*ep^6*mWW^11*s*t^4 - 1866*mtt^7*mWW^3*s^2*t^4 - 27134*ep*mtt^7*mWW^3*s^2*t^4 - 158582*ep^2*mtt^7*mWW^3*s^2*t^4 - 476978*ep^3*mtt^7*mWW^3*s^2*t^4 - 780296*ep^4*mtt^7*mWW^3*s^2*t^4 - 659624*ep^5*mtt^7*mWW^3*s^2*t^4 - 225440*ep^6*mtt^7*mWW^3*s^2*t^4 + 3356*mtt^6*mWW^4*s^2*t^4 + 50870*ep*mtt^6*mWW^4*s^2*t^4 + 309642*ep^2*mtt^6*mWW^4*s^2*t^4 + 971046*ep^3*mtt^6*mWW^4*s^2*t^4 + 1657714*ep^4*mtt^6*mWW^4*s^2*t^4 + 1461460*ep^5*mtt^6*mWW^4*s^2*t^4 + 519504*ep^6*mtt^6*mWW^4*s^2*t^4 + 13554*mtt^5*mWW^5*s^2*t^4 + 196952*ep*mtt^5*mWW^5*s^2*t^4 + 1135308*ep^2*mtt^5*mWW^5*s^2*t^4 + 3313512*ep^3*mtt^5*mWW^5*s^2*t^4 + 5178518*ep^4*mtt^5*mWW^5*s^2*t^4 + 4126836*ep^5*mtt^5*mWW^5*s^2*t^4 + 1316832*ep^6*mtt^5*mWW^5*s^2*t^4 - 38630*mtt^4*mWW^6*s^2*t^4 - 561234*ep*mtt^4*mWW^6*s^2*t^4 - 3260210*ep^2*mtt^4*mWW^6*s^2*t^4 - 9685498*ep^3*mtt^4*mWW^6*s^2*t^4 - 15558424*ep^4*mtt^4*mWW^6*s^2*t^4 - 12849940*ep^5*mtt^4*mWW^6*s^2*t^4 - 4275120*ep^6*mtt^4*mWW^6*s^2*t^4 + 28426*mtt^3*mWW^7*s^2*t^4 + 409014*ep*mtt^3*mWW^7*s^2*t^4 + 2375222*ep^2*mtt^3*mWW^7*s^2*t^4 + 7129630*ep^3*mtt^3*mWW^7*s^2*t^4 + 11683856*ep^4*mtt^3*mWW^7*s^2*t^4 + 9915276*ep^5*mtt^3*mWW^7*s^2*t^4 + 3403136*ep^6*mtt^3*mWW^7*s^2*t^4 - 192*mtt^2*mWW^8*s^2*t^4 - 2613*ep*mtt^2*mWW^8*s^2*t^4 - 32117*ep^2*mtt^2*mWW^8*s^2*t^4 - 205449*ep^3*mtt^2*mWW^8*s^2*t^4 - 600627*ep^4*mtt^2*mWW^8*s^2*t^4 - 785018*ep^5*mtt^2*mWW^8*s^2*t^4 - 372888*ep^6*mtt^2*mWW^8*s^2*t^4 - 5218*mtt*mWW^9*s^2*t^4 - 72682*ep*mtt*mWW^9*s^2*t^4 - 402950*ep^2*mtt*mWW^9*s^2*t^4 - 1135294*ep^3*mtt*mWW^9*s^2*t^4 - 1714948*ep^4*mtt*mWW^9*s^2*t^4 - 1318100*ep^5*mtt*mWW^9*s^2*t^4 - 403248*ep^6*mtt*mWW^9*s^2*t^4 + 570*mWW^10*s^2*t^4 + 7691*ep*mWW^10*s^2*t^4 + 42759*ep^2*mWW^10*s^2*t^4 + 125175*ep^3*mWW^10*s^2*t^4 + 203615*ep^4*mWW^10*s^2*t^4 + 173622*ep^5*mWW^10*s^2*t^4 + 60264*ep^6*mWW^10*s^2*t^4 + 1998*mtt^6*mWW^3*s^3*t^4 + 29034*ep*mtt^6*mWW^3*s^3*t^4 + 169578*ep^2*mtt^6*mWW^3*s^3*t^4 + 509742*ep^3*mtt^6*mWW^3*s^3*t^4 + 833400*ep^4*mtt^6*mWW^3*s^3*t^4 + 704088*ep^5*mtt^6*mWW^3*s^3*t^4 + 240480*ep^6*mtt^6*mWW^3*s^3*t^4 - 3120*mtt^5*mWW^4*s^3*t^4 - 47106*ep*mtt^5*mWW^4*s^3*t^4 - 284490*ep^2*mtt^5*mWW^4*s^3*t^4 - 887462*ep^3*mtt^5*mWW^4*s^3*t^4 - 1512950*ep^4*mtt^5*mWW^4*s^3*t^4 - 1336432*ep^5*mtt^5*mWW^4*s^3*t^4 - 476992*ep^6*mtt^5*mWW^4*s^3*t^4 - 9222*mtt^4*mWW^5*s^3*t^4 - 134900*ep*mtt^4*mWW^5*s^3*t^4 - 783588*ep^2*mtt^4*mWW^5*s^3*t^4 - 2292892*ep^3*mtt^4*mWW^5*s^3*t^4 - 3566438*ep^4*mtt^4*mWW^5*s^3*t^4 - 2805888*ep^5*mtt^4*mWW^5*s^3*t^4 - 876880*ep^6*mtt^4*mWW^5*s^3*t^4 + 24904*mtt^3*mWW^6*s^3*t^4 + 366694*ep*mtt^3*mWW^6*s^3*t^4 + 2155366*ep^2*mtt^3*mWW^6*s^3*t^4 + 6458014*ep^3*mtt^3*mWW^6*s^3*t^4 + 10420114*ep^4*mtt^3*mWW^6*s^3*t^4 + 8606476*ep^5*mtt^3*mWW^6*s^3*t^4 + 2850960*ep^6*mtt^3*mWW^6*s^3*t^4 - 18150*mtt^2*mWW^7*s^3*t^4 - 267063*ep*mtt^2*mWW^7*s^3*t^4 - 1574387*ep^2*mtt^2*mWW^7*s^3*t^4 - 4763011*ep^3*mtt^2*mWW^7*s^3*t^4 - 7816903*ep^4*mtt^2*mWW^7*s^3*t^4 - 6607006*ep^5*mtt^2*mWW^7*s^3*t^4 - 2247800*ep^6*mtt^2*mWW^7*s^3*t^4 + 2088*mtt*mWW^8*s^3*t^4 + 29340*ep*mtt*mWW^8*s^3*t^4 + 172690*ep^2*mtt*mWW^8*s^3*t^4 + 548716*ep^3*mtt*mWW^8*s^3*t^4 + 986086*ep^4*mtt*mWW^8*s^3*t^4 + 933888*ep^5*mtt*mWW^8*s^3*t^4 + 357920*ep^6*mtt*mWW^8*s^3*t^4 + 1502*mWW^9*s^3*t^4 + 23041*ep*mWW^9*s^3*t^4 + 136431*ep^2*mWW^9*s^3*t^4 + 400733*ep^3*mWW^9*s^3*t^4 + 618771*ep^4*mWW^9*s^3*t^4 + 477994*ep^5*mWW^9*s^3*t^4 + 144632*ep^6*mWW^9*s^3*t^4 - 1068*mtt^5*mWW^3*s^4*t^4 - 15508*ep*mtt^5*mWW^3*s^4*t^4 - 90512*ep^2*mtt^5*mWW^3*s^4*t^4 - 271888*ep^3*mtt^5*mWW^3*s^4*t^4 - 444224*ep^4*mtt^5*mWW^3*s^4*t^4 - 375040*ep^5*mtt^5*mWW^3*s^4*t^4 - 128000*ep^6*mtt^5*mWW^3*s^4*t^4 + 1608*mtt^4*mWW^4*s^4*t^4 + 24138*ep*mtt^4*mWW^4*s^4*t^4 + 145090*ep^2*mtt^4*mWW^4*s^4*t^4 + 450530*ep^3*mtt^4*mWW^4*s^4*t^4 + 764630*ep^4*mtt^4*mWW^4*s^4*t^4 + 672740*ep^5*mtt^4*mWW^4*s^4*t^4 + 239392*ep^6*mtt^4*mWW^4*s^4*t^4 + 2648*mtt^3*mWW^5*s^4*t^4 + 36728*ep*mtt^3*mWW^5*s^4*t^4 + 202276*ep^2*mtt^3*mWW^5*s^4*t^4 + 562920*ep^3*mtt^3*mWW^5*s^4*t^4 + 831348*ep^4*mtt^3*mWW^5*s^4*t^4 + 616176*ep^5*mtt^3*mWW^5*s^4*t^4 + 178976*ep^6*mtt^3*mWW^5*s^4*t^4 - 6912*mtt^2*mWW^6*s^4*t^4 - 100888*ep*mtt^2*mWW^6*s^4*t^4 - 583536*ep^2*mtt^2*mWW^6*s^4*t^4 - 1722688*ep^3*mtt^2*mWW^6*s^4*t^4 - 2744888*ep^4*mtt^2*mWW^6*s^4*t^4 - 2241824*ep^5*mtt^2*mWW^6*s^4*t^4 - 734672*ep^6*mtt^2*mWW^6*s^4*t^4 + 4788*mtt*mWW^7*s^4*t^4 + 70820*ep*mtt*mWW^7*s^4*t^4 + 414764*ep^2*mtt*mWW^7*s^4*t^4 + 1238016*ep^3*mtt*mWW^7*s^4*t^4 + 1996892*ep^4*mtt*mWW^7*s^4*t^4 + 1655840*ep^5*mtt*mWW^7*s^4*t^4 + 552768*ep^6*mtt*mWW^7*s^4*t^4 - 1064*mWW^8*s^4*t^4 - 15770*ep*mWW^8*s^4*t^4 - 94802*ep^2*mWW^8*s^4*t^4 - 290970*ep^3*mWW^8*s^4*t^4 - 481518*ep^4*mWW^8*s^4*t^4 - 408532*ep^5*mWW^8*s^4*t^4 - 139184*ep^6*mWW^8*s^4*t^4 + 228*mtt^4*mWW^3*s^5*t^4 + 3308*ep*mtt^4*mWW^3*s^5*t^4 + 19292*ep^2*mtt^4*mWW^3*s^5*t^4 + 57908*ep^3*mtt^4*mWW^3*s^5*t^4 + 94544*ep^4*mtt^4*mWW^3*s^5*t^4 + 79760*ep^5*mtt^4*mWW^3*s^5*t^4 + 27200*ep^6*mtt^4*mWW^3*s^5*t^4 - 368*mtt^3*mWW^4*s^5*t^4 - 5498*ep*mtt^3*mWW^4*s^5*t^4 - 33702*ep^2*mtt^3*mWW^4*s^5*t^4 - 106490*ep^3*mtt^3*mWW^4*s^5*t^4 - 182250*ep^4*mtt^3*mWW^4*s^5*t^4 - 160316*ep^5*mtt^3*mWW^4*s^5*t^4 - 56704*ep^6*mtt^3*mWW^4*s^5*t^4 - 264*mtt^2*mWW^5*s^5*t^4 - 2610*ep*mtt^2*mWW^5*s^5*t^4 - 9082*ep^2*mtt^2*mWW^5*s^5*t^4 - 12546*ep^3*mtt^2*mWW^5*s^5*t^4 - 1150*ep^4*mtt^2*mWW^5*s^5*t^4 + 12852*ep^5*mtt^2*mWW^5*s^5*t^4 + 8624*ep^6*mtt^2*mWW^5*s^5*t^4 + 720*mtt*mWW^6*s^5*t^4 + 9802*ep*mtt*mWW^6*s^5*t^4 + 51782*ep^2*mtt*mWW^6*s^5*t^4 + 140650*ep^3*mtt*mWW^6*s^5*t^4 + 209594*ep^4*mtt*mWW^6*s^5*t^4 + 162604*ep^5*mtt*mWW^6*s^5*t^4 + 51104*ep^6*mtt*mWW^6*s^5*t^4 - 316*mWW^7*s^5*t^4 - 5002*ep*mWW^7*s^5*t^4 - 28290*ep^2*mWW^7*s^5*t^4 - 79522*ep^3*mWW^7*s^5*t^4 - 120738*ep^4*mWW^7*s^5*t^4 - 94900*ep^5*mWW^7*s^5*t^4 - 30224*ep^6*mWW^7*s^5*t^4 + 18*mtt^9*mWW^2*t^5 + 246*ep*mtt^9*mWW^2*t^5 + 1350*ep^2*mtt^9*mWW^2*t^5 + 3810*ep^3*mtt^9*mWW^2*t^5 + 5832*ep^4*mtt^9*mWW^2*t^5 + 4584*ep^5*mtt^9*mWW^2*t^5 + 1440*ep^6*mtt^9*mWW^2*t^5 + 1032*mtt^8*mWW^3*t^5 + 14832*ep*mtt^8*mWW^3*t^5 + 85692*ep^2*mtt^8*mWW^3*t^5 + 254976*ep^3*mtt^8*mWW^3*t^5 + 413196*ep^4*mtt^8*mWW^3*t^5 + 346728*ep^5*mtt^8*mWW^3*t^5 + 117984*ep^6*mtt^8*mWW^3*t^5 - 4860*mtt^7*mWW^4*t^5 - 68352*ep*mtt^7*mWW^4*t^5 - 387336*ep^2*mtt^7*mWW^4*t^5 - 1133616*ep^3*mtt^7*mWW^4*t^5 - 1810956*ep^4*mtt^7*mWW^4*t^5 - 1499976*ep^5*mtt^7*mWW^4*t^5 - 503904*ep^6*mtt^7*mWW^4*t^5 + 3264*mtt^6*mWW^5*t^5 + 43008*ep*mtt^6*mWW^5*t^5 + 229992*ep^2*mtt^6*mWW^5*t^5 + 643056*ep^3*mtt^6*mWW^5*t^5 + 993816*ep^4*mtt^6*mWW^5*t^5 + 804624*ep^5*mtt^6*mWW^5*t^5 + 265920*ep^6*mtt^6*mWW^5*t^5 + 9954*mtt^5*mWW^6*t^5 + 145494*ep*mtt^5*mWW^6*t^5 + 850410*ep^2*mtt^5*mWW^6*t^5 + 2545050*ep^3*mtt^5*mWW^6*t^5 + 4126644*ep^4*mtt^5*mWW^6*t^5 + 3449904*ep^5*mtt^5*mWW^6*t^5 + 1165824*ep^6*mtt^5*mWW^6*t^5 - 16464*mtt^4*mWW^7*t^5 - 235800*ep*mtt^4*mWW^7*t^5 - 1358346*ep^2*mtt^4*mWW^7*t^5 - 4031796*ep^3*mtt^4*mWW^7*t^5 - 6518190*ep^4*mtt^4*mWW^7*t^5 - 5454996*ep^5*mtt^4*mWW^7*t^5 - 1849968*ep^6*mtt^4*mWW^7*t^5 + 7752*mtt^3*mWW^8*t^5 + 110988*ep*mtt^3*mWW^8*t^5 + 642072*ep^2*mtt^3*mWW^8*t^5 + 1923300*ep^3*mtt^3*mWW^8*t^5 + 3151080*ep^4*mtt^3*mWW^8*t^5 + 2680704*ep^5*mtt^3*mWW^8*t^5 + 925824*ep^6*mtt^3*mWW^8*t^5 - 456*mtt^2*mWW^9*t^5 - 7272*ep*mtt^2*mWW^9*t^5 - 47334*ep^2*mtt^2*mWW^9*t^5 - 160308*ep^3*mtt^2*mWW^9*t^5 - 296538*ep^4*mtt^2*mWW^9*t^5 - 283068*ep^5*mtt^2*mWW^9*t^5 - 108624*ep^6*mtt^2*mWW^9*t^5 - 240*mtt*mWW^10*t^5 - 3144*ep*mtt*mWW^10*t^5 - 16500*ep^2*mtt*mWW^10*t^5 - 44472*ep^3*mtt*mWW^10*t^5 - 64884*ep^4*mtt*mWW^10*t^5 - 48504*ep^5*mtt*mWW^10*t^5 - 14496*ep^6*mtt*mWW^10*t^5 - 96*mtt^8*mWW^2*s*t^5 - 1312*ep*mtt^8*mWW^2*s*t^5 - 7200*ep^2*mtt^8*mWW^2*s*t^5 - 20320*ep^3*mtt^8*mWW^2*s*t^5 - 31104*ep^4*mtt^8*mWW^2*s*t^5 - 24448*ep^5*mtt^8*mWW^2*s*t^5 - 7680*ep^6*mtt^8*mWW^2*s*t^5 - 4888*mtt^7*mWW^3*s*t^5 - 70132*ep*mtt^7*mWW^3*s*t^5 - 403696*ep^2*mtt^7*mWW^3*s*t^5 - 1194276*ep^3*mtt^7*mWW^3*s*t^5 - 1920980*ep^4*mtt^7*mWW^3*s*t^5 - 1598364*ep^5*mtt^7*mWW^3*s*t^5 - 539184*ep^6*mtt^7*mWW^3*s*t^5 + 20124*mtt^6*mWW^4*s*t^5 + 286702*ep*mtt^6*mWW^4*s*t^5 + 1639722*ep^2*mtt^6*mWW^4*s*t^5 + 4822290*ep^3*mtt^6*mWW^4*s*t^5 + 7710658*ep^4*mtt^6*mWW^4*s*t^5 + 6372240*ep^5*mtt^6*mWW^4*s*t^5 + 2131104*ep^6*mtt^6*mWW^4*s*t^5 - 13832*mtt^5*mWW^5*s*t^5 - 193418*ep*mtt^5*mWW^5*s*t^5 - 1095770*ep^2*mtt^5*mWW^5*s*t^5 - 3225146*ep^3*mtt^5*mWW^5*s*t^5 - 5203166*ep^4*mtt^5*mWW^5*s*t^5 - 4357940*ep^5*mtt^5*mWW^5*s*t^5 - 1477488*ep^6*mtt^5*mWW^5*s*t^5 - 28064*mtt^4*mWW^6*s*t^5 - 399566*ep*mtt^4*mWW^6*s*t^5 - 2265734*ep^2*mtt^4*mWW^6*s*t^5 - 6548966*ep^3*mtt^4*mWW^6*s*t^5 - 10213410*ep^4*mtt^4*mWW^6*s*t^5 - 8188636*ep^5*mtt^4*mWW^6*s*t^5 - 2651344*ep^6*mtt^4*mWW^6*s*t^5 + 40872*mtt^3*mWW^7*s*t^5 + 574539*ep*mtt^3*mWW^7*s*t^5 + 3238955*ep^2*mtt^3*mWW^7*s*t^5 + 9381275*ep^3*mtt^3*mWW^7*s*t^5 + 14762881*ep^4*mtt^3*mWW^7*s*t^5 + 12002758*ep^5*mtt^3*mWW^7*s*t^5 + 3950280*ep^6*mtt^3*mWW^7*s*t^5 - 12436*mtt^2*mWW^8*s*t^5 - 174934*ep*mtt^2*mWW^8*s*t^5 - 995180*ep^2*mtt^2*mWW^8*s*t^5 - 2936902*ep^3*mtt^2*mWW^8*s*t^5 - 4750184*ep^4*mtt^2*mWW^8*s*t^5 - 3994060*ep^5*mtt^2*mWW^8*s*t^5 - 1363504*ep^6*mtt^2*mWW^8*s*t^5 - 2088*mtt*mWW^9*s*t^5 - 27295*ep*mtt*mWW^9*s*t^5 - 140335*ep^2*mtt*mWW^9*s*t^5 - 360527*ep^3*mtt*mWW^9*s*t^5 - 483305*ep^4*mtt*mWW^9*s*t^5 - 315978*ep^5*mtt*mWW^9*s*t^5 - 76632*ep^6*mtt*mWW^9*s*t^5 + 408*mWW^10*s*t^5 + 5416*ep*mWW^10*s*t^5 + 29238*ep^2*mWW^10*s*t^5 + 82572*ep^3*mWW^10*s*t^5 + 128610*ep^4*mWW^10*s*t^5 + 104428*ep^5*mWW^10*s*t^5 + 34448*ep^6*mWW^10*s*t^5 + 204*mtt^7*mWW^2*s^2*t^5 + 2788*ep*mtt^7*mWW^2*s^2*t^5 + 15300*ep^2*mtt^7*mWW^2*s^2*t^5 + 43180*ep^3*mtt^7*mWW^2*s^2*t^5 + 66096*ep^4*mtt^7*mWW^2*s^2*t^5 + 51952*ep^5*mtt^7*mWW^2*s^2*t^5 + 16320*ep^6*mtt^7*mWW^2*s^2*t^5 + 8712*mtt^6*mWW^3*s^2*t^5 + 125892*ep*mtt^6*mWW^3*s^2*t^5 + 728340*ep^2*mtt^6*mWW^3*s^2*t^5 + 2157896*ep^3*mtt^6*mWW^3*s^2*t^5 + 3464296*ep^4*mtt^6*mWW^3*s^2*t^5 + 2869184*ep^5*mtt^6*mWW^3*s^2*t^5 + 961632*ep^6*mtt^6*mWW^3*s^2*t^5 - 31398*mtt^5*mWW^4*s^2*t^5 - 455428*ep*mtt^5*mWW^4*s^2*t^5 - 2642534*ep^2*mtt^5*mWW^4*s^2*t^5 - 7846112*ep^3*mtt^5*mWW^4*s^2*t^5 - 12609336*ep^4*mtt^5*mWW^4*s^2*t^5 - 10434576*ep^5*mtt^5*mWW^4*s^2*t^5 - 3484384*ep^6*mtt^5*mWW^4*s^2*t^5 + 23944*mtt^4*mWW^5*s^2*t^5 + 344928*ep*mtt^4*mWW^5*s^2*t^5 + 2005228*ep^2*mtt^4*mWW^5*s^2*t^5 + 6025884*ep^3*mtt^4*mWW^5*s^2*t^5 + 9876248*ep^4*mtt^4*mWW^5*s^2*t^5 + 8363648*ep^5*mtt^4*mWW^5*s^2*t^5 + 2855104*ep^6*mtt^4*mWW^5*s^2*t^5 + 25032*mtt^3*mWW^6*s^2*t^5 + 361916*ep*mtt^3*mWW^6*s^2*t^5 + 2059414*ep^2*mtt^3*mWW^6*s^2*t^5 + 5879220*ep^3*mtt^3*mWW^6*s^2*t^5 + 8910782*ep^4*mtt^3*mWW^6*s^2*t^5 + 6843268*ep^5*mtt^3*mWW^6*s^2*t^5 + 2098608*ep^6*mtt^3*mWW^6*s^2*t^5 - 39744*mtt^2*mWW^7*s^2*t^5 - 568145*ep*mtt^2*mWW^7*s^2*t^5 - 3232815*ep^2*mtt^2*mWW^7*s^2*t^5 - 9358325*ep^3*mtt^2*mWW^7*s^2*t^5 - 14578361*ep^4*mtt^2*mWW^7*s^2*t^5 - 11634210*ep^5*mtt^2*mWW^7*s^2*t^5 - 3731864*ep^6*mtt^2*mWW^7*s^2*t^5 + 11906*mtt*mWW^8*s^2*t^5 + 167152*ep*mtt*mWW^8*s^2*t^5 + 944266*ep^2*mtt*mWW^8*s^2*t^5 + 2747488*ep^3*mtt*mWW^8*s^2*t^5 + 4354036*ep^4*mtt*mWW^8*s^2*t^5 + 3567976*ep^5*mtt*mWW^8*s^2*t^5 + 1181696*ep^6*mtt*mWW^8*s^2*t^5 + 1344*mWW^9*s^2*t^5 + 19577*ep*mWW^9*s^2*t^5 + 109361*ep^2*mWW^9*s^2*t^5 + 299049*ep^3*mWW^9*s^2*t^5 + 419999*ep^4*mWW^9*s^2*t^5 + 285398*ep^5*mWW^9*s^2*t^5 + 72168*ep^6*mWW^9*s^2*t^5 - 216*mtt^6*mWW^2*s^3*t^5 - 2952*ep*mtt^6*mWW^2*s^3*t^5 - 16200*ep^2*mtt^6*mWW^2*s^3*t^5 - 45720*ep^3*mtt^6*mWW^2*s^3*t^5 - 69984*ep^4*mtt^6*mWW^2*s^3*t^5 - 55008*ep^5*mtt^6*mWW^2*s^3*t^5 - 17280*ep^6*mtt^6*mWW^2*s^3*t^5 - 7128*mtt^5*mWW^3*s^3*t^5 - 104064*ep*mtt^5*mWW^3*s^3*t^5 - 607868*ep^2*mtt^5*mWW^3*s^3*t^5 - 1812044*ep^3*mtt^5*mWW^3*s^3*t^5 - 2916192*ep^4*mtt^5*mWW^3*s^3*t^5 - 2413424*ep^5*mtt^5*mWW^3*s^3*t^5 - 806192*ep^6*mtt^5*mWW^3*s^3*t^5 + 22674*mtt^4*mWW^4*s^3*t^5 + 332987*ep*mtt^4*mWW^4*s^3*t^5 + 1953527*ep^2*mtt^4*mWW^4*s^3*t^5 + 5848071*ep^3*mtt^4*mWW^4*s^3*t^5 + 9448927*ep^4*mtt^4*mWW^4*s^3*t^5 + 7842342*ep^5*mtt^4*mWW^4*s^3*t^5 + 2621528*ep^6*mtt^4*mWW^4*s^3*t^5 - 18416*mtt^3*mWW^5*s^3*t^5 - 271962*ep*mtt^3*mWW^5*s^3*t^5 - 1611612*ep^2*mtt^3*mWW^5*s^3*t^5 - 4910138*ep^3*mtt^3*mWW^5*s^3*t^5 - 8119620*ep^4*mtt^3*mWW^5*s^3*t^5 - 6909732*ep^5*mtt^3*mWW^5*s^3*t^5 - 2363280*ep^6*mtt^3*mWW^5*s^3*t^5 - 6276*mtt^2*mWW^6*s^3*t^5 - 90529*ep*mtt^2*mWW^6*s^3*t^5 - 508249*ep^2*mtt^2*mWW^6*s^3*t^5 - 1385853*ep^3*mtt^2*mWW^6*s^3*t^5 - 1922147*ep^4*mtt^2*mWW^6*s^3*t^5 - 1280658*ep^5*mtt^2*mWW^6*s^3*t^5 - 318424*ep^6*mtt^2*mWW^6*s^3*t^5 + 14040*mtt*mWW^7*s^3*t^5 + 207068*ep*mtt*mWW^7*s^3*t^5 + 1207226*ep^2*mtt*mWW^7*s^3*t^5 + 3536856*ep^3*mtt*mWW^7*s^3*t^5 + 5511730*ep^4*mtt*mWW^7*s^3*t^5 + 4357872*ep^5*mtt*mWW^7*s^3*t^5 + 1374416*ep^6*mtt*mWW^7*s^3*t^5 - 4678*mWW^8*s^3*t^5 - 69828*ep*mWW^8*s^3*t^5 - 411784*ep^2*mWW^8*s^3*t^5 - 1222052*ep^3*mWW^8*s^3*t^5 - 1933674*ep^4*mWW^8*s^3*t^5 - 1554832*ep^5*mWW^8*s^3*t^5 - 498448*ep^6*mWW^8*s^3*t^5 + 114*mtt^5*mWW^2*s^4*t^5 + 1558*ep*mtt^5*mWW^2*s^4*t^5 + 8550*ep^2*mtt^5*mWW^2*s^4*t^5 + 24130*ep^3*mtt^5*mWW^2*s^4*t^5 + 36936*ep^4*mtt^5*mWW^2*s^4*t^5 + 29032*ep^5*mtt^5*mWW^2*s^4*t^5 + 9120*ep^6*mtt^5*mWW^2*s^4*t^5 + 2512*mtt^4*mWW^3*s^4*t^5 + 36982*ep*mtt^4*mWW^3*s^4*t^5 + 217910*ep^2*mtt^4*mWW^3*s^4*t^5 + 653966*ep^3*mtt^4*mWW^3*s^4*t^5 + 1057142*ep^4*mtt^4*mWW^3*s^4*t^5 + 876904*ep^5*mtt^4*mWW^3*s^4*t^5 + 293024*ep^6*mtt^4*mWW^3*s^4*t^5 - 7404*mtt^3*mWW^4*s^4*t^5 - 108399*ep*mtt^3*mWW^4*s^4*t^5 - 634541*ep^2*mtt^3*mWW^4*s^4*t^5 - 1898115*ep^3*mtt^3*mWW^4*s^4*t^5 - 3067923*ep^4*mtt^3*mWW^4*s^4*t^5 - 2549162*ep^5*mtt^3*mWW^4*s^4*t^5 - 853656*ep^6*mtt^3*mWW^4*s^4*t^5 + 6000*mtt^2*mWW^5*s^4*t^5 + 88840*ep*mtt^2*mWW^5*s^4*t^5 + 523722*ep^2*mtt^2*mWW^5*s^4*t^5 + 1585180*ep^3*mtt^2*mWW^5*s^4*t^5 + 2605578*ep^4*mtt^2*mWW^5*s^4*t^5 + 2207152*ep^5*mtt^2*mWW^5*s^4*t^5 + 753216*ep^6*mtt^2*mWW^5*s^4*t^5 - 406*mtt*mWW^6*s^4*t^5 - 6087*ep*mtt*mWW^6*s^4*t^5 - 38679*ep^2*mtt*mWW^6*s^4*t^5 - 136739*ep^3*mtt*mWW^6*s^4*t^5 - 272743*ep^4*mtt*mWW^6*s^4*t^5 - 279002*ep^5*mtt*mWW^6*s^4*t^5 - 112088*ep^6*mtt*mWW^6*s^4*t^5 - 816*mWW^7*s^4*t^5 - 12534*ep*mWW^7*s^4*t^5 - 71922*ep^2*mWW^7*s^4*t^5 - 202862*ep^3*mWW^7*s^4*t^5 - 300670*ep^4*mWW^7*s^4*t^5 - 224444*ep^5*mWW^7*s^4*t^5 - 66576*ep^6*mWW^7*s^4*t^5 - 24*mtt^4*mWW^2*s^5*t^5 - 328*ep*mtt^4*mWW^2*s^5*t^5 - 1800*ep^2*mtt^4*mWW^2*s^5*t^5 - 5080*ep^3*mtt^4*mWW^2*s^5*t^5 - 7776*ep^4*mtt^4*mWW^2*s^5*t^5 - 6112*ep^5*mtt^4*mWW^2*s^5*t^5 - 1920*ep^6*mtt^4*mWW^2*s^5*t^5 - 240*mtt^3*mWW^3*s^5*t^5 - 3510*ep*mtt^3*mWW^3*s^5*t^5 - 20378*ep^2*mtt^3*mWW^3*s^5*t^5 - 60518*ep^3*mtt^3*mWW^3*s^5*t^5 - 97462*ep^4*mtt^3*mWW^3*s^5*t^5 - 81028*ep^5*mtt^3*mWW^3*s^5*t^5 - 27264*ep^6*mtt^3*mWW^3*s^5*t^5 + 864*mtt^2*mWW^4*s^5*t^5 + 12166*ep*mtt^2*mWW^4*s^5*t^5 + 69422*ep^2*mtt^2*mWW^4*s^5*t^5 + 204798*ep^3*mtt^2*mWW^4*s^5*t^5 + 329218*ep^4*mtt^2*mWW^4*s^5*t^5 + 273548*ep^5*mtt^2*mWW^4*s^5*t^5 + 91872*ep^6*mtt^2*mWW^4*s^5*t^5 - 912*mtt*mWW^5*s^5*t^5 - 13114*ep*mtt*mWW^5*s^5*t^5 - 75086*ep^2*mtt*mWW^5*s^5*t^5 - 220826*ep^3*mtt*mWW^5*s^5*t^5 - 353250*ep^4*mtt*mWW^5*s^5*t^5 - 292044*ep^5*mtt*mWW^5*s^5*t^5 - 97600*ep^6*mtt*mWW^5*s^5*t^5 + 312*mWW^6*s^5*t^5 + 4786*ep*mWW^6*s^5*t^5 + 27842*ep^2*mWW^6*s^5*t^5 + 81626*ep^3*mWW^6*s^5*t^5 + 129270*ep^4*mWW^6*s^5*t^5 + 105636*ep^5*mWW^6*s^5*t^5 + 34912*ep^6*mWW^6*s^5*t^5 - 492*mtt^8*mWW^2*t^6 - 6216*ep*mtt^8*mWW^2*t^6 - 31368*ep^2*mtt^8*mWW^2*t^6 - 81312*ep^3*mtt^8*mWW^2*t^6 - 114492*ep^4*mtt^8*mWW^2*t^6 - 83112*ep^5*mtt^8*mWW^2*t^6 - 24288*ep^6*mtt^8*mWW^2*t^6 - 300*mtt^7*mWW^3*t^6 - 8160*ep*mtt^7*mWW^3*t^6 - 67332*ep^2*mtt^7*mWW^3*t^6 - 252972*ep^3*mtt^7*mWW^3*t^6 - 484812*ep^4*mtt^7*mWW^3*t^6 - 462936*ep^5*mtt^7*mWW^3*t^6 - 175008*ep^6*mtt^7*mWW^3*t^6 + 10308*mtt^6*mWW^4*t^6 + 147312*ep*mtt^6*mWW^4*t^6 + 846312*ep^2*mtt^6*mWW^4*t^6 + 2504496*ep^3*mtt^6*mWW^4*t^6 + 4037700*ep^4*mtt^6*mWW^4*t^6 + 3371928*ep^5*mtt^6*mWW^4*t^6 + 1142304*ep^6*mtt^6*mWW^4*t^6 - 18774*mtt^5*mWW^5*t^6 - 255204*ep*mtt^5*mWW^5*t^6 - 1399128*ep^2*mtt^5*mWW^5*t^6 - 3971856*ep^3*mtt^5*mWW^5*t^6 - 6173130*ep^4*mtt^5*mWW^5*t^6 - 4989372*ep^5*mtt^5*mWW^5*t^6 - 1640016*ep^6*mtt^5*mWW^5*t^6 + 4092*mtt^4*mWW^6*t^6 + 46344*ep*mtt^4*mWW^6*t^6 + 207384*ep^2*mtt^4*mWW^6*t^6 + 477480*ep^3*mtt^4*mWW^6*t^6 + 603036*ep^4*mtt^4*mWW^6*t^6 + 397704*ep^5*mtt^4*mWW^6*t^6 + 106080*ep^6*mtt^4*mWW^6*t^6 + 12048*mtt^3*mWW^7*t^6 + 171489*ep*mtt^3*mWW^7*t^6 + 978321*ep^2*mtt^3*mWW^7*t^6 + 2865429*ep^3*mtt^3*mWW^7*t^6 + 4558443*ep^4*mtt^3*mWW^7*t^6 + 3747390*ep^5*mtt^3*mWW^7*t^6 + 1247880*ep^6*mtt^3*mWW^7*t^6 - 7500*mtt^2*mWW^8*t^6 - 104358*ep*mtt^2*mWW^8*t^6 - 585516*ep^2*mtt^2*mWW^8*t^6 - 1698714*ep^3*mtt^2*mWW^8*t^6 - 2693472*ep^4*mtt^2*mWW^8*t^6 - 2217192*ep^5*mtt^2*mWW^8*t^6 - 741408*ep^6*mtt^2*mWW^8*t^6 + 546*mtt*mWW^9*t^6 + 7869*ep*mtt*mWW^9*t^6 + 46569*ep^2*mtt*mWW^9*t^6 + 144825*ep^3*mtt*mWW^9*t^6 + 248541*ep^4*mtt*mWW^9*t^6 + 222138*ep^5*mtt*mWW^9*t^6 + 80472*ep^6*mtt*mWW^9*t^6 + 72*mWW^10*t^6 + 924*ep*mWW^10*t^6 + 4758*ep^2*mWW^10*t^6 + 12624*ep^3*mWW^10*t^6 + 18186*ep^4*mWW^10*t^6 + 13452*ep^5*mWW^10*t^6 + 3984*ep^6*mWW^10*t^6 + 2294*mtt^7*mWW^2*s*t^6 + 30028*ep*mtt^7*mWW^2*s*t^6 + 156724*ep^2*mtt^7*mWW^2*s*t^6 + 418100*ep^3*mtt^7*mWW^2*s*t^6 + 602326*ep^4*mtt^7*mWW^2*s*t^6 + 444832*ep^5*mtt^7*mWW^2*s*t^6 + 131616*ep^6*mtt^7*mWW^2*s*t^6 + 736*mtt^6*mWW^3*s*t^6 + 20360*ep*mtt^6*mWW^3*s*t^6 + 171138*ep^2*mtt^6*mWW^3*s*t^6 + 656988*ep^3*mtt^6*mWW^3*s*t^6 + 1289754*ep^4*mtt^6*mWW^3*s*t^6 + 1264520*ep^5*mtt^6*mWW^3*s*t^6 + 491904*ep^6*mtt^6*mWW^3*s*t^6 - 34020*mtt^5*mWW^4*s*t^6 - 487598*ep*mtt^5*mWW^4*s*t^6 - 2799048*ep^2*mtt^5*mWW^4*s*t^6 - 8244798*ep^3*mtt^5*mWW^4*s*t^6 - 13191752*ep^4*mtt^5*mWW^4*s*t^6 - 10916976*ep^5*mtt^5*mWW^4*s*t^6 - 3665088*ep^6*mtt^5*mWW^4*s*t^6 + 60934*mtt^4*mWW^5*s*t^6 + 845424*ep*mtt^4*mWW^5*s*t^6 + 4706266*ep^2*mtt^4*mWW^5*s*t^6 + 13473420*ep^3*mtt^4*mWW^5*s*t^6 + 20982516*ep^4*mtt^4*mWW^5*s*t^6 + 16903720*ep^5*mtt^4*mWW^5*s*t^6 + 5517920*ep^6*mtt^4*mWW^5*s*t^6 - 20690*mtt^3*mWW^6*s*t^6 - 275030*ep*mtt^3*mWW^6*s*t^6 - 1477796*ep^2*mtt^3*mWW^6*s*t^6 - 4128774*ep^3*mtt^3*mWW^6*s*t^6 - 6340502*ep^4*mtt^3*mWW^6*s*t^6 - 5070776*ep^5*mtt^3*mWW^6*s*t^6 - 1645312*ep^6*mtt^3*mWW^6*s*t^6 - 22548*mtt^2*mWW^7*s*t^6 - 314317*ep*mtt^2*mWW^7*s*t^6 - 1744857*ep^2*mtt^2*mWW^7*s*t^6 - 4935713*ep^3*mtt^2*mWW^7*s*t^6 - 7526451*ep^4*mtt^2*mWW^7*s*t^6 - 5895274*ep^5*mtt^2*mWW^7*s*t^6 - 1864120*ep^6*mtt^2*mWW^7*s*t^6 + 13056*mtt*mWW^8*s*t^6 + 177932*ep*mtt*mWW^8*s*t^6 + 971902*ep^2*mtt*mWW^8*s*t^6 + 2727440*ep^3*mtt*mWW^8*s*t^6 + 4158018*ep^4*mtt*mWW^8*s*t^6 + 3274452*ep^5*mtt*mWW^8*s*t^6 + 1043760*ep^6*mtt*mWW^8*s*t^6 + 238*mWW^9*s*t^6 + 3201*ep*mWW^9*s*t^6 + 15671*ep^2*mWW^9*s*t^6 + 33337*ep^3*mWW^9*s*t^6 + 26091*ep^4*mWW^9*s*t^6 - 4498*ep^5*mWW^9*s*t^6 - 10680*ep^6*mWW^9*s*t^6 - 4010*mtt^6*mWW^2*s^2*t^6 - 54410*ep*mtt^6*mWW^2*s^2*t^6 - 293854*ep^2*mtt^6*mWW^2*s^2*t^6 - 806814*ep^3*mtt^6*mWW^2*s^2*t^6 - 1189416*ep^4*mtt^6*mWW^2*s^2*t^6 - 894360*ep^5*mtt^6*mWW^2*s^2*t^6 - 268304*ep^6*mtt^6*mWW^2*s^2*t^6 + 122*mtt^5*mWW^3*s^2*t^6 - 6527*ep*mtt^5*mWW^3*s^2*t^6 - 86705*ep^2*mtt^5*mWW^3*s^2*t^6 - 407731*ep^3*mtt^5*mWW^3*s^2*t^6 - 913949*ep^4*mtt^5*mWW^3*s^2*t^6 - 993482*ep^5*mtt^5*mWW^3*s^2*t^6 - 421752*ep^6*mtt^5*mWW^3*s^2*t^6 + 38544*mtt^4*mWW^4*s^2*t^6 + 559328*ep*mtt^4*mWW^4*s^2*t^6 + 3237436*ep^2*mtt^4*mWW^4*s^2*t^6 + 9560232*ep^3*mtt^4*mWW^4*s^2*t^6 + 15263940*ep^4*mtt^4*mWW^4*s^2*t^6 + 12570336*ep^5*mtt^4*mWW^4*s^2*t^6 + 4196560*ep^6*mtt^4*mWW^4*s^2*t^6 - 68884*mtt^3*mWW^5*s^2*t^6 - 982397*ep*mtt^3*mWW^5*s^2*t^6 - 5589991*ep^2*mtt^3*mWW^5*s^2*t^6 - 16225457*ep^3*mtt^3*mWW^5*s^2*t^6 - 25428317*ep^4*mtt^3*mWW^5*s^2*t^6 - 20493682*ep^5*mtt^3*mWW^5*s^2*t^6 - 6664888*ep^6*mtt^3*mWW^5*s^2*t^6 + 34318*mtt^2*mWW^6*s^2*t^6 + 483600*ep*mtt^2*mWW^6*s^2*t^6 + 2728568*ep^2*mtt^2*mWW^6*s^2*t^6 + 7886316*ep^3*mtt^2*mWW^6*s^2*t^6 + 12348874*ep^4*mtt^2*mWW^6*s^2*t^6 + 9954364*ep^5*mtt^2*mWW^6*s^2*t^6 + 3230736*ep^6*mtt^2*mWW^6*s^2*t^6 + 7290*mtt*mWW^7*s^2*t^6 + 106494*ep*mtt*mWW^7*s^2*t^6 + 604798*ep^2*mtt*mWW^7*s^2*t^6 + 1701942*ep^3*mtt*mWW^7*s^2*t^6 + 2509468*ep^4*mtt*mWW^7*s^2*t^6 + 1852272*ep^5*mtt*mWW^7*s^2*t^6 + 540736*ep^6*mtt*mWW^7*s^2*t^6 - 7380*mWW^8*s^2*t^6 - 104888*ep*mWW^8*s^2*t^6 - 588492*ep^2*mWW^8*s^2*t^6 - 1665288*ep^3*mWW^8*s^2*t^6 - 2513800*ep^4*mWW^8*s^2*t^6 - 1928248*ep^5*mWW^8*s^2*t^6 - 590048*ep^6*mWW^8*s^2*t^6 + 3138*mtt^5*mWW^2*s^3*t^6 + 43996*ep*mtt^5*mWW^2*s^3*t^6 + 245140*ep^2*mtt^5*mWW^2*s^3*t^6 + 690708*ep^3*mtt^5*mWW^2*s^3*t^6 + 1039514*ep^4*mtt^5*mWW^2*s^3*t^6 + 794544*ep^5*mtt^5*mWW^2*s^3*t^6 + 241456*ep^6*mtt^5*mWW^2*s^3*t^6 - 1222*mtt^4*mWW^3*s^3*t^6 - 14750*ep*mtt^4*mWW^3*s^3*t^6 - 65724*ep^2*mtt^4*mWW^3*s^3*t^6 - 126074*ep^3*mtt^4*mWW^3*s^3*t^6 - 70778*ep^4*mtt^4*mWW^3*s^3*t^6 + 72684*ep^5*mtt^4*mWW^3*s^3*t^6 + 77216*ep^6*mtt^4*mWW^3*s^3*t^6 - 18372*mtt^3*mWW^4*s^3*t^6 - 268183*ep*mtt^3*mWW^4*s^3*t^6 - 1558653*ep^2*mtt^3*mWW^4*s^3*t^6 - 4599123*ep^3*mtt^3*mWW^4*s^3*t^6 - 7309171*ep^4*mtt^3*mWW^4*s^3*t^6 - 5981898*ep^5*mtt^3*mWW^4*s^3*t^6 - 1985976*ep^6*mtt^3*mWW^4*s^3*t^6 + 31068*mtt^2*mWW^5*s^3*t^6 + 451596*ep*mtt^2*mWW^5*s^3*t^6 + 2610602*ep^2*mtt^2*mWW^5*s^3*t^6 + 7644336*ep^3*mtt^2*mWW^5*s^3*t^6 + 12011286*ep^4*mtt^2*mWW^5*s^3*t^6 + 9664736*ep^5*mtt^2*mWW^5*s^3*t^6 + 3131472*ep^6*mtt^2*mWW^5*s^3*t^6 - 17822*mtt*mWW^6*s^3*t^6 - 260837*ep*mtt*mWW^6*s^3*t^6 - 1516577*ep^2*mtt*mWW^6*s^3*t^6 - 4453661*ep^3*mtt*mWW^6*s^3*t^6 - 6996573*ep^4*mtt*mWW^6*s^3*t^6 - 5606890*ep^5*mtt*mWW^6*s^3*t^6 - 1799560*ep^6*mtt*mWW^6*s^3*t^6 + 3210*mWW^7*s^3*t^6 + 47890*ep*mWW^7*s^3*t^6 + 284204*ep^2*mWW^7*s^3*t^6 + 848566*ep^3*mWW^7*s^3*t^6 + 1349626*ep^4*mWW^7*s^3*t^6 + 1089080*ep^5*mWW^7*s^3*t^6 + 349216*ep^6*mWW^7*s^3*t^6 - 962*mtt^4*mWW^2*s^4*t^6 - 13830*ep*mtt^4*mWW^2*s^4*t^6 - 78978*ep^2*mtt^4*mWW^2*s^4*t^6 - 227162*ep^3*mtt^4*mWW^2*s^4*t^6 - 347660*ep^4*mtt^4*mWW^2*s^4*t^6 - 269392*ep^5*mtt^4*mWW^2*s^4*t^6 - 82784*ep^6*mtt^4*mWW^2*s^4*t^6 + 760*mtt^3*mWW^3*s^4*t^6 + 10385*ep*mtt^3*mWW^3*s^4*t^6 + 55579*ep^2*mtt^3*mWW^3*s^4*t^6 + 148545*ep^3*mtt^3*mWW^3*s^4*t^6 + 207021*ep^4*mtt^3*mWW^3*s^4*t^6 + 139470*ep^5*mtt^3*mWW^3*s^4*t^6 + 33672*ep^6*mtt^3*mWW^3*s^4*t^6 + 3492*mtt^2*mWW^4*s^4*t^6 + 51405*ep*mtt^2*mWW^4*s^4*t^6 + 301789*ep^2*mtt^2*mWW^4*s^4*t^6 + 893601*ep^3*mtt^2*mWW^4*s^4*t^6 + 1415991*ep^4*mtt^2*mWW^4*s^4*t^6 + 1150354*ep^5*mtt^2*mWW^4*s^4*t^6 + 378120*ep^6*mtt^2*mWW^4*s^4*t^6 - 5416*mtt*mWW^5*s^4*t^6 - 79797*ep*mtt*mWW^5*s^4*t^6 - 464635*ep^2*mtt*mWW^5*s^4*t^6 - 1361765*ep^3*mtt*mWW^5*s^4*t^6 - 2131861*ep^4*mtt*mWW^5*s^4*t^6 - 1704654*ep^5*mtt*mWW^5*s^4*t^6 - 548264*ep^6*mtt*mWW^5*s^4*t^6 + 2126*mWW^6*s^4*t^6 + 31693*ep*mWW^6*s^4*t^6 + 184229*ep^2*mWW^6*s^4*t^6 + 536557*ep^3*mWW^6*s^4*t^6 + 833181*ep^4*mWW^6*s^4*t^6 + 660030*ep^5*mWW^6*s^4*t^6 + 210040*ep^6*mWW^6*s^4*t^6 + 32*mtt^3*mWW^2*s^5*t^6 + 432*ep*mtt^3*mWW^2*s^5*t^6 + 2336*ep^2*mtt^3*mWW^2*s^5*t^6 + 6480*ep^3*mtt^3*mWW^2*s^5*t^6 + 9728*ep^4*mtt^3*mWW^2*s^5*t^6 + 7488*ep^5*mtt^3*mWW^2*s^5*t^6 + 2304*ep^6*mtt^3*mWW^2*s^5*t^6 - 96*mtt^2*mWW^3*s^5*t^6 - 1236*ep*mtt^2*mWW^3*s^5*t^6 - 6548*ep^2*mtt^2*mWW^3*s^5*t^6 - 18060*ep^3*mtt^2*mWW^3*s^5*t^6 - 27164*ep^4*mtt^2*mWW^3*s^5*t^6 - 21024*ep^5*mtt^2*mWW^3*s^5*t^6 - 6512*ep^6*mtt^2*mWW^3*s^5*t^6 + 96*mtt*mWW^4*s^5*t^6 + 1296*ep*mtt*mWW^4*s^5*t^6 + 6968*ep^2*mtt*mWW^4*s^5*t^6 + 19200*ep^3*mtt*mWW^4*s^5*t^6 + 28664*ep^4*mtt*mWW^4*s^5*t^6 + 21984*ep^5*mtt*mWW^4*s^5*t^6 + 6752*ep^6*mtt*mWW^4*s^5*t^6 - 32*mWW^5*s^5*t^6 - 492*ep*mWW^5*s^5*t^6 - 2756*ep^2*mWW^5*s^5*t^6 - 7620*ep^3*mWW^5*s^5*t^6 - 11228*ep^4*mWW^5*s^5*t^6 - 8448*ep^5*mWW^5*s^5*t^6 - 2544*ep^6*mWW^5*s^5*t^6 + 288*mtt^8*mWW*t^7 + 3540*ep*mtt^8*mWW*t^7 + 17340*ep^2*mtt^8*mWW*t^7 + 43620*ep^3*mtt^8*mWW*t^7 + 59652*ep^4*mtt^8*mWW*t^7 + 42120*ep^5*mtt^8*mWW*t^7 + 12000*ep^6*mtt^8*mWW*t^7 + 504*mtt^7*mWW^2*t^7 + 6456*ep*mtt^7*mWW^2*t^7 + 32868*ep^2*mtt^7*mWW^2*t^7 + 85320*ep^3*mtt^7*mWW^2*t^7 + 119436*ep^4*mtt^7*mWW^2*t^7 + 85704*ep^5*mtt^7*mWW^2*t^7 + 24672*ep^6*mtt^7*mWW^2*t^7 - 4560*mtt^6*mWW^3*t^7 - 51546*ep*mtt^6*mWW^3*t^7 - 224052*ep^2*mtt^6*mWW^3*t^7 - 473742*ep^3*mtt^6*mWW^3*t^7 - 494076*ep^4*mtt^6*mWW^3*t^7 - 212064*ep^5*mtt^6*mWW^3*t^7 - 10560*ep^6*mtt^6*mWW^3*t^7 - 2286*mtt^5*mWW^4*t^7 - 51306*ep*mtt^5*mWW^4*t^7 - 391986*ep^2*mtt^5*mWW^4*t^7 - 1410942*ep^3*mtt^5*mWW^4*t^7 - 2626632*ep^4*mtt^5*mWW^4*t^7 - 2452536*ep^5*mtt^5*mWW^4*t^7 - 909792*ep^6*mtt^5*mWW^4*t^7 + 21672*mtt^4*mWW^5*t^7 + 301830*ep*mtt^4*mWW^5*t^7 + 1691352*ep^2*mtt^4*mWW^5*t^7 + 4890426*ep^3*mtt^4*mWW^5*t^7 + 7718016*ep^4*mtt^4*mWW^5*t^7 + 6321480*ep^5*mtt^4*mWW^5*t^7 + 2104224*ep^6*mtt^4*mWW^5*t^7 - 19116*mtt^3*mWW^6*t^7 - 251100*ep*mtt^3*mWW^6*t^7 - 1328496*ep^2*mtt^3*mWW^6*t^7 - 3641580*ep^3*mtt^3*mWW^6*t^7 - 5472972*ep^4*mtt^3*mWW^6*t^7 - 4285368*ep^5*mtt^3*mWW^6*t^7 - 1367328*ep^6*mtt^3*mWW^6*t^7 - 72*mtt^2*mWW^7*t^7 - 6456*ep*mtt^2*mWW^7*t^7 - 61992*ep^2*mtt^2*mWW^7*t^7 - 235896*ep^3*mtt^2*mWW^7*t^7 - 436032*ep^4*mtt^2*mWW^7*t^7 - 393120*ep^5*mtt^2*mWW^7*t^7 - 139392*ep^6*mtt^2*mWW^7*t^7 + 3762*mtt*mWW^8*t^7 + 51186*ep*mtt*mWW^8*t^7 + 279510*ep^2*mtt*mWW^8*t^7 + 785790*ep^3*mtt*mWW^8*t^7 + 1203264*ep^4*mtt*mWW^8*t^7 + 954600*ep^5*mtt*mWW^8*t^7 + 307488*ep^6*mtt*mWW^8*t^7 - 192*mWW^9*t^7 - 2604*ep*mWW^9*t^7 - 14544*ep^2*mWW^9*t^7 - 42996*ep^3*mWW^9*t^7 - 70656*ep^4*mWW^9*t^7 - 60816*ep^5*mWW^9*t^7 - 21312*ep^6*mWW^9*t^7 - 1272*mtt^7*mWW*s*t^7 - 16352*ep*mtt^7*mWW*s*t^7 - 83828*ep^2*mtt^7*mWW*s*t^7 - 219976*ep^3*mtt^7*mWW*s*t^7 - 312340*ep^4*mtt^7*mWW*s*t^7 - 227832*ep^5*mtt^7*mWW*s*t^7 - 66720*ep^6*mtt^7*mWW*s*t^7 - 1746*mtt^6*mWW^2*s*t^7 - 22350*ep*mtt^6*mWW^2*s*t^7 - 112834*ep^2*mtt^6*mWW^2*s*t^7 - 287346*ep^3*mtt^6*mWW^2*s*t^7 - 389916*ep^4*mtt^6*mWW^2*s*t^7 - 268144*ep^5*mtt^6*mWW^2*s*t^7 - 73344*ep^6*mtt^6*mWW^2*s*t^7 + 15312*mtt^5*mWW^3*s*t^7 + 188648*ep*mtt^5*mWW^3*s*t^7 + 912254*ep^2*mtt^5*mWW^3*s*t^7 + 2208624*ep^3*mtt^5*mWW^3*s*t^7 + 2800378*ep^4*mtt^5*mWW^3*s*t^7 + 1730760*ep^5*mtt^5*mWW^3*s*t^7 + 389504*ep^6*mtt^5*mWW^3*s*t^7 - 2190*mtt^4*mWW^4*s*t^7 + 8997*ep*mtt^4*mWW^4*s*t^7 + 271875*ep^2*mtt^4*mWW^4*s*t^7 + 1408577*ep^3*mtt^4*mWW^4*s*t^7 + 3177675*ep^4*mtt^4*mWW^4*s*t^7 + 3372546*ep^5*mtt^4*mWW^4*s*t^7 + 1379480*ep^6*mtt^4*mWW^4*s*t^7 - 44280*mtt^3*mWW^5*s*t^7 - 626050*ep*mtt^3*mWW^5*s*t^7 - 3540970*ep^2*mtt^3*mWW^5*s*t^7 - 10265702*ep^3*mtt^3*mWW^5*s*t^7 - 16154110*ep^4*mtt^3*mWW^5*s*t^7 - 13147360*ep^5*mtt^3*mWW^5*s*t^7 - 4344608*ep^6*mtt^3*mWW^5*s*t^7 + 45762*mtt^2*mWW^6*s*t^7 + 619313*ep*mtt^2*mWW^6*s*t^7 + 3354083*ep^2*mtt^2*mWW^6*s*t^7 + 9320669*ep^3*mtt^2*mWW^6*s*t^7 + 14061787*ep^4*mtt^2*mWW^6*s*t^7 + 10958298*ep^5*mtt^2*mWW^6*s*t^7 + 3457528*ep^6*mtt^2*mWW^6*s*t^7 - 7104*mtt*mWW^7*s*t^7 - 91500*ep*mtt*mWW^7*s*t^7 - 473670*ep^2*mtt*mWW^7*s*t^7 - 1269440*ep^3*mtt*mWW^7*s*t^7 - 1865034*ep^4*mtt*mWW^7*s*t^7 - 1424724*ep^5*mtt*mWW^7*s*t^7 - 441008*ep^6*mtt*mWW^7*s*t^7 - 4482*mWW^8*s*t^7 - 60706*ep*mWW^8*s*t^7 - 326910*ep^2*mWW^8*s*t^7 - 895406*ep^3*mWW^8*s*t^7 - 1318440*ep^4*mWW^8*s*t^7 - 993544*ep^5*mWW^8*s*t^7 - 300832*ep^6*mWW^8*s*t^7 + 2112*mtt^6*mWW*s^2*t^7 + 28240*ep*mtt^6*mWW*s^2*t^7 + 150364*ep^2*mtt^6*mWW*s^2*t^7 + 407888*ep^3*mtt^6*mWW*s^2*t^7 + 595604*ep^4*mtt^6*mWW*s^2*t^7 + 444672*ep^5*mtt^6*mWW*s^2*t^7 + 132720*ep^6*mtt^6*mWW*s^2*t^7 + 1908*mtt^5*mWW^2*s^2*t^7 + 24734*ep*mtt^5*mWW^2*s^2*t^7 + 125418*ep^2*mtt^5*mWW^2*s^2*t^7 + 315170*ep^3*mtt^5*mWW^2*s^2*t^7 + 413090*ep^4*mtt^5*mWW^2*s^2*t^7 + 268080*ep^5*mtt^5*mWW^2*s^2*t^7 + 67568*ep^6*mtt^5*mWW^2*s^2*t^7 - 18624*mtt^4*mWW^3*s^2*t^7 - 245398*ep*mtt^4*mWW^3*s^2*t^7 - 1275358*ep^2*mtt^4*mWW^3*s^2*t^7 - 3326394*ep^3*mtt^4*mWW^3*s^2*t^7 - 4582882*ep^4*mtt^4*mWW^3*s^2*t^7 - 3151480*ep^5*mtt^4*mWW^3*s^2*t^7 - 837552*ep^6*mtt^4*mWW^3*s^2*t^7 + 13816*mtt^3*mWW^4*s^2*t^7 + 170739*ep*mtt^3*mWW^4*s^2*t^7 + 814979*ep^2*mtt^3*mWW^4*s^2*t^7 + 1878975*ep^3*mtt^3*mWW^4*s^2*t^7 + 2112773*ep^4*mtt^3*mWW^4*s^2*t^7 + 957486*ep^5*mtt^3*mWW^4*s^2*t^7 + 37912*ep^6*mtt^3*mWW^4*s^2*t^7 + 19536*mtt^2*mWW^5*s^2*t^7 + 286534*ep*mtt^2*mWW^5*s^2*t^7 + 1671792*ep^2*mtt^2*mWW^5*s^2*t^7 + 4964846*ep^3*mtt^2*mWW^5*s^2*t^7 + 7963112*ep^4*mtt^2*mWW^5*s^2*t^7 + 6595388*ep^5*mtt^2*mWW^5*s^2*t^7 + 2222640*ep^6*mtt^2*mWW^5*s^2*t^7 - 28236*mtt*mWW^6*s^2*t^7 - 398829*ep*mtt*mWW^6*s^2*t^7 - 2235391*ep^2*mtt*mWW^6*s^2*t^7 - 6350305*ep^3*mtt*mWW^6*s^2*t^7 - 9682741*ep^4*mtt*mWW^6*s^2*t^7 - 7557714*ep^5*mtt*mWW^6*s^2*t^7 - 2373368*ep^6*mtt*mWW^6*s^2*t^7 + 9488*mWW^7*s^2*t^7 + 133332*ep*mWW^7*s^2*t^7 + 742148*ep^2*mWW^7*s^2*t^7 + 2089012*ep^3*mWW^7*s^2*t^7 + 3146628*ep^4*mWW^7*s^2*t^7 + 2415344*ep^5*mWW^7*s^2*t^7 + 740864*ep^6*mWW^7*s^2*t^7 - 1560*mtt^5*mWW*s^3*t^7 - 21584*ep*mtt^5*mWW*s^3*t^7 - 118604*ep^2*mtt^5*mWW*s^3*t^7 - 330328*ep^3*mtt^5*mWW*s^3*t^7 - 492796*ep^4*mtt^5*mWW*s^3*t^7 - 374328*ep^5*mtt^5*mWW*s^3*t^7 - 113280*ep^6*mtt^5*mWW*s^3*t^7 - 594*mtt^4*mWW^2*s^3*t^7 - 7852*ep*mtt^4*mWW^2*s^3*t^7 - 39828*ep^2*mtt^4*mWW^2*s^3*t^7 - 94604*ep^3*mtt^4*mWW^2*s^3*t^7 - 107482*ep^4*mtt^4*mWW^2*s^3*t^7 - 51768*ep^5*mtt^4*mWW^2*s^3*t^7 - 6320*ep^6*mtt^4*mWW^2*s^3*t^7 + 10128*mtt^3*mWW^3*s^3*t^7 + 139321*ep*mtt^3*mWW^3*s^3*t^7 + 755259*ep^2*mtt^3*mWW^3*s^3*t^7 + 2045901*ep^3*mtt^3*mWW^3*s^3*t^7 + 2924541*ep^4*mtt^3*mWW^3*s^3*t^7 + 2097922*ep^5*mtt^3*mWW^3*s^3*t^7 + 590840*ep^6*mtt^3*mWW^3*s^3*t^7 - 11220*mtt^2*mWW^4*s^3*t^7 - 154928*ep*mtt^2*mWW^4*s^3*t^7 - 842564*ep^2*mtt^2*mWW^4*s^3*t^7 - 2283216*ep^3*mtt^2*mWW^4*s^3*t^7 - 3248120*ep^4*mtt^2*mWW^4*s^3*t^7 - 2296400*ep^5*mtt^2*mWW^4*s^3*t^7 - 625728*ep^6*mtt^2*mWW^4*s^3*t^7 + 2232*mtt*mWW^5*s^3*t^7 + 31137*ep*mtt*mWW^5*s^3*t^7 + 169999*ep^2*mtt*mWW^5*s^3*t^7 + 447149*ep^3*mtt*mWW^5*s^3*t^7 + 585025*ep^4*mtt*mWW^5*s^3*t^7 + 342042*ep^5*mtt*mWW^5*s^3*t^7 + 56376*ep^6*mtt*mWW^5*s^3*t^7 + 1014*mWW^6*s^3*t^7 + 13954*ep*mWW^6*s^3*t^7 + 75402*ep^2*mWW^6*s^3*t^7 + 210106*ep^3*mWW^6*s^3*t^7 + 323088*ep^4*mWW^6*s^3*t^7 + 263716*ep^5*mWW^6*s^3*t^7 + 90432*ep^6*mWW^6*s^3*t^7 + 432*mtt^4*mWW*s^4*t^7 + 6156*ep*mtt^4*mWW*s^4*t^7 + 34728*ep^2*mtt^4*mWW*s^4*t^7 + 98796*ep^3*mtt^4*mWW*s^4*t^7 + 149880*ep^4*mtt^4*mWW*s^4*t^7 + 115368*ep^5*mtt^4*mWW*s^4*t^7 + 35280*ep^6*mtt^4*mWW*s^4*t^7 - 72*mtt^3*mWW^2*s^4*t^7 - 988*ep*mtt^3*mWW^2*s^4*t^7 - 5624*ep^2*mtt^3*mWW^2*s^4*t^7 - 18540*ep^3*mtt^3*mWW^2*s^4*t^7 - 35128*ep^4*mtt^3*mWW^2*s^4*t^7 - 33872*ep^5*mtt^3*mWW^2*s^4*t^7 - 12576*ep^6*mtt^3*mWW^2*s^4*t^7 - 2376*mtt^2*mWW^3*s^4*t^7 - 33937*ep*mtt^2*mWW^3*s^4*t^7 - 190871*ep^2*mtt^2*mWW^3*s^4*t^7 - 533989*ep^3*mtt^2*mWW^3*s^4*t^7 - 786977*ep^4*mtt^2*mWW^3*s^4*t^7 - 583714*ep^5*mtt^2*mWW^3*s^4*t^7 - 171416*ep^6*mtt^2*mWW^3*s^4*t^7 + 3240*mtt*mWW^4*s^4*t^7 + 46456*ep*mtt*mWW^4*s^4*t^7 + 261802*ep^2*mtt*mWW^4*s^4*t^7 + 735860*ep^3*mtt*mWW^4*s^4*t^7 + 1093070*ep^4*mtt*mWW^4*s^4*t^7 + 819204*ep^5*mtt*mWW^4*s^4*t^7 + 243408*ep^6*mtt*mWW^4*s^4*t^7 - 1224*mWW^5*s^4*t^7 - 17663*ep*mWW^5*s^4*t^7 - 99699*ep^2*mWW^5*s^4*t^7 - 280423*ep^3*mWW^5*s^4*t^7 - 416957*ep^4*mWW^5*s^4*t^7 - 312954*ep^5*mWW^5*s^4*t^7 - 93160*ep^6*mWW^5*s^4*t^7 - 72*mtt^8*t^8 - 876*ep*mtt^8*t^8 - 4248*ep^2*mtt^8*t^8 - 10596*ep^3*mtt^8*t^8 - 14400*ep^4*mtt^8*t^8 - 10128*ep^5*mtt^8*t^8 - 2880*ep^6*mtt^8*t^8 - 912*mtt^7*mWW*t^8 - 11172*ep*mtt^7*mWW*t^8 - 54468*ep^2*mtt^7*mWW*t^8 - 136188*ep^3*mtt^7*mWW*t^8 - 184884*ep^4*mtt^7*mWW*t^8 - 129480*ep^5*mtt^7*mWW*t^8 - 36576*ep^6*mtt^7*mWW*t^8 + 2748*mtt^6*mWW^2*t^8 + 33444*ep*mtt^6*mWW^2*t^8 + 162312*ep^2*mtt^6*mWW^2*t^8 + 405444*ep^3*mtt^6*mWW^2*t^8 + 552060*ep^4*mtt^6*mWW^2*t^8 + 389112*ep^5*mtt^6*mWW^2*t^8 + 110880*ep^6*mtt^6*mWW^2*t^8 + 4134*mtt^5*mWW^3*t^8 + 48825*ep*mtt^5*mWW^3*t^8 + 225021*ep^2*mtt^5*mWW^3*t^8 + 516525*ep^3*mtt^5*mWW^3*t^8 + 615765*ep^4*mtt^5*mWW^3*t^8 + 351354*ep^5*mtt^5*mWW^3*t^8 + 69336*ep^6*mtt^5*mWW^3*t^8 - 11544*mtt^4*mWW^4*t^8 - 129306*ep*mtt^4*mWW^4*t^8 - 555312*ep^2*mtt^4*mWW^4*t^8 - 1155438*ep^3*mtt^4*mWW^4*t^8 - 1176216*ep^4*mtt^4*mWW^4*t^8 - 479400*ep^5*mtt^4*mWW^4*t^8 - 11424*ep^6*mtt^4*mWW^4*t^8 - 1692*mtt^3*mWW^5*t^8 - 42963*ep*mtt^3*mWW^5*t^8 - 343035*ep^2*mtt^3*mWW^5*t^8 - 1257219*ep^3*mtt^3*mWW^5*t^8 - 2356737*ep^4*mtt^3*mWW^5*t^8 - 2203914*ep^5*mtt^3*mWW^5*t^8 - 816600*ep^6*mtt^3*mWW^5*t^8 + 12948*mtt^2*mWW^6*t^8 + 174108*ep*mtt^2*mWW^6*t^8 + 941046*ep^2*mtt^2*mWW^6*t^8 + 2625360*ep^3*mtt^2*mWW^6*t^8 + 4001334*ep^4*mtt^2*mWW^6*t^8 + 3169044*ep^5*mtt^2*mWW^6*t^8 + 1021680*ep^6*mtt^2*mWW^6*t^8 - 4842*mtt*mWW^7*t^8 - 61680*ep*mtt*mWW^7*t^8 - 315456*ep^2*mtt*mWW^7*t^8 - 834516*ep^3*mtt*mWW^7*t^8 - 1209390*ep^4*mtt*mWW^7*t^8 - 912804*ep^5*mtt*mWW^7*t^8 - 280752*ep^6*mtt*mWW^7*t^8 - 768*mWW^8*t^8 - 10380*ep*mWW^8*t^8 - 55860*ep^2*mWW^8*t^8 - 153372*ep^3*mWW^8*t^8 - 227532*ep^4*mWW^8*t^8 - 173784*ep^5*mWW^8*t^8 - 53664*ep^6*mWW^8*t^8 + 312*mtt^7*s*t^8 + 3964*ep*mtt^7*s*t^8 + 20116*ep^2*mtt^7*s*t^8 + 52412*ep^3*mtt^7*s*t^8 + 74132*ep^4*mtt^7*s*t^8 + 54024*ep^5*mtt^7*s*t^8 + 15840*ep^6*mtt^7*s*t^8 + 3216*mtt^6*mWW*s*t^8 + 40948*ep*mtt^6*mWW*s*t^8 + 207460*ep^2*mtt^6*mWW*s*t^8 + 536924*ep^3*mtt^6*mWW*s*t^8 + 750692*ep^4*mtt^6*mWW*s*t^8 + 538728*ep^5*mtt^6*mWW*s*t^8 + 155232*ep^6*mtt^6*mWW*s*t^8 - 9350*mtt^5*mWW^2*s*t^8 - 120660*ep*mtt^5*mWW^2*s*t^8 - 621688*ep^2*mtt^5*mWW^2*s*t^8 - 1641868*ep^3*mtt^5*mWW^2*s*t^8 - 2349346*ep^4*mtt^5*mWW^2*s*t^8 - 1728672*ep^5*mtt^5*mWW^2*s*t^8 - 510816*ep^6*mtt^5*mWW^2*s*t^8 - 5750*mtt^4*mWW^3*s*t^8 - 68682*ep*mtt^4*mWW^3*s*t^8 - 315374*ep^2*mtt^4*mWW^3*s*t^8 - 700546*ep^3*mtt^4*mWW^3*s*t^8 - 767124*ep^4*mtt^4*mWW^3*s*t^8 - 357692*ep^5*mtt^4*mWW^3*s*t^8 - 34352*ep^6*mtt^4*mWW^3*s*t^8 + 28812*mtt^3*mWW^4*s*t^8 + 357923*ep*mtt^3*mWW^4*s*t^8 + 1749407*ep^2*mtt^3*mWW^4*s*t^8 + 4298167*ep^3*mtt^3*mWW^4*s*t^8 + 5574709*ep^4*mtt^3*mWW^4*s*t^8 + 3583422*ep^5*mtt^3*mWW^4*s*t^8 + 872040*ep^6*mtt^3*mWW^4*s*t^8 - 13228*mtt^2*mWW^5*s*t^8 - 152978*ep*mtt^2*mWW^5*s*t^8 - 678394*ep^2*mtt^2*mWW^5*s*t^8 - 1448798*ep^3*mtt^2*mWW^5*s*t^8 - 1491410*ep^4*mtt^2*mWW^5*s*t^8 - 580648*ep^5*mtt^2*mWW^5*s*t^8 + 18176*ep^6*mtt^2*mWW^5*s*t^8 - 11710*mtt*mWW^6*s*t^8 - 162951*ep*mtt*mWW^6*s*t^8 - 904549*ep^2*mtt*mWW^6*s*t^8 - 2565463*ep^3*mtt*mWW^6*s*t^8 - 3937085*ep^4*mtt*mWW^6*s*t^8 - 3118154*ep^5*mtt*mWW^6*s*t^8 - 1002008*ep^6*mtt*mWW^6*s*t^8 + 7698*mWW^7*s*t^8 + 102436*ep*mWW^7*s*t^8 + 543022*ep^2*mWW^7*s*t^8 + 1469172*ep^3*mWW^7*s*t^8 + 2145432*ep^4*mWW^7*s*t^8 + 1608992*ep^5*mWW^7*s*t^8 + 485888*ep^6*mWW^7*s*t^8 - 504*mtt^6*s^2*t^8 - 6636*ep*mtt^6*s^2*t^8 - 34860*ep^2*mtt^6*s^2*t^8 - 93660*ep^3*mtt^6*s^2*t^8 - 135996*ep^4*mtt^6*s^2*t^8 - 101304*ep^5*mtt^6*s^2*t^8 - 30240*ep^6*mtt^6*s^2*t^8 - 4040*mtt^5*mWW*s^2*t^8 - 53332*ep*mtt^5*mWW*s^2*t^8 - 279612*ep^2*mtt^5*mWW*s^2*t^8 - 744788*ep^3*mtt^5*mWW*s^2*t^8 - 1065556*ep^4*mtt^5*mWW*s^2*t^8 - 778560*ep^5*mtt^5*mWW*s^2*t^8 - 227472*ep^6*mtt^5*mWW*s^2*t^8 + 11858*mtt^4*mWW^2*s^2*t^8 + 158972*ep*mtt^4*mWW^2*s^2*t^8 + 848508*ep^2*mtt^4*mWW^2*s^2*t^8 + 2306908*ep^3*mtt^4*mWW^2*s^2*t^8 + 3376338*ep^4*mtt^4*mWW^2*s^2*t^8 + 2526920*ep^5*mtt^4*mWW^2*s^2*t^8 + 756096*ep^6*mtt^4*mWW^2*s^2*t^8 - 1616*mtt^3*mWW^3*s^2*t^8 - 26186*ep*mtt^3*mWW^3*s^2*t^8 - 169906*ep^2*mtt^3*mWW^3*s^2*t^8 - 565054*ep^3*mtt^3*mWW^3*s^2*t^8 - 1007934*ep^4*mtt^3*mWW^3*s^2*t^8 - 908184*ep^5*mtt^3*mWW^3*s^2*t^8 - 321840*ep^6*mtt^3*mWW^3*s^2*t^8 - 18340*mtt^2*mWW^4*s^2*t^8 - 242283*ep*mtt^2*mWW^4*s^2*t^8 - 1261435*ep^2*mtt^2*mWW^4*s^2*t^8 - 3293175*ep^3*mtt^2*mWW^4*s^2*t^8 - 4544897*ep^4*mtt^2*mWW^4*s^2*t^8 - 3143558*ep^5*mtt^2*mWW^4*s^2*t^8 - 848872*ep^6*mtt^2*mWW^4*s^2*t^8 + 17320*mtt*mWW^5*s^2*t^8 + 234096*ep*mtt*mWW^5*s^2*t^8 + 1249304*ep^2*mtt*mWW^5*s^2*t^8 + 3351764*ep^3*mtt*mWW^5*s^2*t^8 + 4771928*ep^4*mtt*mWW^5*s^2*t^8 + 3421524*ep^5*mtt*mWW^5*s^2*t^8 + 963504*ep^6*mtt*mWW^5*s^2*t^8 - 4678*mWW^6*s^2*t^8 - 64439*ep*mWW^6*s^2*t^8 - 350319*ep^2*mWW^6*s^2*t^8 - 956763*ep^3*mWW^6*s^2*t^8 - 1386299*ep^4*mWW^6*s^2*t^8 - 1011462*ep^5*mWW^6*s^2*t^8 - 289640*ep^6*mWW^6*s^2*t^8 + 360*mtt^5*s^3*t^8 + 4884*ep*mtt^5*s^3*t^8 + 26364*ep^2*mtt^5*s^3*t^8 + 72468*ep^3*mtt^5*s^3*t^8 + 107196*ep^4*mtt^5*s^3*t^8 + 81048*ep^5*mtt^5*s^3*t^8 + 24480*ep^6*mtt^5*s^3*t^8 + 2056*mtt^4*mWW*s^3*t^8 + 28084*ep*mtt^4*mWW*s^3*t^8 + 151796*ep^2*mtt^4*mWW*s^3*t^8 + 413876*ep^3*mtt^4*mWW*s^3*t^8 + 602076*ep^4*mtt^4*mWW*s^3*t^8 + 444960*ep^5*mtt^4*mWW*s^3*t^8 + 130992*ep^6*mtt^4*mWW*s^3*t^8 - 6744*mtt^3*mWW^2*s^3*t^8 - 92508*ep*mtt^3*mWW^2*s^3*t^8 - 503052*ep^2*mtt^3*mWW^2*s^3*t^8 - 1384340*ep^3*mtt^3*mWW^2*s^3*t^8 - 2038636*ep^4*mtt^3*mWW^2*s^3*t^8 - 1528352*ep^5*mtt^3*mWW^2*s^3*t^8 - 456768*ep^6*mtt^3*mWW^2*s^3*t^8 + 4296*mtt^2*mWW^3*s^3*t^8 + 60147*ep*mtt^2*mWW^3*s^3*t^8 + 334863*ep^2*mtt^2*mWW^3*s^3*t^8 + 946891*ep^3*mtt^2*mWW^3*s^3*t^8 + 1436761*ep^4*mtt^2*mWW^3*s^3*t^8 + 1110842*ep^5*mtt^2*mWW^3*s^3*t^8 + 341960*ep^6*mtt^2*mWW^3*s^3*t^8 + 1616*mtt*mWW^4*s^3*t^8 + 20568*ep*mtt*mWW^4*s^3*t^8 + 101410*ep^2*mtt*mWW^4*s^3*t^8 + 245612*ep^3*mtt*mWW^4*s^3*t^8 + 306798*ep^4*mtt*mWW^4*s^3*t^8 + 186700*ep^5*mtt*mWW^4*s^3*t^8 + 43056*ep^6*mtt*mWW^4*s^3*t^8 - 1584*mWW^5*s^3*t^8 - 21175*ep*mWW^5*s^3*t^8 - 111237*ep^2*mWW^5*s^3*t^8 - 293307*ep^3*mWW^5*s^3*t^8 - 410835*ep^4*mWW^5*s^3*t^8 - 291358*ep^5*mWW^5*s^3*t^8 - 82184*ep^6*mWW^5*s^3*t^8 - 96*mtt^4*s^4*t^8 - 1336*ep*mtt^4*s^4*t^8 - 7372*ep^2*mtt^4*s^4*t^8 - 20624*ep^3*mtt^4*s^4*t^8 - 30932*ep^4*mtt^4*s^4*t^8 - 23640*ep^5*mtt^4*s^4*t^8 - 7200*ep^6*mtt^4*s^4*t^8 - 320*mtt^3*mWW*s^4*t^8 - 4528*ep*mtt^3*mWW*s^4*t^8 - 25176*ep^2*mtt^3*mWW*s^4*t^8 - 69824*ep^3*mtt^3*mWW*s^4*t^8 - 102328*ep^4*mtt^3*mWW*s^4*t^8 - 75648*ep^5*mtt^3*mWW*s^4*t^8 - 22176*ep^6*mtt^3*mWW*s^4*t^8 + 1536*mtt^2*mWW^2*s^4*t^8 + 21600*ep*mtt^2*mWW^2*s^4*t^8 + 119760*ep^2*mtt^2*mWW^2*s^4*t^8 + 333216*ep^3*mtt^2*mWW^2*s^4*t^8 + 492576*ep^4*mtt^2*mWW^2*s^4*t^8 + 368784*ep^5*mtt^2*mWW^2*s^4*t^8 + 109728*ep^6*mtt^2*mWW^2*s^4*t^8 - 1728*mtt*mWW^3*s^4*t^8 - 24272*ep*mtt*mWW^3*s^4*t^8 - 134504*ep^2*mtt*mWW^3*s^4*t^8 - 374464*ep^3*mtt*mWW^3*s^4*t^8 - 554440*ep^4*mtt*mWW^3*s^4*t^8 - 416064*ep^5*mtt*mWW^3*s^4*t^8 - 124128*ep^6*mtt*mWW^3*s^4*t^8 + 608*mWW^4*s^4*t^8 + 8536*ep*mWW^4*s^4*t^8 + 47292*ep^2*mWW^4*s^4*t^8 + 131696*ep^3*mWW^4*s^4*t^8 + 195124*ep^4*mWW^4*s^4*t^8 + 146568*ep^5*mWW^4*s^4*t^8 + 43776*ep^6*mWW^4*s^4*t^8 + 312*mtt^7*t^9 + 3780*ep*mtt^7*t^9 + 18240*ep^2*mtt^7*t^9 + 45252*ep^3*mtt^7*t^9 + 61152*ep^4*mtt^7*t^9 + 42768*ep^5*mtt^7*t^9 + 12096*ep^6*mtt^7*t^9 + 528*mtt^6*mWW*t^9 + 6516*ep*mtt^6*mWW*t^9 + 31884*ep^2*mtt^6*mWW*t^9 + 79524*ep^3*mtt^6*mWW*t^9 + 106980*ep^4*mtt^6*mWW*t^9 + 73800*ep^5*mtt^6*mWW*t^9 + 20448*ep^6*mtt^6*mWW*t^9 - 5754*mtt^5*mWW^2*t^9 - 70230*ep*mtt^5*mWW^2*t^9 - 341250*ep^2*mtt^5*mWW^2*t^9 - 851106*ep^3*mtt^5*mWW^2*t^9 - 1153788*ep^4*mtt^5*mWW^2*t^9 - 807744*ep^5*mtt^5*mWW^2*t^9 - 228288*ep^6*mtt^5*mWW^2*t^9 + 5208*mtt^4*mWW^3*t^9 + 63408*ep*mtt^4*mWW^3*t^9 + 308730*ep^2*mtt^4*mWW^3*t^9 + 777060*ep^3*mtt^4*mWW^3*t^9 + 1071894*ep^4*mtt^4*mWW^3*t^9 + 770244*ep^5*mtt^4*mWW^3*t^9 + 225456*ep^6*mtt^4*mWW^3*t^9 + 7020*mtt^3*mWW^4*t^9 + 84408*ep*mtt^3*mWW^4*t^9 + 399528*ep^2*mtt^3*mWW^4*t^9 + 954912*ep^3*mtt^3*mWW^4*t^9 + 1213356*ep^4*mtt^3*mWW^4*t^9 + 771912*ep^5*mtt^3*mWW^4*t^9 + 189024*ep^6*mtt^3*mWW^4*t^9 - 9240*mtt^2*mWW^5*t^9 - 108528*ep*mtt^2*mWW^5*t^9 - 500370*ep^2*mtt^2*mWW^5*t^9 - 1162644*ep^3*mtt^2*mWW^5*t^9 - 1431006*ep^4*mtt^2*mWW^5*t^9 - 874356*ep^5*mtt^2*mWW^5*t^9 - 201456*ep^6*mtt^2*mWW^5*t^9 + 6*mtt*mWW^6*t^9 - 4206*ep*mtt*mWW^6*t^9 - 45498*ep^2*mtt*mWW^6*t^9 - 186066*ep^3*mtt*mWW^6*t^9 - 366636*ep^4*mtt*mWW^6*t^9 - 351456*ep^5*mtt*mWW^6*t^9 - 131904*ep^6*mtt*mWW^6*t^9 + 1920*mWW^7*t^9 + 24852*ep*mWW^7*t^9 + 128736*ep^2*mWW^7*t^9 + 343068*ep^3*mWW^7*t^9 + 498048*ep^4*mWW^7*t^9 + 374832*ep^5*mWW^7*t^9 + 114624*ep^6*mWW^7*t^9 - 1112*mtt^6*s*t^9 - 14020*ep*mtt^6*s*t^9 - 70536*ep^2*mtt^6*s*t^9 - 182108*ep^3*mtt^6*s*t^9 - 255184*ep^4*mtt^6*s*t^9 - 184272*ep^5*mtt^6*s*t^9 - 53568*ep^6*mtt^6*s*t^9 - 920*mtt^5*mWW*s*t^9 - 11368*ep*mtt^5*mWW*s*t^9 - 55092*ep^2*mtt^5*mWW*s*t^9 - 133928*ep^3*mtt^5*mWW*s*t^9 - 172396*ep^4*mtt^5*mWW*s*t^9 - 111624*ep^5*mtt^5*mWW*s*t^9 - 28512*ep^6*mtt^5*mWW*s*t^9 + 13082*mtt^4*mWW^2*s*t^9 + 166954*ep*mtt^4*mWW^2*s*t^9 + 847774*ep^2*mtt^4*mWW^2*s*t^9 + 2198702*ep^3*mtt^4*mWW^2*s*t^9 + 3080272*ep^4*mtt^4*mWW^2*s*t^9 + 2215024*ep^5*mtt^4*mWW^2*s*t^9 + 639552*ep^6*mtt^4*mWW^2*s*t^9 - 16976*mtt^3*mWW^3*s*t^9 - 219661*ep*mtt^3*mWW^3*s*t^9 - 1133933*ep^2*mtt^3*mWW^3*s*t^9 - 2997405*ep^3*mtt^3*mWW^3*s*t^9 - 4290251*ep^4*mtt^3*mWW^3*s*t^9 - 3158086*ep^5*mtt^3*mWW^3*s*t^9 - 934568*ep^6*mtt^3*mWW^3*s*t^9 - 1684*mtt^2*mWW^4*s*t^9 - 18846*ep*mtt^2*mWW^4*s*t^9 - 76708*ep^2*mtt^2*mWW^4*s*t^9 - 131978*ep^3*mtt^2*mWW^4*s*t^9 - 63696*ep^4*mtt^2*mWW^4*s*t^9 + 61280*ep^5*mtt^2*mWW^4*s*t^9 + 54272*ep^6*mtt^2*mWW^4*s*t^9 + 13240*mtt*mWW^5*s*t^9 + 169711*ep*mtt*mWW^5*s*t^9 + 861823*ep^2*mtt*mWW^5*s*t^9 + 2220591*ep^3*mtt*mWW^5*s*t^9 + 3066001*ep^4*mtt*mWW^5*s*t^9 + 2153122*ep^5*mtt*mWW^5*s*t^9 + 600632*ep^6*mtt*mWW^5*s*t^9 - 5630*mWW^6*s*t^9 - 72770*ep*mWW^6*s*t^9 - 373328*ep^2*mWW^6*s*t^9 - 973874*ep^3*mWW^6*s*t^9 - 1364746*ep^4*mWW^6*s*t^9 - 975444*ep^5*mWW^6*s*t^9 - 277808*ep^6*mWW^6*s*t^9 + 1416*mtt^5*s^2*t^9 + 18460*ep*mtt^5*s^2*t^9 + 95920*ep^2*mtt^5*s^2*t^9 + 254756*ep^3*mtt^5*s^2*t^9 + 365576*ep^4*mtt^5*s^2*t^9 + 269184*ep^5*mtt^5*s^2*t^9 + 79488*ep^6*mtt^5*s^2*t^9 - 120*mtt^4*mWW*s^2*t^9 - 1884*ep*mtt^4*mWW*s^2*t^9 - 12336*ep^2*mtt^4*mWW*s^2*t^9 - 42588*ep^3*mtt^4*mWW*s^2*t^9 - 79056*ep^4*mtt^4*mWW*s^2*t^9 - 73248*ep^5*mtt^4*mWW*s^2*t^9 - 26208*ep^6*mtt^4*mWW*s^2*t^9 - 9288*mtt^3*mWW^2*s^2*t^9 - 122100*ep*mtt^3*mWW^2*s^2*t^9 - 636980*ep^2*mtt^3*mWW^2*s^2*t^9 - 1686556*ep^3*mtt^3*mWW^2*s^2*t^9 - 2396564*ep^4*mtt^3*mWW^2*s^2*t^9 - 1738464*ep^5*mtt^3*mWW^2*s^2*t^9 - 504288*ep^6*mtt^3*mWW^2*s^2*t^9 + 14424*mtt^2*mWW^3*s^2*t^9 + 193017*ep*mtt^2*mWW^3*s^2*t^9 + 1025939*ep^2*mtt^2*mWW^3*s^2*t^9 + 2768565*ep^3*mtt^2*mWW^3*s^2*t^9 + 4010381*ep^4*mtt^2*mWW^3*s^2*t^9 + 2965218*ep^5*mtt^2*mWW^3*s^2*t^9 + 876056*ep^6*mtt^2*mWW^3*s^2*t^9 - 7584*mtt*mWW^4*s^2*t^9 - 104508*ep*mtt*mWW^4*s^2*t^9 - 571274*ep^2*mtt*mWW^4*s^2*t^9 - 1581136*ep^3*mtt*mWW^4*s^2*t^9 - 2343198*ep^4*mtt*mWW^4*s^2*t^9 - 1768556*ep^5*mtt*mWW^4*s^2*t^9 - 532144*ep^6*mtt*mWW^4*s^2*t^9 + 1152*mWW^5*s^2*t^9 + 16991*ep*mWW^5*s^2*t^9 + 98539*ep^2*mWW^5*s^2*t^9 + 286455*ep^3*mWW^5*s^2*t^9 + 442333*ep^4*mWW^5*s^2*t^9 + 345674*ep^5*mWW^5*s^2*t^9 + 107096*ep^6*mWW^5*s^2*t^9 - 744*mtt^4*s^3*t^9 - 9980*ep*mtt^4*s^3*t^9 - 53192*ep^2*mtt^4*s^3*t^9 - 144196*ep^3*mtt^4*s^3*t^9 - 210208*ep^4*mtt^4*s^3*t^9 - 156624*ep^5*mtt^4*s^3*t^9 - 46656*ep^6*mtt^4*s^3*t^9 + 896*mtt^3*mWW*s^3*t^9 + 12016*ep*mtt^3*mWW*s^3*t^9 + 64248*ep^2*mtt^3*mWW*s^3*t^9 + 175880*ep^3*mtt^3*mWW*s^3*t^9 + 260464*ep^4*mtt^3*mWW*s^3*t^9 + 197904*ep^5*mtt^3*mWW*s^3*t^9 + 60192*ep^6*mtt^3*mWW*s^3*t^9 + 1776*mtt^2*mWW^2*s^3*t^9 + 23832*ep*mtt^2*mWW^2*s^3*t^9 + 126408*ep^2*mtt^2*mWW^2*s^3*t^9 + 337536*ep^3*mtt^2*mWW^2*s^3*t^9 + 479856*ep^4*mtt^2*mWW^2*s^3*t^9 + 346032*ep^5*mtt^2*mWW^2*s^3*t^9 + 99360*ep^6*mtt^2*mWW^2*s^3*t^9 - 3264*mtt*mWW^3*s^3*t^9 - 43792*ep*mtt*mWW^3*s^3*t^9 - 232792*ep^2*mtt*mWW^3*s^3*t^9 - 625928*ep^3*mtt*mWW^3*s^3*t^9 - 900272*ep^4*mtt*mWW^3*s^3*t^9 - 659280*ep^5*mtt*mWW^3*s^3*t^9 - 192672*ep^6*mtt*mWW^3*s^3*t^9 + 1336*mWW^4*s^3*t^9 + 17924*ep*mWW^4*s^3*t^9 + 95328*ep^2*mWW^4*s^3*t^9 + 256708*ep^3*mWW^4*s^3*t^9 + 370160*ep^4*mWW^4*s^3*t^9 + 271968*ep^5*mWW^4*s^3*t^9 + 79776*ep^6*mWW^4*s^3*t^9 + 128*mtt^3*s^4*t^9 + 1760*ep*mtt^3*s^4*t^9 + 9568*ep^2*mtt^3*s^4*t^9 + 26296*ep^3*mtt^3*s^4*t^9 + 38664*ep^4*mtt^3*s^4*t^9 + 28944*ep^5*mtt^3*s^4*t^9 + 8640*ep^6*mtt^3*s^4*t^9 - 384*mtt^2*mWW*s^4*t^9 - 5280*ep*mtt^2*mWW*s^4*t^9 - 28704*ep^2*mtt^2*mWW*s^4*t^9 - 78888*ep^3*mtt^2*mWW*s^4*t^9 - 115992*ep^4*mtt^2*mWW*s^4*t^9 - 86832*ep^5*mtt^2*mWW*s^4*t^9 - 25920*ep^6*mtt^2*mWW*s^4*t^9 + 384*mtt*mWW^2*s^4*t^9 + 5280*ep*mtt*mWW^2*s^4*t^9 + 28704*ep^2*mtt*mWW^2*s^4*t^9 + 78888*ep^3*mtt*mWW^2*s^4*t^9 + 115992*ep^4*mtt*mWW^2*s^4*t^9 + 86832*ep^5*mtt*mWW^2*s^4*t^9 + 25920*ep^6*mtt*mWW^2*s^4*t^9 - 128*mWW^3*s^4*t^9 - 1760*ep*mWW^3*s^4*t^9 - 9568*ep^2*mWW^3*s^4*t^9 - 26296*ep^3*mWW^3*s^4*t^9 - 38664*ep^4*mWW^3*s^4*t^9 - 28944*ep^5*mWW^3*s^4*t^9 - 8640*ep^6*mWW^3*s^4*t^9 - 504*mtt^6*t^10 - 6084*ep*mtt^6*t^10 - 29232*ep^2*mtt^6*t^10 - 72180*ep^3*mtt^6*t^10 - 97056*ep^4*mtt^6*t^10 - 67536*ep^5*mtt^6*t^10 - 19008*ep^6*mtt^6*t^10 + 1008*mtt^5*mWW*t^10 + 12084*ep*mtt^5*mWW*t^10 + 57756*ep^2*mtt^5*mWW*t^10 + 142356*ep^3*mtt^5*mWW*t^10 + 191844*ep^4*mtt^5*mWW*t^10 + 134280*ep^5*mtt^5*mWW*t^10 + 38112*ep^6*mtt^5*mWW*t^10 + 2736*mtt^4*mWW^2*t^10 + 33540*ep*mtt^4*mWW^2*t^10 + 163368*ep^2*mtt^4*mWW^2*t^10 + 407124*ep^3*mtt^4*mWW^2*t^10 + 549552*ep^4*mtt^4*mWW^2*t^10 + 381936*ep^5*mtt^4*mWW^2*t^10 + 106944*ep^6*mtt^4*mWW^2*t^10 - 7464*mtt^3*mWW^3*t^10 - 90729*ep*mtt^3*mWW^3*t^10 - 438777*ep^2*mtt^3*mWW^3*t^10 - 1088793*ep^3*mtt^3*mWW^3*t^10 - 1468287*ep^4*mtt^3*mWW^3*t^10 - 1022598*ep^5*mtt^3*mWW^3*t^10 - 287592*ep^6*mtt^3*mWW^3*t^10 + 3456*mtt^2*mWW^4*t^10 + 41370*ep*mtt^2*mWW^4*t^10 + 197112*ep^2*mtt^2*mWW^4*t^10 + 483222*ep^3*mtt^2*mWW^4*t^10 + 646128*ep^4*mtt^2*mWW^4*t^10 + 447768*ep^5*mtt^2*mWW^4*t^10 + 125664*ep^6*mtt^2*mWW^4*t^10 + 2520*mtt*mWW^5*t^10 + 31371*ep*mtt*mWW^5*t^10 + 155247*ep^2*mtt*mWW^5*t^10 + 392739*ep^3*mtt*mWW^5*t^10 + 537513*ep^4*mtt*mWW^5*t^10 + 378330*ep^5*mtt*mWW^5*t^10 + 107160*ep^6*mtt*mWW^5*t^10 - 1752*mWW^6*t^10 - 21552*ep*mWW^6*t^10 - 105474*ep^2*mWW^6*t^10 - 264468*ep^3*mWW^6*t^10 - 359694*ep^4*mWW^6*t^10 - 252180*ep^5*mWW^6*t^10 - 71280*ep^6*mWW^6*t^10 + 1384*mtt^5*s*t^10 + 17300*ep*mtt^5*s*t^10 + 86220*ep^2*mtt^5*s*t^10 + 220444*ep^3*mtt^5*s*t^10 + 305924*ep^4*mtt^5*s*t^10 + 218856*ep^5*mtt^5*s*t^10 + 63072*ep^6*mtt^5*s*t^10 - 3008*mtt^4*mWW*s*t^10 - 38156*ep*mtt^4*mWW*s*t^10 - 193372*ep^2*mtt^4*mWW*s*t^10 - 503404*ep^3*mtt^4*mWW*s*t^10 - 711780*ep^4*mtt^4*mWW*s*t^10 - 518760*ep^5*mtt^4*mWW*s*t^10 - 152160*ep^6*mtt^4*mWW*s*t^10 - 1736*mtt^3*mWW^2*s*t^10 - 21340*ep*mtt^3*mWW^2*s*t^10 - 103080*ep^2*mtt^3*mWW^2*s*t^10 - 250604*ep^3*mtt^3*mWW^2*s*t^10 - 323992*ep^4*mtt^3*mWW^2*s*t^10 - 211776*ep^5*mtt^3*mWW^2*s*t^10 - 54912*ep^6*mtt^3*mWW^2*s*t^10 + 9416*mtt^2*mWW^3*s*t^10 + 119977*ep*mtt^2*mWW^3*s*t^10 + 607497*ep^2*mtt^2*mWW^3*s*t^10 + 1568705*ep^3*mtt^2*mWW^3*s*t^10 + 2185159*ep^4*mtt^2*mWW^3*s*t^10 + 1560918*ep^5*mtt^2*mWW^3*s*t^10 + 447528*ep^6*mtt^2*mWW^3*s*t^10 - 8512*mtt*mWW^4*s*t^10 - 109792*ep*mtt*mWW^4*s*t^10 - 563210*ep^2*mtt*mWW^4*s*t^10 - 1473740*ep^3*mtt*mWW^4*s*t^10 - 2080278*ep^4*mtt*mWW^4*s*t^10 - 1505508*ep^5*mtt*mWW^4*s*t^10 - 437040*ep^6*mtt*mWW^4*s*t^10 + 2456*mWW^5*s*t^10 + 32011*ep*mWW^5*s*t^10 + 165945*ep^2*mWW^5*s*t^10 + 438599*ep^3*mWW^5*s*t^10 + 624967*ep^4*mWW^5*s*t^10 + 456270*ep^5*mWW^5*s*t^10 + 133512*ep^6*mWW^5*s*t^10 - 1232*mtt^4*s^2*t^10 - 15888*ep*mtt^4*s^2*t^10 - 81620*ep^2*mtt^4*s^2*t^10 - 214320*ep^3*mtt^4*s^2*t^10 - 304148*ep^4*mtt^4*s^2*t^10 - 221592*ep^5*mtt^4*s^2*t^10 - 64800*ep^6*mtt^4*s^2*t^10 + 3008*mtt^3*mWW*s^2*t^10 + 39168*ep*mtt^3*mWW*s^2*t^10 + 203264*ep^2*mtt^3*mWW*s^2*t^10 + 539160*ep^3*mtt^3*mWW*s^2*t^10 + 772712*ep^4*mtt^3*mWW*s^2*t^10 + 568272*ep^5*mtt^3*mWW*s^2*t^10 + 167616*ep^6*mtt^3*mWW*s^2*t^10 - 1632*mtt^2*mWW^2*s^2*t^10 - 22176*ep*mtt^2*mWW^2*s^2*t^10 - 120072*ep^2*mtt^2*mWW^2*s^2*t^10 - 331560*ep^3*mtt^2*mWW^2*s^2*t^10 - 493248*ep^4*mtt^2*mWW^2*s^2*t^10 - 375264*ep^5*mtt^2*mWW^2*s^2*t^10 - 114048*ep^6*mtt^2*mWW^2*s^2*t^10 - 832*mtt*mWW^3*s^2*t^10 - 9600*ep*mtt*mWW^3*s^2*t^10 - 43168*ep^2*mtt*mWW^3*s^2*t^10 - 97080*ep^3*mtt*mWW^3*s^2*t^10 - 115048*ep^4*mtt*mWW^3*s^2*t^10 - 67920*ep^5*mtt*mWW^3*s^2*t^10 - 15552*ep^6*mtt*mWW^3*s^2*t^10 + 688*mWW^4*s^2*t^10 + 8496*ep*mWW^4*s^2*t^10 + 41596*ep^2*mWW^4*s^2*t^10 + 103800*ep^3*mWW^4*s^2*t^10 + 139732*ep^4*mWW^4*s^2*t^10 + 96504*ep^5*mWW^4*s^2*t^10 + 26784*ep^6*mWW^4*s^2*t^10 + 352*mtt^3*s^3*t^10 + 4672*ep*mtt^3*s^3*t^10 + 24632*ep^2*mtt^3*s^3*t^10 + 66056*ep^3*mtt^3*s^3*t^10 + 95280*ep^4*mtt^3*s^3*t^10 + 70272*ep^5*mtt^3*s^3*t^10 + 20736*ep^6*mtt^3*s^3*t^10 - 1056*mtt^2*mWW*s^3*t^10 - 14016*ep*mtt^2*mWW*s^3*t^10 - 73896*ep^2*mtt^2*mWW*s^3*t^10 - 198168*ep^3*mtt^2*mWW*s^3*t^10 - 285840*ep^4*mtt^2*mWW*s^3*t^10 - 210816*ep^5*mtt^2*mWW*s^3*t^10 - 62208*ep^6*mtt^2*mWW*s^3*t^10 + 1056*mtt*mWW^2*s^3*t^10 + 14016*ep*mtt*mWW^2*s^3*t^10 + 73896*ep^2*mtt*mWW^2*s^3*t^10 + 198168*ep^3*mtt*mWW^2*s^3*t^10 + 285840*ep^4*mtt*mWW^2*s^3*t^10 + 210816*ep^5*mtt*mWW^2*s^3*t^10 + 62208*ep^6*mtt*mWW^2*s^3*t^10 - 352*mWW^3*s^3*t^10 - 4672*ep*mWW^3*s^3*t^10 - 24632*ep^2*mWW^3*s^3*t^10 - 66056*ep^3*mWW^3*s^3*t^10 - 95280*ep^4*mWW^3*s^3*t^10 - 70272*ep^5*mWW^3*s^3*t^10 - 20736*ep^6*mWW^3*s^3*t^10 + 360*mtt^5*t^11 + 4332*ep*mtt^5*t^11 + 20736*ep^2*mtt^5*t^11 + 50988*ep^3*mtt^5*t^11 + 68256*ep^4*mtt^5*t^11 + 47280*ep^5*mtt^5*t^11 + 13248*ep^6*mtt^5*t^11 - 1392*mtt^4*mWW*t^11 - 16728*ep*mtt^4*mWW*t^11 - 79992*ep^2*mtt^4*mWW*t^11 - 196632*ep^3*mtt^4*mWW*t^11 - 263352*ep^4*mtt^4*mWW*t^11 - 182640*ep^5*mtt^4*mWW*t^11 - 51264*ep^6*mtt^4*mWW*t^11 + 1104*mtt^3*mWW^2*t^11 + 13128*ep*mtt^3*mWW^2*t^11 + 62184*ep^2*mtt^3*mWW^2*t^11 + 151896*ep^3*mtt^3*mWW^2*t^11 + 202968*ep^4*mtt^3*mWW^2*t^11 + 140976*ep^5*mtt^3*mWW^2*t^11 + 39744*ep^6*mtt^3*mWW^2*t^11 + 1440*mtt^2*mWW^3*t^11 + 17664*ep*mtt^2*mWW^3*t^11 + 86040*ep^2*mtt^2*mWW^3*t^11 + 214224*ep^3*mtt^2*mWW^3*t^11 + 288648*ep^4*mtt^2*mWW^3*t^11 + 200112*ep^5*mtt^2*mWW^3*t^11 + 55872*ep^6*mtt^2*mWW^3*t^11 - 2424*mtt*mWW^4*t^11 - 29460*ep*mtt*mWW^4*t^11 - 142344*ep^2*mtt*mWW^4*t^11 - 352548*ep^3*mtt*mWW^4*t^11 - 474072*ep^4*mtt*mWW^4*t^11 - 328992*ep^5*mtt*mWW^4*t^11 - 92160*ep^6*mtt*mWW^4*t^11 + 912*mWW^5*t^11 + 11064*ep*mWW^5*t^11 + 53376*ep^2*mWW^5*t^11 + 132072*ep^3*mWW^5*t^11 + 177552*ep^4*mWW^5*t^11 + 123264*ep^5*mWW^5*t^11 + 34560*ep^6*mWW^5*t^11 - 680*mtt^4*s*t^11 - 8396*ep*mtt^4*s*t^11 - 41296*ep^2*mtt^4*s*t^11 - 104212*ep^3*mtt^4*s*t^11 - 142824*ep^4*mtt^4*s*t^11 - 100992*ep^5*mtt^4*s*t^11 - 28800*ep^6*mtt^4*s*t^11 + 2272*mtt^3*mWW*s*t^11 + 28384*ep*mtt^3*mWW*s*t^11 + 141320*ep^2*mtt^3*mWW*s*t^11 + 360776*ep^3*mtt^3*mWW*s*t^11 + 499680*ep^4*mtt^3*mWW*s*t^11 + 356640*ep^5*mtt^3*mWW*s*t^11 + 102528*ep^6*mtt^3*mWW*s*t^11 - 2736*mtt^2*mWW^2*s*t^11 - 34776*ep*mtt^2*mWW^2*s*t^11 - 176184*ep^2*mtt^2*mWW^2*s*t^11 - 457056*ep^3*mtt^2*mWW^2*s*t^11 - 642096*ep^4*mtt^2*mWW^2*s*t^11 - 463968*ep^5*mtt^2*mWW^2*s*t^11 - 134784*ep^6*mtt^2*mWW^2*s*t^11 + 1376*mtt*mWW^3*s*t^11 + 17984*ep*mtt*mWW^3*s*t^11 + 93592*ep^2*mtt*mWW^3*s*t^11 + 248632*ep^3*mtt*mWW^3*s*t^11 + 356448*ep^4*mtt*mWW^3*s*t^11 + 261984*ep^5*mtt*mWW^3*s*t^11 + 77184*ep^6*mtt*mWW^3*s*t^11 - 232*mWW^4*s*t^11 - 3196*ep*mWW^4*s*t^11 - 17432*ep^2*mWW^4*s*t^11 - 48140*ep^3*mWW^4*s*t^11 - 71208*ep^4*mWW^4*s*t^11 - 53664*ep^5*mWW^4*s*t^11 - 16128*ep^6*mWW^4*s*t^11 + 320*mtt^3*s^2*t^11 + 4064*ep*mtt^3*s^2*t^11 + 20560*ep^2*mtt^3*s^2*t^11 + 53224*ep^3*mtt^3*s^2*t^11 + 74568*ep^4*mtt^3*s^2*t^11 + 53712*ep^5*mtt^3*s^2*t^11 + 15552*ep^6*mtt^3*s^2*t^11 - 960*mtt^2*mWW*s^2*t^11 - 12192*ep*mtt^2*mWW*s^2*t^11 - 61680*ep^2*mtt^2*mWW*s^2*t^11 - 159672*ep^3*mtt^2*mWW*s^2*t^11 - 223704*ep^4*mtt^2*mWW*s^2*t^11 - 161136*ep^5*mtt^2*mWW*s^2*t^11 - 46656*ep^6*mtt^2*mWW*s^2*t^11 + 960*mtt*mWW^2*s^2*t^11 + 12192*ep*mtt*mWW^2*s^2*t^11 + 61680*ep^2*mtt*mWW^2*s^2*t^11 + 159672*ep^3*mtt*mWW^2*s^2*t^11 + 223704*ep^4*mtt*mWW^2*s^2*t^11 + 161136*ep^5*mtt*mWW^2*s^2*t^11 + 46656*ep^6*mtt*mWW^2*s^2*t^11 - 320*mWW^3*s^2*t^11 - 4064*ep*mWW^3*s^2*t^11 - 20560*ep^2*mWW^3*s^2*t^11 - 53224*ep^3*mWW^3*s^2*t^11 - 74568*ep^4*mWW^3*s^2*t^11 - 53712*ep^5*mWW^3*s^2*t^11 - 15552*ep^6*mWW^3*s^2*t^11 - 96*mtt^4*t^12 - 1152*ep*mtt^4*t^12 - 5496*ep^2*mtt^4*t^12 - 13464*ep^3*mtt^4*t^12 - 17952*ep^4*mtt^4*t^12 - 12384*ep^5*mtt^4*t^12 - 3456*ep^6*mtt^4*t^12 + 480*mtt^3*mWW*t^12 + 5760*ep*mtt^3*mWW*t^12 + 27480*ep^2*mtt^3*mWW*t^12 + 67320*ep^3*mtt^3*mWW*t^12 + 89760*ep^4*mtt^3*mWW*t^12 + 61920*ep^5*mtt^3*mWW*t^12 + 17280*ep^6*mtt^3*mWW*t^12 - 864*mtt^2*mWW^2*t^12 - 10368*ep*mtt^2*mWW^2*t^12 - 49464*ep^2*mtt^2*mWW^2*t^12 - 121176*ep^3*mtt^2*mWW^2*t^12 - 161568*ep^4*mtt^2*mWW^2*t^12 - 111456*ep^5*mtt^2*mWW^2*t^12 - 31104*ep^6*mtt^2*mWW^2*t^12 + 672*mtt*mWW^3*t^12 + 8064*ep*mtt*mWW^3*t^12 + 38472*ep^2*mtt*mWW^3*t^12 + 94248*ep^3*mtt*mWW^3*t^12 + 125664*ep^4*mtt*mWW^3*t^12 + 86688*ep^5*mtt*mWW^3*t^12 + 24192*ep^6*mtt*mWW^3*t^12 - 192*mWW^4*t^12 - 2304*ep*mWW^4*t^12 - 10992*ep^2*mWW^4*t^12 - 26928*ep^3*mWW^4*t^12 - 35904*ep^4*mWW^4*t^12 - 24768*ep^5*mWW^4*t^12 - 6912*ep^6*mWW^4*t^12 + 96*mtt^3*s*t^12 + 1152*ep*mtt^3*s*t^12 + 5496*ep^2*mtt^3*s*t^12 + 13464*ep^3*mtt^3*s*t^12 + 17952*ep^4*mtt^3*s*t^12 + 12384*ep^5*mtt^3*s*t^12 + 3456*ep^6*mtt^3*s*t^12 - 288*mtt^2*mWW*s*t^12 - 3456*ep*mtt^2*mWW*s*t^12 - 16488*ep^2*mtt^2*mWW*s*t^12 - 40392*ep^3*mtt^2*mWW*s*t^12 - 53856*ep^4*mtt^2*mWW*s*t^12 - 37152*ep^5*mtt^2*mWW*s*t^12 - 10368*ep^6*mtt^2*mWW*s*t^12 + 288*mtt*mWW^2*s*t^12 + 3456*ep*mtt*mWW^2*s*t^12 + 16488*ep^2*mtt*mWW^2*s*t^12 + 40392*ep^3*mtt*mWW^2*s*t^12 + 53856*ep^4*mtt*mWW^2*s*t^12 + 37152*ep^5*mtt*mWW^2*s*t^12 + 10368*ep^6*mtt*mWW^2*s*t^12 - 96*mWW^3*s*t^12 - 1152*ep*mWW^3*s*t^12 - 5496*ep^2*mWW^3*s*t^12 - 13464*ep^3*mWW^3*s*t^12 - 17952*ep^4*mWW^3*s*t^12 - 12384*ep^5*mWW^3*s*t^12 - 3456*ep^6*mWW^3*s*t^12))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)*s^3*(mtt - t)*(mWW - t)^5*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(-72*ep*mtt^10*mWW^8*s^4 - 348*ep^2*mtt^10*mWW^8*s^4 + 544*ep^3*mtt^10*mWW^8*s^4 + 4828*ep^4*mtt^10*mWW^8*s^4 + 7688*ep^5*mtt^10*mWW^8*s^4 + 3680*ep^6*mtt^10*mWW^8*s^4 + 360*ep*mtt^9*mWW^9*s^4 + 1896*ep^2*mtt^9*mWW^9*s^4 - 2360*ep^3*mtt^9*mWW^9*s^4 - 24824*ep^4*mtt^9*mWW^9*s^4 - 40672*ep^5*mtt^9*mWW^9*s^4 - 19744*ep^6*mtt^9*mWW^9*s^4 - 712*ep*mtt^8*mWW^10*s^4 - 4200*ep^2*mtt^8*mWW^10*s^4 + 3384*ep^3*mtt^8*mWW^10*s^4 + 49912*ep^4*mtt^8*mWW^10*s^4 + 85120*ep^5*mtt^8*mWW^10*s^4 + 42080*ep^6*mtt^8*mWW^10*s^4 + 680*ep*mtt^7*mWW^11*s^4 + 4744*ep^2*mtt^7*mWW^11*s^4 - 504*ep^3*mtt^7*mWW^11*s^4 - 45976*ep^4*mtt^7*mWW^11*s^4 - 84320*ep^5*mtt^7*mWW^11*s^4 - 42912*ep^6*mtt^7*mWW^11*s^4 - 280*ep*mtt^6*mWW^12*s^4 - 2720*ep^2*mtt^6*mWW^12*s^4 - 3720*ep^3*mtt^6*mWW^12*s^4 + 12080*ep^4*mtt^6*mWW^12*s^4 + 30160*ep^5*mtt^6*mWW^12*s^4 + 16800*ep^6*mtt^6*mWW^12*s^4 - 8*ep*mtt^5*mWW^13*s^4 + 568*ep^2*mtt^5*mWW^13*s^4 + 4376*ep^3*mtt^5*mWW^13*s^4 + 11672*ep^4*mtt^5*mWW^13*s^4 + 13152*ep^5*mtt^5*mWW^13*s^4 + 5280*ep^6*mtt^5*mWW^13*s^4 + 40*ep*mtt^4*mWW^14*s^4 + 104*ep^2*mtt^4*mWW^14*s^4 - 2200*ep^3*mtt^4*mWW^14*s^4 - 10296*ep^4*mtt^4*mWW^14*s^4 - 15168*ep^5*mtt^4*mWW^14*s^4 - 7136*ep^6*mtt^4*mWW^14*s^4 - 8*ep*mtt^3*mWW^15*s^4 - 40*ep^2*mtt^3*mWW^15*s^4 + 536*ep^3*mtt^3*mWW^15*s^4 + 2808*ep^4*mtt^3*mWW^15*s^4 + 4320*ep^5*mtt^3*mWW^15*s^4 + 2080*ep^6*mtt^3*mWW^15*s^4 - 4*ep^2*mtt^2*mWW^16*s^4 - 56*ep^3*mtt^2*mWW^16*s^4 - 204*ep^4*mtt^2*mWW^16*s^4 - 280*ep^5*mtt^2*mWW^16*s^4 - 128*ep^6*mtt^2*mWW^16*s^4 + 468*ep*mtt^9*mWW^8*s^5 + 2442*ep^2*mtt^9*mWW^8*s^5 - 3458*ep^3*mtt^9*mWW^8*s^5 - 33258*ep^4*mtt^9*mWW^8*s^5 - 53586*ep^5*mtt^9*mWW^8*s^5 - 25760*ep^6*mtt^9*mWW^8*s^5 - 2292*ep*mtt^8*mWW^9*s^5 - 12952*ep^2*mtt^8*mWW^9*s^5 + 14972*ep^3*mtt^8*mWW^9*s^5 + 166272*ep^4*mtt^8*mWW^9*s^5 + 272408*ep^5*mtt^8*mWW^9*s^5 + 131768*ep^6*mtt^8*mWW^9*s^5 + 4740*ep*mtt^7*mWW^10*s^5 + 28976*ep^2*mtt^7*mWW^10*s^5 - 24712*ep^3*mtt^7*mWW^10*s^5 - 339816*ep^4*mtt^7*mWW^10*s^5 - 565228*ep^5*mtt^7*mWW^10*s^5 - 274360*ep^6*mtt^7*mWW^10*s^5 - 5300*ep*mtt^6*mWW^11*s^5 - 35200*ep^2*mtt^6*mWW^11*s^5 + 14776*ep^3*mtt^6*mWW^11*s^5 + 348904*ep^4*mtt^6*mWW^11*s^5 + 592076*ep^5*mtt^6*mWW^11*s^5 + 287848*ep^6*mtt^6*mWW^11*s^5 + 3244*ep*mtt^5*mWW^12*s^5 + 24516*ep^2*mtt^5*mWW^12*s^5 + 10740*ep^3*mtt^5*mWW^12*s^5 - 153692*ep^4*mtt^5*mWW^12*s^5 - 281616*ep^5*mtt^5*mWW^12*s^5 - 138456*ep^6*mtt^5*mWW^12*s^5 - 764*ep*mtt^4*mWW^13*s^5 - 9024*ep^2*mtt^4*mWW^13*s^5 - 26976*ep^3*mtt^4*mWW^13*s^5 - 35432*ep^4*mtt^4*mWW^13*s^5 - 23700*ep^5*mtt^4*mWW^13*s^5 - 6984*ep^6*mtt^4*mWW^13*s^5 - 244*ep*mtt^3*mWW^14*s^5 + 960*ep^2*mtt^3*mWW^14*s^5 + 21944*ep^3*mtt^3*mWW^14*s^5 + 76568*ep^4*mtt^3*mWW^14*s^5 + 98796*ep^5*mtt^3*mWW^14*s^5 + 42968*ep^6*mtt^3*mWW^14*s^5 + 164*ep*mtt^2*mWW^15*s^5 + 352*ep^2*mtt^2*mWW^15*s^5 - 8792*ep^3*mtt^2*mWW^15*s^5 - 35944*ep^4*mtt^2*mWW^15*s^5 - 47708*ep^5*mtt^2*mWW^15*s^5 - 20744*ep^6*mtt^2*mWW^15*s^5 - 16*ep*mtt*mWW^16*s^5 - 62*ep^2*mtt*mWW^16*s^5 + 1630*ep^3*mtt*mWW^16*s^5 + 6806*ep^4*mtt*mWW^16*s^5 + 9058*ep^5*mtt*mWW^16*s^5 + 3928*ep^6*mtt*mWW^16*s^5 - 8*ep^2*mWW^17*s^5 - 124*ep^3*mWW^17*s^5 - 408*ep^4*mWW^17*s^5 - 500*ep^5*mWW^17*s^5 - 208*ep^6*mWW^17*s^5 - 1260*ep*mtt^8*mWW^8*s^6 - 6990*ep^2*mtt^8*mWW^8*s^6 + 9130*ep^3*mtt^8*mWW^8*s^6 + 93870*ep^4*mtt^8*mWW^8*s^6 + 152610*ep^5*mtt^8*mWW^8*s^6 + 73600*ep^6*mtt^8*mWW^8*s^6 + 5844*ep*mtt^7*mWW^9*s^6 + 34196*ep^2*mtt^7*mWW^9*s^6 - 38296*ep^3*mtt^7*mWW^9*s^6 - 433260*ep^4*mtt^7*mWW^9*s^6 - 707212*ep^5*mtt^7*mWW^9*s^6 - 340600*ep^6*mtt^7*mWW^9*s^6 - 11292*ep*mtt^6*mWW^10*s^6 - 69196*ep^2*mtt^6*mWW^10*s^6 + 60640*ep^3*mtt^6*mWW^10*s^6 + 796772*ep^4*mtt^6*mWW^10*s^6 + 1302204*ep^5*mtt^6*mWW^10*s^6 + 623976*ep^6*mtt^6*mWW^10*s^6 + 10948*ep*mtt^5*mWW^11*s^6 + 72292*ep^2*mtt^5*mWW^11*s^6 - 27352*ep^3*mtt^5*mWW^11*s^6 - 672188*ep^4*mtt^5*mWW^11*s^6 - 1116572*ep^5*mtt^5*mWW^11*s^6 - 533080*ep^6*mtt^5*mWW^11*s^6 - 4548*ep*mtt^4*mWW^12*s^6 - 38312*ep^2*mtt^4*mWW^12*s^6 - 41404*ep^3*mtt^4*mWW^12*s^6 + 134528*ep^4*mtt^4*mWW^12*s^6 + 284000*ep^5*mtt^4*mWW^12*s^6 + 141832*ep^6*mtt^4*mWW^12*s^6 - 324*ep*mtt^3*mWW^13*s^6 + 7036*ep^2*mtt^3*mWW^13*s^6 + 65272*ep^3*mtt^3*mWW^13*s^6 + 191548*ep^4*mtt^3*mWW^13*s^6 + 231324*ep^5*mtt^3*mWW^13*s^6 + 97688*ep^6*mtt^3*mWW^13*s^6 + 716*ep*mtt^2*mWW^14*s^6 + 1388*ep^2*mtt^2*mWW^14*s^6 - 34896*ep^3*mtt^2*mWW^14*s^6 - 141412*ep^4*mtt^2*mWW^14*s^6 - 186940*ep^5*mtt^2*mWW^14*s^6 - 81096*ep^6*mtt^2*mWW^14*s^6 - 84*ep*mtt*mWW^15*s^6 - 372*ep^2*mtt*mWW^15*s^6 + 7544*ep^3*mtt*mWW^15*s^6 + 32236*ep^4*mtt*mWW^15*s^6 + 43148*ep^5*mtt*mWW^15*s^6 + 18744*ep^6*mtt*mWW^15*s^6 - 42*ep^2*mWW^16*s^6 - 638*ep^3*mWW^16*s^6 - 2094*ep^4*mWW^16*s^6 - 2562*ep^5*mWW^16*s^6 - 1064*ep^6*mWW^16*s^6 + 1800*ep*mtt^7*mWW^8*s^7 + 10500*ep^2*mtt^7*mWW^8*s^7 - 12820*ep^3*mtt^7*mWW^8*s^7 - 139460*ep^4*mtt^7*mWW^8*s^7 - 228340*ep^5*mtt^7*mWW^8*s^7 - 110400*ep^6*mtt^7*mWW^8*s^7 - 7656*ep*mtt^6*mWW^9*s^7 - 45184*ep^2*mtt^6*mWW^9*s^7 + 50664*ep^3*mtt^6*mWW^9*s^7 + 566800*ep^4*mtt^6*mWW^9*s^7 + 918208*ep^5*mtt^6*mWW^9*s^7 + 439600*ep^6*mtt^6*mWW^9*s^7 + 12512*ep*mtt^5*mWW^10*s^7 + 75980*ep^2*mtt^5*mWW^10*s^7 - 65836*ep^3*mtt^5*mWW^10*s^7 - 847228*ep^4*mtt^5*mWW^10*s^7 - 1363348*ep^5*mtt^5*mWW^10*s^7 - 645424*ep^6*mtt^5*mWW^10*s^7 - 8400*ep*mtt^4*mWW^11*s^7 - 58648*ep^2*mtt^4*mWW^11*s^7 + 592*ep^3*mtt^4*mWW^11*s^7 + 446744*ep^4*mtt^4*mWW^11*s^7 + 753120*ep^5*mtt^4*mWW^11*s^7 + 357216*ep^6*mtt^4*mWW^11*s^7 + 712*ep*mtt^3*mWW^12*s^7 + 16540*ep^2*mtt^3*mWW^12*s^7 + 68948*ep^3*mtt^3*mWW^12*s^7 + 130372*ep^4*mtt^3*mWW^12*s^7 + 123940*ep^5*mtt^3*mWW^12*s^7 + 46688*ep^6*mtt^3*mWW^12*s^7 + 1208*ep*mtt^2*mWW^13*s^7 + 1776*ep^2*mtt^2*mWW^13*s^7 - 54040*ep^3*mtt^2*mWW^13*s^7 - 213600*ep^4*mtt^2*mWW^13*s^7 - 280096*ep^5*mtt^2*mWW^13*s^7 - 121104*ep^6*mtt^2*mWW^13*s^7 - 176*ep*mtt*mWW^14*s^7 - 876*ep^2*mtt*mWW^14*s^7 + 13804*ep^3*mtt*mWW^14*s^7 + 60668*ep^4*mtt*mWW^14*s^7 + 81764*ep^5*mtt*mWW^14*s^7 + 35600*ep^6*mtt*mWW^14*s^7 - 88*ep^2*mWW^15*s^7 - 1312*ep^3*mWW^15*s^7 - 4296*ep^4*mWW^15*s^7 - 5248*ep^5*mWW^15*s^7 - 2176*ep^6*mWW^15*s^7 - 1440*ep*mtt^6*mWW^8*s^8 - 8760*ep^2*mtt^6*mWW^8*s^8 + 10100*ep^3*mtt^6*mWW^8*s^8 + 115320*ep^4*mtt^6*mWW^8*s^8 + 189900*ep^5*mtt^6*mWW^8*s^8 + 92000*ep^6*mtt^6*mWW^8*s^8 + 5424*ep*mtt^5*mWW^9*s^8 + 31456*ep^2*mtt^5*mWW^9*s^8 - 36536*ep^3*mtt^5*mWW^9*s^8 - 391200*ep^4*mtt^5*mWW^9*s^8 - 625352*ep^5*mtt^5*mWW^9*s^8 - 296720*ep^6*mtt^5*mWW^9*s^8 - 6504*ep*mtt^4*mWW^10*s^8 - 39524*ep^2*mtt^4*mWW^10*s^8 + 30028*ep^3*mtt^4*mWW^10*s^8 + 410532*ep^4*mtt^4*mWW^10*s^8 + 652300*ep^5*mtt^4*mWW^10*s^8 + 304816*ep^6*mtt^4*mWW^10*s^8 + 1736*ep*mtt^3*mWW^11*s^8 + 17368*ep^2*mtt^3*mWW^11*s^8 + 25240*ep^3*mtt^3*mWW^11*s^8 - 37864*ep^4*mtt^3*mWW^11*s^8 - 96560*ep^5*mtt^3*mWW^11*s^8 - 49088*ep^6*mtt^3*mWW^11*s^8 + 968*ep*mtt^2*mWW^12*s^8 + 568*ep^2*mtt^2*mWW^12*s^8 - 39932*ep^3*mtt^2*mWW^12*s^8 - 149032*ep^4*mtt^2*mWW^12*s^8 - 191900*ep^5*mtt^2*mWW^12*s^8 - 82400*ep^6*mtt^2*mWW^12*s^8 - 184*ep*mtt*mWW^13*s^8 - 1016*ep^2*mtt*mWW^13*s^8 + 12448*ep^3*mtt*mWW^13*s^8 + 56648*ep^4*mtt*mWW^13*s^8 + 76984*ep^5*mtt*mWW^13*s^8 + 33616*ep^6*mtt*mWW^13*s^8 - 92*ep^2*mWW^14*s^8 - 1348*ep^3*mWW^14*s^8 - 4404*ep^4*mWW^14*s^8 - 5372*ep^5*mWW^14*s^8 - 2224*ep^6*mWW^14*s^8 + 612*ep*mtt^5*mWW^8*s^9 + 3858*ep^2*mtt^5*mWW^8*s^9 - 4234*ep^3*mtt^5*mWW^8*s^9 - 50418*ep^4*mtt^5*mWW^8*s^9 - 83418*ep^5*mtt^5*mWW^8*s^9 - 40480*ep^6*mtt^5*mWW^8*s^9 - 1956*ep*mtt^4*mWW^9*s^9 - 10760*ep^2*mtt^4*mWW^9*s^9 + 13564*ep^3*mtt^4*mWW^9*s^9 + 132624*ep^4*mtt^4*mWW^9*s^9 + 206920*ep^5*mtt^4*mWW^9*s^9 + 96664*ep^6*mtt^4*mWW^9*s^9 + 1212*ep*mtt^3*mWW^10*s^9 + 8212*ep^2*mtt^3*mWW^10*s^9 - 1852*ep^3*mtt^3*mWW^10*s^9 - 66860*ep^4*mtt^3*mWW^10*s^9 - 107952*ep^5*mtt^3*mWW^10*s^9 - 49944*ep^6*mtt^3*mWW^10*s^9 + 356*ep*mtt^2*mWW^11*s^9 - 424*ep^2*mtt^2*mWW^11*s^9 - 13704*ep^3*mtt^2*mWW^11*s^9 - 44416*ep^4*mtt^2*mWW^11*s^9 - 54412*ep^5*mtt^2*mWW^11*s^9 - 22920*ep^6*mtt^2*mWW^11*s^9 - 96*ep*mtt*mWW^12*s^9 - 582*ep^2*mtt*mWW^12*s^9 + 5510*ep^3*mtt*mWW^12*s^9 + 26206*ep^4*mtt*mWW^12*s^9 + 35978*ep^5*mtt*mWW^12*s^9 + 15768*ep^6*mtt*mWW^12*s^9 - 48*ep^2*mWW^13*s^9 - 692*ep^3*mWW^13*s^9 - 2256*ep^4*mWW^13*s^9 - 2748*ep^5*mWW^13*s^9 - 1136*ep^6*mWW^13*s^9 - 108*ep*mtt^4*mWW^8*s^10 - 702*ep^2*mtt^4*mWW^8*s^10 + 738*ep^3*mtt^4*mWW^8*s^10 + 9118*ep^4*mtt^4*mWW^8*s^10 + 15146*ep^5*mtt^4*mWW^8*s^10 + 7360*ep^6*mtt^4*mWW^8*s^10 + 276*ep*mtt^3*mWW^9*s^10 + 1348*ep^2*mtt^3*mWW^9*s^10 - 2008*ep^3*mtt^3*mWW^9*s^10 - 16412*ep^4*mtt^3*mWW^9*s^10 - 24300*ep^5*mtt^3*mWW^9*s^10 - 10968*ep^6*mtt^3*mWW^9*s^10 + 44*ep*mtt^2*mWW^10*s^10 - 248*ep^2*mtt^2*mWW^10*s^10 - 1652*ep^3*mtt^2*mWW^10*s^10 - 3312*ep^4*mtt^2*mWW^10*s^10 - 3096*ep^5*mtt^2*mWW^10*s^10 - 1144*ep^6*mtt^2*mWW^10*s^10 - 20*ep*mtt*mWW^11*s^10 - 132*ep^2*mtt*mWW^11*s^10 + 952*ep^3*mtt*mWW^11*s^10 + 4796*ep^4*mtt*mWW^11*s^10 + 6668*ep^5*mtt*mWW^11*s^10 + 2936*ep^6*mtt*mWW^11*s^10 - 10*ep^2*mWW^12*s^10 - 142*ep^3*mWW^12*s^10 - 462*ep^4*mWW^12*s^10 - 562*ep^5*mWW^12*s^10 - 232*ep^6*mWW^12*s^10 + 60*ep*mtt^15*mWW^5*s*t + 1012*ep^2*mtt^15*mWW^5*s*t + 5948*ep^3*mtt^15*mWW^5*s*t + 15612*ep^4*mtt^15*mWW^5*s*t + 18808*ep^5*mtt^15*mWW^5*s*t + 8480*ep^6*mtt^15*mWW^5*s*t - 508*ep*mtt^14*mWW^6*s*t - 8524*ep^2*mtt^14*mWW^6*s*t - 50092*ep^3*mtt^14*mWW^6*s*t - 131908*ep^4*mtt^14*mWW^6*s*t - 159784*ep^5*mtt^14*mWW^6*s*t - 72544*ep^6*mtt^14*mWW^6*s*t + 1888*ep*mtt^13*mWW^7*s*t + 31592*ep^2*mtt^13*mWW^7*s*t + 186000*ep^3*mtt^13*mWW^7*s*t + 492408*ep^4*mtt^13*mWW^7*s*t + 601040*ep^5*mtt^13*mWW^7*s*t + 275392*ep^6*mtt^13*mWW^7*s*t - 4016*ep*mtt^12*mWW^8*s*t - 67216*ep^2*mtt^12*mWW^8*s*t - 397568*ep^3*mtt^12*mWW^8*s*t - 1061184*ep^4*mtt^12*mWW^8*s*t - 1309184*ep^5*mtt^12*mWW^8*s*t - 607232*ep^6*mtt^12*mWW^8*s*t + 5320*ep*mtt^11*mWW^9*s*t + 89432*ep^2*mtt^11*mWW^9*s*t + 533624*ep^3*mtt^11*mWW^9*s*t + 1442616*ep^4*mtt^11*mWW^9*s*t + 1807344*ep^5*mtt^11*mWW^9*s*t + 852544*ep^6*mtt^11*mWW^9*s*t - 4424*ep*mtt^10*mWW^10*s*t - 75208*ep^2*mtt^10*mWW^10*s*t - 456120*ep^3*mtt^10*mWW^10*s*t - 1259496*ep^4*mtt^10*mWW^10*s*t - 1616272*ep^5*mtt^10*mWW^10*s*t - 781760*ep^6*mtt^10*mWW^10*s*t + 2128*ep*mtt^9*mWW^11*s*t + 37184*ep^2*mtt^9*mWW^11*s*t + 233632*ep^3*mtt^9*mWW^11*s*t + 673008*ep^4*mtt^9*mWW^11*s*t + 902944*ep^5*mtt^9*mWW^11*s*t + 456064*ep^6*mtt^9*mWW^11*s*t - 368*ep*mtt^8*mWW^12*s*t - 7312*ep^2*mtt^8*mWW^12*s*t - 52960*ep^3*mtt^8*mWW^12*s*t - 175968*ep^4*mtt^8*mWW^12*s*t - 267840*ep^5*mtt^8*mWW^12*s*t - 150272*ep^6*mtt^8*mWW^12*s*t - 164*ep*mtt^7*mWW^13*s*t - 2284*ep^2*mtt^7*mWW^13*s*t - 9492*ep^3*mtt^7*mWW^13*s*t - 10836*ep^4*mtt^7*mWW^13*s*t + 8024*ep^5*mtt^7*mWW^13*s*t + 14752*ep^6*mtt^7*mWW^13*s*t + 100*ep*mtt^6*mWW^14*s*t + 1588*ep^2*mtt^6*mWW^14*s*t + 8516*ep^3*mtt^6*mWW^14*s*t + 19404*ep^4*mtt^6*mWW^14*s*t + 18936*ep^5*mtt^6*mWW^14*s*t + 6176*ep^6*mtt^6*mWW^14*s*t - 16*ep*mtt^5*mWW^15*s*t - 264*ep^2*mtt^5*mWW^15*s*t - 1488*ep^3*mtt^5*mWW^15*s*t - 3656*ep^4*mtt^5*mWW^15*s*t - 4016*ep^5*mtt^5*mWW^15*s*t - 1600*ep^6*mtt^5*mWW^15*s*t - 360*ep*mtt^14*mWW^5*s^2*t - 6504*ep^2*mtt^14*mWW^5*s^2*t - 39576*ep^3*mtt^14*mWW^5*s^2*t - 105864*ep^4*mtt^14*mWW^5*s^2*t - 128976*ep^5*mtt^14*mWW^5*s^2*t - 58560*ep^6*mtt^14*mWW^5*s^2*t - 60*mtt^13*mWW^6*s^2*t + 2018*ep*mtt^13*mWW^6*s^2*t + 48082*ep^2*mtt^13*mWW^6*s^2*t + 311970*ep^3*mtt^13*mWW^6*s^2*t + 858770*ep^4*mtt^13*mWW^6*s^2*t + 1065412*ep^5*mtt^13*mWW^6*s^2*t + 490608*ep^6*mtt^13*mWW^6*s^2*t + 448*mtt^12*mWW^7*s^2*t - 3762*ep*mtt^12*mWW^7*s^2*t - 154182*ep^2*mtt^12*mWW^7*s^2*t - 1082274*ep^3*mtt^12*mWW^7*s^2*t - 3078338*ep^4*mtt^12*mWW^7*s^2*t - 3899076*ep^5*mtt^12*mWW^7*s^2*t - 1825136*ep^6*mtt^12*mWW^7*s^2*t - 1440*mtt^11*mWW^8*s^2*t + 192*ep*mtt^11*mWW^8*s^2*t + 279004*ep^2*mtt^11*mWW^8*s^2*t + 2160416*ep^3*mtt^11*mWW^8*s^2*t + 6381724*ep^4*mtt^11*mWW^8*s^2*t + 8280904*ep^5*mtt^11*mWW^8*s^2*t + 3952480*ep^6*mtt^11*mWW^8*s^2*t + 2576*mtt^10*mWW^9*s^2*t + 10008*ep*mtt^10*mWW^9*s^2*t - 309584*ep^2*mtt^10*mWW^9*s^2*t - 2715392*ep^3*mtt^10*mWW^9*s^2*t - 8385256*ep^4*mtt^10*mWW^9*s^2*t - 11201392*ep^5*mtt^10*mWW^9*s^2*t - 5476160*ep^6*mtt^10*mWW^9*s^2*t - 2744*mtt^9*mWW^10*s^2*t - 16980*ep*mtt^9*mWW^10*s^2*t + 213012*ep^2*mtt^9*mWW^10*s^2*t + 2194692*ep^3*mtt^9*mWW^10*s^2*t + 7152508*ep^4*mtt^9*mWW^10*s^2*t + 9915288*ep^5*mtt^9*mWW^10*s^2*t + 5002144*ep^6*mtt^9*mWW^10*s^2*t + 1680*mtt^8*mWW^11*s^2*t + 12756*ep*mtt^8*mWW^11*s^2*t - 85916*ep^2*mtt^8*mWW^11*s^2*t - 1094020*ep^3*mtt^8*mWW^11*s^2*t - 3831500*ep^4*mtt^8*mWW^11*s^2*t - 5606456*ep^5*mtt^8*mWW^11*s^2*t - 2963744*ep^6*mtt^8*mWW^11*s^2*t - 448*mtt^7*mWW^12*s^2*t - 3768*ep*mtt^7*mWW^12*s^2*t + 15592*ep^2*mtt^7*mWW^12*s^2*t + 272224*ep^3*mtt^7*mWW^12*s^2*t + 1097168*ep^4*mtt^7*mWW^12*s^2*t + 1797536*ep^5*mtt^7*mWW^12*s^2*t + 1042816*ep^6*mtt^7*mWW^12*s^2*t - 80*mtt^6*mWW^13*s^2*t - 672*ep*mtt^6*mWW^13*s^2*t + 2376*ep^2*mtt^6*mWW^13*s^2*t + 17544*ep^3*mtt^6*mWW^13*s^2*t - 20864*ep^4*mtt^6*mWW^13*s^2*t - 159264*ep^5*mtt^6*mWW^13*s^2*t - 149120*ep^6*mtt^6*mWW^13*s^2*t + 84*mtt^5*mWW^14*s^2*t + 642*ep*mtt^5*mWW^14*s^2*t - 2966*ep^2*mtt^5*mWW^14*s^2*t - 34678*ep^3*mtt^5*mWW^14*s^2*t - 92894*ep^4*mtt^5*mWW^14*s^2*t - 91388*ep^5*mtt^5*mWW^14*s^2*t - 26000*ep^6*mtt^5*mWW^14*s^2*t - 16*mtt^4*mWW^15*s^2*t - 50*ep*mtt^4*mWW^15*s^2*t + 1362*ep^2*mtt^4*mWW^15*s^2*t + 10294*ep^3*mtt^4*mWW^15*s^2*t + 27006*ep^4*mtt^4*mWW^15*s^2*t + 29788*ep^5*mtt^4*mWW^15*s^2*t + 11536*ep^6*mtt^4*mWW^15*s^2*t - 24*ep*mtt^3*mWW^16*s^2*t - 276*ep^2*mtt^3*mWW^16*s^2*t - 1200*ep^3*mtt^3*mWW^16*s^2*t - 2460*ep^4*mtt^3*mWW^16*s^2*t - 2376*ep^5*mtt^3*mWW^16*s^2*t - 864*ep^6*mtt^3*mWW^16*s^2*t + 720*ep*mtt^13*mWW^5*s^3*t + 15600*ep^2*mtt^13*mWW^5*s^3*t + 102480*ep^3*mtt^13*mWW^5*s^3*t + 284880*ep^4*mtt^13*mWW^5*s^3*t + 354720*ep^5*mtt^13*mWW^5*s^3*t + 163200*ep^6*mtt^13*mWW^5*s^3*t + 540*mtt^12*mWW^6*s^3*t + 1590*ep*mtt^12*mWW^6*s^3*t - 91194*ep^2*mtt^12*mWW^6*s^3*t - 768546*ep^3*mtt^12*mWW^6*s^3*t - 2311074*ep^4*mtt^12*mWW^6*s^3*t - 2990436*ep^5*mtt^12*mWW^6*s^3*t - 1409520*ep^6*mtt^12*mWW^6*s^3*t - 3744*mtt^11*mWW^7*s^3*t - 29826*ep*mtt^11*mWW^7*s^3*t + 212226*ep^2*mtt^11*mWW^7*s^3*t + 2545730*ep^3*mtt^11*mWW^7*s^3*t + 8279782*ep^4*mtt^11*mWW^7*s^3*t + 11111864*ep^5*mtt^11*mWW^7*s^3*t + 5361408*ep^6*mtt^11*mWW^7*s^3*t + 11088*mtt^10*mWW^8*s^3*t + 104612*ep*mtt^10*mWW^8*s^3*t - 235172*ep^2*mtt^10*mWW^8*s^3*t - 4884820*ep^3*mtt^10*mWW^8*s^3*t - 17136844*ep^4*mtt^10*mWW^8*s^3*t - 23811296*ep^5*mtt^10*mWW^8*s^3*t - 11760352*ep^6*mtt^10*mWW^8*s^3*t - 18080*mtt^9*mWW^9*s^3*t - 180188*ep*mtt^9*mWW^9*s^3*t + 98476*ep^2*mtt^9*mWW^9*s^3*t + 5969276*ep^3*mtt^9*mWW^9*s^3*t + 22432204*ep^4*mtt^9*mWW^9*s^3*t + 32232504*ep^5*mtt^9*mWW^9*s^3*t + 16319232*ep^6*mtt^9*mWW^9*s^3*t + 17256*mtt^8*mWW^10*s^3*t + 173160*ep*mtt^8*mWW^10*s^3*t + 25372*ep^2*mtt^8*mWW^10*s^3*t - 4778768*ep^3*mtt^8*mWW^10*s^3*t - 18987580*ep^4*mtt^8*mWW^10*s^3*t - 28232480*ep^5*mtt^8*mWW^10*s^3*t - 14720608*ep^6*mtt^8*mWW^10*s^3*t - 9120*mtt^7*mWW^11*s^3*t - 88176*ep*mtt^7*mWW^11*s^3*t - 15100*ep^2*mtt^7*mWW^11*s^3*t + 2434808*ep^3*mtt^7*mWW^11*s^3*t + 10022972*ep^4*mtt^7*mWW^11*s^3*t + 15536600*ep^5*mtt^7*mWW^11*s^3*t + 8453376*ep^6*mtt^7*mWW^11*s^3*t + 1744*mtt^6*mWW^12*s^3*t + 13796*ep*mtt^6*mWW^12*s^3*t - 27432*ep^2*mtt^6*mWW^12*s^3*t - 665476*ep^3*mtt^6*mWW^12*s^3*t - 2786576*ep^4*mtt^6*mWW^12*s^3*t - 4703608*ep^5*mtt^6*mWW^12*s^3*t - 2800448*ep^6*mtt^6*mWW^12*s^3*t + 672*mtt^5*mWW^13*s^3*t + 7468*ep*mtt^5*mWW^13*s^3*t + 18552*ep^2*mtt^5*mWW^13*s^3*t - 10580*ep^3*mtt^5*mWW^13*s^3*t + 26264*ep^4*mtt^5*mWW^13*s^3*t + 319896*ep^5*mtt^5*mWW^13*s^3*t + 342912*ep^6*mtt^5*mWW^13*s^3*t - 420*mtt^4*mWW^14*s^3*t - 3422*ep*mtt^4*mWW^14*s^3*t + 1774*ep^2*mtt^4*mWW^14*s^3*t + 80114*ep^3*mtt^4*mWW^14*s^3*t + 237806*ep^4*mtt^4*mWW^14*s^3*t + 249796*ep^5*mtt^4*mWW^14*s^3*t + 77008*ep^6*mtt^4*mWW^14*s^3*t + 64*mtt^3*mWW^15*s^3*t + 210*ep*mtt^3*mWW^15*s^3*t - 3862*ep^2*mtt^3*mWW^15*s^3*t - 27802*ep^3*mtt^3*mWW^15*s^3*t - 69170*ep^4*mtt^3*mWW^15*s^3*t - 74480*ep^5*mtt^3*mWW^15*s^3*t - 28672*ep^6*mtt^3*mWW^15*s^3*t + 56*ep*mtt^2*mWW^16*s^3*t + 764*ep^2*mtt^2*mWW^16*s^3*t + 3608*ep^3*mtt^2*mWW^16*s^3*t + 7372*ep^4*mtt^2*mWW^16*s^3*t + 6936*ep^5*mtt^2*mWW^16*s^3*t + 2464*ep^6*mtt^2*mWW^16*s^3*t - 4*ep^2*mtt*mWW^17*s^3*t - 24*ep^3*mtt*mWW^17*s^3*t - 36*ep^4*mtt*mWW^17*s^3*t - 16*ep^5*mtt*mWW^17*s^3*t - 12096*ep^2*mtt^12*mWW^5*s^4*t - 108864*ep^3*mtt^12*mWW^5*s^4*t - 341376*ep^4*mtt^12*mWW^5*s^4*t - 451584*ep^5*mtt^12*mWW^5*s^4*t - 215040*ep^6*mtt^12*mWW^5*s^4*t - 2100*mtt^11*mWW^6*s^4*t - 24962*ep*mtt^11*mWW^6*s^4*t + 8078*ep^2*mtt^11*mWW^6*s^4*t + 852390*ep^3*mtt^11*mWW^6*s^4*t + 3212230*ep^4*mtt^11*mWW^6*s^4*t + 4523372*ep^5*mtt^11*mWW^6*s^4*t + 2223312*ep^6*mtt^11*mWW^6*s^4*t + 13376*mtt^10*mWW^7*s^4*t + 155850*ep*mtt^10*mWW^7*s^4*t + 205694*ep^2*mtt^10*mWW^7*s^4*t - 2975642*ep^3*mtt^10*mWW^7*s^4*t - 12715078*ep^4*mtt^10*mWW^7*s^4*t - 18617152*ep^5*mtt^10*mWW^7*s^4*t - 9347496*ep^6*mtt^10*mWW^7*s^4*t - 35976*mtt^9*mWW^8*s^4*t - 408584*ep*mtt^9*mWW^8*s^4*t - 718036*ep^2*mtt^9*mWW^8*s^4*t + 6052544*ep^3*mtt^9*mWW^8*s^4*t + 27904716*ep^4*mtt^9*mWW^8*s^4*t + 41935096*ep^5*mtt^9*mWW^8*s^4*t + 21423872*ep^6*mtt^9*mWW^8*s^4*t + 52384*mtt^8*mWW^9*s^4*t + 574428*ep*mtt^8*mWW^9*s^4*t + 1052608*ep^2*mtt^8*mWW^9*s^4*t - 7840136*ep^3*mtt^8*mWW^9*s^4*t - 37239040*ep^4*mtt^8*mWW^9*s^4*t - 57012988*ep^5*mtt^8*mWW^9*s^4*t - 29650312*ep^6*mtt^8*mWW^9*s^4*t - 43360*mtt^7*mWW^10*s^4*t - 450364*ep*mtt^7*mWW^10*s^4*t - 735344*ep^2*mtt^7*mWW^10*s^4*t + 6592596*ep^3*mtt^7*mWW^10*s^4*t + 30757592*ep^4*mtt^7*mWW^10*s^4*t + 47805920*ep^5*mtt^7*mWW^10*s^4*t + 25447328*ep^6*mtt^7*mWW^10*s^4*t + 18480*mtt^6*mWW^11*s^4*t + 171776*ep*mtt^6*mWW^11*s^4*t + 143864*ep^2*mtt^6*mWW^11*s^4*t - 3441424*ep^3*mtt^6*mWW^11*s^4*t - 14877632*ep^4*mtt^6*mWW^11*s^4*t - 23543368*ep^5*mtt^6*mWW^11*s^4*t - 13037520*ep^6*mtt^6*mWW^11*s^4*t - 1496*mtt^5*mWW^12*s^4*t - 2440*ep*mtt^5*mWW^12*s^4*t + 110404*ep^2*mtt^5*mWW^12*s^4*t + 899776*ep^3*mtt^5*mWW^12*s^4*t + 3229572*ep^4*mtt^5*mWW^12*s^4*t + 5432088*ep^5*mtt^5*mWW^12*s^4*t + 3354112*ep^6*mtt^5*mWW^12*s^4*t - 1984*mtt^4*mWW^13*s^4*t - 20956*ep*mtt^4*mWW^13*s^4*t - 56460*ep^2*mtt^4*mWW^13*s^4*t + 55116*ep^3*mtt^4*mWW^13*s^4*t + 334188*ep^4*mtt^4*mWW^13*s^4*t + 223232*ep^5*mtt^4*mWW^13*s^4*t - 90064*ep^6*mtt^4*mWW^13*s^4*t + 756*mtt^3*mWW^14*s^4*t + 5262*ep*mtt^3*mWW^14*s^4*t - 4494*ep^2*mtt^3*mWW^14*s^4*t - 113914*ep^3*mtt^3*mWW^14*s^4*t - 311326*ep^4*mtt^3*mWW^14*s^4*t - 324044*ep^5*mtt^3*mWW^14*s^4*t - 112880*ep^6*mtt^3*mWW^14*s^4*t - 80*mtt^2*mWW^15*s^4*t + 54*ep*mtt^2*mWW^15*s^4*t + 6554*ep^2*mtt^2*mWW^15*s^4*t + 29818*ep^3*mtt^2*mWW^15*s^4*t + 48198*ep^4*mtt^2*mWW^15*s^4*t + 29192*ep^5*mtt^2*mWW^15*s^4*t + 3960*ep^6*mtt^2*mWW^15*s^4*t - 64*ep*mtt*mWW^16*s^4*t - 768*ep^2*mtt*mWW^16*s^4*t - 2176*ep^3*mtt*mWW^16*s^4*t - 1744*ep^4*mtt*mWW^16*s^4*t + 624*ep^5*mtt*mWW^16*s^4*t + 896*ep^6*mtt*mWW^16*s^4*t - 4*ep^2*mWW^17*s^4*t - 84*ep^3*mWW^17*s^4*t - 300*ep^4*mWW^17*s^4*t - 388*ep^5*mWW^17*s^4*t - 168*ep^6*mWW^17*s^4*t - 2520*ep*mtt^11*mWW^5*s^5*t - 18312*ep^2*mtt^11*mWW^5*s^5*t - 32088*ep^3*mtt^11*mWW^5*s^5*t + 27048*ep^4*mtt^11*mWW^5*s^5*t + 113232*ep^5*mtt^11*mWW^5*s^5*t + 73920*ep^6*mtt^11*mWW^5*s^5*t + 4620*mtt^10*mWW^6*s^5*t + 67382*ep*mtt^10*mWW^6*s^5*t + 248038*ep^2*mtt^10*mWW^6*s^5*t - 133602*ep^3*mtt^10*mWW^6*s^5*t - 2211538*ep^4*mtt^10*mWW^6*s^5*t - 3871364*ep^5*mtt^10*mWW^6*s^5*t - 2073456*ep^6*mtt^10*mWW^6*s^5*t - 26720*mtt^9*mWW^7*s^5*t - 336078*ep*mtt^9*mWW^7*s^5*t - 1038924*ep^2*mtt^9*mWW^7*s^5*t + 1565320*ep^3*mtt^9*mWW^7*s^5*t + 12778156*ep^4*mtt^9*mWW^7*s^5*t + 21006414*ep^5*mtt^9*mWW^7*s^5*t + 11021432*ep^6*mtt^9*mWW^7*s^5*t + 64200*mtt^8*mWW^8*s^5*t + 752192*ep*mtt^8*mWW^8*s^5*t + 2075836*ep^2*mtt^8*mWW^8*s^5*t - 4814344*ep^3*mtt^8*mWW^8*s^5*t - 31846588*ep^4*mtt^8*mWW^8*s^5*t - 51166480*ep^5*mtt^8*mWW^8*s^5*t - 26775552*ep^6*mtt^8*mWW^8*s^5*t - 81408*mtt^7*mWW^9*s^5*t - 898700*ep*mtt^7*mWW^9*s^5*t - 2188672*ep^2*mtt^7*mWW^9*s^5*t + 7496584*ep^3*mtt^7*mWW^9*s^5*t + 43003648*ep^4*mtt^7*mWW^9*s^5*t + 68249268*ep^5*mtt^7*mWW^9*s^5*t + 35949488*ep^6*mtt^7*mWW^9*s^5*t + 55872*mtt^6*mWW^10*s^5*t + 571556*ep*mtt^6*mWW^10*s^5*t + 1107044*ep^2*mtt^6*mWW^10*s^5*t - 6621104*ep^3*mtt^6*mWW^10*s^5*t - 32936844*ep^4*mtt^6*mWW^10*s^5*t - 51817420*ep^5*mtt^6*mWW^10*s^5*t - 27743808*ep^6*mtt^6*mWW^10*s^5*t - 16896*mtt^5*mWW^11*s^5*t - 144424*ep*mtt^5*mWW^11*s^5*t - 61836*ep^2*mtt^5*mWW^11*s^5*t + 3188528*ep^3*mtt^5*mWW^11*s^5*t + 13116428*ep^4*mtt^5*mWW^11*s^5*t + 20532920*ep^5*mtt^5*mWW^11*s^5*t + 11417248*ep^6*mtt^5*mWW^11*s^5*t - 1736*mtt^4*mWW^12*s^5*t - 30160*ep*mtt^4*mWW^12*s^5*t - 172316*ep^2*mtt^4*mWW^12*s^5*t - 548484*ep^3*mtt^4*mWW^12*s^5*t - 1427260*ep^4*mtt^4*mWW^12*s^5*t - 2478924*ep^5*mtt^4*mWW^12*s^5*t - 1698656*ep^6*mtt^4*mWW^12*s^5*t + 2624*mtt^3*mWW^13*s^5*t + 23748*ep*mtt^3*mWW^13*s^5*t + 39440*ep^2*mtt^3*mWW^13*s^5*t - 198000*ep^3*mtt^3*mWW^13*s^5*t - 715424*ep^4*mtt^3*mWW^13*s^5*t - 735604*ep^5*mtt^3*mWW^13*s^5*t - 207216*ep^6*mtt^3*mWW^13*s^5*t - 588*mtt^2*mWW^14*s^5*t - 2842*ep*mtt^2*mWW^14*s^5*t + 13694*ep^2*mtt^2*mWW^14*s^5*t + 114962*ep^3*mtt^2*mWW^14*s^5*t + 244022*ep^4*mtt^2*mWW^14*s^5*t + 191984*ep^5*mtt^2*mWW^14*s^5*t + 42800*ep^6*mtt^2*mWW^14*s^5*t + 32*mtt*mWW^15*s^5*t - 170*ep*mtt*mWW^15*s^5*t - 4144*ep^2*mtt*mWW^15*s^5*t - 18232*ep^3*mtt*mWW^15*s^5*t - 32192*ep^4*mtt*mWW^15*s^5*t - 24214*ep^5*mtt*mWW^15*s^5*t - 6168*ep^6*mtt*mWW^15*s^5*t + 16*ep*mWW^16*s^5*t + 152*ep^2*mWW^16*s^5*t + 460*ep^3*mWW^16*s^5*t + 544*ep^4*mWW^16*s^5*t + 188*ep^5*mWW^16*s^5*t - 32*ep^6*mWW^16*s^5*t + 5040*ep*mtt^10*mWW^5*s^6*t + 54768*ep^2*mtt^10*mWW^5*s^6*t + 227472*ep^3*mtt^10*mWW^5*s^6*t + 457968*ep^4*mtt^10*mWW^5*s^6*t + 450912*ep^5*mtt^10*mWW^5*s^6*t + 174720*ep^6*mtt^10*mWW^5*s^6*t - 6300*mtt^9*mWW^6*s^6*t - 95382*ep*mtt^9*mWW^6*s^6*t - 461286*ep^2*mtt^9*mWW^6*s^6*t - 745038*ep^3*mtt^9*mWW^6*s^6*t + 268338*ep^4*mtt^9*mWW^6*s^6*t + 1725444*ep^5*mtt^9*mWW^6*s^6*t + 1148784*ep^6*mtt^9*mWW^6*s^6*t + 32640*mtt^8*mWW^7*s^6*t + 412002*ep*mtt^8*mWW^7*s^6*t + 1493448*ep^2*mtt^8*mWW^7*s^6*t + 30660*ep^3*mtt^8*mWW^7*s^6*t - 9516728*ep^4*mtt^8*mWW^7*s^6*t - 17485750*ep^5*mtt^8*mWW^7*s^6*t - 9483872*ep^6*mtt^8*mWW^7*s^6*t - 68640*mtt^7*mWW^8*s^6*t - 800468*ep*mtt^7*mWW^8*s^6*t - 2429708*ep^2*mtt^7*mWW^8*s^6*t + 3114372*ep^3*mtt^7*mWW^8*s^6*t + 27331284*ep^4*mtt^7*mWW^8*s^6*t + 45297560*ep^5*mtt^7*mWW^8*s^6*t + 23870192*ep^6*mtt^7*mWW^8*s^6*t + 73232*mtt^6*mWW^9*s^6*t + 804484*ep*mtt^6*mWW^9*s^6*t + 2066564*ep^2*mtt^6*mWW^9*s^6*t - 5812016*ep^3*mtt^6*mWW^9*s^6*t - 35352940*ep^4*mtt^6*mWW^9*s^6*t - 56287372*ep^5*mtt^6*mWW^9*s^6*t - 29562608*ep^6*mtt^6*mWW^9*s^6*t - 38676*mtt^5*mWW^10*s^6*t - 391450*ep*mtt^5*mWW^10*s^6*t - 750362*ep^2*mtt^5*mWW^10*s^6*t + 4739222*ep^3*mtt^5*mWW^10*s^6*t + 23034918*ep^4*mtt^5*mWW^10*s^6*t + 35734684*ep^5*mtt^5*mWW^10*s^6*t + 18958096*ep^6*mtt^5*mWW^10*s^6*t + 5568*mtt^4*mWW^11*s^6*t + 37190*ep*mtt^4*mWW^11*s^6*t - 76890*ep^2*mtt^4*mWW^11*s^6*t - 1644226*ep^3*mtt^4*mWW^11*s^6*t - 6154526*ep^4*mtt^4*mWW^11*s^6*t - 9484716*ep^5*mtt^4*mWW^11*s^6*t - 5304144*ep^6*mtt^4*mWW^11*s^6*t + 3592*mtt^3*mWW^12*s^6*t + 40216*ep*mtt^3*mWW^12*s^6*t + 110920*ep^2*mtt^3*mWW^12*s^6*t - 93488*ep^3*mtt^3*mWW^12*s^6*t - 612232*ep^4*mtt^3*mWW^12*s^6*t - 475712*ep^5*mtt^3*mWW^12*s^6*t + 51152*ep^6*mtt^3*mWW^12*s^6*t - 1584*mtt^2*mWW^13*s^6*t - 12048*ep*mtt^2*mWW^13*s^6*t - 144*ep^2*mtt^2*mWW^13*s^6*t + 239316*ep^3*mtt^2*mWW^13*s^6*t + 683240*ep^4*mtt^2*mWW^13*s^6*t + 665828*ep^5*mtt^2*mWW^13*s^6*t + 197232*ep^6*mtt^2*mWW^13*s^6*t + 168*mtt*mWW^14*s^6*t + 332*ep*mtt*mWW^14*s^6*t - 8220*ep^2*mtt*mWW^14*s^6*t - 60540*ep^3*mtt*mWW^14*s^6*t - 148516*ep^4*mtt*mWW^14*s^6*t - 149880*ep^5*mtt*mWW^14*s^6*t - 52800*ep^6*mtt*mWW^14*s^6*t + 84*ep*mWW^15*s^6*t + 910*ep^2*mWW^15*s^6*t + 4266*ep^3*mWW^15*s^6*t + 9194*ep^4*mWW^15*s^6*t + 9002*ep^5*mWW^15*s^6*t + 3248*ep^6*mWW^15*s^6*t - 5040*ep*mtt^9*mWW^5*s^7*t - 60816*ep^2*mtt^9*mWW^5*s^7*t - 281904*ep^3*mtt^9*mWW^5*s^7*t - 628656*ep^4*mtt^9*mWW^5*s^7*t - 676704*ep^5*mtt^9*mWW^5*s^7*t - 282240*ep^6*mtt^9*mWW^5*s^7*t + 5460*mtt^8*mWW^6*s^7*t + 80962*ep*mtt^8*mWW^6*s^7*t + 418418*ep^2*mtt^8*mWW^6*s^7*t + 904890*ep^3*mtt^8*mWW^6*s^7*t + 674170*ep^4*mtt^8*mWW^6*s^7*t - 231532*ep^5*mtt^8*mWW^6*s^7*t - 373968*ep^6*mtt^8*mWW^6*s^7*t - 24928*mtt^7*mWW^7*s^7*t - 308238*ep*mtt^7*mWW^7*s^7*t - 1145878*ep^2*mtt^7*mWW^7*s^7*t - 380206*ep^3*mtt^7*mWW^7*s^7*t + 5819198*ep^4*mtt^7*mWW^7*s^7*t + 11167556*ep^5*mtt^7*mWW^7*s^7*t + 6096496*ep^6*mtt^7*mWW^7*s^7*t + 44640*mtt^6*mWW^8*s^7*t + 516804*ep*mtt^6*mWW^8*s^7*t + 1574132*ep^2*mtt^6*mWW^8*s^7*t - 1983812*ep^3*mtt^6*mWW^8*s^7*t - 17401124*ep^4*mtt^6*mWW^8*s^7*t - 28591168*ep^5*mtt^6*mWW^8*s^7*t - 14921760*ep^6*mtt^6*mWW^8*s^7*t - 37984*mtt^5*mWW^9*s^7*t - 421396*ep*mtt^5*mWW^9*s^7*t - 1072996*ep^2*mtt^5*mWW^9*s^7*t + 3402236*ep^3*mtt^5*mWW^9*s^7*t + 19654892*ep^4*mtt^5*mWW^9*s^7*t + 30661424*ep^5*mtt^5*mWW^9*s^7*t + 15852336*ep^6*mtt^5*mWW^9*s^7*t + 13140*mtt^4*mWW^10*s^7*t + 132394*ep*mtt^4*mWW^10*s^7*t + 232550*ep^2*mtt^4*mWW^10*s^7*t - 2050530*ep^3*mtt^4*mWW^10*s^7*t - 9390746*ep^4*mtt^4*mWW^10*s^7*t - 14232712*ep^5*mtt^4*mWW^10*s^7*t - 7434624*ep^6*mtt^4*mWW^10*s^7*t + 1344*mtt^3*mWW^11*s^7*t + 22442*ep*mtt^3*mWW^11*s^7*t + 88626*ep^2*mtt^3*mWW^11*s^7*t + 211586*ep^3*mtt^3*mWW^11*s^7*t + 611638*ep^4*mtt^3*mWW^11*s^7*t + 1219100*ep^5*mtt^3*mWW^11*s^7*t + 867344*ep^6*mtt^3*mWW^11*s^7*t - 2024*mtt^2*mWW^12*s^7*t - 19872*ep*mtt^2*mWW^12*s^7*t - 29832*ep^2*mtt^2*mWW^12*s^7*t + 266344*ep^3*mtt^2*mWW^12*s^7*t + 932352*ep^4*mtt^2*mWW^12*s^7*t + 991928*ep^5*mtt^2*mWW^12*s^7*t + 313952*ep^6*mtt^2*mWW^12*s^7*t + 352*mtt*mWW^13*s^7*t + 1768*ep*mtt*mWW^13*s^7*t - 6248*ep^2*mtt*mWW^13*s^7*t - 99424*ep^3*mtt*mWW^13*s^7*t - 297168*ep^4*mtt*mWW^13*s^7*t - 334384*ep^5*mtt*mWW^13*s^7*t - 127536*ep^6*mtt*mWW^13*s^7*t + 176*ep*mWW^14*s^7*t + 2044*ep^2*mWW^14*s^7*t + 10820*ep^3*mWW^14*s^7*t + 25444*ep^4*mWW^14*s^7*t + 26492*ep^5*mWW^14*s^7*t + 10000*ep^6*mWW^14*s^7*t + 2880*ep*mtt^8*mWW^5*s^8*t + 36480*ep^2*mtt^8*mWW^5*s^8*t + 176640*ep^3*mtt^8*mWW^5*s^8*t + 408000*ep^4*mtt^8*mWW^5*s^8*t + 451200*ep^5*mtt^8*mWW^5*s^8*t + 192000*ep^6*mtt^8*mWW^5*s^8*t - 2940*mtt^7*mWW^6*s^8*t - 41590*ep*mtt^7*mWW^6*s^8*t - 213446*ep^2*mtt^7*mWW^6*s^8*t - 486654*ep^3*mtt^7*mWW^6*s^8*t - 464926*ep^4*mtt^7*mWW^6*s^8*t - 75164*ep^5*mtt^7*mWW^6*s^8*t + 88560*ep^6*mtt^7*mWW^6*s^8*t + 11584*mtt^6*mWW^7*s^8*t + 139446*ep*mtt^6*mWW^7*s^8*t + 503814*ep^2*mtt^6*mWW^7*s^8*t + 85430*ep^3*mtt^6*mWW^7*s^8*t - 2821262*ep^4*mtt^6*mWW^7*s^8*t - 5207484*ep^5*mtt^6*mWW^7*s^8*t - 2788008*ep^6*mtt^6*mWW^7*s^8*t - 16968*mtt^5*mWW^8*s^8*t - 198416*ep*mtt^5*mWW^8*s^8*t - 585692*ep^2*mtt^5*mWW^8*s^8*t + 1022504*ep^3*mtt^5*mWW^8*s^8*t + 7498884*ep^4*mtt^5*mWW^8*s^8*t + 11929032*ep^5*mtt^5*mWW^8*s^8*t + 6099872*ep^6*mtt^5*mWW^8*s^8*t + 10432*mtt^4*mWW^9*s^8*t + 120068*ep*mtt^4*mWW^9*s^8*t + 298008*ep^2*mtt^4*mWW^9*s^8*t - 1232696*ep^3*mtt^4*mWW^9*s^8*t - 6521208*ep^4*mtt^4*mWW^9*s^8*t - 9865892*ep^5*mtt^4*mWW^9*s^8*t - 4984536*ep^6*mtt^4*mWW^9*s^8*t - 1228*mtt^3*mWW^10*s^8*t - 9158*ep*mtt^3*mWW^10*s^8*t - 5966*ep^2*mtt^3*mWW^10*s^8*t + 357658*ep^3*mtt^3*mWW^10*s^8*t + 1541882*ep^4*mtt^3*mWW^10*s^8*t + 2382604*ep^5*mtt^3*mWW^10*s^8*t + 1280992*ep^6*mtt^3*mWW^10*s^8*t - 1248*mtt^2*mWW^11*s^8*t - 15346*ep*mtt^2*mWW^11*s^8*t - 33322*ep^2*mtt^2*mWW^11*s^8*t + 145742*ep^3*mtt^2*mWW^11*s^8*t + 581730*ep^4*mtt^2*mWW^11*s^8*t + 622100*ep^5*mtt^2*mWW^11*s^8*t + 184216*ep^6*mtt^2*mWW^11*s^8*t + 368*mtt*mWW^12*s^8*t + 2572*ep*mtt*mWW^12*s^8*t + 560*ep^2*mtt*mWW^12*s^8*t - 85316*ep^3*mtt*mWW^12*s^8*t - 297216*ep^4*mtt*mWW^12*s^8*t - 356088*ep^5*mtt*mWW^12*s^8*t - 141104*ep^6*mtt*mWW^12*s^8*t + 184*ep*mWW^13*s^8*t + 2252*ep^2*mWW^13*s^8*t + 12724*ep^3*mWW^13*s^8*t + 31108*ep^4*mWW^13*s^8*t + 33164*ep^5*mWW^13*s^8*t + 12712*ep^6*mWW^13*s^8*t - 900*ep*mtt^7*mWW^5*s^9*t - 11724*ep^2*mtt^7*mWW^5*s^9*t - 58116*ep^3*mtt^7*mWW^5*s^9*t - 136644*ep^4*mtt^7*mWW^5*s^9*t - 153096*ep^5*mtt^7*mWW^5*s^9*t - 65760*ep^6*mtt^7*mWW^5*s^9*t + 900*mtt^6*mWW^6*s^9*t + 11982*ep*mtt^6*mWW^6*s^9*t + 58542*ep^2*mtt^6*mWW^6*s^9*t + 127350*ep^3*mtt^6*mWW^6*s^9*t + 112830*ep^4*mtt^6*mWW^6*s^9*t + 7548*ep^5*mtt^6*mWW^6*s^9*t - 28272*ep^6*mtt^6*mWW^6*s^9*t - 2976*mtt^5*mWW^7*s^9*t - 35010*ep*mtt^5*mWW^7*s^9*t - 119784*ep^2*mtt^5*mWW^7*s^9*t + 38452*ep^3*mtt^5*mWW^7*s^9*t + 888088*ep^4*mtt^5*mWW^7*s^9*t + 1526342*ep^5*mtt^5*mWW^7*s^9*t + 792536*ep^6*mtt^5*mWW^7*s^9*t + 3336*mtt^4*mWW^8*s^9*t + 41160*ep*mtt^4*mWW^8*s^9*t + 115972*ep^2*mtt^4*mWW^8*s^9*t - 306080*ep^3*mtt^4*mWW^8*s^9*t - 1860116*ep^4*mtt^4*mWW^8*s^9*t - 2838480*ep^5*mtt^4*mWW^8*s^9*t - 1412992*ep^6*mtt^4*mWW^8*s^9*t - 1152*mtt^3*mWW^9*s^9*t - 13580*ep*mtt^3*mWW^9*s^9*t - 33120*ep^2*mtt^3*mWW^9*s^9*t + 200232*ep^3*mtt^3*mWW^9*s^9*t + 978576*ep^4*mtt^3*mWW^9*s^9*t + 1446100*ep^5*mtt^3*mWW^9*s^9*t + 718688*ep^6*mtt^3*mWW^9*s^9*t - 300*mtt^2*mWW^10*s^9*t - 5126*ep*mtt^2*mWW^10*s^9*t - 12254*ep^2*mtt^2*mWW^10*s^9*t + 28250*ep^3*mtt^2*mWW^10*s^9*t + 115930*ep^4*mtt^2*mWW^10*s^9*t + 97276*ep^5*mtt^2*mWW^10*s^9*t + 7520*ep^6*mtt^2*mWW^10*s^9*t + 192*mtt*mWW^11*s^9*t + 1634*ep*mtt*mWW^11*s^9*t + 3124*ep^2*mtt*mWW^11*s^9*t - 36248*ep^3*mtt*mWW^11*s^9*t - 146244*ep^4*mtt*mWW^11*s^9*t - 183618*ep^5*mtt*mWW^11*s^9*t - 74584*ep^6*mtt*mWW^11*s^9*t + 96*ep*mWW^12*s^9*t + 1228*ep^2*mWW^12*s^9*t + 7248*ep^3*mWW^12*s^9*t + 18140*ep^4*mWW^12*s^9*t + 19592*ep^5*mWW^12*s^9*t + 7568*ep^6*mWW^12*s^9*t + 120*ep*mtt^6*mWW^5*s^10*t + 1592*ep^2*mtt^6*mWW^5*s^10*t + 8008*ep^3*mtt^6*mWW^5*s^10*t + 19032*ep^4*mtt^6*mWW^5*s^10*t + 21488*ep^5*mtt^6*mWW^5*s^10*t + 9280*ep^6*mtt^6*mWW^5*s^10*t - 120*mtt^5*mWW^6*s^10*t - 1492*ep*mtt^5*mWW^6*s^10*t - 6708*ep^2*mtt^5*mWW^6*s^10*t - 12668*ep^3*mtt^5*mWW^6*s^10*t - 6892*ep^4*mtt^5*mWW^6*s^10*t + 6504*ep^5*mtt^5*mWW^6*s^10*t + 6496*ep^6*mtt^5*mWW^6*s^10*t + 320*mtt^4*mWW^7*s^10*t + 3728*ep*mtt^4*mWW^7*s^10*t + 11994*ep^2*mtt^4*mWW^7*s^10*t - 13470*ep^3*mtt^4*mWW^7*s^10*t - 126226*ep^4*mtt^4*mWW^7*s^10*t - 203754*ep^5*mtt^4*mWW^7*s^10*t - 102752*ep^6*mtt^4*mWW^7*s^10*t - 240*mtt^3*mWW^8*s^10*t - 3476*ep*mtt^3*mWW^8*s^10*t - 9120*ep^2*mtt^3*mWW^8*s^10*t + 36788*ep^3*mtt^3*mWW^8*s^10*t + 189248*ep^4*mtt^3*mWW^8*s^10*t + 274016*ep^5*mtt^3*mWW^8*s^10*t + 131472*ep^6*mtt^3*mWW^8*s^10*t - 444*ep*mtt^2*mWW^9*s^10*t - 716*ep^2*mtt^2*mWW^9*s^10*t - 1712*ep^3*mtt^2*mWW^9*s^10*t - 13492*ep^4*mtt^2*mWW^9*s^10*t - 28996*ep^5*mtt^2*mWW^9*s^10*t - 18672*ep^6*mtt^2*mWW^9*s^10*t + 40*mtt*mWW^10*s^10*t + 392*ep*mtt*mWW^10*s^10*t + 1156*ep^2*mtt*mWW^10*s^10*t - 5896*ep^3*mtt*mWW^10*s^10*t - 28164*ep^4*mtt*mWW^10*s^10*t - 36888*ep^5*mtt*mWW^10*s^10*t - 15280*ep^6*mtt*mWW^10*s^10*t + 20*ep*mWW^11*s^10*t + 266*ep^2*mWW^11*s^10*t + 1622*ep^3*mWW^11*s^10*t + 4126*ep^4*mWW^11*s^10*t + 4494*ep^5*mWW^11*s^10*t + 1744*ep^6*mWW^11*s^10*t + 60*ep*mtt^16*mWW^4*t^2 + 1012*ep^2*mtt^16*mWW^4*t^2 + 5948*ep^3*mtt^16*mWW^4*t^2 + 15612*ep^4*mtt^16*mWW^4*t^2 + 18808*ep^5*mtt^16*mWW^4*t^2 + 8480*ep^6*mtt^16*mWW^4*t^2 - 508*ep*mtt^15*mWW^5*t^2 - 8524*ep^2*mtt^15*mWW^5*t^2 - 50092*ep^3*mtt^15*mWW^5*t^2 - 131908*ep^4*mtt^15*mWW^5*t^2 - 159784*ep^5*mtt^15*mWW^5*t^2 - 72544*ep^6*mtt^15*mWW^5*t^2 + 1888*ep*mtt^14*mWW^6*t^2 + 31592*ep^2*mtt^14*mWW^6*t^2 + 186000*ep^3*mtt^14*mWW^6*t^2 + 492408*ep^4*mtt^14*mWW^6*t^2 + 601040*ep^5*mtt^14*mWW^6*t^2 + 275392*ep^6*mtt^14*mWW^6*t^2 - 4016*ep*mtt^13*mWW^7*t^2 - 67216*ep^2*mtt^13*mWW^7*t^2 - 397568*ep^3*mtt^13*mWW^7*t^2 - 1061184*ep^4*mtt^13*mWW^7*t^2 - 1309184*ep^5*mtt^13*mWW^7*t^2 - 607232*ep^6*mtt^13*mWW^7*t^2 + 5320*ep*mtt^12*mWW^8*t^2 + 89432*ep^2*mtt^12*mWW^8*t^2 + 533624*ep^3*mtt^12*mWW^8*t^2 + 1442616*ep^4*mtt^12*mWW^8*t^2 + 1807344*ep^5*mtt^12*mWW^8*t^2 + 852544*ep^6*mtt^12*mWW^8*t^2 - 4424*ep*mtt^11*mWW^9*t^2 - 75208*ep^2*mtt^11*mWW^9*t^2 - 456120*ep^3*mtt^11*mWW^9*t^2 - 1259496*ep^4*mtt^11*mWW^9*t^2 - 1616272*ep^5*mtt^11*mWW^9*t^2 - 781760*ep^6*mtt^11*mWW^9*t^2 + 2128*ep*mtt^10*mWW^10*t^2 + 37184*ep^2*mtt^10*mWW^10*t^2 + 233632*ep^3*mtt^10*mWW^10*t^2 + 673008*ep^4*mtt^10*mWW^10*t^2 + 902944*ep^5*mtt^10*mWW^10*t^2 + 456064*ep^6*mtt^10*mWW^10*t^2 - 368*ep*mtt^9*mWW^11*t^2 - 7312*ep^2*mtt^9*mWW^11*t^2 - 52960*ep^3*mtt^9*mWW^11*t^2 - 175968*ep^4*mtt^9*mWW^11*t^2 - 267840*ep^5*mtt^9*mWW^11*t^2 - 150272*ep^6*mtt^9*mWW^11*t^2 - 164*ep*mtt^8*mWW^12*t^2 - 2284*ep^2*mtt^8*mWW^12*t^2 - 9492*ep^3*mtt^8*mWW^12*t^2 - 10836*ep^4*mtt^8*mWW^12*t^2 + 8024*ep^5*mtt^8*mWW^12*t^2 + 14752*ep^6*mtt^8*mWW^12*t^2 + 100*ep*mtt^7*mWW^13*t^2 + 1588*ep^2*mtt^7*mWW^13*t^2 + 8516*ep^3*mtt^7*mWW^13*t^2 + 19404*ep^4*mtt^7*mWW^13*t^2 + 18936*ep^5*mtt^7*mWW^13*t^2 + 6176*ep^6*mtt^7*mWW^13*t^2 - 16*ep*mtt^6*mWW^14*t^2 - 264*ep^2*mtt^6*mWW^14*t^2 - 1488*ep^3*mtt^6*mWW^14*t^2 - 3656*ep^4*mtt^6*mWW^14*t^2 - 4016*ep^5*mtt^6*mWW^14*t^2 - 1600*ep^6*mtt^6*mWW^14*t^2 - 324*ep*mtt^15*mWW^4*s*t^2 - 6516*ep^2*mtt^15*mWW^4*s*t^2 - 41604*ep^3*mtt^15*mWW^4*s*t^2 - 114156*ep^4*mtt^15*mWW^4*s*t^2 - 141240*ep^5*mtt^15*mWW^4*s*t^2 - 64800*ep^6*mtt^15*mWW^4*s*t^2 - 60*mtt^14*mWW^5*s*t^2 + 1170*ep*mtt^14*mWW^5*s*t^2 + 39578*ep^2*mtt^14*mWW^5*s*t^2 + 280682*ep^3*mtt^14*mWW^5*s*t^2 + 806250*ep^4*mtt^14*mWW^5*s*t^2 + 1026476*ep^5*mtt^14*mWW^5*s*t^2 + 481424*ep^6*mtt^14*mWW^5*s*t^2 + 448*mtt^13*mWW^6*s*t^2 + 1842*ep*mtt^13*mWW^6*s*t^2 - 84550*ep^2*mtt^13*mWW^6*s*t^2 - 753942*ep^3*mtt^13*mWW^6*s*t^2 - 2347202*ep^4*mtt^13*mWW^6*s*t^2 - 3129236*ep^5*mtt^13*mWW^6*s*t^2 - 1518000*ep^6*mtt^13*mWW^6*s*t^2 - 1440*mtt^12*mWW^7*s*t^2 - 18384*ep*mtt^12*mWW^7*s*t^2 + 29204*ep^2*mtt^12*mWW^7*s*t^2 + 897928*ep^3*mtt^12*mWW^7*s*t^2 + 3398124*ep^4*mtt^12*mWW^7*s*t^2 + 4966456*ep^5*mtt^12*mWW^7*s*t^2 + 2560032*ep^6*mtt^12*mWW^7*s*t^2 + 2576*mtt^11*mWW^8*s*t^2 + 46720*ep*mtt^11*mWW^8*s*t^2 + 205016*ep^2*mtt^11*mWW^8*s*t^2 - 23344*ep^3*mtt^11*mWW^8*s*t^2 - 1833736*ep^4*mtt^11*mWW^8*s*t^2 - 3726432*ep^5*mtt^11*mWW^8*s*t^2 - 2254080*ep^6*mtt^11*mWW^8*s*t^2 - 2744*mtt^10*mWW^9*s*t^2 - 63124*ep*mtt^10*mWW^9*s*t^2 - 452556*ep^2*mtt^10*mWW^9*s*t^2 - 1373124*ep^3*mtt^10*mWW^9*s*t^2 - 1725180*ep^4*mtt^10*mWW^9*s*t^2 - 432952*ep^5*mtt^10*mWW^9*s*t^2 + 445920*ep^6*mtt^10*mWW^9*s*t^2 + 1680*mtt^9*mWW^10*s*t^2 + 49884*ep*mtt^9*mWW^10*s*t^2 + 464612*ep^2*mtt^9*mWW^10*s*t^2 + 1930876*ep^3*mtt^9*mWW^10*s*t^2 + 3877116*ep^4*mtt^9*mWW^10*s*t^2 + 3595912*ep^5*mtt^9*mWW^10*s*t^2 + 1185120*ep^6*mtt^9*mWW^10*s*t^2 - 448*mtt^8*mWW^11*s*t^2 - 21752*ep*mtt^8*mWW^11*s*t^2 - 262360*ep^2*mtt^8*mWW^11*s*t^2 - 1312648*ep^3*mtt^8*mWW^11*s*t^2 - 3089368*ep^4*mtt^8*mWW^11*s*t^2 - 3379104*ep^5*mtt^8*mWW^11*s*t^2 - 1370880*ep^6*mtt^8*mWW^11*s*t^2 - 80*mtt^7*mWW^12*s*t^2 + 3284*ep*mtt^7*mWW^12*s*t^2 + 71436*ep^2*mtt^7*mWW^12*s*t^2 + 451332*ep^3*mtt^7*mWW^12*s*t^2 + 1226436*ep^4*mtt^7*mWW^12*s*t^2 + 1503224*ep^5*mtt^7*mWW^12*s*t^2 + 678048*ep^6*mtt^7*mWW^12*s*t^2 + 84*mtt^6*mWW^13*s*t^2 + 1170*ep*mtt^6*mWW^13*s*t^2 + 194*ep^2*mtt^6*mWW^13*s*t^2 - 42326*ep^3*mtt^6*mWW^13*s*t^2 - 178974*ep^4*mtt^6*mWW^13*s*t^2 - 276308*ep^5*mtt^6*mWW^13*s*t^2 - 146160*ep^6*mtt^6*mWW^13*s*t^2 - 16*mtt^5*mWW^14*s*t^2 - 542*ep*mtt^5*mWW^14*s*t^2 - 4878*ep^2*mtt^5*mWW^14*s*t^2 - 18102*ep^3*mtt^5*mWW^14*s*t^2 - 29194*ep^4*mtt^5*mWW^14*s*t^2 - 17108*ep^5*mtt^5*mWW^14*s*t^2 - 560*ep^6*mtt^5*mWW^14*s*t^2 + 56*ep*mtt^4*mWW^15*s*t^2 + 820*ep^2*mtt^4*mWW^15*s*t^2 + 4272*ep^3*mtt^4*mWW^15*s*t^2 + 9884*ep^4*mtt^4*mWW^15*s*t^2 + 10312*ep^5*mtt^4*mWW^15*s*t^2 + 3936*ep^6*mtt^4*mWW^15*s*t^2 + 504*ep*mtt^14*mWW^4*s^2*t^2 + 16536*ep^2*mtt^14*mWW^4*s^2*t^2 + 122424*ep^3*mtt^14*mWW^4*s^2*t^2 + 359016*ep^4*mtt^14*mWW^4*s^2*t^2 + 460560*ep^5*mtt^14*mWW^4*s^2*t^2 + 216000*ep^6*mtt^14*mWW^4*s^2*t^2 + 504*mtt^13*mWW^5*s^2*t^2 + 6276*ep*mtt^13*mWW^5*s^2*t^2 - 47736*ep^2*mtt^13*mWW^5*s^2*t^2 - 637352*ep^3*mtt^13*mWW^5*s^2*t^2 - 2167200*ep^4*mtt^13*mWW^5*s^2*t^2 - 2982444*ep^5*mtt^13*mWW^5*s^2*t^2 - 1462448*ep^6*mtt^13*mWW^5*s^2*t^2 - 2932*mtt^12*mWW^6*s^2*t^2 - 51562*ep*mtt^12*mWW^6*s^2*t^2 - 124126*ep^2*mtt^12*mWW^6*s^2*t^2 + 894138*ep^3*mtt^12*mWW^6*s^2*t^2 + 4589810*ep^4*mtt^12*mWW^6*s^2*t^2 + 7272000*ep^5*mtt^12*mWW^6*s^2*t^2 + 3862112*ep^6*mtt^12*mWW^6*s^2*t^2 + 6296*mtt^11*mWW^7*s^2*t^2 + 143734*ep*mtt^11*mWW^7*s^2*t^2 + 835360*ep^2*mtt^11*mWW^7*s^2*t^2 + 1405658*ep^3*mtt^11*mWW^7*s^2*t^2 - 1337920*ep^4*mtt^11*mWW^7*s^2*t^2 - 5744344*ep^5*mtt^11*mWW^7*s^2*t^2 - 4065504*ep^6*mtt^11*mWW^7*s^2*t^2 - 4296*mtt^10*mWW^8*s^2*t^2 - 193008*ep*mtt^10*mWW^8*s^2*t^2 - 1815576*ep^2*mtt^10*mWW^8*s^2*t^2 - 6995180*ep^3*mtt^10*mWW^8*s^2*t^2 - 12442236*ep^4*mtt^10*mWW^8*s^2*t^2 - 9581856*ep^5*mtt^10*mWW^8*s^2*t^2 - 2199488*ep^6*mtt^10*mWW^8*s^2*t^2 - 5672*mtt^9*mWW^9*s^2*t^2 + 110680*ep*mtt^9*mWW^9*s^2*t^2 + 2155096*ep^2*mtt^9*mWW^9*s^2*t^2 + 11836108*ep^3*mtt^9*mWW^9*s^2*t^2 + 28283588*ep^4*mtt^9*mWW^9*s^2*t^2 + 30568288*ep^5*mtt^9*mWW^9*s^2*t^2 + 12110912*ep^6*mtt^9*mWW^9*s^2*t^2 + 14096*mtt^8*mWW^10*s^2*t^2 + 22996*ep*mtt^8*mWW^10*s^2*t^2 - 1549524*ep^2*mtt^8*mWW^10*s^2*t^2 - 11434936*ep^3*mtt^8*mWW^10*s^2*t^2 - 31540072*ep^4*mtt^8*mWW^10*s^2*t^2 - 37997960*ep^5*mtt^8*mWW^10*s^2*t^2 - 16697760*ep^6*mtt^8*mWW^10*s^2*t^2 - 12168*mtt^7*mWW^11*s^2*t^2 - 68868*ep*mtt^7*mWW^11*s^2*t^2 + 697320*ep^2*mtt^7*mWW^11*s^2*t^2 + 6844960*ep^3*mtt^7*mWW^11*s^2*t^2 + 20887764*ep^4*mtt^7*mWW^11*s^2*t^2 + 26979432*ep^5*mtt^7*mWW^11*s^2*t^2 + 12596320*ep^6*mtt^7*mWW^11*s^2*t^2 + 4744*mtt^6*mWW^12*s^2*t^2 + 33136*ep*mtt^6*mWW^12*s^2*t^2 - 203120*ep^2*mtt^6*mWW^12*s^2*t^2 - 2457548*ep^3*mtt^6*mWW^12*s^2*t^2 - 8125900*ep^4*mtt^6*mWW^12*s^2*t^2 - 11191256*ep^5*mtt^6*mWW^12*s^2*t^2 - 5535136*ep^6*mtt^6*mWW^12*s^2*t^2 - 304*mtt^5*mWW^13*s^2*t^2 - 1772*ep*mtt^5*mWW^13*s^2*t^2 + 37056*ep^2*mtt^5*mWW^13*s^2*t^2 + 403580*ep^3*mtt^5*mWW^13*s^2*t^2 + 1479596*ep^4*mtt^5*mWW^13*s^2*t^2 + 2288716*ep^5*mtt^5*mWW^13*s^2*t^2 + 1254768*ep^6*mtt^5*mWW^13*s^2*t^2 - 348*mtt^4*mWW^14*s^2*t^2 - 2394*ep*mtt^4*mWW^14*s^2*t^2 + 3138*ep^2*mtt^4*mWW^14*s^2*t^2 + 50238*ep^3*mtt^4*mWW^14*s^2*t^2 + 91926*ep^4*mtt^4*mWW^14*s^2*t^2 + 8232*ep^5*mtt^4*mWW^14*s^2*t^2 - 52032*ep^6*mtt^4*mWW^14*s^2*t^2 + 80*mtt^3*mWW^15*s^2*t^2 + 158*ep*mtt^3*mWW^15*s^2*t^2 - 5800*ep^2*mtt^3*mWW^15*s^2*t^2 - 38042*ep^3*mtt^3*mWW^15*s^2*t^2 - 90468*ep^4*mtt^3*mWW^15*s^2*t^2 - 90896*ep^5*mtt^3*mWW^15*s^2*t^2 - 31872*ep^6*mtt^3*mWW^15*s^2*t^2 + 120*ep*mtt^2*mWW^16*s^2*t^2 + 1376*ep^2*mtt^2*mWW^16*s^2*t^2 + 5952*ep^3*mtt^2*mWW^16*s^2*t^2 + 12096*ep^4*mtt^2*mWW^16*s^2*t^2 + 11528*ep^5*mtt^2*mWW^16*s^2*t^2 + 4128*ep^6*mtt^2*mWW^16*s^2*t^2 + 432*ep*mtt^13*mWW^4*s^3*t^2 - 19152*ep^2*mtt^13*mWW^4*s^3*t^2 - 195408*ep^3*mtt^13*mWW^4*s^3*t^2 - 635952*ep^4*mtt^13*mWW^4*s^3*t^2 - 856800*ep^5*mtt^13*mWW^4*s^3*t^2 - 412800*ep^6*mtt^13*mWW^4*s^3*t^2 - 1776*mtt^12*mWW^5*s^3*t^2 - 33080*ep*mtt^12*mWW^5*s^3*t^2 - 52884*ep^2*mtt^12*mWW^5*s^3*t^2 + 825324*ep^3*mtt^12*mWW^5*s^3*t^2 + 3701572*ep^4*mtt^12*mWW^5*s^3*t^2 + 5581404*ep^5*mtt^12*mWW^5*s^3*t^2 + 2860080*ep^6*mtt^12*mWW^5*s^3*t^2 + 6764*mtt^11*mWW^6*s^3*t^2 + 149074*ep*mtt^11*mWW^6*s^3*t^2 + 680082*ep^2*mtt^11*mWW^6*s^3*t^2 - 124786*ep^3*mtt^11*mWW^6*s^3*t^2 - 6113254*ep^4*mtt^11*mWW^6*s^3*t^2 - 11873936*ep^5*mtt^11*mWW^6*s^3*t^2 - 6848232*ep^6*mtt^11*mWW^6*s^3*t^2 - 176*mtt^10*mWW^7*s^3*t^2 - 198578*ep*mtt^10*mWW^7*s^3*t^2 - 1899962*ep^2*mtt^10*mWW^7*s^3*t^2 - 6240096*ep^3*mtt^10*mWW^7*s^3*t^2 - 7655382*ep^4*mtt^10*mWW^7*s^3*t^2 - 1092654*ep^5*mtt^10*mWW^7*s^3*t^2 + 2619248*ep^6*mtt^10*mWW^7*s^3*t^2 - 41584*mtt^9*mWW^8*s^3*t^2 - 143860*ep*mtt^9*mWW^8*s^3*t^2 + 2492362*ep^2*mtt^9*mWW^8*s^3*t^2 + 18599200*ep^3*mtt^9*mWW^8*s^3*t^2 + 47694146*ep^4*mtt^9*mWW^8*s^3*t^2 + 52089432*ep^5*mtt^9*mWW^8*s^3*t^2 + 20329960*ep^6*mtt^9*mWW^8*s^3*t^2 + 97776*mtt^8*mWW^9*s^3*t^2 + 734948*ep*mtt^8*mWW^9*s^3*t^2 - 1689446*ep^2*mtt^8*mWW^9*s^3*t^2 - 28299448*ep^3*mtt^8*mWW^9*s^3*t^2 - 88936730*ep^4*mtt^8*mWW^9*s^3*t^2 - 111662228*ep^5*mtt^8*mWW^9*s^3*t^2 - 49740360*ep^6*mtt^8*mWW^9*s^3*t^2 - 108440*mtt^7*mWW^10*s^3*t^2 - 923376*ep*mtt^7*mWW^10*s^3*t^2 + 637102*ep^2*mtt^7*mWW^10*s^3*t^2 + 26662584*ep^3*mtt^7*mWW^10*s^3*t^2 + 92191718*ep^4*mtt^7*mWW^10*s^3*t^2 + 122895692*ep^5*mtt^7*mWW^10*s^3*t^2 + 57667144*ep^6*mtt^7*mWW^10*s^3*t^2 + 64016*mtt^6*mWW^11*s^3*t^2 + 549112*ep*mtt^6*mWW^11*s^3*t^2 - 341414*ep^2*mtt^6*mWW^11*s^3*t^2 - 16081264*ep^3*mtt^6*mWW^11*s^3*t^2 - 57508882*ep^4*mtt^6*mWW^11*s^3*t^2 - 79477560*ep^5*mtt^6*mWW^11*s^3*t^2 - 38710376*ep^6*mtt^6*mWW^11*s^3*t^2 - 16944*mtt^5*mWW^12*s^3*t^2 - 130276*ep*mtt^5*mWW^12*s^3*t^2 + 325582*ep^2*mtt^5*mWW^12*s^3*t^2 + 5835908*ep^3*mtt^5*mWW^12*s^3*t^2 + 20492966*ep^4*mtt^5*mWW^12*s^3*t^2 + 29248332*ep^5*mtt^5*mWW^12*s^3*t^2 + 14896648*ep^6*mtt^5*mWW^12*s^3*t^2 - 896*mtt^4*mWW^13*s^3*t^2 - 14684*ep*mtt^4*mWW^13*s^3*t^2 - 145618*ep^2*mtt^4*mWW^13*s^3*t^2 - 903484*ep^3*mtt^4*mWW^13*s^3*t^2 - 3011366*ep^4*mtt^4*mWW^13*s^3*t^2 - 4742168*ep^5*mtt^4*mWW^13*s^3*t^2 - 2717064*ep^6*mtt^4*mWW^13*s^3*t^2 + 1484*mtt^3*mWW^14*s^3*t^2 + 10766*ep*mtt^3*mWW^14*s^3*t^2 + 792*ep^2*mtt^3*mWW^14*s^3*t^2 - 157398*ep^3*mtt^3*mWW^14*s^3*t^2 - 398888*ep^4*mtt^3*mWW^14*s^3*t^2 - 286348*ep^5*mtt^3*mWW^14*s^3*t^2 - 5504*ep^6*mtt^3*mWW^14*s^3*t^2 - 224*mtt^2*mWW^15*s^3*t^2 - 278*ep*mtt^2*mWW^15*s^3*t^2 + 15016*ep^2*mtt^2*mWW^15*s^3*t^2 + 90048*ep^3*mtt^2*mWW^15*s^3*t^2 + 203200*ep^4*mtt^2*mWW^15*s^3*t^2 + 199078*ep^5*mtt^2*mWW^15*s^3*t^2 + 69272*ep^6*mtt^2*mWW^15*s^3*t^2 - 200*ep*mtt*mWW^16*s^3*t^2 - 2464*ep^2*mtt*mWW^16*s^3*t^2 - 11204*ep^3*mtt*mWW^16*s^3*t^2 - 23184*ep^4*mtt*mWW^16*s^3*t^2 - 22260*ep^5*mtt*mWW^16*s^3*t^2 - 8016*ep^6*mtt*mWW^16*s^3*t^2 + 4*ep^2*mWW^17*s^3*t^2 + 24*ep^3*mWW^17*s^3*t^2 + 36*ep^4*mWW^17*s^3*t^2 + 16*ep^5*mWW^17*s^3*t^2 - 2520*ep*mtt^12*mWW^4*s^4*t^2 + 5880*ep^2*mtt^12*mWW^4*s^4*t^2 + 185640*ep^3*mtt^12*mWW^4*s^4*t^2 + 709800*ep^4*mtt^12*mWW^4*s^4*t^2 + 1016400*ep^5*mtt^12*mWW^4*s^4*t^2 + 504000*ep^6*mtt^12*mWW^4*s^4*t^2 + 3360*mtt^11*mWW^5*s^4*t^2 + 64232*ep*mtt^11*mWW^5*s^4*t^2 + 172284*ep^2*mtt^11*mWW^5*s^4*t^2 - 989380*ep^3*mtt^11*mWW^5*s^4*t^2 - 5253724*ep^4*mtt^11*mWW^5*s^4*t^2 - 8230740*ep^5*mtt^11*mWW^5*s^4*t^2 - 4277392*ep^6*mtt^11*mWW^5*s^4*t^2 - 3748*mtt^10*mWW^6*s^4*t^2 - 149478*ep*mtt^10*mWW^6*s^4*t^2 - 708302*ep^2*mtt^10*mWW^6*s^4*t^2 + 771306*ep^3*mtt^10*mWW^6*s^4*t^2 + 9686874*ep^4*mtt^10*mWW^6*s^4*t^2 + 18007468*ep^5*mtt^10*mWW^6*s^4*t^2 + 10275688*ep^6*mtt^10*mWW^6*s^4*t^2 - 48480*mtt^9*mWW^7*s^4*t^2 - 290494*ep*mtt^9*mWW^7*s^4*t^2 + 506076*ep^2*mtt^9*mWW^7*s^4*t^2 + 6598632*ep^3*mtt^9*mWW^7*s^4*t^2 + 14703228*ep^4*mtt^9*mWW^7*s^4*t^2 + 10990006*ep^5*mtt^9*mWW^7*s^4*t^2 + 1516056*ep^6*mtt^9*mWW^7*s^4*t^2 + 184168*mtt^8*mWW^8*s^4*t^2 + 1646176*ep*mtt^8*mWW^8*s^4*t^2 + 1592860*ep^2*mtt^8*mWW^8*s^4*t^2 - 23955924*ep^3*mtt^8*mWW^8*s^4*t^2 - 88088132*ep^4*mtt^8*mWW^8*s^4*t^2 - 112857188*ep^5*mtt^8*mWW^8*s^4*t^2 - 49568920*ep^6*mtt^8*mWW^8*s^4*t^2 - 296360*mtt^7*mWW^9*s^4*t^2 - 2804428*ep*mtt^7*mWW^9*s^4*t^2 - 3513302*ep^2*mtt^7*mWW^9*s^4*t^2 + 39666264*ep^3*mtt^7*mWW^9*s^4*t^2 + 159114230*ep^4*mtt^7*mWW^9*s^4*t^2 + 217630372*ep^5*mtt^7*mWW^9*s^4*t^2 + 101902184*ep^6*mtt^7*mWW^9*s^4*t^2 + 255096*mtt^6*mWW^10*s^4*t^2 + 2397536*ep*mtt^6*mWW^10*s^4*t^2 + 2601788*ep^2*mtt^6*mWW^10*s^4*t^2 - 38256000*ep^3*mtt^6*mWW^10*s^4*t^2 - 153695928*ep^4*mtt^6*mWW^10*s^4*t^2 - 215643020*ep^5*mtt^6*mWW^10*s^4*t^2 - 104174888*ep^6*mtt^6*mWW^10*s^4*t^2 - 115552*mtt^5*mWW^11*s^4*t^2 - 1026788*ep*mtt^5*mWW^11*s^4*t^2 - 383646*ep^2*mtt^5*mWW^11*s^4*t^2 + 22102088*ep^3*mtt^5*mWW^11*s^4*t^2 + 84571322*ep^4*mtt^5*mWW^11*s^4*t^2 + 120268496*ep^5*mtt^5*mWW^11*s^4*t^2 + 59801752*ep^6*mtt^5*mWW^11*s^4*t^2 + 19080*mtt^4*mWW^12*s^4*t^2 + 133656*ep*mtt^4*mWW^12*s^4*t^2 - 469864*ep^2*mtt^4*mWW^12*s^4*t^2 - 6932180*ep^3*mtt^4*mWW^12*s^4*t^2 - 24024328*ep^4*mtt^4*mWW^12*s^4*t^2 - 34692756*ep^5*mtt^4*mWW^12*s^4*t^2 - 18051528*ep^6*mtt^4*mWW^12*s^4*t^2 + 4152*mtt^3*mWW^13*s^4*t^2 + 44236*ep*mtt^3*mWW^13*s^4*t^2 + 194562*ep^2*mtt^3*mWW^13*s^4*t^2 + 602764*ep^3*mtt^3*mWW^13*s^4*t^2 + 1692134*ep^4*mtt^3*mWW^13*s^4*t^2 + 2925216*ep^5*mtt^3*mWW^13*s^4*t^2 + 1892232*ep^6*mtt^3*mWW^13*s^4*t^2 - 1860*mtt^2*mWW^14*s^4*t^2 - 11890*ep*mtt^2*mWW^14*s^4*t^2 + 15554*ep^2*mtt^2*mWW^14*s^4*t^2 + 282374*ep^3*mtt^2*mWW^14*s^4*t^2 + 746614*ep^4*mtt^2*mWW^14*s^4*t^2 + 736704*ep^5*mtt^2*mWW^14*s^4*t^2 + 230752*ep^6*mtt^2*mWW^14*s^4*t^2 + 144*mtt*mWW^15*s^4*t^2 - 326*ep*mtt*mWW^15*s^4*t^2 - 14950*ep^2*mtt*mWW^15*s^4*t^2 - 80464*ep^3*mtt*mWW^15*s^4*t^2 - 172342*ep^4*mtt*mWW^15*s^4*t^2 - 160886*ep^5*mtt*mWW^15*s^4*t^2 - 53520*ep^6*mtt*mWW^15*s^4*t^2 + 88*ep*mWW^16*s^4*t^2 + 1060*ep^2*mWW^16*s^4*t^2 + 4880*ep^3*mWW^16*s^4*t^2 + 10252*ep^4*mWW^16*s^4*t^2 + 9928*ep^5*mWW^16*s^4*t^2 + 3584*ep^6*mWW^16*s^4*t^2 + 3528*ep*mtt^11*mWW^4*s^5*t^2 + 6888*ep^2*mtt^11*mWW^4*s^5*t^2 - 122808*ep^3*mtt^11*mWW^4*s^5*t^2 - 559272*ep^4*mtt^11*mWW^4*s^5*t^2 - 840336*ep^5*mtt^11*mWW^4*s^5*t^2 - 423360*ep^6*mtt^11*mWW^4*s^5*t^2 - 3528*mtt^10*mWW^5*s^5*t^2 - 61572*ep*mtt^10*mWW^5*s^5*t^2 - 88704*ep^2*mtt^10*mWW^5*s^5*t^2 + 1553440*ep^3*mtt^10*mWW^5*s^5*t^2 + 6805848*ep^4*mtt^10*mWW^5*s^5*t^2 + 10121412*ep^5*mtt^10*mWW^5*s^5*t^2 + 5121424*ep^6*mtt^10*mWW^5*s^5*t^2 - 11812*mtt^9*mWW^6*s^5*t^2 - 54082*ep*mtt^9*mWW^6*s^5*t^2 - 385978*ep^2*mtt^9*mWW^6*s^5*t^2 - 3953726*ep^3*mtt^9*mWW^6*s^5*t^2 - 15145234*ep^4*mtt^9*mWW^6*s^5*t^2 - 23167776*ep^5*mtt^9*mWW^6*s^5*t^2 - 12284112*ep^6*mtt^9*mWW^6*s^5*t^2 + 126104*mtt^8*mWW^7*s^5*t^2 + 1197538*ep*mtt^8*mWW^7*s^5*t^2 + 3148906*ep^2*mtt^8*mWW^7*s^5*t^2 - 1363110*ep^3*mtt^8*mWW^7*s^5*t^2 - 15902346*ep^4*mtt^8*mWW^7*s^5*t^2 - 19964228*ep^5*mtt^8*mWW^7*s^5*t^2 - 7148128*ep^6*mtt^8*mWW^7*s^5*t^2 - 331480*mtt^7*mWW^8*s^5*t^2 - 3276528*ep*mtt^7*mWW^8*s^5*t^2 - 7246766*ep^2*mtt^7*mWW^8*s^5*t^2 + 21108466*ep^3*mtt^7*mWW^8*s^5*t^2 + 109475654*ep^4*mtt^7*mWW^8*s^5*t^2 + 153981590*ep^5*mtt^7*mWW^8*s^5*t^2 + 71421064*ep^6*mtt^7*mWW^8*s^5*t^2 + 423076*mtt^6*mWW^9*s^5*t^2 + 4153118*ep*mtt^6*mWW^9*s^5*t^2 + 7833684*ep^2*mtt^6*mWW^9*s^5*t^2 - 39696210*ep^3*mtt^6*mWW^9*s^5*t^2 - 184461176*ep^4*mtt^6*mWW^9*s^5*t^2 - 263091324*ep^5*mtt^6*mWW^9*s^5*t^2 - 126117888*ep^6*mtt^6*mWW^9*s^5*t^2 - 287904*mtt^5*mWW^10*s^5*t^2 - 2735182*ep*mtt^5*mWW^10*s^5*t^2 - 3870610*ep^2*mtt^5*mWW^10*s^5*t^2 + 36561048*ep^3*mtt^5*mWW^10*s^5*t^2 + 155598950*ep^4*mtt^5*mWW^10*s^5*t^2 + 223059114*ep^5*mtt^5*mWW^10*s^5*t^2 + 109458304*ep^6*mtt^5*mWW^10*s^5*t^2 + 94592*mtt^4*mWW^11*s^5*t^2 + 822964*ep*mtt^4*mWW^11*s^5*t^2 + 228240*ep^2*mtt^4*mWW^11*s^5*t^2 - 18073124*ep^3*mtt^4*mWW^11*s^5*t^2 - 68804928*ep^4*mtt^4*mWW^11*s^5*t^2 - 98484392*ep^5*mtt^4*mWW^11*s^5*t^2 - 49578488*ep^6*mtt^4*mWW^11*s^5*t^2 - 5352*mtt^3*mWW^12*s^5*t^2 - 12484*ep*mtt^3*mWW^12*s^5*t^2 + 494038*ep^2*mtt^3*mWW^12*s^5*t^2 + 4087858*ep^3*mtt^3*mWW^12*s^5*t^2 + 12945826*ep^4*mtt^3*mWW^12*s^5*t^2 + 18486842*ep^5*mtt^3*mWW^12*s^5*t^2 + 9777864*ep^6*mtt^3*mWW^12*s^5*t^2 - 4436*mtt^2*mWW^13*s^5*t^2 - 40422*ep*mtt^2*mWW^13*s^5*t^2 - 97980*ep^2*mtt^2*mWW^13*s^5*t^2 + 72622*ep^3*mtt^2*mWW^13*s^5*t^2 + 448232*ep^4*mtt^2*mWW^13*s^5*t^2 + 260608*ep^5*mtt^2*mWW^13*s^5*t^2 - 123136*ep^6*mtt^2*mWW^13*s^5*t^2 + 740*mtt*mWW^14*s^5*t^2 + 2684*ep*mtt*mWW^14*s^5*t^2 - 26980*ep^2*mtt*mWW^14*s^5*t^2 - 198662*ep^3*mtt*mWW^14*s^5*t^2 - 452116*ep^4*mtt*mWW^14*s^5*t^2 - 409546*ep^5*mtt*mWW^14*s^5*t^2 - 120256*ep^6*mtt*mWW^14*s^5*t^2 + 438*ep*mWW^15*s^5*t^2 + 5262*ep^2*mWW^15*s^5*t^2 + 24206*ep^3*mWW^15*s^5*t^2 + 50562*ep^4*mWW^15*s^5*t^2 + 48036*ep^5*mWW^15*s^5*t^2 + 16712*ep^6*mWW^15*s^5*t^2 - 2016*ep*mtt^10*mWW^4*s^6*t^2 - 1344*ep^2*mtt^10*mWW^4*s^6*t^2 + 92064*ep^3*mtt^10*mWW^4*s^6*t^2 + 381696*ep^4*mtt^10*mWW^4*s^6*t^2 + 551040*ep^5*mtt^10*mWW^4*s^6*t^2 + 268800*ep^6*mtt^10*mWW^4*s^6*t^2 + 1680*mtt^9*mWW^5*s^6*t^2 + 22120*ep*mtt^9*mWW^5*s^6*t^2 - 145068*ep^2*mtt^9*mWW^5*s^6*t^2 - 2044812*ep^3*mtt^9*mWW^5*s^6*t^2 - 6961220*ep^4*mtt^9*mWW^5*s^6*t^2 - 9505356*ep^5*mtt^9*mWW^5*s^6*t^2 - 4602864*ep^6*mtt^9*mWW^5*s^6*t^2 + 27332*mtt^8*mWW^6*s^6*t^2 + 275758*ep*mtt^8*mWW^6*s^6*t^2 + 1459350*ep^2*mtt^8*mWW^6*s^6*t^2 + 5913582*ep^3*mtt^8*mWW^6*s^6*t^2 + 15442022*ep^4*mtt^8*mWW^6*s^6*t^2 + 20339956*ep^5*mtt^8*mWW^6*s^6*t^2 + 10061200*ep^6*mtt^8*mWW^6*s^6*t^2 - 156440*mtt^7*mWW^7*s^6*t^2 - 1581470*ep*mtt^7*mWW^7*s^6*t^2 - 4889876*ep^2*mtt^7*mWW^7*s^6*t^2 - 1811026*ep^3*mtt^7*mWW^7*s^6*t^2 + 15403516*ep^4*mtt^7*mWW^7*s^6*t^2 + 24794024*ep^5*mtt^7*mWW^7*s^6*t^2 + 11033288*ep^6*mtt^7*mWW^7*s^6*t^2 + 322504*mtt^6*mWW^8*s^6*t^2 + 3218180*ep*mtt^6*mWW^8*s^6*t^2 + 7792778*ep^2*mtt^6*mWW^8*s^6*t^2 - 15596838*ep^3*mtt^6*mWW^8*s^6*t^2 - 94442774*ep^4*mtt^6*mWW^8*s^6*t^2 - 137807450*ep^5*mtt^6*mWW^8*s^6*t^2 - 65445592*ep^6*mtt^6*mWW^8*s^6*t^2 - 329080*mtt^5*mWW^9*s^6*t^2 - 3221656*ep*mtt^5*mWW^9*s^6*t^2 - 6285802*ep^2*mtt^5*mWW^9*s^6*t^2 + 28614996*ep^3*mtt^5*mWW^9*s^6*t^2 + 137272734*ep^4*mtt^5*mWW^9*s^6*t^2 + 198701952*ep^5*mtt^5*mWW^9*s^6*t^2 + 96516256*ep^6*mtt^5*mWW^9*s^6*t^2 + 169956*mtt^4*mWW^10*s^6*t^2 + 1595686*ep*mtt^4*mWW^10*s^6*t^2 + 2075552*ep^2*mtt^4*mWW^10*s^6*t^2 - 22384696*ep^3*mtt^4*mWW^10*s^6*t^2 - 93777068*ep^4*mtt^4*mWW^10*s^6*t^2 - 134807190*ep^5*mtt^4*mWW^10*s^6*t^2 - 66752496*ep^6*mtt^4*mWW^10*s^6*t^2 - 34840*mtt^3*mWW^11*s^6*t^2 - 278070*ep*mtt^3*mWW^11*s^6*t^2 + 245880*ep^2*mtt^3*mWW^11*s^6*t^2 + 8392646*ep^3*mtt^3*mWW^11*s^6*t^2 + 29647368*ep^4*mtt^3*mWW^11*s^6*t^2 + 41568704*ep^5*mtt^3*mWW^11*s^6*t^2 + 20879624*ep^6*mtt^3*mWW^11*s^6*t^2 - 2512*mtt^2*mWW^12*s^6*t^2 - 38784*ep*mtt^2*mWW^12*s^6*t^2 - 256942*ep^2*mtt^2*mWW^12*s^6*t^2 - 1051166*ep^3*mtt^2*mWW^12*s^6*t^2 - 2649990*ep^4*mtt^2*mWW^12*s^6*t^2 - 3621758*ep^5*mtt^2*mWW^12*s^6*t^2 - 1958264*ep^6*mtt^2*mWW^12*s^6*t^2 + 1400*mtt*mWW^13*s^6*t^2 + 9444*ep*mtt*mWW^13*s^6*t^2 - 4334*ep^2*mtt*mWW^13*s^6*t^2 - 169436*ep^3*mtt*mWW^13*s^6*t^2 - 407326*ep^4*mtt*mWW^13*s^6*t^2 - 296412*ep^5*mtt*mWW^13*s^6*t^2 - 26368*ep^6*mtt*mWW^13*s^6*t^2 + 808*ep*mWW^14*s^6*t^2 + 9806*ep^2*mWW^14*s^6*t^2 + 44686*ep^3*mWW^14*s^6*t^2 + 91042*ep^4*mWW^14*s^6*t^2 + 82490*ep^5*mWW^14*s^6*t^2 + 26416*ep^6*mWW^14*s^6*t^2 - 144*ep*mtt^9*mWW^4*s^7*t^2 - 10896*ep^2*mtt^9*mWW^4*s^7*t^2 - 88464*ep^3*mtt^9*mWW^4*s^7*t^2 - 260976*ep^4*mtt^9*mWW^4*s^7*t^2 - 324960*ep^5*mtt^9*mWW^4*s^7*t^2 - 144000*ep^6*mtt^9*mWW^4*s^7*t^2 + 336*mtt^8*mWW^5*s^7*t^2 + 11624*ep*mtt^8*mWW^5*s^7*t^2 + 244116*ep^2*mtt^8*mWW^5*s^7*t^2 + 1671572*ep^3*mtt^8*mWW^5*s^7*t^2 + 4773020*ep^4*mtt^8*mWW^5*s^7*t^2 + 6039924*ep^5*mtt^8*mWW^5*s^7*t^2 + 2805008*ep^6*mtt^8*mWW^5*s^7*t^2 - 26428*mtt^7*mWW^6*s^7*t^2 - 284058*ep*mtt^7*mWW^6*s^7*t^2 - 1352234*ep^2*mtt^7*mWW^6*s^7*t^2 - 4236278*ep^3*mtt^7*mWW^6*s^7*t^2 - 9042690*ep^4*mtt^7*mWW^6*s^7*t^2 - 10744640*ep^5*mtt^7*mWW^6*s^7*t^2 - 5042632*ep^6*mtt^7*mWW^6*s^7*t^2 + 108864*mtt^6*mWW^7*s^7*t^2 + 1087682*ep*mtt^6*mWW^7*s^7*t^2 + 3280218*ep^2*mtt^6*mWW^7*s^7*t^2 + 871284*ep^3*mtt^6*mWW^7*s^7*t^2 - 11893610*ep^4*mtt^6*mWW^7*s^7*t^2 - 19488006*ep^5*mtt^6*mWW^7*s^7*t^2 - 9153296*ep^6*mtt^6*mWW^7*s^7*t^2 - 178944*mtt^5*mWW^8*s^7*t^2 - 1751336*ep*mtt^5*mWW^8*s^7*t^2 - 4051396*ep^2*mtt^5*mWW^8*s^7*t^2 + 9118574*ep^3*mtt^5*mWW^8*s^7*t^2 + 52888416*ep^4*mtt^5*mWW^8*s^7*t^2 + 77583406*ep^5*mtt^5*mWW^8*s^7*t^2 + 37311416*ep^6*mtt^5*mWW^8*s^7*t^2 + 141824*mtt^4*mWW^9*s^7*t^2 + 1371580*ep*mtt^4*mWW^9*s^7*t^2 + 2435984*ep^2*mtt^4*mWW^9*s^7*t^2 - 13575872*ep^3*mtt^4*mWW^9*s^7*t^2 - 62358864*ep^4*mtt^4*mWW^9*s^7*t^2 - 90264108*ep^5*mtt^4*mWW^9*s^7*t^2 - 44261552*ep^6*mtt^4*mWW^9*s^7*t^2 - 51084*mtt^3*mWW^10*s^7*t^2 - 466314*ep*mtt^3*mWW^10*s^7*t^2 - 372074*ep^2*mtt^3*mWW^10*s^7*t^2 + 8166190*ep^3*mtt^3*mWW^10*s^7*t^2 + 31701182*ep^4*mtt^3*mWW^10*s^7*t^2 + 44595596*ep^5*mtt^3*mWW^10*s^7*t^2 + 21945096*ep^6*mtt^3*mWW^10*s^7*t^2 + 4368*mtt^2*mWW^11*s^7*t^2 + 20538*ep*mtt^2*mWW^11*s^7*t^2 - 210638*ep^2*mtt^2*mWW^11*s^7*t^2 - 2039348*ep^3*mtt^2*mWW^11*s^7*t^2 - 6190234*ep^4*mtt^2*mWW^11*s^7*t^2 - 8108094*ep^5*mtt^2*mWW^11*s^7*t^2 - 3917264*ep^6*mtt^2*mWW^11*s^7*t^2 + 1064*mtt*mWW^12*s^7*t^2 + 10972*ep*mtt*mWW^12*s^7*t^2 + 35944*ep^2*mtt*mWW^12*s^7*t^2 + 76746*ep^3*mtt*mWW^12*s^7*t^2 + 226932*ep^4*mtt*mWW^12*s^7*t^2 + 442054*ep^5*mtt*mWW^12*s^7*t^2 + 295304*ep^6*mtt*mWW^12*s^7*t^2 + 608*ep*mWW^13*s^7*t^2 + 7504*ep^2*mWW^13*s^7*t^2 + 32140*ep^3*mWW^13*s^7*t^2 + 58520*ep^4*mWW^13*s^7*t^2 + 43036*ep^5*mWW^13*s^7*t^2 + 8320*ep^6*mWW^13*s^7*t^2 + 828*ep*mtt^8*mWW^4*s^8*t^2 + 11892*ep^2*mtt^8*mWW^4*s^8*t^2 + 62268*ep^3*mtt^8*mWW^4*s^8*t^2 + 148092*ep^4*mtt^8*mWW^4*s^8*t^2 + 161400*ep^5*mtt^8*mWW^4*s^8*t^2 + 64800*ep^6*mtt^8*mWW^4*s^8*t^2 - 864*mtt^7*mWW^5*s^8*t^2 - 15660*ep*mtt^7*mWW^5*s^8*t^2 - 153216*ep^2*mtt^7*mWW^5*s^8*t^2 - 775904*ep^3*mtt^7*mWW^5*s^8*t^2 - 1944912*ep^4*mtt^7*mWW^5*s^8*t^2 - 2304564*ep^5*mtt^7*mWW^5*s^8*t^2 - 1031120*ep^6*mtt^7*mWW^5*s^8*t^2 + 13556*mtt^6*mWW^6*s^8*t^2 + 142526*ep*mtt^6*mWW^6*s^8*t^2 + 600878*ep^2*mtt^6*mWW^6*s^8*t^2 + 1551566*ep^3*mtt^6*mWW^6*s^8*t^2 + 2829734*ep^4*mtt^6*mWW^6*s^8*t^2 + 3102276*ep^5*mtt^6*mWW^6*s^8*t^2 + 1395592*ep^6*mtt^6*mWW^6*s^8*t^2 - 42544*mtt^5*mWW^7*s^8*t^2 - 404066*ep*mtt^5*mWW^7*s^8*t^2 - 1099100*ep^2*mtt^5*mWW^7*s^8*t^2 + 152668*ep^3*mtt^5*mWW^7*s^8*t^2 + 5380372*ep^4*mtt^5*mWW^7*s^8*t^2 + 8400294*ep^5*mtt^5*mWW^7*s^8*t^2 + 3994792*ep^6*mtt^5*mWW^7*s^8*t^2 + 54904*mtt^4*mWW^8*s^8*t^2 + 521532*ep*mtt^4*mWW^8*s^8*t^2 + 1063790*ep^2*mtt^4*mWW^8*s^8*t^2 - 3411350*ep^3*mtt^4*mWW^8*s^8*t^2 - 17540846*ep^4*mtt^4*mWW^8*s^8*t^2 - 25628630*ep^5*mtt^4*mWW^8*s^8*t^2 - 12498632*ep^6*mtt^4*mWW^8*s^8*t^2 - 32048*mtt^3*mWW^9*s^8*t^2 - 309168*ep*mtt^3*mWW^9*s^8*t^2 - 434920*ep^2*mtt^3*mWW^9*s^8*t^2 + 3823392*ep^3*mtt^3*mWW^9*s^8*t^2 + 16055304*ep^4*mtt^3*mWW^9*s^8*t^2 + 22788080*ep^5*mtt^3*mWW^9*s^8*t^2 + 11136464*ep^6*mtt^3*mWW^9*s^8*t^2 + 6964*mtt^2*mWW^10*s^8*t^2 + 58278*ep*mtt^2*mWW^10*s^8*t^2 - 33350*ep^2*mtt^2*mWW^10*s^8*t^2 - 1616918*ep^3*mtt^2*mWW^10*s^8*t^2 - 5493366*ep^4*mtt^2*mWW^10*s^8*t^2 - 7216560*ep^5*mtt^2*mWW^10*s^8*t^2 - 3375160*ep^6*mtt^2*mWW^10*s^8*t^2 + 32*mtt*mWW^11*s^8*t^2 + 3774*ep*mtt*mWW^11*s^8*t^2 + 36420*ep^2*mtt*mWW^11*s^8*t^2 + 230820*ep^3*mtt*mWW^11*s^8*t^2 + 698356*ep^4*mtt*mWW^11*s^8*t^2 + 950718*ep^5*mtt*mWW^11*s^8*t^2 + 474456*ep^6*mtt*mWW^11*s^8*t^2 + 36*ep*mWW^12*s^8*t^2 + 502*ep^2*mWW^12*s^8*t^2 - 2142*ep^3*mWW^12*s^8*t^2 - 17534*ep^4*mWW^12*s^8*t^2 - 33366*ep^5*mWW^12*s^8*t^2 - 19880*ep^6*mWW^12*s^8*t^2 - 420*ep*mtt^7*mWW^4*s^9*t^2 - 5140*ep^2*mtt^7*mWW^4*s^9*t^2 - 23780*ep^3*mtt^7*mWW^4*s^9*t^2 - 51660*ep^4*mtt^7*mWW^4*s^9*t^2 - 52600*ep^5*mtt^7*mWW^4*s^9*t^2 - 20000*ep^6*mtt^7*mWW^4*s^9*t^2 + 420*mtt^6*mWW^5*s^9*t^2 + 6338*ep*mtt^6*mWW^5*s^9*t^2 + 45286*ep^2*mtt^6*mWW^5*s^9*t^2 + 181750*ep^3*mtt^6*mWW^5*s^9*t^2 + 398174*ep^4*mtt^6*mWW^5*s^9*t^2 + 437440*ep^5*mtt^6*mWW^5*s^9*t^2 + 187552*ep^6*mtt^6*mWW^5*s^9*t^2 - 3532*mtt^5*mWW^6*s^9*t^2 - 35112*ep*mtt^5*mWW^6*s^9*t^2 - 125288*ep^2*mtt^5*mWW^6*s^9*t^2 - 261956*ep^3*mtt^5*mWW^6*s^9*t^2 - 419524*ep^4*mtt^5*mWW^6*s^9*t^2 - 442108*ep^5*mtt^5*mWW^6*s^9*t^2 - 192848*ep^6*mtt^5*mWW^6*s^9*t^2 + 8440*mtt^4*mWW^7*s^9*t^2 + 72030*ep*mtt^4*mWW^7*s^9*t^2 + 162242*ep^2*mtt^4*mWW^7*s^9*t^2 - 121590*ep^3*mtt^4*mWW^7*s^9*t^2 - 1081858*ep^4*mtt^4*mWW^7*s^9*t^2 - 1634496*ep^5*mtt^4*mWW^7*s^9*t^2 - 797216*ep^6*mtt^4*mWW^7*s^9*t^2 - 8328*mtt^3*mWW^8*s^9*t^2 - 78788*ep*mtt^3*mWW^8*s^9*t^2 - 129224*ep^2*mtt^3*mWW^8*s^9*t^2 + 688440*ep^3*mtt^3*mWW^8*s^9*t^2 + 3094392*ep^4*mtt^3*mWW^8*s^9*t^2 + 4465292*ep^5*mtt^3*mWW^8*s^9*t^2 + 2201048*ep^6*mtt^3*mWW^8*s^9*t^2 + 3364*mtt^2*mWW^9*s^9*t^2 + 33478*ep*mtt^2*mWW^9*s^9*t^2 + 26926*ep^2*mtt^2*mWW^9*s^9*t^2 - 569098*ep^3*mtt^2*mWW^9*s^9*t^2 - 2094466*ep^4*mtt^2*mWW^9*s^9*t^2 - 2768676*ep^5*mtt^2*mWW^9*s^9*t^2 - 1277416*ep^6*mtt^2*mWW^9*s^9*t^2 - 364*mtt*mWW^10*s^9*t^2 - 1568*ep*mtt*mWW^10*s^9*t^2 + 10180*ep^2*mtt*mWW^10*s^9*t^2 + 143152*ep^3*mtt*mWW^10*s^9*t^2 + 477112*ep^4*mtt*mWW^10*s^9*t^2 + 630040*ep^5*mtt*mWW^10*s^9*t^2 + 294776*ep^6*mtt*mWW^10*s^9*t^2 - 182*ep*mWW^11*s^9*t^2 - 2262*ep^2*mWW^11*s^9*t^2 - 13878*ep^3*mWW^11*s^9*t^2 - 38010*ep^4*mWW^11*s^9*t^2 - 46604*ep^5*mWW^11*s^9*t^2 - 21112*ep^6*mWW^11*s^9*t^2 + 72*ep*mtt^6*mWW^4*s^10*t^2 + 840*ep^2*mtt^6*mWW^4*s^10*t^2 + 3720*ep^3*mtt^6*mWW^4*s^10*t^2 + 7800*ep^4*mtt^6*mWW^4*s^10*t^2 + 7728*ep^5*mtt^6*mWW^4*s^10*t^2 + 2880*ep^6*mtt^6*mWW^4*s^10*t^2 - 72*mtt^5*mWW^5*s^10*t^2 - 940*ep*mtt^5*mWW^5*s^10*t^2 - 5132*ep^2*mtt^5*mWW^5*s^10*t^2 - 15228*ep^3*mtt^5*mWW^5*s^10*t^2 - 25900*ep^4*mtt^5*mWW^5*s^10*t^2 - 23768*ep^5*mtt^5*mWW^5*s^10*t^2 - 9120*ep^6*mtt^5*mWW^5*s^10*t^2 + 352*mtt^4*mWW^6*s^10*t^2 + 3204*ep*mtt^4*mWW^6*s^10*t^2 + 8576*ep^2*mtt^4*mWW^6*s^10*t^2 + 14096*ep^3*mtt^4*mWW^6*s^10*t^2 + 27056*ep^4*mtt^4*mWW^6*s^10*t^2 + 34956*ep^5*mtt^4*mWW^6*s^10*t^2 + 15840*ep^6*mtt^4*mWW^6*s^10*t^2 - 624*mtt^3*mWW^7*s^10*t^2 - 3976*ep*mtt^3*mWW^7*s^10*t^2 - 5852*ep^2*mtt^3*mWW^7*s^10*t^2 + 7220*ep^3*mtt^3*mWW^7*s^10*t^2 + 47060*ep^4*mtt^3*mWW^7*s^10*t^2 + 82132*ep^5*mtt^3*mWW^7*s^10*t^2 + 47960*ep^6*mtt^3*mWW^7*s^10*t^2 + 480*mtt^2*mWW^8*s^10*t^2 + 5592*ep*mtt^2*mWW^8*s^10*t^2 + 6724*ep^2*mtt^2*mWW^8*s^10*t^2 - 65668*ep^3*mtt^2*mWW^8*s^10*t^2 - 247500*ep^4*mtt^2*mWW^8*s^10*t^2 - 325508*ep^5*mtt^2*mWW^8*s^10*t^2 - 149320*ep^6*mtt^2*mWW^8*s^10*t^2 - 136*mtt*mWW^9*s^10*t^2 - 1004*ep*mtt*mWW^9*s^10*t^2 - 456*ep^2*mtt*mWW^9*s^10*t^2 + 29112*ep^3*mtt*mWW^9*s^10*t^2 + 110056*ep^4*mtt*mWW^9*s^10*t^2 + 146868*ep^5*mtt*mWW^9*s^10*t^2 + 67240*ep^6*mtt*mWW^9*s^10*t^2 - 68*ep*mWW^10*s^10*t^2 - 860*ep^2*mWW^10*s^10*t^2 - 4932*ep^3*mWW^10*s^10*t^2 - 12652*ep^4*mWW^10*s^10*t^2 - 14568*ep^5*mWW^10*s^10*t^2 - 6200*ep^6*mWW^10*s^10*t^2 + 96*ep*mtt^16*mWW^3*t^3 + 1000*ep^2*mtt^16*mWW^3*t^3 + 3920*ep^3*mtt^16*mWW^3*t^3 + 7320*ep^4*mtt^16*mWW^3*t^3 + 6544*ep^5*mtt^16*mWW^3*t^3 + 2240*ep^6*mtt^16*mWW^3*t^3 - 1416*ep*mtt^15*mWW^4*t^3 - 18040*ep^2*mtt^15*mWW^4*t^3 - 87328*ep^3*mtt^15*mWW^4*t^3 - 200040*ep^4*mtt^15*mWW^4*t^3 - 217528*ep^5*mtt^15*mWW^4*t^3 - 90208*ep^6*mtt^15*mWW^4*t^3 + 8000*ep*mtt^14*mWW^5*t^3 + 109748*ep^2*mtt^14*mWW^5*t^3 + 564424*ep^3*mtt^14*mWW^5*t^3 + 1355452*ep^4*mtt^14*mWW^5*t^3 + 1530664*ep^5*mtt^14*mWW^5*t^3 + 655072*ep^6*mtt^14*mWW^5*t^3 - 24480*ep*mtt^13*mWW^6*t^3 - 348608*ep^2*mtt^13*mWW^6*t^3 - 1846056*ep^3*mtt^13*mWW^6*t^3 - 4537192*ep^4*mtt^13*mWW^6*t^3 - 5224672*ep^5*mtt^13*mWW^6*t^3 - 2275072*ep^6*mtt^13*mWW^6*t^3 + 46048*ep*mtt^12*mWW^7*t^3 + 671248*ep^2*mtt^12*mWW^7*t^3 + 3623240*ep^3*mtt^12*mWW^7*t^3 + 9055320*ep^4*mtt^12*mWW^7*t^3 + 10591488*ep^5*mtt^12*mWW^7*t^3 + 4681856*ep^6*mtt^12*mWW^7*t^3 - 55888*ep*mtt^11*mWW^8*t^3 - 830208*ep^2*mtt^11*mWW^8*t^3 - 4557560*ep^3*mtt^11*mWW^8*t^3 - 11579800*ep^4*mtt^11*mWW^8*t^3 - 13771856*ep^5*mtt^11*mWW^8*t^3 - 6190528*ep^6*mtt^11*mWW^8*t^3 + 43680*ep*mtt^10*mWW^9*t^3 + 662920*ep^2*mtt^10*mWW^9*t^3 + 3714648*ep^3*mtt^10*mWW^9*t^3 + 9641120*ep^4*mtt^10*mWW^9*t^3 + 11721584*ep^5*mtt^10*mWW^9*t^3 + 5386688*ep^6*mtt^10*mWW^9*t^3 - 20480*ep*mtt^9*mWW^10*t^3 - 322448*ep^2*mtt^9*mWW^10*t^3 - 1871464*ep^3*mtt^9*mWW^10*t^3 - 5035512*ep^4*mtt^9*mWW^10*t^3 - 6347424*ep^5*mtt^9*mWW^10*t^3 - 3020032*ep^6*mtt^9*mWW^10*t^3 + 4160*ep*mtt^8*mWW^11*t^3 + 74088*ep^2*mtt^8*mWW^11*t^3 + 477256*ep^3*mtt^8*mWW^11*t^3 + 1412432*ep^4*mtt^8*mWW^11*t^3 + 1938352*ep^5*mtt^8*mWW^11*t^3 + 992192*ep^6*mtt^8*mWW^11*t^3 + 792*ep*mtt^7*mWW^12*t^3 + 7032*ep^2*mtt^7*mWW^12*t^3 + 10360*ep^3*mtt^7*mWW^12*t^3 - 55840*ep^4*mtt^7*mWW^12*t^3 - 174008*ep^5*mtt^7*mWW^12*t^3 - 128736*ep^6*mtt^7*mWW^12*t^3 - 608*ep*mtt^6*mWW^13*t^3 - 8092*ep^2*mtt^6*mWW^13*t^3 - 38400*ep^3*mtt^6*mWW^13*t^3 - 79260*ep^4*mtt^6*mWW^13*t^3 - 69848*ep^5*mtt^6*mWW^13*t^3 - 19872*ep^6*mtt^6*mWW^13*t^3 + 96*ep*mtt^5*mWW^14*t^3 + 1360*ep^2*mtt^5*mWW^14*t^3 + 6960*ep^3*mtt^5*mWW^14*t^3 + 16000*ep^4*mtt^5*mWW^14*t^3 + 16704*ep^5*mtt^5*mWW^14*t^3 + 6400*ep^6*mtt^5*mWW^14*t^3 - 684*ep*mtt^15*mWW^3*s*t^3 - 6708*ep^2*mtt^15*mWW^3*s*t^3 - 24172*ep^3*mtt^15*mWW^3*s*t^3 - 40348*ep^4*mtt^15*mWW^3*s*t^3 - 30968*ep^5*mtt^15*mWW^3*s*t^3 - 8480*ep^6*mtt^15*mWW^3*s*t^3 - 96*mtt^14*mWW^4*s*t^3 + 7880*ep*mtt^14*mWW^4*s*t^3 + 109412*ep^2*mtt^14*mWW^4*s*t^3 + 541724*ep^3*mtt^14*mWW^4*s*t^3 + 1250388*ep^4*mtt^14*mWW^4*s*t^3 + 1361588*ep^5*mtt^14*mWW^4*s*t^3 + 563344*ep^6*mtt^14*mWW^4*s*t^3 + 1320*mtt^13*mWW^5*s*t^3 - 28072*ep*mtt^13*mWW^5*s*t^3 - 556524*ep^2*mtt^13*mWW^5*s*t^3 - 3178500*ep^3*mtt^13*mWW^5*s*t^3 - 8016852*ep^4*mtt^13*mWW^5*s*t^3 - 9301996*ep^5*mtt^13*mWW^5*s*t^3 - 4044656*ep^6*mtt^13*mWW^5*s*t^3 - 6680*mtt^12*mWW^6*s*t^3 + 31028*ep*mtt^12*mWW^6*s*t^3 + 1379540*ep^2*mtt^12*mWW^6*s*t^3 + 9061582*ep^3*mtt^12*mWW^6*s*t^3 + 24439116*ep^4*mtt^12*mWW^6*s*t^3 + 29601022*ep^5*mtt^12*mWW^6*s*t^3 + 13291192*ep^6*mtt^12*mWW^6*s*t^3 + 17800*mtt^11*mWW^7*s*t^3 + 50976*ep*mtt^11*mWW^7*s*t^3 - 1844980*ep^2*mtt^11*mWW^7*s*t^3 - 14801692*ep^3*mtt^11*mWW^7*s*t^3 - 43018040*ep^4*mtt^11*mWW^7*s*t^3 - 54461544*ep^5*mtt^11*mWW^7*s*t^3 - 25260320*ep^6*mtt^11*mWW^7*s*t^3 - 28248*mtt^10*mWW^8*s*t^3 - 204888*ep*mtt^10*mWW^8*s*t^3 + 1170656*ep^2*mtt^10*mWW^8*s*t^3 + 14329336*ep^3*mtt^10*mWW^8*s*t^3 + 46378700*ep^4*mtt^10*mWW^8*s*t^3 + 62207524*ep^5*mtt^10*mWW^8*s*t^3 + 30058960*ep^6*mtt^10*mWW^8*s*t^3 + 27640*mtt^9*mWW^9*s*t^3 + 288680*ep*mtt^9*mWW^9*s*t^3 + 116680*ep^2*mtt^9*mWW^9*s*t^3 - 7441488*ep^3*mtt^9*mWW^9*s*t^3 - 29812012*ep^4*mtt^9*mWW^9*s*t^3 - 43968500*ep^5*mtt^9*mWW^9*s*t^3 - 22612240*ep^6*mtt^9*mWW^9*s*t^3 - 16040*mtt^8*mWW^10*s*t^3 - 218240*ep*mtt^8*mWW^10*s*t^3 - 777872*ep^2*mtt^8*mWW^10*s*t^3 + 720764*ep^3*mtt^8*mWW^10*s*t^3 + 9128396*ep^4*mtt^8*mWW^10*s*t^3 + 17148824*ep^5*mtt^8*mWW^10*s*t^3 + 10027168*ep^6*mtt^8*mWW^10*s*t^3 + 4440*mtt^7*mWW^11*s*t^3 + 87532*ep*mtt^7*mWW^11*s*t^3 + 577300*ep^2*mtt^7*mWW^11*s*t^3 + 1532068*ep^3*mtt^7*mWW^11*s*t^3 + 1101024*ep^4*mtt^7*mWW^11*s*t^3 - 1476372*ep^5*mtt^7*mWW^11*s*t^3 - 1811792*ep^6*mtt^7*mWW^11*s*t^3 + 280*mtt^6*mWW^12*s*t^3 - 12336*ep*mtt^6*mWW^12*s*t^3 - 193860*ep^2*mtt^6*mWW^12*s*t^3 - 957668*ep^3*mtt^6*mWW^12*s*t^3 - 1993040*ep^4*mtt^6*mWW^12*s*t^3 - 1725016*ep^5*mtt^6*mWW^12*s*t^3 - 452960*ep^6*mtt^6*mWW^12*s*t^3 - 512*mtt^5*mWW^13*s*t^3 - 2688*ep*mtt^5*mWW^13*s*t^3 + 27172*ep^2*mtt^5*mWW^13*s*t^3 + 242676*ep^3*mtt^5*mWW^13*s*t^3 + 663408*ep^4*mtt^5*mWW^13*s*t^3 + 747344*ep^5*mtt^5*mWW^13*s*t^3 + 294720*ep^6*mtt^5*mWW^13*s*t^3 + 96*mtt^4*mWW^14*s*t^3 + 780*ep*mtt^4*mWW^14*s*t^3 - 1092*ep^2*mtt^4*mWW^14*s*t^3 - 25466*ep^3*mtt^4*mWW^14*s*t^3 - 81896*ep^4*mtt^4*mWW^14*s*t^3 - 102678*ep^5*mtt^4*mWW^14*s*t^3 - 45144*ep^6*mtt^4*mWW^14*s*t^3 + 32*ep*mtt^3*mWW^15*s*t^3 + 276*ep^2*mtt^3*mWW^15*s*t^3 + 836*ep^3*mtt^3*mWW^15*s*t^3 + 1156*ep^4*mtt^3*mWW^15*s*t^3 + 772*ep^5*mtt^3*mWW^15*s*t^3 + 208*ep^6*mtt^3*mWW^15*s*t^3 + 1800*ep*mtt^14*mWW^3*s^2*t^3 + 14952*ep^2*mtt^14*mWW^3*s^2*t^3 + 39288*ep^3*mtt^14*mWW^3*s^2*t^3 + 29832*ep^4*mtt^14*mWW^3*s^2*t^3 - 19632*ep^5*mtt^14*mWW^3*s^2*t^3 - 25920*ep^6*mtt^14*mWW^3*s^2*t^3 + 972*mtt^13*mWW^4*s^2*t^3 - 10986*ep*mtt^13*mWW^4*s^2*t^3 - 231946*ep^2*mtt^13*mWW^4*s^2*t^3 - 1248670*ep^3*mtt^13*mWW^4*s^2*t^3 - 2966026*ep^4*mtt^13*mWW^4*s^2*t^3 - 3258800*ep^5*mtt^13*mWW^4*s^2*t^3 - 1346464*ep^6*mtt^13*mWW^4*s^2*t^3 - 11604*mtt^12*mWW^5*s^2*t^3 - 41892*ep*mtt^12*mWW^5*s^2*t^3 + 884906*ep^2*mtt^12*mWW^5*s^2*t^3 + 7144138*ep^3*mtt^12*mWW^5*s^2*t^3 + 20199090*ep^4*mtt^12*mWW^5*s^2*t^3 + 24734154*ep^5*mtt^12*mWW^5*s^2*t^3 + 11072648*ep^6*mtt^12*mWW^5*s^2*t^3 + 50408*mtt^11*mWW^6*s^2*t^3 + 399630*ep*mtt^11*mWW^6*s^2*t^3 - 1153330*ep^2*mtt^11*mWW^6*s^2*t^3 - 18467376*ep^3*mtt^11*mWW^6*s^2*t^3 - 60185070*ep^4*mtt^11*mWW^6*s^2*t^3 - 79024238*ep^5*mtt^11*mWW^6*s^2*t^3 - 37045464*ep^6*mtt^11*mWW^6*s^2*t^3 - 110952*mtt^10*mWW^7*s^2*t^3 - 1115162*ep*mtt^10*mWW^7*s^2*t^3 - 593247*ep^2*mtt^10*mWW^7*s^2*t^3 + 25257539*ep^3*mtt^10*mWW^7*s^2*t^3 + 97817931*ep^4*mtt^10*mWW^7*s^2*t^3 + 137970775*ep^5*mtt^10*mWW^7*s^2*t^3 + 67683436*ep^6*mtt^10*mWW^7*s^2*t^3 + 133964*mtt^9*mWW^8*s^2*t^3 + 1568236*ep*mtt^9*mWW^8*s^2*t^3 + 3675942*ep^2*mtt^9*mWW^8*s^2*t^3 - 16192420*ep^3*mtt^9*mWW^8*s^2*t^3 - 87265426*ep^4*mtt^9*mWW^8*s^2*t^3 - 136907688*ep^5*mtt^9*mWW^8*s^2*t^3 - 71582848*ep^6*mtt^9*mWW^8*s^2*t^3 - 79704*mtt^8*mWW^9*s^2*t^3 - 1162232*ep*mtt^8*mWW^9*s^2*t^3 - 5006084*ep^2*mtt^8*mWW^9*s^2*t^3 - 2774298*ep^3*mtt^8*mWW^9*s^2*t^3 + 28437356*ep^4*mtt^8*mWW^9*s^2*t^3 + 63388250*ep^5*mtt^8*mWW^9*s^2*t^3 + 38899752*ep^6*mtt^8*mWW^9*s^2*t^3 + 1916*mtt^7*mWW^10*s^2*t^3 + 336756*ep*mtt^7*mWW^10*s^2*t^3 + 3668572*ep^2*mtt^7*mWW^10*s^2*t^3 + 14562118*ep^3*mtt^7*mWW^10*s^2*t^3 + 24063744*ep^4*mtt^7*mWW^10*s^2*t^3 + 13717606*ep^5*mtt^7*mWW^10*s^2*t^3 - 338152*ep^6*mtt^7*mWW^10*s^2*t^3 + 28552*mtt^6*mWW^11*s^2*t^3 + 101172*ep*mtt^6*mWW^11*s^2*t^3 - 1750662*ep^2*mtt^6*mWW^11*s^2*t^3 - 13248472*ep^3*mtt^6*mWW^11*s^2*t^3 - 34302530*ep^4*mtt^6*mWW^11*s^2*t^3 - 37594188*ep^5*mtt^6*mWW^11*s^2*t^3 - 14617872*ep^6*mtt^6*mWW^11*s^2*t^3 - 16888*mtt^5*mWW^12*s^2*t^3 - 92154*ep*mtt^5*mWW^12*s^2*t^3 + 673202*ep^2*mtt^5*mWW^12*s^2*t^3 + 6513136*ep^3*mtt^5*mWW^12*s^2*t^3 + 18780942*ep^4*mtt^5*mWW^12*s^2*t^3 + 22784074*ep^5*mtt^5*mWW^12*s^2*t^3 + 9949768*ep^6*mtt^5*mWW^12*s^2*t^3 + 3196*mtt^4*mWW^13*s^2*t^3 + 10988*ep*mtt^4*mWW^13*s^2*t^3 - 222734*ep^2*mtt^4*mWW^13*s^2*t^3 - 1794128*ep^3*mtt^4*mWW^13*s^2*t^3 - 5170838*ep^4*mtt^4*mWW^13*s^2*t^3 - 6525956*ep^5*mtt^4*mWW^13*s^2*t^3 - 3013808*ep^6*mtt^4*mWW^13*s^2*t^3 + 252*mtt^3*mWW^14*s^2*t^3 + 4382*ep*mtt^3*mWW^14*s^2*t^3 + 37510*ep^2*mtt^3*mWW^14*s^2*t^3 + 185218*ep^3*mtt^3*mWW^14*s^2*t^3 + 506958*ep^4*mtt^3*mWW^14*s^2*t^3 + 689664*ep^5*mtt^3*mWW^14*s^2*t^3 + 353696*ep^6*mtt^3*mWW^14*s^2*t^3 - 112*mtt^2*mWW^15*s^2*t^3 - 370*ep*mtt^2*mWW^15*s^2*t^3 + 4837*ep^2*mtt^2*mWW^15*s^2*t^3 + 32189*ep^3*mtt^2*mWW^15*s^2*t^3 + 70759*ep^4*mtt^2*mWW^15*s^2*t^3 + 61829*ep^5*mtt^2*mWW^15*s^2*t^3 + 16868*ep^6*mtt^2*mWW^15*s^2*t^3 - 168*ep*mtt*mWW^16*s^2*t^3 - 1918*ep^2*mtt*mWW^16*s^2*t^3 - 8262*ep^3*mtt*mWW^16*s^2*t^3 - 16722*ep^4*mtt*mWW^16*s^2*t^3 - 15850*ep^5*mtt*mWW^16*s^2*t^3 - 5640*ep^6*mtt*mWW^16*s^2*t^3 - 1296*ep*mtt^13*mWW^3*s^3*t^3 + 1872*ep^2*mtt^13*mWW^3*s^3*t^3 + 85488*ep^3*mtt^13*mWW^3*s^3*t^3 + 335472*ep^4*mtt^13*mWW^3*s^3*t^3 + 486624*ep^5*mtt^13*mWW^3*s^3*t^3 + 243840*ep^6*mtt^13*mWW^3*s^3*t^3 - 4332*mtt^12*mWW^4*s^3*t^3 - 27230*ep*mtt^12*mWW^4*s^3*t^3 + 65794*ep^2*mtt^12*mWW^4*s^3*t^3 + 893622*ep^3*mtt^12*mWW^4*s^3*t^3 + 2555242*ep^4*mtt^12*mWW^4*s^3*t^3 + 2979176*ep^5*mtt^12*mWW^4*s^3*t^3 + 1241728*ep^6*mtt^12*mWW^4*s^3*t^3 + 44388*mtt^11*mWW^5*s^3*t^3 + 417372*ep*mtt^11*mWW^5*s^3*t^3 + 296684*ep^2*mtt^11*mWW^5*s^3*t^3 - 7784272*ep^3*mtt^11*mWW^5*s^3*t^3 - 29249696*ep^4*mtt^11*mWW^5*s^3*t^3 - 39519780*ep^5*mtt^11*mWW^5*s^3*t^3 - 18534376*ep^6*mtt^11*mWW^5*s^3*t^3 - 161760*mtt^10*mWW^6*s^3*t^3 - 1704030*ep*mtt^10*mWW^6*s^3*t^3 - 2871532*ep^2*mtt^10*mWW^6*s^3*t^3 + 22282052*ep^3*mtt^10*mWW^6*s^3*t^3 + 98387372*ep^4*mtt^10*mWW^6*s^3*t^3 + 141236002*ep^5*mtt^10*mWW^6*s^3*t^3 + 68940680*ep^6*mtt^10*mWW^6*s^3*t^3 + 276472*mtt^9*mWW^7*s^3*t^3 + 3148956*ep*mtt^9*mWW^7*s^3*t^3 + 7364990*ep^2*mtt^9*mWW^7*s^3*t^3 - 29522488*ep^3*mtt^9*mWW^7*s^3*t^3 - 157708130*ep^4*mtt^9*mWW^7*s^3*t^3 - 241146592*ep^5*mtt^9*mWW^7*s^3*t^3 - 122610192*ep^6*mtt^9*mWW^7*s^3*t^3 - 198180*mtt^8*mWW^8*s^3*t^3 - 2658564*ep*mtt^8*mWW^8*s^3*t^3 - 9050869*ep^2*mtt^8*mWW^8*s^3*t^3 + 10565751*ep^3*mtt^8*mWW^8*s^3*t^3 + 109052457*ep^4*mtt^8*mWW^8*s^3*t^3 + 192722785*ep^5*mtt^8*mWW^8*s^3*t^3 + 106660532*ep^6*mtt^8*mWW^8*s^3*t^3 - 55512*mtt^7*mWW^9*s^3*t^3 + 200726*ep*mtt^7*mWW^9*s^3*t^3 + 5932569*ep^2*mtt^7*mWW^9*s^3*t^3 + 24840205*ep^3*mtt^7*mWW^9*s^3*t^3 + 32821431*ep^4*mtt^7*mWW^9*s^3*t^3 + 790937*ep^5*mtt^7*mWW^9*s^3*t^3 - 16215340*ep^6*mtt^7*mWW^9*s^3*t^3 + 213740*mtt^6*mWW^10*s^3*t^3 + 1502876*ep*mtt^6*mWW^10*s^3*t^3 - 2481981*ep^2*mtt^6*mWW^10*s^3*t^3 - 44221821*ep^3*mtt^6*mWW^10*s^3*t^3 - 128857539*ep^4*mtt^6*mWW^10*s^3*t^3 - 146977535*ep^5*mtt^6*mWW^10*s^3*t^3 - 58377932*ep^6*mtt^6*mWW^10*s^3*t^3 - 162792*mtt^5*mWW^11*s^3*t^3 - 1213506*ep*mtt^5*mWW^11*s^3*t^3 + 1511893*ep^2*mtt^5*mWW^11*s^3*t^3 + 35162321*ep^3*mtt^5*mWW^11*s^3*t^3 + 111287327*ep^4*mtt^5*mWW^11*s^3*t^3 + 138559089*ep^5*mtt^5*mWW^11*s^3*t^3 + 60976580*ep^6*mtt^5*mWW^11*s^3*t^3 + 53936*mtt^4*mWW^12*s^3*t^3 + 350114*ep*mtt^4*mWW^12*s^3*t^3 - 1205245*ep^2*mtt^4*mWW^12*s^3*t^3 - 15607533*ep^3*mtt^4*mWW^12*s^3*t^3 - 48053811*ep^4*mtt^4*mWW^12*s^3*t^3 - 61136889*ep^5*mtt^4*mWW^12*s^3*t^3 - 27976052*ep^6*mtt^4*mWW^12*s^3*t^3 - 5052*mtt^3*mWW^13*s^3*t^3 - 3498*ep*mtt^3*mWW^13*s^3*t^3 + 504631*ep^2*mtt^3*mWW^13*s^3*t^3 + 3552055*ep^3*mtt^3*mWW^13*s^3*t^3 + 10013093*ep^4*mtt^3*mWW^13*s^3*t^3 + 12800359*ep^5*mtt^3*mWW^13*s^3*t^3 + 6080708*ep^6*mtt^3*mWW^13*s^3*t^3 - 1068*mtt^2*mWW^14*s^3*t^3 - 11982*ep*mtt^2*mWW^14*s^3*t^3 - 57995*ep^2*mtt^2*mWW^14*s^3*t^3 - 187123*ep^3*mtt^2*mWW^14*s^3*t^3 - 464013*ep^4*mtt^2*mWW^14*s^3*t^3 - 692431*ep^5*mtt^2*mWW^14*s^3*t^3 - 401964*ep^6*mtt^2*mWW^14*s^3*t^3 + 160*mtt*mWW^15*s^3*t^3 - 82*ep*mtt*mWW^15*s^3*t^3 - 12511*ep^2*mtt*mWW^15*s^3*t^3 - 65853*ep^3*mtt*mWW^15*s^3*t^3 - 135017*ep^4*mtt*mWW^15*s^3*t^3 - 117069*ep^5*mtt*mWW^15*s^3*t^3 - 33764*ep^6*mtt*mWW^15*s^3*t^3 + 144*ep*mWW^16*s^3*t^3 + 1700*ep^2*mWW^16*s^3*t^3 + 7596*ep^3*mWW^16*s^3*t^3 + 15812*ep^4*mWW^16*s^3*t^3 + 15324*ep^5*mWW^16*s^3*t^3 + 5552*ep^6*mWW^16*s^3*t^3 - 4032*ep*mtt^12*mWW^3*s^4*t^3 - 78288*ep^2*mtt^12*mWW^3*s^4*t^3 - 491232*ep^3*mtt^12*mWW^3*s^4*t^3 - 1331568*ep^4*mtt^12*mWW^3*s^4*t^3 - 1629600*ep^5*mtt^12*mWW^3*s^4*t^3 - 739200*ep^6*mtt^12*mWW^3*s^4*t^3 + 11172*mtt^11*mWW^4*s^4*t^3 + 133658*ep*mtt^11*mWW^4*s^4*t^3 + 631722*ep^2*mtt^11*mWW^4*s^4*t^3 + 1541470*ep^3*mtt^11*mWW^4*s^4*t^3 + 2137842*ep^4*mtt^11*mWW^4*s^4*t^3 + 1699656*ep^5*mtt^11*mWW^4*s^4*t^3 + 631680*ep^6*mtt^11*mWW^4*s^4*t^3 - 97044*mtt^10*mWW^5*s^4*t^3 - 1064424*ep*mtt^10*mWW^5*s^4*t^3 - 3034758*ep^2*mtt^10*mWW^5*s^4*t^3 + 3582026*ep^3*mtt^10*mWW^5*s^4*t^3 + 29613274*ep^4*mtt^10*mWW^5*s^4*t^3 + 45958934*ep^5*mtt^10*mWW^5*s^4*t^3 + 22745592*ep^6*mtt^10*mWW^5*s^4*t^3 + 289000*mtt^9*mWW^6*s^4*t^3 + 3173578*ep*mtt^9*mWW^6*s^4*t^3 + 7784292*ep^2*mtt^9*mWW^6*s^4*t^3 - 22759224*ep^3*mtt^9*mWW^6*s^4*t^3 - 128529484*ep^4*mtt^9*mWW^6*s^4*t^3 - 193283666*ep^5*mtt^9*mWW^6*s^4*t^3 - 95945056*ep^6*mtt^9*mWW^6*s^4*t^3 - 345400*mtt^8*mWW^7*s^4*t^3 - 4008516*ep*mtt^8*mWW^7*s^4*t^3 - 9797920*ep^2*mtt^8*mWW^7*s^4*t^3 + 36183428*ep^3*mtt^8*mWW^7*s^4*t^3 + 200399856*ep^4*mtt^8*mWW^7*s^4*t^3 + 309415640*ep^5*mtt^8*mWW^7*s^4*t^3 + 157883856*ep^6*mtt^8*mWW^7*s^4*t^3 - 1940*mtt^7*mWW^8*s^4*t^3 + 776148*ep*mtt^7*mWW^8*s^4*t^3 + 4242177*ep^2*mtt^7*mWW^8*s^4*t^3 - 8296597*ep^3*mtt^7*mWW^8*s^4*t^3 - 85119577*ep^4*mtt^7*mWW^8*s^4*t^3 - 162542839*ep^5*mtt^7*mWW^8*s^4*t^3 - 95025548*ep^6*mtt^7*mWW^8*s^4*t^3 + 457392*mtt^6*mWW^9*s^4*t^3 + 3640856*ep*mtt^6*mWW^9*s^4*t^3 + 2515074*ep^2*mtt^6*mWW^9*s^4*t^3 - 46179214*ep^3*mtt^6*mWW^9*s^4*t^3 - 145106494*ep^4*mtt^6*mWW^9*s^4*t^3 - 157136638*ep^5*mtt^6*mWW^9*s^4*t^3 - 55945064*ep^6*mtt^6*mWW^9*s^4*t^3 - 520480*mtt^5*mWW^10*s^4*t^3 - 4341100*ep*mtt^5*mWW^10*s^4*t^3 - 2530017*ep^2*mtt^5*mWW^10*s^4*t^3 + 69648543*ep^3*mtt^5*mWW^10*s^4*t^3 + 242550461*ep^4*mtt^5*mWW^10*s^4*t^3 + 305224877*ep^5*mtt^5*mWW^10*s^4*t^3 + 132930660*ep^6*mtt^5*mWW^10*s^4*t^3 + 262808*mtt^4*mWW^11*s^4*t^3 + 2067924*ep*mtt^4*mWW^11*s^4*t^3 - 685328*ep^2*mtt^4*mWW^11*s^4*t^3 - 47501430*ep^3*mtt^4*mWW^11*s^4*t^3 - 159440700*ep^4*mtt^4*mWW^11*s^4*t^3 - 205474986*ep^5*mtt^4*mWW^11*s^4*t^3 - 93332040*ep^6*mtt^4*mWW^11*s^4*t^3 - 58120*mtt^3*mWW^12*s^4*t^3 - 360630*ep*mtt^3*mWW^12*s^4*t^3 + 1391869*ep^2*mtt^3*mWW^12*s^4*t^3 + 16928827*ep^3*mtt^3*mWW^12*s^4*t^3 + 51900423*ep^4*mtt^3*mWW^12*s^4*t^3 + 66620403*ep^5*mtt^3*mWW^12*s^4*t^3 + 30995644*ep^6*mtt^3*mWW^12*s^4*t^3 + 1892*mtt^2*mWW^13*s^4*t^3 - 20080*ep*mtt^2*mWW^13*s^4*t^3 - 461000*ep^2*mtt^2*mWW^13*s^4*t^3 - 2700092*ep^3*mtt^2*mWW^13*s^4*t^3 - 7182688*ep^4*mtt^2*mWW^13*s^4*t^3 - 9062312*ep^5*mtt^2*mWW^13*s^4*t^3 - 4344880*ep^6*mtt^2*mWW^13*s^4*t^3 + 720*mtt*mWW^14*s^4*t^3 + 5994*ep*mtt*mWW^14*s^4*t^3 + 14933*ep^2*mtt*mWW^14*s^4*t^3 + 12117*ep^3*mtt*mWW^14*s^4*t^3 + 46927*ep^4*mtt*mWW^14*s^4*t^3 + 156193*ep^5*mtt*mWW^14*s^4*t^3 + 127564*ep^6*mtt*mWW^14*s^4*t^3 + 624*ep*mWW^15*s^4*t^3 + 7244*ep^2*mWW^15*s^4*t^3 + 31378*ep^3*mWW^15*s^4*t^3 + 61728*ep^4*mWW^15*s^4*t^3 + 54338*ep^5*mWW^15*s^4*t^3 + 16792*ep^6*mWW^15*s^4*t^3 + 12600*ep*mtt^11*mWW^3*s^5*t^3 + 186312*ep^2*mtt^11*mWW^3*s^5*t^3 + 1009848*ep^3*mtt^11*mWW^3*s^5*t^3 + 2513112*ep^4*mtt^11*mWW^3*s^5*t^3 + 2910768*ep^5*mtt^11*mWW^3*s^5*t^3 + 1270080*ep^6*mtt^11*mWW^3*s^5*t^3 - 18396*mtt^10*mWW^4*s^5*t^3 - 250950*ep*mtt^10*mWW^4*s^5*t^3 - 1422862*ep^2*mtt^10*mWW^4*s^5*t^3 - 4339930*ep^3*mtt^10*mWW^4*s^5*t^3 - 7528486*ep^4*mtt^10*mWW^4*s^5*t^3 - 7010864*ep^5*mtt^10*mWW^4*s^5*t^3 - 2713312*ep^6*mtt^10*mWW^4*s^5*t^3 + 133620*mtt^9*mWW^5*s^5*t^3 + 1489116*ep*mtt^9*mWW^5*s^5*t^3 + 4886996*ep^2*mtt^9*mWW^5*s^5*t^3 + 158760*ep^3*mtt^9*mWW^5*s^5*t^3 - 26011320*ep^4*mtt^9*mWW^5*s^5*t^3 - 44570700*ep^5*mtt^9*mWW^5*s^5*t^3 - 22740632*ep^6*mtt^9*mWW^5*s^5*t^3 - 315424*mtt^8*mWW^6*s^5*t^3 - 3383314*ep*mtt^8*mWW^6*s^5*t^3 - 8110210*ep^2*mtt^8*mWW^6*s^5*t^3 + 24252976*ep^3*mtt^8*mWW^6*s^5*t^3 + 134220810*ep^4*mtt^8*mWW^6*s^5*t^3 + 199825850*ep^5*mtt^8*mWW^6*s^5*t^3 + 98410672*ep^6*mtt^8*mWW^6*s^5*t^3 + 209728*mtt^7*mWW^7*s^5*t^3 + 2460584*ep*mtt^7*mWW^7*s^5*t^3 + 4305826*ep^2*mtt^7*mWW^7*s^5*t^3 - 39644206*ep^3*mtt^7*mWW^7*s^5*t^3 - 182668950*ep^4*mtt^7*mWW^7*s^5*t^3 - 273296790*ep^5*mtt^7*mWW^7*s^5*t^3 - 137705416*ep^6*mtt^7*mWW^7*s^5*t^3 + 313204*mtt^6*mWW^8*s^5*t^3 + 2476708*ep*mtt^6*mWW^8*s^5*t^3 + 5225575*ep^2*mtt^6*mWW^8*s^5*t^3 + 2620933*ep^3*mtt^6*mWW^8*s^5*t^3 + 14670349*ep^4*mtt^6*mWW^8*s^5*t^3 + 49113131*ep^5*mtt^6*mWW^8*s^5*t^3 + 37506940*ep^6*mtt^6*mWW^8*s^5*t^3 - 687088*mtt^5*mWW^9*s^5*t^3 - 5977038*ep*mtt^5*mWW^9*s^5*t^3 - 8812297*ep^2*mtt^5*mWW^9*s^5*t^3 + 54240299*ep^3*mtt^5*mWW^9*s^5*t^3 + 209873053*ep^4*mtt^5*mWW^9*s^5*t^3 + 260145843*ep^5*mtt^5*mWW^9*s^5*t^3 + 108500940*ep^6*mtt^5*mWW^9*s^5*t^3 + 525000*mtt^4*mWW^10*s^5*t^3 + 4468696*ep*mtt^4*mWW^10*s^5*t^3 + 3792204*ep^2*mtt^4*mWW^10*s^5*t^3 - 64855224*ep^3*mtt^4*mWW^10*s^5*t^3 - 236913176*ep^4*mtt^4*mWW^10*s^5*t^3 - 307276180*ep^5*mtt^4*mWW^10*s^5*t^3 - 137828128*ep^6*mtt^4*mWW^10*s^5*t^3 - 185632*mtt^3*mWW^11*s^5*t^3 - 1431652*ep*mtt^3*mWW^11*s^5*t^3 + 749532*ep^2*mtt^3*mWW^11*s^5*t^3 + 34621904*ep^3*mtt^3*mWW^11*s^5*t^3 + 115620544*ep^4*mtt^3*mWW^11*s^5*t^3 + 150213824*ep^5*mtt^3*mWW^11*s^5*t^3 + 69238992*ep^6*mtt^3*mWW^11*s^5*t^3 + 24800*mtt^2*mWW^12*s^5*t^3 + 118770*ep*mtt^2*mWW^12*s^5*t^3 - 985903*ep^2*mtt^2*mWW^12*s^5*t^3 - 8942649*ep^3*mtt^2*mWW^12*s^5*t^3 - 25867977*ep^4*mtt^2*mWW^12*s^5*t^3 - 32520901*ep^5*mtt^2*mWW^12*s^5*t^3 - 15071684*ep^6*mtt^2*mWW^12*s^5*t^3 + 188*mtt*mWW^13*s^5*t^3 + 16038*ep*mtt*mWW^13*s^5*t^3 + 180255*ep^2*mtt*mWW^13*s^5*t^3 + 862531*ep^3*mtt*mWW^13*s^5*t^3 + 2080073*ep^4*mtt*mWW^13*s^5*t^3 + 2481631*ep^5*mtt*mWW^13*s^5*t^3 + 1151236*ep^6*mtt*mWW^13*s^5*t^3 + 442*ep*mWW^14*s^5*t^3 + 4572*ep^2*mWW^14*s^5*t^3 + 14758*ep^3*mWW^14*s^5*t^3 + 11968*ep^4*mWW^14*s^5*t^3 - 15612*ep^5*mWW^14*s^5*t^3 - 19688*ep^6*mWW^14*s^5*t^3 - 17136*ep*mtt^10*mWW^3*s^6*t^3 - 234192*ep^2*mtt^10*mWW^3*s^6*t^3 - 1200528*ep^3*mtt^10*mWW^3*s^6*t^3 - 2875152*ep^4*mtt^10*mWW^3*s^6*t^3 - 3239712*ep^5*mtt^10*mWW^3*s^6*t^3 - 1384320*ep^6*mtt^10*mWW^3*s^6*t^3 + 20076*mtt^9*mWW^4*s^6*t^3 + 276430*ep*mtt^9*mWW^4*s^6*t^3 + 1574398*ep^2*mtt^9*mWW^4*s^6*t^3 + 4789386*ep^3*mtt^9*mWW^4*s^6*t^3 + 8222662*ep^4*mtt^9*mWW^4*s^6*t^3 + 7525112*ep^5*mtt^9*mWW^4*s^6*t^3 + 2845696*ep^6*mtt^9*mWW^4*s^6*t^3 - 120060*mtt^8*mWW^5*s^6*t^3 - 1297728*ep*mtt^8*mWW^5*s^6*t^3 - 4166026*ep^2*mtt^8*mWW^5*s^6*t^3 - 202370*ep^3*mtt^8*mWW^5*s^6*t^3 + 21138982*ep^4*mtt^8*mWW^5*s^6*t^3 + 35883066*ep^5*mtt^8*mWW^5*s^6*t^3 + 18198616*ep^6*mtt^8*mWW^5*s^6*t^3 + 216840*mtt^7*mWW^6*s^6*t^3 + 2208962*ep*mtt^7*mWW^6*s^6*t^3 + 4415390*ep^2*mtt^7*mWW^6*s^6*t^3 - 21101552*ep^3*mtt^7*mWW^6*s^6*t^3 - 100361806*ep^4*mtt^7*mWW^6*s^6*t^3 - 144190642*ep^5*mtt^7*mWW^6*s^6*t^3 - 69661112*ep^6*mtt^7*mWW^6*s^6*t^3 - 27544*mtt^6*mWW^7*s^6*t^3 - 422670*ep*mtt^6*mWW^7*s^6*t^3 + 1156159*ep^2*mtt^6*mWW^7*s^6*t^3 + 27699477*ep^3*mtt^6*mWW^7*s^6*t^3 + 105634277*ep^4*mtt^6*mWW^7*s^6*t^3 + 153356969*ep^5*mtt^6*mWW^7*s^6*t^3 + 76703220*ep^6*mtt^6*mWW^7*s^6*t^3 - 367932*mtt^5*mWW^8*s^6*t^3 - 3207510*ep*mtt^5*mWW^8*s^6*t^3 - 7185821*ep^2*mtt^5*mWW^8*s^6*t^3 + 6233983*ep^3*mtt^5*mWW^8*s^6*t^3 + 37176469*ep^4*mtt^5*mWW^8*s^6*t^3 + 35905391*ep^5*mtt^5*mWW^8*s^6*t^3 + 7945708*ep^6*mtt^5*mWW^8*s^6*t^3 + 483588*mtt^4*mWW^9*s^6*t^3 + 4237628*ep*mtt^4*mWW^9*s^6*t^3 + 6311476*ep^2*mtt^4*mWW^9*s^6*t^3 - 39758430*ep^3*mtt^4*mWW^9*s^6*t^3 - 158127820*ep^4*mtt^4*mWW^9*s^6*t^3 - 202902058*ep^5*mtt^4*mWW^9*s^6*t^3 - 88146440*ep^6*mtt^4*mWW^9*s^6*t^3 - 261200*mtt^3*mWW^10*s^6*t^3 - 2197618*ep*mtt^3*mWW^10*s^6*t^3 - 1470456*ep^2*mtt^3*mWW^10*s^6*t^3 + 34796910*ep^3*mtt^3*mWW^10*s^6*t^3 + 125841344*ep^4*mtt^3*mWW^10*s^6*t^3 + 164946124*ep^5*mtt^3*mWW^10*s^6*t^3 + 75317712*ep^6*mtt^3*mWW^10*s^6*t^3 + 59856*mtt^2*mWW^11*s^6*t^3 + 419114*ep*mtt^2*mWW^11*s^6*t^3 - 736549*ep^2*mtt^2*mWW^11*s^6*t^3 - 13393399*ep^3*mtt^2*mWW^11*s^6*t^3 - 42155839*ep^4*mtt^2*mWW^11*s^6*t^3 - 53762051*ep^5*mtt^2*mWW^11*s^6*t^3 - 24693260*ep^6*mtt^2*mWW^11*s^6*t^3 - 3624*mtt*mWW^12*s^6*t^3 + 3144*ep*mtt*mWW^12*s^6*t^3 + 363945*ep^2*mtt*mWW^12*s^6*t^3 + 2250601*ep^3*mtt*mWW^12*s^6*t^3 + 5700483*ep^4*mtt*mWW^12*s^6*t^3 + 6593471*ep^5*mtt*mWW^12*s^6*t^3 + 2872764*ep^6*mtt*mWW^12*s^6*t^3 - 1720*ep*mWW^13*s^6*t^3 - 22308*ep^2*mWW^13*s^6*t^3 - 114718*ep^3*mWW^13*s^6*t^3 - 281664*ep^4*mWW^13*s^6*t^3 - 330198*ep^5*mWW^13*s^6*t^3 - 148088*ep^6*mWW^13*s^6*t^3 + 13680*ep*mtt^9*mWW^3*s^7*t^3 + 180048*ep^2*mtt^9*mWW^3*s^7*t^3 + 896112*ep^3*mtt^9*mWW^3*s^7*t^3 + 2099568*ep^4*mtt^9*mWW^3*s^7*t^3 + 2326752*ep^5*mtt^9*mWW^3*s^7*t^3 + 981120*ep^6*mtt^9*mWW^3*s^7*t^3 - 14532*mtt^8*mWW^4*s^7*t^3 - 193114*ep*mtt^8*mWW^4*s^7*t^3 - 1043034*ep^2*mtt^8*mWW^4*s^7*t^3 - 2964350*ep^3*mtt^8*mWW^4*s^7*t^3 - 4726434*ep^4*mtt^8*mWW^4*s^7*t^3 - 4033320*ep^5*mtt^8*mWW^4*s^7*t^3 - 1437696*ep^6*mtt^8*mWW^4*s^7*t^3 + 70284*mtt^7*mWW^5*s^7*t^3 + 724212*ep*mtt^7*mWW^5*s^7*t^3 + 2128884*ep^2*mtt^7*mWW^5*s^7*t^3 - 777728*ep^3*mtt^7*mWW^5*s^7*t^3 - 13356560*ep^4*mtt^7*mWW^5*s^7*t^3 - 21236284*ep^5*mtt^7*mWW^5*s^7*t^3 - 10522648*ep^6*mtt^7*mWW^5*s^7*t^3 - 93248*mtt^6*mWW^6*s^7*t^3 - 881250*ep*mtt^6*mWW^6*s^7*t^3 - 1203600*ep^2*mtt^6*mWW^6*s^7*t^3 + 11715996*ep^3*mtt^6*mWW^6*s^7*t^3 + 48212000*ep^4*mtt^6*mWW^6*s^7*t^3 + 66749438*ep^5*mtt^6*mWW^6*s^7*t^3 + 31609544*ep^6*mtt^6*mWW^6*s^7*t^3 - 37512*mtt^5*mWW^7*s^7*t^3 - 312040*ep*mtt^5*mWW^7*s^7*t^3 - 1850488*ep^2*mtt^5*mWW^7*s^7*t^3 - 10644410*ep^3*mtt^5*mWW^7*s^7*t^3 - 34963564*ep^4*mtt^5*mWW^7*s^7*t^3 - 51047970*ep^5*mtt^5*mWW^7*s^7*t^3 - 26196376*ep^6*mtt^5*mWW^7*s^7*t^3 + 194540*mtt^4*mWW^8*s^7*t^3 + 1691366*ep*mtt^4*mWW^8*s^7*t^3 + 3447796*ep^2*mtt^4*mWW^8*s^7*t^3 - 7038186*ep^3*mtt^4*mWW^8*s^7*t^3 - 33213460*ep^4*mtt^4*mWW^8*s^7*t^3 - 38686000*ep^5*mtt^4*mWW^8*s^7*t^3 - 14058448*ep^6*mtt^4*mWW^8*s^7*t^3 - 175156*mtt^3*mWW^9*s^7*t^3 - 1520980*ep*mtt^3*mWW^9*s^7*t^3 - 1972388*ep^2*mtt^3*mWW^9*s^7*t^3 + 16636460*ep^3*mtt^3*mWW^9*s^7*t^3 + 64715008*ep^4*mtt^3*mWW^9*s^7*t^3 + 84563368*ep^5*mtt^3*mWW^9*s^7*t^3 + 37820536*ep^6*mtt^3*mWW^9*s^7*t^3 + 63000*mtt^2*mWW^10*s^7*t^3 + 507418*ep*mtt^2*mWW^10*s^7*t^3 + 23784*ep^2*mtt^2*mWW^10*s^7*t^3 - 10101744*ep^3*mtt^2*mWW^10*s^7*t^3 - 34570792*ep^4*mtt^2*mWW^10*s^7*t^3 - 44889898*ep^5*mtt^2*mWW^10*s^7*t^3 - 20599256*ep^6*mtt^2*mWW^10*s^7*t^3 - 7376*mtt*mWW^11*s^7*t^3 - 30856*ep*mtt*mWW^11*s^7*t^3 + 306648*ep^2*mtt*mWW^11*s^7*t^3 + 2529118*ep^3*mtt*mWW^11*s^7*t^3 + 6804460*ep^4*mtt*mWW^11*s^7*t^3 + 7907414*ep^5*mtt*mWW^11*s^7*t^3 + 3380472*ep^6*mtt*mWW^11*s^7*t^3 - 3812*ep*mWW^12*s^7*t^3 - 48306*ep^2*mWW^12*s^7*t^3 - 235716*ep^3*mWW^12*s^7*t^3 - 540706*ep^4*mWW^12*s^7*t^3 - 585980*ep^5*mWW^12*s^7*t^3 - 242016*ep^6*mWW^12*s^7*t^3 - 6624*ep*mtt^8*mWW^3*s^8*t^3 - 85272*ep^2*mtt^8*mWW^3*s^8*t^3 - 416688*ep^3*mtt^8*mWW^3*s^8*t^3 - 962472*ep^4*mtt^8*mWW^3*s^8*t^3 - 1054704*ep^5*mtt^8*mWW^3*s^8*t^3 - 440640*ep^6*mtt^8*mWW^3*s^8*t^3 + 6732*mtt^7*mWW^4*s^8*t^3 + 84870*ep*mtt^7*mWW^4*s^8*t^3 + 421286*ep^2*mtt^7*mWW^4*s^8*t^3 + 1058378*ep^3*mtt^7*mWW^4*s^8*t^3 + 1437038*ep^4*mtt^7*mWW^4*s^8*t^3 + 1018384*ep^5*mtt^7*mWW^4*s^8*t^3 + 300512*ep^6*mtt^7*mWW^4*s^8*t^3 - 25788*mtt^6*mWW^5*s^8*t^3 - 252312*ep*mtt^6*mWW^5*s^8*t^3 - 650614*ep^2*mtt^6*mWW^5*s^8*t^3 + 690182*ep^3*mtt^6*mWW^5*s^8*t^3 + 5430306*ep^4*mtt^6*mWW^5*s^8*t^3 + 8084490*ep^5*mtt^6*mWW^5*s^8*t^3 + 3915816*ep^6*mtt^6*mWW^5*s^8*t^3 + 23960*mtt^5*mWW^6*s^8*t^3 + 199030*ep*mtt^5*mWW^6*s^8*t^3 + 75512*ep^2*mtt^5*mWW^6*s^8*t^3 - 3661072*ep^3*mtt^5*mWW^6*s^8*t^3 - 13318392*ep^4*mtt^5*mWW^6*s^8*t^3 - 17911902*ep^5*mtt^5*mWW^6*s^8*t^3 - 8378800*ep^6*mtt^5*mWW^6*s^8*t^3 + 21464*mtt^4*mWW^7*s^8*t^3 + 183204*ep*mtt^4*mWW^7*s^8*t^3 + 684296*ep^2*mtt^4*mWW^7*s^8*t^3 + 2003276*ep^3*mtt^4*mWW^7*s^8*t^3 + 5905392*ep^4*mtt^4*mWW^7*s^8*t^3 + 9630752*ep^5*mtt^4*mWW^7*s^8*t^3 + 5531952*ep^6*mtt^4*mWW^7*s^8*t^3 - 51252*mtt^3*mWW^8*s^8*t^3 - 433502*ep*mtt^3*mWW^8*s^8*t^3 - 770794*ep^2*mtt^3*mWW^8*s^8*t^3 + 2729562*ep^3*mtt^3*mWW^8*s^8*t^3 + 11597502*ep^4*mtt^3*mWW^8*s^8*t^3 + 14274004*ep^5*mtt^3*mWW^8*s^8*t^3 + 5759088*ep^6*mtt^3*mWW^8*s^8*t^3 + 30820*mtt^2*mWW^9*s^8*t^3 + 264272*ep*mtt^2*mWW^9*s^8*t^3 + 243226*ep^2*mtt^2*mWW^9*s^8*t^3 - 3606306*ep^3*mtt^2*mWW^9*s^8*t^3 - 13433086*ep^4*mtt^2*mWW^9*s^8*t^3 - 17771510*ep^5*mtt^2*mWW^9*s^8*t^3 - 8178568*ep^6*mtt^2*mWW^9*s^8*t^3 - 5936*mtt*mWW^10*s^8*t^3 - 37822*ep*mtt*mWW^10*s^8*t^3 + 107084*ep^2*mtt*mWW^10*s^8*t^3 + 1383724*ep^3*mtt*mWW^10*s^8*t^3 + 3966412*ep^4*mtt*mWW^10*s^8*t^3 + 4660634*ep^5*mtt*mWW^10*s^8*t^3 + 1975648*ep^6*mtt*mWW^10*s^8*t^3 - 3036*ep*mWW^11*s^8*t^3 - 38548*ep^2*mWW^11*s^8*t^3 - 184128*ep^3*mWW^11*s^8*t^3 - 410732*ep^4*mWW^11*s^8*t^3 - 430948*ep^5*mWW^11*s^8*t^3 - 171664*ep^6*mWW^11*s^8*t^3 + 1812*ep*mtt^7*mWW^3*s^9*t^3 + 22988*ep^2*mtt^7*mWW^3*s^9*t^3 + 110932*ep^3*mtt^7*mWW^3*s^9*t^3 + 253668*ep^4*mtt^7*mWW^3*s^9*t^3 + 275720*ep^5*mtt^7*mWW^3*s^9*t^3 + 114400*ep^6*mtt^7*mWW^3*s^9*t^3 - 1812*mtt^6*mWW^4*s^9*t^3 - 21578*ep*mtt^6*mWW^4*s^9*t^3 - 96382*ep^2*mtt^6*mWW^4*s^9*t^3 - 198650*ep^3*mtt^6*mWW^4*s^9*t^3 - 181622*ep^4*mtt^6*mWW^4*s^9*t^3 - 43716*ep^5*mtt^6*mWW^4*s^9*t^3 + 17360*ep^6*mtt^6*mWW^4*s^9*t^3 + 5364*mtt^5*mWW^5*s^9*t^3 + 50044*ep*mtt^5*mWW^5*s^9*t^3 + 107448*ep^2*mtt^5*mWW^5*s^9*t^3 - 224596*ep^3*mtt^5*mWW^5*s^9*t^3 - 1217604*ep^4*mtt^5*mWW^5*s^9*t^3 - 1715944*ep^5*mtt^5*mWW^5*s^9*t^3 - 817912*ep^6*mtt^5*mWW^5*s^9*t^3 - 3240*mtt^4*mWW^6*s^9*t^3 - 18338*ep*mtt^4*mWW^6*s^9*t^3 + 41098*ep^2*mtt^4*mWW^6*s^9*t^3 + 541794*ep^3*mtt^4*mWW^6*s^9*t^3 + 1709694*ep^4*mtt^4*mWW^6*s^9*t^3 + 2290216*ep^5*mtt^4*mWW^6*s^9*t^3 + 1099336*ep^6*mtt^4*mWW^6*s^9*t^3 - 4344*mtt^3*mWW^7*s^9*t^3 - 32092*ep*mtt^3*mWW^7*s^9*t^3 - 99988*ep^2*mtt^3*mWW^7*s^9*t^3 - 170836*ep^3*mtt^3*mWW^7*s^9*t^3 - 488964*ep^4*mtt^3*mWW^7*s^9*t^3 - 1056400*ep^5*mtt^3*mWW^7*s^9*t^3 - 735536*ep^6*mtt^3*mWW^7*s^9*t^3 + 6012*mtt^2*mWW^8*s^9*t^3 + 49450*ep*mtt^2*mWW^8*s^9*t^3 + 75270*ep^2*mtt^2*mWW^8*s^9*t^3 - 414902*ep^3*mtt^2*mWW^8*s^9*t^3 - 1748874*ep^4*mtt^2*mWW^8*s^9*t^3 - 2367340*ep^5*mtt^2*mWW^8*s^9*t^3 - 1093376*ep^6*mtt^2*mWW^8*s^9*t^3 - 1980*mtt*mWW^9*s^9*t^3 - 15508*ep*mtt*mWW^9*s^9*t^3 + 9968*ep^2*mtt*mWW^9*s^9*t^3 + 332852*ep^3*mtt*mWW^9*s^9*t^3 + 1000420*ep^4*mtt*mWW^9*s^9*t^3 + 1176912*ep^5*mtt*mWW^9*s^9*t^3 + 492616*ep^6*mtt*mWW^9*s^9*t^3 - 990*ep*mWW^10*s^9*t^3 - 12722*ep^2*mWW^10*s^9*t^3 - 58834*ep^3*mWW^10*s^9*t^3 - 126718*ep^4*mWW^10*s^9*t^3 - 128728*ep^5*mWW^10*s^9*t^3 - 49688*ep^6*mWW^10*s^9*t^3 - 216*ep*mtt^6*mWW^3*s^10*t^3 - 2712*ep^2*mtt^6*mWW^3*s^10*t^3 - 12968*ep^3*mtt^6*mWW^3*s^10*t^3 - 29432*ep^4*mtt^6*mWW^3*s^10*t^3 - 31792*ep^5*mtt^6*mWW^3*s^10*t^3 - 13120*ep^6*mtt^6*mWW^3*s^10*t^3 + 216*mtt^5*mWW^4*s^10*t^3 + 2436*ep*mtt^5*mWW^4*s^10*t^3 + 9652*ep^2*mtt^5*mWW^4*s^10*t^3 + 14348*ep^3*mtt^5*mWW^4*s^10*t^3 - 564*ep^4*mtt^5*mWW^4*s^10*t^3 - 19688*ep^5*mtt^5*mWW^4*s^10*t^3 - 12640*ep^6*mtt^5*mWW^4*s^10*t^3 - 480*mtt^4*mWW^5*s^10*t^3 - 4316*ep*mtt^4*mWW^5*s^10*t^3 - 6744*ep^2*mtt^4*mWW^5*s^10*t^3 + 27936*ep^3*mtt^4*mWW^5*s^10*t^3 + 114928*ep^4*mtt^4*mWW^5*s^10*t^3 + 153396*ep^5*mtt^4*mWW^5*s^10*t^3 + 72480*ep^6*mtt^4*mWW^5*s^10*t^3 + 144*mtt^3*mWW^6*s^10*t^3 - 816*ep*mtt^3*mWW^6*s^10*t^3 - 8552*ep^2*mtt^3*mWW^6*s^10*t^3 - 19120*ep^3*mtt^3*mWW^6*s^10*t^3 - 37048*ep^4*mtt^3*mWW^6*s^10*t^3 - 67408*ep^5*mtt^3*mWW^6*s^10*t^3 - 45920*ep^6*mtt^3*mWW^6*s^10*t^3 + 288*mtt^2*mWW^7*s^10*t^3 + 712*ep*mtt^2*mWW^7*s^10*t^3 + 4104*ep^2*mtt^2*mWW^7*s^10*t^3 + 16672*ep^3*mtt^2*mWW^7*s^10*t^3 + 34872*ep^4*mtt^2*mWW^7*s^10*t^3 + 43672*ep^5*mtt^2*mWW^7*s^10*t^3 + 23520*ep^6*mtt^2*mWW^7*s^10*t^3 - 168*mtt*mWW^8*s^10*t^3 - 1556*ep*mtt*mWW^8*s^10*t^3 + 276*ep^2*mtt*mWW^8*s^10*t^3 + 20100*ep^3*mtt*mWW^8*s^10*t^3 + 51660*ep^4*mtt*mWW^8*s^10*t^3 + 52888*ep^5*mtt*mWW^8*s^10*t^3 + 19520*ep^6*mtt*mWW^8*s^10*t^3 - 84*ep*mWW^9*s^10*t^3 - 1144*ep^2*mWW^9*s^10*t^3 - 4728*ep^3*mWW^9*s^10*t^3 - 8976*ep^4*mWW^9*s^10*t^3 - 8188*ep^5*mWW^9*s^10*t^3 - 2880*ep^6*mWW^9*s^10*t^3 - 12*ep*mtt^16*mWW^2*t^4 - 140*ep^2*mtt^16*mWW^2*t^4 - 620*ep^3*mtt^16*mWW^2*t^4 - 1300*ep^4*mtt^16*mWW^2*t^4 - 1288*ep^5*mtt^16*mWW^2*t^4 - 480*ep^6*mtt^16*mWW^2*t^4 - 636*ep*mtt^15*mWW^3*t^4 - 6660*ep^2*mtt^15*mWW^3*t^4 - 26316*ep^3*mtt^15*mWW^3*t^4 - 49868*ep^4*mtt^15*mWW^3*t^4 - 46056*ep^5*mtt^15*mWW^3*t^4 - 16864*ep^6*mtt^15*mWW^3*t^4 + 8364*ep*mtt^14*mWW^4*t^4 + 100692*ep^2*mtt^14*mWW^4*t^4 + 462504*ep^3*mtt^14*mWW^4*t^4 + 1013372*ep^4*mtt^14*mWW^4*t^4 + 1064268*ep^5*mtt^14*mWW^4*t^4 + 430960*ep^6*mtt^14*mWW^4*t^4 - 42492*ep*mtt^13*mWW^5*t^4 - 544314*ep^2*mtt^13*mWW^5*t^4 - 2643614*ep^3*mtt^13*mWW^5*t^4 - 6063374*ep^4*mtt^13*mWW^5*t^4 - 6599750*ep^5*mtt^13*mWW^5*t^4 - 2743736*ep^6*mtt^13*mWW^5*t^4 + 119316*ep*mtt^12*mWW^6*t^4 + 1582908*ep^2*mtt^12*mWW^6*t^4 + 7920916*ep^3*mtt^12*mWW^6*t^4 + 18612388*ep^4*mtt^12*mWW^6*t^4 + 20655928*ep^5*mtt^12*mWW^6*t^4 + 8719264*ep^6*mtt^12*mWW^6*t^4 - 208700*ep*mtt^11*mWW^7*t^4 - 2831216*ep^2*mtt^11*mWW^7*t^4 - 14444728*ep^3*mtt^11*mWW^7*t^4 - 34515576*ep^4*mtt^11*mWW^7*t^4 - 38872420*ep^5*mtt^11*mWW^7*t^4 - 16620560*ep^6*mtt^11*mWW^7*t^4 + 237876*ep*mtt^10*mWW^8*t^4 + 3281240*ep^2*mtt^10*mWW^8*t^4 + 17003152*ep^3*mtt^10*mWW^8*t^4 + 41241768*ep^4*mtt^10*mWW^8*t^4 + 47127468*ep^5*mtt^10*mWW^8*t^4 + 20430896*ep^6*mtt^10*mWW^8*t^4 - 176652*ep*mtt^9*mWW^9*t^4 - 2477676*ep^2*mtt^9*mWW^9*t^4 - 13056652*ep^3*mtt^9*mWW^9*t^4 - 32230412*ep^4*mtt^9*mWW^9*t^4 - 37501152*ep^5*mtt^9*mWW^9*t^4 - 16550336*ep^6*mtt^9*mWW^9*t^4 + 80872*ep*mtt^8*mWW^10*t^4 + 1164124*ep^2*mtt^8*mWW^10*t^4 + 6298044*ep^3*mtt^8*mWW^10*t^4 + 15980484*ep^4*mtt^8*mWW^10*t^4 + 19121740*ep^5*mtt^8*mWW^10*t^4 + 8671216*ep^6*mtt^8*mWW^10*t^4 - 18456*ep*mtt^7*mWW^11*t^4 - 285788*ep^2*mtt^7*mWW^11*t^4 - 1652876*ep^3*mtt^7*mWW^11*t^4 - 4468748*ep^4*mtt^7*mWW^11*t^4 - 5672628*ep^5*mtt^7*mWW^11*t^4 - 2711824*ep^6*mtt^7*mWW^11*t^4 - 528*ep*mtt^6*mWW^12*t^4 + 4596*ep^2*mtt^6*mWW^12*t^4 + 88968*ep^3*mtt^6*mWW^12*t^4 + 389436*ep^4*mtt^6*mWW^12*t^4 + 658808*ep^5*mtt^6*mWW^12*t^4 + 380960*ep^6*mtt^6*mWW^12*t^4 + 1240*ep*mtt^5*mWW^13*t^4 + 14710*ep^2*mtt^5*mWW^13*t^4 + 63034*ep^3*mtt^5*mWW^13*t^4 + 117610*ep^4*mtt^5*mWW^13*t^4 + 90918*ep^5*mtt^5*mWW^13*t^4 + 20088*ep^6*mtt^5*mWW^13*t^4 - 192*ep*mtt^4*mWW^14*t^4 - 2476*ep^2*mtt^4*mWW^14*t^4 - 11812*ep^3*mtt^4*mWW^14*t^4 - 25780*ep^4*mtt^4*mWW^14*t^4 - 25836*ep^5*mtt^4*mWW^14*t^4 - 9584*ep^6*mtt^4*mWW^14*t^4 + 84*ep*mtt^15*mWW^2*s*t^4 + 980*ep^2*mtt^15*mWW^2*s*t^4 + 4340*ep^3*mtt^15*mWW^2*s*t^4 + 9100*ep^4*mtt^15*mWW^2*s*t^4 + 9016*ep^5*mtt^15*mWW^2*s*t^4 + 3360*ep^6*mtt^15*mWW^2*s*t^4 + 12*mtt^14*mWW^3*s*t^4 + 4278*ep*mtt^14*mWW^3*s*t^4 + 41054*ep^2*mtt^14*mWW^3*s*t^4 + 146162*ep^3*mtt^14*mWW^3*s*t^4 + 242182*ep^4*mtt^14*mWW^3*s*t^4 + 188904*ep^5*mtt^14*mWW^3*s*t^4 + 56768*ep^6*mtt^14*mWW^3*s*t^4 + 648*mtt^13*mWW^4*s*t^4 - 43710*ep*mtt^13*mWW^4*s*t^4 - 567166*ep^2*mtt^13*mWW^4*s*t^4 - 2611586*ep^3*mtt^13*mWW^4*s*t^4 - 5646266*ep^4*mtt^13*mWW^4*s*t^4 - 5823568*ep^5*mtt^13*mWW^4*s*t^4 - 2314272*ep^6*mtt^13*mWW^4*s*t^4 - 7716*mtt^12*mWW^5*s*t^4 + 148074*ep*mtt^12*mWW^5*s*t^4 + 2664406*ep^2*mtt^12*mWW^5*s*t^4 + 14072632*ep^3*mtt^12*mWW^5*s*t^4 + 33356198*ep^4*mtt^12*mWW^5*s*t^4 + 36824542*ep^5*mtt^12*mWW^5*s*t^4 + 15392024*ep^6*mtt^12*mWW^5*s*t^4 + 34776*mtt^11*mWW^6*s*t^4 - 195336*ep*mtt^11*mWW^6*s*t^4 - 6480373*ep^2*mtt^11*mWW^6*s*t^4 - 38812463*ep^3*mtt^11*mWW^6*s*t^4 - 98211471*ep^4*mtt^11*mWW^6*s*t^4 - 113164409*ep^5*mtt^11*mWW^6*s*t^4 - 48762804*ep^6*mtt^11*mWW^6*s*t^4 - 84540*mtt^10*mWW^7*s*t^4 - 52812*ep*mtt^10*mWW^7*s*t^4 + 9255394*ep^2*mtt^10*mWW^7*s*t^4 + 64078074*ep^3*mtt^10*mWW^7*s*t^4 + 172300402*ep^4*mtt^10*mWW^7*s*t^4 + 206038434*ep^5*mtt^10*mWW^7*s*t^4 + 91159528*ep^6*mtt^10*mWW^7*s*t^4 + 124160*mtt^9*mWW^8*s*t^4 + 514936*ep*mtt^9*mWW^8*s*t^4 - 7995236*ep^2*mtt^9*mWW^8*s*t^4 - 67255164*ep^3*mtt^9*mWW^8*s*t^4 - 193079080*ep^4*mtt^9*mWW^8*s*t^4 - 239893160*ep^5*mtt^9*mWW^8*s*t^4 - 109122336*ep^6*mtt^9*mWW^8*s*t^4 - 113716*mtt^8*mWW^9*s*t^4 - 728156*ep*mtt^8*mWW^9*s*t^4 + 3966912*ep^2*mtt^8*mWW^9*s*t^4 + 45358424*ep^3*mtt^8*mWW^9*s*t^4 + 140836292*ep^4*mtt^8*mWW^9*s*t^4 + 182958756*ep^5*mtt^8*mWW^9*s*t^4 + 86013008*ep^6*mtt^8*mWW^9*s*t^4 + 62936*mtt^7*mWW^10*s*t^4 + 507280*ep*mtt^7*mWW^10*s*t^4 - 859846*ep^2*mtt^7*mWW^10*s*t^4 - 18914314*ep^3*mtt^7*mWW^10*s*t^4 - 65270038*ep^4*mtt^7*mWW^10*s*t^4 - 89948418*ep^5*mtt^7*mWW^10*s*t^4 - 44199720*ep^6*mtt^7*mWW^10*s*t^4 - 17936*mtt^6*mWW^11*s*t^4 - 176650*ep*mtt^6*mWW^11*s*t^4 - 105370*ep^2*mtt^6*mWW^11*s*t^4 + 4147406*ep^3*mtt^6*mWW^11*s*t^4 + 17272218*ep^4*mtt^6*mWW^11*s*t^4 + 26322028*ep^5*mtt^6*mWW^11*s*t^4 + 13917584*ep^6*mtt^6*mWW^11*s*t^4 + 520*mtt^5*mWW^12*s*t^4 + 17942*ep*mtt^5*mWW^12*s*t^4 + 105738*ep^2*mtt^5*mWW^12*s*t^4 - 10506*ep^3*mtt^5*mWW^12*s*t^4 - 1397990*ep^4*mtt^5*mWW^12*s*t^4 - 3254176*ep^5*mtt^5*mWW^12*s*t^4 - 2147488*ep^6*mtt^5*mWW^12*s*t^4 + 1048*mtt^4*mWW^13*s*t^4 + 4610*ep*mtt^4*mWW^13*s*t^4 - 38006*ep^2*mtt^4*mWW^13*s*t^4 - 281520*ep^3*mtt^4*mWW^13*s*t^4 - 599050*ep^4*mtt^4*mWW^13*s*t^4 - 446930*ep^5*mtt^4*mWW^13*s*t^4 - 62632*ep^6*mtt^4*mWW^13*s*t^4 - 192*mtt^3*mWW^14*s*t^4 - 300*ep*mtt^3*mWW^14*s*t^4 + 14271*ep^2*mtt^3*mWW^14*s*t^4 + 90445*ep^3*mtt^3*mWW^14*s*t^4 + 211681*ep^4*mtt^3*mWW^14*s*t^4 + 211931*ep^5*mtt^3*mWW^14*s*t^4 + 75164*ep^6*mtt^3*mWW^14*s*t^4 - 240*ep*mtt^2*mWW^15*s*t^4 - 2758*ep^2*mtt^2*mWW^15*s*t^4 - 11930*ep^3*mtt^2*mWW^15*s*t^4 - 24178*ep^4*mtt^2*mWW^15*s*t^4 - 22950*ep^5*mtt^2*mWW^15*s*t^4 - 8184*ep^6*mtt^2*mWW^15*s*t^4 - 216*ep*mtt^14*mWW^2*s^2*t^4 - 2520*ep^2*mtt^14*mWW^2*s^2*t^4 - 11160*ep^3*mtt^14*mWW^2*s^2*t^4 - 23400*ep^4*mtt^14*mWW^2*s^2*t^4 - 23184*ep^5*mtt^14*mWW^2*s^2*t^4 - 8640*ep^6*mtt^14*mWW^2*s^2*t^4 - 120*mtt^13*mWW^3*s^2*t^4 - 10772*ep*mtt^13*mWW^3*s^2*t^4 - 79884*ep^2*mtt^13*mWW^3*s^2*t^4 - 179264*ep^3*mtt^13*mWW^3*s^2*t^4 - 49092*ep^4*mtt^13*mWW^3*s^2*t^4 + 241356*ep^5*mtt^13*mWW^3*s^2*t^4 + 189296*ep^6*mtt^13*mWW^3*s^2*t^4 - 6028*mtt^12*mWW^4*s^2*t^4 + 51110*ep*mtt^12*mWW^4*s^2*t^4 + 1039464*ep^2*mtt^12*mWW^4*s^2*t^4 + 5044036*ep^3*mtt^12*mWW^4*s^2*t^4 + 10804316*ep^4*mtt^12*mWW^4*s^2*t^4 + 10816582*ep^5*mtt^12*mWW^4*s^2*t^4 + 4140120*ep^6*mtt^12*mWW^4*s^2*t^4 + 63964*mtt^11*mWW^5*s^2*t^4 + 189688*ep*mtt^11*mWW^5*s^2*t^4 - 3963268*ep^2*mtt^11*mWW^5*s^2*t^4 - 28818600*ep^3*mtt^11*mWW^5*s^2*t^4 - 75571688*ep^4*mtt^11*mWW^5*s^2*t^4 - 87208992*ep^5*mtt^11*mWW^5*s^2*t^4 - 37238784*ep^6*mtt^11*mWW^5*s^2*t^4 - 254800*mtt^10*mWW^6*s^2*t^4 - 1599496*ep*mtt^10*mWW^6*s^2*t^4 + 6861441*ep^2*mtt^10*mWW^6*s^2*t^4 + 79535109*ep^3*mtt^10*mWW^6*s^2*t^4 + 235751359*ep^4*mtt^10*mWW^6*s^2*t^4 + 290535327*ep^5*mtt^10*mWW^6*s^2*t^4 + 129614540*ep^6*mtt^10*mWW^6*s^2*t^4 + 535656*mtt^9*mWW^7*s^2*t^4 + 4160920*ep*mtt^9*mWW^7*s^2*t^4 - 5339377*ep^2*mtt^9*mWW^7*s^2*t^4 - 128623277*ep^3*mtt^9*mWW^7*s^2*t^4 - 419738083*ep^4*mtt^9*mWW^7*s^2*t^4 - 541660195*ep^5*mtt^9*mWW^7*s^2*t^4 - 249105564*ep^6*mtt^9*mWW^7*s^2*t^4 - 653460*mtt^8*mWW^8*s^2*t^4 - 5590854*ep*mtt^8*mWW^8*s^2*t^4 + 324312*ep^2*mtt^8*mWW^8*s^2*t^4 + 129942914*ep^3*mtt^8*mWW^8*s^2*t^4 + 460205136*ep^4*mtt^8*mWW^8*s^2*t^4 + 617594360*ep^5*mtt^8*mWW^8*s^2*t^4 + 291955552*ep^6*mtt^8*mWW^8*s^2*t^4 + 457296*mtt^7*mWW^9*s^2*t^4 + 4141402*ep*mtt^7*mWW^9*s^2*t^4 + 2451742*ep^2*mtt^7*mWW^9*s^2*t^4 - 80648268*ep^3*mtt^7*mWW^9*s^2*t^4 - 308661466*ep^4*mtt^7*mWW^9*s^2*t^4 - 432056306*ep^5*mtt^7*mWW^9*s^2*t^4 - 211065640*ep^6*mtt^7*mWW^9*s^2*t^4 - 150540*mtt^6*mWW^10*s^2*t^4 - 1483490*ep*mtt^6*mWW^10*s^2*t^4 - 1853972*ep^2*mtt^6*mWW^10*s^2*t^4 + 25014750*ep^3*mtt^6*mWW^10*s^2*t^4 + 109364316*ep^4*mtt^6*mWW^10*s^2*t^4 + 165742016*ep^5*mtt^6*mWW^10*s^2*t^4 + 86217920*ep^6*mtt^6*mWW^10*s^2*t^4 - 10528*mtt^5*mWW^11*s^2*t^4 + 35342*ep*mtt^5*mWW^11*s^2*t^4 + 969172*ep^2*mtt^5*mWW^11*s^2*t^4 + 2944794*ep^3*mtt^5*mWW^11*s^2*t^4 - 1391888*ep^4*mtt^5*mWW^11*s^2*t^4 - 13261188*ep^5*mtt^5*mWW^11*s^2*t^4 - 11102864*ep^6*mtt^5*mWW^11*s^2*t^4 + 24496*mtt^4*mWW^12*s^2*t^4 + 127600*ep*mtt^4*mWW^12*s^2*t^4 - 701930*ep^2*mtt^4*mWW^12*s^2*t^4 - 6411444*ep^3*mtt^4*mWW^12*s^2*t^4 - 16419682*ep^4*mtt^4*mWW^12*s^2*t^4 - 17160536*ep^5*mtt^4*mWW^12*s^2*t^4 - 6238784*ep^6*mtt^4*mWW^12*s^2*t^4 - 6188*mtt^3*mWW^13*s^2*t^4 - 16234*ep*mtt^3*mWW^13*s^2*t^4 + 379102*ep^2*mtt^3*mWW^13*s^2*t^4 + 2642140*ep^3*mtt^3*mWW^13*s^2*t^4 + 6745514*ep^4*mtt^3*mWW^13*s^2*t^4 + 7570082*ep^5*mtt^3*mWW^13*s^2*t^4 + 3121384*ep^6*mtt^3*mWW^13*s^2*t^4 + 204*mtt^2*mWW^14*s^2*t^4 - 5526*ep*mtt^2*mWW^14*s^2*t^4 - 87069*ep^2*mtt^2*mWW^14*s^2*t^4 - 442067*ep^3*mtt^2*mWW^14*s^2*t^4 - 1040939*ep^4*mtt^2*mWW^14*s^2*t^4 - 1163615*ep^5*mtt^2*mWW^14*s^2*t^4 - 496268*ep^6*mtt^2*mWW^14*s^2*t^4 + 48*mtt*mWW^15*s^2*t^4 + 454*ep*mtt*mWW^15*s^2*t^4 + 1969*ep^2*mtt*mWW^15*s^2*t^4 + 6827*ep^3*mtt*mWW^15*s^2*t^4 + 18511*ep^4*mtt*mWW^15*s^2*t^4 + 27595*ep^5*mtt*mWW^15*s^2*t^4 + 15356*ep^6*mtt*mWW^15*s^2*t^4 + 72*ep*mWW^16*s^2*t^4 + 818*ep^2*mWW^16*s^2*t^4 + 3510*ep^3*mWW^16*s^2*t^4 + 7086*ep^4*mWW^16*s^2*t^4 + 6698*ep^5*mWW^16*s^2*t^4 + 2376*ep^6*mWW^16*s^2*t^4 + 144*ep*mtt^13*mWW^2*s^3*t^4 + 1680*ep^2*mtt^13*mWW^2*s^3*t^4 + 7440*ep^3*mtt^13*mWW^2*s^3*t^4 + 15600*ep^4*mtt^13*mWW^2*s^3*t^4 + 15456*ep^5*mtt^13*mWW^2*s^3*t^4 + 5760*ep^6*mtt^13*mWW^2*s^3*t^4 + 528*mtt^12*mWW^3*s^3*t^4 + 9016*ep*mtt^12*mWW^3*s^3*t^4 - 33440*ep^2*mtt^12*mWW^3*s^3*t^4 - 642292*ep^3*mtt^12*mWW^3*s^3*t^4 - 2285176*ep^4*mtt^12*mWW^3*s^3*t^4 - 3150220*ep^5*mtt^12*mWW^3*s^3*t^4 - 1514416*ep^6*mtt^12*mWW^3*s^3*t^4 + 24444*mtt^11*mWW^4*s^3*t^4 + 165810*ep*mtt^11*mWW^4*s^3*t^4 + 148518*ep^2*mtt^11*mWW^4*s^3*t^4 - 1021234*ep^3*mtt^11*mWW^4*s^3*t^4 - 2583930*ep^4*mtt^11*mWW^4*s^3*t^4 - 1925576*ep^5*mtt^11*mWW^4*s^3*t^4 - 309072*ep^6*mtt^11*mWW^4*s^3*t^4 - 229196*mtt^10*mWW^5*s^3*t^4 - 1933756*ep*mtt^10*mWW^5*s^3*t^4 - 1932734*ep^2*mtt^10*mWW^5*s^3*t^4 + 24748572*ep^3*mtt^10*mWW^5*s^3*t^4 + 91035530*ep^4*mtt^10*mWW^5*s^3*t^4 + 117833992*ep^5*mtt^10*mWW^5*s^3*t^4 + 53119592*ep^6*mtt^10*mWW^5*s^3*t^4 + 797984*mtt^9*mWW^6*s^3*t^4 + 7158022*ep*mtt^9*mWW^6*s^3*t^4 + 8544536*ep^2*mtt^9*mWW^6*s^3*t^4 - 92826670*ep^3*mtt^9*mWW^6*s^3*t^4 - 361454676*ep^4*mtt^9*mWW^6*s^3*t^4 - 484975380*ep^5*mtt^9*mWW^6*s^3*t^4 - 225138880*ep^6*mtt^9*mWW^6*s^3*t^4 - 1423368*mtt^8*mWW^7*s^3*t^4 - 13061230*ep*mtt^8*mWW^7*s^3*t^4 - 16463909*ep^2*mtt^8*mWW^7*s^3*t^4 + 171929221*ep^3*mtt^8*mWW^7*s^3*t^4 + 686576845*ep^4*mtt^8*mWW^7*s^3*t^4 + 938633101*ep^5*mtt^8*mWW^7*s^3*t^4 + 442872068*ep^6*mtt^8*mWW^7*s^3*t^4 + 1380852*mtt^7*mWW^8*s^3*t^4 + 12763986*ep*mtt^7*mWW^8*s^3*t^4 + 15405915*ep^2*mtt^7*mWW^8*s^3*t^4 - 180105287*ep^3*mtt^7*mWW^8*s^3*t^4 - 725129635*ep^4*mtt^7*mWW^8*s^3*t^4 - 1008041763*ep^5*mtt^7*mWW^8*s^3*t^4 - 483699892*ep^6*mtt^7*mWW^8*s^3*t^4 - 631868*mtt^6*mWW^9*s^3*t^4 - 5932312*ep*mtt^6*mWW^9*s^3*t^4 - 6189158*ep^2*mtt^6*mWW^9*s^3*t^4 + 99013410*ep^3*mtt^6*mWW^9*s^3*t^4 + 404182730*ep^4*mtt^6*mWW^9*s^3*t^4 + 581066174*ep^5*mtt^6*mWW^9*s^3*t^4 + 288367104*ep^6*mtt^6*mWW^9*s^3*t^4 - 24820*mtt^5*mWW^10*s^3*t^4 + 54694*ep*mtt^5*mWW^10*s^3*t^4 + 564079*ep^2*mtt^5*mWW^10*s^3*t^4 - 8452715*ep^3*mtt^5*mWW^10*s^3*t^4 - 55077043*ep^4*mtt^5*mWW^10*s^3*t^4 - 104752223*ep^5*mtt^5*mWW^10*s^3*t^4 - 62997212*ep^6*mtt^5*mWW^10*s^3*t^4 + 163744*mtt^4*mWW^11*s^3*t^4 + 1144304*ep*mtt^4*mWW^11*s^3*t^4 - 1006672*ep^2*mtt^4*mWW^11*s^3*t^4 - 25406656*ep^3*mtt^4*mWW^11*s^3*t^4 - 71751544*ep^4*mtt^4*mWW^11*s^3*t^4 - 77112424*ep^5*mtt^4*mWW^11*s^3*t^4 - 28335344*ep^6*mtt^4*mWW^11*s^3*t^4 - 67200*mtt^3*mWW^12*s^3*t^4 - 387852*ep*mtt^3*mWW^12*s^3*t^4 + 1559235*ep^2*mtt^3*mWW^12*s^3*t^4 + 16854245*ep^3*mtt^3*mWW^12*s^3*t^4 + 47050233*ep^4*mtt^3*mWW^12*s^3*t^4 + 54571895*ep^5*mtt^3*mWW^12*s^3*t^4 + 22819108*ep^6*mtt^3*mWW^12*s^3*t^4 + 8896*mtt^2*mWW^13*s^3*t^4 + 11044*ep*mtt^2*mWW^13*s^3*t^4 - 694932*ep^2*mtt^2*mWW^13*s^3*t^4 - 4549446*ep^3*mtt^2*mWW^13*s^3*t^4 - 11603756*ep^4*mtt^2*mWW^13*s^3*t^4 - 13297334*ep^5*mtt^2*mWW^13*s^3*t^4 - 5675928*ep^6*mtt^2*mWW^13*s^3*t^4 + 4*mtt*mWW^14*s^3*t^4 + 7980*ep*mtt*mWW^14*s^3*t^4 + 95525*ep^2*mtt*mWW^14*s^3*t^4 + 447805*ep^3*mtt*mWW^14*s^3*t^4 + 1023835*ep^4*mtt*mWW^14*s^3*t^4 + 1141831*ep^5*mtt*mWW^14*s^3*t^4 + 493948*ep^6*mtt*mWW^14*s^3*t^4 + 150*ep*mWW^15*s^3*t^4 + 1357*ep^2*mWW^15*s^3*t^4 + 3607*ep^3*mWW^15*s^3*t^4 + 987*ep^4*mWW^15*s^3*t^4 - 7529*ep^5*mWW^15*s^3*t^4 - 6836*ep^6*mWW^15*s^3*t^4 + 504*ep*mtt^12*mWW^2*s^4*t^4 + 5880*ep^2*mtt^12*mWW^2*s^4*t^4 + 26040*ep^3*mtt^12*mWW^2*s^4*t^4 + 54600*ep^4*mtt^12*mWW^2*s^4*t^4 + 54096*ep^5*mtt^12*mWW^2*s^4*t^4 + 20160*ep^6*mtt^12*mWW^2*s^4*t^4 - 1344*mtt^11*mWW^3*s^4*t^4 + 12712*ep*mtt^11*mWW^3*s^4*t^4 + 420896*ep^2*mtt^11*mWW^3*s^4*t^4 + 2764188*ep^3*mtt^11*mWW^3*s^4*t^4 + 7499800*ep^4*mtt^11*mWW^3*s^4*t^4 + 9097396*ep^5*mtt^11*mWW^3*s^4*t^4 + 4073552*ep^6*mtt^11*mWW^3*s^4*t^4 - 56588*mtt^10*mWW^4*s^4*t^4 - 677638*ep*mtt^10*mWW^4*s^4*t^4 - 3660084*ep^2*mtt^10*mWW^4*s^4*t^4 - 11851980*ep^3*mtt^10*mWW^4*s^4*t^4 - 22910824*ep^4*mtt^10*mWW^4*s^4*t^4 - 23590958*ep^5*mtt^10*mWW^4*s^4*t^4 - 9794568*ep^6*mtt^10*mWW^4*s^4*t^4 + 464412*mtt^9*mWW^5*s^4*t^4 + 4693076*ep*mtt^9*mWW^5*s^4*t^4 + 14178810*ep^2*mtt^9*mWW^5*s^4*t^4 + 998330*ep^3*mtt^9*mWW^5*s^4*t^4 - 65804126*ep^4*mtt^9*mWW^5*s^4*t^4 - 109796198*ep^5*mtt^9*mWW^5*s^4*t^4 - 54635744*ep^6*mtt^9*mWW^5*s^4*t^4 - 1396360*mtt^8*mWW^6*s^4*t^4 - 13418030*ep*mtt^8*mWW^6*s^4*t^4 - 29584662*ep^2*mtt^8*mWW^6*s^4*t^4 + 78141958*ep^3*mtt^8*mWW^6*s^4*t^4 + 416049198*ep^4*mtt^8*mWW^6*s^4*t^4 + 595248952*ep^5*mtt^8*mWW^6*s^4*t^4 + 283919680*ep^6*mtt^8*mWW^6*s^4*t^4 + 2070216*mtt^7*mWW^7*s^4*t^4 + 19348682*ep*mtt^7*mWW^7*s^4*t^4 + 33244183*ep^2*mtt^7*mWW^7*s^4*t^4 - 185062863*ep^3*mtt^7*mWW^7*s^4*t^4 - 812760963*ep^4*mtt^7*mWW^7*s^4*t^4 - 1131012291*ep^5*mtt^7*mWW^7*s^4*t^4 - 536366084*ep^6*mtt^7*mWW^7*s^4*t^4 - 1507892*mtt^6*mWW^8*s^4*t^4 - 13818342*ep*mtt^6*mWW^8*s^4*t^4 - 16950841*ep^2*mtt^6*mWW^8*s^4*t^4 + 190186705*ep^3*mtt^6*mWW^8*s^4*t^4 + 766982177*ep^4*mtt^6*mWW^8*s^4*t^4 + 1064166421*ep^5*mtt^6*mWW^8*s^4*t^4 + 508855356*ep^6*mtt^6*mWW^8*s^4*t^4 + 281120*mtt^5*mWW^9*s^4*t^4 + 2672300*ep*mtt^5*mWW^9*s^4*t^4 - 316189*ep^2*mtt^5*mWW^9*s^4*t^4 - 77614157*ep^3*mtt^5*mWW^9*s^4*t^4 - 301158107*ep^4*mtt^5*mWW^9*s^4*t^4 - 437619315*ep^5*mtt^5*mWW^9*s^4*t^4 - 220524956*ep^6*mtt^5*mWW^9*s^4*t^4 + 330896*mtt^4*mWW^10*s^4*t^4 + 2591200*ep*mtt^4*mWW^10*s^4*t^4 + 2769491*ep^2*mtt^4*mWW^10*s^4*t^4 - 21872969*ep^3*mtt^4*mWW^10*s^4*t^4 - 64270491*ep^4*mtt^4*mWW^10*s^4*t^4 - 55855307*ep^5*mtt^4*mWW^10*s^4*t^4 - 11892748*ep^6*mtt^4*mWW^10*s^4*t^4 - 236056*mtt^3*mWW^11*s^4*t^4 - 1702854*ep*mtt^3*mWW^11*s^4*t^4 + 1096509*ep^2*mtt^3*mWW^11*s^4*t^4 + 37415667*ep^3*mtt^3*mWW^11*s^4*t^4 + 113398799*ep^4*mtt^3*mWW^11*s^4*t^4 + 133032779*ep^5*mtt^3*mWW^11*s^4*t^4 + 55038772*ep^6*mtt^3*mWW^11*s^4*t^4 + 55064*mtt^2*mWW^12*s^4*t^4 + 287408*ep*mtt^2*mWW^12*s^4*t^4 - 1650399*ep^2*mtt^2*mWW^12*s^4*t^4 - 15685997*ep^3*mtt^2*mWW^12*s^4*t^4 - 43248413*ep^4*mtt^2*mWW^12*s^4*t^4 - 50570075*ep^5*mtt^2*mWW^12*s^4*t^4 - 21560372*ep^6*mtt^2*mWW^12*s^4*t^4 - 3468*mtt*mWW^13*s^4*t^4 + 13076*ep*mtt*mWW^13*s^4*t^4 + 473231*ep^2*mtt*mWW^13*s^4*t^4 + 2687731*ep^3*mtt*mWW^13*s^4*t^4 + 6480789*ep^4*mtt*mWW^13*s^4*t^4 + 7196221*ep^5*mtt*mWW^13*s^4*t^4 + 3018620*ep^6*mtt*mWW^13*s^4*t^4 - 2094*ep*mWW^14*s^4*t^4 - 26825*ep^2*mWW^14*s^4*t^4 - 132653*ep^3*mWW^14*s^4*t^4 - 312439*ep^4*mWW^14*s^4*t^4 - 351721*ep^5*mWW^14*s^4*t^4 - 151668*ep^6*mWW^14*s^4*t^4 - 1512*ep*mtt^11*mWW^2*s^5*t^4 - 17640*ep^2*mtt^11*mWW^2*s^5*t^4 - 78120*ep^3*mtt^11*mWW^2*s^5*t^4 - 163800*ep^4*mtt^11*mWW^2*s^5*t^4 - 162288*ep^5*mtt^11*mWW^2*s^5*t^4 - 60480*ep^6*mtt^11*mWW^2*s^5*t^4 + 2184*mtt^10*mWW^3*s^5*t^4 - 41132*ep*mtt^10*mWW^3*s^5*t^4 - 844116*ep^2*mtt^10*mWW^3*s^5*t^4 - 4842992*ep^3*mtt^10*mWW^3*s^5*t^4 - 12209148*ep^4*mtt^10*mWW^3*s^5*t^4 - 14141484*ep^5*mtt^10*mWW^3*s^5*t^4 - 6142192*ep^6*mtt^10*mWW^3*s^5*t^4 + 82124*mtt^9*mWW^4*s^5*t^4 + 1120850*ep*mtt^9*mWW^4*s^5*t^4 + 6720384*ep^2*mtt^9*mWW^4*s^5*t^4 + 22604796*ep^3*mtt^9*mWW^4*s^5*t^4 + 42742700*ep^4*mtt^9*mWW^4*s^5*t^4 + 41809594*ep^5*mtt^9*mWW^4*s^5*t^4 + 16395152*ep^6*mtt^9*mWW^4*s^5*t^4 - 583556*mtt^8*mWW^5*s^5*t^4 - 6115952*ep*mtt^8*mWW^5*s^5*t^4 - 21135508*ep^2*mtt^8*mWW^5*s^5*t^4 - 19547390*ep^3*mtt^8*mWW^5*s^5*t^4 + 37727768*ep^4*mtt^8*mWW^5*s^5*t^4 + 87933774*ep^5*mtt^8*mWW^5*s^5*t^4 + 48159024*ep^6*mtt^8*mWW^5*s^5*t^4 + 1495312*mtt^7*mWW^6*s^5*t^4 + 14326012*ep*mtt^7*mWW^6*s^5*t^4 + 33967327*ep^2*mtt^7*mWW^6*s^5*t^4 - 60858207*ep^3*mtt^7*mWW^6*s^5*t^4 - 372328611*ep^4*mtt^7*mWW^6*s^5*t^4 - 541286437*ep^5*mtt^7*mWW^6*s^5*t^4 - 259541540*ep^6*mtt^7*mWW^6*s^5*t^4 - 1801792*mtt^6*mWW^7*s^5*t^4 - 16470544*ep*mtt^6*mWW^7*s^5*t^4 - 27222157*ep^2*mtt^6*mWW^7*s^5*t^4 + 157101181*ep^3*mtt^6*mWW^7*s^5*t^4 + 674864201*ep^4*mtt^6*mWW^7*s^5*t^4 + 927162875*ep^5*mtt^6*mWW^7*s^5*t^4 + 435053948*ep^6*mtt^6*mWW^7*s^5*t^4 + 909004*mtt^5*mWW^8*s^5*t^4 + 8069768*ep*mtt^5*mWW^8*s^5*t^4 + 6295087*ep^2*mtt^5*mWW^8*s^5*t^4 - 137481471*ep^3*mtt^5*mWW^8*s^5*t^4 - 523311123*ep^4*mtt^5*mWW^8*s^5*t^4 - 714965341*ep^5*mtt^5*mWW^8*s^5*t^4 - 338694508*ep^6*mtt^5*mWW^8*s^5*t^4 + 112524*mtt^4*mWW^9*s^5*t^4 + 897204*ep*mtt^4*mWW^9*s^5*t^4 + 4920901*ep^2*mtt^4*mWW^9*s^5*t^4 + 30907369*ep^3*mtt^4*mWW^9*s^5*t^4 + 109202715*ep^4*mtt^4*mWW^9*s^5*t^4 + 167784435*ep^5*mtt^4*mWW^9*s^5*t^4 + 89865924*ep^6*mtt^4*mWW^9*s^5*t^4 - 326776*mtt^3*mWW^10*s^5*t^4 - 2600344*ep*mtt^3*mWW^10*s^5*t^4 - 2247479*ep^2*mtt^3*mWW^10*s^5*t^4 + 30008075*ep^3*mtt^3*mWW^10*s^5*t^4 + 98791483*ep^4*mtt^3*mWW^10*s^5*t^4 + 112368037*ep^5*mtt^3*mWW^10*s^5*t^4 + 43273660*ep^6*mtt^3*mWW^10*s^5*t^4 + 125296*mtt^2*mWW^11*s^5*t^4 + 864408*ep*mtt^2*mWW^11*s^5*t^4 - 1178739*ep^2*mtt^2*mWW^11*s^5*t^4 - 23341601*ep^3*mtt^2*mWW^11*s^5*t^4 - 69674929*ep^4*mtt^2*mWW^11*s^5*t^4 - 82820959*ep^5*mtt^2*mWW^11*s^5*t^4 - 35169204*ep^6*mtt^2*mWW^11*s^5*t^4 - 14320*mtt*mWW^12*s^5*t^4 - 39670*ep*mtt*mWW^12*s^5*t^4 + 854849*ep^2*mtt*mWW^12*s^5*t^4 + 6059695*ep^3*mtt*mWW^12*s^5*t^4 + 15527639*ep^4*mtt*mWW^12*s^5*t^4 + 17524803*ep^5*mtt*mWW^12*s^5*t^4 + 7330788*ep^6*mtt*mWW^12*s^5*t^4 - 8832*ep*mWW^13*s^5*t^4 - 110989*ep^2*mWW^13*s^5*t^4 - 531079*ep^3*mWW^13*s^5*t^4 - 1196543*ep^4*mWW^13*s^5*t^4 - 1276641*ep^5*mWW^13*s^5*t^4 - 519724*ep^6*mWW^13*s^5*t^4 + 2016*ep*mtt^10*mWW^2*s^6*t^4 + 23520*ep^2*mtt^10*mWW^2*s^6*t^4 + 104160*ep^3*mtt^10*mWW^2*s^6*t^4 + 218400*ep^4*mtt^10*mWW^2*s^6*t^4 + 216384*ep^5*mtt^10*mWW^2*s^6*t^4 + 80640*ep^6*mtt^10*mWW^2*s^6*t^4 - 2352*mtt^9*mWW^3*s^6*t^4 + 47992*ep*mtt^9*mWW^3*s^6*t^4 + 895216*ep^2*mtt^9*mWW^3*s^6*t^4 + 4890788*ep^3*mtt^9*mWW^3*s^6*t^4 + 11923688*ep^4*mtt^9*mWW^3*s^6*t^4 + 13479116*ep^5*mtt^9*mWW^3*s^6*t^4 + 5750192*ep^6*mtt^9*mWW^3*s^6*t^4 - 77028*mtt^8*mWW^4*s^6*t^4 - 1069710*ep*mtt^8*mWW^4*s^6*t^4 - 6343674*ep^2*mtt^8*mWW^4*s^6*t^4 - 20649614*ep^3*mtt^8*mWW^4*s^6*t^4 - 37294314*ep^4*mtt^8*mWW^4*s^6*t^4 - 34675892*ep^5*mtt^8*mWW^4*s^6*t^4 - 12951448*ep^6*mtt^8*mWW^4*s^6*t^4 + 468196*mtt^7*mWW^5*s^6*t^4 + 4855436*ep*mtt^7*mWW^5*s^6*t^4 + 16663324*ep^2*mtt^7*mWW^5*s^6*t^4 + 15852588*ep^3*mtt^7*mWW^5*s^6*t^4 - 27406248*ep^4*mtt^7*mWW^5*s^6*t^4 - 66230792*ep^5*mtt^7*mWW^5*s^6*t^4 - 36927464*ep^6*mtt^7*mWW^5*s^6*t^4 - 1007648*mtt^6*mWW^6*s^6*t^4 - 9395696*ep*mtt^6*mWW^6*s^6*t^4 - 21151423*ep^2*mtt^6*mWW^6*s^6*t^4 + 43040673*ep^3*mtt^6*mWW^6*s^6*t^4 + 243430143*ep^4*mtt^6*mWW^6*s^6*t^4 + 346098763*ep^5*mtt^6*mWW^6*s^6*t^4 + 163790204*ep^6*mtt^6*mWW^6*s^6*t^4 + 964224*mtt^5*mWW^7*s^6*t^4 + 8525406*ep*mtt^5*mWW^7*s^6*t^4 + 11918626*ep^2*mtt^5*mWW^7*s^6*t^4 - 92815492*ep^3*mtt^5*mWW^7*s^6*t^4 - 372852826*ep^4*mtt^5*mWW^7*s^6*t^4 - 499901834*ep^5*mtt^5*mWW^7*s^6*t^4 - 230366040*ep^6*mtt^5*mWW^7*s^6*t^4 - 301124*mtt^4*mWW^8*s^6*t^4 - 2598758*ep*mtt^4*mWW^8*s^6*t^4 + 78177*ep^2*mtt^4*mWW^8*s^6*t^4 + 61760689*ep^3*mtt^4*mWW^8*s^6*t^4 + 223067827*ep^4*mtt^4*mWW^8*s^6*t^4 + 302927761*ep^5*mtt^4*mWW^8*s^6*t^4 + 143583580*ep^6*mtt^4*mWW^8*s^6*t^4 - 144988*mtt^3*mWW^9*s^6*t^4 - 1200772*ep*mtt^3*mWW^9*s^6*t^4 - 2986920*ep^2*mtt^3*mWW^9*s^6*t^4 - 2932092*ep^3*mtt^3*mWW^9*s^6*t^4 - 8179532*ep^4*mtt^3*mWW^9*s^6*t^4 - 21862528*ep^5*mtt^3*mWW^9*s^6*t^4 - 16234928*ep^6*mtt^3*mWW^9*s^6*t^4 + 123528*mtt^2*mWW^10*s^6*t^4 + 970528*ep*mtt^2*mWW^10*s^6*t^4 + 419003*ep^2*mtt^2*mWW^10*s^6*t^4 - 14746269*ep^3*mtt^2*mWW^10*s^6*t^4 - 48032843*ep^4*mtt^2*mWW^10*s^6*t^4 - 57134927*ep^5*mtt^2*mWW^10*s^6*t^4 - 23638276*ep^6*mtt^2*mWW^10*s^6*t^4 - 22808*mtt*mWW^11*s^6*t^4 - 127966*ep*mtt*mWW^11*s^6*t^4 + 619338*ep^2*mtt*mWW^11*s^6*t^4 + 6296800*ep^3*mtt*mWW^11*s^6*t^4 + 17387926*ep^4*mtt*mWW^11*s^6*t^4 + 20135734*ep^5*mtt*mWW^11*s^6*t^4 + 8489312*ep^6*mtt*mWW^11*s^6*t^4 - 13404*ep*mWW^12*s^6*t^4 - 168531*ep^2*mWW^12*s^6*t^4 - 799415*ep^3*mWW^12*s^6*t^4 - 1775181*ep^4*mWW^12*s^6*t^4 - 1858313*ep^5*mWW^12*s^6*t^4 - 740188*ep^6*mWW^12*s^6*t^4 - 1584*ep*mtt^9*mWW^2*s^7*t^4 - 18480*ep^2*mtt^9*mWW^2*s^7*t^4 - 81840*ep^3*mtt^9*mWW^2*s^7*t^4 - 171600*ep^4*mtt^9*mWW^2*s^7*t^4 - 170016*ep^5*mtt^9*mWW^2*s^7*t^4 - 63360*ep^6*mtt^9*mWW^2*s^7*t^4 + 1680*mtt^8*mWW^3*s^7*t^4 - 30248*ep*mtt^8*mWW^3*s^7*t^4 - 563056*ep^2*mtt^8*mWW^3*s^7*t^4 - 3017676*ep^3*mtt^8*mWW^3*s^7*t^4 - 7228088*ep^4*mtt^8*mWW^3*s^7*t^4 - 8048996*ep^5*mtt^8*mWW^3*s^7*t^4 - 3390736*ep^6*mtt^8*mWW^3*s^7*t^4 + 46228*mtt^7*mWW^4*s^7*t^4 + 625550*ep*mtt^7*mWW^4*s^7*t^4 + 3523326*ep^2*mtt^7*mWW^4*s^7*t^4 + 10740014*ep^3*mtt^7*mWW^4*s^7*t^4 + 18044294*ep^4*mtt^7*mWW^4*s^7*t^4 + 15560908*ep^5*mtt^7*mWW^4*s^7*t^4 + 5400080*ep^6*mtt^7*mWW^4*s^7*t^4 - 237444*mtt^6*mWW^5*s^7*t^4 - 2403988*ep*mtt^6*mWW^5*s^7*t^4 - 7778142*ep^2*mtt^6*mWW^5*s^7*t^4 - 5128880*ep^3*mtt^6*mWW^5*s^7*t^4 + 19885058*ep^4*mtt^6*mWW^5*s^7*t^4 + 39731692*ep^5*mtt^6*mWW^5*s^7*t^4 + 21338984*ep^6*mtt^6*mWW^5*s^7*t^4 + 422848*mtt^5*mWW^6*s^7*t^4 + 3810614*ep*mtt^5*mWW^6*s^7*t^4 + 7714478*ep^2*mtt^5*mWW^6*s^7*t^4 - 21688364*ep^3*mtt^5*mWW^6*s^7*t^4 - 106134362*ep^4*mtt^5*mWW^6*s^7*t^4 - 145017878*ep^5*mtt^5*mWW^6*s^7*t^4 - 66828000*ep^6*mtt^5*mWW^6*s^7*t^4 - 315512*mtt^4*mWW^7*s^7*t^4 - 2709068*ep*mtt^4*mWW^7*s^7*t^4 - 2984190*ep^2*mtt^4*mWW^7*s^7*t^4 + 34481582*ep^3*mtt^4*mWW^7*s^7*t^4 + 130877810*ep^4*mtt^4*mWW^7*s^7*t^4 + 172290842*ep^5*mtt^4*mWW^7*s^7*t^4 + 78305552*ep^6*mtt^4*mWW^7*s^7*t^4 + 55188*mtt^3*mWW^8*s^7*t^4 + 485338*ep*mtt^3*mWW^8*s^7*t^4 - 532862*ep^2*mtt^3*mWW^8*s^7*t^4 - 16457986*ep^3*mtt^3*mWW^8*s^7*t^4 - 58672758*ep^4*mtt^3*mWW^8*s^7*t^4 - 81302248*ep^5*mtt^3*mWW^8*s^7*t^4 - 39531920*ep^6*mtt^3*mWW^8*s^7*t^4 + 42860*mtt^2*mWW^9*s^7*t^4 + 361252*ep*mtt^2*mWW^9*s^7*t^4 + 717134*ep^2*mtt^2*mWW^9*s^7*t^4 - 1160892*ep^3*mtt^2*mWW^9*s^7*t^4 - 4862050*ep^4*mtt^2*mWW^9*s^7*t^4 - 4018888*ep^5*mtt^2*mWW^9*s^7*t^4 - 452184*ep^6*mtt^2*mWW^9*s^7*t^4 - 15848*mtt*mWW^10*s^7*t^4 - 121006*ep*mtt*mWW^10*s^7*t^4 + 79522*ep^2*mtt*mWW^10*s^7*t^4 + 2814736*ep^3*mtt*mWW^10*s^7*t^4 + 8714554*ep^4*mtt*mWW^10*s^7*t^4 + 10497266*ep^5*mtt*mWW^10*s^7*t^4 + 4503200*ep^6*mtt*mWW^10*s^7*t^4 - 8796*ep*mWW^11*s^7*t^4 - 110882*ep^2*mWW^11*s^7*t^4 - 521430*ep^3*mWW^11*s^7*t^4 - 1145594*ep^4*mWW^11*s^7*t^4 - 1186170*ep^5*mWW^11*s^7*t^4 - 467408*ep^6*mWW^11*s^7*t^4 + 756*ep*mtt^8*mWW^2*s^8*t^4 + 8820*ep^2*mtt^8*mWW^2*s^8*t^4 + 39060*ep^3*mtt^8*mWW^2*s^8*t^4 + 81900*ep^4*mtt^8*mWW^2*s^8*t^4 + 81144*ep^5*mtt^8*mWW^2*s^8*t^4 + 30240*ep^6*mtt^8*mWW^2*s^8*t^4 - 768*mtt^7*mWW^3*s^8*t^4 + 10324*ep*mtt^7*mWW^3*s^8*t^4 + 206340*ep^2*mtt^7*mWW^3*s^8*t^4 + 1105312*ep^3*mtt^7*mWW^3*s^8*t^4 + 2625396*ep^4*mtt^7*mWW^3*s^8*t^4 + 2894820*ep^5*mtt^7*mWW^3*s^8*t^4 + 1207376*ep^6*mtt^7*mWW^3*s^8*t^4 - 16804*mtt^6*mWW^4*s^8*t^4 - 218230*ep*mtt^6*mWW^4*s^8*t^4 - 1147548*ep^2*mtt^6*mWW^4*s^8*t^4 - 3173296*ep^3*mtt^6*mWW^4*s^8*t^4 - 4726120*ep^4*mtt^6*mWW^4*s^8*t^4 - 3529754*ep^5*mtt^6*mWW^4*s^8*t^4 - 1036808*ep^6*mtt^6*mWW^4*s^8*t^4 + 72436*mtt^5*mWW^5*s^8*t^4 + 721816*ep*mtt^5*mWW^5*s^8*t^4 + 2161844*ep^2*mtt^5*mWW^5*s^8*t^4 + 318728*ep^3*mtt^5*mWW^5*s^8*t^4 - 9143640*ep^4*mtt^5*mWW^5*s^8*t^4 - 15561912*ep^5*mtt^5*mWW^5*s^8*t^4 - 7976472*ep^6*mtt^5*mWW^5*s^8*t^4 - 105576*mtt^4*mWW^6*s^8*t^4 - 917034*ep*mtt^4*mWW^6*s^8*t^4 - 1631272*ep^2*mtt^4*mWW^6*s^8*t^4 + 6458220*ep^3*mtt^4*mWW^6*s^8*t^4 + 27936008*ep^4*mtt^4*mWW^6*s^8*t^4 + 36486934*ep^5*mtt^4*mWW^6*s^8*t^4 + 16166400*ep^6*mtt^4*mWW^6*s^8*t^4 + 61672*mtt^3*mWW^7*s^8*t^4 + 524940*ep*mtt^3*mWW^7*s^8*t^4 + 476060*ep^2*mtt^3*mWW^7*s^8*t^4 - 7492088*ep^3*mtt^3*mWW^7*s^8*t^4 - 28062412*ep^4*mtt^3*mWW^7*s^8*t^4 - 37287772*ep^5*mtt^3*mWW^7*s^8*t^4 - 17164880*ep^6*mtt^3*mWW^7*s^8*t^4 - 7732*mtt^2*mWW^8*s^8*t^4 - 69746*ep*mtt^2*mWW^8*s^8*t^4 + 120068*ep^2*mtt^2*mWW^8*s^8*t^4 + 2675648*ep^3*mtt^2*mWW^8*s^8*t^4 + 9440968*ep^4*mtt^2*mWW^8*s^8*t^4 + 13248642*ep^5*mtt^2*mWW^8*s^8*t^4 + 6584392*ep^6*mtt^2*mWW^8*s^8*t^4 - 3228*mtt*mWW^9*s^8*t^4 - 35128*ep*mtt*mWW^9*s^8*t^4 - 91060*ep^2*mtt*mWW^9*s^8*t^4 + 106480*ep^3*mtt*mWW^9*s^8*t^4 + 780656*ep^4*mtt*mWW^9*s^8*t^4 + 1126128*ep^5*mtt*mWW^9*s^8*t^4 + 525272*ep^6*mtt*mWW^9*s^8*t^4 - 1698*ep*mWW^10*s^8*t^4 - 21652*ep^2*mWW^10*s^8*t^4 - 99824*ep^3*mWW^10*s^8*t^4 - 215316*ep^4*mWW^10*s^8*t^4 - 220470*ep^5*mWW^10*s^8*t^4 - 86560*ep^6*mWW^10*s^8*t^4 - 204*ep*mtt^7*mWW^2*s^9*t^4 - 2380*ep^2*mtt^7*mWW^2*s^9*t^4 - 10540*ep^3*mtt^7*mWW^2*s^9*t^4 - 22100*ep^4*mtt^7*mWW^2*s^9*t^4 - 21896*ep^5*mtt^7*mWW^2*s^9*t^4 - 8160*ep^6*mtt^7*mWW^2*s^9*t^4 + 204*mtt^6*mWW^3*s^9*t^4 - 1562*ep*mtt^6*mWW^3*s^9*t^4 - 38906*ep^2*mtt^6*mWW^3*s^9*t^4 - 213058*ep^3*mtt^6*mWW^3*s^9*t^4 - 506330*ep^4*mtt^6*mWW^3*s^9*t^4 - 554956*ep^5*mtt^6*mWW^3*s^9*t^4 - 229392*ep^6*mtt^6*mWW^3*s^9*t^4 + 3228*mtt^5*mWW^4*s^9*t^4 + 40428*ep*mtt^5*mWW^4*s^9*t^4 + 200634*ep^2*mtt^5*mWW^4*s^9*t^4 + 488490*ep^3*mtt^5*mWW^4*s^9*t^4 + 583714*ep^4*mtt^5*mWW^4*s^9*t^4 + 293938*ep^5*mtt^5*mWW^4*s^9*t^4 + 32208*ep^6*mtt^5*mWW^4*s^9*t^4 - 11912*mtt^4*mWW^5*s^9*t^4 - 121066*ep*mtt^4*mWW^5*s^9*t^4 - 339110*ep^2*mtt^4*mWW^5*s^9*t^4 + 177050*ep^3*mtt^4*mWW^5*s^9*t^4 + 2195766*ep^4*mtt^4*mWW^5*s^9*t^4 + 3370848*ep^5*mtt^4*mWW^5*s^9*t^4 + 1647464*ep^6*mtt^4*mWW^5*s^9*t^4 + 14328*mtt^3*mWW^6*s^9*t^4 + 117808*ep*mtt^3*mWW^6*s^9*t^4 + 187136*ep^2*mtt^3*mWW^6*s^9*t^4 - 965928*ep^3*mtt^3*mWW^6*s^9*t^4 - 3890416*ep^4*mtt^3*mWW^6*s^9*t^4 - 4911368*ep^5*mtt^3*mWW^6*s^9*t^4 - 2091560*ep^6*mtt^3*mWW^6*s^9*t^4 - 6852*mtt^2*mWW^7*s^9*t^4 - 60114*ep*mtt^2*mWW^7*s^9*t^4 - 52374*ep^2*mtt^2*mWW^7*s^9*t^4 + 898954*ep^3*mtt^2*mWW^7*s^9*t^4 + 3466362*ep^4*mtt^2*mWW^7*s^9*t^4 + 4797872*ep^5*mtt^2*mWW^7*s^9*t^4 + 2313912*ep^6*mtt^2*mWW^7*s^9*t^4 + 1004*mtt*mWW^8*s^9*t^4 + 5648*ep*mtt*mWW^8*s^9*t^4 - 27854*ep^2*mtt*mWW^8*s^9*t^4 - 278486*ep^3*mtt*mWW^8*s^9*t^4 - 765470*ep^4*mtt*mWW^8*s^9*t^4 - 883074*ep^5*mtt*mWW^8*s^9*t^4 - 369448*ep^6*mtt*mWW^8*s^9*t^4 + 502*ep*mWW^9*s^9*t^4 + 6294*ep^2*mWW^9*s^9*t^4 + 29598*ep^3*mWW^9*s^9*t^4 + 64874*ep^4*mWW^9*s^9*t^4 + 66716*ep^5*mWW^9*s^9*t^4 + 25936*ep^6*mWW^9*s^9*t^4 + 24*ep*mtt^6*mWW^2*s^10*t^4 + 280*ep^2*mtt^6*mWW^2*s^10*t^4 + 1240*ep^3*mtt^6*mWW^2*s^10*t^4 + 2600*ep^4*mtt^6*mWW^2*s^10*t^4 + 2576*ep^5*mtt^6*mWW^2*s^10*t^4 + 960*ep^6*mtt^6*mWW^2*s^10*t^4 - 24*mtt^5*mWW^3*s^10*t^4 + 28*ep*mtt^5*mWW^3*s^10*t^4 + 2556*ep^2*mtt^5*mWW^3*s^10*t^4 + 15148*ep^3*mtt^5*mWW^3*s^10*t^4 + 36636*ep^4*mtt^5*mWW^3*s^10*t^4 + 40120*ep^5*mtt^5*mWW^3*s^10*t^4 + 16416*ep^6*mtt^5*mWW^3*s^10*t^4 - 224*mtt^4*mWW^4*s^10*t^4 - 2824*ep*mtt^4*mWW^4*s^10*t^4 - 14546*ep^2*mtt^4*mWW^4*s^10*t^4 - 32130*ep^3*mtt^4*mWW^4*s^10*t^4 - 26942*ep^4*mtt^4*mWW^4*s^10*t^4 + 458*ep^5*mtt^4*mWW^4*s^10*t^4 + 7648*ep^6*mtt^4*mWW^4*s^10*t^4 + 816*mtt^3*mWW^5*s^10*t^4 + 9164*ep*mtt^3*mWW^5*s^10*t^4 + 24692*ep^2*mtt^3*mWW^5*s^10*t^4 - 29416*ep^3*mtt^3*mWW^5*s^10*t^4 - 211244*ep^4*mtt^3*mWW^5*s^10*t^4 - 297204*ep^5*mtt^3*mWW^5*s^10*t^4 - 134888*ep^6*mtt^3*mWW^5*s^10*t^4 - 864*mtt^2*mWW^6*s^10*t^4 - 6180*ep*mtt^2*mWW^6*s^10*t^4 - 10096*ep^2*mtt^2*mWW^6*s^10*t^4 + 54756*ep^3*mtt^2*mWW^6*s^10*t^4 + 240440*ep^4*mtt^2*mWW^6*s^10*t^4 + 329568*ep^5*mtt^2*mWW^6*s^10*t^4 + 152696*ep^6*mtt^2*mWW^6*s^10*t^4 + 296*mtt*mWW^7*s^10*t^4 + 2520*ep*mtt*mWW^7*s^10*t^4 - 1040*ep^2*mtt*mWW^7*s^10*t^4 - 50564*ep^3*mtt*mWW^7*s^10*t^4 - 155760*ep^4*mtt*mWW^7*s^10*t^4 - 188612*ep^5*mtt*mWW^7*s^10*t^4 - 81880*ep^6*mtt*mWW^7*s^10*t^4 + 148*ep*mWW^8*s^10*t^4 + 1994*ep^2*mWW^8*s^10*t^4 + 9286*ep^3*mWW^8*s^10*t^4 + 20190*ep^4*mWW^8*s^10*t^4 + 20934*ep^5*mWW^8*s^10*t^4 + 8328*ep^6*mWW^8*s^10*t^4 + 208*ep*mtt^15*mWW^2*t^5 + 2616*ep^2*mtt^15*mWW^2*t^5 + 12168*ep^3*mtt^15*mWW^2*t^5 + 25976*ep^4*mtt^15*mWW^2*t^5 + 25816*ep^5*mtt^15*mWW^2*t^5 + 9696*ep^6*mtt^15*mWW^2*t^5 + 352*ep*mtt^14*mWW^3*t^5 + 80*ep^2*mtt^14*mWW^3*t^5 - 14560*ep^3*mtt^14*mWW^3*t^5 - 50176*ep^4*mtt^14*mWW^3*t^5 - 57936*ep^5*mtt^14*mWW^3*t^5 - 20800*ep^6*mtt^14*mWW^3*t^5 - 17160*ep*mtt^13*mWW^4*t^5 - 195256*ep^2*mtt^13*mWW^4*t^5 - 857688*ep^3*mtt^13*mWW^4*t^5 - 1838576*ep^4*mtt^13*mWW^4*t^5 - 1935656*ep^5*mtt^13*mWW^4*t^5 - 803744*ep^6*mtt^13*mWW^4*t^5 + 97904*ep*mtt^12*mWW^5*t^5 + 1210050*ep^2*mtt^12*mWW^5*t^5 + 5708118*ep^3*mtt^12*mWW^5*t^5 + 12835406*ep^4*mtt^12*mWW^5*t^5 + 13827186*ep^5*mtt^12*mWW^5*t^5 + 5742696*ep^6*mtt^12*mWW^5*t^5 - 278288*ep*mtt^11*mWW^6*t^5 - 3564722*ep^2*mtt^11*mWW^6*t^5 - 17315558*ep^3*mtt^11*mWW^6*t^5 - 39741022*ep^4*mtt^11*mWW^6*t^5 - 43336162*ep^5*mtt^11*mWW^6*t^5 - 18082088*ep^6*mtt^11*mWW^6*t^5 + 477824*ep*mtt^10*mWW^7*t^5 + 6241702*ep^2*mtt^10*mWW^7*t^5 + 30823742*ep^3*mtt^10*mWW^7*t^5 + 71658290*ep^4*mtt^10*mWW^7*t^5 + 78876066*ep^5*mtt^10*mWW^7*t^5 + 33107176*ep^6*mtt^10*mWW^7*t^5 - 528000*ep*mtt^9*mWW^8*t^5 - 6978994*ep^2*mtt^9*mWW^8*t^5 - 34850734*ep^3*mtt^9*mWW^8*t^5 - 81865806*ep^4*mtt^9*mWW^8*t^5 - 90959482*ep^5*mtt^9*mWW^8*t^5 - 38481544*ep^6*mtt^9*mWW^8*t^5 + 378880*ep*mtt^8*mWW^9*t^5 + 5051458*ep^2*mtt^8*mWW^9*t^5 + 25475962*ep^3*mtt^8*mWW^9*t^5 + 60519302*ep^4*mtt^8*mWW^9*t^5 + 68041382*ep^5*mtt^8*mWW^9*t^5 + 29118136*ep^6*mtt^8*mWW^9*t^5 - 169504*ep*mtt^7*mWW^10*t^5 - 2285270*ep^2*mtt^7*mWW^10*t^5 - 11687458*ep^3*mtt^7*mWW^10*t^5 - 28238266*ep^4*mtt^7*mWW^10*t^5 - 32343366*ep^5*mtt^7*mWW^10*t^5 - 14101496*ep^6*mtt^7*mWW^10*t^5 + 40928*ep*mtt^6*mWW^11*t^5 + 569042*ep^2*mtt^6*mWW^11*t^5 + 3011258*ep^3*mtt^6*mWW^11*t^5 + 7552582*ep^4*mtt^6*mWW^11*t^5 + 8987062*ep^5*mtt^6*mWW^11*t^5 + 4062968*ep^6*mtt^6*mWW^11*t^5 - 2232*ep*mtt^5*mWW^12*t^5 - 41038*ep^2*mtt^5*mWW^12*t^5 - 269170*ep^3*mtt^5*mWW^12*t^5 - 802986*ep^4*mtt^5*mWW^12*t^5 - 1098982*ep^5*mtt^5*mWW^12*t^5 - 554872*ep^6*mtt^5*mWW^12*t^5 - 1072*ep*mtt^4*mWW^13*t^5 - 11596*ep^2*mtt^4*mWW^13*t^5 - 44776*ep^3*mtt^4*mWW^13*t^5 - 72908*ep^4*mtt^4*mWW^13*t^5 - 43552*ep^5*mtt^4*mWW^13*t^5 - 2496*ep^6*mtt^4*mWW^13*t^5 + 160*ep*mtt^3*mWW^14*t^5 + 1928*ep^2*mtt^3*mWW^14*t^5 + 8696*ep^3*mtt^3*mWW^14*t^5 + 18184*ep^4*mtt^3*mWW^14*t^5 + 17624*ep^5*mtt^3*mWW^14*t^5 + 6368*ep^6*mtt^3*mWW^14*t^5 - 1420*ep*mtt^14*mWW^2*s*t^5 - 18324*ep^2*mtt^14*mWW^2*s*t^5 - 86832*ep^3*mtt^14*mWW^2*s*t^5 - 187524*ep^4*mtt^14*mWW^2*s*t^5 - 187708*ep^5*mtt^14*mWW^2*s*t^5 - 70832*ep^6*mtt^14*mWW^2*s*t^5 - 208*mtt^13*mWW^3*s*t^5 - 3284*ep*mtt^13*mWW^3*s*t^5 + 18500*ep^2*mtt^13*mWW^3*s*t^5 + 260768*ep^3*mtt^13*mWW^3*s*t^5 + 807372*ep^4*mtt^13*mWW^3*s*t^5 + 968916*ep^5*mtt^13*mWW^3*s*t^5 + 400016*ep^6*mtt^13*mWW^3*s*t^5 - 560*mtt^12*mWW^4*s*t^5 + 86192*ep*mtt^12*mWW^4*s*t^5 + 933456*ep^2*mtt^12*mWW^4*s*t^5 + 3756436*ep^3*mtt^12*mWW^4*s*t^5 + 7384896*ep^4*mtt^12*mWW^4*s*t^5 + 7264140*ep^5*mtt^12*mWW^4*s*t^5 + 2899760*ep^6*mtt^12*mWW^4*s*t^5 + 16600*mtt^11*mWW^5*s*t^5 - 317348*ep*mtt^11*mWW^5*s*t^5 - 5301416*ep^2*mtt^11*mWW^5*s*t^5 - 26574868*ep^3*mtt^11*mWW^5*s*t^5 - 60749364*ep^4*mtt^11*mWW^5*s*t^5 - 65670524*ep^5*mtt^11*mWW^5*s*t^5 - 27279280*ep^6*mtt^11*mWW^5*s*t^5 - 81304*mtt^10*mWW^6*s*t^5 + 423226*ep*mtt^10*mWW^6*s*t^5 + 13572463*ep^2*mtt^10*mWW^6*s*t^5 + 78228181*ep^3*mtt^10*mWW^6*s*t^5 + 191970305*ep^4*mtt^10*mWW^6*s*t^5 + 216218045*ep^5*mtt^10*mWW^6*s*t^5 + 91804964*ep^6*mtt^10*mWW^6*s*t^5 + 196984*mtt^9*mWW^7*s*t^5 + 70268*ep*mtt^9*mWW^7*s*t^5 - 20116451*ep^2*mtt^9*mWW^7*s*t^5 - 132841781*ep^3*mtt^9*mWW^7*s*t^5 - 344785477*ep^4*mtt^9*mWW^7*s*t^5 - 400752035*ep^5*mtt^9*mWW^7*s*t^5 - 173395068*ep^6*mtt^9*mWW^7*s*t^5 - 280840*mtt^8*mWW^8*s*t^5 - 909114*ep*mtt^8*mWW^8*s*t^5 + 18775937*ep^2*mtt^8*mWW^8*s*t^5 + 143623309*ep^3*mtt^8*mWW^8*s*t^5 + 392068923*ep^4*mtt^8*mWW^8*s*t^5 + 468775445*ep^5*mtt^8*mWW^8*s*t^5 + 206638820*ep^6*mtt^8*mWW^8*s*t^5 + 247160*mtt^7*mWW^9*s*t^5 + 1190520*ep*mtt^7*mWW^9*s*t^5 - 11519151*ep^2*mtt^7*mWW^9*s*t^5 - 102630365*ep^3*mtt^7*mWW^9*s*t^5 - 293203505*ep^4*mtt^7*mWW^9*s*t^5 - 360113823*ep^5*mtt^7*mWW^9*s*t^5 - 161914796*ep^6*mtt^7*mWW^9*s*t^5 - 131720*mtt^6*mWW^10*s*t^5 - 728606*ep*mtt^6*mWW^10*s*t^5 + 4879491*ep^2*mtt^6*mWW^10*s*t^5 + 48796651*ep^3*mtt^6*mWW^10*s*t^5 + 144502681*ep^4*mtt^6*mWW^10*s*t^5 + 182127779*ep^5*mtt^6*mWW^10*s*t^5 + 83736764*ep^6*mtt^6*mWW^10*s*t^5 + 37784*mtt^5*mWW^11*s*t^5 + 200160*ep*mtt^5*mWW^11*s*t^5 - 1541585*ep^2*mtt^5*mWW^11*s*t^5 - 15060179*ep^3*mtt^5*mWW^11*s*t^5 - 45377647*ep^4*mtt^5*mWW^11*s*t^5 - 58696649*ep^5*mtt^5*mWW^11*s*t^5 - 27749364*ep^6*mtt^5*mWW^11*s*t^5 - 3144*mtt^4*mWW^12*s*t^5 - 3302*ep*mtt^4*mWW^12*s*t^5 + 351363*ep^2*mtt^4*mWW^12*s*t^5 + 2675435*ep^3*mtt^4*mWW^12*s*t^5 + 8048529*ep^4*mtt^4*mWW^12*s*t^5 + 10845619*ep^5*mtt^4*mWW^12*s*t^5 + 5381500*ep^6*mtt^4*mWW^12*s*t^5 - 912*mtt^3*mWW^13*s*t^5 - 7436*ep*mtt^3*mWW^13*s*t^5 - 23029*ep^2*mtt^3*mWW^13*s*t^5 - 83115*ep^3*mtt^3*mWW^13*s*t^5 - 346527*ep^4*mtt^3*mWW^13*s*t^5 - 665745*ep^5*mtt^3*mWW^13*s*t^5 - 421396*ep^6*mtt^3*mWW^13*s*t^5 + 160*mtt^2*mWW^14*s*t^5 - 96*ep*mtt^2*mWW^14*s*t^5 - 14002*ep^2*mtt^2*mWW^14*s*t^5 - 75484*ep^3*mtt^2*mWW^14*s*t^5 - 156578*ep^4*mtt^2*mWW^14*s*t^5 - 136056*ep^5*mtt^2*mWW^14*s*t^5 - 39104*ep^6*mtt^2*mWW^14*s*t^5 + 240*ep*mtt*mWW^15*s*t^5 + 2748*ep^2*mtt*mWW^15*s*t^5 + 11844*ep^3*mtt*mWW^15*s*t^5 + 23916*ep^4*mtt*mWW^15*s*t^5 + 22596*ep^5*mtt*mWW^15*s*t^5 + 8016*ep^6*mtt*mWW^15*s*t^5 + 3408*ep*mtt^13*mWW^2*s^2*t^5 + 47116*ep^2*mtt^13*mWW^2*s^2*t^5 + 233948*ep^3*mtt^13*mWW^2*s^2*t^5 + 519908*ep^4*mtt^13*mWW^2*s^2*t^5 + 530132*ep^5*mtt^13*mWW^2*s^2*t^5 + 202768*ep^6*mtt^13*mWW^2*s^2*t^5 + 2020*mtt^12*mWW^3*s^2*t^5 + 17814*ep*mtt^12*mWW^3*s^2*t^5 - 118432*ep^2*mtt^12*mWW^3*s^2*t^5 - 1406472*ep^3*mtt^12*mWW^3*s^2*t^5 - 4274212*ep^4*mtt^12*mWW^3*s^2*t^5 - 5229814*ep^5*mtt^12*mWW^3*s^2*t^5 - 2259864*ep^6*mtt^12*mWW^3*s^2*t^5 + 3600*mtt^11*mWW^4*s^2*t^5 - 121962*ep*mtt^11*mWW^4*s^2*t^5 - 1188724*ep^2*mtt^11*mWW^4*s^2*t^5 - 3492468*ep^3*mtt^11*mWW^4*s^2*t^5 - 4121620*ep^4*mtt^11*mWW^4*s^2*t^5 - 1838210*ep^5*mtt^11*mWW^4*s^2*t^5 - 246216*ep^6*mtt^11*mWW^4*s^2*t^5 - 120544*mtt^10*mWW^5*s^2*t^5 - 370340*ep*mtt^10*mWW^5*s^2*t^5 + 6200316*ep^2*mtt^10*mWW^5*s^2*t^5 + 43885394*ep^3*mtt^10*mWW^5*s^2*t^5 + 111888684*ep^4*mtt^10*mWW^5*s^2*t^5 + 127158530*ep^5*mtt^10*mWW^5*s^2*t^5 + 54319560*ep^6*mtt^10*mWW^5*s^2*t^5 + 537536*mtt^9*mWW^6*s^2*t^5 + 3288142*ep*mtt^9*mWW^6*s^2*t^5 - 12420393*ep^2*mtt^9*mWW^6*s^2*t^5 - 144483921*ep^3*mtt^9*mWW^6*s^2*t^5 - 419335211*ep^4*mtt^9*mWW^6*s^2*t^5 - 507859317*ep^5*mtt^9*mWW^6*s^2*t^5 - 224114276*ep^6*mtt^9*mWW^6*s^2*t^5 - 1153828*mtt^8*mWW^7*s^2*t^5 - 8310622*ep*mtt^8*mWW^7*s^2*t^5 + 13534559*ep^2*mtt^8*mWW^7*s^2*t^5 + 258881697*ep^3*mtt^8*mWW^7*s^2*t^5 + 806129877*ep^4*mtt^8*mWW^7*s^2*t^5 + 1007791809*ep^5*mtt^8*mWW^7*s^2*t^5 + 452673268*ep^6*mtt^8*mWW^7*s^2*t^5 + 1414888*mtt^7*mWW^8*s^2*t^5 + 10734292*ep*mtt^7*mWW^8*s^2*t^5 - 10223423*ep^2*mtt^7*mWW^8*s^2*t^5 - 290497175*ep^3*mtt^7*mWW^8*s^2*t^5 - 938437477*ep^4*mtt^7*mWW^8*s^2*t^5 - 1195122349*ep^5*mtt^7*mWW^8*s^2*t^5 - 543578916*ep^6*mtt^7*mWW^8*s^2*t^5 - 1020596*mtt^6*mWW^9*s^2*t^5 - 7680226*ep*mtt^6*mWW^9*s^2*t^5 + 7820567*ep^2*mtt^6*mWW^9*s^2*t^5 + 212156837*ep^3*mtt^6*mWW^9*s^2*t^5 + 689437117*ep^4*mtt^6*mWW^9*s^2*t^5 + 886693009*ep^5*mtt^6*mWW^9*s^2*t^5 + 407560372*ep^6*mtt^6*mWW^9*s^2*t^5 + 401776*mtt^5*mWW^10*s^2*t^5 + 2792316*ep*mtt^5*mWW^10*s^2*t^5 - 5896837*ep^2*mtt^5*mWW^10*s^2*t^5 - 98113553*ep^3*mtt^5*mWW^10*s^2*t^5 - 311081615*ep^4*mtt^5*mWW^10*s^2*t^5 - 402128891*ep^5*mtt^5*mWW^10*s^2*t^5 - 187229756*ep^6*mtt^5*mWW^10*s^2*t^5 - 56544*mtt^4*mWW^11*s^2*t^5 - 262864*ep*mtt^4*mWW^11*s^2*t^5 + 2675637*ep^2*mtt^4*mWW^11*s^2*t^5 + 24392063*ep^3*mtt^4*mWW^11*s^2*t^5 + 73728939*ep^4*mtt^4*mWW^11*s^2*t^5 + 96936197*ep^5*mtt^4*mWW^11*s^2*t^5 + 46642212*ep^6*mtt^4*mWW^11*s^2*t^5 - 12520*mtt^3*mWW^12*s^2*t^5 - 106314*ep*mtt^3*mWW^12*s^2*t^5 - 267273*ep^2*mtt^3*mWW^12*s^2*t^5 - 357929*ep^3*mtt^3*mWW^12*s^2*t^5 - 1573835*ep^4*mtt^3*mWW^12*s^2*t^5 - 4005469*ep^5*mtt^3*mWW^12*s^2*t^5 - 2909700*ep^6*mtt^3*mWW^12*s^2*t^5 + 4404*mtt^2*mWW^13*s^2*t^5 + 12190*ep*mtt^2*mWW^13*s^2*t^5 - 226695*ep^2*mtt^2*mWW^13*s^2*t^5 - 1499083*ep^3*mtt^2*mWW^13*s^2*t^5 - 3531189*ep^4*mtt^2*mWW^13*s^2*t^5 - 3587783*ep^5*mtt^2*mWW^13*s^2*t^5 - 1315724*ep^6*mtt^2*mWW^13*s^2*t^5 - 192*mtt*mWW^14*s^2*t^5 + 4358*ep*mtt*mWW^14*s^2*t^5 + 65950*ep^2*mtt*mWW^14*s^2*t^5 + 311930*ep^3*mtt*mWW^14*s^2*t^5 + 676442*ep^4*mtt*mWW^14*s^2*t^5 + 690472*ep^5*mtt*mWW^14*s^2*t^5 + 268160*ep^6*mtt*mWW^14*s^2*t^5 - 192*ep*mWW^15*s^2*t^5 - 2368*ep^2*mWW^15*s^2*t^5 - 11268*ep^3*mWW^15*s^2*t^5 - 25808*ep^4*mWW^15*s^2*t^5 - 28316*ep^5*mWW^15*s^2*t^5 - 11888*ep^6*mWW^15*s^2*t^5 - 1536*ep*mtt^12*mWW^2*s^3*t^5 - 36116*ep^2*mtt^12*mWW^2*s^3*t^5 - 226852*ep^3*mtt^12*mWW^2*s^3*t^5 - 567388*ep^4*mtt^12*mWW^2*s^3*t^5 - 620476*ep^5*mtt^12*mWW^2*s^3*t^5 - 249392*ep^6*mtt^12*mWW^2*s^3*t^5 - 8492*mtt^11*mWW^3*s^3*t^5 - 61022*ep*mtt^11*mWW^3*s^3*t^5 + 324034*ep^2*mtt^11*mWW^3*s^3*t^5 + 3821646*ep^3*mtt^11*mWW^3*s^3*t^5 + 11572978*ep^4*mtt^11*mWW^3*s^3*t^5 + 14337560*ep^5*mtt^11*mWW^3*s^3*t^5 + 6348816*ep^6*mtt^11*mWW^3*s^3*t^5 - 9168*mtt^10*mWW^4*s^3*t^5 - 127858*ep*mtt^10*mWW^4*s^3*t^5 - 1644840*ep^2*mtt^10*mWW^4*s^3*t^5 - 10131280*ep^3*mtt^10*mWW^4*s^3*t^5 - 27376824*ep^4*mtt^10*mWW^4*s^3*t^5 - 32730774*ep^5*mtt^10*mWW^4*s^3*t^5 - 14177336*ep^6*mtt^10*mWW^4*s^3*t^5 + 373336*mtt^9*mWW^5*s^3*t^5 + 3418516*ep*mtt^9*mWW^5*s^3*t^5 + 7126908*ep^2*mtt^9*mWW^5*s^3*t^5 - 19187890*ep^3*mtt^9*mWW^5*s^3*t^5 - 98007744*ep^4*mtt^9*mWW^5*s^3*t^5 - 137813102*ep^5*mtt^9*mWW^5*s^3*t^5 - 65392944*ep^6*mtt^9*mWW^5*s^3*t^5 - 1501496*mtt^8*mWW^6*s^3*t^5 - 13366700*ep*mtt^8*mWW^6*s^3*t^5 - 18748338*ep^2*mtt^8*mWW^6*s^3*t^5 + 144938574*ep^3*mtt^8*mWW^6*s^3*t^5 + 581634582*ep^4*mtt^8*mWW^6*s^3*t^5 + 781221618*ep^5*mtt^8*mWW^6*s^3*t^5 + 362649768*ep^6*mtt^8*mWW^6*s^3*t^5 + 2819292*mtt^7*mWW^7*s^3*t^5 + 24442990*ep*mtt^7*mWW^7*s^3*t^5 + 25666102*ep^2*mtt^7*mWW^7*s^3*t^5 - 324232746*ep^3*mtt^7*mWW^7*s^3*t^5 - 1224323382*ep^4*mtt^7*mWW^7*s^3*t^5 - 1622719520*ep^5*mtt^7*mWW^7*s^3*t^5 - 749319080*ep^6*mtt^7*mWW^7*s^3*t^5 - 2917216*mtt^6*mWW^8*s^3*t^5 - 24306472*ep*mtt^6*mWW^8*s^3*t^5 - 14757819*ep^2*mtt^6*mWW^8*s^3*t^5 + 392117263*ep^3*mtt^6*mWW^8*s^3*t^5 + 1402490711*ep^4*mtt^6*mWW^8*s^3*t^5 + 1836868105*ep^5*mtt^6*mWW^8*s^3*t^5 + 845153268*ep^6*mtt^6*mWW^8*s^3*t^5 + 1662364*mtt^5*mWW^9*s^3*t^5 + 12923530*ep*mtt^5*mWW^9*s^3*t^5 - 2843403*ep^2*mtt^5*mWW^9*s^3*t^5 - 278525245*ep^3*mtt^5*mWW^9*s^3*t^5 - 934578413*ep^4*mtt^5*mWW^9*s^3*t^5 - 1208791781*ep^5*mtt^5*mWW^9*s^3*t^5 - 555468604*ep^6*mtt^5*mWW^9*s^3*t^5 - 428296*mtt^4*mWW^10*s^3*t^5 - 2799442*ep*mtt^4*mWW^10*s^3*t^5 + 7736280*ep^2*mtt^4*mWW^10*s^3*t^5 + 108844850*ep^3*mtt^4*mWW^10*s^3*t^5 + 337751880*ep^4*mtt^4*mWW^10*s^3*t^5 + 433199912*ep^5*mtt^4*mWW^10*s^3*t^5 + 200816512*ep^6*mtt^4*mWW^10*s^3*t^5 - 16320*mtt^3*mWW^11*s^3*t^5 - 306720*ep*mtt^3*mWW^11*s^3*t^5 - 2762982*ep^2*mtt^3*mWW^11*s^3*t^5 - 14109258*ep^3*mtt^3*mWW^11*s^3*t^5 - 39246630*ep^4*mtt^3*mWW^11*s^3*t^5 - 53153650*ep^5*mtt^3*mWW^11*s^3*t^5 - 26888272*ep^6*mtt^3*mWW^11*s^3*t^5 + 29616*mtt^2*mWW^12*s^3*t^5 + 185334*ep*mtt^2*mWW^12*s^3*t^5 - 373279*ep^2*mtt^2*mWW^12*s^3*t^5 - 5194757*ep^3*mtt^2*mWW^12*s^3*t^5 - 13837949*ep^4*mtt^2*mWW^12*s^3*t^5 - 14581473*ep^5*mtt^2*mWW^12*s^3*t^5 - 5367572*ep^6*mtt^2*mWW^12*s^3*t^5 - 3620*mtt*mWW^13*s^3*t^5 + 2722*ep*mtt*mWW^13*s^3*t^5 + 353549*ep^2*mtt*mWW^13*s^3*t^5 + 2069093*ep^3*mtt*mWW^13*s^3*t^5 + 4886919*ep^4*mtt*mWW^13*s^3*t^5 + 5196429*ep^5*mtt*mWW^13*s^3*t^5 + 2058324*ep^6*mtt*mWW^13*s^3*t^5 - 3342*ep*mWW^14*s^3*t^5 - 40096*ep^2*mWW^14*s^3*t^5 - 183398*ep^3*mWW^14*s^3*t^5 - 398740*ep^4*mWW^14*s^3*t^5 - 412848*ep^5*mWW^14*s^3*t^5 - 163488*ep^6*mWW^14*s^3*t^5 - 9072*ep*mtt^11*mWW^2*s^4*t^5 - 76580*ep^2*mtt^11*mWW^2*s^4*t^5 - 223972*ep^3*mtt^11*mWW^2*s^4*t^5 - 288652*ep^4*mtt^11*mWW^2*s^4*t^5 - 154252*ep^5*mtt^11*mWW^2*s^4*t^5 - 18032*ep^6*mtt^11*mWW^2*s^4*t^5 + 20212*mtt^10*mWW^3*s^4*t^5 + 132230*ep*mtt^10*mWW^3*s^4*t^5 - 501364*ep^2*mtt^10*mWW^3*s^4*t^5 - 6161968*ep^3*mtt^10*mWW^3*s^4*t^5 - 18573016*ep^4*mtt^10*mWW^3*s^4*t^5 - 23160670*ep^5*mtt^10*mWW^3*s^4*t^5 - 10415744*ep^6*mtt^10*mWW^3*s^4*t^5 + 11152*mtt^9*mWW^4*s^4*t^5 + 659354*ep*mtt^9*mWW^4*s^4*t^5 + 7126714*ep^2*mtt^9*mWW^4*s^4*t^5 + 31876330*ep^3*mtt^9*mWW^4*s^4*t^5 + 69340054*ep^4*mtt^9*mWW^4*s^4*t^5 + 72729564*ep^5*mtt^9*mWW^4*s^4*t^5 + 29404416*ep^6*mtt^9*mWW^4*s^4*t^5 - 643240*mtt^8*mWW^5*s^4*t^5 - 7326920*ep*mtt^8*mWW^5*s^4*t^5 - 27923340*ep^2*mtt^8*mWW^5*s^4*t^5 - 31713972*ep^3*mtt^8*mWW^5*s^4*t^5 + 40620500*ep^4*mtt^8*mWW^5*s^4*t^5 + 114456916*ep^5*mtt^8*mWW^5*s^4*t^5 + 66278632*ep^6*mtt^8*mWW^5*s^4*t^5 + 2307256*mtt^7*mWW^6*s^4*t^5 + 22332496*ep*mtt^7*mWW^6*s^4*t^5 + 53457878*ep^2*mtt^7*mWW^6*s^4*t^5 - 96484064*ep^3*mtt^7*mWW^6*s^4*t^5 - 596704302*ep^4*mtt^7*mWW^6*s^4*t^5 - 875378120*ep^5*mtt^7*mWW^6*s^4*t^5 - 423132600*ep^6*mtt^7*mWW^6*s^4*t^5 - 3734580*mtt^6*mWW^7*s^4*t^5 - 33243938*ep*mtt^6*mWW^7*s^4*t^5 - 53005244*ep^2*mtt^6*mWW^7*s^4*t^5 + 305023660*ep^3*mtt^6*mWW^7*s^4*t^5 + 1282960308*ep^4*mtt^6*mWW^7*s^4*t^5 + 1741054730*ep^5*mtt^6*mWW^7*s^4*t^5 + 812070864*ep^6*mtt^6*mWW^7*s^4*t^5 + 3192400*mtt^5*mWW^8*s^4*t^5 + 26423624*ep*mtt^5*mWW^8*s^4*t^5 + 21603465*ep^2*mtt^5*mWW^8*s^4*t^5 - 370712253*ep^3*mtt^5*mWW^8*s^4*t^5 - 1343906269*ep^4*mtt^5*mWW^8*s^4*t^5 - 1754206451*ep^5*mtt^5*mWW^8*s^4*t^5 - 802611108*ep^6*mtt^5*mWW^8*s^4*t^5 - 1380816*mtt^4*mWW^9*s^4*t^5 - 10313848*ep*mtt^4*mWW^9*s^4*t^5 + 4888791*ep^2*mtt^4*mWW^9*s^4*t^5 + 231707813*ep^3*mtt^4*mWW^9*s^4*t^5 + 754963133*ep^4*mtt^4*mWW^9*s^4*t^5 + 960569467*ep^5*mtt^4*mWW^9*s^4*t^5 + 435767796*ep^6*mtt^4*mWW^9*s^4*t^5 + 193160*mtt^3*mWW^10*s^4*t^5 + 963896*ep*mtt^3*mWW^10*s^4*t^5 - 7258208*ep^2*mtt^3*mWW^10*s^4*t^5 - 67789702*ep^3*mtt^3*mWW^10*s^4*t^5 - 197435320*ep^4*mtt^3*mWW^10*s^4*t^5 - 247724466*ep^5*mtt^3*mWW^10*s^4*t^5 - 113703952*ep^6*mtt^3*mWW^10*s^4*t^5 + 47448*mtt^2*mWW^11*s^4*t^5 + 451344*ep*mtt^2*mWW^11*s^4*t^5 + 1338746*ep^2*mtt^2*mWW^11*s^4*t^5 + 1154342*ep^3*mtt^2*mWW^11*s^4*t^5 + 209466*ep^4*mtt^2*mWW^11*s^4*t^5 + 2023678*ep^5*mtt^2*mWW^11*s^4*t^5 + 2418424*ep^6*mtt^2*mWW^11*s^4*t^5 - 12992*mtt*mWW^12*s^4*t^5 - 58058*ep*mtt*mWW^12*s^4*t^5 + 484571*ep^2*mtt*mWW^12*s^4*t^5 + 3947213*ep^3*mtt*mWW^12*s^4*t^5 + 10162601*ep^4*mtt*mWW^12*s^4*t^5 + 11165821*ep^5*mtt*mWW^12*s^4*t^5 + 4475228*ep^6*mtt*mWW^12*s^4*t^5 - 11108*ep*mWW^13*s^4*t^5 - 135429*ep^2*mWW^13*s^4*t^5 - 623427*ep^3*mWW^13*s^4*t^5 - 1348503*ep^4*mWW^13*s^4*t^5 - 1376217*ep^5*mWW^13*s^4*t^5 - 533924*ep^6*mWW^13*s^4*t^5 + 22344*ep*mtt^10*mWW^2*s^5*t^5 + 229012*ep^2*mtt^10*mWW^2*s^5*t^5 + 881132*ep^3*mtt^10*mWW^2*s^5*t^5 + 1614284*ep^4*mtt^10*mWW^2*s^5*t^5 + 1413692*ep^5*mtt^10*mWW^2*s^5*t^5 + 471856*ep^6*mtt^10*mWW^2*s^5*t^5 - 29852*mtt^9*mWW^3*s^5*t^5 - 184098*ep*mtt^9*mWW^3*s^5*t^5 + 484928*ep^2*mtt^9*mWW^3*s^5*t^5 + 6289640*ep^3*mtt^9*mWW^3*s^5*t^5 + 18671900*ep^4*mtt^9*mWW^3*s^5*t^5 + 23259458*ep^5*mtt^9*mWW^3*s^5*t^5 + 10561976*ep^6*mtt^9*mWW^3*s^5*t^5 - 4944*mtt^8*mWW^4*s^5*t^5 - 981130*ep*mtt^8*mWW^4*s^5*t^5 - 10095622*ep^2*mtt^8*mWW^4*s^5*t^5 - 40059226*ep^3*mtt^8*mWW^4*s^5*t^5 - 77068466*ep^4*mtt^8*mWW^4*s^5*t^5 - 72932948*ep^5*mtt^8*mWW^4*s^5*t^5 - 27448480*ep^6*mtt^8*mWW^4*s^5*t^5 + 673152*mtt^7*mWW^5*s^5*t^5 + 8193972*ep*mtt^7*mWW^5*s^5*t^5 + 34347584*ep^2*mtt^7*mWW^5*s^5*t^5 + 51555328*ep^3*mtt^7*mWW^5*s^5*t^5 - 13455244*ep^4*mtt^7*mWW^5*s^5*t^5 - 100231408*ep^5*mtt^7*mWW^5*s^5*t^5 - 65281744*ep^6*mtt^7*mWW^5*s^5*t^5 - 2125360*mtt^6*mWW^6*s^5*t^5 - 20671090*ep*mtt^6*mWW^6*s^5*t^5 - 53368263*ep^2*mtt^6*mWW^6*s^5*t^5 + 57286073*ep^3*mtt^6*mWW^6*s^5*t^5 + 460726375*ep^4*mtt^6*mWW^6*s^5*t^5 + 700850629*ep^5*mtt^6*mWW^6*s^5*t^5 + 345130076*ep^6*mtt^6*mWW^6*s^5*t^5 + 2915188*mtt^5*mWW^7*s^5*t^5 + 25386218*ep*mtt^5*mWW^7*s^5*t^5 + 40503197*ep^2*mtt^5*mWW^7*s^5*t^5 - 216099145*ep^3*mtt^5*mWW^7*s^5*t^5 - 905721685*ep^4*mtt^5*mWW^7*s^5*t^5 - 1218663889*ep^5*mtt^5*mWW^7*s^5*t^5 - 564518108*ep^6*mtt^5*mWW^7*s^5*t^5 - 2009712*mtt^4*mWW^8*s^5*t^5 - 16029950*ep*mtt^4*mWW^8*s^5*t^5 - 9875152*ep^2*mtt^4*mWW^8*s^5*t^5 + 234364176*ep^3*mtt^4*mWW^8*s^5*t^5 + 816197064*ep^4*mtt^4*mWW^8*s^5*t^5 + 1042544198*ep^5*mtt^4*mWW^8*s^5*t^5 + 468879760*ep^6*mtt^4*mWW^8*s^5*t^5 + 634008*mtt^3*mWW^9*s^5*t^5 + 4421444*ep*mtt^3*mWW^9*s^5*t^5 - 5495582*ep^2*mtt^3*mWW^9*s^5*t^5 - 118728438*ep^3*mtt^3*mWW^9*s^5*t^5 - 367834174*ep^4*mtt^3*mWW^9*s^5*t^5 - 457074666*ep^5*mtt^3*mWW^9*s^5*t^5 - 203989336*ep^6*mtt^3*mWW^9*s^5*t^5 - 38320*mtt^2*mWW^10*s^5*t^5 - 17770*ep*mtt^2*mWW^10*s^5*t^5 + 3661989*ep^2*mtt^2*mWW^10*s^5*t^5 + 24486241*ep^3*mtt^2*mWW^10*s^5*t^5 + 65253739*ep^4*mtt^2*mWW^10*s^5*t^5 + 78675877*ep^5*mtt^2*mWW^10*s^5*t^5 + 35401372*ep^6*mtt^2*mWW^10*s^5*t^5 - 14160*mtt*mWW^11*s^5*t^5 - 129440*ep*mtt*mWW^11*s^5*t^5 - 256783*ep^2*mtt*mWW^11*s^5*t^5 + 693191*ep^3*mtt*mWW^11*s^5*t^5 + 3214387*ep^4*mtt*mWW^11*s^5*t^5 + 4014809*ep^5*mtt*mWW^11*s^5*t^5 + 1634828*ep^6*mtt*mWW^11*s^5*t^5 - 12036*ep*mWW^12*s^5*t^5 - 146828*ep^2*mWW^12*s^5*t^5 - 670508*ep^3*mWW^12*s^5*t^5 - 1432292*ep^4*mWW^12*s^5*t^5 - 1437960*ep^5*mWW^12*s^5*t^5 - 547288*ep^6*mWW^12*s^5*t^5 - 25200*ep*mtt^9*mWW^2*s^6*t^5 - 270956*ep^2*mtt^9*mWW^2*s^6*t^5 - 1097068*ep^3*mtt^9*mWW^2*s^6*t^5 - 2103556*ep^4*mtt^9*mWW^2*s^6*t^5 - 1917412*ep^5*mtt^9*mWW^2*s^6*t^5 - 665168*ep^6*mtt^9*mWW^2*s^6*t^5 + 28108*mtt^8*mWW^3*s^6*t^5 + 165694*ep*mtt^8*mWW^3*s^6*t^5 - 302930*ep^2*mtt^8*mWW^3*s^6*t^5 - 4122418*ep^3*mtt^8*mWW^3*s^6*t^5 - 11815562*ep^4*mtt^8*mWW^3*s^6*t^5 - 14531716*ep^5*mtt^8*mWW^3*s^6*t^5 - 6625816*ep^6*mtt^8*mWW^3*s^6*t^5 - 3120*mtt^7*mWW^4*s^6*t^5 + 770254*ep*mtt^7*mWW^4*s^6*t^5 + 7742808*ep^2*mtt^7*mWW^4*s^6*t^5 + 28028220*ep^3*mtt^7*mWW^4*s^6*t^5 + 47583584*ep^4*mtt^7*mWW^4*s^6*t^5 + 39227622*ep^5*mtt^7*mWW^4*s^6*t^5 + 13055240*ep^6*mtt^7*mWW^4*s^6*t^5 - 437392*mtt^6*mWW^5*s^6*t^5 - 5367880*ep*mtt^6*mWW^5*s^6*t^5 - 22464844*ep^2*mtt^6*mWW^5*s^6*t^5 - 32597874*ep^3*mtt^6*mWW^5*s^6*t^5 + 15374980*ep^4*mtt^6*mWW^5*s^6*t^5 + 77966282*ep^5*mtt^6*mWW^5*s^6*t^5 + 50178344*ep^6*mtt^6*mWW^5*s^6*t^5 + 1197096*mtt^5*mWW^6*s^6*t^5 + 11309098*ep*mtt^5*mWW^6*s^6*t^5 + 27974701*ep^2*mtt^5*mWW^6*s^6*t^5 - 33415341*ep^3*mtt^5*mWW^6*s^6*t^5 - 247992849*ep^4*mtt^5*mWW^6*s^6*t^5 - 372821253*ep^5*mtt^5*mWW^6*s^6*t^5 - 183303948*ep^6*mtt^5*mWW^6*s^6*t^5 - 1362132*mtt^4*mWW^7*s^6*t^5 - 11374710*ep*mtt^4*mWW^7*s^6*t^5 - 15526577*ep^2*mtt^4*mWW^7*s^6*t^5 + 105618209*ep^3*mtt^4*mWW^7*s^6*t^5 + 411769769*ep^4*mtt^4*mWW^7*s^6*t^5 + 537105749*ep^5*mtt^4*mWW^7*s^6*t^5 + 243257068*ep^6*mtt^4*mWW^7*s^6*t^5 + 734272*mtt^3*mWW^8*s^6*t^5 + 5604014*ep*mtt^3*mWW^8*s^6*t^5 + 1205494*ep^2*mtt^3*mWW^8*s^6*t^5 - 93509290*ep^3*mtt^3*mWW^8*s^6*t^5 - 308249206*ep^4*mtt^3*mWW^8*s^6*t^5 - 383556532*ep^5*mtt^3*mWW^8*s^6*t^5 - 169062928*ep^6*mtt^3*mWW^8*s^6*t^5 - 161608*mtt^2*mWW^9*s^6*t^5 - 1026280*ep*mtt^2*mWW^9*s^6*t^5 + 2698182*ep^2*mtt^2*mWW^9*s^6*t^5 + 36418380*ep^3*mtt^2*mWW^9*s^6*t^5 + 106897154*ep^4*mtt^2*mWW^9*s^6*t^5 + 129503452*ep^5*mtt^2*mWW^9*s^6*t^5 + 56906048*ep^6*mtt^2*mWW^9*s^6*t^5 + 4776*mtt*mWW^10*s^6*t^5 - 45094*ep*mtt*mWW^10*s^6*t^5 - 995663*ep^2*mtt*mWW^10*s^6*t^5 - 5408601*ep^3*mtt*mWW^10*s^6*t^5 - 12755253*ep^4*mtt*mWW^10*s^6*t^5 - 13894969*ep^5*mtt*mWW^10*s^6*t^5 - 5731164*ep^6*mtt*mWW^10*s^6*t^5 + 856*ep*mWW^11*s^6*t^5 + 13513*ep^2*mWW^11*s^6*t^5 + 82327*ep^3*mWW^11*s^6*t^5 + 218043*ep^4*mWW^11*s^6*t^5 + 263033*ep^5*mWW^11*s^6*t^5 + 118404*ep^6*mWW^11*s^6*t^5 + 16032*ep*mtt^8*mWW^2*s^7*t^5 + 176164*ep^2*mtt^8*mWW^2*s^7*t^5 + 728852*ep^3*mtt^8*mWW^2*s^7*t^5 + 1423052*ep^4*mtt^8*mWW^2*s^7*t^5 + 1316588*ep^5*mtt^8*mWW^2*s^7*t^5 + 462832*ep^6*mtt^8*mWW^2*s^7*t^5 - 16580*mtt^7*mWW^3*s^7*t^5 - 94594*ep*mtt^7*mWW^3*s^7*t^5 + 117122*ep^2*mtt^7*mWW^3*s^7*t^5 + 1680142*ep^3*mtt^7*mWW^3*s^7*t^5 + 4507082*ep^4*mtt^7*mWW^3*s^7*t^5 + 5364044*ep^5*mtt^7*mWW^3*s^7*t^5 + 2436864*ep^6*mtt^7*mWW^3*s^7*t^5 + 5200*mtt^6*mWW^4*s^7*t^5 - 332822*ep*mtt^6*mWW^4*s^7*t^5 - 3390932*ep^2*mtt^6*mWW^4*s^7*t^5 - 11492276*ep^3*mtt^6*mWW^4*s^7*t^5 - 17153340*ep^4*mtt^6*mWW^4*s^7*t^5 - 11564478*ep^5*mtt^6*mWW^4*s^7*t^5 - 2960184*ep^6*mtt^6*mWW^4*s^7*t^5 + 172152*mtt^5*mWW^5*s^7*t^5 + 2069428*ep*mtt^5*mWW^5*s^7*t^5 + 8309888*ep^2*mtt^5*mWW^5*s^7*t^5 + 10431770*ep^3*mtt^5*mWW^5*s^7*t^5 - 12229228*ep^4*mtt^5*mWW^5*s^7*t^5 - 39203490*ep^5*mtt^5*mWW^5*s^7*t^5 - 24358576*ep^6*mtt^5*mWW^5*s^7*t^5 - 400960*mtt^4*mWW^6*s^7*t^5 - 3604704*ep*mtt^4*mWW^6*s^7*t^5 - 7941814*ep^2*mtt^4*mWW^6*s^7*t^5 + 14394000*ep^3*mtt^4*mWW^6*s^7*t^5 + 83708346*ep^4*mtt^4*mWW^6*s^7*t^5 + 119981372*ep^5*mtt^4*mWW^6*s^7*t^5 + 57608296*ep^6*mtt^4*mWW^6*s^7*t^5 + 366668*mtt^3*mWW^7*s^7*t^5 + 2914582*ep*mtt^3*mWW^7*s^7*t^5 + 2903562*ep^2*mtt^3*mWW^7*s^7*t^5 - 32173470*ep^3*mtt^3*mWW^7*s^7*t^5 - 114218070*ep^4*mtt^3*mWW^7*s^7*t^5 - 142732424*ep^5*mtt^3*mWW^7*s^7*t^5 - 62421408*ep^6*mtt^3*mWW^7*s^7*t^5 - 145584*mtt^2*mWW^8*s^7*t^5 - 1071046*ep*mtt^2*mWW^8*s^7*t^5 + 389288*ep^2*mtt^2*mWW^8*s^7*t^5 + 21927660*ep^3*mtt^2*mWW^8*s^7*t^5 + 69040176*ep^4*mtt^2*mWW^8*s^7*t^5 + 84461802*ep^5*mtt^2*mWW^8*s^7*t^5 + 36872280*ep^6*mtt^2*mWW^8*s^7*t^5 + 19104*mtt*mWW^9*s^7*t^5 + 93176*ep*mtt*mWW^9*s^7*t^5 - 691660*ep^2*mtt*mWW^9*s^7*t^5 - 6102474*ep^3*mtt*mWW^9*s^7*t^5 - 16391176*ep^4*mtt*mWW^9*s^7*t^5 - 18800514*ep^5*mtt*mWW^9*s^7*t^5 - 7914800*ep^6*mtt*mWW^9*s^7*t^5 + 9948*ep*mWW^10*s^7*t^5 + 125502*ep^2*mWW^10*s^7*t^5 + 597156*ep^3*mWW^10*s^7*t^5 + 1324678*ep^4*mWW^10*s^7*t^5 + 1384460*ep^5*mWW^10*s^7*t^5 + 551176*ep^6*mWW^10*s^7*t^5 - 5664*ep*mtt^7*mWW^2*s^8*t^5 - 63044*ep^2*mtt^7*mWW^2*s^8*t^5 - 264148*ep^3*mtt^7*mWW^2*s^8*t^5 - 521212*ep^4*mtt^7*mWW^2*s^8*t^5 - 486364*ep^5*mtt^7*mWW^2*s^8*t^5 - 172208*ep^6*mtt^7*mWW^2*s^8*t^5 + 5692*mtt^6*mWW^3*s^8*t^5 + 32202*ep*mtt^6*mWW^3*s^8*t^5 - 20824*ep^2*mtt^6*mWW^3*s^8*t^5 - 378596*ep^3*mtt^6*mWW^3*s^8*t^5 - 913708*ep^4*mtt^6*mWW^3*s^8*t^5 - 1014190*ep^5*mtt^6*mWW^3*s^8*t^5 - 452816*ep^6*mtt^6*mWW^3*s^8*t^5 - 2832*mtt^5*mWW^4*s^8*t^5 + 67174*ep*mtt^5*mWW^4*s^8*t^5 + 779474*ep^2*mtt^5*mWW^4*s^8*t^5 + 2665066*ep^3*mtt^5*mWW^4*s^8*t^5 + 3740694*ep^4*mtt^5*mWW^4*s^8*t^5 + 2125336*ep^5*mtt^5*mWW^4*s^8*t^5 + 362896*ep^6*mtt^5*mWW^4*s^8*t^5 - 37448*mtt^4*mWW^5*s^8*t^5 - 437392*ep*mtt^4*mWW^5*s^8*t^5 - 1641530*ep^2*mtt^4*mWW^5*s^8*t^5 - 1567170*ep^3*mtt^4*mWW^5*s^8*t^5 + 4346050*ep^4*mtt^4*mWW^5*s^8*t^5 + 10824914*ep^5*mtt^4*mWW^5*s^8*t^5 + 6580528*ep^6*mtt^4*mWW^5*s^8*t^5 + 72416*mtt^3*mWW^6*s^8*t^5 + 605628*ep*mtt^3*mWW^6*s^8*t^5 + 1078944*ep^2*mtt^3*mWW^6*s^8*t^5 - 3488760*ep^3*mtt^3*mWW^6*s^8*t^5 - 15358208*ep^4*mtt^3*mWW^6*s^8*t^5 - 20024548*ep^5*mtt^3*mWW^6*s^8*t^5 - 8953984*ep^6*mtt^3*mWW^6*s^8*t^5 - 49620*mtt^2*mWW^7*s^8*t^5 - 379222*ep*mtt^2*mWW^7*s^8*t^5 - 199580*ep^2*mtt^2*mWW^7*s^8*t^5 + 5335680*ep^3*mtt^2*mWW^7*s^8*t^5 + 17636568*ep^4*mtt^2*mWW^7*s^8*t^5 + 21435118*ep^5*mtt^2*mWW^7*s^8*t^5 + 9173024*ep^6*mtt^2*mWW^7*s^8*t^5 + 11792*mtt*mWW^8*s^8*t^5 + 82430*ep*mtt*mWW^8*s^8*t^5 - 149678*ep^2*mtt*mWW^8*s^8*t^5 - 2531614*ep^3*mtt*mWW^8*s^8*t^5 - 7507450*ep^4*mtt*mWW^8*s^8*t^5 - 8990424*ep^5*mtt*mWW^8*s^8*t^5 - 3885472*ep^6*mtt*mWW^8*s^8*t^5 + 6044*ep*mWW^9*s^8*t^5 + 76078*ep^2*mWW^9*s^8*t^5 + 358182*ep^3*mWW^9*s^8*t^5 + 789106*ep^4*mWW^9*s^8*t^5 + 822638*ep^5*mWW^9*s^8*t^5 + 327872*ep^6*mWW^9*s^8*t^5 + 932*ep*mtt^6*mWW^2*s^9*t^5 + 10480*ep^2*mtt^6*mWW^2*s^9*t^5 + 44372*ep^3*mtt^6*mWW^2*s^9*t^5 + 88392*ep^4*mtt^6*mWW^2*s^9*t^5 + 83152*ep^5*mtt^6*mWW^2*s^9*t^5 + 29632*ep^6*mtt^6*mWW^2*s^9*t^5 - 932*mtt^5*mWW^3*s^9*t^5 - 5610*ep*mtt^5*mWW^3*s^9*t^5 - 2536*ep^2*mtt^5*mWW^3*s^9*t^5 + 28988*ep^3*mtt^5*mWW^3*s^9*t^5 + 65276*ep^4*mtt^5*mWW^3*s^9*t^5 + 64550*ep^5*mtt^5*mWW^3*s^9*t^5 + 27944*ep^6*mtt^5*mWW^3*s^9*t^5 + 768*mtt^4*mWW^4*s^9*t^5 - 798*ep*mtt^4*mWW^4*s^9*t^5 - 64430*ep^2*mtt^4*mWW^4*s^9*t^5 - 300374*ep^3*mtt^4*mWW^4*s^9*t^5 - 521274*ep^4*mtt^4*mWW^4*s^9*t^5 - 379972*ep^5*mtt^4*mWW^4*s^9*t^5 - 99616*ep^6*mtt^4*mWW^4*s^9*t^5 + 3288*mtt^3*mWW^5*s^9*t^5 + 39880*ep*mtt^3*mWW^5*s^9*t^5 + 136252*ep^2*mtt^3*mWW^5*s^9*t^5 + 62428*ep^3*mtt^3*mWW^5*s^9*t^5 - 616164*ep^4*mtt^3*mWW^5*s^9*t^5 - 1302612*ep^5*mtt^3*mWW^5*s^9*t^5 - 781088*ep^6*mtt^3*mWW^5*s^9*t^5 - 5152*mtt^2*mWW^6*s^9*t^5 - 37452*ep*mtt^2*mWW^6*s^9*t^5 - 40640*ep^2*mtt^2*mWW^6*s^9*t^5 + 334204*ep^3*mtt^2*mWW^6*s^9*t^5 + 1073800*ep^4*mtt^2*mWW^6*s^9*t^5 + 1127992*ep^5*mtt^2*mWW^6*s^9*t^5 + 386128*ep^6*mtt^2*mWW^6*s^9*t^5 + 2028*mtt*mWW^7*s^9*t^5 + 16626*ep*mtt*mWW^7*s^9*t^5 - 1012*ep^2*mtt*mWW^7*s^9*t^5 - 334680*ep^3*mtt*mWW^7*s^9*t^5 - 1103864*ep^4*mtt*mWW^7*s^9*t^5 - 1393410*ep^5*mtt*mWW^7*s^9*t^5 - 626952*ep^6*mtt*mWW^7*s^9*t^5 + 1014*ep*mWW^8*s^9*t^5 + 13150*ep^2*mWW^8*s^9*t^5 + 63110*ep^3*mWW^8*s^9*t^5 + 142154*ep^4*mWW^8*s^9*t^5 + 152172*ep^5*mWW^8*s^9*t^5 + 62480*ep^6*mWW^8*s^9*t^5 - 32*ep*mtt^5*mWW^2*s^10*t^5 - 368*ep^2*mtt^5*mWW^2*s^10*t^5 - 1600*ep^3*mtt^5*mWW^2*s^10*t^5 - 3280*ep^4*mtt^5*mWW^2*s^10*t^5 - 3168*ep^5*mtt^5*mWW^2*s^10*t^5 - 1152*ep^6*mtt^5*mWW^2*s^10*t^5 + 32*mtt^4*mWW^3*s^10*t^5 + 316*ep*mtt^4*mWW^3*s^10*t^5 + 1422*ep^2*mtt^4*mWW^3*s^10*t^5 + 2830*ep^3*mtt^4*mWW^3*s^10*t^5 + 2066*ep^4*mtt^4*mWW^3*s^10*t^5 - 202*ep^5*mtt^4*mWW^3*s^10*t^5 - 576*ep^6*mtt^4*mWW^3*s^10*t^5 - 96*mtt^3*mWW^4*s^10*t^5 - 1244*ep*mtt^3*mWW^4*s^10*t^5 - 2648*ep^2*mtt^3*mWW^4*s^10*t^5 + 7260*ep^3*mtt^3*mWW^4*s^10*t^5 + 30872*ep^4*mtt^3*mWW^4*s^10*t^5 + 35376*ep^5*mtt^3*mWW^4*s^10*t^5 + 13264*ep^6*mtt^3*mWW^4*s^10*t^5 + 96*mtt^2*mWW^5*s^10*t^5 + 180*ep*mtt^2*mWW^5*s^10*t^5 + 132*ep^2*mtt^2*mWW^5*s^10*t^5 - 1264*ep^3*mtt^2*mWW^5*s^10*t^5 - 7876*ep^4*mtt^2*mWW^5*s^10*t^5 - 12692*ep^5*mtt^2*mWW^5*s^10*t^5 - 6128*ep^6*mtt^2*mWW^5*s^10*t^5 - 32*mtt*mWW^6*s^10*t^5 - 356*ep*mtt*mWW^6*s^10*t^5 + 184*ep^2*mtt*mWW^6*s^10*t^5 + 6612*ep^3*mtt*mWW^6*s^10*t^5 + 18184*ep^4*mtt*mWW^6*s^10*t^5 + 19744*ep^5*mtt*mWW^6*s^10*t^5 + 7664*ep^6*mtt*mWW^6*s^10*t^5 - 16*ep*mWW^7*s^10*t^5 - 258*ep^2*mWW^7*s^10*t^5 - 1166*ep^3*mWW^7*s^10*t^5 - 2334*ep^4*mWW^7*s^10*t^5 - 2194*ep^5*mWW^7*s^10*t^5 - 784*ep^6*mWW^7*s^10*t^5 - 144*ep*mtt^15*mWW*t^6 - 1800*ep^2*mtt^15*mWW*t^6 - 8288*ep^3*mtt^15*mWW*t^6 - 17400*ep^4*mtt^15*mWW*t^6 - 16848*ep^5*mtt^15*mWW*t^6 - 6080*ep^6*mtt^15*mWW*t^6 + 404*ep*mtt^14*mWW^2*t^6 + 4972*ep^2*mtt^14*mWW^2*t^6 + 22796*ep^3*mtt^14*mWW^2*t^6 + 47988*ep^4*mtt^14*mWW^2*t^6 + 45920*ep^5*mtt^14*mWW^2*t^6 + 15680*ep^6*mtt^14*mWW^2*t^6 - 92*ep*mtt^13*mWW^3*t^6 + 6272*ep^2*mtt^13*mWW^3*t^6 + 52520*ep^3*mtt^13*mWW^3*t^6 + 135760*ep^4*mtt^13*mWW^3*t^6 + 140148*ep^5*mtt^13*mWW^3*t^6 + 49872*ep^6*mtt^13*mWW^3*t^6 + 14056*ep*mtt^12*mWW^4*t^6 + 139696*ep^2*mtt^12*mWW^4*t^6 + 557496*ep^3*mtt^12*mWW^4*t^6 + 1197568*ep^4*mtt^12*mWW^4*t^6 + 1374608*ep^5*mtt^12*mWW^4*t^6 + 648256*ep^6*mtt^12*mWW^4*t^6 - 104376*ep*mtt^11*mWW^5*t^6 - 1250114*ep^2*mtt^11*mWW^5*t^6 - 5804878*ep^3*mtt^11*mWW^5*t^6 - 13123742*ep^4*mtt^11*mWW^5*t^6 - 14457154*ep^5*mtt^11*mWW^5*t^6 - 6212776*ep^6*mtt^11*mWW^5*t^6 + 327148*ep*mtt^10*mWW^6*t^6 + 4113616*ep^2*mtt^10*mWW^6*t^6 + 19743660*ep^3*mtt^10*mWW^6*t^6 + 45144224*ep^4*mtt^10*mWW^6*t^6 + 49405816*ep^5*mtt^10*mWW^6*t^6 + 20823776*ep^6*mtt^10*mWW^6*t^6 - 581748*ep*mtt^9*mWW^7*t^6 - 7462252*ep^2*mtt^9*mWW^7*t^6 - 36301820*ep^3*mtt^9*mWW^7*t^6 - 83463508*ep^4*mtt^9*mWW^7*t^6 - 91229136*ep^5*mtt^9*mWW^7*t^6 - 38190336*ep^6*mtt^9*mWW^7*t^6 + 644916*ep*mtt^8*mWW^8*t^6 + 8341148*ep^2*mtt^8*mWW^8*t^6 + 40830880*ep^3*mtt^8*mWW^8*t^6 + 94224884*ep^4*mtt^8*mWW^8*t^6 + 103117580*ep^5*mtt^8*mWW^8*t^6 + 43108592*ep^6*mtt^8*mWW^8*t^6 - 455948*ep*mtt^7*mWW^9*t^6 - 5908568*ep^2*mtt^7*mWW^9*t^6 - 29005200*ep^3*mtt^7*mWW^9*t^6 - 67179160*ep^4*mtt^7*mWW^9*t^6 - 73794692*ep^5*mtt^7*mWW^9*t^6 - 30942352*ep^6*mtt^7*mWW^9*t^6 + 199776*ep*mtt^6*mWW^10*t^6 + 2585624*ep^2*mtt^6*mWW^10*t^6 + 12721068*ep^3*mtt^6*mWW^10*t^6 + 29637992*ep^4*mtt^6*mWW^10*t^6 + 32823204*ep^5*mtt^6*mWW^10*t^6 + 13884176*ep^6*mtt^6*mWW^10*t^6 - 48704*ep*mtt^5*mWW^11*t^6 - 631316*ep^2*mtt^5*mWW^11*t^6 - 3131452*ep^3*mtt^5*mWW^11*t^6 - 7407004*ep^4*mtt^5*mWW^11*t^6 - 8363748*ep^5*mtt^5*mWW^11*t^6 - 3611856*ep^6*mtt^5*mWW^11*t^6 + 4404*ep*mtt^4*mWW^12*t^6 + 59780*ep^2*mtt^4*mWW^12*t^6 + 314104*ep^3*mtt^4*mWW^12*t^6 + 794140*ep^4*mtt^4*mWW^12*t^6 + 959716*ep^5*mtt^4*mWW^12*t^6 + 441296*ep^6*mtt^4*mWW^12*t^6 + 356*ep*mtt^3*mWW^13*t^6 + 3490*ep^2*mtt^3*mWW^13*t^6 + 11470*ep^3*mtt^3*mWW^13*t^6 + 13006*ep^4*mtt^3*mWW^13*t^6 - 938*ep^5*mtt^3*mWW^13*t^6 - 6664*ep^6*mtt^3*mWW^13*t^6 - 48*ep*mtt^2*mWW^14*t^6 - 548*ep^2*mtt^2*mWW^14*t^6 - 2356*ep^3*mtt^2*mWW^14*t^6 - 4748*ep^4*mtt^2*mWW^14*t^6 - 4476*ep^5*mtt^2*mWW^14*t^6 - 1584*ep^6*mtt^2*mWW^14*t^6 + 912*ep*mtt^14*mWW*s*t^6 + 11852*ep^2*mtt^14*mWW*s*t^6 + 56172*ep^3*mtt^14*mWW*s*t^6 + 120228*ep^4*mtt^14*mWW*s*t^6 + 117956*ep^5*mtt^14*mWW*s*t^6 + 42960*ep^6*mtt^14*mWW*s*t^6 + 144*mtt^13*mWW^2*s*t^6 - 640*ep*mtt^13*mWW^2*s*t^6 - 23360*ep^2*mtt^13*mWW^2*s*t^6 - 133824*ep^3*mtt^13*mWW^2*s*t^6 - 311000*ep^4*mtt^13*mWW^2*s*t^6 - 314392*ep^5*mtt^13*mWW^2*s*t^6 - 111328*ep^6*mtt^13*mWW^2*s*t^6 - 260*mtt^12*mWW^3*s*t^6 - 5178*ep*mtt^12*mWW^3*s*t^6 - 102562*ep^2*mtt^12*mWW^3*s*t^6 - 658218*ep^3*mtt^12*mWW^3*s*t^6 - 1670226*ep^4*mtt^12*mWW^3*s*t^6 - 1839604*ep^5*mtt^12*mWW^3*s*t^6 - 742192*ep^6*mtt^12*mWW^3*s*t^6 - 168*mtt^11*mWW^4*s*t^6 - 59014*ep*mtt^11*mWW^4*s*t^6 - 344476*ep^2*mtt^11*mWW^4*s*t^6 - 334020*ep^3*mtt^11*mWW^4*s*t^6 + 697084*ep^4*mtt^11*mWW^4*s*t^6 + 1075674*ep^5*mtt^11*mWW^4*s*t^6 + 215720*ep^6*mtt^11*mWW^4*s*t^6 - 14224*mtt^10*mWW^5*s*t^6 + 297504*ep*mtt^10*mWW^5*s*t^6 + 4310276*ep^2*mtt^10*mWW^5*s*t^6 + 19928172*ep^3*mtt^10*mWW^5*s*t^6 + 44247268*ep^4*mtt^10*mWW^5*s*t^6 + 48556988*ep^5*mtt^10*mWW^5*s*t^6 + 21149616*ep^6*mtt^10*mWW^5*s*t^6 + 90152*mtt^9*mWW^6*s*t^6 - 386974*ep*mtt^9*mWW^6*s*t^6 - 13159547*ep^2*mtt^9*mWW^6*s*t^6 - 74781725*ep^3*mtt^9*mWW^6*s*t^6 - 182539213*ep^4*mtt^9*mWW^6*s*t^6 - 206779689*ep^5*mtt^9*mWW^6*s*t^6 - 89201684*ep^6*mtt^9*mWW^6*s*t^6 - 236996*mtt^8*mWW^7*s*t^6 - 234268*ep*mtt^8*mWW^7*s*t^6 + 21076072*ep^2*mtt^8*mWW^7*s*t^6 + 139835074*ep^3*mtt^8*mWW^7*s*t^6 + 361060364*ep^4*mtt^8*mWW^7*s*t^6 + 418350898*ep^5*mtt^8*mWW^7*s*t^6 + 181253256*ep^6*mtt^8*mWW^7*s*t^6 + 344752*mtt^7*mWW^8*s*t^6 + 1171404*ep*mtt^7*mWW^8*s*t^6 - 20912410*ep^2*mtt^7*mWW^8*s*t^6 - 159480898*ep^3*mtt^7*mWW^8*s*t^6 - 429531062*ep^4*mtt^7*mWW^8*s*t^6 - 507003266*ep^5*mtt^7*mWW^8*s*t^6 - 221303080*ep^6*mtt^7*mWW^8*s*t^6 - 300164*mtt^6*mWW^9*s*t^6 - 1342448*ep*mtt^6*mWW^9*s*t^6 + 14059378*ep^2*mtt^6*mWW^9*s*t^6 + 118917528*ep^3*mtt^6*mWW^9*s*t^6 + 329374690*ep^4*mtt^6*mWW^9*s*t^6 + 394298552*ep^5*mtt^6*mWW^9*s*t^6 + 173525184*ep^6*mtt^6*mWW^9*s*t^6 + 155784*mtt^5*mWW^10*s*t^6 + 708268*ep*mtt^5*mWW^10*s*t^6 - 6934804*ep^2*mtt^5*mWW^10*s*t^6 - 59407188*ep^3*mtt^5*mWW^10*s*t^6 - 165628196*ep^4*mtt^5*mWW^10*s*t^6 - 199770104*ep^5*mtt^5*mWW^10*s*t^6 - 88604320*ep^6*mtt^5*mWW^10*s*t^6 - 43992*mtt^4*mWW^11*s*t^6 - 141138*ep*mtt^4*mWW^11*s*t^6 + 2611120*ep^2*mtt^4*mWW^11*s*t^6 + 19714918*ep^3*mtt^4*mWW^11*s*t^6 + 53664680*ep^4*mtt^4*mWW^11*s*t^6 + 64632268*ep^5*mtt^4*mWW^11*s*t^6 + 28868144*ep^6*mtt^4*mWW^11*s*t^6 + 4712*mtt^3*mWW^12*s*t^6 - 16422*ep*mtt^3*mWW^12*s*t^6 - 671842*ep^2*mtt^3*mWW^12*s*t^6 - 4038490*ep^3*mtt^3*mWW^12*s*t^6 - 10428174*ep^4*mtt^3*mWW^12*s*t^6 - 12472936*ep^5*mtt^3*mWW^12*s*t^6 - 5629248*ep^6*mtt^3*mWW^12*s*t^6 + 308*mtt^2*mWW^13*s*t^6 + 7984*ep*mtt^2*mWW^13*s*t^6 + 76862*ep^2*mtt^2*mWW^13*s*t^6 + 366176*ep^3*mtt^2*mWW^13*s*t^6 + 917318*ep^4*mtt^2*mWW^13*s*t^6 + 1136120*ep^5*mtt^2*mWW^13*s*t^6 + 540032*ep^6*mtt^2*mWW^13*s*t^6 - 48*mtt*mWW^14*s*t^6 + 82*ep*mtt*mWW^14*s*t^6 + 4263*ep^2*mtt*mWW^14*s*t^6 + 19857*ep^3*mtt*mWW^14*s*t^6 + 33361*ep^4*mtt*mWW^14*s*t^6 + 18249*ep^5*mtt*mWW^14*s*t^6 - 684*ep^6*mtt*mWW^14*s*t^6 - 72*ep*mWW^15*s*t^6 - 822*ep^2*mWW^15*s*t^6 - 3534*ep^3*mWW^15*s*t^6 - 7122*ep^4*mWW^15*s*t^6 - 6714*ep^5*mWW^15*s*t^6 - 2376*ep^6*mWW^15*s*t^6 - 1968*ep*mtt^13*mWW*s^2*t^6 - 28408*ep^2*mtt^13*mWW*s^2*t^6 - 144264*ep^3*mtt^13*mWW*s^2*t^6 - 322152*ep^4*mtt^13*mWW*s^2*t^6 - 324808*ep^5*mtt^13*mWW*s^2*t^6 - 120480*ep^6*mtt^13*mWW*s^2*t^6 - 1344*mtt^12*mWW^2*s^2*t^6 - 7260*ep*mtt^12*mWW^2*s^2*t^6 + 34658*ep^2*mtt^12*mWW^2*s^2*t^6 + 333810*ep^3*mtt^12*mWW^2*s^2*t^6 + 869358*ep^4*mtt^12*mWW^2*s^2*t^6 + 920594*ep^5*mtt^12*mWW^2*s^2*t^6 + 334824*ep^6*mtt^12*mWW^2*s^2*t^6 + 2052*mtt^11*mWW^3*s^2*t^6 + 21246*ep*mtt^11*mWW^3*s^2*t^6 + 373494*ep^2*mtt^11*mWW^3*s^2*t^6 + 2588288*ep^3*mtt^11*mWW^3*s^2*t^6 + 7078774*ep^4*mtt^11*mWW^3*s^2*t^6 + 8373658*ep^5*mtt^11*mWW^3*s^2*t^6 + 3621128*ep^6*mtt^11*mWW^3*s^2*t^6 + 4792*mtt^10*mWW^4*s^2*t^6 + 100030*ep*mtt^10*mWW^4*s^2*t^6 - 526812*ep^2*mtt^10*mWW^4*s^2*t^6 - 7866740*ep^3*mtt^10*mWW^4*s^2*t^6 - 24412504*ep^4*mtt^10*mWW^4*s^2*t^6 - 29215726*ep^5*mtt^10*mWW^4*s^2*t^6 - 12067640*ep^6*mtt^10*mWW^4*s^2*t^6 + 76592*mtt^9*mWW^5*s^2*t^6 + 289924*ep*mtt^9*mWW^5*s^2*t^6 - 1968026*ep^2*mtt^9*mWW^5*s^2*t^6 - 14690288*ep^3*mtt^9*mWW^5*s^2*t^6 - 39254974*ep^4*mtt^9*mWW^5*s^2*t^6 - 49954588*ep^5*mtt^9*mWW^5*s^2*t^6 - 24941200*ep^6*mtt^9*mWW^5*s^2*t^6 - 493616*mtt^8*mWW^6*s^2*t^6 - 3371858*ep*mtt^8*mWW^6*s^2*t^6 + 6336439*ep^2*mtt^8*mWW^6*s^2*t^6 + 107410503*ep^3*mtt^8*mWW^6*s^2*t^6 + 331255553*ep^4*mtt^8*mWW^6*s^2*t^6 + 417612511*ep^5*mtt^8*mWW^6*s^2*t^6 + 191573548*ep^6*mtt^8*mWW^6*s^2*t^6 + 1185628*mtt^7*mWW^7*s^2*t^6 + 8858060*ep*mtt^7*mWW^7*s^2*t^6 - 8954802*ep^2*mtt^7*mWW^7*s^2*t^6 - 238668958*ep^3*mtt^7*mWW^7*s^2*t^6 - 761274874*ep^4*mtt^7*mWW^7*s^2*t^6 - 962288166*ep^5*mtt^7*mWW^7*s^2*t^6 - 436817528*ep^6*mtt^7*mWW^7*s^2*t^6 - 1513968*mtt^6*mWW^8*s^2*t^6 - 11335216*ep*mtt^6*mWW^8*s^2*t^6 + 10641142*ep^2*mtt^6*mWW^8*s^2*t^6 + 298662556*ep^3*mtt^6*mWW^8*s^2*t^6 + 952828666*ep^4*mtt^6*mWW^8*s^2*t^6 + 1200810244*ep^5*mtt^6*mWW^8*s^2*t^6 + 542205296*ep^6*mtt^6*mWW^8*s^2*t^6 + 1110724*mtt^5*mWW^9*s^2*t^6 + 7848328*ep*mtt^5*mWW^9*s^2*t^6 - 12269710*ep^2*mtt^5*mWW^9*s^2*t^6 - 235349746*ep^3*mtt^5*mWW^9*s^2*t^6 - 728817206*ep^4*mtt^5*mWW^9*s^2*t^6 - 908715198*ep^5*mtt^5*mWW^9*s^2*t^6 - 407961112*ep^6*mtt^5*mWW^9*s^2*t^6 - 455376*mtt^4*mWW^10*s^2*t^6 - 2744268*ep*mtt^4*mWW^10*s^2*t^6 + 10146786*ep^2*mtt^4*mWW^10*s^2*t^6 + 118212936*ep^3*mtt^4*mWW^10*s^2*t^6 + 345265086*ep^4*mtt^4*mWW^10*s^2*t^6 + 422337444*ep^5*mtt^4*mWW^10*s^2*t^6 + 188248752*ep^6*mtt^4*mWW^10*s^2*t^6 + 87472*mtt^3*mWW^11*s^2*t^6 + 288742*ep*mtt^3*mWW^11*s^2*t^6 - 4728676*ep^2*mtt^3*mWW^11*s^2*t^6 - 35461826*ep^3*mtt^3*mWW^11*s^2*t^6 - 95388764*ep^4*mtt^3*mWW^11*s^2*t^6 - 113745812*ep^5*mtt^3*mWW^11*s^2*t^6 - 50392336*ep^6*mtt^3*mWW^11*s^2*t^6 - 1928*mtt^2*mWW^12*s^2*t^6 + 62626*ep*mtt^2*mWW^12*s^2*t^6 + 957534*ep^2*mtt^2*mWW^12*s^2*t^6 + 4939976*ep^3*mtt^2*mWW^12*s^2*t^6 + 12094118*ep^4*mtt^2*mWW^12*s^2*t^6 + 14209738*ep^5*mtt^2*mWW^12*s^2*t^6 + 6388936*ep^6*mtt^2*mWW^12*s^2*t^6 - 1028*mtt*mWW^13*s^2*t^6 - 6924*ep*mtt*mWW^13*s^2*t^6 + 2944*ep^2*mtt*mWW^13*s^2*t^6 + 104394*ep^3*mtt*mWW^13*s^2*t^6 + 220412*ep^4*mtt*mWW^13*s^2*t^6 + 113474*ep^5*mtt*mWW^13*s^2*t^6 - 24632*ep^6*mtt*mWW^13*s^2*t^6 - 1462*ep*mWW^14*s^2*t^6 - 16563*ep^2*mWW^14*s^2*t^6 - 70641*ep^3*mWW^14*s^2*t^6 - 141493*ep^4*mWW^14*s^2*t^6 - 133365*ep^5*mWW^14*s^2*t^6 - 47556*ep^6*mWW^14*s^2*t^6 + 336*ep*mtt^12*mWW*s^3*t^6 + 18200*ep^2*mtt^12*mWW*s^3*t^6 + 133224*ep^3*mtt^12*mWW*s^3*t^6 + 350280*ep^4*mtt^12*mWW*s^3*t^6 + 386120*ep^5*mtt^12*mWW*s^3*t^6 + 151200*ep^6*mtt^12*mWW*s^3*t^6 + 5424*mtt^11*mWW^2*s^3*t^6 + 35208*ep*mtt^11*mWW^2*s^3*t^6 - 1884*ep^2*mtt^11*mWW^2*s^3*t^6 - 470816*ep^3*mtt^11*mWW^2*s^3*t^6 - 1310356*ep^4*mtt^11*mWW^2*s^3*t^6 - 1382432*ep^5*mtt^11*mWW^2*s^3*t^6 - 496104*ep^6*mtt^11*mWW^2*s^3*t^6 - 6852*mtt^10*mWW^3*s^3*t^6 - 17198*ep*mtt^10*mWW^3*s^3*t^6 - 475120*ep^2*mtt^10*mWW^3*s^3*t^6 - 4788822*ep^3*mtt^10*mWW^3*s^3*t^6 - 15285868*ep^4*mtt^10*mWW^3*s^3*t^6 - 19753220*ep^5*mtt^10*mWW^3*s^3*t^6 - 9049016*ep^6*mtt^10*mWW^3*s^3*t^6 - 27160*mtt^9*mWW^4*s^3*t^6 - 107442*ep*mtt^9*mWW^4*s^3*t^6 + 3106696*ep^2*mtt^9*mWW^4*s^3*t^6 + 25135210*ep^3*mtt^9*mWW^4*s^3*t^6 + 69056556*ep^4*mtt^9*mWW^4*s^3*t^6 + 80299676*ep^5*mtt^9*mWW^4*s^3*t^6 + 33641400*ep^6*mtt^9*mWW^4*s^3*t^6 - 158264*mtt^8*mWW^5*s^3*t^6 - 2276860*ep*mtt^8*mWW^5*s^3*t^6 - 12048612*ep^2*mtt^8*mWW^5*s^3*t^6 - 27226530*ep^3*mtt^8*mWW^5*s^3*t^6 - 19047256*ep^4*mtt^8*mWW^5*s^3*t^6 + 15344722*ep^5*mtt^8*mWW^5*s^3*t^6 + 19539768*ep^6*mtt^8*mWW^5*s^3*t^6 + 1099368*mtt^7*mWW^6*s^3*t^6 + 11266562*ep*mtt^7*mWW^6*s^3*t^6 + 26541081*ep^2*mtt^7*mWW^6*s^3*t^6 - 70827677*ep^3*mtt^7*mWW^6*s^3*t^6 - 398062277*ep^4*mtt^7*mWW^6*s^3*t^6 - 592777949*ep^5*mtt^7*mWW^6*s^3*t^6 - 293827188*ep^6*mtt^7*mWW^6*s^3*t^6 - 2398820*mtt^6*mWW^7*s^3*t^6 - 21833572*ep*mtt^6*mWW^7*s^3*t^6 - 30440048*ep^2*mtt^6*mWW^7*s^3*t^6 + 253480284*ep^3*mtt^6*mWW^7*s^3*t^6 + 1026399216*ep^4*mtt^6*mWW^7*s^3*t^6 + 1398285244*ep^5*mtt^6*mWW^7*s^3*t^6 + 658803976*ep^6*mtt^6*mWW^7*s^3*t^6 + 2643736*mtt^5*mWW^8*s^3*t^6 + 21900602*ep*mtt^5*mWW^8*s^3*t^6 + 12813223*ep^2*mtt^5*mWW^8*s^3*t^6 - 351744763*ep^3*mtt^5*mWW^8*s^3*t^6 - 1246698707*ep^4*mtt^5*mWW^8*s^3*t^6 - 1622783287*ep^5*mtt^5*mWW^8*s^3*t^6 - 744328788*ep^6*mtt^5*mWW^8*s^3*t^6 - 1589904*mtt^4*mWW^9*s^3*t^6 - 11694568*ep*mtt^4*mWW^9*s^3*t^6 + 7470218*ep^2*mtt^4*mWW^9*s^3*t^6 + 270851256*ep^3*mtt^4*mWW^9*s^3*t^6 + 862251778*ep^4*mtt^4*mWW^9*s^3*t^6 + 1079714908*ep^5*mtt^4*mWW^9*s^3*t^6 + 484546416*ep^6*mtt^4*mWW^9*s^3*t^6 + 491592*mtt^3*mWW^10*s^3*t^6 + 2865878*ep*mtt^3*mWW^10*s^3*t^6 - 10692881*ep^2*mtt^3*mWW^10*s^3*t^6 - 120067315*ep^3*mtt^3*mWW^10*s^3*t^6 - 343703187*ep^4*mtt^3*mWW^10*s^3*t^6 - 413927555*ep^5*mtt^3*mWW^10*s^3*t^6 - 182159060*ep^6*mtt^3*mWW^10*s^3*t^6 - 57968*mtt^2*mWW^11*s^3*t^6 - 88462*ep*mtt^2*mWW^11*s^3*t^6 + 4221224*ep^2*mtt^2*mWW^11*s^3*t^6 + 27813042*ep^3*mtt^2*mWW^11*s^3*t^6 + 71213932*ep^4*mtt^2*mWW^11*s^3*t^6 + 82353344*ep^5*mtt^2*mWW^11*s^3*t^6 + 35677728*ep^6*mtt^2*mWW^11*s^3*t^6 - 1152*mtt*mWW^12*s^3*t^6 - 47432*ep*mtt*mWW^12*s^3*t^6 - 475915*ep^2*mtt*mWW^12*s^3*t^6 - 2129455*ep^3*mtt*mWW^12*s^3*t^6 - 4852957*ep^4*mtt*mWW^12*s^3*t^6 - 5482389*ep^5*mtt*mWW^12*s^3*t^6 - 2411380*ep^6*mtt*mWW^12*s^3*t^6 - 3052*ep*mWW^13*s^3*t^6 - 36182*ep^2*mWW^13*s^3*t^6 - 157638*ep^3*mWW^13*s^3*t^6 - 311154*ep^4*mWW^13*s^3*t^6 - 277182*ep^5*mWW^13*s^3*t^6 - 88952*ep^6*mWW^13*s^3*t^6 + 6384*ep*mtt^11*mWW*s^4*t^6 + 50456*ep^2*mtt^11*mWW*s^4*t^6 + 128856*ep^3*mtt^11*mWW*s^4*t^6 + 123144*ep^4*mtt^11*mWW*s^4*t^6 + 21560*ep^5*mtt^11*mWW*s^4*t^6 - 16800*ep^6*mtt^11*mWW*s^4*t^6 - 12384*mtt^10*mWW^2*s^4*t^6 - 73924*ep*mtt^10*mWW^2*s^4*t^6 - 34982*ep^2*mtt^10*mWW^2*s^4*t^6 + 437250*ep^3*mtt^10*mWW^2*s^4*t^6 + 976990*ep^4*mtt^10*mWW^2*s^4*t^6 + 784010*ep^5*mtt^10*mWW^2*s^4*t^6 + 204608*ep^6*mtt^10*mWW^2*s^4*t^6 + 12724*mtt^9*mWW^3*s^4*t^6 - 46158*ep*mtt^9*mWW^3*s^4*t^6 - 97464*ep^2*mtt^9*mWW^3*s^4*t^6 + 4370120*ep^3*mtt^9*mWW^3*s^4*t^6 + 18970620*ep^4*mtt^9*mWW^3*s^4*t^6 + 27526134*ep^5*mtt^9*mWW^3*s^4*t^6 + 13342792*ep^6*mtt^9*mWW^3*s^4*t^6 + 70304*mtt^8*mWW^4*s^4*t^6 + 141902*ep*mtt^8*mWW^4*s^4*t^6 - 5192840*ep^2*mtt^8*mWW^4*s^4*t^6 - 34645932*ep^3*mtt^8*mWW^4*s^4*t^6 - 87106520*ep^4*mtt^8*mWW^4*s^4*t^6 - 97325506*ep^5*mtt^8*mWW^4*s^4*t^6 - 40309392*ep^6*mtt^8*mWW^4*s^4*t^6 + 143672*mtt^7*mWW^5*s^4*t^6 + 3891252*ep*mtt^7*mWW^5*s^4*t^6 + 25588456*ep^2*mtt^7*mWW^5*s^4*t^6 + 60863030*ep^3*mtt^7*mWW^5*s^4*t^6 + 42525488*ep^4*mtt^7*mWW^5*s^4*t^6 - 29458498*ep^5*mtt^7*mWW^5*s^4*t^6 - 36067048*ep^6*mtt^7*mWW^5*s^4*t^6 - 1270288*mtt^6*mWW^6*s^4*t^6 - 15149330*ep*mtt^6*mWW^6*s^4*t^6 - 50033347*ep^2*mtt^6*mWW^6*s^4*t^6 + 19507249*ep^3*mtt^6*mWW^6*s^4*t^6 + 370872015*ep^4*mtt^6*mWW^6*s^4*t^6 + 630151313*ep^5*mtt^6*mWW^6*s^4*t^6 + 329105652*ep^6*mtt^6*mWW^6*s^4*t^6 + 2509452*mtt^5*mWW^7*s^4*t^6 + 23988608*ep*mtt^5*mWW^7*s^4*t^6 + 46878300*ep^2*mtt^5*mWW^7*s^4*t^6 - 191366866*ep^3*mtt^5*mWW^7*s^4*t^6 - 906276304*ep^4*mtt^5*mWW^7*s^4*t^6 - 1285604502*ep^5*mtt^5*mWW^7*s^4*t^6 - 618531424*ep^6*mtt^5*mWW^7*s^4*t^6 - 2332560*mtt^4*mWW^8*s^4*t^6 - 19340510*ep*mtt^4*mWW^8*s^4*t^6 - 16125099*ep^2*mtt^4*mWW^8*s^4*t^6 + 268583475*ep^3*mtt^4*mWW^8*s^4*t^6 + 973852679*ep^4*mtt^4*mWW^8*s^4*t^6 + 1271392027*ep^5*mtt^4*mWW^8*s^4*t^6 + 583320276*ep^6*mtt^4*mWW^8*s^4*t^6 + 1101936*mtt^3*mWW^9*s^4*t^6 + 7819956*ep*mtt^3*mWW^9*s^4*t^6 - 6269636*ep^2*mtt^3*mWW^9*s^4*t^6 - 182401078*ep^3*mtt^3*mWW^9*s^4*t^6 - 566108044*ep^4*mtt^3*mWW^9*s^4*t^6 - 697311494*ep^5*mtt^3*mWW^9*s^4*t^6 - 308927880*ep^6*mtt^3*mWW^9*s^4*t^6 - 237056*mtt^2*mWW^10*s^4*t^6 - 1199530*ep*mtt^2*mWW^10*s^4*t^6 + 6989025*ep^2*mtt^2*mWW^10*s^4*t^6 + 64566069*ep^3*mtt^2*mWW^10*s^4*t^6 + 176321515*ep^4*mtt^2*mWW^10*s^4*t^6 + 206527245*ep^5*mtt^2*mWW^10*s^4*t^6 + 89037276*ep^6*mtt^2*mWW^10*s^4*t^6 + 14200*mtt*mWW^11*s^4*t^6 - 45930*ep*mtt*mWW^11*s^4*t^6 - 1842896*ep^2*mtt*mWW^11*s^4*t^6 - 10471998*ep^3*mtt*mWW^11*s^4*t^6 - 25135624*ep^4*mtt*mWW^11*s^4*t^6 - 27784576*ep^5*mtt*mWW^11*s^4*t^6 - 11615384*ep^6*mtt*mWW^11*s^4*t^6 + 7280*ep*mWW^12*s^4*t^6 + 90027*ep^2*mWW^12*s^4*t^6 + 429825*ep^3*mWW^12*s^4*t^6 + 984041*ep^4*mWW^12*s^4*t^6 + 1082287*ep^5*mWW^12*s^4*t^6 + 457324*ep^6*mWW^12*s^4*t^6 - 13776*ep*mtt^10*mWW*s^5*t^6 - 133840*ep^2*mtt^10*mWW*s^5*t^6 - 481152*ep^3*mtt^10*mWW*s^5*t^6 - 818160*ep^4*mtt^10*mWW*s^5*t^6 - 665392*ep^5*mtt^10*mWW*s^5*t^6 - 208320*ep^6*mtt^10*mWW*s^5*t^6 + 17520*mtt^9*mWW^2*s^5*t^6 + 89496*ep*mtt^9*mWW^2*s^5*t^6 - 1132*ep^2*mtt^9*mWW^2*s^5*t^6 - 311976*ep^3*mtt^9*mWW^2*s^5*t^6 + 66372*ep^4*mtt^9*mWW^2*s^5*t^6 + 817160*ep^5*mtt^9*mWW^2*s^5*t^6 + 516960*ep^6*mtt^9*mWW^2*s^5*t^6 - 14460*mtt^8*mWW^3*s^5*t^6 + 118914*ep*mtt^8*mWW^3*s^5*t^6 + 930850*ep^2*mtt^8*mWW^3*s^5*t^6 - 1148210*ep^3*mtt^8*mWW^3*s^5*t^6 - 13510774*ep^4*mtt^8*mWW^3*s^5*t^6 - 23301632*ep^5*mtt^8*mWW^3*s^5*t^6 - 12052672*ep^6*mtt^8*mWW^3*s^5*t^6 - 101448*mtt^7*mWW^4*s^5*t^6 - 225254*ep*mtt^7*mWW^4*s^5*t^6 + 4460134*ep^2*mtt^7*mWW^4*s^5*t^6 + 24985438*ep^3*mtt^7*mWW^4*s^5*t^6 + 54487466*ep^4*mtt^7*mWW^4*s^5*t^6 + 55830576*ep^5*mtt^7*mWW^4*s^5*t^6 + 22286480*ep^6*mtt^7*mWW^4*s^5*t^6 - 21344*mtt^6*mWW^5*s^5*t^6 - 3163904*ep*mtt^6*mWW^5*s^5*t^6 - 23517162*ep^2*mtt^6*mWW^5*s^5*t^6 - 49967048*ep^3*mtt^6*mWW^5*s^5*t^6 - 7396862*ep^4*mtt^6*mWW^5*s^5*t^6 + 75397688*ep^5*mtt^6*mWW^5*s^5*t^6 + 56303096*ep^6*mtt^6*mWW^5*s^5*t^6 + 791840*mtt^5*mWW^6*s^5*t^6 + 10496948*ep*mtt^5*mWW^6*s^5*t^6 + 38748772*ep^2*mtt^5*mWW^6*s^5*t^6 + 145336*ep^3*mtt^5*mWW^6*s^5*t^6 - 246729400*ep^4*mtt^5*mWW^6*s^5*t^6 - 447133696*ep^5*mtt^5*mWW^6*s^5*t^6 - 240357888*ep^6*mtt^5*mWW^6*s^5*t^6 - 1428044*mtt^4*mWW^7*s^5*t^6 - 13688050*ep*mtt^4*mWW^7*s^5*t^6 - 28051352*ep^2*mtt^4*mWW^7*s^5*t^6 + 99179904*ep^3*mtt^4*mWW^7*s^5*t^6 + 490533536*ep^4*mtt^4*mWW^7*s^5*t^6 + 704497814*ep^5*mtt^4*mWW^7*s^5*t^6 + 341958648*ep^6*mtt^4*mWW^7*s^5*t^6 + 1081352*mtt^3*mWW^8*s^5*t^6 + 8668914*ep*mtt^3*mWW^8*s^5*t^6 + 5704958*ep^2*mtt^3*mWW^8*s^5*t^6 - 124929958*ep^3*mtt^3*mWW^8*s^5*t^6 - 438242638*ep^4*mtt^3*mWW^8*s^5*t^6 - 563140684*ep^5*mtt^3*mWW^8*s^5*t^6 - 255532232*ep^6*mtt^3*mWW^8*s^5*t^6 - 369464*mtt^2*mWW^9*s^5*t^6 - 2439812*ep*mtt^2*mWW^9*s^5*t^6 + 3964614*ep^2*mtt^2*mWW^9*s^5*t^6 + 68146260*ep^3*mtt^2*mWW^9*s^5*t^6 + 201656250*ep^4*mtt^2*mWW^9*s^5*t^6 + 242683912*ep^5*mtt^2*mWW^9*s^5*t^6 + 105800368*ep^6*mtt^2*mWW^9*s^5*t^6 + 44048*mtt*mWW^10*s^5*t^6 + 132888*ep*mtt*mWW^10*s^5*t^6 - 2415212*ep^2*mtt*mWW^10*s^5*t^6 - 17193816*ep^3*mtt*mWW^10*s^5*t^6 - 43941016*ep^4*mtt*mWW^10*s^5*t^6 - 49676492*ep^5*mtt*mWW^10*s^5*t^6 - 20914312*ep^6*mtt*mWW^10*s^5*t^6 + 27476*ep*mWW^11*s^5*t^6 + 338170*ep^2*mWW^11*s^5*t^6 + 1579062*ep^3*mWW^11*s^5*t^6 + 3480506*ep^4*mWW^11*s^5*t^6 + 3646266*ep^5*mWW^11*s^5*t^6 + 1462592*ep^6*mWW^11*s^5*t^6 + 14448*ep*mtt^9*mWW*s^6*t^6 + 148568*ep^2*mtt^9*mWW*s^6*t^6 + 571368*ep^3*mtt^9*mWW*s^6*t^6 + 1039752*ep^4*mtt^9*mWW*s^6*t^6 + 901544*ep^5*mtt^9*mWW*s^6*t^6 + 299040*ep^6*mtt^9*mWW*s^6*t^6 - 15744*mtt^8*mWW^2*s^6*t^6 - 66900*ep*mtt^8*mWW^2*s^6*t^6 + 69510*ep^2*mtt^8*mWW^2*s^6*t^6 + 187654*ep^3*mtt^8*mWW^2*s^6*t^6 - 870790*ep^4*mtt^8*mWW^2*s^6*t^6 - 1932218*ep^5*mtt^8*mWW^2*s^6*t^6 - 993432*ep^6*mtt^8*mWW^2*s^6*t^6 + 10380*mtt^7*mWW^3*s^6*t^6 - 115958*ep*mtt^7*mWW^3*s^6*t^6 - 1101894*ep^2*mtt^7*mWW^3*s^6*t^6 - 1474196*ep^3*mtt^7*mWW^3*s^6*t^6 + 4423506*ep^4*mtt^7*mWW^3*s^6*t^6 + 11174338*ep^5*mtt^7*mWW^3*s^6*t^6 + 6396192*ep^6*mtt^7*mWW^3*s^6*t^6 + 87640*mtt^6*mWW^4*s^6*t^6 + 255654*ep*mtt^6*mWW^4*s^6*t^6 - 2049058*ep^2*mtt^6*mWW^4*s^6*t^6 - 8988854*ep^3*mtt^6*mWW^4*s^6*t^6 - 13240602*ep^4*mtt^6*mWW^4*s^6*t^6 - 9229188*ep^5*mtt^6*mWW^4*s^6*t^6 - 3044576*ep^6*mtt^6*mWW^4*s^6*t^6 - 68176*mtt^5*mWW^5*s^6*t^6 + 1223044*ep*mtt^5*mWW^5*s^6*t^6 + 11521264*ep^2*mtt^5*mWW^5*s^6*t^6 + 21570764*ep^3*mtt^5*mWW^5*s^6*t^6 - 15071856*ep^4*mtt^5*mWW^5*s^6*t^6 - 68370472*ep^5*mtt^5*mWW^5*s^6*t^6 - 44053240*ep^6*mtt^5*mWW^5*s^6*t^6 - 236064*mtt^4*mWW^6*s^6*t^6 - 3701504*ep*mtt^4*mWW^6*s^6*t^6 - 15278768*ep^2*mtt^4*mWW^6*s^6*t^6 - 2993112*ep^3*mtt^4*mWW^6*s^6*t^6 + 94905540*ep^4*mtt^4*mWW^6*s^6*t^6 + 181711484*ep^5*mtt^4*mWW^6*s^6*t^6 + 100801088*ep^6*mtt^4*mWW^6*s^6*t^6 + 415772*mtt^3*mWW^7*s^6*t^6 + 3932018*ep*mtt^3*mWW^7*s^6*t^6 + 7830346*ep^2*mtt^3*mWW^7*s^6*t^6 - 29553720*ep^3*mtt^3*mWW^7*s^6*t^6 - 143615302*ep^4*mtt^3*mWW^7*s^6*t^6 - 206108082*ep^5*mtt^3*mWW^7*s^6*t^6 - 100275000*ep^6*mtt^3*mWW^7*s^6*t^6 - 240920*mtt^2*mWW^8*s^6*t^6 - 1843442*ep*mtt^2*mWW^8*s^6*t^6 - 393290*ep^2*mtt^2*mWW^8*s^6*t^6 + 31142334*ep^3*mtt^2*mWW^8*s^6*t^6 + 103696446*ep^4*mtt^2*mWW^8*s^6*t^6 + 130790104*ep^5*mtt^2*mWW^8*s^6*t^6 + 58681848*ep^6*mtt^2*mWW^8*s^6*t^6 + 47112*mtt*mWW^9*s^6*t^6 + 263216*ep*mtt*mWW^9*s^6*t^6 - 1172332*ep^2*mtt*mWW^9*s^6*t^6 - 12076648*ep^3*mtt*mWW^9*s^6*t^6 - 33670244*ep^4*mtt*mWW^9*s^6*t^6 - 39765328*ep^5*mtt*mWW^9*s^6*t^6 - 17236080*ep^6*mtt*mWW^9*s^6*t^6 + 28224*ep*mWW^10*s^6*t^6 + 346614*ep^2*mWW^10*s^6*t^6 + 1611850*ep^3*mWW^10*s^6*t^6 + 3544670*ep^4*mWW^10*s^6*t^6 + 3712938*ep^5*mWW^10*s^6*t^6 + 1492640*ep^6*mWW^10*s^6*t^6 - 8592*ep*mtt^8*mWW*s^7*t^6 - 90712*ep^2*mtt^8*mWW*s^7*t^6 - 359016*ep^3*mtt^8*mWW*s^7*t^6 - 670728*ep^4*mtt^8*mWW*s^7*t^6 - 594952*ep^5*mtt^8*mWW*s^7*t^6 - 201120*ep^6*mtt^8*mWW*s^7*t^6 + 8784*mtt^7*mWW^2*s^7*t^6 + 30680*ep*mtt^7*mWW^2*s^7*t^6 - 76388*ep^2*mtt^7*mWW^2*s^7*t^6 - 84960*ep^3*mtt^7*mWW^2*s^7*t^6 + 823492*ep^4*mtt^7*mWW^2*s^7*t^6 + 1607456*ep^5*mtt^7*mWW^2*s^7*t^6 + 795416*ep^6*mtt^7*mWW^2*s^7*t^6 - 4652*mtt^6*mWW^3*s^7*t^6 + 55998*ep*mtt^6*mWW^3*s^7*t^6 + 624460*ep^2*mtt^6*mWW^3*s^7*t^6 + 1629038*ep^3*mtt^6*mWW^3*s^7*t^6 + 603136*ep^4*mtt^6*mWW^3*s^7*t^6 - 2056884*ep^5*mtt^6*mWW^3*s^7*t^6 - 1622008*ep^6*mtt^6*mWW^3*s^7*t^6 - 45800*mtt^5*mWW^4*s^7*t^6 - 177178*ep*mtt^5*mWW^4*s^7*t^6 + 393554*ep^2*mtt^5*mWW^4*s^7*t^6 + 970480*ep^3*mtt^5*mWW^4*s^7*t^6 - 1951214*ep^4*mtt^5*mWW^4*s^7*t^6 - 4607538*ep^5*mtt^5*mWW^4*s^7*t^6 - 2068216*ep^6*mtt^5*mWW^4*s^7*t^6 + 59672*mtt^4*mWW^5*s^7*t^6 - 108852*ep*mtt^4*mWW^5*s^7*t^6 - 2977302*ep^2*mtt^4*mWW^5*s^7*t^6 - 5641266*ep^3*mtt^4*mWW^5*s^7*t^6 + 8008954*ep^4*mtt^4*mWW^5*s^7*t^6 + 27126490*ep^5*mtt^4*mWW^5*s^7*t^6 + 17178952*ep^6*mtt^4*mWW^5*s^7*t^6 + 10544*mtt^3*mWW^6*s^7*t^6 + 492708*ep*mtt^3*mWW^6*s^7*t^6 + 2938520*ep^2*mtt^3*mWW^6*s^7*t^6 + 2885984*ep^3*mtt^3*mWW^6*s^7*t^6 - 13264128*ep^4*mtt^3*mWW^6*s^7*t^6 - 31715684*ep^5*mtt^3*mWW^6*s^7*t^6 - 19243384*ep^6*mtt^3*mWW^6*s^7*t^6 - 46348*mtt^2*mWW^7*s^7*t^6 - 441018*ep*mtt^2*mWW^7*s^7*t^6 - 936296*ep^2*mtt^2*mWW^7*s^7*t^6 + 3080874*ep^3*mtt^2*mWW^7*s^7*t^6 + 16159660*ep^4*mtt^2*mWW^7*s^7*t^6 + 23992912*ep^5*mtt^2*mWW^7*s^7*t^6 + 11950008*ep^6*mtt^2*mWW^7*s^7*t^6 + 17800*mtt*mWW^8*s^7*t^6 + 132958*ep*mtt*mWW^8*s^7*t^6 - 69510*ep^2*mtt*mWW^8*s^7*t^6 - 2997488*ep^3*mtt*mWW^8*s^7*t^6 - 9853622*ep^4*mtt*mWW^8*s^7*t^6 - 12772810*ep^5*mtt*mWW^8*s^7*t^6 - 5941288*ep^6*mtt*mWW^8*s^7*t^6 + 9856*ep*mWW^9*s^7*t^6 + 121354*ep^2*mWW^9*s^7*t^6 + 568194*ep^3*mWW^9*s^7*t^6 + 1275970*ep^4*mWW^9*s^7*t^6 + 1378770*ep^5*mWW^9*s^7*t^6 + 575000*ep^6*mWW^9*s^7*t^6 + 2784*ep*mtt^7*mWW*s^8*t^6 + 29840*ep^2*mtt^7*mWW*s^8*t^6 + 119976*ep^3*mtt^7*mWW*s^8*t^6 + 227280*ep^4*mtt^7*mWW*s^8*t^6 + 203960*ep^5*mtt^7*mWW*s^8*t^6 + 69600*ep^6*mtt^7*mWW*s^8*t^6 - 2784*mtt^6*mWW^2*s^8*t^6 - 7968*ep*mtt^6*mWW^2*s^8*t^6 + 34514*ep^2*mtt^6*mWW^2*s^8*t^6 + 22266*ep^3*mtt^6*mWW^2*s^8*t^6 - 352314*ep^4*mtt^6*mWW^2*s^8*t^6 - 654658*ep^5*mtt^6*mWW^2*s^8*t^6 - 319056*ep^6*mtt^6*mWW^2*s^8*t^6 + 1212*mtt^5*mWW^3*s^8*t^6 - 12198*ep*mtt^5*mWW^3*s^8*t^6 - 178876*ep^2*mtt^5*mWW^3*s^8*t^6 - 685992*ep^3*mtt^5*mWW^3*s^8*t^6 - 985512*ep^4*mtt^5*mWW^3*s^8*t^6 - 476786*ep^5*mtt^5*mWW^3*s^8*t^6 - 13864*ep^6*mtt^5*mWW^3*s^8*t^6 + 13712*mtt^4*mWW^4*s^8*t^6 + 69046*ep*mtt^4*mWW^4*s^8*t^6 + 29882*ep^2*mtt^4*mWW^4*s^8*t^6 + 222994*ep^3*mtt^4*mWW^4*s^8*t^6 + 1397246*ep^4*mtt^4*mWW^4*s^8*t^6 + 1940080*ep^5*mtt^4*mWW^4*s^8*t^6 + 735264*ep^6*mtt^4*mWW^4*s^8*t^6 - 20568*mtt^3*mWW^5*s^8*t^6 - 61004*ep*mtt^3*mWW^5*s^8*t^6 + 353864*ep^2*mtt^3*mWW^5*s^8*t^6 + 1132688*ep^3*mtt^3*mWW^5*s^8*t^6 - 639216*ep^4*mtt^3*mWW^5*s^8*t^6 - 4168228*ep^5*mtt^3*mWW^5*s^8*t^6 - 3007680*ep^6*mtt^3*mWW^5*s^8*t^6 + 9072*mtt^2*mWW^6*s^8*t^6 + 34236*ep*mtt^2*mWW^6*s^8*t^6 - 211194*ep^2*mtt^2*mWW^6*s^8*t^6 - 1264570*ep^3*mtt^2*mWW^6*s^8*t^6 - 2097902*ep^4*mtt^2*mWW^6*s^8*t^6 - 1061994*ep^5*mtt^2*mWW^6*s^8*t^6 + 87520*ep^6*mtt^2*mWW^6*s^8*t^6 - 644*mtt*mWW^7*s^8*t^6 + 402*ep*mtt*mWW^7*s^8*t^6 + 64612*ep^2*mtt*mWW^7*s^8*t^6 + 344752*ep^3*mtt*mWW^7*s^8*t^6 + 560968*ep^4*mtt*mWW^7*s^8*t^6 + 204606*ep^5*mtt*mWW^7*s^8*t^6 - 108152*ep^6*mtt*mWW^7*s^8*t^6 - 338*ep*mWW^8*s^8*t^6 - 3410*ep^2*mWW^8*s^8*t^6 - 9426*ep^3*mWW^8*s^8*t^6 + 4778*ep^4*mWW^8*s^8*t^6 + 39388*ep^5*mWW^8*s^8*t^6 + 31184*ep^6*mWW^8*s^8*t^6 - 384*ep*mtt^6*mWW*s^9*t^6 - 4156*ep^2*mtt^6*mWW*s^9*t^6 - 16876*ep^3*mtt^6*mWW*s^9*t^6 - 32244*ep^4*mtt^6*mWW*s^9*t^6 - 29140*ep^5*mtt^6*mWW*s^9*t^6 - 10000*ep^6*mtt^6*mWW*s^9*t^6 + 384*mtt^5*mWW^2*s^9*t^6 + 904*ep*mtt^5*mWW^2*s^9*t^6 - 5908*ep^2*mtt^5*mWW^2*s^9*t^6 - 2200*ep^3*mtt^5*mWW^2*s^9*t^6 + 60260*ep^4*mtt^5*mWW^2*s^9*t^6 + 108560*ep^5*mtt^5*mWW^2*s^9*t^6 + 52432*ep^6*mtt^5*mWW^2*s^9*t^6 - 144*mtt^4*mWW^3*s^9*t^6 + 552*ep*mtt^4*mWW^3*s^9*t^6 + 20708*ep^2*mtt^4*mWW^3*s^9*t^6 + 116196*ep^3*mtt^4*mWW^3*s^9*t^6 + 243060*ep^4*mtt^4*mWW^3*s^9*t^6 + 216460*ep^5*mtt^4*mWW^3*s^9*t^6 + 70688*ep^6*mtt^4*mWW^3*s^9*t^6 - 1872*mtt^3*mWW^4*s^9*t^6 - 11896*ep*mtt^3*mWW^4*s^9*t^6 - 16876*ep^2*mtt^3*mWW^4*s^9*t^6 - 34940*ep^3*mtt^3*mWW^4*s^9*t^6 - 121948*ep^4*mtt^3*mWW^4*s^9*t^6 - 139708*ep^5*mtt^3*mWW^4*s^9*t^6 - 36344*ep^6*mtt^3*mWW^4*s^9*t^6 + 2640*mtt^2*mWW^5*s^9*t^6 + 13248*ep*mtt^2*mWW^5*s^9*t^6 - 12656*ep^2*mtt^2*mWW^5*s^9*t^6 - 164328*ep^3*mtt^2*mWW^5*s^9*t^6 - 247032*ep^4*mtt^2*mWW^5*s^9*t^6 - 16280*ep^5*mtt^2*mWW^5*s^9*t^6 + 110712*ep^6*mtt^2*mWW^5*s^9*t^6 - 1008*mtt*mWW^6*s^9*t^6 - 7936*ep*mtt*mWW^6*s^9*t^6 + 4416*ep^2*mtt*mWW^6*s^9*t^6 + 174292*ep^3*mtt*mWW^6*s^9*t^6 + 515480*ep^4*mtt*mWW^6*s^9*t^6 + 587804*ep^5*mtt*mWW^6*s^9*t^6 + 238536*ep^6*mtt*mWW^6*s^9*t^6 - 504*ep*mWW^7*s^9*t^6 - 6392*ep^2*mWW^7*s^9*t^6 - 29392*ep^3*mWW^7*s^9*t^6 - 61736*ep^4*mWW^7*s^9*t^6 - 60560*ep^5*mWW^7*s^9*t^6 - 22568*ep^6*mWW^7*s^9*t^6 + 72*ep*mtt^3*mWW^3*s^10*t^6 + 132*ep^2*mtt^3*mWW^3*s^10*t^6 - 724*ep^3*mtt^3*mWW^3*s^10*t^6 - 2476*ep^4*mtt^3*mWW^3*s^10*t^6 - 2612*ep^5*mtt^3*mWW^3*s^10*t^6 - 920*ep^6*mtt^3*mWW^3*s^10*t^6 + 96*ep*mtt^2*mWW^4*s^10*t^6 + 100*ep^2*mtt^2*mWW^4*s^10*t^6 - 1132*ep^3*mtt^2*mWW^4*s^10*t^6 - 3132*ep^4*mtt^2*mWW^4*s^10*t^6 - 2948*ep^5*mtt^2*mWW^4*s^10*t^6 - 952*ep^6*mtt^2*mWW^4*s^10*t^6 + 24*ep*mtt*mWW^5*s^10*t^6 + 12*ep^2*mtt*mWW^5*s^10*t^6 - 316*ep^3*mtt*mWW^5*s^10*t^6 - 772*ep^4*mtt*mWW^5*s^10*t^6 - 668*ep^5*mtt*mWW^5*s^10*t^6 - 200*ep^6*mtt*mWW^5*s^10*t^6 + 12*ep^2*mWW^6*s^10*t^6 + 60*ep^3*mWW^6*s^10*t^6 + 108*ep^4*mWW^6*s^10*t^6 + 84*ep^5*mWW^6*s^10*t^6 + 24*ep^6*mWW^6*s^10*t^6 + 48*ep*mtt^15*t^7 + 584*ep^2*mtt^15*t^7 + 2640*ep^3*mtt^15*t^7 + 5496*ep^4*mtt^15*t^7 + 5312*ep^5*mtt^15*t^7 + 1920*ep^6*mtt^15*t^7 + 448*ep*mtt^14*mWW*t^7 + 5508*ep^2*mtt^14*mWW*t^7 + 24840*ep^3*mtt^14*mWW*t^7 + 50812*ep^4*mtt^14*mWW*t^7 + 47832*ep^5*mtt^14*mWW*t^7 + 16800*ep^6*mtt^14*mWW*t^7 - 4464*ep*mtt^13*mWW^2*t^7 - 54256*ep^2*mtt^13*mWW^2*t^7 - 244264*ep^3*mtt^13*mWW^2*t^7 - 504040*ep^4*mtt^13*mWW^2*t^7 - 479872*ep^5*mtt^13*mWW^2*t^7 - 169344*ep^6*mtt^13*mWW^2*t^7 + 12496*ep*mtt^12*mWW^3*t^7 + 144036*ep^2*mtt^12*mWW^3*t^7 + 626332*ep^3*mtt^12*mWW^3*t^7 + 1279636*ep^4*mtt^12*mWW^3*t^7 + 1226428*ep^5*mtt^12*mWW^3*t^7 + 439472*ep^6*mtt^12*mWW^3*t^7 - 21376*ep*mtt^11*mWW^4*t^7 - 226572*ep^2*mtt^11*mWW^4*t^7 - 952628*ep^3*mtt^11*mWW^4*t^7 - 2049452*ep^4*mtt^11*mWW^4*t^7 - 2221460*ep^5*mtt^11*mWW^4*t^7 - 949392*ep^6*mtt^11*mWW^4*t^7 + 59520*ep*mtt^10*mWW^5*t^7 + 690118*ep^2*mtt^10*mWW^5*t^7 + 3216086*ep^3*mtt^10*mWW^5*t^7 + 7614178*ep^4*mtt^10*mWW^5*t^7 + 8958682*ep^5*mtt^10*mWW^5*t^7 + 4115656*ep^6*mtt^10*mWW^5*t^7 - 183680*ep*mtt^9*mWW^6*t^7 - 2309086*ep^2*mtt^9*mWW^6*t^7 - 11256098*ep^3*mtt^9*mWW^6*t^7 - 26577530*ep^4*mtt^9*mWW^6*t^7 - 30311694*ep^5*mtt^9*mWW^6*t^7 - 13358872*ep^6*mtt^9*mWW^6*t^7 + 354640*ep*mtt^8*mWW^7*t^7 + 4564802*ep^2*mtt^8*mWW^7*t^7 + 22398242*ep^3*mtt^8*mWW^7*t^7 + 52238230*ep^4*mtt^8*mWW^7*t^7 + 58158974*ep^5*mtt^8*mWW^7*t^7 + 24873752*ep^6*mtt^8*mWW^7*t^7 - 413520*ep*mtt^7*mWW^8*t^7 - 5343206*ep^2*mtt^7*mWW^8*t^7 - 26155338*ep^3*mtt^7*mWW^8*t^7 - 60439154*ep^4*mtt^7*mWW^8*t^7 - 66346422*ep^5*mtt^7*mWW^8*t^7 - 27884600*ep^6*mtt^7*mWW^8*t^7 + 296656*ep*mtt^6*mWW^9*t^7 + 3814722*ep^2*mtt^6*mWW^9*t^7 + 18565598*ep^3*mtt^6*mWW^9*t^7 + 42602422*ep^4*mtt^6*mWW^9*t^7 + 46385970*ep^5*mtt^6*mWW^9*t^7 + 19310312*ep^6*mtt^6*mWW^9*t^7 - 128208*ep*mtt^5*mWW^10*t^7 - 1630282*ep^2*mtt^5*mWW^10*t^7 - 7866606*ep^3*mtt^5*mWW^10*t^7 - 17949414*ep^4*mtt^5*mWW^10*t^7 - 19468154*ep^5*mtt^5*mWW^10*t^7 - 8077576*ep^6*mtt^5*mWW^10*t^7 + 30432*ep*mtt^4*mWW^11*t^7 + 380018*ep^2*mtt^4*mWW^11*t^7 + 1812458*ep^3*mtt^4*mWW^11*t^7 + 4119518*ep^4*mtt^4*mWW^11*t^7 + 4475742*ep^5*mtt^4*mWW^11*t^7 + 1865752*ep^6*mtt^4*mWW^11*t^7 - 2976*ep*mtt^3*mWW^12*t^7 - 36286*ep^2*mtt^3*mWW^12*t^7 - 171418*ep^3*mtt^3*mWW^12*t^7 - 392850*ep^4*mtt^3*mWW^12*t^7 - 435822*ep^5*mtt^3*mWW^12*t^7 - 186648*ep^6*mtt^3*mWW^12*t^7 - 16*ep*mtt^2*mWW^13*t^7 - 100*ep^2*mtt^2*mWW^13*t^7 + 156*ep^3*mtt^2*mWW^13*t^7 + 2148*ep^4*mtt^2*mWW^13*t^7 + 4484*ep^5*mtt^2*mWW^13*t^7 + 2768*ep^6*mtt^2*mWW^13*t^7 - 288*ep*mtt^14*s*t^7 - 3648*ep^2*mtt^14*s*t^7 - 17016*ep^3*mtt^14*s*t^7 - 36192*ep^4*mtt^14*s*t^7 - 35496*ep^5*mtt^14*s*t^7 - 12960*ep^6*mtt^14*s*t^7 - 48*mtt^13*mWW*s*t^7 - 3024*ep*mtt^13*mWW*s*t^7 - 33884*ep^2*mtt^13*mWW*s*t^7 - 150632*ep^3*mtt^13*mWW*s*t^7 - 307764*ep^4*mtt^13*mWW*s*t^7 - 290024*ep^5*mtt^13*mWW*s*t^7 - 101984*ep^6*mtt^13*mWW*s*t^7 - 496*mtt^12*mWW^2*s*t^7 + 18140*ep*mtt^12*mWW^2*s*t^7 + 278992*ep^2*mtt^12*mWW^2*s*t^7 + 1365898*ep^3*mtt^12*mWW^2*s*t^7 + 2940512*ep^4*mtt^12*mWW^2*s*t^7 + 2868226*ep^5*mtt^12*mWW^2*s*t^7 + 1027208*ep^6*mtt^12*mWW^2*s*t^7 + 3968*mtt^11*mWW^3*s*t^7 - 20120*ep*mtt^11*mWW^3*s*t^7 - 580428*ep^2*mtt^11*mWW^3*s*t^7 - 3039684*ep^3*mtt^11*mWW^3*s*t^7 - 6662224*ep^4*mtt^11*mWW^3*s*t^7 - 6525888*ep^5*mtt^11*mWW^3*s*t^7 - 2313984*ep^6*mtt^11*mWW^3*s*t^7 - 8528*mtt^10*mWW^4*s*t^7 + 6012*ep*mtt^10*mWW^4*s*t^7 + 524822*ep^2*mtt^10*mWW^4*s*t^7 + 2418010*ep^3*mtt^10*mWW^4*s*t^7 + 4977966*ep^4*mtt^10*mWW^4*s*t^7 + 5038550*ep^5*mtt^10*mWW^4*s*t^7 + 1991928*ep^6*mtt^10*mWW^4*s*t^7 + 12848*mtt^9*mWW^5*s*t^7 - 78832*ep*mtt^9*mWW^5*s*t^7 - 1372118*ep^2*mtt^9*mWW^5*s*t^7 - 5847394*ep^3*mtt^9*mWW^5*s*t^7 - 13473438*ep^4*mtt^9*mWW^5*s*t^7 - 16982586*ep^5*mtt^9*mWW^5*s*t^7 - 8675720*ep^6*mtt^9*mWW^5*s*t^7 - 46672*mtt^8*mWW^6*s*t^7 + 100474*ep*mtt^8*mWW^6*s*t^7 + 5076549*ep^2*mtt^8*mWW^6*s*t^7 + 29665609*ep^3*mtt^8*mWW^6*s*t^7 + 76364239*ep^4*mtt^8*mWW^6*s*t^7 + 93063493*ep^5*mtt^8*mWW^6*s*t^7 + 43482468*ep^6*mtt^8*mWW^6*s*t^7 + 137008*mtt^7*mWW^7*s*t^7 + 331072*ep*mtt^7*mWW^7*s*t^7 - 9561553*ep^2*mtt^7*mWW^7*s*t^7 - 68676199*ep^3*mtt^7*mWW^7*s*t^7 - 185088739*ep^4*mtt^7*mWW^7*s*t^7 - 223078513*ep^5*mtt^7*mWW^7*s*t^7 - 100580436*ep^6*mtt^7*mWW^7*s*t^7 - 217632*mtt^6*mWW^8*s*t^7 - 951418*ep*mtt^6*mWW^8*s*t^7 + 10546927*ep^2*mtt^6*mWW^8*s*t^7 + 88355675*ep^3*mtt^6*mWW^8*s*t^7 + 245014477*ep^4*mtt^6*mWW^8*s*t^7 + 294820839*ep^5*mtt^6*mWW^8*s*t^7 + 130970252*ep^6*mtt^6*mWW^8*s*t^7 + 195888*mtt^5*mWW^9*s*t^7 + 978892*ep*mtt^5*mWW^9*s*t^7 - 7852537*ep^2*mtt^5*mWW^9*s*t^7 - 70945599*ep^3*mtt^5*mWW^9*s*t^7 - 198693243*ep^4*mtt^5*mWW^9*s*t^7 - 238484821*ep^5*mtt^5*mWW^9*s*t^7 - 105088100*ep^6*mtt^5*mWW^9*s*t^7 - 100768*mtt^4*mWW^10*s*t^7 - 460910*ep*mtt^4*mWW^10*s*t^7 + 4361621*ep^2*mtt^4*mWW^10*s*t^7 + 37189295*ep^3*mtt^4*mWW^10*s*t^7 + 102362615*ep^4*mtt^4*mWW^10*s*t^7 + 121678647*ep^5*mtt^4*mWW^10*s*t^7 + 53226540*ep^6*mtt^4*mWW^10*s*t^7 + 27440*mtt^3*mWW^11*s*t^7 + 68160*ep*mtt^3*mWW^11*s*t^7 - 1801695*ep^2*mtt^3*mWW^11*s*t^7 - 12677057*ep^3*mtt^3*mWW^11*s*t^7 - 33137505*ep^4*mtt^3*mWW^11*s*t^7 - 38550379*ep^5*mtt^3*mWW^11*s*t^7 - 16697564*ep^6*mtt^3*mWW^11*s*t^7 - 2992*mtt^2*mWW^12*s*t^7 + 16398*ep*mtt^2*mWW^12*s*t^7 + 470311*ep^2*mtt^2*mWW^12*s*t^7 + 2606231*ep^3*mtt^2*mWW^12*s*t^7 + 6299817*ep^4*mtt^2*mWW^12*s*t^7 + 7097127*ep^5*mtt^2*mWW^12*s*t^7 + 3037388*ep^6*mtt^2*mWW^12*s*t^7 - 16*mtt*mWW^13*s*t^7 - 4532*ep*mtt*mWW^13*s*t^7 - 53209*ep^2*mtt*mWW^13*s*t^7 - 247371*ep^3*mtt*mWW^13*s*t^7 - 563743*ep^4*mtt*mWW^13*s*t^7 - 625901*ep^5*mtt*mWW^13*s*t^7 - 269188*ep^6*mtt*mWW^13*s*t^7 - 24*ep*mWW^14*s*t^7 - 150*ep^2*mWW^14*s*t^7 + 234*ep^3*mWW^14*s*t^7 + 3222*ep^4*mWW^14*s*t^7 + 6726*ep^5*mWW^14*s*t^7 + 4152*ep^6*mWW^14*s*t^7 + 576*ep*mtt^13*s^2*t^7 + 8160*ep^2*mtt^13*s^2*t^7 + 41088*ep^3*mtt^13*s^2*t^7 + 91680*ep^4*mtt^13*s^2*t^7 + 92736*ep^5*mtt^13*s^2*t^7 + 34560*ep^6*mtt^13*s^2*t^7 + 432*mtt^12*mWW*s^2*t^7 + 7736*ep*mtt^12*mWW*s^2*t^7 + 71584*ep^2*mtt^12*mWW*s^2*t^7 + 324984*ep^3*mtt^12*mWW*s^2*t^7 + 692976*ep^4*mtt^12*mWW*s^2*t^7 + 676560*ep^5*mtt^12*mWW*s^2*t^7 + 244288*ep^6*mtt^12*mWW*s^2*t^7 + 4144*mtt^11*mWW^2*s^2*t^7 - 2712*ep*mtt^11*mWW^2*s^2*t^7 - 476674*ep^2*mtt^11*mWW^2*s^2*t^7 - 2908896*ep^3*mtt^11*mWW^2*s^2*t^7 - 6823390*ep^4*mtt^11*mWW^2*s^2*t^7 - 6960792*ep^5*mtt^11*mWW^2*s^2*t^7 - 2560640*ep^6*mtt^11*mWW^2*s^2*t^7 - 30120*mtt^10*mWW^3*s^2*t^7 - 139590*ep*mtt^10*mWW^3*s^2*t^7 + 728449*ep^2*mtt^10*mWW^3*s^2*t^7 + 5916411*ep^3*mtt^10*mWW^3*s^2*t^7 + 13861171*ep^4*mtt^10*mWW^3*s^2*t^7 + 13418835*ep^5*mtt^10*mWW^3*s^2*t^7 + 4495324*ep^6*mtt^10*mWW^3*s^2*t^7 + 56492*mtt^9*mWW^4*s^2*t^7 + 291240*ep*mtt^9*mWW^4*s^2*t^7 + 132364*ep^2*mtt^9*mWW^4*s^2*t^7 - 295406*ep^3*mtt^9*mWW^4*s^2*t^7 + 1950528*ep^4*mtt^9*mWW^4*s^2*t^7 + 5079622*ep^5*mtt^9*mWW^4*s^2*t^7 + 3157400*ep^6*mtt^9*mWW^4*s^2*t^7 - 57384*mtt^8*mWW^5*s^2*t^7 - 371112*ep*mtt^8*mWW^5*s^2*t^7 - 1610358*ep^2*mtt^8*mWW^5*s^2*t^7 - 7081658*ep^3*mtt^8*mWW^5*s^2*t^7 - 13645590*ep^4*mtt^8*mWW^5*s^2*t^7 - 7849834*ep^5*mtt^8*mWW^5*s^2*t^7 + 981816*ep^6*mtt^8*mWW^5*s^2*t^7 + 177156*mtt^7*mWW^6*s^2*t^7 + 1650954*ep*mtt^7*mWW^6*s^2*t^7 + 2765685*ep^2*mtt^7*mWW^6*s^2*t^7 - 19651387*ep^3*mtt^7*mWW^6*s^2*t^7 - 94710069*ep^4*mtt^7*mWW^6*s^2*t^7 - 148511111*ep^5*mtt^7*mWW^6*s^2*t^7 - 79441548*ep^6*mtt^7*mWW^6*s^2*t^7 - 513312*mtt^6*mWW^7*s^2*t^7 - 4600628*ep*mtt^6*mWW^7*s^2*t^7 - 2600931*ep^2*mtt^6*mWW^7*s^2*t^7 + 87727363*ep^3*mtt^6*mWW^7*s^2*t^7 + 329014855*ep^4*mtt^6*mWW^7*s^2*t^7 + 452869705*ep^5*mtt^6*mWW^7*s^2*t^7 + 219113588*ep^6*mtt^6*mWW^7*s^2*t^7 + 741476*mtt^5*mWW^8*s^2*t^7 + 6122434*ep*mtt^5*mWW^8*s^2*t^7 - 825219*ep^2*mtt^5*mWW^8*s^2*t^7 - 137567355*ep^3*mtt^5*mWW^8*s^2*t^7 - 471326405*ep^4*mtt^5*mWW^8*s^2*t^7 - 616763703*ep^5*mtt^5*mWW^8*s^2*t^7 - 286600268*ep^6*mtt^5*mWW^8*s^2*t^7 - 569496*mtt^4*mWW^9*s^2*t^7 - 4174712*ep*mtt^4*mWW^9*s^2*t^7 + 5376947*ep^2*mtt^4*mWW^9*s^2*t^7 + 120015205*ep^3*mtt^4*mWW^9*s^2*t^7 + 378005137*ep^4*mtt^4*mWW^9*s^2*t^7 + 475126891*ep^5*mtt^4*mWW^9*s^2*t^7 + 214650588*ep^6*mtt^4*mWW^9*s^2*t^7 + 232780*mtt^3*mWW^10*s^2*t^7 + 1351494*ep*mtt^3*mWW^10*s^2*t^7 - 5821631*ep^2*mtt^3*mWW^10*s^2*t^7 - 62960081*ep^3*mtt^3*mWW^10*s^2*t^7 - 180003425*ep^4*mtt^3*mWW^10*s^2*t^7 - 216686269*ep^5*mtt^3*mWW^10*s^2*t^7 - 95334948*ep^6*mtt^3*mWW^10*s^2*t^7 - 44712*mtt^2*mWW^11*s^2*t^7 - 109462*ep*mtt^2*mWW^11*s^2*t^7 + 2790742*ep^2*mtt^2*mWW^11*s^2*t^7 + 19249262*ep^3*mtt^2*mWW^11*s^2*t^7 + 49435938*ep^4*mtt^2*mWW^11*s^2*t^7 + 56660824*ep^5*mtt^2*mWW^11*s^2*t^7 + 24242368*ep^6*mtt^2*mWW^11*s^2*t^7 + 2544*mtt*mWW^12*s^2*t^7 - 28642*ep*mtt*mWW^12*s^2*t^7 - 567069*ep^2*mtt*mWW^12*s^2*t^7 - 2935083*ep^3*mtt*mWW^12*s^2*t^7 - 6820775*ep^4*mtt*mWW^12*s^2*t^7 - 7454195*ep^5*mtt*mWW^12*s^2*t^7 - 3109660*ep^6*mtt*mWW^12*s^2*t^7 + 2424*ep*mWW^13*s^2*t^7 + 27951*ep^2*mWW^13*s^2*t^7 + 125553*ep^3*mWW^13*s^2*t^7 + 277369*ep^4*mWW^13*s^2*t^7 + 300731*ep^5*mWW^13*s^2*t^7 + 127132*ep^6*mWW^13*s^2*t^7 - 4032*ep^2*mtt^12*s^3*t^7 - 32928*ep^3*mtt^12*s^3*t^7 - 90048*ep^4*mtt^12*s^3*t^7 - 101472*ep^5*mtt^12*s^3*t^7 - 40320*ep^6*mtt^12*s^3*t^7 - 1680*mtt^11*mWW*s^3*t^7 - 7568*ep*mtt^11*mWW*s^3*t^7 - 20316*ep^2*mtt^11*mWW*s^3*t^7 - 168276*ep^3*mtt^11*mWW*s^3*t^7 - 554476*ep^4*mtt^11*mWW*s^3*t^7 - 685852*ep^5*mtt^11*mWW*s^3*t^7 - 285224*ep^6*mtt^11*mWW*s^3*t^7 - 14848*mtt^10*mWW^2*s^3*t^7 - 115040*ep*mtt^10*mWW^2*s^3*t^7 + 46524*ep^2*mtt^10*mWW^2*s^3*t^7 + 2424184*ep^3*mtt^10*mWW^2*s^3*t^7 + 7260172*ep^4*mtt^10*mWW^2*s^3*t^7 + 8183328*ep^5*mtt^10*mWW^2*s^3*t^7 + 3178880*ep^6*mtt^10*mWW^2*s^3*t^7 + 97224*mtt^9*mWW^3*s^3*t^7 + 590296*ep*mtt^9*mWW^3*s^3*t^7 + 32458*ep^2*mtt^9*mWW^3*s^3*t^7 - 5735004*ep^3*mtt^9*mWW^3*s^3*t^7 - 13150358*ep^4*mtt^9*mWW^3*s^3*t^7 - 10602864*ep^5*mtt^9*mWW^3*s^3*t^7 - 2448448*ep^6*mtt^9*mWW^3*s^3*t^7 - 158580*mtt^8*mWW^4*s^3*t^7 - 892360*ep*mtt^8*mWW^4*s^3*t^7 - 1209577*ep^2*mtt^8*mWW^4*s^3*t^7 - 3126113*ep^3*mtt^8*mWW^4*s^3*t^7 - 15274163*ep^4*mtt^8*mWW^4*s^3*t^7 - 25703155*ep^5*mtt^8*mWW^4*s^3*t^7 - 13603804*ep^6*mtt^8*mWW^4*s^3*t^7 + 94752*mtt^7*mWW^5*s^3*t^7 + 1164870*ep*mtt^7*mWW^5*s^3*t^7 + 7177661*ep^2*mtt^7*mWW^5*s^3*t^7 + 23966555*ep^3*mtt^7*mWW^5*s^3*t^7 + 36771419*ep^4*mtt^7*mWW^5*s^3*t^7 + 20095123*ep^5*mtt^7*mWW^5*s^3*t^7 - 239524*ep^6*mtt^7*mWW^5*s^3*t^7 - 221476*mtt^6*mWW^6*s^3*t^7 - 3929358*ep*mtt^6*mWW^6*s^3*t^7 - 18062694*ep^2*mtt^6*mWW^6*s^3*t^7 - 9209300*ep^3*mtt^6*mWW^6*s^3*t^7 + 103206242*ep^4*mtt^6*mWW^6*s^3*t^7 + 217219442*ep^5*mtt^6*mWW^6*s^3*t^7 + 126564392*ep^6*mtt^6*mWW^6*s^3*t^7 + 700224*mtt^5*mWW^7*s^3*t^7 + 8360950*ep*mtt^5*mWW^7*s^3*t^7 + 21837094*ep^2*mtt^5*mWW^7*s^3*t^7 - 64347858*ep^3*mtt^5*mWW^7*s^3*t^7 - 378138314*ep^4*mtt^5*mWW^7*s^3*t^7 - 584351416*ep^5*mtt^5*mWW^7*s^3*t^7 - 297766256*ep^6*mtt^5*mWW^7*s^3*t^7 - 924556*mtt^4*mWW^8*s^3*t^7 - 8721440*ep*mtt^4*mWW^8*s^3*t^7 - 10733291*ep^2*mtt^4*mWW^8*s^3*t^7 + 123496083*ep^3*mtt^4*mWW^8*s^3*t^7 + 494439539*ep^4*mtt^4*mWW^8*s^3*t^7 + 682326093*ep^5*mtt^4*mWW^8*s^3*t^7 + 326268452*ep^6*mtt^4*mWW^8*s^3*t^7 + 583840*mtt^3*mWW^9*s^3*t^7 + 4487146*ep*mtt^3*mWW^9*s^3*t^7 - 2177911*ep^2*mtt^3*mWW^9*s^3*t^7 - 104398413*ep^3*mtt^3*mWW^9*s^3*t^7 - 341546657*ep^4*mtt^3*mWW^9*s^3*t^7 - 435370641*ep^5*mtt^3*mWW^9*s^3*t^7 - 198344508*ep^6*mtt^3*mWW^9*s^3*t^7 - 173340*mtt^2*mWW^10*s^3*t^7 - 944694*ep*mtt^2*mWW^10*s^3*t^7 + 4688048*ep^2*mtt^2*mWW^10*s^3*t^7 + 46844382*ep^3*mtt^2*mWW^10*s^3*t^7 + 130972068*ep^4*mtt^2*mWW^10*s^3*t^7 + 155654608*ep^5*mtt^2*mWW^10*s^3*t^7 + 67903616*ep^6*mtt^2*mWW^10*s^3*t^7 + 18440*mtt*mWW^11*s^3*t^7 - 9118*ep*mtt*mWW^11*s^3*t^7 - 1771018*ep^2*mtt*mWW^11*s^3*t^7 - 10620380*ep^3*mtt*mWW^11*s^3*t^7 - 25883518*ep^4*mtt*mWW^11*s^3*t^7 - 28747326*ep^5*mtt*mWW^11*s^3*t^7 - 12026952*ep^6*mtt*mWW^11*s^3*t^7 + 16316*ep*mWW^12*s^3*t^7 + 197054*ep^2*mWW^12*s^3*t^7 + 907068*ep^3*mWW^12*s^3*t^7 + 1988094*ep^4*mWW^12*s^3*t^7 + 2084132*ep^5*mWW^12*s^3*t^7 + 839696*ep^6*mWW^12*s^3*t^7 - 2016*ep*mtt^11*s^4*t^7 - 16464*ep^2*mtt^11*s^4*t^7 - 45024*ep^3*mtt^11*s^4*t^7 - 50736*ep^4*mtt^11*s^4*t^7 - 20160*ep^5*mtt^11*s^4*t^7 + 3696*mtt^10*mWW*s^4*t^7 - 4152*ep*mtt^10*mWW*s^4*t^7 - 177872*ep^2*mtt^10*mWW*s^4*t^7 - 509456*ep^3*mtt^10*mWW*s^4*t^7 - 393168*ep^4*mtt^10*mWW*s^4*t^7 + 121864*ep^5*mtt^10*mWW*s^4*t^7 + 175600*ep^6*mtt^10*mWW*s^4*t^7 + 29696*mtt^9*mWW^2*s^4*t^7 + 295220*ep*mtt^9*mWW^2*s^4*t^7 + 960058*ep^2*mtt^9*mWW^2*s^4*t^7 + 863158*ep^3*mtt^9*mWW^2*s^4*t^7 - 1428826*ep^4*mtt^9*mWW^2*s^4*t^7 - 3130826*ep^5*mtt^9*mWW^2*s^4*t^7 - 1517824*ep^6*mtt^9*mWW^2*s^4*t^7 - 174208*mtt^8*mWW^3*s^4*t^7 - 1033416*ep*mtt^8*mWW^3*s^4*t^7 - 840222*ep^2*mtt^8*mWW^3*s^4*t^7 + 2677266*ep^3*mtt^8*mWW^3*s^4*t^7 + 2031526*ep^4*mtt^8*mWW^3*s^4*t^7 - 5006106*ep^5*mtt^8*mWW^3*s^4*t^7 - 4666440*ep^6*mtt^8*mWW^3*s^4*t^7 + 247604*mtt^7*mWW^4*s^4*t^7 + 1309364*ep*mtt^7*mWW^4*s^4*t^7 + 775087*ep^2*mtt^7*mWW^4*s^4*t^7 - 519495*ep^3*mtt^7*mWW^4*s^4*t^7 + 12079657*ep^4*mtt^7*mWW^4*s^4*t^7 + 27834635*ep^5*mtt^7*mWW^4*s^4*t^7 + 16012908*ep^6*mtt^7*mWW^4*s^4*t^7 - 67224*mtt^6*mWW^5*s^4*t^7 - 1391980*ep*mtt^6*mWW^5*s^4*t^7 - 8466406*ep^2*mtt^6*mWW^5*s^4*t^7 - 17463432*ep^3*mtt^6*mWW^5*s^4*t^7 - 1455478*ep^4*mtt^6*mWW^5*s^4*t^7 + 31030864*ep^5*mtt^6*mWW^5*s^4*t^7 + 23906192*ep^6*mtt^6*mWW^5*s^4*t^7 + 55304*mtt^5*mWW^6*s^4*t^7 + 3571730*ep*mtt^5*mWW^6*s^4*t^7 + 21345158*ep^2*mtt^5*mWW^6*s^4*t^7 + 16369192*ep^3*mtt^5*mWW^6*s^4*t^7 - 113174950*ep^4*mtt^5*mWW^6*s^4*t^7 - 248715322*ep^5*mtt^5*mWW^6*s^4*t^7 - 144626584*ep^6*mtt^5*mWW^6*s^4*t^7 - 393408*mtt^4*mWW^7*s^4*t^7 - 6163576*ep*mtt^4*mWW^7*s^4*t^7 - 21840823*ep^2*mtt^4*mWW^7*s^4*t^7 + 27652133*ep^3*mtt^4*mWW^7*s^4*t^7 + 260805359*ep^4*mtt^4*mWW^7*s^4*t^7 + 438301111*ep^5*mtt^4*mWW^7*s^4*t^7 + 232076524*ep^6*mtt^4*mWW^7*s^4*t^7 + 500404*mtt^3*mWW^8*s^4*t^7 + 5050872*ep*mtt^3*mWW^8*s^4*t^7 + 8504823*ep^2*mtt^3*mWW^8*s^4*t^7 - 60630703*ep^3*mtt^3*mWW^8*s^4*t^7 - 267601535*ep^4*mtt^3*mWW^8*s^4*t^7 - 383055169*ep^5*mtt^3*mWW^8*s^4*t^7 - 187422148*ep^6*mtt^3*mWW^8*s^4*t^7 - 242680*mtt^2*mWW^9*s^4*t^7 - 1817940*ep*mtt^2*mWW^9*s^4*t^7 + 1283528*ep^2*mtt^2*mWW^9*s^4*t^7 + 44515658*ep^3*mtt^2*mWW^9*s^4*t^7 + 144129996*ep^4*mtt^2*mWW^9*s^4*t^7 + 183688766*ep^5*mtt^2*mWW^9*s^4*t^7 + 83896344*ep^6*mtt^2*mWW^9*s^4*t^7 + 40816*mtt*mWW^10*s^4*t^7 + 153374*ep*mtt*mWW^10*s^4*t^7 - 1925798*ep^2*mtt*mWW^10*s^4*t^7 - 14766328*ep^3*mtt*mWW^10*s^4*t^7 - 39037642*ep^4*mtt*mWW^10*s^4*t^7 - 45355206*ep^5*mtt*mWW^10*s^4*t^7 - 19571472*ep^6*mtt*mWW^10*s^4*t^7 + 32520*ep*mWW^11*s^4*t^7 + 398931*ep^2*mWW^11*s^4*t^7 + 1857031*ep^3*mWW^11*s^4*t^7 + 4095797*ep^4*mWW^11*s^4*t^7 + 4305549*ep^5*mWW^11*s^4*t^7 + 1736900*ep^6*mWW^11*s^4*t^7 + 4032*ep*mtt^10*s^5*t^7 + 38976*ep^2*mtt^10*s^5*t^7 + 139440*ep^3*mtt^10*s^5*t^7 + 236544*ep^4*mtt^10*s^5*t^7 + 192528*ep^5*mtt^10*s^5*t^7 + 60480*ep^6*mtt^10*s^5*t^7 - 5040*mtt^9*mWW*s^5*t^7 + 18752*ep*mtt^9*mWW*s^5*t^7 + 366532*ep^2*mtt^9*mWW*s^5*t^7 + 1111380*ep^3*mtt^9*mWW*s^5*t^7 + 1169988*ep^4*mtt^9*mWW*s^5*t^7 + 273708*ep^5*mtt^9*mWW*s^5*t^7 - 127640*ep^6*mtt^9*mWW*s^5*t^7 - 36080*mtt^8*mWW^2*s^5*t^7 - 362772*ep*mtt^8*mWW^2*s^5*t^7 - 1507432*ep^2*mtt^8*mWW^2*s^5*t^7 - 3703818*ep^3*mtt^8*mWW^2*s^5*t^7 - 5270320*ep^4*mtt^8*mWW^2*s^5*t^7 - 3783738*ep^5*mtt^8*mWW^2*s^5*t^7 - 1040096*ep^6*mtt^8*mWW^2*s^5*t^7 + 189456*mtt^7*mWW^3*s^5*t^7 + 1032724*ep*mtt^7*mWW^3*s^5*t^7 + 714446*ep^2*mtt^7*mWW^3*s^5*t^7 - 361786*ep^3*mtt^7*mWW^3*s^5*t^7 + 7803734*ep^4*mtt^7*mWW^3*s^5*t^7 + 17613586*ep^5*mtt^7*mWW^3*s^5*t^7 + 9719160*ep^6*mtt^7*mWW^3*s^5*t^7 - 237020*mtt^6*mWW^4*s^5*t^7 - 1167464*ep*mtt^6*mWW^4*s^5*t^7 + 576647*ep^2*mtt^6*mWW^4*s^5*t^7 + 7617233*ep^3*mtt^6*mWW^4*s^5*t^7 + 5170157*ep^4*mtt^6*mWW^4*s^5*t^7 - 8724197*ep^5*mtt^6*mWW^4*s^5*t^7 - 8083156*ep^6*mtt^6*mWW^4*s^5*t^7 + 15088*mtt^5*mWW^5*s^5*t^7 + 859306*ep*mtt^5*mWW^5*s^5*t^7 + 4624989*ep^2*mtt^5*mWW^5*s^5*t^7 - 719313*ep^3*mtt^5*mWW^5*s^5*t^7 - 39378601*ep^4*mtt^5*mWW^5*s^5*t^7 - 71204889*ep^5*mtt^5*mWW^5*s^5*t^7 - 37666820*ep^6*mtt^5*mWW^5*s^5*t^7 + 97640*mtt^4*mWW^6*s^5*t^7 - 1309260*ep*mtt^4*mWW^6*s^5*t^7 - 11394802*ep^2*mtt^4*mWW^6*s^5*t^7 - 7778724*ep^3*mtt^4*mWW^6*s^5*t^7 + 75877938*ep^4*mtt^4*mWW^6*s^5*t^7 + 163096936*ep^5*mtt^4*mWW^6*s^5*t^7 + 94229088*ep^6*mtt^4*mWW^6*s^5*t^7 + 43712*mtt^3*mWW^7*s^5*t^7 + 1801240*ep*mtt^3*mWW^7*s^5*t^7 + 9135396*ep^2*mtt^3*mWW^7*s^5*t^7 - 2349148*ep^3*mtt^3*mWW^7*s^5*t^7 - 86153496*ep^4*mtt^3*mWW^7*s^5*t^7 - 162555584*ep^5*mtt^3*mWW^7*s^5*t^7 - 90947632*ep^6*mtt^3*mWW^7*s^5*t^7 - 99452*mtt^2*mWW^8*s^5*t^7 - 1125056*ep*mtt^2*mWW^8*s^5*t^7 - 2446689*ep^2*mtt^2*mWW^8*s^5*t^7 + 12048673*ep^3*mtt^2*mWW^8*s^5*t^7 + 61351237*ep^4*mtt^2*mWW^8*s^5*t^7 + 93249939*ep^5*mtt^2*mWW^8*s^5*t^7 + 47460780*ep^6*mtt^2*mWW^8*s^5*t^7 + 31696*mtt*mWW^9*s^5*t^7 + 221146*ep*mtt*mWW^9*s^5*t^7 - 425923*ep^2*mtt*mWW^9*s^5*t^7 - 7346493*ep^3*mtt*mWW^9*s^5*t^7 - 23307145*ep^4*mtt*mWW^9*s^5*t^7 - 30099333*ep^5*mtt*mWW^9*s^5*t^7 - 14020012*ep^6*mtt*mWW^9*s^5*t^7 + 22232*ep*mWW^10*s^5*t^7 + 279460*ep^2*mWW^10*s^5*t^7 + 1337436*ep^3*mWW^10*s^5*t^7 + 3052924*ep^4*mWW^10*s^5*t^7 + 3333684*ep^5*mWW^10*s^5*t^7 + 1398888*ep^6*mWW^10*s^5*t^7 - 4032*ep*mtt^9*s^6*t^7 - 40992*ep^2*mtt^9*s^6*t^7 - 155904*ep^3*mtt^9*s^6*t^7 - 281568*ep^4*mtt^9*s^6*t^7 - 243264*ep^5*mtt^9*s^6*t^7 - 80640*ep^6*mtt^9*s^6*t^7 + 4368*mtt^8*mWW*s^6*t^7 - 21176*ep*mtt^8*mWW*s^6*t^7 - 351696*ep^2*mtt^8*mWW*s^6*t^7 - 1011048*ep^3*mtt^8*mWW*s^6*t^7 - 946336*ep^4*mtt^8*mWW*s^6*t^7 - 52576*ep^5*mtt^8*mWW*s^6*t^7 + 208864*ep^6*mtt^8*mWW*s^6*t^7 + 27056*mtt^7*mWW^2*s^6*t^7 + 253744*ep*mtt^7*mWW^2*s^6*t^7 + 1116210*ep^2*mtt^7*mWW^2*s^6*t^7 + 3539260*ep^3*mtt^7*mWW^2*s^6*t^7 + 6655438*ep^4*mtt^7*mWW^2*s^6*t^7 + 6092964*ep^5*mtt^7*mWW^2*s^6*t^7 + 2084672*ep^6*mtt^7*mWW^2*s^6*t^7 - 128232*mtt^6*mWW^3*s^6*t^7 - 640346*ep*mtt^6*mWW^3*s^6*t^7 - 196629*ep^2*mtt^6*mWW^3*s^6*t^7 - 86631*ep^3*mtt^6*mWW^3*s^6*t^7 - 8055311*ep^4*mtt^6*mWW^3*s^6*t^7 - 15548695*ep^5*mtt^6*mWW^3*s^6*t^7 - 7905484*ep^6*mtt^6*mWW^3*s^6*t^7 + 144480*mtt^5*mWW^4*s^6*t^7 + 682092*ep*mtt^5*mWW^4*s^6*t^7 - 951919*ep^2*mtt^5*mWW^4*s^6*t^7 - 8260887*ep^3*mtt^5*mWW^4*s^6*t^7 - 11916205*ep^4*mtt^5*mWW^4*s^6*t^7 - 3822901*ep^5*mtt^5*mWW^4*s^6*t^7 + 1546540*ep^6*mtt^5*mWW^4*s^6*t^7 - 592*mtt^4*mWW^5*s^6*t^7 - 314116*ep*mtt^4*mWW^5*s^6*t^7 - 1092354*ep^2*mtt^4*mWW^5*s^6*t^7 + 6557772*ep^3*mtt^4*mWW^5*s^6*t^7 + 33821474*ep^4*mtt^4*mWW^5*s^6*t^7 + 49937784*ep^5*mtt^4*mWW^5*s^6*t^7 + 24076288*ep^6*mtt^4*mWW^5*s^6*t^7 - 80352*mtt^3*mWW^6*s^6*t^7 + 42144*ep*mtt^3*mWW^6*s^6*t^7 + 2817656*ep^2*mtt^3*mWW^6*s^6*t^7 + 2278102*ep^3*mtt^3*mWW^6*s^6*t^7 - 23376960*ep^4*mtt^3*mWW^6*s^6*t^7 - 51980950*ep^5*mtt^3*mWW^6*s^6*t^7 - 30699512*ep^6*mtt^3*mWW^6*s^6*t^7 + 32808*mtt^2*mWW^7*s^6*t^7 - 45082*ep*mtt^2*mWW^7*s^6*t^7 - 1628389*ep^2*mtt^2*mWW^7*s^6*t^7 - 3388375*ep^3*mtt^2*mWW^7*s^6*t^7 + 5182321*ep^4*mtt^2*mWW^7*s^6*t^7 + 18908041*ep^5*mtt^2*mWW^7*s^6*t^7 + 12795812*ep^6*mtt^2*mWW^7*s^6*t^7 + 464*mtt*mWW^8*s^6*t^7 + 51316*ep*mtt*mWW^8*s^6*t^7 + 353237*ep^2*mtt*mWW^8*s^6*t^7 + 431573*ep^3*mtt*mWW^8*s^6*t^7 - 1978353*ep^4*mtt*mWW^8*s^6*t^7 - 5248473*ep^5*mtt*mWW^8*s^6*t^7 - 3367732*ep^6*mtt*mWW^8*s^6*t^7 - 64*ep*mWW^9*s^6*t^7 + 10076*ep^2*mWW^9*s^6*t^7 + 107018*ep^3*mWW^9*s^6*t^7 + 401420*ep^4*mWW^9*s^6*t^7 + 614070*ep^5*mWW^9*s^6*t^7 + 327432*ep^6*mWW^9*s^6*t^7 + 2304*ep*mtt^8*s^7*t^7 + 24000*ep^2*mtt^8*s^7*t^7 + 93792*ep^3*mtt^8*s^7*t^7 + 173760*ep^4*mtt^8*s^7*t^7 + 153504*ep^5*mtt^8*s^7*t^7 + 51840*ep^6*mtt^8*s^7*t^7 - 2352*mtt^7*mWW*s^7*t^7 + 12144*ep*mtt^7*mWW*s^7*t^7 + 186556*ep^2*mtt^7*mWW*s^7*t^7 + 482356*ep^3*mtt^7*mWW*s^7*t^7 + 303564*ep^4*mtt^7*mWW*s^7*t^7 - 224420*ep^5*mtt^7*mWW*s^7*t^7 - 217688*ep^6*mtt^7*mWW*s^7*t^7 - 12064*mtt^6*mWW^2*s^7*t^7 - 101464*ep*mtt^6*mWW^2*s^7*t^7 - 450884*ep^2*mtt^6*mWW^2*s^7*t^7 - 1754036*ep^3*mtt^6*mWW^2*s^7*t^7 - 3856420*ep^4*mtt^6*mWW^2*s^7*t^7 - 3876428*ep^5*mtt^6*mWW^2*s^7*t^7 - 1410400*ep^6*mtt^6*mWW^2*s^7*t^7 + 53096*mtt^5*mWW^3*s^7*t^7 + 249308*ep*mtt^5*mWW^3*s^7*t^7 - 12180*ep^2*mtt^5*mWW^3*s^7*t^7 + 1578*ep^3*mtt^5*mWW^3*s^7*t^7 + 3674424*ep^4*mtt^5*mWW^3*s^7*t^7 + 6846510*ep^5*mtt^5*mWW^3*s^7*t^7 + 3361368*ep^6*mtt^5*mWW^3*s^7*t^7 - 56208*mtt^4*mWW^4*s^7*t^7 - 264572*ep*mtt^4*mWW^4*s^7*t^7 + 471696*ep^2*mtt^4*mWW^4*s^7*t^7 + 3960018*ep^3*mtt^4*mWW^4*s^7*t^7 + 6466244*ep^4*mtt^4*mWW^4*s^7*t^7 + 3209846*ep^5*mtt^4*mWW^4*s^7*t^7 - 127496*ep^6*mtt^4*mWW^4*s^7*t^7 + 5968*mtt^3*mWW^5*s^7*t^7 + 101088*ep*mtt^3*mWW^5*s^7*t^7 + 30140*ep^2*mtt^3*mWW^5*s^7*t^7 - 3348024*ep^3*mtt^3*mWW^5*s^7*t^7 - 12557900*ep^4*mtt^3*mWW^5*s^7*t^7 - 16858672*ep^5*mtt^3*mWW^5*s^7*t^7 - 7779752*ep^6*mtt^3*mWW^5*s^7*t^7 + 18736*mtt^2*mWW^6*s^7*t^7 + 58856*ep*mtt^2*mWW^6*s^7*t^7 - 221276*ep^2*mtt^2*mWW^6*s^7*t^7 - 290160*ep^3*mtt^2*mWW^6*s^7*t^7 + 2727132*ep^4*mtt^2*mWW^6*s^7*t^7 + 6484088*ep^5*mtt^2*mWW^6*s^7*t^7 + 3965456*ep^6*mtt^2*mWW^6*s^7*t^7 - 7176*mtt*mWW^7*s^7*t^7 - 37452*ep*mtt*mWW^7*s^7*t^7 + 103324*ep^2*mtt*mWW^7*s^7*t^7 + 959898*ep^3*mtt*mWW^7*s^7*t^7 + 1975272*ep^4*mtt*mWW^7*s^7*t^7 + 1506214*ep^5*mtt*mWW^7*s^7*t^7 + 327144*ep^6*mtt*mWW^7*s^7*t^7 - 4084*ep*mWW^8*s^7*t^7 - 42864*ep^2*mWW^8*s^7*t^7 - 162446*ep^3*mWW^8*s^7*t^7 - 270812*ep^4*mWW^8*s^7*t^7 - 194370*ep^5*mWW^8*s^7*t^7 - 44392*ep^6*mWW^8*s^7*t^7 - 720*ep*mtt^7*s^8*t^7 - 7608*ep^2*mtt^7*s^8*t^7 - 30192*ep^3*mtt^7*s^8*t^7 - 56712*ep^4*mtt^7*s^8*t^7 - 50688*ep^5*mtt^7*s^8*t^7 - 17280*ep^6*mtt^7*s^8*t^7 + 720*mtt^6*mWW*s^8*t^7 - 3592*ep*mtt^6*mWW*s^8*t^7 - 52484*ep^2*mtt^6*mWW*s^8*t^7 - 113544*ep^3*mtt^6*mWW*s^8*t^7 - 1404*ep^4*mtt^6*mWW*s^8*t^7 + 171312*ep^5*mtt^6*mWW*s^8*t^7 + 107344*ep^6*mtt^6*mWW*s^8*t^7 + 2848*mtt^5*mWW^2*s^8*t^7 + 20964*ep*mtt^5*mWW^2*s^8*t^7 + 96518*ep^2*mtt^5*mWW^2*s^8*t^7 + 478134*ep^3*mtt^5*mWW^2*s^8*t^7 + 1186898*ep^4*mtt^5*mWW^2*s^8*t^7 + 1261662*ep^5*mtt^5*mWW^2*s^8*t^7 + 473920*ep^6*mtt^5*mWW^2*s^8*t^7 - 12528*mtt^4*mWW^3*s^8*t^7 - 57544*ep*mtt^4*mWW^3*s^8*t^7 + 10782*ep^2*mtt^4*mWW^3*s^8*t^7 - 6818*ep^3*mtt^4*mWW^3*s^8*t^7 - 900462*ep^4*mtt^4*mWW^3*s^8*t^7 - 1616158*ep^5*mtt^4*mWW^3*s^8*t^7 - 770680*ep^6*mtt^4*mWW^3*s^8*t^7 + 13296*mtt^3*mWW^4*s^8*t^7 + 65672*ep*mtt^3*mWW^4*s^8*t^7 - 98172*ep^2*mtt^3*mWW^4*s^8*t^7 - 954740*ep^3*mtt^3*mWW^4*s^8*t^7 - 1650164*ep^4*mtt^3*mWW^4*s^8*t^7 - 881060*ep^5*mtt^3*mWW^4*s^8*t^7 + 13584*ep^6*mtt^3*mWW^4*s^8*t^7 - 4000*mtt^2*mWW^5*s^8*t^7 - 33000*ep*mtt^2*mWW^5*s^8*t^7 + 21224*ep^2*mtt^2*mWW^5*s^8*t^7 + 819092*ep^3*mtt^2*mWW^5*s^8*t^7 + 2594680*ep^4*mtt^2*mWW^5*s^8*t^7 + 3196708*ep^5*mtt^2*mWW^5*s^8*t^7 + 1408048*ep^6*mtt^2*mWW^5*s^8*t^7 - 336*mtt*mWW^6*s^8*t^7 - 2492*ep*mtt*mWW^6*s^8*t^7 - 20882*ep^2*mtt*mWW^6*s^8*t^7 - 140626*ep^3*mtt*mWW^6*s^8*t^7 - 367190*ep^4*mtt*mWW^6*s^8*t^7 - 381146*ep^5*mtt*mWW^6*s^8*t^7 - 130384*ep^6*mtt*mWW^6*s^8*t^7 - 168*ep*mWW^7*s^8*t^7 - 834*ep^2*mWW^7*s^8*t^7 + 1174*ep^3*mWW^7*s^8*t^7 + 8434*ep^4*mWW^7*s^8*t^7 + 9962*ep^5*mWW^7*s^8*t^7 + 2936*ep^6*mWW^7*s^8*t^7 + 96*ep*mtt^6*s^9*t^7 + 1024*ep^2*mtt^6*s^9*t^7 + 4104*ep^3*mtt^6*s^9*t^7 + 7776*ep^4*mtt^6*s^9*t^7 + 7000*ep^5*mtt^6*s^9*t^7 + 2400*ep^6*mtt^6*s^9*t^7 - 96*mtt^5*mWW*s^9*t^7 + 432*ep*mtt^5*mWW*s^9*t^7 + 6072*ep^2*mtt^5*mWW*s^9*t^7 + 9396*ep^3*mtt^5*mWW*s^9*t^7 - 14192*ep^4*mtt^5*mWW*s^9*t^7 - 38404*ep^5*mtt^5*mWW*s^9*t^7 - 20360*ep^6*mtt^5*mWW*s^9*t^7 - 256*mtt^4*mWW^2*s^9*t^7 - 1616*ep*mtt^4*mWW^2*s^9*t^7 - 9056*ep^2*mtt^4*mWW^2*s^9*t^7 - 59620*ep^3*mtt^4*mWW^2*s^9*t^7 - 160024*ep^4*mtt^4*mWW^2*s^9*t^7 - 174524*ep^5*mtt^4*mWW^2*s^9*t^7 - 66376*ep^6*mtt^4*mWW^2*s^9*t^7 + 1344*mtt^3*mWW^3*s^9*t^7 + 6192*ep*mtt^3*mWW^3*s^9*t^7 - 712*ep^2*mtt^3*mWW^3*s^9*t^7 + 8336*ep^3*mtt^3*mWW^3*s^9*t^7 + 117864*ep^4*mtt^3*mWW^3*s^9*t^7 + 194352*ep^5*mtt^3*mWW^3*s^9*t^7 + 89712*ep^6*mtt^3*mWW^3*s^9*t^7 - 1536*mtt^2*mWW^4*s^9*t^7 - 8608*ep*mtt^2*mWW^4*s^9*t^7 + 5624*ep^2*mtt^2*mWW^4*s^9*t^7 + 114008*ep^3*mtt^2*mWW^4*s^9*t^7 + 245432*ep^4*mtt^2*mWW^4*s^9*t^7 + 190120*ep^5*mtt^2*mWW^4*s^9*t^7 + 41488*ep^6*mtt^2*mWW^4*s^9*t^7 + 544*mtt*mWW^5*s^9*t^7 + 4256*ep*mtt*mWW^5*s^9*t^7 - 2896*ep^2*mtt*mWW^5*s^9*t^7 - 99684*ep^3*mtt*mWW^5*s^9*t^7 - 290744*ep^4*mtt*mWW^5*s^9*t^7 - 323180*ep^5*mtt*mWW^5*s^9*t^7 - 126184*ep^6*mtt*mWW^5*s^9*t^7 + 272*ep*mWW^6*s^9*t^7 + 3464*ep^2*mWW^6*s^9*t^7 + 16100*ep^3*mWW^6*s^9*t^7 + 33728*ep^4*mWW^6*s^9*t^7 + 32508*ep^5*mWW^6*s^9*t^7 + 11736*ep^6*mWW^6*s^9*t^7 - 304*ep*mtt^14*t^8 - 3616*ep^2*mtt^14*t^8 - 16020*ep^3*mtt^14*t^8 - 32800*ep^4*mtt^14*t^8 - 31276*ep^5*mtt^14*t^8 - 11184*ep^6*mtt^14*t^8 + 464*ep*mtt^13*mWW*t^8 + 5362*ep^2*mtt^13*mWW*t^8 + 23870*ep^3*mtt^13*mWW*t^8 + 51158*ep^4*mtt^13*mWW*t^8 + 52066*ep^5*mtt^13*mWW*t^8 + 19880*ep^6*mtt^13*mWW*t^8 + 7740*ep*mtt^12*mWW^2*t^8 + 92492*ep^2*mtt^12*mWW^2*t^8 + 407940*ep^3*mtt^12*mWW^2*t^8 + 821556*ep^4*mtt^12*mWW^2*t^8 + 763200*ep^5*mtt^12*mWW^2*t^8 + 263872*ep^6*mtt^12*mWW^2*t^8 - 35972*ep*mtt^11*mWW^3*t^8 - 422988*ep^2*mtt^11*mWW^3*t^8 - 1853964*ep^3*mtt^11*mWW^3*t^8 - 3758140*ep^4*mtt^11*mWW^3*t^8 - 3543768*ep^5*mtt^11*mWW^3*t^8 - 1248928*ep^6*mtt^11*mWW^3*t^8 + 67412*ep*mtt^10*mWW^4*t^8 + 780208*ep^2*mtt^10*mWW^4*t^8 + 3410252*ep^3*mtt^10*mWW^4*t^8 + 7022352*ep^4*mtt^10*mWW^4*t^8 + 6830112*ep^5*mtt^10*mWW^4*t^8 + 2515584*ep^6*mtt^10*mWW^4*t^8 - 68700*ep*mtt^9*mWW^5*t^8 - 798452*ep^2*mtt^9*mWW^5*t^8 - 3614428*ep^3*mtt^9*mWW^5*t^8 - 8011948*ep^4*mtt^9*mWW^5*t^8 - 8628424*ep^5*mtt^9*mWW^5*t^8 - 3591008*ep^6*mtt^9*mWW^5*t^8 + 59964*ep*mtt^8*mWW^6*t^8 + 768688*ep^2*mtt^8*mWW^6*t^8 + 3928668*ep^3*mtt^8*mWW^6*t^8 + 9925280*ep^4*mtt^8*mWW^6*t^8 + 12095224*ep^5*mtt^8*mWW^6*t^8 + 5630176*ep^6*mtt^8*mWW^6*t^8 - 83764*ep*mtt^7*mWW^7*t^8 - 1159712*ep^2*mtt^7*mWW^7*t^8 - 6171448*ep^3*mtt^7*mWW^7*t^8 - 15673872*ep^4*mtt^7*mWW^7*t^8 - 18898164*ep^5*mtt^7*mWW^7*t^8 - 8671440*ep^6*mtt^7*mWW^7*t^8 + 109452*ep*mtt^6*mWW^8*t^8 + 1493128*ep^2*mtt^6*mWW^8*t^8 + 7699424*ep^3*mtt^6*mWW^8*t^8 + 18696440*ep^4*mtt^6*mWW^8*t^8 + 21492068*ep^5*mtt^6*mWW^8*t^8 + 9426448*ep^6*mtt^6*mWW^8*t^8 - 86852*ep*mtt^5*mWW^9*t^8 - 1152238*ep^2*mtt^5*mWW^9*t^8 - 5759682*ep^3*mtt^5*mWW^9*t^8 - 13514202*ep^4*mtt^5*mWW^9*t^8 - 15000202*ep^5*mtt^5*mWW^9*t^8 - 6356744*ep^6*mtt^5*mWW^9*t^8 + 38424*ep*mtt^4*mWW^10*t^8 + 495588*ep^2*mtt^4*mWW^10*t^8 + 2412768*ep^3*mtt^4*mWW^10*t^8 + 5522668*ep^4*mtt^4*mWW^10*t^8 + 5987480*ep^5*mtt^4*mWW^10*t^8 + 2480032*ep^6*mtt^4*mWW^10*t^8 - 8568*ep*mtt^3*mWW^11*t^8 - 106660*ep^2*mtt^3*mWW^11*t^8 - 504028*ep^3*mtt^3*mWW^11*t^8 - 1127428*ep^4*mtt^3*mWW^11*t^8 - 1200580*ep^5*mtt^3*mWW^11*t^8 - 489936*ep^6*mtt^3*mWW^11*t^8 + 704*ep*mtt^2*mWW^12*t^8 + 8200*ep^2*mtt^2*mWW^12*t^8 + 36648*ep^3*mtt^2*mWW^12*t^8 + 78936*ep^4*mtt^2*mWW^12*t^8 + 82264*ep^5*mtt^2*mWW^12*t^8 + 33248*ep^6*mtt^2*mWW^12*t^8 + 1632*ep*mtt^13*s*t^8 + 20200*ep^2*mtt^13*s*t^8 + 92388*ep^3*mtt^13*s*t^8 + 193368*ep^4*mtt^13*s*t^8 + 187180*ep^5*mtt^13*s*t^8 + 67632*ep^6*mtt^13*s*t^8 + 304*mtt^12*mWW*s*t^8 + 424*ep*mtt^12*mWW*s*t^8 - 22380*ep^2*mtt^12*mWW*s*t^8 - 142926*ep^3*mtt^12*mWW*s*t^8 - 348908*ep^4*mtt^12*mWW*s*t^8 - 375018*ep^5*mtt^12*mWW*s*t^8 - 146536*ep^6*mtt^12*mWW*s*t^8 - 160*mtt^11*mWW^2*s*t^8 - 35302*ep*mtt^11*mWW^2*s*t^8 - 426131*ep^2*mtt^11*mWW^2*s*t^8 - 1921013*ep^3*mtt^11*mWW^2*s*t^8 - 3921265*ep^4*mtt^11*mWW^2*s*t^8 - 3664781*ep^5*mtt^11*mWW^2*s*t^8 - 1268068*ep^6*mtt^11*mWW^2*s*t^8 - 7900*mtt^10*mWW^3*s*t^8 + 77296*ep*mtt^10*mWW^3*s*t^8 + 1660538*ep^2*mtt^10*mWW^3*s*t^8 + 8457970*ep^3*mtt^10*mWW^3*s*t^8 + 18274234*ep^4*mtt^10*mWW^3*s*t^8 + 17746574*ep^5*mtt^10*mWW^3*s*t^8 + 6320408*ep^6*mtt^10*mWW^3*s*t^8 + 28072*mtt^9*mWW^4*s*t^8 - 18440*ep*mtt^9*mWW^4*s*t^8 - 2599782*ep^2*mtt^9*mWW^4*s*t^8 - 14690322*ep^3*mtt^9*mWW^4*s*t^8 - 33028550*ep^4*mtt^9*mWW^4*s*t^8 - 33005634*ep^5*mtt^9*mWW^4*s*t^8 - 12067624*ep^6*mtt^9*mWW^4*s*t^8 - 39340*mtt^8*mWW^5*s*t^8 - 82272*ep*mtt^8*mWW^5*s*t^8 + 2081704*ep^2*mtt^8*mWW^5*s*t^8 + 13032438*ep^3*mtt^8*mWW^5*s*t^8 + 31198404*ep^4*mtt^8*mWW^5*s*t^8 + 33672274*ep^5*mtt^8*mWW^5*s*t^8 + 13564552*ep^6*mtt^8*mWW^5*s*t^8 + 29360*mtt^7*mWW^6*s*t^8 + 91320*ep*mtt^7*mWW^6*s*t^8 - 1160962*ep^2*mtt^7*mWW^6*s*t^8 - 8727034*ep^3*mtt^7*mWW^6*s*t^8 - 25411142*ep^4*mtt^7*mWW^6*s*t^8 - 33811006*ep^5*mtt^7*mWW^6*s*t^8 - 16736536*ep^6*mtt^7*mWW^6*s*t^8 - 30604*mtt^6*mWW^7*s*t^8 - 168048*ep*mtt^6*mWW^7*s*t^8 + 1126172*ep^2*mtt^6*mWW^7*s*t^8 + 12268978*ep^3*mtt^6*mWW^7*s*t^8 + 40577544*ep^4*mtt^6*mWW^7*s*t^8 + 57006558*ep^5*mtt^6*mWW^7*s*t^8 + 28972920*ep^6*mtt^6*mWW^7*s*t^8 + 53160*mtt^5*mWW^8*s*t^8 + 364628*ep*mtt^5*mWW^8*s*t^8 - 1467828*ep^2*mtt^5*mWW^8*s*t^8 - 19181192*ep^3*mtt^5*mWW^8*s*t^8 - 61423108*ep^4*mtt^5*mWW^8*s*t^8 - 81401420*ep^5*mtt^5*mWW^8*s*t^8 - 39032560*ep^6*mtt^5*mWW^8*s*t^8 - 56292*mtt^4*mWW^9*s*t^8 - 376840*ep*mtt^4*mWW^9*s*t^8 + 1468512*ep^2*mtt^4*mWW^9*s*t^8 + 18462852*ep^3*mtt^4*mWW^9*s*t^8 + 56457900*ep^4*mtt^4*mWW^9*s*t^8 + 71429404*ep^5*mtt^4*mWW^9*s*t^8 + 32762544*ep^6*mtt^4*mWW^9*s*t^8 + 30560*mtt^3*mWW^10*s*t^8 + 171310*ep*mtt^3*mWW^10*s*t^8 - 1085819*ep^2*mtt^3*mWW^10*s*t^8 - 10770841*ep^3*mtt^3*mWW^10*s*t^8 - 30916697*ep^4*mtt^3*mWW^10*s*t^8 - 37552989*ep^5*mtt^3*mWW^10*s*t^8 - 16661284*ep^6*mtt^3*mWW^10*s*t^8 - 7864*mtt^2*mWW^11*s*t^8 - 20704*ep*mtt^2*mWW^11*s*t^8 + 531202*ep^2*mtt^2*mWW^11*s*t^8 + 3797620*ep^3*mtt^2*mWW^11*s*t^8 + 9951350*ep^4*mtt^2*mWW^11*s*t^8 + 11526924*ep^5*mtt^2*mWW^11*s*t^8 + 4956112*ep^6*mtt^2*mWW^11*s*t^8 + 704*mtt*mWW^12*s*t^8 - 6060*ep*mtt*mWW^12*s*t^8 - 137726*ep^2*mtt*mWW^12*s*t^8 - 733890*ep^3*mtt*mWW^12*s*t^8 - 1721534*ep^4*mtt*mWW^12*s*t^8 - 1881462*ep^5*mtt*mWW^12*s*t^8 - 781432*ep^6*mtt*mWW^12*s*t^8 + 1056*ep*mWW^13*s*t^8 + 12300*ep^2*mWW^13*s*t^8 + 54972*ep^3*mWW^13*s*t^8 + 118404*ep^4*mWW^13*s*t^8 + 123396*ep^5*mWW^13*s*t^8 + 49872*ep^6*mWW^13*s*t^8 - 2640*ep*mtt^12*s^2*t^8 - 38184*ep^2*mtt^12*s^2*t^8 - 194168*ep^3*mtt^12*s^2*t^8 - 434104*ep^4*mtt^12*s^2*t^8 - 438392*ep^5*mtt^12*s^2*t^8 - 162912*ep^6*mtt^12*s^2*t^8 - 2448*mtt^11*mWW*s^2*t^8 - 13328*ep*mtt^11*mWW*s^2*t^8 + 35698*ep^2*mtt^11*mWW*s^2*t^8 + 390554*ep^3*mtt^11*mWW*s^2*t^8 + 1010038*ep^4*mtt^11*mWW*s^2*t^8 + 1086214*ep^5*mtt^11*mWW*s^2*t^8 + 420152*ep^6*mtt^11*mWW*s^2*t^8 + 1376*mtt^10*mWW^2*s^2*t^8 + 40310*ep*mtt^10*mWW^2*s^2*t^8 + 563159*ep^2*mtt^10*mWW^2*s^2*t^8 + 3031059*ep^3*mtt^10*mWW^2*s^2*t^8 + 6919761*ep^4*mtt^10*mWW^2*s^2*t^8 + 6943387*ep^5*mtt^10*mWW^2*s^2*t^8 + 2517788*ep^6*mtt^10*mWW^2*s^2*t^8 + 51600*mtt^9*mWW^3*s^2*t^8 + 224228*ep*mtt^9*mWW^3*s^2*t^8 - 1911553*ep^2*mtt^9*mWW^3*s^2*t^8 - 14813801*ep^3*mtt^9*mWW^3*s^2*t^8 - 35776459*ep^4*mtt^9*mWW^3*s^2*t^8 - 36265507*ep^5*mtt^9*mWW^3*s^2*t^8 - 13108508*ep^6*mtt^9*mWW^3*s^2*t^8 - 168108*mtt^8*mWW^4*s^2*t^8 - 891914*ep*mtt^8*mWW^4*s^2*t^8 + 2744746*ep^2*mtt^8*mWW^4*s^2*t^8 + 27420216*ep^3*mtt^8*mWW^4*s^2*t^8 + 67118694*ep^4*mtt^8*mWW^4*s^2*t^8 + 67669982*ep^5*mtt^8*mWW^4*s^2*t^8 + 24270104*ep^6*mtt^8*mWW^4*s^2*t^8 + 208200*mtt^7*mWW^5*s^2*t^8 + 1152934*ep*mtt^7*mWW^5*s^2*t^8 - 1889386*ep^2*mtt^7*mWW^5*s^2*t^8 - 24664446*ep^3*mtt^7*mWW^5*s^2*t^8 - 63163886*ep^4*mtt^7*mWW^5*s^2*t^8 - 67498568*ep^5*mtt^7*mWW^5*s^2*t^8 - 26396608*ep^6*mtt^7*mWW^5*s^2*t^8 - 111852*mtt^6*mWW^6*s^2*t^8 - 807346*ep*mtt^6*mWW^6*s^2*t^8 - 524072*ep^2*mtt^6*mWW^6*s^2*t^8 + 11294822*ep^3*mtt^6*mWW^6*s^2*t^8 + 45036612*ep^4*mtt^6*mWW^6*s^2*t^8 + 66671180*ep^5*mtt^6*mWW^6*s^2*t^8 + 34553456*ep^6*mtt^6*mWW^6*s^2*t^8 + 56392*mtt^5*mWW^7*s^2*t^8 + 903774*ep*mtt^5*mWW^7*s^2*t^8 + 2841616*ep^2*mtt^5*mWW^7*s^2*t^8 - 9695184*ep^3*mtt^5*mWW^7*s^2*t^8 - 64517256*ep^4*mtt^5*mWW^7*s^2*t^8 - 109800726*ep^5*mtt^5*mWW^7*s^2*t^8 - 60389336*ep^6*mtt^5*mWW^7*s^2*t^8 - 98692*mtt^4*mWW^8*s^2*t^8 - 1282218*ep*mtt^4*mWW^8*s^2*t^8 - 2551178*ep^2*mtt^4*mWW^8*s^2*t^8 + 19957124*ep^3*mtt^4*mWW^8*s^2*t^8 + 95404598*ep^4*mtt^4*mWW^8*s^2*t^8 + 144734406*ep^5*mtt^4*mWW^8*s^2*t^8 + 74072760*ep^6*mtt^4*mWW^8*s^2*t^8 + 99336*mtt^3*mWW^9*s^2*t^8 + 941554*ep*mtt^3*mWW^9*s^2*t^8 + 196088*ep^2*mtt^3*mWW^9*s^2*t^8 - 22170388*ep^3*mtt^3*mWW^9*s^2*t^8 - 81425160*ep^4*mtt^3*mWW^9*s^2*t^8 - 111017678*ep^5*mtt^3*mWW^9*s^2*t^8 - 53100472*ep^6*mtt^3*mWW^9*s^2*t^8 - 42052*mtt^2*mWW^10*s^2*t^8 - 275804*ep*mtt^2*mWW^10*s^2*t^8 + 1018449*ep^2*mtt^2*mWW^10*s^2*t^8 + 12719047*ep^3*mtt^2*mWW^10*s^2*t^8 + 38251499*ep^4*mtt^2*mWW^10*s^2*t^8 + 47594529*ep^5*mtt^2*mWW^10*s^2*t^8 + 21471892*ep^6*mtt^2*mWW^10*s^2*t^8 + 6248*mtt*mWW^11*s^2*t^8 + 2934*ep*mtt*mWW^11*s^2*t^8 - 578447*ep^2*mtt*mWW^11*s^2*t^8 - 3711503*ep^3*mtt*mWW^11*s^2*t^8 - 9392301*ep^4*mtt*mWW^11*s^2*t^8 - 10698935*ep^5*mtt*mWW^11*s^2*t^8 - 4560076*ep^6*mtt*mWW^11*s^2*t^8 + 7516*ep*mWW^12*s^2*t^8 + 93064*ep^2*mWW^12*s^2*t^8 + 436668*ep^3*mWW^12*s^2*t^8 + 967964*ep^4*mWW^12*s^2*t^8 + 1020108*ep^5*mWW^12*s^2*t^8 + 411760*ep^6*mWW^12*s^2*t^8 - 1680*ep*mtt^11*s^3*t^8 + 5432*ep^2*mtt^11*s^3*t^8 + 117992*ep^3*mtt^11*s^3*t^8 + 379624*ep^4*mtt^11*s^3*t^8 + 454888*ep^5*mtt^11*s^3*t^8 + 186144*ep^6*mtt^11*s^3*t^8 + 8432*mtt^10*mWW*s^3*t^8 + 45904*ep*mtt^10*mWW*s^3*t^8 - 37596*ep^2*mtt^10*mWW*s^3*t^8 - 628034*ep^3*mtt^10*mWW*s^3*t^8 - 1455764*ep^4*mtt^10*mWW*s^3*t^8 - 1394382*ep^5*mtt^10*mWW*s^3*t^8 - 491584*ep^6*mtt^10*mWW*s^3*t^8 - 5040*mtt^9*mWW^2*s^3*t^8 + 57068*ep*mtt^9*mWW^2*s^3*t^8 + 356010*ep^2*mtt^9*mWW^2*s^3*t^8 - 591352*ep^3*mtt^9*mWW^2*s^3*t^8 - 4604942*ep^4*mtt^9*mWW^2*s^3*t^8 - 6633112*ep^5*mtt^9*mWW^2*s^3*t^8 - 2898688*ep^6*mtt^9*mWW^2*s^3*t^8 - 140536*mtt^8*mWW^3*s^3*t^8 - 1037978*ep*mtt^8*mWW^3*s^3*t^8 - 697013*ep^2*mtt^8*mWW^3*s^3*t^8 + 11248237*ep^3*mtt^8*mWW^3*s^3*t^8 + 34199421*ep^4*mtt^8*mWW^3*s^3*t^8 + 36849201*ep^5*mtt^8*mWW^3*s^3*t^8 + 13535636*ep^6*mtt^8*mWW^3*s^3*t^8 + 417172*mtt^7*mWW^4*s^3*t^8 + 2584450*ep*mtt^7*mWW^4*s^3*t^8 - 240203*ep^2*mtt^7*mWW^4*s^3*t^8 - 30704493*ep^3*mtt^7*mWW^4*s^3*t^8 - 77973501*ep^4*mtt^7*mWW^4*s^3*t^8 - 75841637*ep^5*mtt^7*mWW^4*s^3*t^8 - 25856604*ep^6*mtt^7*mWW^4*s^3*t^8 - 456196*mtt^6*mWW^5*s^3*t^8 - 2709132*ep*mtt^6*mWW^5*s^3*t^8 + 1122806*ep^2*mtt^6*mWW^5*s^3*t^8 + 36780500*ep^3*mtt^6*mWW^5*s^3*t^8 + 95076370*ep^4*mtt^6*mWW^5*s^3*t^8 + 99214516*ep^5*mtt^6*mWW^5*s^3*t^8 + 37962088*ep^6*mtt^6*mWW^5*s^3*t^8 + 176476*mtt^5*mWW^6*s^3*t^8 + 1471830*ep*mtt^5*mWW^6*s^3*t^8 + 1523789*ep^2*mtt^5*mWW^6*s^3*t^8 - 20494025*ep^3*mtt^5*mWW^6*s^3*t^8 - 83257941*ep^4*mtt^5*mWW^6*s^3*t^8 - 119213885*ep^5*mtt^5*mWW^6*s^3*t^8 - 59176996*ep^6*mtt^5*mWW^6*s^3*t^8 + 1504*mtt^4*mWW^7*s^3*t^8 - 965844*ep*mtt^4*mWW^7*s^3*t^8 - 5078916*ep^2*mtt^4*mWW^7*s^3*t^8 + 7155788*ep^3*mtt^4*mWW^7*s^3*t^8 + 77585912*ep^4*mtt^4*mWW^7*s^3*t^8 + 139674684*ep^5*mtt^4*mWW^7*s^3*t^8 + 77421632*ep^6*mtt^4*mWW^7*s^3*t^8 + 29836*mtt^3*mWW^8*s^3*t^8 + 1007966*ep*mtt^3*mWW^8*s^3*t^8 + 4138139*ep^2*mtt^3*mWW^8*s^3*t^8 - 8884063*ep^3*mtt^3*mWW^8*s^3*t^8 - 70956579*ep^4*mtt^3*mWW^8*s^3*t^8 - 120716767*ep^5*mtt^3*mWW^8*s^3*t^8 - 65021028*ep^6*mtt^3*mWW^8*s^3*t^8 - 43956*mtt^2*mWW^9*s^3*t^8 - 541228*ep*mtt^2*mWW^9*s^3*t^8 - 828374*ep^2*mtt^2*mWW^9*s^3*t^8 + 9874250*ep^3*mtt^2*mWW^9*s^3*t^8 + 43261910*ep^4*mtt^2*mWW^9*s^3*t^8 + 63405238*ep^5*mtt^2*mWW^9*s^3*t^8 + 31670456*ep^6*mtt^2*mWW^9*s^3*t^8 + 12308*mtt*mWW^10*s^3*t^8 + 76078*ep*mtt*mWW^10*s^3*t^8 - 428143*ep^2*mtt*mWW^10*s^3*t^8 - 4682187*ep^3*mtt*mWW^10*s^3*t^8 - 14120853*ep^4*mtt*mWW^10*s^3*t^8 - 17840671*ep^5*mtt*mWW^10*s^3*t^8 - 8184316*ep^6*mtt*mWW^10*s^3*t^8 + 12566*ep*mWW^11*s^3*t^8 + 164069*ep^2*mWW^11*s^3*t^8 + 807387*ep^3*mWW^11*s^3*t^8 + 1866343*ep^4*mWW^11*s^3*t^8 + 2041927*ep^5*mWW^11*s^3*t^8 + 853260*ep^6*mWW^11*s^3*t^8 + 12432*ep*mtt^10*s^4*t^8 + 93688*ep^2*mtt^10*s^4*t^8 + 214368*ep^3*mtt^10*s^4*t^8 + 142632*ep^4*mtt^10*s^4*t^8 - 64400*ep^5*mtt^10*s^4*t^8 - 73920*ep^6*mtt^10*s^4*t^8 - 16208*mtt^9*mWW*s^4*t^8 - 77240*ep*mtt^9*mWW*s^4*t^8 + 59934*ep^2*mtt^9*mWW*s^4*t^8 + 596502*ep^3*mtt^9*mWW*s^4*t^8 + 697186*ep^4*mtt^9*mWW*s^4*t^8 + 82578*ep^5*mtt^9*mWW*s^4*t^8 - 139072*ep^6*mtt^9*mWW*s^4*t^8 + 10688*mtt^8*mWW^2*s^4*t^8 - 197336*ep*mtt^8*mWW^2*s^4*t^8 - 1818650*ep^2*mtt^8*mWW^2*s^4*t^8 - 3934198*ep^3*mtt^8*mWW^2*s^4*t^8 - 1175054*ep^4*mtt^8*mWW^2*s^4*t^8 + 3779422*ep^5*mtt^8*mWW^2*s^4*t^8 + 2622984*ep^6*mtt^8*mWW^2*s^4*t^8 + 205632*mtt^7*mWW^3*s^4*t^8 + 1639850*ep*mtt^7*mWW^3*s^4*t^8 + 3569253*ep^2*mtt^7*mWW^3*s^4*t^8 - 1003081*ep^3*mtt^7*mWW^3*s^4*t^8 - 12961825*ep^4*mtt^7*mWW^3*s^4*t^8 - 15785817*ep^5*mtt^7*mWW^3*s^4*t^8 - 5854396*ep^6*mtt^7*mWW^3*s^4*t^8 - 554724*mtt^6*mWW^4*s^4*t^8 - 3403114*ep*mtt^6*mWW^4*s^4*t^8 - 1457193*ep^2*mtt^6*mWW^4*s^4*t^8 + 24588773*ep^3*mtt^6*mWW^4*s^4*t^8 + 58412745*ep^4*mtt^6*mWW^4*s^4*t^8 + 50370269*ep^5*mtt^6*mWW^4*s^4*t^8 + 14969052*ep^6*mtt^6*mWW^4*s^4*t^8 + 537008*mtt^5*mWW^5*s^4*t^8 + 3161152*ep*mtt^5*mWW^5*s^4*t^8 - 1329235*ep^2*mtt^5*mWW^5*s^4*t^8 - 41617301*ep^3*mtt^5*mWW^5*s^4*t^8 - 104700521*ep^4*mtt^5*mWW^5*s^4*t^8 - 106181971*ep^5*mtt^5*mWW^5*s^4*t^8 - 39541516*ep^6*mtt^5*mWW^5*s^4*t^8 - 160216*mtt^4*mWW^6*s^4*t^8 - 1344592*ep*mtt^4*mWW^6*s^4*t^8 - 267837*ep^2*mtt^4*mWW^6*s^4*t^8 + 27681811*ep^3*mtt^4*mWW^6*s^4*t^8 + 98626025*ep^4*mtt^4*mWW^6*s^4*t^8 + 131241797*ep^5*mtt^4*mWW^6*s^4*t^8 + 61339684*ep^6*mtt^4*mWW^6*s^4*t^8 - 49264*mtt^3*mWW^7*s^4*t^8 + 312882*ep*mtt^3*mWW^7*s^4*t^8 + 2615171*ep^2*mtt^3*mWW^7*s^4*t^8 - 6104459*ep^3*mtt^3*mWW^7*s^4*t^8 - 53779575*ep^4*mtt^3*mWW^7*s^4*t^8 - 94388351*ep^5*mtt^3*mWW^7*s^4*t^8 - 51473780*ep^6*mtt^3*mWW^7*s^4*t^8 + 25820*mtt^2*mWW^8*s^4*t^8 - 182482*ep*mtt^2*mWW^8*s^4*t^8 - 1876567*ep^2*mtt^2*mWW^8*s^4*t^8 - 193789*ep^3*mtt^2*mWW^8*s^4*t^8 + 19521119*ep^4*mtt^2*mWW^8*s^4*t^8 + 40027767*ep^5*mtt^2*mWW^8*s^4*t^8 + 23285092*ep^6*mtt^2*mWW^8*s^4*t^8 + 1264*mtt*mWW^9*s^4*t^8 + 77628*ep*mtt*mWW^9*s^4*t^8 + 378205*ep^2*mtt*mWW^9*s^4*t^8 - 494749*ep^3*mtt*mWW^9*s^4*t^8 - 5618385*ep^4*mtt*mWW^9*s^4*t^8 - 10215447*ep^5*mtt*mWW^9*s^4*t^8 - 5691204*ep^6*mtt*mWW^9*s^4*t^8 + 820*ep*mWW^10*s^4*t^8 + 33231*ep^2*mWW^10*s^4*t^8 + 266123*ep^3*mWW^10*s^4*t^8 + 835653*ep^4*mWW^10*s^4*t^8 + 1134153*ep^5*mWW^10*s^4*t^8 + 557076*ep^6*mWW^10*s^4*t^8 - 20496*ep*mtt^9*s^5*t^8 - 171864*ep^2*mtt^9*s^5*t^8 - 494480*ep^3*mtt^9*s^5*t^8 - 616840*ep^4*mtt^9*s^5*t^8 - 319424*ep^5*mtt^9*s^5*t^8 - 45696*ep^6*mtt^9*s^5*t^8 + 18960*mtt^8*mWW*s^5*t^8 + 75976*ep*mtt^8*mWW*s^5*t^8 - 94172*ep^2*mtt^8*mWW*s^5*t^8 - 234190*ep^3*mtt^8*mWW*s^5*t^8 + 976852*ep^4*mtt^8*mWW*s^5*t^8 + 2176294*ep^5*mtt^8*mWW*s^5*t^8 + 1116440*ep^6*mtt^8*mWW*s^5*t^8 - 14656*mtt^7*mWW^2*s^5*t^8 + 213466*ep*mtt^7*mWW^2*s^5*t^8 + 2189845*ep^2*mtt^7*mWW^2*s^5*t^8 + 5417447*ep^3*mtt^7*mWW^2*s^5*t^8 + 3536935*ep^4*mtt^7*mWW^2*s^5*t^8 - 2215601*ep^5*mtt^7*mWW^2*s^5*t^8 - 2296812*ep^6*mtt^7*mWW^2*s^5*t^8 - 172812*mtt^6*mWW^3*s^5*t^8 - 1349894*ep*mtt^6*mWW^3*s^5*t^8 - 3474937*ep^2*mtt^6*mWW^3*s^5*t^8 - 4418267*ep^3*mtt^6*mWW^3*s^5*t^8 - 4060623*ep^4*mtt^6*mWW^3*s^5*t^8 - 3196071*ep^5*mtt^6*mWW^3*s^5*t^8 - 1265076*ep^6*mtt^6*mWW^3*s^5*t^8 + 425268*mtt^5*mWW^4*s^5*t^8 + 2502078*ep*mtt^5*mWW^4*s^5*t^8 + 973125*ep^2*mtt^5*mWW^4*s^5*t^8 - 14987685*ep^3*mtt^5*mWW^4*s^5*t^8 - 30167633*ep^4*mtt^5*mWW^4*s^5*t^8 - 20210293*ep^5*mtt^5*mWW^4*s^5*t^8 - 3793172*ep^6*mtt^5*mWW^4*s^5*t^8 - 366296*mtt^4*mWW^5*s^5*t^8 - 2133606*ep*mtt^4*mWW^5*s^5*t^8 + 1318569*ep^2*mtt^4*mWW^5*s^5*t^8 + 30331129*ep^3*mtt^4*mWW^5*s^5*t^8 + 74508295*ep^4*mtt^4*mWW^5*s^5*t^8 + 73588425*ep^5*mtt^4*mWW^5*s^5*t^8 + 26404052*ep^6*mtt^4*mWW^5*s^5*t^8 + 97080*mtt^3*mWW^6*s^5*t^8 + 744402*ep*mtt^3*mWW^6*s^5*t^8 - 681005*ep^2*mtt^3*mWW^6*s^5*t^8 - 19889331*ep^3*mtt^3*mWW^6*s^5*t^8 - 63127687*ep^4*mtt^3*mWW^6*s^5*t^8 - 78345543*ep^5*mtt^3*mWW^6*s^5*t^8 - 34612428*ep^6*mtt^3*mWW^6*s^5*t^8 + 22932*mtt^2*mWW^7*s^5*t^8 + 2770*ep*mtt^2*mWW^7*s^5*t^8 - 222475*ep^2*mtt^2*mWW^7*s^5*t^8 + 3725047*ep^3*mtt^2*mWW^7*s^5*t^8 + 19327147*ep^4*mtt^2*mWW^7*s^5*t^8 + 30616999*ep^5*mtt^2*mWW^7*s^5*t^8 + 15901884*ep^6*mtt^2*mWW^7*s^5*t^8 - 10476*mtt*mWW^8*s^5*t^8 - 22618*ep*mtt*mWW^8*s^5*t^8 + 268859*ep^2*mtt*mWW^8*s^5*t^8 + 798705*ep^3*mtt*mWW^8*s^5*t^8 - 501879*ep^4*mtt*mWW^8*s^5*t^8 - 3083587*ep^5*mtt*mWW^8*s^5*t^8 - 2216596*ep^6*mtt*mWW^8*s^5*t^8 - 8238*ep*mWW^9*s^5*t^8 - 77145*ep^2*mWW^9*s^5*t^8 - 244535*ep^3*mWW^9*s^5*t^8 - 289287*ep^4*mWW^9*s^5*t^8 - 55679*ep^5*mWW^9*s^5*t^8 + 70124*ep^6*mWW^9*s^5*t^8 + 17808*ep*mtt^8*s^6*t^8 + 150920*ep^2*mtt^8*s^6*t^8 + 442232*ep^3*mtt^8*s^6*t^8 + 568792*ep^4*mtt^8*s^6*t^8 + 312760*ep^5*mtt^8*s^6*t^8 + 53088*ep^6*mtt^8*s^6*t^8 - 13744*mtt^7*mWW*s^6*t^8 - 45824*ep*mtt^7*mWW*s^6*t^8 + 82710*ep^2*mtt^7*mWW*s^6*t^8 - 138194*ep^3*mtt^7*mWW*s^6*t^8 - 1873742*ep^4*mtt^7*mWW*s^6*t^8 - 3033342*ep^5*mtt^7*mWW*s^6*t^8 - 1412584*ep^6*mtt^7*mWW*s^6*t^8 + 13344*mtt^6*mWW^2*s^6*t^8 - 106034*ep*mtt^6*mWW^2*s^6*t^8 - 1309793*ep^2*mtt^6*mWW^2*s^6*t^8 - 3277549*ep^3*mtt^6*mWW^2*s^6*t^8 - 1907999*ep^4*mtt^6*mWW^2*s^6*t^8 + 1832675*ep^5*mtt^6*mWW^2*s^6*t^8 + 1655748*ep^6*mtt^6*mWW^2*s^6*t^8 + 81520*mtt^5*mWW^3*s^6*t^8 + 609054*ep*mtt^5*mWW^3*s^6*t^8 + 1627612*ep^2*mtt^5*mWW^3*s^6*t^8 + 3322378*ep^3*mtt^5*mWW^3*s^6*t^8 + 6144388*ep^4*mtt^5*mWW^3*s^6*t^8 + 6407008*ep^5*mtt^5*mWW^3*s^6*t^8 + 2457032*ep^6*mtt^5*mWW^3*s^6*t^8 - 186464*mtt^4*mWW^4*s^6*t^8 - 1053976*ep*mtt^4*mWW^4*s^6*t^8 - 199725*ep^2*mtt^4*mWW^4*s^6*t^8 + 6338407*ep^3*mtt^4*mWW^4*s^6*t^8 + 10617989*ep^4*mtt^4*mWW^4*s^6*t^8 + 4551613*ep^5*mtt^4*mWW^4*s^6*t^8 - 539708*ep^6*mtt^4*mWW^4*s^6*t^8 + 142992*mtt^3*mWW^5*s^6*t^8 + 840384*ep*mtt^3*mWW^5*s^6*t^8 - 617770*ep^2*mtt^3*mWW^5*s^6*t^8 - 12846006*ep^3*mtt^3*mWW^5*s^6*t^8 - 31471574*ep^4*mtt^3*mWW^5*s^6*t^8 - 30707450*ep^5*mtt^3*mWW^5*s^6*t^8 - 10724672*ep^6*mtt^3*mWW^5*s^6*t^8 - 36928*mtt^2*mWW^6*s^6*t^8 - 252894*ep*mtt^2*mWW^6*s^6*t^8 + 448373*ep^2*mtt^2*mWW^6*s^6*t^8 + 7499745*ep^3*mtt^2*mWW^6*s^6*t^8 + 21615747*ep^4*mtt^2*mWW^6*s^6*t^8 + 24964729*ep^5*mtt^2*mWW^6*s^6*t^8 + 10355556*ep^6*mtt^2*mWW^6*s^6*t^8 - 720*mtt*mWW^7*s^6*t^8 - 6622*ep*mtt*mWW^7*s^6*t^8 - 180664*ep^2*mtt*mWW^7*s^6*t^8 - 1411794*ep^3*mtt*mWW^7*s^6*t^8 - 3985072*ep^4*mtt*mWW^7*s^6*t^8 - 4704056*ep^5*mtt*mWW^7*s^6*t^8 - 1984576*ep^6*mtt*mWW^7*s^6*t^8 - 552*ep*mWW^8*s^6*t^8 + 3521*ep^2*mWW^8*s^6*t^8 + 59261*ep^3*mWW^8*s^6*t^8 + 199695*ep^4*mWW^8*s^6*t^8 + 257791*ep^5*mWW^8*s^6*t^8 + 115540*ep^6*mWW^8*s^6*t^8 - 8880*ep*mtt^7*s^7*t^8 - 73496*ep^2*mtt^7*s^7*t^8 - 205992*ep^3*mtt^7*s^7*t^8 - 243336*ep^4*mtt^7*s^7*t^8 - 109928*ep^5*mtt^7*s^7*t^8 - 7968*ep^6*mtt^7*s^7*t^8 + 5968*mtt^6*mWW*s^7*t^8 + 16768*ep*mtt^6*mWW*s^7*t^8 - 34548*ep^2*mtt^6*mWW*s^7*t^8 + 216186*ep^3*mtt^6*mWW*s^7*t^8 + 1341652*ep^4*mtt^6*mWW*s^7*t^8 + 1947846*ep^5*mtt^6*mWW*s^7*t^8 + 867728*ep^6*mtt^6*mWW*s^7*t^8 - 7792*mtt^5*mWW^2*s^7*t^8 + 17952*ep*mtt^5*mWW^2*s^7*t^8 + 412276*ep^2*mtt^5*mWW^2*s^7*t^8 + 990510*ep^3*mtt^5*mWW^2*s^7*t^8 + 231480*ep^4*mtt^5*mWW^2*s^7*t^8 - 1174418*ep^5*mtt^5*mWW^2*s^7*t^8 - 802928*ep^6*mtt^5*mWW^2*s^7*t^8 - 18368*mtt^4*mWW^3*s^7*t^8 - 134424*ep*mtt^4*mWW^3*s^7*t^8 - 394808*ep^2*mtt^4*mWW^3*s^7*t^8 - 1142976*ep^3*mtt^4*mWW^3*s^7*t^8 - 2529804*ep^4*mtt^4*mWW^3*s^7*t^8 - 2684660*ep^5*mtt^4*mWW^3*s^7*t^8 - 1004968*ep^6*mtt^4*mWW^3*s^7*t^8 + 42176*mtt^3*mWW^4*s^7*t^8 + 231728*ep*mtt^3*mWW^4*s^7*t^8 - 2024*ep^2*mtt^3*mWW^4*s^7*t^8 - 1487572*ep^3*mtt^3*mWW^4*s^7*t^8 - 2116064*ep^4*mtt^3*mWW^4*s^7*t^8 - 264676*ep^5*mtt^3*mWW^4*s^7*t^8 + 632864*ep^6*mtt^3*mWW^4*s^7*t^8 - 27920*mtt^2*mWW^5*s^7*t^8 - 171024*ep*mtt^2*mWW^5*s^7*t^8 + 119268*ep^2*mtt^2*mWW^5*s^7*t^8 + 2796402*ep^3*mtt^2*mWW^5*s^7*t^8 + 7102516*ep^4*mtt^2*mWW^5*s^7*t^8 + 7111910*ep^5*mtt^2*mWW^5*s^7*t^8 + 2540256*ep^6*mtt^2*mWW^5*s^7*t^8 + 5936*mtt*mWW^6*s^7*t^8 + 36576*ep*mtt*mWW^6*s^7*t^8 - 110676*ep^2*mtt*mWW^6*s^7*t^8 - 1317330*ep^3*mtt*mWW^6*s^7*t^8 - 3469744*ep^4*mtt*mWW^6*s^7*t^8 - 3675842*ep^5*mtt*mWW^6*s^7*t^8 - 1383120*ep^6*mtt*mWW^6*s^7*t^8 + 3240*ep*mWW^7*s^7*t^8 + 39464*ep^2*mWW^7*s^7*t^8 + 178420*ep^3*mWW^7*s^7*t^8 + 366820*ep^4*mWW^7*s^7*t^8 + 347368*ep^5*mWW^7*s^7*t^8 + 122744*ep^6*mWW^7*s^7*t^8 + 2400*ep*mtt^6*s^8*t^8 + 18888*ep^2*mtt^6*s^8*t^8 + 47668*ep^3*mtt^6*s^8*t^8 + 43736*ep^4*mtt^6*s^8*t^8 + 4732*ep^5*mtt^6*s^8*t^8 - 7824*ep^6*mtt^6*s^8*t^8 - 1392*mtt^5*mWW*s^8*t^8 - 3464*ep*mtt^5*mWW*s^8*t^8 + 4456*ep^2*mtt^5*mWW*s^8*t^8 - 100636*ep^3*mtt^5*mWW*s^8*t^8 - 460256*ep^4*mtt^5*mWW*s^8*t^8 - 619388*ep^5*mtt^5*mWW*s^8*t^8 - 266296*ep^6*mtt^5*mWW*s^8*t^8 + 2624*mtt^4*mWW^2*s^8*t^8 + 3192*ep*mtt^4*mWW^2*s^8*t^8 - 62856*ep^2*mtt^4*mWW^2*s^8*t^8 - 119828*ep^3*mtt^4*mWW^2*s^8*t^8 + 156008*ep^4*mtt^4*mWW^2*s^8*t^8 + 460516*ep^5*mtt^4*mWW^2*s^8*t^8 + 248248*ep^6*mtt^4*mWW^2*s^8*t^8 + 480*mtt^3*mWW^3*s^8*t^8 + 5664*ep*mtt^3*mWW^3*s^8*t^8 + 45800*ep^2*mtt^3*mWW^3*s^8*t^8 + 236392*ep^3*mtt^3*mWW^3*s^8*t^8 + 546136*ep^4*mtt^3*mWW^3*s^8*t^8 + 546328*ep^5*mtt^3*mWW^3*s^8*t^8 + 193952*ep^6*mtt^3*mWW^3*s^8*t^8 - 3264*mtt^2*mWW^4*s^8*t^8 - 17120*ep*mtt^2*mWW^4*s^8*t^8 + 288*ep^2*mtt^2*mWW^4*s^8*t^8 + 85132*ep^3*mtt^2*mWW^4*s^8*t^8 + 31648*ep^4*mtt^2*mWW^4*s^8*t^8 - 192348*ep^5*mtt^2*mWW^4*s^8*t^8 - 166544*ep^6*mtt^2*mWW^4*s^8*t^8 + 1552*mtt*mWW^5*s^8*t^8 + 10472*ep*mtt*mWW^5*s^8*t^8 - 6320*ep^2*mtt*mWW^5*s^8*t^8 - 195052*ep^3*mtt*mWW^5*s^8*t^8 - 532152*ep^4*mtt*mWW^5*s^8*t^8 - 565404*ep^5*mtt*mWW^5*s^8*t^8 - 215080*ep^6*mtt*mWW^5*s^8*t^8 + 776*ep*mWW^6*s^8*t^8 + 8768*ep^2*mWW^6*s^8*t^8 + 36916*ep^3*mWW^6*s^8*t^8 + 72032*ep^4*mWW^6*s^8*t^8 + 66044*ep^5*mWW^6*s^8*t^8 + 23080*ep^6*mWW^6*s^8*t^8 - 272*ep*mtt^5*s^9*t^8 - 1968*ep^2*mtt^5*s^9*t^8 - 3988*ep^3*mtt^5*s^9*t^8 - 1072*ep^4*mtt^5*s^9*t^8 + 3860*ep^5*mtt^5*s^9*t^8 + 2640*ep^6*mtt^5*s^9*t^8 + 128*mtt^4*mWW*s^9*t^8 + 320*ep*mtt^4*mWW*s^9*t^8 + 536*ep^2*mtt^4*mWW*s^9*t^8 + 16868*ep^3*mtt^4*mWW*s^9*t^8 + 61784*ep^4*mtt^4*mWW*s^9*t^8 + 77132*ep^5*mtt^4*mWW*s^9*t^8 + 31872*ep^6*mtt^4*mWW*s^9*t^8 - 384*mtt^3*mWW^2*s^9*t^8 - 1056*ep*mtt^3*mWW^2*s^9*t^8 + 3648*ep^2*mtt^3*mWW^2*s^9*t^8 - 3016*ep^3*mtt^3*mWW^2*s^9*t^8 - 56480*ep^4*mtt^3*mWW^2*s^9*t^8 - 91288*ep^5*mtt^3*mWW^2*s^9*t^8 - 42144*ep^6*mtt^3*mWW^2*s^9*t^8 + 384*mtt^2*mWW^3*s^9*t^8 + 2176*ep*mtt^2*mWW^3*s^9*t^8 - 1904*ep^2*mtt^2*mWW^3*s^9*t^8 - 32888*ep^3*mtt^2*mWW^3*s^9*t^8 - 77328*ep^4*mtt^2*mWW^3*s^9*t^8 - 73288*ep^5*mtt^2*mWW^3*s^9*t^8 - 25152*ep^6*mtt^2*mWW^3*s^9*t^8 - 128*mtt*mWW^4*s^9*t^8 - 1104*ep*mtt*mWW^4*s^9*t^8 + 560*ep^2*mtt*mWW^4*s^9*t^8 + 27292*ep^3*mtt*mWW^4*s^9*t^8 + 82320*ep^4*mtt*mWW^4*s^9*t^8 + 92612*ep^5*mtt*mWW^4*s^9*t^8 + 36048*ep^6*mtt*mWW^4*s^9*t^8 - 64*ep*mWW^5*s^9*t^8 - 872*ep^2*mWW^5*s^9*t^8 - 4268*ep^3*mWW^5*s^9*t^8 - 9224*ep^4*mWW^5*s^9*t^8 - 9028*ep^5*mWW^5*s^9*t^8 - 3264*ep^6*mWW^5*s^9*t^8 + 800*ep*mtt^13*t^9 + 9296*ep^2*mtt^13*t^9 + 40320*ep^3*mtt^13*t^9 + 81128*ep^4*mtt^13*t^9 + 76280*ep^5*mtt^13*t^9 + 26976*ep^6*mtt^13*t^9 - 3968*ep*mtt^12*mWW*t^9 - 45862*ep^2*mtt^12*mWW*t^9 - 198922*ep^3*mtt^12*mWW*t^9 - 403082*ep^4*mtt^12*mWW*t^9 - 383230*ep^5*mtt^12*mWW*t^9 - 137176*ep^6*mtt^12*mWW*t^9 + 704*ep*mtt^11*mWW^2*t^9 + 6918*ep^2*mtt^11*mWW^2*t^9 + 30754*ep^3*mtt^11*mWW^2*t^9 + 80074*ep^4*mtt^11*mWW^2*t^9 + 102662*ep^5*mtt^11*mWW^2*t^9 + 47608*ep^6*mtt^11*mWW^2*t^9 + 32992*ep*mtt^10*mWW^3*t^9 + 383490*ep^2*mtt^10*mWW^3*t^9 + 1652586*ep^3*mtt^10*mWW^3*t^9 + 3273382*ep^4*mtt^10*mWW^3*t^9 + 3008246*ep^5*mtt^10*mWW^3*t^9 + 1034744*ep^6*mtt^10*mWW^3*t^9 - 90576*ep*mtt^9*mWW^4*t^9 - 1043806*ep^2*mtt^9*mWW^4*t^9 - 4495026*ep^3*mtt^9*mWW^4*t^9 - 8996794*ep^4*mtt^9*mWW^4*t^9 - 8425678*ep^5*mtt^9*mWW^4*t^9 - 2971160*ep^6*mtt^9*mWW^4*t^9 + 110144*ep*mtt^8*mWW^5*t^9 + 1265510*ep^2*mtt^8*mWW^5*t^9 + 5482222*ep^3*mtt^8*mWW^5*t^9 + 11177298*ep^4*mtt^8*mWW^5*t^9 + 10776658*ep^5*mtt^8*mWW^5*t^9 + 3948968*ep^6*mtt^8*mWW^5*t^9 - 64688*ep*mtt^7*mWW^6*t^9 - 758346*ep^2*mtt^7*mWW^6*t^9 - 3422382*ep^3*mtt^7*mWW^6*t^9 - 7451294*ep^4*mtt^7*mWW^6*t^9 - 7808530*ep^5*mtt^7*mWW^6*t^9 - 3149800*ep^6*mtt^7*mWW^6*t^9 + 12576*ep*mtt^6*mWW^7*t^9 + 189662*ep^2*mtt^6*mWW^7*t^9 + 1116486*ep^3*mtt^6*mWW^7*t^9 + 3133706*ep^4*mtt^6*mWW^7*t^9 + 4084778*ep^5*mtt^6*mWW^7*t^9 + 1979272*ep^6*mtt^6*mWW^7*t^9 + 1328*ep*mtt^5*mWW^8*t^9 - 39130*ep^2*mtt^5*mWW^8*t^9 - 470966*ep^3*mtt^5*mWW^8*t^9 - 1731942*ep^4*mtt^5*mWW^8*t^9 - 2572226*ep^5*mtt^5*mWW^8*t^9 - 1342504*ep^6*mtt^5*mWW^8*t^9 + 2816*ep*mtt^4*mWW^9*t^9 + 65896*ep^2*mtt^4*mWW^9*t^9 + 454356*ep^3*mtt^4*mWW^9*t^9 + 1319024*ep^4*mtt^4*mWW^9*t^9 + 1705908*ep^5*mtt^4*mWW^9*t^9 + 812240*ep^6*mtt^4*mWW^9*t^9 - 2704*ep*mtt^3*mWW^10*t^9 - 41556*ep^2*mtt^3*mWW^10*t^9 - 229772*ep^3*mtt^3*mWW^10*t^9 - 576116*ep^4*mtt^3*mWW^10*t^9 - 668508*ep^5*mtt^3*mWW^10*t^9 - 292144*ep^6*mtt^3*mWW^10*t^9 + 576*ep*mtt^2*mWW^11*t^9 + 7928*ep^2*mtt^2*mWW^11*t^9 + 40344*ep^3*mtt^2*mWW^11*t^9 + 94616*ep^4*mtt^2*mWW^11*t^9 + 103640*ep^5*mtt^2*mWW^11*t^9 + 42976*ep^6*mtt^2*mWW^11*t^9 - 3776*ep*mtt^12*s*t^9 - 45592*ep^2*mtt^12*s*t^9 - 204132*ep^3*mtt^12*s*t^9 - 420032*ep^4*mtt^12*s*t^9 - 401092*ep^5*mtt^12*s*t^9 - 143376*ep^6*mtt^12*s*t^9 - 800*mtt^11*mWW*s*t^9 + 10592*ep*mtt^11*mWW*s*t^9 + 197788*ep^2*mtt^11*mWW*s*t^9 + 982240*ep^3*mtt^11*mWW*s*t^9 + 2121776*ep^4*mtt^11*mWW*s*t^9 + 2089948*ep^5*mtt^11*mWW*s*t^9 + 764016*ep^6*mtt^11*mWW*s*t^9 + 3168*mtt^10*mWW^2*s*t^9 + 19546*ep*mtt^10*mWW^2*s*t^9 - 35693*ep^2*mtt^10*mWW^2*s*t^9 - 535923*ep^3*mtt^10*mWW^2*s*t^9 - 1529227*ep^4*mtt^10*mWW^2*s*t^9 - 1767339*ep^5*mtt^10*mWW^2*s*t^9 - 724412*ep^6*mtt^10*mWW^2*s*t^9 + 2464*mtt^9*mWW^3*s*t^9 - 82972*ep*mtt^9*mWW^3*s*t^9 - 1231743*ep^2*mtt^9*mWW^3*s*t^9 - 5776001*ep^3*mtt^9*mWW^3*s*t^9 - 11857825*ep^4*mtt^9*mWW^3*s*t^9 - 11028927*ep^5*mtt^9*mWW^3*s*t^9 - 3784236*ep^6*mtt^9*mWW^3*s*t^9 - 30528*mtt^8*mWW^4*s*t^9 + 32242*ep*mtt^8*mWW^4*s*t^9 + 3021043*ep^2*mtt^8*mWW^4*s*t^9 + 16844367*ep^3*mtt^8*mWW^4*s*t^9 + 37204713*ep^4*mtt^8*mWW^4*s*t^9 + 36403511*ep^5*mtt^8*mWW^4*s*t^9 + 13049612*ep^6*mtt^8*mWW^4*s*t^9 + 60048*mtt^7*mWW^5*s*t^9 + 132584*ep*mtt^7*mWW^5*s*t^9 - 3451953*ep^2*mtt^7*mWW^5*s*t^9 - 21764443*ep^3*mtt^7*mWW^5*s*t^9 - 50225611*ep^4*mtt^7*mWW^5*s*t^9 - 50739341*ep^5*mtt^7*mWW^5*s*t^9 - 18762564*ep^6*mtt^7*mWW^5*s*t^9 - 50096*mtt^6*mWW^6*s*t^9 - 158846*ep*mtt^6*mWW^6*s*t^9 + 2192685*ep^2*mtt^6*mWW^6*s*t^9 + 15001129*ep^3*mtt^6*mWW^6*s*t^9 + 36305191*ep^4*mtt^6*mWW^6*s*t^9 + 38723629*ep^5*mtt^6*mWW^6*s*t^9 + 15291268*ep^6*mtt^6*mWW^6*s*t^9 + 14592*mtt^5*mWW^7*s*t^9 + 43716*ep*mtt^5*mWW^7*s*t^9 - 699191*ep^2*mtt^5*mWW^7*s*t^9 - 5206401*ep^3*mtt^5*mWW^7*s*t^9 - 14691469*ep^4*mtt^5*mWW^7*s*t^9 - 18660435*ep^5*mtt^5*mWW^7*s*t^9 - 8798652*ep^6*mtt^5*mWW^7*s*t^9 + 2016*mtt^4*mWW^8*s*t^9 - 9122*ep*mtt^4*mWW^8*s*t^9 - 51699*ep^2*mtt^4*mWW^8*s*t^9 + 897413*ep^3*mtt^4*mWW^8*s*t^9 + 5388583*ep^4*mtt^4*mWW^8*s*t^9 + 9687653*ep^5*mtt^4*mWW^8*s*t^9 + 5604196*ep^6*mtt^4*mWW^8*s*t^9 + 688*mtt^3*mWW^9*s*t^9 + 37424*ep*mtt^3*mWW^9*s*t^9 + 129745*ep^2*mtt^3*mWW^9*s*t^9 - 742985*ep^3*mtt^3*mWW^9*s*t^9 - 4432465*ep^4*mtt^3*mWW^9*s*t^9 - 7429155*ep^5*mtt^3*mWW^9*s*t^9 - 4058812*ep^6*mtt^3*mWW^9*s*t^9 - 2128*mtt^2*mWW^10*s*t^9 - 24972*ep*mtt^2*mWW^10*s*t^9 + 4068*ep^2*mtt^2*mWW^10*s*t^9 + 804662*ep^3*mtt^2*mWW^10*s*t^9 + 3029936*ep^4*mtt^2*mWW^10*s*t^9 + 4235874*ep^5*mtt^2*mWW^10*s*t^9 + 2066440*ep^6*mtt^2*mWW^10*s*t^9 + 576*mtt*mWW^11*s*t^9 + 2720*ep*mtt*mWW^11*s*t^9 - 41350*ep^2*mtt*mWW^11*s*t^9 - 360442*ep^3*mtt*mWW^11*s*t^9 - 1035494*ep^4*mtt*mWW^11*s*t^9 - 1269786*ep^5*mtt*mWW^11*s*t^9 - 567944*ep^6*mtt*mWW^11*s*t^9 + 864*ep*mWW^12*s*t^9 + 11892*ep^2*mWW^12*s*t^9 + 60516*ep^3*mWW^12*s*t^9 + 141924*ep^4*mWW^12*s*t^9 + 155460*ep^5*mWW^12*s*t^9 + 64464*ep^6*mWW^12*s*t^9 + 4512*ep*mtt^11*s^2*t^9 + 69088*ep^2*mtt^11*s^2*t^9 + 362056*ep^3*mtt^11*s^2*t^9 + 820544*ep^4*mtt^11*s^2*t^9 + 833432*ep^5*mtt^11*s^2*t^9 + 310368*ep^6*mtt^11*s^2*t^9 + 5664*mtt^10*mWW*s^2*t^9 + 19064*ep*mtt^10*mWW*s^2*t^9 - 268530*ep^2*mtt^10*mWW*s^2*t^9 - 1879556*ep^3*mtt^10*mWW*s^2*t^9 - 4505942*ep^4*mtt^10*mWW*s^2*t^9 - 4653548*ep^5*mtt^10*mWW*s^2*t^9 - 1745232*ep^6*mtt^10*mWW*s^2*t^9 - 20992*mtt^9*mWW^2*s^2*t^9 - 112814*ep*mtt^9*mWW^2*s^2*t^9 + 200427*ep^2*mtt^9*mWW^2*s^2*t^9 + 2399007*ep^3*mtt^9*mWW^2*s^2*t^9 + 5930753*ep^4*mtt^9*mWW^2*s^2*t^9 + 6128039*ep^5*mtt^9*mWW^2*s^2*t^9 + 2308940*ep^6*mtt^9*mWW^2*s^2*t^9 - 9564*mtt^8*mWW^3*s^2*t^9 - 59238*ep*mtt^8*mWW^3*s^2*t^9 + 664607*ep^2*mtt^8*mWW^3*s^2*t^9 + 5873137*ep^3*mtt^8*mWW^3*s^2*t^9 + 15078309*ep^4*mtt^8*mWW^3*s^2*t^9 + 15678593*ep^5*mtt^8*mWW^3*s^2*t^9 + 5717236*ep^6*mtt^8*mWW^3*s^2*t^9 + 148184*mtt^7*mWW^4*s^2*t^9 + 874792*ep*mtt^7*mWW^4*s^2*t^9 - 2079153*ep^2*mtt^7*mWW^4*s^2*t^9 - 25074801*ep^3*mtt^7*mWW^4*s^2*t^9 - 63946347*ep^4*mtt^7*mWW^4*s^2*t^9 - 65889863*ep^5*mtt^7*mWW^4*s^2*t^9 - 24116652*ep^6*mtt^7*mWW^4*s^2*t^9 - 268676*mtt^6*mWW^5*s^2*t^9 - 1520990*ep*mtt^6*mWW^5*s^2*t^9 + 3288605*ep^2*mtt^6*mWW^5*s^2*t^9 + 39187799*ep^3*mtt^6*mWW^5*s^2*t^9 + 98611499*ep^4*mtt^6*mWW^5*s^2*t^9 + 101561383*ep^5*mtt^6*mWW^5*s^2*t^9 + 37600940*ep^6*mtt^6*mWW^5*s^2*t^9 + 201824*mtt^5*mWW^6*s^2*t^9 + 1041140*ep*mtt^5*mWW^6*s^2*t^9 - 3306491*ep^2*mtt^5*mWW^6*s^2*t^9 - 32388719*ep^3*mtt^5*mWW^6*s^2*t^9 - 81083377*ep^4*mtt^5*mWW^6*s^2*t^9 - 85964405*ep^5*mtt^5*mWW^6*s^2*t^9 - 33483652*ep^6*mtt^5*mWW^6*s^2*t^9 - 49700*mtt^4*mWW^7*s^2*t^9 - 202730*ep*mtt^4*mWW^7*s^2*t^9 + 1713935*ep^2*mtt^4*mWW^7*s^2*t^9 + 13800869*ep^3*mtt^4*mWW^7*s^2*t^9 + 37584297*ep^4*mtt^4*mWW^7*s^2*t^9 + 45301101*ep^5*mtt^4*mWW^7*s^2*t^9 + 20319588*ep^6*mtt^4*mWW^7*s^2*t^9 - 13128*mtt^3*mWW^8*s^2*t^9 - 37432*ep*mtt^3*mWW^8*s^2*t^9 - 23027*ep^2*mtt^3*mWW^8*s^2*t^9 - 2047587*ep^3*mtt^3*mWW^8*s^2*t^9 - 10842897*ep^4*mtt^3*mWW^8*s^2*t^9 - 18525141*ep^5*mtt^3*mWW^8*s^2*t^9 - 10322948*ep^6*mtt^3*mWW^8*s^2*t^9 + 6244*mtt^2*mWW^9*s^2*t^9 - 24578*ep*mtt^2*mWW^9*s^2*t^9 - 356839*ep^2*mtt^2*mWW^9*s^2*t^9 - 166575*ep^3*mtt^2*mWW^9*s^2*t^9 + 3495191*ep^4*mtt^2*mWW^9*s^2*t^9 + 7640137*ep^5*mtt^2*mWW^9*s^2*t^9 + 4584180*ep^6*mtt^2*mWW^9*s^2*t^9 + 144*mtt*mWW^10*s^2*t^9 + 18026*ep*mtt*mWW^10*s^2*t^9 + 86548*ep^2*mtt*mWW^10*s^2*t^9 - 150372*ep^3*mtt*mWW^10*s^2*t^9 - 1396372*ep^4*mtt*mWW^10*s^2*t^9 - 2439854*ep^5*mtt*mWW^10*s^2*t^9 - 1328760*ep^6*mtt*mWW^10*s^2*t^9 + 248*ep*mWW^11*s^2*t^9 + 10830*ep^2*mWW^11*s^2*t^9 + 84742*ep^3*mWW^11*s^2*t^9 + 254342*ep^4*mWW^11*s^2*t^9 + 330126*ep^5*mWW^11*s^2*t^9 + 155992*ep^6*mWW^11*s^2*t^9 + 7616*ep*mtt^10*s^3*t^9 + 23128*ep^2*mtt^10*s^3*t^9 - 145292*ep^3*mtt^10*s^3*t^9 - 656936*ep^4*mtt^10*s^3*t^9 - 864724*ep^5*mtt^10*s^3*t^9 - 368592*ep^6*mtt^10*s^3*t^9 - 16896*mtt^9*mWW*s^3*t^9 - 119440*ep*mtt^9*mWW*s^3*t^9 - 34988*ep^2*mtt^9*mWW*s^3*t^9 + 1554598*ep^3*mtt^9*mWW*s^3*t^9 + 4627992*ep^4*mtt^9*mWW*s^3*t^9 + 5127894*ep^5*mtt^9*mWW*s^3*t^9 + 1986944*ep^6*mtt^9*mWW*s^3*t^9 + 58256*mtt^8*mWW^2*s^3*t^9 + 266264*ep*mtt^8*mWW^2*s^3*t^9 - 604660*ep^2*mtt^8*mWW^2*s^3*t^9 - 4878484*ep^3*mtt^8*mWW^2*s^3*t^9 - 9599760*ep^4*mtt^8*mWW^2*s^3*t^9 - 8059624*ep^5*mtt^8*mWW^2*s^3*t^9 - 2530240*ep^6*mtt^8*mWW^2*s^3*t^9 + 9300*mtt^7*mWW^3*s^3*t^9 + 381174*ep*mtt^7*mWW^3*s^3*t^9 + 2032076*ep^2*mtt^7*mWW^3*s^3*t^9 + 1849288*ep^3*mtt^7*mWW^3*s^3*t^9 - 5513196*ep^4*mtt^7*mWW^3*s^3*t^9 - 10780058*ep^5*mtt^7*mWW^3*s^3*t^9 - 5033040*ep^6*mtt^7*mWW^3*s^3*t^9 - 284736*mtt^6*mWW^4*s^3*t^9 - 2081700*ep*mtt^6*mWW^4*s^3*t^9 - 1815703*ep^2*mtt^6*mWW^4*s^3*t^9 + 18710931*ep^3*mtt^6*mWW^4*s^3*t^9 + 57922395*ep^4*mtt^6*mWW^4*s^3*t^9 + 62521257*ep^5*mtt^6*mWW^4*s^3*t^9 + 23249236*ep^6*mtt^6*mWW^4*s^3*t^9 + 472180*mtt^5*mWW^5*s^3*t^9 + 2907190*ep*mtt^5*mWW^5*s^3*t^9 - 1251583*ep^2*mtt^5*mWW^5*s^3*t^9 - 42183137*ep^3*mtt^5*mWW^5*s^3*t^9 - 108861717*ep^4*mtt^5*mWW^5*s^3*t^9 - 110538513*ep^5*mtt^5*mWW^5*s^3*t^9 - 40223020*ep^6*mtt^5*mWW^5*s^3*t^9 - 315488*mtt^4*mWW^6*s^3*t^9 - 1726486*ep*mtt^4*mWW^6*s^3*t^9 + 3431710*ep^2*mtt^4*mWW^6*s^3*t^9 + 40369968*ep^3*mtt^4*mWW^6*s^3*t^9 + 100522010*ep^4*mtt^4*mWW^6*s^3*t^9 + 104360070*ep^5*mtt^4*mWW^6*s^3*t^9 + 39741688*ep^6*mtt^4*mWW^6*s^3*t^9 + 70956*mtt^3*mWW^7*s^3*t^9 + 316794*ep*mtt^3*mWW^7*s^3*t^9 - 2239030*ep^2*mtt^3*mWW^7*s^3*t^9 - 18568642*ep^3*mtt^3*mWW^7*s^3*t^9 - 48773826*ep^4*mtt^3*mWW^7*s^3*t^9 - 55725868*ep^5*mtt^3*mWW^7*s^3*t^9 - 23594248*ep^6*mtt^3*mWW^7*s^3*t^9 + 11088*mtt^2*mWW^8*s^3*t^9 + 56520*ep*mtt^2*mWW^8*s^3*t^9 + 331817*ep^2*mtt^2*mWW^8*s^3*t^9 + 2980767*ep^3*mtt^2*mWW^8*s^3*t^9 + 10813035*ep^4*mtt^2*mWW^8*s^3*t^9 + 15756625*ep^5*mtt^2*mWW^8*s^3*t^9 + 7992884*ep^6*mtt^2*mWW^8*s^3*t^9 - 4660*mtt*mWW^9*s^3*t^9 - 2758*ep*mtt*mWW^9*s^3*t^9 + 175109*ep^2*mtt*mWW^9*s^3*t^9 + 459013*ep^3*mtt*mWW^9*s^3*t^9 - 310533*ep^4*mtt*mWW^9*s^3*t^9 - 1777311*ep^5*mtt*mWW^9*s^3*t^9 - 1273468*ep^6*mtt*mWW^9*s^3*t^9 - 5174*ep*mWW^10*s^3*t^9 - 47876*ep^2*mWW^10*s^3*t^9 - 149010*ep^3*mWW^10*s^3*t^9 - 169464*ep^4*mWW^10*s^3*t^9 - 19748*ep^5*mWW^10*s^3*t^9 + 51856*ep^6*mWW^10*s^3*t^9 - 29792*ep*mtt^9*s^4*t^9 - 207760*ep^2*mtt^9*s^4*t^9 - 380352*ep^3*mtt^9*s^4*t^9 + 9856*ep^4*mtt^9*s^4*t^9 + 536144*ep^5*mtt^9*s^4*t^9 + 323904*ep^6*mtt^9*s^4*t^9 + 27520*mtt^8*mWW*s^4*t^9 + 218384*ep*mtt^8*mWW*s^4*t^9 + 488854*ep^2*mtt^8*mWW*s^4*t^9 - 56722*ep^3*mtt^8*mWW*s^4*t^9 - 1669814*ep^4*mtt^8*mWW*s^4*t^9 - 2245510*ep^5*mtt^8*mWW*s^4*t^9 - 930408*ep^6*mtt^8*mWW*s^4*t^9 - 88240*mtt^7*mWW^2*s^4*t^9 - 359544*ep*mtt^7*mWW^2*s^4*t^9 + 901770*ep^2*mtt^7*mWW^2*s^4*t^9 + 5255372*ep^3*mtt^7*mWW^2*s^4*t^9 + 6990134*ep^4*mtt^7*mWW^2*s^4*t^9 + 2762452*ep^5*mtt^7*mWW^2*s^4*t^9 - 143944*ep^6*mtt^7*mWW^2*s^4*t^9 + 11372*mtt^6*mWW^3*s^4*t^9 - 433878*ep*mtt^6*mWW^3*s^4*t^9 - 3646110*ep^2*mtt^6*mWW^3*s^4*t^9 - 8384410*ep^3*mtt^6*mWW^3*s^4*t^9 - 5200826*ep^4*mtt^6*mWW^3*s^4*t^9 + 3115340*ep^5*mtt^6*mWW^3*s^4*t^9 + 3119368*ep^6*mtt^6*mWW^3*s^4*t^9 + 270376*mtt^5*mWW^4*s^4*t^9 + 2036396*ep*mtt^5*mWW^4*s^4*t^9 + 3392751*ep^2*mtt^5*mWW^4*s^4*t^9 - 6751563*ep^3*mtt^5*mWW^4*s^4*t^9 - 27515043*ep^4*mtt^5*mWW^4*s^4*t^9 - 30299497*ep^5*mtt^5*mWW^4*s^4*t^9 - 11128476*ep^6*mtt^5*mWW^4*s^4*t^9 - 409016*mtt^4*mWW^5*s^4*t^9 - 2509724*ep*mtt^4*mWW^5*s^4*t^9 + 182567*ep^2*mtt^4*mWW^5*s^4*t^9 + 28562217*ep^3*mtt^4*mWW^5*s^4*t^9 + 71695417*ep^4*mtt^4*mWW^5*s^4*t^9 + 69567295*ep^5*mtt^4*mWW^5*s^4*t^9 + 24123412*ep^6*mtt^4*mWW^5*s^4*t^9 + 236752*mtt^3*mWW^6*s^4*t^9 + 1321216*ep*mtt^3*mWW^6*s^4*t^9 - 2261492*ep^2*mtt^3*mWW^6*s^4*t^9 - 28562330*ep^3*mtt^3*mWW^6*s^4*t^9 - 70396420*ep^4*mtt^3*mWW^6*s^4*t^9 - 71454670*ep^5*mtt^3*mWW^6*s^4*t^9 - 26413632*ep^6*mtt^3*mWW^6*s^4*t^9 - 48020*mtt^2*mWW^7*s^4*t^9 - 219678*ep*mtt^2*mWW^7*s^4*t^9 + 1488676*ep^2*mtt^2*mWW^7*s^4*t^9 + 12288088*ep^3*mtt^2*mWW^7*s^4*t^9 + 31100692*ep^4*mtt^2*mWW^7*s^4*t^9 + 33764506*ep^5*mtt^2*mWW^7*s^4*t^9 + 13490480*ep^6*mtt^2*mWW^7*s^4*t^9 - 744*mtt*mWW^8*s^4*t^9 - 22020*ep*mtt*mWW^8*s^4*t^9 - 332325*ep^2*mtt*mWW^8*s^4*t^9 - 1982327*ep^3*mtt*mWW^8*s^4*t^9 - 5127103*ep^4*mtt*mWW^8*s^4*t^9 - 5942253*ep^5*mtt*mWW^8*s^4*t^9 - 2545948*ep^6*mtt*mWW^8*s^4*t^9 - 1360*ep*mWW^9*s^4*t^9 - 6931*ep^2*mWW^9*s^4*t^9 + 12027*ep^3*mWW^9*s^4*t^9 + 113107*ep^4*mWW^9*s^4*t^9 + 196193*ep^5*mWW^9*s^4*t^9 + 105244*ep^6*mWW^9*s^4*t^9 + 40320*ep*mtt^8*s^5*t^9 + 293944*ep^2*mtt^8*s^5*t^9 + 618100*ep^3*mtt^8*s^5*t^9 + 265832*ep^4*mtt^8*s^5*t^9 - 414820*ep^5*mtt^8*s^5*t^9 - 316176*ep^6*mtt^8*s^5*t^9 - 26400*mtt^7*mWW*s^5*t^9 - 209248*ep*mtt^7*mWW*s^5*t^9 - 590652*ep^2*mtt^7*mWW*s^5*t^9 - 964324*ep^3*mtt^7*mWW*s^5*t^9 - 1154352*ep^4*mtt^7*mWW*s^5*t^9 - 889336*ep^5*mtt^7*mWW*s^5*t^9 - 291504*ep^6*mtt^7*mWW*s^5*t^9 + 79312*mtt^6*mWW^2*s^5*t^9 + 309310*ep*mtt^6*mWW^2*s^5*t^9 - 692335*ep^2*mtt^6*mWW^2*s^5*t^9 - 3101167*ep^3*mtt^6*mWW^2*s^5*t^9 - 1344185*ep^4*mtt^6*mWW^2*s^5*t^9 + 3304661*ep^5*mtt^6*mWW^2*s^5*t^9 + 2470732*ep^6*mtt^6*mWW^2*s^5*t^9 - 32772*mtt^5*mWW^3*s^5*t^9 + 147358*ep*mtt^5*mWW^3*s^5*t^9 + 2506795*ep^2*mtt^5*mWW^3*s^5*t^9 + 7309141*ep^3*mtt^5*mWW^3*s^5*t^9 + 7183693*ep^4*mtt^5*mWW^3*s^5*t^9 + 970285*ep^5*mtt^5*mWW^3*s^5*t^9 - 1242596*ep^6*mtt^5*mWW^3*s^5*t^9 - 125600*mtt^4*mWW^4*s^5*t^9 - 936770*ep*mtt^4*mWW^4*s^5*t^9 - 1900530*ep^2*mtt^4*mWW^4*s^5*t^9 - 27006*ep^3*mtt^4*mWW^4*s^5*t^9 + 3696458*ep^4*mtt^4*mWW^4*s^5*t^9 + 3566864*ep^5*mtt^4*mWW^4*s^5*t^9 + 884232*ep^6*mtt^4*mWW^4*s^5*t^9 + 176312*mtt^3*mWW^5*s^5*t^9 + 1064128*ep*mtt^3*mWW^5*s^5*t^9 - 46038*ep^2*mtt^3*mWW^5*s^5*t^9 - 11123278*ep^3*mtt^3*mWW^5*s^5*t^9 - 26507158*ep^4*mtt^3*mWW^5*s^5*t^9 - 23978734*ep^5*mtt^3*mWW^5*s^5*t^9 - 7566248*ep^6*mtt^3*mWW^5*s^5*t^9 - 82896*mtt^2*mWW^6*s^5*t^9 - 470770*ep*mtt^2*mWW^6*s^5*t^9 + 813069*ep^2*mtt^2*mWW^6*s^5*t^9 + 10465361*ep^3*mtt^2*mWW^6*s^5*t^9 + 25808187*ep^4*mtt^2*mWW^6*s^5*t^9 + 25931477*ep^5*mtt^2*mWW^6*s^5*t^9 + 9405420*ep^6*mtt^2*mWW^6*s^5*t^9 + 12044*mtt*mWW^7*s^5*t^9 + 45890*ep*mtt*mWW^7*s^5*t^9 - 493129*ep^2*mtt*mWW^7*s^5*t^9 - 3608339*ep^3*mtt*mWW^7*s^5*t^9 - 8661047*ep^4*mtt*mWW^7*s^5*t^9 - 8910999*ep^5*mtt*mWW^7*s^5*t^9 - 3351044*ep^6*mtt*mWW^7*s^5*t^9 + 8246*ep*mWW^8*s^5*t^9 + 97356*ep^2*mWW^8*s^5*t^9 + 429976*ep^3*mWW^8*s^5*t^9 + 878460*ep^4*mWW^8*s^5*t^9 + 838394*ep^5*mWW^8*s^5*t^9 + 302096*ep^6*mWW^8*s^5*t^9 - 29344*ep*mtt^7*s^6*t^9 - 206528*ep^2*mtt^7*s^6*t^9 - 390488*ep^3*mtt^7*s^6*t^9 - 35168*ep^4*mtt^7*s^6*t^9 + 475832*ep^5*mtt^7*s^6*t^9 + 297696*ep^6*mtt^7*s^6*t^9 + 14880*mtt^6*mWW*s^6*t^9 + 114872*ep*mtt^6*mWW*s^6*t^9 + 348658*ep^2*mtt^6*mWW*s^6*t^9 + 821024*ep^3*mtt^6*mWW*s^6*t^9 + 1503110*ep^4*mtt^6*mWW*s^6*t^9 + 1482976*ep^5*mtt^6*mWW*s^6*t^9 + 552224*ep^6*mtt^6*mWW*s^6*t^9 - 42704*mtt^5*mWW^2*s^6*t^9 - 171338*ep*mtt^5*mWW^2*s^6*t^9 + 261981*ep^2*mtt^5*mWW^2*s^6*t^9 + 963427*ep^3*mtt^5*mWW^2*s^6*t^9 - 1000377*ep^4*mtt^5*mWW^2*s^6*t^9 - 3572545*ep^5*mtt^5*mWW^2*s^6*t^9 - 2000028*ep^6*mtt^5*mWW^2*s^6*t^9 + 28992*mtt^4*mWW^3*s^6*t^9 + 55188*ep*mtt^4*mWW^3*s^6*t^9 - 826107*ep^2*mtt^4*mWW^3*s^6*t^9 - 3268417*ep^3*mtt^4*mWW^3*s^6*t^9 - 4170409*ep^4*mtt^4*mWW^3*s^6*t^9 - 1722939*ep^5*mtt^4*mWW^3*s^6*t^9 + 41100*ep^6*mtt^4*mWW^3*s^6*t^9 + 20448*mtt^3*mWW^4*s^6*t^9 + 154320*ep*mtt^3*mWW^4*s^6*t^9 + 477574*ep^2*mtt^3*mWW^4*s^6*t^9 + 1347114*ep^3*mtt^3*mWW^4*s^6*t^9 + 3159522*ep^4*mtt^3*mWW^4*s^6*t^9 + 3865654*ep^5*mtt^3*mWW^4*s^6*t^9 + 1756488*ep^6*mtt^3*mWW^4*s^6*t^9 - 31456*mtt^2*mWW^5*s^6*t^9 - 186708*ep*mtt^2*mWW^5*s^6*t^9 - 128*ep^2*mtt^2*mWW^5*s^6*t^9 + 1758506*ep^3*mtt^2*mWW^5*s^6*t^9 + 3877168*ep^4*mtt^2*mWW^5*s^6*t^9 + 3079698*ep^5*mtt^2*mWW^5*s^6*t^9 + 772216*ep^6*mtt^2*mWW^5*s^6*t^9 + 9840*mtt*mWW^6*s^6*t^9 + 55594*ep*mtt*mWW^6*s^6*t^9 - 128099*ep^2*mtt*mWW^6*s^6*t^9 - 1482325*ep^3*mtt*mWW^6*s^6*t^9 - 3666889*ep^4*mtt*mWW^6*s^6*t^9 - 3705949*ep^5*mtt*mWW^6*s^6*t^9 - 1352908*ep^6*mtt*mWW^6*s^6*t^9 + 5624*ep*mWW^7*s^6*t^9 + 62153*ep^2*mWW^7*s^6*t^9 + 256663*ep^3*mWW^7*s^6*t^9 + 493043*ep^4*mWW^7*s^6*t^9 + 444921*ep^5*mWW^7*s^6*t^9 + 152348*ep^6*mWW^7*s^6*t^9 + 11968*ep*mtt^6*s^7*t^9 + 77672*ep^2*mtt^6*s^7*t^9 + 106764*ep^3*mtt^6*s^7*t^9 - 125144*ep^4*mtt^6*s^7*t^9 - 346732*ep^5*mtt^6*s^7*t^9 - 180528*ep^6*mtt^6*s^7*t^9 - 4544*mtt^5*mWW*s^7*t^9 - 35440*ep*mtt^5*mWW*s^7*t^9 - 113684*ep^2*mtt^5*mWW*s^7*t^9 - 299730*ep^3*mtt^5*mWW*s^7*t^9 - 578952*ep^4*mtt^5*mWW*s^7*t^9 - 573978*ep^5*mtt^5*mWW*s^7*t^9 - 211968*ep^6*mtt^5*mWW*s^7*t^9 + 12928*mtt^4*mWW^2*s^7*t^9 + 56096*ep*mtt^4*mWW^2*s^7*t^9 - 38344*ep^2*mtt^4*mWW^2*s^7*t^9 - 140186*ep^3*mtt^4*mWW^2*s^7*t^9 + 551180*ep^4*mtt^4*mWW^2*s^7*t^9 + 1260350*ep^5*mtt^4*mWW^2*s^7*t^9 + 650640*ep^6*mtt^4*mWW^2*s^7*t^9 - 11520*mtt^3*mWW^3*s^7*t^9 - 50448*ep*mtt^3*mWW^3*s^7*t^9 + 122656*ep^2*mtt^3*mWW^3*s^7*t^9 + 871396*ep^3*mtt^3*mWW^3*s^7*t^9 + 1500216*ep^4*mtt^3*mWW^3*s^7*t^9 + 1030564*ep^5*mtt^3*mWW^3*s^7*t^9 + 238144*ep^6*mtt^3*mWW^3*s^7*t^9 + 2432*mtt^2*mWW^4*s^7*t^9 + 15488*ep*mtt^2*mWW^4*s^7*t^9 - 56272*ep^2*mtt^2*mWW^4*s^7*t^9 - 655168*ep^3*mtt^2*mWW^4*s^7*t^9 - 1810712*ep^4*mtt^2*mWW^4*s^7*t^9 - 2052888*ep^5*mtt^2*mWW^4*s^7*t^9 - 841552*ep^6*mtt^2*mWW^4*s^7*t^9 + 704*mtt*mWW^5*s^7*t^9 + 3584*ep*mtt*mWW^5*s^7*t^9 + 14964*ep^2*mtt*mWW^5*s^7*t^9 + 112366*ep^3*mtt*mWW^5*s^7*t^9 + 345328*ep^4*mtt*mWW^5*s^7*t^9 + 414166*ep^5*mtt*mWW^5*s^7*t^9 + 167104*ep^6*mtt*mWW^5*s^7*t^9 + 288*ep*mWW^6*s^7*t^9 + 1520*ep^2*mWW^6*s^7*t^9 - 626*ep^3*mWW^6*s^7*t^9 - 12220*ep^4*mWW^6*s^7*t^9 - 18714*ep^5*mWW^6*s^7*t^9 - 8208*ep^6*mWW^6*s^7*t^9 - 2496*ep*mtt^5*s^8*t^9 - 14048*ep^2*mtt^5*s^8*t^9 - 5168*ep^3*mtt^5*s^8*t^9 + 71096*ep^4*mtt^5*s^8*t^9 + 121064*ep^5*mtt^5*s^8*t^9 + 56352*ep^6*mtt^5*s^8*t^9 + 576*mtt^4*mWW*s^8*t^9 + 5504*ep*mtt^4*mWW*s^8*t^9 + 19824*ep^2*mtt^4*mWW*s^8*t^9 + 38976*ep^3*mtt^4*mWW*s^8*t^9 + 42224*ep^4*mtt^4*mWW*s^8*t^9 + 20880*ep^5*mtt^4*mWW*s^8*t^9 + 2736*ep^6*mtt^4*mWW*s^8*t^9 - 1728*mtt^3*mWW^2*s^8*t^9 - 8288*ep*mtt^3*mWW^2*s^8*t^9 - 512*ep^2*mtt^3*mWW^2*s^8*t^9 + 6352*ep^3*mtt^3*mWW^2*s^8*t^9 - 78720*ep^4*mtt^3*mWW^2*s^8*t^9 - 157744*ep^5*mtt^3*mWW^2*s^8*t^9 - 78720*ep^6*mtt^3*mWW^2*s^8*t^9 + 1728*mtt^2*mWW^3*s^8*t^9 + 9760*ep*mtt^2*mWW^3*s^8*t^9 - 5792*ep^2*mtt^2*mWW^3*s^8*t^9 - 125008*ep^3*mtt^2*mWW^3*s^8*t^9 - 286672*ep^4*mtt^2*mWW^3*s^8*t^9 - 262752*ep^5*mtt^2*mWW^3*s^8*t^9 - 87264*ep^6*mtt^2*mWW^3*s^8*t^9 - 576*mtt*mWW^4*s^8*t^9 - 4192*ep*mtt*mWW^4*s^8*t^9 + 4064*ep^2*mtt*mWW^4*s^8*t^9 + 100896*ep^3*mtt*mWW^4*s^8*t^9 + 285128*ep^4*mtt*mWW^4*s^8*t^9 + 309896*ep^5*mtt*mWW^4*s^8*t^9 + 117984*ep^6*mtt*mWW^4*s^8*t^9 - 288*ep*mWW^5*s^8*t^9 - 3536*ep^2*mWW^5*s^8*t^9 - 16048*ep^3*mWW^5*s^8*t^9 - 33056*ep^4*mWW^5*s^8*t^9 - 31344*ep^5*mWW^5*s^8*t^9 - 11088*ep^6*mWW^5*s^8*t^9 + 192*ep*mtt^4*s^9*t^9 + 800*ep^2*mtt^4*s^9*t^9 - 1808*ep^3*mtt^4*s^9*t^9 - 11176*ep^4*mtt^4*s^9*t^9 - 15384*ep^5*mtt^4*s^9*t^9 - 6624*ep^6*mtt^4*s^9*t^9 - 320*ep*mtt^3*mWW*s^9*t^9 - 1408*ep^2*mtt^3*mWW*s^9*t^9 + 2416*ep^3*mtt^3*mWW*s^9*t^9 + 17040*ep^4*mtt^3*mWW*s^9*t^9 + 23904*ep^5*mtt^3*mWW*s^9*t^9 + 10368*ep^6*mtt^3*mWW*s^9*t^9 + 64*ep*mtt^2*mWW^2*s^9*t^9 + 448*ep^2*mtt^2*mWW^2*s^9*t^9 + 848*ep^3*mtt^2*mWW^2*s^9*t^9 + 128*ep^4*mtt^2*mWW^2*s^9*t^9 - 912*ep^5*mtt^2*mWW^2*s^9*t^9 - 576*ep^6*mtt^2*mWW^2*s^9*t^9 + 64*ep*mtt*mWW^3*s^9*t^9 + 128*ep^2*mtt*mWW^3*s^9*t^9 - 1712*ep^3*mtt*mWW^3*s^9*t^9 - 6672*ep^4*mtt*mWW^3*s^9*t^9 - 8352*ep^5*mtt*mWW^3*s^9*t^9 - 3456*ep^6*mtt*mWW^3*s^9*t^9 + 32*ep^2*mWW^4*s^9*t^9 + 256*ep^3*mWW^4*s^9*t^9 + 680*ep^4*mWW^4*s^9*t^9 + 744*ep^5*mWW^4*s^9*t^9 + 288*ep^6*mWW^4*s^9*t^9 - 1120*ep*mtt^12*t^10 - 12704*ep^2*mtt^12*t^10 - 53880*ep^3*mtt^12*t^10 - 106432*ep^4*mtt^12*t^10 - 98600*ep^5*mtt^12*t^10 - 34464*ep^6*mtt^12*t^10 + 7312*ep*mtt^11*mWW*t^10 + 82710*ep^2*mtt^11*mWW*t^10 + 350586*ep^3*mtt^11*mWW*t^10 + 694282*ep^4*mtt^11*mWW*t^10 + 646062*ep^5*mtt^11*mWW*t^10 + 226968*ep^6*mtt^11*mWW*t^10 - 15732*ep*mtt^10*mWW^2*t^10 - 176904*ep^2*mtt^10*mWW^2*t^10 - 748788*ep^3*mtt^10*mWW^2*t^10 - 1490392*ep^4*mtt^10*mWW^2*t^10 - 1399672*ep^5*mtt^10*mWW^2*t^10 - 496992*ep^6*mtt^10*mWW^2*t^10 + 3436*ep*mtt^9*mWW^3*t^10 + 35620*ep^2*mtt^9*mWW^3*t^10 + 149940*ep^3*mtt^9*mWW^3*t^10 + 330636*ep^4*mtt^9*mWW^3*t^10 + 360624*ep^5*mtt^9*mWW^3*t^10 + 148224*ep^6*mtt^9*mWW^3*t^10 + 41100*ep*mtt^8*mWW^4*t^10 + 467340*ep^2*mtt^8*mWW^4*t^10 + 1971640*ep^3*mtt^8*mWW^4*t^10 + 3833044*ep^4*mtt^8*mWW^4*t^10 + 3469452*ep^5*mtt^8*mWW^4*t^10 + 1181424*ep^6*mtt^8*mWW^4*t^10 - 76836*ep*mtt^7*mWW^5*t^10 - 865392*ep^2*mtt^7*mWW^5*t^10 - 3641648*ep^3*mtt^7*mWW^5*t^10 - 7135504*ep^4*mtt^7*mWW^5*t^10 - 6560924*ep^5*mtt^7*mWW^5*t^10 - 2280816*ep^6*mtt^7*mWW^5*t^10 + 62548*ep*mtt^6*mWW^6*t^10 + 699820*ep^2*mtt^6*mWW^6*t^10 + 2941864*ep^3*mtt^6*mWW^6*t^10 + 5808228*ep^4*mtt^6*mWW^6*t^10 + 5420228*ep^5*mtt^6*mWW^6*t^10 + 1923792*ep^6*mtt^6*mWW^6*t^10 - 22908*ep*mtt^5*mWW^7*t^10 - 255396*ep^2*mtt^5*mWW^7*t^10 - 1083172*ep^3*mtt^5*mWW^7*t^10 - 2196908*ep^4*mtt^5*mWW^7*t^10 - 2138128*ep^5*mtt^5*mWW^7*t^10 - 801408*ep^6*mtt^5*mWW^7*t^10 + 804*ep*mtt^4*mWW^8*t^10 + 10500*ep^2*mtt^4*mWW^8*t^10 + 61040*ep^3*mtt^4*mWW^8*t^10 + 183644*ep^4*mtt^4*mWW^8*t^10 + 256956*ep^5*mtt^4*mWW^8*t^10 + 131376*ep^6*mtt^4*mWW^8*t^10 + 1700*ep*mtt^3*mWW^9*t^10 + 17370*ep^2*mtt^3*mWW^9*t^10 + 62630*ep^3*mtt^3*mWW^9*t^10 + 94246*ep^4*mtt^3*mWW^9*t^10 + 51918*ep^5*mtt^3*mWW^9*t^10 + 2136*ep^6*mtt^3*mWW^9*t^10 - 304*ep*mtt^2*mWW^10*t^10 - 2964*ep^2*mtt^2*mWW^10*t^10 - 10212*ep^3*mtt^2*mWW^10*t^10 - 14844*ep^4*mtt^2*mWW^10*t^10 - 7916*ep^5*mtt^2*mWW^10*t^10 - 240*ep^6*mtt^2*mWW^10*t^10 + 4544*ep*mtt^11*s*t^10 + 53400*ep^2*mtt^11*s*t^10 + 233508*ep^3*mtt^11*s*t^10 + 471584*ep^4*mtt^11*s*t^10 + 443748*ep^5*mtt^11*s*t^10 + 156816*ep^6*mtt^11*s*t^10 + 1120*mtt^10*mWW*s*t^10 - 18144*ep*mtt^10*mWW*s*t^10 - 306556*ep^2*mtt^10*mWW*s*t^10 - 1464732*ep^3*mtt^10*mWW*s*t^10 - 3075564*ep^4*mtt^10*mWW*s*t^10 - 2959804*ep^5*mtt^10*mWW*s*t^10 - 1061680*ep^6*mtt^10*mWW*s*t^10 - 6192*mtt^9*mWW^2*s*t^10 + 8074*ep*mtt^9*mWW^2*s*t^10 + 605705*ep^2*mtt^9*mWW^2*s*t^10 + 3320975*ep^3*mtt^9*mWW^2*s*t^10 + 7349775*ep^4*mtt^9*mWW^2*s*t^10 + 7288155*ep^5*mtt^9*mWW^2*s*t^10 + 2668348*ep^6*mtt^9*mWW^2*s*t^10 + 9540*mtt^8*mWW^3*s*t^10 + 42520*ep*mtt^8*mWW^3*s*t^10 - 268100*ep^2*mtt^8*mWW^3*s*t^10 - 2166222*ep^3*mtt^8*mWW^3*s*t^10 - 5394368*ep^4*mtt^8*mWW^3*s*t^10 - 5747906*ep^5*mtt^8*mWW^3*s*t^10 - 2221704*ep^6*mtt^8*mWW^3*s*t^10 + 6104*mtt^7*mWW^4*s*t^10 - 23104*ep*mtt^7*mWW^4*s*t^10 - 823242*ep^2*mtt^7*mWW^4*s*t^10 - 4328698*ep^3*mtt^7*mWW^4*s*t^10 - 9124478*ep^4*mtt^7*mWW^4*s*t^10 - 8482382*ep^5*mtt^7*mWW^4*s*t^10 - 2885080*ep^6*mtt^7*mWW^4*s*t^10 - 34996*mtt^6*mWW^5*s*t^10 - 105344*ep*mtt^6*mWW^5*s*t^10 + 1668326*ep^2*mtt^6*mWW^5*s*t^10 + 10987920*ep^3*mtt^6*mWW^5*s*t^10 + 25115854*ep^4*mtt^6*mWW^5*s*t^10 + 24791888*ep^5*mtt^6*mWW^5*s*t^10 + 8920672*ep^6*mtt^6*mWW^5*s*t^10 + 41840*mtt^5*mWW^6*s*t^10 + 152164*ep*mtt^5*mWW^6*s*t^10 - 1593036*ep^2*mtt^5*mWW^6*s*t^10 - 11125812*ep^3*mtt^5*mWW^6*s*t^10 - 25880988*ep^4*mtt^5*mWW^6*s*t^10 - 25951928*ep^5*mtt^5*mWW^6*s*t^10 - 9507360*ep^6*mtt^5*mWW^6*s*t^10 - 20708*mtt^4*mWW^7*s*t^10 - 55120*ep*mtt^4*mWW^7*s*t^10 + 956002*ep^2*mtt^4*mWW^7*s*t^10 + 6042388*ep^3*mtt^4*mWW^7*s*t^10 + 13805482*ep^4*mtt^4*mWW^7*s*t^10 + 13938404*ep^5*mtt^4*mWW^7*s*t^10 + 5219312*ep^6*mtt^4*mWW^7*s*t^10 + 2200*mtt^3*mWW^8*s*t^10 - 17456*ep*mtt^3*mWW^8*s*t^10 - 336598*ep^2*mtt^3*mWW^8*s*t^10 - 1579850*ep^3*mtt^3*mWW^8*s*t^10 - 3412570*ep^4*mtt^3*mWW^8*s*t^10 - 3552950*ep^5*mtt^3*mWW^8*s*t^10 - 1438136*ep^6*mtt^3*mWW^8*s*t^10 + 1396*mtt^2*mWW^9*s*t^10 + 12128*ep*mtt^2*mWW^9*s*t^10 + 26774*ep^2*mtt^2*mWW^9*s*t^10 - 3684*ep^3*mtt^2*mWW^9*s*t^10 + 4590*ep^4*mtt^2*mWW^9*s*t^10 + 152236*ep^5*mtt^2*mWW^9*s*t^10 + 146640*ep^6*mtt^2*mWW^9*s*t^10 - 304*mtt*mWW^10*s*t^10 + 194*ep*mtt*mWW^10*s*t^10 + 21771*ep^2*mtt*mWW^10*s*t^10 + 99525*ep^3*mtt*mWW^10*s*t^10 + 162949*ep^4*mtt*mWW^10*s*t^10 + 92413*ep^5*mtt*mWW^10*s*t^10 + 2532*ep^6*mtt*mWW^10*s*t^10 - 456*ep*mWW^11*s*t^10 - 4446*ep^2*mWW^11*s*t^10 - 15318*ep^3*mWW^11*s*t^10 - 22266*ep^4*mWW^11*s*t^10 - 11874*ep^5*mWW^11*s*t^10 - 360*ep^6*mWW^11*s*t^10 - 3264*ep*mtt^10*s^2*t^10 - 59032*ep^2*mtt^10*s^2*t^10 - 334388*ep^3*mtt^10*s^2*t^10 - 786280*ep^4*mtt^10*s^2*t^10 - 813948*ep^5*mtt^10*s^2*t^10 - 306288*ep^6*mtt^10*s^2*t^10 - 6816*mtt^9*mWW*s^2*t^10 - 27464*ep*mtt^9*mWW*s^2*t^10 + 297836*ep^2*mtt^9*mWW*s^2*t^10 + 2243034*ep^3*mtt^9*mWW*s^2*t^10 + 5485104*ep^4*mtt^9*mWW*s^2*t^10 + 5699250*ep^5*mtt^9*mWW*s^2*t^10 + 2138696*ep^6*mtt^9*mWW*s^2*t^10 + 34528*mtt^8*mWW^2*s^2*t^10 + 175822*ep*mtt^8*mWW^2*s^2*t^10 - 660189*ep^2*mtt^8*mWW^2*s^2*t^10 - 6119837*ep^3*mtt^8*mWW^2*s^2*t^10 - 14990407*ep^4*mtt^8*mWW^2*s^2*t^10 - 15376345*ep^5*mtt^8*mWW^2*s^2*t^10 - 5705012*ep^6*mtt^8*mWW^2*s^2*t^10 - 52044*mtt^7*mWW^3*s^2*t^10 - 239416*ep*mtt^7*mWW^3*s^2*t^10 + 888882*ep^2*mtt^7*mWW^3*s^2*t^10 + 7310406*ep^3*mtt^7*mWW^3*s^2*t^10 + 16782198*ep^4*mtt^7*mWW^3*s^2*t^10 + 16550246*ep^5*mtt^7*mWW^3*s^2*t^10 + 6008248*ep^6*mtt^7*mWW^3*s^2*t^10 - 11104*mtt^6*mWW^4*s^2*t^10 - 186372*ep*mtt^6*mWW^4*s^2*t^10 - 645770*ep^2*mtt^6*mWW^4*s^2*t^10 + 490476*ep^3*mtt^6*mWW^4*s^2*t^10 + 4561982*ep^4*mtt^6*mWW^4*s^2*t^10 + 6010844*ep^5*mtt^6*mWW^4*s^2*t^10 + 2396304*ep^6*mtt^6*mWW^4*s^2*t^10 + 112148*mtt^5*mWW^5*s^2*t^10 + 750296*ep*mtt^5*mWW^5*s^2*t^10 - 352426*ep^2*mtt^5*mWW^5*s^2*t^10 - 12927354*ep^3*mtt^5*mWW^5*s^2*t^10 - 35097782*ep^4*mtt^5*mWW^5*s^2*t^10 - 36738546*ep^5*mtt^5*mWW^5*s^2*t^10 - 13574376*ep^6*mtt^5*mWW^5*s^2*t^10 - 123456*mtt^4*mWW^6*s^2*t^10 - 691704*ep*mtt^4*mWW^6*s^2*t^10 + 1464960*ep^2*mtt^4*mWW^6*s^2*t^10 + 17223014*ep^3*mtt^4*mWW^6*s^2*t^10 + 42595348*ep^4*mtt^4*mWW^6*s^2*t^10 + 43178510*ep^5*mtt^4*mWW^6*s^2*t^10 + 15802488*ep^6*mtt^4*mWW^6*s^2*t^10 + 54940*mtt^3*mWW^7*s^2*t^10 + 223576*ep*mtt^3*mWW^7*s^2*t^10 - 1494738*ep^2*mtt^3*mWW^7*s^2*t^10 - 10871574*ep^3*mtt^3*mWW^7*s^2*t^10 - 24954758*ep^4*mtt^3*mWW^7*s^2*t^10 - 24786102*ep^5*mtt^3*mWW^7*s^2*t^10 - 9088504*ep^6*mtt^3*mWW^7*s^2*t^10 - 7488*mtt^2*mWW^8*s^2*t^10 + 12420*ep*mtt^2*mWW^8*s^2*t^10 + 658378*ep^2*mtt^2*mWW^8*s^2*t^10 + 3328184*ep^3*mtt^2*mWW^8*s^2*t^10 + 7064370*ep^4*mtt^2*mWW^8*s^2*t^10 + 6947200*ep^5*mtt^2*mWW^8*s^2*t^10 + 2606816*ep^6*mtt^2*mWW^8*s^2*t^10 - 708*mtt*mWW^9*s^2*t^10 - 12848*ep*mtt*mWW^9*s^2*t^10 - 86498*ep^2*mtt*mWW^9*s^2*t^10 - 297360*ep^3*mtt*mWW^9*s^2*t^10 - 584106*ep^4*mtt*mWW^9*s^2*t^10 - 617200*ep^5*mtt*mWW^9*s^2*t^10 - 267040*ep^6*mtt*mWW^9*s^2*t^10 - 1046*ep*mWW^10*s^2*t^10 - 11403*ep^2*mWW^10*s^2*t^10 - 44601*ep^3*mWW^10*s^2*t^10 - 75669*ep^4*mWW^10*s^2*t^10 - 53909*ep^5*mWW^10*s^2*t^10 - 11332*ep^6*mWW^10*s^2*t^10 - 13408*ep*mtt^9*s^3*t^10 - 64400*ep^2*mtt^9*s^3*t^10 + 62352*ep^3*mtt^9*s^3*t^10 + 627464*ep^4*mtt^9*s^3*t^10 + 926056*ep^5*mtt^9*s^3*t^10 + 411936*ep^6*mtt^9*s^3*t^10 + 17088*mtt^8*mWW*s^3*t^10 + 156920*ep*mtt^8*mWW*s^3*t^10 + 264028*ep^2*mtt^8*mWW*s^3*t^10 - 1288192*ep^3*mtt^8*mWW*s^3*t^10 - 5121160*ep^4*mtt^8*mWW*s^3*t^10 - 6254252*ep^5*mtt^8*mWW*s^3*t^10 - 2545480*ep^6*mtt^8*mWW*s^3*t^10 - 78528*mtt^7*mWW^2*s^3*t^10 - 495590*ep*mtt^7*mWW^2*s^3*t^10 + 17153*ep^2*mtt^7*mWW^2*s^3*t^10 + 6045013*ep^3*mtt^7*mWW^2*s^3*t^10 + 16085823*ep^4*mtt^7*mWW^2*s^3*t^10 + 16550269*ep^5*mtt^7*mWW^2*s^3*t^10 + 6075724*ep^6*mtt^7*mWW^2*s^3*t^10 + 114236*mtt^6*mWW^3*s^3*t^10 + 517672*ep*mtt^6*mWW^3*s^3*t^10 - 1415846*ep^2*mtt^6*mWW^3*s^3*t^10 - 11216568*ep^3*mtt^6*mWW^3*s^3*t^10 - 23035778*ep^4*mtt^6*mWW^3*s^3*t^10 - 20286940*ep^5*mtt^6*mWW^3*s^3*t^10 - 6652576*ep^6*mtt^6*mWW^3*s^3*t^10 - 12152*mtt^5*mWW^4*s^3*t^10 + 236526*ep*mtt^5*mWW^4*s^3*t^10 + 2374735*ep^2*mtt^5*mWW^4*s^3*t^10 + 6613907*ep^3*mtt^5*mWW^4*s^3*t^10 + 7545569*ep^4*mtt^5*mWW^4*s^3*t^10 + 3398003*ep^5*mtt^5*mWW^4*s^3*t^10 + 346044*ep^6*mtt^5*mWW^4*s^3*t^10 - 124936*mtt^4*mWW^5*s^3*t^10 - 939736*ep*mtt^4*mWW^5*s^3*t^10 - 1129732*ep^2*mtt^4*mWW^5*s^3*t^10 + 6620848*ep^3*mtt^4*mWW^5*s^3*t^10 + 21803072*ep^4*mtt^4*mWW^5*s^3*t^10 + 23658004*ep^5*mtt^4*mWW^5*s^3*t^10 + 8789944*ep^6*mtt^4*mWW^5*s^3*t^10 + 124432*mtt^3*mWW^6*s^3*t^10 + 733030*ep*mtt^3*mWW^6*s^3*t^10 - 747677*ep^2*mtt^3*mWW^6*s^3*t^10 - 12963709*ep^3*mtt^3*mWW^6*s^3*t^10 - 32112035*ep^4*mtt^3*mWW^6*s^3*t^10 - 31864821*ep^5*mtt^3*mWW^6*s^3*t^10 - 11369628*ep^6*mtt^3*mWW^6*s^3*t^10 - 45076*mtt^2*mWW^7*s^3*t^10 - 194248*ep*mtt^2*mWW^7*s^3*t^10 + 1080846*ep^2*mtt^2*mWW^7*s^3*t^10 + 8156232*ep^3*mtt^2*mWW^7*s^3*t^10 + 18547218*ep^4*mtt^2*mWW^7*s^3*t^10 + 18060220*ep^5*mtt^2*mWW^7*s^3*t^10 + 6455728*ep^6*mtt^2*mWW^7*s^3*t^10 + 4936*mtt*mWW^8*s^3*t^10 - 5870*ep*mtt*mWW^8*s^3*t^10 - 431027*ep^2*mtt*mWW^8*s^3*t^10 - 2245579*ep^3*mtt*mWW^8*s^3*t^10 - 4762453*ep^4*mtt*mWW^8*s^3*t^10 - 4578739*ep^5*mtt*mWW^8*s^3*t^10 - 1650764*ep^6*mtt*mWW^8*s^3*t^10 + 4704*ep*mWW^9*s^3*t^10 + 51920*ep^2*mWW^9*s^3*t^10 + 215696*ep^3*mWW^9*s^3*t^10 + 422280*ep^4*mWW^9*s^3*t^10 + 392200*ep^5*mWW^9*s^3*t^10 + 139072*ep^6*mWW^9*s^3*t^10 + 35360*ep*mtt^8*s^4*t^10 + 227760*ep^2*mtt^8*s^4*t^10 + 302880*ep^3*mtt^8*s^4*t^10 - 398320*ep^4*mtt^8*s^4*t^10 - 1050240*ep^5*mtt^8*s^4*t^10 - 541440*ep^6*mtt^8*s^4*t^10 - 22592*mtt^7*mWW*s^4*t^10 - 247336*ep*mtt^7*mWW*s^4*t^10 - 803278*ep^2*mtt^7*mWW*s^4*t^10 - 238898*ep^3*mtt^7*mWW*s^4*t^10 + 2927790*ep^4*mtt^7*mWW*s^4*t^10 + 4721626*ep^5*mtt^7*mWW*s^4*t^10 + 2133472*ep^6*mtt^7*mWW*s^4*t^10 + 93408*mtt^6*mWW^2*s^4*t^10 + 607718*ep*mtt^6*mWW^2*s^4*t^10 + 531529*ep^2*mtt^6*mWW^2*s^4*t^10 - 3474371*ep^3*mtt^6*mWW^2*s^4*t^10 - 9713625*ep^4*mtt^6*mWW^2*s^4*t^10 - 9541527*ep^5*mtt^6*mWW^2*s^4*t^10 - 3319492*ep^6*mtt^6*mWW^2*s^4*t^10 - 129700*mtt^5*mWW^3*s^4*t^10 - 604124*ep*mtt^5*mWW^3*s^4*t^10 + 1126470*ep^2*mtt^5*mWW^3*s^4*t^10 + 9451442*ep^3*mtt^5*mWW^3*s^4*t^10 + 17611482*ep^4*mtt^5*mWW^3*s^4*t^10 + 13565470*ep^5*mtt^5*mWW^3*s^4*t^10 + 3803672*ep^6*mtt^5*mWW^3*s^4*t^10 + 43760*mtt^4*mWW^4*s^4*t^10 + 24986*ep*mtt^4*mWW^4*s^4*t^10 - 1971603*ep^2*mtt^4*mWW^4*s^4*t^10 - 8324293*ep^3*mtt^4*mWW^4*s^4*t^10 - 13800785*ep^4*mtt^4*mWW^4*s^4*t^10 - 10415165*ep^5*mtt^4*mWW^4*s^4*t^10 - 2989300*ep^6*mtt^4*mWW^4*s^4*t^10 + 51720*mtt^3*mWW^5*s^4*t^10 + 413592*ep*mtt^3*mWW^5*s^4*t^10 + 936906*ep^2*mtt^3*mWW^5*s^4*t^10 + 32066*ep^3*mtt^3*mWW^5*s^4*t^10 - 2241866*ep^4*mtt^3*mWW^5*s^4*t^10 - 2479522*ep^5*mtt^3*mWW^5*s^4*t^10 - 761040*ep^6*mtt^3*mWW^5*s^4*t^10 - 47408*mtt^2*mWW^6*s^4*t^10 - 279870*ep*mtt^2*mWW^6*s^4*t^10 + 191223*ep^2*mtt^2*mWW^6*s^4*t^10 + 4169819*ep^3*mtt^2*mWW^6*s^4*t^10 + 10034177*ep^4*mtt^2*mWW^6*s^4*t^10 + 9513631*ep^5*mtt^2*mWW^6*s^4*t^10 + 3214932*ep^6*mtt^2*mWW^6*s^4*t^10 + 10812*mtt*mWW^7*s^4*t^10 + 41100*ep*mtt*mWW^7*s^4*t^10 - 332626*ep^2*mtt*mWW^7*s^4*t^10 - 2300754*ep^3*mtt*mWW^7*s^4*t^10 - 5147854*ep^4*mtt*mWW^7*s^4*t^10 - 4969830*ep^5*mtt*mWW^7*s^4*t^10 - 1764712*ep^6*mtt*mWW^7*s^4*t^10 + 8574*ep*mWW^8*s^4*t^10 + 93619*ep^2*mWW^8*s^4*t^10 + 382109*ep^3*mWW^8*s^4*t^10 + 729001*ep^4*mWW^8*s^4*t^10 + 655557*ep^5*mWW^8*s^4*t^10 + 223908*ep^6*mWW^8*s^4*t^10 - 38400*ep*mtt^7*s^5*t^10 - 243976*ep^2*mtt^7*s^5*t^10 - 302780*ep^3*mtt^7*s^5*t^10 + 498992*ep^4*mtt^7*s^5*t^10 + 1209780*ep^5*mtt^7*s^5*t^10 + 613584*ep^6*mtt^7*s^5*t^10 + 16608*mtt^6*mWW*s^5*t^10 + 195016*ep*mtt^6*mWW*s^5*t^10 + 714368*ep^2*mtt^6*mWW*s^5*t^10 + 614516*ep^3*mtt^6*mWW*s^5*t^10 - 1422072*ep^4*mtt^6*mWW*s^5*t^10 - 2897724*ep^5*mtt^6*mWW*s^5*t^10 - 1397096*ep^6*mtt^6*mWW*s^5*t^10 - 61456*mtt^5*mWW^2*s^5*t^10 - 398924*ep*mtt^5*mWW^2*s^5*t^10 - 470222*ep^2*mtt^5*mWW^2*s^5*t^10 + 1238416*ep^3*mtt^5*mWW^2*s^5*t^10 + 3522622*ep^4*mtt^5*mWW^2*s^5*t^10 + 3090484*ep^5*mtt^5*mWW^2*s^5*t^10 + 938888*ep^6*mtt^5*mWW^2*s^5*t^10 + 80240*mtt^4*mWW^3*s^5*t^10 + 397912*ep*mtt^4*mWW^3*s^5*t^10 - 434362*ep^2*mtt^4*mWW^3*s^5*t^10 - 4736174*ep^3*mtt^4*mWW^3*s^5*t^10 - 8653074*ep^4*mtt^4*mWW^3*s^5*t^10 - 6244230*ep^5*mtt^4*mWW^3*s^5*t^10 - 1573136*ep^6*mtt^4*mWW^3*s^5*t^10 - 38064*mtt^3*mWW^4*s^5*t^10 - 155944*ep*mtt^3*mWW^4*s^5*t^10 + 703004*ep^2*mtt^3*mWW^4*s^5*t^10 + 4864064*ep^3*mtt^3*mWW^4*s^5*t^10 + 10069948*ep^4*mtt^3*mWW^4*s^5*t^10 + 9066696*ep^5*mtt^3*mWW^4*s^5*t^10 + 3048568*ep^6*mtt^3*mWW^4*s^5*t^10 - 1808*mtt^2*mWW^5*s^5*t^10 - 29104*ep*mtt^2*mWW^5*s^5*t^10 - 309244*ep^2*mtt^2*mWW^5*s^5*t^10 - 1637892*ep^3*mtt^2*mWW^5*s^5*t^10 - 3947748*ep^4*mtt^2*mWW^5*s^5*t^10 - 4284812*ep^5*mtt^2*mWW^5*s^5*t^10 - 1707408*ep^6*mtt^2*mWW^5*s^5*t^10 + 4480*mtt*mWW^6*s^5*t^10 + 27172*ep*mtt*mWW^6*s^5*t^10 + 17706*ep^2*mtt*mWW^6*s^5*t^10 - 127812*ep^3*mtt*mWW^6*s^5*t^10 - 242362*ep^4*mtt*mWW^6*s^5*t^10 - 124528*ep^5*mtt*mWW^6*s^5*t^10 - 7152*ep^6*mtt*mWW^6*s^5*t^10 + 2528*ep*mWW^7*s^5*t^10 + 24646*ep^2*mWW^7*s^5*t^10 + 87918*ep^3*mWW^7*s^5*t^10 + 146046*ep^4*mWW^7*s^5*t^10 + 114702*ep^5*mWW^7*s^5*t^10 + 34600*ep^6*mWW^7*s^5*t^10 + 22016*ep*mtt^6*s^6*t^10 + 129160*ep^2*mtt^6*s^6*t^10 + 88332*ep^3*mtt^6*s^6*t^10 - 510664*ep^4*mtt^6*s^6*t^10 - 937148*ep^5*mtt^6*s^6*t^10 - 445296*ep^6*mtt^6*s^6*t^10 - 6432*mtt^5*mWW*s^6*t^10 - 81984*ep*mtt^5*mWW*s^6*t^10 - 309460*ep^2*mtt^5*mWW*s^6*t^10 - 230786*ep^3*mtt^5*mWW*s^6*t^10 + 781464*ep^4*mtt^5*mWW*s^6*t^10 + 1483334*ep^5*mtt^5*mWW*s^6*t^10 + 704992*ep^6*mtt^5*mWW*s^6*t^10 + 21312*mtt^4*mWW^2*s^6*t^10 + 139880*ep*mtt^4*mWW^2*s^6*t^10 + 184080*ep^2*mtt^4*mWW^2*s^6*t^10 - 315528*ep^3*mtt^4*mWW^2*s^6*t^10 - 961020*ep^4*mtt^4*mWW^2*s^6*t^10 - 810612*ep^5*mtt^4*mWW^2*s^6*t^10 - 230584*ep^6*mtt^4*mWW^2*s^6*t^10 - 25344*mtt^3*mWW^3*s^6*t^10 - 135856*ep*mtt^3*mWW^3*s^6*t^10 + 70840*ep^2*mtt^3*mWW^3*s^6*t^10 + 1397568*ep^3*mtt^3*mWW^3*s^6*t^10 + 2801992*ep^4*mtt^3*mWW^3*s^6*t^10 + 2206200*ep^5*mtt^3*mWW^3*s^6*t^10 + 619752*ep^6*mtt^3*mWW^3*s^6*t^10 + 12480*mtt^2*mWW^4*s^6*t^10 + 68808*ep*mtt^2*mWW^4*s^6*t^10 - 115672*ep^2*mtt^2*mWW^4*s^6*t^10 - 1437512*ep^3*mtt^2*mWW^4*s^6*t^10 - 3470120*ep^4*mtt^2*mWW^4*s^6*t^10 - 3444024*ep^5*mtt^2*mWW^4*s^6*t^10 - 1243928*ep^6*mtt^2*mWW^4*s^6*t^10 - 2016*mtt*mWW^5*s^6*t^10 - 11152*ep*mtt*mWW^5*s^6*t^10 + 59516*ep^2*mtt*mWW^5*s^6*t^10 + 569090*ep^3*mtt*mWW^5*s^6*t^10 + 1467712*ep^4*mtt*mWW^5*s^6*t^10 + 1553314*ep^5*mtt*mWW^5*s^6*t^10 + 585368*ep^6*mtt*mWW^5*s^6*t^10 - 1264*ep*mWW^6*s^6*t^10 - 15712*ep^2*mWW^6*s^6*t^10 - 72188*ep^3*mWW^6*s^6*t^10 - 150708*ep^4*mWW^6*s^6*t^10 - 144760*ep^5*mWW^6*s^6*t^10 - 51744*ep^6*mWW^6*s^6*t^10 - 6496*ep*mtt^5*s^7*t^10 - 33408*ep^2*mtt^5*s^7*t^10 + 11208*ep^3*mtt^5*s^7*t^10 + 248360*ep^4*mtt^5*s^7*t^10 + 381888*ep^5*mtt^5*s^7*t^10 + 171648*ep^6*mtt^5*s^7*t^10 + 1024*mtt^4*mWW*s^7*t^10 + 16960*ep*mtt^4*mWW*s^7*t^10 + 65984*ep^2*mtt^4*mWW*s^7*t^10 + 4808*ep^3*mtt^4*mWW*s^7*t^10 - 338004*ep^4*mtt^4*mWW*s^7*t^10 - 534108*ep^5*mtt^4*mWW*s^7*t^10 - 241344*ep^6*mtt^4*mWW*s^7*t^10 - 3072*mtt^3*mWW^2*s^7*t^10 - 21504*ep*mtt^3*mWW^2*s^7*t^10 - 32944*ep^2*mtt^3*mWW^2*s^7*t^10 + 50728*ep^3*mtt^3*mWW^2*s^7*t^10 + 196712*ep^4*mtt^3*mWW^2*s^7*t^10 + 202896*ep^5*mtt^3*mWW^2*s^7*t^10 + 71424*ep^6*mtt^3*mWW^2*s^7*t^10 + 3072*mtt^2*mWW^3*s^7*t^10 + 17600*ep*mtt^2*mWW^3*s^7*t^10 - 4016*ep^2*mtt^2*mWW^3*s^7*t^10 - 183544*ep^3*mtt^2*mWW^3*s^7*t^10 - 416400*ep^4*mtt^2*mWW^3*s^7*t^10 - 370056*ep^5*mtt^2*mWW^3*s^7*t^10 - 118656*ep^6*mtt^2*mWW^3*s^7*t^10 - 1024*mtt*mWW^4*s^7*t^10 - 6048*ep*mtt*mWW^4*s^7*t^10 + 9968*ep^2*mtt*mWW^4*s^7*t^10 + 139632*ep^3*mtt*mWW^4*s^7*t^10 + 352880*ep^4*mtt*mWW^4*s^7*t^10 + 358416*ep^5*mtt*mWW^4*s^7*t^10 + 130176*ep^6*mtt*mWW^4*s^7*t^10 - 512*ep*mWW^5*s^7*t^10 - 5584*ep^2*mWW^5*s^7*t^10 - 22832*ep^3*mWW^5*s^7*t^10 - 43548*ep^4*mWW^5*s^7*t^10 - 39036*ep^5*mWW^5*s^7*t^10 - 13248*ep^6*mWW^5*s^7*t^10 + 768*ep*mtt^4*s^8*t^10 + 3200*ep^2*mtt^4*s^8*t^10 - 7232*ep^3*mtt^4*s^8*t^10 - 44704*ep^4*mtt^4*s^8*t^10 - 61536*ep^5*mtt^4*s^8*t^10 - 26496*ep^6*mtt^4*s^8*t^10 - 1280*ep*mtt^3*mWW*s^8*t^10 - 5632*ep^2*mtt^3*mWW*s^8*t^10 + 9664*ep^3*mtt^3*mWW*s^8*t^10 + 68160*ep^4*mtt^3*mWW*s^8*t^10 + 95616*ep^5*mtt^3*mWW*s^8*t^10 + 41472*ep^6*mtt^3*mWW*s^8*t^10 + 256*ep*mtt^2*mWW^2*s^8*t^10 + 1792*ep^2*mtt^2*mWW^2*s^8*t^10 + 3392*ep^3*mtt^2*mWW^2*s^8*t^10 + 512*ep^4*mtt^2*mWW^2*s^8*t^10 - 3648*ep^5*mtt^2*mWW^2*s^8*t^10 - 2304*ep^6*mtt^2*mWW^2*s^8*t^10 + 256*ep*mtt*mWW^3*s^8*t^10 + 512*ep^2*mtt*mWW^3*s^8*t^10 - 6848*ep^3*mtt*mWW^3*s^8*t^10 - 26688*ep^4*mtt*mWW^3*s^8*t^10 - 33408*ep^5*mtt*mWW^3*s^8*t^10 - 13824*ep^6*mtt*mWW^3*s^8*t^10 + 128*ep^2*mWW^4*s^8*t^10 + 1024*ep^3*mWW^4*s^8*t^10 + 2720*ep^4*mWW^4*s^8*t^10 + 2976*ep^5*mWW^4*s^8*t^10 + 1152*ep^6*mWW^4*s^8*t^10 + 880*ep*mtt^11*t^11 + 9736*ep^2*mtt^11*t^11 + 40320*ep^3*mtt^11*t^11 + 78088*ep^4*mtt^11*t^11 + 71200*ep^5*mtt^11*t^11 + 24576*ep^6*mtt^11*t^11 - 6464*ep*mtt^10*mWW*t^11 - 71398*ep^2*mtt^10*mWW*t^11 - 295478*ep^3*mtt^10*mWW*t^11 - 572714*ep^4*mtt^10*mWW*t^11 - 523138*ep^5*mtt^10*mWW*t^11 - 180968*ep^6*mtt^10*mWW*t^11 + 18656*ep*mtt^9*mWW^2*t^11 + 205486*ep^2*mtt^9*mWW^2*t^11 + 849162*ep^3*mtt^9*mWW^2*t^11 + 1647154*ep^4*mtt^9*mWW^2*t^11 + 1507982*ep^5*mtt^9*mWW^2*t^11 + 523160*ep^6*mtt^9*mWW^2*t^11 - 25328*ep*mtt^8*mWW^3*t^11 - 277450*ep^2*mtt^8*mWW^3*t^11 - 1143394*ep^3*mtt^8*mWW^3*t^11 - 2221702*ep^4*mtt^8*mWW^3*t^11 - 2043638*ep^5*mtt^8*mWW^3*t^11 - 713208*ep^6*mtt^8*mWW^3*t^11 + 11296*ep*mtt^7*mWW^4*t^11 + 121046*ep^2*mtt^7*mWW^4*t^11 + 494410*ep^3*mtt^7*mWW^4*t^11 + 972874*ep^4*mtt^7*mWW^4*t^11 + 918734*ep^5*mtt^7*mWW^4*t^11 + 330520*ep^6*mtt^7*mWW^4*t^11 + 12080*ep*mtt^6*mWW^5*t^11 + 135634*ep^2*mtt^6*mWW^5*t^11 + 561330*ep^3*mtt^6*mWW^5*t^11 + 1061662*ep^4*mtt^6*mWW^5*t^11 + 929990*ep^5*mtt^6*mWW^5*t^11 + 306104*ep^6*mtt^6*mWW^5*t^11 - 19616*ep*mtt^5*mWW^6*t^11 - 215542*ep^2*mtt^5*mWW^6*t^11 - 882322*ep^3*mtt^5*mWW^6*t^11 - 1679146*ep^4*mtt^5*mWW^6*t^11 - 1498982*ep^5*mtt^5*mWW^6*t^11 - 506232*ep^6*mtt^5*mWW^6*t^11 + 10864*ep*mtt^4*mWW^7*t^11 + 117554*ep^2*mtt^4*mWW^7*t^11 + 475258*ep^3*mtt^4*mWW^7*t^11 + 898846*ep^4*mtt^4*mWW^7*t^11 + 801278*ep^5*mtt^4*mWW^7*t^11 + 271000*ep^6*mtt^4*mWW^7*t^11 - 2512*ep*mtt^3*mWW^8*t^11 - 26390*ep^2*mtt^3*mWW^8*t^11 - 103746*ep^3*mtt^3*mWW^8*t^11 - 192218*ep^4*mtt^3*mWW^8*t^11 - 168982*ep^5*mtt^3*mWW^8*t^11 - 56632*ep^6*mtt^3*mWW^8*t^11 + 144*ep*mtt^2*mWW^9*t^11 + 1324*ep^2*mtt^2*mWW^9*t^11 + 4460*ep^3*mtt^2*mWW^9*t^11 + 7156*ep^4*mtt^2*mWW^9*t^11 + 5556*ep^5*mtt^2*mWW^9*t^11 + 1680*ep^6*mtt^2*mWW^9*t^11 - 2976*ep*mtt^10*s*t^11 - 33928*ep^2*mtt^10*s*t^11 - 144372*ep^3*mtt^10*s*t^11 - 285360*ep^4*mtt^10*s*t^11 - 264052*ep^5*mtt^10*s*t^11 - 92112*ep^6*mtt^10*s*t^11 - 880*mtt^9*mWW*s*t^11 + 12848*ep*mtt^9*mWW*s*t^11 + 216024*ep^2*mtt^9*mWW*s*t^11 + 1009248*ep^3*mtt^9*mWW*s*t^11 + 2075240*ep^4*mtt^9*mWW*s*t^11 + 1961664*ep^5*mtt^9*mWW*s*t^11 + 693376*ep^6*mtt^9*mWW*s*t^11 + 5584*mtt^8*mWW^2*s*t^11 - 10370*ep*mtt^8*mWW^2*s*t^11 - 556673*ep^2*mtt^8*mWW^2*s*t^11 - 2930257*ep^3*mtt^8*mWW^2*s*t^11 - 6291255*ep^4*mtt^8*mWW^2*s*t^11 - 6079753*ep^5*mtt^8*mWW^2*s*t^11 - 2178036*ep^6*mtt^8*mWW^2*s*t^11 - 13072*mtt^7*mWW^3*s*t^11 - 23808*ep*mtt^7*mWW^3*s*t^11 + 743905*ep^2*mtt^7*mWW^3*s*t^11 + 4444247*ep^3*mtt^7*mWW^3*s*t^11 + 9919623*ep^4*mtt^7*mWW^3*s*t^11 + 9776101*ep^5*mtt^7*mWW^3*s*t^11 + 3546084*ep^6*mtt^7*mWW^3*s*t^11 + 12256*mtt^6*mWW^4*s*t^11 + 34882*ep*mtt^6*mWW^4*s*t^11 - 528331*ep^2*mtt^6*mWW^4*s*t^11 - 3367951*ep^3*mtt^6*mWW^4*s*t^11 - 7662125*ep^4*mtt^6*mWW^4*s*t^11 - 7657111*ep^5*mtt^6*mWW^4*s*t^11 - 2811980*ep^6*mtt^6*mWW^4*s*t^11 + 960*mtt^5*mWW^5*s*t^11 + 21060*ep*mtt^5*mWW^5*s*t^11 + 117897*ep^2*mtt^5*mWW^5*s*t^11 + 271867*ep^3*mtt^5*mWW^5*s*t^11 + 388031*ep^4*mtt^5*mWW^5*s*t^11 + 381133*ep^5*mtt^5*mWW^5*s*t^11 + 167172*ep^6*mtt^5*mWW^5*s*t^11 - 11120*mtt^4*mWW^6*s*t^11 - 63238*ep*mtt^4*mWW^6*s*t^11 + 171771*ep^2*mtt^4*mWW^6*s*t^11 + 1882147*ep^3*mtt^4*mWW^6*s*t^11 + 4638125*ep^4*mtt^4*mWW^6*s*t^11 + 4651431*ep^5*mtt^4*mWW^6*s*t^11 + 1671564*ep^6*mtt^4*mWW^6*s*t^11 + 8496*mtt^3*mWW^7*s*t^11 + 36600*ep*mtt^3*mWW^7*s*t^11 - 237077*ep^2*mtt^3*mWW^7*s*t^11 - 1794683*ep^3*mtt^3*mWW^7*s*t^11 - 4143795*ep^4*mtt^3*mWW^7*s*t^11 - 4065737*ep^5*mtt^3*mWW^7*s*t^11 - 1451444*ep^6*mtt^3*mWW^7*s*t^11 - 2368*mtt^2*mWW^8*s*t^11 - 2482*ep*mtt^2*mWW^8*s*t^11 + 141335*ep^2*mtt^2*mWW^8*s*t^11 + 773583*ep^3*mtt^2*mWW^8*s*t^11 + 1629817*ep^4*mtt^2*mWW^8*s*t^11 + 1531359*ep^5*mtt^2*mWW^8*s*t^11 + 533676*ep^6*mtt^2*mWW^8*s*t^11 + 144*mtt*mWW^9*s*t^11 - 2732*ep*mtt*mWW^9*s*t^11 - 36909*ep^2*mtt*mWW^9*s*t^11 - 150519*ep^3*mtt*mWW^9*s*t^11 - 279035*ep^4*mtt*mWW^9*s*t^11 - 243369*ep^5*mtt*mWW^9*s*t^11 - 80820*ep^6*mtt*mWW^9*s*t^11 + 216*ep*mWW^10*s*t^11 + 1986*ep^2*mWW^10*s*t^11 + 6690*ep^3*mWW^10*s*t^11 + 10734*ep^4*mWW^10*s*t^11 + 8334*ep^5*mWW^10*s*t^11 + 2520*ep^6*mWW^10*s*t^11 + 480*ep*mtt^9*s^2*t^11 + 21936*ep^2*mtt^9*s^2*t^11 + 155648*ep^3*mtt^9*s^2*t^11 + 400120*ep^4*mtt^9*s^2*t^11 + 432872*ep^5*mtt^9*s^2*t^11 + 166944*ep^6*mtt^9*s^2*t^11 + 4464*mtt^8*mWW*s^2*t^11 + 26672*ep*mtt^8*mWW*s^2*t^11 - 114160*ep^2*mtt^8*mWW*s^2*t^11 - 1188698*ep^3*mtt^8*mWW*s^2*t^11 - 3119020*ep^4*mtt^8*mWW*s^2*t^11 - 3337834*ep^5*mtt^8*mWW*s^2*t^11 - 1271144*ep^6*mtt^8*mWW*s^2*t^11 - 25328*mtt^7*mWW^2*s^2*t^11 - 149418*ep*mtt^7*mWW^2*s^2*t^11 + 316111*ep^2*mtt^7*mWW^2*s^2*t^11 + 3996693*ep^3*mtt^7*mWW^2*s^2*t^11 + 10284405*ep^4*mtt^7*mWW^2*s^2*t^11 + 10739725*ep^5*mtt^7*mWW^2*s^2*t^11 + 4011812*ep^6*mtt^7*mWW^2*s^2*t^11 + 53920*mtt^6*mWW^3*s^2*t^11 + 293912*ep*mtt^6*mWW^3*s^2*t^11 - 656395*ep^2*mtt^6*mWW^3*s^2*t^11 - 7340695*ep^3*mtt^6*mWW^3*s^2*t^11 - 17983849*ep^4*mtt^6*mWW^3*s^2*t^11 - 18181417*ep^5*mtt^6*mWW^3*s^2*t^11 - 6641876*ep^6*mtt^6*mWW^3*s^2*t^11 - 49536*mtt^5*mWW^4*s^2*t^11 - 219730*ep*mtt^5*mWW^4*s^2*t^11 + 956075*ep^2*mtt^5*mWW^4*s^2*t^11 + 7439625*ep^3*mtt^5*mWW^4*s^2*t^11 + 16782073*ep^4*mtt^5*mWW^4*s^2*t^11 + 16255905*ep^5*mtt^5*mWW^4*s^2*t^11 + 5787188*ep^6*mtt^5*mWW^4*s^2*t^11 + 9264*mtt^4*mWW^5*s^2*t^11 - 29616*ep*mtt^4*mWW^5*s^2*t^11 - 787111*ep^2*mtt^4*mWW^5*s^2*t^11 - 3283391*ep^3*mtt^4*mWW^5*s^2*t^11 - 6004117*ep^4*mtt^4*mWW^5*s^2*t^11 - 5229393*ep^5*mtt^4*mWW^5*s^2*t^11 - 1760436*ep^6*mtt^4*mWW^5*s^2*t^11 + 16400*mtt^3*mWW^6*s^2*t^11 + 133202*ep*mtt^3*mWW^6*s^2*t^11 + 202045*ep^2*mtt^3*mWW^6*s^2*t^11 - 840385*ep^3*mtt^3*mWW^6*s^2*t^11 - 3026417*ep^4*mtt^3*mWW^6*s^2*t^11 - 3346057*ep^5*mtt^3*mWW^6*s^2*t^11 - 1245268*ep^6*mtt^3*mWW^6*s^2*t^11 - 11328*mtt^2*mWW^7*s^2*t^11 - 59608*ep*mtt^2*mWW^7*s^2*t^11 + 170159*ep^2*mtt^2*mWW^7*s^2*t^11 + 1685339*ep^3*mtt^2*mWW^7*s^2*t^11 + 3996693*ep^4*mtt^2*mWW^7*s^2*t^11 + 3918469*ep^5*mtt^2*mWW^7*s^2*t^11 + 1388676*ep^6*mtt^2*mWW^7*s^2*t^11 + 2144*mtt*mWW^8*s^2*t^11 + 1482*ep*mtt*mWW^8*s^2*t^11 - 136935*ep^2*mtt*mWW^8*s^2*t^11 - 738013*ep^3*mtt*mWW^8*s^2*t^11 - 1544693*ep^4*mtt*mWW^8*s^2*t^11 - 1443469*ep^5*mtt*mWW^8*s^2*t^11 - 500516*ep^6*mtt*mWW^8*s^2*t^11 + 2624*ep*mWW^9*s^2*t^11 + 28275*ep^2*mWW^9*s^2*t^11 + 113877*ep^3*mWW^9*s^2*t^11 + 214805*ep^4*mWW^9*s^2*t^11 + 191199*ep^5*mWW^9*s^2*t^11 + 64620*ep^6*mWW^9*s^2*t^11 + 11392*ep*mtt^8*s^3*t^11 + 61616*ep^2*mtt^8*s^3*t^11 + 3880*ep^3*mtt^8*s^3*t^11 - 375696*ep^4*mtt^8*s^3*t^11 - 607272*ep^5*mtt^8*s^3*t^11 - 277920*ep^6*mtt^8*s^3*t^11 - 9008*mtt^7*mWW*s^3*t^11 - 107760*ep*mtt^7*mWW*s^3*t^11 - 298708*ep^2*mtt^7*mWW*s^3*t^11 + 472650*ep^3*mtt^7*mWW*s^3*t^11 + 2975556*ep^4*mtt^7*mWW*s^3*t^11 + 4000910*ep^5*mtt^7*mWW*s^3*t^11 + 1697960*ep^6*mtt^7*mWW*s^3*t^11 + 44976*mtt^6*mWW^2*s^3*t^11 + 348442*ep*mtt^6*mWW^2*s^3*t^11 + 411157*ep^2*mtt^6*mWW^2*s^3*t^11 - 2857285*ep^3*mtt^6*mWW^2*s^3*t^11 - 9734745*ep^4*mtt^6*mWW^2*s^3*t^11 - 11085517*ep^5*mtt^6*mWW^2*s^3*t^11 - 4315748*ep^6*mtt^6*mWW^2*s^3*t^11 - 85280*mtt^5*mWW^3*s^3*t^11 - 522112*ep*mtt^5*mWW^3*s^3*t^11 + 130783*ep^2*mtt^5*mWW^3*s^3*t^11 + 6751355*ep^3*mtt^5*mWW^3*s^3*t^11 + 17307721*ep^4*mtt^5*mWW^3*s^3*t^11 + 17377937*ep^5*mtt^5*mWW^3*s^3*t^11 + 6253956*ep^6*mtt^5*mWW^3*s^3*t^11 + 73328*mtt^4*mWW^4*s^3*t^11 + 359780*ep*mtt^4*mWW^4*s^3*t^11 - 852648*ep^2*mtt^4*mWW^4*s^3*t^11 - 7917186*ep^3*mtt^4*mWW^4*s^3*t^11 - 17542372*ep^4*mtt^4*mWW^4*s^3*t^11 - 16399734*ep^5*mtt^4*mWW^4*s^3*t^11 - 5635448*ep^6*mtt^4*mWW^4*s^3*t^11 - 22944*mtt^3*mWW^5*s^3*t^11 - 56440*ep*mtt^3*mWW^5*s^3*t^11 + 821638*ep^2*mtt^3*mWW^5*s^3*t^11 + 4539600*ep^3*mtt^3*mWW^5*s^3*t^11 + 9190186*ep^4*mtt^3*mWW^5*s^3*t^11 + 8357000*ep^5*mtt^3*mWW^5*s^3*t^11 + 2851280*ep^6*mtt^3*mWW^5*s^3*t^11 - 3808*mtt^2*mWW^6*s^3*t^11 - 50886*ep*mtt^2*mWW^6*s^3*t^11 - 276591*ep^2*mtt^2*mWW^6*s^3*t^11 - 804249*ep^3*mtt^2*mWW^6*s^3*t^11 - 1339549*ep^4*mtt^2*mWW^6*s^3*t^11 - 1184705*ep^5*mtt^2*mWW^6*s^3*t^11 - 419892*ep^6*mtt^2*mWW^6*s^3*t^11 + 2736*mtt*mWW^7*s^3*t^11 + 15064*ep*mtt*mWW^7*s^3*t^11 - 23969*ep^2*mtt*mWW^7*s^3*t^11 - 294213*ep^3*mtt*mWW^7*s^3*t^11 - 675431*ep^4*mtt*mWW^7*s^3*t^11 - 627431*ep^5*mtt*mWW^7*s^3*t^11 - 209916*ep^6*mtt*mWW^7*s^3*t^11 + 2520*ep*mWW^8*s^3*t^11 + 26722*ep^2*mWW^8*s^3*t^11 + 105448*ep^3*mWW^8*s^3*t^11 + 194330*ep^4*mWW^8*s^3*t^11 + 168812*ep^5*mWW^8*s^3*t^11 + 55728*ep^6*mWW^8*s^3*t^11 - 21648*ep*mtt^7*s^4*t^11 - 128024*ep^2*mtt^7*s^4*t^11 - 95760*ep^3*mtt^7*s^4*t^11 + 475704*ep^4*mtt^7*s^4*t^11 + 889408*ep^5*mtt^7*s^4*t^11 + 424320*ep^6*mtt^7*s^4*t^11 + 9040*mtt^6*mWW*s^4*t^11 + 133648*ep*mtt^6*mWW*s^4*t^11 + 500262*ep^2*mtt^6*mWW*s^4*t^11 + 39432*ep^3*mtt^6*mWW*s^4*t^11 - 2476478*ep^4*mtt^6*mWW*s^4*t^11 - 3888720*ep^5*mtt^6*mWW*s^4*t^11 - 1748464*ep^6*mtt^6*mWW*s^4*t^11 - 38992*mtt^5*mWW^2*s^4*t^11 - 325006*ep*mtt^5*mWW^2*s^4*t^11 - 625289*ep^2*mtt^5*mWW^2*s^4*t^11 + 1293797*ep^3*mtt^5*mWW^2*s^4*t^11 + 6044717*ep^4*mtt^5*mWW^2*s^4*t^11 + 7362289*ep^5*mtt^5*mWW^2*s^4*t^11 + 2950644*ep^6*mtt^5*mWW^2*s^4*t^11 + 64016*mtt^4*mWW^3*s^4*t^11 + 400552*ep*mtt^4*mWW^3*s^4*t^11 + 110085*ep^2*mtt^4*mWW^3*s^4*t^11 - 3742501*ep^3*mtt^4*mWW^3*s^4*t^11 - 9693785*ep^4*mtt^4*mWW^3*s^4*t^11 - 9516051*ep^5*mtt^4*mWW^3*s^4*t^11 - 3338316*ep^6*mtt^4*mWW^3*s^4*t^11 - 48496*mtt^3*mWW^4*s^4*t^11 - 253908*ep*mtt^3*mWW^4*s^4*t^11 + 387634*ep^2*mtt^3*mWW^4*s^4*t^11 + 4486946*ep^3*mtt^3*mWW^4*s^4*t^11 + 10065990*ep^4*mtt^3*mWW^4*s^4*t^11 + 9342562*ep^5*mtt^3*mWW^4*s^4*t^11 + 3170472*ep^6*mtt^3*mWW^4*s^4*t^11 + 15712*mtt^2*mWW^5*s^4*t^11 + 66552*ep*mtt^2*mWW^5*s^4*t^11 - 352668*ep^2*mtt^2*mWW^5*s^4*t^11 - 2611106*ep^3*mtt^2*mWW^5*s^4*t^11 - 5838324*ep^4*mtt^2*mWW^5*s^4*t^11 - 5609646*ep^5*mtt^2*mWW^5*s^4*t^11 - 1978920*ep^6*mtt^2*mWW^5*s^4*t^11 - 1280*mtt*mWW^6*s^4*t^11 + 1090*ep*mtt*mWW^6*s^4*t^11 + 123135*ep^2*mtt*mWW^6*s^4*t^11 + 696121*ep^3*mtt*mWW^6*s^4*t^11 + 1559173*ep^4*mtt*mWW^6*s^4*t^11 + 1550829*ep^5*mtt*mWW^6*s^4*t^11 + 567012*ep^6*mtt*mWW^6*s^4*t^11 - 1280*ep*mWW^7*s^4*t^11 - 15135*ep^2*mWW^7*s^4*t^11 - 66929*ep^3*mWW^7*s^4*t^11 - 136997*ep^4*mWW^7*s^4*t^11 - 130671*ep^5*mWW^7*s^4*t^11 - 46748*ep^6*mWW^7*s^4*t^11 + 17952*ep*mtt^6*s^5*t^11 + 99480*ep^2*mtt^6*s^5*t^11 + 26380*ep^3*mtt^6*s^5*t^11 - 533584*ep^4*mtt^6*s^5*t^11 - 887732*ep^5*mtt^6*s^5*t^11 - 409296*ep^6*mtt^6*s^5*t^11 - 4512*mtt^5*mWW*s^5*t^11 - 78080*ep*mtt^5*mWW*s^5*t^11 - 307940*ep^2*mtt^5*mWW*s^5*t^11 - 898*ep^3*mtt^5*mWW*s^5*t^11 + 1664692*ep^4*mtt^5*mWW*s^5*t^11 + 2599978*ep^5*mtt^5*mWW*s^5*t^11 + 1168760*ep^6*mtt^5*mWW*s^5*t^11 + 16448*mtt^4*mWW^2*s^5*t^11 + 142656*ep*mtt^4*mWW^2*s^5*t^11 + 305800*ep^2*mtt^4*mWW^2*s^5*t^11 - 441110*ep^3*mtt^4*mWW^2*s^5*t^11 - 2448700*ep^4*mtt^4*mWW^2*s^5*t^11 - 3081526*ep^5*mtt^4*mWW^2*s^5*t^11 - 1253528*ep^6*mtt^4*mWW^2*s^5*t^11 - 22272*mtt^3*mWW^3*s^5*t^11 - 139600*ep*mtt^3*mWW^3*s^5*t^11 - 55360*ep^2*mtt^3*mWW^3*s^5*t^11 + 1170724*ep^3*mtt^3*mWW^3*s^5*t^11 + 3014472*ep^4*mtt^3*mWW^3*s^5*t^11 + 2903716*ep^5*mtt^3*mWW^3*s^5*t^11 + 998000*ep^6*mtt^3*mWW^3*s^5*t^11 + 13248*mtt^2*mWW^4*s^5*t^11 + 71952*ep*mtt^2*mWW^4*s^5*t^11 - 92336*ep^2*mtt^2*mWW^4*s^5*t^11 - 1228040*ep^3*mtt^2*mWW^4*s^5*t^11 - 2829576*ep^4*mtt^2*mWW^4*s^5*t^11 - 2664512*ep^5*mtt^2*mWW^4*s^5*t^11 - 911936*ep^6*mtt^2*mWW^4*s^5*t^11 - 2912*mtt*mWW^5*s^5*t^11 - 13040*ep*mtt*mWW^5*s^5*t^11 + 70372*ep^2*mtt*mWW^5*s^5*t^11 + 554558*ep^3*mtt*mWW^5*s^5*t^11 + 1288580*ep^4*mtt*mWW^5*s^5*t^11 + 1270482*ep^5*mtt*mWW^5*s^5*t^11 + 455960*ep^6*mtt*mWW^5*s^5*t^11 - 1840*ep*mWW^6*s^5*t^11 - 20016*ep^2*mWW^6*s^5*t^11 - 81614*ep^3*mWW^6*s^5*t^11 - 155884*ep^4*mWW^6*s^5*t^11 - 140406*ep^5*mWW^6*s^5*t^11 - 47960*ep^6*mWW^6*s^5*t^11 - 7232*ep*mtt^5*s^6*t^11 - 35616*ep^2*mtt^5*s^6*t^11 + 24752*ep^3*mtt^5*s^6*t^11 + 307784*ep^4*mtt^5*s^6*t^11 + 457880*ep^5*mtt^5*s^6*t^11 + 203232*ep^6*mtt^5*s^6*t^11 + 896*mtt^4*mWW*s^6*t^11 + 21056*ep*mtt^4*mWW*s^6*t^11 + 84368*ep^2*mtt^4*mWW*s^6*t^11 - 50752*ep^3*mtt^4*mWW*s^6*t^11 - 649516*ep^4*mtt^4*mWW*s^6*t^11 - 956284*ep^5*mtt^4*mWW*s^6*t^11 - 421728*ep^6*mtt^4*mWW*s^6*t^11 - 2688*mtt^3*mWW^2*s^6*t^11 - 25344*ep*mtt^3*mWW^2*s^6*t^11 - 59280*ep^2*mtt^3*mWW^2*s^6*t^11 + 83912*ep^3*mtt^3*mWW^2*s^6*t^11 + 497656*ep^4*mtt^3*mWW^2*s^6*t^11 + 642272*ep^5*mtt^3*mWW^2*s^6*t^11 + 265152*ep^6*mtt^3*mWW^2*s^6*t^11 + 2688*mtt^2*mWW^3*s^6*t^11 + 16000*ep*mtt^2*mWW^3*s^6*t^11 + 3664*ep^2*mtt^2*mWW^3*s^6*t^11 - 129464*ep^3*mtt^2*mWW^3*s^6*t^11 - 302448*ep^4*mtt^2*mWW^3*s^6*t^11 - 266536*ep^5*mtt^2*mWW^3*s^6*t^11 - 83904*ep^6*mtt^2*mWW^3*s^6*t^11 - 896*mtt*mWW^4*s^6*t^11 - 4032*ep*mtt*mWW^4*s^6*t^11 + 11120*ep^2*mtt*mWW^4*s^6*t^11 + 86440*ep^3*mtt*mWW^4*s^6*t^11 + 171072*ep^4*mtt*mWW^4*s^6*t^11 + 141992*ep^5*mtt*mWW^4*s^6*t^11 + 43104*ep^6*mtt*mWW^4*s^6*t^11 - 448*ep*mWW^5*s^6*t^11 - 4256*ep^2*mWW^5*s^6*t^11 - 14888*ep^3*mWW^5*s^6*t^11 - 24548*ep^4*mWW^5*s^6*t^11 - 19324*ep^5*mWW^5*s^6*t^11 - 5856*ep^6*mWW^5*s^6*t^11 + 1152*ep*mtt^4*s^7*t^11 + 4800*ep^2*mtt^4*s^7*t^11 - 10848*ep^3*mtt^4*s^7*t^11 - 67056*ep^4*mtt^4*s^7*t^11 - 92304*ep^5*mtt^4*s^7*t^11 - 39744*ep^6*mtt^4*s^7*t^11 - 1920*ep*mtt^3*mWW*s^7*t^11 - 8448*ep^2*mtt^3*mWW*s^7*t^11 + 14496*ep^3*mtt^3*mWW*s^7*t^11 + 102240*ep^4*mtt^3*mWW*s^7*t^11 + 143424*ep^5*mtt^3*mWW*s^7*t^11 + 62208*ep^6*mtt^3*mWW*s^7*t^11 + 384*ep*mtt^2*mWW^2*s^7*t^11 + 2688*ep^2*mtt^2*mWW^2*s^7*t^11 + 5088*ep^3*mtt^2*mWW^2*s^7*t^11 + 768*ep^4*mtt^2*mWW^2*s^7*t^11 - 5472*ep^5*mtt^2*mWW^2*s^7*t^11 - 3456*ep^6*mtt^2*mWW^2*s^7*t^11 + 384*ep*mtt*mWW^3*s^7*t^11 + 768*ep^2*mtt*mWW^3*s^7*t^11 - 10272*ep^3*mtt*mWW^3*s^7*t^11 - 40032*ep^4*mtt*mWW^3*s^7*t^11 - 50112*ep^5*mtt*mWW^3*s^7*t^11 - 20736*ep^6*mtt*mWW^3*s^7*t^11 + 192*ep^2*mWW^4*s^7*t^11 + 1536*ep^3*mWW^4*s^7*t^11 + 4080*ep^4*mWW^4*s^7*t^11 + 4464*ep^5*mWW^4*s^7*t^11 + 1728*ep^6*mWW^4*s^7*t^11 - 368*ep*mtt^10*t^12 - 3968*ep^2*mtt^10*t^12 - 16020*ep^3*mtt^10*t^12 - 30368*ep^4*mtt^10*t^12 - 27212*ep^5*mtt^10*t^12 - 9264*ep^6*mtt^10*t^12 + 2864*ep*mtt^9*mWW*t^12 + 30856*ep^2*mtt^9*mWW*t^12 + 124512*ep^3*mtt^9*mWW*t^12 + 236048*ep^4*mtt^9*mWW*t^12 + 211624*ep^5*mtt^9*mWW*t^12 + 72096*ep^6*mtt^9*mWW*t^12 - 9232*ep*mtt^8*mWW^2*t^12 - 99328*ep^2*mtt^8*mWW^2*t^12 - 400428*ep^3*mtt^8*mWW^2*t^12 - 758992*ep^4*mtt^8*mWW^2*t^12 - 680740*ep^5*mtt^8*mWW^2*t^12 - 232080*ep^6*mtt^8*mWW^2*t^12 + 15856*ep*mtt^7*mWW^3*t^12 + 170200*ep^2*mtt^7*mWW^3*t^12 + 684936*ep^3*mtt^7*mWW^3*t^12 + 1297552*ep^4*mtt^7*mWW^3*t^12 + 1164208*ep^5*mtt^7*mWW^3*t^12 + 397248*ep^6*mtt^7*mWW^3*t^12 - 15280*ep*mtt^6*mWW^4*t^12 - 163280*ep^2*mtt^6*mWW^4*t^12 - 654780*ep^3*mtt^6*mWW^4*t^12 - 1238800*ep^4*mtt^6*mWW^4*t^12 - 1111940*ep^5*mtt^6*mWW^4*t^12 - 379920*ep^6*mtt^6*mWW^4*t^12 + 7568*ep*mtt^5*mWW^5*t^12 + 79928*ep^2*mtt^5*mWW^5*t^12 + 317520*ep^3*mtt^5*mWW^5*t^12 + 598448*ep^4*mtt^5*mWW^5*t^12 + 537512*ep^5*mtt^5*mWW^5*t^12 + 184224*ep^6*mtt^5*mWW^5*t^12 - 944*ep*mtt^4*mWW^6*t^12 - 9056*ep^2*mtt^4*mWW^6*t^12 - 33012*ep^3*mtt^4*mWW^6*t^12 - 59888*ep^4*mtt^4*mWW^6*t^12 - 54044*ep^5*mtt^4*mWW^6*t^12 - 19056*ep^6*mtt^4*mWW^6*t^12 - 688*ep*mtt^3*mWW^7*t^12 - 7832*ep^2*mtt^3*mWW^7*t^12 - 32952*ep^3*mtt^3*mWW^7*t^12 - 63568*ep^4*mtt^3*mWW^7*t^12 - 56960*ep^5*mtt^3*mWW^7*t^12 - 19200*ep^6*mtt^3*mWW^7*t^12 + 224*ep*mtt^2*mWW^8*t^12 + 2480*ep^2*mtt^2*mWW^8*t^12 + 10224*ep^3*mtt^2*mWW^8*t^12 + 19568*ep^4*mtt^2*mWW^8*t^12 + 17552*ep^5*mtt^2*mWW^8*t^12 + 5952*ep^6*mtt^2*mWW^8*t^12 + 992*ep*mtt^9*s*t^12 + 10912*ep^2*mtt^9*s*t^12 + 44904*ep^3*mtt^9*s*t^12 + 86408*ep^4*mtt^9*s*t^12 + 78304*ep^5*mtt^9*s*t^12 + 26880*ep^6*mtt^9*s*t^12 + 368*mtt^8*mWW*s*t^12 - 3992*ep*mtt^8*mWW*s*t^12 - 71292*ep^2*mtt^8*mWW*s*t^12 - 328042*ep^3*mtt^8*mWW*s*t^12 - 661364*ep^4*mtt^8*mWW*s*t^12 - 614166*ep^5*mtt^8*mWW*s*t^12 - 213912*ep^6*mtt^8*mWW*s*t^12 - 2496*mtt^7*mWW^2*s*t^12 + 1088*ep*mtt^7*mWW^2*s*t^12 + 197016*ep^2*mtt^7*mWW^2*s*t^12 + 1043460*ep^3*mtt^7*mWW^2*s*t^12 + 2208980*ep^4*mtt^7*mWW^2*s*t^12 + 2100552*ep^5*mtt^7*mWW^2*s*t^12 + 741600*ep^6*mtt^7*mWW^2*s*t^12 + 6736*mtt^6*mWW^3*s*t^12 + 17040*ep*mtt^6*mWW^3*s*t^12 - 309352*ep^2*mtt^6*mWW^3*s*t^12 - 1891610*ep^3*mtt^6*mWW^3*s*t^12 - 4170384*ep^4*mtt^6*mWW^3*s*t^12 - 4039030*ep^5*mtt^6*mWW^3*s*t^12 - 1440600*ep^6*mtt^6*mWW^3*s*t^12 - 9120*mtt^5*mWW^4*s*t^12 - 31576*ep*mtt^5*mWW^4*s*t^12 + 319180*ep^2*mtt^5*mWW^4*s*t^12 + 2129004*ep^3*mtt^5*mWW^4*s*t^12 + 4787048*ep^4*mtt^5*mWW^4*s*t^12 + 4675072*ep^5*mtt^5*mWW^4*s*t^12 + 1675392*ep^6*mtt^5*mWW^4*s*t^12 + 6160*mtt^4*mWW^5*s*t^12 + 18648*ep*mtt^4*mWW^5*s*t^12 - 235652*ep^2*mtt^4*mWW^5*s*t^12 - 1486934*ep^3*mtt^4*mWW^5*s*t^12 - 3285708*ep^4*mtt^4*mWW^5*s*t^12 - 3183914*ep^5*mtt^4*mWW^5*s*t^12 - 1137000*ep^6*mtt^4*mWW^5*s*t^12 - 1408*mtt^3*mWW^6*s*t^12 + 2512*ep*mtt^3*mWW^6*s*t^12 + 118032*ep^2*mtt^3*mWW^6*s*t^12 + 567212*ep^3*mtt^3*mWW^6*s*t^12 + 1143844*ep^4*mtt^3*mWW^6*s*t^12 + 1061976*ep^5*mtt^3*mWW^6*s*t^12 + 371232*ep^6*mtt^3*mWW^6*s*t^12 - 464*mtt^2*mWW^7*s*t^12 - 6048*ep*mtt^2*mWW^7*s*t^12 - 25696*ep^2*mtt^2*mWW^7*s*t^12 - 39950*ep^3*mtt^2*mWW^7*s*t^12 - 13080*ep^4*mtt^2*mWW^7*s*t^12 + 18398*ep^5*mtt^2*mWW^7*s*t^12 + 11640*ep^6*mtt^2*mWW^7*s*t^12 + 224*mtt*mWW^8*s*t^12 + 1000*ep*mtt*mWW^8*s*t^12 - 6868*ep^2*mtt*mWW^8*s*t^12 - 53380*ep^3*mtt*mWW^8*s*t^12 - 125096*ep^4*mtt*mWW^8*s*t^12 - 123520*ep^5*mtt*mWW^8*s*t^12 - 44160*ep^6*mtt*mWW^8*s*t^12 + 336*ep*mWW^9*s*t^12 + 3720*ep^2*mWW^9*s*t^12 + 15336*ep^3*mWW^9*s*t^12 + 29352*ep^4*mWW^9*s*t^12 + 26328*ep^5*mWW^9*s*t^12 + 8928*ep^6*mWW^9*s*t^12 + 528*ep*mtt^8*s^2*t^12 - 1168*ep^2*mtt^8*s^2*t^12 - 32044*ep^3*mtt^8*s^2*t^12 - 103136*ep^4*mtt^8*s^2*t^12 - 122084*ep^5*mtt^8*s^2*t^12 - 49296*ep^6*mtt^8*s^2*t^12 - 1488*mtt^7*mWW*s^2*t^12 - 13208*ep*mtt^7*mWW*s^2*t^12 - 164*ep^2*mtt^7*mWW*s^2*t^12 + 274010*ep^3*mtt^7*mWW*s^2*t^12 + 854288*ep^4*mtt^7*mWW*s^2*t^12 + 976098*ep^5*mtt^7*mWW*s^2*t^12 + 384264*ep^6*mtt^7*mWW*s^2*t^12 + 8704*mtt^6*mWW^2*s^2*t^12 + 62832*ep*mtt^6*mWW^2*s^2*t^12 - 6776*ep^2*mtt^6*mWW^2*s^2*t^12 - 1045144*ep^3*mtt^6*mWW^2*s^2*t^12 - 3026260*ep^4*mtt^6*mWW^2*s^2*t^12 - 3303988*ep^5*mtt^6*mWW^2*s^2*t^12 - 1261968*ep^6*mtt^6*mWW^2*s^2*t^12 - 20176*mtt^5*mWW^3*s^2*t^12 - 128320*ep*mtt^5*mWW^3*s^2*t^12 + 83704*ep^2*mtt^5*mWW^3*s^2*t^12 + 2224310*ep^3*mtt^5*mWW^3*s^2*t^12 + 5906540*ep^4*mtt^5*mWW^3*s^2*t^12 + 6153910*ep^5*mtt^5*mWW^3*s^2*t^12 + 2279832*ep^6*mtt^5*mWW^3*s^2*t^12 + 23424*mtt^4*mWW^4*s^2*t^12 + 130312*ep*mtt^4*mWW^4*s^2*t^12 - 226316*ep^2*mtt^4*mWW^4*s^2*t^12 - 2817924*ep^3*mtt^4*mWW^4*s^2*t^12 - 6864920*ep^4*mtt^4*mWW^4*s^2*t^12 - 6847688*ep^5*mtt^4*mWW^4*s^2*t^12 - 2467488*ep^6*mtt^4*mWW^4*s^2*t^12 - 13936*mtt^3*mWW^5*s^2*t^12 - 61976*ep*mtt^3*mWW^5*s^2*t^12 + 274892*ep^2*mtt^3*mWW^5*s^2*t^12 + 2135590*ep^3*mtt^3*mWW^5*s^2*t^12 + 4795016*ep^4*mtt^3*mWW^5*s^2*t^12 + 4604686*ep^5*mtt^3*mWW^5*s^2*t^12 + 1622328*ep^6*mtt^3*mWW^5*s^2*t^12 + 3712*mtt^2*mWW^6*s^2*t^12 + 7360*ep*mtt^2*mWW^6*s^2*t^12 - 166032*ep^2*mtt^2*mWW^6*s^2*t^12 - 922144*ep^3*mtt^2*mWW^6*s^2*t^12 - 1919268*ep^4*mtt^2*mWW^6*s^2*t^12 - 1786916*ep^5*mtt^2*mWW^6*s^2*t^12 - 620112*ep^6*mtt^2*mWW^6*s^2*t^12 - 240*mtt*mWW^7*s^2*t^12 + 2800*ep*mtt*mWW^7*s^2*t^12 + 45280*ep^2*mtt*mWW^7*s^2*t^12 + 196810*ep^3*mtt*mWW^7*s^2*t^12 + 383100*ep^4*mtt*mWW^7*s^2*t^12 + 348890*ep^5*mtt*mWW^7*s^2*t^12 + 120360*ep^6*mtt*mWW^7*s^2*t^12 - 328*ep*mWW^8*s^2*t^12 - 3420*ep^2*mWW^8*s^2*t^12 - 13464*ep^3*mWW^8*s^2*t^12 - 25360*ep^4*mWW^8*s^2*t^12 - 22908*ep^5*mWW^8*s^2*t^12 - 7920*ep^6*mWW^8*s^2*t^12 - 4624*ep*mtt^7*s^3*t^12 - 25488*ep^2*mtt^7*s^3*t^12 - 5860*ep^3*mtt^7*s^3*t^12 + 139344*ep^4*mtt^7*s^3*t^12 + 230084*ep^5*mtt^7*s^3*t^12 + 105744*ep^6*mtt^7*s^3*t^12 + 2256*mtt^6*mWW*s^3*t^12 + 36024*ep*mtt^6*mWW*s^3*t^12 + 126916*ep^2*mtt^6*mWW*s^3*t^12 - 86978*ep^3*mtt^6*mWW*s^3*t^12 - 957400*ep^4*mtt^6*mWW*s^3*t^12 - 1377346*ep^5*mtt^6*mWW*s^3*t^12 - 600072*ep^6*mtt^6*mWW*s^3*t^12 - 11072*mtt^5*mWW^2*s^3*t^12 - 105296*ep*mtt^5*mWW^2*s^3*t^12 - 218616*ep^2*mtt^5*mWW^2*s^3*t^12 + 597552*ep^3*mtt^5*mWW^2*s^3*t^12 + 2752868*ep^4*mtt^5*mWW^2*s^3*t^12 + 3426044*ep^5*mtt^5*mWW^2*s^3*t^12 + 1395120*ep^6*mtt^5*mWW^2*s^3*t^12 + 21216*mtt^4*mWW^3*s^3*t^12 + 152808*ep*mtt^4*mWW^3*s^3*t^12 + 116820*ep^2*mtt^4*mWW^3*s^3*t^12 - 1463560*ep^3*mtt^4*mWW^3*s^3*t^12 - 4475984*ep^4*mtt^4*mWW^3*s^3*t^12 - 4863148*ep^5*mtt^4*mWW^3*s^3*t^12 - 1835952*ep^6*mtt^4*mWW^3*s^3*t^12 - 19776*mtt^3*mWW^4*s^3*t^12 - 116072*ep*mtt^3*mWW^4*s^3*t^12 + 89820*ep^2*mtt^3*mWW^4*s^3*t^12 + 1824260*ep^3*mtt^3*mWW^4*s^3*t^12 + 4509092*ep^4*mtt^3*mWW^4*s^3*t^12 + 4457012*ep^5*mtt^3*mWW^4*s^3*t^12 + 1586064*ep^6*mtt^3*mWW^4*s^3*t^12 + 8912*mtt^2*mWW^5*s^3*t^12 + 41072*ep*mtt^2*mWW^5*s^3*t^12 - 152712*ep^2*mtt^2*mWW^5*s^3*t^12 - 1239210*ep^3*mtt^2*mWW^5*s^3*t^12 - 2765276*ep^4*mtt^2*mWW^5*s^3*t^12 - 2624162*ep^5*mtt^2*mWW^5*s^3*t^12 - 913224*ep^6*mtt^2*mWW^5*s^3*t^12 - 1536*mtt*mWW^6*s^3*t^12 - 2456*ep*mtt*mWW^6*s^3*t^12 + 78684*ep^2*mtt*mWW^6*s^3*t^12 + 435008*ep^3*mtt*mWW^6*s^3*t^12 + 911864*ep^4*mtt*mWW^6*s^3*t^12 + 853148*ep^5*mtt*mWW^6*s^3*t^12 + 296688*ep^6*mtt*mWW^6*s^3*t^12 - 1456*ep*mWW^7*s^3*t^12 - 15424*ep^2*mWW^7*s^3*t^12 - 61212*ep^3*mWW^7*s^3*t^12 - 114508*ep^4*mWW^7*s^3*t^12 - 101632*ep^5*mWW^7*s^3*t^12 - 34368*ep^6*mWW^7*s^3*t^12 + 6304*ep*mtt^6*s^4*t^12 + 33872*ep^2*mtt^6*s^4*t^12 + 1104*ep^3*mtt^6*s^4*t^12 - 207776*ep^4*mtt^6*s^4*t^12 - 332608*ep^5*mtt^6*s^4*t^12 - 151296*ep^6*mtt^6*s^4*t^12 - 1520*mtt^5*mWW*s^4*t^12 - 32056*ep*mtt^5*mWW*s^4*t^12 - 128084*ep^2*mtt^5*mWW*s^4*t^12 + 51198*ep^3*mtt^5*mWW*s^4*t^12 + 885312*ep^4*mtt^5*mWW*s^4*t^12 + 1320558*ep^5*mtt^5*mWW*s^4*t^12 + 583992*ep^6*mtt^5*mWW*s^4*t^12 + 6016*mtt^4*mWW^2*s^4*t^12 + 64400*ep*mtt^4*mWW^2*s^4*t^12 + 165928*ep^2*mtt^4*mWW^2*s^4*t^12 - 254960*ep^3*mtt^4*mWW^2*s^4*t^12 - 1549804*ep^4*mtt^4*mWW^2*s^4*t^12 - 2039540*ep^5*mtt^4*mWW^2*s^4*t^12 - 852240*ep^6*mtt^4*mWW^2*s^4*t^12 - 8928*mtt^3*mWW^3*s^4*t^12 - 65096*ep*mtt^3*mWW^3*s^4*t^12 - 66812*ep^2*mtt^3*mWW^3*s^4*t^12 + 507452*ep^3*mtt^3*mWW^3*s^4*t^12 + 1617668*ep^4*mtt^3*mWW^3*s^4*t^12 + 1763844*ep^5*mtt^3*mWW^3*s^4*t^12 + 664272*ep^6*mtt^3*mWW^3*s^4*t^12 + 5888*mtt^2*mWW^4*s^4*t^12 + 32712*ep*mtt^2*mWW^4*s^4*t^12 - 31140*ep^2*mtt^2*mWW^4*s^4*t^12 - 497904*ep^3*mtt^2*mWW^4*s^4*t^12 - 1155364*ep^4*mtt^2*mWW^4*s^4*t^12 - 1085408*ep^5*mtt^2*mWW^4*s^4*t^12 - 369984*ep^6*mtt^2*mWW^4*s^4*t^12 - 1456*mtt*mWW^5*s^4*t^12 - 5280*ep*mtt*mWW^5*s^4*t^12 + 36192*ep^2*mtt*mWW^5*s^4*t^12 + 230678*ep^3*mtt*mWW^5*s^4*t^12 + 477036*ep^4*mtt*mWW^5*s^4*t^12 + 430302*ep^5*mtt*mWW^5*s^4*t^12 + 143928*ep^6*mtt*mWW^5*s^4*t^12 - 984*ep*mWW^6*s^4*t^12 - 9956*ep^2*mWW^6*s^4*t^12 - 37568*ep^3*mWW^6*s^4*t^12 - 67072*ep^4*mWW^6*s^4*t^12 - 57148*ep^5*mWW^6*s^4*t^12 - 18672*ep^6*mWW^6*s^4*t^12 - 3600*ep*mtt^5*s^5*t^12 - 17360*ep^2*mtt^5*s^5*t^12 + 15148*ep^3*mtt^5*s^5*t^12 + 160232*ep^4*mtt^5*s^5*t^12 + 235052*ep^5*mtt^5*s^5*t^12 + 103728*ep^6*mtt^5*s^5*t^12 + 384*mtt^4*mWW*s^5*t^12 + 11648*ep*mtt^4*mWW*s^5*t^12 + 47400*ep^2*mtt^4*mWW*s^5*t^12 - 44364*ep^3*mtt^4*mWW*s^5*t^12 - 425044*ep^4*mtt^4*mWW*s^5*t^12 - 612384*ep^5*mtt^4*mWW*s^5*t^12 - 267840*ep^6*mtt^4*mWW*s^5*t^12 - 1152*mtt^3*mWW^2*s^5*t^12 - 14048*ep*mtt^3*mWW^2*s^5*t^12 - 40016*ep^2*mtt^3*mWW^2*s^5*t^12 + 56128*ep^3*mtt^3*mWW^2*s^5*t^12 + 372696*ep^4*mtt^3*mWW^2*s^5*t^12 + 501320*ep^5*mtt^3*mWW^2*s^5*t^12 + 211872*ep^6*mtt^3*mWW^2*s^5*t^12 + 1152*mtt^2*mWW^3*s^5*t^12 + 7360*ep*mtt^2*mWW^3*s^5*t^12 + 5728*ep^2*mtt^2*mWW^3*s^5*t^12 - 43888*ep^3*mtt^2*mWW^3*s^5*t^12 - 115744*ep^4*mtt^2*mWW^3*s^5*t^12 - 107472*ep^5*mtt^2*mWW^3*s^5*t^12 - 35136*ep^6*mtt^2*mWW^3*s^5*t^12 - 384*mtt*mWW^4*s^5*t^12 - 1168*ep*mtt*mWW^4*s^5*t^12 + 5792*ep^2*mtt*mWW^4*s^5*t^12 + 21108*ep^3*mtt*mWW^4*s^5*t^12 + 12416*ep^4*mtt*mWW^4*s^5*t^12 - 14740*ep^5*mtt*mWW^4*s^5*t^12 - 12624*ep^6*mtt*mWW^4*s^5*t^12 - 192*ep*mWW^5*s^5*t^12 - 1544*ep^2*mWW^5*s^5*t^12 - 4132*ep^3*mWW^5*s^5*t^12 - 4556*ep^4*mWW^5*s^5*t^12 - 1776*ep^5*mWW^5*s^5*t^12 + 768*ep*mtt^4*s^6*t^12 + 3200*ep^2*mtt^4*s^6*t^12 - 7232*ep^3*mtt^4*s^6*t^12 - 44704*ep^4*mtt^4*s^6*t^12 - 61536*ep^5*mtt^4*s^6*t^12 - 26496*ep^6*mtt^4*s^6*t^12 - 1280*ep*mtt^3*mWW*s^6*t^12 - 5632*ep^2*mtt^3*mWW*s^6*t^12 + 9664*ep^3*mtt^3*mWW*s^6*t^12 + 68160*ep^4*mtt^3*mWW*s^6*t^12 + 95616*ep^5*mtt^3*mWW*s^6*t^12 + 41472*ep^6*mtt^3*mWW*s^6*t^12 + 256*ep*mtt^2*mWW^2*s^6*t^12 + 1792*ep^2*mtt^2*mWW^2*s^6*t^12 + 3392*ep^3*mtt^2*mWW^2*s^6*t^12 + 512*ep^4*mtt^2*mWW^2*s^6*t^12 - 3648*ep^5*mtt^2*mWW^2*s^6*t^12 - 2304*ep^6*mtt^2*mWW^2*s^6*t^12 + 256*ep*mtt*mWW^3*s^6*t^12 + 512*ep^2*mtt*mWW^3*s^6*t^12 - 6848*ep^3*mtt*mWW^3*s^6*t^12 - 26688*ep^4*mtt*mWW^3*s^6*t^12 - 33408*ep^5*mtt*mWW^3*s^6*t^12 - 13824*ep^6*mtt*mWW^3*s^6*t^12 + 128*ep^2*mWW^4*s^6*t^12 + 1024*ep^3*mWW^4*s^6*t^12 + 2720*ep^4*mWW^4*s^6*t^12 + 2976*ep^5*mWW^4*s^6*t^12 + 1152*ep^6*mWW^4*s^6*t^12 + 64*ep*mtt^9*t^13 + 672*ep^2*mtt^9*t^13 + 2640*ep^3*mtt^9*t^13 + 4888*ep^4*mtt^9*t^13 + 4296*ep^5*mtt^9*t^13 + 1440*ep^6*mtt^9*t^13 - 512*ep*mtt^8*mWW*t^13 - 5376*ep^2*mtt^8*mWW*t^13 - 21120*ep^3*mtt^8*mWW*t^13 - 39104*ep^4*mtt^8*mWW*t^13 - 34368*ep^5*mtt^8*mWW*t^13 - 11520*ep^6*mtt^8*mWW*t^13 + 1728*ep*mtt^7*mWW^2*t^13 + 18144*ep^2*mtt^7*mWW^2*t^13 + 71280*ep^3*mtt^7*mWW^2*t^13 + 131976*ep^4*mtt^7*mWW^2*t^13 + 115992*ep^5*mtt^7*mWW^2*t^13 + 38880*ep^6*mtt^7*mWW^2*t^13 - 3200*ep*mtt^6*mWW^3*t^13 - 33600*ep^2*mtt^6*mWW^3*t^13 - 132000*ep^3*mtt^6*mWW^3*t^13 - 244400*ep^4*mtt^6*mWW^3*t^13 - 214800*ep^5*mtt^6*mWW^3*t^13 - 72000*ep^6*mtt^6*mWW^3*t^13 + 3520*ep*mtt^5*mWW^4*t^13 + 36960*ep^2*mtt^5*mWW^4*t^13 + 145200*ep^3*mtt^5*mWW^4*t^13 + 268840*ep^4*mtt^5*mWW^4*t^13 + 236280*ep^5*mtt^5*mWW^4*t^13 + 79200*ep^6*mtt^5*mWW^4*t^13 - 2304*ep*mtt^4*mWW^5*t^13 - 24192*ep^2*mtt^4*mWW^5*t^13 - 95040*ep^3*mtt^4*mWW^5*t^13 - 175968*ep^4*mtt^4*mWW^5*t^13 - 154656*ep^5*mtt^4*mWW^5*t^13 - 51840*ep^6*mtt^4*mWW^5*t^13 + 832*ep*mtt^3*mWW^6*t^13 + 8736*ep^2*mtt^3*mWW^6*t^13 + 34320*ep^3*mtt^3*mWW^6*t^13 + 63544*ep^4*mtt^3*mWW^6*t^13 + 55848*ep^5*mtt^3*mWW^6*t^13 + 18720*ep^6*mtt^3*mWW^6*t^13 - 128*ep*mtt^2*mWW^7*t^13 - 1344*ep^2*mtt^2*mWW^7*t^13 - 5280*ep^3*mtt^2*mWW^7*t^13 - 9776*ep^4*mtt^2*mWW^7*t^13 - 8592*ep^5*mtt^2*mWW^7*t^13 - 2880*ep^6*mtt^2*mWW^7*t^13 - 128*ep*mtt^8*s*t^13 - 1344*ep^2*mtt^8*s*t^13 - 5280*ep^3*mtt^8*s*t^13 - 9776*ep^4*mtt^8*s*t^13 - 8592*ep^5*mtt^8*s*t^13 - 2880*ep^6*mtt^8*s*t^13 - 64*mtt^7*mWW*s*t^13 + 384*ep*mtt^7*mWW*s*t^13 + 8448*ep^2*mtt^7*mWW*s*t^13 + 38672*ep^3*mtt^7*mWW*s*t^13 + 76356*ep^4*mtt^7*mWW*s*t^13 + 69444*ep^5*mtt^7*mWW*s*t^13 + 23760*ep^6*mtt^7*mWW*s*t^13 + 448*mtt^6*mWW^2*s*t^13 + 800*ep*mtt^6*mWW^2*s*t^13 - 22512*ep^2*mtt^6*mWW^2*s*t^13 - 126824*ep^3*mtt^6*mWW^2*s*t^13 - 268096*ep^4*mtt^6*mWW^2*s*t^13 - 251976*ep^5*mtt^6*mWW^2*s*t^13 - 87840*ep^6*mtt^6*mWW^2*s*t^13 - 1280*mtt^5*mWW^3*s*t^13 - 5088*ep*mtt^5*mWW^3*s*t^13 + 34896*ep^2*mtt^5*mWW^3*s*t^13 + 246760*ep^3*mtt^5*mWW^3*s*t^13 + 551964*ep^4*mtt^5*mWW^3*s*t^13 + 531828*ep^5*mtt^5*mWW^3*s*t^13 + 187920*ep^6*mtt^5*mWW^3*s*t^13 + 1920*mtt^4*mWW^4*s*t^13 + 8960*ep*mtt^4*mWW^4*s*t^13 - 38400*ep^2*mtt^4*mWW^4*s*t^13 - 315360*ep^3*mtt^4*mWW^4*s*t^13 - 726520*ep^4*mtt^4*mWW^4*s*t^13 - 708600*ep^5*mtt^4*mWW^4*s*t^13 - 252000*ep^6*mtt^4*mWW^4*s*t^13 - 1600*mtt^3*mWW^5*s*t^13 - 7232*ep*mtt^3*mWW^5*s*t^13 + 34464*ep^2*mtt^3*mWW^5*s*t^13 + 272480*ep^3*mtt^3*mWW^5*s*t^13 + 623356*ep^4*mtt^3*mWW^5*s*t^13 + 606252*ep^5*mtt^3*mWW^5*s*t^13 + 215280*ep^6*mtt^3*mWW^5*s*t^13 + 704*mtt^2*mWW^6*s*t^13 + 2336*ep*mtt^2*mWW^6*s*t^13 - 24048*ep^2*mtt^2*mWW^6*s*t^13 - 154792*ep^3*mtt^2*mWW^6*s*t^13 - 338896*ep^4*mtt^2*mWW^6*s*t^13 - 323544*ep^5*mtt^2*mWW^6*s*t^13 - 113760*ep^6*mtt^2*mWW^6*s*t^13 - 128*mtt*mWW^7*s*t^13 + 160*ep*mtt*mWW^7*s*t^13 + 10512*ep^2*mtt*mWW^7*s*t^13 + 52264*ep^3*mtt*mWW^7*s*t^13 + 106276*ep^4*mtt*mWW^7*s*t^13 + 98076*ep^5*mtt*mWW^7*s*t^13 + 33840*ep^6*mtt*mWW^7*s*t^13 - 192*ep*mWW^8*s*t^13 - 2016*ep^2*mWW^8*s*t^13 - 7920*ep^3*mWW^8*s*t^13 - 14664*ep^4*mWW^8*s*t^13 - 12888*ep^5*mWW^8*s*t^13 - 4320*ep^6*mWW^8*s*t^13 - 192*ep*mtt^7*s^2*t^13 - 800*ep^2*mtt^7*s^2*t^13 + 1808*ep^3*mtt^7*s^2*t^13 + 11176*ep^4*mtt^7*s^2*t^13 + 15384*ep^5*mtt^7*s^2*t^13 + 6624*ep^6*mtt^7*s^2*t^13 + 192*mtt^6*mWW*s^2*t^13 + 2496*ep*mtt^6*mWW*s^2*t^13 + 6144*ep^2*mtt^6*mWW*s^2*t^13 - 20064*ep^3*mtt^6*mWW*s^2*t^13 - 95292*ep^4*mtt^6*mWW*s^2*t^13 - 121932*ep^5*mtt^6*mWW*s^2*t^13 - 50544*ep^6*mtt^6*mWW*s^2*t^13 - 1088*mtt^5*mWW^2*s^2*t^13 - 9952*ep*mtt^5*mWW^2*s^2*t^13 - 15312*ep^2*mtt^5*mWW^2*s^2*t^13 + 90520*ep^3*mtt^5*mWW^2*s^2*t^13 + 339272*ep^4*mtt^5*mWW^2*s^2*t^13 + 402432*ep^5*mtt^5*mWW^2*s^2*t^13 + 160128*ep^6*mtt^5*mWW^2*s^2*t^13 + 2432*mtt^4*mWW^3*s^2*t^13 + 18336*ep*mtt^4*mWW^3*s^2*t^13 + 12176*ep^2*mtt^4*mWW^3*s^2*t^13 - 211608*ep^3*mtt^4*mWW^3*s^2*t^13 - 653212*ep^4*mtt^4*mWW^3*s^2*t^13 - 720228*ep^5*mtt^4*mWW^3*s^2*t^13 - 274896*ep^6*mtt^4*mWW^3*s^2*t^13 - 2688*mtt^3*mWW^4*s^2*t^13 - 17024*ep*mtt^3*mWW^4*s^2*t^13 + 9536*ep^2*mtt^3*mWW^4*s^2*t^13 + 279232*ep^3*mtt^3*mWW^4*s^2*t^13 + 734808*ep^4*mtt^3*mWW^4*s^2*t^13 + 756792*ep^5*mtt^3*mWW^4*s^2*t^13 + 277344*ep^6*mtt^3*mWW^4*s^2*t^13 + 1472*mtt^2*mWW^5*s^2*t^13 + 7168*ep*mtt^2*mWW^5*s^2*t^13 - 23904*ep^2*mtt^2*mWW^5*s^2*t^13 - 210256*ep^3*mtt^2*mWW^5*s^2*t^13 - 483188*ep^4*mtt^2*mWW^5*s^2*t^13 - 467412*ep^5*mtt^2*mWW^5*s^2*t^13 - 164880*ep^6*mtt^2*mWW^5*s^2*t^13 - 320*mtt*mWW^6*s^2*t^13 - 480*ep*mtt*mWW^6*s^2*t^13 + 15792*ep^2*mtt*mWW^6*s^2*t^13 + 84376*ep^3*mtt*mWW^6*s^2*t^13 + 171960*ep^4*mtt*mWW^6*s^2*t^13 + 157104*ep^5*mtt*mWW^6*s^2*t^13 + 53568*ep^6*mtt*mWW^6*s^2*t^13 - 352*ep*mWW^7*s^2*t^13 - 3632*ep^2*mWW^7*s^2*t^13 - 14008*ep^3*mWW^7*s^2*t^13 - 25524*ep^4*mWW^7*s^2*t^13 - 22140*ep^5*mWW^7*s^2*t^13 - 7344*ep^6*mWW^7*s^2*t^13 + 704*ep*mtt^6*s^3*t^13 + 3744*ep^2*mtt^6*s^3*t^13 - 144*ep^3*mtt^6*s^3*t^13 - 23752*ep^4*mtt^6*s^3*t^13 - 37560*ep^5*mtt^6*s^3*t^13 - 16992*ep^6*mtt^6*s^3*t^13 - 192*mtt^5*mWW*s^3*t^13 - 4416*ep*mtt^5*mWW*s^3*t^13 - 17536*ep^2*mtt^5*mWW*s^3*t^13 + 11008*ep^3*mtt^5*mWW*s^3*t^13 + 134972*ep^4*mtt^5*mWW*s^3*t^13 + 196908*ep^5*mtt^5*mWW*s^3*t^13 + 86256*ep^6*mtt^5*mWW*s^3*t^13 + 832*mtt^4*mWW^2*s^3*t^13 + 10336*ep*mtt^4*mWW^2*s^3*t^13 + 28752*ep^2*mtt^4*mWW^2*s^3*t^13 - 49400*ep^3*mtt^4*mWW^2*s^3*t^13 - 297272*ep^4*mtt^4*mWW^2*s^3*t^13 - 393936*ep^5*mtt^4*mWW^2*s^3*t^13 - 165312*ep^6*mtt^4*mWW^2*s^3*t^13 - 1344*mtt^3*mWW^3*s^3*t^13 - 11360*ep*mtt^3*mWW^3*s^3*t^13 - 16624*ep^2*mtt^3*mWW^3*s^3*t^13 + 90232*ep^3*mtt^3*mWW^3*s^3*t^13 + 330768*ep^4*mtt^3*mWW^3*s^3*t^13 + 385128*ep^5*mtt^3*mWW^3*s^3*t^13 + 151200*ep^6*mtt^3*mWW^3*s^3*t^13 + 960*mtt^2*mWW^4*s^3*t^13 + 5664*ep*mtt^2*mWW^4*s^3*t^13 - 3440*ep^2*mtt^2*mWW^4*s^3*t^13 - 82216*ep^3*mtt^2*mWW^4*s^3*t^13 - 202112*ep^4*mtt^2*mWW^4*s^3*t^13 - 197448*ep^5*mtt^2*mWW^4*s^3*t^13 - 69408*ep^6*mtt^2*mWW^4*s^3*t^13 - 256*mtt*mWW^5*s^3*t^13 - 736*ep*mtt*mWW^5*s^3*t^13 + 6960*ep^2*mtt*mWW^5*s^3*t^13 + 37160*ep^3*mtt*mWW^5*s^3*t^13 + 68660*ep^4*mtt*mWW^5*s^3*t^13 + 56076*ep^5*mtt*mWW^5*s^3*t^13 + 17136*ep^6*mtt*mWW^5*s^3*t^13 - 192*ep*mWW^6*s^3*t^13 - 1856*ep^2*mWW^6*s^3*t^13 - 6640*ep^3*mWW^6*s^3*t^13 - 11264*ep^4*mWW^6*s^3*t^13 - 9168*ep^5*mWW^6*s^3*t^13 - 2880*ep^6*mWW^6*s^3*t^13 - 640*ep*mtt^5*s^4*t^13 - 3072*ep^2*mtt^5*s^4*t^13 + 2784*ep^3*mtt^5*s^4*t^13 + 28640*ep^4*mtt^5*s^4*t^13 + 41856*ep^5*mtt^5*s^4*t^13 + 18432*ep^6*mtt^5*s^4*t^13 + 64*mtt^4*mWW*s^4*t^13 + 2368*ep*mtt^4*mWW*s^4*t^13 + 9728*ep^2*mtt^4*mWW*s^4*t^13 - 10912*ep^3*mtt^4*mWW*s^4*t^13 - 93972*ep^4*mtt^4*mWW*s^4*t^13 - 133956*ep^5*mtt^4*mWW*s^4*t^13 - 58320*ep^6*mtt^4*mWW*s^4*t^13 - 192*mtt^3*mWW^2*s^4*t^13 - 2976*ep*mtt^3*mWW^2*s^4*t^13 - 9520*ep^2*mtt^3*mWW^2*s^4*t^13 + 13576*ep^3*mtt^3*mWW^2*s^4*t^13 + 93992*ep^4*mtt^3*mWW^2*s^4*t^13 + 128400*ep^5*mtt^3*mWW^2*s^4*t^13 + 54720*ep^6*mtt^3*mWW^2*s^4*t^13 + 192*mtt^2*mWW^3*s^4*t^13 + 1376*ep*mtt^2*mWW^3*s^4*t^13 + 1936*ep^2*mtt^2*mWW^3*s^4*t^13 - 5848*ep^3*mtt^2*mWW^3*s^4*t^13 - 20352*ep^4*mtt^2*mWW^3*s^4*t^13 - 21528*ep^5*mtt^2*mWW^3*s^4*t^13 - 7776*ep^6*mtt^2*mWW^3*s^4*t^13 - 64*mtt*mWW^4*s^4*t^13 - 96*ep*mtt*mWW^4*s^4*t^13 + 1136*ep^2*mtt*mWW^4*s^4*t^13 + 696*ep^3*mtt*mWW^4*s^4*t^13 - 8584*ep^4*mtt*mWW^4*s^4*t^13 - 15600*ep^5*mtt*mWW^4*s^4*t^13 - 7488*ep^6*mtt*mWW^4*s^4*t^13 - 32*ep*mWW^5*s^4*t^13 - 208*ep^2*mWW^5*s^4*t^13 - 296*ep^3*mWW^5*s^4*t^13 + 276*ep^4*mWW^5*s^4*t^13 + 828*ep^5*mWW^5*s^4*t^13 + 432*ep^6*mWW^5*s^4*t^13 + 192*ep*mtt^4*s^5*t^13 + 800*ep^2*mtt^4*s^5*t^13 - 1808*ep^3*mtt^4*s^5*t^13 - 11176*ep^4*mtt^4*s^5*t^13 - 15384*ep^5*mtt^4*s^5*t^13 - 6624*ep^6*mtt^4*s^5*t^13 - 320*ep*mtt^3*mWW*s^5*t^13 - 1408*ep^2*mtt^3*mWW*s^5*t^13 + 2416*ep^3*mtt^3*mWW*s^5*t^13 + 17040*ep^4*mtt^3*mWW*s^5*t^13 + 23904*ep^5*mtt^3*mWW*s^5*t^13 + 10368*ep^6*mtt^3*mWW*s^5*t^13 + 64*ep*mtt^2*mWW^2*s^5*t^13 + 448*ep^2*mtt^2*mWW^2*s^5*t^13 + 848*ep^3*mtt^2*mWW^2*s^5*t^13 + 128*ep^4*mtt^2*mWW^2*s^5*t^13 - 912*ep^5*mtt^2*mWW^2*s^5*t^13 - 576*ep^6*mtt^2*mWW^2*s^5*t^13 + 64*ep*mtt*mWW^3*s^5*t^13 + 128*ep^2*mtt*mWW^3*s^5*t^13 - 1712*ep^3*mtt*mWW^3*s^5*t^13 - 6672*ep^4*mtt*mWW^3*s^5*t^13 - 8352*ep^5*mtt*mWW^3*s^5*t^13 - 3456*ep^6*mtt*mWW^3*s^5*t^13 + 32*ep^2*mWW^4*s^5*t^13 + 256*ep^3*mWW^4*s^5*t^13 + 680*ep^4*mWW^4*s^5*t^13 + 744*ep^5*mWW^4*s^5*t^13 + 288*ep^6*mWW^4*s^5*t^13)/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^4*(mtt - mWW - s)^3*s^4*(mtt - t)*(mWW - t)^4*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^9*mWW^8*s^4 + 520*ep^2*mtt^9*mWW^8*s^4 + 1540*ep^3*mtt^9*mWW^8*s^4 + 1880*ep^4*mtt^9*mWW^8*s^4 + 800*ep^5*mtt^9*mWW^8*s^4 - 332*ep*mtt^8*mWW^9*s^4 - 2984*ep^2*mtt^8*mWW^9*s^4 - 9028*ep^3*mtt^8*mWW^9*s^4 - 11176*ep^4*mtt^8*mWW^9*s^4 - 4800*ep^5*mtt^8*mWW^9*s^4 + 764*ep*mtt^7*mWW^10*s^4 + 7176*ep^2*mtt^7*mWW^10*s^4 + 22244*ep^3*mtt^7*mWW^10*s^4 + 27960*ep^4*mtt^7*mWW^10*s^4 + 12128*ep^5*mtt^7*mWW^10*s^4 - 940*ep*mtt^6*mWW^11*s^4 - 9320*ep^2*mtt^6*mWW^11*s^4 - 29700*ep^3*mtt^6*mWW^11*s^4 - 37960*ep^4*mtt^6*mWW^11*s^4 - 16640*ep^5*mtt^6*mWW^11*s^4 + 660*ep*mtt^5*mWW^12*s^4 + 7000*ep^2*mtt^5*mWW^12*s^4 + 23020*ep^3*mtt^5*mWW^12*s^4 + 29960*ep^4*mtt^5*mWW^12*s^4 + 13280*ep^5*mtt^5*mWW^12*s^4 - 260*ep*mtt^4*mWW^13*s^4 - 3000*ep^2*mtt^4*mWW^13*s^4 - 10220*ep^3*mtt^4*mWW^13*s^4 - 13560*ep^4*mtt^4*mWW^13*s^4 - 6080*ep^5*mtt^4*mWW^13*s^4 + 52*ep*mtt^3*mWW^14*s^4 + 664*ep^2*mtt^3*mWW^14*s^4 + 2348*ep^3*mtt^3*mWW^14*s^4 + 3176*ep^4*mtt^3*mWW^14*s^4 + 1440*ep^5*mtt^3*mWW^14*s^4 - 4*ep*mtt^2*mWW^15*s^4 - 56*ep^2*mtt^2*mWW^15*s^4 - 204*ep^3*mtt^2*mWW^15*s^4 - 280*ep^4*mtt^2*mWW^15*s^4 - 128*ep^5*mtt^2*mWW^15*s^4 - 390*ep*mtt^8*mWW^8*s^5 - 3530*ep^2*mtt^8*mWW^8*s^5 - 10650*ep^3*mtt^8*mWW^8*s^5 - 13110*ep^4*mtt^8*mWW^8*s^5 - 5600*ep^5*mtt^8*mWW^8*s^5 + 2118*ep*mtt^7*mWW^9*s^5 + 19846*ep^2*mtt^7*mWW^9*s^5 + 60690*ep^3*mtt^7*mWW^9*s^5 + 75162*ep^4*mtt^7*mWW^9*s^5 + 32200*ep^5*mtt^7*mWW^9*s^5 - 5038*ep*mtt^6*mWW^10*s^5 - 48638*ep^2*mtt^6*mWW^10*s^5 - 149922*ep^3*mtt^6*mWW^10*s^5 - 185938*ep^4*mtt^6*mWW^10*s^5 - 79616*ep^5*mtt^6*mWW^10*s^5 + 6886*ep*mtt^5*mWW^11*s^5 + 68022*ep^2*mtt^5*mWW^11*s^5 + 209922*ep^3*mtt^5*mWW^11*s^5 + 259306*ep^4*mtt^5*mWW^11*s^5 + 110520*ep^5*mtt^5*mWW^11*s^5 - 5882*ep*mtt^4*mWW^12*s^5 - 59202*ep^2*mtt^4*mWW^12*s^5 - 181926*ep^3*mtt^4*mWW^12*s^5 - 222734*ep^4*mtt^4*mWW^12*s^5 - 94128*ep^5*mtt^4*mWW^12*s^5 + 3138*ep*mtt^3*mWW^13*s^5 + 32418*ep^2*mtt^3*mWW^13*s^5 + 99174*ep^3*mtt^3*mWW^13*s^5 + 120126*ep^4*mtt^3*mWW^13*s^5 + 50232*ep^5*mtt^3*mWW^13*s^5 - 970*ep*mtt^2*mWW^14*s^5 - 10618*ep^2*mtt^2*mWW^14*s^5 - 32646*ep^3*mtt^2*mWW^14*s^5 - 39286*ep^4*mtt^2*mWW^14*s^5 - 16288*ep^5*mtt^2*mWW^14*s^5 + 146*ep*mtt*mWW^15*s^5 + 1826*ep^2*mtt*mWW^15*s^5 + 5766*ep^3*mtt*mWW^15*s^5 + 6974*ep^4*mtt*mWW^15*s^5 + 2888*ep^5*mtt*mWW^15*s^5 - 8*ep*mWW^16*s^5 - 124*ep^2*mWW^16*s^5 - 408*ep^3*mWW^16*s^5 - 500*ep^4*mWW^16*s^5 - 208*ep^5*mWW^16*s^5 + 1050*ep*mtt^7*mWW^8*s^6 + 9850*ep^2*mtt^7*mWW^8*s^6 + 30150*ep^3*mtt^7*mWW^8*s^6 + 37350*ep^4*mtt^7*mWW^8*s^6 + 16000*ep^5*mtt^7*mWW^8*s^6 - 5430*ep*mtt^6*mWW^9*s^6 - 52010*ep^2*mtt^6*mWW^9*s^6 - 159570*ep^3*mtt^6*mWW^9*s^6 - 197190*ep^4*mtt^6*mWW^9*s^6 - 84200*ep^5*mtt^6*mWW^9*s^6 + 12194*ep*mtt^5*mWW^10*s^6 + 118218*ep^2*mtt^5*mWW^10*s^6 + 361118*ep^3*mtt^5*mWW^10*s^6 + 442854*ep^4*mtt^5*mWW^10*s^6 + 187760*ep^5*mtt^5*mWW^10*s^6 - 15070*ep*mtt^4*mWW^11*s^6 - 147722*ep^2*mtt^4*mWW^11*s^6 - 448042*ep^3*mtt^4*mWW^11*s^6 - 543702*ep^4*mtt^4*mWW^11*s^6 - 228312*ep^5*mtt^4*mWW^11*s^6 + 10638*ep*mtt^3*mWW^12*s^6 + 106846*ep^2*mtt^3*mWW^12*s^6 + 322962*ep^3*mtt^3*mWW^12*s^6 + 388194*ep^4*mtt^3*mWW^12*s^6 + 161440*ep^5*mtt^3*mWW^12*s^6 - 4034*ep*mtt^2*mWW^13*s^6 - 43086*ep^2*mtt^2*mWW^13*s^6 - 131414*ep^3*mtt^2*mWW^13*s^6 - 157410*ep^4*mtt^2*mWW^13*s^6 - 65048*ep^5*mtt^2*mWW^13*s^6 + 694*ep*mtt*mWW^14*s^6 + 8542*ep^2*mtt*mWW^14*s^6 + 26890*ep^3*mtt*mWW^14*s^6 + 32466*ep^4*mtt*mWW^14*s^6 + 13424*ep^5*mtt*mWW^14*s^6 - 42*ep*mWW^15*s^6 - 638*ep^2*mWW^15*s^6 - 2094*ep^3*mWW^15*s^6 - 2562*ep^4*mWW^15*s^6 - 1064*ep^5*mWW^15*s^6 - 1500*ep*mtt^6*mWW^8*s^7 - 14500*ep^2*mtt^6*mWW^8*s^7 - 44900*ep^3*mtt^6*mWW^8*s^7 - 55900*ep^4*mtt^6*mWW^8*s^7 - 24000*ep^5*mtt^6*mWW^8*s^7 + 7180*ep*mtt^5*mWW^9*s^7 + 69260*ep^2*mtt^5*mWW^9*s^7 + 211940*ep^3*mtt^5*mWW^9*s^7 + 260660*ep^4*mtt^5*mWW^9*s^7 + 110800*ep^5*mtt^5*mWW^9*s^7 - 14096*ep*mtt^4*mWW^10*s^7 - 135752*ep^2*mtt^4*mWW^10*s^7 - 409872*ep^3*mtt^4*mWW^10*s^7 - 496856*ep^4*mtt^4*mWW^10*s^7 - 208640*ep^5*mtt^4*mWW^10*s^7 + 13784*ep*mtt^3*mWW^11*s^7 + 134936*ep^2*mtt^3*mWW^11*s^7 + 404616*ep^3*mtt^3*mWW^11*s^7 + 484712*ep^4*mtt^3*mWW^11*s^7 + 201248*ep^5*mtt^3*mWW^11*s^7 - 6588*ep*mtt^2*mWW^12*s^7 - 68468*ep^2*mtt^2*mWW^12*s^7 - 207172*ep^3*mtt^2*mWW^12*s^7 - 247244*ep^4*mtt^2*mWW^12*s^7 - 101952*ep^5*mtt^2*mWW^12*s^7 + 1308*ep*mtt*mWW^13*s^7 + 15836*ep^2*mtt*mWW^13*s^7 + 49684*ep^3*mtt*mWW^13*s^7 + 59876*ep^4*mtt*mWW^13*s^7 + 24720*ep^5*mtt*mWW^13*s^7 - 88*ep*mWW^14*s^7 - 1312*ep^2*mWW^14*s^7 - 4296*ep^3*mWW^14*s^7 - 5248*ep^4*mWW^14*s^7 - 2176*ep^5*mWW^14*s^7 + 1200*ep*mtt^5*mWW^8*s^8 + 11900*ep^2*mtt^5*mWW^8*s^8 + 37200*ep^3*mtt^5*mWW^8*s^8 + 46500*ep^4*mtt^5*mWW^8*s^8 + 20000*ep^5*mtt^5*mWW^8*s^8 - 5160*ep*mtt^4*mWW^9*s^8 - 49420*ep^2*mtt^4*mWW^9*s^8 - 149880*ep^3*mtt^4*mWW^9*s^8 - 182820*ep^4*mtt^4*mWW^9*s^8 - 77200*ep^5*mtt^4*mWW^9*s^8 + 8044*ep*mtt^3*mWW^10*s^8 + 76688*ep^2*mtt^3*mWW^10*s^8 + 228468*ep^3*mtt^3*mWW^10*s^8 + 273424*ep^4*mtt^3*mWW^10*s^8 + 113600*ep^5*mtt^3*mWW^10*s^8 - 5212*ep*mtt^2*mWW^11*s^8 - 52336*ep^2*mtt^2*mWW^11*s^8 - 156756*ep^3*mtt^2*mWW^11*s^8 - 186304*ep^4*mtt^2*mWW^11*s^8 - 76672*ep^5*mtt^2*mWW^11*s^8 + 1220*ep*mtt*mWW^12*s^8 + 14516*ep^2*mtt*mWW^12*s^8 + 45372*ep^3*mtt*mWW^12*s^8 + 54572*ep^4*mtt*mWW^12*s^8 + 22496*ep^5*mtt*mWW^12*s^8 - 92*ep*mWW^13*s^8 - 1348*ep^2*mWW^13*s^8 - 4404*ep^3*mWW^13*s^8 - 5372*ep^4*mWW^13*s^8 - 2224*ep^5*mWW^13*s^8 - 510*ep*mtt^4*mWW^8*s^9 - 5170*ep^2*mtt^4*mWW^8*s^9 - 16290*ep^3*mtt^4*mWW^8*s^9 - 20430*ep^4*mtt^4*mWW^8*s^9 - 8800*ep^5*mtt^4*mWW^8*s^9 + 1902*ep*mtt^3*mWW^9*s^9 + 17774*ep^2*mtt^3*mWW^9*s^9 + 52938*ep^3*mtt^3*mWW^9*s^9 + 63666*ep^4*mtt^3*mWW^9*s^9 + 26600*ep^5*mtt^3*mWW^9*s^9 - 1970*ep*mtt^2*mWW^10*s^9 - 18858*ep^2*mtt^2*mWW^10*s^9 - 55646*ep^3*mtt^2*mWW^10*s^9 - 65766*ep^4*mtt^2*mWW^10*s^9 - 27008*ep^5*mtt^2*mWW^10*s^9 + 562*ep*mtt*mWW^11*s^9 + 6562*ep^2*mtt*mWW^11*s^9 + 20422*ep^3*mtt*mWW^11*s^9 + 24510*ep^4*mtt*mWW^11*s^9 + 10088*ep^5*mtt*mWW^11*s^9 - 48*ep*mWW^12*s^9 - 692*ep^2*mWW^12*s^9 - 2256*ep^3*mWW^12*s^9 - 2748*ep^4*mWW^12*s^9 - 1136*ep^5*mWW^12*s^9 + 90*ep*mtt^3*mWW^8*s^10 + 930*ep^2*mtt^3*mWW^8*s^10 + 2950*ep^3*mtt^3*mWW^8*s^10 + 3710*ep^4*mtt^3*mWW^8*s^10 + 1600*ep^5*mtt^3*mWW^8*s^10 - 278*ep*mtt^2*mWW^9*s^10 - 2466*ep^2*mtt^2*mWW^9*s^10 - 7090*ep^3*mtt^2*mWW^9*s^10 - 8302*ep^4*mtt^2*mWW^9*s^10 - 3400*ep^5*mtt^2*mWW^9*s^10 + 102*ep*mtt*mWW^10*s^10 + 1166*ep^2*mtt*mWW^10*s^10 + 3610*ep^3*mtt*mWW^10*s^10 + 4322*ep^4*mtt*mWW^10*s^10 + 1776*ep^5*mtt*mWW^10*s^10 - 10*ep*mWW^11*s^10 - 142*ep^2*mWW^11*s^10 - 462*ep^3*mWW^11*s^10 - 562*ep^4*mWW^11*s^10 - 232*ep^5*mWW^11*s^10 + 60*mtt^14*mWW^5*s*t + 1012*ep*mtt^14*mWW^5*s*t + 5948*ep^2*mtt^14*mWW^5*s*t + 15612*ep^3*mtt^14*mWW^5*s*t + 18808*ep^4*mtt^14*mWW^5*s*t + 8480*ep^5*mtt^14*mWW^5*s*t - 448*mtt^13*mWW^6*s*t - 7512*ep*mtt^13*mWW^6*s*t - 44144*ep^2*mtt^13*mWW^6*s*t - 116296*ep^3*mtt^13*mWW^6*s*t - 140976*ep^4*mtt^13*mWW^6*s*t - 64064*ep^5*mtt^13*mWW^6*s*t + 1440*mtt^12*mWW^7*s*t + 24080*ep*mtt^12*mWW^7*s*t + 141856*ep^2*mtt^12*mWW^7*s*t + 376112*ep^3*mtt^12*mWW^7*s*t + 460064*ep^4*mtt^12*mWW^7*s*t + 211328*ep^5*mtt^12*mWW^7*s*t - 2576*mtt^11*mWW^8*s*t - 43136*ep*mtt^11*mWW^8*s*t - 255712*ep^2*mtt^11*mWW^8*s*t - 685072*ep^3*mtt^11*mWW^8*s*t - 849120*ep^4*mtt^11*mWW^8*s*t - 395904*ep^5*mtt^11*mWW^8*s*t + 2744*mtt^10*mWW^9*s*t + 46296*ep*mtt^10*mWW^9*s*t + 277912*ep^2*mtt^10*mWW^9*s*t + 757544*ep^3*mtt^10*mWW^9*s*t + 958224*ep^4*mtt^10*mWW^9*s*t + 456640*ep^5*mtt^10*mWW^9*s*t - 1680*mtt^9*mWW^10*s*t - 28912*ep*mtt^9*mWW^10*s*t - 178208*ep^2*mtt^9*mWW^10*s*t - 501952*ep^3*mtt^9*mWW^10*s*t - 658048*ep^4*mtt^9*mWW^10*s*t - 325120*ep^5*mtt^9*mWW^10*s*t + 448*mtt^8*mWW^11*s*t + 8272*ep*mtt^8*mWW^11*s*t + 55424*ep^2*mtt^8*mWW^11*s*t + 171056*ep^3*mtt^8*mWW^11*s*t + 244896*ep^4*mtt^8*mWW^11*s*t + 130944*ep^5*mtt^8*mWW^11*s*t + 80*mtt^7*mWW^12*s*t + 960*ep*mtt^7*mWW^12*s*t + 2464*ep^2*mtt^7*mWW^12*s*t - 4912*ep^3*mtt^7*mWW^12*s*t - 22944*ep^4*mtt^7*mWW^12*s*t - 19328*ep^5*mtt^7*mWW^12*s*t - 84*mtt^6*mWW^13*s*t - 1324*ep*mtt^6*mWW^13*s*t - 7028*ep^2*mtt^6*mWW^13*s*t - 15748*ep^3*mtt^6*mWW^13*s*t - 14920*ep^4*mtt^6*mWW^13*s*t - 4576*ep^5*mtt^6*mWW^13*s*t + 16*mtt^5*mWW^14*s*t + 264*ep*mtt^5*mWW^14*s*t + 1488*ep^2*mtt^5*mWW^14*s*t + 3656*ep^3*mtt^5*mWW^14*s*t + 4016*ep^4*mtt^5*mWW^14*s*t + 1600*ep^5*mtt^5*mWW^14*s*t - 360*mtt^13*mWW^5*s^2*t - 6504*ep*mtt^13*mWW^5*s^2*t - 39576*ep^2*mtt^13*mWW^5*s^2*t - 105864*ep^3*mtt^13*mWW^5*s^2*t - 128976*ep^4*mtt^13*mWW^5*s^2*t - 58560*ep^5*mtt^13*mWW^5*s^2*t + 2370*mtt^12*mWW^6*s^2*t + 43330*ep*mtt^12*mWW^6*s^2*t + 266042*ep^2*mtt^12*mWW^6*s^2*t + 718038*ep^3*mtt^12*mWW^6*s^2*t + 883132*ep^4*mtt^12*mWW^6*s^2*t + 405008*ep^5*mtt^12*mWW^6*s^2*t - 6484*mtt^11*mWW^7*s^2*t - 121528*ep*mtt^11*mWW^7*s^2*t - 758428*ep^2*mtt^11*mWW^7*s^2*t - 2076456*ep^3*mtt^11*mWW^7*s^2*t - 2590048*ep^4*mtt^11*mWW^7*s^2*t - 1204736*ep^5*mtt^11*mWW^7*s^2*t + 9244*mtt^10*mWW^8*s^2*t + 182364*ep*mtt^10*mWW^8*s^2*t + 1172740*ep^2*mtt^10*mWW^8*s^2*t + 3288476*ep^3*mtt^10*mWW^8*s^2*t + 4192792*ep^4*mtt^10*mWW^8*s^2*t + 1991584*ep^5*mtt^10*mWW^8*s^2*t - 6684*mtt^9*mWW^9*s^2*t - 149540*ep*mtt^9*mWW^9*s^2*t - 1024188*ep^2*mtt^9*mWW^9*s^2*t - 3004668*ep^3*mtt^9*mWW^9*s^2*t - 3980280*ep^4*mtt^9*mWW^9*s^2*t - 1956640*ep^5*mtt^9*mWW^9*s^2*t + 1184*mtt^8*mWW^10*s^2*t + 52400*ep*mtt^8*mWW^10*s^2*t + 439656*ep^2*mtt^8*mWW^10*s^2*t + 1450824*ep^3*mtt^8*mWW^10*s^2*t + 2095312*ep^4*mtt^8*mWW^10*s^2*t + 1104064*ep^5*mtt^8*mWW^10*s^2*t + 1660*mtt^7*mWW^11*s^2*t + 11580*ep*mtt^7*mWW^11*s^2*t - 1732*ep^2*mtt^7*mWW^11*s^2*t - 170188*ep^3*mtt^7*mWW^11*s^2*t - 406392*ep^4*mtt^7*mWW^11*s^2*t - 278048*ep^5*mtt^7*mWW^11*s^2*t - 1116*mtt^6*mWW^12*s^2*t - 15932*ep*mtt^6*mWW^12*s^2*t - 78212*ep^2*mtt^6*mWW^12*s^2*t - 160764*ep^3*mtt^6*mWW^12*s^2*t - 132952*ep^4*mtt^6*mWW^12*s^2*t - 29344*ep^5*mtt^6*mWW^12*s^2*t + 116*mtt^5*mWW^13*s^2*t + 3356*ep*mtt^5*mWW^13*s^2*t + 23140*ep^2*mtt^5*mWW^13*s^2*t + 62484*ep^3*mtt^5*mWW^13*s^2*t + 72168*ep^4*mtt^5*mWW^13*s^2*t + 29536*ep^5*mtt^5*mWW^13*s^2*t + 94*mtt^4*mWW^14*s^2*t + 750*ep*mtt^4*mWW^14*s^2*t + 1758*ep^2*mtt^4*mWW^14*s^2*t + 578*ep^3*mtt^4*mWW^14*s^2*t - 2380*ep^4*mtt^4*mWW^14*s^2*t - 2000*ep^5*mtt^4*mWW^14*s^2*t - 24*mtt^3*mWW^15*s^2*t - 276*ep*mtt^3*mWW^15*s^2*t - 1200*ep^2*mtt^3*mWW^15*s^2*t - 2460*ep^3*mtt^3*mWW^15*s^2*t - 2376*ep^4*mtt^3*mWW^15*s^2*t - 864*ep^5*mtt^3*mWW^15*s^2*t + 720*mtt^12*mWW^5*s^3*t + 15600*ep*mtt^12*mWW^5*s^3*t + 102480*ep^2*mtt^12*mWW^5*s^3*t + 284880*ep^3*mtt^12*mWW^5*s^3*t + 354720*ep^4*mtt^12*mWW^5*s^3*t + 163200*ep^5*mtt^12*mWW^5*s^3*t - 3666*mtt^11*mWW^6*s^3*t - 87906*ep*mtt^11*mWW^6*s^3*t - 600594*ep^2*mtt^11*mWW^6*s^3*t - 1708446*ep^3*mtt^11*mWW^6*s^3*t - 2164428*ep^4*mtt^11*mWW^6*s^3*t - 1010640*ep^5*mtt^11*mWW^6*s^3*t + 6240*mtt^10*mWW^7*s^3*t + 192492*ep*mtt^10*mWW^7*s^3*t + 1419980*ep^2*mtt^10*mWW^7*s^3*t + 4206172*ep^3*mtt^10*mWW^7*s^3*t + 5481692*ep^4*mtt^10*mWW^7*s^3*t + 2618544*ep^5*mtt^10*mWW^7*s^3*t - 804*mtt^9*mWW^8*s^3*t - 181024*ep*mtt^9*mWW^8*s^3*t - 1631344*ep^2*mtt^9*mWW^8*s^3*t - 5264872*ep^3*mtt^9*mWW^8*s^3*t - 7236996*ep^4*mtt^9*mWW^8*s^3*t - 3595760*ep^5*mtt^9*mWW^8*s^3*t - 11528*mtt^8*mWW^9*s^3*t + 3604*ep*mtt^8*mWW^9*s^3*t + 707028*ep^2*mtt^8*mWW^9*s^3*t + 3087084*ep^3*mtt^8*mWW^9*s^3*t + 4881124*ep^4*mtt^8*mWW^9*s^3*t + 2646160*ep^5*mtt^8*mWW^9*s^3*t + 17136*mtt^7*mWW^10*s^3*t + 147264*ep*mtt^7*mWW^10*s^3*t + 362260*ep^2*mtt^7*mWW^10*s^3*t + 13768*ep^3*mtt^7*mWW^10*s^3*t - 897564*ep^4*mtt^7*mWW^10*s^3*t - 762384*ep^5*mtt^7*mWW^10*s^3*t - 10704*mtt^6*mWW^11*s^3*t - 128724*ep*mtt^6*mWW^11*s^3*t - 563332*ep^2*mtt^6*mWW^11*s^3*t - 1094356*ep^3*mtt^6*mWW^11*s^3*t - 922004*ep^4*mtt^6*mWW^11*s^3*t - 256400*ep^5*mtt^6*mWW^11*s^3*t + 2260*mtt^5*mWW^12*s^3*t + 38564*ep*mtt^5*mWW^12*s^3*t + 220600*ep^2*mtt^5*mWW^12*s^3*t + 546780*ep^3*mtt^5*mWW^12*s^3*t + 606820*ep^4*mtt^5*mWW^12*s^3*t + 249136*ep^5*mtt^5*mWW^12*s^3*t + 744*mtt^4*mWW^13*s^3*t + 4300*ep*mtt^4*mWW^13*s^3*t - 1236*ep^2*mtt^4*mWW^13*s^3*t - 44156*ep^3*mtt^4*mWW^13*s^3*t - 83092*ep^4*mtt^4*mWW^13*s^3*t - 46800*ep^5*mtt^4*mWW^13*s^3*t - 462*mtt^3*mWW^14*s^3*t - 4958*ep*mtt^3*mWW^14*s^3*t - 19378*ep^2*mtt^3*mWW^14*s^3*t - 34042*ep^3*mtt^3*mWW^14*s^3*t - 27112*ep^4*mtt^3*mWW^14*s^3*t - 7520*ep^5*mtt^3*mWW^14*s^3*t + 64*mtt^2*mWW^15*s^3*t + 792*ep*mtt^2*mWW^15*s^3*t + 3560*ep^2*mtt^2*mWW^15*s^3*t + 7224*ep^3*mtt^2*mWW^15*s^3*t + 6856*ep^4*mtt^2*mWW^15*s^3*t + 2464*ep^5*mtt^2*mWW^15*s^3*t - 4*ep*mtt*mWW^16*s^3*t - 24*ep^2*mtt*mWW^16*s^3*t - 36*ep^3*mtt*mWW^16*s^3*t - 16*ep^4*mtt*mWW^16*s^3*t - 12096*ep*mtt^11*mWW^5*s^4*t - 108864*ep^2*mtt^11*mWW^5*s^4*t - 341376*ep^3*mtt^11*mWW^5*s^4*t - 451584*ep^4*mtt^11*mWW^5*s^4*t - 215040*ep^5*mtt^11*mWW^5*s^4*t - 3066*mtt^10*mWW^6*s^4*t + 33110*ep*mtt^10*mWW^6*s^4*t + 463078*ep^2*mtt^10*mWW^6*s^4*t + 1622922*ep^3*mtt^10*mWW^6*s^4*t + 2265284*ep^4*mtt^10*mWW^6*s^4*t + 1115632*ep^5*mtt^10*mWW^6*s^4*t + 18484*mtt^9*mWW^7*s^4*t + 53840*ep*mtt^9*mWW^7*s^4*t - 510744*ep^2*mtt^9*mWW^7*s^4*t - 2630568*ep^3*mtt^9*mWW^7*s^4*t - 4189180*ep^4*mtt^9*mWW^7*s^4*t - 2213192*ep^5*mtt^9*mWW^7*s^4*t - 46700*mtt^8*mWW^8*s^4*t - 348972*ep*mtt^8*mWW^8*s^4*t - 625264*ep^2*mtt^8*mWW^8*s^4*t + 638052*ep^3*mtt^8*mWW^8*s^4*t + 2623852*ep^4*mtt^8*mWW^8*s^4*t + 1788376*ep^5*mtt^8*mWW^8*s^4*t + 63152*mtt^7*mWW^9*s^4*t + 620564*ep*mtt^7*mWW^9*s^4*t + 2181104*ep^2*mtt^7*mWW^9*s^4*t + 3324180*ep^3*mtt^7*mWW^9*s^4*t + 2005352*ep^4*mtt^7*mWW^9*s^4*t + 244576*ep^5*mtt^7*mWW^9*s^4*t - 47540*mtt^6*mWW^10*s^4*t - 546412*ep*mtt^6*mWW^10*s^4*t - 2353028*ep^2*mtt^6*mWW^10*s^4*t - 4729716*ep^3*mtt^6*mWW^10*s^4*t - 4462040*ep^4*mtt^6*mWW^10*s^4*t - 1603136*ep^5*mtt^6*mWW^10*s^4*t + 17340*mtt^5*mWW^11*s^4*t + 236316*ep*mtt^5*mWW^11*s^4*t + 1192268*ep^2*mtt^5*mWW^11*s^4*t + 2774188*ep^3*mtt^5*mWW^11*s^4*t + 3013520*ep^4*mtt^5*mWW^11*s^4*t + 1248336*ep^5*mtt^5*mWW^11*s^4*t - 60*mtt^4*mWW^12*s^4*t - 23168*ep*mtt^4*mWW^12*s^4*t - 209924*ep^2*mtt^4*mWW^12*s^4*t - 663832*ep^3*mtt^4*mWW^12*s^4*t - 875624*ep^4*mtt^4*mWW^12*s^4*t - 416368*ep^5*mtt^4*mWW^12*s^4*t - 2216*mtt^3*mWW^13*s^4*t - 19476*ep*mtt^3*mWW^13*s^4*t - 50584*ep^2*mtt^3*mWW^13*s^4*t - 25332*ep^3*mtt^3*mWW^13*s^4*t + 53464*ep^4*mtt^3*mWW^13*s^4*t + 49504*ep^5*mtt^3*mWW^13*s^4*t + 662*mtt^2*mWW^14*s^4*t + 6918*ep*mtt^2*mWW^14*s^4*t + 24038*ep^2*mtt^2*mWW^14*s^4*t + 34250*ep^3*mtt^2*mWW^14*s^4*t + 18324*ep^4*mtt^2*mWW^14*s^4*t + 1424*ep^5*mtt^2*mWW^14*s^4*t - 56*mtt*mWW^15*s^4*t - 620*ep*mtt*mWW^15*s^4*t - 1996*ep^2*mtt*mWW^15*s^4*t - 2468*ep^3*mtt*mWW^15*s^4*t - 980*ep^4*mtt*mWW^15*s^4*t + 56*ep^5*mtt*mWW^15*s^4*t - 4*ep*mWW^16*s^4*t - 84*ep^2*mWW^16*s^4*t - 300*ep^3*mWW^16*s^4*t - 388*ep^4*mWW^16*s^4*t - 168*ep^5*mWW^16*s^4*t - 2520*mtt^10*mWW^5*s^5*t - 18312*ep*mtt^10*mWW^5*s^5*t - 32088*ep^2*mtt^10*mWW^5*s^5*t + 27048*ep^3*mtt^10*mWW^5*s^5*t + 113232*ep^4*mtt^10*mWW^5*s^5*t + 73920*ep^5*mtt^10*mWW^5*s^5*t + 19110*mtt^9*mWW^6*s^5*t + 167398*ep*mtt^9*mWW^6*s^5*t + 497798*ep^2*mtt^9*mWW^6*s^5*t + 583002*ep^3*mtt^9*mWW^6*s^5*t + 168868*ep^4*mtt^9*mWW^6*s^5*t - 78736*ep^5*mtt^9*mWW^6*s^5*t - 60280*mtt^8*mWW^7*s^5*t - 593770*ep*mtt^8*mWW^7*s^5*t - 2155086*ep^2*mtt^8*mWW^7*s^5*t - 3647814*ep^3*mtt^8*mWW^7*s^5*t - 2896546*ep^4*mtt^8*mWW^7*s^5*t - 868264*ep^5*mtt^8*mWW^7*s^5*t + 102460*mtt^7*mWW^8*s^5*t + 1096902*ep*mtt^7*mWW^8*s^5*t + 4438750*ep^2*mtt^7*mWW^8*s^5*t + 8597570*ep^3*mtt^7*mWW^8*s^5*t + 8071510*ep^4*mtt^7*mWW^8*s^5*t + 2980408*ep^5*mtt^7*mWW^8*s^5*t - 100124*mtt^6*mWW^9*s^5*t - 1147590*ep*mtt^6*mWW^9*s^5*t - 5002926*ep^2*mtt^6*mWW^9*s^5*t - 10467090*ep^3*mtt^6*mWW^9*s^5*t - 10627158*ep^4*mtt^6*mWW^9*s^5*t - 4242584*ep^5*mtt^6*mWW^9*s^5*t + 53436*mtt^5*mWW^10*s^5*t + 660722*ep*mtt^5*mWW^10*s^5*t + 3094558*ep^2*mtt^5*mWW^10*s^5*t + 6936494*ep^3*mtt^5*mWW^10*s^5*t + 7507982*ep^4*mtt^5*mWW^10*s^5*t + 3176072*ep^5*mtt^5*mWW^10*s^5*t - 10368*mtt^4*mWW^11*s^5*t - 157870*ep*mtt^4*mWW^11*s^5*t - 866982*ep^2*mtt^4*mWW^11*s^5*t - 2237602*ep^3*mtt^4*mWW^11*s^5*t - 2721986*ep^4*mtt^4*mWW^11*s^5*t - 1262712*ep^5*mtt^4*mWW^11*s^5*t - 3668*mtt^3*mWW^12*s^5*t - 27246*ep*mtt^3*mWW^12*s^5*t - 45222*ep^2*mtt^3*mWW^12*s^5*t + 106958*ep^3*mtt^3*mWW^12*s^5*t + 339618*ep^4*mtt^3*mWW^12*s^5*t + 228488*ep^5*mtt^3*mWW^12*s^5*t + 2332*mtt^2*mWW^13*s^5*t + 23918*ep*mtt^2*mWW^13*s^5*t + 87758*ep^2*mtt^2*mWW^13*s^5*t + 130738*ep^3*mtt^2*mWW^13*s^5*t + 67502*ep^4*mtt^2*mWW^13*s^5*t - 232*ep^5*mtt^2*mWW^13*s^5*t - 394*mtt*mWW^14*s^5*t - 4304*ep*mtt*mWW^14*s^5*t - 17020*ep^2*mtt*mWW^14*s^5*t - 29848*ep^3*mtt*mWW^14*s^5*t - 23210*ep^4*mtt*mWW^14*s^5*t - 6328*ep^5*mtt*mWW^14*s^5*t + 16*mWW^15*s^5*t + 152*ep*mWW^15*s^5*t + 460*ep^2*mWW^15*s^5*t + 544*ep^3*mWW^15*s^5*t + 188*ep^4*mWW^15*s^5*t - 32*ep^5*mWW^15*s^5*t + 5040*mtt^9*mWW^5*s^6*t + 54768*ep*mtt^9*mWW^5*s^6*t + 227472*ep^2*mtt^9*mWW^5*s^6*t + 457968*ep^3*mtt^9*mWW^5*s^6*t + 450912*ep^4*mtt^9*mWW^5*s^6*t + 174720*ep^5*mtt^9*mWW^5*s^6*t - 30702*mtt^8*mWW^6*s^6*t - 343518*ep*mtt^8*mWW^6*s^6*t - 1475166*ep^2*mtt^8*mWW^6*s^6*t - 3072594*ep^3*mtt^8*mWW^6*s^6*t - 3124884*ep^4*mtt^8*mWW^6*s^6*t - 1246896*ep^5*mtt^8*mWW^6*s^6*t + 78180*mtt^7*mWW^7*s^6*t + 896910*ep*mtt^7*mWW^7*s^6*t + 3953394*ep^2*mtt^7*mWW^7*s^6*t + 8443378*ep^3*mtt^7*mWW^7*s^6*t + 8796506*ep^4*mtt^7*mWW^7*s^6*t + 3594352*ep^5*mtt^7*mWW^7*s^6*t - 106164*mtt^6*mWW^8*s^6*t - 1245058*ep*mtt^6*mWW^8*s^6*t - 5600526*ep^2*mtt^6*mWW^8*s^6*t - 12201334*ep^3*mtt^6*mWW^8*s^6*t - 12978822*ep^4*mtt^6*mWW^8*s^6*t - 5426176*ep^5*mtt^6*mWW^8*s^6*t + 79772*mtt^5*mWW^9*s^6*t + 954502*ep*mtt^5*mWW^9*s^6*t + 4360326*ep^2*mtt^5*mWW^9*s^6*t + 9692698*ep^3*mtt^5*mWW^9*s^6*t + 10575630*ep^4*mtt^5*mWW^9*s^6*t + 4555056*ep^5*mtt^5*mWW^9*s^6*t - 28626*mtt^4*mWW^10*s^6*t - 352032*ep*mtt^4*mWW^10*s^6*t - 1632464*ep^2*mtt^4*mWW^10*s^6*t - 3793960*ep^3*mtt^4*mWW^10*s^6*t - 4414998*ep^4*mtt^4*mWW^10*s^6*t - 2039008*ep^5*mtt^4*mWW^10*s^6*t - 276*mtt^3*mWW^11*s^6*t + 3590*ep*mtt^3*mWW^11*s^6*t + 28710*ep^2*mtt^3*mWW^11*s^6*t + 225898*ep^3*mtt^3*mWW^11*s^6*t + 535422*ep^4*mtt^3*mWW^11*s^6*t + 374064*ep^5*mtt^3*mWW^11*s^6*t + 3760*mtt^2*mWW^12*s^6*t + 42130*ep*mtt^2*mWW^12*s^6*t + 191586*ep^2*mtt^2*mWW^12*s^6*t + 359302*ep^3*mtt^2*mWW^12*s^6*t + 262598*ep^4*mtt^2*mWW^12*s^6*t + 47200*ep^5*mtt^2*mWW^12*s^6*t - 1068*mtt*mWW^13*s^6*t - 12202*ep*mtt*mWW^13*s^6*t - 57598*ep^2*mtt*mWW^13*s^6*t - 120550*ep^3*mtt*mWW^13*s^6*t - 111366*ep^4*mtt*mWW^13*s^6*t - 36560*ep^5*mtt*mWW^13*s^6*t + 84*mWW^14*s^6*t + 910*ep*mWW^14*s^6*t + 4266*ep^2*mWW^14*s^6*t + 9194*ep^3*mWW^14*s^6*t + 9002*ep^4*mWW^14*s^6*t + 3248*ep^5*mWW^14*s^6*t - 5040*mtt^8*mWW^5*s^7*t - 60816*ep*mtt^8*mWW^5*s^7*t - 281904*ep^2*mtt^8*mWW^5*s^7*t - 628656*ep^3*mtt^8*mWW^5*s^7*t - 676704*ep^4*mtt^8*mWW^5*s^7*t - 282240*ep^5*mtt^8*mWW^5*s^7*t + 26250*mtt^7*mWW^6*s^7*t + 319130*ep*mtt^7*mWW^6*s^7*t + 1491658*ep^2*mtt^7*mWW^6*s^7*t + 3356262*ep^3*mtt^7*mWW^6*s^7*t + 3646748*ep^4*mtt^7*mWW^6*s^7*t + 1535632*ep^5*mtt^7*mWW^6*s^7*t - 55856*mtt^6*mWW^7*s^7*t - 681112*ep*mtt^6*mWW^7*s^7*t - 3191072*ep^2*mtt^6*mWW^7*s^7*t - 7211904*ep^3*mtt^6*mWW^7*s^7*t - 7898872*ep^4*mtt^6*mWW^7*s^7*t - 3366304*ep^5*mtt^6*mWW^7*s^7*t + 60916*mtt^5*mWW^8*s^7*t + 737532*ep*mtt^5*mWW^8*s^7*t + 3423292*ep^2*mtt^5*mWW^8*s^7*t + 7730508*ep^3*mtt^5*mWW^8*s^7*t + 8547736*ep^4*mtt^5*mWW^8*s^7*t + 3711936*ep^5*mtt^5*mWW^8*s^7*t - 33600*mtt^4*mWW^9*s^7*t - 392856*ep*mtt^4*mWW^9*s^7*t - 1747432*ep^2*mtt^4*mWW^9*s^7*t - 3920296*ep^3*mtt^4*mWW^9*s^7*t - 4460808*ep^4*mtt^4*mWW^9*s^7*t - 2037744*ep^5*mtt^4*mWW^9*s^7*t + 5778*mtt^3*mWW^10*s^7*t + 54510*ep*mtt^3*mWW^10*s^7*t + 158542*ep^2*mtt^3*mWW^10*s^7*t + 350706*ep^3*mtt^3*mWW^10*s^7*t + 584688*ep^4*mtt^3*mWW^10*s^7*t + 392464*ep^5*mtt^3*mWW^10*s^7*t + 2816*mtt^2*mWW^11*s^7*t + 39236*ep*mtt^2*mWW^11*s^7*t + 232308*ep^2*mtt^2*mWW^11*s^7*t + 520868*ep^3*mtt^2*mWW^11*s^7*t + 452644*ep^4*mtt^2*mWW^11*s^7*t + 113792*ep^5*mtt^2*mWW^11*s^7*t - 1440*mtt*mWW^12*s^7*t - 17668*ep*mtt*mWW^12*s^7*t - 96212*ep^2*mtt*mWW^12*s^7*t - 222932*ep^3*mtt*mWW^12*s^7*t - 221924*ep^4*mtt*mWW^12*s^7*t - 77536*ep^5*mtt*mWW^12*s^7*t + 176*mWW^13*s^7*t + 2044*ep*mWW^13*s^7*t + 10820*ep^2*mWW^13*s^7*t + 25444*ep^3*mWW^13*s^7*t + 26492*ep^4*mWW^13*s^7*t + 10000*ep^5*mWW^13*s^7*t + 2880*mtt^7*mWW^5*s^8*t + 36480*ep*mtt^7*mWW^5*s^8*t + 176640*ep^2*mtt^7*mWW^5*s^8*t + 408000*ep^3*mtt^7*mWW^5*s^8*t + 451200*ep^4*mtt^7*mWW^5*s^8*t + 192000*ep^5*mtt^7*mWW^5*s^8*t - 12894*mtt^6*mWW^6*s^8*t - 163694*ep*mtt^6*mWW^6*s^8*t - 795646*ep^2*mtt^6*mWW^6*s^8*t - 1848114*ep^3*mtt^6*mWW^6*s^8*t - 2058452*ep^4*mtt^6*mWW^6*s^8*t - 883120*ep^5*mtt^6*mWW^6*s^8*t + 22700*mtt^5*mWW^7*s^8*t + 285548*ep*mtt^5*mWW^7*s^8*t + 1374460*ep^2*mtt^5*mWW^7*s^8*t + 3183228*ep^3*mtt^5*mWW^7*s^8*t + 3564248*ep^4*mtt^5*mWW^7*s^8*t + 1548696*ep^5*mtt^5*mWW^7*s^8*t - 19076*mtt^4*mWW^8*s^8*t - 228480*ep*mtt^4*mWW^8*s^8*t - 1048124*ep^2*mtt^4*mWW^8*s^8*t - 2382424*ep^3*mtt^4*mWW^8*s^8*t - 2696096*ep^4*mtt^4*mWW^8*s^8*t - 1209320*ep^5*mtt^4*mWW^8*s^8*t + 6584*mtt^3*mWW^9*s^8*t + 63776*ep*mtt^3*mWW^9*s^8*t + 217884*ep^2*mtt^3*mWW^9*s^8*t + 443256*ep^3*mtt^3*mWW^9*s^8*t + 568116*ep^4*mtt^3*mWW^9*s^8*t + 317616*ep^5*mtt^3*mWW^9*s^8*t + 634*mtt^2*mWW^10*s^8*t + 17426*ep*mtt^2*mWW^10*s^8*t + 143350*ep^2*mtt^2*mWW^10*s^8*t + 364438*ep^3*mtt^2*mWW^10*s^8*t + 340968*ep^4*mtt^2*mWW^10*s^8*t + 92048*ep^5*mtt^2*mWW^10*s^8*t - 1012*mtt*mWW^11*s^8*t - 13628*ep*mtt*mWW^11*s^8*t - 83912*ep^2*mtt*mWW^11*s^8*t - 208004*ep^3*mtt*mWW^11*s^8*t - 215692*ep^4*mtt*mWW^11*s^8*t - 77544*ep^5*mtt*mWW^11*s^8*t + 184*mWW^12*s^8*t + 2252*ep*mWW^12*s^8*t + 12724*ep^2*mWW^12*s^8*t + 31108*ep^3*mWW^12*s^8*t + 33164*ep^4*mWW^12*s^8*t + 12712*ep^5*mWW^12*s^8*t - 900*mtt^6*mWW^5*s^9*t - 11724*ep*mtt^6*mWW^5*s^9*t - 58116*ep^2*mtt^6*mWW^5*s^9*t - 136644*ep^3*mtt^6*mWW^5*s^9*t - 153096*ep^4*mtt^6*mWW^5*s^9*t - 65760*ep^5*mtt^6*mWW^5*s^9*t + 3426*mtt^5*mWW^6*s^9*t + 44730*ep*mtt^5*mWW^6*s^9*t + 222642*ep^2*mtt^5*mWW^6*s^9*t + 526758*ep^3*mtt^5*mWW^6*s^9*t + 594876*ep^4*mtt^5*mWW^6*s^9*t + 257808*ep^5*mtt^5*mWW^6*s^9*t - 4824*mtt^4*mWW^7*s^9*t - 61530*ep*mtt^4*mWW^7*s^9*t - 298526*ep^2*mtt^4*mWW^7*s^9*t - 698342*ep^3*mtt^4*mWW^7*s^9*t - 792130*ep^4*mtt^4*mWW^7*s^9*t - 349288*ep^5*mtt^4*mWW^7*s^9*t + 2820*mtt^3*mWW^8*s^9*t + 30398*ep*mtt^3*mWW^8*s^9*t + 125206*ep^2*mtt^3*mWW^8*s^9*t + 274442*ep^3*mtt^3*mWW^8*s^9*t + 322326*ep^4*mtt^3*mWW^8*s^9*t + 156024*ep^5*mtt^3*mWW^8*s^9*t - 276*mtt^2*mWW^9*s^9*t + 2002*ep*mtt^2*mWW^9*s^9*t + 36330*ep^2*mtt^2*mWW^9*s^9*t + 103814*ep^3*mtt^2*mWW^9*s^9*t + 97706*ep^4*mtt^2*mWW^9*s^9*t + 23480*ep^5*mtt^2*mWW^9*s^9*t - 342*mtt*mWW^10*s^9*t - 5232*ep*mtt*mWW^10*s^9*t - 36288*ep^2*mtt*mWW^10*s^9*t - 94728*ep^3*mtt*mWW^10*s^9*t - 100794*ep^4*mtt*mWW^10*s^9*t - 36744*ep^5*mtt*mWW^10*s^9*t + 96*mWW^11*s^9*t + 1228*ep*mWW^11*s^9*t + 7248*ep^2*mWW^11*s^9*t + 18140*ep^3*mWW^11*s^9*t + 19592*ep^4*mWW^11*s^9*t + 7568*ep^5*mWW^11*s^9*t + 120*mtt^5*mWW^5*s^10*t + 1592*ep*mtt^5*mWW^5*s^10*t + 8008*ep^2*mtt^5*mWW^5*s^10*t + 19032*ep^3*mtt^5*mWW^5*s^10*t + 21488*ep^4*mtt^5*mWW^5*s^10*t + 9280*ep^5*mtt^5*mWW^5*s^10*t - 380*mtt^4*mWW^6*s^10*t - 5068*ep*mtt^4*mWW^6*s^10*t - 25668*ep^2*mtt^4*mWW^6*s^10*t - 61532*ep^3*mtt^4*mWW^6*s^10*t - 70168*ep^4*mtt^4*mWW^6*s^10*t - 30624*ep^5*mtt^4*mWW^6*s^10*t + 400*mtt^3*mWW^7*s^10*t + 5070*ep*mtt^3*mWW^7*s^10*t + 24166*ep^2*mtt^3*mWW^7*s^10*t + 56194*ep^3*mtt^3*mWW^7*s^10*t + 64266*ep^4*mtt^3*mWW^7*s^10*t + 28864*ep^5*mtt^3*mWW^7*s^10*t - 120*mtt^2*mWW^8*s^10*t - 526*ep*mtt^2*mWW^8*s^10*t + 982*ep^2*mtt^2*mWW^8*s^10*t + 4654*ep^3*mtt^2*mWW^8*s^10*t + 2818*ep^4*mtt^2*mWW^8*s^10*t - 1168*ep^5*mtt^2*mWW^8*s^10*t - 40*mtt*mWW^9*s^10*t - 758*ep*mtt*mWW^9*s^10*t - 6038*ep^2*mtt*mWW^9*s^10*t - 16522*ep^3*mtt*mWW^9*s^10*t - 17906*ep^4*mtt*mWW^9*s^10*t - 6560*ep^5*mtt*mWW^9*s^10*t + 20*mWW^10*s^10*t + 266*ep*mWW^10*s^10*t + 1622*ep^2*mWW^10*s^10*t + 4126*ep^3*mWW^10*s^10*t + 4494*ep^4*mWW^10*s^10*t + 1744*ep^5*mWW^10*s^10*t + 60*mtt^15*mWW^4*t^2 + 1012*ep*mtt^15*mWW^4*t^2 + 5948*ep^2*mtt^15*mWW^4*t^2 + 15612*ep^3*mtt^15*mWW^4*t^2 + 18808*ep^4*mtt^15*mWW^4*t^2 + 8480*ep^5*mtt^15*mWW^4*t^2 - 448*mtt^14*mWW^5*t^2 - 7512*ep*mtt^14*mWW^5*t^2 - 44144*ep^2*mtt^14*mWW^5*t^2 - 116296*ep^3*mtt^14*mWW^5*t^2 - 140976*ep^4*mtt^14*mWW^5*t^2 - 64064*ep^5*mtt^14*mWW^5*t^2 + 1440*mtt^13*mWW^6*t^2 + 24080*ep*mtt^13*mWW^6*t^2 + 141856*ep^2*mtt^13*mWW^6*t^2 + 376112*ep^3*mtt^13*mWW^6*t^2 + 460064*ep^4*mtt^13*mWW^6*t^2 + 211328*ep^5*mtt^13*mWW^6*t^2 - 2576*mtt^12*mWW^7*t^2 - 43136*ep*mtt^12*mWW^7*t^2 - 255712*ep^2*mtt^12*mWW^7*t^2 - 685072*ep^3*mtt^12*mWW^7*t^2 - 849120*ep^4*mtt^12*mWW^7*t^2 - 395904*ep^5*mtt^12*mWW^7*t^2 + 2744*mtt^11*mWW^8*t^2 + 46296*ep*mtt^11*mWW^8*t^2 + 277912*ep^2*mtt^11*mWW^8*t^2 + 757544*ep^3*mtt^11*mWW^8*t^2 + 958224*ep^4*mtt^11*mWW^8*t^2 + 456640*ep^5*mtt^11*mWW^8*t^2 - 1680*mtt^10*mWW^9*t^2 - 28912*ep*mtt^10*mWW^9*t^2 - 178208*ep^2*mtt^10*mWW^9*t^2 - 501952*ep^3*mtt^10*mWW^9*t^2 - 658048*ep^4*mtt^10*mWW^9*t^2 - 325120*ep^5*mtt^10*mWW^9*t^2 + 448*mtt^9*mWW^10*t^2 + 8272*ep*mtt^9*mWW^10*t^2 + 55424*ep^2*mtt^9*mWW^10*t^2 + 171056*ep^3*mtt^9*mWW^10*t^2 + 244896*ep^4*mtt^9*mWW^10*t^2 + 130944*ep^5*mtt^9*mWW^10*t^2 + 80*mtt^8*mWW^11*t^2 + 960*ep*mtt^8*mWW^11*t^2 + 2464*ep^2*mtt^8*mWW^11*t^2 - 4912*ep^3*mtt^8*mWW^11*t^2 - 22944*ep^4*mtt^8*mWW^11*t^2 - 19328*ep^5*mtt^8*mWW^11*t^2 - 84*mtt^7*mWW^12*t^2 - 1324*ep*mtt^7*mWW^12*t^2 - 7028*ep^2*mtt^7*mWW^12*t^2 - 15748*ep^3*mtt^7*mWW^12*t^2 - 14920*ep^4*mtt^7*mWW^12*t^2 - 4576*ep^5*mtt^7*mWW^12*t^2 + 16*mtt^6*mWW^13*t^2 + 264*ep*mtt^6*mWW^13*t^2 + 1488*ep^2*mtt^6*mWW^13*t^2 + 3656*ep^3*mtt^6*mWW^13*t^2 + 4016*ep^4*mtt^6*mWW^13*t^2 + 1600*ep^5*mtt^6*mWW^13*t^2 - 324*mtt^14*mWW^4*s*t^2 - 6516*ep*mtt^14*mWW^4*s*t^2 - 41604*ep^2*mtt^14*mWW^4*s*t^2 - 114156*ep^3*mtt^14*mWW^4*s*t^2 - 141240*ep^4*mtt^14*mWW^4*s*t^2 - 64800*ep^5*mtt^14*mWW^4*s*t^2 + 1558*mtt^13*mWW^5*s*t^2 + 34814*ep*mtt^13*mWW^5*s*t^2 + 232726*ep^2*mtt^13*mWW^5*s*t^2 + 657226*ep^3*mtt^13*mWW^5*s*t^2 + 831932*ep^4*mtt^13*mWW^5*s*t^2 + 389584*ep^5*mtt^13*mWW^5*s*t^2 - 1692*mtt^12*mWW^6*s*t^2 - 60412*ep*mtt^12*mWW^6*s*t^2 - 463412*ep^2*mtt^12*mWW^6*s*t^2 - 1406132*ep^3*mtt^12*mWW^6*s*t^2 - 1871408*ep^4*mtt^12*mWW^6*s*t^2 - 913024*ep^5*mtt^12*mWW^6*s*t^2 - 4540*mtt^11*mWW^7*s*t^2 - 6320*ep*mtt^11*mWW^7*s*t^2 + 205268*ep^2*mtt^11*mWW^7*s*t^2 + 975200*ep^3*mtt^11*mWW^7*s*t^2 + 1596984*ep^4*mtt^11*mWW^7*s*t^2 + 890848*ep^5*mtt^11*mWW^7*s*t^2 + 16244*mtt^10*mWW^8*s*t^2 + 176376*ep*mtt^10*mWW^8*s*t^2 + 700388*ep^2*mtt^10*mWW^8*s*t^2 + 1233576*ep^3*mtt^10*mWW^8*s*t^2 + 898872*ep^4*mtt^10*mWW^8*s*t^2 + 164704*ep^5*mtt^10*mWW^8*s*t^2 - 22032*mtt^9*mWW^9*s*t^2 - 287252*ep*mtt^9*mWW^9*s*t^2 - 1403584*ep^2*mtt^9*mWW^9*s*t^2 - 3188620*ep^3*mtt^9*mWW^9*s*t^2 - 3373776*ep^4*mtt^9*mWW^9*s*t^2 - 1330816*ep^5*mtt^9*mWW^9*s*t^2 + 15572*mtt^8*mWW^10*s*t^2 + 222456*ep*mtt^8*mWW^10*s*t^2 + 1179924*ep^2*mtt^8*mWW^10*s*t^2 + 2898984*ep^3*mtt^8*mWW^10*s*t^2 + 3326888*ep^4*mtt^8*mWW^10*s*t^2 + 1435936*ep^5*mtt^8*mWW^10*s*t^2 - 5188*mtt^7*mWW^11*s*t^2 - 83008*ep*mtt^7*mWW^11*s*t^2 - 481428*ep^2*mtt^7*mWW^11*s*t^2 - 1278128*ep^3*mtt^7*mWW^11*s*t^2 - 1576312*ep^4*mtt^7*mWW^11*s*t^2 - 729056*ep^5*mtt^7*mWW^11*s*t^2 + 5340*ep*mtt^6*mWW^12*s*t^2 + 53712*ep^2*mtt^6*mWW^12*s*t^2 + 192420*ep^3*mtt^6*mWW^12*s*t^2 + 291296*ep^4*mtt^6*mWW^12*s*t^2 + 156992*ep^5*mtt^6*mWW^12*s*t^2 + 506*mtt^5*mWW^13*s*t^2 + 5894*ep*mtt^5*mWW^13*s*t^2 + 24682*ep^2*mtt^5*mWW^13*s*t^2 + 44434*ep^3*mtt^5*mWW^13*s*t^2 + 31828*ep^4*mtt^5*mWW^13*s*t^2 + 5296*ep^5*mtt^5*mWW^13*s*t^2 - 104*mtt^4*mWW^14*s*t^2 - 1372*ep*mtt^4*mWW^14*s*t^2 - 6672*ep^2*mtt^4*mWW^14*s*t^2 - 14804*ep^3*mtt^4*mWW^14*s*t^2 - 15064*ep^4*mtt^4*mWW^14*s*t^2 - 5664*ep^5*mtt^4*mWW^14*s*t^2 + 504*mtt^13*mWW^4*s^2*t^2 + 16536*ep*mtt^13*mWW^4*s^2*t^2 + 122424*ep^2*mtt^13*mWW^4*s^2*t^2 + 359016*ep^3*mtt^13*mWW^4*s^2*t^2 + 460560*ep^4*mtt^13*mWW^4*s^2*t^2 + 216000*ep^5*mtt^13*mWW^4*s^2*t^2 + 612*mtt^12*mWW^5*s^2*t^2 - 47208*ep*mtt^12*mWW^5*s^2*t^2 - 463160*ep^2*mtt^12*mWW^5*s^2*t^2 - 1510008*ep^3*mtt^12*mWW^5*s^2*t^2 - 2060028*ep^4*mtt^12*mWW^5*s^2*t^2 - 1010288*ep^5*mtt^12*mWW^5*s^2*t^2 - 15638*mtt^11*mWW^6*s^2*t^2 - 85918*ep*mtt^11*mWW^6*s^2*t^2 + 82354*ep^2*mtt^11*mWW^6*s^2*t^2 + 1191262*ep^3*mtt^11*mWW^6*s^2*t^2 + 2287716*ep^4*mtt^11*mWW^6*s^2*t^2 + 1343024*ep^5*mtt^11*mWW^6*s^2*t^2 + 51520*mtt^10*mWW^7*s^2*t^2 + 571106*ep*mtt^10*mWW^7*s^2*t^2 + 2355596*ep^2*mtt^10*mWW^7*s^2*t^2 + 4463510*ep^3*mtt^10*mWW^7*s^2*t^2 + 3803404*ep^4*mtt^10*mWW^7*s^2*t^2 + 1108944*ep^5*mtt^10*mWW^7*s^2*t^2 - 78124*mtt^9*mWW^8*s^2*t^2 - 1053470*ep*mtt^9*mWW^8*s^2*t^2 - 5292164*ep^2*mtt^9*mWW^8*s^2*t^2 - 12305686*ep^3*mtt^9*mWW^8*s^2*t^2 - 13319972*ep^4*mtt^9*mWW^8*s^2*t^2 - 5398064*ep^5*mtt^9*mWW^8*s^2*t^2 + 58664*mtt^8*mWW^9*s^2*t^2 + 926618*ep*mtt^8*mWW^9*s^2*t^2 + 5227188*ep^2*mtt^8*mWW^9*s^2*t^2 + 13312750*ep^3*mtt^8*mWW^9*s^2*t^2 + 15610876*ep^4*mtt^8*mWW^9*s^2*t^2 + 6837264*ep^5*mtt^8*mWW^9*s^2*t^2 - 13072*mtt^7*mWW^10*s^2*t^2 - 331058*ep*mtt^7*mWW^10*s^2*t^2 - 2319400*ep^2*mtt^7*mWW^10*s^2*t^2 - 6728738*ep^3*mtt^7*mWW^10*s^2*t^2 - 8671756*ep^4*mtt^7*mWW^10*s^2*t^2 - 4103696*ep^5*mtt^7*mWW^10*s^2*t^2 - 11112*mtt^6*mWW^11*s^2*t^2 - 67322*ep*mtt^6*mWW^11*s^2*t^2 + 11828*ep^2*mtt^6*mWW^11*s^2*t^2 + 738498*ep^3*mtt^6*mWW^11*s^2*t^2 + 1533148*ep^4*mtt^6*mWW^11*s^2*t^2 + 929360*ep^5*mtt^6*mWW^11*s^2*t^2 + 8100*mtt^5*mWW^12*s^2*t^2 + 90654*ep*mtt^5*mWW^12*s^2*t^2 + 376796*ep^2*mtt^5*mWW^12*s^2*t^2 + 718150*ep^3*mtt^5*mWW^12*s^2*t^2 + 618660*ep^4*mtt^5*mWW^12*s^2*t^2 + 186160*ep^5*mtt^5*mWW^12*s^2*t^2 - 1116*mtt^4*mWW^13*s^2*t^2 - 16890*ep*mtt^4*mWW^13*s^2*t^2 - 92284*ep^2*mtt^4*mWW^13*s^2*t^2 - 229134*ep^3*mtt^4*mWW^13*s^2*t^2 - 263664*ep^4*mtt^4*mWW^13*s^2*t^2 - 113632*ep^5*mtt^4*mWW^13*s^2*t^2 - 458*mtt^3*mWW^14*s^2*t^2 - 4424*ep*mtt^3*mWW^14*s^2*t^2 - 15130*ep^2*mtt^3*mWW^14*s^2*t^2 - 21716*ep^3*mtt^3*mWW^14*s^2*t^2 - 10472*ep^4*mtt^3*mWW^14*s^2*t^2 + 800*ep^5*mtt^3*mWW^14*s^2*t^2 + 120*mtt^2*mWW^15*s^2*t^2 + 1376*ep*mtt^2*mWW^15*s^2*t^2 + 5952*ep^2*mtt^2*mWW^15*s^2*t^2 + 12096*ep^3*mtt^2*mWW^15*s^2*t^2 + 11528*ep^4*mtt^2*mWW^15*s^2*t^2 + 4128*ep^5*mtt^2*mWW^15*s^2*t^2 + 432*mtt^12*mWW^4*s^3*t^2 - 19152*ep*mtt^12*mWW^4*s^3*t^2 - 195408*ep^2*mtt^12*mWW^4*s^3*t^2 - 635952*ep^3*mtt^12*mWW^4*s^3*t^2 - 856800*ep^4*mtt^12*mWW^4*s^3*t^2 - 412800*ep^5*mtt^12*mWW^4*s^3*t^2 - 9888*mtt^11*mWW^5*s^3*t^2 - 8556*ep*mtt^11*mWW^5*s^3*t^2 + 456196*ep^2*mtt^11*mWW^5*s^3*t^2 + 1985964*ep^3*mtt^11*mWW^5*s^3*t^2 + 3019884*ep^4*mtt^11*mWW^5*s^3*t^2 + 1565680*ep^5*mtt^11*mWW^5*s^3*t^2 + 43314*mtt^10*mWW^6*s^3*t^2 + 366254*ep*mtt^10*mWW^6*s^3*t^2 + 954034*ep^2*mtt^10*mWW^6*s^3*t^2 + 531418*ep^3*mtt^10*mWW^6*s^3*t^2 - 1056612*ep^4*mtt^10*mWW^6*s^3*t^2 - 1080968*ep^5*mtt^10*mWW^6*s^3*t^2 - 74148*mtt^9*mWW^7*s^3*t^2 - 935972*ep*mtt^9*mWW^7*s^3*t^2 - 4396142*ep^2*mtt^9*mWW^7*s^3*t^2 - 9499252*ep^3*mtt^9*mWW^7*s^3*t^2 - 9446158*ep^4*mtt^9*mWW^7*s^3*t^2 - 3456024*ep^5*mtt^9*mWW^7*s^3*t^2 + 33276*mtt^8*mWW^8*s^3*t^2 + 779478*ep*mtt^8*mWW^8*s^3*t^2 + 5152230*ep^2*mtt^8*mWW^8*s^3*t^2 + 13995790*ep^3*mtt^8*mWW^8*s^3*t^2 + 16755698*ep^4*mtt^8*mWW^8*s^3*t^2 + 7328512*ep^5*mtt^8*mWW^8*s^3*t^2 + 66904*mtt^7*mWW^9*s^3*t^2 + 327360*ep*mtt^7*mWW^9*s^3*t^2 - 559442*ep^2*mtt^7*mWW^9*s^3*t^2 - 5059700*ep^3*mtt^7*mWW^9*s^3*t^2 - 8629586*ep^4*mtt^7*mWW^9*s^3*t^2 - 4591768*ep^5*mtt^7*mWW^9*s^3*t^2 - 115132*mtt^6*mWW^10*s^3*t^2 - 1107530*ep*mtt^6*mWW^10*s^3*t^2 - 3856142*ep^2*mtt^6*mWW^10*s^3*t^2 - 6082422*ep^3*mtt^6*mWW^10*s^3*t^2 - 4250438*ep^4*mtt^6*mWW^10*s^3*t^2 - 965472*ep^5*mtt^6*mWW^10*s^3*t^2 + 74108*mtt^5*mWW^11*s^3*t^2 + 830224*ep*mtt^5*mWW^11*s^3*t^2 + 3530890*ep^2*mtt^5*mWW^11*s^3*t^2 + 7195672*ep^3*mtt^5*mWW^11*s^3*t^2 + 7093082*ep^4*mtt^5*mWW^11*s^3*t^2 + 2715240*ep^5*mtt^5*mWW^11*s^3*t^2 - 18660*mtt^4*mWW^12*s^3*t^2 - 238626*ep*mtt^4*mWW^12*s^3*t^2 - 1157430*ep^2*mtt^4*mWW^12*s^3*t^2 - 2681682*ep^3*mtt^4*mWW^12*s^3*t^2 - 2999466*ep^4*mtt^4*mWW^12*s^3*t^2 - 1299744*ep^5*mtt^4*mWW^12*s^3*t^2 - 1664*mtt^3*mWW^13*s^3*t^2 - 9156*ep*mtt^3*mWW^13*s^3*t^2 + 8518*ep^2*mtt^3*mWW^13*s^3*t^2 + 136096*ep^3*mtt^3*mWW^13*s^3*t^2 + 278078*ep^4*mtt^3*mWW^13*s^3*t^2 + 172200*ep^5*mtt^3*mWW^13*s^3*t^2 + 1666*mtt^2*mWW^14*s^3*t^2 + 18164*ep*mtt^2*mWW^14*s^3*t^2 + 73828*ep^2*mtt^2*mWW^14*s^3*t^2 + 137068*ep^3*mtt^2*mWW^14*s^3*t^2 + 114482*ep^4*mtt^2*mWW^14*s^3*t^2 + 33160*ep^5*mtt^2*mWW^14*s^3*t^2 - 208*mtt*mWW^15*s^3*t^2 - 2492*ep*mtt*mWW^15*s^3*t^2 - 11156*ep^2*mtt*mWW^15*s^3*t^2 - 23036*ep^3*mtt*mWW^15*s^3*t^2 - 22180*ep^4*mtt*mWW^15*s^3*t^2 - 8016*ep^5*mtt*mWW^15*s^3*t^2 + 4*ep*mWW^16*s^3*t^2 + 24*ep^2*mWW^16*s^3*t^2 + 36*ep^3*mWW^16*s^3*t^2 + 16*ep^4*mWW^16*s^3*t^2 - 2520*mtt^11*mWW^4*s^4*t^2 + 5880*ep*mtt^11*mWW^4*s^4*t^2 + 185640*ep^2*mtt^11*mWW^4*s^4*t^2 + 709800*ep^3*mtt^11*mWW^4*s^4*t^2 + 1016400*ep^4*mtt^11*mWW^4*s^4*t^2 + 504000*ep^5*mtt^11*mWW^4*s^4*t^2 + 15288*mtt^10*mWW^5*s^4*t^2 + 34860*ep*mtt^10*mWW^5*s^4*t^2 - 503636*ep^2*mtt^10*mWW^5*s^4*t^2 - 2406348*ep^3*mtt^10*mWW^5*s^4*t^2 - 3735732*ep^4*mtt^10*mWW^5*s^4*t^2 - 1943312*ep^5*mtt^10*mWW^5*s^4*t^2 - 17374*mtt^9*mWW^6*s^4*t^2 - 33762*ep*mtt^9*mWW^6*s^4*t^2 + 674526*ep^2*mtt^9*mWW^6*s^4*t^2 + 3264122*ep^3*mtt^9*mWW^6*s^4*t^2 + 5252928*ep^4*mtt^9*mWW^6*s^4*t^2 + 2835240*ep^5*mtt^9*mWW^6*s^4*t^2 - 71428*mtt^8*mWW^7*s^4*t^2 - 756930*ep*mtt^8*mWW^7*s^4*t^2 - 3179310*ep^2*mtt^8*mWW^7*s^4*t^2 - 6889790*ep^3*mtt^8*mWW^7*s^4*t^2 - 7669038*ep^4*mtt^8*mWW^7*s^4*t^2 - 3412208*ep^5*mtt^8*mWW^7*s^4*t^2 + 260768*mtt^7*mWW^8*s^4*t^2 + 2690774*ep*mtt^7*mWW^8*s^4*t^2 + 10605034*ep^2*mtt^7*mWW^8*s^4*t^2 + 20565210*ep^3*mtt^7*mWW^8*s^4*t^2 + 19866846*ep^4*mtt^7*mWW^8*s^4*t^2 + 7626952*ep^5*mtt^7*mWW^8*s^4*t^2 - 375372*mtt^6*mWW^9*s^4*t^2 - 4074112*ep*mtt^6*mWW^9*s^4*t^2 - 16933934*ep^2*mtt^6*mWW^9*s^4*t^2 - 34314200*ep^3*mtt^6*mWW^9*s^4*t^2 - 34189406*ep^4*mtt^6*mWW^9*s^4*t^2 - 13387744*ep^5*mtt^6*mWW^9*s^4*t^2 + 284820*mtt^5*mWW^10*s^4*t^2 + 3250848*ep*mtt^5*mWW^10*s^4*t^2 + 14230354*ep^2*mtt^5*mWW^10*s^4*t^2 + 30235332*ep^3*mtt^5*mWW^10*s^4*t^2 + 31442758*ep^4*mtt^5*mWW^10*s^4*t^2 + 12812072*ep^5*mtt^5*mWW^10*s^4*t^2 - 109700*mtt^4*mWW^11*s^4*t^2 - 1326110*ep*mtt^4*mWW^11*s^4*t^2 - 6133858*ep^2*mtt^4*mWW^11*s^4*t^2 - 13730890*ep^3*mtt^4*mWW^11*s^4*t^2 - 15024626*ep^4*mtt^4*mWW^11*s^4*t^2 - 6436208*ep^5*mtt^4*mWW^11*s^4*t^2 + 11784*mtt^3*mWW^12*s^4*t^2 + 172998*ep*mtt^3*mWW^12*s^4*t^2 + 934278*ep^2*mtt^3*mWW^12*s^4*t^2 + 2411978*ep^3*mtt^3*mWW^12*s^4*t^2 + 3014938*ep^4*mtt^3*mWW^12*s^4*t^2 + 1454648*ep^5*mtt^3*mWW^12*s^4*t^2 + 5188*mtt^2*mWW^13*s^4*t^2 + 51984*ep*mtt^2*mWW^13*s^4*t^2 + 191234*ep^2*mtt^2*mWW^13*s^4*t^2 + 292064*ep^3*mtt^2*mWW^13*s^4*t^2 + 146282*ep^4*mtt^2*mWW^13*s^4*t^2 - 15024*ep^5*mtt^2*mWW^13*s^4*t^2 - 1542*mtt*mWW^14*s^4*t^2 - 17490*ep*mtt*mWW^14*s^4*t^2 - 75208*ep^2*mtt*mWW^14*s^4*t^2 - 147530*ep^3*mtt*mWW^14*s^4*t^2 - 131278*ep^4*mtt*mWW^14*s^4*t^2 - 42000*ep^5*mtt*mWW^14*s^4*t^2 + 88*mWW^15*s^4*t^2 + 1060*ep*mWW^15*s^4*t^2 + 4880*ep^2*mWW^15*s^4*t^2 + 10252*ep^3*mWW^15*s^4*t^2 + 9928*ep^4*mWW^15*s^4*t^2 + 3584*ep^5*mWW^15*s^4*t^2 + 3528*mtt^10*mWW^4*s^5*t^2 + 6888*ep*mtt^10*mWW^4*s^5*t^2 - 122808*ep^2*mtt^10*mWW^4*s^5*t^2 - 559272*ep^3*mtt^10*mWW^4*s^5*t^2 - 840336*ep^4*mtt^10*mWW^4*s^5*t^2 - 423360*ep^5*mtt^10*mWW^4*s^5*t^2 - 1764*mtt^9*mWW^5*s^5*t^2 + 120624*ep*mtt^9*mWW^5*s^5*t^2 + 1179472*ep^2*mtt^9*mWW^5*s^5*t^2 + 3789408*ep^3*mtt^9*mWW^5*s^5*t^2 + 5060916*ep^4*mtt^9*mWW^5*s^5*t^2 + 2413264*ep^5*mtt^9*mWW^5*s^5*t^2 - 79310*mtt^8*mWW^6*s^5*t^2 - 1133722*ep*mtt^8*mWW^6*s^5*t^2 - 6054934*ep^2*mtt^8*mWW^6*s^5*t^2 - 15076454*ep^3*mtt^8*mWW^6*s^5*t^2 - 17598492*ep^4*mtt^8*mWW^6*s^5*t^2 - 7742688*ep^5*mtt^8*mWW^6*s^5*t^2 + 309328*mtt^7*mWW^7*s^5*t^2 + 3725916*ep*mtt^7*mWW^7*s^5*t^2 + 17328880*ep^2*mtt^7*mWW^7*s^5*t^2 + 39004220*ep^3*mtt^7*mWW^7*s^5*t^2 + 42397592*ep^4*mtt^7*mWW^7*s^5*t^2 + 17731904*ep^5*mtt^7*mWW^7*s^5*t^2 - 541580*mtt^6*mWW^8*s^5*t^2 - 6338986*ep*mtt^6*mWW^8*s^5*t^2 - 28644894*ep^2*mtt^6*mWW^8*s^5*t^2 - 62871438*ep^3*mtt^6*mWW^8*s^5*t^2 - 67074406*ep^4*mtt^6*mWW^8*s^5*t^2 - 27728744*ep^5*mtt^6*mWW^8*s^5*t^2 + 521450*mtt^5*mWW^9*s^5*t^2 + 6137826*ep*mtt^5*mWW^9*s^5*t^2 + 27853016*ep^2*mtt^5*mWW^9*s^5*t^2 + 61321190*ep^3*mtt^5*mWW^9*s^5*t^2 + 65763134*ep^4*mtt^5*mWW^9*s^5*t^2 + 27446776*ep^5*mtt^5*mWW^9*s^5*t^2 - 277816*mtt^4*mWW^10*s^5*t^2 - 3335860*ep*mtt^4*mWW^10*s^5*t^2 - 15409976*ep^2*mtt^4*mWW^10*s^5*t^2 - 34479040*ep^3*mtt^4*mWW^10*s^5*t^2 - 37650028*ep^4*mtt^4*mWW^10*s^5*t^2 - 16059752*ep^5*mtt^4*mWW^10*s^5*t^2 + 68084*mtt^3*mWW^11*s^5*t^2 + 856612*ep*mtt^3*mWW^11*s^5*t^2 + 4126500*ep^2*mtt^3*mWW^11*s^5*t^2 + 9645136*ep^3*mtt^3*mWW^11*s^5*t^2 + 11050236*ep^4*mtt^3*mWW^11*s^5*t^2 + 4956816*ep^5*mtt^3*mWW^11*s^5*t^2 + 1380*mtt^2*mWW^12*s^5*t^2 - 3182*ep*mtt^2*mWW^12*s^5*t^2 - 105706*ep^2*mtt^2*mWW^12*s^5*t^2 - 502118*ep^3*mtt^2*mWW^12*s^5*t^2 - 903270*ep^4*mtt^2*mWW^12*s^5*t^2 - 549528*ep^5*mtt^2*mWW^12*s^5*t^2 - 3738*mtt*mWW^13*s^5*t^2 - 41378*ep*mtt*mWW^13*s^5*t^2 - 173756*ep^2*mtt*mWW^13*s^5*t^2 - 322194*ep^3*mtt*mWW^13*s^5*t^2 - 253382*ep^4*mtt*mWW^13*s^5*t^2 - 61400*ep^5*mtt*mWW^13*s^5*t^2 + 438*mWW^14*s^5*t^2 + 5262*ep*mWW^14*s^5*t^2 + 24206*ep^2*mWW^14*s^5*t^2 + 50562*ep^3*mWW^14*s^5*t^2 + 48036*ep^4*mWW^14*s^5*t^2 + 16712*ep^5*mWW^14*s^5*t^2 - 2016*mtt^9*mWW^4*s^6*t^2 - 1344*ep*mtt^9*mWW^4*s^6*t^2 + 92064*ep^2*mtt^9*mWW^4*s^6*t^2 + 381696*ep^3*mtt^9*mWW^4*s^6*t^2 + 551040*ep^4*mtt^9*mWW^4*s^6*t^2 + 268800*ep^5*mtt^9*mWW^4*s^6*t^2 - 19488*mtt^8*mWW^5*s^6*t^2 - 331044*ep*mtt^8*mWW^5*s^6*t^2 - 1941716*ep^2*mtt^8*mWW^5*s^6*t^2 - 5048316*ep^3*mtt^8*mWW^5*s^6*t^2 - 5981052*ep^4*mtt^8*mWW^5*s^6*t^2 - 2629424*ep^5*mtt^8*mWW^5*s^6*t^2 + 146622*mtt^7*mWW^6*s^6*t^2 + 1925522*ep*mtt^7*mWW^6*s^6*t^2 + 9600962*ep^2*mtt^7*mWW^6*s^6*t^2 + 22621582*ep^3*mtt^7*mWW^6*s^6*t^2 + 25223808*ep^4*mtt^7*mWW^6*s^6*t^2 + 10669184*ep^5*mtt^7*mWW^6*s^6*t^2 - 373440*mtt^6*mWW^7*s^6*t^2 - 4638658*ep*mtt^6*mWW^7*s^6*t^2 - 22128944*ep^2*mtt^6*mWW^7*s^6*t^2 - 50588062*ep^3*mtt^6*mWW^7*s^6*t^2 - 55384728*ep^4*mtt^6*mWW^7*s^6*t^2 - 23205288*ep^5*mtt^6*mWW^7*s^6*t^2 + 487676*mtt^5*mWW^8*s^6*t^2 + 5968712*ep*mtt^5*mWW^8*s^6*t^2 + 28144406*ep^2*mtt^5*mWW^8*s^6*t^2 + 63855572*ep^3*mtt^5*mWW^8*s^6*t^2 + 69798554*ep^4*mtt^5*mWW^8*s^6*t^2 + 29382512*ep^5*mtt^5*mWW^8*s^6*t^2 - 353248*mtt^4*mWW^9*s^6*t^2 - 4323906*ep*mtt^4*mWW^9*s^6*t^2 - 20416586*ep^2*mtt^4*mWW^9*s^6*t^2 - 46400126*ep^3*mtt^4*mWW^9*s^6*t^2 - 50997542*ep^4*mtt^4*mWW^9*s^6*t^2 - 21708624*ep^5*mtt^4*mWW^9*s^6*t^2 + 133646*mtt^3*mWW^10*s^6*t^2 + 1653266*ep*mtt^3*mWW^10*s^6*t^2 + 7905530*ep^2*mtt^3*mWW^10*s^6*t^2 + 18194918*ep^3*mtt^3*mWW^10*s^6*t^2 + 20322944*ep^4*mtt^3*mWW^10*s^6*t^2 + 8833760*ep^5*mtt^3*mWW^10*s^6*t^2 - 17432*mtt^2*mWW^11*s^6*t^2 - 229590*ep*mtt^2*mWW^11*s^6*t^2 - 1179552*ep^2*mtt^2*mWW^11*s^6*t^2 - 2949354*ep^3*mtt^2*mWW^11*s^6*t^2 - 3601760*ep^4*mtt^2*mWW^11*s^6*t^2 - 1706056*ep^5*mtt^2*mWW^11*s^6*t^2 - 3128*mtt*mWW^12*s^6*t^2 - 32764*ep*mtt*mWW^12*s^6*t^2 - 120850*ep^2*mtt*mWW^12*s^6*t^2 - 158952*ep^3*mtt*mWW^12*s^6*t^2 - 13754*ep^4*mtt*mWW^12*s^6*t^2 + 68720*ep^5*mtt*mWW^12*s^6*t^2 + 808*mWW^13*s^6*t^2 + 9806*ep*mWW^13*s^6*t^2 + 44686*ep^2*mWW^13*s^6*t^2 + 91042*ep^3*mWW^13*s^6*t^2 + 82490*ep^4*mWW^13*s^6*t^2 + 26416*ep^5*mWW^13*s^6*t^2 - 144*mtt^8*mWW^4*s^7*t^2 - 10896*ep*mtt^8*mWW^4*s^7*t^2 - 88464*ep^2*mtt^8*mWW^4*s^7*t^2 - 260976*ep^3*mtt^8*mWW^4*s^7*t^2 - 324960*ep^4*mtt^8*mWW^4*s^7*t^2 - 144000*ep^5*mtt^8*mWW^4*s^7*t^2 + 24528*mtt^7*mWW^5*s^7*t^2 + 340908*ep*mtt^7*mWW^5*s^7*t^2 + 1763260*ep^2*mtt^7*mWW^5*s^7*t^2 + 4226388*ep^3*mtt^7*mWW^5*s^7*t^2 + 4730148*ep^4*mtt^7*mWW^5*s^7*t^2 + 1991248*ep^5*mtt^7*mWW^5*s^7*t^2 - 116842*mtt^6*mWW^6*s^7*t^2 - 1512102*ep*mtt^6*mWW^6*s^7*t^2 - 7444154*ep^2*mtt^6*mWW^6*s^7*t^2 - 17332882*ep^3*mtt^6*mWW^6*s^7*t^2 - 19108956*ep^4*mtt^6*mWW^6*s^7*t^2 - 7995464*ep^5*mtt^6*mWW^6*s^7*t^2 + 229580*mtt^5*mWW^7*s^7*t^2 + 2918356*ep*mtt^5*mWW^7*s^7*t^2 + 14207698*ep^2*mtt^5*mWW^7*s^7*t^2 + 32914948*ep^3*mtt^5*mWW^7*s^7*t^2 + 36316402*ep^4*mtt^5*mWW^7*s^7*t^2 + 15283496*ep^5*mtt^5*mWW^7*s^7*t^2 - 233756*mtt^4*mWW^8*s^7*t^2 - 2959552*ep*mtt^4*mWW^8*s^7*t^2 - 14407652*ep^2*mtt^4*mWW^8*s^7*t^2 - 33395276*ep^3*mtt^4*mWW^8*s^7*t^2 - 36984652*ep^4*mtt^4*mWW^8*s^7*t^2 - 15699920*ep^5*mtt^4*mWW^8*s^7*t^2 + 126704*mtt^3*mWW^9*s^7*t^2 + 1601240*ep*mtt^3*mWW^9*s^7*t^2 + 7834612*ep^2*mtt^3*mWW^9*s^7*t^2 + 18206404*ep^3*mtt^3*mWW^9*s^7*t^2 + 20236904*ep^4*mtt^3*mWW^9*s^7*t^2 + 8656640*ep^5*mtt^3*mWW^9*s^7*t^2 - 31802*mtt^2*mWW^10*s^7*t^2 - 403610*ep*mtt^2*mWW^10*s^7*t^2 - 2028334*ep^2*mtt^2*mWW^10*s^7*t^2 - 4841498*ep^3*mtt^2*mWW^10*s^7*t^2 - 5527940*ep^4*mtt^2*mWW^10*s^7*t^2 - 2430952*ep^5*mtt^2*mWW^10*s^7*t^2 + 1124*mtt*mWW^11*s^7*t^2 + 17576*ep*mtt*mWW^11*s^7*t^2 + 125326*ep^2*mtt*mWW^11*s^7*t^2 + 403828*ep^3*mtt*mWW^11*s^7*t^2 + 586994*ep^4*mtt*mWW^11*s^7*t^2 + 311432*ep^5*mtt*mWW^11*s^7*t^2 + 608*mWW^12*s^7*t^2 + 7504*ep*mWW^12*s^7*t^2 + 32140*ep^2*mWW^12*s^7*t^2 + 58520*ep^3*mWW^12*s^7*t^2 + 43036*ep^4*mWW^12*s^7*t^2 + 8320*ep^5*mWW^12*s^7*t^2 + 828*mtt^7*mWW^4*s^8*t^2 + 11892*ep*mtt^7*mWW^4*s^8*t^2 + 62268*ep^2*mtt^7*mWW^4*s^8*t^2 + 148092*ep^3*mtt^7*mWW^4*s^8*t^2 + 161400*ep^4*mtt^7*mWW^4*s^8*t^2 + 64800*ep^5*mtt^7*mWW^4*s^8*t^2 - 13752*mtt^6*mWW^5*s^8*t^2 - 179364*ep*mtt^6*mWW^5*s^8*t^2 - 882956*ep^2*mtt^6*mWW^5*s^8*t^2 - 2039964*ep^3*mtt^6*mWW^5*s^8*t^2 - 2219724*ep^4*mtt^6*mWW^5*s^8*t^2 - 913520*ep^5*mtt^6*mWW^5*s^8*t^2 + 48886*mtt^5*mWW^6*s^8*t^2 + 632426*ep*mtt^5*mWW^6*s^8*t^2 + 3116826*ep^2*mtt^5*mWW^6*s^8*t^2 + 7252462*ep^3*mtt^5*mWW^6*s^8*t^2 + 7975632*ep^4*mtt^5*mWW^6*s^8*t^2 + 3324328*ep^5*mtt^5*mWW^6*s^8*t^2 - 76052*mtt^4*mWW^7*s^8*t^2 - 995246*ep*mtt^4*mWW^7*s^8*t^2 - 4968894*ep^2*mtt^4*mWW^7*s^8*t^2 - 11684770*ep^3*mtt^4*mWW^7*s^8*t^2 - 12988206*ep^4*mtt^4*mWW^7*s^8*t^2 - 5483456*ep^5*mtt^4*mWW^7*s^8*t^2 + 59904*mtt^3*mWW^8*s^8*t^2 + 789900*ep*mtt^3*mWW^8*s^8*t^2 + 3993704*ep^2*mtt^3*mWW^8*s^8*t^2 + 9438028*ep^3*mtt^3*mWW^8*s^8*t^2 + 10514088*ep^4*mtt^3*mWW^8*s^8*t^2 + 4456744*ep^5*mtt^3*mWW^8*s^8*t^2 - 23368*mtt^2*mWW^9*s^8*t^2 - 304628*ep*mtt^2*mWW^9*s^8*t^2 - 1567912*ep^2*mtt^2*mWW^9*s^8*t^2 - 3743364*ep^3*mtt^2*mWW^9*s^8*t^2 - 4187232*ep^4*mtt^2*mWW^9*s^8*t^2 - 1779624*ep^5*mtt^2*mWW^9*s^8*t^2 + 3518*mtt*mWW^10*s^8*t^2 + 45478*ep*mtt*mWW^10*s^8*t^2 + 256498*ep^2*mtt*mWW^10*s^8*t^2 + 669418*ep^3*mtt*mWW^10*s^8*t^2 + 809280*ep^4*mtt*mWW^10*s^8*t^2 + 368272*ep^5*mtt*mWW^10*s^8*t^2 + 36*mWW^11*s^8*t^2 + 502*ep*mWW^11*s^8*t^2 - 2142*ep^2*mWW^11*s^8*t^2 - 17534*ep^3*mWW^11*s^8*t^2 - 33366*ep^4*mWW^11*s^8*t^2 - 19880*ep^5*mWW^11*s^8*t^2 - 420*mtt^6*mWW^4*s^9*t^2 - 5140*ep*mtt^6*mWW^4*s^9*t^2 - 23780*ep^2*mtt^6*mWW^4*s^9*t^2 - 51660*ep^3*mtt^6*mWW^4*s^9*t^2 - 52600*ep^4*mtt^6*mWW^4*s^9*t^2 - 20000*ep^5*mtt^6*mWW^4*s^9*t^2 + 3742*mtt^5*mWW^5*s^9*t^2 + 47250*ep*mtt^5*mWW^5*s^9*t^2 + 226266*ep^2*mtt^5*mWW^5*s^9*t^2 + 511318*ep^3*mtt^5*mWW^5*s^9*t^2 + 546432*ep^4*mtt^5*mWW^5*s^9*t^2 + 221472*ep^5*mtt^5*mWW^5*s^9*t^2 - 10206*mtt^4*mWW^6*s^9*t^2 - 132978*ep*mtt^4*mWW^6*s^9*t^2 - 662446*ep^2*mtt^4*mWW^6*s^9*t^2 - 1551022*ep^3*mtt^4*mWW^6*s^9*t^2 - 1708148*ep^4*mtt^4*mWW^6*s^9*t^2 - 710480*ep^5*mtt^4*mWW^6*s^9*t^2 + 12548*mtt^3*mWW^7*s^9*t^2 + 173252*ep*mtt^3*mWW^7*s^9*t^2 + 899864*ep^2*mtt^3*mWW^7*s^9*t^2 + 2155188*ep^3*mtt^3*mWW^7*s^9*t^2 + 2406604*ep^4*mtt^3*mWW^7*s^9*t^2 + 1013328*ep^5*mtt^3*mWW^7*s^9*t^2 - 7528*mtt^2*mWW^8*s^9*t^2 - 104636*ep*mtt^2*mWW^8*s^9*t^2 - 558720*ep^2*mtt^2*mWW^8*s^9*t^2 - 1349252*ep^3*mtt^2*mWW^8*s^9*t^2 - 1499680*ep^4*mtt^2*mWW^8*s^9*t^2 - 625576*ep^5*mtt^2*mWW^8*s^9*t^2 + 2046*mtt*mWW^9*s^9*t^2 + 26626*ep*mtt*mWW^9*s^9*t^2 + 149782*ep^2*mtt*mWW^9*s^9*t^2 + 380270*ep^3*mtt*mWW^9*s^9*t^2 + 439244*ep^4*mtt*mWW^9*s^9*t^2 + 189216*ep^5*mtt*mWW^9*s^9*t^2 - 182*mWW^10*s^9*t^2 - 2262*ep*mWW^10*s^9*t^2 - 13878*ep^2*mWW^10*s^9*t^2 - 38010*ep^3*mWW^10*s^9*t^2 - 46604*ep^4*mWW^10*s^9*t^2 - 21112*ep^5*mWW^10*s^9*t^2 + 72*mtt^5*mWW^4*s^10*t^2 + 840*ep*mtt^5*mWW^4*s^10*t^2 + 3720*ep^2*mtt^5*mWW^4*s^10*t^2 + 7800*ep^3*mtt^5*mWW^4*s^10*t^2 + 7728*ep^4*mtt^5*mWW^4*s^10*t^2 + 2880*ep^5*mtt^5*mWW^4*s^10*t^2 - 388*mtt^4*mWW^5*s^10*t^2 - 4772*ep*mtt^4*mWW^5*s^10*t^2 - 22308*ep^2*mtt^4*mWW^5*s^10*t^2 - 49372*ep^3*mtt^4*mWW^5*s^10*t^2 - 51800*ep^4*mtt^4*mWW^5*s^10*t^2 - 20640*ep^5*mtt^4*mWW^5*s^10*t^2 + 800*mtt^3*mWW^6*s^10*t^2 + 10612*ep*mtt^3*mWW^6*s^10*t^2 + 54388*ep^2*mtt^3*mWW^6*s^10*t^2 + 129532*ep^3*mtt^3*mWW^6*s^10*t^2 + 143468*ep^4*mtt^3*mWW^6*s^10*t^2 + 59520*ep^5*mtt^3*mWW^6*s^10*t^2 - 792*mtt^2*mWW^7*s^10*t^2 - 12368*ep*mtt^2*mWW^7*s^10*t^2 - 68304*ep^2*mtt^2*mWW^7*s^10*t^2 - 166120*ep^3*mtt^2*mWW^7*s^10*t^2 - 183736*ep^4*mtt^2*mWW^7*s^10*t^2 - 75640*ep^5*mtt^2*mWW^7*s^10*t^2 + 376*mtt*mWW^8*s^10*t^2 + 5108*ep*mtt*mWW^8*s^10*t^2 + 29756*ep^2*mtt*mWW^8*s^10*t^2 + 75932*ep^3*mtt*mWW^8*s^10*t^2 + 86428*ep^4*mtt*mWW^8*s^10*t^2 + 36240*ep^5*mtt*mWW^8*s^10*t^2 - 68*mWW^9*s^10*t^2 - 860*ep*mWW^9*s^10*t^2 - 4932*ep^2*mWW^9*s^10*t^2 - 12652*ep^3*mWW^9*s^10*t^2 - 14568*ep^4*mWW^9*s^10*t^2 - 6200*ep^5*mWW^9*s^10*t^2 + 96*mtt^15*mWW^3*t^3 + 1000*ep*mtt^15*mWW^3*t^3 + 3920*ep^2*mtt^15*mWW^3*t^3 + 7320*ep^3*mtt^15*mWW^3*t^3 + 6544*ep^4*mtt^15*mWW^3*t^3 + 2240*ep^5*mtt^15*mWW^3*t^3 - 1320*mtt^14*mWW^4*t^3 - 17040*ep*mtt^14*mWW^4*t^3 - 83408*ep^2*mtt^14*mWW^4*t^3 - 192720*ep^3*mtt^14*mWW^4*t^3 - 210984*ep^4*mtt^14*mWW^4*t^3 - 87968*ep^5*mtt^14*mWW^4*t^3 + 6680*mtt^13*mWW^5*t^3 + 92708*ep*mtt^13*mWW^5*t^3 + 481016*ep^2*mtt^13*mWW^5*t^3 + 1162732*ep^3*mtt^13*mWW^5*t^3 + 1319680*ep^4*mtt^13*mWW^5*t^3 + 567104*ep^5*mtt^13*mWW^5*t^3 - 17800*mtt^12*mWW^6*t^3 - 255900*ep*mtt^12*mWW^6*t^3 - 1365040*ep^2*mtt^12*mWW^6*t^3 - 3374460*ep^3*mtt^12*mWW^6*t^3 - 3904992*ep^4*mtt^12*mWW^6*t^3 - 1707968*ep^5*mtt^12*mWW^6*t^3 + 28248*mtt^11*mWW^7*t^3 + 415348*ep*mtt^11*mWW^7*t^3 + 2258200*ep^2*mtt^11*mWW^7*t^3 + 5680860*ep^3*mtt^11*mWW^7*t^3 + 6686496*ep^4*mtt^11*mWW^7*t^3 + 2973888*ep^5*mtt^11*mWW^7*t^3 - 27640*mtt^10*mWW^8*t^3 - 414860*ep*mtt^10*mWW^8*t^3 - 2299360*ep^2*mtt^10*mWW^8*t^3 - 5898940*ep^3*mtt^10*mWW^8*t^3 - 7085360*ep^4*mtt^10*mWW^8*t^3 - 3216640*ep^5*mtt^10*mWW^8*t^3 + 16040*mtt^9*mWW^9*t^3 + 248060*ep*mtt^9*mWW^9*t^3 + 1415288*ep^2*mtt^9*mWW^9*t^3 + 3742180*ep^3*mtt^9*mWW^9*t^3 + 4636224*ep^4*mtt^9*mWW^9*t^3 + 2170048*ep^5*mtt^9*mWW^9*t^3 - 4440*mtt^8*mWW^10*t^3 - 74388*ep*mtt^8*mWW^10*t^3 - 456176*ep^2*mtt^8*mWW^10*t^3 - 1293332*ep^3*mtt^8*mWW^10*t^3 - 1711200*ep^4*mtt^8*mWW^10*t^3 - 849984*ep^5*mtt^8*mWW^10*t^3 - 280*mtt^7*mWW^11*t^3 - 300*ep*mtt^7*mWW^11*t^3 + 21080*ep^2*mtt^7*mWW^11*t^3 + 119100*ep^3*mtt^7*mWW^11*t^3 + 227152*ep^4*mtt^7*mWW^11*t^3 + 142208*ep^5*mtt^7*mWW^11*t^3 + 512*mtt^6*mWW^12*t^3 + 6732*ep*mtt^6*mWW^12*t^3 + 31440*ep^2*mtt^6*mWW^12*t^3 + 63260*ep^3*mtt^6*mWW^12*t^3 + 53144*ep^4*mtt^6*mWW^12*t^3 + 13472*ep^5*mtt^6*mWW^12*t^3 - 96*mtt^5*mWW^13*t^3 - 1360*ep*mtt^5*mWW^13*t^3 - 6960*ep^2*mtt^5*mWW^13*t^3 - 16000*ep^3*mtt^5*mWW^13*t^3 - 16704*ep^4*mtt^5*mWW^13*t^3 - 6400*ep^5*mtt^5*mWW^13*t^3 - 684*mtt^14*mWW^3*s*t^3 - 6708*ep*mtt^14*mWW^3*s*t^3 - 24172*ep^2*mtt^14*mWW^3*s*t^3 - 40348*ep^3*mtt^14*mWW^3*s*t^3 - 30968*ep^4*mtt^14*mWW^3*s*t^3 - 8480*ep^5*mtt^14*mWW^3*s*t^3 + 7716*mtt^13*mWW^4*s*t^3 + 100760*ep*mtt^13*mWW^4*s*t^3 + 497496*ep^2*mtt^13*mWW^4*s*t^3 + 1155600*ep^3*mtt^13*mWW^4*s*t^3 + 1267884*ep^4*mtt^13*mWW^4*s*t^3 + 528304*ep^5*mtt^13*mWW^4*s*t^3 - 30508*mtt^12*mWW^5*s*t^3 - 450540*ep*mtt^12*mWW^5*s*t^3 - 2440340*ep^2*mtt^12*mWW^5*s*t^3 - 6069204*ep^3*mtt^12*mWW^5*s*t^3 - 7019232*ep^4*mtt^12*mWW^5*s*t^3 - 3053376*ep^5*mtt^12*mWW^5*s*t^3 + 55868*mtt^11*mWW^6*s*t^3 + 922284*ep*mtt^11*mWW^6*s*t^3 + 5367134*ep^2*mtt^11*mWW^6*s*t^3 + 14027900*ep^3*mtt^11*mWW^6*s*t^3 + 16852870*ep^4*mtt^11*mWW^6*s*t^3 + 7565784*ep^5*mtt^11*mWW^6*s*t^3 - 40016*mtt^10*mWW^7*s*t^3 - 859760*ep*mtt^10*mWW^7*s*t^3 - 5701746*ep^2*mtt^10*mWW^7*s*t^3 - 16146588*ep^3*mtt^10*mWW^7*s*t^3 - 20555410*ep^4*mtt^10*mWW^7*s*t^3 - 9665800*ep^5*mtt^10*mWW^7*s*t^3 - 24196*mtt^9*mWW^8*s*t^3 + 22400*ep*mtt^9*mWW^8*s*t^3 + 1611530*ep^2*mtt^9*mWW^8*s*t^3 + 6857600*ep^3*mtt^9*mWW^8*s*t^3 + 10711266*ep^4*mtt^9*mWW^8*s*t^3 + 5750280*ep^5*mtt^9*mWW^8*s*t^3 + 72568*mtt^8*mWW^9*s*t^3 + 752304*ep*mtt^8*mWW^9*s*t^3 + 2822310*ep^2*mtt^8*mWW^9*s*t^3 + 4623412*ep^3*mtt^8*mWW^9*s*t^3 + 3001342*ep^4*mtt^8*mWW^9*s*t^3 + 378424*ep^5*mtt^8*mWW^9*s*t^3 - 60732*mtt^7*mWW^10*s*t^3 - 743560*ep*mtt^7*mWW^10*s*t^3 - 3435778*ep^2*mtt^7*mWW^10*s*t^3 - 7439576*ep^3*mtt^7*mWW^10*s*t^3 - 7542314*ep^4*mtt^7*mWW^10*s*t^3 - 2864040*ep^5*mtt^7*mWW^10*s*t^3 + 22732*mtt^6*mWW^11*s*t^3 + 307876*ep*mtt^6*mWW^11*s*t^3 + 1568438*ep^2*mtt^6*mWW^11*s*t^3 + 3738920*ep^3*mtt^6*mWW^11*s*t^3 + 4188274*ep^4*mtt^6*mWW^11*s*t^3 + 1771720*ep^5*mtt^6*mWW^11*s*t^3 - 1824*mtt^5*mWW^12*s*t^3 - 36120*ep*mtt^5*mWW^12*s*t^3 - 235402*ep^2*mtt^5*mWW^12*s*t^3 - 671792*ep^3*mtt^5*mWW^12*s*t^3 - 869286*ep^4*mtt^5*mWW^12*s*t^3 - 415256*ep^5*mtt^5*mWW^12*s*t^3 - 1180*mtt^4*mWW^13*s*t^3 - 11972*ep*mtt^4*mWW^13*s*t^3 - 42986*ep^2*mtt^4*mWW^13*s*t^3 - 63952*ep^3*mtt^4*mWW^13*s*t^3 - 31494*ep^4*mtt^4*mWW^13*s*t^3 + 2664*ep^5*mtt^4*mWW^13*s*t^3 + 256*mtt^3*mWW^14*s*t^3 + 3036*ep*mtt^3*mWW^14*s*t^3 + 13516*ep^2*mtt^3*mWW^14*s*t^3 + 28028*ep^3*mtt^3*mWW^14*s*t^3 + 27068*ep^4*mtt^3*mWW^14*s*t^3 + 9776*ep^5*mtt^3*mWW^14*s*t^3 + 1800*mtt^13*mWW^3*s^2*t^3 + 14952*ep*mtt^13*mWW^3*s^2*t^3 + 39288*ep^2*mtt^13*mWW^3*s^2*t^3 + 29832*ep^3*mtt^13*mWW^3*s^2*t^3 - 19632*ep^4*mtt^13*mWW^3*s^2*t^3 - 25920*ep^5*mtt^13*mWW^3*s^2*t^3 - 14898*mtt^12*mWW^4*s^2*t^3 - 200930*ep*mtt^12*mWW^4*s^2*t^3 - 1015326*ep^2*mtt^12*mWW^4*s^2*t^3 - 2390518*ep^3*mtt^12*mWW^4*s^2*t^3 - 2636664*ep^4*mtt^12*mWW^4*s^2*t^3 - 1096704*ep^5*mtt^12*mWW^4*s^2*t^3 + 33170*mtt^11*mWW^5*s^2*t^3 + 645188*ep*mtt^11*mWW^5*s^2*t^3 + 4043488*ep^2*mtt^11*mWW^5*s^2*t^3 + 10917740*ep^3*mtt^11*mWW^5*s^2*t^3 + 13261606*ep^4*mtt^11*mWW^5*s^2*t^3 + 5943768*ep^5*mtt^11*mWW^5*s^2*t^3 + 15596*mtt^10*mWW^6*s^2*t^3 - 471570*ep*mtt^10*mWW^6*s^2*t^3 - 5112780*ep^2*mtt^10*mWW^6*s^2*t^3 - 17002950*ep^3*mtt^10*mWW^6*s^2*t^3 - 23188872*ep^4*mtt^10*mWW^6*s^2*t^3 - 11233984*ep^5*mtt^10*mWW^6*s^2*t^3 - 180644*mtt^9*mWW^7*s^2*t^3 - 1358041*ep*mtt^9*mWW^7*s^2*t^3 - 2493809*ep^2*mtt^9*mWW^7*s^2*t^3 + 2235917*ep^3*mtt^9*mWW^7*s^2*t^3 + 9880397*ep^4*mtt^9*mWW^7*s^2*t^3 + 6822180*ep^5*mtt^9*mWW^7*s^2*t^3 + 319766*mtt^8*mWW^8*s^2*t^3 + 3409239*ep*mtt^8*mWW^8*s^2*t^3 + 13519281*ep^2*mtt^8*mWW^8*s^2*t^3 + 24802509*ep^3*mtt^8*mWW^8*s^2*t^3 + 20780017*ep^4*mtt^8*mWW^8*s^2*t^3 + 6189108*ep^5*mtt^8*mWW^8*s^2*t^3 - 257464*mtt^7*mWW^9*s^2*t^3 - 3153943*ep*mtt^7*mWW^9*s^2*t^3 - 14599667*ep^2*mtt^7*mWW^9*s^2*t^3 - 31749973*ep^3*mtt^7*mWW^9*s^2*t^3 - 32481237*ep^4*mtt^7*mWW^9*s^2*t^3 - 12537796*ep^5*mtt^7*mWW^9*s^2*t^3 + 76930*mtt^6*mWW^10*s^2*t^3 + 1139315*ep*mtt^6*mWW^10*s^2*t^3 + 6148149*ep^2*mtt^6*mWW^10*s^2*t^3 + 15139497*ep^3*mtt^6*mWW^10*s^2*t^3 + 17249209*ep^4*mtt^6*mWW^10*s^2*t^3 + 7358100*ep^5*mtt^6*mWW^10*s^2*t^3 + 25076*mtt^5*mWW^11*s^2*t^3 + 183555*ep*mtt^5*mWW^11*s^2*t^3 + 312795*ep^2*mtt^5*mWW^11*s^2*t^3 - 367335*ep^3*mtt^5*mWW^11*s^2*t^3 - 1373663*ep^4*mtt^5*mWW^11*s^2*t^3 - 910668*ep^5*mtt^5*mWW^11*s^2*t^3 - 24364*mtt^4*mWW^12*s^2*t^3 - 268249*ep*mtt^4*mWW^12*s^2*t^3 - 1120471*ep^2*mtt^4*mWW^12*s^2*t^3 - 2233907*ep^3*mtt^4*mWW^12*s^2*t^3 - 2134397*ep^4*mtt^4*mWW^12*s^2*t^3 - 782212*ep^5*mtt^4*mWW^12*s^2*t^3 + 4726*mtt^3*mWW^13*s^2*t^3 + 57919*ep*mtt^3*mWW^13*s^2*t^3 + 272951*ep^2*mtt^3*mWW^13*s^2*t^3 + 619469*ep^3*mtt^3*mWW^13*s^2*t^3 + 679515*ep^4*mtt^3*mWW^13*s^2*t^3 + 287580*ep^5*mtt^3*mWW^13*s^2*t^3 + 474*mtt^2*mWW^14*s^2*t^3 + 4483*ep*mtt^2*mWW^14*s^2*t^3 + 14363*ep^2*mtt^2*mWW^14*s^2*t^3 + 16441*ep^3*mtt^2*mWW^14*s^2*t^3 - 429*ep^4*mtt^2*mWW^14*s^2*t^3 - 7812*ep^5*mtt^2*mWW^14*s^2*t^3 - 168*mtt*mWW^15*s^2*t^3 - 1918*ep*mtt*mWW^15*s^2*t^3 - 8262*ep^2*mtt*mWW^15*s^2*t^3 - 16722*ep^3*mtt*mWW^15*s^2*t^3 - 15850*ep^4*mtt*mWW^15*s^2*t^3 - 5640*ep^5*mtt*mWW^15*s^2*t^3 - 1296*mtt^12*mWW^3*s^3*t^3 + 1872*ep*mtt^12*mWW^3*s^3*t^3 + 85488*ep^2*mtt^12*mWW^3*s^3*t^3 + 335472*ep^3*mtt^12*mWW^3*s^3*t^3 + 486624*ep^4*mtt^12*mWW^3*s^3*t^3 + 243840*ep^5*mtt^12*mWW^3*s^3*t^3 - 1470*mtt^11*mWW^4*s^3*t^3 + 9058*ep*mtt^11*mWW^4*s^3*t^3 + 146878*ep^2*mtt^11*mWW^4*s^3*t^3 + 479934*ep^3*mtt^11*mWW^4*s^3*t^3 + 584192*ep^4*mtt^11*mWW^4*s^3*t^3 + 233888*ep^5*mtt^11*mWW^4*s^3*t^3 + 71186*mtt^10*mWW^5*s^3*t^3 + 444090*ep*mtt^10*mWW^5*s^3*t^3 + 270954*ep^2*mtt^10*mWW^5*s^3*t^3 - 2643770*ep^3*mtt^10*mWW^5*s^3*t^3 - 5476436*ep^4*mtt^10*mWW^5*s^3*t^3 - 3044344*ep^5*mtt^10*mWW^5*s^3*t^3 - 294556*mtt^9*mWW^6*s^3*t^3 - 2521158*ep*mtt^9*mWW^6*s^3*t^3 - 7113230*ep^2*mtt^9*mWW^6*s^3*t^3 - 7131706*ep^3*mtt^9*mWW^6*s^3*t^3 - 19574*ep^4*mtt^9*mWW^6*s^3*t^3 + 2501024*ep^5*mtt^9*mWW^6*s^3*t^3 + 522688*mtt^8*mWW^7*s^3*t^3 + 5228888*ep*mtt^8*mWW^7*s^3*t^3 + 19268690*ep^2*mtt^8*mWW^7*s^3*t^3 + 32852844*ep^3*mtt^8*mWW^7*s^3*t^3 + 25704802*ep^4*mtt^8*mWW^7*s^3*t^3 + 7199216*ep^5*mtt^8*mWW^7*s^3*t^3 - 411454*mtt^7*mWW^8*s^3*t^3 - 4621013*ep*mtt^7*mWW^8*s^3*t^3 - 19574415*ep^2*mtt^7*mWW^8*s^3*t^3 - 39140711*ep^3*mtt^7*mWW^8*s^3*t^3 - 37020979*ep^4*mtt^7*mWW^8*s^3*t^3 - 13262548*ep^5*mtt^7*mWW^8*s^3*t^3 + 2204*mtt^6*mWW^9*s^3*t^3 + 319334*ep*mtt^6*mWW^9*s^3*t^3 + 2559460*ep^2*mtt^6*mWW^9*s^3*t^3 + 7186046*ep^3*mtt^6*mWW^9*s^3*t^3 + 8468380*ep^4*mtt^6*mWW^9*s^3*t^3 + 3570264*ep^5*mtt^6*mWW^9*s^3*t^3 + 253230*mtt^5*mWW^10*s^3*t^3 + 2733713*ep*mtt^5*mWW^10*s^3*t^3 + 11303775*ep^2*mtt^5*mWW^10*s^3*t^3 + 22679151*ep^3*mtt^5*mWW^10*s^3*t^3 + 22162663*ep^4*mtt^5*mWW^10*s^3*t^3 + 8429588*ep^5*mtt^5*mWW^10*s^3*t^3 - 194064*mtt^4*mWW^11*s^3*t^3 - 2231400*ep*mtt^4*mWW^11*s^3*t^3 - 9862466*ep^2*mtt^4*mWW^11*s^3*t^3 - 21065180*ep^3*mtt^4*mWW^11*s^3*t^3 - 21804370*ep^4*mtt^4*mWW^11*s^3*t^3 - 8743600*ep^5*mtt^4*mWW^11*s^3*t^3 + 58292*mtt^3*mWW^12*s^3*t^3 + 700043*ep*mtt^3*mWW^12*s^3*t^3 + 3241033*ep^2*mtt^3*mWW^12*s^3*t^3 + 7260801*ep^3*mtt^3*mWW^12*s^3*t^3 + 7898659*ep^4*mtt^3*mWW^12*s^3*t^3 + 3331316*ep^5*mtt^3*mWW^12*s^3*t^3 - 3550*mtt^2*mWW^13*s^3*t^3 - 50564*ep*mtt^2*mWW^13*s^3*t^3 - 275706*ep^2*mtt^2*mWW^13*s^3*t^3 - 724680*ep^3*mtt^2*mWW^13*s^3*t^3 - 919444*ep^4*mtt^2*mWW^13*s^3*t^3 - 445392*ep^5*mtt^2*mWW^13*s^3*t^3 - 1354*mtt*mWW^14*s^3*t^3 - 14563*ep*mtt*mWW^14*s^3*t^3 - 58057*ep^2*mtt*mWW^14*s^3*t^3 - 104013*ep^3*mtt*mWW^14*s^3*t^3 - 79841*ep^4*mtt*mWW^14*s^3*t^3 - 18804*ep^5*mtt*mWW^14*s^3*t^3 + 144*mWW^15*s^3*t^3 + 1700*ep*mWW^15*s^3*t^3 + 7596*ep^2*mWW^15*s^3*t^3 + 15812*ep^3*mWW^15*s^3*t^3 + 15324*ep^4*mWW^15*s^3*t^3 + 5552*ep^5*mWW^15*s^3*t^3 - 4032*mtt^11*mWW^3*s^4*t^3 - 78288*ep*mtt^11*mWW^3*s^4*t^3 - 491232*ep^2*mtt^11*mWW^3*s^4*t^3 - 1331568*ep^3*mtt^11*mWW^3*s^4*t^3 - 1629600*ep^4*mtt^11*mWW^3*s^4*t^3 - 739200*ep^5*mtt^11*mWW^3*s^4*t^3 + 56490*mtt^10*mWW^4*s^4*t^3 + 677194*ep*mtt^10*mWW^4*s^4*t^3 + 3126998*ep^2*mtt^10*mWW^4*s^4*t^3 + 6975766*ep^3*mtt^10*mWW^4*s^4*t^3 + 7541632*ep^4*mtt^10*mWW^4*s^4*t^3 + 3166240*ep^5*mtt^10*mWW^4*s^4*t^3 - 257302*mtt^9*mWW^5*s^4*t^3 - 2670040*ep*mtt^9*mWW^5*s^4*t^3 - 10516484*ep^2*mtt^9*mWW^5*s^4*t^3 - 20107192*ep^3*mtt^9*mWW^5*s^4*t^3 - 18916590*ep^4*mtt^9*mWW^5*s^4*t^3 - 7054072*ep^5*mtt^9*mWW^5*s^4*t^3 + 527816*mtt^8*mWW^6*s^4*t^3 + 5292668*ep*mtt^8*mWW^6*s^4*t^3 + 19869172*ep^2*mtt^8*mWW^6*s^4*t^3 + 35756708*ep^3*mtt^8*mWW^6*s^4*t^3 + 31290412*ep^4*mtt^8*mWW^6*s^4*t^3 + 10735464*ep^5*mtt^8*mWW^6*s^4*t^3 - 440524*mtt^7*mWW^7*s^4*t^3 - 4260796*ep*mtt^7*mWW^7*s^4*t^3 - 15097864*ep^2*mtt^7*mWW^7*s^4*t^3 - 25023212*ep^3*mtt^7*mWW^7*s^4*t^3 - 19642828*ep^4*mtt^7*mWW^7*s^4*t^3 - 5864136*ep^5*mtt^7*mWW^7*s^4*t^3 - 161438*mtt^6*mWW^8*s^4*t^3 - 2285971*ep*mtt^6*mWW^8*s^4*t^3 - 12185801*ep^2*mtt^6*mWW^8*s^4*t^3 - 30115849*ep^3*mtt^6*mWW^8*s^4*t^3 - 34500017*ep^4*mtt^6*mWW^8*s^4*t^3 - 14767276*ep^5*mtt^6*mWW^8*s^4*t^3 + 677812*mtt^5*mWW^9*s^4*t^3 + 8027877*ep*mtt^5*mWW^9*s^4*t^3 + 36650719*ep^2*mtt^5*mWW^9*s^4*t^3 + 80588435*ep^3*mtt^5*mWW^9*s^4*t^3 + 85133185*ep^4*mtt^5*mWW^9*s^4*t^3 + 34516108*ep^5*mtt^5*mWW^9*s^4*t^3 - 611708*mtt^4*mWW^10*s^4*t^3 - 7248090*ep*mtt^4*mWW^10*s^4*t^3 - 33075396*ep^2*mtt^4*mWW^10*s^4*t^3 - 72759346*ep^3*mtt^4*mWW^10*s^4*t^3 - 77171572*ep^4*mtt^4*mWW^10*s^4*t^3 - 31546904*ep^5*mtt^4*mWW^10*s^4*t^3 + 257988*mtt^3*mWW^11*s^4*t^3 + 3099042*ep*mtt^3*mWW^11*s^4*t^3 + 14342838*ep^2*mtt^3*mWW^11*s^4*t^3 + 32030982*ep^3*mtt^3*mWW^11*s^4*t^3 + 34593374*ep^4*mtt^3*mWW^11*s^4*t^3 + 14445296*ep^5*mtt^3*mWW^11*s^4*t^3 - 45528*mtt^2*mWW^12*s^4*t^3 - 563669*ep*mtt^2*mWW^12*s^4*t^3 - 2697791*ep^2*mtt^2*mWW^12*s^4*t^3 - 6263055*ep^3*mtt^2*mWW^12*s^4*t^3 - 7072233*ep^4*mtt^2*mWW^12*s^4*t^3 - 3096156*ep^5*mtt^2*mWW^12*s^4*t^3 - 198*mtt*mWW^13*s^4*t^3 + 2829*ep*mtt*mWW^13*s^4*t^3 + 43463*ep^2*mtt*mWW^13*s^4*t^3 + 186603*ep^3*mtt*mWW^13*s^4*t^3 + 319899*ep^4*mtt*mWW^13*s^4*t^3 + 187844*ep^5*mtt*mWW^13*s^4*t^3 + 624*mWW^14*s^4*t^3 + 7244*ep*mWW^14*s^4*t^3 + 31378*ep^2*mWW^14*s^4*t^3 + 61728*ep^3*mWW^14*s^4*t^3 + 54338*ep^4*mWW^14*s^4*t^3 + 16792*ep^5*mWW^14*s^4*t^3 + 12600*mtt^10*mWW^3*s^5*t^3 + 186312*ep*mtt^10*mWW^3*s^5*t^3 + 1009848*ep^2*mtt^10*mWW^3*s^5*t^3 + 2513112*ep^3*mtt^10*mWW^3*s^5*t^3 + 2910768*ep^4*mtt^10*mWW^3*s^5*t^3 + 1270080*ep^5*mtt^10*mWW^3*s^5*t^3 - 113358*mtt^9*mWW^4*s^5*t^3 - 1402982*ep*mtt^9*mWW^4*s^5*t^3 - 6653850*ep^2*mtt^9*mWW^4*s^5*t^3 - 15104362*ep^3*mtt^9*mWW^4*s^5*t^3 - 16450056*ep^4*mtt^9*mWW^4*s^5*t^3 - 6892032*ep^5*mtt^9*mWW^4*s^5*t^3 + 352034*mtt^8*mWW^5*s^5*t^3 + 3969386*ep*mtt^8*mWW^5*s^5*t^3 + 17243130*ep^2*mtt^8*mWW^5*s^5*t^3 + 36493382*ep^3*mtt^8*mWW^5*s^5*t^3 + 37738252*ep^4*mtt^8*mWW^5*s^5*t^3 + 15229016*ep^5*mtt^8*mWW^5*s^5*t^3 - 434344*mtt^7*mWW^6*s^5*t^3 - 4456656*ep*mtt^7*mWW^6*s^5*t^3 - 17422302*ep^2*mtt^7*mWW^6*s^5*t^3 - 33559384*ep^3*mtt^7*mWW^6*s^5*t^3 - 32342602*ep^4*mtt^7*mWW^6*s^5*t^3 - 12462472*ep^5*mtt^7*mWW^6*s^5*t^3 - 40168*mtt^6*mWW^7*s^5*t^3 - 1339622*ep*mtt^6*mWW^7*s^5*t^3 - 9706168*ep^2*mtt^6*mWW^7*s^5*t^3 - 26982646*ep^3*mtt^6*mWW^7*s^5*t^3 - 31945756*ep^4*mtt^6*mWW^7*s^5*t^3 - 13555680*ep^5*mtt^6*mWW^7*s^5*t^3 + 741138*mtt^5*mWW^8*s^5*t^3 + 9411429*ep*mtt^5*mWW^8*s^5*t^3 + 45555969*ep^2*mtt^5*mWW^8*s^5*t^3 + 104215831*ep^3*mtt^5*mWW^8*s^5*t^3 + 112516781*ep^4*mtt^5*mWW^8*s^5*t^3 + 46002964*ep^5*mtt^5*mWW^8*s^5*t^3 - 907524*mtt^4*mWW^9*s^5*t^3 - 11105662*ep*mtt^4*mWW^9*s^5*t^3 - 52182494*ep^2*mtt^4*mWW^9*s^5*t^3 - 117291562*ep^3*mtt^4*mWW^9*s^5*t^3 - 125964206*ep^4*mtt^4*mWW^9*s^5*t^3 - 51737240*ep^5*mtt^4*mWW^9*s^5*t^3 + 519852*mtt^3*mWW^10*s^5*t^3 + 6324882*ep*mtt^3*mWW^10*s^5*t^3 + 29607854*ep^2*mtt^3*mWW^10*s^5*t^3 + 66531906*ep^3*mtt^3*mWW^10*s^5*t^3 + 71824114*ep^4*mtt^3*mWW^10*s^5*t^3 + 29820984*ep^5*mtt^3*mWW^10*s^5*t^3 - 145112*mtt^2*mWW^11*s^5*t^3 - 1773122*ep*mtt^2*mWW^11*s^5*t^3 - 8357154*ep^2*mtt^2*mWW^11*s^5*t^3 - 18947302*ep^3*mtt^2*mWW^11*s^5*t^3 - 20717318*ep^4*mtt^2*mWW^11*s^5*t^3 - 8746360*ep^5*mtt^2*mWW^11*s^5*t^3 + 14440*mtt*mWW^12*s^5*t^3 + 181463*ep*mtt*mWW^12*s^5*t^3 + 890409*ep^2*mtt*mWW^12*s^5*t^3 + 2119057*ep^3*mtt*mWW^12*s^5*t^3 + 2445635*ep^4*mtt*mWW^12*s^5*t^3 + 1090428*ep^5*mtt*mWW^12*s^5*t^3 + 442*mWW^13*s^5*t^3 + 4572*ep*mWW^13*s^5*t^3 + 14758*ep^2*mWW^13*s^5*t^3 + 11968*ep^3*mWW^13*s^5*t^3 - 15612*ep^4*mWW^13*s^5*t^3 - 19688*ep^5*mWW^13*s^5*t^3 - 17136*mtt^9*mWW^3*s^6*t^3 - 234192*ep*mtt^9*mWW^3*s^6*t^3 - 1200528*ep^2*mtt^9*mWW^3*s^6*t^3 - 2875152*ep^3*mtt^9*mWW^3*s^6*t^3 - 3239712*ep^4*mtt^9*mWW^3*s^6*t^3 - 1384320*ep^5*mtt^9*mWW^3*s^6*t^3 + 118734*mtt^8*mWW^4*s^6*t^3 + 1487710*ep*mtt^8*mWW^4*s^6*t^3 + 7127554*ep^2*mtt^8*mWW^4*s^6*t^3 + 16289490*ep^3*mtt^8*mWW^4*s^6*t^3 + 17798816*ep^4*mtt^8*mWW^4*s^6*t^3 + 7456736*ep^5*mtt^8*mWW^4*s^6*t^3 - 272842*mtt^7*mWW^5*s^6*t^3 - 3203280*ep*mtt^7*mWW^5*s^6*t^3 - 14526460*ep^2*mtt^7*mWW^5*s^6*t^3 - 32022896*ep^3*mtt^7*mWW^5*s^6*t^3 - 34289138*ep^4*mtt^7*mWW^5*s^6*t^3 - 14212184*ep^5*mtt^7*mWW^5*s^6*t^3 + 170852*mtt^6*mWW^6*s^6*t^3 + 1675506*ep*mtt^6*mWW^6*s^6*t^3 + 6321296*ep^2*mtt^6*mWW^6*s^6*t^3 + 12331510*ep^3*mtt^6*mWW^6*s^6*t^3 + 12769860*ep^4*mtt^6*mWW^6*s^6*t^3 + 5469936*ep^5*mtt^6*mWW^6*s^6*t^3 + 303068*mtt^5*mWW^7*s^6*t^3 + 4179537*ep*mtt^5*mWW^7*s^6*t^3 + 21342653*ep^2*mtt^5*mWW^7*s^6*t^3 + 49944379*ep^3*mtt^5*mWW^7*s^6*t^3 + 53850735*ep^4*mtt^5*mWW^7*s^6*t^3 + 21633708*ep^5*mtt^5*mWW^7*s^6*t^3 - 659434*mtt^4*mWW^8*s^6*t^3 - 8359166*ep*mtt^4*mWW^8*s^6*t^3 - 40326382*ep^2*mtt^4*mWW^8*s^6*t^3 - 92013346*ep^3*mtt^4*mWW^8*s^6*t^3 - 99205064*ep^4*mtt^4*mWW^8*s^6*t^3 - 40550752*ep^5*mtt^4*mWW^8*s^6*t^3 + 532118*mtt^3*mWW^9*s^6*t^3 + 6613950*ep*mtt^3*mWW^9*s^6*t^3 + 31474988*ep^2*mtt^3*mWW^9*s^6*t^3 + 71407918*ep^3*mtt^3*mWW^9*s^6*t^3 + 77231170*ep^4*mtt^3*mWW^9*s^6*t^3 + 31919848*ep^5*mtt^3*mWW^9*s^6*t^3 - 211184*mtt^2*mWW^10*s^6*t^3 - 2599910*ep*mtt^2*mWW^10*s^6*t^3 - 12301302*ep^2*mtt^2*mWW^10*s^6*t^3 - 27794398*ep^3*mtt^2*mWW^10*s^6*t^3 - 30051558*ep^4*mtt^2*mWW^10*s^6*t^3 - 12475160*ep^5*mtt^2*mWW^10*s^6*t^3 + 37544*mtt*mWW^11*s^6*t^3 + 461705*ep*mtt*mWW^11*s^6*t^3 + 2198099*ep^2*mtt*mWW^11*s^6*t^3 + 4995279*ep^3*mtt*mWW^11*s^6*t^3 + 5433601*ep^4*mtt*mWW^11*s^6*t^3 + 2271588*ep^5*mtt*mWW^11*s^6*t^3 - 1720*mWW^12*s^6*t^3 - 22308*ep*mWW^12*s^6*t^3 - 114718*ep^2*mWW^12*s^6*t^3 - 281664*ep^3*mWW^12*s^6*t^3 - 330198*ep^4*mWW^12*s^6*t^3 - 148088*ep^5*mWW^12*s^6*t^3 + 13680*mtt^8*mWW^3*s^7*t^3 + 180048*ep*mtt^8*mWW^3*s^7*t^3 + 896112*ep^2*mtt^8*mWW^3*s^7*t^3 + 2099568*ep^3*mtt^8*mWW^3*s^7*t^3 + 2326752*ep^4*mtt^8*mWW^3*s^7*t^3 + 981120*ep^5*mtt^8*mWW^3*s^7*t^3 - 75162*mtt^7*mWW^4*s^7*t^3 - 948890*ep*mtt^7*mWW^4*s^7*t^3 - 4574854*ep^2*mtt^7*mWW^4*s^7*t^3 - 10502342*ep^3*mtt^7*mWW^4*s^7*t^3 - 11505056*ep^4*mtt^7*mWW^4*s^7*t^3 - 4823456*ep^5*mtt^7*mWW^4*s^7*t^3 + 129110*mtt^6*mWW^5*s^7*t^3 + 1566782*ep*mtt^6*mWW^5*s^7*t^3 + 7352142*ep^2*mtt^6*mWW^5*s^7*t^3 + 16725410*ep^3*mtt^6*mWW^5*s^7*t^3 + 18385044*ep^4*mtt^6*mWW^5*s^7*t^3 + 7772152*ep^5*mtt^6*mWW^5*s^7*t^3 - 17116*mtt^5*mWW^6*s^7*t^3 - 104230*ep*mtt^5*mWW^6*s^7*t^3 - 201330*ep^2*mtt^5*mWW^6*s^7*t^3 - 499850*ep^3*mtt^5*mWW^6*s^7*t^3 - 1241778*ep^4*mtt^5*mWW^6*s^7*t^3 - 966736*ep^5*mtt^5*mWW^6*s^7*t^3 - 206544*mtt^4*mWW^7*s^7*t^3 - 2690638*ep*mtt^4*mWW^7*s^7*t^3 - 13133396*ep^2*mtt^4*mWW^7*s^7*t^3 - 29881710*ep^3*mtt^4*mWW^7*s^7*t^3 - 31689840*ep^4*mtt^4*mWW^7*s^7*t^3 - 12602392*ep^5*mtt^4*mWW^7*s^7*t^3 + 275190*mtt^3*mWW^8*s^7*t^3 + 3501378*ep*mtt^3*mWW^8*s^7*t^3 + 16881282*ep^2*mtt^3*mWW^8*s^7*t^3 + 38525750*ep^3*mtt^3*mWW^8*s^7*t^3 + 41604936*ep^4*mtt^3*mWW^8*s^7*t^3 + 17059384*ep^5*mtt^3*mWW^8*s^7*t^3 - 156434*mtt^2*mWW^9*s^7*t^3 - 1960414*ep*mtt^2*mWW^9*s^7*t^3 - 9355526*ep^2*mtt^2*mWW^9*s^7*t^3 - 21190674*ep^3*mtt^2*mWW^9*s^7*t^3 - 22827304*ep^4*mtt^2*mWW^9*s^7*t^3 - 9392992*ep^5*mtt^2*mWW^9*s^7*t^3 + 41088*mtt*mWW^10*s^7*t^3 + 506958*ep*mtt*mWW^10*s^7*t^3 + 2397366*ep^2*mtt*mWW^10*s^7*t^3 + 5361098*ep^3*mtt*mWW^10*s^7*t^3 + 5689642*ep^4*mtt*mWW^10*s^7*t^3 + 2306840*ep^5*mtt*mWW^10*s^7*t^3 - 3812*mWW^11*s^7*t^3 - 48306*ep*mWW^11*s^7*t^3 - 235716*ep^2*mWW^11*s^7*t^3 - 540706*ep^3*mWW^11*s^7*t^3 - 585980*ep^4*mWW^11*s^7*t^3 - 242016*ep^5*mWW^11*s^7*t^3 - 6624*mtt^7*mWW^3*s^8*t^3 - 85272*ep*mtt^7*mWW^3*s^8*t^3 - 416688*ep^2*mtt^7*mWW^3*s^8*t^3 - 962472*ep^3*mtt^7*mWW^3*s^8*t^3 - 1054704*ep^4*mtt^7*mWW^3*s^8*t^3 - 440640*ep^5*mtt^7*mWW^3*s^8*t^3 + 28950*mtt^6*mWW^4*s^8*t^3 + 367582*ep*mtt^6*mWW^4*s^8*t^3 + 1780962*ep^2*mtt^6*mWW^4*s^8*t^3 + 4103906*ep^3*mtt^6*mWW^4*s^8*t^3 + 4507368*ep^4*mtt^6*mWW^4*s^8*t^3 + 1892352*ep^5*mtt^6*mWW^4*s^8*t^3 - 37066*mtt^5*mWW^5*s^8*t^3 - 467500*ep*mtt^5*mWW^5*s^8*t^3 - 2282884*ep^2*mtt^5*mWW^5*s^8*t^3 - 5373940*ep^3*mtt^5*mWW^5*s^8*t^3 - 6067034*ep^4*mtt^5*mWW^5*s^8*t^3 - 2614856*ep^5*mtt^5*mWW^5*s^8*t^3 - 8824*mtt^4*mWW^6*s^8*t^3 - 102252*ep*mtt^4*mWW^6*s^8*t^3 - 392700*ep^2*mtt^4*mWW^6*s^8*t^3 - 551564*ep^3*mtt^4*mWW^6*s^8*t^3 - 103196*ep^4*mtt^4*mWW^6*s^8*t^3 + 193736*ep^5*mtt^4*mWW^6*s^8*t^3 + 61764*mtt^3*mWW^7*s^8*t^3 + 782052*ep*mtt^3*mWW^7*s^8*t^3 + 3701928*ep^2*mtt^3*mWW^7*s^8*t^3 + 8276564*ep^3*mtt^3*mWW^7*s^8*t^3 + 8715572*ep^4*mtt^3*mWW^7*s^8*t^3 + 3463032*ep^5*mtt^3*mWW^7*s^8*t^3 - 56834*mtt^2*mWW^8*s^8*t^3 - 726318*ep*mtt^2*mWW^8*s^8*t^3 - 3469494*ep^2*mtt^2*mWW^8*s^8*t^3 - 7848154*ep^3*mtt^2*mWW^8*s^8*t^3 - 8426040*ep^4*mtt^2*mWW^8*s^8*t^3 - 3445816*ep^5*mtt^2*mWW^8*s^8*t^3 + 21670*mtt*mWW^9*s^8*t^3 + 271216*ep*mtt*mWW^9*s^8*t^3 + 1273756*ep^2*mtt*mWW^9*s^8*t^3 + 2810936*ep^3*mtt*mWW^9*s^8*t^3 + 2931174*ep^4*mtt*mWW^9*s^8*t^3 + 1163024*ep^5*mtt*mWW^9*s^8*t^3 - 3036*mWW^10*s^8*t^3 - 38548*ep*mWW^10*s^8*t^3 - 184128*ep^2*mWW^10*s^8*t^3 - 410732*ep^3*mWW^10*s^8*t^3 - 430948*ep^4*mWW^10*s^8*t^3 - 171664*ep^5*mWW^10*s^8*t^3 + 1812*mtt^6*mWW^3*s^9*t^3 + 22988*ep*mtt^6*mWW^3*s^9*t^3 + 110932*ep^2*mtt^6*mWW^3*s^9*t^3 + 253668*ep^3*mtt^6*mWW^3*s^9*t^3 + 275720*ep^4*mtt^6*mWW^3*s^9*t^3 + 114400*ep^5*mtt^6*mWW^3*s^9*t^3 - 6270*mtt^5*mWW^4*s^9*t^3 - 79994*ep*mtt^5*mWW^4*s^9*t^3 - 389238*ep^2*mtt^5*mWW^4*s^9*t^3 - 900126*ep^3*mtt^5*mWW^4*s^9*t^3 - 991492*ep^4*mtt^5*mWW^4*s^9*t^3 - 417200*ep^5*mtt^5*mWW^4*s^9*t^3 + 5922*mtt^4*mWW^5*s^9*t^3 + 78730*ep*mtt^4*mWW^5*s^9*t^3 + 406754*ep^2*mtt^4*mWW^5*s^9*t^3 + 999462*ep^3*mtt^4*mWW^5*s^9*t^3 + 1162260*ep^4*mtt^4*mWW^5*s^9*t^3 + 510952*ep^5*mtt^4*mWW^5*s^9*t^3 + 2724*mtt^3*mWW^6*s^9*t^3 + 21552*ep*mtt^3*mWW^6*s^9*t^3 + 41728*ep^2*mtt^3*mWW^6*s^9*t^3 - 27648*ep^3*mtt^3*mWW^6*s^9*t^3 - 155092*ep^4*mtt^3*mWW^6*s^9*t^3 - 115104*ep^5*mtt^3*mWW^6*s^9*t^3 - 8184*mtt^2*mWW^7*s^9*t^3 - 100980*ep*mtt^2*mWW^7*s^9*t^3 - 452900*ep^2*mtt^2*mWW^7*s^9*t^3 - 979564*ep^3*mtt^2*mWW^7*s^9*t^3 - 1021876*ep^4*mtt^2*mWW^7*s^9*t^3 - 409136*ep^5*mtt^2*mWW^7*s^9*t^3 + 4986*mtt*mWW^8*s^9*t^3 + 64026*ep*mtt*mWW^8*s^9*t^3 + 292118*ep^2*mtt*mWW^8*s^9*t^3 + 624286*ep^3*mtt*mWW^8*s^9*t^3 + 632648*ep^4*mtt*mWW^8*s^9*t^3 + 244176*ep^5*mtt*mWW^8*s^9*t^3 - 990*mWW^9*s^9*t^3 - 12722*ep*mWW^9*s^9*t^3 - 58834*ep^2*mWW^9*s^9*t^3 - 126718*ep^3*mWW^9*s^9*t^3 - 128728*ep^4*mWW^9*s^9*t^3 - 49688*ep^5*mWW^9*s^9*t^3 - 216*mtt^5*mWW^3*s^10*t^3 - 2712*ep*mtt^5*mWW^3*s^10*t^3 - 12968*ep^2*mtt^5*mWW^3*s^10*t^3 - 29432*ep^3*mtt^5*mWW^3*s^10*t^3 - 31792*ep^4*mtt^5*mWW^3*s^10*t^3 - 13120*ep^5*mtt^5*mWW^3*s^10*t^3 + 588*mtt^4*mWW^4*s^10*t^3 + 7532*ep*mtt^4*mWW^4*s^10*t^3 + 36788*ep^2*mtt^4*mWW^4*s^10*t^3 + 85372*ep^3*mtt^4*mWW^4*s^10*t^3 + 94360*ep^4*mtt^4*mWW^4*s^10*t^3 + 39840*ep^5*mtt^4*mWW^4*s^10*t^3 - 384*mtt^3*mWW^5*s^10*t^3 - 5524*ep*mtt^3*mWW^5*s^10*t^3 - 31316*ep^2*mtt^3*mWW^5*s^10*t^3 - 81724*ep^3*mtt^3*mWW^5*s^10*t^3 - 98412*ep^4*mtt^3*mWW^5*s^10*t^3 - 44160*ep^5*mtt^3*mWW^5*s^10*t^3 - 216*mtt^2*mWW^6*s^10*t^3 - 244*ep*mtt^2*mWW^6*s^10*t^3 + 8052*ep^2*mtt^2*mWW^6*s^10*t^3 + 31444*ep^3*mtt^2*mWW^6*s^10*t^3 + 42964*ep^4*mtt^2*mWW^6*s^10*t^3 + 20320*ep^5*mtt^2*mWW^6*s^10*t^3 + 312*mtt*mWW^7*s^10*t^3 + 4012*ep*mtt*mWW^7*s^10*t^3 + 14412*ep^2*mtt*mWW^7*s^10*t^3 + 23156*ep^3*mtt*mWW^7*s^10*t^3 + 17708*ep^4*mtt*mWW^7*s^10*t^3 + 5120*ep^5*mtt*mWW^7*s^10*t^3 - 84*mWW^8*s^10*t^3 - 1144*ep*mWW^8*s^10*t^3 - 4728*ep^2*mWW^8*s^10*t^3 - 8976*ep^3*mWW^8*s^10*t^3 - 8188*ep^4*mWW^8*s^10*t^3 - 2880*ep^5*mWW^8*s^10*t^3 - 12*mtt^15*mWW^2*t^4 - 140*ep*mtt^15*mWW^2*t^4 - 620*ep^2*mtt^15*mWW^2*t^4 - 1300*ep^3*mtt^15*mWW^2*t^4 - 1288*ep^4*mtt^15*mWW^2*t^4 - 480*ep^5*mtt^15*mWW^2*t^4 - 648*mtt^14*mWW^3*t^4 - 6800*ep*mtt^14*mWW^3*t^4 - 26936*ep^2*mtt^14*mWW^3*t^4 - 51168*ep^3*mtt^14*mWW^3*t^4 - 47344*ep^4*mtt^14*mWW^3*t^4 - 17344*ep^5*mtt^14*mWW^3*t^4 + 7716*mtt^13*mWW^4*t^4 + 93892*ep*mtt^13*mWW^4*t^4 + 435568*ep^2*mtt^13*mWW^4*t^4 + 962204*ep^3*mtt^13*mWW^4*t^4 + 1016924*ep^4*mtt^13*mWW^4*t^4 + 413616*ep^5*mtt^13*mWW^4*t^4 - 34776*mtt^12*mWW^5*t^4 - 450422*ep*mtt^12*mWW^5*t^4 - 2208046*ep^2*mtt^12*mWW^5*t^4 - 5101170*ep^3*mtt^12*mWW^5*t^4 - 5582826*ep^4*mtt^12*mWW^5*t^4 - 2330120*ep^5*mtt^12*mWW^5*t^4 + 84540*mtt^11*mWW^6*t^4 + 1132486*ep*mtt^11*mWW^6*t^4 + 5712870*ep^2*mtt^11*mWW^6*t^4 + 13511218*ep^3*mtt^11*mWW^6*t^4 + 15073102*ep^4*mtt^11*mWW^6*t^4 + 6389144*ep^5*mtt^11*mWW^6*t^4 - 124160*mtt^10*mWW^7*t^4 - 1698730*ep*mtt^10*mWW^7*t^4 - 8731858*ep^2*mtt^10*mWW^7*t^4 - 21004358*ep^3*mtt^10*mWW^7*t^4 - 23799318*ep^4*mtt^10*mWW^7*t^4 - 10231416*ep^5*mtt^10*mWW^7*t^4 + 113716*mtt^9*mWW^8*t^4 + 1582510*ep*mtt^9*mWW^8*t^4 + 8271294*ep^2*mtt^9*mWW^8*t^4 + 20237410*ep^3*mtt^9*mWW^8*t^4 + 23328150*ep^4*mtt^9*mWW^8*t^4 + 10199480*ep^5*mtt^9*mWW^8*t^4 - 62936*mtt^8*mWW^9*t^4 - 895166*ep*mtt^8*mWW^9*t^4 - 4785358*ep^2*mtt^8*mWW^9*t^4 - 11993002*ep^3*mtt^8*mWW^9*t^4 - 14173002*ep^4*mtt^8*mWW^9*t^4 - 6350856*ep^5*mtt^8*mWW^9*t^4 + 17936*mtt^7*mWW^10*t^4 + 268958*ep*mtt^7*mWW^10*t^4 + 1512686*ep^2*mtt^7*mWW^10*t^4 + 3987482*ep^3*mtt^7*mWW^10*t^4 + 4948738*ep^4*mtt^7*mWW^10*t^4 + 2320360*ep^5*mtt^7*mWW^10*t^4 - 520*mtt^6*mWW^11*t^4 - 16830*ep*mtt^6*mWW^11*t^4 - 140190*ep^2*mtt^6*mWW^11*t^4 - 481266*ep^3*mtt^6*mWW^11*t^4 - 723890*ep^4*mtt^6*mWW^11*t^4 - 391464*ep^5*mtt^6*mWW^11*t^4 - 1048*mtt^5*mWW^12*t^4 - 12234*ep*mtt^5*mWW^12*t^4 - 51222*ep^2*mtt^5*mWW^12*t^4 - 91830*ep^3*mtt^5*mWW^12*t^4 - 65082*ep^4*mtt^5*mWW^12*t^4 - 10504*ep^5*mtt^5*mWW^12*t^4 + 192*mtt^4*mWW^13*t^4 + 2476*ep*mtt^4*mWW^13*t^4 + 11812*ep^2*mtt^4*mWW^13*t^4 + 25780*ep^3*mtt^4*mWW^13*t^4 + 25836*ep^4*mtt^4*mWW^13*t^4 + 9584*ep^5*mtt^4*mWW^13*t^4 + 84*mtt^14*mWW^2*s*t^4 + 980*ep*mtt^14*mWW^2*s*t^4 + 4340*ep^2*mtt^14*mWW^2*s*t^4 + 9100*ep^3*mtt^14*mWW^2*s*t^4 + 9016*ep^4*mtt^14*mWW^2*s*t^4 + 3360*ep^5*mtt^14*mWW^2*s*t^4 + 4282*mtt^13*mWW^3*s*t^4 + 42114*ep*mtt^13*mWW^3*s*t^4 + 152302*ep^2*mtt^13*mWW^3*s*t^4 + 256494*ep^3*mtt^13*mWW^3*s*t^4 + 203880*ep^4*mtt^13*mWW^3*s*t^4 + 62528*ep^5*mtt^13*mWW^3*s*t^4 - 43024*mtt^12*mWW^4*s*t^4 - 512072*ep*mtt^12*mWW^4*s*t^4 - 2320728*ep^2*mtt^12*mWW^4*s*t^4 - 5007576*ep^3*mtt^12*mWW^4*s*t^4 - 5171448*ep^4*mtt^12*mWW^4*s*t^4 - 2057312*ep^5*mtt^12*mWW^4*s*t^4 + 158418*mtt^11*mWW^5*s*t^4 + 2071138*ep*mtt^11*mWW^5*s*t^4 + 10209676*ep^2*mtt^11*mWW^5*s*t^4 + 23616870*ep^3*mtt^11*mWW^5*s*t^4 + 25787778*ep^4*mtt^11*mWW^5*s*t^4 + 10709160*ep^5*mtt^11*mWW^5*s*t^4 - 290312*mtt^10*mWW^6*s*t^4 - 4084143*ep*mtt^10*mWW^6*s*t^4 - 21335015*ep^2*mtt^10*mWW^6*s*t^4 - 51601725*ep^3*mtt^10*mWW^6*s*t^4 - 58334257*ep^4*mtt^10*mWW^6*s*t^4 - 24889268*ep^5*mtt^10*mWW^6*s*t^4 + 262334*mtt^9*mWW^7*s*t^4 + 4100081*ep*mtt^9*mWW^7*s*t^4 + 23053733*ep^2*mtt^9*mWW^7*s*t^4 + 58808955*ep^3*mtt^9*mWW^7*s*t^4 + 69254621*ep^4*mtt^9*mWW^7*s*t^4 + 30523396*ep^5*mtt^9*mWW^7*s*t^4 - 47040*mtt^8*mWW^8*s*t^4 - 1393505*ep*mtt^8*mWW^8*s*t^4 - 10220185*ep^2*mtt^8*mWW^8*s*t^4 - 30269871*ep^3*mtt^8*mWW^8*s*t^4 - 39359907*ep^4*mtt^8*mWW^8*s*t^4 - 18645212*ep^5*mtt^8*mWW^8*s*t^4 - 133746*mtt^7*mWW^9*s*t^4 - 1212223*ep*mtt^7*mWW^9*s*t^4 - 3657139*ep^2*mtt^7*mWW^9*s*t^4 - 3827097*ep^3*mtt^7*mWW^9*s*t^4 + 317297*ep^4*mtt^7*mWW^9*s*t^4 + 1819028*ep^5*mtt^7*mWW^9*s*t^4 + 134196*mtt^6*mWW^10*s*t^4 + 1538413*ep*mtt^6*mWW^10*s*t^4 + 6671585*ep^2*mtt^6*mWW^10*s*t^4 + 13665583*ep^3*mtt^6*mWW^10*s*t^4 + 13237379*ep^4*mtt^6*mWW^10*s*t^4 + 4864604*ep^5*mtt^6*mWW^10*s*t^4 - 51984*mtt^5*mWW^11*s*t^4 - 643511*ep*mtt^5*mWW^11*s*t^4 - 3041119*ep^2*mtt^5*mWW^11*s*t^4 - 6842237*ep^3*mtt^5*mWW^11*s*t^4 - 7341001*ep^4*mtt^5*mWW^11*s*t^4 - 3012628*ep^5*mtt^5*mWW^11*s*t^4 + 5536*mtt^4*mWW^12*s*t^4 + 80485*ep*mtt^4*mWW^12*s*t^4 + 441413*ep^2*mtt^4*mWW^12*s*t^4 + 1138323*ep^3*mtt^4*mWW^12*s*t^4 + 1383215*ep^4*mtt^4*mWW^12*s*t^4 + 634828*ep^5*mtt^4*mWW^12*s*t^4 + 1592*mtt^3*mWW^13*s*t^4 + 16097*ep*mtt^3*mWW^13*s*t^4 + 57779*ep^2*mtt^3*mWW^13*s*t^4 + 86855*ep^3*mtt^3*mWW^13*s*t^4 + 45329*ep^4*mtt^3*mWW^13*s*t^4 - 1132*ep^5*mtt^3*mWW^13*s*t^4 - 336*mtt^2*mWW^14*s*t^4 - 3854*ep*mtt^2*mWW^14*s*t^4 - 16642*ep^2*mtt^2*mWW^14*s*t^4 - 33674*ep^3*mtt^2*mWW^14*s*t^4 - 31902*ep^4*mtt^2*mWW^14*s*t^4 - 11352*ep^5*mtt^2*mWW^14*s*t^4 - 216*mtt^13*mWW^2*s^2*t^4 - 2520*ep*mtt^13*mWW^2*s^2*t^4 - 11160*ep^2*mtt^13*mWW^2*s^2*t^4 - 23400*ep^3*mtt^13*mWW^2*s^2*t^4 - 23184*ep^4*mtt^13*mWW^2*s^2*t^4 - 8640*ep^5*mtt^13*mWW^2*s^2*t^4 - 10188*mtt^12*mWW^3*s^2*t^4 - 83204*ep*mtt^12*mWW^3*s^2*t^4 - 208424*ep^2*mtt^12*mWW^3*s^2*t^4 - 124612*ep^3*mtt^12*mWW^3*s^2*t^4 + 158572*ep^4*mtt^12*mWW^3*s^2*t^4 + 156656*ep^5*mtt^12*mWW^3*s^2*t^4 + 77598*mtt^11*mWW^4*s^2*t^4 + 862668*ep*mtt^11*mWW^4*s^2*t^4 + 3616844*ep^2*mtt^11*mWW^4*s^2*t^4 + 7166020*ep^3*mtt^11*mWW^4*s^2*t^4 + 6748910*ep^4*mtt^11*mWW^4*s^2*t^4 + 2434680*ep^5*mtt^11*mWW^4*s^2*t^4 - 183126*mtt^10*mWW^5*s^2*t^4 - 2519368*ep*mtt^10*mWW^5*s^2*t^4 - 12819484*ep^2*mtt^10*mWW^5*s^2*t^4 - 30027832*ep^3*mtt^10*mWW^5*s^2*t^4 - 32707574*ep^4*mtt^10*mWW^5*s^2*t^4 - 13394776*ep^5*mtt^10*mWW^5*s^2*t^4 + 70808*mtt^9*mWW^6*s^2*t^4 + 2118205*ep*mtt^9*mWW^6*s^2*t^4 + 15076857*ep^2*mtt^9*mWW^6*s^2*t^4 + 42535963*ep^3*mtt^9*mWW^6*s^2*t^4 + 52140563*ep^4*mtt^9*mWW^6*s^2*t^4 + 23152604*ep^5*mtt^9*mWW^6*s^2*t^4 + 419676*mtt^8*mWW^7*s^2*t^4 + 3196694*ep*mtt^8*mWW^7*s^2*t^4 + 6640358*ep^2*mtt^8*mWW^7*s^2*t^4 - 446298*ep^3*mtt^8*mWW^7*s^2*t^4 - 13204926*ep^4*mtt^8*mWW^7*s^2*t^4 - 9301464*ep^5*mtt^8*mWW^7*s^2*t^4 - 846610*mtt^7*mWW^8*s^2*t^4 - 8859122*ep*mtt^7*mWW^8*s^2*t^4 - 34790600*ep^2*mtt^7*mWW^8*s^2*t^4 - 64780326*ep^3*mtt^7*mWW^8*s^2*t^4 - 57676566*ep^4*mtt^7*mWW^8*s^2*t^4 - 19812856*ep^5*mtt^7*mWW^8*s^2*t^4 + 711980*mtt^6*mWW^9*s^2*t^4 + 8183228*ep*mtt^6*mWW^9*s^2*t^4 + 35847944*ep^2*mtt^6*mWW^9*s^2*t^4 + 75067840*ep^3*mtt^6*mWW^9*s^2*t^4 + 75484024*ep^4*mtt^6*mWW^9*s^2*t^4 + 29280224*ep^5*mtt^6*mWW^9*s^2*t^4 - 258226*mtt^5*mWW^10*s^2*t^4 - 3187188*ep*mtt^5*mWW^10*s^2*t^4 - 15030374*ep^2*mtt^5*mWW^10*s^2*t^4 - 33814684*ep^3*mtt^5*mWW^10*s^2*t^4 - 36409832*ep^4*mtt^5*mWW^10*s^2*t^4 - 15051616*ep^5*mtt^5*mWW^10*s^2*t^4 - 9168*mtt^4*mWW^11*s^2*t^4 - 14276*ep*mtt^4*mWW^11*s^2*t^4 + 401332*ep^2*mtt^4*mWW^11*s^2*t^4 + 1924872*ep^3*mtt^4*mWW^11*s^2*t^4 + 3142080*ep^4*mtt^4*mWW^11*s^2*t^4 + 1722240*ep^5*mtt^4*mWW^11*s^2*t^4 + 35540*mtt^3*mWW^12*s^2*t^4 + 399102*ep*mtt^3*mWW^12*s^2*t^4 + 1698108*ep^2*mtt^3*mWW^12*s^2*t^4 + 3427298*ep^3*mtt^3*mWW^12*s^2*t^4 + 3282384*ep^4*mtt^3*mWW^12*s^2*t^4 + 1194528*ep^5*mtt^3*mWW^12*s^2*t^4 - 8222*mtt^2*mWW^13*s^2*t^4 - 96596*ep*mtt^2*mWW^13*s^2*t^4 - 435188*ep^2*mtt^2*mWW^13*s^2*t^4 - 942432*ep^3*mtt^2*mWW^13*s^2*t^4 - 982746*ep^4*mtt^2*mWW^13*s^2*t^4 - 394856*ep^5*mtt^2*mWW^13*s^2*t^4 + 82*mtt*mWW^14*s^2*t^4 + 1559*ep*mtt*mWW^14*s^2*t^4 + 10277*ep^2*mtt*mWW^14*s^2*t^4 + 30505*ep^3*mtt*mWW^14*s^2*t^4 + 41597*ep^4*mtt*mWW^14*s^2*t^4 + 20900*ep^5*mtt*mWW^14*s^2*t^4 + 72*mWW^15*s^2*t^4 + 818*ep*mWW^15*s^2*t^4 + 3510*ep^2*mWW^15*s^2*t^4 + 7086*ep^3*mWW^15*s^2*t^4 + 6698*ep^4*mWW^15*s^2*t^4 + 2376*ep^5*mWW^15*s^2*t^4 + 144*mtt^12*mWW^2*s^3*t^4 + 1680*ep*mtt^12*mWW^2*s^3*t^4 + 7440*ep^2*mtt^12*mWW^2*s^3*t^4 + 15600*ep^3*mtt^12*mWW^2*s^3*t^4 + 15456*ep^4*mtt^12*mWW^2*s^3*t^4 + 5760*ep^5*mtt^12*mWW^2*s^3*t^4 + 5640*mtt^11*mWW^3*s^3*t^4 - 28240*ep*mtt^11*mWW^3*s^3*t^4 - 555652*ep^2*mtt^11*mWW^3*s^3*t^4 - 2040248*ep^3*mtt^11*mWW^3*s^3*t^4 - 2872524*ep^4*mtt^11*mWW^3*s^3*t^4 - 1403056*ep^5*mtt^11*mWW^3*s^3*t^4 + 13778*mtt^10*mWW^4*s^3*t^4 + 421502*ep*mtt^10*mWW^4*s^3*t^4 + 3136850*ep^2*mtt^10*mWW^4*s^3*t^4 + 9406610*ep^3*mtt^10*mWW^4*s^3*t^4 + 12375932*ep^4*mtt^10*mWW^4*s^3*t^4 + 5935328*ep^5*mtt^10*mWW^4*s^3*t^4 - 302650*mtt^9*mWW^5*s^3*t^4 - 3456384*ep*mtt^9*mWW^5*s^3*t^4 - 15391274*ep^2*mtt^9*mWW^5*s^3*t^4 - 33847072*ep^3*mtt^9*mWW^5*s^3*t^4 - 36843892*ep^4*mtt^9*mWW^5*s^3*t^4 - 15817608*ep^5*mtt^9*mWW^5*s^3*t^4 + 1127072*mtt^8*mWW^6*s^3*t^4 + 12147792*ep*mtt^8*mWW^6*s^3*t^4 + 50211436*ep^2*mtt^8*mWW^6*s^3*t^4 + 101349300*ep^3*mtt^8*mWW^6*s^3*t^4 + 100976480*ep^4*mtt^8*mWW^6*s^3*t^4 + 39908120*ep^5*mtt^8*mWW^6*s^3*t^4 - 1962380*mtt^7*mWW^7*s^3*t^4 - 21588193*ep*mtt^7*mWW^7*s^3*t^4 - 90919703*ep^2*mtt^7*mWW^7*s^3*t^4 - 185575755*ep^3*mtt^7*mWW^7*s^3*t^4 - 184964901*ep^4*mtt^7*mWW^7*s^3*t^4 - 72295116*ep^5*mtt^7*mWW^7*s^3*t^4 + 1780170*mtt^6*mWW^8*s^3*t^4 + 20195944*ep*mtt^6*mWW^8*s^3*t^4 + 87838204*ep^2*mtt^6*mWW^8*s^3*t^4 + 184558320*ep^3*mtt^6*mWW^8*s^3*t^4 + 188267562*ep^4*mtt^6*mWW^8*s^3*t^4 + 74754648*ep^5*mtt^6*mWW^8*s^3*t^4 - 699758*mtt^5*mWW^9*s^3*t^4 - 8219850*ep*mtt^5*mWW^9*s^3*t^4 - 37142878*ep^2*mtt^5*mWW^9*s^3*t^4 - 81202966*ep^3*mtt^5*mWW^9*s^3*t^4 - 86209692*ep^4*mtt^5*mWW^9*s^3*t^4 - 35546600*ep^5*mtt^5*mWW^9*s^3*t^4 - 111942*mtt^4*mWW^10*s^3*t^4 - 1227827*ep*mtt^4*mWW^10*s^3*t^4 - 4986853*ep^2*mtt^4*mWW^10*s^3*t^4 - 9118653*ep^3*mtt^4*mWW^10*s^3*t^4 - 7198161*ep^4*mtt^4*mWW^10*s^3*t^4 - 1802204*ep^5*mtt^4*mWW^10*s^3*t^4 + 216184*mtt^3*mWW^11*s^3*t^4 + 2543903*ep*mtt^3*mWW^11*s^3*t^4 + 11409045*ep^2*mtt^3*mWW^11*s^3*t^4 + 24312209*ep^3*mtt^3*mWW^11*s^3*t^4 + 24640967*ep^4*mtt^3*mWW^11*s^3*t^4 + 9532820*ep^5*mtt^3*mWW^11*s^3*t^4 - 74220*mtt^2*mWW^12*s^3*t^4 - 887200*ep*mtt^2*mWW^12*s^3*t^4 - 4062044*ep^2*mtt^2*mWW^12*s^3*t^4 - 8889812*ep^3*mtt^2*mWW^12*s^3*t^4 - 9317004*ep^4*mtt^2*mWW^12*s^3*t^4 - 3748736*ep^5*mtt^2*mWW^12*s^3*t^4 + 7812*mtt*mWW^13*s^3*t^4 + 95516*ep*mtt*mWW^13*s^3*t^4 + 451822*ep^2*mtt*mWW^13*s^3*t^4 + 1031480*ep^3*mtt*mWW^13*s^3*t^4 + 1137306*ep^4*mtt*mWW^13*s^3*t^4 + 483480*ep^5*mtt*mWW^13*s^3*t^4 + 150*mWW^14*s^3*t^4 + 1357*ep*mWW^14*s^3*t^4 + 3607*ep^2*mWW^14*s^3*t^4 + 987*ep^3*mWW^14*s^3*t^4 - 7529*ep^4*mWW^14*s^3*t^4 - 6836*ep^5*mWW^14*s^3*t^4 + 504*mtt^11*mWW^2*s^4*t^4 + 5880*ep*mtt^11*mWW^2*s^4*t^4 + 26040*ep^2*mtt^11*mWW^2*s^4*t^4 + 54600*ep^3*mtt^11*mWW^2*s^4*t^4 + 54096*ep^4*mtt^11*mWW^2*s^4*t^4 + 20160*ep^5*mtt^11*mWW^2*s^4*t^4 + 22176*mtt^10*mWW^3*s^4*t^4 + 417816*ep*mtt^10*mWW^3*s^4*t^4 + 2588628*ep^2*mtt^10*mWW^3*s^4*t^4 + 6970656*ep^3*mtt^10*mWW^3*s^4*t^4 + 8483972*ep^4*mtt^10*mWW^3*s^4*t^4 + 3824912*ep^5*mtt^10*mWW^3*s^4*t^4 - 276026*mtt^9*mWW^4*s^4*t^4 - 3810756*ep*mtt^9*mWW^4*s^4*t^4 - 19750232*ep^2*mtt^9*mWW^4*s^4*t^4 - 47864300*ep^3*mtt^9*mWW^4*s^4*t^4 - 54648678*ep^4*mtt^9*mWW^4*s^4*t^4 - 23701448*ep^5*mtt^9*mWW^4*s^4*t^4 + 1163754*mtt^8*mWW^5*s^4*t^4 + 14289046*ep*mtt^8*mWW^5*s^4*t^4 + 67332338*ep^2*mtt^8*mWW^5*s^4*t^4 + 152112146*ep^3*mtt^8*mWW^5*s^4*t^4 + 165183780*ep^4*mtt^8*mWW^5*s^4*t^4 + 69166856*ep^5*mtt^8*mWW^5*s^4*t^4 - 2435348*mtt^7*mWW^6*s^4*t^4 - 28562064*ep*mtt^7*mWW^6*s^4*t^4 - 128889784*ep^2*mtt^7*mWW^6*s^4*t^4 - 280862936*ep^3*mtt^7*mWW^6*s^4*t^4 - 296285316*ep^4*mtt^7*mWW^6*s^4*t^4 - 121190872*ep^5*mtt^7*mWW^6*s^4*t^4 + 2738452*mtt^6*mWW^7*s^4*t^4 + 31639751*ep*mtt^6*mWW^7*s^4*t^4 + 140749661*ep^2*mtt^6*mWW^7*s^4*t^4 + 303290565*ep^3*mtt^6*mWW^7*s^4*t^4 + 317304247*ep^4*mtt^6*mWW^7*s^4*t^4 + 128918636*ep^5*mtt^6*mWW^7*s^4*t^4 - 1462266*mtt^5*mWW^8*s^4*t^4 - 16774068*ep*mtt^5*mWW^8*s^4*t^4 - 74357888*ep^2*mtt^5*mWW^8*s^4*t^4 - 160924628*ep^3*mtt^5*mWW^8*s^4*t^4 - 170378718*ep^4*mtt^5*mWW^8*s^4*t^4 - 70359600*ep^5*mtt^5*mWW^8*s^4*t^4 - 28076*mtt^4*mWW^9*s^4*t^4 - 579253*ep*mtt^4*mWW^9*s^4*t^4 - 3271125*ep^2*mtt^4*mWW^9*s^4*t^4 - 6458755*ep^3*mtt^4*mWW^9*s^4*t^4 - 3884171*ep^4*mtt^4*mWW^9*s^4*t^4 + 234796*ep^5*mtt^4*mWW^9*s^4*t^4 + 474496*mtt^3*mWW^10*s^4*t^4 + 5776716*ep*mtt^3*mWW^10*s^4*t^4 + 26710968*ep^2*mtt^3*mWW^10*s^4*t^4 + 58135876*ep^3*mtt^3*mWW^10*s^4*t^4 + 59666368*ep^4*mtt^3*mWW^10*s^4*t^4 + 23237080*ep^5*mtt^3*mWW^10*s^4*t^4 - 240660*mtt^2*mWW^11*s^4*t^4 - 2928663*ep*mtt^2*mWW^11*s^4*t^4 - 13597809*ep^2*mtt^2*mWW^11*s^4*t^4 - 29920909*ep^3*mtt^2*mWW^11*s^4*t^4 - 31292891*ep^4*mtt^2*mWW^11*s^4*t^4 - 12505852*ep^5*mtt^2*mWW^11*s^4*t^4 + 45088*mtt*mWW^12*s^4*t^4 + 552420*ep*mtt*mWW^12*s^4*t^4 + 2591856*ep^2*mtt*mWW^12*s^4*t^4 + 5780124*ep^3*mtt*mWW^12*s^4*t^4 + 6149032*ep^4*mtt*mWW^12*s^4*t^4 + 2507000*ep^5*mtt*mWW^12*s^4*t^4 - 2094*mWW^13*s^4*t^4 - 26825*ep*mWW^13*s^4*t^4 - 132653*ep^2*mWW^13*s^4*t^4 - 312439*ep^3*mWW^13*s^4*t^4 - 351721*ep^4*mWW^13*s^4*t^4 - 151668*ep^5*mWW^13*s^4*t^4 - 1512*mtt^10*mWW^2*s^5*t^4 - 17640*ep*mtt^10*mWW^2*s^5*t^4 - 78120*ep^2*mtt^10*mWW^2*s^5*t^4 - 163800*ep^3*mtt^10*mWW^2*s^5*t^4 - 162288*ep^4*mtt^10*mWW^2*s^5*t^4 - 60480*ep^5*mtt^10*mWW^2*s^5*t^4 - 57204*mtt^9*mWW^3*s^5*t^4 - 847196*ep*mtt^9*mWW^3*s^5*t^4 - 4593512*ep^2*mtt^9*mWW^3*s^5*t^4 - 11424364*ep^3*mtt^9*mWW^3*s^5*t^4 - 13219052*ep^4*mtt^9*mWW^3*s^5*t^4 - 5765872*ep^5*mtt^9*mWW^3*s^5*t^4 + 497922*mtt^8*mWW^4*s^5*t^4 + 6564084*ep*mtt^8*mWW^4*s^5*t^4 + 32732140*ep^2*mtt^8*mWW^4*s^5*t^4 + 76822828*ep^3*mtt^8*mWW^4*s^5*t^4 + 85385666*ep^4*mtt^8*mWW^4*s^5*t^4 + 36209600*ep^5*mtt^8*mWW^4*s^5*t^4 - 1578366*mtt^7*mWW^5*s^5*t^4 - 19664036*ep*mtt^7*mWW^5*s^5*t^4 - 93642742*ep^2*mtt^7*mWW^5*s^5*t^4 - 212452028*ep^3*mtt^7*mWW^5*s^5*t^4 - 230338236*ep^4*mtt^7*mWW^5*s^5*t^4 - 95850672*ep^5*mtt^7*mWW^5*s^5*t^4 + 2492296*mtt^6*mWW^6*s^5*t^4 + 30077539*ep*mtt^6*mWW^6*s^5*t^4 + 139431995*ep^2*mtt^6*mWW^6*s^5*t^4 + 310363329*ep^3*mtt^6*mWW^6*s^5*t^4 + 332061205*ep^4*mtt^6*mWW^6*s^5*t^4 + 136767876*ep^5*mtt^6*mWW^6*s^5*t^4 - 1992240*mtt^5*mWW^7*s^5*t^4 - 23524276*ep*mtt^5*mWW^7*s^5*t^4 - 107248050*ep^2*mtt^5*mWW^7*s^5*t^4 - 237026036*ep^3*mtt^5*mWW^7*s^5*t^4 - 253765918*ep^4*mtt^5*mWW^7*s^5*t^4 - 105021208*ep^5*mtt^5*mWW^7*s^5*t^4 + 510250*mtt^4*mWW^8*s^5*t^4 + 5665027*ep*mtt^4*mWW^8*s^5*t^4 + 24808087*ep^2*mtt^4*mWW^8*s^5*t^4 + 55158085*ep^3*mtt^4*mWW^8*s^5*t^4 + 61874043*ep^4*mtt^4*mWW^8*s^5*t^4 + 27393924*ep^5*mtt^4*mWW^8*s^5*t^4 + 383834*mtt^3*mWW^9*s^5*t^4 + 4918618*ep*mtt^3*mWW^9*s^5*t^4 + 23541706*ep^2*mtt^3*mWW^9*s^5*t^4 + 51790778*ep^3*mtt^3*mWW^9*s^5*t^4 + 52624896*ep^4*mtt^3*mWW^9*s^5*t^4 + 19964832*ep^5*mtt^3*mWW^9*s^5*t^4 - 343788*mtt^2*mWW^10*s^5*t^4 - 4270085*ep*mtt^2*mWW^10*s^5*t^4 - 20113271*ep^2*mtt^2*mWW^10*s^5*t^4 - 44499387*ep^3*mtt^2*mWW^10*s^5*t^4 - 46445737*ep^4*mtt^2*mWW^10*s^5*t^4 - 18433516*ep^5*mtt^2*mWW^10*s^5*t^4 + 97640*mtt*mWW^11*s^5*t^4 + 1208826*ep*mtt*mWW^11*s^5*t^4 + 5691374*ep^2*mtt*mWW^11*s^5*t^4 + 12621122*ep^3*mtt*mWW^11*s^5*t^4 + 13251822*ep^4*mtt*mWW^11*s^5*t^4 + 5309096*ep^5*mtt*mWW^11*s^5*t^4 - 8832*mWW^12*s^5*t^4 - 110989*ep*mWW^12*s^5*t^4 - 531079*ep^2*mWW^12*s^5*t^4 - 1196543*ep^3*mWW^12*s^5*t^4 - 1276641*ep^4*mWW^12*s^5*t^4 - 519724*ep^5*mWW^12*s^5*t^4 + 2016*mtt^9*mWW^2*s^6*t^4 + 23520*ep*mtt^9*mWW^2*s^6*t^4 + 104160*ep^2*mtt^9*mWW^2*s^6*t^4 + 218400*ep^3*mtt^9*mWW^2*s^6*t^4 + 216384*ep^4*mtt^9*mWW^2*s^6*t^4 + 80640*ep^5*mtt^9*mWW^2*s^6*t^4 + 65688*mtt^8*mWW^3*s^6*t^4 + 903056*ep*mtt^8*mWW^3*s^6*t^4 + 4642148*ep^2*mtt^8*mWW^3*s^6*t^4 + 11120536*ep^3*mtt^8*mWW^3*s^6*t^4 + 12527340*ep^4*mtt^8*mWW^3*s^6*t^4 + 5360432*ep^5*mtt^8*mWW^3*s^6*t^4 - 462646*mtt^7*mWW^4*s^6*t^4 - 5994658*ep*mtt^7*mWW^4*s^6*t^4 - 29433602*ep^2*mtt^7*mWW^4*s^6*t^4 - 68110654*ep^3*mtt^7*mWW^4*s^6*t^4 - 74731072*ep^4*mtt^7*mWW^4*s^6*t^4 - 31328408*ep^5*mtt^7*mWW^4*s^6*t^4 + 1189382*mtt^6*mWW^5*s^6*t^4 + 14937782*ep*mtt^6*mWW^5*s^6*t^4 + 71556414*ep^2*mtt^6*mWW^5*s^6*t^4 + 162704530*ep^3*mtt^6*mWW^5*s^6*t^4 + 176157892*ep^4*mtt^6*mWW^5*s^6*t^4 + 72984960*ep^5*mtt^6*mWW^5*s^6*t^4 - 1480040*mtt^5*mWW^6*s^6*t^4 - 18206769*ep*mtt^5*mWW^6*s^6*t^4 - 85899469*ep^2*mtt^5*mWW^6*s^6*t^4 - 193879071*ep^3*mtt^5*mWW^6*s^6*t^4 - 209333079*ep^4*mtt^5*mWW^6*s^6*t^4 - 86585052*ep^5*mtt^5*mWW^6*s^6*t^4 + 846120*mtt^4*mWW^7*s^6*t^4 + 10176379*ep*mtt^4*mWW^7*s^6*t^4 + 47409261*ep^2*mtt^4*mWW^7*s^6*t^4 + 107350069*ep^3*mtt^4*mWW^7*s^6*t^4 + 117657799*ep^4*mtt^4*mWW^7*s^6*t^4 + 49680044*ep^5*mtt^4*mWW^7*s^6*t^4 - 34742*mtt^3*mWW^8*s^6*t^4 - 195086*ep*mtt^3*mWW^8*s^6*t^4 - 396664*ep^2*mtt^3*mWW^8*s^6*t^4 - 1587250*ep^3*mtt^3*mWW^8*s^6*t^4 - 4060818*ep^4*mtt^3*mWW^8*s^6*t^4 - 3032880*ep^5*mtt^3*mWW^8*s^6*t^4 - 209098*mtt^2*mWW^9*s^6*t^4 - 2690158*ep*mtt^2*mWW^9*s^6*t^4 - 12926624*ep^2*mtt^2*mWW^9*s^6*t^4 - 28733202*ep^3*mtt^2*mWW^9*s^6*t^4 - 29768950*ep^4*mtt^2*mWW^9*s^6*t^4 - 11627568*ep^5*mtt^2*mWW^9*s^6*t^4 + 96724*mtt*mWW^10*s^6*t^4 + 1216929*ep*mtt*mWW^10*s^6*t^4 + 5770319*ep^2*mtt*mWW^10*s^6*t^4 + 12796527*ep^3*mtt*mWW^10*s^6*t^4 + 13368113*ep^4*mtt*mWW^10*s^6*t^4 + 5312468*ep^5*mtt*mWW^10*s^6*t^4 - 13404*mWW^11*s^6*t^4 - 168531*ep*mWW^11*s^6*t^4 - 799415*ep^2*mWW^11*s^6*t^4 - 1775181*ep^3*mWW^11*s^6*t^4 - 1858313*ep^4*mWW^11*s^6*t^4 - 740188*ep^5*mWW^11*s^6*t^4 - 1584*mtt^8*mWW^2*s^7*t^4 - 18480*ep*mtt^8*mWW^2*s^7*t^4 - 81840*ep^2*mtt^8*mWW^2*s^7*t^4 - 171600*ep^3*mtt^8*mWW^2*s^7*t^4 - 170016*ep^4*mtt^8*mWW^2*s^7*t^4 - 63360*ep^5*mtt^8*mWW^2*s^7*t^4 - 43032*mtt^7*mWW^3*s^7*t^4 - 570336*ep*mtt^7*mWW^3*s^7*t^4 - 2847516*ep^2*mtt^7*mWW^3*s^7*t^4 - 6670008*ep^3*mtt^7*mWW^3*s^7*t^4 - 7384612*ep^4*mtt^7*mWW^3*s^7*t^4 - 3118096*ep^5*mtt^7*mWW^3*s^7*t^4 + 252262*mtt^6*mWW^4*s^7*t^4 + 3237942*ep*mtt^6*mWW^4*s^7*t^4 + 15757626*ep^2*mtt^6*mWW^4*s^7*t^4 + 36143770*ep^3*mtt^6*mWW^4*s^7*t^4 + 39315360*ep^4*mtt^6*mWW^4*s^7*t^4 + 16348320*ep^5*mtt^6*mWW^4*s^7*t^4 - 535134*mtt^5*mWW^5*s^7*t^4 - 6758592*ep*mtt^5*mWW^5*s^7*t^4 - 32506566*ep^2*mtt^5*mWW^5*s^7*t^4 - 74011328*ep^3*mtt^5*mWW^5*s^7*t^4 - 79998676*ep^4*mtt^5*mWW^5*s^7*t^4 - 33001544*ep^5*mtt^5*mWW^5*s^7*t^4 + 532800*mtt^4*mWW^6*s^7*t^4 + 6672678*ep*mtt^4*mWW^6*s^7*t^4 + 31980354*ep^2*mtt^4*mWW^6*s^7*t^4 + 73133006*ep^3*mtt^4*mWW^6*s^7*t^4 + 79714266*ep^4*mtt^4*mWW^6*s^7*t^4 + 33160696*ep^5*mtt^4*mWW^6*s^7*t^4 - 222676*mtt^3*mWW^7*s^7*t^4 - 2740452*ep*mtt^3*mWW^7*s^7*t^4 - 13079588*ep^2*mtt^3*mWW^7*s^7*t^4 - 30389700*ep^3*mtt^3*mWW^7*s^7*t^4 - 34128072*ep^4*mtt^3*mWW^7*s^7*t^4 - 14722200*ep^5*mtt^3*mWW^7*s^7*t^4 - 13338*mtt^2*mWW^8*s^7*t^4 - 232426*ep*mtt^2*mWW^8*s^7*t^4 - 1231110*ep^2*mtt^2*mWW^8*s^7*t^4 - 2594846*ep^3*mtt^2*mWW^8*s^7*t^4 - 2217520*ep^4*mtt^2*mWW^8*s^7*t^4 - 588136*ep^5*mtt^2*mWW^8*s^7*t^4 + 39498*mtt*mWW^9*s^7*t^4 + 516516*ep*mtt*mWW^9*s^7*t^4 + 2490518*ep^2*mtt*mWW^9*s^7*t^4 + 5558460*ep^3*mtt*mWW^9*s^7*t^4 + 5810448*ep^4*mtt*mWW^9*s^7*t^4 + 2303504*ep^5*mtt*mWW^9*s^7*t^4 - 8796*mWW^10*s^7*t^4 - 110882*ep*mWW^10*s^7*t^4 - 521430*ep^2*mWW^10*s^7*t^4 - 1145594*ep^3*mWW^10*s^7*t^4 - 1186170*ep^4*mWW^10*s^7*t^4 - 467408*ep^5*mWW^10*s^7*t^4 + 756*mtt^7*mWW^2*s^8*t^4 + 8820*ep*mtt^7*mWW^2*s^8*t^4 + 39060*ep^2*mtt^7*mWW^2*s^8*t^4 + 81900*ep^3*mtt^7*mWW^2*s^8*t^4 + 81144*ep^4*mtt^7*mWW^2*s^8*t^4 + 30240*ep^5*mtt^7*mWW^2*s^8*t^4 + 16200*mtt^6*mWW^3*s^8*t^4 + 210040*ep*mtt^6*mWW^3*s^8*t^4 + 1029172*ep^2*mtt^6*mWW^3*s^8*t^4 + 2373728*ep^3*mtt^6*mWW^3*s^8*t^4 + 2594524*ep^4*mtt^6*mWW^3*s^8*t^4 + 1084016*ep^5*mtt^6*mWW^3*s^8*t^4 - 80178*mtt^5*mWW^4*s^8*t^4 - 1022172*ep*mtt^5*mWW^4*s^8*t^4 - 4939020*ep^2*mtt^5*mWW^4*s^8*t^4 - 11244980*ep^3*mtt^5*mWW^4*s^8*t^4 - 12139642*ep^4*mtt^5*mWW^4*s^8*t^4 - 5011208*ep^5*mtt^5*mWW^4*s^8*t^4 + 141510*mtt^4*mWW^5*s^8*t^4 + 1788144*ep*mtt^4*mWW^5*s^8*t^4 + 8599604*ep^2*mtt^4*mWW^5*s^8*t^4 + 19558032*ep^3*mtt^4*mWW^5*s^8*t^4 + 21075302*ep^4*mtt^4*mWW^5*s^8*t^4 + 8647888*ep^5*mtt^4*mWW^5*s^8*t^4 - 115104*mtt^3*mWW^6*s^8*t^4 - 1467944*ep*mtt^3*mWW^6*s^8*t^4 - 7128200*ep^2*mtt^3*mWW^6*s^8*t^4 - 16498816*ep^3*mtt^3*mWW^6*s^8*t^4 - 18174816*ep^4*mtt^3*mWW^6*s^8*t^4 - 7628720*ep^5*mtt^3*mWW^6*s^8*t^4 + 39156*mtt^2*mWW^7*s^8*t^4 + 492332*ep*mtt^2*mWW^7*s^8*t^4 + 2377144*ep^2*mtt^2*mWW^7*s^8*t^4 + 5546900*ep^3*mtt^2*mWW^7*s^8*t^4 + 6226900*ep^4*mtt^2*mWW^7*s^8*t^4 + 2680768*ep^5*mtt^2*mWW^7*s^8*t^4 - 642*mtt*mWW^8*s^8*t^4 + 4432*ep*mtt*mWW^8*s^8*t^4 + 49264*ep^2*mtt*mWW^8*s^8*t^4 + 138232*ep^3*mtt*mWW^8*s^8*t^4 + 157058*ep^4*mtt*mWW^8*s^8*t^4 + 64696*ep^5*mtt*mWW^8*s^8*t^4 - 1698*mWW^9*s^8*t^4 - 21652*ep*mWW^9*s^8*t^4 - 99824*ep^2*mWW^9*s^8*t^4 - 215316*ep^3*mWW^9*s^8*t^4 - 220470*ep^4*mWW^9*s^8*t^4 - 86560*ep^5*mWW^9*s^8*t^4 - 204*mtt^6*mWW^2*s^9*t^4 - 2380*ep*mtt^6*mWW^2*s^9*t^4 - 10540*ep^2*mtt^6*mWW^2*s^9*t^4 - 22100*ep^3*mtt^6*mWW^2*s^9*t^4 - 21896*ep^4*mtt^6*mWW^2*s^9*t^4 - 8160*ep^5*mtt^6*mWW^2*s^9*t^4 - 3126*mtt^5*mWW^3*s^9*t^4 - 39926*ep*mtt^5*mWW^3*s^9*t^4 - 192998*ep^2*mtt^5*mWW^3*s^9*t^4 - 439826*ep^3*mtt^5*mWW^3*s^9*t^4 - 475532*ep^4*mtt^5*mWW^3*s^9*t^4 - 196752*ep^5*mtt^5*mWW^3*s^9*t^4 + 13526*mtt^4*mWW^4*s^9*t^4 + 171136*ep*mtt^4*mWW^4*s^9*t^4 + 818432*ep^2*mtt^4*mWW^4*s^9*t^4 + 1844640*ep^3*mtt^4*mWW^4*s^9*t^4 + 1972218*ep^4*mtt^4*mWW^4*s^9*t^4 + 806688*ep^5*mtt^4*mWW^4*s^9*t^4 - 20284*mtt^3*mWW^5*s^9*t^4 - 252126*ep*mtt^3*mWW^5*s^9*t^4 - 1197318*ep^2*mtt^3*mWW^5*s^9*t^4 - 2700906*ep^3*mtt^3*mWW^5*s^9*t^4 - 2891550*ep^4*mtt^3*mWW^5*s^9*t^4 - 1178536*ep^5*mtt^3*mWW^5*s^9*t^4 + 14016*mtt^2*mWW^6*s^9*t^4 + 181862*ep*mtt^2*mWW^6*s^9*t^4 + 883470*ep^2*mtt^2*mWW^6*s^9*t^4 + 2046410*ep^3*mtt^2*mWW^6*s^9*t^4 + 2262450*ep^4*mtt^2*mWW^6*s^9*t^4 + 955712*ep^5*mtt^2*mWW^6*s^9*t^4 - 4430*mtt*mWW^7*s^9*t^4 - 55580*ep*mtt*mWW^7*s^9*t^4 - 260244*ep^2*mtt*mWW^7*s^9*t^4 - 574532*ep^3*mtt*mWW^7*s^9*t^4 - 601366*ep^4*mtt*mWW^7*s^9*t^4 - 239768*ep^5*mtt*mWW^7*s^9*t^4 + 502*mWW^8*s^9*t^4 + 6294*ep*mWW^8*s^9*t^4 + 29598*ep^2*mWW^8*s^9*t^4 + 64874*ep^3*mWW^8*s^9*t^4 + 66716*ep^4*mWW^8*s^9*t^4 + 25936*ep^5*mWW^8*s^9*t^4 + 24*mtt^5*mWW^2*s^10*t^4 + 280*ep*mtt^5*mWW^2*s^10*t^4 + 1240*ep^2*mtt^5*mWW^2*s^10*t^4 + 2600*ep^3*mtt^5*mWW^2*s^10*t^4 + 2576*ep^4*mtt^5*mWW^2*s^10*t^4 + 960*ep^5*mtt^5*mWW^2*s^10*t^4 + 212*mtt^4*mWW^3*s^10*t^4 + 2676*ep*mtt^4*mWW^3*s^10*t^4 + 12788*ep^2*mtt^4*mWW^3*s^10*t^4 + 28812*ep^3*mtt^4*mWW^3*s^10*t^4 + 30776*ep^4*mtt^4*mWW^3*s^10*t^4 + 12576*ep^5*mtt^4*mWW^3*s^10*t^4 - 928*mtt^3*mWW^4*s^10*t^4 - 11566*ep*mtt^3*mWW^4*s^10*t^4 - 53878*ep^2*mtt^3*mWW^4*s^10*t^4 - 118562*ep^3*mtt^3*mWW^4*s^10*t^4 - 124170*ep^4*mtt^3*mWW^4*s^10*t^4 - 49856*ep^5*mtt^3*mWW^4*s^10*t^4 + 1272*mtt^2*mWW^5*s^10*t^4 + 14818*ep*mtt^2*mWW^5*s^10*t^4 + 67398*ep^2*mtt^2*mWW^5*s^10*t^4 + 148758*ep^3*mtt^2*mWW^5*s^10*t^4 + 158002*ep^4*mtt^2*mWW^5*s^10*t^4 + 64392*ep^5*mtt^2*mWW^5*s^10*t^4 - 728*mtt*mWW^6*s^10*t^4 - 9642*ep*mtt*mWW^6*s^10*t^4 - 44514*ep^2*mtt*mWW^6*s^10*t^4 - 96678*ep^3*mtt*mWW^6*s^10*t^4 - 100598*ep^4*mtt*mWW^6*s^10*t^4 - 40240*ep^5*mtt*mWW^6*s^10*t^4 + 148*mWW^7*s^10*t^4 + 1994*ep*mWW^7*s^10*t^4 + 9286*ep^2*mWW^7*s^10*t^4 + 20190*ep^3*mWW^7*s^10*t^4 + 20934*ep^4*mWW^7*s^10*t^4 + 8328*ep^5*mWW^7*s^10*t^4 + 208*mtt^14*mWW^2*t^5 + 2616*ep*mtt^14*mWW^2*t^5 + 12168*ep^2*mtt^14*mWW^2*t^5 + 25976*ep^3*mtt^14*mWW^2*t^5 + 25816*ep^4*mtt^14*mWW^2*t^5 + 9696*ep^5*mtt^14*mWW^2*t^5 + 560*mtt^13*mWW^3*t^5 + 2696*ep*mtt^13*mWW^3*t^5 - 2392*ep^2*mtt^13*mWW^3*t^5 - 24200*ep^3*mtt^13*mWW^3*t^5 - 32120*ep^4*mtt^13*mWW^3*t^5 - 11104*ep^5*mtt^13*mWW^3*t^5 - 16600*mtt^12*mWW^4*t^5 - 192560*ep*mtt^12*mWW^4*t^5 - 860080*ep^2*mtt^12*mWW^4*t^5 - 1862776*ep^3*mtt^12*mWW^4*t^5 - 1967776*ep^4*mtt^12*mWW^4*t^5 - 814848*ep^5*mtt^12*mWW^4*t^5 + 81304*mtt^11*mWW^5*t^5 + 1017490*ep*mtt^11*mWW^5*t^5 + 4848038*ep^2*mtt^11*mWW^5*t^5 + 10972630*ep^3*mtt^11*mWW^5*t^5 + 11859410*ep^4*mtt^11*mWW^5*t^5 + 4927848*ep^5*mtt^11*mWW^5*t^5 - 196984*mtt^10*mWW^6*t^5 - 2547232*ep*mtt^10*mWW^6*t^5 - 12467520*ep^2*mtt^10*mWW^6*t^5 - 28768392*ep^3*mtt^10*mWW^6*t^5 - 31476752*ep^4*mtt^10*mWW^6*t^5 - 13154240*ep^5*mtt^10*mWW^6*t^5 + 280840*mtt^9*mWW^7*t^5 + 3694470*ep*mtt^9*mWW^7*t^5 + 18356222*ep^2*mtt^9*mWW^7*t^5 + 42889898*ep^3*mtt^9*mWW^7*t^5 + 47399314*ep^4*mtt^9*mWW^7*t^5 + 19952936*ep^5*mtt^9*mWW^7*t^5 - 247160*mtt^8*mWW^8*t^5 - 3284524*ep*mtt^8*mWW^8*t^5 - 16494512*ep^2*mtt^8*mWW^8*t^5 - 38975908*ep^3*mtt^8*mWW^8*t^5 - 43560168*ep^4*mtt^8*mWW^8*t^5 - 18528608*ep^5*mtt^8*mWW^8*t^5 + 131720*mtt^7*mWW^9*t^5 + 1766934*ep*mtt^7*mWW^9*t^5 + 8981450*ep^2*mtt^7*mWW^9*t^5 + 21543394*ep^3*mtt^7*mWW^9*t^5 + 24481214*ep^4*mtt^7*mWW^9*t^5 + 10589528*ep^5*mtt^7*mWW^9*t^5 - 37784*mtt^6*mWW^10*t^5 - 518336*ep*mtt^6*mWW^10*t^5 - 2706008*ep^2*mtt^6*mWW^10*t^5 - 6694872*ep^3*mtt^6*mWW^10*t^5 - 7862152*ep^4*mtt^6*mWW^10*t^5 - 3511968*ep^5*mtt^6*mWW^10*t^5 + 3144*mtt^5*mWW^11*t^5 + 50706*ep*mtt^5*mWW^11*t^5 + 305250*ep^2*mtt^5*mWW^11*t^5 + 857710*ep^3*mtt^5*mWW^11*t^5 + 1124910*ep^4*mtt^5*mWW^11*t^5 + 551000*ep^5*mtt^5*mWW^11*t^5 + 912*mtt^4*mWW^12*t^5 + 9668*ep*mtt^4*mWW^12*t^5 + 36080*ep^2*mtt^4*mWW^12*t^5 + 54724*ep^3*mtt^4*mWW^12*t^5 + 25928*ep^4*mtt^4*mWW^12*t^5 - 3872*ep^5*mtt^4*mWW^12*t^5 - 160*mtt^3*mWW^13*t^5 - 1928*ep*mtt^3*mWW^13*t^5 - 8696*ep^2*mtt^3*mWW^13*t^5 - 18184*ep^3*mtt^3*mWW^13*t^5 - 17624*ep^4*mtt^3*mWW^13*t^5 - 6368*ep^5*mtt^3*mWW^13*t^5 - 1420*mtt^13*mWW^2*s*t^5 - 18324*ep*mtt^13*mWW^2*s*t^5 - 86832*ep^2*mtt^13*mWW^2*s*t^5 - 187524*ep^3*mtt^13*mWW^2*s*t^5 - 187708*ep^4*mtt^13*mWW^2*s*t^5 - 70832*ep^5*mtt^13*mWW^2*s*t^5 - 3128*mtt^12*mWW^3*s*t^5 + 272*ep*mtt^12*mWW^3*s*t^5 + 147304*ep^2*mtt^12*mWW^3*s*t^5 + 538440*ep^3*mtt^12*mWW^3*s*t^5 + 688008*ep^4*mtt^12*mWW^3*s*t^5 + 291744*ep^5*mtt^12*mWW^3*s*t^5 + 83584*mtt^11*mWW^4*s*t^5 + 895152*ep*mtt^11*mWW^4*s*t^5 + 3661724*ep^2*mtt^11*mWW^4*s*t^5 + 7290488*ep^3*mtt^11*mWW^4*s*t^5 + 7171836*ep^4*mtt^11*mWW^4*s*t^5 + 2820976*ep^5*mtt^11*mWW^4*s*t^5 - 341644*mtt^10*mWW^5*s*t^5 - 4143104*ep*mtt^10*mWW^5*s*t^5 - 19135672*ep^2*mtt^10*mWW^5*s*t^5 - 42066300*ep^3*mtt^10*mWW^5*s*t^5 - 44291544*ep^4*mtt^10*mWW^5*s*t^5 - 17997216*ep^5*mtt^10*mWW^5*s*t^5 + 642752*mtt^9*mWW^6*s*t^5 + 8325731*ep*mtt^9*mWW^6*s*t^5 + 40661805*ep^2*mtt^9*mWW^6*s*t^5 + 93217961*ep^3*mtt^9*mWW^6*s*t^5 + 101019787*ep^4*mtt^9*mWW^6*s*t^5 + 41738204*ep^5*mtt^9*mWW^6*s*t^5 - 605380*mtt^8*mWW^7*s*t^5 - 8383162*ep*mtt^8*mWW^7*s*t^5 - 43142294*ep^2*mtt^8*mWW^7*s*t^5 - 102814306*ep^3*mtt^8*mWW^7*s*t^5 - 114591050*ep^4*mtt^8*mWW^7*s*t^5 - 48261768*ep^5*mtt^8*mWW^7*s*t^5 + 184824*mtt^7*mWW^8*s*t^5 + 3197391*ep*mtt^7*mWW^8*s*t^5 + 18926931*ep^2*mtt^7*mWW^8*s*t^5 + 49439801*ep^3*mtt^7*mWW^8*s*t^5 + 58710273*ep^4*mtt^7*mWW^8*s*t^5 + 25855540*ep^5*mtt^7*mWW^8*s*t^5 + 169140*mtt^6*mWW^9*s*t^5 + 1581342*ep*mtt^6*mWW^9*s*t^5 + 5215732*ep^2*mtt^6*mWW^9*s*t^5 + 7371362*ep^3*mtt^6*mWW^9*s*t^5 + 4035928*ep^4*mtt^6*mWW^9*s*t^5 + 384576*ep^5*mtt^6*mWW^9*s*t^5 - 192612*mtt^5*mWW^10*s*t^5 - 2221999*ep*mtt^5*mWW^10*s*t^5 - 9774073*ep^2*mtt^5*mWW^10*s*t^5 - 20561589*ep^3*mtt^5*mWW^10*s*t^5 - 20792291*ep^4*mtt^5*mWW^10*s*t^5 - 8127356*ep^5*mtt^5*mWW^10*s*t^5 + 73292*mtt^4*mWW^11*s*t^5 + 885386*ep*mtt^4*mWW^11*s*t^5 + 4107010*ep^2*mtt^4*mWW^11*s*t^5 + 9154930*ep^3*mtt^4*mWW^11*s*t^5 + 9826918*ep^4*mtt^4*mWW^11*s*t^5 + 4069624*ep^5*mtt^4*mWW^11*s*t^5 - 8376*mtt^3*mWW^12*s*t^5 - 108187*ep*mtt^3*mWW^12*s*t^5 - 544439*ep^2*mtt^3*mWW^12*s*t^5 - 1331149*ep^3*mtt^3*mWW^12*s*t^5 - 1571117*ep^4*mtt^3*mWW^12*s*t^5 - 711332*ep^5*mtt^3*mWW^12*s*t^5 - 1272*mtt^2*mWW^13*s*t^5 - 13246*ep*mtt^2*mWW^13*s*t^5 - 49040*ep^2*mtt^2*mWW^13*s*t^5 - 76030*ep^3*mtt^2*mWW^13*s*t^5 - 41636*ep^4*mtt^2*mWW^13*s*t^5 - 176*ep^5*mtt^2*mWW^13*s*t^5 + 240*mtt*mWW^14*s*t^5 + 2748*ep*mtt*mWW^14*s*t^5 + 11844*ep^2*mtt*mWW^14*s*t^5 + 23916*ep^3*mtt*mWW^14*s*t^5 + 22596*ep^4*mtt*mWW^14*s*t^5 + 8016*ep^5*mtt*mWW^14*s*t^5 + 3408*mtt^12*mWW^2*s^2*t^5 + 47116*ep*mtt^12*mWW^2*s^2*t^5 + 233948*ep^2*mtt^12*mWW^2*s^2*t^5 + 519908*ep^3*mtt^12*mWW^2*s^2*t^5 + 530132*ep^4*mtt^12*mWW^2*s^2*t^5 + 202768*ep^5*mtt^12*mWW^2*s^2*t^5 + 7698*mtt^11*mWW^3*s^2*t^5 - 62764*ep*mtt^11*mWW^3*s^2*t^5 - 913204*ep^2*mtt^11*mWW^3*s^2*t^5 - 3017492*ep^3*mtt^11*mWW^3*s^2*t^5 - 3879462*ep^4*mtt^11*mWW^3*s^2*t^5 - 1732696*ep^5*mtt^11*mWW^3*s^2*t^5 - 136604*mtt^10*mWW^4*s^2*t^5 - 1102984*ep*mtt^10*mWW^4*s^2*t^5 - 2754576*ep^2*mtt^10*mWW^4*s^2*t^5 - 1850928*ep^3*mtt^10*mWW^4*s^2*t^5 + 1434708*ep^4*mtt^10*mWW^4*s^2*t^5 + 1542224*ep^5*mtt^10*mWW^4*s^2*t^5 + 359148*mtt^9*mWW^5*s^2*t^5 + 3788048*ep*mtt^9*mWW^5*s^2*t^5 + 14824686*ep^2*mtt^9*mWW^5*s^2*t^5 + 26932864*ep^3*mtt^9*mWW^5*s^2*t^5 + 22864766*ep^4*mtt^9*mWW^5*s^2*t^5 + 7340408*ep^5*mtt^9*mWW^5*s^2*t^5 - 173924*mtt^8*mWW^6*s^2*t^5 - 2548745*ep*mtt^8*mWW^6*s^2*t^5 - 12970075*ep^2*mtt^8*mWW^6*s^2*t^5 - 28587507*ep^3*mtt^8*mWW^6*s^2*t^5 - 27854049*ep^4*mtt^8*mWW^6*s^2*t^5 - 9720340*ep^5*mtt^8*mWW^6*s^2*t^5 - 712414*mtt^7*mWW^7*s^2*t^5 - 7139520*ep*mtt^7*mWW^7*s^2*t^5 - 27389908*ep^2*mtt^7*mWW^7*s^2*t^5 - 52521764*ep^3*mtt^7*mWW^7*s^2*t^5 - 51630410*ep^4*mtt^7*mWW^7*s^2*t^5 - 20922344*ep^5*mtt^7*mWW^7*s^2*t^5 + 1469540*mtt^6*mWW^8*s^2*t^5 + 16449581*ep*mtt^6*mWW^8*s^2*t^5 + 70723925*ep^2*mtt^6*mWW^8*s^2*t^5 + 147665427*ep^3*mtt^6*mWW^8*s^2*t^5 + 150746115*ep^4*mtt^6*mWW^8*s^2*t^5 + 60385052*ep^5*mtt^6*mWW^8*s^2*t^5 - 1246298*mtt^5*mWW^9*s^2*t^5 - 14564954*ep*mtt^5*mWW^9*s^2*t^5 - 65309060*ep^2*mtt^5*mWW^9*s^2*t^5 - 141083718*ep^3*mtt^5*mWW^9*s^2*t^5 - 147441898*ep^4*mtt^5*mWW^9*s^2*t^5 - 59788872*ep^5*mtt^5*mWW^9*s^2*t^5 + 501588*mtt^4*mWW^10*s^2*t^5 + 6035909*ep*mtt^4*mWW^10*s^2*t^5 + 27923023*ep^2*mtt^4*mWW^10*s^2*t^5 + 62204847*ep^3*mtt^4*mWW^10*s^2*t^5 + 66893477*ep^4*mtt^4*mWW^10*s^2*t^5 + 27803236*ep^5*mtt^4*mWW^10*s^2*t^5 - 55820*mtt^3*mWW^11*s^2*t^5 - 719920*ep*mtt^3*mWW^11*s^2*t^5 - 3621928*ep^2*mtt^3*mWW^11*s^2*t^5 - 8871172*ep^3*mtt^3*mWW^11*s^2*t^5 - 10515104*ep^4*mtt^3*mWW^11*s^2*t^5 - 4785216*ep^5*mtt^3*mWW^11*s^2*t^5 - 22088*mtt^2*mWW^12*s^2*t^5 - 248173*ep*mtt^2*mWW^12*s^2*t^5 - 1037585*ep^2*mtt^2*mWW^12*s^2*t^5 - 1995763*ep^3*mtt^2*mWW^12*s^2*t^5 - 1748051*ep^4*mtt^2*mWW^12*s^2*t^5 - 551260*ep^5*mtt^2*mWW^12*s^2*t^5 + 5958*mtt*mWW^13*s^2*t^5 + 68774*ep*mtt*mWW^13*s^2*t^5 + 302022*ep^2*mtt*mWW^13*s^2*t^5 + 631106*ep^3*mtt*mWW^13*s^2*t^5 + 628092*ep^4*mtt*mWW^13*s^2*t^5 + 238928*ep^5*mtt*mWW^13*s^2*t^5 - 192*mWW^14*s^2*t^5 - 2368*ep*mWW^14*s^2*t^5 - 11268*ep^2*mWW^14*s^2*t^5 - 25808*ep^3*mWW^14*s^2*t^5 - 28316*ep^4*mWW^14*s^2*t^5 - 11888*ep^5*mWW^14*s^2*t^5 - 1536*mtt^11*mWW^2*s^3*t^5 - 36116*ep*mtt^11*mWW^2*s^3*t^5 - 226852*ep^2*mtt^11*mWW^2*s^3*t^5 - 567388*ep^3*mtt^11*mWW^2*s^3*t^5 - 620476*ep^4*mtt^11*mWW^2*s^3*t^5 - 249392*ep^5*mtt^11*mWW^2*s^3*t^5 - 12422*mtt^10*mWW^3*s^3*t^5 + 214070*ep*mtt^10*mWW^3*s^3*t^5 + 2498602*ep^2*mtt^10*mWW^3*s^3*t^5 + 8125570*ep^3*mtt^10*mWW^3*s^3*t^5 + 10624356*ep^4*mtt^10*mWW^3*s^3*t^5 + 4901984*ep^5*mtt^10*mWW^3*s^3*t^5 - 8704*mtt^9*mWW^4*s^3*t^5 - 1427574*ep*mtt^9*mWW^4*s^3*t^5 - 12343258*ep^2*mtt^9*mWW^4*s^3*t^5 - 38009666*ep^3*mtt^9*mWW^4*s^3*t^5 - 49430438*ep^4*mtt^9*mWW^4*s^3*t^5 - 23066600*ep^5*mtt^9*mWW^4*s^3*t^5 + 538984*mtt^8*mWW^5*s^3*t^5 + 8320846*ep*mtt^8*mWW^5*s^3*t^5 + 46819188*ep^2*mtt^8*mWW^5*s^3*t^5 + 120646206*ep^3*mtt^8*mWW^5*s^3*t^5 + 144233160*ep^4*mtt^8*mWW^5*s^3*t^5 + 64727016*ep^5*mtt^8*mWW^5*s^3*t^5 - 2074012*mtt^7*mWW^6*s^3*t^5 - 25697564*ep*mtt^7*mWW^6*s^3*t^5 - 122657226*ep^2*mtt^7*mWW^6*s^3*t^5 - 281802372*ep^3*mtt^7*mWW^6*s^3*t^5 - 311814474*ep^4*mtt^7*mWW^6*s^3*t^5 - 133041632*ep^5*mtt^7*mWW^6*s^3*t^5 + 3646898*mtt^6*mWW^7*s^3*t^5 + 43236030*ep*mtt^6*mWW^7*s^3*t^5 + 197348516*ep^2*mtt^6*mWW^7*s^3*t^5 + 434972334*ep^3*mtt^6*mWW^7*s^3*t^5 + 464139614*ep^4*mtt^6*mWW^7*s^3*t^5 + 192083304*ep^5*mtt^6*mWW^7*s^3*t^5 - 3475916*mtt^5*mWW^8*s^3*t^5 - 41103445*ep*mtt^5*mWW^8*s^3*t^5 - 186770261*ep^2*mtt^5*mWW^8*s^3*t^5 - 408882755*ep^3*mtt^5*mWW^8*s^3*t^5 - 432610147*ep^4*mtt^5*mWW^8*s^3*t^5 - 177291788*ep^5*mtt^5*mWW^8*s^3*t^5 + 1762262*mtt^4*mWW^9*s^3*t^5 + 21040606*ep*mtt^4*mWW^9*s^3*t^5 + 96569492*ep^2*mtt^4*mWW^9*s^3*t^5 + 213448638*ep^3*mtt^4*mWW^9*s^3*t^5 + 227804450*ep^4*mtt^4*mWW^9*s^3*t^5 + 94012688*ep^5*mtt^4*mWW^9*s^3*t^5 - 345388*mtt^3*mWW^10*s^3*t^5 - 4203542*ep*mtt^3*mWW^10*s^3*t^5 - 19846922*ep^2*mtt^3*mWW^10*s^3*t^5 - 45556542*ep^3*mtt^3*mWW^10*s^3*t^5 - 50798526*ep^4*mtt^3*mWW^10*s^3*t^5 - 21912304*ep^5*mtt^3*mWW^10*s^3*t^5 - 62204*mtt^2*mWW^11*s^3*t^5 - 726616*ep*mtt^2*mWW^11*s^3*t^5 - 3123360*ep^2*mtt^2*mWW^11*s^3*t^5 - 6050352*ep^3*mtt^2*mWW^11*s^3*t^5 - 5202844*ep^4*mtt^2*mWW^11*s^3*t^5 - 1556768*ep^5*mtt^2*mWW^11*s^3*t^5 + 35380*mtt*mWW^12*s^3*t^5 + 423401*ep*mtt*mWW^12*s^3*t^5 + 1915479*ep^2*mtt*mWW^12*s^3*t^5 + 4075067*ep^3*mtt*mWW^12*s^3*t^5 + 4088173*ep^4*mtt*mWW^12*s^3*t^5 + 1556980*ep^5*mtt*mWW^12*s^3*t^5 - 3342*mWW^13*s^3*t^5 - 40096*ep*mWW^13*s^3*t^5 - 183398*ep^2*mWW^13*s^3*t^5 - 398740*ep^3*mWW^13*s^3*t^5 - 412848*ep^4*mWW^13*s^3*t^5 - 163488*ep^5*mWW^13*s^3*t^5 - 9072*mtt^10*mWW^2*s^4*t^5 - 76580*ep*mtt^10*mWW^2*s^4*t^5 - 223972*ep^2*mtt^10*mWW^2*s^4*t^5 - 288652*ep^3*mtt^10*mWW^2*s^4*t^5 - 154252*ep^4*mtt^10*mWW^2*s^4*t^5 - 18032*ep^5*mtt^10*mWW^2*s^4*t^5 + 17594*mtt^9*mWW^3*s^4*t^5 - 320136*ep*mtt^9*mWW^3*s^4*t^5 - 3756500*ep^2*mtt^9*mWW^3*s^4*t^5 - 12476928*ep^3*mtt^9*mWW^3*s^4*t^5 - 16745134*ep^4*mtt^9*mWW^3*s^4*t^5 - 7958416*ep^5*mtt^9*mWW^3*s^4*t^5 + 332764*mtt^8*mWW^4*s^4*t^5 + 5877770*ep*mtt^8*mWW^4*s^4*t^5 + 35303550*ep^2*mtt^8*mWW^4*s^4*t^5 + 93551230*ep^3*mtt^8*mWW^4*s^4*t^5 + 112927182*ep^4*mtt^8*mWW^4*s^4*t^5 + 50748784*ep^5*mtt^8*mWW^4*s^4*t^5 - 1822980*mtt^7*mWW^5*s^4*t^5 - 24710630*ep*mtt^7*mWW^5*s^4*t^5 - 126324770*ep^2*mtt^7*mWW^5*s^4*t^5 - 303307858*ep^3*mtt^7*mWW^5*s^4*t^5 - 344158330*ep^4*mtt^7*mWW^5*s^4*t^5 - 148690824*ep^5*mtt^7*mWW^5*s^4*t^5 + 4131940*mtt^6*mWW^6*s^4*t^5 + 51593260*ep*mtt^6*mWW^6*s^4*t^5 + 246501266*ep^2*mtt^6*mWW^6*s^4*t^5 + 562026620*ep^3*mtt^6*mWW^6*s^4*t^5 + 613429746*ep^4*mtt^6*mWW^6*s^4*t^5 + 257380128*ep^5*mtt^6*mWW^6*s^4*t^5 - 5042062*mtt^5*mWW^7*s^4*t^5 - 61129428*ep*mtt^5*mWW^7*s^4*t^5 - 284174578*ep^2*mtt^5*mWW^7*s^4*t^5 - 632817040*ep^3*mtt^5*mWW^7*s^4*t^5 - 677024996*ep^4*mtt^5*mWW^7*s^4*t^5 - 279204384*ep^5*mtt^5*mWW^7*s^4*t^5 + 3428872*mtt^4*mWW^8*s^4*t^5 + 41266685*ep*mtt^4*mWW^8*s^4*t^5 + 190552241*ep^2*mtt^4*mWW^8*s^4*t^5 + 421928747*ep^3*mtt^4*mWW^8*s^4*t^5 + 449295523*ep^4*mtt^4*mWW^8*s^4*t^5 + 184494804*ep^5*mtt^4*mWW^8*s^4*t^5 - 1151920*mtt^3*mWW^9*s^4*t^5 - 13897474*ep*mtt^3*mWW^9*s^4*t^5 - 64529760*ep^2*mtt^3*mWW^9*s^4*t^5 - 144130066*ep^3*mtt^3*mWW^9*s^4*t^5 - 155233732*ep^4*mtt^3*mWW^9*s^4*t^5 - 64539984*ep^5*mtt^3*mWW^9*s^4*t^5 + 64092*mtt^2*mWW^10*s^4*t^5 + 778462*ep*mtt^2*mWW^10*s^4*t^5 + 3838774*ep^2*mtt^2*mWW^10*s^4*t^5 + 9564838*ep^3*mtt^2*mWW^10*s^4*t^5 + 11801394*ep^4*mtt^2*mWW^10*s^4*t^5 + 5614832*ep^5*mtt^2*mWW^10*s^4*t^5 + 61880*mtt*mWW^11*s^4*t^5 + 753500*ep*mtt*mWW^11*s^4*t^5 + 3437176*ep^2*mtt*mWW^11*s^4*t^5 + 7297612*ep^3*mtt*mWW^11*s^4*t^5 + 7238816*ep^4*mtt*mWW^11*s^4*t^5 + 2707016*ep^5*mtt*mWW^11*s^4*t^5 - 11108*mWW^12*s^4*t^5 - 135429*ep*mWW^12*s^4*t^5 - 623427*ep^2*mWW^12*s^4*t^5 - 1348503*ep^3*mWW^12*s^4*t^5 - 1376217*ep^4*mWW^12*s^4*t^5 - 533924*ep^5*mWW^12*s^4*t^5 + 22344*mtt^9*mWW^2*s^5*t^5 + 229012*ep*mtt^9*mWW^2*s^5*t^5 + 881132*ep^2*mtt^9*mWW^2*s^5*t^5 + 1614284*ep^3*mtt^9*mWW^2*s^5*t^5 + 1413692*ep^4*mtt^9*mWW^2*s^5*t^5 + 471856*ep^5*mtt^9*mWW^2*s^5*t^5 - 22782*mtt^8*mWW^3*s^5*t^5 + 226316*ep*mtt^8*mWW^3*s^5*t^5 + 3250012*ep^2*mtt^8*mWW^3*s^5*t^5 + 11460100*ep^3*mtt^8*mWW^3*s^5*t^5 + 16016922*ep^4*mtt^8*mWW^3*s^5*t^5 + 7879672*ep^5*mtt^8*mWW^3*s^5*t^5 - 511256*mtt^7*mWW^4*s^5*t^5 - 7767058*ep*mtt^7*mWW^4*s^5*t^5 - 42901038*ep^2*mtt^7*mWW^4*s^5*t^5 - 108435638*ep^3*mtt^7*mWW^4*s^5*t^5 - 127465738*ep^4*mtt^7*mWW^4*s^5*t^5 - 56513928*ep^5*mtt^7*mWW^4*s^5*t^5 + 2130752*mtt^6*mWW^5*s^5*t^5 + 27990354*ep*mtt^6*mWW^5*s^5*t^5 + 139275782*ep^2*mtt^6*mWW^5*s^5*t^5 + 326821066*ep^3*mtt^6*mWW^5*s^5*t^5 + 363935710*ep^4*mtt^6*mWW^5*s^5*t^5 + 154952488*ep^5*mtt^6*mWW^5*s^5*t^5 - 3789256*mtt^5*mWW^6*s^5*t^5 - 47418825*ep*mtt^5*mWW^6*s^5*t^5 - 226363321*ep^2*mtt^5*mWW^6*s^5*t^5 - 513350443*ep^3*mtt^5*mWW^6*s^5*t^5 - 555512071*ep^4*mtt^5*mWW^6*s^5*t^5 - 230690420*ep^5*mtt^5*mWW^6*s^5*t^5 + 3600830*mtt^4*mWW^7*s^5*t^5 + 44206390*ep*mtt^4*mWW^7*s^5*t^5 + 207427168*ep^2*mtt^4*mWW^7*s^5*t^5 + 463452794*ep^3*mtt^4*mWW^7*s^5*t^5 + 494933834*ep^4*mtt^4*mWW^7*s^5*t^5 + 202978664*ep^5*mtt^4*mWW^7*s^5*t^5 - 1840808*mtt^3*mWW^8*s^5*t^5 - 22472138*ep*mtt^3*mWW^8*s^5*t^5 - 105011500*ep^2*mtt^3*mWW^8*s^5*t^5 - 233966926*ep^3*mtt^3*mWW^8*s^5*t^5 - 249499484*ep^4*mtt^3*mWW^8*s^5*t^5 - 102258440*ep^5*mtt^3*mWW^8*s^5*t^5 + 418612*mtt^2*mWW^9*s^5*t^5 + 5106984*ep*mtt^2*mWW^9*s^5*t^5 + 23965938*ep^2*mtt^2*mWW^9*s^5*t^5 + 53776604*ep^3*mtt^2*mWW^9*s^5*t^5 + 57946142*ep^4*mtt^2*mWW^9*s^5*t^5 + 24052912*ep^5*mtt^2*mWW^9*s^5*t^5 + 3600*mtt*mWW^10*s^5*t^5 + 46561*ep*mtt*mWW^10*s^5*t^5 + 155167*ep^2*mtt*mWW^10*s^5*t^5 + 96547*ep^3*mtt*mWW^10*s^5*t^5 - 269607*ep^4*mtt*mWW^10*s^5*t^5 - 288652*ep^5*mtt*mWW^10*s^5*t^5 - 12036*mWW^11*s^5*t^5 - 146828*ep*mWW^11*s^5*t^5 - 670508*ep^2*mWW^11*s^5*t^5 - 1432292*ep^3*mWW^11*s^5*t^5 - 1437960*ep^4*mWW^11*s^5*t^5 - 547288*ep^5*mWW^11*s^5*t^5 - 25200*mtt^8*mWW^2*s^6*t^5 - 270956*ep*mtt^8*mWW^2*s^6*t^5 - 1097068*ep^2*mtt^8*mWW^2*s^6*t^5 - 2103556*ep^3*mtt^8*mWW^2*s^6*t^5 - 1917412*ep^4*mtt^8*mWW^2*s^6*t^5 - 665168*ep^5*mtt^8*mWW^2*s^6*t^5 + 22438*mtt^7*mWW^3*s^6*t^5 - 28942*ep*mtt^7*mWW^3*s^6*t^5 - 1487334*ep^2*mtt^7*mWW^3*s^6*t^5 - 6078530*ep^3*mtt^7*mWW^3*s^6*t^5 - 9141528*ep^4*mtt^7*mWW^3*s^6*t^5 - 4730744*ep^5*mtt^7*mWW^3*s^6*t^5 + 386156*mtt^6*mWW^4*s^6*t^5 + 5491638*ep*mtt^6*mWW^4*s^6*t^5 + 29028826*ep^2*mtt^6*mWW^4*s^6*t^5 + 71400962*ep^3*mtt^6*mWW^4*s^6*t^5 + 82644354*ep^4*mtt^6*mWW^4*s^6*t^5 + 36390304*ep^5*mtt^6*mWW^4*s^6*t^5 - 1340460*mtt^5*mWW^5*s^6*t^5 - 17307886*ep*mtt^5*mWW^5*s^6*t^5 - 84743328*ep^2*mtt^5*mWW^5*s^6*t^5 - 195792242*ep^3*mtt^5*mWW^5*s^6*t^5 - 214993404*ep^4*mtt^5*mWW^5*s^6*t^5 - 90470904*ep^5*mtt^5*mWW^5*s^6*t^5 + 1947520*mtt^4*mWW^6*s^6*t^5 + 24446991*ep*mtt^4*mWW^6*s^6*t^5 + 116711363*ep^2*mtt^4*mWW^6*s^6*t^5 + 263413069*ep^3*mtt^4*mWW^6*s^6*t^5 + 282680973*ep^4*mtt^4*mWW^6*s^6*t^5 + 116179652*ep^5*mtt^4*mWW^6*s^6*t^5 - 1469586*mtt^3*mWW^7*s^6*t^5 - 18285516*ep*mtt^3*mWW^7*s^6*t^5 - 86607902*ep^2*mtt^3*mWW^7*s^6*t^5 - 194037948*ep^3*mtt^3*mWW^7*s^6*t^5 - 206735616*ep^4*mtt^3*mWW^7*s^6*t^5 - 84314408*ep^5*mtt^3*mWW^7*s^6*t^5 + 570300*mtt^2*mWW^8*s^6*t^5 + 7073190*ep*mtt^2*mWW^8*s^6*t^5 + 33429216*ep^2*mtt^2*mWW^8*s^6*t^5 + 74715538*ep^3*mtt^2*mWW^8*s^6*t^5 + 79469508*ep^4*mtt^2*mWW^8*s^6*t^5 + 32390408*ep^5*mtt^2*mWW^8*s^6*t^5 - 92024*mtt*mWW^9*s^6*t^5 - 1137408*ep*mtt*mWW^9*s^6*t^5 - 5374468*ep^2*mtt*mWW^9*s^6*t^5 - 11967080*ep^3*mtt*mWW^9*s^6*t^5 - 12660436*ep^4*mtt*mWW^9*s^6*t^5 - 5131784*ep^5*mtt*mWW^9*s^6*t^5 + 856*mWW^10*s^6*t^5 + 13513*ep*mWW^10*s^6*t^5 + 82327*ep^2*mWW^10*s^6*t^5 + 218043*ep^3*mWW^10*s^6*t^5 + 263033*ep^4*mWW^10*s^6*t^5 + 118404*ep^5*mWW^10*s^6*t^5 + 16032*mtt^7*mWW^2*s^7*t^5 + 176164*ep*mtt^7*mWW^2*s^7*t^5 + 728852*ep^2*mtt^7*mWW^2*s^7*t^5 + 1423052*ep^3*mtt^7*mWW^2*s^7*t^5 + 1316588*ep^4*mtt^7*mWW^2*s^7*t^5 + 462832*ep^5*mtt^7*mWW^2*s^7*t^5 - 14578*mtt^6*mWW^3*s^7*t^5 - 68706*ep*mtt^6*mWW^3*s^7*t^5 + 181074*ep^2*mtt^6*mWW^3*s^7*t^5 + 1511322*ep^3*mtt^6*mWW^3*s^7*t^5 + 2758712*ep^4*mtt^6*mWW^3*s^7*t^5 + 1582096*ep^5*mtt^6*mWW^3*s^7*t^5 - 161936*mtt^5*mWW^4*s^7*t^5 - 2204746*ep*mtt^5*mWW^4*s^7*t^5 - 11280854*ep^2*mtt^5*mWW^4*s^7*t^5 - 27149662*ep^3*mtt^5*mWW^4*s^7*t^5 - 31043098*ep^4*mtt^5*mWW^4*s^7*t^5 - 13611384*ep^5*mtt^5*mWW^4*s^7*t^5 + 478808*mtt^4*mWW^5*s^7*t^5 + 6102182*ep*mtt^4*mWW^5*s^7*t^5 + 29480764*ep^2*mtt^4*mWW^5*s^7*t^5 + 67076494*ep^3*mtt^4*mWW^5*s^7*t^5 + 72505896*ep^4*mtt^4*mWW^5*s^7*t^5 + 30067992*ep^5*mtt^4*mWW^5*s^7*t^5 - 569456*mtt^3*mWW^6*s^7*t^5 - 7194516*ep*mtt^3*mWW^6*s^7*t^5 - 34429492*ep^2*mtt^3*mWW^6*s^7*t^5 - 77425084*ep^3*mtt^3*mWW^6*s^7*t^5 - 82434444*ep^4*mtt^3*mWW^6*s^7*t^5 - 33527984*ep^5*mtt^3*mWW^6*s^7*t^5 + 336878*mtt^2*mWW^7*s^7*t^5 + 4267358*ep*mtt^2*mWW^7*s^7*t^5 + 20440302*ep^2*mtt^2*mWW^7*s^7*t^5 + 45965970*ep^3*mtt^2*mWW^7*s^7*t^5 + 48923044*ep^4*mtt^2*mWW^7*s^7*t^5 + 19885072*ep^5*mtt^2*mWW^7*s^7*t^5 - 95696*mtt*mWW^8*s^7*t^5 - 1203238*ep*mtt*mWW^8*s^7*t^5 - 5716362*ep^2*mtt*mWW^8*s^7*t^5 - 12716690*ep^3*mtt*mWW^8*s^7*t^5 - 13376598*ep^4*mtt*mWW^8*s^7*t^5 - 5375240*ep^5*mtt*mWW^8*s^7*t^5 + 9948*mWW^9*s^7*t^5 + 125502*ep*mWW^9*s^7*t^5 + 597156*ep^2*mWW^9*s^7*t^5 + 1324678*ep^3*mWW^9*s^7*t^5 + 1384460*ep^4*mWW^9*s^7*t^5 + 551176*ep^5*mWW^9*s^7*t^5 - 5664*mtt^6*mWW^2*s^8*t^5 - 63044*ep*mtt^6*mWW^2*s^8*t^5 - 264148*ep^2*mtt^6*mWW^2*s^8*t^5 - 521212*ep^3*mtt^6*mWW^2*s^8*t^5 - 486364*ep^4*mtt^6*mWW^2*s^8*t^5 - 172208*ep^5*mtt^6*mWW^2*s^8*t^5 + 5742*mtt^5*mWW^3*s^8*t^5 + 49460*ep*mtt^5*mWW^3*s^8*t^5 + 131928*ep^2*mtt^5*mWW^3*s^8*t^5 + 48100*ep^3*mtt^5*mWW^3*s^8*t^5 - 228606*ep^4*mtt^5*mWW^3*s^8*t^5 - 211584*ep^5*mtt^5*mWW^3*s^8*t^5 + 35644*mtt^4*mWW^4*s^8*t^5 + 470774*ep*mtt^4*mWW^4*s^8*t^5 + 2344818*ep^2*mtt^4*mWW^4*s^8*t^5 + 5527466*ep^3*mtt^4*mWW^4*s^8*t^5 + 6244018*ep^4*mtt^4*mWW^4*s^8*t^5 + 2729200*ep^5*mtt^4*mWW^4*s^8*t^5 - 90788*mtt^3*mWW^5*s^8*t^5 - 1141736*ep*mtt^3*mWW^5*s^8*t^5 - 5440268*ep^2*mtt^3*mWW^5*s^8*t^5 - 12140888*ep^3*mtt^3*mWW^5*s^8*t^5 - 12827088*ep^4*mtt^3*mWW^5*s^8*t^5 - 5193216*ep^5*mtt^3*mWW^5*s^8*t^5 + 86040*mtt^2*mWW^6*s^8*t^5 + 1102640*ep*mtt^2*mWW^6*s^8*t^5 + 5317804*ep^2*mtt^2*mWW^6*s^8*t^5 + 11975920*ep^3*mtt^2*mWW^6*s^8*t^5 + 12720988*ep^4*mtt^2*mWW^6*s^8*t^5 + 5151968*ep^5*mtt^2*mWW^6*s^8*t^5 - 37018*mtt*mWW^7*s^8*t^5 - 479772*ep*mtt*mWW^7*s^8*t^5 - 2320636*ep^2*mtt*mWW^7*s^8*t^5 - 5232092*ep^3*mtt*mWW^7*s^8*t^5 - 5565906*ep^4*mtt*mWW^7*s^8*t^5 - 2259552*ep^5*mtt*mWW^7*s^8*t^5 + 6044*mWW^8*s^8*t^5 + 76078*ep*mWW^8*s^8*t^5 + 358182*ep^2*mWW^8*s^8*t^5 + 789106*ep^3*mWW^8*s^8*t^5 + 822638*ep^4*mWW^8*s^8*t^5 + 327872*ep^5*mWW^8*s^8*t^5 + 932*mtt^5*mWW^2*s^9*t^5 + 10480*ep*mtt^5*mWW^2*s^9*t^5 + 44372*ep^2*mtt^5*mWW^2*s^9*t^5 + 88392*ep^3*mtt^5*mWW^2*s^9*t^5 + 83152*ep^4*mtt^5*mWW^2*s^9*t^5 + 29632*ep^5*mtt^5*mWW^2*s^9*t^5 - 1234*mtt^4*mWW^3*s^9*t^5 - 13584*ep*mtt^4*mWW^3*s^9*t^5 - 55200*ep^2*mtt^4*mWW^3*s^9*t^5 - 97992*ep^3*mtt^4*mWW^3*s^9*t^5 - 72286*ep^4*mtt^4*mWW^3*s^9*t^5 - 14984*ep^5*mtt^4*mWW^3*s^9*t^5 - 2904*mtt^3*mWW^4*s^9*t^5 - 39070*ep*mtt^3*mWW^4*s^9*t^5 - 193790*ep^2*mtt^3*mWW^4*s^9*t^5 - 450530*ep^3*mtt^3*mWW^4*s^9*t^5 - 503922*ep^4*mtt^3*mWW^4*s^9*t^5 - 220424*ep^5*mtt^3*mWW^4*s^9*t^5 + 6796*mtt^2*mWW^5*s^9*t^5 + 83210*ep*mtt^2*mWW^5*s^9*t^5 + 390130*ep^2*mtt^2*mWW^5*s^9*t^5 + 847126*ep^3*mtt^2*mWW^5*s^9*t^5 + 861082*ep^4*mtt^2*mWW^5*s^9*t^5 + 332664*ep^5*mtt^2*mWW^5*s^9*t^5 - 4604*mtt*mWW^6*s^9*t^5 - 61482*ep*mtt*mWW^6*s^9*t^5 - 303438*ep^2*mtt*mWW^6*s^9*t^5 - 697438*ep^3*mtt*mWW^6*s^9*t^5 - 757510*ep^4*mtt*mWW^6*s^9*t^5 - 314552*ep^5*mtt*mWW^6*s^9*t^5 + 1014*mWW^7*s^9*t^5 + 13150*ep*mWW^7*s^9*t^5 + 63110*ep^2*mWW^7*s^9*t^5 + 142154*ep^3*mWW^7*s^9*t^5 + 152172*ep^4*mWW^7*s^9*t^5 + 62480*ep^5*mWW^7*s^9*t^5 - 32*mtt^4*mWW^2*s^10*t^5 - 368*ep*mtt^4*mWW^2*s^10*t^5 - 1600*ep^2*mtt^4*mWW^2*s^10*t^5 - 3280*ep^3*mtt^4*mWW^2*s^10*t^5 - 3168*ep^4*mtt^4*mWW^2*s^10*t^5 - 1152*ep^5*mtt^4*mWW^2*s^10*t^5 + 112*mtt^3*mWW^3*s^10*t^5 + 1318*ep*mtt^3*mWW^3*s^10*t^5 + 5710*ep^2*mtt^3*mWW^3*s^10*t^5 + 11610*ep^3*mtt^3*mWW^3*s^10*t^5 + 11138*ep^4*mtt^3*mWW^3*s^10*t^5 + 4032*ep^5*mtt^3*mWW^3*s^10*t^5 - 144*mtt^2*mWW^4*s^10*t^5 - 1342*ep*mtt^2*mWW^4*s^10*t^5 - 5322*ep^2*mtt^2*mWW^4*s^10*t^5 - 10946*ep^3*mtt^2*mWW^4*s^10*t^5 - 11126*ep^4*mtt^2*mWW^4*s^10*t^5 - 4304*ep^5*mtt^2*mWW^4*s^10*t^5 + 80*mtt*mWW^5*s^10*t^5 + 1226*ep*mtt*mWW^5*s^10*t^5 + 5450*ep^2*mtt*mWW^5*s^10*t^5 + 10902*ep^3*mtt*mWW^5*s^10*t^5 + 10342*ep^4*mtt*mWW^5*s^10*t^5 + 3744*ep^5*mtt*mWW^5*s^10*t^5 - 16*mWW^6*s^10*t^5 - 258*ep*mWW^6*s^10*t^5 - 1166*ep^2*mWW^6*s^10*t^5 - 2334*ep^3*mWW^6*s^10*t^5 - 2194*ep^4*mWW^6*s^10*t^5 - 784*ep^5*mWW^6*s^10*t^5 - 144*mtt^14*mWW*t^6 - 1800*ep*mtt^14*mWW*t^6 - 8288*ep^2*mtt^14*mWW*t^6 - 17400*ep^3*mtt^14*mWW*t^6 - 16848*ep^4*mtt^14*mWW*t^6 - 6080*ep^5*mtt^14*mWW*t^6 + 260*mtt^13*mWW^2*t^6 + 3172*ep*mtt^13*mWW^2*t^6 + 14508*ep^2*mtt^13*mWW^2*t^6 + 30588*ep^3*mtt^13*mWW^2*t^6 + 29072*ep^4*mtt^13*mWW^2*t^6 + 9600*ep^5*mtt^13*mWW^2*t^6 + 168*mtt^12*mWW^3*t^6 + 9444*ep*mtt^12*mWW^3*t^6 + 67028*ep^2*mtt^12*mWW^3*t^6 + 166348*ep^3*mtt^12*mWW^3*t^6 + 169220*ep^4*mtt^12*mWW^3*t^6 + 59472*ep^5*mtt^12*mWW^3*t^6 + 14224*mtt^11*mWW^4*t^6 + 149140*ep*mtt^11*mWW^4*t^6 + 624524*ep^2*mtt^11*mWW^4*t^6 + 1363916*ep^3*mtt^11*mWW^4*t^6 + 1543828*ep^4*mtt^11*mWW^4*t^6 + 707728*ep^5*mtt^11*mWW^4*t^6 - 90152*mtt^10*mWW^5*t^6 - 1100974*ep*mtt^10*mWW^5*t^6 - 5180354*ep^2*mtt^10*mWW^5*t^6 - 11759826*ep^3*mtt^10*mWW^5*t^6 - 12913326*ep^4*mtt^10*mWW^5*t^6 - 5505048*ep^5*mtt^10*mWW^5*t^6 + 236996*mtt^9*mWW^6*t^6 + 3012642*ep*mtt^9*mWW^6*t^6 + 14563306*ep^2*mtt^9*mWW^6*t^6 + 33384398*ep^3*mtt^9*mWW^6*t^6 + 36492490*ep^4*mtt^9*mWW^6*t^6 + 15318728*ep^5*mtt^9*mWW^6*t^6 - 344752*mtt^8*mWW^7*t^6 - 4449610*ep*mtt^8*mWW^7*t^6 - 21738514*ep^2*mtt^8*mWW^7*t^6 - 50079110*ep^3*mtt^8*mWW^7*t^6 - 54736646*ep^4*mtt^8*mWW^7*t^6 - 22871608*ep^5*mtt^8*mWW^7*t^6 + 300164*mtt^7*mWW^8*t^6 + 3891538*ep*mtt^7*mWW^8*t^6 + 19092366*ep^2*mtt^7*mWW^8*t^6 + 44145774*ep^3*mtt^7*mWW^8*t^6 + 48380934*ep^4*mtt^7*mWW^8*t^6 + 20236984*ep^5*mtt^7*mWW^8*t^6 - 155784*mtt^6*mWW^9*t^6 - 2017030*ep*mtt^6*mWW^9*t^6 - 9912834*ep^2*mtt^6*mWW^9*t^6 - 23033386*ep^3*mtt^6*mWW^9*t^6 - 25413758*ep^4*mtt^6*mWW^9*t^6 - 10705368*ep^5*mtt^6*mWW^9*t^6 + 43992*mtt^5*mWW^10*t^6 + 568594*ep*mtt^5*mWW^10*t^6 + 2808234*ep^2*mtt^5*mWW^10*t^6 + 6604606*ep^3*mtt^5*mWW^10*t^6 + 7409446*ep^4*mtt^5*mWW^10*t^6 + 3178808*ep^5*mtt^5*mWW^10*t^6 - 4712*mtt^4*mWW^11*t^6 - 62722*ep*mtt^4*mWW^11*t^6 - 323218*ep^2*mtt^4*mWW^11*t^6 - 802398*ep^3*mtt^4*mWW^11*t^6 - 954302*ep^4*mtt^4*mWW^11*t^6 - 433048*ep^5*mtt^4*mWW^11*t^6 - 308*mtt^3*mWW^12*t^6 - 2942*ep*mtt^3*mWW^12*t^6 - 9114*ep^2*mtt^3*mWW^12*t^6 - 8258*ep^3*mtt^3*mWW^12*t^6 + 5414*ep^4*mtt^3*mWW^12*t^6 + 8248*ep^5*mtt^3*mWW^12*t^6 + 48*mtt^2*mWW^13*t^6 + 548*ep*mtt^2*mWW^13*t^6 + 2356*ep^2*mtt^2*mWW^13*t^6 + 4748*ep^3*mtt^2*mWW^13*t^6 + 4476*ep^4*mtt^2*mWW^13*t^6 + 1584*ep^5*mtt^2*mWW^13*t^6 + 912*mtt^13*mWW*s*t^6 + 11852*ep*mtt^13*mWW*s*t^6 + 56172*ep^2*mtt^13*mWW*s*t^6 + 120228*ep^3*mtt^13*mWW*s*t^6 + 117956*ep^4*mtt^13*mWW*s*t^6 + 42960*ep^5*mtt^13*mWW*s*t^6 - 808*mtt^12*mWW^2*s*t^6 - 11732*ep*mtt^12*mWW^2*s*t^6 - 61220*ep^2*mtt^12*mWW^2*s*t^6 - 141284*ep^3*mtt^12*mWW^2*s*t^6 - 141388*ep^4*mtt^12*mWW^2*s*t^6 - 47088*ep^5*mtt^12*mWW^2*s*t^6 - 4546*mtt^11*mWW^3*s*t^6 - 117230*ep*mtt^11*mWW^3*s*t^6 - 754646*ep^2*mtt^11*mWW^3*s*t^6 - 1900242*ep^3*mtt^11*mWW^3*s*t^6 - 2070504*ep^4*mtt^11*mWW^3*s*t^6 - 819712*ep^5*mtt^11*mWW^3*s*t^6 - 54176*mtt^10*mWW^4*s*t^6 - 381454*ep*mtt^10*mWW^4*s*t^6 - 772862*ep^2*mtt^10*mWW^4*s*t^6 - 455642*ep^3*mtt^10*mWW^4*s*t^6 - 27586*ep^4*mtt^10*mWW^4*s*t^6 - 107240*ep^5*mtt^10*mWW^4*s*t^6 + 321852*mtt^9*mWW^5*s*t^6 + 3492922*ep*mtt^9*mWW^5*s*t^6 + 14618810*ep^2*mtt^9*mWW^5*s*t^6 + 30108614*ep^3*mtt^9*mWW^5*s*t^6 + 30846210*ep^4*mtt^9*mWW^5*s*t^6 + 12639272*ep^5*mtt^9*mWW^5*s*t^6 - 672664*mtt^8*mWW^6*s*t^6 - 8037505*ep*mtt^8*mWW^6*s*t^6 - 36650471*ep^2*mtt^8*mWW^6*s*t^6 - 79847783*ep^3*mtt^8*mWW^6*s*t^6 - 83682093*ep^4*mtt^8*mWW^6*s*t^6 - 34000644*ep^5*mtt^8*mWW^6*s*t^6 + 650274*mtt^7*mWW^7*s*t^6 + 8212237*ep*mtt^7*mWW^7*s*t^6 + 39134513*ep^2*mtt^7*mWW^7*s*t^6 + 87650595*ep^3*mtt^7*mWW^7*s*t^6 + 92997265*ep^4*mtt^7*mWW^7*s*t^6 + 37736276*ep^5*mtt^7*mWW^7*s*t^6 - 193184*mtt^6*mWW^8*s*t^6 - 2743799*ep*mtt^6*mWW^8*s*t^6 - 14191007*ep^2*mtt^6*mWW^8*s*t^6 - 33362241*ep^3*mtt^6*mWW^8*s*t^6 - 36228781*ep^4*mtt^6*mWW^8*s*t^6 - 14751588*ep^5*mtt^6*mWW^8*s*t^6 - 179170*mtt^5*mWW^9*s*t^6 - 1986927*ep*mtt^5*mWW^9*s*t^6 - 8479253*ep^2*mtt^5*mWW^9*s*t^6 - 17657345*ep^3*mtt^5*mWW^9*s*t^6 - 18084733*ep^4*mtt^5*mWW^9*s*t^6 - 7310372*ep^5*mtt^5*mWW^9*s*t^6 + 191480*mtt^4*mWW^10*s*t^6 + 2287255*ep*mtt^4*mWW^10*s*t^6 + 10467801*ep^2*mtt^4*mWW^10*s*t^6 + 22987457*ep^3*mtt^4*mWW^10*s*t^6 + 24316627*ep^4*mtt^4*mWW^10*s*t^6 + 9944700*ep^5*mtt^4*mWW^10*s*t^6 - 68376*mtt^3*mWW^11*s*t^6 - 828435*ep*mtt^3*mWW^11*s*t^6 - 3856915*ep^2*mtt^3*mWW^11*s*t^6 - 8635869*ep^3*mtt^3*mWW^11*s*t^6 - 9318841*ep^4*mtt^3*mWW^11*s*t^6 - 3881684*ep^5*mtt^3*mWW^11*s*t^6 + 8016*mtt^2*mWW^12*s*t^6 + 98937*ep*mtt^2*mWW^12*s*t^6 + 476253*ep^2*mtt^2*mWW^12*s*t^6 + 1119415*ep^3*mtt^2*mWW^12*s*t^6 + 1278415*ep^4*mtt^2*mWW^12*s*t^6 + 563724*ep^5*mtt^2*mWW^12*s*t^6 + 462*mtt*mWW^13*s*t^6 + 4701*ep*mtt*mWW^13*s*t^6 + 16359*ep^2*mtt*mWW^13*s*t^6 + 21219*ep^3*mtt*mWW^13*s*t^6 + 4167*ep^4*mtt*mWW^13*s*t^6 - 6228*ep^5*mtt*mWW^13*s*t^6 - 72*mWW^14*s*t^6 - 822*ep*mWW^14*s*t^6 - 3534*ep^2*mWW^14*s*t^6 - 7122*ep^3*mWW^14*s*t^6 - 6714*ep^4*mWW^14*s*t^6 - 2376*ep^5*mWW^14*s*t^6 - 1968*mtt^12*mWW*s^2*t^6 - 28408*ep*mtt^12*mWW*s^2*t^6 - 144264*ep^2*mtt^12*mWW*s^2*t^6 - 322152*ep^3*mtt^12*mWW*s^2*t^6 - 324808*ep^4*mtt^12*mWW*s^2*t^6 - 120480*ep^5*mtt^12*mWW*s^2*t^6 - 1216*mtt^11*mWW^2*s^2*t^6 - 3030*ep*mtt^11*mWW^2*s^2*t^6 + 34002*ep^2*mtt^11*mWW^2*s^2*t^6 + 149462*ep^3*mtt^11*mWW^2*s^2*t^6 + 187158*ep^4*mtt^11*mWW^2*s^2*t^6 + 63864*ep^5*mtt^11*mWW^2*s^2*t^6 + 16546*mtt^10*mWW^3*s^2*t^6 + 440576*ep*mtt^10*mWW^3*s^2*t^6 + 2923194*ep^2*mtt^10*mWW^3*s^2*t^6 + 7669424*ep^3*mtt^10*mWW^3*s^2*t^6 + 8791764*ep^4*mtt^10*mWW^3*s^2*t^6 + 3696336*ep^5*mtt^10*mWW^3*s^2*t^6 + 62900*mtt^9*mWW^4*s^2*t^6 - 415472*ep*mtt^9*mWW^4*s^2*t^6 - 6561922*ep^2*mtt^9*mWW^4*s^2*t^6 - 21784812*ep^3*mtt^9*mWW^4*s^2*t^6 - 27960454*ep^4*mtt^9*mWW^4*s^2*t^6 - 12477400*ep^5*mtt^9*mWW^4*s^2*t^6 - 274364*mtt^8*mWW^5*s^2*t^6 - 1097186*ep*mtt^8*mWW^5*s^2*t^6 + 4213842*ep^2*mtt^8*mWW^5*s^2*t^6 + 25535590*ep^3*mtt^8*mWW^5*s^2*t^6 + 39648182*ep^4*mtt^8*mWW^5*s^2*t^6 + 19640056*ep^5*mtt^8*mWW^5*s^2*t^6 + 112288*mtt^7*mWW^6*s^2*t^6 - 711959*ep*mtt^7*mWW^6*s^2*t^6 - 12662607*ep^2*mtt^7*mWW^6*s^2*t^6 - 46580317*ep^3*mtt^7*mWW^6*s^2*t^6 - 66183817*ep^4*mtt^7*mWW^6*s^2*t^6 - 32612628*ep^5*mtt^7*mWW^6*s^2*t^6 + 774906*mtt^6*mWW^7*s^2*t^6 + 10284253*ep*mtt^6*mWW^7*s^2*t^6 + 52381429*ep^2*mtt^6*mWW^7*s^2*t^6 + 127423311*ep^3*mtt^6*mWW^7*s^2*t^6 + 147747921*ep^4*mtt^6*mWW^7*s^2*t^6 + 65365140*ep^5*mtt^6*mWW^7*s^2*t^6 - 1529340*mtt^5*mWW^8*s^2*t^6 - 18593283*ep*mtt^5*mWW^8*s^2*t^6 - 87003041*ep^2*mtt^5*mWW^8*s^2*t^6 - 196116721*ep^3*mtt^5*mWW^8*s^2*t^6 - 213289555*ep^4*mtt^5*mWW^8*s^2*t^6 - 89649020*ep^5*mtt^5*mWW^8*s^2*t^6 + 1282194*mtt^4*mWW^9*s^2*t^6 + 15462977*ep*mtt^4*mWW^9*s^2*t^6 + 71533839*ep^2*mtt^4*mWW^9*s^2*t^6 + 158889867*ep^3*mtt^4*mWW^9*s^2*t^6 + 169961863*ep^4*mtt^4*mWW^9*s^2*t^6 + 70219820*ep^5*mtt^4*mWW^9*s^2*t^6 - 534712*mtt^3*mWW^10*s^2*t^6 - 6463639*ep*mtt^3*mWW^10*s^2*t^6 - 29975235*ep^2*mtt^3*mWW^10*s^2*t^6 - 66735485*ep^3*mtt^3*mWW^10*s^2*t^6 - 71517133*ep^4*mtt^3*mWW^10*s^2*t^6 - 29569316*ep^5*mtt^3*mWW^10*s^2*t^6 + 92724*mtt^2*mWW^11*s^2*t^6 + 1127087*ep*mtt^2*mWW^11*s^2*t^6 + 5295593*ep^2*mtt^2*mWW^11*s^2*t^6 + 12045709*ep^3*mtt^2*mWW^11*s^2*t^6 + 13258619*ep^4*mtt^2*mWW^11*s^2*t^6 + 5636188*ep^5*mtt^2*mWW^11*s^2*t^6 + 1504*mtt*mWW^12*s^2*t^6 + 14647*ep*mtt*mWW^12*s^2*t^6 + 35811*ep^2*mtt*mWW^12*s^2*t^6 - 32383*ep^3*mtt*mWW^12*s^2*t^6 - 186375*ep^4*mtt*mWW^12*s^2*t^6 - 145004*ep^5*mtt*mWW^12*s^2*t^6 - 1462*mWW^13*s^2*t^6 - 16563*ep*mWW^13*s^2*t^6 - 70641*ep^2*mWW^13*s^2*t^6 - 141493*ep^3*mWW^13*s^2*t^6 - 133365*ep^4*mWW^13*s^2*t^6 - 47556*ep^5*mWW^13*s^2*t^6 + 336*mtt^11*mWW*s^3*t^6 + 18200*ep*mtt^11*mWW*s^3*t^6 + 133224*ep^2*mtt^11*mWW*s^3*t^6 + 350280*ep^3*mtt^11*mWW*s^3*t^6 + 386120*ep^4*mtt^11*mWW*s^3*t^6 + 151200*ep^5*mtt^11*mWW*s^3*t^6 + 10040*mtt^10*mWW^2*s^3*t^6 + 92244*ep*mtt^10*mWW^2*s^3*t^6 + 298416*ep^2*mtt^10*mWW^2*s^3*t^6 + 425980*ep^3*mtt^10*mWW^2*s^3*t^6 + 289504*ep^4*mtt^10*mWW^2*s^3*t^6 + 94856*ep^5*mtt^10*mWW^2*s^3*t^6 - 16362*mtt^9*mWW^3*s^3*t^6 - 746504*ep*mtt^9*mWW^3*s^3*t^6 - 5601706*ep^2*mtt^9*mWW^3*s^3*t^6 - 15750920*ep^3*mtt^9*mWW^3*s^3*t^6 - 19062684*ep^4*mtt^9*mWW^3*s^3*t^6 - 8409984*ep^5*mtt^9*mWW^3*s^3*t^6 - 3608*mtt^8*mWW^4*s^3*t^6 + 2544840*ep*mtt^8*mWW^4*s^3*t^6 + 22461380*ep^2*mtt^8*mWW^4*s^3*t^6 + 68089380*ep^3*mtt^8*mWW^4*s^3*t^6 + 86573448*ep^4*mtt^8*mWW^4*s^3*t^6 + 39524328*ep^5*mtt^8*mWW^4*s^3*t^6 - 350084*mtt^7*mWW^5*s^3*t^6 - 9061424*ep*mtt^7*mWW^5*s^3*t^6 - 62674386*ep^2*mtt^7*mWW^5*s^3*t^6 - 176929136*ep^3*mtt^7*mWW^5*s^3*t^6 - 220115946*ep^4*mtt^7*mWW^5*s^3*t^6 - 100258864*ep^5*mtt^7*mWW^5*s^3*t^6 + 1666756*mtt^6*mWW^6*s^3*t^6 + 24780369*ep*mtt^6*mWW^6*s^3*t^6 + 135404377*ep^2*mtt^6*mWW^6*s^3*t^6 + 340597379*ep^3*mtt^6*mWW^6*s^3*t^6 + 399079371*ep^4*mtt^6*mWW^6*s^3*t^6 + 176219748*ep^5*mtt^6*mWW^6*s^3*t^6 - 3163318*mtt^5*mWW^7*s^3*t^6 - 40611277*ep*mtt^5*mWW^7*s^3*t^6 - 199036053*ep^2*mtt^5*mWW^7*s^3*t^6 - 464126595*ep^3*mtt^5*mWW^7*s^3*t^6 - 516312457*ep^4*mtt^5*mWW^7*s^3*t^6 - 220068580*ep^5*mtt^5*mWW^7*s^3*t^6 + 3143556*mtt^4*mWW^8*s^3*t^6 + 38621436*ep*mtt^4*mWW^8*s^3*t^6 + 181718890*ep^2*mtt^4*mWW^8*s^3*t^6 + 409023520*ep^3*mtt^4*mWW^8*s^3*t^6 + 441750286*ep^4*mtt^4*mWW^8*s^3*t^6 + 183740752*ep^5*mtt^4*mWW^8*s^3*t^6 - 1706664*mtt^3*mWW^9*s^3*t^6 - 20725466*ep*mtt^3*mWW^9*s^3*t^6 - 96331002*ep^2*mtt^3*mWW^9*s^3*t^6 - 214159686*ep^3*mtt^3*mWW^9*s^3*t^6 - 228537294*ep^4*mtt^3*mWW^9*s^3*t^6 - 93965056*ep^5*mtt^3*mWW^9*s^3*t^6 + 462036*mtt^2*mWW^10*s^3*t^6 + 5608205*ep*mtt^2*mWW^10*s^3*t^6 + 26082343*ep^2*mtt^2*mWW^10*s^3*t^6 + 58077039*ep^3*mtt^2*mWW^10*s^3*t^6 + 62115797*ep^4*mtt^2*mWW^10*s^3*t^6 + 25591540*ep^5*mtt^2*mWW^10*s^3*t^6 - 39636*mtt*mWW^11*s^3*t^6 - 484441*ep*mtt*mWW^11*s^3*t^6 - 2297845*ep^2*mtt*mWW^11*s^3*t^6 - 5286087*ep^3*mtt*mWW^11*s^3*t^6 - 5888963*ep^4*mtt*mWW^11*s^3*t^6 - 2530988*ep^5*mtt*mWW^11*s^3*t^6 - 3052*mWW^12*s^3*t^6 - 36182*ep*mWW^12*s^3*t^6 - 157638*ep^2*mWW^12*s^3*t^6 - 311154*ep^3*mWW^12*s^3*t^6 - 277182*ep^4*mWW^12*s^3*t^6 - 88952*ep^5*mWW^12*s^3*t^6 + 6384*mtt^10*mWW*s^4*t^6 + 50456*ep*mtt^10*mWW*s^4*t^6 + 128856*ep^2*mtt^10*mWW*s^4*t^6 + 123144*ep^3*mtt^10*mWW*s^4*t^6 + 21560*ep^4*mtt^10*mWW*s^4*t^6 - 16800*ep^5*mtt^10*mWW*s^4*t^6 - 22216*mtt^9*mWW^2*s^4*t^6 - 232478*ep*mtt^9*mWW^2*s^4*t^6 - 904094*ep^2*mtt^9*mWW^2*s^4*t^6 - 1636682*ep^3*mtt^9*mWW^2*s^4*t^6 - 1412818*ep^4*mtt^9*mWW^2*s^4*t^6 - 483072*ep^5*mtt^9*mWW^2*s^4*t^6 - 20830*mtt^8*mWW^3*s^4*t^6 + 547054*ep*mtt^8*mWW^3*s^4*t^6 + 5807446*ep^2*mtt^8*mWW^3*s^4*t^6 + 18444354*ep^3*mtt^8*mWW^3*s^4*t^6 + 23947248*ep^4*mtt^8*mWW^3*s^4*t^6 + 11095544*ep^5*mtt^8*mWW^3*s^4*t^6 - 15800*mtt^7*mWW^4*s^4*t^6 - 3488646*ep*mtt^7*mWW^4*s^4*t^6 - 30197290*ep^2*mtt^7*mWW^4*s^4*t^6 - 92585946*ep^3*mtt^7*mWW^4*s^4*t^6 - 120041894*ep^4*mtt^7*mWW^4*s^4*t^6 - 56077592*ep^5*mtt^7*mWW^4*s^4*t^6 + 851964*mtt^6*mWW^5*s^4*t^6 + 15793922*ep*mtt^6*mWW^5*s^4*t^6 + 97158828*ep^2*mtt^6*mWW^5*s^4*t^6 + 261336382*ep^3*mtt^6*mWW^5*s^4*t^6 + 318859240*ep^4*mtt^6*mWW^5*s^4*t^6 + 144570496*ep^5*mtt^6*mWW^5*s^4*t^6 - 2566920*mtt^5*mWW^6*s^4*t^6 - 35740501*ep*mtt^5*mWW^6*s^4*t^6 - 186505111*ep^2*mtt^5*mWW^6*s^4*t^6 - 454995351*ep^3*mtt^5*mWW^6*s^4*t^6 - 522592913*ep^4*mtt^5*mWW^6*s^4*t^6 - 227943092*ep^5*mtt^5*mWW^6*s^4*t^6 + 3503842*mtt^4*mWW^7*s^4*t^6 + 44547781*ep*mtt^4*mWW^7*s^4*t^6 + 216022277*ep^2*mtt^4*mWW^7*s^4*t^6 + 498074631*ep^3*mtt^4*mWW^7*s^4*t^6 + 547914801*ep^4*mtt^4*mWW^7*s^4*t^6 + 231137564*ep^5*mtt^4*mWW^7*s^4*t^6 - 2570272*mtt^3*mWW^8*s^4*t^6 - 31660884*ep*mtt^3*mWW^8*s^4*t^6 - 148978726*ep^2*mtt^3*mWW^8*s^4*t^6 - 334129436*ep^3*mtt^3*mWW^8*s^4*t^6 - 358601890*ep^4*mtt^3*mWW^8*s^4*t^6 - 147991192*ep^5*mtt^3*mWW^8*s^4*t^6 + 1005040*mtt^2*mWW^9*s^4*t^6 + 12274344*ep*mtt^2*mWW^9*s^4*t^6 + 57211656*ep^2*mtt^2*mWW^9*s^4*t^6 + 126952472*ep^3*mtt^2*mWW^9*s^4*t^6 + 134755208*ep^4*mtt^2*mWW^9*s^4*t^6 + 55001344*ep^5*mtt^2*mWW^9*s^4*t^6 - 178472*mtt*mWW^10*s^4*t^6 - 2181075*ep*mtt*mWW^10*s^4*t^6 - 10173667*ep^2*mtt*mWW^10*s^4*t^6 - 22567609*ep^3*mtt*mWW^10*s^4*t^6 - 23930829*ep^4*mtt*mWW^10*s^4*t^6 - 9750524*ep^5*mtt*mWW^10*s^4*t^6 + 7280*mWW^11*s^4*t^6 + 90027*ep*mWW^11*s^4*t^6 + 429825*ep^2*mWW^11*s^4*t^6 + 984041*ep^3*mWW^11*s^4*t^6 + 1082287*ep^4*mWW^11*s^4*t^6 + 457324*ep^5*mWW^11*s^4*t^6 - 13776*mtt^9*mWW*s^5*t^6 - 133840*ep*mtt^9*mWW*s^5*t^6 - 481152*ep^2*mtt^9*mWW*s^5*t^6 - 818160*ep^3*mtt^9*mWW*s^5*t^6 - 665392*ep^4*mtt^9*mWW*s^5*t^6 - 208320*ep^5*mtt^9*mWW*s^5*t^6 + 26840*mtt^8*mWW^2*s^5*t^6 + 306348*ep*mtt^8*mWW^2*s^5*t^6 + 1311552*ep^2*mtt^8*mWW^2*s^5*t^6 + 2598332*ep^3*mtt^8*mWW^2*s^5*t^6 + 2405088*ep^4*mtt^8*mWW^2*s^5*t^6 + 843840*ep^5*mtt^8*mWW^2*s^5*t^6 + 67522*mtt^7*mWW^3*s^5*t^6 + 58430*ep*mtt^7*mWW^3*s^5*t^6 - 2943690*ep^2*mtt^7*mWW^3*s^5*t^6 - 12332502*ep^3*mtt^7*mWW^3*s^5*t^6 - 17897728*ep^4*mtt^7*mWW^3*s^5*t^6 - 8815232*ep^5*mtt^7*mWW^3*s^5*t^6 - 62680*mtt^6*mWW^4*s^5*t^6 + 1771544*ep*mtt^6*mWW^4*s^5*t^6 + 19301888*ep^2*mtt^6*mWW^4*s^5*t^6 + 64349560*ep^3*mtt^6*mWW^4*s^5*t^6 + 87837944*ep^4*mtt^6*mWW^4*s^5*t^6 + 42637776*ep^5*mtt^6*mWW^4*s^5*t^6 - 633932*mtt^5*mWW^5*s^5*t^6 - 11168054*ep*mtt^5*mWW^5*s^5*t^6 - 67438604*ep^2*mtt^5*mWW^5*s^5*t^6 - 181346146*ep^3*mtt^5*mWW^5*s^5*t^6 - 223068328*ep^4*mtt^5*mWW^5*s^5*t^6 - 102381800*ep^5*mtt^5*mWW^5*s^5*t^6 + 1685652*mtt^4*mWW^6*s^5*t^6 + 22898246*ep*mtt^4*mWW^6*s^5*t^6 + 117402560*ep^2*mtt^4*mWW^6*s^5*t^6 + 283516702*ep^3*mtt^4*mWW^6*s^5*t^6 + 324000424*ep^4*mtt^4*mWW^6*s^5*t^6 + 141103416*ep^5*mtt^4*mWW^6*s^5*t^6 - 1844782*mtt^3*mWW^7*s^5*t^6 - 23342954*ep*mtt^3*mWW^7*s^5*t^6 - 112574316*ep^2*mtt^3*mWW^7*s^5*t^6 - 258050462*ep^3*mtt^3*mWW^7*s^5*t^6 - 282197822*ep^4*mtt^3*mWW^7*s^5*t^6 - 118367072*ep^5*mtt^3*mWW^7*s^5*t^6 + 1026408*mtt^2*mWW^8*s^5*t^6 + 12696740*ep*mtt^2*mWW^8*s^5*t^6 + 59834122*ep^2*mtt^2*mWW^8*s^5*t^6 + 133954556*ep^3*mtt^2*mWW^8*s^5*t^6 + 143179318*ep^4*mtt^2*mWW^8*s^5*t^6 + 58777480*ep^5*mtt^2*mWW^8*s^5*t^6 - 278728*mtt*mWW^9*s^5*t^6 - 3426550*ep*mtt*mWW^9*s^5*t^6 - 16013502*ep^2*mtt*mWW^9*s^5*t^6 - 35442626*ep^3*mtt*mWW^9*s^5*t^6 - 37393370*ep^4*mtt*mWW^9*s^5*t^6 - 15144840*ep^5*mtt*mWW^9*s^5*t^6 + 27476*mWW^10*s^5*t^6 + 338170*ep*mWW^10*s^5*t^6 + 1579062*ep^2*mWW^10*s^5*t^6 + 3480506*ep^3*mWW^10*s^5*t^6 + 3646266*ep^4*mWW^10*s^5*t^6 + 1462592*ep^5*mWW^10*s^5*t^6 + 14448*mtt^8*mWW*s^6*t^6 + 148568*ep*mtt^8*mWW*s^6*t^6 + 571368*ep^2*mtt^8*mWW*s^6*t^6 + 1039752*ep^3*mtt^8*mWW*s^6*t^6 + 901544*ep^4*mtt^8*mWW*s^6*t^6 + 299040*ep^5*mtt^8*mWW*s^6*t^6 - 20032*mtt^7*mWW^2*s^6*t^6 - 248898*ep*mtt^7*mWW^2*s^6*t^6 - 1154010*ep^2*mtt^7*mWW^2*s^6*t^6 - 2434766*ep^3*mtt^7*mWW^2*s^6*t^6 - 2357102*ep^4*mtt^7*mWW^2*s^6*t^6 - 846472*ep^5*mtt^7*mWW^2*s^6*t^6 - 73194*mtt^6*mWW^3*s^6*t^6 - 422816*ep*mtt^6*mWW^3*s^6*t^6 + 52114*ep^2*mtt^6*mWW^3*s^6*t^6 + 3914648*ep^3*mtt^6*mWW^3*s^6*t^6 + 7393496*ep^4*mtt^6*mWW^3*s^6*t^6 + 4041432*ep^5*mtt^6*mWW^3*s^6*t^6 + 118420*mtt^5*mWW^4*s^6*t^6 + 277834*ep*mtt^5*mWW^4*s^6*t^6 - 3976340*ep^2*mtt^5*mWW^4*s^6*t^6 - 19906486*ep^3*mtt^5*mWW^4*s^6*t^6 - 31910356*ep^4*mtt^5*mWW^4*s^6*t^6 - 16989416*ep^5*mtt^5*mWW^4*s^6*t^6 + 169348*mtt^4*mWW^5*s^6*t^6 + 3258578*ep*mtt^4*mWW^5*s^6*t^6 + 20808300*ep^2*mtt^4*mWW^5*s^6*t^6 + 58949322*ep^3*mtt^4*mWW^5*s^6*t^6 + 75957772*ep^4*mtt^4*mWW^5*s^6*t^6 + 36298608*ep^5*mtt^4*mWW^5*s^6*t^6 - 517776*mtt^3*mWW^6*s^6*t^6 - 6948094*ep*mtt^3*mWW^6*s^6*t^6 - 35411336*ep^2*mtt^3*mWW^6*s^6*t^6 - 85769802*ep^3*mtt^3*mWW^6*s^6*t^6 - 98770816*ep^4*mtt^3*mWW^6*s^6*t^6 - 43423184*ep^5*mtt^3*mWW^6*s^6*t^6 + 467078*mtt^2*mWW^7*s^6*t^6 + 5915504*ep*mtt^2*mWW^7*s^6*t^6 + 28534256*ep^2*mtt^2*mWW^7*s^6*t^6 + 65529224*ep^3*mtt^2*mWW^7*s^6*t^6 + 71856362*ep^4*mtt^2*mWW^7*s^6*t^6 + 30227720*ep^5*mtt^2*mWW^7*s^6*t^6 - 186516*mtt*mWW^8*s^6*t^6 - 2321690*ep*mtt*mWW^8*s^6*t^6 - 10974282*ep^2*mtt*mWW^8*s^6*t^6 - 24617602*ep^3*mtt*mWW^8*s^6*t^6 - 26358558*ep^4*mtt*mWW^8*s^6*t^6 - 10841808*ep^5*mtt*mWW^8*s^6*t^6 + 28224*mWW^9*s^6*t^6 + 346614*ep*mWW^9*s^6*t^6 + 1611850*ep^2*mWW^9*s^6*t^6 + 3544670*ep^3*mWW^9*s^6*t^6 + 3712938*ep^4*mWW^9*s^6*t^6 + 1492640*ep^5*mWW^9*s^6*t^6 - 8592*mtt^7*mWW*s^7*t^6 - 90712*ep*mtt^7*mWW*s^7*t^6 - 359016*ep^2*mtt^7*mWW*s^7*t^6 - 670728*ep^3*mtt^7*mWW*s^7*t^6 - 594952*ep^4*mtt^7*mWW*s^7*t^6 - 201120*ep^5*mtt^7*mWW*s^7*t^6 + 9416*mtt^6*mWW^2*s^7*t^6 + 127660*ep*mtt^6*mWW^2*s^7*t^6 + 635248*ep^2*mtt^6*mWW^2*s^7*t^6 + 1407508*ep^3*mtt^6*mWW^2*s^7*t^6 + 1408352*ep^4*mtt^6*mWW^2*s^7*t^6 + 515976*ep^5*mtt^6*mWW^2*s^7*t^6 + 41954*mtt^5*mWW^3*s^7*t^6 + 335308*ep*mtt^5*mWW^3*s^7*t^6 + 787274*ep^2*mtt^5*mWW^3*s^7*t^6 + 232372*ep^3*mtt^5*mWW^3*s^7*t^6 - 1070572*ep^4*mtt^5*mWW^3*s^7*t^6 - 850496*ep^5*mtt^5*mWW^3*s^7*t^6 - 83096*mtt^4*mWW^4*s^7*t^6 - 712274*ep*mtt^4*mWW^4*s^7*t^6 - 1872242*ep^2*mtt^4*mWW^4*s^7*t^6 - 720690*ep^3*mtt^4*mWW^4*s^7*t^6 + 2885054*ep^4*mtt^4*mWW^4*s^7*t^6 + 2602584*ep^5*mtt^4*mWW^4*s^7*t^6 + 22428*mtt^3*mWW^5*s^7*t^6 + 90156*ep*mtt^3*mWW^5*s^7*t^6 - 585136*ep^2*mtt^3*mWW^5*s^7*t^6 - 4127148*ep^3*mtt^3*mWW^5*s^7*t^6 - 7743436*ep^4*mtt^3*mWW^5*s^7*t^6 - 4588592*ep^5*mtt^3*mWW^5*s^7*t^6 + 50944*mtt^2*mWW^6*s^7*t^6 + 687644*ep*mtt^2*mWW^6*s^7*t^6 + 3600688*ep^2*mtt^2*mWW^6*s^7*t^6 + 9247036*ep^3*mtt^2*mWW^6*s^7*t^6 + 11373552*ep^4*mtt^2*mWW^6*s^7*t^6 + 5310152*ep^5*mtt^2*mWW^6*s^7*t^6 - 42910*mtt*mWW^7*s^7*t^6 - 552416*ep*mtt*mWW^7*s^7*t^6 - 2711970*ep^2*mtt*mWW^7*s^7*t^6 - 6418080*ep^3*mtt*mWW^7*s^7*t^6 - 7297568*ep^4*mtt*mWW^7*s^7*t^6 - 3185584*ep^5*mtt*mWW^7*s^7*t^6 + 9856*mWW^8*s^7*t^6 + 121354*ep*mWW^8*s^7*t^6 + 568194*ep^2*mWW^8*s^7*t^6 + 1275970*ep^3*mWW^8*s^7*t^6 + 1378770*ep^4*mWW^8*s^7*t^6 + 575000*ep^5*mWW^8*s^7*t^6 + 2784*mtt^6*mWW*s^8*t^6 + 29840*ep*mtt^6*mWW*s^8*t^6 + 119976*ep^2*mtt^6*mWW*s^8*t^6 + 227280*ep^3*mtt^6*mWW*s^8*t^6 + 203960*ep^4*mtt^6*mWW*s^8*t^6 + 69600*ep^5*mtt^6*mWW*s^8*t^6 - 2620*mtt^5*mWW^2*s^8*t^6 - 38574*ep*mtt^5*mWW^2*s^8*t^6 - 203526*ep^2*mtt^5*mWW^2*s^8*t^6 - 467770*ep^3*mtt^5*mWW^2*s^8*t^6 - 479334*ep^4*mtt^5*mWW^2*s^8*t^6 - 178416*ep^5*mtt^5*mWW^2*s^8*t^6 - 13058*mtt^4*mWW^3*s^8*t^6 - 123382*ep*mtt^4*mWW^3*s^8*t^6 - 411906*ep^2*mtt^4*mWW^3*s^8*t^6 - 576794*ep^3*mtt^4*mWW^3*s^8*t^6 - 310484*ep^4*mtt^4*mWW^3*s^8*t^6 - 32296*ep^5*mtt^4*mWW^3*s^8*t^6 + 27392*mtt^3*mWW^4*s^8*t^6 + 296688*ep*mtt^3*mWW^4*s^8*t^6 + 1179524*ep^2*mtt^3*mWW^4*s^8*t^6 + 2019224*ep^3*mtt^3*mWW^4*s^8*t^6 + 1427084*ep^4*mtt^3*mWW^4*s^8*t^6 + 284056*ep^5*mtt^3*mWW^4*s^8*t^6 - 19388*mtt^2*mWW^5*s^8*t^6 - 239192*ep*mtt^2*mWW^5*s^8*t^6 - 1072164*ep^2*mtt^2*mWW^5*s^8*t^6 - 2095680*ep^3*mtt^2*mWW^5*s^8*t^6 - 1800592*ep^4*mtt^2*mWW^5*s^8*t^6 - 539848*ep^5*mtt^2*mWW^5*s^8*t^6 + 5228*mtt*mWW^6*s^8*t^6 + 65550*ep*mtt*mWW^6*s^8*t^6 + 287986*ep^2*mtt*mWW^6*s^8*t^6 + 509474*ep^3*mtt*mWW^6*s^8*t^6 + 344362*ep^4*mtt*mWW^6*s^8*t^6 + 50072*ep^5*mtt*mWW^6*s^8*t^6 - 338*mWW^7*s^8*t^6 - 3410*ep*mWW^7*s^8*t^6 - 9426*ep^2*mWW^7*s^8*t^6 + 4778*ep^3*mWW^7*s^8*t^6 + 39388*ep^4*mWW^7*s^8*t^6 + 31184*ep^5*mWW^7*s^8*t^6 - 384*mtt^5*mWW*s^9*t^6 - 4156*ep*mtt^5*mWW*s^9*t^6 - 16876*ep^2*mtt^5*mWW*s^9*t^6 - 32244*ep^3*mtt^5*mWW*s^9*t^6 - 29140*ep^4*mtt^5*mWW*s^9*t^6 - 10000*ep^5*mtt^5*mWW*s^9*t^6 + 336*mtt^4*mWW^2*s^9*t^6 + 5288*ep*mtt^4*mWW^2*s^9*t^6 + 29124*ep^2*mtt^4*mWW^2*s^9*t^6 + 68632*ep^3*mtt^4*mWW^2*s^9*t^6 + 71468*ep^4*mtt^4*mWW^2*s^9*t^6 + 26912*ep^5*mtt^4*mWW^2*s^9*t^6 + 1800*mtt^3*mWW^3*s^9*t^6 + 19180*ep*mtt^3*mWW^3*s^9*t^6 + 75232*ep^2*mtt^3*mWW^3*s^9*t^6 + 134012*ep^3*mtt^3*mWW^3*s^9*t^6 + 110864*ep^4*mtt^3*mWW^3*s^9*t^6 + 35136*ep^5*mtt^3*mWW^3*s^9*t^6 - 3576*mtt^2*mWW^4*s^9*t^6 - 42152*ep*mtt^2*mWW^4*s^9*t^6 - 186428*ep^2*mtt^2*mWW^4*s^9*t^6 - 368104*ep^3*mtt^2*mWW^4*s^9*t^6 - 326772*ep^4*mtt^2*mWW^4*s^9*t^6 - 104744*ep^5*mtt^2*mWW^4*s^9*t^6 + 2328*mtt*mWW^5*s^9*t^6 + 31240*ep*mtt*mWW^5*s^9*t^6 + 150804*ep^2*mtt*mWW^5*s^9*t^6 + 327920*ep^3*mtt*mWW^5*s^9*t^6 + 330140*ep^4*mtt*mWW^5*s^9*t^6 + 125696*ep^5*mtt*mWW^5*s^9*t^6 - 504*mWW^6*s^9*t^6 - 6392*ep*mWW^6*s^9*t^6 - 29392*ep^2*mWW^6*s^9*t^6 - 61736*ep^3*mWW^6*s^9*t^6 - 60560*ep^4*mWW^6*s^9*t^6 - 22568*ep^5*mWW^6*s^9*t^6 - 60*ep*mtt^2*mWW^3*s^10*t^6 - 340*ep^2*mtt^2*mWW^3*s^10*t^6 - 700*ep^3*mtt^2*mWW^3*s^10*t^6 - 620*ep^4*mtt^2*mWW^3*s^10*t^6 - 200*ep^5*mtt^2*mWW^3*s^10*t^6 - 48*ep*mtt*mWW^4*s^10*t^6 - 232*ep^2*mtt*mWW^4*s^10*t^6 - 400*ep^3*mtt*mWW^4*s^10*t^6 - 296*ep^4*mtt*mWW^4*s^10*t^6 - 80*ep^5*mtt*mWW^4*s^10*t^6 + 12*ep*mWW^5*s^10*t^6 + 60*ep^2*mWW^5*s^10*t^6 + 108*ep^3*mWW^5*s^10*t^6 + 84*ep^4*mWW^5*s^10*t^6 + 24*ep^5*mWW^5*s^10*t^6 + 48*mtt^14*t^7 + 584*ep*mtt^14*t^7 + 2640*ep^2*mtt^14*t^7 + 5496*ep^3*mtt^14*t^7 + 5312*ep^4*mtt^14*t^7 + 1920*ep^5*mtt^14*t^7 + 496*mtt^13*mWW*t^7 + 6092*ep*mtt^13*mWW*t^7 + 27480*ep^2*mtt^13*mWW*t^7 + 56308*ep^3*mtt^13*mWW*t^7 + 53144*ep^4*mtt^13*mWW*t^7 + 18720*ep^5*mtt^13*mWW*t^7 - 3968*mtt^12*mWW^2*t^7 - 48164*ep*mtt^12*mWW^2*t^7 - 216784*ep^2*mtt^12*mWW^2*t^7 - 447732*ep^3*mtt^12*mWW^2*t^7 - 426728*ep^4*mtt^12*mWW^2*t^7 - 150624*ep^5*mtt^12*mWW^2*t^7 + 8528*mtt^11*mWW^3*t^7 + 95872*ep*mtt^11*mWW^3*t^7 + 409548*ep^2*mtt^11*mWW^3*t^7 + 831904*ep^3*mtt^11*mWW^3*t^7 + 799700*ep^4*mtt^11*mWW^3*t^7 + 288848*ep^5*mtt^11*mWW^3*t^7 - 12848*mtt^10*mWW^4*t^7 - 130700*ep*mtt^10*mWW^4*t^7 - 543080*ep^2*mtt^10*mWW^4*t^7 - 1217548*ep^3*mtt^10*mWW^4*t^7 - 1421760*ep^4*mtt^10*mWW^4*t^7 - 660544*ep^5*mtt^10*mWW^4*t^7 + 46672*mtt^9*mWW^5*t^7 + 559418*ep*mtt^9*mWW^5*t^7 + 2673006*ep^2*mtt^9*mWW^5*t^7 + 6396630*ep^3*mtt^9*mWW^5*t^7 + 7536922*ep^4*mtt^9*mWW^5*t^7 + 3455112*ep^5*mtt^9*mWW^5*t^7 - 137008*mtt^8*mWW^6*t^7 - 1749668*ep*mtt^8*mWW^6*t^7 - 8583092*ep^2*mtt^8*mWW^6*t^7 - 20180900*ep^3*mtt^8*mWW^6*t^7 - 22774772*ep^4*mtt^8*mWW^6*t^7 - 9903760*ep^5*mtt^8*mWW^6*t^7 + 217632*mtt^7*mWW^7*t^7 + 2815134*ep*mtt^7*mWW^7*t^7 + 13815150*ep^2*mtt^7*mWW^7*t^7 + 32057330*ep^3*mtt^7*mWW^7*t^7 + 35384202*ep^4*mtt^7*mWW^7*t^7 + 14969992*ep^5*mtt^7*mWW^7*t^7 - 195888*mtt^6*mWW^8*t^7 - 2528072*ep*mtt^6*mWW^8*t^7 - 12340188*ep^2*mtt^6*mWW^8*t^7 - 28381824*ep^3*mtt^6*mWW^8*t^7 - 30962220*ep^4*mtt^6*mWW^8*t^7 - 12914608*ep^5*mtt^6*mWW^8*t^7 + 100768*mtt^5*mWW^9*t^7 + 1286650*ep*mtt^5*mWW^9*t^7 + 6225410*ep^2*mtt^5*mWW^9*t^7 + 14220598*ep^3*mtt^5*mWW^9*t^7 + 15423750*ep^4*mtt^5*mWW^9*t^7 + 6395704*ep^5*mtt^5*mWW^9*t^7 - 27440*mtt^4*mWW^10*t^7 - 343632*ep*mtt^4*mWW^10*t^7 - 1641196*ep^2*mtt^4*mWW^10*t^7 - 3728816*ep^3*mtt^4*mWW^10*t^7 - 4044404*ep^4*mtt^4*mWW^10*t^7 - 1681872*ep^5*mtt^4*mWW^10*t^7 + 2992*mtt^3*mWW^11*t^7 + 36386*ep*mtt^3*mWW^11*t^7 + 171262*ep^2*mtt^3*mWW^11*t^7 + 390702*ep^3*mtt^3*mWW^11*t^7 + 431338*ep^4*mtt^3*mWW^11*t^7 + 183880*ep^5*mtt^3*mWW^11*t^7 + 16*mtt^2*mWW^12*t^7 + 100*ep*mtt^2*mWW^12*t^7 - 156*ep^2*mtt^2*mWW^12*t^7 - 2148*ep^3*mtt^2*mWW^12*t^7 - 4484*ep^4*mtt^2*mWW^12*t^7 - 2768*ep^5*mtt^2*mWW^12*t^7 - 288*mtt^13*s*t^7 - 3648*ep*mtt^13*s*t^7 - 17016*ep^2*mtt^13*s*t^7 - 36192*ep^3*mtt^13*s*t^7 - 35496*ep^4*mtt^13*s*t^7 - 12960*ep^5*mtt^13*s*t^7 - 2968*mtt^12*mWW*s*t^7 - 37524*ep*mtt^12*mWW*s*t^7 - 173000*ep^2*mtt^12*mWW*s*t^7 - 359692*ep^3*mtt^12*mWW*s*t^7 - 342912*ep^4*mtt^12*mWW*s*t^7 - 121664*ep^5*mtt^12*mWW*s*t^7 + 18928*mtt^11*mWW^2*s*t^7 + 242520*ep*mtt^11*mWW^2*s*t^7 + 1137846*ep^2*mtt^11*mWW^2*s*t^7 + 2416552*ep^3*mtt^11*mWW^2*s*t^7 + 2345730*ep^4*mtt^11*mWW^2*s*t^7 + 837384*ep^5*mtt^11*mWW^2*s*t^7 - 28028*mtt^10*mWW^3*s*t^7 - 320796*ep*mtt^10*mWW^3*s*t^7 - 1387594*ep^2*mtt^10*mWW^3*s*t^7 - 2816672*ep^3*mtt^10*mWW^3*s*t^7 - 2645966*ep^4*mtt^10*mWW^3*s*t^7 - 900024*ep^5*mtt^10*mWW^3*s*t^7 + 19312*mtt^9*mWW^4*s*t^7 + 11130*ep*mtt^9*mWW^4*s*t^7 - 685340*ep^2*mtt^9*mWW^4*s*t^7 - 2245850*ep^3*mtt^9*mWW^4*s*t^7 - 2469956*ep^4*mtt^9*mWW^4*s*t^7 - 881776*ep^5*mtt^9*mWW^4*s*t^7 - 100396*mtt^8*mWW^5*s*t^7 - 697272*ep*mtt^8*mWW^5*s*t^7 - 1475022*ep^2*mtt^8*mWW^5*s*t^7 - 1463724*ep^3*mtt^8*mWW^5*s*t^7 - 1451538*ep^4*mtt^8*mWW^5*s*t^7 - 1091848*ep^5*mtt^8*mWW^5*s*t^7 + 287592*mtt^7*mWW^6*s*t^7 + 2884997*ep*mtt^7*mWW^6*s*t^7 + 11129779*ep^2*mtt^7*mWW^6*s*t^7 + 21602651*ep^3*mtt^7*mWW^6*s*t^7 + 21579257*ep^4*mtt^7*mWW^6*s*t^7 + 8915444*ep^5*mtt^7*mWW^6*s*t^7 - 305948*mtt^6*mWW^7*s*t^7 - 3282510*ep*mtt^6*mWW^7*s*t^7 - 13362682*ep^2*mtt^6*mWW^7*s*t^7 - 26176278*ep^3*mtt^6*mWW^7*s*t^7 - 25027718*ep^4*mtt^6*mWW^7*s*t^7 - 9470264*ep^5*mtt^6*mWW^7*s*t^7 + 58584*mtt^5*mWW^8*s*t^7 + 479341*ep*mtt^5*mWW^8*s*t^7 + 1086081*ep^2*mtt^5*mWW^8*s*t^7 - 112005*ep^3*mtt^5*mWW^8*s*t^7 - 2649493*ep^4*mtt^5*mWW^8*s*t^7 - 2017988*ep^5*mtt^5*mWW^8*s*t^7 + 141740*mtt^4*mWW^9*s*t^7 + 1827370*ep*mtt^4*mWW^9*s*t^7 + 8996856*ep^2*mtt^4*mWW^9*s*t^7 + 21084570*ep^3*mtt^4*mWW^9*s*t^7 + 23581248*ep^4*mtt^4*mWW^9*s*t^7 + 10105696*ep^5*mtt^4*mWW^9*s*t^7 - 124024*mtt^3*mWW^10*s*t^7 - 1536945*ep*mtt^3*mWW^10*s*t^7 - 7273801*ep^2*mtt^3*mWW^10*s*t^7 - 16412799*ep^3*mtt^3*mWW^10*s*t^7 - 17724299*ep^4*mtt^3*mWW^10*s*t^7 - 7358332*ep^5*mtt^3*mWW^10*s*t^7 + 40008*mtt^2*mWW^11*s*t^7 + 487202*ep*mtt^2*mWW^11*s*t^7 + 2272632*ep^2*mtt^2*mWW^11*s*t^7 + 5076926*ep^3*mtt^2*mWW^11*s*t^7 + 5447392*ep^4*mtt^2*mWW^11*s*t^7 + 2251680*ep^5*mtt^2*mWW^11*s*t^7 - 4488*mtt*mWW^12*s*t^7 - 53715*ep*mtt*mWW^12*s*t^7 - 248973*ep^2*mtt*mWW^12*s*t^7 - 560709*ep^3*mtt*mWW^12*s*t^7 - 612975*ep^4*mtt*mWW^12*s*t^7 - 259500*ep^5*mtt*mWW^12*s*t^7 - 24*mWW^13*s*t^7 - 150*ep*mWW^13*s*t^7 + 234*ep^2*mWW^13*s*t^7 + 3222*ep^3*mWW^13*s*t^7 + 6726*ep^4*mWW^13*s*t^7 + 4152*ep^5*mWW^13*s*t^7 + 576*mtt^12*s^2*t^7 + 8160*ep*mtt^12*s^2*t^7 + 41088*ep^2*mtt^12*s^2*t^7 + 91680*ep^3*mtt^12*s^2*t^7 + 92736*ep^4*mtt^12*s^2*t^7 + 34560*ep^5*mtt^12*s^2*t^7 + 6152*mtt^11*mWW*s^2*t^7 + 84760*ep*mtt^11*mWW*s^2*t^7 + 414432*ep^2*mtt^11*mWW*s^2*t^7 + 893832*ep^3*mtt^11*mWW*s^2*t^7 + 872856*ep^4*mtt^11*mWW*s^2*t^7 + 314848*ep^5*mtt^11*mWW*s^2*t^7 - 24472*mtt^10*mWW^2*s^2*t^7 - 383126*ep*mtt^10*mWW^2*s^2*t^7 - 2037420*ep^2*mtt^10*mWW^2*s^2*t^7 - 4661098*ep^3*mtt^10*mWW^2*s^2*t^7 - 4735148*ep^4*mtt^10*mWW^2*s^2*t^7 - 1736976*ep^5*mtt^10*mWW^2*s^2*t^7 - 2084*mtt^9*mWW^3*s^2*t^7 - 9813*ep*mtt^9*mWW^3*s^2*t^7 - 15737*ep^2*mtt^9*mWW^3*s^2*t^7 - 140775*ep^3*mtt^9*mWW^3*s^2*t^7 - 533915*ep^4*mtt^9*mWW^3*s^2*t^7 - 512316*ep^5*mtt^9*mWW^3*s^2*t^7 + 66006*mtt^8*mWW^4*s^2*t^7 + 1648433*ep*mtt^8*mWW^4*s^2*t^7 + 10816367*ep^2*mtt^8*mWW^4*s^2*t^7 + 28492939*ep^3*mtt^8*mWW^4*s^2*t^7 + 33046339*ep^4*mtt^8*mWW^4*s^2*t^7 + 14137116*ep^5*mtt^8*mWW^4*s^2*t^7 - 21696*mtt^7*mWW^5*s^2*t^7 - 2664279*ep*mtt^7*mWW^5*s^2*t^7 - 21822709*ep^2*mtt^7*mWW^5*s^2*t^7 - 63295761*ep^3*mtt^7*mWW^5*s^2*t^7 - 77530015*ep^4*mtt^7*mWW^5*s^2*t^7 - 34202540*ep^5*mtt^7*mWW^5*s^2*t^7 + 31734*mtt^6*mWW^6*s^2*t^7 + 3600244*ep*mtt^6*mWW^6*s^2*t^7 + 30091322*ep^2*mtt^6*mWW^6*s^2*t^7 + 90075384*ep^3*mtt^6*mWW^6*s^2*t^7 + 114151996*ep^4*mtt^6*mWW^6*s^2*t^7 + 52079600*ep^5*mtt^6*mWW^6*s^2*t^7 - 413792*mtt^5*mWW^7*s^2*t^7 - 7528379*ep*mtt^5*mWW^7*s^2*t^7 - 45889455*ep^2*mtt^5*mWW^7*s^2*t^7 - 122495653*ep^3*mtt^5*mWW^7*s^2*t^7 - 148302917*ep^4*mtt^5*mWW^7*s^2*t^7 - 66664324*ep^5*mtt^5*mWW^7*s^2*t^7 + 803034*mtt^4*mWW^8*s^2*t^7 + 10944924*ep*mtt^4*mWW^8*s^2*t^7 + 56169640*ep^2*mtt^4*mWW^8*s^2*t^7 + 135197888*ep^3*mtt^4*mWW^8*s^2*t^7 + 153558866*ep^4*mtt^4*mWW^8*s^2*t^7 + 66332488*ep^5*mtt^4*mWW^8*s^2*t^7 - 675976*mtt^3*mWW^9*s^2*t^7 - 8543497*ep*mtt^3*mWW^9*s^2*t^7 - 41135559*ep^2*mtt^3*mWW^9*s^2*t^7 - 94089871*ep^3*mtt^3*mWW^9*s^2*t^7 - 102666733*ep^4*mtt^3*mWW^9*s^2*t^7 - 42968964*ep^5*mtt^3*mWW^9*s^2*t^7 + 278970*mtt^2*mWW^10*s^2*t^7 + 3428390*ep*mtt^2*mWW^10*s^2*t^7 + 16077034*ep^2*mtt^2*mWW^10*s^2*t^7 + 35922414*ep^3*mtt^2*mWW^10*s^2*t^7 + 38404000*ep^4*mtt^2*mWW^10*s^2*t^7 + 15784992*ep^5*mtt^2*mWW^10*s^2*t^7 - 50876*mtt*mWW^11*s^2*t^7 - 613768*ep*mtt*mWW^11*s^2*t^7 - 2834556*ep^2*mtt*mWW^11*s^2*t^7 - 6268348*ep^3*mtt*mWW^11*s^2*t^7 - 6658796*ep^4*mtt*mWW^11*s^2*t^7 - 2725616*ep^5*mtt*mWW^11*s^2*t^7 + 2424*mWW^12*s^2*t^7 + 27951*ep*mWW^12*s^2*t^7 + 125553*ep^2*mWW^12*s^2*t^7 + 277369*ep^3*mWW^12*s^2*t^7 + 300731*ep^4*mWW^12*s^2*t^7 + 127132*ep^5*mWW^12*s^2*t^7 - 4032*ep*mtt^11*s^3*t^7 - 32928*ep^2*mtt^11*s^3*t^7 - 90048*ep^3*mtt^11*s^3*t^7 - 101472*ep^4*mtt^11*s^3*t^7 - 40320*ep^5*mtt^11*s^3*t^7 - 2152*mtt^10*mWW*s^3*t^7 - 60236*ep*mtt^10*mWW*s^3*t^7 - 389940*ep^2*mtt^10*mWW*s^3*t^7 - 963900*ep^3*mtt^10*mWW*s^3*t^7 - 1017828*ep^4*mtt^10*mWW*s^3*t^7 - 385784*ep^5*mtt^10*mWW*s^3*t^7 - 29272*mtt^9*mWW^2*s^3*t^7 - 107976*ep*mtt^9*mWW^2*s^3*t^7 + 415932*ep^2*mtt^9*mWW^2*s^3*t^7 + 2177736*ep^3*mtt^9*mWW^2*s^3*t^7 + 2938580*ep^4*mtt^9*mWW^2*s^3*t^7 + 1233736*ep^5*mtt^9*mWW^2*s^3*t^7 + 145116*mtt^8*mWW^3*s^3*t^7 + 1663422*ep*mtt^8*mWW^3*s^3*t^7 + 7288244*ep^2*mtt^8*mWW^3*s^3*t^7 + 15374046*ep^3*mtt^8*mWW^3*s^3*t^7 + 15855188*ep^4*mtt^8*mWW^3*s^3*t^7 + 6483880*ep^5*mtt^8*mWW^3*s^3*t^7 - 214930*mtt^7*mWW^4*s^3*t^7 - 4346663*ep*mtt^7*mWW^4*s^3*t^7 - 27040025*ep^2*mtt^7*mWW^4*s^3*t^7 - 70932445*ep^3*mtt^7*mWW^4*s^3*t^7 - 83342805*ep^4*mtt^7*mWW^4*s^3*t^7 - 36320940*ep^5*mtt^7*mWW^4*s^3*t^7 + 183724*mtt^6*mWW^5*s^3*t^7 + 6823736*ep*mtt^6*mWW^5*s^3*t^7 + 50682232*ep^2*mtt^6*mWW^5*s^3*t^7 + 145447796*ep^3*mtt^6*mWW^5*s^3*t^7 + 180869808*ep^4*mtt^6*mWW^5*s^3*t^7 + 81932920*ep^5*mtt^6*mWW^5*s^3*t^7 - 451142*mtt^5*mWW^6*s^3*t^7 - 10923770*ep*mtt^5*mWW^6*s^3*t^7 - 74124928*ep^2*mtt^5*mWW^6*s^3*t^7 - 207860394*ep^3*mtt^5*mWW^6*s^3*t^7 - 258177214*ep^4*mtt^5*mWW^6*s^3*t^7 - 117805568*ep^5*mtt^5*mWW^6*s^3*t^7 + 1022168*mtt^4*mWW^7*s^3*t^7 + 15971120*ep*mtt^4*mWW^7*s^3*t^7 + 89926502*ep^2*mtt^4*mWW^7*s^3*t^7 + 230253040*ep^3*mtt^4*mWW^7*s^3*t^7 + 272677042*ep^4*mtt^4*mWW^7*s^3*t^7 + 121266416*ep^5*mtt^4*mWW^7*s^3*t^7 - 1139606*mtt^3*mWW^8*s^3*t^7 - 15159327*ep*mtt^3*mWW^8*s^3*t^7 - 76283851*ep^2*mtt^3*mWW^8*s^3*t^7 - 180923149*ep^3*mtt^3*mWW^8*s^3*t^7 - 203240399*ep^4*mtt^3*mWW^8*s^3*t^7 - 87086020*ep^5*mtt^3*mWW^8*s^3*t^7 + 642284*mtt^2*mWW^9*s^3*t^7 + 8061024*ep*mtt^2*mWW^9*s^3*t^7 + 38517542*ep^2*mtt^2*mWW^9*s^3*t^7 + 87407908*ep^3*mtt^2*mWW^9*s^3*t^7 + 94630666*ep^4*mtt^2*mWW^9*s^3*t^7 + 39314008*ep^5*mtt^2*mWW^9*s^3*t^7 - 172506*mtt*mWW^10*s^3*t^7 - 2114352*ep*mtt*mWW^10*s^3*t^7 - 9865848*ep^2*mtt*mWW^10*s^3*t^7 - 21878684*ep^3*mtt*mWW^10*s^3*t^7 - 23175698*ep^4*mtt*mWW^10*s^3*t^7 - 9432024*ep^5*mtt*mWW^10*s^3*t^7 + 16316*mWW^11*s^3*t^7 + 197054*ep*mWW^11*s^3*t^7 + 907068*ep^2*mWW^11*s^3*t^7 + 1988094*ep^3*mWW^11*s^3*t^7 + 2084132*ep^4*mWW^11*s^3*t^7 + 839696*ep^5*mWW^11*s^3*t^7 - 2016*mtt^10*s^4*t^7 - 16464*ep*mtt^10*s^4*t^7 - 45024*ep^2*mtt^10*s^4*t^7 - 50736*ep^3*mtt^10*s^4*t^7 - 20160*ep^4*mtt^10*s^4*t^7 - 12568*mtt^9*mWW*s^4*t^7 - 84792*ep*mtt^9*mWW*s^4*t^7 - 137912*ep^2*mtt^9*mWW*s^4*t^7 + 60872*ep^3*mtt^9*mWW*s^4*t^7 + 283920*ep^4*mtt^9*mWW*s^4*t^7 + 157360*ep^5*mtt^9*mWW*s^4*t^7 + 130192*mtt^8*mWW^2*s^4*t^7 + 1186506*ep*mtt^8*mWW^2*s^4*t^7 + 3900966*ep^2*mtt^8*mWW^2*s^4*t^7 + 5922598*ep^3*mtt^8*mWW^2*s^4*t^7 + 4223178*ep^4*mtt^8*mWW^2*s^4*t^7 + 1160784*ep^5*mtt^8*mWW^2*s^4*t^7 - 308272*mtt^7*mWW^3*s^4*t^7 - 3628520*ep*mtt^7*mWW^3*s^4*t^7 - 16191324*ep^2*mtt^7*mWW^3*s^4*t^7 - 34147264*ep^3*mtt^7*mWW^3*s^4*t^7 - 34363924*ep^4*mtt^7*mWW^3*s^4*t^7 - 13346600*ep^5*mtt^7*mWW^3*s^4*t^7 + 260130*mtt^6*mWW^4*s^4*t^7 + 5244551*ep*mtt^6*mWW^4*s^4*t^7 + 32761809*ep^2*mtt^6*mWW^4*s^4*t^7 + 86575653*ep^3*mtt^6*mWW^4*s^4*t^7 + 102402693*ep^4*mtt^6*mWW^4*s^4*t^7 + 44817532*ep^5*mtt^6*mWW^4*s^4*t^7 - 94096*mtt^5*mWW^5*s^4*t^7 - 5734273*ep*mtt^5*mWW^5*s^4*t^7 - 46145473*ep^2*mtt^5*mWW^5*s^4*t^7 - 138150503*ep^3*mtt^5*mWW^5*s^4*t^7 - 177126139*ep^4*mtt^5*mWW^5*s^4*t^7 - 82263060*ep^5*mtt^5*mWW^5*s^4*t^7 + 297572*mtt^4*mWW^6*s^4*t^7 + 8045191*ep*mtt^4*mWW^6*s^4*t^7 + 56936909*ep^2*mtt^4*mWW^6*s^4*t^7 + 164676433*ep^3*mtt^4*mWW^6*s^4*t^7 + 209889307*ep^4*mtt^4*mWW^6*s^4*t^7 + 97966260*ep^5*mtt^4*mWW^6*s^4*t^7 - 647432*mtt^3*mWW^7*s^4*t^7 - 10126770*ep*mtt^3*mWW^7*s^4*t^7 - 57330332*ep^2*mtt^3*mWW^7*s^4*t^7 - 148415374*ep^3*mtt^3*mWW^7*s^4*t^7 - 178004628*ep^4*mtt^3*mWW^7*s^4*t^7 - 80171448*ep^5*mtt^3*mWW^7*s^4*t^7 + 567378*mtt^2*mWW^8*s^4*t^7 + 7516285*ep*mtt^2*mWW^8*s^4*t^7 + 37749189*ep^2*mtt^2*mWW^8*s^4*t^7 + 89691239*ep^3*mtt^2*mWW^8*s^4*t^7 + 101124073*ep^4*mtt^2*mWW^8*s^4*t^7 + 43518268*ep^5*mtt^2*mWW^8*s^4*t^7 - 223408*mtt*mWW^9*s^4*t^7 - 2800645*ep*mtt*mWW^9*s^4*t^7 - 13355839*ep^2*mtt*mWW^9*s^4*t^7 - 30258715*ep^3*mtt*mWW^9*s^4*t^7 - 32713869*ep^4*mtt*mWW^9*s^4*t^7 - 13575996*ep^5*mtt*mWW^9*s^4*t^7 + 32520*mWW^10*s^4*t^7 + 398931*ep*mWW^10*s^4*t^7 + 1857031*ep^2*mWW^10*s^4*t^7 + 4095797*ep^3*mWW^10*s^4*t^7 + 4305549*ep^4*mWW^10*s^4*t^7 + 1736900*ep^5*mWW^10*s^4*t^7 + 4032*mtt^9*s^5*t^7 + 38976*ep*mtt^9*s^5*t^7 + 139440*ep^2*mtt^9*s^5*t^7 + 236544*ep^3*mtt^9*s^5*t^7 + 192528*ep^4*mtt^9*s^5*t^7 + 60480*ep^5*mtt^9*s^5*t^7 + 25064*mtt^8*mWW*s^5*t^7 + 219988*ep*mtt^8*mWW*s^5*t^7 + 681060*ep^2*mtt^8*mWW*s^5*t^7 + 953652*ep^3*mtt^8*mWW*s^5*t^7 + 605556*ep^4*mtt^8*mWW*s^5*t^7 + 138040*ep^5*mtt^8*mWW*s^5*t^7 - 180352*mtt^7*mWW^2*s^5*t^7 - 1811288*ep*mtt^7*mWW^2*s^5*t^7 - 6768810*ep^2*mtt^7*mWW^2*s^5*t^7 - 11885176*ep^3*mtt^7*mWW^2*s^5*t^7 - 9897518*ep^4*mtt^7*mWW^2*s^5*t^7 - 3153816*ep^5*mtt^7*mWW^2*s^5*t^7 + 329228*mtt^6*mWW^3*s^5*t^7 + 3963190*ep*mtt^6*mWW^3*s^5*t^7 + 17959184*ep^2*mtt^6*mWW^3*s^5*t^7 + 37931134*ep^3*mtt^6*mWW^3*s^5*t^7 + 37661336*ep^4*mtt^6*mWW^3*s^5*t^7 + 14207056*ep^5*mtt^6*mWW^3*s^5*t^7 - 177454*mtt^5*mWW^4*s^5*t^7 - 3660327*ep*mtt^5*mWW^4*s^5*t^7 - 23050331*ep^2*mtt^5*mWW^4*s^5*t^7 - 61016669*ep^3*mtt^5*mWW^4*s^5*t^7 - 71968439*ep^4*mtt^5*mWW^4*s^5*t^7 - 31285452*ep^5*mtt^5*mWW^4*s^5*t^7 - 72160*mtt^4*mWW^5*s^5*t^7 + 1666168*ep*mtt^4*mWW^5*s^5*t^7 + 18763790*ep^2*mtt^4*mWW^5*s^5*t^7 + 62719472*ep^3*mtt^4*mWW^5*s^5*t^7 + 85276610*ep^4*mtt^4*mWW^5*s^5*t^7 + 41140152*ep^5*mtt^4*mWW^5*s^5*t^7 + 32732*mtt^3*mWW^6*s^5*t^7 - 1455610*ep*mtt^3*mWW^6*s^5*t^7 - 15245050*ep^2*mtt^3*mWW^6*s^5*t^7 - 51639270*ep^3*mtt^3*mWW^6*s^5*t^7 - 72049562*ep^4*mtt^3*mWW^6*s^5*t^7 - 35714424*ep^5*mtt^3*mWW^6*s^5*t^7 + 111332*mtt^2*mWW^7*s^5*t^7 + 2046978*ep*mtt^2*mWW^7*s^5*t^7 + 12835090*ep^2*mtt^2*mWW^7*s^5*t^7 + 36013194*ep^3*mtt^2*mWW^7*s^5*t^7 + 45968046*ep^4*mtt^2*mWW^7*s^5*t^7 + 21716184*ep^5*mtt^2*mWW^7*s^5*t^7 - 94654*mtt*mWW^8*s^5*t^7 - 1284975*ep*mtt*mWW^8*s^5*t^7 - 6622369*ep^2*mtt*mWW^8*s^5*t^7 - 16245485*ep^3*mtt*mWW^8*s^5*t^7 - 18917441*ep^4*mtt*mWW^8*s^5*t^7 - 8384228*ep^5*mtt*mWW^8*s^5*t^7 + 22232*mWW^9*s^5*t^7 + 279460*ep*mWW^9*s^5*t^7 + 1337436*ep^2*mWW^9*s^5*t^7 + 3052924*ep^3*mWW^9*s^5*t^7 + 3333684*ep^4*mWW^9*s^5*t^7 + 1398888*ep^5*mWW^9*s^5*t^7 - 4032*mtt^8*s^6*t^7 - 40992*ep*mtt^8*s^6*t^7 - 155904*ep^2*mtt^8*s^6*t^7 - 281568*ep^3*mtt^8*s^6*t^7 - 243264*ep^4*mtt^8*s^6*t^7 - 80640*ep^5*mtt^8*s^6*t^7 - 22312*mtt^7*mWW*s^6*t^7 - 204296*ep*mtt^7*mWW*s^6*t^7 - 671760*ep^2*mtt^7*mWW*s^6*t^7 - 1016568*ep^3*mtt^7*mWW*s^6*t^7 - 715848*ep^4*mtt^7*mWW*s^6*t^7 - 189056*ep^5*mtt^7*mWW*s^6*t^7 + 134792*mtt^6*mWW^2*s^6*t^7 + 1413678*ep*mtt^6*mWW^2*s^6*t^7 + 5547120*ep^2*mtt^6*mWW^2*s^6*t^7 + 10181010*ep^3*mtt^6*mWW^2*s^6*t^7 + 8801144*ep^4*mtt^6*mWW^2*s^6*t^7 + 2885776*ep^5*mtt^6*mWW^2*s^6*t^7 - 210356*mtt^5*mWW^3*s^6*t^7 - 2581007*ep*mtt^5*mWW^3*s^6*t^7 - 11833279*ep^2*mtt^5*mWW^3*s^6*t^7 - 24950165*ep^3*mtt^5*mWW^3*s^6*t^7 - 24422373*ep^4*mtt^5*mWW^3*s^6*t^7 - 8970452*ep^5*mtt^5*mWW^3*s^6*t^7 + 86296*mtt^4*mWW^4*s^6*t^7 + 1697408*ep*mtt^4*mWW^4*s^6*t^7 + 10418528*ep^2*mtt^4*mWW^4*s^6*t^7 + 26962296*ep^3*mtt^4*mWW^4*s^6*t^7 + 31077008*ep^4*mtt^4*mWW^4*s^6*t^7 + 13180416*ep^5*mtt^4*mWW^4*s^6*t^7 + 74744*mtt^3*mWW^5*s^6*t^7 + 143922*ep*mtt^3*mWW^5*s^6*t^7 - 2686280*ep^2*mtt^3*mWW^5*s^6*t^7 - 12565242*ep^3*mtt^3*mWW^5*s^6*t^7 - 19314776*ep^4*mtt^3*mWW^5*s^6*t^7 - 9931712*ep^5*mtt^3*mWW^5*s^6*t^7 - 78880*mtt^2*mWW^6*s^6*t^7 - 583282*ep*mtt^2*mWW^6*s^6*t^7 - 892602*ep^2*mtt^2*mWW^6*s^6*t^7 + 2185522*ep^3*mtt^2*mWW^6*s^6*t^7 + 6565954*ep^4*mtt^2*mWW^6*s^6*t^7 + 4274952*ep^5*mtt^2*mWW^6*s^6*t^7 + 19812*mtt*mWW^7*s^6*t^7 + 142253*ep*mtt*mWW^7*s^6*t^7 + 140599*ep^2*mtt*mWW^7*s^6*t^7 - 1028385*ep^3*mtt*mWW^7*s^6*t^7 - 2561595*ep^4*mtt*mWW^7*s^6*t^7 - 1623436*ep^5*mtt*mWW^7*s^6*t^7 - 64*mWW^8*s^6*t^7 + 10076*ep*mWW^8*s^6*t^7 + 107018*ep^2*mWW^8*s^6*t^7 + 401420*ep^3*mWW^8*s^6*t^7 + 614070*ep^4*mWW^8*s^6*t^7 + 327432*ep^5*mWW^8*s^6*t^7 + 2304*mtt^7*s^7*t^7 + 24000*ep*mtt^7*s^7*t^7 + 93792*ep^2*mtt^7*s^7*t^7 + 173760*ep^3*mtt^7*s^7*t^7 + 153504*ep^4*mtt^7*s^7*t^7 + 51840*ep^5*mtt^7*s^7*t^7 + 10568*mtt^6*mWW*s^7*t^7 + 95820*ep*mtt^6*mWW*s^7*t^7 + 308788*ep^2*mtt^6*mWW*s^7*t^7 + 451388*ep^3*mtt^6*mWW*s^7*t^7 + 300804*ep^4*mtt^6*mWW*s^7*t^7 + 72952*ep^5*mtt^6*mWW*s^7*t^7 - 58328*mtt^5*mWW^2*s^7*t^7 - 629736*ep*mtt^5*mWW^2*s^7*t^7 - 2546784*ep^2*mtt^5*mWW^2*s^7*t^7 - 4786040*ep^3*mtt^5*mWW^2*s^7*t^7 - 4208928*ep^4*mtt^5*mWW^2*s^7*t^7 - 1396104*ep^5*mtt^5*mWW^2*s^7*t^7 + 83220*mtt^4*mWW^3*s^7*t^7 + 1034720*ep*mtt^4*mWW^3*s^7*t^7 + 4773694*ep^2*mtt^4*mWW^3*s^7*t^7 + 10000188*ep^3*mtt^4*mWW^3*s^7*t^7 + 9620586*ep^4*mtt^4*mWW^3*s^7*t^7 + 3437600*ep^5*mtt^4*mWW^3*s^7*t^7 - 35848*mtt^3*mWW^4*s^7*t^7 - 599408*ep*mtt^3*mWW^4*s^7*t^7 - 3375996*ep^2*mtt^3*mWW^4*s^7*t^7 - 8198392*ep^3*mtt^3*mWW^4*s^7*t^7 - 8943820*ep^4*mtt^3*mWW^4*s^7*t^7 - 3603320*ep^5*mtt^3*mWW^4*s^7*t^7 - 15400*mtt^2*mWW^5*s^7*t^7 - 73484*ep*mtt^2*mWW^5*s^7*t^7 + 145980*ep^2*mtt^2*mWW^5*s^7*t^7 + 1222548*ep^3*mtt^2*mWW^5*s^7*t^7 + 2043828*ep^4*mtt^2*mWW^5*s^7*t^7 + 1064944*ep^5*mtt^2*mWW^5*s^7*t^7 + 17568*mtt*mWW^6*s^7*t^7 + 182888*ep*mtt*mWW^6*s^7*t^7 + 686460*ep^2*mtt*mWW^6*s^7*t^7 + 1129824*ep^3*mtt*mWW^6*s^7*t^7 + 800620*ep^4*mtt*mWW^6*s^7*t^7 + 182240*ep^5*mtt*mWW^6*s^7*t^7 - 4084*mWW^7*s^7*t^7 - 42864*ep*mWW^7*s^7*t^7 - 162446*ep^2*mWW^7*s^7*t^7 - 270812*ep^3*mWW^7*s^7*t^7 - 194370*ep^4*mWW^7*s^7*t^7 - 44392*ep^5*mWW^7*s^7*t^7 - 720*mtt^6*s^8*t^7 - 7608*ep*mtt^6*s^8*t^7 - 30192*ep^2*mtt^6*s^8*t^7 - 56712*ep^3*mtt^6*s^8*t^7 - 50688*ep^4*mtt^6*s^8*t^7 - 17280*ep^5*mtt^6*s^8*t^7 - 2488*mtt^5*mWW*s^8*t^7 - 21284*ep*mtt^5*mWW*s^8*t^7 - 61680*ep^2*mtt^5*mWW*s^8*t^7 - 74700*ep^3*mtt^5*mWW*s^8*t^7 - 33912*ep^4*mtt^5*mWW*s^8*t^7 - 2096*ep^5*mtt^5*mWW*s^8*t^7 + 13952*mtt^4*mWW^2*s^8*t^7 + 154114*ep*mtt^4*mWW^2*s^8*t^7 + 637254*ep^2*mtt^4*mWW^2*s^8*t^7 + 1215206*ep^3*mtt^4*mWW^2*s^8*t^7 + 1077874*ep^4*mtt^4*mWW^2*s^8*t^7 + 359184*ep^5*mtt^4*mWW^2*s^8*t^7 - 19560*mtt^3*mWW^3*s^8*t^7 - 244900*ep*mtt^3*mWW^3*s^8*t^7 - 1132152*ep^2*mtt^3*mWW^3*s^8*t^7 - 2350708*ep^3*mtt^3*mWW^3*s^8*t^7 - 2223072*ep^4*mtt^3*mWW^3*s^8*t^7 - 775576*ep^5*mtt^3*mWW^3*s^8*t^7 + 10648*mtt^2*mWW^4*s^8*t^7 + 153352*ep*mtt^2*mWW^4*s^8*t^7 + 784708*ep^2*mtt^2*mWW^4*s^8*t^7 + 1767136*ep^3*mtt^2*mWW^4*s^8*t^7 + 1804852*ep^4*mtt^2*mWW^4*s^8*t^7 + 684472*ep^5*mtt^2*mWW^4*s^8*t^7 - 1664*mtt*mWW^5*s^8*t^7 - 27400*ep*mtt*mWW^5*s^8*t^7 - 151624*ep^2*mtt*mWW^5*s^8*t^7 - 344944*ep^3*mtt*mWW^5*s^8*t^7 - 337208*ep^4*mtt*mWW^5*s^8*t^7 - 115704*ep^5*mtt*mWW^5*s^8*t^7 - 168*mWW^6*s^8*t^7 - 834*ep*mWW^6*s^8*t^7 + 1174*ep^2*mWW^6*s^8*t^7 + 8434*ep^3*mWW^6*s^8*t^7 + 9962*ep^4*mWW^6*s^8*t^7 + 2936*ep^5*mWW^6*s^8*t^7 + 96*mtt^5*s^9*t^7 + 1024*ep*mtt^5*s^9*t^7 + 4104*ep^2*mtt^5*s^9*t^7 + 7776*ep^3*mtt^5*s^9*t^7 + 7000*ep^4*mtt^5*s^9*t^7 + 2400*ep^5*mtt^5*s^9*t^7 + 208*mtt^4*mWW*s^9*t^7 + 1472*ep*mtt^4*mWW*s^9*t^7 + 2532*ep^2*mtt^4*mWW*s^9*t^7 - 1192*ep^3*mtt^4*mWW*s^9*t^7 - 5780*ep^4*mtt^4*mWW*s^9*t^7 - 3320*ep^5*mtt^4*mWW*s^9*t^7 - 1472*mtt^3*mWW^2*s^9*t^7 - 16528*ep*mtt^3*mWW^2*s^9*t^7 - 69320*ep^2*mtt^3*mWW^2*s^9*t^7 - 133056*ep^3*mtt^3*mWW^2*s^9*t^7 - 118184*ep^4*mtt^3*mWW^2*s^9*t^7 - 39344*ep^5*mtt^3*mWW^2*s^9*t^7 + 2208*mtt^2*mWW^3*s^9*t^7 + 27832*ep*mtt^2*mWW^3*s^9*t^7 + 129416*ep^2*mtt^2*mWW^3*s^9*t^7 + 268312*ep^3*mtt^2*mWW^3*s^9*t^7 + 252440*ep^4*mtt^2*mWW^3*s^9*t^7 + 87584*ep^5*mtt^2*mWW^3*s^9*t^7 - 1312*mtt*mWW^4*s^9*t^7 - 17776*ep*mtt*mWW^4*s^9*t^7 - 86640*ep^2*mtt*mWW^4*s^9*t^7 - 187120*ep^3*mtt*mWW^4*s^9*t^7 - 184112*ep^4*mtt*mWW^4*s^9*t^7 - 67504*ep^5*mtt*mWW^4*s^9*t^7 + 272*mWW^5*s^9*t^7 + 3464*ep*mWW^5*s^9*t^7 + 16100*ep^2*mWW^5*s^9*t^7 + 33728*ep^3*mWW^5*s^9*t^7 + 32508*ep^4*mWW^5*s^9*t^7 + 11736*ep^5*mWW^5*s^9*t^7 - 304*mtt^13*t^8 - 3616*ep*mtt^13*t^8 - 16020*ep^2*mtt^13*t^8 - 32800*ep^3*mtt^13*t^8 - 31276*ep^4*mtt^13*t^8 - 11184*ep^5*mtt^13*t^8 + 160*mtt^12*mWW*t^8 + 1746*ep*mtt^12*mWW*t^8 + 7850*ep^2*mtt^12*mWW*t^8 + 18358*ep^3*mtt^12*mWW*t^8 + 20790*ep^4*mtt^12*mWW*t^8 + 8696*ep^5*mtt^12*mWW*t^8 + 7900*mtt^11*mWW^2*t^8 + 94238*ep*mtt^11*mWW^2*t^8 + 415790*ep^2*mtt^11*mWW^2*t^8 + 839914*ep^3*mtt^11*mWW^2*t^8 + 783990*ep^4*mtt^11*mWW^2*t^8 + 272568*ep^5*mtt^11*mWW^2*t^8 - 28072*mtt^10*mWW^3*t^8 - 328750*ep*mtt^10*mWW^3*t^8 - 1438174*ep^2*mtt^10*mWW^3*t^8 - 2918226*ep^3*mtt^10*mWW^3*t^8 - 2759778*ep^4*mtt^10*mWW^3*t^8 - 976360*ep^5*mtt^10*mWW^3*t^8 + 39340*mtt^9*mWW^4*t^8 + 451458*ep*mtt^9*mWW^4*t^8 + 1972078*ep^2*mtt^9*mWW^4*t^8 + 4104126*ep^3*mtt^9*mWW^4*t^8 + 4070334*ep^4*mtt^9*mWW^4*t^8 + 1539224*ep^5*mtt^9*mWW^4*t^8 - 29360*mtt^8*mWW^5*t^8 - 346994*ep*mtt^8*mWW^5*t^8 - 1642350*ep^2*mtt^8*mWW^5*t^8 - 3907822*ep^3*mtt^8*mWW^5*t^8 - 4558090*ep^4*mtt^8*mWW^5*t^8 - 2051784*ep^5*mtt^8*mWW^5*t^8 + 30604*mtt^7*mWW^6*t^8 + 421694*ep*mtt^7*mWW^6*t^8 + 2286318*ep^2*mtt^7*mWW^6*t^8 + 6017458*ep^3*mtt^7*mWW^6*t^8 + 7537134*ep^4*mtt^7*mWW^6*t^8 + 3578392*ep^5*mtt^7*mWW^6*t^8 - 53160*mtt^6*mWW^7*t^8 - 738018*ep*mtt^6*mWW^7*t^8 - 3885130*ep^2*mtt^6*mWW^7*t^8 - 9656414*ep^3*mtt^6*mWW^7*t^8 - 11361030*ep^4*mtt^6*mWW^7*t^8 - 5093048*ep^5*mtt^6*mWW^7*t^8 + 56292*mtt^5*mWW^8*t^8 + 755110*ep*mtt^5*mWW^8*t^8 + 3814294*ep^2*mtt^5*mWW^8*t^8 + 9040026*ep^3*mtt^5*mWW^8*t^8 + 10131038*ep^4*mtt^5*mWW^8*t^8 + 4333400*ep^5*mtt^5*mWW^8*t^8 - 30560*mtt^4*mWW^9*t^8 - 397128*ep*mtt^4*mWW^9*t^8 - 1945388*ep^2*mtt^4*mWW^9*t^8 - 4474176*ep^3*mtt^4*mWW^9*t^8 - 4869164*ep^4*mtt^4*mWW^9*t^8 - 2023344*ep^5*mtt^4*mWW^9*t^8 + 7864*mtt^3*mWW^10*t^8 + 98460*ep*mtt^3*mWW^10*t^8 + 467380*ep^2*mtt^3*mWW^10*t^8 + 1048492*ep^3*mtt^3*mWW^10*t^8 + 1118316*ep^4*mtt^3*mWW^10*t^8 + 456688*ep^5*mtt^3*mWW^10*t^8 - 704*mtt^2*mWW^11*t^8 - 8200*ep*mtt^2*mWW^11*t^8 - 36648*ep^2*mtt^2*mWW^11*t^8 - 78936*ep^3*mtt^2*mWW^11*t^8 - 82264*ep^4*mtt^2*mWW^11*t^8 - 33248*ep^5*mtt^2*mWW^11*t^8 + 1632*mtt^12*s*t^8 + 20200*ep*mtt^12*s*t^8 + 92388*ep^2*mtt^12*s*t^8 + 193368*ep^3*mtt^12*s*t^8 + 187180*ep^4*mtt^12*s*t^8 + 67632*ep^5*mtt^12*s*t^8 - 40*mtt^11*mWW*s*t^8 - 1656*ep*mtt^11*mWW*s*t^8 - 15718*ep^2*mtt^11*mWW*s*t^8 - 56704*ep^3*mtt^11*mWW*s*t^8 - 80562*ep^4*mtt^11*mWW*s*t^8 - 37960*ep^5*mtt^11*mWW*s*t^8 - 35308*mtt^10*mWW^2*s*t^8 - 436035*ep*mtt^10*mWW^2*s*t^8 - 1976235*ep^2*mtt^10*mWW^2*s*t^8 - 4062913*ep^3*mtt^10*mWW^2*s*t^8 - 3834753*ep^4*mtt^10*mWW^2*s*t^8 - 1341876*ep^5*mtt^10*mWW^2*s*t^8 + 97206*mtt^9*mWW^3*s*t^8 + 1204509*ep*mtt^9*mWW^3*s*t^8 + 5505553*ep^2*mtt^9*mWW^3*s*t^8 + 11476615*ep^3*mtt^9*mWW^3*s*t^8 + 10993745*ep^4*mtt^9*mWW^3*s*t^8 + 3889172*ep^5*mtt^9*mWW^3*s*t^8 - 85924*mtt^8*mWW^4*s*t^8 - 1034183*ep*mtt^8*mWW^4*s*t^8 - 4673355*ep^2*mtt^8*mWW^4*s*t^8 - 9825193*ep^3*mtt^8*mWW^4*s*t^8 - 9579989*ep^4*mtt^8*mWW^4*s*t^8 - 3446916*ep^5*mtt^8*mWW^4*s*t^8 + 2346*mtt^7*mWW^5*s*t^8 - 117741*ep*mtt^7*mWW^5*s*t^8 - 949967*ep^2*mtt^7*mWW^5*s*t^8 - 2228587*ep^3*mtt^7*mWW^5*s*t^8 - 1996559*ep^4*mtt^7*mWW^5*s*t^8 - 582732*ep^5*mtt^7*mWW^5*s*t^8 + 11492*mtt^6*mWW^6*s*t^8 + 461763*ep*mtt^6*mWW^6*s*t^8 + 3193409*ep^2*mtt^6*mWW^6*s*t^8 + 8036533*ep^3*mtt^6*mWW^6*s*t^8 + 8440703*ep^4*mtt^6*mWW^6*s*t^8 + 3112940*ep^5*mtt^6*mWW^6*s*t^8 + 24038*mtt^5*mWW^7*s*t^8 - 107207*ep*mtt^5*mWW^7*s*t^8 - 2062979*ep^2*mtt^5*mWW^7*s*t^8 - 7009729*ep^3*mtt^5*mWW^7*s*t^8 - 9059943*ep^4*mtt^5*mWW^7*s*t^8 - 4054860*ep^5*mtt^5*mWW^7*s*t^8 + 8260*mtt^4*mWW^8*s*t^8 + 414879*ep*mtt^4*mWW^8*s*t^8 + 3274475*ep^2*mtt^4*mWW^8*s*t^8 + 9738497*ep^3*mtt^4*mWW^8*s*t^8 + 12439205*ep^4*mtt^4*mWW^8*s*t^8 + 5756484*ep^5*mtt^4*mWW^8*s*t^8 - 54410*mtt^3*mWW^9*s*t^8 - 812839*ep*mtt^3*mWW^9*s*t^8 - 4429707*ep^2*mtt^3*mWW^9*s*t^8 - 11046905*ep^3*mtt^3*mWW^9*s*t^8 - 12803591*ep^4*mtt^3*mWW^9*s*t^8 - 5594188*ep^5*mtt^3*mWW^9*s*t^8 + 41448*mtt^2*mWW^10*s*t^8 + 541684*ep*mtt^2*mWW^10*s*t^8 + 2671722*ep^2*mtt^2*mWW^10*s*t^8 + 6194136*ep^3*mtt^2*mWW^10*s*t^8 + 6797954*ep^4*mtt^2*mWW^10*s*t^8 + 2847496*ep^5*mtt^2*mWW^10*s*t^8 - 11796*mtt*mWW^11*s*t^8 - 145674*ep*mtt*mWW^11*s*t^8 - 684558*ep^2*mtt*mWW^11*s*t^8 - 1527522*ep^3*mtt*mWW^11*s*t^8 - 1626786*ep^4*mtt*mWW^11*s*t^8 - 665064*ep^5*mtt*mWW^11*s*t^8 + 1056*mWW^12*s*t^8 + 12300*ep*mWW^12*s*t^8 + 54972*ep^2*mWW^12*s*t^8 + 118404*ep^3*mWW^12*s*t^8 + 123396*ep^4*mWW^12*s*t^8 + 49872*ep^5*mWW^12*s*t^8 - 2784*mtt^11*s^2*t^8 - 38928*ep*mtt^11*s^2*t^8 - 193856*ep^2*mtt^11*s^2*t^8 - 428080*ep^3*mtt^11*s^2*t^8 - 428960*ep^4*mtt^11*s^2*t^8 - 158592*ep^5*mtt^11*s^2*t^8 - 3032*mtt^10*mWW*s^2*t^8 - 27646*ep*mtt^10*mWW*s^2*t^8 - 81966*ep^2*mtt^10*mWW*s^2*t^8 - 79818*ep^3*mtt^10*mWW*s^2*t^8 + 6198*ep^4*mtt^10*mWW*s^2*t^8 + 28664*ep^5*mtt^10*mWW*s^2*t^8 + 46456*mtt^9*mWW^2*s^2*t^8 + 657353*ep*mtt^9*mWW^2*s^2*t^8 + 3269257*ep^2*mtt^9*mWW^2*s^2*t^8 + 7118799*ep^3*mtt^9*mWW^2*s^2*t^8 + 6968883*ep^4*mtt^9*mWW^2*s^2*t^8 + 2495772*ep^5*mtt^9*mWW^2*s^2*t^8 - 49312*mtt^8*mWW^3*s^2*t^8 - 930318*ep*mtt^8*mWW^3*s^2*t^8 - 5348542*ep^2*mtt^8*mWW^3*s^2*t^8 - 12570182*ep^3*mtt^8*mWW^3*s^2*t^8 - 12764702*ep^4*mtt^8*mWW^3*s^2*t^8 - 4576664*ep^5*mtt^8*mWW^3*s^2*t^8 - 105462*mtt^7*mWW^4*s^2*t^8 - 1044236*ep*mtt^7*mWW^4*s^2*t^8 - 3994086*ep^2*mtt^7*mWW^4*s^2*t^8 - 7844764*ep^3*mtt^7*mWW^4*s^2*t^8 - 8233948*ep^4*mtt^7*mWW^4*s^2*t^8 - 3709744*ep^5*mtt^7*mWW^4*s^2*t^8 + 238152*mtt^6*mWW^5*s^2*t^8 + 3490642*ep*mtt^6*mWW^5*s^2*t^8 + 18434192*ep^2*mtt^6*mWW^5*s^2*t^8 + 44064086*ep^3*mtt^6*mWW^5*s^2*t^8 + 48881152*ep^4*mtt^6*mWW^5*s^2*t^8 + 20550816*ep^5*mtt^6*mWW^5*s^2*t^8 - 156906*mtt^5*mWW^6*s^2*t^8 - 3416498*ep*mtt^5*mWW^6*s^2*t^8 - 21979706*ep^2*mtt^5*mWW^6*s^2*t^8 - 58956262*ep^3*mtt^5*mWW^6*s^2*t^8 - 70394772*ep^4*mtt^5*mWW^6*s^2*t^8 - 31028336*ep^5*mtt^5*mWW^6*s^2*t^8 + 76012*mtt^4*mWW^7*s^2*t^8 + 2479622*ep*mtt^4*mWW^7*s^2*t^8 + 18160014*ep^2*mtt^4*mWW^7*s^2*t^8 + 52424770*ep^3*mtt^4*mWW^7*s^2*t^8 + 65942966*ep^4*mtt^4*mWW^7*s^2*t^8 + 30269496*ep^5*mtt^4*mWW^7*s^2*t^8 - 124490*mtt^3*mWW^8*s^2*t^8 - 2398012*ep*mtt^3*mWW^8*s^2*t^8 - 15014622*ep^2*mtt^3*mWW^8*s^2*t^8 - 40689604*ep^3*mtt^3*mWW^8*s^2*t^8 - 49772584*ep^4*mtt^3*mWW^8*s^2*t^8 - 22579168*ep^5*mtt^3*mWW^8*s^2*t^8 + 126760*mtt^2*mWW^9*s^2*t^8 + 1819916*ep*mtt^2*mWW^9*s^2*t^8 + 9660242*ep^2*mtt^2*mWW^9*s^2*t^8 + 23686108*ep^3*mtt^2*mWW^9*s^2*t^8 + 27149062*ep^4*mtt^2*mWW^9*s^2*t^8 + 11777752*ep^5*mtt^2*mWW^9*s^2*t^8 - 52910*mtt*mWW^10*s^2*t^8 - 684959*ep*mtt*mWW^10*s^2*t^8 - 3347595*ep^2*mtt*mWW^10*s^2*t^8 - 7693017*ep^3*mtt*mWW^10*s^2*t^8 - 8373403*ep^4*mtt*mWW^10*s^2*t^8 - 3481756*ep^5*mtt*mWW^10*s^2*t^8 + 7516*mWW^11*s^2*t^8 + 93064*ep*mWW^11*s^2*t^8 + 436668*ep^2*mWW^11*s^2*t^8 + 967964*ep^3*mWW^11*s^2*t^8 + 1020108*ep^4*mWW^11*s^2*t^8 + 411760*ep^5*mWW^11*s^2*t^8 - 672*mtt^10*s^3*t^8 + 10640*ep*mtt^10*s^3*t^8 + 115808*ep^2*mtt^10*s^3*t^8 + 337456*ep^3*mtt^10*s^3*t^8 + 388864*ep^4*mtt^10*s^3*t^8 + 155904*ep^5*mtt^10*s^3*t^8 + 11240*mtt^9*mWW*s^3*t^8 + 116320*ep*mtt^9*mWW*s^3*t^8 + 440650*ep^2*mtt^9*mWW*s^3*t^8 + 759360*ep^3*mtt^9*mWW*s^3*t^8 + 601230*ep^4*mtt^9*mWW*s^3*t^8 + 177440*ep^5*mtt^9*mWW*s^3*t^8 + 20704*mtt^8*mWW^2*s^3*t^8 - 51190*ep*mtt^8*mWW^2*s^3*t^8 - 1305346*ep^2*mtt^8*mWW^2*s^3*t^8 - 4187374*ep^3*mtt^8*mWW^2*s^3*t^8 - 4928050*ep^4*mtt^8*mWW^2*s^3*t^8 - 1959392*ep^5*mtt^8*mWW^2*s^3*t^8 - 246412*mtt^7*mWW^3*s^3*t^8 - 2107115*ep*mtt^7*mWW^3*s^3*t^8 - 6353305*ep^2*mtt^7*mWW^3*s^3*t^8 - 8860601*ep^3*mtt^7*mWW^3*s^3*t^8 - 6087491*ep^4*mtt^7*mWW^3*s^3*t^8 - 1849716*ep^5*mtt^7*mWW^3*s^3*t^8 + 552290*mtt^6*mWW^4*s^3*t^8 + 6151348*ep*mtt^6*mWW^4*s^3*t^8 + 26126128*ep^2*mtt^6*mWW^4*s^3*t^8 + 53311836*ep^3*mtt^6*mWW^4*s^3*t^8 + 52802694*ep^4*mtt^6*mWW^4*s^3*t^8 + 20502776*ep^5*mtt^6*mWW^4*s^3*t^8 - 513242*mtt^5*mWW^5*s^3*t^8 - 7281006*ep*mtt^5*mWW^5*s^3*t^8 - 37832564*ep^2*mtt^5*mWW^5*s^3*t^8 - 89932350*ep^3*mtt^5*mWW^5*s^3*t^8 - 99551406*ep^4*mtt^5*mWW^5*s^3*t^8 - 41726032*ep^5*mtt^5*mWW^5*s^3*t^8 + 175154*mtt^4*mWW^6*s^3*t^8 + 4296459*ep*mtt^4*mWW^6*s^3*t^8 + 29065879*ep^2*mtt^4*mWW^6*s^3*t^8 + 80712157*ep^3*mtt^4*mWW^6*s^3*t^8 + 99083171*ep^4*mtt^4*mWW^6*s^3*t^8 + 44711140*ep^5*mtt^4*mWW^6*s^3*t^8 - 10608*mtt^3*mWW^7*s^3*t^8 - 1842535*ep*mtt^3*mWW^7*s^3*t^8 - 16107407*ep^2*mtt^3*mWW^7*s^3*t^8 - 50267701*ep^3*mtt^3*mWW^7*s^3*t^8 - 66341113*ep^4*mtt^3*mWW^7*s^3*t^8 - 31524700*ep^5*mtt^3*mWW^7*s^3*t^8 + 49510*mtt^2*mWW^8*s^3*t^8 + 1301746*ep*mtt^2*mWW^8*s^3*t^8 + 9213960*ep^2*mtt^2*mWW^8*s^3*t^8 + 26798734*ep^3*mtt^2*mWW^8*s^3*t^8 + 34378474*ep^4*mtt^2*mWW^8*s^3*t^8 + 16150872*ep^5*mtt^2*mWW^8*s^3*t^8 - 50530*mtt*mWW^9*s^3*t^8 - 758736*ep*mtt*mWW^9*s^3*t^8 - 4171190*ep^2*mtt*mWW^9*s^3*t^8 - 10537860*ep^3*mtt*mWW^9*s^3*t^8 - 12388300*ep^4*mtt*mWW^9*s^3*t^8 - 5491552*ep^5*mtt*mWW^9*s^3*t^8 + 12566*mWW^10*s^3*t^8 + 164069*ep*mWW^10*s^3*t^8 + 807387*ep^2*mWW^10*s^3*t^8 + 1866343*ep^3*mWW^10*s^3*t^8 + 2041927*ep^4*mWW^10*s^3*t^8 + 853260*ep^5*mWW^10*s^3*t^8 + 9408*mtt^9*s^4*t^8 + 78064*ep*mtt^9*s^4*t^8 + 220920*ep^2*mtt^9*s^4*t^8 + 269136*ep^3*mtt^9*s^4*t^8 + 133672*ep^4*mtt^9*s^4*t^8 + 16800*ep^5*mtt^9*s^4*t^8 - 20968*mtt^8*mWW*s^4*t^8 - 236610*ep*mtt^8*mWW*s^4*t^8 - 997594*ep^2*mtt^8*mWW*s^4*t^8 - 1949950*ep^3*mtt^8*mWW*s^4*t^8 - 1781838*ep^4*mtt^8*mWW*s^4*t^8 - 613840*ep^5*mtt^8*mWW*s^4*t^8 - 119188*mtt^7*mWW^2*s^4*t^8 - 954516*ep*mtt^7*mWW^2*s^4*t^8 - 2499392*ep^2*mtt^7*mWW^2*s^4*t^8 - 2520580*ep^3*mtt^7*mWW^2*s^4*t^8 - 624780*ep^4*mtt^7*mWW^2*s^4*t^8 + 223816*ep^5*mtt^7*mWW^2*s^4*t^8 + 522288*mtt^6*mWW^3*s^4*t^8 + 5194713*ep*mtt^6*mWW^3*s^4*t^8 + 19276307*ep^2*mtt^6*mWW^3*s^4*t^8 + 33965243*ep^3*mtt^6*mWW^3*s^4*t^8 + 28840357*ep^4*mtt^6*mWW^3*s^4*t^8 + 9575044*ep^5*mtt^6*mWW^3*s^4*t^8 - 791118*mtt^5*mWW^4*s^4*t^8 - 9041390*ep*mtt^5*mWW^4*s^4*t^8 - 39102850*ep^2*mtt^5*mWW^4*s^4*t^8 - 79848842*ep^3*mtt^5*mWW^4*s^4*t^8 - 77650704*ep^4*mtt^5*mWW^4*s^4*t^8 - 29043672*ep^5*mtt^5*mWW^4*s^4*t^8 + 523380*mtt^4*mWW^5*s^4*t^8 + 7265075*ep*mtt^4*mWW^5*s^4*t^8 + 37056465*ep^2*mtt^4*mWW^5*s^4*t^8 + 86398497*ep^3*mtt^4*mWW^5*s^4*t^8 + 93650051*ep^4*mtt^4*mWW^5*s^4*t^8 + 38357748*ep^5*mtt^4*mWW^5*s^4*t^8 - 82408*mtt^3*mWW^6*s^4*t^8 - 2406240*ep*mtt^3*mWW^6*s^4*t^8 - 17113270*ep^2*mtt^3*mWW^6*s^4*t^8 - 48588480*ep^3*mtt^3*mWW^6*s^4*t^8 - 60338114*ep^4*mtt^3*mWW^6*s^4*t^8 - 27394768*ep^5*mtt^3*mWW^6*s^4*t^8 - 64832*mtt^2*mWW^7*s^4*t^8 + 6615*ep*mtt^2*mWW^7*s^4*t^8 + 3625523*ep^2*mtt^2*mWW^7*s^4*t^8 + 15249917*ep^3*mtt^2*mWW^7*s^4*t^8 + 22822389*ep^4*mtt^2*mWW^7*s^4*t^8 + 11634340*ep^5*mtt^2*mWW^7*s^4*t^8 + 22618*mtt*mWW^8*s^4*t^8 + 61058*ep*mtt*mWW^8*s^4*t^8 - 732232*ep^2*mtt*mWW^8*s^4*t^8 - 3810594*ep^3*mtt*mWW^8*s^4*t^8 - 6185186*ep^4*mtt*mWW^8*s^4*t^8 - 3312544*ep^5*mtt*mWW^8*s^4*t^8 + 820*mWW^9*s^4*t^8 + 33231*ep*mWW^9*s^4*t^8 + 266123*ep^2*mWW^9*s^4*t^8 + 835653*ep^3*mWW^9*s^4*t^8 + 1134153*ep^4*mWW^9*s^4*t^8 + 557076*ep^5*mWW^9*s^4*t^8 - 15456*mtt^8*s^5*t^8 - 145824*ep*mtt^8*s^5*t^8 - 505400*ep^2*mtt^8*s^5*t^8 - 827680*ep^3*mtt^8*s^5*t^8 - 649544*ep^4*mtt^8*s^5*t^8 - 196896*ep^5*mtt^8*s^5*t^8 + 25000*mtt^7*mWW*s^5*t^8 + 301784*ep*mtt^7*mWW*s^5*t^8 + 1358190*ep^2*mtt^7*mWW*s^5*t^8 + 2809152*ep^3*mtt^7*mWW*s^5*t^8 + 2693610*ep^4*mtt^7*mWW*s^5*t^8 + 965864*ep^5*mtt^7*mWW*s^5*t^8 + 133396*mtt^6*mWW^2*s^5*t^8 + 1158757*ep*mtt^6*mWW^2*s^5*t^8 + 3509709*ep^2*mtt^6*mWW^2*s^5*t^8 + 4658999*ep^3*mtt^6*mWW^2*s^5*t^8 + 2628255*ep^4*mtt^6*mWW^2*s^5*t^8 + 453604*ep^5*mtt^6*mWW^2*s^5*t^8 - 468314*mtt^5*mWW^3*s^5*t^8 - 4846802*ep*mtt^5*mWW^3*s^5*t^8 - 18769780*ep^2*mtt^5*mWW^3*s^5*t^8 - 34171262*ep^3*mtt^5*mWW^3*s^5*t^8 - 29506922*ep^4*mtt^5*mWW^3*s^5*t^8 - 9749992*ep^5*mtt^5*mWW^3*s^5*t^8 + 583450*mtt^4*mWW^4*s^5*t^8 + 6771031*ep*mtt^4*mWW^4*s^5*t^8 + 29553059*ep^2*mtt^4*mWW^4*s^5*t^8 + 60107401*ep^3*mtt^4*mWW^4*s^5*t^8 + 57475855*ep^4*mtt^4*mWW^4*s^5*t^8 + 20877212*ep^5*mtt^4*mWW^4*s^5*t^8 - 316612*mtt^3*mWW^5*s^5*t^8 - 4242734*ep*mtt^3*mWW^5*s^5*t^8 - 20955650*ep^2*mtt^3*mWW^5*s^5*t^8 - 47175498*ep^3*mtt^3*mWW^5*s^5*t^8 - 49236938*ep^4*mtt^3*mWW^5*s^5*t^8 - 19371000*ep^5*mtt^3*mWW^5*s^5*t^8 + 39104*mtt^2*mWW^6*s^5*t^8 + 896429*ep*mtt^2*mWW^6*s^5*t^8 + 5889303*ep^2*mtt^2*mWW^6*s^5*t^8 + 15893415*ep^3*mtt^2*mWW^6*s^5*t^8 + 18939969*ep^4*mtt^2*mWW^6*s^5*t^8 + 8290308*ep^5*mtt^2*mWW^6*s^5*t^8 + 27670*mtt*mWW^7*s^5*t^8 + 182584*ep*mtt*mWW^7*s^5*t^8 + 143024*ep^2*mtt*mWW^7*s^5*t^8 - 1095480*ep^3*mtt*mWW^7*s^5*t^8 - 2442206*ep^4*mtt*mWW^7*s^5*t^8 - 1431384*ep^5*mtt*mWW^7*s^5*t^8 - 8238*mWW^8*s^5*t^8 - 77145*ep*mWW^8*s^5*t^8 - 244535*ep^2*mWW^8*s^5*t^8 - 289287*ep^3*mWW^8*s^5*t^8 - 55679*ep^4*mWW^8*s^5*t^8 + 70124*ep^5*mWW^8*s^5*t^8 + 12768*mtt^7*s^6*t^8 + 124880*ep*mtt^7*s^6*t^8 + 453152*ep^2*mtt^7*s^6*t^8 + 779632*ep^3*mtt^7*s^6*t^8 + 642880*ep^4*mtt^7*s^6*t^8 + 204288*ep^5*mtt^7*s^6*t^8 - 20200*mtt^6*mWW*s^6*t^8 - 253754*ep*mtt^6*mWW*s^6*t^8 - 1180202*ep^2*mtt^6*mWW*s^6*t^8 - 2497326*ep^3*mtt^6*mWW*s^6*t^8 - 2432478*ep^4*mtt^6*mWW*s^6*t^8 - 881800*ep^5*mtt^6*mWW*s^6*t^8 - 68096*mtt^5*mWW^2*s^6*t^8 - 571419*ep*mtt^5*mWW^2*s^6*t^8 - 1619059*ep^2*mtt^5*mWW^2*s^6*t^8 - 1870245*ep^3*mtt^5*mWW^2*s^6*t^8 - 724249*ep^4*mtt^5*mWW^2*s^6*t^8 + 32468*ep^5*mtt^5*mWW^2*s^6*t^8 + 219384*mtt^4*mWW^3*s^6*t^8 + 2303479*ep*mtt^4*mWW^3*s^6*t^8 + 9040009*ep^2*mtt^4*mWW^3*s^6*t^8 + 16527889*ep^3*mtt^4*mWW^3*s^6*t^8 + 14175731*ep^4*mtt^4*mWW^3*s^6*t^8 + 4593052*ep^5*mtt^4*mWW^3*s^6*t^8 - 238544*mtt^3*mWW^4*s^6*t^8 - 2795088*ep*mtt^3*mWW^4*s^6*t^8 - 12258478*ep^2*mtt^3*mWW^4*s^6*t^8 - 24791632*ep^3*mtt^3*mWW^4*s^6*t^8 - 23353098*ep^4*mtt^3*mWW^4*s^6*t^8 - 8285672*ep^5*mtt^3*mWW^4*s^6*t^8 + 115160*mtt^2*mWW^5*s^6*t^8 + 1477634*ep*mtt^2*mWW^5*s^6*t^8 + 7010492*ep^2*mtt^2*mWW^5*s^6*t^8 + 15104142*ep^3*mtt^2*mWW^5*s^6*t^8 + 15024324*ep^4*mtt^2*mWW^5*s^6*t^8 + 5609480*ep^5*mtt^2*mWW^5*s^6*t^8 - 19920*mtt*mWW^6*s^6*t^8 - 289925*ep*mtt*mWW^6*s^6*t^8 - 1510455*ep^2*mtt*mWW^6*s^6*t^8 - 3467515*ep^3*mtt*mWW^6*s^6*t^8 - 3606453*ep^4*mtt*mWW^6*s^6*t^8 - 1390428*ep^5*mtt*mWW^6*s^6*t^8 - 552*mWW^7*s^6*t^8 + 3521*ep*mWW^7*s^6*t^8 + 59261*ep^2*mWW^7*s^6*t^8 + 199695*ep^3*mWW^7*s^6*t^8 + 257791*ep^4*mWW^7*s^6*t^8 + 115540*ep^5*mWW^7*s^6*t^8 - 5856*mtt^6*s^7*t^8 - 57872*ep*mtt^6*s^7*t^8 - 212544*ep^2*mtt^6*s^7*t^8 - 369840*ep^3*mtt^6*s^7*t^8 - 308000*ep^4*mtt^6*s^7*t^8 - 98688*ep^5*mtt^6*s^7*t^8 + 10712*mtt^5*mWW*s^7*t^8 + 135936*ep*mtt^5*mWW*s^7*t^8 + 636446*ep^2*mtt^5*mWW*s^7*t^8 + 1349168*ep^3*mtt^5*mWW*s^7*t^8 + 1312842*ep^4*mtt^5*mWW*s^7*t^8 + 474896*ep^5*mtt^5*mWW*s^7*t^8 + 13880*mtt^4*mWW^2*s^7*t^8 + 86724*ep*mtt^4*mWW^2*s^7*t^8 + 84776*ep^2*mtt^4*mWW^2*s^7*t^8 - 296968*ep^3*mtt^4*mWW^2*s^7*t^8 - 625332*ep^4*mtt^4*mWW^2*s^7*t^8 - 317440*ep^5*mtt^4*mWW^2*s^7*t^8 - 50592*mtt^3*mWW^3*s^7*t^8 - 524748*ep*mtt^3*mWW^3*s^7*t^8 - 2027208*ep^2*mtt^3*mWW^3*s^7*t^8 - 3615108*ep^3*mtt^3*mWW^3*s^7*t^8 - 2990448*ep^4*mtt^3*mWW^3*s^7*t^8 - 921336*ep^5*mtt^3*mWW^3*s^7*t^8 + 49216*mtt^2*mWW^4*s^7*t^8 + 578244*ep*mtt^2*mWW^4*s^7*t^8 + 2536308*ep^2*mtt^2*mWW^4*s^7*t^8 + 5100372*ep^3*mtt^2*mWW^4*s^7*t^8 + 4759228*ep^4*mtt^2*mWW^4*s^7*t^8 + 1669736*ep^5*mtt^2*mWW^4*s^7*t^8 - 20600*mtt*mWW^5*s^7*t^8 - 253716*ep*mtt*mWW^5*s^7*t^8 - 1157798*ep^2*mtt*mWW^5*s^7*t^8 - 2394668*ep^3*mtt*mWW^5*s^7*t^8 - 2278314*ep^4*mtt*mWW^5*s^7*t^8 - 809336*ep^5*mtt*mWW^5*s^7*t^8 + 3240*mWW^6*s^7*t^8 + 39464*ep*mWW^6*s^7*t^8 + 178420*ep^2*mWW^6*s^7*t^8 + 366820*ep^3*mWW^6*s^7*t^8 + 347368*ep^4*mWW^6*s^7*t^8 + 122744*ep^5*mWW^6*s^7*t^8 + 1392*mtt^5*s^8*t^8 + 13680*ep*mtt^5*s^8*t^8 + 49852*ep^2*mtt^5*s^8*t^8 + 85904*ep^3*mtt^5*s^8*t^8 + 70756*ep^4*mtt^5*s^8*t^8 + 22416*ep^5*mtt^5*s^8*t^8 - 3320*mtt^4*mWW*s^8*t^8 - 41560*ep*mtt^4*mWW*s^8*t^8 - 192120*ep^2*mtt^4*mWW*s^8*t^8 - 402240*ep^3*mtt^4*mWW*s^8*t^8 - 386880*ep^4*mtt^4*mWW*s^8*t^8 - 138520*ep^5*mtt^4*mWW*s^8*t^8 + 832*mtt^3*mWW^2*s^8*t^8 + 24168*ep*mtt^3*mWW^2*s^8*t^8 + 160796*ep^2*mtt^3*mWW^2*s^8*t^8 + 408304*ep^3*mtt^3*mWW^2*s^8*t^8 + 442524*ep^4*mtt^3*mWW^2*s^8*t^8 + 171824*ep^5*mtt^3*mWW^2*s^8*t^8 + 3504*mtt^2*mWW^3*s^8*t^8 + 30296*ep*mtt^2*mWW^3*s^8*t^8 + 90740*ep^2*mtt^2*mWW^3*s^8*t^8 + 111376*ep^3*mtt^2*mWW^3*s^8*t^8 + 45508*ep^4*mtt^2*mWW^3*s^8*t^8 - 2928*ep^5*mtt^2*mWW^3*s^8*t^8 - 3184*mtt*mWW^4*s^8*t^8 - 36312*ep*mtt*mWW^4*s^8*t^8 - 154536*ep^2*mtt*mWW^4*s^8*t^8 - 304080*ep^3*mtt*mWW^4*s^8*t^8 - 281344*ep^4*mtt*mWW^4*s^8*t^8 - 99680*ep^5*mtt*mWW^4*s^8*t^8 + 776*mWW^5*s^8*t^8 + 8768*ep*mWW^5*s^8*t^8 + 36916*ep^2*mWW^5*s^8*t^8 + 72032*ep^3*mWW^5*s^8*t^8 + 66044*ep^4*mWW^5*s^8*t^8 + 23080*ep^5*mWW^5*s^8*t^8 - 128*mtt^4*s^9*t^8 - 1224*ep*mtt^4*s^9*t^8 - 4300*ep^2*mtt^4*s^9*t^8 - 7096*ep^3*mtt^4*s^9*t^8 - 5572*ep^4*mtt^4*s^9*t^8 - 1680*ep^5*mtt^4*s^9*t^8 + 448*mtt^3*mWW*s^9*t^8 + 5440*ep*mtt^3*mWW*s^9*t^8 + 24464*ep^2*mtt^3*mWW*s^9*t^8 + 50000*ep^3*mtt^3*mWW*s^9*t^8 + 47088*ep^4*mtt^3*mWW*s^9*t^8 + 16560*ep^5*mtt^3*mWW*s^9*t^8 - 576*mtt^2*mWW^2*s^9*t^8 - 8080*ep*mtt^2*mWW^2*s^9*t^8 - 40296*ep^2*mtt^2*mWW^2*s^9*t^8 - 87936*ep^3*mtt^2*mWW^2*s^9*t^8 - 86488*ep^4*mtt^2*mWW^2*s^9*t^8 - 31344*ep^5*mtt^2*mWW^2*s^9*t^8 + 320*mtt*mWW^3*s^9*t^8 + 4736*ep*mtt*mWW^3*s^9*t^8 + 24400*ep^2*mtt*mWW^3*s^9*t^8 + 54256*ep^3*mtt*mWW^3*s^9*t^8 + 54000*ep^4*mtt*mWW^3*s^9*t^8 + 19728*ep^5*mtt*mWW^3*s^9*t^8 - 64*mWW^4*s^9*t^8 - 872*ep*mWW^4*s^9*t^8 - 4268*ep^2*mWW^4*s^9*t^8 - 9224*ep^3*mWW^4*s^9*t^8 - 9028*ep^4*mWW^4*s^9*t^8 - 3264*ep^5*mWW^4*s^9*t^8 + 800*mtt^12*t^9 + 9296*ep*mtt^12*t^9 + 40320*ep^2*mtt^12*t^9 + 81128*ep^3*mtt^12*t^9 + 76280*ep^4*mtt^12*t^9 + 26976*ep^5*mtt^12*t^9 - 3168*mtt^11*mWW*t^9 - 36566*ep*mtt^11*mWW*t^9 - 158602*ep^2*mtt^11*mWW*t^9 - 321954*ep^3*mtt^11*mWW*t^9 - 306950*ep^4*mtt^11*mWW*t^9 - 110200*ep^5*mtt^11*mWW*t^9 - 2464*mtt^10*mWW^2*t^9 - 29648*ep*mtt^10*mWW^2*t^9 - 127848*ep^2*mtt^10*mWW^2*t^9 - 241880*ep^3*mtt^10*mWW^2*t^9 - 204288*ep^4*mtt^10*mWW^2*t^9 - 62592*ep^5*mtt^10*mWW^2*t^9 + 30528*mtt^9*mWW^3*t^9 + 353842*ep*mtt^9*mWW^3*t^9 + 1524738*ep^2*mtt^9*mWW^3*t^9 + 3031502*ep^3*mtt^9*mWW^3*t^9 + 2803958*ep^4*mtt^9*mWW^3*t^9 + 972152*ep^5*mtt^9*mWW^3*t^9 - 60048*mtt^8*mWW^4*t^9 - 689964*ep*mtt^8*mWW^4*t^9 - 2970288*ep^2*mtt^8*mWW^4*t^9 - 5965292*ep^3*mtt^8*mWW^4*t^9 - 5621720*ep^4*mtt^8*mWW^4*t^9 - 1999008*ep^5*mtt^8*mWW^4*t^9 + 50096*mtt^7*mWW^5*t^9 + 575546*ep*mtt^7*mWW^5*t^9 + 2511934*ep^2*mtt^7*mWW^5*t^9 + 5212006*ep^3*mtt^7*mWW^5*t^9 + 5154938*ep^4*mtt^7*mWW^5*t^9 + 1949960*ep^5*mtt^7*mWW^5*t^9 - 14592*mtt^6*mWW^6*t^9 - 182800*ep*mtt^6*mWW^6*t^9 - 910448*ep^2*mtt^6*mWW^6*t^9 - 2239288*ep^3*mtt^6*mWW^6*t^9 - 2653592*ep^4*mtt^6*mWW^6*t^9 - 1199840*ep^5*mtt^6*mWW^6*t^9 - 2016*mtt^5*mWW^7*t^9 + 6862*ep*mtt^5*mWW^7*t^9 + 206038*ep^2*mtt^5*mWW^7*t^9 + 894418*ep^3*mtt^5*mWW^7*t^9 + 1431186*ep^4*mtt^5*mWW^7*t^9 + 779432*ep^5*mtt^5*mWW^7*t^9 - 688*mtt^4*mWW^8*t^9 - 32268*ep*mtt^4*mWW^8*t^9 - 264928*ep^2*mtt^4*mWW^8*t^9 - 837524*ep^3*mtt^4*mWW^8*t^9 - 1141040*ep^4*mtt^4*mWW^8*t^9 - 563072*ep^5*mtt^4*mWW^8*t^9 + 2128*mtt^3*mWW^9*t^9 + 33628*ep*mtt^3*mWW^9*t^9 + 189428*ep^2*mtt^3*mWW^9*t^9 + 481500*ep^3*mtt^3*mWW^9*t^9 + 564868*ep^4*mtt^3*mWW^9*t^9 + 249168*ep^5*mtt^3*mWW^9*t^9 - 576*mtt^2*mWW^10*t^9 - 7928*ep*mtt^2*mWW^10*t^9 - 40344*ep^2*mtt^2*mWW^10*t^9 - 94616*ep^3*mtt^2*mWW^10*t^9 - 103640*ep^4*mtt^2*mWW^10*t^9 - 42976*ep^5*mtt^2*mWW^10*t^9 - 3776*mtt^11*s*t^9 - 45592*ep*mtt^11*s*t^9 - 204132*ep^2*mtt^11*s*t^9 - 420032*ep^3*mtt^11*s*t^9 - 401092*ep^4*mtt^11*s*t^9 - 143376*ep^5*mtt^11*s*t^9 + 12112*mtt^10*mWW*s*t^9 + 149300*ep*mtt^10*mWW*s*t^9 + 684036*ep^2*mtt^10*mWW*s*t^9 + 1443616*ep^3*mtt^10*mWW*s*t^9 + 1413632*ep^4*mtt^10*mWW*s*t^9 + 516864*ep^5*mtt^10*mWW*s*t^9 + 13332*mtt^9*mWW^2*s*t^9 + 147891*ep*mtt^9*mWW^2*s*t^9 + 594569*ep^2*mtt^9*mWW^2*s*t^9 + 1062745*ep^3*mtt^9*mWW^2*s*t^9 + 851483*ep^4*mtt^9*mWW^2*s*t^9 + 246300*ep^5*mtt^9*mWW^2*s*t^9 - 96472*mtt^8*mWW^3*s*t^9 - 1155446*ep*mtt^8*mWW^3*s*t^9 - 5108654*ep^2*mtt^8*mWW^3*s*t^9 - 10316342*ep^3*mtt^8*mWW^3*s*t^9 - 9611710*ep^4*mtt^8*mWW^3*s*t^9 - 3332376*ep^5*mtt^8*mWW^3*s*t^9 + 129580*mtt^7*mWW^4*s*t^9 + 1607085*ep*mtt^7*mWW^4*s*t^9 + 7342053*ep^2*mtt^7*mWW^4*s*t^9 + 15279683*ep^3*mtt^7*mWW^4*s*t^9 + 14622443*ep^4*mtt^7*mWW^4*s*t^9 + 5182396*ep^5*mtt^7*mWW^4*s*t^9 - 35976*mtt^6*mWW^5*s*t^9 - 532578*ep*mtt^6*mWW^5*s*t^9 - 2761620*ep^2*mtt^6*mWW^5*s*t^9 - 6274218*ep^3*mtt^6*mWW^5*s*t^9 - 6369008*ep^4*mtt^6*mWW^5*s*t^9 - 2331680*ep^5*mtt^6*mWW^5*s*t^9 - 49900*mtt^5*mWW^6*s*t^9 - 545253*ep*mtt^5*mWW^6*s*t^9 - 2241603*ep^2*mtt^5*mWW^6*s*t^9 - 4369283*ep^3*mtt^5*mWW^6*s*t^9 - 4115949*ep^4*mtt^5*mWW^6*s*t^9 - 1530692*ep^5*mtt^5*mWW^6*s*t^9 + 34264*mtt^4*mWW^7*s*t^9 + 465538*ep*mtt^4*mWW^7*s*t^9 + 2345910*ep^2*mtt^4*mWW^7*s*t^9 + 5465922*ep^3*mtt^4*mWW^7*s*t^9 + 5973230*ep^4*mtt^4*mWW^7*s*t^9 + 2485016*ep^5*mtt^4*mWW^7*s*t^9 - 1692*mtt^3*mWW^8*s*t^9 - 117225*ep*mtt^3*mWW^8*s*t^9 - 968777*ep^2*mtt^3*mWW^8*s*t^9 - 2959471*ep^3*mtt^3*mWW^8*s*t^9 - 3863247*ep^4*mtt^3*mWW^8*s*t^9 - 1826188*ep^5*mtt^3*mWW^8*s*t^9 + 856*mtt^2*mWW^9*s*t^9 + 68334*ep*mtt^2*mWW^9*s*t^9 + 571556*ep^2*mtt^2*mWW^9*s*t^9 + 1753434*ep^3*mtt^2*mWW^9*s*t^9 + 2294780*ep^4*mtt^2*mWW^9*s*t^9 + 1086800*ep^5*mtt^2*mWW^9*s*t^9 - 3192*mtt*mWW^10*s*t^9 - 53946*ep*mtt*mWW^10*s*t^9 - 313854*ep^2*mtt*mWW^10*s*t^9 - 807978*ep^3*mtt*mWW^10*s*t^9 - 950022*ep^4*mtt*mWW^10*s*t^9 - 417528*ep^5*mtt*mWW^10*s*t^9 + 864*mWW^11*s*t^9 + 11892*ep*mWW^11*s*t^9 + 60516*ep^2*mWW^11*s*t^9 + 141924*ep^3*mWW^11*s*t^9 + 155460*ep^4*mWW^11*s*t^9 + 64464*ep^5*mWW^11*s*t^9 + 5280*mtt^10*s^2*t^9 + 73024*ep*mtt^10*s^2*t^9 + 360280*ep^2*mtt^10*s^2*t^9 + 788672*ep^3*mtt^10*s^2*t^9 + 784040*ep^4*mtt^10*s^2*t^9 + 287904*ep^5*mtt^10*s^2*t^9 - 8544*mtt^9*mWW*s^2*t^9 - 151566*ep*mtt^9*mWW*s^2*t^9 - 861664*ep^2*mtt^9*mWW*s^2*t^9 - 2060762*ep^3*mtt^9*mWW*s^2*t^9 - 2178472*ep^4*mtt^9*mWW*s^2*t^9 - 836352*ep^5*mtt^9*mWW*s^2*t^9 - 31984*mtt^8*mWW^2*s^2*t^9 - 343079*ep*mtt^8*mWW^2*s^2*t^9 - 1347221*ep^2*mtt^8*mWW^2*s^2*t^9 - 2396877*ep^3*mtt^8*mWW^2*s^2*t^9 - 1946283*ep^4*mtt^8*mWW^2*s^2*t^9 - 580636*ep^5*mtt^8*mWW^2*s^2*t^9 + 62394*mtt^7*mWW^3*s^2*t^9 + 940078*ep*mtt^7*mWW^3*s^2*t^9 + 4835822*ep^2*mtt^7*mWW^3*s^2*t^9 + 10684974*ep^3*mtt^7*mWW^3*s^2*t^9 + 10492276*ep^4*mtt^7*mWW^3*s^2*t^9 + 3733616*ep^5*mtt^7*mWW^3*s^2*t^9 + 72680*mtt^6*mWW^4*s^2*t^9 + 352349*ep*mtt^6*mWW^4*s^2*t^9 - 267815*ep^2*mtt^6*mWW^4*s^2*t^9 - 2985125*ep^3*mtt^6*mWW^4*s^2*t^9 - 4104285*ep^4*mtt^6*mWW^4*s^2*t^9 - 1572324*ep^5*mtt^6*mWW^4*s^2*t^9 - 262758*mtt^5*mWW^5*s^2*t^9 - 2658924*ep*mtt^5*mWW^5*s^2*t^9 - 10175662*ep^2*mtt^5*mWW^5*s^2*t^9 - 18945720*ep^3*mtt^5*mWW^5*s^2*t^9 - 17506800*ep^4*mtt^5*mWW^5*s^2*t^9 - 6517696*ep^5*mtt^5*mWW^5*s^2*t^9 + 230984*mtt^4*mWW^6*s^2*t^9 + 2683209*ep*mtt^4*mWW^6*s^2*t^9 + 11892987*ep^2*mtt^4*mWW^6*s^2*t^9 + 25234151*ep^3*mtt^4*mWW^6*s^2*t^9 + 25803777*ep^4*mtt^4*mWW^6*s^2*t^9 + 10245972*ep^5*mtt^4*mWW^6*s^2*t^9 - 58546*mtt^3*mWW^7*s^2*t^9 - 911930*ep*mtt^3*mWW^7*s^2*t^9 - 5120758*ep^2*mtt^3*mWW^7*s^2*t^9 - 13062274*ep^3*mtt^3*mWW^7*s^2*t^9 - 15398228*ep^4*mtt^3*mWW^7*s^2*t^9 - 6822064*ep^5*mtt^3*mWW^7*s^2*t^9 - 17624*mtt^2*mWW^8*s^2*t^9 - 24589*ep*mtt^2*mWW^8*s^2*t^9 + 755427*ep^2*mtt^2*mWW^8*s^2*t^9 + 3441285*ep^3*mtt^2*mWW^8*s^2*t^9 + 5305617*ep^4*mtt^2*mWW^8*s^2*t^9 + 2757044*ep^5*mtt^2*mWW^8*s^2*t^9 + 7870*mtt*mWW^9*s^2*t^9 + 30598*ep*mtt*mWW^9*s^2*t^9 - 156138*ep^2*mtt*mWW^9*s^2*t^9 - 952666*ep^3*mtt*mWW^9*s^2*t^9 - 1581768*ep^4*mtt*mWW^9*s^2*t^9 - 851456*ep^5*mtt*mWW^9*s^2*t^9 + 248*mWW^10*s^2*t^9 + 10830*ep*mWW^10*s^2*t^9 + 84742*ep^2*mWW^10*s^2*t^9 + 254342*ep^3*mWW^10*s^2*t^9 + 330126*ep^4*mWW^10*s^2*t^9 + 155992*ep^5*mWW^10*s^2*t^9 + 2816*mtt^9*s^3*t^9 - 1448*ep*mtt^9*s^3*t^9 - 134108*ep^2*mtt^9*s^3*t^9 - 457928*ep^3*mtt^9*s^3*t^9 - 556708*ep^4*mtt^9*s^3*t^9 - 228624*ep^5*mtt^9*s^3*t^9 - 30528*mtt^8*mWW*s^3*t^9 - 228592*ep*mtt^8*mWW*s^3*t^9 - 511138*ep^2*mtt^8*mWW*s^3*t^9 - 293508*ep^3*mtt^8*mWW*s^3*t^9 + 239966*ep^4*mtt^8*mWW*s^3*t^9 + 220400*ep^5*mtt^8*mWW*s^3*t^9 + 52992*mtt^7*mWW^2*s^3*t^9 + 598256*ep*mtt^7*mWW^2*s^3*t^9 + 2512378*ep^2*mtt^7*mWW^2*s^3*t^9 + 4870800*ep^3*mtt^7*mWW^2*s^3*t^9 + 4395174*ep^4*mtt^7*mWW^2*s^3*t^9 + 1486928*ep^5*mtt^7*mWW^2*s^3*t^9 + 104194*mtt^6*mWW^3*s^3*t^9 + 710528*ep*mtt^6*mWW^3*s^3*t^9 + 1208914*ep^2*mtt^6*mWW^3*s^3*t^9 - 309164*ep^3*mtt^6*mWW^3*s^3*t^9 - 2050864*ep^4*mtt^6*mWW^3*s^3*t^9 - 1104416*ep^5*mtt^6*mWW^3*s^3*t^9 - 441156*mtt^5*mWW^4*s^3*t^9 - 4282835*ep*mtt^5*mWW^4*s^3*t^9 - 15437495*ep^2*mtt^5*mWW^4*s^3*t^9 - 26516181*ep^3*mtt^5*mWW^4*s^3*t^9 - 22148177*ep^4*mtt^5*mWW^4*s^3*t^9 - 7337972*ep^5*mtt^5*mWW^4*s^3*t^9 + 566126*mtt^4*mWW^5*s^3*t^9 + 6092752*ep*mtt^4*mWW^5*s^3*t^9 + 24761114*ep^2*mtt^4*mWW^5*s^3*t^9 + 47879784*ep^3*mtt^4*mWW^5*s^3*t^9 + 44503912*ep^4*mtt^4*mWW^5*s^3*t^9 + 16059832*ep^5*mtt^4*mWW^5*s^3*t^9 - 320848*mtt^3*mWW^6*s^3*t^9 - 3770170*ep*mtt^3*mWW^6*s^3*t^9 - 16778834*ep^2*mtt^3*mWW^6*s^3*t^9 - 35287910*ep^3*mtt^3*mWW^6*s^3*t^9 - 35353742*ep^4*mtt^3*mWW^6*s^3*t^9 - 13618784*ep^5*mtt^3*mWW^6*s^3*t^9 + 55014*mtt^2*mWW^7*s^3*t^9 + 815100*ep*mtt^2*mWW^7*s^3*t^9 + 4407288*ep^2*mtt^2*mWW^7*s^3*t^9 + 10870728*ep^3*mtt^2*mWW^7*s^3*t^9 + 12425886*ep^4*mtt^2*mWW^7*s^3*t^9 + 5348520*ep^5*mtt^2*mWW^7*s^3*t^9 + 16564*mtt*mWW^8*s^3*t^9 + 114285*ep*mtt*mWW^8*s^3*t^9 + 120891*ep^2*mtt*mWW^8*s^3*t^9 - 587157*ep^3*mtt*mWW^8*s^3*t^9 - 1435699*ep^4*mtt*mWW^8*s^3*t^9 - 877740*ep^5*mtt*mWW^8*s^3*t^9 - 5174*mWW^9*s^3*t^9 - 47876*ep*mWW^9*s^3*t^9 - 149010*ep^2*mWW^9*s^3*t^9 - 169464*ep^3*mWW^9*s^3*t^9 - 19748*ep^4*mWW^9*s^3*t^9 + 51856*ep^5*mWW^9*s^3*t^9 - 17120*mtt^8*s^4*t^9 - 142960*ep*mtt^8*s^4*t^9 - 410160*ep^2*mtt^8*s^4*t^9 - 514880*ep^3*mtt^8*s^4*t^9 - 274720*ep^4*mtt^8*s^4*t^9 - 44160*ep^5*mtt^8*s^4*t^9 + 78208*mtt^7*mWW*s^4*t^9 + 745358*ep*mtt^7*mWW*s^4*t^9 + 2617702*ep^2*mtt^7*mWW*s^4*t^9 + 4338930*ep^3*mtt^7*mWW*s^4*t^9 + 3437490*ep^4*mtt^7*mWW*s^4*t^9 + 1049112*ep^5*mtt^7*mWW*s^4*t^9 - 73512*mtt^6*mWW^2*s^4*t^9 - 896276*ep*mtt^6*mWW^2*s^4*t^9 - 4061722*ep^2*mtt^6*mWW^2*s^4*t^9 - 8445548*ep^3*mtt^6*mWW^2*s^4*t^9 - 8130702*ep^4*mtt^6*mWW^2*s^4*t^9 - 2922672*ep^5*mtt^6*mWW^2*s^4*t^9 - 177778*mtt^5*mWW^3*s^4*t^9 - 1473422*ep*mtt^5*mWW^3*s^4*t^9 - 4107836*ep^2*mtt^5*mWW^3*s^4*t^9 - 4707886*ep^3*mtt^5*mWW^3*s^4*t^9 - 1905302*ep^4*mtt^5*mWW^3*s^4*t^9 - 22568*ep^5*mtt^5*mWW^3*s^4*t^9 + 487608*mtt^4*mWW^4*s^4*t^9 + 4941613*ep*mtt^4*mWW^4*s^4*t^9 + 18670413*ep^2*mtt^4*mWW^4*s^4*t^9 + 33257771*ep^3*mtt^4*mWW^4*s^4*t^9 + 28260311*ep^4*mtt^4*mWW^4*s^4*t^9 + 9265028*ep^5*mtt^4*mWW^4*s^4*t^9 - 473276*mtt^3*mWW^5*s^4*t^9 - 5206274*ep*mtt^3*mWW^5*s^4*t^9 - 21532112*ep^2*mtt^3*mWW^5*s^4*t^9 - 41824430*ep^3*mtt^3*mWW^5*s^4*t^9 - 38505108*ep^4*mtt^3*mWW^5*s^4*t^9 - 13567104*ep^5*mtt^3*mWW^5*s^4*t^9 + 211632*mtt^2*mWW^6*s^4*t^9 + 2482306*ep*mtt^2*mWW^6*s^4*t^9 + 10945778*ep^2*mtt^2*mWW^6*s^4*t^9 + 22521078*ep^3*mtt^2*mWW^6*s^4*t^9 + 21834710*ep^4*mtt^2*mWW^6*s^4*t^9 + 8065680*ep^5*mtt^2*mWW^6*s^4*t^9 - 34402*mtt*mWW^7*s^4*t^9 - 443414*ep*mtt*mWW^7*s^4*t^9 - 2134090*ep^2*mtt*mWW^7*s^4*t^9 - 4738142*ep^3*mtt*mWW^7*s^4*t^9 - 4912872*ep^4*mtt*mWW^7*s^4*t^9 - 1928560*ep^5*mtt*mWW^7*s^4*t^9 - 1360*mWW^8*s^4*t^9 - 6931*ep*mWW^8*s^4*t^9 + 12027*ep^2*mWW^8*s^4*t^9 + 113107*ep^3*mWW^8*s^4*t^9 + 196193*ep^4*mWW^8*s^4*t^9 + 105244*ep^5*mWW^8*s^4*t^9 + 22080*mtt^7*s^5*t^9 + 200824*ep*mtt^7*s^5*t^9 + 661540*ep^2*mtt^7*s^5*t^9 + 1019912*ep^3*mtt^7*s^5*t^9 + 747980*ep^4*mtt^7*s^5*t^9 + 210864*ep^5*mtt^7*s^5*t^9 - 83184*mtt^6*mWW*s^5*t^9 - 841644*ep*mtt^6*mWW*s^5*t^9 - 3182880*ep^2*mtt^6*mWW*s^5*t^9 - 5695056*ep^3*mtt^6*mWW*s^5*t^9 - 4859916*ep^4*mtt^6*mWW*s^5*t^9 - 1589280*ep^5*mtt^6*mWW*s^5*t^9 + 76780*mtt^5*mWW^2*s^5*t^9 + 965701*ep*mtt^5*mWW^2*s^5*t^9 + 4490261*ep^2*mtt^5*mWW^2*s^5*t^9 + 9506535*ep^3*mtt^5*mWW^2*s^5*t^9 + 9272303*ep^4*mtt^5*mWW^2*s^5*t^9 + 3367828*ep^5*mtt^5*mWW^2*s^5*t^9 + 87150*mtt^4*mWW^3*s^5*t^9 + 622062*ep*mtt^4*mWW^3*s^5*t^9 + 1169304*ep^2*mtt^4*mWW^3*s^5*t^9 - 94662*ep^3*mtt^4*mWW^3*s^5*t^9 - 1897254*ep^4*mtt^4*mWW^3*s^5*t^9 - 1173096*ep^5*mtt^4*mWW^3*s^5*t^9 - 229736*mtt^3*mWW^4*s^5*t^9 - 2326524*ep*mtt^3*mWW^4*s^5*t^9 - 8752466*ep^2*mtt^3*mWW^4*s^5*t^9 - 15393876*ep^3*mtt^3*mWW^4*s^5*t^9 - 12784310*ep^4*mtt^3*mWW^4*s^5*t^9 - 4048272*ep^5*mtt^3*mWW^4*s^5*t^9 + 182588*mtt^2*mWW^5*s^5*t^9 + 2023474*ep*mtt^2*mWW^5*s^5*t^9 + 8402744*ep^2*mtt^2*mWW^5*s^5*t^9 + 16256362*ep^3*mtt^2*mWW^5*s^5*t^9 + 14792048*ep^4*mtt^2*mWW^5*s^5*t^9 + 5114968*ep^5*mtt^2*mWW^5*s^5*t^9 - 63924*mtt*mWW^6*s^5*t^9 - 740481*ep*mtt*mWW^6*s^5*t^9 - 3209647*ep^2*mtt*mWW^6*s^5*t^9 - 6441579*ep^3*mtt*mWW^6*s^5*t^9 - 6047805*ep^4*mtt*mWW^6*s^5*t^9 - 2148244*ep^5*mtt*mWW^6*s^5*t^9 + 8246*mWW^7*s^5*t^9 + 97356*ep*mWW^7*s^5*t^9 + 429976*ep^2*mWW^7*s^5*t^9 + 878460*ep^3*mWW^7*s^5*t^9 + 838394*ep^4*mWW^7*s^5*t^9 + 302096*ep^5*mWW^7*s^5*t^9 - 13984*mtt^6*s^6*t^9 - 128288*ep*mtt^6*s^6*t^9 - 427688*ep^2*mtt^6*s^6*t^9 - 668768*ep^3*mtt^6*s^6*t^9 - 498328*ep^4*mtt^6*s^6*t^9 - 142944*ep^5*mtt^6*s^6*t^9 + 48096*mtt^5*mWW*s^6*t^9 + 500390*ep*mtt^5*mWW*s^6*t^9 + 1952052*ep^2*mtt^5*mWW*s^6*t^9 + 3589394*ep^3*mtt^5*mWW*s^6*t^9 + 3132372*ep^4*mtt^5*mWW*s^6*t^9 + 1042736*ep^5*mtt^5*mWW*s^6*t^9 - 50408*mtt^4*mWW^2*s^6*t^9 - 631165*ep*mtt^4*mWW^2*s^6*t^9 - 2920329*ep^2*mtt^4*mWW^2*s^6*t^9 - 6141407*ep^3*mtt^4*mWW^2*s^6*t^9 - 5946063*ep^4*mtt^4*mWW^2*s^6*t^9 - 2144900*ep^5*mtt^4*mWW^2*s^6*t^9 - 3136*mtt^3*mWW^3*s^6*t^9 + 107966*ep*mtt^3*mWW^3*s^6*t^9 + 1036172*ep^2*mtt^3*mWW^3*s^6*t^9 + 2986202*ep^3*mtt^3*mWW^3*s^6*t^9 + 3471884*ep^4*mtt^3*mWW^3*s^6*t^9 + 1415792*ep^5*mtt^3*mWW^3*s^6*t^9 + 40656*mtt^2*mWW^4*s^6*t^9 + 381740*ep*mtt^2*mWW^4*s^6*t^9 + 1298194*ep^2*mtt^2*mWW^4*s^6*t^9 + 2019764*ep^3*mtt^2*mWW^4*s^6*t^9 + 1448566*ep^4*mtt^2*mWW^4*s^6*t^9 + 385960*ep^5*mtt^2*mWW^4*s^6*t^9 - 26848*mtt*mWW^5*s^6*t^9 - 291900*ep*mtt*mWW^5*s^6*t^9 - 1186232*ep^2*mtt*mWW^5*s^6*t^9 - 2245652*ep^3*mtt*mWW^5*s^6*t^9 - 2003048*ep^4*mtt*mWW^5*s^6*t^9 - 681600*ep^5*mtt*mWW^5*s^6*t^9 + 5624*mWW^6*s^6*t^9 + 62153*ep*mWW^6*s^6*t^9 + 256663*ep^2*mWW^6*s^6*t^9 + 493043*ep^3*mWW^6*s^6*t^9 + 444921*ep^4*mWW^6*s^6*t^9 + 152348*ep^5*mWW^6*s^6*t^9 + 4480*mtt^5*s^7*t^9 + 39656*ep*mtt^5*s^7*t^9 + 125340*ep^2*mtt^5*s^7*t^9 + 182728*ep^3*mtt^5*s^7*t^9 + 124580*ep^4*mtt^5*s^7*t^9 + 32016*ep^5*mtt^5*s^7*t^9 - 15008*mtt^4*mWW*s^7*t^9 - 157144*ep*mtt^4*mWW*s^7*t^9 - 617218*ep^2*mtt^4*mWW*s^7*t^9 - 1139428*ep^3*mtt^4*mWW*s^7*t^9 - 995594*ep^4*mtt^4*mWW*s^7*t^9 - 331248*ep^5*mtt^4*mWW*s^7*t^9 + 17856*mtt^3*mWW^2*s^7*t^9 + 219248*ep*mtt^3*mWW^2*s^7*t^9 + 997208*ep^2*mtt^3*mWW^2*s^7*t^9 + 2063728*ep^3*mtt^3*mWW^2*s^7*t^9 + 1968568*ep^4*mtt^3*mWW^2*s^7*t^9 + 700800*ep^5*mtt^3*mWW^2*s^7*t^9 - 8320*mtt^2*mWW^3*s^7*t^9 - 124120*ep*mtt^2*mWW^3*s^7*t^9 - 645484*ep^2*mtt^2*mWW^3*s^7*t^9 - 1457840*ep^3*mtt^2*mWW^3*s^7*t^9 - 1479084*ep^4*mtt^2*mWW^3*s^7*t^9 - 551936*ep^5*mtt^2*mWW^3*s^7*t^9 + 704*mtt*mWW^4*s^7*t^9 + 20072*ep*mtt*mWW^4*s^7*t^9 + 133452*ep^2*mtt*mWW^4*s^7*t^9 + 336312*ep^3*mtt*mWW^4*s^7*t^9 + 358516*ep^4*mtt*mWW^4*s^7*t^9 + 135280*ep^5*mtt*mWW^4*s^7*t^9 + 288*mWW^5*s^7*t^9 + 1520*ep*mWW^5*s^7*t^9 - 626*ep^2*mWW^5*s^7*t^9 - 12220*ep^3*mWW^5*s^7*t^9 - 18714*ep^4*mWW^5*s^7*t^9 - 8208*ep^5*mWW^5*s^7*t^9 - 576*mtt^4*s^8*t^9 - 4352*ep*mtt^4*s^8*t^9 - 10112*ep^2*mtt^4*s^8*t^9 - 7432*ep^3*mtt^4*s^8*t^9 + 1688*ep^4*mtt^4*s^8*t^9 + 2784*ep^5*mtt^4*s^8*t^9 + 2016*mtt^3*mWW*s^8*t^9 + 20112*ep*mtt^3*mWW*s^8*t^9 + 74896*ep^2*mtt^3*mWW*s^8*t^9 + 131288*ep^3*mtt^3*mWW*s^8*t^9 + 109288*ep^4*mtt^3*mWW*s^8*t^9 + 34800*ep^5*mtt^3*mWW*s^8*t^9 - 2592*mtt^2*mWW^2*s^8*t^9 - 30704*ep*mtt^2*mWW^2*s^8*t^9 - 135504*ep^2*mtt^2*mWW^2*s^8*t^9 - 273336*ep^3*mtt^2*mWW^2*s^8*t^9 - 254984*ep^4*mtt^2*mWW^2*s^8*t^9 - 89040*ep^5*mtt^2*mWW^2*s^8*t^9 + 1440*mtt*mWW^3*s^8*t^9 + 18480*ep*mtt*mWW^3*s^8*t^9 + 86768*ep^2*mtt*mWW^3*s^8*t^9 + 182536*ep^3*mtt*mWW^3*s^8*t^9 + 175352*ep^4*mtt*mWW^3*s^8*t^9 + 62544*ep^5*mtt*mWW^3*s^8*t^9 - 288*mWW^4*s^8*t^9 - 3536*ep*mWW^4*s^8*t^9 - 16048*ep^2*mWW^4*s^8*t^9 - 33056*ep^3*mWW^4*s^8*t^9 - 31344*ep^4*mWW^4*s^8*t^9 - 11088*ep^5*mWW^4*s^8*t^9 - 160*ep*mtt^3*s^9*t^9 - 1280*ep^2*mtt^3*s^9*t^9 - 3400*ep^3*mtt^3*s^9*t^9 - 3720*ep^4*mtt^3*s^9*t^9 - 1440*ep^5*mtt^3*s^9*t^9 + 352*ep*mtt^2*mWW*s^9*t^9 + 2816*ep^2*mtt^2*mWW*s^9*t^9 + 7480*ep^3*mtt^2*mWW*s^9*t^9 + 8184*ep^4*mtt^2*mWW*s^9*t^9 + 3168*ep^5*mtt^2*mWW*s^9*t^9 - 224*ep*mtt*mWW^2*s^9*t^9 - 1792*ep^2*mtt*mWW^2*s^9*t^9 - 4760*ep^3*mtt*mWW^2*s^9*t^9 - 5208*ep^4*mtt*mWW^2*s^9*t^9 - 2016*ep^5*mtt*mWW^2*s^9*t^9 + 32*ep*mWW^3*s^9*t^9 + 256*ep^2*mWW^3*s^9*t^9 + 680*ep^3*mWW^3*s^9*t^9 + 744*ep^4*mWW^3*s^9*t^9 + 288*ep^5*mWW^3*s^9*t^9 - 1120*mtt^11*t^10 - 12704*ep*mtt^11*t^10 - 53880*ep^2*mtt^11*t^10 - 106432*ep^3*mtt^11*t^10 - 98600*ep^4*mtt^11*t^10 - 34464*ep^5*mtt^11*t^10 + 6192*mtt^10*mWW*t^10 + 70006*ep*mtt^10*mWW*t^10 + 296706*ep^2*mtt^10*mWW*t^10 + 587850*ep^3*mtt^10*mWW*t^10 + 547462*ep^4*mtt^10*mWW*t^10 + 192504*ep^5*mtt^10*mWW*t^10 - 9540*mtt^9*mWW^2*t^10 - 106898*ep*mtt^9*mWW^2*t^10 - 452082*ep^2*mtt^9*mWW^2*t^10 - 902542*ep^3*mtt^9*mWW^2*t^10 - 852210*ep^4*mtt^9*mWW^2*t^10 - 304488*ep^5*mtt^9*mWW^2*t^10 - 6104*mtt^8*mWW^3*t^10 - 71278*ep*mtt^8*mWW^3*t^10 - 302142*ep^2*mtt^8*mWW^3*t^10 - 571906*ep^3*mtt^8*mWW^3*t^10 - 491586*ep^4*mtt^8*mWW^3*t^10 - 156264*ep^5*mtt^8*mWW^3*t^10 + 34996*mtt^7*mWW^4*t^10 + 396062*ep*mtt^7*mWW^4*t^10 + 1669498*ep^2*mtt^7*mWW^4*t^10 + 3261138*ep^3*mtt^7*mWW^4*t^10 + 2977866*ep^4*mtt^7*mWW^4*t^10 + 1025160*ep^5*mtt^7*mWW^4*t^10 - 41840*mtt^6*mWW^5*t^10 - 469330*ep*mtt^6*mWW^5*t^10 - 1972150*ep^2*mtt^6*mWW^5*t^10 - 3874366*ep^3*mtt^6*mWW^5*t^10 - 3583058*ep^4*mtt^6*mWW^5*t^10 - 1255656*ep^5*mtt^6*mWW^5*t^10 + 20708*mtt^5*mWW^6*t^10 + 230490*ep*mtt^5*mWW^6*t^10 + 969714*ep^2*mtt^5*mWW^6*t^10 + 1933862*ep^3*mtt^5*mWW^6*t^10 + 1837170*ep^4*mtt^5*mWW^6*t^10 + 668136*ep^5*mtt^5*mWW^6*t^10 - 2200*mtt^4*mWW^7*t^10 - 24906*ep*mtt^4*mWW^7*t^10 - 113458*ep^2*mtt^4*mWW^7*t^10 - 263046*ep^3*mtt^4*mWW^7*t^10 - 300958*ep^4*mtt^4*mWW^7*t^10 - 133272*ep^5*mtt^4*mWW^7*t^10 - 1396*mtt^3*mWW^8*t^10 - 14406*ep*mtt^3*mWW^8*t^10 - 52418*ep^2*mtt^3*mWW^8*t^10 - 79402*ep^3*mtt^3*mWW^8*t^10 - 44002*ep^4*mtt^3*mWW^8*t^10 - 1896*ep^5*mtt^3*mWW^8*t^10 + 304*mtt^2*mWW^9*t^10 + 2964*ep*mtt^2*mWW^9*t^10 + 10212*ep^2*mtt^2*mWW^9*t^10 + 14844*ep^3*mtt^2*mWW^9*t^10 + 7916*ep^4*mtt^2*mWW^9*t^10 + 240*ep^5*mtt^2*mWW^9*t^10 + 4544*mtt^10*s*t^10 + 53400*ep*mtt^10*s*t^10 + 233508*ep^2*mtt^10*s*t^10 + 471584*ep^3*mtt^10*s*t^10 + 443748*ep^4*mtt^10*s*t^10 + 156816*ep^5*mtt^10*s*t^10 - 20704*mtt^9*mWW*s*t^10 - 246972*ep*mtt^9*mWW*s*t^10 - 1096096*ep^2*mtt^9*mWW*s*t^10 - 2245108*ep^3*mtt^9*mWW*s*t^10 - 2140080*ep^4*mtt^9*mWW*s*t^10 - 764800*ep^5*mtt^9*mWW*s*t^10 + 23056*mtt^8*mWW^2*s*t^10 + 291153*ep*mtt^8*mWW^2*s*t^10 + 1360471*ep^2*mtt^8*mWW^2*s*t^10 + 2913951*ep^3*mtt^8*mWW^2*s*t^10 + 2885917*ep^4*mtt^8*mWW^2*s*t^10 + 1064772*ep^5*mtt^8*mWW^2*s*t^10 + 24954*mtt^7*mWW^3*s*t^10 + 254855*ep*mtt^7*mWW^3*s*t^10 + 949035*ep^2*mtt^7*mWW^3*s*t^10 + 1601745*ep^3*mtt^7*mWW^3*s*t^10 + 1231583*ep^4*mtt^7*mWW^3*s*t^10 + 346668*ep^5*mtt^7*mWW^3*s*t^10 - 67528*mtt^6*mWW^4*s*t^10 - 778241*ep*mtt^6*mWW^4*s*t^10 - 3327377*ep^2*mtt^6*mWW^4*s*t^10 - 6547407*ep^3*mtt^6*mWW^4*s*t^10 - 5983827*ep^4*mtt^6*mWW^4*s*t^10 - 2047900*ep^5*mtt^6*mWW^4*s*t^10 + 29898*mtt^5*mWW^5*s*t^10 + 398799*ep*mtt^5*mWW^5*s*t^10 + 1914005*ep^2*mtt^5*mWW^5*s*t^10 + 4093081*ep^3*mtt^5*mWW^5*s*t^10 + 3971501*ep^4*mtt^5*mWW^5*s*t^10 + 1416036*ep^5*mtt^5*mWW^5*s*t^10 + 26920*mtt^4*mWW^6*s*t^10 + 240145*ep*mtt^4*mWW^6*s*t^10 + 771951*ep^2*mtt^4*mWW^6*s*t^10 + 1169287*ep^3*mtt^4*mWW^6*s*t^10 + 871285*ep^4*mtt^4*mWW^6*s*t^10 + 270372*ep^5*mtt^4*mWW^6*s*t^10 - 26770*mtt^3*mWW^7*s*t^10 - 270595*ep*mtt^3*mWW^7*s*t^10 - 1031811*ep^2*mtt^3*mWW^7*s*t^10 - 1903157*ep^3*mtt^3*mWW^7*s*t^10 - 1723407*ep^4*mtt^3*mWW^7*s*t^10 - 619180*ep^5*mtt^3*mWW^7*s*t^10 + 3992*mtt^2*mWW^8*s*t^10 + 40293*ep*mtt^2*mWW^8*s*t^10 + 163005*ep^2*mtt^2*mWW^8*s*t^10 + 349379*ep^3*mtt^2*mWW^8*s*t^10 + 390207*ep^4*mtt^2*mWW^8*s*t^10 + 175884*ep^5*mtt^2*mWW^8*s*t^10 + 2094*mtt*mWW^9*s*t^10 + 21609*ep*mtt*mWW^9*s*t^10 + 78627*ep^2*mtt*mWW^9*s*t^10 + 118911*ep^3*mtt*mWW^9*s*t^10 + 64947*ep^4*mtt*mWW^9*s*t^10 + 1692*ep^5*mtt*mWW^9*s*t^10 - 456*mWW^10*s*t^10 - 4446*ep*mWW^10*s*t^10 - 15318*ep^2*mWW^10*s*t^10 - 22266*ep^3*mWW^10*s*t^10 - 11874*ep^4*mWW^10*s*t^10 - 360*ep^5*mWW^10*s*t^10 - 4896*mtt^9*s^2*t^10 - 67336*ep*mtt^9*s^2*t^10 - 330404*ep^2*mtt^9*s^2*t^10 - 719032*ep^3*mtt^9*s^2*t^10 - 710700*ep^4*mtt^9*s^2*t^10 - 259632*ep^5*mtt^9*s^2*t^10 + 11568*mtt^8*mWW*s^2*t^10 + 198616*ep*mtt^8*mWW*s^2*t^10 + 1102810*ep^2*mtt^8*mWW*s^2*t^10 + 2577748*ep^3*mtt^8*mWW*s^2*t^10 + 2667402*ep^4*mtt^8*mWW*s^2*t^10 + 1005416*ep^5*mtt^8*mWW*s^2*t^10 + 15264*mtt^7*mWW^2*s^2*t^10 + 37631*ep*mtt^7*mWW^2*s^2*t^10 - 372479*ep^2*mtt^7*mWW^2*s^2*t^10 - 1577543*ep^3*mtt^7*mWW^2*s^2*t^10 - 2072285*ep^4*mtt^7*mWW^2*s^2*t^10 - 890308*ep^5*mtt^7*mWW^2*s^2*t^10 - 57086*mtt^6*mWW^3*s^2*t^10 - 564217*ep*mtt^6*mWW^3*s^2*t^10 - 2055003*ep^2*mtt^6*mWW^3*s^2*t^10 - 3489979*ep^3*mtt^6*mWW^3*s^2*t^10 - 2785463*ep^4*mtt^6*mWW^3*s^2*t^10 - 838892*ep^5*mtt^6*mWW^3*s^2*t^10 + 3500*mtt^5*mWW^4*s^2*t^10 + 133431*ep*mtt^5*mWW^4*s^2*t^10 + 919627*ep^2*mtt^5*mWW^4*s^2*t^10 + 2325737*ep^3*mtt^5*mWW^4*s^2*t^10 + 2460573*ep^4*mtt^5*mWW^4*s^2*t^10 + 912292*ep^5*mtt^5*mWW^4*s^2*t^10 + 119830*mtt^4*mWW^5*s^2*t^10 + 1163631*ep*mtt^4*mWW^5*s^2*t^10 + 4180527*ep^2*mtt^4*mWW^5*s^2*t^10 + 7116605*ep^3*mtt^4*mWW^5*s^2*t^10 + 5845235*ep^4*mtt^4*mWW^5*s^2*t^10 + 1885372*ep^5*mtt^4*mWW^5*s^2*t^10 - 143384*mtt^3*mWW^6*s^2*t^10 - 1487899*ep*mtt^3*mWW^6*s^2*t^10 - 5785225*ep^2*mtt^3*mWW^6*s^2*t^10 - 10665445*ep^3*mtt^3*mWW^6*s^2*t^10 - 9422171*ep^4*mtt^3*mWW^6*s^2*t^10 - 3219036*ep^5*mtt^3*mWW^6*s^2*t^10 + 64270*mtt^2*mWW^7*s^2*t^10 + 683453*ep*mtt^2*mWW^7*s^2*t^10 + 2739211*ep^2*mtt^2*mWW^7*s^2*t^10 + 5225631*ep^3*mtt^2*mWW^7*s^2*t^10 + 4787247*ep^4*mtt^2*mWW^7*s^2*t^10 + 1696908*ep^5*mtt^2*mWW^7*s^2*t^10 - 8020*mtt*mWW^8*s^2*t^10 - 85907*ep*mtt*mWW^8*s^2*t^10 - 354463*ep^2*mtt*mWW^8*s^2*t^10 - 718053*ep^3*mtt*mWW^8*s^2*t^10 - 715929*ep^4*mtt*mWW^8*s^2*t^10 - 280788*ep^5*mtt*mWW^8*s^2*t^10 - 1046*mWW^9*s^2*t^10 - 11403*ep*mWW^9*s^2*t^10 - 44601*ep^2*mWW^9*s^2*t^10 - 75669*ep^3*mWW^9*s^2*t^10 - 53909*ep^4*mWW^9*s^2*t^10 - 11332*ep^5*mWW^9*s^2*t^10 - 4480*mtt^8*s^3*t^10 - 19040*ep*mtt^8*s^3*t^10 + 40320*ep^2*mtt^8*s^3*t^10 + 260120*ep^3*mtt^8*s^3*t^10 + 363160*ep^4*mtt^8*s^3*t^10 + 157920*ep^5*mtt^8*s^3*t^10 + 40608*mtt^7*mWW*s^3*t^10 + 310228*ep*mtt^7*mWW*s^3*t^10 + 739184*ep^2*mtt^7*mWW*s^3*t^10 + 588072*ep^3*mtt^7*mWW*s^3*t^10 - 56012*ep^4*mtt^7*mWW*s^3*t^10 - 174520*ep^5*mtt^7*mWW*s^3*t^10 - 110776*mtt^6*mWW^2*s^3*t^10 - 1024403*ep*mtt^6*mWW^2*s^3*t^10 - 3453607*ep^2*mtt^6*mWW^2*s^3*t^10 - 5463665*ep^3*mtt^6*mWW^2*s^3*t^10 - 4115625*ep^4*mtt^6*mWW^2*s^3*t^10 - 1191460*ep^5*mtt^6*mWW^2*s^3*t^10 + 102198*mtt^5*mWW^3*s^3*t^10 + 1095133*ep*mtt^5*mWW^3*s^3*t^10 + 4411163*ep^2*mtt^5*mWW^3*s^3*t^10 + 8378563*ep^3*mtt^5*mWW^3*s^3*t^10 + 7537931*ep^4*mtt^5*mWW^3*s^3*t^10 + 2574524*ep^5*mtt^5*mWW^3*s^3*t^10 + 50144*mtt^4*mWW^4*s^3*t^10 + 380730*ep*mtt^4*mWW^4*s^3*t^10 + 858808*ep^2*mtt^4*mWW^4*s^3*t^10 + 465486*ep^3*mtt^4*mWW^4*s^3*t^10 - 470640*ep^4*mtt^4*mWW^4*s^3*t^10 - 400224*ep^5*mtt^4*mWW^4*s^3*t^10 - 175604*mtt^3*mWW^5*s^3*t^10 - 1774682*ep*mtt^3*mWW^5*s^3*t^10 - 6660244*ep^2*mtt^3*mWW^5*s^3*t^10 - 11748666*ep^3*mtt^3*mWW^5*s^3*t^10 - 9857732*ep^4*mtt^3*mWW^5*s^3*t^10 - 3181368*ep^5*mtt^3*mWW^5*s^3*t^10 + 138280*mtt^2*mWW^6*s^3*t^10 + 1472489*ep*mtt^2*mWW^6*s^3*t^10 + 5865799*ep^2*mtt^2*mWW^6*s^3*t^10 + 10977955*ep^3*mtt^2*mWW^6*s^3*t^10 + 9739937*ep^4*mtt^2*mWW^6*s^3*t^10 + 3303364*ep^5*mtt^2*mWW^6*s^3*t^10 - 45074*mtt*mWW^7*s^3*t^10 - 492375*ep*mtt*mWW^7*s^3*t^10 - 2017119*ep^2*mtt*mWW^7*s^3*t^10 - 3880145*ep^3*mtt*mWW^7*s^3*t^10 - 3533219*ep^4*mtt*mWW^7*s^3*t^10 - 1227308*ep^5*mtt*mWW^7*s^3*t^10 + 4704*mWW^8*s^3*t^10 + 51920*ep*mWW^8*s^3*t^10 + 215696*ep^2*mWW^8*s^3*t^10 + 422280*ep^3*mWW^8*s^3*t^10 + 392200*ep^4*mWW^8*s^3*t^10 + 139072*ep^5*mWW^8*s^3*t^10 + 15200*mtt^7*s^4*t^10 + 125520*ep*mtt^7*s^4*t^10 + 353280*ep^2*mtt^7*s^4*t^10 + 429680*ep^3*mtt^7*s^4*t^10 + 215520*ep^4*mtt^7*s^4*t^10 + 28800*ep^5*mtt^7*s^4*t^10 - 80656*mtt^6*mWW*s^4*t^10 - 735326*ep*mtt^6*mWW*s^4*t^10 - 2431410*ep^2*mtt^6*mWW*s^4*t^10 - 3762066*ep^3*mtt^6*mWW*s^4*t^10 - 2766654*ep^4*mtt^6*mWW*s^4*t^10 - 781328*ep^5*mtt^6*mWW*s^4*t^10 + 157508*mtt^5*mWW^2*s^4*t^10 + 1582195*ep*mtt^5*mWW^2*s^4*t^10 + 5933887*ep^2*mtt^5*mWW^2*s^4*t^10 + 10540693*ep^3*mtt^5*mWW^2*s^4*t^10 + 8943449*ep^4*mtt^5*mWW^2*s^4*t^10 + 2911956*ep^5*mtt^5*mWW^2*s^4*t^10 - 122498*mtt^4*mWW^3*s^4*t^10 - 1394993*ep*mtt^4*mWW^3*s^4*t^10 - 5964669*ep^2*mtt^4*mWW^3*s^4*t^10 - 11889139*ep^3*mtt^4*mWW^3*s^4*t^10 - 11109945*ep^4*mtt^4*mWW^3*s^4*t^10 - 3913268*ep^5*mtt^4*mWW^3*s^4*t^10 - 7568*mtt^3*mWW^4*s^4*t^10 + 77434*ep*mtt^3*mWW^4*s^4*t^10 + 995500*ep^2*mtt^3*mWW^4*s^4*t^10 + 3066102*ep^3*mtt^3*mWW^4*s^4*t^10 + 3666932*ep^4*mtt^3*mWW^4*s^4*t^10 + 1511616*ep^5*mtt^3*mWW^4*s^4*t^10 + 73252*mtt^2*mWW^5*s^4*t^10 + 718812*ep*mtt^2*mWW^5*s^4*t^10 + 2590954*ep^2*mtt^2*mWW^5*s^4*t^10 + 4349932*ep^3*mtt^2*mWW^5*s^4*t^10 + 3445146*ep^4*mtt^2*mWW^5*s^4*t^10 + 1042624*ep^5*mtt^2*mWW^5*s^4*t^10 - 43812*mtt*mWW^6*s^4*t^10 - 467261*ep*mtt*mWW^6*s^4*t^10 - 1859651*ep^2*mtt*mWW^6*s^4*t^10 - 3464203*ep^3*mtt*mWW^6*s^4*t^10 - 3050005*ep^4*mtt*mWW^6*s^4*t^10 - 1024308*ep^5*mtt*mWW^6*s^4*t^10 + 8574*mWW^7*s^4*t^10 + 93619*ep*mWW^7*s^4*t^10 + 382109*ep^2*mWW^7*s^4*t^10 + 729001*ep^3*mWW^7*s^4*t^10 + 655557*ep^4*mWW^7*s^4*t^10 + 223908*ep^5*mWW^7*s^4*t^10 - 14400*mtt^6*s^5*t^10 - 122536*ep*mtt^6*s^5*t^10 - 363740*ep^2*mtt^6*s^5*t^10 - 484528*ep^3*mtt^6*s^5*t^10 - 289260*ep^4*mtt^6*s^5*t^10 - 60336*ep^5*mtt^6*s^5*t^10 + 63168*mtt^5*mWW*s^5*t^10 + 591496*ep*mtt^5*mWW*s^5*t^10 + 2030376*ep^2*mtt^5*mWW*s^5*t^10 + 3282136*ep^3*mtt^5*mWW*s^5*t^10 + 2533776*ep^4*mtt^5*mWW*s^5*t^10 + 753688*ep^5*mtt^5*mWW*s^5*t^10 - 106392*mtt^4*mWW^2*s^5*t^10 - 1102450*ep*mtt^4*mWW^2*s^5*t^10 - 4281212*ep^2*mtt^4*mWW^2*s^5*t^10 - 7842990*ep^3*mtt^4*mWW^2*s^5*t^10 - 6825868*ep^4*mtt^4*mWW^2*s^5*t^10 - 2268176*ep^5*mtt^4*mWW^2*s^5*t^10 + 81640*mtt^3*mWW^3*s^5*t^10 + 948356*ep*mtt^3*mWW^3*s^5*t^10 + 4122914*ep^2*mtt^3*mWW^3*s^5*t^10 + 8295728*ep^3*mtt^3*mWW^3*s^5*t^10 + 7785994*ep^4*mtt^3*mWW^3*s^5*t^10 + 2747616*ep^5*mtt^3*mWW^3*s^5*t^10 - 22248*mtt^2*mWW^4*s^5*t^10 - 317556*ep*mtt^2*mWW^4*s^5*t^10 - 1612806*ep^2*mtt^2*mWW^4*s^5*t^10 - 3606872*ep^3*mtt^2*mWW^4*s^5*t^10 - 3643990*ep^4*mtt^2*mWW^4*s^5*t^10 - 1355192*ep^5*mtt^2*mWW^4*s^5*t^10 - 4296*mtt*mWW^5*s^5*t^10 - 22084*ep*mtt*mWW^5*s^5*t^10 + 15078*ep^2*mtt*mWW^5*s^5*t^10 + 204464*ep^3*mtt*mWW^5*s^5*t^10 + 314406*ep^4*mtt*mWW^5*s^5*t^10 + 141656*ep^5*mtt*mWW^5*s^5*t^10 + 2528*mWW^6*s^5*t^10 + 24646*ep*mWW^6*s^5*t^10 + 87918*ep^2*mWW^6*s^5*t^10 + 146046*ep^3*mWW^6*s^5*t^10 + 114702*ep^4*mWW^6*s^5*t^10 + 34600*ep^5*mWW^6*s^5*t^10 + 6176*mtt^5*s^6*t^10 + 49240*ep*mtt^5*s^6*t^10 + 129372*ep^2*mtt^5*s^6*t^10 + 136616*ep^3*mtt^5*s^6*t^10 + 45652*ep^4*mtt^5*s^6*t^10 - 4656*ep^5*mtt^5*s^6*t^10 - 23760*mtt^4*mWW*s^6*t^10 - 217808*ep*mtt^4*mWW*s^6*t^10 - 726410*ep^2*mtt^4*mWW*s^6*t^10 - 1133484*ep^3*mtt^4*mWW*s^6*t^10 - 839570*ep^4*mtt^4*mWW*s^6*t^10 - 238448*ep^5*mtt^4*mWW*s^6*t^10 + 35488*mtt^3*mWW^2*s^6*t^10 + 368244*ep*mtt^3*mWW^2*s^6*t^10 + 1432166*ep^2*mtt^3*mWW^2*s^6*t^10 + 2621324*ep^3*mtt^3*mWW^2*s^6*t^10 + 2274450*ep^4*mtt^3*mWW^2*s^6*t^10 + 752584*ep^5*mtt^3*mWW^2*s^6*t^10 - 25664*mtt^2*mWW^3*s^6*t^10 - 295696*ep*mtt^2*mWW^3*s^6*t^10 - 1274890*ep^2*mtt^2*mWW^3*s^6*t^10 - 2540944*ep^3*mtt^2*mWW^3*s^6*t^10 - 2361222*ep^4*mtt^2*mWW^3*s^6*t^10 - 825472*ep^5*mtt^2*mWW^3*s^6*t^10 + 9024*mtt*mWW^4*s^6*t^10 + 111508*ep*mtt*mWW^4*s^6*t^10 + 509678*ep^2*mtt*mWW^4*s^6*t^10 + 1058620*ep^3*mtt*mWW^4*s^6*t^10 + 1011818*ep^4*mtt*mWW^4*s^6*t^10 + 360056*ep^5*mtt*mWW^4*s^6*t^10 - 1264*mWW^5*s^6*t^10 - 15712*ep*mWW^5*s^6*t^10 - 72188*ep^2*mWW^5*s^6*t^10 - 150708*ep^3*mWW^5*s^6*t^10 - 144760*ep^4*mWW^5*s^6*t^10 - 51744*ep^5*mWW^5*s^6*t^10 - 1024*mtt^4*s^7*t^10 - 5904*ep*mtt^4*s^7*t^10 - 3336*ep^2*mtt^4*s^7*t^10 + 25592*ep^3*mtt^4*s^7*t^10 + 45360*ep^4*mtt^4*s^7*t^10 + 21312*ep^5*mtt^4*s^7*t^10 + 3584*mtt^3*mWW*s^7*t^10 + 28352*ep*mtt^3*mWW*s^7*t^10 + 73576*ep^2*mtt^3*mWW*s^7*t^10 + 74932*ep^3*mtt^3*mWW*s^7*t^10 + 20940*ep^4*mtt^3*mWW*s^7*t^10 - 5184*ep^5*mtt^3*mWW*s^7*t^10 - 4608*mtt^2*mWW^2*s^7*t^10 - 44576*ep*mtt^2*mWW^2*s^7*t^10 - 159976*ep^2*mtt^2*mWW^2*s^7*t^10 - 270188*ep^3*mtt^2*mWW^2*s^7*t^10 - 216996*ep^4*mtt^2*mWW^2*s^7*t^10 - 66816*ep^5*mtt^2*mWW^2*s^7*t^10 + 2560*mtt*mWW^3*s^7*t^10 + 27712*ep*mtt*mWW^3*s^7*t^10 + 112568*ep^2*mtt*mWW^3*s^7*t^10 + 213212*ep^3*mtt*mWW^3*s^7*t^10 + 189732*ep^4*mtt*mWW^3*s^7*t^10 + 63936*ep^5*mtt*mWW^3*s^7*t^10 - 512*mWW^4*s^7*t^10 - 5584*ep*mWW^4*s^7*t^10 - 22832*ep^2*mWW^4*s^7*t^10 - 43548*ep^3*mWW^4*s^7*t^10 - 39036*ep^4*mWW^4*s^7*t^10 - 13248*ep^5*mWW^4*s^7*t^10 - 640*ep*mtt^3*s^8*t^10 - 5120*ep^2*mtt^3*s^8*t^10 - 13600*ep^3*mtt^3*s^8*t^10 - 14880*ep^4*mtt^3*s^8*t^10 - 5760*ep^5*mtt^3*s^8*t^10 + 1408*ep*mtt^2*mWW*s^8*t^10 + 11264*ep^2*mtt^2*mWW*s^8*t^10 + 29920*ep^3*mtt^2*mWW*s^8*t^10 + 32736*ep^4*mtt^2*mWW*s^8*t^10 + 12672*ep^5*mtt^2*mWW*s^8*t^10 - 896*ep*mtt*mWW^2*s^8*t^10 - 7168*ep^2*mtt*mWW^2*s^8*t^10 - 19040*ep^3*mtt*mWW^2*s^8*t^10 - 20832*ep^4*mtt*mWW^2*s^8*t^10 - 8064*ep^5*mtt*mWW^2*s^8*t^10 + 128*ep*mWW^3*s^8*t^10 + 1024*ep^2*mWW^3*s^8*t^10 + 2720*ep^3*mWW^3*s^8*t^10 + 2976*ep^4*mWW^3*s^8*t^10 + 1152*ep^5*mWW^3*s^8*t^10 + 880*mtt^10*t^11 + 9736*ep*mtt^10*t^11 + 40320*ep^2*mtt^10*t^11 + 78088*ep^3*mtt^10*t^11 + 71200*ep^4*mtt^10*t^11 + 24576*ep^5*mtt^10*t^11 - 5584*mtt^9*mWW*t^11 - 61662*ep*mtt^9*mWW*t^11 - 255158*ep^2*mtt^9*mWW*t^11 - 494626*ep^3*mtt^9*mWW*t^11 - 451938*ep^4*mtt^9*mWW*t^11 - 156392*ep^5*mtt^9*mWW*t^11 + 13072*mtt^8*mWW^2*t^11 + 143824*ep*mtt^8*mWW^2*t^11 + 594004*ep^2*mtt^8*mWW^2*t^11 + 1152528*ep^3*mtt^8*mWW^2*t^11 + 1056044*ep^4*mtt^8*mWW^2*t^11 + 366768*ep^5*mtt^8*mWW^2*t^11 - 12256*mtt^7*mWW^3*t^11 - 133626*ep*mtt^7*mWW^3*t^11 - 549390*ep^2*mtt^7*mWW^3*t^11 - 1069174*ep^3*mtt^7*mWW^3*t^11 - 987594*ep^4*mtt^7*mWW^3*t^11 - 346440*ep^5*mtt^7*mWW^3*t^11 - 960*mtt^6*mWW^4*t^11 - 12580*ep*mtt^6*mWW^4*t^11 - 54980*ep^2*mtt^6*mWW^4*t^11 - 96300*ep^3*mtt^6*mWW^4*t^11 - 68860*ep^4*mtt^6*mWW^4*t^11 - 15920*ep^5*mtt^6*mWW^4*t^11 + 11120*mtt^5*mWW^5*t^11 + 123054*ep*mtt^5*mWW^5*t^11 + 506350*ep^2*mtt^5*mWW^5*t^11 + 965362*ep^3*mtt^5*mWW^5*t^11 + 861130*ep^4*mtt^5*mWW^5*t^11 + 290184*ep^5*mtt^5*mWW^5*t^11 - 8496*mtt^4*mWW^6*t^11 - 92488*ep*mtt^4*mWW^6*t^11 - 375972*ep^2*mtt^4*mWW^6*t^11 - 713784*ep^3*mtt^4*mWW^6*t^11 - 637852*ep^4*mtt^4*mWW^6*t^11 - 216048*ep^5*mtt^4*mWW^6*t^11 + 2368*mtt^3*mWW^7*t^11 + 25066*ep*mtt^3*mWW^7*t^11 + 99286*ep^2*mtt^3*mWW^7*t^11 + 185062*ep^3*mtt^3*mWW^7*t^11 + 163426*ep^4*mtt^3*mWW^7*t^11 + 54952*ep^5*mtt^3*mWW^7*t^11 - 144*mtt^2*mWW^8*t^11 - 1324*ep*mtt^2*mWW^8*t^11 - 4460*ep^2*mtt^2*mWW^8*t^11 - 7156*ep^3*mtt^2*mWW^8*t^11 - 5556*ep^4*mtt^2*mWW^8*t^11 - 1680*ep^5*mtt^2*mWW^8*t^11 - 2976*mtt^9*s*t^11 - 33928*ep*mtt^9*s*t^11 - 144372*ep^2*mtt^9*s*t^11 - 285360*ep^3*mtt^9*s*t^11 - 264052*ep^4*mtt^9*s*t^11 - 92112*ep^5*mtt^9*s*t^11 + 15208*mtt^8*mWW*s*t^11 + 175560*ep*mtt^8*mWW*s*t^11 + 756004*ep^2*mtt^8*mWW*s*t^11 + 1509712*ep^3*mtt^8*mWW*s*t^11 + 1409148*ep^4*mtt^8*mWW*s*t^11 + 495088*ep^5*mtt^8*mWW*s*t^11 - 26264*mtt^7*mWW^2*s*t^11 - 312673*ep*mtt^7*mWW^2*s*t^11 - 1384017*ep^2*mtt^7*mWW^2*s*t^11 - 2825319*ep^3*mtt^7*mWW^2*s*t^11 - 2683419*ep^4*mtt^7*mWW^2*s*t^11 - 955708*ep^5*mtt^7*mWW^2*s*t^11 + 11640*mtt^6*mWW^3*s*t^11 + 164618*ep*mtt^6*mWW^3*s*t^11 + 827424*ep^2*mtt^6*mWW^3*s*t^11 + 1842614*ep^3*mtt^6*mWW^3*s*t^11 + 1860456*ep^4*mtt^6*mWW^3*s*t^11 + 692288*ep^5*mtt^6*mWW^3*s*t^11 + 13392*mtt^5*mWW^4*s*t^11 + 115747*ep*mtt^5*mWW^4*s*t^11 + 348109*ep^2*mtt^5*mWW^4*s*t^11 + 459485*ep^3*mtt^5*mWW^4*s*t^11 + 258959*ep^4*mtt^5*mWW^4*s*t^11 + 45228*ep^5*mtt^5*mWW^4*s*t^11 - 10096*mtt^4*mWW^5*s*t^11 - 98354*ep*mtt^4*mWW^5*s*t^11 - 354954*ep^2*mtt^4*mWW^5*s*t^11 - 606726*ep^3*mtt^4*mWW^5*s*t^11 - 496950*ep^4*mtt^4*mWW^5*s*t^11 - 156920*ep^5*mtt^4*mWW^5*s*t^11 - 8760*mtt^3*mWW^6*s*t^11 - 94267*ep*mtt^3*mWW^6*s*t^11 - 378135*ep^2*mtt^3*mWW^6*s*t^11 - 707693*ep^3*mtt^3*mWW^6*s*t^11 - 623165*ep^4*mtt^3*mWW^6*s*t^11 - 208100*ep^5*mtt^3*mWW^6*s*t^11 + 11192*mtt^2*mWW^7*s*t^11 + 118046*ep*mtt^2*mWW^7*s*t^11 + 465316*ep^2*mtt^2*mWW^7*s*t^11 + 862098*ep^3*mtt^2*mWW^7*s*t^11 + 756292*ep^4*mtt^2*mWW^7*s*t^11 + 252656*ep^5*mtt^2*mWW^7*s*t^11 - 3552*mtt*mWW^8*s*t^11 - 36735*ep*mtt*mWW^8*s*t^11 - 142065*ep^2*mtt*mWW^8*s*t^11 - 259545*ep^3*mtt*mWW^8*s*t^11 - 225603*ep^4*mtt*mWW^8*s*t^11 - 74940*ep^5*mtt*mWW^8*s*t^11 + 216*mWW^9*s*t^11 + 1986*ep*mWW^9*s*t^11 + 6690*ep^2*mWW^9*s*t^11 + 10734*ep^3*mWW^9*s*t^11 + 8334*ep^4*mWW^9*s*t^11 + 2520*ep^5*mWW^9*s*t^11 + 2208*mtt^8*s^2*t^11 + 30672*ep*mtt^8*s^2*t^11 + 151232*ep^2*mtt^8*s^2*t^11 + 329368*ep^3*mtt^8*s^2*t^11 + 325160*ep^4*mtt^8*s^2*t^11 + 118560*ep^5*mtt^8*s^2*t^11 - 3976*mtt^7*mWW*s^2*t^11 - 82556*ep*mtt^7*mWW*s^2*t^11 - 492438*ep^2*mtt^7*mWW*s^2*t^11 - 1183608*ep^3*mtt^7*mWW*s^2*t^11 - 1238286*ep^4*mtt^7*mWW*s^2*t^11 - 468536*ep^5*mtt^7*mWW*s^2*t^11 - 14648*mtt^6*mWW^2*s^2*t^11 - 68093*ep*mtt^6*mWW^2*s^2*t^11 + 85991*ep^2*mtt^6*mWW^2*s^2*t^11 + 732093*ep^3*mtt^6*mWW^2*s^2*t^11 + 1061717*ep^4*mtt^6*mWW^2*s^2*t^11 + 469060*ep^5*mtt^6*mWW^2*s^2*t^11 + 50512*mtt^5*mWW^3*s^2*t^11 + 445282*ep*mtt^5*mWW^3*s^2*t^11 + 1400498*ep^2*mtt^5*mWW^3*s^2*t^11 + 2034234*ep^3*mtt^5*mWW^3*s^2*t^11 + 1385090*ep^4*mtt^5*mWW^3*s^2*t^11 + 356584*ep^5*mtt^5*mWW^3*s^2*t^11 - 50704*mtt^4*mWW^4*s^2*t^11 - 494323*ep*mtt^4*mWW^4*s^2*t^11 - 1792385*ep^2*mtt^4*mWW^4*s^2*t^11 - 3098781*ep^3*mtt^4*mWW^4*s^2*t^11 - 2581211*ep^4*mtt^4*mWW^4*s^2*t^11 - 831196*ep^5*mtt^4*mWW^4*s^2*t^11 + 6168*mtt^3*mWW^5*s^2*t^11 + 58160*ep*mtt^3*mWW^5*s^2*t^11 + 211078*ep^2*mtt^3*mWW^5*s^2*t^11 + 392596*ep^3*mtt^3*mWW^5*s^2*t^11 + 370654*ep^4*mtt^3*mWW^5*s^2*t^11 + 137144*ep^5*mtt^3*mWW^5*s^2*t^11 + 21992*mtt^2*mWW^6*s^2*t^11 + 234893*ep*mtt^2*mWW^6*s^2*t^11 + 932933*ep^2*mtt^2*mWW^6*s^2*t^11 + 1724627*ep^3*mtt^2*mWW^6*s^2*t^11 + 1498175*ep^4*mtt^2*mWW^6*s^2*t^11 + 493580*ep^5*mtt^2*mWW^6*s^2*t^11 - 14176*mtt*mWW^7*s^2*t^11 - 152310*ep*mtt*mWW^7*s^2*t^11 - 610786*ep^2*mtt*mWW^7*s^2*t^11 - 1145334*ep^3*mtt*mWW^7*s^2*t^11 - 1012498*ep^4*mtt*mWW^7*s^2*t^11 - 339816*ep^5*mtt*mWW^7*s^2*t^11 + 2624*mWW^8*s^2*t^11 + 28275*ep*mWW^8*s^2*t^11 + 113877*ep^2*mWW^8*s^2*t^11 + 214805*ep^3*mWW^8*s^2*t^11 + 191199*ep^4*mWW^8*s^2*t^11 + 64620*ep^5*mWW^8*s^2*t^11 + 3328*mtt^7*s^3*t^11 + 20912*ep*mtt^7*s^3*t^11 + 24712*ep^2*mtt^7*s^3*t^11 - 46032*ep^3*mtt^7*s^3*t^11 - 106440*ep^4*mtt^7*s^3*t^11 - 53280*ep^5*mtt^7*s^3*t^11 - 26616*mtt^6*mWW*s^3*t^11 - 214192*ep*mtt^6*mWW*s^3*t^11 - 573810*ep^2*mtt^6*mWW*s^3*t^11 - 632896*ep^3*mtt^6*mWW*s^3*t^11 - 245934*ep^4*mtt^6*mWW*s^3*t^11 + 728*ep^5*mtt^6*mWW*s^3*t^11 + 77464*mtt^5*mWW^2*s^3*t^11 + 705173*ep*mtt^5*mWW^2*s^3*t^11 + 2327577*ep^2*mtt^5*mWW^2*s^3*t^11 + 3599647*ep^3*mtt^5*mWW^2*s^3*t^11 + 2651039*ep^4*mtt^5*mWW^2*s^3*t^11 + 751260*ep^5*mtt^5*mWW^2*s^3*t^11 - 108640*mtt^4*mWW^3*s^3*t^11 - 1072282*ep*mtt^4*mWW^3*s^3*t^11 - 3937834*ep^2*mtt^4*mWW^3*s^3*t^11 - 6861362*ep^3*mtt^4*mWW^3*s^3*t^11 - 5728266*ep^4*mtt^4*mWW^3*s^3*t^11 - 1841096*ep^5*mtt^4*mWW^3*s^3*t^11 + 74856*mtt^3*mWW^4*s^3*t^11 + 787326*ep*mtt^3*mWW^4*s^3*t^11 + 3110012*ep^2*mtt^3*mWW^4*s^3*t^11 + 5811314*ep^3*mtt^3*mWW^4*s^3*t^11 + 5165692*ep^4*mtt^3*mWW^4*s^3*t^11 + 1751920*ep^5*mtt^3*mWW^4*s^3*t^11 - 18016*mtt^2*mWW^5*s^3*t^11 - 206288*ep*mtt^2*mWW^5*s^3*t^11 - 890604*ep^2*mtt^2*mWW^5*s^3*t^11 - 1802128*ep^3*mtt^2*mWW^5*s^3*t^11 - 1713620*ep^4*mtt^2*mWW^5*s^3*t^11 - 613824*ep^5*mtt^2*mWW^5*s^3*t^11 - 4896*mtt*mWW^6*s^3*t^11 - 47371*ep*mtt*mWW^6*s^3*t^11 - 165501*ep^2*mtt*mWW^6*s^3*t^11 - 262873*ep^3*mtt*mWW^6*s^3*t^11 - 191283*ep^4*mtt*mWW^6*s^3*t^11 - 51436*ep^5*mtt*mWW^6*s^3*t^11 + 2520*mWW^7*s^3*t^11 + 26722*ep*mWW^7*s^3*t^11 + 105448*ep^2*mWW^7*s^3*t^11 + 194330*ep^3*mWW^7*s^3*t^11 + 168812*ep^4*mWW^7*s^3*t^11 + 55728*ep^5*mWW^7*s^3*t^11 - 6672*mtt^6*s^4*t^11 - 52568*ep*mtt^6*s^4*t^11 - 134928*ep^2*mtt^6*s^4*t^11 - 135432*ep^3*mtt^6*s^4*t^11 - 36800*ep^4*mtt^6*s^4*t^11 + 9600*ep^5*mtt^6*s^4*t^11 + 35384*mtt^5*mWW*s^4*t^11 + 305130*ep*mtt^5*mWW*s^4*t^11 + 926492*ep^2*mtt^5*mWW*s^4*t^11 + 1277726*ep^3*mtt^5*mWW*s^4*t^11 + 806004*ep^4*mtt^5*mWW*s^4*t^11 + 185024*ep^5*mtt^5*mWW*s^4*t^11 - 75320*mtt^4*mWW^2*s^4*t^11 - 707487*ep*mtt^4*mWW^2*s^4*t^11 - 2438447*ep^2*mtt^4*mWW^2*s^4*t^11 - 3963965*ep^3*mtt^4*mWW^2*s^4*t^11 - 3082233*ep^4*mtt^4*mWW^2*s^4*t^11 - 924548*ep^5*mtt^4*mWW^2*s^4*t^11 + 81656*mtt^3*mWW^3*s^4*t^11 + 828400*ep*mtt^3*mWW^3*s^4*t^11 + 3139574*ep^2*mtt^3*mWW^3*s^4*t^11 + 5628152*ep^3*mtt^3*mWW^3*s^4*t^11 + 4811170*ep^4*mtt^3*mWW^3*s^4*t^11 + 1575848*ep^5*mtt^3*mWW^3*s^4*t^11 - 46808*mtt^2*mWW^4*s^4*t^11 - 507154*ep*mtt^2*mWW^4*s^4*t^11 - 2062064*ep^2*mtt^2*mWW^4*s^4*t^11 - 3935150*ep^3*mtt^2*mWW^4*s^4*t^11 - 3546328*ep^4*mtt^2*mWW^4*s^4*t^11 - 1212896*ep^5*mtt^2*mWW^4*s^4*t^11 + 13040*mtt*mWW^5*s^4*t^11 + 148814*ep*mtt*mWW^5*s^4*t^11 + 636302*ep^2*mtt*mWW^5*s^4*t^11 + 1265666*ep^3*mtt*mWW^5*s^4*t^11 + 1178858*ep^4*mtt*mWW^5*s^4*t^11 + 413720*ep^5*mtt*mWW^5*s^4*t^11 - 1280*mWW^6*s^4*t^11 - 15135*ep*mWW^6*s^4*t^11 - 66929*ep^2*mWW^6*s^4*t^11 - 136997*ep^3*mWW^6*s^4*t^11 - 130671*ep^4*mWW^6*s^4*t^11 - 46748*ep^5*mWW^6*s^4*t^11 + 4128*mtt^5*s^5*t^11 + 29976*ep*mtt^5*s^5*t^11 + 63052*ep^2*mtt^5*s^5*t^11 + 29360*ep^3*mtt^5*s^5*t^11 - 36980*ep^4*mtt^5*s^5*t^11 - 29136*ep^5*mtt^5*s^5*t^11 - 17552*mtt^4*mWW*s^5*t^11 - 143176*ep*mtt^4*mWW*s^5*t^11 - 393978*ep^2*mtt^4*mWW*s^5*t^11 - 458256*ep^3*mtt^4*mWW*s^5*t^11 - 206070*ep^4*mtt^4*mWW*s^5*t^11 - 16168*ep^5*mtt^4*mWW*s^5*t^11 + 29728*mtt^3*mWW^2*s^5*t^11 + 270904*ep*mtt^3*mWW^2*s^5*t^11 + 895508*ep^2*mtt^3*mWW^2*s^5*t^11 + 1383484*ep^3*mtt^3*mWW^2*s^5*t^11 + 1014064*ep^4*mtt^3*mWW^2*s^5*t^11 + 284912*ep^5*mtt^3*mWW^2*s^5*t^11 - 25152*mtt^2*mWW^3*s^5*t^11 - 252200*ep*mtt^2*mWW^3*s^5*t^11 - 942904*ep^2*mtt^2*mWW^3*s^5*t^11 - 1665524*ep^3*mtt^2*mWW^3*s^5*t^11 - 1402404*ep^4*mtt^2*mWW^3*s^5*t^11 - 452736*ep^5*mtt^2*mWW^3*s^5*t^11 + 10688*mtt*mWW^4*s^5*t^11 + 114512*ep*mtt*mWW^4*s^5*t^11 + 459936*ep^2*mtt*mWW^4*s^5*t^11 + 866820*ep^3*mtt*mWW^4*s^5*t^11 + 771796*ep^4*mtt*mWW^4*s^5*t^11 + 261088*ep^5*mtt*mWW^4*s^5*t^11 - 1840*mWW^5*s^5*t^11 - 20016*ep*mWW^5*s^5*t^11 - 81614*ep^2*mWW^5*s^5*t^11 - 155884*ep^3*mWW^5*s^5*t^11 - 140406*ep^4*mWW^5*s^5*t^11 - 47960*ep^5*mWW^5*s^5*t^11 - 896*mtt^4*s^6*t^11 - 3840*ep*mtt^4*s^6*t^11 + 7664*ep^2*mtt^4*s^6*t^11 + 50408*ep^3*mtt^4*s^6*t^11 + 70232*ep^4*mtt^4*s^6*t^11 + 30432*ep^5*mtt^4*s^6*t^11 + 3136*mtt^3*mWW*s^6*t^11 + 18784*ep*mtt^3*mWW*s^6*t^11 + 15992*ep^2*mtt^3*mWW*s^6*t^11 - 62932*ep^3*mtt^3*mWW*s^6*t^11 - 122028*ep^4*mtt^3*mWW*s^6*t^11 - 58752*ep^5*mtt^3*mWW*s^6*t^11 - 4032*mtt^2*mWW^2*s^6*t^11 - 30304*ep*mtt^2*mWW^2*s^6*t^11 - 69864*ep^2*mtt^2*mWW^2*s^6*t^11 - 49908*ep^3*mtt^2*mWW^2*s^6*t^11 + 14036*ep^4*mtt^2*mWW^2*s^6*t^11 + 20352*ep^5*mtt^2*mWW^2*s^6*t^11 + 2240*mtt*mWW^3*s^6*t^11 + 19616*ep*mtt*mWW^3*s^6*t^11 + 61096*ep^2*mtt*mWW^3*s^6*t^11 + 86980*ep^3*mtt*mWW^3*s^6*t^11 + 57084*ep^4*mtt*mWW^3*s^6*t^11 + 13824*ep^5*mtt*mWW^3*s^6*t^11 - 448*mWW^4*s^6*t^11 - 4256*ep*mWW^4*s^6*t^11 - 14888*ep^2*mWW^4*s^6*t^11 - 24548*ep^3*mWW^4*s^6*t^11 - 19324*ep^4*mWW^4*s^6*t^11 - 5856*ep^5*mWW^4*s^6*t^11 - 960*ep*mtt^3*s^7*t^11 - 7680*ep^2*mtt^3*s^7*t^11 - 20400*ep^3*mtt^3*s^7*t^11 - 22320*ep^4*mtt^3*s^7*t^11 - 8640*ep^5*mtt^3*s^7*t^11 + 2112*ep*mtt^2*mWW*s^7*t^11 + 16896*ep^2*mtt^2*mWW*s^7*t^11 + 44880*ep^3*mtt^2*mWW*s^7*t^11 + 49104*ep^4*mtt^2*mWW*s^7*t^11 + 19008*ep^5*mtt^2*mWW*s^7*t^11 - 1344*ep*mtt*mWW^2*s^7*t^11 - 10752*ep^2*mtt*mWW^2*s^7*t^11 - 28560*ep^3*mtt*mWW^2*s^7*t^11 - 31248*ep^4*mtt*mWW^2*s^7*t^11 - 12096*ep^5*mtt*mWW^2*s^7*t^11 + 192*ep*mWW^3*s^7*t^11 + 1536*ep^2*mWW^3*s^7*t^11 + 4080*ep^3*mWW^3*s^7*t^11 + 4464*ep^4*mWW^3*s^7*t^11 + 1728*ep^5*mWW^3*s^7*t^11 - 368*mtt^9*t^12 - 3968*ep*mtt^9*t^12 - 16020*ep^2*mtt^9*t^12 - 30368*ep^3*mtt^9*t^12 - 27212*ep^4*mtt^9*t^12 - 9264*ep^5*mtt^9*t^12 + 2496*mtt^8*mWW*t^12 + 26888*ep*mtt^8*mWW*t^12 + 108492*ep^2*mtt^8*mWW*t^12 + 205680*ep^3*mtt^8*mWW*t^12 + 184412*ep^4*mtt^8*mWW*t^12 + 62832*ep^5*mtt^8*mWW*t^12 - 6736*mtt^7*mWW^2*t^12 - 72440*ep*mtt^7*mWW^2*t^12 - 291936*ep^2*mtt^7*mWW^2*t^12 - 553312*ep^3*mtt^7*mWW^2*t^12 - 496328*ep^4*mtt^7*mWW^2*t^12 - 169248*ep^5*mtt^7*mWW^2*t^12 + 9120*mtt^6*mWW^3*t^12 + 97760*ep*mtt^6*mWW^3*t^12 + 393000*ep^2*mtt^6*mWW^3*t^12 + 744240*ep^3*mtt^6*mWW^3*t^12 + 667880*ep^4*mtt^6*mWW^3*t^12 + 228000*ep^5*mtt^6*mWW^3*t^12 - 6160*mtt^5*mWW^4*t^12 - 65520*ep*mtt^5*mWW^4*t^12 - 261780*ep^2*mtt^5*mWW^4*t^12 - 494560*ep^3*mtt^5*mWW^4*t^12 - 444060*ep^4*mtt^5*mWW^4*t^12 - 151920*ep^5*mtt^5*mWW^4*t^12 + 1408*mtt^4*mWW^5*t^12 + 14408*ep*mtt^4*mWW^5*t^12 + 55740*ep^2*mtt^4*mWW^5*t^12 + 103888*ep^3*mtt^4*mWW^5*t^12 + 93452*ep^4*mtt^4*mWW^5*t^12 + 32304*ep^5*mtt^4*mWW^5*t^12 + 464*mtt^3*mWW^6*t^12 + 5352*ep*mtt^3*mWW^6*t^12 + 22728*ep^2*mtt^3*mWW^6*t^12 + 44000*ep^3*mtt^3*mWW^6*t^12 + 39408*ep^4*mtt^3*mWW^6*t^12 + 13248*ep^5*mtt^3*mWW^6*t^12 - 224*mtt^2*mWW^7*t^12 - 2480*ep*mtt^2*mWW^7*t^12 - 10224*ep^2*mtt^2*mWW^7*t^12 - 19568*ep^3*mtt^2*mWW^7*t^12 - 17552*ep^4*mtt^2*mWW^7*t^12 - 5952*ep^5*mtt^2*mWW^7*t^12 + 992*mtt^8*s*t^12 + 10912*ep*mtt^8*s*t^12 + 44904*ep^2*mtt^8*s*t^12 + 86408*ep^3*mtt^8*s*t^12 + 78304*ep^4*mtt^8*s*t^12 + 26880*ep^5*mtt^8*s*t^12 - 5128*mtt^7*mWW*s*t^12 - 56944*ep*mtt^7*mWW*s*t^12 - 236478*ep^2*mtt^7*mWW*s*t^12 - 458488*ep^3*mtt^7*mWW*s*t^12 - 417994*ep^4*mtt^7*mWW*s*t^12 - 144168*ep^5*mtt^7*mWW*s*t^12 + 9264*mtt^6*mWW^2*s*t^12 + 105292*ep*mtt^6*mWW^2*s*t^12 + 446718*ep^2*mtt^6*mWW^2*s*t^12 + 880680*ep^3*mtt^6*mWW^2*s*t^12 + 813118*ep^4*mtt^6*mWW^2*s*t^12 + 283128*ep^5*mtt^6*mWW^2*s*t^12 - 4968*mtt^5*mWW^3*s*t^12 - 63500*ep*mtt^5*mWW^3*s*t^12 - 295992*ep^2*mtt^5*mWW^3*s*t^12 - 622752*ep^3*mtt^5*mWW^3*s*t^12 - 601340*ep^4*mtt^5*mWW^3*s*t^12 - 216048*ep^5*mtt^5*mWW^3*s*t^12 - 4592*mtt^4*mWW^4*s*t^12 - 38240*ep*mtt^4*mWW^4*s*t^12 - 109956*ep^2*mtt^4*mWW^4*s*t^12 - 140960*ep^3*mtt^4*mWW^4*s*t^12 - 80252*ep^4*mtt^4*mWW^4*s*t^12 - 15600*ep^5*mtt^4*mWW^4*s*t^12 + 6696*mtt^3*mWW^5*s*t^12 + 64088*ep*mtt^3*mWW^5*s*t^12 + 227490*ep^2*mtt^3*mWW^5*s*t^12 + 385992*ep^3*mtt^3*mWW^5*s*t^12 + 316814*ep^4*mtt^3*mWW^5*s*t^12 + 100920*ep^5*mtt^3*mWW^5*s*t^12 - 1904*mtt^2*mWW^6*s*t^12 - 16916*ep*mtt^2*mWW^6*s*t^12 - 54858*ep^2*mtt^2*mWW^6*s*t^12 - 86072*ep^3*mtt^2*mWW^6*s*t^12 - 66938*ep^4*mtt^2*mWW^6*s*t^12 - 20712*ep^5*mtt^2*mWW^6*s*t^12 - 696*mtt*mWW^7*s*t^12 - 8412*ep*mtt*mWW^7*s*t^12 - 37164*ep^2*mtt*mWW^7*s*t^12 - 74160*ep^3*mtt*mWW^7*s*t^12 - 68040*ep^4*mtt*mWW^7*s*t^12 - 23328*ep^5*mtt*mWW^7*s*t^12 + 336*mWW^8*s*t^12 + 3720*ep*mWW^8*s*t^12 + 15336*ep^2*mWW^8*s*t^12 + 29352*ep^3*mWW^8*s*t^12 + 26328*ep^4*mWW^8*s*t^12 + 8928*ep^5*mWW^8*s*t^12 - 384*mtt^7*s^2*t^12 - 5752*ep*mtt^7*s^2*t^12 - 29620*ep^2*mtt^7*s^2*t^12 - 66008*ep^3*mtt^7*s^2*t^12 - 65996*ep^4*mtt^7*s^2*t^12 - 24240*ep^5*mtt^7*s^2*t^12 - 552*mtt^6*mWW*s^2*t^12 + 4096*ep*mtt^6*mWW*s^2*t^12 + 56506*ep^2*mtt^6*mWW*s^2*t^12 + 168956*ep^3*mtt^6*mWW*s^2*t^12 + 194546*ep^4*mtt^6*mWW*s^2*t^12 + 77448*ep^5*mtt^6*mWW*s^2*t^12 + 9168*mtt^5*mWW^2*s^2*t^12 + 73796*ep*mtt^5*mWW^2*s^2*t^12 + 198226*ep^2*mtt^5*mWW^2*s^2*t^12 + 221396*ep^3*mtt^5*mWW^2*s^2*t^12 + 90606*ep^4*mtt^5*mWW^2*s^2*t^12 + 2808*ep^5*mtt^5*mWW^2*s^2*t^12 - 23800*mtt^4*mWW^3*s^2*t^12 - 224524*ep*mtt^4*mWW^3*s^2*t^12 - 779028*ep^2*mtt^4*mWW^3*s^2*t^12 - 1280344*ep^3*mtt^4*mWW^3*s^2*t^12 - 1010872*ep^4*mtt^4*mWW^3*s^2*t^12 - 308832*ep^5*mtt^4*mWW^3*s^2*t^12 + 28000*mtt^3*mWW^4*s^2*t^12 + 279536*ep*mtt^3*mWW^4*s^2*t^12 + 1040432*ep^2*mtt^3*mWW^4*s^2*t^12 + 1838576*ep^3*mtt^3*mWW^4*s^2*t^12 + 1556368*ep^4*mtt^3*mWW^4*s^2*t^12 + 506688*ep^5*mtt^3*mWW^4*s^2*t^12 - 16536*mtt^2*mWW^5*s^2*t^12 - 170072*ep*mtt^2*mWW^5*s^2*t^12 - 654958*ep^2*mtt^2*mWW^5*s^2*t^12 - 1195796*ep^3*mtt^2*mWW^5*s^2*t^12 - 1042206*ep^4*mtt^2*mWW^5*s^2*t^12 - 347832*ep^5*mtt^2*mWW^5*s^2*t^12 + 4432*mtt*mWW^6*s^2*t^12 + 46340*ep*mtt*mWW^6*s^2*t^12 + 181906*ep^2*mtt*mWW^6*s^2*t^12 + 338580*ep^3*mtt*mWW^6*s^2*t^12 + 300462*ep^4*mtt*mWW^6*s^2*t^12 + 101880*ep^5*mtt*mWW^6*s^2*t^12 - 328*mWW^7*s^2*t^12 - 3420*ep*mWW^7*s^2*t^12 - 13464*ep^2*mWW^7*s^2*t^12 - 25360*ep^3*mWW^7*s^2*t^12 - 22908*ep^4*mWW^7*s^2*t^12 - 7920*ep^5*mWW^7*s^2*t^12 - 1120*mtt^6*s^3*t^12 - 7896*ep*mtt^6*s^3*t^12 - 15244*ep^2*mtt^6*s^3*t^12 - 3144*ep^3*mtt^6*s^3*t^12 + 15164*ep^4*mtt^6*s^3*t^12 + 9840*ep^5*mtt^6*s^3*t^12 + 7848*mtt^5*mWW*s^3*t^12 + 63664*ep*mtt^5*mWW*s^3*t^12 + 173502*ep^2*mtt^5*mWW*s^3*t^12 + 199164*ep^3*mtt^5*mWW*s^3*t^12 + 87550*ep^4*mtt^5*mWW*s^3*t^12 + 6072*ep^5*mtt^5*mWW*s^3*t^12 - 21392*mtt^4*mWW^2*s^3*t^12 - 190516*ep*mtt^4*mWW^2*s^3*t^12 - 608954*ep^2*mtt^4*mWW^2*s^3*t^12 - 904860*ep^3*mtt^4*mWW^2*s^3*t^12 - 635454*ep^4*mtt^4*mWW^2*s^3*t^12 - 170424*ep^5*mtt^4*mWW^2*s^3*t^12 + 29744*mtt^3*mWW^3*s^3*t^12 + 283948*ep*mtt^3*mWW^3*s^3*t^12 + 999502*ep^2*mtt^3*mWW^3*s^3*t^12 + 1665544*ep^3*mtt^3*mWW^3*s^3*t^12 + 1331054*ep^4*mtt^3*mWW^3*s^3*t^12 + 410808*ep^5*mtt^3*mWW^3*s^3*t^12 - 22560*mtt^2*mWW^4*s^3*t^12 - 226948*ep*mtt^2*mWW^4*s^3*t^12 - 851142*ep^2*mtt^2*mWW^4*s^3*t^12 - 1511952*ep^3*mtt^2*mWW^4*s^3*t^12 - 1283398*ep^4*mtt^2*mWW^4*s^3*t^12 - 418200*ep^5*mtt^2*mWW^4*s^3*t^12 + 8936*mtt*mWW^5*s^3*t^12 + 93172*ep*mtt*mWW^5*s^3*t^12 + 363548*ep^2*mtt*mWW^5*s^3*t^12 + 669756*ep^3*mtt*mWW^5*s^3*t^12 + 586716*ep^4*mtt*mWW^5*s^3*t^12 + 196272*ep^5*mtt*mWW^5*s^3*t^12 - 1456*mWW^6*s^3*t^12 - 15424*ep*mWW^6*s^3*t^12 - 61212*ep^2*mWW^6*s^3*t^12 - 114508*ep^3*mWW^6*s^3*t^12 - 101632*ep^4*mWW^6*s^3*t^12 - 34368*ep^5*mWW^6*s^3*t^12 + 1264*mtt^5*s^4*t^12 + 8600*ep*mtt^5*s^4*t^12 + 14712*ep^2*mtt^5*s^4*t^12 - 3080*ep^3*mtt^5*s^4*t^12 - 24376*ep^4*mtt^5*s^4*t^12 - 13920*ep^5*mtt^5*s^4*t^12 - 6008*mtt^4*mWW*s^4*t^12 - 44872*ep*mtt^4*mWW*s^4*t^12 - 101806*ep^2*mtt^4*mWW*s^4*t^12 - 69724*ep^3*mtt^4*mWW*s^4*t^12 + 23914*ep^4*mtt^4*mWW*s^4*t^12 + 30696*ep^5*mtt^4*mWW*s^4*t^12 + 11424*mtt^3*mWW^2*s^4*t^12 + 94060*ep*mtt^3*mWW^2*s^4*t^12 + 263450*ep^2*mtt^3*mWW^2*s^4*t^12 + 318052*ep^3*mtt^3*mWW^2*s^4*t^12 + 157326*ep^4*mtt^3*mWW^2*s^4*t^12 + 20088*ep^5*mtt^3*mWW^2*s^4*t^12 - 10864*mtt^2*mWW^3*s^4*t^12 - 97860*ep*mtt^2*mWW^3*s^4*t^12 - 317898*ep^2*mtt^2*mWW^3*s^4*t^12 - 481684*ep^3*mtt^2*mWW^3*s^4*t^12 - 346038*ep^4*mtt^2*mWW^3*s^4*t^12 - 95256*ep^5*mtt^2*mWW^3*s^4*t^12 + 5168*mtt*mWW^4*s^4*t^12 + 50028*ep*mtt*mWW^4*s^4*t^12 + 179110*ep^2*mtt*mWW^4*s^4*t^12 + 303508*ep^3*mtt*mWW^4*s^4*t^12 + 246322*ep^4*mtt*mWW^4*s^4*t^12 + 77064*ep^5*mtt*mWW^4*s^4*t^12 - 984*mWW^5*s^4*t^12 - 9956*ep*mWW^5*s^4*t^12 - 37568*ep^2*mWW^5*s^4*t^12 - 67072*ep^3*mWW^5*s^4*t^12 - 57148*ep^4*mWW^5*s^4*t^12 - 18672*ep^5*mWW^5*s^4*t^12 - 384*mtt^4*s^5*t^12 - 1256*ep*mtt^4*s^5*t^12 + 6388*ep^2*mtt^4*s^5*t^12 + 29792*ep^3*mtt^4*s^5*t^12 + 38996*ep^4*mtt^4*s^5*t^12 + 16464*ep^5*mtt^4*s^5*t^12 + 1344*mtt^3*mWW*s^5*t^12 + 5760*ep*mtt^3*mWW*s^5*t^12 - 11480*ep^2*mtt^3*mWW*s^5*t^12 - 75508*ep^3*mtt^3*mWW*s^5*t^12 - 105164*ep^4*mtt^3*mWW*s^5*t^12 - 45552*ep^5*mtt^3*mWW*s^5*t^12 - 1728*mtt^2*mWW^2*s^5*t^12 - 9296*ep*mtt^2*mWW^2*s^5*t^12 - 336*ep^2*mtt^2*mWW^2*s^5*t^12 + 57084*ep^3*mtt^2*mWW^2*s^5*t^12 + 91564*ep^4*mtt^2*mWW^2*s^5*t^12 + 41712*ep^5*mtt^2*mWW^2*s^5*t^12 + 960*mtt*mWW^3*s^5*t^12 + 6336*ep*mtt*mWW^3*s^5*t^12 + 9560*ep^2*mtt*mWW^3*s^5*t^12 - 6812*ep^3*mtt*mWW^3*s^5*t^12 - 23620*ep^4*mtt*mWW^3*s^5*t^12 - 12624*ep^5*mtt*mWW^3*s^5*t^12 - 192*mWW^4*s^5*t^12 - 1544*ep*mWW^4*s^5*t^12 - 4132*ep^2*mWW^4*s^5*t^12 - 4556*ep^3*mWW^4*s^5*t^12 - 1776*ep^4*mWW^4*s^5*t^12 - 640*ep*mtt^3*s^6*t^12 - 5120*ep^2*mtt^3*s^6*t^12 - 13600*ep^3*mtt^3*s^6*t^12 - 14880*ep^4*mtt^3*s^6*t^12 - 5760*ep^5*mtt^3*s^6*t^12 + 1408*ep*mtt^2*mWW*s^6*t^12 + 11264*ep^2*mtt^2*mWW*s^6*t^12 + 29920*ep^3*mtt^2*mWW*s^6*t^12 + 32736*ep^4*mtt^2*mWW*s^6*t^12 + 12672*ep^5*mtt^2*mWW*s^6*t^12 - 896*ep*mtt*mWW^2*s^6*t^12 - 7168*ep^2*mtt*mWW^2*s^6*t^12 - 19040*ep^3*mtt*mWW^2*s^6*t^12 - 20832*ep^4*mtt*mWW^2*s^6*t^12 - 8064*ep^5*mtt*mWW^2*s^6*t^12 + 128*ep*mWW^3*s^6*t^12 + 1024*ep^2*mWW^3*s^6*t^12 + 2720*ep^3*mWW^3*s^6*t^12 + 2976*ep^4*mWW^3*s^6*t^12 + 1152*ep^5*mWW^3*s^6*t^12 + 64*mtt^8*t^13 + 672*ep*mtt^8*t^13 + 2640*ep^2*mtt^8*t^13 + 4888*ep^3*mtt^8*t^13 + 4296*ep^4*mtt^8*t^13 + 1440*ep^5*mtt^8*t^13 - 448*mtt^7*mWW*t^13 - 4704*ep*mtt^7*mWW*t^13 - 18480*ep^2*mtt^7*mWW*t^13 - 34216*ep^3*mtt^7*mWW*t^13 - 30072*ep^4*mtt^7*mWW*t^13 - 10080*ep^5*mtt^7*mWW*t^13 + 1280*mtt^6*mWW^2*t^13 + 13440*ep*mtt^6*mWW^2*t^13 + 52800*ep^2*mtt^6*mWW^2*t^13 + 97760*ep^3*mtt^6*mWW^2*t^13 + 85920*ep^4*mtt^6*mWW^2*t^13 + 28800*ep^5*mtt^6*mWW^2*t^13 - 1920*mtt^5*mWW^3*t^13 - 20160*ep*mtt^5*mWW^3*t^13 - 79200*ep^2*mtt^5*mWW^3*t^13 - 146640*ep^3*mtt^5*mWW^3*t^13 - 128880*ep^4*mtt^5*mWW^3*t^13 - 43200*ep^5*mtt^5*mWW^3*t^13 + 1600*mtt^4*mWW^4*t^13 + 16800*ep*mtt^4*mWW^4*t^13 + 66000*ep^2*mtt^4*mWW^4*t^13 + 122200*ep^3*mtt^4*mWW^4*t^13 + 107400*ep^4*mtt^4*mWW^4*t^13 + 36000*ep^5*mtt^4*mWW^4*t^13 - 704*mtt^3*mWW^5*t^13 - 7392*ep*mtt^3*mWW^5*t^13 - 29040*ep^2*mtt^3*mWW^5*t^13 - 53768*ep^3*mtt^3*mWW^5*t^13 - 47256*ep^4*mtt^3*mWW^5*t^13 - 15840*ep^5*mtt^3*mWW^5*t^13 + 128*mtt^2*mWW^6*t^13 + 1344*ep*mtt^2*mWW^6*t^13 + 5280*ep^2*mtt^2*mWW^6*t^13 + 9776*ep^3*mtt^2*mWW^6*t^13 + 8592*ep^4*mtt^2*mWW^6*t^13 + 2880*ep^5*mtt^2*mWW^6*t^13 - 128*mtt^7*s*t^13 - 1344*ep*mtt^7*s*t^13 - 5280*ep^2*mtt^7*s*t^13 - 9776*ep^3*mtt^7*s*t^13 - 8592*ep^4*mtt^7*s*t^13 - 2880*ep^5*mtt^7*s*t^13 + 608*mtt^6*mWW*s*t^13 + 6384*ep*mtt^6*mWW*s*t^13 + 25080*ep^2*mtt^6*mWW*s*t^13 + 46436*ep^3*mtt^6*mWW*s*t^13 + 40812*ep^4*mtt^6*mWW*s*t^13 + 13680*ep^5*mtt^6*mWW*s*t^13 - 864*mtt^5*mWW^2*s*t^13 - 9072*ep*mtt^5*mWW^2*s*t^13 - 35640*ep^2*mtt^5*mWW^2*s*t^13 - 65988*ep^3*mtt^5*mWW^2*s*t^13 - 57996*ep^4*mtt^5*mWW^2*s*t^13 - 19440*ep^5*mtt^5*mWW^2*s*t^13 - 256*mtt^4*mWW^3*s*t^13 - 2688*ep*mtt^4*mWW^3*s*t^13 - 10560*ep^2*mtt^4*mWW^3*s*t^13 - 19552*ep^3*mtt^4*mWW^3*s*t^13 - 17184*ep^4*mtt^4*mWW^3*s*t^13 - 5760*ep^5*mtt^4*mWW^3*s*t^13 + 1984*mtt^3*mWW^4*s*t^13 + 20832*ep*mtt^3*mWW^4*s*t^13 + 81840*ep^2*mtt^3*mWW^4*s*t^13 + 151528*ep^3*mtt^3*mWW^4*s*t^13 + 133176*ep^4*mtt^3*mWW^4*s*t^13 + 44640*ep^5*mtt^3*mWW^4*s*t^13 - 2208*mtt^2*mWW^5*s*t^13 - 23184*ep*mtt^2*mWW^5*s*t^13 - 91080*ep^2*mtt^2*mWW^5*s*t^13 - 168636*ep^3*mtt^2*mWW^5*s*t^13 - 148212*ep^4*mtt^2*mWW^5*s*t^13 - 49680*ep^5*mtt^2*mWW^5*s*t^13 + 1056*mtt*mWW^6*s*t^13 + 11088*ep*mtt*mWW^6*s*t^13 + 43560*ep^2*mtt*mWW^6*s*t^13 + 80652*ep^3*mtt*mWW^6*s*t^13 + 70884*ep^4*mtt*mWW^6*s*t^13 + 23760*ep^5*mtt*mWW^6*s*t^13 - 192*mWW^7*s*t^13 - 2016*ep*mWW^7*s*t^13 - 7920*ep^2*mWW^7*s*t^13 - 14664*ep^3*mWW^7*s*t^13 - 12888*ep^4*mWW^7*s*t^13 - 4320*ep^5*mWW^7*s*t^13 + 160*ep*mtt^6*s^2*t^13 + 1280*ep^2*mtt^6*s^2*t^13 + 3400*ep^3*mtt^6*s^2*t^13 + 3720*ep^4*mtt^6*s^2*t^13 + 1440*ep^5*mtt^6*s^2*t^13 + 352*mtt^5*mWW*s^2*t^13 + 2704*ep*mtt^5*mWW*s^2*t^13 + 6584*ep^2*mtt^5*mWW*s^2*t^13 + 5804*ep^3*mtt^5*mWW*s^2*t^13 + 564*ep^4*mtt^5*mWW*s^2*t^13 - 1008*ep^5*mtt^5*mWW*s^2*t^13 - 1760*mtt^4*mWW^2*s^2*t^13 - 16048*ep*mtt^4*mWW^2*s^2*t^13 - 53144*ep^2*mtt^4*mWW^2*s^2*t^13 - 82740*ep^3*mtt^4*mWW^2*s^2*t^13 - 61596*ep^4*mtt^4*mWW^2*s^2*t^13 - 17712*ep^5*mtt^4*mWW^2*s^2*t^13 + 3520*mtt^3*mWW^3*s^2*t^13 + 33952*ep*mtt^3*mWW^3*s^2*t^13 + 121136*ep^2*mtt^3*mWW^3*s^2*t^13 + 204920*ep^3*mtt^3*mWW^3*s^2*t^13 + 166344*ep^4*mtt^3*mWW^3*s^2*t^13 + 52128*ep^5*mtt^3*mWW^3*s^2*t^13 - 3520*mtt^2*mWW^4*s^2*t^13 - 35008*ep*mtt^2*mWW^4*s^2*t^13 - 129584*ep^2*mtt^2*mWW^4*s^2*t^13 - 227360*ep^3*mtt^2*mWW^4*s^2*t^13 - 190896*ep^4*mtt^2*mWW^4*s^2*t^13 - 61632*ep^5*mtt^2*mWW^4*s^2*t^13 + 1760*mtt*mWW^5*s^2*t^13 + 17872*ep*mtt*mWW^5*s^2*t^13 + 67736*ep^2*mtt*mWW^5*s^2*t^13 + 121500*ep^3*mtt*mWW^5*s^2*t^13 + 104004*ep^4*mtt*mWW^5*s^2*t^13 + 34128*ep^5*mtt*mWW^5*s^2*t^13 - 352*mWW^6*s^2*t^13 - 3632*ep*mWW^6*s^2*t^13 - 14008*ep^2*mWW^6*s^2*t^13 - 25524*ep^3*mWW^6*s^2*t^13 - 22140*ep^4*mWW^6*s^2*t^13 - 7344*ep^5*mWW^6*s^2*t^13 + 128*mtt^5*s^3*t^13 + 864*ep*mtt^5*s^3*t^13 + 1440*ep^2*mtt^5*s^3*t^13 - 424*ep^3*mtt^5*s^3*t^13 - 2568*ep^4*mtt^5*s^3*t^13 - 1440*ep^5*mtt^5*s^3*t^13 - 736*mtt^4*mWW*s^3*t^13 - 5392*ep*mtt^4*mWW*s^3*t^13 - 11672*ep^2*mtt^4*mWW*s^3*t^13 - 6572*ep^3*mtt^4*mWW*s^3*t^13 + 4908*ep^4*mtt^4*mWW*s^3*t^13 + 4464*ep^5*mtt^4*mWW*s^3*t^13 + 1632*mtt^3*mWW^2*s^3*t^13 + 12848*ep*mtt^3*mWW^2*s^3*t^13 + 33016*ep^2*mtt^3*mWW^2*s^3*t^13 + 33524*ep^3*mtt^3*mWW^2*s^3*t^13 + 9852*ep^4*mtt^3*mWW^2*s^3*t^13 - 1872*ep^5*mtt^3*mWW^2*s^3*t^13 - 1760*mtt^2*mWW^3*s^3*t^13 - 14832*ep*mtt^2*mWW^3*s^3*t^13 - 43416*ep^2*mtt^2*mWW^3*s^3*t^13 - 56900*ep^3*mtt^2*mWW^3*s^3*t^13 - 33324*ep^4*mtt^2*mWW^3*s^3*t^13 - 6768*ep^5*mtt^2*mWW^3*s^3*t^13 + 928*mtt*mWW^4*s^3*t^13 + 8368*ep*mtt*mWW^4*s^3*t^13 + 27272*ep^2*mtt*mWW^4*s^3*t^13 + 41636*ep^3*mtt*mWW^4*s^3*t^13 + 30300*ep^4*mtt*mWW^4*s^3*t^13 + 8496*ep^5*mtt*mWW^4*s^3*t^13 - 192*mWW^5*s^3*t^13 - 1856*ep*mWW^5*s^3*t^13 - 6640*ep^2*mWW^5*s^3*t^13 - 11264*ep^3*mWW^5*s^3*t^13 - 9168*ep^4*mWW^5*s^3*t^13 - 2880*ep^5*mWW^5*s^3*t^13 - 64*mtt^4*s^4*t^13 - 192*ep*mtt^4*s^4*t^13 + 1200*ep^2*mtt^4*s^4*t^13 + 5312*ep^3*mtt^4*s^4*t^13 + 6864*ep^4*mtt^4*s^4*t^13 + 2880*ep^5*mtt^4*s^4*t^13 + 224*mtt^3*mWW*s^4*t^13 + 656*ep*mtt^3*mWW*s^4*t^13 - 4328*ep^2*mtt^3*mWW*s^4*t^13 - 18932*ep^3*mtt^3*mWW*s^4*t^13 - 24396*ep^4*mtt^3*mWW*s^4*t^13 - 10224*ep^5*mtt^3*mWW*s^4*t^13 - 288*mtt^2*mWW^2*s^4*t^13 - 944*ep*mtt^2*mWW^2*s^4*t^13 + 4760*ep^2*mtt^2*mWW^2*s^4*t^13 + 22204*ep^3*mtt^2*mWW^2*s^4*t^13 + 29028*ep^4*mtt^2*mWW^2*s^4*t^13 + 12240*ep^5*mtt^2*mWW^2*s^4*t^13 + 160*mtt*mWW^3*s^4*t^13 + 688*ep*mtt*mWW^3*s^4*t^13 - 1336*ep^2*mtt*mWW^3*s^4*t^13 - 8860*ep^3*mtt*mWW^3*s^4*t^13 - 12324*ep^4*mtt*mWW^3*s^4*t^13 - 5328*ep^5*mtt*mWW^3*s^4*t^13 - 32*mWW^4*s^4*t^13 - 208*ep*mWW^4*s^4*t^13 - 296*ep^2*mWW^4*s^4*t^13 + 276*ep^3*mWW^4*s^4*t^13 + 828*ep^4*mWW^4*s^4*t^13 + 432*ep^5*mWW^4*s^4*t^13 - 160*ep*mtt^3*s^5*t^13 - 1280*ep^2*mtt^3*s^5*t^13 - 3400*ep^3*mtt^3*s^5*t^13 - 3720*ep^4*mtt^3*s^5*t^13 - 1440*ep^5*mtt^3*s^5*t^13 + 352*ep*mtt^2*mWW*s^5*t^13 + 2816*ep^2*mtt^2*mWW*s^5*t^13 + 7480*ep^3*mtt^2*mWW*s^5*t^13 + 8184*ep^4*mtt^2*mWW*s^5*t^13 + 3168*ep^5*mtt^2*mWW*s^5*t^13 - 224*ep*mtt*mWW^2*s^5*t^13 - 1792*ep^2*mtt*mWW^2*s^5*t^13 - 4760*ep^3*mtt*mWW^2*s^5*t^13 - 5208*ep^4*mtt*mWW^2*s^5*t^13 - 2016*ep^5*mtt*mWW^2*s^5*t^13 + 32*ep*mWW^3*s^5*t^13 + 256*ep^2*mWW^3*s^5*t^13 + 680*ep^3*mWW^3*s^5*t^13 + 744*ep^4*mWW^3*s^5*t^13 + 288*ep^5*mWW^3*s^5*t^13))/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^4*(mtt - mWW - s)^3*s^4*(mtt - t)*(mWW - t)^4*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-30*mtt^11*mWW^4 - 80*ep*mtt^11*mWW^4 + 892*ep^2*mtt^11*mWW^4 + 5464*ep^3*mtt^11*mWW^4 + 12202*ep^4*mtt^11*mWW^4 + 12424*ep^5*mtt^11*mWW^4 + 4840*ep^6*mtt^11*mWW^4 + 164*mtt^10*mWW^5 + 444*ep*mtt^10*mWW^5 - 3960*ep^2*mtt^10*mWW^5 - 24800*ep^3*mtt^10*mWW^5 - 56260*ep^4*mtt^10*mWW^5 - 58492*ep^5*mtt^10*mWW^5 - 23272*ep^6*mtt^10*mWW^5 - 334*mtt^9*mWW^6 - 904*ep*mtt^9*mWW^6 + 5792*ep^2*mtt^9*mWW^6 + 38732*ep^3*mtt^9*mWW^6 + 91478*ep^4*mtt^9*mWW^6 + 97916*ep^5*mtt^9*mWW^6 + 39192*ep^6*mtt^9*mWW^6 + 240*mtt^8*mWW^7 + 528*ep*mtt^8*mWW^7 - 1212*ep^2*mtt^8*mWW^7 - 12900*ep^3*mtt^8*mWW^7 - 34876*ep^4*mtt^8*mWW^7 - 33100*ep^5*mtt^8*mWW^7 - 6808*ep^6*mtt^8*mWW^7 + 162*mtt^7*mWW^8 + 844*ep*mtt^7*mWW^8 - 4796*ep^2*mtt^7*mWW^8 - 29496*ep^3*mtt^7*mWW^8 - 75574*ep^4*mtt^7*mWW^8 - 112948*ep^5*mtt^7*mWW^8 - 70512*ep^6*mtt^7*mWW^8 - 420*mtt^6*mWW^9 - 1572*ep*mtt^6*mWW^9 + 4248*ep^2*mtt^6*mWW^9 + 35208*ep^3*mtt^6*mWW^9 + 105604*ep^4*mtt^6*mWW^9 + 165628*ep^5*mtt^6*mWW^9 + 100552*ep^6*mtt^6*mWW^9 + 286*mtt^5*mWW^10 + 808*ep*mtt^5*mWW^10 - 656*ep^2*mtt^5*mWW^10 - 14172*ep^3*mtt^5*mWW^10 - 45870*ep^4*mtt^5*mWW^10 - 63612*ep^5*mtt^5*mWW^10 - 32592*ep^6*mtt^5*mWW^10 - 56*mtt^4*mWW^11 + 56*ep*mtt^4*mWW^11 - 268*ep^2*mtt^4*mWW^11 + 4316*ep^3*mtt^4*mWW^11 - 1444*ep^4*mtt^4*mWW^11 - 43828*ep^5*mtt^4*mWW^11 - 46328*ep^6*mtt^4*mWW^11 - 20*mtt^3*mWW^12 - 116*ep*mtt^3*mWW^12 - 104*ep^2*mtt^3*mWW^12 - 3992*ep^3*mtt^3*mWW^12 + 4260*ep^4*mtt^3*mWW^12 + 49788*ep^5*mtt^3*mWW^12 + 51272*ep^6*mtt^3*mWW^12 + 8*mtt^2*mWW^13 - 32*ep*mtt^2*mWW^13 + 40*ep^2*mtt^2*mWW^13 + 1424*ep^3*mtt^2*mWW^13 + 1488*ep^4*mtt^2*mWW^13 - 12144*ep^5*mtt^2*mWW^13 - 16704*ep^6*mtt^2*mWW^13 + 24*ep*mtt*mWW^14 + 24*ep^2*mtt*mWW^14 + 456*ep^3*mtt*mWW^14 - 1152*ep^4*mtt*mWW^14 - 3024*ep^5*mtt*mWW^14 - 648*ep^6*mtt*mWW^14 - 240*ep^3*mWW^15 + 144*ep^4*mWW^15 + 1392*ep^5*mWW^15 + 1008*ep^6*mWW^15 + 240*mtt^10*mWW^4*s + 640*ep*mtt^10*mWW^4*s - 7136*ep^2*mtt^10*mWW^4*s - 43712*ep^3*mtt^10*mWW^4*s - 97616*ep^4*mtt^10*mWW^4*s - 99392*ep^5*mtt^10*mWW^4*s - 38720*ep^6*mtt^10*mWW^4*s - 1138*mtt^9*mWW^5*s - 3130*ep*mtt^9*mWW^5*s + 27274*ep^2*mtt^9*mWW^5*s + 172162*ep^3*mtt^9*mWW^5*s + 391864*ep^4*mtt^9*mWW^5*s + 408264*ep^5*mtt^9*mWW^5*s + 162656*ep^6*mtt^9*mWW^5*s + 1890*mtt^8*mWW^6*s + 5470*ep*mtt^8*mWW^6*s - 30614*ep^2*mtt^8*mWW^6*s - 215266*ep^3*mtt^8*mWW^6*s - 517224*ep^4*mtt^8*mWW^6*s - 558732*ep^5*mtt^8*mWW^6*s - 224692*ep^6*mtt^8*mWW^6*s - 736*mtt^7*mWW^7*s - 2292*ep*mtt^7*mWW^7*s - 6266*ep^2*mtt^7*mWW^7*s + 5534*ep^3*mtt^7*mWW^7*s + 51562*ep^4*mtt^7*mWW^7*s + 41382*ep^5*mtt^7*mWW^7*s - 14976*ep^6*mtt^7*mWW^7*s - 1608*mtt^6*mWW^8*s - 5128*ep*mtt^6*mWW^8*s + 34814*ep^2*mtt^6*mWW^8*s + 211854*ep^3*mtt^6*mWW^8*s + 521802*ep^4*mtt^6*mWW^8*s + 688042*ep^5*mtt^6*mWW^8*s + 377200*ep^6*mtt^6*mWW^8*s + 2374*mtt^5*mWW^9*s + 8114*ep*mtt^5*mWW^9*s - 19182*ep^2*mtt^5*mWW^9*s - 184746*ep^3*mtt^5*mWW^9*s - 525588*ep^4*mtt^5*mWW^9*s - 711112*ep^5*mtt^5*mWW^9*s - 372836*ep^6*mtt^5*mWW^9*s - 1278*mtt^4*mWW^10*s - 5134*ep*mtt^4*mWW^10*s - 2558*ep^2*mtt^4*mWW^10*s + 68822*ep^3*mtt^4*mWW^10*s + 196544*ep^4*mtt^4*mWW^10*s + 166680*ep^5*mtt^4*mWW^10*s + 24092*ep^6*mtt^4*mWW^10*s + 244*mtt^3*mWW^11*s + 2120*ep*mtt^3*mWW^11*s + 4698*ep^2*mtt^3*mWW^11*s - 24574*ep^3*mtt^3*mWW^11*s - 24550*ep^4*mtt^3*mWW^11*s + 137942*ep^5*mtt^3*mWW^11*s + 169848*ep^6*mtt^3*mWW^11*s + 20*mtt^2*mWW^12*s - 924*ep*mtt^2*mWW^12*s - 1102*ep^2*mtt^2*mWW^12*s + 10882*ep^3*mtt^2*mWW^12*s + 8322*ep^4*mtt^2*mWW^12*s - 72806*ep^5*mtt^2*mWW^12*s - 91080*ep^6*mtt^2*mWW^12*s - 8*mtt*mWW^13*s + 276*ep*mtt*mWW^13*s + 36*ep^2*mtt*mWW^13*s + 328*ep^3*mtt*mWW^13*s - 5800*ep^4*mtt*mWW^13*s - 7900*ep^5*mtt*mWW^13*s + 2892*ep^6*mtt*mWW^13*s - 12*ep*mWW^14*s + 36*ep^2*mWW^14*s - 1284*ep^3*mWW^14*s + 684*ep^4*mWW^14*s + 7632*ep^5*mWW^14*s + 5616*ep^6*mWW^14*s - 840*mtt^9*mWW^4*s^2 - 2240*ep*mtt^9*mWW^4*s^2 + 24976*ep^2*mtt^9*mWW^4*s^2 + 152992*ep^3*mtt^9*mWW^4*s^2 + 341656*ep^4*mtt^9*mWW^4*s^2 + 347872*ep^5*mtt^9*mWW^4*s^2 + 135520*ep^6*mtt^9*mWW^4*s^2 + 3374*mtt^8*mWW^5*s^2 + 9481*ep*mtt^8*mWW^5*s^2 - 80024*ep^2*mtt^8*mWW^5*s^2 - 510740*ep^3*mtt^8*mWW^5*s^2 - 1167884*ep^4*mtt^8*mWW^5*s^2 - 1220261*ep^5*mtt^8*mWW^5*s^2 - 487066*ep^6*mtt^8*mWW^5*s^2 - 4296*mtt^7*mWW^6*s^2 - 13807*ep*mtt^7*mWW^6*s^2 + 60980*ep^2*mtt^7*mWW^6*s^2 + 472956*ep^3*mtt^7*mWW^6*s^2 + 1171670*ep^4*mtt^7*mWW^6*s^2 + 1285939*ep^5*mtt^7*mWW^6*s^2 + 521246*ep^6*mtt^7*mWW^6*s^2 - 30*mtt^6*mWW^7*s^2 + 3395*ep*mtt^6*mWW^7*s^2 + 53226*ep^2*mtt^6*mWW^7*s^2 + 185934*ep^3*mtt^6*mWW^7*s^2 + 309370*ep^4*mtt^6*mWW^7*s^2 + 335007*ep^5*mtt^6*mWW^7*s^2 + 195210*ep^6*mtt^6*mWW^7*s^2 + 4898*mtt^5*mWW^8*s^2 + 12483*ep*mtt^5*mWW^8*s^2 - 94176*ep^2*mtt^5*mWW^8*s^2 - 578268*ep^3*mtt^5*mWW^8*s^2 - 1399908*ep^4*mtt^5*mWW^8*s^2 - 1699527*ep^5*mtt^5*mWW^8*s^2 - 835166*ep^6*mtt^5*mWW^8*s^2 - 4438*mtt^4*mWW^9*s^2 - 16025*ep*mtt^4*mWW^9*s^2 + 27062*ep^2*mtt^4*mWW^9*s^2 + 352058*ep^3*mtt^4*mWW^9*s^2 + 993366*ep^4*mtt^4*mWW^9*s^2 + 1195711*ep^5*mtt^4*mWW^9*s^2 + 531562*ep^6*mtt^4*mWW^9*s^2 + 1324*mtt^3*mWW^10*s^2 + 9919*ep*mtt^3*mWW^10*s^2 + 18076*ep^2*mtt^3*mWW^10*s^2 - 91228*ep^3*mtt^3*mWW^10*s^2 - 276698*ep^4*mtt^3*mWW^10*s^2 - 142691*ep^5*mtt^3*mWW^10*s^2 + 74642*ep^6*mtt^3*mWW^10*s^2 + 110*mtt^2*mWW^11*s^2 - 4387*ep*mtt^2*mWW^11*s^2 - 12202*ep^2*mtt^2*mWW^11*s^2 + 20642*ep^3*mtt^2*mWW^11*s^2 + 39926*ep^4*mtt^2*mWW^11*s^2 - 117727*ep^5*mtt^2*mWW^11*s^2 - 168474*ep^6*mtt^2*mWW^11*s^2 - 110*mtt*mWW^12*s^2 + 1293*ep*mtt*mWW^12*s^2 + 2000*ep^2*mtt*mWW^12*s^2 - 1796*ep^3*mtt*mWW^12*s^2 - 13424*ep^4*mtt*mWW^12*s^2 - 2057*ep^5*mtt*mWW^12*s^2 + 19470*ep^6*mtt*mWW^12*s^2 + 8*mWW^13*s^2 - 112*ep*mWW^13*s^2 + 82*ep^2*mWW^13*s^2 - 2550*ep^3*mWW^13*s^2 + 1926*ep^4*mWW^13*s^2 + 17734*ep^5*mWW^13*s^2 + 13056*ep^6*mWW^13*s^2 + 1680*mtt^8*mWW^4*s^3 + 4480*ep*mtt^8*mWW^4*s^3 - 49952*ep^2*mtt^8*mWW^4*s^3 - 305984*ep^3*mtt^8*mWW^4*s^3 - 683312*ep^4*mtt^8*mWW^4*s^3 - 695744*ep^5*mtt^8*mWW^4*s^3 - 271040*ep^6*mtt^8*mWW^4*s^3 - 5530*mtt^7*mWW^5*s^3 - 16020*ep*mtt^7*mWW^5*s^3 + 129150*ep^2*mtt^7*mWW^5*s^3 + 837838*ep^3*mtt^7*mWW^5*s^3 + 1928720*ep^4*mtt^7*mWW^5*s^3 + 2023574*ep^5*mtt^7*mWW^5*s^3 + 809852*ep^6*mtt^7*mWW^5*s^3 + 4790*mtt^6*mWW^6*s^3 + 18551*ep*mtt^6*mWW^6*s^3 - 47524*ep^2*mtt^6*mWW^6*s^3 - 486012*ep^3*mtt^6*mWW^6*s^3 - 1289512*ep^4*mtt^6*mWW^6*s^3 - 1463147*ep^5*mtt^6*mWW^6*s^3 - 602586*ep^6*mtt^6*mWW^6*s^3 + 2786*mtt^5*mWW^7*s^3 - 788*ep*mtt^5*mWW^7*s^3 - 128370*ep^2*mtt^5*mWW^7*s^3 - 560762*ep^3*mtt^5*mWW^7*s^3 - 1105876*ep^4*mtt^5*mWW^7*s^3 - 1147858*ep^5*mtt^5*mWW^7*s^3 - 518108*ep^6*mtt^5*mWW^7*s^3 - 6724*mtt^4*mWW^8*s^3 - 16429*ep*mtt^4*mWW^8*s^3 + 120052*ep^2*mtt^4*mWW^8*s^3 + 781176*ep^3*mtt^4*mWW^8*s^3 + 1905866*ep^4*mtt^4*mWW^8*s^3 + 2200693*ep^5*mtt^4*mWW^8*s^3 + 990406*ep^6*mtt^4*mWW^8*s^3 + 3184*mtt^3*mWW^9*s^3 + 16632*ep*mtt^3*mWW^9*s^3 - 1130*ep^2*mtt^3*mWW^9*s^3 - 292950*ep^3*mtt^3*mWW^9*s^3 - 897434*ep^4*mtt^3*mWW^9*s^3 - 1007698*ep^5*mtt^3*mWW^9*s^3 - 378332*ep^6*mtt^3*mWW^9*s^3 + 180*mtt^2*mWW^10*s^3 - 9183*ep*mtt^2*mWW^10*s^3 - 32624*ep^2*mtt^2*mWW^10*s^3 + 25708*ep^3*mtt^2*mWW^10*s^3 + 157226*ep^4*mtt^2*mWW^10*s^3 + 65315*ep^5*mtt^2*mWW^10*s^3 - 77502*ep^6*mtt^2*mWW^10*s^3 - 416*mtt*mWW^11*s^3 + 3168*ep*mtt*mWW^11*s^3 + 10966*ep^2*mtt*mWW^11*s^3 + 4050*ep^3*mtt*mWW^11*s^3 - 18850*ep^4*mtt*mWW^11*s^3 + 2430*ep^5*mtt*mWW^11*s^3 + 31004*ep^6*mtt*mWW^11*s^3 + 50*mWW^12*s^3 - 411*ep*mWW^12*s^3 - 568*ep^2*mWW^12*s^3 - 3064*ep^3*mWW^12*s^3 + 3172*ep^4*mWW^12*s^3 + 22435*ep^5*mWW^12*s^3 + 16306*ep^6*mWW^12*s^3 - 2100*mtt^7*mWW^4*s^4 - 5600*ep*mtt^7*mWW^4*s^4 + 62440*ep^2*mtt^7*mWW^4*s^4 + 382480*ep^3*mtt^7*mWW^4*s^4 + 854140*ep^4*mtt^7*mWW^4*s^4 + 869680*ep^5*mtt^7*mWW^4*s^4 + 338800*ep^6*mtt^7*mWW^4*s^4 + 5390*mtt^6*mWW^5*s^4 + 16355*ep*mtt^6*mWW^5*s^4 - 122780*ep^2*mtt^6*mWW^5*s^4 - 817760*ep^3*mtt^6*mWW^5*s^4 - 1902380*ep^4*mtt^6*mWW^5*s^4 - 2008755*ep^5*mtt^6*mWW^5*s^4 - 807190*ep^6*mtt^6*mWW^5*s^4 - 2280*mtt^5*mWW^6*s^4 - 13820*ep*mtt^5*mWW^6*s^4 - 11030*ep^2*mtt^5*mWW^6*s^4 + 158790*ep^3*mtt^5*mWW^6*s^4 + 571890*ep^4*mtt^5*mWW^6*s^4 + 728150*ep^5*mtt^5*mWW^6*s^4 + 315020*ep^6*mtt^5*mWW^6*s^4 - 4514*mtt^4*mWW^7*s^4 - 3469*ep*mtt^4*mWW^7*s^4 + 148506*ep^2*mtt^4*mWW^7*s^4 + 723162*ep^3*mtt^4*mWW^7*s^4 + 1517378*ep^4*mtt^4*mWW^7*s^4 + 1571027*ep^5*mtt^4*mWW^7*s^4 + 657830*ep^6*mtt^4*mWW^7*s^4 + 4376*mtt^3*mWW^8*s^4 + 13220*ep*mtt^3*mWW^8*s^4 - 68960*ep^2*mtt^3*mWW^8*s^4 - 543832*ep^3*mtt^3*mWW^8*s^4 - 1395104*ep^4*mtt^3*mWW^8*s^4 - 1586860*ep^5*mtt^3*mWW^8*s^4 - 673624*ep^6*mtt^3*mWW^8*s^4 - 310*mtt^2*mWW^9*s^4 - 10379*ep*mtt^2*mWW^9*s^4 - 28332*ep^2*mtt^2*mWW^9*s^4 + 81584*ep^3*mtt^2*mWW^9*s^4 + 377868*ep^4*mtt^2*mWW^9*s^4 + 440075*ep^5*mtt^2*mWW^9*s^4 + 150374*ep^6*mtt^2*mWW^9*s^4 - 692*mtt*mWW^10*s^4 + 4492*ep*mtt*mWW^10*s^4 + 22970*ep^2*mtt*mWW^10*s^4 + 20798*ep^3*mtt*mWW^10*s^4 - 24514*ep^4*mtt*mWW^10*s^4 - 28986*ep^5*mtt*mWW^10*s^4 + 7180*ep^6*mtt*mWW^10*s^4 + 130*mWW^11*s^4 - 799*ep*mWW^11*s^4 - 2814*ep^2*mWW^11*s^4 - 5222*ep^3*mWW^11*s^4 + 722*ep^4*mWW^11*s^4 + 15669*ep^5*mWW^11*s^4 + 11610*ep^6*mWW^11*s^4 + 1680*mtt^6*mWW^4*s^5 + 4480*ep*mtt^6*mWW^4*s^5 - 49952*ep^2*mtt^6*mWW^4*s^5 - 305984*ep^3*mtt^6*mWW^4*s^5 - 683312*ep^4*mtt^6*mWW^4*s^5 - 695744*ep^5*mtt^6*mWW^4*s^5 - 271040*ep^6*mtt^6*mWW^4*s^5 - 3094*mtt^5*mWW^5*s^5 - 10154*ep*mtt^5*mWW^5*s^5 + 67270*ep^2*mtt^5*mWW^5*s^5 + 470590*ep^3*mtt^5*mWW^5*s^5 + 1115320*ep^4*mtt^5*mWW^5*s^5 + 1190812*ep^5*mtt^5*mWW^5*s^5 + 481832*ep^6*mtt^5*mWW^5*s^5 - 306*mtt^4*mWW^6*s^5 + 5084*ep*mtt^4*mWW^6*s^5 + 46898*ep^2*mtt^4*mWW^6*s^5 + 131158*ep^3*mtt^4*mWW^6*s^5 + 154232*ep^4*mtt^4*mWW^6*s^5 + 72414*ep^5*mtt^4*mWW^6*s^5 + 10328*ep^6*mtt^4*mWW^6*s^5 + 3116*mtt^3*mWW^7*s^5 + 4508*ep*mtt^3*mWW^7*s^5 - 87662*ep^2*mtt^3*mWW^7*s^5 - 474998*ep^3*mtt^3*mWW^7*s^5 - 1049766*ep^4*mtt^3*mWW^7*s^5 - 1100438*ep^5*mtt^3*mWW^7*s^5 - 449032*ep^6*mtt^3*mWW^7*s^5 - 1046*mtt^2*mWW^8*s^5 - 6720*ep*mtt^2*mWW^8*s^5 + 6834*ep^2*mtt^2*mWW^8*s^5 + 168726*ep^3*mtt^2*mWW^8*s^5 + 509220*ep^4*mtt^2*mWW^8*s^5 + 602970*ep^5*mtt^2*mWW^8*s^5 + 252848*ep^6*mtt^2*mWW^8*s^5 - 530*mtt*mWW^9*s^5 + 3824*ep*mtt*mWW^9*s^5 + 22228*ep^2*mtt*mWW^9*s^5 + 19932*ep^3*mtt*mWW^9*s^5 - 42582*ep^4*mtt*mWW^9*s^5 - 78108*ep^5*mtt*mWW^9*s^5 - 31132*ep^6*mtt*mWW^9*s^5 + 180*mWW^10*s^5 - 902*ep*mWW^10*s^5 - 5208*ep^2*mWW^10*s^5 - 9928*ep^3*mWW^10*s^5 - 6688*ep^4*mWW^10*s^5 + 3294*ep^5*mWW^10*s^5 + 4180*ep^6*mWW^10*s^5 - 840*mtt^5*mWW^4*s^6 - 2240*ep*mtt^5*mWW^4*s^6 + 24976*ep^2*mtt^5*mWW^4*s^6 + 152992*ep^3*mtt^5*mWW^4*s^6 + 341656*ep^4*mtt^5*mWW^4*s^6 + 347872*ep^5*mtt^5*mWW^4*s^6 + 135520*ep^6*mtt^5*mWW^4*s^6 + 938*mtt^4*mWW^5*s^6 + 3615*ep*mtt^4*mWW^5*s^6 - 18144*ep^2*mtt^4*mWW^5*s^6 - 143492*ep^3*mtt^4*mWW^5*s^6 - 354484*ep^4*mtt^4*mWW^5*s^6 - 387499*ep^5*mtt^4*mWW^5*s^6 - 159046*ep^6*mtt^4*mWW^5*s^6 + 800*mtt^3*mWW^6*s^6 - 295*ep*mtt^3*mWW^6*s^6 - 33256*ep^2*mtt^3*mWW^6*s^6 - 144344*ep^3*mtt^3*mWW^6*s^6 - 273646*ep^4*mtt^3*mWW^6*s^6 - 252033*ep^5*mtt^3*mWW^6*s^6 - 92778*ep^6*mtt^3*mWW^6*s^6 - 938*mtt^2*mWW^7*s^6 - 2407*ep*mtt^2*mWW^7*s^6 + 22782*ep^2*mtt^2*mWW^7*s^6 + 149618*ep^3*mtt^2*mWW^7*s^6 + 356966*ep^4*mtt^2*mWW^7*s^6 + 386405*ep^5*mtt^2*mWW^7*s^6 + 158166*ep^6*mtt^2*mWW^7*s^6 - 116*mtt*mWW^8*s^6 + 1941*ep*mtt*mWW^8*s^6 + 8572*ep^2*mtt*mWW^8*s^6 - 3972*ep^3*mtt*mWW^8*s^6 - 58846*ep^4*mtt*mWW^8*s^6 - 88113*ep^5*mtt*mWW^8*s^6 - 40234*ep^6*mtt*mWW^8*s^6 + 140*mWW^9*s^6 - 594*ep*mWW^9*s^6 - 4894*ep^2*mWW^9*s^6 - 11086*ep^3*mWW^9*s^6 - 11234*ep^4*mWW^9*s^6 - 4496*ep^5*mWW^9*s^6 - 188*ep^6*mWW^9*s^6 + 240*mtt^4*mWW^4*s^7 + 640*ep*mtt^4*mWW^4*s^7 - 7136*ep^2*mtt^4*mWW^4*s^7 - 43712*ep^3*mtt^4*mWW^4*s^7 - 97616*ep^4*mtt^4*mWW^4*s^7 - 99392*ep^5*mtt^4*mWW^4*s^7 - 38720*ep^6*mtt^4*mWW^4*s^7 - 94*mtt^3*mWW^5*s^7 - 616*ep*mtt^3*mWW^5*s^7 + 754*ep^2*mtt^3*mWW^5*s^7 + 14770*ep^3*mtt^3*mWW^5*s^7 + 43264*ep^4*mtt^3*mWW^5*s^7 + 51366*ep^5*mtt^3*mWW^5*s^7 + 22076*ep^6*mtt^3*mWW^5*s^7 - 294*mtt^2*mWW^6*s^7 - 353*ep*mtt^2*mWW^6*s^7 + 9640*ep^2*mtt^2*mWW^6*s^7 + 49384*ep^3*mtt^2*mWW^6*s^7 + 103320*ep^4*mtt^2*mWW^6*s^7 + 102121*ep^5*mtt^2*mWW^6*s^7 + 39254*ep^6*mtt^2*mWW^6*s^7 + 66*mtt*mWW^7*s^7 + 556*ep*mtt*mWW^7*s^7 - 550*ep^2*mtt*mWW^7*s^7 - 14222*ep^3*mtt*mWW^7*s^7 - 42912*ep^4*mtt*mWW^7*s^7 - 51230*ep^5*mtt*mWW^7*s^7 - 21980*ep^6*mtt*mWW^7*s^7 + 58*mWW^8*s^7 - 211*ep*mWW^8*s^7 - 2340*ep^2*mWW^8*s^7 - 6188*ep^3*mWW^8*s^7 - 7456*ep^4*mWW^8*s^7 - 4257*ep^5*mWW^8*s^7 - 918*ep^6*mWW^8*s^7 - 30*mtt^3*mWW^4*s^8 - 80*ep*mtt^3*mWW^4*s^8 + 892*ep^2*mtt^3*mWW^4*s^8 + 5464*ep^3*mtt^3*mWW^4*s^8 + 12202*ep^4*mtt^3*mWW^4*s^8 + 12424*ep^5*mtt^3*mWW^4*s^8 + 4840*ep^6*mtt^3*mWW^4*s^8 - 10*mtt^2*mWW^5*s^8 + 25*ep*mtt^2*mWW^5*s^8 + 460*ep^2*mtt^2*mWW^5*s^8 + 1432*ep^3*mtt^2*mWW^5*s^8 + 1840*ep^4*mtt^2*mWW^5*s^8 + 991*ep^5*mtt^2*mWW^5*s^8 + 158*ep^6*mtt^2*mWW^5*s^8 + 30*mtt*mWW^6*s^8 + 74*ep*mtt*mWW^6*s^8 - 886*ep^2*mtt*mWW^6*s^8 - 5398*ep^3*mtt*mWW^6*s^8 - 12208*ep^4*mtt*mWW^6*s^8 - 12628*ep^5*mtt*mWW^6*s^8 - 4984*ep^6*mtt*mWW^6*s^8 + 10*mWW^7*s^8 - 31*ep*mWW^7*s^8 - 454*ep^2*mWW^7*s^8 - 1366*ep^3*mWW^7*s^8 - 1846*ep^4*mWW^7*s^8 - 1195*ep^5*mWW^7*s^8 - 302*ep^6*mWW^7*s^8 - 48*mtt^11*mWW^3*t - 380*ep*mtt^11*mWW^3*t - 188*ep^2*mtt^11*mWW^3*t + 5116*ep^3*mtt^11*mWW^3*t + 16540*ep^4*mtt^11*mWW^3*t + 19936*ep^5*mtt^11*mWW^3*t + 8560*ep^6*mtt^11*mWW^3*t + 534*mtt^10*mWW^4*t + 2994*ep*mtt^10*mWW^4*t - 5620*ep^2*mtt^10*mWW^4*t - 71152*ep^3*mtt^10*mWW^4*t - 184790*ep^4*mtt^10*mWW^4*t - 201506*ep^5*mtt^10*mWW^4*t - 81516*ep^6*mtt^10*mWW^4*t - 1974*mtt^9*mWW^5*t - 9108*ep*mtt^9*mWW^5*t + 26640*ep^2*mtt^9*mWW^5*t + 245732*ep^3*mtt^9*mWW^5*t + 598482*ep^4*mtt^9*mWW^5*t + 638608*ep^5*mtt^9*mWW^5*t + 259284*ep^6*mtt^9*mWW^5*t + 3288*mtt^8*mWW^6*t + 13136*ep*mtt^8*mWW^6*t - 40416*ep^2*mtt^8*mWW^6*t - 333040*ep^3*mtt^8*mWW^6*t - 802428*ep^4*mtt^8*mWW^6*t - 892560*ep^5*mtt^8*mWW^6*t - 390412*ep^6*mtt^8*mWW^6*t - 2076*mtt^7*mWW^7*t - 6462*ep*mtt^7*mWW^7*t + 13052*ep^2*mtt^7*mWW^7*t + 100764*ep^3*mtt^7*mWW^7*t + 285656*ep^4*mtt^7*mWW^7*t + 430650*ep^5*mtt^7*mWW^7*t + 249536*ep^6*mtt^7*mWW^7*t - 1174*mtt^6*mWW^8*t - 7182*ep*mtt^6*mWW^8*t + 24888*ep^2*mtt^6*mWW^8*t + 208356*ep^3*mtt^6*mWW^8*t + 454022*ep^4*mtt^6*mWW^8*t + 410082*ep^5*mtt^6*mWW^8*t + 135248*ep^6*mtt^6*mWW^8*t + 2898*mtt^5*mWW^9*t + 13612*ep*mtt^5*mWW^9*t - 23716*ep^2*mtt^5*mWW^9*t - 227888*ep^3*mtt^5*mWW^9*t - 613586*ep^4*mtt^5*mWW^9*t - 835596*ep^5*mtt^5*mWW^9*t - 456524*ep^6*mtt^5*mWW^9*t - 1964*mtt^4*mWW^10*t - 9020*ep*mtt^4*mWW^10*t + 2224*ep^2*mtt^4*mWW^10*t + 71704*ep^3*mtt^4*mWW^10*t + 304488*ep^4*mtt^4*mWW^10*t + 624964*ep^5*mtt^4*mWW^10*t + 436180*ep^6*mtt^4*mWW^10*t + 544*mtt^3*mWW^11*t + 2646*ep*mtt^3*mWW^11*t + 4512*ep^2*mtt^3*mWW^11*t - 32*ep^3*mtt^3*mWW^11*t - 54704*ep^4*mtt^3*mWW^11*t - 191326*ep^5*mtt^3*mWW^11*t - 167768*ep^6*mtt^3*mWW^11*t - 12*mtt^2*mWW^12*t - 256*ep*mtt^2*mWW^12*t - 1284*ep^2*mtt^2*mWW^12*t + 6596*ep^3*mtt^2*mWW^12*t - 7580*ep^4*mtt^2*mWW^12*t - 41644*ep^5*mtt^2*mWW^12*t - 22780*ep^6*mtt^2*mWW^12*t - 16*mtt*mWW^13*t + 44*ep*mtt*mWW^13*t - 140*ep^2*mtt*mWW^13*t - 7980*ep^3*mtt*mWW^13*t + 4572*ep^4*mtt*mWW^13*t + 49120*ep^5*mtt*mWW^13*t + 39264*ep^6*mtt*mWW^13*t - 24*ep*mWW^14*t + 48*ep^2*mWW^14*t + 1824*ep^3*mWW^14*t - 672*ep^4*mWW^14*t - 10728*ep^5*mWW^14*t - 9072*ep^6*mWW^14*t + 384*mtt^10*mWW^3*s*t + 3040*ep*mtt^10*mWW^3*s*t + 1504*ep^2*mtt^10*mWW^3*s*t - 40928*ep^3*mtt^10*mWW^3*s*t - 132320*ep^4*mtt^10*mWW^3*s*t - 159488*ep^5*mtt^10*mWW^3*s*t - 68480*ep^6*mtt^10*mWW^3*s*t - 3762*mtt^9*mWW^4*s*t - 20864*ep*mtt^9*mWW^4*s*t + 40782*ep^2*mtt^9*mWW^4*s*t + 503158*ep^3*mtt^9*mWW^4*s*t + 1302224*ep^4*mtt^9*mWW^4*s*t + 1418266*ep^5*mtt^9*mWW^4*s*t + 573508*ep^6*mtt^9*mWW^4*s*t + 11854*mtt^8*mWW^5*s*t + 53334*ep*mtt^8*mWW^5*s*t - 166362*ep^2*mtt^8*mWW^5*s*t - 1486466*ep^3*mtt^8*mWW^5*s*t - 3603572*ep^4*mtt^8*mWW^5*s*t - 3842164*ep^5*mtt^8*mWW^5*s*t - 1560704*ep^6*mtt^8*mWW^5*s*t - 15686*mtt^7*mWW^6*s*t - 59746*ep*mtt^7*mWW^6*s*t + 197890*ep^2*mtt^7*mWW^6*s*t + 1573006*ep^3*mtt^7*mWW^6*s*t + 3792092*ep^4*mtt^7*mWW^6*s*t + 4251412*ep^5*mtt^7*mWW^6*s*t + 1875976*ep^6*mtt^7*mWW^6*s*t + 5190*mtt^6*mWW^7*s*t + 12244*ep*mtt^6*mWW^7*s*t + 2922*ep^2*mtt^6*mWW^7*s*t - 8946*ep^3*mtt^6*mWW^7*s*t - 279380*ep^4*mtt^6*mWW^7*s*t - 848378*ep^5*mtt^6*mWW^7*s*t - 643188*ep^6*mtt^6*mWW^7*s*t + 9158*mtt^5*mWW^8*s*t + 40322*ep*mtt^5*mWW^8*s*t - 169682*ep^2*mtt^5*mWW^8*s*t - 1215794*ep^3*mtt^5*mWW^8*s*t - 2720156*ep^4*mtt^5*mWW^8*s*t - 2812976*ep^5*mtt^5*mWW^8*s*t - 1163096*ep^6*mtt^5*mWW^8*s*t - 11254*mtt^4*mWW^9*s*t - 44110*ep*mtt^4*mWW^9*s*t + 105770*ep^2*mtt^4*mWW^9*s*t + 847498*ep^3*mtt^4*mWW^9*s*t + 2332076*ep^4*mtt^4*mWW^9*s*t + 3330868*ep^5*mtt^4*mWW^9*s*t + 1877552*ep^6*mtt^4*mWW^9*s*t + 4766*mtt^3*mWW^10*s*t + 19222*ep*mtt^3*mWW^10*s*t + 1514*ep^2*mtt^3*mWW^10*s*t - 161978*ep^3*mtt^3*mWW^10*s*t - 781520*ep^4*mtt^3*mWW^10*s*t - 1621404*ep^5*mtt^3*mWW^10*s*t - 1125016*ep^6*mtt^3*mWW^10*s*t - 558*mtt^2*mWW^11*s*t - 4268*ep*mtt^2*mWW^11*s*t - 19302*ep^2*mtt^2*mWW^11*s*t + 11246*ep^3*mtt^2*mWW^11*s*t + 91568*ep^4*mtt^2*mWW^11*s*t + 163974*ep^5*mtt^2*mWW^11*s*t + 132652*ep^6*mtt^2*mWW^11*s*t - 108*mtt*mWW^12*s*t + 1162*ep*mtt*mWW^12*s*t + 5448*ep^2*mtt*mWW^12*s*t - 32360*ep^3*mtt*mWW^12*s*t - 2704*ep^4*mtt*mWW^12*s*t + 175854*ep^5*mtt*mWW^12*s*t + 151172*ep^6*mtt*mWW^12*s*t + 16*mWW^13*s*t - 336*ep*mWW^13*s*t - 484*ep^2*mWW^13*s*t + 11564*ep^3*mWW^13*s*t + 1692*ep^4*mWW^13*s*t - 55964*ep^5*mWW^13*s*t - 50376*ep^6*mWW^13*s*t - 1344*mtt^9*mWW^3*s^2*t - 10640*ep*mtt^9*mWW^3*s^2*t - 5264*ep^2*mtt^9*mWW^3*s^2*t + 143248*ep^3*mtt^9*mWW^3*s^2*t + 463120*ep^4*mtt^9*mWW^3*s^2*t + 558208*ep^5*mtt^9*mWW^3*s^2*t + 239680*ep^6*mtt^9*mWW^3*s^2*t + 11382*mtt^8*mWW^4*s^2*t + 62195*ep*mtt^8*mWW^4*s^2*t - 128200*ep^2*mtt^8*mWW^4*s^2*t - 1529788*ep^3*mtt^8*mWW^4*s^2*t - 3940720*ep^4*mtt^8*mWW^4*s^2*t - 4284583*ep^5*mtt^8*mWW^4*s^2*t - 1731598*ep^6*mtt^8*mWW^4*s^2*t - 29622*mtt^7*mWW^5*s^2*t - 128092*ep*mtt^7*mWW^5*s^2*t + 439858*ep^2*mtt^7*mWW^5*s^2*t + 3752298*ep^3*mtt^7*mWW^5*s^2*t + 9028620*ep^4*mtt^7*mWW^5*s^2*t + 9610786*ep^5*mtt^7*mWW^5*s^2*t + 3905672*ep^6*mtt^7*mWW^5*s^2*t + 28426*mtt^6*mWW^6*s^2*t + 97601*ep*mtt^6*mWW^6*s^2*t - 378672*ep^2*mtt^6*mWW^6*s^2*t - 2788576*ep^3*mtt^6*mWW^6*s^2*t - 6704764*ep^4*mtt^6*mWW^6*s^2*t - 7624305*ep^5*mtt^6*mWW^6*s^2*t - 3423982*ep^6*mtt^6*mWW^6*s^2*t + 2582*mtt^5*mWW^7*s^2*t + 26260*ep*mtt^5*mWW^7*s^2*t - 170842*ep^2*mtt^5*mWW^7*s^2*t - 1234250*ep^3*mtt^5*mWW^7*s^2*t - 2388908*ep^4*mtt^5*mWW^7*s^2*t - 1625386*ep^5*mtt^5*mWW^7*s^2*t - 218256*ep^6*mtt^5*mWW^7*s^2*t - 24792*mtt^4*mWW^8*s^2*t - 91703*ep*mtt^4*mWW^8*s^2*t + 405024*ep^2*mtt^4*mWW^8*s^2*t + 2754912*ep^3*mtt^4*mWW^8*s^2*t + 6337678*ep^4*mtt^4*mWW^8*s^2*t + 7033303*ep^5*mtt^4*mWW^8*s^2*t + 3153258*ep^6*mtt^4*mWW^8*s^2*t + 17460*mtt^3*mWW^9*s^2*t + 57590*ep*mtt^3*mWW^9*s^2*t - 158210*ep^2*mtt^3*mWW^9*s^2*t - 1225806*ep^3*mtt^3*mWW^9*s^2*t - 3476526*ep^4*mtt^3*mWW^9*s^2*t - 5039632*ep^5*mtt^3*mWW^9*s^2*t - 2834828*ep^6*mtt^3*mWW^9*s^2*t - 4096*mtt^2*mWW^10*s^2*t - 16111*ep*mtt^2*mWW^10*s^2*t - 26232*ep^2*mtt^2*mWW^10*s^2*t + 140692*ep^3*mtt^2*mWW^10*s^2*t + 741078*ep^4*mtt^2*mWW^10*s^2*t + 1344531*ep^5*mtt^2*mWW^10*s^2*t + 857530*ep^6*mtt^2*mWW^10*s^2*t - 92*mtt*mWW^11*s^2*t + 4202*ep*mtt*mWW^11*s^2*t + 27082*ep^2*mtt*mWW^11*s^2*t - 39010*ep^3*mtt*mWW^11*s^2*t - 76218*ep^4*mtt*mWW^11*s^2*t + 142064*ep^5*mtt*mWW^11*s^2*t + 165220*ep^6*mtt*mWW^11*s^2*t + 96*mWW^12*s^2*t - 1302*ep*mWW^12*s^2*t - 4544*ep^2*mWW^12*s^2*t + 26280*ep^3*mWW^12*s^2*t + 16640*ep^4*mWW^12*s^2*t - 114986*ep^5*mWW^12*s^2*t - 112696*ep^6*mWW^12*s^2*t + 2688*mtt^8*mWW^3*s^3*t + 21280*ep*mtt^8*mWW^3*s^3*t + 10528*ep^2*mtt^8*mWW^3*s^3*t - 286496*ep^3*mtt^8*mWW^3*s^3*t - 926240*ep^4*mtt^8*mWW^3*s^3*t - 1116416*ep^5*mtt^8*mWW^3*s^3*t - 479360*ep^6*mtt^8*mWW^3*s^3*t - 19194*mtt^7*mWW^4*s^3*t - 102690*ep*mtt^7*mWW^4*s^3*t + 227498*ep^2*mtt^7*mWW^4*s^3*t + 2596922*ep^3*mtt^7*mWW^4*s^3*t + 6645856*ep^4*mtt^7*mWW^4*s^3*t + 7208248*ep^5*mtt^7*mWW^4*s^3*t + 2910816*ep^6*mtt^7*mWW^4*s^3*t + 39342*mtt^6*mWW^5*s^3*t + 158832*ep*mtt^6*mWW^5*s^3*t - 636430*ep^2*mtt^6*mWW^5*s^3*t - 5059806*ep^3*mtt^6*mWW^5*s^3*t - 12019868*ep^4*mtt^6*mWW^5*s^3*t - 12753426*ep^5*mtt^6*mWW^5*s^3*t - 5184612*ep^6*mtt^6*mWW^5*s^3*t - 21926*mtt^5*mWW^6*s^3*t - 52922*ep*mtt^5*mWW^6*s^3*t + 333996*ep^2*mtt^5*mWW^6*s^3*t + 2004144*ep^3*mtt^5*mWW^6*s^3*t + 4756638*ep^4*mtt^5*mWW^6*s^3*t + 5635594*ep^5*mtt^5*mWW^6*s^3*t + 2665212*ep^6*mtt^5*mWW^6*s^3*t - 20646*mtt^4*mWW^7*s^3*t - 94492*ep*mtt^4*mWW^7*s^3*t + 407104*ep^2*mtt^4*mWW^7*s^3*t + 3012476*ep^3*mtt^4*mWW^7*s^3*t + 6575982*ep^4*mtt^4*mWW^7*s^3*t + 6281600*ep^5*mtt^4*mWW^7*s^3*t + 2275256*ep^6*mtt^4*mWW^7*s^3*t + 30970*mtt^3*mWW^8*s^3*t + 99688*ep*mtt^3*mWW^8*s^3*t - 459994*ep^2*mtt^3*mWW^8*s^3*t - 3045310*ep^3*mtt^3*mWW^8*s^3*t - 7157372*ep^4*mtt^3*mWW^8*s^3*t - 8225034*ep^5*mtt^3*mWW^8*s^3*t - 3794020*ep^6*mtt^3*mWW^8*s^3*t - 12410*mtt^2*mWW^9*s^3*t - 33992*ep*mtt^2*mWW^9*s^3*t + 92946*ep^2*mtt^2*mWW^9*s^3*t + 801638*ep^3*mtt^2*mWW^9*s^3*t + 2368972*ep^4*mtt^2*mWW^9*s^3*t + 3367818*ep^5*mtt^2*mWW^9*s^3*t + 1826692*ep^6*mtt^2*mWW^9*s^3*t + 926*mtt*mWW^10*s^3*t + 6340*ep*mtt*mWW^10*s^3*t + 37136*ep^2*mtt*mWW^10*s^3*t - 46160*ep^3*mtt*mWW^10*s^3*t - 276590*ep^4*mtt*mWW^10*s^3*t - 284404*ep^5*mtt*mWW^10*s^3*t - 93408*ep^6*mtt*mWW^10*s^3*t + 250*mWW^11*s^3*t - 2044*ep*mWW^11*s^3*t - 12784*ep^2*mWW^11*s^3*t + 22592*ep^3*mWW^11*s^3*t + 32622*ep^4*mWW^11*s^3*t - 113980*ep^5*mWW^11*s^3*t - 126576*ep^6*mWW^11*s^3*t - 3360*mtt^7*mWW^3*s^4*t - 26600*ep*mtt^7*mWW^3*s^4*t - 13160*ep^2*mtt^7*mWW^3*s^4*t + 358120*ep^3*mtt^7*mWW^3*s^4*t + 1157800*ep^4*mtt^7*mWW^3*s^4*t + 1395520*ep^5*mtt^7*mWW^3*s^4*t + 599200*ep^6*mtt^7*mWW^3*s^4*t + 19530*mtt^6*mWW^4*s^4*t + 101185*ep*mtt^6*mWW^4*s^4*t - 248460*ep^2*mtt^6*mWW^4*s^4*t - 2667680*ep^3*mtt^6*mWW^4*s^4*t - 6761020*ep^4*mtt^6*mWW^4*s^4*t - 7306385*ep^5*mtt^6*mWW^4*s^4*t - 2946770*ep^6*mtt^6*mWW^4*s^4*t - 29090*mtt^5*mWW^5*s^4*t - 101910*ep*mtt^5*mWW^5*s^4*t + 542150*ep^2*mtt^5*mWW^5*s^4*t + 3839630*ep^3*mtt^5*mWW^5*s^4*t + 8901320*ep^4*mtt^5*mWW^5*s^4*t + 9378520*ep^5*mtt^5*mWW^5*s^4*t + 3812740*ep^6*mtt^5*mWW^5*s^4*t + 2060*mtt^4*mWW^6*s^4*t - 29029*ep*mtt^4*mWW^6*s^4*t - 90994*ep^2*mtt^4*mWW^6*s^4*t + 70298*ep^3*mtt^4*mWW^6*s^4*t + 272212*ep^4*mtt^4*mWW^6*s^4*t - 80741*ep^5*mtt^4*mWW^6*s^4*t - 273310*ep^6*mtt^4*mWW^6*s^4*t + 25768*mtt^3*mWW^7*s^4*t + 99610*ep*mtt^3*mWW^7*s^4*t - 426752*ep^2*mtt^3*mWW^7*s^4*t - 3068432*ep^3*mtt^3*mWW^7*s^4*t - 6909504*ep^4*mtt^3*mWW^7*s^4*t - 7093042*ep^5*mtt^3*mWW^7*s^4*t - 2838384*ep^6*mtt^3*mWW^7*s^4*t - 18374*mtt^2*mWW^8*s^4*t - 47989*ep*mtt^2*mWW^8*s^4*t + 264072*ep^2*mtt^2*mWW^8*s^4*t + 1656800*ep^3*mtt^2*mWW^8*s^4*t + 3936112*ep^4*mtt^2*mWW^8*s^4*t + 4584877*ep^5*mtt^2*mWW^8*s^4*t + 2120582*ep^6*mtt^2*mWW^8*s^4*t + 3146*mtt*mWW^9*s^4*t + 5796*ep*mtt*mWW^9*s^4*t - 10750*ep^2*mtt*mWW^9*s^4*t - 187734*ep^3*mtt*mWW^9*s^4*t - 625856*ep^4*mtt*mWW^9*s^4*t - 836054*ep^5*mtt*mWW^9*s^4*t - 407508*ep^6*mtt*mWW^9*s^4*t + 320*mWW^10*s^4*t - 943*ep*mWW^10*s^4*t - 15698*ep^2*mWW^10*s^4*t - 1506*ep^3*mWW^10*s^4*t + 25360*ep^4*mWW^10*s^4*t - 47495*ep^5*mWW^10*s^4*t - 68566*ep^6*mWW^10*s^4*t + 2688*mtt^6*mWW^3*s^5*t + 21280*ep*mtt^6*mWW^3*s^5*t + 10528*ep^2*mtt^6*mWW^3*s^5*t - 286496*ep^3*mtt^6*mWW^3*s^5*t - 926240*ep^4*mtt^6*mWW^3*s^5*t - 1116416*ep^5*mtt^6*mWW^3*s^5*t - 479360*ep^6*mtt^6*mWW^3*s^5*t - 12054*mtt^5*mWW^4*s^5*t - 59164*ep*mtt^5*mWW^4*s^5*t + 170210*ep^2*mtt^5*mWW^4*s^5*t + 1671242*ep^3*mtt^5*mWW^4*s^5*t + 4170320*ep^4*mtt^5*mWW^4*s^5*t + 4479746*ep^5*mtt^5*mWW^4*s^5*t + 1802996*ep^6*mtt^5*mWW^4*s^5*t + 11034*mtt^4*mWW^5*s^5*t + 24518*ep*mtt^4*mWW^5*s^5*t - 270630*ep^2*mtt^4*mWW^5*s^5*t - 1541102*ep^3*mtt^4*mWW^5*s^5*t - 3368972*ep^4*mtt^4*mWW^5*s^5*t - 3481848*ep^5*mtt^4*mWW^5*s^5*t - 1413544*ep^6*mtt^4*mWW^5*s^5*t + 7382*mtt^3*mWW^6*s^5*t + 48810*ep*mtt^3*mWW^6*s^5*t - 65398*ep^2*mtt^3*mWW^6*s^5*t - 956082*ep^3*mtt^3*mWW^6*s^5*t - 2347200*ep^4*mtt^3*mWW^6*s^5*t - 2362936*ep^5*mtt^3*mWW^6*s^5*t - 875328*ep^6*mtt^3*mWW^6*s^5*t - 13502*mtt^2*mWW^7*s^5*t - 42436*ep*mtt^2*mWW^7*s^5*t + 228130*ep^2*mtt^2*mWW^7*s^5*t + 1491086*ep^3*mtt^2*mWW^7*s^5*t + 3353624*ep^4*mtt^2*mWW^7*s^5*t + 3525406*ep^5*mtt^2*mWW^7*s^5*t + 1453740*ep^6*mtt^2*mWW^7*s^5*t + 4260*mtt*mWW^8*s^5*t + 5208*ep*mtt*mWW^8*s^5*t - 69176*ep^2*mtt*mWW^8*s^5*t - 368484*ep^3*mtt*mWW^8*s^5*t - 874172*ep^4*mtt*mWW^8*s^5*t - 1023476*ep^5*mtt*mWW^8*s^5*t - 468144*ep^6*mtt*mWW^8*s^5*t + 160*mWW^9*s^5*t + 1104*ep*mWW^9*s^5*t - 6040*ep^2*mWW^9*s^5*t - 7708*ep^3*mWW^9*s^5*t + 14920*ep^4*mWW^9*s^5*t + 12596*ep^5*mWW^9*s^5*t - 5384*ep^6*mWW^9*s^5*t - 1344*mtt^5*mWW^3*s^6*t - 10640*ep*mtt^5*mWW^3*s^6*t - 5264*ep^2*mtt^5*mWW^3*s^6*t + 143248*ep^3*mtt^5*mWW^3*s^6*t + 463120*ep^4*mtt^5*mWW^3*s^6*t + 558208*ep^5*mtt^5*mWW^3*s^6*t + 239680*ep^6*mtt^5*mWW^3*s^6*t + 4242*mtt^4*mWW^4*s^6*t + 18669*ep*mtt^4*mWW^4*s^6*t - 70912*ep^2*mtt^4*mWW^4*s^6*t - 604108*ep^3*mtt^4*mWW^4*s^6*t - 1465184*ep^4*mtt^4*mWW^4*s^6*t - 1556081*ep^5*mtt^4*mWW^4*s^6*t - 623778*ep^6*mtt^4*mWW^4*s^6*t - 1314*mtt^3*mWW^5*s^6*t + 5976*ep*mtt^3*mWW^5*s^6*t + 73102*ep^2*mtt^3*mWW^5*s^6*t + 234406*ep^3*mtt^3*mWW^5*s^6*t + 385892*ep^4*mtt^3*mWW^5*s^6*t + 351314*ep^5*mtt^3*mWW^5*s^6*t + 140064*ep^6*mtt^3*mWW^5*s^6*t - 4294*mtt^2*mWW^6*s^6*t - 20193*ep*mtt^2*mWW^6*s^6*t + 58236*ep^2*mtt^2*mWW^6*s^6*t + 525652*ep^3*mtt^2*mWW^6*s^6*t + 1247460*ep^4*mtt^2*mWW^6*s^6*t + 1293917*ep^5*mtt^2*mWW^6*s^6*t + 509494*ep^6*mtt^2*mWW^6*s^6*t + 2766*mtt*mWW^7*s^6*t + 4480*ep*mtt*mWW^7*s^6*t - 59106*ep^2*mtt*mWW^7*s^6*t - 307202*ep^3*mtt*mWW^7*s^6*t - 661436*ep^4*mtt*mWW^7*s^6*t - 695438*ep^5*mtt*mWW^7*s^6*t - 289696*ep^6*mtt*mWW^7*s^6*t - 48*mWW^8*s^6*t + 1656*ep*mWW^8*s^6*t + 4868*ep^2*mWW^8*s^6*t + 9520*ep^3*mWW^8*s^6*t + 23888*ep^4*mWW^8*s^6*t + 33224*ep^5*mWW^8*s^6*t + 16172*ep^6*mWW^8*s^6*t + 384*mtt^4*mWW^3*s^7*t + 3040*ep*mtt^4*mWW^3*s^7*t + 1504*ep^2*mtt^4*mWW^3*s^7*t - 40928*ep^3*mtt^4*mWW^3*s^7*t - 132320*ep^4*mtt^4*mWW^3*s^7*t - 159488*ep^5*mtt^4*mWW^3*s^7*t - 68480*ep^6*mtt^4*mWW^3*s^7*t - 702*mtt^3*mWW^4*s^7*t - 2210*ep*mtt^3*mWW^4*s^7*t + 16230*ep^2*mtt^3*mWW^4*s^7*t + 106438*ep^3*mtt^3*mWW^4*s^7*t + 241280*ep^4*mtt^3*mWW^4*s^7*t + 248908*ep^5*mtt^3*mWW^4*s^7*t + 98728*ep^6*mtt^3*mWW^4*s^7*t - 278*mtt^2*mWW^5*s^7*t - 3948*ep*mtt^2*mWW^5*s^7*t - 8498*ep^2*mtt^2*mWW^5*s^7*t + 20622*ep^3*mtt^2*mWW^5*s^7*t + 94620*ep^4*mtt^2*mWW^5*s^7*t + 117534*ep^5*mtt^2*mWW^5*s^7*t + 49228*ep^6*mtt^2*mWW^5*s^7*t + 774*mtt*mWW^6*s^7*t + 2210*ep*mtt*mWW^6*s^7*t - 16152*ep^2*mtt*mWW^6*s^7*t - 100236*ep^3*mtt*mWW^6*s^7*t - 221994*ep^4*mtt*mWW^6*s^7*t - 227606*ep^5*mtt*mWW^6*s^7*t - 90468*ep^6*mtt*mWW^6*s^7*t - 82*mWW^7*s^7*t + 796*ep*mWW^7*s^7*t + 5492*ep^2*mWW^7*s^7*t + 14504*ep^3*mWW^7*s^7*t + 23966*ep^4*mWW^7*s^7*t + 24588*ep^5*mWW^7*s^7*t + 10992*ep^6*mWW^7*s^7*t - 48*mtt^3*mWW^3*s^8*t - 380*ep*mtt^3*mWW^3*s^8*t - 188*ep^2*mtt^3*mWW^3*s^8*t + 5116*ep^3*mtt^3*mWW^3*s^8*t + 16540*ep^4*mtt^3*mWW^3*s^8*t + 19936*ep^5*mtt^3*mWW^3*s^8*t + 8560*ep^6*mtt^3*mWW^3*s^8*t + 24*mtt^2*mWW^4*s^8*t - 115*ep*mtt^2*mWW^4*s^8*t - 1528*ep^2*mtt^2*mWW^4*s^8*t - 5032*ep^3*mtt^2*mWW^4*s^8*t - 7966*ep^4*mtt^2*mWW^4*s^8*t - 6613*ep^5*mtt^2*mWW^4*s^8*t - 2386*ep^6*mtt^2*mWW^4*s^8*t + 48*mtt*mWW^5*s^8*t + 398*ep*mtt*mWW^5*s^8*t + 170*ep^2*mtt*mWW^5*s^8*t - 5314*ep^3*mtt*mWW^5*s^8*t - 16522*ep^4*mtt*mWW^5*s^8*t - 19324*ep^5*mtt*mWW^5*s^8*t - 8128*ep^6*mtt*mWW^5*s^8*t - 24*mWW^6*s^8*t + 133*ep*mWW^6*s^8*t + 1510*ep^2*mWW^6*s^8*t + 4834*ep^3*mWW^6*s^8*t + 7984*ep^4*mWW^6*s^8*t + 7225*ep^5*mWW^6*s^8*t + 2818*ep^6*mWW^6*s^8*t + 6*mtt^11*mWW^2*t^2 + 28*ep*mtt^11*mWW^2*t^2 - 72*ep^2*mtt^11*mWW^2*t^2 - 692*ep^3*mtt^11*mWW^2*t^2 - 1638*ep^4*mtt^11*mWW^2*t^2 - 1640*ep^5*mtt^11*mWW^2*t^2 - 600*ep^6*mtt^11*mWW^2*t^2 + 288*mtt^10*mWW^3*t^2 + 2518*ep*mtt^10*mWW^3*t^2 + 2116*ep^2*mtt^10*mWW^3*t^2 - 32164*ep^3*mtt^10*mWW^3*t^2 - 111504*ep^4*mtt^10*mWW^3*t^2 - 138882*ep^5*mtt^10*mWW^3*t^2 - 60772*ep^6*mtt^10*mWW^3*t^2 - 2724*mtt^9*mWW^4*t^2 - 18254*ep*mtt^9*mWW^4*t^2 + 10804*ep^2*mtt^9*mWW^4*t^2 + 337072*ep^3*mtt^9*mWW^4*t^2 + 958356*ep^4*mtt^9*mWW^4*t^2 + 1081166*ep^5*mtt^9*mWW^4*t^2 + 440428*ep^6*mtt^9*mWW^4*t^2 + 8964*mtt^8*mWW^5*t^2 + 50352*ep*mtt^8*mWW^5*t^2 - 67602*ep^2*mtt^8*mWW^5*t^2 - 1028658*ep^3*mtt^8*mWW^5*t^2 - 2677746*ep^4*mtt^8*mWW^5*t^2 - 2865918*ep^5*mtt^8*mWW^5*t^2 - 1123776*ep^6*mtt^8*mWW^5*t^2 - 13844*mtt^7*mWW^6*t^2 - 66268*ep*mtt^7*mWW^6*t^2 + 112198*ep^2*mtt^7*mWW^6*t^2 + 1305694*ep^3*mtt^7*mWW^6*t^2 + 3214522*ep^4*mtt^7*mWW^6*t^2 + 3390254*ep^5*mtt^7*mWW^6*t^2 + 1350244*ep^6*mtt^7*mWW^6*t^2 + 9160*mtt^6*mWW^7*t^2 + 34330*ep*mtt^6*mWW^7*t^2 - 55492*ep^2*mtt^6*mWW^7*t^2 - 473804*ep^3*mtt^6*mWW^7*t^2 - 1168732*ep^4*mtt^6*mWW^7*t^2 - 1506806*ep^5*mtt^6*mWW^7*t^2 - 798224*ep^6*mtt^6*mWW^7*t^2 + 1300*mtt^5*mWW^8*t^2 + 13934*ep*mtt^5*mWW^8*t^2 - 36774*ep^2*mtt^5*mWW^8*t^2 - 507154*ep^3*mtt^5*mWW^8*t^2 - 1054126*ep^4*mtt^5*mWW^8*t^2 - 513588*ep^5*mtt^5*mWW^8*t^2 + 164648*ep^6*mtt^5*mWW^8*t^2 - 6020*mtt^4*mWW^9*t^2 - 28814*ep*mtt^4*mWW^9*t^2 + 50436*ep^2*mtt^4*mWW^9*t^2 + 572480*ep^3*mtt^4*mWW^9*t^2 + 1266488*ep^4*mtt^4*mWW^9*t^2 + 1008558*ep^5*mtt^4*mWW^9*t^2 + 203400*ep^6*mtt^4*mWW^9*t^2 + 3702*mtt^3*mWW^10*t^2 + 15476*ep*mtt^3*mWW^10*t^2 - 13694*ep^2*mtt^3*mWW^10*t^2 - 165090*ep^3*mtt^3*mWW^10*t^2 - 520100*ep^4*mtt^3*mWW^10*t^2 - 765362*ep^5*mtt^3*mWW^10*t^2 - 405236*ep^6*mtt^3*mWW^10*t^2 - 880*mtt^2*mWW^11*t^2 - 3768*ep*mtt^2*mWW^11*t^2 - 4728*ep^2*mtt^2*mWW^11*t^2 - 25936*ep^3*mtt^2*mWW^11*t^2 + 116172*ep^4*mtt^2*mWW^11*t^2 + 455344*ep^5*mtt^2*mWW^11*t^2 + 347044*ep^6*mtt^2*mWW^11*t^2 + 40*mtt*mWW^12*t^2 + 572*ep*mtt*mWW^12*t^2 + 3442*ep^2*mtt*mWW^12*t^2 + 20826*ep^3*mtt*mWW^12*t^2 - 26806*ep^4*mtt*mWW^12*t^2 - 168126*ep^5*mtt*mWW^12*t^2 - 136908*ep^6*mtt*mWW^12*t^2 + 8*mWW^13*t^2 - 106*ep*mWW^13*t^2 - 634*ep^2*mWW^13*t^2 - 2574*ep^3*mWW^13*t^2 + 5114*ep^4*mWW^13*t^2 + 25000*ep^5*mWW^13*t^2 + 19752*ep^6*mWW^13*t^2 - 48*mtt^10*mWW^2*s*t^2 - 224*ep*mtt^10*mWW^2*s*t^2 + 576*ep^2*mtt^10*mWW^2*s*t^2 + 5536*ep^3*mtt^10*mWW^2*s*t^2 + 13104*ep^4*mtt^10*mWW^2*s*t^2 + 13120*ep^5*mtt^10*mWW^2*s*t^2 + 4800*ep^6*mtt^10*mWW^2*s*t^2 - 2082*mtt^9*mWW^3*s*t^2 - 18148*ep*mtt^9*mWW^3*s*t^2 - 14998*ep^2*mtt^9*mWW^3*s*t^2 + 232234*ep^3*mtt^9*mWW^3*s*t^2 + 802308*ep^4*mtt^9*mWW^3*s*t^2 + 997338*ep^5*mtt^9*mWW^3*s*t^2 + 435796*ep^6*mtt^9*mWW^3*s*t^2 + 17082*mtt^8*mWW^4*s*t^2 + 113370*ep*mtt^8*mWW^4*s*t^2 - 73118*ep^2*mtt^8*mWW^4*s*t^2 - 2111942*ep^3*mtt^8*mWW^4*s*t^2 - 5968780*ep^4*mtt^8*mWW^4*s*t^2 - 6715156*ep^5*mtt^8*mWW^4*s*t^2 - 2732208*ep^6*mtt^8*mWW^4*s*t^2 - 47082*mtt^7*mWW^5*s*t^2 - 257409*ep*mtt^7*mWW^5*s*t^2 + 391178*ep^2*mtt^7*mWW^5*s*t^2 + 5426314*ep^3*mtt^7*mWW^5*s*t^2 + 13950126*ep^4*mtt^7*mWW^5*s*t^2 + 14862023*ep^5*mtt^7*mWW^5*s*t^2 + 5824066*ep^6*mtt^7*mWW^5*s*t^2 + 56160*mtt^6*mWW^6*s*t^2 + 248894*ep*mtt^6*mWW^6*s*t^2 - 535286*ep^2*mtt^6*mWW^6*s*t^2 - 5269226*ep^3*mtt^6*mWW^6*s*t^2 - 12634142*ep^4*mtt^6*mWW^6*s*t^2 - 13289108*ep^5*mtt^6*mWW^6*s*t^2 - 5350572*ep^6*mtt^6*mWW^6*s*t^2 - 19078*mtt^5*mWW^7*s*t^2 - 36855*ep*mtt^5*mWW^7*s*t^2 + 154274*ep^2*mtt^5*mWW^7*s*t^2 + 350306*ep^3*mtt^5*mWW^7*s*t^2 + 739218*ep^4*mtt^5*mWW^7*s*t^2 + 1978261*ep^5*mtt^5*mWW^7*s*t^2 + 1661426*ep^6*mtt^5*mWW^7*s*t^2 - 20954*mtt^4*mWW^8*s*t^2 - 122788*ep*mtt^4*mWW^8*s*t^2 + 233642*ep^2*mtt^4*mWW^8*s*t^2 + 2893374*ep^3*mtt^4*mWW^8*s*t^2 + 6394804*ep^4*mtt^4*mWW^8*s*t^2 + 4880718*ep^5*mtt^4*mWW^8*s*t^2 + 839940*ep^6*mtt^4*mWW^8*s*t^2 + 23218*mtt^3*mWW^9*s*t^2 + 97159*ep*mtt^3*mWW^9*s*t^2 - 205886*ep^2*mtt^3*mWW^9*s*t^2 - 1832158*ep^3*mtt^3*mWW^9*s*t^2 - 4197238*ep^4*mtt^3*mWW^9*s*t^2 - 4153529*ep^5*mtt^3*mWW^9*s*t^2 - 1501358*ep^6*mtt^3*mWW^9*s*t^2 - 8012*mtt^2*mWW^10*s*t^2 - 24844*ep*mtt^2*mWW^10*s*t^2 + 46706*ep^2*mtt^2*mWW^10*s*t^2 + 222406*ep^3*mtt^2*mWW^10*s*t^2 + 978498*ep^4*mtt^2*mWW^10*s*t^2 + 2073894*ep^5*mtt^2*mWW^10*s*t^2 + 1360728*ep^6*mtt^2*mWW^10*s*t^2 + 752*mtt*mWW^11*s*t^2 + 749*ep*mtt*mWW^11*s*t^2 + 5752*ep^2*mtt*mWW^11*s*t^2 + 106488*ep^3*mtt*mWW^11*s*t^2 - 91870*ep^4*mtt*mWW^11*s*t^2 - 791237*ep^5*mtt*mWW^11*s*t^2 - 663722*ep^6*mtt*mWW^11*s*t^2 + 44*mWW^12*s*t^2 + 96*ep*mWW^12*s*t^2 - 2840*ep^2*mWW^12*s*t^2 - 23332*ep^3*mWW^12*s*t^2 + 13972*ep^4*mWW^12*s*t^2 + 143676*ep^5*mWW^12*s*t^2 + 121104*ep^6*mWW^12*s*t^2 + 168*mtt^9*mWW^2*s^2*t^2 + 784*ep*mtt^9*mWW^2*s^2*t^2 - 2016*ep^2*mtt^9*mWW^2*s^2*t^2 - 19376*ep^3*mtt^9*mWW^2*s^2*t^2 - 45864*ep^4*mtt^9*mWW^2*s^2*t^2 - 45920*ep^5*mtt^9*mWW^2*s^2*t^2 - 16800*ep^6*mtt^9*mWW^2*s^2*t^2 + 6510*mtt^8*mWW^3*s^2*t^2 + 56577*ep*mtt^8*mWW^3*s^2*t^2 + 45912*ep^2*mtt^8*mWW^3*s^2*t^2 - 725196*ep^3*mtt^8*mWW^3*s^2*t^2 - 2495532*ep^4*mtt^8*mWW^3*s^2*t^2 - 3094869*ep^5*mtt^8*mWW^3*s^2*t^2 - 1349946*ep^6*mtt^8*mWW^3*s^2*t^2 - 45294*mtt^7*mWW^4*s^2*t^2 - 297376*ep*mtt^7*mWW^4*s^2*t^2 + 210250*ep^2*mtt^7*mWW^4*s^2*t^2 + 5595598*ep^3*mtt^7*mWW^4*s^2*t^2 + 15703136*ep^4*mtt^7*mWW^4*s^2*t^2 + 17608242*ep^5*mtt^7*mWW^4*s^2*t^2 + 7153668*ep^6*mtt^7*mWW^4*s^2*t^2 + 100902*mtt^6*mWW^5*s^2*t^2 + 530987*ep*mtt^6*mWW^5*s^2*t^2 - 942316*ep^2*mtt^6*mWW^5*s^2*t^2 - 11686956*ep^3*mtt^6*mWW^5*s^2*t^2 - 29536356*ep^4*mtt^6*mWW^5*s^2*t^2 - 31263455*ep^5*mtt^6*mWW^5*s^2*t^2 - 12238262*ep^6*mtt^6*mWW^5*s^2*t^2 - 84356*mtt^5*mWW^6*s^2*t^2 - 317987*ep*mtt^5*mWW^6*s^2*t^2 + 1008232*ep^2*mtt^5*mWW^6*s^2*t^2 + 7726820*ep^3*mtt^5*mWW^6*s^2*t^2 + 17593942*ep^4*mtt^5*mWW^6*s^2*t^2 + 18394847*ep^5*mtt^5*mWW^6*s^2*t^2 + 7563334*ep^6*mtt^5*mWW^6*s^2*t^2 - 5438*mtt^4*mWW^7*s^2*t^2 - 139632*ep*mtt^4*mWW^7*s^2*t^2 - 49470*ep^2*mtt^4*mWW^7*s^2*t^2 + 2753262*ep^3*mtt^4*mWW^7*s^2*t^2 + 7151308*ep^4*mtt^4*mWW^7*s^2*t^2 + 5530818*ep^5*mtt^4*mWW^7*s^2*t^2 + 732688*ep^6*mtt^4*mWW^7*s^2*t^2 + 51378*mtt^3*mWW^8*s^2*t^2 + 260058*ep*mtt^3*mWW^8*s^2*t^2 - 517174*ep^2*mtt^3*mWW^8*s^2*t^2 - 5545630*ep^3*mtt^3*mWW^8*s^2*t^2 - 12599732*ep^4*mtt^3*mWW^8*s^2*t^2 - 11393092*ep^5*mtt^3*mWW^8*s^2*t^2 - 3491728*ep^6*mtt^3*mWW^8*s^2*t^2 - 28606*mtt^2*mWW^9*s^2*t^2 - 99623*ep*mtt^2*mWW^9*s^2*t^2 + 294340*ep^2*mtt^2*mWW^9*s^2*t^2 + 1951032*ep^3*mtt^2*mWW^9*s^2*t^2 + 4679532*ep^4*mtt^2*mWW^9*s^2*t^2 + 5673047*ep^5*mtt^2*mWW^9*s^2*t^2 + 2702070*ep^6*mtt^2*mWW^9*s^2*t^2 + 4664*mtt*mWW^10*s^2*t^2 + 3509*ep*mtt*mWW^10*s^2*t^2 - 46484*ep^2*mtt*mWW^10*s^2*t^2 + 25732*ep^3*mtt*mWW^10*s^2*t^2 - 432426*ep^4*mtt*mWW^10*s^2*t^2 - 1731201*ep^5*mtt*mWW^10*s^2*t^2 - 1353666*ep^6*mtt*mWW^10*s^2*t^2 + 72*mWW^11*s^2*t^2 + 2703*ep*mWW^11*s^2*t^2 - 1274*ep^2*mWW^11*s^2*t^2 - 75286*ep^3*mWW^11*s^2*t^2 - 18008*ep^4*mWW^11*s^2*t^2 + 321583*ep^5*mWW^11*s^2*t^2 + 298642*ep^6*mWW^11*s^2*t^2 - 336*mtt^8*mWW^2*s^3*t^2 - 1568*ep*mtt^8*mWW^2*s^3*t^2 + 4032*ep^2*mtt^8*mWW^2*s^3*t^2 + 38752*ep^3*mtt^8*mWW^2*s^3*t^2 + 91728*ep^4*mtt^8*mWW^2*s^3*t^2 + 91840*ep^5*mtt^8*mWW^2*s^3*t^2 + 33600*ep^6*mtt^8*mWW^2*s^3*t^2 - 11466*mtt^7*mWW^3*s^3*t^2 - 99362*ep*mtt^7*mWW^3*s^3*t^2 - 79010*ep^2*mtt^7*mWW^3*s^3*t^2 + 1275446*ep^3*mtt^7*mWW^3*s^3*t^2 + 4368948*ep^4*mtt^7*mWW^3*s^3*t^2 + 5402508*ep^5*mtt^7*mWW^3*s^3*t^2 + 2351192*ep^6*mtt^7*mWW^3*s^3*t^2 + 65586*mtt^6*mWW^4*s^3*t^2 + 425266*ep*mtt^6*mWW^4*s^3*t^2 - 332710*ep^2*mtt^6*mWW^4*s^3*t^2 - 8097270*ep^3*mtt^6*mWW^4*s^3*t^2 - 22528060*ep^4*mtt^6*mWW^4*s^3*t^2 - 25155708*ep^5*mtt^6*mWW^4*s^3*t^2 - 10200368*ep^6*mtt^6*mWW^4*s^3*t^2 - 111894*mtt^5*mWW^5*s^3*t^2 - 553596*ep*mtt^5*mWW^5*s^3*t^2 + 1216432*ep^2*mtt^5*mWW^5*s^3*t^2 + 13027508*ep^3*mtt^5*mWW^5*s^3*t^2 + 32070406*ep^4*mtt^5*mWW^5*s^3*t^2 + 33587704*ep^5*mtt^5*mWW^5*s^3*t^2 + 13116880*ep^6*mtt^5*mWW^5*s^3*t^2 + 51876*mtt^4*mWW^6*s^3*t^2 + 100857*ep*mtt^4*mWW^6*s^3*t^2 - 929934*ep^2*mtt^4*mWW^6*s^3*t^2 - 4241546*ep^3*mtt^4*mWW^6*s^3*t^2 - 8040952*ep^4*mtt^4*mWW^6*s^3*t^2 - 8161631*ep^5*mtt^4*mWW^6*s^3*t^2 - 3616558*ep^6*mtt^4*mWW^6*s^3*t^2 + 41270*mtt^3*mWW^7*s^3*t^2 + 307574*ep*mtt^3*mWW^7*s^3*t^2 - 239106*ep^2*mtt^3*mWW^7*s^3*t^2 - 5829282*ep^3*mtt^3*mWW^7*s^3*t^2 - 14725248*ep^4*mtt^3*mWW^7*s^3*t^2 - 13972484*ep^5*mtt^3*mWW^7*s^3*t^2 - 4425668*ep^6*mtt^3*mWW^7*s^3*t^2 - 47728*mtt^2*mWW^8*s^3*t^2 - 213164*ep*mtt^2*mWW^8*s^3*t^2 + 525858*ep^2*mtt^2*mWW^8*s^3*t^2 + 4649378*ep^3*mtt^2*mWW^8*s^3*t^2 + 10699334*ep^4*mtt^2*mWW^8*s^3*t^2 + 10791362*ep^5*mtt^2*mWW^8*s^3*t^2 + 4109088*ep^6*mtt^2*mWW^8*s^3*t^2 + 13086*mtt*mWW^9*s^3*t^2 + 27650*ep*mtt*mWW^9*s^3*t^2 - 181616*ep^2*mtt*mWW^9*s^3*t^2 - 736876*ep^3*mtt*mWW^9*s^3*t^2 - 1891038*ep^4*mtt*mWW^9*s^3*t^2 - 2991494*ep^5*mtt*mWW^9*s^3*t^2 - 1768032*ep^6*mtt*mWW^9*s^3*t^2 - 394*mWW^10*s^3*t^2 + 6343*ep*mWW^10*s^3*t^2 + 16054*ep^2*mWW^10*s^3*t^2 - 86110*ep^3*mWW^10*s^3*t^2 - 45118*ep^4*mWW^10*s^3*t^2 + 407903*ep^5*mWW^10*s^3*t^2 + 399866*ep^6*mWW^10*s^3*t^2 + 420*mtt^7*mWW^2*s^4*t^2 + 1960*ep*mtt^7*mWW^2*s^4*t^2 - 5040*ep^2*mtt^7*mWW^2*s^4*t^2 - 48440*ep^3*mtt^7*mWW^2*s^4*t^2 - 114660*ep^4*mtt^7*mWW^2*s^4*t^2 - 114800*ep^5*mtt^7*mWW^2*s^4*t^2 - 42000*ep^6*mtt^7*mWW^2*s^4*t^2 + 12390*mtt^6*mWW^3*s^4*t^2 + 107075*ep*mtt^6*mWW^3*s^4*t^2 + 83180*ep^2*mtt^6*mWW^3*s^4*t^2 - 1376000*ep^3*mtt^6*mWW^3*s^4*t^2 - 4687260*ep^4*mtt^6*mWW^3*s^4*t^2 - 5774595*ep^5*mtt^6*mWW^3*s^4*t^2 - 2505590*ep^6*mtt^6*mWW^3*s^4*t^2 - 55710*mtt^5*mWW^4*s^4*t^2 - 355860*ep*mtt^5*mWW^4*s^4*t^2 + 312650*ep^2*mtt^5*mWW^4*s^4*t^2 + 6875310*ep^3*mtt^5*mWW^4*s^4*t^2 + 18915640*ep^4*mtt^5*mWW^4*s^4*t^2 + 21003750*ep^5*mtt^5*mWW^4*s^4*t^2 + 8494140*ep^6*mtt^5*mWW^4*s^4*t^2 + 66390*mtt^4*mWW^5*s^4*t^2 + 289789*ep*mtt^4*mWW^5*s^4*t^2 - 900400*ep^2*mtt^4*mWW^5*s^4*t^2 - 7756288*ep^3*mtt^4*mWW^5*s^4*t^2 - 18176224*ep^4*mtt^4*mWW^5*s^4*t^2 - 18622845*ep^5*mtt^4*mWW^5*s^4*t^2 - 7223110*ep^6*mtt^4*mWW^5*s^4*t^2 - 2874*mtt^3*mWW^6*s^4*t^2 + 113733*ep*mtt^3*mWW^6*s^4*t^2 + 405456*ep^2*mtt^3*mWW^6*s^4*t^2 - 596328*ep^3*mtt^3*mWW^6*s^4*t^2 - 3487308*ep^4*mtt^3*mWW^6*s^4*t^2 - 4028461*ep^5*mtt^3*mWW^6*s^4*t^2 - 1350458*ep^6*mtt^3*mWW^6*s^4*t^2 - 37382*mtt^2*mWW^7*s^4*t^2 - 226832*ep*mtt^2*mWW^7*s^4*t^2 + 312958*ep^2*mtt^2*mWW^7*s^4*t^2 + 4547918*ep^3*mtt^2*mWW^7*s^4*t^2 + 11294868*ep^4*mtt^2*mWW^7*s^4*t^2 + 11411754*ep^5*mtt^2*mWW^7*s^4*t^2 + 4182076*ep^6*mtt^2*mWW^7*s^4*t^2 + 18368*mtt*mWW^8*s^4*t^2 + 65449*ep*mtt*mWW^8*s^4*t^2 - 254210*ep^2*mtt*mWW^8*s^4*t^2 - 1686518*ep^3*mtt*mWW^8*s^4*t^2 - 3858480*ep^4*mtt*mWW^8*s^4*t^2 - 4300147*ep^5*mtt*mWW^8*s^4*t^2 - 1902862*ep^6*mtt*mWW^8*s^4*t^2 - 1618*mWW^9*s^4*t^2 + 3986*ep*mWW^9*s^4*t^2 + 42994*ep^2*mWW^9*s^4*t^2 + 43086*ep^3*mWW^9*s^4*t^2 + 135292*ep^4*mWW^9*s^4*t^2 + 456280*ep^5*mWW^9*s^4*t^2 + 361340*ep^6*mWW^9*s^4*t^2 - 336*mtt^6*mWW^2*s^5*t^2 - 1568*ep*mtt^6*mWW^2*s^5*t^2 + 4032*ep^2*mtt^6*mWW^2*s^5*t^2 + 38752*ep^3*mtt^6*mWW^2*s^5*t^2 + 91728*ep^4*mtt^6*mWW^2*s^5*t^2 + 91840*ep^5*mtt^6*mWW^2*s^5*t^2 + 33600*ep^6*mtt^6*mWW^2*s^5*t^2 - 8358*mtt^5*mWW^3*s^5*t^2 - 72048*ep*mtt^5*mWW^3*s^5*t^2 - 54426*ep^2*mtt^5*mWW^3*s^5*t^2 + 926454*ep^3*mtt^5*mWW^3*s^5*t^2 + 3133644*ep^4*mtt^5*mWW^3*s^5*t^2 + 3841242*ep^5*mtt^5*mWW^3*s^5*t^2 + 1659732*ep^6*mtt^5*mWW^3*s^5*t^2 + 27534*mtt^4*mWW^4*s^5*t^2 + 172574*ep*mtt^4*mWW^4*s^5*t^2 - 174394*ep^2*mtt^4*mWW^4*s^5*t^2 - 3398562*ep^3*mtt^4*mWW^4*s^5*t^2 - 9205316*ep^4*mtt^4*mWW^4*s^5*t^2 - 10137596*ep^5*mtt^4*mWW^4*s^5*t^2 - 4082928*ep^6*mtt^4*mWW^4*s^5*t^2 - 18774*mtt^3*mWW^5*s^5*t^2 - 53333*ep*mtt^3*mWW^5*s^5*t^2 + 378082*ep^2*mtt^3*mWW^5*s^5*t^2 + 2173050*ep^3*mtt^3*mWW^5*s^5*t^2 + 4427322*ep^4*mtt^3*mWW^5*s^5*t^2 + 4204043*ep^5*mtt^3*mWW^5*s^5*t^2 + 1578026*ep^6*mtt^3*mWW^5*s^5*t^2 - 10750*mtt^2*mWW^6*s^5*t^2 - 108253*ep*mtt^2*mWW^6*s^5*t^2 - 45952*ep^2*mtt^2*mWW^6*s^5*t^2 + 1588876*ep^3*mtt^2*mWW^6*s^5*t^2 + 4775384*ep^4*mtt^2*mWW^6*s^5*t^2 + 5247985*ep^5*mtt^2*mWW^6*s^5*t^2 + 2020838*ep^6*mtt^2*mWW^6*s^5*t^2 + 13136*mtt*mWW^7*s^5*t^2 + 67765*ep*mtt*mWW^7*s^5*t^2 - 149136*ep^2*mtt*mWW^7*s^5*t^2 - 1529744*ep^3*mtt*mWW^7*s^5*t^2 - 3702922*ep^4*mtt*mWW^7*s^5*t^2 - 3879797*ep^5*mtt*mWW^7*s^5*t^2 - 1535686*ep^6*mtt*mWW^7*s^5*t^2 - 2364*mWW^8*s^5*t^2 - 3489*ep*mWW^8*s^5*t^2 + 48658*ep^2*mWW^8*s^5*t^2 + 196550*ep^3*mWW^8*s^5*t^2 + 418200*ep^4*mWW^8*s^5*t^2 + 534747*ep^5*mWW^8*s^5*t^2 + 280914*ep^6*mWW^8*s^5*t^2 + 168*mtt^5*mWW^2*s^6*t^2 + 784*ep*mtt^5*mWW^2*s^6*t^2 - 2016*ep^2*mtt^5*mWW^2*s^6*t^2 - 19376*ep^3*mtt^5*mWW^2*s^6*t^2 - 45864*ep^4*mtt^5*mWW^2*s^6*t^2 - 45920*ep^5*mtt^5*mWW^2*s^6*t^2 - 16800*ep^6*mtt^5*mWW^2*s^6*t^2 + 3402*mtt^4*mWW^3*s^6*t^2 + 29263*ep*mtt^4*mWW^3*s^6*t^2 + 21328*ep^2*mtt^4*mWW^3*s^6*t^2 - 376204*ep^3*mtt^4*mWW^3*s^6*t^2 - 1260228*ep^4*mtt^4*mWW^3*s^6*t^2 - 1533603*ep^5*mtt^4*mWW^3*s^6*t^2 - 658486*ep^6*mtt^4*mWW^3*s^6*t^2 - 7242*mtt^3*mWW^4*s^6*t^2 - 44240*ep*mtt^3*mWW^4*s^6*t^2 + 53598*ep^2*mtt^3*mWW^4*s^6*t^2 + 895322*ep^3*mtt^3*mWW^4*s^6*t^2 + 2366080*ep^4*mtt^3*mWW^4*s^6*t^2 + 2569366*ep^5*mtt^3*mWW^4*s^6*t^2 + 1026988*ep^6*mtt^3*mWW^4*s^6*t^2 + 1122*mtt^2*mWW^5*s^6*t^2 - 11847*ep*mtt^2*mWW^5*s^6*t^2 - 83308*ep^2*mtt^2*mWW^5*s^6*t^2 - 102332*ep^3*mtt^2*mWW^5*s^6*t^2 + 140900*ep^4*mtt^2*mWW^5*s^6*t^2 + 342947*ep^5*mtt^2*mWW^5*s^6*t^2 + 170054*ep^6*mtt^2*mWW^5*s^6*t^2 + 4346*mtt*mWW^6*s^6*t^2 + 32326*ep*mtt*mWW^6*s^6*t^2 - 19558*ep^2*mtt*mWW^6*s^6*t^2 - 581186*ep^3*mtt*mWW^6*s^6*t^2 - 1591548*ep^4*mtt*mWW^6*s^6*t^2 - 1735428*ep^5*mtt*mWW^6*s^6*t^2 - 689016*ep^6*mtt*mWW^6*s^6*t^2 - 1668*mWW^7*s^6*t^2 - 6350*ep*mWW^7*s^6*t^2 + 25972*ep^2*mWW^7*s^6*t^2 + 181344*ep^3*mWW^7*s^6*t^2 + 411508*ep^4*mWW^7*s^6*t^2 + 438254*ep^5*mWW^7*s^6*t^2 + 183388*ep^6*mWW^7*s^6*t^2 - 48*mtt^4*mWW^2*s^7*t^2 - 224*ep*mtt^4*mWW^2*s^7*t^2 + 576*ep^2*mtt^4*mWW^2*s^7*t^2 + 5536*ep^3*mtt^4*mWW^2*s^7*t^2 + 13104*ep^4*mtt^4*mWW^2*s^7*t^2 + 13120*ep^5*mtt^4*mWW^2*s^7*t^2 + 4800*ep^6*mtt^4*mWW^2*s^7*t^2 - 750*mtt^3*mWW^3*s^7*t^2 - 6442*ep*mtt^3*mWW^3*s^7*t^2 - 4462*ep^2*mtt^3*mWW^3*s^7*t^2 + 82666*ep^3*mtt^3*mWW^3*s^7*t^2 + 272892*ep^4*mtt^3*mWW^3*s^7*t^2 + 328224*ep^5*mtt^3*mWW^3*s^7*t^2 + 139456*ep^6*mtt^3*mWW^3*s^7*t^2 + 774*mtt^2*mWW^4*s^7*t^2 + 4566*ep*mtt^2*mWW^4*s^7*t^2 - 7170*ep^2*mtt^2*mWW^4*s^7*t^2 - 96418*ep^3*mtt^2*mWW^4*s^7*t^2 - 242676*ep^4*mtt^2*mWW^4*s^7*t^2 - 255092*ep^5*mtt^2*mWW^4*s^7*t^2 - 99888*ep^6*mtt^2*mWW^4*s^7*t^2 + 438*mtt*mWW^5*s^7*t^2 + 5642*ep*mtt*mWW^5*s^7*t^2 + 8276*ep^2*mtt*mWW^5*s^7*t^2 - 60072*ep^3*mtt*mWW^5*s^7*t^2 - 221678*ep^4*mtt*mWW^5*s^7*t^2 - 271250*ep^5*mtt*mWW^5*s^7*t^2 - 114828*ep^6*mtt*mWW^5*s^7*t^2 - 558*mWW^6*s^7*t^2 - 3302*ep*mWW^6*s^7*t^2 + 4844*ep^2*mWW^6*s^7*t^2 + 66896*ep^3*mWW^6*s^7*t^2 + 170102*ep^4*mWW^6*s^7*t^2 + 181542*ep^5*mWW^6*s^7*t^2 + 72188*ep^6*mWW^6*s^7*t^2 + 6*mtt^3*mWW^2*s^8*t^2 + 28*ep*mtt^3*mWW^2*s^8*t^2 - 72*ep^2*mtt^3*mWW^2*s^8*t^2 - 692*ep^3*mtt^3*mWW^2*s^8*t^2 - 1638*ep^4*mtt^3*mWW^2*s^8*t^2 - 1640*ep^5*mtt^3*mWW^2*s^8*t^2 - 600*ep^6*mtt^3*mWW^2*s^8*t^2 + 66*mtt^2*mWW^3*s^8*t^2 + 567*ep*mtt^2*mWW^3*s^8*t^2 + 360*ep^2*mtt^2*mWW^3*s^8*t^2 - 7236*ep^3*mtt^2*mWW^3*s^8*t^2 - 23268*ep^4*mtt^2*mWW^3*s^8*t^2 - 27363*ep^5*mtt^2*mWW^3*s^8*t^2 - 11382*ep^6*mtt^2*mWW^3*s^8*t^2 - 6*mtt*mWW^4*s^8*t^2 - 46*ep*mtt*mWW^4*s^8*t^2 + 90*ep^2*mtt*mWW^4*s^8*t^2 + 890*ep^3*mtt*mWW^4*s^8*t^2 + 1620*ep^4*mtt*mWW^4*s^8*t^2 + 1028*ep^5*mtt*mWW^4*s^8*t^2 + 168*ep^6*mtt*mWW^4*s^8*t^2 - 66*mWW^5*s^8*t^2 - 585*ep*mWW^5*s^8*t^2 - 342*ep^2*mWW^5*s^8*t^2 + 7434*ep^3*mWW^5*s^8*t^2 + 23250*ep^4*mWW^5*s^8*t^2 + 26751*ep^5*mWW^5*s^8*t^2 + 10950*ep^6*mWW^5*s^8*t^2 - 98*mtt^10*mWW^2*t^3 - 318*ep*mtt^10*mWW^2*t^3 + 1860*ep^2*mtt^10*mWW^2*t^3 + 11856*ep^3*mtt^10*mWW^2*t^3 + 24602*ep^4*mtt^10*mWW^2*t^3 + 22302*ep^5*mtt^10*mWW^2*t^3 + 7380*ep^6*mtt^10*mWW^2*t^3 - 186*mtt^9*mWW^3*t^3 - 5450*ep*mtt^9*mWW^3*t^3 - 17730*ep^2*mtt^9*mWW^3*t^3 + 24582*ep^3*mtt^9*mWW^3*t^3 + 191836*ep^4*mtt^9*mWW^3*t^3 + 298516*ep^5*mtt^9*mWW^3*t^3 + 149328*ep^6*mtt^9*mWW^3*t^3 + 5074*mtt^8*mWW^4*t^3 + 44813*ep*mtt^8*mWW^4*t^3 + 21420*ep^2*mtt^8*mWW^4*t^3 - 659032*ep^3*mtt^8*mWW^4*t^3 - 2144604*ep^4*mtt^8*mWW^4*t^3 - 2592581*ep^5*mtt^8*mWW^4*t^3 - 1111602*ep^6*mtt^8*mWW^4*t^3 - 18710*mtt^7*mWW^5*t^3 - 125080*ep*mtt^7*mWW^5*t^3 + 59364*ep^2*mtt^7*mWW^5*t^3 + 2172796*ep^3*mtt^7*mWW^5*t^3 + 6082982*ep^4*mtt^7*mWW^5*t^3 + 6692100*ep^5*mtt^7*mWW^5*t^3 + 2643636*ep^6*mtt^7*mWW^5*t^3 + 30110*mtt^6*mWW^6*t^3 + 163697*ep*mtt^6*mWW^6*t^3 - 162780*ep^2*mtt^6*mWW^6*t^3 - 2890148*ep^3*mtt^6*mWW^6*t^3 - 7320908*ep^4*mtt^6*mWW^6*t^3 - 7427301*ep^5*mtt^6*mWW^6*t^3 - 2701230*ep^6*mtt^6*mWW^6*t^3 - 22230*mtt^5*mWW^7*t^3 - 89758*ep*mtt^5*mWW^7*t^3 + 137992*ep^2*mtt^5*mWW^7*t^3 + 1424196*ep^3*mtt^5*mWW^7*t^3 + 3138338*ep^4*mtt^5*mWW^7*t^3 + 2901490*ep^5*mtt^5*mWW^7*t^3 + 986148*ep^6*mtt^5*mWW^7*t^3 + 3070*mtt^4*mWW^8*t^3 - 12181*ep*mtt^4*mWW^8*t^3 - 28040*ep^2*mtt^4*mWW^8*t^3 + 399260*ep^3*mtt^4*mWW^8*t^3 + 1124736*ep^4*mtt^4*mWW^8*t^3 + 828449*ep^5*mtt^4*mWW^8*t^3 + 53842*ep^6*mtt^4*mWW^8*t^3 + 5910*mtt^3*mWW^9*t^3 + 36788*ep*mtt^3*mWW^9*t^3 - 28732*ep^2*mtt^3*mWW^9*t^3 - 711460*ep^3*mtt^3*mWW^9*t^3 - 1467238*ep^4*mtt^3*mWW^9*t^3 - 733520*ep^5*mtt^3*mWW^9*t^3 + 167820*ep^6*mtt^3*mWW^9*t^3 - 3556*mtt^2*mWW^10*t^3 - 12727*ep*mtt^2*mWW^10*t^3 + 23528*ep^2*mtt^2*mWW^10*t^3 + 248596*ep^3*mtt^2*mWW^10*t^3 + 360082*ep^4*mtt^2*mWW^10*t^3 - 87101*ep^5*mtt^2*mWW^10*t^3 - 277590*ep^6*mtt^2*mWW^10*t^3 + 624*mtt*mWW^11*t^3 - 292*ep*mtt*mWW^11*t^3 - 7918*ep^2*mtt*mWW^11*t^3 - 17058*ep^3*mtt*mWW^11*t^3 + 19778*ep^4*mtt*mWW^11*t^3 + 103606*ep^5*mtt*mWW^11*t^3 + 82604*ep^6*mtt*mWW^11*t^3 - 8*mWW^12*t^3 + 508*ep*mWW^12*t^3 + 1036*ep^2*mWW^12*t^3 - 3588*ep^3*mWW^12*t^3 - 9604*ep^4*mWW^12*t^3 - 5960*ep^5*mWW^12*t^3 - 336*ep^6*mWW^12*t^3 + 694*mtt^9*mWW^2*s*t^3 + 2232*ep*mtt^9*mWW^2*s*t^3 - 13242*ep^2*mtt^9*mWW^2*s*t^3 - 83802*ep^3*mtt^9*mWW^2*s*t^3 - 173248*ep^4*mtt^9*mWW^2*s*t^3 - 156558*ep^5*mtt^9*mWW^2*s*t^3 - 51660*ep^6*mtt^9*mWW^2*s*t^3 + 1414*mtt^8*mWW^3*s*t^3 + 35734*ep*mtt^8*mWW^3*s*t^3 + 109926*ep^2*mtt^8*mWW^3*s*t^3 - 183762*ep^3*mtt^8*mWW^3*s*t^3 - 1282132*ep^4*mtt^8*mWW^3*s*t^3 - 1954036*ep^5*mtt^8*mWW^3*s*t^3 - 966024*ep^6*mtt^8*mWW^3*s*t^3 - 29042*mtt^7*mWW^4*s*t^3 - 249678*ep*mtt^7*mWW^4*s*t^3 - 99202*ep^2*mtt^7*mWW^4*s*t^3 + 3726794*ep^3*mtt^7*mWW^4*s*t^3 + 11956380*ep^4*mtt^7*mWW^4*s*t^3 + 14337844*ep^5*mtt^7*mWW^4*s*t^3 + 6108744*ep^6*mtt^7*mWW^4*s*t^3 + 88470*mtt^6*mWW^5*s*t^3 + 571290*ep*mtt^6*mWW^5*s*t^3 - 359744*ep^2*mtt^6*mWW^5*s*t^3 - 10198716*ep^3*mtt^6*mWW^5*s*t^3 - 28017250*ep^4*mtt^6*mWW^5*s*t^3 - 30490054*ep^5*mtt^6*mWW^5*s*t^3 - 11949212*ep^6*mtt^6*mWW^5*s*t^3 - 110818*mtt^5*mWW^6*s*t^3 - 556374*ep*mtt^5*mWW^6*s*t^3 + 781686*ep^2*mtt^5*mWW^6*s*t^3 + 10505330*ep^3*mtt^5*mWW^6*s*t^3 + 25529380*ep^4*mtt^5*mWW^6*s*t^3 + 25288228*ep^5*mtt^5*mWW^6*s*t^3 + 9040104*ep^6*mtt^5*mWW^6*s*t^3 + 50914*mtt^4*mWW^7*s*t^3 + 130528*ep*mtt^4*mWW^7*s*t^3 - 531060*ep^2*mtt^4*mWW^7*s*t^3 - 2615596*ep^3*mtt^4*mWW^7*s*t^3 - 4313894*ep^4*mtt^4*mWW^7*s*t^3 - 3312604*ep^5*mtt^4*mWW^7*s*t^3 - 1045840*ep^6*mtt^4*mWW^7*s*t^3 + 14294*mtt^3*mWW^8*s*t^3 + 163720*ep*mtt^3*mWW^8*s*t^3 + 51182*ep^2*mtt^3*mWW^8*s*t^3 - 2818274*ep^3*mtt^3*mWW^8*s*t^3 - 7373280*ep^4*mtt^3*mWW^8*s*t^3 - 6197302*ep^5*mtt^3*mWW^8*s*t^3 - 1343924*ep^6*mtt^3*mWW^8*s*t^3 - 21930*mtt^2*mWW^9*s*t^3 - 117956*ep*mtt^2*mWW^9*s*t^3 + 103564*ep^2*mtt^2*mWW^9*s*t^3 + 2055108*ep^3*mtt^2*mWW^9*s*t^3 + 4247398*ep^4*mtt^2*mWW^9*s*t^3 + 2469312*ep^5*mtt^2*mWW^9*s*t^3 - 104040*ep^6*mtt^2*mWW^9*s*t^3 + 6328*mtt*mWW^10*s*t^3 + 18556*ep*mtt*mWW^10*s*t^3 - 51448*ep^2*mtt*mWW^10*s*t^3 - 385104*ep^3*mtt*mWW^10*s*t^3 - 526432*ep^4*mtt*mWW^10*s*t^3 + 96692*ep^5*mtt*mWW^10*s*t^3 + 357568*ep^6*mtt*mWW^10*s*t^3 - 324*mWW^11*s*t^3 + 1948*ep*mWW^11*s*t^3 + 8338*ep^2*mWW^11*s*t^3 - 1978*ep^3*mWW^11*s*t^3 - 46922*ep^4*mWW^11*s*t^3 - 81522*ep^5*mWW^11*s*t^3 - 45716*ep^6*mWW^11*s*t^3 - 2114*mtt^8*mWW^2*s^2*t^3 - 6759*ep*mtt^8*mWW^2*s^2*t^3 + 40468*ep^2*mtt^8*mWW^2*s^2*t^3 + 254784*ep^3*mtt^8*mWW^2*s^2*t^3 + 525136*ep^4*mtt^8*mWW^2*s^2*t^3 + 473271*ep^5*mtt^8*mWW^2*s^2*t^3 + 155790*ep^6*mtt^8*mWW^2*s^2*t^3 - 4578*mtt^7*mWW^3*s^2*t^3 - 99642*ep*mtt^7*mWW^3*s^2*t^3 - 286116*ep^2*mtt^7*mWW^3*s^2*t^3 + 585152*ep^3*mtt^7*mWW^3*s^2*t^3 + 3654594*ep^4*mtt^7*mWW^3*s^2*t^3 + 5441818*ep^5*mtt^7*mWW^3*s^2*t^3 + 2654340*ep^6*mtt^7*mWW^3*s^2*t^3 + 69162*mtt^6*mWW^4*s^2*t^3 + 576357*ep*mtt^6*mWW^4*s^2*t^3 + 171222*ep^2*mtt^6*mWW^4*s^2*t^3 - 8768390*ep^3*mtt^6*mWW^4*s^2*t^3 - 27652338*ep^4*mtt^6*mWW^4*s^2*t^3 - 32834383*ep^5*mtt^6*mWW^4*s^2*t^3 - 13880670*ep^6*mtt^6*mWW^4*s^2*t^3 - 167214*mtt^5*mWW^5*s^2*t^3 - 1032144*ep*mtt^5*mWW^5*s^2*t^3 + 879212*ep^2*mtt^5*mWW^5*s^2*t^3 + 19164048*ep^3*mtt^5*mWW^5*s^2*t^3 + 51322266*ep^4*mtt^5*mWW^5*s^2*t^3 + 55017104*ep^5*mtt^5*mWW^5*s^2*t^3 + 21319064*ep^6*mtt^5*mWW^5*s^2*t^3 + 149682*mtt^4*mWW^6*s^2*t^3 + 650538*ep*mtt^4*mWW^6*s^2*t^3 - 1455456*ep^2*mtt^4*mWW^6*s^2*t^3 - 13891424*ep^3*mtt^4*mWW^6*s^2*t^3 - 31356150*ep^4*mtt^4*mWW^6*s^2*t^3 - 29631258*ep^5*mtt^4*mWW^6*s^2*t^3 - 10206124*ep^6*mtt^4*mWW^6*s^2*t^3 - 21790*mtt^3*mWW^7*s^2*t^3 + 124752*ep*mtt^3*mWW^7*s^2*t^3 + 701152*ep^2*mtt^3*mWW^7*s^2*t^3 - 686512*ep^3*mtt^3*mWW^7*s^2*t^3 - 5565854*ep^4*mtt^3*mWW^7*s^2*t^3 - 7027552*ep^5*mtt^3*mWW^7*s^2*t^3 - 2614052*ep^6*mtt^3*mWW^7*s^2*t^3 - 42638*mtt^2*mWW^8*s^2*t^3 - 313695*ep*mtt^2*mWW^8*s^2*t^3 + 47526*ep^2*mtt^2*mWW^8*s^2*t^3 + 5035722*ep^3*mtt^2*mWW^8*s^2*t^3 + 12622602*ep^4*mtt^2*mWW^8*s^2*t^3 + 10919797*ep^5*mtt^2*mWW^8*s^2*t^3 + 2790238*ep^6*mtt^2*mWW^8*s^2*t^3 + 21974*mtt*mWW^9*s^2*t^3 + 105286*ep*mtt*mWW^9*s^2*t^3 - 125072*ep^2*mtt*mWW^9*s^2*t^3 - 1824968*ep^3*mtt*mWW^9*s^2*t^3 - 3701574*ep^4*mtt*mWW^9*s^2*t^3 - 2310366*ep^5*mtt*mWW^9*s^2*t^3 - 106592*ep^6*mtt*mWW^9*s^2*t^3 - 2484*mWW^10*s^2*t^3 - 4693*ep*mWW^10*s^2*t^3 + 27064*ep^2*mWW^10*s^2*t^3 + 131588*ep^3*mWW^10*s^2*t^3 + 151318*ep^4*mWW^10*s^2*t^3 - 48431*ep^5*mWW^10*s^2*t^3 - 111994*ep^6*mWW^10*s^2*t^3 + 3598*mtt^7*mWW^2*s^3*t^3 + 11490*ep*mtt^7*mWW^2*s^3*t^3 - 68886*ep^2*mtt^7*mWW^2*s^3*t^3 - 432798*ep^3*mtt^7*mWW^2*s^3*t^3 - 890320*ep^4*mtt^7*mWW^2*s^3*t^3 - 800820*ep^5*mtt^7*mWW^2*s^3*t^3 - 263160*ep^6*mtt^7*mWW^2*s^3*t^3 + 8190*mtt^6*mWW^3*s^3*t^3 + 152944*ep*mtt^6*mWW^3*s^3*t^3 + 402246*ep^2*mtt^6*mWW^3*s^3*t^3 - 1029634*ep^3*mtt^6*mWW^3*s^3*t^3 - 5755256*ep^4*mtt^6*mWW^3*s^3*t^3 - 8346814*ep^5*mtt^6*mWW^3*s^3*t^3 - 4007964*ep^6*mtt^6*mWW^3*s^3*t^3 - 87838*mtt^5*mWW^4*s^3*t^3 - 706226*ep*mtt^5*mWW^4*s^3*t^3 - 120648*ep^2*mtt^5*mWW^4*s^3*t^3 + 11012444*ep^3*mtt^5*mWW^4*s^3*t^3 + 34009634*ep^4*mtt^5*mWW^4*s^3*t^3 + 39886646*ep^5*mtt^5*mWW^4*s^3*t^3 + 16695876*ep^6*mtt^5*mWW^4*s^3*t^3 + 158402*mtt^4*mWW^5*s^3*t^3 + 917132*ep*mtt^4*mWW^5*s^3*t^3 - 1106452*ep^2*mtt^4*mWW^5*s^3*t^3 - 18111976*ep^3*mtt^4*mWW^5*s^3*t^3 - 46730814*ep^4*mtt^4*mWW^5*s^3*t^3 - 48951668*ep^5*mtt^4*mWW^5*s^3*t^3 - 18630720*ep^6*mtt^4*mWW^5*s^3*t^3 - 83690*mtt^3*mWW^6*s^3*t^3 - 236924*ep*mtt^3*mWW^6*s^3*t^3 + 1307694*ep^2*mtt^3*mWW^6*s^3*t^3 + 7338350*ep^3*mtt^3*mWW^6*s^3*t^3 + 13488624*ep^4*mtt^3*mWW^6*s^3*t^3 + 10761134*ep^5*mtt^3*mWW^6*s^3*t^3 + 3127020*ep^6*mtt^3*mWW^6*s^3*t^3 - 25862*mtt^2*mWW^7*s^3*t^3 - 320076*ep*mtt^2*mWW^7*s^3*t^3 - 347946*ep^2*mtt^2*mWW^7*s^3*t^3 + 4130370*ep^3*mtt^2*mWW^7*s^3*t^3 + 13113404*ep^4*mtt^2*mWW^7*s^3*t^3 + 13974202*ep^5*mtt^2*mWW^7*s^3*t^3 + 4974020*ep^6*mtt^2*mWW^7*s^3*t^3 + 33886*mtt*mWW^8*s^3*t^3 + 209878*ep*mtt*mWW^8*s^3*t^3 - 113448*ep^2*mtt*mWW^8*s^3*t^3 - 3417828*ep^3*mtt*mWW^8*s^3*t^3 - 8236402*ep^4*mtt*mWW^8*s^3*t^3 - 7169106*ep^5*mtt*mWW^8*s^3*t^3 - 1958308*ep^6*mtt*mWW^8*s^3*t^3 - 6686*mWW^9*s^3*t^3 - 28218*ep*mWW^9*s^3*t^3 + 47440*ep^2*mWW^9*s^3*t^3 + 511072*ep^3*mWW^9*s^3*t^3 + 1001130*ep^4*mWW^9*s^3*t^3 + 646426*ep^5*mWW^9*s^3*t^3 + 63236*ep^6*mWW^9*s^3*t^3 - 3710*mtt^6*mWW^2*s^4*t^3 - 11925*ep*mtt^6*mWW^2*s^4*t^3 + 70680*ep^2*mtt^6*mWW^2*s^4*t^3 + 445380*ep^3*mtt^6*mWW^2*s^4*t^3 + 916100*ep^4*mtt^6*mWW^2*s^4*t^3 + 823425*ep^5*mtt^6*mWW^2*s^4*t^3 + 270450*ep^6*mtt^6*mWW^2*s^4*t^3 - 8750*mtt^5*mWW^3*s^4*t^3 - 139280*ep*mtt^5*mWW^3*s^4*t^3 - 325800*ep^2*mtt^5*mWW^3*s^4*t^3 + 1081820*ep^3*mtt^5*mWW^3*s^4*t^3 + 5403470*ep^4*mtt^5*mWW^3*s^4*t^3 + 7601940*ep^5*mtt^5*mWW^3*s^4*t^3 + 3582600*ep^6*mtt^5*mWW^3*s^4*t^3 + 62990*mtt^4*mWW^4*s^4*t^3 + 486490*ep*mtt^4*mWW^4*s^4*t^3 + 4630*ep^2*mtt^4*mWW^4*s^4*t^3 - 7836650*ep^3*mtt^4*mWW^4*s^4*t^3 - 23583900*ep^4*mtt^4*mWW^4*s^4*t^3 - 27221360*ep^5*mtt^4*mWW^4*s^4*t^3 - 11246280*ep^6*mtt^4*mWW^4*s^4*t^3 - 75778*mtt^3*mWW^5*s^4*t^3 - 393260*ep*mtt^3*mWW^5*s^4*t^3 + 753268*ep^2*mtt^3*mWW^5*s^4*t^3 + 8722548*ep^3*mtt^3*mWW^5*s^4*t^3 + 21101418*ep^4*mtt^3*mWW^5*s^4*t^3 + 21168192*ep^5*mtt^3*mWW^5*s^4*t^3 + 7771820*ep^6*mtt^3*mWW^5*s^4*t^3 + 9208*mtt^2*mWW^6*s^4*t^3 - 85109*ep*mtt^2*mWW^6*s^4*t^3 - 563686*ep^2*mtt^2*mWW^6*s^4*t^3 - 358470*ep^3*mtt^2*mWW^6*s^4*t^3 + 2198436*ep^4*mtt^2*mWW^6*s^4*t^3 + 4027811*ep^5*mtt^2*mWW^6*s^4*t^3 + 1968594*ep^6*mtt^2*mWW^6*s^4*t^3 + 24708*mtt*mWW^7*s^4*t^3 + 192138*ep*mtt*mWW^7*s^4*t^3 + 23028*ep^2*mtt*mWW^7*s^4*t^3 - 2860448*ep^3*mtt*mWW^7*s^4*t^3 - 7942808*ep^4*mtt*mWW^7*s^4*t^3 - 8084834*ep^5*mtt*mWW^7*s^4*t^3 - 2835384*ep^6*mtt*mWW^7*s^4*t^3 - 8612*mWW^8*s^4*t^3 - 47338*ep*mWW^8*s^4*t^3 + 44188*ep^2*mWW^8*s^4*t^3 + 799712*ep^3*mWW^8*s^4*t^3 + 1850184*ep^4*mWW^8*s^4*t^3 + 1600754*ep^5*mWW^8*s^4*t^3 + 450472*ep^6*mWW^8*s^4*t^3 + 2338*mtt^5*mWW^2*s^5*t^3 + 7668*ep*mtt^5*mWW^2*s^5*t^3 - 43910*ep^2*mtt^5*mWW^2*s^5*t^3 - 280086*ep^3*mtt^5*mWW^2*s^5*t^3 - 577952*ep^4*mtt^5*mWW^2*s^5*t^3 - 520302*ep^5*mtt^5*mWW^2*s^5*t^3 - 171180*ep^6*mtt^5*mWW^2*s^5*t^3 + 5586*mtt^4*mWW^3*s^5*t^3 + 75030*ep*mtt^4*mWW^3*s^5*t^3 + 148530*ep^2*mtt^4*mWW^3*s^5*t^3 - 678902*ep^3*mtt^4*mWW^3*s^5*t^3 - 3021396*ep^4*mtt^4*mWW^3*s^5*t^3 - 4101616*ep^5*mtt^4*mWW^3*s^5*t^3 - 1889088*ep^6*mtt^4*mWW^3*s^5*t^3 - 24494*mtt^3*mWW^4*s^5*t^3 - 181638*ep*mtt^3*mWW^4*s^5*t^3 + 36070*ep^2*mtt^3*mWW^4*s^5*t^3 + 3057962*ep^3*mtt^3*mWW^4*s^5*t^3 + 8910544*ep^4*mtt^3*mWW^4*s^5*t^3 + 10066636*ep^5*mtt^3*mWW^4*s^5*t^3 + 4083432*ep^6*mtt^3*mWW^4*s^5*t^3 + 14922*mtt^2*mWW^5*s^5*t^3 + 55758*ep*mtt^2*mWW^5*s^5*t^3 - 263696*ep^2*mtt^2*mWW^5*s^5*t^3 - 1784244*ep^3*mtt^2*mWW^5*s^5*t^3 - 3625902*ep^4*mtt^2*mWW^5*s^5*t^3 - 3148898*ep^5*mtt^2*mWW^5*s^5*t^3 - 999956*ep^6*mtt^2*mWW^5*s^5*t^3 + 7356*mtt*mWW^6*s^5*t^3 + 78526*ep*mtt*mWW^6*s^5*t^3 + 94364*ep^2*mtt*mWW^6*s^5*t^3 - 918176*ep^3*mtt*mWW^6*s^5*t^3 - 3159596*ep^4*mtt*mWW^6*s^5*t^3 - 3691326*ep^5*mtt*mWW^6*s^5*t^3 - 1486892*ep^6*mtt*mWW^6*s^5*t^3 - 5740*mWW^7*s^5*t^3 - 37584*ep*mWW^7*s^5*t^3 + 16834*ep^2*mWW^7*s^5*t^3 + 607990*ep^3*mWW^7*s^5*t^3 + 1570814*ep^4*mWW^7*s^5*t^3 + 1549298*ep^5*mWW^7*s^5*t^3 + 535108*ep^6*mWW^7*s^5*t^3 - 854*mtt^4*mWW^2*s^6*t^3 - 2937*ep*mtt^4*mWW^2*s^6*t^3 + 15492*ep^2*mtt^4*mWW^2*s^6*t^3 + 102072*ep^3*mtt^4*mWW^2*s^6*t^3 + 212768*ep^4*mtt^4*mWW^2*s^6*t^3 + 192753*ep^5*mtt^4*mWW^2*s^6*t^3 + 63810*ep^6*mtt^4*mWW^2*s^6*t^3 - 1974*mtt^3*mWW^3*s^6*t^3 - 22034*ep*mtt^3*mWW^3*s^6*t^3 - 33516*ep^2*mtt^3*mWW^3*s^6*t^3 + 235552*ep^3*mtt^3*mWW^3*s^6*t^3 + 930382*ep^4*mtt^3*mWW^3*s^6*t^3 + 1210386*ep^5*mtt^3*mWW^3*s^6*t^3 + 541524*ep^6*mtt^3*mWW^3*s^6*t^3 + 4302*mtt^2*mWW^4*s^6*t^3 + 31353*ep*mtt^2*mWW^4*s^6*t^3 - 14358*ep^2*mtt^2*mWW^4*s^6*t^3 - 562354*ep^3*mtt^2*mWW^4*s^6*t^3 - 1574570*ep^4*mtt^2*mWW^4*s^6*t^3 - 1724919*ep^5*mtt^2*mWW^4*s^6*t^3 - 680094*ep^6*mtt^2*mWW^4*s^6*t^3 + 102*mtt*mWW^5*s^6*t^3 + 8276*ep*mtt*mWW^5*s^6*t^3 + 40252*ep^2*mtt*mWW^5*s^6*t^3 + 11232*ep^3*mtt*mWW^5*s^6*t^3 - 217898*ep^4*mtt*mWW^5*s^6*t^3 - 390004*ep^5*mtt*mWW^5*s^6*t^3 - 198168*ep^6*mtt*mWW^5*s^6*t^3 - 1848*mWW^6*s^6*t^3 - 14354*ep*mWW^6*s^6*t^3 - 1822*ep^2*mWW^6*s^6*t^3 + 214538*ep^3*mWW^6*s^6*t^3 + 620214*ep^4*mWW^6*s^6*t^3 + 672712*ep^5*mWW^6*s^6*t^3 + 258528*ep^6*mWW^6*s^6*t^3 + 154*mtt^3*mWW^2*s^7*t^3 + 594*ep*mtt^3*mWW^2*s^7*t^3 - 2538*ep^2*mtt^3*mWW^2*s^7*t^3 - 18354*ep^3*mtt^3*mWW^2*s^7*t^3 - 39376*ep^4*mtt^3*mWW^2*s^7*t^3 - 36336*ep^5*mtt^3*mWW^2*s^7*t^3 - 12240*ep^6*mtt^3*mWW^2*s^7*t^3 + 298*mtt^2*mWW^3*s^7*t^3 + 2692*ep*mtt^2*mWW^3*s^7*t^3 + 2466*ep^2*mtt^2*mWW^3*s^7*t^3 - 34742*ep^3*mtt^2*mWW^3*s^7*t^3 - 121504*ep^4*mtt^2*mWW^3*s^7*t^3 - 150398*ep^5*mtt^2*mWW^3*s^7*t^3 - 64860*ep^6*mtt^2*mWW^3*s^7*t^3 - 162*mtt*mWW^4*s^7*t^3 - 1522*ep*mtt*mWW^4*s^7*t^3 + 948*ep^2*mtt*mWW^4*s^7*t^3 + 30240*ep^3*mtt*mWW^4*s^7*t^3 + 81138*ep^4*mtt*mWW^4*s^7*t^3 + 84178*ep^5*mtt*mWW^4*s^7*t^3 + 31260*ep^6*mtt*mWW^4*s^7*t^3 - 194*mWW^5*s^7*t^3 - 1972*ep*mWW^5*s^7*t^3 - 2204*ep^2*mWW^5*s^7*t^3 + 24312*ep^3*mWW^5*s^7*t^3 + 85198*ep^4*mWW^5*s^7*t^3 + 103228*ep^5*mWW^5*s^7*t^3 + 43536*ep^6*mWW^5*s^7*t^3 - 8*mtt^2*mWW^2*s^8*t^3 - 45*ep*mtt^2*mWW^2*s^8*t^3 + 76*ep^2*mtt^2*mWW^2*s^8*t^3 + 948*ep^3*mtt^2*mWW^2*s^8*t^3 + 2290*ep^4*mtt^2*mWW^2*s^8*t^3 + 2265*ep^5*mtt^2*mWW^2*s^8*t^3 + 810*ep^6*mtt^2*mWW^2*s^8*t^3 + 6*ep*mtt*mWW^3*s^8*t^3 - 6*ep^2*mtt*mWW^3*s^8*t^3 - 66*ep^3*mtt*mWW^3*s^8*t^3 + 6*ep^4*mtt*mWW^3*s^8*t^3 + 204*ep^5*mtt*mWW^3*s^8*t^3 + 144*ep^6*mtt*mWW^3*s^8*t^3 + 8*mWW^4*s^8*t^3 + 51*ep*mWW^4*s^8*t^3 - 82*ep^2*mWW^4*s^8*t^3 - 1014*ep^3*mWW^4*s^8*t^3 - 2284*ep^4*mWW^4*s^8*t^3 - 2061*ep^5*mWW^4*s^8*t^3 - 666*ep^6*mWW^4*s^8*t^3 + 72*mtt^10*mWW*t^4 + 174*ep*mtt^10*mWW*t^4 - 1548*ep^2*mtt^10*mWW*t^4 - 8268*ep^3*mtt^10*mWW*t^4 - 15800*ep^4*mtt^10*mWW*t^4 - 13602*ep^5*mtt^10*mWW*t^4 - 4420*ep^6*mtt^10*mWW*t^4 - 86*mtt^9*mWW^2*t^4 - 82*ep*mtt^9*mWW^2*t^4 + 718*ep^2*mtt^9*mWW^2*t^4 + 2038*ep^3*mtt^9*mWW^2*t^4 + 2872*ep^4*mtt^9*mWW^2*t^4 + 3228*ep^5*mtt^9*mWW^2*t^4 + 2064*ep^6*mtt^9*mWW^2*t^4 - 480*mtt^8*mWW^3*t^4 + 6005*ep*mtt^8*mWW^3*t^4 + 45994*ep^2*mtt^8*mWW^3*t^4 + 69374*ep^3*mtt^8*mWW^3*t^4 - 101532*ep^4*mtt^8*mWW^3*t^4 - 324243*ep^5*mtt^8*mWW^3*t^4 - 205550*ep^6*mtt^8*mWW^3*t^4 - 2462*mtt^7*mWW^4*t^4 - 53072*ep*mtt^7*mWW^4*t^4 - 129308*ep^2*mtt^7*mWW^4*t^4 + 425576*ep^3*mtt^7*mWW^4*t^4 + 2177570*ep^4*mtt^7*mWW^4*t^4 + 3131320*ep^5*mtt^7*mWW^4*t^4 + 1510600*ep^6*mtt^7*mWW^4*t^4 + 16776*mtt^6*mWW^5*t^4 + 159365*ep*mtt^6*mWW^5*t^4 + 102496*ep^2*mtt^6*mWW^5*t^4 - 2172908*ep^3*mtt^6*mWW^5*t^4 - 7114554*ep^4*mtt^6*mWW^5*t^4 - 8547745*ep^5*mtt^6*mWW^5*t^4 - 3637398*ep^6*mtt^6*mWW^5*t^4 - 33094*mtt^5*mWW^6*t^4 - 223954*ep*mtt^5*mWW^6*t^4 + 48658*ep^2*mtt^5*mWW^6*t^4 + 3434206*ep^3*mtt^5*mWW^6*t^4 + 9419844*ep^4*mtt^5*mWW^6*t^4 + 9928492*ep^5*mtt^5*mWW^6*t^4 + 3705896*ep^6*mtt^5*mWW^6*t^4 + 29192*mtt^4*mWW^7*t^4 + 142641*ep*mtt^4*mWW^7*t^4 - 138364*ep^2*mtt^4*mWW^7*t^4 - 2263000*ep^3*mtt^4*mWW^7*t^4 - 5128122*ep^4*mtt^4*mWW^7*t^4 - 4324833*ep^5*mtt^4*mWW^7*t^4 - 1132410*ep^6*mtt^4*mWW^7*t^4 - 9714*mtt^3*mWW^8*t^4 - 10836*ep*mtt^3*mWW^8*t^4 + 107952*ep^2*mtt^3*mWW^8*t^4 + 309736*ep^3*mtt^3*mWW^8*t^4 - 11142*ep^4*mtt^3*mWW^8*t^4 - 810988*ep^5*mtt^3*mWW^8*t^4 - 655728*ep^6*mtt^3*mWW^8*t^4 - 1712*mtt^2*mWW^9*t^4 - 32779*ep*mtt^2*mWW^9*t^4 - 44708*ep^2*mtt^2*mWW^9*t^4 + 330484*ep^3*mtt^2*mWW^9*t^4 + 1073002*ep^4*mtt^2*mWW^9*t^4 + 1164999*ep^5*mtt^2*mWW^9*t^4 + 436410*ep^6*mtt^2*mWW^9*t^4 + 1740*mtt*mWW^10*t^4 + 13544*ep*mtt*mWW^10*t^4 + 6972*ep^2*mtt*mWW^10*t^4 - 141444*ep^3*mtt*mWW^10*t^4 - 310568*ep^4*mtt*mWW^10*t^4 - 172020*ep^5*mtt*mWW^10*t^4 + 14736*ep^6*mtt*mWW^10*t^4 - 232*mWW^11*t^4 - 1006*ep*mWW^11*t^4 + 1138*ep^2*mWW^11*t^4 + 14206*ep^3*mWW^11*t^4 + 8430*ep^4*mWW^11*t^4 - 34608*ep^5*mWW^11*t^4 - 34200*ep^6*mWW^11*t^4 - 504*mtt^9*mWW*s*t^4 - 1206*ep*mtt^9*mWW*s*t^4 + 10880*ep^2*mtt^9*mWW*s*t^4 + 57832*ep^3*mtt^9*mWW*s*t^4 + 110220*ep^4*mtt^9*mWW*s*t^4 + 94670*ep^5*mtt^9*mWW*s*t^4 + 30700*ep^6*mtt^9*mWW*s*t^4 + 376*mtt^8*mWW^2*s*t^4 + 84*ep*mtt^8*mWW^2*s*t^4 - 1476*ep^2*mtt^8*mWW^2*s*t^4 + 4368*ep^3*mtt^8*mWW^2*s*t^4 + 15504*ep^4*mtt^8*mWW^2*s*t^4 + 8940*ep^5*mtt^8*mWW^2*s*t^4 - 3412*ep^6*mtt^8*mWW^2*s*t^4 + 3074*mtt^7*mWW^3*s*t^4 - 33008*ep*mtt^7*mWW^3*s*t^4 - 261926*ep^2*mtt^7*mWW^3*s*t^4 - 405874*ep^3*mtt^7*mWW^3*s*t^4 + 535388*ep^4*mtt^7*mWW^3*s*t^4 + 1773762*ep^5*mtt^7*mWW^3*s*t^4 + 1126504*ep^6*mtt^7*mWW^3*s*t^4 + 12386*mtt^6*mWW^4*s*t^4 + 257090*ep*mtt^6*mWW^4*s*t^4 + 607402*ep^2*mtt^6*mWW^4*s*t^4 - 2125734*ep^3*mtt^6*mWW^4*s*t^4 - 10547664*ep^4*mtt^6*mWW^4*s*t^4 - 14968204*ep^5*mtt^6*mWW^4*s*t^4 - 7145260*ep^6*mtt^6*mWW^4*s*t^4 - 70396*mtt^5*mWW^5*s*t^4 - 636757*ep*mtt^5*mWW^5*s*t^4 - 309536*ep^2*mtt^5*mWW^5*s*t^4 + 9005724*ep^3*mtt^5*mWW^5*s*t^4 + 28609426*ep^4*mtt^5*mWW^5*s*t^4 + 33739945*ep^5*mtt^5*mWW^5*s*t^4 + 14129114*ep^6*mtt^5*mWW^5*s*t^4 + 109832*mtt^4*mWW^6*s*t^4 + 684602*ep*mtt^4*mWW^6*s*t^4 - 390048*ep^2*mtt^4*mWW^6*s*t^4 - 11279572*ep^3*mtt^4*mWW^6*s*t^4 - 29435280*ep^4*mtt^4*mWW^6*s*t^4 - 29924542*ep^5*mtt^4*mWW^6*s*t^4 - 10767056*ep^6*mtt^4*mWW^6*s*t^4 - 68854*mtt^3*mWW^7*s*t^4 - 263960*ep*mtt^3*mWW^7*s*t^4 + 585572*ep^2*mtt^3*mWW^7*s*t^4 + 5127400*ep^3*mtt^3*mWW^7*s*t^4 + 9967486*ep^4*mtt^3*mWW^7*s*t^4 + 6951008*ep^5*mtt^3*mWW^7*s*t^4 + 1118436*ep^6*mtt^3*mWW^7*s*t^4 + 8802*mtt^2*mWW^8*s*t^4 - 70840*ep*mtt^2*mWW^8*s*t^4 - 309396*ep^2*mtt^2*mWW^8*s*t^4 + 269280*ep^3*mtt^2*mWW^8*s*t^4 + 2745878*ep^4*mtt^2*mWW^8*s*t^4 + 4410336*ep^5*mtt^2*mWW^8*s*t^4 + 2253668*ep^6*mtt^2*mWW^8*s*t^4 + 7304*mtt*mWW^9*s*t^4 + 77635*ep*mtt*mWW^9*s*t^4 + 71754*ep^2*mtt*mWW^9*s*t^4 - 799258*ep^3*mtt*mWW^9*s*t^4 - 2300048*ep^4*mtt*mWW^9*s*t^4 - 2232025*ep^5*mtt*mWW^9*s*t^4 - 714482*ep^6*mtt*mWW^9*s*t^4 - 2020*mWW^10*s*t^4 - 13640*ep*mWW^10*s*t^4 - 3226*ep^2*mWW^10*s*t^4 + 145834*ep^3*mWW^10*s*t^4 + 299090*ep^4*mWW^10*s*t^4 + 146110*ep^5*mWW^10*s*t^4 - 28212*ep^6*mWW^10*s*t^4 + 1512*mtt^8*mWW*s^2*t^4 + 3582*ep*mtt^8*mWW*s^2*t^4 - 32772*ep^2*mtt^8*mWW*s^2*t^4 - 173364*ep^3*mtt^8*mWW*s^2*t^4 - 329520*ep^4*mtt^8*mWW*s^2*t^4 - 282378*ep^5*mtt^8*mWW*s^2*t^4 - 91380*ep^6*mtt^8*mWW*s^2*t^4 - 450*mtt^7*mWW^2*s^2*t^4 + 1179*ep*mtt^7*mWW^2*s^2*t^4 - 6356*ep^2*mtt^7*mWW^2*s^2*t^4 - 68848*ep^3*mtt^7*mWW^2*s^2*t^4 - 152164*ep^4*mtt^7*mWW^2*s^2*t^4 - 119819*ep^5*mtt^7*mWW^2*s^2*t^4 - 22182*ep^6*mtt^7*mWW^2*s^2*t^4 - 8200*mtt^6*mWW^3*s^2*t^4 + 74724*ep*mtt^6*mWW^3*s^2*t^4 + 620680*ep^2*mtt^6*mWW^3*s^2*t^4 + 998140*ep^3*mtt^6*mWW^3*s^2*t^4 - 1131428*ep^4*mtt^6*mWW^3*s^2*t^4 - 3983008*ep^5*mtt^6*mWW^3*s^2*t^4 - 2541436*ep^6*mtt^6*mWW^3*s^2*t^4 - 25492*mtt^5*mWW^4*s^2*t^4 - 502351*ep*mtt^5*mWW^4*s^2*t^4 - 1138276*ep^2*mtt^5*mWW^4*s^2*t^4 + 4316412*ep^3*mtt^5*mWW^4*s^2*t^4 + 20628714*ep^4*mtt^5*mWW^4*s^2*t^4 + 28804691*ep^5*mtt^5*mWW^4*s^2*t^4 + 13574734*ep^6*mtt^5*mWW^4*s^2*t^4 + 116124*mtt^4*mWW^5*s^2*t^4 + 981472*ep*mtt^4*mWW^5*s^2*t^4 + 242524*ep^2*mtt^4*mWW^5*s^2*t^4 - 14668008*ep^3*mtt^4*mWW^5*s^2*t^4 - 44694368*ep^4*mtt^4*mWW^5*s^2*t^4 - 51365080*ep^5*mtt^4*mWW^5*s^2*t^4 - 21032888*ep^6*mtt^4*mWW^5*s^2*t^4 - 134402*mtt^3*mWW^6*s^2*t^4 - 733165*ep*mtt^3*mWW^6*s^2*t^4 + 894516*ep^2*mtt^3*mWW^6*s^2*t^4 + 13652428*ep^3*mtt^3*mWW^6*s^2*t^4 + 32934100*ep^4*mtt^3*mWW^6*s^2*t^4 + 31457353*ep^5*mtt^3*mWW^6*s^2*t^4 + 10559682*ep^6*mtt^3*mWW^6*s^2*t^4 + 50716*mtt^2*mWW^7*s^2*t^4 + 85038*ep*mtt^2*mWW^7*s^2*t^4 - 811928*ep^2*mtt^2*mWW^7*s^2*t^4 - 3421936*ep^3*mtt^2*mWW^7*s^2*t^4 - 4089336*ep^4*mtt^2*mWW^7*s^2*t^4 - 189310*ep^5*mtt^2*mWW^7*s^2*t^4 + 1539636*ep^6*mtt^2*mWW^7*s^2*t^4 + 4992*mtt*mWW^8*s^2*t^4 + 130353*ep*mtt*mWW^8*s^2*t^4 + 256356*ep^2*mtt*mWW^8*s^2*t^4 - 1068800*ep^3*mtt*mWW^8*s^2*t^4 - 4314778*ep^4*mtt*mWW^8*s^2*t^4 - 5352633*ep^5*mtt*mWW^8*s^2*t^4 - 2277042*ep^6*mtt*mWW^8*s^2*t^4 - 4800*mWW^9*s^2*t^4 - 40832*ep*mWW^9*s^2*t^4 - 24744*ep^2*mWW^9*s^2*t^4 + 433976*ep^3*mWW^9*s^2*t^4 + 1148780*ep^4*mWW^9*s^2*t^4 + 1030184*ep^5*mWW^9*s^2*t^4 + 290876*ep^6*mWW^9*s^2*t^4 - 2520*mtt^7*mWW*s^3*t^4 - 5910*ep*mtt^7*mWW*s^3*t^4 + 54840*ep^2*mtt^7*mWW*s^3*t^4 + 288720*ep^3*mtt^7*mWW*s^3*t^4 + 547300*ep^4*mtt^7*mWW*s^3*t^4 + 467910*ep^5*mtt^7*mWW*s^3*t^4 + 151100*ep^6*mtt^7*mWW*s^3*t^4 - 380*mtt^6*mWW^2*s^3*t^4 - 4285*ep*mtt^6*mWW^2*s^3*t^4 + 28790*ep^2*mtt^6*mWW^2*s^3*t^4 + 207390*ep^3*mtt^6*mWW^2*s^3*t^4 + 427740*ep^4*mtt^6*mWW^2*s^3*t^4 + 352015*ep^5*mtt^6*mWW^2*s^3*t^4 + 89850*ep^6*mtt^6*mWW^2*s^3*t^4 + 11720*mtt^5*mWW^3*s^3*t^4 - 88694*ep*mtt^5*mWW^3*s^3*t^4 - 784910*ep^2*mtt^5*mWW^3*s^3*t^4 - 1331202*ep^3*mtt^5*mWW^3*s^3*t^4 + 1182854*ep^4*mtt^5*mWW^3*s^3*t^4 + 4662840*ep^5*mtt^5*mWW^3*s^3*t^4 + 3006720*ep^6*mtt^5*mWW^3*s^3*t^4 + 27386*mtt^4*mWW^4*s^3*t^4 + 500857*ep*mtt^4*mWW^4*s^3*t^4 + 1066096*ep^2*mtt^4*mWW^4*s^3*t^4 - 4535424*ep^3*mtt^4*mWW^4*s^3*t^4 - 20641804*ep^4*mtt^4*mWW^4*s^3*t^4 - 28223849*ep^5*mtt^4*mWW^4*s^3*t^4 - 13082350*ep^6*mtt^4*mWW^4*s^3*t^4 - 94610*mtt^3*mWW^5*s^3*t^4 - 720337*ep*mtt^3*mWW^5*s^3*t^4 + 119130*ep^2*mtt^3*mWW^5*s^3*t^4 + 11787658*ep^3*mtt^3*mWW^5*s^3*t^4 + 33733550*ep^4*mtt^3*mWW^5*s^3*t^4 + 37246343*ep^5*mtt^3*mWW^5*s^3*t^4 + 14719786*ep^6*mtt^3*mWW^5*s^3*t^4 + 73334*mtt^2*mWW^6*s^3*t^4 + 304341*ep*mtt^2*mWW^6*s^3*t^4 - 869424*ep^2*mtt^2*mWW^6*s^3*t^4 - 7311828*ep^3*mtt^2*mWW^6*s^3*t^4 - 15194408*ep^4*mtt^2*mWW^6*s^3*t^4 - 12564857*ep^5*mtt^2*mWW^6*s^3*t^4 - 3446806*ep^6*mtt^2*mWW^6*s^3*t^4 - 10638*mtt*mWW^7*s^3*t^4 + 65765*ep*mtt*mWW^7*s^3*t^4 + 447684*ep^2*mtt*mWW^7*s^3*t^4 + 387408*ep^3*mtt*mWW^7*s^3*t^4 - 1715128*ep^4*mtt*mWW^7*s^3*t^4 - 3783125*ep^5*mtt*mWW^7*s^3*t^4 - 2147006*ep^6*mtt*mWW^7*s^3*t^4 - 4292*mWW^8*s^3*t^4 - 51737*ep*mWW^8*s^3*t^4 - 62206*ep^2*mWW^8*s^3*t^4 + 507278*ep^3*mWW^8*s^3*t^4 + 1659896*ep^4*mWW^8*s^3*t^4 + 1842723*ep^5*mWW^8*s^3*t^4 + 708706*ep^6*mWW^8*s^3*t^4 + 2520*mtt^6*mWW*s^4*t^4 + 5850*ep*mtt^6*mWW*s^4*t^4 - 55060*ep^2*mtt^6*mWW*s^4*t^4 - 288500*ep^3*mtt^6*mWW*s^4*t^4 - 545400*ep^4*mtt^6*mWW*s^4*t^4 - 465190*ep^5*mtt^6*mWW*s^4*t^4 - 149900*ep^6*mtt^6*mWW*s^4*t^4 + 1510*mtt^5*mWW^2*s^4*t^4 + 6540*ep*mtt^5*mWW^2*s^4*t^4 - 47210*ep^2*mtt^5*mWW^2*s^4*t^4 - 299770*ep^3*mtt^5*mWW^2*s^4*t^4 - 599920*ep^4*mtt^5*mWW^2*s^4*t^4 - 501650*ep^5*mtt^5*mWW^2*s^4*t^4 - 141580*ep^6*mtt^5*mWW^2*s^4*t^4 - 9560*mtt^4*mWW^3*s^4*t^4 + 57521*ep*mtt^4*mWW^3*s^4*t^4 + 561570*ep^2*mtt^4*mWW^3*s^4*t^4 + 1032798*ep^3*mtt^4*mWW^3*s^4*t^4 - 571276*ep^4*mtt^4*mWW^3*s^4*t^4 - 2948015*ep^5*mtt^4*mWW^3*s^4*t^4 - 1948350*ep^6*mtt^4*mWW^3*s^4*t^4 - 16264*mtt^3*mWW^4*s^4*t^4 - 263658*ep*mtt^3*mWW^4*s^4*t^4 - 500364*ep^2*mtt^3*mWW^4*s^4*t^4 + 2596756*ep^3*mtt^3*mWW^4*s^4*t^4 + 10994936*ep^4*mtt^3*mWW^4*s^4*t^4 + 14578726*ep^5*mtt^3*mWW^4*s^4*t^4 + 6598860*ep^6*mtt^3*mWW^4*s^4*t^4 + 39436*mtt^2*mWW^5*s^4*t^4 + 247725*ep*mtt^2*mWW^5*s^4*t^4 - 260744*ep^2*mtt^2*mWW^5*s^4*t^4 - 4813308*ep^3*mtt^2*mWW^5*s^4*t^4 - 12359658*ep^4*mtt^2*mWW^5*s^4*t^4 - 12658329*ep^5*mtt^2*mWW^5*s^4*t^4 - 4659650*ep^6*mtt^2*mWW^5*s^4*t^4 - 17230*mtt*mWW^6*s^4*t^4 - 26220*ep*mtt*mWW^6*s^4*t^4 + 376484*ep^2*mtt*mWW^6*s^4*t^4 + 1606000*ep^3*mtt*mWW^6*s^4*t^4 + 2184402*ep^4*mtt*mWW^6*s^4*t^4 + 754876*ep^5*mtt*mWW^6*s^4*t^4 - 271560*ep^6*mtt*mWW^6*s^4*t^4 - 476*mWW^7*s^4*t^4 - 30034*ep*mWW^7*s^4*t^4 - 83936*ep^2*mWW^7*s^4*t^4 + 173268*ep^3*mWW^7*s^4*t^4 + 978144*ep^4*mWW^7*s^4*t^4 + 1362102*ep^5*mWW^7*s^4*t^4 + 627764*ep^6*mWW^7*s^4*t^4 - 1512*mtt^5*mWW*s^5*t^4 - 3474*ep*mtt^5*mWW*s^5*t^4 + 33168*ep^2*mtt^5*mWW*s^5*t^4 + 172968*ep^3*mtt^5*mWW*s^5*t^4 + 326100*ep^4*mtt^5*mWW*s^5*t^4 + 277482*ep^5*mtt^5*mWW*s^5*t^4 + 89220*ep^6*mtt^5*mWW*s^5*t^4 - 1584*mtt^4*mWW^2*s^5*t^4 - 5238*ep*mtt^4*mWW^2*s^5*t^4 + 39512*ep^2*mtt^4*mWW^2*s^5*t^4 + 235132*ep^3*mtt^4*mWW^2*s^5*t^4 + 462088*ep^4*mtt^4*mWW^2*s^5*t^4 + 389162*ep^5*mtt^4*mWW^2*s^5*t^4 + 115296*ep^6*mtt^4*mWW^2*s^5*t^4 + 4330*mtt^3*mWW^3*s^5*t^4 - 18624*ep*mtt^3*mWW^3*s^5*t^4 - 219034*ep^2*mtt^3*mWW^3*s^5*t^4 - 461326*ep^3*mtt^3*mWW^3*s^5*t^4 + 32336*ep^4*mtt^3*mWW^3*s^5*t^4 + 899758*ep^5*mtt^3*mWW^3*s^5*t^4 + 638080*ep^6*mtt^3*mWW^3*s^5*t^4 + 5308*mtt^2*mWW^4*s^5*t^4 + 67504*ep*mtt^2*mWW^4*s^5*t^4 + 91714*ep^2*mtt^2*mWW^4*s^5*t^4 - 792930*ep^3*mtt^2*mWW^4*s^5*t^4 - 2935134*ep^4*mtt^2*mWW^4*s^5*t^4 - 3674654*ep^5*mtt^2*mWW^4*s^5*t^4 - 1593520*ep^6*mtt^2*mWW^4*s^5*t^4 - 8214*mtt*mWW^5*s^5*t^4 - 32732*ep*mtt*mWW^5*s^5*t^4 + 126706*ep^2*mtt*mWW^5*s^5*t^4 + 944502*ep^3*mtt*mWW^5*s^5*t^4 + 1936332*ep^4*mtt*mWW^5*s^5*t^4 + 1624694*ep^5*mtt*mWW^5*s^5*t^4 + 470312*ep^6*mtt*mWW^5*s^5*t^4 + 1560*mWW^6*s^5*t^4 - 5604*ep*mWW^6*s^5*t^4 - 60186*ep^2*mWW^6*s^5*t^4 - 101234*ep^3*mWW^6*s^5*t^4 + 91342*ep^4*mWW^6*s^5*t^4 + 348678*ep^5*mWW^6*s^5*t^4 + 219844*ep^6*mWW^6*s^5*t^4 + 504*mtt^4*mWW*s^6*t^4 + 1146*ep*mtt^4*mWW*s^6*t^4 - 11100*ep^2*mtt^4*mWW*s^6*t^4 - 57612*ep^3*mtt^4*mWW*s^6*t^4 - 108320*ep^4*mtt^4*mWW*s^6*t^4 - 91950*ep^5*mtt^4*mWW*s^6*t^4 - 29500*ep^6*mtt^4*mWW*s^6*t^4 + 754*mtt^3*mWW^2*s^6*t^4 + 2171*ep*mtt^3*mWW^2*s^6*t^4 - 16944*ep^2*mtt^3*mWW^2*s^6*t^4 - 96748*ep^3*mtt^3*mWW^2*s^6*t^4 - 187684*ep^4*mtt^3*mWW^2*s^6*t^4 - 158575*ep^5*mtt^3*mWW^2*s^6*t^4 - 48318*ep^6*mtt^3*mWW^2*s^6*t^4 - 944*mtt^2*mWW^3*s^6*t^4 + 1854*ep*mtt^2*mWW^3*s^6*t^4 + 39196*ep^2*mtt^2*mWW^3*s^6*t^4 + 107992*ep^3*mtt^2*mWW^3*s^6*t^4 + 73276*ep^4*mtt^2*mWW^3*s^6*t^4 - 64662*ep^5*mtt^2*mWW^3*s^6*t^4 - 70984*ep^6*mtt^2*mWW^3*s^6*t^4 - 990*mtt*mWW^4*s^6*t^4 - 6743*ep*mtt*mWW^4*s^6*t^4 + 5404*ep^2*mtt*mWW^4*s^6*t^4 + 130600*ep^3*mtt*mWW^4*s^6*t^4 + 352100*ep^4*mtt*mWW^4*s^6*t^4 + 375055*ep^5*mtt*mWW^4*s^6*t^4 + 143550*ep^6*mtt*mWW^4*s^6*t^4 + 884*mWW^5*s^6*t^4 + 1264*ep*mWW^5*s^6*t^4 - 20576*ep^2*mWW^5*s^6*t^4 - 83660*ep^3*mWW^5*s^6*t^4 - 110728*ep^4*mWW^5*s^6*t^4 - 39828*ep^5*mWW^5*s^6*t^4 + 10724*ep^6*mWW^5*s^6*t^4 - 72*mtt^3*mWW*s^7*t^4 - 162*ep*mtt^3*mWW*s^7*t^4 + 1592*ep^2*mtt^3*mWW*s^7*t^4 + 8224*ep^3*mtt^3*mWW*s^7*t^4 + 15420*ep^4*mtt^3*mWW*s^7*t^4 + 13058*ep^5*mtt^3*mWW*s^7*t^4 + 4180*ep^6*mtt^3*mWW*s^7*t^4 - 140*mtt^2*mWW^2*s^7*t^4 - 369*ep*mtt^2*mWW^2*s^7*t^4 + 2966*ep^2*mtt^2*mWW^2*s^7*t^4 + 16438*ep^3*mtt^2*mWW^2*s^7*t^4 + 31564*ep^4*mtt^2*mWW^2*s^7*t^4 + 26699*ep^5*mtt^2*mWW^2*s^7*t^4 + 8282*ep^6*mtt^2*mWW^2*s^7*t^4 + 60*mtt*mWW^3*s^7*t^4 + 222*ep*mtt*mWW^3*s^7*t^4 - 1570*ep^2*mtt*mWW^3*s^7*t^4 - 9902*ep^3*mtt*mWW^3*s^7*t^4 - 19618*ep^4*mtt*mWW^3*s^7*t^4 - 16432*ep^5*mtt*mWW^3*s^7*t^4 - 4984*ep^6*mtt*mWW^3*s^7*t^4 + 128*mWW^4*s^7*t^4 + 373*ep*mWW^4*s^7*t^4 - 2668*ep^2*mWW^4*s^7*t^4 - 15256*ep^3*mWW^4*s^7*t^4 - 28718*ep^4*mWW^4*s^7*t^4 - 23085*ep^5*mWW^4*s^7*t^4 - 6614*ep^6*mWW^4*s^7*t^4 - 24*mtt^10*t^5 - 52*ep*mtt^10*t^5 + 520*ep^2*mtt^10*t^5 + 2640*ep^3*mtt^10*t^5 + 4904*ep^4*mtt^10*t^5 + 4132*ep^5*mtt^10*t^5 + 1320*ep^6*mtt^10*t^5 - 224*mtt^9*mWW*t^5 - 638*ep*mtt^9*mWW*t^5 + 4758*ep^2*mtt^9*mWW*t^5 + 27250*ep^3*mtt^9*mWW*t^5 + 53502*ep^4*mtt^9*mWW*t^5 + 46732*ep^5*mtt^9*mWW*t^5 + 15308*ep^6*mtt^9*mWW*t^5 + 1426*mtt^8*mWW^2*t^5 + 4083*ep*mtt^8*mWW^2*t^5 - 22614*ep^2*mtt^8*mWW^2*t^5 - 137462*ep^3*mtt^8*mWW^2*t^5 - 277950*ep^4*mtt^8*mWW^2*t^5 - 250717*ep^5*mtt^8*mWW^2*t^5 - 85534*ep^6*mtt^8*mWW^2*t^5 - 1494*mtt^7*mWW^3*t^5 - 10694*ep*mtt^7*mWW^3*t^5 - 25506*ep^2*mtt^7*mWW^3*t^5 + 53054*ep^3*mtt^7*mWW^3*t^5 + 358092*ep^4*mtt^7*mWW^3*t^5 + 574512*ep^5*mtt^7*mWW^3*t^5 + 300852*ep^6*mtt^7*mWW^3*t^5 - 1128*mtt^6*mWW^4*t^5 + 33416*ep*mtt^6*mWW^4*t^5 + 190466*ep^2*mtt^6*mWW^4*t^5 + 115110*ep^3*mtt^6*mWW^4*t^5 - 1019130*ep^4*mtt^6*mWW^4*t^5 - 2140806*ep^5*mtt^6*mWW^4*t^5 - 1227544*ep^6*mtt^6*mWW^4*t^5 - 2020*mtt^5*mWW^5*t^5 - 96454*ep*mtt^5*mWW^5*t^5 - 279990*ep^2*mtt^5*mWW^5*t^5 + 620562*ep^3*mtt^5*mWW^5*t^5 + 3799158*ep^4*mtt^5*mWW^5*t^5 + 5733212*ep^5*mtt^5*mWW^5*t^5 + 2849100*ep^6*mtt^5*mWW^5*t^5 + 13682*mtt^4*mWW^6*t^5 + 157455*ep*mtt^4*mWW^6*t^5 + 170342*ep^2*mtt^4*mWW^6*t^5 - 1757982*ep^3*mtt^4*mWW^6*t^5 - 6074946*ep^4*mtt^4*mWW^6*t^5 - 7402265*ep^5*mtt^4*mWW^6*t^5 - 3178622*ep^6*mtt^4*mWW^6*t^5 - 17838*mtt^3*mWW^7*t^5 - 129950*ep*mtt^3*mWW^7*t^5 - 24054*ep^2*mtt^3*mWW^7*t^5 + 1607542*ep^3*mtt^3*mWW^7*t^5 + 4302360*ep^4*mtt^3*mWW^7*t^5 + 4251896*ep^5*mtt^3*mWW^7*t^5 + 1449404*ep^6*mtt^3*mWW^7*t^5 + 9132*mtt^2*mWW^8*t^5 + 43978*ep*mtt^2*mWW^8*t^5 - 34194*ep^2*mtt^2*mWW^8*t^5 - 581634*ep^3*mtt^2*mWW^8*t^5 - 1071878*ep^4*mtt^2*mWW^8*t^5 - 505560*ep^5*mtt^2*mWW^8*t^5 + 98812*ep^6*mtt^2*mWW^8*t^5 - 1304*mtt*mWW^9*t^5 + 2304*ep*mtt*mWW^9*t^5 + 27768*ep^2*mtt*mWW^9*t^5 + 35768*ep^3*mtt*mWW^9*t^5 - 158152*ep^4*mtt*mWW^9*t^5 - 434488*ep^5*mtt*mWW^9*t^5 - 284248*ep^6*mtt*mWW^9*t^5 - 208*mWW^10*t^5 - 3448*ep*mWW^10*t^5 - 7496*ep^2*mWW^10*t^5 + 15152*ep^3*mWW^10*t^5 + 84040*ep^4*mWW^10*t^5 + 123352*ep^5*mWW^10*t^5 + 61152*ep^6*mWW^10*t^5 + 168*mtt^9*s*t^5 + 364*ep*mtt^9*s*t^5 - 3640*ep^2*mtt^9*s*t^5 - 18480*ep^3*mtt^9*s*t^5 - 34328*ep^4*mtt^9*s*t^5 - 28924*ep^5*mtt^9*s*t^5 - 9240*ep^6*mtt^9*s*t^5 + 1448*mtt^8*mWW*s*t^5 + 4016*ep*mtt^8*mWW*s*t^5 - 30944*ep^2*mtt^8*mWW*s*t^5 - 174768*ep^3*mtt^8*mWW*s*t^5 - 340848*ep^4*mtt^8*mWW*s*t^5 - 296240*ep^5*mtt^8*mWW*s*t^5 - 96648*ep^6*mtt^8*mWW*s*t^5 - 7608*mtt^7*mWW^2*s*t^5 - 21124*ep*mtt^7*mWW^2*s*t^5 + 122258*ep^2*mtt^7*mWW^2*s*t^5 + 727802*ep^3*mtt^7*mWW^2*s*t^5 + 1459162*ep^4*mtt^7*mWW^2*s*t^5 + 1309370*ep^5*mtt^7*mWW^2*s*t^5 + 445404*ep^6*mtt^7*mWW^2*s*t^5 + 5260*mtt^6*mWW^3*s*t^5 + 43754*ep*mtt^6*mWW^3*s*t^5 + 139502*ep^2*mtt^6*mWW^3*s*t^5 - 95034*ep^3*mtt^6*mWW^3*s*t^5 - 1348746*ep^4*mtt^6*mWW^3*s*t^5 - 2385704*ep^5*mtt^6*mWW^3*s*t^5 - 1302120*ep^6*mtt^6*mWW^3*s*t^5 + 8076*mtt^5*mWW^4*s*t^5 - 123836*ep*mtt^5*mWW^4*s*t^5 - 802980*ep^2*mtt^5*mWW^4*s*t^5 - 721400*ep^3*mtt^5*mWW^4*s*t^5 + 3502120*ep^4*mtt^5*mWW^4*s*t^5 + 7948628*ep^5*mtt^5*mWW^4*s*t^5 + 4642000*ep^6*mtt^5*mWW^4*s*t^5 + 5112*mtt^4*mWW^5*s*t^5 + 315046*ep*mtt^4*mWW^5*s*t^5 + 920590*ep^2*mtt^4*mWW^5*s*t^5 - 2031302*ep^3*mtt^4*mWW^5*s*t^5 - 12278902*ep^4*mtt^4*mWW^5*s*t^5 - 18291144*ep^5*mtt^4*mWW^5*s*t^5 - 8975192*ep^6*mtt^4*mWW^5*s*t^5 - 38040*mtt^3*mWW^6*s*t^5 - 408654*ep*mtt^3*mWW^6*s*t^5 - 341192*ep^2*mtt^3*mWW^6*s*t^5 + 4902344*ep^3*mtt^3*mWW^6*s*t^5 + 15891108*ep^4*mtt^3*mWW^6*s*t^5 + 18571158*ep^5*mtt^3*mWW^6*s*t^5 + 7675500*ep^6*mtt^3*mWW^6*s*t^5 + 36964*mtt^2*mWW^7*s*t^5 + 239276*ep*mtt^2*mWW^7*s*t^5 - 79112*ep^2*mtt^2*mWW^7*s*t^5 - 3345564*ep^3*mtt^2*mWW^7*s*t^5 - 8088700*ep^4*mtt^2*mWW^7*s*t^5 - 7250832*ep^5*mtt^2*mWW^7*s*t^5 - 2151168*ep^6*mtt^2*mWW^7*s*t^5 - 12036*mtt*mWW^8*s*t^5 - 43654*ep*mtt*mWW^8*s*t^5 + 102602*ep^2*mtt*mWW^8*s*t^5 + 761862*ep^3*mtt*mWW^8*s*t^5 + 1037882*ep^4*mtt*mWW^8*s*t^5 + 5904*ep^5*mtt*mWW^8*s*t^5 - 474480*ep^6*mtt*mWW^8*s*t^5 + 656*mWW^9*s*t^5 - 5188*ep*mWW^9*s*t^5 - 27084*ep^2*mWW^9*s*t^5 - 5460*ep^3*mWW^9*s*t^5 + 201252*ep^4*mWW^9*s*t^5 + 417784*ep^5*mWW^9*s*t^5 + 245944*ep^6*mWW^9*s*t^5 - 504*mtt^8*s^2*t^5 - 1092*ep*mtt^8*s^2*t^5 + 10920*ep^2*mtt^8*s^2*t^5 + 55440*ep^3*mtt^8*s^2*t^5 + 102984*ep^4*mtt^8*s^2*t^5 + 86772*ep^5*mtt^8*s^2*t^5 + 27720*ep^6*mtt^8*s^2*t^5 - 3984*mtt^7*mWW*s^2*t^5 - 10722*ep*mtt^7*mWW*s^2*t^5 + 85658*ep^2*mtt^7*mWW*s^2*t^5 + 476446*ep^3*mtt^7*mWW*s^2*t^5 + 922306*ep^4*mtt^7*mWW*s^2*t^5 + 797156*ep^5*mtt^7*mWW*s^2*t^5 + 258900*ep^6*mtt^7*mWW*s^2*t^5 + 16668*mtt^6*mWW^2*s^2*t^5 + 44558*ep*mtt^6*mWW^2*s^2*t^5 - 272026*ep^2*mtt^6*mWW^2*s^2*t^5 - 1580106*ep^3*mtt^6*mWW^2*s^2*t^5 - 3135974*ep^4*mtt^6*mWW^2*s^2*t^5 - 2796884*ep^5*mtt^6*mWW^2*s^2*t^5 - 948300*ep^6*mtt^6*mWW^2*s^2*t^5 - 5584*mtt^5*mWW^3*s^2*t^5 - 66932*ep*mtt^5*mWW^3*s^2*t^5 - 315526*ep^2*mtt^5*mWW^3*s^2*t^5 - 214250*ep^3*mtt^5*mWW^3*s^2*t^5 + 1699326*ep^4*mtt^5*mWW^3*s^2*t^5 + 3707950*ep^5*mtt^5*mWW^3*s^2*t^5 + 2174504*ep^6*mtt^5*mWW^3*s^2*t^5 - 20122*mtt^4*mWW^4*s^2*t^5 + 171607*ep*mtt^4*mWW^4*s^2*t^5 + 1346150*ep^2*mtt^4*mWW^4*s^2*t^5 + 1735698*ep^3*mtt^4*mWW^4*s^2*t^5 - 4098854*ep^4*mtt^4*mWW^4*s^2*t^5 - 10941209*ep^5*mtt^4*mWW^4*s^2*t^5 - 6614806*ep^6*mtt^4*mWW^4*s^2*t^5 - 3714*mtt^3*mWW^5*s^2*t^5 - 378890*ep*mtt^3*mWW^5*s^2*t^5 - 1121288*ep^2*mtt^3*mWW^5*s^2*t^5 + 2412840*ep^3*mtt^3*mWW^5*s^2*t^5 + 14455970*ep^4*mtt^3*mWW^5*s^2*t^5 + 21193362*ep^5*mtt^3*mWW^5*s^2*t^5 + 10230008*ep^6*mtt^3*mWW^5*s^2*t^5 + 38126*mtt^2*mWW^6*s^2*t^5 + 366777*ep*mtt^2*mWW^6*s^2*t^5 + 158248*ep^2*mtt^2*mWW^6*s^2*t^5 - 4865312*ep^3*mtt^2*mWW^6*s^2*t^5 - 14385384*ep^4*mtt^2*mWW^6*s^2*t^5 - 15758505*ep^5*mtt^2*mWW^6*s^2*t^5 - 6117118*ep^6*mtt^2*mWW^6*s^2*t^5 - 24790*mtt*mWW^7*s^2*t^5 - 133874*ep*mtt*mWW^7*s^2*t^5 + 162132*ep^2*mtt*mWW^7*s^2*t^5 + 2213516*ep^3*mtt*mWW^7*s^2*t^5 + 4606834*ep^4*mtt*mWW^7*s^2*t^5 + 3438550*ep^5*mtt*mWW^7*s^2*t^5 + 697952*ep^6*mtt*mWW^7*s^2*t^5 + 3904*mWW^8*s^2*t^5 + 8568*ep*mWW^8*s^2*t^5 - 54268*ep^2*mWW^8*s^2*t^5 - 234272*ep^3*mWW^8*s^2*t^5 - 167208*ep^4*mWW^8*s^2*t^5 + 272808*ep^5*mWW^8*s^2*t^5 + 291140*ep^6*mWW^8*s^2*t^5 + 840*mtt^7*s^3*t^5 + 1820*ep*mtt^7*s^3*t^5 - 18200*ep^2*mtt^7*s^3*t^5 - 92400*ep^3*mtt^7*s^3*t^5 - 171640*ep^4*mtt^7*s^3*t^5 - 144620*ep^5*mtt^7*s^3*t^5 - 46200*ep^6*mtt^7*s^3*t^5 + 6040*mtt^6*mWW*s^3*t^5 + 15700*ep*mtt^6*mWW*s^3*t^5 - 130660*ep^2*mtt^6*mWW*s^3*t^5 - 714460*ep^3*mtt^6*mWW*s^3*t^5 - 1371380*ep^4*mtt^6*mWW*s^3*t^5 - 1177800*ep^5*mtt^6*mWW*s^3*t^5 - 380560*ep^6*mtt^6*mWW*s^3*t^5 - 19136*mtt^5*mWW^2*s^3*t^5 - 48704*ep*mtt^5*mWW^2*s^3*t^5 + 318324*ep^2*mtt^5*mWW^2*s^3*t^5 + 1794284*ep^3*mtt^5*mWW^2*s^3*t^5 + 3516180*ep^4*mtt^5*mWW^2*s^3*t^5 + 3112308*ep^5*mtt^5*mWW^2*s^3*t^5 + 1051160*ep^6*mtt^5*mWW^2*s^3*t^5 - 488*mtt^4*mWW^3*s^3*t^5 + 43484*ep*mtt^4*mWW^3*s^3*t^5 + 378184*ep^2*mtt^4*mWW^3*s^3*t^5 + 759040*ep^3*mtt^4*mWW^3*s^3*t^5 - 439560*ep^4*mtt^4*mWW^3*s^3*t^5 - 2431836*ep^5*mtt^4*mWW^3*s^3*t^5 - 1681496*ep^6*mtt^4*mWW^3*s^3*t^5 + 23820*mtt^3*mWW^4*s^3*t^5 - 104228*ep*mtt^3*mWW^4*s^3*t^5 - 1134478*ep^2*mtt^3*mWW^4*s^3*t^5 - 2083938*ep^3*mtt^3*mWW^4*s^3*t^5 + 1368494*ep^4*mtt^3*mWW^4*s^3*t^5 + 6445350*ep^5*mtt^3*mWW^4*s^3*t^5 + 4236052*ep^6*mtt^3*mWW^4*s^3*t^5 - 200*mtt^2*mWW^5*s^3*t^5 + 200424*ep*mtt^2*mWW^5*s^3*t^5 + 609876*ep^2*mtt^2*mWW^5*s^3*t^5 - 1215392*ep^3*mtt^2*mWW^5*s^3*t^5 - 7302516*ep^4*mtt^2*mWW^5*s^3*t^5 - 10473752*ep^5*mtt^2*mWW^5*s^3*t^5 - 4934664*ep^6*mtt^2*mWW^5*s^3*t^5 - 16436*mtt*mWW^6*s^3*t^5 - 131332*ep*mtt*mWW^6*s^3*t^5 + 40328*ep^2*mtt*mWW^6*s^3*t^5 + 2022384*ep^3*mtt*mWW^6*s^3*t^5 + 5174628*ep^4*mtt*mWW^6*s^3*t^5 + 5033364*ep^5*mtt*mWW^6*s^3*t^5 + 1710760*ep^6*mtt*mWW^6*s^3*t^5 + 5560*mWW^7*s^3*t^5 + 22836*ep*mWW^7*s^3*t^5 - 63374*ep^2*mWW^7*s^3*t^5 - 469518*ep^3*mWW^7*s^3*t^5 - 774206*ep^4*mWW^7*s^3*t^5 - 363014*ep^5*mWW^7*s^3*t^5 + 44948*ep^6*mWW^7*s^3*t^5 - 840*mtt^6*s^4*t^5 - 1820*ep*mtt^6*s^4*t^5 + 18200*ep^2*mtt^6*s^4*t^5 + 92400*ep^3*mtt^6*s^4*t^5 + 171640*ep^4*mtt^6*s^4*t^5 + 144620*ep^5*mtt^6*s^4*t^5 + 46200*ep^6*mtt^6*s^4*t^5 - 5440*mtt^5*mWW*s^4*t^5 - 13570*ep*mtt^5*mWW*s^4*t^5 + 118410*ep^2*mtt^5*mWW*s^4*t^5 + 634990*ep^3*mtt^5*mWW*s^4*t^5 + 1206850*ep^4*mtt^5*mWW*s^4*t^5 + 1028820*ep^5*mtt^5*mWW*s^4*t^5 + 330420*ep^6*mtt^5*mWW*s^4*t^5 + 12114*mtt^4*mWW^2*s^4*t^5 + 28811*ep*mtt^4*mWW^2*s^4*t^5 - 206706*ep^2*mtt^4*mWW^2*s^4*t^5 - 1120946*ep^3*mtt^4*mWW^2*s^4*t^5 - 2159970*ep^4*mtt^4*mWW^2*s^4*t^5 - 1892697*ep^5*mtt^4*mWW^2*s^4*t^5 - 636030*ep^6*mtt^4*mWW^2*s^4*t^5 + 4882*mtt^3*mWW^3*s^4*t^5 - 5778*ep*mtt^3*mWW^3*s^4*t^5 - 256134*ep^2*mtt^3*mWW^3*s^4*t^5 - 848446*ep^3*mtt^3*mWW^3*s^4*t^5 - 781792*ep^4*mtt^3*mWW^3*s^4*t^5 + 270232*ep^5*mtt^3*mWW^3*s^4*t^5 + 500604*ep^6*mtt^3*mWW^3*s^4*t^5 - 14502*mtt^2*mWW^4*s^4*t^5 + 20785*ep*mtt^2*mWW^4*s^4*t^5 + 500454*ep^2*mtt^2*mWW^4*s^4*t^5 + 1321414*ep^3*mtt^2*mWW^4*s^4*t^5 + 738650*ep^4*mtt^2*mWW^4*s^4*t^5 - 1080783*ep^5*mtt^2*mWW^4*s^4*t^5 - 1033330*ep^6*mtt^2*mWW^4*s^4*t^5 + 1086*mtt*mWW^5*s^4*t^5 - 42578*ep*mtt*mWW^5*s^4*t^5 - 138214*ep^2*mtt*mWW^5*s^4*t^5 + 218442*ep^3*mtt*mWW^5*s^4*t^5 + 1364560*ep^4*mtt*mWW^5*s^4*t^5 + 1871856*ep^5*mtt*mWW^5*s^4*t^5 + 836192*ep^6*mtt*mWW^5*s^4*t^5 + 2716*mWW^6*s^4*t^5 + 15882*ep*mWW^6*s^4*t^5 - 28078*ep^2*mWW^6*s^4*t^5 - 302778*ep^3*mWW^6*s^4*t^5 - 606062*ep^4*mWW^6*s^4*t^5 - 442536*ep^5*mWW^6*s^4*t^5 - 89560*ep^6*mWW^6*s^4*t^5 + 504*mtt^5*s^5*t^5 + 1092*ep*mtt^5*s^5*t^5 - 10920*ep^2*mtt^5*s^5*t^5 - 55440*ep^3*mtt^5*s^5*t^5 - 102984*ep^4*mtt^5*s^5*t^5 - 86772*ep^5*mtt^5*s^5*t^5 - 27720*ep^6*mtt^5*s^5*t^5 + 2904*mtt^4*mWW*s^5*t^5 + 6888*ep*mtt^4*mWW*s^5*t^5 - 63608*ep^2*mtt^4*mWW*s^5*t^5 - 333400*ep^3*mtt^4*mWW*s^5*t^5 - 626152*ep^4*mtt^4*mWW*s^5*t^5 - 528992*ep^5*mtt^4*mWW*s^5*t^5 - 168648*ep^6*mtt^4*mWW*s^5*t^5 - 4032*mtt^3*mWW^2*s^5*t^5 - 8672*ep*mtt^3*mWW^2*s^5*t^5 + 71458*ep^2*mtt^3*mWW^2*s^5*t^5 + 367866*ep^3*mtt^3*mWW^2*s^5*t^5 + 692090*ep^4*mtt^3*mWW^2*s^5*t^5 + 597590*ep^5*mtt^3*mWW^2*s^5*t^5 + 199284*ep^6*mtt^3*mWW^2*s^5*t^5 - 3404*mtt^2*mWW^3*s^5*t^5 - 5986*ep*mtt^2*mWW^3*s^5*t^5 + 97654*ep^2*mtt^2*mWW^3*s^5*t^5 + 444974*ep^3*mtt^2*mWW^3*s^5*t^5 + 700734*ep^4*mtt^2*mWW^3*s^5*t^5 + 421628*ep^5*mtt^2*mWW^3*s^5*t^5 + 56032*ep^6*mtt^2*mWW^3*s^5*t^5 + 4420*mtt*mWW^4*s^5*t^5 + 3370*ep*mtt*mWW^4*s^5*t^5 - 109970*ep^2*mtt*mWW^4*s^5*t^5 - 417466*ep^3*mtt*mWW^4*s^5*t^5 - 583186*ep^4*mtt*mWW^4*s^5*t^5 - 307952*ep^5*mtt*mWW^4*s^5*t^5 - 27008*ep^6*mtt*mWW^4*s^5*t^5 - 264*mWW^5*s^5*t^5 + 2452*ep*mWW^5*s^5*t^5 + 9026*ep^2*mWW^5*s^5*t^5 - 5150*ep^3*mWW^5*s^5*t^5 - 38270*ep^4*mWW^5*s^5*t^5 - 33534*ep^5*mWW^5*s^5*t^5 - 5444*ep^6*mWW^5*s^5*t^5 - 168*mtt^4*s^6*t^5 - 364*ep*mtt^4*s^6*t^5 + 3640*ep^2*mtt^4*s^6*t^5 + 18480*ep^3*mtt^4*s^6*t^5 + 34328*ep^4*mtt^4*s^6*t^5 + 28924*ep^5*mtt^4*s^6*t^5 + 9240*ep^6*mtt^4*s^6*t^5 - 848*mtt^3*mWW*s^6*t^5 - 1886*ep*mtt^3*mWW*s^6*t^5 + 18694*ep^2*mtt^3*mWW*s^6*t^5 + 95298*ep^3*mtt^3*mWW*s^6*t^5 + 176318*ep^4*mtt^3*mWW*s^6*t^5 + 147260*ep^5*mtt^3*mWW*s^6*t^5 + 46508*ep^6*mtt^3*mWW*s^6*t^5 + 592*mtt^2*mWW^2*s^6*t^5 + 1100*ep*mtt^2*mWW^2*s^6*t^5 - 11214*ep^2*mtt^2*mWW^2*s^6*t^5 - 54078*ep^3*mtt^2*mWW^2*s^6*t^5 - 98442*ep^4*mtt^2*mWW^2*s^6*t^5 - 83102*ep^5*mtt^2*mWW^2*s^6*t^5 - 27304*ep^6*mtt^2*mWW^2*s^6*t^5 + 932*mtt*mWW^3*s^6*t^5 + 2364*ep*mtt*mWW^3*s^6*t^5 - 20482*ep^2*mtt*mWW^3*s^6*t^5 - 110694*ep^3*mtt*mWW^3*s^6*t^5 - 208650*ep^4*mtt*mWW^3*s^6*t^5 - 173718*ep^5*mtt*mWW^3*s^6*t^5 - 53656*ep^6*mtt*mWW^3*s^6*t^5 - 564*mWW^4*s^6*t^5 - 1114*ep*mWW^4*s^6*t^5 + 10358*ep^2*mWW^4*s^6*t^5 + 50582*ep^3*mWW^4*s^6*t^5 + 91906*ep^4*mWW^4*s^6*t^5 + 76772*ep^5*mWW^4*s^6*t^5 + 24636*ep^6*mWW^4*s^6*t^5 + 24*mtt^3*s^7*t^5 + 52*ep*mtt^3*s^7*t^5 - 520*ep^2*mtt^3*s^7*t^5 - 2640*ep^3*mtt^3*s^7*t^5 - 4904*ep^4*mtt^3*s^7*t^5 - 4132*ep^5*mtt^3*s^7*t^5 - 1320*ep^6*mtt^3*s^7*t^5 + 104*mtt^2*mWW*s^7*t^5 + 212*ep*mtt^2*mWW*s^7*t^5 - 2308*ep^2*mtt^2*mWW*s^7*t^5 - 11356*ep^3*mtt^2*mWW*s^7*t^5 - 20596*ep^4*mtt^2*mWW*s^7*t^5 - 16936*ep^5*mtt^2*mWW*s^7*t^5 - 5280*ep^6*mtt^2*mWW*s^7*t^5 - 24*mtt*mWW^2*s^7*t^5 - 52*ep*mtt*mWW^2*s^7*t^5 + 520*ep^2*mtt*mWW^2*s^7*t^5 + 2640*ep^3*mtt*mWW^2*s^7*t^5 + 4904*ep^4*mtt*mWW^2*s^7*t^5 + 4132*ep^5*mtt*mWW^2*s^7*t^5 + 1320*ep^6*mtt*mWW^2*s^7*t^5 - 104*mWW^3*s^7*t^5 - 212*ep*mWW^3*s^7*t^5 + 2308*ep^2*mWW^3*s^7*t^5 + 11356*ep^3*mWW^3*s^7*t^5 + 20596*ep^4*mWW^3*s^7*t^5 + 16936*ep^5*mWW^3*s^7*t^5 + 5280*ep^6*mWW^3*s^7*t^5 + 128*mtt^9*t^6 + 308*ep*mtt^9*t^6 - 2590*ep^2*mtt^9*t^6 - 13678*ep^3*mtt^9*t^6 - 25774*ep^4*mtt^9*t^6 - 21910*ep^5*mtt^9*t^6 - 7044*ep^6*mtt^9*t^6 - 24*mtt^8*mWW*t^6 + 175*ep*mtt^8*mWW*t^6 - 780*ep^2*mtt^8*mWW*t^6 - 8864*ep^3*mtt^8*mWW*t^6 - 21498*ep^4*mtt^8*mWW*t^6 - 20783*ep^5*mtt^8*mWW*t^6 - 7170*ep^6*mtt^8*mWW*t^6 - 2568*mtt^7*mWW^2*t^6 - 8672*ep*mtt^7*mWW^2*t^6 + 41400*ep^2*mtt^7*mWW^2*t^6 + 274764*ep^3*mtt^7*mWW^2*t^6 + 568664*ep^4*mtt^7*mWW^2*t^6 + 514436*ep^5*mtt^7*mWW^2*t^6 + 173416*ep^6*mtt^7*mWW^2*t^6 + 6264*mtt^6*mWW^3*t^6 + 24184*ep*mtt^6*mWW^3*t^6 - 49184*ep^2*mtt^6*mWW^3*t^6 - 486144*ep^3*mtt^6*mWW^3*t^6 - 1161732*ep^4*mtt^6*mWW^3*t^6 - 1199424*ep^5*mtt^6*mWW^3*t^6 - 465596*ep^6*mtt^6*mWW^3*t^6 - 3280*mtt^5*mWW^4*t^6 - 25572*ep*mtt^5*mWW^4*t^6 - 82100*ep^2*mtt^5*mWW^4*t^6 + 58128*ep^3*mtt^5*mWW^4*t^6 + 815532*ep^4*mtt^5*mWW^4*t^6 + 1438780*ep^5*mtt^5*mWW^4*t^6 + 780512*ep^6*mtt^5*mWW^4*t^6 - 3840*mtt^4*mWW^5*t^6 + 18397*ep*mtt^4*mWW^5*t^6 + 206454*ep^2*mtt^4*mWW^5*t^6 + 336206*ep^3*mtt^4*mWW^5*t^6 - 595060*ep^4*mtt^4*mWW^5*t^6 - 1872899*ep^5*mtt^4*mWW^5*t^6 - 1199610*ep^6*mtt^4*mWW^5*t^6 + 3352*mtt^3*mWW^6*t^6 - 30308*ep*mtt^3*mWW^6*t^6 - 169672*ep^2*mtt^3*mWW^6*t^6 - 11180*ep^3*mtt^3*mWW^6*t^6 + 1244744*ep^4*mtt^3*mWW^6*t^6 + 2390184*ep^5*mtt^3*mWW^6*t^6 + 1337120*ep^6*mtt^3*mWW^6*t^6 + 1816*mtt^2*mWW^7*t^6 + 39626*ep*mtt^2*mWW^7*t^6 + 75308*ep^2*mtt^2*mWW^7*t^6 - 298132*ep^3*mtt^2*mWW^7*t^6 - 1294308*ep^4*mtt^2*mWW^7*t^6 - 1749014*ep^5*mtt^2*mWW^7*t^6 - 816512*ep^6*mtt^2*mWW^7*t^6 - 2496*mtt*mWW^8*t^6 - 22628*ep*mtt*mWW^8*t^6 - 22062*ep^2*mtt*mWW^8*t^6 + 181870*ep^3*mtt*mWW^8*t^6 + 550658*ep^4*mtt*mWW^8*t^6 + 584118*ep^5*mtt*mWW^8*t^6 + 217964*ep^6*mtt*mWW^8*t^6 + 648*mWW^9*t^6 + 4490*ep*mWW^9*t^6 + 3226*ep^2*mWW^9*t^6 - 32970*ep^3*mWW^9*t^6 - 81226*ep^4*mWW^9*t^6 - 63488*ep^5*mWW^9*t^6 - 13080*ep^6*mWW^9*t^6 - 800*mtt^8*s*t^6 - 1912*ep*mtt^8*s*t^6 + 16236*ep^2*mtt^8*s*t^6 + 85468*ep^3*mtt^8*s*t^6 + 160796*ep^4*mtt^8*s*t^6 + 136524*ep^5*mtt^8*s*t^6 + 43848*ep^6*mtt^8*s*t^6 - 24*mtt^7*mWW*s*t^6 - 1307*ep*mtt^7*mWW*s*t^6 + 7054*ep^2*mtt^7*mWW*s*t^6 + 62314*ep^3*mtt^7*mWW*s*t^6 + 142100*ep^4*mtt^7*mWW*s*t^6 + 133297*ep^5*mtt^7*mWW*s*t^6 + 45174*ep^6*mtt^7*mWW*s*t^6 + 12430*mtt^6*mWW^2*s*t^6 + 40480*ep*mtt^6*mWW^2*s*t^6 - 203938*ep^2*mtt^6*mWW^2*s*t^6 - 1315250*ep^3*mtt^6*mWW^2*s*t^6 - 2691852*ep^4*mtt^6*mWW^2*s*t^6 - 2417390*ep^5*mtt^6*mWW^2*s*t^6 - 810624*ep^6*mtt^6*mWW^2*s*t^6 - 23984*mtt^5*mWW^3*s*t^6 - 87655*ep*mtt^5*mWW^3*s*t^6 + 205886*ep^2*mtt^5*mWW^3*s*t^6 + 1852682*ep^3*mtt^5*mWW^3*s*t^6 + 4347768*ep^4*mtt^5*mWW^3*s*t^6 + 4460957*ep^5*mtt^5*mWW^3*s*t^6 + 1730298*ep^6*mtt^5*mWW^3*s*t^6 + 6608*mtt^4*mWW^4*s*t^6 + 62200*ep*mtt^4*mWW^4*s*t^6 + 283578*ep^2*mtt^4*mWW^4*s*t^6 + 142358*ep^3*mtt^4*mWW^4*s*t^6 - 1808990*ep^4*mtt^4*mWW^4*s*t^6 - 3807878*ep^5*mtt^4*mWW^4*s*t^6 - 2206372*ep^6*mtt^4*mWW^4*s*t^6 + 15128*mtt^3*mWW^5*s*t^6 - 26609*ep*mtt^3*mWW^5*s*t^6 - 567768*ep^2*mtt^3*mWW^5*s*t^6 - 1248776*ep^3*mtt^3*mWW^5*s*t^6 + 607938*ep^4*mtt^3*mWW^5*s*t^6 + 3848457*ep^5*mtt^3*mWW^5*s*t^6 + 2694542*ep^6*mtt^3*mWW^5*s*t^6 - 8738*mtt^2*mWW^6*s*t^6 + 51008*ep*mtt^2*mWW^6*s*t^6 + 332824*ep^2*mtt^2*mWW^6*s*t^6 + 121780*ep^3*mtt^2*mWW^6*s*t^6 - 2075146*ep^4*mtt^2*mWW^6*s*t^6 - 4145548*ep^5*mtt^2*mWW^6*s*t^6 - 2334948*ep^6*mtt^2*mWW^6*s*t^6 - 2432*mtt*mWW^7*s*t^6 - 51149*ep*mtt*mWW^7*s*t^6 - 81916*ep^2*mtt*mWW^7*s*t^6 + 440108*ep^3*mtt*mWW^7*s*t^6 + 1689962*ep^4*mtt*mWW^7*s*t^6 + 2147169*ep^5*mtt*mWW^7*s*t^6 + 955090*ep^6*mtt*mWW^7*s*t^6 + 1812*mWW^8*s*t^6 + 14944*ep*mWW^8*s*t^6 + 8044*ep^2*mWW^8*s*t^6 - 140684*ep^3*mWW^8*s*t^6 - 372576*ep^4*mWW^8*s*t^6 - 355588*ep^5*mWW^8*s*t^6 - 117008*ep^6*mWW^8*s*t^6 + 2112*mtt^7*s^2*t^6 + 5004*ep*mtt^7*s^2*t^6 - 43026*ep^2*mtt^7*s^2*t^6 - 225570*ep^3*mtt^7*s^2*t^6 - 423522*ep^4*mtt^7*s^2*t^6 - 359034*ep^5*mtt^7*s^2*t^6 - 115164*ep^6*mtt^7*s^2*t^6 + 480*mtt^6*mWW*s^2*t^6 + 3922*ep*mtt^6*mWW*s^2*t^6 - 23526*ep^2*mtt^6*mWW*s^2*t^6 - 178654*ep^3*mtt^6*mWW*s^2*t^6 - 388410*ep^4*mtt^6*mWW*s^2*t^6 - 355284*ep^5*mtt^6*mWW*s^2*t^6 - 118560*ep^6*mtt^6*mWW*s^2*t^6 - 24386*mtt^5*mWW^2*s^2*t^6 - 76009*ep*mtt^5*mWW^2*s^2*t^6 + 409016*ep^2*mtt^5*mWW^2*s^2*t^6 + 2551360*ep^3*mtt^5*mWW^2*s^2*t^6 + 5152312*ep^4*mtt^5*mWW^2*s^2*t^6 + 4586073*ep^5*mtt^5*mWW^2*s^2*t^6 + 1527938*ep^6*mtt^5*mWW^2*s^2*t^6 + 35284*mtt^4*mWW^3*s^2*t^6 + 118890*ep*mtt^4*mWW^3*s^2*t^6 - 339746*ep^2*mtt^4*mWW^3*s^2*t^6 - 2711738*ep^3*mtt^4*mWW^3*s^2*t^6 - 6192982*ep^4*mtt^4*mWW^3*s^2*t^6 - 6286240*ep^5*mtt^4*mWW^3*s^2*t^6 - 2430796*ep^6*mtt^4*mWW^3*s^2*t^6 - 912*mtt^3*mWW^4*s^2*t^6 - 39612*ep*mtt^3*mWW^4*s^2*t^6 - 380384*ep^2*mtt^3*mWW^4*s^2*t^6 - 778476*ep^3*mtt^3*mWW^4*s^2*t^6 + 659152*ep^4*mtt^3*mWW^4*s^2*t^6 + 3014976*ep^5*mtt^3*mWW^4*s^2*t^6 + 2054104*ep^6*mtt^3*mWW^4*s^2*t^6 - 20868*mtt^2*mWW^5*s^2*t^6 - 6013*ep*mtt^2*mWW^5*s^2*t^6 + 563178*ep^2*mtt^2*mWW^5*s^2*t^6 + 1692790*ep^3*mtt^2*mWW^5*s^2*t^6 + 851892*ep^4*mtt^2*mWW^5*s^2*t^6 - 1964745*ep^5*mtt^2*mWW^5*s^2*t^6 - 1812330*ep^6*mtt^2*mWW^5*s^2*t^6 + 7602*mtt*mWW^6*s^2*t^6 - 20653*ep*mtt*mWW^6*s^2*t^6 - 201634*ep^2*mtt*mWW^6*s^2*t^6 - 201374*ep^3*mtt*mWW^6*s^2*t^6 + 825154*ep^4*mtt*mWW^6*s^2*t^6 + 1923795*ep^5*mtt*mWW^6*s^2*t^6 + 1125462*ep^6*mtt*mWW^6*s^2*t^6 + 688*mWW^7*s^2*t^6 + 14471*ep*mWW^7*s^2*t^6 + 16122*ep^2*mWW^7*s^2*t^6 - 148338*ep^3*mWW^7*s^2*t^6 - 483596*ep^4*mWW^7*s^2*t^6 - 559541*ep^5*mWW^7*s^2*t^6 - 230654*ep^6*mWW^7*s^2*t^6 - 3040*mtt^6*s^3*t^6 - 7120*ep*mtt^6*s^3*t^6 + 62240*ep^2*mtt^6*s^3*t^6 + 324560*ep^3*mtt^6*s^3*t^6 + 607760*ep^4*mtt^6*s^3*t^6 + 514160*ep^5*mtt^6*s^3*t^6 + 164640*ep^6*mtt^6*s^3*t^6 - 1200*mtt^5*mWW*s^3*t^6 - 6118*ep*mtt^5*mWW*s^3*t^6 + 39164*ep^2*mtt^5*mWW*s^3*t^6 + 268756*ep^3*mtt^5*mWW*s^3*t^6 + 562600*ep^4*mtt^5*mWW*s^3*t^6 + 503826*ep^5*mtt^5*mWW*s^3*t^6 + 165900*ep^6*mtt^5*mWW*s^3*t^6 + 24642*mtt^4*mWW^2*s^3*t^6 + 72687*ep*mtt^4*mWW^2*s^3*t^6 - 425674*ep^2*mtt^4*mWW^2*s^3*t^6 - 2551530*ep^3*mtt^4*mWW^2*s^3*t^6 - 5068078*ep^4*mtt^4*mWW^2*s^3*t^6 - 4460949*ep^5*mtt^4*mWW^2*s^3*t^6 - 1473946*ep^6*mtt^4*mWW^2*s^3*t^6 - 24628*mtt^3*mWW^3*s^3*t^6 - 72364*ep*mtt^3*mWW^3*s^3*t^6 + 276964*ep^2*mtt^3*mWW^3*s^3*t^6 + 1880036*ep^3*mtt^3*mWW^3*s^3*t^6 + 4101524*ep^4*mtt^3*mWW^3*s^3*t^6 + 4075432*ep^5*mtt^3*mWW^3*s^3*t^6 + 1561436*ep^6*mtt^3*mWW^3*s^3*t^6 - 5710*mtt^2*mWW^4*s^3*t^6 - 8494*ep*mtt^2*mWW^4*s^3*t^6 + 249788*ep^2*mtt^2*mWW^4*s^3*t^6 + 984216*ep^3*mtt^2*mWW^4*s^3*t^6 + 1029018*ep^4*mtt^2*mWW^4*s^3*t^6 - 198018*ep^5*mtt^2*mWW^4*s^3*t^6 - 557376*ep^6*mtt^2*mWW^4*s^3*t^6 + 12200*mtt*mWW^5*s^3*t^6 + 21788*ep*mtt*mWW^5*s^3*t^6 - 239606*ep^2*mtt*mWW^5*s^3*t^6 - 996378*ep^3*mtt*mWW^5*s^3*t^6 - 1251570*ep^4*mtt*mWW^5*s^3*t^6 - 297762*ep^5*mtt*mWW^5*s^3*t^6 + 246304*ep^6*mtt*mWW^5*s^3*t^6 - 2264*mWW^6*s^3*t^6 - 379*ep*mWW^6*s^3*t^6 + 37124*ep^2*mWW^6*s^3*t^6 + 90340*ep^3*mWW^6*s^3*t^6 + 18746*ep^4*mWW^6*s^3*t^6 - 136689*ep^5*mWW^6*s^3*t^6 - 106958*ep^6*mWW^6*s^3*t^6 + 2560*mtt^5*s^4*t^6 + 5900*ep*mtt^5*s^4*t^6 - 52770*ep^2*mtt^5*s^4*t^6 - 273170*ep^3*mtt^5*s^4*t^6 - 509650*ep^4*mtt^5*s^4*t^6 - 429930*ep^5*mtt^5*s^4*t^6 - 137340*ep^6*mtt^5*s^4*t^6 + 1320*mtt^4*mWW*s^4*t^6 + 5267*ep*mtt^4*mWW*s^4*t^6 - 35176*ep^2*mtt^4*mWW*s^4*t^6 - 224524*ep^3*mtt^4*mWW*s^4*t^6 - 455870*ep^4*mtt^4*mWW*s^4*t^6 - 400999*ep^5*mtt^4*mWW*s^4*t^6 - 130530*ep^6*mtt^4*mWW*s^4*t^6 - 13422*mtt^3*mWW^2*s^4*t^6 - 36791*ep*mtt^3*mWW^2*s^4*t^6 + 242002*ep^2*mtt^3*mWW^2*s^4*t^6 + 1380870*ep^3*mtt^3*mWW^2*s^4*t^6 + 2685074*ep^4*mtt^3*mWW^2*s^4*t^6 + 2328833*ep^5*mtt^3*mWW^2*s^4*t^6 + 760794*ep^6*mtt^3*mWW^2*s^4*t^6 + 8036*mtt^2*mWW^3*s^4*t^6 + 17634*ep*mtt^2*mWW^3*s^4*t^6 - 112780*ep^2*mtt^2*mWW^3*s^4*t^6 - 604260*ep^3*mtt^2*mWW^3*s^4*t^6 - 1202908*ep^4*mtt^2*mWW^3*s^4*t^6 - 1134534*ep^5*mtt^2*mWW^3*s^4*t^6 - 422052*ep^6*mtt^2*mWW^3*s^4*t^6 + 4154*mtt*mWW^4*s^4*t^6 + 14799*ep*mtt*mWW^4*s^4*t^6 - 83046*ep^2*mtt*mWW^4*s^4*t^6 - 493286*ep^3*mtt*mWW^4*s^4*t^6 - 872482*ep^4*mtt*mWW^4*s^4*t^6 - 603305*ep^5*mtt*mWW^4*s^4*t^6 - 120882*ep^6*mtt*mWW^4*s^4*t^6 - 2632*mWW^5*s^4*t^6 - 7529*ep*mWW^5*s^4*t^6 + 38066*ep^2*mWW^5*s^4*t^6 + 216242*ep^3*mWW^5*s^4*t^6 + 384916*ep^4*mWW^5*s^4*t^6 + 283759*ep^5*mWW^5*s^4*t^6 + 69594*ep^6*mWW^5*s^4*t^6 - 1248*mtt^4*s^5*t^6 - 2808*ep*mtt^4*s^5*t^6 + 25980*ep^2*mtt^4*s^5*t^6 + 133068*ep^3*mtt^4*s^5*t^6 + 246924*ep^4*mtt^4*s^5*t^6 + 207420*ep^5*mtt^4*s^5*t^6 + 66024*ep^6*mtt^4*s^5*t^6 - 696*mtt^3*mWW*s^5*t^6 - 2383*ep*mtt^3*mWW*s^5*t^6 + 16374*ep^2*mtt^3*mWW*s^5*t^6 + 99010*ep^3*mtt^3*mWW*s^5*t^6 + 196068*ep^4*mtt^3*mWW*s^5*t^6 + 169869*ep^5*mtt^3*mWW*s^5*t^6 + 54750*ep^6*mtt^3*mWW*s^5*t^6 + 3752*mtt^2*mWW^2*s^5*t^6 + 9253*ep*mtt^2*mWW^2*s^5*t^6 - 72452*ep^2*mtt^2*mWW^2*s^5*t^6 - 388324*ep^3*mtt^2*mWW^2*s^5*t^6 - 734038*ep^4*mtt^2*mWW^2*s^5*t^6 - 623841*ep^5*mtt^2*mWW^2*s^5*t^6 - 200462*ep^6*mtt^2*mWW^2*s^5*t^6 - 988*mtt*mWW^3*s^5*t^6 - 565*ep*mtt*mWW^3*s^5*t^6 + 19326*ep^2*mtt*mWW^3*s^5*t^6 + 68818*ep^3*mtt*mWW^3*s^5*t^6 + 104724*ep^4*mtt*mWW^3*s^5*t^6 + 79491*ep^5*mtt*mWW^3*s^5*t^6 + 25066*ep^6*mtt*mWW^3*s^5*t^6 - 860*mWW^4*s^5*t^6 - 3321*ep*mWW^4*s^5*t^6 + 12164*ep^2*mWW^4*s^5*t^6 + 87060*ep^3*mWW^4*s^5*t^6 + 177770*ep^4*mWW^4*s^5*t^6 + 155445*ep^5*mWW^4*s^5*t^6 + 50014*ep^6*mWW^4*s^5*t^6 + 320*mtt^3*s^6*t^6 + 692*ep*mtt^3*s^6*t^6 - 6766*ep^2*mtt^3*s^6*t^6 - 34078*ep^3*mtt^3*s^6*t^6 - 62686*ep^4*mtt^3*s^6*t^6 - 52294*ep^5*mtt^3*s^6*t^6 - 16548*ep^6*mtt^3*s^6*t^6 + 144*mtt^2*mWW*s^6*t^6 + 444*ep*mtt^2*mWW*s^6*t^6 - 3110*ep^2*mtt^2*mWW*s^6*t^6 - 18038*ep^3*mtt^2*mWW*s^6*t^6 - 34990*ep^4*mtt^2*mWW*s^6*t^6 - 29926*ep^5*mtt^2*mWW*s^6*t^6 - 9564*ep^6*mtt^2*mWW*s^6*t^6 - 480*mtt*mWW^2*s^6*t^6 - 1012*ep*mtt*mWW^2*s^6*t^6 + 10342*ep^2*mtt*mWW^2*s^6*t^6 + 51510*ep^3*mtt*mWW^2*s^6*t^6 + 94070*ep^4*mtt*mWW^2*s^6*t^6 + 77902*ep^5*mtt*mWW^2*s^6*t^6 + 24468*ep^6*mtt*mWW^2*s^6*t^6 + 16*mWW^3*s^6*t^6 - 124*ep*mWW^3*s^6*t^6 - 466*ep^2*mWW^3*s^6*t^6 + 606*ep^3*mWW^3*s^6*t^6 + 3606*ep^4*mWW^3*s^6*t^6 + 4318*ep^5*mWW^3*s^6*t^6 + 1644*ep^6*mWW^3*s^6*t^6 - 32*mtt^2*s^7*t^6 - 64*ep*mtt^2*s^7*t^6 + 696*ep^2*mtt^2*s^7*t^6 + 3400*ep^3*mtt^2*s^7*t^6 + 6152*ep^4*mtt^2*s^7*t^6 + 5064*ep^5*mtt^2*s^7*t^6 + 1584*ep^6*mtt^2*s^7*t^6 + 32*mWW^2*s^7*t^6 + 64*ep*mWW^2*s^7*t^6 - 696*ep^2*mWW^2*s^7*t^6 - 3400*ep^3*mWW^2*s^7*t^6 - 6152*ep^4*mWW^2*s^7*t^6 - 5064*ep^5*mWW^2*s^7*t^6 - 1584*ep^6*mWW^2*s^7*t^6 - 272*mtt^8*t^7 - 724*ep*mtt^8*t^7 + 5106*ep^2*mtt^8*t^7 + 28246*ep^3*mtt^8*t^7 + 54074*ep^4*mtt^8*t^7 + 46398*ep^5*mtt^8*t^7 + 15012*ep^6*mtt^8*t^7 + 888*mtt^7*mWW*t^7 + 2304*ep*mtt^7*mWW*t^7 - 12890*ep^2*mtt^7*mWW*t^7 - 70658*ep^3*mtt^7*mWW*t^7 - 132542*ep^4*mtt^7*mWW*t^7 - 112390*ep^5*mtt^7*mWW*t^7 - 36200*ep^6*mtt^7*mWW*t^7 + 892*mtt^6*mWW^2*t^7 + 4517*ep*mtt^6*mWW^2*t^7 - 18676*ep^2*mtt^6*mWW^2*t^7 - 149480*ep^3*mtt^6*mWW^2*t^7 - 329074*ep^4*mtt^6*mWW^2*t^7 - 305589*ep^5*mtt^6*mWW^2*t^7 - 103790*ep^6*mtt^6*mWW^2*t^7 - 6352*mtt^5*mWW^3*t^7 - 25848*ep*mtt^5*mWW^3*t^7 + 66190*ep^2*mtt^5*mWW^3*t^7 + 575194*ep^3*mtt^5*mWW^3*t^7 + 1271862*ep^4*mtt^5*mWW^3*t^7 + 1197718*ep^5*mtt^5*mWW^3*t^7 + 417412*ep^6*mtt^5*mWW^3*t^7 + 7968*mtt^4*mWW^4*t^7 + 33718*ep*mtt^4*mWW^4*t^7 - 28498*ep^2*mtt^4*mWW^4*t^7 - 492862*ep^3*mtt^4*mWW^4*t^7 - 1256262*ep^4*mtt^4*mWW^4*t^7 - 1326640*ep^5*mtt^4*mWW^4*t^7 - 518176*ep^6*mtt^4*mWW^4*t^7 - 2040*mtt^3*mWW^5*t^7 - 10060*ep*mtt^3*mWW^5*t^7 - 41462*ep^2*mtt^3*mWW^5*t^7 - 21038*ep^3*mtt^3*mWW^5*t^7 + 280870*ep^4*mtt^3*mWW^5*t^7 + 588410*ep^5*mtt^3*mWW^5*t^7 + 337928*ep^6*mtt^3*mWW^5*t^7 - 2580*mtt^2*mWW^6*t^7 - 9515*ep*mtt^2*mWW^6*t^7 + 41240*ep^2*mtt^2*mWW^6*t^7 + 202788*ep^3*mtt^2*mWW^6*t^7 + 179922*ep^4*mtt^2*mWW^6*t^7 - 139865*ep^5*mtt^2*mWW^6*t^7 - 183094*ep^6*mtt^2*mWW^6*t^7 + 1776*mtt*mWW^7*t^7 + 6140*ep*mtt*mWW^7*t^7 - 13614*ep^2*mtt*mWW^7*t^7 - 81466*ep^3*mtt*mWW^7*t^7 - 67070*ep^4*mtt*mWW^7*t^7 + 81550*ep^5*mtt*mWW^7*t^7 + 94092*ep^6*mtt*mWW^7*t^7 - 280*mWW^8*t^7 - 532*ep*mWW^8*t^7 + 2604*ep^2*mWW^8*t^7 + 9276*ep^3*mWW^8*t^7 - 1780*ep^4*mWW^8*t^7 - 29592*ep^5*mWW^8*t^7 - 23184*ep^6*mWW^8*t^7 + 1488*mtt^7*s*t^7 + 3924*ep*mtt^7*s*t^7 - 28074*ep^2*mtt^7*s*t^7 - 154482*ep^3*mtt^7*s*t^7 - 295002*ep^4*mtt^7*s*t^7 - 252642*ep^5*mtt^7*s*t^7 - 81612*ep^6*mtt^7*s*t^7 - 4000*mtt^6*mWW*s*t^7 - 10128*ep*mtt^6*mWW*s*t^7 + 59104*ep^2*mtt^6*mWW*s*t^7 + 319112*ep^3*mtt^6*mWW*s*t^7 + 595216*ep^4*mtt^6*mWW*s*t^7 + 502912*ep^5*mtt^6*mWW*s*t^7 + 161576*ep^6*mtt^6*mWW*s*t^7 - 4204*mtt^5*mWW^2*s*t^7 - 19580*ep*mtt^5*mWW^2*s*t^7 + 82814*ep^2*mtt^5*mWW^2*s*t^7 + 636958*ep^3*mtt^5*mWW^2*s*t^7 + 1380378*ep^4*mtt^5*mWW^2*s*t^7 + 1269790*ep^5*mtt^5*mWW^2*s*t^7 + 428564*ep^6*mtt^5*mWW^2*s*t^7 + 21440*mtt^4*mWW^3*s*t^7 + 82480*ep*mtt^4*mWW^3*s*t^7 - 242968*ep^2*mtt^4*mWW^3*s*t^7 - 1941764*ep^3*mtt^4*mWW^3*s*t^7 - 4201160*ep^4*mtt^4*mWW^3*s*t^7 - 3907028*ep^5*mtt^4*mWW^3*s*t^7 - 1349960*ep^6*mtt^4*mWW^3*s*t^7 - 20036*mtt^3*mWW^4*s*t^7 - 77352*ep*mtt^3*mWW^4*s*t^7 + 103584*ep^2*mtt^3*mWW^4*s*t^7 + 1254352*ep^3*mtt^3*mWW^4*s*t^7 + 3059020*ep^4*mtt^3*mWW^4*s*t^7 + 3175112*ep^5*mtt^3*mWW^4*s*t^7 + 1231816*ep^6*mtt^3*mWW^4*s*t^7 + 2260*mtt^2*mWW^5*s*t^7 + 7676*ep*mtt^2*mWW^5*s*t^7 + 72822*ep^2*mtt^2*mWW^5*s*t^7 + 164334*ep^3*mtt^2*mWW^5*s*t^7 - 171806*ep^4*mtt^2*mWW^5*s*t^7 - 732890*ep^5*mtt^2*mWW^5*s*t^7 - 496604*ep^6*mtt^2*mWW^5*s*t^7 + 4432*mtt*mWW^6*s*t^7 + 17984*ep*mtt*mWW^6*s*t^7 - 56700*ep^2*mtt*mWW^6*s*t^7 - 342756*ep^3*mtt*mWW^6*s*t^7 - 436980*ep^4*mtt*mWW^6*s*t^7 - 29372*ep^5*mtt*mWW^6*s*t^7 + 156608*ep^6*mtt*mWW^6*s*t^7 - 1380*mWW^7*s*t^7 - 5004*ep*mWW^7*s*t^7 + 9418*ep^2*mWW^7*s*t^7 + 64246*ep^3*mWW^7*s*t^7 + 70334*ep^4*mWW^7*s*t^7 - 25882*ep^5*mWW^7*s*t^7 - 50388*ep^6*mWW^7*s*t^7 - 3360*mtt^6*s^2*t^7 - 8760*ep*mtt^6*s^2*t^7 + 63780*ep^2*mtt^6*s^2*t^7 + 348720*ep^3*mtt^6*s^2*t^7 + 663900*ep^4*mtt^6*s^2*t^7 + 567240*ep^5*mtt^6*s^2*t^7 + 182880*ep^6*mtt^6*s^2*t^7 + 7184*mtt^5*mWW*s^2*t^7 + 17600*ep*mtt^5*mWW*s^2*t^7 - 108908*ep^2*mtt^5*mWW*s^2*t^7 - 576668*ep^3*mtt^5*mWW*s^2*t^7 - 1067748*ep^4*mtt^5*mWW*s^2*t^7 - 897876*ep^5*mtt^5*mWW*s^2*t^7 - 287472*ep^6*mtt^5*mWW*s^2*t^7 + 7692*mtt^4*mWW^2*s^2*t^7 + 33002*ep*mtt^4*mWW^2*s^2*t^7 - 144732*ep^2*mtt^4*mWW^2*s^2*t^7 - 1063792*ep^3*mtt^4*mWW^2*s^2*t^7 - 2264388*ep^4*mtt^4*mWW^2*s^2*t^7 - 2060362*ep^5*mtt^4*mWW^2*s^2*t^7 - 690300*ep^6*mtt^4*mWW^2*s^2*t^7 - 27148*mtt^3*mWW^3*s^2*t^7 - 97016*ep*mtt^3*mWW^3*s^2*t^7 + 340666*ep^2*mtt^3*mWW^3*s^2*t^7 + 2470986*ep^3*mtt^3*mWW^3*s^2*t^7 + 5196226*ep^4*mtt^3*mWW^3*s^2*t^7 + 4748558*ep^5*mtt^3*mWW^3*s^2*t^7 + 1619504*ep^6*mtt^3*mWW^3*s^2*t^7 + 17432*mtt^2*mWW^4*s^2*t^7 + 58413*ep*mtt^2*mWW^4*s^2*t^7 - 129760*ep^2*mtt^2*mWW^4*s^2*t^7 - 1112892*ep^3*mtt^2*mWW^4*s^2*t^7 - 2536610*ep^4*mtt^2*mWW^4*s^2*t^7 - 2548881*ep^5*mtt^2*mWW^4*s^2*t^7 - 971510*ep^6*mtt^2*mWW^4*s^2*t^7 + 52*mtt*mWW^5*s^2*t^7 + 4822*ep*mtt*mWW^5*s^2*t^7 - 40314*ep^2*mtt*mWW^5*s^2*t^7 - 208530*ep^3*mtt*mWW^5*s^2*t^7 - 219974*ep^4*mtt*mWW^5*s^2*t^7 + 81212*ep^5*mtt*mWW^5*s^2*t^7 + 154060*ep^6*mtt*mWW^5*s^2*t^7 - 1852*mWW^6*s^2*t^7 - 8061*ep*mWW^6*s^2*t^7 + 19268*ep^2*mWW^6*s^2*t^7 + 142176*ep^3*mWW^6*s^2*t^7 + 228594*ep^4*mWW^6*s^2*t^7 + 110109*ep^5*mWW^6*s^2*t^7 - 7162*ep^6*mWW^6*s^2*t^7 + 4000*mtt^5*s^3*t^7 + 10280*ep*mtt^5*s^3*t^7 - 76500*ep^2*mtt^5*s^3*t^7 - 414980*ep^3*mtt^5*s^3*t^7 - 787060*ep^4*mtt^5*s^3*t^7 - 670500*ep^5*mtt^5*s^3*t^7 - 215640*ep^6*mtt^5*s^3*t^7 - 6496*mtt^4*mWW*s^3*t^7 - 15200*ep*mtt^4*mWW*s^3*t^7 + 102392*ep^2*mtt^4*mWW*s^3*t^7 + 528712*ep^3*mtt^4*mWW*s^3*t^7 + 969672*ep^4*mtt^4*mWW*s^3*t^7 + 810184*ep^5*mtt^4*mWW*s^3*t^7 + 258128*ep^6*mtt^4*mWW*s^3*t^7 - 6836*mtt^3*mWW^2*s^3*t^7 - 26872*ep*mtt^3*mWW^2*s^3*t^7 + 125224*ep^2*mtt^3*mWW^2*s^3*t^7 + 870880*ep^3*mtt^3*mWW^2*s^3*t^7 + 1813964*ep^4*mtt^3*mWW^2*s^3*t^7 + 1628760*ep^5*mtt^3*mWW^2*s^3*t^7 + 540800*ep^6*mtt^3*mWW^2*s^3*t^7 + 15800*mtt^2*mWW^3*s^3*t^7 + 51056*ep*mtt^2*mWW^3*s^3*t^7 - 224276*ep^2*mtt^2*mWW^3*s^3*t^7 - 1455784*ep^3*mtt^2*mWW^3*s^3*t^7 - 2948132*ep^4*mtt^2*mWW^3*s^3*t^7 - 2627208*ep^5*mtt^2*mWW^3*s^3*t^7 - 877952*ep^6*mtt^2*mWW^3*s^3*t^7 - 6072*mtt*mWW^4*s^3*t^7 - 15942*ep*mtt*mWW^4*s^3*t^7 + 65694*ep^2*mtt*mWW^4*s^3*t^7 + 400522*ep^3*mtt*mWW^4*s^3*t^7 + 819042*ep^4*mtt*mWW^4*s^3*t^7 + 770364*ep^5*mtt*mWW^4*s^3*t^7 + 280376*ep^6*mtt*mWW^4*s^3*t^7 - 396*mWW^5*s^3*t^7 - 3322*ep*mWW^5*s^3*t^7 + 7466*ep^2*mWW^5*s^3*t^7 + 70650*ep^3*mWW^5*s^3*t^7 + 132514*ep^4*mWW^5*s^3*t^7 + 88400*ep^5*mWW^5*s^3*t^7 + 14288*ep^6*mWW^5*s^3*t^7 - 2640*mtt^4*s^4*t^7 - 6660*ep*mtt^4*s^4*t^7 + 50970*ep^2*mtt^4*s^4*t^7 + 273750*ep^3*mtt^4*s^4*t^7 + 516690*ep^4*mtt^4*s^4*t^7 + 438510*ep^5*mtt^4*s^4*t^7 + 140580*ep^6*mtt^4*s^4*t^7 + 3064*mtt^3*mWW*s^4*t^7 + 6720*ep*mtt^3*mWW*s^4*t^7 - 51418*ep^2*mtt^3*mWW*s^4*t^7 - 257378*ep^3*mtt^3*mWW*s^4*t^7 - 466558*ep^4*mtt^3*mWW*s^4*t^7 - 386566*ep^5*mtt^3*mWW*s^4*t^7 - 122312*ep^6*mtt^3*mWW*s^4*t^7 + 3016*mtt^2*mWW^2*s^4*t^7 + 10649*ep*mtt^2*mWW^2*s^4*t^7 - 55280*ep^2*mtt^2*mWW^2*s^4*t^7 - 357268*ep^3*mtt^2*mWW^2*s^4*t^7 - 723234*ep^4*mtt^2*mWW^2*s^4*t^7 - 638173*ep^5*mtt^2*mWW^2*s^4*t^7 - 209390*ep^6*mtt^2*mWW^2*s^4*t^7 - 4156*mtt*mWW^3*s^4*t^7 - 11744*ep*mtt*mWW^3*s^4*t^7 + 67476*ep^2*mtt*mWW^3*s^4*t^7 + 389696*ep^3*mtt*mWW^3*s^4*t^7 + 752916*ep^4*mtt*mWW^3*s^4*t^7 + 648264*ep^5*mtt*mWW^3*s^4*t^7 + 210172*ep^6*mtt*mWW^3*s^4*t^7 + 708*mWW^4*s^4*t^7 + 1163*ep*mWW^4*s^4*t^7 - 11020*ep^2*mWW^4*s^4*t^7 - 49120*ep^3*mWW^4*s^4*t^7 - 85190*ep^4*mWW^4*s^4*t^7 - 69955*ep^5*mWW^4*s^4*t^7 - 22506*ep^6*mWW^4*s^4*t^7 + 912*mtt^3*s^5*t^7 + 2244*ep*mtt^3*s^5*t^7 - 17826*ep^2*mtt^3*s^5*t^7 - 94506*ep^3*mtt^3*s^5*t^7 - 177234*ep^4*mtt^3*s^5*t^7 - 149658*ep^5*mtt^3*s^5*t^7 - 47772*ep^6*mtt^3*s^5*t^7 - 704*mtt^2*mWW*s^5*t^7 - 1424*ep*mtt^2*mWW*s^5*t^7 + 13112*ep^2*mtt^2*mWW*s^5*t^7 + 63680*ep^3*mtt^2*mWW*s^5*t^7 + 114264*ep^4*mtt^2*mWW*s^5*t^7 + 93864*ep^5*mtt^2*mWW*s^5*t^7 + 29448*ep^6*mtt^2*mWW*s^5*t^7 - 624*mtt*mWW^2*s^5*t^7 - 1892*ep*mtt*mWW^2*s^5*t^7 + 11802*ep^2*mtt*mWW^2*s^5*t^7 + 69154*ep^3*mtt*mWW^2*s^5*t^7 + 134682*ep^4*mtt*mWW^2*s^5*t^7 + 116098*ep^5*mtt*mWW^2*s^5*t^7 + 37500*ep^6*mtt*mWW^2*s^5*t^7 + 416*mWW^3*s^5*t^7 + 1072*ep*mWW^3*s^5*t^7 - 7088*ep^2*mWW^3*s^5*t^7 - 38328*ep^3*mWW^3*s^5*t^7 - 71712*ep^4*mWW^3*s^5*t^7 - 60304*ep^5*mWW^3*s^5*t^7 - 19176*ep^6*mWW^3*s^5*t^7 - 128*mtt^2*s^6*t^7 - 304*ep*mtt^2*s^6*t^7 + 2544*ep^2*mtt^2*s^6*t^7 + 13252*ep^3*mtt^2*s^6*t^7 + 24632*ep^4*mtt^2*s^6*t^7 + 20652*ep^5*mtt^2*s^6*t^7 + 6552*ep^6*mtt^2*s^6*t^7 + 64*mtt*mWW*s^6*t^7 + 128*ep*mtt*mWW*s^6*t^7 - 1392*ep^2*mtt*mWW*s^6*t^7 - 6800*ep^3*mtt*mWW*s^6*t^7 - 12304*ep^4*mtt*mWW*s^6*t^7 - 10128*ep^5*mtt*mWW*s^6*t^7 - 3168*ep^6*mtt*mWW*s^6*t^7 + 64*mWW^2*s^6*t^7 + 176*ep*mWW^2*s^6*t^7 - 1152*ep^2*mWW^2*s^6*t^7 - 6452*ep^3*mWW^2*s^6*t^7 - 12328*ep^4*mWW^2*s^6*t^7 - 10524*ep^5*mWW^2*s^6*t^7 - 3384*ep^6*mWW^2*s^6*t^7 + 288*mtt^7*t^8 + 844*ep*mtt^7*t^8 - 4978*ep^2*mtt^7*t^8 - 29070*ep^3*mtt^7*t^8 - 56618*ep^4*mtt^7*t^8 - 49054*ep^5*mtt^7*t^8 - 15972*ep^6*mtt^7*t^8 - 1360*mtt^6*mWW*t^8 - 4187*ep*mtt^6*mWW*t^8 + 19020*ep^2*mtt^6*mWW*t^8 + 116752*ep^3*mtt^6*mWW*t^8 + 228690*ep^4*mtt^6*mWW*t^8 + 198643*ep^5*mtt^6*mWW*t^8 + 64858*ep^6*mtt^6*mWW*t^8 + 1644*mtt^5*mWW^2*t^8 + 4692*ep*mtt^5*mWW^2*t^8 - 14244*ep^2*mtt^5*mWW^2*t^8 - 85736*ep^3*mtt^5*mWW^2*t^8 - 158696*ep^4*mtt^5*mWW^2*t^8 - 132916*ep^5*mtt^5*mWW^2*t^8 - 42664*ep^6*mtt^5*mWW^2*t^8 + 1224*mtt^4*mWW^3*t^8 + 7308*ep*mtt^4*mWW^3*t^8 - 18002*ep^2*mtt^4*mWW^3*t^8 - 181314*ep^3*mtt^4*mWW^3*t^8 - 410794*ep^4*mtt^4*mWW^3*t^8 - 383010*ep^5*mtt^4*mWW^3*t^8 - 129444*ep^6*mtt^4*mWW^3*t^8 - 4216*mtt^3*mWW^4*t^8 - 20208*ep*mtt^3*mWW^4*t^8 + 24486*ep^2*mtt^3*mWW^4*t^8 + 322710*ep^3*mtt^3*mWW^4*t^8 + 736814*ep^4*mtt^3*mWW^4*t^8 + 687042*ep^5*mtt^3*mWW^4*t^8 + 232460*ep^6*mtt^3*mWW^4*t^8 + 3216*mtt^2*mWW^5*t^8 + 14937*ep*mtt^2*mWW^5*t^8 - 3768*ep^2*mtt^2*mWW^5*t^8 - 163696*ep^3*mtt^2*mWW^5*t^8 - 400090*ep^4*mtt^2*mWW^5*t^8 - 383417*ep^5*mtt^2*mWW^5*t^8 - 131534*ep^6*mtt^2*mWW^5*t^8 - 756*mtt*mWW^6*t^8 - 2728*ep*mtt*mWW^6*t^8 - 1968*ep^2*mtt*mWW^6*t^8 + 16176*ep^3*mtt*mWW^6*t^8 + 50580*ep^4*mtt*mWW^6*t^8 + 53848*ep^5*mtt*mWW^6*t^8 + 19440*ep^6*mtt*mWW^6*t^8 - 40*mWW^7*t^8 - 658*ep*mWW^7*t^8 - 546*ep^2*mWW^7*t^8 + 4178*ep^3*mWW^7*t^8 + 10114*ep^4*mWW^7*t^8 + 8864*ep^5*mWW^7*t^8 + 2856*ep^6*mWW^7*t^8 - 1344*mtt^6*s*t^8 - 3904*ep*mtt^6*s*t^8 + 23368*ep^2*mtt^6*s*t^8 + 135636*ep^3*mtt^6*s*t^8 + 263456*ep^4*mtt^6*s*t^8 + 227788*ep^5*mtt^6*s*t^8 + 74040*ep^6*mtt^6*s*t^8 + 5248*mtt^5*mWW*s*t^8 + 15829*ep*mtt^5*mWW*s*t^8 - 75350*ep^2*mtt^5*mWW*s*t^8 - 454514*ep^3*mtt^5*mWW*s*t^8 - 885224*ep^4*mtt^5*mWW*s*t^8 - 766019*ep^5*mtt^5*mWW*s*t^8 - 249378*ep^6*mtt^5*mWW*s*t^8 - 4924*mtt^4*mWW^2*s*t^8 - 13156*ep*mtt^4*mWW^2*s*t^8 + 47038*ep^2*mtt^4*mWW^2*s*t^8 + 263426*ep^3*mtt^4*mWW^2*s*t^8 + 476506*ep^4*mtt^4*mWW^2*s*t^8 + 393290*ep^5*mtt^4*mWW^2*s*t^8 + 124940*ep^6*mtt^4*mWW^2*s*t^8 - 3760*mtt^3*mWW^3*s*t^8 - 20550*ep*mtt^3*mWW^3*s*t^8 + 53408*ep^2*mtt^3*mWW^3*s*t^8 + 506852*ep^3*mtt^3*mWW^3*s*t^8 + 1131068*ep^4*mtt^3*mWW^3*s*t^8 + 1047010*ep^5*mtt^3*mWW^3*s*t^8 + 352596*ep^6*mtt^3*mWW^3*s*t^8 + 8504*mtt^2*mWW^4*s*t^8 + 38344*ep*mtt^2*mWW^4*s*t^8 - 62576*ep^2*mtt^2*mWW^4*s*t^8 - 672108*ep^3*mtt^2*mWW^4*s*t^8 - 1490832*ep^4*mtt^2*mWW^4*s*t^8 - 1371892*ep^5*mtt^2*mWW^4*s*t^8 - 460752*ep^6*mtt^2*mWW^4*s*t^8 - 4208*mtt*mWW^5*s*t^8 - 18135*ep*mtt*mWW^5*s*t^8 + 13318*ep^2*mtt*mWW^5*s*t^8 + 228710*ep^3*mtt*mWW^5*s*t^8 + 527820*ep^4*mtt*mWW^5*s*t^8 + 492961*ep^5*mtt*mWW^5*s*t^8 + 166606*ep^6*mtt*mWW^5*s*t^8 + 484*mWW^6*s*t^8 + 1572*ep*mWW^6*s*t^8 + 794*ep^2*mWW^6*s*t^8 - 8002*ep^3*mWW^6*s*t^8 - 22794*ep^4*mWW^6*s*t^8 - 23138*ep^5*mWW^6*s*t^8 - 8052*ep^6*mWW^6*s*t^8 + 2496*mtt^5*s^2*t^8 + 7176*ep*mtt^5*s^2*t^8 - 43692*ep^2*mtt^5*s^2*t^8 - 251844*ep^3*mtt^5*s^2*t^8 - 487644*ep^4*mtt^5*s^2*t^8 - 420612*ep^5*mtt^5*s^2*t^8 - 136440*ep^6*mtt^5*s^2*t^8 - 7776*mtt^4*mWW*s^2*t^8 - 22845*ep*mtt^4*mWW*s^2*t^8 + 115626*ep^2*mtt^4*mWW*s^2*t^8 + 682734*ep^3*mtt^4*mWW*s^2*t^8 + 1320492*ep^4*mtt^4*mWW*s^2*t^8 + 1137375*ep^5*mtt^4*mWW*s^2*t^8 + 368922*ep^6*mtt^4*mWW*s^2*t^8 + 5364*mtt^3*mWW^2*s^2*t^8 + 13096*ep*mtt^3*mWW^2*s^2*t^8 - 58322*ep^2*mtt^3*mWW^2*s^2*t^8 - 301914*ep^3*mtt^3*mWW^2*s^2*t^8 - 532422*ep^4*mtt^3*mWW^2*s^2*t^8 - 432022*ep^5*mtt^3*mWW^2*s^2*t^8 - 135460*ep^6*mtt^3*mWW^2*s^2*t^8 + 3944*mtt^2*mWW^3*s^2*t^8 + 19681*ep*mtt^2*mWW^3*s^2*t^8 - 56036*ep^2*mtt^2*mWW^3*s^2*t^8 - 492088*ep^3*mtt^2*mWW^3*s^2*t^8 - 1076862*ep^4*mtt^2*mWW^3*s^2*t^8 - 987609*ep^5*mtt^2*mWW^3*s^2*t^8 - 331062*ep^6*mtt^2*mWW^3*s^2*t^8 - 5356*mtt*mWW^4*s^2*t^8 - 22382*ep*mtt*mWW^4*s^2*t^8 + 49890*ep^2*mtt*mWW^4*s^2*t^8 + 442114*ep^3*mtt*mWW^4*s^2*t^8 + 947386*ep^4*mtt*mWW^4*s^2*t^8 + 857524*ep^5*mtt*mWW^4*s^2*t^8 + 285336*ep^6*mtt*mWW^4*s^2*t^8 + 1328*mWW^5*s^2*t^8 + 5274*ep*mWW^5*s^2*t^8 - 7466*ep^2*mWW^5*s^2*t^8 - 79002*ep^3*mWW^5*s^2*t^8 - 170950*ep^4*mWW^5*s^2*t^8 - 154656*ep^5*mWW^5*s^2*t^8 - 51296*ep^6*mWW^5*s^2*t^8 - 2304*mtt^4*s^3*t^8 - 6544*ep*mtt^4*s^3*t^8 + 40648*ep^2*mtt^4*s^3*t^8 + 232416*ep^3*mtt^4*s^3*t^8 + 448376*ep^4*mtt^4*s^3*t^8 + 385648*ep^5*mtt^4*s^3*t^8 + 124800*ep^6*mtt^4*s^3*t^8 + 5440*mtt^3*mWW*s^3*t^8 + 15431*ep*mtt^3*mWW*s^3*t^8 - 84978*ep^2*mtt^3*mWW*s^3*t^8 - 488638*ep^3*mtt^3*mWW*s^3*t^8 - 937032*ep^4*mtt^3*mWW*s^3*t^8 - 802441*ep^5*mtt^3*mWW*s^3*t^8 - 259078*ep^6*mtt^3*mWW*s^3*t^8 - 2532*mtt^2*mWW^2*s^3*t^8 - 5444*ep*mtt^2*mWW^2*s^3*t^8 + 32746*ep^2*mtt^2*mWW^2*s^3*t^8 + 156842*ep^3*mtt^2*mWW^2*s^3*t^8 + 270086*ep^4*mtt^2*mWW^2*s^3*t^8 + 215442*ep^5*mtt^2*mWW^2*s^3*t^8 + 66540*ep^6*mtt^2*mWW^2*s^3*t^8 - 1648*mtt*mWW^3*s^3*t^8 - 7427*ep*mtt*mWW^3*s^3*t^8 + 23748*ep^2*mtt*mWW^3*s^3*t^8 + 190460*ep^3*mtt*mWW^3*s^3*t^8 + 406618*ep^4*mtt*mWW^3*s^3*t^8 + 368487*ep^5*mtt*mWW^3*s^3*t^8 + 122802*ep^6*mtt*mWW^3*s^3*t^8 + 1044*mWW^4*s^3*t^8 + 3984*ep*mWW^4*s^3*t^8 - 12164*ep^2*mWW^4*s^3*t^8 - 91080*ep^3*mWW^4*s^3*t^8 - 188048*ep^4*mWW^4*s^3*t^8 - 167136*ep^5*mWW^4*s^3*t^8 - 55064*ep^6*mWW^4*s^3*t^8 + 1056*mtt^3*s^4*t^8 + 2956*ep*mtt^3*s^4*t^8 - 18802*ep^2*mtt^3*s^4*t^8 - 106494*ep^3*mtt^3*s^4*t^8 - 204554*ep^4*mtt^3*s^4*t^8 - 175342*ep^5*mtt^3*s^4*t^8 - 56580*ep^6*mtt^3*s^4*t^8 - 1744*mtt^2*mWW*s^4*t^8 - 4708*ep*mtt^2*mWW*s^4*t^8 + 29378*ep^2*mtt^2*mWW*s^4*t^8 + 163370*ep^3*mtt^2*mWW*s^4*t^8 + 310034*ep^4*mtt^2*mWW*s^4*t^8 + 263618*ep^5*mtt^2*mWW*s^4*t^8 + 84612*ep^6*mtt^2*mWW*s^4*t^8 + 448*mtt*mWW^2*s^4*t^8 + 764*ep*mtt*mWW^2*s^4*t^8 - 7458*ep^2*mtt*mWW^2*s^4*t^8 - 32966*ep^3*mtt*mWW^2*s^4*t^8 - 55450*ep^4*mtt*mWW^2*s^4*t^8 - 43398*ep^5*mtt*mWW^2*s^4*t^8 - 13140*ep^6*mtt*mWW^2*s^4*t^8 + 240*mWW^3*s^4*t^8 + 988*ep*mWW^3*s^4*t^8 - 3118*ep^2*mWW^3*s^4*t^8 - 23910*ep^3*mWW^3*s^4*t^8 - 50030*ep^4*mWW^3*s^4*t^8 - 44878*ep^5*mWW^3*s^4*t^8 - 14892*ep^6*mWW^3*s^4*t^8 - 192*mtt^2*s^5*t^8 - 528*ep*mtt^2*s^5*t^8 + 3456*ep^2*mtt^2*s^5*t^8 + 19356*ep^3*mtt^2*s^5*t^8 + 36984*ep^4*mtt^2*s^5*t^8 + 31572*ep^5*mtt^2*s^5*t^8 + 10152*ep^6*mtt^2*s^5*t^8 + 192*mtt*mWW*s^5*t^8 + 480*ep*mtt*mWW*s^5*t^8 - 3696*ep^2*mtt*mWW*s^5*t^8 - 19704*ep^3*mtt*mWW*s^5*t^8 - 36960*ep^4*mtt*mWW*s^5*t^8 - 31176*ep^5*mtt*mWW*s^5*t^8 - 9936*ep^6*mtt*mWW*s^5*t^8 + 48*ep*mWW^2*s^5*t^8 + 240*ep^2*mWW^2*s^5*t^8 + 348*ep^3*mWW^2*s^5*t^8 - 24*ep^4*mWW^2*s^5*t^8 - 396*ep^5*mWW^2*s^5*t^8 - 216*ep^6*mWW^2*s^5*t^8 - 152*mtt^6*t^9 - 488*ep*mtt^6*t^9 + 2398*ep^2*mtt^6*t^9 + 14914*ep^3*mtt^6*t^9 + 29590*ep^4*mtt^6*t^9 + 25894*ep^5*mtt^6*t^9 + 8484*ep^6*mtt^6*t^9 + 840*mtt^5*mWW*t^9 + 2908*ep*mtt^5*mWW*t^9 - 10752*ep^2*mtt^5*mWW*t^9 - 72716*ep^3*mtt^5*mWW*t^9 - 146472*ep^4*mtt^5*mWW*t^9 - 129032*ep^5*mtt^5*mWW*t^9 - 42456*ep^6*mtt^5*mWW*t^9 - 1664*mtt^4*mWW^2*t^9 - 6136*ep*mtt^4*mWW^2*t^9 + 15292*ep^2*mtt^4*mWW^2*t^9 + 118400*ep^3*mtt^4*mWW^2*t^9 + 243004*ep^4*mtt^4*mWW^2*t^9 + 215696*ep^5*mtt^4*mWW^2*t^9 + 71328*ep^6*mtt^4*mWW^2*t^9 + 1296*mtt^3*mWW^3*t^9 + 4712*ep*mtt^3*mWW^3*t^9 - 6144*ep^2*mtt^3*mWW^3*t^9 - 60292*ep^3*mtt^3*mWW^3*t^9 - 125040*ep^4*mtt^3*mWW^3*t^9 - 111340*ep^5*mtt^3*mWW^3*t^9 - 37032*ep^6*mtt^3*mWW^3*t^9 - 24*mtt^2*mWW^4*t^9 + 920*ep*mtt^2*mWW^4*t^9 - 1770*ep^2*mtt^2*mWW^4*t^9 - 26074*ep^3*mtt^2*mWW^4*t^9 - 62034*ep^4*mtt^2*mWW^4*t^9 - 58246*ep^5*mtt^2*mWW^4*t^9 - 19572*ep^6*mtt^2*mWW^4*t^9 - 472*mtt*mWW^5*t^9 - 3044*ep*mtt*mWW^5*t^9 + 176*ep^2*mtt*mWW^5*t^9 + 33520*ep^3*mtt*mWW^5*t^9 + 81992*ep^4*mtt*mWW^5*t^9 + 77524*ep^5*mtt*mWW^5*t^9 + 26304*ep^6*mtt*mWW^5*t^9 + 176*mWW^6*t^9 + 1128*ep*mWW^6*t^9 + 800*ep^2*mWW^6*t^9 - 7752*ep^3*mWW^6*t^9 - 21040*ep^4*mWW^6*t^9 - 20496*ep^5*mWW^6*t^9 - 7056*ep^6*mWW^6*t^9 + 584*mtt^5*s*t^9 + 1864*ep*mtt^5*s*t^9 - 9258*ep^2*mtt^5*s*t^9 - 57298*ep^3*mtt^5*s*t^9 - 113450*ep^4*mtt^5*s*t^9 - 99126*ep^5*mtt^5*s*t^9 - 32436*ep^6*mtt^5*s*t^9 - 2616*mtt^4*mWW*s*t^9 - 8900*ep*mtt^4*mWW*s*t^9 + 34552*ep^2*mtt^4*mWW*s*t^9 + 229136*ep^3*mtt^4*mWW*s*t^9 + 459128*ep^4*mtt^4*mWW*s*t^9 + 403164*ep^5*mtt^4*mWW*s*t^9 + 132336*ep^6*mtt^4*mWW*s*t^9 + 4048*mtt^3*mWW^2*s*t^9 + 14392*ep*mtt^3*mWW^2*s*t^9 - 41224*ep^2*mtt^3*mWW^2*s*t^9 - 299548*ep^3*mtt^3*mWW^2*s*t^9 - 606864*ep^4*mtt^3*mWW^2*s*t^9 - 534924*ep^5*mtt^3*mWW^2*s*t^9 - 176040*ep^6*mtt^3*mWW^2*s*t^9 - 2288*mtt^2*mWW^3*s*t^9 - 7776*ep*mtt^2*mWW^3*s*t^9 + 14564*ep^2*mtt^2*mWW^3*s*t^9 + 115996*ep^3*mtt^2*mWW^3*s*t^9 + 232140*ep^4*mtt^2*mWW^3*s*t^9 + 202700*ep^5*mtt^2*mWW^3*s*t^9 + 66504*ep^6*mtt^2*mWW^3*s*t^9 - 24*mtt*mWW^4*s*t^9 - 1344*ep*mtt*mWW^4*s*t^9 + 2626*ep^2*mtt*mWW^4*s*t^9 + 36598*ep^3*mtt*mWW^4*s*t^9 + 87050*ep^4*mtt*mWW^4*s*t^9 + 82346*ep^5*mtt*mWW^4*s*t^9 + 27948*ep^6*mtt*mWW^4*s*t^9 + 296*mWW^5*s*t^9 + 1764*ep*mWW^5*s*t^9 - 1260*ep^2*mWW^5*s*t^9 - 24884*ep^3*mWW^5*s*t^9 - 58004*ep^4*mWW^5*s*t^9 - 54160*ep^5*mWW^5*s*t^9 - 18312*ep^6*mWW^5*s*t^9 - 840*mtt^4*s^2*t^9 - 2664*ep*mtt^4*s^2*t^9 + 13386*ep^2*mtt^4*s^2*t^9 + 82410*ep^3*mtt^4*s^2*t^9 + 162810*ep^4*mtt^4*s^2*t^9 + 142014*ep^5*mtt^4*s^2*t^9 + 46404*ep^6*mtt^4*s^2*t^9 + 2904*mtt^3*mWW*s^2*t^9 + 9652*ep*mtt^3*mWW*s^2*t^9 - 40064*ep^2*mtt^3*mWW*s^2*t^9 - 259132*ep^3*mtt^3*mWW*s^2*t^9 - 515848*ep^4*mtt^3*mWW*s^2*t^9 - 451200*ep^5*mtt^3*mWW*s^2*t^9 - 147672*ep^6*mtt^3*mWW*s^2*t^9 - 3288*mtt^2*mWW^2*s^2*t^9 - 11136*ep*mtt^2*mWW^2*s^2*t^9 + 38146*ep^2*mtt^2*mWW^2*s^2*t^9 + 257902*ep^3*mtt^2*mWW^2*s^2*t^9 + 514562*ep^4*mtt^2*mWW^2*s^2*t^9 + 449834*ep^5*mtt^2*mWW^2*s^2*t^9 + 147180*ep^6*mtt^2*mWW^2*s^2*t^9 + 1224*mtt*mWW^3*s^2*t^9 + 3844*ep*mtt*mWW^3*s^2*t^9 - 10732*ep^2*mtt*mWW^3*s^2*t^9 - 71664*ep^3*mtt*mWW^3*s^2*t^9 - 138692*ep^4*mtt*mWW^3*s^2*t^9 - 118780*ep^5*mtt*mWW^3*s^2*t^9 - 38400*ep^6*mtt*mWW^3*s^2*t^9 + 304*ep*mWW^4*s^2*t^9 - 736*ep^2*mWW^4*s^2*t^9 - 9516*ep^3*mWW^4*s^2*t^9 - 22832*ep^4*mWW^4*s^2*t^9 - 21868*ep^5*mWW^4*s^2*t^9 - 7512*ep^6*mWW^4*s^2*t^9 + 536*mtt^3*s^3*t^9 + 1688*ep*mtt^3*s^3*t^9 - 8590*ep^2*mtt^3*s^3*t^9 - 52582*ep^3*mtt^3*s^3*t^9 - 103630*ep^4*mtt^3*s^3*t^9 - 90226*ep^5*mtt^3*s^3*t^9 - 29436*ep^6*mtt^3*s^3*t^9 - 1320*mtt^2*mWW*s^3*t^9 - 4236*ep*mtt^2*mWW*s^3*t^9 + 19480*ep^2*mtt^2*mWW*s^3*t^9 + 121720*ep^3*mtt^2*mWW*s^3*t^9 + 240200*ep^4*mtt^2*mWW*s^3*t^9 + 209036*ep^5*mtt^2*mWW*s^3*t^9 + 68160*ep^6*mtt^2*mWW*s^3*t^9 + 968*mtt*mWW^2*s^3*t^9 + 3056*ep*mtt*mWW^2*s^3*t^9 - 13366*ep^2*mtt*mWW^2*s^3*t^9 - 83206*ep^3*mtt*mWW^2*s^3*t^9 - 163030*ep^4*mtt*mWW^2*s^3*t^9 - 141130*ep^5*mtt*mWW^2*s^3*t^9 - 45852*ep^6*mtt*mWW^2*s^3*t^9 - 184*mWW^3*s^3*t^9 - 508*ep*mWW^3*s^3*t^9 + 2476*ep^2*mWW^3*s^3*t^9 + 14068*ep^3*mWW^3*s^3*t^9 + 26460*ep^4*mWW^3*s^3*t^9 + 22320*ep^5*mWW^3*s^3*t^9 + 7128*ep^6*mWW^3*s^3*t^9 - 128*mtt^2*s^4*t^9 - 400*ep*mtt^2*s^4*t^9 + 2064*ep^2*mtt^2*s^4*t^9 + 12556*ep^3*mtt^2*s^4*t^9 + 24680*ep^4*mtt^2*s^4*t^9 + 21444*ep^5*mtt^2*s^4*t^9 + 6984*ep^6*mtt^2*s^4*t^9 + 192*mtt*mWW*s^4*t^9 + 576*ep*mtt*mWW*s^4*t^9 - 3216*ep^2*mtt*mWW*s^4*t^9 - 19008*ep^3*mtt*mWW*s^4*t^9 - 37008*ep^4*mtt*mWW*s^4*t^9 - 31968*ep^5*mtt*mWW*s^4*t^9 - 10368*ep^6*mtt*mWW*s^4*t^9 - 64*mWW^2*s^4*t^9 - 176*ep*mWW^2*s^4*t^9 + 1152*ep^2*mWW^2*s^4*t^9 + 6452*ep^3*mWW^2*s^4*t^9 + 12328*ep^4*mWW^2*s^4*t^9 + 10524*ep^5*mWW^2*s^4*t^9 + 3384*ep^6*mWW^2*s^4*t^9 + 32*mtt^5*t^10 + 112*ep*mtt^5*t^10 - 456*ep^2*mtt^5*t^10 - 3052*ep^3*mtt^5*t^10 - 6176*ep^4*mtt^5*t^10 - 5460*ep^5*mtt^5*t^10 - 1800*ep^6*mtt^5*t^10 - 192*mtt^4*mWW*t^10 - 736*ep*mtt^4*mWW*t^10 + 2192*ep^2*mtt^4*mWW*t^10 + 16504*ep^3*mtt^4*mWW*t^10 + 34120*ep^4*mtt^4*mWW*t^10 + 30432*ep^5*mtt^4*mWW*t^10 + 10080*ep^6*mtt^4*mWW*t^10 + 448*mtt^3*mWW^2*t^10 + 1888*ep*mtt^3*mWW^2*t^10 - 3664*ep^2*mtt^3*mWW^2*t^10 - 33688*ep^3*mtt^3*mWW^2*t^10 - 71784*ep^4*mtt^3*mWW^2*t^10 - 64800*ep^5*mtt^3*mWW^2*t^10 - 21600*ep^6*mtt^3*mWW^2*t^10 - 512*mtt^2*mWW^3*t^10 - 2368*ep*mtt^2*mWW^3*t^10 + 2400*ep^2*mtt^2*mWW^3*t^10 + 32560*ep^3*mtt^2*mWW^3*t^10 + 72392*ep^4*mtt^2*mWW^3*t^10 + 66408*ep^5*mtt^2*mWW^3*t^10 + 22320*ep^6*mtt^2*mWW^3*t^10 + 288*mtt*mWW^4*t^10 + 1456*ep*mtt*mWW^4*t^10 - 296*ep^2*mtt*mWW^4*t^10 - 14812*ep^3*mtt*mWW^4*t^10 - 35032*ep^4*mtt*mWW^4*t^10 - 32844*ep^5*mtt*mWW^4*t^10 - 11160*ep^6*mtt*mWW^4*t^10 - 64*mWW^5*t^10 - 352*ep*mWW^5*t^10 - 176*ep^2*mWW^5*t^10 + 2488*ep^3*mWW^5*t^10 + 6480*ep^4*mWW^5*t^10 + 6264*ep^5*mWW^5*t^10 + 2160*ep^6*mWW^5*t^10 - 96*mtt^4*s*t^10 - 336*ep*mtt^4*s*t^10 + 1368*ep^2*mtt^4*s*t^10 + 9156*ep^3*mtt^4*s*t^10 + 18528*ep^4*mtt^4*s*t^10 + 16380*ep^5*mtt^4*s*t^10 + 5400*ep^6*mtt^4*s*t^10 + 448*mtt^3*mWW*s*t^10 + 1696*ep*mtt^3*mWW*s*t^10 - 5296*ep^2*mtt^3*mWW*s*t^10 - 39112*ep^3*mtt^3*mWW*s*t^10 - 80592*ep^4*mtt^3*mWW*s*t^10 - 71784*ep^5*mtt^3*mWW*s*t^10 - 23760*ep^6*mtt^3*mWW*s*t^10 - 768*mtt^2*mWW^2*s*t^10 - 3136*ep*mtt^2*mWW^2*s*t^10 + 7136*ep^2*mtt^2*mWW^2*s*t^10 + 60592*ep^3*mtt^2*mWW^2*s*t^10 + 127672*ep^4*mtt^2*mWW^2*s*t^10 + 114744*ep^5*mtt^2*mWW^2*s*t^10 + 38160*ep^6*mtt^2*mWW^2*s*t^10 + 576*mtt*mWW^3*s*t^10 + 2528*ep*mtt*mWW^3*s*t^10 - 3856*ep^2*mtt*mWW^3*s*t^10 - 40472*ep^3*mtt*mWW^3*s*t^10 - 87680*ep^4*mtt*mWW^3*s*t^10 - 79656*ep^5*mtt*mWW^3*s*t^10 - 26640*ep^6*mtt*mWW^3*s*t^10 - 160*mWW^4*s*t^10 - 752*ep*mWW^4*s*t^10 + 648*ep^2*mWW^4*s*t^10 + 9836*ep^3*mWW^4*s*t^10 + 22072*ep^4*mWW^4*s*t^10 + 20316*ep^5*mWW^4*s*t^10 + 6840*ep^6*mWW^4*s*t^10 + 96*mtt^3*s^2*t^10 + 336*ep*mtt^3*s^2*t^10 - 1368*ep^2*mtt^3*s^2*t^10 - 9156*ep^3*mtt^3*s^2*t^10 - 18528*ep^4*mtt^3*s^2*t^10 - 16380*ep^5*mtt^3*s^2*t^10 - 5400*ep^6*mtt^3*s^2*t^10 - 320*mtt^2*mWW*s^2*t^10 - 1184*ep*mtt^2*mWW*s^2*t^10 + 4016*ep^2*mtt^2*mWW*s^2*t^10 + 28712*ep^3*mtt^2*mWW*s^2*t^10 + 58824*ep^4*mtt^2*mWW*s^2*t^10 + 52272*ep^5*mtt^2*mWW*s^2*t^10 + 17280*ep^6*mtt^2*mWW*s^2*t^10 + 352*mtt*mWW^2*s^2*t^10 + 1360*ep*mtt*mWW^2*s^2*t^10 - 3928*ep^2*mtt*mWW^2*s^2*t^10 - 29956*ep^3*mtt*mWW^2*s^2*t^10 - 62064*ep^4*mtt*mWW^2*s^2*t^10 - 55404*ep^5*mtt*mWW^2*s^2*t^10 - 18360*ep^6*mtt*mWW^2*s^2*t^10 - 128*mWW^3*s^2*t^10 - 512*ep*mWW^3*s^2*t^10 + 1280*ep^2*mWW^3*s^2*t^10 + 10400*ep^3*mWW^3*s^2*t^10 + 21768*ep^4*mWW^3*s^2*t^10 + 19512*ep^5*mWW^3*s^2*t^10 + 6480*ep^6*mWW^3*s^2*t^10 - 32*mtt^2*s^3*t^10 - 112*ep*mtt^2*s^3*t^10 + 456*ep^2*mtt^2*s^3*t^10 + 3052*ep^3*mtt^2*s^3*t^10 + 6176*ep^4*mtt^2*s^3*t^10 + 5460*ep^5*mtt^2*s^3*t^10 + 1800*ep^6*mtt^2*s^3*t^10 + 64*mtt*mWW*s^3*t^10 + 224*ep*mtt*mWW*s^3*t^10 - 912*ep^2*mtt*mWW*s^3*t^10 - 6104*ep^3*mtt*mWW*s^3*t^10 - 12352*ep^4*mtt*mWW*s^3*t^10 - 10920*ep^5*mtt*mWW*s^3*t^10 - 3600*ep^6*mtt*mWW*s^3*t^10 - 32*mWW^2*s^3*t^10 - 112*ep*mWW^2*s^3*t^10 + 456*ep^2*mWW^2*s^3*t^10 + 3052*ep^3*mWW^2*s^3*t^10 + 6176*ep^4*mWW^2*s^3*t^10 + 5460*ep^5*mWW^2*s^3*t^10 + 1800*ep^6*mWW^2*s^3*t^10))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW^3*(mtt - mWW - s)^3*s^4*(mWW - t)^4*(mtt - mWW - s - t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {((1 + ep)*s*(mWW - t))/(2*(1 + 2*ep)*mWW*(mtt - mWW - s)), -((1 + ep)*s*(mtt - mWW - s - t))/(2*(1 + 2*ep)*mWW*(mtt - mWW - s)), -(((1 + 2*ep)*(mtt - 2*mWW - s))/(mWW*(mtt - mWW - s))), ((1 + ep)*(mtt - t)*(mtt + 2*ep*mtt - mWW - 2*ep*mWW - 2*s - 3*ep*s - 2*t - 3*ep*t))/((1 + 2*ep)*mWW*(mtt - mWW - s)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 4*ep)*mtt*(2*mtt + 4*ep*mtt - s - ep*s - 3*t - 5*ep*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), (ep*(1 + 4*ep))/((1 + 2*ep)*mWW*(mtt - mWW - s)), ((1 + 3*ep)*(1 + 4*ep)*(mtt - s - t)*t*(mWW + 2*ep*mWW - 2*t - 3*ep*t))/((1 + ep)*(1 + 2*ep)*mWW^3*(mtt - mWW - s)*s), -(-18*ep*mtt^2*mWW*s - 66*ep^2*mtt^2*mWW*s - 60*ep^3*mtt^2*mWW*s + 4*mtt*mWW^2*s + 30*ep*mtt*mWW^2*s + 74*ep^2*mtt*mWW^2*s + 60*ep^3*mtt*mWW^2*s + 4*mWW^3*s + 28*ep*mWW^3*s + 56*ep^2*mWW^3*s + 32*ep^3*mWW^3*s - 6*mtt*mWW*s^2 - 31*ep*mtt*mWW*s^2 - 50*ep^2*mtt*mWW*s^2 - 25*ep^3*mtt*mWW*s^2 + 2*mWW^2*s^2 + 15*ep*mWW^2*s^2 + 30*ep^2*mWW^2*s^2 + 17*ep^3*mWW^2*s^2 + 12*mtt^3*t + 92*ep*mtt^3*t + 216*ep^2*mtt^3*t + 160*ep^3*mtt^3*t - 12*mtt^2*mWW*t - 94*ep*mtt^2*mWW*t - 234*ep^2*mtt^2*mWW*t - 188*ep^3*mtt^2*mWW*t - 4*mtt*mWW^2*t - 26*ep*mtt*mWW^2*t - 38*ep^2*mtt*mWW^2*t - 4*ep^3*mtt*mWW^2*t + 4*mWW^3*t + 28*ep*mWW^3*t + 56*ep^2*mWW^3*t + 32*ep^3*mWW^3*t - 6*mtt^2*s*t - 34*ep*mtt^2*s*t - 76*ep^2*mtt^2*s*t - 60*ep^3*mtt^2*s*t - 10*mtt*mWW*s*t - 34*ep*mtt*mWW*s*t - 2*ep^2*mtt*mWW*s*t + 46*ep^3*mtt*mWW*s*t - 4*mWW^2*s*t - 28*ep*mWW^2*s*t - 70*ep^2*mWW^2*s*t - 58*ep^3*mWW^2*s*t - 9*ep*mtt*s^2*t - 24*ep^2*mtt*s^2*t - 15*ep^3*mtt*s^2*t + 4*mWW*s^2*t + 25*ep*mWW*s^2*t + 44*ep^2*mWW*s^2*t + 23*ep^3*mWW*s^2*t - 18*mtt^2*t^2 - 142*ep*mtt^2*t^2 - 340*ep^2*mtt^2*t^2 - 252*ep^3*mtt^2*t^2 + 24*mtt*mWW*t^2 + 185*ep*mtt*mWW*t^2 + 440*ep^2*mtt*mWW*t^2 + 327*ep^3*mtt*mWW*t^2 - 6*mWW^2*t^2 - 43*ep*mWW^2*t^2 - 100*ep^2*mWW^2*t^2 - 75*ep^3*mWW^2*t^2 + 12*mtt*s*t^2 + 68*ep*mtt*s*t^2 + 138*ep^2*mtt*s*t^2 + 94*ep^3*mtt*s*t^2 - 12*ep*mWW*s*t^2 - 54*ep^2*mWW*s*t^2 - 54*ep^3*mWW*s*t^2 + 4*mtt*t^3 + 37*ep*mtt*t^3 + 98*ep^2*mtt*t^3 + 77*ep^3*mtt*t^3 - 4*mWW*t^3 - 37*ep*mWW*t^3 - 98*ep^2*mWW*t^3 - 77*ep^3*mWW*t^3)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*ep^2*(s + t)^2*(6*mtt + 22*ep*mtt + 20*ep^2*mtt + 4*mWW + 12*ep*mWW + 8*ep^2*mWW + 3*s + 8*ep*s + 5*ep^2*s - 7*t - 26*ep*t - 23*ep^2*t))/(2*(1 + ep)*(1 + 2*ep)*mWW*(mtt - mWW - s)*s^2*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (t*(4*mtt^2*mWW + 18*ep*mtt^2*mWW + 20*ep^2*mtt^2*mWW - 4*mtt*mWW^2 - 18*ep*mtt*mWW^2 - 20*ep^2*mtt*mWW^2 + 4*mWW^3 + 24*ep*mWW^3 + 32*ep^2*mWW^3 - 8*mtt*mWW*s - 36*ep*mtt*mWW*s - 40*ep^2*mtt*mWW*s + 4*mWW^2*s + 18*ep*mWW^2*s + 20*ep^2*mWW^2*s + 4*mWW*s^2 + 18*ep*mWW*s^2 + 20*ep^2*mWW*s^2 - 8*mtt^2*t - 32*ep*mtt^2*t - 30*ep^2*mtt^2*t + 4*mtt*mWW*t + 19*ep*mtt*mWW*t + 15*ep^2*mtt*mWW*t + 2*mWW^2*t + 5*ep*mWW^2*t + 3*ep^2*mWW^2*t + 16*mtt*s*t + 64*ep*mtt*s*t + 60*ep^2*mtt*s*t - 4*mWW*s*t - 19*ep*mWW*s*t - 15*ep^2*mWW*s*t - 8*s^2*t - 32*ep*s^2*t - 30*ep^2*s^2*t + 16*mtt*t^2 + 64*ep*mtt*t^2 + 60*ep^2*mtt*t^2 - 8*mWW*t^2 - 37*ep*mWW*t^2 - 35*ep^2*mWW*t^2 - 16*s*t^2 - 64*ep*s*t^2 - 60*ep^2*s*t^2 - 8*t^3 - 32*ep*t^3 - 30*ep^2*t^3))/(4*(1 + ep)*(1 + 2*ep)*mWW^3*(mtt - mWW - s)*s*(mtt - mWW - s - t)), (-3*ep^2*t^2*(2*mtt*mWW + 4*ep*mtt*mWW - 4*mWW^2 - 8*ep*mWW^2 - 2*mWW*s - 4*ep*mWW*s - 4*mtt*t - 6*ep*mtt*t + mWW*t + ep*mWW*t + 4*s*t + 6*ep*s*t + 4*t^2 + 6*ep*t^2))/(2*(1 + ep)*(1 + 2*ep)*mWW^3*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)), (18*ep*mtt^2*mWW^3*s^2 + 66*ep^2*mtt^2*mWW^3*s^2 + 60*ep^3*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 - 18*ep*mtt*mWW^4*s^2 - 52*ep^2*mtt*mWW^4*s^2 - 48*ep^3*mtt*mWW^4*s^2 - 2*mWW^5*s^2 - 20*ep*mWW^5*s^2 - 46*ep^2*mWW^5*s^2 - 28*ep^3*mWW^5*s^2 + 3*mtt*mWW^3*s^3 + 20*ep*mtt*mWW^3*s^3 + 37*ep^2*mtt*mWW^3*s^3 + 20*ep^3*mtt*mWW^3*s^3 - mWW^4*s^3 - 12*ep*mWW^4*s^3 - 27*ep^2*mWW^4*s^3 - 16*ep^3*mWW^4*s^3 + 6*mtt^3*mWW^2*s*t + 64*ep*mtt^3*mWW^2*s*t + 174*ep^2*mtt^3*mWW^2*s*t + 140*ep^3*mtt^3*mWW^2*s*t - 8*mtt^2*mWW^3*s*t - 64*ep*mtt^2*mWW^3*s*t - 160*ep^2*mtt^2*mWW^3*s*t - 128*ep^3*mtt^2*mWW^3*s*t - 2*mtt*mWW^4*s*t - 20*ep*mtt*mWW^4*s*t - 46*ep^2*mtt*mWW^4*s*t - 28*ep^3*mtt*mWW^4*s*t - 9*mtt^2*mWW^2*s^2*t - 102*ep*mtt^2*mWW^2*s^2*t - 277*ep^2*mtt^2*mWW^2*s^2*t - 220*ep^3*mtt^2*mWW^2*s^2*t + 13*mtt*mWW^3*s^2*t + 80*ep*mtt*mWW^3*s^2*t + 171*ep^2*mtt*mWW^3*s^2*t + 128*ep^3*mtt*mWW^3*s^2*t + 8*mWW^4*s^2*t + 78*ep*mWW^4*s^2*t + 190*ep^2*mWW^4*s^2*t + 132*ep^3*mWW^4*s^2*t - 2*mWW^3*s^3*t - 8*ep*mWW^3*s^3*t - 10*ep^2*mWW^3*s^3*t - 4*ep^3*mWW^3*s^3*t + 6*mtt^4*mWW*t^2 + 46*ep*mtt^4*mWW*t^2 + 108*ep^2*mtt^4*mWW*t^2 + 80*ep^3*mtt^4*mWW*t^2 - 4*mtt^3*mWW^2*t^2 - 32*ep*mtt^3*mWW^2*t^2 - 80*ep^2*mtt^3*mWW^2*t^2 - 64*ep^3*mtt^3*mWW^2*t^2 - 2*mtt^2*mWW^3*t^2 - 14*ep*mtt^2*mWW^3*t^2 - 28*ep^2*mtt^2*mWW^3*t^2 - 16*ep^3*mtt^2*mWW^3*t^2 - 30*mtt^3*mWW*s*t^2 - 236*ep*mtt^3*mWW*s*t^2 - 538*ep^2*mtt^3*mWW*s*t^2 - 380*ep^3*mtt^3*mWW*s*t^2 + 6*mtt^2*mWW^2*s*t^2 + 16*ep*mtt^2*mWW^2*s*t^2 + 6*ep^2*mtt^2*mWW^2*s*t^2 - 4*ep^3*mtt^2*mWW^2*s*t^2 + 32*mtt*mWW^3*s*t^2 + 248*ep*mtt*mWW^3*s*t^2 + 560*ep^2*mtt*mWW^3*s*t^2 + 392*ep^3*mtt*mWW^3*s*t^2 + 2*mWW^4*s*t^2 + 20*ep*mWW^4*s*t^2 + 46*ep^2*mWW^4*s*t^2 + 28*ep^3*mWW^4*s*t^2 + 24*mtt^2*mWW*s^2*t^2 + 190*ep*mtt^2*mWW*s^2*t^2 + 430*ep^2*mtt^2*mWW*s^2*t^2 + 300*ep^3*mtt^2*mWW*s^2*t^2 - 4*mtt*mWW^2*s^2*t^2 + 2*ep*mtt*mWW^2*s^2*t^2 + 30*ep^2*mtt*mWW^2*s^2*t^2 + 24*ep^3*mtt*mWW^2*s^2*t^2 - 28*mWW^3*s^2*t^2 - 228*ep*mWW^3*s^2*t^2 - 512*ep^2*mWW^3*s^2*t^2 - 348*ep^3*mWW^3*s^2*t^2 - 12*mtt^4*t^3 - 86*ep*mtt^4*t^3 - 182*ep^2*mtt^4*t^3 - 120*ep^3*mtt^4*t^3 - 12*mtt^3*mWW*t^3 - 92*ep*mtt^3*mWW*t^3 - 216*ep^2*mtt^3*mWW*t^3 - 160*ep^3*mtt^3*mWW*t^3 + 20*mtt^2*mWW^2*t^3 + 150*ep*mtt^2*mWW^2*t^3 + 342*ep^2*mtt^2*mWW^2*t^3 + 248*ep^3*mtt^2*mWW^2*t^3 + 4*mtt*mWW^3*t^3 + 28*ep*mtt*mWW^3*t^3 + 56*ep^2*mtt*mWW^3*t^3 + 32*ep^3*mtt*mWW^3*t^3 + 24*mtt^3*s*t^3 + 172*ep*mtt^3*s*t^3 + 364*ep^2*mtt^3*s*t^3 + 240*ep^3*mtt^3*s*t^3 + 54*mtt^2*mWW*s*t^3 + 424*ep*mtt^2*mWW*s*t^3 + 942*ep^2*mtt^2*mWW*s*t^3 + 644*ep^3*mtt^2*mWW*s*t^3 - 60*mtt*mWW^2*s*t^3 - 440*ep*mtt*mWW^2*s*t^3 - 948*ep^2*mtt*mWW^2*s*t^3 - 640*ep^3*mtt*mWW^2*s*t^3 - 24*mWW^3*s*t^3 - 184*ep*mWW^3*s*t^3 - 400*ep^2*mWW^3*s*t^3 - 264*ep^3*mWW^3*s*t^3 - 12*mtt^2*s^2*t^3 - 86*ep*mtt^2*s^2*t^3 - 182*ep^2*mtt^2*s^2*t^3 - 120*ep^3*mtt^2*s^2*t^3 - 24*mtt*mWW*s^2*t^3 - 188*ep*mtt*mWW*s^2*t^3 - 404*ep^2*mtt*mWW*s^2*t^3 - 264*ep^3*mtt*mWW*s^2*t^3 + 36*mWW^2*s^2*t^3 + 274*ep*mWW^2*s^2*t^3 + 586*ep^2*mWW^2*s^2*t^3 + 384*ep^3*mWW^2*s^2*t^3 + 40*mtt^3*t^4 + 284*ep*mtt^3*t^4 + 592*ep^2*mtt^3*t^4 + 384*ep^3*mtt^3*t^4 - 10*mtt^2*mWW*t^4 - 66*ep*mtt^2*mWW*t^4 - 120*ep^2*mtt^2*mWW*t^4 - 64*ep^3*mtt^2*mWW*t^4 - 28*mtt*mWW^2*t^4 - 204*ep*mtt*mWW^2*t^4 - 444*ep^2*mtt*mWW^2*t^4 - 304*ep^3*mtt*mWW^2*t^4 - 2*mWW^3*t^4 - 14*ep*mWW^3*t^4 - 28*ep^2*mWW^3*t^4 - 16*ep^3*mWW^3*t^4 - 56*mtt^2*s*t^4 - 396*ep*mtt^2*s*t^4 - 820*ep^2*mtt^2*s*t^4 - 528*ep^3*mtt^2*s*t^4 + 8*mtt*mWW*s*t^4 + 36*ep*mtt*mWW*s*t^4 + 52*ep^2*mtt*mWW*s*t^4 + 24*ep^3*mtt*mWW*s*t^4 + 48*mWW^2*s*t^4 + 360*ep*mWW^2*s*t^4 + 768*ep^2*mWW^2*s*t^4 + 504*ep^3*mWW^2*s*t^4 + 16*mtt*s^2*t^4 + 112*ep*mtt*s^2*t^4 + 228*ep^2*mtt*s^2*t^4 + 144*ep^3*mtt*s^2*t^4 - 16*mWW*s^2*t^4 - 112*ep*mWW*s^2*t^4 - 228*ep^2*mWW*s^2*t^4 - 144*ep^3*mWW*s^2*t^4 - 44*mtt^2*t^5 - 310*ep*mtt^2*t^5 - 638*ep^2*mtt^2*t^5 - 408*ep^3*mtt^2*t^5 + 32*mtt*mWW*t^5 + 224*ep*mtt*mWW*t^5 + 456*ep^2*mtt*mWW*t^5 + 288*ep^3*mtt*mWW*t^5 + 12*mWW^2*t^5 + 86*ep*mWW^2*t^5 + 182*ep^2*mWW^2*t^5 + 120*ep^3*mWW^2*t^5 + 32*mtt*s*t^5 + 224*ep*mtt*s*t^5 + 456*ep^2*mtt*s*t^5 + 288*ep^3*mtt*s*t^5 - 32*mWW*s*t^5 - 224*ep*mWW*s*t^5 - 456*ep^2*mWW*s*t^5 - 288*ep^3*mWW*s*t^5 + 16*mtt*t^6 + 112*ep*mtt*t^6 + 228*ep^2*mtt*t^6 + 144*ep^3*mtt*t^6 - 16*mWW*t^6 - 112*ep*mWW*t^6 - 228*ep^2*mWW*t^6 - 144*ep^3*mWW*t^6)/(2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^4*(mtt - mWW - s)*s*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-6*ep^2*(-3*mtt^2*mWW^2*s - 14*ep*mtt^2*mWW^2*s - 21*ep^2*mtt^2*mWW^2*s - 10*ep^3*mtt^2*mWW^2*s + mWW^4*s + 4*ep*mWW^4*s + 5*ep^2*mWW^4*s + 2*ep^3*mWW^4*s + mWW^3*s^2 + 4*ep*mWW^3*s^2 + 5*ep^2*mWW^3*s^2 + 2*ep^3*mWW^3*s^2 + 3*mtt^3*mWW*t + 23*ep*mtt^3*mWW*t + 54*ep^2*mtt^3*mWW*t + 40*ep^3*mtt^3*mWW*t - 2*mtt^2*mWW^2*t - 16*ep*mtt^2*mWW^2*t - 40*ep^2*mtt^2*mWW^2*t - 32*ep^3*mtt^2*mWW^2*t - mtt*mWW^3*t - 7*ep*mtt*mWW^3*t - 14*ep^2*mtt*mWW^3*t - 8*ep^3*mtt*mWW^3*t - 9*ep*mtt^2*mWW*s*t - 33*ep^2*mtt^2*mWW*s*t - 30*ep^3*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t + 24*ep*mtt*mWW^2*s*t + 50*ep^2*mtt*mWW^2*s*t + 36*ep^3*mtt*mWW^2*s*t - mWW^3*s*t - ep*mWW^3*s*t + 4*ep^2*mWW^3*s*t + 4*ep^3*mWW^3*s*t - 6*mtt^3*t^2 - 43*ep*mtt^3*t^2 - 91*ep^2*mtt^3*t^2 - 60*ep^3*mtt^3*t^2 - 3*mtt^2*mWW*t^2 - 23*ep*mtt^2*mWW*t^2 - 54*ep^2*mtt^2*mWW*t^2 - 40*ep^3*mtt^2*mWW*t^2 + 8*mtt*mWW^2*t^2 + 59*ep*mtt*mWW^2*t^2 + 131*ep^2*mtt*mWW^2*t^2 + 92*ep^3*mtt*mWW^2*t^2 + mWW^3*t^2 + 7*ep*mWW^3*t^2 + 14*ep^2*mWW^3*t^2 + 8*ep^3*mWW^3*t^2 + 6*mtt^2*s*t^2 + 43*ep*mtt^2*s*t^2 + 91*ep^2*mtt^2*s*t^2 + 60*ep^3*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 - 18*ep*mtt*mWW*s*t^2 - 26*ep^2*mtt*mWW*s*t^2 - 12*ep^3*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 25*ep*mWW^2*s*t^2 - 65*ep^2*mWW^2*s*t^2 - 48*ep^3*mWW^2*s*t^2 + 14*mtt^2*t^3 + 99*ep*mtt^2*t^3 + 205*ep^2*mtt^2*t^3 + 132*ep^3*mtt^2*t^3 - 8*mtt*mWW*t^3 - 56*ep*mtt*mWW*t^3 - 114*ep^2*mtt*mWW*t^3 - 72*ep^3*mtt*mWW*t^3 - 6*mWW^2*t^3 - 43*ep*mWW^2*t^3 - 91*ep^2*mWW^2*t^3 - 60*ep^3*mWW^2*t^3 - 8*mtt*s*t^3 - 56*ep*mtt*s*t^3 - 114*ep^2*mtt*s*t^3 - 72*ep^3*mtt*s*t^3 + 8*mWW*s*t^3 + 56*ep*mWW*s*t^3 + 114*ep^2*mWW*s*t^3 + 72*ep^3*mWW*s*t^3 - 8*mtt*t^4 - 56*ep*mtt*t^4 - 114*ep^2*mtt*t^4 - 72*ep^3*mtt*t^4 + 8*mWW*t^4 + 56*ep*mWW*t^4 + 114*ep^2*mWW*t^4 + 72*ep^3*mWW*t^4))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^4*(mtt - mWW - s)*s*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 4*ep)*(mtt - 2*mWW - s)*(mtt^2 - mtt*mWW - 2*mtt*s + mWW*s + s^2 - mtt*t + 2*mWW*t + s*t))/((1 + ep)*mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)^2)), (-3*ep*(-1 + 2*ep)*(mtt - s)^2*(mtt - 2*mWW - s))/((1 + ep)*mWW*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)^2), ((mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(2*mtt^5 + 14*ep*mtt^5 + 28*ep^2*mtt^5 + 16*ep^3*mtt^5 - 10*mtt^4*mWW - 76*ep*mtt^4*mWW - 170*ep^2*mtt^4*mWW - 116*ep^3*mtt^4*mWW + 10*mtt^3*mWW^2 + 84*ep*mtt^3*mWW^2 + 206*ep^2*mtt^3*mWW^2 + 156*ep^3*mtt^3*mWW^2 + 2*mtt^2*mWW^3 + 4*ep*mtt^2*mWW^3 - 14*ep^2*mtt^2*mWW^3 - 28*ep^3*mtt^2*mWW^3 - 4*mtt*mWW^4 - 26*ep*mtt*mWW^4 - 50*ep^2*mtt*mWW^4 - 28*ep^3*mtt*mWW^4 - 10*mtt^4*s - 57*ep*mtt^4*s - 100*ep^2*mtt^4*s - 53*ep^3*mtt^4*s + 20*mtt^3*mWW*s + 125*ep*mtt^3*mWW*s + 244*ep^2*mtt^3*mWW*s + 151*ep^3*mtt^3*mWW*s - 2*mtt^2*mWW^2*s - 19*ep*mtt^2*mWW^2*s - 52*ep^2*mtt^2*mWW^2*s - 47*ep^3*mtt^2*mWW^2*s - 8*mtt*mWW^3*s - 49*ep*mtt*mWW^3*s - 92*ep^2*mtt*mWW^3*s - 51*ep^3*mtt*mWW^3*s + 18*mtt^3*s^2 + 88*ep*mtt^3*s^2 + 136*ep^2*mtt^3*s^2 + 66*ep^3*mtt^3*s^2 - 16*mtt^2*mWW*s^2 - 70*ep*mtt^2*mWW*s^2 - 94*ep^2*mtt^2*mWW*s^2 - 40*ep^3*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 - 18*ep*mtt*mWW^2*s^2 - 42*ep^2*mtt*mWW^2*s^2 - 26*ep^3*mtt*mWW^2*s^2 - 14*mtt^2*s^3 - 61*ep*mtt^2*s^3 - 84*ep^2*mtt^2*s^3 - 37*ep^3*mtt^2*s^3 + 6*mtt*mWW*s^3 + 21*ep*mtt*mWW*s^3 + 20*ep^2*mtt*mWW*s^3 + 5*ep^3*mtt*mWW*s^3 + 4*mtt*s^4 + 16*ep*mtt*s^4 + 20*ep^2*mtt*s^4 + 8*ep^3*mtt*s^4 + 2*mtt^4*t + 17*ep*mtt^4*t + 50*ep^2*mtt^4*t + 47*ep^3*mtt^4*t + 4*mtt^3*mWW*t + 33*ep*mtt^3*mWW*t + 56*ep^2*mtt^3*mWW*t + 15*ep^3*mtt^3*mWW*t - 18*mtt^2*mWW^2*t - 151*ep*mtt^2*mWW^2*t - 348*ep^2*mtt^2*mWW^2*t - 239*ep^3*mtt^2*mWW^2*t + 8*mtt*mWW^3*t + 75*ep*mtt*mWW^3*t + 192*ep^2*mtt*mWW^3*t + 149*ep^3*mtt*mWW^3*t + 4*mWW^4*t + 26*ep*mWW^4*t + 50*ep^2*mWW^4*t + 28*ep^3*mWW^4*t + 18*mtt^3*s*t + 75*ep*mtt^3*s*t + 86*ep^2*mtt^3*s*t + 17*ep^3*mtt^3*s*t - 20*mtt^2*mWW*s*t - 85*ep*mtt^2*mWW*s*t - 100*ep^2*mtt^2*mWW*s*t - 23*ep^3*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t - 11*ep*mtt*mWW^2*s*t - 22*ep^2*mtt*mWW^2*s*t - 13*ep^3*mtt*mWW^2*s*t + 4*mWW^3*s*t + 21*ep*mWW^3*s*t + 36*ep^2*mWW^3*s*t + 19*ep^3*mWW^3*s*t - 36*mtt^2*s^2*t - 157*ep*mtt^2*s^2*t - 222*ep^2*mtt^2*s^2*t - 101*ep^3*mtt^2*s^2*t + 12*mtt*mWW*s^2*t + 31*ep*mtt*mWW*s^2*t + 14*ep^2*mtt*mWW*s^2*t - 5*ep^3*mtt*mWW*s^2*t + 8*mWW^2*s^2*t + 46*ep*mWW^2*s^2*t + 80*ep^2*mWW^2*s^2*t + 42*ep^3*mWW^2*s^2*t + 16*mtt*s^3*t + 65*ep*mtt*s^3*t + 86*ep^2*mtt*s^3*t + 37*ep^3*mtt*s^3*t + 4*mWW*s^3*t + 23*ep*mWW*s^3*t + 38*ep^2*mWW*s^3*t + 19*ep^3*mWW*s^3*t - 10*mtt^3*t^2 - 69*ep*mtt^3*t^2 - 148*ep^2*mtt^3*t^2 - 101*ep^3*mtt^3*t^2 + 34*mtt^2*mWW*t^2 + 237*ep*mtt^2*mWW*t^2 + 520*ep^2*mtt^2*mWW*t^2 + 365*ep^3*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 - 89*ep*mtt*mWW^2*t^2 - 194*ep^2*mtt*mWW^2*t^2 - 143*ep^3*mtt*mWW^2*t^2 - 10*mWW^3*t^2 - 79*ep*mWW^3*t^2 - 178*ep^2*mWW^3*t^2 - 121*ep^3*mWW^3*t^2 - 12*mtt^2*s*t^2 - 33*ep*mtt^2*s*t^2 - 24*ep^2*mtt^2*s*t^2 - 3*ep^3*mtt^2*s*t^2 - 18*mtt*mWW*s*t^2 - 149*ep*mtt*mWW*s*t^2 - 320*ep^2*mtt*mWW*s*t^2 - 201*ep^3*mtt*mWW*s*t^2 + 22*mWW^2*s*t^2 + 142*ep*mWW^2*s*t^2 + 280*ep^2*mWW^2*s*t^2 + 172*ep^3*mWW^2*s*t^2 + 16*mtt*s^2*t^2 + 57*ep*mtt*s^2*t^2 + 68*ep^2*mtt*s^2*t^2 + 27*ep^3*mtt*s^2*t^2 + 12*mWW*s^2*t^2 + 71*ep*mWW*s^2*t^2 + 120*ep^2*mWW*s^2*t^2 + 61*ep^3*mWW*s^2*t^2 + 2*mtt^2*t^3 + 3*ep*mtt^2*t^3 - 22*ep^2*mtt^2*t^3 - 35*ep^3*mtt^2*t^3 - 24*mtt*mWW*t^3 - 159*ep*mtt*mWW*t^3 - 314*ep^2*mtt*mWW*t^3 - 191*ep^3*mtt*mWW*t^3 + 22*mWW^2*t^3 + 156*ep*mWW^2*t^3 + 336*ep^2*mWW^2*t^3 + 226*ep^3*mWW^2*t^3 + 8*mtt*s*t^3 + 43*ep*mtt*s*t^3 + 94*ep^2*mtt*s*t^3 + 71*ep^3*mtt*s*t^3 + 4*mWW*s*t^3 + 13*ep*mWW*s*t^3 - 10*ep^2*mWW*s*t^3 - 31*ep^3*mWW*s*t^3 + 4*mtt*t^4 + 35*ep*mtt*t^4 + 92*ep^2*mtt*t^4 + 73*ep^3*mtt*t^4 - 4*mWW*t^4 - 35*ep*mWW*t^4 - 92*ep^2*mWW*t^4 - 73*ep^3*mWW*t^4))/(2*ep*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*ep*(mtt^7 + 8*ep*mtt^7 + 17*ep^2*mtt^7 + 10*ep^3*mtt^7 - 6*mtt^6*mWW - 50*ep*mtt^6*mWW - 116*ep^2*mtt^6*mWW - 80*ep^3*mtt^6*mWW + 10*mtt^5*mWW^2 + 82*ep*mtt^5*mWW^2 + 196*ep^2*mtt^5*mWW^2 + 144*ep^3*mtt^5*mWW^2 - 4*mtt^4*mWW^3 - 34*ep*mtt^4*mWW^3 - 90*ep^2*mtt^4*mWW^3 - 76*ep^3*mtt^4*mWW^3 - 3*mtt^3*mWW^4 - 18*ep*mtt^3*mWW^4 - 29*ep^2*mtt^3*mWW^4 - 10*ep^3*mtt^3*mWW^4 + 2*mtt^2*mWW^5 + 12*ep*mtt^2*mWW^5 + 22*ep^2*mtt^2*mWW^5 + 12*ep^3*mtt^2*mWW^5 - 7*mtt^6*s - 45*ep*mtt^6*s - 85*ep^2*mtt^6*s - 47*ep^3*mtt^6*s + 25*mtt^5*mWW*s + 173*ep*mtt^5*mWW*s + 361*ep^2*mtt^5*mWW*s + 233*ep^3*mtt^5*mWW*s - 21*mtt^4*mWW^2*s - 153*ep*mtt^4*mWW^2*s - 345*ep^2*mtt^4*mWW^2*s - 249*ep^3*mtt^4*mWW^2*s - 5*mtt^3*mWW^3*s - 25*ep*mtt^3*mWW^3*s - 25*ep^2*mtt^3*mWW^3*s + 11*ep^3*mtt^3*mWW^3*s + 8*mtt^2*mWW^4*s + 50*ep*mtt^2*mWW^4*s + 94*ep^2*mtt^2*mWW^4*s + 52*ep^3*mtt^2*mWW^4*s + 19*mtt^5*s^2 + 103*ep*mtt^5*s^2 + 173*ep^2*mtt^5*s^2 + 89*ep^3*mtt^5*s^2 - 37*mtt^4*mWW*s^2 - 205*ep*mtt^4*mWW*s^2 - 361*ep^2*mtt^4*mWW*s^2 - 205*ep^3*mtt^4*mWW*s^2 + 9*mtt^3*mWW^2*s^2 + 43*ep*mtt^3*mWW^2*s^2 + 73*ep^2*mtt^3*mWW^2*s^2 + 51*ep^3*mtt^3*mWW^2*s^2 + 9*mtt^2*mWW^3*s^2 + 59*ep*mtt^2*mWW^3*s^2 + 115*ep^2*mtt^2*mWW^3*s^2 + 65*ep^3*mtt^2*mWW^3*s^2 - 25*mtt^4*s^3 - 119*ep*mtt^4*s^3 - 179*ep^2*mtt^4*s^3 - 85*ep^3*mtt^4*s^3 + 26*mtt^3*mWW*s^3 + 111*ep*mtt^3*mWW*s^3 + 146*ep^2*mtt^3*mWW*s^3 + 61*ep^3*mtt^3*mWW*s^3 - mtt^2*mWW^2*s^3 + 8*ep*mtt^2*mWW^2*s^3 + 33*ep^2*mtt^2*mWW^2*s^3 + 24*ep^3*mtt^2*mWW^2*s^3 + 16*mtt^3*s^4 + 69*ep*mtt^3*s^4 + 94*ep^2*mtt^3*s^4 + 41*ep^3*mtt^3*s^4 - 8*mtt^2*mWW*s^4 - 29*ep*mtt^2*mWW*s^4 - 30*ep^2*mtt^2*mWW*s^4 - 9*ep^3*mtt^2*mWW*s^4 - 4*mtt^2*s^5 - 16*ep*mtt^2*s^5 - 20*ep^2*mtt^2*s^5 - 8*ep^3*mtt^2*s^5 - ep*mtt^6*t + 6*ep^2*mtt^6*t + 15*ep^3*mtt^6*t + 7*mtt^5*mWW*t + 75*ep*mtt^5*mWW*t + 173*ep^2*mtt^5*mWW*t + 105*ep^3*mtt^5*mWW*t - 21*mtt^4*mWW^2*t - 191*ep*mtt^4*mWW^2*t - 459*ep^2*mtt^4*mWW^2*t - 325*ep^3*mtt^4*mWW^2*t + 17*mtt^3*mWW^3*t + 137*ep*mtt^3*mWW^3*t + 331*ep^2*mtt^3*mWW^3*t + 251*ep^3*mtt^3*mWW^3*t + mtt^2*mWW^4*t + 4*ep*mtt^2*mWW^4*t - 7*ep^2*mtt^2*mWW^4*t - 22*ep^3*mtt^2*mWW^4*t - 4*mtt*mWW^5*t - 24*ep*mtt*mWW^5*t - 44*ep^2*mtt*mWW^5*t - 24*ep^3*mtt*mWW^5*t + 12*mtt^5*s*t + 57*ep*mtt^5*s*t + 62*ep^2*mtt^5*s*t - 3*ep^3*mtt^5*s*t - 38*mtt^4*mWW*s*t - 228*ep*mtt^4*mWW*s*t - 394*ep^2*mtt^4*mWW*s*t - 192*ep^3*mtt^4*mWW*s*t + 38*mtt^3*mWW^2*s*t + 255*ep*mtt^3*mWW^2*s*t + 522*ep^2*mtt^3*mWW^2*s*t + 337*ep^3*mtt^3*mWW^2*s*t - 2*mtt^2*mWW^3*s*t - 24*ep*mtt^2*mWW^3*s*t - 80*ep^2*mtt^2*mWW^3*s*t - 82*ep^3*mtt^2*mWW^3*s*t - 10*mtt*mWW^4*s*t - 60*ep*mtt*mWW^4*s*t - 110*ep^2*mtt*mWW^4*s*t - 60*ep^3*mtt*mWW^4*s*t - 45*mtt^4*s^2*t - 204*ep*mtt^4*s^2*t - 281*ep^2*mtt^4*s^2*t - 110*ep^3*mtt^4*s^2*t + 61*mtt^3*mWW*s^2*t + 261*ep*mtt^3*mWW*s^2*t + 339*ep^2*mtt^3*mWW*s^2*t + 127*ep^3*mtt^3*mWW*s^2*t - 7*mtt^2*mWW^2*s^2*t - 2*ep*mtt^2*mWW^2*s^2*t + 43*ep^2*mtt^2*mWW^2*s^2*t + 38*ep^3*mtt^2*mWW^2*s^2*t - 9*mtt*mWW^3*s^2*t - 55*ep*mtt*mWW^3*s^2*t - 101*ep^2*mtt*mWW^3*s^2*t - 55*ep^3*mtt*mWW^3*s^2*t + 51*mtt^3*s^3*t + 221*ep*mtt^3*s^3*t + 309*ep^2*mtt^3*s^3*t + 139*ep^3*mtt^3*s^3*t - 28*mtt^2*mWW*s^3*t - 93*ep*mtt^2*mWW*s^3*t - 90*ep^2*mtt^2*mWW*s^3*t - 25*ep^3*mtt^2*mWW*s^3*t - 7*mtt*mWW^2*s^3*t - 48*ep*mtt*mWW^2*s^3*t - 91*ep^2*mtt*mWW^2*s^3*t - 50*ep^3*mtt*mWW^2*s^3*t - 18*mtt^2*s^4*t - 73*ep*mtt^2*s^4*t - 96*ep^2*mtt^2*s^4*t - 41*ep^3*mtt^2*s^4*t - 2*mtt*mWW*s^4*t - 15*ep*mtt*mWW*s^4*t - 28*ep^2*mtt*mWW*s^4*t - 15*ep^3*mtt*mWW*s^4*t - 6*mtt^5*t^2 - 44*ep*mtt^5*t^2 - 112*ep^2*mtt^5*t^2 - 94*ep^3*mtt^5*t^2 + 21*mtt^4*mWW*t^2 + 113*ep*mtt^4*mWW*t^2 + 237*ep^2*mtt^4*mWW*t^2 + 185*ep^3*mtt^4*mWW*t^2 - 13*mtt^3*mWW^2*t^2 - 24*ep*mtt^3*mWW^2*t^2 + 7*ep^2*mtt^3*mWW^2*t^2 + 10*ep^3*mtt^3*mWW^2*t^2 - 11*mtt^2*mWW^3*t^2 - 103*ep*mtt^2*mWW^3*t^2 - 255*ep^2*mtt^2*mWW^3*t^2 - 187*ep^3*mtt^2*mWW^3*t^2 + 7*mtt*mWW^4*t^2 + 46*ep*mtt*mWW^4*t^2 + 101*ep^2*mtt*mWW^4*t^2 + 74*ep^3*mtt*mWW^4*t^2 + 2*mWW^5*t^2 + 12*ep*mWW^5*t^2 + 22*ep^2*mWW^5*t^2 + 12*ep^3*mWW^5*t^2 - 5*mtt^4*s*t^2 + 7*ep*mtt^4*s*t^2 + 81*ep^2*mtt^4*s*t^2 + 93*ep^3*mtt^4*s*t^2 - 18*mtt^3*mWW*s*t^2 - 181*ep*mtt^3*mWW*s*t^2 - 476*ep^2*mtt^3*mWW*s*t^2 - 373*ep^3*mtt^3*mWW*s*t^2 + 25*mtt^2*mWW^2*s*t^2 + 194*ep*mtt^2*mWW^2*s*t^2 + 439*ep^2*mtt^2*mWW^2*s*t^2 + 306*ep^3*mtt^2*mWW^2*s*t^2 - 4*mtt*mWW^3*s*t^2 - 30*ep*mtt*mWW^3*s*t^2 - 60*ep^2*mtt*mWW^3*s*t^2 - 34*ep^3*mtt*mWW^3*s*t^2 + 2*mWW^4*s*t^2 + 10*ep*mWW^4*s*t^2 + 16*ep^2*mWW^4*s*t^2 + 8*ep^3*mWW^4*s*t^2 + 38*mtt^3*s^2*t^2 + 147*ep*mtt^3*s^2*t^2 + 186*ep^2*mtt^3*s^2*t^2 + 77*ep^3*mtt^3*s^2*t^2 - 8*mtt^2*mWW*s^2*t^2 + 59*ep*mtt^2*mWW*s^2*t^2 + 222*ep^2*mtt^2*mWW*s^2*t^2 + 167*ep^3*mtt^2*mWW*s^2*t^2 - 26*mtt*mWW^2*s^2*t^2 - 190*ep*mtt*mWW^2*s^2*t^2 - 386*ep^2*mtt*mWW^2*s^2*t^2 - 234*ep^3*mtt*mWW^2*s^2*t^2 + 4*mWW^3*s^2*t^2 + 24*ep*mWW^3*s^2*t^2 + 42*ep^2*mWW^3*s^2*t^2 + 22*ep^3*mWW^3*s^2*t^2 - 24*mtt^2*s^3*t^2 - 90*ep*mtt^2*s^3*t^2 - 112*ep^2*mtt^2*s^3*t^2 - 46*ep^3*mtt^2*s^3*t^2 - 6*mtt*mWW*s^3*t^2 - 50*ep*mtt*mWW*s^3*t^2 - 96*ep^2*mtt*mWW*s^3*t^2 - 52*ep^3*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 + 12*ep*mWW^2*s^3*t^2 + 20*ep^2*mWW^2*s^3*t^2 + 10*ep^3*mWW^2*s^3*t^2 + 6*mtt^4*t^3 + 44*ep*mtt^4*t^3 + 102*ep^2*mtt^4*t^3 + 76*ep^3*mtt^4*t^3 - 35*mtt^3*mWW*t^3 - 221*ep*mtt^3*mWW*t^3 - 457*ep^2*mtt^3*mWW*t^3 - 311*ep^3*mtt^3*mWW*t^3 + 47*mtt^2*mWW^2*t^3 + 278*ep*mtt^2*mWW^2*t^3 + 543*ep^2*mtt^2*mWW^2*t^3 + 352*ep^3*mtt^2*mWW^2*t^3 - 13*mtt*mWW^3*t^3 - 69*ep*mtt*mWW^3*t^3 - 123*ep^2*mtt*mWW^3*t^3 - 75*ep^3*mtt*mWW^3*t^3 - 5*mWW^4*t^3 - 32*ep*mWW^4*t^3 - 65*ep^2*mWW^4*t^3 - 42*ep^3*mWW^4*t^3 + 8*mtt^3*s*t^3 + 37*ep*mtt^3*s*t^3 + 76*ep^2*mtt^3*s*t^3 + 59*ep^3*mtt^3*s*t^3 + 25*mtt^2*mWW*s*t^3 + 182*ep*mtt^2*mWW*s*t^3 + 355*ep^2*mtt^2*mWW*s*t^3 + 202*ep^3*mtt^2*mWW*s*t^3 - 44*mtt*mWW^2*s*t^3 - 298*ep*mtt*mWW^2*s*t^3 - 596*ep^2*mtt*mWW^2*s*t^3 - 366*ep^3*mtt*mWW^2*s*t^3 + 11*mWW^3*s*t^3 + 79*ep*mWW^3*s*t^3 + 165*ep^2*mWW^3*s*t^3 + 105*ep^3*mWW^3*s*t^3 - 16*mtt^2*s^2*t^3 - 74*ep*mtt^2*s^2*t^3 - 134*ep^2*mtt^2*s^2*t^3 - 88*ep^3*mtt^2*s^2*t^3 - 2*mtt*mWW*s^2*t^3 - 19*ep*mtt*mWW*s^2*t^3 - 14*ep^2*mtt*mWW*s^2*t^3 + 15*ep^3*mtt*mWW*s^2*t^3 + 6*mWW^2*s^2*t^3 + 37*ep*mWW^2*s^2*t^3 + 64*ep^2*mWW^2*s^2*t^3 + 33*ep^3*mWW^2*s^2*t^3 + mtt^3*t^4 + 8*ep*mtt^3*t^4 + 23*ep^2*mtt^3*t^4 + 20*ep^3*mtt^3*t^4 + 9*mtt^2*mWW*t^4 + 53*ep*mtt^2*mWW*t^4 + 91*ep^2*mtt^2*mWW*t^4 + 47*ep^3*mtt^2*mWW*t^4 - 21*mtt*mWW^2*t^4 - 130*ep*mtt*mWW^2*t^4 - 251*ep^2*mtt*mWW^2*t^4 - 154*ep^3*mtt*mWW^2*t^4 + 11*mWW^3*t^4 + 69*ep*mWW^3*t^4 + 137*ep^2*mWW^3*t^4 + 87*ep^3*mWW^3*t^4 - 8*mtt^2*s*t^4 - 56*ep*mtt^2*s*t^4 - 134*ep^2*mtt^2*s*t^4 - 102*ep^3*mtt^2*s*t^4 + 6*mtt*mWW*s*t^4 + 54*ep*mtt*mWW*s*t^4 + 154*ep^2*mtt*mWW*s*t^4 + 130*ep^3*mtt*mWW*s*t^4 + 2*mWW^2*s*t^4 + 2*ep*mWW^2*s*t^4 - 20*ep^2*mWW^2*s*t^4 - 28*ep^3*mWW^2*s*t^4 - 2*mtt^2*t^5 - 15*ep*mtt^2*t^5 - 36*ep^2*mtt^2*t^5 - 27*ep^3*mtt^2*t^5 + 4*mtt*mWW*t^5 + 30*ep*mtt*mWW*t^5 + 72*ep^2*mtt*mWW*t^5 + 54*ep^3*mtt*mWW*t^5 - 2*mWW^2*t^5 - 15*ep*mWW^2*t^5 - 36*ep^2*mWW^2*t^5 - 27*ep^3*mWW^2*t^5))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(((1 + 4*ep)*(mtt - 2*mWW - s)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*mWW*(mtt - mWW - s)*s*(mWW - t)^2)), (-3*ep*(-1 + 2*ep)*(mtt - s)^2*(mtt - 2*mWW - s))/((1 + ep)*mWW*(mtt - mWW - s)*s^2*(mWW - t)^2), ((mtt - s - t)^2*(2*mtt*mWW^3 + 12*ep*mtt*mWW^3 + 16*ep^2*mtt*mWW^3 - 4*mWW^4 - 24*ep*mWW^4 - 32*ep^2*mWW^4 - 2*mWW^3*s - 12*ep*mWW^3*s - 16*ep^2*mWW^3*s + 2*mtt*mWW^2*t + 12*ep*mtt*mWW^2*t + 16*ep^2*mtt*mWW^2*t + 6*mWW^3*t + 31*ep*mWW^3*t + 37*ep^2*mWW^3*t - 2*mWW^2*s*t - 12*ep*mWW^2*s*t - 16*ep^2*mWW^2*s*t - 26*mWW^2*t^2 - 128*ep*mWW^2*t^2 - 144*ep^2*mWW^2*t^2 + 24*mWW*t^3 + 105*ep*mWW*t^3 + 105*ep^2*mWW*t^3 - 8*t^4 - 32*ep*t^4 - 30*ep^2*t^4))/(2*ep*(1 + 2*ep)*mWW^3*(mtt - mWW - s)*s*(mWW - t)^3), (-3*ep*(mtt - s - t)^2*(mtt*mWW^3 + 5*ep*mtt*mWW^3 + 6*ep^2*mtt*mWW^3 - 2*mWW^4 - 10*ep*mWW^4 - 12*ep^2*mWW^4 - mWW^3*s - 5*ep*mWW^3*s - 6*ep^2*mWW^3*s + mtt*mWW^2*t + 7*ep*mtt*mWW^2*t + 10*ep^2*mtt*mWW^2*t + 3*mWW^3*t + 11*ep*mWW^3*t + 10*ep^2*mWW^3*t - mWW^2*s*t - 7*ep*mWW^2*s*t - 10*ep^2*mWW^2*s*t - 13*mWW^2*t^2 - 57*ep*mWW^2*t^2 - 60*ep^2*mWW^2*t^2 + 12*mWW*t^3 + 46*ep*mWW*t^3 + 42*ep^2*mWW*t^3 - 4*t^4 - 14*ep*t^4 - 12*ep^2*t^4))/((1 + ep)*(1 + 2*ep)*mWW^3*(mtt - mWW - s)*s^2*(mWW - t)^3), -(12*ep*mtt^9*mWW + 44*ep^2*mtt^9*mWW + 40*ep^3*mtt^9*mWW + 2*mtt^8*mWW^2 - 16*ep*mtt^8*mWW^2 - 86*ep^2*mtt^8*mWW^2 - 92*ep^3*mtt^8*mWW^2 - 14*mtt^7*mWW^3 - 88*ep*mtt^7*mWW^3 - 150*ep^2*mtt^7*mWW^3 - 60*ep^3*mtt^7*mWW^3 + 32*mtt^6*mWW^4 + 280*ep*mtt^6*mWW^4 + 656*ep^2*mtt^6*mWW^4 + 448*ep^3*mtt^6*mWW^4 - 28*mtt^5*mWW^5 - 292*ep*mtt^5*mWW^5 - 776*ep^2*mtt^5*mWW^5 - 608*ep^3*mtt^5*mWW^5 + 2*mtt^4*mWW^6 + 64*ep*mtt^4*mWW^6 + 258*ep^2*mtt^4*mWW^6 + 276*ep^3*mtt^4*mWW^6 + 10*mtt^3*mWW^7 + 80*ep*mtt^3*mWW^7 + 146*ep^2*mtt^3*mWW^7 + 52*ep^3*mtt^3*mWW^7 - 4*mtt^2*mWW^8 - 40*ep*mtt^2*mWW^8 - 92*ep^2*mtt^2*mWW^8 - 56*ep^3*mtt^2*mWW^8 - 66*ep*mtt^8*mWW*s - 254*ep^2*mtt^8*mWW*s - 240*ep^3*mtt^8*mWW*s - 14*mtt^7*mWW^2*s + 30*ep*mtt^7*mWW^2*s + 338*ep^2*mtt^7*mWW^2*s + 430*ep^3*mtt^7*mWW^2*s + 62*mtt^6*mWW^3*s + 438*ep*mtt^6*mWW^3*s + 788*ep^2*mtt^6*mWW^3*s + 336*ep^3*mtt^6*mWW^3*s - 80*mtt^5*mWW^4*s - 756*ep*mtt^5*mWW^4*s - 1832*ep^2*mtt^5*mWW^4*s - 1284*ep^3*mtt^5*mWW^4*s + 12*mtt^4*mWW^5*s + 238*ep*mtt^4*mWW^5*s + 846*ep^2*mtt^4*mWW^5*s + 832*ep^3*mtt^4*mWW^5*s + 34*mtt^3*mWW^6*s + 282*ep*mtt^3*mWW^6*s + 502*ep^2*mtt^3*mWW^6*s + 150*ep^3*mtt^3*mWW^6*s - 10*mtt^2*mWW^7*s - 162*ep*mtt^2*mWW^7*s - 404*ep^2*mtt^2*mWW^7*s - 240*ep^3*mtt^2*mWW^7*s - 4*mtt*mWW^8*s - 4*ep*mtt*mWW^8*s + 16*ep^2*mtt*mWW^8*s + 16*ep^3*mtt*mWW^8*s + 141*ep*mtt^7*mWW*s^2 + 586*ep^2*mtt^7*mWW*s^2 + 585*ep^3*mtt^7*mWW*s^2 + 40*mtt^6*mWW^2*s^2 + 96*ep*mtt^6*mWW^2*s^2 - 360*ep^2*mtt^6*mWW^2*s^2 - 720*ep^3*mtt^6*mWW^2*s^2 - 110*mtt^5*mWW^3*s^2 - 891*ep*mtt^5*mWW^3*s^2 - 1760*ep^2*mtt^5*mWW^3*s^2 - 879*ep^3*mtt^5*mWW^3*s^2 + 62*mtt^4*mWW^4*s^2 + 674*ep*mtt^4*mWW^4*s^2 + 1854*ep^2*mtt^4*mWW^4*s^2 + 1482*ep^3*mtt^4*mWW^4*s^2 + 34*mtt^3*mWW^5*s^2 + 289*ep*mtt^3*mWW^5*s^2 + 336*ep^2*mtt^3*mWW^5*s^2 - 171*ep^3*mtt^3*mWW^5*s^2 - 14*mtt^2*mWW^6*s^2 - 326*ep*mtt^2*mWW^6*s^2 - 778*ep^2*mtt^2*mWW^6*s^2 - 378*ep^3*mtt^2*mWW^6*s^2 - 12*mtt*mWW^7*s^2 + 29*ep*mtt*mWW^7*s^2 + 158*ep^2*mtt*mWW^7*s^2 + 105*ep^3*mtt*mWW^7*s^2 - 12*ep*mWW^8*s^2 - 36*ep^2*mWW^8*s^2 - 24*ep^3*mWW^8*s^2 - 135*ep*mtt^6*mWW*s^3 - 660*ep^2*mtt^6*mWW*s^3 - 725*ep^3*mtt^6*mWW*s^3 - 60*mtt^5*mWW^2*s^3 - 364*ep*mtt^5*mWW^2*s^3 - 220*ep^2*mtt^5*mWW^2*s^3 + 420*ep^3*mtt^5*mWW^2*s^3 + 94*mtt^4*mWW^3*s^3 + 901*ep*mtt^4*mWW^3*s^3 + 2030*ep^2*mtt^4*mWW^3*s^3 + 1231*ep^3*mtt^4*mWW^3*s^3 - 2*mtt^3*mWW^4*s^3 - 94*ep*mtt^3*mWW^4*s^3 - 658*ep^2*mtt^3*mWW^4*s^3 - 862*ep^3*mtt^3*mWW^4*s^3 - 22*mtt^2*mWW^5*s^3 - 413*ep*mtt^2*mWW^5*s^3 - 826*ep^2*mtt^2*mWW^5*s^3 - 243*ep^3*mtt^2*mWW^5*s^3 - 10*mtt*mWW^6*s^3 + 154*ep*mtt*mWW^6*s^3 + 482*ep^2*mtt*mWW^6*s^3 + 278*ep^3*mtt*mWW^6*s^3 - 49*ep*mWW^7*s^3 - 148*ep^2*mWW^7*s^3 - 99*ep^3*mWW^7*s^3 + 30*ep*mtt^5*mWW*s^4 + 320*ep^2*mtt^5*mWW*s^4 + 450*ep^3*mtt^5*mWW*s^4 + 50*mtt^4*mWW^2*s^4 + 456*ep*mtt^4*mWW^2*s^4 + 730*ep^2*mtt^4*mWW^2*s^4 + 140*ep^3*mtt^4*mWW^2*s^4 - 32*mtt^3*mWW^3*s^4 - 408*ep*mtt^3*mWW^3*s^4 - 1136*ep^2*mtt^3*mWW^3*s^4 - 864*ep^3*mtt^3*mWW^3*s^4 - 22*mtt^2*mWW^4*s^4 - 254*ep*mtt^2*mWW^4*s^4 - 322*ep^2*mtt^2*mWW^4*s^4 + 94*ep^3*mtt^2*mWW^4*s^4 + 4*mtt*mWW^5*s^4 + 264*ep*mtt*mWW^5*s^4 + 672*ep^2*mtt*mWW^5*s^4 + 356*ep^3*mtt*mWW^5*s^4 - 88*ep*mWW^6*s^4 - 264*ep^2*mWW^6*s^4 - 176*ep^3*mWW^6*s^4 + 48*ep*mtt^4*mWW*s^5 + 26*ep^2*mtt^4*mWW*s^5 - 90*ep^3*mtt^4*mWW*s^5 - 22*mtt^3*mWW^2*s^5 - 258*ep*mtt^3*mWW^2*s^5 - 534*ep^2*mtt^3*mWW^2*s^5 - 258*ep^3*mtt^3*mWW^2*s^5 - 4*mtt^2*mWW^3*s^5 + 6*ep*mtt^2*mWW^3*s^5 + 158*ep^2*mtt^2*mWW^3*s^5 + 216*ep^3*mtt^2*mWW^3*s^5 + 10*mtt*mWW^4*s^5 + 194*ep*mtt*mWW^4*s^5 + 426*ep^2*mtt*mWW^4*s^5 + 202*ep^3*mtt*mWW^4*s^5 - 86*ep*mWW^5*s^5 - 252*ep^2*mWW^5*s^5 - 166*ep^3*mWW^5*s^5 - 39*ep*mtt^3*mWW*s^6 - 86*ep^2*mtt^3*mWW*s^6 - 35*ep^3*mtt^3*mWW*s^6 + 4*mtt^2*mWW^2*s^6 + 56*ep*mtt^2*mWW^2*s^6 + 132*ep^2*mtt^2*mWW^2*s^6 + 80*ep^3*mtt^2*mWW^2*s^6 + 4*mtt*mWW^3*s^6 + 51*ep*mtt*mWW^3*s^6 + 94*ep^2*mtt*mWW^3*s^6 + 35*ep^3*mtt*mWW^3*s^6 - 44*ep*mWW^4*s^6 - 124*ep^2*mWW^4*s^6 - 80*ep^3*mWW^4*s^6 + 9*ep*mtt^2*mWW*s^7 + 24*ep^2*mtt^2*mWW*s^7 + 15*ep^3*mtt^2*mWW*s^7 - 9*ep*mWW^3*s^7 - 24*ep^2*mWW^3*s^7 - 15*ep^3*mWW^3*s^7 + 12*ep*mtt^9*t + 44*ep^2*mtt^9*t + 40*ep^3*mtt^9*t - 2*mtt^8*mWW*t - 130*ep*mtt^8*mWW*t - 464*ep^2*mtt^8*mWW*t - 420*ep^3*mtt^8*mWW*t + 16*mtt^7*mWW^2*t + 318*ep*mtt^7*mWW^2*t + 1056*ep^2*mtt^7*mWW^2*t + 954*ep^3*mtt^7*mWW^2*t - 32*mtt^6*mWW^3*t - 274*ep*mtt^6*mWW^3*t - 802*ep^2*mtt^6*mWW^3*t - 748*ep^3*mtt^6*mWW^3*t + 4*mtt^5*mWW^4*t - 108*ep*mtt^5*mWW^4*t - 300*ep^2*mtt^5*mWW^4*t - 140*ep^3*mtt^5*mWW^4*t + 46*mtt^4*mWW^5*t + 458*ep*mtt^4*mWW^5*t + 1132*ep^2*mtt^4*mWW^5*t + 796*ep^3*mtt^4*mWW^5*t - 40*mtt^3*mWW^6*t - 362*ep*mtt^3*mWW^6*t - 904*ep^2*mtt^3*mWW^6*t - 678*ep^3*mtt^3*mWW^6*t + 4*mtt^2*mWW^7*t + 58*ep*mtt^2*mWW^7*t + 182*ep^2*mtt^2*mWW^7*t + 164*ep^3*mtt^2*mWW^7*t + 4*mtt*mWW^8*t + 28*ep*mtt*mWW^8*t + 56*ep^2*mtt*mWW^8*t + 32*ep^3*mtt*mWW^8*t - 60*ep*mtt^8*s*t - 220*ep^2*mtt^8*s*t - 200*ep^3*mtt^8*s*t + 14*mtt^7*mWW*s*t + 592*ep*mtt^7*mWW*s*t + 2112*ep^2*mtt^7*mWW*s*t + 1930*ep^3*mtt^7*mWW*s*t - 48*mtt^6*mWW^2*s*t - 964*ep*mtt^6*mWW^2*s*t - 3430*ep^2*mtt^6*mWW^2*s*t - 3278*ep^3*mtt^6*mWW^2*s*t + 18*mtt^5*mWW^3*s*t - 2*ep*mtt^5*mWW^3*s*t + 366*ep^2*mtt^5*mWW^3*s*t + 802*ep^3*mtt^5*mWW^3*s*t + 86*mtt^4*mWW^4*s*t + 1060*ep*mtt^4*mWW^4*s*t + 2782*ep^2*mtt^4*mWW^4*s*t + 1976*ep^3*mtt^4*mWW^4*s*t - 76*mtt^3*mWW^5*s*t - 708*ep*mtt^3*mWW^5*s*t - 1930*ep^2*mtt^3*mWW^5*s*t - 1566*ep^3*mtt^3*mWW^5*s*t - 18*mtt^2*mWW^6*s*t - 40*ep*mtt^2*mWW^6*s*t + 124*ep^2*mtt^2*mWW^6*s*t + 238*ep^3*mtt^2*mWW^6*s*t + 20*mtt*mWW^7*s*t + 94*ep*mtt*mWW^7*s*t + 140*ep^2*mtt*mWW^7*s*t + 66*ep^3*mtt*mWW^7*s*t + 4*mWW^8*s*t + 28*ep*mWW^8*s*t + 56*ep^2*mWW^8*s*t + 32*ep^3*mWW^8*s*t + 120*ep*mtt^7*s^2*t + 440*ep^2*mtt^7*s^2*t + 400*ep^3*mtt^7*s^2*t - 40*mtt^6*mWW*s^2*t - 1073*ep*mtt^6*mWW*s^2*t - 3822*ep^2*mtt^6*mWW*s^2*t - 3545*ep^3*mtt^6*mWW*s^2*t + 40*mtt^5*mWW^2*s^2*t + 885*ep*mtt^5*mWW^2*s^2*t + 3814*ep^2*mtt^5*mWW^2*s^2*t + 4117*ep^3*mtt^5*mWW^2*s^2*t + 86*mtt^4*mWW^3*s^2*t + 1176*ep*mtt^4*mWW^3*s^2*t + 2588*ep^2*mtt^4*mWW^3*s^2*t + 1270*ep^3*mtt^4*mWW^3*s^2*t - 98*mtt^3*mWW^4*s^2*t - 1278*ep*mtt^3*mWW^4*s^2*t - 3810*ep^2*mtt^3*mWW^4*s^2*t - 3118*ep^3*mtt^3*mWW^4*s^2*t - 30*mtt^2*mWW^5*s^2*t - 3*ep*mtt^2*mWW^5*s^2*t + 640*ep^2*mtt^2*mWW^5*s^2*t + 905*ep^3*mtt^2*mWW^5*s^2*t + 34*mtt*mWW^6*s^2*t + 73*ep*mtt*mWW^6*s^2*t - 104*ep^2*mtt*mWW^6*s^2*t - 203*ep^3*mtt*mWW^6*s^2*t + 8*mWW^7*s^2*t + 100*ep*mWW^7*s^2*t + 254*ep^2*mWW^7*s^2*t + 174*ep^3*mWW^7*s^2*t - 120*ep*mtt^6*s^3*t - 440*ep^2*mtt^6*s^3*t - 400*ep^3*mtt^6*s^3*t + 60*mtt^5*mWW*s^3*t + 972*ep*mtt^5*mWW*s^3*t + 3448*ep^2*mtt^5*mWW*s^3*t + 3280*ep^3*mtt^5*mWW*s^3*t + 12*mtt^4*mWW^2*s^3*t - 21*ep*mtt^4*mWW^2*s^3*t - 1366*ep^2*mtt^4*mWW^2*s^3*t - 2193*ep^3*mtt^4*mWW^2*s^3*t - 88*mtt^3*mWW^3*s^3*t - 1298*ep*mtt^3*mWW^3*s^3*t - 3362*ep^2*mtt^3*mWW^3*s^3*t - 2252*ep^3*mtt^3*mWW^3*s^3*t - 32*mtt^2*mWW^4*s^3*t + 306*ep*mtt^2*mWW^4*s^3*t + 1802*ep^2*mtt^2*mWW^4*s^3*t + 1900*ep^3*mtt^2*mWW^4*s^3*t + 36*mtt*mWW^5*s^3*t - 18*ep*mtt*mWW^5*s^3*t - 574*ep^2*mtt*mWW^5*s^3*t - 700*ep^3*mtt*mWW^5*s^3*t + 12*mWW^6*s^3*t + 179*ep*mWW^6*s^3*t + 492*ep^2*mWW^6*s^3*t + 365*ep^3*mWW^6*s^3*t + 60*ep*mtt^5*s^4*t + 220*ep^2*mtt^5*s^4*t + 200*ep^3*mtt^5*s^4*t - 50*mtt^4*mWW*s^4*t - 448*ep*mtt^4*mWW*s^4*t - 1572*ep^2*mtt^4*mWW*s^4*t - 1570*ep^3*mtt^4*mWW*s^4*t - 36*mtt^3*mWW^2*s^4*t - 377*ep*mtt^3*mWW^2*s^4*t - 326*ep^2*mtt^3*mWW^2*s^4*t + 347*ep^3*mtt^3*mWW^2*s^4*t + 6*mtt^2*mWW^3*s^4*t + 457*ep*mtt^2*mWW^3*s^4*t + 1560*ep^2*mtt^2*mWW^3*s^4*t + 1281*ep^3*mtt^2*mWW^3*s^4*t + 36*mtt*mWW^4*s^4*t - 45*ep*mtt*mWW^4*s^4*t - 702*ep^2*mtt*mWW^4*s^4*t - 825*ep^3*mtt*mWW^4*s^4*t + 12*mWW^5*s^4*t + 161*ep*mWW^5*s^4*t + 468*ep^2*mWW^5*s^4*t + 375*ep^3*mWW^5*s^4*t - 12*ep*mtt^4*s^5*t - 44*ep^2*mtt^4*s^5*t - 40*ep^3*mtt^4*s^5*t + 22*mtt^3*mWW*s^5*t + 92*ep*mtt^3*mWW*s^5*t + 312*ep^2*mtt^3*mWW*s^5*t + 350*ep^3*mtt^3*mWW*s^5*t + 20*mtt^2*mWW^2*s^5*t + 189*ep*mtt^2*mWW^2*s^5*t + 308*ep^2*mtt^2*mWW^2*s^5*t + 83*ep^3*mtt^2*mWW^2*s^5*t + 10*mtt*mWW^3*s^5*t - 70*ep*mtt*mWW^3*s^5*t - 404*ep^2*mtt*mWW^3*s^5*t - 408*ep^3*mtt*mWW^3*s^5*t + 4*mWW^4*s^5*t + 65*ep*mWW^4*s^5*t + 228*ep^2*mWW^4*s^5*t + 207*ep^3*mWW^4*s^5*t - 4*mtt^2*mWW*s^6*t - 5*ep*mtt^2*mWW*s^6*t - 14*ep^2*mtt^2*mWW*s^6*t - 25*ep^3*mtt^2*mWW*s^6*t - 4*mtt*mWW^2*s^6*t - 30*ep*mtt*mWW^2*s^6*t - 56*ep^2*mtt*mWW^2*s^6*t - 30*ep^3*mtt*mWW^2*s^6*t + 11*ep*mWW^3*s^6*t + 54*ep^2*mWW^3*s^6*t + 55*ep^3*mWW^3*s^6*t - 40*ep*mtt^8*t^2 - 144*ep^2*mtt^8*t^2 - 128*ep^3*mtt^8*t^2 - 2*mtt^7*mWW*t^2 + 311*ep*mtt^7*mWW*t^2 + 1170*ep^2*mtt^7*mWW*t^2 + 1065*ep^3*mtt^7*mWW*t^2 - 10*mtt^6*mWW^2*t^2 - 656*ep*mtt^6*mWW^2*t^2 - 2388*ep^2*mtt^6*mWW^2*t^2 - 2186*ep^3*mtt^6*mWW^2*t^2 + 78*mtt^5*mWW^3*t^2 + 749*ep*mtt^5*mWW^3*t^2 + 2104*ep^2*mtt^5*mWW^3*t^2 + 1797*ep^3*mtt^5*mWW^3*t^2 - 140*mtt^4*mWW^4*t^2 - 730*ep*mtt^4*mWW^4*t^2 - 1336*ep^2*mtt^4*mWW^4*t^2 - 882*ep^3*mtt^4*mWW^4*t^2 + 82*mtt^3*mWW^5*t^2 + 431*ep*mtt^3*mWW^5*t^2 + 738*ep^2*mtt^3*mWW^5*t^2 + 437*ep^3*mtt^3*mWW^5*t^2 + 6*mtt^2*mWW^6*t^2 + 26*ep*mtt^2*mWW^6*t^2 + 44*ep^2*mtt^2*mWW^6*t^2 + 20*ep^3*mtt^2*mWW^6*t^2 - 14*mtt*mWW^7*t^2 - 91*ep*mtt*mWW^7*t^2 - 188*ep^2*mtt*mWW^7*t^2 - 123*ep^3*mtt*mWW^7*t^2 + 176*ep*mtt^7*s*t^2 + 632*ep^2*mtt^7*s*t^2 + 560*ep^3*mtt^7*s*t^2 - 14*mtt^6*mWW*s*t^2 - 1263*ep*mtt^6*mWW*s*t^2 - 4596*ep^2*mtt^6*mWW*s*t^2 - 4159*ep^3*mtt^6*mWW*s*t^2 + 70*mtt^5*mWW^2*s*t^2 + 1966*ep*mtt^5*mWW^2*s*t^2 + 7030*ep^2*mtt^5*mWW^2*s*t^2 + 6518*ep^3*mtt^5*mWW^2*s*t^2 - 170*mtt^4*mWW^3*s*t^2 - 997*ep*mtt^4*mWW^3*s*t^2 - 2592*ep^2*mtt^4*mWW^3*s*t^2 - 2409*ep^3*mtt^4*mWW^3*s*t^2 + 140*mtt^3*mWW^4*s*t^2 + 84*ep*mtt^3*mWW^4*s*t^2 - 964*ep^2*mtt^3*mWW^4*s*t^2 - 1076*ep^3*mtt^3*mWW^4*s*t^2 + 6*mtt^2*mWW^5*s*t^2 + 127*ep*mtt^2*mWW^5*s*t^2 + 584*ep^2*mtt^2*mWW^5*s*t^2 + 619*ep^3*mtt^2*mWW^5*s*t^2 - 18*mtt*mWW^6*s*t^2 - 2*ep*mtt*mWW^6*s*t^2 + 94*ep^2*mtt*mWW^6*s*t^2 + 70*ep^3*mtt*mWW^6*s*t^2 - 14*mWW^7*s*t^2 - 91*ep*mWW^7*s*t^2 - 188*ep^2*mWW^7*s*t^2 - 123*ep^3*mWW^7*s*t^2 - 304*ep*mtt^6*s^2*t^2 - 1088*ep^2*mtt^6*s^2*t^2 - 960*ep^3*mtt^6*s^2*t^2 + 70*mtt^5*mWW*s^2*t^2 + 2013*ep*mtt^5*mWW*s^2*t^2 + 6996*ep^2*mtt^5*mWW*s^2*t^2 + 6281*ep^3*mtt^5*mWW*s^2*t^2 - 118*mtt^4*mWW^2*s^2*t^2 - 1998*ep*mtt^4*mWW^2*s^2*t^2 - 7226*ep^2*mtt^4*mWW^2*s^2*t^2 - 6954*ep^3*mtt^4*mWW^2*s^2*t^2 + 92*mtt^3*mWW^3*s^2*t^2 - 220*ep*mtt^3*mWW^3*s^2*t^2 - 834*ep^2*mtt^3*mWW^3*s^2*t^2 - 238*ep^3*mtt^3*mWW^3*s^2*t^2 - 18*mtt^2*mWW^4*s^2*t^2 + 642*ep*mtt^2*mWW^4*s^2*t^2 + 2528*ep^2*mtt^2*mWW^4*s^2*t^2 + 2240*ep^3*mtt^2*mWW^4*s^2*t^2 - 30*mtt*mWW^5*s^2*t^2 - 95*ep*mtt*mWW^5*s^2*t^2 - 202*ep^2*mtt*mWW^5*s^2*t^2 - 209*ep^3*mtt*mWW^5*s^2*t^2 + 4*mWW^6*s^2*t^2 - 38*ep*mWW^6*s^2*t^2 - 174*ep^2*mWW^6*s^2*t^2 - 160*ep^3*mWW^6*s^2*t^2 + 256*ep*mtt^5*s^3*t^2 + 912*ep^2*mtt^5*s^3*t^2 + 800*ep^3*mtt^5*s^3*t^2 - 106*mtt^4*mWW*s^3*t^2 - 1571*ep*mtt^4*mWW*s^3*t^2 - 5112*ep^2*mtt^4*mWW*s^3*t^2 - 4539*ep^3*mtt^4*mWW*s^3*t^2 + 46*mtt^3*mWW^2*s^3*t^2 + 622*ep*mtt^3*mWW^2*s^3*t^2 + 2794*ep^2*mtt^3*mWW^2*s^3*t^2 + 3074*ep^3*mtt^3*mWW^2*s^3*t^2 + 16*mtt^2*mWW^3*s^3*t^2 + 700*ep*mtt^2*mWW^3*s^3*t^2 + 1940*ep^2*mtt^2*mWW^3*s^3*t^2 + 1304*ep^3*mtt^2*mWW^3*s^3*t^2 + 6*mtt*mWW^4*s^3*t^2 - 186*ep*mtt*mWW^4*s^3*t^2 - 794*ep^2*mtt*mWW^4*s^3*t^2 - 746*ep^3*mtt*mWW^4*s^3*t^2 + 22*mWW^5*s^3*t^2 + 83*ep*mWW^5*s^3*t^2 + 84*ep^2*mWW^5*s^3*t^2 + 11*ep^3*mWW^5*s^3*t^2 - 104*ep*mtt^4*s^4*t^2 - 368*ep^2*mtt^4*s^4*t^2 - 320*ep^3*mtt^4*s^4*t^2 + 68*mtt^3*mWW*s^4*t^2 + 600*ep*mtt^3*mWW*s^4*t^2 + 1770*ep^2*mtt^3*mWW*s^4*t^2 + 1546*ep^3*mtt^3*mWW*s^4*t^2 + 32*mtt^2*mWW^2*s^4*t^2 + 166*ep*mtt^2*mWW^2*s^4*t^2 - 90*ep^2*mtt^2*mWW^2*s^4*t^2 - 428*ep^3*mtt^2*mWW^2*s^4*t^2 - 12*mtt*mWW^3*s^4*t^2 - 238*ep*mtt*mWW^3*s^4*t^2 - 686*ep^2*mtt*mWW^3*s^4*t^2 - 528*ep^3*mtt*mWW^3*s^4*t^2 + 32*ep*mWW^4*s^4*t^2 + 126*ep^2*mWW^4*s^4*t^2 + 114*ep^3*mWW^4*s^4*t^2 + 16*ep*mtt^3*s^5*t^2 + 56*ep^2*mtt^3*s^5*t^2 + 48*ep^3*mtt^3*s^5*t^2 - 16*mtt^2*mWW*s^5*t^2 - 90*ep*mtt^2*mWW*s^5*t^2 - 228*ep^2*mtt^2*mWW*s^5*t^2 - 194*ep^3*mtt^2*mWW*s^5*t^2 - 20*mtt*mWW^2*s^5*t^2 - 100*ep*mtt*mWW^2*s^5*t^2 - 120*ep^2*mtt*mWW^2*s^5*t^2 - 24*ep^3*mtt*mWW^2*s^5*t^2 - 4*mWW^3*s^5*t^2 + 6*ep*mWW^3*s^5*t^2 + 68*ep^2*mWW^3*s^5*t^2 + 74*ep^3*mWW^3*s^5*t^2 + 44*ep*mtt^7*t^3 + 156*ep^2*mtt^7*t^3 + 136*ep^3*mtt^7*t^3 + 10*mtt^6*mWW*t^3 - 297*ep*mtt^6*mWW*t^3 - 1190*ep^2*mtt^6*mWW*t^3 - 1091*ep^3*mtt^6*mWW*t^3 - 52*mtt^5*mWW^2*t^3 + 401*ep*mtt^5*mWW^2*t^3 + 2058*ep^2*mtt^5*mWW^2*t^3 + 2033*ep^3*mtt^5*mWW^2*t^3 + 64*mtt^4*mWW^3*t^3 - 52*ep*mtt^4*mWW^3*t^3 - 960*ep^2*mtt^4*mWW^3*t^3 - 1140*ep^3*mtt^4*mWW^3*t^3 + 20*mtt^3*mWW^4*t^3 + 60*ep*mtt^3*mWW^4*t^3 + 92*ep^2*mtt^3*mWW^4*t^3 + 92*ep^3*mtt^3*mWW^4*t^3 - 74*mtt^2*mWW^5*t^3 - 347*ep*mtt^2*mWW^5*t^3 - 522*ep^2*mtt^2*mWW^5*t^3 - 257*ep^3*mtt^2*mWW^5*t^3 + 32*mtt*mWW^6*t^3 + 191*ep*mtt*mWW^6*t^3 + 366*ep^2*mtt*mWW^6*t^3 + 227*ep^3*mtt*mWW^6*t^3 - 164*ep*mtt^6*s*t^3 - 580*ep^2*mtt^6*s*t^3 - 504*ep^3*mtt^6*s*t^3 - 8*mtt^5*mWW*s*t^3 + 1048*ep*mtt^5*mWW*s*t^3 + 3970*ep^2*mtt^5*mWW*s*t^3 + 3590*ep^3*mtt^5*mWW*s*t^3 + 76*mtt^4*mWW^2*s*t^3 - 1183*ep*mtt^4*mWW^2*s*t^3 - 5444*ep^2*mtt^4*mWW^2*s*t^3 - 5313*ep^3*mtt^4*mWW^2*s*t^3 - 60*mtt^3*mWW^3*s*t^3 + 74*ep*mtt^3*mWW^3*s*t^3 + 1362*ep^2*mtt^3*mWW^3*s*t^3 + 1768*ep^3*mtt^3*mWW^3*s*t^3 - 44*mtt^2*mWW^4*s*t^3 + 220*ep*mtt^2*mWW^4*s*t^3 + 994*ep^2*mtt^2*mWW^4*s*t^3 + 790*ep^3*mtt^2*mWW^4*s*t^3 + 4*mtt*mWW^5*s*t^3 - 186*ep*mtt*mWW^5*s*t^3 - 668*ep^2*mtt*mWW^5*s*t^3 - 558*ep^3*mtt*mWW^5*s*t^3 + 32*mWW^6*s*t^3 + 191*ep*mWW^6*s*t^3 + 366*ep^2*mWW^6*s*t^3 + 227*ep^3*mWW^6*s*t^3 + 228*ep*mtt^5*s^2*t^3 + 804*ep^2*mtt^5*s^2*t^3 + 696*ep^3*mtt^5*s^2*t^3 - 30*mtt^4*mWW*s^2*t^3 - 1367*ep*mtt^4*mWW*s^2*t^3 - 4846*ep^2*mtt^4*mWW*s^2*t^3 - 4309*ep^3*mtt^4*mWW*s^2*t^3 - 42*mtt^3*mWW^2*s^2*t^3 + 1032*ep*mtt^3*mWW^2*s^2*t^3 + 4738*ep^2*mtt^3*mWW^2*s^2*t^3 + 4704*ep^3*mtt^3*mWW^2*s^2*t^3 + 40*mtt^2*mWW^3*s^2*t^3 + 190*ep*mtt^2*mWW^3*s^2*t^3 - 196*ep^2*mtt^2*mWW^3*s^2*t^3 - 658*ep^3*mtt^2*mWW^3*s^2*t^3 + 18*mtt*mWW^4*s^2*t^3 - 222*ep*mtt*mWW^4*s^2*t^3 - 846*ep^2*mtt*mWW^4*s^2*t^3 - 686*ep^3*mtt*mWW^4*s^2*t^3 + 14*mWW^5*s^2*t^3 + 139*ep*mWW^5*s^2*t^3 + 346*ep^2*mWW^5*s^2*t^3 + 253*ep^3*mWW^5*s^2*t^3 - 140*ep*mtt^4*s^3*t^3 - 492*ep^2*mtt^4*s^3*t^3 - 424*ep^3*mtt^4*s^3*t^3 + 44*mtt^3*mWW*s^3*t^3 + 778*ep*mtt^3*mWW*s^3*t^3 + 2542*ep^2*mtt^3*mWW*s^3*t^3 + 2212*ep^3*mtt^3*mWW*s^3*t^3 + 46*mtt^2*mWW^2*s^3*t^3 - 176*ep*mtt^2*mWW^2*s^3*t^3 - 1412*ep^2*mtt^2*mWW^2*s^3*t^3 - 1586*ep^3*mtt^2*mWW^2*s^3*t^3 - 20*mtt*mWW^3*s^3*t^3 - 114*ep*mtt*mWW^3*s^3*t^3 - 86*ep^2*mtt*mWW^3*s^3*t^3 + 68*ep^3*mtt*mWW^3*s^3*t^3 - 30*mWW^4*s^3*t^3 - 132*ep*mWW^4*s^3*t^3 - 184*ep^2*mWW^4*s^3*t^3 - 78*ep^3*mWW^4*s^3*t^3 + 32*ep*mtt^3*s^4*t^3 + 112*ep^2*mtt^3*s^4*t^3 + 96*ep^3*mtt^3*s^4*t^3 - 16*mtt^2*mWW*s^4*t^3 - 162*ep*mtt^2*mWW*s^4*t^3 - 476*ep^2*mtt^2*mWW*s^4*t^3 - 402*ep^3*mtt^2*mWW*s^4*t^3 - 28*mtt*mWW^2*s^4*t^3 - 74*ep*mtt*mWW^2*s^4*t^3 + 60*ep^2*mtt*mWW^2*s^4*t^3 + 162*ep^3*mtt*mWW^2*s^4*t^3 - 12*mWW^3*s^4*t^3 - 60*ep*mWW^3*s^4*t^3 - 96*ep^2*mWW^3*s^4*t^3 - 48*ep^3*mWW^3*s^4*t^3 - 16*ep*mtt^6*t^4 - 56*ep^2*mtt^6*t^4 - 48*ep^3*mtt^6*t^4 - 2*mtt^5*mWW*t^4 + 141*ep*mtt^5*mWW*t^4 + 538*ep^2*mtt^5*mWW*t^4 + 483*ep^3*mtt^5*mWW*t^4 + 32*mtt^4*mWW^2*t^4 - 162*ep*mtt^4*mWW^2*t^4 - 946*ep^2*mtt^4*mWW^2*t^4 - 948*ep^3*mtt^4*mWW^2*t^4 - 84*mtt^3*mWW^3*t^4 - 200*ep*mtt^3*mWW^3*t^4 + 170*ep^2*mtt^3*mWW^3*t^4 + 426*ep^3*mtt^3*mWW^3*t^4 + 80*mtt^2*mWW^4*t^4 + 402*ep*mtt^2*mWW^4*t^4 + 626*ep^2*mtt^2*mWW^4*t^4 + 300*ep^3*mtt^2*mWW^4*t^4 - 26*mtt*mWW^5*t^4 - 165*ep*mtt*mWW^5*t^4 - 332*ep^2*mtt*mWW^5*t^4 - 213*ep^3*mtt*mWW^5*t^4 + 48*ep*mtt^5*s*t^4 + 168*ep^2*mtt^5*s*t^4 + 144*ep^3*mtt^5*s*t^4 - 4*mtt^4*mWW*s*t^4 - 405*ep*mtt^4*mWW*s*t^4 - 1460*ep^2*mtt^4*mWW*s*t^4 - 1291*ep^3*mtt^4*mWW*s*t^4 - 46*mtt^3*mWW^2*s*t^4 + 410*ep*mtt^3*mWW^2*s*t^4 + 2058*ep^2*mtt^3*mWW^2*s*t^4 + 2010*ep^3*mtt^3*mWW^2*s*t^4 + 78*mtt^2*mWW^3*s*t^4 + 38*ep*mtt^2*mWW^3*s*t^4 - 740*ep^2*mtt^2*mWW^3*s*t^4 - 936*ep^3*mtt^2*mWW^3*s*t^4 - 2*mtt*mWW^4*s*t^4 + 74*ep*mtt*mWW^4*s*t^4 + 306*ep^2*mtt*mWW^4*s*t^4 + 286*ep^3*mtt*mWW^4*s*t^4 - 26*mWW^5*s*t^4 - 165*ep*mWW^5*s*t^4 - 332*ep^2*mWW^5*s*t^4 - 213*ep^3*mWW^5*s*t^4 - 48*ep*mtt^4*s^2*t^4 - 168*ep^2*mtt^4*s^2*t^4 - 144*ep^3*mtt^4*s^2*t^4 + 14*mtt^3*mWW*s^2*t^4 + 387*ep*mtt^3*mWW*s^2*t^4 + 1306*ep^2*mtt^3*mWW*s^2*t^4 + 1133*ep^3*mtt^3*mWW*s^2*t^4 + 26*mtt^2*mWW^2*s^2*t^4 - 292*ep*mtt^2*mWW^2*s^2*t^4 - 1404*ep^2*mtt^2*mWW^2*s^2*t^4 - 1362*ep^3*mtt^2*mWW^2*s^2*t^4 - 10*mtt*mWW^3*s^2*t^4 + 191*ep*mtt*mWW^3*s^2*t^4 + 810*ep^2*mtt*mWW^3*s^2*t^4 + 753*ep^3*mtt*mWW^3*s^2*t^4 - 30*mWW^4*s^2*t^4 - 238*ep*mWW^4*s^2*t^4 - 544*ep^2*mWW^4*s^2*t^4 - 380*ep^3*mWW^4*s^2*t^4 + 16*ep*mtt^3*s^3*t^4 + 56*ep^2*mtt^3*s^3*t^4 + 48*ep^3*mtt^3*s^3*t^4 - 8*mtt^2*mWW*s^3*t^4 - 123*ep*mtt^2*mWW*s^3*t^4 - 384*ep^2*mtt^2*mWW*s^3*t^4 - 325*ep^3*mtt^2*mWW*s^3*t^4 - 12*mtt*mWW^2*s^3*t^4 + 44*ep*mtt*mWW^2*s^3*t^4 + 292*ep^2*mtt*mWW^2*s^3*t^4 + 300*ep^3*mtt*mWW^2*s^3*t^4 - 4*mWW^3*s^3*t^4 - 57*ep*mWW^3*s^3*t^4 - 156*ep^2*mWW^3*s^3*t^4 - 119*ep^3*mWW^3*s^3*t^4 - 4*mtt^4*mWW*t^5 - 37*ep*mtt^4*mWW*t^5 - 98*ep^2*mtt^4*mWW*t^5 - 77*ep^3*mtt^4*mWW*t^5 + 12*mtt^3*mWW^2*t^5 + 111*ep*mtt^3*mWW^2*t^5 + 294*ep^2*mtt^3*mWW^2*t^5 + 231*ep^3*mtt^3*mWW^2*t^5 - 12*mtt^2*mWW^3*t^5 - 111*ep*mtt^2*mWW^3*t^5 - 294*ep^2*mtt^2*mWW^3*t^5 - 231*ep^3*mtt^2*mWW^3*t^5 + 4*mtt*mWW^4*t^5 + 37*ep*mtt*mWW^4*t^5 + 98*ep^2*mtt*mWW^4*t^5 + 77*ep^3*mtt*mWW^4*t^5 + 8*mtt^3*mWW*s*t^5 + 74*ep*mtt^3*mWW*s*t^5 + 196*ep^2*mtt^3*mWW*s*t^5 + 154*ep^3*mtt^3*mWW*s*t^5 - 12*mtt^2*mWW^2*s*t^5 - 111*ep*mtt^2*mWW^2*s*t^5 - 294*ep^2*mtt^2*mWW^2*s*t^5 - 231*ep^3*mtt^2*mWW^2*s*t^5 + 4*mWW^4*s*t^5 + 37*ep*mWW^4*s*t^5 + 98*ep^2*mWW^4*s*t^5 + 77*ep^3*mWW^4*s*t^5 - 4*mtt^2*mWW*s^2*t^5 - 37*ep*mtt^2*mWW*s^2*t^5 - 98*ep^2*mtt^2*mWW*s^2*t^5 - 77*ep^3*mtt^2*mWW*s^2*t^5 + 4*mWW^3*s^2*t^5 + 37*ep*mWW^3*s^2*t^5 + 98*ep^2*mWW^3*s^2*t^5 + 77*ep^3*mWW^3*s^2*t^5)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*ep*mtt^7*mWW + 11*ep^2*mtt^7*mWW + 10*ep^3*mtt^7*mWW + 2*mtt^6*mWW^2 + 11*ep*mtt^6*mWW^2 + 15*ep^2*mtt^6*mWW^2 + 2*ep^3*mtt^6*mWW^2 - 12*mtt^5*mWW^3 - 98*ep*mtt^5*mWW^3 - 222*ep^2*mtt^5*mWW^3 - 148*ep^3*mtt^5*mWW^3 + 20*mtt^4*mWW^4 + 170*ep*mtt^4*mWW^4 + 410*ep^2*mtt^4*mWW^4 + 300*ep^3*mtt^4*mWW^4 - 8*mtt^3*mWW^5 - 77*ep*mtt^3*mWW^5 - 213*ep^2*mtt^3*mWW^5 - 182*ep^3*mtt^3*mWW^5 - 6*mtt^2*mWW^6 - 37*ep*mtt^2*mWW^6 - 57*ep^2*mtt^2*mWW^6 - 14*ep^3*mtt^2*mWW^6 + 4*mtt*mWW^7 + 28*ep*mtt*mWW^7 + 56*ep^2*mtt*mWW^7 + 32*ep^3*mtt*mWW^7 - 9*ep*mtt^6*mWW*s - 36*ep^2*mtt^6*mWW*s - 35*ep^3*mtt^6*mWW*s - 12*mtt^5*mWW^2*s - 76*ep*mtt^5*mWW^2*s - 128*ep^2*mtt^5*mWW^2*s - 52*ep^3*mtt^5*mWW^2*s + 40*mtt^4*mWW^3*s + 296*ep*mtt^4*mWW^3*s + 630*ep^2*mtt^4*mWW^3*s + 402*ep^3*mtt^4*mWW^3*s - 32*mtt^3*mWW^4*s - 238*ep*mtt^3*mWW^4*s - 546*ep^2*mtt^3*mWW^4*s - 400*ep^3*mtt^3*mWW^4*s - 8*mtt^2*mWW^5*s - 63*ep*mtt^2*mWW^5*s - 106*ep^2*mtt^2*mWW^5*s - 23*ep^3*mtt^2*mWW^5*s + 12*mtt*mWW^6*s + 90*ep*mtt*mWW^6*s + 186*ep^2*mtt*mWW^6*s + 108*ep^3*mtt*mWW^6*s + 6*ep*mtt^5*mWW*s^2 + 34*ep^2*mtt^5*mWW*s^2 + 40*ep^3*mtt^5*mWW*s^2 + 28*mtt^4*mWW^2*s^2 + 176*ep*mtt^4*mWW^2*s^2 + 308*ep^2*mtt^4*mWW^2*s^2 + 148*ep^3*mtt^4*mWW^2*s^2 - 54*mtt^3*mWW^3*s^2 - 324*ep*mtt^3*mWW^3*s^2 - 605*ep^2*mtt^3*mWW^3*s^2 - 357*ep^3*mtt^3*mWW^3*s^2 + 16*mtt^2*mWW^4*s^2 + 42*ep*mtt^2*mWW^4*s^2 + 37*ep^2*mtt^2*mWW^4*s^2 + 35*ep^3*mtt^2*mWW^4*s^2 + 10*mtt*mWW^5*s^2 + 102*ep*mtt*mWW^5*s^2 + 231*ep^2*mtt*mWW^5*s^2 + 137*ep^3*mtt*mWW^5*s^2 - 2*ep*mWW^6*s^2 - 5*ep^2*mWW^6*s^2 - 3*ep^3*mWW^6*s^2 + 6*ep*mtt^4*mWW*s^3 + 4*ep^2*mtt^4*mWW*s^3 - 10*ep^3*mtt^4*mWW*s^3 - 32*mtt^3*mWW^2*s^3 - 182*ep*mtt^3*mWW^2*s^3 - 306*ep^2*mtt^3*mWW^2*s^3 - 152*ep^3*mtt^3*mWW^2*s^3 + 36*mtt^2*mWW^3*s^3 + 151*ep*mtt^2*mWW^3*s^3 + 206*ep^2*mtt^2*mWW^3*s^3 + 99*ep^3*mtt^2*mWW^3*s^3 - 4*mtt*mWW^4*s^3 + 30*ep*mtt*mWW^4*s^3 + 108*ep^2*mtt*mWW^4*s^3 + 70*ep^3*mtt*mWW^4*s^3 - 5*ep*mWW^5*s^3 - 12*ep^2*mWW^5*s^3 - 7*ep^3*mWW^5*s^3 - 9*ep*mtt^3*mWW*s^4 - 21*ep^2*mtt^3*mWW*s^4 - 10*ep^3*mtt^3*mWW*s^4 + 18*mtt^2*mWW^2*s^4 + 85*ep*mtt^2*mWW^2*s^4 + 125*ep^2*mtt^2*mWW^2*s^4 + 58*ep^3*mtt^2*mWW^2*s^4 - 10*mtt*mWW^3*s^4 - 24*ep*mtt*mWW^3*s^4 - 7*ep^2*mtt*mWW^3*s^4 + 5*ep^3*mtt*mWW^3*s^4 - 4*ep*mWW^4*s^4 - 9*ep^2*mWW^4*s^4 - 5*ep^3*mWW^4*s^4 + 3*ep*mtt^2*mWW*s^5 + 8*ep^2*mtt^2*mWW*s^5 + 5*ep^3*mtt^2*mWW*s^5 - 4*mtt*mWW^2*s^5 - 14*ep*mtt*mWW^2*s^5 - 14*ep^2*mtt*mWW^2*s^5 - 4*ep^3*mtt*mWW^2*s^5 - ep*mWW^3*s^5 - 2*ep^2*mWW^3*s^5 - ep^3*mWW^3*s^5 + 3*ep*mtt^7*t + 11*ep^2*mtt^7*t + 10*ep^3*mtt^7*t - 2*mtt^6*mWW*t - 46*ep*mtt^6*mWW*t - 147*ep^2*mtt^6*mWW*t - 125*ep^3*mtt^6*mWW*t + 14*mtt^5*mWW^2*t + 146*ep*mtt^5*mWW^2*t + 408*ep^2*mtt^5*mWW^2*t + 340*ep^3*mtt^5*mWW^2*t - 18*mtt^4*mWW^3*t - 104*ep*mtt^4*mWW^3*t - 256*ep^2*mtt^4*mWW^3*t - 234*ep^3*mtt^4*mWW^3*t - 14*mtt^3*mWW^4*t - 173*ep*mtt^3*mWW^4*t - 427*ep^2*mtt^3*mWW^4*t - 278*ep^3*mtt^3*mWW^4*t + 32*mtt^2*mWW^5*t + 258*ep*mtt^2*mWW^5*t + 603*ep^2*mtt^2*mWW^5*t + 431*ep^3*mtt^2*mWW^5*t - 8*mtt*mWW^6*t - 56*ep*mtt*mWW^6*t - 136*ep^2*mtt*mWW^6*t - 112*ep^3*mtt*mWW^6*t - 4*mWW^7*t - 28*ep*mWW^7*t - 56*ep^2*mWW^7*t - 32*ep^3*mWW^7*t - 12*ep*mtt^6*s*t - 44*ep^2*mtt^6*s*t - 40*ep^3*mtt^6*s*t + 12*mtt^5*mWW*s*t + 159*ep*mtt^5*mWW*s*t + 468*ep^2*mtt^5*mWW*s*t + 389*ep^3*mtt^5*mWW*s*t - 24*mtt^4*mWW^2*s*t - 225*ep*mtt^4*mWW^2*s*t - 658*ep^2*mtt^4*mWW^2*s*t - 589*ep^3*mtt^4*mWW^2*s*t - 10*mtt^3*mWW^3*s*t - 137*ep*mtt^3*mWW^3*s*t - 272*ep^2*mtt^3*mWW^3*s*t - 89*ep^3*mtt^3*mWW^3*s*t + 44*mtt^2*mWW^4*s*t + 355*ep*mtt^2*mWW^4*s*t + 822*ep^2*mtt^2*mWW^4*s*t + 571*ep^3*mtt^2*mWW^4*s*t - 14*mtt*mWW^5*s*t - 70*ep*mtt*mWW^5*s*t - 164*ep^2*mtt*mWW^5*s*t - 152*ep^3*mtt*mWW^5*s*t - 8*mWW^6*s*t - 70*ep*mWW^6*s*t - 152*ep^2*mWW^6*s*t - 90*ep^3*mWW^6*s*t + 18*ep*mtt^5*s^2*t + 66*ep^2*mtt^5*s^2*t + 60*ep^3*mtt^5*s^2*t - 28*mtt^4*mWW*s^2*t - 215*ep*mtt^4*mWW*s^2*t - 536*ep^2*mtt^4*mWW*s^2*t - 421*ep^3*mtt^4*mWW*s^2*t - 29*ep*mtt^3*mWW^2*s^2*t + 7*ep^2*mtt^3*mWW^2*s^2*t + 106*ep^3*mtt^3*mWW^2*s^2*t + 52*mtt^2*mWW^3*s^2*t + 362*ep*mtt^2*mWW^3*s^2*t + 759*ep^2*mtt^2*mWW^3*s^2*t + 479*ep^3*mtt^2*mWW^3*s^2*t - 12*mtt*mWW^4*s^2*t - 23*ep*mtt*mWW^4*s^2*t - 53*ep^2*mtt*mWW^4*s^2*t - 84*ep^3*mtt*mWW^4*s^2*t - 12*mWW^5*s^2*t - 113*ep*mWW^5*s^2*t - 243*ep^2*mWW^5*s^2*t - 140*ep^3*mWW^5*s^2*t - 12*ep*mtt^4*s^3*t - 44*ep^2*mtt^4*s^3*t - 40*ep^3*mtt^4*s^3*t + 32*mtt^3*mWW*s^3*t + 151*ep*mtt^3*mWW*s^3*t + 270*ep^2*mtt^3*mWW*s^3*t + 179*ep^3*mtt^3*mWW*s^3*t + 16*mtt^2*mWW^2*s^3*t + 147*ep*mtt^2*mWW^2*s^3*t + 322*ep^2*mtt^2*mWW^2*s^3*t + 191*ep^3*mtt^2*mWW^2*s^3*t - 20*mtt*mWW^3*s^3*t - 86*ep*mtt*mWW^3*s^3*t - 162*ep^2*mtt*mWW^3*s^3*t - 120*ep^3*mtt*mWW^3*s^3*t - 12*mWW^4*s^3*t - 104*ep*mWW^4*s^3*t - 210*ep^2*mWW^4*s^3*t - 114*ep^3*mWW^4*s^3*t + 3*ep*mtt^3*s^4*t + 11*ep^2*mtt^3*s^4*t + 10*ep^3*mtt^3*s^4*t - 18*mtt^2*mWW*s^4*t - 63*ep*mtt^2*mWW*s^4*t - 69*ep^2*mtt^2*mWW*s^4*t - 26*ep^3*mtt^2*mWW*s^4*t - 6*mtt*mWW^2*s^4*t - 37*ep*mtt*mWW^2*s^4*t - 73*ep^2*mtt*mWW^2*s^4*t - 44*ep^3*mtt*mWW^2*s^4*t - 4*mWW^3*s^4*t - 35*ep*mWW^3*s^4*t - 69*ep^2*mWW^3*s^4*t - 36*ep^3*mWW^3*s^4*t + 4*mtt*mWW*s^5*t + 14*ep*mtt*mWW*s^5*t + 14*ep^2*mtt*mWW*s^5*t + 4*ep^3*mtt*mWW*s^5*t - 2*ep*mWW^2*s^5*t - 6*ep^2*mWW^2*s^5*t - 4*ep^3*mWW^2*s^5*t - 10*ep*mtt^6*t^2 - 36*ep^2*mtt^6*t^2 - 32*ep^3*mtt^6*t^2 - 2*mtt^5*mWW*t^2 + 76*ep*mtt^5*mWW*t^2 + 291*ep^2*mtt^5*mWW*t^2 + 259*ep^3*mtt^5*mWW*t^2 - 12*mtt^4*mWW^2*t^2 - 232*ep*mtt^4*mWW^2*t^2 - 723*ep^2*mtt^4*mWW^2*t^2 - 607*ep^3*mtt^4*mWW^2*t^2 + 66*mtt^3*mWW^3*t^2 + 475*ep*mtt^3*mWW^3*t^2 + 1087*ep^2*mtt^3*mWW^3*t^2 + 800*ep^3*mtt^3*mWW^3*t^2 - 74*mtt^2*mWW^4*t^2 - 417*ep*mtt^2*mWW^4*t^2 - 801*ep^2*mtt^2*mWW^4*t^2 - 532*ep^3*mtt^2*mWW^4*t^2 + 8*mtt*mWW^5*t^2 + 17*ep*mtt*mWW^5*t^2 - 6*ep^2*mtt*mWW^5*t^2 - 11*ep^3*mtt*mWW^5*t^2 + 14*mWW^6*t^2 + 91*ep*mWW^6*t^2 + 188*ep^2*mWW^6*t^2 + 123*ep^3*mWW^6*t^2 + 34*ep*mtt^5*s*t^2 + 122*ep^2*mtt^5*s*t^2 + 108*ep^3*mtt^5*s*t^2 - 16*mtt^4*mWW*s*t^2 - 275*ep*mtt^4*mWW*s*t^2 - 844*ep^2*mtt^4*mWW*s*t^2 - 701*ep^3*mtt^4*mWW*s*t^2 + 40*mtt^3*mWW^2*s*t^2 + 398*ep*mtt^3*mWW^2*s*t^2 + 1098*ep^2*mtt^3*mWW^2*s*t^2 + 900*ep^3*mtt^3*mWW^2*s*t^2 - 76*mtt^2*mWW^3*s*t^2 - 395*ep*mtt^2*mWW^3*s*t^2 - 722*ep^2*mtt^2*mWW^3*s*t^2 - 479*ep^3*mtt^2*mWW^3*s*t^2 + 56*mtt*mWW^4*s*t^2 + 248*ep*mtt*mWW^4*s*t^2 + 322*ep^2*mtt*mWW^4*s*t^2 + 126*ep^3*mtt*mWW^4*s*t^2 - 4*mWW^5*s*t^2 - 10*ep*mWW^5*s*t^2 + 24*ep^2*mWW^5*s*t^2 + 46*ep^3*mWW^5*s*t^2 - 42*ep*mtt^4*s^2*t^2 - 150*ep^2*mtt^4*s^2*t^2 - 132*ep^3*mtt^4*s^2*t^2 + 54*mtt^3*mWW*s^2*t^2 + 383*ep*mtt^3*mWW*s^2*t^2 + 889*ep^2*mtt^3*mWW*s^2*t^2 + 654*ep^3*mtt^3*mWW*s^2*t^2 - 40*mtt^2*mWW^2*s^2*t^2 - 163*ep*mtt^2*mWW^2*s^2*t^2 - 287*ep^2*mtt^2*mWW^2*s^2*t^2 - 218*ep^3*mtt^2*mWW^2*s^2*t^2 + 16*mtt*mWW^3*s^2*t^2 - 26*ep*mtt*mWW^3*s^2*t^2 - 241*ep^2*mtt*mWW^3*s^2*t^2 - 233*ep^3*mtt*mWW^3*s^2*t^2 - 22*mWW^4*s^2*t^2 - 104*ep*mWW^4*s^2*t^2 - 123*ep^2*mWW^4*s^2*t^2 - 23*ep^3*mWW^4*s^2*t^2 + 22*ep*mtt^3*s^3*t^2 + 78*ep^2*mtt^3*s^3*t^2 + 68*ep^3*mtt^3*s^3*t^2 - 52*mtt^2*mWW*s^3*t^2 - 245*ep*mtt^2*mWW*s^3*t^2 - 410*ep^2*mtt^2*mWW*s^3*t^2 - 241*ep^3*mtt^2*mWW*s^3*t^2 + 8*mtt*mWW^2*s^3*t^2 - 30*ep*mtt*mWW^2*s^3*t^2 - 140*ep^2*mtt*mWW^2*s^3*t^2 - 106*ep^3*mtt*mWW^2*s^3*t^2 + 25*ep*mWW^3*s^3*t^2 + 96*ep^2*mWW^3*s^3*t^2 + 87*ep^3*mWW^3*s^3*t^2 - 4*ep*mtt^2*s^4*t^2 - 14*ep^2*mtt^2*s^4*t^2 - 12*ep^3*mtt^2*s^4*t^2 + 16*mtt*mWW*s^4*t^2 + 61*ep*mtt*mWW*s^4*t^2 + 74*ep^2*mtt*mWW*s^4*t^2 + 29*ep^3*mtt*mWW*s^4*t^2 + 4*mWW^2*s^4*t^2 + 27*ep*mWW^2*s^4*t^2 + 52*ep^2*mWW^2*s^4*t^2 + 31*ep^3*mWW^2*s^4*t^2 + 11*ep*mtt^5*t^3 + 39*ep^2*mtt^5*t^3 + 34*ep^3*mtt^5*t^3 + 10*mtt^4*mWW*t^3 - 37*ep*mtt^4*mWW*t^3 - 233*ep^2*mtt^4*mWW*t^3 - 232*ep^3*mtt^4*mWW*t^3 - 42*mtt^3*mWW^2*t^3 - 95*ep*mtt^3*mWW^2*t^3 + 79*ep^2*mtt^3*mWW^2*t^3 + 190*ep^3*mtt^3*mWW^2*t^3 + 22*mtt^2*mWW^3*t^3 + 66*ep*mtt^2*mWW^3*t^3 + 19*ep^2*mtt^2*mWW^3*t^3 - 47*ep^3*mtt^2*mWW^3*t^3 + 42*mtt*mWW^4*t^3 + 246*ep*mtt*mWW^4*t^3 + 462*ep^2*mtt*mWW^4*t^3 + 282*ep^3*mtt*mWW^4*t^3 - 32*mWW^5*t^3 - 191*ep*mWW^5*t^3 - 366*ep^2*mWW^5*t^3 - 227*ep^3*mWW^5*t^3 - 30*ep*mtt^4*s*t^3 - 106*ep^2*mtt^4*s*t^3 - 92*ep^3*mtt^4*s*t^3 + 2*mtt^3*mWW*s*t^3 + 158*ep*mtt^3*mWW*s*t^3 + 574*ep^2*mtt^3*mWW*s*t^3 + 510*ep^3*mtt^3*mWW*s*t^3 + 46*mtt^2*mWW^2*s*t^3 + 172*ep*mtt^2*mWW^2*s*t^3 + 94*ep^2*mtt^2*mWW^2*s*t^3 - 96*ep^3*mtt^2*mWW^2*s*t^3 - 34*mtt*mWW^3*s*t^3 - 251*ep*mtt*mWW^3*s*t^3 - 522*ep^2*mtt*mWW^3*s*t^3 - 321*ep^3*mtt*mWW^3*s*t^3 - 14*mWW^4*s*t^3 - 49*ep*mWW^4*s*t^3 - 40*ep^2*mWW^4*s*t^3 - ep^3*mWW^4*s*t^3 + 27*ep*mtt^3*s^2*t^3 + 95*ep^2*mtt^3*s^2*t^3 + 82*ep^3*mtt^3*s^2*t^3 - 28*mtt^2*mWW*s^2*t^3 - 186*ep*mtt^2*mWW*s^2*t^3 - 437*ep^2*mtt^2*mWW*s^2*t^3 - 329*ep^3*mtt^2*mWW*s^2*t^3 - 22*mtt*mWW^2*s^2*t^3 - 171*ep*mtt*mWW^2*s^2*t^3 - 317*ep^2*mtt*mWW^2*s^2*t^3 - 158*ep^3*mtt*mWW^2*s^2*t^3 + 30*mWW^3*s^2*t^3 + 222*ep*mWW^3*s^2*t^3 + 475*ep^2*mWW^3*s^2*t^3 + 309*ep^3*mWW^3*s^2*t^3 - 8*ep*mtt^2*s^3*t^3 - 28*ep^2*mtt^2*s^3*t^3 - 24*ep^3*mtt^2*s^3*t^3 + 16*mtt*mWW*s^3*t^3 + 65*ep*mtt*mWW*s^3*t^3 + 96*ep^2*mtt*mWW*s^3*t^3 + 51*ep^3*mtt*mWW*s^3*t^3 + 12*mWW^2*s^3*t^3 + 75*ep*mWW^2*s^3*t^3 + 132*ep^2*mWW^2*s^3*t^3 + 69*ep^3*mWW^2*s^3*t^3 - 4*ep*mtt^4*t^4 - 14*ep^2*mtt^4*t^4 - 12*ep^3*mtt^4*t^4 - 2*mtt^3*mWW*t^4 + 41*ep*mtt^3*mWW*t^4 + 176*ep^2*mtt^3*mWW*t^4 + 165*ep^3*mtt^3*mWW*t^4 + 30*mtt^2*mWW^2*t^4 + 95*ep*mtt^2*mWW^2*t^4 + 22*ep^2*mtt^2*mWW^2*t^4 - 81*ep^3*mtt^2*mWW^2*t^4 - 54*mtt*mWW^3*t^4 - 297*ep*mtt*mWW^3*t^4 - 516*ep^2*mtt*mWW^3*t^4 - 285*ep^3*mtt*mWW^3*t^4 + 26*mWW^4*t^4 + 165*ep*mWW^4*t^4 + 332*ep^2*mWW^4*t^4 + 213*ep^3*mWW^4*t^4 + 8*ep*mtt^3*s*t^4 + 28*ep^2*mtt^3*s*t^4 + 24*ep^3*mtt^3*s*t^4 - 6*mtt^2*mWW*s*t^4 - 96*ep*mtt^2*mWW*s*t^4 - 310*ep^2*mtt^2*mWW*s*t^4 - 268*ep^3*mtt^2*mWW*s*t^4 - 24*mtt*mWW^2*s*t^4 - 90*ep*mtt*mWW^2*s*t^4 - 40*ep^2*mtt*mWW^2*s*t^4 + 62*ep^3*mtt*mWW^2*s*t^4 + 30*mWW^3*s*t^4 + 178*ep*mWW^3*s*t^4 + 322*ep^2*mWW^3*s*t^4 + 182*ep^3*mWW^3*s*t^4 - 4*ep*mtt^2*s^2*t^4 - 14*ep^2*mtt^2*s^2*t^4 - 12*ep^3*mtt^2*s^2*t^4 + 8*mtt*mWW*s^2*t^4 + 55*ep*mtt*mWW*s^2*t^4 + 134*ep^2*mtt*mWW*s^2*t^4 + 103*ep^3*mtt*mWW*s^2*t^4 + 4*mWW^2*s^2*t^4 + 9*ep*mWW^2*s^2*t^4 - 24*ep^2*mWW^2*s^2*t^4 - 43*ep^3*mWW^2*s^2*t^4 - 4*mtt^2*mWW*t^5 - 37*ep*mtt^2*mWW*t^5 - 98*ep^2*mtt^2*mWW*t^5 - 77*ep^3*mtt^2*mWW*t^5 + 8*mtt*mWW^2*t^5 + 74*ep*mtt*mWW^2*t^5 + 196*ep^2*mtt*mWW^2*t^5 + 154*ep^3*mtt*mWW^2*t^5 - 4*mWW^3*t^5 - 37*ep*mWW^3*t^5 - 98*ep^2*mWW^3*t^5 - 77*ep^3*mWW^3*t^5 + 4*mtt*mWW*s*t^5 + 37*ep*mtt*mWW*s*t^5 + 98*ep^2*mtt*mWW*s*t^5 + 77*ep^3*mtt*mWW*s*t^5 - 4*mWW^2*s*t^5 - 37*ep*mWW^2*s*t^5 - 98*ep^2*mWW^2*s*t^5 - 77*ep^3*mWW^2*s*t^5))/(ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^6*s + 7*ep*mtt^6*s + 16*ep^2*mtt^6*s + 12*ep^3*mtt^6*s - 6*mtt^5*mWW*s - 46*ep*mtt^5*mWW*s - 106*ep^2*mtt^5*mWW*s - 76*ep^3*mtt^5*mWW*s + 10*mtt^4*mWW^2*s + 82*ep*mtt^4*mWW^2*s + 194*ep^2*mtt^4*mWW^2*s + 140*ep^3*mtt^4*mWW^2*s - 4*mtt^3*mWW^3*s - 40*ep*mtt^3*mWW^3*s - 106*ep^2*mtt^3*mWW^3*s - 84*ep^3*mtt^3*mWW^3*s - 3*mtt^2*mWW^4*s - 17*ep*mtt^2*mWW^4*s - 26*ep^2*mtt^2*mWW^4*s - 8*ep^3*mtt^2*mWW^4*s + 2*mtt*mWW^5*s + 14*ep*mtt*mWW^5*s + 28*ep^2*mtt*mWW^5*s + 16*ep^3*mtt*mWW^5*s - 5*mtt^5*s^2 - 31*ep*mtt^5*s^2 - 64*ep^2*mtt^5*s^2 - 44*ep^3*mtt^5*s^2 + 15*mtt^4*mWW*s^2 + 104*ep*mtt^4*mWW*s^2 + 222*ep^2*mtt^4*mWW*s^2 + 149*ep^3*mtt^4*mWW*s^2 - 11*mtt^3*mWW^2*s^2 - 78*ep*mtt^3*mWW^2*s^2 - 164*ep^2*mtt^3*mWW^2*s^2 - 107*ep^3*mtt^3*mWW^2*s^2 - 3*mtt^2*mWW^3*s^2 - 30*ep*mtt^2*mWW^3*s^2 - 76*ep^2*mtt^2*mWW^3*s^2 - 53*ep^3*mtt^2*mWW^3*s^2 + 4*mtt*mWW^4*s^2 + 33*ep*mtt*mWW^4*s^2 + 76*ep^2*mtt*mWW^4*s^2 + 51*ep^3*mtt*mWW^4*s^2 + 2*ep*mWW^5*s^2 + 6*ep^2*mWW^5*s^2 + 4*ep^3*mWW^5*s^2 + 9*mtt^4*s^3 + 51*ep*mtt^4*s^3 + 96*ep^2*mtt^4*s^3 + 60*ep^3*mtt^4*s^3 - 17*mtt^3*mWW*s^3 - 96*ep*mtt^3*mWW*s^3 - 173*ep^2*mtt^3*mWW*s^3 - 100*ep^3*mtt^3*mWW*s^3 + 7*mtt^2*mWW^2*s^3 + 16*ep*mtt^2*mWW^2*s^3 - 11*ep^2*mtt^2*mWW^2*s^3 - 26*ep^3*mtt^2*mWW^2*s^3 + mtt*mWW^3*s^3 + 26*ep*mtt*mWW^3*s^3 + 79*ep^2*mtt*mWW^3*s^3 + 60*ep^3*mtt*mWW^3*s^3 + 3*ep*mWW^4*s^3 + 9*ep^2*mWW^4*s^3 + 6*ep^3*mWW^4*s^3 - 7*mtt^3*s^4 - 37*ep*mtt^3*s^4 - 64*ep^2*mtt^3*s^4 - 36*ep^3*mtt^3*s^4 + 10*mtt^2*mWW*s^4 + 44*ep*mtt^2*mWW*s^4 + 61*ep^2*mtt^2*mWW*s^4 + 27*ep^3*mtt^2*mWW*s^4 - 3*mtt*mWW^2*s^4 + 24*ep^2*mtt*mWW^2*s^4 + 23*ep^3*mtt*mWW^2*s^4 + ep*mWW^3*s^4 + 3*ep^2*mWW^3*s^4 + 2*ep^3*mWW^3*s^4 + 2*mtt^2*s^5 + 10*ep*mtt^2*s^5 + 16*ep^2*mtt^2*s^5 + 8*ep^3*mtt^2*s^5 - 2*mtt*mWW*s^5 - 6*ep*mtt*mWW*s^5 - 4*ep^2*mtt*mWW*s^5 + mtt^6*t + 5*ep*mtt^6*t + 6*ep^2*mtt^6*t - 6*mtt^5*mWW*t - 42*ep*mtt^5*mWW*t - 86*ep^2*mtt^5*mWW*t - 52*ep^3*mtt^5*mWW*t + 10*mtt^4*mWW^2*t + 82*ep*mtt^4*mWW^2*t + 194*ep^2*mtt^4*mWW^2*t + 140*ep^3*mtt^4*mWW^2*t - 4*mtt^3*mWW^3*t - 44*ep*mtt^3*mWW^3*t - 126*ep^2*mtt^3*mWW^3*t - 108*ep^3*mtt^3*mWW^3*t - 3*mtt^2*mWW^4*t - 15*ep*mtt^2*mWW^4*t - 16*ep^2*mtt^2*mWW^4*t + 4*ep^3*mtt^2*mWW^4*t + 2*mtt*mWW^5*t + 14*ep*mtt*mWW^5*t + 28*ep^2*mtt*mWW^5*t + 16*ep^3*mtt*mWW^5*t - 4*mtt^5*s*t - 19*ep*mtt^5*s*t - 26*ep^2*mtt^5*s*t - 9*ep^3*mtt^5*s*t + 16*mtt^4*mWW*s*t + 114*ep*mtt^4*mWW*s*t + 236*ep^2*mtt^4*mWW*s*t + 148*ep^3*mtt^4*mWW*s*t - 22*mtt^3*mWW^2*s*t - 180*ep*mtt^3*mWW^2*s*t - 410*ep^2*mtt^3*mWW^2*s*t - 282*ep^3*mtt^3*mWW^2*s*t + 10*mtt^2*mWW^3*s*t + 84*ep*mtt^2*mWW^3*s*t + 200*ep^2*mtt^2*mWW^3*s*t + 148*ep^3*mtt^2*mWW^3*s*t + 2*mtt*mWW^4*s*t + 11*ep*mtt*mWW^4*s*t + 16*ep^2*mtt*mWW^4*s*t + 3*ep^3*mtt*mWW^4*s*t - 2*mWW^5*s*t - 10*ep*mWW^5*s*t - 16*ep^2*mWW^5*s*t - 8*ep^3*mWW^5*s*t + 18*mtt^4*s^2*t + 92*ep*mtt^4*s^2*t + 157*ep^2*mtt^4*s^2*t + 91*ep^3*mtt^4*s^2*t - 36*mtt^3*mWW*s^2*t - 210*ep*mtt^3*mWW*s^2*t - 392*ep^2*mtt^3*mWW*s^2*t - 236*ep^3*mtt^3*mWW*s^2*t + 16*mtt^2*mWW^2*s^2*t + 79*ep*mtt^2*mWW^2*s^2*t + 120*ep^2*mtt^2*mWW^2*s^2*t + 57*ep^3*mtt^2*mWW^2*s^2*t + 4*mtt*mWW^3*s^2*t + 56*ep*mtt*mWW^3*s^2*t + 156*ep^2*mtt*mWW^3*s^2*t + 118*ep^3*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t - 17*ep*mWW^4*s^2*t - 41*ep^2*mWW^4*s^2*t - 30*ep^3*mWW^4*s^2*t - 25*mtt^3*s^3*t - 127*ep*mtt^3*s^3*t - 217*ep^2*mtt^3*s^3*t - 125*ep^3*mtt^3*s^3*t + 34*mtt^2*mWW*s^3*t + 167*ep*mtt^2*mWW*s^3*t + 276*ep^2*mtt^2*mWW*s^3*t + 153*ep^3*mtt^2*mWW*s^3*t - 5*mtt*mWW^2*s^3*t + 12*ep*mtt*mWW^2*s^3*t + 73*ep^2*mtt*mWW^2*s^3*t + 62*ep^3*mtt*mWW^2*s^3*t - 4*mWW^3*s^3*t - 36*ep*mWW^3*s^3*t - 84*ep^2*mWW^3*s^3*t - 58*ep^3*mWW^3*s^3*t + 10*mtt^2*s^4*t + 49*ep*mtt^2*s^4*t + 80*ep^2*mtt^2*s^4*t + 43*ep^3*mtt^2*s^4*t - 8*mtt*mWW*s^4*t - 29*ep*mtt*mWW*s^4*t - 34*ep^2*mtt*mWW*s^4*t - 13*ep^3*mtt*mWW*s^4*t - 2*mWW^2*s^4*t - 16*ep*mWW^2*s^4*t - 34*ep^2*mWW^2*s^4*t - 22*ep^3*mWW^2*s^4*t + mtt^5*t^2 + 14*ep*mtt^5*t^2 + 48*ep^2*mtt^5*t^2 + 47*ep^3*mtt^5*t^2 + mtt^4*mWW*t^2 + 2*ep*mtt^4*mWW*t^2 - 26*ep^2*mtt^4*mWW*t^2 - 49*ep^3*mtt^4*mWW*t^2 - 11*mtt^3*mWW^2*t^2 - 94*ep*mtt^3*mWW^2*t^2 - 206*ep^2*mtt^3*mWW^2*t^2 - 127*ep^3*mtt^3*mWW^2*t^2 + 13*mtt^2*mWW^3*t^2 + 114*ep*mtt^2*mWW^3*t^2 + 276*ep^2*mtt^2*mWW^3*t^2 + 201*ep^3*mtt^2*mWW^3*t^2 - 2*mtt*mWW^4*t^2 - 24*ep*mtt*mWW^4*t^2 - 70*ep^2*mtt*mWW^4*t^2 - 60*ep^3*mtt*mWW^4*t^2 - 2*mWW^5*t^2 - 12*ep*mWW^5*t^2 - 22*ep^2*mWW^5*t^2 - 12*ep^3*mWW^5*t^2 + 4*mtt^4*s*t^2 - 42*ep^2*mtt^4*s*t^2 - 50*ep^3*mtt^4*s*t^2 + 3*mtt^3*mWW*s*t^2 + 36*ep*mtt^3*mWW*s*t^2 + 111*ep^2*mtt^3*mWW*s*t^2 + 98*ep^3*mtt^3*mWW*s*t^2 - 15*mtt^2*mWW^2*s*t^2 - 82*ep*mtt^2*mWW^2*s*t^2 - 155*ep^2*mtt^2*mWW^2*s*t^2 - 100*ep^3*mtt^2*mWW^2*s*t^2 + 5*mtt*mWW^3*s*t^2 + 34*ep*mtt*mWW^3*s*t^2 + 71*ep^2*mtt*mWW^3*s*t^2 + 46*ep^3*mtt*mWW^3*s*t^2 + 3*mWW^4*s*t^2 + 12*ep*mWW^4*s*t^2 + 15*ep^2*mWW^4*s*t^2 + 6*ep^3*mWW^4*s*t^2 - 24*mtt^3*s^2*t^2 - 106*ep*mtt^3*s^2*t^2 - 161*ep^2*mtt^3*s^2*t^2 - 87*ep^3*mtt^3*s^2*t^2 + 21*mtt^2*mWW*s^2*t^2 + 91*ep*mtt^2*mWW*s^2*t^2 + 156*ep^2*mtt^2*mWW*s^2*t^2 + 104*ep^3*mtt^2*mWW*s^2*t^2 + 18*mtt*mWW^2*s^2*t^2 + 131*ep*mtt*mWW^2*s^2*t^2 + 253*ep^2*mtt*mWW^2*s^2*t^2 + 140*ep^3*mtt*mWW^2*s^2*t^2 - 15*mWW^3*s^2*t^2 - 108*ep*mWW^3*s^2*t^2 - 224*ep^2*mWW^3*s^2*t^2 - 141*ep^3*mWW^3*s^2*t^2 + 16*mtt^2*s^3*t^2 + 72*ep*mtt^2*s^3*t^2 + 112*ep^2*mtt^2*s^3*t^2 + 60*ep^3*mtt^2*s^3*t^2 - 8*mtt*mWW*s^3*t^2 - 27*ep*mtt*mWW*s^3*t^2 - 40*ep^2*mtt*mWW*s^3*t^2 - 25*ep^3*mtt*mWW*s^3*t^2 - 8*mWW^2*s^3*t^2 - 49*ep*mWW^2*s^3*t^2 - 84*ep^2*mWW^2*s^3*t^2 - 43*ep^3*mWW^2*s^3*t^2 - 5*mtt^4*t^3 - 41*ep*mtt^4*t^3 - 103*ep^2*mtt^4*t^3 - 81*ep^3*mtt^4*t^3 + 22*mtt^3*mWW*t^3 + 154*ep*mtt^3*mWW*t^3 + 350*ep^2*mtt^3*mWW*t^3 + 258*ep^3*mtt^3*mWW*t^3 - 24*mtt^2*mWW^2*t^3 - 153*ep*mtt^2*mWW^2*t^3 - 326*ep^2*mtt^2*mWW^2*t^3 - 231*ep^3*mtt^2*mWW^2*t^3 + 2*mtt*mWW^3*t^3 + 8*ep*mtt*mWW^3*t^3 + 14*ep^2*mtt*mWW^3*t^3 + 12*ep^3*mtt*mWW^3*t^3 + 5*mWW^4*t^3 + 32*ep*mWW^4*t^3 + 65*ep^2*mWW^4*t^3 + 42*ep^3*mWW^4*t^3 - 5*mtt^3*s*t^3 - 9*ep*mtt^3*s*t^3 + 5*ep^2*mtt^3*s*t^3 + 9*ep^3*mtt^3*s*t^3 - 16*mtt^2*mWW*s*t^3 - 115*ep*mtt^2*mWW*s*t^3 - 222*ep^2*mtt^2*mWW*s*t^3 - 123*ep^3*mtt^2*mWW*s*t^3 + 43*mtt*mWW^2*s*t^3 + 264*ep*mtt*mWW^2*s*t^3 + 491*ep^2*mtt*mWW^2*s*t^3 + 282*ep^3*mtt*mWW^2*s*t^3 - 22*mWW^3*s*t^3 - 140*ep*mWW^3*s*t^3 - 274*ep^2*mWW^3*s*t^3 - 168*ep^3*mWW^3*s*t^3 + 12*mtt^2*s^2*t^3 + 52*ep*mtt^2*s^2*t^3 + 84*ep^2*mtt^2*s^2*t^3 + 50*ep^3*mtt^2*s^2*t^3 - 4*mtt*mWW*s^2*t^3 - 21*ep*mtt*mWW*s^2*t^3 - 66*ep^2*mtt*mWW*s^2*t^3 - 65*ep^3*mtt*mWW*s^2*t^3 - 8*mWW^2*s^2*t^3 - 35*ep*mWW^2*s^2*t^3 - 30*ep^2*mWW^2*s^2*t^3 + 7*ep^3*mWW^2*s^2*t^3 + mtt^3*t^4 + 7*ep*mtt^3*t^4 + 13*ep^2*mtt^3*t^4 + 7*ep^3*mtt^3*t^4 - 13*mtt^2*mWW*t^4 - 83*ep*mtt^2*mWW*t^4 - 163*ep^2*mtt^2*mWW*t^4 - 101*ep^3*mtt^2*mWW*t^4 + 23*mtt*mWW^2*t^4 + 145*ep*mtt*mWW^2*t^4 + 287*ep^2*mtt*mWW^2*t^4 + 181*ep^3*mtt*mWW^2*t^4 - 11*mWW^3*t^4 - 69*ep*mWW^3*t^4 - 137*ep^2*mWW^3*t^4 - 87*ep^3*mWW^3*t^4 + 6*mtt^2*s*t^4 + 34*ep*mtt^2*s*t^4 + 72*ep^2*mtt^2*s*t^4 + 52*ep^3*mtt^2*s*t^4 - 6*mtt*mWW*s*t^4 - 47*ep*mtt*mWW*s*t^4 - 128*ep^2*mtt*mWW*s*t^4 - 107*ep^3*mtt*mWW*s*t^4 + 13*ep*mWW^2*s*t^4 + 56*ep^2*mWW^2*s*t^4 + 55*ep^3*mWW^2*s*t^4 + 2*mtt^2*t^5 + 15*ep*mtt^2*t^5 + 36*ep^2*mtt^2*t^5 + 27*ep^3*mtt^2*t^5 - 4*mtt*mWW*t^5 - 30*ep*mtt*mWW*t^5 - 72*ep^2*mtt*mWW*t^5 - 54*ep^3*mtt*mWW*t^5 + 2*mWW^2*t^5 + 15*ep*mWW^2*t^5 + 36*ep^2*mWW^2*t^5 + 27*ep^3*mWW^2*t^5))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^4 + 22*ep*mtt^4 + 20*ep^2*mtt^4 - 16*mtt^3*mWW - 60*ep*mtt^3*mWW - 56*ep^2*mtt^3*mWW + 6*mtt^2*mWW^2 + 26*ep*mtt^2*mWW^2 + 28*ep^2*mtt^2*mWW^2 + 4*mtt*mWW^3 + 12*ep*mtt*mWW^3 + 8*ep^2*mtt*mWW^3 - 12*mtt^3*s - 44*ep*mtt^3*s - 40*ep^2*mtt^3*s + 8*mtt^2*mWW*s + 38*ep*mtt^2*mWW*s + 42*ep^2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 10*ep*mtt*mWW^2*s + 2*ep^2*mtt*mWW^2*s + 6*mtt^2*s^2 + 22*ep*mtt^2*s^2 + 20*ep^2*mtt^2*s^2 - mtt*mWW*s^2 - 8*ep*mtt*mWW*s^2 - 11*ep^2*mtt*mWW*s^2 - mWW^2*s^2 - 2*ep*mWW^2*s^2 - ep^2*mWW^2*s^2 - 8*mtt^3*t - 28*ep*mtt^3*t - 24*ep^2*mtt^3*t + 30*mtt^2*mWW*t + 106*ep*mtt^2*mWW*t + 92*ep^2*mtt^2*mWW*t - 18*mtt*mWW^2*t - 66*ep*mtt*mWW^2*t - 60*ep^2*mtt*mWW^2*t - 4*mWW^3*t - 12*ep*mWW^3*t - 8*ep^2*mWW^3*t + 16*mtt^2*s*t + 50*ep*mtt^2*s*t + 38*ep^2*mtt^2*s*t - 4*mtt*mWW*s*t - 20*ep*mtt*mWW*s*t - 16*ep^2*mtt*mWW*s*t - 8*mWW^2*s*t - 26*ep*mWW^2*s*t - 22*ep^2*mWW^2*s*t + mtt*s^2*t + 8*ep*mtt*s^2*t + 11*ep^2*mtt*s^2*t - 5*mWW*s^2*t - 20*ep*mWW*s^2*t - 19*ep^2*mWW*s^2*t - 6*mtt^2*t^2 - 22*ep*mtt^2*t^2 - 20*ep^2*mtt^2*t^2 - 5*mtt*mWW*t^2 - 16*ep*mtt*mWW*t^2 - 11*ep^2*mtt*mWW*t^2 + 11*mWW^2*t^2 + 38*ep*mWW^2*t^2 + 31*ep^2*mWW^2*t^2 + 10*ep*mtt*s*t^2 + 14*ep^2*mtt*s*t^2 - 4*mWW*s*t^2 - 18*ep*mWW*s*t^2 - 18*ep^2*mWW*s*t^2 + 7*mtt*t^3 + 26*ep*mtt*t^3 + 23*ep^2*mtt*t^3 - 7*mWW*t^3 - 26*ep*mWW*t^3 - 23*ep^2*mWW*t^3))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mWW - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt^4 + 4*ep*mtt^4 + 4*ep^2*mtt^4 - 5*mtt^3*mWW - 19*ep*mtt^3*mWW - 18*ep^2*mtt^3*mWW + 11*mtt^2*mWW^2 + 35*ep*mtt^2*mWW^2 + 28*ep^2*mtt^2*mWW^2 - 12*mtt*mWW^3 - 32*ep*mtt*mWW^3 - 20*ep^2*mtt*mWW^3 + 6*mWW^4 + 16*ep*mWW^4 + 10*ep^2*mWW^4 - 4*mtt^3*s - 16*ep*mtt^3*s - 16*ep^2*mtt^3*s + 15*mtt^2*mWW*s + 57*ep*mtt^2*mWW*s + 54*ep^2*mtt^2*mWW*s - 22*mtt*mWW^2*s - 70*ep*mtt*mWW^2*s - 56*ep^2*mtt*mWW^2*s + 12*mWW^3*s + 32*ep*mWW^3*s + 20*ep^2*mWW^3*s + 6*mtt^2*s^2 + 24*ep*mtt^2*s^2 + 24*ep^2*mtt^2*s^2 - 15*mtt*mWW*s^2 - 57*ep*mtt*mWW*s^2 - 54*ep^2*mtt*mWW*s^2 + 11*mWW^2*s^2 + 35*ep*mWW^2*s^2 + 28*ep^2*mWW^2*s^2 - 4*mtt*s^3 - 16*ep*mtt*s^3 - 16*ep^2*mtt*s^3 + 5*mWW*s^3 + 19*ep*mWW*s^3 + 18*ep^2*mWW*s^3 + s^4 + 4*ep*s^4 + 4*ep^2*s^4 - 3*mtt^3*t - 13*ep*mtt^3*t - 14*ep^2*mtt^3*t + 8*mtt^2*mWW*t + 44*ep*mtt^2*mWW*t + 52*ep^2*mtt^2*mWW*t - 8*mtt*mWW^2*t - 44*ep*mtt*mWW^2*t - 52*ep^2*mtt*mWW^2*t + 9*mtt^2*s*t + 39*ep*mtt^2*s*t + 42*ep^2*mtt^2*s*t - 16*mtt*mWW*s*t - 88*ep*mtt*mWW*s*t - 104*ep^2*mtt*mWW*s*t + 8*mWW^2*s*t + 44*ep*mWW^2*s*t + 52*ep^2*mWW^2*s*t - 9*mtt*s^2*t - 39*ep*mtt*s^2*t - 42*ep^2*mtt*s^2*t + 8*mWW*s^2*t + 44*ep*mWW*s^2*t + 52*ep^2*mWW*s^2*t + 3*s^3*t + 13*ep*s^3*t + 14*ep^2*s^3*t + 5*mtt^2*t^2 + 17*ep*mtt^2*t^2 + 16*ep^2*mtt^2*t^2 - 8*mtt*mWW*t^2 - 44*ep*mtt*mWW*t^2 - 52*ep^2*mtt*mWW*t^2 + 8*mWW^2*t^2 + 44*ep*mWW^2*t^2 + 52*ep^2*mWW^2*t^2 - 10*mtt*s*t^2 - 34*ep*mtt*s*t^2 - 32*ep^2*mtt*s*t^2 + 8*mWW*s*t^2 + 44*ep*mWW*s*t^2 + 52*ep^2*mWW*s*t^2 + 5*s^2*t^2 + 17*ep*s^2*t^2 + 16*ep^2*s^2*t^2 - 4*mtt*t^3 - 8*ep*mtt*t^3 - 4*ep^2*mtt*t^3 + 4*s*t^3 + 8*ep*s*t^3 + 4*ep^2*s*t^3 + 2*t^4 + 4*ep*t^4 + 2*ep^2*t^4))/(2*(1 + ep)*(1 + 2*ep)^2*mWW*(mtt - mWW - s)*s^2*(mWW - t)^2*(mtt - mWW - s - t)^2), ((-1 + 2*ep)^2*(mtt - s)^2*(2*mtt^4*mWW^3 + 18*ep*mtt^4*mWW^3 + 28*ep^2*mtt^4*mWW^3 - 8*mtt^3*mWW^4 - 68*ep*mtt^3*mWW^4 - 104*ep^2*mtt^3*mWW^4 + 10*mtt^2*mWW^5 + 86*ep*mtt^2*mWW^5 + 132*ep^2*mtt^2*mWW^5 - 4*mtt*mWW^6 - 36*ep*mtt*mWW^6 - 56*ep^2*mtt*mWW^6 - 8*mtt^3*mWW^3*s - 72*ep*mtt^3*mWW^3*s - 112*ep^2*mtt^3*mWW^3*s + 24*mtt^2*mWW^4*s + 204*ep*mtt^2*mWW^4*s + 312*ep^2*mtt^2*mWW^4*s - 20*mtt*mWW^5*s - 172*ep*mtt*mWW^5*s - 264*ep^2*mtt*mWW^5*s + 4*mWW^6*s + 36*ep*mWW^6*s + 56*ep^2*mWW^6*s + 12*mtt^2*mWW^3*s^2 + 108*ep*mtt^2*mWW^3*s^2 + 168*ep^2*mtt^2*mWW^3*s^2 - 24*mtt*mWW^4*s^2 - 204*ep*mtt*mWW^4*s^2 - 312*ep^2*mtt*mWW^4*s^2 + 10*mWW^5*s^2 + 86*ep*mWW^5*s^2 + 132*ep^2*mWW^5*s^2 - 8*mtt*mWW^3*s^3 - 72*ep*mtt*mWW^3*s^3 - 112*ep^2*mtt*mWW^3*s^3 + 8*mWW^4*s^3 + 68*ep*mWW^4*s^3 + 104*ep^2*mWW^4*s^3 + 2*mWW^3*s^4 + 18*ep*mWW^3*s^4 + 28*ep^2*mWW^3*s^4 + 2*mtt^4*mWW^2*t + 6*ep*mtt^4*mWW^2*t + 4*ep^2*mtt^4*mWW^2*t - 2*mtt^3*mWW^3*t + 10*ep*mtt^3*mWW^3*t + 24*ep^2*mtt^3*mWW^3*t + 4*mtt^2*mWW^4*t - 14*ep*mtt^2*mWW^4*t - 40*ep^2*mtt^2*mWW^4*t - 8*mtt*mWW^5*t - 22*ep*mtt*mWW^5*t - 12*ep^2*mtt*mWW^5*t + 4*mWW^6*t + 24*ep*mWW^6*t + 32*ep^2*mWW^6*t - 8*mtt^3*mWW^2*s*t - 24*ep*mtt^3*mWW^2*s*t - 16*ep^2*mtt^3*mWW^2*s*t + 6*mtt^2*mWW^3*s*t - 30*ep*mtt^2*mWW^3*s*t - 72*ep^2*mtt^2*mWW^3*s*t - 8*mtt*mWW^4*s*t + 28*ep*mtt*mWW^4*s*t + 80*ep^2*mtt*mWW^4*s*t + 8*mWW^5*s*t + 22*ep*mWW^5*s*t + 12*ep^2*mWW^5*s*t + 12*mtt^2*mWW^2*s^2*t + 36*ep*mtt^2*mWW^2*s^2*t + 24*ep^2*mtt^2*mWW^2*s^2*t - 6*mtt*mWW^3*s^2*t + 30*ep*mtt*mWW^3*s^2*t + 72*ep^2*mtt*mWW^3*s^2*t + 4*mWW^4*s^2*t - 14*ep*mWW^4*s^2*t - 40*ep^2*mWW^4*s^2*t - 8*mtt*mWW^2*s^3*t - 24*ep*mtt*mWW^2*s^3*t - 16*ep^2*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t - 10*ep*mWW^3*s^3*t - 24*ep^2*mWW^3*s^3*t + 2*mWW^2*s^4*t + 6*ep*mWW^2*s^4*t + 4*ep^2*mWW^2*s^4*t - 30*mtt^3*mWW^2*t^2 - 186*ep*mtt^3*mWW^2*t^2 - 232*ep^2*mtt^3*mWW^2*t^2 + 48*mtt^2*mWW^3*t^2 + 302*ep*mtt^2*mWW^3*t^2 + 390*ep^2*mtt^2*mWW^3*t^2 - 16*mtt*mWW^4*t^2 - 109*ep*mtt*mWW^4*t^2 - 153*ep^2*mtt*mWW^4*t^2 - 2*mWW^5*t^2 - 15*ep*mWW^5*t^2 - 21*ep^2*mWW^5*t^2 + 90*mtt^2*mWW^2*s*t^2 + 558*ep*mtt^2*mWW^2*s*t^2 + 696*ep^2*mtt^2*mWW^2*s*t^2 - 96*mtt*mWW^3*s*t^2 - 604*ep*mtt*mWW^3*s*t^2 - 780*ep^2*mtt*mWW^3*s*t^2 + 16*mWW^4*s*t^2 + 109*ep*mWW^4*s*t^2 + 153*ep^2*mWW^4*s*t^2 - 90*mtt*mWW^2*s^2*t^2 - 558*ep*mtt*mWW^2*s^2*t^2 - 696*ep^2*mtt*mWW^2*s^2*t^2 + 48*mWW^3*s^2*t^2 + 302*ep*mWW^3*s^2*t^2 + 390*ep^2*mWW^3*s^2*t^2 + 30*mWW^2*s^3*t^2 + 186*ep*mWW^2*s^3*t^2 + 232*ep^2*mWW^2*s^3*t^2 + 24*mtt^3*mWW*t^3 + 144*ep*mtt^3*mWW*t^3 + 168*ep^2*mtt^3*mWW*t^3 + 6*mtt^2*mWW^2*t^3 + 28*ep*mtt^2*mWW^2*t^3 + 38*ep^2*mtt^2*mWW^2*t^3 - 50*mtt*mWW^3*t^3 - 271*ep*mtt*mWW^3*t^3 - 319*ep^2*mtt*mWW^3*t^3 + 20*mWW^4*t^3 + 103*ep*mWW^4*t^3 + 121*ep^2*mWW^4*t^3 - 72*mtt^2*mWW*s*t^3 - 432*ep*mtt^2*mWW*s*t^3 - 504*ep^2*mtt^2*mWW*s*t^3 - 12*mtt*mWW^2*s*t^3 - 56*ep*mtt*mWW^2*s*t^3 - 76*ep^2*mtt*mWW^2*s*t^3 + 50*mWW^3*s*t^3 + 271*ep*mWW^3*s*t^3 + 319*ep^2*mWW^3*s*t^3 + 72*mtt*mWW*s^2*t^3 + 432*ep*mtt*mWW*s^2*t^3 + 504*ep^2*mtt*mWW*s^2*t^3 + 6*mWW^2*s^2*t^3 + 28*ep*mWW^2*s^2*t^3 + 38*ep^2*mWW^2*s^2*t^3 - 24*mWW*s^3*t^3 - 144*ep*mWW*s^3*t^3 - 168*ep^2*mWW*s^3*t^3 - 8*mtt^3*t^4 - 44*ep*mtt^3*t^4 - 48*ep^2*mtt^3*t^4 - 32*mtt^2*mWW*t^4 - 166*ep*mtt^2*mWW*t^4 - 182*ep^2*mtt^2*mWW*t^4 + 38*mtt*mWW^2*t^4 + 183*ep*mtt*mWW^2*t^4 + 187*ep^2*mtt*mWW^2*t^4 + 2*mWW^3*t^4 + 27*ep*mWW^3*t^4 + 43*ep^2*mWW^3*t^4 + 24*mtt^2*s*t^4 + 132*ep*mtt^2*s*t^4 + 144*ep^2*mtt^2*s*t^4 + 64*mtt*mWW*s*t^4 + 332*ep*mtt*mWW*s*t^4 + 364*ep^2*mtt*mWW*s*t^4 - 38*mWW^2*s*t^4 - 183*ep*mWW^2*s*t^4 - 187*ep^2*mWW^2*s*t^4 - 24*mtt*s^2*t^4 - 132*ep*mtt*s^2*t^4 - 144*ep^2*mtt*s^2*t^4 - 32*mWW*s^2*t^4 - 166*ep*mWW*s^2*t^4 - 182*ep^2*mWW*s^2*t^4 + 8*s^3*t^4 + 44*ep*s^3*t^4 + 48*ep^2*s^3*t^4 + 16*mtt^2*t^5 + 76*ep*mtt^2*t^5 + 78*ep^2*mtt^2*t^5 - ep*mtt*mWW*t^5 - ep^2*mtt*mWW*t^5 - 16*mWW^2*t^5 - 75*ep*mWW^2*t^5 - 77*ep^2*mWW^2*t^5 - 32*mtt*s*t^5 - 152*ep*mtt*s*t^5 - 156*ep^2*mtt*s*t^5 + ep*mWW*s*t^5 + ep^2*mWW*s*t^5 + 16*s^2*t^5 + 76*ep*s^2*t^5 + 78*ep^2*s^2*t^5 - 8*mtt*t^6 - 32*ep*mtt*t^6 - 30*ep^2*mtt*t^6 + 8*mWW*t^6 + 32*ep*mWW*t^6 + 30*ep^2*mWW*t^6 + 8*s*t^6 + 32*ep*s*t^6 + 30*ep^2*s*t^6))/(2*ep*(1 + ep)*(1 + 2*ep)*mWW^3*(mtt - mWW - s)^3*s^3*(mWW - t)^3*(mtt - mWW - s - t)), ((-1 + ep)*(-1 + 2*ep)*(-36*ep^2*mtt^7*mWW^3*s^2 - 204*ep^3*mtt^7*mWW^3*s^2 - 384*ep^4*mtt^7*mWW^3*s^2 - 240*ep^5*mtt^7*mWW^3*s^2 + 4*ep*mtt^6*mWW^4*s^2 + 152*ep^2*mtt^6*mWW^4*s^2 + 788*ep^3*mtt^6*mWW^4*s^2 + 1456*ep^4*mtt^6*mWW^4*s^2 + 912*ep^5*mtt^6*mWW^4*s^2 - 8*ep*mtt^5*mWW^5*s^2 - 156*ep^2*mtt^5*mWW^5*s^2 - 764*ep^3*mtt^5*mWW^5*s^2 - 1440*ep^4*mtt^5*mWW^5*s^2 - 944*ep^5*mtt^5*mWW^5*s^2 - 4*ep*mtt^4*mWW^6*s^2 - 128*ep^2*mtt^4*mWW^6*s^2 - 572*ep^3*mtt^4*mWW^6*s^2 - 880*ep^4*mtt^4*mWW^6*s^2 - 432*ep^5*mtt^4*mWW^6*s^2 + 16*ep*mtt^3*mWW^7*s^2 + 292*ep^2*mtt^3*mWW^7*s^2 + 1308*ep^3*mtt^3*mWW^7*s^2 + 2240*ep^4*mtt^3*mWW^7*s^2 + 1328*ep^5*mtt^3*mWW^7*s^2 - 4*ep*mtt^2*mWW^8*s^2 - 72*ep^2*mtt^2*mWW^8*s^2 - 388*ep^3*mtt^2*mWW^8*s^2 - 816*ep^4*mtt^2*mWW^8*s^2 - 592*ep^5*mtt^2*mWW^8*s^2 - 8*ep*mtt*mWW^9*s^2 - 100*ep^2*mtt*mWW^9*s^2 - 340*ep^3*mtt*mWW^9*s^2 - 416*ep^4*mtt*mWW^9*s^2 - 144*ep^5*mtt*mWW^9*s^2 + 4*ep*mWW^10*s^2 + 48*ep^2*mWW^10*s^2 + 172*ep^3*mWW^10*s^2 + 240*ep^4*mWW^10*s^2 + 112*ep^5*mWW^10*s^2 - 6*ep*mtt^6*mWW^3*s^3 + 92*ep^2*mtt^6*mWW^3*s^3 + 662*ep^3*mtt^6*mWW^3*s^3 + 1348*ep^4*mtt^6*mWW^3*s^3 + 880*ep^5*mtt^6*mWW^3*s^3 + 4*ep*mtt^5*mWW^4*s^3 - 280*ep^2*mtt^5*mWW^4*s^3 - 1772*ep^3*mtt^5*mWW^4*s^3 - 3584*ep^4*mtt^5*mWW^4*s^3 - 2384*ep^5*mtt^5*mWW^4*s^3 - 2*ep*mtt^4*mWW^5*s^3 - 28*ep^2*mtt^4*mWW^5*s^3 + 106*ep^3*mtt^4*mWW^5*s^3 + 676*ep^4*mtt^4*mWW^5*s^3 + 736*ep^5*mtt^4*mWW^5*s^3 + 24*ep*mtt^3*mWW^6*s^3 + 624*ep^2*mtt^3*mWW^6*s^3 + 2904*ep^3*mtt^3*mWW^6*s^3 + 4896*ep^4*mtt^3*mWW^6*s^3 + 2784*ep^5*mtt^3*mWW^6*s^3 - 10*ep*mtt^2*mWW^7*s^3 - 284*ep^2*mtt^2*mWW^7*s^3 - 1558*ep^3*mtt^2*mWW^7*s^3 - 3124*ep^4*mtt^2*mWW^7*s^3 - 2128*ep^5*mtt^2*mWW^7*s^3 - 28*ep*mtt*mWW^8*s^3 - 344*ep^2*mtt*mWW^8*s^3 - 1132*ep^3*mtt*mWW^8*s^3 - 1312*ep^4*mtt*mWW^8*s^3 - 400*ep^5*mtt*mWW^8*s^3 + 18*ep*mWW^9*s^3 + 220*ep^2*mWW^9*s^3 + 790*ep^3*mWW^9*s^3 + 1100*ep^4*mWW^9*s^3 + 512*ep^5*mWW^9*s^3 + 24*ep*mtt^5*mWW^3*s^4 - 8*ep^2*mtt^5*mWW^3*s^4 - 608*ep^3*mtt^5*mWW^3*s^4 - 1552*ep^4*mtt^5*mWW^3*s^4 - 1120*ep^5*mtt^5*mWW^3*s^4 - 32*ep*mtt^4*mWW^4*s^4 - 48*ep^2*mtt^4*mWW^4*s^4 + 640*ep^3*mtt^4*mWW^4*s^4 + 2064*ep^4*mtt^4*mWW^4*s^4 + 1696*ep^5*mtt^4*mWW^4*s^4 + 16*ep*mtt^3*mWW^5*s^4 + 464*ep^2*mtt^3*mWW^5*s^4 + 2016*ep^3*mtt^3*mWW^5*s^4 + 3040*ep^4*mtt^3*mWW^5*s^4 + 1472*ep^5*mtt^3*mWW^5*s^4 - 352*ep^2*mtt^2*mWW^6*s^4 - 2080*ep^3*mtt^2*mWW^6*s^4 - 4064*ep^4*mtt^2*mWW^6*s^4 - 2624*ep^5*mtt^2*mWW^6*s^4 - 40*ep*mtt*mWW^7*s^4 - 456*ep^2*mtt*mWW^7*s^4 - 1408*ep^3*mtt*mWW^7*s^4 - 1488*ep^4*mtt*mWW^7*s^4 - 352*ep^5*mtt*mWW^7*s^4 + 32*ep*mWW^8*s^4 + 400*ep^2*mWW^8*s^4 + 1440*ep^3*mWW^8*s^4 + 2000*ep^4*mWW^8*s^4 + 928*ep^5*mWW^8*s^4 - 36*ep*mtt^4*mWW^3*s^5 - 168*ep^2*mtt^4*mWW^3*s^5 - 108*ep^3*mtt^4*mWW^3*s^5 + 408*ep^4*mtt^4*mWW^3*s^5 + 480*ep^5*mtt^4*mWW^3*s^5 + 32*ep*mtt^3*mWW^4*s^5 + 304*ep^2*mtt^3*mWW^4*s^5 + 832*ep^3*mtt^3*mWW^4*s^5 + 752*ep^4*mtt^3*mWW^4*s^5 + 96*ep^5*mtt^3*mWW^4*s^5 + 8*ep*mtt^2*mWW^5*s^5 - 192*ep^2*mtt^2*mWW^5*s^5 - 1192*ep^3*mtt^2*mWW^5*s^5 - 2208*ep^4*mtt^2*mWW^5*s^5 - 1312*ep^5*mtt^2*mWW^5*s^5 - 32*ep*mtt*mWW^6*s^5 - 304*ep^2*mtt*mWW^6*s^5 - 832*ep^3*mtt*mWW^6*s^5 - 752*ep^4*mtt*mWW^6*s^5 - 96*ep^5*mtt*mWW^6*s^5 + 28*ep*mWW^7*s^5 + 360*ep^2*mWW^7*s^5 + 1300*ep^3*mWW^7*s^5 + 1800*ep^4*mWW^7*s^5 + 832*ep^5*mWW^7*s^5 + 24*ep*mtt^3*mWW^3*s^6 + 172*ep^2*mtt^3*mWW^3*s^6 + 412*ep^3*mtt^3*mWW^3*s^6 + 368*ep^4*mtt^3*mWW^3*s^6 + 80*ep^5*mtt^3*mWW^3*s^6 - 4*ep*mtt^2*mWW^4*s^6 - 104*ep^2*mtt^2*mWW^4*s^6 - 436*ep^3*mtt^2*mWW^4*s^6 - 640*ep^4*mtt^2*mWW^4*s^6 - 304*ep^5*mtt^2*mWW^4*s^6 - 16*ep*mtt*mWW^5*s^6 - 116*ep^2*mtt*mWW^5*s^6 - 268*ep^3*mtt*mWW^5*s^6 - 208*ep^4*mtt*mWW^5*s^6 - 16*ep^5*mtt*mWW^5*s^6 + 12*ep*mWW^6*s^6 + 160*ep^2*mWW^6*s^6 + 580*ep^3*mWW^6*s^6 + 800*ep^4*mWW^6*s^6 + 368*ep^5*mWW^6*s^6 - 6*ep*mtt^2*mWW^3*s^7 - 52*ep^2*mtt^2*mWW^3*s^7 - 154*ep^3*mtt^2*mWW^3*s^7 - 188*ep^4*mtt^2*mWW^3*s^7 - 80*ep^5*mtt^2*mWW^3*s^7 - 4*ep*mtt*mWW^4*s^7 - 24*ep^2*mtt*mWW^4*s^7 - 52*ep^3*mtt*mWW^4*s^7 - 48*ep^4*mtt*mWW^4*s^7 - 16*ep^5*mtt*mWW^4*s^7 + 2*ep*mWW^5*s^7 + 28*ep^2*mWW^5*s^7 + 102*ep^3*mWW^5*s^7 + 140*ep^4*mWW^5*s^7 + 64*ep^5*mWW^5*s^7 + 12*ep*mtt^9*mWW^2*t + 116*ep^2*mtt^9*mWW^2*t + 400*ep^3*mtt^9*mWW^2*t + 592*ep^4*mtt^9*mWW^2*t + 320*ep^5*mtt^9*mWW^2*t + 2*mtt^8*mWW^3*t + 8*ep*mtt^8*mWW^3*t - 50*ep^2*mtt^8*mWW^3*t - 336*ep^3*mtt^8*mWW^3*t - 648*ep^4*mtt^8*mWW^3*t - 416*ep^5*mtt^8*mWW^3*t - 6*mtt^7*mWW^4*t - 80*ep*mtt^7*mWW^4*t - 402*ep^2*mtt^7*mWW^4*t - 944*ep^3*mtt^7*mWW^4*t - 1032*ep^4*mtt^7*mWW^4*t - 416*ep^5*mtt^7*mWW^4*t - 16*mtt^6*mWW^5*t - 208*ep*mtt^6*mWW^5*t - 1032*ep^2*mtt^6*mWW^5*t - 2432*ep^3*mtt^6*mWW^5*t - 2720*ep^4*mtt^6*mWW^5*t - 1152*ep^5*mtt^6*mWW^5*t + 52*mtt^5*mWW^6*t + 700*ep*mtt^5*mWW^6*t + 3608*ep^2*mtt^5*mWW^6*t + 8880*ep^3*mtt^5*mWW^6*t + 10464*ep^4*mtt^5*mWW^6*t + 4736*ep^5*mtt^5*mWW^6*t - 30*mtt^4*mWW^7*t - 424*ep*mtt^4*mWW^7*t - 2298*ep^2*mtt^4*mWW^7*t - 5968*ep^3*mtt^4*mWW^7*t - 7464*ep^4*mtt^4*mWW^7*t - 3616*ep^5*mtt^4*mWW^7*t - 14*mtt^3*mWW^8*t - 152*ep*mtt^3*mWW^8*t - 602*ep^2*mtt^3*mWW^8*t - 1040*ep^3*mtt^3*mWW^8*t - 680*ep^4*mtt^3*mWW^8*t - 32*ep^5*mtt^3*mWW^8*t + 12*mtt^2*mWW^9*t + 144*ep*mtt^2*mWW^9*t + 660*ep^2*mtt^2*mWW^9*t + 1440*ep^3*mtt^2*mWW^9*t + 1488*ep^4*mtt^2*mWW^9*t + 576*ep^5*mtt^2*mWW^9*t - 78*ep*mtt^8*mWW^2*s*t - 778*ep^2*mtt^8*mWW^2*s*t - 2784*ep^3*mtt^8*mWW^2*s*t - 4280*ep^4*mtt^8*mWW^2*s*t - 2400*ep^5*mtt^8*mWW^2*s*t - 14*mtt^7*mWW^3*s*t - 46*ep*mtt^7*mWW^3*s*t + 506*ep^2*mtt^7*mWW^3*s*t + 3142*ep^3*mtt^7*mWW^3*s*t + 6108*ep^4*mtt^7*mWW^3*s*t + 3984*ep^5*mtt^7*mWW^3*s*t + 14*mtt^6*mWW^4*s*t + 166*ep*mtt^6*mWW^4*s*t + 672*ep^2*mtt^6*mWW^4*s*t + 980*ep^3*mtt^6*mWW^4*s*t + 40*ep^4*mtt^6*mWW^4*s*t - 672*ep^5*mtt^6*mWW^4*s*t + 80*mtt^5*mWW^5*s*t + 912*ep*mtt^5*mWW^5*s*t + 3900*ep^2*mtt^5*mWW^5*s*t + 7748*ep^3*mtt^5*mWW^5*s*t + 7048*ep^4*mtt^5*mWW^5*s*t + 2272*ep^5*mtt^5*mWW^5*s*t - 116*mtt^4*mWW^6*s*t - 1366*ep*mtt^4*mWW^6*s*t - 6086*ep^2*mtt^4*mWW^6*s*t - 12736*ep^3*mtt^4*mWW^6*s*t - 12392*ep^4*mtt^4*mWW^6*s*t - 4384*ep^5*mtt^4*mWW^6*s*t + 2*mtt^3*mWW^7*s*t - 2*ep*mtt^3*mWW^7*s*t - 154*ep^2*mtt^3*mWW^7*s*t - 730*ep^3*mtt^3*mWW^7*s*t - 1300*ep^4*mtt^3*mWW^7*s*t - 816*ep^5*mtt^3*mWW^7*s*t + 38*mtt^2*mWW^8*s*t + 446*ep*mtt^2*mWW^8*s*t + 2016*ep^2*mtt^2*mWW^8*s*t + 4412*ep^3*mtt^2*mWW^8*s*t + 4696*ep^4*mtt^2*mWW^8*s*t + 1952*ep^5*mtt^2*mWW^8*s*t - 4*mtt*mWW^9*s*t - 32*ep*mtt*mWW^9*s*t - 76*ep^2*mtt*mWW^9*s*t - 32*ep^3*mtt*mWW^9*s*t + 80*ep^4*mtt*mWW^9*s*t + 64*ep^5*mtt*mWW^9*s*t + 213*ep*mtt^7*mWW^2*s^2*t + 2248*ep^2*mtt^7*mWW^2*s^2*t + 8405*ep^3*mtt^7*mWW^2*s^2*t + 13382*ep^4*mtt^7*mWW^2*s^2*t + 7720*ep^5*mtt^7*mWW^2*s^2*t + 40*mtt^6*mWW^3*s^2*t + 128*ep*mtt^6*mWW^3*s^2*t - 1600*ep^2*mtt^6*mWW^3*s^2*t - 9872*ep^3*mtt^6*mWW^3*s^2*t - 19272*ep^4*mtt^6*mWW^3*s^2*t - 12624*ep^5*mtt^6*mWW^3*s^2*t + 2*mtt^5*mWW^4*s^2*t + 21*ep*mtt^5*mWW^4*s^2*t - 46*ep^2*mtt^5*mWW^4*s^2*t - 159*ep^3*mtt^5*mWW^4*s^2*t + 542*ep^4*mtt^5*mWW^4*s^2*t + 1080*ep^5*mtt^5*mWW^4*s^2*t - 154*mtt^4*mWW^5*s^2*t - 1430*ep*mtt^4*mWW^5*s^2*t - 3734*ep^2*mtt^4*mWW^5*s^2*t - 310*ep^3*mtt^4*mWW^5*s^2*t + 9876*ep^4*mtt^4*mWW^5*s^2*t + 9072*ep^5*mtt^4*mWW^5*s^2*t + 98*mtt^3*mWW^6*s^2*t + 773*ep*mtt^3*mWW^6*s^2*t + 1154*ep^2*mtt^3*mWW^6*s^2*t - 4087*ep^3*mtt^3*mWW^6*s^2*t - 13258*ep^4*mtt^3*mWW^6*s^2*t - 10168*ep^5*mtt^3*mWW^6*s^2*t + 26*mtt^2*mWW^7*s^2*t + 366*ep*mtt^2*mWW^7*s^2*t + 1862*ep^2*mtt^2*mWW^7*s^2*t + 4806*ep^3*mtt^2*mWW^7*s^2*t + 6596*ep^4*mtt^2*mWW^7*s^2*t + 3840*ep^5*mtt^2*mWW^7*s^2*t - 12*mtt*mWW^8*s^2*t - 47*ep*mtt*mWW^8*s^2*t + 364*ep^2*mtt*mWW^8*s^2*t + 2073*ep^3*mtt*mWW^8*s^2*t + 3350*ep^4*mtt*mWW^8*s^2*t + 1688*ep^5*mtt*mWW^8*s^2*t - 24*ep*mWW^9*s^2*t - 248*ep^2*mWW^9*s^2*t - 856*ep^3*mWW^9*s^2*t - 1216*ep^4*mWW^9*s^2*t - 608*ep^5*mWW^9*s^2*t - 303*ep*mtt^6*mWW^2*s^3*t - 3454*ep^2*mtt^6*mWW^2*s^3*t - 13549*ep^3*mtt^6*mWW^2*s^3*t - 22286*ep^4*mtt^6*mWW^2*s^3*t - 13160*ep^5*mtt^6*mWW^2*s^3*t - 60*mtt^5*mWW^3*s^3*t - 238*ep*mtt^5*mWW^3*s^3*t + 1924*ep^2*mtt^5*mWW^3*s^3*t + 13050*ep^3*mtt^5*mWW^3*s^3*t + 26156*ep^4*mtt^5*mWW^3*s^3*t + 17392*ep^5*mtt^5*mWW^3*s^3*t - 34*mtt^4*mWW^4*s^3*t - 253*ep*mtt^4*mWW^4*s^3*t + 564*ep^2*mtt^4*mWW^4*s^3*t + 6149*ep^3*mtt^4*mWW^4*s^3*t + 12142*ep^4*mtt^4*mWW^4*s^3*t + 7160*ep^5*mtt^4*mWW^4*s^3*t + 142*mtt^3*mWW^5*s^3*t + 982*ep*mtt^3*mWW^5*s^3*t - 390*ep^2*mtt^3*mWW^5*s^3*t - 14706*ep^3*mtt^3*mWW^5*s^3*t - 33748*ep^4*mtt^3*mWW^5*s^3*t - 22960*ep^5*mtt^3*mWW^5*s^3*t - 38*mtt^2*mWW^6*s^3*t - 149*ep*mtt^2*mWW^6*s^3*t + 840*ep^2*mtt^2*mWW^6*s^3*t + 6381*ep^3*mtt^2*mWW^6*s^3*t + 13766*ep^4*mtt^2*mWW^6*s^3*t + 9896*ep^5*mtt^2*mWW^6*s^3*t - 10*mtt*mWW^7*s^3*t + 56*ep*mtt*mWW^7*s^3*t + 1518*ep^2*mtt*mWW^7*s^3*t + 6180*ep^3*mtt*mWW^7*s^3*t + 8992*ep^4*mtt*mWW^7*s^3*t + 4192*ep^5*mtt*mWW^7*s^3*t - 95*ep*mWW^8*s^3*t - 1002*ep^2*mWW^8*s^3*t - 3505*ep^3*mWW^8*s^3*t - 5022*ep^4*mWW^8*s^3*t - 2520*ep^5*mWW^8*s^3*t + 222*ep*mtt^5*mWW^2*s^4*t + 2836*ep^2*mtt^5*mWW^2*s^4*t + 11826*ep^3*mtt^5*mWW^2*s^4*t + 20204*ep^4*mtt^5*mWW^2*s^4*t + 12240*ep^5*mtt^5*mWW^2*s^4*t + 50*mtt^4*mWW^3*s^4*t + 282*ep*mtt^4*mWW^3*s^4*t - 506*ep^2*mtt^4*mWW^3*s^4*t - 6350*ep^3*mtt^4*mWW^3*s^4*t - 14244*ep^4*mtt^4*mWW^3*s^4*t - 10048*ep^5*mtt^4*mWW^3*s^4*t + 40*mtt^3*mWW^4*s^4*t + 196*ep*mtt^3*mWW^4*s^4*t - 1788*ep^2*mtt^3*mWW^4*s^4*t - 11880*ep^3*mtt^3*mWW^4*s^4*t - 22648*ep^4*mtt^3*mWW^4*s^4*t - 13936*ep^5*mtt^3*mWW^4*s^4*t - 62*mtt^2*mWW^5*s^4*t - 318*ep*mtt^2*mWW^5*s^4*t + 1174*ep^2*mtt^2*mWW^5*s^4*t + 10282*ep^3*mtt^2*mWW^5*s^4*t + 21628*ep^4*mtt^2*mWW^5*s^4*t + 14624*ep^5*mtt^2*mWW^5*s^4*t + 4*mtt*mWW^6*s^4*t + 152*ep*mtt*mWW^6*s^4*t + 1652*ep^2*mtt*mWW^6*s^4*t + 5632*ep^3*mtt*mWW^6*s^4*t + 7176*ep^4*mtt*mWW^6*s^4*t + 2736*ep^5*mtt*mWW^6*s^4*t - 150*ep*mWW^7*s^4*t - 1608*ep^2*mWW^7*s^4*t - 5670*ep^3*mWW^7*s^4*t - 8148*ep^4*mWW^7*s^4*t - 4080*ep^5*mWW^7*s^4*t - 60*ep*mtt^4*mWW^2*s^5*t - 1030*ep^2*mtt^4*mWW^2*s^5*t - 4874*ep^3*mtt^4*mWW^2*s^5*t - 8948*ep^4*mtt^4*mWW^2*s^5*t - 5680*ep^5*mtt^4*mWW^2*s^5*t - 22*mtt^3*mWW^3*s^5*t - 176*ep*mtt^3*mWW^3*s^5*t - 566*ep^2*mtt^3*mWW^3*s^5*t - 604*ep^3*mtt^3*mWW^3*s^5*t + 504*ep^4*mtt^3*mWW^3*s^5*t + 1008*ep^5*mtt^3*mWW^3*s^5*t - 20*mtt^2*mWW^4*s^5*t - 72*ep*mtt^2*mWW^4*s^5*t + 1066*ep^2*mtt^2*mWW^4*s^5*t + 6534*ep^3*mtt^2*mWW^4*s^5*t + 12460*ep^4*mtt^2*mWW^4*s^5*t + 7824*ep^5*mtt^2*mWW^4*s^5*t + 10*mtt*mWW^5*s^5*t + 104*ep*mtt*mWW^5*s^5*t + 538*ep^2*mtt*mWW^5*s^5*t + 1004*ep^3*mtt*mWW^5*s^5*t + 136*ep^4*mtt*mWW^5*s^5*t - 784*ep^5*mtt*mWW^5*s^5*t - 116*ep*mWW^6*s^5*t - 1256*ep^2*mWW^6*s^5*t - 4428*ep^3*mWW^6*s^5*t - 6328*ep^4*mWW^6*s^5*t - 3136*ep^5*mWW^6*s^5*t - 15*ep*mtt^3*mWW^2*s^6*t - 16*ep^2*mtt^3*mWW^2*s^6*t + 345*ep^3*mtt^3*mWW^2*s^6*t + 1054*ep^4*mtt^3*mWW^2*s^6*t + 840*ep^5*mtt^3*mWW^2*s^6*t + 4*mtt^2*mWW^3*s^6*t + 38*ep*mtt^2*mWW^3*s^6*t + 268*ep^2*mtt^2*mWW^3*s^6*t + 918*ep^3*mtt^2*mWW^3*s^6*t + 1348*ep^4*mtt^2*mWW^3*s^6*t + 688*ep^5*mtt^2*mWW^3*s^6*t + 4*mtt*mWW^4*s^6*t + 27*ep*mtt*mWW^4*s^6*t - 12*ep^2*mtt*mWW^4*s^6*t - 501*ep^3*mtt*mWW^4*s^6*t - 1270*ep^4*mtt*mWW^4*s^6*t - 936*ep^5*mtt*mWW^4*s^6*t - 42*ep*mWW^5*s^6*t - 456*ep^2*mWW^5*s^6*t - 1586*ep^3*mWW^5*s^6*t - 2220*ep^4*mWW^5*s^6*t - 1072*ep^5*mWW^5*s^6*t + 9*ep*mtt^2*mWW^2*s^7*t + 78*ep^2*mtt^2*mWW^2*s^7*t + 231*ep^3*mtt^2*mWW^2*s^7*t + 282*ep^4*mtt^2*mWW^2*s^7*t + 120*ep^5*mtt^2*mWW^2*s^7*t + 4*ep*mtt*mWW^3*s^7*t + 24*ep^2*mtt*mWW^3*s^7*t + 52*ep^3*mtt*mWW^3*s^7*t + 48*ep^4*mtt*mWW^3*s^7*t + 16*ep^5*mtt*mWW^3*s^7*t - 5*ep*mWW^4*s^7*t - 54*ep^2*mWW^4*s^7*t - 179*ep^3*mWW^4*s^7*t - 234*ep^4*mWW^4*s^7*t - 104*ep^5*mWW^4*s^7*t + 12*ep*mtt^9*mWW*t^2 + 116*ep^2*mtt^9*mWW*t^2 + 400*ep^3*mtt^9*mWW*t^2 + 592*ep^4*mtt^9*mWW*t^2 + 320*ep^5*mtt^9*mWW*t^2 - 2*mtt^8*mWW^2*t^2 - 142*ep*mtt^8*mWW^2*t^2 - 1260*ep^2*mtt^8*mWW^2*t^2 - 4244*ep^3*mtt^8*mWW^2*t^2 - 6232*ep^4*mtt^8*mWW^2*t^2 - 3360*ep^5*mtt^8*mWW^2*t^2 + 6*mtt^7*mWW^3*t^2 + 174*ep*mtt^7*mWW^3*t^2 + 1386*ep^2*mtt^7*mWW^3*t^2 + 4670*ep^3*mtt^7*mWW^3*t^2 + 7116*ep^4*mtt^7*mWW^3*t^2 + 4048*ep^5*mtt^7*mWW^3*t^2 + 30*mtt^6*mWW^4*t^2 + 534*ep*mtt^6*mWW^4*t^2 + 3284*ep^2*mtt^6*mWW^4*t^2 + 9016*ep^3*mtt^6*mWW^4*t^2 + 11344*ep^4*mtt^6*mWW^4*t^2 + 5312*ep^5*mtt^6*mWW^4*t^2 - 52*mtt^5*mWW^5*t^2 - 724*ep*mtt^5*mWW^5*t^2 - 3980*ep^2*mtt^5*mWW^5*t^2 - 10780*ep^3*mtt^5*mWW^5*t^2 - 14328*ep^4*mtt^5*mWW^5*t^2 - 7456*ep^5*mtt^5*mWW^5*t^2 - 62*mtt^4*mWW^6*t^2 - 994*ep*mtt^4*mWW^6*t^2 - 5668*ep^2*mtt^4*mWW^6*t^2 - 14524*ep^3*mtt^4*mWW^6*t^2 - 16968*ep^4*mtt^4*mWW^6*t^2 - 7264*ep^5*mtt^4*mWW^6*t^2 + 118*mtt^3*mWW^7*t^2 + 1622*ep*mtt^3*mWW^7*t^2 + 8530*ep^2*mtt^3*mWW^7*t^2 + 21422*ep^3*mtt^3*mWW^7*t^2 + 25804*ep^4*mtt^3*mWW^7*t^2 + 11984*ep^5*mtt^3*mWW^7*t^2 - 14*mtt^2*mWW^8*t^2 - 182*ep*mtt^2*mWW^8*t^2 - 980*ep^2*mtt^2*mWW^8*t^2 - 2744*ep^3*mtt^2*mWW^8*t^2 - 3920*ep^4*mtt^2*mWW^8*t^2 - 2240*ep^5*mtt^2*mWW^8*t^2 - 24*mtt*mWW^9*t^2 - 300*ep*mtt*mWW^9*t^2 - 1428*ep^2*mtt*mWW^9*t^2 - 3216*ep^3*mtt*mWW^9*t^2 - 3408*ep^4*mtt*mWW^9*t^2 - 1344*ep^5*mtt*mWW^9*t^2 + 12*ep*mtt^8*mWW*s*t^2 + 152*ep^2*mtt^8*mWW*s*t^2 + 652*ep^3*mtt^8*mWW*s*t^2 + 1104*ep^4*mtt^8*mWW*s*t^2 + 640*ep^5*mtt^8*mWW*s*t^2 + 14*mtt^7*mWW^2*s*t^2 + 476*ep*mtt^7*mWW^2*s*t^2 + 3786*ep^2*mtt^7*mWW^2*s*t^2 + 12308*ep^3*mtt^7*mWW^2*s*t^2 + 17992*ep^4*mtt^7*mWW^2*s*t^2 + 9824*ep^5*mtt^7*mWW^2*s*t^2 + 12*mtt^6*mWW^3*s*t^2 - 186*ep*mtt^6*mWW^3*s*t^2 - 2962*ep^2*mtt^6*mWW^3*s*t^2 - 12960*ep^3*mtt^6*mWW^3*s*t^2 - 23088*ep^4*mtt^6*mWW^3*s*t^2 - 14656*ep^5*mtt^6*mWW^3*s*t^2 - 82*mtt^5*mWW^4*s*t^2 - 1066*ep*mtt^5*mWW^4*s*t^2 - 4988*ep^2*mtt^5*mWW^4*s*t^2 - 10152*ep^3*mtt^5*mWW^4*s*t^2 - 8456*ep^4*mtt^5*mWW^4*s*t^2 - 1696*ep^5*mtt^5*mWW^4*s*t^2 - 42*mtt^4*mWW^5*s*t^2 - 724*ep*mtt^4*mWW^5*s*t^2 - 4114*ep^2*mtt^4*mWW^5*s*t^2 - 9816*ep^3*mtt^4*mWW^5*s*t^2 - 9792*ep^4*mtt^4*mWW^5*s*t^2 - 3072*ep^5*mtt^4*mWW^5*s*t^2 + 204*mtt^3*mWW^6*s*t^2 + 2676*ep*mtt^3*mWW^6*s*t^2 + 13280*ep^2*mtt^3*mWW^6*s*t^2 + 30992*ep^3*mtt^3*mWW^6*s*t^2 + 34040*ep^4*mtt^3*mWW^6*s*t^2 + 14048*ep^5*mtt^3*mWW^6*s*t^2 - 62*mtt^2*mWW^7*s*t^2 - 482*ep*mtt^2*mWW^7*s*t^2 - 1116*ep^2*mtt^2*mWW^7*s*t^2 - 628*ep^3*mtt^2*mWW^7*s*t^2 + 416*ep^4*mtt^2*mWW^7*s*t^2 + 192*ep^5*mtt^2*mWW^7*s*t^2 - 48*mtt*mWW^8*s*t^2 - 750*ep*mtt*mWW^8*s*t^2 - 4222*ep^2*mtt*mWW^8*s*t^2 - 10764*ep^3*mtt*mWW^8*s*t^2 - 12568*ep^4*mtt*mWW^8*s*t^2 - 5408*ep^5*mtt*mWW^8*s*t^2 + 4*mWW^9*s*t^2 + 44*ep*mWW^9*s*t^2 + 184*ep^2*mWW^9*s*t^2 + 368*ep^3*mWW^9*s*t^2 + 352*ep^4*mWW^9*s*t^2 + 128*ep^5*mWW^9*s*t^2 - 246*ep*mtt^7*mWW*s^2*t^2 - 2588*ep^2*mtt^7*mWW*s^2*t^2 - 9618*ep^3*mtt^7*mWW*s^2*t^2 - 14972*ep^4*mtt^7*mWW*s^2*t^2 - 8320*ep^5*mtt^7*mWW*s^2*t^2 - 40*mtt^6*mWW^2*s^2*t^2 - 574*ep*mtt^6*mWW^2*s^2*t^2 - 3374*ep^2*mtt^6*mWW^2*s^2*t^2 - 9828*ep^3*mtt^6*mWW^2*s^2*t^2 - 14336*ep^4*mtt^6*mWW^2*s^2*t^2 - 8272*ep^5*mtt^6*mWW^2*s^2*t^2 - 100*mtt^5*mWW^3*s^2*t^2 - 321*ep*mtt^5*mWW^3*s^2*t^2 + 4528*ep^2*mtt^5*mWW^3*s^2*t^2 + 27827*ep^3*mtt^5*mWW^3*s^2*t^2 + 54234*ep^4*mtt^5*mWW^3*s^2*t^2 + 35368*ep^5*mtt^5*mWW^3*s^2*t^2 + 56*mtt^4*mWW^4*s^2*t^2 - 493*ep*mtt^4*mWW^4*s^2*t^2 - 8940*ep^2*mtt^4*mWW^4*s^2*t^2 - 37201*ep^3*mtt^4*mWW^4*s^2*t^2 - 61286*ep^4*mtt^4*mWW^4*s^2*t^2 - 35944*ep^5*mtt^4*mWW^4*s^2*t^2 + 256*mtt^3*mWW^5*s^2*t^2 + 3482*ep*mtt^3*mWW^5*s^2*t^2 + 17288*ep^2*mtt^3*mWW^5*s^2*t^2 + 39762*ep^3*mtt^3*mWW^5*s^2*t^2 + 42732*ep^4*mtt^3*mWW^5*s^2*t^2 + 17344*ep^5*mtt^3*mWW^5*s^2*t^2 - 136*mtt^2*mWW^6*s^2*t^2 - 760*ep*mtt^2*mWW^6*s^2*t^2 + 1298*ep^2*mtt^2*mWW^6*s^2*t^2 + 13898*ep^3*mtt^2*mWW^6*s^2*t^2 + 26420*ep^4*mtt^2*mWW^6*s^2*t^2 + 15584*ep^5*mtt^2*mWW^6*s^2*t^2 - 44*mtt*mWW^7*s^2*t^2 - 1267*ep*mtt*mWW^7*s^2*t^2 - 9424*ep^2*mtt*mWW^7*s^2*t^2 - 28287*ep^3*mtt*mWW^7*s^2*t^2 - 37154*ep^4*mtt*mWW^7*s^2*t^2 - 17800*ep^5*mtt*mWW^7*s^2*t^2 + 8*mWW^8*s^2*t^2 + 179*ep*mWW^8*s^2*t^2 + 1212*ep^2*mWW^8*s^2*t^2 + 3447*ep^3*mWW^8*s^2*t^2 + 4362*ep^4*mWW^8*s^2*t^2 + 2040*ep^5*mWW^8*s^2*t^2 + 624*ep*mtt^6*mWW*s^3*t^2 + 6512*ep^2*mtt^6*mWW*s^3*t^2 + 23952*ep^3*mtt^6*mWW*s^3*t^2 + 37008*ep^4*mtt^6*mWW*s^3*t^2 + 20480*ep^5*mtt^6*mWW*s^3*t^2 + 60*mtt^5*mWW^2*s^3*t^2 + 364*ep*mtt^5*mWW^2*s^3*t^2 + 660*ep^2*mtt^5*mWW^2*s^3*t^2 + 396*ep^3*mtt^5*mWW^2*s^3*t^2 + 920*ep^4*mtt^5*mWW^2*s^3*t^2 + 1408*ep^5*mtt^5*mWW^2*s^3*t^2 + 172*mtt^4*mWW^3*s^3*t^2 + 341*ep*mtt^4*mWW^3*s^3*t^2 - 9620*ep^2*mtt^4*mWW^3*s^3*t^2 - 52067*ep^3*mtt^4*mWW^3*s^3*t^2 - 94690*ep^4*mtt^4*mWW^3*s^3*t^2 - 58280*ep^5*mtt^4*mWW^3*s^3*t^2 + 36*mtt^3*mWW^4*s^3*t^2 + 2286*ep*mtt^3*mWW^4*s^3*t^2 + 20178*ep^2*mtt^3*mWW^4*s^3*t^2 + 68116*ep^3*mtt^3*mWW^4*s^3*t^2 + 100016*ep^4*mtt^3*mWW^4*s^3*t^2 + 54016*ep^5*mtt^3*mWW^4*s^3*t^2 - 216*mtt^2*mWW^5*s^3*t^2 - 2032*ep*mtt^2*mWW^5*s^3*t^2 - 5202*ep^2*mtt^2*mWW^5*s^3*t^2 - 778*ep^3*mtt^2*mWW^5*s^3*t^2 + 11212*ep^4*mtt^2*mWW^5*s^3*t^2 + 9552*ep^5*mtt^2*mWW^5*s^3*t^2 - 1270*ep*mtt*mWW^6*s^3*t^2 - 12650*ep^2*mtt*mWW^6*s^3*t^2 - 43256*ep^3*mtt*mWW^6*s^3*t^2 - 61736*ep^4*mtt*mWW^6*s^3*t^2 - 31552*ep^5*mtt*mWW^6*s^3*t^2 + 12*mWW^7*s^3*t^2 + 455*ep*mWW^7*s^3*t^2 + 3642*ep^2*mWW^7*s^3*t^2 + 11317*ep^3*mWW^7*s^3*t^2 + 15206*ep^4*mWW^7*s^3*t^2 + 7448*ep^5*mWW^7*s^3*t^2 - 696*ep*mtt^5*mWW*s^4*t^2 - 7268*ep^2*mtt^5*mWW*s^4*t^2 - 26668*ep^3*mtt^5*mWW*s^4*t^2 - 41112*ep^4*mtt^5*mWW*s^4*t^2 - 22720*ep^5*mtt^5*mWW*s^4*t^2 - 50*mtt^4*mWW^2*s^4*t^2 - 278*ep*mtt^4*mWW^2*s^4*t^2 - 696*ep^2*mtt^4*mWW^2*s^4*t^2 - 1640*ep^3*mtt^4*mWW^2*s^4*t^2 - 3184*ep^4*mtt^4*mWW^2*s^4*t^2 - 2432*ep^5*mtt^4*mWW^2*s^4*t^2 - 126*mtt^3*mWW^3*s^4*t^2 + 207*ep*mtt^3*mWW^3*s^4*t^2 + 11314*ep^2*mtt^3*mWW^3*s^4*t^2 + 52011*ep^3*mtt^3*mWW^3*s^4*t^2 + 87954*ep^4*mtt^3*mWW^3*s^4*t^2 + 51352*ep^5*mtt^3*mWW^3*s^4*t^2 - 62*mtt^2*mWW^4*s^4*t^2 - 1467*ep*mtt^2*mWW^4*s^4*t^2 - 9870*ep^2*mtt^2*mWW^4*s^4*t^2 - 28967*ep^3*mtt^2*mWW^4*s^4*t^2 - 39202*ep^4*mtt^2*mWW^4*s^4*t^2 - 20200*ep^5*mtt^2*mWW^4*s^4*t^2 + 50*mtt*mWW^5*s^4*t^2 - 335*ep*mtt*mWW^5*s^4*t^2 - 7078*ep^2*mtt*mWW^5*s^4*t^2 - 28827*ep^3*mtt*mWW^5*s^4*t^2 - 44754*ep^4*mtt*mWW^5*s^4*t^2 - 24024*ep^5*mtt*mWW^5*s^4*t^2 + 12*mWW^6*s^4*t^2 + 585*ep*mWW^6*s^4*t^2 + 5038*ep^2*mWW^6*s^4*t^2 + 16395*ep^3*mWW^6*s^4*t^2 + 22826*ep^4*mWW^6*s^4*t^2 + 11496*ep^5*mWW^6*s^4*t^2 + 372*ep*mtt^4*mWW*s^5*t^2 + 3896*ep^2*mtt^4*mWW*s^5*t^2 + 14292*ep^3*mtt^4*mWW*s^5*t^2 + 22016*ep^4*mtt^4*mWW*s^5*t^2 + 12160*ep^5*mtt^4*mWW*s^5*t^2 + 22*mtt^3*mWW^2*s^5*t^2 + 232*ep*mtt^3*mWW^2*s^5*t^2 + 1538*ep^2*mtt^3*mWW^2*s^5*t^2 + 5328*ep^3*mtt^3*mWW^2*s^5*t^2 + 8384*ep^4*mtt^3*mWW^2*s^5*t^2 + 4768*ep^5*mtt^3*mWW^2*s^5*t^2 + 40*mtt^2*mWW^3*s^5*t^2 - 267*ep*mtt^2*mWW^3*s^5*t^2 - 5386*ep^2*mtt^2*mWW^3*s^5*t^2 - 22349*ep^3*mtt^2*mWW^3*s^5*t^2 - 36030*ep^4*mtt^2*mWW^3*s^5*t^2 - 20344*ep^5*mtt^2*mWW^3*s^5*t^2 + 22*mtt*mWW^4*s^5*t^2 + 126*ep*mtt*mWW^4*s^5*t^2 - 502*ep^2*mtt*mWW^4*s^5*t^2 - 3810*ep^3*mtt*mWW^4*s^5*t^2 - 6860*ep^4*mtt*mWW^4*s^5*t^2 - 3824*ep^5*mtt*mWW^4*s^5*t^2 + 4*mWW^5*s^5*t^2 + 345*ep*mWW^5*s^5*t^2 + 3262*ep^2*mWW^5*s^5*t^2 + 11155*ep^3*mWW^5*s^5*t^2 + 16074*ep^4*mWW^5*s^5*t^2 + 8296*ep^5*mWW^5*s^5*t^2 - 78*ep*mtt^3*mWW*s^6*t^2 - 820*ep^2*mtt^3*mWW*s^6*t^2 - 3010*ep^3*mtt^3*mWW*s^6*t^2 - 4636*ep^4*mtt^3*mWW*s^6*t^2 - 2560*ep^5*mtt^3*mWW*s^6*t^2 - 4*mtt^2*mWW^2*s^6*t^2 - 78*ep*mtt^2*mWW^2*s^6*t^2 - 654*ep^2*mtt^2*mWW^2*s^6*t^2 - 2320*ep^3*mtt^2*mWW^2*s^6*t^2 - 3544*ep^4*mtt^2*mWW^2*s^6*t^2 - 1936*ep^5*mtt^2*mWW^2*s^6*t^2 - 4*mtt*mWW^3*s^6*t^2 + 52*ep*mtt*mWW^3*s^6*t^2 + 740*ep^2*mtt*mWW^3*s^6*t^2 + 2868*ep^3*mtt*mWW^3*s^6*t^2 + 4504*ep^4*mtt*mWW^3*s^6*t^2 + 2512*ep^5*mtt*mWW^3*s^6*t^2 + 80*ep*mWW^4*s^6*t^2 + 838*ep^2*mWW^4*s^6*t^2 + 2998*ep^3*mWW^4*s^6*t^2 + 4444*ep^4*mWW^4*s^6*t^2 + 2336*ep^5*mWW^4*s^6*t^2 - 52*ep*mtt^8*mWW*t^3 - 500*ep^2*mtt^8*mWW*t^3 - 1712*ep^3*mtt^8*mWW*t^3 - 2512*ep^4*mtt^8*mWW*t^3 - 1344*ep^5*mtt^8*mWW*t^3 + 389*ep*mtt^7*mWW^2*t^3 + 3780*ep^2*mtt^7*mWW^2*t^3 + 13105*ep^3*mtt^7*mWW^2*t^3 + 19470*ep^4*mtt^7*mWW^2*t^3 + 10536*ep^5*mtt^7*mWW^2*t^3 - 26*mtt^6*mWW^3*t^3 - 642*ep*mtt^6*mWW^3*t^3 - 4816*ep^2*mtt^6*mWW^3*t^3 - 15644*ep^3*mtt^6*mWW^3*t^3 - 23160*ep^4*mtt^6*mWW^3*t^3 - 12832*ep^5*mtt^6*mWW^3*t^3 + 6*mtt^5*mWW^4*t^3 - 453*ep*mtt^5*mWW^4*t^3 - 4504*ep^2*mtt^5*mWW^4*t^3 - 14863*ep^3*mtt^5*mWW^4*t^3 - 20402*ep^4*mtt^5*mWW^4*t^3 - 9944*ep^5*mtt^5*mWW^4*t^3 + 192*mtt^4*mWW^5*t^3 + 2846*ep*mtt^4*mWW^5*t^3 + 16036*ep^2*mtt^4*mWW^5*t^3 + 42962*ep^3*mtt^4*mWW^5*t^3 + 55052*ep^4*mtt^4*mWW^5*t^3 + 27152*ep^5*mtt^4*mWW^5*t^3 - 204*mtt^3*mWW^6*t^3 - 2227*ep*mtt^3*mWW^6*t^3 - 9540*ep^2*mtt^3*mWW^6*t^3 - 20739*ep^3*mtt^3*mWW^6*t^3 - 23370*ep^4*mtt^3*mWW^6*t^3 - 11000*ep^5*mtt^3*mWW^6*t^3 - 50*mtt^2*mWW^7*t^3 - 876*ep*mtt^2*mWW^7*t^3 - 5344*ep^2*mtt^2*mWW^7*t^3 - 14606*ep^3*mtt^2*mWW^7*t^3 - 18324*ep^4*mtt^2*mWW^7*t^3 - 8560*ep^5*mtt^2*mWW^7*t^3 + 70*mtt*mWW^8*t^3 + 859*ep*mtt*mWW^8*t^3 + 4120*ep^2*mtt*mWW^8*t^3 + 9721*ep^3*mtt*mWW^8*t^3 + 11326*ep^4*mtt*mWW^8*t^3 + 5224*ep^5*mtt*mWW^8*t^3 + 12*mWW^9*t^3 + 156*ep*mWW^9*t^3 + 768*ep^2*mWW^9*t^3 + 1776*ep^3*mWW^9*t^3 + 1920*ep^4*mWW^9*t^3 + 768*ep^5*mWW^9*t^3 - 48*ep*mtt^8*s*t^3 - 488*ep^2*mtt^8*s*t^3 - 1760*ep^3*mtt^8*s*t^3 - 2664*ep^4*mtt^8*s*t^3 - 1440*ep^5*mtt^8*s*t^3 + 16*ep*mtt^7*mWW*s*t^3 + 52*ep^2*mtt^7*mWW*s*t^3 - 196*ep^3*mtt^7*mWW*s*t^3 - 736*ep^4*mtt^7*mWW*s*t^3 - 576*ep^5*mtt^7*mWW*s*t^3 - 26*mtt^6*mWW^2*s*t^3 - 615*ep*mtt^6*mWW^2*s*t^3 - 4194*ep^2*mtt^6*mWW^2*s*t^3 - 12283*ep^3*mtt^6*mWW^2*s*t^3 - 17026*ep^4*mtt^6*mWW^2*s*t^3 - 9176*ep^5*mtt^6*mWW^2*s*t^3 - 6*mtt^5*mWW^3*s*t^3 - 272*ep*mtt^5*mWW^3*s*t^3 - 1776*ep^2*mtt^5*mWW^3*s*t^3 - 3198*ep^3*mtt^5*mWW^3*s*t^3 + 724*ep^4*mtt^5*mWW^3*s*t^3 + 3888*ep^5*mtt^5*mWW^3*s*t^3 + 72*mtt^4*mWW^4*s*t^3 + 1611*ep*mtt^4*mWW^4*s*t^3 + 10658*ep^2*mtt^4*mWW^4*s*t^3 + 29477*ep^3*mtt^4*mWW^4*s*t^3 + 35982*ep^4*mtt^4*mWW^4*s*t^3 + 15720*ep^5*mtt^4*mWW^4*s*t^3 - 178*mtt^3*mWW^5*s*t^3 - 1476*ep*mtt^3*mWW^5*s*t^3 - 3898*ep^2*mtt^3*mWW^5*s*t^3 - 3536*ep^3*mtt^3*mWW^5*s*t^3 - 720*ep^4*mtt^3*mWW^5*s*t^3 - 192*ep^5*mtt^3*mWW^5*s*t^3 + 112*mtt^2*mWW^6*s*t^3 + 315*ep*mtt^2*mWW^6*s*t^3 - 3412*ep^2*mtt^2*mWW^6*s*t^3 - 17697*ep^3*mtt^2*mWW^6*s*t^3 - 28478*ep^4*mtt^2*mWW^6*s*t^3 - 15080*ep^5*mtt^2*mWW^6*s*t^3 + 16*mtt*mWW^7*s*t^3 + 204*ep*mtt*mWW^7*s*t^3 + 1206*ep^2*mtt*mWW^7*s*t^3 + 3954*ep^3*mtt*mWW^7*s*t^3 + 6492*ep^4*mtt*mWW^7*s*t^3 + 4048*ep^5*mtt*mWW^7*s*t^3 + 10*mWW^8*s*t^3 + 265*ep*mWW^8*s*t^3 + 1852*ep^2*mWW^8*s*t^3 + 5239*ep^3*mWW^8*s*t^3 + 6426*ep^4*mWW^8*s*t^3 + 2808*ep^5*mWW^8*s*t^3 + 240*ep*mtt^7*s^2*t^3 + 2440*ep^2*mtt^7*s^2*t^3 + 8800*ep^3*mtt^7*s^2*t^3 + 13320*ep^4*mtt^7*s^2*t^3 + 7200*ep^5*mtt^7*s^2*t^3 + 594*ep*mtt^6*mWW*s^2*t^3 + 6284*ep^2*mtt^6*mWW*s^2*t^3 + 23334*ep^3*mtt^6*mWW*s^2*t^3 + 36196*ep^4*mtt^6*mWW*s^2*t^3 + 20064*ep^5*mtt^6*mWW*s^2*t^3 + 98*mtt^5*mWW^2*s^2*t^3 - 818*ep*mtt^5*mWW^2*s^2*t^3 - 14602*ep^2*mtt^5*mWW^2*s^2*t^3 - 58850*ep^3*mtt^5*mWW^2*s^2*t^3 - 91684*ep^4*mtt^5*mWW^2*s^2*t^3 - 49616*ep^5*mtt^5*mWW^2*s^2*t^3 + 182*mtt^4*mWW^3*s^2*t^3 + 3329*ep*mtt^4*mWW^3*s^2*t^3 + 19992*ep^2*mtt^4*mWW^3*s^2*t^3 + 52471*ep^3*mtt^4*mWW^3*s^2*t^3 + 60810*ep^4*mtt^4*mWW^3*s^2*t^3 + 24872*ep^5*mtt^4*mWW^3*s^2*t^3 - 120*mtt^3*mWW^4*s^2*t^3 + 498*ep*mtt^3*mWW^4*s^2*t^3 + 13446*ep^2*mtt^3*mWW^4*s^2*t^3 + 57344*ep^3*mtt^3*mWW^4*s^2*t^3 + 92312*ep^4*mtt^3*mWW^4*s^2*t^3 + 51792*ep^5*mtt^3*mWW^4*s^2*t^3 - 98*mtt^2*mWW^5*s^2*t^3 - 3904*ep*mtt^2*mWW^5*s^2*t^3 - 31860*ep^2*mtt^2*mWW^5*s^2*t^3 - 101798*ep^3*mtt^2*mWW^5*s^2*t^3 - 140716*ep^4*mtt^2*mWW^5*s^2*t^3 - 70704*ep^5*mtt^2*mWW^5*s^2*t^3 - 70*mtt*mWW^6*s^2*t^3 - 314*ep*mtt*mWW^6*s^2*t^3 + 1308*ep^2*mtt*mWW^6*s^2*t^3 + 9724*ep^3*mtt*mWW^6*s^2*t^3 + 18352*ep^4*mtt*mWW^6*s^2*t^3 + 11248*ep^5*mtt*mWW^6*s^2*t^3 + 40*mWW^7*s^2*t^3 + 759*ep*mWW^7*s^2*t^3 + 4752*ep^2*mWW^7*s^2*t^3 + 12815*ep^3*mWW^7*s^2*t^3 + 15378*ep^4*mWW^7*s^2*t^3 + 6680*ep^5*mWW^7*s^2*t^3 - 480*ep*mtt^6*s^3*t^3 - 4880*ep^2*mtt^6*s^3*t^3 - 17600*ep^3*mtt^6*s^3*t^3 - 26640*ep^4*mtt^6*s^3*t^3 - 14400*ep^5*mtt^6*s^3*t^3 - 1478*ep*mtt^5*mWW*s^3*t^3 - 15392*ep^2*mtt^5*mWW*s^3*t^3 - 56062*ep^3*mtt^5*mWW*s^3*t^3 - 85468*ep^4*mtt^5*mWW*s^3*t^3 - 46656*ep^5*mtt^5*mWW*s^3*t^3 - 138*mtt^4*mWW^2*s^3*t^3 + 2284*ep*mtt^4*mWW^2*s^3*t^3 + 31394*ep^2*mtt^4*mWW^2*s^3*t^3 + 119884*ep^3*mtt^4*mWW^2*s^3*t^3 + 183456*ep^4*mtt^4*mWW^2*s^3*t^3 + 99024*ep^5*mtt^4*mWW^2*s^3*t^3 - 274*mtt^3*mWW^3*s^3*t^3 - 3154*ep*mtt^3*mWW^3*s^3*t^3 - 12100*ep^2*mtt^3*mWW^3*s^3*t^3 - 18944*ep^3*mtt^3*mWW^3*s^3*t^3 - 9320*ep^4*mtt^3*mWW^3*s^3*t^3 + 1808*ep^5*mtt^3*mWW^3*s^3*t^3 + 20*mtt^2*mWW^4*s^3*t^3 - 3572*ep*mtt^2*mWW^4*s^3*t^3 - 37302*ep^2*mtt^2*mWW^4*s^3*t^3 - 132166*ep^3*mtt^2*mWW^4*s^3*t^3 - 194684*ep^4*mtt^2*mWW^4*s^3*t^3 - 102576*ep^5*mtt^2*mWW^4*s^3*t^3 + 78*mtt*mWW^5*s^3*t^3 + 2660*ep*mtt*mWW^5*s^3*t^3 + 21248*ep^2*mtt*mWW^5*s^3*t^3 + 68074*ep^3*mtt*mWW^5*s^3*t^3 + 95084*ep^4*mtt*mWW^5*s^3*t^3 + 48496*ep^5*mtt*mWW^5*s^3*t^3 + 58*mWW^6*s^3*t^3 + 796*ep*mWW^6*s^3*t^3 + 4104*ep^2*mWW^6*s^3*t^3 + 9678*ep^3*mWW^6*s^3*t^3 + 10436*ep^4*mWW^6*s^3*t^3 + 4064*ep^5*mWW^6*s^3*t^3 + 480*ep*mtt^5*s^4*t^3 + 4880*ep^2*mtt^5*s^4*t^3 + 17600*ep^3*mtt^5*s^4*t^3 + 26640*ep^4*mtt^5*s^4*t^3 + 14400*ep^5*mtt^5*s^4*t^3 + 1490*ep*mtt^4*mWW*s^4*t^3 + 15452*ep^2*mtt^4*mWW*s^4*t^3 + 55822*ep^3*mtt^4*mWW*s^4*t^3 + 84268*ep^4*mtt^4*mWW*s^4*t^3 + 45504*ep^5*mtt^4*mWW*s^4*t^3 + 86*mtt^3*mWW^2*s^4*t^3 - 1647*ep*mtt^3*mWW^2*s^4*t^3 - 21594*ep^2*mtt^3*mWW^2*s^4*t^3 - 81371*ep^3*mtt^3*mWW^2*s^4*t^3 - 123770*ep^4*mtt^3*mWW^2*s^4*t^3 - 66616*ep^5*mtt^3*mWW^2*s^4*t^3 + 156*mtt^2*mWW^3*s^4*t^3 + 487*ep*mtt^2*mWW^3*s^4*t^3 - 5996*ep^2*mtt^2*mWW^3*s^4*t^3 - 33585*ep^3*mtt^2*mWW^3*s^4*t^3 - 58446*ep^4*mtt^2*mWW^3*s^4*t^3 - 33624*ep^5*mtt^2*mWW^3*s^4*t^3 + 26*mtt*mWW^4*s^4*t^3 + 2313*ep*mtt*mWW^4*s^4*t^3 + 21502*ep^2*mtt*mWW^4*s^4*t^3 + 73361*ep^3*mtt*mWW^4*s^4*t^3 + 105886*ep^4*mtt*mWW^4*s^4*t^3 + 54920*ep^5*mtt*mWW^4*s^4*t^3 + 12*mWW^5*s^4*t^3 - 123*ep*mWW^5*s^4*t^3 - 1996*ep^2*mWW^5*s^4*t^3 - 7867*ep^3*mWW^5*s^4*t^3 - 12114*ep^4*mWW^5*s^4*t^3 - 6552*ep^5*mWW^5*s^4*t^3 - 240*ep*mtt^4*s^5*t^3 - 2440*ep^2*mtt^4*s^5*t^3 - 8800*ep^3*mtt^4*s^5*t^3 - 13320*ep^4*mtt^4*s^5*t^3 - 7200*ep^5*mtt^4*s^5*t^3 - 690*ep*mtt^3*mWW*s^5*t^3 - 7124*ep^2*mtt^3*mWW*s^5*t^3 - 25542*ep^3*mtt^3*mWW*s^5*t^3 - 38164*ep^4*mtt^3*mWW*s^5*t^3 - 20352*ep^5*mtt^3*mWW*s^5*t^3 - 20*mtt^2*mWW^2*s^5*t^3 + 455*ep*mtt^2*mWW^2*s^5*t^3 + 5704*ep^2*mtt^2*mWW^2*s^5*t^3 + 21275*ep^3*mtt^2*mWW^2*s^5*t^3 + 32218*ep^4*mtt^2*mWW^2*s^5*t^3 + 17288*ep^5*mtt^2*mWW^2*s^5*t^3 - 32*mtt*mWW^3*s^5*t^3 + 372*ep*mtt*mWW^3*s^5*t^3 + 5924*ep^2*mtt*mWW^3*s^5*t^3 + 23256*ep^3*mtt*mWW^3*s^5*t^3 + 35808*ep^4*mtt*mWW^3*s^5*t^3 + 19248*ep^5*mtt*mWW^3*s^5*t^3 - 4*mWW^4*s^5*t^3 - 385*ep*mWW^4*s^5*t^3 - 3624*ep^2*mWW^4*s^5*t^3 - 12437*ep^3*mWW^4*s^5*t^3 - 17950*ep^4*mWW^4*s^5*t^3 - 9272*ep^5*mWW^4*s^5*t^3 + 48*ep*mtt^3*s^6*t^3 + 488*ep^2*mtt^3*s^6*t^3 + 1760*ep^3*mtt^3*s^6*t^3 + 2664*ep^4*mtt^3*s^6*t^3 + 1440*ep^5*mtt^3*s^6*t^3 + 120*ep*mtt^2*mWW*s^6*t^3 + 1228*ep^2*mtt^2*mWW*s^6*t^3 + 4356*ep^3*mtt^2*mWW*s^6*t^3 + 6416*ep^4*mtt^2*mWW*s^6*t^3 + 3360*ep^5*mtt^2*mWW*s^6*t^3 - 48*ep*mtt*mWW^2*s^6*t^3 - 488*ep^2*mtt*mWW^2*s^6*t^3 - 1760*ep^3*mtt*mWW^2*s^6*t^3 - 2664*ep^4*mtt*mWW^2*s^6*t^3 - 1440*ep^5*mtt*mWW^2*s^6*t^3 - 120*ep*mWW^3*s^6*t^3 - 1228*ep^2*mWW^3*s^6*t^3 - 4356*ep^3*mWW^3*s^6*t^3 - 6416*ep^4*mWW^3*s^6*t^3 - 3360*ep^5*mWW^3*s^6*t^3 + 84*ep*mtt^7*mWW*t^4 + 804*ep^2*mtt^7*mWW*t^4 + 2736*ep^3*mtt^7*mWW*t^4 + 3984*ep^4*mtt^7*mWW*t^4 + 2112*ep^5*mtt^7*mWW*t^4 + 12*mtt^6*mWW^2*t^4 - 452*ep*mtt^6*mWW^2*t^4 - 5108*ep^2*mtt^6*mWW^2*t^4 - 18444*ep^3*mtt^6*mWW^2*t^4 - 27832*ep^4*mtt^6*mWW^2*t^4 - 15136*ep^5*mtt^6*mWW^2*t^4 + 6*mtt^5*mWW^3*t^4 + 641*ep*mtt^5*mWW^3*t^4 + 6028*ep^2*mtt^5*mWW^3*t^4 + 21195*ep^3*mtt^5*mWW^3*t^4 + 32330*ep^4*mtt^5*mWW^3*t^4 + 18040*ep^5*mtt^5*mWW^3*t^4 - 134*mtt^4*mWW^4*t^4 - 1057*ep*mtt^4*mWW^4*t^4 - 2446*ep^2*mtt^4*mWW^4*t^4 - 909*ep^3*mtt^4*mWW^4*t^4 + 2658*ep^4*mtt^4*mWW^4*t^4 + 2008*ep^5*mtt^4*mWW^4*t^4 - 16*mtt^3*mWW^5*t^4 - 942*ep*mtt^3*mWW^5*t^4 - 8048*ep^2*mtt^3*mWW^5*t^4 - 26246*ep^3*mtt^3*mWW^5*t^4 - 37236*ep^4*mtt^3*mWW^5*t^4 - 19312*ep^5*mtt^3*mWW^5*t^4 + 308*mtt^2*mWW^6*t^4 + 3722*ep*mtt^2*mWW^6*t^4 + 17500*ep^2*mtt^2*mWW^6*t^4 + 40306*ep^3*mtt^2*mWW^6*t^4 + 45708*ep^4*mtt^2*mWW^6*t^4 + 20496*ep^5*mtt^2*mWW^6*t^4 - 134*mtt*mWW^7*t^4 - 1471*ep*mtt*mWW^7*t^4 - 6192*ep^2*mtt*mWW^7*t^4 - 12701*ep^3*mtt*mWW^7*t^4 - 12886*ep^4*mtt*mWW^7*t^4 - 5256*ep^5*mtt*mWW^7*t^4 - 42*mWW^8*t^4 - 525*ep*mWW^8*t^4 - 2538*ep^2*mWW^8*t^4 - 5937*ep^3*mWW^8*t^4 - 6726*ep^4*mWW^8*t^4 - 2952*ep^5*mWW^8*t^4 + 256*ep*mtt^7*s*t^4 + 2592*ep^2*mtt^7*s*t^4 + 9296*ep^3*mtt^7*s*t^4 + 13968*ep^4*mtt^7*s*t^4 + 7488*ep^5*mtt^7*s*t^4 - 396*ep*mtt^6*mWW*s*t^4 - 3856*ep^2*mtt^6*mWW*s*t^4 - 13276*ep^3*mtt^6*mWW*s*t^4 - 19248*ep^4*mtt^6*mWW*s*t^4 - 9984*ep^5*mtt^6*mWW*s*t^4 + 8*mtt^5*mWW^2*s*t^4 + 78*ep*mtt^5*mWW^2*s*t^4 - 100*ep^2*mtt^5*mWW^2*s*t^4 - 1942*ep^3*mtt^5*mWW^2*s*t^4 - 3708*ep^4*mtt^5*mWW^2*s*t^4 - 1936*ep^5*mtt^5*mWW^2*s*t^4 + 92*mtt^4*mWW^3*s*t^4 + 2585*ep*mtt^4*mWW^3*s*t^4 + 19540*ep^2*mtt^4*mWW^3*s*t^4 + 60601*ep^3*mtt^4*mWW^3*s*t^4 + 81502*ep^4*mtt^4*mWW^3*s*t^4 + 39400*ep^5*mtt^4*mWW^3*s*t^4 + 80*mtt^3*mWW^4*s*t^4 - 776*ep*mtt^3*mWW^4*s*t^4 - 12142*ep^2*mtt^3*mWW^4*s*t^4 - 45870*ep^3*mtt^3*mWW^4*s*t^4 - 68204*ep^4*mtt^3*mWW^4*s*t^4 - 35408*ep^5*mtt^3*mWW^4*s*t^4 - 8*mtt^2*mWW^5*s*t^4 - 342*ep*mtt^2*mWW^5*s*t^4 - 2702*ep^2*mtt^2*mWW^5*s*t^4 - 7996*ep^3*mtt^2*mWW^5*s*t^4 - 9528*ep^4*mtt^2*mWW^5*s*t^4 - 3744*ep^5*mtt^2*mWW^5*s*t^4 - 216*mtt*mWW^6*s*t^4 - 1738*ep*mtt*mWW^6*s*t^4 - 3878*ep^2*mtt*mWW^6*s*t^4 + 264*ep^3*mtt*mWW^6*s*t^4 + 8848*ep^4*mtt*mWW^6*s*t^4 + 6720*ep^5*mtt*mWW^6*s*t^4 + 44*mWW^7*s*t^4 + 333*ep*mWW^7*s*t^4 + 546*ep^2*mWW^7*s*t^4 - 1077*ep^3*mWW^7*s*t^4 - 3630*ep^4*mWW^7*s*t^4 - 2536*ep^5*mWW^7*s*t^4 - 1088*ep*mtt^6*s^2*t^4 - 11008*ep^2*mtt^6*s^2*t^4 - 39440*ep^3*mtt^6*s^2*t^4 - 59184*ep^4*mtt^6*s^2*t^4 - 31680*ep^5*mtt^6*s^2*t^4 + 546*ep*mtt^5*mWW*s^2*t^4 + 5204*ep^2*mtt^5*mWW*s^2*t^4 + 17798*ep^3*mtt^5*mWW*s^2*t^4 + 25476*ep^4*mtt^5*mWW*s^2*t^4 + 12864*ep^5*mtt^5*mWW*s^2*t^4 - 84*mtt^4*mWW^2*s^2*t^4 + 2686*ep*mtt^4*mWW^2*s^2*t^4 + 32644*ep^2*mtt^4*mWW^2*s^2*t^4 + 122014*ep^3*mtt^4*mWW^2*s^2*t^4 + 185204*ep^4*mtt^4*mWW^2*s^2*t^4 + 99520*ep^5*mtt^4*mWW^2*s^2*t^4 - 276*mtt^3*mWW^3*s^2*t^4 - 7964*ep*mtt^3*mWW^3*s^2*t^4 - 61218*ep^2*mtt^3*mWW^3*s^2*t^4 - 194026*ep^3*mtt^3*mWW^3*s^2*t^4 - 269708*ep^4*mtt^3*mWW^3*s^2*t^4 - 136544*ep^5*mtt^3*mWW^3*s^2*t^4 + 56*mtt^2*mWW^4*s^2*t^4 + 980*ep*mtt^2*mWW^4*s^2*t^4 + 5830*ep^2*mtt^2*mWW^4*s^2*t^4 + 16218*ep^3*mtt^2*mWW^4*s^2*t^4 + 21156*ep^4*mtt^2*mWW^4*s^2*t^4 + 10384*ep^5*mtt^2*mWW^4*s^2*t^4 + 112*mtt*mWW^5*s^2*t^4 + 3166*ep*mtt*mWW^5*s^2*t^4 + 24098*ep^2*mtt*mWW^5*s^2*t^4 + 75136*ep^3*mtt*mWW^5*s^2*t^4 + 102704*ep^4*mtt*mWW^5*s^2*t^4 + 51168*ep^5*mtt*mWW^5*s^2*t^4 + 80*mWW^6*s^2*t^4 + 378*ep*mWW^6*s^2*t^4 - 1278*ep^2*mWW^6*s^2*t^4 - 9796*ep^3*mWW^6*s^2*t^4 - 17808*ep^4*mWW^6*s^2*t^4 - 10320*ep^5*mWW^6*s^2*t^4 + 1792*ep*mtt^5*s^3*t^4 + 18112*ep^2*mtt^5*s^3*t^4 + 64800*ep^3*mtt^5*s^3*t^4 + 97056*ep^4*mtt^5*s^3*t^4 + 51840*ep^5*mtt^5*s^3*t^4 - 120*ep*mtt^4*mWW*s^3*t^4 - 780*ep^2*mtt^4*mWW*s^3*t^4 - 2172*ep^3*mtt^4*mWW*s^3*t^4 - 2496*ep^4*mtt^4*mWW*s^3*t^4 - 768*ep^5*mtt^4*mWW*s^3*t^4 + 96*mtt^3*mWW^2*s^3*t^4 - 4302*ep*mtt^3*mWW^2*s^3*t^4 - 49556*ep^2*mtt^3*mWW^2*s^3*t^4 - 181994*ep^3*mtt^3*mWW^2*s^3*t^4 - 273764*ep^4*mtt^3*mWW^2*s^3*t^4 - 146192*ep^5*mtt^3*mWW^2*s^3*t^4 + 258*mtt^2*mWW^3*s^3*t^4 + 6314*ep*mtt^2*mWW^3*s^3*t^4 + 46190*ep^2*mtt^2*mWW^3*s^3*t^4 + 143634*ep^3*mtt^2*mWW^3*s^3*t^4 + 198148*ep^4*mtt^2*mWW^3*s^3*t^4 + 100096*ep^5*mtt^2*mWW^3*s^3*t^4 + 4*mtt*mWW^4*s^3*t^4 + 1162*ep*mtt*mWW^4*s^3*t^4 + 11504*ep^2*mtt*mWW^4*s^3*t^4 + 39782*ep^3*mtt*mWW^4*s^3*t^4 + 57492*ep^4*mtt*mWW^4*s^3*t^4 + 29664*ep^5*mtt*mWW^4*s^3*t^4 - 30*mWW^5*s^3*t^4 - 1198*ep*mWW^5*s^3*t^4 - 10022*ep^2*mWW^5*s^3*t^4 - 32754*ep^3*mWW^5*s^3*t^4 - 46132*ep^4*mWW^5*s^3*t^4 - 23504*ep^5*mWW^5*s^3*t^4 - 1408*ep*mtt^4*s^4*t^4 - 14208*ep^2*mtt^4*s^4*t^4 - 50720*ep^3*mtt^4*s^4*t^4 - 75744*ep^4*mtt^4*s^4*t^4 - 40320*ep^5*mtt^4*s^4*t^4 - 234*ep*mtt^3*mWW*s^4*t^4 - 2648*ep^2*mtt^3*mWW*s^4*t^4 - 9626*ep^3*mtt^3*mWW*s^4*t^4 - 14364*ep^4*mtt^3*mWW*s^4*t^4 - 7680*ep^5*mtt^3*mWW*s^4*t^4 - 32*mtt^2*mWW^2*s^4*t^4 + 2582*ep*mtt^2*mWW^2*s^4*t^4 + 28112*ep^2*mtt^2*mWW^2*s^4*t^4 + 101622*ep^3*mtt^2*mWW^2*s^4*t^4 + 151508*ep^4*mtt^2*mWW^2*s^4*t^4 + 80256*ep^5*mtt^2*mWW^2*s^4*t^4 - 80*mtt*mWW^3*s^4*t^4 - 1606*ep*mtt*mWW^3*s^4*t^4 - 10832*ep^2*mtt*mWW^3*s^4*t^4 - 32414*ep^3*mtt*mWW^3*s^4*t^4 - 43700*ep^4*mtt*mWW^3*s^4*t^4 - 21696*ep^5*mtt*mWW^3*s^4*t^4 - 24*mWW^4*s^4*t^4 - 734*ep*mWW^4*s^4*t^4 - 5872*ep^2*mWW^4*s^4*t^4 - 18966*ep^3*mWW^4*s^4*t^4 - 26660*ep^4*mWW^4*s^4*t^4 - 13600*ep^5*mWW^4*s^4*t^4 + 512*ep*mtt^3*s^5*t^4 + 5152*ep^2*mtt^3*s^5*t^4 + 18320*ep^3*mtt^3*s^5*t^4 + 27216*ep^4*mtt^3*s^5*t^4 + 14400*ep^5*mtt^3*s^5*t^4 + 120*ep*mtt^2*mWW*s^5*t^4 + 1276*ep^2*mtt^2*mWW*s^5*t^4 + 4540*ep^3*mtt^2*mWW*s^5*t^4 + 6648*ep^4*mtt^2*mWW*s^5*t^4 + 3456*ep^5*mtt^2*mWW*s^5*t^4 - 656*ep*mtt*mWW^2*s^5*t^4 - 6632*ep^2*mtt*mWW^2*s^5*t^4 - 23512*ep^3*mtt*mWW^2*s^5*t^4 - 34720*ep^4*mtt*mWW^2*s^5*t^4 - 18240*ep^5*mtt*mWW^2*s^5*t^4 + 24*ep*mWW^3*s^5*t^4 + 204*ep^2*mWW^3*s^5*t^4 + 652*ep^3*mWW^3*s^5*t^4 + 856*ep^4*mWW^3*s^5*t^4 + 384*ep^5*mWW^3*s^5*t^4 - 64*ep*mtt^2*s^6*t^4 - 640*ep^2*mtt^2*s^6*t^4 - 2256*ep^3*mtt^2*s^6*t^4 - 3312*ep^4*mtt^2*s^6*t^4 - 1728*ep^5*mtt^2*s^6*t^4 + 64*ep*mWW^2*s^6*t^4 + 640*ep^2*mWW^2*s^6*t^4 + 2256*ep^3*mWW^2*s^6*t^4 + 3312*ep^4*mWW^2*s^6*t^4 + 1728*ep^5*mWW^2*s^6*t^4 - 60*ep*mtt^6*mWW*t^5 - 572*ep^2*mtt^6*mWW*t^5 - 1936*ep^3*mtt^6*mWW*t^5 - 2800*ep^4*mtt^6*mWW*t^5 - 1472*ep^5*mtt^6*mWW*t^5 - 12*mtt^5*mWW^2*t^5 + 306*ep*mtt^5*mWW^2*t^5 + 3688*ep^2*mtt^5*mWW^2*t^5 + 13510*ep^3*mtt^5*mWW^2*t^5 + 20468*ep^4*mtt^5*mWW^2*t^5 + 11120*ep^5*mtt^5*mWW^2*t^5 + 36*mtt^4*mWW^3*t^5 - 35*ep*mtt^4*mWW^3*t^5 - 2586*ep^2*mtt^4*mWW^3*t^5 - 11609*ep^3*mtt^4*mWW^3*t^5 - 19302*ep^4*mtt^4*mWW^3*t^5 - 11144*ep^5*mtt^4*mWW^3*t^5 + 140*mtt^3*mWW^4*t^5 + 1452*ep*mtt^3*mWW^4*t^5 + 5694*ep^2*mtt^3*mWW^4*t^5 + 10790*ep^3*mtt^3*mWW^4*t^5 + 10108*ep^4*mtt^3*mWW^4*t^5 + 3856*ep^5*mtt^3*mWW^4*t^5 - 244*mtt^2*mWW^5*t^5 - 2574*ep*mtt^2*mWW^5*t^5 - 10218*ep^2*mtt^2*mWW^5*t^5 - 19260*ep^3*mtt^2*mWW^5*t^5 - 17312*ep^4*mtt^2*mWW^5*t^5 - 5952*ep^5*mtt^2*mWW^5*t^5 - 16*mtt*mWW^6*t^5 - 238*ep*mtt*mWW^6*t^5 - 1310*ep^2*mtt*mWW^6*t^5 - 3348*ep^3*mtt*mWW^6*t^5 - 4032*ep^4*mtt*mWW^6*t^5 - 1856*ep^5*mtt*mWW^6*t^5 + 96*mWW^7*t^5 + 1149*ep*mWW^7*t^5 + 5304*ep^2*mWW^7*t^5 + 11853*ep^3*mWW^7*t^5 + 12870*ep^4*mWW^7*t^5 + 5448*ep^5*mWW^7*t^5 - 544*ep*mtt^6*s*t^5 - 5488*ep^2*mtt^6*s*t^5 - 19584*ep^3*mtt^6*s*t^5 - 29232*ep^4*mtt^6*s*t^5 - 15552*ep^5*mtt^6*s*t^5 + 1176*ep*mtt^5*mWW*s*t^5 + 11764*ep^2*mtt^5*mWW*s*t^5 + 41588*ep^3*mtt^5*mWW*s*t^5 + 61488*ep^4*mtt^5*mWW*s*t^5 + 32384*ep^5*mtt^5*mWW*s*t^5 - 6*mtt^4*mWW^2*s*t^5 - 358*ep*mtt^4*mWW^2*s*t^5 - 3032*ep^2*mtt^4*mWW^2*s*t^5 - 9812*ep^3*mtt^4*mWW^2*s*t^5 - 13896*ep^4*mtt^4*mWW^2*s*t^5 - 7136*ep^5*mtt^4*mWW^2*s*t^5 - 122*mtt^3*mWW^3*s*t^5 - 3150*ep*mtt^3*mWW^3*s*t^5 - 23556*ep^2*mtt^3*mWW^3*s*t^5 - 74028*ep^3*mtt^3*mWW^3*s*t^5 - 102536*ep^4*mtt^3*mWW^3*s*t^5 - 51808*ep^5*mtt^3*mWW^3*s*t^5 - 122*mtt^2*mWW^4*s*t^5 + 234*ep*mtt^2*mWW^4*s*t^5 + 9970*ep^2*mtt^2*mWW^4*s*t^5 + 43162*ep^3*mtt^2*mWW^4*s*t^5 + 68724*ep^4*mtt^2*mWW^4*s*t^5 + 37552*ep^5*mtt^2*mWW^4*s*t^5 + 234*mtt*mWW^5*s*t^5 + 2578*ep*mtt*mWW^5*s*t^5 + 10684*ep^2*mtt*mWW^5*s*t^5 + 20848*ep^3*mtt*mWW^5*s*t^5 + 19192*ep^4*mtt*mWW^5*s*t^5 + 6624*ep^5*mtt*mWW^5*s*t^5 + 16*mWW^6*s*t^5 + 64*ep*mWW^6*s*t^5 - 342*ep^2*mWW^6*s*t^5 - 2174*ep^3*mWW^6*s*t^5 - 3740*ep^4*mWW^6*s*t^5 - 2064*ep^5*mWW^6*s*t^5 + 1888*ep*mtt^5*s^2*t^5 + 19024*ep^2*mtt^5*s^2*t^5 + 67776*ep^3*mtt^5*s^2*t^5 + 100944*ep^4*mtt^5*s^2*t^5 + 53568*ep^5*mtt^5*s^2*t^5 - 2846*ep*mtt^4*mWW*s^2*t^5 - 28464*ep^2*mtt^4*mWW*s^2*t^5 - 100806*ep^3*mtt^4*mWW*s^2*t^5 - 149116*ep^4*mtt^4*mWW*s^2*t^5 - 78464*ep^5*mtt^4*mWW*s^2*t^5 + 42*mtt^3*mWW^2*s^2*t^5 - 935*ep*mtt^3*mWW^2*s^2*t^5 - 12290*ep^2*mtt^3*mWW^2*s^2*t^5 - 46607*ep^3*mtt^3*mWW^2*s^2*t^5 - 71186*ep^4*mtt^3*mWW^2*s^2*t^5 - 38520*ep^5*mtt^3*mWW^2*s^2*t^5 + 164*mtt^2*mWW^3*s^2*t^5 + 5890*ep*mtt^2*mWW^3*s^2*t^5 + 48428*ep^2*mtt^2*mWW^3*s^2*t^5 + 158954*ep^3*mtt^2*mWW^3*s^2*t^5 + 225980*ep^4*mtt^2*mWW^3*s^2*t^5 + 116352*ep^5*mtt^2*mWW^3*s^2*t^5 + 42*mtt*mWW^4*s^2*t^5 - 979*ep*mtt*mWW^4*s^2*t^5 - 12546*ep^2*mtt*mWW^4*s^2*t^5 - 47363*ep^3*mtt*mWW^4*s^2*t^5 - 71866*ep^4*mtt*mWW^4*s^2*t^5 - 38392*ep^5*mtt*mWW^4*s^2*t^5 - 120*mWW^5*s^2*t^5 - 1578*ep*mWW^5*s^2*t^5 - 7976*ep^2*mWW^5*s^2*t^5 - 19282*ep^3*mWW^5*s^2*t^5 - 22340*ep^4*mWW^5*s^2*t^5 - 9936*ep^5*mWW^5*s^2*t^5 - 2400*ep*mtt^4*s^3*t^5 - 24144*ep^2*mtt^4*s^3*t^5 - 85824*ep^3*mtt^4*s^3*t^5 - 127440*ep^4*mtt^4*s^3*t^5 - 67392*ep^5*mtt^4*s^3*t^5 + 2538*ep*mtt^3*mWW*s^3*t^5 + 25292*ep^2*mtt^3*mWW*s^3*t^5 + 89462*ep^3*mtt^3*mWW*s^3*t^5 + 132164*ep^4*mtt^3*mWW*s^3*t^5 + 69440*ep^5*mtt^3*mWW*s^3*t^5 - 24*mtt^2*mWW^2*s^3*t^5 + 1685*ep*mtt^2*mWW^2*s^3*t^5 + 18714*ep^2*mtt^2*mWW^2*s^3*t^5 + 68007*ep^3*mtt^2*mWW^2*s^3*t^5 + 101658*ep^4*mtt^2*mWW^2*s^3*t^5 + 53992*ep^5*mtt^2*mWW^2*s^3*t^5 - 72*mtt*mWW^3*s^3*t^5 - 3166*ep*mtt*mWW^3*s^3*t^5 - 27212*ep^2*mtt*mWW^3*s^3*t^5 - 90986*ep^3*mtt*mWW^3*s^3*t^5 - 130372*ep^4*mtt*mWW^3*s^3*t^5 - 67248*ep^5*mtt*mWW^3*s^3*t^5 - 40*mWW^4*s^3*t^5 - 129*ep*mWW^4*s^3*t^5 + 1310*ep^2*mWW^4*s^3*t^5 + 7501*ep^3*mWW^4*s^3*t^5 + 12886*ep^4*mWW^4*s^3*t^5 + 7240*ep^5*mWW^4*s^3*t^5 + 1312*ep*mtt^3*s^4*t^5 + 13168*ep^2*mtt^3*s^4*t^5 + 46656*ep^3*mtt^3*s^4*t^5 + 68976*ep^4*mtt^3*s^4*t^5 + 36288*ep^5*mtt^3*s^4*t^5 - 936*ep*mtt^2*mWW*s^4*t^5 - 9300*ep^2*mtt^2*mWW*s^4*t^5 - 32820*ep^3*mtt^2*mWW*s^4*t^5 - 48360*ep^4*mtt^2*mWW*s^4*t^5 - 25344*ep^5*mtt^2*mWW*s^4*t^5 - 832*ep*mtt*mWW^2*s^4*t^5 - 8448*ep^2*mtt*mWW^2*s^4*t^5 - 29968*ep^3*mtt*mWW^2*s^4*t^5 - 44240*ep^4*mtt*mWW^2*s^4*t^5 - 23232*ep^5*mtt*mWW^2*s^4*t^5 + 456*ep*mWW^3*s^4*t^5 + 4580*ep^2*mWW^3*s^4*t^5 + 16132*ep^3*mWW^3*s^4*t^5 + 23624*ep^4*mWW^3*s^4*t^5 + 12288*ep^5*mWW^3*s^4*t^5 - 256*ep*mtt^2*s^5*t^5 - 2560*ep^2*mtt^2*s^5*t^5 - 9024*ep^3*mtt^2*s^5*t^5 - 13248*ep^4*mtt^2*s^5*t^5 - 6912*ep^5*mtt^2*s^5*t^5 + 128*ep*mtt*mWW*s^5*t^5 + 1280*ep^2*mtt*mWW*s^5*t^5 + 4512*ep^3*mtt*mWW*s^5*t^5 + 6624*ep^4*mtt*mWW*s^5*t^5 + 3456*ep^5*mtt*mWW*s^5*t^5 + 128*ep*mWW^2*s^5*t^5 + 1280*ep^2*mWW^2*s^5*t^5 + 4512*ep^3*mWW^2*s^5*t^5 + 6624*ep^4*mWW^2*s^5*t^5 + 3456*ep^5*mWW^2*s^5*t^5 + 16*ep*mtt^5*mWW*t^6 + 152*ep^2*mtt^5*mWW*t^6 + 512*ep^3*mtt^5*mWW*t^6 + 736*ep^4*mtt^5*mWW*t^6 + 384*ep^5*mtt^5*mWW*t^6 - 2*mtt^4*mWW^2*t^6 - 174*ep*mtt^4*mWW^2*t^6 - 1568*ep^2*mtt^4*mWW^2*t^6 - 5288*ep^3*mtt^4*mWW^2*t^6 - 7712*ep^4*mtt^4*mWW^2*t^6 - 4096*ep^5*mtt^4*mWW^2*t^6 - 28*mtt^3*mWW^3*t^6 - 207*ep*mtt^3*mWW^3*t^6 - 314*ep^2*mtt^3*mWW^3*t^6 + 763*ep^3*mtt^3*mWW^3*t^6 + 2418*ep^4*mtt^3*mWW^3*t^6 + 1688*ep^5*mtt^3*mWW^3*t^6 - 16*mtt^2*mWW^4*t^6 - 91*ep*mtt^2*mWW^4*t^6 + 134*ep^2*mtt^2*mWW^4*t^6 + 1715*ep^3*mtt^2*mWW^4*t^6 + 3554*ep^4*mtt^2*mWW^4*t^6 + 2264*ep^5*mtt^2*mWW^4*t^6 + 124*mtt*mWW^5*t^6 + 1419*ep*mtt*mWW^5*t^6 + 6186*ep^2*mtt*mWW^5*t^6 + 12873*ep^3*mtt*mWW^5*t^6 + 12806*ep^4*mtt*mWW^5*t^6 + 4872*ep^5*mtt*mWW^5*t^6 - 78*mWW^6*t^6 - 963*ep*mWW^6*t^6 - 4590*ep^2*mWW^6*t^6 - 10575*ep^3*mWW^6*t^6 - 11802*ep^4*mWW^6*t^6 - 5112*ep^5*mWW^6*t^6 + 576*ep*mtt^5*s*t^6 + 5792*ep^2*mtt^5*s*t^6 + 20576*ep^3*mtt^5*s*t^6 + 30528*ep^4*mtt^5*s*t^6 + 16128*ep^5*mtt^5*s*t^6 - 1480*ep*mtt^4*mWW*s*t^6 - 14848*ep^2*mtt^4*mWW*s*t^6 - 52592*ep^3*mtt^4*mWW*s*t^6 - 77744*ep^4*mtt^4*mWW*s*t^6 - 40896*ep^5*mtt^4*mWW*s*t^6 + 14*mtt^3*mWW^2*s*t^6 + 1134*ep*mtt^3*mWW^2*s*t^6 + 10430*ep^2*mtt^3*mWW^2*s*t^6 + 35778*ep^3*mtt^3*mWW^2*s*t^6 + 51972*ep^4*mtt^3*mWW^2*s*t^6 + 26992*ep^5*mtt^3*mWW^2*s*t^6 + 46*mtt^2*mWW^3*s*t^6 + 1099*ep*mtt^2*mWW^3*s*t^6 + 8044*ep^2*mtt^2*mWW^3*s*t^6 + 25229*ep^3*mtt^2*mWW^3*s*t^6 + 35318*ep^4*mtt^2*mWW^3*s*t^6 + 18184*ep^5*mtt^2*mWW^3*s*t^6 + 26*mtt*mWW^4*s*t^6 - 420*ep*mtt*mWW^4*s*t^6 - 5890*ep^2*mtt*mWW^4*s*t^6 - 22772*ep^3*mtt*mWW^4*s*t^6 - 35152*ep^4*mtt*mWW^4*s*t^6 - 19072*ep^5*mtt*mWW^4*s*t^6 - 86*mWW^5*s*t^6 - 909*ep*mWW^5*s*t^6 - 3528*ep^2*mWW^5*s*t^6 - 6219*ep^3*mWW^5*s*t^6 - 4922*ep^4*mWW^5*s*t^6 - 1336*ep^5*mWW^5*s*t^6 - 1536*ep*mtt^4*s^2*t^6 - 15424*ep^2*mtt^4*s^2*t^6 - 54688*ep^3*mtt^4*s^2*t^6 - 80928*ep^4*mtt^4*s^2*t^6 - 42624*ep^5*mtt^4*s^2*t^6 + 3024*ep*mtt^3*mWW*s^2*t^6 + 30292*ep^2*mtt^3*mWW*s^2*t^6 + 107148*ep^3*mtt^3*mWW*s^2*t^6 + 158072*ep^4*mtt^3*mWW*s^2*t^6 + 82944*ep^5*mtt^3*mWW*s^2*t^6 - 12*mtt^2*mWW^2*s^2*t^6 - 1184*ep*mtt^2*mWW^2*s^2*t^6 - 10994*ep^2*mtt^2*mWW^2*s^2*t^6 - 37822*ep^3*mtt^2*mWW^2*s^2*t^6 - 54796*ep^4*mtt^2*mWW^2*s^2*t^6 - 28272*ep^5*mtt^2*mWW^2*s^2*t^6 - 28*mtt*mWW^3*s^2*t^6 - 1198*ep*mtt*mWW^3*s^2*t^6 - 10292*ep^2*mtt*mWW^3*s^2*t^6 - 34550*ep^3*mtt*mWW^3*s^2*t^6 - 49892*ep^4*mtt*mWW^3*s^2*t^6 - 26000*ep^5*mtt*mWW^3*s^2*t^6 - 8*mWW^4*s^2*t^6 + 366*ep*mWW^4*s^2*t^6 + 4210*ep^2*mWW^4*s^2*t^6 + 15496*ep^3*mWW^4*s^2*t^6 + 23320*ep^4*mWW^4*s^2*t^6 + 12416*ep^5*mWW^4*s^2*t^6 + 1344*ep*mtt^3*s^3*t^6 + 13472*ep^2*mtt^3*s^3*t^6 + 47648*ep^3*mtt^3*s^3*t^6 + 70272*ep^4*mtt^3*s^3*t^6 + 36864*ep^5*mtt^3*s^3*t^6 - 1944*ep*mtt^2*mWW*s^3*t^6 - 19436*ep^2*mtt^2*mWW*s^3*t^6 - 68604*ep^3*mtt^2*mWW*s^3*t^6 - 100936*ep^4*mtt^2*mWW*s^3*t^6 - 52800*ep^5*mtt^2*mWW*s^3*t^6 + 304*ep*mtt*mWW^2*s^3*t^6 + 2968*ep^2*mtt*mWW^2*s^3*t^6 + 10328*ep^3*mtt*mWW^2*s^3*t^6 + 14960*ep^4*mtt*mWW^2*s^3*t^6 + 7680*ep^5*mtt*mWW^2*s^3*t^6 + 296*ep*mWW^3*s^3*t^6 + 2996*ep^2*mWW^3*s^3*t^6 + 10628*ep^3*mWW^3*s^3*t^6 + 15704*ep^4*mWW^3*s^3*t^6 + 8256*ep^5*mWW^3*s^3*t^6 - 384*ep*mtt^2*s^4*t^6 - 3840*ep^2*mtt^2*s^4*t^6 - 13536*ep^3*mtt^2*s^4*t^6 - 19872*ep^4*mtt^2*s^4*t^6 - 10368*ep^5*mtt^2*s^4*t^6 + 384*ep*mtt*mWW*s^4*t^6 + 3840*ep^2*mtt*mWW*s^4*t^6 + 13536*ep^3*mtt*mWW*s^4*t^6 + 19872*ep^4*mtt*mWW*s^4*t^6 + 10368*ep^5*mtt*mWW*s^4*t^6 + 4*mtt^3*mWW^2*t^7 + 61*ep*mtt^3*mWW^2*t^7 + 352*ep^2*mtt^3*mWW^2*t^7 + 961*ep^3*mtt^3*mWW^2*t^7 + 1246*ep^4*mtt^3*mWW^2*t^7 + 616*ep^5*mtt^3*mWW^2*t^7 + 4*mtt^2*mWW^3*t^7 + 61*ep*mtt^2*mWW^3*t^7 + 352*ep^2*mtt^2*mWW^3*t^7 + 961*ep^3*mtt^2*mWW^3*t^7 + 1246*ep^4*mtt^2*mWW^3*t^7 + 616*ep^5*mtt^2*mWW^3*t^7 - 20*mtt*mWW^4*t^7 - 305*ep*mtt*mWW^4*t^7 - 1760*ep^2*mtt*mWW^4*t^7 - 4805*ep^3*mtt*mWW^4*t^7 - 6230*ep^4*mtt*mWW^4*t^7 - 3080*ep^5*mtt*mWW^4*t^7 + 12*mWW^5*t^7 + 183*ep*mWW^5*t^7 + 1056*ep^2*mWW^5*t^7 + 2883*ep^3*mWW^5*t^7 + 3738*ep^4*mWW^5*t^7 + 1848*ep^5*mWW^5*t^7 - 304*ep*mtt^4*s*t^7 - 3048*ep^2*mtt^4*s*t^7 - 10784*ep^3*mtt^4*s*t^7 - 15912*ep^4*mtt^4*s*t^7 - 8352*ep^5*mtt^4*s*t^7 + 864*ep*mtt^3*mWW*s*t^7 + 8656*ep^2*mtt^3*mWW*s*t^7 + 30592*ep^3*mtt^3*mWW*s*t^7 + 45072*ep^4*mtt^3*mWW*s*t^7 + 23616*ep^5*mtt^3*mWW*s*t^7 - 4*mtt^2*mWW^2*s*t^7 - 829*ep*mtt^2*mWW^2*s*t^7 - 8032*ep^2*mtt^2*mWW^2*s*t^7 - 28033*ep^3*mtt^2*mWW^2*s*t^7 - 40990*ep^4*mtt^2*mWW^2*s*t^7 - 21352*ep^5*mtt^2*mWW^2*s*t^7 - 8*mtt*mWW^3*s*t^7 + 38*ep*mtt*mWW^3*s*t^7 + 880*ep^2*mtt*mWW^3*s*t^7 + 3582*ep^3*mtt*mWW^3*s*t^7 + 5428*ep^4*mtt*mWW^3*s*t^7 + 2800*ep^5*mtt*mWW^3*s*t^7 + 12*mWW^4*s*t^7 + 231*ep*mWW^4*s*t^7 + 1544*ep^2*mWW^4*s*t^7 + 4643*ep^3*mWW^4*s*t^7 + 6402*ep^4*mWW^4*s*t^7 + 3288*ep^5*mWW^4*s*t^7 + 560*ep*mtt^3*s^2*t^7 + 5608*ep^2*mtt^3*s^2*t^7 + 19808*ep^3*mtt^3*s^2*t^7 + 29160*ep^4*mtt^3*s^2*t^7 + 15264*ep^5*mtt^3*s^2*t^7 - 1200*ep*mtt^2*mWW*s^2*t^7 - 12008*ep^2*mtt^2*mWW*s^2*t^7 - 42368*ep^3*mtt^2*mWW*s^2*t^7 - 62280*ep^4*mtt^2*mWW*s^2*t^7 - 32544*ep^5*mtt^2*mWW*s^2*t^7 + 720*ep*mtt*mWW^2*s^2*t^7 + 7192*ep^2*mtt*mWW^2*s^2*t^7 + 25312*ep^3*mtt*mWW^2*s^2*t^7 + 37080*ep^4*mtt*mWW^2*s^2*t^7 + 19296*ep^5*mtt*mWW^2*s^2*t^7 - 80*ep*mWW^3*s^2*t^7 - 792*ep^2*mWW^3*s^2*t^7 - 2752*ep^3*mWW^3*s^2*t^7 - 3960*ep^4*mWW^3*s^2*t^7 - 2016*ep^5*mWW^3*s^2*t^7 - 256*ep*mtt^2*s^3*t^7 - 2560*ep^2*mtt^2*s^3*t^7 - 9024*ep^3*mtt^2*s^3*t^7 - 13248*ep^4*mtt^2*s^3*t^7 - 6912*ep^5*mtt^2*s^3*t^7 + 384*ep*mtt*mWW*s^3*t^7 + 3840*ep^2*mtt*mWW*s^3*t^7 + 13536*ep^3*mtt*mWW*s^3*t^7 + 19872*ep^4*mtt*mWW*s^3*t^7 + 10368*ep^5*mtt*mWW*s^3*t^7 - 128*ep*mWW^2*s^3*t^7 - 1280*ep^2*mWW^2*s^3*t^7 - 4512*ep^3*mWW^2*s^3*t^7 - 6624*ep^4*mWW^2*s^3*t^7 - 3456*ep^5*mWW^2*s^3*t^7 + 64*ep*mtt^3*s*t^8 + 640*ep^2*mtt^3*s*t^8 + 2256*ep^3*mtt^3*s*t^8 + 3312*ep^4*mtt^3*s*t^8 + 1728*ep^5*mtt^3*s*t^8 - 192*ep*mtt^2*mWW*s*t^8 - 1920*ep^2*mtt^2*mWW*s*t^8 - 6768*ep^3*mtt^2*mWW*s*t^8 - 9936*ep^4*mtt^2*mWW*s*t^8 - 5184*ep^5*mtt^2*mWW*s*t^8 + 192*ep*mtt*mWW^2*s*t^8 + 1920*ep^2*mtt*mWW^2*s*t^8 + 6768*ep^3*mtt*mWW^2*s*t^8 + 9936*ep^4*mtt*mWW^2*s*t^8 + 5184*ep^5*mtt*mWW^2*s*t^8 - 64*ep*mWW^3*s*t^8 - 640*ep^2*mWW^3*s*t^8 - 2256*ep^3*mWW^3*s*t^8 - 3312*ep^4*mWW^3*s*t^8 - 1728*ep^5*mWW^3*s*t^8 - 64*ep*mtt^2*s^2*t^8 - 640*ep^2*mtt^2*s^2*t^8 - 2256*ep^3*mtt^2*s^2*t^8 - 3312*ep^4*mtt^2*s^2*t^8 - 1728*ep^5*mtt^2*s^2*t^8 + 128*ep*mtt*mWW*s^2*t^8 + 1280*ep^2*mtt*mWW*s^2*t^8 + 4512*ep^3*mtt*mWW*s^2*t^8 + 6624*ep^4*mtt*mWW*s^2*t^8 + 3456*ep^5*mtt*mWW*s^2*t^8 - 64*ep*mWW^2*s^2*t^8 - 640*ep^2*mWW^2*s^2*t^8 - 2256*ep^3*mWW^2*s^2*t^8 - 3312*ep^4*mWW^2*s^2*t^8 - 1728*ep^5*mWW^2*s^2*t^8))/(4*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*mWW^4*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(216*ep^2*mtt^8*mWW^3*s^3 + 396*ep^3*mtt^8*mWW^3*s^3 - 2388*ep^4*mtt^8*mWW^3*s^3 - 7392*ep^5*mtt^8*mWW^3*s^3 - 5520*ep^6*mtt^8*mWW^3*s^3 - 24*ep*mtt^7*mWW^4*s^3 - 532*ep^2*mtt^7*mWW^4*s^3 - 788*ep^3*mtt^7*mWW^4*s^3 + 5728*ep^4*mtt^7*mWW^4*s^3 + 17264*ep^5*mtt^7*mWW^4*s^3 + 13056*ep^6*mtt^7*mWW^4*s^3 + 16*ep*mtt^6*mWW^5*s^3 - 44*ep^2*mtt^6*mWW^5*s^3 + 188*ep^3*mtt^6*mWW^5*s^3 + 1968*ep^4*mtt^6*mWW^5*s^3 + 2928*ep^5*mtt^6*mWW^5*s^3 + 704*ep^6*mtt^6*mWW^5*s^3 + 56*ep*mtt^5*mWW^6*s^3 + 860*ep^2*mtt^5*mWW^6*s^3 + 492*ep^3*mtt^5*mWW^6*s^3 - 11456*ep^4*mtt^5*mWW^6*s^3 - 28688*ep^5*mtt^5*mWW^6*s^3 - 19584*ep^6*mtt^5*mWW^6*s^3 - 32*ep*mtt^4*mWW^7*s^3 - 300*ep^2*mtt^4*mWW^7*s^3 - 620*ep^3*mtt^4*mWW^7*s^3 + 1992*ep^4*mtt^4*mWW^7*s^3 + 8368*ep^5*mtt^4*mWW^7*s^3 + 7584*ep^6*mtt^4*mWW^7*s^3 - 40*ep*mtt^3*mWW^8*s^3 - 380*ep^2*mtt^3*mWW^8*s^3 + 484*ep^3*mtt^3*mWW^8*s^3 + 7136*ep^4*mtt^3*mWW^8*s^3 + 13776*ep^5*mtt^3*mWW^8*s^3 + 7680*ep^6*mtt^3*mWW^8*s^3 + 16*ep*mtt^2*mWW^9*s^3 + 124*ep^2*mtt^2*mWW^9*s^3 - 12*ep^3*mtt^2*mWW^9*s^3 - 1744*ep^4*mtt^2*mWW^9*s^3 - 4144*ep^5*mtt^2*mWW^9*s^3 - 2880*ep^6*mtt^2*mWW^9*s^3 + 8*ep*mtt*mWW^10*s^3 + 52*ep^2*mtt*mWW^10*s^3 - 188*ep^3*mtt*mWW^10*s^3 - 1408*ep^4*mtt*mWW^10*s^3 - 2352*ep^5*mtt*mWW^10*s^3 - 1152*ep^6*mtt*mWW^10*s^3 + 4*ep^2*mWW^11*s^3 + 48*ep^3*mWW^11*s^3 + 172*ep^4*mWW^11*s^3 + 240*ep^5*mWW^11*s^3 + 112*ep^6*mWW^11*s^3 + 36*ep*mtt^7*mWW^3*s^4 - 690*ep^2*mtt^7*mWW^3*s^4 - 1856*ep^3*mtt^7*mWW^3*s^4 + 7138*ep^4*mtt^7*mWW^3*s^4 + 25724*ep^5*mtt^7*mWW^3*s^4 + 20240*ep^6*mtt^7*mWW^3*s^4 + 24*ep*mtt^6*mWW^4*s^4 + 1342*ep^2*mtt^6*mWW^4*s^4 + 2772*ep^3*mtt^6*mWW^4*s^4 - 14238*ep^4*mtt^6*mWW^4*s^4 - 48828*ep^5*mtt^6*mWW^4*s^4 - 39232*ep^6*mtt^6*mWW^4*s^4 - 28*ep*mtt^5*mWW^5*s^4 + 742*ep^2*mtt^5*mWW^5*s^4 + 584*ep^3*mtt^5*mWW^5*s^4 - 10238*ep^4*mtt^5*mWW^5*s^4 - 22084*ep^5*mtt^5*mWW^5*s^4 - 11312*ep^6*mtt^5*mWW^5*s^4 - 120*ep*mtt^4*mWW^6*s^4 - 2282*ep^2*mtt^4*mWW^6*s^4 - 2660*ep^3*mtt^4*mWW^6*s^4 + 26258*ep^4*mtt^4*mWW^6*s^4 + 73124*ep^5*mtt^4*mWW^6*s^4 + 52608*ep^6*mtt^4*mWW^6*s^4 + 12*ep*mtt^3*mWW^7*s^4 + 138*ep^2*mtt^3*mWW^7*s^4 + 1776*ep^3*mtt^3*mWW^7*s^4 + 2966*ep^4*mtt^3*mWW^7*s^4 - 5676*ep^5*mtt^3*mWW^7*s^4 - 10832*ep^6*mtt^3*mWW^7*s^4 + 104*ep*mtt^2*mWW^8*s^4 + 986*ep^2*mtt^2*mWW^8*s^4 - 372*ep^3*mtt^2*mWW^8*s^4 - 13706*ep^4*mtt^2*mWW^8*s^4 - 27092*ep^5*mtt^2*mWW^8*s^4 - 14784*ep^6*mtt^2*mWW^8*s^4 - 20*ep*mtt*mWW^9*s^4 - 190*ep^2*mtt*mWW^9*s^4 - 504*ep^3*mtt*mWW^9*s^4 + 134*ep^4*mtt*mWW^9*s^4 + 2036*ep^5*mtt*mWW^9*s^4 + 1904*ep^6*mtt*mWW^9*s^4 - 8*ep*mWW^10*s^4 - 46*ep^2*mWW^10*s^4 + 260*ep^3*mWW^10*s^4 + 1686*ep^4*mWW^10*s^4 + 2796*ep^5*mWW^10*s^4 + 1408*ep^6*mWW^10*s^4 - 144*ep*mtt^6*mWW^3*s^5 + 600*ep^2*mtt^6*mWW^3*s^5 + 3464*ep^3*mtt^6*mWW^3*s^5 - 4672*ep^4*mtt^6*mWW^3*s^5 - 28976*ep^5*mtt^6*mWW^3*s^5 - 25760*ep^6*mtt^6*mWW^3*s^5 + 84*ep*mtt^5*mWW^4*s^5 - 712*ep^2*mtt^5*mWW^4*s^5 - 3620*ep^3*mtt^5*mWW^4*s^5 + 6840*ep^4*mtt^5*mWW^4*s^5 + 40064*ep^5*mtt^5*mWW^4*s^5 + 37888*ep^6*mtt^5*mWW^4*s^5 + 36*ep*mtt^4*mWW^5*s^5 - 1624*ep^2*mtt^4*mWW^5*s^5 - 2612*ep^3*mtt^4*mWW^5*s^5 + 16920*ep^4*mtt^4*mWW^5*s^5 + 44336*ep^5*mtt^4*mWW^5*s^5 + 27232*ep^6*mtt^4*mWW^5*s^5 + 24*ep*mtt^3*mWW^6*s^5 + 1712*ep^2*mtt^3*mWW^6*s^5 + 3944*ep^3*mtt^3*mWW^6*s^5 - 16848*ep^4*mtt^3*mWW^6*s^5 - 60608*ep^5*mtt^3*mWW^6*s^5 - 48896*ep^6*mtt^3*mWW^6*s^5 + 104*ep*mtt^2*mWW^7*s^5 + 968*ep^2*mtt^2*mWW^7*s^5 - 1232*ep^3*mtt^2*mWW^7*s^5 - 13328*ep^4*mtt^2*mWW^7*s^5 - 16656*ep^5*mtt^2*mWW^7*s^5 - 2016*ep^6*mtt^2*mWW^7*s^5 - 108*ep*mtt*mWW^8*s^5 - 1000*ep^2*mtt*mWW^8*s^5 - 324*ep^3*mtt*mWW^8*s^5 + 10008*ep^4*mtt*mWW^8*s^5 + 20544*ep^5*mtt*mWW^8*s^5 + 11008*ep^6*mtt*mWW^8*s^5 + 4*ep*mWW^9*s^5 + 56*ep^2*mWW^9*s^5 + 380*ep^3*mWW^9*s^5 + 1080*ep^4*mWW^9*s^5 + 1296*ep^5*mWW^9*s^5 + 544*ep^6*mWW^9*s^5 + 216*ep*mtt^5*mWW^3*s^6 + 180*ep^2*mtt^5*mWW^3*s^6 - 3216*ep^3*mtt^5*mWW^3*s^6 - 4932*ep^4*mtt^5*mWW^3*s^6 + 6504*ep^5*mtt^5*mWW^3*s^6 + 11040*ep^6*mtt^5*mWW^3*s^6 - 156*ep*mtt^4*mWW^4*s^6 - 596*ep^2*mtt^4*mWW^4*s^6 + 2108*ep^3*mtt^4*mWW^4*s^6 + 7628*ep^4*mtt^4*mWW^4*s^6 + 136*ep^5*mtt^4*mWW^4*s^6 - 8832*ep^6*mtt^4*mWW^4*s^6 - 88*ep*mtt^3*mWW^5*s^6 + 1024*ep^2*mtt^3*mWW^5*s^6 + 2992*ep^3*mtt^3*mWW^5*s^6 - 8584*ep^4*mtt^3*mWW^5*s^6 - 30288*ep^5*mtt^3*mWW^5*s^6 - 21504*ep^6*mtt^3*mWW^5*s^6 + 112*ep*mtt^2*mWW^6*s^6 + 208*ep^2*mtt^2*mWW^6*s^6 - 2248*ep^3*mtt^2*mWW^6*s^6 - 3912*ep^4*mtt^2*mWW^6*s^6 + 7536*ep^5*mtt^2*mWW^6*s^6 + 12992*ep^6*mtt^2*mWW^6*s^6 - 128*ep*mtt*mWW^7*s^6 - 1204*ep^2*mtt*mWW^7*s^6 + 224*ep^3*mtt*mWW^7*s^6 + 13516*ep^4*mtt*mWW^7*s^6 + 23784*ep^5*mtt*mWW^7*s^6 + 10464*ep^6*mtt*mWW^7*s^6 + 44*ep*mWW^8*s^6 + 388*ep^2*mWW^8*s^6 + 140*ep^3*mWW^8*s^6 - 3716*ep^4*mWW^8*s^6 - 7672*ep^5*mWW^8*s^6 - 4160*ep^6*mWW^8*s^6 - 144*ep*mtt^4*mWW^3*s^7 - 480*ep^2*mtt^4*mWW^3*s^7 + 1484*ep^3*mtt^4*mWW^3*s^7 + 7268*ep^4*mtt^4*mWW^3*s^7 + 7984*ep^5*mtt^4*mWW^3*s^7 + 1840*ep^6*mtt^4*mWW^3*s^7 + 84*ep*mtt^3*mWW^4*s^7 + 620*ep^2*mtt^3*mWW^4*s^7 - 504*ep^3*mtt^3*mWW^4*s^7 - 7464*ep^4*mtt^3*mWW^4*s^7 - 11472*ep^5*mtt^3*mWW^4*s^7 - 4352*ep^6*mtt^3*mWW^4*s^7 + 100*ep*mtt^2*mWW^5*s^7 + 76*ep^2*mtt^2*mWW^5*s^7 - 1424*ep^3*mtt^2*mWW^5*s^7 - 2480*ep^4*mtt^2*mWW^5*s^7 + 1264*ep^5*mtt^2*mWW^5*s^7 + 3040*ep^6*mtt^2*mWW^5*s^7 - 84*ep*mtt*mWW^6*s^7 - 620*ep^2*mtt*mWW^6*s^7 + 504*ep^3*mtt*mWW^6*s^7 + 7464*ep^4*mtt*mWW^6*s^7 + 11472*ep^5*mtt*mWW^6*s^7 + 4352*ep^6*mtt*mWW^6*s^7 + 44*ep*mWW^7*s^7 + 404*ep^2*mWW^7*s^7 - 60*ep^3*mWW^7*s^7 - 4788*ep^4*mWW^7*s^7 - 9248*ep^5*mWW^7*s^7 - 4880*ep^6*mWW^7*s^7 + 36*ep*mtt^3*mWW^3*s^8 + 174*ep^2*mtt^3*mWW^3*s^8 - 272*ep^3*mtt^3*mWW^3*s^8 - 2414*ep^4*mtt^3*mWW^3*s^8 - 3844*ep^5*mtt^3*mWW^3*s^8 - 1840*ep^6*mtt^3*mWW^3*s^8 - 12*ep*mtt^2*mWW^4*s^8 - 122*ep^2*mtt^2*mWW^4*s^8 + 32*ep^3*mtt^2*mWW^4*s^8 + 1506*ep^4*mtt^2*mWW^4*s^8 + 2836*ep^5*mtt^2*mWW^4*s^8 + 1472*ep^6*mtt^2*mWW^4*s^8 - 36*ep*mtt*mWW^5*s^8 - 174*ep^2*mtt*mWW^5*s^8 + 272*ep^3*mtt*mWW^5*s^8 + 2414*ep^4*mtt*mWW^5*s^8 + 3844*ep^5*mtt*mWW^5*s^8 + 1840*ep^6*mtt*mWW^5*s^8 + 12*ep*mWW^6*s^8 + 122*ep^2*mWW^6*s^8 - 32*ep^3*mWW^6*s^8 - 1506*ep^4*mWW^6*s^8 - 2836*ep^5*mWW^6*s^8 - 1472*ep^6*mWW^6*s^8 + 18*ep^2*mtt^10*mWW^2*s*t + 174*ep^3*mtt^10*mWW^2*s*t + 600*ep^4*mtt^10*mWW^2*s*t + 888*ep^5*mtt^10*mWW^2*s*t + 480*ep^6*mtt^10*mWW^2*s*t - 30*ep*mtt^9*mWW^3*s*t - 324*ep^2*mtt^9*mWW^3*s*t - 1170*ep^3*mtt^9*mWW^3*s*t - 1344*ep^4*mtt^9*mWW^3*s*t + 696*ep^5*mtt^9*mWW^3*s*t + 1632*ep^6*mtt^9*mWW^3*s*t + 108*ep*mtt^8*mWW^4*s*t + 1074*ep^2*mtt^8*mWW^4*s*t + 3414*ep^3*mtt^8*mWW^4*s*t + 2520*ep^4*mtt^8*mWW^4*s*t - 5160*ep^5*mtt^8*mWW^4*s*t - 6816*ep^6*mtt^8*mWW^4*s*t - 102*ep*mtt^7*mWW^5*s*t - 1044*ep^2*mtt^7*mWW^5*s*t - 3654*ep^3*mtt^7*mWW^5*s*t - 4512*ep^4*mtt^7*mWW^5*s*t + 552*ep^5*mtt^7*mWW^5*s*t + 3360*ep^6*mtt^7*mWW^5*s*t - 60*ep*mtt^6*mWW^6*s*t - 570*ep^2*mtt^6*mWW^6*s*t - 1554*ep^3*mtt^6*mWW^6*s*t + 168*ep^4*mtt^6*mWW^6*s*t + 5880*ep^5*mtt^6*mWW^6*s*t + 5856*ep^6*mtt^6*mWW^6*s*t + 150*ep*mtt^5*mWW^7*s*t + 1572*ep^2*mtt^5*mWW^7*s*t + 5682*ep^3*mtt^5*mWW^7*s*t + 7488*ep^4*mtt^5*mWW^7*s*t + 72*ep^5*mtt^5*mWW^7*s*t - 4704*ep^6*mtt^5*mWW^7*s*t - 60*ep*mtt^4*mWW^8*s*t - 666*ep^2*mtt^4*mWW^8*s*t - 2694*ep^3*mtt^4*mWW^8*s*t - 4728*ep^4*mtt^4*mWW^8*s*t - 3096*ep^5*mtt^4*mWW^8*s*t - 96*ep^6*mtt^4*mWW^8*s*t - 18*ep*mtt^3*mWW^9*s*t - 204*ep^2*mtt^3*mWW^9*s*t - 858*ep^3*mtt^3*mWW^9*s*t - 1632*ep^4*mtt^3*mWW^9*s*t - 1320*ep^5*mtt^3*mWW^9*s*t - 288*ep^6*mtt^3*mWW^9*s*t + 12*ep*mtt^2*mWW^10*s*t + 144*ep^2*mtt^2*mWW^10*s*t + 660*ep^3*mtt^2*mWW^10*s*t + 1440*ep^4*mtt^2*mWW^10*s*t + 1488*ep^5*mtt^2*mWW^10*s*t + 576*ep^6*mtt^2*mWW^10*s*t + 144*ep*mtt^9*mWW^2*s^2*t + 744*ep^2*mtt^9*mWW^2*s^2*t - 1452*ep^3*mtt^9*mWW^2*s^2*t - 14404*ep^4*mtt^9*mWW^2*s^2*t - 27912*ep^5*mtt^9*mWW^2*s^2*t - 17120*ep^6*mtt^9*mWW^2*s^2*t - 188*ep*mtt^8*mWW^3*s^2*t - 240*ep^2*mtt^8*mWW^3*s^2*t + 6678*ep^3*mtt^8*mWW^3*s^2*t + 29090*ep^4*mtt^8*mWW^3*s^2*t + 44108*ep^5*mtt^8*mWW^3*s^2*t + 23104*ep^6*mtt^8*mWW^3*s^2*t + 8*mtt^7*mWW^4*s^2*t - 358*ep*mtt^7*mWW^4*s^2*t - 4228*ep^2*mtt^7*mWW^4*s^2*t - 12316*ep^3*mtt^7*mWW^4*s^2*t - 1194*ep^4*mtt^7*mWW^4*s^2*t + 36788*ep^5*mtt^7*mWW^4*s^2*t + 35504*ep^6*mtt^7*mWW^4*s^2*t - 48*mtt^6*mWW^5*s^2*t + 238*ep*mtt^6*mWW^5*s^2*t + 3864*ep^2*mtt^6*mWW^5*s^2*t + 8826*ep^3*mtt^6*mWW^5*s^2*t - 10856*ep^4*mtt^6*mWW^5*s^2*t - 53800*ep^5*mtt^6*mWW^5*s^2*t - 44704*ep^6*mtt^6*mWW^5*s^2*t + 80*mtt^5*mWW^6*s^2*t + 952*ep*mtt^5*mWW^6*s^2*t + 4168*ep^2*mtt^5*mWW^6*s^2*t + 2200*ep^3*mtt^5*mWW^6*s^2*t - 29400*ep^4*mtt^5*mWW^6*s^2*t - 70352*ep^5*mtt^5*mWW^6*s^2*t - 46848*ep^6*mtt^5*mWW^6*s^2*t - 32*mtt^4*mWW^7*s^2*t - 912*ep*mtt^4*mWW^7*s^2*t - 5476*ep^2*mtt^4*mWW^7*s^2*t - 6062*ep^3*mtt^4*mWW^7*s^2*t + 31998*ep^4*mtt^4*mWW^7*s^2*t + 91628*ep^5*mtt^4*mWW^7*s^2*t + 67248*ep^6*mtt^4*mWW^7*s^2*t - 24*mtt^3*mWW^8*s^2*t - 70*ep*mtt^3*mWW^8*s^2*t + 404*ep^2*mtt^3*mWW^8*s^2*t + 1836*ep^3*mtt^3*mWW^8*s^2*t - 874*ep^4*mtt^3*mWW^8*s^2*t - 11564*ep^5*mtt^3*mWW^8*s^2*t - 12112*ep^6*mtt^3*mWW^8*s^2*t + 16*mtt^2*mWW^9*s^2*t + 190*ep*mtt^2*mWW^9*s^2*t + 728*ep^2*mtt^2*mWW^9*s^2*t + 398*ep^3*mtt^2*mWW^9*s^2*t - 3428*ep^4*mtt^2*mWW^9*s^2*t - 7296*ep^5*mtt^2*mWW^9*s^2*t - 4288*ep^6*mtt^2*mWW^9*s^2*t + 4*ep*mtt*mWW^10*s^2*t + 32*ep^2*mtt*mWW^10*s^2*t - 156*ep^3*mtt*mWW^10*s^2*t - 1104*ep^4*mtt*mWW^10*s^2*t - 1840*ep^5*mtt*mWW^10*s^2*t - 896*ep^6*mtt*mWW^10*s^2*t + 4*ep^2*mWW^11*s^2*t + 48*ep^3*mWW^11*s^2*t + 172*ep^4*mWW^11*s^2*t + 240*ep^5*mWW^11*s^2*t + 112*ep^6*mWW^11*s^2*t - 756*ep*mtt^8*mWW^2*s^3*t - 4380*ep^2*mtt^8*mWW^2*s^3*t + 4526*ep^3*mtt^8*mWW^2*s^3*t + 67822*ep^4*mtt^8*mWW^2*s^3*t + 137476*ep^5*mtt^8*mWW^2*s^3*t + 85760*ep^6*mtt^8*mWW^2*s^3*t + 1250*ep*mtt^7*mWW^3*s^3*t + 4558*ep^2*mtt^7*mWW^3*s^3*t - 17524*ep^3*mtt^7*mWW^3*s^3*t - 110924*ep^4*mtt^7*mWW^3*s^3*t - 190604*ep^5*mtt^7*mWW^3*s^3*t - 110352*ep^6*mtt^7*mWW^3*s^3*t - 48*mtt^6*mWW^4*s^3*t + 672*ep*mtt^6*mWW^4*s^3*t + 10844*ep^2*mtt^6*mWW^4*s^3*t + 21986*ep^3*mtt^6*mWW^4*s^3*t - 58410*ep^4*mtt^6*mWW^4*s^3*t - 208036*ep^5*mtt^6*mWW^4*s^3*t - 155920*ep^6*mtt^6*mWW^4*s^3*t + 168*mtt^5*mWW^5*s^3*t - 860*ep*mtt^5*mWW^5*s^3*t - 10966*ep^2*mtt^5*mWW^5*s^3*t - 7332*ep^3*mtt^5*mWW^5*s^3*t + 112642*ep^4*mtt^5*mWW^5*s^3*t + 288648*ep^5*mtt^5*mWW^5*s^3*t + 205024*ep^6*mtt^5*mWW^5*s^3*t - 168*mtt^4*mWW^6*s^3*t - 1704*ep*mtt^4*mWW^6*s^3*t - 8570*ep^2*mtt^4*mWW^6*s^3*t - 3494*ep^3*mtt^4*mWW^6*s^3*t + 78108*ep^4*mtt^4*mWW^6*s^3*t + 179072*ep^5*mtt^4*mWW^6*s^3*t + 111680*ep^6*mtt^4*mWW^6*s^3*t + 8*mtt^3*mWW^7*s^3*t + 1318*ep*mtt^3*mWW^7*s^3*t + 8958*ep^2*mtt^3*mWW^7*s^3*t + 3228*ep^3*mtt^3*mWW^7*s^3*t - 94036*ep^4*mtt^3*mWW^7*s^3*t - 229316*ep^5*mtt^3*mWW^7*s^3*t - 158384*ep^6*mtt^3*mWW^7*s^3*t + 56*mtt^2*mWW^8*s^3*t + 332*ep*mtt^2*mWW^8*s^3*t + 612*ep^2*mtt^2*mWW^8*s^3*t - 3074*ep^3*mtt^2*mWW^8*s^3*t - 12246*ep^4*mtt^2*mWW^8*s^3*t - 8380*ep^5*mtt^2*mWW^8*s^3*t + 4752*ep^6*mtt^2*mWW^8*s^3*t - 16*mtt*mWW^9*s^3*t - 236*ep*mtt*mWW^9*s^3*t - 918*ep^2*mtt*mWW^9*s^3*t + 1644*ep^3*mtt*mWW^9*s^3*t + 15310*ep^4*mtt*mWW^9*s^3*t + 27816*ep^5*mtt*mWW^9*s^3*t + 15712*ep^6*mtt*mWW^9*s^3*t - 16*ep*mWW^10*s^3*t - 138*ep^2*mWW^10*s^3*t + 40*ep^3*mWW^10*s^3*t + 1734*ep^4*mWW^10*s^3*t + 3324*ep^5*mWW^10*s^3*t + 1728*ep^6*mWW^10*s^3*t + 1584*ep*mtt^7*mWW^2*s^4*t + 9720*ep^2*mtt^7*mWW^2*s^4*t - 7064*ep^3*mtt^7*mWW^2*s^4*t - 139248*ep^4*mtt^7*mWW^2*s^4*t - 288544*ep^5*mtt^7*mWW^2*s^4*t - 181440*ep^6*mtt^7*mWW^2*s^4*t - 2608*ep*mtt^6*mWW^3*s^4*t - 10268*ep^2*mtt^6*mWW^3*s^4*t + 26664*ep^3*mtt^6*mWW^3*s^4*t + 192020*ep^4*mtt^6*mWW^3*s^4*t + 335480*ep^5*mtt^6*mWW^3*s^4*t + 195904*ep^6*mtt^6*mWW^3*s^4*t + 112*mtt^5*mWW^4*s^4*t - 872*ep*mtt^5*mWW^4*s^4*t - 17316*ep^2*mtt^5*mWW^4*s^4*t - 26496*ep^3*mtt^5*mWW^4*s^4*t + 148592*ep^4*mtt^5*mWW^4*s^4*t + 437980*ep^5*mtt^5*mWW^4*s^4*t + 313232*ep^6*mtt^5*mWW^4*s^4*t - 256*mtt^4*mWW^5*s^4*t + 1746*ep*mtt^4*mWW^5*s^4*t + 17246*ep^2*mtt^4*mWW^5*s^4*t + 1528*ep^3*mtt^4*mWW^5*s^4*t - 210724*ep^4*mtt^4*mWW^5*s^4*t - 498860*ep^5*mtt^4*mWW^5*s^4*t - 345424*ep^6*mtt^4*mWW^5*s^4*t + 144*mtt^3*mWW^6*s^4*t + 1266*ep*mtt^3*mWW^6*s^4*t + 8594*ep^2*mtt^3*mWW^6*s^4*t + 5452*ep^3*mtt^3*mWW^6*s^4*t - 89524*ep^4*mtt^3*mWW^6*s^4*t - 211744*ep^5*mtt^3*mWW^6*s^4*t - 129856*ep^6*mtt^3*mWW^6*s^4*t + 32*mtt^2*mWW^7*s^4*t - 914*ep*mtt^2*mWW^7*s^4*t - 7294*ep^2*mtt^2*mWW^7*s^4*t - 2524*ep^3*mtt^2*mWW^7*s^4*t + 84196*ep^4*mtt^2*mWW^7*s^4*t + 207568*ep^5*mtt^2*mWW^7*s^4*t + 143840*ep^6*mtt^2*mWW^7*s^4*t - 32*mtt*mWW^8*s^4*t - 258*ep*mtt*mWW^8*s^4*t - 1046*ep^2*mtt*mWW^8*s^4*t + 3156*ep^3*mtt*mWW^8*s^4*t + 22188*ep^4*mtt*mWW^8*s^4*t + 32212*ep^5*mtt*mWW^8*s^4*t + 11696*ep^6*mtt*mWW^8*s^4*t + 56*ep*mWW^9*s^4*t + 364*ep^2*mWW^9*s^4*t - 716*ep^3*mWW^9*s^4*t - 7500*ep^4*mWW^9*s^4*t - 14092*ep^5*mWW^9*s^4*t - 7952*ep^6*mWW^9*s^4*t - 1656*ep*mtt^6*mWW^2*s^5*t - 10590*ep^2*mtt^6*mWW^2*s^5*t + 5946*ep^3*mtt^6*mWW^2*s^5*t + 145852*ep^4*mtt^6*mWW^2*s^5*t + 306576*ep^5*mtt^6*mWW^2*s^5*t + 193760*ep^6*mtt^6*mWW^2*s^5*t + 2658*ep*mtt^5*mWW^3*s^5*t + 10736*ep^2*mtt^5*mWW^3*s^5*t - 24110*ep^3*mtt^5*mWW^3*s^5*t - 181560*ep^4*mtt^5*mWW^3*s^5*t - 314848*ep^5*mtt^5*mWW^3*s^5*t - 181376*ep^6*mtt^5*mWW^3*s^5*t - 128*mtt^4*mWW^4*s^5*t + 708*ep*mtt^4*mWW^4*s^5*t + 14830*ep^2*mtt^4*mWW^4*s^5*t + 19962*ep^3*mtt^4*mWW^4*s^5*t - 143700*ep^4*mtt^4*mWW^4*s^5*t - 408516*ep^5*mtt^4*mWW^4*s^5*t - 291152*ep^6*mtt^4*mWW^4*s^5*t + 216*mtt^3*mWW^5*s^5*t - 1472*ep*mtt^3*mWW^5*s^5*t - 12838*ep^2*mtt^3*mWW^5*s^5*t + 2422*ep^3*mtt^3*mWW^5*s^5*t + 162752*ep^4*mtt^3*mWW^5*s^5*t + 372112*ep^5*mtt^3*mWW^5*s^5*t + 255776*ep^6*mtt^3*mWW^5*s^5*t - 80*mtt^2*mWW^6*s^5*t - 808*ep*mtt^2*mWW^6*s^5*t - 5676*ep^2*mtt^2*mWW^6*s^5*t - 2508*ep^3*mtt^2*mWW^6*s^5*t + 66876*ep^4*mtt^2*mWW^6*s^5*t + 154744*ep^5*mtt^2*mWW^6*s^5*t + 94304*ep^6*mtt^2*mWW^6*s^5*t - 8*mtt*mWW^7*s^5*t + 518*ep*mtt*mWW^7*s^5*t + 3078*ep^2*mtt*mWW^7*s^5*t + 204*ep^3*mtt*mWW^7*s^5*t - 35916*ep^4*mtt*mWW^7*s^5*t - 86072*ep^5*mtt*mWW^7*s^5*t - 59392*ep^6*mtt*mWW^7*s^5*t + 52*ep*mWW^8*s^5*t + 556*ep^2*mWW^8*s^5*t - 1052*ep^3*mWW^8*s^5*t - 11616*ep^4*mWW^8*s^5*t - 20540*ep^5*mWW^8*s^5*t - 10384*ep^6*mWW^8*s^5*t + 864*ep*mtt^5*mWW^2*s^6*t + 5712*ep^2*mtt^5*mWW^2*s^6*t - 2588*ep^3*mtt^5*mWW^2*s^6*t - 76828*ep^4*mtt^5*mWW^2*s^6*t - 163192*ep^5*mtt^5*mWW^2*s^6*t - 103520*ep^6*mtt^5*mWW^2*s^6*t - 1376*ep*mtt^4*mWW^3*s^6*t - 5776*ep^2*mtt^4*mWW^3*s^6*t + 11986*ep^3*mtt^4*mWW^3*s^6*t + 93674*ep^4*mtt^4*mWW^3*s^6*t + 161468*ep^5*mtt^4*mWW^3*s^6*t + 91392*ep^6*mtt^4*mWW^3*s^6*t + 72*mtt^3*mWW^4*s^6*t - 342*ep*mtt^3*mWW^4*s^6*t - 6340*ep^2*mtt^3*mWW^4*s^6*t - 7028*ep^3*mtt^3*mWW^4*s^6*t + 66706*ep^4*mtt^3*mWW^4*s^6*t + 182896*ep^5*mtt^3*mWW^4*s^6*t + 129920*ep^6*mtt^3*mWW^4*s^6*t - 96*mtt^2*mWW^5*s^6*t + 532*ep*mtt^2*mWW^5*s^6*t + 4306*ep^2*mtt^2*mWW^5*s^6*t - 3118*ep^3*mtt^2*mWW^5*s^6*t - 60476*ep^4*mtt^2*mWW^5*s^6*t - 129604*ep^5*mtt^2*mWW^5*s^6*t - 87024*ep^6*mtt^2*mWW^5*s^6*t + 24*mtt*mWW^6*s^6*t + 458*ep*mtt*mWW^6*s^6*t + 2602*ep^2*mtt*mWW^6*s^6*t - 104*ep^3*mtt*mWW^6*s^6*t - 31524*ep^4*mtt*mWW^6*s^6*t - 68540*ep^5*mtt*mWW^6*s^6*t - 41616*ep^6*mtt*mWW^6*s^6*t - 136*ep*mWW^7*s^6*t - 600*ep^2*mWW^7*s^6*t - 12*ep^3*mWW^7*s^6*t + 5760*ep^4*mWW^7*s^6*t + 13516*ep^5*mWW^7*s^6*t + 9312*ep^6*mWW^7*s^6*t - 180*ep*mtt^4*mWW^2*s^7*t - 1224*ep^2*mtt^4*mWW^2*s^7*t + 458*ep^3*mtt^4*mWW^2*s^7*t + 16206*ep^4*mtt^4*mWW^2*s^7*t + 34708*ep^5*mtt^4*mWW^2*s^7*t + 22080*ep^6*mtt^4*mWW^2*s^7*t + 298*ep*mtt^3*mWW^3*s^7*t + 1334*ep^2*mtt^3*mWW^3*s^7*t - 2556*ep^3*mtt^3*mWW^3*s^7*t - 21260*ep^4*mtt^3*mWW^3*s^7*t - 36812*ep^5*mtt^3*mWW^3*s^7*t - 20560*ep^6*mtt^3*mWW^3*s^7*t - 16*mtt^2*mWW^4*s^7*t + 80*ep*mtt^2*mWW^4*s^7*t + 1084*ep^2*mtt^2*mWW^4*s^7*t + 222*ep^3*mtt^2*mWW^4*s^7*t - 15106*ep^4*mtt^2*mWW^4*s^7*t - 36592*ep^5*mtt^2*mWW^4*s^7*t - 25024*ep^6*mtt^2*mWW^4*s^7*t + 16*mtt*mWW^5*s^7*t - 82*ep*mtt*mWW^5*s^7*t - 560*ep^2*mtt*mWW^5*s^7*t + 1400*ep^3*mtt*mWW^5*s^7*t + 11398*ep^4*mtt*mWW^5*s^7*t + 21240*ep^5*mtt*mWW^5*s^7*t + 13120*ep^6*mtt*mWW^5*s^7*t - 116*ep*mWW^6*s^7*t - 658*ep^2*mWW^6*s^7*t + 260*ep^3*mWW^6*s^7*t + 8090*ep^4*mWW^6*s^7*t + 16592*ep^5*mWW^6*s^7*t + 10000*ep^6*mWW^6*s^7*t - 4*ep*mtt^2*mWW^3*s^8*t - 20*ep^2*mtt^2*mWW^3*s^8*t + 32*ep^3*mtt^2*mWW^3*s^8*t + 304*ep^4*mtt^2*mWW^3*s^8*t + 512*ep^5*mtt^2*mWW^3*s^8*t + 256*ep^6*mtt^2*mWW^3*s^8*t + 4*ep*mtt*mWW^4*s^8*t + 52*ep^2*mtt*mWW^4*s^8*t + 256*ep^3*mtt*mWW^4*s^8*t + 592*ep^4*mtt*mWW^4*s^8*t + 640*ep^5*mtt*mWW^4*s^8*t + 256*ep^6*mtt*mWW^4*s^8*t - 8*ep^2*mWW^5*s^8*t - 72*ep^3*mWW^5*s^8*t - 224*ep^4*mWW^5*s^8*t - 288*ep^5*mWW^5*s^8*t - 128*ep^6*mWW^5*s^8*t + 18*ep^2*mtt^10*mWW^2*t^2 + 174*ep^3*mtt^10*mWW^2*t^2 + 600*ep^4*mtt^10*mWW^2*t^2 + 888*ep^5*mtt^10*mWW^2*t^2 + 480*ep^6*mtt^10*mWW^2*t^2 - 6*ep*mtt^9*mWW^3*t^2 - 132*ep^2*mtt^9*mWW^3*t^2 - 906*ep^3*mtt^9*mWW^3*t^2 - 2688*ep^4*mtt^9*mWW^3*t^2 - 3624*ep^5*mtt^9*mWW^3*t^2 - 1824*ep^6*mtt^9*mWW^3*t^2 + 36*ep*mtt^8*mWW^4*t^2 + 498*ep^2*mtt^8*mWW^4*t^2 + 2622*ep^3*mtt^8*mWW^4*t^2 + 6552*ep^4*mtt^8*mWW^4*t^2 + 7800*ep^5*mtt^8*mWW^4*t^2 + 3552*ep^6*mtt^8*mWW^4*t^2 - 54*ep*mtt^7*mWW^5*t^2 - 660*ep^2*mtt^7*mWW^5*t^2 - 3126*ep^3*mtt^7*mWW^5*t^2 - 7200*ep^4*mtt^7*mWW^5*t^2 - 8088*ep^5*mtt^7*mWW^5*t^2 - 3552*ep^6*mtt^7*mWW^5*t^2 - 12*ep*mtt^6*mWW^6*t^2 - 186*ep^2*mtt^6*mWW^6*t^2 - 1026*ep^3*mtt^6*mWW^6*t^2 - 2520*ep^4*mtt^6*mWW^6*t^2 - 2760*ep^5*mtt^6*mWW^6*t^2 - 1056*ep^6*mtt^6*mWW^6*t^2 + 78*ep*mtt^5*mWW^7*t^2 + 996*ep^2*mtt^5*mWW^7*t^2 + 4890*ep^3*mtt^5*mWW^7*t^2 + 11520*ep^4*mtt^5*mWW^7*t^2 + 13032*ep^5*mtt^5*mWW^7*t^2 + 5664*ep^6*mtt^5*mWW^7*t^2 - 36*ep*mtt^4*mWW^8*t^2 - 474*ep^2*mtt^4*mWW^8*t^2 - 2430*ep^3*mtt^4*mWW^8*t^2 - 6072*ep^4*mtt^4*mWW^8*t^2 - 7416*ep^5*mtt^4*mWW^8*t^2 - 3552*ep^6*mtt^4*mWW^8*t^2 - 18*ep*mtt^3*mWW^9*t^2 - 204*ep^2*mtt^3*mWW^9*t^2 - 858*ep^3*mtt^3*mWW^9*t^2 - 1632*ep^4*mtt^3*mWW^9*t^2 - 1320*ep^5*mtt^3*mWW^9*t^2 - 288*ep^6*mtt^3*mWW^9*t^2 + 12*ep*mtt^2*mWW^10*t^2 + 144*ep^2*mtt^2*mWW^10*t^2 + 660*ep^3*mtt^2*mWW^10*t^2 + 1440*ep^4*mtt^2*mWW^10*t^2 + 1488*ep^5*mtt^2*mWW^10*t^2 + 576*ep^6*mtt^2*mWW^10*t^2 + 18*ep^2*mtt^10*mWW*s*t^2 + 174*ep^3*mtt^10*mWW*s*t^2 + 600*ep^4*mtt^10*mWW*s*t^2 + 888*ep^5*mtt^10*mWW*s*t^2 + 480*ep^6*mtt^10*mWW*s*t^2 + 144*ep*mtt^9*mWW^2*s*t^2 + 564*ep^2*mtt^9*mWW^2*s*t^2 - 3192*ep^3*mtt^9*mWW^2*s*t^2 - 20404*ep^4*mtt^9*mWW^2*s*t^2 - 36792*ep^5*mtt^9*mWW^2*s*t^2 - 21920*ep^6*mtt^9*mWW^2*s*t^2 - 152*ep*mtt^8*mWW^3*s*t^2 + 288*ep^2*mtt^8*mWW^3*s*t^2 + 11100*ep^3*mtt^8*mWW^3*s*t^2 + 44780*ep^4*mtt^8*mWW^3*s*t^2 + 67832*ep^5*mtt^8*mWW^3*s*t^2 + 35872*ep^6*mtt^8*mWW^3*s*t^2 + 8*mtt^7*mWW^4*s*t^2 - 568*ep*mtt^7*mWW^4*s*t^2 - 6324*ep^2*mtt^7*mWW^4*s*t^2 - 21932*ep^3*mtt^7*mWW^4*s*t^2 - 23212*ep^4*mtt^7*mWW^4*s*t^2 + 13800*ep^5*mtt^7*mWW^4*s*t^2 + 27488*ep^6*mtt^7*mWW^4*s*t^2 - 48*mtt^6*mWW^5*s*t^2 + 660*ep*mtt^6*mWW^5*s*t^2 + 8360*ep^2*mtt^6*mWW^5*s*t^2 + 24028*ep^3*mtt^6*mWW^5*s*t^2 + 5524*ep^4*mtt^6*mWW^5*s*t^2 - 60568*ep^5*mtt^6*mWW^5*s*t^2 - 60576*ep^6*mtt^6*mWW^5*s*t^2 + 80*mtt^5*mWW^6*s*t^2 + 692*ep*mtt^5*mWW^6*s*t^2 + 1388*ep^2*mtt^5*mWW^6*s*t^2 - 4148*ep^3*mtt^5*mWW^6*s*t^2 - 22732*ep^4*mtt^5*mWW^6*s*t^2 - 35640*ep^5*mtt^5*mWW^6*s*t^2 - 18720*ep^6*mtt^5*mWW^6*s*t^2 - 32*mtt^4*mWW^7*s*t^2 - 1072*ep*mtt^4*mWW^7*s*t^2 - 7456*ep^2*mtt^4*mWW^7*s*t^2 - 15564*ep^3*mtt^4*mWW^7*s*t^2 + 9396*ep^4*mtt^4*mWW^7*s*t^2 + 64648*ep^5*mtt^4*mWW^7*s*t^2 + 54240*ep^6*mtt^4*mWW^7*s*t^2 - 24*mtt^3*mWW^8*s*t^2 + 144*ep*mtt^3*mWW^8*s*t^2 + 2812*ep^2*mtt^3*mWW^8*s*t^2 + 10292*ep^3*mtt^3*mWW^8*s*t^2 + 10476*ep^4*mtt^3*mWW^8*s*t^2 - 7688*ep^5*mtt^3*mWW^8*s*t^2 - 13792*ep^6*mtt^3*mWW^8*s*t^2 + 16*mtt^2*mWW^9*s*t^2 + 180*ep*mtt^2*mWW^9*s*t^2 + 646*ep^2*mtt^2*mWW^9*s*t^2 + 422*ep^3*mtt^2*mWW^9*s*t^2 - 2188*ep^4*mtt^2*mWW^9*s*t^2 - 4448*ep^5*mtt^2*mWW^9*s*t^2 - 2368*ep^6*mtt^2*mWW^9*s*t^2 - 28*ep*mtt*mWW^10*s*t^2 - 296*ep^2*mtt*mWW^10*s*t^2 - 1180*ep^3*mtt*mWW^10*s*t^2 - 2240*ep^4*mtt*mWW^10*s*t^2 - 2032*ep^5*mtt*mWW^10*s*t^2 - 704*ep^6*mtt*mWW^10*s*t^2 - 288*ep*mtt^9*mWW*s^2*t^2 - 1668*ep^2*mtt^9*mWW*s^2*t^2 + 348*ep^3*mtt^9*mWW*s^2*t^2 + 16552*ep^4*mtt^9*mWW*s^2*t^2 + 32256*ep^5*mtt^9*mWW*s^2*t^2 + 18560*ep^6*mtt^9*mWW*s^2*t^2 - 900*ep*mtt^8*mWW^2*s^2*t^2 - 4320*ep^2*mtt^8*mWW^2*s^2*t^2 + 14546*ep^3*mtt^8*mWW^2*s^2*t^2 + 115554*ep^4*mtt^8*mWW^2*s^2*t^2 + 221792*ep^5*mtt^8*mWW^2*s^2*t^2 + 137776*ep^6*mtt^8*mWW^2*s^2*t^2 + 2788*ep*mtt^7*mWW^3*s^2*t^2 + 11036*ep^2*mtt^7*mWW^3*s^2*t^2 - 50474*ep^3*mtt^7*mWW^3*s^2*t^2 - 326430*ep^4*mtt^7*mWW^3*s^2*t^2 - 577888*ep^5*mtt^7*mWW^3*s^2*t^2 - 340480*ep^6*mtt^7*mWW^3*s^2*t^2 - 48*mtt^6*mWW^4*s^2*t^2 + 422*ep*mtt^6*mWW^4*s^2*t^2 + 13166*ep^2*mtt^6*mWW^4*s^2*t^2 + 60696*ep^3*mtt^6*mWW^4*s^2*t^2 + 82776*ep^4*mtt^6*mWW^4*s^2*t^2 - 7124*ep^5*mtt^6*mWW^4*s^2*t^2 - 54080*ep^6*mtt^6*mWW^4*s^2*t^2 + 224*mtt^5*mWW^5*s^2*t^2 - 2748*ep*mtt^5*mWW^5*s^2*t^2 - 27214*ep^2*mtt^5*mWW^5*s^2*t^2 - 21840*ep^3*mtt^5*mWW^5*s^2*t^2 + 244270*ep^4*mtt^5*mWW^5*s^2*t^2 + 631168*ep^5*mtt^5*mWW^5*s^2*t^2 + 442880*ep^6*mtt^5*mWW^5*s^2*t^2 - 336*mtt^4*mWW^6*s^2*t^2 - 2040*ep*mtt^4*mWW^6*s^2*t^2 - 4620*ep^2*mtt^4*mWW^6*s^2*t^2 - 7562*ep^3*mtt^4*mWW^6*s^2*t^2 - 19150*ep^4*mtt^4*mWW^6*s^2*t^2 - 43992*ep^5*mtt^4*mWW^6*s^2*t^2 - 41104*ep^6*mtt^4*mWW^6*s^2*t^2 + 144*mtt^3*mWW^7*s^2*t^2 + 3568*ep*mtt^3*mWW^7*s^2*t^2 + 18780*ep^2*mtt^3*mWW^7*s^2*t^2 + 1882*ep^3*mtt^3*mWW^7*s^2*t^2 - 184434*ep^4*mtt^3*mWW^7*s^2*t^2 - 412784*ep^5*mtt^3*mWW^7*s^2*t^2 - 268224*ep^6*mtt^3*mWW^7*s^2*t^2 + 64*mtt^2*mWW^8*s^2*t^2 - 262*ep*mtt^2*mWW^8*s^2*t^2 - 3390*ep^2*mtt^2*mWW^8*s^2*t^2 + 680*ep^3*mtt^2*mWW^8*s^2*t^2 + 52052*ep^4*mtt^2*mWW^8*s^2*t^2 + 124812*ep^5*mtt^2*mWW^8*s^2*t^2 + 88480*ep^6*mtt^2*mWW^8*s^2*t^2 - 48*mtt*mWW^9*s^2*t^2 - 536*ep*mtt*mWW^9*s^2*t^2 - 1686*ep^2*mtt*mWW^9*s^2*t^2 + 2084*ep^3*mtt*mWW^9*s^2*t^2 + 19402*ep^4*mtt*mWW^9*s^2*t^2 + 32176*ep^5*mtt*mWW^9*s^2*t^2 + 16320*ep^6*mtt*mWW^9*s^2*t^2 - 4*ep*mWW^10*s^2*t^2 - 84*ep^2*mWW^10*s^2*t^2 - 360*ep^3*mWW^10*s^2*t^2 - 592*ep^4*mWW^10*s^2*t^2 - 416*ep^5*mWW^10*s^2*t^2 - 128*ep^6*mWW^10*s^2*t^2 + 1440*ep*mtt^8*mWW*s^3*t^2 + 8070*ep^2*mtt^8*mWW*s^3*t^2 - 4350*ep^3*mtt^8*mWW*s^3*t^2 - 91760*ep^4*mtt^8*mWW*s^3*t^2 - 174600*ep^5*mtt^8*mWW*s^3*t^2 - 100000*ep^6*mtt^8*mWW*s^3*t^2 + 2352*ep*mtt^7*mWW^2*s^3*t^2 + 13316*ep^2*mtt^7*mWW^2*s^3*t^2 - 29496*ep^3*mtt^7*mWW^2*s^3*t^2 - 296836*ep^4*mtt^7*mWW^2*s^3*t^2 - 597688*ep^5*mtt^7*mWW^2*s^3*t^2 - 380672*ep^6*mtt^7*mWW^2*s^3*t^2 - 9848*ep*mtt^6*mWW^3*s^3*t^2 - 46394*ep^2*mtt^6*mWW^3*s^3*t^2 + 110800*ep^3*mtt^6*mWW^3*s^3*t^2 + 932206*ep^4*mtt^6*mWW^3*s^3*t^2 + 1731880*ep^5*mtt^6*mWW^3*s^3*t^2 + 1044640*ep^6*mtt^6*mWW^3*s^3*t^2 + 216*mtt^5*mWW^4*s^3*t^2 + 2398*ep*mtt^5*mWW^4*s^3*t^2 - 11624*ep^2*mtt^5*mWW^4*s^3*t^2 - 97214*ep^3*mtt^5*mWW^4*s^3*t^2 - 158332*ep^4*mtt^5*mWW^4*s^3*t^2 - 24332*ep^5*mtt^5*mWW^4*s^3*t^2 + 58800*ep^6*mtt^5*mWW^4*s^3*t^2 - 536*mtt^4*mWW^5*s^3*t^2 + 6344*ep*mtt^4*mWW^5*s^3*t^2 + 56588*ep^2*mtt^4*mWW^5*s^3*t^2 - 17332*ep^3*mtt^4*mWW^5*s^3*t^2 - 784344*ep^4*mtt^4*mWW^5*s^3*t^2 - 1733200*ep^5*mtt^4*mWW^5*s^3*t^2 - 1133088*ep^6*mtt^4*mWW^5*s^3*t^2 + 392*mtt^3*mWW^6*s^3*t^2 - 116*ep*mtt^3*mWW^6*s^3*t^2 - 3770*ep^2*mtt^3*mWW^6*s^3*t^2 + 37840*ep^3*mtt^3*mWW^6*s^3*t^2 + 217054*ep^4*mtt^3*mWW^6*s^3*t^2 + 402924*ep^5*mtt^3*mWW^6*s^3*t^2 + 267952*ep^6*mtt^3*mWW^6*s^3*t^2 - 24*mtt^2*mWW^7*s^3*t^2 - 3160*ep*mtt^2*mWW^7*s^3*t^2 - 20340*ep^2*mtt^2*mWW^7*s^3*t^2 + 6936*ep^3*mtt^2*mWW^7*s^3*t^2 + 265584*ep^4*mtt^2*mWW^7*s^3*t^2 + 566308*ep^5*mtt^2*mWW^7*s^3*t^2 + 352176*ep^6*mtt^2*mWW^7*s^3*t^2 - 64*mtt*mWW^8*s^3*t^2 + 342*ep*mtt*mWW^8*s^3*t^2 + 3206*ep^2*mtt*mWW^8*s^3*t^2 - 4570*ep^3*mtt*mWW^8*s^3*t^2 - 63814*ep^4*mtt*mWW^8*s^3*t^2 - 137368*ep^5*mtt*mWW^8*s^3*t^2 - 91808*ep^6*mtt*mWW^8*s^3*t^2 + 16*mWW^9*s^3*t^2 + 248*ep*mWW^9*s^3*t^2 + 948*ep^2*mWW^9*s^3*t^2 - 2614*ep^3*mWW^9*s^3*t^2 - 19758*ep^4*mWW^9*s^3*t^2 - 33924*ep^5*mWW^9*s^3*t^2 - 18000*ep^6*mWW^9*s^3*t^2 - 2880*ep*mtt^7*mWW*s^4*t^2 - 15960*ep^2*mtt^7*mWW*s^4*t^2 + 10440*ep^3*mtt^7*mWW*s^4*t^2 + 189520*ep^4*mtt^7*mWW*s^4*t^2 + 358080*ep^5*mtt^7*mWW*s^4*t^2 + 204800*ep^6*mtt^7*mWW*s^4*t^2 - 3144*ep*mtt^6*mWW^2*s^4*t^2 - 20414*ep^2*mtt^6*mWW^2*s^4*t^2 + 30770*ep^3*mtt^6*mWW^2*s^4*t^2 + 399676*ep^4*mtt^6*mWW^2*s^4*t^2 + 832648*ep^5*mtt^6*mWW^2*s^4*t^2 + 537088*ep^6*mtt^6*mWW^2*s^4*t^2 + 15102*ep*mtt^5*mWW^3*s^4*t^2 + 76080*ep^2*mtt^5*mWW^3*s^4*t^2 - 130690*ep^3*mtt^5*mWW^3*s^4*t^2 - 1301940*ep^4*mtt^5*mWW^3*s^4*t^2 - 2460500*ep^5*mtt^5*mWW^3*s^4*t^2 - 1485552*ep^6*mtt^5*mWW^3*s^4*t^2 - 416*mtt^4*mWW^4*s^4*t^2 - 4926*ep*mtt^4*mWW^4*s^4*t^2 + 5284*ep^2*mtt^4*mWW^4*s^4*t^2 + 96936*ep^3*mtt^4*mWW^4*s^4*t^2 + 160046*ep^4*mtt^4*mWW^4*s^4*t^2 + 6744*ep^5*mtt^4*mWW^4*s^4*t^2 - 73696*ep^6*mtt^4*mWW^4*s^4*t^2 + 696*mtt^3*mWW^5*s^4*t^2 - 7398*ep*mtt^3*mWW^5*s^4*t^2 - 66088*ep^2*mtt^3*mWW^5*s^4*t^2 + 31316*ep^3*mtt^3*mWW^5*s^4*t^2 + 945570*ep^4*mtt^3*mWW^5*s^4*t^2 + 2028260*ep^5*mtt^3*mWW^5*s^4*t^2 + 1297616*ep^6*mtt^3*mWW^5*s^4*t^2 - 224*mtt^2*mWW^6*s^4*t^2 + 2074*ep*mtt^2*mWW^6*s^4*t^2 + 11300*ep^2*mtt^2*mWW^6*s^4*t^2 - 31594*ep^3*mtt^2*mWW^6*s^4*t^2 - 236904*ep^4*mtt^2*mWW^6*s^4*t^2 - 446424*ep^5*mtt^2*mWW^6*s^4*t^2 - 291552*ep^6*mtt^2*mWW^6*s^4*t^2 - 72*mtt*mWW^7*s^4*t^2 + 1344*ep*mtt*mWW^7*s^4*t^2 + 11340*ep^2*mtt*mWW^7*s^4*t^2 - 5498*ep^3*mtt*mWW^7*s^4*t^2 - 166538*ep^4*mtt*mWW^7*s^4*t^2 - 348280*ep^5*mtt*mWW^7*s^4*t^2 - 209728*ep^6*mtt*mWW^7*s^4*t^2 + 16*mWW^8*s^4*t^2 - 172*ep*mWW^8*s^4*t^2 - 1254*ep^2*mWW^8*s^4*t^2 + 912*ep^3*mWW^8*s^4*t^2 + 18634*ep^4*mWW^8*s^4*t^2 + 39840*ep^5*mWW^8*s^4*t^2 + 25632*ep^6*mWW^8*s^4*t^2 + 2880*ep*mtt^6*mWW*s^5*t^2 + 15870*ep^2*mtt^6*mWW*s^5*t^2 - 11310*ep^3*mtt^6*mWW*s^5*t^2 - 192520*ep^4*mtt^6*mWW*s^5*t^2 - 362520*ep^5*mtt^6*mWW*s^5*t^2 - 207200*ep^6*mtt^6*mWW*s^5*t^2 + 2160*ep*mtt^5*mWW^2*s^5*t^2 + 15708*ep^2*mtt^5*mWW^2*s^5*t^2 - 16568*ep^3*mtt^5*mWW^2*s^5*t^2 - 280092*ep^4*mtt^5*mWW^2*s^5*t^2 - 596504*ep^5*mtt^5*mWW^2*s^5*t^2 - 386272*ep^6*mtt^5*mWW^2*s^5*t^2 - 11656*ep*mtt^4*mWW^3*s^5*t^2 - 61436*ep^2*mtt^4*mWW^3*s^5*t^2 + 84044*ep^3*mtt^4*mWW^3*s^5*t^2 + 954324*ep^4*mtt^4*mWW^3*s^5*t^2 + 1812484*ep^5*mtt^4*mWW^3*s^5*t^2 + 1084240*ep^6*mtt^4*mWW^3*s^5*t^2 + 336*mtt^3*mWW^4*s^5*t^2 + 3402*ep*mtt^3*mWW^4*s^5*t^2 - 1734*ep^2*mtt^3*mWW^4*s^5*t^2 - 50418*ep^3*mtt^3*mWW^4*s^5*t^2 - 68438*ep^4*mtt^3*mWW^4*s^5*t^2 + 40320*ep^5*mtt^3*mWW^4*s^5*t^2 + 72032*ep^6*mtt^3*mWW^4*s^5*t^2 - 416*mtt^2*mWW^5*s^5*t^2 + 4716*ep*mtt^2*mWW^5*s^5*t^2 + 40102*ep^2*mtt^2*mWW^5*s^5*t^2 - 21406*ep^3*mtt^2*mWW^5*s^5*t^2 - 560576*ep^4*mtt^2*mWW^5*s^5*t^2 - 1171668*ep^5*mtt^2*mWW^5*s^5*t^2 - 734416*ep^6*mtt^2*mWW^5*s^5*t^2 + 48*mtt*mWW^6*s^5*t^2 - 1110*ep*mtt*mWW^6*s^5*t^2 - 5560*ep^2*mtt*mWW^6*s^5*t^2 + 9378*ep^3*mtt*mWW^6*s^5*t^2 + 82956*ep^4*mtt*mWW^6*s^5*t^2 + 156308*ep^5*mtt*mWW^6*s^5*t^2 + 102096*ep^6*mtt*mWW^6*s^5*t^2 + 32*mWW^7*s^5*t^2 - 392*ep*mWW^7*s^5*t^2 - 3430*ep^2*mWW^7*s^5*t^2 + 1960*ep^3*mWW^7*s^5*t^2 + 50906*ep^4*mWW^7*s^5*t^2 + 104300*ep^5*mWW^7*s^5*t^2 + 61840*ep^6*mWW^7*s^5*t^2 - 1440*ep*mtt^5*mWW*s^6*t^2 - 7908*ep^2*mtt^5*mWW*s^6*t^2 + 5916*ep^3*mtt^5*mWW*s^6*t^2 + 97160*ep^4*mtt^5*mWW*s^6*t^2 + 182592*ep^5*mtt^5*mWW*s^6*t^2 + 104320*ep^6*mtt^5*mWW*s^6*t^2 - 660*ep*mtt^4*mWW^2*s^6*t^2 - 5348*ep^2*mtt^4*mWW^2*s^6*t^2 + 4014*ep^3*mtt^4*mWW^2*s^6*t^2 + 88954*ep^4*mtt^4*mWW^2*s^6*t^2 + 191392*ep^5*mtt^4*mWW^2*s^6*t^2 + 123248*ep^6*mtt^4*mWW^2*s^6*t^2 + 4412*ep*mtt^3*mWW^3*s^6*t^2 + 24224*ep^2*mtt^3*mWW^3*s^6*t^2 - 27106*ep^3*mtt^3*mWW^3*s^6*t^2 - 349366*ep^4*mtt^3*mWW^3*s^6*t^2 - 663172*ep^5*mtt^3*mWW^3*s^6*t^2 - 390448*ep^6*mtt^3*mWW^3*s^6*t^2 - 96*mtt^2*mWW^4*s^6*t^2 - 728*ep*mtt^2*mWW^4*s^6*t^2 + 1076*ep^2*mtt^2*mWW^4*s^6*t^2 + 8486*ep^3*mtt^2*mWW^4*s^6*t^2 - 8046*ep^4*mtt^2*mWW^4*s^6*t^2 - 54156*ep^5*mtt^2*mWW^4*s^6*t^2 - 44288*ep^6*mtt^2*mWW^4*s^6*t^2 + 80*mtt*mWW^5*s^6*t^2 - 1836*ep*mtt*mWW^5*s^6*t^2 - 12870*ep^2*mtt*mWW^5*s^6*t^2 + 10286*ep^3*mtt*mWW^5*s^6*t^2 + 182108*ep^4*mtt*mWW^5*s^6*t^2 + 361416*ep^5*mtt*mWW^5*s^6*t^2 + 218176*ep^6*mtt*mWW^5*s^6*t^2 + 16*mWW^6*s^6*t^2 + 252*ep*mWW^6*s^6*t^2 + 850*ep^2*mWW^6*s^6*t^2 - 1380*ep^3*mWW^6*s^6*t^2 - 10138*ep^4*mWW^6*s^6*t^2 - 17208*ep^5*mWW^6*s^6*t^2 - 10624*ep^6*mWW^6*s^6*t^2 + 288*ep*mtt^4*mWW*s^7*t^2 + 1578*ep^2*mtt^4*mWW*s^7*t^2 - 1218*ep^3*mtt^4*mWW*s^7*t^2 - 19552*ep^4*mtt^4*mWW*s^7*t^2 - 36696*ep^5*mtt^4*mWW*s^7*t^2 - 20960*ep^6*mtt^4*mWW*s^7*t^2 + 48*ep*mtt^3*mWW^2*s^7*t^2 + 476*ep^2*mtt^3*mWW^2*s^7*t^2 - 248*ep^3*mtt^3*mWW^2*s^7*t^2 - 7452*ep^4*mtt^3*mWW^2*s^7*t^2 - 15736*ep^5*mtt^3*mWW^2*s^7*t^2 - 9728*ep^6*mtt^3*mWW^2*s^7*t^2 - 640*ep*mtt^2*mWW^3*s^7*t^2 - 3666*ep^2*mtt^2*mWW^3*s^7*t^2 + 3232*ep^3*mtt^2*mWW^3*s^7*t^2 + 49114*ep^4*mtt^2*mWW^3*s^7*t^2 + 92988*ep^5*mtt^2*mWW^3*s^7*t^2 + 53552*ep^6*mtt^2*mWW^3*s^7*t^2 - 36*ep*mtt*mWW^4*s^7*t^2 - 342*ep^2*mtt*mWW^4*s^7*t^2 + 824*ep^3*mtt*mWW^4*s^7*t^2 + 8654*ep^4*mtt*mWW^4*s^7*t^2 + 16948*ep^5*mtt*mWW^4*s^7*t^2 + 10192*ep^6*mtt*mWW^4*s^7*t^2 + 340*ep*mWW^5*s^7*t^2 + 2050*ep^2*mWW^5*s^7*t^2 - 1726*ep^3*mWW^5*s^7*t^2 - 28076*ep^4*mWW^5*s^7*t^2 - 54048*ep^5*mWW^5*s^7*t^2 - 31520*ep^6*mWW^5*s^7*t^2 + 18*ep^2*mtt^10*mWW*t^3 + 174*ep^3*mtt^10*mWW*t^3 + 600*ep^4*mtt^10*mWW*t^3 + 888*ep^5*mtt^10*mWW*t^3 + 480*ep^6*mtt^10*mWW*t^3 - 180*ep^2*mtt^9*mWW^2*t^3 - 1740*ep^3*mtt^9*mWW^2*t^3 - 6000*ep^4*mtt^9*mWW^2*t^3 - 8880*ep^5*mtt^9*mWW^2*t^3 - 4800*ep^6*mtt^9*mWW^2*t^3 + 12*ep*mtt^8*mWW^3*t^3 + 552*ep^2*mtt^8*mWW^3*t^3 + 4554*ep^3*mtt^8*mWW^3*t^3 + 14646*ep^4*mtt^8*mWW^3*t^3 + 20652*ep^5*mtt^8*mWW^3*t^3 + 10704*ep^6*mtt^8*mWW^3*t^3 - 114*ep*mtt^7*mWW^4*t^3 - 1668*ep^2*mtt^7*mWW^4*t^3 - 9084*ep^3*mtt^7*mWW^4*t^3 - 23010*ep^4*mtt^7*mWW^4*t^3 - 27324*ep^5*mtt^7*mWW^4*t^3 - 12240*ep^6*mtt^7*mWW^4*t^3 + 246*ep*mtt^6*mWW^5*t^3 + 2916*ep^2*mtt^6*mWW^5*t^3 + 13278*ep^3*mtt^6*mWW^5*t^3 + 29100*ep^4*mtt^6*mWW^5*t^3 + 30720*ep^5*mtt^6*mWW^5*t^3 + 12480*ep^6*mtt^6*mWW^5*t^3 - 108*ep*mtt^5*mWW^6*t^3 - 1152*ep^2*mtt^5*mWW^6*t^3 - 4800*ep^3*mtt^5*mWW^6*t^3 - 10164*ep^4*mtt^5*mWW^6*t^3 - 11256*ep^5*mtt^5*mWW^6*t^3 - 5280*ep^6*mtt^5*mWW^6*t^3 - 168*ep*mtt^4*mWW^7*t^3 - 2088*ep^2*mtt^4*mWW^7*t^3 - 9858*ep^3*mtt^4*mWW^7*t^3 - 21954*ep^4*mtt^4*mWW^7*t^3 - 22932*ep^5*mtt^4*mWW^7*t^3 - 8880*ep^6*mtt^4*mWW^7*t^3 + 150*ep*mtt^3*mWW^8*t^3 + 1836*ep^2*mtt^3*mWW^8*t^3 + 8676*ep^3*mtt^3*mWW^8*t^3 + 19830*ep^4*mtt^3*mWW^8*t^3 + 21972*ep^5*mtt^3*mWW^8*t^3 + 9456*ep^6*mtt^3*mWW^8*t^3 + 6*ep*mtt^2*mWW^9*t^3 + 42*ep^2*mtt^2*mWW^9*t^3 + 12*ep^3*mtt^2*mWW^9*t^3 - 504*ep^4*mtt^2*mWW^9*t^3 - 1296*ep^5*mtt^2*mWW^9*t^3 - 960*ep^6*mtt^2*mWW^9*t^3 - 24*ep*mtt*mWW^10*t^3 - 276*ep^2*mtt*mWW^10*t^3 - 1212*ep^3*mtt*mWW^10*t^3 - 2544*ep^4*mtt*mWW^10*t^3 - 2544*ep^5*mtt*mWW^10*t^3 - 960*ep^6*mtt*mWW^10*t^3 - 36*ep^2*mtt^10*s*t^3 - 330*ep^3*mtt^10*s*t^3 - 1062*ep^4*mtt^10*s*t^3 - 1452*ep^5*mtt^10*s*t^3 - 720*ep^6*mtt^10*s*t^3 - 288*ep*mtt^9*mWW*s*t^3 - 1677*ep^2*mtt^9*mWW*s*t^3 + 216*ep^3*mtt^9*mWW*s*t^3 + 15907*ep^4*mtt^9*mWW*s*t^3 + 31002*ep^5*mtt^9*mWW*s*t^3 + 17720*ep^6*mtt^9*mWW*s*t^3 - 144*ep*mtt^8*mWW^2*s*t^3 + 780*ep^2*mtt^8*mWW^2*s*t^3 + 16962*ep^3*mtt^8*mWW^2*s*t^3 + 71594*ep^4*mtt^8*mWW^2*s*t^3 + 119512*ep^5*mtt^8*mWW^2*s*t^3 + 70976*ep^6*mtt^8*mWW^2*s*t^3 + 1604*ep*mtt^7*mWW^3*s*t^3 + 4606*ep^2*mtt^7*mWW^3*s*t^3 - 47772*ep^3*mtt^7*mWW^3*s*t^3 - 253914*ep^4*mtt^7*mWW^3*s*t^3 - 428508*ep^5*mtt^7*mWW^3*s*t^3 - 245456*ep^6*mtt^7*mWW^3*s*t^3 - 184*ep*mtt^6*mWW^4*s*t^3 + 4810*ep^2*mtt^6*mWW^4*s*t^3 + 49270*ep^3*mtt^6*mWW^4*s*t^3 + 147648*ep^4*mtt^6*mWW^4*s*t^3 + 174908*ep^5*mtt^6*mWW^4*s*t^3 + 70768*ep^6*mtt^6*mWW^4*s*t^3 + 56*mtt^5*mWW^5*s*t^3 - 2330*ep*mtt^5*mWW^5*s*t^3 - 19388*ep^2*mtt^5*mWW^5*s*t^3 - 25420*ep^3*mtt^5*mWW^5*s*t^3 + 114106*ep^4*mtt^5*mWW^5*s*t^3 + 338124*ep^5*mtt^5*mWW^5*s*t^3 + 247952*ep^6*mtt^5*mWW^5*s*t^3 - 168*mtt^4*mWW^6*s*t^3 + 108*ep*mtt^4*mWW^6*s*t^3 + 7296*ep^2*mtt^4*mWW^6*s*t^3 + 13018*ep^3*mtt^4*mWW^6*s*t^3 - 43394*ep^4*mtt^4*mWW^6*s*t^3 - 141576*ep^5*mtt^4*mWW^6*s*t^3 - 107904*ep^6*mtt^4*mWW^6*s*t^3 + 136*mtt^3*mWW^7*s*t^3 + 2124*ep*mtt^3*mWW^7*s*t^3 + 8454*ep^2*mtt^3*mWW^7*s*t^3 - 5732*ep^3*mtt^3*mWW^7*s*t^3 - 99150*ep^4*mtt^3*mWW^7*s*t^3 - 199188*ep^5*mtt^3*mWW^7*s*t^3 - 123504*ep^6*mtt^3*mWW^7*s*t^3 + 8*mtt^2*mWW^8*s*t^3 - 628*ep*mtt^2*mWW^8*s*t^3 - 4510*ep^2*mtt^2*mWW^8*s*t^3 - 2708*ep^3*mtt^2*mWW^8*s*t^3 + 38910*ep^4*mtt^2*mWW^8*s*t^3 + 95696*ep^5*mtt^2*mWW^8*s*t^3 + 65632*ep^6*mtt^2*mWW^8*s*t^3 - 32*mtt*mWW^9*s*t^3 - 278*ep*mtt*mWW^9*s*t^3 - 475*ep^2*mtt*mWW^9*s*t^3 + 2084*ep^3*mtt*mWW^9*s*t^3 + 8891*ep^4*mtt*mWW^9*s*t^3 + 11370*ep^5*mtt*mWW^9*s*t^3 + 4600*ep^6*mtt*mWW^9*s*t^3 + 16*ep*mWW^10*s*t^3 + 140*ep^2*mWW^10*s*t^3 + 412*ep^3*mWW^10*s*t^3 + 464*ep^4*mWW^10*s*t^3 + 112*ep^5*mWW^10*s*t^3 - 64*ep^6*mWW^10*s*t^3 + 216*ep^2*mtt^9*s^2*t^3 + 1980*ep^3*mtt^9*s^2*t^3 + 6372*ep^4*mtt^9*s^2*t^3 + 8712*ep^5*mtt^9*s^2*t^3 + 4320*ep^6*mtt^9*s^2*t^3 + 3264*ep*mtt^8*mWW*s^2*t^3 + 17931*ep^2*mtt^8*mWW*s^2*t^3 - 12746*ep^3*mtt^8*mWW*s^2*t^3 - 215455*ep^4*mtt^8*mWW*s^2*t^3 - 403066*ep^5*mtt^8*mWW*s^2*t^3 - 228728*ep^6*mtt^8*mWW*s^2*t^3 - 1824*ep*mtt^7*mWW^2*s^2*t^3 - 14198*ep^2*mtt^7*mWW^2*s^2*t^3 - 46750*ep^3*mtt^7*mWW^2*s^2*t^3 - 107876*ep^4*mtt^7*mWW^2*s^2*t^3 - 178776*ep^5*mtt^7*mWW^2*s^2*t^3 - 128448*ep^6*mtt^7*mWW^2*s^2*t^3 - 10516*ep*mtt^6*mWW^3*s^2*t^3 - 43824*ep^2*mtt^6*mWW^3*s^2*t^3 + 184848*ep^3*mtt^6*mWW^3*s^2*t^3 + 1236800*ep^4*mtt^6*mWW^3*s^2*t^3 + 2208368*ep^5*mtt^6*mWW^3*s^2*t^3 + 1307168*ep^6*mtt^6*mWW^3*s^2*t^3 + 56*mtt^5*mWW^4*s^2*t^3 + 8372*ep*mtt^5*mWW^4*s^2*t^3 + 27764*ep^2*mtt^5*mWW^4*s^2*t^3 - 148816*ep^3*mtt^5*mWW^4*s^2*t^3 - 821416*ep^4*mtt^5*mWW^4*s^2*t^3 - 1316684*ep^5*mtt^5*mWW^4*s^2*t^3 - 717232*ep^6*mtt^5*mWW^4*s^2*t^3 - 112*mtt^4*mWW^5*s^2*t^3 + 7090*ep*mtt^4*mWW^5*s^2*t^3 + 44268*ep^2*mtt^4*mWW^5*s^2*t^3 - 59304*ep^3*mtt^4*mWW^5*s^2*t^3 - 790878*ep^4*mtt^4*mWW^5*s^2*t^3 - 1627800*ep^5*mtt^4*mWW^5*s^2*t^3 - 1036000*ep^6*mtt^4*mWW^5*s^2*t^3 + 144*mtt^3*mWW^6*s^2*t^3 - 5492*ep*mtt^3*mWW^6*s^2*t^3 - 27292*ep^2*mtt^3*mWW^6*s^2*t^3 + 87182*ep^3*mtt^3*mWW^6*s^2*t^3 + 668154*ep^4*mtt^3*mWW^6*s^2*t^3 + 1244484*ep^5*mtt^3*mWW^6*s^2*t^3 + 762832*ep^6*mtt^3*mWW^6*s^2*t^3 - 144*mtt^2*mWW^7*s^2*t^3 - 2724*ep*mtt^2*mWW^7*s^2*t^3 - 11950*ep^2*mtt^2*mWW^7*s^2*t^3 + 18120*ep^3*mtt^2*mWW^7*s^2*t^3 + 199798*ep^4*mtt^2*mWW^7*s^2*t^3 + 381916*ep^5*mtt^2*mWW^7*s^2*t^3 + 222640*ep^6*mtt^2*mWW^7*s^2*t^3 + 24*mtt*mWW^8*s^2*t^3 + 1488*ep*mtt*mWW^8*s^2*t^3 + 6046*ep^2*mtt*mWW^8*s^2*t^3 - 23052*ep^3*mtt*mWW^8*s^2*t^3 - 163018*ep^4*mtt*mWW^8*s^2*t^3 - 296952*ep^5*mtt*mWW^8*s^2*t^3 - 176640*ep^6*mtt*mWW^8*s^2*t^3 + 32*mWW^9*s^2*t^3 + 342*ep*mWW^9*s^2*t^3 + 1039*ep^2*mWW^9*s^2*t^3 - 1462*ep^3*mWW^9*s^2*t^3 - 12481*ep^4*mWW^9*s^2*t^3 - 20202*ep^5*mWW^9*s^2*t^3 - 9912*ep^6*mWW^9*s^2*t^3 - 540*ep^2*mtt^8*s^3*t^3 - 4950*ep^3*mtt^8*s^3*t^3 - 15930*ep^4*mtt^8*s^3*t^3 - 21780*ep^5*mtt^8*s^3*t^3 - 10800*ep^6*mtt^8*s^3*t^3 - 10560*ep*mtt^7*mWW*s^3*t^3 - 57330*ep^2*mtt^7*mWW*s^3*t^3 + 47440*ep^3*mtt^7*mWW*s^3*t^3 + 716910*ep^4*mtt^7*mWW*s^3*t^3 + 1331300*ep^5*mtt^7*mWW*s^3*t^3 + 753840*ep^6*mtt^7*mWW*s^3*t^3 + 7992*ep*mtt^6*mWW^2*s^3*t^3 + 46836*ep^2*mtt^6*mWW^2*s^3*t^3 + 50288*ep^3*mtt^6*mWW^2*s^3*t^3 - 111948*ep^4*mtt^6*mWW^2*s^3*t^3 - 194736*ep^5*mtt^6*mWW^2*s^3*t^3 - 40288*ep^6*mtt^6*mWW^2*s^3*t^3 + 24964*ep*mtt^5*mWW^3*s^3*t^3 + 118450*ep^2*mtt^5*mWW^3*s^3*t^3 - 324634*ep^3*mtt^5*mWW^3*s^3*t^3 - 2579568*ep^4*mtt^5*mWW^3*s^3*t^3 - 4731284*ep^5*mtt^5*mWW^3*s^3*t^3 - 2821200*ep^6*mtt^5*mWW^3*s^3*t^3 - 368*mtt^4*mWW^4*s^3*t^3 - 24474*ep*mtt^4*mWW^4*s^3*t^3 - 98260*ep^2*mtt^4*mWW^4*s^3*t^3 + 251066*ep^3*mtt^4*mWW^4*s^3*t^3 + 1824340*ep^4*mtt^4*mWW^4*s^3*t^3 + 3128644*ep^5*mtt^4*mWW^4*s^3*t^3 + 1773776*ep^6*mtt^4*mWW^4*s^3*t^3 + 432*mtt^3*mWW^5*s^3*t^3 - 8508*ep*mtt^3*mWW^5*s^3*t^3 - 60352*ep^2*mtt^3*mWW^5*s^3*t^3 + 122616*ep^3*mtt^3*mWW^5*s^3*t^3 + 1293000*ep^4*mtt^3*mWW^5*s^3*t^3 + 2547512*ep^5*mtt^3*mWW^5*s^3*t^3 + 1561728*ep^6*mtt^3*mWW^5*s^3*t^3 + 136*mtt^2*mWW^6*s^3*t^3 + 12392*ep*mtt^2*mWW^6*s^3*t^3 + 52626*ep^2*mtt^2*mWW^6*s^3*t^3 - 156168*ep^3*mtt^2*mWW^6*s^3*t^3 - 1156650*ep^4*mtt^2*mWW^6*s^3*t^3 - 2079180*ep^5*mtt^2*mWW^6*s^3*t^3 - 1227728*ep^6*mtt^2*mWW^6*s^3*t^3 - 192*mtt*mWW^7*s^3*t^3 - 968*ep*mtt*mWW^7*s^3*t^3 + 2600*ep^2*mtt*mWW^7*s^3*t^3 + 4210*ep^3*mtt*mWW^7*s^3*t^3 - 55886*ep^4*mtt*mWW^7*s^3*t^3 - 138488*ep^5*mtt*mWW^7*s^3*t^3 - 81312*ep^6*mtt*mWW^7*s^3*t^3 - 8*mWW^8*s^3*t^3 - 838*ep*mWW^8*s^3*t^3 - 3742*ep^2*mWW^8*s^3*t^3 + 12724*ep^3*mWW^8*s^3*t^3 + 93796*ep^4*mWW^8*s^3*t^3 + 168380*ep^5*mWW^8*s^3*t^3 + 96592*ep^6*mWW^8*s^3*t^3 + 720*ep^2*mtt^7*s^4*t^3 + 6600*ep^3*mtt^7*s^4*t^3 + 21240*ep^4*mtt^7*s^4*t^3 + 29040*ep^5*mtt^7*s^4*t^3 + 14400*ep^6*mtt^7*s^4*t^3 + 15360*ep*mtt^6*mWW*s^4*t^3 + 82920*ep^2*mtt^6*mWW*s^4*t^3 - 72710*ep^3*mtt^6*mWW*s^4*t^3 - 1052230*ep^4*mtt^6*mWW*s^4*t^3 - 1945660*ep^5*mtt^6*mWW*s^4*t^3 - 1099280*ep^6*mtt^6*mWW*s^4*t^3 - 12192*ep*mtt^5*mWW^2*s^4*t^3 - 64848*ep^2*mtt^5*mWW^2*s^4*t^3 - 13192*ep^3*mtt^5*mWW^2*s^4*t^3 + 410008*ep^4*mtt^5*mWW^2*s^4*t^3 + 706272*ep^5*mtt^5*mWW^2*s^4*t^3 + 322240*ep^6*mtt^5*mWW^2*s^4*t^3 - 28412*ep*mtt^4*mWW^3*s^4*t^3 - 146326*ep^2*mtt^4*mWW^3*s^4*t^3 + 287356*ep^3*mtt^4*mWW^3*s^4*t^3 + 2682842*ep^4*mtt^4*mWW^3*s^4*t^3 + 4987580*ep^5*mtt^4*mWW^3*s^4*t^3 + 2956752*ep^6*mtt^4*mWW^3*s^4*t^3 + 520*mtt^3*mWW^4*s^4*t^3 + 27526*ep*mtt^3*mWW^4*s^4*t^3 + 118358*ep^2*mtt^3*mWW^4*s^4*t^3 - 212774*ep^3*mtt^3*mWW^4*s^4*t^3 - 1847110*ep^4*mtt^3*mWW^4*s^4*t^3 - 3244700*ep^5*mtt^3*mWW^4*s^4*t^3 - 1839824*ep^6*mtt^3*mWW^4*s^4*t^3 - 504*mtt^2*mWW^5*s^4*t^3 + 5326*ep*mtt^2*mWW^5*s^4*t^3 + 46028*ep^2*mtt^2*mWW^5*s^4*t^3 - 80140*ep^3*mtt^2*mWW^5*s^4*t^3 - 928338*ep^4*mtt^2*mWW^5*s^4*t^3 - 1822316*ep^5*mtt^2*mWW^5*s^4*t^3 - 1101328*ep^6*mtt^2*mWW^5*s^4*t^3 - 168*mtt*mWW^6*s^4*t^3 - 8638*ep*mtt*mWW^6*s^4*t^3 - 38094*ep^2*mtt*mWW^6*s^4*t^3 + 82630*ep^3*mtt*mWW^6*s^4*t^3 + 688782*ep^4*mtt*mWW^6*s^4*t^3 + 1236380*ep^5*mtt*mWW^6*s^4*t^3 + 716816*ep^6*mtt*mWW^6*s^4*t^3 + 152*mWW^7*s^4*t^3 + 1030*ep*mWW^7*s^4*t^3 + 378*ep^2*mWW^7*s^4*t^3 - 5546*ep^3*mWW^7*s^4*t^3 + 614*ep^4*mWW^7*s^4*t^3 + 22300*ep^5*mWW^7*s^4*t^3 + 16400*ep^6*mWW^7*s^4*t^3 - 540*ep^2*mtt^6*s^5*t^3 - 4950*ep^3*mtt^6*s^5*t^3 - 15930*ep^4*mtt^6*s^5*t^3 - 21780*ep^5*mtt^6*s^5*t^3 - 10800*ep^6*mtt^6*s^5*t^3 - 11040*ep*mtt^5*mWW*s^5*t^3 - 59313*ep^2*mtt^5*mWW*s^5*t^3 + 54056*ep^3*mtt^5*mWW*s^5*t^3 + 758575*ep^4*mtt^5*mWW*s^5*t^3 + 1396162*ep^5*mtt^5*mWW*s^5*t^3 + 786200*ep^6*mtt^5*mWW*s^5*t^3 + 8808*ep*mtt^4*mWW^2*s^5*t^3 + 45248*ep^2*mtt^4*mWW^2*s^5*t^3 - 13286*ep^3*mtt^4*mWW^2*s^5*t^3 - 398674*ep^4*mtt^4*mWW^2*s^5*t^3 - 701424*ep^5*mtt^4*mWW^2*s^5*t^3 - 360192*ep^6*mtt^4*mWW^2*s^5*t^3 + 16324*ep*mtt^3*mWW^3*s^5*t^3 + 88704*ep^2*mtt^3*mWW^3*s^5*t^3 - 130022*ep^3*mtt^3*mWW^3*s^5*t^3 - 1420942*ep^4*mtt^3*mWW^3*s^5*t^3 - 2650200*ep^5*mtt^3*mWW^3*s^5*t^3 - 1546368*ep^6*mtt^3*mWW^3*s^5*t^3 - 208*mtt^2*mWW^4*s^5*t^3 - 13890*ep*mtt^2*mWW^4*s^5*t^3 - 65530*ep^2*mtt^2*mWW^4*s^5*t^3 + 82534*ep^3*mtt^2*mWW^4*s^5*t^3 + 895078*ep^4*mtt^2*mWW^4*s^5*t^3 + 1602584*ep^5*mtt^2*mWW^4*s^5*t^3 + 899584*ep^6*mtt^2*mWW^4*s^5*t^3 + 128*mtt*mWW^5*s^5*t^3 - 2500*ep*mtt*mWW^5*s^5*t^3 - 18339*ep^2*mtt*mWW^5*s^5*t^3 + 31198*ep^3*mtt*mWW^5*s^5*t^3 + 347835*ep^4*mtt*mWW^5*s^5*t^3 + 667886*ep^5*mtt*mWW^5*s^5*t^3 + 397512*ep^6*mtt*mWW^5*s^5*t^3 + 80*mWW^6*s^5*t^3 + 2298*ep*mWW^6*s^5*t^3 + 10106*ep^2*mWW^6*s^5*t^3 - 16506*ep^3*mWW^6*s^5*t^3 - 156534*ep^4*mWW^6*s^5*t^3 - 281132*ep^5*mWW^6*s^5*t^3 - 160560*ep^6*mWW^6*s^5*t^3 + 216*ep^2*mtt^5*s^6*t^3 + 1980*ep^3*mtt^5*s^6*t^3 + 6372*ep^4*mtt^5*s^6*t^3 + 8712*ep^5*mtt^5*s^6*t^3 + 4320*ep^6*mtt^5*s^6*t^3 + 3648*ep*mtt^4*mWW*s^6*t^3 + 19467*ep^2*mtt^4*mWW*s^6*t^3 - 18526*ep^3*mtt^4*mWW*s^6*t^3 - 250467*ep^4*mtt^4*mWW*s^6*t^3 - 457442*ep^5*mtt^4*mWW*s^6*t^3 - 255960*ep^6*mtt^4*mWW*s^6*t^3 - 3024*ep*mtt^3*mWW^2*s^6*t^3 - 15726*ep^2*mtt^3*mWW^2*s^6*t^3 + 9154*ep^3*mtt^3*mWW^2*s^6*t^3 + 166932*ep^4*mtt^3*mWW^2*s^6*t^3 + 301944*ep^5*mtt^3*mWW^2*s^6*t^3 + 164800*ep^6*mtt^3*mWW^2*s^6*t^3 - 4360*ep*mtt^2*mWW^3*s^6*t^3 - 24178*ep^2*mtt^2*mWW^3*s^6*t^3 + 27766*ep^3*mtt^2*mWW^3*s^6*t^3 + 346296*ep^4*mtt^2*mWW^3*s^6*t^3 + 640208*ep^5*mtt^2*mWW^3*s^6*t^3 + 364128*ep^6*mtt^2*mWW^3*s^6*t^3 + 3196*ep*mtt*mWW^4*s^6*t^3 + 17078*ep^2*mtt*mWW^4*s^6*t^3 - 14090*ep^3*mtt*mWW^4*s^6*t^3 - 208224*ep^4*mtt*mWW^4*s^6*t^3 - 379680*ep^5*mtt*mWW^4*s^6*t^3 - 210720*ep^6*mtt*mWW^4*s^6*t^3 + 540*ep*mWW^5*s^6*t^3 + 3263*ep^2*mWW^5*s^6*t^3 - 5204*ep^3*mWW^5*s^6*t^3 - 57549*ep^4*mWW^5*s^6*t^3 - 109422*ep^5*mWW^5*s^6*t^3 - 64648*ep^6*mWW^5*s^6*t^3 - 36*ep^2*mtt^4*s^7*t^3 - 330*ep^3*mtt^4*s^7*t^3 - 1062*ep^4*mtt^4*s^7*t^3 - 1452*ep^5*mtt^4*s^7*t^3 - 720*ep^6*mtt^4*s^7*t^3 - 384*ep*mtt^3*mWW*s^7*t^3 - 2016*ep^2*mtt^3*mWW*s^7*t^3 + 2096*ep^3*mtt^3*mWW*s^7*t^3 + 26160*ep^4*mtt^3*mWW*s^7*t^3 + 46816*ep^5*mtt^3*mWW*s^7*t^3 + 25728*ep^6*mtt^3*mWW*s^7*t^3 + 384*ep*mtt^2*mWW^2*s^7*t^3 + 2088*ep^2*mtt^2*mWW^2*s^7*t^3 - 1436*ep^3*mtt^2*mWW^2*s^7*t^3 - 24036*ep^4*mtt^2*mWW^2*s^7*t^3 - 43912*ep^5*mtt^2*mWW^2*s^7*t^3 - 24288*ep^6*mtt^2*mWW^2*s^7*t^3 + 384*ep*mtt*mWW^3*s^7*t^3 + 2016*ep^2*mtt*mWW^3*s^7*t^3 - 2096*ep^3*mtt*mWW^3*s^7*t^3 - 26160*ep^4*mtt*mWW^3*s^7*t^3 - 46816*ep^5*mtt*mWW^3*s^7*t^3 - 25728*ep^6*mtt*mWW^3*s^7*t^3 - 384*ep*mWW^4*s^7*t^3 - 2052*ep^2*mWW^4*s^7*t^3 + 1766*ep^3*mWW^4*s^7*t^3 + 25098*ep^4*mWW^4*s^7*t^3 + 45364*ep^5*mWW^4*s^7*t^3 + 25008*ep^6*mWW^4*s^7*t^3 - 36*ep^2*mtt^10*t^4 - 330*ep^3*mtt^10*t^4 - 1062*ep^4*mtt^10*t^4 - 1452*ep^5*mtt^10*t^4 - 720*ep^6*mtt^10*t^4 - 9*ep^2*mtt^9*mWW*t^4 - 132*ep^3*mtt^9*mWW*t^4 - 645*ep^4*mtt^9*mWW*t^4 - 1254*ep^5*mtt^9*mWW*t^4 - 840*ep^6*mtt^9*mWW*t^4 + 720*ep^2*mtt^8*mWW^2*t^4 + 6942*ep^3*mtt^8*mWW^2*t^4 + 23862*ep^4*mtt^8*mWW^2*t^4 + 35196*ep^5*mtt^8*mWW^2*t^4 + 18960*ep^6*mtt^8*mWW^2*t^4 + 30*ep*mtt^7*mWW^3*t^4 - 1182*ep^2*mtt^7*mWW^3*t^4 - 12966*ep^3*mtt^7*mWW^3*t^4 - 45546*ep^4*mtt^7*mWW^3*t^4 - 66948*ep^5*mtt^7*mWW^3*t^4 - 35568*ep^6*mtt^7*mWW^3*t^4 - 6*ep*mtt^6*mWW^4*t^4 + 762*ep^2*mtt^6*mWW^4*t^4 + 7260*ep^3*mtt^6*mWW^4*t^4 + 23388*ep^4*mtt^6*mWW^4*t^4 + 31464*ep^5*mtt^6*mWW^4*t^4 + 15072*ep^6*mtt^6*mWW^4*t^4 - 270*ep*mtt^5*mWW^5*t^4 - 2730*ep^2*mtt^5*mWW^5*t^4 - 9912*ep^3*mtt^5*mWW^5*t^4 - 15348*ep^4*mtt^5*mWW^5*t^4 - 8232*ep^5*mtt^5*mWW^5*t^4 + 672*ep^6*mtt^5*mWW^5*t^4 + 420*ep*mtt^4*mWW^6*t^4 + 4476*ep^2*mtt^4*mWW^6*t^4 + 18162*ep^3*mtt^4*mWW^6*t^4 + 35670*ep^4*mtt^4*mWW^6*t^4 + 34284*ep^5*mtt^4*mWW^6*t^4 + 13008*ep^6*mtt^4*mWW^6*t^4 - 90*ep*mtt^3*mWW^7*t^4 - 1122*ep^2*mtt^3*mWW^7*t^4 - 5634*ep^3*mtt^3*mWW^7*t^4 - 14406*ep^4*mtt^3*mWW^7*t^4 - 18684*ep^5*mtt^3*mWW^7*t^4 - 9744*ep^6*mtt^3*mWW^7*t^4 - 138*ep*mtt^2*mWW^8*t^4 - 1494*ep^2*mtt^2*mWW^8*t^4 - 6090*ep^3*mtt^2*mWW^8*t^4 - 11682*ep^4*mtt^2*mWW^8*t^4 - 10404*ep^5*mtt^2*mWW^8*t^4 - 3312*ep^6*mtt^2*mWW^8*t^4 + 42*ep*mtt*mWW^9*t^4 + 483*ep^2*mtt*mWW^9*t^4 + 2148*ep^3*mtt*mWW^9*t^4 + 4665*ep^4*mtt*mWW^9*t^4 + 4974*ep^5*mtt*mWW^9*t^4 + 2088*ep^6*mtt*mWW^9*t^4 + 12*ep*mWW^10*t^4 + 132*ep^2*mWW^10*t^4 + 552*ep^3*mWW^10*t^4 + 1104*ep^4*mWW^10*t^4 + 1056*ep^5*mWW^10*t^4 + 384*ep^6*mWW^10*t^4 + 480*ep^2*mtt^9*s*t^4 + 4392*ep^3*mtt^9*s*t^4 + 14100*ep^4*mtt^9*s*t^4 + 19224*ep^5*mtt^9*s*t^4 + 9504*ep^6*mtt^9*s*t^4 + 1824*ep*mtt^8*mWW*s*t^4 + 9384*ep^2*mtt^8*mWW*s*t^4 - 12632*ep^3*mtt^8*mWW*s*t^4 - 136724*ep^4*mtt^8*mWW*s*t^4 - 245272*ep^5*mtt^8*mWW*s*t^4 - 136480*ep^6*mtt^8*mWW*s*t^4 - 2592*ep*mtt^7*mWW^2*s*t^4 - 19102*ep^2*mtt^7*mWW^2*s*t^4 - 36990*ep^3*mtt^7*mWW^2*s*t^4 + 5900*ep^4*mtt^7*mWW^2*s*t^4 + 65352*ep^5*mtt^7*mWW^2*s*t^4 + 35552*ep^6*mtt^7*mWW^2*s*t^4 - 3240*ep*mtt^6*mWW^3*s*t^4 - 5874*ep^2*mtt^6*mWW^3*s*t^4 + 126342*ep^3*mtt^6*mWW^3*s*t^4 + 605188*ep^4*mtt^6*mWW^3*s*t^4 + 994172*ep^5*mtt^6*mWW^3*s*t^4 + 565552*ep^6*mtt^6*mWW^3*s*t^4 - 48*mtt^5*mWW^4*s*t^4 + 5438*ep*mtt^5*mWW^4*s*t^4 + 25574*ep^2*mtt^5*mWW^4*s*t^4 - 71916*ep^3*mtt^5*mWW^4*s*t^4 - 536488*ep^4*mtt^5*mWW^4*s*t^4 - 930628*ep^5*mtt^5*mWW^4*s*t^4 - 523152*ep^6*mtt^5*mWW^4*s*t^4 + 168*mtt^4*mWW^5*s*t^4 + 2180*ep*mtt^4*mWW^5*s*t^4 + 2188*ep^2*mtt^4*mWW^5*s*t^4 - 63434*ep^3*mtt^4*mWW^5*s*t^4 - 304510*ep^4*mtt^4*mWW^5*s*t^4 - 529476*ep^5*mtt^4*mWW^5*s*t^4 - 321456*ep^6*mtt^4*mWW^5*s*t^4 - 104*mtt^3*mWW^6*s*t^4 - 4500*ep*mtt^3*mWW^6*s*t^4 - 19628*ep^2*mtt^3*mWW^6*s*t^4 + 43734*ep^3*mtt^3*mWW^6*s*t^4 + 376954*ep^4*mtt^3*mWW^6*s*t^4 + 703828*ep^5*mtt^3*mWW^6*s*t^4 + 425776*ep^6*mtt^3*mWW^6*s*t^4 - 88*mtt^2*mWW^7*s*t^4 - 192*ep*mtt^2*mWW^7*s*t^4 + 4664*ep^2*mtt^2*mWW^7*s*t^4 + 30298*ep^3*mtt^2*mWW^7*s*t^4 + 76510*ep^4*mtt^2*mWW^7*s*t^4 + 87976*ep^5*mtt^2*mWW^7*s*t^4 + 36672*ep^6*mtt^2*mWW^7*s*t^4 + 56*mtt*mWW^8*s*t^4 + 966*ep*mtt*mWW^8*s*t^4 + 2236*ep^2*mtt*mWW^8*s*t^4 - 18548*ep^3*mtt*mWW^8*s*t^4 - 97098*ep^4*mtt*mWW^8*s*t^4 - 161152*ep^5*mtt*mWW^8*s*t^4 - 90720*ep^6*mtt*mWW^8*s*t^4 + 16*mWW^9*s*t^4 + 116*ep*mWW^9*s*t^4 + 78*ep^2*mWW^9*s*t^4 - 1246*ep^3*mWW^9*s*t^4 - 3832*ep^4*mWW^9*s*t^4 - 4024*ep^5*mWW^9*s*t^4 - 1248*ep^6*mWW^9*s*t^4 - 1908*ep^2*mtt^8*s^2*t^4 - 17442*ep^3*mtt^8*s^2*t^4 - 55926*ep^4*mtt^8*s^2*t^4 - 76140*ep^5*mtt^8*s^2*t^4 - 37584*ep^6*mtt^8*s^2*t^4 - 12480*ep*mtt^7*mWW*s^2*t^4 - 64842*ep^2*mtt^7*mWW*s^2*t^4 + 81062*ep^3*mtt^7*mWW*s^2*t^4 + 920436*ep^4*mtt^7*mWW*s^2*t^4 + 1661920*ep^5*mtt^7*mWW*s^2*t^4 + 928704*ep^6*mtt^7*mWW*s^2*t^4 + 19560*ep*mtt^6*mWW^2*s^2*t^4 + 117552*ep^2*mtt^6*mWW^2*s^2*t^4 + 37506*ep^3*mtt^6*mWW^2*s^2*t^4 - 857270*ep^4*mtt^6*mWW^2*s^2*t^4 - 1701572*ep^5*mtt^6*mWW^2*s^2*t^4 - 938448*ep^6*mtt^6*mWW^2*s^2*t^4 + 11908*ep*mtt^5*mWW^3*s^2*t^4 + 32800*ep^2*mtt^5*mWW^3*s^2*t^4 - 375448*ep^3*mtt^5*mWW^3*s^2*t^4 - 1952020*ep^4*mtt^5*mWW^3*s^2*t^4 - 3296228*ep^5*mtt^5*mWW^3*s^2*t^4 - 1912496*ep^6*mtt^5*mWW^3*s^2*t^4 - 32*mtt^4*mWW^4*s^2*t^4 - 29142*ep*mtt^4*mWW^4*s^2*t^4 - 138538*ep^2*mtt^4*mWW^4*s^2*t^4 + 289040*ep^3*mtt^4*mWW^4*s^2*t^4 + 2469224*ep^4*mtt^4*mWW^4*s^2*t^4 + 4405916*ep^5*mtt^4*mWW^4*s^2*t^4 + 2529200*ep^6*mtt^4*mWW^4*s^2*t^4 - 328*mtt^3*mWW^5*s^2*t^4 + 200*ep*mtt^3*mWW^5*s^2*t^4 + 25288*ep^2*mtt^3*mWW^5*s^2*t^4 + 175986*ep^3*mtt^3*mWW^5*s^2*t^4 + 546110*ep^4*mtt^3*mWW^5*s^2*t^4 + 804980*ep^5*mtt^3*mWW^5*s^2*t^4 + 445136*ep^6*mtt^3*mWW^5*s^2*t^4 + 656*mtt^2*mWW^6*s^2*t^4 + 14844*ep*mtt^2*mWW^6*s^2*t^4 + 45890*ep^2*mtt^2*mWW^6*s^2*t^4 - 226954*ep^3*mtt^2*mWW^6*s^2*t^4 - 1341368*ep^4*mtt^2*mWW^6*s^2*t^4 - 2269128*ep^5*mtt^2*mWW^6*s^2*t^4 - 1284384*ep^6*mtt^2*mWW^6*s^2*t^4 - 232*mtt*mWW^7*s^2*t^4 - 3756*ep*mtt*mWW^7*s^2*t^4 - 13198*ep^2*mtt*mWW^7*s^2*t^4 + 16808*ep^3*mtt*mWW^7*s^2*t^4 + 163562*ep^4*mtt*mWW^7*s^2*t^4 + 293088*ep^5*mtt*mWW^7*s^2*t^4 + 172640*ep^6*mtt*mWW^7*s^2*t^4 - 64*mWW^8*s^2*t^4 - 1134*ep*mWW^8*s^2*t^4 - 2948*ep^2*mWW^8*s^2*t^4 + 20306*ep^3*mWW^8*s^2*t^4 + 109940*ep^4*mWW^8*s^2*t^4 + 180620*ep^5*mWW^8*s^2*t^4 + 98768*ep^6*mWW^8*s^2*t^4 + 3600*ep^2*mtt^7*s^3*t^4 + 32880*ep^3*mtt^7*s^3*t^4 + 105300*ep^4*mtt^7*s^3*t^4 + 143160*ep^5*mtt^7*s^3*t^4 + 70560*ep^6*mtt^7*s^3*t^4 + 28800*ep*mtt^6*mWW*s^3*t^4 + 150060*ep^2*mtt^6*mWW*s^3*t^4 - 181800*ep^3*mtt^6*mWW*s^3*t^4 - 2101440*ep^4*mtt^6*mWW*s^3*t^4 - 3795840*ep^5*mtt^6*mWW*s^3*t^4 - 2119680*ep^6*mtt^6*mWW*s^3*t^4 - 43968*ep*mtt^5*mWW^2*s^3*t^4 - 247740*ep^2*mtt^5*mWW^2*s^3*t^4 + 50732*ep^3*mtt^5*mWW^2*s^3*t^4 + 2349236*ep^4*mtt^5*mWW^2*s^3*t^4 + 4433272*ep^5*mtt^5*mWW^2*s^3*t^4 + 2449120*ep^6*mtt^5*mWW^2*s^3*t^4 - 18272*ep*mtt^4*mWW^3*s^3*t^4 - 67030*ep^2*mtt^4*mWW^3*s^3*t^4 + 469652*ep^3*mtt^4*mWW^3*s^3*t^4 + 2715806*ep^4*mtt^4*mWW^3*s^3*t^4 + 4695028*ep^5*mtt^4*mWW^3*s^3*t^4 + 2738112*ep^6*mtt^4*mWW^3*s^3*t^4 + 328*mtt^3*mWW^4*s^3*t^4 + 50548*ep*mtt^3*mWW^4*s^3*t^4 + 243940*ep^2*mtt^3*mWW^4*s^3*t^4 - 418184*ep^3*mtt^3*mWW^4*s^3*t^4 - 3943344*ep^4*mtt^3*mWW^4*s^3*t^4 - 7098928*ep^5*mtt^3*mWW^4*s^3*t^4 - 4064512*ep^6*mtt^3*mWW^4*s^3*t^4 - 72*mtt^2*mWW^5*s^3*t^4 - 7896*ep*mtt^2*mWW^5*s^3*t^4 - 50788*ep^2*mtt^2*mWW^5*s^3*t^4 - 113424*ep^3*mtt^2*mWW^5*s^3*t^4 - 83364*ep^4*mtt^2*mWW^5*s^3*t^4 + 19208*ep^5*mtt^2*mWW^5*s^3*t^4 + 39744*ep^6*mtt^2*mWW^5*s^3*t^4 - 552*mtt*mWW^6*s^3*t^4 - 12956*ep*mtt*mWW^6*s^3*t^4 - 43156*ep^2*mtt*mWW^6*s^3*t^4 + 181940*ep^3*mtt*mWW^6*s^3*t^4 + 1116332*ep^4*mtt*mWW^6*s^3*t^4 + 1869112*ep^5*mtt*mWW^6*s^3*t^4 + 1033248*ep^6*mtt*mWW^6*s^3*t^4 + 296*mWW^7*s^3*t^4 + 3744*ep*mWW^7*s^3*t^4 + 10442*ep^2*mWW^7*s^3*t^4 - 27844*ep^3*mWW^7*s^3*t^4 - 177342*ep^4*mWW^7*s^3*t^4 - 289204*ep^5*mWW^7*s^3*t^4 - 157344*ep^6*mWW^7*s^3*t^4 - 3660*ep^2*mtt^6*s^4*t^4 - 33390*ep^3*mtt^6*s^4*t^4 - 106770*ep^4*mtt^6*s^4*t^4 - 144900*ep^5*mtt^6*s^4*t^4 - 71280*ep^6*mtt^6*s^4*t^4 - 29760*ep*mtt^5*mWW*s^4*t^4 - 154785*ep^2*mtt^5*mWW*s^4*t^4 + 187760*ep^3*mtt^5*mWW*s^4*t^4 + 2159975*ep^4*mtt^5*mWW*s^4*t^4 + 3889330*ep^5*mtt^5*mWW*s^4*t^4 + 2165080*ep^6*mtt^5*mWW*s^4*t^4 + 42840*ep*mtt^4*mWW^2*s^4*t^4 + 233812*ep^2*mtt^4*mWW^2*s^4*t^4 - 112510*ep^3*mtt^4*mWW^2*s^4*t^4 - 2483666*ep^4*mtt^4*mWW^2*s^4*t^4 - 4599116*ep^5*mtt^4*mWW^2*s^4*t^4 - 2545520*ep^6*mtt^4*mWW^2*s^4*t^4 + 14134*ep*mtt^3*mWW^3*s^4*t^4 + 64460*ep^2*mtt^3*mWW^3*s^4*t^4 - 273180*ep^3*mtt^3*mWW^3*s^4*t^4 - 1834074*ep^4*mtt^3*mWW^3*s^4*t^4 - 3230188*ep^5*mtt^3*mWW^3*s^4*t^4 - 1867088*ep^6*mtt^3*mWW^3*s^4*t^4 - 224*mtt^2*mWW^4*s^4*t^4 - 37082*ep*mtt^2*mWW^4*s^4*t^4 - 188104*ep^2*mtt^2*mWW^4*s^4*t^4 + 249606*ep^3*mtt^2*mWW^4*s^4*t^4 + 2736796*ep^4*mtt^2*mWW^4*s^4*t^4 + 4967544*ep^5*mtt^2*mWW^4*s^4*t^4 + 2815632*ep^6*mtt^2*mWW^4*s^4*t^4 + 96*mtt*mWW^5*s^4*t^4 + 6418*ep*mtt*mWW^5*s^4*t^4 + 35485*ep^2*mtt*mWW^5*s^4*t^4 + 27652*ep^3*mtt*mWW^5*s^4*t^4 - 172085*ep^4*mtt*mWW^5*s^4*t^4 - 379318*ep^5*mtt*mWW^5*s^4*t^4 - 222088*ep^6*mtt*mWW^5*s^4*t^4 + 128*mWW^6*s^4*t^4 + 3450*ep*mWW^6*s^4*t^4 + 13416*ep^2*mWW^6*s^4*t^4 - 40322*ep^3*mWW^6*s^4*t^4 - 282704*ep^4*mWW^6*s^4*t^4 - 480888*ep^5*mWW^6*s^4*t^4 - 264752*ep^6*mWW^6*s^4*t^4 + 2016*ep^2*mtt^5*s^5*t^4 + 18360*ep^3*mtt^5*s^5*t^4 + 58572*ep^4*mtt^5*s^5*t^4 + 79272*ep^5*mtt^5*s^5*t^4 + 38880*ep^6*mtt^5*s^5*t^4 + 13920*ep*mtt^4*mWW*s^5*t^4 + 71844*ep^2*mtt^4*mWW*s^5*t^4 - 90848*ep^3*mtt^4*mWW*s^5*t^4 - 1011240*ep^4*mtt^4*mWW*s^5*t^4 - 1806736*ep^5*mtt^4*mWW*s^5*t^4 - 999360*ep^6*mtt^4*mWW*s^5*t^4 - 18912*ep*mtt^3*mWW^2*s^5*t^4 - 101910*ep^2*mtt^3*mWW^2*s^5*t^4 + 66162*ep^3*mtt^3*mWW^2*s^5*t^4 + 1155468*ep^4*mtt^3*mWW^2*s^5*t^4 + 2120024*ep^5*mtt^3*mWW^2*s^5*t^4 + 1175648*ep^6*mtt^3*mWW^2*s^5*t^4 - 5352*ep*mtt^2*mWW^3*s^5*t^4 - 27036*ep^2*mtt^2*mWW^3*s^5*t^4 + 73518*ep^3*mtt^2*mWW^3*s^5*t^4 + 578010*ep^4*mtt^2*mWW^3*s^5*t^4 + 1020908*ep^5*mtt^2*mWW^3*s^5*t^4 + 575312*ep^6*mtt^2*mWW^3*s^5*t^4 + 11900*ep*mtt*mWW^4*s^5*t^4 + 64236*ep^2*mtt*mWW^4*s^5*t^4 - 64310*ep^3*mtt*mWW^4*s^5*t^4 - 847314*ep^4*mtt*mWW^4*s^5*t^4 - 1545244*ep^5*mtt*mWW^4*s^5*t^4 - 863248*ep^6*mtt*mWW^4*s^5*t^4 - 1556*ep*mWW^5*s^5*t^4 - 9150*ep^2*mWW^5*s^5*t^4 - 2882*ep^3*mWW^5*s^5*t^4 + 66504*ep^4*mWW^5*s^5*t^4 + 131776*ep^5*mWW^5*s^5*t^4 + 72768*ep^6*mWW^5*s^5*t^4 - 540*ep^2*mtt^4*s^6*t^4 - 4902*ep^3*mtt^4*s^6*t^4 - 15570*ep^4*mtt^4*s^6*t^4 - 20964*ep^5*mtt^4*s^6*t^4 - 10224*ep^6*mtt^4*s^6*t^4 - 2304*ep*mtt^3*mWW*s^6*t^4 - 11604*ep^2*mtt^3*mWW*s^6*t^4 + 17022*ep^3*mtt^3*mWW*s^6*t^4 + 170994*ep^4*mtt^3*mWW*s^6*t^4 + 299652*ep^5*mtt^3*mWW*s^6*t^4 + 163440*ep^6*mtt^3*mWW*s^6*t^4 + 3072*ep*mtt^2*mWW^2*s^6*t^4 + 16716*ep^2*mtt^2*mWW^2*s^6*t^4 - 11410*ep^3*mtt^2*mWW^2*s^6*t^4 - 192174*ep^4*mtt^2*mWW^2*s^6*t^4 - 351356*ep^5*mtt^2*mWW^2*s^6*t^4 - 194448*ep^6*mtt^2*mWW^2*s^6*t^4 + 768*ep*mtt*mWW^3*s^6*t^4 + 3540*ep^2*mtt*mWW^3*s^6*t^4 - 8638*ep^3*mtt*mWW^3*s^6*t^4 - 66354*ep^4*mtt*mWW^3*s^6*t^4 - 112388*ep^5*mtt*mWW^3*s^6*t^4 - 60528*ep^6*mtt*mWW^3*s^6*t^4 - 1536*ep*mWW^4*s^6*t^4 - 8112*ep^2*mWW^4*s^6*t^4 + 7928*ep^3*mWW^4*s^6*t^4 + 103104*ep^4*mWW^4*s^6*t^4 + 185056*ep^5*mWW^4*s^6*t^4 + 101760*ep^6*mWW^4*s^6*t^4 + 48*ep^2*mtt^3*s^7*t^4 + 432*ep^3*mtt^3*s^7*t^4 + 1356*ep^4*mtt^3*s^7*t^4 + 1800*ep^5*mtt^3*s^7*t^4 + 864*ep^6*mtt^3*s^7*t^4 - 48*ep^2*mtt^2*mWW*s^7*t^4 - 432*ep^3*mtt^2*mWW*s^7*t^4 - 1356*ep^4*mtt^2*mWW*s^7*t^4 - 1800*ep^5*mtt^2*mWW*s^7*t^4 - 864*ep^6*mtt^2*mWW*s^7*t^4 - 48*ep^2*mtt*mWW^2*s^7*t^4 - 432*ep^3*mtt*mWW^2*s^7*t^4 - 1356*ep^4*mtt*mWW^2*s^7*t^4 - 1800*ep^5*mtt*mWW^2*s^7*t^4 - 864*ep^6*mtt*mWW^2*s^7*t^4 + 48*ep^2*mWW^3*s^7*t^4 + 432*ep^3*mWW^3*s^7*t^4 + 1356*ep^4*mWW^3*s^7*t^4 + 1800*ep^5*mWW^3*s^7*t^4 + 864*ep^6*mWW^3*s^7*t^4 + 264*ep^2*mtt^9*t^5 + 2412*ep^3*mtt^9*t^5 + 7728*ep^4*mtt^9*t^5 + 10512*ep^5*mtt^9*t^5 + 5184*ep^6*mtt^9*t^5 - 477*ep^2*mtt^8*mWW*t^5 - 4236*ep^3*mtt^8*mWW*t^5 - 13029*ep^4*mtt^8*mWW*t^5 - 16806*ep^5*mtt^8*mWW*t^5 - 7752*ep^6*mtt^8*mWW*t^5 - 1308*ep^2*mtt^7*mWW^2*t^5 - 12672*ep^3*mtt^7*mWW^2*t^5 - 43812*ep^4*mtt^7*mWW^2*t^5 - 65016*ep^5*mtt^7*mWW^2*t^5 - 35232*ep^6*mtt^7*mWW^2*t^5 - 108*ep*mtt^6*mWW^3*t^5 + 2424*ep^2*mtt^6*mWW^3*t^5 + 29094*ep^3*mtt^6*mWW^3*t^5 + 103902*ep^4*mtt^6*mWW^3*t^5 + 153228*ep^5*mtt^6*mWW^3*t^5 + 81360*ep^6*mtt^6*mWW^3*t^5 + 420*ep*mtt^5*mWW^4*t^5 + 2790*ep^2*mtt^5*mWW^4*t^5 + 2562*ep^3*mtt^5*mWW^4*t^5 - 15156*ep^4*mtt^5*mWW^4*t^5 - 36192*ep^5*mtt^5*mWW^4*t^5 - 22464*ep^6*mtt^5*mWW^4*t^5 - 276*ep*mtt^4*mWW^5*t^5 - 4362*ep^2*mtt^4*mWW^5*t^5 - 25602*ep^3*mtt^4*mWW^5*t^5 - 70332*ep^4*mtt^4*mWW^5*t^5 - 91680*ep^5*mtt^4*mWW^5*t^5 - 45888*ep^6*mtt^4*mWW^5*t^5 - 366*ep*mtt^3*mWW^6*t^5 - 2988*ep^2*mtt^3*mWW^6*t^5 - 7116*ep^3*mtt^3*mWW^6*t^5 - 1470*ep^4*mtt^3*mWW^6*t^5 + 13404*ep^5*mtt^3*mWW^6*t^5 + 11856*ep^6*mtt^3*mWW^6*t^5 + 390*ep*mtt^2*mWW^7*t^5 + 4536*ep^2*mtt^2*mWW^7*t^5 + 20406*ep^3*mtt^2*mWW^7*t^5 + 44772*ep^4*mtt^2*mWW^7*t^5 + 48144*ep^5*mtt^2*mWW^7*t^5 + 20352*ep^6*mtt^2*mWW^7*t^5 - 30*ep*mtt*mWW^8*t^5 - 558*ep^2*mtt*mWW^8*t^5 - 3546*ep^3*mtt*mWW^8*t^5 - 10074*ep^4*mtt*mWW^8*t^5 - 13236*ep^5*mtt*mWW^8*t^5 - 6576*ep^6*mtt*mWW^8*t^5 - 30*ep*mWW^9*t^5 - 321*ep^2*mWW^9*t^5 - 1302*ep^3*mWW^9*t^5 - 2529*ep^4*mWW^9*t^5 - 2358*ep^5*mWW^9*t^5 - 840*ep^6*mWW^9*t^5 - 2196*ep^2*mtt^8*s*t^5 - 20034*ep^3*mtt^8*s*t^5 - 64062*ep^4*mtt^8*s*t^5 - 86940*ep^5*mtt^8*s*t^5 - 42768*ep^6*mtt^8*s*t^5 - 4800*ep*mtt^7*mWW*s*t^5 - 21438*ep^2*mtt^7*mWW*s*t^5 + 62428*ep^3*mtt^7*mWW*s*t^5 + 450934*ep^4*mtt^7*mWW*s*t^5 + 765860*ep^5*mtt^7*mWW*s*t^5 + 416816*ep^6*mtt^7*mWW*s*t^5 + 10080*ep*mtt^6*mWW^2*s*t^5 + 61498*ep^2*mtt^6*mWW^2*s*t^5 + 18438*ep^3*mtt^6*mWW^2*s*t^5 - 467192*ep^4*mtt^6*mWW^2*s*t^5 - 941296*ep^5*mtt^6*mWW^2*s*t^5 - 531648*ep^6*mtt^6*mWW^2*s*t^5 - 294*ep*mtt^5*mWW^3*s*t^5 - 24278*ep^2*mtt^5*mWW^3*s*t^5 - 205400*ep^3*mtt^5*mWW^3*s*t^5 - 652684*ep^4*mtt^5*mWW^3*s*t^5 - 928324*ep^5*mtt^5*mWW^3*s*t^5 - 501840*ep^6*mtt^5*mWW^3*s*t^5 + 48*mtt^4*mWW^4*s*t^5 - 11058*ep*mtt^4*mWW^4*s*t^5 - 53342*ep^2*mtt^4*mWW^4*s*t^5 + 123464*ep^3*mtt^4*mWW^4*s*t^5 + 1011800*ep^4*mtt^4*mWW^4*s*t^5 + 1793456*ep^5*mtt^4*mWW^4*s*t^5 + 1022272*ep^6*mtt^4*mWW^4*s*t^5 - 280*mtt^3*mWW^5*s*t^5 + 3468*ep*mtt^3*mWW^5*s*t^5 + 43086*ep^2*mtt^3*mWW^5*s*t^5 + 132086*ep^3*mtt^3*mWW^5*s*t^5 + 137420*ep^4*mtt^3*mWW^5*s*t^5 + 9280*ep^5*mtt^3*mWW^5*s*t^5 - 40000*ep^6*mtt^3*mWW^5*s*t^5 + 376*mtt^2*mWW^6*s*t^5 + 5344*ep*mtt^2*mWW^6*s*t^5 + 7730*ep^2*mtt^2*mWW^6*s*t^5 - 121836*ep^3*mtt^2*mWW^6*s*t^5 - 551906*ep^4*mtt^2*mWW^6*s*t^5 - 864076*ep^5*mtt^2*mWW^6*s*t^5 - 470032*ep^6*mtt^2*mWW^6*s*t^5 - 104*mtt*mWW^7*s*t^5 - 2318*ep*mtt*mWW^7*s*t^5 - 11122*ep^2*mtt*mWW^7*s*t^5 - 2222*ep^3*mtt*mWW^7*s*t^5 + 85014*ep^4*mtt*mWW^7*s*t^5 + 178008*ep^5*mtt*mWW^7*s*t^5 + 109184*ep^6*mtt*mWW^7*s*t^5 - 40*mWW^8*s*t^5 - 422*ep*mWW^8*s*t^5 + 62*ep^2*mWW^8*s*t^5 + 13076*ep^3*mWW^8*s*t^5 + 50676*ep^4*mWW^8*s*t^5 + 74032*ep^5*mWW^8*s*t^5 + 38016*ep^6*mWW^8*s*t^5 + 6480*ep^2*mtt^7*s^2*t^5 + 59040*ep^3*mtt^7*s^2*t^5 + 188460*ep^4*mtt^7*s^2*t^5 + 255240*ep^5*mtt^7*s^2*t^5 + 125280*ep^6*mtt^7*s^2*t^5 + 23040*ep*mtt^6*mWW*s^2*t^5 + 110880*ep^2*mtt^6*mWW*s^2*t^5 - 226560*ep^3*mtt^6*mWW*s^2*t^5 - 1929700*ep^4*mtt^6*mWW*s^2*t^5 - 3356760*ep^5*mtt^6*mWW*s^2*t^5 - 1844000*ep^6*mtt^6*mWW*s^2*t^5 - 47040*ep*mtt^5*mWW^2*s^2*t^5 - 264972*ep^2*mtt^5*mWW^2*s^2*t^5 + 102456*ep^3*mtt^5*mWW^2*s^2*t^5 + 2776344*ep^4*mtt^5*mWW^2*s^2*t^5 + 5232512*ep^5*mtt^5*mWW^2*s^2*t^5 + 2928128*ep^6*mtt^5*mWW^2*s^2*t^5 + 8072*ep*mtt^4*mWW^3*s^2*t^5 + 89218*ep^2*mtt^4*mWW^3*s^2*t^5 + 400942*ep^3*mtt^4*mWW^3*s^2*t^5 + 904056*ep^4*mtt^4*mWW^3*s^2*t^5 + 1100096*ep^5*mtt^4*mWW^3*s^2*t^5 + 591184*ep^6*mtt^4*mWW^3*s^2*t^5 + 80*mtt^3*mWW^4*s^2*t^5 + 34634*ep*mtt^3*mWW^4*s^2*t^5 + 160276*ep^2*mtt^3*mWW^4*s^2*t^5 - 393444*ep^3*mtt^3*mWW^4*s^2*t^5 - 3098974*ep^4*mtt^3*mWW^4*s^2*t^5 - 5439016*ep^5*mtt^3*mWW^4*s^2*t^5 - 3078496*ep^6*mtt^3*mWW^4*s^2*t^5 + 184*mtt^2*mWW^5*s^2*t^5 - 15500*ep*mtt^2*mWW^5*s^2*t^5 - 105978*ep^2*mtt^2*mWW^5*s^2*t^5 - 87674*ep^3*mtt^2*mWW^5*s^2*t^5 + 619844*ep^4*mtt^2*mWW^5*s^2*t^5 + 1433796*ep^5*mtt^2*mWW^5*s^2*t^5 + 884720*ep^6*mtt^2*mWW^5*s^2*t^5 - 528*mtt*mWW^6*s^2*t^5 - 6998*ep*mtt*mWW^6*s^2*t^5 - 7610*ep^2*mtt*mWW^6*s^2*t^5 + 175484*ep^3*mtt*mWW^6*s^2*t^5 + 747628*ep^4*mtt*mWW^6*s^2*t^5 + 1122812*ep^5*mtt*mWW^6*s^2*t^5 + 584976*ep^6*mtt*mWW^6*s^2*t^5 + 264*mWW^7*s^2*t^5 + 3792*ep*mWW^7*s^2*t^5 + 11514*ep^2*mWW^7*s^2*t^5 - 31972*ep^3*mWW^7*s^2*t^5 - 213034*ep^4*mWW^7*s^2*t^5 - 355592*ep^5*mWW^7*s^2*t^5 - 194864*ep^6*mWW^7*s^2*t^5 - 9240*ep^2*mtt^6*s^3*t^5 - 84060*ep^3*mtt^6*s^3*t^5 - 267780*ep^4*mtt^6*s^3*t^5 - 361800*ep^5*mtt^6*s^3*t^5 - 177120*ep^6*mtt^6*s^3*t^5 - 37440*ep*mtt^5*mWW*s^3*t^5 - 183210*ep^2*mtt^5*mWW*s^3*t^5 + 337440*ep^3*mtt^5*mWW*s^3*t^5 + 3024470*ep^4*mtt^5*mWW*s^3*t^5 + 5283540*ep^5*mtt^5*mWW*s^3*t^5 + 2902000*ep^6*mtt^5*mWW*s^3*t^5 + 71772*ep*mtt^4*mWW^2*s^3*t^5 + 391528*ep^2*mtt^4*mWW^2*s^3*t^5 - 254202*ep^3*mtt^4*mWW^2*s^3*t^5 - 4505390*ep^4*mtt^4*mWW^2*s^3*t^5 - 8318396*ep^5*mtt^4*mWW^2*s^3*t^5 - 4632832*ep^6*mtt^4*mWW^2*s^3*t^5 - 15166*ep*mtt^3*mWW^3*s^3*t^5 - 114538*ep^2*mtt^3*mWW^3*s^3*t^5 - 291052*ep^3*mtt^3*mWW^3*s^3*t^5 - 244588*ep^4*mtt^3*mWW^3*s^3*t^5 - 9556*ep^5*mtt^3*mWW^3*s^3*t^5 + 11216*ep^6*mtt^3*mWW^3*s^3*t^5 - 144*mtt^2*mWW^4*s^3*t^5 - 36644*ep*mtt^2*mWW^4*s^3*t^5 - 176848*ep^2*mtt^2*mWW^4*s^3*t^5 + 357878*ep^3*mtt^2*mWW^4*s^3*t^5 + 3090030*ep^4*mtt^2*mWW^4*s^3*t^5 + 5454888*ep^5*mtt^2*mWW^4*s^3*t^5 + 3063904*ep^6*mtt^2*mWW^4*s^3*t^5 + 80*mtt*mWW^5*s^3*t^5 + 16470*ep*mtt*mWW^5*s^3*t^5 + 93042*ep^2*mtt*mWW^5*s^3*t^5 - 17656*ep^3*mtt*mWW^5*s^3*t^5 - 911608*ep^4*mtt*mWW^5*s^3*t^5 - 1785732*ep^5*mtt*mWW^5*s^3*t^5 - 1037456*ep^6*mtt*mWW^5*s^3*t^5 + 64*mWW^6*s^3*t^5 + 1008*ep*mWW^6*s^3*t^5 - 278*ep^2*mWW^6*s^3*t^5 - 44244*ep^3*mWW^6*s^3*t^5 - 172366*ep^4*mWW^6*s^3*t^5 - 246528*ep^5*mWW^6*s^3*t^5 - 122416*ep^6*mWW^6*s^3*t^5 + 6840*ep^2*mtt^5*s^4*t^5 + 62100*ep^3*mtt^5*s^4*t^5 + 197280*ep^4*mtt^5*s^4*t^5 + 265680*ep^5*mtt^5*s^4*t^5 + 129600*ep^6*mtt^5*s^4*t^5 + 24960*ep*mtt^4*mWW*s^4*t^5 + 121485*ep^2*mtt^4*mWW*s^4*t^5 - 227620*ep^3*mtt^4*mWW*s^4*t^5 - 2010635*ep^4*mtt^4*mWW*s^4*t^5 - 3492410*ep^5*mtt^4*mWW*s^4*t^5 - 1908280*ep^6*mtt^4*mWW*s^4*t^5 - 44448*ep*mtt^3*mWW^2*s^4*t^5 - 238280*ep^2*mtt^3*mWW^2*s^4*t^5 + 191428*ep^3*mtt^3*mWW^2*s^4*t^5 + 2876844*ep^4*mtt^3*mWW^2*s^4*t^5 + 5243688*ep^5*mtt^3*mWW^2*s^4*t^5 + 2907168*ep^6*mtt^3*mWW^2*s^4*t^5 + 9544*ep*mtt^2*mWW^3*s^4*t^5 + 60764*ep^2*mtt^2*mWW^3*s^4*t^5 + 77112*ep^3*mtt^2*mWW^3*s^4*t^5 - 188388*ep^4*mtt^2*mWW^3*s^4*t^5 - 488488*ep^5*mtt^2*mWW^3*s^4*t^5 - 283424*ep^6*mtt^2*mWW^3*s^4*t^5 + 14756*ep*mtt*mWW^4*s^4*t^5 + 76712*ep^2*mtt*mWW^4*s^4*t^5 - 114808*ep^3*mtt*mWW^4*s^4*t^5 - 1172776*ep^4*mtt*mWW^4*s^4*t^5 - 2091808*ep^5*mtt*mWW^4*s^4*t^5 - 1162816*ep^6*mtt*mWW^4*s^4*t^5 - 4812*ep*mWW^5*s^4*t^5 - 27641*ep^2*mWW^5*s^4*t^5 + 10708*ep^3*mWW^5*s^4*t^5 + 294315*ep^4*mWW^5*s^4*t^5 + 559018*ep^5*mWW^5*s^4*t^5 + 315832*ep^6*mWW^5*s^4*t^5 - 2484*ep^2*mtt^4*s^5*t^5 - 22482*ep^3*mtt^4*s^5*t^5 - 71118*ep^4*mtt^4*s^5*t^5 - 95292*ep^5*mtt^4*s^5*t^5 - 46224*ep^6*mtt^4*s^5*t^5 - 5760*ep*mtt^3*mWW*s^5*t^5 - 26808*ep^2*mtt^3*mWW*s^5*t^5 + 62436*ep^3*mtt^3*mWW*s^5*t^5 + 490164*ep^4*mtt^3*mWW*s^5*t^5 + 832776*ep^5*mtt^3*mWW*s^5*t^5 + 448992*ep^6*mtt^3*mWW*s^5*t^5 + 9600*ep*mtt^2*mWW^2*s^5*t^5 + 51288*ep^2*mtt^2*mWW^2*s^5*t^5 - 44276*ep^3*mtt^2*mWW^2*s^5*t^5 - 627924*ep^4*mtt^2*mWW^2*s^5*t^5 - 1134856*ep^5*mtt^2*mWW^2*s^5*t^5 - 625632*ep^6*mtt^2*mWW^2*s^5*t^5 - 1920*ep*mtt*mWW^3*s^5*t^5 - 12216*ep^2*mtt*mWW^3*s^5*t^5 - 8828*ep^3*mtt*mWW^3*s^5*t^5 + 69828*ep^4*mtt*mWW^3*s^5*t^5 + 152552*ep^5*mtt*mWW^3*s^5*t^5 + 89184*ep^6*mtt*mWW^3*s^5*t^5 - 1920*ep*mWW^4*s^5*t^5 - 9780*ep^2*mWW^4*s^5*t^5 + 13150*ep^3*mWW^4*s^5*t^5 + 139050*ep^4*mWW^4*s^5*t^5 + 244820*ep^5*mWW^4*s^5*t^5 + 133680*ep^6*mWW^4*s^5*t^5 + 336*ep^2*mtt^3*s^6*t^5 + 3024*ep^3*mtt^3*s^6*t^5 + 9492*ep^4*mtt^3*s^6*t^5 + 12600*ep^5*mtt^3*s^6*t^5 + 6048*ep^6*mtt^3*s^6*t^5 - 432*ep^2*mtt^2*mWW*s^6*t^5 - 3888*ep^3*mtt^2*mWW*s^6*t^5 - 12204*ep^4*mtt^2*mWW*s^6*t^5 - 16200*ep^5*mtt^2*mWW*s^6*t^5 - 7776*ep^6*mtt^2*mWW*s^6*t^5 - 144*ep^2*mtt*mWW^2*s^6*t^5 - 1296*ep^3*mtt*mWW^2*s^6*t^5 - 4068*ep^4*mtt*mWW^2*s^6*t^5 - 5400*ep^5*mtt*mWW^2*s^6*t^5 - 2592*ep^6*mtt*mWW^2*s^6*t^5 + 240*ep^2*mWW^3*s^6*t^5 + 2160*ep^3*mWW^3*s^6*t^5 + 6780*ep^4*mWW^3*s^6*t^5 + 9000*ep^5*mWW^3*s^6*t^5 + 4320*ep^6*mWW^3*s^6*t^5 - 828*ep^2*mtt^8*t^6 - 7542*ep^3*mtt^8*t^6 - 24066*ep^4*mtt^8*t^6 - 32580*ep^5*mtt^8*t^6 - 15984*ep^6*mtt^8*t^6 + 2034*ep^2*mtt^7*mWW*t^6 + 18366*ep^3*mtt^7*mWW*t^6 + 57888*ep^4*mtt^7*mWW*t^6 + 77160*ep^5*mtt^7*mWW*t^6 + 37152*ep^6*mtt^7*mWW*t^6 + 606*ep^2*mtt^6*mWW^2*t^6 + 6396*ep^3*mtt^6*mWW^2*t^6 + 24306*ep^4*mtt^6*mWW^2*t^6 + 39468*ep^5*mtt^6*mWW^2*t^6 + 23184*ep^6*mtt^6*mWW^2*t^6 + 102*ep*mtt^5*mWW^3*t^6 - 4152*ep^2*mtt^5*mWW^3*t^6 - 44790*ep^3*mtt^5*mWW^3*t^6 - 154920*ep^4*mtt^5*mWW^3*t^6 - 224232*ep^5*mtt^5*mWW^3*t^6 - 117408*ep^6*mtt^5*mWW^3*t^6 - 600*ep*mtt^4*mWW^4*t^6 - 2922*ep^2*mtt^4*mWW^4*t^6 + 6408*ep^3*mtt^4*mWW^4*t^6 + 55542*ep^4*mtt^4*mWW^4*t^6 + 100788*ep^5*mtt^4*mWW^4*t^6 + 58224*ep^6*mtt^4*mWW^4*t^6 + 774*ep*mtt^3*mWW^5*t^6 + 9672*ep^2*mtt^3*mWW^5*t^6 + 46830*ep^3*mtt^3*mWW^5*t^6 + 110076*ep^4*mtt^3*mWW^5*t^6 + 125952*ep^5*mtt^3*mWW^5*t^6 + 56256*ep^6*mtt^3*mWW^5*t^6 - 102*ep*mtt^2*mWW^6*t^6 - 2718*ep^2*mtt^2*mWW^6*t^6 - 19716*ep^3*mtt^2*mWW^6*t^6 - 59496*ep^4*mtt^2*mWW^6*t^6 - 80496*ep^5*mtt^2*mWW^6*t^6 - 40512*ep^6*mtt^2*mWW^6*t^6 - 228*ep*mtt*mWW^7*t^6 - 2382*ep^2*mtt*mWW^7*t^6 - 9342*ep^3*mtt*mWW^7*t^6 - 17328*ep^4*mtt*mWW^7*t^6 - 15144*ep^5*mtt*mWW^7*t^6 - 4896*ep^6*mtt*mWW^7*t^6 + 54*ep*mWW^8*t^6 + 690*ep^2*mWW^8*t^6 + 3390*ep^3*mWW^8*t^6 + 7998*ep^4*mWW^8*t^6 + 9084*ep^5*mWW^8*t^6 + 3984*ep^6*mWW^8*t^6 + 5040*ep^2*mtt^7*s*t^6 + 45840*ep^3*mtt^7*s*t^6 + 145980*ep^4*mtt^7*s*t^6 + 197160*ep^5*mtt^7*s*t^6 + 96480*ep^6*mtt^7*s*t^6 + 6720*ep*mtt^6*mWW*s*t^6 + 23910*ep^2*mtt^6*mWW*s*t^6 - 142010*ep^3*mtt^6*mWW*s*t^6 - 801400*ep^4*mtt^6*mWW*s*t^6 - 1296040*ep^5*mtt^6*mWW*s*t^6 - 690080*ep^6*mtt^6*mWW*s*t^6 - 16560*ep*mtt^5*mWW^2*s*t^6 - 90384*ep^2*mtt^5*mWW^2*s*t^6 + 67260*ep^3*mtt^5*mWW^2*s*t^6 + 1084504*ep^4*mtt^5*mWW^2*s*t^6 + 1993664*ep^5*mtt^5*mWW^2*s*t^6 + 1108096*ep^6*mtt^5*mWW^2*s*t^6 + 8344*ep*mtt^4*mWW^3*s*t^6 + 70106*ep^2*mtt^4*mWW^3*s*t^6 + 183660*ep^3*mtt^4*mWW^3*s*t^6 + 131610*ep^4*mtt^4*mWW^3*s*t^6 - 84072*ep^5*mtt^4*mWW^3*s*t^6 - 90688*ep^6*mtt^4*mWW^3*s*t^6 + 8*mtt^3*mWW^4*s*t^6 + 8078*ep*mtt^3*mWW^4*s*t^6 + 28454*ep^2*mtt^3*mWW^4*s*t^6 - 169982*ep^3*mtt^3*mWW^4*s*t^6 - 961682*ep^4*mtt^3*mWW^4*s*t^6 - 1583968*ep^5*mtt^3*mWW^4*s*t^6 - 872928*ep^6*mtt^3*mWW^4*s*t^6 + 72*mtt^2*mWW^5*s*t^6 - 7096*ep*mtt^2*mWW^5*s*t^6 - 50686*ep^2*mtt^2*mWW^5*s*t^6 - 57346*ep^3*mtt^2*mWW^5*s*t^6 + 233812*ep^4*mtt^2*mWW^5*s*t^6 + 592572*ep^5*mtt^2*mWW^5*s*t^6 + 373552*ep^6*mtt^2*mWW^5*s*t^6 - 168*mtt*mWW^6*s*t^6 - 794*ep*mtt*mWW^6*s*t^6 + 9624*ep^2*mtt*mWW^6*s*t^6 + 84626*ep^3*mtt*mWW^6*s*t^6 + 245216*ep^4*mtt*mWW^6*s*t^6 + 310724*ep^5*mtt*mWW^6*s*t^6 + 146832*ep^6*mtt*mWW^6*s*t^6 + 88*mWW^7*s*t^6 + 1308*ep*mWW^7*s*t^6 + 3936*ep^2*mWW^7*s*t^6 - 12048*ep^3*mWW^7*s*t^6 - 78040*ep^4*mWW^7*s*t^6 - 130040*ep^5*mWW^7*s*t^6 - 71264*ep^6*mWW^7*s*t^6 - 11160*ep^2*mtt^6*s^2*t^6 - 101340*ep^3*mtt^6*s^2*t^6 - 322020*ep^4*mtt^6*s^2*t^6 - 433800*ep^5*mtt^6*s^2*t^6 - 211680*ep^6*mtt^6*s^2*t^6 - 22560*ep*mtt^5*mWW*s^2*t^6 - 95430*ep^2*mtt^5*mWW*s^2*t^6 + 337580*ep^3*mtt^5*mWW*s^2*t^6 + 2241910*ep^4*mtt^5*mWW*s^2*t^6 + 3737380*ep^5*mtt^5*mWW*s^2*t^6 + 2012720*ep^6*mtt^5*mWW*s^2*t^6 + 52476*ep*mtt^4*mWW^2*s^2*t^6 + 278708*ep^2*mtt^4*mWW^2*s^2*t^6 - 270998*ep^3*mtt^4*mWW^2*s^2*t^6 - 3594898*ep^4*mtt^4*mWW^2*s^2*t^6 - 6516744*ep^5*mtt^4*mWW^2*s^2*t^6 - 3612336*ep^6*mtt^4*mWW^2*s^2*t^6 - 27992*ep*mtt^3*mWW^3*s^2*t^6 - 183552*ep^2*mtt^3*mWW^3*s^2*t^6 - 173766*ep^3*mtt^3*mWW^3*s^2*t^6 + 922882*ep^4*mtt^3*mWW^3*s^2*t^6 + 2132620*ep^5*mtt^3*mWW^3*s^2*t^6 + 1248976*ep^6*mtt^3*mWW^3*s^2*t^6 - 64*mtt^2*mWW^4*s^2*t^6 - 13404*ep*mtt^2*mWW^4*s^2*t^6 - 47180*ep^2*mtt^2*mWW^4*s^2*t^6 + 277814*ep^3*mtt^2*mWW^4*s^2*t^6 + 1561390*ep^4*mtt^2*mWW^4*s^2*t^6 + 2549740*ep^5*mtt^2*mWW^4*s^2*t^6 + 1391360*ep^6*mtt^2*mWW^4*s^2*t^6 + 80*mtt*mWW^5*s^2*t^6 + 12728*ep*mtt*mWW^5*s^2*t^6 + 68988*ep^2*mtt*mWW^5*s^2*t^6 - 39406*ep^3*mtt*mWW^5*s^2*t^6 - 783818*ep^4*mtt*mWW^5*s^2*t^6 - 1485260*ep^5*mtt*mWW^5*s^2*t^6 - 853360*ep^6*mtt*mWW^5*s^2*t^6 - 16*mWW^6*s^2*t^6 - 1248*ep*mWW^6*s^2*t^6 - 10254*ep^2*mWW^6*s^2*t^6 - 28804*ep^3*mWW^6*s^2*t^6 - 22086*ep^4*mWW^6*s^2*t^6 + 20384*ep^5*mWW^6*s^2*t^6 + 26240*ep^6*mWW^6*s^2*t^6 + 11520*ep^2*mtt^5*s^3*t^6 + 104400*ep^3*mtt^5*s^3*t^6 + 330840*ep^4*mtt^5*s^3*t^6 + 444240*ep^5*mtt^5*s^3*t^6 + 216000*ep^6*mtt^5*s^3*t^6 + 23520*ep*mtt^4*mWW*s^3*t^6 + 101610*ep^2*mtt^4*mWW*s^3*t^6 - 329890*ep^3*mtt^4*mWW*s^3*t^6 - 2255160*ep^4*mtt^4*mWW*s^3*t^6 - 3766760*ep^5*mtt^4*mWW*s^3*t^6 - 2025120*ep^6*mtt^4*mWW*s^3*t^6 - 50832*ep*mtt^3*mWW^2*s^3*t^6 - 265200*ep^2*mtt^3*mWW^2*s^3*t^6 + 295852*ep^3*mtt^3*mWW^2*s^3*t^6 + 3552156*ep^4*mtt^3*mWW^2*s^3*t^6 + 6364152*ep^5*mtt^3*mWW^2*s^3*t^6 + 3508672*ep^6*mtt^3*mWW^2*s^3*t^6 + 26672*ep*mtt^2*mWW^3*s^3*t^6 + 157046*ep^2*mtt^2*mWW^3*s^3*t^6 + 17260*ep^3*mtt^2*mWW^3*s^3*t^6 - 1309698*ep^4*mtt^2*mWW^3*s^3*t^6 - 2584780*ep^5*mtt^2*mWW^3*s^3*t^6 - 1464240*ep^6*mtt^2*mWW^3*s^3*t^6 + 5428*ep*mtt*mWW^4*s^3*t^6 + 20930*ep^2*mtt*mWW^4*s^3*t^6 - 112436*ep^3*mtt*mWW^4*s^3*t^6 - 652182*ep^4*mtt*mWW^4*s^3*t^6 - 1065732*ep^5*mtt*mWW^4*s^3*t^6 - 575568*ep^6*mtt*mWW^4*s^3*t^6 - 4788*ep*mWW^5*s^3*t^6 - 26002*ep^2*mWW^5*s^3*t^6 + 23950*ep^3*mWW^5*s^3*t^6 + 331356*ep^4*mWW^5*s^3*t^6 + 605424*ep^5*mWW^5*s^3*t^6 + 338720*ep^6*mWW^5*s^3*t^6 - 5580*ep^2*mtt^4*s^4*t^6 - 50430*ep^3*mtt^4*s^4*t^6 - 159210*ep^4*mtt^4*s^4*t^6 - 212820*ep^5*mtt^4*s^4*t^6 - 102960*ep^6*mtt^4*s^4*t^6 - 7680*ep*mtt^3*mWW*s^4*t^6 - 30540*ep^2*mtt^3*mWW*s^4*t^6 + 130210*ep^3*mtt^3*mWW*s^4*t^6 + 801510*ep^4*mtt^3*mWW*s^4*t^6 + 1307660*ep^5*mtt^3*mWW*s^4*t^6 + 693840*ep^6*mtt^3*mWW*s^4*t^6 + 15360*ep*mtt^2*mWW^2*s^4*t^6 + 78780*ep^2*mtt^2*mWW^2*s^4*t^6 - 100490*ep^3*mtt^2*mWW^2*s^4*t^6 - 1098270*ep^4*mtt^2*mWW^2*s^4*t^6 - 1940860*ep^5*mtt^2*mWW^2*s^4*t^6 - 1061520*ep^6*mtt^2*mWW^2*s^4*t^6 - 7680*ep*mtt*mWW^3*s^4*t^6 - 43620*ep^2*mtt*mWW^3*s^4*t^6 + 12070*ep^3*mtt*mWW^3*s^4*t^6 + 428850*ep^4*mtt*mWW^3*s^4*t^6 + 810020*ep^5*mtt*mWW^3*s^4*t^6 + 453360*ep^6*mtt*mWW^3*s^4*t^6 + 960*ep^2*mWW^4*s^4*t^6 + 8640*ep^3*mWW^4*s^4*t^6 + 27120*ep^4*mWW^4*s^4*t^6 + 36000*ep^5*mWW^4*s^4*t^6 + 17280*ep^6*mWW^4*s^4*t^6 + 1008*ep^2*mtt^3*s^5*t^6 + 9072*ep^3*mtt^3*s^5*t^6 + 28476*ep^4*mtt^3*s^5*t^6 + 37800*ep^5*mtt^3*s^5*t^6 + 18144*ep^6*mtt^3*s^5*t^6 - 1584*ep^2*mtt^2*mWW*s^5*t^6 - 14256*ep^3*mtt^2*mWW*s^5*t^6 - 44748*ep^4*mtt^2*mWW*s^5*t^6 - 59400*ep^5*mtt^2*mWW*s^5*t^6 - 28512*ep^6*mtt^2*mWW*s^5*t^6 + 144*ep^2*mtt*mWW^2*s^5*t^6 + 1296*ep^3*mtt*mWW^2*s^5*t^6 + 4068*ep^4*mtt*mWW^2*s^5*t^6 + 5400*ep^5*mtt*mWW^2*s^5*t^6 + 2592*ep^6*mtt*mWW^2*s^5*t^6 + 432*ep^2*mWW^3*s^5*t^6 + 3888*ep^3*mWW^3*s^5*t^6 + 12204*ep^4*mWW^3*s^5*t^6 + 16200*ep^5*mWW^3*s^5*t^6 + 7776*ep^6*mWW^3*s^5*t^6 + 1440*ep^2*mtt^7*t^7 + 13080*ep^3*mtt^7*t^7 + 41580*ep^4*mtt^7*t^7 + 56040*ep^5*mtt^7*t^7 + 27360*ep^6*mtt^7*t^7 - 3960*ep^2*mtt^6*mWW*t^7 - 35850*ep^3*mtt^6*mWW*t^7 - 113430*ep^4*mtt^6*mWW*t^7 - 151980*ep^5*mtt^6*mWW*t^7 - 73680*ep^6*mtt^6*mWW*t^7 + 1692*ep^2*mtt^5*mWW^2*t^7 + 14748*ep^3*mtt^5*mWW^2*t^7 + 44124*ep^4*mtt^5*mWW^2*t^7 + 54840*ep^5*mtt^5*mWW^2*t^7 + 24096*ep^6*mtt^5*mWW^2*t^7 - 12*ep*mtt^4*mWW^3*t^7 + 4044*ep^2*mtt^4*mWW^3*t^7 + 38556*ep^3*mtt^4*mWW^3*t^7 + 128436*ep^4*mtt^4*mWW^3*t^7 + 182280*ep^5*mtt^4*mWW^3*t^7 + 94176*ep^6*mtt^4*mWW^3*t^7 + 294*ep*mtt^3*mWW^4*t^7 - 1014*ep^2*mtt^3*mWW^4*t^7 - 25842*ep^3*mtt^3*mWW^4*t^7 - 101550*ep^4*mtt^3*mWW^4*t^7 - 153228*ep^5*mtt^3*mWW^4*t^7 - 81360*ep^6*mtt^3*mWW^4*t^7 - 534*ep*mtt^2*mWW^5*t^7 - 5652*ep^2*mtt^2*mWW^5*t^7 - 22668*ep^3*mtt^2*mWW^5*t^7 - 43638*ep^4*mtt^2*mWW^5*t^7 - 40500*ep^5*mtt^2*mWW^5*t^7 - 14448*ep^6*mtt^2*mWW^5*t^7 + 234*ep*mtt*mWW^6*t^7 + 3390*ep^2*mtt*mWW^6*t^7 + 18438*ep^3*mtt*mWW^6*t^7 + 47082*ep^4*mtt*mWW^6*t^7 + 56964*ep^5*mtt*mWW^6*t^7 + 26352*ep^6*mtt*mWW^6*t^7 + 18*ep*mWW^7*t^7 + 60*ep^2*mWW^7*t^7 - 462*ep^3*mWW^7*t^7 - 2604*ep^4*mWW^7*t^7 - 4416*ep^5*mWW^7*t^7 - 2496*ep^6*mWW^7*t^7 - 6540*ep^2*mtt^6*s*t^7 - 59310*ep^3*mtt^6*s*t^7 - 188130*ep^4*mtt^6*s*t^7 - 252900*ep^5*mtt^6*s*t^7 - 123120*ep^6*mtt^6*s*t^7 - 5280*ep*mtt^5*mWW*s*t^7 - 11253*ep^2*mtt^5*mWW*s*t^7 + 179096*ep^3*mtt^5*mWW*s*t^7 + 840395*ep^4*mtt^5*mWW*s*t^7 + 1296202*ep^5*mtt^5*mWW*s*t^7 + 674680*ep^6*mtt^5*mWW*s*t^7 + 14256*ep*mtt^4*mWW^2*s*t^7 + 68320*ep^2*mtt^4*mWW^2*s*t^7 - 142122*ep^3*mtt^4*mWW^2*s*t^7 - 1194638*ep^4*mtt^4*mWW^2*s*t^7 - 2062248*ep^5*mtt^4*mWW^2*s*t^7 - 1122368*ep^6*mtt^4*mWW^2*s*t^7 - 10896*ep*mtt^3*mWW^3*s*t^7 - 71772*ep^2*mtt^3*mWW^3*s*t^7 - 63906*ep^3*mtt^3*mWW^3*s*t^7 + 381254*ep^4*mtt^3*mWW^3*s*t^7 + 872056*ep^5*mtt^3*mWW^3*s*t^7 + 514304*ep^6*mtt^3*mWW^3*s*t^7 - 16*mtt^2*mWW^4*s*t^7 - 778*ep*mtt^2*mWW^4*s*t^7 + 9310*ep^2*mtt^2*mWW^4*s*t^7 + 117366*ep^3*mtt^2*mWW^4*s*t^7 + 393998*ep^4*mtt^2*mWW^4*s*t^7 + 545968*ep^5*mtt^2*mWW^4*s*t^7 + 276832*ep^6*mtt^2*mWW^4*s*t^7 + 32*mtt*mWW^5*s*t^7 + 3488*ep*mtt*mWW^5*s*t^7 + 17793*ep^2*mtt*mWW^5*s*t^7 - 17134*ep^3*mtt*mWW^5*s*t^7 - 228153*ep^4*mtt*mWW^5*s*t^7 - 419458*ep^5*mtt*mWW^5*s*t^7 - 238328*ep^6*mtt*mWW^5*s*t^7 - 16*mWW^6*s*t^7 - 790*ep*mWW^6*s*t^7 - 5858*ep^2*mWW^6*s*t^7 - 13990*ep^3*mWW^6*s*t^7 - 4726*ep^4*mWW^6*s*t^7 + 20380*ep^5*mWW^6*s*t^7 + 18000*ep^6*mWW^6*s*t^7 + 10440*ep^2*mtt^5*s^2*t^7 + 94500*ep^3*mtt^5*s^2*t^7 + 298980*ep^4*mtt^5*s^2*t^7 + 400680*ep^5*mtt^5*s^2*t^7 + 194400*ep^6*mtt^5*s^2*t^7 + 11328*ep*mtt^4*mWW*s^2*t^7 + 35493*ep^2*mtt^4*mWW*s^2*t^7 - 280118*ep^3*mtt^4*mWW*s^2*t^7 - 1467657*ep^4*mtt^4*mWW*s^2*t^7 - 2322166*ep^5*mtt^4*mWW*s^2*t^7 - 1220040*ep^6*mtt^4*mWW*s^2*t^7 - 28560*ep*mtt^3*mWW^2*s^2*t^7 - 139134*ep^2*mtt^3*mWW^2*s^2*t^7 + 258090*ep^3*mtt^3*mWW^2*s^2*t^7 + 2289612*ep^4*mtt^3*mWW^2*s^2*t^7 + 3970952*ep^5*mtt^3*mWW^2*s^2*t^7 + 2163200*ep^6*mtt^3*mWW^2*s^2*t^7 + 21304*ep*mtt^2*mWW^3*s^2*t^7 + 122438*ep^2*mtt^2*mWW^3*s^2*t^7 - 25226*ep^3*mtt^2*mWW^3*s^2*t^7 - 1190224*ep^4*mtt^2*mWW^3*s^2*t^7 - 2279040*ep^5*mtt^2*mWW^3*s^2*t^7 - 1283552*ep^6*mtt^2*mWW^3*s^2*t^7 - 2060*ep*mtt*mWW^4*s^2*t^7 - 19930*ep^2*mtt*mWW^4*s^2*t^7 - 70074*ep^3*mtt*mWW^4*s^2*t^7 - 104512*ep^4*mtt*mWW^4*s^2*t^7 - 65600*ep^5*mtt*mWW^4*s^2*t^7 - 14624*ep^6*mtt*mWW^4*s^2*t^7 - 2012*ep*mWW^5*s^2*t^7 - 9331*ep^2*mWW^5*s^2*t^7 + 22612*ep^3*mWW^5*s^2*t^7 + 173129*ep^4*mWW^5*s^2*t^7 + 294310*ep^5*mWW^5*s^2*t^7 + 160232*ep^6*mWW^5*s^2*t^7 - 7020*ep^2*mtt^4*s^3*t^7 - 63390*ep^3*mtt^4*s^3*t^7 - 199890*ep^4*mtt^4*s^3*t^7 - 266820*ep^5*mtt^4*s^3*t^7 - 128880*ep^6*mtt^4*s^3*t^7 - 5760*ep*mtt^3*mWW*s^3*t^7 - 15600*ep^2*mtt^3*mWW*s^3*t^7 + 163560*ep^3*mtt^3*mWW*s^3*t^7 + 808680*ep^4*mtt^3*mWW*s^3*t^7 + 1257360*ep^5*mtt^3*mWW*s^3*t^7 + 653760*ep^6*mtt^3*mWW*s^3*t^7 + 13440*ep*mtt^2*mWW^2*s^3*t^7 + 63480*ep^2*mtt^2*mWW^2*s^3*t^7 - 137140*ep^3*mtt^2*mWW^2*s^3*t^7 - 1116060*ep^4*mtt^2*mWW^2*s^3*t^7 - 1905080*ep^5*mtt^2*mWW^2*s^3*t^7 - 1028640*ep^6*mtt^2*mWW^2*s^3*t^7 - 9600*ep*mtt*mWW^3*s^3*t^7 - 52080*ep^2*mtt*mWW^3*s^3*t^7 + 37160*ep^3*mtt*mWW^3*s^3*t^7 + 605640*ep^4*mtt*mWW^3*s^3*t^7 + 1105360*ep^5*mtt*mWW^3*s^3*t^7 + 611520*ep^6*mtt*mWW^3*s^3*t^7 + 1920*ep*mWW^4*s^3*t^7 + 11220*ep^2*mWW^4*s^3*t^7 - 190*ep^3*mWW^4*s^3*t^7 - 98370*ep^4*mWW^4*s^3*t^7 - 190820*ep^5*mWW^4*s^3*t^7 - 107760*ep^6*mWW^4*s^3*t^7 + 1680*ep^2*mtt^3*s^4*t^7 + 15120*ep^3*mtt^3*s^4*t^7 + 47460*ep^4*mtt^3*s^4*t^7 + 63000*ep^5*mtt^3*s^4*t^7 + 30240*ep^6*mtt^3*s^4*t^7 - 3120*ep^2*mtt^2*mWW*s^4*t^7 - 28080*ep^3*mtt^2*mWW*s^4*t^7 - 88140*ep^4*mtt^2*mWW*s^4*t^7 - 117000*ep^5*mtt^2*mWW*s^4*t^7 - 56160*ep^6*mtt^2*mWW*s^4*t^7 + 1200*ep^2*mtt*mWW^2*s^4*t^7 + 10800*ep^3*mtt*mWW^2*s^4*t^7 + 33900*ep^4*mtt*mWW^2*s^4*t^7 + 45000*ep^5*mtt*mWW^2*s^4*t^7 + 21600*ep^6*mtt*mWW^2*s^4*t^7 + 240*ep^2*mWW^3*s^4*t^7 + 2160*ep^3*mWW^3*s^4*t^7 + 6780*ep^4*mWW^3*s^4*t^7 + 9000*ep^5*mWW^3*s^4*t^7 + 4320*ep^6*mWW^3*s^4*t^7 - 1500*ep^2*mtt^6*t^8 - 13590*ep^3*mtt^6*t^8 - 43050*ep^4*mtt^6*t^8 - 57780*ep^5*mtt^6*t^8 - 28080*ep^6*mtt^6*t^8 + 4347*ep^2*mtt^5*mWW*t^8 + 39336*ep^3*mtt^5*mWW*t^8 + 124395*ep^4*mtt^5*mWW*t^8 + 166602*ep^5*mtt^5*mWW*t^8 + 80760*ep^6*mtt^5*mWW*t^8 - 3300*ep^2*mtt^4*mWW^2*t^8 - 29658*ep^3*mtt^4*mWW^2*t^8 - 92886*ep^4*mtt^4*mWW^2*t^8 - 122892*ep^5*mtt^4*mWW^2*t^8 - 58704*ep^6*mtt^4*mWW^2*t^8 - 30*ep*mtt^3*mWW^3*t^8 - 1578*ep^2*mtt^3*mWW^3*t^8 - 13212*ep^3*mtt^3*mWW^3*t^8 - 42564*ep^4*mtt^3*mWW^3*t^8 - 59928*ep^5*mtt^3*mWW^3*t^8 - 31008*ep^6*mtt^3*mWW^3*t^8 - 6*ep*mtt^2*mWW^4*t^8 + 2346*ep^2*mtt^2*mWW^4*t^8 + 22062*ep^3*mtt^2*mWW^4*t^8 + 72354*ep^4*mtt^2*mWW^4*t^8 + 100884*ep^5*mtt^2*mWW^4*t^8 + 51120*ep^6*mtt^2*mWW^4*t^8 + 102*ep*mtt*mWW^5*t^8 + 507*ep^2*mtt*mWW^5*t^8 - 996*ep^3*mtt*mWW^5*t^8 - 9147*ep^4*mtt*mWW^5*t^8 - 16746*ep^5*mtt*mWW^5*t^8 - 9720*ep^6*mtt*mWW^5*t^8 - 66*ep*mWW^6*t^8 - 822*ep^2*mWW^6*t^8 - 3942*ep^3*mWW^6*t^8 - 9102*ep^4*mWW^6*t^8 - 10140*ep^5*mWW^6*t^8 - 4368*ep^6*mWW^6*t^8 + 4896*ep^2*mtt^5*s*t^8 + 44280*ep^3*mtt^5*s*t^8 + 139932*ep^4*mtt^5*s*t^8 + 187272*ep^5*mtt^5*s*t^8 + 90720*ep^6*mtt^5*s*t^8 + 2208*ep*mtt^4*mWW*s*t^8 - 1368*ep^2*mtt^4*mWW*s*t^8 - 129436*ep^3*mtt^4*mWW*s*t^8 - 522112*ep^4*mtt^4*mWW*s*t^8 - 767792*ep^5*mtt^4*mWW*s*t^8 - 390080*ep^6*mtt^4*mWW*s*t^8 - 6336*ep*mtt^3*mWW^2*s*t^8 - 23926*ep^2*mtt^3*mWW^2*s*t^8 + 120186*ep^3*mtt^3*mWW^2*s*t^8 + 706548*ep^4*mtt^3*mWW^2*s*t^8 + 1145896*ep^5*mtt^3*mWW^2*s*t^8 + 607712*ep^6*mtt^3*mWW^2*s*t^8 + 5816*ep*mtt^2*mWW^3*s*t^8 + 32408*ep^2*mtt^2*mWW^3*s*t^8 - 17146*ep^3*mtt^2*mWW^3*s*t^8 - 358546*ep^4*mtt^2*mWW^3*s*t^8 - 667804*ep^5*mtt^2*mWW^3*s*t^8 - 372688*ep^6*mtt^2*mWW^3*s*t^8 - 1420*ep*mtt*mWW^4*s*t^8 - 11704*ep^2*mtt*mWW^4*s*t^8 - 28782*ep^3*mtt*mWW^4*s*t^8 - 12198*ep^4*mtt*mWW^4*s*t^8 + 33388*ep^5*mtt*mWW^4*s*t^8 + 28816*ep^6*mtt*mWW^4*s*t^8 - 268*ep*mWW^5*s*t^8 - 306*ep^2*mWW^5*s*t^8 + 10898*ep^3*mWW^5*s*t^8 + 46376*ep^4*mWW^5*s*t^8 + 69040*ep^5*mWW^5*s*t^8 + 35520*ep^6*mWW^5*s*t^8 - 5076*ep^2*mtt^4*s^2*t^8 - 45810*ep^3*mtt^4*s^2*t^8 - 144342*ep^4*mtt^4*s^2*t^8 - 192492*ep^5*mtt^4*s^2*t^8 - 92880*ep^6*mtt^4*s^2*t^8 - 2304*ep*mtt^3*mWW*s^2*t^8 + 84*ep^2*mtt^3*mWW*s^2*t^8 + 122466*ep^3*mtt^3*mWW*s^2*t^8 + 503070*ep^4*mtt^3*mWW*s^2*t^8 + 742236*ep^5*mtt^3*mWW*s^2*t^8 + 376848*ep^6*mtt^3*mWW*s^2*t^8 + 6144*ep*mtt^2*mWW^2*s^2*t^8 + 23748*ep^2*mtt^2*mWW^2*s^2*t^8 - 110246*ep^3*mtt^2*mWW^2*s^2*t^8 - 659946*ep^4*mtt^2*mWW^2*s^2*t^8 - 1070452*ep^5*mtt^2*mWW^2*s^2*t^8 - 566448*ep^6*mtt^2*mWW^2*s^2*t^8 - 5376*ep*mtt*mWW^3*s^2*t^8 - 27444*ep^2*mtt*mWW^3*s^2*t^8 + 36334*ep^3*mtt*mWW^3*s^2*t^8 + 388050*ep^4*mtt*mWW^3*s^2*t^8 + 684164*ep^5*mtt*mWW^3*s^2*t^8 + 373872*ep^6*mtt*mWW^3*s^2*t^8 + 1536*ep*mWW^4*s^2*t^8 + 8688*ep^2*mWW^4*s^2*t^8 - 2744*ep^3*mWW^4*s^2*t^8 - 86832*ep^4*mWW^4*s^2*t^8 - 163456*ep^5*mWW^4*s^2*t^8 - 91392*ep^6*mWW^4*s^2*t^8 + 1680*ep^2*mtt^3*s^3*t^8 + 15120*ep^3*mtt^3*s^3*t^8 + 47460*ep^4*mtt^3*s^3*t^8 + 63000*ep^5*mtt^3*s^3*t^8 + 30240*ep^6*mtt^3*s^3*t^8 - 3600*ep^2*mtt^2*mWW*s^3*t^8 - 32400*ep^3*mtt^2*mWW*s^3*t^8 - 101700*ep^4*mtt^2*mWW*s^3*t^8 - 135000*ep^5*mtt^2*mWW*s^3*t^8 - 64800*ep^6*mtt^2*mWW*s^3*t^8 + 2160*ep^2*mtt*mWW^2*s^3*t^8 + 19440*ep^3*mtt*mWW^2*s^3*t^8 + 61020*ep^4*mtt*mWW^2*s^3*t^8 + 81000*ep^5*mtt*mWW^2*s^3*t^8 + 38880*ep^6*mtt*mWW^2*s^3*t^8 - 240*ep^2*mWW^3*s^3*t^8 - 2160*ep^3*mWW^3*s^3*t^8 - 6780*ep^4*mWW^3*s^3*t^8 - 9000*ep^5*mWW^3*s^3*t^8 - 4320*ep^6*mWW^3*s^3*t^8 + 936*ep^2*mtt^5*t^9 + 8460*ep^3*mtt^5*t^9 + 26712*ep^4*mtt^5*t^9 + 35712*ep^5*mtt^5*t^9 + 17280*ep^6*mtt^5*t^9 - 2781*ep^2*mtt^4*mWW*t^9 - 25128*ep^3*mtt^4*mWW*t^9 - 79305*ep^4*mtt^4*mWW*t^9 - 105966*ep^5*mtt^4*mWW*t^9 - 51240*ep^6*mtt^4*mWW*t^9 + 2580*ep^2*mtt^3*mWW^2*t^9 + 23280*ep^3*mtt^3*mWW^2*t^9 + 73332*ep^4*mtt^3*mWW^2*t^9 + 97752*ep^5*mtt^3*mWW^2*t^9 + 47136*ep^6*mtt^3*mWW^2*t^9 + 12*ep*mtt^2*mWW^3*t^9 - 252*ep^2*mtt^2*mWW^3*t^9 - 2820*ep^3*mtt^2*mWW^3*t^9 - 9108*ep^4*mtt^2*mWW^3*t^9 - 11880*ep^5*mtt^2*mWW^3*t^9 - 5472*ep^6*mtt^2*mWW^3*t^9 - 24*ep*mtt*mWW^4*t^9 - 792*ep^2*mtt*mWW^4*t^9 - 5988*ep^3*mtt*mWW^4*t^9 - 18120*ep^4*mtt*mWW^4*t^9 - 24192*ep^5*mtt*mWW^4*t^9 - 11904*ep^6*mtt*mWW^4*t^9 + 12*ep*mWW^5*t^9 + 309*ep^2*mWW^5*t^9 + 2196*ep^3*mWW^5*t^9 + 6489*ep^4*mWW^5*t^9 + 8574*ep^5*mWW^5*t^9 + 4200*ep^6*mWW^5*t^9 - 1980*ep^2*mtt^4*s*t^9 - 17862*ep^3*mtt^4*s*t^9 - 56250*ep^4*mtt^4*s*t^9 - 74964*ep^5*mtt^4*s*t^9 - 36144*ep^6*mtt^4*s*t^9 - 384*ep*mtt^3*mWW*s*t^9 + 3336*ep^2*mtt^3*mWW*s*t^9 + 50372*ep^3*mtt^3*mWW*s*t^9 + 178164*ep^4*mtt^3*mWW*s*t^9 + 249352*ep^5*mtt^3*mWW*s*t^9 + 123360*ep^6*mtt^3*mWW*s*t^9 + 1152*ep*mtt^2*mWW^2*s*t^9 + 1416*ep^2*mtt^2*mWW^2*s*t^9 - 48060*ep^3*mtt^2*mWW^2*s*t^9 - 209964*ep^4*mtt^2*mWW^2*s*t^9 - 315576*ep^5*mtt^2*mWW^2*s*t^9 - 161568*ep^6*mtt^2*mWW^2*s*t^9 - 1152*ep*mtt*mWW^3*s*t^9 - 4920*ep^2*mtt*mWW^3*s*t^9 + 16452*ep^3*mtt*mWW^3*s*t^9 + 110436*ep^4*mtt*mWW^3*s*t^9 + 182952*ep^5*mtt*mWW^3*s*t^9 + 97632*ep^6*mtt*mWW^3*s*t^9 + 384*ep*mWW^4*s*t^9 + 2148*ep^2*mWW^4*s*t^9 - 902*ep^3*mWW^4*s*t^9 - 22386*ep^4*mWW^4*s*t^9 - 41764*ep^5*mWW^4*s*t^9 - 23280*ep^6*mWW^4*s*t^9 + 1008*ep^2*mtt^3*s^2*t^9 + 9072*ep^3*mtt^3*s^2*t^9 + 28476*ep^4*mtt^3*s^2*t^9 + 37800*ep^5*mtt^3*s^2*t^9 + 18144*ep^6*mtt^3*s^2*t^9 - 2448*ep^2*mtt^2*mWW*s^2*t^9 - 22032*ep^3*mtt^2*mWW*s^2*t^9 - 69156*ep^4*mtt^2*mWW*s^2*t^9 - 91800*ep^5*mtt^2*mWW*s^2*t^9 - 44064*ep^6*mtt^2*mWW*s^2*t^9 + 1872*ep^2*mtt*mWW^2*s^2*t^9 + 16848*ep^3*mtt*mWW^2*s^2*t^9 + 52884*ep^4*mtt*mWW^2*s^2*t^9 + 70200*ep^5*mtt*mWW^2*s^2*t^9 + 33696*ep^6*mtt*mWW^2*s^2*t^9 - 432*ep^2*mWW^3*s^2*t^9 - 3888*ep^3*mWW^3*s^2*t^9 - 12204*ep^4*mWW^3*s^2*t^9 - 16200*ep^5*mWW^3*s^2*t^9 - 7776*ep^6*mWW^3*s^2*t^9 - 324*ep^2*mtt^4*t^10 - 2922*ep^3*mtt^4*t^10 - 9198*ep^4*mtt^4*t^10 - 12252*ep^5*mtt^4*t^10 - 5904*ep^6*mtt^4*t^10 + 972*ep^2*mtt^3*mWW*t^10 + 8766*ep^3*mtt^3*mWW*t^10 + 27594*ep^4*mtt^3*mWW*t^10 + 36756*ep^5*mtt^3*mWW*t^10 + 17712*ep^6*mtt^3*mWW*t^10 - 972*ep^2*mtt^2*mWW^2*t^10 - 8766*ep^3*mtt^2*mWW^2*t^10 - 27594*ep^4*mtt^2*mWW^2*t^10 - 36756*ep^5*mtt^2*mWW^2*t^10 - 17712*ep^6*mtt^2*mWW^2*t^10 + 324*ep^2*mtt*mWW^3*t^10 + 2922*ep^3*mtt*mWW^3*t^10 + 9198*ep^4*mtt*mWW^3*t^10 + 12252*ep^5*mtt*mWW^3*t^10 + 5904*ep^6*mtt*mWW^3*t^10 + 336*ep^2*mtt^3*s*t^10 + 3024*ep^3*mtt^3*s*t^10 + 9492*ep^4*mtt^3*s*t^10 + 12600*ep^5*mtt^3*s*t^10 + 6048*ep^6*mtt^3*s*t^10 - 912*ep^2*mtt^2*mWW*s*t^10 - 8208*ep^3*mtt^2*mWW*s*t^10 - 25764*ep^4*mtt^2*mWW*s*t^10 - 34200*ep^5*mtt^2*mWW*s*t^10 - 16416*ep^6*mtt^2*mWW*s*t^10 + 816*ep^2*mtt*mWW^2*s*t^10 + 7344*ep^3*mtt*mWW^2*s*t^10 + 23052*ep^4*mtt*mWW^2*s*t^10 + 30600*ep^5*mtt*mWW^2*s*t^10 + 14688*ep^6*mtt*mWW^2*s*t^10 - 240*ep^2*mWW^3*s*t^10 - 2160*ep^3*mWW^3*s*t^10 - 6780*ep^4*mWW^3*s*t^10 - 9000*ep^5*mWW^3*s*t^10 - 4320*ep^6*mWW^3*s*t^10 + 48*ep^2*mtt^3*t^11 + 432*ep^3*mtt^3*t^11 + 1356*ep^4*mtt^3*t^11 + 1800*ep^5*mtt^3*t^11 + 864*ep^6*mtt^3*t^11 - 144*ep^2*mtt^2*mWW*t^11 - 1296*ep^3*mtt^2*mWW*t^11 - 4068*ep^4*mtt^2*mWW*t^11 - 5400*ep^5*mtt^2*mWW*t^11 - 2592*ep^6*mtt^2*mWW*t^11 + 144*ep^2*mtt*mWW^2*t^11 + 1296*ep^3*mtt*mWW^2*t^11 + 4068*ep^4*mtt*mWW^2*t^11 + 5400*ep^5*mtt*mWW^2*t^11 + 2592*ep^6*mtt*mWW^2*t^11 - 48*ep^2*mWW^3*t^11 - 432*ep^3*mWW^3*t^11 - 1356*ep^4*mWW^3*t^11 - 1800*ep^5*mWW^3*t^11 - 864*ep^6*mWW^3*t^11)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-180*ep^2*mtt^7*mWW^3*s^2 - 1020*ep^3*mtt^7*mWW^3*s^2 - 1920*ep^4*mtt^7*mWW^3*s^2 - 1200*ep^5*mtt^7*mWW^3*s^2 + 20*ep*mtt^6*mWW^4*s^2 + 616*ep^2*mtt^6*mWW^4*s^2 + 3124*ep^3*mtt^6*mWW^4*s^2 + 5744*ep^4*mtt^6*mWW^4*s^2 + 3600*ep^5*mtt^6*mWW^4*s^2 - 24*ep*mtt^5*mWW^5*s^2 - 316*ep^2*mtt^5*mWW^5*s^2 - 1484*ep^3*mtt^5*mWW^5*s^2 - 2912*ep^4*mtt^5*mWW^5*s^2 - 2032*ep^5*mtt^5*mWW^5*s^2 - 36*ep*mtt^4*mWW^6*s^2 - 800*ep^2*mtt^4*mWW^6*s^2 - 3580*ep^3*mtt^4*mWW^6*s^2 - 5872*ep^4*mtt^4*mWW^6*s^2 - 3248*ep^5*mtt^4*mWW^6*s^2 + 48*ep*mtt^3*mWW^7*s^2 + 788*ep^2*mtt^3*mWW^7*s^2 + 3532*ep^3*mtt^3*mWW^7*s^2 + 6208*ep^4*mtt^3*mWW^7*s^2 + 3824*ep^5*mtt^3*mWW^7*s^2 + 12*ep*mtt^2*mWW^8*s^2 + 136*ep^2*mtt^2*mWW^8*s^2 + 284*ep^3*mtt^2*mWW^8*s^2 - 112*ep^4*mtt^2*mWW^8*s^2 - 464*ep^5*mtt^2*mWW^8*s^2 - 24*ep*mtt*mWW^9*s^2 - 292*ep^2*mtt*mWW^9*s^2 - 1028*ep^3*mtt*mWW^9*s^2 - 1376*ep^4*mtt*mWW^9*s^2 - 592*ep^5*mtt*mWW^9*s^2 + 4*ep*mWW^10*s^2 + 48*ep^2*mWW^10*s^2 + 172*ep^3*mWW^10*s^2 + 240*ep^4*mWW^10*s^2 + 112*ep^5*mWW^10*s^2 - 30*ep*mtt^6*mWW^3*s^3 + 280*ep^2*mtt^6*mWW^3*s^3 + 2290*ep^3*mtt^6*mWW^3*s^3 + 4820*ep^4*mtt^6*mWW^3*s^3 + 3200*ep^5*mtt^6*mWW^3*s^3 + 16*ep*mtt^5*mWW^4*s^3 - 740*ep^2*mtt^5*mWW^4*s^3 - 4924*ep^3*mtt^5*mWW^4*s^3 - 10240*ep^4*mtt^5*mWW^4*s^3 - 6960*ep^5*mtt^5*mWW^4*s^3 - 6*ep*mtt^4*mWW^5*s^3 - 452*ep^2*mtt^4*mWW^5*s^3 - 1770*ep^3*mtt^4*mWW^5*s^3 - 1900*ep^4*mtt^4*mWW^5*s^3 - 240*ep^5*mtt^4*mWW^5*s^3 + 64*ep*mtt^3*mWW^6*s^3 + 1736*ep^2*mtt^3*mWW^6*s^3 + 8344*ep^3*mtt^3*mWW^6*s^3 + 14560*ep^4*mtt^3*mWW^6*s^3 + 8608*ep^5*mtt^3*mWW^6*s^3 + 6*ep*mtt^2*mWW^7*s^3 - 192*ep^2*mtt^2*mWW^7*s^3 - 1826*ep^3*mtt^2*mWW^7*s^3 - 4740*ep^4*mtt^2*mWW^7*s^3 - 3808*ep^5*mtt^2*mWW^7*s^3 - 80*ep*mtt*mWW^8*s^3 - 996*ep^2*mtt*mWW^8*s^3 - 3420*ep^3*mtt*mWW^8*s^3 - 4320*ep^4*mtt*mWW^8*s^3 - 1648*ep^5*mtt*mWW^8*s^3 + 30*ep*mWW^9*s^3 + 364*ep^2*mWW^9*s^3 + 1306*ep^3*mWW^9*s^3 + 1820*ep^4*mWW^9*s^3 + 848*ep^5*mWW^9*s^3 + 90*ep*mtt^5*mWW^3*s^4 + 240*ep^2*mtt^5*mWW^3*s^4 - 750*ep^3*mtt^5*mWW^3*s^4 - 2940*ep^4*mtt^5*mWW^3*s^4 - 2400*ep^5*mtt^5*mWW^3*s^4 - 102*ep*mtt^4*mWW^4*s^4 - 508*ep^2*mtt^4*mWW^4*s^4 - 34*ep^3*mtt^4*mWW^4*s^4 + 2548*ep^4*mtt^4*mWW^4*s^4 + 2800*ep^5*mtt^4*mWW^4*s^4 + 12*ep*mtt^3*mWW^5*s^4 + 976*ep^2*mtt^3*mWW^5*s^4 + 4716*ep^3*mtt^3*mWW^5*s^4 + 7592*ep^4*mtt^3*mWW^5*s^4 + 3936*ep^5*mtt^3*mWW^5*s^4 + 44*ep*mtt^2*mWW^6*s^4 - 216*ep^2*mtt^2*mWW^6*s^4 - 2572*ep^3*mtt^2*mWW^6*s^4 - 6168*ep^4*mtt^2*mWW^6*s^4 - 4480*ep^5*mtt^2*mWW^6*s^4 - 102*ep*mtt*mWW^7*s^4 - 1216*ep^2*mtt*mWW^7*s^4 - 3966*ep^3*mtt*mWW^7*s^4 - 4652*ep^4*mtt*mWW^7*s^4 - 1536*ep^5*mtt*mWW^7*s^4 + 58*ep*mWW^8*s^4 + 724*ep^2*mWW^8*s^4 + 2606*ep^3*mWW^8*s^4 + 3620*ep^4*mWW^8*s^4 + 1680*ep^5*mWW^8*s^4 - 90*ep*mtt^4*mWW^3*s^5 - 600*ep^2*mtt^4*mWW^3*s^5 - 1290*ep^3*mtt^4*mWW^3*s^5 - 900*ep^4*mtt^4*mWW^3*s^5 + 76*ep*mtt^3*mWW^4*s^5 + 772*ep^2*mtt^3*mWW^4*s^5 + 2344*ep^3*mtt^3*mWW^4*s^5 + 2648*ep^4*mtt^3*mWW^4*s^5 + 880*ep^5*mtt^3*mWW^4*s^5 + 48*ep*mtt^2*mWW^5*s^5 + 52*ep^2*mtt^2*mWW^5*s^5 - 692*ep^3*mtt^2*mWW^5*s^5 - 1840*ep^4*mtt^2*mWW^5*s^5 - 1264*ep^5*mtt^2*mWW^5*s^5 - 76*ep*mtt*mWW^6*s^5 - 772*ep^2*mtt*mWW^6*s^5 - 2344*ep^3*mtt*mWW^6*s^5 - 2648*ep^4*mtt*mWW^6*s^5 - 880*ep^5*mtt*mWW^6*s^5 + 42*ep*mWW^7*s^5 + 548*ep^2*mWW^7*s^5 + 1982*ep^3*mWW^7*s^5 + 2740*ep^4*mWW^7*s^5 + 1264*ep^5*mWW^7*s^5 + 30*ep*mtt^3*mWW^3*s^6 + 260*ep^2*mtt^3*mWW^3*s^6 + 770*ep^3*mtt^3*mWW^3*s^6 + 940*ep^4*mtt^3*mWW^3*s^6 + 400*ep^5*mtt^3*mWW^3*s^6 - 10*ep*mtt^2*mWW^4*s^6 - 140*ep^2*mtt^2*mWW^4*s^6 - 510*ep^3*mtt^2*mWW^4*s^6 - 700*ep^4*mtt^2*mWW^4*s^6 - 320*ep^5*mtt^2*mWW^4*s^6 - 30*ep*mtt*mWW^5*s^6 - 260*ep^2*mtt*mWW^5*s^6 - 770*ep^3*mtt*mWW^5*s^6 - 940*ep^4*mtt*mWW^5*s^6 - 400*ep^5*mtt*mWW^5*s^6 + 10*ep*mWW^6*s^6 + 140*ep^2*mWW^6*s^6 + 510*ep^3*mWW^6*s^6 + 700*ep^4*mWW^6*s^6 + 320*ep^5*mWW^6*s^6 + 18*ep*mtt^9*mWW^2*t + 174*ep^2*mtt^9*mWW^2*t + 600*ep^3*mtt^9*mWW^2*t + 888*ep^4*mtt^9*mWW^2*t + 480*ep^5*mtt^9*mWW^2*t - 6*mtt^8*mWW^3*t - 150*ep*mtt^8*mWW^3*t - 1080*ep^2*mtt^8*mWW^3*t - 3288*ep^3*mtt^8*mWW^3*t - 4512*ep^4*mtt^8*mWW^3*t - 2304*ep^5*mtt^8*mWW^3*t + 42*mtt^7*mWW^4*t + 648*ep*mtt^7*mWW^4*t + 3702*ep^2*mtt^7*mWW^4*t + 9840*ep^3*mtt^7*mWW^4*t + 12312*ep^4*mtt^7*mWW^4*t + 5856*ep^5*mtt^7*mWW^4*t - 96*mtt^6*mWW^5*t - 1308*ep*mtt^6*mWW^5*t - 6828*ep^2*mtt^6*mWW^5*t - 17040*ep^3*mtt^6*mWW^5*t - 20400*ep^4*mtt^6*mWW^5*t - 9408*ep^5*mtt^6*mWW^5*t + 84*mtt^5*mWW^6*t + 1122*ep*mtt^5*mWW^6*t + 5802*ep^2*mtt^5*mWW^6*t + 14520*ep^3*mtt^5*mWW^6*t + 17640*ep^4*mtt^5*mWW^6*t + 8352*ep^5*mtt^5*mWW^6*t - 6*mtt^4*mWW^7*t - 126*ep*mtt^4*mWW^7*t - 912*ep^2*mtt^4*mWW^7*t - 3000*ep^3*mtt^4*mWW^7*t - 4608*ep^4*mtt^4*mWW^7*t - 2688*ep^5*mtt^4*mWW^7*t - 30*mtt^3*mWW^8*t - 348*ep*mtt^3*mWW^8*t - 1518*ep^2*mtt^3*mWW^8*t - 3072*ep^3*mtt^3*mWW^8*t - 2808*ep^4*mtt^3*mWW^8*t - 864*ep^5*mtt^3*mWW^8*t + 12*mtt^2*mWW^9*t + 144*ep*mtt^2*mWW^9*t + 660*ep^2*mtt^2*mWW^9*t + 1440*ep^3*mtt^2*mWW^9*t + 1488*ep^4*mtt^2*mWW^9*t + 576*ep^5*mtt^2*mWW^9*t - 198*ep*mtt^8*mWW^2*s*t - 1902*ep^2*mtt^8*mWW^2*s*t - 6508*ep^3*mtt^8*mWW^2*s*t - 9552*ep^4*mtt^8*mWW^2*s*t - 5120*ep^5*mtt^8*mWW^2*s*t + 34*mtt^7*mWW^3*s*t + 996*ep*mtt^7*mWW^3*s*t + 7556*ep^2*mtt^7*mWW^3*s*t + 23742*ep^3*mtt^7*mWW^3*s*t + 33540*ep^4*mtt^7*mWW^3*s*t + 17712*ep^5*mtt^7*mWW^3*s*t - 146*mtt^6*mWW^4*s*t - 2200*ep*mtt^6*mWW^4*s*t - 12450*ep^2*mtt^6*mWW^4*s*t - 33268*ep^3*mtt^6*mWW^4*s*t - 42592*ep^4*mtt^6*mWW^4*s*t - 21184*ep^5*mtt^6*mWW^4*s*t + 208*mtt^5*mWW^5*s*t + 2248*ep*mtt^5*mWW^5*s*t + 9188*ep^2*mtt^5*mWW^5*s*t + 17908*ep^3*mtt^5*mWW^5*s*t + 16776*ep^4*mtt^5*mWW^5*s*t + 6112*ep^5*mtt^5*mWW^5*s*t - 84*mtt^4*mWW^6*s*t - 514*ep*mtt^4*mWW^6*s*t + 74*ep^2*mtt^4*mWW^6*s*t + 5780*ep^3*mtt^4*mWW^6*s*t + 12592*ep^4*mtt^4*mWW^6*s*t + 8192*ep^5*mtt^4*mWW^6*s*t - 46*mtt^3*mWW^7*s*t - 728*ep*mtt^3*mWW^7*s*t - 4248*ep^2*mtt^3*mWW^7*s*t - 11570*ep^3*mtt^3*mWW^7*s*t - 15020*ep^4*mtt^3*mWW^7*s*t - 7568*ep^5*mtt^3*mWW^7*s*t + 38*mtt^2*mWW^8*s*t + 416*ep*mtt^2*mWW^8*s*t + 1750*ep^2*mtt^2*mWW^8*s*t + 3612*ep^3*mtt^2*mWW^8*s*t + 3744*ep^4*mtt^2*mWW^8*s*t + 1600*ep^5*mtt^2*mWW^8*s*t - 4*mtt*mWW^9*s*t - 20*ep*mtt*mWW^9*s*t + 32*ep^2*mtt*mWW^9*s*t + 304*ep^3*mtt*mWW^9*s*t + 512*ep^4*mtt*mWW^9*s*t + 256*ep^5*mtt*mWW^9*s*t + 642*ep*mtt^7*mWW^2*s^2*t + 6308*ep^2*mtt^7*mWW^2*s^2*t + 21822*ep^3*mtt^7*mWW^2*s^2*t + 32188*ep^4*mtt^7*mWW^2*s^2*t + 17280*ep^5*mtt^7*mWW^2*s^2*t - 72*mtt^6*mWW^3*s^2*t - 2334*ep*mtt^6*mWW^3*s^2*t - 17864*ep^2*mtt^6*mWW^3*s^2*t - 56090*ep^3*mtt^6*mWW^3*s^2*t - 79304*ep^4*mtt^6*mWW^3*s^2*t - 42080*ep^5*mtt^6*mWW^3*s^2*t + 214*mtt^5*mWW^4*s^2*t + 2800*ep*mtt^5*mWW^4*s^2*t + 12700*ep^2*mtt^5*mWW^4*s^2*t + 26918*ep^3*mtt^5*mWW^4*s^2*t + 28376*ep^4*mtt^5*mWW^4*s^2*t + 12640*ep^5*mtt^5*mWW^4*s^2*t - 198*mtt^4*mWW^5*s^2*t - 596*ep*mtt^4*mWW^5*s^2*t + 7200*ep^2*mtt^4*mWW^5*s^2*t + 40178*ep^3*mtt^4*mWW^5*s^2*t + 70988*ep^4*mtt^4*mWW^5*s^2*t + 42080*ep^5*mtt^4*mWW^5*s^2*t + 38*mtt^3*mWW^6*s^2*t - 958*ep*mtt^3*mWW^6*s^2*t - 11012*ep^2*mtt^3*mWW^6*s^2*t - 40108*ep^3*mtt^3*mWW^6*s^2*t - 62456*ep^4*mtt^3*mWW^6*s^2*t - 35952*ep^5*mtt^3*mWW^6*s^2*t + 22*mtt^2*mWW^7*s^2*t + 306*ep*mtt^2*mWW^7*s^2*t + 980*ep^2*mtt^2*mWW^7*s^2*t + 1196*ep^3*mtt^2*mWW^7*s^2*t + 1388*ep^4*mtt^2*mWW^7*s^2*t + 1584*ep^5*mtt^2*mWW^7*s^2*t - 4*mtt*mWW^8*s^2*t + 156*ep*mtt*mWW^8*s^2*t + 1804*ep^2*mtt*mWW^8*s^2*t + 6416*ep^3*mtt*mWW^8*s^2*t + 9268*ep^4*mtt*mWW^8*s^2*t + 4688*ep^5*mtt*mWW^8*s^2*t - 16*ep*mWW^9*s^2*t - 116*ep^2*mWW^9*s^2*t - 332*ep^3*mWW^9*s^2*t - 448*ep^4*mWW^9*s^2*t - 240*ep^5*mWW^9*s^2*t - 918*ep*mtt^6*mWW^2*s^3*t - 9252*ep^2*mtt^6*mWW^2*s^3*t - 32418*ep^3*mtt^6*mWW^2*s^3*t - 48132*ep^4*mtt^6*mWW^2*s^3*t - 25920*ep^5*mtt^6*mWW^2*s^3*t + 68*mtt^5*mWW^3*s^3*t + 2530*ep*mtt^5*mWW^3*s^3*t + 19440*ep^2*mtt^5*mWW^3*s^3*t + 60434*ep^3*mtt^5*mWW^3*s^3*t + 84592*ep^4*mtt^5*mWW^3*s^3*t + 44544*ep^5*mtt^5*mWW^3*s^3*t - 158*mtt^4*mWW^4*s^3*t - 1554*ep*mtt^4*mWW^4*s^3*t - 2744*ep^2*mtt^4*mWW^4*s^3*t + 6772*ep^3*mtt^4*mWW^4*s^3*t + 22108*ep^4*mtt^4*mWW^4*s^3*t + 15200*ep^5*mtt^4*mWW^4*s^3*t + 118*mtt^3*mWW^5*s^3*t - 826*ep*mtt^3*mWW^5*s^3*t - 15696*ep^2*mtt^3*mWW^5*s^3*t - 63904*ep^3*mtt^3*mWW^5*s^3*t - 103160*ep^4*mtt^3*mWW^5*s^3*t - 59264*ep^5*mtt^3*mWW^5*s^3*t - 34*mtt^2*mWW^6*s^3*t + 498*ep*mtt^2*mWW^6*s^3*t + 5356*ep^2*mtt^2*mWW^6*s^3*t + 18660*ep^3*mtt^2*mWW^6*s^3*t + 29656*ep^4*mtt^2*mWW^6*s^3*t + 18256*ep^5*mtt^2*mWW^6*s^3*t + 6*mtt*mWW^7*s^3*t + 400*ep*mtt*mWW^7*s^3*t + 4132*ep^2*mtt*mWW^7*s^3*t + 14634*ep^3*mtt*mWW^7*s^3*t + 20928*ep^4*mtt*mWW^7*s^3*t + 10272*ep^5*mtt*mWW^7*s^3*t - 130*ep*mWW^8*s^3*t - 1236*ep^2*mWW^8*s^3*t - 4178*ep^3*mWW^8*s^3*t - 5992*ep^4*mWW^8*s^3*t - 3088*ep^5*mWW^8*s^3*t + 612*ep*mtt^5*mWW^2*s^4*t + 6318*ep^2*mtt^5*mWW^2*s^4*t + 22402*ep^3*mtt^5*mWW^2*s^4*t + 33468*ep^4*mtt^5*mWW^2*s^4*t + 18080*ep^5*mtt^5*mWW^2*s^4*t - 22*mtt^4*mWW^3*s^4*t - 1272*ep*mtt^4*mWW^3*s^4*t - 10144*ep^2*mtt^4*mWW^3*s^4*t - 31430*ep^3*mtt^4*mWW^3*s^4*t - 43384*ep^4*mtt^4*mWW^3*s^4*t - 22432*ep^5*mtt^4*mWW^3*s^4*t + 44*mtt^3*mWW^4*s^4*t + 126*ep*mtt^3*mWW^4*s^4*t - 2898*ep^2*mtt^3*mWW^4*s^4*t - 16388*ep^3*mtt^3*mWW^4*s^4*t - 29756*ep^4*mtt^3*mWW^4*s^4*t - 17920*ep^5*mtt^3*mWW^4*s^4*t - 30*mtt^2*mWW^5*s^4*t + 734*ep*mtt^2*mWW^5*s^4*t + 8336*ep^2*mtt^2*mWW^5*s^4*t + 30048*ep^3*mtt^2*mWW^5*s^4*t + 46132*ep^4*mtt^2*mWW^5*s^4*t + 25984*ep^5*mtt^2*mWW^5*s^4*t + 8*mtt*mWW^6*s^4*t + 56*ep*mtt*mWW^6*s^4*t + 908*ep^2*mtt*mWW^6*s^4*t + 3944*ep^3*mtt*mWW^6*s^4*t + 5684*ep^4*mtt*mWW^6*s^4*t + 2384*ep^5*mtt*mWW^6*s^4*t - 208*ep*mWW^7*s^4*t - 2088*ep^2*mWW^7*s^4*t - 7232*ep^3*mWW^7*s^4*t - 10416*ep^4*mWW^7*s^4*t - 5328*ep^5*mWW^7*s^4*t - 156*ep*mtt^4*mWW^2*s^5*t - 1646*ep^2*mtt^4*mWW^2*s^5*t - 5898*ep^3*mtt^4*mWW^2*s^5*t - 8860*ep^4*mtt^4*mWW^2*s^5*t - 4800*ep^5*mtt^4*mWW^2*s^5*t - 6*mtt^3*mWW^3*s^5*t + 210*ep*mtt^3*mWW^3*s^5*t + 2124*ep^2*mtt^3*mWW^3*s^5*t + 6936*ep^3*mtt^3*mWW^3*s^5*t + 9580*ep^4*mtt^3*mWW^3*s^5*t + 4816*ep^5*mtt^3*mWW^3*s^5*t + 8*mtt^2*mWW^4*s^5*t + 232*ep*mtt^2*mWW^4*s^5*t + 1946*ep^2*mtt^2*mWW^4*s^5*t + 6718*ep^3*mtt^2*mWW^4*s^5*t + 10192*ep^4*mtt^2*mWW^4*s^5*t + 5664*ep^5*mtt^2*mWW^4*s^5*t - 2*mtt*mWW^5*s^5*t - 224*ep*mtt*mWW^5*s^5*t - 1744*ep^2*mtt*mWW^5*s^5*t - 5266*ep^3*mtt*mWW^5*s^5*t - 7192*ep^4*mtt*mWW^5*s^5*t - 3712*ep^5*mtt*mWW^5*s^5*t - 86*ep*mWW^6*s^5*t - 896*ep^2*mWW^6*s^5*t - 3162*ep^3*mWW^6*s^5*t - 4584*ep^4*mWW^6*s^5*t - 2352*ep^5*mWW^6*s^5*t + 4*mtt^2*mWW^3*s^6*t + 20*ep*mtt^2*mWW^3*s^6*t - 32*ep^2*mtt^2*mWW^3*s^6*t - 304*ep^3*mtt^2*mWW^3*s^6*t - 512*ep^4*mtt^2*mWW^3*s^6*t - 256*ep^5*mtt^2*mWW^3*s^6*t - 4*mtt*mWW^4*s^6*t - 52*ep*mtt*mWW^4*s^6*t - 256*ep^2*mtt*mWW^4*s^6*t - 592*ep^3*mtt*mWW^4*s^6*t - 640*ep^4*mtt*mWW^4*s^6*t - 256*ep^5*mtt*mWW^4*s^6*t + 8*ep*mWW^5*s^6*t + 72*ep^2*mWW^5*s^6*t + 224*ep^3*mWW^5*s^6*t + 288*ep^4*mWW^5*s^6*t + 128*ep^5*mWW^5*s^6*t + 18*ep*mtt^9*mWW*t^2 + 174*ep^2*mtt^9*mWW*t^2 + 600*ep^3*mtt^9*mWW*t^2 + 888*ep^4*mtt^9*mWW*t^2 + 480*ep^5*mtt^9*mWW*t^2 - 180*ep*mtt^8*mWW^2*t^2 - 1740*ep^2*mtt^8*mWW^2*t^2 - 6000*ep^3*mtt^8*mWW^2*t^2 - 8880*ep^4*mtt^8*mWW^2*t^2 - 4800*ep^5*mtt^8*mWW^2*t^2 + 6*mtt^7*mWW^3*t^2 + 582*ep*mtt^7*mWW^3*t^2 + 5214*ep^2*mtt^7*mWW^3*t^2 + 17358*ep^3*mtt^7*mWW^3*t^2 + 25020*ep^4*mtt^7*mWW^3*t^2 + 13200*ep^5*mtt^7*mWW^3*t^2 - 78*mtt^6*mWW^4*t^2 - 1602*ep*mtt^6*mWW^4*t^2 - 10596*ep^2*mtt^6*mWW^4*t^2 - 30528*ep^3*mtt^6*mWW^4*t^2 - 40032*ep^4*mtt^6*mWW^4*t^2 - 19584*ep^5*mtt^6*mWW^4*t^2 + 228*mtt^5*mWW^5*t^2 + 3210*ep*mtt^5*mWW^5*t^2 + 17046*ep^2*mtt^5*mWW^5*t^2 + 42588*ep^3*mtt^5*mWW^5*t^2 + 50352*ep^4*mtt^5*mWW^5*t^2 + 22656*ep^5*mtt^5*mWW^5*t^2 - 252*mtt^4*mWW^6*t^2 - 3240*ep*mtt^4*mWW^6*t^2 - 16044*ep^2*mtt^4*mWW^6*t^2 - 38232*ep^3*mtt^4*mWW^6*t^2 - 43968*ep^4*mtt^4*mWW^6*t^2 - 19584*ep^5*mtt^4*mWW^6*t^2 + 78*mtt^3*mWW^7*t^2 + 1026*ep*mtt^3*mWW^7*t^2 + 5274*ep^2*mtt^3*mWW^7*t^2 + 13278*ep^3*mtt^3*mWW^7*t^2 + 16428*ep^4*mtt^3*mWW^7*t^2 + 8016*ep^5*mtt^3*mWW^7*t^2 + 42*mtt^2*mWW^8*t^2 + 462*ep*mtt^2*mWW^8*t^2 + 1884*ep^2*mtt^2*mWW^8*t^2 + 3480*ep^3*mtt^2*mWW^8*t^2 + 2736*ep^4*mtt^2*mWW^8*t^2 + 576*ep^5*mtt^2*mWW^8*t^2 - 24*mtt*mWW^9*t^2 - 276*ep*mtt*mWW^9*t^2 - 1212*ep^2*mtt*mWW^9*t^2 - 2544*ep^3*mtt*mWW^9*t^2 - 2544*ep^4*mtt*mWW^9*t^2 - 960*ep^5*mtt*mWW^9*t^2 + 126*ep*mtt^8*mWW*s*t^2 + 1098*ep^2*mtt^8*mWW*s*t^2 + 3280*ep^3*mtt^8*mWW*s*t^2 + 4056*ep^4*mtt^8*mWW*s*t^2 + 1760*ep^5*mtt^8*mWW*s*t^2 + 684*ep*mtt^7*mWW^2*s*t^2 + 6760*ep^2*mtt^7*mWW^2*s*t^2 + 24000*ep^3*mtt^7*mWW^2*s*t^2 + 36780*ep^4*mtt^7*mWW^2*s*t^2 + 20656*ep^5*mtt^7*mWW^2*s*t^2 - 114*mtt^6*mWW^3*s*t^2 - 4222*ep*mtt^6*mWW^3*s*t^2 - 33636*ep^2*mtt^6*mWW^3*s*t^2 - 107436*ep^3*mtt^6*mWW^3*s*t^2 - 152860*ep^4*mtt^6*mWW^3*s*t^2 - 81072*ep^5*mtt^6*mWW^3*s*t^2 + 404*mtt^5*mWW^4*s*t^2 + 7656*ep*mtt^5*mWW^4*s*t^2 + 49068*ep^2*mtt^5*mWW^4*s*t^2 + 140344*ep^3*mtt^5*mWW^4*s*t^2 + 186488*ep^4*mtt^5*mWW^4*s*t^2 + 94560*ep^5*mtt^5*mWW^4*s*t^2 - 476*mtt^4*mWW^5*s*t^2 - 5288*ep*mtt^4*mWW^5*s*t^2 - 22342*ep^2*mtt^4*mWW^5*s*t^2 - 45266*ep^3*mtt^4*mWW^5*s*t^2 - 44524*ep^4*mtt^4*mWW^5*s*t^2 - 17424*ep^5*mtt^4*mWW^5*s*t^2 + 156*mtt^3*mWW^6*s*t^2 - 222*ep*mtt^3*mWW^6*s*t^2 - 11172*ep^2*mtt^3*mWW^6*s*t^2 - 47410*ep^3*mtt^3*mWW^6*s*t^2 - 75632*ep^4*mtt^3*mWW^6*s*t^2 - 42400*ep^5*mtt^3*mWW^6*s*t^2 + 74*mtt^2*mWW^7*s*t^2 + 1816*ep*mtt^2*mWW^7*s*t^2 + 12892*ep^2*mtt^2*mWW^7*s*t^2 + 38822*ep^3*mtt^2*mWW^7*s*t^2 + 53168*ep^4*mtt^2*mWW^7*s*t^2 + 27488*ep^5*mtt^2*mWW^7*s*t^2 - 48*mtt*mWW^8*s*t^2 - 558*ep*mtt*mWW^8*s*t^2 - 2528*ep^2*mtt*mWW^8*s*t^2 - 5694*ep^3*mtt*mWW^8*s*t^2 - 6532*ep^4*mtt*mWW^8*s*t^2 - 3120*ep^5*mtt*mWW^8*s*t^2 + 4*mWW^9*s*t^2 + 8*ep*mWW^9*s*t^2 - 140*ep^2*mWW^9*s*t^2 - 640*ep^3*mWW^9*s*t^2 - 944*ep^4*mWW^9*s*t^2 - 448*ep^5*mWW^9*s*t^2 - 684*ep*mtt^7*mWW*s^2*t^2 - 6132*ep^2*mtt^7*mWW*s^2*t^2 - 19120*ep^3*mtt^7*mWW*s^2*t^2 - 25104*ep^4*mtt^7*mWW*s^2*t^2 - 11840*ep^5*mtt^7*mWW*s^2*t^2 - 1138*ep*mtt^6*mWW^2*s^2*t^2 - 12080*ep^2*mtt^6*mWW^2*s^2*t^2 - 44814*ep^3*mtt^6*mWW^2*s^2*t^2 - 70864*ep^4*mtt^6*mWW^2*s^2*t^2 - 40784*ep^5*mtt^6*mWW^2*s^2*t^2 + 274*mtt^5*mWW^3*s^2*t^2 + 9340*ep*mtt^5*mWW^3*s^2*t^2 + 73416*ep^2*mtt^5*mWW^3*s^2*t^2 + 232438*ep^3*mtt^5*mWW^3*s^2*t^2 + 328244*ep^4*mtt^5*mWW^3*s^2*t^2 + 173056*ep^5*mtt^5*mWW^3*s^2*t^2 - 662*mtt^4*mWW^4*s^2*t^2 - 12208*ep*mtt^4*mWW^4*s^2*t^2 - 75530*ep^2*mtt^4*mWW^4*s^2*t^2 - 209588*ep^3*mtt^4*mWW^4*s^2*t^2 - 272652*ep^4*mtt^4*mWW^4*s^2*t^2 - 136768*ep^5*mtt^4*mWW^4*s^2*t^2 + 438*mtt^3*mWW^5*s^2*t^2 + 1994*ep*mtt^3*mWW^5*s^2*t^2 - 8724*ep^2*mtt^3*mWW^5*s^2*t^2 - 60640*ep^3*mtt^3*mWW^5*s^2*t^2 - 109176*ep^4*mtt^3*mWW^5*s^2*t^2 - 63424*ep^5*mtt^3*mWW^5*s^2*t^2 + 14*mtt^2*mWW^6*s^2*t^2 + 4574*ep*mtt^2*mWW^6*s^2*t^2 + 42920*ep^2*mtt^2*mWW^6*s^2*t^2 + 144060*ep^3*mtt^2*mWW^6*s^2*t^2 + 208156*ep^4*mtt^2*mWW^6*s^2*t^2 + 110496*ep^5*mtt^2*mWW^6*s^2*t^2 - 64*mtt*mWW^7*s^2*t^2 - 1734*ep*mtt*mWW^7*s^2*t^2 - 12440*ep^2*mtt*mWW^7*s^2*t^2 - 37554*ep^3*mtt*mWW^7*s^2*t^2 - 52116*ep^4*mtt*mWW^7*s^2*t^2 - 27744*ep^5*mtt*mWW^7*s^2*t^2 - 144*ep*mWW^8*s^2*t^2 - 1430*ep^2*mWW^8*s^2*t^2 - 4782*ep^3*mWW^8*s^2*t^2 - 6488*ep^4*mWW^8*s^2*t^2 - 2992*ep^5*mWW^8*s^2*t^2 + 1116*ep*mtt^6*mWW*s^3*t^2 + 10068*ep^2*mtt^6*mWW*s^3*t^2 + 31680*ep^3*mtt^6*mWW*s^3*t^2 + 42096*ep^4*mtt^6*mWW*s^3*t^2 + 20160*ep^5*mtt^6*mWW*s^3*t^2 + 1020*ep*mtt^5*mWW^2*s^3*t^2 + 11760*ep^2*mtt^5*mWW^2*s^3*t^2 + 45072*ep^3*mtt^5*mWW^2*s^3*t^2 + 72132*ep^4*mtt^5*mWW^2*s^3*t^2 + 41616*ep^5*mtt^5*mWW^2*s^3*t^2 - 222*mtt^4*mWW^3*s^3*t^2 - 8778*ep*mtt^4*mWW^3*s^3*t^2 - 71156*ep^2*mtt^4*mWW^3*s^3*t^2 - 226248*ep^3*mtt^4*mWW^3*s^3*t^2 - 317260*ep^4*mtt^4*mWW^3*s^3*t^2 - 165024*ep^5*mtt^4*mWW^3*s^3*t^2 + 408*mtt^3*mWW^4*s^3*t^2 + 7726*ep*mtt^3*mWW^4*s^3*t^2 + 46864*ep^2*mtt^3*mWW^4*s^3*t^2 + 125602*ep^3*mtt^3*mWW^4*s^3*t^2 + 157008*ep^4*mtt^3*mWW^4*s^3*t^2 + 75536*ep^5*mtt^3*mWW^4*s^3*t^2 - 186*mtt^2*mWW^5*s^3*t^2 + 1584*ep*mtt^2*mWW^5*s^3*t^2 + 27890*ep^2*mtt^2*mWW^5*s^3*t^2 + 108824*ep^3*mtt^2*mWW^5*s^3*t^2 + 167116*ep^4*mtt^2*mWW^5*s^3*t^2 + 90784*ep^5*mtt^2*mWW^5*s^3*t^2 - 4*mtt*mWW^6*s^3*t^2 - 2764*ep*mtt*mWW^6*s^3*t^2 - 26040*ep^2*mtt*mWW^6*s^3*t^2 - 86744*ep^3*mtt*mWW^6*s^3*t^2 - 124088*ep^4*mtt*mWW^6*s^3*t^2 - 65232*ep^5*mtt*mWW^6*s^3*t^2 + 4*mWW^7*s^3*t^2 + 192*ep*mWW^7*s^3*t^2 + 1478*ep^2*mWW^7*s^3*t^2 + 4502*ep^3*mWW^7*s^3*t^2 + 6452*ep^4*mWW^7*s^3*t^2 + 3696*ep^5*mWW^7*s^3*t^2 - 774*ep*mtt^5*mWW*s^4*t^2 - 7002*ep^2*mtt^5*mWW*s^4*t^2 - 22120*ep^3*mtt^5*mWW*s^4*t^2 - 29544*ep^4*mtt^5*mWW*s^4*t^2 - 14240*ep^5*mtt^5*mWW*s^4*t^2 - 462*ep*mtt^4*mWW^2*s^4*t^2 - 5620*ep^2*mtt^4*mWW^2*s^4*t^2 - 21702*ep^3*mtt^4*mWW^2*s^4*t^2 - 34392*ep^4*mtt^4*mWW^2*s^4*t^2 - 19504*ep^5*mtt^4*mWW^2*s^4*t^2 + 48*mtt^3*mWW^3*s^4*t^2 + 3556*ep*mtt^3*mWW^3*s^4*t^2 + 31154*ep^2*mtt^3*mWW^3*s^4*t^2 + 100642*ep^3*mtt^3*mWW^3*s^4*t^2 + 140132*ep^4*mtt^3*mWW^3*s^4*t^2 + 71408*ep^5*mtt^3*mWW^3*s^4*t^2 - 68*mtt^2*mWW^4*s^4*t^2 - 1442*ep*mtt^2*mWW^4*s^4*t^2 - 8470*ep^2*mtt^2*mWW^4*s^4*t^2 - 20936*ep^3*mtt^2*mWW^4*s^4*t^2 - 23368*ep^4*mtt^2*mWW^4*s^4*t^2 - 9696*ep^5*mtt^2*mWW^4*s^4*t^2 + 24*mtt*mWW^5*s^4*t^2 - 1512*ep*mtt*mWW^5*s^4*t^2 - 16344*ep^2*mtt*mWW^5*s^4*t^2 - 56828*ep^3*mtt*mWW^5*s^4*t^2 - 82200*ep^4*mtt*mWW^5*s^4*t^2 - 42880*ep^5*mtt*mWW^5*s^4*t^2 - 4*mWW^6*s^4*t^2 + 514*ep*mWW^6*s^4*t^2 + 5202*ep^2*mWW^6*s^4*t^2 + 17584*ep^3*mWW^6*s^4*t^2 + 25052*ep^4*mWW^6*s^4*t^2 + 12992*ep^5*mWW^6*s^4*t^2 + 198*ep*mtt^4*mWW*s^5*t^2 + 1794*ep^2*mtt^4*mWW*s^5*t^2 + 5680*ep^3*mtt^4*mWW*s^5*t^2 + 7608*ep^4*mtt^4*mWW*s^5*t^2 + 3680*ep^5*mtt^4*mWW*s^5*t^2 + 76*ep*mtt^3*mWW^2*s^5*t^2 + 920*ep^2*mtt^3*mWW^2*s^5*t^2 + 3444*ep^3*mtt^3*mWW^2*s^5*t^2 + 5224*ep^4*mtt^3*mWW^2*s^5*t^2 + 2816*ep^5*mtt^3*mWW^2*s^5*t^2 + 8*mtt^2*mWW^3*s^5*t^2 - 478*ep*mtt^2*mWW^3*s^5*t^2 - 4992*ep^2*mtt^2*mWW^3*s^5*t^2 - 16754*ep^3*mtt^2*mWW^3*s^5*t^2 - 23276*ep^4*mtt^2*mWW^3*s^5*t^2 - 11568*ep^5*mtt^2*mWW^3*s^5*t^2 - 4*mtt*mWW^4*s^5*t^2 - 106*ep*mtt*mWW^4*s^5*t^2 - 984*ep^2*mtt*mWW^4*s^5*t^2 - 3462*ep^3*mtt*mWW^4*s^5*t^2 - 5156*ep^4*mtt*mWW^4*s^5*t^2 - 2768*ep^5*mtt*mWW^4*s^5*t^2 - 4*mWW^5*s^5*t^2 + 262*ep*mWW^5*s^5*t^2 + 2830*ep^2*mWW^5*s^5*t^2 + 9748*ep^3*mWW^5*s^5*t^2 + 13872*ep^4*mWW^5*s^5*t^2 + 7072*ep^5*mWW^5*s^5*t^2 - 36*ep*mtt^9*t^3 - 330*ep^2*mtt^9*t^3 - 1062*ep^3*mtt^9*t^3 - 1452*ep^4*mtt^9*t^3 - 720*ep^5*mtt^9*t^3 + 45*ep*mtt^8*mWW*t^3 + 372*ep^2*mtt^8*mWW*t^3 + 1017*ep^3*mtt^8*mWW*t^3 + 1086*ep^4*mtt^8*mWW*t^3 + 360*ep^5*mtt^8*mWW*t^3 + 495*ep*mtt^7*mWW^2*t^3 + 4830*ep^2*mtt^7*mWW^2*t^3 + 16845*ep^3*mtt^7*mWW^2*t^3 + 25230*ep^4*mtt^7*mWW^2*t^3 + 13800*ep^5*mtt^7*mWW^2*t^3 + 36*mtt^6*mWW^3*t^3 - 1095*ep*mtt^6*mWW^3*t^3 - 12582*ep^2*mtt^6*mWW^3*t^3 - 45033*ep^3*mtt^6*mWW^3*t^3 - 67158*ep^4*mtt^6*mWW^3*t^3 - 36168*ep^5*mtt^6*mWW^3*t^3 - 120*mtt^5*mWW^4*t^3 + 255*ep*mtt^5*mWW^4*t^3 + 9246*ep^2*mtt^5*mWW^4*t^3 + 37893*ep^3*mtt^5*mWW^4*t^3 + 58590*ep^4*mtt^5*mWW^4*t^3 + 31656*ep^5*mtt^5*mWW^4*t^3 + 78*mtt^4*mWW^5*t^3 + 225*ep*mtt^4*mWW^5*t^3 - 2112*ep^2*mtt^4*mWW^5*t^3 - 10653*ep^3*mtt^4*mWW^5*t^3 - 16470*ep^4*mtt^4*mWW^5*t^3 - 8328*ep^5*mtt^4*mWW^5*t^3 + 90*mtt^3*mWW^6*t^3 + 1011*ep*mtt^3*mWW^6*t^3 + 4230*ep^2*mtt^3*mWW^6*t^3 + 8091*ep^3*mtt^3*mWW^6*t^3 + 6786*ep^4*mtt^3*mWW^6*t^3 + 1752*ep^5*mtt^3*mWW^6*t^3 - 102*mtt^2*mWW^7*t^3 - 1107*ep*mtt^2*mWW^7*t^3 - 4590*ep^2*mtt^2*mWW^7*t^3 - 9219*ep^3*mtt^2*mWW^7*t^3 - 9042*ep^4*mtt^2*mWW^7*t^3 - 3480*ep^5*mtt^2*mWW^7*t^3 + 6*mtt*mWW^8*t^3 + 75*ep*mtt*mWW^8*t^3 + 384*ep^2*mtt*mWW^8*t^3 + 1017*ep^3*mtt*mWW^8*t^3 + 1374*ep^4*mtt*mWW^8*t^3 + 744*ep^5*mtt*mWW^8*t^3 + 12*mWW^9*t^3 + 132*ep*mWW^9*t^3 + 552*ep^2*mWW^9*t^3 + 1104*ep^3*mWW^9*t^3 + 1056*ep^4*mWW^9*t^3 + 384*ep^5*mWW^9*t^3 + 180*ep*mtt^8*s*t^3 + 1650*ep^2*mtt^8*s*t^3 + 5310*ep^3*mtt^8*s*t^3 + 7260*ep^4*mtt^8*s*t^3 + 3600*ep^5*mtt^8*s*t^3 - 1332*ep*mtt^7*mWW*s*t^3 - 11936*ep^2*mtt^7*mWW*s*t^3 - 37204*ep^3*mtt^7*mWW*s*t^3 - 48856*ep^4*mtt^7*mWW*s*t^3 - 23072*ep^5*mtt^7*mWW*s*t^3 + 429*ep*mtt^6*mWW^2*s*t^3 + 2744*ep^2*mtt^6*mWW^2*s*t^3 + 3281*ep^3*mtt^6*mWW^2*s*t^3 - 5566*ep^4*mtt^6*mWW^2*s*t^3 - 8968*ep^5*mtt^6*mWW^2*s*t^3 + 150*mtt^5*mWW^3*s*t^3 + 6924*ep*mtt^5*mWW^3*s*t^3 + 57198*ep^2*mtt^5*mWW^3*s*t^3 + 185288*ep^3*mtt^5*mWW^3*s*t^3 + 266428*ep^4*mtt^5*mWW^3*s*t^3 + 142832*ep^5*mtt^5*mWW^3*s*t^3 - 296*mtt^4*mWW^4*s*t^3 - 10797*ep*mtt^4*mWW^4*s*t^3 - 84250*ep^2*mtt^4*mWW^4*s*t^3 - 262231*ep^3*mtt^4*mWW^4*s*t^3 - 363114*ep^4*mtt^4*mWW^4*s*t^3 - 187832*ep^5*mtt^4*mWW^4*s*t^3 + 54*mtt^3*mWW^5*s*t^3 + 2312*ep*mtt^3*mWW^5*s*t^3 + 18544*ep^2*mtt^3*mWW^5*s*t^3 + 58258*ep^3*mtt^3*mWW^5*s*t^3 + 81100*ep^4*mtt^3*mWW^5*s*t^3 + 42512*ep^5*mtt^3*mWW^5*s*t^3 + 190*mtt^2*mWW^6*s*t^3 + 4713*ep*mtt^2*mWW^6*s*t^3 + 33160*ep^2*mtt^2*mWW^6*s*t^3 + 97915*ep^3*mtt^2*mWW^6*s*t^3 + 130230*ep^4*mtt^2*mWW^6*s*t^3 + 64552*ep^5*mtt^2*mWW^6*s*t^3 - 108*mtt*mWW^7*s*t^3 - 2616*ep*mtt*mWW^7*s*t^3 - 18290*ep^2*mtt*mWW^7*s*t^3 - 53938*ep^3*mtt*mWW^7*s*t^3 - 71848*ep^4*mtt*mWW^7*s*t^3 - 35840*ep^5*mtt*mWW^7*s*t^3 + 10*mWW^8*s*t^3 + 187*ep*mWW^8*s*t^3 + 1180*ep^2*mWW^8*s*t^3 + 3321*ep^3*mWW^8*s*t^3 + 4366*ep^4*mWW^8*s*t^3 + 2216*ep^5*mWW^8*s*t^3 - 360*ep*mtt^7*s^2*t^3 - 3300*ep^2*mtt^7*s^2*t^3 - 10620*ep^3*mtt^7*s^2*t^3 - 14520*ep^4*mtt^7*s^2*t^3 - 7200*ep^5*mtt^7*s^2*t^3 + 4014*ep*mtt^6*mWW*s^2*t^3 + 36152*ep^2*mtt^6*mWW*s^2*t^3 + 113526*ep^3*mtt^6*mWW*s^2*t^3 + 150580*ep^4*mtt^6*mWW*s^2*t^3 + 72048*ep^5*mtt^6*mWW*s^2*t^3 - 3399*ep*mtt^5*mWW^2*s^2*t^3 - 28256*ep^2*mtt^5*mWW^2*s^2*t^3 - 80055*ep^3*mtt^5*mWW^2*s^2*t^3 - 91162*ep^4*mtt^5*mWW^2*s^2*t^3 - 34248*ep^5*mtt^5*mWW^2*s^2*t^3 - 388*mtt^4*mWW^3*s^2*t^3 - 12511*ep*mtt^4*mWW^3*s^2*t^3 - 97692*ep^2*mtt^4*mWW^3*s^2*t^3 - 307807*ep^3*mtt^4*mWW^3*s^2*t^3 - 433302*ep^4*mtt^4*mWW^3*s^2*t^3 - 228104*ep^5*mtt^4*mWW^3*s^2*t^3 + 678*mtt^3*mWW^4*s^2*t^3 + 19296*ep*mtt^3*mWW^4*s^2*t^3 + 141620*ep^2*mtt^3*mWW^4*s^2*t^3 + 425462*ep^3*mtt^3*mWW^4*s^2*t^3 + 571992*ep^4*mtt^3*mWW^4*s^2*t^3 + 287568*ep^5*mtt^3*mWW^4*s^2*t^3 - 184*mtt^2*mWW^5*s^2*t^3 - 3508*ep*mtt^2*mWW^5*s^2*t^3 - 21174*ep^2*mtt^2*mWW^5*s^2*t^3 - 56446*ep^3*mtt^2*mWW^5*s^2*t^3 - 69864*ep^4*mtt^2*mWW^5*s^2*t^3 - 33392*ep^5*mtt^2*mWW^5*s^2*t^3 - 170*mtt*mWW^6*s^2*t^3 - 5087*ep*mtt*mWW^6*s^2*t^3 - 38344*ep^2*mtt*mWW^6*s^2*t^3 - 116645*ep^3*mtt*mWW^6*s^2*t^3 - 157218*ep^4*mtt*mWW^6*s^2*t^3 - 78392*ep^5*mtt*mWW^6*s^2*t^3 + 64*mWW^7*s^2*t^3 + 1603*ep*mWW^7*s^2*t^3 + 11426*ep^2*mWW^7*s^2*t^3 + 33929*ep^3*mWW^7*s^2*t^3 + 45222*ep^4*mWW^7*s^2*t^3 + 22488*ep^5*mWW^7*s^2*t^3 + 360*ep*mtt^6*s^3*t^3 + 3300*ep^2*mtt^6*s^3*t^3 + 10620*ep^3*mtt^6*s^3*t^3 + 14520*ep^4*mtt^6*s^3*t^3 + 7200*ep^5*mtt^6*s^3*t^3 - 4500*ep*mtt^5*mWW*s^3*t^3 - 40560*ep^2*mtt^5*mWW*s^3*t^3 - 127524*ep^3*mtt^5*mWW*s^3*t^3 - 169464*ep^4*mtt^5*mWW*s^3*t^3 - 81312*ep^5*mtt^5*mWW*s^3*t^3 + 3837*ep*mtt^4*mWW^2*s^3*t^3 + 32196*ep^2*mtt^4*mWW^2*s^3*t^3 + 94149*ep^3*mtt^4*mWW^2*s^3*t^3 + 114306*ep^4*mtt^4*mWW^2*s^3*t^3 + 48552*ep^5*mtt^4*mWW^2*s^3*t^3 + 230*mtt^3*mWW^3*s^3*t^3 + 9116*ep*mtt^3*mWW^3*s^3*t^3 + 74510*ep^2*mtt^3*mWW^3*s^3*t^3 + 235876*ep^3*mtt^3*mWW^3*s^3*t^3 + 326968*ep^4*mtt^3*mWW^3*s^3*t^3 + 167360*ep^5*mtt^3*mWW^3*s^3*t^3 - 306*mtt^2*mWW^4*s^3*t^3 - 11158*ep*mtt^2*mWW^4*s^3*t^3 - 86230*ep^2*mtt^2*mWW^4*s^3*t^3 - 261214*ep^3*mtt^2*mWW^4*s^3*t^3 - 346660*ep^4*mtt^2*mWW^4*s^3*t^3 - 169392*ep^5*mtt^2*mWW^4*s^3*t^3 + 58*mtt*mWW^5*s^3*t^3 + 934*ep*mtt*mWW^5*s^3*t^3 + 4382*ep^2*mtt*mWW^5*s^3*t^3 + 8282*ep^3*mtt*mWW^5*s^3*t^3 + 5596*ep^4*mtt*mWW^5*s^3*t^3 + 208*ep^5*mtt*mWW^5*s^3*t^3 + 18*mWW^6*s^3*t^3 + 1243*ep*mWW^6*s^3*t^3 + 10890*ep^2*mWW^6*s^3*t^3 + 35107*ep^3*mWW^6*s^3*t^3 + 48686*ep^4*mWW^6*s^3*t^3 + 24696*ep^5*mWW^6*s^3*t^3 - 180*ep*mtt^5*s^4*t^3 - 1650*ep^2*mtt^5*s^4*t^3 - 5310*ep^3*mtt^5*s^4*t^3 - 7260*ep^4*mtt^5*s^4*t^3 - 3600*ep^5*mtt^5*s^4*t^3 + 2061*ep*mtt^4*mWW*s^4*t^3 + 18548*ep^2*mtt^4*mWW*s^4*t^3 + 58201*ep^3*mtt^4*mWW*s^4*t^3 + 77182*ep^4*mtt^4*mWW*s^4*t^3 + 36968*ep^5*mtt^4*mWW*s^4*t^3 - 1578*ep*mtt^3*mWW^2*s^4*t^3 - 13430*ep^2*mtt^3*mWW^2*s^4*t^3 - 40112*ep^3*mtt^3*mWW^2*s^4*t^3 - 50432*ep^4*mtt^3*mWW^2*s^4*t^3 - 22688*ep^5*mtt^3*mWW^2*s^4*t^3 - 28*mtt^2*mWW^3*s^4*t^3 - 2758*ep*mtt^2*mWW^3*s^4*t^3 - 24538*ep^2*mtt^2*mWW^3*s^4*t^3 - 78488*ep^3*mtt^2*mWW^3*s^4*t^3 - 106896*ep^4*mtt^2*mWW^3*s^4*t^3 - 52832*ep^5*mtt^2*mWW^3*s^4*t^3 + 32*mtt*mWW^4*s^4*t^3 + 2510*ep*mtt*mWW^4*s^4*t^3 + 21108*ep^2*mtt*mWW^4*s^4*t^3 + 64938*ep^3*mtt*mWW^4*s^4*t^3 + 85172*ep^4*mtt*mWW^4*s^4*t^3 + 40400*ep^5*mtt*mWW^4*s^4*t^3 - 4*mWW^5*s^4*t^3 - 55*ep*mWW^5*s^4*t^3 - 38*ep^2*mWW^5*s^4*t^3 + 771*ep^3*mWW^5*s^4*t^3 + 2234*ep^4*mWW^5*s^4*t^3 + 1752*ep^5*mWW^5*s^4*t^3 + 36*ep*mtt^4*s^5*t^3 + 330*ep^2*mtt^4*s^5*t^3 + 1062*ep^3*mtt^4*s^5*t^3 + 1452*ep^4*mtt^4*s^5*t^3 + 720*ep^5*mtt^4*s^5*t^3 - 288*ep*mtt^3*mWW*s^5*t^3 - 2576*ep^2*mtt^3*mWW*s^5*t^3 - 8016*ep^3*mtt^3*mWW*s^5*t^3 - 10528*ep^4*mtt^3*mWW*s^5*t^3 - 4992*ep^5*mtt^3*mWW*s^5*t^3 + 216*ep*mtt^2*mWW^2*s^5*t^3 + 1916*ep^2*mtt^2*mWW^2*s^5*t^3 + 5892*ep^3*mtt^2*mWW^2*s^5*t^3 + 7624*ep^4*mtt^2*mWW^2*s^5*t^3 + 3552*ep^5*mtt^2*mWW^2*s^5*t^3 + 288*ep*mtt*mWW^3*s^5*t^3 + 2576*ep^2*mtt*mWW^3*s^5*t^3 + 8016*ep^3*mtt*mWW^3*s^5*t^3 + 10528*ep^4*mtt*mWW^3*s^5*t^3 + 4992*ep^5*mtt*mWW^3*s^5*t^3 - 252*ep*mWW^4*s^5*t^3 - 2246*ep^2*mWW^4*s^5*t^3 - 6954*ep^3*mWW^4*s^5*t^3 - 9076*ep^4*mWW^4*s^5*t^3 - 4272*ep^5*mWW^4*s^5*t^3 + 228*ep*mtt^8*t^4 + 2082*ep^2*mtt^8*t^4 + 6666*ep^3*mtt^8*t^4 + 9060*ep^4*mtt^8*t^4 + 4464*ep^5*mtt^8*t^4 - 660*ep*mtt^7*mWW*t^4 - 5946*ep^2*mtt^7*mWW*t^4 - 18678*ep^3*mtt^7*mWW*t^4 - 24780*ep^4*mtt^7*mWW*t^4 - 11856*ep^5*mtt^7*mWW*t^4 - 153*ep*mtt^6*mWW^2*t^4 - 1896*ep^2*mtt^6*mWW^2*t^4 - 8289*ep^3*mtt^6*mWW^2*t^4 - 15006*ep^4*mtt^6*mWW^2*t^4 - 9576*ep^5*mtt^6*mWW^2*t^4 - 72*mtt^5*mWW^3*t^4 + 1482*ep*mtt^5*mWW^3*t^4 + 18408*ep^2*mtt^5*mWW^3*t^4 + 67158*ep^3*mtt^5*mWW^3*t^4 + 101076*ep^4*mtt^5*mWW^3*t^4 + 54768*ep^5*mtt^5*mWW^3*t^4 + 372*mtt^4*mWW^4*t^4 + 1563*ep*mtt^4*mWW^4*t^4 - 6600*ep^2*mtt^4*mWW^4*t^4 - 44421*ep^3*mtt^4*mWW^4*t^4 - 78678*ep^4*mtt^4*mWW^4*t^4 - 45576*ep^5*mtt^4*mWW^4*t^4 - 570*mtt^3*mWW^5*t^4 - 5700*ep*mtt^3*mWW^5*t^4 - 21114*ep^2*mtt^3*mWW^5*t^4 - 36564*ep^3*mtt^3*mWW^5*t^4 - 29472*ep^4*mtt^3*mWW^5*t^4 - 8640*ep^5*mtt^3*mWW^5*t^4 + 294*mtt^2*mWW^6*t^4 + 3723*ep*mtt^2*mWW^6*t^4 + 18228*ep^2*mtt^2*mWW^6*t^4 + 43185*ep^3*mtt^2*mWW^6*t^4 + 49662*ep^4*mtt^2*mWW^6*t^4 + 22248*ep^5*mtt^2*mWW^6*t^4 - 6*mtt*mWW^7*t^4 - 294*ep*mtt*mWW^7*t^4 - 2412*ep^2*mtt*mWW^7*t^4 - 7632*ep^3*mtt*mWW^7*t^4 - 10560*ep^4*mtt*mWW^7*t^4 - 5376*ep^5*mtt*mWW^7*t^4 - 18*mWW^8*t^4 - 189*ep*mWW^8*t^4 - 750*ep^2*mWW^8*t^4 - 1425*ep^3*mWW^8*t^4 - 1302*ep^4*mWW^8*t^4 - 456*ep^5*mWW^8*t^4 - 960*ep*mtt^7*s*t^4 - 8760*ep^2*mtt^7*s*t^4 - 28020*ep^3*mtt^7*s*t^4 - 38040*ep^4*mtt^7*s*t^4 - 18720*ep^5*mtt^7*s*t^4 + 4776*ep*mtt^6*mWW*s*t^4 + 43100*ep^2*mtt^6*mWW*s*t^4 + 135744*ep^3*mtt^6*mWW*s*t^4 + 180784*ep^4*mtt^6*mWW*s*t^4 + 86976*ep^5*mtt^6*mWW*s*t^4 - 5448*ep*mtt^5*mWW^2*s*t^4 - 48114*ep^2*mtt^5*mWW^2*s*t^4 - 146378*ep^3*mtt^5*mWW^2*s*t^4 - 185016*ep^4*mtt^5*mWW^2*s*t^4 - 82624*ep^5*mtt^5*mWW^2*s*t^4 - 126*mtt^4*mWW^3*s*t^4 - 4448*ep*mtt^4*mWW^3*s*t^4 - 35674*ep^2*mtt^4*mWW^3*s*t^4 - 117132*ep^3*mtt^4*mWW^3*s*t^4 - 174724*ep^4*mtt^4*mWW^3*s*t^4 - 98256*ep^5*mtt^4*mWW^3*s*t^4 + 8*mtt^3*mWW^4*s*t^4 + 8970*ep*mtt^3*mWW^4*s*t^4 + 82696*ep^2*mtt^3*mWW^4*s*t^4 + 271026*ep^3*mtt^3*mWW^4*s*t^4 + 382808*ep^4*mtt^3*mWW^4*s*t^4 + 199232*ep^5*mtt^3*mWW^4*s*t^4 + 418*mtt^2*mWW^5*s*t^4 + 568*ep*mtt^2*mWW^5*s*t^4 - 18122*ep^2*mtt^2*mWW^5*s*t^4 - 83796*ep^3*mtt^2*mWW^5*s*t^4 - 134612*ep^4*mtt^2*mWW^5*s*t^4 - 74896*ep^5*mtt^2*mWW^5*s*t^4 - 380*mtt*mWW^6*s*t^4 - 4920*ep*mtt*mWW^6*s*t^4 - 24190*ep^2*mtt*mWW^6*s*t^4 - 56366*ep^3*mtt*mWW^6*s*t^4 - 62692*ep^4*mtt*mWW^6*s*t^4 - 26672*ep^5*mtt*mWW^6*s*t^4 + 80*mWW^7*s*t^4 + 1462*ep*mWW^7*s*t^4 + 9064*ep^2*mWW^7*s*t^4 + 24922*ep^3*mWW^7*s*t^4 + 31492*ep^4*mWW^7*s*t^4 + 14960*ep^5*mWW^7*s*t^4 + 1560*ep*mtt^6*s^2*t^4 + 14220*ep^2*mtt^6*s^2*t^4 + 45420*ep^3*mtt^6*s^2*t^4 + 61560*ep^4*mtt^6*s^2*t^4 + 30240*ep^5*mtt^6*s^2*t^4 - 9120*ep*mtt^5*mWW*s^2*t^4 - 82248*ep^2*mtt^5*mWW*s^2*t^4 - 258840*ep^3*mtt^5*mWW*s^2*t^4 - 344496*ep^4*mtt^5*mWW*s^2*t^4 - 165696*ep^5*mtt^5*mWW*s^2*t^4 + 11601*ep*mtt^4*mWW^2*s^2*t^4 + 103006*ep^2*mtt^4*mWW^2*s^2*t^4 + 318099*ep^3*mtt^4*mWW^2*s^2*t^4 + 412406*ep^4*mtt^4*mWW^2*s^2*t^4 + 191448*ep^5*mtt^4*mWW^2*s^2*t^4 + 246*mtt^3*mWW^3*s^2*t^4 + 4488*ep*mtt^3*mWW^3*s^2*t^4 + 30734*ep^2*mtt^3*mWW^3*s^2*t^4 + 95440*ep^3*mtt^3*mWW^3*s^2*t^4 + 139976*ep^4*mtt^3*mWW^3*s^2*t^4 + 78816*ep^5*mtt^3*mWW^3*s^2*t^4 - 246*mtt^2*mWW^4*s^2*t^4 - 12894*ep*mtt^2*mWW^4*s^2*t^4 - 105978*ep^2*mtt^2*mWW^4*s^2*t^4 - 329874*ep^3*mtt^2*mWW^4*s^2*t^4 - 446972*ep^4*mtt^2*mWW^4*s^2*t^4 - 223136*ep^5*mtt^2*mWW^4*s^2*t^4 - 86*mtt*mWW^5*s^2*t^4 + 3230*ep*mtt*mWW^5*s^2*t^4 + 34602*ep^2*mtt*mWW^5*s^2*t^4 + 116558*ep^3*mtt*mWW^5*s^2*t^4 + 162972*ep^4*mtt*mWW^5*s^2*t^4 + 82224*ep^5*mtt*mWW^5*s^2*t^4 + 86*mWW^6*s^2*t^4 + 1063*ep*mWW^6*s^2*t^4 + 5016*ep^2*mWW^6*s^2*t^4 + 11181*ep^3*mWW^6*s^2*t^4 + 11962*ep^4*mWW^6*s^2*t^4 + 4952*ep^5*mWW^6*s^2*t^4 - 1200*ep*mtt^5*s^3*t^4 - 10920*ep^2*mtt^5*s^3*t^4 - 34800*ep^3*mtt^5*s^3*t^4 - 47040*ep^4*mtt^5*s^3*t^4 - 23040*ep^5*mtt^5*s^3*t^4 + 6600*ep*mtt^4*mWW*s^3*t^4 + 59412*ep^2*mtt^4*mWW*s^3*t^4 + 186516*ep^3*mtt^4*mWW*s^3*t^4 + 247560*ep^4*mtt^4*mWW*s^3*t^4 + 118752*ep^5*mtt^4*mWW*s^3*t^4 - 7458*ep*mtt^3*mWW^2*s^3*t^4 - 66150*ep^2*mtt^3*mWW^2*s^3*t^4 - 204528*ep^3*mtt^3*mWW^2*s^3*t^4 - 266448*ep^4*mtt^3*mWW^2*s^3*t^4 - 124896*ep^5*mtt^3*mWW^2*s^3*t^4 - 72*mtt^2*mWW^3*s^3*t^4 - 2018*ep*mtt^2*mWW^3*s^3*t^4 - 16038*ep^2*mtt^2*mWW^3*s^3*t^4 - 51076*ep^3*mtt^2*mWW^3*s^3*t^4 - 72040*ep^4*mtt^2*mWW^3*s^3*t^4 - 37696*ep^5*mtt^2*mWW^3*s^3*t^4 + 40*mtt*mWW^4*s^3*t^4 + 4954*ep*mtt*mWW^4*s^3*t^4 + 43522*ep^2*mtt*mWW^4*s^3*t^4 + 136820*ep^3*mtt*mWW^4*s^3*t^4 + 182904*ep^4*mtt*mWW^4*s^3*t^4 + 88640*ep^5*mtt*mWW^4*s^3*t^4 + 32*mWW^5*s^3*t^4 - 830*ep*mWW^5*s^3*t^4 - 9394*ep^2*mWW^5*s^3*t^4 - 31588*ep^3*mWW^5*s^3*t^4 - 43208*ep^4*mWW^5*s^3*t^4 - 20992*ep^5*mWW^5*s^3*t^4 + 420*ep*mtt^4*s^4*t^4 + 3810*ep^2*mtt^4*s^4*t^4 + 12090*ep^3*mtt^4*s^4*t^4 + 16260*ep^4*mtt^4*s^4*t^4 + 7920*ep^5*mtt^4*s^4*t^4 - 1644*ep*mtt^3*mWW*s^4*t^4 - 14750*ep^2*mtt^3*mWW*s^4*t^4 - 46098*ep^3*mtt^3*mWW*s^4*t^4 - 60868*ep^4*mtt^3*mWW*s^4*t^4 - 29040*ep^5*mtt^3*mWW*s^4*t^4 + 1380*ep*mtt^2*mWW^2*s^4*t^4 + 12282*ep^2*mtt^2*mWW^2*s^4*t^4 + 37950*ep^3*mtt^2*mWW^2*s^4*t^4 + 49404*ep^4*mtt^2*mWW^2*s^4*t^4 + 23184*ep^5*mtt^2*mWW^2*s^4*t^4 + 492*ep*mtt*mWW^3*s^4*t^4 + 4446*ep^2*mtt*mWW^3*s^4*t^4 + 14034*ep^3*mtt*mWW^3*s^4*t^4 + 18756*ep^4*mtt*mWW^3*s^4*t^4 + 9072*ep^5*mtt*mWW^3*s^4*t^4 - 648*ep*mWW^4*s^4*t^4 - 5788*ep^2*mWW^4*s^4*t^4 - 17976*ep^3*mWW^4*s^4*t^4 - 23552*ep^4*mWW^4*s^4*t^4 - 11136*ep^5*mWW^4*s^4*t^4 - 48*ep*mtt^3*s^5*t^4 - 432*ep^2*mtt^3*s^5*t^4 - 1356*ep^3*mtt^3*s^5*t^4 - 1800*ep^4*mtt^3*s^5*t^4 - 864*ep^5*mtt^3*s^5*t^4 + 48*ep*mtt^2*mWW*s^5*t^4 + 432*ep^2*mtt^2*mWW*s^5*t^4 + 1356*ep^3*mtt^2*mWW*s^5*t^4 + 1800*ep^4*mtt^2*mWW*s^5*t^4 + 864*ep^5*mtt^2*mWW*s^5*t^4 + 48*ep*mtt*mWW^2*s^5*t^4 + 432*ep^2*mtt*mWW^2*s^5*t^4 + 1356*ep^3*mtt*mWW^2*s^5*t^4 + 1800*ep^4*mtt*mWW^2*s^5*t^4 + 864*ep^5*mtt*mWW^2*s^5*t^4 - 48*ep*mWW^3*s^5*t^4 - 432*ep^2*mWW^3*s^5*t^4 - 1356*ep^3*mWW^3*s^5*t^4 - 1800*ep^4*mWW^3*s^5*t^4 - 864*ep^5*mWW^3*s^5*t^4 - 600*ep*mtt^7*t^5 - 5460*ep^2*mtt^7*t^5 - 17400*ep^3*mtt^7*t^5 - 23520*ep^4*mtt^7*t^5 - 11520*ep^5*mtt^7*t^5 + 1974*ep*mtt^6*mWW*t^5 + 17880*ep^2*mtt^6*mWW*t^5 + 56610*ep^3*mtt^6*mWW*t^5 + 75900*ep^4*mtt^6*mWW*t^5 + 36816*ep^5*mtt^6*mWW*t^5 - 1521*ep*mtt^5*mWW^2*t^5 - 13380*ep^2*mtt^5*mWW^2*t^5 - 40593*ep^3*mtt^5*mWW^2*t^5 - 51438*ep^4*mtt^5*mWW^2*t^5 - 23208*ep^5*mtt^5*mWW^2*t^5 + 30*mtt^4*mWW^3*t^5 - 1149*ep*mtt^4*mWW^3*t^5 - 13002*ep^2*mtt^4*mWW^3*t^5 - 47169*ep^3*mtt^4*mWW^3*t^5 - 71718*ep^4*mtt^4*mWW^3*t^5 - 39432*ep^5*mtt^4*mWW^3*t^5 - 258*mtt^3*mWW^4*t^5 - 210*ep*mtt^3*mWW^4*t^5 + 12810*ep^2*mtt^3*mWW^4*t^5 + 58290*ep^3*mtt^3*mWW^4*t^5 + 93828*ep^4*mtt^3*mWW^4*t^5 + 52080*ep^5*mtt^3*mWW^4*t^5 + 462*mtt^2*mWW^5*t^5 + 4182*ep*mtt^2*mWW^5*t^5 + 12906*ep^2*mtt^2*mWW^5*t^5 + 15222*ep^3*mtt^2*mWW^5*t^5 + 2652*ep^4*mtt^2*mWW^5*t^5 - 4464*ep^5*mtt^2*mWW^5*t^5 - 270*mtt*mWW^6*t^5 - 3177*ep*mtt*mWW^6*t^5 - 14394*ep^2*mtt*mWW^6*t^5 - 31533*ep^3*mtt*mWW^6*t^5 - 33486*ep^4*mtt*mWW^6*t^5 - 13800*ep^5*mtt*mWW^6*t^5 + 36*mWW^7*t^5 + 501*ep*mWW^7*t^5 + 2640*ep^2*mWW^7*t^5 + 6573*ep^3*mWW^7*t^5 + 7782*ep^4*mWW^7*t^5 + 3528*ep^5*mWW^7*t^5 + 2040*ep*mtt^6*s*t^5 + 18540*ep^2*mtt^6*s*t^5 + 58980*ep^3*mtt^6*s*t^5 + 79560*ep^4*mtt^6*s*t^5 + 38880*ep^5*mtt^6*s*t^5 - 8220*ep*mtt^5*mWW*s*t^5 - 74280*ep^2*mtt^5*mWW*s*t^5 - 234436*ep^3*mtt^5*mWW*s*t^5 - 313176*ep^4*mtt^5*mWW*s*t^5 - 151328*ep^5*mtt^5*mWW*s*t^5 + 10455*ep*mtt^4*mWW^2*s*t^5 + 93794*ep^2*mtt^4*mWW^2*s*t^5 + 292677*ep^3*mtt^4*mWW^2*s*t^5 + 384570*ep^4*mtt^4*mWW^2*s*t^5 + 181784*ep^5*mtt^4*mWW^2*s*t^5 + 88*mtt^3*mWW^3*s*t^5 - 1354*ep*mtt^3*mWW^3*s*t^5 - 15890*ep^2*mtt^3*mWW^3*s*t^5 - 49224*ep^3*mtt^3*mWW^3*s*t^5 - 56940*ep^4*mtt^3*mWW^3*s*t^5 - 20400*ep^5*mtt^3*mWW^3*s*t^5 + 2*mtt^2*mWW^4*s*t^5 - 4542*ep*mtt^2*mWW^4*s*t^5 - 41932*ep^2*mtt^2*mWW^4*s*t^5 - 136820*ep^3*mtt^2*mWW^4*s*t^5 - 192532*ep^4*mtt^2*mWW^4*s*t^5 - 99856*ep^5*mtt^2*mWW^4*s*t^5 - 208*mtt*mWW^5*s*t^5 + 630*ep*mtt*mWW^5*s*t^5 + 17226*ep^2*mtt*mWW^5*s*t^5 + 67524*ep^3*mtt*mWW^5*s*t^5 + 101540*ep^4*mtt*mWW^5*s*t^5 + 53968*ep^5*mtt*mWW^5*s*t^5 + 118*mWW^6*s*t^5 + 991*ep*mWW^6*s*t^5 + 2542*ep^2*mWW^6*s*t^5 + 1299*ep^3*mWW^6*s*t^5 - 3022*ep^4*mWW^6*s*t^5 - 3048*ep^5*mWW^6*s*t^5 - 2520*ep*mtt^5*s^2*t^5 - 22860*ep^2*mtt^5*s^2*t^5 - 72540*ep^3*mtt^5*s^2*t^5 - 97560*ep^4*mtt^5*s^2*t^5 - 47520*ep^5*mtt^5*s^2*t^5 + 9990*ep*mtt^4*mWW*s^2*t^5 + 90072*ep^2*mtt^4*mWW*s^2*t^5 + 283414*ep^3*mtt^4*mWW*s^2*t^5 + 377268*ep^4*mtt^4*mWW*s^2*t^5 + 181616*ep^5*mtt^4*mWW*s^2*t^5 - 12362*ep*mtt^3*mWW^2*s^2*t^5 - 110746*ep^2*mtt^3*mWW^2*s^2*t^5 - 345564*ep^3*mtt^3*mWW^2*s^2*t^5 - 454856*ep^4*mtt^3*mWW^2*s^2*t^5 - 215872*ep^5*mtt^3*mWW^2*s^2*t^5 - 60*mtt^2*mWW^3*s^2*t^5 + 3030*ep*mtt^2*mWW^3*s^2*t^5 + 29530*ep^2*mtt^2*mWW^3*s^2*t^5 + 92608*ep^3*mtt^2*mWW^3*s^2*t^5 + 118848*ep^4*mtt^2*mWW^3*s^2*t^5 + 53664*ep^5*mtt^2*mWW^3*s^2*t^5 + 12*mtt*mWW^4*s^2*t^5 + 2634*ep*mtt*mWW^4*s^2*t^5 + 23698*ep^2*mtt*mWW^4*s^2*t^5 + 75504*ep^3*mtt*mWW^4*s^2*t^5 + 103008*ep^4*mtt*mWW^4*s^2*t^5 + 51424*ep^5*mtt*mWW^4*s^2*t^5 + 48*mWW^5*s^2*t^5 - 748*ep*mWW^5*s^2*t^5 - 9478*ep^2*mWW^5*s^2*t^5 - 32750*ep^3*mWW^5*s^2*t^5 - 45844*ep^4*mWW^5*s^2*t^5 - 22928*ep^5*mWW^5*s^2*t^5 + 1320*ep*mtt^4*s^3*t^5 + 11940*ep^2*mtt^4*s^3*t^5 + 37740*ep^3*mtt^4*s^3*t^5 + 50520*ep^4*mtt^4*s^3*t^5 + 24480*ep^5*mtt^4*s^3*t^5 - 4080*ep*mtt^3*mWW*s^3*t^5 - 36696*ep^2*mtt^3*mWW*s^3*t^5 - 115080*ep^3*mtt^3*mWW*s^3*t^5 - 152592*ep^4*mtt^3*mWW*s^3*t^5 - 73152*ep^5*mtt^3*mWW*s^3*t^5 + 3816*ep*mtt^2*mWW^2*s^3*t^5 + 34116*ep^2*mtt^2*mWW^2*s^3*t^5 + 106092*ep^3*mtt^2*mWW^2*s^3*t^5 + 139224*ep^4*mtt^2*mWW^2*s^3*t^5 + 65952*ep^5*mtt^2*mWW^2*s^3*t^5 - 672*ep*mtt*mWW^3*s^3*t^5 - 5904*ep^2*mtt*mWW^3*s^3*t^5 - 17904*ep^3*mtt*mWW^3*s^3*t^5 - 22752*ep^4*mtt*mWW^3*s^3*t^5 - 10368*ep^5*mtt*mWW^3*s^3*t^5 - 384*ep*mWW^4*s^3*t^5 - 3456*ep^2*mWW^4*s^3*t^5 - 10848*ep^3*mWW^4*s^3*t^5 - 14400*ep^4*mWW^4*s^3*t^5 - 6912*ep^5*mWW^4*s^3*t^5 - 240*ep*mtt^3*s^4*t^5 - 2160*ep^2*mtt^3*s^4*t^5 - 6780*ep^3*mtt^3*s^4*t^5 - 9000*ep^4*mtt^3*s^4*t^5 - 4320*ep^5*mtt^3*s^4*t^5 + 336*ep*mtt^2*mWW*s^4*t^5 + 3024*ep^2*mtt^2*mWW*s^4*t^5 + 9492*ep^3*mtt^2*mWW*s^4*t^5 + 12600*ep^4*mtt^2*mWW*s^4*t^5 + 6048*ep^5*mtt^2*mWW*s^4*t^5 + 48*ep*mtt*mWW^2*s^4*t^5 + 432*ep^2*mtt*mWW^2*s^4*t^5 + 1356*ep^3*mtt*mWW^2*s^4*t^5 + 1800*ep^4*mtt*mWW^2*s^4*t^5 + 864*ep^5*mtt*mWW^2*s^4*t^5 - 144*ep*mWW^3*s^4*t^5 - 1296*ep^2*mWW^3*s^4*t^5 - 4068*ep^3*mWW^3*s^4*t^5 - 5400*ep^4*mWW^3*s^4*t^5 - 2592*ep^5*mWW^3*s^4*t^5 + 840*ep*mtt^6*t^6 + 7620*ep^2*mtt^6*t^6 + 24180*ep^3*mtt^6*t^6 + 32520*ep^4*mtt^6*t^6 + 15840*ep^5*mtt^6*t^6 - 2826*ep*mtt^5*mWW*t^6 - 25590*ep^2*mtt^5*mWW*t^6 - 81000*ep^3*mtt^5*mWW*t^6 - 108600*ep^4*mtt^5*mWW*t^6 - 52704*ep^5*mtt^5*mWW*t^6 + 2997*ep*mtt^4*mWW^2*t^6 + 26958*ep^2*mtt^4*mWW^2*t^6 + 84531*ep^3*mtt^4*mWW^2*t^6 + 112002*ep^4*mtt^4*mWW^2*t^6 + 53592*ep^5*mtt^4*mWW^2*t^6 + 18*mtt^3*mWW^3*t^6 - 102*ep*mtt^3*mWW^3*t^6 - 1404*ep^2*mtt^3*mWW^3*t^6 - 3264*ep^3*mtt^3*mWW^3*t^6 - 1440*ep^4*mtt^3*mWW^3*t^6 + 1152*ep^5*mtt^3*mWW^3*t^6 + 18*mtt^2*mWW^4*t^6 - 1122*ep*mtt^2*mWW^4*t^6 - 11628*ep^2*mtt^2*mWW^4*t^6 - 39996*ep^3*mtt^2*mWW^4*t^6 - 57960*ep^4*mtt^2*mWW^4*t^6 - 30432*ep^5*mtt^2*mWW^4*t^6 - 90*mtt*mWW^5*t^6 - 348*ep*mtt*mWW^5*t^6 + 1866*ep^2*mtt*mWW^5*t^6 + 11580*ep^3*mtt*mWW^5*t^6 + 20112*ep^4*mtt*mWW^5*t^6 + 11520*ep^5*mtt*mWW^5*t^6 + 54*mWW^6*t^6 + 561*ep*mWW^6*t^6 + 2178*ep^2*mWW^6*t^6 + 3969*ep^3*mWW^6*t^6 + 3366*ep^4*mWW^6*t^6 + 1032*ep^5*mWW^6*t^6 - 2160*ep*mtt^5*s*t^6 - 19560*ep^2*mtt^5*s*t^6 - 61920*ep^3*mtt^5*s*t^6 - 83040*ep^4*mtt^5*s*t^6 - 40320*ep^5*mtt^5*s*t^6 + 7434*ep*mtt^4*mWW*s*t^6 + 67130*ep^2*mtt^4*mWW*s*t^6 + 211684*ep^3*mtt^4*mWW*s*t^6 + 282544*ep^4*mtt^4*mWW*s*t^6 + 136448*ep^5*mtt^4*mWW*s*t^6 - 9042*ep*mtt^3*mWW^2*s*t^6 - 81362*ep^2*mtt^3*mWW^2*s*t^6 - 255212*ep^3*mtt^3*mWW^2*s*t^6 - 338216*ep^4*mtt^3*mWW^2*s*t^6 - 161888*ep^5*mtt^3*mWW^2*s*t^6 - 32*mtt^2*mWW^3*s*t^6 + 3592*ep*mtt^2*mWW^3*s*t^6 + 33790*ep^2*mtt^2*mWW^3*s*t^6 + 106438*ep^3*mtt^2*mWW^3*s*t^6 + 139540*ep^4*mtt^2*mWW^3*s*t^6 + 65392*ep^5*mtt^2*mWW^3*s*t^6 + 28*mtt*mWW^4*s*t^6 + 664*ep*mtt*mWW^4*s*t^6 + 4646*ep^2*mtt*mWW^4*s*t^6 + 14058*ep^3*mtt*mWW^4*s*t^6 + 19932*ep^4*mtt*mWW^4*s*t^6 + 10832*ep^5*mtt*mWW^4*s*t^6 + 4*mWW^5*s*t^6 - 488*ep*mWW^5*s*t^6 - 4644*ep^2*mWW^5*s*t^6 - 15048*ep^3*mWW^5*s*t^6 - 20760*ep^4*mWW^5*s*t^6 - 10464*ep^5*mWW^5*s*t^6 + 1800*ep*mtt^4*s^2*t^6 + 16260*ep^2*mtt^4*s^2*t^6 + 51300*ep^3*mtt^4*s^2*t^6 + 68520*ep^4*mtt^4*s^2*t^6 + 33120*ep^5*mtt^4*s^2*t^6 - 5256*ep*mtt^3*mWW*s^2*t^6 - 47348*ep^2*mtt^3*mWW*s^2*t^6 - 148812*ep^3*mtt^3*mWW*s^2*t^6 - 197848*ep^4*mtt^3*mWW*s^2*t^6 - 95136*ep^5*mtt^3*mWW*s^2*t^6 + 5328*ep*mtt^2*mWW^2*s^2*t^6 + 47816*ep^2*mtt^2*mWW^2*s^2*t^6 + 149496*ep^3*mtt^2*mWW^2*s^2*t^6 + 197488*ep^4*mtt^2*mWW^2*s^2*t^6 + 94272*ep^5*mtt^2*mWW^2*s^2*t^6 - 2088*ep*mtt*mWW^3*s^2*t^6 - 18628*ep^2*mtt*mWW^3*s^2*t^6 - 57756*ep^3*mtt*mWW^3*s^2*t^6 - 75512*ep^4*mtt*mWW^3*s^2*t^6 - 35616*ep^5*mtt*mWW^3*s^2*t^6 + 216*ep*mWW^4*s^2*t^6 + 1900*ep^2*mWW^4*s^2*t^6 + 5772*ep^3*mWW^4*s^2*t^6 + 7352*ep^4*mWW^4*s^2*t^6 + 3360*ep^5*mWW^4*s^2*t^6 - 480*ep*mtt^3*s^3*t^6 - 4320*ep^2*mtt^3*s^3*t^6 - 13560*ep^3*mtt^3*s^3*t^6 - 18000*ep^4*mtt^3*s^3*t^6 - 8640*ep^5*mtt^3*s^3*t^6 + 864*ep*mtt^2*mWW*s^3*t^6 + 7776*ep^2*mtt^2*mWW*s^3*t^6 + 24408*ep^3*mtt^2*mWW*s^3*t^6 + 32400*ep^4*mtt^2*mWW*s^3*t^6 + 15552*ep^5*mtt^2*mWW*s^3*t^6 - 288*ep*mtt*mWW^2*s^3*t^6 - 2592*ep^2*mtt*mWW^2*s^3*t^6 - 8136*ep^3*mtt*mWW^2*s^3*t^6 - 10800*ep^4*mtt*mWW^2*s^3*t^6 - 5184*ep^5*mtt*mWW^2*s^3*t^6 - 96*ep*mWW^3*s^3*t^6 - 864*ep^2*mWW^3*s^3*t^6 - 2712*ep^3*mWW^3*s^3*t^6 - 3600*ep^4*mWW^3*s^3*t^6 - 1728*ep^5*mWW^3*s^3*t^6 - 660*ep*mtt^5*t^7 - 5970*ep^2*mtt^5*t^7 - 18870*ep^3*mtt^5*t^7 - 25260*ep^4*mtt^5*t^7 - 12240*ep^5*mtt^5*t^7 + 2181*ep*mtt^4*mWW*t^7 + 19716*ep^2*mtt^4*mWW*t^7 + 62265*ep^3*mtt^4*mWW*t^7 + 83262*ep^4*mtt^4*mWW*t^7 + 40296*ep^5*mtt^4*mWW*t^7 - 2484*ep*mtt^3*mWW^2*t^7 - 22416*ep^2*mtt^3*mWW^2*t^7 - 70620*ep^3*mtt^3*mWW^2*t^7 - 94152*ep^4*mtt^3*mWW^2*t^7 - 45408*ep^5*mtt^3*mWW^2*t^7 - 12*mtt^2*mWW^3*t^7 + 804*ep*mtt^2*mWW^3*t^7 + 7800*ep^2*mtt^2*mWW^3*t^7 + 24792*ep^3*mtt^2*mWW^3*t^7 + 32784*ep^4*mtt^2*mWW^3*t^7 + 15552*ep^5*mtt^2*mWW^3*t^7 + 24*mtt*mWW^4*t^7 + 420*ep*mtt*mWW^4*t^7 + 2634*ep^2*mtt*mWW^4*t^7 + 7566*ep^3*mtt*mWW^4*t^7 + 10140*ep^4*mtt*mWW^4*t^7 + 5136*ep^5*mtt*mWW^4*t^7 - 12*mWW^5*t^7 - 261*ep*mWW^5*t^7 - 1764*ep^2*mWW^5*t^7 - 5133*ep^3*mWW^5*t^7 - 6774*ep^4*mWW^5*t^7 - 3336*ep^5*mWW^5*t^7 + 1140*ep*mtt^4*s*t^7 + 10290*ep^2*mtt^4*s*t^7 + 32430*ep^3*mtt^4*s*t^7 + 43260*ep^4*mtt^4*s*t^7 + 20880*ep^5*mtt^4*s*t^7 - 3408*ep*mtt^3*mWW*s*t^7 - 30728*ep^2*mtt^3*mWW*s*t^7 - 96696*ep^3*mtt^3*mWW*s*t^7 - 128752*ep^4*mtt^3*mWW*s*t^7 - 62016*ep^5*mtt^3*mWW*s*t^7 + 3648*ep*mtt^2*mWW^2*s*t^7 + 32832*ep^2*mtt^2*mWW^2*s*t^7 + 103056*ep^3*mtt^2*mWW^2*s*t^7 + 136800*ep^4*mtt^2*mWW^2*s*t^7 + 65664*ep^5*mtt^2*mWW^2*s*t^7 - 1632*ep*mtt*mWW^3*s*t^7 - 14640*ep^2*mtt*mWW^3*s*t^7 - 45744*ep^3*mtt*mWW^3*s*t^7 - 60384*ep^4*mtt*mWW^3*s*t^7 - 28800*ep^5*mtt*mWW^3*s*t^7 + 252*ep*mWW^4*s*t^7 + 2246*ep^2*mWW^4*s*t^7 + 6954*ep^3*mWW^4*s*t^7 + 9076*ep^4*mWW^4*s*t^7 + 4272*ep^5*mWW^4*s*t^7 - 480*ep*mtt^3*s^2*t^7 - 4320*ep^2*mtt^3*s^2*t^7 - 13560*ep^3*mtt^3*s^2*t^7 - 18000*ep^4*mtt^3*s^2*t^7 - 8640*ep^5*mtt^3*s^2*t^7 + 1056*ep*mtt^2*mWW*s^2*t^7 + 9504*ep^2*mtt^2*mWW*s^2*t^7 + 29832*ep^3*mtt^2*mWW*s^2*t^7 + 39600*ep^4*mtt^2*mWW*s^2*t^7 + 19008*ep^5*mtt^2*mWW*s^2*t^7 - 672*ep*mtt*mWW^2*s^2*t^7 - 6048*ep^2*mtt*mWW^2*s^2*t^7 - 18984*ep^3*mtt*mWW^2*s^2*t^7 - 25200*ep^4*mtt*mWW^2*s^2*t^7 - 12096*ep^5*mtt*mWW^2*s^2*t^7 + 96*ep*mWW^3*s^2*t^7 + 864*ep^2*mWW^3*s^2*t^7 + 2712*ep^3*mWW^3*s^2*t^7 + 3600*ep^4*mWW^3*s^2*t^7 + 1728*ep^5*mWW^3*s^2*t^7 + 276*ep*mtt^4*t^8 + 2490*ep^2*mtt^4*t^8 + 7842*ep^3*mtt^4*t^8 + 10452*ep^4*mtt^4*t^8 + 5040*ep^5*mtt^4*t^8 - 876*ep*mtt^3*mWW*t^8 - 7902*ep^2*mtt^3*mWW*t^8 - 24882*ep^3*mtt^3*mWW*t^8 - 33156*ep^4*mtt^3*mWW*t^8 - 15984*ep^5*mtt^3*mWW*t^8 + 972*ep*mtt^2*mWW^2*t^8 + 8766*ep^2*mtt^2*mWW^2*t^8 + 27594*ep^3*mtt^2*mWW^2*t^8 + 36756*ep^4*mtt^2*mWW^2*t^8 + 17712*ep^5*mtt^2*mWW^2*t^8 - 420*ep*mtt*mWW^3*t^8 - 3786*ep^2*mtt*mWW^3*t^8 - 11910*ep^3*mtt*mWW^3*t^8 - 15852*ep^4*mtt*mWW^3*t^8 - 7632*ep^5*mtt*mWW^3*t^8 + 48*ep*mWW^4*t^8 + 432*ep^2*mWW^4*t^8 + 1356*ep^3*mWW^4*t^8 + 1800*ep^4*mWW^4*t^8 + 864*ep^5*mWW^4*t^8 - 240*ep*mtt^3*s*t^8 - 2160*ep^2*mtt^3*s*t^8 - 6780*ep^3*mtt^3*s*t^8 - 9000*ep^4*mtt^3*s*t^8 - 4320*ep^5*mtt^3*s*t^8 + 624*ep*mtt^2*mWW*s*t^8 + 5616*ep^2*mtt^2*mWW*s*t^8 + 17628*ep^3*mtt^2*mWW*s*t^8 + 23400*ep^4*mtt^2*mWW*s*t^8 + 11232*ep^5*mtt^2*mWW*s*t^8 - 528*ep*mtt*mWW^2*s*t^8 - 4752*ep^2*mtt*mWW^2*s*t^8 - 14916*ep^3*mtt*mWW^2*s*t^8 - 19800*ep^4*mtt*mWW^2*s*t^8 - 9504*ep^5*mtt*mWW^2*s*t^8 + 144*ep*mWW^3*s*t^8 + 1296*ep^2*mWW^3*s*t^8 + 4068*ep^3*mWW^3*s*t^8 + 5400*ep^4*mWW^3*s*t^8 + 2592*ep^5*mWW^3*s*t^8 - 48*ep*mtt^3*t^9 - 432*ep^2*mtt^3*t^9 - 1356*ep^3*mtt^3*t^9 - 1800*ep^4*mtt^3*t^9 - 864*ep^5*mtt^3*t^9 + 144*ep*mtt^2*mWW*t^9 + 1296*ep^2*mtt^2*mWW*t^9 + 4068*ep^3*mtt^2*mWW*t^9 + 5400*ep^4*mtt^2*mWW*t^9 + 2592*ep^5*mtt^2*mWW*t^9 - 144*ep*mtt*mWW^2*t^9 - 1296*ep^2*mtt*mWW^2*t^9 - 4068*ep^3*mtt*mWW^2*t^9 - 5400*ep^4*mtt*mWW^2*t^9 - 2592*ep^5*mtt*mWW^2*t^9 + 48*ep*mWW^3*t^9 + 432*ep^2*mWW^3*t^9 + 1356*ep^3*mWW^3*t^9 + 1800*ep^4*mWW^3*t^9 + 864*ep^5*mWW^3*t^9))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(36*ep^3*mtt^3*mWW^7*s^2 + 204*ep^4*mtt^3*mWW^7*s^2 + 384*ep^5*mtt^3*mWW^7*s^2 + 240*ep^6*mtt^3*mWW^7*s^2 - 4*ep^2*mtt^2*mWW^8*s^2 - 80*ep^3*mtt^2*mWW^8*s^2 - 380*ep^4*mtt^2*mWW^8*s^2 - 688*ep^5*mtt^2*mWW^8*s^2 - 432*ep^6*mtt^2*mWW^8*s^2 - 4*ep^3*mtt*mWW^9*s^2 + 4*ep^4*mtt*mWW^9*s^2 + 64*ep^5*mtt*mWW^9*s^2 + 80*ep^6*mtt*mWW^9*s^2 + 4*ep^2*mWW^10*s^2 + 48*ep^3*mWW^10*s^2 + 172*ep^4*mWW^10*s^2 + 240*ep^5*mWW^10*s^2 + 112*ep^6*mWW^10*s^2 + 6*ep^2*mtt^2*mWW^7*s^3 + 52*ep^3*mtt^2*mWW^7*s^3 + 154*ep^4*mtt^2*mWW^7*s^3 + 188*ep^5*mtt^2*mWW^7*s^3 + 80*ep^6*mtt^2*mWW^7*s^3 - 8*ep^2*mtt*mWW^8*s^3 - 80*ep^3*mtt*mWW^8*s^3 - 256*ep^4*mtt*mWW^8*s^3 - 328*ep^5*mtt*mWW^8*s^3 - 144*ep^6*mtt*mWW^8*s^3 + 2*ep^2*mWW^9*s^3 + 28*ep^3*mWW^9*s^3 + 102*ep^4*mWW^9*s^3 + 140*ep^5*mWW^9*s^3 + 64*ep^6*mWW^9*s^3 + 18*ep*mtt^6*mWW^5*t + 246*ep^2*mtt^6*mWW^5*t + 1296*ep^3*mtt^6*mWW^5*t + 3288*ep^4*mtt^6*mWW^5*t + 4032*ep^5*mtt^6*mWW^5*t + 1920*ep^6*mtt^6*mWW^5*t - 66*ep*mtt^5*mWW^6*t - 888*ep^2*mtt^5*mWW^6*t - 4626*ep^3*mtt^5*mWW^6*t - 11664*ep^4*mtt^5*mWW^6*t - 14280*ep^5*mtt^5*mWW^6*t - 6816*ep^6*mtt^5*mWW^6*t + 66*ep*mtt^4*mWW^7*t + 870*ep^2*mtt^4*mWW^7*t + 4476*ep^3*mtt^4*mWW^7*t + 11256*ep^4*mtt^4*mWW^7*t + 13872*ep^5*mtt^4*mWW^7*t + 6720*ep^6*mtt^4*mWW^7*t - 6*ep*mtt^3*mWW^8*t - 84*ep^2*mtt^3*mWW^8*t - 486*ep^3*mtt^3*mWW^8*t - 1440*ep^4*mtt^3*mWW^8*t - 2136*ep^5*mtt^3*mWW^8*t - 1248*ep^6*mtt^3*mWW^8*t - 12*ep*mtt^2*mWW^9*t - 144*ep^2*mtt^2*mWW^9*t - 660*ep^3*mtt^2*mWW^9*t - 1440*ep^4*mtt^2*mWW^9*t - 1488*ep^5*mtt^2*mWW^9*t - 576*ep^6*mtt^2*mWW^9*t - 48*ep*mtt^5*mWW^5*s*t - 656*ep^2*mtt^5*mWW^5*s*t - 3456*ep^3*mtt^5*mWW^5*s*t - 8768*ep^4*mtt^5*mWW^5*s*t - 10752*ep^5*mtt^5*mWW^5*s*t - 5120*ep^6*mtt^5*mWW^5*s*t + 140*ep*mtt^4*mWW^6*s*t + 1894*ep^2*mtt^4*mWW^6*s*t + 9924*ep^3*mtt^4*mWW^6*s*t + 25174*ep^4*mtt^4*mWW^6*s*t + 31012*ep^5*mtt^4*mWW^6*s*t + 14896*ep^6*mtt^4*mWW^6*s*t - 116*ep*mtt^3*mWW^7*s*t - 1608*ep^2*mtt^3*mWW^7*s*t - 8642*ep^3*mtt^3*mWW^7*s*t - 22510*ep^4*mtt^3*mWW^7*s*t - 28508*ep^5*mtt^3*mWW^7*s*t - 14096*ep^6*mtt^3*mWW^7*s*t + 4*ep*mtt^2*mWW^8*s*t + 110*ep^2*mtt^2*mWW^8*s*t + 914*ep^3*mtt^2*mWW^8*s*t + 3284*ep^4*mtt^2*mWW^8*s*t + 5328*ep^5*mtt^2*mWW^8*s*t + 3200*ep^6*mtt^2*mWW^8*s*t + 20*ep*mtt*mWW^9*s*t + 260*ep^2*mtt*mWW^9*s*t + 1272*ep^3*mtt*mWW^9*s*t + 2904*ep^4*mtt*mWW^9*s*t + 3088*ep^5*mtt*mWW^9*s*t + 1216*ep^6*mtt*mWW^9*s*t + 42*ep*mtt^4*mWW^5*s^2*t + 574*ep^2*mtt^4*mWW^5*s^2*t + 3024*ep^3*mtt^4*mWW^5*s^2*t + 7672*ep^4*mtt^4*mWW^5*s^2*t + 9408*ep^5*mtt^4*mWW^5*s^2*t + 4480*ep^6*mtt^4*mWW^5*s^2*t - 94*ep*mtt^3*mWW^6*s^2*t - 1222*ep^2*mtt^3*mWW^6*s^2*t - 6982*ep^3*mtt^3*mWW^6*s^2*t - 19778*ep^4*mtt^3*mWW^6*s^2*t - 26888*ep^5*mtt^3*mWW^6*s^2*t - 13984*ep^6*mtt^3*mWW^6*s^2*t + 46*ep*mtt^2*mWW^7*s^2*t + 691*ep^2*mtt^2*mWW^7*s^2*t + 4822*ep^3*mtt^2*mWW^7*s^2*t + 15939*ep^4*mtt^2*mWW^7*s^2*t + 24282*ep^5*mtt^2*mWW^7*s^2*t + 13816*ep^6*mtt^2*mWW^7*s^2*t + 6*ep*mtt*mWW^8*s^2*t + 41*ep^2*mtt*mWW^8*s^2*t + 176*ep^3*mtt*mWW^8*s^2*t - 37*ep^4*mtt*mWW^8*s^2*t - 1410*ep^5*mtt*mWW^8*s^2*t - 1736*ep^6*mtt*mWW^8*s^2*t - 72*ep^2*mWW^9*s^2*t - 932*ep^3*mWW^9*s^2*t - 3460*ep^4*mWW^9*s^2*t - 4960*ep^5*mWW^9*s^2*t - 2384*ep^6*mWW^9*s^2*t - 12*ep*mtt^3*mWW^5*s^3*t - 164*ep^2*mtt^3*mWW^5*s^3*t - 864*ep^3*mtt^3*mWW^5*s^3*t - 2192*ep^4*mtt^3*mWW^5*s^3*t - 2688*ep^5*mtt^3*mWW^5*s^3*t - 1280*ep^6*mtt^3*mWW^5*s^3*t + 32*ep*mtt^2*mWW^6*s^3*t + 308*ep^2*mtt^2*mWW^6*s^3*t + 1156*ep^3*mtt^2*mWW^6*s^3*t + 2320*ep^4*mtt^2*mWW^6*s^3*t + 2640*ep^5*mtt^2*mWW^6*s^3*t + 1344*ep^6*mtt^2*mWW^6*s^3*t - 20*ep*mtt*mWW^7*s^3*t - 128*ep^2*mtt*mWW^7*s^3*t + 72*ep^3*mtt*mWW^7*s^3*t + 1356*ep^4*mtt*mWW^7*s^3*t + 2192*ep^5*mtt*mWW^7*s^3*t + 944*ep^6*mtt*mWW^7*s^3*t - 16*ep^2*mWW^8*s^3*t - 364*ep^3*mWW^8*s^3*t - 1484*ep^4*mWW^8*s^3*t - 2144*ep^5*mWW^8*s^3*t - 1008*ep^6*mWW^8*s^3*t + 18*ep*mtt^6*mWW^4*t^2 + 246*ep^2*mtt^6*mWW^4*t^2 + 1296*ep^3*mtt^6*mWW^4*t^2 + 3288*ep^4*mtt^6*mWW^4*t^2 + 4032*ep^5*mtt^6*mWW^4*t^2 + 1920*ep^6*mtt^6*mWW^4*t^2 - 36*ep*mtt^5*mWW^5*t^2 - 582*ep^2*mtt^5*mWW^5*t^2 - 3462*ep^3*mtt^5*mWW^5*t^2 - 9576*ep^4*mtt^5*mWW^5*t^2 - 12504*ep^5*mtt^5*mWW^5*t^2 - 6240*ep^6*mtt^5*mWW^5*t^2 + 144*ep*mtt^4*mWW^6*t^2 + 2046*ep^2*mtt^4*mWW^6*t^2 + 11118*ep^3*mtt^4*mWW^6*t^2 + 28872*ep^4*mtt^4*mWW^6*t^2 + 36024*ep^5*mtt^4*mWW^6*t^2 + 17376*ep^6*mtt^4*mWW^6*t^2 - 228*ep*mtt^3*mWW^7*t^2 - 2952*ep^2*mtt^3*mWW^7*t^2 - 14856*ep^3*mtt^3*mWW^7*t^2 - 36384*ep^4*mtt^3*mWW^7*t^2 - 43488*ep^5*mtt^3*mWW^7*t^2 - 20352*ep^6*mtt^3*mWW^7*t^2 + 78*ep*mtt^2*mWW^8*t^2 + 966*ep^2*mtt^2*mWW^8*t^2 + 4692*ep^3*mtt^2*mWW^8*t^2 + 11256*ep^4*mtt^2*mWW^8*t^2 + 13392*ep^5*mtt^2*mWW^8*t^2 + 6336*ep^6*mtt^2*mWW^8*t^2 + 24*ep*mtt*mWW^9*t^2 + 276*ep^2*mtt*mWW^9*t^2 + 1212*ep^3*mtt*mWW^9*t^2 + 2544*ep^4*mtt*mWW^9*t^2 + 2544*ep^5*mtt*mWW^9*t^2 + 960*ep^6*mtt*mWW^9*t^2 - 24*mtt^5*mWW^4*s*t^2 - 292*ep*mtt^5*mWW^4*s*t^2 - 1236*ep^2*mtt^5*mWW^4*s*t^2 - 1792*ep^3*mtt^5*mWW^4*s*t^2 + 1200*ep^4*mtt^5*mWW^4*s*t^2 + 5504*ep^5*mtt^5*mWW^4*s*t^2 + 3840*ep^6*mtt^5*mWW^4*s*t^2 + 88*mtt^4*mWW^5*s*t^2 + 1032*ep*mtt^4*mWW^5*s*t^2 + 3856*ep^2*mtt^4*mWW^5*s*t^2 + 2212*ep^3*mtt^4*mWW^5*s*t^2 - 17528*ep^4*mtt^4*mWW^5*s*t^2 - 38852*ep^5*mtt^4*mWW^5*s*t^2 - 24208*ep^6*mtt^4*mWW^5*s*t^2 - 88*mtt^3*mWW^6*s*t^2 - 1184*ep*mtt^3*mWW^6*s*t^2 - 5600*ep^2*mtt^3*mWW^6*s*t^2 - 9588*ep^3*mtt^3*mWW^6*s*t^2 + 3564*ep^4*mtt^3*mWW^6*s*t^2 + 27704*ep^5*mtt^3*mWW^6*s*t^2 + 21792*ep^6*mtt^3*mWW^6*s*t^2 + 8*mtt^2*mWW^7*s*t^2 + 420*ep*mtt^2*mWW^7*s*t^2 + 4508*ep^2*mtt^2*mWW^7*s*t^2 + 20092*ep^3*mtt^2*mWW^7*s*t^2 + 42672*ep^4*mtt^2*mWW^7*s*t^2 + 42236*ep^5*mtt^2*mWW^7*s*t^2 + 15344*ep^6*mtt^2*mWW^7*s*t^2 + 16*mtt*mWW^8*s*t^2 + 44*ep*mtt*mWW^8*s*t^2 - 1256*ep^2*mtt*mWW^8*s*t^2 - 9592*ep^3*mtt*mWW^8*s*t^2 - 27004*ep^4*mtt*mWW^8*s*t^2 - 33744*ep^5*mtt*mWW^8*s*t^2 - 15744*ep^6*mtt*mWW^8*s*t^2 - 20*ep*mWW^9*s*t^2 - 260*ep^2*mWW^9*s*t^2 - 1272*ep^3*mWW^9*s*t^2 - 2904*ep^4*mWW^9*s*t^2 - 3088*ep^5*mWW^9*s*t^2 - 1216*ep^6*mWW^9*s*t^2 + 48*mtt^4*mWW^4*s^2*t^2 + 530*ep*mtt^4*mWW^4*s^2*t^2 + 1734*ep^2*mtt^4*mWW^4*s^2*t^2 - 304*ep^3*mtt^4*mWW^4*s^2*t^2 - 12264*ep^4*mtt^4*mWW^4*s^2*t^2 - 23104*ep^5*mtt^4*mWW^4*s^2*t^2 - 13440*ep^6*mtt^4*mWW^4*s^2*t^2 - 128*mtt^3*mWW^5*s^2*t^2 - 1468*ep*mtt^3*mWW^5*s^2*t^2 - 5004*ep^2*mtt^3*mWW^5*s^2*t^2 + 1746*ep^3*mtt^3*mWW^5*s^2*t^2 + 42726*ep^4*mtt^3*mWW^5*s^2*t^2 + 82336*ep^5*mtt^3*mWW^5*s^2*t^2 + 49136*ep^6*mtt^3*mWW^5*s^2*t^2 + 96*mtt^2*mWW^6*s^2*t^2 + 1236*ep*mtt^2*mWW^6*s^2*t^2 + 4826*ep^2*mtt^2*mWW^6*s^2*t^2 + 842*ep^3*mtt^2*mWW^6*s^2*t^2 - 34696*ep^4*mtt^2*mWW^6*s^2*t^2 - 74212*ep^5*mtt^2*mWW^6*s^2*t^2 - 46944*ep^6*mtt^2*mWW^6*s^2*t^2 - 156*ep*mtt*mWW^7*s^2*t^2 - 1707*ep^2*mtt*mWW^7*s^2*t^2 - 7836*ep^3*mtt*mWW^7*s^2*t^2 - 16603*ep^4*mtt*mWW^7*s^2*t^2 - 14870*ep^5*mtt*mWW^7*s^2*t^2 - 3592*ep^6*mtt*mWW^7*s^2*t^2 - 16*mWW^8*s^2*t^2 - 142*ep*mWW^8*s^2*t^2 + 115*ep^2*mWW^8*s^2*t^2 + 5228*ep^3*mWW^8*s^2*t^2 + 19829*ep^4*mWW^8*s^2*t^2 + 28554*ep^5*mWW^8*s^2*t^2 + 14264*ep^6*mWW^8*s^2*t^2 - 24*mtt^3*mWW^4*s^3*t^2 - 256*ep*mtt^3*mWW^4*s^3*t^2 - 744*ep^2*mtt^3*mWW^4*s^3*t^2 + 800*ep^3*mtt^3*mWW^4*s^3*t^2 + 7776*ep^4*mtt^3*mWW^4*s^3*t^2 + 13568*ep^5*mtt^3*mWW^4*s^3*t^2 + 7680*ep^6*mtt^3*mWW^4*s^3*t^2 + 40*mtt^2*mWW^5*s^3*t^2 + 460*ep*mtt^2*mWW^5*s^3*t^2 + 1596*ep^2*mtt^2*mWW^5*s^3*t^2 + 76*ep^3*mtt^2*mWW^5*s^3*t^2 - 10428*ep^4*mtt^2*mWW^5*s^3*t^2 - 20696*ep^5*mtt^2*mWW^5*s^3*t^2 - 12448*ep^6*mtt^2*mWW^5*s^3*t^2 - 8*mtt*mWW^6*s^3*t^2 - 152*ep*mtt*mWW^6*s^3*t^2 - 920*ep^2*mtt*mWW^6*s^3*t^2 - 2312*ep^3*mtt*mWW^6*s^3*t^2 - 1952*ep^4*mtt*mWW^6*s^3*t^2 + 1168*ep^5*mtt*mWW^6*s^3*t^2 + 2016*ep^6*mtt*mWW^6*s^3*t^2 - 8*mWW^7*s^3*t^2 - 52*ep*mWW^7*s^3*t^2 + 68*ep^2*mWW^7*s^3*t^2 + 1436*ep^3*mWW^7*s^3*t^2 + 4604*ep^4*mWW^7*s^3*t^2 + 5960*ep^5*mWW^7*s^3*t^2 + 2752*ep^6*mWW^7*s^3*t^2 - 18*ep*mtt^6*mWW^3*t^3 - 246*ep^2*mtt^6*mWW^3*t^3 - 1296*ep^3*mtt^6*mWW^3*t^3 - 3288*ep^4*mtt^6*mWW^3*t^3 - 4032*ep^5*mtt^6*mWW^3*t^3 - 1920*ep^6*mtt^6*mWW^3*t^3 - 228*ep*mtt^5*mWW^4*t^3 - 2766*ep^2*mtt^5*mWW^4*t^3 - 12978*ep^3*mtt^5*mWW^4*t^3 - 29556*ep^4*mtt^5*mWW^4*t^3 - 32784*ep^5*mtt^5*mWW^4*t^3 - 14208*ep^6*mtt^5*mWW^4*t^3 + 318*ep*mtt^4*mWW^5*t^3 + 4170*ep^2*mtt^4*mWW^5*t^3 + 21132*ep^3*mtt^4*mWW^5*t^3 + 51732*ep^4*mtt^4*mWW^5*t^3 + 61368*ep^5*mtt^4*mWW^5*t^3 + 28320*ep^6*mtt^4*mWW^5*t^3 - 42*ep*mtt^3*mWW^6*t^3 - 1110*ep^2*mtt^3*mWW^6*t^3 - 8220*ep^3*mtt^3*mWW^6*t^3 - 25644*ep^4*mtt^3*mWW^6*t^3 - 36072*ep^5*mtt^3*mWW^6*t^3 - 18912*ep^6*mtt^3*mWW^6*t^3 + 120*ep*mtt^2*mWW^7*t^3 + 1713*ep^2*mtt^2*mWW^7*t^3 + 9378*ep^3*mtt^2*mWW^7*t^3 + 24603*ep^4*mtt^2*mWW^7*t^3 + 31074*ep^5*mtt^2*mWW^7*t^3 + 15192*ep^6*mtt^2*mWW^7*t^3 - 138*ep*mtt*mWW^8*t^3 - 1629*ep^2*mtt*mWW^8*t^3 - 7464*ep^3*mtt*mWW^8*t^3 - 16743*ep^4*mtt*mWW^8*t^3 - 18498*ep^5*mtt*mWW^8*t^3 - 8088*ep^6*mtt*mWW^8*t^3 - 12*ep*mWW^9*t^3 - 132*ep^2*mWW^9*t^3 - 552*ep^3*mWW^9*t^3 - 1104*ep^4*mWW^9*t^3 - 1056*ep^5*mWW^9*t^3 - 384*ep^6*mWW^9*t^3 - 24*mtt^5*mWW^3*s*t^3 - 184*ep*mtt^5*mWW^3*s*t^3 + 240*ep^2*mtt^5*mWW^3*s*t^3 + 5984*ep^3*mtt^5*mWW^3*s*t^3 + 20928*ep^4*mtt^5*mWW^3*s*t^3 + 29696*ep^5*mtt^5*mWW^3*s*t^3 + 15360*ep^6*mtt^5*mWW^3*s*t^3 + 24*mtt^4*mWW^4*s*t^3 + 712*ep*mtt^4*mWW^4*s*t^3 + 6100*ep^2*mtt^4*mWW^4*s*t^3 + 22788*ep^3*mtt^4*mWW^4*s*t^3 + 40172*ep^4*mtt^4*mWW^4*s*t^3 + 30260*ep^5*mtt^4*mWW^4*s*t^3 + 5904*ep^6*mtt^4*mWW^4*s*t^3 - 104*mtt^3*mWW^5*s*t^3 - 1948*ep*mtt^3*mWW^5*s*t^3 - 12906*ep^2*mtt^3*mWW^5*s*t^3 - 38164*ep^3*mtt^3*mWW^5*s*t^3 - 48174*ep^4*mtt^3*mWW^5*s*t^3 - 12616*ep^5*mtt^3*mWW^5*s*t^3 + 12992*ep^6*mtt^3*mWW^5*s*t^3 + 216*mtt^2*mWW^6*s*t^3 + 2456*ep*mtt^2*mWW^6*s*t^3 + 7542*ep^2*mtt^2*mWW^6*s*t^3 - 8912*ep^3*mtt^2*mWW^6*s*t^3 - 88822*ep^4*mtt^2*mWW^6*s*t^3 - 161272*ep^5*mtt^2*mWW^6*s*t^3 - 94848*ep^6*mtt^2*mWW^6*s*t^3 - 96*mtt*mWW^7*s*t^3 - 988*ep*mtt*mWW^7*s*t^3 - 2158*ep^2*mtt*mWW^7*s*t^3 + 9362*ep^3*mtt*mWW^7*s*t^3 + 51588*ep^4*mtt*mWW^7*s*t^3 + 85060*ep^5*mtt*mWW^7*s*t^3 + 47952*ep^6*mtt*mWW^7*s*t^3 - 16*mWW^8*s*t^3 - 48*ep*mWW^8*s*t^3 + 1146*ep^2*mWW^8*s*t^3 + 8678*ep^3*mWW^8*s*t^3 + 23720*ep^4*mWW^8*s*t^3 + 28416*ep^5*mWW^8*s*t^3 + 12544*ep^6*mWW^8*s*t^3 + 48*mtt^4*mWW^3*s^2*t^3 + 422*ep*mtt^4*mWW^3*s^2*t^3 + 258*ep^2*mtt^4*mWW^3*s^2*t^3 - 8080*ep^3*mtt^4*mWW^3*s^2*t^3 - 31992*ep^4*mtt^4*mWW^3*s^2*t^3 - 47296*ep^5*mtt^4*mWW^3*s^2*t^3 - 24960*ep^6*mtt^4*mWW^3*s^2*t^3 - 96*mtt^3*mWW^4*s^2*t^3 - 1132*ep*mtt^3*mWW^4*s^2*t^3 - 4656*ep^2*mtt^3*mWW^4*s^2*t^3 - 2982*ep^3*mtt^3*mWW^4*s^2*t^3 + 26210*ep^4*mtt^3*mWW^4*s^2*t^3 + 62824*ep^5*mtt^3*mWW^4*s^2*t^3 + 41536*ep^6*mtt^3*mWW^4*s^2*t^3 + 128*mtt^2*mWW^5*s^2*t^3 + 1828*ep*mtt^2*mWW^5*s^2*t^3 + 9644*ep^2*mtt^2*mWW^5*s^2*t^3 + 17378*ep^3*mtt^2*mWW^5*s^2*t^3 - 11186*ep^4*mtt^2*mWW^5*s^2*t^3 - 64536*ep^5*mtt^2*mWW^5*s^2*t^3 - 49760*ep^6*mtt^2*mWW^5*s^2*t^3 - 160*mtt*mWW^6*s^2*t^3 - 1876*ep*mtt*mWW^6*s^2*t^3 - 5998*ep^2*mtt*mWW^6*s^2*t^3 + 6946*ep^3*mtt*mWW^6*s^2*t^3 + 71316*ep^4*mtt*mWW^6*s^2*t^3 + 128556*ep^5*mtt*mWW^6*s^2*t^3 + 74000*ep^6*mtt*mWW^6*s^2*t^3 + 80*mWW^7*s^2*t^3 + 758*ep*mWW^7*s^2*t^3 + 776*ep^2*mWW^7*s^2*t^3 - 13046*ep^3*mWW^7*s^2*t^3 - 53676*ep^4*mWW^7*s^2*t^3 - 78684*ep^5*mWW^7*s^2*t^3 - 40432*ep^6*mWW^7*s^2*t^3 - 24*mtt^3*mWW^3*s^3*t^3 - 220*ep*mtt^3*mWW^3*s^3*t^3 - 252*ep^2*mtt^3*mWW^3*s^3*t^3 + 3392*ep^3*mtt^3*mWW^3*s^3*t^3 + 14352*ep^4*mtt^3*mWW^3*s^3*t^3 + 21632*ep^5*mtt^3*mWW^3*s^3*t^3 + 11520*ep^6*mtt^3*mWW^3*s^3*t^3 + 72*mtt^2*mWW^4*s^3*t^3 + 648*ep*mtt^2*mWW^4*s^3*t^3 + 1100*ep^2*mtt^2*mWW^4*s^3*t^3 - 6484*ep^3*mtt^2*mWW^4*s^3*t^3 - 31040*ep^4*mtt^2*mWW^4*s^3*t^3 - 48944*ep^5*mtt^2*mWW^4*s^3*t^3 - 27072*ep^6*mtt^2*mWW^4*s^3*t^3 - 72*mtt*mWW^5*s^3*t^3 - 684*ep*mtt*mWW^5*s^3*t^3 - 1580*ep^2*mtt*mWW^5*s^3*t^3 + 3080*ep^3*mtt*mWW^5*s^3*t^3 + 20424*ep^4*mtt*mWW^5*s^3*t^3 + 34624*ep^5*mtt*mWW^5*s^3*t^3 + 20192*ep^6*mtt*mWW^5*s^3*t^3 + 24*mWW^6*s^3*t^3 + 256*ep*mWW^6*s^3*t^3 + 732*ep^2*mWW^6*s^3*t^3 + 12*ep^3*mWW^6*s^3*t^3 - 3736*ep^4*mWW^6*s^3*t^3 - 7312*ep^5*mWW^6*s^3*t^3 - 4640*ep^6*mWW^6*s^3*t^3 - 18*ep*mtt^6*mWW^2*t^4 - 246*ep^2*mtt^6*mWW^2*t^4 - 1296*ep^3*mtt^6*mWW^2*t^4 - 3288*ep^4*mtt^6*mWW^2*t^4 - 4032*ep^5*mtt^6*mWW^2*t^4 - 1920*ep^6*mtt^6*mWW^2*t^4 + 252*ep*mtt^5*mWW^3*t^4 + 3066*ep^2*mtt^5*mWW^3*t^4 + 14454*ep^3*mtt^5*mWW^3*t^4 + 33156*ep^4*mtt^5*mWW^3*t^4 + 37152*ep^5*mtt^5*mWW^3*t^4 + 16320*ep^6*mtt^5*mWW^3*t^4 + 342*ep*mtt^4*mWW^4*t^4 + 4050*ep^2*mtt^4*mWW^4*t^4 + 18468*ep^3*mtt^4*mWW^4*t^4 + 40716*ep^4*mtt^4*mWW^4*t^4 + 43560*ep^5*mtt^4*mWW^4*t^4 + 18144*ep^6*mtt^4*mWW^4*t^4 - 1056*ep*mtt^3*mWW^5*t^4 - 12870*ep^2*mtt^3*mWW^5*t^4 - 60654*ep^3*mtt^3*mWW^5*t^4 - 138684*ep^4*mtt^3*mWW^5*t^4 - 154416*ep^5*mtt^3*mWW^5*t^4 - 67200*ep^6*mtt^3*mWW^5*t^4 + 234*ep*mtt^2*mWW^6*t^4 + 3378*ep^2*mtt^2*mWW^6*t^4 + 18546*ep^3*mtt^2*mWW^6*t^4 + 48414*ep^4*mtt^2*mWW^6*t^4 + 60492*ep^5*mtt^2*mWW^6*t^4 + 29136*ep^6*mtt^2*mWW^6*t^4 + 180*ep*mtt*mWW^7*t^4 + 1875*ep^2*mtt*mWW^7*t^4 + 7224*ep^3*mtt*mWW^7*t^4 + 12759*ep^4*mtt*mWW^7*t^4 + 10002*ep^5*mtt*mWW^7*t^4 + 2520*ep^6*mtt*mWW^7*t^4 + 66*ep*mWW^8*t^4 + 747*ep^2*mWW^8*t^4 + 3258*ep^3*mWW^8*t^4 + 6927*ep^4*mWW^8*t^4 + 7242*ep^5*mWW^8*t^4 + 3000*ep^6*mWW^8*t^4 + 60*ep*mtt^5*mWW^2*s*t^4 + 820*ep^2*mtt^5*mWW^2*s*t^4 + 4320*ep^3*mtt^5*mWW^2*s*t^4 + 10960*ep^4*mtt^5*mWW^2*s*t^4 + 13440*ep^5*mtt^5*mWW^2*s*t^4 + 6400*ep^6*mtt^5*mWW^2*s*t^4 + 368*mtt^4*mWW^3*s*t^4 + 2392*ep*mtt^4*mWW^3*s*t^4 - 3292*ep^2*mtt^4*mWW^3*s*t^4 - 60716*ep^3*mtt^4*mWW^3*s*t^4 - 179684*ep^4*mtt^4*mWW^3*s*t^4 - 217556*ep^5*mtt^4*mWW^3*s*t^4 - 96272*ep^6*mtt^4*mWW^3*s*t^4 - 488*mtt^3*mWW^4*s*t^4 - 4024*ep*mtt^3*mWW^4*s*t^4 - 6754*ep^2*mtt^3*mWW^4*s*t^4 + 25368*ep^3*mtt^3*mWW^4*s*t^4 + 108874*ep^4*mtt^3*mWW^4*s*t^4 + 144376*ep^5*mtt^3*mWW^4*s*t^4 + 66368*ep^6*mtt^3*mWW^4*s*t^4 - 40*mtt^2*mWW^5*s*t^4 + 1292*ep*mtt^2*mWW^5*s*t^4 + 19162*ep^2*mtt^2*mWW^5*s*t^4 + 92520*ep^3*mtt^2*mWW^5*s*t^4 + 203346*ep^4*mtt^2*mWW^5*s*t^4 + 207464*ep^5*mtt^2*mWW^5*s*t^4 + 78976*ep^6*mtt^2*mWW^5*s*t^4 + 72*mtt*mWW^6*s*t^4 - 404*ep*mtt*mWW^6*s*t^4 - 9170*ep^2*mtt*mWW^6*s*t^4 - 40464*ep^3*mtt*mWW^6*s*t^4 - 71074*ep^4*mtt*mWW^6*s*t^4 - 48072*ep^5*mtt*mWW^6*s*t^4 - 5888*ep^6*mtt*mWW^6*s*t^4 + 88*mWW^7*s*t^4 + 684*ep*mWW^7*s*t^4 - 742*ep^2*mWW^7*s*t^4 - 20812*ep^3*mWW^7*s*t^4 - 71750*ep^4*mWW^7*s*t^4 - 98788*ep^5*mWW^7*s*t^4 - 49200*ep^6*mWW^7*s*t^4 - 66*ep*mtt^4*mWW^2*s^2*t^4 - 902*ep^2*mtt^4*mWW^2*s^2*t^4 - 4752*ep^3*mtt^4*mWW^2*s^2*t^4 - 12056*ep^4*mtt^4*mWW^2*s^2*t^4 - 14784*ep^5*mtt^4*mWW^2*s^2*t^4 - 7040*ep^6*mtt^4*mWW^2*s^2*t^4 - 400*mtt^3*mWW^3*s^2*t^4 - 3108*ep*mtt^3*mWW^3*s^2*t^4 - 112*ep^2*mtt^3*mWW^3*s^2*t^4 + 54042*ep^3*mtt^3*mWW^3*s^2*t^4 + 173834*ep^4*mtt^3*mWW^3*s^2*t^4 + 216304*ep^5*mtt^3*mWW^3*s^2*t^4 + 97264*ep^6*mtt^3*mWW^3*s^2*t^4 + 624*mtt^2*mWW^4*s^2*t^4 + 5076*ep*mtt^2*mWW^4*s^2*t^4 + 4946*ep^2*mtt^2*mWW^4*s^2*t^4 - 58970*ep^3*mtt^2*mWW^4*s^2*t^4 - 215704*ep^4*mtt^2*mWW^4*s^2*t^4 - 283932*ep^5*mtt^2*mWW^4*s^2*t^4 - 133056*ep^6*mtt^2*mWW^4*s^2*t^4 - 48*mtt*mWW^5*s^2*t^4 - 812*ep*mtt*mWW^5*s^2*t^4 - 6634*ep^2*mtt*mWW^5*s^2*t^4 - 22566*ep^3*mtt*mWW^5*s^2*t^4 - 29240*ep^4*mtt*mWW^5*s^2*t^4 - 4836*ep^5*mtt*mWW^5*s^2*t^4 + 10048*ep^6*mtt*mWW^5*s^2*t^4 - 176*mWW^6*s^2*t^4 - 1090*ep*mWW^6*s^2*t^4 + 2726*ep^2*mWW^6*s^2*t^4 + 32462*ep^3*mWW^6*s^2*t^4 + 83838*ep^4*mWW^6*s^2*t^4 + 88112*ep^5*mWW^6*s^2*t^4 + 33168*ep^6*mWW^6*s^2*t^4 + 24*ep*mtt^3*mWW^2*s^3*t^4 + 328*ep^2*mtt^3*mWW^2*s^3*t^4 + 1728*ep^3*mtt^3*mWW^2*s^3*t^4 + 4384*ep^4*mtt^3*mWW^2*s^3*t^4 + 5376*ep^5*mtt^3*mWW^2*s^3*t^4 + 2560*ep^6*mtt^3*mWW^2*s^3*t^4 + 32*mtt^2*mWW^3*s^3*t^4 + 284*ep*mtt^2*mWW^3*s^3*t^4 - 82*ep^2*mtt^2*mWW^3*s^3*t^4 - 7728*ep^3*mtt^2*mWW^3*s^3*t^4 - 28398*ep^4*mtt^2*mWW^3*s^3*t^4 - 40196*ep^5*mtt^2*mWW^3*s^3*t^4 - 20272*ep^6*mtt^2*mWW^3*s^3*t^4 - 64*mtt*mWW^4*s^3*t^4 - 576*ep*mtt*mWW^4*s^3*t^4 - 672*ep^2*mtt*mWW^4*s^3*t^4 + 9688*ep^3*mtt*mWW^4*s^3*t^4 + 41344*ep^4*mtt*mWW^4*s^3*t^4 + 61688*ep^5*mtt*mWW^4*s^3*t^4 + 31920*ep^6*mtt*mWW^4*s^3*t^4 + 32*mWW^5*s^3*t^4 + 268*ep*mWW^5*s^3*t^4 + 426*ep^2*mWW^5*s^3*t^4 - 3688*ep^3*mWW^5*s^3*t^4 - 17330*ep^4*mWW^5*s^3*t^4 - 26868*ep^5*mWW^5*s^3*t^4 - 14208*ep^6*mWW^5*s^3*t^4 + 222*ep*mtt^5*mWW^2*t^5 + 2850*ep^2*mtt^5*mWW^2*t^5 + 14160*ep^3*mtt^5*mWW^2*t^5 + 34068*ep^4*mtt^5*mWW^2*t^5 + 39816*ep^5*mtt^5*mWW^2*t^5 + 18144*ep^6*mtt^5*mWW^2*t^5 - 984*ep*mtt^4*mWW^3*t^5 - 11916*ep^2*mtt^4*mWW^3*t^5 - 55884*ep^3*mtt^4*mWW^3*t^5 - 127500*ep^4*mtt^4*mWW^3*t^5 - 142104*ep^5*mtt^4*mWW^3*t^5 - 62112*ep^6*mtt^4*mWW^3*t^5 + 438*ep*mtt^3*mWW^4*t^5 + 5214*ep^2*mtt^3*mWW^4*t^5 + 24132*ep^3*mtt^3*mWW^4*t^5 + 54744*ep^4*mtt^3*mWW^4*t^5 + 61200*ep^5*mtt^3*mWW^4*t^5 + 27072*ep^6*mtt^3*mWW^4*t^5 + 1050*ep*mtt^2*mWW^5*t^5 + 12504*ep^2*mtt^2*mWW^5*t^5 + 57366*ep^3*mtt^2*mWW^5*t^5 + 127272*ep^4*mtt^2*mWW^5*t^5 + 137064*ep^5*mtt^2*mWW^5*t^5 + 57504*ep^6*mtt^2*mWW^5*t^5 - 588*ep*mtt*mWW^6*t^5 - 7146*ep^2*mtt*mWW^6*t^5 - 33552*ep^3*mtt*mWW^6*t^5 - 76350*ep^4*mtt*mWW^6*t^5 - 84516*ep^5*mtt*mWW^6*t^5 - 36528*ep^6*mtt*mWW^6*t^5 - 138*ep*mWW^7*t^5 - 1506*ep^2*mWW^7*t^5 - 6222*ep^3*mWW^7*t^5 - 12234*ep^4*mWW^7*t^5 - 11460*ep^5*mWW^7*t^5 - 4080*ep^6*mWW^7*t^5 - 288*mtt^4*mWW^2*s*t^5 - 2156*ep*mtt^4*mWW^2*s*t^5 - 6158*ep^2*mtt^4*mWW^2*s*t^5 - 18192*ep^3*mtt^4*mWW^2*s*t^5 - 60110*ep^4*mtt^4*mWW^2*s*t^5 - 101616*ep^5*mtt^4*mWW^2*s*t^5 - 60640*ep^6*mtt^4*mWW^2*s*t^5 - 280*mtt^3*mWW^3*s*t^5 - 1288*ep*mtt^3*mWW^3*s*t^5 + 14914*ep^2*mtt^3*mWW^3*s*t^5 + 131878*ep^3*mtt^3*mWW^3*s*t^5 + 388036*ep^4*mtt^3*mWW^3*s*t^5 + 499428*ep^5*mtt^3*mWW^3*s*t^5 + 239312*ep^6*mtt^3*mWW^3*s*t^5 + 1224*mtt^2*mWW^4*s*t^5 + 8060*ep*mtt^2*mWW^4*s*t^5 - 5684*ep^2*mtt^2*mWW^4*s*t^5 - 158262*ep^3*mtt^2*mWW^4*s*t^5 - 459418*ep^4*mtt^2*mWW^4*s*t^5 - 536552*ep^5*mtt^2*mWW^4*s*t^5 - 229248*ep^6*mtt^2*mWW^4*s*t^5 - 456*mtt*mWW^5*s*t^5 - 3608*ep*mtt*mWW^5*s*t^5 - 8382*ep^2*mtt*mWW^5*s*t^5 - 4308*ep^3*mtt*mWW^5*s*t^5 + 586*ep^4*mtt*mWW^5*s*t^5 - 11864*ep^5*mtt*mWW^5*s*t^5 - 13568*ep^6*mtt*mWW^5*s*t^5 - 200*mWW^6*s*t^5 - 1008*ep*mWW^6*s*t^5 + 5334*ep^2*mWW^6*s*t^5 + 49040*ep^3*mWW^6*s*t^5 + 131158*ep^4*mWW^6*s*t^5 + 150628*ep^5*mWW^6*s*t^5 + 64048*ep^6*mWW^6*s*t^5 + 288*mtt^3*mWW^2*s^2*t^5 + 2218*ep*mtt^3*mWW^2*s^2*t^5 + 4646*ep^2*mtt^3*mWW^2*s^2*t^5 + 5312*ep^3*mtt^3*mWW^2*s^2*t^5 + 22852*ep^4*mtt^3*mWW^2*s^2*t^5 + 54936*ep^5*mtt^3*mWW^2*s^2*t^5 + 39168*ep^6*mtt^3*mWW^2*s^2*t^5 - 32*mtt^2*mWW^3*s^2*t^5 - 226*ep*mtt^2*mWW^3*s^2*t^5 - 6799*ep^2*mtt^2*mWW^3*s^2*t^5 - 58124*ep^3*mtt^2*mWW^3*s^2*t^5 - 189773*ep^4*mtt^2*mWW^3*s^2*t^5 - 269530*ep^5*mtt^2*mWW^3*s^2*t^5 - 141080*ep^6*mtt^2*mWW^3*s^2*t^5 - 800*mtt*mWW^4*s^2*t^5 - 5970*ep*mtt*mWW^4*s^2*t^5 + 277*ep^2*mtt*mWW^4*s^2*t^5 + 97786*ep^3*mtt*mWW^4*s^2*t^5 + 299293*ep^4*mtt*mWW^4*s^2*t^5 + 358942*ep^5*mtt*mWW^4*s^2*t^5 + 158168*ep^6*mtt*mWW^4*s^2*t^5 + 544*mWW^5*s^2*t^5 + 3978*ep*mWW^5*s^2*t^5 + 1840*ep^2*mWW^5*s^2*t^5 - 45298*ep^3*mWW^5*s^2*t^5 - 133380*ep^4*mWW^5*s^2*t^5 - 145644*ep^5*mWW^5*s^2*t^5 - 56832*ep^6*mWW^5*s^2*t^5 - 32*ep*mtt^2*mWW^2*s^3*t^5 - 432*ep^2*mtt^2*mWW^2*s^3*t^5 - 2240*ep^3*mtt^2*mWW^2*s^3*t^5 - 5568*ep^4*mtt^2*mWW^2*s^3*t^5 - 6656*ep^5*mtt^2*mWW^2*s^3*t^5 - 3072*ep^6*mtt^2*mWW^2*s^3*t^5 + 40*ep*mtt*mWW^3*s^3*t^5 + 812*ep^2*mtt*mWW^3*s^3*t^5 + 4720*ep^3*mtt*mWW^3*s^3*t^5 + 12044*ep^4*mtt*mWW^3*s^3*t^5 + 14320*ep^5*mtt*mWW^3*s^3*t^5 + 6512*ep^6*mtt*mWW^3*s^3*t^5 - 8*ep*mWW^4*s^3*t^5 - 380*ep^2*mWW^4*s^3*t^5 - 2480*ep^3*mWW^4*s^3*t^5 - 6476*ep^4*mWW^4*s^3*t^5 - 7664*ep^5*mWW^4*s^3*t^5 - 3440*ep^6*mWW^4*s^3*t^5 - 216*ep*mtt^5*mWW*t^6 - 2484*ep^2*mtt^5*mWW*t^6 - 10992*ep^3*mtt^5*mWW*t^6 - 23580*ep^4*mtt^5*mWW*t^6 - 24648*ep^5*mtt^5*mWW*t^6 - 10080*ep^6*mtt^5*mWW*t^6 - 246*ep*mtt^4*mWW^2*t^6 - 3432*ep^2*mtt^4*mWW^2*t^6 - 18258*ep^3*mtt^4*mWW^2*t^6 - 46260*ep^4*mtt^4*mWW^2*t^6 - 56160*ep^5*mtt^4*mWW^2*t^6 - 26304*ep^6*mtt^4*mWW^2*t^6 + 1644*ep*mtt^3*mWW^3*t^6 + 20010*ep^2*mtt^3*mWW^3*t^6 + 94206*ep^3*mtt^3*mWW^3*t^6 + 215304*ep^4*mtt^3*mWW^3*t^6 + 239832*ep^5*mtt^3*mWW^3*t^6 + 104544*ep^6*mtt^3*mWW^3*t^6 - 1368*ep*mtt^2*mWW^4*t^6 - 16224*ep^2*mtt^2*mWW^4*t^6 - 74418*ep^3*mtt^2*mWW^4*t^6 - 166122*ep^4*mtt^2*mWW^4*t^6 - 181380*ep^5*mtt^2*mWW^4*t^6 - 77808*ep^6*mtt^2*mWW^4*t^6 - 132*ep*mtt*mWW^5*t^6 - 1590*ep^2*mtt*mWW^5*t^6 - 7272*ep^3*mtt*mWW^5*t^6 - 15714*ep^4*mtt*mWW^5*t^6 - 15996*ep^5*mtt*mWW^5*t^6 - 6096*ep^6*mtt*mWW^5*t^6 + 318*ep*mWW^6*t^6 + 3720*ep^2*mWW^6*t^6 + 16734*ep^3*mWW^6*t^6 + 36372*ep^4*mWW^6*t^6 + 38352*ep^5*mWW^6*t^6 + 15744*ep^6*mWW^6*t^6 + 96*mtt^4*mWW*s*t^6 + 688*ep*mtt^4*mWW*s*t^6 + 3748*ep^2*mtt^4*mWW*s*t^6 + 22936*ep^3*mtt^4*mWW*s*t^6 + 74636*ep^4*mtt^4*mWW*s*t^6 + 107656*ep^5*mtt^4*mWW*s*t^6 + 56160*ep^6*mtt^4*mWW*s*t^6 + 512*mtt^3*mWW^2*s*t^6 + 3552*ep*mtt^3*mWW^2*s*t^6 + 4310*ep^2*mtt^3*mWW^2*s*t^6 - 14340*ep^3*mtt^3*mWW^2*s*t^6 - 33514*ep^4*mtt^3*mWW^2*s*t^6 - 11544*ep^5*mtt^3*mWW^2*s*t^6 + 9024*ep^6*mtt^3*mWW^2*s*t^6 - 800*mtt^2*mWW^3*s*t^6 - 5896*ep*mtt^2*mWW^3*s*t^6 - 21058*ep^2*mtt^2*mWW^3*s*t^6 - 89564*ep^3*mtt^2*mWW^3*s*t^6 - 287806*ep^4*mtt^2*mWW^3*s*t^6 - 434780*ep^5*mtt^2*mWW^3*s*t^6 - 236176*ep^6*mtt^2*mWW^3*s*t^6 - 320*mtt*mWW^4*s*t^6 - 1624*ep*mtt*mWW^4*s*t^6 + 14038*ep^2*mtt*mWW^4*s*t^6 + 129496*ep^3*mtt*mWW^4*s*t^6 + 375474*ep^4*mtt*mWW^4*s*t^6 + 471424*ep^5*mtt*mWW^4*s*t^6 + 219872*ep^6*mtt*mWW^4*s*t^6 + 512*mWW^5*s*t^6 + 3280*ep*mWW^5*s*t^6 - 1074*ep^2*mWW^5*s*t^6 - 48804*ep^3*mWW^5*s*t^6 - 129462*ep^4*mWW^5*s*t^6 - 133380*ep^5*mWW^5*s*t^6 - 49072*ep^6*mWW^5*s*t^6 - 96*mtt^3*mWW*s^2*t^6 - 544*ep*mtt^3*mWW*s^2*t^6 - 1492*ep^2*mtt^3*mWW*s^2*t^6 - 11512*ep^3*mtt^3*mWW*s^2*t^6 - 48596*ep^4*mtt^3*mWW*s^2*t^6 - 79888*ep^5*mtt^3*mWW*s^2*t^6 - 44880*ep^6*mtt^3*mWW*s^2*t^6 - 224*mtt^2*mWW^2*s^2*t^6 - 1848*ep*mtt^2*mWW^2*s^2*t^6 - 1672*ep^2*mtt^2*mWW^2*s^2*t^6 + 20664*ep^3*mtt^2*mWW^2*s^2*t^6 + 72732*ep^4*mtt^2*mWW^2*s^2*t^6 + 93792*ep^5*mtt^2*mWW^2*s^2*t^6 + 43920*ep^6*mtt^2*mWW^2*s^2*t^6 + 736*mtt*mWW^3*s^2*t^6 + 5256*ep*mtt*mWW^3*s^2*t^6 + 7621*ep^2*mtt*mWW^3*s^2*t^6 - 6098*ep^3*mtt*mWW^3*s^2*t^6 + 3607*ep^4*mtt*mWW^3*s^2*t^6 + 56282*ep^5*mtt*mWW^3*s^2*t^6 + 48504*ep^6*mtt*mWW^3*s^2*t^6 - 416*mWW^4*s^2*t^6 - 2864*ep*mWW^4*s^2*t^6 - 4445*ep^2*mWW^4*s^2*t^6 - 2946*ep^3*mWW^4*s^2*t^6 - 27407*ep^4*mWW^4*s^2*t^6 - 69754*ep^5*mWW^4*s^2*t^6 - 47352*ep^6*mWW^4*s^2*t^6 + 72*ep*mtt^5*t^7 + 804*ep^2*mtt^5*t^7 + 3444*ep^3*mtt^5*t^7 + 7152*ep^4*mtt^5*t^7 + 7248*ep^5*mtt^5*t^7 + 2880*ep^6*mtt^5*t^7 + 600*ep*mtt^4*mWW*t^7 + 6876*ep^2*mtt^4*mWW*t^7 + 30276*ep^3*mtt^4*mWW*t^7 + 64512*ep^4*mtt^4*mWW*t^7 + 66864*ep^5*mtt^4*mWW*t^7 + 27072*ep^6*mtt^4*mWW*t^7 - 654*ep*mtt^3*mWW^2*t^7 - 6936*ep^2*mtt^3*mWW^2*t^7 - 27750*ep^3*mtt^3*mWW^2*t^7 - 52860*ep^4*mtt^3*mWW^2*t^7 - 48096*ep^5*mtt^3*mWW^2*t^7 - 16704*ep^6*mtt^3*mWW^2*t^7 - 942*ep*mtt^2*mWW^3*t^7 - 11757*ep^2*mtt^2*mWW^3*t^7 - 56616*ep^3*mtt^2*mWW^3*t^7 - 131691*ep^4*mtt^2*mWW^3*t^7 - 148506*ep^5*mtt^2*mWW^3*t^7 - 65208*ep^6*mtt^2*mWW^3*t^7 + 1086*ep*mtt*mWW^4*t^7 + 12891*ep^2*mtt*mWW^4*t^7 + 59052*ep^3*mtt*mWW^4*t^7 + 131205*ep^4*mtt*mWW^4*t^7 + 142038*ep^5*mtt*mWW^4*t^7 + 60168*ep^6*mtt*mWW^4*t^7 - 162*ep*mWW^5*t^7 - 1878*ep^2*mWW^5*t^7 - 8406*ep^3*mWW^5*t^7 - 18318*ep^4*mWW^5*t^7 - 19548*ep^5*mWW^5*t^7 - 8208*ep^6*mWW^5*t^7 - 24*ep*mtt^4*s*t^7 - 1156*ep^2*mtt^4*s*t^7 - 9288*ep^3*mtt^4*s*t^7 - 28580*ep^4*mtt^4*s*t^7 - 38232*ep^5*mtt^4*s*t^7 - 18720*ep^6*mtt^4*s*t^7 - 224*mtt^3*mWW*s*t^7 - 1544*ep*mtt^3*mWW*s*t^7 - 6696*ep^2*mtt^3*mWW*s*t^7 - 37152*ep^3*mtt^3*mWW*s*t^7 - 120832*ep^4*mtt^3*mWW*s*t^7 - 174016*ep^5*mtt^3*mWW*s*t^7 - 89856*ep^6*mtt^3*mWW*s*t^7 + 32*mtt^2*mWW^2*s*t^7 + 328*ep*mtt^2*mWW^2*s*t^7 + 10392*ep^2*mtt^2*mWW^2*s*t^7 + 84508*ep^3*mtt^2*mWW^2*s*t^7 + 260796*ep^4*mtt^2*mWW^2*s*t^7 + 347136*ep^5*mtt^2*mWW^2*s*t^7 + 168768*ep^6*mtt^2*mWW^2*s*t^7 + 608*mtt*mWW^3*s*t^7 + 4072*ep*mtt*mWW^3*s*t^7 + 3936*ep^2*mtt*mWW^3*s*t^7 - 20374*ep^3*mtt*mWW^3*s*t^7 - 44830*ep^4*mtt*mWW^3*s*t^7 - 19612*ep^5*mtt*mWW^3*s*t^7 + 6640*ep^6*mtt*mWW^3*s*t^7 - 416*mWW^4*s*t^7 - 2832*ep*mWW^4*s*t^7 - 6464*ep^2*mWW^4*s*t^7 - 17598*ep^3*mWW^4*s*t^7 - 66302*ep^4*mWW^4*s*t^7 - 115012*ep^5*mWW^4*s*t^7 - 66736*ep^6*mWW^4*s*t^7 - 48*ep*mtt^3*s^2*t^7 + 352*ep^2*mtt^3*s^2*t^7 + 5844*ep^3*mtt^3*s^2*t^7 + 21428*ep^4*mtt^3*s^2*t^7 + 30984*ep^5*mtt^3*s^2*t^7 + 15840*ep^6*mtt^3*s^2*t^7 + 128*mtt^2*mWW*s^2*t^7 + 784*ep*mtt^2*mWW*s^2*t^7 + 1328*ep^2*mtt^2*mWW*s^2*t^7 + 5324*ep^3*mtt^2*mWW*s^2*t^7 + 25700*ep^4*mtt^2*mWW*s^2*t^7 + 44952*ep^5*mtt^2*mWW*s^2*t^7 + 25344*ep^6*mtt^2*mWW*s^2*t^7 - 256*mtt*mWW^2*s^2*t^7 - 1424*ep*mtt*mWW^2*s^2*t^7 - 3712*ep^2*mtt*mWW^2*s^2*t^7 - 28180*ep^3*mtt*mWW^2*s^2*t^7 - 115684*ep^4*mtt*mWW^2*s^2*t^7 - 182856*ep^5*mtt*mWW^2*s^2*t^7 - 98208*ep^6*mtt*mWW^2*s^2*t^7 + 128*mWW^3*s^2*t^7 + 688*ep*mWW^3*s^2*t^7 + 2032*ep^2*mWW^3*s^2*t^7 + 17012*ep^3*mWW^3*s^2*t^7 + 68556*ep^4*mWW^3*s^2*t^7 + 106920*ep^5*mWW^3*s^2*t^7 + 57024*ep^6*mWW^3*s^2*t^7 - 240*ep*mtt^4*t^8 - 2664*ep^2*mtt^4*t^8 - 11328*ep^3*mtt^4*t^8 - 23328*ep^4*mtt^4*t^8 - 23424*ep^5*mtt^4*t^8 - 9216*ep^6*mtt^4*t^8 - 360*ep*mtt^3*mWW*t^8 - 4188*ep^2*mtt^3*mWW*t^8 - 18696*ep^3*mtt^3*mWW*t^8 - 40236*ep^4*mtt^3*mWW*t^8 - 41928*ep^5*mtt^3*mWW*t^8 - 16992*ep^6*mtt^3*mWW*t^8 + 1152*ep*mtt^2*mWW^2*t^8 + 12936*ep^2*mtt^2*mWW^2*t^8 + 55620*ep^3*mtt^2*mWW^2*t^8 + 115476*ep^4*mtt^2*mWW^2*t^8 + 116424*ep^5*mtt^2*mWW^2*t^8 + 45792*ep^6*mtt^2*mWW^2*t^8 - 264*ep*mtt*mWW^3*t^8 - 2673*ep^2*mtt*mWW^3*t^8 - 10044*ep^3*mtt*mWW^3*t^8 - 17637*ep^4*mtt*mWW^3*t^8 - 14406*ep^5*mtt*mWW^3*t^8 - 4296*ep^6*mtt*mWW^3*t^8 - 288*ep*mWW^4*t^8 - 3411*ep^2*mWW^4*t^8 - 15552*ep^3*mWW^4*t^8 - 34275*ep^4*mWW^4*t^8 - 36666*ep^5*mWW^4*t^8 - 15288*ep^6*mWW^4*t^8 + 56*ep*mtt^3*s*t^8 + 2692*ep^2*mtt^3*s*t^8 + 21424*ep^3*mtt^3*s*t^8 + 65036*ep^4*mtt^3*s*t^8 + 85608*ep^5*mtt^3*s*t^8 + 41184*ep^6*mtt^3*s*t^8 + 128*mtt^2*mWW*s*t^8 + 792*ep*mtt^2*mWW*s*t^8 - 124*ep^2*mtt^2*mWW*s*t^8 - 10056*ep^3*mtt^2*mWW*s*t^8 - 26716*ep^4*mtt^2*mWW*s*t^8 - 28392*ep^5*mtt^2*mWW*s*t^8 - 11232*ep^6*mtt^2*mWW*s*t^8 - 256*mtt*mWW^2*s*t^8 - 1752*ep*mtt*mWW^2*s*t^8 - 7828*ep^2*mtt*mWW^2*s*t^8 - 44160*ep^3*mtt*mWW^2*s*t^8 - 141676*ep^4*mtt*mWW^2*s*t^8 - 200040*ep^5*mtt*mWW^2*s*t^8 - 101088*ep^6*mtt*mWW^2*s*t^8 + 128*mWW^3*s*t^8 + 904*ep*mWW^3*s*t^8 + 5260*ep^2*mWW^3*s*t^8 + 32792*ep^3*mWW^3*s*t^8 + 103356*ep^4*mWW^3*s*t^8 + 142824*ep^5*mWW^3*s*t^8 + 71136*ep^6*mWW^3*s*t^8 + 64*ep*mtt^2*s^2*t^8 - 480*ep^2*mtt^2*s^2*t^8 - 7696*ep^3*mtt^2*s^2*t^8 - 27432*ep^4*mtt^2*s^2*t^8 - 38448*ep^5*mtt^2*s^2*t^8 - 19008*ep^6*mtt^2*s^2*t^8 - 128*ep*mtt*mWW*s^2*t^8 + 960*ep^2*mtt*mWW*s^2*t^8 + 15392*ep^3*mtt*mWW*s^2*t^8 + 54864*ep^4*mtt*mWW*s^2*t^8 + 76896*ep^5*mtt*mWW*s^2*t^8 + 38016*ep^6*mtt*mWW*s^2*t^8 + 64*ep*mWW^2*s^2*t^8 - 480*ep^2*mWW^2*s^2*t^8 - 7696*ep^3*mWW^2*s^2*t^8 - 27432*ep^4*mWW^2*s^2*t^8 - 38448*ep^5*mWW^2*s^2*t^8 - 19008*ep^6*mWW^2*s^2*t^8 + 264*ep*mtt^3*t^9 + 2916*ep^2*mtt^3*t^9 + 12324*ep^3*mtt^3*t^9 + 25200*ep^4*mtt^3*t^9 + 25104*ep^5*mtt^3*t^9 + 9792*ep^6*mtt^3*t^9 - 216*ep*mtt^2*mWW*t^9 - 2316*ep^2*mtt^2*mWW*t^9 - 9468*ep^3*mtt^2*mWW*t^9 - 18744*ep^4*mtt^2*mWW*t^9 - 18144*ep^5*mtt^2*mWW*t^9 - 6912*ep^6*mtt^2*mWW*t^9 - 360*ep*mtt*mWW^2*t^9 - 4116*ep^2*mtt*mWW^2*t^9 - 18036*ep^3*mtt*mWW^2*t^9 - 38112*ep^4*mtt*mWW^2*t^9 - 39024*ep^5*mtt*mWW^2*t^9 - 15552*ep^6*mtt*mWW^2*t^9 + 312*ep*mWW^3*t^9 + 3516*ep^2*mWW^3*t^9 + 15180*ep^3*mWW^3*t^9 + 31656*ep^4*mWW^3*t^9 + 32064*ep^5*mWW^3*t^9 + 12672*ep^6*mWW^3*t^9 - 32*ep*mtt^2*s*t^9 - 1536*ep^2*mtt^2*s*t^9 - 12136*ep^3*mtt^2*s*t^9 - 36456*ep^4*mtt^2*s*t^9 - 47376*ep^5*mtt^2*s*t^9 - 22464*ep^6*mtt^2*s*t^9 + 64*ep*mtt*mWW*s*t^9 + 3072*ep^2*mtt*mWW*s*t^9 + 24272*ep^3*mtt*mWW*s*t^9 + 72912*ep^4*mtt*mWW*s*t^9 + 94752*ep^5*mtt*mWW*s*t^9 + 44928*ep^6*mtt*mWW*s*t^9 - 32*ep*mWW^2*s*t^9 - 1536*ep^2*mWW^2*s*t^9 - 12136*ep^3*mWW^2*s*t^9 - 36456*ep^4*mWW^2*s*t^9 - 47376*ep^5*mWW^2*s*t^9 - 22464*ep^6*mWW^2*s*t^9 - 96*ep*mtt^2*t^10 - 1056*ep^2*mtt^2*t^10 - 4440*ep^3*mtt^2*t^10 - 9024*ep^4*mtt^2*t^10 - 8928*ep^5*mtt^2*t^10 - 3456*ep^6*mtt^2*t^10 + 192*ep*mtt*mWW*t^10 + 2112*ep^2*mtt*mWW*t^10 + 8880*ep^3*mtt*mWW*t^10 + 18048*ep^4*mtt*mWW*t^10 + 17856*ep^5*mtt*mWW*t^10 + 6912*ep^6*mtt*mWW*t^10 - 96*ep*mWW^2*t^10 - 1056*ep^2*mWW^2*t^10 - 4440*ep^3*mWW^2*t^10 - 9024*ep^4*mWW^2*t^10 - 8928*ep^5*mWW^2*t^10 - 3456*ep^6*mWW^2*t^10)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(36*ep^2*mtt^3*mWW^6*s^2 + 204*ep^3*mtt^3*mWW^6*s^2 + 384*ep^4*mtt^3*mWW^6*s^2 + 240*ep^5*mtt^3*mWW^6*s^2 - 4*ep*mtt^2*mWW^7*s^2 - 80*ep^2*mtt^2*mWW^7*s^2 - 380*ep^3*mtt^2*mWW^7*s^2 - 688*ep^4*mtt^2*mWW^7*s^2 - 432*ep^5*mtt^2*mWW^7*s^2 - 4*ep^2*mtt*mWW^8*s^2 + 4*ep^3*mtt*mWW^8*s^2 + 64*ep^4*mtt*mWW^8*s^2 + 80*ep^5*mtt*mWW^8*s^2 + 4*ep*mWW^9*s^2 + 48*ep^2*mWW^9*s^2 + 172*ep^3*mWW^9*s^2 + 240*ep^4*mWW^9*s^2 + 112*ep^5*mWW^9*s^2 + 6*ep*mtt^2*mWW^6*s^3 + 52*ep^2*mtt^2*mWW^6*s^3 + 154*ep^3*mtt^2*mWW^6*s^3 + 188*ep^4*mtt^2*mWW^6*s^3 + 80*ep^5*mtt^2*mWW^6*s^3 - 8*ep*mtt*mWW^7*s^3 - 80*ep^2*mtt*mWW^7*s^3 - 256*ep^3*mtt*mWW^7*s^3 - 328*ep^4*mtt*mWW^7*s^3 - 144*ep^5*mtt*mWW^7*s^3 + 2*ep*mWW^8*s^3 + 28*ep^2*mWW^8*s^3 + 102*ep^3*mWW^8*s^3 + 140*ep^4*mWW^8*s^3 + 64*ep^5*mWW^8*s^3 + 18*mtt^6*mWW^4*t + 246*ep*mtt^6*mWW^4*t + 1296*ep^2*mtt^6*mWW^4*t + 3288*ep^3*mtt^6*mWW^4*t + 4032*ep^4*mtt^6*mWW^4*t + 1920*ep^5*mtt^6*mWW^4*t - 66*mtt^5*mWW^5*t - 888*ep*mtt^5*mWW^5*t - 4626*ep^2*mtt^5*mWW^5*t - 11664*ep^3*mtt^5*mWW^5*t - 14280*ep^4*mtt^5*mWW^5*t - 6816*ep^5*mtt^5*mWW^5*t + 66*mtt^4*mWW^6*t + 870*ep*mtt^4*mWW^6*t + 4476*ep^2*mtt^4*mWW^6*t + 11256*ep^3*mtt^4*mWW^6*t + 13872*ep^4*mtt^4*mWW^6*t + 6720*ep^5*mtt^4*mWW^6*t - 6*mtt^3*mWW^7*t - 84*ep*mtt^3*mWW^7*t - 486*ep^2*mtt^3*mWW^7*t - 1440*ep^3*mtt^3*mWW^7*t - 2136*ep^4*mtt^3*mWW^7*t - 1248*ep^5*mtt^3*mWW^7*t - 12*mtt^2*mWW^8*t - 144*ep*mtt^2*mWW^8*t - 660*ep^2*mtt^2*mWW^8*t - 1440*ep^3*mtt^2*mWW^8*t - 1488*ep^4*mtt^2*mWW^8*t - 576*ep^5*mtt^2*mWW^8*t - 48*mtt^5*mWW^4*s*t - 656*ep*mtt^5*mWW^4*s*t - 3456*ep^2*mtt^5*mWW^4*s*t - 8768*ep^3*mtt^5*mWW^4*s*t - 10752*ep^4*mtt^5*mWW^4*s*t - 5120*ep^5*mtt^5*mWW^4*s*t + 140*mtt^4*mWW^5*s*t + 1894*ep*mtt^4*mWW^5*s*t + 9924*ep^2*mtt^4*mWW^5*s*t + 25174*ep^3*mtt^4*mWW^5*s*t + 31012*ep^4*mtt^4*mWW^5*s*t + 14896*ep^5*mtt^4*mWW^5*s*t - 116*mtt^3*mWW^6*s*t - 1608*ep*mtt^3*mWW^6*s*t - 8642*ep^2*mtt^3*mWW^6*s*t - 22510*ep^3*mtt^3*mWW^6*s*t - 28508*ep^4*mtt^3*mWW^6*s*t - 14096*ep^5*mtt^3*mWW^6*s*t + 4*mtt^2*mWW^7*s*t + 110*ep*mtt^2*mWW^7*s*t + 914*ep^2*mtt^2*mWW^7*s*t + 3284*ep^3*mtt^2*mWW^7*s*t + 5328*ep^4*mtt^2*mWW^7*s*t + 3200*ep^5*mtt^2*mWW^7*s*t + 20*mtt*mWW^8*s*t + 260*ep*mtt*mWW^8*s*t + 1272*ep^2*mtt*mWW^8*s*t + 2904*ep^3*mtt*mWW^8*s*t + 3088*ep^4*mtt*mWW^8*s*t + 1216*ep^5*mtt*mWW^8*s*t + 42*mtt^4*mWW^4*s^2*t + 574*ep*mtt^4*mWW^4*s^2*t + 3024*ep^2*mtt^4*mWW^4*s^2*t + 7672*ep^3*mtt^4*mWW^4*s^2*t + 9408*ep^4*mtt^4*mWW^4*s^2*t + 4480*ep^5*mtt^4*mWW^4*s^2*t - 94*mtt^3*mWW^5*s^2*t - 1294*ep*mtt^3*mWW^5*s^2*t - 7210*ep^2*mtt^3*mWW^5*s^2*t - 19526*ep^3*mtt^3*mWW^5*s^2*t - 25448*ep^4*mtt^3*mWW^5*s^2*t - 12784*ep^5*mtt^3*mWW^5*s^2*t + 54*mtt^2*mWW^6*s^2*t + 831*ep*mtt^2*mWW^6*s^2*t + 5182*ep^2*mtt^2*mWW^6*s^2*t + 15415*ep^3*mtt^2*mWW^6*s^2*t + 21706*ep^4*mtt^2*mWW^6*s^2*t + 11656*ep^5*mtt^2*mWW^6*s^2*t + 6*mtt*mWW^7*s^2*t + 49*ep*mtt*mWW^7*s^2*t + 148*ep^2*mtt*mWW^7*s^2*t - 145*ep^3*mtt*mWW^7*s^2*t - 1250*ep^4*mtt*mWW^7*s^2*t - 1336*ep^5*mtt*mWW^7*s^2*t - 8*mWW^8*s^2*t - 148*ep*mWW^8*s^2*t - 1036*ep^2*mWW^8*s^2*t - 3080*ep^3*mWW^8*s^2*t - 3984*ep^4*mWW^8*s^2*t - 1824*ep^5*mWW^8*s^2*t - 12*mtt^3*mWW^4*s^3*t - 164*ep*mtt^3*mWW^4*s^3*t - 864*ep^2*mtt^3*mWW^4*s^3*t - 2192*ep^3*mtt^3*mWW^4*s^3*t - 2688*ep^4*mtt^3*mWW^4*s^3*t - 1280*ep^5*mtt^3*mWW^4*s^3*t + 20*mtt^2*mWW^5*s^3*t + 234*ep*mtt^2*mWW^5*s^3*t + 1108*ep^2*mtt^2*mWW^5*s^3*t + 2714*ep^3*mtt^2*mWW^5*s^3*t + 3420*ep^4*mtt^2*mWW^5*s^3*t + 1744*ep^5*mtt^2*mWW^5*s^3*t - 4*mtt*mWW^6*s^3*t - 8*ep*mtt*mWW^6*s^3*t + 184*ep^2*mtt*mWW^6*s^3*t + 732*ep^3*mtt*mWW^6*s^3*t + 840*ep^4*mtt*mWW^6*s^3*t + 224*ep^5*mtt*mWW^6*s^3*t - 4*mWW^7*s^3*t - 62*ep*mWW^7*s^3*t - 428*ep^2*mWW^7*s^3*t - 1254*ep^3*mWW^7*s^3*t - 1572*ep^4*mWW^7*s^3*t - 688*ep^5*mWW^7*s^3*t + 30*mtt^5*mWW^4*t^2 + 306*ep*mtt^5*mWW^4*t^2 + 1164*ep^2*mtt^5*mWW^4*t^2 + 2088*ep^3*mtt^5*mWW^4*t^2 + 1776*ep^4*mtt^5*mWW^4*t^2 + 576*ep^5*mtt^5*mWW^4*t^2 + 78*mtt^4*mWW^5*t^2 + 1176*ep*mtt^4*mWW^5*t^2 + 6642*ep^2*mtt^4*mWW^5*t^2 + 17616*ep^3*mtt^4*mWW^5*t^2 + 22152*ep^4*mtt^4*mWW^5*t^2 + 10656*ep^5*mtt^4*mWW^5*t^2 - 222*mtt^3*mWW^6*t^2 - 2868*ep*mtt^3*mWW^6*t^2 - 14370*ep^2*mtt^3*mWW^6*t^2 - 34944*ep^3*mtt^3*mWW^6*t^2 - 41352*ep^4*mtt^3*mWW^6*t^2 - 19104*ep^5*mtt^3*mWW^6*t^2 + 90*mtt^2*mWW^7*t^2 + 1110*ep*mtt^2*mWW^7*t^2 + 5352*ep^2*mtt^2*mWW^7*t^2 + 12696*ep^3*mtt^2*mWW^7*t^2 + 14880*ep^4*mtt^2*mWW^7*t^2 + 6912*ep^5*mtt^2*mWW^7*t^2 + 24*mtt*mWW^8*t^2 + 276*ep*mtt*mWW^8*t^2 + 1212*ep^2*mtt*mWW^8*t^2 + 2544*ep^3*mtt*mWW^8*t^2 + 2544*ep^4*mtt*mWW^8*t^2 + 960*ep^5*mtt*mWW^8*t^2 + 12*mtt^5*mWW^3*s*t^2 + 164*ep*mtt^5*mWW^3*s*t^2 + 864*ep^2*mtt^5*mWW^3*s*t^2 + 2192*ep^3*mtt^5*mWW^3*s*t^2 + 2688*ep^4*mtt^5*mWW^3*s*t^2 + 1280*ep^5*mtt^5*mWW^3*s*t^2 - 64*mtt^4*mWW^4*s*t^2 - 906*ep*mtt^4*mWW^4*s*t^2 - 4972*ep^2*mtt^4*mWW^4*s*t^2 - 13202*ep^3*mtt^4*mWW^4*s*t^2 - 16976*ep^4*mtt^4*mWW^4*s*t^2 - 8480*ep^5*mtt^4*mWW^4*s*t^2 - 84*mtt^3*mWW^5*s*t^2 - 880*ep*mtt^3*mWW^5*s*t^2 - 3290*ep^2*mtt^3*mWW^5*s*t^2 - 5110*ep^3*mtt^3*mWW^5*s*t^2 - 2476*ep^4*mtt^3*mWW^5*s*t^2 + 560*ep^5*mtt^3*mWW^5*s*t^2 + 292*mtt^2*mWW^6*s*t^2 + 3794*ep*mtt^2*mWW^6*s*t^2 + 18814*ep^2*mtt^2*mWW^6*s*t^2 + 44416*ep^3*mtt^2*mWW^6*s*t^2 + 50164*ep^4*mtt^2*mWW^6*s*t^2 + 21840*ep^5*mtt^2*mWW^6*s*t^2 - 136*mtt*mWW^7*s*t^2 - 1900*ep*mtt*mWW^7*s*t^2 - 10096*ep^2*mtt*mWW^7*s*t^2 - 25476*ep^3*mtt*mWW^7*s*t^2 - 30720*ep^4*mtt*mWW^7*s*t^2 - 14272*ep^5*mtt*mWW^7*s*t^2 - 20*mWW^8*s*t^2 - 260*ep*mWW^8*s*t^2 - 1272*ep^2*mWW^8*s*t^2 - 2904*ep^3*mWW^8*s*t^2 - 3088*ep^4*mWW^8*s*t^2 - 1216*ep^5*mWW^8*s*t^2 - 24*mtt^4*mWW^3*s^2*t^2 - 328*ep*mtt^4*mWW^3*s^2*t^2 - 1728*ep^2*mtt^4*mWW^3*s^2*t^2 - 4384*ep^3*mtt^4*mWW^3*s^2*t^2 - 5376*ep^4*mtt^4*mWW^3*s^2*t^2 - 2560*ep^5*mtt^4*mWW^3*s^2*t^2 + 38*mtt^3*mWW^4*s^2*t^2 + 678*ep*mtt^3*mWW^4*s^2*t^2 + 5240*ep^2*mtt^3*mWW^4*s^2*t^2 + 17736*ep^3*mtt^3*mWW^4*s^2*t^2 + 26600*ep^4*mtt^3*mWW^4*s^2*t^2 + 14592*ep^5*mtt^3*mWW^4*s^2*t^2 + 46*mtt^2*mWW^5*s^2*t^2 + 155*ep*mtt^2*mWW^5*s^2*t^2 - 2132*ep^2*mtt^2*mWW^5*s^2*t^2 - 12687*ep^3*mtt^2*mWW^5*s^2*t^2 - 23662*ep^4*mtt^2*mWW^5*s^2*t^2 - 14728*ep^5*mtt^2*mWW^5*s^2*t^2 - 110*mtt*mWW^6*s^2*t^2 - 1424*ep*mtt*mWW^6*s^2*t^2 - 7572*ep^2*mtt*mWW^6*s^2*t^2 - 18822*ep^3*mtt*mWW^6*s^2*t^2 - 21300*ep^4*mtt*mWW^6*s^2*t^2 - 8592*ep^5*mtt*mWW^6*s^2*t^2 + 50*mWW^7*s^2*t^2 + 871*ep*mWW^7*s^2*t^2 + 5760*ep^2*mWW^7*s^2*t^2 + 16813*ep^3*mWW^7*s^2*t^2 + 22010*ep^4*mWW^7*s^2*t^2 + 10520*ep^5*mWW^7*s^2*t^2 + 12*mtt^3*mWW^3*s^3*t^2 + 164*ep*mtt^3*mWW^3*s^3*t^2 + 864*ep^2*mtt^3*mWW^3*s^3*t^2 + 2192*ep^3*mtt^3*mWW^3*s^3*t^2 + 2688*ep^4*mtt^3*mWW^3*s^3*t^2 + 1280*ep^5*mtt^3*mWW^3*s^3*t^2 - 4*mtt^2*mWW^4*s^3*t^2 + 6*ep*mtt^2*mWW^4*s^3*t^2 + 220*ep^2*mtt^2*mWW^4*s^3*t^2 + 686*ep^3*mtt^2*mWW^4*s^3*t^2 + 660*ep^4*mtt^2*mWW^4*s^3*t^2 + 112*ep^5*mtt^2*mWW^4*s^3*t^2 - 28*mtt*mWW^5*s^3*t^2 - 432*ep*mtt*mWW^5*s^3*t^2 - 2600*ep^2*mtt*mWW^5*s^3*t^2 - 7012*ep^3*mtt*mWW^5*s^3*t^2 - 8520*ep^4*mtt*mWW^5*s^3*t^2 - 3776*ep^5*mtt*mWW^5*s^3*t^2 + 20*mWW^6*s^3*t^2 + 262*ep*mWW^6*s^3*t^2 + 1516*ep^2*mWW^6*s^3*t^2 + 4134*ep^3*mWW^6*s^3*t^2 + 5172*ep^4*mWW^6*s^3*t^2 + 2384*ep^5*mWW^6*s^3*t^2 - 18*mtt^6*mWW^2*t^3 - 246*ep*mtt^6*mWW^2*t^3 - 1296*ep^2*mtt^6*mWW^2*t^3 - 3288*ep^3*mtt^6*mWW^2*t^3 - 4032*ep^4*mtt^6*mWW^2*t^3 - 1920*ep^5*mtt^6*mWW^2*t^3 - 258*mtt^5*mWW^3*t^3 - 3072*ep*mtt^5*mWW^3*t^3 - 14142*ep^2*mtt^5*mWW^3*t^3 - 31644*ep^3*mtt^5*mWW^3*t^3 - 34560*ep^4*mtt^5*mWW^3*t^3 - 14784*ep^5*mtt^5*mWW^3*t^3 + 240*mtt^4*mWW^4*t^3 + 2994*ep*mtt^4*mWW^4*t^3 + 14490*ep^2*mtt^4*mWW^4*t^3 + 34116*ep^3*mtt^4*mWW^4*t^3 + 39216*ep^4*mtt^4*mWW^4*t^3 + 17664*ep^5*mtt^4*mWW^4*t^3 + 180*mtt^3*mWW^5*t^3 + 1758*ep*mtt^3*mWW^5*t^3 + 6150*ep^2*mtt^3*mWW^5*t^3 + 9300*ep^3*mtt^3*mWW^5*t^3 + 5280*ep^4*mtt^3*mWW^5*t^3 + 192*ep^5*mtt^3*mWW^5*t^3 + 30*mtt^2*mWW^6*t^3 + 603*ep*mtt^2*mWW^6*t^3 + 4026*ep^2*mtt^2*mWW^6*t^3 + 11907*ep^3*mtt^2*mWW^6*t^3 + 16194*ep^4*mtt^2*mWW^6*t^3 + 8280*ep^5*mtt^2*mWW^6*t^3 - 162*mtt*mWW^7*t^3 - 1905*ep*mtt*mWW^7*t^3 - 8676*ep^2*mtt*mWW^7*t^3 - 19287*ep^3*mtt*mWW^7*t^3 - 21042*ep^4*mtt*mWW^7*t^3 - 9048*ep^5*mtt*mWW^7*t^3 - 12*mWW^8*t^3 - 132*ep*mWW^8*t^3 - 552*ep^2*mWW^8*t^3 - 1104*ep^3*mWW^8*t^3 - 1056*ep^4*mWW^8*t^3 - 384*ep^5*mWW^8*t^3 + 60*mtt^5*mWW^2*s*t^3 + 820*ep*mtt^5*mWW^2*s*t^3 + 4320*ep^2*mtt^5*mWW^2*s*t^3 + 10960*ep^3*mtt^5*mWW^2*s*t^3 + 13440*ep^4*mtt^5*mWW^2*s*t^3 + 6400*ep^5*mtt^5*mWW^2*s*t^3 + 388*mtt^4*mWW^3*s*t^3 + 5274*ep*mtt^4*mWW^3*s*t^3 + 27460*ep^2*mtt^4*mWW^3*s*t^3 + 68314*ep^3*mtt^4*mWW^3*s*t^3 + 81460*ep^4*mtt^4*mWW^3*s*t^3 + 37424*ep^5*mtt^4*mWW^3*s*t^3 - 488*mtt^3*mWW^4*s*t^3 - 6770*ep*mtt^3*mWW^4*s*t^3 - 35978*ep^2*mtt^3*mWW^4*s*t^3 - 91480*ep^3*mtt^3*mWW^4*s*t^3 - 111836*ep^4*mtt^3*mWW^4*s*t^3 - 52848*ep^5*mtt^3*mWW^4*s*t^3 - 296*mtt^2*mWW^5*s*t^3 - 4176*ep*mtt^2*mWW^5*s*t^3 - 22066*ep^2*mtt^2*mWW^5*s*t^3 - 54394*ep^3*mtt^2*mWW^5*s*t^3 - 62908*ep^4*mtt^2*mWW^5*s*t^3 - 27600*ep^5*mtt^2*mWW^5*s*t^3 + 204*mtt*mWW^6*s*t^3 + 3014*ep*mtt*mWW^6*s*t^3 + 16770*ep^2*mtt*mWW^6*s*t^3 + 43904*ep^3*mtt*mWW^6*s*t^3 + 54404*ep^4*mtt*mWW^6*s*t^3 + 25744*ep^5*mtt*mWW^6*s*t^3 + 132*mWW^7*s*t^3 + 1790*ep*mWW^7*s*t^3 + 9182*ep^2*mWW^7*s*t^3 + 22192*ep^3*mWW^7*s*t^3 + 25392*ep^4*mWW^7*s*t^3 + 11072*ep^5*mWW^7*s*t^3 - 66*mtt^4*mWW^2*s^2*t^3 - 902*ep*mtt^4*mWW^2*s^2*t^3 - 4752*ep^2*mtt^4*mWW^2*s^2*t^3 - 12056*ep^3*mtt^4*mWW^2*s^2*t^3 - 14784*ep^4*mtt^4*mWW^2*s^2*t^3 - 7040*ep^5*mtt^4*mWW^2*s^2*t^3 - 74*mtt^3*mWW^3*s^2*t^3 - 1350*ep*mtt^3*mWW^3*s^2*t^3 - 9558*ep^2*mtt^3*mWW^3*s^2*t^3 - 29622*ep^3*mtt^3*mWW^3*s^2*t^3 - 41136*ep^4*mtt^3*mWW^3*s^2*t^3 - 21056*ep^5*mtt^3*mWW^3*s^2*t^3 + 202*mtt^2*mWW^4*s^2*t^3 + 3373*ep*mtt^2*mWW^4*s^2*t^3 + 20674*ep^2*mtt^2*mWW^4*s^2*t^3 + 58417*ep^3*mtt^2*mWW^4*s^2*t^3 + 77414*ep^4*mtt^2*mWW^4*s^2*t^3 + 39080*ep^5*mtt^2*mWW^4*s^2*t^3 + 82*mtt*mWW^5*s^2*t^3 + 1418*ep*mtt*mWW^5*s^2*t^3 + 10110*ep^2*mtt*mWW^5*s^2*t^3 + 30498*ep^3*mtt*mWW^5*s^2*t^3 + 39600*ep^4*mtt*mWW^5*s^2*t^3 + 18080*ep^5*mtt*mWW^5*s^2*t^3 - 144*mWW^6*s^2*t^3 - 2467*ep*mWW^6*s^2*t^3 - 15826*ep^2*mWW^6*s^2*t^3 - 45221*ep^3*mWW^6*s^2*t^3 - 58502*ep^4*mWW^6*s^2*t^3 - 27912*ep^5*mWW^6*s^2*t^3 + 24*mtt^3*mWW^2*s^3*t^3 + 328*ep*mtt^3*mWW^2*s^3*t^3 + 1728*ep^2*mtt^3*mWW^2*s^3*t^3 + 4384*ep^3*mtt^3*mWW^2*s^3*t^3 + 5376*ep^4*mtt^3*mWW^2*s^3*t^3 + 2560*ep^5*mtt^3*mWW^2*s^3*t^3 - 56*mtt^2*mWW^3*s^3*t^3 - 798*ep*mtt^2*mWW^3*s^3*t^3 - 4324*ep^2*mtt^2*mWW^3*s^3*t^3 - 11138*ep^3*mtt^2*mWW^3*s^3*t^3 - 13740*ep^4*mtt^2*mWW^3*s^3*t^3 - 6544*ep^5*mtt^2*mWW^3*s^3*t^3 + 40*mtt*mWW^4*s^3*t^3 + 548*ep*mtt*mWW^4*s^3*t^3 + 3080*ep^2*mtt*mWW^4*s^3*t^3 + 8292*ep^3*mtt*mWW^4*s^3*t^3 + 10584*ep^4*mtt*mWW^4*s^3*t^3 + 5152*ep^5*mtt*mWW^4*s^3*t^3 - 8*mWW^5*s^3*t^3 - 78*ep*mWW^5*s^3*t^3 - 484*ep^2*mWW^5*s^3*t^3 - 1538*ep^3*mWW^5*s^3*t^3 - 2220*ep^4*mWW^5*s^3*t^3 - 1168*ep^5*mWW^5*s^3*t^3 + 510*mtt^5*mWW^2*t^4 + 6138*ep*mtt^5*mWW^2*t^4 + 28596*ep^2*mtt^5*mWW^2*t^4 + 64800*ep^3*mtt^5*mWW^2*t^4 + 71712*ep^4*mtt^5*mWW^2*t^4 + 31104*ep^5*mtt^5*mWW^2*t^4 + 102*mtt^4*mWW^3*t^4 + 1056*ep*mtt^4*mWW^3*t^4 + 3978*ep^2*mtt^4*mWW^3*t^4 + 6600*ep^3*mtt^4*mWW^3*t^4 + 4344*ep^4*mtt^4*mWW^3*t^4 + 480*ep^5*mtt^4*mWW^3*t^4 - 1236*mtt^3*mWW^4*t^4 - 14628*ep*mtt^3*mWW^4*t^4 - 66804*ep^2*mtt^3*mWW^4*t^4 - 147984*ep^3*mtt^3*mWW^4*t^4 - 159696*ep^4*mtt^3*mWW^4*t^4 - 67392*ep^5*mtt^3*mWW^4*t^4 + 204*mtt^2*mWW^5*t^4 + 2775*ep*mtt^2*mWW^5*t^4 + 14520*ep^2*mtt^2*mWW^5*t^4 + 36507*ep^3*mtt^2*mWW^5*t^4 + 44298*ep^4*mtt^2*mWW^5*t^4 + 20856*ep^5*mtt^2*mWW^5*t^4 + 342*mtt*mWW^6*t^4 + 3780*ep*mtt*mWW^6*t^4 + 15900*ep^2*mtt*mWW^6*t^4 + 32046*ep^3*mtt*mWW^6*t^4 + 31044*ep^4*mtt*mWW^6*t^4 + 11568*ep^5*mtt*mWW^6*t^4 + 78*mWW^7*t^4 + 879*ep*mWW^7*t^4 + 3810*ep^2*mWW^7*t^4 + 8031*ep^3*mWW^7*t^4 + 8298*ep^4*mWW^7*t^4 + 3384*ep^5*mWW^7*t^4 - 1064*mtt^4*mWW^2*s*t^4 - 14042*ep*mtt^4*mWW^2*s*t^4 - 71228*ep^2*mtt^4*mWW^2*s*t^4 - 173402*ep^3*mtt^4*mWW^2*s*t^4 - 203344*ep^4*mtt^4*mWW^2*s*t^4 - 92320*ep^5*mtt^4*mWW^2*s*t^4 + 612*mtt^3*mWW^3*s*t^4 + 7892*ep*mtt^3*mWW^3*s*t^4 + 39598*ep^2*mtt^3*mWW^3*s*t^4 + 96950*ep^3*mtt^3*mWW^3*s*t^4 + 116372*ep^4*mtt^3*mWW^3*s*t^4 + 54896*ep^5*mtt^3*mWW^3*s*t^4 + 1588*mtt^2*mWW^4*s*t^4 + 21442*ep*mtt^2*mWW^4*s*t^4 + 110122*ep^2*mtt^2*mWW^4*s*t^4 + 268076*ep^3*mtt^2*mWW^4*s*t^4 + 310580*ep^4*mtt^2*mWW^4*s*t^4 + 137872*ep^5*mtt^2*mWW^4*s*t^4 - 756*mtt*mWW^5*s*t^4 - 10020*ep*mtt*mWW^5*s*t^4 - 51022*ep^2*mtt*mWW^5*s*t^4 - 124638*ep^3*mtt*mWW^5*s*t^4 - 146636*ep^4*mtt*mWW^5*s*t^4 - 66768*ep^5*mtt*mWW^5*s*t^4 - 380*mWW^6*s*t^4 - 5200*ep*mWW^6*s*t^4 - 26942*ep^2*mWW^6*s*t^4 - 65810*ep^3*mWW^6*s*t^4 - 76060*ep^4*mWW^6*s*t^4 - 33488*ep^5*mWW^6*s*t^4 + 586*mtt^3*mWW^2*s^2*t^4 + 8210*ep*mtt^3*mWW^2*s^2*t^4 + 44332*ep^2*mtt^3*mWW^2*s^2*t^4 + 113716*ep^3*mtt^3*mWW^2*s^2*t^4 + 139072*ep^4*mtt^3*mWW^2*s^2*t^4 + 65328*ep^5*mtt^3*mWW^2*s^2*t^4 - 718*mtt^2*mWW^3*s^2*t^4 - 9899*ep*mtt^2*mWW^3*s^2*t^4 - 51908*ep^2*mtt^2*mWW^3*s^2*t^4 - 130665*ep^3*mtt^2*mWW^3*s^2*t^4 - 159202*ep^4*mtt^2*mWW^3*s^2*t^4 - 75560*ep^5*mtt^2*mWW^3*s^2*t^4 - 322*mtt*mWW^4*s^2*t^4 - 5128*ep*mtt*mWW^4*s^2*t^4 - 31280*ep^2*mtt*mWW^4*s^2*t^4 - 85190*ep^3*mtt*mWW^4*s^2*t^4 - 104596*ep^4*mtt*mWW^4*s^2*t^4 - 47008*ep^5*mtt*mWW^4*s^2*t^4 + 454*mWW^5*s^2*t^4 + 6769*ep*mWW^5*s^2*t^4 + 38424*ep^2*mWW^5*s^2*t^4 + 100795*ep^3*mWW^5*s^2*t^4 + 122998*ep^4*mWW^5*s^2*t^4 + 56472*ep^5*mWW^5*s^2*t^4 - 32*mtt^2*mWW^2*s^3*t^4 - 432*ep*mtt^2*mWW^2*s^3*t^4 - 2240*ep^2*mtt^2*mWW^2*s^3*t^4 - 5568*ep^3*mtt^2*mWW^2*s^3*t^4 - 6656*ep^4*mtt^2*mWW^2*s^3*t^4 - 3072*ep^5*mtt^2*mWW^2*s^3*t^4 + 64*mtt*mWW^3*s^3*t^4 + 884*ep*mtt*mWW^3*s^3*t^4 + 4600*ep^2*mtt*mWW^3*s^3*t^4 + 11396*ep^3*mtt*mWW^3*s^3*t^4 + 13552*ep^4*mtt*mWW^3*s^3*t^4 + 6224*ep^5*mtt*mWW^3*s^3*t^4 - 32*mWW^4*s^3*t^4 - 452*ep*mWW^4*s^3*t^4 - 2360*ep^2*mWW^4*s^3*t^4 - 5828*ep^3*mWW^4*s^3*t^4 - 6896*ep^4*mWW^4*s^3*t^4 - 3152*ep^5*mWW^4*s^3*t^4 - 288*mtt^5*mWW*t^5 - 3288*ep*mtt^5*mWW*t^5 - 14436*ep^2*mtt^5*mWW*t^5 - 30732*ep^3*mtt^5*mWW*t^5 - 31896*ep^4*mtt^5*mWW*t^5 - 12960*ep^5*mtt^5*mWW*t^5 - 1086*mtt^4*mWW^2*t^5 - 12972*ep*mtt^4*mWW^2*t^5 - 59862*ep^2*mtt^4*mWW^2*t^5 - 134100*ep^3*mtt^4*mWW^2*t^5 - 146448*ep^4*mtt^4*mWW^2*t^5 - 62592*ep^5*mtt^4*mWW^2*t^5 + 1674*mtt^3*mWW^3*t^5 + 19842*ep*mtt^3*mWW^3*t^5 + 90936*ep^2*mtt^3*mWW^3*t^5 + 202728*ep^3*mtt^3*mWW^3*t^5 + 220896*ep^4*mtt^3*mWW^3*t^5 + 94464*ep^5*mtt^3*mWW^3*t^5 + 846*mtt^2*mWW^4*t^5 + 9729*ep*mtt^2*mWW^4*t^5 + 42846*ep^2*mtt^2*mWW^4*t^5 + 90765*ep^3*mtt^2*mWW^4*t^5 + 92766*ep^4*mtt^2*mWW^4*t^5 + 36648*ep^5*mtt^2*mWW^4*t^5 - 930*mtt*mWW^5*t^5 - 10926*ep*mtt*mWW^5*t^5 - 49452*ep^2*mtt*mWW^5*t^5 - 108396*ep^3*mtt*mWW^5*t^5 - 115560*ep^4*mtt*mWW^5*t^5 - 48096*ep^5*mtt*mWW^5*t^5 - 216*mWW^6*t^5 - 2385*ep*mWW^6*t^5 - 10032*ep^2*mWW^6*t^5 - 20265*ep^3*mWW^6*t^5 - 19758*ep^4*mWW^6*t^5 - 7464*ep^5*mWW^6*t^5 + 624*mtt^4*mWW*s*t^5 + 7856*ep*mtt^4*mWW*s*t^5 + 38024*ep^2*mtt^4*mWW*s*t^5 + 88456*ep^3*mtt^4*mWW*s*t^5 + 99280*ep^4*mtt^4*mWW*s*t^5 + 43200*ep^5*mtt^4*mWW*s*t^5 + 1196*mtt^3*mWW^2*s*t^5 + 15974*ep*mtt^3*mWW^2*s*t^5 + 81408*ep^2*mtt^3*mWW^2*s*t^5 + 197422*ep^3*mtt^3*mWW^2*s*t^5 + 228832*ep^4*mtt^3*mWW^2*s*t^5 + 102048*ep^5*mtt^3*mWW^2*s*t^5 - 3268*mtt^2*mWW^3*s*t^5 - 42410*ep*mtt^2*mWW^3*s*t^5 - 211028*ep^2*mtt^2*mWW^3*s*t^5 - 502730*ep^3*mtt^2*mWW^3*s*t^5 - 575900*ep^4*mtt^2*mWW^3*s*t^5 - 255184*ep^5*mtt^2*mWW^3*s*t^5 + 452*mtt*mWW^4*s*t^5 + 5350*ep*mtt*mWW^4*s*t^5 + 24770*ep^2*mtt*mWW^4*s*t^5 + 56960*ep^3*mtt*mWW^4*s*t^5 + 65892*ep^4*mtt*mWW^4*s*t^5 + 30736*ep^5*mtt*mWW^4*s*t^5 + 996*mWW^5*s*t^5 + 13182*ep*mWW^5*s*t^5 + 66454*ep^2*mWW^5*s*t^5 + 158968*ep^3*mWW^5*s*t^5 + 181008*ep^4*mWW^5*s*t^5 + 78912*ep^5*mWW^5*s*t^5 - 336*mtt^3*mWW*s^2*t^5 - 4532*ep*mtt^3*mWW*s^2*t^5 - 23420*ep^2*mtt^3*mWW*s^2*t^5 - 57544*ep^3*mtt^3*mWW*s^2*t^5 - 67528*ep^4*mtt^3*mWW*s^2*t^5 - 30480*ep^5*mtt^3*mWW*s^2*t^5 - 104*mtt^2*mWW^2*s^2*t^5 - 1624*ep*mtt^2*mWW^2*s^2*t^5 - 9604*ep^2*mtt^2*mWW^2*s^2*t^5 - 25376*ep^3*mtt^2*mWW^2*s^2*t^5 - 30360*ep^4*mtt^2*mWW^2*s^2*t^5 - 13392*ep^5*mtt^2*mWW^2*s^2*t^5 + 1216*mtt*mWW^3*s^2*t^5 + 16909*ep*mtt*mWW^3*s^2*t^5 + 89898*ep^2*mtt*mWW^3*s^2*t^5 + 224387*ep^3*mtt*mWW^3*s^2*t^5 + 264242*ep^4*mtt*mWW^3*s^2*t^5 + 118488*ep^5*mtt*mWW^3*s^2*t^5 - 776*mWW^4*s^2*t^5 - 10741*ep*mWW^4*s^2*t^5 - 56766*ep^2*mWW^4*s^2*t^5 - 141131*ep^3*mWW^4*s^2*t^5 - 165922*ep^4*mWW^4*s^2*t^5 - 74424*ep^5*mWW^4*s^2*t^5 + 72*mtt^5*t^6 + 804*ep*mtt^5*t^6 + 3444*ep^2*mtt^5*t^6 + 7152*ep^3*mtt^5*t^6 + 7248*ep^4*mtt^5*t^6 + 2880*ep^5*mtt^5*t^6 + 840*mtt^4*mWW*t^6 + 9540*ep*mtt^4*mWW*t^6 + 41604*ep^2*mtt^4*mWW*t^6 + 87840*ep^3*mtt^4*mWW*t^6 + 90288*ep^4*mtt^4*mWW*t^6 + 36288*ep^5*mtt^4*mWW*t^6 - 30*mtt^3*mWW^2*t^6 + 168*ep*mtt^3*mWW^2*t^6 + 3270*ep^2*mtt^3*mWW^2*t^6 + 12576*ep^3*mtt^3*mWW^2*t^6 + 18936*ep^4*mtt^3*mWW^2*t^6 + 10080*ep^5*mtt^3*mWW^2*t^6 - 2214*mtt^2*mWW^3*t^6 - 25953*ep*mtt^2*mWW^3*t^6 - 117264*ep^2*mtt^2*mWW^3*t^6 - 256887*ep^3*mtt^2*mWW^3*t^6 - 274146*ep^4*mtt^2*mWW^3*t^6 - 114456*ep^5*mtt^2*mWW^3*t^6 + 798*mtt*mWW^4*t^6 + 9336*ep*mtt*mWW^4*t^6 + 42180*ep^2*mtt*mWW^4*t^6 + 92682*ep^3*mtt*mWW^4*t^6 + 99564*ep^4*mtt*mWW^4*t^6 + 42000*ep^5*mtt*mWW^4*t^6 + 534*mWW^5*t^6 + 6105*ep*mWW^5*t^6 + 26766*ep^2*mWW^5*t^6 + 56637*ep^3*mWW^5*t^6 + 58110*ep^4*mWW^5*t^6 + 23208*ep^5*mWW^5*t^6 - 168*mtt^4*s*t^6 - 2044*ep*mtt^4*s*t^6 - 9576*ep^2*mtt^4*s*t^6 - 21644*ep^3*mtt^4*s*t^6 - 23688*ep^4*mtt^4*s*t^6 - 10080*ep^5*mtt^4*s*t^6 - 1176*mtt^3*mWW*s*t^6 - 14748*ep*mtt^3*mWW*s*t^6 - 70856*ep^2*mtt^3*mWW*s*t^6 - 162924*ep^3*mtt^3*mWW*s*t^6 - 180040*ep^4*mtt^3*mWW*s*t^6 - 76896*ep^5*mtt^3*mWW*s*t^6 + 1416*mtt^2*mWW^2*s*t^6 + 17164*ep*mtt^2*mWW^2*s*t^6 + 79892*ep^2*mtt^2*mWW^2*s*t^6 + 178888*ep^3*mtt^2*mWW^2*s*t^6 + 193656*ep^4*mtt^2*mWW^2*s*t^6 + 81504*ep^5*mtt^2*mWW^2*s*t^6 + 1368*mtt*mWW^3*s*t^6 + 18100*ep*mtt*mWW^3*s*t^6 + 91122*ep^2*mtt*mWW^3*s*t^6 + 217518*ep^3*mtt*mWW^3*s*t^6 + 247244*ep^4*mtt*mWW^3*s*t^6 + 107728*ep^5*mtt*mWW^3*s*t^6 - 1440*mWW^4*s*t^6 - 18460*ep*mWW^4*s*t^6 - 90486*ep^2*mWW^4*s*t^6 - 211586*ep^3*mWW^4*s*t^6 - 236908*ep^4*mWW^4*s*t^6 - 102160*ep^5*mWW^4*s*t^6 + 96*mtt^3*s^2*t^6 + 1240*ep*mtt^3*s^2*t^6 + 6132*ep^2*mtt^3*s^2*t^6 + 14492*ep^3*mtt^3*s^2*t^6 + 16440*ep^4*mtt^3*s^2*t^6 + 7200*ep^5*mtt^3*s^2*t^6 + 288*mtt^2*mWW*s^2*t^6 + 3880*ep*mtt^2*mWW*s^2*t^6 + 19884*ep^2*mtt^2*mWW*s^2*t^6 + 47876*ep^3*mtt^2*mWW*s^2*t^6 + 54456*ep^4*mtt^2*mWW*s^2*t^6 + 23616*ep^5*mtt^2*mWW*s^2*t^6 - 864*mtt*mWW^2*s^2*t^6 - 11480*ep*mtt*mWW^2*s^2*t^6 - 58164*ep^2*mtt*mWW^2*s^2*t^6 - 139228*ep^3*mtt*mWW^2*s^2*t^6 - 158232*ep^4*mtt*mWW^2*s^2*t^6 - 68832*ep^5*mtt*mWW^2*s^2*t^6 + 480*mWW^3*s^2*t^6 + 6360*ep*mWW^3*s^2*t^6 + 32148*ep^2*mWW^3*s^2*t^6 + 76860*ep^3*mWW^3*s^2*t^6 + 87336*ep^4*mWW^3*s^2*t^6 + 38016*ep^5*mWW^3*s^2*t^6 - 240*mtt^4*t^7 - 2664*ep*mtt^4*t^7 - 11328*ep^2*mtt^4*t^7 - 23328*ep^3*mtt^4*t^7 - 23424*ep^4*mtt^4*t^7 - 9216*ep^5*mtt^4*t^7 - 624*mtt^3*mWW*t^7 - 7104*ep*mtt^3*mWW*t^7 - 31020*ep^2*mtt^3*mWW*t^7 - 65436*ep^3*mtt^3*mWW*t^7 - 67032*ep^4*mtt^3*mWW*t^7 - 26784*ep^5*mtt^3*mWW*t^7 + 1272*mtt^2*mWW^2*t^7 + 14196*ep*mtt^2*mWW^2*t^7 + 60648*ep^2*mtt^2*mWW^2*t^7 + 125196*ep^3*mtt^2*mWW^2*t^7 + 125640*ep^4*mtt^2*mWW^2*t^7 + 49248*ep^5*mtt^2*mWW^2*t^7 + 288*mtt*mWW^3*t^7 + 3555*ep*mtt*mWW^3*t^7 + 16872*ep^2*mtt*mWW^3*t^7 + 38523*ep^3*mtt*mWW^3*t^7 + 42474*ep^4*mtt*mWW^3*t^7 + 18168*ep^5*mtt*mWW^3*t^7 - 696*mWW^4*t^7 - 7983*ep*mWW^4*t^7 - 35172*ep^2*mWW^4*t^7 - 74955*ep^3*mWW^4*t^7 - 77658*ep^4*mWW^4*t^7 - 31416*ep^5*mWW^4*t^7 + 392*mtt^3*s*t^7 + 4732*ep*mtt^3*s*t^7 + 21952*ep^2*mtt^3*s*t^7 + 49028*ep^3*mtt^3*s*t^7 + 52920*ep^4*mtt^3*s*t^7 + 22176*ep^5*mtt^3*s*t^7 + 104*mtt^2*mWW*s*t^7 + 1516*ep*mtt^2*mWW*s*t^7 + 8080*ep^2*mtt^2*mWW*s*t^7 + 19700*ep^3*mtt^2*mWW*s*t^7 + 22296*ep^4*mtt^2*mWW*s*t^7 + 9504*ep^5*mtt^2*mWW*s*t^7 - 1384*mtt*mWW^2*s*t^7 - 17228*ep*mtt*mWW^2*s*t^7 - 82016*ep^2*mtt*mWW^2*s*t^7 - 186484*ep^3*mtt*mWW^2*s*t^7 - 203352*ep^4*mtt*mWW^2*s*t^7 - 85536*ep^5*mtt*mWW^2*s*t^7 + 888*mWW^3*s*t^7 + 10980*ep*mWW^3*s*t^7 + 51984*ep^2*mWW^3*s*t^7 + 117756*ep^3*mWW^3*s*t^7 + 128136*ep^4*mWW^3*s*t^7 + 53856*ep^5*mWW^3*s*t^7 - 128*mtt^2*s^2*t^7 - 1632*ep*mtt^2*s^2*t^7 - 7936*ep^2*mtt^2*s^2*t^7 - 18360*ep^3*mtt^2*s^2*t^7 - 20304*ep^4*mtt^2*s^2*t^7 - 8640*ep^5*mtt^2*s^2*t^7 + 256*mtt*mWW*s^2*t^7 + 3264*ep*mtt*mWW*s^2*t^7 + 15872*ep^2*mtt*mWW*s^2*t^7 + 36720*ep^3*mtt*mWW*s^2*t^7 + 40608*ep^4*mtt*mWW*s^2*t^7 + 17280*ep^5*mtt*mWW*s^2*t^7 - 128*mWW^2*s^2*t^7 - 1632*ep*mWW^2*s^2*t^7 - 7936*ep^2*mWW^2*s^2*t^7 - 18360*ep^3*mWW^2*s^2*t^7 - 20304*ep^4*mWW^2*s^2*t^7 - 8640*ep^5*mWW^2*s^2*t^7 + 264*mtt^3*t^8 + 2916*ep*mtt^3*t^8 + 12324*ep^2*mtt^3*t^8 + 25200*ep^3*mtt^3*t^8 + 25104*ep^4*mtt^3*t^8 + 9792*ep^5*mtt^3*t^8 - 120*mtt^2*mWW*t^8 - 1260*ep*mtt^2*mWW*t^8 - 5028*ep^2*mtt^2*mWW*t^8 - 9720*ep^3*mtt^2*mWW*t^8 - 9216*ep^4*mtt^2*mWW*t^8 - 3456*ep^5*mtt^2*mWW*t^8 - 552*mtt*mWW^2*t^8 - 6228*ep*mtt*mWW^2*t^8 - 26916*ep^2*mtt*mWW^2*t^8 - 56160*ep^3*mtt*mWW^2*t^8 - 56880*ep^4*mtt*mWW^2*t^8 - 22464*ep^5*mtt*mWW^2*t^8 + 408*mWW^3*t^8 + 4572*ep*mWW^3*t^8 + 19620*ep^2*mWW^3*t^8 + 40680*ep^3*mWW^3*t^8 + 40992*ep^4*mWW^3*t^8 + 16128*ep^5*mWW^3*t^8 - 224*mtt^2*s*t^8 - 2688*ep*mtt^2*s*t^8 - 12376*ep^2*mtt^2*s*t^8 - 27384*ep^3*mtt^2*s*t^8 - 29232*ep^4*mtt^2*s*t^8 - 12096*ep^5*mtt^2*s*t^8 + 448*mtt*mWW*s*t^8 + 5376*ep*mtt*mWW*s*t^8 + 24752*ep^2*mtt*mWW*s*t^8 + 54768*ep^3*mtt*mWW*s*t^8 + 58464*ep^4*mtt*mWW*s*t^8 + 24192*ep^5*mtt*mWW*s*t^8 - 224*mWW^2*s*t^8 - 2688*ep*mWW^2*s*t^8 - 12376*ep^2*mWW^2*s*t^8 - 27384*ep^3*mWW^2*s*t^8 - 29232*ep^4*mWW^2*s*t^8 - 12096*ep^5*mWW^2*s*t^8 - 96*mtt^2*t^9 - 1056*ep*mtt^2*t^9 - 4440*ep^2*mtt^2*t^9 - 9024*ep^3*mtt^2*t^9 - 8928*ep^4*mtt^2*t^9 - 3456*ep^5*mtt^2*t^9 + 192*mtt*mWW*t^9 + 2112*ep*mtt*mWW*t^9 + 8880*ep^2*mtt*mWW*t^9 + 18048*ep^3*mtt*mWW*t^9 + 17856*ep^4*mtt*mWW*t^9 + 6912*ep^5*mtt*mWW*t^9 - 96*mWW^2*t^9 - 1056*ep*mWW^2*t^9 - 4440*ep^2*mWW^2*t^9 - 9024*ep^3*mWW^2*t^9 - 8928*ep^4*mWW^2*t^9 - 3456*ep^5*mWW^2*t^9))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^4*(mtt - mWW - s)*s^2*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (216*ep^2*mtt^7*mWW^6*s^3 - 36*ep^3*mtt^7*mWW^6*s^3 - 2316*ep^4*mtt^7*mWW^6*s^3 - 2760*ep^5*mtt^7*mWW^6*s^3 - 24*ep*mtt^6*mWW^7*s^3 - 700*ep^2*mtt^6*mWW^7*s^3 + 216*ep^3*mtt^6*mWW^7*s^3 + 7684*ep^4*mtt^6*mWW^7*s^3 + 9288*ep^5*mtt^6*mWW^7*s^3 + 40*ep*mtt^5*mWW^8*s^3 + 624*ep^2*mtt^5*mWW^8*s^3 + 124*ep^3*mtt^5*mWW^8*s^3 - 6396*ep^4*mtt^5*mWW^8*s^3 - 8936*ep^5*mtt^5*mWW^8*s^3 + 16*ep*mtt^4*mWW^9*s^3 + 124*ep^2*mtt^4*mWW^9*s^3 - 1128*ep^3*mtt^4*mWW^9*s^3 - 3052*ep^4*mtt^4*mWW^9*s^3 - 856*ep^5*mtt^4*mWW^9*s^3 - 48*ep*mtt^3*mWW^10*s^3 - 360*ep^2*mtt^3*mWW^10*s^3 + 980*ep^3*mtt^3*mWW^10*s^3 + 5340*ep^4*mtt^3*mWW^10*s^3 + 4648*ep^5*mtt^3*mWW^10*s^3 + 8*ep*mtt^2*mWW^11*s^3 + 60*ep^2*mtt^2*mWW^11*s^3 + 104*ep^3*mtt^2*mWW^11*s^3 - 372*ep^4*mtt^2*mWW^11*s^3 - 808*ep^5*mtt^2*mWW^11*s^3 + 8*ep*mtt*mWW^12*s^3 + 32*ep^2*mtt*mWW^12*s^3 - 300*ep^3*mtt*mWW^12*s^3 - 980*ep^4*mtt*mWW^12*s^3 - 632*ep^5*mtt*mWW^12*s^3 + 4*ep^2*mWW^13*s^3 + 40*ep^3*mWW^13*s^3 + 92*ep^4*mWW^13*s^3 + 56*ep^5*mWW^13*s^3 + 36*ep*mtt^6*mWW^6*s^4 - 546*ep^2*mtt^6*mWW^6*s^4 - 368*ep^3*mtt^6*mWW^6*s^4 + 5486*ep^4*mtt^6*mWW^6*s^4 + 7360*ep^5*mtt^6*mWW^6*s^4 - 36*ep*mtt^5*mWW^7*s^4 + 1068*ep^2*mtt^5*mWW^7*s^4 + 864*ep^3*mtt^5*mWW^7*s^4 - 11328*ep^4*mtt^5*mWW^7*s^4 - 16488*ep^5*mtt^5*mWW^7*s^4 + 56*ep*mtt^4*mWW^8*s^4 + 98*ep^2*mtt^4*mWW^8*s^4 - 2096*ep^3*mtt^4*mWW^8*s^4 - 1922*ep^4*mtt^4*mWW^8*s^4 + 3816*ep^5*mtt^4*mWW^8*s^4 - 120*ep*mtt^3*mWW^9*s^4 - 1064*ep^2*mtt^3*mWW^9*s^4 + 2336*ep^3*mtt^3*mWW^9*s^4 + 13168*ep^4*mtt^3*mWW^9*s^4 + 10608*ep^5*mtt^3*mWW^9*s^4 + 36*ep*mtt^2*mWW^10*s^4 + 306*ep^2*mtt^2*mWW^10*s^4 + 144*ep^3*mtt^2*mWW^10*s^4 - 2358*ep^4*mtt^2*mWW^10*s^4 - 3312*ep^5*mtt^2*mWW^10*s^4 + 28*ep*mtt*mWW^11*s^4 + 124*ep^2*mtt*mWW^11*s^4 - 1024*ep^3*mtt*mWW^11*s^4 - 3376*ep^4*mtt*mWW^11*s^4 - 2184*ep^5*mtt*mWW^11*s^4 + 14*ep^2*mWW^12*s^4 + 144*ep^3*mWW^12*s^4 + 330*ep^4*mWW^12*s^4 + 200*ep^5*mWW^12*s^4 - 108*ep*mtt^5*mWW^6*s^5 + 342*ep^2*mtt^5*mWW^6*s^5 + 1320*ep^3*mtt^5*mWW^6*s^5 - 2562*ep^4*mtt^5*mWW^6*s^5 - 5520*ep^5*mtt^5*mWW^6*s^5 + 144*ep*mtt^4*mWW^7*s^5 + 42*ep^2*mtt^4*mWW^7*s^5 - 2352*ep^3*mtt^4*mWW^7*s^5 - 786*ep^4*mtt^4*mWW^7*s^5 + 4776*ep^5*mtt^4*mWW^7*s^5 - 120*ep*mtt^3*mWW^8*s^5 - 1092*ep^2*mtt^3*mWW^8*s^5 + 2112*ep^3*mtt^3*mWW^8*s^5 + 11148*ep^4*mtt^3*mWW^8*s^5 + 7776*ep^5*mtt^3*mWW^8*s^5 + 48*ep*mtt^2*mWW^9*s^5 + 516*ep^2*mtt^2*mWW^9*s^5 + 48*ep^3*mtt^2*mWW^9*s^5 - 3876*ep^4*mtt^2*mWW^9*s^5 - 4464*ep^5*mtt^2*mWW^9*s^5 + 36*ep*mtt*mWW^10*s^5 + 174*ep^2*mtt*mWW^10*s^5 - 1320*ep^3*mtt*mWW^10*s^5 - 4362*ep^4*mtt*mWW^10*s^5 - 2832*ep^5*mtt*mWW^10*s^5 + 18*ep^2*mWW^11*s^5 + 192*ep^3*mWW^11*s^5 + 438*ep^4*mWW^11*s^5 + 264*ep^5*mWW^11*s^5 + 108*ep*mtt^4*mWW^6*s^6 + 90*ep^2*mtt^4*mWW^6*s^6 - 1392*ep^3*mtt^4*mWW^6*s^6 - 2070*ep^4*mtt^4*mWW^6*s^6 - 84*ep*mtt^3*mWW^7*s^6 - 488*ep^2*mtt^3*mWW^7*s^6 + 1248*ep^3*mtt^3*mWW^7*s^6 + 4820*ep^4*mtt^3*mWW^7*s^6 + 2760*ep^5*mtt^3*mWW^7*s^6 + 20*ep*mtt^2*mWW^8*s^6 + 348*ep^2*mtt^2*mWW^8*s^6 + 32*ep^3*mtt^2*mWW^8*s^6 - 2280*ep^4*mtt^2*mWW^8*s^6 - 2296*ep^5*mtt^2*mWW^8*s^6 + 20*ep*mtt*mWW^9*s^6 + 104*ep^2*mtt*mWW^9*s^6 - 768*ep^3*mtt*mWW^9*s^6 - 2516*ep^4*mtt*mWW^9*s^6 - 1640*ep^5*mtt*mWW^9*s^6 + 10*ep^2*mWW^10*s^6 + 112*ep^3*mWW^10*s^6 + 254*ep^4*mWW^10*s^6 + 152*ep^5*mWW^10*s^6 - 36*ep*mtt^3*mWW^6*s^7 - 102*ep^2*mtt^3*mWW^6*s^7 + 476*ep^3*mtt^3*mWW^6*s^7 + 1462*ep^4*mtt^3*mWW^6*s^7 + 920*ep^5*mtt^3*mWW^6*s^7 + 78*ep^2*mtt^2*mWW^7*s^7 + 24*ep^3*mtt^2*mWW^7*s^7 - 390*ep^4*mtt^2*mWW^7*s^7 - 336*ep^5*mtt^2*mWW^7*s^7 + 4*ep*mtt*mWW^8*s^7 + 22*ep^2*mtt*mWW^8*s^7 - 172*ep^3*mtt*mWW^8*s^7 - 550*ep^4*mtt*mWW^8*s^7 - 360*ep^5*mtt*mWW^8*s^7 + 2*ep^2*mWW^9*s^7 + 24*ep^3*mWW^9*s^7 + 54*ep^4*mWW^9*s^7 + 32*ep^5*mWW^9*s^7 + 12*ep*mtt^12*mWW^3*t + 176*ep^2*mtt^12*mWW^3*t + 860*ep^3*mtt^12*mWW^3*t + 1672*ep^4*mtt^12*mWW^3*t + 1120*ep^5*mtt^12*mWW^3*t - 92*ep*mtt^11*mWW^4*t - 1328*ep^2*mtt^11*mWW^4*t - 6444*ep^3*mtt^11*mWW^4*t - 12520*ep^4*mtt^11*mWW^4*t - 8416*ep^5*mtt^11*mWW^4*t + 292*ep*mtt^10*mWW^5*t + 4192*ep^2*mtt^10*mWW^5*t + 20340*ep^3*mtt^10*mWW^5*t + 39704*ep^4*mtt^10*mWW^5*t + 26912*ep^5*mtt^10*mWW^5*t - 492*ep*mtt^9*mWW^6*t - 7088*ep^2*mtt^9*mWW^6*t - 34636*ep^3*mtt^9*mWW^6*t - 68392*ep^4*mtt^9*mWW^6*t - 47072*ep^5*mtt^9*mWW^6*t + 460*ep*mtt^8*mWW^7*t + 6720*ep^2*mtt^8*mWW^7*t + 33420*ep^3*mtt^8*mWW^7*t + 67560*ep^4*mtt^8*mWW^7*t + 47840*ep^5*mtt^8*mWW^7*t - 212*ep*mtt^7*mWW^8*t - 3216*ep^2*mtt^7*mWW^8*t - 16740*ep^3*mtt^7*mWW^8*t - 35832*ep^4*mtt^7*mWW^8*t - 27040*ep^5*mtt^7*mWW^8*t + 12*ep*mtt^6*mWW^9*t + 288*ep^2*mtt^6*mWW^9*t + 2204*ep^3*mtt^6*mWW^9*t + 6600*ep^4*mtt^6*mWW^9*t + 6496*ep^5*mtt^6*mWW^9*t + 28*ep*mtt^5*mWW^10*t + 368*ep^2*mtt^5*mWW^10*t + 1500*ep^3*mtt^5*mWW^10*t + 2056*ep^4*mtt^5*mWW^10*t + 608*ep^5*mtt^5*mWW^10*t - 8*ep*mtt^4*mWW^11*t - 112*ep^2*mtt^4*mWW^11*t - 504*ep^3*mtt^4*mWW^11*t - 848*ep^4*mtt^4*mWW^11*t - 448*ep^5*mtt^4*mWW^11*t - 48*ep*mtt^11*mWW^3*s*t - 776*ep^2*mtt^11*mWW^3*s*t - 3992*ep^3*mtt^11*mWW^3*s*t - 7984*ep^4*mtt^11*mWW^3*s*t - 5440*ep^5*mtt^11*mWW^3*s*t - 12*mtt^10*mWW^4*s*t + 186*ep*mtt^10*mWW^4*s*t + 4832*ep^2*mtt^10*mWW^4*s*t + 27278*ep^3*mtt^10*mWW^4*s*t + 56644*ep^4*mtt^10*mWW^4*s*t + 39472*ep^5*mtt^10*mWW^4*s*t + 80*mtt^9*mWW^5*s*t - 18*ep*mtt^9*mWW^5*s*t - 12332*ep^2*mtt^9*mWW^5*s*t - 79334*ep^3*mtt^9*mWW^5*s*t - 172548*ep^4*mtt^9*mWW^5*s*t - 123568*ep^5*mtt^9*mWW^5*s*t - 212*mtt^8*mWW^6*s*t - 946*ep*mtt^8*mWW^6*s*t + 16456*ep^2*mtt^8*mWW^6*s*t + 126762*ep^3*mtt^8*mWW^6*s*t + 291436*ep^4*mtt^8*mWW^6*s*t + 215824*ep^5*mtt^8*mWW^6*s*t + 280*mtt^7*mWW^7*s*t + 1830*ep*mtt^7*mWW^7*s*t - 12188*ep^2*mtt^7*mWW^7*s*t - 118974*ep^3*mtt^7*mWW^7*s*t - 291860*ep^4*mtt^7*mWW^7*s*t - 225648*ep^5*mtt^7*mWW^7*s*t - 180*mtt^6*mWW^8*s*t - 1334*ep*mtt^6*mWW^8*s*t + 5048*ep^2*mtt^6*mWW^8*s*t + 63358*ep^3*mtt^6*mWW^8*s*t + 168004*ep^4*mtt^6*mWW^8*s*t + 138544*ep^5*mtt^6*mWW^8*s*t + 32*mtt^5*mWW^9*s*t + 202*ep*mtt^5*mWW^9*s*t - 1220*ep^2*mtt^5*mWW^9*s*t - 14482*ep^3*mtt^5*mWW^9*s*t - 44364*ep^4*mtt^5*mWW^9*s*t - 42768*ep^5*mtt^5*mWW^9*s*t + 20*mtt^4*mWW^10*s*t + 186*ep*mtt^4*mWW^10*s*t + 24*ep^2*mtt^4*mWW^10*s*t - 2450*ep^3*mtt^4*mWW^10*s*t - 2972*ep^4*mtt^4*mWW^10*s*t + 1712*ep^5*mtt^4*mWW^10*s*t - 8*mtt^3*mWW^11*s*t - 46*ep*mtt^3*mWW^11*s*t + 276*ep^2*mtt^3*mWW^11*s*t + 2254*ep^3*mtt^3*mWW^11*s*t + 4244*ep^4*mtt^3*mWW^11*s*t + 2160*ep^5*mtt^3*mWW^11*s*t - 12*ep*mtt^2*mWW^12*s*t - 120*ep^2*mtt^2*mWW^12*s*t - 420*ep^3*mtt^2*mWW^12*s*t - 600*ep^4*mtt^2*mWW^12*s*t - 288*ep^5*mtt^2*mWW^12*s*t + 36*ep*mtt^10*mWW^3*s^2*t + 960*ep^2*mtt^10*mWW^3*s^2*t + 5892*ep^3*mtt^10*mWW^3*s^2*t + 12792*ep^4*mtt^10*mWW^3*s^2*t + 9120*ep^5*mtt^10*mWW^3*s^2*t + 84*mtt^9*mWW^4*s^2*t + 686*ep*mtt^9*mWW^4*s^2*t - 3580*ep^2*mtt^9*mWW^4*s^2*t - 39770*ep^3*mtt^9*mWW^4*s^2*t - 97724*ep^4*mtt^9*mWW^4*s^2*t - 73296*ep^5*mtt^9*mWW^4*s^2*t - 500*mtt^8*mWW^5*s^2*t - 4388*ep*mtt^8*mWW^5*s^2*t + 4064*ep^2*mtt^8*mWW^5*s^2*t + 117740*ep^3*mtt^8*mWW^5*s^2*t + 313948*ep^4*mtt^8*mWW^5*s^2*t + 243376*ep^5*mtt^8*mWW^5*s^2*t + 1168*mtt^7*mWW^6*s^2*t + 9970*ep*mtt^7*mWW^6*s^2*t - 708*ep^2*mtt^7*mWW^6*s^2*t - 198370*ep^3*mtt^7*mWW^6*s^2*t - 552820*ep^4*mtt^7*mWW^6*s^2*t - 438960*ep^5*mtt^7*mWW^6*s^2*t - 1328*mtt^6*mWW^7*s^2*t - 10636*ep*mtt^6*mWW^7*s^2*t + 1136*ep^2*mtt^6*mWW^7*s^2*t + 202624*ep^3*mtt^6*mWW^7*s^2*t + 565972*ep^4*mtt^6*mWW^7*s^2*t + 457552*ep^5*mtt^6*mWW^7*s^2*t + 692*mtt^5*mWW^8*s^2*t + 4790*ep*mtt^5*mWW^8*s^2*t - 6108*ep^2*mtt^5*mWW^8*s^2*t - 120506*ep^3*mtt^5*mWW^8*s^2*t - 320964*ep^4*mtt^5*mWW^8*s^2*t - 264304*ep^5*mtt^5*mWW^8*s^2*t - 52*mtt^4*mWW^9*s^2*t + 132*ep*mtt^4*mWW^9*s^2*t + 5696*ep^2*mtt^4*mWW^9*s^2*t + 32652*ep^3*mtt^4*mWW^9*s^2*t + 78660*ep^4*mtt^4*mWW^9*s^2*t + 69712*ep^5*mtt^4*mWW^9*s^2*t - 88*mtt^3*mWW^10*s^2*t - 682*ep*mtt^3*mWW^10*s^2*t - 844*ep^2*mtt^3*mWW^10*s^2*t + 3298*ep^3*mtt^3*mWW^10*s^2*t + 5236*ep^4*mtt^3*mWW^10*s^2*t - 1360*ep^5*mtt^3*mWW^10*s^2*t + 24*mtt^2*mWW^11*s^2*t + 72*ep*mtt^2*mWW^11*s^2*t - 848*ep^2*mtt^2*mWW^11*s^2*t - 4476*ep^3*mtt^2*mWW^11*s^2*t - 6508*ep^4*mtt^2*mWW^11*s^2*t - 2544*ep^5*mtt^2*mWW^11*s^2*t + 20*ep*mtt*mWW^12*s^2*t + 232*ep^2*mtt*mWW^12*s^2*t + 916*ep^3*mtt*mWW^12*s^2*t + 1408*ep^4*mtt*mWW^12*s^2*t + 704*ep^5*mtt*mWW^12*s^2*t + 120*ep*mtt^9*mWW^3*s^3*t + 680*ep^2*mtt^9*mWW^3*s^3*t + 320*ep^3*mtt^9*mWW^3*s^3*t - 2720*ep^4*mtt^9*mWW^3*s^3*t - 3200*ep^5*mtt^9*mWW^3*s^3*t - 240*mtt^8*mWW^4*s^3*t - 3000*ep*mtt^8*mWW^4*s^3*t - 8100*ep^2*mtt^8*mWW^4*s^3*t + 15220*ep^3*mtt^8*mWW^4*s^3*t + 77160*ep^4*mtt^8*mWW^4*s^3*t + 68960*ep^5*mtt^8*mWW^4*s^3*t + 1240*mtt^7*mWW^5*s^3*t + 12256*ep*mtt^7*mWW^5*s^3*t + 22654*ep^2*mtt^7*mWW^5*s^3*t - 87904*ep^3*mtt^7*mWW^5*s^3*t - 325166*ep^4*mtt^7*mWW^5*s^3*t - 272640*ep^5*mtt^7*mWW^5*s^3*t - 2452*mtt^6*mWW^6*s^3*t - 20946*ep*mtt^6*mWW^6*s^3*t - 23868*ep^2*mtt^6*mWW^6*s^3*t + 201422*ep^3*mtt^6*mWW^6*s^3*t + 622268*ep^4*mtt^6*mWW^6*s^3*t + 501440*ep^5*mtt^6*mWW^6*s^3*t + 2240*mtt^5*mWW^7*s^3*t + 16842*ep*mtt^5*mWW^7*s^3*t + 4570*ep^2*mtt^5*mWW^7*s^3*t - 236046*ep^3*mtt^5*mWW^7*s^3*t - 644870*ep^4*mtt^5*mWW^7*s^3*t - 506600*ep^5*mtt^5*mWW^7*s^3*t - 792*mtt^4*mWW^8*s^3*t - 5108*ep*mtt^4*mWW^8*s^3*t + 8308*ep^2*mtt^4*mWW^8*s^3*t + 142156*ep^3*mtt^4*mWW^8*s^3*t + 365724*ep^4*mtt^4*mWW^8*s^3*t + 288968*ep^5*mtt^4*mWW^8*s^3*t - 104*mtt^3*mWW^9*s^3*t - 748*ep*mtt^3*mWW^9*s^3*t - 3854*ep^2*mtt^3*mWW^9*s^3*t - 30628*ep^3*mtt^3*mWW^9*s^3*t - 92202*ep^4*mtt^3*mWW^9*s^3*t - 84944*ep^5*mtt^3*mWW^9*s^3*t + 124*mtt^2*mWW^10*s^3*t + 678*ep*mtt^2*mWW^10*s^3*t - 932*ep^2*mtt^2*mWW^10*s^3*t - 10386*ep^3*mtt^2*mWW^10*s^3*t - 13068*ep^4*mtt^2*mWW^10*s^3*t + 272*ep^5*mtt^2*mWW^10*s^3*t - 16*mtt*mWW^11*s^3*t - 86*ep*mtt*mWW^11*s^3*t + 654*ep^2*mtt*mWW^11*s^3*t + 6418*ep^3*mtt*mWW^11*s^3*t + 13950*ep^4*mtt*mWW^11*s^3*t + 8376*ep^5*mtt*mWW^11*s^3*t - 8*ep*mWW^12*s^3*t - 112*ep^2*mWW^12*s^3*t - 572*ep^3*mWW^12*s^3*t - 1076*ep^4*mWW^12*s^3*t - 632*ep^5*mWW^12*s^3*t - 300*ep*mtt^8*mWW^3*s^4*t - 2960*ep^2*mtt^8*mWW^3*s^4*t - 10460*ep^3*mtt^8*mWW^3*s^4*t - 15880*ep^4*mtt^8*mWW^3*s^4*t - 8800*ep^5*mtt^8*mWW^3*s^4*t + 360*mtt^7*mWW^4*s^4*t + 4640*ep*mtt^7*mWW^4*s^4*t + 18040*ep^2*mtt^7*mWW^4*s^4*t + 16800*ep^3*mtt^7*mWW^4*s^4*t - 26080*ep^4*mtt^7*mWW^4*s^4*t - 37760*ep^5*mtt^7*mWW^4*s^4*t - 1560*mtt^6*mWW^5*s^4*t - 15076*ep*mtt^6*mWW^5*s^4*t - 32524*ep^2*mtt^6*mWW^5*s^4*t + 50444*ep^3*mtt^6*mWW^5*s^4*t + 236356*ep^4*mtt^6*mWW^5*s^4*t + 200360*ep^5*mtt^6*mWW^5*s^4*t + 2476*mtt^5*mWW^6*s^4*t + 20062*ep*mtt^5*mWW^6*s^4*t + 20896*ep^2*mtt^5*mWW^6*s^4*t - 167686*ep^3*mtt^5*mWW^6*s^4*t - 482020*ep^4*mtt^5*mWW^6*s^4*t - 366320*ep^5*mtt^5*mWW^6*s^4*t - 1628*mtt^4*mWW^7*s^4*t - 11736*ep*mtt^4*mWW^7*s^4*t - 856*ep^2*mtt^4*mWW^7*s^4*t + 187956*ep^3*mtt^4*mWW^7*s^4*t + 497440*ep^4*mtt^4*mWW^7*s^4*t + 375352*ep^5*mtt^4*mWW^7*s^4*t + 212*mtt^3*mWW^8*s^4*t + 1804*ep*mtt^3*mWW^8*s^4*t - 2672*ep^2*mtt^3*mWW^8*s^4*t - 87136*ep^3*mtt^3*mWW^8*s^4*t - 258200*ep^4*mtt^3*mWW^8*s^4*t - 213728*ep^5*mtt^3*mWW^8*s^4*t + 196*mtt^2*mWW^9*s^4*t + 1092*ep*mtt^2*mWW^9*s^4*t + 196*ep^2*mtt^2*mWW^9*s^4*t - 1824*ep^3*mtt^2*mWW^9*s^4*t + 17460*ep^4*mtt^2*mWW^9*s^4*t + 31448*ep^5*mtt^2*mWW^9*s^4*t - 56*mtt*mWW^10*s^4*t - 458*ep*mtt*mWW^10*s^4*t + 264*ep^2*mtt*mWW^10*s^4*t + 13862*ep^3*mtt*mWW^10*s^4*t + 34588*ep^4*mtt*mWW^10*s^4*t + 21584*ep^5*mtt*mWW^10*s^4*t - 28*ep*mWW^11*s^4*t - 384*ep^2*mWW^11*s^4*t - 1956*ep^3*mWW^11*s^4*t - 3664*ep^4*mWW^11*s^4*t - 2136*ep^5*mWW^11*s^4*t + 288*ep*mtt^7*mWW^3*s^5*t + 3144*ep^2*mtt^7*mWW^3*s^5*t + 12360*ep^3*mtt^7*mWW^3*s^5*t + 20688*ep^4*mtt^7*mWW^3*s^5*t + 12480*ep^5*mtt^7*mWW^3*s^5*t - 300*mtt^6*mWW^4*s^5*t - 3638*ep*mtt^6*mWW^4*s^5*t - 14312*ep^2*mtt^6*mWW^4*s^5*t - 17866*ep^3*mtt^6*mWW^4*s^5*t + 5780*ep^4*mtt^6*mWW^4*s^5*t + 17136*ep^5*mtt^6*mWW^4*s^5*t + 1040*mtt^5*mWW^5*s^5*t + 9710*ep*mtt^5*mWW^5*s^5*t + 17956*ep^2*mtt^5*mWW^5*s^5*t - 38438*ep^3*mtt^5*mWW^5*s^5*t - 143116*ep^4*mtt^5*mWW^5*s^5*t - 110632*ep^5*mtt^5*mWW^5*s^5*t - 1216*mtt^4*mWW^6*s^5*t - 9508*ep*mtt^4*mWW^6*s^5*t - 7146*ep^2*mtt^4*mWW^6*s^5*t + 100320*ep^3*mtt^4*mWW^6*s^5*t + 267566*ep^4*mtt^4*mWW^6*s^5*t + 192392*ep^5*mtt^4*mWW^6*s^5*t + 440*mtt^3*mWW^7*s^5*t + 3368*ep*mtt^3*mWW^7*s^5*t + 996*ep^2*mtt^3*mWW^7*s^5*t - 79788*ep^3*mtt^3*mWW^7*s^5*t - 233728*ep^4*mtt^3*mWW^7*s^5*t - 183400*ep^5*mtt^3*mWW^7*s^5*t + 108*mtt^2*mWW^8*s^5*t + 462*ep*mtt^2*mWW^8*s^5*t + 224*ep^2*mtt^2*mWW^8*s^5*t + 12846*ep^3*mtt^2*mWW^8*s^5*t + 55888*ep^4*mtt^2*mWW^8*s^5*t + 57480*ep^5*mtt^2*mWW^8*s^5*t - 72*mtt*mWW^9*s^5*t - 646*ep*mtt*mWW^9*s^5*t - 672*ep^2*mtt*mWW^9*s^5*t + 12858*ep^3*mtt*mWW^9*s^5*t + 35260*ep^4*mtt*mWW^9*s^5*t + 22256*ep^5*mtt*mWW^9*s^5*t - 36*ep*mWW^10*s^5*t - 478*ep^2*mWW^10*s^5*t - 2420*ep^3*mWW^10*s^5*t - 4498*ep^4*mWW^10*s^5*t - 2592*ep^5*mWW^10*s^5*t - 132*ep*mtt^6*mWW^3*s^6*t - 1504*ep^2*mtt^6*mWW^3*s^6*t - 6148*ep^3*mtt^6*mWW^3*s^6*t - 10616*ep^4*mtt^6*mWW^3*s^6*t - 6560*ep^5*mtt^6*mWW^3*s^6*t + 132*mtt^5*mWW^4*s^6*t + 1454*ep*mtt^5*mWW^4*s^6*t + 5108*ep^2*mtt^5*mWW^4*s^6*t + 4742*ep^3*mtt^5*mWW^4*s^6*t - 5564*ep^4*mtt^5*mWW^4*s^6*t - 8272*ep^5*mtt^5*mWW^4*s^6*t - 340*mtt^4*mWW^5*s^6*t - 3212*ep*mtt^4*mWW^5*s^6*t - 4628*ep^2*mtt^4*mWW^5*s^6*t + 22084*ep^3*mtt^4*mWW^5*s^6*t + 65448*ep^4*mtt^4*mWW^5*s^6*t + 46888*ep^5*mtt^4*mWW^5*s^6*t + 244*mtt^3*mWW^6*s^6*t + 1884*ep*mtt^3*mWW^6*s^6*t + 1496*ep^2*mtt^3*mWW^6*s^6*t - 29540*ep^3*mtt^3*mWW^6*s^6*t - 83916*ep^4*mtt^3*mWW^6*s^6*t - 62224*ep^5*mtt^3*mWW^6*s^6*t + 4*mtt^2*mWW^7*s^6*t - 60*ep*mtt^2*mWW^7*s^6*t - 224*ep^2*mtt^2*mWW^7*s^6*t + 9996*ep^3*mtt^2*mWW^7*s^6*t + 36996*ep^4*mtt^2*mWW^7*s^6*t + 33392*ep^5*mtt^2*mWW^7*s^6*t - 40*mtt*mWW^8*s^6*t - 362*ep*mtt*mWW^8*s^6*t - 668*ep^2*mtt*mWW^8*s^6*t + 5310*ep^3*mtt*mWW^8*s^6*t + 15704*ep^4*mtt*mWW^8*s^6*t + 9856*ep^5*mtt*mWW^8*s^6*t - 20*ep*mWW^9*s^6*t - 252*ep^2*mWW^9*s^6*t - 1260*ep^3*mWW^9*s^6*t - 2308*ep^4*mWW^9*s^6*t - 1304*ep^5*mWW^9*s^6*t + 24*ep*mtt^5*mWW^3*s^7*t + 280*ep^2*mtt^5*mWW^3*s^7*t + 1168*ep^3*mtt^5*mWW^3*s^7*t + 2048*ep^4*mtt^5*mWW^3*s^7*t + 1280*ep^5*mtt^5*mWW^3*s^7*t - 24*mtt^4*mWW^4*s^7*t - 236*ep*mtt^4*mWW^4*s^7*t - 660*ep^2*mtt^4*mWW^4*s^7*t + 40*ep^3*mtt^4*mWW^4*s^7*t + 2304*ep^4*mtt^4*mWW^4*s^7*t + 2176*ep^5*mtt^4*mWW^4*s^7*t + 40*mtt^3*mWW^5*s^7*t + 436*ep*mtt^3*mWW^5*s^7*t + 618*ep^2*mtt^3*mWW^5*s^7*t - 4932*ep^3*mtt^3*mWW^5*s^7*t - 14626*ep^4*mtt^3*mWW^5*s^7*t - 10696*ep^5*mtt^3*mWW^5*s^7*t - 8*mtt^2*mWW^6*s^7*t - 24*ep*mtt^2*mWW^6*s^7*t - 38*ep^2*mtt^2*mWW^6*s^7*t + 1728*ep^3*mtt^2*mWW^6*s^7*t + 5878*ep^4*mtt^2*mWW^6*s^7*t + 4920*ep^5*mtt^2*mWW^6*s^7*t - 8*mtt*mWW^7*s^7*t - 68*ep*mtt*mWW^7*s^7*t - 154*ep^2*mtt*mWW^7*s^7*t + 812*ep^3*mtt*mWW^7*s^7*t + 2490*ep^4*mtt*mWW^7*s^7*t + 1512*ep^5*mtt*mWW^7*s^7*t - 4*ep*mWW^8*s^7*t - 46*ep^2*mWW^8*s^7*t - 224*ep^3*mWW^8*s^7*t - 398*ep^4*mWW^8*s^7*t - 216*ep^5*mWW^8*s^7*t + 12*ep*mtt^12*mWW^2*t^2 + 104*ep^2*mtt^12*mWW^2*t^2 + 308*ep^3*mtt^12*mWW^2*t^2 + 376*ep^4*mtt^12*mWW^2*t^2 + 160*ep^5*mtt^12*mWW^2*t^2 - 84*ep*mtt^11*mWW^3*t^2 - 800*ep^2*mtt^11*mWW^3*t^2 - 2716*ep^3*mtt^11*mWW^3*t^2 - 3968*ep^4*mtt^11*mWW^3*t^2 - 2112*ep^5*mtt^11*mWW^3*t^2 + 344*ep*mtt^10*mWW^4*t^2 + 3732*ep^2*mtt^10*mWW^4*t^2 + 14572*ep^3*mtt^10*mWW^4*t^2 + 24184*ep^4*mtt^10*mWW^4*t^2 + 14368*ep^5*mtt^10*mWW^4*t^2 - 940*ep*mtt^9*mWW^5*t^2 - 11168*ep^2*mtt^9*mWW^5*t^2 - 47100*ep^3*mtt^9*mWW^5*t^2 - 82656*ep^4*mtt^9*mWW^5*t^2 - 51136*ep^5*mtt^9*mWW^5*t^2 + 1624*ep*mtt^8*mWW^6*t^2 + 20412*ep^2*mtt^8*mWW^6*t^2 + 89820*ep^3*mtt^8*mWW^6*t^2 + 162264*ep^4*mtt^8*mWW^6*t^2 + 102560*ep^5*mtt^8*mWW^6*t^2 - 1692*ep*mtt^7*mWW^7*t^2 - 22232*ep^2*mtt^7*mWW^7*t^2 - 101068*ep^3*mtt^7*mWW^7*t^2 - 186992*ep^4*mtt^7*mWW^7*t^2 - 120576*ep^5*mtt^7*mWW^7*t^2 + 984*ep*mtt^6*mWW^8*t^2 + 13612*ep^2*mtt^6*mWW^8*t^2 + 64276*ep^3*mtt^6*mWW^8*t^2 + 122632*ep^4*mtt^6*mWW^8*t^2 + 81376*ep^5*mtt^6*mWW^8*t^2 - 244*ep*mtt^5*mWW^9*t^2 - 3760*ep^2*mtt^5*mWW^9*t^2 - 19172*ep^3*mtt^5*mWW^9*t^2 - 39040*ep^4*mtt^5*mWW^9*t^2 - 27584*ep^5*mtt^5*mWW^9*t^2 - 20*ep*mtt^4*mWW^10*t^2 - 100*ep^2*mtt^4*mWW^10*t^2 + 240*ep^3*mtt^4*mWW^10*t^2 + 1840*ep^4*mtt^4*mWW^10*t^2 + 2240*ep^5*mtt^4*mWW^10*t^2 + 16*ep*mtt^3*mWW^11*t^2 + 200*ep^2*mtt^3*mWW^11*t^2 + 840*ep^3*mtt^3*mWW^11*t^2 + 1360*ep^4*mtt^3*mWW^11*t^2 + 704*ep^5*mtt^3*mWW^11*t^2 - 48*ep*mtt^11*mWW^2*s*t^2 - 344*ep^2*mtt^11*mWW^2*s*t^2 - 680*ep^3*mtt^11*mWW^2*s*t^2 - 208*ep^4*mtt^11*mWW^2*s*t^2 + 320*ep^5*mtt^11*mWW^2*s*t^2 - 12*mtt^10*mWW^3*s*t^2 + 262*ep*mtt^10*mWW^3*s*t^2 + 2900*ep^2*mtt^10*mWW^3*s*t^2 + 9306*ep^3*mtt^10*mWW^3*s*t^2 + 11992*ep^4*mtt^10*mWW^3*s*t^2 + 5312*ep^5*mtt^10*mWW^3*s*t^2 + 72*mtt^9*mWW^4*s*t^2 - 746*ep*mtt^9*mWW^4*s*t^2 - 13028*ep^2*mtt^9*mWW^4*s*t^2 - 55790*ep^3*mtt^9*mWW^4*s*t^2 - 95020*ep^4*mtt^9*mWW^4*s*t^2 - 56528*ep^5*mtt^9*mWW^4*s*t^2 - 272*mtt^8*mWW^5*s*t^2 + 696*ep*mtt^8*mWW^5*s*t^2 + 33406*ep^2*mtt^8*mWW^5*s*t^2 + 175546*ep^3*mtt^8*mWW^5*s*t^2 + 336088*ep^4*mtt^8*mWW^5*s*t^2 + 216896*ep^5*mtt^8*mWW^5*s*t^2 + 668*mtt^7*mWW^6*s*t^2 + 1618*ep*mtt^7*mWW^6*s*t^2 - 50000*ep^2*mtt^7*mWW^6*s*t^2 - 321222*ep^3*mtt^7*mWW^6*s*t^2 - 664452*ep^4*mtt^7*mWW^6*s*t^2 - 448432*ep^5*mtt^7*mWW^6*s*t^2 - 956*mtt^6*mWW^7*s*t^2 - 4800*ep*mtt^6*mWW^7*s*t^2 + 45094*ep^2*mtt^6*mWW^7*s*t^2 + 359314*ep^3*mtt^6*mWW^7*s*t^2 + 791656*ep^4*mtt^6*mWW^7*s*t^2 + 553472*ep^5*mtt^6*mWW^7*s*t^2 + 736*mtt^5*mWW^8*s*t^2 + 4562*ep*mtt^5*mWW^8*s*t^2 - 25944*ep^2*mtt^5*mWW^8*s*t^2 - 246462*ep^3*mtt^5*mWW^8*s*t^2 - 570172*ep^4*mtt^5*mWW^8*s*t^2 - 411920*ep^5*mtt^5*mWW^8*s*t^2 - 248*mtt^4*mWW^9*s*t^2 - 1472*ep*mtt^4*mWW^9*s*t^2 + 10698*ep^2*mtt^4*mWW^9*s*t^2 + 97110*ep^3*mtt^4*mWW^9*s*t^2 + 229544*ep^4*mtt^4*mWW^9*s*t^2 + 171968*ep^5*mtt^4*mWW^9*s*t^2 - 4*mtt^3*mWW^10*s*t^2 - 226*ep*mtt^3*mWW^10*s*t^2 - 3032*ep^2*mtt^3*mWW^10*s*t^2 - 16130*ep^3*mtt^3*mWW^10*s*t^2 - 37020*ep^4*mtt^3*mWW^10*s*t^2 - 30288*ep^5*mtt^3*mWW^10*s*t^2 + 16*mtt^2*mWW^11*s*t^2 + 130*ep*mtt^2*mWW^11*s*t^2 - 2*ep^2*mtt^2*mWW^11*s*t^2 - 1916*ep^3*mtt^2*mWW^11*s*t^2 - 3776*ep^4*mtt^2*mWW^11*s*t^2 - 1472*ep^5*mtt^2*mWW^11*s*t^2 + 24*ep*mtt*mWW^12*s*t^2 + 252*ep^2*mtt*mWW^12*s*t^2 + 924*ep^3*mtt*mWW^12*s*t^2 + 1368*ep^4*mtt*mWW^12*s*t^2 + 672*ep^5*mtt*mWW^12*s*t^2 + 36*ep*mtt^10*mWW^2*s^2*t^2 - 120*ep^2*mtt^10*mWW^2*s^2*t^2 - 2388*ep^3*mtt^10*mWW^2*s^2*t^2 - 6648*ep^4*mtt^10*mWW^2*s^2*t^2 - 5280*ep^5*mtt^10*mWW^2*s^2*t^2 + 84*mtt^9*mWW^3*s^2*t^2 + 218*ep*mtt^9*mWW^3*s^2*t^2 - 1472*ep^2*mtt^9*mWW^3*s^2*t^2 - 4326*ep^3*mtt^9*mWW^3*s^2*t^2 - 184*ep^4*mtt^9*mWW^3*s^2*t^2 + 4480*ep^5*mtt^9*mWW^3*s^2*t^2 - 456*mtt^8*mWW^4*s^2*t^2 - 3054*ep*mtt^8*mWW^4*s^2*t^2 + 6318*ep^2*mtt^8*mWW^4*s^2*t^2 + 85110*ep^3*mtt^8*mWW^4*s^2*t^2 + 193642*ep^4*mtt^8*mWW^4*s^2*t^2 + 132040*ep^5*mtt^8*mWW^4*s^2*t^2 + 1492*mtt^7*mWW^5*s^2*t^2 + 12762*ep*mtt^7*mWW^5*s^2*t^2 - 8380*ep^2*mtt^7*mWW^5*s^2*t^2 - 297864*ep^3*mtt^7*mWW^5*s^2*t^2 - 761770*ep^4*mtt^7*mWW^5*s^2*t^2 - 556840*ep^5*mtt^7*mWW^5*s^2*t^2 - 3144*mtt^6*mWW^6*s^2*t^2 - 26890*ep*mtt^6*mWW^6*s^2*t^2 + 5262*ep^2*mtt^6*mWW^6*s^2*t^2 + 542986*ep^3*mtt^6*mWW^6*s^2*t^2 + 1441934*ep^4*mtt^6*mWW^6*s^2*t^2 + 1081112*ep^5*mtt^6*mWW^6*s^2*t^2 + 3844*mtt^5*mWW^7*s^2*t^2 + 30438*ep*mtt^5*mWW^7*s^2*t^2 - 10200*ep^2*mtt^5*mWW^7*s^2*t^2 - 604536*ep^3*mtt^5*mWW^7*s^2*t^2 - 1592078*ep^4*mtt^5*mWW^7*s^2*t^2 - 1204408*ep^5*mtt^5*mWW^7*s^2*t^2 - 2488*mtt^4*mWW^8*s^2*t^2 - 17150*ep*mtt^4*mWW^8*s^2*t^2 + 22906*ep^2*mtt^4*mWW^8*s^2*t^2 + 416398*ep^3*mtt^4*mWW^8*s^2*t^2 + 1031654*ep^4*mtt^4*mWW^8*s^2*t^2 + 772920*ep^5*mtt^4*mWW^8*s^2*t^2 + 684*mtt^3*mWW^9*s^2*t^2 + 3078*ep*mtt^3*mWW^9*s^2*t^2 - 21364*ep^2*mtt^3*mWW^9*s^2*t^2 - 163784*ep^3*mtt^3*mWW^9*s^2*t^2 - 355622*ep^4*mtt^3*mWW^9*s^2*t^2 - 256792*ep^5*mtt^3*mWW^9*s^2*t^2 + 8*mtt^2*mWW^10*s^2*t^2 + 710*ep*mtt^2*mWW^10*s^2*t^2 + 7178*ep^2*mtt^2*mWW^10*s^2*t^2 + 28186*ep^3*mtt^2*mWW^10*s^2*t^2 + 49946*ep^4*mtt^2*mWW^10*s^2*t^2 + 34632*ep^5*mtt^2*mWW^10*s^2*t^2 - 24*mtt*mWW^11*s^2*t^2 - 128*ep*mtt*mWW^11*s^2*t^2 + 104*ep^2*mtt*mWW^11*s^2*t^2 + 1134*ep^3*mtt*mWW^11*s^2*t^2 + 534*ep^4*mtt*mWW^11*s^2*t^2 - 1160*ep^5*mtt*mWW^11*s^2*t^2 - 20*ep*mWW^12*s^2*t^2 - 232*ep^2*mWW^12*s^2*t^2 - 916*ep^3*mWW^12*s^2*t^2 - 1408*ep^4*mWW^12*s^2*t^2 - 704*ep^5*mWW^12*s^2*t^2 + 120*ep*mtt^9*mWW^2*s^3*t^2 + 2120*ep^2*mtt^9*mWW^2*s^3*t^2 + 11360*ep^3*mtt^9*mWW^2*s^3*t^2 + 23200*ep^4*mtt^9*mWW^2*s^3*t^2 + 16000*ep^5*mtt^9*mWW^2*s^3*t^2 - 240*mtt^8*mWW^3*s^3*t^2 - 2080*ep*mtt^8*mWW^3*s^3*t^2 - 8140*ep^2*mtt^8*mWW^3*s^3*t^2 - 22900*ep^3*mtt^8*mWW^3*s^3*t^2 - 40080*ep^4*mtt^8*mWW^3*s^3*t^2 - 28160*ep^5*mtt^8*mWW^3*s^3*t^2 + 1176*mtt^7*mWW^4*s^3*t^2 + 13264*ep*mtt^7*mWW^4*s^3*t^2 + 32898*ep^2*mtt^7*mWW^4*s^3*t^2 - 76424*ep^3*mtt^7*mWW^4*s^3*t^2 - 333834*ep^4*mtt^7*mWW^4*s^3*t^2 - 277400*ep^5*mtt^7*mWW^4*s^3*t^2 - 3284*mtt^6*mWW^5*s^3*t^2 - 36958*ep*mtt^6*mWW^5*s^3*t^2 - 74318*ep^2*mtt^6*mWW^5*s^3*t^2 + 335276*ep^3*mtt^6*mWW^5*s^3*t^2 + 1224668*ep^4*mtt^6*mWW^5*s^3*t^2 + 1005144*ep^5*mtt^6*mWW^5*s^3*t^2 + 5752*mtt^5*mWW^6*s^3*t^2 + 54214*ep*mtt^5*mWW^6*s^3*t^2 + 72480*ep^2*mtt^5*mWW^6*s^3*t^2 - 573406*ep^3*mtt^5*mWW^6*s^3*t^2 - 1846884*ep^4*mtt^5*mWW^6*s^3*t^2 - 1491440*ep^5*mtt^5*mWW^6*s^3*t^2 - 5716*mtt^4*mWW^7*s^3*t^2 - 43226*ep*mtt^4*mWW^7*s^3*t^2 - 11418*ep^2*mtt^4*mWW^7*s^3*t^2 + 585222*ep^3*mtt^4*mWW^7*s^3*t^2 + 1579446*ep^4*mtt^4*mWW^7*s^3*t^2 + 1218520*ep^5*mtt^4*mWW^7*s^3*t^2 + 2860*mtt^3*mWW^8*s^3*t^2 + 16856*ep*mtt^3*mWW^8*s^3*t^2 - 30618*ep^2*mtt^3*mWW^8*s^3*t^2 - 375204*ep^3*mtt^3*mWW^8*s^3*t^2 - 832266*ep^4*mtt^3*mWW^8*s^3*t^2 - 588472*ep^5*mtt^3*mWW^8*s^3*t^2 - 536*mtt^2*mWW^9*s^3*t^2 - 2046*ep*mtt^2*mWW^9*s^3*t^2 + 20066*ep^2*mtt^2*mWW^9*s^3*t^2 + 139208*ep^3*mtt^2*mWW^9*s^3*t^2 + 281136*ep^4*mtt^2*mWW^9*s^3*t^2 + 186568*ep^5*mtt^2*mWW^9*s^3*t^2 - 12*mtt*mWW^10*s^3*t^2 - 118*ep*mtt*mWW^10*s^3*t^2 - 2864*ep^2*mtt*mWW^10*s^3*t^2 - 22838*ep^3*mtt*mWW^10*s^3*t^2 - 55848*ep^4*mtt*mWW^10*s^3*t^2 - 41600*ep^5*mtt*mWW^10*s^3*t^2 - 26*ep*mWW^11*s^3*t^2 - 206*ep^2*mWW^11*s^3*t^2 - 294*ep^3*mWW^11*s^3*t^2 + 462*ep^4*mWW^11*s^3*t^2 + 840*ep^5*mWW^11*s^3*t^2 - 300*ep*mtt^8*mWW^2*s^4*t^2 - 4040*ep^2*mtt^8*mWW^2*s^4*t^2 - 18740*ep^3*mtt^8*mWW^2*s^4*t^2 - 35320*ep^4*mtt^8*mWW^2*s^4*t^2 - 23200*ep^5*mtt^8*mWW^2*s^4*t^2 + 360*mtt^7*mWW^3*s^4*t^2 + 3840*ep*mtt^7*mWW^3*s^4*t^2 + 17280*ep^2*mtt^7*mWW^3*s^4*t^2 + 43800*ep^3*mtt^7*mWW^3*s^4*t^2 + 61200*ep^4*mtt^7*mWW^3*s^4*t^2 + 35520*ep^5*mtt^7*mWW^3*s^4*t^2 - 1584*mtt^6*mWW^4*s^4*t^2 - 19708*ep*mtt^6*mWW^4*s^4*t^2 - 63260*ep^2*mtt^6*mWW^4*s^4*t^2 + 59704*ep^3*mtt^6*mWW^4*s^4*t^2 + 435248*ep^4*mtt^6*mWW^4*s^4*t^2 + 397200*ep^5*mtt^6*mWW^4*s^4*t^2 + 3692*mtt^5*mWW^5*s^4*t^2 + 42378*ep*mtt^5*mWW^5*s^4*t^2 + 103368*ep^2*mtt^5*mWW^5*s^4*t^2 - 274556*ep^3*mtt^5*mWW^5*s^4*t^2 - 1204146*ep^4*mtt^5*mWW^5*s^4*t^2 - 1045016*ep^5*mtt^5*mWW^5*s^4*t^2 - 5168*mtt^4*mWW^6*s^4*t^2 - 45218*ep*mtt^4*mWW^6*s^4*t^2 - 57718*ep^2*mtt^4*mWW^6*s^4*t^2 + 382758*ep^3*mtt^4*mWW^6*s^4*t^2 + 1233518*ep^4*mtt^4*mWW^6*s^4*t^2 + 1013368*ep^5*mtt^4*mWW^6*s^4*t^2 + 3936*mtt^3*mWW^7*s^4*t^2 + 25376*ep*mtt^3*mWW^7*s^4*t^2 - 12212*ep^2*mtt^3*mWW^7*s^4*t^2 - 337768*ep^3*mtt^3*mWW^7*s^4*t^2 - 760256*ep^4*mtt^3*mWW^7*s^4*t^2 - 539888*ep^5*mtt^3*mWW^7*s^4*t^2 - 1376*mtt^2*mWW^8*s^4*t^2 - 7516*ep*mtt^2*mWW^8*s^4*t^2 + 20588*ep^2*mtt^2*mWW^8*s^4*t^2 + 206332*ep^3*mtt^2*mWW^8*s^4*t^2 + 427896*ep^4*mtt^2*mWW^8*s^4*t^2 + 277920*ep^5*mtt^2*mWW^8*s^4*t^2 + 140*mtt*mWW^9*s^4*t^2 + 1030*ep*mtt*mWW^9*s^4*t^2 - 5268*ep^2*mtt*mWW^9*s^4*t^2 - 66164*ep^3*mtt*mWW^9*s^4*t^2 - 163646*ep^4*mtt*mWW^9*s^4*t^2 - 117368*ep^5*mtt*mWW^9*s^4*t^2 + 54*ep*mWW^10*s^4*t^2 + 910*ep^2*mWW^10*s^4*t^2 + 5274*ep^3*mWW^10*s^4*t^2 + 11138*ep^4*mWW^10*s^4*t^2 + 7608*ep^5*mWW^10*s^4*t^2 + 288*ep*mtt^7*mWW^2*s^5*t^2 + 3576*ep^2*mtt^7*mWW^2*s^5*t^2 + 15672*ep^3*mtt^7*mWW^2*s^5*t^2 + 28464*ep^4*mtt^7*mWW^2*s^5*t^2 + 18240*ep^5*mtt^7*mWW^2*s^5*t^2 - 300*mtt^6*mWW^3*s^5*t^2 - 3386*ep*mtt^6*mWW^3*s^5*t^2 - 14980*ep^2*mtt^6*mWW^3*s^5*t^2 - 33294*ep^3*mtt^6*mWW^3*s^5*t^2 - 37832*ep^4*mtt^6*mWW^3*s^5*t^2 - 17728*ep^5*mtt^6*mWW^3*s^5*t^2 + 1176*mtt^5*mWW^4*s^5*t^2 + 14046*ep*mtt^5*mWW^4*s^5*t^2 + 46260*ep^2*mtt^5*mWW^4*s^5*t^2 - 40830*ep^3*mtt^5*mWW^4*s^5*t^2 - 321724*ep^4*mtt^5*mWW^4*s^5*t^2 - 301408*ep^5*mtt^5*mWW^4*s^5*t^2 - 2212*mtt^4*mWW^5*s^5*t^2 - 23418*ep*mtt^4*mWW^5*s^5*t^2 - 50486*ep^2*mtt^4*mWW^5*s^5*t^2 + 147130*ep^3*mtt^4*mWW^5*s^5*t^2 + 615618*ep^4*mtt^4*mWW^5*s^5*t^2 + 537920*ep^5*mtt^4*mWW^5*s^5*t^2 + 2340*mtt^3*mWW^6*s^5*t^2 + 17308*ep*mtt^3*mWW^6*s^5*t^2 + 6674*ep^2*mtt^3*mWW^6*s^5*t^2 - 153120*ep^3*mtt^3*mWW^6*s^5*t^2 - 380682*ep^4*mtt^3*mWW^6*s^5*t^2 - 288104*ep^5*mtt^3*mWW^6*s^5*t^2 - 1248*mtt^2*mWW^7*s^5*t^2 - 7042*ep*mtt^2*mWW^7*s^5*t^2 + 10902*ep^2*mtt^2*mWW^7*s^5*t^2 + 125398*ep^3*mtt^2*mWW^7*s^5*t^2 + 244966*ep^4*mtt^2*mWW^7*s^5*t^2 + 151216*ep^5*mtt^2*mWW^7*s^5*t^2 + 244*mtt*mWW^8*s^5*t^2 + 1926*ep*mtt*mWW^8*s^5*t^2 - 2862*ep^2*mtt*mWW^8*s^5*t^2 - 67114*ep^3*mtt*mWW^8*s^5*t^2 - 172666*ep^4*mtt*mWW^8*s^5*t^2 - 123848*ep^5*mtt*mWW^8*s^5*t^2 + 118*ep*mWW^9*s^5*t^2 + 1652*ep^2*mWW^9*s^5*t^2 + 8430*ep^3*mWW^9*s^5*t^2 + 16496*ep^4*mWW^9*s^5*t^2 + 10656*ep^5*mWW^9*s^5*t^2 - 132*ep*mtt^6*mWW^2*s^6*t^2 - 1576*ep^2*mtt^6*mWW^2*s^6*t^2 - 6700*ep^3*mtt^6*mWW^2*s^6*t^2 - 11912*ep^4*mtt^6*mWW^2*s^6*t^2 - 7520*ep^5*mtt^6*mWW^2*s^6*t^2 + 132*mtt^5*mWW^3*s^6*t^2 + 1498*ep*mtt^5*mWW^3*s^6*t^2 + 6240*ep^2*mtt^5*mWW^3*s^6*t^2 + 11594*ep^3*mtt^5*mWW^3*s^6*t^2 + 9128*ep^4*mtt^5*mWW^3*s^6*t^2 + 2048*ep^5*mtt^5*mWW^3*s^6*t^2 - 456*mtt^4*mWW^4*s^6*t^2 - 4686*ep*mtt^4*mWW^4*s^6*t^2 - 13878*ep^2*mtt^4*mWW^4*s^6*t^2 + 15430*ep^3*mtt^4*mWW^4*s^6*t^2 + 105662*ep^4*mtt^4*mWW^4*s^6*t^2 + 99208*ep^5*mtt^4*mWW^4*s^6*t^2 + 656*mtt^3*mWW^5*s^6*t^2 + 6128*ep*mtt^3*mWW^5*s^6*t^2 + 7780*ep^2*mtt^3*mWW^5*s^6*t^2 - 45952*ep^3*mtt^3*mWW^5*s^6*t^2 - 146556*ep^4*mtt^3*mWW^5*s^6*t^2 - 120592*ep^5*mtt^3*mWW^5*s^6*t^2 - 472*mtt^2*mWW^6*s^6*t^2 - 2804*ep*mtt^2*mWW^6*s^6*t^2 + 3032*ep^2*mtt^2*mWW^6*s^6*t^2 + 36132*ep^3*mtt^2*mWW^6*s^6*t^2 + 64360*ep^4*mtt^2*mWW^6*s^6*t^2 + 38176*ep^5*mtt^2*mWW^6*s^6*t^2 + 140*mtt*mWW^7*s^6*t^2 + 1078*ep*mtt*mWW^7*s^6*t^2 - 452*ep^2*mtt*mWW^7*s^6*t^2 - 27946*ep^3*mtt*mWW^7*s^6*t^2 - 74092*ep^4*mtt*mWW^7*s^6*t^2 - 53488*ep^5*mtt*mWW^7*s^6*t^2 + 70*ep*mWW^8*s^6*t^2 + 902*ep^2*mWW^8*s^6*t^2 + 4386*ep^3*mWW^8*s^6*t^2 + 8354*ep^4*mWW^8*s^6*t^2 + 5304*ep^5*mWW^8*s^6*t^2 + 24*ep*mtt^5*mWW^2*s^7*t^2 + 280*ep^2*mtt^5*mWW^2*s^7*t^2 + 1168*ep^3*mtt^5*mWW^2*s^7*t^2 + 2048*ep^4*mtt^5*mWW^2*s^7*t^2 + 1280*ep^5*mtt^5*mWW^2*s^7*t^2 - 24*mtt^4*mWW^3*s^7*t^2 - 268*ep*mtt^4*mWW^3*s^7*t^2 - 1028*ep^2*mtt^4*mWW^3*s^7*t^2 - 1464*ep^3*mtt^4*mWW^3*s^7*t^2 - 256*ep^4*mtt^4*mWW^3*s^7*t^2 + 640*ep^5*mtt^4*mWW^3*s^7*t^2 + 72*mtt^3*mWW^4*s^7*t^2 + 540*ep*mtt^3*mWW^4*s^7*t^2 + 958*ep^2*mtt^3*mWW^4*s^7*t^2 - 1772*ep^3*mtt^3*mWW^4*s^7*t^2 - 8158*ep^4*mtt^3*mWW^4*s^7*t^2 - 7480*ep^5*mtt^3*mWW^4*s^7*t^2 - 72*mtt^2*mWW^5*s^7*t^2 - 648*ep*mtt^2*mWW^5*s^7*t^2 - 202*ep^2*mtt^2*mWW^5*s^7*t^2 + 7520*ep^3*mtt^2*mWW^5*s^7*t^2 + 18754*ep^4*mtt^2*mWW^5*s^7*t^2 + 13624*ep^5*mtt^2*mWW^5*s^7*t^2 + 24*mtt*mWW^6*s^7*t^2 + 148*ep*mtt*mWW^6*s^7*t^2 - 142*ep^2*mtt*mWW^6*s^7*t^2 - 3948*ep^3*mtt*mWW^6*s^7*t^2 - 10058*ep^4*mtt*mWW^6*s^7*t^2 - 7240*ep^5*mtt*mWW^6*s^7*t^2 + 12*ep*mWW^7*s^7*t^2 + 134*ep^2*mWW^7*s^7*t^2 + 608*ep^3*mWW^7*s^7*t^2 + 1126*ep^4*mWW^7*s^7*t^2 + 712*ep^5*mWW^7*s^7*t^2 - 208*ep*mtt^11*mWW^2*t^3 - 2376*ep^2*mtt^11*mWW^2*t^3 - 9616*ep^3*mtt^11*mWW^2*t^3 - 16168*ep^4*mtt^11*mWW^2*t^3 - 9632*ep^5*mtt^11*mWW^2*t^3 + 1100*ep*mtt^10*mWW^3*t^3 + 12492*ep^2*mtt^10*mWW^3*t^3 + 50516*ep^3*mtt^10*mWW^3*t^3 + 85460*ep^4*mtt^10*mWW^3*t^3 + 51472*ep^5*mtt^10*mWW^3*t^3 - 2436*ep*mtt^9*mWW^4*t^3 - 27334*ep^2*mtt^9*mWW^4*t^3 - 110024*ep^3*mtt^9*mWW^4*t^3 - 187214*ep^4*mtt^9*mWW^4*t^3 - 114232*ep^5*mtt^9*mWW^4*t^3 + 3044*ep*mtt^8*mWW^5*t^3 + 33448*ep^2*mtt^8*mWW^5*t^3 + 133112*ep^3*mtt^8*mWW^5*t^3 + 227220*ep^4*mtt^8*mWW^5*t^3 + 140496*ep^5*mtt^8*mWW^5*t^3 - 2612*ep*mtt^7*mWW^6*t^3 - 28170*ep^2*mtt^7*mWW^6*t^3 - 110764*ep^3*mtt^7*mWW^6*t^3 - 188894*ep^4*mtt^7*mWW^6*t^3 - 117560*ep^5*mtt^7*mWW^6*t^3 + 1868*ep*mtt^6*mWW^7*t^3 + 20628*ep^2*mtt^6*mWW^7*t^3 + 82516*ep^3*mtt^6*mWW^7*t^3 + 141452*ep^4*mtt^6*mWW^7*t^3 + 87536*ep^5*mtt^6*mWW^7*t^3 - 1100*ep*mtt^5*mWW^8*t^3 - 13050*ep^2*mtt^5*mWW^8*t^3 - 54976*ep^3*mtt^5*mWW^8*t^3 - 96426*ep^4*mtt^5*mWW^8*t^3 - 59688*ep^5*mtt^5*mWW^8*t^3 + 396*ep*mtt^4*mWW^9*t^3 + 5136*ep^2*mtt^4*mWW^9*t^3 + 23024*ep^3*mtt^4*mWW^9*t^3 + 41868*ep^4*mtt^4*mWW^9*t^3 + 26416*ep^5*mtt^4*mWW^9*t^3 - 44*ep*mtt^3*mWW^10*t^3 - 686*ep^2*mtt^3*mWW^10*t^3 - 3452*ep^3*mtt^3*mWW^10*t^3 - 6786*ep^4*mtt^3*mWW^10*t^3 - 4552*ep^5*mtt^3*mWW^10*t^3 - 8*ep*mtt^2*mWW^11*t^3 - 88*ep^2*mtt^2*mWW^11*t^3 - 336*ep^3*mtt^2*mWW^11*t^3 - 512*ep^4*mtt^2*mWW^11*t^3 - 256*ep^5*mtt^2*mWW^11*t^3 + 652*ep*mtt^10*mWW^2*s*t^3 + 7596*ep^2*mtt^10*mWW^2*s*t^3 + 31168*ep^3*mtt^10*mWW^2*s*t^3 + 52728*ep^4*mtt^10*mWW^2*s*t^3 + 31456*ep^5*mtt^10*mWW^2*s*t^3 + 208*mtt^9*mWW^3*s*t^3 - 1488*ep*mtt^9*mWW^3*s*t^3 - 34492*ep^2*mtt^9*mWW^3*s*t^3 - 162668*ep^3*mtt^9*mWW^3*s*t^3 - 292664*ep^4*mtt^9*mWW^3*s*t^3 - 181536*ep^5*mtt^9*mWW^3*s*t^3 - 892*mtt^8*mWW^4*s*t^3 - 462*ep*mtt^8*mWW^4*s*t^3 + 66712*ep^2*mtt^8*mWW^4*s*t^3 + 360822*ep^3*mtt^8*mWW^4*s*t^3 + 684708*ep^4*mtt^8*mWW^4*s*t^3 + 440112*ep^5*mtt^8*mWW^4*s*t^3 + 1544*mtt^7*mWW^5*s*t^3 + 3692*ep*mtt^7*mWW^5*s*t^3 - 78075*ep^2*mtt^7*mWW^5*s*t^3 - 461982*ep^3*mtt^7*mWW^5*s*t^3 - 907795*ep^4*mtt^7*mWW^5*s*t^3 - 600364*ep^5*mtt^7*mWW^5*s*t^3 - 1500*mtt^6*mWW^6*s*t^3 - 3812*ep*mtt^6*mWW^6*s*t^3 + 70072*ep^2*mtt^6*mWW^6*s*t^3 + 417698*ep^3*mtt^6*mWW^6*s*t^3 + 828610*ep^4*mtt^6*mWW^6*s*t^3 + 555752*ep^5*mtt^6*mWW^6*s*t^3 + 1112*mtt^5*mWW^7*s*t^3 + 3078*ep*mtt^5*mWW^7*s*t^3 - 52659*ep^2*mtt^5*mWW^7*s*t^3 - 324106*ep^3*mtt^5*mWW^7*s*t^3 - 650869*ep^4*mtt^5*mWW^7*s*t^3 - 437236*ep^5*mtt^5*mWW^7*s*t^3 - 756*mtt^4*mWW^8*s*t^3 - 3186*ep*mtt^4*mWW^8*s*t^3 + 30556*ep^2*mtt^4*mWW^8*s*t^3 + 221362*ep^3*mtt^4*mWW^8*s*t^3 + 464944*ep^4*mtt^4*mWW^8*s*t^3 + 315040*ep^5*mtt^4*mWW^8*s*t^3 + 344*mtt^3*mWW^9*s*t^3 + 1736*ep*mtt^3*mWW^9*s*t^3 - 13809*ep^2*mtt^3*mWW^9*s*t^3 - 110802*ep^3*mtt^3*mWW^9*s*t^3 - 240509*ep^4*mtt^3*mWW^9*s*t^3 - 165140*ep^5*mtt^3*mWW^9*s*t^3 - 52*mtt^2*mWW^10*s*t^3 - 60*ep*mtt^2*mWW^10*s*t^3 + 5132*ep^2*mtt^2*mWW^10*s*t^3 + 31918*ep^3*mtt^2*mWW^10*s*t^3 + 66418*ep^4*mtt^2*mWW^10*s*t^3 + 45544*ep^5*mtt^2*mWW^10*s*t^3 - 8*mtt*mWW^11*s*t^3 - 138*ep*mtt*mWW^11*s*t^3 - 901*ep^2*mtt*mWW^11*s*t^3 - 2906*ep^3*mtt*mWW^11*s*t^3 - 4803*ep^4*mtt*mWW^11*s*t^3 - 3244*ep^5*mtt*mWW^11*s*t^3 - 12*ep*mWW^12*s*t^3 - 132*ep^2*mWW^12*s*t^3 - 504*ep^3*mWW^12*s*t^3 - 768*ep^4*mWW^12*s*t^3 - 384*ep^5*mWW^12*s*t^3 - 108*ep*mtt^9*mWW^2*s^2*t^3 - 1972*ep^2*mtt^9*mWW^2*s^2*t^3 - 10096*ep^3*mtt^9*mWW^2*s^2*t^3 - 18560*ep^4*mtt^9*mWW^2*s^2*t^3 - 11264*ep^5*mtt^9*mWW^2*s^2*t^3 - 1252*mtt^8*mWW^3*s^2*t^3 - 7238*ep*mtt^8*mWW^3*s^2*t^3 + 8400*ep^2*mtt^8*mWW^3*s^2*t^3 + 123118*ep^3*mtt^8*mWW^3*s^2*t^3 + 256388*ep^4*mtt^8*mWW^3*s^2*t^3 + 164144*ep^5*mtt^8*mWW^3*s^2*t^3 + 4832*mtt^7*mWW^4*s^2*t^3 + 30318*ep*mtt^7*mWW^4*s^2*t^3 - 18788*ep^2*mtt^7*mWW^4*s^2*t^3 - 469466*ep^3*mtt^7*mWW^4*s^2*t^3 - 1050264*ep^4*mtt^7*mWW^4*s^2*t^3 - 705472*ep^5*mtt^7*mWW^4*s^2*t^3 - 7300*mtt^6*mWW^5*s^2*t^3 - 48614*ep*mtt^6*mWW^5*s^2*t^3 + 34870*ep^2*mtt^6*mWW^5*s^2*t^3 + 866968*ep^3*mtt^6*mWW^5*s^2*t^3 + 2016608*ep^4*mtt^6*mWW^5*s^2*t^3 + 1396608*ep^5*mtt^6*mWW^5*s^2*t^3 + 5776*mtt^5*mWW^6*s^2*t^3 + 40762*ep*mtt^5*mWW^6*s^2*t^3 - 46058*ep^2*mtt^5*mWW^6*s^2*t^3 - 918374*ep^3*mtt^5*mWW^6*s^2*t^3 - 2197490*ep^4*mtt^5*mWW^6*s^2*t^3 - 1564136*ep^5*mtt^5*mWW^6*s^2*t^3 - 3148*mtt^4*mWW^7*s^2*t^3 - 23202*ep*mtt^4*mWW^7*s^2*t^3 + 36452*ep^2*mtt^4*mWW^7*s^2*t^3 + 637204*ep^3*mtt^4*mWW^7*s^2*t^3 + 1576218*ep^4*mtt^4*mWW^7*s^2*t^3 + 1158696*ep^5*mtt^4*mWW^7*s^2*t^3 + 1600*mtt^3*mWW^8*s^2*t^3 + 11242*ep*mtt^3*mWW^8*s^2*t^3 - 21752*ep^2*mtt^3*mWW^8*s^2*t^3 - 332758*ep^3*mtt^3*mWW^8*s^2*t^3 - 827300*ep^4*mtt^3*mWW^8*s^2*t^3 - 616752*ep^5*mtt^3*mWW^8*s^2*t^3 - 588*mtt^2*mWW^9*s^2*t^3 - 3178*ep*mtt^2*mWW^9*s^2*t^3 + 14478*ep^2*mtt^2*mWW^9*s^2*t^3 + 131640*ep^3*mtt^2*mWW^9*s^2*t^3 + 294188*ep^4*mtt^2*mWW^9*s^2*t^3 + 208560*ep^5*mtt^2*mWW^9*s^2*t^3 + 80*mtt*mWW^10*s^2*t^3 - 38*ep*mtt*mWW^10*s^2*t^3 - 6374*ep^2*mtt*mWW^10*s^2*t^3 - 31578*ep^3*mtt*mWW^10*s^2*t^3 - 55762*ep^4*mtt*mWW^10*s^2*t^3 - 34088*ep^5*mtt*mWW^10*s^2*t^3 + 56*ep*mWW^11*s^2*t^3 + 744*ep^2*mWW^11*s^2*t^3 + 3342*ep^3*mWW^11*s^2*t^3 + 5974*ep^4*mWW^11*s^2*t^3 + 3704*ep^5*mWW^11*s^2*t^3 - 1960*ep*mtt^8*mWW^2*s^3*t^3 - 20920*ep^2*mtt^8*mWW^2*s^3*t^3 - 80480*ep^3*mtt^8*mWW^2*s^3*t^3 - 132240*ep^4*mtt^8*mWW^2*s^3*t^3 - 78400*ep^5*mtt^8*mWW^2*s^3*t^3 + 2960*mtt^7*mWW^3*s^3*t^3 + 22476*ep*mtt^7*mWW^3*s^3*t^3 + 61766*ep^2*mtt^7*mWW^3*s^3*t^3 + 122164*ep^3*mtt^7*mWW^3*s^3*t^3 + 195674*ep^4*mtt^7*mWW^3*s^3*t^3 + 137240*ep^5*mtt^7*mWW^3*s^3*t^3 - 10004*mtt^6*mWW^4*s^3*t^3 - 71382*ep*mtt^6*mWW^4*s^3*t^3 - 77854*ep^2*mtt^6*mWW^4*s^3*t^3 + 418106*ep^3*mtt^6*mWW^4*s^3*t^3 + 1107486*ep^4*mtt^6*mWW^4*s^3*t^3 + 745336*ep^5*mtt^6*mWW^4*s^3*t^3 + 12616*mtt^5*mWW^5*s^3*t^3 + 98504*ep*mtt^5*mWW^5*s^3*t^3 + 55937*ep^2*mtt^5*mWW^5*s^3*t^3 - 1216782*ep^3*mtt^5*mWW^5*s^3*t^3 - 3188123*ep^4*mtt^5*mWW^5*s^3*t^3 - 2270716*ep^5*mtt^5*mWW^5*s^3*t^3 - 7536*mtt^4*mWW^6*s^3*t^3 - 67194*ep*mtt^4*mWW^6*s^3*t^3 - 21500*ep^2*mtt^4*mWW^6*s^3*t^3 + 1188332*ep^3*mtt^4*mWW^6*s^3*t^3 + 3252254*ep^4*mtt^4*mWW^6*s^3*t^3 + 2434072*ep^5*mtt^4*mWW^6*s^3*t^3 + 2664*mtt^3*mWW^7*s^3*t^3 + 24358*ep*mtt^3*mWW^7*s^3*t^3 - 3632*ep^2*mtt^3*mWW^7*s^3*t^3 - 551696*ep^3*mtt^3*mWW^7*s^3*t^3 - 1566242*ep^4*mtt^3*mWW^7*s^3*t^3 - 1240056*ep^5*mtt^3*mWW^7*s^3*t^3 - 924*mtt^2*mWW^8*s^3*t^3 - 5448*ep*mtt^2*mWW^8*s^3*t^3 + 13358*ep^2*mtt^2*mWW^8*s^3*t^3 + 155814*ep^3*mtt^2*mWW^8*s^3*t^3 + 387484*ep^4*mtt^2*mWW^8*s^3*t^3 + 304752*ep^5*mtt^2*mWW^8*s^3*t^3 + 224*mtt*mWW^9*s^3*t^3 + 462*ep*mtt*mWW^9*s^3*t^3 - 9303*ep^2*mtt*mWW^9*s^3*t^3 - 44110*ep^3*mtt*mWW^9*s^3*t^3 - 70637*ep^4*mtt*mWW^9*s^3*t^3 - 40676*ep^5*mtt*mWW^9*s^3*t^3 + 184*ep*mWW^10*s^3*t^3 + 2148*ep^2*mWW^10*s^3*t^3 + 8652*ep^3*mWW^10*s^3*t^3 + 14344*ep^4*mWW^10*s^3*t^3 + 8448*ep^5*mWW^10*s^3*t^3 + 3160*ep*mtt^7*mWW^2*s^4*t^3 + 34640*ep^2*mtt^7*mWW^2*s^4*t^3 + 136080*ep^3*mtt^7*mWW^2*s^4*t^3 + 225880*ep^4*mtt^7*mWW^2*s^4*t^3 + 134240*ep^5*mtt^7*mWW^2*s^4*t^3 - 3480*mtt^6*mWW^3*s^4*t^3 - 25976*ep*mtt^6*mWW^3*s^4*t^3 - 79212*ep^2*mtt^6*mWW^3*s^4*t^3 - 236088*ep^3*mtt^6*mWW^3*s^4*t^3 - 476844*ep^4*mtt^6*mWW^3*s^4*t^3 - 350080*ep^5*mtt^6*mWW^3*s^4*t^3 + 10004*mtt^5*mWW^4*s^4*t^3 + 73062*ep*mtt^5*mWW^4*s^4*t^3 + 90594*ep^2*mtt^5*mWW^4*s^4*t^3 - 393942*ep^3*mtt^5*mWW^4*s^4*t^3 - 1077494*ep^4*mtt^5*mWW^4*s^4*t^3 - 714264*ep^5*mtt^5*mWW^4*s^4*t^3 - 9904*mtt^4*mWW^5*s^4*t^3 - 85174*ep*mtt^4*mWW^5*s^4*t^3 - 77076*ep^2*mtt^4*mWW^5*s^4*t^3 + 1091648*ep^3*mtt^4*mWW^5*s^4*t^3 + 3072894*ep^4*mtt^4*mWW^5*s^4*t^3 + 2254312*ep^5*mtt^4*mWW^5*s^4*t^3 + 3784*mtt^3*mWW^6*s^4*t^3 + 39720*ep*mtt^3*mWW^6*s^4*t^3 + 30436*ep^2*mtt^3*mWW^6*s^4*t^3 - 741372*ep^3*mtt^3*mWW^6*s^4*t^3 - 2213000*ep^4*mtt^3*mWW^6*s^4*t^3 - 1736160*ep^5*mtt^3*mWW^6*s^4*t^3 - 472*mtt^2*mWW^7*s^4*t^3 - 3664*ep*mtt^2*mWW^7*s^4*t^3 + 8228*ep^2*mtt^2*mWW^7*s^4*t^3 + 130832*ep^3*mtt^2*mWW^7*s^4*t^3 + 386364*ep^4*mtt^2*mWW^7*s^4*t^3 + 340416*ep^5*mtt^2*mWW^7*s^4*t^3 + 68*mtt*mWW^8*s^4*t^3 - 966*ep*mtt*mWW^8*s^4*t^3 - 6950*ep^2*mtt*mWW^8*s^4*t^3 + 8866*ep^3*mtt*mWW^8*s^4*t^3 + 59030*ep^4*mtt*mWW^8*s^4*t^3 + 46936*ep^5*mtt*mWW^8*s^4*t^3 + 94*ep*mWW^9*s^4*t^3 + 748*ep^2*mWW^9*s^4*t^3 + 1416*ep^3*mWW^9*s^4*t^3 + 642*ep^4*mWW^9*s^4*t^3 + 24*ep^5*mWW^9*s^4*t^3 - 2052*ep*mtt^6*mWW^2*s^5*t^3 - 22724*ep^2*mtt^6*mWW^2*s^5*t^3 - 89984*ep^3*mtt^6*mWW^2*s^5*t^3 - 149992*ep^4*mtt^6*mWW^2*s^5*t^3 - 89248*ep^5*mtt^6*mWW^2*s^5*t^3 + 2080*mtt^5*mWW^3*s^5*t^3 + 14672*ep*mtt^5*mWW^3*s^5*t^3 + 38088*ep^2*mtt^5*mWW^3*s^5*t^3 + 123284*ep^3*mtt^5*mWW^3*s^5*t^3 + 287908*ep^4*mtt^5*mWW^3*s^5*t^3 + 227488*ep^5*mtt^5*mWW^3*s^5*t^3 - 4928*mtt^4*mWW^4*s^5*t^3 - 36780*ep*mtt^4*mWW^4*s^5*t^3 - 42712*ep^2*mtt^4*mWW^4*s^5*t^3 + 271352*ep^3*mtt^4*mWW^4*s^5*t^3 + 746052*ep^4*mtt^4*mWW^4*s^5*t^3 + 509008*ep^5*mtt^4*mWW^4*s^5*t^3 + 3472*mtt^3*mWW^5*s^5*t^3 + 33532*ep*mtt^3*mWW^5*s^5*t^3 + 37190*ep^2*mtt^3*mWW^5*s^5*t^3 - 499980*ep^3*mtt^3*mWW^5*s^5*t^3 - 1494782*ep^4*mtt^3*mWW^5*s^5*t^3 - 1136856*ep^5*mtt^3*mWW^5*s^5*t^3 - 480*mtt^2*mWW^6*s^5*t^3 - 6156*ep*mtt^2*mWW^6*s^5*t^3 - 1462*ep^2*mtt^2*mWW^6*s^5*t^3 + 162456*ep^3*mtt^2*mWW^6*s^5*t^3 + 499986*ep^4*mtt^2*mWW^6*s^5*t^3 + 414248*ep^5*mtt^2*mWW^6*s^5*t^3 - 144*mtt*mWW^7*s^5*t^3 - 2516*ep*mtt*mWW^7*s^5*t^3 - 7286*ep^2*mtt*mWW^7*s^5*t^3 + 31968*ep^3*mtt*mWW^7*s^5*t^3 + 115650*ep^4*mtt*mWW^7*s^5*t^3 + 84888*ep^5*mtt*mWW^7*s^5*t^3 - 60*ep*mWW^8*s^5*t^3 - 1158*ep^2*mWW^8*s^5*t^3 - 6904*ep^3*mWW^8*s^5*t^3 - 13782*ep^4*mWW^8*s^5*t^3 - 8504*ep^5*mWW^8*s^5*t^3 + 548*ep*mtt^5*mWW^2*s^6*t^3 + 6124*ep^2*mtt^5*mWW^2*s^6*t^3 + 24432*ep^3*mtt^5*mWW^2*s^6*t^3 + 40912*ep^4*mtt^5*mWW^2*s^6*t^3 + 24384*ep^5*mtt^5*mWW^2*s^6*t^3 - 548*mtt^4*mWW^3*s^6*t^3 - 3902*ep*mtt^4*mWW^3*s^6*t^3 - 8096*ep^2*mtt^4*mWW^3*s^6*t^3 - 20154*ep^3*mtt^4*mWW^3*s^6*t^3 - 52156*ep^4*mtt^4*mWW^3*s^6*t^3 - 45504*ep^5*mtt^4*mWW^3*s^6*t^3 + 1052*mtt^3*mWW^4*s^6*t^3 + 8136*ep*mtt^3*mWW^4*s^6*t^3 + 10064*ep^2*mtt^3*mWW^4*s^6*t^3 - 80736*ep^3*mtt^3*mWW^4*s^6*t^3 - 235996*ep^4*mtt^3*mWW^4*s^6*t^3 - 170256*ep^5*mtt^3*mWW^4*s^6*t^3 - 460*mtt^2*mWW^5*s^6*t^3 - 5228*ep*mtt^2*mWW^5*s^6*t^3 - 6096*ep^2*mtt^2*mWW^5*s^6*t^3 + 91412*ep^3*mtt^2*mWW^5*s^6*t^3 + 283964*ep^4*mtt^2*mWW^5*s^6*t^3 + 223312*ep^5*mtt^2*mWW^5*s^6*t^3 - 44*mtt*mWW^6*s^6*t^3 - 940*ep*mtt*mWW^6*s^6*t^3 - 4316*ep^2*mtt*mWW^6*s^6*t^3 + 3472*ep^3*mtt*mWW^6*s^6*t^3 + 27324*ep^4*mtt*mWW^6*s^6*t^3 + 21584*ep^5*mtt*mWW^6*s^6*t^3 - 22*ep*mWW^7*s^6*t^3 - 432*ep^2*mWW^7*s^6*t^3 - 2682*ep^3*mWW^7*s^6*t^3 - 5424*ep^4*mWW^7*s^6*t^3 - 3344*ep^5*mWW^7*s^6*t^3 - 32*ep*mtt^4*mWW^2*s^7*t^3 - 368*ep^2*mtt^4*mWW^2*s^7*t^3 - 1504*ep^3*mtt^4*mWW^2*s^7*t^3 - 2560*ep^4*mtt^4*mWW^2*s^7*t^3 - 1536*ep^5*mtt^4*mWW^2*s^7*t^3 + 32*mtt^3*mWW^3*s^7*t^3 + 356*ep*mtt^3*mWW^3*s^7*t^3 + 1054*ep^2*mtt^3*mWW^3*s^7*t^3 - 172*ep^3*mtt^3*mWW^3*s^7*t^3 - 3766*ep^4*mtt^3*mWW^3*s^7*t^3 - 3224*ep^5*mtt^3*mWW^3*s^7*t^3 - 64*mtt^2*mWW^4*s^7*t^3 - 456*ep*mtt^2*mWW^4*s^7*t^3 - 682*ep^2*mtt^2*mWW^4*s^7*t^3 + 3888*ep^3*mtt^2*mWW^4*s^7*t^3 + 12722*ep^4*mtt^2*mWW^4*s^7*t^3 + 9768*ep^5*mtt^2*mWW^4*s^7*t^3 + 32*mtt*mWW^5*s^7*t^3 + 244*ep*mtt*mWW^5*s^7*t^3 - 198*ep^2*mtt*mWW^5*s^7*t^3 - 4396*ep^3*mtt*mWW^5*s^7*t^3 - 9986*ep^4*mtt*mWW^5*s^7*t^3 - 6792*ep^5*mtt*mWW^5*s^7*t^3 + 16*ep*mWW^6*s^7*t^3 + 194*ep^2*mWW^6*s^7*t^3 + 776*ep^3*mWW^6*s^7*t^3 + 1286*ep^4*mWW^6*s^7*t^3 + 760*ep^5*mWW^6*s^7*t^3 + 144*ep*mtt^11*mWW*t^4 + 1680*ep^2*mtt^11*mWW*t^4 + 6864*ep^3*mtt^11*mWW*t^4 + 11472*ep^4*mtt^11*mWW*t^4 + 6720*ep^5*mtt^11*mWW*t^4 - 56*ep*mtt^10*mWW^2*t^4 - 740*ep^2*mtt^10*mWW^2*t^4 - 3280*ep^3*mtt^10*mWW^2*t^4 - 5716*ep^4*mtt^10*mWW^2*t^4 - 3408*ep^5*mtt^10*mWW^2*t^4 - 2132*ep*mtt^9*mWW^3*t^4 - 24358*ep^2*mtt^9*mWW^3*t^4 - 98384*ep^3*mtt^9*mWW^3*t^4 - 164590*ep^4*mtt^9*mWW^3*t^4 - 97336*ep^5*mtt^9*mWW^3*t^4 + 6388*ep*mtt^8*mWW^4*t^4 + 73242*ep^2*mtt^8*mWW^4*t^4 + 297460*ep^3*mtt^8*mWW^4*t^4 + 501734*ep^4*mtt^8*mWW^4*t^4 + 299736*ep^5*mtt^8*mWW^4*t^4 - 8116*ep*mtt^7*mWW^5*t^4 - 92766*ep^2*mtt^7*mWW^5*t^4 - 377492*ep^3*mtt^7*mWW^5*t^4 - 642426*ep^4*mtt^7*mWW^5*t^4 - 389160*ep^5*mtt^7*mWW^5*t^4 + 5156*ep*mtt^6*mWW^6*t^4 + 58042*ep^2*mtt^6*mWW^6*t^4 + 235176*ep^3*mtt^6*mWW^6*t^4 + 404682*ep^4*mtt^6*mWW^6*t^4 + 250664*ep^5*mtt^6*mWW^6*t^4 - 1564*ep*mtt^5*mWW^7*t^4 - 16498*ep^2*mtt^5*mWW^7*t^4 - 64440*ep^3*mtt^5*mWW^7*t^4 - 112050*ep^4*mtt^5*mWW^7*t^4 - 72648*ep^5*mtt^5*mWW^7*t^4 + 252*ep*mtt^4*mWW^8*t^4 + 2030*ep^2*mtt^4*mWW^8*t^4 + 6084*ep^3*mtt^4*mWW^8*t^4 + 9754*ep^4*mtt^4*mWW^8*t^4 + 7080*ep^5*mtt^4*mWW^8*t^4 - 108*ep*mtt^3*mWW^9*t^4 - 1050*ep^2*mtt^3*mWW^9*t^4 - 3700*ep^3*mtt^3*mWW^9*t^4 - 5750*ep^4*mtt^3*mWW^9*t^4 - 3352*ep^5*mtt^3*mWW^9*t^4 + 36*ep*mtt^2*mWW^10*t^4 + 418*ep^2*mtt^2*mWW^10*t^4 + 1712*ep^3*mtt^2*mWW^10*t^4 + 2890*ep^4*mtt^2*mWW^10*t^4 + 1704*ep^5*mtt^2*mWW^10*t^4 - 432*ep*mtt^10*mWW*s*t^4 - 5508*ep^2*mtt^10*mWW*s*t^4 - 24000*ep^3*mtt^10*mWW*s*t^4 - 41820*ep^4*mtt^10*mWW*s*t^4 - 25200*ep^5*mtt^10*mWW*s*t^4 - 144*mtt^9*mWW^2*s*t^4 - 988*ep*mtt^9*mWW^2*s*t^4 + 2324*ep^2*mtt^9*mWW^2*s*t^4 + 29876*ep^3*mtt^9*mWW^2*s*t^4 + 67420*ep^4*mtt^9*mWW^2*s*t^4 + 45872*ep^5*mtt^9*mWW^2*s*t^4 - 88*mtt^8*mWW^3*s*t^4 + 4208*ep*mtt^8*mWW^3*s*t^4 + 56704*ep^2*mtt^8*mWW^3*s*t^4 + 241508*ep^3*mtt^8*mWW^3*s*t^4 + 411676*ep^4*mtt^8*mWW^3*s*t^4 + 244272*ep^5*mtt^8*mWW^3*s*t^4 + 2044*mtt^7*mWW^4*s*t^4 + 2672*ep*mtt^7*mWW^4*s*t^4 - 148021*ep^2*mtt^7*mWW^4*s*t^4 - 841358*ep^3*mtt^7*mWW^4*s*t^4 - 1602845*ep^4*mtt^7*mWW^4*s*t^4 - 1013972*ep^5*mtt^7*mWW^4*s*t^4 - 4344*mtt^6*mWW^5*s*t^4 - 16882*ep*mtt^6*mWW^5*s*t^4 + 175789*ep^2*mtt^6*mWW^5*s*t^4 + 1200394*ep^3*mtt^6*mWW^5*s*t^4 + 2415719*ep^4*mtt^6*mWW^5*s*t^4 + 1580604*ep^5*mtt^6*mWW^5*s*t^4 + 3772*mtt^5*mWW^6*s*t^4 + 15628*ep*mtt^5*mWW^6*s*t^4 - 129669*ep^2*mtt^5*mWW^6*s*t^4 - 919732*ep^3*mtt^5*mWW^6*s*t^4 - 1885071*ep^4*mtt^5*mWW^6*s*t^4 - 1261628*ep^5*mtt^5*mWW^6*s*t^4 - 1384*mtt^4*mWW^7*s*t^4 - 2934*ep*mtt^4*mWW^7*s*t^4 + 68665*ep^2*mtt^4*mWW^7*s*t^4 + 394496*ep^3*mtt^4*mWW^7*s*t^4 + 777253*ep^4*mtt^4*mWW^7*s*t^4 + 525524*ep^5*mtt^4*mWW^7*s*t^4 + 180*mtt^3*mWW^8*s*t^4 - 1432*ep*mtt^3*mWW^8*s*t^4 - 23751*ep^2*mtt^3*mWW^8*s*t^4 - 95430*ep^3*mtt^3*mWW^8*s*t^4 - 167619*ep^4*mtt^3*mWW^8*s*t^4 - 112748*ep^5*mtt^3*mWW^8*s*t^4 - 72*mtt^2*mWW^9*s*t^4 - 78*ep*mtt^2*mWW^9*s*t^4 + 4043*ep^2*mtt^2*mWW^9*s*t^4 + 21482*ep^3*mtt^2*mWW^9*s*t^4 + 41861*ep^4*mtt^2*mWW^9*s*t^4 + 28724*ep^5*mtt^2*mWW^9*s*t^4 + 36*mtt*mWW^10*s*t^4 + 184*ep*mtt*mWW^10*s*t^4 - 1203*ep^2*mtt*mWW^10*s*t^4 - 9804*ep^3*mtt*mWW^10*s*t^4 - 20909*ep^4*mtt*mWW^10*s*t^4 - 14004*ep^5*mtt*mWW^10*s*t^4 + 54*ep*mWW^11*s*t^4 + 627*ep^2*mWW^11*s*t^4 + 2568*ep^3*mWW^11*s*t^4 + 4335*ep^4*mWW^11*s*t^4 + 2556*ep^5*mWW^11*s*t^4 + 2340*ep^2*mtt^9*mWW*s^2*t^4 + 17040*ep^3*mtt^9*mWW*s^2*t^4 + 37020*ep^4*mtt^9*mWW*s^2*t^4 + 25200*ep^5*mtt^9*mWW*s^2*t^4 + 864*mtt^8*mWW^2*s^2*t^4 + 4724*ep*mtt^8*mWW^2*s^2*t^4 - 7942*ep^2*mtt^8*mWW^2*s^2*t^4 - 90632*ep^3*mtt^8*mWW^2*s^2*t^4 - 183174*ep^4*mtt^8*mWW^2*s^2*t^4 - 115480*ep^5*mtt^8*mWW^2*s^2*t^4 + 260*mtt^7*mWW^3*s^2*t^4 + 4498*ep*mtt^7*mWW^3*s^2*t^4 + 12686*ep^2*mtt^7*mWW^3*s^2*t^4 - 32058*ep^3*mtt^7*mWW^3*s^2*t^4 - 138490*ep^4*mtt^7*mWW^3*s^2*t^4 - 114376*ep^5*mtt^7*mWW^3*s^2*t^4 - 9048*mtt^6*mWW^4*s^2*t^4 - 61598*ep*mtt^6*mWW^4*s^2*t^4 + 5898*ep^2*mtt^6*mWW^4*s^2*t^4 + 842870*ep^3*mtt^6*mWW^4*s^2*t^4 + 1992134*ep^4*mtt^6*mWW^4*s^2*t^4 + 1364024*ep^5*mtt^6*mWW^4*s^2*t^4 + 17164*mtt^5*mWW^5*s^2*t^4 + 109418*ep*mtt^5*mWW^5*s^2*t^4 - 80870*ep^2*mtt^5*mWW^5*s^2*t^4 - 1832286*ep^3*mtt^5*mWW^5*s^2*t^4 - 4121190*ep^4*mtt^5*mWW^5*s^2*t^4 - 2778936*ep^5*mtt^5*mWW^5*s^2*t^4 - 12720*mtt^4*mWW^6*s^2*t^4 - 74142*ep*mtt^4*mWW^6*s^2*t^4 + 150902*ep^2*mtt^4*mWW^6*s^2*t^4 + 1766554*ep^3*mtt^4*mWW^6*s^2*t^4 + 3797218*ep^4*mtt^4*mWW^6*s^2*t^4 + 2536808*ep^5*mtt^4*mWW^6*s^2*t^4 + 3612*mtt^3*mWW^7*s^2*t^4 + 15406*ep*mtt^3*mWW^7*s^2*t^4 - 115630*ep^2*mtt^3*mWW^7*s^2*t^4 - 831366*ep^3*mtt^3*mWW^7*s^2*t^4 - 1697454*ep^4*mtt^3*mWW^7*s^2*t^4 - 1133528*ep^5*mtt^3*mWW^7*s^2*t^4 - 88*mtt^2*mWW^8*s^2*t^4 + 1886*ep*mtt^2*mWW^8*s^2*t^4 + 33342*ep^2*mtt^2*mWW^8*s^2*t^4 + 168410*ep^3*mtt^2*mWW^8*s^2*t^4 + 344922*ep^4*mtt^2*mWW^8*s^2*t^4 + 246088*ep^5*mtt^2*mWW^8*s^2*t^4 - 44*mtt*mWW^9*s^2*t^4 - 202*ep*mtt*mWW^9*s^2*t^4 - 766*ep^2*mtt*mWW^9*s^2*t^4 - 8626*ep^3*mtt*mWW^9*s^2*t^4 - 31566*ep^4*mtt*mWW^9*s^2*t^4 - 30616*ep^5*mtt*mWW^9*s^2*t^4 + 10*ep*mWW^10*s^2*t^4 + 40*ep^2*mWW^10*s^2*t^4 + 94*ep^3*mWW^10*s^2*t^4 + 580*ep^4*mWW^10*s^2*t^4 + 816*ep^5*mWW^10*s^2*t^4 + 1440*ep*mtt^8*mWW*s^3*t^4 + 12120*ep^2*mtt^8*mWW*s^3*t^4 + 34560*ep^3*mtt^8*mWW*s^3*t^4 + 40680*ep^4*mtt^8*mWW*s^3*t^4 + 16800*ep^5*mtt^8*mWW*s^3*t^4 - 2016*mtt^7*mWW^2*s^3*t^4 - 8148*ep*mtt^7*mWW^2*s^3*t^4 + 23310*ep^2*mtt^7*mWW^2*s^3*t^4 + 131256*ep^3*mtt^7*mWW^2*s^3*t^4 + 174078*ep^4*mtt^7*mWW^2*s^3*t^4 + 70080*ep^5*mtt^7*mWW^2*s^3*t^4 - 268*mtt^6*mWW^3*s^3*t^4 - 17162*ep*mtt^6*mWW^3*s^3*t^4 - 140448*ep^2*mtt^6*mWW^3*s^3*t^4 - 431910*ep^3*mtt^6*mWW^3*s^3*t^4 - 554012*ep^4*mtt^6*mWW^3*s^3*t^4 - 245512*ep^5*mtt^6*mWW^3*s^3*t^4 + 15440*mtt^5*mWW^4*s^3*t^4 + 110864*ep*mtt^5*mWW^4*s^3*t^4 + 160319*ep^2*mtt^5*mWW^4*s^3*t^4 - 362026*ep^3*mtt^5*mWW^4*s^3*t^4 - 1159081*ep^4*mtt^5*mWW^4*s^3*t^4 - 838300*ep^5*mtt^5*mWW^4*s^3*t^4 - 24912*mtt^4*mWW^5*s^3*t^4 - 161840*ep*mtt^4*mWW^5*s^3*t^4 + 1351*ep^2*mtt^4*mWW^5*s^3*t^4 + 1867700*ep^3*mtt^4*mWW^5*s^3*t^4 + 4218777*ep^4*mtt^4*mWW^5*s^3*t^4 + 2782012*ep^5*mtt^4*mWW^5*s^3*t^4 + 14568*mtt^3*mWW^6*s^3*t^4 + 90212*ep*mtt^3*mWW^6*s^3*t^4 - 127680*ep^2*mtt^3*mWW^6*s^3*t^4 - 1876138*ep^3*mtt^3*mWW^6*s^3*t^4 - 4084534*ep^4*mtt^3*mWW^6*s^3*t^4 - 2703392*ep^5*mtt^3*mWW^6*s^3*t^4 - 2724*mtt^2*mWW^7*s^3*t^4 - 13466*ep*mtt^2*mWW^7*s^3*t^4 + 89230*ep^2*mtt^2*mWW^7*s^3*t^4 + 720360*ep^3*mtt^2*mWW^7*s^3*t^4 + 1538900*ep^4*mtt^2*mWW^7*s^3*t^4 + 1047176*ep^5*mtt^2*mWW^7*s^3*t^4 - 88*mtt*mWW^8*s^3*t^4 - 1792*ep*mtt*mWW^8*s^3*t^4 - 16981*ep^2*mtt*mWW^8*s^3*t^4 - 79476*ep^3*mtt*mWW^8*s^3*t^4 - 169895*ep^4*mtt*mWW^8*s^3*t^4 - 127908*ep^5*mtt*mWW^8*s^3*t^4 - 108*ep*mWW^9*s^3*t^4 - 1221*ep^2*mWW^9*s^3*t^4 - 4326*ep^3*mWW^9*s^3*t^4 - 4913*ep^4*mWW^9*s^3*t^4 - 956*ep^5*mWW^9*s^3*t^4 - 2160*ep*mtt^7*mWW*s^4*t^4 - 20520*ep^2*mtt^7*mWW*s^4*t^4 - 68880*ep^3*mtt^7*mWW*s^4*t^4 - 98040*ep^4*mtt^7*mWW*s^4*t^4 - 50400*ep^5*mtt^7*mWW*s^4*t^4 + 2304*mtt^6*mWW^2*s^4*t^4 + 6820*ep*mtt^6*mWW^2*s^4*t^4 - 34418*ep^2*mtt^6*mWW^2*s^4*t^4 - 99536*ep^3*mtt^6*mWW^2*s^4*t^4 - 11650*ep^4*mtt^6*mWW^2*s^4*t^4 + 75040*ep^5*mtt^6*mWW^2*s^4*t^4 + 124*mtt^5*mWW^3*s^4*t^4 + 14890*ep*mtt^5*mWW^3*s^4*t^4 + 144384*ep^2*mtt^5*mWW^3*s^4*t^4 + 544398*ep^3*mtt^5*mWW^3*s^4*t^4 + 833316*ep^4*mtt^5*mWW^3*s^4*t^4 + 432648*ep^5*mtt^5*mWW^3*s^4*t^4 - 12808*mtt^4*mWW^4*s^4*t^4 - 84230*ep*mtt^4*mWW^4*s^4*t^4 - 112564*ep^2*mtt^4*mWW^4*s^4*t^4 + 93730*ep^3*mtt^4*mWW^4*s^4*t^4 + 261216*ep^4*mtt^4*mWW^4*s^4*t^4 + 138416*ep^5*mtt^4*mWW^4*s^4*t^4 + 16720*mtt^3*mWW^5*s^4*t^4 + 107088*ep*mtt^3*mWW^5*s^4*t^4 - 13172*ep^2*mtt^3*mWW^5*s^4*t^4 - 1261216*ep^3*mtt^3*mWW^5*s^4*t^4 - 2750808*ep^4*mtt^3*mWW^5*s^4*t^4 - 1756944*ep^5*mtt^3*mWW^5*s^4*t^4 - 7032*mtt^2*mWW^6*s^4*t^4 - 45420*ep*mtt^2*mWW^6*s^4*t^4 + 68338*ep^2*mtt^2*mWW^6*s^4*t^4 + 1038632*ep^3*mtt^2*mWW^6*s^4*t^4 + 2311654*ep^4*mtt^2*mWW^6*s^4*t^4 + 1544832*ep^5*mtt^2*mWW^6*s^4*t^4 + 692*mtt*mWW^7*s^4*t^4 + 2326*ep*mtt*mWW^7*s^4*t^4 - 37828*ep^2*mtt*mWW^7*s^4*t^4 - 259534*ep^3*mtt*mWW^7*s^4*t^4 - 541988*ep^4*mtt*mWW^7*s^4*t^4 - 366424*ep^5*mtt*mWW^7*s^4*t^4 + 302*ep*mWW^8*s^4*t^4 + 3668*ep^2*mWW^8*s^4*t^4 + 16246*ep^3*mWW^8*s^4*t^4 + 30092*ep^4*mWW^8*s^4*t^4 + 19696*ep^5*mWW^8*s^4*t^4 + 1296*ep*mtt^6*mWW*s^5*t^4 + 12780*ep^2*mtt^6*mWW*s^5*t^4 + 44736*ep^3*mtt^6*mWW*s^5*t^4 + 66228*ep^4*mtt^6*mWW*s^5*t^4 + 35280*ep^5*mtt^6*mWW*s^5*t^4 - 1296*mtt^5*mWW^2*s^5*t^4 - 2816*ep*mtt^5*mWW^2*s^5*t^4 + 23494*ep^2*mtt^5*mWW^2*s^5*t^4 + 38132*ep^3*mtt^5*mWW^2*s^5*t^4 - 69042*ep^4*mtt^5*mWW^2*s^5*t^4 - 107312*ep^5*mtt^5*mWW^2*s^5*t^4 - 44*mtt^4*mWW^3*s^5*t^4 - 4558*ep*mtt^4*mWW^3*s^5*t^4 - 55544*ep^2*mtt^4*mWW^3*s^5*t^4 - 281822*ep^3*mtt^4*mWW^3*s^5*t^4 - 521064*ep^4*mtt^4*mWW^3*s^5*t^4 - 308416*ep^5*mtt^4*mWW^3*s^5*t^4 + 5268*mtt^3*mWW^4*s^5*t^4 + 30384*ep*mtt^3*mWW^4*s^5*t^4 + 19650*ep^2*mtt^3*mWW^4*s^5*t^4 - 48152*ep^3*mtt^3*mWW^4*s^5*t^4 + 9170*ep^4*mtt^3*mWW^4*s^5*t^4 + 71896*ep^5*mtt^3*mWW^4*s^5*t^4 - 5220*mtt^2*mWW^5*s^5*t^4 - 34256*ep*mtt^2*mWW^5*s^5*t^4 + 11394*ep^2*mtt^2*mWW^5*s^5*t^4 + 486056*ep^3*mtt^2*mWW^5*s^5*t^4 + 1075770*ep^4*mtt^2*mWW^5*s^5*t^4 + 693048*ep^5*mtt^2*mWW^5*s^5*t^4 + 1292*mtt*mWW^6*s^5*t^4 + 8328*ep*mtt*mWW^6*s^5*t^4 - 21008*ep^2*mtt*mWW^6*s^5*t^4 - 261364*ep^3*mtt*mWW^6*s^5*t^4 - 586216*ep^4*mtt*mWW^6*s^5*t^4 - 395112*ep^5*mtt*mWW^6*s^5*t^4 + 662*ep*mWW^7*s^5*t^4 + 7890*ep^2*mWW^7*s^5*t^4 + 33486*ep^3*mWW^7*s^5*t^4 + 57794*ep^4*mWW^7*s^5*t^4 + 34680*ep^5*mWW^7*s^5*t^4 - 288*ep*mtt^5*mWW*s^6*t^4 - 2892*ep^2*mtt^5*mWW*s^6*t^4 - 10320*ep^3*mtt^5*mWW*s^6*t^4 - 15540*ep^4*mtt^5*mWW*s^6*t^4 - 8400*ep^5*mtt^5*mWW*s^6*t^4 + 288*mtt^4*mWW^2*s^6*t^4 + 464*ep*mtt^4*mWW^2*s^6*t^4 - 6028*ep^2*mtt^4*mWW^2*s^6*t^4 - 5816*ep^3*mtt^4*mWW^2*s^6*t^4 + 28084*ep^4*mtt^4*mWW^2*s^6*t^4 + 35208*ep^5*mtt^4*mWW^2*s^6*t^4 + 16*mtt^3*mWW^3*s^6*t^4 + 280*ep*mtt^3*mWW^3*s^6*t^4 + 6580*ep^2*mtt^3*mWW^3*s^6*t^4 + 58020*ep^3*mtt^3*mWW^3*s^6*t^4 + 132752*ep^4*mtt^3*mWW^3*s^6*t^4 + 88536*ep^5*mtt^3*mWW^3*s^6*t^4 - 896*mtt^2*mWW^4*s^6*t^4 - 4472*ep*mtt^2*mWW^4*s^6*t^4 + 1468*ep^2*mtt^2*mWW^4*s^6*t^4 + 17356*ep^3*mtt^2*mWW^4*s^6*t^4 - 2512*ep^4*mtt^2*mWW^4*s^6*t^4 - 21880*ep^5*mtt^2*mWW^4*s^6*t^4 + 592*mtt*mWW^5*s^6*t^4 + 4552*ep*mtt*mWW^5*s^6*t^4 - 936*ep^2*mtt*mWW^5*s^6*t^4 - 83476*ep^3*mtt*mWW^5*s^6*t^4 - 204636*ep^4*mtt*mWW^5*s^6*t^4 - 140456*ep^5*mtt*mWW^5*s^6*t^4 + 296*ep*mWW^6*s^6*t^4 + 3536*ep^2*mWW^6*s^6*t^4 + 15020*ep^3*mWW^6*s^6*t^4 + 25756*ep^4*mWW^6*s^6*t^4 + 15248*ep^5*mWW^6*s^6*t^4 - 24*ep*mtt^2*mWW^3*s^7*t^4 - 4*ep^2*mtt^2*mWW^3*s^7*t^4 + 248*ep^3*mtt^2*mWW^3*s^7*t^4 + 412*ep^4*mtt^2*mWW^3*s^7*t^4 + 184*ep^5*mtt^2*mWW^3*s^7*t^4 - 8*ep*mtt*mWW^4*s^7*t^4 + 8*ep^2*mtt*mWW^4*s^7*t^4 + 120*ep^3*mtt*mWW^4*s^7*t^4 + 184*ep^4*mtt*mWW^4*s^7*t^4 + 80*ep^5*mtt*mWW^4*s^7*t^4 - 4*ep^2*mWW^5*s^7*t^4 - 16*ep^3*mWW^5*s^7*t^4 - 20*ep^4*mWW^5*s^7*t^4 - 8*ep^5*mWW^5*s^7*t^4 - 48*ep*mtt^11*t^5 - 536*ep^2*mtt^11*t^5 - 2104*ep^3*mtt^11*t^5 - 3392*ep^4*mtt^11*t^5 - 1920*ep^5*mtt^11*t^5 - 352*ep*mtt^10*mWW*t^5 - 3996*ep^2*mtt^10*mWW*t^5 - 15896*ep^3*mtt^10*mWW*t^5 - 25868*ep^4*mtt^10*mWW*t^5 - 14768*ep^5*mtt^10*mWW*t^5 + 1680*ep*mtt^9*mWW^2*t^5 + 18886*ep^2*mtt^9*mWW^2*t^5 + 74516*ep^3*mtt^9*mWW^2*t^5 + 120526*ep^4*mtt^9*mWW^2*t^5 + 68472*ep^5*mtt^9*mWW^2*t^5 - 1080*ep*mtt^8*mWW^3*t^5 - 11782*ep^2*mtt^8*mWW^3*t^5 - 44948*ep^3*mtt^8*mWW^3*t^5 - 69926*ep^4*mtt^8*mWW^3*t^5 - 38104*ep^5*mtt^8*mWW^3*t^5 - 4064*ep*mtt^7*mWW^4*t^5 - 46514*ep^2*mtt^7*mWW^4*t^5 - 187964*ep^3*mtt^7*mWW^4*t^5 - 313938*ep^4*mtt^7*mWW^4*t^5 - 184840*ep^5*mtt^7*mWW^4*t^5 + 8408*ep*mtt^6*mWW^5*t^5 + 95418*ep^2*mtt^6*mWW^5*t^5 + 382844*ep^3*mtt^6*mWW^5*t^5 + 636146*ep^4*mtt^6*mWW^5*t^5 + 373384*ep^5*mtt^6*mWW^5*t^5 - 6448*ep*mtt^5*mWW^6*t^5 - 73102*ep^2*mtt^5*mWW^6*t^5 - 293924*ep^3*mtt^5*mWW^6*t^5 - 491558*ep^4*mtt^5*mWW^6*t^5 - 291288*ep^5*mtt^5*mWW^6*t^5 + 2040*ep*mtt^4*mWW^7*t^5 + 23246*ep^2*mtt^4*mWW^7*t^5 + 94564*ep^3*mtt^4*mWW^7*t^5 + 161438*ep^4*mtt^4*mWW^7*t^5 + 98232*ep^5*mtt^4*mWW^7*t^5 - 80*ep*mtt^3*mWW^8*t^5 - 1006*ep^2*mtt^3*mWW^8*t^5 - 4732*ep^3*mtt^3*mWW^8*t^5 - 9750*ep^4*mtt^3*mWW^8*t^5 - 7192*ep^5*mtt^3*mWW^8*t^5 - 56*ep*mtt^2*mWW^9*t^5 - 614*ep^2*mtt^2*mWW^9*t^5 - 2356*ep^3*mtt^2*mWW^9*t^5 - 3678*ep^4*mtt^2*mWW^9*t^5 - 1976*ep^5*mtt^2*mWW^9*t^5 + 144*ep*mtt^10*s*t^5 + 1752*ep^2*mtt^10*s*t^5 + 7344*ep^3*mtt^10*s*t^5 + 12360*ep^4*mtt^10*s*t^5 + 7200*ep^5*mtt^10*s*t^5 + 48*mtt^9*mWW*s*t^5 + 1232*ep*mtt^9*mWW*s*t^5 + 11056*ep^2*mtt^9*mWW*s*t^5 + 42348*ep^3*mtt^9*mWW*s*t^5 + 68996*ep^4*mtt^9*mWW*s*t^5 + 39760*ep^5*mtt^9*mWW*s*t^5 + 400*mtt^8*mWW^2*s*t^5 - 760*ep*mtt^8*mWW^2*s*t^5 - 46504*ep^2*mtt^8*mWW^2*s*t^5 - 241748*ep^3*mtt^8*mWW^2*s*t^5 - 441060*ep^4*mtt^8*mWW^2*s*t^5 - 268368*ep^5*mtt^8*mWW^2*s*t^5 - 1280*mtt^7*mWW^3*s*t^5 - 6458*ep*mtt^7*mWW^3*s*t^5 + 35933*ep^2*mtt^7*mWW^3*s*t^5 + 286028*ep^3*mtt^7*mWW^3*s*t^5 + 574469*ep^4*mtt^7*mWW^3*s*t^5 + 363668*ep^5*mtt^7*mWW^3*s*t^5 - 200*mtt^6*mWW^4*s*t^5 + 2292*ep*mtt^6*mWW^4*s*t^5 + 50673*ep^2*mtt^6*mWW^4*s*t^5 + 251042*ep^3*mtt^6*mWW^4*s*t^5 + 463181*ep^4*mtt^6*mWW^4*s*t^5 + 287572*ep^5*mtt^6*mWW^4*s*t^5 + 3864*mtt^5*mWW^5*s*t^5 + 18598*ep*mtt^5*mWW^5*s*t^5 - 122151*ep^2*mtt^5*mWW^5*s*t^5 - 939252*ep^3*mtt^5*mWW^5*s*t^5 - 1909083*ep^4*mtt^5*mWW^5*s*t^5 - 1230316*ep^5*mtt^5*mWW^5*s*t^5 - 4544*mtt^4*mWW^6*s*t^5 - 22596*ep*mtt^4*mWW^6*s*t^5 + 124333*ep^2*mtt^4*mWW^6*s*t^5 + 995546*ep^3*mtt^4*mWW^6*s*t^5 + 2041893*ep^4*mtt^4*mWW^6*s*t^5 + 1327668*ep^5*mtt^4*mWW^6*s*t^5 + 1904*mtt^3*mWW^7*s*t^5 + 6514*ep*mtt^3*mWW^7*s*t^5 - 80953*ep^2*mtt^3*mWW^7*s*t^5 - 521852*ep^3*mtt^3*mWW^7*s*t^5 - 1029097*ep^4*mtt^3*mWW^7*s*t^5 - 665636*ep^5*mtt^3*mWW^7*s*t^5 - 136*mtt^2*mWW^8*s*t^5 + 1740*ep*mtt^2*mWW^8*s*t^5 + 28939*ep^2*mtt^2*mWW^8*s*t^5 + 126518*ep^3*mtt^2*mWW^8*s*t^5 + 224823*ep^4*mtt^2*mWW^8*s*t^5 + 142396*ep^5*mtt^2*mWW^8*s*t^5 - 56*mtt*mWW^9*s*t^5 - 622*ep*mtt*mWW^9*s*t^5 - 2157*ep^2*mtt*mWW^9*s*t^5 - 2440*ep^3*mtt*mWW^9*s*t^5 - 965*ep^4*mtt*mWW^9*s*t^5 - 980*ep^5*mtt*mWW^9*s*t^5 - 84*ep*mWW^10*s*t^5 - 921*ep^2*mWW^10*s*t^5 - 3534*ep^3*mWW^10*s*t^5 - 5517*ep^4*mWW^10*s*t^5 - 2964*ep^5*mWW^10*s*t^5 - 720*ep^2*mtt^9*s^2*t^5 - 5160*ep^3*mtt^9*s^2*t^5 - 10920*ep^4*mtt^9*s^2*t^5 - 7200*ep^5*mtt^9*s^2*t^5 - 288*mtt^8*mWW*s^2*t^5 - 984*ep*mtt^8*mWW*s^2*t^5 + 732*ep^2*mtt^8*mWW*s^2*t^5 - 5652*ep^3*mtt^8*mWW*s^2*t^5 - 30608*ep^4*mtt^8*mWW*s^2*t^5 - 28160*ep^5*mtt^8*mWW*s^2*t^5 - 1968*mtt^7*mWW^2*s^2*t^5 - 12576*ep*mtt^7*mWW^2*s^2*t^5 + 14880*ep^2*mtt^7*mWW^2*s^2*t^5 + 246904*ep^3*mtt^7*mWW^2*s^2*t^5 + 535328*ep^4*mtt^7*mWW^2*s^2*t^5 + 347392*ep^5*mtt^7*mWW^2*s^2*t^5 + 6132*mtt^6*mWW^3*s^2*t^5 + 30598*ep*mtt^6*mWW^3*s^2*t^5 - 70296*ep^2*mtt^6*mWW^3*s^2*t^5 - 625666*ep^3*mtt^6*mWW^3*s^2*t^5 - 1158736*ep^4*mtt^6*mWW^3*s^2*t^5 - 677152*ep^5*mtt^6*mWW^3*s^2*t^5 - 852*mtt^5*mWW^4*s^2*t^5 + 12048*ep*mtt^5*mWW^4*s^2*t^5 + 113228*ep^2*mtt^5*mWW^4*s^2*t^5 + 223068*ep^3*mtt^5*mWW^4*s^2*t^5 + 36092*ep^4*mtt^5*mWW^4*s^2*t^5 - 134864*ep^5*mtt^5*mWW^4*s^2*t^5 - 10520*mtt^4*mWW^5*s^2*t^5 - 78242*ep*mtt^4*mWW^5*s^2*t^5 - 30952*ep^2*mtt^4*mWW^5*s^2*t^5 + 952918*ep^3*mtt^4*mWW^5*s^2*t^5 + 2418084*ep^4*mtt^4*mWW^5*s^2*t^5 + 1702192*ep^5*mtt^4*mWW^5*s^2*t^5 + 10920*mtt^3*mWW^6*s^2*t^5 + 65464*ep*mtt^3*mWW^6*s^2*t^5 - 103856*ep^2*mtt^3*mWW^6*s^2*t^5 - 1386576*ep^3*mtt^3*mWW^6*s^2*t^5 - 2980200*ep^4*mtt^3*mWW^6*s^2*t^5 - 1959072*ep^5*mtt^3*mWW^6*s^2*t^5 - 3708*mtt^2*mWW^7*s^2*t^5 - 14870*ep*mtt^2*mWW^7*s^2*t^5 + 112448*ep^2*mtt^2*mWW^7*s^2*t^5 + 757994*ep^3*mtt^2*mWW^7*s^2*t^5 + 1459448*ep^4*mtt^2*mWW^7*s^2*t^5 + 916288*ep^5*mtt^2*mWW^7*s^2*t^5 + 284*mtt*mWW^8*s^2*t^5 - 1608*ep*mtt*mWW^8*s^2*t^5 - 37420*ep^2*mtt*mWW^8*s^2*t^5 - 165948*ep^3*mtt*mWW^8*s^2*t^5 - 282828*ep^4*mtt*mWW^8*s^2*t^5 - 168560*ep^5*mtt*mWW^8*s^2*t^5 + 170*ep*mWW^9*s^2*t^5 + 1956*ep^2*mWW^9*s^2*t^5 + 8118*ep^3*mWW^9*s^2*t^5 + 14340*ep^4*mWW^9*s^2*t^5 + 9136*ep^5*mWW^9*s^2*t^5 - 480*ep*mtt^8*s^3*t^5 - 3920*ep^2*mtt^8*s^3*t^5 - 10720*ep^3*mtt^8*s^3*t^5 - 12080*ep^4*mtt^8*s^3*t^5 - 4800*ep^5*mtt^8*s^3*t^5 + 672*mtt^7*mWW*s^3*t^5 - 1272*ep*mtt^7*mWW*s^3*t^5 - 33484*ep^2*mtt^7*mWW*s^3*t^5 - 83552*ep^3*mtt^7*mWW*s^3*t^5 - 51428*ep^4*mtt^7*mWW*s^3*t^5 + 9800*ep^5*mtt^7*mWW*s^3*t^5 + 3728*mtt^6*mWW^2*s^3*t^5 + 26116*ep*mtt^6*mWW^2*s^3*t^5 + 46866*ep^2*mtt^6*mWW^2*s^3*t^5 - 1448*ep^3*mtt^6*mWW^2*s^3*t^5 - 67126*ep^4*mtt^6*mWW^2*s^3*t^5 - 43432*ep^5*mtt^6*mWW^2*s^3*t^5 - 11032*mtt^5*mWW^3*s^3*t^5 - 48358*ep*mtt^5*mWW^3*s^3*t^5 + 99855*ep^2*mtt^5*mWW^3*s^3*t^5 + 663684*ep^3*mtt^5*mWW^3*s^3*t^5 + 916039*ep^4*mtt^5*mWW^3*s^3*t^5 + 376492*ep^5*mtt^5*mWW^3*s^3*t^5 + 3368*mtt^4*mWW^4*s^3*t^5 - 7408*ep*mtt^4*mWW^4*s^3*t^5 - 209783*ep^2*mtt^4*mWW^4*s^3*t^5 - 665746*ep^3*mtt^4*mWW^4*s^3*t^5 - 680603*ep^4*mtt^4*mWW^4*s^3*t^5 - 161844*ep^5*mtt^4*mWW^4*s^3*t^5 + 9752*mtt^3*mWW^5*s^3*t^5 + 72608*ep*mtt^3*mWW^5*s^3*t^5 + 84954*ep^2*mtt^3*mWW^5*s^3*t^5 - 465904*ep^3*mtt^3*mWW^5*s^3*t^5 - 1345574*ep^4*mtt^3*mWW^5*s^3*t^5 - 984160*ep^5*mtt^3*mWW^5*s^3*t^5 - 8152*mtt^2*mWW^6*s^3*t^5 - 48200*ep*mtt^2*mWW^6*s^3*t^5 + 65436*ep^2*mtt^2*mWW^6*s^3*t^5 + 911980*ep^3*mtt^2*mWW^6*s^3*t^5 + 1913324*ep^4*mtt^2*mWW^6*s^3*t^5 + 1225616*ep^5*mtt^2*mWW^6*s^3*t^5 + 1664*mtt*mWW^7*s^3*t^5 + 5790*ep*mtt*mWW^7*s^3*t^5 - 63245*ep^2*mtt*mWW^7*s^3*t^5 - 400580*ep^3*mtt*mWW^7*s^3*t^5 - 757597*ep^4*mtt*mWW^7*s^3*t^5 - 466580*ep^5*mtt*mWW^7*s^3*t^5 + 1204*ep*mWW^8*s^3*t^5 + 13321*ep^2*mWW^8*s^3*t^5 + 52286*ep^3*mWW^8*s^3*t^5 + 85045*ep^4*mWW^8*s^3*t^5 + 48908*ep^5*mWW^8*s^3*t^5 + 720*ep*mtt^7*s^4*t^5 + 6600*ep^2*mtt^7*s^4*t^5 + 21240*ep^3*mtt^7*s^4*t^5 + 29040*ep^4*mtt^7*s^4*t^5 + 14400*ep^5*mtt^7*s^4*t^5 - 768*mtt^6*mWW*s^4*t^5 + 2680*ep*mtt^6*mWW*s^4*t^5 + 45440*ep^2*mtt^6*mWW*s^4*t^5 + 99528*ep^3*mtt^6*mWW*s^4*t^5 + 35992*ep^4*mtt^6*mWW*s^4*t^5 - 36520*ep^5*mtt^6*mWW*s^4*t^5 - 3376*mtt^5*mWW^2*s^4*t^5 - 20456*ep*mtt^5*mWW^2*s^4*t^5 - 48362*ep^2*mtt^5*mWW^2*s^4*t^5 - 177428*ep^3*mtt^5*mWW^2*s^4*t^5 - 405362*ep^4*mtt^5*mWW^2*s^4*t^5 - 294376*ep^5*mtt^5*mWW^2*s^4*t^5 + 9524*mtt^4*mWW^3*s^4*t^5 + 39018*ep*mtt^4*mWW^3*s^4*t^5 - 77836*ep^2*mtt^4*mWW^3*s^4*t^5 - 389638*ep^3*mtt^4*mWW^3*s^4*t^5 - 313148*ep^4*mtt^4*mWW^3*s^4*t^5 + 22248*ep^5*mtt^4*mWW^3*s^4*t^5 - 4012*mtt^3*mWW^4*s^4*t^5 - 11356*ep*mtt^3*mWW^4*s^4*t^5 + 116040*ep^2*mtt^3*mWW^4*s^4*t^5 + 587608*ep^3*mtt^3*mWW^4*s^4*t^5 + 885352*ep^4*mtt^3*mWW^4*s^4*t^5 + 420768*ep^5*mtt^3*mWW^4*s^4*t^5 - 3204*mtt^2*mWW^5*s^4*t^5 - 22776*ep*mtt^2*mWW^5*s^4*t^5 - 36516*ep^2*mtt^2*mWW^5*s^4*t^5 + 43916*ep^3*mtt^2*mWW^5*s^4*t^5 + 175788*ep^4*mtt^2*mWW^5*s^4*t^5 + 133720*ep^5*mtt^2*mWW^5*s^4*t^5 + 1836*mtt*mWW^6*s^4*t^5 + 11220*ep*mtt*mWW^6*s^4*t^5 - 17174*ep^2*mtt*mWW^6*s^4*t^5 - 239132*ep^3*mtt*mWW^6*s^4*t^5 - 512774*ep^4*mtt*mWW^6*s^4*t^5 - 331640*ep^5*mtt*mWW^6*s^4*t^5 + 1206*ep*mWW^7*s^4*t^5 + 13216*ep^2*mWW^7*s^4*t^5 + 51346*ep^3*mWW^7*s^4*t^5 + 82584*ep^4*mWW^7*s^4*t^5 + 46824*ep^5*mWW^7*s^4*t^5 - 432*ep*mtt^6*s^5*t^5 - 4104*ep^2*mtt^6*s^5*t^5 - 13776*ep^3*mtt^6*s^5*t^5 - 19608*ep^4*mtt^6*s^5*t^5 - 10080*ep^5*mtt^6*s^5*t^5 + 432*mtt^5*mWW*s^5*t^5 - 1656*ep*mtt^5*mWW*s^5*t^5 - 24660*ep^2*mtt^5*mWW*s^5*t^5 - 42156*ep^3*mtt^5*mWW*s^5*t^5 + 14960*ep^4*mtt^5*mWW*s^5*t^5 + 46088*ep^5*mtt^5*mWW*s^5*t^5 + 1440*mtt^4*mWW^2*s^5*t^5 + 6588*ep*mtt^4*mWW^2*s^5*t^5 + 15810*ep^2*mtt^4*mWW^2*s^5*t^5 + 133228*ep^3*mtt^4*mWW^2*s^5*t^5 + 352934*ep^4*mtt^4*mWW^2*s^5*t^5 + 260488*ep^5*mtt^4*mWW^2*s^5*t^5 - 4080*mtt^3*mWW^3*s^5*t^5 - 16872*ep*mtt^3*mWW^3*s^5*t^5 + 28534*ep^2*mtt^3*mWW^3*s^5*t^5 + 132412*ep^3*mtt^3*mWW^3*s^5*t^5 + 59078*ep^4*mtt^3*mWW^3*s^5*t^5 - 59440*ep^5*mtt^3*mWW^3*s^5*t^5 + 2112*mtt^2*mWW^4*s^5*t^5 + 11660*ep*mtt^2*mWW^4*s^5*t^5 - 25846*ep^2*mtt^2*mWW^4*s^5*t^5 - 268592*ep^3*mtt^2*mWW^4*s^5*t^5 - 525334*ep^4*mtt^2*mWW^4*s^5*t^5 - 313520*ep^5*mtt^2*mWW^4*s^5*t^5 + 96*mtt*mWW^5*s^5*t^5 + 1304*ep*mtt*mWW^5*s^5*t^5 + 11350*ep^2*mtt*mWW^5*s^5*t^5 + 51384*ep^3*mtt*mWW^5*s^5*t^5 + 89826*ep^4*mtt*mWW^5*s^5*t^5 + 51944*ep^5*mtt*mWW^5*s^5*t^5 + 48*ep*mWW^6*s^5*t^5 + 292*ep^2*mWW^6*s^5*t^5 + 332*ep^3*mWW^6*s^5*t^5 - 16*ep^4*mWW^6*s^5*t^5 - 56*ep^5*mWW^6*s^5*t^5 + 96*ep*mtt^5*s^6*t^5 + 928*ep^2*mtt^5*s^6*t^5 + 3176*ep^3*mtt^5*s^6*t^5 + 4600*ep^4*mtt^5*s^6*t^5 + 2400*ep^5*mtt^5*s^6*t^5 - 96*mtt^4*mWW*s^6*t^5 + 352*ep*mtt^4*mWW*s^6*t^5 + 4912*ep^2*mtt^4*mWW*s^6*t^5 + 5380*ep^3*mtt^4*mWW*s^6*t^5 - 12044*ep^4*mtt^4*mWW*s^6*t^5 - 16200*ep^5*mtt^4*mWW*s^6*t^5 - 224*mtt^3*mWW^2*s^6*t^5 - 592*ep*mtt^3*mWW^2*s^6*t^5 - 1576*ep^2*mtt^3*mWW^2*s^6*t^5 - 34024*ep^3*mtt^3*mWW^2*s^6*t^5 - 95240*ep^4*mtt^3*mWW^2*s^6*t^5 - 70176*ep^5*mtt^3*mWW^2*s^6*t^5 + 736*mtt^2*mWW^3*s^6*t^5 + 3152*ep*mtt^2*mWW^3*s^6*t^5 - 4408*ep^2*mtt^2*mWW^3*s^6*t^5 - 21872*ep^3*mtt^2*mWW^3*s^6*t^5 - 7776*ep^4*mtt^2*mWW^3*s^6*t^5 + 12288*ep^5*mtt^2*mWW^3*s^6*t^5 - 416*mtt*mWW^4*s^6*t^5 - 2992*ep*mtt*mWW^4*s^6*t^5 + 2136*ep^2*mtt*mWW^4*s^6*t^5 + 59296*ep^3*mtt*mWW^4*s^6*t^5 + 135248*ep^4*mtt*mWW^4*s^6*t^5 + 88608*ep^5*mtt*mWW^4*s^6*t^5 - 208*ep*mWW^5*s^6*t^5 - 2408*ep^2*mWW^5*s^6*t^5 - 9844*ep^3*mWW^5*s^6*t^5 - 16212*ep^4*mWW^5*s^6*t^5 - 9240*ep^5*mWW^5*s^6*t^5 + 208*ep*mtt^10*t^6 + 2240*ep^2*mtt^10*t^6 + 8500*ep^3*mtt^10*t^6 + 13308*ep^4*mtt^10*t^6 + 7344*ep^5*mtt^10*t^6 - 144*ep*mtt^9*mWW*t^6 - 1458*ep^2*mtt^9*mWW*t^6 - 5252*ep^3*mtt^9*mWW*t^6 - 7978*ep^4*mtt^9*mWW*t^6 - 4328*ep^5*mtt^9*mWW*t^6 - 2020*ep*mtt^8*mWW^2*t^6 - 21950*ep^2*mtt^8*mWW^2*t^6 - 83788*ep^3*mtt^8*mWW^2*t^6 - 131330*ep^4*mtt^8*mWW^2*t^6 - 72392*ep^5*mtt^8*mWW^2*t^6 + 4824*ep*mtt^7*mWW^3*t^6 + 51622*ep^2*mtt^7*mWW^3*t^6 + 194372*ep^3*mtt^7*mWW^3*t^6 + 301462*ep^4*mtt^7*mWW^3*t^6 + 164760*ep^5*mtt^7*mWW^3*t^6 - 3340*ep*mtt^6*mWW^4*t^6 - 34598*ep^2*mtt^6*mWW^4*t^6 - 125980*ep^3*mtt^6*mWW^4*t^6 - 189146*ep^4*mtt^6*mWW^4*t^6 - 100136*ep^5*mtt^6*mWW^4*t^6 - 1088*ep*mtt^5*mWW^5*t^6 - 13238*ep^2*mtt^5*mWW^5*t^6 - 56220*ep^3*mtt^5*mWW^5*t^6 - 97454*ep^4*mtt^5*mWW^5*t^6 - 59000*ep^5*mtt^5*mWW^5*t^6 + 2564*ep*mtt^4*mWW^6*t^6 + 28230*ep^2*mtt^4*mWW^6*t^6 + 109932*ep^3*mtt^4*mWW^6*t^6 + 177482*ep^4*mtt^4*mWW^6*t^6 + 101352*ep^5*mtt^4*mWW^6*t^6 - 1160*ep*mtt^3*mWW^7*t^6 - 12478*ep^2*mtt^3*mWW^7*t^6 - 47652*ep^3*mtt^3*mWW^7*t^6 - 75966*ep^4*mtt^3*mWW^7*t^6 - 43064*ep^5*mtt^3*mWW^7*t^6 + 156*ep*mtt^2*mWW^8*t^6 + 1630*ep^2*mtt^2*mWW^8*t^6 + 6088*ep^3*mtt^2*mWW^8*t^6 + 9622*ep^4*mtt^2*mWW^8*t^6 + 5464*ep^5*mtt^2*mWW^8*t^6 - 528*ep*mtt^9*s*t^6 - 6200*ep^2*mtt^9*s*t^6 - 25216*ep^3*mtt^9*s*t^6 - 41336*ep^4*mtt^9*s*t^6 - 23520*ep^5*mtt^9*s*t^6 - 208*mtt^8*mWW*s*t^6 - 984*ep*mtt^8*mWW*s*t^6 + 5194*ep^2*mtt^8*mWW*s*t^6 + 39250*ep^3*mtt^8*mWW*s*t^6 + 75700*ep^4*mtt^8*mWW*s*t^6 + 46128*ep^5*mtt^8*mWW*s*t^6 - 64*mtt^7*mWW^2*s*t^6 + 2606*ep*mtt^7*mWW^2*s*t^6 + 38273*ep^2*mtt^7*mWW^2*s*t^6 + 168608*ep^3*mtt^7*mWW^2*s*t^6 + 286929*ep^4*mtt^7*mWW^2*s*t^6 + 166788*ep^5*mtt^7*mWW^2*s*t^6 + 1956*mtt^6*mWW^3*s*t^6 + 6078*ep*mtt^6*mWW^3*s*t^6 - 91211*ep^2*mtt^6*mWW^3*s*t^6 - 555690*ep^3*mtt^6*mWW^3*s*t^6 - 1029845*ep^4*mtt^6*mWW^3*s*t^6 - 618868*ep^5*mtt^6*mWW^3*s*t^6 - 2868*mtt^5*mWW^4*s*t^6 - 11730*ep*mtt^5*mWW^4*s*t^6 + 89069*ep^2*mtt^5*mWW^4*s*t^6 + 597368*ep^3*mtt^5*mWW^4*s*t^6 + 1114469*ep^4*mtt^5*mWW^4*s*t^6 + 666452*ep^5*mtt^5*mWW^4*s*t^6 + 472*mtt^4*mWW^5*s*t^6 - 1770*ep*mtt^4*mWW^5*s*t^6 - 41947*ep^2*mtt^4*mWW^5*s*t^6 - 157318*ep^3*mtt^4*mWW^5*s*t^6 - 217553*ep^4*mtt^4*mWW^5*s*t^6 - 101284*ep^5*mtt^4*mWW^5*s*t^6 + 1560*mtt^3*mWW^6*s*t^6 + 11034*ep*mtt^3*mWW^6*s*t^6 - 8477*ep^2*mtt^3*mWW^6*s*t^6 - 211808*ep^3*mtt^3*mWW^6*s*t^6 - 486365*ep^4*mtt^3*mWW^6*s*t^6 - 326324*ep^5*mtt^3*mWW^6*s*t^6 - 1004*mtt^2*mWW^7*s*t^6 - 4518*ep*mtt^2*mWW^7*s*t^6 + 28623*ep^2*mtt^2*mWW^7*s*t^6 + 209010*ep^3*mtt^2*mWW^7*s*t^6 + 410385*ep^4*mtt^2*mWW^7*s*t^6 + 257764*ep^5*mtt^2*mWW^7*s*t^6 + 156*mtt*mWW^8*s*t^6 - 422*ep*mtt*mWW^8*s*t^6 - 15769*ep^2*mtt*mWW^8*s*t^6 - 73336*ep^3*mtt*mWW^8*s*t^6 - 126817*ep^4*mtt*mWW^8*s*t^6 - 75332*ep^5*mtt*mWW^8*s*t^6 + 234*ep*mWW^9*s*t^6 + 2445*ep^2*mWW^9*s*t^6 + 9132*ep^3*mWW^9*s*t^6 + 14433*ep^4*mWW^9*s*t^6 + 8196*ep^5*mWW^9*s*t^6 - 240*ep*mtt^8*s^2*t^6 + 704*ep^2*mtt^8*s^2*t^6 + 13572*ep^3*mtt^8*s^2*t^6 + 33484*ep^4*mtt^8*s^2*t^6 + 23280*ep^5*mtt^8*s^2*t^6 + 1056*mtt^7*mWW*s^2*t^6 + 4664*ep*mtt^7*mWW*s^2*t^6 - 12158*ep^2*mtt^7*mWW*s^2*t^6 - 85870*ep^3*mtt^7*mWW*s^2*t^6 - 138556*ep^4*mtt^7*mWW*s^2*t^6 - 71056*ep^5*mtt^7*mWW*s^2*t^6 - 112*mtt^6*mWW^2*s^2*t^6 + 5288*ep*mtt^6*mWW^2*s^2*t^6 + 26520*ep^2*mtt^6*mWW^2*s^2*t^6 - 18424*ep^3*mtt^6*mWW^2*s^2*t^6 - 168396*ep^4*mtt^6*mWW^2*s^2*t^6 - 149936*ep^5*mtt^6*mWW^2*s^2*t^6 - 6728*mtt^5*mWW^3*s^2*t^6 - 42000*ep*mtt^5*mWW^3*s^2*t^6 + 22346*ep^2*mtt^5*mWW^3*s^2*t^6 + 594434*ep^3*mtt^5*mWW^3*s^2*t^6 + 1247384*ep^4*mtt^5*mWW^3*s^2*t^6 + 771264*ep^5*mtt^5*mWW^3*s^2*t^6 + 9568*mtt^4*mWW^4*s^2*t^6 + 45304*ep*mtt^4*mWW^4*s^2*t^6 - 123752*ep^2*mtt^4*mWW^4*s^2*t^6 - 979440*ep^3*mtt^4*mWW^4*s^2*t^6 - 1728520*ep^4*mtt^4*mWW^4*s^2*t^6 - 963360*ep^5*mtt^4*mWW^4*s^2*t^6 - 3056*mtt^3*mWW^5*s^2*t^6 - 2520*ep*mtt^3*mWW^5*s^2*t^6 + 130518*ep^2*mtt^3*mWW^5*s^2*t^6 + 523982*ep^3*mtt^3*mWW^5*s^2*t^6 + 706132*ep^4*mtt^3*mWW^5*s^2*t^6 + 309744*ep^5*mtt^3*mWW^5*s^2*t^6 - 1456*mtt^2*mWW^6*s^2*t^6 - 14776*ep*mtt^2*mWW^6*s^2*t^6 - 34712*ep^2*mtt^2*mWW^6*s^2*t^6 + 59360*ep^3*mtt^2*mWW^6*s^2*t^6 + 277204*ep^4*mtt^2*mWW^6*s^2*t^6 + 229200*ep^5*mtt^2*mWW^6*s^2*t^6 + 728*mtt*mWW^7*s^2*t^6 + 3440*ep*mtt*mWW^7*s^2*t^6 - 18498*ep^2*mtt*mWW^7*s^2*t^6 - 142018*ep^3*mtt*mWW^7*s^2*t^6 - 283248*ep^4*mtt*mWW^7*s^2*t^6 - 179744*ep^5*mtt*mWW^7*s^2*t^6 + 840*ep*mWW^8*s^2*t^6 + 9032*ep^2*mWW^8*s^2*t^6 + 34404*ep^3*mWW^8*s^2*t^6 + 54516*ep^4*mWW^8*s^2*t^6 + 30608*ep^5*mWW^8*s^2*t^6 + 2080*ep*mtt^7*s^3*t^6 + 14384*ep^2*mtt^7*s^3*t^6 + 27872*ep^3*mtt^7*s^3*t^6 + 13264*ep^4*mtt^7*s^3*t^6 - 4800*ep^5*mtt^7*s^3*t^6 - 2048*mtt^6*mWW*s^3*t^6 - 6832*ep*mtt^6*mWW*s^3*t^6 + 20646*ep^2*mtt^6*mWW*s^3*t^6 + 63574*ep^3*mtt^6*mWW*s^3*t^6 + 3340*ep^4*mtt^6*mWW*s^3*t^6 - 49816*ep^5*mtt^6*mWW*s^3*t^6 + 880*mtt^5*mWW^2*s^3*t^6 - 9770*ep*mtt^5*mWW^2*s^3*t^6 - 95443*ep^2*mtt^5*mWW^2*s^3*t^6 - 189388*ep^3*mtt^5*mWW^2*s^3*t^6 - 65799*ep^4*mtt^5*mWW^2*s^3*t^6 + 62580*ep^5*mtt^5*mWW^2*s^3*t^6 + 8244*mtt^4*mWW^3*s^3*t^6 + 50522*ep*mtt^4*mWW^3*s^3*t^6 + 31915*ep^2*mtt^4*mWW^3*s^3*t^6 - 258368*ep^3*mtt^4*mWW^3*s^3*t^6 - 509297*ep^4*mtt^4*mWW^3*s^3*t^6 - 268564*ep^5*mtt^4*mWW^3*s^3*t^6 - 10860*mtt^3*mWW^4*s^3*t^6 - 50976*ep*mtt^3*mWW^4*s^3*t^6 + 100222*ep^2*mtt^3*mWW^4*s^3*t^6 + 793500*ep^3*mtt^3*mWW^4*s^3*t^6 + 1264318*ep^4*mtt^3*mWW^4*s^3*t^6 + 624632*ep^5*mtt^3*mWW^4*s^3*t^6 + 3708*mtt^2*mWW^5*s^3*t^6 + 11360*ep*mtt^2*mWW^5*s^3*t^6 - 101776*ep^2*mtt^2*mWW^5*s^3*t^6 - 533086*ep^3*mtt^2*mWW^5*s^3*t^6 - 829778*ep^4*mtt^2*mWW^5*s^3*t^6 - 418000*ep^5*mtt^2*mWW^5*s^3*t^6 + 76*mtt*mWW^6*s^3*t^6 + 3466*ep*mtt*mWW^6*s^3*t^6 + 28357*ep^2*mtt*mWW^6*s^3*t^6 + 89088*ep^3*mtt*mWW^6*s^3*t^6 + 112217*ep^4*mtt*mWW^6*s^3*t^6 + 46740*ep^5*mtt*mWW^6*s^3*t^6 + 150*ep*mWW^7*s^3*t^6 + 1695*ep^2*mWW^7*s^3*t^6 + 6808*ep^3*mWW^7*s^3*t^6 + 11735*ep^4*mWW^7*s^3*t^6 + 7228*ep^5*mWW^7*s^3*t^6 - 2640*ep*mtt^6*s^4*t^6 - 18976*ep^2*mtt^6*s^4*t^6 - 40388*ep^3*mtt^6*s^4*t^6 - 26956*ep^4*mtt^6*s^4*t^6 - 240*ep^5*mtt^6*s^4*t^6 + 1888*mtt^5*mWW*s^4*t^6 + 4440*ep*mtt^5*mWW*s^4*t^6 - 19144*ep^2*mtt^5*mWW*s^4*t^6 + 11378*ep^3*mtt^5*mWW*s^4*t^6 + 185246*ep^4*mtt^5*mWW*s^4*t^6 + 180024*ep^5*mtt^5*mWW*s^4*t^6 - 1424*mtt^4*mWW^2*s^4*t^6 + 2616*ep*mtt^4*mWW^2*s^4*t^6 + 70704*ep^2*mtt^4*mWW^2*s^4*t^6 + 185484*ep^3*mtt^4*mWW^2*s^4*t^6 + 144552*ep^4*mtt^4*mWW^2*s^4*t^6 + 13120*ep^5*mtt^4*mWW^2*s^4*t^6 - 4096*mtt^3*mWW^3*s^4*t^6 - 22336*ep*mtt^3*mWW^3*s^4*t^6 - 18216*ep^2*mtt^3*mWW^3*s^4*t^6 - 256*ep^3*mtt^3*mWW^3*s^4*t^6 - 91316*ep^4*mtt^3*mWW^3*s^4*t^6 - 115552*ep^5*mtt^3*mWW^3*s^4*t^6 + 4912*mtt^2*mWW^4*s^4*t^6 + 24440*ep*mtt^2*mWW^4*s^4*t^6 - 35368*ep^2*mtt^2*mWW^4*s^4*t^6 - 337928*ep^3*mtt^2*mWW^4*s^4*t^6 - 556596*ep^4*mtt^2*mWW^4*s^4*t^6 - 280224*ep^5*mtt^2*mWW^4*s^4*t^6 - 1280*mtt*mWW^5*s^4*t^6 - 5736*ep*mtt*mWW^5*s^4*t^6 + 29616*ep^2*mtt*mWW^5*s^4*t^6 + 215886*ep^3*mtt*mWW^5*s^4*t^6 + 402198*ep^4*mtt*mWW^5*s^4*t^6 + 236776*ep^5*mtt*mWW^5*s^4*t^6 - 848*ep*mWW^6*s^4*t^6 - 8968*ep^2*mWW^6*s^4*t^6 - 33536*ep^3*mWW^6*s^4*t^6 - 51496*ep^4*mWW^6*s^4*t^6 - 27760*ep^5*mWW^6*s^4*t^6 + 1392*ep*mtt^5*s^5*t^6 + 9544*ep^2*mtt^5*s^5*t^6 + 17952*ep^3*mtt^5*s^5*t^6 + 7016*ep^4*mtt^5*s^5*t^6 - 4704*ep^5*mtt^5*s^5*t^6 - 816*mtt^4*mWW*s^5*t^6 - 1256*ep*mtt^4*mWW*s^5*t^6 + 7760*ep^2*mtt^4*mWW*s^5*t^6 - 34736*ep^3*mtt^4*mWW*s^5*t^6 - 156920*ep^4*mtt^4*mWW*s^5*t^6 - 131048*ep^5*mtt^4*mWW*s^5*t^6 + 976*mtt^3*mWW^2*s^5*t^6 + 2160*ep*mtt^3*mWW^2*s^5*t^6 - 20656*ep^2*mtt^3*mWW^2*s^5*t^6 - 70620*ep^3*mtt^3*mWW^2*s^5*t^6 - 67308*ep^4*mtt^3*mWW^2*s^5*t^6 - 15024*ep^5*mtt^3*mWW^2*s^5*t^6 + 496*mtt^2*mWW^3*s^5*t^6 + 1864*ep*mtt^2*mWW^3*s^5*t^6 + 4252*ep^2*mtt^2*mWW^3*s^5*t^6 + 46852*ep^3*mtt^2*mWW^3*s^5*t^6 + 130008*ep^4*mtt^2*mWW^3*s^5*t^6 + 98232*ep^5*mtt^2*mWW^3*s^5*t^6 - 656*mtt*mWW^4*s^5*t^6 - 3992*ep*mtt*mWW^4*s^5*t^6 + 1952*ep^2*mtt*mWW^4*s^5*t^6 + 53892*ep^3*mtt*mWW^4*s^5*t^6 + 112412*ep^4*mtt*mWW^4*s^5*t^6 + 69088*ep^5*mtt*mWW^4*s^5*t^6 - 328*ep*mWW^5*s^5*t^6 - 3268*ep^2*mWW^5*s^5*t^6 - 11580*ep^3*mWW^5*s^5*t^6 - 17208*ep^4*mWW^5*s^5*t^6 - 9120*ep^5*mWW^5*s^5*t^6 - 272*ep*mtt^4*s^6*t^6 - 1696*ep^2*mtt^4*s^6*t^6 - 2292*ep^3*mtt^4*s^6*t^6 + 1220*ep^4*mtt^4*s^6*t^6 + 2640*ep^5*mtt^4*s^6*t^6 + 128*mtt^3*mWW*s^6*t^6 + 112*ep*mtt^3*mWW*s^6*t^6 - 840*ep^2*mtt^3*mWW*s^6*t^6 + 11656*ep^3*mtt^3*mWW*s^6*t^6 + 39168*ep^4*mtt^3*mWW*s^6*t^6 + 30096*ep^5*mtt^3*mWW*s^6*t^6 - 256*mtt^2*mWW^2*s^6*t^6 - 880*ep*mtt^2*mWW^2*s^6*t^6 + 2552*ep^2*mtt^2*mWW^2*s^6*t^6 + 8128*ep^3*mtt^2*mWW^2*s^6*t^6 + 1352*ep^4*mtt^2*mWW^2*s^6*t^6 - 5136*ep^5*mtt^2*mWW^2*s^6*t^6 + 128*mtt*mWW^3*s^6*t^6 + 976*ep*mtt*mWW^3*s^6*t^6 - 792*ep^2*mtt*mWW^3*s^6*t^6 - 20744*ep^3*mtt*mWW^3*s^6*t^6 - 47136*ep^4*mtt*mWW^3*s^6*t^6 - 30672*ep^5*mtt*mWW^3*s^6*t^6 + 64*ep*mWW^4*s^6*t^6 + 776*ep^2*mWW^4*s^6*t^6 + 3252*ep^3*mWW^4*s^6*t^6 + 5396*ep^4*mWW^4*s^6*t^6 + 3072*ep^5*mWW^4*s^6*t^6 - 336*ep*mtt^9*t^7 - 3480*ep^2*mtt^9*t^7 - 12720*ep^3*mtt^9*t^7 - 19296*ep^4*mtt^9*t^7 - 10368*ep^5*mtt^9*t^7 + 1088*ep*mtt^8*mWW*t^7 + 11206*ep^2*mtt^8*mWW*t^7 + 40776*ep^3*mtt^8*mWW*t^7 + 61730*ep^4*mtt^8*mWW*t^7 + 33160*ep^5*mtt^8*mWW*t^7 - 448*ep*mtt^7*mWW^2*t^7 - 4444*ep^2*mtt^7*mWW^2*t^7 - 15740*ep^3*mtt^7*mWW^2*t^7 - 23768*ep^4*mtt^7*mWW^2*t^7 - 12960*ep^5*mtt^7*mWW^2*t^7 - 2320*ep*mtt^6*mWW^3*t^7 - 24070*ep^2*mtt^6*mWW^3*t^7 - 87740*ep^3*mtt^6*mWW^3*t^7 - 131750*ep^4*mtt^6*mWW^3*t^7 - 69720*ep^5*mtt^6*mWW^3*t^7 + 3760*ep*mtt^5*mWW^4*t^7 + 38400*ep^2*mtt^5*mWW^4*t^7 + 138040*ep^3*mtt^5*mWW^4*t^7 + 205440*ep^4*mtt^5*mWW^4*t^7 + 108160*ep^5*mtt^5*mWW^4*t^7 - 2144*ep*mtt^4*mWW^5*t^7 - 21350*ep^2*mtt^4*mWW^5*t^7 - 74800*ep^3*mtt^4*mWW^5*t^7 - 108874*ep^4*mtt^4*mWW^5*t^7 - 56232*ep^5*mtt^4*mWW^5*t^7 + 352*ep*mtt^3*mWW^6*t^7 + 3124*ep^2*mtt^3*mWW^6*t^7 + 9524*ep^3*mtt^3*mWW^6*t^7 + 11960*ep^4*mtt^3*mWW^6*t^7 + 5280*ep^5*mtt^3*mWW^6*t^7 + 48*ep*mtt^2*mWW^7*t^7 + 614*ep^2*mtt^2*mWW^7*t^7 + 2660*ep^3*mtt^2*mWW^7*t^7 + 4558*ep^4*mtt^2*mWW^7*t^7 + 2680*ep^5*mtt^2*mWW^7*t^7 + 688*ep*mtt^8*s*t^7 + 7728*ep^2*mtt^8*s*t^7 + 30276*ep^3*mtt^8*s*t^7 + 48172*ep^4*mtt^8*s*t^7 + 26736*ep^5*mtt^8*s*t^7 + 336*mtt^7*mWW*s*t^7 + 144*ep*mtt^7*mWW*s*t^7 - 23618*ep^2*mtt^7*mWW*s*t^7 - 119576*ep^3*mtt^7*mWW*s*t^7 - 207082*ep^4*mtt^7*mWW*s*t^7 - 119464*ep^5*mtt^7*mWW*s*t^7 - 752*mtt^6*mWW^2*s*t^7 - 3134*ep*mtt^6*mWW^2*s*t^7 + 19891*ep^2*mtt^6*mWW^2*s*t^7 + 134386*ep^3*mtt^6*mWW^2*s*t^7 + 247921*ep^4*mtt^6*mWW^2*s*t^7 + 146788*ep^5*mtt^6*mWW^2*s*t^7 - 304*mtt^5*mWW^3*s*t^7 - 1330*ep*mtt^5*mWW^3*s*t^7 + 11330*ep^2*mtt^5*mWW^3*s*t^7 + 78460*ep^3*mtt^5*mWW^3*s*t^7 + 146892*ep^4*mtt^5*mWW^3*s*t^7 + 86512*ep^5*mtt^5*mWW^3*s*t^7 + 2016*mtt^4*mWW^4*s*t^7 + 9772*ep*mtt^4*mWW^4*s*t^7 - 41429*ep^2*mtt^4*mWW^4*s*t^7 - 321850*ep^3*mtt^4*mWW^4*s*t^7 - 604321*ep^4*mtt^4*mWW^4*s*t^7 - 356388*ep^5*mtt^4*mWW^4*s*t^7 - 1744*mtt^3*mWW^5*s*t^7 - 6676*ep*mtt^3*mWW^5*s*t^7 + 48458*ep^2*mtt^3*mWW^5*s*t^7 + 304784*ep^3*mtt^3*mWW^5*s*t^7 + 540182*ep^4*mtt^3*mWW^5*s*t^7 + 308696*ep^5*mtt^3*mWW^5*s*t^7 + 400*mtt^2*mWW^6*s*t^7 - 582*ep*mtt^2*mWW^6*s*t^7 - 28871*ep^2*mtt^2*mWW^6*s*t^7 - 120274*ep^3*mtt^2*mWW^6*s*t^7 - 182449*ep^4*mtt^2*mWW^6*s*t^7 - 94564*ep^5*mtt^2*mWW^6*s*t^7 + 48*mtt*mWW^7*s*t^7 + 1046*ep*mtt*mWW^7*s*t^7 + 5590*ep^2*mtt*mWW^7*s*t^7 + 9804*ep^3*mtt*mWW^7*s*t^7 + 3848*ep^4*mtt*mWW^7*s*t^7 - 2336*ep^5*mtt*mWW^7*s*t^7 + 72*ep*mWW^8*s*t^7 + 921*ep^2*mWW^8*s*t^7 + 3990*ep^3*mWW^8*s*t^7 + 6837*ep^4*mWW^8*s*t^7 + 4020*ep^5*mWW^8*s*t^7 + 752*ep*mtt^7*s^2*t^7 + 2208*ep^2*mtt^7*s^2*t^7 - 10980*ep^3*mtt^7*s^2*t^7 - 38452*ep^4*mtt^7*s^2*t^7 - 29328*ep^5*mtt^7*s^2*t^7 - 1376*mtt^6*mWW*s^2*t^7 - 8000*ep*mtt^6*mWW*s^2*t^7 + 7286*ep^2*mtt^6*mWW*s^2*t^7 + 119538*ep^3*mtt^6*mWW*s^2*t^7 + 237172*ep^4*mtt^6*mWW*s^2*t^7 + 141360*ep^5*mtt^6*mWW*s^2*t^7 + 3008*mtt^5*mWW^2*s^2*t^7 + 11708*ep*mtt^5*mWW^2*s^2*t^7 - 45062*ep^2*mtt^5*mWW^2*s^2*t^7 - 263360*ep^3*mtt^5*mWW^2*s^2*t^7 - 403358*ep^4*mtt^5*mWW^2*s^2*t^7 - 200696*ep^5*mtt^5*mWW^2*s^2*t^7 - 224*mtt^4*mWW^3*s^2*t^7 + 7440*ep*mtt^4*mWW^3*s^2*t^7 + 57048*ep^2*mtt^4*mWW^3*s^2*t^7 + 106990*ep^3*mtt^4*mWW^3*s^2*t^7 + 42734*ep^4*mtt^4*mWW^3*s^2*t^7 - 23848*ep^5*mtt^4*mWW^3*s^2*t^7 - 3616*mtt^3*mWW^4*s^2*t^7 - 23272*ep*mtt^3*mWW^4*s^2*t^7 - 1044*ep^2*mtt^3*mWW^4*s^2*t^7 + 248412*ep^3*mtt^3*mWW^4*s^2*t^7 + 525864*ep^4*mtt^3*mWW^4*s^2*t^7 + 316896*ep^5*mtt^3*mWW^4*s^2*t^7 + 2752*mtt^2*mWW^5*s^2*t^7 + 12304*ep*mtt^2*mWW^5*s^2*t^7 - 44194*ep^2*mtt^2*mWW^5*s^2*t^7 - 316066*ep^3*mtt^2*mWW^5*s^2*t^7 - 550504*ep^4*mtt^2*mWW^5*s^2*t^7 - 305152*ep^5*mtt^2*mWW^5*s^2*t^7 - 544*mtt*mWW^6*s^2*t^7 - 356*ep*mtt*mWW^6*s^2*t^7 + 29466*ep^2*mtt*mWW^6*s^2*t^7 + 135368*ep^3*mtt*mWW^6*s^2*t^7 + 215402*ep^4*mtt*mWW^6*s^2*t^7 + 115624*ep^5*mtt*mWW^6*s^2*t^7 - 576*ep*mWW^7*s^2*t^7 - 5708*ep^2*mWW^7*s^2*t^7 - 19902*ep^3*mWW^7*s^2*t^7 - 28858*ep^4*mWW^7*s^2*t^7 - 14856*ep^5*mWW^7*s^2*t^7 - 3216*ep*mtt^6*s^3*t^7 - 18800*ep^2*mtt^6*s^3*t^7 - 19100*ep^3*mtt^6*s^3*t^7 + 28044*ep^4*mtt^6*s^3*t^7 + 37872*ep^5*mtt^6*s^3*t^7 + 2064*mtt^5*mWW*s^3*t^7 + 12784*ep*mtt^5*mWW*s^3*t^7 + 13698*ep^2*mtt^5*mWW*s^3*t^7 - 31500*ep^3*mtt^5*mWW*s^3*t^7 - 65826*ep^4*mtt^5*mWW*s^3*t^7 - 30520*ep^5*mtt^5*mWW*s^3*t^7 - 4304*mtt^4*mWW^2*s^3*t^7 - 15518*ep*mtt^4*mWW^2*s^3*t^7 + 48763*ep^2*mtt^4*mWW^2*s^3*t^7 + 217926*ep^3*mtt^4*mWW^2*s^3*t^7 + 219957*ep^4*mtt^4*mWW^2*s^3*t^7 + 49636*ep^5*mtt^4*mWW^2*s^3*t^7 + 1504*mtt^3*mWW^3*s^3*t^7 - 78*ep*mtt^3*mWW^3*s^3*t^7 - 64492*ep^2*mtt^3*mWW^3*s^3*t^7 - 216864*ep^3*mtt^3*mWW^3*s^3*t^7 - 256258*ep^4*mtt^3*mWW^3*s^3*t^7 - 101992*ep^5*mtt^3*mWW^3*s^3*t^7 + 1648*mtt^2*mWW^4*s^3*t^7 + 10910*ep*mtt^2*mWW^4*s^3*t^7 + 14554*ep^2*mtt^2*mWW^4*s^3*t^7 - 24108*ep^3*mtt^2*mWW^4*s^3*t^7 - 61400*ep^4*mtt^2*mWW^4*s^3*t^7 - 31424*ep^5*mtt^2*mWW^4*s^3*t^7 - 912*mtt*mWW^5*s^3*t^7 - 4138*ep*mtt*mWW^5*s^3*t^7 + 13626*ep^2*mtt*mWW^5*s^3*t^7 + 99204*ep^3*mtt*mWW^5*s^3*t^7 + 172612*ep^4*mtt*mWW^5*s^3*t^7 + 95648*ep^5*mtt*mWW^5*s^3*t^7 - 744*ep*mWW^6*s^3*t^7 - 7349*ep^2*mWW^6*s^3*t^7 - 25558*ep^3*mWW^6*s^3*t^7 - 37129*ep^4*mWW^6*s^3*t^7 - 19220*ep^5*mWW^6*s^3*t^7 + 3296*ep*mtt^5*s^4*t^7 + 18072*ep^2*mtt^5*s^4*t^7 + 11220*ep^3*mtt^5*s^4*t^7 - 45700*ep^4*mtt^5*s^4*t^7 - 49488*ep^5*mtt^5*s^4*t^7 - 1344*mtt^4*mWW*s^4*t^7 - 7712*ep*mtt^4*mWW*s^4*t^7 - 11292*ep^2*mtt^4*mWW*s^4*t^7 - 20102*ep^3*mtt^4*mWW*s^4*t^7 - 55410*ep^4*mtt^4*mWW*s^4*t^7 - 47240*ep^5*mtt^4*mWW*s^4*t^7 + 2688*mtt^3*mWW^2*s^4*t^7 + 10016*ep*mtt^3*mWW^2*s^4*t^7 - 23308*ep^2*mtt^3*mWW^2*s^4*t^7 - 94508*ep^3*mtt^3*mWW^2*s^4*t^7 - 56600*ep^4*mtt^3*mWW^2*s^4*t^7 + 18912*ep^5*mtt^3*mWW^2*s^4*t^7 - 1344*mtt^2*mWW^3*s^4*t^7 - 5408*ep*mtt^2*mWW^3*s^4*t^7 + 23420*ep^2*mtt^2*mWW^3*s^4*t^7 + 146576*ep^3*mtt^2*mWW^3*s^4*t^7 + 243740*ep^4*mtt^2*mWW^3*s^4*t^7 + 132016*ep^5*mtt^2*mWW^3*s^4*t^7 - 256*ep*mtt*mWW^4*s^4*t^7 - 7900*ep^2*mtt*mWW^4*s^4*t^7 - 48104*ep^3*mtt*mWW^4*s^4*t^7 - 94868*ep^4*mtt*mWW^4*s^4*t^7 - 59472*ep^5*mtt*mWW^4*s^4*t^7 + 64*ep*mWW^5*s^4*t^7 + 1008*ep^2*mWW^5*s^4*t^7 + 4918*ep^3*mWW^5*s^4*t^7 + 8838*ep^4*mWW^5*s^4*t^7 + 5272*ep^5*mWW^5*s^4*t^7 - 1376*ep*mtt^4*s^5*t^7 - 6336*ep^2*mtt^4*s^5*t^7 + 3720*ep^3*mtt^4*s^5*t^7 + 35992*ep^4*mtt^4*s^5*t^7 + 31200*ep^5*mtt^4*s^5*t^7 + 320*mtt^3*mWW*s^5*t^7 + 1824*ep*mtt^3*mWW*s^5*t^7 + 3200*ep^2*mtt^3*mWW*s^5*t^7 + 9776*ep^3*mtt^3*mWW*s^5*t^7 + 24640*ep^4*mtt^3*mWW*s^5*t^7 + 18960*ep^5*mtt^3*mWW*s^5*t^7 - 640*mtt^2*mWW^2*s^5*t^7 - 2560*ep*mtt^2*mWW^2*s^5*t^7 + 4256*ep^2*mtt^2*mWW^2*s^5*t^7 + 19744*ep^3*mtt^2*mWW^2*s^5*t^7 + 11408*ep^4*mtt^2*mWW^2*s^5*t^7 - 4848*ep^5*mtt^2*mWW^2*s^5*t^7 + 320*mtt*mWW^3*s^5*t^7 + 1952*ep*mtt*mWW^3*s^5*t^7 - 2816*ep^2*mtt*mWW^3*s^5*t^7 - 39600*ep^3*mtt*mWW^3*s^5*t^7 - 81856*ep^4*mtt*mWW^3*s^5*t^7 - 50640*ep^5*mtt*mWW^3*s^5*t^7 + 160*ep*mWW^4*s^5*t^7 + 1696*ep^2*mWW^4*s^5*t^7 + 6360*ep^3*mWW^4*s^5*t^7 + 9816*ep^4*mWW^4*s^5*t^7 + 5328*ep^5*mWW^4*s^5*t^7 + 192*ep*mtt^3*s^6*t^7 + 608*ep^2*mtt^3*s^6*t^7 - 2416*ep^3*mtt^3*s^6*t^7 - 8760*ep^4*mtt^3*s^6*t^7 - 6624*ep^5*mtt^3*s^6*t^7 - 128*ep*mtt^2*mWW*s^6*t^7 - 480*ep^2*mtt^2*mWW*s^6*t^7 + 1088*ep^3*mtt^2*mWW*s^6*t^7 + 4776*ep^4*mtt^2*mWW*s^6*t^7 + 3744*ep^5*mtt^2*mWW*s^6*t^7 - 64*ep*mtt*mWW^2*s^6*t^7 - 96*ep^2*mtt*mWW^2*s^6*t^7 + 1552*ep^3*mtt*mWW^2*s^6*t^7 + 4440*ep^4*mtt*mWW^2*s^6*t^7 + 3168*ep^5*mtt*mWW^2*s^6*t^7 - 32*ep^2*mWW^3*s^6*t^7 - 224*ep^3*mWW^3*s^6*t^7 - 456*ep^4*mWW^3*s^6*t^7 - 288*ep^5*mWW^3*s^6*t^7 + 240*ep*mtt^8*t^8 + 2384*ep^2*mtt^8*t^8 + 8356*ep^3*mtt^8*t^8 + 12236*ep^4*mtt^8*t^8 + 6384*ep^5*mtt^8*t^8 - 1056*ep*mtt^7*mWW*t^8 - 10472*ep^2*mtt^7*mWW*t^8 - 36652*ep^3*mtt^7*mWW*t^8 - 53636*ep^4*mtt^7*mWW*t^8 - 27984*ep^5*mtt^7*mWW*t^8 + 1680*ep*mtt^6*mWW^2*t^8 + 16600*ep^2*mtt^6*mWW^2*t^8 + 57920*ep^3*mtt^6*mWW^2*t^8 + 84640*ep^4*mtt^6*mWW^2*t^8 + 44160*ep^5*mtt^6*mWW^2*t^8 - 960*ep*mtt^5*mWW^3*t^8 - 9360*ep^2*mtt^5*mWW^3*t^8 - 32280*ep^3*mtt^5*mWW^3*t^8 - 46920*ep^4*mtt^5*mWW^3*t^8 - 24480*ep^5*mtt^5*mWW^3*t^8 - 240*ep*mtt^4*mWW^4*t^8 - 2560*ep^2*mtt^4*mWW^4*t^8 - 9500*ep^3*mtt^4*mWW^4*t^8 - 14260*ep^4*mtt^4*mWW^4*t^8 - 7440*ep^5*mtt^4*mWW^4*t^8 + 480*ep*mtt^3*mWW^5*t^8 + 4856*ep^2*mtt^3*mWW^5*t^8 + 17284*ep^3*mtt^3*mWW^5*t^8 + 25484*ep^4*mtt^3*mWW^5*t^8 + 13296*ep^5*mtt^3*mWW^5*t^8 - 144*ep*mtt^2*mWW^6*t^8 - 1448*ep^2*mtt^2*mWW^6*t^8 - 5128*ep^3*mtt^2*mWW^6*t^8 - 7544*ep^4*mtt^2*mWW^6*t^8 - 3936*ep^5*mtt^2*mWW^6*t^8 - 368*ep*mtt^7*s*t^8 - 3888*ep^2*mtt^7*s*t^8 - 14436*ep^3*mtt^7*s*t^8 - 22052*ep^4*mtt^7*s*t^8 - 11856*ep^5*mtt^7*s*t^8 - 240*mtt^6*mWW*s*t^8 - 88*ep*mtt^6*mWW*s*t^8 + 15404*ep^2*mtt^6*mWW*s*t^8 + 74362*ep^3*mtt^6*mWW*s*t^8 + 124186*ep^4*mtt^6*mWW*s*t^8 + 69576*ep^5*mtt^6*mWW*s*t^8 + 816*mtt^5*mWW^2*s*t^8 + 2728*ep*mtt^5*mWW^2*s*t^8 - 26180*ep^2*mtt^5*mWW^2*s*t^8 - 153874*ep^3*mtt^5*mWW^2*s*t^8 - 269374*ep^4*mtt^5*mWW^2*s*t^8 - 153816*ep^5*mtt^5*mWW^2*s*t^8 - 864*mtt^4*mWW^3*s*t^8 - 2888*ep*mtt^4*mWW^3*s*t^8 + 26268*ep^2*mtt^4*mWW^3*s*t^8 + 152904*ep^3*mtt^4*mWW^3*s*t^8 + 265360*ep^4*mtt^4*mWW^3*s*t^8 + 150720*ep^5*mtt^4*mWW^3*s*t^8 + 96*mtt^3*mWW^4*s*t^8 - 1088*ep*mtt^3*mWW^4*s*t^8 - 15272*ep^2*mtt^3*mWW^4*s*t^8 - 54856*ep^3*mtt^3*mWW^4*s*t^8 - 79600*ep^4*mtt^3*mWW^4*s*t^8 - 41280*ep^5*mtt^3*mWW^4*s*t^8 + 336*mtt^2*mWW^5*s*t^8 + 2360*ep*mtt^2*mWW^5*s*t^8 + 596*ep^2*mtt^2*mWW^5*s*t^8 - 26390*ep^3*mtt^2*mWW^5*s*t^8 - 59318*ep^4*mtt^2*mWW^5*s*t^8 - 36984*ep^5*mtt^2*mWW^5*s*t^8 - 144*mtt*mWW^6*s*t^8 - 440*ep*mtt*mWW^6*s*t^8 + 5244*ep^2*mtt*mWW^6*s*t^8 + 29982*ep^3*mtt*mWW^6*s*t^8 + 52114*ep^4*mtt*mWW^6*s*t^8 + 29544*ep^5*mtt*mWW^6*s*t^8 - 216*ep*mWW^7*s*t^8 - 2172*ep^2*mWW^7*s*t^8 - 7692*ep^3*mWW^7*s*t^8 - 11316*ep^4*mWW^7*s*t^8 - 5904*ep^5*mWW^7*s*t^8 - 768*ep*mtt^6*s^2*t^8 - 3408*ep^2*mtt^6*s^2*t^8 + 2952*ep^3*mtt^6*s^2*t^8 + 21792*ep^4*mtt^6*s^2*t^8 + 18432*ep^5*mtt^6*s^2*t^8 + 736*mtt^5*mWW*s^2*t^8 + 5792*ep*mtt^5*mWW*s^2*t^8 + 5128*ep^2*mtt^5*mWW*s^2*t^8 - 53392*ep^3*mtt^5*mWW*s^2*t^8 - 135868*ep^4*mtt^5*mWW*s^2*t^8 - 90096*ep^5*mtt^5*mWW*s^2*t^8 - 2176*mtt^4*mWW^2*s^2*t^8 - 11824*ep*mtt^4*mWW^2*s^2*t^8 + 12192*ep^2*mtt^4*mWW^2*s^2*t^8 + 164540*ep^3*mtt^4*mWW^2*s^2*t^8 + 307160*ep^4*mtt^4*mWW^2*s^2*t^8 + 175008*ep^5*mtt^4*mWW^2*s^2*t^8 + 2112*mtt^3*mWW^3*s^2*t^8 + 8432*ep*mtt^3*mWW^3*s^2*t^8 - 32968*ep^2*mtt^3*mWW^3*s^2*t^8 - 201840*ep^3*mtt^3*mWW^3*s^2*t^8 - 322944*ep^4*mtt^3*mWW^3*s^2*t^8 - 168192*ep^5*mtt^3*mWW^3*s^2*t^8 - 640*mtt^2*mWW^4*s^2*t^8 - 752*ep*mtt^2*mWW^4*s^2*t^8 + 25592*ep^2*mtt^2*mWW^4*s^2*t^8 + 107920*ep^3*mtt^2*mWW^4*s^2*t^8 + 157672*ep^4*mtt^2*mWW^4*s^2*t^8 + 79008*ep^5*mtt^2*mWW^4*s^2*t^8 - 32*mtt*mWW^5*s^2*t^8 - 848*ep*mtt*mWW^5*s^2*t^8 - 6240*ep^2*mtt*mWW^5*s^2*t^8 - 19232*ep^3*mtt*mWW^5*s^2*t^8 - 26564*ep^4*mtt*mWW^5*s^2*t^8 - 13584*ep^5*mtt*mWW^5*s^2*t^8 - 32*ep*mWW^6*s^2*t^8 - 296*ep^2*mWW^6*s^2*t^8 - 948*ep^3*mWW^6*s^2*t^8 - 1248*ep^4*mWW^6*s^2*t^8 - 576*ep^5*mWW^6*s^2*t^8 + 2064*ep*mtt^5*s^3*t^8 + 10160*ep^2*mtt^5*s^3*t^8 - 852*ep^3*mtt^5*s^3*t^8 - 43892*ep^4*mtt^5*s^3*t^8 - 40080*ep^5*mtt^5*s^3*t^8 - 752*mtt^4*mWW*s^3*t^8 - 7256*ep*mtt^4*mWW*s^3*t^8 - 16436*ep^2*mtt^4*mWW*s^3*t^8 + 22586*ep^3*mtt^4*mWW*s^3*t^8 + 100210*ep^4*mtt^4*mWW*s^3*t^8 + 75048*ep^5*mtt^4*mWW*s^3*t^8 + 1872*mtt^3*mWW^2*s^3*t^8 + 10104*ep*mtt^3*mWW^2*s^3*t^8 - 2796*ep^2*mtt^3*mWW^2*s^3*t^8 - 84926*ep^3*mtt^3*mWW^2*s^3*t^8 - 146186*ep^4*mtt^3*mWW^2*s^3*t^8 - 74568*ep^5*mtt^3*mWW^2*s^3*t^8 - 1488*mtt^2*mWW^3*s^3*t^8 - 6384*ep*mtt^2*mWW^3*s^3*t^8 + 17360*ep^2*mtt^2*mWW^3*s^3*t^8 + 116370*ep^3*mtt^2*mWW^3*s^3*t^8 + 183226*ep^4*mtt^2*mWW^3*s^3*t^8 + 92616*ep^5*mtt^2*mWW^3*s^3*t^8 + 368*mtt*mWW^4*s^3*t^8 + 1160*ep*mtt*mWW^4*s^3*t^8 - 11388*ep^2*mtt*mWW^4*s^3*t^8 - 64046*ep^3*mtt*mWW^4*s^3*t^8 - 109274*ep^4*mtt*mWW^4*s^3*t^8 - 61320*ep^5*mtt*mWW^4*s^3*t^8 + 312*ep*mWW^5*s^3*t^8 + 3100*ep^2*mWW^5*s^3*t^8 + 10868*ep^3*mWW^5*s^3*t^8 + 15916*ep^4*mWW^5*s^3*t^8 + 8304*ep^5*mWW^5*s^3*t^8 - 1552*ep*mtt^4*s^4*t^8 - 6464*ep^2*mtt^4*s^4*t^8 + 8812*ep^3*mtt^4*s^4*t^8 + 49436*ep^4*mtt^4*s^4*t^8 + 40368*ep^5*mtt^4*s^4*t^8 + 256*mtt^3*mWW*s^4*t^8 + 2864*ep*mtt^3*mWW*s^4*t^8 + 7336*ep^2*mtt^3*mWW*s^4*t^8 - 9080*ep^3*mtt^3*mWW*s^4*t^8 - 44444*ep^4*mtt^3*mWW*s^4*t^8 - 34032*ep^5*mtt^3*mWW*s^4*t^8 - 512*mtt^2*mWW^2*s^4*t^8 - 2608*ep*mtt^2*mWW^2*s^4*t^8 + 824*ep^2*mtt^2*mWW^2*s^4*t^8 + 18184*ep^3*mtt^2*mWW^2*s^4*t^8 + 26412*ep^4*mtt^2*mWW^2*s^4*t^8 + 10800*ep^5*mtt^2*mWW^2*s^4*t^8 + 256*mtt*mWW^3*s^4*t^8 + 1168*ep*mtt*mWW^3*s^4*t^8 - 2856*ep^2*mtt*mWW^3*s^4*t^8 - 21592*ep^3*mtt*mWW^3*s^4*t^8 - 36340*ep^4*mtt*mWW^3*s^4*t^8 - 19536*ep^5*mtt*mWW^3*s^4*t^8 + 128*ep*mWW^4*s^4*t^8 + 1160*ep^2*mWW^4*s^4*t^8 + 3676*ep^3*mWW^4*s^4*t^8 + 4936*ep^4*mWW^4*s^4*t^8 + 2400*ep^5*mWW^4*s^4*t^8 + 384*ep*mtt^3*s^5*t^8 + 1216*ep^2*mtt^3*s^5*t^8 - 4832*ep^3*mtt^3*s^5*t^8 - 17520*ep^4*mtt^3*s^5*t^8 - 13248*ep^5*mtt^3*s^5*t^8 - 256*ep*mtt^2*mWW*s^5*t^8 - 960*ep^2*mtt^2*mWW*s^5*t^8 + 2176*ep^3*mtt^2*mWW*s^5*t^8 + 9552*ep^4*mtt^2*mWW*s^5*t^8 + 7488*ep^5*mtt^2*mWW*s^5*t^8 - 128*ep*mtt*mWW^2*s^5*t^8 - 192*ep^2*mtt*mWW^2*s^5*t^8 + 3104*ep^3*mtt*mWW^2*s^5*t^8 + 8880*ep^4*mtt*mWW^2*s^5*t^8 + 6336*ep^5*mtt*mWW^2*s^5*t^8 - 64*ep^2*mWW^3*s^5*t^8 - 448*ep^3*mWW^3*s^5*t^8 - 912*ep^4*mWW^3*s^5*t^8 - 576*ep^5*mWW^3*s^5*t^8 - 64*ep*mtt^7*t^9 - 608*ep^2*mtt^7*t^9 - 2032*ep^3*mtt^7*t^9 - 2856*ep^4*mtt^7*t^9 - 1440*ep^5*mtt^7*t^9 + 320*ep*mtt^6*mWW*t^9 + 3040*ep^2*mtt^6*mWW*t^9 + 10160*ep^3*mtt^6*mWW*t^9 + 14280*ep^4*mtt^6*mWW*t^9 + 7200*ep^5*mtt^6*mWW*t^9 - 640*ep*mtt^5*mWW^2*t^9 - 6080*ep^2*mtt^5*mWW^2*t^9 - 20320*ep^3*mtt^5*mWW^2*t^9 - 28560*ep^4*mtt^5*mWW^2*t^9 - 14400*ep^5*mtt^5*mWW^2*t^9 + 640*ep*mtt^4*mWW^3*t^9 + 6080*ep^2*mtt^4*mWW^3*t^9 + 20320*ep^3*mtt^4*mWW^3*t^9 + 28560*ep^4*mtt^4*mWW^3*t^9 + 14400*ep^5*mtt^4*mWW^3*t^9 - 320*ep*mtt^3*mWW^4*t^9 - 3040*ep^2*mtt^3*mWW^4*t^9 - 10160*ep^3*mtt^3*mWW^4*t^9 - 14280*ep^4*mtt^3*mWW^4*t^9 - 7200*ep^5*mtt^3*mWW^4*t^9 + 64*ep*mtt^2*mWW^5*t^9 + 608*ep^2*mtt^2*mWW^5*t^9 + 2032*ep^3*mtt^2*mWW^5*t^9 + 2856*ep^4*mtt^2*mWW^5*t^9 + 1440*ep^5*mtt^2*mWW^5*t^9 + 64*ep*mtt^6*s*t^9 + 608*ep^2*mtt^6*s*t^9 + 2032*ep^3*mtt^6*s*t^9 + 2856*ep^4*mtt^6*s*t^9 + 1440*ep^5*mtt^6*s*t^9 + 64*mtt^5*mWW*s*t^9 + 128*ep*mtt^5*mWW*s*t^9 - 2528*ep^2*mtt^5*mWW*s*t^9 - 12384*ep^3*mtt^5*mWW*s*t^9 - 19980*ep^4*mtt^5*mWW*s*t^9 - 10800*ep^5*mtt^5*mWW*s*t^9 - 256*mtt^4*mWW^2*s*t^9 - 1056*ep*mtt^4*mWW^2*s*t^9 + 4944*ep^2*mtt^4*mWW^2*s*t^9 + 32264*ep^3*mtt^4*mWW^2*s*t^9 + 55644*ep^4*mtt^4*mWW^2*s*t^9 + 30960*ep^5*mtt^4*mWW^2*s*t^9 + 384*mtt^3*mWW^3*s*t^9 + 1664*ep*mtt^3*mWW^3*s*t^9 - 6656*ep^2*mtt^3*mWW^3*s*t^9 - 45856*ep^3*mtt^3*mWW^3*s*t^9 - 79896*ep^4*mtt^3*mWW^3*s*t^9 - 44640*ep^5*mtt^3*mWW^3*s*t^9 - 256*mtt^2*mWW^4*s*t^9 - 896*ep*mtt^2*mWW^4*s*t^9 + 6464*ep^2*mtt^2*mWW^4*s*t^9 + 37344*ep^3*mtt^2*mWW^4*s*t^9 + 62784*ep^4*mtt^2*mWW^4*s*t^9 + 34560*ep^5*mtt^2*mWW^4*s*t^9 + 64*mtt*mWW^5*s*t^9 - 3744*ep^2*mtt*mWW^5*s*t^9 - 16448*ep^3*mtt*mWW^5*s*t^9 - 25692*ep^4*mtt*mWW^5*s*t^9 - 13680*ep^5*mtt*mWW^5*s*t^9 + 96*ep*mWW^6*s*t^9 + 912*ep^2*mWW^6*s*t^9 + 3048*ep^3*mWW^6*s*t^9 + 4284*ep^4*mWW^6*s*t^9 + 2160*ep^5*mWW^6*s*t^9 + 256*ep*mtt^5*s^2*t^9 + 1216*ep^2*mtt^5*s^2*t^9 - 384*ep^3*mtt^5*s^2*t^9 - 5904*ep^4*mtt^5*s^2*t^9 - 5184*ep^5*mtt^5*s^2*t^9 - 128*mtt^4*mWW*s^2*t^9 - 1472*ep*mtt^4*mWW*s^2*t^9 - 3328*ep^2*mtt^4*mWW*s^2*t^9 + 8336*ep^3*mtt^4*mWW*s^2*t^9 + 30840*ep^4*mtt^4*mWW*s^2*t^9 + 22752*ep^5*mtt^4*mWW*s^2*t^9 + 384*mtt^3*mWW^2*s^2*t^9 + 2752*ep*mtt^3*mWW^2*s^2*t^9 + 1504*ep^2*mtt^3*mWW^2*s^2*t^9 - 26544*ep^3*mtt^3*mWW^2*s^2*t^9 - 62352*ep^4*mtt^3*mWW^2*s^2*t^9 - 39744*ep^5*mtt^3*mWW^2*s^2*t^9 - 384*mtt^2*mWW^3*s^2*t^9 - 1984*ep*mtt^2*mWW^3*s^2*t^9 + 3296*ep^2*mtt^2*mWW^3*s^2*t^9 + 33456*ep^3*mtt^2*mWW^3*s^2*t^9 + 61056*ep^4*mtt^2*mWW^3*s^2*t^9 + 34560*ep^5*mtt^2*mWW^3*s^2*t^9 + 128*mtt*mWW^4*s^2*t^9 + 320*ep*mtt*mWW^4*s^2*t^9 - 3872*ep^2*mtt*mWW^4*s^2*t^9 - 18704*ep^3*mtt*mWW^4*s^2*t^9 - 28896*ep^4*mtt*mWW^4*s^2*t^9 - 14976*ep^5*mtt*mWW^4*s^2*t^9 + 128*ep*mWW^5*s^2*t^9 + 1184*ep^2*mWW^5*s^2*t^9 + 3840*ep^3*mWW^5*s^2*t^9 + 5256*ep^4*mWW^5*s^2*t^9 + 2592*ep^5*mWW^5*s^2*t^9 - 448*ep*mtt^4*s^3*t^9 - 1824*ep^2*mtt^4*s^3*t^9 + 2800*ep^3*mtt^4*s^3*t^9 + 14664*ep^4*mtt^4*s^3*t^9 + 11808*ep^5*mtt^4*s^3*t^9 + 64*mtt^3*mWW*s^3*t^9 + 1152*ep*mtt^3*mWW*s^3*t^9 + 3296*ep^2*mtt^3*mWW*s^3*t^9 - 7200*ep^3*mtt^3*mWW*s^3*t^9 - 29916*ep^4*mtt^3*mWW*s^3*t^9 - 22896*ep^5*mtt^3*mWW*s^3*t^9 - 128*mtt^2*mWW^2*s^3*t^9 - 928*ep*mtt^2*mWW^2*s^3*t^9 - 880*ep^2*mtt^2*mWW^2*s^3*t^9 + 6568*ep^3*mtt^2*mWW^2*s^3*t^9 + 16356*ep^4*mtt^2*mWW^2*s^3*t^9 + 10512*ep^5*mtt^2*mWW^2*s^3*t^9 + 64*mtt*mWW^3*s^3*t^9 + 192*ep*mtt*mWW^3*s^3*t^9 - 832*ep^2*mtt*mWW^3*s^3*t^9 - 2736*ep^3*mtt*mWW^3*s^3*t^9 - 1620*ep^4*mtt*mWW^3*s^3*t^9 + 432*ep^5*mtt*mWW^3*s^3*t^9 + 32*ep*mWW^4*s^3*t^9 + 240*ep^2*mWW^4*s^3*t^9 + 568*ep^3*mWW^4*s^3*t^9 + 516*ep^4*mWW^4*s^3*t^9 + 144*ep^5*mWW^4*s^3*t^9 + 192*ep*mtt^3*s^4*t^9 + 608*ep^2*mtt^3*s^4*t^9 - 2416*ep^3*mtt^3*s^4*t^9 - 8760*ep^4*mtt^3*s^4*t^9 - 6624*ep^5*mtt^3*s^4*t^9 - 128*ep*mtt^2*mWW*s^4*t^9 - 480*ep^2*mtt^2*mWW*s^4*t^9 + 1088*ep^3*mtt^2*mWW*s^4*t^9 + 4776*ep^4*mtt^2*mWW*s^4*t^9 + 3744*ep^5*mtt^2*mWW*s^4*t^9 - 64*ep*mtt*mWW^2*s^4*t^9 - 96*ep^2*mtt*mWW^2*s^4*t^9 + 1552*ep^3*mtt*mWW^2*s^4*t^9 + 4440*ep^4*mtt*mWW^2*s^4*t^9 + 3168*ep^5*mtt*mWW^2*s^4*t^9 - 32*ep^2*mWW^3*s^4*t^9 - 224*ep^3*mWW^3*s^4*t^9 - 456*ep^4*mWW^3*s^4*t^9 - 288*ep^5*mWW^3*s^4*t^9)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)^3*s^3*(mtt - t)*(mWW - t)^3*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-180*ep^2*mtt^6*mWW^6*s^3 - 660*ep^3*mtt^6*mWW^6*s^3 - 600*ep^4*mtt^6*mWW^6*s^3 + 20*ep*mtt^5*mWW^7*s^3 + 756*ep^2*mtt^5*mWW^7*s^3 + 2632*ep^3*mtt^5*mWW^7*s^3 + 2400*ep^4*mtt^5*mWW^7*s^3 - 44*ep*mtt^4*mWW^8*s^3 - 1024*ep^2*mtt^4*mWW^8*s^3 - 3580*ep^3*mtt^4*mWW^8*s^3 - 3416*ep^4*mtt^4*mWW^8*s^3 + 8*ep*mtt^3*mWW^9*s^3 + 296*ep^2*mtt^3*mWW^9*s^3 + 1456*ep^3*mtt^3*mWW^9*s^3 + 1792*ep^4*mtt^3*mWW^9*s^3 + 40*ep*mtt^2*mWW^10*s^3 + 396*ep^2*mtt^2*mWW^10*s^3 + 692*ep^3*mtt^2*mWW^10*s^3 + 120*ep^4*mtt^2*mWW^10*s^3 - 28*ep*mtt*mWW^11*s^3 - 284*ep^2*mtt*mWW^11*s^3 - 632*ep^3*mtt*mWW^11*s^3 - 352*ep^4*mtt*mWW^11*s^3 + 4*ep*mWW^12*s^3 + 40*ep^2*mWW^12*s^3 + 92*ep^3*mWW^12*s^3 + 56*ep^4*mWW^12*s^3 - 30*ep*mtt^5*mWW^6*s^4 + 340*ep^2*mtt^5*mWW^6*s^4 + 1610*ep^3*mtt^5*mWW^6*s^4 + 1600*ep^4*mtt^5*mWW^6*s^4 + 46*ep*mtt^4*mWW^7*s^4 - 968*ep^2*mtt^4*mWW^7*s^4 - 4462*ep^3*mtt^4*mWW^7*s^4 - 4600*ep^4*mtt^4*mWW^7*s^4 - 68*ep*mtt^3*mWW^8*s^4 + 240*ep^2*mtt^3*mWW^8*s^4 + 2628*ep^3*mtt^3*mWW^8*s^4 + 3616*ep^4*mtt^3*mWW^8*s^4 + 132*ep*mtt^2*mWW^9*s^4 + 1208*ep^2*mtt^2*mWW^9*s^4 + 2020*ep^3*mtt^2*mWW^9*s^4 + 368*ep^4*mtt^2*mWW^9*s^4 - 94*ep*mtt*mWW^10*s^4 - 964*ep^2*mtt*mWW^10*s^4 - 2126*ep^3*mtt*mWW^10*s^4 - 1184*ep^4*mtt*mWW^10*s^4 + 14*ep*mWW^11*s^4 + 144*ep^2*mWW^11*s^4 + 330*ep^3*mWW^11*s^4 + 200*ep^4*mWW^11*s^4 + 90*ep*mtt^4*mWW^6*s^5 + 60*ep^2*mtt^4*mWW^6*s^5 - 870*ep^3*mtt^4*mWW^6*s^5 - 1200*ep^4*mtt^4*mWW^6*s^5 - 168*ep*mtt^3*mWW^7*s^5 - 492*ep^2*mtt^3*mWW^7*s^5 + 684*ep^3*mtt^3*mWW^7*s^5 + 1800*ep^4*mtt^3*mWW^7*s^5 + 180*ep*mtt^2*mWW^8*s^5 + 1476*ep^2*mtt^2*mWW^8*s^5 + 2448*ep^3*mtt^2*mWW^8*s^5 + 648*ep^4*mtt^2*mWW^8*s^5 - 120*ep*mtt*mWW^9*s^5 - 1236*ep^2*mtt*mWW^9*s^5 - 2700*ep^3*mtt*mWW^9*s^5 - 1512*ep^4*mtt*mWW^9*s^5 + 18*ep*mWW^10*s^5 + 192*ep^2*mWW^10*s^5 + 438*ep^3*mWW^10*s^5 + 264*ep^4*mWW^10*s^5 - 90*ep*mtt^3*mWW^6*s^6 - 420*ep^2*mtt^3*mWW^6*s^6 - 450*ep^3*mtt^3*mWW^6*s^6 + 118*ep*mtt^2*mWW^7*s^6 + 864*ep^2*mtt^2*mWW^7*s^6 + 1490*ep^3*mtt^2*mWW^7*s^6 + 600*ep^4*mtt^2*mWW^7*s^6 - 70*ep*mtt*mWW^8*s^6 - 716*ep^2*mtt*mWW^8*s^6 - 1550*ep^3*mtt*mWW^8*s^6 - 880*ep^4*mtt*mWW^8*s^6 + 10*ep*mWW^9*s^6 + 112*ep^2*mWW^9*s^6 + 254*ep^3*mWW^9*s^6 + 152*ep^4*mWW^9*s^6 + 30*ep*mtt^2*mWW^6*s^7 + 200*ep^2*mtt^2*mWW^6*s^7 + 370*ep^3*mtt^2*mWW^6*s^7 + 200*ep^4*mtt^2*mWW^6*s^7 - 16*ep*mtt*mWW^7*s^7 - 160*ep^2*mtt*mWW^7*s^7 - 344*ep^3*mtt*mWW^7*s^7 - 200*ep^4*mtt*mWW^7*s^7 + 2*ep*mWW^8*s^7 + 24*ep^2*mWW^8*s^7 + 54*ep^3*mWW^8*s^7 + 32*ep^4*mWW^8*s^7 + 12*mtt^11*mWW^3*t + 176*ep*mtt^11*mWW^3*t + 860*ep^2*mtt^11*mWW^3*t + 1672*ep^3*mtt^11*mWW^3*t + 1120*ep^4*mtt^11*mWW^3*t - 80*mtt^10*mWW^4*t - 1152*ep*mtt^10*mWW^4*t - 5584*ep^2*mtt^10*mWW^4*t - 10848*ep^3*mtt^10*mWW^4*t - 7296*ep^4*mtt^10*mWW^4*t + 212*mtt^9*mWW^5*t + 3040*ep*mtt^9*mWW^5*t + 14756*ep^2*mtt^9*mWW^5*t + 28856*ep^3*mtt^9*mWW^5*t + 19616*ep^4*mtt^9*mWW^5*t - 280*mtt^8*mWW^6*t - 4048*ep*mtt^8*mWW^6*t - 19880*ep^2*mtt^8*mWW^6*t - 39536*ep^3*mtt^8*mWW^6*t - 27456*ep^4*mtt^8*mWW^6*t + 180*mtt^7*mWW^7*t + 2672*ep*mtt^7*mWW^7*t + 13540*ep^2*mtt^7*mWW^7*t + 28024*ep^3*mtt^7*mWW^7*t + 20384*ep^4*mtt^7*mWW^7*t - 32*mtt^6*mWW^8*t - 544*ep*mtt^6*mWW^8*t - 3200*ep^2*mtt^6*mWW^8*t - 7808*ep^3*mtt^6*mWW^8*t - 6656*ep^4*mtt^6*mWW^8*t - 20*mtt^5*mWW^9*t - 256*ep*mtt^5*mWW^9*t - 996*ep^2*mtt^5*mWW^9*t - 1208*ep^3*mtt^5*mWW^9*t - 160*ep^4*mtt^5*mWW^9*t + 8*mtt^4*mWW^10*t + 112*ep*mtt^4*mWW^10*t + 504*ep^2*mtt^4*mWW^10*t + 848*ep^3*mtt^4*mWW^10*t + 448*ep^4*mtt^4*mWW^10*t - 48*mtt^10*mWW^3*s*t - 776*ep*mtt^10*mWW^3*s*t - 3992*ep^2*mtt^10*mWW^3*s*t - 7984*ep^3*mtt^10*mWW^3*s*t - 5440*ep^4*mtt^10*mWW^3*s*t + 254*mtt^9*mWW^4*s*t + 4180*ep*mtt^9*mWW^4*s*t + 21762*ep^2*mtt^9*mWW^4*s*t + 44012*ep^3*mtt^9*mWW^4*s*t + 30352*ep^4*mtt^9*mWW^4*s*t - 480*mtt^8*mWW^5*s*t - 8480*ep*mtt^8*mWW^5*s*t - 45864*ep^2*mtt^8*mWW^5*s*t - 95344*ep^3*mtt^8*mWW^5*s*t - 67392*ep^4*mtt^8*mWW^5*s*t + 314*mtt^7*mWW^6*s*t + 7244*ep*mtt^7*mWW^6*s*t + 43750*ep^2*mtt^7*mWW^6*s*t + 97348*ep^3*mtt^7*mWW^6*s*t + 72624*ep^4*mtt^7*mWW^6*s*t + 132*mtt^6*mWW^7*s*t - 768*ep*mtt^6*mWW^7*s*t - 12540*ep^2*mtt^6*mWW^7*s*t - 37896*ep^3*mtt^6*mWW^7*s*t - 33888*ep^4*mtt^6*mWW^7*s*t - 270*mtt^5*mWW^8*s*t - 2644*ep*mtt^5*mWW^8*s*t - 8418*ep^2*mtt^5*mWW^8*s*t - 8876*ep^3*mtt^5*mWW^8*s*t - 912*ep^4*mtt^5*mWW^8*s*t + 88*mtt^4*mWW^9*s*t + 1248*ep*mtt^4*mWW^9*s*t + 5728*ep^2*mtt^4*mWW^9*s*t + 9984*ep^3*mtt^4*mWW^9*s*t + 5632*ep^4*mtt^4*mWW^9*s*t + 22*mtt^3*mWW^10*s*t + 116*ep*mtt^3*mWW^10*s*t - 6*ep^2*mtt^3*mWW^10*s*t - 644*ep^3*mtt^3*mWW^10*s*t - 688*ep^4*mtt^3*mWW^10*s*t - 12*mtt^2*mWW^11*s*t - 120*ep*mtt^2*mWW^11*s*t - 420*ep^2*mtt^2*mWW^11*s*t - 600*ep^3*mtt^2*mWW^11*s*t - 288*ep^4*mtt^2*mWW^11*s*t + 36*mtt^9*mWW^3*s^2*t + 960*ep*mtt^9*mWW^3*s^2*t + 5892*ep^2*mtt^9*mWW^3*s^2*t + 12792*ep^3*mtt^9*mWW^3*s^2*t + 9120*ep^4*mtt^9*mWW^3*s^2*t - 18*mtt^8*mWW^4*s^2*t - 3008*ep*mtt^8*mWW^4*s^2*t - 22466*ep^2*mtt^8*mWW^4*s^2*t - 52732*ep^3*mtt^8*mWW^4*s^2*t - 39376*ep^4*mtt^8*mWW^4*s^2*t - 502*mtt^7*mWW^5*s^2*t - 36*ep*mtt^7*mWW^5*s^2*t + 20930*ep^2*mtt^7*mWW^5*s^2*t + 66328*ep^3*mtt^7*mWW^5*s^2*t + 56640*ep^4*mtt^7*mWW^5*s^2*t + 1432*mtt^6*mWW^6*s^2*t + 10792*ep*mtt^6*mWW^6*s^2*t + 22796*ep^2*mtt^6*mWW^6*s^2*t + 6524*ep^3*mtt^6*mWW^6*s^2*t - 14544*ep^4*mtt^6*mWW^6*s^2*t - 1604*mtt^5*mWW^7*s^2*t - 16216*ep*mtt^5*mWW^7*s^2*t - 57404*ep^2*mtt^5*mWW^7*s^2*t - 82952*ep^3*mtt^5*mWW^7*s^2*t - 40544*ep^4*mtt^5*mWW^7*s^2*t + 734*mtt^4*mWW^8*s^2*t + 8984*ep*mtt^4*mWW^8*s^2*t + 38478*ep^2*mtt^4*mWW^8*s^2*t + 67372*ep^3*mtt^4*mWW^8*s^2*t + 40912*ep^4*mtt^4*mWW^8*s^2*t + 2*mtt^3*mWW^9*s^2*t - 748*ep*mtt^3*mWW^9*s^2*t - 6110*ep^2*mtt^3*mWW^9*s^2*t - 15368*ep^3*mtt^3*mWW^9*s^2*t - 12096*ep^4*mtt^3*mWW^9*s^2*t - 100*mtt^2*mWW^10*s^2*t - 960*ep*mtt^2*mWW^10*s^2*t - 3032*ep^2*mtt^2*mWW^10*s^2*t - 3372*ep^3*mtt^2*mWW^10*s^2*t - 816*ep^4*mtt^2*mWW^10*s^2*t + 20*mtt*mWW^11*s^2*t + 232*ep*mtt*mWW^11*s^2*t + 916*ep^2*mtt*mWW^11*s^2*t + 1408*ep^3*mtt*mWW^11*s^2*t + 704*ep^4*mtt*mWW^11*s^2*t + 120*mtt^8*mWW^3*s^3*t + 680*ep*mtt^8*mWW^3*s^3*t + 320*ep^2*mtt^8*mWW^3*s^3*t - 2720*ep^3*mtt^8*mWW^3*s^3*t - 3200*ep^4*mtt^8*mWW^3*s^3*t - 920*mtt^7*mWW^4*s^3*t - 7340*ep*mtt^7*mWW^4*s^3*t - 18660*ep^2*mtt^7*mWW^4*s^3*t - 16840*ep^3*mtt^7*mWW^4*s^3*t - 3040*ep^4*mtt^7*mWW^4*s^3*t + 2596*mtt^6*mWW^5*s^3*t + 24478*ep*mtt^6*mWW^5*s^3*t + 82120*ep^2*mtt^6*mWW^5*s^3*t + 116846*ep^3*mtt^6*mWW^5*s^3*t + 59680*ep^4*mtt^6*mWW^5*s^3*t - 3510*mtt^5*mWW^6*s^3*t - 37162*ep*mtt^5*mWW^6*s^3*t - 143354*ep^2*mtt^5*mWW^6*s^3*t - 235126*ep^3*mtt^5*mWW^6*s^3*t - 138528*ep^4*mtt^5*mWW^6*s^3*t + 2280*mtt^4*mWW^7*s^3*t + 27060*ep*mtt^4*mWW^7*s^3*t + 116500*ep^2*mtt^4*mWW^7*s^3*t + 210688*ep^3*mtt^4*mWW^7*s^3*t + 135720*ep^4*mtt^4*mWW^7*s^3*t - 452*mtt^3*mWW^8*s^3*t - 6912*ep*mtt^3*mWW^8*s^3*t - 35472*ep^2*mtt^3*mWW^8*s^3*t - 75180*ep^3*mtt^3*mWW^8*s^3*t - 56224*ep^4*mtt^3*mWW^8*s^3*t - 204*mtt^2*mWW^9*s^3*t - 1930*ep*mtt^2*mWW^9*s^3*t - 6592*ep^2*mtt^2*mWW^9*s^3*t - 6426*ep^3*mtt^2*mWW^9*s^3*t + 1008*ep^4*mtt^2*mWW^9*s^3*t + 98*mtt*mWW^10*s^3*t + 1238*ep*mtt*mWW^10*s^3*t + 5710*ep^2*mtt*mWW^10*s^3*t + 9834*ep^3*mtt*mWW^10*s^3*t + 5216*ep^4*mtt*mWW^10*s^3*t - 8*mWW^11*s^3*t - 112*ep*mWW^11*s^3*t - 572*ep^2*mWW^11*s^3*t - 1076*ep^3*mWW^11*s^3*t - 632*ep^4*mWW^11*s^3*t - 300*mtt^7*mWW^3*s^4*t - 2960*ep*mtt^7*mWW^3*s^4*t - 10460*ep^2*mtt^7*mWW^3*s^4*t - 15880*ep^3*mtt^7*mWW^3*s^4*t - 8800*ep^4*mtt^7*mWW^3*s^4*t + 1580*mtt^6*mWW^4*s^4*t + 16160*ep*mtt^6*mWW^4*s^4*t + 59500*ep^2*mtt^6*mWW^4*s^4*t + 94120*ep^3*mtt^6*mWW^4*s^4*t + 54240*ep^4*mtt^6*mWW^4*s^4*t - 3184*mtt^5*mWW^5*s^4*t - 34268*ep*mtt^5*mWW^5*s^4*t - 135536*ep^2*mtt^5*mWW^5*s^4*t - 229612*ep^3*mtt^5*mWW^5*s^4*t - 140520*ep^4*mtt^5*mWW^5*s^4*t + 2994*mtt^4*mWW^6*s^4*t + 34728*ep*mtt^4*mWW^6*s^4*t + 149606*ep^2*mtt^4*mWW^6*s^4*t + 273496*ep^3*mtt^4*mWW^6*s^4*t + 178856*ep^4*mtt^4*mWW^6*s^4*t - 1142*mtt^3*mWW^7*s^4*t - 15068*ep*mtt^3*mWW^7*s^4*t - 71638*ep^2*mtt^3*mWW^7*s^4*t - 144744*ep^3*mtt^3*mWW^7*s^4*t - 104912*ep^4*mtt^3*mWW^7*s^4*t - 90*mtt^2*mWW^8*s^4*t - 464*ep*mtt^2*mWW^8*s^4*t - 926*ep^2*mtt^2*mWW^8*s^4*t + 5744*ep^3*mtt^2*mWW^8*s^4*t + 12368*ep^4*mtt^2*mWW^8*s^4*t + 170*mtt*mWW^9*s^4*t + 2256*ep*mtt*mWW^9*s^4*t + 11410*ep^2*mtt*mWW^9*s^4*t + 20540*ep^3*mtt*mWW^9*s^4*t + 10904*ep^4*mtt*mWW^9*s^4*t - 28*mWW^10*s^4*t - 384*ep*mWW^10*s^4*t - 1956*ep^2*mWW^10*s^4*t - 3664*ep^3*mWW^10*s^4*t - 2136*ep^4*mWW^10*s^4*t + 288*mtt^6*mWW^3*s^5*t + 3144*ep*mtt^6*mWW^3*s^5*t + 12360*ep^2*mtt^6*mWW^3*s^5*t + 20688*ep^3*mtt^6*mWW^3*s^5*t + 12480*ep^4*mtt^6*mWW^3*s^5*t - 1170*mtt^5*mWW^4*s^5*t - 12868*ep*mtt^5*mWW^4*s^5*t - 51046*ep^2*mtt^5*mWW^4*s^5*t - 86372*ep^3*mtt^5*mWW^4*s^5*t - 52784*ep^4*mtt^5*mWW^4*s^5*t + 1744*mtt^4*mWW^5*s^5*t + 19656*ep*mtt^4*mWW^5*s^5*t + 82672*ep^2*mtt^4*mWW^5*s^5*t + 148664*ep^3*mtt^4*mWW^5*s^5*t + 96024*ep^4*mtt^4*mWW^5*s^5*t - 1072*mtt^3*mWW^6*s^5*t - 13006*ep*mtt^3*mWW^6*s^5*t - 59316*ep^2*mtt^3*mWW^6*s^5*t - 116302*ep^3*mtt^3*mWW^6*s^5*t - 81904*ep^4*mtt^3*mWW^6*s^5*t + 116*mtt^2*mWW^7*s^5*t + 1774*ep*mtt^2*mWW^7*s^5*t + 8140*ep^2*mtt^2*mWW^7*s^5*t + 20506*ep^3*mtt^2*mWW^7*s^5*t + 20120*ep^4*mtt^2*mWW^7*s^5*t + 130*mtt*mWW^8*s^5*t + 1778*ep*mtt*mWW^8*s^5*t + 9754*ep^2*mtt*mWW^8*s^5*t + 17954*ep^3*mtt*mWW^8*s^5*t + 9296*ep^4*mtt*mWW^8*s^5*t - 36*mWW^9*s^5*t - 478*ep*mWW^9*s^5*t - 2420*ep^2*mWW^9*s^5*t - 4498*ep^3*mWW^9*s^5*t - 2592*ep^4*mWW^9*s^5*t - 132*mtt^5*mWW^3*s^6*t - 1504*ep*mtt^5*mWW^3*s^6*t - 6148*ep^2*mtt^5*mWW^3*s^6*t - 10616*ep^3*mtt^5*mWW^3*s^6*t - 6560*ep^4*mtt^5*mWW^3*s^6*t + 406*mtt^4*mWW^4*s^6*t + 4640*ep*mtt^4*mWW^4*s^6*t + 19078*ep^2*mtt^4*mWW^4*s^6*t + 33268*ep^3*mtt^4*mWW^4*s^6*t + 20848*ep^4*mtt^4*mWW^4*s^6*t - 414*mtt^3*mWW^5*s^6*t - 4640*ep*mtt^3*mWW^5*s^6*t - 19974*ep^2*mtt^3*mWW^5*s^6*t - 37444*ep^3*mtt^3*mWW^5*s^6*t - 25368*ep^4*mtt^3*mWW^5*s^6*t + 118*mtt^2*mWW^6*s^6*t + 1388*ep*mtt^2*mWW^6*s^6*t + 5910*ep^2*mtt^2*mWW^6*s^6*t + 12664*ep^3*mtt^2*mWW^6*s^6*t + 10520*ep^4*mtt^2*mWW^6*s^6*t + 42*mtt*mWW^7*s^6*t + 592*ep*mtt*mWW^7*s^6*t + 3626*ep^2*mtt*mWW^7*s^6*t + 6772*ep^3*mtt*mWW^7*s^6*t + 3336*ep^4*mtt*mWW^7*s^6*t - 20*mWW^8*s^6*t - 252*ep*mWW^8*s^6*t - 1260*ep^2*mWW^8*s^6*t - 2308*ep^3*mWW^8*s^6*t - 1304*ep^4*mWW^8*s^6*t + 24*mtt^4*mWW^3*s^7*t + 280*ep*mtt^4*mWW^3*s^7*t + 1168*ep^2*mtt^4*mWW^3*s^7*t + 2048*ep^3*mtt^4*mWW^3*s^7*t + 1280*ep^4*mtt^4*mWW^3*s^7*t - 52*mtt^3*mWW^4*s^7*t - 612*ep*mtt^3*mWW^4*s^7*t - 2584*ep^2*mtt^3*mWW^4*s^7*t - 4608*ep^3*mtt^3*mWW^4*s^7*t - 2944*ep^4*mtt^3*mWW^4*s^7*t + 28*mtt^2*mWW^5*s^7*t + 250*ep*mtt^2*mWW^5*s^7*t + 896*ep^2*mtt^2*mWW^5*s^7*t + 1706*ep^3*mtt^2*mWW^5*s^7*t + 1320*ep^4*mtt^2*mWW^5*s^7*t + 4*mtt*mWW^6*s^7*t + 64*ep*mtt*mWW^6*s^7*t + 488*ep^2*mtt*mWW^6*s^7*t + 932*ep^3*mtt*mWW^6*s^7*t + 432*ep^4*mtt*mWW^6*s^7*t - 4*mWW^7*s^7*t - 46*ep*mWW^7*s^7*t - 224*ep^2*mWW^7*s^7*t - 398*ep^3*mWW^7*s^7*t - 216*ep^4*mWW^7*s^7*t + 12*mtt^11*mWW^2*t^2 + 104*ep*mtt^11*mWW^2*t^2 + 308*ep^2*mtt^11*mWW^2*t^2 + 376*ep^3*mtt^11*mWW^2*t^2 + 160*ep^4*mtt^11*mWW^2*t^2 - 72*mtt^10*mWW^3*t^2 - 696*ep*mtt^10*mWW^3*t^2 - 2408*ep^2*mtt^10*mWW^3*t^2 - 3592*ep^3*mtt^10*mWW^3*t^2 - 1952*ep^4*mtt^10*mWW^3*t^2 + 272*mtt^9*mWW^4*t^2 + 3036*ep*mtt^9*mWW^4*t^2 + 12164*ep^2*mtt^9*mWW^4*t^2 + 20592*ep^3*mtt^9*mWW^4*t^2 + 12416*ep^4*mtt^9*mWW^4*t^2 - 668*mtt^8*mWW^5*t^2 - 8132*ep*mtt^8*mWW^5*t^2 - 34936*ep^2*mtt^8*mWW^5*t^2 - 62064*ep^3*mtt^8*mWW^5*t^2 - 38720*ep^4*mtt^8*mWW^5*t^2 + 956*mtt^7*mWW^6*t^2 + 12280*ep*mtt^7*mWW^6*t^2 + 54884*ep^2*mtt^7*mWW^6*t^2 + 100200*ep^3*mtt^7*mWW^6*t^2 + 63840*ep^4*mtt^7*mWW^6*t^2 - 736*mtt^6*mWW^7*t^2 - 9952*ep*mtt^6*mWW^7*t^2 - 46184*ep^2*mtt^6*mWW^7*t^2 - 86792*ep^3*mtt^6*mWW^7*t^2 - 56736*ep^4*mtt^6*mWW^7*t^2 + 248*mtt^5*mWW^8*t^2 + 3660*ep*mtt^5*mWW^8*t^2 + 18092*ep^2*mtt^5*mWW^8*t^2 + 35840*ep^3*mtt^5*mWW^8*t^2 + 24640*ep^4*mtt^5*mWW^8*t^2 + 4*mtt^4*mWW^9*t^2 - 100*ep*mtt^4*mWW^9*t^2 - 1080*ep^2*mtt^4*mWW^9*t^2 - 3200*ep^3*mtt^4*mWW^9*t^2 - 2944*ep^4*mtt^4*mWW^9*t^2 - 16*mtt^3*mWW^10*t^2 - 200*ep*mtt^3*mWW^10*t^2 - 840*ep^2*mtt^3*mWW^10*t^2 - 1360*ep^3*mtt^3*mWW^10*t^2 - 704*ep^4*mtt^3*mWW^10*t^2 - 48*mtt^10*mWW^2*s*t^2 - 344*ep*mtt^10*mWW^2*s*t^2 - 680*ep^2*mtt^10*mWW^2*s*t^2 - 208*ep^3*mtt^10*mWW^2*s*t^2 + 320*ep^4*mtt^10*mWW^2*s*t^2 + 258*mtt^9*mWW^3*s*t^2 + 2200*ep*mtt^9*mWW^3*s*t^2 + 6358*ep^2*mtt^9*mWW^3*s*t^2 + 7472*ep^3*mtt^9*mWW^3*s*t^2 + 2912*ep^4*mtt^9*mWW^3*s*t^2 - 788*mtt^8*mWW^4*s*t^2 - 8604*ep*mtt^8*mWW^4*s*t^2 - 33628*ep^2*mtt^8*mWW^4*s*t^2 - 55316*ep^3*mtt^8*mWW^4*s*t^2 - 32144*ep^4*mtt^8*mWW^4*s*t^2 + 1368*mtt^7*mWW^5*s*t^2 + 18114*ep*mtt^7*mWW^5*s*t^2 + 82178*ep^2*mtt^7*mWW^5*s*t^2 + 149980*ep^3*mtt^7*mWW^5*s*t^2 + 94160*ep^4*mtt^7*mWW^5*s*t^2 - 990*mtt^6*mWW^6*s*t^2 - 17342*ep*mtt^6*mWW^6*s*t^2 - 91208*ep^2*mtt^6*mWW^6*s*t^2 - 180544*ep^3*mtt^6*mWW^6*s*t^2 - 119296*ep^4*mtt^6*mWW^6*s*t^2 - 294*mtt^5*mWW^7*s*t^2 + 2720*ep*mtt^5*mWW^7*s*t^2 + 31966*ep^2*mtt^5*mWW^7*s*t^2 + 80448*ep^3*mtt^5*mWW^7*s*t^2 + 59680*ep^4*mtt^5*mWW^7*s*t^2 + 864*mtt^4*mWW^8*s*t^2 + 6992*ep*mtt^4*mWW^8*s*t^2 + 18588*ep^2*mtt^4*mWW^8*s*t^2 + 19404*ep^3*mtt^4*mWW^8*s*t^2 + 6512*ep^4*mtt^4*mWW^8*s*t^2 - 396*mtt^3*mWW^9*s*t^2 - 4118*ep*mtt^3*mWW^9*s*t^2 - 15506*ep^2*mtt^3*mWW^9*s*t^2 - 25252*ep^3*mtt^3*mWW^9*s*t^2 - 15088*ep^4*mtt^3*mWW^9*s*t^2 + 2*mtt^2*mWW^10*s*t^2 + 130*ep*mtt^2*mWW^10*s*t^2 + 1008*ep^2*mtt^2*mWW^10*s*t^2 + 2648*ep^3*mtt^2*mWW^10*s*t^2 + 2272*ep^4*mtt^2*mWW^10*s*t^2 + 24*mtt*mWW^11*s*t^2 + 252*ep*mtt*mWW^11*s*t^2 + 924*ep^2*mtt*mWW^11*s*t^2 + 1368*ep^3*mtt*mWW^11*s*t^2 + 672*ep^4*mtt*mWW^11*s*t^2 + 36*mtt^9*mWW^2*s^2*t^2 - 120*ep*mtt^9*mWW^2*s^2*t^2 - 2388*ep^2*mtt^9*mWW^2*s^2*t^2 - 6648*ep^3*mtt^9*mWW^2*s^2*t^2 - 5280*ep^4*mtt^9*mWW^2*s^2*t^2 - 126*mtt^8*mWW^3*s^2*t^2 + 420*ep*mtt^8*mWW^3*s^2*t^2 + 8418*ep^2*mtt^8*mWW^3*s^2*t^2 + 23688*ep^3*mtt^8*mWW^3*s^2*t^2 + 19200*ep^4*mtt^8*mWW^3*s^2*t^2 - 20*mtt^7*mWW^4*s^2*t^2 - 586*ep*mtt^7*mWW^4*s^2*t^2 - 4584*ep^2*mtt^7*mWW^4*s^2*t^2 - 13570*ep^3*mtt^7*mWW^4*s^2*t^2 - 13320*ep^4*mtt^7*mWW^4*s^2*t^2 + 1342*mtt^6*mWW^5*s^2*t^2 + 8330*ep*mtt^6*mWW^5*s^2*t^2 + 11832*ep^2*mtt^6*mWW^5*s^2*t^2 - 1368*ep^3*mtt^6*mWW^5*s^2*t^2 - 5216*ep^4*mtt^6*mWW^5*s^2*t^2 - 3816*mtt^5*mWW^6*s^2*t^2 - 30720*ep*mtt^5*mWW^6*s^2*t^2 - 82686*ep^2*mtt^5*mWW^6*s^2*t^2 - 93790*ep^3*mtt^5*mWW^6*s^2*t^2 - 41368*ep^4*mtt^5*mWW^6*s^2*t^2 + 4746*mtt^4*mWW^7*s^2*t^2 + 44724*ep*mtt^4*mWW^7*s^2*t^2 + 149786*ep^2*mtt^4*mWW^7*s^2*t^2 + 216472*ep^3*mtt^4*mWW^7*s^2*t^2 + 116672*ep^4*mtt^4*mWW^7*s^2*t^2 - 2804*mtt^3*mWW^8*s^2*t^2 - 29606*ep*mtt^3*mWW^8*s^2*t^2 - 111856*ep^2*mtt^3*mWW^8*s^2*t^2 - 179262*ep^3*mtt^3*mWW^8*s^2*t^2 - 104312*ep^4*mtt^3*mWW^8*s^2*t^2 + 618*mtt^2*mWW^9*s^2*t^2 + 7574*ep*mtt^2*mWW^9*s^2*t^2 + 32704*ep^2*mtt^2*mWW^9*s^2*t^2 + 58488*ep^3*mtt^2*mWW^9*s^2*t^2 + 37216*ep^4*mtt^2*mWW^9*s^2*t^2 + 44*mtt*mWW^10*s^2*t^2 + 216*ep*mtt*mWW^10*s^2*t^2 - 310*ep^2*mtt*mWW^10*s^2*t^2 - 2602*ep^3*mtt*mWW^10*s^2*t^2 - 2888*ep^4*mtt*mWW^10*s^2*t^2 - 20*mWW^11*s^2*t^2 - 232*ep*mWW^11*s^2*t^2 - 916*ep^2*mWW^11*s^2*t^2 - 1408*ep^3*mWW^11*s^2*t^2 - 704*ep^4*mWW^11*s^2*t^2 + 120*mtt^8*mWW^2*s^3*t^2 + 2120*ep*mtt^8*mWW^2*s^3*t^2 + 11360*ep^2*mtt^8*mWW^2*s^3*t^2 + 23200*ep^3*mtt^8*mWW^2*s^3*t^2 + 16000*ep^4*mtt^8*mWW^2*s^3*t^2 - 720*mtt^7*mWW^3*s^3*t^2 - 10740*ep*mtt^7*mWW^3*s^3*t^2 - 53180*ep^2*mtt^7*mWW^3*s^3*t^2 - 104800*ep^3*mtt^7*mWW^3*s^3*t^2 - 71360*ep^4*mtt^7*mWW^3*s^3*t^2 + 2628*mtt^6*mWW^4*s^3*t^2 + 28978*ep*mtt^6*mWW^4*s^3*t^2 + 115296*ep^2*mtt^6*mWW^4*s^3*t^2 + 199698*ep^3*mtt^6*mWW^4*s^3*t^2 + 127480*ep^4*mtt^6*mWW^4*s^3*t^2 - 6174*mtt^5*mWW^5*s^3*t^2 - 58904*ep*mtt^5*mWW^5*s^3*t^2 - 200032*ep^2*mtt^5*mWW^5*s^3*t^2 - 300394*ep^3*mtt^5*mWW^5*s^3*t^2 - 171776*ep^4*mtt^5*mWW^5*s^3*t^2 + 8540*mtt^4*mWW^6*s^3*t^2 + 83020*ep*mtt^4*mWW^6*s^3*t^2 + 288466*ep^2*mtt^4*mWW^6*s^3*t^2 + 432642*ep^3*mtt^4*mWW^6*s^3*t^2 + 239728*ep^4*mtt^4*mWW^6*s^3*t^2 - 6542*mtt^3*mWW^7*s^3*t^2 - 69330*ep*mtt^3*mWW^7*s^3*t^2 - 265668*ep^2*mtt^3*mWW^7*s^3*t^2 - 427716*ep^3*mtt^3*mWW^7*s^3*t^2 - 245896*ep^4*mtt^3*mWW^7*s^3*t^2 + 2474*mtt^2*mWW^8*s^3*t^2 + 29688*ep*mtt^2*mWW^8*s^3*t^2 + 128484*ep^2*mtt^2*mWW^8*s^3*t^2 + 226206*ep^3*mtt^2*mWW^8*s^3*t^2 + 138160*ep^4*mtt^2*mWW^8*s^3*t^2 - 300*mtt*mWW^9*s^3*t^2 - 4626*ep*mtt*mWW^9*s^3*t^2 - 24432*ep^2*mtt*mWW^9*s^3*t^2 - 49298*ep^3*mtt*mWW^9*s^3*t^2 - 33176*ep^4*mtt*mWW^9*s^3*t^2 - 26*mWW^10*s^3*t^2 - 206*ep*mWW^10*s^3*t^2 - 294*ep^2*mWW^10*s^3*t^2 + 462*ep^3*mWW^10*s^3*t^2 + 840*ep^4*mWW^10*s^3*t^2 - 300*mtt^7*mWW^2*s^4*t^2 - 4040*ep*mtt^7*mWW^2*s^4*t^2 - 18740*ep^2*mtt^7*mWW^2*s^4*t^2 - 35320*ep^3*mtt^7*mWW^2*s^4*t^2 - 23200*ep^4*mtt^7*mWW^2*s^4*t^2 + 1500*mtt^6*mWW^3*s^4*t^2 + 19120*ep*mtt^6*mWW^3*s^4*t^2 + 85660*ep^2*mtt^6*mWW^3*s^4*t^2 + 158600*ep^3*mtt^6*mWW^3*s^4*t^2 + 103520*ep^4*mtt^6*mWW^3*s^4*t^2 - 4072*mtt^5*mWW^4*s^4*t^2 - 44268*ep*mtt^5*mWW^4*s^4*t^2 - 170420*ep^2*mtt^5*mWW^4*s^4*t^2 - 283720*ep^3*mtt^5*mWW^4*s^4*t^2 - 173680*ep^4*mtt^5*mWW^4*s^4*t^2 + 6870*mtt^4*mWW^5*s^4*t^2 + 68284*ep*mtt^4*mWW^5*s^4*t^2 + 238788*ep^2*mtt^4*mWW^5*s^4*t^2 + 360954*ep^3*mtt^4*mWW^5*s^4*t^2 + 202024*ep^4*mtt^4*mWW^5*s^4*t^2 - 6804*mtt^3*mWW^6*s^4*t^2 - 70298*ep*mtt^3*mWW^6*s^4*t^2 - 262810*ep^2*mtt^3*mWW^6*s^4*t^2 - 413836*ep^3*mtt^3*mWW^6*s^4*t^2 - 232112*ep^4*mtt^3*mWW^6*s^4*t^2 + 3640*mtt^2*mWW^7*s^4*t^2 + 42630*ep*mtt^2*mWW^7*s^4*t^2 + 183982*ep^2*mtt^2*mWW^7*s^4*t^2 + 321580*ep^3*mtt^2*mWW^7*s^4*t^2 + 192608*ep^4*mtt^2*mWW^7*s^4*t^2 - 888*mtt*mWW^8*s^4*t^2 - 12306*ep*mtt*mWW^8*s^4*t^2 - 61430*ep^2*mtt*mWW^8*s^4*t^2 - 118500*ep^3*mtt*mWW^8*s^4*t^2 - 76000*ep^4*mtt*mWW^8*s^4*t^2 + 54*mWW^9*s^4*t^2 + 910*ep*mWW^9*s^4*t^2 + 5274*ep^2*mWW^9*s^4*t^2 + 11138*ep^3*mWW^9*s^4*t^2 + 7608*ep^4*mWW^9*s^4*t^2 + 288*mtt^6*mWW^2*s^5*t^2 + 3576*ep*mtt^6*mWW^2*s^5*t^2 + 15672*ep^2*mtt^6*mWW^2*s^5*t^2 + 28464*ep^3*mtt^6*mWW^2*s^5*t^2 + 18240*ep^4*mtt^6*mWW^2*s^5*t^2 - 1278*mtt^5*mWW^3*s^5*t^2 - 15504*ep*mtt^5*mWW^3*s^5*t^2 - 66882*ep^2*mtt^5*mWW^3*s^5*t^2 - 120528*ep^3*mtt^5*mWW^3*s^5*t^2 - 77088*ep^4*mtt^5*mWW^3*s^5*t^2 + 2756*mtt^4*mWW^4*s^5*t^2 + 30100*ep*mtt^4*mWW^4*s^5*t^2 + 114300*ep^2*mtt^4*mWW^4*s^5*t^2 + 185980*ep^3*mtt^4*mWW^4*s^5*t^2 + 110784*ep^4*mtt^4*mWW^4*s^5*t^2 - 3478*mtt^3*mWW^5*s^5*t^2 - 35642*ep*mtt^3*mWW^5*s^5*t^2 - 129242*ep^2*mtt^3*mWW^5*s^5*t^2 - 198622*ep^3*mtt^3*mWW^5*s^5*t^2 - 110016*ep^4*mtt^3*mWW^5*s^5*t^2 + 2478*mtt^2*mWW^6*s^5*t^2 + 27640*ep*mtt^2*mWW^6*s^5*t^2 + 115470*ep^2*mtt^2*mWW^6*s^5*t^2 + 197132*ep^3*mtt^2*mWW^6*s^5*t^2 + 115464*ep^4*mtt^2*mWW^6*s^5*t^2 - 884*mtt*mWW^7*s^5*t^2 - 11742*ep*mtt*mWW^7*s^5*t^2 - 57796*ep^2*mtt*mWW^7*s^5*t^2 - 110250*ep^3*mtt*mWW^7*s^5*t^2 - 69672*ep^4*mtt*mWW^7*s^5*t^2 + 118*mWW^8*s^5*t^2 + 1652*ep*mWW^8*s^5*t^2 + 8430*ep^2*mWW^8*s^5*t^2 + 16496*ep^3*mWW^8*s^5*t^2 + 10656*ep^4*mWW^8*s^5*t^2 - 132*mtt^5*mWW^2*s^6*t^2 - 1576*ep*mtt^5*mWW^2*s^6*t^2 - 6700*ep^2*mtt^5*mWW^2*s^6*t^2 - 11912*ep^3*mtt^5*mWW^2*s^6*t^2 - 7520*ep^4*mtt^5*mWW^2*s^6*t^2 + 522*mtt^4*mWW^3*s^6*t^2 + 6180*ep*mtt^4*mWW^3*s^6*t^2 + 26122*ep^2*mtt^4*mWW^3*s^6*t^2 + 46328*ep^3*mtt^4*mWW^3*s^6*t^2 + 29248*ep^4*mtt^4*mWW^3*s^6*t^2 - 884*mtt^3*mWW^4*s^6*t^2 - 10006*ep*mtt^3*mWW^4*s^6*t^2 - 38984*ep^2*mtt^3*mWW^4*s^6*t^2 - 63990*ep^3*mtt^3*mWW^4*s^6*t^2 - 37896*ep^4*mtt^3*mWW^4*s^6*t^2 + 800*mtt^2*mWW^5*s^6*t^2 + 8638*ep*mtt^2*mWW^5*s^6*t^2 + 34572*ep^2*mtt^2*mWW^5*s^6*t^2 + 57366*ep^3*mtt^2*mWW^5*s^6*t^2 + 33224*ep^4*mtt^2*mWW^5*s^6*t^2 - 376*mtt*mWW^6*s^6*t^2 - 4714*ep*mtt*mWW^6*s^6*t^2 - 22724*ep^2*mtt*mWW^6*s^6*t^2 - 42930*ep^3*mtt*mWW^6*s^6*t^2 - 26968*ep^4*mtt*mWW^6*s^6*t^2 + 70*mWW^7*s^6*t^2 + 902*ep*mWW^7*s^6*t^2 + 4386*ep^2*mWW^7*s^6*t^2 + 8354*ep^3*mWW^7*s^6*t^2 + 5304*ep^4*mWW^7*s^6*t^2 + 24*mtt^4*mWW^2*s^7*t^2 + 280*ep*mtt^4*mWW^2*s^7*t^2 + 1168*ep^2*mtt^4*mWW^2*s^7*t^2 + 2048*ep^3*mtt^4*mWW^2*s^7*t^2 + 1280*ep^4*mtt^4*mWW^2*s^7*t^2 - 84*mtt^3*mWW^3*s^7*t^2 - 980*ep*mtt^3*mWW^3*s^7*t^2 - 4088*ep^2*mtt^3*mWW^3*s^7*t^2 - 7168*ep^3*mtt^3*mWW^3*s^7*t^2 - 4480*ep^4*mtt^3*mWW^3*s^7*t^2 + 108*mtt^2*mWW^4*s^7*t^2 + 1350*ep*mtt^2*mWW^4*s^7*t^2 + 5856*ep^2*mtt^2*mWW^4*s^7*t^2 + 10326*ep^3*mtt^2*mWW^4*s^7*t^2 + 6360*ep^4*mtt^2*mWW^4*s^7*t^2 - 60*mtt*mWW^5*s^7*t^2 - 688*ep*mtt*mWW^5*s^7*t^2 - 3160*ep^2*mtt*mWW^5*s^7*t^2 - 5852*ep^3*mtt*mWW^5*s^7*t^2 - 3680*ep^4*mtt*mWW^5*s^7*t^2 + 12*mWW^6*s^7*t^2 + 134*ep*mWW^6*s^7*t^2 + 608*ep^2*mWW^6*s^7*t^2 + 1126*ep^3*mWW^6*s^7*t^2 + 712*ep^4*mWW^6*s^7*t^2 - 208*mtt^10*mWW^2*t^3 - 2376*ep*mtt^10*mWW^2*t^3 - 9616*ep^2*mtt^10*mWW^2*t^3 - 16168*ep^3*mtt^10*mWW^2*t^3 - 9632*ep^4*mtt^10*mWW^2*t^3 + 892*mtt^9*mWW^3*t^3 + 10116*ep*mtt^9*mWW^3*t^3 + 40900*ep^2*mtt^9*mWW^3*t^3 + 69292*ep^3*mtt^9*mWW^3*t^3 + 41840*ep^4*mtt^9*mWW^3*t^3 - 1544*mtt^8*mWW^4*t^3 - 17218*ep*mtt^8*mWW^4*t^3 - 69124*ep^2*mtt^8*mWW^4*t^3 - 117922*ep^3*mtt^8*mWW^4*t^3 - 72392*ep^4*mtt^8*mWW^4*t^3 + 1500*mtt^7*mWW^5*t^3 + 16230*ep*mtt^7*mWW^5*t^3 + 63988*ep^2*mtt^7*mWW^5*t^3 + 109298*ep^3*mtt^7*mWW^5*t^3 + 68104*ep^4*mtt^7*mWW^5*t^3 - 1112*mtt^6*mWW^6*t^3 - 11940*ep*mtt^6*mWW^6*t^3 - 46776*ep^2*mtt^6*mWW^6*t^3 - 79596*ep^3*mtt^6*mWW^6*t^3 - 49456*ep^4*mtt^6*mWW^6*t^3 + 756*mtt^5*mWW^7*t^3 + 8688*ep*mtt^5*mWW^7*t^3 + 35740*ep^2*mtt^5*mWW^7*t^3 + 61856*ep^3*mtt^5*mWW^7*t^3 + 38080*ep^4*mtt^5*mWW^7*t^3 - 344*mtt^4*mWW^8*t^3 - 4362*ep*mtt^4*mWW^8*t^3 - 19236*ep^2*mtt^4*mWW^8*t^3 - 34570*ep^3*mtt^4*mWW^8*t^3 - 21608*ep^4*mtt^4*mWW^8*t^3 + 52*mtt^3*mWW^9*t^3 + 774*ep*mtt^3*mWW^9*t^3 + 3788*ep^2*mtt^3*mWW^9*t^3 + 7298*ep^3*mtt^3*mWW^9*t^3 + 4808*ep^4*mtt^3*mWW^9*t^3 + 8*mtt^2*mWW^10*t^3 + 88*ep*mtt^2*mWW^10*t^3 + 336*ep^2*mtt^2*mWW^10*t^3 + 512*ep^3*mtt^2*mWW^10*t^3 + 256*ep^4*mtt^2*mWW^10*t^3 + 652*mtt^9*mWW^2*s*t^3 + 7596*ep*mtt^9*mWW^2*s*t^3 + 31168*ep^2*mtt^9*mWW^2*s*t^3 + 52728*ep^3*mtt^9*mWW^2*s*t^3 + 31456*ep^4*mtt^9*mWW^2*s*t^3 - 2172*mtt^8*mWW^3*s*t^3 - 25088*ep*mtt^8*mWW^3*s*t^3 - 102828*ep^2*mtt^8*mWW^3*s*t^3 - 175496*ep^3*mtt^8*mWW^3*s*t^3 - 106336*ep^4*mtt^8*mWW^3*s*t^3 + 2398*mtt^7*mWW^4*s*t^3 + 26472*ep*mtt^7*mWW^4*s*t^3 + 105842*ep^2*mtt^7*mWW^4*s*t^3 + 181456*ep^3*mtt^7*mWW^4*s*t^3 + 112672*ep^4*mtt^7*mWW^4*s*t^3 - 732*mtt^6*mWW^5*s*t^3 - 5153*ep*mtt^6*mWW^5*s*t^3 - 12270*ep^2*mtt^6*mWW^5*s*t^3 - 16365*ep^3*mtt^6*mWW^5*s*t^3 - 11540*ep^4*mtt^6*mWW^5*s*t^3 - 446*mtt^5*mWW^6*s*t^3 - 8265*ep*mtt^5*mWW^6*s*t^3 - 43762*ep^2*mtt^5*mWW^6*s*t^3 - 85259*ep^3*mtt^5*mWW^6*s*t^3 - 55628*ep^4*mtt^5*mWW^6*s*t^3 + 752*mtt^4*mWW^7*s*t^3 + 9066*ep*mtt^4*mWW^7*s*t^3 + 39460*ep^2*mtt^4*mWW^7*s*t^3 + 73202*ep^3*mtt^4*mWW^7*s*t^3 + 49160*ep^4*mtt^4*mWW^7*s*t^3 - 862*mtt^3*mWW^8*s*t^3 - 8866*ep*mtt^3*mWW^8*s*t^3 - 33550*ep^2*mtt^3*mWW^8*s*t^3 - 56442*ep^3*mtt^3*mWW^8*s*t^3 - 35720*ep^4*mtt^3*mWW^8*s*t^3 + 500*mtt^2*mWW^9*s*t^3 + 5243*ep*mtt^2*mWW^9*s*t^3 + 20014*ep^2*mtt^2*mWW^9*s*t^3 + 33283*ep^3*mtt^2*mWW^9*s*t^3 + 20460*ep^4*mtt^2*mWW^9*s*t^3 - 78*mtt*mWW^10*s*t^3 - 873*ep*mtt*mWW^10*s*t^3 - 3570*ep^2*mtt*mWW^10*s*t^3 - 6339*ep^3*mtt*mWW^10*s*t^3 - 4140*ep^4*mtt*mWW^10*s*t^3 - 12*mWW^11*s*t^3 - 132*ep*mWW^11*s*t^3 - 504*ep^2*mWW^11*s*t^3 - 768*ep^3*mWW^11*s*t^3 - 384*ep^4*mWW^11*s*t^3 - 108*mtt^8*mWW^2*s^2*t^3 - 1972*ep*mtt^8*mWW^2*s^2*t^3 - 10096*ep^2*mtt^8*mWW^2*s^2*t^3 - 18560*ep^3*mtt^8*mWW^2*s^2*t^3 - 11264*ep^4*mtt^8*mWW^2*s^2*t^3 - 1238*mtt^7*mWW^3*s^2*t^3 - 13400*ep*mtt^7*mWW^3*s^2*t^3 - 52550*ep^2*mtt^7*mWW^3*s^2*t^3 - 88452*ep^3*mtt^7*mWW^3*s^2*t^3 - 53680*ep^4*mtt^7*mWW^3*s^2*t^3 + 5408*mtt^6*mWW^4*s^2*t^3 + 65152*ep*mtt^6*mWW^4*s^2*t^3 + 276416*ep^2*mtt^6*mWW^4*s^2*t^3 + 483968*ep^3*mtt^6*mWW^4*s^2*t^3 + 298496*ep^4*mtt^6*mWW^4*s^2*t^3 - 8122*mtt^5*mWW^5*s^2*t^3 - 99310*ep*mtt^5*mWW^5*s^2*t^3 - 428660*ep^2*mtt^5*mWW^5*s^2*t^3 - 766528*ep^3*mtt^5*mWW^5*s^2*t^3 - 484160*ep^4*mtt^5*mWW^5*s^2*t^3 + 6380*mtt^4*mWW^6*s^2*t^3 + 75296*ep*mtt^4*mWW^6*s^2*t^3 + 321310*ep^2*mtt^4*mWW^6*s^2*t^3 + 584154*ep^3*mtt^4*mWW^6*s^2*t^3 + 381320*ep^4*mtt^4*mWW^6*s^2*t^3 - 3706*mtt^3*mWW^7*s^2*t^3 - 39816*ep*mtt^3*mWW^7*s^2*t^3 - 158982*ep^2*mtt^3*mWW^7*s^2*t^3 - 282728*ep^3*mtt^3*mWW^7*s^2*t^3 - 186688*ep^4*mtt^3*mWW^7*s^2*t^3 + 1960*mtt^2*mWW^8*s^2*t^3 + 20172*ep*mtt^2*mWW^8*s^2*t^3 + 75908*ep^2*mtt^2*mWW^8*s^2*t^3 + 125872*ep^3*mtt^2*mWW^8*s^2*t^3 + 78208*ep^4*mtt^2*mWW^8*s^2*t^3 - 630*mtt*mWW^9*s^2*t^3 - 6866*ep*mtt*mWW^9*s^2*t^3 - 26688*ep^2*mtt*mWW^9*s^2*t^3 - 43700*ep^3*mtt*mWW^9*s^2*t^3 - 25936*ep^4*mtt*mWW^9*s^2*t^3 + 56*mWW^10*s^2*t^3 + 744*ep*mWW^10*s^2*t^3 + 3342*ep^2*mWW^10*s^2*t^3 + 5974*ep^3*mWW^10*s^2*t^3 + 3704*ep^4*mWW^10*s^2*t^3 - 1960*mtt^7*mWW^2*s^3*t^3 - 20920*ep*mtt^7*mWW^2*s^3*t^3 - 80480*ep^2*mtt^7*mWW^2*s^3*t^3 - 132240*ep^3*mtt^7*mWW^2*s^3*t^3 - 78400*ep^4*mtt^7*mWW^2*s^3*t^3 + 8912*mtt^6*mWW^3*s^3*t^3 + 102954*ep*mtt^6*mWW^3*s^3*t^3 + 424984*ep^2*mtt^6*mWW^3*s^3*t^3 + 733150*ep^3*mtt^6*mWW^3*s^3*t^3 + 448840*ep^4*mtt^6*mWW^3*s^3*t^3 - 15966*mtt^5*mWW^4*s^3*t^3 - 191624*ep*mtt^5*mWW^4*s^3*t^3 - 816310*ep^2*mtt^5*mWW^4*s^3*t^3 - 1444884*ep^3*mtt^5*mWW^4*s^3*t^3 - 904576*ep^4*mtt^5*mWW^4*s^3*t^3 + 14388*mtt^4*mWW^5*s^3*t^3 + 170731*ep*mtt^4*mWW^5*s^3*t^3 + 724018*ep^2*mtt^4*mWW^5*s^3*t^3 + 1300303*ep^3*mtt^4*mWW^5*s^3*t^3 + 836476*ep^4*mtt^4*mWW^5*s^3*t^3 - 7328*mtt^3*mWW^6*s^3*t^3 - 78697*ep*mtt^3*mWW^6*s^3*t^3 - 308540*ep^2*mtt^3*mWW^6*s^3*t^3 - 547967*ep^3*mtt^3*mWW^6*s^3*t^3 - 366140*ep^4*mtt^3*mWW^6*s^3*t^3 + 2740*mtt^2*mWW^7*s^3*t^3 + 24723*ep*mtt^2*mWW^7*s^3*t^3 + 78350*ep^2*mtt^2*mWW^7*s^3*t^3 + 121587*ep^3*mtt^2*mWW^7*s^3*t^3 + 80412*ep^4*mtt^2*mWW^7*s^3*t^3 - 970*mtt*mWW^8*s^3*t^3 - 9315*ep*mtt*mWW^8*s^3*t^3 - 30674*ep^2*mtt*mWW^8*s^3*t^3 - 44293*ep^3*mtt*mWW^8*s^3*t^3 - 25060*ep^4*mtt*mWW^8*s^3*t^3 + 184*mWW^9*s^3*t^3 + 2148*ep*mWW^9*s^3*t^3 + 8652*ep^2*mWW^9*s^3*t^3 + 14344*ep^3*mWW^9*s^3*t^3 + 8448*ep^4*mWW^9*s^3*t^3 + 3160*mtt^6*mWW^2*s^4*t^3 + 34640*ep*mtt^6*mWW^2*s^4*t^3 + 136080*ep^2*mtt^6*mWW^2*s^4*t^3 + 225880*ep^3*mtt^6*mWW^2*s^4*t^3 + 134240*ep^4*mtt^6*mWW^2*s^4*t^3 - 11048*mtt^5*mWW^3*s^4*t^3 - 130212*ep*mtt^5*mWW^3*s^4*t^3 - 548432*ep^2*mtt^5*mWW^3*s^4*t^3 - 959188*ep^3*mtt^5*mWW^3*s^4*t^3 - 592320*ep^4*mtt^5*mWW^3*s^4*t^3 + 14694*mtt^4*mWW^4*s^4*t^3 + 178614*ep*mtt^4*mWW^4*s^4*t^3 + 771026*ep^2*mtt^4*mWW^4*s^4*t^3 + 1383842*ep^3*mtt^4*mWW^4*s^4*t^3 + 878424*ep^4*mtt^4*mWW^4*s^4*t^3 - 9136*mtt^3*mWW^5*s^4*t^3 - 105154*ep*mtt^3*mWW^5*s^4*t^3 - 431414*ep^2*mtt^3*mWW^5*s^4*t^3 - 772468*ep^3*mtt^3*mWW^5*s^4*t^3 - 507248*ep^4*mtt^3*mWW^5*s^4*t^3 + 2676*mtt^2*mWW^6*s^4*t^3 + 22182*ep*mtt^2*mWW^6*s^4*t^3 + 56486*ep^2*mtt^2*mWW^6*s^4*t^3 + 77788*ep^3*mtt^2*mWW^6*s^4*t^3 + 57488*ep^4*mtt^2*mWW^6*s^4*t^3 - 440*mtt*mWW^7*s^4*t^3 - 946*ep*mtt*mWW^7*s^4*t^3 + 13622*ep^2*mtt*mWW^7*s^4*t^3 + 39920*ep^3*mtt*mWW^7*s^4*t^3 + 26320*ep^4*mtt*mWW^7*s^4*t^3 + 94*mWW^8*s^4*t^3 + 748*ep*mWW^8*s^4*t^3 + 1416*ep^2*mWW^8*s^4*t^3 + 642*ep^3*mWW^8*s^4*t^3 + 24*ep^4*mWW^8*s^4*t^3 - 2052*mtt^5*mWW^2*s^5*t^3 - 22724*ep*mtt^5*mWW^2*s^5*t^3 - 89984*ep^2*mtt^5*mWW^2*s^5*t^3 - 149992*ep^3*mtt^5*mWW^2*s^5*t^3 - 89248*ep^4*mtt^5*mWW^2*s^5*t^3 + 5900*mtt^4*mWW^3*s^5*t^3 + 70796*ep*mtt^4*mWW^3*s^5*t^3 + 304412*ep^2*mtt^4*mWW^3*s^5*t^3 + 540492*ep^3*mtt^4*mWW^3*s^5*t^3 + 337120*ep^4*mtt^4*mWW^3*s^5*t^3 - 5912*mtt^3*mWW^4*s^5*t^3 - 72796*ep*mtt^3*mWW^4*s^5*t^3 - 316340*ep^2*mtt^3*mWW^4*s^5*t^3 - 573728*ep^3*mtt^3*mWW^4*s^5*t^3 - 369104*ep^4*mtt^3*mWW^4*s^5*t^3 + 2272*mtt^2*mWW^5*s^5*t^3 + 23574*ep*mtt^2*mWW^5*s^5*t^3 + 82652*ep^2*mtt^2*mWW^5*s^5*t^3 + 137582*ep^3*mtt^2*mWW^5*s^5*t^3 + 92744*ep^4*mtt^2*mWW^5*s^5*t^3 - 148*mtt*mWW^6*s^5*t^3 + 1988*ep*mtt*mWW^6*s^5*t^3 + 24916*ep^2*mtt*mWW^6*s^5*t^3 + 58340*ep^3*mtt*mWW^6*s^5*t^3 + 37120*ep^4*mtt*mWW^6*s^5*t^3 - 60*mWW^7*s^5*t^3 - 1158*ep*mWW^7*s^5*t^3 - 6904*ep^2*mWW^7*s^5*t^3 - 13782*ep^3*mWW^7*s^5*t^3 - 8504*ep^4*mWW^7*s^5*t^3 + 548*mtt^4*mWW^2*s^6*t^3 + 6124*ep*mtt^4*mWW^2*s^6*t^3 + 24432*ep^2*mtt^4*mWW^2*s^6*t^3 + 40912*ep^3*mtt^4*mWW^2*s^6*t^3 + 24384*ep^4*mtt^4*mWW^2*s^6*t^3 - 1326*mtt^3*mWW^3*s^6*t^3 - 16056*ep*mtt^3*mWW^3*s^6*t^3 - 70046*ep^2*mtt^3*mWW^3*s^6*t^3 - 125828*ep^3*mtt^3*mWW^3*s^6*t^3 - 79104*ep^4*mtt^3*mWW^3*s^6*t^3 + 986*mtt^2*mWW^4*s^6*t^3 + 12180*ep*mtt^2*mWW^4*s^6*t^3 + 51578*ep^2*mtt^2*mWW^4*s^6*t^3 + 92344*ep^3*mtt^2*mWW^4*s^6*t^3 + 59472*ep^4*mtt^2*mWW^4*s^6*t^3 - 186*mtt*mWW^5*s^6*t^3 - 1112*ep*mtt*mWW^5*s^6*t^3 + 910*ep^2*mtt*mWW^5*s^6*t^3 + 6892*ep^3*mtt*mWW^5*s^6*t^3 + 4864*ep^4*mtt*mWW^5*s^6*t^3 - 22*mWW^6*s^6*t^3 - 432*ep*mWW^6*s^6*t^3 - 2682*ep^2*mWW^6*s^6*t^3 - 5424*ep^3*mWW^6*s^6*t^3 - 3344*ep^4*mWW^6*s^6*t^3 - 32*mtt^3*mWW^2*s^7*t^3 - 368*ep*mtt^3*mWW^2*s^7*t^3 - 1504*ep^2*mtt^3*mWW^2*s^7*t^3 - 2560*ep^3*mtt^3*mWW^2*s^7*t^3 - 1536*ep^4*mtt^3*mWW^2*s^7*t^3 + 80*mtt^2*mWW^3*s^7*t^3 + 890*ep*mtt^2*mWW^3*s^7*t^3 + 3560*ep^2*mtt^2*mWW^3*s^7*t^3 + 6030*ep^3*mtt^2*mWW^3*s^7*t^3 + 3640*ep^4*mtt^2*mWW^3*s^7*t^3 - 64*mtt*mWW^4*s^7*t^3 - 780*ep*mtt*mWW^4*s^7*t^3 - 3088*ep^2*mtt*mWW^4*s^7*t^3 - 5076*ep^3*mtt*mWW^4*s^7*t^3 - 2992*ep^4*mtt*mWW^4*s^7*t^3 + 16*mWW^5*s^7*t^3 + 194*ep*mWW^5*s^7*t^3 + 776*ep^2*mWW^5*s^7*t^3 + 1286*ep^3*mWW^5*s^7*t^3 + 760*ep^4*mWW^5*s^7*t^3 + 144*mtt^10*mWW*t^4 + 1680*ep*mtt^10*mWW*t^4 + 6864*ep^2*mtt^10*mWW*t^4 + 11472*ep^3*mtt^10*mWW*t^4 + 6720*ep^4*mtt^10*mWW*t^4 + 88*mtt^9*mWW^2*t^4 + 940*ep*mtt^9*mWW^2*t^4 + 3584*ep^2*mtt^9*mWW^2*t^4 + 5756*ep^3*mtt^9*mWW^2*t^4 + 3312*ep^4*mtt^9*mWW^2*t^4 - 2044*mtt^8*mWW^3*t^4 - 23418*ep*mtt^8*mWW^3*t^4 - 94800*ep^2*mtt^8*mWW^3*t^4 - 158834*ep^3*mtt^8*mWW^3*t^4 - 94024*ep^4*mtt^8*mWW^3*t^4 + 4344*mtt^7*mWW^4*t^4 + 49824*ep*mtt^7*mWW^4*t^4 + 202660*ep^2*mtt^7*mWW^4*t^4 + 342900*ep^3*mtt^7*mWW^4*t^4 + 205712*ep^4*mtt^7*mWW^4*t^4 - 3772*mtt^6*mWW^5*t^4 - 42942*ep*mtt^6*mWW^5*t^4 - 174832*ep^2*mtt^6*mWW^5*t^4 - 299526*ep^3*mtt^6*mWW^5*t^4 - 183448*ep^4*mtt^6*mWW^5*t^4 + 1384*mtt^5*mWW^6*t^4 + 15100*ep*mtt^5*mWW^6*t^4 + 60344*ep^2*mtt^5*mWW^6*t^4 + 105156*ep^3*mtt^5*mWW^6*t^4 + 67216*ep^4*mtt^5*mWW^6*t^4 - 180*mtt^4*mWW^7*t^4 - 1398*ep*mtt^4*mWW^7*t^4 - 4096*ep^2*mtt^4*mWW^7*t^4 - 6894*ep^3*mtt^4*mWW^7*t^4 - 5432*ep^4*mtt^4*mWW^7*t^4 + 72*mtt^3*mWW^8*t^4 + 632*ep*mtt^3*mWW^8*t^4 + 1988*ep^2*mtt^3*mWW^8*t^4 + 2860*ep^3*mtt^3*mWW^8*t^4 + 1648*ep^4*mtt^3*mWW^8*t^4 - 36*mtt^2*mWW^9*t^4 - 418*ep*mtt^2*mWW^9*t^4 - 1712*ep^2*mtt^2*mWW^9*t^4 - 2890*ep^3*mtt^2*mWW^9*t^4 - 1704*ep^4*mtt^2*mWW^9*t^4 - 432*mtt^9*mWW*s*t^4 - 5508*ep*mtt^9*mWW*s*t^4 - 24000*ep^2*mtt^9*mWW*s*t^4 - 41820*ep^3*mtt^9*mWW*s*t^4 - 25200*ep^4*mtt^9*mWW*s*t^4 - 460*mtt^8*mWW^2*s*t^4 - 3784*ep*mtt^8*mWW^2*s*t^4 - 10156*ep^2*mtt^8*mWW^2*s*t^4 - 10232*ep^3*mtt^8*mWW^2*s*t^4 - 2848*ep^4*mtt^8*mWW^2*s*t^4 + 4680*mtt^7*mWW^3*s*t^4 + 54204*ep*mtt^7*mWW^3*s*t^4 + 220052*ep^2*mtt^7*mWW^3*s*t^4 + 365800*ep^3*mtt^7*mWW^3*s*t^4 + 213344*ep^4*mtt^7*mWW^3*s*t^4 - 5582*mtt^6*mWW^4*s*t^4 - 69859*ep*mtt^6*mWW^4*s*t^4 - 301796*ep^2*mtt^6*mWW^4*s*t^4 - 526711*ep^3*mtt^6*mWW^4*s*t^4 - 320092*ep^4*mtt^6*mWW^4*s*t^4 - 492*mtt^5*mWW^5*s*t^4 + 1384*ep*mtt^5*mWW^5*s*t^4 + 30078*ep^2*mtt^5*mWW^5*s*t^4 + 83094*ep^3*mtt^5*mWW^5*s*t^4 + 65656*ep^4*mtt^5*mWW^5*s*t^4 + 4086*mtt^4*mWW^6*s*t^4 + 44961*ep*mtt^4*mWW^6*s*t^4 + 175360*ep^2*mtt^4*mWW^6*s*t^4 + 284177*ep^3*mtt^4*mWW^6*s*t^4 + 162436*ep^4*mtt^4*mWW^6*s*t^4 - 1984*mtt^3*mWW^7*s*t^4 - 24596*ep*mtt^3*mWW^7*s*t^4 - 106660*ep^2*mtt^3*mWW^7*s*t^4 - 189488*ep^3*mtt^3*mWW^7*s*t^4 - 117632*ep^4*mtt^3*mWW^7*s*t^4 + 238*mtt^2*mWW^8*s*t^4 + 4023*ep*mtt^2*mWW^8*s*t^4 + 21256*ep^2*mtt^2*mWW^8*s*t^4 + 43343*ep^3*mtt^2*mWW^8*s*t^4 + 29820*ep^4*mtt^2*mWW^8*s*t^4 - 108*mtt*mWW^9*s*t^4 - 1452*ep*mtt*mWW^9*s*t^4 - 6702*ep^2*mtt*mWW^9*s*t^4 - 12498*ep^3*mtt*mWW^9*s*t^4 - 8040*ep^4*mtt*mWW^9*s*t^4 + 54*mWW^10*s*t^4 + 627*ep*mWW^10*s*t^4 + 2568*ep^2*mWW^10*s*t^4 + 4335*ep^3*mWW^10*s*t^4 + 2556*ep^4*mWW^10*s*t^4 + 2340*ep*mtt^8*mWW*s^2*t^4 + 17040*ep^2*mtt^8*mWW*s^2*t^4 + 37020*ep^3*mtt^8*mWW*s^2*t^4 + 25200*ep^4*mtt^8*mWW*s^2*t^4 + 1088*mtt^7*mWW^2*s^2*t^4 + 8018*ep*mtt^7*mWW^2*s^2*t^4 + 16588*ep^2*mtt^7*mWW^2*s^2*t^4 + 5826*ep^3*mtt^7*mWW^2*s^2*t^4 - 7480*ep^4*mtt^7*mWW^2*s^2*t^4 + 770*mtt^6*mWW^3*s^2*t^4 + 4972*ep*mtt^6*mWW^3*s^2*t^4 + 11674*ep^2*mtt^6*mWW^3*s^2*t^4 + 21368*ep^3*mtt^6*mWW^3*s^2*t^4 + 19776*ep^4*mtt^6*mWW^3*s^2*t^4 - 12156*mtt^5*mWW^4*s^2*t^4 - 124450*ep*mtt^5*mWW^4*s^2*t^4 - 459088*ep^2*mtt^5*mWW^4*s^2*t^4 - 728226*ep^3*mtt^5*mWW^4*s^2*t^4 - 420360*ep^4*mtt^5*mWW^4*s^2*t^4 + 20998*mtt^4*mWW^5*s^2*t^4 + 229528*ep*mtt^4*mWW^5*s^2*t^4 + 895770*ep^2*mtt^4*mWW^5*s^2*t^4 + 1469972*ep^3*mtt^4*mWW^5*s^2*t^4 + 861872*ep^4*mtt^4*mWW^5*s^2*t^4 - 14088*mtt^3*mWW^6*s^2*t^4 - 161150*ep*mtt^3*mWW^6*s^2*t^4 - 656612*ep^2*mtt^3*mWW^6*s^2*t^4 - 1119150*ep^3*mtt^3*mWW^6*s^2*t^4 - 677880*ep^4*mtt^3*mWW^6*s^2*t^4 + 3438*mtt^2*mWW^7*s^2*t^4 + 42208*ep*mtt^2*mWW^7*s^2*t^4 + 185182*ep^2*mtt^2*mWW^7*s^2*t^4 + 340932*ep^3*mtt^2*mWW^7*s^2*t^4 + 222000*ep^4*mtt^2*mWW^7*s^2*t^4 - 60*mtt*mWW^8*s^2*t^4 - 1506*ep*mtt*mWW^8*s^2*t^4 - 10648*ep^2*mtt*mWW^8*s^2*t^4 - 28322*ep^3*mtt*mWW^8*s^2*t^4 - 23944*ep^4*mtt*mWW^8*s^2*t^4 + 10*mWW^9*s^2*t^4 + 40*ep*mWW^9*s^2*t^4 + 94*ep^2*mWW^9*s^2*t^4 + 580*ep^3*mWW^9*s^2*t^4 + 816*ep^4*mWW^9*s^2*t^4 + 1440*mtt^7*mWW*s^3*t^4 + 12120*ep*mtt^7*mWW*s^3*t^4 + 34560*ep^2*mtt^7*mWW*s^3*t^4 + 40680*ep^3*mtt^7*mWW*s^3*t^4 + 16800*ep^4*mtt^7*mWW*s^3*t^4 - 1512*mtt^6*mWW^2*s^3*t^4 - 12918*ep*mtt^6*mWW^2*s^3*t^4 - 36468*ep^2*mtt^6*mWW^2*s^3*t^4 - 37182*ep^3*mtt^6*mWW^2*s^3*t^4 - 9120*ep^4*mtt^6*mWW^2*s^3*t^4 - 10854*mtt^5*mWW^3*s^3*t^4 - 116334*ep*mtt^5*mWW^3*s^3*t^4 - 449390*ep^2*mtt^5*mWW^3*s^3*t^4 - 738918*ep^3*mtt^5*mWW^3*s^3*t^4 - 437224*ep^4*mtt^5*mWW^3*s^3*t^4 + 29456*mtt^4*mWW^4*s^3*t^4 + 327283*ep*mtt^4*mWW^4*s^3*t^4 + 1299602*ep^2*mtt^4*mWW^4*s^3*t^4 + 2155143*ep^3*mtt^4*mWW^4*s^3*t^4 + 1269252*ep^4*mtt^4*mWW^4*s^3*t^4 - 29392*mtt^3*mWW^5*s^3*t^4 - 337336*ep*mtt^3*mWW^5*s^3*t^4 - 1377886*ep^2*mtt^3*mWW^5*s^3*t^4 - 2333154*ep^3*mtt^3*mWW^5*s^3*t^4 - 1395704*ep^4*mtt^3*mWW^5*s^3*t^4 + 12644*mtt^2*mWW^6*s^3*t^4 + 148616*ep*mtt^2*mWW^6*s^3*t^4 + 622972*ep^2*mtt^2*mWW^6*s^3*t^4 + 1085980*ep^3*mtt^2*mWW^6*s^3*t^4 + 669480*ep^4*mtt^2*mWW^6*s^3*t^4 - 1674*mtt*mWW^7*s^3*t^4 - 20210*ep*mtt*mWW^7*s^3*t^4 - 89064*ep^2*mtt*mWW^7*s^3*t^4 - 167636*ep^3*mtt*mWW^7*s^3*t^4 - 112528*ep^4*mtt*mWW^7*s^3*t^4 - 108*mWW^8*s^3*t^4 - 1221*ep*mWW^8*s^3*t^4 - 4326*ep^2*mWW^8*s^3*t^4 - 4913*ep^3*mWW^8*s^3*t^4 - 956*ep^4*mWW^8*s^3*t^4 - 2160*mtt^6*mWW*s^4*t^4 - 20520*ep*mtt^6*mWW*s^4*t^4 - 68880*ep^2*mtt^6*mWW*s^4*t^4 - 98040*ep^3*mtt^6*mWW*s^4*t^4 - 50400*ep^4*mtt^6*mWW*s^4*t^4 + 1288*mtt^5*mWW^2*s^4*t^4 + 14386*ep*mtt^5*mWW^2*s^4*t^4 + 57676*ep^2*mtt^5*mWW^2*s^4*t^4 + 92570*ep^3*mtt^5*mWW^2*s^4*t^4 + 51040*ep^4*mtt^5*mWW^2*s^4*t^4 + 11802*mtt^4*mWW^3*s^4*t^4 + 128134*ep*mtt^4*mWW^3*s^4*t^4 + 498570*ep^2*mtt^4*mWW^3*s^4*t^4 + 811998*ep^3*mtt^4*mWW^3*s^4*t^4 + 469816*ep^4*mtt^4*mWW^3*s^4*t^4 - 22876*mtt^3*mWW^4*s^4*t^4 - 264054*ep*mtt^3*mWW^4*s^4*t^4 - 1086076*ep^2*mtt^3*mWW^4*s^4*t^4 - 1834506*ep^3*mtt^3*mWW^4*s^4*t^4 - 1085848*ep^4*mtt^3*mWW^4*s^4*t^4 + 16296*mtt^2*mWW^5*s^4*t^4 + 194102*ep*mtt^2*mWW^5*s^4*t^4 + 821064*ep^2*mtt^2*mWW^5*s^4*t^4 + 1418822*ep^3*mtt^2*mWW^5*s^4*t^4 + 856216*ep^4*mtt^2*mWW^5*s^4*t^4 - 4652*mtt*mWW^6*s^4*t^4 - 55524*ep*mtt*mWW^6*s^4*t^4 - 236776*ep^2*mtt*mWW^6*s^4*t^4 - 415560*ep^3*mtt*mWW^6*s^4*t^4 - 255912*ep^4*mtt*mWW^6*s^4*t^4 + 302*mWW^7*s^4*t^4 + 3668*ep*mWW^7*s^4*t^4 + 16246*ep^2*mWW^7*s^4*t^4 + 30092*ep^3*mWW^7*s^4*t^4 + 19696*ep^4*mWW^7*s^4*t^4 + 1296*mtt^5*mWW*s^5*t^4 + 12780*ep*mtt^5*mWW*s^5*t^4 + 44736*ep^2*mtt^5*mWW*s^5*t^4 + 66228*ep^3*mtt^5*mWW*s^5*t^4 + 35280*ep^4*mtt^5*mWW*s^5*t^4 - 620*mtt^4*mWW^2*s^5*t^4 - 8810*ep*mtt^4*mWW^2*s^5*t^4 - 43024*ep^2*mtt^4*mWW^2*s^5*t^4 - 80274*ep^3*mtt^4*mWW^2*s^5*t^4 - 50432*ep^4*mtt^4*mWW^2*s^5*t^4 - 5258*mtt^3*mWW^3*s^5*t^4 - 57646*ep*mtt^3*mWW^3*s^5*t^4 - 227046*ep^2*mtt^3*mWW^3*s^5*t^4 - 368610*ep^3*mtt^3*mWW^3*s^5*t^4 - 209600*ep^4*mtt^3*mWW^3*s^5*t^4 + 7854*mtt^2*mWW^4*s^5*t^4 + 94556*ep*mtt^2*mWW^4*s^5*t^4 + 404602*ep^2*mtt^2*mWW^4*s^5*t^4 + 697772*ep^3*mtt^2*mWW^4*s^5*t^4 + 415560*ep^4*mtt^2*mWW^4*s^5*t^4 - 3934*mtt*mWW^5*s^5*t^4 - 48290*ep*mtt*mWW^5*s^5*t^4 - 210162*ep^2*mtt*mWW^5*s^5*t^4 - 368078*ep^3*mtt*mWW^5*s^5*t^4 - 222480*ep^4*mtt*mWW^5*s^5*t^4 + 662*mWW^6*s^5*t^4 + 7890*ep*mWW^6*s^5*t^4 + 33486*ep^2*mWW^6*s^5*t^4 + 57794*ep^3*mWW^6*s^5*t^4 + 34680*ep^4*mWW^6*s^5*t^4 - 288*mtt^4*mWW*s^6*t^4 - 2892*ep*mtt^4*mWW*s^6*t^4 - 10320*ep^2*mtt^4*mWW*s^6*t^4 - 15540*ep^3*mtt^4*mWW*s^6*t^4 - 8400*ep^4*mtt^4*mWW*s^6*t^4 + 128*mtt^3*mWW^2*s^6*t^4 + 2168*ep*mtt^3*mWW^2*s^6*t^4 + 11800*ep^2*mtt^3*mWW^2*s^6*t^4 + 23536*ep^3*mtt^3*mWW^2*s^6*t^4 + 15528*ep^4*mtt^3*mWW^2*s^6*t^4 + 904*mtt^2*mWW^3*s^6*t^4 + 10068*ep*mtt^2*mWW^3*s^6*t^4 + 40860*ep^2*mtt^2*mWW^3*s^6*t^4 + 67096*ep^3*mtt^2*mWW^3*s^6*t^4 + 37872*ep^4*mtt^2*mWW^3*s^6*t^4 - 1040*mtt*mWW^4*s^6*t^4 - 13296*ep*mtt*mWW^4*s^6*t^4 - 59888*ep^2*mtt*mWW^4*s^6*t^4 - 106352*ep^3*mtt*mWW^4*s^6*t^4 - 64216*ep^4*mtt*mWW^4*s^6*t^4 + 296*mWW^5*s^6*t^4 + 3536*ep*mWW^5*s^6*t^4 + 15020*ep^2*mWW^5*s^6*t^4 + 25756*ep^3*mWW^5*s^6*t^4 + 15248*ep^4*mWW^5*s^6*t^4 + 20*ep*mtt*mWW^3*s^7*t^4 + 80*ep^2*mtt*mWW^3*s^7*t^4 + 100*ep^3*mtt*mWW^3*s^7*t^4 + 40*ep^4*mtt*mWW^3*s^7*t^4 - 4*ep*mWW^4*s^7*t^4 - 16*ep^2*mWW^4*s^7*t^4 - 20*ep^3*mWW^4*s^7*t^4 - 8*ep^4*mWW^4*s^7*t^4 - 48*mtt^10*t^5 - 536*ep*mtt^10*t^5 - 2104*ep^2*mtt^10*t^5 - 3392*ep^3*mtt^10*t^5 - 1920*ep^4*mtt^10*t^5 - 400*mtt^9*mWW*t^5 - 4532*ep*mtt^9*mWW*t^5 - 18000*ep^2*mtt^9*mWW*t^5 - 29260*ep^3*mtt^9*mWW*t^5 - 16688*ep^4*mtt^9*mWW*t^5 + 1280*mtt^8*mWW^2*t^5 + 14354*ep*mtt^8*mWW^2*t^5 + 56516*ep^2*mtt^8*mWW^2*t^5 + 91266*ep^3*mtt^8*mWW^2*t^5 + 51784*ep^4*mtt^8*mWW^2*t^5 + 200*mtt^7*mWW^3*t^5 + 2572*ep*mtt^7*mWW^3*t^5 + 11568*ep^2*mtt^7*mWW^3*t^5 + 21340*ep^3*mtt^7*mWW^3*t^5 + 13680*ep^4*mtt^7*mWW^3*t^5 - 3864*mtt^6*mWW^4*t^5 - 43942*ep*mtt^6*mWW^4*t^5 - 176396*ep^2*mtt^6*mWW^4*t^5 - 292598*ep^3*mtt^6*mWW^4*t^5 - 171160*ep^4*mtt^6*mWW^4*t^5 + 4544*mtt^5*mWW^5*t^5 + 51476*ep*mtt^5*mWW^5*t^5 + 206448*ep^2*mtt^5*mWW^5*t^5 + 343548*ep^3*mtt^5*mWW^5*t^5 + 202224*ep^4*mtt^5*mWW^5*t^5 - 1904*mtt^4*mWW^6*t^5 - 21626*ep*mtt^4*mWW^6*t^5 - 87476*ep^2*mtt^4*mWW^6*t^5 - 148010*ep^3*mtt^4*mWW^6*t^5 - 89064*ep^4*mtt^4*mWW^6*t^5 + 136*mtt^3*mWW^7*t^5 + 1620*ep*mtt^3*mWW^7*t^5 + 7088*ep^2*mtt^3*mWW^7*t^5 + 13428*ep^3*mtt^3*mWW^7*t^5 + 9168*ep^4*mtt^3*mWW^7*t^5 + 56*mtt^2*mWW^8*t^5 + 614*ep*mtt^2*mWW^8*t^5 + 2356*ep^2*mtt^2*mWW^8*t^5 + 3678*ep^3*mtt^2*mWW^8*t^5 + 1976*ep^4*mtt^2*mWW^8*t^5 + 144*mtt^9*s*t^5 + 1752*ep*mtt^9*s*t^5 + 7344*ep^2*mtt^9*s*t^5 + 12360*ep^3*mtt^9*s*t^5 + 7200*ep^4*mtt^9*s*t^5 + 1080*mtt^8*mWW*s*t^5 + 13096*ep*mtt^8*mWW*s*t^5 + 54756*ep^2*mtt^8*mWW*s*t^5 + 92028*ep^3*mtt^8*mWW*s*t^5 + 53680*ep^4*mtt^8*mWW*s*t^5 - 2356*mtt^7*mWW^2*s*t^5 - 31916*ep*mtt^7*mWW^2*s*t^5 - 143796*ep^2*mtt^7*mWW^2*s*t^5 - 253572*ep^3*mtt^7*mWW^2*s*t^5 - 153040*ep^4*mtt^7*mWW^2*s*t^5 - 2060*mtt^6*mWW^3*s*t^5 - 14489*ep*mtt^6*mWW^3*s*t^5 - 28082*ep^2*mtt^6*mWW^3*s*t^5 - 9573*ep^3*mtt^6*mWW^3*s*t^5 + 11084*ep^4*mtt^6*mWW^3*s*t^5 + 5644*mtt^5*mWW^4*s*t^5 + 60290*ep*mtt^5*mWW^4*s*t^5 + 226096*ep^2*mtt^5*mWW^4*s*t^5 + 347658*ep^3*mtt^5*mWW^4*s*t^5 + 186792*ep^4*mtt^5*mWW^4*s*t^5 + 220*mtt^4*mWW^5*s*t^5 - 3295*ep*mtt^4*mWW^5*s*t^5 - 29790*ep^2*mtt^4*mWW^5*s*t^5 - 61383*ep^3*mtt^4*mWW^5*s*t^5 - 36092*ep^4*mtt^4*mWW^5*s*t^5 - 5212*mtt^3*mWW^6*s*t^5 - 51376*ep*mtt^3*mWW^6*s*t^5 - 181420*ep^2*mtt^3*mWW^6*s*t^5 - 275640*ep^3*mtt^3*mWW^6*s*t^5 - 153632*ep^4*mtt^3*mWW^6*s*t^5 + 2828*mtt^2*mWW^7*s*t^5 + 28809*ep*mtt^2*mWW^7*s*t^5 + 105434*ep^2*mtt^2*mWW^7*s*t^5 + 165501*ep^3*mtt^2*mWW^7*s*t^5 + 94868*ep^4*mtt^2*mWW^7*s*t^5 - 204*mtt*mWW^8*s*t^5 - 1950*ep*mtt*mWW^8*s*t^5 - 7008*ep^2*mtt*mWW^8*s*t^5 - 11862*ep^3*mtt*mWW^8*s*t^5 - 7896*ep^4*mtt*mWW^8*s*t^5 - 84*mWW^9*s*t^5 - 921*ep*mWW^9*s*t^5 - 3534*ep^2*mWW^9*s*t^5 - 5517*ep^3*mWW^9*s*t^5 - 2964*ep^4*mWW^9*s*t^5 - 720*ep*mtt^8*s^2*t^5 - 5160*ep^2*mtt^8*s^2*t^5 - 10920*ep^3*mtt^8*s^2*t^5 - 7200*ep^4*mtt^8*s^2*t^5 - 144*mtt^7*mWW*s^2*t^5 - 5940*ep*mtt^7*mWW*s^2*t^5 - 37428*ep^2*mtt^7*mWW*s^2*t^5 - 76328*ep^3*mtt^7*mWW*s^2*t^5 - 49760*ep^4*mtt^7*mWW*s^2*t^5 - 2868*mtt^6*mWW^2*s^2*t^5 - 12648*ep*mtt^6*mWW^2*s^2*t^5 + 14816*ep^2*mtt^6*mWW^2*s^2*t^5 + 100628*ep^3*mtt^6*mWW^2*s^2*t^5 + 90192*ep^4*mtt^6*mWW^2*s^2*t^5 + 6822*mtt^5*mWW^3*s^2*t^5 + 53584*ep*mtt^5*mWW^3*s^2*t^5 + 131290*ep^2*mtt^5*mWW^3*s^2*t^5 + 106744*ep^3*mtt^5*mWW^3*s^2*t^5 + 9280*ep^4*mtt^5*mWW^3*s^2*t^5 + 1386*mtt^4*mWW^4*s^2*t^5 + 19464*ep*mtt^4*mWW^4*s^2*t^5 + 97770*ep^2*mtt^4*mWW^4*s^2*t^5 + 205980*ep^3*mtt^4*mWW^4*s^2*t^5 + 150480*ep^4*mtt^4*mWW^4*s^2*t^5 - 14420*mtt^3*mWW^5*s^2*t^5 - 151088*ep*mtt^3*mWW^5*s^2*t^5 - 567324*ep^2*mtt^3*mWW^5*s^2*t^5 - 905104*ep^3*mtt^3*mWW^5*s^2*t^5 - 521344*ep^4*mtt^3*mWW^5*s^2*t^5 + 12768*mtt^2*mWW^6*s^2*t^5 + 135324*ep*mtt^2*mWW^6*s^2*t^5 + 510904*ep^2*mtt^2*mWW^6*s^2*t^5 + 810900*ep^3*mtt^2*mWW^6*s^2*t^5 + 461264*ep^4*mtt^2*mWW^6*s^2*t^5 - 3714*mtt*mWW^7*s^2*t^5 - 39932*ep*mtt*mWW^7*s^2*t^5 - 152986*ep^2*mtt*mWW^7*s^2*t^5 - 246240*ep^3*mtt*mWW^7*s^2*t^5 - 142048*ep^4*mtt*mWW^7*s^2*t^5 + 170*mWW^8*s^2*t^5 + 1956*ep*mWW^8*s^2*t^5 + 8118*ep^2*mWW^8*s^2*t^5 + 14340*ep^3*mWW^8*s^2*t^5 + 9136*ep^4*mWW^8*s^2*t^5 - 480*mtt^7*s^3*t^5 - 3920*ep*mtt^7*s^3*t^5 - 10720*ep^2*mtt^7*s^3*t^5 - 12080*ep^3*mtt^7*s^3*t^5 - 4800*ep^4*mtt^7*s^3*t^5 - 2224*mtt^6*mWW*s^3*t^5 - 16596*ep*mtt^6*mWW*s^3*t^5 - 37944*ep^2*mtt^6*mWW*s^3*t^5 - 29756*ep^3*mtt^6*mWW*s^3*t^5 - 3880*ep^4*mtt^6*mWW*s^3*t^5 + 10788*mtt^5*mWW^2*s^3*t^5 + 95262*ep*mtt^5*mWW^2*s^3*t^5 + 290384*ep^2*mtt^5*mWW^2*s^3*t^5 + 366846*ep^3*mtt^5*mWW^2*s^3*t^5 + 163312*ep^4*mtt^5*mWW^2*s^3*t^5 - 10848*mtt^4*mWW^3*s^3*t^5 - 103689*ep*mtt^4*mWW^3*s^3*t^5 - 346126*ep^2*mtt^4*mWW^3*s^3*t^5 - 470005*ep^3*mtt^4*mWW^3*s^3*t^5 - 220332*ep^4*mtt^4*mWW^3*s^3*t^5 - 4460*mtt^3*mWW^4*s^3*t^5 - 47898*ep*mtt^3*mWW^4*s^3*t^5 - 187848*ep^2*mtt^3*mWW^4*s^3*t^5 - 323586*ep^3*mtt^3*mWW^4*s^3*t^5 - 203032*ep^4*mtt^3*mWW^4*s^3*t^5 + 13516*mtt^2*mWW^5*s^3*t^5 + 145764*ep*mtt^2*mWW^5*s^3*t^5 + 560336*ep^2*mtt^2*mWW^5*s^3*t^5 + 901100*ep^3*mtt^2*mWW^5*s^3*t^5 + 515528*ep^4*mtt^2*mWW^5*s^3*t^5 - 7496*mtt*mWW^6*s^3*t^5 - 82244*ep*mtt*mWW^6*s^3*t^5 - 320368*ep^2*mtt*mWW^6*s^3*t^5 - 517564*ep^3*mtt*mWW^6*s^3*t^5 - 295704*ep^4*mtt*mWW^6*s^3*t^5 + 1204*mWW^7*s^3*t^5 + 13321*ep*mWW^7*s^3*t^5 + 52286*ep^2*mWW^7*s^3*t^5 + 85045*ep^3*mWW^7*s^3*t^5 + 48908*ep^4*mWW^7*s^3*t^5 + 720*mtt^6*s^4*t^5 + 6600*ep*mtt^6*s^4*t^5 + 21240*ep^2*mtt^6*s^4*t^5 + 29040*ep^3*mtt^6*s^4*t^5 + 14400*ep^4*mtt^6*s^4*t^5 + 2736*mtt^5*mWW*s^4*t^5 + 22448*ep*mtt^5*mWW*s^4*t^5 + 60840*ep^2*mtt^5*mWW*s^4*t^5 + 65856*ep^3*mtt^5*mWW*s^4*t^5 + 23720*ep^4*mtt^5*mWW*s^4*t^5 - 10796*mtt^4*mWW^2*s^4*t^5 - 106054*ep*mtt^4*mWW^2*s^4*t^5 - 369544*ep^2*mtt^4*mWW^2*s^4*t^5 - 536534*ep^3*mtt^4*mWW^2*s^4*t^5 - 276528*ep^4*mtt^4*mWW^2*s^4*t^5 + 9254*mtt^3*mWW^3*s^4*t^5 + 101626*ep*mtt^3*mWW^3*s^4*t^5 + 395090*ep^2*mtt^3*mWW^3*s^4*t^5 + 621918*ep^3*mtt^3*mWW^3*s^4*t^5 + 340296*ep^4*mtt^3*mWW^3*s^4*t^5 + 542*mtt^2*mWW^4*s^4*t^5 + 2270*ep*mtt^2*mWW^4*s^4*t^5 - 2762*ep^2*mtt^2*mWW^4*s^4*t^5 - 10034*ep^3*mtt^2*mWW^4*s^4*t^5 - 4344*ep^4*mtt^2*mWW^4*s^4*t^5 - 3662*mtt*mWW^5*s^4*t^5 - 40234*ep*mtt*mWW^5*s^4*t^5 - 157426*ep^2*mtt*mWW^5*s^4*t^5 - 256414*ep^3*mtt*mWW^5*s^4*t^5 - 147440*ep^4*mtt*mWW^5*s^4*t^5 + 1206*mWW^6*s^4*t^5 + 13216*ep*mWW^6*s^4*t^5 + 51346*ep^2*mWW^6*s^4*t^5 + 82584*ep^3*mWW^6*s^4*t^5 + 46824*ep^4*mWW^6*s^4*t^5 - 432*mtt^5*s^5*t^5 - 4104*ep*mtt^5*s^5*t^5 - 13776*ep^2*mtt^5*s^5*t^5 - 19608*ep^3*mtt^5*s^5*t^5 - 10080*ep^4*mtt^5*s^5*t^5 - 1224*mtt^4*mWW*s^5*t^5 - 9636*ep*mtt^4*mWW*s^5*t^5 - 23916*ep^2*mtt^4*mWW*s^5*t^5 - 21712*ep^3*mtt^4*mWW*s^5*t^5 - 5032*ep^4*mtt^4*mWW*s^5*t^5 + 4800*mtt^3*mWW^2*s^5*t^5 + 50370*ep*mtt^3*mWW^2*s^5*t^5 + 188556*ep^2*mtt^3*mWW^2*s^5*t^5 + 290282*ep^3*mtt^3*mWW^2*s^5*t^5 + 156848*ep^4*mtt^3*mWW^2*s^5*t^5 - 4152*mtt^2*mWW^3*s^5*t^5 - 49388*ep*mtt^2*mWW^3*s^5*t^5 - 206240*ep^2*mtt^2*mWW^3*s^5*t^5 - 343092*ep^3*mtt^2*mWW^3*s^5*t^5 - 196416*ep^4*mtt^2*mWW^3*s^5*t^5 + 960*mtt*mWW^4*s^5*t^5 + 12146*ep*mtt*mWW^4*s^5*t^5 + 53076*ep^2*mtt*mWW^4*s^5*t^5 + 89858*ep^3*mtt*mWW^4*s^5*t^5 + 51664*ep^4*mtt*mWW^4*s^5*t^5 + 48*mWW^5*s^5*t^5 + 292*ep*mWW^5*s^5*t^5 + 332*ep^2*mWW^5*s^5*t^5 - 16*ep^3*mWW^5*s^5*t^5 - 56*ep^4*mWW^5*s^5*t^5 + 96*mtt^4*s^6*t^5 + 928*ep*mtt^4*s^6*t^5 + 3176*ep^2*mtt^4*s^6*t^5 + 4600*ep^3*mtt^4*s^6*t^5 + 2400*ep^4*mtt^4*s^6*t^5 + 176*mtt^3*mWW*s^6*t^5 + 1160*ep*mtt^3*mWW*s^6*t^5 + 1692*ep^2*mtt^3*mWW*s^6*t^5 - 828*ep^3*mtt^3*mWW*s^6*t^5 - 2040*ep^4*mtt^3*mWW*s^6*t^5 - 848*mtt^2*mWW^2*s^6*t^5 - 9368*ep*mtt^2*mWW^2*s^6*t^5 - 36932*ep^2*mtt^2*mWW^2*s^6*t^5 - 58916*ep^3*mtt^2*mWW^2*s^6*t^5 - 32568*ep^4*mtt^2*mWW^2*s^6*t^5 + 784*mtt*mWW^3*s^6*t^5 + 9784*ep*mtt*mWW^3*s^6*t^5 + 42500*ep^2*mtt*mWW^3*s^6*t^5 + 72668*ep^3*mtt*mWW^3*s^6*t^5 + 42408*ep^4*mtt*mWW^3*s^6*t^5 - 208*mWW^4*s^6*t^5 - 2408*ep*mWW^4*s^6*t^5 - 9844*ep^2*mWW^4*s^6*t^5 - 16212*ep^3*mWW^4*s^6*t^5 - 9240*ep^4*mWW^4*s^6*t^5 + 208*mtt^9*t^6 + 2240*ep*mtt^9*t^6 + 8500*ep^2*mtt^9*t^6 + 13308*ep^3*mtt^9*t^6 + 7344*ep^4*mtt^9*t^6 + 64*mtt^8*mWW*t^6 + 782*ep*mtt^8*mWW*t^6 + 3248*ep^2*mtt^8*mWW*t^6 + 5330*ep^3*mtt^8*mWW*t^6 + 3016*ep^4*mtt^8*mWW*t^6 - 1956*mtt^7*mWW^2*t^6 - 21168*ep*mtt^7*mWW^2*t^6 - 80540*ep^2*mtt^7*mWW^2*t^6 - 126000*ep^3*mtt^7*mWW^2*t^6 - 69376*ep^4*mtt^7*mWW^2*t^6 + 2868*mtt^6*mWW^3*t^6 + 30454*ep*mtt^6*mWW^3*t^6 + 113832*ep^2*mtt^6*mWW^3*t^6 + 175462*ep^3*mtt^6*mWW^3*t^6 + 95384*ep^4*mtt^6*mWW^3*t^6 - 472*mtt^5*mWW^4*t^6 - 4144*ep*mtt^5*mWW^4*t^6 - 12148*ep^2*mtt^5*mWW^4*t^6 - 13684*ep^3*mtt^5*mWW^4*t^6 - 4752*ep^4*mtt^5*mWW^4*t^6 - 1560*mtt^4*mWW^5*t^6 - 17382*ep*mtt^4*mWW^5*t^6 - 68368*ep^2*mtt^4*mWW^5*t^6 - 111138*ep^3*mtt^4*mWW^5*t^6 - 63752*ep^4*mtt^4*mWW^5*t^6 + 1004*mtt^3*mWW^6*t^6 + 10848*ep*mtt^3*mWW^6*t^6 + 41564*ep^2*mtt^3*mWW^6*t^6 + 66344*ep^3*mtt^3*mWW^6*t^6 + 37600*ep^4*mtt^3*mWW^6*t^6 - 156*mtt^2*mWW^7*t^6 - 1630*ep*mtt^2*mWW^7*t^6 - 6088*ep^2*mtt^2*mWW^7*t^6 - 9622*ep^3*mtt^2*mWW^7*t^6 - 5464*ep^4*mtt^2*mWW^7*t^6 - 528*mtt^8*s*t^6 - 6200*ep*mtt^8*s*t^6 - 25216*ep^2*mtt^8*s*t^6 - 41336*ep^3*mtt^8*s*t^6 - 23520*ep^4*mtt^8*s*t^6 - 312*mtt^7*mWW*s*t^6 - 2746*ep*mtt^7*mWW*s*t^6 - 8342*ep^2*mtt^7*mWW*s*t^6 - 10624*ep^3*mtt^7*mWW*s*t^6 - 4896*ep^4*mtt^7*mWW*s*t^6 + 3380*mtt^6*mWW^2*s*t^6 + 39905*ep*mtt^6*mWW^2*s*t^6 + 162952*ep^2*mtt^6*mWW^2*s*t^6 + 267875*ep^3*mtt^6*mWW^2*s*t^6 + 152908*ep^4*mtt^6*mWW^2*s*t^6 - 1738*mtt^5*mWW^3*s*t^6 - 29324*ep*mtt^5*mWW^3*s*t^6 - 146902*ep^2*mtt^5*mWW^3*s*t^6 - 271420*ep^3*mtt^5*mWW^3*s*t^6 - 167056*ep^4*mtt^5*mWW^3*s*t^6 - 3222*mtt^4*mWW^4*s*t^6 - 22181*ep*mtt^4*mWW^4*s*t^6 - 41092*ep^2*mtt^4*mWW^4*s*t^6 - 11405*ep^3*mtt^4*mWW^4*s*t^6 + 17100*ep^4*mtt^4*mWW^4*s*t^6 + 1828*mtt^3*mWW^5*s*t^6 + 12382*ep*mtt^3*mWW^5*s*t^6 + 20702*ep^2*mtt^3*mWW^5*s*t^6 - 3032*ep^3*mtt^3*mWW^5*s*t^6 - 18880*ep^4*mtt^3*mWW^5*s*t^6 + 1864*mtt^2*mWW^6*s*t^6 + 21871*ep*mtt^2*mWW^6*s*t^6 + 90416*ep^2*mtt^2*mWW^6*s*t^6 + 154113*ep^3*mtt^2*mWW^6*s*t^6 + 92356*ep^4*mtt^2*mWW^6*s*t^6 - 1506*mtt*mWW^7*s*t^6 - 16152*ep*mtt*mWW^7*s*t^6 - 61650*ep^2*mtt*mWW^7*s*t^6 - 98604*ep^3*mtt*mWW^7*s*t^6 - 56208*ep^4*mtt*mWW^7*s*t^6 + 234*mWW^8*s*t^6 + 2445*ep*mWW^8*s*t^6 + 9132*ep^2*mWW^8*s*t^6 + 14433*ep^3*mWW^8*s*t^6 + 8196*ep^4*mWW^8*s*t^6 - 96*mtt^7*s^2*t^6 + 1304*ep*mtt^7*s^2*t^6 + 12660*ep^2*mtt^7*s^2*t^6 + 28372*ep^3*mtt^7*s^2*t^6 + 18960*ep^4*mtt^7*s^2*t^6 + 976*mtt^6*mWW*s^2*t^6 + 8702*ep*mtt^6*mWW*s^2*t^6 + 27150*ep^2*mtt^6*mWW*s^2*t^6 + 36292*ep^3*mtt^6*mWW*s^2*t^6 + 17840*ep^4*mtt^6*mWW*s^2*t^6 + 1292*mtt^5*mWW^2*s^2*t^6 + 1006*ep*mtt^5*mWW^2*s^2*t^6 - 39810*ep^2*mtt^5*mWW^2*s^2*t^6 - 113756*ep^3*mtt^5*mWW^2*s^2*t^6 - 84432*ep^4*mtt^5*mWW^2*s^2*t^6 - 9192*mtt^4*mWW^3*s^2*t^6 - 71548*ep*mtt^4*mWW^3*s^2*t^6 - 177528*ep^2*mtt^4*mWW^3*s^2*t^6 - 163892*ep^3*mtt^4*mWW^3*s^2*t^6 - 41040*ep^4*mtt^4*mWW^3*s^2*t^6 + 10664*mtt^3*mWW^4*s^2*t^6 + 92980*ep*mtt^3*mWW^4*s^2*t^6 + 275584*ep^2*mtt^3*mWW^4*s^2*t^6 + 331276*ep^3*mtt^3*mWW^4*s^2*t^6 + 136496*ep^4*mtt^3*mWW^4*s^2*t^6 - 2384*mtt^2*mWW^5*s^2*t^6 - 17642*ep*mtt^2*mWW^5*s^2*t^6 - 36650*ep^2*mtt^2*mWW^5*s^2*t^6 - 13028*ep^3*mtt^2*mWW^5*s^2*t^6 + 15504*ep^4*mtt^2*mWW^5*s^2*t^6 - 2100*mtt*mWW^6*s^2*t^6 - 23834*ep*mtt*mWW^6*s^2*t^6 - 95810*ep^2*mtt*mWW^6*s^2*t^6 - 159780*ep^3*mtt*mWW^6*s^2*t^6 - 93936*ep^4*mtt*mWW^6*s^2*t^6 + 840*mWW^7*s^2*t^6 + 9032*ep*mWW^7*s^2*t^6 + 34404*ep^2*mWW^7*s^2*t^6 + 54516*ep^3*mWW^7*s^2*t^6 + 30608*ep^4*mWW^7*s^2*t^6 + 1504*mtt^6*s^3*t^6 + 11984*ep*mtt^6*s^3*t^6 + 31520*ep^2*mtt^6*s^3*t^6 + 33712*ep^3*mtt^6*s^3*t^6 + 12480*ep^4*mtt^6*s^3*t^6 - 2016*mtt^5*mWW*s^3*t^6 - 21150*ep*mtt^5*mWW*s^3*t^6 - 79010*ep^2*mtt^5*mWW*s^3*t^6 - 123240*ep^3*mtt^5*mWW*s^3*t^6 - 68344*ep^4*mtt^5*mWW*s^3*t^6 - 5420*mtt^4*mWW^2*s^3*t^6 - 40199*ep*mtt^4*mWW^2*s^3*t^6 - 90520*ep^2*mtt^4*mWW^2*s^3*t^6 - 67525*ep^3*mtt^4*mWW^2*s^3*t^6 - 5628*ep^4*mtt^4*mWW^2*s^3*t^6 + 13830*mtt^3*mWW^3*s^3*t^6 + 126134*ep*mtt^3*mWW^3*s^3*t^6 + 400808*ep^2*mtt^3*mWW^3*s^3*t^6 + 530484*ep^3*mtt^3*mWW^3*s^3*t^6 + 249432*ep^4*mtt^3*mWW^3*s^3*t^6 - 10706*mtt^2*mWW^4*s^3*t^6 - 105328*ep*mtt^2*mWW^4*s^3*t^6 - 365176*ep^2*mtt^2*mWW^4*s^3*t^6 - 523506*ep^3*mtt^2*mWW^4*s^3*t^6 - 264928*ep^4*mtt^2*mWW^4*s^3*t^6 + 2658*mtt*mWW^5*s^3*t^6 + 26864*ep*mtt*mWW^5*s^3*t^6 + 95570*ep^2*mtt*mWW^5*s^3*t^6 + 138340*ep^3*mtt*mWW^5*s^3*t^6 + 69760*ep^4*mtt*mWW^5*s^3*t^6 + 150*mWW^6*s^3*t^6 + 1695*ep*mWW^6*s^3*t^6 + 6808*ep^2*mWW^6*s^3*t^6 + 11735*ep^3*mWW^6*s^3*t^6 + 7228*ep^4*mWW^6*s^3*t^6 - 1776*mtt^5*s^4*t^6 - 15376*ep*mtt^5*s^4*t^6 - 45860*ep^2*mtt^5*s^4*t^6 - 57628*ep^3*mtt^5*s^4*t^6 - 26160*ep^4*mtt^5*s^4*t^6 + 2352*mtt^4*mWW*s^4*t^6 + 27004*ep*mtt^4*mWW*s^4*t^6 + 108926*ep^2*mtt^4*mWW*s^4*t^6 + 178246*ep^3*mtt^4*mWW*s^4*t^6 + 101592*ep^4*mtt^4*mWW*s^4*t^6 + 2968*mtt^3*mWW^2*s^4*t^6 + 20112*ep*mtt^3*mWW^2*s^4*t^6 + 35894*ep^2*mtt^3*mWW^2*s^4*t^6 + 8542*ep^3*mtt^3*mWW^2*s^4*t^6 - 15272*ep^4*mtt^3*mWW^2*s^4*t^6 - 6736*mtt^2*mWW^3*s^4*t^6 - 65228*ep*mtt^2*mWW^3*s^4*t^6 - 223774*ep^2*mtt^2*mWW^3*s^4*t^6 - 320654*ep^3*mtt^2*mWW^3*s^4*t^6 - 163400*ep^4*mtt^2*mWW^3*s^4*t^6 + 4040*mtt*mWW^4*s^4*t^6 + 42488*ep*mtt*mWW^4*s^4*t^6 + 158654*ep^2*mtt*mWW^4*s^4*t^6 + 243886*ep^3*mtt*mWW^4*s^4*t^6 + 131768*ep^4*mtt*mWW^4*s^4*t^6 - 848*mWW^5*s^4*t^6 - 8968*ep*mWW^5*s^4*t^6 - 33536*ep^2*mWW^5*s^4*t^6 - 51496*ep^3*mWW^5*s^4*t^6 - 27760*ep^4*mWW^5*s^4*t^6 + 816*mtt^4*s^5*t^6 + 7144*ep*mtt^4*s^5*t^6 + 21600*ep^2*mtt^4*s^5*t^6 + 27464*ep^3*mtt^4*s^5*t^6 + 12576*ep^4*mtt^4*s^5*t^6 - 1384*mtt^3*mWW*s^5*t^6 - 16328*ep*mtt^3*mWW*s^5*t^6 - 67200*ep^2*mtt^3*mWW*s^5*t^6 - 110800*ep^3*mtt^3*mWW*s^5*t^6 - 63128*ep^4*mtt^3*mWW*s^5*t^6 - 8*mtt^2*mWW^2*s^5*t^6 + 3760*ep*mtt^2*mWW^2*s^5*t^6 + 27300*ep^2*mtt^2*mWW^2*s^5*t^6 + 57164*ep^3*mtt^2*mWW^2*s^5*t^6 + 37112*ep^4*mtt^2*mWW^2*s^5*t^6 + 904*mtt*mWW^3*s^5*t^6 + 8772*ep*mtt*mWW^3*s^5*t^6 + 30408*ep^2*mtt*mWW^3*s^5*t^6 + 44612*ep^3*mtt*mWW^3*s^5*t^6 + 23488*ep^4*mtt*mWW^3*s^5*t^6 - 328*mWW^4*s^5*t^6 - 3268*ep*mWW^4*s^5*t^6 - 11580*ep^2*mWW^4*s^5*t^6 - 17208*ep^3*mWW^4*s^5*t^6 - 9120*ep^4*mWW^4*s^5*t^6 - 128*mtt^3*s^6*t^6 - 1096*ep*mtt^3*s^6*t^6 - 3204*ep^2*mtt^3*s^6*t^6 - 3892*ep^3*mtt^3*s^6*t^6 - 1680*ep^4*mtt^3*s^6*t^6 + 320*mtt^2*mWW*s^6*t^6 + 3736*ep*mtt^2*mWW*s^6*t^6 + 15228*ep^2*mtt^2*mWW*s^6*t^6 + 24796*ep^3*mtt^2*mWW*s^6*t^6 + 13920*ep^4*mtt^2*mWW*s^6*t^6 - 256*mtt*mWW^2*s^6*t^6 - 3416*ep*mtt*mWW^2*s^6*t^6 - 15276*ep^2*mtt*mWW^2*s^6*t^6 - 26300*ep^3*mtt*mWW^2*s^6*t^6 - 15312*ep^4*mtt*mWW^2*s^6*t^6 + 64*mWW^3*s^6*t^6 + 776*ep*mWW^3*s^6*t^6 + 3252*ep^2*mWW^3*s^6*t^6 + 5396*ep^3*mWW^3*s^6*t^6 + 3072*ep^4*mWW^3*s^6*t^6 - 336*mtt^8*t^7 - 3480*ep*mtt^8*t^7 - 12720*ep^2*mtt^8*t^7 - 19296*ep^3*mtt^8*t^7 - 10368*ep^4*mtt^8*t^7 + 752*mtt^7*mWW*t^7 + 7726*ep*mtt^7*mWW*t^7 + 28056*ep^2*mtt^7*mWW*t^7 + 42434*ep^3*mtt^7*mWW*t^7 + 22792*ep^4*mtt^7*mWW*t^7 + 304*mtt^6*mWW^2*t^7 + 3282*ep*mtt^6*mWW^2*t^7 + 12316*ep^2*mtt^6*mWW^2*t^7 + 18666*ep^3*mtt^6*mWW^2*t^7 + 9832*ep^4*mtt^6*mWW^2*t^7 - 2016*mtt^5*mWW^3*t^7 - 20788*ep*mtt^5*mWW^3*t^7 - 75424*ep^2*mtt^5*mWW^3*t^7 - 113084*ep^3*mtt^5*mWW^3*t^7 - 59888*ep^4*mtt^5*mWW^3*t^7 + 1744*mtt^4*mWW^4*t^7 + 17612*ep*mtt^4*mWW^4*t^7 + 62616*ep^2*mtt^4*mWW^4*t^7 + 92356*ep^3*mtt^4*mWW^4*t^7 + 48272*ep^4*mtt^4*mWW^4*t^7 - 400*mtt^3*mWW^5*t^7 - 3738*ep*mtt^3*mWW^5*t^7 - 12184*ep^2*mtt^3*mWW^5*t^7 - 16518*ep^3*mtt^3*mWW^5*t^7 - 7960*ep^4*mtt^3*mWW^5*t^7 - 48*mtt^2*mWW^6*t^7 - 614*ep*mtt^2*mWW^6*t^7 - 2660*ep^2*mtt^2*mWW^6*t^7 - 4558*ep^3*mtt^2*mWW^6*t^7 - 2680*ep^4*mtt^2*mWW^6*t^7 + 688*mtt^7*s*t^7 + 7728*ep*mtt^7*s*t^7 + 30276*ep^2*mtt^7*s*t^7 + 48172*ep^3*mtt^7*s*t^7 + 26736*ep^4*mtt^7*s*t^7 - 968*mtt^6*mWW*s*t^7 - 12266*ep*mtt^6*mWW*s*t^7 - 52436*ep^2*mtt^6*mWW*s*t^7 - 88110*ep^3*mtt^6*mWW*s*t^7 - 50680*ep^4*mtt^6*mWW*s*t^7 - 1144*mtt^5*mWW^2*s*t^7 - 9165*ep*mtt^5*mWW^2*s*t^7 - 24296*ep^2*mtt^5*mWW^2*s*t^7 - 26207*ep^3*mtt^5*mWW^2*s*t^7 - 9788*ep^4*mtt^5*mWW^2*s*t^7 + 1544*mtt^4*mWW^3*s*t^7 + 15969*ep*mtt^4*mWW^3*s*t^7 + 58218*ep^2*mtt^4*mWW^3*s*t^7 + 87929*ep^3*mtt^4*mWW^3*s*t^7 + 46980*ep^4*mtt^4*mWW^3*s*t^7 + 1520*mtt^3*mWW^4*s*t^7 + 12902*ep*mtt^3*mWW^4*s*t^7 + 37352*ep^2*mtt^3*mWW^4*s*t^7 + 45138*ep^3*mtt^3*mWW^4*s*t^7 + 19528*ep^4*mtt^3*mWW^4*s*t^7 - 2312*mtt^2*mWW^5*s*t^7 - 21168*ep*mtt^2*mWW^5*s*t^7 - 67660*ep^2*mtt^2*mWW^5*s*t^7 - 90880*ep^3*mtt^2*mWW^5*s*t^7 - 43840*ep^4*mtt^2*mWW^5*s*t^7 + 600*mtt*mWW^6*s*t^7 + 5079*ep*mtt*mWW^6*s*t^7 + 14556*ep^2*mtt*mWW^6*s*t^7 + 17121*ep^3*mtt*mWW^6*s*t^7 + 7044*ep^4*mtt*mWW^6*s*t^7 + 72*mWW^7*s*t^7 + 921*ep*mWW^7*s*t^7 + 3990*ep^2*mWW^7*s*t^7 + 6837*ep^3*mWW^7*s*t^7 + 4020*ep^4*mWW^7*s*t^7 + 272*mtt^6*s^2*t^7 + 240*ep*mtt^6*s^2*t^7 - 7860*ep^2*mtt^6*s^2*t^7 - 21748*ep^3*mtt^6*s^2*t^7 - 15504*ep^4*mtt^6*s^2*t^7 - 1952*mtt^5*mWW*s^2*t^7 - 13342*ep*mtt^5*mWW*s^2*t^7 - 25522*ep^2*mtt^5*mWW*s^2*t^7 - 12764*ep^3*mtt^5*mWW*s^2*t^7 + 3120*ep^4*mtt^5*mWW*s^2*t^7 + 2832*mtt^4*mWW^2*s^2*t^7 + 25196*ep*mtt^4*mWW^2*s^2*t^7 + 78382*ep^2*mtt^4*mWW^2*s^2*t^7 + 104378*ep^3*mtt^4*mWW^2*s^2*t^7 + 50952*ep^4*mtt^4*mWW^2*s^2*t^7 + 1072*mtt^3*mWW^3*s^2*t^7 + 7772*ep*mtt^3*mWW^3*s^2*t^7 + 16488*ep^2*mtt^3*mWW^3*s^2*t^7 + 9788*ep^3*mtt^3*mWW^3*s^2*t^7 - 1680*ep^4*mtt^3*mWW^3*s^2*t^7 - 4768*mtt^2*mWW^4*s^2*t^7 - 44672*ep*mtt^2*mWW^4*s^2*t^7 - 146636*ep^2*mtt^2*mWW^4*s^2*t^7 - 201772*ep^3*mtt^2*mWW^4*s^2*t^7 - 99312*ep^4*mtt^2*mWW^4*s^2*t^7 + 3120*mtt*mWW^5*s^2*t^7 + 30514*ep*mtt*mWW^5*s^2*t^7 + 105050*ep^2*mtt*mWW^5*s^2*t^7 + 150976*ep^3*mtt*mWW^5*s^2*t^7 + 77280*ep^4*mtt*mWW^5*s^2*t^7 - 576*mWW^6*s^2*t^7 - 5708*ep*mWW^6*s^2*t^7 - 19902*ep^2*mWW^6*s^2*t^7 - 28858*ep^3*mWW^6*s^2*t^7 - 14856*ep^4*mWW^6*s^2*t^7 - 1584*mtt^5*s^3*t^7 - 12128*ep*mtt^5*s^3*t^7 - 29756*ep^2*mtt^5*s^3*t^7 - 28548*ep^3*mtt^5*s^3*t^7 - 8784*ep^4*mtt^5*s^3*t^7 + 4600*mtt^4*mWW*s^3*t^7 + 40386*ep*mtt^4*mWW*s^3*t^7 + 123176*ep^2*mtt^4*mWW*s^3*t^7 + 159362*ep^3*mtt^4*mWW*s^3*t^7 + 74936*ep^4*mtt^4*mWW*s^3*t^7 - 4040*mtt^3*mWW^2*s^3*t^7 - 41577*ep*mtt^3*mWW^2*s^3*t^7 - 151896*ep^2*mtt^3*mWW^2*s^3*t^7 - 231195*ep^3*mtt^3*mWW^2*s^3*t^7 - 124972*ep^4*mtt^3*mWW^2*s^3*t^7 - 128*mtt^2*mWW^3*s^3*t^7 + 3159*ep*mtt^2*mWW^3*s^3*t^7 + 27730*ep^2*mtt^2*mWW^3*s^3*t^7 + 61367*ep^3*mtt^2*mWW^3*s^3*t^7 + 41052*ep^4*mtt^2*mWW^3*s^3*t^7 + 1896*mtt*mWW^4*s^3*t^7 + 17509*ep*mtt*mWW^4*s^3*t^7 + 56304*ep^2*mtt*mWW^4*s^3*t^7 + 76143*ep^3*mtt*mWW^4*s^3*t^7 + 36988*ep^4*mtt*mWW^4*s^3*t^7 - 744*mWW^5*s^3*t^7 - 7349*ep*mWW^5*s^3*t^7 - 25558*ep^2*mWW^5*s^3*t^7 - 37129*ep^3*mWW^5*s^3*t^7 - 19220*ep^4*mWW^5*s^3*t^7 + 1280*mtt^4*s^4*t^7 + 9864*ep*mtt^4*s^4*t^7 + 24468*ep^2*mtt^4*s^4*t^7 + 23852*ep^3*mtt^4*s^4*t^7 + 7536*ep^4*mtt^4*s^4*t^7 - 3232*mtt^3*mWW*s^4*t^7 - 30120*ep*mtt^3*mWW*s^4*t^7 - 98978*ep^2*mtt^3*mWW*s^4*t^7 - 137426*ep^3*mtt^3*mWW*s^4*t^7 - 68744*ep^4*mtt^3*mWW*s^4*t^7 + 2688*mtt^2*mWW^2*s^4*t^7 + 29352*ep*mtt^2*mWW^2*s^4*t^7 + 113150*ep^2*mtt^2*mWW^2*s^4*t^7 + 178246*ep^3*mtt^2*mWW^2*s^4*t^7 + 98264*ep^4*mtt^2*mWW^2*s^4*t^7 - 800*mtt*mWW^3*s^4*t^7 - 10104*ep*mtt*mWW^3*s^4*t^7 - 43558*ep^2*mtt*mWW^3*s^4*t^7 - 73510*ep^3*mtt*mWW^3*s^4*t^7 - 42328*ep^4*mtt*mWW^3*s^4*t^7 + 64*mWW^4*s^4*t^7 + 1008*ep*mWW^4*s^4*t^7 + 4918*ep^2*mWW^4*s^4*t^7 + 8838*ep^3*mWW^4*s^4*t^7 + 5272*ep^4*mWW^4*s^4*t^7 - 320*mtt^3*s^5*t^7 - 2064*ep*mtt^3*s^5*t^7 - 3288*ep^2*mtt^3*s^5*t^7 - 152*ep^3*mtt^3*s^5*t^7 + 1824*ep^4*mtt^3*s^5*t^7 + 800*mtt^2*mWW*s^5*t^7 + 7424*ep*mtt^2*mWW*s^5*t^7 + 24360*ep^2*mtt^2*mWW*s^5*t^7 + 33768*ep^3*mtt^2*mWW*s^5*t^7 + 16848*ep^4*mtt^2*mWW*s^5*t^7 - 640*mtt*mWW^2*s^5*t^7 - 7056*ep*mtt*mWW^2*s^5*t^7 - 27432*ep^2*mtt*mWW^2*s^5*t^7 - 43432*ep^3*mtt*mWW^2*s^5*t^7 - 24000*ep^4*mtt*mWW^2*s^5*t^7 + 160*mWW^3*s^5*t^7 + 1696*ep*mWW^3*s^5*t^7 + 6360*ep^2*mWW^3*s^5*t^7 + 9816*ep^3*mWW^3*s^5*t^7 + 5328*ep^4*mWW^3*s^5*t^7 - 160*ep*mtt^2*s^6*t^7 - 1120*ep^2*mtt^2*s^6*t^7 - 2280*ep^3*mtt^2*s^6*t^7 - 1440*ep^4*mtt^2*s^6*t^7 + 192*ep*mtt*mWW*s^6*t^7 + 1344*ep^2*mtt*mWW*s^6*t^7 + 2736*ep^3*mtt*mWW*s^6*t^7 + 1728*ep^4*mtt*mWW*s^6*t^7 - 32*ep*mWW^2*s^6*t^7 - 224*ep^2*mWW^2*s^6*t^7 - 456*ep^3*mWW^2*s^6*t^7 - 288*ep^4*mWW^2*s^6*t^7 + 240*mtt^7*t^8 + 2384*ep*mtt^7*t^8 + 8356*ep^2*mtt^7*t^8 + 12236*ep^3*mtt^7*t^8 + 6384*ep^4*mtt^7*t^8 - 816*mtt^6*mWW*t^8 - 8088*ep*mtt^6*mWW*t^8 - 28296*ep^2*mtt^6*mWW*t^8 - 41400*ep^3*mtt^6*mWW*t^8 - 21600*ep^4*mtt^6*mWW*t^8 + 864*mtt^5*mWW^2*t^8 + 8512*ep*mtt^5*mWW^2*t^8 + 29624*ep^2*mtt^5*mWW^2*t^8 + 43240*ep^3*mtt^5*mWW^2*t^8 + 22560*ep^4*mtt^5*mWW^2*t^8 - 96*mtt^4*mWW^3*t^8 - 848*ep*mtt^4*mWW^3*t^8 - 2656*ep^2*mtt^4*mWW^3*t^8 - 3680*ep^3*mtt^4*mWW^3*t^8 - 1920*ep^4*mtt^4*mWW^3*t^8 - 336*mtt^3*mWW^4*t^8 - 3408*ep*mtt^3*mWW^4*t^8 - 12156*ep^2*mtt^3*mWW^4*t^8 - 17940*ep^3*mtt^3*mWW^4*t^8 - 9360*ep^4*mtt^3*mWW^4*t^8 + 144*mtt^2*mWW^5*t^8 + 1448*ep*mtt^2*mWW^5*t^8 + 5128*ep^2*mtt^2*mWW^5*t^8 + 7544*ep^3*mtt^2*mWW^5*t^8 + 3936*ep^4*mtt^2*mWW^5*t^8 - 368*mtt^6*s*t^8 - 3888*ep*mtt^6*s*t^8 - 14436*ep^2*mtt^6*s*t^8 - 22052*ep^3*mtt^6*s*t^8 - 11856*ep^4*mtt^6*s*t^8 + 728*mtt^5*mWW*s*t^8 + 8336*ep*mtt^5*mWW*s*t^8 + 33070*ep^2*mtt^5*mWW*s*t^8 + 52810*ep^3*mtt^5*mWW*s*t^8 + 29256*ep^4*mtt^5*mWW*s*t^8 + 168*mtt^4*mWW^2*s*t^8 - 468*ep*mtt^4*mWW^2*s*t^8 - 9096*ep^2*mtt^4*mWW^2*s*t^8 - 21816*ep^3*mtt^4*mWW^2*s*t^8 - 14688*ep^4*mtt^4*mWW^2*s*t^8 - 976*mtt^3*mWW^3*s*t^8 - 7560*ep*mtt^3*mWW^3*s*t^8 - 19080*ep^2*mtt^3*mWW^3*s*t^8 - 19576*ep^3*mtt^3*mWW^3*s*t^8 - 7008*ep^4*mtt^3*mWW^3*s*t^8 + 160*mtt^2*mWW^4*s*t^8 + 448*ep*mtt^2*mWW^4*s*t^8 - 2344*ep^2*mtt^2*mWW^4*s*t^8 - 7696*ep^3*mtt^2*mWW^4*s*t^8 - 5568*ep^4*mtt^2*mWW^4*s*t^8 + 504*mtt*mWW^5*s*t^8 + 5304*ep*mtt*mWW^5*s*t^8 + 19578*ep^2*mtt*mWW^5*s*t^8 + 29646*ep^3*mtt*mWW^5*s*t^8 + 15768*ep^4*mtt*mWW^5*s*t^8 - 216*mWW^6*s*t^8 - 2172*ep*mWW^6*s*t^8 - 7692*ep^2*mWW^6*s*t^8 - 11316*ep^3*mWW^6*s*t^8 - 5904*ep^4*mWW^6*s*t^8 - 240*mtt^5*s^2*t^8 - 1272*ep*mtt^5*s^2*t^8 - 552*ep^2*mtt^5*s^2*t^8 + 3720*ep^3*mtt^5*s^2*t^8 + 3744*ep^4*mtt^5*s^2*t^8 + 1440*mtt^4*mWW*s^2*t^8 + 10768*ep*mtt^4*mWW*s^2*t^8 + 25336*ep^2*mtt^4*mWW*s^2*t^8 + 22764*ep^3*mtt^4*mWW*s^2*t^8 + 6192*ep^4*mtt^4*mWW*s^2*t^8 - 2848*mtt^3*mWW^2*s^2*t^8 - 24376*ep*mtt^3*mWW^2*s^2*t^8 - 71748*ep^2*mtt^3*mWW^2*s^2*t^8 - 89364*ep^3*mtt^3*mWW^2*s^2*t^8 - 40464*ep^4*mtt^3*mWW^2*s^2*t^8 + 2304*mtt^2*mWW^3*s^2*t^8 + 21240*ep*mtt^2*mWW^3*s^2*t^8 + 68748*ep^2*mtt^2*mWW^3*s^2*t^8 + 94308*ep^3*mtt^2*mWW^3*s^2*t^8 + 46800*ep^4*mtt^2*mWW^3*s^2*t^8 - 624*mtt*mWW^4*s^2*t^8 - 6064*ep*mtt*mWW^4*s^2*t^8 - 20836*ep^2*mtt*mWW^4*s^2*t^8 - 30180*ep^3*mtt*mWW^4*s^2*t^8 - 15696*ep^4*mtt*mWW^4*s^2*t^8 - 32*mWW^5*s^2*t^8 - 296*ep*mWW^5*s^2*t^8 - 948*ep^2*mWW^5*s^2*t^8 - 1248*ep^3*mWW^5*s^2*t^8 - 576*ep^4*mWW^5*s^2*t^8 + 624*mtt^4*s^3*t^8 + 4352*ep*mtt^4*s^3*t^8 + 8748*ep^2*mtt^4*s^3*t^8 + 5212*ep^3*mtt^4*s^3*t^8 - 336*ep^4*mtt^4*s^3*t^8 - 1992*mtt^3*mWW*s^3*t^8 - 15904*ep*mtt^3*mWW*s^3*t^8 - 42082*ep^2*mtt^3*mWW*s^3*t^8 - 45726*ep^3*mtt^3*mWW*s^3*t^8 - 17496*ep^4*mtt^3*mWW*s^3*t^8 + 2424*mtt^2*mWW^2*s^3*t^8 + 21852*ep*mtt^2*mWW^2*s^3*t^8 + 68788*ep^2*mtt^2*mWW^2*s^3*t^8 + 91732*ep^3*mtt^2*mWW^2*s^3*t^8 + 44304*ep^4*mtt^2*mWW^2*s^3*t^8 - 1368*mtt*mWW^3*s^3*t^8 - 13400*ep*mtt*mWW^3*s^3*t^8 - 46322*ep^2*mtt*mWW^3*s^3*t^8 - 67134*ep^3*mtt*mWW^3*s^3*t^8 - 34776*ep^4*mtt*mWW^3*s^3*t^8 + 312*mWW^4*s^3*t^8 + 3100*ep*mWW^4*s^3*t^8 + 10868*ep^2*mWW^4*s^3*t^8 + 15916*ep^3*mWW^4*s^3*t^8 + 8304*ep^4*mWW^4*s^3*t^8 - 256*mtt^3*s^4*t^8 - 1256*ep*mtt^3*s^4*t^8 + 124*ep^2*mtt^3*s^4*t^8 + 5444*ep^3*mtt^3*s^4*t^8 + 4944*ep^4*mtt^3*s^4*t^8 + 640*mtt^2*mWW*s^4*t^8 + 4504*ep*mtt^2*mWW*s^4*t^8 + 9284*ep^2*mtt^2*mWW*s^4*t^8 + 6080*ep^3*mtt^2*mWW*s^4*t^8 + 192*ep^4*mtt^2*mWW*s^4*t^8 - 512*mtt*mWW^2*s^4*t^8 - 4408*ep*mtt*mWW^2*s^4*t^8 - 13084*ep^2*mtt*mWW^2*s^4*t^8 - 16460*ep^3*mtt*mWW^2*s^4*t^8 - 7536*ep^4*mtt*mWW^2*s^4*t^8 + 128*mWW^3*s^4*t^8 + 1160*ep*mWW^3*s^4*t^8 + 3676*ep^2*mWW^3*s^4*t^8 + 4936*ep^3*mWW^3*s^4*t^8 + 2400*ep^4*mWW^3*s^4*t^8 - 320*ep*mtt^2*s^5*t^8 - 2240*ep^2*mtt^2*s^5*t^8 - 4560*ep^3*mtt^2*s^5*t^8 - 2880*ep^4*mtt^2*s^5*t^8 + 384*ep*mtt*mWW*s^5*t^8 + 2688*ep^2*mtt*mWW*s^5*t^8 + 5472*ep^3*mtt*mWW*s^5*t^8 + 3456*ep^4*mtt*mWW*s^5*t^8 - 64*ep*mWW^2*s^5*t^8 - 448*ep^2*mWW^2*s^5*t^8 - 912*ep^3*mWW^2*s^5*t^8 - 576*ep^4*mWW^2*s^5*t^8 - 64*mtt^6*t^9 - 608*ep*mtt^6*t^9 - 2032*ep^2*mtt^6*t^9 - 2856*ep^3*mtt^6*t^9 - 1440*ep^4*mtt^6*t^9 + 256*mtt^5*mWW*t^9 + 2432*ep*mtt^5*mWW*t^9 + 8128*ep^2*mtt^5*mWW*t^9 + 11424*ep^3*mtt^5*mWW*t^9 + 5760*ep^4*mtt^5*mWW*t^9 - 384*mtt^4*mWW^2*t^9 - 3648*ep*mtt^4*mWW^2*t^9 - 12192*ep^2*mtt^4*mWW^2*t^9 - 17136*ep^3*mtt^4*mWW^2*t^9 - 8640*ep^4*mtt^4*mWW^2*t^9 + 256*mtt^3*mWW^3*t^9 + 2432*ep*mtt^3*mWW^3*t^9 + 8128*ep^2*mtt^3*mWW^3*t^9 + 11424*ep^3*mtt^3*mWW^3*t^9 + 5760*ep^4*mtt^3*mWW^3*t^9 - 64*mtt^2*mWW^4*t^9 - 608*ep*mtt^2*mWW^4*t^9 - 2032*ep^2*mtt^2*mWW^4*t^9 - 2856*ep^3*mtt^2*mWW^4*t^9 - 1440*ep^4*mtt^2*mWW^4*t^9 + 64*mtt^5*s*t^9 + 608*ep*mtt^5*s*t^9 + 2032*ep^2*mtt^5*s*t^9 + 2856*ep^3*mtt^5*s*t^9 + 1440*ep^4*mtt^5*s*t^9 - 96*mtt^4*mWW*s*t^9 - 912*ep*mtt^4*mWW*s*t^9 - 3048*ep^2*mtt^4*mWW*s*t^9 - 4284*ep^3*mtt^4*mWW*s*t^9 - 2160*ep^4*mtt^4*mWW*s*t^9 - 192*mtt^3*mWW^2*s*t^9 - 1824*ep*mtt^3*mWW^2*s*t^9 - 6096*ep^2*mtt^3*mWW^2*s*t^9 - 8568*ep^3*mtt^3*mWW^2*s*t^9 - 4320*ep^4*mtt^3*mWW^2*s*t^9 + 512*mtt^2*mWW^3*s*t^9 + 4864*ep*mtt^2*mWW^3*s*t^9 + 16256*ep^2*mtt^2*mWW^3*s*t^9 + 22848*ep^3*mtt^2*mWW^3*s*t^9 + 11520*ep^4*mtt^2*mWW^3*s*t^9 - 384*mtt*mWW^4*s*t^9 - 3648*ep*mtt*mWW^4*s*t^9 - 12192*ep^2*mtt*mWW^4*s*t^9 - 17136*ep^3*mtt*mWW^4*s*t^9 - 8640*ep^4*mtt*mWW^4*s*t^9 + 96*mWW^5*s*t^9 + 912*ep*mWW^5*s*t^9 + 3048*ep^2*mWW^5*s*t^9 + 4284*ep^3*mWW^5*s*t^9 + 2160*ep^4*mWW^5*s*t^9 + 64*mtt^4*s^2*t^9 + 448*ep*mtt^4*s^2*t^9 + 912*ep^2*mtt^4*s^2*t^9 + 576*ep^3*mtt^4*s^2*t^9 - 320*mtt^3*mWW*s^2*t^9 - 2528*ep*mtt^3*mWW*s^2*t^9 - 6576*ep^2*mtt^3*mWW*s^2*t^9 - 6984*ep^3*mtt^3*mWW*s^2*t^9 - 2592*ep^4*mtt^3*mWW*s^2*t^9 + 576*mtt^2*mWW^2*s^2*t^9 + 4896*ep*mtt^2*mWW^2*s^2*t^9 + 14256*ep^2*mtt^2*mWW^2*s^2*t^9 + 17496*ep^3*mtt^2*mWW^2*s^2*t^9 + 7776*ep^4*mtt^2*mWW^2*s^2*t^9 - 448*mtt*mWW^3*s^2*t^9 - 4000*ep*mtt*mWW^3*s^2*t^9 - 12432*ep^2*mtt*mWW^3*s^2*t^9 - 16344*ep^3*mtt*mWW^3*s^2*t^9 - 7776*ep^4*mtt*mWW^3*s^2*t^9 + 128*mWW^4*s^2*t^9 + 1184*ep*mWW^4*s^2*t^9 + 3840*ep^2*mWW^4*s^2*t^9 + 5256*ep^3*mWW^4*s^2*t^9 + 2592*ep^4*mWW^4*s^2*t^9 - 64*mtt^3*s^3*t^9 - 288*ep*mtt^3*s^3*t^9 + 208*ep^2*mtt^3*s^3*t^9 + 1704*ep^3*mtt^3*s^3*t^9 + 1440*ep^4*mtt^3*s^3*t^9 + 160*mtt^2*mWW*s^3*t^9 + 816*ep*mtt^2*mWW*s^3*t^9 + 152*ep^2*mtt^2*mWW*s^3*t^9 - 2892*ep^3*mtt^2*mWW*s^3*t^9 - 2736*ep^4*mtt^2*mWW*s^3*t^9 - 128*mtt*mWW^2*s^3*t^9 - 768*ep*mtt*mWW^2*s^3*t^9 - 928*ep^2*mtt*mWW^2*s^3*t^9 + 672*ep^3*mtt*mWW^2*s^3*t^9 + 1152*ep^4*mtt*mWW^2*s^3*t^9 + 32*mWW^3*s^3*t^9 + 240*ep*mWW^3*s^3*t^9 + 568*ep^2*mWW^3*s^3*t^9 + 516*ep^3*mWW^3*s^3*t^9 + 144*ep^4*mWW^3*s^3*t^9 - 160*ep*mtt^2*s^4*t^9 - 1120*ep^2*mtt^2*s^4*t^9 - 2280*ep^3*mtt^2*s^4*t^9 - 1440*ep^4*mtt^2*s^4*t^9 + 192*ep*mtt*mWW*s^4*t^9 + 1344*ep^2*mtt*mWW*s^4*t^9 + 2736*ep^3*mtt*mWW*s^4*t^9 + 1728*ep^4*mtt*mWW*s^4*t^9 - 32*ep*mWW^2*s^4*t^9 - 224*ep^2*mWW^2*s^4*t^9 - 456*ep^3*mWW^2*s^4*t^9 - 288*ep^4*mWW^2*s^4*t^9))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^4*(mtt - mWW - s)^3*s^3*(mtt - t)*(mWW - t)^3*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^9*mWW^3 - 10*ep*mtt^9*mWW^3 + 174*ep^2*mtt^9*mWW^3 + 794*ep^3*mtt^9*mWW^3 + 1248*ep^4*mtt^9*mWW^3 + 680*ep^5*mtt^9*mWW^3 + 34*mtt^8*mWW^4 + 46*ep*mtt^8*mWW^4 - 838*ep^2*mtt^8*mWW^4 - 3622*ep^3*mtt^8*mWW^4 - 5620*ep^4*mtt^8*mWW^4 - 3104*ep^5*mtt^8*mWW^4 - 68*mtt^7*mWW^5 - 136*ep*mtt^7*mWW^5 + 876*ep^2*mtt^7*mWW^5 + 5584*ep^3*mtt^7*mWW^5 + 11160*ep^4*mtt^7*mWW^5 + 7352*ep^5*mtt^7*mWW^5 + 48*mtt^6*mWW^6 + 284*ep*mtt^6*mWW^6 + 1340*ep^2*mtt^6*mWW^6 - 1924*ep^3*mtt^6*mWW^6 - 13092*ep^4*mtt^6*mWW^6 - 11856*ep^5*mtt^6*mWW^6 + 18*mtt^5*mWW^7 - 286*ep*mtt^5*mWW^7 - 2906*ep^2*mtt^5*mWW^7 - 3514*ep^3*mtt^5*mWW^7 + 6432*ep^4*mtt^5*mWW^7 + 9184*ep^5*mtt^5*mWW^7 - 46*mtt^4*mWW^8 + 22*ep*mtt^4*mWW^8 + 594*ep^2*mtt^4*mWW^8 + 3890*ep^3*mtt^4*mWW^8 + 7596*ep^4*mtt^4*mWW^8 + 4360*ep^5*mtt^4*mWW^8 + 24*mtt^3*mWW^9 + 164*ep*mtt^3*mWW^9 + 1720*ep^2*mtt^3*mWW^9 - 1204*ep^3*mtt^3*mWW^9 - 14088*ep^4*mtt^3*mWW^9 - 13256*ep^5*mtt^3*mWW^9 - 4*mtt^2*mWW^10 - 96*ep*mtt^2*mWW^10 - 960*ep^2*mtt^2*mWW^10 - 160*ep^3*mtt^2*mWW^10 + 6820*ep^4*mtt^2*mWW^10 + 7648*ep^5*mtt^2*mWW^10 + 12*ep*mtt*mWW^11 - 120*ep^2*mtt*mWW^11 + 228*ep^3*mtt*mWW^11 + 240*ep^4*mtt*mWW^11 - 504*ep^5*mtt*mWW^11 + 120*ep^2*mWW^12 - 72*ep^3*mWW^12 - 696*ep^4*mWW^12 - 504*ep^5*mWW^12 + 42*mtt^8*mWW^3*s + 70*ep*mtt^8*mWW^3*s - 1218*ep^2*mtt^8*mWW^3*s - 5558*ep^3*mtt^8*mWW^3*s - 8736*ep^4*mtt^8*mWW^3*s - 4760*ep^5*mtt^8*mWW^3*s - 196*mtt^7*mWW^4*s - 270*ep*mtt^7*mWW^4*s + 4792*ep^2*mtt^7*mWW^4*s + 20758*ep^3*mtt^7*mWW^4*s + 32228*ep^4*mtt^7*mWW^4*s + 17808*ep^5*mtt^7*mWW^4*s + 292*mtt^6*mWW^5*s + 640*ep*mtt^6*mWW^5*s - 3132*ep^2*mtt^6*mWW^5*s - 22628*ep^3*mtt^6*mWW^5*s - 47400*ep^4*mtt^6*mWW^5*s - 31980*ep^5*mtt^6*mWW^5*s - 68*mtt^5*mWW^6*s - 936*ep*mtt^5*mWW^6*s - 7390*ep^2*mtt^5*mWW^6*s - 4012*ep^3*mtt^5*mWW^6*s + 30098*ep^4*mtt^5*mWW^6*s + 33284*ep^5*mtt^5*mWW^6*s - 218*mtt^4*mWW^7*s + 358*ep*mtt^4*mWW^7*s + 8742*ep^2*mtt^4*mWW^7*s + 23366*ep^3*mtt^4*mWW^7*s + 16596*ep^4*mtt^4*mWW^7*s - 940*ep^5*mtt^4*mWW^7*s + 196*mtt^3*mWW^8*s + 578*ep*mtt^3*mWW^8*s + 2012*ep^2*mtt^3*mWW^8*s - 14122*ep^3*mtt^3*mWW^8*s - 51376*ep^4*mtt^3*mWW^8*s - 40344*ep^5*mtt^3*mWW^8*s - 40*mtt^2*mWW^9*s - 556*ep*mtt^2*mWW^9*s - 4688*ep^2*mtt^2*mWW^9*s + 1296*ep^3*mtt^2*mWW^9*s + 33928*ep^4*mtt^2*mWW^9*s + 34284*ep^5*mtt^2*mWW^9*s - 12*mtt*mWW^10*s + 116*ep*mtt*mWW^10*s + 314*ep^2*mtt*mWW^10*s + 1296*ep^3*mtt*mWW^10*s - 1910*ep^4*mtt*mWW^10*s - 4892*ep^5*mtt*mWW^10*s + 4*mWW^11*s + 568*ep^2*mWW^11*s - 396*ep^3*mWW^11*s - 3428*ep^4*mWW^11*s - 2460*ep^5*mWW^11*s - 126*mtt^7*mWW^3*s^2 - 210*ep*mtt^7*mWW^3*s^2 + 3654*ep^2*mtt^7*mWW^3*s^2 + 16674*ep^3*mtt^7*mWW^3*s^2 + 26208*ep^4*mtt^7*mWW^3*s^2 + 14280*ep^5*mtt^7*mWW^3*s^2 + 462*mtt^6*mWW^4*s^2 + 657*ep*mtt^6*mWW^4*s^2 - 11143*ep^2*mtt^6*mWW^4*s^2 - 48503*ep^3*mtt^6*mWW^4*s^2 - 75447*ep^4*mtt^6*mWW^4*s^2 - 41754*ep^5*mtt^6*mWW^4*s^2 - 442*mtt^5*mWW^5*s^2 - 1192*ep*mtt^5*mWW^5*s^2 + 2474*ep^2*mtt^5*mWW^5*s^2 + 29780*ep^3*mtt^5*mWW^5*s^2 + 70848*ep^4*mtt^5*mWW^5*s^2 + 50596*ep^5*mtt^5*mWW^5*s^2 - 188*mtt^4*mWW^6*s^2 + 1029*ep*mtt^4*mWW^6*s^2 + 16131*ep^2*mtt^4*mWW^6*s^2 + 33241*ep^3*mtt^4*mWW^6*s^2 + 5425*ep^4*mtt^4*mWW^6*s^2 - 18246*ep^5*mtt^4*mWW^6*s^2 + 488*mtt^3*mWW^7*s^2 + 452*ep*mtt^3*mWW^7*s^2 - 8464*ep^2*mtt^3*mWW^7*s^2 - 44708*ep^3*mtt^3*mWW^7*s^2 - 78720*ep^4*mtt^3*mWW^7*s^2 - 45736*ep^5*mtt^3*mWW^7*s^2 - 176*mtt^2*mWW^8*s^2 - 1127*ep*mtt^2*mWW^8*s^2 - 6107*ep^2*mtt^2*mWW^8*s^2 + 12013*ep^3*mtt^2*mWW^8*s^2 + 69267*ep^4*mtt^2*mWW^8*s^2 + 60626*ep^5*mtt^2*mWW^8*s^2 - 40*mtt*mWW^9*s^2 + 414*ep*mtt*mWW^9*s^2 + 2544*ep^2*mtt*mWW^9*s^2 + 2654*ep^3*mtt*mWW^9*s^2 - 10624*ep^4*mtt*mWW^9*s^2 - 14916*ep^5*mtt*mWW^9*s^2 + 22*mWW^10*s^2 - 23*ep*mWW^10*s^2 + 911*ep^2*mWW^10*s^2 - 1151*ep^3*mWW^10*s^2 - 6957*ep^4*mWW^10*s^2 - 4850*ep^5*mWW^10*s^2 + 210*mtt^6*mWW^3*s^3 + 350*ep*mtt^6*mWW^3*s^3 - 6090*ep^2*mtt^6*mWW^3*s^3 - 27790*ep^3*mtt^6*mWW^3*s^3 - 43680*ep^4*mtt^6*mWW^3*s^3 - 23800*ep^5*mtt^6*mWW^3*s^3 - 560*mtt^5*mWW^4*s^3 - 845*ep*mtt^5*mWW^4*s^3 + 13165*ep^2*mtt^5*mWW^4*s^3 + 57915*ep^3*mtt^5*mWW^4*s^3 + 90515*ep^4*mtt^5*mWW^4*s^3 + 50290*ep^5*mtt^5*mWW^4*s^3 + 210*mtt^4*mWW^5*s^3 + 1081*ep*mtt^4*mWW^5*s^3 + 3831*ep^2*mtt^4*mWW^5*s^3 - 4683*ep^3*mtt^4*mWW^5*s^3 - 32737*ep^4*mtt^4*mWW^5*s^3 - 29670*ep^5*mtt^4*mWW^5*s^3 + 478*mtt^3*mWW^6*s^3 - 264*ep*mtt^3*mWW^6*s^3 - 17016*ep^2*mtt^3*mWW^6*s^3 - 55484*ep^3*mtt^3*mWW^6*s^3 - 65142*ep^4*mtt^3*mWW^6*s^3 - 26156*ep^5*mtt^3*mWW^6*s^3 - 354*mtt^2*mWW^7*s^3 - 956*ep*mtt^2*mWW^7*s^3 + 1380*ep^2*mtt^2*mWW^7*s^3 + 31176*ep^3*mtt^2*mWW^7*s^3 + 79542*ep^4*mtt^2*mWW^7*s^3 + 56588*ep^5*mtt^2*mWW^7*s^3 - 34*mtt*mWW^8*s^3 + 681*ep*mtt*mWW^8*s^3 + 4239*ep^2*mtt*mWW^8*s^3 + 1061*ep^3*mtt*mWW^8*s^3 - 20357*ep^4*mtt*mWW^8*s^3 - 21830*ep^5*mtt*mWW^8*s^3 + 50*mWW^9*s^3 - 95*ep*mWW^9*s^3 + 307*ep^2*mWW^9*s^3 - 2235*ep^3*mWW^9*s^3 - 7629*ep^4*mWW^9*s^3 - 4942*ep^5*mWW^9*s^3 - 210*mtt^5*mWW^3*s^4 - 350*ep*mtt^5*mWW^3*s^4 + 6090*ep^2*mtt^5*mWW^3*s^4 + 27790*ep^3*mtt^5*mWW^3*s^4 + 43680*ep^4*mtt^5*mWW^3*s^4 + 23800*ep^5*mtt^5*mWW^3*s^4 + 350*mtt^4*mWW^4*s^4 + 600*ep*mtt^4*mWW^4*s^4 - 7740*ep^2*mtt^4*mWW^4*s^4 - 35020*ep^3*mtt^4*mWW^4*s^4 - 55450*ep^4*mtt^4*mWW^4*s^4 - 31140*ep^5*mtt^4*mWW^4*s^4 + 120*mtt^3*mWW^5*s^4 - 444*ep*mtt^3*mWW^5*s^4 - 8084*ep^2*mtt^3*mWW^5*s^4 - 21948*ep^3*mtt^3*mWW^5*s^4 - 20132*ep^4*mtt^3*mWW^5*s^4 - 5000*ep^5*mtt^3*mWW^5*s^4 - 346*mtt^2*mWW^6*s^4 - 282*ep*mtt^2*mWW^6*s^4 + 8062*ep^2*mtt^2*mWW^6*s^4 + 35986*ep^3*mtt^2*mWW^6*s^4 + 58276*ep^4*mtt^2*mWW^6*s^4 + 32944*ep^5*mtt^2*mWW^6*s^4 + 26*mtt*mWW^7*s^4 + 554*ep*mtt*mWW^7*s^4 + 2194*ep^2*mtt*mWW^7*s^4 - 4122*ep^3*mtt*mWW^7*s^4 - 21468*ep^4*mtt*mWW^7*s^4 - 18128*ep^5*mtt*mWW^7*s^4 + 60*mWW^8*s^4 - 154*ep*mWW^8*s^4 - 738*ep^2*mWW^8*s^4 - 2842*ep^3*mWW^8*s^4 - 5130*ep^4*mWW^8*s^4 - 2812*ep^5*mWW^8*s^4 + 126*mtt^4*mWW^3*s^5 + 210*ep*mtt^4*mWW^3*s^5 - 3654*ep^2*mtt^4*mWW^3*s^5 - 16674*ep^3*mtt^4*mWW^3*s^5 - 26208*ep^4*mtt^4*mWW^3*s^5 - 14280*ep^5*mtt^4*mWW^3*s^5 - 84*mtt^3*mWW^4*s^5 - 216*ep*mtt^3*mWW^4*s^5 + 1378*ep^2*mtt^3*mWW^4*s^5 + 7292*ep^3*mtt^3*mWW^4*s^5 + 12330*ep^4*mtt^3*mWW^4*s^5 + 7284*ep^5*mtt^3*mWW^4*s^5 - 152*mtt^2*mWW^5*s^5 + 22*ep*mtt^2*mWW^5*s^5 + 5110*ep^2*mtt^2*mWW^5*s^5 + 18298*ep^3*mtt^2*mWW^5*s^5 + 24978*ep^4*mtt^2*mWW^5*s^5 + 12368*ep^5*mtt^2*mWW^5*s^5 + 62*mtt*mWW^6*s^5 + 216*ep*mtt*mWW^6*s^5 - 690*ep^2*mtt*mWW^6*s^5 - 6880*ep^3*mtt*mWW^6*s^5 - 14764*ep^4*mtt*mWW^6*s^5 - 9720*ep^5*mtt*mWW^6*s^5 + 40*mWW^7*s^5 - 122*ep*mWW^7*s^5 - 946*ep^2*mWW^7*s^5 - 2198*ep^3*mWW^7*s^5 - 2382*ep^4*mWW^7*s^5 - 968*ep^5*mWW^7*s^5 - 42*mtt^3*mWW^3*s^6 - 70*ep*mtt^3*mWW^3*s^6 + 1218*ep^2*mtt^3*mWW^3*s^6 + 5558*ep^3*mtt^3*mWW^3*s^6 + 8736*ep^4*mtt^3*mWW^3*s^6 + 4760*ep^5*mtt^3*mWW^3*s^6 - 14*mtt^2*mWW^4*s^6 + 25*ep*mtt^2*mWW^4*s^6 + 633*ep^2*mtt^2*mWW^4*s^6 + 2137*ep^3*mtt^2*mWW^4*s^6 + 2837*ep^4*mtt^2*mWW^4*s^6 + 1342*ep^5*mtt^2*mWW^4*s^6 + 38*mtt*mWW^5*s^6 + 36*ep*mtt*mWW^5*s^6 - 1002*ep^2*mtt*mWW^5*s^6 - 4240*ep^3*mtt*mWW^5*s^6 - 6572*ep^4*mtt*mWW^5*s^6 - 3620*ep^5*mtt*mWW^5*s^6 + 14*mWW^6*s^6 - 47*ep*mWW^6*s^6 - 437*ep^2*mWW^6*s^6 - 927*ep^3*mWW^6*s^6 - 801*ep^4*mWW^6*s^6 - 250*ep^5*mWW^6*s^6 + 6*mtt^2*mWW^3*s^7 + 10*ep*mtt^2*mWW^3*s^7 - 174*ep^2*mtt^2*mWW^3*s^7 - 794*ep^3*mtt^2*mWW^3*s^7 - 1248*ep^4*mtt^2*mWW^3*s^7 - 680*ep^5*mtt^2*mWW^3*s^7 + 8*mtt*mWW^4*s^7 + 3*ep*mtt*mWW^4*s^7 - 247*ep^2*mtt*mWW^4*s^7 - 957*ep^3*mtt*mWW^4*s^7 - 1393*ep^4*mtt*mWW^4*s^7 - 726*ep^5*mtt*mWW^4*s^7 + 2*mWW^5*s^7 - 7*ep*mWW^5*s^7 - 73*ep^2*mWW^5*s^7 - 163*ep^3*mWW^5*s^7 - 145*ep^4*mWW^5*s^7 - 46*ep^5*mWW^5*s^7 - 6*mtt^9*mWW^2*t - 46*ep*mtt^9*mWW^2*t + 6*ep^2*mtt^9*mWW^2*t + 614*ep^3*mtt^9*mWW^2*t + 1392*ep^4*mtt^9*mWW^2*t + 920*ep^5*mtt^9*mWW^2*t + 36*mtt^8*mWW^3*t + 258*ep*mtt^8*mWW^3*t - 250*ep^2*mtt^8*mWW^3*t - 4166*ep^3*mtt^8*mWW^3*t - 8410*ep^4*mtt^8*mWW^3*t - 5132*ep^5*mtt^8*mWW^3*t - 128*mtt^7*mWW^4*t - 310*ep*mtt^7*mWW^4*t + 3506*ep^2*mtt^7*mWW^4*t + 12530*ep^3*mtt^7*mWW^4*t + 13338*ep^4*mtt^7*mWW^4*t + 4328*ep^5*mtt^7*mWW^4*t + 232*mtt^6*mWW^5*t - 234*ep*mtt^6*mWW^5*t - 8490*ep^2*mtt^6*mWW^5*t - 17834*ep^3*mtt^6*mWW^5*t - 4406*ep^4*mtt^6*mWW^5*t + 7452*ep^5*mtt^6*mWW^5*t - 150*mtt^5*mWW^6*t + 374*ep*mtt^5*mWW^6*t + 3018*ep^2*mtt^5*mWW^6*t + 9458*ep^3*mtt^5*mWW^6*t + 13064*ep^4*mtt^5*mWW^6*t + 6036*ep^5*mtt^5*mWW^6*t - 76*mtt^4*mWW^7*t + 362*ep*mtt^4*mWW^7*t + 9850*ep^2*mtt^4*mWW^7*t + 3890*ep^3*mtt^4*mWW^7*t - 45942*ep^4*mtt^4*mWW^7*t - 46948*ep^5*mtt^4*mWW^7*t + 140*mtt^3*mWW^8*t - 458*ep*mtt^3*mWW^8*t - 9546*ep^2*mtt^3*mWW^8*t - 8010*ep^3*mtt^3*mWW^8*t + 36434*ep^4*mtt^3*mWW^8*t + 43168*ep^5*mtt^3*mWW^8*t - 48*mtt^2*mWW^9*t - 86*ep*mtt^2*mWW^9*t - 134*ep^2*mtt^2*mWW^9*t + 5034*ep^3*mtt^2*mWW^9*t + 7070*ep^4*mtt^2*mWW^9*t - 268*ep^5*mtt^2*mWW^9*t + 152*ep*mtt*mWW^10*t + 2760*ep^2*mtt*mWW^10*t - 1792*ep^3*mtt*mWW^10*t - 17172*ep^4*mtt*mWW^10*t - 13588*ep^5*mtt*mWW^10*t - 12*ep*mWW^11*t - 720*ep^2*mWW^11*t + 276*ep^3*mWW^11*t + 4632*ep^4*mWW^11*t + 4032*ep^5*mWW^11*t + 42*mtt^8*mWW^2*s*t + 322*ep*mtt^8*mWW^2*s*t - 42*ep^2*mtt^8*mWW^2*s*t - 4298*ep^3*mtt^8*mWW^2*s*t - 9744*ep^4*mtt^8*mWW^2*s*t - 6440*ep^5*mtt^8*mWW^2*s*t - 216*mtt^7*mWW^3*s*t - 1500*ep*mtt^7*mWW^3*s*t + 1692*ep^2*mtt^7*mWW^3*s*t + 25196*ep^3*mtt^7*mWW^3*s*t + 50452*ep^4*mtt^7*mWW^3*s*t + 30744*ep^5*mtt^7*mWW^3*s*t + 636*mtt^6*mWW^4*s*t + 1292*ep*mtt^6*mWW^4*s*t - 18364*ep^2*mtt^6*mWW^4*s*t - 63576*ep^3*mtt^6*mWW^4*s*t - 67452*ep^4*mtt^6*mWW^4*s*t - 22312*ep^5*mtt^6*mWW^4*s*t - 902*mtt^5*mWW^5*s*t + 1116*ep*mtt^5*mWW^5*s*t + 32020*ep^2*mtt^5*mWW^5*s*t + 70724*ep^3*mtt^5*mWW^5*s*t + 29662*ep^4*mtt^5*mWW^5*s*t - 17372*ep^5*mtt^5*mWW^5*s*t + 306*mtt^4*mWW^6*s*t - 578*ep*mtt^4*mWW^6*s*t + 2926*ep^2*mtt^4*mWW^6*s*t - 17658*ep^3*mtt^4*mWW^6*s*t - 74100*ep^4*mtt^4*mWW^6*s*t - 58160*ep^5*mtt^4*mWW^6*s*t + 484*mtt^3*mWW^7*s*t - 1354*ep*mtt^3*mWW^7*s*t - 36434*ep^2*mtt^3*mWW^7*s*t - 32202*ep^3*mtt^3*mWW^7*s*t + 118358*ep^4*mtt^3*mWW^7*s*t + 136884*ep^5*mtt^3*mWW^7*s*t - 464*mtt^2*mWW^8*s*t + 118*ep*mtt^2*mWW^8*s*t + 14162*ep^2*mtt^2*mWW^8*s*t + 33130*ep^3*mtt^2*mWW^8*s*t - 5814*ep^4*mtt^2*mWW^8*s*t - 36788*ep^5*mtt^2*mWW^8*s*t + 122*mtt*mWW^9*s*t + 730*ep*mtt*mWW^9*s*t + 7850*ep^2*mtt*mWW^9*s*t - 13174*ep^3*mtt*mWW^9*s*t - 65856*ep^4*mtt*mWW^9*s*t - 47392*ep^5*mtt*mWW^9*s*t - 8*mWW^10*s*t - 146*ep*mWW^10*s*t - 3810*ep^2*mWW^10*s*t + 1858*ep^3*mWW^10*s*t + 24494*ep^4*mWW^10*s*t + 20836*ep^5*mWW^10*s*t - 126*mtt^7*mWW^2*s^2*t - 966*ep*mtt^7*mWW^2*s^2*t + 126*ep^2*mtt^7*mWW^2*s^2*t + 12894*ep^3*mtt^7*mWW^2*s^2*t + 29232*ep^4*mtt^7*mWW^2*s^2*t + 19320*ep^5*mtt^7*mWW^2*s^2*t + 540*mtt^6*mWW^3*s^2*t + 3564*ep*mtt^6*mWW^3*s^2*t - 4956*ep^2*mtt^6*mWW^3*s^2*t - 63580*ep^3*mtt^6*mWW^3*s^2*t - 125600*ep^4*mtt^6*mWW^3*s^2*t - 76272*ep^5*mtt^6*mWW^3*s^2*t - 1254*mtt^5*mWW^4*s^2*t - 1665*ep*mtt^5*mWW^4*s^2*t + 39439*ep^2*mtt^5*mWW^4*s^2*t + 128195*ep^3*mtt^5*mWW^4*s^2*t + 131967*ep^4*mtt^5*mWW^4*s^2*t + 42678*ep^5*mtt^5*mWW^4*s^2*t + 1216*mtt^4*mWW^5*s^2*t - 2609*ep*mtt^4*mWW^5*s^2*t - 42885*ep^2*mtt^4*mWW^5*s^2*t - 95993*ep^3*mtt^4*mWW^5*s^2*t - 54459*ep^4*mtt^4*mWW^5*s^2*t + 8970*ep^5*mtt^4*mWW^5*s^2*t + 196*mtt^3*mWW^6*s^2*t + 244*ep*mtt^3*mWW^6*s^2*t - 28380*ep^2*mtt^3*mWW^6*s^2*t - 22360*ep^3*mtt^3*mWW^6*s^2*t + 103052*ep^4*mtt^3*mWW^6*s^2*t + 111072*ep^5*mtt^3*mWW^6*s^2*t - 1028*mtt^2*mWW^7*s^2*t + 906*ep*mtt^2*mWW^7*s^2*t + 43046*ep^2*mtt^2*mWW^7*s^2*t + 74438*ep^3*mtt^2*mWW^7*s^2*t - 40318*ep^4*mtt^2*mWW^7*s^2*t - 92332*ep^5*mtt^2*mWW^7*s^2*t + 524*mtt*mWW^8*s^2*t + 955*ep*mtt*mWW^8*s^2*t + 879*ep^2*mtt*mWW^8*s^2*t - 40313*ep^3*mtt*mWW^8*s^2*t - 97815*ep^4*mtt*mWW^8*s^2*t - 57478*ep^5*mtt*mWW^8*s^2*t - 68*mWW^9*s^2*t - 429*ep*mWW^9*s^2*t - 7269*ep^2*mWW^9*s^2*t + 6719*ep^3*mWW^9*s^2*t + 53941*ep^4*mWW^9*s^2*t + 44042*ep^5*mWW^9*s^2*t + 210*mtt^6*mWW^2*s^3*t + 1610*ep*mtt^6*mWW^2*s^3*t - 210*ep^2*mtt^6*mWW^2*s^3*t - 21490*ep^3*mtt^6*mWW^2*s^3*t - 48720*ep^4*mtt^6*mWW^2*s^3*t - 32200*ep^5*mtt^6*mWW^2*s^3*t - 720*mtt^5*mWW^3*s^3*t - 4350*ep*mtt^5*mWW^3*s^3*t + 8150*ep^2*mtt^5*mWW^3*s^3*t + 85770*ep^3*mtt^5*mWW^3*s^3*t + 165570*ep^4*mtt^5*mWW^3*s^3*t + 99820*ep^5*mtt^5*mWW^3*s^3*t + 1210*mtt^4*mWW^4*s^3*t - 40*ep*mtt^4*mWW^4*s^3*t - 43984*ep^2*mtt^4*mWW^4*s^3*t - 126916*ep^3*mtt^4*mWW^4*s^3*t - 119226*ep^4*mtt^4*mWW^4*s^3*t - 33700*ep^5*mtt^4*mWW^4*s^3*t - 508*mtt^3*mWW^5*s^3*t + 3352*ep*mtt^3*mWW^5*s^3*t + 19828*ep^2*mtt^3*mWW^5*s^3*t + 37424*ep^3*mtt^3*mWW^5*s^3*t + 23680*ep^4*mtt^3*mWW^5*s^3*t - 160*ep^5*mtt^3*mWW^5*s^3*t - 858*mtt^2*mWW^6*s^3*t - 60*ep*mtt^2*mWW^6*s^3*t + 39040*ep^2*mtt^2*mWW^6*s^3*t + 71916*ep^3*mtt^2*mWW^6*s^3*t - 16018*ep^4*mtt^2*mWW^6*s^3*t - 60036*ep^5*mtt^2*mWW^6*s^3*t + 848*mtt*mWW^7*s^3*t + 156*ep*mtt*mWW^7*s^3*t - 17100*ep^2*mtt*mWW^7*s^3*t - 63228*ep^3*mtt*mWW^7*s^3*t - 77204*ep^4*mtt*mWW^7*s^3*t - 28536*ep^5*mtt*mWW^7*s^3*t - 182*mWW^8*s^3*t - 456*ep*mWW^8*s^3*t - 5316*ep^2*mWW^8*s^3*t + 14032*ep^3*mWW^8*s^3*t + 64046*ep^4*mWW^8*s^3*t + 48908*ep^5*mWW^8*s^3*t - 210*mtt^5*mWW^2*s^4*t - 1610*ep*mtt^5*mWW^2*s^4*t + 210*ep^2*mtt^5*mWW^2*s^4*t + 21490*ep^3*mtt^5*mWW^2*s^4*t + 48720*ep^4*mtt^5*mWW^2*s^4*t + 32200*ep^5*mtt^5*mWW^2*s^4*t + 540*mtt^4*mWW^3*s^4*t + 2730*ep*mtt^4*mWW^3*s^4*t - 8130*ep^2*mtt^4*mWW^3*s^4*t - 65390*ep^3*mtt^4*mWW^3*s^4*t - 120970*ep^4*mtt^4*mWW^3*s^4*t - 71820*ep^5*mtt^4*mWW^3*s^4*t - 540*mtt^3*mWW^4*s^4*t + 1820*ep*mtt^3*mWW^4*s^4*t + 26116*ep^2*mtt^3*mWW^4*s^4*t + 58684*ep^3*mtt^3*mWW^4*s^4*t + 39444*ep^4*mtt^3*mWW^4*s^4*t + 2780*ep^5*mtt^3*mWW^4*s^4*t - 232*mtt^2*mWW^5*s^4*t - 2052*ep*mtt^2*mWW^5*s^4*t + 4976*ep^2*mtt^2*mWW^5*s^4*t + 23956*ep^3*mtt^2*mWW^5*s^4*t + 25184*ep^4*mtt^2*mWW^5*s^4*t + 8600*ep^5*mtt^2*mWW^5*s^4*t + 654*mtt*mWW^6*s^4*t - 170*ep*mtt*mWW^6*s^4*t - 19734*ep^2*mtt*mWW^6*s^4*t - 53410*ep^3*mtt*mWW^6*s^4*t - 46040*ep^4*mtt*mWW^6*s^4*t - 10684*ep^5*mtt*mWW^6*s^4*t - 228*mWW^7*s^4*t - 70*ep*mWW^7*s^4*t + 638*ep^2*mWW^7*s^4*t + 17102*ep^3*mWW^7*s^4*t + 45106*ep^4*mWW^7*s^4*t + 30932*ep^5*mWW^7*s^4*t + 126*mtt^4*mWW^2*s^5*t + 966*ep*mtt^4*mWW^2*s^5*t - 126*ep^2*mtt^4*mWW^2*s^5*t - 12894*ep^3*mtt^4*mWW^2*s^5*t - 29232*ep^4*mtt^4*mWW^2*s^5*t - 19320*ep^5*mtt^4*mWW^2*s^5*t - 216*mtt^3*mWW^3*s^5*t - 648*ep*mtt^3*mWW^3*s^5*t + 4920*ep^2*mtt^3*mWW^3*s^5*t + 26896*ep^3*mtt^3*mWW^3*s^5*t + 45320*ep^4*mtt^3*mWW^3*s^5*t + 25872*ep^5*mtt^3*mWW^3*s^5*t + 48*mtt^2*mWW^4*s^5*t - 1440*ep*mtt^2*mWW^4*s^5*t - 7000*ep^2*mtt^2*mWW^4*s^5*t - 5996*ep^3*mtt^2*mWW^4*s^5*t + 9036*ep^4*mtt^2*mWW^4*s^5*t + 10872*ep^5*mtt^2*mWW^4*s^5*t + 242*mtt*mWW^5*s^5*t + 308*ep*mtt*mWW^5*s^5*t - 7056*ep^2*mtt*mWW^5*s^5*t - 22828*ep^3*mtt*mWW^5*s^5*t - 25446*ep^4*mtt*mWW^5*s^5*t - 10452*ep^5*mtt*mWW^5*s^5*t - 148*mWW^6*s^5*t + 190*ep*mWW^6*s^5*t + 3130*ep^2*mWW^6*s^5*t + 12054*ep^3*mWW^6*s^5*t + 20042*ep^4*mWW^6*s^5*t + 11772*ep^5*mWW^6*s^5*t - 42*mtt^3*mWW^2*s^6*t - 322*ep*mtt^3*mWW^2*s^6*t + 42*ep^2*mtt^3*mWW^2*s^6*t + 4298*ep^3*mtt^3*mWW^2*s^6*t + 9744*ep^4*mtt^3*mWW^2*s^6*t + 6440*ep^5*mtt^3*mWW^2*s^6*t + 36*mtt^2*mWW^3*s^6*t - 120*ep*mtt^2*mWW^3*s^6*t - 1672*ep^2*mtt^2*mWW^3*s^6*t - 4816*ep^3*mtt^2*mWW^3*s^6*t - 5852*ep^4*mtt^2*mWW^3*s^6*t - 2744*ep^5*mtt^2*mWW^3*s^6*t + 34*mtt*mWW^4*s^6*t + 323*ep*mtt*mWW^4*s^6*t + 35*ep^2*mtt*mWW^4*s^6*t - 3625*ep^3*mtt*mWW^4*s^6*t - 7989*ep^4*mtt*mWW^4*s^6*t - 5098*ep^5*mtt*mWW^4*s^6*t - 48*mWW^5*s^6*t + 119*ep*mWW^5*s^6*t + 1607*ep^2*mWW^5*s^6*t + 4551*ep^3*mWW^5*s^6*t + 5785*ep^4*mWW^5*s^6*t + 2962*ep^5*mWW^5*s^6*t + 6*mtt^2*mWW^2*s^7*t + 46*ep*mtt^2*mWW^2*s^7*t - 6*ep^2*mtt^2*mWW^2*s^7*t - 614*ep^3*mtt^2*mWW^2*s^7*t - 1392*ep^4*mtt^2*mWW^2*s^7*t - 920*ep^5*mtt^2*mWW^2*s^7*t + 66*ep*mtt*mWW^3*s^7*t + 246*ep^2*mtt*mWW^3*s^7*t + 90*ep^3*mtt*mWW^3*s^7*t - 510*ep^4*mtt*mWW^3*s^7*t - 468*ep^5*mtt*mWW^3*s^7*t - 6*mWW^4*s^7*t + 20*ep*mWW^4*s^7*t + 252*ep^2*mWW^4*s^7*t + 704*ep^3*mWW^4*s^7*t + 882*ep^4*mWW^4*s^7*t + 452*ep^5*mWW^4*s^7*t + 110*mtt^8*mWW^2*t^2 + 422*ep*mtt^8*mWW^2*t^2 - 1766*ep^2*mtt^8*mWW^2*t^2 - 11694*ep^3*mtt^8*mWW^2*t^2 - 20840*ep^4*mtt^8*mWW^2*t^2 - 12264*ep^5*mtt^8*mWW^2*t^2 - 378*mtt^7*mWW^3*t^2 - 2124*ep*mtt^7*mWW^3*t^2 + 2088*ep^2*mtt^7*mWW^3*t^2 + 36116*ep^3*mtt^7*mWW^3*t^2 + 76730*ep^4*mtt^7*mWW^3*t^2 + 48848*ep^5*mtt^7*mWW^3*t^2 + 486*mtt^6*mWW^4*t^2 + 2984*ep*mtt^6*mWW^4*t^2 - 1530*ep^2*mtt^6*mWW^4*t^2 - 35472*ep^3*mtt^6*mWW^4*t^2 - 71712*ep^4*mtt^6*mWW^4*t^2 - 44228*ep^5*mtt^6*mWW^4*t^2 - 316*mtt^5*mWW^5*t^2 + 258*ep*mtt^5*mWW^5*t^2 + 13528*ep^2*mtt^5*mWW^5*t^2 + 4266*ep^3*mtt^5*mWW^5*t^2 - 62680*ep^4*mtt^5*mWW^5*t^2 - 61640*ep^5*mtt^5*mWW^5*t^2 + 86*mtt^4*mWW^6*t^2 - 3206*ep*mtt^4*mWW^6*t^2 - 20598*ep^2*mtt^4*mWW^6*t^2 + 10410*ep^3*mtt^4*mWW^6*t^2 + 129772*ep^4*mtt^4*mWW^6*t^2 + 117608*ep^5*mtt^4*mWW^6*t^2 + 134*mtt^3*mWW^7*t^2 + 1330*ep*mtt^3*mWW^7*t^2 + 746*ep^2*mtt^3*mWW^7*t^2 - 518*ep^3*mtt^3*mWW^7*t^2 - 8496*ep^4*mtt^3*mWW^7*t^2 - 13164*ep^5*mtt^3*mWW^7*t^2 - 190*mtt^2*mWW^8*t^2 + 694*ep*mtt^2*mWW^8*t^2 + 14252*ep^2*mtt^2*mWW^8*t^2 - 4458*ep^3*mtt^2*mWW^8*t^2 - 81962*ep^4*mtt^2*mWW^8*t^2 - 70800*ep^5*mtt^2*mWW^8*t^2 + 64*mtt*mWW^9*t^2 - 256*ep*mtt*mWW^9*t^2 - 7362*ep^2*mtt*mWW^9*t^2 + 720*ep^3*mtt*mWW^9*t^2 + 42966*ep^4*mtt*mWW^9*t^2 + 40020*ep^5*mtt*mWW^9*t^2 + 4*mWW^10*t^2 - 102*ep*mWW^10*t^2 + 642*ep^2*mWW^10*t^2 + 630*ep^3*mWW^10*t^2 - 3778*ep^4*mWW^10*t^2 - 4380*ep^5*mWW^10*t^2 - 668*mtt^7*mWW^2*s*t^2 - 2574*ep*mtt^7*mWW^2*s*t^2 + 10672*ep^2*mtt^7*mWW^2*s*t^2 + 70862*ep^3*mtt^7*mWW^2*s*t^2 + 126236*ep^4*mtt^7*mWW^2*s*t^2 + 74208*ep^5*mtt^7*mWW^2*s*t^2 + 1810*mtt^6*mWW^3*s*t^2 + 10400*ep*mtt^6*mWW^3*s*t^2 - 8648*ep^2*mtt^6*mWW^3*s*t^2 - 170508*ep^3*mtt^6*mWW^3*s*t^2 - 366146*ep^4*mtt^6*mWW^3*s*t^2 - 234044*ep^5*mtt^6*mWW^3*s*t^2 - 1498*mtt^5*mWW^4*s*t^2 - 9567*ep*mtt^5*mWW^4*s*t^2 + 4727*ep^2*mtt^5*mWW^4*s*t^2 + 100145*ep^3*mtt^5*mWW^4*s*t^2 + 192927*ep^4*mtt^5*mWW^4*s*t^2 + 116466*ep^5*mtt^5*mWW^4*s*t^2 + 258*mtt^4*mWW^5*s*t^2 - 5871*ep*mtt^4*mWW^5*s*t^2 - 47979*ep^2*mtt^4*mWW^5*s*t^2 + 38265*ep^3*mtt^4*mWW^5*s*t^2 + 338997*ep^4*mtt^4*mWW^5*s*t^2 + 291834*ep^5*mtt^4*mWW^5*s*t^2 + 230*mtt^3*mWW^6*s*t^2 + 9644*ep*mtt^3*mWW^6*s*t^2 + 44202*ep^2*mtt^3*mWW^6*s*t^2 - 32024*ep^3*mtt^3*mWW^6*s*t^2 - 294196*ep^4*mtt^3*mWW^6*s*t^2 - 263344*ep^5*mtt^3*mWW^6*s*t^2 - 324*mtt^2*mWW^7*s*t^2 - 168*ep*mtt^2*mWW^7*s*t^2 + 21960*ep^2*mtt^2*mWW^7*s*t^2 - 18444*ep^3*mtt^2*mWW^7*s*t^2 - 150344*ep^4*mtt^2*mWW^7*s*t^2 - 115912*ep^5*mtt^2*mWW^7*s*t^2 + 232*mtt*mWW^8*s*t^2 - 1659*ep*mtt*mWW^8*s*t^2 - 30405*ep^2*mtt*mWW^8*s*t^2 + 9677*ep^3*mtt*mWW^8*s*t^2 + 182021*ep^4*mtt*mWW^8*s*t^2 + 160582*ep^5*mtt*mWW^8*s*t^2 - 40*mWW^9*s*t^2 - 205*ep*mWW^9*s*t^2 + 5535*ep^2*mWW^9*s*t^2 + 2379*ep^3*mWW^9*s*t^2 - 28855*ep^4*mWW^9*s*t^2 - 29406*ep^5*mWW^9*s*t^2 + 1698*mtt^6*mWW^2*s^2*t^2 + 6609*ep*mtt^6*mWW^2*s^2*t^2 - 26871*ep^2*mtt^6*mWW^2*s^2*t^2 - 179767*ep^3*mtt^6*mWW^2*s^2*t^2 - 320483*ep^4*mtt^6*mWW^2*s^2*t^2 - 188274*ep^5*mtt^6*mWW^2*s^2*t^2 - 3372*mtt^5*mWW^3*s^2*t^2 - 20260*ep*mtt^5*mWW^3*s^2*t^2 + 11418*ep^2*mtt^5*mWW^3*s^2*t^2 + 311132*ep^3*mtt^5*mWW^3*s^2*t^2 + 682642*ep^4*mtt^5*mWW^3*s^2*t^2 + 440056*ep^5*mtt^5*mWW^3*s^2*t^2 + 1166*mtt^4*mWW^4*s^2*t^2 + 8650*ep*mtt^4*mWW^4*s^2*t^2 - 3640*ep^2*mtt^4*mWW^4*s^2*t^2 - 49218*ep^3*mtt^4*mWW^4*s^2*t^2 - 62622*ep^4*mtt^4*mWW^4*s^2*t^2 - 29120*ep^5*mtt^4*mWW^4*s^2*t^2 + 954*mtt^3*mWW^5*s^2*t^2 + 15812*ep*mtt^3*mWW^5*s^2*t^2 + 63924*ep^2*mtt^3*mWW^5*s^2*t^2 - 128804*ep^3*mtt^3*mWW^5*s^2*t^2 - 616078*ep^4*mtt^3*mWW^5*s^2*t^2 - 490352*ep^5*mtt^3*mWW^5*s^2*t^2 - 494*mtt^2*mWW^6*s^2*t^2 - 9023*ep*mtt^2*mWW^6*s^2*t^2 - 22295*ep^2*mtt^2*mWW^6*s^2*t^2 + 15289*ep^3*mtt^2*mWW^6*s^2*t^2 + 131585*ep^4*mtt^2*mWW^6*s^2*t^2 + 124314*ep^5*mtt^2*mWW^6*s^2*t^2 + 118*mtt*mWW^7*s^2*t^2 - 2130*ep*mtt*mWW^7*s^2*t^2 - 36832*ep^2*mtt*mWW^7*s^2*t^2 + 30782*ep^3*mtt*mWW^7*s^2*t^2 + 262242*ep^4*mtt*mWW^7*s^2*t^2 + 215356*ep^5*mtt*mWW^7*s^2*t^2 - 70*mWW^8*s^2*t^2 + 342*ep*mWW^8*s^2*t^2 + 14008*ep^2*mWW^8*s^2*t^2 - 934*ep^3*mWW^8*s^2*t^2 - 79942*ep^4*mWW^8*s^2*t^2 - 73516*ep^5*mWW^8*s^2*t^2 - 2320*mtt^5*mWW^2*s^3*t^2 - 9205*ep*mtt^5*mWW^2*s^3*t^2 + 36085*ep^2*mtt^5*mWW^2*s^3*t^2 + 245195*ep^3*mtt^5*mWW^2*s^3*t^2 + 438275*ep^4*mtt^5*mWW^2*s^3*t^2 + 257490*ep^5*mtt^5*mWW^2*s^3*t^2 + 2940*mtt^4*mWW^3*s^3*t^2 + 19451*ep*mtt^4*mWW^3*s^3*t^2 - 951*ep^2*mtt^4*mWW^3*s^3*t^2 - 260901*ep^3*mtt^4*mWW^3*s^3*t^2 - 601805*ep^4*mtt^4*mWW^3*s^3*t^2 - 395550*ep^5*mtt^4*mWW^3*s^3*t^2 + 632*mtt^3*mWW^4*s^3*t^2 + 1957*ep*mtt^3*mWW^4*s^3*t^2 - 1115*ep^2*mtt^3*mWW^4*s^3*t^2 - 99055*ep^3*mtt^3*mWW^4*s^3*t^2 - 256941*ep^4*mtt^3*mWW^4*s^3*t^2 - 172710*ep^5*mtt^3*mWW^4*s^3*t^2 - 1334*mtt^2*mWW^5*s^3*t^2 - 15443*ep*mtt^2*mWW^5*s^3*t^2 - 39739*ep^2*mtt^2*mWW^5*s^3*t^2 + 119041*ep^3*mtt^2*mWW^5*s^3*t^2 + 453209*ep^4*mtt^2*mWW^5*s^3*t^2 + 344522*ep^5*mtt^2*mWW^5*s^3*t^2 + 14*mtt*mWW^6*s^3*t^2 + 2176*ep*mtt*mWW^6*s^3*t^2 - 5826*ep^2*mtt*mWW^6*s^3*t^2 + 21820*ep^3*mtt*mWW^6*s^3*t^2 + 97384*ep^4*mtt*mWW^6*s^3*t^2 + 69712*ep^5*mtt*mWW^6*s^3*t^2 + 60*mWW^7*s^3*t^2 + 978*ep*mWW^7*s^3*t^2 + 14320*ep^2*mWW^7*s^3*t^2 - 11778*ep^3*mWW^7*s^3*t^2 - 104272*ep^4*mWW^7*s^3*t^2 - 87180*ep^5*mWW^7*s^3*t^2 + 1810*mtt^4*mWW^2*s^4*t^2 + 7440*ep*mtt^4*mWW^2*s^4*t^2 - 27260*ep^2*mtt^4*mWW^2*s^4*t^2 - 191060*ep^3*mtt^4*mWW^2*s^4*t^2 - 343590*ep^4*mtt^4*mWW^2*s^4*t^2 - 202140*ep^5*mtt^4*mWW^2*s^4*t^2 - 1010*mtt^3*mWW^3*s^4*t^2 - 8864*ep*mtt^3*mWW^3*s^4*t^2 - 10496*ep^2*mtt^3*mWW^3*s^4*t^2 + 78384*ep^3*mtt^3*mWW^3*s^4*t^2 + 218170*ep^4*mtt^3*mWW^3*s^4*t^2 + 152840*ep^5*mtt^3*mWW^3*s^4*t^2 - 1202*mtt^2*mWW^4*s^4*t^2 - 6861*ep*mtt^2*mWW^4*s^4*t^2 + 865*ep^2*mtt^2*mWW^4*s^4*t^2 + 123103*ep^3*mtt^2*mWW^4*s^4*t^2 + 292965*ep^4*mtt^2*mWW^4*s^4*t^2 + 191610*ep^5*mtt^2*mWW^4*s^4*t^2 + 354*mtt*mWW^5*s^4*t^2 + 5644*ep*mtt*mWW^5*s^4*t^2 + 11982*ep^2*mtt*mWW^5*s^4*t^2 - 26060*ep^3*mtt*mWW^5*s^4*t^2 - 100772*ep^4*mtt*mWW^5*s^4*t^2 - 77124*ep^5*mtt*mWW^5*s^4*t^2 + 164*mWW^6*s^4*t^2 + 409*ep*mWW^6*s^4*t^2 + 4517*ep^2*mWW^6*s^4*t^2 - 15495*ep^3*mWW^6*s^4*t^2 - 64545*ep^4*mWW^6*s^4*t^2 - 48290*ep^5*mWW^6*s^4*t^2 - 780*mtt^3*mWW^2*s^5*t^2 - 3432*ep*mtt^3*mWW^2*s^5*t^2 + 10986*ep^2*mtt^3*mWW^2*s^5*t^2 + 82324*ep^3*mtt^3*mWW^2*s^5*t^2 + 150050*ep^4*mtt^3*mWW^2*s^5*t^2 + 88644*ep^5*mtt^3*mWW^2*s^5*t^2 - 102*mtt^2*mWW^3*s^5*t^2 + 1090*ep*mtt^2*mWW^3*s^5*t^2 + 8886*ep^2*mtt^2*mWW^3*s^5*t^2 + 18118*ep^3*mtt^2*mWW^3*s^5*t^2 + 10760*ep^4*mtt^2*mWW^3*s^5*t^2 - 928*ep^5*mtt^2*mWW^3*s^5*t^2 + 418*mtt*mWW^4*s^5*t^2 + 3182*ep*mtt*mWW^4*s^5*t^2 + 1720*ep^2*mtt*mWW^4*s^5*t^2 - 40062*ep^3*mtt*mWW^4*s^5*t^2 - 98982*ep^4*mtt*mWW^4*s^5*t^2 - 65572*ep^5*mtt*mWW^4*s^5*t^2 + 84*mWW^5*s^5*t^2 - 400*ep*mWW^5*s^5*t^2 - 1716*ep^2*mWW^5*s^5*t^2 - 6708*ep^3*mWW^5*s^5*t^2 - 12676*ep^4*mWW^5*s^5*t^2 - 7240*ep^5*mWW^5*s^5*t^2 + 158*mtt^2*mWW^2*s^6*t^2 + 809*ep*mtt^2*mWW^2*s^6*t^2 - 1847*ep^2*mtt^2*mWW^2*s^6*t^2 - 16727*ep^3*mtt^2*mWW^2*s^6*t^2 - 31551*ep^4*mtt^2*mWW^2*s^6*t^2 - 18858*ep^5*mtt^2*mWW^2*s^6*t^2 + 120*mtt*mWW^3*s^6*t^2 + 376*ep*mtt*mWW^3*s^6*t^2 - 2298*ep^2*mtt*mWW^3*s^6*t^2 - 13208*ep^3*mtt*mWW^3*s^6*t^2 - 22254*ep^4*mtt*mWW^3*s^6*t^2 - 12416*ep^5*mtt*mWW^3*s^6*t^2 - 2*mWW^4*s^6*t^2 - 345*ep*mWW^4*s^6*t^2 - 1027*ep^2*mWW^4*s^6*t^2 + 559*ep^3*mWW^4*s^6*t^2 + 4365*ep^4*mWW^4*s^6*t^2 + 3554*ep^5*mWW^4*s^6*t^2 - 8*mtt*mWW^2*s^7*t^2 - 69*ep*mtt*mWW^2*s^7*t^2 + ep^2*mtt*mWW^2*s^7*t^2 + 867*ep^3*mtt*mWW^2*s^7*t^2 + 1903*ep^4*mtt*mWW^2*s^7*t^2 + 1194*ep^5*mtt*mWW^2*s^7*t^2 - 8*mWW^3*s^7*t^2 - 69*ep*mWW^3*s^7*t^2 + ep^2*mWW^3*s^7*t^2 + 867*ep^3*mWW^3*s^7*t^2 + 1903*ep^4*mWW^3*s^7*t^2 + 1194*ep^5*mWW^3*s^7*t^2 - 72*mtt^8*mWW*t^3 - 114*ep*mtt^8*mWW*t^3 + 1654*ep^2*mtt^8*mWW*t^3 + 6886*ep^3*mtt^8*mWW*t^3 + 9826*ep^4*mtt^8*mWW*t^3 + 4860*ep^5*mtt^8*mWW*t^3 - 218*mtt^7*mWW^2*t^3 - 964*ep*mtt^7*mWW^2*t^3 + 4622*ep^2*mtt^7*mWW^2*t^3 + 29808*ep^3*mtt^7*mWW^2*t^3 + 52596*ep^4*mtt^7*mWW^2*t^3 + 30844*ep^5*mtt^7*mWW^2*t^3 + 1300*mtt^6*mWW^3*t^3 + 6235*ep*mtt^6*mWW^3*t^3 - 12487*ep^2*mtt^6*mWW^3*t^3 - 129133*ep^3*mtt^6*mWW^3*t^3 - 255521*ep^4*mtt^6*mWW^3*t^3 - 157066*ep^5*mtt^6*mWW^3*t^3 - 1676*mtt^5*mWW^4*t^3 - 10017*ep*mtt^5*mWW^4*t^3 - 1653*ep^2*mtt^5*mWW^4*t^3 + 127571*ep^3*mtt^5*mWW^4*t^3 + 305933*ep^4*mtt^5*mWW^4*t^3 + 204178*ep^5*mtt^5*mWW^4*t^3 + 556*mtt^4*mWW^5*t^3 + 3074*ep*mtt^4*mWW^5*t^3 + 3114*ep^2*mtt^4*mWW^5*t^3 + 3118*ep^3*mtt^4*mWW^5*t^3 + 3534*ep^4*mtt^4*mWW^5*t^3 - 1324*ep^5*mtt^4*mWW^5*t^3 + 210*mtt^3*mWW^6*t^3 + 5026*ep*mtt^3*mWW^6*t^3 + 21360*ep^2*mtt^3*mWW^6*t^3 - 63178*ep^3*mtt^3*mWW^6*t^3 - 257466*ep^4*mtt^3*mWW^6*t^3 - 196776*ep^5*mtt^3*mWW^6*t^3 - 112*mtt^2*mWW^7*t^3 - 3345*ep*mtt^2*mWW^7*t^3 - 20055*ep^2*mtt^2*mWW^7*t^3 + 23407*ep^3*mtt^2*mWW^7*t^3 + 161603*ep^4*mtt^2*mWW^7*t^3 + 137974*ep^5*mtt^2*mWW^7*t^3 + 52*mtt*mWW^8*t^3 - 349*ep*mtt*mWW^8*t^3 + 1399*ep^2*mtt*mWW^8*t^3 + 4679*ep^3*mtt*mWW^8*t^3 - 6023*ep^4*mtt*mWW^8*t^3 - 12262*ep^5*mtt*mWW^8*t^3 - 40*mWW^9*t^3 + 454*ep*mWW^9*t^3 + 2046*ep^2*mWW^9*t^3 - 3158*ep^3*mWW^9*t^3 - 14482*ep^4*mWW^9*t^3 - 10428*ep^5*mWW^9*t^3 + 432*mtt^7*mWW*s*t^3 + 672*ep*mtt^7*mWW*s*t^3 - 9956*ep^2*mtt^7*mWW*s*t^3 - 41240*ep^3*mtt^7*mWW*s*t^3 - 58652*ep^4*mtt^7*mWW*s*t^3 - 28920*ep^5*mtt^7*mWW*s*t^3 + 1318*mtt^6*mWW^2*s*t^3 + 5434*ep*mtt^6*mWW^2*s*t^3 - 27624*ep^2*mtt^6*mWW^2*s*t^3 - 172038*ep^3*mtt^6*mWW^2*s*t^3 - 299310*ep^4*mtt^6*mWW^2*s*t^3 - 173588*ep^5*mtt^6*mWW^2*s*t^3 - 5786*mtt^5*mWW^3*s*t^3 - 26942*ep*mtt^5*mWW^3*s*t^3 + 54822*ep^2*mtt^5*mWW^3*s*t^3 + 556366*ep^3*mtt^5*mWW^3*s*t^3 + 1095060*ep^4*mtt^5*mWW^3*s*t^3 + 670272*ep^5*mtt^5*mWW^3*s*t^3 + 4850*mtt^4*mWW^4*s*t^3 + 29054*ep*mtt^4*mWW^4*s*t^3 + 13630*ep^2*mtt^4*mWW^4*s*t^3 - 328742*ep^3*mtt^4*mWW^4*s*t^3 - 823392*ep^4*mtt^4*mWW^4*s*t^3 - 558840*ep^5*mtt^4*mWW^4*s*t^3 + 546*mtt^3*mWW^5*s*t^3 + 3738*ep*mtt^3*mWW^5*s*t^3 - 6238*ep^2*mtt^3*mWW^5*s*t^3 - 179878*ep^3*mtt^3*mWW^5*s*t^3 - 423240*ep^4*mtt^3*mWW^5*s*t^3 - 270088*ep^5*mtt^3*mWW^5*s*t^3 - 1684*mtt^2*mWW^6*s*t^3 - 16572*ep*mtt^2*mWW^6*s*t^3 - 50078*ep^2*mtt^2*mWW^6*s*t^3 + 197008*ep^3*mtt^2*mWW^6*s*t^3 + 718058*ep^4*mtt^2*mWW^6*s*t^3 + 538044*ep^5*mtt^2*mWW^6*s*t^3 + 328*mtt*mWW^7*s*t^3 + 2924*ep*mtt*mWW^7*s*t^3 + 21564*ep^2*mtt*mWW^7*s*t^3 - 18376*ep^3*mtt*mWW^7*s*t^3 - 171016*ep^4*mtt*mWW^7*s*t^3 - 154144*ep^5*mtt*mWW^7*s*t^3 - 4*mWW^8*s*t^3 + 1692*ep*mWW^8*s*t^3 + 3688*ep^2*mWW^8*s*t^3 - 14156*ep^3*mWW^8*s*t^3 - 39428*ep^4*mWW^8*s*t^3 - 23888*ep^5*mWW^8*s*t^3 - 1080*mtt^6*mWW*s^2*t^3 - 1650*ep*mtt^6*mWW*s^2*t^3 + 24970*ep^2*mtt^6*mWW*s^2*t^3 + 102910*ep^3*mtt^6*mWW*s^2*t^3 + 145870*ep^4*mtt^6*mWW*s^2*t^3 + 71700*ep^5*mtt^6*mWW*s^2*t^3 - 3320*mtt^5*mWW^2*s^2*t^3 - 12671*ep*mtt^5*mWW^2*s^2*t^3 + 68885*ep^2*mtt^5*mWW^2*s^2*t^3 + 412817*ep^3*mtt^5*mWW^2*s^2*t^3 + 706691*ep^4*mtt^5*mWW^2*s^2*t^3 + 404590*ep^5*mtt^5*mWW^2*s^2*t^3 + 9976*mtt^4*mWW^3*s^2*t^3 + 45049*ep*mtt^4*mWW^3*s^2*t^3 - 91195*ep^2*mtt^4*mWW^3*s^2*t^3 - 919471*ep^3*mtt^4*mWW^3*s^2*t^3 - 1803541*ep^4*mtt^4*mWW^3*s^2*t^3 - 1099730*ep^5*mtt^4*mWW^3*s^2*t^3 - 3834*mtt^3*mWW^4*s^2*t^3 - 25337*ep*mtt^3*mWW^4*s^2*t^3 - 40275*ep^2*mtt^3*mWW^4*s^2*t^3 + 168083*ep^3*mtt^3*mWW^4*s^2*t^3 + 547421*ep^4*mtt^3*mWW^4*s^2*t^3 + 404134*ep^5*mtt^3*mWW^4*s^2*t^3 - 3740*mtt^2*mWW^5*s^2*t^3 - 20117*ep*mtt^2*mWW^5*s^2*t^3 + 8729*ep^2*mtt^2*mWW^5*s^2*t^3 + 421211*ep^3*mtt^2*mWW^5*s^2*t^3 + 984231*ep^4*mtt^2*mWW^5*s^2*t^3 + 636462*ep^5*mtt^2*mWW^5*s^2*t^3 + 2050*mtt*mWW^6*s^2*t^3 + 13720*ep*mtt*mWW^6*s^2*t^3 + 32534*ep^2*mtt*mWW^6*s^2*t^3 - 166720*ep^3*mtt*mWW^6*s^2*t^3 - 566700*ep^4*mtt*mWW^6*s^2*t^3 - 420348*ep^5*mtt*mWW^6*s^2*t^3 - 52*mWW^7*s^2*t^3 + 1102*ep*mWW^7*s^2*t^3 - 1760*ep^2*mWW^7*s^2*t^3 - 10726*ep^3*mWW^7*s^2*t^3 - 972*ep^4*mWW^7*s^2*t^3 + 10344*ep^5*mWW^7*s^2*t^3 + 1440*mtt^5*mWW*s^3*t^3 + 2160*ep*mtt^5*mWW*s^3*t^3 - 33400*ep^2*mtt^5*mWW*s^3*t^3 - 136960*ep^3*mtt^5*mWW*s^3*t^3 - 193480*ep^4*mtt^5*mWW*s^3*t^3 - 94800*ep^5*mtt^5*mWW*s^3*t^3 + 4460*mtt^4*mWW^2*s^3*t^3 + 15624*ep*mtt^4*mWW^2*s^3*t^3 - 91740*ep^2*mtt^4*mWW^2*s^3*t^3 - 527048*ep^3*mtt^4*mWW^2*s^3*t^3 - 885584*ep^4*mtt^4*mWW^2*s^3*t^3 - 499360*ep^5*mtt^4*mWW^2*s^3*t^3 - 8068*mtt^3*mWW^3*s^3*t^3 - 35498*ep*mtt^3*mWW^3*s^3*t^3 + 66582*ep^2*mtt^3*mWW^3*s^3*t^3 + 697238*ep^3*mtt^3*mWW^3*s^3*t^3 + 1373262*ep^4*mtt^3*mWW^3*s^3*t^3 + 836500*ep^5*mtt^3*mWW^3*s^3*t^3 - 802*mtt^2*mWW^4*s^3*t^3 + 1614*ep*mtt^2*mWW^4*s^3*t^3 + 54440*ep^2*mtt^2*mWW^4*s^3*t^3 + 193726*ep^3*mtt^2*mWW^4*s^3*t^3 + 246650*ep^4*mtt^2*mWW^4*s^3*t^3 + 105668*ep^5*mtt^2*mWW^4*s^3*t^3 + 3618*mtt*mWW^5*s^3*t^3 + 17144*ep*mtt*mWW^5*s^3*t^3 - 10092*ep^2*mtt*mWW^5*s^3*t^3 - 317928*ep^3*mtt*mWW^5*s^3*t^3 - 723426*ep^4*mtt*mWW^5*s^3*t^3 - 465644*ep^5*mtt*mWW^5*s^3*t^3 - 588*mWW^6*s^3*t^3 - 2356*ep*mWW^6*s^3*t^3 - 4134*ep^2*mWW^6*s^3*t^3 + 34148*ep^3*mWW^6*s^3*t^3 + 110102*ep^4*mWW^6*s^3*t^3 + 82020*ep^5*mWW^6*s^3*t^3 - 1080*mtt^4*mWW*s^4*t^3 - 1590*ep*mtt^4*mWW*s^4*t^3 + 25130*ep^2*mtt^4*mWW*s^4*t^3 + 102530*ep^3*mtt^4*mWW*s^4*t^3 + 144350*ep^4*mtt^4*mWW*s^4*t^3 + 70500*ep^5*mtt^4*mWW*s^4*t^3 - 3370*mtt^3*mWW^2*s^4*t^3 - 10726*ep*mtt^3*mWW^2*s^4*t^3 + 68820*ep^2*mtt^3*mWW^2*s^4*t^3 + 377502*ep^3*mtt^3*mWW^2*s^4*t^3 + 620766*ep^4*mtt^3*mWW^2*s^4*t^3 + 343760*ep^5*mtt^3*mWW^2*s^4*t^3 + 2708*mtt^2*mWW^3*s^4*t^3 + 12095*ep*mtt^2*mWW^3*s^4*t^3 - 13491*ep^2*mtt^2*mWW^3*s^4*t^3 - 201553*ep^3*mtt^2*mWW^3*s^4*t^3 - 416325*ep^4*mtt^2*mWW^3*s^4*t^3 - 257850*ep^5*mtt^2*mWW^3*s^4*t^3 + 2086*mtt*mWW^4*s^4*t^3 + 6652*ep*mtt*mWW^4*s^4*t^3 - 34310*ep^2*mtt*mWW^4*s^4*t^3 - 214588*ep^3*mtt*mWW^4*s^4*t^3 - 371660*ep^4*mtt*mWW^4*s^4*t^3 - 209268*ep^5*mtt*mWW^4*s^4*t^3 - 980*mWW^5*s^4*t^3 - 3839*ep*mWW^5*s^4*t^3 + 4487*ep^2*mWW^5*s^4*t^3 + 73477*ep^3*mWW^5*s^4*t^3 + 158901*ep^4*mWW^5*s^4*t^3 + 100594*ep^5*mWW^5*s^4*t^3 + 432*mtt^3*mWW*s^5*t^3 + 624*ep*mtt^3*mWW*s^5*t^3 - 10084*ep^2*mtt^3*mWW*s^5*t^3 - 40936*ep^3*mtt^3*mWW*s^5*t^3 - 57436*ep^4*mtt^3*mWW*s^5*t^3 - 27960*ep^5*mtt^3*mWW*s^5*t^3 + 1358*mtt^2*mWW^2*s^5*t^3 + 3878*ep*mtt^2*mWW^2*s^5*t^3 - 27572*ep^2*mtt^2*mWW^2*s^5*t^3 - 143786*ep^3*mtt^2*mWW^2*s^5*t^3 - 230570*ep^4*mtt^2*mWW^2*s^5*t^3 - 124924*ep^5*mtt^2*mWW^2*s^5*t^3 + 14*mtt*mWW^3*s^5*t^3 - 592*ep*mtt*mWW^3*s^5*t^3 - 7172*ep^2*mtt*mWW^3*s^5*t^3 - 17756*ep^3*mtt*mWW^3*s^5*t^3 - 15146*ep^4*mtt*mWW^3*s^5*t^3 - 3844*ep^5*mtt*mWW^3*s^5*t^3 - 624*mWW^4*s^5*t^3 - 1966*ep*mWW^4*s^5*t^3 + 8168*ep^2*mWW^4*s^5*t^3 + 53950*ep^3*mWW^4*s^5*t^3 + 95048*ep^4*mWW^4*s^5*t^3 + 54128*ep^5*mWW^4*s^5*t^3 - 72*mtt^2*mWW*s^6*t^3 - 102*ep*mtt^2*mWW*s^6*t^3 + 1686*ep^2*mtt^2*mWW*s^6*t^3 + 6810*ep^3*mtt^2*mWW*s^6*t^3 + 9522*ep^4*mtt^2*mWW*s^6*t^3 + 4620*ep^5*mtt^2*mWW*s^6*t^3 - 228*mtt*mWW^2*s^6*t^3 - 575*ep*mtt*mWW^2*s^6*t^3 + 4609*ep^2*mtt*mWW^2*s^6*t^3 + 22745*ep^3*mtt*mWW^2*s^6*t^3 + 35411*ep^4*mtt*mWW^2*s^6*t^3 + 18678*ep^5*mtt*mWW^2*s^6*t^3 - 144*mWW^3*s^6*t^3 - 347*ep*mWW^3*s^6*t^3 + 2941*ep^2*mWW^3*s^6*t^3 + 14309*ep^3*mWW^3*s^6*t^3 + 22211*ep^4*mWW^3*s^6*t^3 + 11718*ep^5*mWW^3*s^6*t^3 + 24*mtt^8*t^4 + 28*ep*mtt^8*t^4 - 548*ep^2*mtt^8*t^4 - 2092*ep^3*mtt^8*t^4 - 2812*ep^4*mtt^8*t^4 - 1320*ep^5*mtt^8*t^4 + 296*mtt^7*mWW*t^4 + 562*ep*mtt^7*mWW*t^4 - 6822*ep^2*mtt^7*mWW*t^4 - 29730*ep^3*mtt^7*mWW*t^4 - 43250*ep^4*mtt^7*mWW*t^4 - 21616*ep^5*mtt^7*mWW*t^4 - 322*mtt^6*mWW^2*t^4 - 110*ep*mtt^6*mWW^2*t^4 + 2362*ep^2*mtt^6*mWW^2*t^4 + 2926*ep^3*mtt^6*mWW^2*t^4 - 3812*ep^4*mtt^6*mWW^2*t^4 - 6516*ep^5*mtt^6*mWW^2*t^4 - 1544*mtt^5*mWW^3*t^4 - 7896*ep*mtt^5*mWW^3*t^4 + 21048*ep^2*mtt^5*mWW^3*t^4 + 181904*ep^3*mtt^5*mWW^3*t^4 + 341876*ep^4*mtt^5*mWW^3*t^4 + 203908*ep^5*mtt^5*mWW^3*t^4 + 2936*mtt^4*mWW^4*t^4 + 15968*ep*mtt^4*mWW^4*t^4 - 7858*ep^2*mtt^4*mWW^4*t^4 - 243668*ep^3*mtt^4*mWW^4*t^4 - 535914*ep^4*mtt^4*mWW^4*t^4 - 341656*ep^5*mtt^4*mWW^4*t^4 - 1312*mtt^3*mWW^5*t^4 - 8490*ep*mtt^3*mWW^5*t^4 - 16576*ep^2*mtt^3*mWW^5*t^4 + 67422*ep^3*mtt^3*mWW^5*t^4 + 233196*ep^4*mtt^3*mWW^5*t^4 + 174632*ep^5*mtt^3*mWW^5*t^4 - 298*mtt^2*mWW^6*t^4 - 2970*ep*mtt^2*mWW^6*t^4 + 1476*ep^2*mtt^2*mWW^6*t^4 + 49490*ep^3*mtt^2*mWW^6*t^4 + 96034*ep^4*mtt^2*mWW^6*t^4 + 51700*ep^5*mtt^2*mWW^6*t^4 + 176*mtt*mWW^7*t^4 + 3520*ep*mtt*mWW^7*t^4 + 10646*ep^2*mtt*mWW^7*t^4 - 30388*ep^3*mtt*mWW^7*t^4 - 112142*ep^4*mtt*mWW^7*t^4 - 80972*ep^5*mtt*mWW^7*t^4 + 44*mWW^8*t^4 - 612*ep*mWW^8*t^4 - 3728*ep^2*mWW^8*t^4 + 4136*ep^3*mWW^8*t^4 + 26824*ep^4*mWW^8*t^4 + 21840*ep^5*mWW^8*t^4 - 144*mtt^7*s*t^4 - 168*ep*mtt^7*s*t^4 + 3288*ep^2*mtt^7*s*t^4 + 12552*ep^3*mtt^7*s*t^4 + 16872*ep^4*mtt^7*s*t^4 + 7920*ep^5*mtt^7*s*t^4 - 1608*mtt^6*mWW*s*t^4 - 2938*ep*mtt^6*mWW*s*t^4 + 37146*ep^2*mtt^6*mWW*s*t^4 + 159882*ep^3*mtt^6*mWW*s*t^4 + 230918*ep^4*mtt^6*mWW*s*t^4 + 114728*ep^5*mtt^6*mWW*s*t^4 + 1038*mtt^5*mWW^2*s*t^4 - 759*ep*mtt^5*mWW^2*s*t^4 - 3275*ep^2*mtt^5*mWW^2*s*t^4 + 26817*ep^3*mtt^5*mWW^2*s*t^4 + 80933*ep^4*mtt^5*mWW^2*s*t^4 + 62958*ep^5*mtt^5*mWW^2*s*t^4 + 6614*mtt^4*mWW^3*s*t^4 + 30885*ep*mtt^4*mWW^3*s*t^4 - 89271*ep^2*mtt^4*mWW^3*s*t^4 - 724027*ep^3*mtt^4*mWW^3*s*t^4 - 1336691*ep^4*mtt^4*mWW^3*s*t^4 - 787094*ep^5*mtt^4*mWW^3*s*t^4 - 8354*mtt^3*mWW^4*s*t^4 - 41669*ep*mtt^3*mWW^4*s*t^4 + 24013*ep^2*mtt^3*mWW^4*s*t^4 + 640539*ep^3*mtt^3*mWW^4*s*t^4 + 1398865*ep^4*mtt^3*mWW^4*s*t^4 + 888014*ep^5*mtt^3*mWW^4*s*t^4 + 1338*mtt^2*mWW^5*s*t^4 + 6763*ep*mtt^2*mWW^5*s*t^4 + 31323*ep^2*mtt^2*mWW^5*s*t^4 - 3493*ep^3*mtt^2*mWW^5*s*t^4 - 165713*ep^4*mtt^2*mWW^5*s*t^4 - 157402*ep^5*mtt^2*mWW^5*s*t^4 + 1396*mtt*mWW^6*s*t^4 + 11804*ep*mtt*mWW^6*s*t^4 + 7890*ep^2*mtt*mWW^6*s*t^4 - 144704*ep^3*mtt*mWW^6*s*t^4 - 345142*ep^4*mtt*mWW^6*s*t^4 - 216780*ep^5*mtt*mWW^6*s*t^4 - 280*mWW^7*s*t^4 - 3918*ep*mWW^7*s*t^4 - 10922*ep^2*mWW^7*s*t^4 + 33490*ep^3*mWW^7*s*t^4 + 121878*ep^4*mWW^7*s*t^4 + 88808*ep^5*mWW^7*s*t^4 + 360*mtt^6*s^2*t^4 + 420*ep*mtt^6*s^2*t^4 - 8220*ep^2*mtt^6*s^2*t^4 - 31380*ep^3*mtt^6*s^2*t^4 - 42180*ep^4*mtt^6*s^2*t^4 - 19800*ep^5*mtt^6*s^2*t^4 + 3600*mtt^5*mWW*s^2*t^4 + 6284*ep*mtt^5*mWW*s^2*t^4 - 83336*ep^2*mtt^5*mWW*s^2*t^4 - 353612*ep^3*mtt^5*mWW*s^2*t^4 - 506448*ep^4*mtt^5*mWW*s^2*t^4 - 249880*ep^5*mtt^5*mWW*s^2*t^4 - 822*mtt^4*mWW^2*s^2*t^4 + 4159*ep*mtt^4*mWW^2*s^2*t^4 - 13285*ep^2*mtt^4*mWW^2*s^2*t^4 - 145225*ep^3*mtt^4*mWW^2*s^2*t^4 - 295301*ep^4*mtt^4*mWW^2*s^2*t^4 - 190230*ep^5*mtt^4*mWW^2*s^2*t^4 - 10840*mtt^3*mWW^3*s^2*t^4 - 45184*ep*mtt^3*mWW^3*s^2*t^4 + 146728*ep^2*mtt^3*mWW^3*s^2*t^4 + 1094444*ep^3*mtt^3*mWW^3*s^2*t^4 + 1971724*ep^4*mtt^3*mWW^3*s^2*t^4 + 1141240*ep^5*mtt^3*mWW^3*s^2*t^4 + 7742*mtt^2*mWW^4*s^2*t^4 + 33348*ep*mtt^2*mWW^4*s^2*t^4 - 22590*ep^2*mtt^2*mWW^4*s^2*t^4 - 517612*ep^3*mtt^2*mWW^4*s^2*t^4 - 1127136*ep^4*mtt^2*mWW^4*s^2*t^4 - 714088*ep^5*mtt^2*mWW^4*s^2*t^4 + 1004*mtt*mWW^5*s^2*t^4 + 8204*ep*mtt*mWW^5*s^2*t^4 - 19464*ep^2*mtt*mWW^5*s^2*t^4 - 159920*ep^3*mtt*mWW^5*s^2*t^4 - 259900*ep^4*mtt*mWW^5*s^2*t^4 - 131308*ep^5*mtt*mWW^5*s^2*t^4 - 1044*mWW^6*s^2*t^4 - 7839*ep*mWW^6*s^2*t^4 - 6793*ep^2*mWW^6*s^2*t^4 + 88201*ep^3*mWW^6*s^2*t^4 + 222457*ep^4*mWW^6*s^2*t^4 + 144962*ep^5*mWW^6*s^2*t^4 - 480*mtt^5*s^3*t^4 - 560*ep*mtt^5*s^3*t^4 + 10960*ep^2*mtt^5*s^3*t^4 + 41840*ep^3*mtt^5*s^3*t^4 + 56240*ep^4*mtt^5*s^3*t^4 + 26400*ep^5*mtt^5*s^3*t^4 - 4240*mtt^4*mWW*s^3*t^4 - 6996*ep*mtt^4*mWW*s^3*t^4 + 98324*ep^2*mtt^4*mWW*s^3*t^4 + 410228*ep^3*mtt^4*mWW*s^3*t^4 + 581612*ep^4*mtt^4*mWW*s^3*t^4 + 284560*ep^5*mtt^4*mWW*s^3*t^4 - 646*mtt^3*mWW^2*s^3*t^4 - 6947*ep*mtt^3*mWW^2*s^3*t^4 + 38309*ep^2*mtt^3*mWW^2*s^3*t^4 + 254805*ep^3*mtt^3*mWW^2*s^3*t^4 + 450889*ep^4*mtt^3*mWW^2*s^3*t^4 + 263910*ep^5*mtt^3*mWW^2*s^3*t^4 + 8282*mtt^2*mWW^3*s^3*t^4 + 29431*ep*mtt^2*mWW^3*s^3*t^4 - 114529*ep^2*mtt^2*mWW^3*s^3*t^4 - 759725*ep^3*mtt^2*mWW^3*s^3*t^4 - 1319141*ep^4*mtt^2*mWW^3*s^3*t^4 - 744286*ep^5*mtt^2*mWW^3*s^3*t^4 - 2196*mtt*mWW^4*s^3*t^4 - 5776*ep*mtt*mWW^4*s^3*t^4 + 4418*ep^2*mtt*mWW^4*s^3*t^4 + 89904*ep^3*mtt*mWW^4*s^3*t^4 + 205238*ep^4*mtt*mWW^4*s^3*t^4 + 133308*ep^5*mtt*mWW^4*s^3*t^4 - 1012*mWW^5*s^3*t^4 - 6414*ep*mWW^5*s^3*t^4 + 4640*ep^2*mWW^5*s^3*t^4 + 95438*ep^3*mWW^5*s^3*t^4 + 191700*ep^4*mWW^5*s^3*t^4 + 113808*ep^5*mWW^5*s^3*t^4 + 360*mtt^4*s^4*t^4 + 420*ep*mtt^4*s^4*t^4 - 8220*ep^2*mtt^4*s^4*t^4 - 31380*ep^3*mtt^4*s^4*t^4 - 42180*ep^4*mtt^4*s^4*t^4 - 19800*ep^5*mtt^4*s^4*t^4 + 2760*mtt^3*mWW*s^4*t^4 + 4234*ep*mtt^3*mWW*s^4*t^4 - 64086*ep^2*mtt^3*mWW*s^4*t^4 - 261882*ep^3*mtt^3*mWW*s^4*t^4 - 366578*ep^4*mtt^3*mWW*s^4*t^4 - 177440*ep^5*mtt^3*mWW*s^4*t^4 + 1320*mtt^2*mWW^2*s^4*t^4 + 5127*ep*mtt^2*mWW^2*s^4*t^4 - 37897*ep^2*mtt^2*mWW^2*s^4*t^4 - 205125*ep^3*mtt^2*mWW^2*s^4*t^4 - 333011*ep^4*mtt^2*mWW^2*s^4*t^4 - 182190*ep^5*mtt^2*mWW^2*s^4*t^4 - 2780*mtt*mWW^3*s^4*t^4 - 7370*ep*mtt*mWW^3*s^4*t^4 + 40718*ep^2*mtt*mWW^3*s^4*t^4 + 222706*ep^3*mtt*mWW^3*s^4*t^4 + 360494*ep^4*mtt*mWW^3*s^4*t^4 + 193688*ep^5*mtt*mWW^3*s^4*t^4 - 128*mWW^4*s^4*t^4 - 1871*ep*mWW^4*s^4*t^4 + 2017*ep^2*mWW^4*s^4*t^4 + 30837*ep^3*mWW^4*s^4*t^4 + 58947*ep^4*mWW^4*s^4*t^4 + 34422*ep^5*mWW^4*s^4*t^4 - 144*mtt^3*s^5*t^4 - 168*ep*mtt^3*s^5*t^4 + 3288*ep^2*mtt^3*s^5*t^4 + 12552*ep^3*mtt^3*s^5*t^4 + 16872*ep^4*mtt^3*s^5*t^4 + 7920*ep^5*mtt^3*s^5*t^4 - 936*mtt^2*mWW*s^5*t^4 - 1298*ep*mtt^2*mWW*s^5*t^4 + 21746*ep^2*mtt^2*mWW*s^5*t^4 + 86498*ep^3*mtt^2*mWW*s^5*t^4 + 119022*ep^4*mtt^2*mWW*s^5*t^4 + 56776*ep^5*mtt^2*mWW*s^5*t^4 - 672*mtt*mWW^2*s^5*t^4 - 1594*ep*mtt*mWW^2*s^5*t^4 + 16210*ep^2*mtt*mWW^2*s^5*t^4 + 75094*ep^3*mtt*mWW^2*s^5*t^4 + 112766*ep^4*mtt*mWW^2*s^5*t^4 + 57876*ep^5*mtt*mWW^2*s^5*t^4 + 268*mWW^3*s^5*t^4 + 134*ep*mWW^3*s^5*t^4 - 4694*ep^2*mWW^3*s^5*t^4 - 15302*ep^3*mWW^3*s^5*t^4 - 18262*ep^4*mWW^3*s^5*t^4 - 7456*ep^5*mWW^3*s^5*t^4 + 24*mtt^2*s^6*t^4 + 28*ep*mtt^2*s^6*t^4 - 548*ep^2*mtt^2*s^6*t^4 - 2092*ep^3*mtt^2*s^6*t^4 - 2812*ep^4*mtt^2*s^6*t^4 - 1320*ep^5*mtt^2*s^6*t^4 + 128*mtt*mWW*s^6*t^4 + 152*ep*mtt*mWW*s^6*t^4 - 2972*ep^2*mtt*mWW*s^6*t^4 - 11384*ep^3*mtt*mWW*s^6*t^4 - 15276*ep^4*mtt*mWW*s^6*t^4 - 7128*ep^5*mtt*mWW*s^6*t^4 + 104*mWW^2*s^6*t^4 + 124*ep*mWW^2*s^6*t^4 - 2424*ep^2*mWW^2*s^6*t^4 - 9292*ep^3*mWW^2*s^6*t^4 - 12464*ep^4*mWW^2*s^6*t^4 - 5808*ep^5*mWW^2*s^6*t^4 - 128*mtt^7*t^5 - 180*ep*mtt^7*t^5 + 2770*ep^2*mtt^7*t^5 + 10908*ep^3*mtt^7*t^5 + 14866*ep^4*mtt^7*t^5 + 7044*ep^5*mtt^7*t^5 - 360*mtt^6*mWW*t^5 - 875*ep*mtt^6*mWW*t^5 + 9267*ep^2*mtt^6*mWW*t^5 + 43421*ep^3*mtt^6*mWW*t^5 + 65337*ep^4*mtt^6*mWW*t^5 + 33306*ep^5*mtt^6*mWW*t^5 + 1328*mtt^5*mWW^2*t^5 + 3135*ep*mtt^5*mWW^2*t^5 - 18035*ep^2*mtt^5*mWW^2*t^5 - 88649*ep^3*mtt^5*mWW^2*t^5 - 131925*ep^4*mtt^5*mWW^2*t^5 - 64918*ep^5*mtt^5*mWW^2*t^5 - 44*mtt^4*mWW^3*t^5 + 2407*ep*mtt^4*mWW^3*t^5 - 8235*ep^2*mtt^4*mWW^3*t^5 - 72297*ep^3*mtt^4*mWW^3*t^5 - 135741*ep^4*mtt^4*mWW^3*t^5 - 82154*ep^5*mtt^4*mWW^3*t^5 - 2176*mtt^3*mWW^4*t^5 - 12369*ep*mtt^3*mWW^4*t^5 + 13711*ep^2*mtt^3*mWW^4*t^5 + 199651*ep^3*mtt^3*mWW^4*t^5 + 394333*ep^4*mtt^3*mWW^4*t^5 + 236002*ep^5*mtt^3*mWW^4*t^5 + 1600*mtt^2*mWW^5*t^5 + 9836*ep*mtt^2*mWW^5*t^5 + 7644*ep^2*mtt^2*mWW^5*t^5 - 104408*ep^3*mtt^2*mWW^5*t^5 - 264672*ep^4*mtt^2*mWW^5*t^5 - 174616*ep^5*mtt^2*mWW^5*t^5 - 80*mtt*mWW^6*t^5 - 1358*ep*mtt*mWW^6*t^5 - 8138*ep^2*mtt*mWW^6*t^5 + 6294*ep^3*mtt*mWW^6*t^5 + 54450*ep^4*mtt*mWW^6*t^5 + 46248*ep^5*mtt*mWW^6*t^5 - 140*mWW^7*t^5 - 596*ep*mWW^7*t^5 + 1016*ep^2*mWW^7*t^5 + 5080*ep^3*mWW^7*t^5 + 3352*ep^4*mWW^7*t^5 - 912*ep^5*mWW^7*t^5 + 672*mtt^6*s*t^5 + 932*ep*mtt^6*s*t^5 - 14578*ep^2*mtt^6*s*t^5 - 57212*ep^3*mtt^6*s*t^5 - 77810*ep^4*mtt^6*s*t^5 - 36804*ep^5*mtt^6*s*t^5 + 1808*mtt^5*mWW*s*t^5 + 4128*ep*mtt^5*mWW*s*t^5 - 45472*ep^2*mtt^5*mWW*s*t^5 - 208508*ep^3*mtt^5*mWW*s*t^5 - 309956*ep^4*mtt^5*mWW*s*t^5 - 156528*ep^5*mtt^5*mWW*s*t^5 - 4774*mtt^4*mWW^2*s*t^5 - 10276*ep*mtt^4*mWW^2*s*t^5 + 65058*ep^2*mtt^4*mWW^2*s*t^5 + 303508*ep^3*mtt^4*mWW^2*s*t^5 + 439916*ep^4*mtt^4*mWW^2*s*t^5 + 211832*ep^5*mtt^4*mWW^2*s*t^5 - 1014*mtt^3*mWW^3*s*t^5 - 11228*ep*mtt^3*mWW^3*s*t^5 + 36480*ep^2*mtt^3*mWW^3*s*t^5 + 297936*ep^3*mtt^3*mWW^3*s*t^5 + 542526*ep^4*mtt^3*mWW^3*s*t^5 + 317948*ep^5*mtt^3*mWW^3*s*t^5 + 5658*mtt^2*mWW^4*s*t^5 + 28870*ep*mtt^2*mWW^4*s*t^5 - 37194*ep^2*mtt^2*mWW^4*s*t^5 - 475782*ep^3*mtt^2*mWW^4*s*t^5 - 923472*ep^4*mtt^2*mWW^4*s*t^5 - 545992*ep^5*mtt^2*mWW^4*s*t^5 - 2250*mtt*mWW^5*s*t^5 - 12112*ep*mtt*mWW^5*s*t^5 - 9280*ep^2*mtt*mWW^5*s*t^5 + 133224*ep^3*mtt*mWW^5*s*t^5 + 341822*ep^4*mtt*mWW^5*s*t^5 + 226740*ep^5*mtt*mWW^5*s*t^5 - 100*mWW^6*s*t^5 - 314*ep*mWW^6*s*t^5 + 4922*ep^2*mWW^6*s*t^5 + 6482*ep^3*mWW^6*s*t^5 - 13666*ep^4*mWW^6*s*t^5 - 17580*ep^5*mWW^6*s*t^5 - 1440*mtt^5*s^2*t^5 - 1960*ep*mtt^5*s^2*t^5 + 31340*ep^2*mtt^5*s^2*t^5 + 122440*ep^3*mtt^5*s^2*t^5 + 166060*ep^4*mtt^5*s^2*t^5 + 78360*ep^5*mtt^5*s^2*t^5 - 3664*mtt^4*mWW*s^2*t^5 - 7806*ep*mtt^4*mWW*s^2*t^5 + 89914*ep^2*mtt^4*mWW*s^2*t^5 + 402570*ep^3*mtt^4*mWW*s^2*t^5 + 590238*ep^4*mtt^4*mWW*s^2*t^5 + 294876*ep^5*mtt^4*mWW*s^2*t^5 + 6300*mtt^3*mWW^2*s^2*t^5 + 11817*ep*mtt^3*mWW^2*s^2*t^5 - 85671*ep^2*mtt^3*mWW^2*s^2*t^5 - 371883*ep^3*mtt^3*mWW^2*s^2*t^5 - 518085*ep^4*mtt^3*mWW^2*s^2*t^5 - 241038*ep^5*mtt^3*mWW^2*s^2*t^5 + 2816*mtt^2*mWW^3*s^2*t^5 + 17066*ep*mtt^2*mWW^3*s^2*t^5 - 58962*ep^2*mtt^2*mWW^3*s^2*t^5 - 433274*ep^3*mtt^2*mWW^3*s^2*t^5 - 759714*ep^4*mtt^2*mWW^3*s^2*t^5 - 430532*ep^5*mtt^2*mWW^3*s^2*t^5 - 4684*mtt*mWW^4*s^2*t^5 - 20438*ep*mtt*mWW^4*s^2*t^5 + 33922*ep^2*mtt*mWW^4*s^2*t^5 + 353218*ep^3*mtt*mWW^4*s^2*t^5 + 663318*ep^4*mtt*mWW^4*s^2*t^5 + 384040*ep^5*mtt*mWW^4*s^2*t^5 + 672*mWW^5*s^2*t^5 + 2633*ep*mWW^5*s^2*t^5 + 2113*ep^2*mWW^5*s^2*t^5 - 31279*ep^3*mWW^5*s^2*t^5 - 83913*ep^4*mWW^5*s^2*t^5 - 56810*ep^5*mWW^5*s^2*t^5 + 1600*mtt^4*s^3*t^5 + 2120*ep*mtt^4*s^3*t^5 - 34980*ep^2*mtt^4*s^3*t^5 - 135800*ep^3*mtt^4*s^3*t^5 - 183460*ep^4*mtt^4*s^3*t^5 - 86280*ep^5*mtt^4*s^3*t^5 + 3776*mtt^3*mWW*s^3*t^5 + 7432*ep*mtt^3*mWW*s^3*t^5 - 90308*ep^2*mtt^3*mWW*s^3*t^5 - 393544*ep^3*mtt^3*mWW*s^3*t^5 - 567828*ep^4*mtt^3*mWW*s^3*t^5 - 280104*ep^5*mtt^3*mWW*s^3*t^5 - 3542*mtt^2*mWW^2*s^3*t^5 - 5110*ep*mtt^2*mWW^2*s^3*t^5 + 47186*ep^2*mtt^2*mWW^2*s^3*t^5 + 180918*ep^3*mtt^2*mWW^2*s^3*t^5 + 232860*ep^4*mtt^2*mWW^2*s^3*t^5 + 100312*ep^5*mtt^2*mWW^2*s^3*t^5 - 2402*mtt*mWW^3*s^3*t^5 - 10122*ep*mtt*mWW^3*s^3*t^5 + 41146*ep^2*mtt*mWW^3*s^3*t^5 + 262122*ep^3*mtt*mWW^3*s^3*t^5 + 436504*ep^4*mtt*mWW^3*s^3*t^5 + 237336*ep^5*mtt*mWW^3*s^3*t^5 + 1196*mWW^4*s^3*t^5 + 3960*ep*mWW^4*s^3*t^5 - 10300*ep^2*mWW^4*s^3*t^5 - 77184*ep^3*mWW^4*s^3*t^5 - 135024*ep^4*mWW^4*s^3*t^5 - 74800*ep^5*mWW^4*s^3*t^5 - 960*mtt^3*s^4*t^5 - 1220*ep*mtt^3*s^4*t^5 + 21130*ep^2*mtt^3*s^4*t^5 + 81260*ep^3*mtt^3*s^4*t^5 + 109130*ep^4*mtt^3*s^4*t^5 + 51060*ep^5*mtt^3*s^4*t^5 - 2024*mtt^2*mWW*s^4*t^5 - 3615*ep*mtt^2*mWW*s^4*t^5 + 47155*ep^2*mtt^2*mWW*s^4*t^5 + 198977*ep^3*mtt^2*mWW*s^4*t^5 + 281561*ep^4*mtt^2*mWW*s^4*t^5 + 136746*ep^5*mtt^2*mWW*s^4*t^5 + 640*mtt*mWW^2*s^4*t^5 + 198*ep*mtt*mWW^2*s^4*t^5 - 7416*ep^2*mtt*mWW^2*s^4*t^5 - 16974*ep^3*mtt*mWW^2*s^4*t^5 - 11504*ep^4*mtt*mWW^2*s^4*t^5 - 248*ep^5*mtt*mWW^2*s^4*t^5 + 644*mWW^3*s^4*t^5 + 1877*ep*mWW^3*s^4*t^5 - 10429*ep^2*mWW^3*s^4*t^5 - 54487*ep^3*mWW^3*s^4*t^5 - 83575*ep^4*mWW^3*s^4*t^5 - 42598*ep^5*mWW^3*s^4*t^5 + 288*mtt^2*s^5*t^5 + 340*ep*mtt^2*s^5*t^5 - 6410*ep^2*mtt^2*s^5*t^5 - 24268*ep^3*mtt^2*s^5*t^5 - 32266*ep^4*mtt^2*s^5*t^5 - 14964*ep^5*mtt^2*s^5*t^5 + 496*mtt*mWW*s^5*t^5 + 768*ep*mtt*mWW*s^5*t^5 - 11284*ep^2*mtt*mWW*s^5*t^5 - 45588*ep^3*mtt*mWW*s^5*t^5 - 62832*ep^4*mtt*mWW*s^5*t^5 - 29880*ep^5*mtt*mWW*s^5*t^5 + 48*mWW^2*s^5*t^5 + 236*ep*mWW^2*s^5*t^5 - 1122*ep^2*mWW^2*s^5*t^5 - 6920*ep^3*mWW^2*s^5*t^5 - 11262*ep^4*mWW^2*s^5*t^5 - 5940*ep^5*mWW^2*s^5*t^5 - 32*mtt*s^6*t^5 - 32*ep*mtt*s^6*t^5 + 728*ep^2*mtt*s^6*t^5 + 2672*ep^3*mtt*s^6*t^5 + 3480*ep^4*mtt*s^6*t^5 + 1584*ep^5*mtt*s^6*t^5 - 32*mWW*s^6*t^5 - 32*ep*mWW*s^6*t^5 + 728*ep^2*mWW*s^6*t^5 + 2672*ep^3*mWW*s^6*t^5 + 3480*ep^4*mWW*s^6*t^5 + 1584*ep^5*mWW*s^6*t^5 + 272*mtt^6*t^6 + 452*ep*mtt^6*t^6 - 5558*ep^2*mtt^6*t^6 - 22688*ep^3*mtt^6*t^6 - 31386*ep^4*mtt^6*t^6 - 15012*ep^5*mtt^6*t^6 - 72*mtt^5*mWW*t^6 + 84*ep*mtt^5*mWW*t^6 - 2306*ep^2*mtt^5*mWW*t^6 - 14572*ep^3*mtt^5*mWW*t^6 - 25446*ep^4*mtt^5*mWW*t^6 - 14160*ep^5*mtt^5*mWW*t^6 - 1288*mtt^4*mWW^2*t^6 - 4014*ep*mtt^4*mWW^2*t^6 + 19514*ep^2*mtt^4*mWW^2*t^6 + 107638*ep^3*mtt^4*mWW^2*t^6 + 167622*ep^4*mtt^4*mWW^2*t^6 + 85672*ep^5*mtt^4*mWW^2*t^6 + 1392*mtt^3*mWW^3*t^6 + 4020*ep*mtt^3*mWW^3*t^6 - 7660*ep^2*mtt^3*mWW^3*t^6 - 56572*ep^3*mtt^3*mWW^3*t^6 - 92536*ep^4*mtt^3*mWW^3*t^6 - 46980*ep^5*mtt^3*mWW^3*t^6 + 192*mtt^2*mWW^4*t^6 + 2436*ep*mtt^2*mWW^4*t^6 - 5506*ep^2*mtt^2*mWW^4*t^6 - 46712*ep^3*mtt^2*mWW^4*t^6 - 79218*ep^4*mtt^2*mWW^4*t^6 - 43608*ep^5*mtt^2*mWW^4*t^6 - 680*mtt*mWW^5*t^6 - 4008*ep*mtt*mWW^5*t^6 + 782*ep^2*mtt*mWW^5*t^6 + 41400*ep^3*mtt*mWW^5*t^6 + 80782*ep^4*mtt*mWW^5*t^6 + 46148*ep^5*mtt*mWW^5*t^6 + 184*mWW^6*t^6 + 1030*ep*mWW^6*t^6 + 734*ep^2*mWW^6*t^6 - 8494*ep^3*mWW^6*t^6 - 19818*ep^4*mWW^6*t^6 - 12060*ep^5*mWW^6*t^6 - 1216*mtt^5*s*t^6 - 1984*ep*mtt^5*s*t^6 + 24952*ep^2*mtt^5*s*t^6 + 101284*ep^3*mtt^5*s*t^6 + 139644*ep^4*mtt^5*s*t^6 + 66600*ep^5*mtt^5*s*t^6 + 8*mtt^4*mWW*s*t^6 - 864*ep*mtt^4*mWW*s*t^6 + 12604*ep^2*mtt^4*mWW*s*t^6 + 71460*ep^3*mtt^4*mWW*s*t^6 + 118332*ep^4*mtt^4*mWW*s*t^6 + 63756*ep^5*mtt^4*mWW*s*t^6 + 4096*mtt^3*mWW^2*s*t^6 + 11809*ep*mtt^3*mWW^2*s*t^6 - 62653*ep^2*mtt^3*mWW^2*s*t^6 - 328843*ep^3*mtt^3*mWW^2*s*t^6 - 501927*ep^4*mtt^3*mWW^2*s*t^6 - 253218*ep^5*mtt^3*mWW^2*s*t^6 - 2740*mtt^2*mWW^3*s*t^6 - 6503*ep*mtt^2*mWW^3*s*t^6 + 15889*ep^2*mtt^2*mWW^3*s*t^6 + 94221*ep^3*mtt^2*mWW^3*s*t^6 + 143587*ep^4*mtt^2*mWW^3*s*t^6 + 68890*ep^5*mtt^2*mWW^3*s*t^6 - 760*mtt*mWW^4*s*t^6 - 5765*ep*mtt*mWW^4*s*t^6 + 10341*ep^2*mtt*mWW^4*s*t^6 + 98211*ep^3*mtt*mWW^4*s*t^6 + 170795*ep^4*mtt*mWW^4*s*t^6 + 93994*ep^5*mtt*mWW^4*s*t^6 + 612*mWW^5*s*t^6 + 3307*ep*mWW^5*s*t^6 - 1133*ep^2*mWW^5*s*t^6 - 36333*ep^3*mWW^5*s*t^6 - 70431*ep^4*mWW^5*s*t^6 - 40022*ep^5*mWW^5*s*t^6 + 2144*mtt^4*s^2*t^6 + 3416*ep*mtt^4*s^2*t^6 - 44228*ep^2*mtt^4*s^2*t^6 - 178256*ep^3*mtt^4*s^2*t^6 - 244716*ep^4*mtt^4*s^2*t^6 - 116280*ep^5*mtt^4*s^2*t^6 + 472*mtt^3*mWW*s^2*t^6 + 2200*ep*mtt^3*mWW*s^2*t^6 - 25240*ep^2*mtt^3*mWW*s^2*t^6 - 132136*ep^3*mtt^3*mWW*s^2*t^6 - 209460*ep^4*mtt^3*mWW*s^2*t^6 - 109692*ep^5*mtt^3*mWW*s^2*t^6 - 4616*mtt^2*mWW^2*s^2*t^6 - 12008*ep*mtt^2*mWW^2*s^2*t^6 + 72004*ep^2*mtt^2*mWW^2*s^2*t^6 + 355040*ep^3*mtt^2*mWW^2*s^2*t^6 + 527824*ep^4*mtt^2*mWW^2*s^2*t^6 + 261756*ep^5*mtt^2*mWW^2*s^2*t^6 + 1488*mtt*mWW^3*s^2*t^6 + 2136*ep*mtt*mWW^3*s^2*t^6 - 8798*ep^2*mtt*mWW^3*s^2*t^6 - 31944*ep^3*mtt*mWW^3*s^2*t^6 - 37262*ep^4*mtt*mWW^3*s^2*t^6 - 13172*ep^5*mtt*mWW^3*s^2*t^6 + 512*mWW^4*s^2*t^6 + 2944*ep*mWW^4*s^2*t^6 - 5242*ep^2*mWW^4*s^2*t^6 - 48448*ep^3*mWW^4*s^2*t^6 - 83778*ep^4*mWW^4*s^2*t^6 - 45460*ep^5*mWW^4*s^2*t^6 - 1856*mtt^3*s^3*t^6 - 2864*ep*mtt^3*s^3*t^6 + 38552*ep^2*mtt^3*s^3*t^6 + 153944*ep^3*mtt^3*s^3*t^6 + 210144*ep^4*mtt^3*s^3*t^6 + 99360*ep^5*mtt^3*s^3*t^6 - 744*mtt^2*mWW*s^3*t^6 - 2256*ep*mtt^2*mWW*s^3*t^6 + 23156*ep^2*mtt^2*mWW*s^3*t^6 + 113368*ep^3*mtt^2*mWW*s^3*t^6 + 172848*ep^4*mtt^2*mWW*s^3*t^6 + 88140*ep^5*mtt^2*mWW*s^3*t^6 + 2096*mtt*mWW^2*s^3*t^6 + 4645*ep*mtt*mWW^2*s^3*t^6 - 34105*ep^2*mtt*mWW^2*s^3*t^6 - 154103*ep^3*mtt*mWW^2*s^3*t^6 - 220355*ep^4*mtt*mWW^2*s^3*t^6 - 106546*ep^5*mtt*mWW^2*s^3*t^6 - 140*mWW^3*s^3*t^6 + 347*ep*mWW^3*s^3*t^6 + 569*ep^2*mWW^3*s^3*t^6 - 5705*ep^3*mWW^3*s^3*t^6 - 13789*ep^4*mWW^3*s^3*t^6 - 8738*ep^5*mWW^3*s^3*t^6 + 784*mtt^2*s^4*t^6 + 1156*ep*mtt^2*s^4*t^6 - 16438*ep^2*mtt^2*s^4*t^6 - 64816*ep^3*mtt^2*s^4*t^6 - 87786*ep^4*mtt^2*s^4*t^6 - 41220*ep^5*mtt^2*s^4*t^6 + 400*mtt*mWW*s^4*t^6 + 948*ep*mtt*mWW*s^4*t^6 - 9478*ep^2*mtt*mWW*s^4*t^6 - 43308*ep^3*mtt*mWW*s^4*t^6 - 63414*ep^4*mtt*mWW*s^4*t^6 - 31428*ep^5*mtt*mWW*s^4*t^6 - 288*mWW^2*s^4*t^6 - 432*ep*mWW^2*s^4*t^6 + 5240*ep^2*mWW^2*s^4*t^6 + 20268*ep^3*mWW^2*s^4*t^6 + 26836*ep^4*mWW^2*s^4*t^6 + 12336*ep^5*mWW^2*s^4*t^6 - 128*mtt*s^5*t^6 - 176*ep*mtt*s^5*t^6 + 2720*ep^2*mtt*s^5*t^6 + 10532*ep^3*mtt*s^5*t^6 + 14100*ep^4*mtt*s^5*t^6 + 6552*ep^5*mtt*s^5*t^6 - 64*mWW*s^5*t^6 - 112*ep*mWW*s^5*t^6 + 1264*ep^2*mWW*s^5*t^6 + 5188*ep^3*mWW*s^5*t^6 + 7140*ep^4*mWW*s^5*t^6 + 3384*ep^5*mWW*s^5*t^6 - 288*mtt^5*t^7 - 556*ep*mtt^5*t^7 + 5534*ep^2*mtt^5*t^7 + 23536*ep^3*mtt^5*t^7 + 33082*ep^4*mtt^5*t^7 + 15972*ep^5*mtt^5*t^7 + 496*mtt^4*mWW*t^7 + 1083*ep*mtt^4*mWW*t^7 - 5299*ep^2*mtt^4*mWW*t^7 - 22849*ep^3*mtt^4*mWW*t^7 - 30621*ep^4*mtt^4*mWW*t^7 - 14114*ep^5*mtt^4*mWW*t^7 + 252*mtt^3*mWW^2*t^7 + 1277*ep*mtt^3*mWW^2*t^7 - 6309*ep^2*mtt^3*mWW^2*t^7 - 39203*ep^3*mtt^3*mWW^2*t^7 - 63891*ep^4*mtt^3*mWW^2*t^7 - 33510*ep^5*mtt^3*mWW^2*t^7 - 852*mtt^2*mWW^3*t^7 - 3473*ep*mtt^2*mWW^3*t^7 + 6301*ep^2*mtt^2*mWW^3*t^7 + 52343*ep^3*mtt^2*mWW^3*t^7 + 87419*ep^4*mtt^2*mWW^3*t^7 + 45798*ep^5*mtt^2*mWW^3*t^7 + 404*mtt*mWW^4*t^7 + 1563*ep*mtt*mWW^4*t^7 - 149*ep^2*mtt*mWW^4*t^7 - 13361*ep^3*mtt*mWW^4*t^7 - 26091*ep^4*mtt*mWW^4*t^7 - 14470*ep^5*mtt*mWW^4*t^7 - 12*mWW^5*t^7 + 106*ep*mWW^5*t^7 - 78*ep^2*mWW^5*t^7 - 466*ep^3*mWW^5*t^7 + 102*ep^4*mWW^5*t^7 + 324*ep^5*mWW^5*t^7 + 1056*mtt^4*s*t^7 + 2004*ep*mtt^4*s*t^7 - 20394*ep^2*mtt^4*s*t^7 - 86172*ep^3*mtt^4*s*t^7 - 120666*ep^4*mtt^4*s*t^7 - 58068*ep^5*mtt^4*s*t^7 - 1296*mtt^3*mWW*s*t^7 - 2638*ep*mtt^3*mWW*s*t^7 + 14118*ep^2*mtt^3*mWW*s*t^7 + 58110*ep^3*mtt^3*mWW*s*t^7 + 75918*ep^4*mtt^3*mWW*s*t^7 + 34276*ep^5*mtt^3*mWW*s*t^7 - 840*mtt^2*mWW^2*s*t^7 - 3512*ep*mtt^2*mWW^2*s*t^7 + 17186*ep^2*mtt^2*mWW^2*s*t^7 + 101568*ep^3*mtt^2*mWW^2*s*t^7 + 162010*ep^4*mtt^2*mWW^2*s*t^7 + 83948*ep^5*mtt^2*mWW^2*s*t^7 + 1344*mtt*mWW^3*s*t^7 + 4986*ep*mtt*mWW^3*s*t^7 - 11238*ep^2*mtt*mWW^3*s*t^7 - 80906*ep^3*mtt*mWW^3*s*t^7 - 131094*ep^4*mtt*mWW^3*s*t^7 - 67636*ep^5*mtt*mWW^3*s*t^7 - 264*mWW^4*s*t^7 - 840*ep*mWW^4*s*t^7 + 328*ep^2*mWW^4*s*t^7 + 7400*ep^3*mWW^4*s*t^7 + 13832*ep^4*mWW^4*s*t^7 + 7480*ep^5*mWW^4*s*t^7 - 1440*mtt^3*s^2*t^7 - 2676*ep*mtt^3*s^2*t^7 + 27978*ep^2*mtt^3*s^2*t^7 + 117300*ep^3*mtt^3*s^2*t^7 + 163506*ep^4*mtt^3*s^2*t^7 + 78372*ep^5*mtt^3*s^2*t^7 + 1104*mtt^2*mWW*s^2*t^7 + 1979*ep*mtt^2*mWW*s^2*t^7 - 12531*ep^2*mtt^2*mWW*s^2*t^7 - 47829*ep^3*mtt^2*mWW*s^2*t^7 - 59793*ep^4*mtt^2*mWW*s^2*t^7 - 25994*ep^5*mtt^2*mWW*s^2*t^7 + 828*mtt*mWW^2*s^2*t^7 + 2919*ep*mtt*mWW^2*s^2*t^7 - 15119*ep^2*mtt*mWW^2*s^2*t^7 - 83365*ep^3*mtt*mWW^2*s^2*t^7 - 129373*ep^4*mtt*mWW^2*s^2*t^7 - 66026*ep^5*mtt*mWW^2*s^2*t^7 - 492*mWW^3*s^2*t^7 - 1582*ep*mWW^3*s^2*t^7 + 4840*ep^2*mWW^3*s^2*t^7 + 29022*ep^3*mWW^3*s^2*t^7 + 44804*ep^4*mWW^3*s^2*t^7 + 22528*ep^5*mWW^3*s^2*t^7 + 864*mtt^2*s^3*t^7 + 1564*ep*mtt^2*s^3*t^7 - 16910*ep^2*mtt^2*s^3*t^7 - 70228*ep^3*mtt^2*s^3*t^7 - 97342*ep^4*mtt^2*s^3*t^7 - 46428*ep^5*mtt^2*s^3*t^7 - 304*mtt*mWW*s^3*t^7 - 376*ep*mtt*mWW*s^3*t^7 + 3904*ep^2*mtt*mWW*s^3*t^7 + 12724*ep^3*mtt*mWW*s^3*t^7 + 14316*ep^4*mtt*mWW*s^3*t^7 + 5616*ep^5*mtt*mWW*s^3*t^7 - 240*mWW^2*s^3*t^7 - 684*ep*mWW^2*s^3*t^7 + 4242*ep^2*mWW^2*s^3*t^7 + 21000*ep^3*mWW^2*s^3*t^7 + 31254*ep^4*mWW^2*s^3*t^7 + 15588*ep^5*mWW^2*s^3*t^7 - 192*mtt*s^4*t^7 - 336*ep*mtt*s^4*t^7 + 3792*ep^2*mtt*s^4*t^7 + 15564*ep^3*mtt*s^4*t^7 + 21420*ep^4*mtt*s^4*t^7 + 10152*ep^5*mtt*s^4*t^7 - 48*ep*mWW*s^4*t^7 - 192*ep^2*mWW*s^4*t^7 - 156*ep^3*mWW*s^4*t^7 + 180*ep^4*mWW*s^4*t^7 + 216*ep^5*mWW*s^4*t^7 + 152*mtt^4*t^8 + 336*ep*mtt^4*t^8 - 2734*ep^2*mtt^4*t^8 - 12180*ep^3*mtt^4*t^8 - 17410*ep^4*mtt^4*t^8 - 8484*ep^5*mtt^4*t^8 - 384*mtt^3*mWW*t^8 - 1044*ep*mtt^3*mWW*t^8 + 4634*ep^2*mtt^3*mWW*t^8 + 23064*ep^3*mtt^3*mWW*t^8 + 33526*ep^4*mtt^3*mWW*t^8 + 16404*ep^5*mtt^3*mWW*t^8 + 240*mtt^2*mWW^2*t^8 + 668*ep*mtt^2*mWW^2*t^8 - 1042*ep^2*mtt^2*mWW^2*t^8 - 6332*ep^3*mtt^2*mWW^2*t^8 - 8906*ep^4*mtt^2*mWW^2*t^8 - 4188*ep^5*mtt^2*mWW^2*t^8 + 64*mtt*mWW^3*t^8 + 452*ep*mtt*mWW^3*t^8 - 882*ep^2*mtt*mWW^3*t^8 - 7808*ep^3*mtt*mWW^3*t^8 - 13126*ep^4*mtt*mWW^3*t^8 - 6900*ep^5*mtt*mWW^3*t^8 - 72*mWW^4*t^8 - 412*ep*mWW^4*t^8 + 24*ep^2*mWW^4*t^8 + 3256*ep^3*mWW^4*t^8 + 5916*ep^4*mWW^4*t^8 + 3168*ep^5*mWW^4*t^8 - 432*mtt^3*s*t^8 - 944*ep*mtt^3*s*t^8 + 7804*ep^2*mtt^3*s*t^8 + 34580*ep^3*mtt^3*s*t^8 + 49280*ep^4*mtt^3*s*t^8 + 23952*ep^5*mtt^3*s*t^8 + 784*mtt^2*mWW*s*t^8 + 2024*ep*mtt^2*mWW*s*t^8 - 10104*ep^2*mtt^2*mWW*s*t^8 - 48440*ep^3*mtt^2*mWW*s*t^8 - 69592*ep^4*mtt^2*mWW*s*t^8 - 33792*ep^5*mtt^2*mWW*s*t^8 - 272*mtt*mWW^2*s*t^8 - 640*ep*mtt*mWW^2*s*t^8 + 1300*ep^2*mtt*mWW^2*s*t^8 + 6016*ep^3*mtt*mWW^2*s*t^8 + 7348*ep^4*mtt*mWW^2*s*t^8 + 3048*ep^5*mtt*mWW^2*s*t^8 - 80*mWW^3*s*t^8 - 440*ep*mWW^3*s*t^8 + 1000*ep^2*mWW^3*s*t^8 + 7844*ep^3*mWW^3*s*t^8 + 12964*ep^4*mWW^3*s*t^8 + 6792*ep^5*mWW^3*s*t^8 + 408*mtt^2*s^2*t^8 + 880*ep*mtt^2*s^2*t^8 - 7406*ep^2*mtt^2*s^2*t^8 - 32620*ep^3*mtt^2*s^2*t^8 - 46330*ep^4*mtt^2*s^2*t^8 - 22452*ep^5*mtt^2*s^2*t^8 - 464*mtt*mWW*s^2*t^8 - 1092*ep*mtt*mWW*s^2*t^8 + 6734*ep^2*mtt*mWW*s^2*t^8 + 30564*ep^3*mtt*mWW*s^2*t^8 + 43206*ep^4*mtt*mWW*s^2*t^8 + 20772*ep^5*mtt*mWW*s^2*t^8 + 56*mWW^2*s^2*t^8 + 84*ep*mWW^2*s^2*t^8 - 288*ep^2*mWW^2*s^2*t^8 - 600*ep^3*mWW^2*s^2*t^8 - 92*ep^4*mWW^2*s^2*t^8 + 240*ep^5*mWW^2*s^2*t^8 - 128*mtt*s^3*t^8 - 272*ep*mtt*s^3*t^8 + 2336*ep^2*mtt*s^3*t^8 + 10220*ep^3*mtt*s^3*t^8 + 14460*ep^4*mtt*s^3*t^8 + 6984*ep^5*mtt*s^3*t^8 + 64*mWW*s^3*t^8 + 112*ep*mWW*s^3*t^8 - 1264*ep^2*mWW*s^3*t^8 - 5188*ep^3*mWW*s^3*t^8 - 7140*ep^4*mWW*s^3*t^8 - 3384*ep^5*mWW*s^3*t^8 - 32*mtt^3*t^9 - 80*ep*mtt^3*t^9 + 536*ep^2*mtt^3*t^9 + 2516*ep^3*mtt^3*t^9 + 3660*ep^4*mtt^3*t^9 + 1800*ep^5*mtt^3*t^9 + 96*mtt^2*mWW*t^9 + 304*ep*mtt^2*mWW*t^9 - 1128*ep^2*mtt^2*mWW*t^9 - 6220*ep^3*mtt^2*mWW*t^9 - 9372*ep^4*mtt^2*mWW*t^9 - 4680*ep^5*mtt^2*mWW*t^9 - 96*mtt*mWW^2*t^9 - 368*ep*mtt*mWW^2*t^9 + 648*ep^2*mtt*mWW^2*t^9 + 4892*ep^3*mtt*mWW^2*t^9 + 7764*ep^4*mtt*mWW^2*t^9 + 3960*ep^5*mtt*mWW^2*t^9 + 32*mWW^3*t^9 + 144*ep*mWW^3*t^9 - 56*ep^2*mWW^3*t^9 - 1188*ep^3*mWW^3*t^9 - 2052*ep^4*mWW^3*t^9 - 1080*ep^5*mWW^3*t^9 + 64*mtt^2*s*t^9 + 160*ep*mtt^2*s*t^9 - 1072*ep^2*mtt^2*s*t^9 - 5032*ep^3*mtt^2*s*t^9 - 7320*ep^4*mtt^2*s*t^9 - 3600*ep^5*mtt^2*s*t^9 - 128*mtt*mWW*s*t^9 - 384*ep*mtt*mWW*s*t^9 + 1664*ep^2*mtt*mWW*s*t^9 + 8736*ep^3*mtt*mWW*s*t^9 + 13032*ep^4*mtt*mWW*s*t^9 + 6480*ep^5*mtt*mWW*s*t^9 + 64*mWW^2*s*t^9 + 224*ep*mWW^2*s*t^9 - 592*ep^2*mWW^2*s*t^9 - 3704*ep^3*mWW^2*s*t^9 - 5712*ep^4*mWW^2*s*t^9 - 2880*ep^5*mWW^2*s*t^9 - 32*mtt*s^2*t^9 - 80*ep*mtt*s^2*t^9 + 536*ep^2*mtt*s^2*t^9 + 2516*ep^3*mtt*s^2*t^9 + 3660*ep^4*mtt*s^2*t^9 + 1800*ep^5*mtt*s^2*t^9 + 32*mWW*s^2*t^9 + 80*ep*mWW*s^2*t^9 - 536*ep^2*mWW*s^2*t^9 - 2516*ep^3*mWW*s^2*t^9 - 3660*ep^4*mWW*s^2*t^9 - 1800*ep^5*mWW*s^2*t^9))/(4*ep^2*(1 + ep)*(1 + 2*ep)^2*mWW^3*(mtt - mWW - s)^3*s^3*(mWW - t)^3*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, (2*(5*mtt + 14*ep*mtt + 10*ep^2*mtt + mWW + 3*ep*mWW + 2*ep^2*mWW - 6*t - 17*ep*t - 12*ep^2*t))/((mtt - mWW)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-2*(1 + 2*ep)*(1 + 4*ep)*mtt)/((mtt - mWW)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, (-6*mtt*mWW*s - 25*ep*mtt*mWW*s - 25*ep^2*mtt*mWW*s + 2*mWW^2*s + 13*ep*mWW^2*s + 17*ep^2*mWW^2*s + 6*mtt^2*t + 34*ep*mtt^2*t + 40*ep^2*mtt^2*t - 8*mtt*mWW*t - 47*ep*mtt*mWW*t - 57*ep^2*mtt*mWW*t + 2*mWW^2*t + 13*ep*mWW^2*t + 17*ep^2*mWW^2*t - 9*ep*mtt*s*t - 15*ep^2*mtt*s*t + 4*mWW*s*t + 21*ep*mWW*s*t + 23*ep^2*mWW*s*t - 4*mtt*t^2 - 21*ep*mtt*t^2 - 23*ep^2*mtt*t^2 + 4*mWW*t^2 + 21*ep*mWW*t^2 + 23*ep^2*mWW*t^2)/(2*(1 + ep)*(mtt - mWW)^2*s*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep^2*(3 + 5*ep)*(s + t)^2)/((1 + ep)*(mtt - mWW)*s^2*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, (-3*mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 - 20*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 11*ep*mWW^3*s^2 + 16*ep^2*mWW^3*s^2 - 6*mtt^2*mWW*s*t - 49*ep*mtt^2*mWW*s*t - 107*ep^2*mtt^2*mWW*s*t - 70*ep^3*mtt^2*mWW*s*t + mtt*mWW^2*s*t + 27*ep*mtt*mWW^2*s*t + 76*ep^2*mtt*mWW^2*s*t + 56*ep^3*mtt*mWW^2*s*t + mWW^3*s*t + 10*ep*mWW^3*s*t + 23*ep^2*mWW^3*s*t + 14*ep^3*mWW^3*s*t + 3*mtt*mWW*s^2*t + 17*ep*mtt*mWW*s^2*t + 20*ep^2*mtt*mWW*s^2*t + mWW^2*s^2*t - 5*ep*mWW^2*s^2*t - 12*ep^2*mWW^2*s^2*t + 3*mtt^3*t^2 + 14*ep*mtt^3*t^2 + 21*ep^2*mtt^3*t^2 + 10*ep^3*mtt^3*t^2 - 4*mtt^2*mWW*t^2 - 16*ep*mtt^2*mWW*t^2 - 20*ep^2*mtt^2*mWW*t^2 - 8*ep^3*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 - 4*ep*mtt*mWW^2*t^2 - 5*ep^2*mtt*mWW^2*t^2 - 2*ep^3*mtt*mWW^2*t^2 - 3*mtt^2*s*t^2 - 14*ep*mtt^2*s*t^2 - 21*ep^2*mtt^2*s*t^2 - 10*ep^3*mtt^2*s*t^2 + 13*mtt*mWW*s*t^2 + 81*ep*mtt*mWW*s*t^2 + 154*ep^2*mtt*mWW*s*t^2 + 92*ep^3*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 43*ep*mWW^2*s*t^2 - 117*ep^2*mWW^2*s*t^2 - 82*ep^3*mWW^2*s*t^2 - 2*mWW*s^2*t^2 - 6*ep*mWW*s^2*t^2 - 4*ep^2*mWW*s^2*t^2 - 7*mtt^2*t^3 - 32*ep*mtt^2*t^3 - 47*ep^2*mtt^2*t^3 - 22*ep^3*mtt^2*t^3 + 10*mtt*mWW*t^3 + 40*ep*mtt*mWW*t^3 + 50*ep^2*mtt*mWW*t^3 + 20*ep^3*mtt*mWW*t^3 + mWW^2*t^3 + 4*ep*mWW^2*t^3 + 5*ep^2*mWW^2*t^3 + 2*ep^3*mWW^2*t^3 + 4*mtt*s*t^3 + 18*ep*mtt*s*t^3 + 26*ep^2*mtt*s*t^3 + 12*ep^3*mtt*s*t^3 - 8*mWW*s*t^3 - 30*ep*mWW*s*t^3 - 34*ep^2*mWW*s*t^3 - 12*ep^3*mWW*s*t^3 + 4*mtt*t^4 + 18*ep*mtt*t^4 + 26*ep^2*mtt*t^4 + 12*ep^3*mtt*t^4 - 6*mWW*t^4 - 24*ep*mWW*t^4 - 30*ep^2*mWW*t^4 - 12*ep^3*mWW*t^4)/((1 + 4*ep)*(mtt - mWW)^2*mWW*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (-6*ep^2*(1 + 2*ep)*(-2*mWW^2*s + 3*mtt^2*t + 5*ep*mtt^2*t - 4*mtt*mWW*t - 4*ep*mtt*mWW*t - mWW^2*t - ep*mWW^2*t + 2*mWW*s*t - 4*mtt*t^2 - 6*ep*mtt*t^2 + 6*mWW*t^2 + 6*ep*mWW*t^2))/((1 + 4*ep)*(mtt - mWW)^2*mWW*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, -((8*mtt^6 + 52*ep*mtt^6 + 108*ep^2*mtt^6 + 70*ep^3*mtt^6 - 24*mtt^5*mWW - 149*ep*mtt^5*mWW - 299*ep^2*mtt^5*mWW - 186*ep^3*mtt^5*mWW + 24*mtt^4*mWW^2 + 136*ep*mtt^4*mWW^2 + 252*ep^2*mtt^4*mWW^2 + 140*ep^3*mtt^4*mWW^2 - 8*mtt^3*mWW^3 - 34*ep*mtt^3*mWW^3 - 42*ep^2*mtt^3*mWW^3 - 4*ep^3*mtt^3*mWW^3 - 4*ep*mtt^2*mWW^4 - 16*ep^2*mtt^2*mWW^4 - 18*ep^3*mtt^2*mWW^4 - ep*mtt*mWW^5 - 3*ep^2*mtt*mWW^5 - 2*ep^3*mtt*mWW^5 - 20*mtt^5*s - 141*ep*mtt^5*s - 305*ep^2*mtt^5*s - 200*ep^3*mtt^5*s + 42*mtt^4*mWW*s + 293*ep*mtt^4*mWW*s + 627*ep^2*mtt^4*mWW*s + 400*ep^3*mtt^4*mWW*s - 22*mtt^3*mWW^2*s - 153*ep*mtt^3*mWW^2*s - 323*ep^2*mtt^3*mWW^2*s - 192*ep^3*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s - 9*ep*mtt^2*mWW^3*s - 15*ep^2*mtt^2*mWW^3*s - 16*ep^3*mtt^2*mWW^3*s + 2*mtt*mWW^4*s + 10*ep*mtt*mWW^4*s + 16*ep^2*mtt*mWW^4*s + 8*ep^3*mtt*mWW^4*s + 12*mtt^4*s^2 + 114*ep*mtt^4*s^2 + 278*ep^2*mtt^4*s^2 + 190*ep^3*mtt^4*s^2 - 12*mtt^3*mWW*s^2 - 145*ep*mtt^3*mWW*s^2 - 379*ep^2*mtt^3*mWW*s^2 - 262*ep^3*mtt^3*mWW*s^2 - 4*mtt^2*mWW^2*s^2 + 8*ep*mtt^2*mWW^2*s^2 + 60*ep^2*mtt^2*mWW^2*s^2 + 50*ep^3*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 + 23*ep*mtt*mWW^3*s^2 + 41*ep^2*mtt*mWW^3*s^2 + 22*ep^3*mtt*mWW^3*s^2 + 4*mtt^3*s^3 - 13*ep*mtt^3*s^3 - 73*ep^2*mtt^3*s^3 - 60*ep^3*mtt^3*s^3 - 6*mtt^2*mWW*s^3 + ep*mtt^2*mWW*s^3 + 51*ep^2*mtt^2*mWW*s^3 + 48*ep^3*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 12*ep*mtt*mWW^2*s^3 + 22*ep^2*mtt*mWW^2*s^3 + 12*ep^3*mtt*mWW^2*s^3 - 4*mtt^2*s^4 - 12*ep*mtt^2*s^4 - 8*ep^2*mtt^2*s^4 - 30*mtt^5*t - 185*ep*mtt^5*t - 357*ep^2*mtt^5*t - 214*ep^3*mtt^5*t + 96*mtt^4*mWW*t + 587*ep*mtt^4*mWW*t + 1129*ep^2*mtt^4*mWW*t + 674*ep^3*mtt^4*mWW*t - 100*mtt^3*mWW^2*t - 592*ep*mtt^3*mWW^2*t - 1112*ep^2*mtt^3*mWW^2*t - 644*ep^3*mtt^3*mWW^2*t + 32*mtt^2*mWW^3*t + 164*ep*mtt^2*mWW^3*t + 268*ep^2*mtt^2*mWW^3*t + 124*ep^3*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 25*ep*mtt*mWW^4*t + 69*ep^2*mtt*mWW^4*t + 58*ep^3*mtt*mWW^4*t + ep*mWW^5*t + 3*ep^2*mWW^5*t + 2*ep^3*mWW^5*t + 60*mtt^4*s*t + 399*ep*mtt^4*s*t + 795*ep^2*mtt^4*s*t + 480*ep^3*mtt^4*s*t - 140*mtt^3*mWW*s*t - 923*ep*mtt^3*mWW*s*t - 1831*ep^2*mtt^3*mWW*s*t - 1100*ep^3*mtt^3*mWW*s*t + 90*mtt^2*mWW^2*s*t + 577*ep*mtt^2*mWW^2*s*t + 1119*ep^2*mtt^2*mWW^2*s*t + 652*ep^3*mtt^2*mWW^2*s*t - 8*mtt*mWW^3*s*t - 41*ep*mtt*mWW^3*s*t - 61*ep^2*mtt*mWW^3*s*t - 20*ep^3*mtt*mWW^3*s*t - 2*mWW^4*s*t - 12*ep*mWW^4*s*t - 22*ep^2*mWW^4*s*t - 12*ep^3*mWW^4*s*t - 30*mtt^3*s^2*t - 249*ep*mtt^3*s^2*t - 541*ep^2*mtt^3*s^2*t - 338*ep^3*mtt^3*s^2*t + 52*mtt^2*mWW*s^2*t + 401*ep*mtt^2*mWW*s^2*t + 843*ep^2*mtt^2*mWW*s^2*t + 518*ep^3*mtt^2*mWW*s^2*t - 20*mtt*mWW^2*s^2*t - 139*ep*mtt*mWW^2*s^2*t - 277*ep^2*mtt*mWW^2*s^2*t - 166*ep^3*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 13*ep*mWW^3*s^2*t - 25*ep^2*mWW^3*s^2*t - 14*ep^3*mWW^3*s^2*t + 35*ep*mtt^2*s^3*t + 103*ep^2*mtt^2*s^3*t + 72*ep^3*mtt^2*s^3*t - 8*mtt*mWW*s^3*t - 59*ep*mtt*mWW*s^3*t - 119*ep^2*mtt*mWW*s^3*t - 72*ep^3*mtt*mWW*s^3*t + 40*mtt^4*t^2 + 229*ep*mtt^4*t^2 + 395*ep^2*mtt^4*t^2 + 206*ep^3*mtt^4*t^2 - 130*mtt^3*mWW*t^2 - 771*ep*mtt^3*mWW*t^2 - 1399*ep^2*mtt^3*mWW*t^2 - 782*ep^3*mtt^3*mWW*t^2 + 138*mtt^2*mWW^2*t^2 + 834*ep*mtt^2*mWW^2*t^2 + 1560*ep^2*mtt^2*mWW^2*t^2 + 906*ep^3*mtt^2*mWW^2*t^2 - 46*mtt*mWW^3*t^2 - 271*ep*mtt*mWW^3*t^2 - 503*ep^2*mtt*mWW^3*t^2 - 290*ep^3*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 21*ep*mWW^4*t^2 - 53*ep^2*mWW^4*t^2 - 40*ep^3*mWW^4*t^2 - 56*mtt^3*s*t^2 - 347*ep*mtt^3*s*t^2 - 619*ep^2*mtt^3*s*t^2 - 328*ep^3*mtt^3*s*t^2 + 132*mtt^2*mWW*s*t^2 + 823*ep*mtt^2*mWW*s*t^2 + 1507*ep^2*mtt^2*mWW*s*t^2 + 836*ep^3*mtt^2*mWW*s*t^2 - 88*mtt*mWW^2*s*t^2 - 544*ep*mtt*mWW^2*s*t^2 - 1004*ep^2*mtt*mWW^2*s*t^2 - 568*ep^3*mtt*mWW^2*s*t^2 + 12*mWW^3*s*t^2 + 68*ep*mWW^3*s*t^2 + 116*ep^2*mWW^3*s*t^2 + 60*ep^3*mWW^3*s*t^2 + 16*mtt^2*s^2*t^2 + 121*ep*mtt^2*s^2*t^2 + 235*ep^2*mtt^2*s^2*t^2 + 132*ep^3*mtt^2*s^2*t^2 - 32*mtt*mWW*s^2*t^2 - 208*ep*mtt*mWW*s^2*t^2 - 384*ep^2*mtt*mWW*s^2*t^2 - 216*ep^3*mtt*mWW*s^2*t^2 + 12*mWW^2*s^2*t^2 + 75*ep*mWW^2*s^2*t^2 + 141*ep^2*mWW^2*s^2*t^2 + 84*ep^3*mWW^2*s^2*t^2 - 22*mtt^3*t^3 - 111*ep*mtt^3*t^3 - 151*ep^2*mtt^3*t^3 - 50*ep^3*mtt^3*t^3 + 66*mtt^2*mWW*t^3 + 363*ep*mtt^2*mWW*t^3 + 579*ep^2*mtt^2*mWW*t^3 + 270*ep^3*mtt^2*mWW*t^3 - 66*mtt*mWW^2*t^3 - 393*ep*mtt*mWW^2*t^3 - 705*ep^2*mtt*mWW^2*t^3 - 390*ep^3*mtt*mWW^2*t^3 + 22*mWW^3*t^3 + 141*ep*mWW^3*t^3 + 277*ep^2*mWW^3*t^3 + 170*ep^3*mWW^3*t^3 + 16*mtt^2*s*t^3 + 89*ep*mtt^2*s*t^3 + 129*ep^2*mtt^2*s*t^3 + 48*ep^3*mtt^2*s*t^3 - 32*mtt*mWW*s*t^3 - 179*ep*mtt*mWW*s*t^3 - 275*ep^2*mtt*mWW*s*t^3 - 120*ep^3*mtt*mWW*s*t^3 + 16*mWW^2*s*t^3 + 90*ep*mWW^2*s*t^3 + 146*ep^2*mWW^2*s*t^3 + 72*ep^3*mWW^2*s*t^3 + 4*mtt^2*t^4 + 15*ep*mtt^2*t^4 + 5*ep^2*mtt^2*t^4 - 12*ep^3*mtt^2*t^4 - 8*mtt*mWW*t^4 - 30*ep*mtt*mWW*t^4 - 10*ep^2*mtt*mWW*t^4 + 24*ep^3*mtt*mWW*t^4 + 4*mWW^2*t^4 + 15*ep*mWW^2*t^4 + 5*ep^2*mWW^2*t^4 - 12*ep^3*mWW^2*t^4)/(ep*(mtt - mWW)^2*s*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (-6*ep*(4*mtt^6 + 27*ep*mtt^6 + 59*ep^2*mtt^6 + 40*ep^3*mtt^6 - 12*mtt^5*mWW - 73*ep*mtt^5*mWW - 147*ep^2*mtt^5*mWW - 92*ep^3*mtt^5*mWW + 12*mtt^4*mWW^2 + 65*ep*mtt^4*mWW^2 + 115*ep^2*mtt^4*mWW^2 + 60*ep^3*mtt^4*mWW^2 - 4*mtt^3*mWW^3 - 19*ep*mtt^3*mWW^3 - 25*ep^2*mtt^3*mWW^3 - 4*ep^3*mtt^3*mWW^3 - 2*ep^2*mtt^2*mWW^4 - 4*ep^3*mtt^2*mWW^4 - 14*mtt^5*s - 97*ep*mtt^5*s - 211*ep^2*mtt^5*s - 140*ep^3*mtt^5*s + 29*mtt^4*mWW*s + 192*ep*mtt^4*mWW*s + 401*ep^2*mtt^4*mWW*s + 252*ep^3*mtt^4*mWW*s - 15*mtt^3*mWW^2*s - 96*ep*mtt^3*mWW^2*s - 189*ep^2*mtt^3*mWW^2*s - 104*ep^3*mtt^3*mWW^2*s - mtt^2*mWW^3*s - 4*ep*mtt^2*mWW^3*s - 9*ep^2*mtt^2*mWW^3*s - 12*ep^3*mtt^2*mWW^3*s + mtt*mWW^4*s + 5*ep*mtt*mWW^4*s + 8*ep^2*mtt*mWW^4*s + 4*ep^3*mtt*mWW^4*s + 12*mtt^4*s^2 + 101*ep*mtt^4*s^2 + 237*ep^2*mtt^4*s^2 + 160*ep^3*mtt^4*s^2 - 13*mtt^3*mWW*s^2 - 126*ep*mtt^3*mWW*s^2 - 309*ep^2*mtt^3*mWW*s^2 - 208*ep^3*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 + 8*ep*mtt^2*mWW^2*s^2 + 42*ep^2*mtt^2*mWW^2*s^2 + 32*ep^3*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 + 17*ep*mtt*mWW^3*s^2 + 30*ep^2*mtt*mWW^3*s^2 + 16*ep^3*mtt*mWW^3*s^2 + 2*mtt^3*s^3 - 19*ep*mtt^3*s^3 - 77*ep^2*mtt^3*s^3 - 60*ep^3*mtt^3*s^3 - 4*mtt^2*mWW*s^3 + 7*ep*mtt^2*mWW*s^3 + 55*ep^2*mtt^2*mWW*s^3 + 48*ep^3*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 12*ep*mtt*mWW^2*s^3 + 22*ep^2*mtt*mWW^2*s^3 + 12*ep^3*mtt*mWW^2*s^3 - 4*mtt^2*s^4 - 12*ep*mtt^2*s^4 - 8*ep^2*mtt^2*s^4 - 15*mtt^5*t - 97*ep*mtt^5*t - 200*ep^2*mtt^5*t - 128*ep^3*mtt^5*t + 48*mtt^4*mWW*t + 291*ep*mtt^4*mWW*t + 567*ep^2*mtt^4*mWW*t + 344*ep^3*mtt^4*mWW*t - 50*mtt^3*mWW^2*t - 284*ep*mtt^3*mWW^2*t - 516*ep^2*mtt^3*mWW^2*t - 288*ep^3*mtt^3*mWW^2*t + 16*mtt^2*mWW^3*t + 83*ep*mtt^2*mWW^3*t + 131*ep^2*mtt^2*mWW^3*t + 56*ep^3*mtt^2*mWW^3*t + mtt*mWW^4*t + 7*ep*mtt*mWW^4*t + 18*ep^2*mtt*mWW^4*t + 16*ep^3*mtt*mWW^4*t + 41*mtt^4*s*t + 268*ep*mtt^4*s*t + 537*ep^2*mtt^4*s*t + 328*ep^3*mtt^4*s*t - 95*mtt^3*mWW*s*t - 605*ep*mtt^3*mWW*s*t - 1182*ep^2*mtt^3*mWW*s*t - 704*ep^3*mtt^3*mWW*s*t + 58*mtt^2*mWW^2*s*t + 362*ep*mtt^2*mWW^2*s*t + 686*ep^2*mtt^2*mWW^2*s*t + 392*ep^3*mtt^2*mWW^2*s*t - 3*mtt*mWW^3*s*t - 18*ep*mtt*mWW^3*s*t - 27*ep^2*mtt*mWW^3*s*t - 8*ep^3*mtt*mWW^3*s*t - mWW^4*s*t - 7*ep*mWW^4*s*t - 14*ep^2*mWW^4*s*t - 8*ep^3*mWW^4*s*t - 28*mtt^3*s^2*t - 212*ep*mtt^3*s^2*t - 444*ep^2*mtt^3*s^2*t - 272*ep^3*mtt^3*s^2*t + 45*mtt^2*mWW*s^2*t + 323*ep*mtt^2*mWW*s^2*t + 654*ep^2*mtt^2*mWW*s^2*t + 392*ep^3*mtt^2*mWW*s^2*t - 16*mtt*mWW^2*s^2*t - 104*ep*mtt*mWW^2*s^2*t - 196*ep^2*mtt*mWW^2*s^2*t - 112*ep^3*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 7*ep*mWW^3*s^2*t - 14*ep^2*mWW^3*s^2*t - 8*ep^3*mWW^3*s^2*t + 2*mtt^2*s^3*t + 41*ep*mtt^2*s^3*t + 107*ep^2*mtt^2*s^3*t + 72*ep^3*mtt^2*s^3*t - 10*mtt*mWW*s^3*t - 65*ep*mtt*mWW*s^3*t - 123*ep^2*mtt*mWW*s^3*t - 72*ep^3*mtt*mWW*s^3*t + 20*mtt^4*t^2 + 122*ep*mtt^4*t^2 + 232*ep^2*mtt^4*t^2 + 136*ep^3*mtt^4*t^2 - 65*mtt^3*mWW*t^2 - 388*ep*mtt^3*mWW*t^2 - 725*ep^2*mtt^3*mWW*t^2 - 420*ep^3*mtt^3*mWW*t^2 + 69*mtt^2*mWW^2*t^2 + 403*ep*mtt^2*mWW^2*t^2 + 738*ep^2*mtt^2*mWW^2*t^2 + 420*ep^3*mtt^2*mWW^2*t^2 - 23*mtt*mWW^3*t^2 - 130*ep*mtt*mWW^3*t^2 - 229*ep^2*mtt*mWW^3*t^2 - 124*ep^3*mtt*mWW^3*t^2 - mWW^4*t^2 - 7*ep*mWW^4*t^2 - 16*ep^2*mWW^4*t^2 - 12*ep^3*mWW^4*t^2 - 37*mtt^3*s*t^2 - 224*ep*mtt^3*s*t^2 - 399*ep^2*mtt^3*s*t^2 - 212*ep^3*mtt^3*s*t^2 + 86*mtt^2*mWW*s*t^2 + 521*ep*mtt^2*mWW*s*t^2 + 941*ep^2*mtt^2*mWW*s*t^2 + 516*ep^3*mtt^2*mWW*s*t^2 - 55*mtt*mWW^2*s*t^2 - 337*ep*mtt*mWW^2*s*t^2 - 618*ep^2*mtt*mWW^2*s*t^2 - 348*ep^3*mtt*mWW^2*s*t^2 + 6*mWW^3*s*t^2 + 40*ep*mWW^3*s*t^2 + 76*ep^2*mWW^3*s*t^2 + 44*ep^3*mWW^3*s*t^2 + 14*mtt^2*s^2*t^2 + 97*ep*mtt^2*s^2*t^2 + 179*ep^2*mtt^2*s^2*t^2 + 96*ep^3*mtt^2*s^2*t^2 - 24*mtt*mWW*s^2*t^2 - 149*ep*mtt*mWW*s^2*t^2 - 265*ep^2*mtt*mWW*s^2*t^2 - 144*ep^3*mtt*mWW*s^2*t^2 + 6*mWW^2*s^2*t^2 + 40*ep*mWW^2*s^2*t^2 + 78*ep^2*mWW^2*s^2*t^2 + 48*ep^3*mWW^2*s^2*t^2 - 11*mtt^3*t^3 - 61*ep*mtt^3*t^3 - 100*ep^2*mtt^3*t^3 - 48*ep^3*mtt^3*t^3 + 33*mtt^2*mWW*t^3 + 188*ep*mtt^2*mWW*t^3 + 323*ep^2*mtt^2*mWW*t^3 + 168*ep^3*mtt^2*mWW*t^3 - 33*mtt*mWW^2*t^3 - 193*ep*mtt*mWW^2*t^3 - 346*ep^2*mtt*mWW^2*t^3 - 192*ep^3*mtt*mWW^2*t^3 + 11*mWW^3*t^3 + 66*ep*mWW^3*t^3 + 123*ep^2*mWW^3*t^3 + 72*ep^3*mWW^3*t^3 + 10*mtt^2*s*t^3 + 53*ep*mtt^2*s*t^3 + 73*ep^2*mtt^2*s*t^3 + 24*ep^3*mtt^2*s*t^3 - 18*mtt*mWW*s*t^3 - 94*ep*mtt*mWW*s*t^3 - 132*ep^2*mtt*mWW*s*t^3 - 48*ep^3*mtt*mWW*s*t^3 + 8*mWW^2*s*t^3 + 41*ep*mWW^2*s*t^3 + 59*ep^2*mWW^2*s*t^3 + 24*ep^3*mWW^2*s*t^3 + 2*mtt^2*t^4 + 9*ep*mtt^2*t^4 + 9*ep^2*mtt^2*t^4 - 4*mtt*mWW*t^4 - 18*ep*mtt*mWW*t^4 - 18*ep^2*mtt*mWW*t^4 + 2*mWW^2*t^4 + 9*ep*mWW^2*t^4 + 9*ep^2*mWW^2*t^4))/((1 + ep)*(mtt - mWW)^2*s^2*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (12*ep*mtt^7 + 20*ep^2*mtt^7 + 8*mtt^6*mWW - 2*ep*mtt^6*mWW - 26*ep^2*mtt^6*mWW - 24*mtt^5*mWW^2 - 114*ep*mtt^5*mWW^2 - 198*ep^2*mtt^5*mWW^2 - 120*ep^3*mtt^5*mWW^2 + 24*mtt^4*mWW^3 + 186*ep*mtt^4*mWW^3 + 382*ep^2*mtt^4*mWW^3 + 216*ep^3*mtt^4*mWW^3 - 8*mtt^3*mWW^4 - 82*ep*mtt^3*mWW^4 - 166*ep^2*mtt^3*mWW^4 - 72*ep^3*mtt^3*mWW^4 - 12*ep^2*mtt^2*mWW^5 - 24*ep^3*mtt^2*mWW^5 - 57*ep*mtt^6*s - 95*ep^2*mtt^6*s - 20*mtt^5*mWW*s + 37*ep*mtt^5*mWW*s + 119*ep^2*mtt^5*mWW*s + 34*mtt^4*mWW^2*s + 208*ep*mtt^4*mWW^2*s + 402*ep^2*mtt^4*mWW^2*s + 240*ep^3*mtt^4*mWW^2*s - 6*mtt^3*mWW^3*s - 240*ep*mtt^3*mWW^3*s - 586*ep^2*mtt^3*mWW^3*s - 312*ep^3*mtt^3*mWW^3*s - 10*mtt^2*mWW^4*s + 41*ep*mtt^2*mWW^4*s + 133*ep^2*mtt^2*mWW^4*s + 48*ep^3*mtt^2*mWW^4*s + 2*mtt*mWW^5*s + 11*ep*mtt*mWW^5*s + 27*ep^2*mtt*mWW^5*s + 24*ep^3*mtt*mWW^5*s + 108*ep*mtt^5*s^2 + 180*ep^2*mtt^5*s^2 + 12*mtt^4*mWW*s^2 - 99*ep*mtt^4*mWW*s^2 - 201*ep^2*mtt^4*mWW*s^2 - 112*ep*mtt^3*mWW^2*s^2 - 260*ep^2*mtt^3*mWW^2*s^2 - 120*ep^3*mtt^3*mWW^2*s^2 - 18*mtt^2*mWW^3*s^2 + 114*ep*mtt^2*mWW^3*s^2 + 304*ep^2*mtt^2*mWW^3*s^2 + 96*ep^3*mtt^2*mWW^3*s^2 + 4*mtt*mWW^4*s^2 - 22*ep*mtt*mWW^4*s^2 - 38*ep^2*mtt*mWW^4*s^2 + 24*ep^3*mtt*mWW^4*s^2 + 2*mWW^5*s^2 + 11*ep*mWW^5*s^2 + 15*ep^2*mWW^5*s^2 - 102*ep*mtt^4*s^3 - 170*ep^2*mtt^4*s^3 + 4*mtt^3*mWW*s^3 + 95*ep*mtt^3*mWW*s^3 + 149*ep^2*mtt^3*mWW*s^3 - 6*mtt^2*mWW^2*s^3 + 65*ep*mtt^2*mWW^2*s^3 + 121*ep^2*mtt^2*mWW^2*s^3 - 83*ep*mtt*mWW^3*s^3 - 141*ep^2*mtt*mWW^3*s^3 + 2*mWW^4*s^3 + 25*ep*mWW^4*s^3 + 41*ep^2*mWW^4*s^3 + 48*ep*mtt^3*s^4 + 80*ep^2*mtt^3*s^4 - 4*mtt^2*mWW*s^4 - 31*ep*mtt^2*mWW*s^4 - 41*ep^2*mtt^2*mWW*s^4 - 4*mtt*mWW^2*s^4 - 56*ep*mtt*mWW^2*s^4 - 80*ep^2*mtt*mWW^2*s^4 + 23*ep*mWW^3*s^4 + 41*ep^2*mWW^3*s^4 - 9*ep*mtt^2*s^5 - 15*ep^2*mtt^2*s^5 + 9*ep*mWW^2*s^5 + 15*ep^2*mWW^2*s^5 - 8*mtt^6*t - 73*ep*mtt^6*t - 99*ep^2*mtt^6*t + 2*mtt^5*mWW*t + 151*ep*mtt^5*mWW*t + 323*ep^2*mtt^5*mWW*t + 120*ep^3*mtt^5*mWW*t + 48*mtt^4*mWW^2*t + 140*ep*mtt^4*mWW^2*t + 120*ep^2*mtt^4*mWW^2*t + 48*ep^3*mtt^4*mWW^2*t - 68*mtt^3*mWW^3*t - 430*ep*mtt^3*mWW^3*t - 786*ep^2*mtt^3*mWW^3*t - 432*ep^3*mtt^3*mWW^3*t + 24*mtt^2*mWW^4*t + 201*ep*mtt^2*mWW^4*t + 415*ep^2*mtt^2*mWW^4*t + 240*ep^3*mtt^2*mWW^4*t + 2*mtt*mWW^5*t + 11*ep*mtt*mWW^5*t + 27*ep^2*mtt*mWW^5*t + 24*ep^3*mtt*mWW^5*t + 20*mtt^5*s*t + 239*ep*mtt^5*s*t + 341*ep^2*mtt^5*s*t + 14*mtt^4*mWW*s*t - 319*ep*mtt^4*mWW*s*t - 727*ep^2*mtt^4*mWW*s*t - 240*ep^3*mtt^4*mWW*s*t - 86*mtt^3*mWW^2*s*t - 262*ep*mtt^3*mWW^2*s*t - 160*ep^2*mtt^3*mWW^2*s*t + 24*ep^3*mtt^3*mWW^2*s*t + 36*mtt^2*mWW^3*s*t + 342*ep*mtt^2*mWW^3*s*t + 618*ep^2*mtt^2*mWW^3*s*t + 264*ep^3*mtt^2*mWW^3*s*t + 14*mtt*mWW^4*s*t - 11*ep*mtt*mWW^4*s*t - 99*ep^2*mtt*mWW^4*s*t - 72*ep^3*mtt*mWW^4*s*t + 2*mWW^5*s*t + 11*ep*mWW^5*s*t + 27*ep^2*mWW^5*s*t + 24*ep^3*mWW^5*s*t - 12*mtt^4*s^2*t - 279*ep*mtt^4*s^2*t - 429*ep^2*mtt^4*s^2*t - 30*mtt^3*mWW*s^2*t + 211*ep*mtt^3*mWW*s^2*t + 515*ep^2*mtt^3*mWW*s^2*t + 120*ep^3*mtt^3*mWW*s^2*t + 46*mtt^2*mWW^2*s^2*t + 171*ep*mtt^2*mWW^2*s^2*t + 91*ep^2*mtt^2*mWW^2*s^2*t - 72*ep^3*mtt^2*mWW^2*s^2*t + 10*mtt*mWW^3*s^2*t - 61*ep*mtt*mWW^3*s^2*t - 161*ep^2*mtt*mWW^3*s^2*t - 72*ep^3*mtt*mWW^3*s^2*t - 14*mWW^4*s^2*t - 42*ep*mWW^4*s^2*t - 16*ep^2*mWW^4*s^2*t + 24*ep^3*mWW^4*s^2*t - 4*mtt^3*s^3*t + 133*ep*mtt^3*s^3*t + 231*ep^2*mtt^3*s^3*t + 10*mtt^2*mWW*s^3*t - 69*ep*mtt^2*mWW*s^3*t - 141*ep^2*mtt^2*mWW*s^3*t - 8*mtt*mWW^2*s^3*t - 59*ep*mtt*mWW^2*s^3*t - 65*ep^2*mtt*mWW^2*s^3*t - 14*mWW^3*s^3*t - 37*ep*mWW^3*s^3*t - 25*ep^2*mWW^3*s^3*t + 4*mtt^2*s^4*t - 20*ep*mtt^2*s^4*t - 44*ep^2*mtt^2*s^4*t + 4*mtt*mWW*s^4*t + 26*ep*mtt*mWW*s^4*t + 30*ep^2*mtt*mWW*s^4*t + 10*ep*mWW^2*s^4*t + 14*ep^2*mWW^2*s^4*t + 22*mtt^5*t^2 + 137*ep*mtt^5*t^2 + 165*ep^2*mtt^5*t^2 - 54*mtt^4*mWW*t^2 - 412*ep*mtt^4*mWW*t^2 - 698*ep^2*mtt^4*mWW*t^2 - 264*ep^3*mtt^4*mWW*t^2 + 18*mtt^3*mWW^2*t^2 + 264*ep*mtt^3*mWW^2*t^2 + 618*ep^2*mtt^3*mWW^2*t^2 + 360*ep^3*mtt^3*mWW^2*t^2 + 38*mtt^2*mWW^3*t^2 + 160*ep*mtt^2*mWW^3*t^2 + 198*ep^2*mtt^2*mWW^3*t^2 + 72*ep^3*mtt^2*mWW^3*t^2 - 24*mtt*mWW^4*t^2 - 149*ep*mtt*mWW^4*t^2 - 283*ep^2*mtt*mWW^4*t^2 - 168*ep^3*mtt*mWW^4*t^2 - 48*mtt^4*s*t^2 - 336*ep*mtt^4*s*t^2 - 420*ep^2*mtt^4*s*t^2 + 62*mtt^3*mWW*s*t^2 + 585*ep*mtt^3*mWW*s*t^2 + 973*ep^2*mtt^3*mWW*s*t^2 + 288*ep^3*mtt^3*mWW*s*t^2 + 24*mtt^2*mWW^2*s*t^2 - 117*ep*mtt^2*mWW^2*s*t^2 - 459*ep^2*mtt^2*mWW^2*s*t^2 - 312*ep^3*mtt^2*mWW^2*s*t^2 - 14*mtt*mWW^3*s*t^2 + 17*ep*mtt*mWW^3*s*t^2 + 189*ep^2*mtt*mWW^3*s*t^2 + 192*ep^3*mtt*mWW^3*s*t^2 - 24*mWW^4*s*t^2 - 149*ep*mWW^4*s*t^2 - 283*ep^2*mWW^4*s*t^2 - 168*ep^3*mWW^4*s*t^2 + 30*mtt^3*s^2*t^2 + 261*ep*mtt^3*s^2*t^2 + 345*ep^2*mtt^3*s^2*t^2 - 16*mtt^2*mWW*s^2*t^2 - 231*ep*mtt^2*mWW*s^2*t^2 - 341*ep^2*mtt^2*mWW*s^2*t^2 - 24*ep^3*mtt^2*mWW*s^2*t^2 - 18*mtt*mWW^2*s^2*t^2 + 39*ep*mtt*mWW^2*s^2*t^2 + 231*ep^2*mtt*mWW^2*s^2*t^2 + 192*ep^3*mtt*mWW^2*s^2*t^2 - 4*mWW^3*s^2*t^2 - 85*ep*mWW^3*s^2*t^2 - 235*ep^2*mWW^3*s^2*t^2 - 168*ep^3*mWW^3*s^2*t^2 - 4*mtt^2*s^3*t^2 - 62*ep*mtt^2*s^3*t^2 - 90*ep^2*mtt^2*s^3*t^2 + 8*mtt*mWW*s^3*t^2 + 58*ep*mtt*mWW*s^3*t^2 + 66*ep^2*mtt*mWW*s^3*t^2 + 12*mWW^2*s^3*t^2 + 36*ep*mWW^2*s^3*t^2 + 24*ep^2*mWW^2*s^3*t^2 - 18*mtt^4*t^3 - 97*ep*mtt^4*t^3 - 109*ep^2*mtt^4*t^3 + 54*mtt^3*mWW*t^3 + 311*ep*mtt^3*mWW*t^3 + 451*ep^2*mtt^3*mWW*t^3 + 144*ep^3*mtt^3*mWW*t^3 - 54*mtt^2*mWW^2*t^3 - 331*ep*mtt^2*mWW^2*t^3 - 575*ep^2*mtt^2*mWW^2*t^3 - 288*ep^3*mtt^2*mWW^2*t^3 + 18*mtt*mWW^3*t^3 + 117*ep*mtt*mWW^3*t^3 + 233*ep^2*mtt*mWW^3*t^3 + 144*ep^3*mtt*mWW^3*t^3 + 30*mtt^3*s*t^3 + 169*ep*mtt^3*s*t^3 + 193*ep^2*mtt^3*s*t^3 - 46*mtt^2*mWW*s*t^3 - 245*ep*mtt^2*mWW*s*t^3 - 269*ep^2*mtt^2*mWW*s*t^3 - 2*mtt*mWW^2*s*t^3 - 41*ep*mtt*mWW^2*s*t^3 - 157*ep^2*mtt*mWW^2*s*t^3 - 144*ep^3*mtt*mWW^2*s*t^3 + 18*mWW^3*s*t^3 + 117*ep*mWW^3*s*t^3 + 233*ep^2*mWW^3*s*t^3 + 144*ep^3*mWW^3*s*t^3 - 12*mtt^2*s^2*t^3 - 72*ep*mtt^2*s^2*t^3 - 84*ep^2*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 - 16*ep*mtt*mWW*s^2*t^3 - 132*ep^2*mtt*mWW*s^2*t^3 - 144*ep^3*mtt*mWW*s^2*t^3 + 16*mWW^2*s^2*t^3 + 104*ep*mWW^2*s^2*t^3 + 216*ep^2*mWW^2*s^2*t^3 + 144*ep^3*mWW^2*s^2*t^3 + 4*mtt^3*t^4 + 21*ep*mtt^3*t^4 + 23*ep^2*mtt^3*t^4 - 8*mtt^2*mWW*t^4 - 42*ep*mtt^2*mWW*t^4 - 46*ep^2*mtt^2*mWW*t^4 + 4*mtt*mWW^2*t^4 + 21*ep*mtt*mWW^2*t^4 + 23*ep^2*mtt*mWW^2*t^4 - 4*mtt^2*s*t^4 - 21*ep*mtt^2*s*t^4 - 23*ep^2*mtt^2*s*t^4 + 4*mWW^2*s*t^4 + 21*ep*mWW^2*s*t^4 + 23*ep^2*mWW^2*s*t^4)/((1 + ep)*(mtt - mWW)^2*s^2*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*ep*mtt^5 + 5*ep^2*mtt^5 + 8*mtt^4*mWW + 43*ep*mtt^4*mWW + 87*ep^2*mtt^4*mWW + 60*ep^3*mtt^4*mWW - 16*mtt^3*mWW^2 - 95*ep*mtt^3*mWW^2 - 183*ep^2*mtt^3*mWW^2 - 108*ep^3*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 49*ep*mtt^2*mWW^3 + 85*ep^2*mtt^2*mWW^3 + 36*ep^3*mtt^2*mWW^3 + 6*ep^2*mtt*mWW^4 + 12*ep^3*mtt*mWW^4 - 9*ep*mtt^4*s - 15*ep^2*mtt^4*s - 12*mtt^3*mWW*s - 76*ep*mtt^3*mWW*s - 170*ep^2*mtt^3*mWW*s - 120*ep^3*mtt^3*mWW*s + 14*mtt^2*mWW^2*s + 116*ep*mtt^2*mWW^2*s + 256*ep^2*mtt^2*mWW^2*s + 156*ep^3*mtt^2*mWW^2*s - 20*ep*mtt*mWW^3*s - 50*ep^2*mtt*mWW^3*s - 24*ep^3*mtt*mWW^3*s - 2*mWW^4*s - 11*ep*mWW^4*s - 21*ep^2*mWW^4*s - 12*ep^3*mWW^4*s + 9*ep*mtt^3*s^2 + 15*ep^2*mtt^3*s^2 + 23*ep*mtt^2*mWW*s^2 + 79*ep^2*mtt^2*mWW*s^2 + 60*ep^3*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 - 22*ep*mtt*mWW^2*s^2 - 74*ep^2*mtt*mWW^2*s^2 - 48*ep^3*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 10*ep*mWW^3*s^2 - 20*ep^2*mWW^3*s^2 - 12*ep^3*mWW^3*s^2 - 3*ep*mtt^2*s^3 - 5*ep^2*mtt^2*s^3 + 4*mtt*mWW*s^3 + 10*ep*mtt*mWW*s^3 + 4*ep^2*mtt*mWW*s^3 + ep*mWW^2*s^3 + ep^2*mWW^2*s^3 - 8*mtt^4*t - 61*ep*mtt^4*t - 117*ep^2*mtt^4*t - 60*ep^3*mtt^4*t - 6*mtt^3*mWW*t - 12*ep*mtt^3*mWW*t - 16*ep^2*mtt^3*mWW*t - 24*ep^3*mtt^3*mWW*t + 42*mtt^2*mWW^2*t + 248*ep*mtt^2*mWW^2*t + 464*ep^2*mtt^2*mWW^2*t + 276*ep^3*mtt^2*mWW^2*t - 26*mtt*mWW^3*t - 164*ep*mtt*mWW^3*t - 304*ep^2*mtt*mWW^3*t - 168*ep^3*mtt*mWW^3*t - 2*mWW^4*t - 11*ep*mWW^4*t - 27*ep^2*mWW^4*t - 24*ep^3*mWW^4*t + 12*mtt^3*s*t + 112*ep*mtt^3*s*t + 230*ep^2*mtt^3*s*t + 120*ep^3*mtt^3*s*t + 12*mtt^2*mWW*s*t + 44*ep*mtt^2*mWW*s*t + 66*ep^2*mtt^2*mWW*s*t + 48*ep^3*mtt^2*mWW*s*t - 38*mtt*mWW^2*s*t - 246*ep*mtt*mWW^2*s*t - 450*ep^2*mtt*mWW^2*s*t - 240*ep^3*mtt*mWW^2*s*t + 14*mWW^3*s*t + 90*ep*mWW^3*s*t + 154*ep^2*mWW^3*s*t + 72*ep^3*mWW^3*s*t - 41*ep*mtt^2*s^2*t - 109*ep^2*mtt^2*s^2*t - 60*ep^3*mtt^2*s^2*t - 6*mtt*mWW*s^2*t - 34*ep*mtt*mWW*s^2*t - 54*ep^2*mtt*mWW*s^2*t - 24*ep^3*mtt*mWW*s^2*t + 14*mWW^2*s^2*t + 91*ep*mWW^2*s^2*t + 163*ep^2*mWW^2*s^2*t + 84*ep^3*mWW^2*s^2*t - 4*mtt*s^3*t - 10*ep*mtt*s^3*t - 4*ep^2*mtt*s^3*t + 2*ep*mWW*s^3*t + 4*ep^2*mWW*s^3*t + 22*mtt^3*t^2 + 146*ep*mtt^3*t^2 + 264*ep^2*mtt^3*t^2 + 132*ep^3*mtt^3*t^2 - 32*mtt^2*mWW*t^2 - 224*ep*mtt^2*mWW*t^2 - 434*ep^2*mtt^2*mWW*t^2 - 240*ep^3*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 - 71*ep*mtt*mWW^2*t^2 - 113*ep^2*mtt*mWW^2*t^2 - 60*ep^3*mtt*mWW^2*t^2 + 24*mWW^3*t^2 + 149*ep*mWW^3*t^2 + 283*ep^2*mWW^3*t^2 + 168*ep^3*mWW^3*t^2 - 26*mtt^2*s*t^2 - 199*ep*mtt^2*s*t^2 - 387*ep^2*mtt^2*s*t^2 - 204*ep^3*mtt^2*s*t^2 + 26*mtt*mWW*s*t^2 + 182*ep*mtt*mWW*s*t^2 + 350*ep^2*mtt*mWW*s*t^2 + 192*ep^3*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 25*ep*mWW^2*s*t^2 + 37*ep^2*mWW^2*s*t^2 + 12*ep^3*mWW^2*s*t^2 + 4*mtt*s^2*t^2 + 53*ep*mtt*s^2*t^2 + 123*ep^2*mtt*s^2*t^2 + 72*ep^3*mtt*s^2*t^2 - 12*mWW*s^2*t^2 - 69*ep*mWW*s^2*t^2 - 123*ep^2*mWW*s^2*t^2 - 72*ep^3*mWW*s^2*t^2 - 18*mtt^2*t^3 - 109*ep*mtt^2*t^3 - 175*ep^2*mtt^2*t^3 - 72*ep^3*mtt^2*t^3 + 36*mtt*mWW*t^3 + 226*ep*mtt*mWW*t^3 + 408*ep^2*mtt*mWW*t^3 + 216*ep^3*mtt*mWW*t^3 - 18*mWW^2*t^3 - 117*ep*mWW^2*t^3 - 233*ep^2*mWW^2*t^3 - 144*ep^3*mWW^2*t^3 + 12*mtt*s*t^3 + 84*ep*mtt*s*t^3 + 150*ep^2*mtt*s*t^3 + 72*ep^3*mtt*s*t^3 - 16*mWW*s*t^3 - 92*ep*mWW*s*t^3 - 150*ep^2*mWW*s*t^3 - 72*ep^3*mWW*s*t^3 + 4*mtt*t^4 + 21*ep*mtt*t^4 + 23*ep^2*mtt*t^4 - 4*mWW*t^4 - 21*ep*mWW*t^4 - 23*ep^2*mWW*t^4))/(ep*(1 + ep)*(mtt - mWW)^2*s^2*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(4*mtt^5*s + 23*ep*mtt^5*s + 42*ep^2*mtt^5*s + 25*ep^3*mtt^5*s - 12*mtt^4*mWW*s - 69*ep*mtt^4*mWW*s - 131*ep^2*mtt^4*mWW*s - 80*ep^3*mtt^4*mWW*s + 12*mtt^3*mWW^2*s + 69*ep*mtt^3*mWW^2*s + 133*ep^2*mtt^3*mWW^2*s + 78*ep^3*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 23*ep*mtt^2*mWW^3*s - 41*ep^2*mtt^2*mWW^3*s - 16*ep^3*mtt^2*mWW^3*s - 3*ep^2*mtt*mWW^4*s - 7*ep^3*mtt*mWW^4*s - 6*mtt^4*s^2 - 38*ep*mtt^4*s^2 - 76*ep^2*mtt^4*s^2 - 50*ep^3*mtt^4*s^2 + 13*mtt^3*mWW*s^2 + 89*ep*mtt^3*mWW*s^2 + 194*ep^2*mtt^3*mWW*s^2 + 130*ep^3*mtt^3*mWW*s^2 - 7*mtt^2*mWW^2*s^2 - 65*ep*mtt^2*mWW^2*s^2 - 158*ep^2*mtt^2*mWW^2*s^2 - 102*ep^3*mtt^2*mWW^2*s^2 - mtt*mWW^3*s^2 + 7*ep*mtt*mWW^3*s^2 + 26*ep^2*mtt*mWW^3*s^2 + 14*ep^3*mtt*mWW^3*s^2 + mWW^4*s^2 + 7*ep*mWW^4*s^2 + 14*ep^2*mWW^4*s^2 + 8*ep^3*mWW^4*s^2 + 7*ep*mtt^3*s^3 + 26*ep^2*mtt^3*s^3 + 25*ep^3*mtt^3*s^3 + mtt^2*mWW*s^3 - 16*ep*mtt^2*mWW*s^3 - 63*ep^2*mtt^2*mWW*s^3 - 50*ep^3*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 + 10*ep*mtt*mWW^2*s^3 + 43*ep^2*mtt*mWW^2*s^3 + 29*ep^3*mtt*mWW^2*s^3 + mWW^3*s^3 + 7*ep*mWW^3*s^3 + 14*ep^2*mWW^3*s^3 + 8*ep^3*mWW^3*s^3 + 2*mtt^2*s^4 + 8*ep*mtt^2*s^4 + 8*ep^2*mtt^2*s^4 - 2*mtt*mWW*s^4 - 4*ep*mtt*mWW*s^4 + 4*mtt^5*t + 27*ep*mtt^5*t + 59*ep^2*mtt^5*t + 40*ep^3*mtt^5*t - 12*mtt^4*mWW*t - 73*ep*mtt^4*mWW*t - 147*ep^2*mtt^4*mWW*t - 92*ep^3*mtt^4*mWW*t + 12*mtt^3*mWW^2*t + 65*ep*mtt^3*mWW^2*t + 115*ep^2*mtt^3*mWW^2*t + 60*ep^3*mtt^3*mWW^2*t - 4*mtt^2*mWW^3*t - 19*ep*mtt^2*mWW^3*t - 25*ep^2*mtt^2*mWW^3*t - 4*ep^3*mtt^2*mWW^3*t - 2*ep^2*mtt*mWW^4*t - 4*ep^3*mtt*mWW^4*t - 17*mtt^4*s*t - 104*ep*mtt^4*s*t - 199*ep^2*mtt^4*s*t - 120*ep^3*mtt^4*s*t + 49*mtt^3*mWW*s*t + 295*ep*mtt^3*mWW*s*t + 562*ep^2*mtt^3*mWW*s*t + 334*ep^3*mtt^3*mWW*s*t - 45*mtt^2*mWW^2*s*t - 280*ep*mtt^2*mWW^2*s*t - 545*ep^2*mtt^2*mWW^2*s*t - 324*ep^3*mtt^2*mWW^2*s*t + 11*mtt*mWW^3*s*t + 75*ep*mtt*mWW^3*s*t + 152*ep^2*mtt*mWW^3*s*t + 90*ep^3*mtt*mWW^3*s*t + 2*mWW^4*s*t + 14*ep*mWW^4*s*t + 30*ep^2*mWW^4*s*t + 20*ep^3*mWW^4*s*t + 13*mtt^3*s^2*t + 88*ep*mtt^3*s^2*t + 175*ep^2*mtt^3*s^2*t + 110*ep^3*mtt^3*s^2*t - 31*mtt^2*mWW*s^2*t - 211*ep*mtt^2*mWW*s^2*t - 424*ep^2*mtt^2*mWW*s^2*t - 258*ep^3*mtt^2*mWW*s^2*t + 23*mtt*mWW^2*s^2*t + 164*ep*mtt*mWW^2*s^2*t + 331*ep^2*mtt*mWW^2*s^2*t + 196*ep^3*mtt*mWW^2*s^2*t - 5*mWW^3*s^2*t - 33*ep*mWW^3*s^2*t - 62*ep^2*mWW^3*s^2*t - 36*ep^3*mWW^3*s^2*t - 11*ep*mtt^2*s^3*t - 35*ep^2*mtt^2*s^3*t - 30*ep^3*mtt^2*s^3*t + 6*mtt*mWW*s^3*t + 51*ep*mtt*mWW*s^3*t + 109*ep^2*mtt*mWW*s^3*t + 66*ep^3*mtt*mWW*s^3*t - 6*mWW^2*s^3*t - 40*ep*mWW^2*s^3*t - 78*ep^2*mWW^2*s^3*t - 48*ep^3*mWW^2*s^3*t - 11*mtt^4*t^2 - 70*ep*mtt^4*t^2 - 141*ep^2*mtt^4*t^2 - 88*ep^3*mtt^4*t^2 + 36*mtt^3*mWW*t^2 + 218*ep*mtt^3*mWW*t^2 + 420*ep^2*mtt^3*mWW*t^2 + 252*ep^3*mtt^3*mWW*t^2 - 38*mtt^2*mWW^2*t^2 - 219*ep*mtt^2*mWW^2*t^2 - 401*ep^2*mtt^2*mWW^2*t^2 - 228*ep^3*mtt^2*mWW^2*t^2 + 12*mtt*mWW^3*t^2 + 64*ep*mtt*mWW^3*t^2 + 106*ep^2*mtt*mWW^3*t^2 + 52*ep^3*mtt*mWW^3*t^2 + mWW^4*t^2 + 7*ep*mWW^4*t^2 + 16*ep^2*mWW^4*t^2 + 12*ep^3*mWW^4*t^2 + 22*mtt^3*s*t^2 + 133*ep*mtt^3*s*t^2 + 240*ep^2*mtt^3*s*t^2 + 133*ep^3*mtt^3*s*t^2 - 61*mtt^2*mWW*s*t^2 - 357*ep*mtt^2*mWW*s*t^2 - 630*ep^2*mtt^2*mWW*s*t^2 - 340*ep^3*mtt^2*mWW*s*t^2 + 56*mtt*mWW^2*s*t^2 + 330*ep*mtt*mWW^2*s*t^2 + 589*ep^2*mtt*mWW^2*s*t^2 + 323*ep^3*mtt*mWW^2*s*t^2 - 17*mWW^3*s*t^2 - 106*ep*mWW^3*s*t^2 - 199*ep^2*mWW^3*s*t^2 - 116*ep^3*mWW^3*s*t^2 - 8*mtt^2*s^2*t^2 - 55*ep*mtt^2*s^2*t^2 - 103*ep^2*mtt^2*s^2*t^2 - 60*ep^3*mtt^2*s^2*t^2 + 22*mtt*mWW*s^2*t^2 + 132*ep*mtt*mWW*s^2*t^2 + 228*ep^2*mtt*mWW*s^2*t^2 + 120*ep^3*mtt*mWW*s^2*t^2 - 14*mWW^2*s^2*t^2 - 81*ep*mWW^2*s^2*t^2 - 137*ep^2*mWW^2*s^2*t^2 - 72*ep^3*mWW^2*s^2*t^2 + 9*mtt^3*t^3 + 52*ep*mtt^3*t^3 + 91*ep^2*mtt^3*t^3 + 48*ep^3*mtt^3*t^3 - 29*mtt^2*mWW*t^3 - 170*ep*mtt^2*mWW*t^3 - 305*ep^2*mtt^2*mWW*t^3 - 168*ep^3*mtt^2*mWW*t^3 + 31*mtt*mWW^2*t^3 + 184*ep*mtt*mWW^2*t^3 + 337*ep^2*mtt*mWW^2*t^3 + 192*ep^3*mtt*mWW^2*t^3 - 11*mWW^3*t^3 - 66*ep*mWW^3*t^3 - 123*ep^2*mWW^3*t^3 - 72*ep^3*mWW^3*t^3 - 8*mtt^2*s*t^3 - 45*ep*mtt^2*s*t^3 - 69*ep^2*mtt^2*s*t^3 - 30*ep^3*mtt^2*s*t^3 + 18*mtt*mWW*s*t^3 + 95*ep*mtt*mWW*s*t^3 + 137*ep^2*mtt*mWW*s*t^3 + 54*ep^3*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 50*ep*mWW^2*s*t^3 - 68*ep^2*mWW^2*s*t^3 - 24*ep^3*mWW^2*s*t^3 - 2*mtt^2*t^4 - 9*ep*mtt^2*t^4 - 9*ep^2*mtt^2*t^4 + 4*mtt*mWW*t^4 + 18*ep*mtt*mWW*t^4 + 18*ep^2*mtt*mWW*t^4 - 2*mWW^2*t^4 - 9*ep*mWW^2*t^4 - 9*ep^2*mWW^2*t^4))/(ep*(1 + ep)*(mtt - mWW)^3*s^2*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*mtt^2*s + 5*ep*mtt^2*s + mtt*mWW*s - ep*mtt*mWW*s - 3*mtt^2*t - 5*ep*mtt^2*t + 3*mtt*mWW*t + 5*ep*mtt*mWW*t - mtt*s*t + ep*mtt*s*t - 3*mWW*s*t - 5*ep*mWW*s*t + 3*mtt*t^2 + 5*ep*mtt*t^2 - 3*mWW*t^2 - 5*ep*mWW*t^2))/(2*(1 + ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(-6*ep*mtt^5*mWW^2*s^3 - 34*ep^2*mtt^5*mWW^2*s^3 - 40*ep^3*mtt^5*mWW^2*s^3 + 14*ep*mtt^4*mWW^3*s^3 + 90*ep^2*mtt^4*mWW^3*s^3 + 112*ep^3*mtt^4*mWW^3*s^3 - 4*ep*mtt^3*mWW^4*s^3 - 44*ep^2*mtt^3*mWW^4*s^3 - 64*ep^3*mtt^3*mWW^4*s^3 - 12*ep*mtt^2*mWW^5*s^3 - 68*ep^2*mtt^2*mWW^5*s^3 - 80*ep^3*mtt^2*mWW^5*s^3 + 10*ep*mtt*mWW^6*s^3 + 78*ep^2*mtt*mWW^6*s^3 + 104*ep^3*mtt*mWW^6*s^3 - 2*ep*mWW^7*s^3 - 22*ep^2*mWW^7*s^3 - 32*ep^3*mWW^7*s^3 + 18*ep*mtt^4*mWW^2*s^4 + 102*ep^2*mtt^4*mWW^2*s^4 + 120*ep^3*mtt^4*mWW^2*s^4 - 24*ep*mtt^3*mWW^3*s^4 - 168*ep^2*mtt^3*mWW^3*s^4 - 216*ep^3*mtt^3*mWW^3*s^4 - 12*ep*mtt^2*mWW^4*s^4 - 36*ep^2*mtt^2*mWW^4*s^4 - 24*ep^3*mtt^2*mWW^4*s^4 + 24*ep*mtt*mWW^5*s^4 + 168*ep^2*mtt*mWW^5*s^4 + 216*ep^3*mtt*mWW^5*s^4 - 6*ep*mWW^6*s^4 - 66*ep^2*mWW^6*s^4 - 96*ep^3*mWW^6*s^4 - 18*ep*mtt^3*mWW^2*s^5 - 102*ep^2*mtt^3*mWW^2*s^5 - 120*ep^3*mtt^3*mWW^2*s^5 + 6*ep*mtt^2*mWW^3*s^5 + 66*ep^2*mtt^2*mWW^3*s^5 + 96*ep^3*mtt^2*mWW^3*s^5 + 18*ep*mtt*mWW^4*s^5 + 102*ep^2*mtt*mWW^4*s^5 + 120*ep^3*mtt*mWW^4*s^5 - 6*ep*mWW^5*s^5 - 66*ep^2*mWW^5*s^5 - 96*ep^3*mWW^5*s^5 + 6*ep*mtt^2*mWW^2*s^6 + 34*ep^2*mtt^2*mWW^2*s^6 + 40*ep^3*mtt^2*mWW^2*s^6 + 4*ep*mtt*mWW^3*s^6 + 12*ep^2*mtt*mWW^3*s^6 + 8*ep^3*mtt*mWW^3*s^6 - 2*ep*mWW^4*s^6 - 22*ep^2*mWW^4*s^6 - 32*ep^3*mWW^4*s^6 + 12*ep*mtt^7*mWW*s*t + 68*ep^2*mtt^7*mWW*s*t + 80*ep^3*mtt^7*mWW*s*t + 8*mtt^6*mWW^2*s*t + 42*ep*mtt^6*mWW^2*s*t + 34*ep^2*mtt^6*mWW^2*s*t - 24*ep^3*mtt^6*mWW^2*s*t + 8*mtt^5*mWW^3*s*t + 90*ep*mtt^5*mWW^3*s*t + 382*ep^2*mtt^5*mWW^3*s*t + 720*ep^3*mtt^5*mWW^3*s*t + 480*ep^4*mtt^5*mWW^3*s*t - 40*mtt^4*mWW^4*s*t - 354*ep*mtt^4*mWW^4*s*t - 1126*ep^2*mtt^4*mWW^4*s*t - 1616*ep^3*mtt^4*mWW^4*s*t - 864*ep^4*mtt^4*mWW^4*s*t + 24*mtt^3*mWW^5*s*t + 210*ep*mtt^3*mWW^5*s*t + 630*ep^2*mtt^3*mWW^5*s*t + 768*ep^3*mtt^3*mWW^5*s*t + 288*ep^4*mtt^3*mWW^5*s*t + 12*ep^2*mtt^2*mWW^6*s*t + 72*ep^3*mtt^2*mWW^6*s*t + 96*ep^4*mtt^2*mWW^6*s*t - 63*ep*mtt^6*mWW*s^2*t - 375*ep^2*mtt^6*mWW*s^2*t - 486*ep^3*mtt^6*mWW*s^2*t - 60*ep^4*mtt^6*mWW*s^2*t - 20*mtt^5*mWW^2*s^2*t - 77*ep*mtt^5*mWW^2*s^2*t + 133*ep^2*mtt^5*mWW^2*s^2*t + 448*ep^3*mtt^5*mWW^2*s^2*t + 168*ep^4*mtt^5*mWW^2*s^2*t - 14*mtt^4*mWW^3*s^2*t - 132*ep*mtt^4*mWW^3*s^2*t - 588*ep^2*mtt^4*mWW^3*s^2*t - 1334*ep^3*mtt^4*mWW^3*s^2*t - 1044*ep^4*mtt^4*mWW^3*s^2*t + 50*mtt^3*mWW^4*s^2*t + 412*ep*mtt^3*mWW^4*s^2*t + 1218*ep^2*mtt^3*mWW^4*s^2*t + 1816*ep^3*mtt^3*mWW^4*s^2*t + 1104*ep^4*mtt^3*mWW^4*s^2*t - 10*mtt^2*mWW^5*s^2*t - 93*ep*mtt^2*mWW^5*s^2*t - 239*ep^2*mtt^2*mWW^5*s^2*t - 210*ep^3*mtt^2*mWW^5*s^2*t - 36*ep^4*mtt^2*mWW^5*s^2*t - 6*mtt*mWW^6*s^2*t - 47*ep*mtt*mWW^6*s^2*t - 143*ep^2*mtt*mWW^6*s^2*t - 216*ep^3*mtt*mWW^6*s^2*t - 120*ep^4*mtt*mWW^6*s^2*t - 6*ep^2*mWW^7*s^2*t - 18*ep^3*mWW^7*s^2*t - 12*ep^4*mWW^7*s^2*t + 132*ep*mtt^5*mWW*s^3*t + 802*ep^2*mtt^5*mWW*s^3*t + 1078*ep^3*mtt^5*mWW*s^3*t + 180*ep^4*mtt^5*mWW*s^3*t + 12*mtt^4*mWW^2*s^3*t - ep*mtt^4*mWW^2*s^3*t - 457*ep^2*mtt^4*mWW^2*s^3*t - 906*ep^3*mtt^4*mWW^2*s^3*t - 324*ep^4*mtt^4*mWW^2*s^3*t - 104*ep*mtt^3*mWW^3*s^3*t - 492*ep^2*mtt^3*mWW^3*s^3*t - 244*ep^3*mtt^3*mWW^3*s^3*t + 408*ep^4*mtt^3*mWW^3*s^3*t - 10*mtt^2*mWW^4*s^3*t + 10*ep*mtt^2*mWW^4*s^3*t + 440*ep^2*mtt^2*mWW^4*s^3*t + 636*ep^3*mtt^2*mWW^4*s^3*t - 24*ep^4*mtt^2*mWW^4*s^3*t - 4*mtt*mWW^5*s^3*t - 50*ep*mtt*mWW^5*s^3*t - 312*ep^2*mtt*mWW^5*s^3*t - 554*ep^3*mtt*mWW^5*s^3*t - 204*ep^4*mtt*mWW^5*s^3*t + 2*mWW^6*s^3*t + 13*ep*mWW^6*s^3*t + 19*ep^2*mWW^6*s^3*t - 10*ep^3*mWW^6*s^3*t - 36*ep^4*mWW^6*s^3*t - 138*ep*mtt^4*mWW*s^4*t - 836*ep^2*mtt^4*mWW*s^4*t - 1118*ep^3*mtt^4*mWW*s^4*t - 180*ep^4*mtt^4*mWW*s^4*t + 4*mtt^3*mWW^2*s^4*t + 57*ep*mtt^3*mWW^2*s^4*t + 355*ep^2*mtt^3*mWW^2*s^4*t + 548*ep^3*mtt^3*mWW^2*s^4*t + 144*ep^4*mtt^3*mWW^2*s^4*t + 10*mtt^2*mWW^3*s^4*t + 227*ep*mtt^2*mWW^3*s^4*t + 1091*ep^2*mtt^2*mWW^3*s^4*t + 1336*ep^3*mtt^2*mWW^3*s^4*t + 216*ep^4*mtt^2*mWW^3*s^4*t - 69*ep*mtt*mWW^4*s^4*t - 571*ep^2*mtt*mWW^4*s^4*t - 868*ep^3*mtt*mWW^4*s^4*t - 144*ep^4*mtt*mWW^4*s^4*t + 2*mWW^5*s^4*t + 19*ep*mWW^5*s^4*t + 89*ep^2*mWW^5*s^4*t + 102*ep^3*mWW^5*s^4*t - 36*ep^4*mWW^5*s^4*t + 72*ep*mtt^3*mWW*s^5*t + 426*ep^2*mtt^3*mWW*s^5*t + 546*ep^3*mtt^3*mWW*s^5*t + 60*ep^4*mtt^3*mWW*s^5*t - 4*mtt^2*mWW^2*s^5*t - 13*ep*mtt^2*mWW^2*s^5*t - 41*ep^2*mtt^2*mWW^2*s^5*t - 50*ep^3*mtt^2*mWW^2*s^5*t + 12*ep^4*mtt^2*mWW^2*s^5*t - 4*mtt*mWW^3*s^5*t - 88*ep*mtt*mWW^3*s^5*t - 454*ep^2*mtt*mWW^3*s^5*t - 562*ep^3*mtt*mWW^3*s^5*t - 60*ep^4*mtt*mWW^3*s^5*t + 13*ep*mWW^4*s^5*t + 125*ep^2*mWW^4*s^5*t + 178*ep^3*mWW^4*s^5*t - 12*ep^4*mWW^4*s^5*t - 15*ep*mtt^2*mWW*s^6*t - 85*ep^2*mtt^2*mWW*s^6*t - 100*ep^3*mtt^2*mWW*s^6*t - 8*ep*mtt*mWW^2*s^6*t - 24*ep^2*mtt*mWW^2*s^6*t - 16*ep^3*mtt*mWW^2*s^6*t + 7*ep*mWW^3*s^6*t + 61*ep^2*mWW^3*s^6*t + 84*ep^3*mWW^3*s^6*t + 12*ep*mtt^8*t^2 + 68*ep^2*mtt^8*t^2 + 80*ep^3*mtt^8*t^2 + 8*mtt^7*mWW*t^2 + 42*ep*mtt^7*mWW*t^2 + 34*ep^2*mtt^7*mWW*t^2 - 24*ep^3*mtt^7*mWW*t^2 + 8*mtt^6*mWW^2*t^2 + 90*ep*mtt^6*mWW^2*t^2 + 382*ep^2*mtt^6*mWW^2*t^2 + 720*ep^3*mtt^6*mWW^2*t^2 + 480*ep^4*mtt^6*mWW^2*t^2 - 40*mtt^5*mWW^3*t^2 - 354*ep*mtt^5*mWW^3*t^2 - 1126*ep^2*mtt^5*mWW^3*t^2 - 1616*ep^3*mtt^5*mWW^3*t^2 - 864*ep^4*mtt^5*mWW^3*t^2 + 24*mtt^4*mWW^4*t^2 + 210*ep*mtt^4*mWW^4*t^2 + 630*ep^2*mtt^4*mWW^4*t^2 + 768*ep^3*mtt^4*mWW^4*t^2 + 288*ep^4*mtt^4*mWW^4*t^2 + 12*ep^2*mtt^3*mWW^5*t^2 + 72*ep^3*mtt^3*mWW^5*t^2 + 96*ep^4*mtt^3*mWW^5*t^2 - 63*ep*mtt^7*s*t^2 - 357*ep^2*mtt^7*s*t^2 - 420*ep^3*mtt^7*s*t^2 - 36*mtt^6*mWW*s*t^2 - 266*ep*mtt^6*mWW*s*t^2 - 590*ep^2*mtt^6*mWW*s*t^2 - 408*ep^3*mtt^6*mWW*s*t^2 - 60*mtt^5*mWW^2*s*t^2 - 467*ep*mtt^5*mWW^2*s*t^2 - 1421*ep^2*mtt^5*mWW^2*s*t^2 - 2532*ep^3*mtt^5*mWW^2*s*t^2 - 1920*ep^4*mtt^5*mWW^2*s*t^2 + 106*mtt^4*mWW^3*s*t^2 + 892*ep*mtt^4*mWW^3*s*t^2 + 2590*ep^2*mtt^4*mWW^3*s*t^2 + 3232*ep^3*mtt^4*mWW^3*s*t^2 + 1440*ep^4*mtt^4*mWW^3*s*t^2 + 106*mtt^3*mWW^4*s*t^2 + 989*ep*mtt^3*mWW^4*s*t^2 + 3373*ep^2*mtt^3*mWW^4*s*t^2 + 5220*ep^3*mtt^3*mWW^4*s*t^2 + 3072*ep^4*mtt^3*mWW^4*s*t^2 - 110*mtt^2*mWW^5*s*t^2 - 1030*ep*mtt^2*mWW^5*s*t^2 - 3380*ep^2*mtt^2*mWW^5*s*t^2 - 4632*ep^3*mtt^2*mWW^5*s*t^2 - 2208*ep^4*mtt^2*mWW^5*s*t^2 - 6*mtt*mWW^6*s*t^2 - 55*ep*mtt*mWW^6*s*t^2 - 215*ep^2*mtt*mWW^6*s*t^2 - 460*ep^3*mtt*mWW^6*s*t^2 - 384*ep^4*mtt*mWW^6*s*t^2 + 147*ep*mtt^6*s^2*t^2 + 851*ep^2*mtt^6*s^2*t^2 + 1046*ep^3*mtt^6*s^2*t^2 + 60*ep^4*mtt^6*s^2*t^2 + 52*mtt^5*mWW*s^2*t^2 + 534*ep*mtt^5*mWW*s^2*t^2 + 1720*ep^2*mtt^5*mWW*s^2*t^2 + 1670*ep^3*mtt^5*mWW*s^2*t^2 + 84*ep^4*mtt^5*mWW*s^2*t^2 + 88*mtt^4*mWW^2*s^2*t^2 + 482*ep*mtt^4*mWW^2*s^2*t^2 + 678*ep^2*mtt^4*mWW^2*s^2*t^2 + 1352*ep^3*mtt^4*mWW^2*s^2*t^2 + 1824*ep^4*mtt^4*mWW^2*s^2*t^2 - 76*mtt^3*mWW^3*s^2*t^2 - 592*ep*mtt^3*mWW^3*s^2*t^2 - 1156*ep^2*mtt^3*mWW^3*s^2*t^2 - 172*ep^3*mtt^3*mWW^3*s^2*t^2 + 744*ep^4*mtt^3*mWW^3*s^2*t^2 - 152*mtt^2*mWW^4*s^2*t^2 - 1375*ep*mtt^2*mWW^4*s^2*t^2 - 4543*ep^2*mtt^2*mWW^4*s^2*t^2 - 6866*ep^3*mtt^2*mWW^4*s^2*t^2 - 3876*ep^4*mtt^2*mWW^4*s^2*t^2 + 80*mtt*mWW^5*s^2*t^2 + 742*ep*mtt*mWW^5*s^2*t^2 + 2232*ep^2*mtt*mWW^5*s^2*t^2 + 2566*ep^3*mtt*mWW^5*s^2*t^2 + 900*ep^4*mtt*mWW^5*s^2*t^2 + 8*mWW^6*s^2*t^2 + 62*ep*mWW^6*s^2*t^2 + 218*ep^2*mWW^6*s^2*t^2 + 404*ep^3*mWW^6*s^2*t^2 + 264*ep^4*mWW^6*s^2*t^2 - 192*ep*mtt^5*s^3*t^2 - 1142*ep^2*mtt^5*s^3*t^2 - 1478*ep^3*mtt^5*s^3*t^2 - 180*ep^4*mtt^5*s^3*t^2 - 20*mtt^4*mWW*s^3*t^2 - 442*ep*mtt^4*mWW*s^3*t^2 - 2040*ep^2*mtt^4*mWW*s^3*t^2 - 2410*ep^3*mtt^4*mWW*s^3*t^2 - 252*ep^4*mtt^4*mWW*s^3*t^2 - 20*mtt^3*mWW^2*s^3*t^2 + 162*ep*mtt^3*mWW^2*s^3*t^2 + 1678*ep^2*mtt^3*mWW^2*s^3*t^2 + 2228*ep^3*mtt^3*mWW^2*s^3*t^2 + 72*ep^4*mtt^3*mWW^2*s^3*t^2 + 30*mtt^2*mWW^3*s^3*t^2 + 256*ep*mtt^2*mWW^3*s^3*t^2 + 270*ep^2*mtt^2*mWW^3*s^3*t^2 - 892*ep^3*mtt^2*mWW^3*s^3*t^2 - 1128*ep^4*mtt^2*mWW^3*s^3*t^2 + 68*mtt*mWW^4*s^3*t^2 + 576*ep*mtt*mWW^4*s^3*t^2 + 1602*ep^2*mtt*mWW^4*s^3*t^2 + 2090*ep^3*mtt*mWW^4*s^3*t^2 + 1068*ep^4*mtt*mWW^4*s^3*t^2 - 10*mWW^5*s^3*t^2 - 72*ep*mWW^5*s^3*t^2 + 16*ep^2*mWW^5*s^3*t^2 + 462*ep^3*mWW^5*s^3*t^2 + 420*ep^4*mWW^5*s^3*t^2 + 144*ep*mtt^4*s^4*t^2 + 870*ep^2*mtt^4*s^4*t^2 + 1158*ep^3*mtt^4*s^4*t^2 + 180*ep^4*mtt^4*s^4*t^2 - 12*mtt^3*mWW*s^4*t^2 + 140*ep*mtt^3*mWW*s^4*t^2 + 1122*ep^2*mtt^3*mWW*s^4*t^2 + 1570*ep^3*mtt^3*mWW*s^4*t^2 + 252*ep^4*mtt^3*mWW*s^4*t^2 - 24*mtt^2*mWW^2*s^4*t^2 - 357*ep*mtt^2*mWW^2*s^4*t^2 - 1709*ep^2*mtt^2*mWW^2*s^4*t^2 - 2234*ep^3*mtt^2*mWW^2*s^4*t^2 - 516*ep^4*mtt^2*mWW^2*s^4*t^2 - 20*mtt*mWW^3*s^4*t^2 - 202*ep*mtt*mWW^3*s^4*t^2 - 564*ep^2*mtt*mWW^3*s^4*t^2 - 490*ep^3*mtt*mWW^3*s^4*t^2 - 156*ep^4*mtt*mWW^3*s^4*t^2 - 16*mWW^4*s^4*t^2 - 109*ep*mWW^4*s^4*t^2 - 79*ep^2*mWW^4*s^4*t^2 + 236*ep^3*mWW^4*s^4*t^2 + 240*ep^4*mWW^4*s^4*t^2 - 57*ep*mtt^3*s^5*t^2 - 341*ep^2*mtt^3*s^5*t^2 - 446*ep^3*mtt^3*s^5*t^2 - 60*ep^4*mtt^3*s^5*t^2 + 8*mtt^2*mWW*s^5*t^2 - 12*ep*mtt^2*mWW*s^5*t^2 - 258*ep^2*mtt^2*mWW*s^5*t^2 - 406*ep^3*mtt^2*mWW*s^5*t^2 - 84*ep^4*mtt^2*mWW*s^5*t^2 + 8*mtt*mWW^2*s^5*t^2 + 95*ep*mtt*mWW^2*s^5*t^2 + 431*ep^2*mtt*mWW^2*s^5*t^2 + 518*ep^3*mtt*mWW^2*s^5*t^2 + 60*ep^4*mtt*mWW^2*s^5*t^2 + 6*ep*mWW^3*s^5*t^2 + 56*ep^2*mWW^3*s^5*t^2 + 110*ep^3*mWW^3*s^5*t^2 + 84*ep^4*mWW^3*s^5*t^2 + 9*ep*mtt^2*s^6*t^2 + 51*ep^2*mtt^2*s^6*t^2 + 60*ep^3*mtt^2*s^6*t^2 + 4*ep*mtt*mWW*s^6*t^2 + 12*ep^2*mtt*mWW*s^6*t^2 + 8*ep^3*mtt*mWW*s^6*t^2 - 5*ep*mWW^2*s^6*t^2 - 39*ep^2*mWW^2*s^6*t^2 - 52*ep^3*mWW^2*s^6*t^2 - 8*mtt^7*t^3 - 129*ep*mtt^7*t^3 - 527*ep^2*mtt^7*t^3 - 556*ep^3*mtt^7*t^3 - 46*mtt^6*mWW*t^3 - 297*ep*mtt^6*mWW*t^3 - 585*ep^2*mtt^6*mWW*t^3 - 652*ep^3*mtt^6*mWW*t^3 - 480*ep^4*mtt^6*mWW*t^3 + 8*mtt^5*mWW^2*t^3 + 8*ep*mtt^5*mWW^2*t^3 - 340*ep^2*mtt^5*mWW^2*t^3 - 1264*ep^3*mtt^5*mWW^2*t^3 - 1152*ep^4*mtt^5*mWW^2*t^3 + 180*mtt^4*mWW^3*t^3 + 1670*ep*mtt^4*mWW^3*t^3 + 5570*ep^2*mtt^4*mWW^3*t^3 + 8184*ep^3*mtt^4*mWW^3*t^3 + 4416*ep^4*mtt^4*mWW^3*t^3 - 128*mtt^3*mWW^4*t^3 - 1195*ep*mtt^3*mWW^4*t^3 - 3881*ep^2*mtt^3*mWW^4*t^3 - 5172*ep^3*mtt^3*mWW^4*t^3 - 2304*ep^4*mtt^3*mWW^4*t^3 - 6*mtt^2*mWW^5*t^3 - 57*ep*mtt^2*mWW^5*t^3 - 237*ep^2*mtt^2*mWW^5*t^3 - 540*ep^3*mtt^2*mWW^5*t^3 - 480*ep^4*mtt^2*mWW^5*t^3 + 28*mtt^6*s*t^3 + 512*ep*mtt^6*s*t^3 + 2188*ep^2*mtt^6*s*t^3 + 2352*ep^3*mtt^6*s*t^3 + 162*mtt^5*mWW*s*t^3 + 1210*ep*mtt^5*mWW*s*t^3 + 2952*ep^2*mtt^5*mWW*s*t^3 + 3176*ep^3*mtt^5*mWW*s*t^3 + 1440*ep^4*mtt^5*mWW*s*t^3 + 46*mtt^4*mWW^2*s*t^3 + 399*ep*mtt^4*mWW^2*s*t^3 + 1883*ep^2*mtt^4*mWW^2*s*t^3 + 5340*ep^3*mtt^4*mWW^2*s*t^3 + 4992*ep^4*mtt^4*mWW^2*s*t^3 - 482*mtt^3*mWW^3*s*t^3 - 4506*ep*mtt^3*mWW^3*s*t^3 - 14988*ep^2*mtt^3*mWW^3*s*t^3 - 21464*ep^3*mtt^3*mWW^3*s*t^3 - 11040*ep^4*mtt^3*mWW^3*s*t^3 + 68*mtt^2*mWW^4*s*t^3 + 664*ep*mtt^2*mWW^4*s*t^3 + 2024*ep^2*mtt^2*mWW^4*s*t^3 + 1800*ep^3*mtt^2*mWW^4*s*t^3 - 96*ep^4*mtt^2*mWW^4*s*t^3 + 172*mtt*mWW^5*s*t^3 + 1666*ep*mtt*mWW^5*s*t^3 + 5738*ep^2*mtt*mWW^5*s*t^3 + 8408*ep^3*mtt*mWW^5*s*t^3 + 4416*ep^4*mtt*mWW^5*s*t^3 + 6*mWW^6*s*t^3 + 55*ep*mWW^6*s*t^3 + 203*ep^2*mWW^6*s*t^3 + 388*ep^3*mWW^6*s*t^3 + 288*ep^4*mWW^6*s*t^3 - 32*mtt^5*s^2*t^3 - 802*ep*mtt^5*s^2*t^3 - 3808*ep^2*mtt^5*s^2*t^3 - 4418*ep^3*mtt^5*s^2*t^3 - 252*ep^4*mtt^5*s^2*t^3 - 176*mtt^4*mWW*s^2*t^3 - 1508*ep*mtt^4*mWW*s^2*t^3 - 4172*ep^2*mtt^4*mWW*s^2*t^3 - 4292*ep^3*mtt^4*mWW*s^2*t^3 - 1176*ep^4*mtt^4*mWW*s^2*t^3 - 54*mtt^3*mWW^2*s^2*t^3 - 314*ep*mtt^3*mWW^2*s^2*t^3 - 1304*ep^2*mtt^3*mWW^2*s^2*t^3 - 5364*ep^3*mtt^3*mWW^2*s^2*t^3 - 5976*ep^4*mtt^3*mWW^2*s^2*t^3 + 360*mtt^2*mWW^3*s^2*t^3 + 3324*ep*mtt^2*mWW^3*s^2*t^3 + 10376*ep^2*mtt^2*mWW^3*s^2*t^3 + 13376*ep^3*mtt^2*mWW^3*s^2*t^3 + 5952*ep^4*mtt^2*mWW^3*s^2*t^3 + 26*mtt*mWW^4*s^2*t^3 + 296*ep*mtt*mWW^4*s^2*t^3 + 1568*ep^2*mtt*mWW^4*s^2*t^3 + 3686*ep^3*mtt*mWW^4*s^2*t^3 + 2772*ep^4*mtt*mWW^4*s^2*t^3 - 76*mWW^5*s^2*t^3 - 708*ep*mWW^5*s^2*t^3 - 2276*ep^2*mWW^5*s^2*t^3 - 2988*ep^3*mWW^5*s^2*t^3 - 1320*ep^4*mWW^5*s^2*t^3 + 8*mtt^4*s^3*t^3 + 606*ep*mtt^4*s^3*t^3 + 3410*ep^2*mtt^4*s^3*t^3 + 4384*ep^3*mtt^4*s^3*t^3 + 576*ep^4*mtt^4*s^3*t^3 + 46*mtt^3*mWW*s^3*t^3 + 576*ep*mtt^3*mWW*s^3*t^3 + 1956*ep^2*mtt^3*mWW*s^3*t^3 + 1966*ep^3*mtt^3*mWW*s^3*t^3 + 132*ep^4*mtt^3*mWW*s^3*t^3 - 44*mtt^2*mWW^2*s^3*t^3 - 540*ep*mtt^2*mWW^2*s^3*t^3 - 1778*ep^2*mtt^2*mWW^2*s^3*t^3 - 370*ep^3*mtt^2*mWW^2*s^3*t^3 + 1764*ep^4*mtt^2*mWW^2*s^3*t^3 - 138*mtt*mWW^3*s^3*t^3 - 1194*ep*mtt*mWW^3*s^3*t^3 - 3082*ep^2*mtt*mWW^3*s^3*t^3 - 2950*ep^3*mtt*mWW^3*s^3*t^3 - 900*ep^4*mtt*mWW^3*s^3*t^3 - 40*mWW^4*s^3*t^3 - 424*ep*mWW^4*s^3*t^3 - 1682*ep^2*mWW^4*s^3*t^3 - 2822*ep^3*mWW^4*s^3*t^3 - 1572*ep^4*mWW^4*s^3*t^3 + 8*mtt^3*s^4*t^3 - 209*ep*mtt^3*s^4*t^3 - 1513*ep^2*mtt^3*s^4*t^3 - 2142*ep^3*mtt^3*s^4*t^3 - 396*ep^4*mtt^3*s^4*t^3 + 18*mtt^2*mWW*s^4*t^3 + 41*ep*mtt^2*mWW*s^4*t^3 - 89*ep^2*mtt^2*mWW*s^4*t^3 - 142*ep^3*mtt^2*mWW*s^4*t^3 + 84*ep^4*mtt^2*mWW*s^4*t^3 + 44*mtt*mWW^2*s^4*t^3 + 457*ep*mtt*mWW^2*s^4*t^3 + 1637*ep^2*mtt*mWW^2*s^4*t^3 + 1830*ep^3*mtt*mWW^2*s^4*t^3 + 444*ep^4*mtt*mWW^2*s^4*t^3 + 26*mWW^3*s^4*t^3 + 191*ep*mWW^3*s^4*t^3 + 301*ep^2*mWW^3*s^4*t^3 - 26*ep^3*mWW^3*s^4*t^3 - 132*ep^4*mWW^3*s^4*t^3 - 4*mtt^2*s^5*t^3 + 22*ep*mtt^2*s^5*t^3 + 250*ep^2*mtt^2*s^5*t^3 + 380*ep^3*mtt^2*s^5*t^3 + 72*ep^4*mtt^2*s^5*t^3 - 4*mtt*mWW*s^5*t^3 - 22*ep*mtt*mWW*s^5*t^3 - 62*ep^2*mtt*mWW*s^5*t^3 - 56*ep^3*mtt*mWW*s^5*t^3 - 16*ep*mWW^2*s^5*t^3 - 132*ep^2*mWW^2*s^5*t^3 - 212*ep^3*mWW^2*s^5*t^3 - 72*ep^4*mWW^2*s^5*t^3 + 38*mtt^6*t^4 + 447*ep*mtt^6*t^4 + 1563*ep^2*mtt^6*t^4 + 1532*ep^3*mtt^6*t^4 + 102*mtt^5*mWW*t^4 + 776*ep*mtt^5*mWW*t^4 + 2114*ep^2*mtt^5*mWW*t^4 + 3072*ep^3*mtt^5*mWW*t^4 + 2016*ep^4*mtt^5*mWW*t^4 - 150*mtt^4*mWW^2*t^4 - 1358*ep*mtt^4*mWW^2*t^4 - 4112*ep^2*mtt^4*mWW^2*t^4 - 4704*ep^3*mtt^4*mWW^2*t^4 - 1536*ep^4*mtt^4*mWW^2*t^4 - 258*mtt^3*mWW^3*t^4 - 2474*ep*mtt^3*mWW^3*t^4 - 8512*ep^2*mtt^3*mWW^3*t^4 - 12704*ep^3*mtt^3*mWW^3*t^4 - 6912*ep^4*mtt^3*mWW^3*t^4 + 256*mtt^2*mWW^4*t^4 + 2495*ep*mtt^2*mWW^4*t^4 + 8509*ep^2*mtt^2*mWW^4*t^4 + 11940*ep^3*mtt^2*mWW^4*t^4 + 5760*ep^4*mtt^2*mWW^4*t^4 + 12*mtt*mWW^5*t^4 + 114*ep*mtt*mWW^5*t^4 + 438*ep^2*mtt*mWW^5*t^4 + 864*ep^3*mtt*mWW^5*t^4 + 672*ep^4*mtt*mWW^5*t^4 - 110*mtt^5*s*t^4 - 1394*ep*mtt^5*s*t^4 - 5092*ep^2*mtt^5*s*t^4 - 5104*ep^3*mtt^5*s*t^4 - 268*mtt^4*mWW*s*t^4 - 2278*ep*mtt^4*mWW*s*t^4 - 6958*ep^2*mtt^4*mWW*s*t^4 - 9928*ep^3*mtt^4*mWW*s*t^4 - 5568*ep^4*mtt^4*mWW*s*t^4 + 228*mtt^3*mWW^2*s*t^4 + 2154*ep*mtt^3*mWW^2*s*t^4 + 6330*ep^2*mtt^3*mWW^2*s*t^4 + 5376*ep^3*mtt^3*mWW^2*s*t^4 - 288*ep^4*mtt^3*mWW^2*s*t^4 + 578*mtt^2*mWW^3*s*t^4 + 5702*ep*mtt^2*mWW^3*s*t^4 + 19972*ep^2*mtt^2*mWW^3*s*t^4 + 29488*ep^3*mtt^2*mWW^3*s*t^4 + 15360*ep^4*mtt^2*mWW^3*s*t^4 - 326*mtt*mWW^4*s*t^4 - 3242*ep*mtt*mWW^4*s*t^4 - 11136*ep^2*mtt*mWW^4*s*t^4 - 15288*ep^3*mtt*mWW^4*s*t^4 - 7008*ep^4*mtt*mWW^4*s*t^4 - 86*mWW^5*s*t^4 - 846*ep*mWW^5*s*t^4 - 2988*ep^2*mWW^5*s*t^4 - 4544*ep^3*mWW^5*s*t^4 - 2496*ep^4*mWW^5*s*t^4 + 102*mtt^4*s^2*t^4 + 1560*ep*mtt^4*s^2*t^4 + 6360*ep^2*mtt^4*s^2*t^4 + 6954*ep^3*mtt^4*s^2*t^4 + 396*ep^4*mtt^4*s^2*t^4 + 182*mtt^3*mWW*s^2*t^4 + 1760*ep*mtt^3*mWW*s^2*t^4 + 5892*ep^2*mtt^3*mWW*s^2*t^4 + 8550*ep^3*mtt^3*mWW*s^2*t^4 + 4404*ep^4*mtt^3*mWW*s^2*t^4 - 158*mtt^2*mWW^2*s^2*t^4 - 1368*ep*mtt^2*mWW^2*s^2*t^4 - 3096*ep^2*mtt^2*mWW^2*s^2*t^4 + 118*ep^3*mtt^2*mWW^2*s^2*t^4 + 3300*ep^4*mtt^2*mWW^2*s^2*t^4 - 358*mtt*mWW^3*s^2*t^4 - 3596*ep*mtt*mWW^3*s^2*t^4 - 12512*ep^2*mtt*mWW^3*s^2*t^4 - 17854*ep^3*mtt*mWW^3*s^2*t^4 - 8724*ep^4*mtt*mWW^3*s^2*t^4 + 80*mWW^4*s^2*t^4 + 740*ep*mWW^4*s^2*t^4 + 2188*ep^2*mWW^4*s^2*t^4 + 2296*ep^3*mWW^4*s^2*t^4 + 624*ep^4*mWW^4*s^2*t^4 - 26*mtt^3*s^3*t^4 - 708*ep*mtt^3*s^3*t^4 - 3540*ep^2*mtt^3*s^3*t^4 - 4406*ep^3*mtt^3*s^3*t^4 - 612*ep^4*mtt^3*s^3*t^4 + 8*mtt^2*mWW*s^3*t^4 - 84*ep*mtt^2*mWW*s^3*t^4 - 618*ep^2*mtt^2*mWW*s^3*t^4 - 1378*ep^3*mtt^2*mWW*s^3*t^4 - 828*ep^4*mtt^2*mWW*s^3*t^4 + 98*mtt*mWW^2*s^3*t^4 + 790*ep*mtt*mWW^2*s^3*t^4 + 1774*ep^2*mtt*mWW^2*s^3*t^4 + 542*ep^3*mtt*mWW^2*s^3*t^4 - 828*ep^4*mtt*mWW^2*s^3*t^4 + 112*mWW^3*s^3*t^4 + 1090*ep*mWW^3*s^3*t^4 + 3584*ep^2*mWW^3*s^3*t^4 + 4826*ep^3*mWW^3*s^3*t^4 + 2268*ep^4*mWW^3*s^3*t^4 - 4*mtt^2*s^4*t^4 + 95*ep*mtt^2*s^4*t^4 + 709*ep^2*mtt^2*s^4*t^4 + 1024*ep^3*mtt^2*s^4*t^4 + 216*ep^4*mtt^2*s^4*t^4 - 24*mtt*mWW*s^4*t^4 - 186*ep*mtt*mWW*s^4*t^4 - 534*ep^2*mtt*mWW*s^4*t^4 - 528*ep^3*mtt*mWW*s^4*t^4 - 144*ep^4*mtt*mWW*s^4*t^4 - 12*mWW^2*s^4*t^4 - 101*ep*mWW^2*s^4*t^4 - 279*ep^2*mWW^2*s^4*t^4 - 256*ep^3*mWW^2*s^4*t^4 - 72*ep^4*mWW^2*s^4*t^4 - 70*mtt^5*t^5 - 724*ep*mtt^5*t^5 - 2314*ep^2*mtt^5*t^5 - 2152*ep^3*mtt^5*t^5 - 116*mtt^4*mWW*t^5 - 1026*ep*mtt^4*mWW*t^5 - 3358*ep^2*mtt^4*mWW*t^5 - 5232*ep^3*mtt^4*mWW*t^5 - 3168*ep^4*mtt^4*mWW*t^5 + 334*mtt^3*mWW^2*t^5 + 3265*ep*mtt^3*mWW^2*t^5 + 11065*ep^2*mtt^3*mWW^2*t^5 + 15124*ep^3*mtt^3*mWW^2*t^5 + 6912*ep^4*mtt^3*mWW^2*t^5 + 82*mtt^2*mWW^3*t^5 + 787*ep*mtt^2*mWW^3*t^5 + 2715*ep^2*mtt^2*mWW^3*t^5 + 4092*ep^3*mtt^2*mWW^3*t^5 + 2304*ep^4*mtt^2*mWW^3*t^5 - 224*mtt*mWW^4*t^5 - 2245*ep*mtt*mWW^4*t^5 - 7895*ep^2*mtt*mWW^4*t^5 - 11436*ep^3*mtt*mWW^4*t^5 - 5760*ep^4*mtt*mWW^4*t^5 - 6*mWW^5*t^5 - 57*ep*mWW^5*t^5 - 213*ep^2*mWW^5*t^5 - 396*ep^3*mWW^5*t^5 - 288*ep^4*mWW^5*t^5 + 156*mtt^4*s*t^5 + 1698*ep*mtt^4*s*t^5 + 5634*ep^2*mtt^4*s*t^5 + 5352*ep^3*mtt^4*s*t^5 + 218*mtt^3*mWW*s*t^5 + 2244*ep*mtt^3*mWW*s*t^5 + 8430*ep^2*mtt^3*mWW*s*t^5 + 13760*ep^3*mtt^3*mWW*s*t^5 + 7968*ep^4*mtt^3*mWW*s*t^5 - 452*mtt^2*mWW^2*s*t^5 - 4479*ep*mtt^2*mWW^2*s*t^5 - 15113*ep^2*mtt^2*mWW^2*s*t^5 - 19756*ep^3*mtt^2*mWW^2*s*t^5 - 8160*ep^4*mtt^2*mWW^2*s*t^5 - 162*mtt*mWW^3*s*t^5 - 1694*ep*mtt*mWW^3*s*t^5 - 6200*ep^2*mtt*mWW^3*s*t^5 - 9240*ep^3*mtt*mWW^3*s*t^5 - 4704*ep^4*mtt*mWW^3*s*t^5 + 192*mWW^4*s*t^5 + 1943*ep*mWW^4*s*t^5 + 6865*ep^2*mWW^4*s*t^5 + 9884*ep^3*mWW^4*s*t^5 + 4896*ep^4*mWW^4*s*t^5 - 102*mtt^3*s^2*t^5 - 1260*ep*mtt^3*s^2*t^5 - 4616*ep^2*mtt^3*s^2*t^5 - 4790*ep^3*mtt^3*s^2*t^5 - 276*ep^4*mtt^3*s^2*t^5 - 72*mtt^2*mWW*s^2*t^5 - 1041*ep*mtt^2*mWW*s^2*t^5 - 4833*ep^2*mtt^2*mWW*s^2*t^5 - 8946*ep^3*mtt^2*mWW*s^2*t^5 - 5412*ep^4*mtt^2*mWW*s^2*t^5 + 242*mtt*mWW^2*s^2*t^5 + 2264*ep*mtt*mWW^2*s^2*t^5 + 7008*ep^2*mtt*mWW^2*s^2*t^5 + 8238*ep^3*mtt*mWW^2*s^2*t^5 + 3012*ep^4*mtt*mWW^2*s^2*t^5 + 92*mWW^3*s^2*t^5 + 981*ep*mWW^3*s^2*t^5 + 3625*ep^2*mWW^3*s^2*t^5 + 5370*ep^3*mWW^3*s^2*t^5 + 2676*ep^4*mWW^3*s^2*t^5 + 16*mtt^2*s^3*t^5 + 280*ep*mtt^2*s^3*t^5 + 1244*ep^2*mtt^2*s^3*t^5 + 1484*ep^3*mtt^2*s^3*t^5 + 216*ep^4*mtt^2*s^3*t^5 - 24*mtt*mWW*s^3*t^5 - 96*ep*mtt*mWW*s^3*t^5 + 144*ep^2*mtt*mWW*s^3*t^5 + 1008*ep^3*mtt*mWW*s^3*t^5 + 864*ep^4*mtt*mWW*s^3*t^5 - 64*mWW^2*s^3*t^5 - 584*ep*mWW^2*s^3*t^5 - 1796*ep^2*mWW^2*s^3*t^5 - 2284*ep^3*mWW^2*s^3*t^5 - 1080*ep^4*mWW^2*s^3*t^5 + 62*mtt^4*t^6 + 600*ep*mtt^4*t^6 + 1814*ep^2*mtt^4*t^6 + 1624*ep^3*mtt^4*t^6 + 78*mtt^3*mWW*t^6 + 776*ep*mtt^3*mWW*t^6 + 2758*ep^2*mtt^3*mWW*t^6 + 4160*ep^3*mtt^3*mWW*t^6 + 2208*ep^4*mtt^3*mWW*t^6 - 302*mtt^2*mWW^2*t^6 - 3049*ep*mtt^2*mWW^2*t^6 - 10665*ep^2*mtt^2*mWW^2*t^6 - 14956*ep^3*mtt^2*mWW^2*t^6 - 7008*ep^4*mtt^2*mWW^2*t^6 + 90*mtt*mWW^3*t^6 + 938*ep*mtt*mWW^3*t^6 + 3456*ep^2*mtt*mWW^3*t^6 + 5272*ep^3*mtt*mWW^3*t^6 + 2784*ep^4*mtt*mWW^3*t^6 + 72*mWW^4*t^6 + 735*ep*mWW^4*t^6 + 2637*ep^2*mWW^4*t^6 + 3900*ep^3*mWW^4*t^6 + 2016*ep^4*mWW^4*t^6 - 94*mtt^3*s*t^6 - 947*ep*mtt^3*s*t^6 - 2959*ep^2*mtt^3*s*t^6 - 2700*ep^3*mtt^3*s*t^6 - 104*mtt^2*mWW*s*t^6 - 1264*ep*mtt^2*mWW*s*t^6 - 5308*ep^2*mtt^2*mWW*s*t^6 - 8912*ep^3*mtt^2*mWW*s*t^6 - 4992*ep^4*mtt^2*mWW*s*t^6 + 294*mtt*mWW^2*s*t^6 + 2983*ep*mtt*mWW^2*s*t^6 + 10407*ep^2*mtt*mWW^2*s*t^6 + 14348*ep^3*mtt*mWW^2*s*t^6 + 6528*ep^4*mtt*mWW^2*s*t^6 - 48*mWW^3*s*t^6 - 484*ep*mWW^3*s*t^6 - 1756*ep^2*mWW^3*s*t^6 - 2736*ep^3*mWW^3*s*t^6 - 1536*ep^4*mWW^3*s*t^6 + 32*mtt^2*s^2*t^6 + 355*ep*mtt^2*s^2*t^6 + 1213*ep^2*mtt^2*s^2*t^6 + 1208*ep^3*mtt^2*s^2*t^6 + 72*ep^4*mtt^2*s^2*t^6 + 16*mtt*mWW*s^2*t^6 + 332*ep*mtt*mWW*s^2*t^6 + 1796*ep^2*mtt*mWW*s^2*t^6 + 3520*ep^3*mtt*mWW*s^2*t^6 + 2160*ep^4*mtt*mWW*s^2*t^6 - 104*mWW^2*s^2*t^6 - 1015*ep*mWW^2*s^2*t^6 - 3409*ep^2*mWW^2*s^2*t^6 - 4664*ep^3*mWW^2*s^2*t^6 - 2232*ep^4*mWW^2*s^2*t^6 - 26*mtt^3*t^7 - 243*ep*mtt^3*t^7 - 711*ep^2*mtt^3*t^7 - 620*ep^3*mtt^3*t^7 - 34*mtt^2*mWW*t^7 - 345*ep*mtt^2*mWW*t^7 - 1177*ep^2*mtt^2*mWW*t^7 - 1508*ep^3*mtt^2*mWW*t^7 - 576*ep^4*mtt^2*mWW*t^7 + 114*mtt*mWW^2*t^7 + 1155*ep*mtt*mWW^2*t^7 + 3991*ep^2*mtt*mWW^2*t^7 + 5356*ep^3*mtt*mWW^2*t^7 + 2304*ep^4*mtt*mWW^2*t^7 - 54*mWW^3*t^7 - 567*ep*mWW^3*t^7 - 2103*ep^2*mWW^3*t^7 - 3228*ep^3*mWW^3*t^7 - 1728*ep^4*mWW^3*t^7 + 20*mtt^2*s*t^7 + 194*ep*mtt^2*s*t^7 + 586*ep^2*mtt^2*s*t^7 + 520*ep^3*mtt^2*s*t^7 + 28*mtt*mWW*s*t^7 + 342*ep*mtt*mWW*s*t^7 + 1406*ep^2*mtt*mWW*s*t^7 + 2232*ep^3*mtt*mWW*s*t^7 + 1152*ep^4*mtt*mWW*s*t^7 - 64*mWW^2*s*t^7 - 632*ep*mWW^2*s*t^7 - 2120*ep^2*mWW^2*s*t^7 - 2752*ep^3*mWW^2*s*t^7 - 1152*ep^4*mWW^2*s*t^7 + 4*mtt^2*t^8 + 37*ep*mtt^2*t^8 + 107*ep^2*mtt^2*t^8 + 92*ep^3*mtt^2*t^8 + 8*mtt*mWW*t^8 + 74*ep*mtt*mWW*t^8 + 214*ep^2*mtt*mWW*t^8 + 184*ep^3*mtt*mWW*t^8 - 12*mWW^2*t^8 - 111*ep*mWW^2*t^8 - 321*ep^2*mWW^2*t^8 - 276*ep^3*mWW^2*t^8))/(2*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*s^2*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(-18*ep*mtt^8*mWW*s^4 - 69*ep^2*mtt^8*mWW*s^4 + 205*ep^3*mtt^8*mWW*s^4 + 1002*ep^4*mtt^8*mWW*s^4 + 920*ep^5*mtt^8*mWW*s^4 + 54*ep*mtt^7*mWW^2*s^4 + 246*ep^2*mtt^7*mWW^2*s^4 - 564*ep^3*mtt^7*mWW^2*s^4 - 3228*ep^4*mtt^7*mWW^2*s^4 - 3096*ep^5*mtt^7*mWW^2*s^4 - 34*ep*mtt^6*mWW^3*s^4 - 242*ep^2*mtt^6*mWW^3*s^4 + 180*ep^3*mtt^6*mWW^3*s^4 + 2300*ep^4*mtt^6*mWW^3*s^4 + 2488*ep^5*mtt^6*mWW^3*s^4 - 42*ep*mtt^5*mWW^4*s^4 - 98*ep^2*mtt^5*mWW^4*s^4 + 756*ep^3*mtt^5*mWW^4*s^4 + 2708*ep^4*mtt^5*mWW^4*s^4 + 2280*ep^5*mtt^5*mWW^4*s^4 + 58*ep*mtt^4*mWW^5*s^4 + 308*ep^2*mtt^4*mWW^5*s^4 - 706*ep^3*mtt^4*mWW^5*s^4 - 4304*ep^4*mtt^4*mWW^5*s^4 - 4248*ep^5*mtt^4*mWW^5*s^4 - 14*ep*mtt^3*mWW^6*s^4 - 158*ep^2*mtt^3*mWW^6*s^4 - 76*ep^3*mtt^3*mWW^6*s^4 + 1004*ep^4*mtt^3*mWW^6*s^4 + 1272*ep^5*mtt^3*mWW^6*s^4 - 6*ep*mtt^2*mWW^7*s^4 + 2*ep^2*mtt^2*mWW^7*s^4 + 308*ep^3*mtt^2*mWW^7*s^4 + 964*ep^4*mtt^2*mWW^7*s^4 + 808*ep^5*mtt^2*mWW^7*s^4 + 2*ep*mtt*mWW^8*s^4 + 10*ep^2*mtt*mWW^8*s^4 - 116*ep^3*mtt*mWW^8*s^4 - 484*ep^4*mtt*mWW^8*s^4 - 456*ep^5*mtt*mWW^8*s^4 + ep^2*mWW^9*s^4 + 13*ep^3*mWW^9*s^4 + 38*ep^4*mWW^9*s^4 + 32*ep^5*mWW^9*s^4 + 90*ep*mtt^7*mWW*s^5 + 345*ep^2*mtt^7*mWW*s^5 - 1025*ep^3*mtt^7*mWW*s^5 - 5010*ep^4*mtt^7*mWW*s^5 - 4600*ep^5*mtt^7*mWW*s^5 - 222*ep*mtt^6*mWW^2*s^5 - 1039*ep^2*mtt^6*mWW^2*s^5 + 2327*ep^3*mtt^6*mWW^2*s^5 + 13594*ep^4*mtt^6*mWW^2*s^5 + 13120*ep^5*mtt^6*mWW^2*s^5 + 82*ep*mtt^5*mWW^3*s^5 + 737*ep^2*mtt^5*mWW^3*s^5 - 289*ep^3*mtt^5*mWW^3*s^5 - 6626*ep^4*mtt^5*mWW^3*s^5 - 7512*ep^5*mtt^5*mWW^3*s^5 + 186*ep*mtt^4*mWW^4*s^5 + 625*ep^2*mtt^4*mWW^4*s^5 - 2673*ep^3*mtt^4*mWW^4*s^5 - 11494*ep^4*mtt^4*mWW^4*s^5 - 10272*ep^5*mtt^4*mWW^4*s^5 - 178*ep*mtt^3*mWW^5*s^5 - 1069*ep^2*mtt^3*mWW^5*s^5 + 1765*ep^3*mtt^3*mWW^5*s^5 + 13018*ep^4*mtt^3*mWW^5*s^5 + 13272*ep^5*mtt^3*mWW^5*s^5 + 38*ep*mtt^2*mWW^6*s^5 + 427*ep^2*mtt^2*mWW^6*s^5 + 253*ep^3*mtt^2*mWW^6*s^5 - 2530*ep^4*mtt^2*mWW^6*s^5 - 3264*ep^5*mtt^2*mWW^6*s^5 + 6*ep*mtt*mWW^7*s^5 - 13*ep^2*mtt*mWW^7*s^5 - 451*ep^3*mtt*mWW^7*s^5 - 1382*ep^4*mtt*mWW^7*s^5 - 1160*ep^5*mtt*mWW^7*s^5 - 2*ep*mWW^8*s^5 - 13*ep^2*mWW^8*s^5 + 93*ep^3*mWW^8*s^5 + 430*ep^4*mWW^8*s^5 + 416*ep^5*mWW^8*s^5 - 180*ep*mtt^6*mWW*s^6 - 690*ep^2*mtt^6*mWW*s^6 + 2050*ep^3*mtt^6*mWW*s^6 + 10020*ep^4*mtt^6*mWW*s^6 + 9200*ep^5*mtt^6*mWW*s^6 + 348*ep*mtt^5*mWW^2*s^6 + 1696*ep^2*mtt^5*mWW^2*s^6 - 3668*ep^3*mtt^5*mWW^2*s^6 - 22096*ep^4*mtt^5*mWW^2*s^6 - 21520*ep^5*mtt^5*mWW^2*s^6 - 24*ep*mtt^4*mWW^3*s^6 - 690*ep^2*mtt^4*mWW^3*s^6 - 418*ep^3*mtt^4*mWW^3*s^6 + 5076*ep^4*mtt^4*mWW^3*s^6 + 6688*ep^5*mtt^4*mWW^3*s^6 - 312*ep*mtt^3*mWW^4*s^6 - 1312*ep^2*mtt^3*mWW^4*s^6 + 3784*ep^3*mtt^3*mWW^4*s^6 + 19456*ep^4*mtt^3*mWW^4*s^6 + 18272*ep^5*mtt^3*mWW^4*s^6 + 204*ep*mtt^2*mWW^5*s^6 + 1370*ep^2*mtt^2*mWW^5*s^6 - 1762*ep^3*mtt^2*mWW^5*s^6 - 15476*ep^4*mtt^2*mWW^5*s^6 - 16208*ep^5*mtt^2*mWW^5*s^6 - 36*ep*mtt*mWW^6*s^6 - 384*ep^2*mtt*mWW^6*s^6 - 116*ep^3*mtt*mWW^6*s^6 + 2640*ep^4*mtt*mWW^6*s^6 + 3248*ep^5*mtt*mWW^6*s^6 + 10*ep^2*mWW^7*s^6 + 130*ep^3*mWW^7*s^6 + 380*ep^4*mWW^7*s^6 + 320*ep^5*mWW^7*s^6 + 180*ep*mtt^5*mWW*s^7 + 690*ep^2*mtt^5*mWW*s^7 - 2050*ep^3*mtt^5*mWW*s^7 - 10020*ep^4*mtt^5*mWW*s^7 - 9200*ep^5*mtt^5*mWW*s^7 - 252*ep*mtt^4*mWW^2*s^7 - 1314*ep^2*mtt^4*mWW^2*s^7 + 2682*ep^3*mtt^4*mWW^2*s^7 + 17004*ep^4*mtt^4*mWW^2*s^7 + 16800*ep^5*mtt^4*mWW^2*s^7 - 80*ep*mtt^3*mWW^3*s^7 + 68*ep^2*mtt^3*mWW^3*s^7 + 1188*ep^3*mtt^3*mWW^3*s^7 + 1528*ep^4*mtt^3*mWW^3*s^7 + 128*ep^5*mtt^3*mWW^3*s^7 + 240*ep*mtt^2*mWW^4*s^7 + 1196*ep^2*mtt^2*mWW^4*s^7 - 2644*ep^3*mtt^2*mWW^4*s^7 - 15944*ep^4*mtt^2*mWW^4*s^7 - 15584*ep^5*mtt^2*mWW^4*s^7 - 100*ep*mtt*mWW^5*s^7 - 758*ep^2*mtt*mWW^5*s^7 + 862*ep^3*mtt*mWW^5*s^7 + 8492*ep^4*mtt*mWW^5*s^7 + 9072*ep^5*mtt*mWW^5*s^7 + 12*ep*mWW^6*s^7 + 118*ep^2*mWW^6*s^7 - 38*ep^3*mWW^6*s^7 - 1060*ep^4*mWW^6*s^7 - 1216*ep^5*mWW^6*s^7 - 90*ep*mtt^4*mWW*s^8 - 345*ep^2*mtt^4*mWW*s^8 + 1025*ep^3*mtt^4*mWW*s^8 + 5010*ep^4*mtt^4*mWW*s^8 + 4600*ep^5*mtt^4*mWW*s^8 + 78*ep*mtt^3*mWW^2*s^8 + 466*ep^2*mtt^3*mWW^2*s^8 - 848*ep^3*mtt^3*mWW^2*s^8 - 5956*ep^4*mtt^3*mWW^2*s^8 - 6040*ep^5*mtt^3*mWW^2*s^8 + 74*ep*mtt^2*mWW^3*s^8 + 196*ep^2*mtt^2*mWW^3*s^8 - 866*ep^3*mtt^2*mWW^3*s^8 - 3280*ep^4*mtt^2*mWW^3*s^8 - 2712*ep^5*mtt^2*mWW^3*s^8 - 78*ep*mtt*mWW^4*s^8 - 466*ep^2*mtt*mWW^4*s^8 + 848*ep^3*mtt*mWW^4*s^8 + 5956*ep^4*mtt*mWW^4*s^8 + 6040*ep^5*mtt*mWW^4*s^8 + 16*ep*mWW^5*s^8 + 149*ep^2*mWW^5*s^8 - 159*ep^3*mWW^5*s^8 - 1730*ep^4*mWW^5*s^8 - 1888*ep^5*mWW^5*s^8 + 18*ep*mtt^3*mWW*s^9 + 69*ep^2*mtt^3*mWW*s^9 - 205*ep^3*mtt^3*mWW*s^9 - 1002*ep^4*mtt^3*mWW*s^9 - 920*ep^5*mtt^3*mWW*s^9 - 6*ep*mtt^2*mWW^2*s^9 - 55*ep^2*mtt^2*mWW^2*s^9 + 71*ep^3*mtt^2*mWW^2*s^9 + 682*ep^4*mtt^2*mWW^2*s^9 + 736*ep^5*mtt^2*mWW^2*s^9 - 18*ep*mtt*mWW^3*s^9 - 69*ep^2*mtt*mWW^3*s^9 + 205*ep^3*mtt*mWW^3*s^9 + 1002*ep^4*mtt*mWW^3*s^9 + 920*ep^5*mtt*mWW^3*s^9 + 6*ep*mWW^4*s^9 + 55*ep^2*mWW^4*s^9 - 71*ep^3*mWW^4*s^9 - 682*ep^4*mWW^4*s^9 - 736*ep^5*mWW^4*s^9 - 12*ep*mtt^9*mWW*s^2*t - 21*ep^2*mtt^9*mWW*s^2*t + 603*ep^3*mtt^9*mWW*s^2*t + 3156*ep^4*mtt^9*mWW*s^2*t + 5484*ep^5*mtt^9*mWW*s^2*t + 3120*ep^6*mtt^9*mWW*s^2*t + 24*ep*mtt^8*mWW^2*s^2*t - 72*ep^2*mtt^8*mWW^2*s^2*t - 2370*ep^3*mtt^8*mWW^2*s^2*t - 10476*ep^4*mtt^8*mWW^2*s^2*t - 17040*ep^5*mtt^8*mWW^2*s^2*t - 9216*ep^6*mtt^8*mWW^2*s^2*t + 12*ep*mtt^7*mWW^3*s^2*t + 363*ep^2*mtt^7*mWW^3*s^2*t + 2883*ep^3*mtt^7*mWW^3*s^2*t + 9288*ep^4*mtt^7*mWW^3*s^2*t + 12612*ep^5*mtt^7*mWW^3*s^2*t + 5712*ep^6*mtt^7*mWW^3*s^2*t - 48*ep*mtt^6*mWW^4*s^2*t - 312*ep^2*mtt^6*mWW^4*s^2*t + 102*ep^3*mtt^6*mWW^4*s^2*t + 4440*ep^4*mtt^6*mWW^4*s^2*t + 10152*ep^5*mtt^6*mWW^4*s^2*t + 6816*ep^6*mtt^6*mWW^4*s^2*t + 12*ep*mtt^5*mWW^5*s^2*t - 207*ep^2*mtt^5*mWW^5*s^2*t - 2943*ep^3*mtt^5*mWW^5*s^2*t - 11580*ep^4*mtt^5*mWW^5*s^2*t - 17868*ep^5*mtt^5*mWW^5*s^2*t - 9264*ep^6*mtt^5*mWW^5*s^2*t + 24*ep*mtt^4*mWW^6*s^2*t + 384*ep^2*mtt^4*mWW^6*s^2*t + 2274*ep^3*mtt^4*mWW^6*s^2*t + 6084*ep^4*mtt^4*mWW^6*s^2*t + 7008*ep^5*mtt^4*mWW^6*s^2*t + 2496*ep^6*mtt^4*mWW^6*s^2*t - 12*ep*mtt^3*mWW^7*s^2*t - 135*ep^2*mtt^3*mWW^7*s^2*t - 543*ep^3*mtt^3*mWW^7*s^2*t - 864*ep^4*mtt^3*mWW^7*s^2*t - 228*ep^5*mtt^3*mWW^7*s^2*t + 432*ep^6*mtt^3*mWW^7*s^2*t - 6*ep^3*mtt^2*mWW^8*s^2*t - 48*ep^4*mtt^2*mWW^8*s^2*t - 120*ep^5*mtt^2*mWW^8*s^2*t - 96*ep^6*mtt^2*mWW^8*s^2*t - 36*ep*mtt^9*s^3*t - 222*ep^2*mtt^9*s^3*t + 231*ep^3*mtt^9*s^3*t + 3211*ep^4*mtt^9*s^3*t + 5988*ep^5*mtt^9*s^3*t + 3380*ep^6*mtt^9*s^3*t + 136*ep*mtt^8*mWW*s^3*t + 669*ep^2*mtt^8*mWW*s^3*t - 3013*ep^3*mtt^8*mWW*s^3*t - 20598*ep^4*mtt^8*mWW*s^3*t - 35090*ep^5*mtt^8*mWW*s^3*t - 18524*ep^6*mtt^8*mWW*s^3*t - 16*mtt^7*mWW^2*s^3*t - 275*ep*mtt^7*mWW^2*s^3*t - 443*ep^2*mtt^7*mWW^2*s^3*t + 9494*ep^3*mtt^7*mWW^2*s^3*t + 47134*ep^4*mtt^7*mWW^2*s^3*t + 75712*ep^5*mtt^7*mWW^2*s^3*t + 38880*ep^6*mtt^7*mWW^2*s^3*t + 64*mtt^6*mWW^3*s^3*t + 454*ep*mtt^6*mWW^3*s^3*t - 567*ep^2*mtt^6*mWW^3*s^3*t - 12686*ep^3*mtt^6*mWW^3*s^3*t - 43771*ep^4*mtt^6*mWW^3*s^3*t - 60830*ep^5*mtt^6*mWW^3*s^3*t - 28776*ep^6*mtt^6*mWW^3*s^3*t - 96*mtt^5*mWW^4*s^3*t - 537*ep*mtt^5*mWW^4*s^3*t + 828*ep^2*mtt^5*mWW^4*s^3*t + 7281*ep^3*mtt^5*mWW^4*s^3*t + 6748*ep^4*mtt^5*mWW^4*s^3*t - 8252*ep^5*mtt^5*mWW^4*s^3*t - 10344*ep^6*mtt^5*mWW^4*s^3*t + 64*mtt^4*mWW^5*s^3*t + 348*ep*mtt^4*mWW^5*s^3*t - 76*ep^2*mtt^4*mWW^5*s^3*t - 393*ep^3*mtt^4*mWW^5*s^3*t + 12709*ep^4*mtt^4*mWW^5*s^3*t + 33418*ep^5*mtt^4*mWW^5*s^3*t + 21744*ep^6*mtt^4*mWW^5*s^3*t - 16*mtt^3*mWW^6*s^3*t - 85*ep*mtt^3*mWW^6*s^3*t - 259*ep^2*mtt^3*mWW^6*s^3*t - 1268*ep^3*mtt^3*mWW^6*s^3*t - 5318*ep^4*mtt^3*mWW^6*s^3*t - 8952*ep^5*mtt^3*mWW^6*s^3*t - 4256*ep^6*mtt^3*mWW^6*s^3*t - 10*ep*mtt^2*mWW^7*s^3*t + 21*ep^2*mtt^2*mWW^7*s^3*t + 316*ep^3*mtt^2*mWW^7*s^3*t + 119*ep^4*mtt^2*mWW^7*s^3*t - 1682*ep^5*mtt^2*mWW^7*s^3*t - 2104*ep^6*mtt^2*mWW^7*s^3*t + 5*ep*mtt*mWW^8*s^3*t + 48*ep^2*mtt*mWW^8*s^3*t + 22*ep^3*mtt*mWW^8*s^3*t - 287*ep^4*mtt*mWW^8*s^3*t - 368*ep^5*mtt*mWW^8*s^3*t - 12*ep^6*mtt*mWW^8*s^3*t + ep^2*mWW^9*s^3*t + 16*ep^3*mWW^9*s^3*t + 53*ep^4*mWW^9*s^3*t + 56*ep^5*mWW^9*s^3*t + 12*ep^6*mWW^9*s^3*t + 198*ep*mtt^8*s^4*t + 1179*ep^2*mtt^8*s^4*t - 1360*ep^3*mtt^8*s^4*t - 17057*ep^4*mtt^8*s^4*t - 30860*ep^5*mtt^8*s^4*t - 16900*ep^6*mtt^8*s^4*t - 408*ep*mtt^7*mWW*s^4*t - 2626*ep^2*mtt^7*mWW*s^4*t + 5019*ep^3*mtt^7*mWW*s^4*t + 50037*ep^4*mtt^7*mWW*s^4*t + 87478*ep^5*mtt^7*mWW*s^4*t + 45320*ep^6*mtt^7*mWW*s^4*t + 56*mtt^6*mWW^2*s^4*t + 523*ep*mtt^6*mWW^2*s^4*t + 1165*ep^2*mtt^6*mWW^2*s^4*t - 10408*ep^3*mtt^6*mWW^2*s^4*t - 62710*ep^4*mtt^6*mWW^2*s^4*t - 108648*ep^5*mtt^6*mWW^2*s^4*t - 58400*ep^6*mtt^6*mWW^2*s^4*t - 188*mtt^5*mWW^3*s^4*t - 1184*ep*mtt^5*mWW^3*s^4*t + 1109*ep^2*mtt^5*mWW^3*s^4*t + 18136*ep^3*mtt^5*mWW^3*s^4*t + 54221*ep^4*mtt^5*mWW^3*s^4*t + 80546*ep^5*mtt^5*mWW^3*s^4*t + 46232*ep^6*mtt^5*mWW^3*s^4*t + 224*mtt^4*mWW^4*s^4*t + 1539*ep*mtt^4*mWW^4*s^4*t - 984*ep^2*mtt^4*mWW^4*s^4*t - 19881*ep^3*mtt^4*mWW^4*s^4*t - 37144*ep^4*mtt^4*mWW^4*s^4*t - 24988*ep^5*mtt^4*mWW^4*s^4*t - 6488*ep^6*mtt^4*mWW^4*s^4*t - 104*mtt^3*mWW^5*s^4*t - 728*ep*mtt^3*mWW^5*s^4*t - 28*ep^2*mtt^3*mWW^5*s^4*t + 9699*ep^3*mtt^3*mWW^5*s^4*t + 15431*ep^4*mtt^3*mWW^5*s^4*t - 6294*ep^5*mtt^3*mWW^5*s^4*t - 15112*ep^6*mtt^3*mWW^5*s^4*t + 8*mtt^2*mWW^6*s^4*t + 17*ep*mtt^2*mWW^6*s^4*t + 205*ep^2*mtt^2*mWW^6*s^4*t - 738*ep^3*mtt^2*mWW^6*s^4*t - 2778*ep^4*mtt^2*mWW^6*s^4*t + 720*ep^5*mtt^2*mWW^6*s^4*t + 3296*ep^6*mtt^2*mWW^6*s^4*t + 4*mtt*mWW^7*s^4*t + 48*ep*mtt*mWW^7*s^4*t + 25*ep^2*mtt*mWW^7*s^4*t - 582*ep^3*mtt*mWW^7*s^4*t - 809*ep^4*mtt*mWW^7*s^4*t + 1086*ep^5*mtt*mWW^7*s^4*t + 1896*ep^6*mtt*mWW^7*s^4*t - 5*ep*mWW^8*s^4*t - 45*ep^2*mWW^8*s^4*t + 115*ep^3*mWW^8*s^4*t + 809*ep^4*mWW^8*s^4*t + 960*ep^5*mWW^8*s^4*t + 156*ep^6*mWW^8*s^4*t - 450*ep*mtt^7*s^5*t - 2565*ep^2*mtt^7*s^5*t + 3335*ep^3*mtt^7*s^5*t + 37120*ep^4*mtt^7*s^5*t + 64480*ep^5*mtt^7*s^5*t + 33800*ep^6*mtt^7*s^5*t + 516*ep*mtt^6*mWW*s^5*t + 4281*ep^2*mtt^6*mWW*s^5*t - 2053*ep^3*mtt^6*mWW*s^5*t - 57842*ep^4*mtt^6*mWW*s^5*t - 109300*ep^5*mtt^6*mWW*s^5*t - 58440*ep^6*mtt^6*mWW*s^5*t - 64*mtt^5*mWW^2*s^5*t + 427*ep^2*mtt^5*mWW^2*s^5*t - 4237*ep^3*mtt^5*mWW^2*s^5*t - 1248*ep^4*mtt^5*mWW^2*s^5*t + 27816*ep^5*mtt^5*mWW^2*s^5*t + 29480*ep^6*mtt^5*mWW^2*s^5*t + 172*mtt^4*mWW^3*s^5*t + 756*ep*mtt^4*mWW^3*s^5*t - 3321*ep^2*mtt^4*mWW^3*s^5*t - 7299*ep^3*mtt^4*mWW^3*s^5*t + 5948*ep^4*mtt^4*mWW^3*s^5*t - 3520*ep^5*mtt^4*mWW^3*s^5*t - 22936*ep^6*mtt^4*mWW^3*s^5*t - 144*mtt^3*mWW^4*s^5*t - 1266*ep*mtt^3*mWW^4*s^5*t + 569*ep^2*mtt^3*mWW^4*s^5*t + 17821*ep^3*mtt^3*mWW^4*s^5*t + 37800*ep^4*mtt^3*mWW^4*s^5*t + 36128*ep^5*mtt^3*mWW^4*s^5*t + 17752*ep^6*mtt^3*mWW^4*s^5*t + 24*mtt^2*mWW^5*s^5*t + 372*ep*mtt^2*mWW^5*s^5*t + 1055*ep^2*mtt^2*mWW^5*s^5*t - 7479*ep^3*mtt^2*mWW^5*s^5*t - 25642*ep^4*mtt^2*mWW^5*s^5*t - 18308*ep^5*mtt^2*mWW^5*s^5*t + 2568*ep^6*mtt^2*mWW^5*s^5*t + 16*mtt*mWW^6*s^5*t + 100*ep*mtt*mWW^6*s^5*t - 471*ep^2*mtt*mWW^6*s^5*t - 479*ep^3*mtt*mWW^6*s^5*t + 3272*ep^4*mtt*mWW^6*s^5*t + 2648*ep^5*mtt*mWW^6*s^5*t - 1928*ep^6*mtt*mWW^6*s^5*t - 4*mWW^7*s^5*t - 28*ep*mWW^7*s^5*t + 25*ep^2*mWW^7*s^5*t + 391*ep^3*mWW^7*s^5*t + 592*ep^4*mWW^7*s^5*t + 56*ep^5*mWW^7*s^5*t - 296*ep^6*mWW^7*s^5*t + 540*ep*mtt^6*s^6*t + 2910*ep^2*mtt^6*s^6*t - 4360*ep^3*mtt^6*s^6*t - 42130*ep^4*mtt^6*s^6*t - 69080*ep^5*mtt^6*s^6*t - 33800*ep^6*mtt^6*s^6*t - 284*ep*mtt^5*mWW*s^6*t - 3509*ep^2*mtt^5*mWW*s^6*t - 2823*ep^3*mtt^5*mWW*s^6*t + 32498*ep^4*mtt^5*mWW*s^6*t + 72280*ep^5*mtt^5*mWW*s^6*t + 41840*ep^6*mtt^5*mWW*s^6*t + 16*mtt^4*mWW^2*s^6*t - 768*ep*mtt^4*mWW^2*s^6*t - 2854*ep^2*mtt^4*mWW^2*s^6*t + 15870*ep^3*mtt^4*mWW^2*s^6*t + 66614*ep^4*mtt^4*mWW^2*s^6*t + 67712*ep^5*mtt^4*mWW^2*s^6*t + 11400*ep^6*mtt^4*mWW^2*s^6*t - 28*mtt^3*mWW^3*s^6*t + 248*ep*mtt^3*mWW^3*s^6*t + 4229*ep^2*mtt^3*mWW^3*s^6*t - 3743*ep^3*mtt^3*mWW^3*s^6*t - 50880*ep^4*mtt^3*mWW^3*s^6*t - 61812*ep^5*mtt^3*mWW^3*s^6*t - 8944*ep^6*mtt^3*mWW^3*s^6*t + 300*ep*mtt^2*mWW^4*s^6*t + 24*ep^2*mtt^2*mWW^4*s^6*t - 6356*ep^3*mtt^2*mWW^4*s^6*t - 16046*ep^4*mtt^2*mWW^4*s^6*t - 18696*ep^5*mtt^2*mWW^4*s^6*t - 10296*ep^6*mtt^2*mWW^4*s^6*t + 20*mtt*mWW^5*s^6*t + 12*ep*mtt*mWW^5*s^6*t - 960*ep^2*mtt*mWW^5*s^6*t + 1538*ep^3*mtt*mWW^5*s^6*t + 12618*ep^4*mtt*mWW^5*s^6*t + 12788*ep^5*mtt*mWW^5*s^6*t + 32*ep^6*mtt*mWW^5*s^6*t - 8*mWW^6*s^6*t - 48*ep*mWW^6*s^6*t + 208*ep^2*mWW^6*s^6*t + 282*ep^3*mWW^6*s^6*t - 1498*ep^4*mWW^6*s^6*t - 1800*ep^5*mWW^6*s^6*t + 344*ep^6*mWW^6*s^6*t - 360*ep*mtt^5*s^7*t - 1800*ep^2*mtt^5*s^7*t + 3205*ep^3*mtt^5*s^7*t + 26075*ep^4*mtt^5*s^7*t + 39140*ep^5*mtt^5*s^7*t + 16900*ep^6*mtt^5*s^7*t + 48*ep*mtt^4*mWW*s^7*t + 1507*ep^2*mtt^4*mWW*s^7*t + 3129*ep^3*mtt^4*mWW*s^7*t - 8118*ep^4*mtt^4*mWW*s^7*t - 24634*ep^5*mtt^4*mWW*s^7*t - 15740*ep^6*mtt^4*mWW*s^7*t + 16*mtt^3*mWW^2*s^7*t + 695*ep*mtt^3*mWW^2*s^7*t + 2507*ep^2*mtt^3*mWW^2*s^7*t - 10748*ep^3*mtt^3*mWW^2*s^7*t - 52268*ep^4*mtt^3*mWW^2*s^7*t - 61392*ep^5*mtt^3*mWW^2*s^7*t - 16744*ep^6*mtt^3*mWW^2*s^7*t - 28*mtt^2*mWW^3*s^7*t - 376*ep*mtt^2*mWW^3*s^7*t - 2333*ep^2*mtt^2*mWW^3*s^7*t + 3010*ep^3*mtt^2*mWW^3*s^7*t + 30761*ep^4*mtt^2*mWW^3*s^7*t + 41150*ep^5*mtt^2*mWW^3*s^7*t + 11376*ep^6*mtt^2*mWW^3*s^7*t + 16*mtt*mWW^4*s^7*t + 15*ep*mtt*mWW^4*s^7*t - 138*ep^2*mtt*mWW^4*s^7*t + 1206*ep^3*mtt*mWW^4*s^7*t + 5129*ep^4*mtt*mWW^4*s^7*t + 7152*ep^5*mtt*mWW^4*s^7*t + 3252*ep^6*mtt*mWW^4*s^7*t - 4*mWW^5*s^7*t - 22*ep*mWW^5*s^7*t + 209*ep^2*mWW^5*s^7*t - 222*ep^3*mWW^5*s^7*t - 2863*ep^4*mWW^5*s^7*t - 3120*ep^5*mWW^5*s^7*t + 92*ep^6*mWW^5*s^7*t + 126*ep*mtt^4*s^8*t + 567*ep^2*mtt^4*s^8*t - 1256*ep^3*mtt^4*s^8*t - 8221*ep^4*mtt^4*s^8*t - 10588*ep^5*mtt^4*s^8*t - 3380*ep^6*mtt^4*s^8*t - 348*ep^2*mtt^3*mWW*s^8*t - 815*ep^3*mtt^3*mWW*s^8*t + 1421*ep^4*mtt^3*mWW*s^8*t + 4390*ep^5*mtt^3*mWW*s^8*t + 2424*ep^6*mtt^3*mWW*s^8*t - 8*mtt^2*mWW^2*s^8*t - 219*ep*mtt^2*mWW^2*s^8*t - 823*ep^2*mtt^2*mWW^2*s^8*t + 2500*ep^3*mtt^2*mWW^2*s^8*t + 13764*ep^4*mtt^2*mWW^2*s^8*t + 16632*ep^5*mtt^2*mWW^2*s^8*t + 4600*ep^6*mtt^2*mWW^2*s^8*t + 8*mtt*mWW^3*s^8*t + 96*ep*mtt*mWW^3*s^8*t + 579*ep^2*mtt*mWW^3*s^8*t - 340*ep^3*mtt*mWW^3*s^8*t - 6169*ep^4*mtt*mWW^3*s^8*t - 8818*ep^5*mtt*mWW^3*s^8*t - 2664*ep^6*mtt*mWW^3*s^8*t - 3*ep*mWW^4*s^8*t + 13*ep^2*mWW^4*s^8*t - 173*ep^3*mWW^4*s^8*t - 927*ep^4*mWW^4*s^8*t - 1496*ep^5*mWW^4*s^8*t - 692*ep^6*mWW^4*s^8*t - 18*ep*mtt^3*s^9*t - 69*ep^2*mtt^3*s^9*t + 205*ep^3*mtt^3*s^9*t + 1002*ep^4*mtt^3*s^9*t + 920*ep^5*mtt^3*s^9*t + 4*ep*mtt^2*mWW*s^9*t + 47*ep^2*mtt^2*mWW*s^9*t - 47*ep^3*mtt^2*mWW*s^9*t - 554*ep^4*mtt^2*mWW*s^9*t - 608*ep^5*mtt^2*mWW*s^9*t + 20*ep*mtt*mWW^2*s^9*t + 93*ep^2*mtt*mWW^2*s^9*t - 101*ep^3*mtt*mWW^2*s^9*t - 810*ep^4*mtt*mWW^2*s^9*t - 792*ep^5*mtt*mWW^2*s^9*t - 6*ep*mWW^3*s^9*t - 59*ep^2*mWW^3*s^9*t + 39*ep^3*mWW^3*s^9*t + 602*ep^4*mWW^3*s^9*t + 672*ep^5*mWW^3*s^9*t - 12*ep*mtt^10*s*t^2 - 21*ep^2*mtt^10*s*t^2 + 603*ep^3*mtt^10*s*t^2 + 3156*ep^4*mtt^10*s*t^2 + 5484*ep^5*mtt^10*s*t^2 + 3120*ep^6*mtt^10*s*t^2 + 36*ep*mtt^9*mWW*s*t^2 + 81*ep^2*mtt^9*mWW*s*t^2 - 1611*ep^3*mtt^9*mWW*s*t^2 - 8646*ep^4*mtt^9*mWW*s*t^2 - 14904*ep^5*mtt^9*mWW*s*t^2 - 8256*ep^6*mtt^9*mWW*s*t^2 - 36*ep*mtt^8*mWW^2*s*t^2 - 225*ep^2*mtt^8*mWW^2*s*t^2 + 81*ep^3*mtt^8*mWW^2*s*t^2 + 2784*ep^4*mtt^8*mWW^2*s*t^2 + 5292*ep^5*mtt^8*mWW^2*s*t^2 + 2544*ep^6*mtt^8*mWW^2*s*t^2 + 12*ep*mtt^7*mWW^3*s*t^2 + 381*ep^2*mtt^7*mWW^3*s*t^2 + 3189*ep^3*mtt^7*mWW^3*s*t^2 + 11094*ep^4*mtt^7*mWW^3*s*t^2 + 17040*ep^5*mtt^7*mWW^3*s*t^2 + 9504*ep^6*mtt^7*mWW^3*s*t^2 + 12*ep*mtt^6*mWW^4*s*t^2 - 159*ep^2*mtt^6*mWW^4*s*t^2 - 2457*ep^3*mtt^6*mWW^4*s*t^2 - 9804*ep^4*mtt^6*mWW^4*s*t^2 - 15060*ep^5*mtt^6*mWW^4*s*t^2 - 7632*ep^6*mtt^6*mWW^4*s*t^2 - 36*ep*mtt^5*mWW^5*s*t^2 - 333*ep^2*mtt^5*mWW^5*s*t^2 - 1065*ep^3*mtt^5*mWW^5*s*t^2 - 1530*ep^4*mtt^5*mWW^5*s*t^2 - 1464*ep^5*mtt^5*mWW^5*s*t^2 - 1152*ep^6*mtt^5*mWW^5*s*t^2 + 36*ep*mtt^4*mWW^6*s*t^2 + 405*ep^2*mtt^4*mWW^6*s*t^2 + 1779*ep^3*mtt^4*mWW^6*s*t^2 + 3912*ep^4*mtt^4*mWW^6*s*t^2 + 4404*ep^5*mtt^4*mWW^6*s*t^2 + 2064*ep^6*mtt^4*mWW^6*s*t^2 - 12*ep*mtt^3*mWW^7*s*t^2 - 129*ep^2*mtt^3*mWW^7*s*t^2 - 513*ep^3*mtt^3*mWW^7*s*t^2 - 918*ep^4*mtt^3*mWW^7*s*t^2 - 672*ep^5*mtt^3*mWW^7*s*t^2 - 96*ep^6*mtt^3*mWW^7*s*t^2 - 6*ep^3*mtt^2*mWW^8*s*t^2 - 48*ep^4*mtt^2*mWW^8*s*t^2 - 120*ep^5*mtt^2*mWW^8*s*t^2 - 96*ep^6*mtt^2*mWW^8*s*t^2 + 40*ep*mtt^9*s^2*t^2 - 50*ep^2*mtt^9*s^2*t^2 - 2968*ep^3*mtt^9*s^2*t^2 - 13414*ep^4*mtt^9*s^2*t^2 - 21386*ep^5*mtt^9*s^2*t^2 - 11060*ep^6*mtt^9*s^2*t^2 - 16*mtt^8*mWW*s^2*t^2 - 242*ep*mtt^8*mWW*s^2*t^2 - 541*ep^2*mtt^8*mWW*s^2*t^2 + 4331*ep^3*mtt^8*mWW*s^2*t^2 + 24956*ep^4*mtt^8*mWW*s^2*t^2 + 42998*ep^5*mtt^8*mWW*s^2*t^2 + 23204*ep^6*mtt^8*mWW*s^2*t^2 + 48*mtt^7*mWW^2*s^2*t^2 + 466*ep*mtt^7*mWW^2*s^2*t^2 + 2318*ep^2*mtt^7*mWW^2*s^2*t^2 + 10769*ep^3*mtt^7*mWW^2*s^2*t^2 + 32207*ep^4*mtt^7*mWW^2*s^2*t^2 + 45406*ep^5*mtt^7*mWW^2*s^2*t^2 + 23400*ep^6*mtt^7*mWW^2*s^2*t^2 - 32*mtt^6*mWW^3*s^2*t^2 - 258*ep*mtt^6*mWW^3*s^2*t^2 - 3095*ep^2*mtt^6*mWW^3*s^2*t^2 - 26286*ep^3*mtt^6*mWW^3*s^2*t^2 - 96979*ep^4*mtt^6*mWW^3*s^2*t^2 - 149330*ep^5*mtt^6*mWW^3*s^2*t^2 - 78744*ep^6*mtt^6*mWW^3*s^2*t^2 - 32*mtt^5*mWW^4*s^2*t^2 - 262*ep*mtt^5*mWW^4*s^2*t^2 + 766*ep^2*mtt^5*mWW^4*s^2*t^2 + 12197*ep^3*mtt^5*mWW^4*s^2*t^2 + 43599*ep^4*mtt^5*mWW^4*s^2*t^2 + 62578*ep^5*mtt^5*mWW^4*s^2*t^2 + 29568*ep^6*mtt^5*mWW^4*s^2*t^2 + 48*mtt^4*mWW^5*s^2*t^2 + 458*ep*mtt^4*mWW^5*s^2*t^2 + 2181*ep^2*mtt^4*mWW^5*s^2*t^2 + 10454*ep^3*mtt^4*mWW^5*s^2*t^2 + 35593*ep^4*mtt^4*mWW^5*s^2*t^2 + 57450*ep^5*mtt^4*mWW^5*s^2*t^2 + 33552*ep^6*mtt^4*mWW^5*s^2*t^2 - 16*mtt^3*mWW^6*s^2*t^2 - 250*ep*mtt^3*mWW^6*s^2*t^2 - 2198*ep^2*mtt^3*mWW^6*s^2*t^2 - 11069*ep^3*mtt^3*mWW^6*s^2*t^2 - 30187*ep^4*mtt^3*mWW^6*s^2*t^2 - 39782*ep^5*mtt^3*mWW^6*s^2*t^2 - 19240*ep^6*mtt^3*mWW^6*s^2*t^2 + 42*ep*mtt^2*mWW^7*s^2*t^2 + 543*ep^2*mtt^2*mWW^7*s^2*t^2 + 2234*ep^3*mtt^2*mWW^7*s^2*t^2 + 3487*ep^4*mtt^2*mWW^7*s^2*t^2 + 1242*ep^5*mtt^2*mWW^7*s^2*t^2 - 1064*ep^6*mtt^2*mWW^7*s^2*t^2 + 6*ep*mtt*mWW^8*s^2*t^2 + 76*ep^2*mtt*mWW^8*s^2*t^2 + 335*ep^3*mtt*mWW^8*s^2*t^2 + 723*ep^4*mtt*mWW^8*s^2*t^2 + 800*ep^5*mtt*mWW^8*s^2*t^2 + 372*ep^6*mtt*mWW^8*s^2*t^2 + 3*ep^3*mWW^9*s^2*t^2 + 15*ep^4*mWW^9*s^2*t^2 + 24*ep^5*mWW^9*s^2*t^2 + 12*ep^6*mWW^9*s^2*t^2 + 200*ep*mtt^8*s^3*t^2 + 1846*ep^2*mtt^8*s^3*t^2 + 3770*ep^3*mtt^8*s^3*t^2 - 1440*ep^4*mtt^8*s^3*t^2 - 13600*ep^5*mtt^8*s^3*t^2 - 12736*ep^6*mtt^8*s^3*t^2 + 72*mtt^7*mWW*s^3*t^2 + 207*ep*mtt^7*mWW*s^3*t^2 - 1808*ep^2*mtt^7*mWW*s^3*t^2 + 1133*ep^3*mtt^7*mWW*s^3*t^2 + 25936*ep^4*mtt^7*mWW*s^3*t^2 + 42680*ep^5*mtt^7*mWW*s^3*t^2 + 20504*ep^6*mtt^7*mWW*s^3*t^2 - 120*mtt^6*mWW^2*s^3*t^2 - 819*ep*mtt^6*mWW^2*s^3*t^2 - 3487*ep^2*mtt^6*mWW^2*s^3*t^2 - 35694*ep^3*mtt^6*mWW^2*s^3*t^2 - 141766*ep^4*mtt^6*mWW^2*s^3*t^2 - 200064*ep^5*mtt^6*mWW^2*s^3*t^2 - 87544*ep^6*mtt^6*mWW^2*s^3*t^2 - 168*mtt^5*mWW^3*s^3*t^2 - 1319*ep*mtt^5*mWW^3*s^3*t^2 + 4045*ep^2*mtt^5*mWW^3*s^3*t^2 + 68302*ep^3*mtt^5*mWW^3*s^3*t^2 + 260652*ep^4*mtt^5*mWW^3*s^3*t^2 + 391524*ep^5*mtt^5*mWW^3*s^3*t^2 + 197320*ep^6*mtt^5*mWW^3*s^3*t^2 + 496*mtt^4*mWW^4*s^3*t^2 + 3839*ep*mtt^4*mWW^4*s^3*t^2 + 1086*ep^2*mtt^4*mWW^4*s^3*t^2 - 51127*ep^3*mtt^4*mWW^4*s^3*t^2 - 169980*ep^4*mtt^4*mWW^4*s^3*t^2 - 229864*ep^5*mtt^4*mWW^4*s^3*t^2 - 112312*ep^6*mtt^4*mWW^4*s^3*t^2 - 360*mtt^3*mWW^5*s^3*t^2 - 2631*ep*mtt^3*mWW^5*s^3*t^2 - 2756*ep^2*mtt^3*mWW^5*s^3*t^2 + 10099*ep^3*mtt^3*mWW^5*s^3*t^2 + 3444*ep^4*mtt^3*mWW^5*s^3*t^2 - 42176*ep^5*mtt^3*mWW^5*s^3*t^2 - 39128*ep^6*mtt^3*mWW^5*s^3*t^2 + 72*mtt^2*mWW^6*s^3*t^2 + 467*ep*mtt^2*mWW^6*s^3*t^2 + 1351*ep^2*mtt^2*mWW^6*s^3*t^2 + 5054*ep^3*mtt^2*mWW^6*s^3*t^2 + 23670*ep^4*mtt^2*mWW^6*s^3*t^2 + 47424*ep^5*mtt^2*mWW^6*s^3*t^2 + 29784*ep^6*mtt^2*mWW^6*s^3*t^2 + 8*mtt*mWW^7*s^3*t^2 + 63*ep*mtt*mWW^7*s^3*t^2 - 193*ep^2*mtt*mWW^7*s^3*t^2 - 1334*ep^3*mtt*mWW^7*s^3*t^2 - 448*ep^4*mtt*mWW^7*s^3*t^2 + 3940*ep^5*mtt*mWW^7*s^3*t^2 + 4088*ep^6*mtt*mWW^7*s^3*t^2 - 7*ep*mWW^8*s^3*t^2 - 84*ep^2*mWW^8*s^3*t^2 - 203*ep^3*mWW^8*s^3*t^2 - 68*ep^4*mWW^8*s^3*t^2 + 136*ep^5*mWW^8*s^3*t^2 + 24*ep^6*mWW^8*s^3*t^2 - 1092*ep*mtt^7*s^4*t^2 - 6988*ep^2*mtt^7*s^4*t^2 + 4459*ep^3*mtt^7*s^4*t^2 + 87033*ep^4*mtt^7*s^4*t^2 + 171638*ep^5*mtt^7*s^4*t^2 + 103480*ep^6*mtt^7*s^4*t^2 - 120*mtt^6*mWW*s^4*t^2 + 795*ep*mtt^6*mWW*s^4*t^2 + 10530*ep^2*mtt^6*mWW*s^4*t^2 - 14621*ep^3*mtt^6*mWW*s^4*t^2 - 174676*ep^4*mtt^6*mWW*s^4*t^2 - 298928*ep^5*mtt^6*mWW*s^4*t^2 - 151200*ep^6*mtt^6*mWW*s^4*t^2 + 76*mtt^5*mWW^2*s^4*t^2 + 618*ep*mtt^5*mWW^2*s^4*t^2 + 1000*ep^2*mtt^5*mWW^2*s^4*t^2 + 32873*ep^3*mtt^5*mWW^2*s^4*t^2 + 158351*ep^4*mtt^5*mWW^2*s^4*t^2 + 213330*ep^5*mtt^5*mWW^2*s^4*t^2 + 73288*ep^6*mtt^5*mWW^2*s^4*t^2 + 540*mtt^4*mWW^3*s^4*t^2 + 3565*ep*mtt^4*mWW^3*s^4*t^2 - 3998*ep^2*mtt^4*mWW^3*s^4*t^2 - 70773*ep^3*mtt^4*mWW^3*s^4*t^2 - 235696*ep^4*mtt^4*mWW^3*s^4*t^2 - 336560*ep^5*mtt^4*mWW^3*s^4*t^2 - 167392*ep^6*mtt^4*mWW^3*s^4*t^2 - 896*mtt^3*mWW^4*s^4*t^2 - 7000*ep*mtt^3*mWW^4*s^4*t^2 - 2432*ep^2*mtt^3*mWW^4*s^4*t^2 + 76851*ep^3*mtt^3*mWW^4*s^4*t^2 + 237733*ep^4*mtt^3*mWW^4*s^4*t^2 + 320486*ep^5*mtt^3*mWW^4*s^4*t^2 + 169624*ep^6*mtt^3*mWW^4*s^4*t^2 + 456*mtt^2*mWW^5*s^4*t^2 + 3365*ep*mtt^2*mWW^5*s^4*t^2 + 1824*ep^2*mtt^2*mWW^5*s^4*t^2 - 30807*ep^3*mtt^2*mWW^5*s^4*t^2 - 66394*ep^4*mtt^2*mWW^5*s^4*t^2 - 40900*ep^5*mtt^2*mWW^5*s^4*t^2 - 4432*ep^6*mtt^2*mWW^5*s^4*t^2 - 44*mtt*mWW^6*s^4*t^2 - 158*ep*mtt*mWW^6*s^4*t^2 + 64*ep^2*mtt*mWW^6*s^4*t^2 + 1453*ep^3*mtt*mWW^6*s^4*t^2 - 6085*ep^4*mtt*mWW^6*s^4*t^2 - 26638*ep^5*mtt*mWW^6*s^4*t^2 - 21528*ep^6*mtt*mWW^6*s^4*t^2 - 12*mWW^7*s^4*t^2 - 93*ep*mWW^7*s^4*t^2 + 565*ep^3*mWW^7*s^4*t^2 - 266*ep^4*mWW^7*s^4*t^2 - 2428*ep^5*mWW^7*s^4*t^2 - 1840*ep^6*mWW^7*s^4*t^2 + 1990*ep*mtt^6*s^5*t^2 + 11235*ep^2*mtt^6*s^5*t^2 - 17305*ep^3*mtt^6*s^5*t^2 - 176040*ep^4*mtt^6*s^5*t^2 - 314900*ep^5*mtt^6*s^5*t^2 - 174560*ep^6*mtt^6*s^5*t^2 + 80*mtt^5*mWW*s^5*t^2 - 1876*ep*mtt^5*mWW*s^5*t^2 - 17193*ep^2*mtt^5*mWW*s^5*t^2 + 18957*ep^3*mtt^5*mWW*s^5*t^2 + 257290*ep^4*mtt^5*mWW*s^5*t^2 + 446544*ep^5*mtt^5*mWW*s^5*t^2 + 226640*ep^6*mtt^5*mWW*s^5*t^2 + 20*mtt^4*mWW^2*s^5*t^2 - 790*ep*mtt^4*mWW^2*s^5*t^2 - 647*ep^2*mtt^4*mWW^2*s^5*t^2 + 5461*ep^3*mtt^4*mWW^2*s^5*t^2 + 2132*ep^4*mtt^4*mWW^2*s^5*t^2 + 20340*ep^5*mtt^4*mWW^2*s^5*t^2 + 36976*ep^6*mtt^4*mWW^2*s^5*t^2 - 472*mtt^3*mWW^3*s^5*t^2 - 2252*ep*mtt^3*mWW^3*s^5*t^2 + 7665*ep^2*mtt^3*mWW^3*s^5*t^2 + 24627*ep^3*mtt^3*mWW^3*s^5*t^2 - 844*ep^4*mtt^3*mWW^3*s^5*t^2 - 29100*ep^5*mtt^3*mWW^3*s^5*t^2 - 8400*ep^6*mtt^3*mWW^3*s^5*t^2 + 568*mtt^2*mWW^4*s^5*t^2 + 4434*ep*mtt^2*mWW^4*s^5*t^2 - 108*ep^2*mtt^2*mWW^4*s^5*t^2 - 45814*ep^3*mtt^2*mWW^4*s^5*t^2 - 117892*ep^4*mtt^2*mWW^4*s^5*t^2 - 159376*ep^5*mtt^2*mWW^4*s^5*t^2 - 98192*ep^6*mtt^2*mWW^4*s^5*t^2 - 200*mtt*mWW^5*s^5*t^2 - 1448*ep*mtt*mWW^5*s^5*t^2 - 530*ep^2*mtt*mWW^5*s^5*t^2 + 16326*ep^3*mtt*mWW^5*s^5*t^2 + 38558*ep^4*mtt*mWW^5*s^5*t^2 + 34508*ep^5*mtt*mWW^5*s^5*t^2 + 13568*ep^6*mtt*mWW^5*s^5*t^2 + 4*mWW^6*s^5*t^2 - 58*ep*mWW^6*s^5*t^2 - 230*ep^2*mWW^6*s^5*t^2 - 620*ep^3*mWW^6*s^5*t^2 + 1500*ep^4*mWW^6*s^5*t^2 + 7552*ep^5*mWW^6*s^5*t^2 + 6272*ep^6*mWW^6*s^5*t^2 - 1768*ep*mtt^5*s^6*t^2 - 9054*ep^2*mtt^5*s^6*t^2 + 19342*ep^3*mtt^5*s^6*t^2 + 155384*ep^4*mtt^5*s^6*t^2 + 256626*ep^5*mtt^5*s^6*t^2 + 130540*ep^6*mtt^5*s^6*t^2 + 1664*ep*mtt^4*mWW*s^6*t^2 + 12917*ep^2*mtt^4*mWW*s^6*t^2 - 11505*ep^3*mtt^4*mWW*s^6*t^2 - 175756*ep^4*mtt^4*mWW*s^6*t^2 - 304722*ep^5*mtt^4*mWW*s^6*t^2 - 152444*ep^6*mtt^4*mWW*s^6*t^2 - 36*mtt^3*mWW^2*s^6*t^2 + 924*ep*mtt^3*mWW^2*s^6*t^2 + 2244*ep^2*mtt^3*mWW^2*s^6*t^2 - 22307*ep^3*mtt^3*mWW^2*s^6*t^2 - 96841*ep^4*mtt^3*mWW^2*s^6*t^2 - 149494*ep^5*mtt^3*mWW^2*s^6*t^2 - 80720*ep^6*mtt^3*mWW^2*s^6*t^2 + 156*mtt^2*mWW^3*s^6*t^2 + 128*ep*mtt^2*mWW^3*s^6*t^2 - 7437*ep^2*mtt^2*mWW^3*s^6*t^2 + 2812*ep^3*mtt^2*mWW^3*s^6*t^2 + 96419*ep^4*mtt^2*mWW^3*s^6*t^2 + 165982*ep^5*mtt^2*mWW^3*s^6*t^2 + 75440*ep^6*mtt^2*mWW^3*s^6*t^2 - 164*mtt*mWW^4*s^6*t^2 - 1204*ep*mtt*mWW^4*s^6*t^2 + 1042*ep^2*mtt*mWW^4*s^6*t^2 + 12047*ep^3*mtt*mWW^4*s^6*t^2 + 19027*ep^4*mtt*mWW^4*s^6*t^2 + 26248*ep^5*mtt*mWW^4*s^6*t^2 + 24020*ep^6*mtt*mWW^4*s^6*t^2 + 44*mWW^5*s^6*t^2 + 256*ep*mWW^5*s^6*t^2 - 48*ep^2*mWW^5*s^6*t^2 - 3305*ep^3*mWW^5*s^6*t^2 - 7005*ep^4*mWW^5*s^6*t^2 - 5944*ep^5*mWW^5*s^6*t^2 - 2308*ep^6*mWW^5*s^6*t^2 + 780*ep*mtt^4*s^7*t^2 + 3580*ep^2*mtt^4*s^7*t^2 - 9892*ep^3*mtt^4*s^7*t^2 - 65316*ep^4*mtt^4*s^7*t^2 - 97304*ep^5*mtt^4*s^7*t^2 - 43120*ep^6*mtt^4*s^7*t^2 - 24*mtt^3*mWW*s^7*t^2 - 717*ep*mtt^3*mWW*s^7*t^2 - 4680*ep^2*mtt^3*mWW*s^7*t^2 + 4145*ep^3*mtt^3*mWW*s^7*t^2 + 59260*ep^4*mtt^3*mWW*s^7*t^2 + 98336*ep^5*mtt^3*mWW*s^7*t^2 + 45816*ep^6*mtt^3*mWW*s^7*t^2 + 20*mtt^2*mWW^2*s^7*t^2 - 399*ep*mtt^2*mWW^2*s^7*t^2 - 1441*ep^2*mtt^2*mWW^2*s^7*t^2 + 10060*ep^3*mtt^2*mWW^2*s^7*t^2 + 50062*ep^4*mtt^2*mWW^2*s^7*t^2 + 75552*ep^5*mtt^2*mWW^2*s^7*t^2 + 36872*ep^6*mtt^2*mWW^2*s^7*t^2 - 24*mtt*mWW^3*s^7*t^2 + 155*ep*mtt*mWW^3*s^7*t^2 + 2763*ep^2*mtt*mWW^3*s^7*t^2 - 2408*ep^3*mtt*mWW^3*s^7*t^2 - 40286*ep^4*mtt*mWW^3*s^7*t^2 - 68816*ep^5*mtt*mWW^3*s^7*t^2 - 31896*ep^6*mtt*mWW^3*s^7*t^2 + 28*mWW^4*s^7*t^2 + 181*ep*mWW^4*s^7*t^2 - 174*ep^2*mWW^4*s^7*t^2 - 1377*ep^3*mWW^4*s^7*t^2 - 1464*ep^4*mWW^4*s^7*t^2 - 3256*ep^5*mWW^4*s^7*t^2 - 4216*ep^6*mWW^4*s^7*t^2 - 140*ep*mtt^3*s^8*t^2 - 556*ep^2*mtt^3*s^8*t^2 + 2015*ep^3*mtt^3*s^8*t^2 + 10765*ep^4*mtt^3*s^8*t^2 + 13570*ep^5*mtt^3*s^8*t^2 + 4336*ep^6*mtt^3*s^8*t^2 + 8*mtt^2*mWW*s^8*t^2 + 135*ep*mtt^2*mWW*s^8*t^2 + 718*ep^2*mtt^2*mWW*s^8*t^2 - 725*ep^3*mtt^2*mWW*s^8*t^2 - 8172*ep^4*mtt^2*mWW*s^8*t^2 - 11876*ep^5*mtt^2*mWW*s^8*t^2 - 4264*ep^6*mtt^2*mWW*s^8*t^2 - 8*mtt*mWW^2*s^8*t^2 + 36*ep*mtt*mWW^2*s^8*t^2 + 234*ep^2*mtt*mWW^2*s^8*t^2 - 1275*ep^3*mtt*mWW^2*s^8*t^2 - 7009*ep^4*mtt*mWW^2*s^8*t^2 - 10426*ep^5*mtt*mWW^2*s^8*t^2 - 4816*ep^6*mtt*mWW^2*s^8*t^2 - 31*ep*mWW^3*s^8*t^2 - 324*ep^2*mWW^3*s^8*t^2 + 537*ep^3*mWW^3*s^8*t^2 + 5640*ep^4*mWW^3*s^8*t^2 + 9260*ep^5*mWW^3*s^8*t^2 + 4168*ep^6*mWW^3*s^8*t^2 + 2*ep*mtt^2*s^9*t^2 + 8*ep^2*mtt^2*s^9*t^2 - 24*ep^3*mtt^2*s^9*t^2 - 128*ep^4*mtt^2*s^9*t^2 - 128*ep^5*mtt^2*s^9*t^2 - 2*ep*mtt*mWW*s^9*t^2 - 24*ep^2*mtt*mWW*s^9*t^2 - 104*ep^3*mtt*mWW*s^9*t^2 - 192*ep^4*mtt*mWW*s^9*t^2 - 128*ep^5*mtt*mWW*s^9*t^2 + 4*ep^2*mWW^2*s^9*t^2 + 32*ep^3*mWW^2*s^9*t^2 + 80*ep^4*mWW^2*s^9*t^2 + 64*ep^5*mWW^2*s^9*t^2 + 12*ep*mtt^10*t^3 + 153*ep^2*mtt^10*t^3 + 759*ep^3*mtt^10*t^3 + 1830*ep^4*mtt^10*t^3 + 2136*ep^5*mtt^10*t^3 + 960*ep^6*mtt^10*t^3 - 48*ep*mtt^9*mWW*t^3 - 588*ep^2*mtt^9*mWW*t^3 - 2802*ep^3*mtt^9*mWW*t^3 - 6504*ep^4*mtt^9*mWW*t^3 - 7320*ep^5*mtt^9*mWW*t^3 - 3168*ep^6*mtt^9*mWW*t^3 + 60*ep*mtt^8*mWW^2*t^3 + 693*ep^2*mtt^8*mWW^2*t^3 + 3087*ep^3*mtt^8*mWW^2*t^3 + 6654*ep^4*mtt^8*mWW^2*t^3 + 6888*ep^5*mtt^8*mWW^2*t^3 + 2688*ep^6*mtt^8*mWW^2*t^3 + 48*ep^2*mtt^7*mWW^3*t^3 + 486*ep^3*mtt^7*mWW^3*t^3 + 1776*ep^4*mtt^7*mWW^3*t^3 + 2808*ep^5*mtt^7*mWW^3*t^3 + 1632*ep^6*mtt^7*mWW^3*t^3 - 60*ep*mtt^6*mWW^4*t^3 - 717*ep^2*mtt^6*mWW^4*t^3 - 3339*ep^3*mtt^6*mWW^4*t^3 - 7614*ep^4*mtt^6*mWW^4*t^3 - 8472*ep^5*mtt^6*mWW^4*t^3 - 3648*ep^6*mtt^6*mWW^4*t^3 + 48*ep*mtt^5*mWW^5*t^3 + 540*ep^2*mtt^5*mWW^5*t^3 + 2322*ep^3*mtt^5*mWW^5*t^3 + 4776*ep^4*mtt^5*mWW^5*t^3 + 4632*ep^5*mtt^5*mWW^5*t^3 + 1632*ep^6*mtt^5*mWW^5*t^3 - 12*ep*mtt^4*mWW^6*t^3 - 129*ep^2*mtt^4*mWW^6*t^3 - 507*ep^3*mtt^4*mWW^6*t^3 - 870*ep^4*mtt^4*mWW^6*t^3 - 552*ep^5*mtt^4*mWW^6*t^3 - 6*ep^3*mtt^3*mWW^7*t^3 - 48*ep^4*mtt^3*mWW^7*t^3 - 120*ep^5*mtt^3*mWW^7*t^3 - 96*ep^6*mtt^3*mWW^7*t^3 + 7*ep*mtt^9*s*t^3 - 821*ep^2*mtt^9*s*t^3 - 8749*ep^3*mtt^9*s*t^3 - 31589*ep^4*mtt^9*s*t^3 - 46694*ep^5*mtt^9*s*t^3 - 23944*ep^6*mtt^9*s*t^3 - 16*mtt^8*mWW*s*t^3 - 171*ep*mtt^8*mWW*s*t^3 + 2150*ep^2*mtt^8*mWW*s*t^3 + 27715*ep^3*mtt^8*mWW*s*t^3 + 103256*ep^4*mtt^8*mWW*s*t^3 + 154440*ep^5*mtt^8*mWW*s*t^3 + 79456*ep^6*mtt^8*mWW*s*t^3 + 64*mtt^7*mWW^2*s*t^3 + 630*ep*mtt^7*mWW^2*s*t^3 - 284*ep^2*mtt^7*mWW^2*s*t^3 - 22221*ep^3*mtt^7*mWW^2*s*t^3 - 89891*ep^4*mtt^7*mWW^2*s*t^3 - 134802*ep^5*mtt^7*mWW^2*s*t^3 - 67416*ep^6*mtt^7*mWW^2*s*t^3 - 96*mtt^6*mWW^3*s*t^3 - 953*ep*mtt^6*mWW^3*s*t^3 - 4093*ep^2*mtt^6*mWW^3*s*t^3 - 13054*ep^3*mtt^6*mWW^3*s*t^3 - 34168*ep^4*mtt^6*mWW^3*s*t^3 - 51908*ep^5*mtt^6*mWW^3*s*t^3 - 31248*ep^6*mtt^6*mWW^3*s*t^3 + 64*mtt^5*mWW^4*s*t^3 + 626*ep*mtt^5*mWW^4*s*t^3 + 4121*ep^2*mtt^5*mWW^4*s*t^3 + 23546*ep^3*mtt^5*mWW^4*s*t^3 + 76627*ep^4*mtt^5*mWW^4*s*t^3 + 113838*ep^5*mtt^5*mWW^4*s*t^3 + 60168*ep^6*mtt^5*mWW^4*s*t^3 - 16*mtt^4*mWW^5*s*t^3 - 45*ep*mtt^4*mWW^5*s*t^3 - 12*ep^2*mtt^4*mWW^5*s*t^3 - 2297*ep^3*mtt^4*mWW^5*s*t^3 - 11960*ep^4*mtt^4*mWW^5*s*t^3 - 18784*ep^5*mtt^4*mWW^5*s*t^3 - 8256*ep^6*mtt^4*mWW^5*s*t^3 - 146*ep*mtt^3*mWW^6*s*t^3 - 1662*ep^2*mtt^3*mWW^6*s*t^3 - 7573*ep^3*mtt^3*mWW^6*s*t^3 - 17721*ep^4*mtt^3*mWW^6*s*t^3 - 21374*ep^5*mtt^3*mWW^6*s*t^3 - 10664*ep^6*mtt^3*mWW^6*s*t^3 + 49*ep*mtt^2*mWW^7*s*t^3 + 563*ep^2*mtt^2*mWW^7*s*t^3 + 2436*ep^3*mtt^2*mWW^7*s*t^3 + 4920*ep^4*mtt^2*mWW^7*s*t^3 + 4572*ep^5*mtt^2*mWW^7*s*t^3 + 1520*ep^6*mtt^2*mWW^7*s*t^3 + 3*ep*mtt*mWW^8*s*t^3 + 38*ep^2*mtt*mWW^8*s*t^3 + 197*ep^3*mtt*mWW^8*s*t^3 + 526*ep^4*mtt*mWW^8*s*t^3 + 712*ep^5*mtt*mWW^8*s*t^3 + 384*ep^6*mtt*mWW^8*s*t^3 - 34*ep*mtt^8*s^2*t^3 + 2883*ep^2*mtt^8*s^2*t^3 + 29206*ep^3*mtt^8*s^2*t^3 + 100511*ep^4*mtt^8*s^2*t^3 + 137112*ep^5*mtt^8*s^2*t^3 + 61972*ep^6*mtt^8*s^2*t^3 + 164*mtt^7*mWW*s^2*t^3 + 1840*ep*mtt^7*mWW*s^2*t^3 - 1934*ep^2*mtt^7*mWW*s^2*t^3 - 78457*ep^3*mtt^7*mWW*s^2*t^3 - 319275*ep^4*mtt^7*mWW*s^2*t^3 - 482462*ep^5*mtt^7*mWW*s^2*t^3 - 243152*ep^6*mtt^7*mWW*s^2*t^3 - 540*mtt^6*mWW^2*s^2*t^3 - 5439*ep*mtt^6*mWW^2*s^2*t^3 - 12034*ep^2*mtt^6*mWW^2*s^2*t^3 + 40843*ep^3*mtt^6*mWW^2*s^2*t^3 + 240450*ep^4*mtt^6*mWW^2*s^2*t^3 + 398840*ep^5*mtt^6*mWW^2*s^2*t^3 + 214888*ep^6*mtt^6*mWW^2*s^2*t^3 + 556*mtt^5*mWW^3*s^2*t^3 + 5016*ep*mtt^5*mWW^3*s^2*t^3 + 18851*ep^2*mtt^5*mWW^3*s^2*t^3 + 60168*ep^3*mtt^5*mWW^3*s^2*t^3 + 177899*ep^4*mtt^5*mWW^3*s^2*t^3 + 273154*ep^5*mtt^5*mWW^3*s^2*t^3 + 148592*ep^6*mtt^5*mWW^3*s^2*t^3 - 72*mtt^4*mWW^4*s^2*t^3 - 219*ep*mtt^4*mWW^4*s^2*t^3 - 5893*ep^2*mtt^4*mWW^4*s^2*t^3 - 66214*ep^3*mtt^4*mWW^4*s^2*t^3 - 267202*ep^4*mtt^4*mWW^4*s^2*t^3 - 432000*ep^5*mtt^4*mWW^4*s^2*t^3 - 236528*ep^6*mtt^4*mWW^4*s^2*t^3 - 180*mtt^3*mWW^5*s^2*t^3 - 1912*ep*mtt^3*mWW^5*s^2*t^3 - 5498*ep^2*mtt^3*mWW^5*s^2*t^3 - 187*ep^3*mtt^3*mWW^5*s^2*t^3 + 21367*ep^4*mtt^3*mWW^5*s^2*t^3 + 30582*ep^5*mtt^3*mWW^5*s^2*t^3 + 10064*ep^6*mtt^3*mWW^5*s^2*t^3 + 68*mtt^2*mWW^6*s^2*t^3 + 803*ep*mtt^2*mWW^6*s^2*t^3 + 4774*ep^2*mtt^2*mWW^6*s^2*t^3 + 20013*ep^3*mtt^2*mWW^6*s^2*t^3 + 56174*ep^4*mtt^2*mWW^6*s^2*t^3 + 82008*ep^5*mtt^2*mWW^6*s^2*t^3 + 45336*ep^6*mtt^2*mWW^6*s^2*t^3 + 4*mtt*mWW^7*s^2*t^3 - 48*ep*mtt*mWW^7*s^2*t^3 - 1059*ep^2*mtt*mWW^7*s^2*t^3 - 4956*ep^3*mtt*mWW^7*s^2*t^3 - 8999*ep^4*mtt*mWW^7*s^2*t^3 - 6234*ep^5*mtt*mWW^7*s^2*t^3 - 752*ep^6*mtt*mWW^7*s^2*t^3 - 7*ep*mWW^8*s^2*t^3 - 90*ep^2*mWW^8*s^2*t^3 - 416*ep^3*mWW^8*s^2*t^3 - 925*ep^4*mWW^8*s^2*t^3 - 1000*ep^5*mWW^8*s^2*t^3 - 420*ep^6*mWW^8*s^2*t^3 - 747*ep*mtt^7*s^3*t^3 - 9537*ep^2*mtt^7*s^3*t^3 - 37375*ep^3*mtt^7*s^3*t^3 - 61407*ep^4*mtt^7*s^3*t^3 - 14750*ep^5*mtt^7*s^3*t^3 + 33216*ep^6*mtt^7*s^3*t^3 - 472*mtt^6*mWW*s^3*t^3 - 3494*ep*mtt^6*mWW*s^3*t^3 + 5982*ep^2*mtt^6*mWW*s^3*t^3 + 90402*ep^3*mtt^6*mWW*s^3*t^3 + 294536*ep^4*mtt^6*mWW*s^3*t^3 + 392680*ep^5*mtt^6*mWW*s^3*t^3 + 173560*ep^6*mtt^6*mWW*s^3*t^3 + 1224*mtt^5*mWW^2*s^3*t^3 + 11849*ep*mtt^5*mWW^2*s^3*t^3 + 26836*ep^2*mtt^5*mWW^2*s^3*t^3 - 34676*ep^3*mtt^5*mWW^2*s^3*t^3 - 282803*ep^4*mtt^5*mWW^2*s^3*t^3 - 538082*ep^5*mtt^5*mWW^2*s^3*t^3 - 338608*ep^6*mtt^5*mWW^2*s^3*t^3 - 644*mtt^4*mWW^3*s^3*t^3 - 6314*ep*mtt^4*mWW^3*s^3*t^3 - 28183*ep^2*mtt^4*mWW^3*s^3*t^3 - 101771*ep^3*mtt^4*mWW^3*s^3*t^3 - 296658*ep^4*mtt^4*mWW^3*s^3*t^3 - 403096*ep^5*mtt^4*mWW^3*s^3*t^3 - 176264*ep^6*mtt^4*mWW^3*s^3*t^3 - 680*mtt^3*mWW^4*s^3*t^3 - 6481*ep*mtt^3*mWW^4*s^3*t^3 - 2791*ep^2*mtt^3*mWW^4*s^3*t^3 + 126013*ep^3*mtt^3*mWW^4*s^3*t^3 + 526345*ep^4*mtt^3*mWW^4*s^3*t^3 + 827922*ep^5*mtt^3*mWW^4*s^3*t^3 + 446096*ep^6*mtt^3*mWW^4*s^3*t^3 + 744*mtt^2*mWW^5*s^3*t^3 + 6430*ep*mtt^2*mWW^5*s^3*t^3 + 9854*ep^2*mtt^2*mWW^5*s^3*t^3 - 40492*ep^3*mtt^2*mWW^5*s^3*t^3 - 154462*ep^4*mtt^2*mWW^5*s^3*t^3 - 195652*ep^5*mtt^2*mWW^5*s^3*t^3 - 88616*ep^6*mtt^2*mWW^5*s^3*t^3 - 160*mtt*mWW^6*s^3*t^3 - 1165*ep*mtt*mWW^6*s^3*t^3 - 2420*ep^2*mtt*mWW^6*s^3*t^3 - 3954*ep^3*mtt*mWW^6*s^3*t^3 - 27783*ep^4*mtt*mWW^6*s^3*t^3 - 68370*ep^5*mtt*mWW^6*s^3*t^3 - 47776*ep^6*mtt*mWW^6*s^3*t^3 - 12*mWW^7*s^3*t^3 - 78*ep*mWW^7*s^3*t^3 + 259*ep^2*mWW^7*s^3*t^3 + 1853*ep^3*mWW^7*s^3*t^3 + 2232*ep^4*mWW^7*s^3*t^3 - 652*ep^5*mWW^7*s^3*t^3 - 1608*ep^6*mWW^7*s^3*t^3 + 2590*ep*mtt^6*s^4*t^3 + 18780*ep^2*mtt^6*s^4*t^3 + 5420*ep^3*mtt^6*s^4*t^3 - 171590*ep^4*mtt^6*s^4*t^3 - 404180*ep^5*mtt^6*s^4*t^3 - 273840*ep^6*mtt^6*s^4*t^3 + 568*mtt^5*mWW*s^4*t^3 + 1648*ep*mtt^5*mWW*s^4*t^3 - 19787*ep^2*mtt^5*mWW*s^4*t^3 - 31185*ep^3*mtt^5*mWW*s^4*t^3 + 124516*ep^4*mtt^5*mWW*s^4*t^3 + 332404*ep^5*mtt^5*mWW*s^4*t^3 + 221120*ep^6*mtt^5*mWW*s^4*t^3 - 1180*mtt^4*mWW^2*s^4*t^3 - 11790*ep*mtt^4*mWW^2*s^4*t^3 - 23091*ep^2*mtt^4*mWW^2*s^4*t^3 + 34565*ep^3*mtt^4*mWW^2*s^4*t^3 + 240598*ep^4*mtt^4*mWW^2*s^4*t^3 + 500776*ep^5*mtt^4*mWW^2*s^4*t^3 + 355248*ep^6*mtt^4*mWW^2*s^4*t^3 + 156*mtt^3*mWW^3*s^4*t^3 + 3544*ep*mtt^3*mWW^3*s^4*t^3 + 25340*ep^2*mtt^3*mWW^3*s^4*t^3 + 64158*ep^3*mtt^3*mWW^3*s^4*t^3 + 76208*ep^4*mtt^3*mWW^3*s^4*t^3 - 20632*ep^5*mtt^3*mWW^3*s^4*t^3 - 86272*ep^6*mtt^3*mWW^3*s^4*t^3 + 1036*mtt^2*mWW^4*s^4*t^3 + 9090*ep*mtt^2*mWW^4*s^4*t^3 + 5929*ep^2*mtt^2*mWW^4*s^4*t^3 - 111189*ep^3*mtt^2*mWW^4*s^4*t^3 - 424520*ep^4*mtt^2*mWW^4*s^4*t^3 - 634844*ep^5*mtt^2*mWW^4*s^4*t^3 - 338192*ep^6*mtt^2*mWW^4*s^4*t^3 - 660*mtt*mWW^5*s^4*t^3 - 5544*ep*mtt*mWW^5*s^4*t^3 - 6935*ep^2*mtt*mWW^5*s^4*t^3 + 43525*ep^3*mtt*mWW^5*s^4*t^3 + 158168*ep^4*mtt*mWW^5*s^4*t^3 + 212324*ep^5*mtt*mWW^5*s^4*t^3 + 107520*ep^6*mtt*mWW^5*s^4*t^3 + 80*mWW^6*s^4*t^3 + 462*ep*mWW^6*s^4*t^3 + 52*ep^2*mWW^6*s^4*t^3 - 2846*ep^3*mWW^6*s^4*t^3 + 3676*ep^4*mWW^6*s^4*t^3 + 22504*ep^5*mWW^6*s^4*t^3 + 17872*ep^6*mWW^6*s^4*t^3 - 3307*ep*mtt^5*s^5*t^3 - 18773*ep^2*mtt^5*s^5*t^3 + 31921*ep^3*mtt^5*s^5*t^3 + 315435*ep^4*mtt^5*s^5*t^3 + 587334*ep^5*mtt^5*s^5*t^3 + 341840*ep^6*mtt^5*s^5*t^3 - 272*mtt^4*mWW*s^5*t^3 + 1405*ep*mtt^4*mWW*s^5*t^3 + 24178*ep^2*mtt^4*mWW*s^5*t^3 - 23661*ep^3*mtt^4*mWW*s^5*t^3 - 378080*ep^4*mtt^4*mWW*s^5*t^3 - 712292*ep^5*mtt^4*mWW*s^5*t^3 - 402232*ep^6*mtt^4*mWW*s^5*t^3 + 528*mtt^3*mWW^2*s^5*t^3 + 6306*ep*mtt^3*mWW^2*s^5*t^3 + 10562*ep^2*mtt^3*mWW^2*s^5*t^3 - 38621*ep^3*mtt^3*mWW^2*s^5*t^3 - 194533*ep^4*mtt^3*mWW^2*s^5*t^3 - 372310*ep^5*mtt^3*mWW^2*s^5*t^3 - 251992*ep^6*mtt^3*mWW^2*s^5*t^3 + 32*mtt^2*mWW^3*s^5*t^3 - 1983*ep*mtt^2*mWW^3*s^5*t^3 - 17681*ep^2*mtt^2*mWW^3*s^5*t^3 - 4576*ep^3*mtt^2*mWW^3*s^5*t^3 + 160592*ep^4*mtt^2*mWW^3*s^5*t^3 + 369972*ep^5*mtt^2*mWW^3*s^5*t^3 + 244704*ep^6*mtt^2*mWW^3*s^5*t^3 - 480*mtt*mWW^4*s^5*t^3 - 3969*ep*mtt*mWW^4*s^5*t^3 - 888*ep^2*mtt*mWW^4*s^5*t^3 + 39609*ep^3*mtt*mWW^4*s^5*t^3 + 117540*ep^4*mtt*mWW^4*s^5*t^3 + 158952*ep^5*mtt*mWW^4*s^5*t^3 + 86280*ep^6*mtt*mWW^4*s^5*t^3 + 192*mWW^5*s^5*t^3 + 1548*ep*mWW^5*s^5*t^3 + 1738*ep^2*mWW^5*s^5*t^3 - 12136*ep^3*mWW^5*s^5*t^3 - 43202*ep^4*mWW^5*s^5*t^3 - 59832*ep^5*mWW^5*s^5*t^3 - 31848*ep^6*mWW^5*s^5*t^3 + 1878*ep*mtt^4*s^6*t^3 + 8721*ep^2*mtt^4*s^6*t^3 - 30146*ep^3*mtt^4*s^6*t^3 - 198231*ep^4*mtt^4*s^6*t^3 - 325336*ep^5*mtt^4*s^6*t^3 - 168276*ep^6*mtt^4*s^6*t^3 + 4*mtt^3*mWW*s^6*t^3 - 1612*ep*mtt^3*mWW*s^6*t^3 - 11982*ep^2*mtt^3*mWW*s^6*t^3 + 25181*ep^3*mtt^3*mWW*s^6*t^3 + 227683*ep^4*mtt^3*mWW*s^6*t^3 + 394782*ep^5*mtt^3*mWW*s^6*t^3 + 208784*ep^6*mtt^3*mWW*s^6*t^3 - 96*mtt^2*mWW^2*s^6*t^3 - 1859*ep*mtt^2*mWW^2*s^6*t^3 - 3314*ep^2*mtt^2*mWW^2*s^6*t^3 + 21049*ep^3*mtt^2*mWW^2*s^6*t^3 + 100248*ep^4*mtt^2*mWW^2*s^6*t^3 + 173136*ep^5*mtt^2*mWW^2*s^6*t^3 + 104896*ep^6*mtt^2*mWW^2*s^6*t^3 + 20*mtt*mWW^3*s^6*t^3 + 1020*ep*mtt*mWW^3*s^6*t^3 + 7189*ep^2*mtt*mWW^3*s^6*t^3 - 7830*ep^3*mtt*mWW^3*s^6*t^3 - 109265*ep^4*mtt*mWW^3*s^6*t^3 - 213502*ep^5*mtt*mWW^3*s^6*t^3 - 125552*ep^6*mtt*mWW^3*s^6*t^3 + 72*mWW^4*s^6*t^3 + 573*ep*mWW^4*s^6*t^3 - 146*ep^2*mWW^4*s^6*t^3 - 3946*ep^3*mWW^4*s^6*t^3 - 5999*ep^4*mWW^4*s^6*t^3 - 6928*ep^5*mWW^4*s^6*t^3 - 6316*ep^6*mWW^4*s^6*t^3 - 401*ep*mtt^3*s^7*t^3 - 1333*ep^2*mtt^3*s^7*t^3 + 9659*ep^3*mtt^3*s^7*t^3 + 46969*ep^4*mtt^3*s^7*t^3 + 66238*ep^5*mtt^3*s^7*t^3 + 28408*ep^6*mtt^3*s^7*t^3 + 24*mtt^2*mWW*s^7*t^3 + 428*ep*mtt^2*mWW*s^7*t^3 + 1926*ep^2*mtt^2*mWW*s^7*t^3 - 7496*ep^3*mtt^2*mWW*s^7*t^3 - 46980*ep^4*mtt^2*mWW*s^7*t^3 - 73452*ep^5*mtt^2*mWW*s^7*t^3 - 35088*ep^6*mtt^2*mWW*s^7*t^3 + 249*ep*mtt*mWW^2*s^7*t^3 + 674*ep^2*mtt*mWW^2*s^7*t^3 - 3950*ep^3*mtt*mWW^2*s^7*t^3 - 20711*ep^4*mtt*mWW^2*s^7*t^3 - 34438*ep^5*mtt*mWW^2*s^7*t^3 - 19608*ep^6*mtt*mWW^2*s^7*t^3 - 24*mWW^3*s^7*t^3 - 276*ep*mWW^3*s^7*t^3 - 1159*ep^2*mWW^3*s^7*t^3 + 2471*ep^3*mWW^3*s^7*t^3 + 21262*ep^4*mWW^3*s^7*t^3 + 38700*ep^5*mWW^3*s^7*t^3 + 21968*ep^6*mWW^3*s^7*t^3 + 2*ep*mtt^2*s^8*t^3 - 73*ep^2*mtt^2*s^8*t^3 - 695*ep^3*mtt^2*s^8*t^3 - 1928*ep^4*mtt^2*s^8*t^3 - 1860*ep^5*mtt^2*s^8*t^3 - 336*ep^6*mtt^2*s^8*t^3 + 4*ep*mtt*mWW*s^8*t^3 + 55*ep^2*mtt*mWW*s^8*t^3 + 303*ep^3*mtt*mWW*s^8*t^3 + 848*ep^4*mtt*mWW*s^8*t^3 + 1220*ep^5*mtt*mWW*s^8*t^3 + 720*ep^6*mtt*mWW*s^8*t^3 - 6*ep*mWW^2*s^8*t^3 - 42*ep^2*mWW^2*s^8*t^3 - 76*ep^3*mWW^2*s^8*t^3 - 12*ep^4*mWW^2*s^8*t^3 - 8*ep^5*mWW^2*s^8*t^3 - 96*ep^6*mWW^2*s^8*t^3 - 93*ep*mtt^9*t^4 - 1173*ep^2*mtt^9*t^4 - 5742*ep^3*mtt^9*t^4 - 13632*ep^4*mtt^9*t^4 - 15648*ep^5*mtt^9*t^4 - 6912*ep^6*mtt^9*t^4 + 369*ep*mtt^8*mWW*t^4 + 4497*ep^2*mtt^8*mWW*t^4 + 21246*ep^3*mtt^8*mWW*t^4 + 48720*ep^4*mtt^8*mWW*t^4 + 54048*ep^5*mtt^8*mWW*t^4 + 23040*ep^6*mtt^8*mWW*t^4 - 477*ep*mtt^7*mWW^2*t^4 - 5571*ep^2*mtt^7*mWW^2*t^4 - 25068*ep^3*mtt^7*mWW^2*t^4 - 54480*ep^4*mtt^7*mWW^2*t^4 - 56904*ep^5*mtt^7*mWW^2*t^4 - 22560*ep^6*mtt^7*mWW^2*t^4 + 81*ep*mtt^6*mWW^3*t^4 + 717*ep^2*mtt^6*mWW^3*t^4 + 1950*ep^3*mtt^6*mWW^3*t^4 + 876*ep^4*mtt^6*mWW^3*t^4 - 3480*ep^5*mtt^6*mWW^3*t^4 - 3744*ep^6*mtt^6*mWW^3*t^4 + 321*ep*mtt^5*mWW^4*t^4 + 3861*ep^2*mtt^5*mWW^4*t^4 + 18018*ep^3*mtt^5*mWW^4*t^4 + 40944*ep^4*mtt^5*mWW^4*t^4 + 45264*ep^5*mtt^5*mWW^4*t^4 + 19392*ep^6*mtt^5*mWW^4*t^4 - 261*ep*mtt^4*mWW^5*t^4 - 2997*ep^2*mtt^4*mWW^5*t^4 - 13182*ep^3*mtt^4*mWW^5*t^4 - 27816*ep^4*mtt^4*mWW^5*t^4 - 27984*ep^5*mtt^4*mWW^5*t^4 - 10560*ep^6*mtt^4*mWW^5*t^4 + 57*ep*mtt^3*mWW^6*t^4 + 627*ep^2*mtt^3*mWW^6*t^4 + 2568*ep^3*mtt^3*mWW^6*t^4 + 4800*ep^4*mtt^3*mWW^6*t^4 + 3864*ep^5*mtt^3*mWW^6*t^4 + 864*ep^6*mtt^3*mWW^6*t^4 + 3*ep*mtt^2*mWW^7*t^4 + 39*ep^2*mtt^2*mWW^7*t^4 + 210*ep^3*mtt^2*mWW^7*t^4 + 588*ep^4*mtt^2*mWW^7*t^4 + 840*ep^5*mtt^2*mWW^7*t^4 + 480*ep^6*mtt^2*mWW^7*t^4 + 276*ep*mtt^8*s*t^4 + 6104*ep^2*mtt^8*s*t^4 + 42826*ep^3*mtt^8*s*t^4 + 128634*ep^4*mtt^8*s*t^4 + 169100*ep^5*mtt^8*s*t^4 + 79120*ep^6*mtt^8*s*t^4 + 92*mtt^7*mWW*s*t^4 - 35*ep*mtt^7*mWW*s*t^4 - 17497*ep^2*mtt^7*mWW*s*t^4 - 142270*ep^3*mtt^7*mWW*s*t^4 - 449320*ep^4*mtt^7*mWW*s*t^4 - 611408*ep^5*mtt^7*mWW*s*t^4 - 295232*ep^6*mtt^7*mWW*s*t^4 - 364*mtt^6*mWW^2*s*t^4 - 2471*ep*mtt^6*mWW^2*s*t^4 + 10991*ep^2*mtt^6*mWW^2*s*t^4 + 147226*ep^3*mtt^6*mWW^2*s*t^4 + 501860*ep^4*mtt^6*mWW^2*s*t^4 + 700648*ep^5*mtt^6*mWW^2*s*t^4 + 342240*ep^6*mtt^6*mWW^2*s*t^4 + 536*mtt^5*mWW^3*s*t^4 + 4883*ep*mtt^5*mWW^3*s*t^4 + 12202*ep^2*mtt^5*mWW^3*s*t^4 - 8237*ep^3*mtt^5*mWW^3*s*t^4 - 77070*ep^4*mtt^5*mWW^3*s*t^4 - 107376*ep^5*mtt^5*mWW^3*s*t^4 - 42528*ep^6*mtt^5*mWW^3*s*t^4 - 344*mtt^4*mWW^4*s*t^4 - 3545*ep*mtt^4*mWW^4*s*t^4 - 17858*ep^2*mtt^4*mWW^4*s*t^4 - 70407*ep^3*mtt^4*mWW^4*s*t^4 - 195040*ep^4*mtt^4*mWW^4*s*t^4 - 278484*ep^5*mtt^4*mWW^4*s*t^4 - 148752*ep^6*mtt^4*mWW^4*s*t^4 + 76*mtt^3*mWW^5*s*t^4 + 763*ep*mtt^3*mWW^5*s*t^4 + 5025*ep^2*mtt^3*mWW^5*s*t^4 + 26478*ep^3*mtt^3*mWW^5*s*t^4 + 78680*ep^4*mtt^3*mWW^5*s*t^4 + 108512*ep^5*mtt^3*mWW^5*s*t^4 + 53376*ep^6*mtt^3*mWW^5*s*t^4 + 4*mtt^2*mWW^6*s*t^4 + 207*ep*mtt^2*mWW^6*s*t^4 + 1977*ep^2*mtt^2*mWW^6*s*t^4 + 8730*ep^3*mtt^2*mWW^6*s*t^4 + 21744*ep^4*mtt^2*mWW^6*s*t^4 + 28848*ep^5*mtt^2*mWW^6*s*t^4 + 15680*ep^6*mtt^2*mWW^6*s*t^4 - 75*ep*mtt*mWW^7*s*t^4 - 906*ep^2*mtt*mWW^7*s*t^4 - 4155*ep^3*mtt*mWW^7*s*t^4 - 9010*ep^4*mtt*mWW^7*s*t^4 - 9248*ep^5*mtt*mWW^7*s*t^4 - 3616*ep^6*mtt*mWW^7*s*t^4 - 3*ep*mWW^8*s*t^4 - 38*ep^2*mWW^8*s*t^4 - 191*ep^3*mWW^8*s*t^4 - 478*ep^4*mWW^8*s*t^4 - 592*ep^5*mWW^8*s*t^4 - 288*ep^6*mWW^8*s*t^4 - 625*ep*mtt^7*s^2*t^4 - 15833*ep^2*mtt^7*s^2*t^4 - 110177*ep^3*mtt^7*s^2*t^4 - 316353*ep^4*mtt^7*s^2*t^4 - 375582*ep^5*mtt^7*s^2*t^4 - 146440*ep^6*mtt^7*s^2*t^4 - 568*mtt^6*mWW*s^2*t^4 - 4210*ep*mtt^6*mWW*s^2*t^4 + 27019*ep^2*mtt^6*mWW*s^2*t^4 + 331539*ep^3*mtt^6*mWW*s^2*t^4 + 1126632*ep^4*mtt^6*mWW*s^2*t^4 + 1535304*ep^5*mtt^6*mWW*s^2*t^4 + 714560*ep^6*mtt^6*mWW*s^2*t^4 + 1916*mtt^5*mWW^2*s^2*t^4 + 17635*ep*mtt^5*mWW^2*s^2*t^4 + 15307*ep^2*mtt^5*mWW^2*s^2*t^4 - 314413*ep^3*mtt^5*mWW^2*s^2*t^4 - 1317683*ep^4*mtt^5*mWW^2*s^2*t^4 - 1976714*ep^5*mtt^5*mWW^2*s^2*t^4 - 1009080*ep^6*mtt^5*mWW^2*s^2*t^4 - 2188*mtt^4*mWW^3*s^2*t^4 - 20118*ep*mtt^4*mWW^3*s^2*t^4 - 51553*ep^2*mtt^4*mWW^3*s^2*t^4 + 22233*ep^3*mtt^4*mWW^3*s^2*t^4 + 288308*ep^4*mtt^4*mWW^3*s^2*t^4 + 454672*ep^5*mtt^4*mWW^3*s^2*t^4 + 232768*ep^6*mtt^4*mWW^3*s^2*t^4 + 784*mtt^3*mWW^4*s^2*t^4 + 6293*ep*mtt^3*mWW^4*s^2*t^4 + 25359*ep^2*mtt^3*mWW^4*s^2*t^4 + 115677*ep^3*mtt^3*mWW^4*s^2*t^4 + 419763*ep^4*mtt^3*mWW^4*s^2*t^4 + 694138*ep^5*mtt^3*mWW^4*s^2*t^4 + 394136*ep^6*mtt^3*mWW^4*s^2*t^4 + 168*mtt^2*mWW^5*s^2*t^4 + 2066*ep*mtt^2*mWW^5*s^2*t^4 + 2963*ep^2*mtt^2*mWW^5*s^2*t^4 - 37371*ep^3*mtt^2*mWW^5*s^2*t^4 - 173942*ep^4*mtt^2*mWW^5*s^2*t^4 - 278028*ep^5*mtt^2*mWW^5*s^2*t^4 - 149680*ep^6*mtt^2*mWW^5*s^2*t^4 - 108*mtt*mWW^6*s^2*t^4 - 1063*ep*mtt*mWW^6*s^2*t^4 - 3969*ep^2*mtt*mWW^6*s^2*t^4 - 11071*ep^3*mtt*mWW^6*s^2*t^4 - 33951*ep^4*mtt*mWW^6*s^2*t^4 - 60050*ep^5*mtt*mWW^6*s^2*t^4 - 38104*ep^6*mtt*mWW^6*s^2*t^4 - 4*mWW^7*s^2*t^4 + 22*ep*mWW^7*s^2*t^4 + 707*ep^2*mWW^7*s^2*t^4 + 3583*ep^3*mWW^7*s^2*t^4 + 7226*ep^4*mWW^7*s^2*t^4 + 6260*ep^5*mWW^7*s^2*t^4 + 1840*ep^6*mWW^7*s^2*t^4 + 2000*ep*mtt^6*s^3*t^4 + 27370*ep^2*mtt^6*s^3*t^4 + 120030*ep^3*mtt^6*s^3*t^4 + 217690*ep^4*mtt^6*s^3*t^4 + 90940*ep^5*mtt^6*s^3*t^4 - 68960*ep^6*mtt^6*s^3*t^4 + 1160*mtt^5*mWW*s^3*t^4 + 7820*ep*mtt^5*mWW*s^3*t^4 - 31829*ep^2*mtt^5*mWW*s^3*t^4 - 348245*ep^3*mtt^5*mWW*s^3*t^4 - 1035624*ep^4*mtt^5*mWW*s^3*t^4 - 1213684*ep^5*mtt^5*mWW*s^3*t^4 - 451648*ep^6*mtt^5*mWW*s^3*t^4 - 3324*mtt^4*mWW^2*s^3*t^4 - 31288*ep*mtt^4*mWW^2*s^3*t^4 - 45161*ep^2*mtt^4*mWW^2*s^3*t^4 + 343747*ep^3*mtt^4*mWW^2*s^3*t^4 + 1552810*ep^4*mtt^4*mWW^2*s^3*t^4 + 2386496*ep^5*mtt^4*mWW^2*s^3*t^4 + 1251456*ep^6*mtt^4*mWW^2*s^3*t^4 + 2892*mtt^3*mWW^3*s^3*t^4 + 27548*ep*mtt^3*mWW^3*s^3*t^4 + 71668*ep^2*mtt^3*mWW^3*s^3*t^4 - 50004*ep^3*mtt^3*mWW^3*s^3*t^4 - 527808*ep^4*mtt^3*mWW^3*s^3*t^4 - 937616*ep^5*mtt^3*mWW^3*s^3*t^4 - 561568*ep^6*mtt^3*mWW^3*s^3*t^4 - 332*mtt^2*mWW^4*s^3*t^4 - 1764*ep*mtt^2*mWW^4*s^3*t^4 - 13638*ep^2*mtt^2*mWW^4*s^3*t^4 - 110798*ep^3*mtt^2*mWW^4*s^3*t^4 - 449790*ep^4*mtt^2*mWW^4*s^3*t^4 - 736980*ep^5*mtt^2*mWW^4*s^3*t^4 - 402528*ep^6*mtt^2*mWW^4*s^3*t^4 - 516*mtt*mWW^5*s^3*t^4 - 5224*ep*mtt*mWW^5*s^3*t^4 - 9563*ep^2*mtt*mWW^5*s^3*t^4 + 48605*ep^3*mtt*mWW^5*s^3*t^4 + 243376*ep^4*mtt*mWW^5*s^3*t^4 + 392100*ep^5*mtt*mWW^5*s^3*t^4 + 215264*ep^6*mtt*mWW^5*s^3*t^4 + 120*mWW^6*s^3*t^4 + 908*ep*mWW^6*s^3*t^4 + 1345*ep^2*mWW^6*s^3*t^4 - 1703*ep^3*mWW^6*s^3*t^4 + 4050*ep^4*mWW^6*s^3*t^4 + 24312*ep^5*mWW^6*s^3*t^4 + 20288*ep^6*mWW^6*s^3*t^4 - 3415*ep*mtt^5*s^4*t^4 - 28555*ep^2*mtt^5*s^4*t^4 - 38430*ep^3*mtt^5*s^4*t^4 + 148360*ep^4*mtt^5*s^4*t^4 + 480340*ep^5*mtt^5*s^4*t^4 + 365400*ep^6*mtt^5*s^4*t^4 - 992*mtt^4*mWW*s^4*t^4 - 4367*ep*mtt^4*mWW*s^4*t^4 + 33324*ep^2*mtt^4*mWW*s^4*t^4 + 155425*ep^3*mtt^4*mWW*s^4*t^4 + 162522*ep^4*mtt^4*mWW*s^4*t^4 - 164380*ep^5*mtt^4*mWW*s^4*t^4 - 272088*ep^6*mtt^4*mWW*s^4*t^4 + 2552*mtt^3*mWW^2*s^4*t^4 + 24075*ep*mtt^3*mWW^2*s^4*t^4 + 33433*ep^2*mtt^3*mWW^2*s^4*t^4 - 216894*ep^3*mtt^3*mWW^2*s^4*t^4 - 934022*ep^4*mtt^3*mWW^2*s^4*t^4 - 1405836*ep^5*mtt^3*mWW^2*s^4*t^4 - 737728*ep^6*mtt^3*mWW^2*s^4*t^4 - 1816*mtt^2*mWW^3*s^4*t^4 - 18447*ep*mtt^2*mWW^3*s^4*t^4 - 49947*ep^2*mtt^2*mWW^3*s^4*t^4 + 64248*ep^3*mtt^2*mWW^3*s^4*t^4 + 548210*ep^4*mtt^2*mWW^3*s^4*t^4 + 1015340*ep^5*mtt^2*mWW^3*s^4*t^4 + 625792*ep^6*mtt^2*mWW^3*s^4*t^4 + 24*mtt*mWW^4*s^4*t^4 - 172*ep*mtt*mWW^4*s^4*t^4 + 6110*ep^2*mtt*mWW^4*s^4*t^4 + 44268*ep^3*mtt*mWW^4*s^4*t^4 + 144154*ep^4*mtt*mWW^4*s^4*t^4 + 201056*ep^5*mtt*mWW^4*s^4*t^4 + 93256*ep^6*mtt*mWW^4*s^4*t^4 + 232*mWW^5*s^4*t^4 + 2326*ep*mWW^5*s^4*t^4 + 4579*ep^2*mWW^5*s^4*t^4 - 17713*ep^3*mWW^5*s^4*t^4 - 96176*ep^4*mWW^5*s^4*t^4 - 160264*ep^5*mWW^5*s^4*t^4 - 90184*ep^6*mWW^5*s^4*t^4 + 2488*ep*mtt^4*s^5*t^4 + 14378*ep^2*mtt^4*s^5*t^4 - 25188*ep^3*mtt^4*s^5*t^4 - 253018*ep^4*mtt^4*s^5*t^4 - 489412*ep^5*mtt^4*s^5*t^4 - 293488*ep^6*mtt^4*s^5*t^4 + 316*mtt^3*mWW*s^5*t^4 + ep*mtt^3*mWW*s^5*t^4 - 18988*ep^2*mtt^3*mWW*s^5*t^4 - 4769*ep^3*mtt^3*mWW*s^5*t^4 + 245018*ep^4*mtt^3*mWW*s^5*t^4 + 579280*ep^5*mtt^3*mWW*s^5*t^4 + 383632*ep^6*mtt^3*mWW*s^5*t^4 - 916*mtt^2*mWW^2*s^5*t^4 - 8803*ep*mtt^2*mWW^2*s^5*t^4 - 10148*ep^2*mtt^2*mWW^2*s^5*t^4 + 78359*ep^3*mtt^2*mWW^2*s^5*t^4 + 293810*ep^4*mtt^2*mWW^2*s^5*t^4 + 405440*ep^5*mtt^2*mWW^2*s^5*t^4 + 201808*ep^6*mtt^2*mWW^2*s^5*t^4 + 644*mtt*mWW^3*s^5*t^4 + 6673*ep*mtt*mWW^3*s^5*t^4 + 18267*ep^2*mtt*mWW^3*s^5*t^4 - 35916*ep^3*mtt*mWW^3*s^5*t^4 - 265150*ep^4*mtt*mWW^3*s^5*t^4 - 480436*ep^5*mtt*mWW^3*s^5*t^4 - 287392*ep^6*mtt*mWW^3*s^5*t^4 - 44*mWW^4*s^5*t^4 - 359*ep*mWW^4*s^5*t^4 - 2357*ep^2*mWW^4*s^5*t^4 - 2214*ep^3*mWW^4*s^5*t^4 + 11884*ep^4*mWW^4*s^5*t^4 + 31016*ep^5*mWW^4*s^5*t^4 + 20784*ep^6*mWW^4*s^5*t^4 - 611*ep*mtt^3*s^6*t^4 - 1819*ep^2*mtt^3*s^6*t^4 + 19669*ep^3*mtt^3*s^6*t^4 + 95581*ep^4*mtt^3*s^6*t^4 + 146890*ep^5*mtt^3*s^6*t^4 + 72480*ep^6*mtt^3*s^6*t^4 - 8*mtt^2*mWW*s^6*t^4 + 382*ep*mtt^2*mWW*s^6*t^4 + 2959*ep^2*mtt^2*mWW*s^6*t^4 - 15437*ep^3*mtt^2*mWW*s^6*t^4 - 103748*ep^4*mtt^2*mWW*s^6*t^4 - 185612*ep^5*mtt^2*mWW*s^6*t^4 - 105096*ep^6*mtt^2*mWW*s^6*t^4 + 136*mtt*mWW^2*s^6*t^4 + 1403*ep*mtt*mWW^2*s^6*t^4 + 1603*ep^2*mtt*mWW^2*s^6*t^4 - 12935*ep^3*mtt*mWW^2*s^6*t^4 - 45149*ep^4*mtt*mWW^2*s^6*t^4 - 56706*ep^5*mtt*mWW^2*s^6*t^4 - 26592*ep^6*mtt*mWW^2*s^6*t^4 - 128*mWW^3*s^6*t^4 - 1174*ep*mWW^3*s^6*t^4 - 2863*ep^2*mWW^3*s^6*t^4 + 7203*ep^3*mWW^3*s^6*t^4 + 46056*ep^4*mWW^3*s^6*t^4 + 79468*ep^5*mWW^3*s^6*t^4 + 46248*ep^6*mWW^3*s^6*t^4 - 20*ep*mtt^2*s^7*t^4 - 472*ep^2*mtt^2*s^7*t^4 - 2988*ep^3*mtt^2*s^7*t^4 - 7262*ep^4*mtt^2*s^7*t^4 - 6628*ep^5*mtt^2*s^7*t^4 - 1200*ep^6*mtt^2*s^7*t^4 + 40*ep*mtt*mWW*s^7*t^4 + 515*ep^2*mtt*mWW*s^7*t^4 + 2511*ep^3*mtt*mWW*s^7*t^4 + 5800*ep^4*mtt*mWW*s^7*t^4 + 6452*ep^5*mtt*mWW*s^7*t^4 + 2832*ep^6*mtt*mWW*s^7*t^4 - 20*ep*mWW^2*s^7*t^4 - 151*ep^2*mWW^2*s^7*t^4 - 315*ep^3*mWW^2*s^7*t^4 - 50*ep^4*mWW^2*s^7*t^4 + 320*ep^5*mWW^2*s^7*t^4 + 96*ep^6*mWW^2*s^7*t^4 + 312*ep*mtt^8*t^5 + 3888*ep^2*mtt^8*t^5 + 18750*ep^3*mtt^8*t^5 + 43740*ep^4*mtt^8*t^5 + 49248*ep^5*mtt^8*t^5 + 21312*ep^6*mtt^8*t^5 - 1218*ep*mtt^7*mWW*t^5 - 14760*ep^2*mtt^7*mWW*t^5 - 69108*ep^3*mtt^7*mWW*t^5 - 156492*ep^4*mtt^7*mWW*t^5 - 171000*ep^5*mtt^7*mWW*t^5 - 71712*ep^6*mtt^7*mWW*t^5 + 1596*ep*mtt^6*mWW^2*t^5 + 18774*ep^2*mtt^6*mWW^2*t^5 + 84960*ep^3*mtt^6*mWW^2*t^5 + 185292*ep^4*mtt^6*mWW^2*t^5 + 194136*ep^5*mtt^6*mWW^2*t^5 + 77472*ep^6*mtt^6*mWW^2*t^5 - 474*ep*mtt^5*mWW^3*t^5 - 5136*ep^2*mtt^5*mWW^3*t^5 - 20832*ep^3*mtt^5*mWW^3*t^5 - 39180*ep^4*mtt^5*mWW^3*t^5 - 33000*ep^5*mtt^5*mWW^3*t^5 - 8928*ep^6*mtt^5*mWW^3*t^5 - 648*ep*mtt^4*mWW^4*t^5 - 7830*ep^2*mtt^4*mWW^4*t^5 - 36576*ep^3*mtt^4*mWW^4*t^5 - 82824*ep^4*mtt^4*mWW^4*t^5 - 91008*ep^5*mtt^4*mWW^4*t^5 - 38784*ep^6*mtt^4*mWW^4*t^5 + 546*ep*mtt^3*mWW^5*t^5 + 6366*ep^2*mtt^3*mWW^5*t^5 + 28446*ep^3*mtt^3*mWW^5*t^5 + 61008*ep^4*mtt^3*mWW^5*t^5 + 62664*ep^5*mtt^3*mWW^5*t^5 + 24480*ep^6*mtt^3*mWW^5*t^5 - 108*ep*mtt^2*mWW^6*t^5 - 1224*ep^2*mtt^2*mWW^6*t^5 - 5238*ep^3*mtt^2*mWW^6*t^5 - 10512*ep^4*mtt^2*mWW^6*t^5 - 9720*ep^5*mtt^2*mWW^6*t^5 - 3168*ep^6*mtt^2*mWW^6*t^5 - 6*ep*mtt*mWW^7*t^5 - 78*ep^2*mtt*mWW^7*t^5 - 402*ep^3*mtt*mWW^7*t^5 - 1032*ep^4*mtt*mWW^7*t^5 - 1320*ep^5*mtt*mWW^7*t^5 - 672*ep^6*mtt*mWW^7*t^5 - 1111*ep*mtt^7*s*t^5 - 17982*ep^2*mtt^7*s*t^5 - 106100*ep^3*mtt^7*s*t^5 - 283681*ep^4*mtt^7*s*t^5 - 340170*ep^5*mtt^7*s*t^5 - 146456*ep^6*mtt^7*s*t^5 - 216*mtt^6*mWW*s*t^5 + 1630*ep*mtt^6*mWW*s*t^5 + 53647*ep^2*mtt^6*mWW*s*t^5 + 356013*ep^3*mtt^6*mWW*s*t^5 + 1005338*ep^4*mtt^6*mWW*s*t^5 + 1263108*ep^5*mtt^6*mWW*s*t^5 + 572080*ep^6*mtt^6*mWW*s*t^5 + 832*mtt^5*mWW^2*s*t^5 + 3827*ep*mtt^5*mWW^2*s*t^5 - 43805*ep^2*mtt^5*mWW^2*s*t^5 - 402973*ep^3*mtt^5*mWW^2*s*t^5 - 1239017*ep^4*mtt^5*mWW^2*s*t^5 - 1632094*ep^5*mtt^5*mWW^2*s*t^5 - 769320*ep^6*mtt^5*mWW^2*s*t^5 - 1176*mtt^4*mWW^3*s*t^5 - 9894*ep*mtt^4*mWW^3*s*t^5 - 11864*ep^2*mtt^4*mWW^3*s*t^5 + 116278*ep^3*mtt^4*mWW^3*s*t^5 + 465230*ep^4*mtt^4*mWW^3*s*t^5 + 646520*ep^5*mtt^4*mWW^3*s*t^5 + 306816*ep^6*mtt^4*mWW^3*s*t^5 + 712*mtt^3*mWW^4*s*t^5 + 7319*ep*mtt^3*mWW^4*s*t^5 + 30998*ep^2*mtt^3*mWW^4*s*t^5 + 85910*ep^3*mtt^3*mWW^4*s*t^5 + 188167*ep^4*mtt^3*mWW^4*s*t^5 + 251094*ep^5*mtt^3*mWW^4*s*t^5 + 134760*ep^6*mtt^3*mWW^4*s*t^5 - 144*mtt^2*mWW^5*s*t^5 - 1710*ep*mtt^2*mWW^5*s*t^5 - 11151*ep^2*mtt^2*mWW^5*s*t^5 - 50859*ep^3*mtt^2*mWW^5*s*t^5 - 138264*ep^4*mtt^2*mWW^5*s*t^5 - 186144*ep^5*mtt^2*mWW^5*s*t^5 - 93888*ep^6*mtt^2*mWW^5*s*t^5 - 8*mtt*mWW^6*s*t^5 - 99*ep*mtt*mWW^6*s*t^5 - 315*ep^2*mtt*mWW^6*s*t^5 - 501*ep^3*mtt*mWW^6*s*t^5 - 2781*ep^4*mtt*mWW^6*s*t^5 - 7662*ep^5*mtt*mWW^6*s*t^5 - 6184*ep^6*mtt*mWW^6*s*t^5 + 38*ep*mWW^7*s*t^5 + 472*ep^2*mWW^7*s*t^5 + 2232*ep^3*mWW^7*s*t^5 + 5008*ep^4*mWW^7*s*t^5 + 5348*ep^5*mWW^7*s*t^5 + 2192*ep^6*mWW^7*s*t^5 + 2180*ep*mtt^6*s^2*t^5 + 37130*ep^2*mtt^6*s^2*t^5 + 215080*ep^3*mtt^6*s^2*t^5 + 542800*ep^4*mtt^6*s^2*t^5 + 572140*ep^5*mtt^6*s^2*t^5 + 191800*ep^6*mtt^6*s^2*t^5 + 936*mtt^5*mWW*s^2*t^5 + 3172*ep*mtt^5*mWW*s^2*t^5 - 81474*ep^2*mtt^5*mWW*s^2*t^5 - 663112*ep^3*mtt^5*mWW*s^2*t^5 - 1941066*ep^4*mtt^5*mWW*s^2*t^5 - 2373844*ep^5*mtt^5*mWW*s^2*t^5 - 997456*ep^6*mtt^5*mWW*s^2*t^5 - 3108*mtt^4*mWW^2*s^2*t^5 - 24852*ep*mtt^4*mWW^2*s^2*t^5 + 20417*ep^2*mtt^4*mWW^2*s^2*t^5 + 713049*ep^3*mtt^4*mWW^2*s^2*t^5 + 2532036*ep^4*mtt^4*mWW^2*s^2*t^5 + 3499944*ep^5*mtt^4*mWW^2*s^2*t^5 + 1681096*ep^6*mtt^4*mWW^2*s^2*t^5 + 3568*mtt^3*mWW^3*s^2*t^5 + 32356*ep*mtt^3*mWW^3*s^2*t^5 + 61087*ep^2*mtt^3*mWW^3*s^2*t^5 - 240485*ep^3*mtt^3*mWW^3*s^2*t^5 - 1179256*ep^4*mtt^3*mWW^3*s^2*t^5 - 1779004*ep^5*mtt^3*mWW^3*s^2*t^5 - 915120*ep^6*mtt^3*mWW^3*s^2*t^5 - 1500*mtt^2*mWW^4*s^2*t^5 - 13320*ep*mtt^2*mWW^4*s^2*t^5 - 40836*ep^2*mtt^2*mWW^4*s^2*t^5 - 66496*ep^3*mtt^2*mWW^4*s^2*t^5 - 137832*ep^4*mtt^2*mWW^4*s^2*t^5 - 233692*ep^5*mtt^2*mWW^4*s^2*t^5 - 143000*ep^6*mtt^2*mWW^4*s^2*t^5 + 48*mtt*mWW^5*s^2*t^5 - 16*ep*mtt*mWW^5*s^2*t^5 + 2799*ep^2*mtt*mWW^5*s^2*t^5 + 42981*ep^3*mtt*mWW^5*s^2*t^5 + 183814*ep^4*mtt*mWW^5*s^2*t^5 + 306472*ep^5*mtt*mWW^5*s^2*t^5 + 174368*ep^6*mtt*mWW^5*s^2*t^5 + 56*mWW^6*s^2*t^5 + 480*ep*mWW^6*s^2*t^5 + 925*ep^2*mWW^6*s^2*t^5 - 609*ep^3*mWW^6*s^2*t^5 + 680*ep^4*mWW^6*s^2*t^5 + 9376*ep^5*mWW^6*s^2*t^5 + 8888*ep^6*mWW^6*s^2*t^5 - 3190*ep*mtt^5*s^3*t^5 - 42570*ep^2*mtt^5*s^3*t^5 - 188585*ep^3*mtt^5*s^3*t^5 - 343135*ep^4*mtt^5*s^3*t^5 - 163440*ep^5*mtt^5*s^3*t^5 + 74020*ep^6*mtt^5*s^3*t^5 - 1344*mtt^4*mWW*s^3*t^5 - 5758*ep*mtt^4*mWW*s^3*t^5 + 74807*ep^2*mtt^4*mWW*s^3*t^5 + 560583*ep^3*mtt^4*mWW*s^3*t^5 + 1425050*ep^4*mtt^4*mWW*s^3*t^5 + 1403982*ep^5*mtt^4*mWW*s^3*t^5 + 388276*ep^6*mtt^4*mWW*s^3*t^5 + 3888*mtt^3*mWW^2*s^3*t^5 + 32763*ep*mtt^3*mWW^2*s^3*t^5 + 7023*ep^2*mtt^3*mWW^2*s^3*t^5 - 609182*ep^3*mtt^3*mWW^2*s^3*t^5 - 2182510*ep^4*mtt^3*mWW^2*s^3*t^5 - 2929516*ep^5*mtt^3*mWW^2*s^3*t^5 - 1353176*ep^6*mtt^3*mWW^2*s^3*t^5 - 3660*mtt^2*mWW^3*s^3*t^5 - 34054*ep*mtt^2*mWW^3*s^3*t^5 - 68199*ep^2*mtt^2*mWW^3*s^3*t^5 + 233914*ep^3*mtt^2*mWW^3*s^3*t^5 + 1220969*ep^4*mtt^2*mWW^3*s^3*t^5 + 1921702*ep^5*mtt^2*mWW^3*s^3*t^5 + 1036400*ep^6*mtt^2*mWW^3*s^3*t^5 + 1072*mtt*mWW^4*s^3*t^5 + 9365*ep*mtt*mWW^4*s^3*t^5 + 25990*ep^2*mtt*mWW^4*s^3*t^5 + 13544*ep^3*mtt*mWW^4*s^3*t^5 - 38567*ep^4*mtt*mWW^4*s^3*t^5 - 73232*ep^5*mtt*mWW^4*s^3*t^5 - 48508*ep^6*mtt*mWW^4*s^3*t^5 + 44*mWW^5*s^3*t^5 + 874*ep*mWW^5*s^3*t^5 + 2325*ep^2*mWW^5*s^3*t^5 - 15638*ep^3*mWW^5*s^3*t^5 - 97635*ep^4*mWW^5*s^3*t^5 - 179152*ep^5*mWW^5*s^3*t^5 - 105940*ep^6*mWW^5*s^3*t^5 + 2590*ep*mtt^4*s^4*t^5 + 24685*ep^2*mtt^4*s^4*t^5 + 58270*ep^3*mtt^4*s^4*t^5 - 24935*ep^4*mtt^4*s^4*t^5 - 257420*ep^5*mtt^4*s^4*t^5 - 227420*ep^6*mtt^4*s^4*t^5 + 744*mtt^3*mWW*s^4*t^5 + 2078*ep*mtt^3*mWW*s^4*t^5 - 41980*ep^2*mtt^3*mWW*s^4*t^5 - 207457*ep^3*mtt^3*mWW*s^4*t^5 - 293425*ep^4*mtt^3*mWW*s^4*t^5 + 56282*ep^5*mtt^3*mWW*s^4*t^5 + 250808*ep^6*mtt^3*mWW*s^4*t^5 - 2024*mtt^2*mWW^2*s^4*t^5 - 16505*ep*mtt^2*mWW^2*s^4*t^5 - 1553*ep^2*mtt^2*mWW^2*s^4*t^5 + 260714*ep^3*mtt^2*mWW^2*s^4*t^5 + 815400*ep^4*mtt^2*mWW^2*s^4*t^5 + 946000*ep^5*mtt^2*mWW^2*s^4*t^5 + 367256*ep^6*mtt^2*mWW^2*s^4*t^5 + 1616*mtt*mWW^3*s^4*t^5 + 14918*ep*mtt*mWW^3*s^4*t^5 + 28685*ep^2*mtt*mWW^3*s^4*t^5 - 106548*ep^3*mtt*mWW^3*s^4*t^5 - 537127*ep^4*mtt*mWW^3*s^4*t^5 - 839590*ep^5*mtt*mWW^3*s^4*t^5 - 453224*ep^6*mtt*mWW^3*s^4*t^5 - 336*mWW^4*s^4*t^5 - 3081*ep*mWW^4*s^4*t^5 - 8529*ep^2*mWW^4*s^4*t^5 + 6529*ep^3*mWW^4*s^4*t^5 + 75643*ep^4*mWW^4*s^4*t^5 + 142800*ep^5*mWW^4*s^4*t^5 + 87636*ep^6*mWW^4*s^4*t^5 - 737*ep*mtt^3*s^5*t^5 - 4363*ep^2*mtt^3*s^5*t^5 + 7025*ep^3*mtt^3*s^5*t^5 + 75085*ep^4*mtt^3*s^5*t^5 + 147302*ep^5*mtt^3*s^5*t^5 + 86888*ep^6*mtt^3*s^5*t^5 - 120*mtt^2*mWW*s^5*t^5 + 88*ep*mtt^2*mWW*s^5*t^5 + 9470*ep^2*mtt^2*mWW*s^5*t^5 + 20448*ep^3*mtt^2*mWW*s^5*t^5 - 47048*ep^4*mtt^2*mWW*s^5*t^5 - 186660*ep^5*mtt^2*mWW*s^5*t^5 - 144368*ep^6*mtt^2*mWW*s^5*t^5 + 400*mtt*mWW^2*s^5*t^5 + 3005*ep*mtt*mWW^2*s^5*t^5 - 1966*ep^2*mtt*mWW^2*s^5*t^5 - 49706*ep^3*mtt*mWW^2*s^5*t^5 - 117399*ep^4*mtt*mWW^2*s^5*t^5 - 89486*ep^5*mtt*mWW^2*s^5*t^5 - 12008*ep^6*mtt*mWW^2*s^5*t^5 - 280*mWW^3*s^5*t^5 - 2356*ep*mWW^3*s^5*t^5 - 3681*ep^2*mWW^3*s^5*t^5 + 17073*ep^3*mWW^3*s^5*t^5 + 71002*ep^4*mWW^3*s^5*t^5 + 98364*ep^5*mWW^3*s^5*t^5 + 49328*ep^6*mWW^3*s^5*t^5 - 44*ep*mtt^2*s^6*t^5 - 788*ep^2*mtt^2*s^6*t^5 - 4440*ep^3*mtt^2*s^6*t^5 - 9874*ep^4*mtt^2*s^6*t^5 - 7660*ep^5*mtt^2*s^6*t^5 - 144*ep^6*mtt^2*s^6*t^5 + 32*ep*mtt*mWW*s^6*t^5 + 465*ep^2*mtt*mWW*s^6*t^5 + 2405*ep^3*mtt*mWW*s^6*t^5 + 5484*ep^4*mtt*mWW*s^6*t^5 + 5492*ep^5*mtt*mWW*s^6*t^5 + 1872*ep^6*mtt*mWW*s^6*t^5 + 12*ep*mWW^2*s^6*t^5 + 263*ep^2*mWW^2*s^6*t^5 + 1735*ep^3*mWW^2*s^6*t^5 + 4810*ep^4*mWW^2*s^6*t^5 + 5888*ep^5*mWW^2*s^6*t^5 + 2592*ep^6*mWW^2*s^6*t^5 - 591*ep*mtt^7*t^6 - 7263*ep^2*mtt^7*t^6 - 34422*ep^3*mtt^7*t^6 - 78648*ep^4*mtt^7*t^6 - 86496*ep^5*mtt^7*t^6 - 36480*ep^6*mtt^7*t^6 + 2247*ep*mtt^6*mWW*t^6 + 27051*ep^2*mtt^6*mWW*t^6 + 125394*ep^3*mtt^6*mWW*t^6 + 280056*ep^4*mtt^6*mWW*t^6 + 300912*ep^5*mtt^6*mWW*t^6 + 123840*ep^6*mtt^6*mWW*t^6 - 2925*ep*mtt^5*mWW^2*t^6 - 34545*ep^2*mtt^5*mWW^2*t^6 - 156678*ep^3*mtt^5*mWW^2*t^6 - 341640*ep^4*mtt^5*mWW^2*t^6 - 357456*ep^5*mtt^5*mWW^2*t^6 - 142656*ep^6*mtt^5*mWW^2*t^6 + 1125*ep*mtt^4*mWW^3*t^6 + 12873*ep^2*mtt^4*mWW^3*t^6 + 56166*ep^3*mtt^4*mWW^3*t^6 + 116832*ep^4*mtt^4*mWW^3*t^6 + 115104*ep^5*mtt^4*mWW^3*t^6 + 42240*ep^6*mtt^4*mWW^3*t^6 + 591*ep*mtt^3*mWW^4*t^6 + 7161*ep^2*mtt^3*mWW^4*t^6 + 33432*ep^3*mtt^3*mWW^4*t^6 + 75360*ep^4*mtt^3*mWW^4*t^6 + 82248*ep^5*mtt^3*mWW^4*t^6 + 34848*ep^6*mtt^3*mWW^4*t^6 - 543*ep*mtt^2*mWW^5*t^6 - 6399*ep^2*mtt^2*mWW^5*t^6 - 28890*ep^3*mtt^2*mWW^5*t^6 - 62556*ep^4*mtt^2*mWW^5*t^6 - 64968*ep^5*mtt^2*mWW^5*t^6 - 25824*ep^6*mtt^2*mWW^5*t^6 + 93*ep*mtt*mWW^6*t^6 + 1083*ep^2*mtt*mWW^6*t^6 + 4800*ep^3*mtt*mWW^6*t^6 + 10104*ep^4*mtt*mWW^6*t^6 + 10056*ep^5*mtt*mWW^6*t^6 + 3744*ep^6*mtt*mWW^6*t^6 + 3*ep*mWW^7*t^6 + 39*ep^2*mWW^7*t^6 + 198*ep^3*mWW^7*t^6 + 492*ep^4*mWW^7*t^6 + 600*ep^5*mWW^7*t^6 + 288*ep^6*mWW^7*t^6 + 2010*ep*mtt^6*s*t^6 + 28555*ep^2*mtt^6*s*t^6 + 152115*ep^3*mtt^6*s*t^6 + 373590*ep^4*mtt^6*s*t^6 + 414760*ep^5*mtt^6*s*t^6 + 165120*ep^6*mtt^6*s*t^6 + 264*mtt^5*mWW*s*t^6 - 4108*ep*mtt^5*mWW*s*t^6 - 86528*ep^2*mtt^5*mWW*s*t^6 - 503602*ep^3*mtt^5*mWW*s*t^6 - 1298518*ep^4*mtt^5*mWW*s*t^6 - 1511660*ep^5*mtt^5*mWW*s*t^6 - 637648*ep^6*mtt^5*mWW*s*t^6 - 968*mtt^4*mWW^2*s*t^6 - 1894*ep*mtt^4*mWW^2*s*t^6 + 79262*ep^2*mtt^4*mWW^2*s*t^6 + 582258*ep^3*mtt^4*mWW^2*s*t^6 + 1638030*ep^4*mtt^4*mWW^2*s*t^6 + 2030476*ep^5*mtt^4*mWW^2*s*t^6 + 912336*ep^6*mtt^4*mWW^2*s*t^6 + 1276*mtt^3*mWW^3*s*t^6 + 9552*ep*mtt^3*mWW^3*s*t^6 - 4897*ep^2*mtt^3*mWW^3*s*t^6 - 228235*ep^3*mtt^3*mWW^3*s*t^6 - 782012*ep^4*mtt^3*mWW^3*s*t^6 - 1053956*ep^5*mtt^3*mWW^3*s*t^6 - 502288*ep^6*mtt^3*mWW^3*s*t^6 - 700*mtt^2*mWW^4*s*t^6 - 7038*ep*mtt^2*mWW^4*s*t^6 - 24730*ep^2*mtt^2*mWW^4*s*t^6 - 35912*ep^3*mtt^2*mWW^4*s*t^6 - 19582*ep^4*mtt^2*mWW^4*s*t^6 - 2028*ep^5*mtt^2*mWW^4*s*t^6 - 2000*ep^6*mtt^2*mWW^4*s*t^6 + 124*mtt*mWW^5*s*t^6 + 1476*ep*mtt*mWW^5*s*t^6 + 8743*ep^2*mtt*mWW^5*s*t^6 + 35811*ep^3*mtt*mWW^5*s*t^6 + 93646*ep^4*mtt*mWW^5*s*t^6 + 126624*ep^5*mtt*mWW^5*s*t^6 + 65376*ep^6*mtt*mWW^5*s*t^6 + 4*mWW^6*s*t^6 + 2*ep*mWW^6*s*t^6 - 405*ep^2*mWW^6*s*t^6 - 2435*ep^3*mWW^6*s*t^6 - 5154*ep^4*mWW^6*s*t^6 - 4216*ep^5*mWW^6*s*t^6 - 896*ep^6*mWW^6*s*t^6 - 3190*ep*mtt^5*s^2*t^6 - 46100*ep^2*mtt^5*s^2*t^6 - 238790*ep^3*mtt^5*s^2*t^6 - 548400*ep^4*mtt^5*s^2*t^6 - 526470*ep^5*mtt^5*s^2*t^6 - 155140*ep^6*mtt^5*s^2*t^6 - 800*mtt^4*mWW*s^2*t^6 + 1546*ep*mtt^4*mWW*s^2*t^6 + 113809*ep^2*mtt^4*mWW*s^2*t^6 + 722173*ep^3*mtt^4*mWW*s^2*t^6 + 1844800*ep^4*mtt^4*mWW*s^2*t^6 + 2000022*ep^5*mtt^4*mWW*s^2*t^6 + 731156*ep^6*mtt^4*mWW*s^2*t^6 + 2508*mtt^3*mWW^2*s^2*t^6 + 15450*ep*mtt^3*mWW^2*s^2*t^6 - 67970*ep^2*mtt^3*mWW^2*s^2*t^6 - 779751*ep^3*mtt^3*mWW^2*s^2*t^6 - 2366973*ep^4*mtt^3*mWW^2*s^2*t^6 - 2954334*ep^5*mtt^3*mWW^2*s^2*t^6 - 1293904*ep^6*mtt^3*mWW^2*s^2*t^6 - 2692*mtt^2*mWW^3*s^2*t^6 - 23198*ep*mtt^2*mWW^3*s^2*t^6 - 24651*ep^2*mtt^2*mWW^3*s^2*t^6 + 315772*ep^3*mtt^2*mWW^3*s^2*t^6 + 1271103*ep^4*mtt^2*mWW^3*s^2*t^6 + 1823142*ep^5*mtt^2*mWW^3*s^2*t^6 + 908784*ep^6*mtt^2*mWW^3*s^2*t^6 + 1068*mtt*mWW^4*s^2*t^6 + 9996*ep*mtt*mWW^4*s^2*t^6 + 26950*ep^2*mtt*mWW^4*s^2*t^6 - 8009*ep^3*mtt*mWW^4*s^2*t^6 - 149689*ep^4*mtt*mWW^4*s^2*t^6 - 249160*ep^5*mtt*mWW^4*s^2*t^6 - 134268*ep^6*mtt*mWW^4*s^2*t^6 - 84*mWW^5*s^2*t^6 - 604*ep*mWW^5*s^2*t^6 - 2182*ep^2*mWW^5*s^2*t^6 - 12631*ep^3*mWW^5*s^2*t^6 - 54477*ep^4*mWW^5*s^2*t^6 - 97688*ep^5*mWW^5*s^2*t^6 - 58644*ep^6*mWW^5*s^2*t^6 + 2796*ep*mtt^4*s^3*t^6 + 35832*ep^2*mtt^4*s^3*t^6 + 157924*ep^3*mtt^4*s^3*t^6 + 291504*ep^4*mtt^4*s^3*t^6 + 170432*ep^5*mtt^4*s^3*t^6 - 20400*ep^6*mtt^4*s^3*t^6 + 736*mtt^3*mWW*s^3*t^6 - 355*ep*mtt^3*mWW*s^3*t^6 - 79164*ep^2*mtt^3*mWW*s^3*t^6 - 452013*ep^3*mtt^3*mWW*s^3*t^6 - 980576*ep^4*mtt^3*mWW*s^3*t^6 - 790672*ep^5*mtt^3*mWW*s^3*t^6 - 125224*ep^6*mtt^3*mWW*s^3*t^6 - 2004*mtt^2*mWW^2*s^3*t^6 - 12965*ep*mtt^2*mWW^2*s^3*t^6 + 37955*ep^2*mtt^2*mWW^2*s^3*t^6 + 462182*ep^3*mtt^2*mWW^2*s^3*t^6 + 1289786*ep^4*mtt^2*mWW^2*s^3*t^6 + 1417568*ep^5*mtt^2*mWW^2*s^3*t^6 + 515944*ep^6*mtt^2*mWW^2*s^3*t^6 + 1712*mtt*mWW^3*s^3*t^6 + 14805*ep*mtt*mWW^3*s^3*t^6 + 17365*ep^2*mtt*mWW^3*s^3*t^6 - 175612*ep^3*mtt*mWW^3*s^3*t^6 - 701930*ep^4*mtt*mWW^3*s^3*t^6 - 986568*ep^5*mtt*mWW^3*s^3*t^6 - 482840*ep^6*mtt*mWW^3*s^3*t^6 - 444*mWW^4*s^3*t^6 - 4281*ep*mWW^4*s^3*t^6 - 11268*ep^2*mWW^4*s^3*t^6 + 13807*ep^3*mWW^4*s^3*t^6 + 120368*ep^4*mWW^4*s^3*t^6 + 214488*ep^5*mWW^4*s^3*t^6 + 125192*ep^6*mWW^4*s^3*t^6 - 1023*ep*mtt^3*s^4*t^6 - 10959*ep^2*mtt^3*s^4*t^6 - 37065*ep^3*mtt^3*s^4*t^6 - 41673*ep^4*mtt^3*s^4*t^6 + 17510*ep^5*mtt^3*s^4*t^6 + 38000*ep^6*mtt^3*s^4*t^6 - 200*mtt^2*mWW*s^4*t^6 + 744*ep*mtt^2*mWW*s^4*t^6 + 26037*ep^2*mtt^2*mWW*s^4*t^6 + 116263*ep^3*mtt^2*mWW*s^4*t^6 + 178916*ep^4*mtt^2*mWW*s^4*t^6 + 34772*ep^5*mtt^2*mWW*s^4*t^6 - 75000*ep^6*mtt^2*mWW*s^4*t^6 + 520*mtt*mWW^2*s^4*t^6 + 2695*ep*mtt*mWW^2*s^4*t^6 - 14947*ep^2*mtt*mWW^2*s^4*t^6 - 116231*ep^3*mtt*mWW^2*s^4*t^6 - 246075*ep^4*mtt*mWW^2*s^4*t^6 - 172142*ep^5*mtt*mWW^2*s^4*t^6 - 10320*ep^6*mtt*mWW^2*s^4*t^6 - 320*mWW^3*s^4*t^6 - 2416*ep*mWW^3*s^4*t^6 - 779*ep^2*mWW^3*s^4*t^6 + 31129*ep^3*mWW^3*s^4*t^6 + 89392*ep^4*mWW^3*s^4*t^6 + 90772*ep^5*mWW^3*s^4*t^6 + 30040*ep^6*mWW^3*s^4*t^6 + 16*ep*mtt^2*s^5*t^6 + 88*ep^2*mtt^2*s^5*t^6 + 212*ep^3*mtt^2*s^5*t^6 + 1418*ep^4*mtt^2*s^5*t^6 + 5196*ep^5*mtt^2*s^5*t^6 + 5520*ep^6*mtt^2*s^5*t^6 - 172*ep*mtt*mWW*s^5*t^6 - 1921*ep^2*mtt*mWW*s^5*t^6 - 8229*ep^3*mtt*mWW*s^5*t^6 - 17216*ep^4*mtt*mWW*s^5*t^6 - 18092*ep^5*mtt*mWW*s^5*t^6 - 7920*ep^6*mtt*mWW*s^5*t^6 + 156*ep*mWW^2*s^5*t^6 + 1893*ep^2*mWW^2*s^5*t^6 + 8737*ep^3*mWW^2*s^5*t^6 + 19158*ep^4*mWW^2*s^5*t^6 + 20096*ep^5*mWW^2*s^5*t^6 + 8160*ep^6*mWW^2*s^5*t^6 + 690*ep*mtt^6*t^7 + 8340*ep^2*mtt^6*t^7 + 38700*ep^3*mtt^6*t^7 + 86160*ep^4*mtt^6*t^7 + 91920*ep^5*mtt^6*t^7 + 37440*ep^6*mtt^6*t^7 - 2520*ep*mtt^5*mWW*t^7 - 30090*ep^2*mtt^5*mWW*t^7 - 137820*ep^3*mtt^5*mWW*t^7 - 302820*ep^4*mtt^5*mWW*t^7 - 318840*ep^5*mtt^5*mWW*t^7 - 128160*ep^6*mtt^5*mWW*t^7 + 3186*ep*mtt^4*mWW^2*t^7 + 37668*ep^2*mtt^4*mWW^2*t^7 + 170664*ep^3*mtt^4*mWW^2*t^7 + 370728*ep^4*mtt^4*mWW^2*t^7 + 385680*ep^5*mtt^4*mWW^2*t^7 + 153024*ep^6*mtt^4*mWW^2*t^7 - 1380*ep*mtt^3*mWW^3*t^7 - 16152*ep^2*mtt^3*mWW^3*t^7 - 72354*ep^3*mtt^3*mWW^3*t^7 - 155208*ep^4*mtt^3*mWW^3*t^7 - 159096*ep^5*mtt^3*mWW^3*t^7 - 61920*ep^6*mtt^3*mWW^3*t^7 - 198*ep*mtt^2*mWW^4*t^7 - 2397*ep^2*mtt^2*mWW^4*t^7 - 11127*ep^3*mtt^2*mWW^4*t^7 - 24810*ep^4*mtt^2*mWW^4*t^7 - 26736*ep^5*mtt^2*mWW^4*t^7 - 11232*ep^6*mtt^2*mWW^4*t^7 + 252*ep*mtt*mWW^5*t^7 + 2988*ep^2*mtt*mWW^5*t^7 + 13560*ep^3*mtt*mWW^5*t^7 + 29472*ep^4*mtt*mWW^5*t^7 + 30720*ep^5*mtt*mWW^5*t^7 + 12288*ep^6*mtt*mWW^5*t^7 - 30*ep*mWW^6*t^7 - 357*ep^2*mWW^6*t^7 - 1623*ep^3*mWW^6*t^7 - 3522*ep^4*mWW^6*t^7 - 3648*ep^5*mWW^6*t^7 - 1440*ep^6*mWW^6*t^7 - 2023*ep*mtt^5*s*t^7 - 26569*ep^2*mtt^5*s*t^7 - 131533*ep^3*mtt^5*s*t^7 - 301351*ep^4*mtt^5*s*t^7 - 312154*ep^5*mtt^5*s*t^7 - 115000*ep^6*mtt^5*s*t^7 - 176*mtt^4*mWW*s*t^7 + 4801*ep*mtt^4*mWW*s*t^7 + 79796*ep^2*mtt^4*mWW*s*t^7 + 419869*ep^3*mtt^4*mWW*s*t^7 + 997308*ep^4*mtt^4*mWW*s*t^7 + 1072944*ep^5*mtt^4*mWW*s*t^7 + 415808*ep^6*mtt^4*mWW*s*t^7 + 592*mtt^3*mWW^2*s*t^7 - 1316*ep*mtt^3*mWW^2*s*t^7 - 76444*ep^2*mtt^3*mWW^2*s*t^7 - 471817*ep^3*mtt^3*mWW^2*s*t^7 - 1212657*ep^4*mtt^3*mWW^2*s*t^7 - 1397454*ep^5*mtt^3*mWW^2*s*t^7 - 586344*ep^6*mtt^3*mWW^2*s*t^7 - 696*mtt^2*mWW^3*s*t^7 - 4115*ep*mtt^2*mWW^3*s*t^7 + 17189*ep^2*mtt^2*mWW^3*s*t^7 + 198548*ep^3*mtt^2*mWW^3*s*t^7 + 606126*ep^4*mtt^2*mWW^3*s*t^7 + 778824*ep^5*mtt^2*mWW^3*s*t^7 + 361024*ep^6*mtt^2*mWW^3*s*t^7 + 320*mtt*mWW^4*s*t^7 + 3101*ep*mtt*mWW^4*s*t^7 + 8300*ep^2*mtt*mWW^4*s*t^7 - 6999*ep^3*mtt*mWW^4*s*t^7 - 68854*ep^4*mtt*mWW^4*s*t^7 - 113416*ep^5*mtt*mWW^4*s*t^7 - 60032*ep^6*mtt*mWW^4*s*t^7 - 40*mWW^5*s*t^7 - 448*ep*mWW^5*s*t^7 - 2272*ep^2*mWW^5*s*t^7 - 8068*ep^3*mWW^5*s*t^7 - 20572*ep^4*mWW^5*s*t^7 - 28744*ep^5*mWW^5*s*t^7 - 15456*ep^6*mWW^5*s*t^7 + 2410*ep*mtt^4*s^2*t^7 + 31655*ep^2*mtt^4*s^2*t^7 + 151898*ep^3*mtt^4*s^2*t^7 + 325959*ep^4*mtt^4*s^2*t^7 + 294816*ep^5*mtt^4*s^2*t^7 + 81700*ep^6*mtt^4*s^2*t^7 + 340*mtt^3*mWW*s^2*t^7 - 3752*ep*mtt^3*mWW*s^2*t^7 - 81814*ep^2*mtt^3*mWW*s^2*t^7 - 434217*ep^3*mtt^3*mWW*s^2*t^7 - 977643*ep^4*mtt^3*mWW*s^2*t^7 - 929622*ep^5*mtt^3*mWW*s^2*t^7 - 281696*ep^6*mtt^3*mWW*s^2*t^7 - 944*mtt^2*mWW^2*s^2*t^7 - 2473*ep*mtt^2*mWW^2*s^2*t^7 + 62216*ep^2*mtt^2*mWW^2*s^2*t^7 + 433933*ep^3*mtt^2*mWW^2*s^2*t^7 + 1101800*ep^4*mtt^2*mWW^2*s^2*t^7 + 1181456*ep^5*mtt^2*mWW^2*s^2*t^7 + 434448*ep^6*mtt^2*mWW^2*s^2*t^7 + 852*mtt*mWW^3*s^2*t^7 + 6256*ep*mtt*mWW^3*s^2*t^7 - 5853*ep^2*mtt*mWW^3*s^2*t^7 - 162926*ep^3*mtt*mWW^3*s^2*t^7 - 532755*ep^4*mtt*mWW^3*s^2*t^7 - 689106*ep^5*mtt*mWW^3*s^2*t^7 - 315040*ep^6*mtt*mWW^3*s^2*t^7 - 248*mWW^4*s^2*t^7 - 2441*ep*mWW^4*s^2*t^7 - 6048*ep^2*mWW^4*s^2*t^7 + 12668*ep^3*mWW^4*s^2*t^7 + 86731*ep^4*mWW^4*s^2*t^7 + 147760*ep^5*mWW^4*s^2*t^7 + 83180*ep^6*mWW^4*s^2*t^7 - 1235*ep*mtt^3*s^3*t^7 - 15271*ep^2*mtt^3*s^3*t^7 - 67575*ep^3*mtt^3*s^3*t^7 - 131165*ep^4*mtt^3*s^3*t^7 - 100870*ep^5*mtt^3*s^3*t^7 - 18744*ep^6*mtt^3*s^3*t^7 - 152*mtt^2*mWW*s^3*t^7 + 1980*ep*mtt^2*mWW*s^3*t^7 + 37478*ep^2*mtt^2*mWW*s^3*t^7 + 177540*ep^3*mtt^2*mWW*s^3*t^7 + 344388*ep^4*mtt^2*mWW*s^3*t^7 + 250284*ep^5*mtt^2*mWW*s^3*t^7 + 31056*ep^6*mtt^2*mWW*s^3*t^7 + 352*mtt*mWW^2*s^3*t^7 + 411*ep*mtt*mWW^2*s^3*t^7 - 26366*ep^2*mtt*mWW^2*s^3*t^7 - 151230*ep^3*mtt*mWW^2*s^3*t^7 - 312869*ep^4*mtt*mWW^2*s^3*t^7 - 239826*ep^5*mtt*mWW^2*s^3*t^7 - 36456*ep^6*mtt*mWW^2*s^3*t^7 - 200*mWW^3*s^3*t^7 - 1156*ep*mWW^3*s^3*t^7 + 3811*ep^2*mWW^3*s^3*t^7 + 38157*ep^3*mWW^3*s^3*t^7 + 89770*ep^4*mWW^3*s^3*t^7 + 76420*ep^5*mWW^3*s^3*t^7 + 16368*ep^6*mWW^3*s^3*t^7 + 152*ep*mtt^2*s^4*t^7 + 1858*ep^2*mtt^2*s^4*t^7 + 8706*ep^3*mtt^2*s^4*t^7 + 19862*ep^4*mtt^2*s^4*t^7 + 22972*ep^5*mtt^2*s^4*t^7 + 11280*ep^6*mtt^2*s^4*t^7 - 472*ep*mtt*mWW*s^4*t^7 - 5429*ep^2*mtt*mWW*s^4*t^7 - 23649*ep^3*mtt*mWW*s^4*t^7 - 48892*ep^4*mtt*mWW*s^4*t^7 - 48548*ep^5*mtt*mWW*s^4*t^7 - 18960*ep^6*mtt*mWW*s^4*t^7 + 320*ep*mWW^2*s^4*t^7 + 3679*ep^2*mWW^2*s^4*t^7 + 15987*ep^3*mWW^2*s^4*t^7 + 32810*ep^4*mWW^2*s^4*t^7 + 31984*ep^5*mWW^2*s^4*t^7 + 12000*ep^6*mWW^2*s^4*t^7 - 507*ep*mtt^5*t^8 - 6003*ep^2*mtt^5*t^8 - 27114*ep^3*mtt^5*t^8 - 58320*ep^4*mtt^5*t^8 - 59616*ep^5*mtt^5*t^8 - 23040*ep^6*mtt^5*t^8 + 1743*ep*mtt^4*mWW*t^8 + 20583*ep^2*mtt^4*mWW*t^8 + 92802*ep^3*mtt^4*mWW*t^8 + 199584*ep^4*mtt^4*mWW*t^8 + 204480*ep^5*mtt^4*mWW*t^8 + 79488*ep^6*mtt^4*mWW*t^8 - 2079*ep*mtt^3*mWW^2*t^8 - 24525*ep^2*mtt^3*mWW^2*t^8 - 110568*ep^3*mtt^3*mWW^2*t^8 - 238176*ep^4*mtt^3*mWW^2*t^8 - 244968*ep^5*mtt^3*mWW^2*t^8 - 95904*ep^6*mtt^3*mWW^2*t^8 + 915*ep*mtt^2*mWW^3*t^8 + 10815*ep^2*mtt^2*mWW^3*t^8 + 48930*ep^3*mtt^2*mWW^3*t^8 + 105996*ep^4*mtt^2*mWW^3*t^8 + 109896*ep^5*mtt^2*mWW^3*t^8 + 43488*ep^6*mtt^2*mWW^3*t^8 - 30*ep*mtt*mWW^4*t^8 - 372*ep^2*mtt*mWW^4*t^8 - 1794*ep^3*mtt*mWW^4*t^8 - 4200*ep^4*mtt*mWW^4*t^8 - 4728*ep^5*mtt*mWW^4*t^8 - 2016*ep^6*mtt*mWW^4*t^8 - 42*ep*mWW^5*t^8 - 498*ep^2*mWW^5*t^8 - 2256*ep^3*mWW^5*t^8 - 4884*ep^4*mWW^5*t^8 - 5064*ep^5*mWW^5*t^8 - 2016*ep^6*mWW^5*t^8 + 1168*ep*mtt^4*s*t^8 + 14466*ep^2*mtt^4*s*t^8 + 67364*ep^3*mtt^4*s*t^8 + 144814*ep^4*mtt^4*s*t^8 + 140124*ep^5*mtt^4*s*t^8 + 47504*ep^6*mtt^4*s*t^8 + 60*mtt^3*mWW*s*t^8 - 2947*ep*mtt^3*mWW*s*t^8 - 41653*ep^2*mtt^3*mWW*s*t^8 - 200982*ep^3*mtt^3*mWW*s*t^8 - 440684*ep^4*mtt^3*mWW*s*t^8 - 434760*ep^5*mtt^3*mWW*s*t^8 - 151264*ep^6*mtt^3*mWW*s*t^8 - 172*mtt^2*mWW^2*s*t^8 + 1885*ep*mtt^2*mWW^2*s*t^8 + 39209*ep^2*mtt^2*mWW^2*s*t^8 + 207616*ep^3*mtt^2*mWW^2*s*t^8 + 481820*ep^4*mtt^2*mWW^2*s*t^8 + 503392*ep^5*mtt^2*mWW^2*s*t^8 + 189120*ep^6*mtt^2*mWW^2*s*t^8 + 164*mtt*mWW^3*s*t^8 + 369*ep*mtt*mWW^3*s*t^8 - 11350*ep^2*mtt*mWW^3*s*t^8 - 80317*ep^3*mtt*mWW^3*s*t^8 - 214436*ep^4*mtt*mWW^3*s*t^8 - 252812*ep^5*mtt*mWW^3*s*t^8 - 108848*ep^6*mtt*mWW^3*s*t^8 - 52*mWW^4*s*t^8 - 475*ep*mWW^4*s*t^8 - 672*ep^2*mWW^4*s*t^8 + 6319*ep^3*mWW^4*s*t^8 + 28486*ep^4*mWW^4*s*t^8 + 44056*ep^5*mWW^4*s*t^8 + 23488*ep^6*mWW^4*s*t^8 - 921*ep*mtt^3*s^2*t^8 - 11313*ep^2*mtt^3*s^2*t^8 - 51321*ep^3*mtt^3*s^2*t^8 - 105321*ep^4*mtt^3*s^2*t^8 - 93842*ep^5*mtt^3*s^2*t^8 - 27392*ep^6*mtt^3*s^2*t^8 - 56*mtt^2*mWW*s^2*t^8 + 1978*ep*mtt^2*mWW*s^2*t^8 + 28561*ep^2*mtt^2*mWW*s^2*t^8 + 132269*ep^3*mtt^2*mWW*s^2*t^8 + 267700*ep^4*mtt^2*mWW*s^2*t^8 + 227948*ep^5*mtt^2*mWW*s^2*t^8 + 58472*ep^6*mtt^2*mWW*s^2*t^8 + 120*mtt*mWW^2*s^2*t^8 - 991*ep*mtt*mWW^2*s^2*t^8 - 22171*ep^2*mtt*mWW^2*s^2*t^8 - 110225*ep^3*mtt*mWW^2*s^2*t^8 - 226751*ep^4*mtt*mWW^2*s^2*t^8 - 190678*ep^5*mtt*mWW^2*s^2*t^8 - 45568*ep^6*mtt*mWW^2*s^2*t^8 - 64*mWW^3*s^2*t^8 - 66*ep*mWW^3*s^2*t^8 + 4851*ep^2*mWW^3*s^2*t^8 + 28641*ep^3*mWW^3*s^2*t^8 + 62392*ep^4*mWW^3*s^2*t^8 + 53860*ep^5*mWW^3*s^2*t^8 + 13048*ep^6*mWW^3*s^2*t^8 + 212*ep*mtt^2*s^3*t^8 + 2552*ep^2*mtt^2*s^3*t^8 + 11580*ep^3*mtt^2*s^3*t^8 + 24742*ep^4*mtt^2*s^3*t^8 + 25300*ep^5*mtt^2*s^3*t^8 + 10224*ep^6*mtt^2*s^3*t^8 - 536*ep*mtt*mWW*s^3*t^8 - 6135*ep^2*mtt*mWW*s^3*t^8 - 26387*ep^3*mtt*mWW*s^3*t^8 - 53112*ep^4*mtt*mWW*s^3*t^8 - 50180*ep^5*mtt*mWW*s^3*t^8 - 18000*ep^6*mtt*mWW*s^3*t^8 + 324*ep*mWW^2*s^3*t^8 + 3643*ep^2*mWW^2*s^3*t^8 + 15359*ep^3*mWW^2*s^3*t^8 + 30218*ep^4*mWW^2*s^3*t^8 + 27712*ep^5*mWW^2*s^3*t^8 + 9504*ep^6*mWW^2*s^3*t^8 + 228*ep*mtt^4*t^9 + 2628*ep^2*mtt^4*t^9 + 11442*ep^3*mtt^4*t^9 + 23412*ep^4*mtt^4*t^9 + 22368*ep^5*mtt^4*t^9 + 7872*ep^6*mtt^4*t^9 - 714*ep*mtt^3*mWW*t^9 - 8292*ep^2*mtt^3*mWW*t^9 - 36516*ep^3*mtt^3*mWW*t^9 - 76020*ep^4*mtt^3*mWW*t^9 - 74568*ep^5*mtt^3*mWW*t^9 - 27360*ep^6*mtt^3*mWW*t^9 + 768*ep*mtt^2*mWW^2*t^9 + 8994*ep^2*mtt^2*mWW^2*t^9 + 40092*ep^3*mtt^2*mWW^2*t^9 + 84948*ep^4*mtt^2*mWW^2*t^9 + 85464*ep^5*mtt^2*mWW^2*t^9 + 32544*ep^6*mtt^2*mWW^2*t^9 - 306*ep*mtt*mWW^3*t^9 - 3624*ep^2*mtt*mWW^3*t^9 - 16404*ep^3*mtt*mWW^3*t^9 - 35484*ep^4*mtt*mWW^3*t^9 - 36696*ep^5*mtt*mWW^3*t^9 - 14496*ep^6*mtt*mWW^3*t^9 + 24*ep*mWW^4*t^9 + 294*ep^2*mWW^4*t^9 + 1386*ep^3*mWW^4*t^9 + 3144*ep^4*mWW^4*t^9 + 3432*ep^5*mWW^4*t^9 + 1440*ep^6*mWW^4*t^9 - 361*ep*mtt^3*s*t^9 - 4244*ep^2*mtt^3*s*t^9 - 18626*ep^3*mtt^3*s*t^9 - 37459*ep^4*mtt^3*s*t^9 - 33590*ep^5*mtt^3*s*t^9 - 10280*ep^6*mtt^3*s*t^9 - 8*mtt^2*mWW*s*t^9 + 892*ep*mtt^2*mWW*s*t^9 + 11079*ep^2*mtt^2*mWW*s*t^9 + 49203*ep^3*mtt^2*mWW*s*t^9 + 99122*ep^4*mtt^2*mWW*s*t^9 + 88388*ep^5*mtt^2*mWW*s*t^9 + 26544*ep^6*mtt^2*mWW*s*t^9 + 16*mtt*mWW^2*s*t^9 - 677*ep*mtt*mWW^2*s*t^9 - 9267*ep^2*mtt*mWW^2*s*t^9 - 42405*ep^3*mtt*mWW^2*s*t^9 - 86899*ep^4*mtt*mWW^2*s*t^9 - 78466*ep^5*mtt*mWW^2*s*t^9 - 23832*ep^6*mtt*mWW^2*s*t^9 - 8*mWW^3*s*t^9 + 146*ep*mWW^3*s*t^9 + 2432*ep^2*mWW^3*s*t^9 + 11828*ep^3*mWW^3*s*t^9 + 25236*ep^4*mWW^3*s*t^9 + 23668*ep^5*mWW^3*s*t^9 + 7568*ep^6*mWW^3*s*t^9 + 140*ep*mtt^2*s^2*t^9 + 1628*ep^2*mtt^2*s^2*t^9 + 7072*ep^3*mtt^2*s^2*t^9 + 14218*ep^4*mtt^2*s^2*t^9 + 13212*ep^5*mtt^2*s^2*t^9 + 4560*ep^6*mtt^2*s^2*t^9 - 320*ep*mtt*mWW*s^2*t^9 - 3605*ep^2*mtt*mWW*s^2*t^9 - 15129*ep^3*mtt*mWW*s^2*t^9 - 29260*ep^4*mtt*mWW*s^2*t^9 - 25828*ep^5*mtt*mWW*s^2*t^9 - 8208*ep^6*mtt*mWW*s^2*t^9 + 180*ep*mWW^2*s^2*t^9 + 1989*ep^2*mWW^2*s^2*t^9 + 8165*ep^3*mWW^2*s^2*t^9 + 15390*ep^4*mWW^2*s^2*t^9 + 13120*ep^5*mWW^2*s^2*t^9 + 3936*ep^6*mWW^2*s^2*t^9 - 57*ep*mtt^3*t^10 - 633*ep^2*mtt^3*t^10 - 2610*ep^3*mtt^3*t^10 - 4920*ep^4*mtt^3*t^10 - 4128*ep^5*mtt^3*t^10 - 1152*ep^6*mtt^3*t^10 + 153*ep*mtt^2*mWW*t^10 + 1725*ep^2*mtt^2*mWW*t^10 + 7278*ep^3*mtt^2*mWW*t^10 + 14232*ep^4*mtt^2*mWW*t^10 + 12720*ep^5*mtt^2*mWW*t^10 + 4032*ep^6*mtt^2*mWW*t^10 - 135*ep*mtt*mWW^2*t^10 - 1551*ep^2*mtt*mWW^2*t^10 - 6726*ep^3*mtt*mWW^2*t^10 - 13704*ep^4*mtt*mWW^2*t^10 - 13056*ep^5*mtt*mWW^2*t^10 - 4608*ep^6*mtt*mWW^2*t^10 + 39*ep*mWW^3*t^10 + 459*ep^2*mWW^3*t^10 + 2058*ep^3*mWW^3*t^10 + 4392*ep^4*mWW^3*t^10 + 4464*ep^5*mWW^3*t^10 + 1728*ep^6*mWW^3*t^10 + 46*ep*mtt^2*s*t^10 + 512*ep^2*mtt^2*s*t^10 + 2100*ep^3*mtt^2*s*t^10 + 3886*ep^4*mtt^2*s*t^10 + 3140*ep^5*mtt^2*s*t^10 + 816*ep^6*mtt^2*s*t^10 - 98*ep*mtt*mWW*s*t^10 - 1075*ep^2*mtt*mWW*s*t^10 - 4335*ep^3*mtt*mWW*s*t^10 - 7856*ep^4*mtt*mWW*s*t^10 - 6148*ep^5*mtt*mWW*s*t^10 - 1488*ep^6*mtt*mWW*s*t^10 + 52*ep*mWW^2*s*t^10 + 563*ep^2*mWW^2*s*t^10 + 2235*ep^3*mWW^2*s*t^10 + 3970*ep^4*mWW^2*s*t^10 + 3008*ep^5*mWW^2*s*t^10 + 672*ep^6*mWW^2*s*t^10 + 6*ep*mtt^2*t^11 + 63*ep^2*mtt^2*t^11 + 237*ep^3*mtt^2*t^11 + 378*ep^4*mtt^2*t^11 + 216*ep^5*mtt^2*t^11 - 12*ep*mtt*mWW*t^11 - 126*ep^2*mtt*mWW*t^11 - 474*ep^3*mtt*mWW*t^11 - 756*ep^4*mtt*mWW*t^11 - 432*ep^5*mtt*mWW*t^11 + 6*ep*mWW^2*t^11 + 63*ep^2*mWW^2*t^11 + 237*ep^3*mWW^2*t^11 + 378*ep^4*mWW^2*t^11 + 216*ep^5*mWW^2*t^11)/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - s - t)*(mtt - mWW - s - t)^4*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(15*ep*mtt^7*mWW*s^3 + 115*ep^2*mtt^7*mWW*s^3 + 270*ep^3*mtt^7*mWW*s^3 + 200*ep^4*mtt^7*mWW*s^3 - 53*ep*mtt^6*mWW^2*s^3 - 433*ep^2*mtt^6*mWW^2*s^3 - 1054*ep^3*mtt^6*mWW^2*s^3 - 800*ep^4*mtt^6*mWW^2*s^3 + 55*ep*mtt^5*mWW^3*s^3 + 507*ep^2*mtt^5*mWW^3*s^3 + 1310*ep^3*mtt^5*mWW^3*s^3 + 1032*ep^4*mtt^5*mWW^3*s^3 + 11*ep*mtt^4*mWW^4*s^3 + 15*ep^2*mtt^4*mWW^4*s^3 - 62*ep^3*mtt^4*mWW^4*s^3 - 96*ep^4*mtt^4*mWW^4*s^3 - 59*ep*mtt^3*mWW^5*s^3 - 495*ep^2*mtt^3*mWW^5*s^3 - 1222*ep^3*mtt^3*mWW^5*s^3 - 936*ep^4*mtt^3*mWW^5*s^3 + 41*ep*mtt^2*mWW^6*s^3 + 405*ep^2*mtt^2*mWW^6*s^3 + 1078*ep^3*mtt^2*mWW^6*s^3 + 864*ep^4*mtt^2*mWW^6*s^3 - 11*ep*mtt*mWW^7*s^3 - 127*ep^2*mtt*mWW^7*s^3 - 358*ep^3*mtt*mWW^7*s^3 - 296*ep^4*mtt*mWW^7*s^3 + ep*mWW^8*s^3 + 13*ep^2*mWW^8*s^3 + 38*ep^3*mWW^8*s^3 + 32*ep^4*mWW^8*s^3 - 60*ep*mtt^6*mWW*s^4 - 460*ep^2*mtt^6*mWW*s^4 - 1080*ep^3*mtt^6*mWW*s^4 - 800*ep^4*mtt^6*mWW*s^4 + 164*ep*mtt^5*mWW^2*s^4 + 1364*ep^2*mtt^5*mWW^2*s^4 + 3352*ep^3*mtt^5*mWW^2*s^4 + 2560*ep^4*mtt^5*mWW^2*s^4 - 96*ep*mtt^4*mWW^3*s^4 - 992*ep^2*mtt^4*mWW^3*s^4 - 2688*ep^3*mtt^4*mWW^3*s^4 - 2176*ep^4*mtt^4*mWW^3*s^4 - 104*ep*mtt^3*mWW^4*s^4 - 712*ep^2*mtt^3*mWW^4*s^4 - 1552*ep^3*mtt^3*mWW^4*s^4 - 1088*ep^4*mtt^3*mWW^4*s^4 + 148*ep*mtt^2*mWW^5*s^4 + 1348*ep^2*mtt^2*mWW^5*s^4 + 3464*ep^3*mtt^2*mWW^5*s^4 + 2720*ep^4*mtt^2*mWW^5*s^4 - 60*ep*mtt*mWW^6*s^4 - 652*ep^2*mtt*mWW^6*s^4 - 1800*ep^3*mtt*mWW^6*s^4 - 1472*ep^4*mtt*mWW^6*s^4 + 8*ep*mWW^7*s^4 + 104*ep^2*mWW^7*s^4 + 304*ep^3*mWW^7*s^4 + 256*ep^4*mWW^7*s^4 + 90*ep*mtt^5*mWW*s^5 + 690*ep^2*mtt^5*mWW*s^5 + 1620*ep^3*mtt^5*mWW*s^5 + 1200*ep^4*mtt^5*mWW*s^5 - 174*ep*mtt^4*mWW^2*s^5 - 1494*ep^2*mtt^4*mWW^2*s^5 - 3732*ep^3*mtt^4*mWW^2*s^5 - 2880*ep^4*mtt^4*mWW^2*s^5 + 12*ep*mtt^3*mWW^3*s^5 + 348*ep^2*mtt^3*mWW^3*s^5 + 1176*ep^3*mtt^3*mWW^3*s^5 + 1056*ep^4*mtt^3*mWW^3*s^5 + 156*ep*mtt^2*mWW^4*s^5 + 1260*ep^2*mtt^2*mWW^4*s^5 + 3048*ep^3*mtt^2*mWW^4*s^5 + 2304*ep^4*mtt^2*mWW^4*s^5 - 102*ep*mtt*mWW^5*s^5 - 1038*ep^2*mtt*mWW^5*s^5 - 2796*ep^3*mtt*mWW^5*s^5 - 2256*ep^4*mtt*mWW^5*s^5 + 18*ep*mWW^6*s^5 + 234*ep^2*mWW^6*s^5 + 684*ep^3*mWW^6*s^5 + 576*ep^4*mWW^6*s^5 - 60*ep*mtt^4*mWW*s^6 - 460*ep^2*mtt^4*mWW*s^6 - 1080*ep^3*mtt^4*mWW*s^6 - 800*ep^4*mtt^4*mWW*s^6 + 68*ep*mtt^3*mWW^2*s^6 + 628*ep^2*mtt^3*mWW^2*s^6 + 1624*ep^3*mtt^3*mWW^2*s^6 + 1280*ep^4*mtt^3*mWW^2*s^6 + 44*ep*mtt^2*mWW^3*s^6 + 252*ep^2*mtt^2*mWW^3*s^6 + 472*ep^3*mtt^2*mWW^3*s^6 + 288*ep^4*mtt^2*mWW^3*s^6 - 68*ep*mtt*mWW^4*s^6 - 628*ep^2*mtt*mWW^4*s^6 - 1624*ep^3*mtt*mWW^4*s^6 - 1280*ep^4*mtt*mWW^4*s^6 + 16*ep*mWW^5*s^6 + 208*ep^2*mWW^5*s^6 + 608*ep^3*mWW^5*s^6 + 512*ep^4*mWW^5*s^6 + 15*ep*mtt^3*mWW*s^7 + 115*ep^2*mtt^3*mWW*s^7 + 270*ep^3*mtt^3*mWW*s^7 + 200*ep^4*mtt^3*mWW*s^7 - 5*ep*mtt^2*mWW^2*s^7 - 65*ep^2*mtt^2*mWW^2*s^7 - 190*ep^3*mtt^2*mWW^2*s^7 - 160*ep^4*mtt^2*mWW^2*s^7 - 15*ep*mtt*mWW^3*s^7 - 115*ep^2*mtt*mWW^3*s^7 - 270*ep^3*mtt*mWW^3*s^7 - 200*ep^4*mtt*mWW^3*s^7 + 5*ep*mWW^4*s^7 + 65*ep^2*mWW^4*s^7 + 190*ep^3*mWW^4*s^7 + 160*ep^4*mWW^4*s^7 + 12*mtt^8*mWW*s*t + 153*ep*mtt^8*mWW*s*t + 759*ep^2*mtt^8*mWW*s*t + 1830*ep^3*mtt^8*mWW*s*t + 2136*ep^4*mtt^8*mWW*s*t + 960*ep^5*mtt^8*mWW*s*t - 60*mtt^7*mWW^2*s*t - 741*ep*mtt^7*mWW^2*s*t - 3561*ep^2*mtt^7*mWW^2*s*t - 8334*ep^3*mtt^7*mWW^2*s*t - 9456*ep^4*mtt^7*mWW^2*s*t - 4128*ep^5*mtt^7*mWW^2*s*t + 120*mtt^6*mWW^3*s*t + 1434*ep*mtt^6*mWW^3*s*t + 6648*ep^2*mtt^6*mWW^3*s*t + 14988*ep^3*mtt^6*mWW^3*s*t + 16344*ep^4*mtt^6*mWW^3*s*t + 6816*ep^5*mtt^6*mWW^3*s*t - 120*mtt^5*mWW^4*s*t - 1386*ep*mtt^5*mWW^4*s*t - 6162*ep^2*mtt^5*mWW^4*s*t - 13212*ep^3*mtt^5*mWW^4*s*t - 13536*ep^4*mtt^5*mWW^4*s*t - 5184*ep^5*mtt^5*mWW^4*s*t + 60*mtt^4*mWW^5*s*t + 669*ep*mtt^4*mWW^5*s*t + 2823*ep^2*mtt^4*mWW^5*s*t + 5598*ep^3*mtt^4*mWW^5*s*t + 5064*ep^4*mtt^4*mWW^5*s*t + 1536*ep^5*mtt^4*mWW^5*s*t - 12*mtt^3*mWW^6*s*t - 129*ep*mtt^3*mWW^6*s*t - 501*ep^2*mtt^3*mWW^6*s*t - 822*ep^3*mtt^3*mWW^6*s*t - 432*ep^4*mtt^3*mWW^6*s*t + 96*ep^5*mtt^3*mWW^6*s*t - 6*ep^2*mtt^2*mWW^7*s*t - 48*ep^3*mtt^2*mWW^7*s*t - 120*ep^4*mtt^2*mWW^7*s*t - 96*ep^5*mtt^2*mWW^7*s*t + 36*ep*mtt^8*s^2*t + 363*ep^2*mtt^8*s^2*t + 1225*ep^3*mtt^8*s^2*t + 1716*ep^4*mtt^8*s^2*t + 860*ep^5*mtt^8*s^2*t - 38*mtt^7*mWW*s^2*t - 603*ep*mtt^7*mWW*s^2*t - 3586*ep^2*mtt^7*mWW*s^2*t - 9565*ep^3*mtt^7*mWW*s^2*t - 11546*ep^4*mtt^7*mWW*s^2*t - 5128*ep^5*mtt^7*mWW*s^2*t + 159*mtt^6*mWW^2*s^2*t + 2115*ep*mtt^6*mWW^2*s^2*t + 10981*ep^2*mtt^6*mWW^2*s^2*t + 26967*ep^3*mtt^6*mWW^2*s^2*t + 30942*ep^4*mtt^6*mWW^2*s^2*t + 13240*ep^5*mtt^6*mWW^2*s^2*t - 253*mtt^5*mWW^3*s^2*t - 3134*ep*mtt^5*mWW^3*s^2*t - 15157*ep^2*mtt^5*mWW^3*s^2*t - 35566*ep^3*mtt^5*mWW^3*s^2*t - 39956*ep^4*mtt^5*mWW^3*s^2*t - 16960*ep^5*mtt^5*mWW^3*s^2*t + 182*mtt^4*mWW^4*s^2*t + 2170*ep*mtt^4*mWW^4*s^2*t + 9868*ep^2*mtt^4*mWW^4*s^2*t + 21902*ep^3*mtt^4*mWW^4*s^2*t + 23680*ep^4*mtt^4*mWW^4*s^2*t + 9736*ep^5*mtt^4*mWW^4*s^2*t - 48*mtt^3*mWW^5*s^2*t - 567*ep*mtt^3*mWW^5*s^2*t - 2308*ep^2*mtt^3*mWW^5*s^2*t - 4245*ep^3*mtt^3*mWW^5*s^2*t - 3594*ep^4*mtt^3*mWW^5*s^2*t - 1000*ep^5*mtt^3*mWW^5*s^2*t - 5*mtt^2*mWW^6*s^2*t - 49*ep*mtt^2*mWW^6*s^2*t - 287*ep^2*mtt^2*mWW^6*s^2*t - 957*ep^3*mtt^2*mWW^6*s^2*t - 1450*ep^4*mtt^2*mWW^6*s^2*t - 808*ep^5*mtt^2*mWW^6*s^2*t + 3*mtt*mWW^7*s^2*t + 32*ep*mtt*mWW^7*s^2*t + 123*ep^2*mtt*mWW^7*s^2*t + 224*ep^3*mtt*mWW^7*s^2*t + 184*ep^4*mtt*mWW^7*s^2*t + 48*ep^5*mtt*mWW^7*s^2*t + 3*ep^2*mWW^8*s^2*t + 15*ep^3*mWW^8*s^2*t + 24*ep^4*mWW^8*s^2*t + 12*ep^5*mWW^8*s^2*t - 159*ep*mtt^7*s^3*t - 1567*ep^2*mtt^7*s^3*t - 5170*ep^3*mtt^7*s^3*t - 7064*ep^4*mtt^7*s^3*t - 3440*ep^5*mtt^7*s^3*t + 34*mtt^6*mWW*s^3*t + 808*ep*mtt^6*mWW*s^3*t + 5990*ep^2*mtt^6*mWW*s^3*t + 17686*ep^3*mtt^6*mWW*s^3*t + 22268*ep^4*mtt^6*mWW*s^3*t + 10032*ep^5*mtt^6*mWW*s^3*t - 110*mtt^5*mWW^2*s^3*t - 1534*ep*mtt^5*mWW^2*s^3*t - 8773*ep^2*mtt^5*mWW^2*s^3*t - 23493*ep^3*mtt^5*mWW^2*s^3*t - 28622*ep^4*mtt^5*mWW^2*s^3*t - 12856*ep^5*mtt^5*mWW^2*s^3*t + 119*mtt^4*mWW^3*s^3*t + 1325*ep*mtt^4*mWW^3*s^3*t + 5856*ep^2*mtt^4*mWW^3*s^3*t + 14390*ep^3*mtt^4*mWW^3*s^3*t + 18904*ep^4*mtt^4*mWW^3*s^3*t + 9920*ep^5*mtt^4*mWW^3*s^3*t - 36*mtt^3*mWW^4*s^3*t - 413*ep*mtt^3*mWW^4*s^3*t - 1181*ep^2*mtt^3*mWW^4*s^3*t - 2192*ep^3*mtt^3*mWW^4*s^3*t - 4268*ep^4*mtt^3*mWW^4*s^3*t - 3456*ep^5*mtt^3*mWW^4*s^3*t - 16*mtt^2*mWW^5*s^3*t - 104*ep*mtt^2*mWW^5*s^3*t - 614*ep^2*mtt^2*mWW^5*s^3*t - 1998*ep^3*mtt^2*mWW^5*s^3*t - 2356*ep^4*mtt^2*mWW^5*s^3*t - 848*ep^5*mtt^2*mWW^5*s^3*t + 10*mtt*mWW^6*s^3*t + 82*ep*mtt*mWW^6*s^3*t + 241*ep^2*mtt*mWW^6*s^3*t + 551*ep^3*mtt*mWW^6*s^3*t + 850*ep^4*mtt*mWW^6*s^3*t + 552*ep^5*mtt*mWW^6*s^3*t - mWW^7*s^3*t - 5*ep*mWW^7*s^3*t + 48*ep^2*mWW^7*s^3*t + 226*ep^3*mWW^7*s^3*t + 288*ep^4*mWW^7*s^3*t + 96*ep^5*mWW^7*s^3*t + 276*ep*mtt^6*s^4*t + 2638*ep^2*mtt^6*s^4*t + 8430*ep^3*mtt^6*s^4*t + 11096*ep^4*mtt^6*s^4*t + 5160*ep^5*mtt^6*s^4*t + 4*mtt^5*mWW*s^4*t - 349*ep*mtt^5*mWW*s^4*t - 4085*ep^2*mtt^5*mWW*s^4*t - 14030*ep^3*mtt^5*mWW*s^4*t - 18920*ep^4*mtt^5*mWW*s^4*t - 8928*ep^5*mtt^5*mWW*s^4*t - 22*mtt^4*mWW^2*s^4*t - 510*ep*mtt^4*mWW^2*s^4*t - 2629*ep^2*mtt^4*mWW^2*s^4*t - 4603*ep^3*mtt^4*mWW^2*s^4*t - 2206*ep^4*mtt^4*mWW^2*s^4*t + 928*ep^5*mtt^4*mWW^2*s^4*t + 39*mtt^3*mWW^3*s^4*t + 906*ep*mtt^3*mWW^3*s^4*t + 6518*ep^2*mtt^3*mWW^3*s^4*t + 16667*ep^3*mtt^3*mWW^3*s^4*t + 15858*ep^4*mtt^3*mWW^3*s^4*t + 3864*ep^5*mtt^3*mWW^3*s^4*t - 29*mtt^2*mWW^4*s^4*t - 344*ep*mtt^2*mWW^4*s^4*t - 2506*ep^2*mtt^2*mWW^4*s^4*t - 6841*ep^3*mtt^2*mWW^4*s^4*t - 6314*ep^4*mtt^2*mWW^4*s^4*t - 1184*ep^5*mtt^2*mWW^4*s^4*t + 9*mtt*mWW^5*s^4*t + 19*ep*mtt*mWW^5*s^4*t - 85*ep^2*mtt*mWW^5*s^4*t - 117*ep^3*mtt*mWW^5*s^4*t - 10*ep^4*mtt*mWW^5*s^4*t + 72*ep^5*mtt*mWW^5*s^4*t - mWW^6*s^4*t + 2*ep*mWW^6*s^4*t + 149*ep^2*mWW^6*s^4*t + 494*ep^3*mWW^6*s^4*t + 496*ep^4*mWW^6*s^4*t + 88*ep^5*mWW^6*s^4*t - 234*ep*mtt^5*s^5*t - 2142*ep^2*mtt^5*s^5*t - 6520*ep^3*mtt^5*s^5*t - 8064*ep^4*mtt^5*s^5*t - 3440*ep^5*mtt^5*s^5*t - 16*mtt^4*mWW*s^5*t - 66*ep*mtt^4*mWW*s^5*t + 790*ep^2*mtt^4*mWW*s^5*t + 4174*ep^3*mtt^4*mWW*s^5*t + 6572*ep^4*mtt^4*mWW*s^5*t + 3472*ep^5*mtt^4*mWW*s^5*t + 36*mtt^3*mWW^2*s^5*t + 858*ep*mtt^3*mWW^2*s^5*t + 5469*ep^2*mtt^3*mWW^2*s^5*t + 13565*ep^3*mtt^3*mWW^2*s^5*t + 13862*ep^4*mtt^3*mWW^2*s^5*t + 4392*ep^5*mtt^3*mWW^2*s^5*t - 23*mtt^2*mWW^3*s^5*t - 539*ep*mtt^2*mWW^3*s^5*t - 4224*ep^2*mtt^2*mWW^3*s^5*t - 11850*ep^3*mtt^2*mWW^3*s^5*t - 12856*ep^4*mtt^2*mWW^3*s^5*t - 4288*ep^5*mtt^2*mWW^3*s^5*t + 2*mtt*mWW^4*s^5*t - 21*ep*mtt*mWW^4*s^5*t + 90*ep^2*mtt*mWW^4*s^5*t + 623*ep^3*mtt*mWW^4*s^5*t + 542*ep^4*mtt*mWW^4*s^5*t - 40*ep^5*mtt*mWW^4*s^5*t + mWW^5*s^5*t + 26*ep*mWW^5*s^5*t + 221*ep^2*mWW^5*s^5*t + 596*ep^3*mWW^5*s^5*t + 640*ep^4*mWW^5*s^5*t + 192*ep^5*mWW^5*s^5*t + 96*ep*mtt^4*s^6*t + 823*ep^2*mtt^4*s^6*t + 2305*ep^3*mtt^4*s^6*t + 2516*ep^4*mtt^4*s^6*t + 860*ep^5*mtt^4*s^6*t + 2*mtt^3*mWW*s^6*t + 44*ep*mtt^3*mWW*s^6*t + 91*ep^2*mtt^3*mWW*s^6*t - 157*ep^3*mtt^3*mWW*s^6*t - 542*ep^4*mtt^3*mWW*s^6*t - 408*ep^5*mtt^3*mWW*s^6*t - mtt^2*mWW^2*s^6*t - 179*ep*mtt^2*mWW^2*s^6*t - 1498*ep^2*mtt^2*mWW^2*s^6*t - 4180*ep^3*mtt^2*mWW^2*s^6*t - 4592*ep^4*mtt^2*mWW^2*s^6*t - 1576*ep^5*mtt^2*mWW^2*s^6*t - 2*mtt*mWW^3*s^6*t + 9*ep*mtt*mWW^3*s^6*t + 392*ep^2*mtt*mWW^3*s^6*t + 1481*ep^3*mtt*mWW^3*s^6*t + 1802*ep^4*mtt*mWW^3*s^6*t + 648*ep^5*mtt*mWW^3*s^6*t + mWW^4*s^6*t + 18*ep*mWW^4*s^6*t + 84*ep^2*mWW^4*s^6*t + 203*ep^3*mWW^4*s^6*t + 312*ep^4*mWW^4*s^6*t + 188*ep^5*mWW^4*s^6*t - 15*ep*mtt^3*s^7*t - 115*ep^2*mtt^3*s^7*t - 270*ep^3*mtt^3*s^7*t - 200*ep^4*mtt^3*s^7*t + 2*mtt^2*mWW*s^7*t + 13*ep*mtt^2*mWW*s^7*t + 41*ep^2*mtt^2*mWW*s^7*t + 62*ep^3*mtt^2*mWW*s^7*t + 32*ep^4*mtt^2*mWW*s^7*t - 2*mtt*mWW^2*s^7*t - 9*ep*mtt*mWW^2*s^7*t + 11*ep^2*mtt*mWW^2*s^7*t + 78*ep^3*mtt*mWW^2*s^7*t + 72*ep^4*mtt*mWW^2*s^7*t - ep*mWW^3*s^7*t - 33*ep^2*mWW^3*s^7*t - 110*ep^3*mWW^3*s^7*t - 96*ep^4*mWW^3*s^7*t + 12*mtt^9*t^2 + 153*ep*mtt^9*t^2 + 759*ep^2*mtt^9*t^2 + 1830*ep^3*mtt^9*t^2 + 2136*ep^4*mtt^9*t^2 + 960*ep^5*mtt^9*t^2 - 60*mtt^8*mWW*t^2 - 741*ep*mtt^8*mWW*t^2 - 3561*ep^2*mtt^8*mWW*t^2 - 8334*ep^3*mtt^8*mWW*t^2 - 9456*ep^4*mtt^8*mWW*t^2 - 4128*ep^5*mtt^8*mWW*t^2 + 120*mtt^7*mWW^2*t^2 + 1434*ep*mtt^7*mWW^2*t^2 + 6648*ep^2*mtt^7*mWW^2*t^2 + 14988*ep^3*mtt^7*mWW^2*t^2 + 16344*ep^4*mtt^7*mWW^2*t^2 + 6816*ep^5*mtt^7*mWW^2*t^2 - 120*mtt^6*mWW^3*t^2 - 1386*ep*mtt^6*mWW^3*t^2 - 6162*ep^2*mtt^6*mWW^3*t^2 - 13212*ep^3*mtt^6*mWW^3*t^2 - 13536*ep^4*mtt^6*mWW^3*t^2 - 5184*ep^5*mtt^6*mWW^3*t^2 + 60*mtt^5*mWW^4*t^2 + 669*ep*mtt^5*mWW^4*t^2 + 2823*ep^2*mtt^5*mWW^4*t^2 + 5598*ep^3*mtt^5*mWW^4*t^2 + 5064*ep^4*mtt^5*mWW^4*t^2 + 1536*ep^5*mtt^5*mWW^4*t^2 - 12*mtt^4*mWW^5*t^2 - 129*ep*mtt^4*mWW^5*t^2 - 501*ep^2*mtt^4*mWW^5*t^2 - 822*ep^3*mtt^4*mWW^5*t^2 - 432*ep^4*mtt^4*mWW^5*t^2 + 96*ep^5*mtt^4*mWW^5*t^2 - 6*ep^2*mtt^3*mWW^6*t^2 - 48*ep^3*mtt^3*mWW^6*t^2 - 120*ep^4*mtt^3*mWW^6*t^2 - 96*ep^5*mtt^3*mWW^6*t^2 - 50*mtt^8*s*t^2 - 635*ep*mtt^8*s*t^2 - 3106*ep^2*mtt^8*s*t^2 - 7271*ep^3*mtt^8*s*t^2 - 8078*ep^4*mtt^8*s*t^2 - 3400*ep^5*mtt^8*s*t^2 + 150*mtt^7*mWW*s*t^2 + 1878*ep*mtt^7*mWW*s*t^2 + 9141*ep^2*mtt^7*mWW*s*t^2 + 21521*ep^3*mtt^7*mWW*s*t^2 + 24202*ep^4*mtt^7*mWW*s*t^2 + 10328*ep^5*mtt^7*mWW*s*t^2 - 43*mtt^6*mWW^2*s*t^2 - 580*ep*mtt^6*mWW^2*s*t^2 - 3131*ep^2*mtt^6*mWW^2*s*t^2 - 8248*ep^3*mtt^6*mWW^2*s*t^2 - 10144*ep^4*mtt^6*mWW^2*s*t^2 - 4544*ep^5*mtt^6*mWW^2*s*t^2 - 325*mtt^5*mWW^3*s*t^2 - 3786*ep*mtt^5*mWW^3*s*t^2 - 16993*ep^2*mtt^5*mWW^3*s*t^2 - 36940*ep^3*mtt^5*mWW^3*s*t^2 - 38988*ep^4*mtt^5*mWW^3*s*t^2 - 16048*ep^5*mtt^5*mWW^3*s*t^2 + 480*mtt^4*mWW^4*s*t^2 + 5545*ep*mtt^4*mWW^4*s*t^2 + 24748*ep^2*mtt^4*mWW^4*s*t^2 + 53637*ep^3*mtt^4*mWW^4*s*t^2 + 56266*ep^4*mtt^4*mWW^4*s*t^2 + 22744*ep^5*mtt^4*mWW^4*s*t^2 - 260*mtt^3*mWW^5*s*t^2 - 2954*ep*mtt^3*mWW^5*s*t^2 - 12865*ep^2*mtt^3*mWW^5*s*t^2 - 26915*ep^3*mtt^3*mWW^5*s*t^2 - 26822*ep^4*mtt^3*mWW^5*s*t^2 - 10024*ep^5*mtt^3*mWW^5*s*t^2 + 45*mtt^2*mWW^6*s*t^2 + 494*ep*mtt^2*mWW^6*s*t^2 + 2009*ep^2*mtt^2*mWW^6*s*t^2 + 3690*ep^3*mtt^2*mWW^6*s*t^2 + 2852*ep^4*mtt^2*mWW^6*s*t^2 + 560*ep^5*mtt^2*mWW^6*s*t^2 + 3*mtt*mWW^7*s*t^2 + 38*ep*mtt*mWW^7*s*t^2 + 197*ep^2*mtt*mWW^7*s*t^2 + 526*ep^3*mtt*mWW^7*s*t^2 + 712*ep^4*mtt*mWW^7*s*t^2 + 384*ep^5*mtt*mWW^7*s*t^2 + 72*mtt^7*s^2*t^2 + 728*ep*mtt^7*s^2*t^2 + 2519*ep^2*mtt^7*s^2*t^2 + 3511*ep^3*mtt^7*s^2*t^2 + 1142*ep^4*mtt^7*s^2*t^2 - 752*ep^5*mtt^7*s^2*t^2 - 81*mtt^6*mWW*s^2*t^2 - 532*ep*mtt^6*mWW*s^2*t^2 - 41*ep^2*mtt^6*mWW*s^2*t^2 + 4236*ep^3*mtt^6*mWW*s^2*t^2 + 8080*ep^4*mtt^6*mWW*s^2*t^2 + 4416*ep^5*mtt^6*mWW*s^2*t^2 - 381*mtt^5*mWW^2*s^2*t^2 - 4878*ep*mtt^5*mWW^2*s^2*t^2 - 24338*ep^2*mtt^5*mWW^2*s^2*t^2 - 55733*ep^3*mtt^5*mWW^2*s^2*t^2 - 57750*ep^4*mtt^5*mWW^2*s^2*t^2 - 21600*ep^5*mtt^5*mWW^2*s^2*t^2 + 934*mtt^4*mWW^3*s^2*t^2 + 10989*ep*mtt^4*mWW^3*s^2*t^2 + 50221*ep^2*mtt^4*mWW^3*s^2*t^2 + 110334*ep^3*mtt^4*mWW^3*s^2*t^2 + 114820*ep^4*mtt^4*mWW^3*s^2*t^2 + 44976*ep^5*mtt^4*mWW^3*s^2*t^2 - 782*mtt^3*mWW^4*s^2*t^2 - 9077*ep*mtt^3*mWW^4*s^2*t^2 - 40472*ep^2*mtt^3*mWW^4*s^2*t^2 - 88103*ep^3*mtt^3*mWW^4*s^2*t^2 - 93138*ep^4*mtt^3*mWW^4*s^2*t^2 - 37920*ep^5*mtt^3*mWW^4*s^2*t^2 + 255*mtt^2*mWW^5*s^2*t^2 + 2945*ep*mtt^2*mWW^5*s^2*t^2 + 12514*ep^2*mtt^2*mWW^5*s^2*t^2 + 25416*ep^3*mtt^2*mWW^5*s^2*t^2 + 25060*ep^4*mtt^2*mWW^5*s^2*t^2 + 9552*ep^5*mtt^2*mWW^5*s^2*t^2 - 13*mtt*mWW^6*s^2*t^2 - 129*ep*mtt*mWW^6*s^2*t^2 - 193*ep^2*mtt*mWW^6*s^2*t^2 + 813*ep^3*mtt*mWW^6*s^2*t^2 + 2290*ep^4*mtt*mWW^6*s^2*t^2 + 1520*ep^5*mtt*mWW^6*s^2*t^2 - 4*mWW^7*s^2*t^2 - 46*ep*mWW^7*s^2*t^2 - 210*ep^2*mWW^7*s^2*t^2 - 474*ep^3*mWW^7*s^2*t^2 - 504*ep^4*mWW^7*s^2*t^2 - 192*ep^5*mWW^7*s^2*t^2 - 30*mtt^6*s^3*t^2 + 286*ep*mtt^6*s^3*t^2 + 4836*ep^2*mtt^6*s^3*t^2 + 18374*ep^3*mtt^6*s^3*t^2 + 27556*ep^4*mtt^6*s^3*t^2 + 14368*ep^5*mtt^6*s^3*t^2 - 58*mtt^5*mWW*s^3*t^2 - 2167*ep*mtt^5*mWW*s^3*t^2 - 18169*ep^2*mtt^5*mWW*s^3*t^2 - 55574*ep^3*mtt^5*mWW*s^3*t^2 - 71372*ep^4*mtt^5*mWW*s^3*t^2 - 32536*ep^5*mtt^5*mWW*s^3*t^2 + 399*mtt^4*mWW^2*s^3*t^2 + 5208*ep*mtt^4*mWW^2*s^3*t^2 + 27514*ep^2*mtt^4*mWW^2*s^3*t^2 + 65679*ep^3*mtt^4*mWW^2*s^3*t^2 + 68794*ep^4*mtt^4*mWW^2*s^3*t^2 + 25376*ep^5*mtt^4*mWW^2*s^3*t^2 - 563*mtt^3*mWW^3*s^3*t^2 - 5995*ep*mtt^3*mWW^3*s^3*t^2 - 24511*ep^2*mtt^3*mWW^3*s^3*t^2 - 49049*ep^3*mtt^3*mWW^3*s^3*t^2 - 46554*ep^4*mtt^3*mWW^3*s^3*t^2 - 16680*ep^5*mtt^3*mWW^3*s^3*t^2 + 309*mtt^2*mWW^4*s^3*t^2 + 3350*ep*mtt^2*mWW^4*s^3*t^2 + 12774*ep^2*mtt^2*mWW^4*s^3*t^2 + 24901*ep^3*mtt^2*mWW^4*s^3*t^2 + 26478*ep^4*mtt^2*mWW^4*s^3*t^2 + 12264*ep^5*mtt^2*mWW^4*s^3*t^2 - 55*mtt*mWW^5*s^3*t^2 - 636*ep*mtt*mWW^5*s^3*t^2 - 1986*ep^2*mtt*mWW^5*s^3*t^2 - 2661*ep^3*mtt*mWW^5*s^3*t^2 - 2570*ep^4*mtt*mWW^5*s^3*t^2 - 1728*ep^5*mtt*mWW^5*s^3*t^2 - 2*mWW^6*s^3*t^2 - 46*ep*mWW^6*s^3*t^2 - 458*ep^2*mWW^6*s^3*t^2 - 1670*ep^3*mWW^6*s^3*t^2 - 2332*ep^4*mWW^6*s^3*t^2 - 1064*ep^5*mWW^6*s^3*t^2 - 20*mtt^5*s^4*t^2 - 1163*ep*mtt^5*s^4*t^2 - 9971*ep^2*mtt^5*s^4*t^2 - 31056*ep^3*mtt^5*s^4*t^2 - 40908*ep^4*mtt^5*s^4*t^2 - 18992*ep^5*mtt^5*s^4*t^2 + 58*mtt^4*mWW*s^4*t^2 + 2175*ep*mtt^4*mWW*s^4*t^2 + 18379*ep^2*mtt^4*mWW*s^4*t^2 + 56302*ep^3*mtt^4*mWW*s^4*t^2 + 71892*ep^4*mtt^4*mWW*s^4*t^2 + 32392*ep^5*mtt^4*mWW*s^4*t^2 - 71*mtt^3*mWW^2*s^4*t^2 - 562*ep*mtt^3*mWW^2*s^4*t^2 - 2809*ep^2*mtt^3*mWW^2*s^4*t^2 - 6574*ep^3*mtt^3*mWW^2*s^4*t^2 - 5336*ep^4*mtt^3*mWW^2*s^4*t^2 - 1104*ep^5*mtt^3*mWW^2*s^4*t^2 + 49*mtt^2*mWW^3*s^4*t^2 - 373*ep*mtt^2*mWW^3*s^4*t^2 - 6668*ep^2*mtt^2*mWW^3*s^4*t^2 - 23142*ep^3*mtt^2*mWW^3*s^4*t^2 - 30716*ep^4*mtt^2*mWW^3*s^4*t^2 - 13616*ep^5*mtt^2*mWW^3*s^4*t^2 - 17*mtt*mWW^4*s^4*t^2 - 5*ep*mtt*mWW^4*s^4*t^2 + 2012*ep^2*mtt*mWW^4*s^4*t^2 + 7504*ep^3*mtt*mWW^4*s^4*t^2 + 8400*ep^4*mtt*mWW^4*s^4*t^2 + 2320*ep^5*mtt*mWW^4*s^4*t^2 + mWW^5*s^4*t^2 - 331*ep^2*mWW^5*s^4*t^2 - 1270*ep^3*mWW^5*s^4*t^2 - 1244*ep^4*mWW^5*s^4*t^2 - 136*ep^5*mWW^5*s^4*t^2 + 18*mtt^4*s^5*t^2 + 805*ep*mtt^4*s^5*t^2 + 6358*ep^2*mtt^4*s^5*t^2 + 18449*ep^3*mtt^4*s^5*t^2 + 22282*ep^4*mtt^4*s^5*t^2 + 9128*ep^5*mtt^4*s^5*t^2 - 6*mtt^3*mWW*s^5*t^2 - 641*ep*mtt^3*mWW*s^5*t^2 - 6322*ep^2*mtt^3*mWW*s^5*t^2 - 20235*ep^3*mtt^3*mWW*s^5*t^2 - 26134*ep^4*mtt^3*mWW*s^5*t^2 - 11712*ep^5*mtt^3*mWW*s^5*t^2 - 36*mtt^2*mWW^2*s^5*t^2 - 870*ep*mtt^2*mWW^2*s^5*t^2 - 5411*ep^2*mtt^2*mWW^2*s^5*t^2 - 14049*ep^3*mtt^2*mWW^2*s^5*t^2 - 16382*ep^4*mtt^2*mWW^2*s^5*t^2 - 6736*ep^5*mtt^2*mWW^2*s^5*t^2 + 32*mtt*mWW^3*s^5*t^2 + 728*ep*mtt*mWW^3*s^5*t^2 + 5451*ep^2*mtt*mWW^3*s^5*t^2 + 15805*ep^3*mtt*mWW^3*s^5*t^2 + 19390*ep^4*mtt*mWW^3*s^5*t^2 + 8256*ep^5*mtt*mWW^3*s^5*t^2 - 8*mWW^4*s^5*t^2 - 118*ep*mWW^4*s^5*t^2 - 916*ep^2*mWW^4*s^5*t^2 - 2538*ep^3*mWW^4*s^5*t^2 - 2564*ep^4*mWW^4*s^5*t^2 - 664*ep^5*mWW^4*s^5*t^2 - 166*ep*mtt^3*s^6*t^2 - 1419*ep^2*mtt^3*s^6*t^2 - 3965*ep^3*mtt^3*s^6*t^2 - 4258*ep^4*mtt^3*s^6*t^2 - 1312*ep^5*mtt^3*s^6*t^2 - 5*mtt^2*mWW*s^6*t^2 + 4*ep*mtt^2*mWW*s^6*t^2 + 469*ep^2*mtt^2*mWW*s^6*t^2 + 1892*ep^3*mtt^2*mWW*s^6*t^2 + 2660*ep^4*mtt^2*mWW*s^6*t^2 + 1240*ep^5*mtt^2*mWW*s^6*t^2 + 12*mtt*mWW^2*s^6*t^2 + 252*ep*mtt*mWW^2*s^6*t^2 + 1559*ep^2*mtt*mWW^2*s^6*t^2 + 4017*ep^3*mtt*mWW^2*s^6*t^2 + 4538*ep^4*mtt*mWW^2*s^6*t^2 + 1792*ep^5*mtt*mWW^2*s^6*t^2 - 7*mWW^3*s^6*t^2 - 114*ep*mWW^3*s^6*t^2 - 777*ep^2*mWW^3*s^6*t^2 - 2208*ep^3*mWW^3*s^6*t^2 - 2700*ep^4*mWW^3*s^6*t^2 - 1144*ep^5*mWW^3*s^6*t^2 - 2*mtt^2*s^7*t^2 - 8*ep*mtt^2*s^7*t^2 + 24*ep^2*mtt^2*s^7*t^2 + 128*ep^3*mtt^2*s^7*t^2 + 128*ep^4*mtt^2*s^7*t^2 + 2*mtt*mWW*s^7*t^2 + 24*ep*mtt*mWW*s^7*t^2 + 104*ep^2*mtt*mWW*s^7*t^2 + 192*ep^3*mtt*mWW*s^7*t^2 + 128*ep^4*mtt*mWW*s^7*t^2 - 4*ep*mWW^2*s^7*t^2 - 32*ep^2*mWW^2*s^7*t^2 - 80*ep^3*mWW^2*s^7*t^2 - 64*ep^4*mWW^2*s^7*t^2 - 81*mtt^8*t^3 - 1020*ep*mtt^8*t^3 - 4983*ep^2*mtt^8*t^3 - 11802*ep^3*mtt^8*t^3 - 13512*ep^4*mtt^8*t^3 - 5952*ep^5*mtt^8*t^3 + 390*mtt^7*mWW*t^3 + 4776*ep*mtt^7*mWW*t^3 + 22668*ep^2*mtt^7*mWW*t^3 + 52188*ep^3*mtt^7*mWW*t^3 + 58104*ep^4*mtt^7*mWW*t^3 + 24864*ep^5*mtt^7*mWW*t^3 - 747*mtt^6*mWW^2*t^3 - 8913*ep*mtt^6*mWW^2*t^3 - 41088*ep^2*mtt^6*mWW^2*t^3 - 91680*ep^3*mtt^6*mWW^2*t^3 - 98664*ep^4*mtt^6*mWW^2*t^3 - 40608*ep^5*mtt^6*mWW^2*t^3 + 708*mtt^5*mWW^3*t^3 + 8244*ep*mtt^5*mWW^3*t^3 + 36876*ep^2*mtt^5*mWW^3*t^3 + 79344*ep^3*mtt^5*mWW^3*t^3 + 81648*ep^4*mtt^5*mWW^3*t^3 + 31680*ep^5*mtt^5*mWW^3*t^3 - 327*mtt^4*mWW^4*t^3 - 3714*ep*mtt^4*mWW^4*t^3 - 16035*ep^2*mtt^4*mWW^4*t^3 - 32802*ep^3*mtt^4*mWW^4*t^3 - 31320*ep^4*mtt^4*mWW^4*t^3 - 10752*ep^5*mtt^4*mWW^4*t^3 + 54*mtt^3*mWW^5*t^3 + 588*ep*mtt^3*mWW^5*t^3 + 2352*ep^2*mtt^3*mWW^5*t^3 + 4164*ep^3*mtt^3*mWW^5*t^3 + 2904*ep^4*mtt^3*mWW^5*t^3 + 288*ep^5*mtt^3*mWW^5*t^3 + 3*mtt^2*mWW^6*t^3 + 39*ep*mtt^2*mWW^6*t^3 + 210*ep^2*mtt^2*mWW^6*t^3 + 588*ep^3*mtt^2*mWW^6*t^3 + 840*ep^4*mtt^2*mWW^6*t^3 + 480*ep^5*mtt^2*mWW^6*t^3 + 295*mtt^7*s*t^3 + 3699*ep*mtt^7*s*t^3 + 17805*ep^2*mtt^7*s*t^3 + 40903*ep^3*mtt^7*s*t^3 + 44538*ep^4*mtt^7*s*t^3 + 18360*ep^5*mtt^7*s*t^3 - 1080*mtt^6*mWW*s*t^3 - 13336*ep*mtt^6*mWW*s*t^3 - 63606*ep^2*mtt^6*mWW*s*t^3 - 145992*ep^3*mtt^6*mWW*s*t^3 - 159940*ep^4*mtt^6*mWW*s*t^3 - 66576*ep^5*mtt^6*mWW*s*t^3 + 1303*mtt^5*mWW^2*s*t^3 + 16014*ep*mtt^5*mWW^2*s*t^3 + 76341*ep^2*mtt^5*mWW^2*s*t^3 + 176078*ep^3*mtt^5*mWW^2*s*t^3 + 194600*ep^4*mtt^5*mWW^2*s*t^3 + 81664*ep^5*mtt^5*mWW^2*s*t^3 - 303*mtt^4*mWW^3*s*t^3 - 3982*ep*mtt^4*mWW^3*s*t^3 - 20163*ep^2*mtt^4*mWW^3*s*t^3 - 48776*ep^3*mtt^4*mWW^3*s*t^3 - 55604*ep^4*mtt^4*mWW^3*s*t^3 - 23312*ep^5*mtt^4*mWW^3*s*t^3 - 531*mtt^3*mWW^4*s*t^3 - 6073*ep*mtt^3*mWW^4*s*t^3 - 27017*ep^2*mtt^3*mWW^4*s*t^3 - 59023*ep^3*mtt^3*mWW^4*s*t^3 - 63234*ep^4*mtt^3*mWW^4*s*t^3 - 26712*ep^5*mtt^3*mWW^4*s*t^3 + 386*mtt^2*mWW^5*s*t^3 + 4484*ep*mtt^2*mWW^5*s*t^3 + 20168*ep^2*mtt^2*mWW^5*s*t^3 + 44126*ep^3*mtt^2*mWW^5*s*t^3 + 46760*ep^4*mtt^2*mWW^5*s*t^3 + 19136*ep^5*mtt^2*mWW^5*s*t^3 - 67*mtt*mWW^6*s*t^3 - 768*ep*mtt*mWW^6*s*t^3 - 3337*ep^2*mtt*mWW^6*s*t^3 - 6838*ep^3*mtt*mWW^6*s*t^3 - 6528*ep^4*mtt*mWW^6*s*t^3 - 2272*ep^5*mtt*mWW^6*s*t^3 - 3*mWW^7*s*t^3 - 38*ep*mWW^7*s*t^3 - 191*ep^2*mWW^7*s*t^3 - 478*ep^3*mWW^7*s*t^3 - 592*ep^4*mWW^7*s*t^3 - 288*ep^5*mWW^7*s*t^3 - 368*mtt^6*s^2*t^3 - 4227*ep*mtt^6*s^2*t^3 - 17965*ep^2*mtt^6*s^2*t^3 - 35106*ep^3*mtt^6*s^2*t^3 - 30268*ep^4*mtt^6*s^2*t^3 - 8776*ep^5*mtt^6*s^2*t^3 + 978*mtt^5*mWW*s^2*t^3 + 11166*ep*mtt^5*mWW*s^2*t^3 + 47858*ep^2*mtt^5*mWW*s^2*t^3 + 98484*ep^3*mtt^5*mWW*s^2*t^3 + 95604*ep^4*mtt^5*mWW*s^2*t^3 + 34712*ep^5*mtt^5*mWW*s^2*t^3 - 481*mtt^4*mWW^2*s^2*t^3 - 5943*ep*mtt^4*mWW^2*s^2*t^3 - 27861*ep^2*mtt^4*mWW^2*s^2*t^3 - 67413*ep^3*mtt^4*mWW^2*s^2*t^3 - 82518*ep^4*mtt^4*mWW^2*s^2*t^3 - 39352*ep^5*mtt^4*mWW^2*s^2*t^3 - 775*mtt^3*mWW^3*s^2*t^3 - 8168*ep*mtt^3*mWW^3*s^2*t^3 - 32756*ep^2*mtt^3*mWW^3*s^2*t^3 - 59609*ep^3*mtt^3*mWW^3*s^2*t^3 - 45334*ep^4*mtt^3*mWW^3*s^2*t^3 - 9720*ep^5*mtt^3*mWW^3*s^2*t^3 + 943*mtt^2*mWW^4*s^2*t^3 + 10694*ep*mtt^2*mWW^4*s^2*t^3 + 46766*ep^2*mtt^2*mWW^4*s^2*t^3 + 99553*ep^3*mtt^2*mWW^4*s^2*t^3 + 101834*ep^4*mtt^2*mWW^4*s^2*t^3 + 39872*ep^5*mtt^2*mWW^4*s^2*t^3 - 319*mtt*mWW^5*s^2*t^3 - 3756*ep*mtt*mWW^5*s^2*t^3 - 16840*ep^2*mtt*mWW^5*s^2*t^3 - 36903*ep^3*mtt*mWW^5*s^2*t^3 - 39518*ep^4*mtt*mWW^5*s^2*t^3 - 16480*ep^5*mtt*mWW^5*s^2*t^3 + 22*mWW^6*s^2*t^3 + 234*ep*mWW^6*s^2*t^3 + 798*ep^2*mWW^6*s^2*t^3 + 994*ep^3*mWW^6*s^2*t^3 + 200*ep^4*mWW^6*s^2*t^3 - 256*ep^5*mWW^6*s^2*t^3 + 142*mtt^5*s^3*t^3 + 724*ep*mtt^5*s^3*t^3 - 2264*ep^2*mtt^5*s^3*t^3 - 18022*ep^3*mtt^5*s^3*t^3 - 33812*ep^4*mtt^5*s^3*t^3 - 19488*ep^5*mtt^5*s^3*t^3 - 238*mtt^4*mWW*s^3*t^3 - 740*ep*mtt^4*mWW*s^3*t^3 + 8814*ep^2*mtt^4*mWW*s^3*t^3 + 44162*ep^3*mtt^4*mWW*s^3*t^3 + 70636*ep^4*mtt^4*mWW*s^3*t^3 + 37104*ep^5*mtt^4*mWW*s^3*t^3 - 172*mtt^3*mWW^2*s^3*t^3 - 2145*ep*mtt^3*mWW^2*s^3*t^3 - 12257*ep^2*mtt^3*mWW^2*s^3*t^3 - 27786*ep^3*mtt^3*mWW^2*s^3*t^3 - 23520*ep^4*mtt^3*mWW^2*s^3*t^3 - 5088*ep^5*mtt^3*mWW^2*s^3*t^3 + 544*mtt^2*mWW^3*s^3*t^3 + 5048*ep*mtt^2*mWW^3*s^3*t^3 + 16652*ep^2*mtt^2*mWW^3*s^3*t^3 + 21034*ep^3*mtt^2*mWW^3*s^3*t^3 + 1804*ep^4*mtt^2*mWW^3*s^3*t^3 - 8720*ep^5*mtt^2*mWW^3*s^3*t^3 - 330*mtt*mWW^4*s^3*t^3 - 3471*ep*mtt*mWW^4*s^3*t^3 - 13185*ep^2*mtt*mWW^4*s^3*t^3 - 23970*ep^3*mtt*mWW^4*s^3*t^3 - 20432*ep^4*mtt*mWW^4*s^3*t^3 - 6512*ep^5*mtt*mWW^4*s^3*t^3 + 54*mWW^5*s^3*t^3 + 656*ep*mWW^5*s^3*t^3 + 2852*ep^2*mWW^5*s^3*t^3 + 6346*ep^3*mWW^5*s^3*t^3 + 7412*ep^4*mWW^5*s^3*t^3 + 3568*ep^5*mWW^5*s^3*t^3 + 47*mtt^4*s^4*t^3 + 1626*ep*mtt^4*s^4*t^3 + 12765*ep^2*mtt^4*s^4*t^3 + 38432*ep^3*mtt^4*s^4*t^3 + 49440*ep^4*mtt^4*s^4*t^3 + 21960*ep^5*mtt^4*s^4*t^3 - 96*mtt^3*mWW*s^4*t^3 - 2798*ep*mtt^3*mWW*s^4*t^3 - 22124*ep^2*mtt^3*mWW*s^4*t^3 - 66828*ep^3*mtt^3*mWW*s^4*t^3 - 86484*ep^4*mtt^3*mWW*s^4*t^3 - 39720*ep^5*mtt^3*mWW*s^4*t^3 + 112*mtt^2*mWW^2*s^4*t^3 + 1030*ep*mtt^2*mWW^2*s^4*t^3 + 4744*ep^2*mtt^2*mWW^2*s^4*t^3 + 9848*ep^3*mtt^2*mWW^2*s^4*t^3 + 8188*ep^4*mtt^2*mWW^2*s^4*t^3 + 2232*ep^5*mtt^2*mWW^2*s^4*t^3 - 88*mtt*mWW^3*s^4*t^3 - 260*ep*mtt*mWW^3*s^4*t^3 + 2784*ep^2*mtt*mWW^3*s^4*t^3 + 14814*ep^3*mtt*mWW^3*s^4*t^3 + 25232*ep^4*mtt*mWW^3*s^4*t^3 + 13944*ep^5*mtt*mWW^3*s^4*t^3 + 25*mWW^4*s^4*t^3 + 186*ep*mWW^4*s^4*t^3 - 41*ep^2*mWW^4*s^4*t^3 - 1882*ep^3*mWW^4*s^4*t^3 - 3576*ep^4*mWW^4*s^4*t^3 - 1872*ep^5*mWW^4*s^4*t^3 - 37*mtt^3*s^5*t^3 - 891*ep*mtt^3*s^5*t^3 - 6005*ep^2*mtt^3*s^5*t^3 - 16077*ep^3*mtt^3*s^5*t^3 - 17990*ep^4*mtt^3*s^5*t^3 - 6440*ep^5*mtt^3*s^5*t^3 + 54*mtt^2*mWW*s^5*t^3 + 1035*ep*mtt^2*mWW*s^5*t^3 + 6901*ep^2*mtt^2*mWW*s^5*t^3 + 19218*ep^3*mtt^2*mWW*s^5*t^3 + 23556*ep^4*mtt^2*mWW*s^5*t^3 + 10336*ep^5*mtt^2*mWW*s^5*t^3 - 21*mtt*mWW^2*s^5*t^3 - 30*ep*mtt*mWW^2*s^5*t^3 + 584*ep^2*mtt*mWW^2*s^5*t^3 + 2511*ep^3*mtt*mWW^2*s^5*t^3 + 3590*ep^4*mtt*mWW^2*s^5*t^3 + 1576*ep^5*mtt*mWW^2*s^5*t^3 + 4*mWW^3*s^5*t^3 - 66*ep*mWW^3*s^5*t^3 - 988*ep^2*mWW^3*s^5*t^3 - 3720*ep^3*mWW^3*s^5*t^3 - 5580*ep^4*mWW^3*s^5*t^3 - 2880*ep^5*mWW^3*s^5*t^3 + 2*mtt^2*s^6*t^3 + 89*ep*mtt^2*s^6*t^3 + 647*ep^2*mtt^2*s^6*t^3 + 1672*ep^3*mtt^2*s^6*t^3 + 1604*ep^4*mtt^2*s^6*t^3 + 336*ep^5*mtt^2*s^6*t^3 - 8*mtt*mWW*s^6*t^3 - 103*ep*mtt*mWW*s^6*t^3 - 511*ep^2*mtt*mWW*s^6*t^3 - 1232*ep^3*mtt*mWW*s^6*t^3 - 1476*ep^4*mtt*mWW*s^6*t^3 - 720*ep^5*mtt*mWW*s^6*t^3 + 6*mWW^2*s^6*t^3 + 50*ep*mWW^2*s^6*t^3 + 140*ep^2*mWW^2*s^6*t^3 + 172*ep^3*mWW^2*s^6*t^3 + 136*ep^4*mWW^2*s^6*t^3 + 96*ep^5*mWW^2*s^6*t^3 + 231*mtt^7*t^4 + 2868*ep*mtt^7*t^4 + 13767*ep^2*mtt^7*t^4 + 31938*ep^3*mtt^7*t^4 + 35736*ep^4*mtt^7*t^4 + 15360*ep^5*mtt^7*t^4 - 1059*mtt^6*mWW*t^4 - 12852*ep*mtt^6*mWW*t^4 - 60207*ep^2*mtt^6*mWW*t^4 - 136242*ep^3*mtt^6*mWW*t^4 - 148632*ep^4*mtt^6*mWW*t^4 - 62208*ep^5*mtt^6*mWW*t^4 + 1908*mtt^5*mWW^2*t^4 + 22713*ep*mtt^5*mWW^2*t^4 + 104079*ep^2*mtt^5*mWW^2*t^4 + 229854*ep^3*mtt^5*mWW^2*t^4 + 244104*ep^4*mtt^5*mWW^2*t^4 + 99072*ep^5*mtt^5*mWW^2*t^4 - 1674*mtt^4*mWW^3*t^4 - 19605*ep*mtt^4*mWW^3*t^4 - 88035*ep^2*mtt^4*mWW^3*t^4 - 189690*ep^3*mtt^4*mWW^3*t^4 - 195456*ep^4*mtt^4*mWW^3*t^4 - 76320*ep^5*mtt^4*mWW^3*t^4 + 699*mtt^3*mWW^4*t^4 + 8061*ep*mtt^3*mWW^4*t^4 + 35424*ep^2*mtt^3*mWW^4*t^4 + 74064*ep^3*mtt^3*mWW^4*t^4 + 73128*ep^4*mtt^3*mWW^4*t^4 + 26784*ep^5*mtt^3*mWW^4*t^4 - 99*mtt^2*mWW^5*t^4 - 1107*ep*mtt^2*mWW^5*t^4 - 4626*ep^2*mtt^2*mWW^5*t^4 - 8892*ep^3*mtt^2*mWW^5*t^4 - 7560*ep^4*mtt^2*mWW^5*t^4 - 2016*ep^5*mtt^2*mWW^5*t^4 - 6*mtt*mWW^6*t^4 - 78*ep*mtt*mWW^6*t^4 - 402*ep^2*mtt*mWW^6*t^4 - 1032*ep^3*mtt*mWW^6*t^4 - 1320*ep^4*mtt*mWW^6*t^4 - 672*ep^5*mtt*mWW^6*t^4 - 714*mtt^6*s*t^4 - 8832*ep*mtt^6*s*t^4 - 41786*ep^2*mtt^6*s*t^4 - 94032*ep^3*mtt^6*s*t^4 - 100080*ep^4*mtt^6*s*t^4 - 40256*ep^5*mtt^6*s*t^4 + 2644*mtt^5*mWW*s*t^4 + 32188*ep*mtt^5*mWW*s*t^4 + 150482*ep^2*mtt^5*mWW*s*t^4 + 336644*ep^3*mtt^5*mWW*s*t^4 + 358128*ep^4*mtt^5*mWW*s*t^4 + 144384*ep^5*mtt^5*mWW*s*t^4 - 3523*mtt^4*mWW^2*s*t^4 - 42637*ep*mtt^4*mWW^2*s*t^4 - 198711*ep^2*mtt^4*mWW^2*s*t^4 - 445065*ep^3*mtt^4*mWW^2*s*t^4 - 476126*ep^4*mtt^4*mWW^2*s*t^4 - 193448*ep^5*mtt^4*mWW^2*s*t^4 + 1827*mtt^3*mWW^3*s*t^4 + 22287*ep*mtt^3*mWW^3*s*t^4 + 104669*ep^2*mtt^3*mWW^3*s*t^4 + 236203*ep^3*mtt^3*mWW^3*s*t^4 + 254822*ep^4*mtt^3*mWW^3*s*t^4 + 104232*ep^5*mtt^3*mWW^3*s*t^4 - 57*mtt^2*mWW^4*s*t^4 - 900*ep*mtt^2*mWW^4*s*t^4 - 4806*ep^2*mtt^2*mWW^4*s*t^4 - 11013*ep^3*mtt^2*mWW^4*s*t^4 - 11070*ep^4*mtt^2*mWW^4*s*t^4 - 3624*ep^5*mtt^2*mWW^4*s*t^4 - 211*mtt*mWW^5*s*t^4 - 2509*ep*mtt*mWW^5*s*t^4 - 11677*ep^2*mtt*mWW^5*s*t^4 - 26707*ep^3*mtt*mWW^5*s*t^4 - 29782*ep^4*mtt*mWW^5*s*t^4 - 12904*ep^5*mtt*mWW^5*s*t^4 + 34*mWW^6*s*t^4 + 403*ep*mWW^6*s*t^4 + 1829*ep^2*mWW^6*s*t^4 + 3970*ep^3*mWW^6*s*t^4 + 4108*ep^4*mWW^6*s*t^4 + 1616*ep^5*mWW^6*s*t^4 + 738*mtt^5*s^2*t^4 + 8746*ep*mtt^5*s^2*t^4 + 38734*ep^2*mtt^5*s^2*t^4 + 79582*ep^3*mtt^5*s^2*t^4 + 74372*ep^4*mtt^5*s^2*t^4 + 25168*ep^5*mtt^5*s^2*t^4 - 2216*mtt^4*mWW*s^2*t^4 - 25926*ep*mtt^4*mWW*s^2*t^4 - 114284*ep^2*mtt^4*mWW*s^2*t^4 - 238124*ep^3*mtt^4*mWW*s^2*t^4 - 231012*ep^4*mtt^4*mWW*s^2*t^4 - 82952*ep^5*mtt^4*mWW*s^2*t^4 + 2128*mtt^3*mWW^2*s^2*t^4 + 25635*ep*mtt^3*mWW^2*s^2*t^4 + 117367*ep^2*mtt^3*mWW^2*s^2*t^4 + 259130*ep^3*mtt^3*mWW^2*s^2*t^4 + 273792*ep^4*mtt^3*mWW^2*s^2*t^4 + 109968*ep^5*mtt^3*mWW^2*s^2*t^4 - 454*mtt^2*mWW^3*s^2*t^4 - 6606*ep*mtt^2*mWW^3*s^2*t^4 - 35616*ep^2*mtt^2*mWW^3*s^2*t^4 - 92498*ep^3*mtt^2*mWW^3*s^2*t^4 - 116028*ep^4*mtt^2*mWW^3*s^2*t^4 - 55376*ep^5*mtt^2*mWW^3*s^2*t^4 - 302*mtt*mWW^4*s^2*t^4 - 3119*ep*mtt*mWW^4*s^2*t^4 - 12169*ep^2*mtt*mWW^4*s^2*t^4 - 22034*ep^3*mtt*mWW^4*s^2*t^4 - 17040*ep^4*mtt*mWW^4*s^2*t^4 - 3824*ep^5*mtt*mWW^4*s^2*t^4 + 106*mWW^5*s^2*t^4 + 1294*ep*mWW^5*s^2*t^4 + 6172*ep^2*mWW^5*s^2*t^4 + 14532*ep^3*mWW^5*s^2*t^4 + 16612*ep^4*mWW^5*s^2*t^4 + 7304*ep^5*mWW^5*s^2*t^4 - 240*mtt^4*s^3*t^4 - 2250*ep*mtt^4*s^3*t^4 - 6500*ep^2*mtt^4*s^3*t^4 - 4850*ep^3*mtt^4*s^3*t^4 + 5780*ep^4*mtt^4*s^3*t^4 + 6080*ep^5*mtt^4*s^3*t^4 + 650*mtt^3*mWW*s^3*t^4 + 6215*ep*mtt^3*mWW*s^3*t^4 + 18901*ep^2*mtt^3*mWW*s^3*t^4 + 19418*ep^3*mtt^3*mWW*s^3*t^4 - 4676*ep^4*mtt^3*mWW*s^3*t^4 - 11928*ep^5*mtt^3*mWW*s^3*t^4 - 464*mtt^2*mWW^2*s^3*t^4 - 5395*ep*mtt^2*mWW^2*s^3*t^4 - 22017*ep^2*mtt^2*mWW^2*s^3*t^4 - 42704*ep^3*mtt^2*mWW^2*s^3*t^4 - 39080*ep^4*mtt^2*mWW^2*s^3*t^4 - 13144*ep^5*mtt^2*mWW^2*s^3*t^4 - 18*mtt*mWW^3*s^3*t^4 + 591*ep*mtt*mWW^3*s^3*t^4 + 6179*ep^2*mtt*mWW^3*s^3*t^4 + 22340*ep^3*mtt*mWW^3*s^3*t^4 + 34872*ep^4*mtt*mWW^3*s^3*t^4 + 19272*ep^5*mtt*mWW^3*s^3*t^4 + 72*mWW^4*s^3*t^4 + 647*ep*mWW^4*s^3*t^4 + 1781*ep^2*mWW^4*s^3*t^4 + 876*ep^3*mWW^4*s^3*t^4 - 3088*ep^4*mWW^4*s^3*t^4 - 3160*ep^5*mWW^4*s^3*t^4 - 33*mtt^3*s^4*t^4 - 834*ep*mtt^3*s^4*t^4 - 5885*ep^2*mtt^3*s^4*t^4 - 16428*ep^3*mtt^3*s^4*t^4 - 19100*ep^4*mtt^3*s^4*t^4 - 6880*ep^5*mtt^3*s^4*t^4 + 7*mtt^2*mWW*s^4*t^4 + 750*ep*mtt^2*mWW*s^4*t^4 + 7161*ep^2*mtt^2*mWW*s^4*t^4 + 23358*ep^3*mtt^2*mWW*s^4*t^4 + 31808*ep^4*mtt^2*mWW*s^4*t^4 + 14976*ep^5*mtt^2*mWW*s^4*t^4 + 9*mtt*mWW^2*s^4*t^4 + 194*ep*mtt*mWW^2*s^4*t^4 + 633*ep^2*mtt*mWW^2*s^4*t^4 + 400*ep^3*mtt*mWW^2*s^4*t^4 - 1068*ep^4*mtt*mWW^2*s^4*t^4 - 1248*ep^5*mtt*mWW^2*s^4*t^4 + 17*mWW^3*s^4*t^4 + 58*ep*mWW^3*s^4*t^4 - 385*ep^2*mWW^3*s^4*t^4 - 2350*ep^3*mWW^3*s^4*t^4 - 4272*ep^4*mWW^3*s^4*t^4 - 2528*ep^5*mWW^3*s^4*t^4 + 18*mtt^2*s^5*t^4 + 302*ep*mtt^2*s^5*t^4 + 1670*ep^2*mtt^2*s^5*t^4 + 3790*ep^3*mtt^2*s^5*t^4 + 3292*ep^4*mtt^2*s^5*t^4 + 528*ep^5*mtt^2*s^5*t^4 - 26*mtt*mWW*s^5*t^4 - 333*ep*mtt*mWW*s^5*t^4 - 1593*ep^2*mtt*mWW*s^5*t^4 - 3528*ep^3*mtt*mWW*s^5*t^4 - 3628*ep^4*mtt*mWW*s^5*t^4 - 1392*ep^5*mtt*mWW*s^5*t^4 + 8*mWW^2*s^5*t^4 + 55*ep*mWW^2*s^5*t^4 + 67*ep^2*mWW^2*s^5*t^4 - 214*ep^3*mWW^2*s^5*t^4 - 528*ep^4*mWW^2*s^5*t^4 - 288*ep^5*mWW^2*s^5*t^4 - 360*mtt^6*t^5 - 4395*ep*mtt^6*t^5 - 20655*ep^2*mtt^6*t^5 - 46710*ep^3*mtt^6*t^5 - 50760*ep^4*mtt^6*t^5 - 21120*ep^5*mtt^6*t^5 + 1548*mtt^5*mWW*t^5 + 18594*ep*mtt^5*mWW*t^5 + 85842*ep^2*mtt^5*mWW*t^5 + 190524*ep^3*mtt^5*mWW*t^5 + 203040*ep^4*mtt^5*mWW*t^5 + 82752*ep^5*mtt^5*mWW*t^5 - 2565*mtt^4*mWW^2*t^5 - 30426*ep*mtt^4*mWW^2*t^5 - 138441*ep^2*mtt^4*mWW^2*t^5 - 302310*ep^3*mtt^4*mWW^2*t^5 - 316392*ep^4*mtt^4*mWW^2*t^5 - 126336*ep^5*mtt^4*mWW^2*t^5 + 2016*mtt^3*mWW^3*t^5 + 23694*ep*mtt^3*mWW^3*t^5 + 106572*ep^2*mtt^3*mWW^3*t^5 + 229452*ep^3*mtt^3*mWW^3*t^5 + 236040*ep^4*mtt^3*mWW^3*t^5 + 92256*ep^5*mtt^3*mWW^3*t^5 - 726*mtt^2*mWW^4*t^5 - 8472*ep*mtt^2*mWW^4*t^5 - 37716*ep^2*mtt^2*mWW^4*t^5 - 80028*ep^3*mtt^2*mWW^4*t^5 - 80664*ep^4*mtt^2*mWW^4*t^5 - 30624*ep^5*mtt^2*mWW^4*t^5 + 84*mtt*mWW^5*t^5 + 966*ep*mtt*mWW^5*t^5 + 4200*ep^2*mtt*mWW^5*t^5 + 8580*ep^3*mtt*mWW^5*t^5 + 8136*ep^4*mtt*mWW^5*t^5 + 2784*ep^5*mtt*mWW^5*t^5 + 3*mWW^6*t^5 + 39*ep*mWW^6*t^5 + 198*ep^2*mWW^6*t^5 + 492*ep^3*mWW^6*t^5 + 600*ep^4*mWW^6*t^5 + 288*ep^5*mWW^6*t^5 + 906*mtt^5*s*t^5 + 11038*ep*mtt^5*s*t^5 + 51214*ep^2*mtt^5*s*t^5 + 112518*ep^3*mtt^5*s*t^5 + 116500*ep^4*mtt^5*s*t^5 + 45424*ep^5*mtt^5*s*t^5 - 3206*mtt^4*mWW*s*t^5 - 38446*ep*mtt^4*mWW*s*t^5 - 175992*ep^2*mtt^4*mWW*s*t^5 - 382984*ep^3*mtt^4*mWW*s*t^5 - 394088*ep^4*mtt^4*mWW*s*t^5 - 152864*ep^5*mtt^4*mWW*s*t^5 + 4116*mtt^3*mWW^2*s*t^5 + 49111*ep*mtt^3*mWW^2*s*t^5 + 224220*ep^2*mtt^3*mWW^2*s*t^5 + 488565*ep^3*mtt^3*mWW^2*s*t^5 + 505642*ep^4*mtt^3*mWW^2*s*t^5 + 197976*ep^5*mtt^3*mWW^2*s*t^5 - 2213*mtt^2*mWW^3*s*t^5 - 26585*ep*mtt^2*mWW^3*s*t^5 - 122488*ep^2*mtt^2*mWW^3*s*t^5 - 270272*ep^3*mtt^2*mWW^3*s*t^5 - 284708*ep^4*mtt^2*mWW^3*s*t^5 - 114064*ep^5*mtt^2*mWW^3*s*t^5 + 372*mtt*mWW^4*s*t^5 + 4572*ep*mtt*mWW^4*s*t^5 + 21495*ep^2*mtt*mWW^4*s*t^5 + 48275*ep^3*mtt*mWW^4*s*t^5 + 51874*ep^4*mtt*mWW^4*s*t^5 + 21272*ep^5*mtt*mWW^4*s*t^5 + 25*mWW^5*s*t^5 + 310*ep*mWW^5*s*t^5 + 1551*ep^2*mWW^5*s*t^5 + 3898*ep^3*mWW^5*s*t^5 + 4780*ep^4*mWW^5*s*t^5 + 2256*ep^5*mWW^5*s*t^5 - 726*mtt^4*s^2*t^5 - 8696*ep*mtt^4*s^2*t^5 - 39047*ep^2*mtt^4*s^2*t^5 - 81595*ep^3*mtt^4*s^2*t^5 - 78668*ep^4*mtt^4*s^2*t^5 - 28228*ep^5*mtt^4*s^2*t^5 + 2172*mtt^3*mWW*s^2*t^5 + 25330*ep*mtt^3*mWW*s^2*t^5 + 110969*ep^2*mtt^3*mWW*s^2*t^5 + 227493*ep^3*mtt^3*mWW*s^2*t^5 + 215450*ep^4*mtt^3*mWW*s^2*t^5 + 74976*ep^5*mtt^3*mWW*s^2*t^5 - 2177*mtt^2*mWW^2*s^2*t^5 - 25537*ep*mtt^2*mWW^2*s^2*t^5 - 112980*ep^2*mtt^2*mWW^2*s^2*t^5 - 236108*ep^3*mtt^2*mWW^2*s^2*t^5 - 230948*ep^4*mtt^2*mWW^2*s^2*t^5 - 84016*ep^5*mtt^2*mWW^2*s^2*t^5 + 768*mtt*mWW^3*s^2*t^5 + 9455*ep*mtt*mWW^3*s^2*t^5 + 44232*ep^2*mtt*mWW^3*s^2*t^5 + 99229*ep^3*mtt*mWW^3*s^2*t^5 + 106686*ep^4*mtt*mWW^3*s^2*t^5 + 43872*ep^5*mtt*mWW^3*s^2*t^5 - 37*mWW^4*s^2*t^5 - 612*ep*mWW^4*s^2*t^5 - 3690*ep^2*mWW^4*s^2*t^5 - 10543*ep^3*mWW^4*s^2*t^5 - 14416*ep^4*mWW^4*s^2*t^5 - 7468*ep^5*mWW^4*s^2*t^5 + 174*mtt^3*s^3*t^5 + 1979*ep*mtt^3*s^3*t^5 + 8283*ep^2*mtt^3*s^3*t^5 + 16120*ep^3*mtt^3*s^3*t^5 + 14972*ep^4*mtt^3*s^3*t^5 + 6032*ep^5*mtt^3*s^3*t^5 - 530*mtt^2*mWW*s^3*t^5 - 5777*ep*mtt^2*mWW*s^3*t^5 - 22889*ep^2*mtt^2*mWW*s^3*t^5 - 41098*ep^3*mtt^2*mWW*s^3*t^5 - 32296*ep^4*mtt^2*mWW*s^3*t^5 - 8720*ep^5*mtt^2*mWW*s^3*t^5 + 444*mtt*mWW^2*s^3*t^5 + 5031*ep*mtt*mWW^2*s^3*t^5 + 20783*ep^2*mtt*mWW^2*s^3*t^5 + 39216*ep^3*mtt*mWW^2*s^3*t^5 + 32828*ep^4*mtt*mWW^2*s^3*t^5 + 9328*ep^5*mtt*mWW^2*s^3*t^5 - 88*mWW^3*s^3*t^5 - 1077*ep*mWW^3*s^3*t^5 - 4797*ep^2*mWW^3*s^3*t^5 - 9930*ep^3*mWW^3*s^3*t^5 - 9576*ep^4*mWW^3*s^3*t^5 - 3472*ep^5*mWW^3*s^3*t^5 + 6*mtt^2*s^4*t^5 + 95*ep*mtt^2*s^4*t^5 + 453*ep^2*mtt^2*s^4*t^5 + 622*ep^3*mtt^2*s^4*t^5 - 528*ep^4*mtt^2*s^4*t^5 - 1248*ep^5*mtt^2*s^4*t^5 + 28*mtt*mWW*s^4*t^5 + 304*ep*mtt*mWW*s^4*t^5 + 1292*ep^2*mtt*mWW*s^4*t^5 + 2804*ep^3*mtt*mWW*s^4*t^5 + 3240*ep^4*mtt*mWW*s^4*t^5 + 1632*ep^5*mtt*mWW*s^4*t^5 - 34*mWW^2*s^4*t^5 - 423*ep*mWW^2*s^4*t^5 - 2009*ep^2*mWW^2*s^4*t^5 - 4554*ep^3*mWW^2*s^4*t^5 - 4968*ep^4*mWW^2*s^4*t^5 - 2112*ep^5*mWW^2*s^4*t^5 + 330*mtt^5*t^6 + 3945*ep*mtt^5*t^6 + 18045*ep^2*mtt^5*t^6 + 39450*ep^3*mtt^5*t^6 + 41160*ep^4*mtt^5*t^6 + 16320*ep^5*mtt^5*t^6 - 1302*mtt^4*mWW*t^6 - 15441*ep*mtt^4*mWW*t^6 - 70023*ep^2*mtt^4*mWW*t^6 - 151746*ep^3*mtt^4*mWW*t^6 - 156960*ep^4*mtt^4*mWW*t^6 - 61728*ep^5*mtt^4*mWW*t^6 + 1923*mtt^3*mWW^2*t^6 + 22683*ep*mtt^3*mWW^2*t^6 + 102246*ep^2*mtt^3*mWW^2*t^6 + 220164*ep^3*mtt^3*mWW^2*t^6 + 226248*ep^4*mtt^3*mWW^2*t^6 + 88416*ep^5*mtt^3*mWW^2*t^6 - 1287*mtt^2*mWW^3*t^6 - 15141*ep*mtt^2*mWW^3*t^6 - 68028*ep^2*mtt^2*mWW^3*t^6 - 145920*ep^3*mtt^2*mWW^3*t^6 - 149304*ep^4*mtt^2*mWW^3*t^6 - 58080*ep^5*mtt^2*mWW^3*t^6 + 363*mtt*mWW^4*t^6 + 4272*ep*mtt*mWW^4*t^6 + 19185*ep^2*mtt*mWW^4*t^6 + 41082*ep^3*mtt*mWW^4*t^6 + 41904*ep^4*mtt*mWW^4*t^6 + 16224*ep^5*mtt*mWW^4*t^6 - 27*mWW^5*t^6 - 318*ep*mWW^5*t^6 - 1425*ep^2*mWW^5*t^6 - 3030*ep^3*mWW^5*t^6 - 3048*ep^4*mWW^5*t^6 - 1152*ep^5*mWW^5*t^6 - 634*mtt^4*s*t^6 - 7587*ep*mtt^4*s*t^6 - 34386*ep^2*mtt^4*s*t^6 - 73327*ep^3*mtt^4*s*t^6 - 73230*ep^4*mtt^4*s*t^6 - 27336*ep^5*mtt^4*s*t^6 + 2052*mtt^3*mWW*s*t^6 + 24187*ep*mtt^3*mWW*s*t^6 + 108090*ep^2*mtt^3*mWW*s*t^6 + 227763*ep^3*mtt^3*mWW*s*t^6 + 225010*ep^4*mtt^3*mWW*s*t^6 + 82968*ep^5*mtt^3*mWW*s*t^6 - 2340*mtt^2*mWW^2*s*t^6 - 27458*ep*mtt^2*mWW^2*s*t^6 - 122411*ep^2*mtt^2*mWW^2*s*t^6 - 258217*ep^3*mtt^2*mWW^2*s*t^6 - 256426*ep^4*mtt^2*mWW^2*s*t^6 - 95448*ep^5*mtt^2*mWW^2*s*t^6 + 1066*mtt*mWW^3*s*t^6 + 12616*ep*mtt*mWW^3*s*t^6 + 56965*ep^2*mtt*mWW^3*s*t^6 + 122445*ep^3*mtt*mWW^3*s*t^6 + 124946*ep^4*mtt*mWW^3*s*t^6 + 48312*ep^5*mtt*mWW^3*s*t^6 - 144*mWW^4*s*t^6 - 1758*ep*mWW^4*s*t^6 - 8258*ep^2*mWW^4*s*t^6 - 18664*ep^3*mWW^4*s*t^6 - 20300*ep^4*mWW^4*s*t^6 - 8496*ep^5*mWW^4*s*t^6 + 350*mtt^3*s^2*t^6 + 4206*ep*mtt^3*s^2*t^6 + 18979*ep^2*mtt^3*s^2*t^6 + 39963*ep^3*mtt^3*s^2*t^6 + 39286*ep^4*mtt^3*s^2*t^6 + 14656*ep^5*mtt^3*s^2*t^6 - 975*mtt^2*mWW*s^2*t^6 - 11268*ep*mtt^2*mWW*s^2*t^6 - 48797*ep^2*mtt^2*mWW*s^2*t^6 - 98340*ep^3*mtt^2*mWW*s^2*t^6 - 91404*ep^4*mtt^2*mWW*s^2*t^6 - 31256*ep^5*mtt^2*mWW*s^2*t^6 + 846*mtt*mWW^2*s^2*t^6 + 9660*ep*mtt*mWW^2*s^2*t^6 + 41237*ep^2*mtt*mWW^2*s^2*t^6 + 81741*ep^3*mtt*mWW^2*s^2*t^6 + 74234*ep^4*mtt*mWW^2*s^2*t^6 + 24352*ep^5*mtt*mWW^2*s^2*t^6 - 221*mWW^3*s^2*t^6 - 2550*ep*mWW^3*s^2*t^6 - 10999*ep^2*mWW^3*s^2*t^6 - 22080*ep^3*mWW^3*s^2*t^6 - 20412*ep^4*mWW^3*s^2*t^6 - 6888*ep^5*mWW^3*s^2*t^6 - 46*mtt^2*s^3*t^6 - 580*ep*mtt^2*s^3*t^6 - 2788*ep^2*mtt^2*s^3*t^6 - 6452*ep^3*mtt^2*s^3*t^6 - 7432*ep^4*mtt^2*s^3*t^6 - 3552*ep^5*mtt^2*s^3*t^6 + 142*mtt*mWW*s^3*t^6 + 1646*ep*mtt*mWW*s^3*t^6 + 7238*ep^2*mtt*mWW*s^3*t^6 + 15136*ep^3*mtt*mWW*s^3*t^6 + 15240*ep^4*mtt*mWW*s^3*t^6 + 6048*ep^5*mtt*mWW*s^3*t^6 - 96*mWW^2*s^3*t^6 - 1102*ep*mWW^2*s^3*t^6 - 4786*ep^2*mWW^2*s^3*t^6 - 9836*ep^3*mWW^2*s^3*t^6 - 9632*ep^4*mWW^2*s^3*t^6 - 3648*ep^5*mWW^2*s^3*t^6 - 177*mtt^4*t^7 - 2058*ep*mtt^4*t^7 - 9069*ep^2*mtt^4*t^7 - 18870*ep^3*mtt^4*t^7 - 18456*ep^4*mtt^4*t^7 - 6720*ep^5*mtt^4*t^7 + 618*mtt^3*mWW*t^7 + 7200*ep*mtt^3*mWW*t^7 + 31848*ep^2*mtt^3*mWW*t^7 + 66708*ep^3*mtt^3*mWW*t^7 + 65976*ep^4*mtt^3*mWW*t^7 + 24480*ep^5*mtt^3*mWW*t^7 - 774*mtt^2*mWW^2*t^7 - 9042*ep*mtt^2*mWW^2*t^7 - 40170*ep^2*mtt^2*mWW^2*t^7 - 84720*ep^3*mtt^2*mWW^2*t^7 - 84696*ep^4*mtt^2*mWW^2*t^7 - 31968*ep^5*mtt^2*mWW^2*t^7 + 402*mtt*mWW^3*t^7 + 4716*ep*mtt*mWW^3*t^7 + 21072*ep^2*mtt*mWW^3*t^7 + 44796*ep^3*mtt*mWW^3*t^7 + 45288*ep^4*mtt*mWW^3*t^7 + 17376*ep^5*mtt*mWW^3*t^7 - 69*mWW^4*t^7 - 816*ep*mWW^4*t^7 - 3681*ep^2*mWW^4*t^7 - 7914*ep^3*mWW^4*t^7 - 8112*ep^4*mWW^4*t^7 - 3168*ep^5*mWW^4*t^7 + 231*mtt^3*s*t^7 + 2703*ep*mtt^3*s*t^7 + 11885*ep^2*mtt^3*s*t^7 + 24339*ep^3*mtt^3*s*t^7 + 23058*ep^4*mtt^3*s*t^7 + 8024*ep^5*mtt^3*s*t^7 - 646*mtt^2*mWW*s*t^7 - 7447*ep*mtt^2*mWW*s*t^7 - 32261*ep^2*mtt^2*mWW*s*t^7 - 65126*ep^3*mtt^2*mWW*s*t^7 - 60732*ep^4*mtt^2*mWW*s*t^7 - 20688*ep^5*mtt^2*mWW*s*t^7 + 587*mtt*mWW^2*s*t^7 + 6728*ep*mtt*mWW^2*s*t^7 + 29014*ep^2*mtt*mWW^2*s*t^7 + 58435*ep^3*mtt*mWW^2*s*t^7 + 54486*ep^4*mtt*mWW^2*s*t^7 + 18600*ep^5*mtt*mWW^2*s*t^7 - 172*mWW^3*s*t^7 - 1984*ep*mWW^3*s*t^7 - 8638*ep^2*mWW^3*s*t^7 - 17648*ep^3*mWW^3*s*t^7 - 16812*ep^4*mWW^3*s*t^7 - 5936*ep^5*mWW^3*s*t^7 - 66*mtt^2*s^2*t^7 - 793*ep*mtt^2*s^2*t^7 - 3583*ep^2*mtt^2*s^2*t^7 - 7580*ep^3*mtt^2*s^2*t^7 - 7580*ep^4*mtt^2*s^2*t^7 - 2928*ep^5*mtt^2*s^2*t^7 + 160*mtt*mWW*s^2*t^7 + 1833*ep*mtt*mWW*s^2*t^7 + 7881*ep^2*mtt*mWW*s^2*t^7 + 15816*ep^3*mtt*mWW*s^2*t^7 + 14828*ep^4*mtt*mWW*s^2*t^7 + 5232*ep^5*mtt*mWW*s^2*t^7 - 94*mWW^2*s^2*t^7 - 1052*ep*mWW^2*s^2*t^7 - 4406*ep^2*mWW^2*s^2*t^7 - 8584*ep^3*mWW^2*s^2*t^7 - 7752*ep^4*mWW^2*s^2*t^7 - 2592*ep^5*mWW^2*s^2*t^7 + 51*mtt^3*t^8 + 570*ep*mtt^3*t^8 + 2373*ep^2*mtt^3*t^8 + 4542*ep^3*mtt^3*t^8 + 3912*ep^4*mtt^3*t^8 + 1152*ep^5*mtt^3*t^8 - 147*mtt^2*mWW*t^8 - 1662*ep*mtt^2*mWW*t^8 - 7041*ep^2*mtt^2*mWW*t^8 - 13854*ep^3*mtt^2*mWW*t^8 - 12504*ep^4*mtt^2*mWW*t^8 - 4032*ep^5*mtt^2*mWW*t^8 + 141*mtt*mWW^2*t^8 + 1614*ep*mtt*mWW^2*t^8 + 6963*ep^2*mtt*mWW^2*t^8 + 14082*ep^3*mtt*mWW^2*t^8 + 13272*ep^4*mtt*mWW^2*t^8 + 4608*ep^5*mtt*mWW^2*t^8 - 45*mWW^3*t^8 - 522*ep*mWW^3*t^8 - 2295*ep^2*mWW^3*t^8 - 4770*ep^3*mWW^3*t^8 - 4680*ep^4*mWW^3*t^8 - 1728*ep^5*mWW^3*t^8 - 34*mtt^2*s*t^8 - 386*ep*mtt^2*s*t^8 - 1626*ep^2*mtt^2*s*t^8 - 3130*ep^3*mtt^2*s*t^8 - 2708*ep^4*mtt^2*s*t^8 - 816*ep^5*mtt^2*s*t^8 + 74*mtt*mWW*s*t^8 + 823*ep*mtt*mWW*s*t^8 + 3387*ep^2*mtt*mWW*s*t^8 + 6344*ep^3*mtt*mWW*s*t^8 + 5284*ep^4*mtt*mWW*s*t^8 + 1488*ep^5*mtt*mWW*s*t^8 - 40*mWW^2*s*t^8 - 437*ep*mWW^2*s*t^8 - 1761*ep^2*mWW^2*s*t^8 - 3214*ep^3*mWW^2*s*t^8 - 2576*ep^4*mWW^2*s*t^8 - 672*ep^5*mWW^2*s*t^8 - 6*mtt^2*t^9 - 63*ep*mtt^2*t^9 - 237*ep^2*mtt^2*t^9 - 378*ep^3*mtt^2*t^9 - 216*ep^4*mtt^2*t^9 + 12*mtt*mWW*t^9 + 126*ep*mtt*mWW*t^9 + 474*ep^2*mtt*mWW*t^9 + 756*ep^3*mtt*mWW*t^9 + 432*ep^4*mtt*mWW*t^9 - 6*mWW^2*t^9 - 63*ep*mWW^2*t^9 - 237*ep^2*mWW^2*t^9 - 378*ep^3*mWW^2*t^9 - 216*ep^4*mWW^2*t^9))/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - s - t)*(mtt - mWW - s - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(-6*ep*mtt^2*mWW^5*s^3 - 46*ep^2*mtt^2*mWW^5*s^3 - 108*ep^3*mtt^2*mWW^5*s^3 - 80*ep^4*mtt^2*mWW^5*s^3 + 8*ep*mtt*mWW^6*s^3 + 72*ep^2*mtt*mWW^6*s^3 + 184*ep^3*mtt*mWW^6*s^3 + 144*ep^4*mtt*mWW^6*s^3 - 2*ep*mWW^7*s^3 - 26*ep^2*mWW^7*s^3 - 76*ep^3*mWW^7*s^3 - 64*ep^4*mWW^7*s^3 - 6*ep*mtt^3*mWW^4*s^2*t - 52*ep^2*mtt^3*mWW^4*s^2*t - 142*ep^3*mtt^3*mWW^4*s^2*t - 192*ep^4*mtt^3*mWW^4*s^2*t - 120*ep^5*mtt^3*mWW^4*s^2*t + 19*ep*mtt^2*mWW^5*s^2*t + 161*ep^2*mtt^2*mWW^5*s^2*t + 412*ep^3*mtt^2*mWW^5*s^2*t + 456*ep^4*mtt^2*mWW^5*s^2*t + 216*ep^5*mtt^2*mWW^5*s^2*t + ep*mtt*mWW^6*s^2*t - 5*ep^2*mtt*mWW^6*s^2*t - 44*ep^3*mtt*mWW^6*s^2*t - 104*ep^4*mtt*mWW^6*s^2*t - 72*ep^5*mtt*mWW^6*s^2*t - 2*ep*mWW^7*s^2*t - 20*ep^2*mWW^7*s^2*t - 58*ep^3*mWW^7*s^2*t - 64*ep^4*mWW^7*s^2*t - 24*ep^5*mWW^7*s^2*t - 12*mtt^2*mWW^4*s^3*t - 20*ep*mtt^2*mWW^4*s^3*t + 336*ep^2*mtt^2*mWW^4*s^3*t + 1136*ep^3*mtt^2*mWW^4*s^3*t + 960*ep^4*mtt^2*mWW^4*s^3*t + 16*mtt*mWW^5*s^3*t + 52*ep*mtt*mWW^5*s^3*t - 476*ep^2*mtt*mWW^5*s^3*t - 1888*ep^3*mtt*mWW^5*s^3*t - 1712*ep^4*mtt*mWW^5*s^3*t - 4*mWW^6*s^3*t - 32*ep*mWW^6*s^3*t + 140*ep^2*mWW^6*s^3*t + 752*ep^3*mWW^6*s^3*t + 752*ep^4*mWW^6*s^3*t + 6*ep*mtt^4*mWW^3*s*t^2 + 58*ep^2*mtt^4*mWW^3*s*t^2 + 176*ep^3*mtt^4*mWW^3*s*t^2 + 160*ep^4*mtt^4*mWW^3*s*t^2 + ep*mtt^3*mWW^4*s*t^2 - 19*ep^2*mtt^3*mWW^4*s*t^2 - 134*ep^3*mtt^3*mWW^4*s*t^2 - 168*ep^4*mtt^3*mWW^4*s*t^2 - 4*ep*mtt^2*mWW^5*s*t^2 - 24*ep^2*mtt^2*mWW^5*s*t^2 - 36*ep^3*mtt^2*mWW^5*s*t^2 - 16*ep^4*mtt^2*mWW^5*s*t^2 + 9*ep*mtt*mWW^6*s*t^2 + 69*ep^2*mtt*mWW^6*s*t^2 + 162*ep^3*mtt*mWW^6*s*t^2 + 120*ep^4*mtt*mWW^6*s*t^2 - 12*mtt^3*mWW^3*s^2*t^2 - 56*ep*mtt^3*mWW^3*s^2*t^2 + 132*ep^2*mtt^3*mWW^3*s^2*t^2 + 680*ep^3*mtt^3*mWW^3*s^2*t^2 + 1176*ep^4*mtt^3*mWW^3*s^2*t^2 + 960*ep^5*mtt^3*mWW^3*s^2*t^2 + 20*mtt^2*mWW^4*s^2*t^2 + 112*ep*mtt^2*mWW^4*s^2*t^2 - 184*ep^2*mtt^2*mWW^4*s^2*t^2 - 1044*ep^3*mtt^2*mWW^4*s^2*t^2 - 1800*ep^4*mtt^2*mWW^4*s^2*t^2 - 1584*ep^5*mtt^2*mWW^4*s^2*t^2 - 4*mtt*mWW^5*s^2*t^2 - 73*ep*mtt*mWW^5*s^2*t^2 - 321*ep^2*mtt*mWW^5*s^2*t^2 - 730*ep^3*mtt*mWW^5*s^2*t^2 - 448*ep^4*mtt*mWW^5*s^2*t^2 + 288*ep^5*mtt*mWW^5*s^2*t^2 - 4*mWW^6*s^2*t^2 - 19*ep*mWW^6*s^2*t^2 + 121*ep^2*mWW^6*s^2*t^2 + 590*ep^3*mWW^6*s^2*t^2 + 784*ep^4*mWW^6*s^2*t^2 + 336*ep^5*mWW^6*s^2*t^2 - 12*mtt^2*mWW^3*s^3*t^2 - 80*ep*mtt^2*mWW^3*s^3*t^2 - 124*ep^2*mtt^2*mWW^3*s^3*t^2 + 56*ep^3*mtt^2*mWW^3*s^3*t^2 + 160*ep^4*mtt^2*mWW^3*s^3*t^2 + 24*mtt*mWW^4*s^3*t^2 + 120*ep*mtt*mWW^4*s^3*t^2 + 48*ep^2*mtt*mWW^4*s^3*t^2 - 432*ep^3*mtt*mWW^4*s^3*t^2 - 480*ep^4*mtt*mWW^4*s^3*t^2 - 12*mWW^5*s^3*t^2 - 40*ep*mWW^5*s^3*t^2 + 76*ep^2*mWW^5*s^3*t^2 + 376*ep^3*mWW^5*s^3*t^2 + 320*ep^4*mWW^5*s^3*t^2 - 9*ep*mtt^3*mWW^4*t^3 - 69*ep^2*mtt^3*mWW^4*t^3 - 162*ep^3*mtt^3*mWW^4*t^3 - 120*ep^4*mtt^3*mWW^4*t^3 + 9*ep*mtt^2*mWW^5*t^3 + 69*ep^2*mtt^2*mWW^5*t^3 + 162*ep^3*mtt^2*mWW^5*t^3 + 120*ep^4*mtt^2*mWW^5*t^3 + 12*mtt^4*mWW^2*s*t^3 + 56*ep*mtt^4*mWW^2*s*t^3 - 228*ep^2*mtt^4*mWW^2*s*t^3 - 1440*ep^3*mtt^4*mWW^2*s*t^3 - 1600*ep^4*mtt^4*mWW^2*s*t^3 - 16*mtt^3*mWW^3*s*t^3 - 103*ep*mtt^3*mWW^3*s*t^3 + 213*ep^2*mtt^3*mWW^3*s*t^3 + 2138*ep^3*mtt^3*mWW^3*s*t^3 + 2648*ep^4*mtt^3*mWW^3*s*t^3 + 4*mtt^2*mWW^4*s*t^3 + 39*ep*mtt^2*mWW^4*s*t^3 - 9*ep^2*mtt^2*mWW^4*s*t^3 - 626*ep^3*mtt^2*mWW^4*s*t^3 - 888*ep^4*mtt^2*mWW^4*s*t^3 - 19*ep*mtt*mWW^5*s*t^3 - 159*ep^2*mtt*mWW^5*s*t^3 - 414*ep^3*mtt*mWW^5*s*t^3 - 328*ep^4*mtt*mWW^5*s*t^3 - 9*ep*mWW^6*s*t^3 - 69*ep^2*mWW^6*s*t^3 - 162*ep^3*mWW^6*s*t^3 - 120*ep^4*mWW^6*s*t^3 + 12*mtt^3*mWW^2*s^2*t^3 + 164*ep*mtt^3*mWW^2*s^2*t^3 + 444*ep^2*mtt^3*mWW^2*s^2*t^3 - 884*ep^3*mtt^3*mWW^2*s^2*t^3 - 3336*ep^4*mtt^3*mWW^2*s^2*t^3 - 2160*ep^5*mtt^3*mWW^2*s^2*t^3 - 40*mtt^2*mWW^3*s^2*t^3 - 382*ep*mtt^2*mWW^3*s^2*t^3 - 914*ep^2*mtt^2*mWW^3*s^2*t^3 + 1696*ep^3*mtt^2*mWW^3*s^2*t^3 + 5544*ep^4*mtt^2*mWW^3*s^2*t^3 + 2736*ep^5*mtt^2*mWW^3*s^2*t^3 + 20*mtt*mWW^4*s^2*t^3 + 158*ep*mtt*mWW^4*s^2*t^3 + 606*ep^2*mtt*mWW^4*s^2*t^3 - 8*ep^3*mtt*mWW^4*s^2*t^3 - 584*ep^4*mtt*mWW^4*s^2*t^3 + 1008*ep^5*mtt*mWW^4*s^2*t^3 + 8*mWW^5*s^2*t^3 + 84*ep*mWW^5*s^2*t^3 + 32*ep^2*mWW^5*s^2*t^3 - 468*ep^3*mWW^5*s^2*t^3 - 1432*ep^4*mWW^5*s^2*t^3 - 1584*ep^5*mWW^5*s^2*t^3 + 60*mtt^2*mWW^2*s^3*t^3 + 244*ep*mtt^2*mWW^2*s^3*t^3 - 576*ep^2*mtt^2*mWW^2*s^3*t^3 - 3088*ep^3*mtt^2*mWW^2*s^3*t^3 - 2880*ep^4*mtt^2*mWW^2*s^3*t^3 - 72*mtt*mWW^3*s^3*t^3 - 400*ep*mtt*mWW^3*s^3*t^3 + 776*ep^2*mtt*mWW^3*s^3*t^3 + 5152*ep^3*mtt*mWW^3*s^3*t^3 + 5152*ep^4*mtt*mWW^3*s^3*t^3 + 12*mWW^4*s^3*t^3 + 156*ep*mWW^4*s^3*t^3 - 200*ep^2*mWW^4*s^3*t^3 - 2064*ep^3*mWW^4*s^3*t^3 - 2272*ep^4*mWW^4*s^3*t^3 + 9*ep*mtt^3*mWW^3*t^4 + 69*ep^2*mtt^3*mWW^3*t^4 + 162*ep^3*mtt^3*mWW^3*t^4 + 120*ep^4*mtt^3*mWW^3*t^4 + 9*ep*mtt^2*mWW^4*t^4 + 69*ep^2*mtt^2*mWW^4*t^4 + 162*ep^3*mtt^2*mWW^4*t^4 + 120*ep^4*mtt^2*mWW^4*t^4 - 18*ep*mtt*mWW^5*t^4 - 138*ep^2*mtt*mWW^5*t^4 - 324*ep^3*mtt*mWW^5*t^4 - 240*ep^4*mtt*mWW^5*t^4 + 36*mtt^4*mWW*s*t^4 + 210*ep*mtt^4*mWW*s*t^4 - 278*ep^2*mtt^4*mWW*s*t^4 - 3088*ep^3*mtt^4*mWW*s*t^4 - 3680*ep^4*mtt^4*mWW*s*t^4 - 116*mtt^3*mWW^2*s*t^4 - 649*ep*mtt^3*mWW^2*s*t^4 + 983*ep^2*mtt^3*mWW^2*s*t^4 + 9758*ep^3*mtt^3*mWW^2*s*t^4 + 11464*ep^4*mtt^3*mWW^2*s*t^4 + 100*mtt^2*mWW^3*s*t^4 + 575*ep*mtt^2*mWW^3*s*t^4 - 945*ep^2*mtt^2*mWW^3*s*t^4 - 9410*ep^3*mtt^2*mWW^3*s*t^4 - 11320*ep^4*mtt^2*mWW^3*s*t^4 - 20*mtt*mWW^4*s*t^4 - 135*ep*mtt*mWW^4*s*t^4 + 225*ep^2*mtt*mWW^4*s*t^4 + 2626*ep^3*mtt*mWW^4*s*t^4 + 3384*ep^4*mtt*mWW^4*s*t^4 + 23*ep*mWW^5*s*t^4 + 183*ep^2*mWW^5*s*t^4 + 450*ep^3*mWW^5*s*t^4 + 344*ep^4*mWW^5*s*t^4 - 36*mtt^3*mWW*s^2*t^4 - 216*ep*mtt^3*mWW*s^2*t^4 - 308*ep^2*mtt^3*mWW*s^2*t^4 + 1576*ep^3*mtt^3*mWW*s^2*t^4 + 3912*ep^4*mtt^3*mWW*s^2*t^4 + 1920*ep^5*mtt^3*mWW*s^2*t^4 + 116*mtt^2*mWW^2*s^2*t^4 + 448*ep*mtt^2*mWW^2*s^2*t^4 - 268*ep^2*mtt^2*mWW^2*s^2*t^4 - 4176*ep^3*mtt^2*mWW^2*s^2*t^4 - 5592*ep^4*mtt^2*mWW^2*s^2*t^4 - 864*ep^5*mtt^2*mWW^2*s^2*t^4 - 52*mtt*mWW^3*s^2*t^4 - 14*ep*mtt*mWW^3*s^2*t^4 + 1278*ep^2*mtt*mWW^3*s^2*t^4 + 2556*ep^3*mtt*mWW^3*s^2*t^4 - 1240*ep^4*mtt*mWW^3*s^2*t^4 - 4032*ep^5*mtt*mWW^3*s^2*t^4 - 28*mWW^4*s^2*t^4 - 194*ep*mWW^4*s^2*t^4 - 534*ep^2*mWW^4*s^2*t^4 + 380*ep^3*mWW^4*s^2*t^4 + 3112*ep^4*mWW^4*s^2*t^4 + 2976*ep^5*mWW^4*s^2*t^4 - 36*mtt^2*mWW*s^3*t^4 - 138*ep*mtt^2*mWW*s^3*t^4 + 410*ep^2*mtt^2*mWW*s^3*t^4 + 2004*ep^3*mtt^2*mWW*s^3*t^4 + 1840*ep^4*mtt^2*mWW*s^3*t^4 + 8*mtt*mWW^2*s^3*t^4 + 192*ep*mtt*mWW^2*s^3*t^4 - 152*ep^2*mtt*mWW^2*s^3*t^4 - 2376*ep^3*mtt*mWW^2*s^3*t^4 - 2736*ep^4*mtt*mWW^2*s^3*t^4 + 28*mWW^3*s^3*t^4 - 54*ep*mWW^3*s^3*t^4 - 258*ep^2*mWW^3*s^3*t^4 + 372*ep^3*mWW^3*s^3*t^4 + 896*ep^4*mWW^3*s^3*t^4 + 9*ep*mtt^3*mWW^2*t^5 + 69*ep^2*mtt^3*mWW^2*t^5 + 162*ep^3*mtt^3*mWW^2*t^5 + 120*ep^4*mtt^3*mWW^2*t^5 - 27*ep*mtt^2*mWW^3*t^5 - 207*ep^2*mtt^2*mWW^3*t^5 - 486*ep^3*mtt^2*mWW^3*t^5 - 360*ep^4*mtt^2*mWW^3*t^5 + 9*ep*mtt*mWW^4*t^5 + 69*ep^2*mtt*mWW^4*t^5 + 162*ep^3*mtt*mWW^4*t^5 + 120*ep^4*mtt*mWW^4*t^5 + 9*ep*mWW^5*t^5 + 69*ep^2*mWW^5*t^5 + 162*ep^3*mWW^5*t^5 + 120*ep^4*mWW^5*t^5 - 60*mtt^3*mWW*s*t^5 - 337*ep*mtt^3*mWW*s*t^5 + 615*ep^2*mtt^3*mWW*s*t^5 + 5646*ep^3*mtt^3*mWW*s*t^5 + 6536*ep^4*mtt^3*mWW*s*t^5 + 160*mtt^2*mWW^2*s*t^5 + 897*ep*mtt^2*mWW^2*s*t^5 - 1371*ep^2*mtt^2*mWW^2*s*t^5 - 13526*ep^3*mtt^2*mWW^2*s*t^5 - 15720*ep^4*mtt^2*mWW^2*s*t^5 - 116*mtt*mWW^3*s*t^5 - 631*ep*mtt*mWW^3*s*t^5 + 1121*ep^2*mtt*mWW^3*s*t^5 + 10082*ep^3*mtt*mWW^3*s*t^5 + 11704*ep^4*mtt*mWW^3*s*t^5 + 16*mWW^4*s*t^5 + 95*ep*mWW^4*s*t^5 - 197*ep^2*mWW^4*s*t^5 - 1866*ep^3*mWW^4*s*t^5 - 2328*ep^4*mWW^4*s*t^5 + 36*mtt^3*s^2*t^5 + 114*ep*mtt^3*s^2*t^5 - 216*ep^2*mtt^3*s^2*t^5 - 1230*ep^3*mtt^3*s^2*t^5 - 1560*ep^4*mtt^3*s^2*t^5 - 600*ep^5*mtt^3*s^2*t^5 - 48*mtt^2*mWW*s^2*t^5 - 53*ep*mtt^2*mWW*s^2*t^5 + 905*ep^2*mtt^2*mWW*s^2*t^5 + 1540*ep^3*mtt^2*mWW*s^2*t^5 - 528*ep^4*mtt^2*mWW*s^2*t^5 - 1224*ep^5*mtt^2*mWW*s^2*t^5 - 84*mtt*mWW^2*s^2*t^5 - 399*ep*mtt*mWW^2*s^2*t^5 - 761*ep^2*mtt*mWW^2*s^2*t^5 + 1892*ep^3*mtt*mWW^2*s^2*t^5 + 6544*ep^4*mtt*mWW^2*s^2*t^5 + 4248*ep^5*mtt*mWW^2*s^2*t^5 + 96*mWW^3*s^2*t^5 + 302*ep*mWW^3*s^2*t^5 - 180*ep^2*mWW^3*s^2*t^5 - 2706*ep^3*mWW^3*s^2*t^5 - 4744*ep^4*mWW^3*s^2*t^5 - 2424*ep^5*mWW^3*s^2*t^5 + 24*mtt*mWW*s^3*t^5 + 28*ep*mtt*mWW*s^3*t^5 - 268*ep^2*mtt*mWW*s^3*t^5 - 640*ep^3*mtt*mWW*s^3*t^5 - 368*ep^4*mtt*mWW*s^3*t^5 - 24*mWW^2*s^3*t^5 - 28*ep*mWW^2*s^3*t^5 + 268*ep^2*mWW^2*s^3*t^5 + 640*ep^3*mWW^2*s^3*t^5 + 368*ep^4*mWW^2*s^3*t^5 - 9*ep*mtt^3*mWW*t^6 - 69*ep^2*mtt^3*mWW*t^6 - 162*ep^3*mtt^3*mWW*t^6 - 120*ep^4*mtt^3*mWW*t^6 - 9*ep*mtt^2*mWW^2*t^6 - 69*ep^2*mtt^2*mWW^2*t^6 - 162*ep^3*mtt^2*mWW^2*t^6 - 120*ep^4*mtt^2*mWW^2*t^6 + 27*ep*mtt*mWW^3*t^6 + 207*ep^2*mtt*mWW^3*t^6 + 486*ep^3*mtt*mWW^3*t^6 + 360*ep^4*mtt*mWW^3*t^6 - 9*ep*mWW^4*t^6 - 69*ep^2*mWW^4*t^6 - 162*ep^3*mWW^4*t^6 - 120*ep^4*mWW^4*t^6 + 24*mtt^2*mWW*s*t^6 + 125*ep*mtt^2*mWW*s*t^6 - 339*ep^2*mtt^2*mWW*s*t^6 - 2514*ep^3*mtt^2*mWW*s*t^6 - 2776*ep^4*mtt^2*mWW*s*t^6 - 56*mtt*mWW^2*s*t^6 - 314*ep*mtt*mWW^2*s*t^6 + 534*ep^2*mtt*mWW^2*s*t^6 + 4996*ep^3*mtt*mWW^2*s*t^6 + 5680*ep^4*mtt*mWW^2*s*t^6 + 32*mWW^3*s*t^6 + 153*ep*mWW^3*s*t^6 - 447*ep^2*mWW^3*s*t^6 - 2986*ep^3*mWW^3*s*t^6 - 3192*ep^4*mWW^3*s*t^6 - 48*mtt^2*s^2*t^6 - 144*ep*mtt^2*s^2*t^6 + 300*ep^2*mtt^2*s^2*t^6 + 1572*ep^3*mtt^2*s^2*t^6 + 1920*ep^4*mtt^2*s^2*t^6 + 720*ep^5*mtt^2*s^2*t^6 + 120*mtt*mWW*s^2*t^6 + 327*ep*mtt*mWW*s^2*t^6 - 797*ep^2*mtt*mWW*s^2*t^6 - 3666*ep^3*mtt*mWW*s^2*t^6 - 4168*ep^4*mtt*mWW*s^2*t^6 - 1440*ep^5*mtt*mWW*s^2*t^6 - 72*mWW^2*s^2*t^6 - 171*ep*mWW^2*s^2*t^6 + 581*ep^2*mWW^2*s^2*t^6 + 2262*ep^3*mWW^2*s^2*t^6 + 2344*ep^4*mWW^2*s^2*t^6 + 720*ep^5*mWW^2*s^2*t^6 + 18*ep*mtt^2*mWW*t^7 + 138*ep^2*mtt^2*mWW*t^7 + 324*ep^3*mtt^2*mWW*t^7 + 240*ep^4*mtt^2*mWW*t^7 - 9*ep*mtt*mWW^2*t^7 - 69*ep^2*mtt*mWW^2*t^7 - 162*ep^3*mtt*mWW^2*t^7 - 120*ep^4*mtt*mWW^2*t^7 - 9*ep*mWW^3*t^7 - 69*ep^2*mWW^3*t^7 - 162*ep^3*mWW^3*t^7 - 120*ep^4*mWW^3*t^7 + 2*ep*mtt*mWW*s*t^7 + 2*ep^2*mtt*mWW*s*t^7 - 44*ep^3*mtt*mWW*s*t^7 - 80*ep^4*mtt*mWW*s*t^7 + 10*ep*mWW^2*s*t^7 + 82*ep^2*mWW^2*s*t^7 + 212*ep^3*mWW^2*s*t^7 + 176*ep^4*mWW^2*s*t^7 - 9*ep*mtt*mWW*t^8 - 69*ep^2*mtt*mWW*t^8 - 162*ep^3*mtt*mWW*t^8 - 120*ep^4*mtt*mWW*t^8 + 9*ep*mWW^2*t^8 + 69*ep^2*mWW^2*t^8 + 162*ep^3*mWW^2*t^8 + 120*ep^4*mWW^2*t^8)/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW*s^2*(mtt - t)*(mWW - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^2*mWW^4*s^3 - 46*ep*mtt^2*mWW^4*s^3 - 108*ep^2*mtt^2*mWW^4*s^3 - 80*ep^3*mtt^2*mWW^4*s^3 + 8*mtt*mWW^5*s^3 + 72*ep*mtt*mWW^5*s^3 + 184*ep^2*mtt*mWW^5*s^3 + 144*ep^3*mtt*mWW^5*s^3 - 2*mWW^6*s^3 - 26*ep*mWW^6*s^3 - 76*ep^2*mWW^6*s^3 - 64*ep^3*mWW^6*s^3 - 6*mtt^3*mWW^3*s^2*t - 52*ep*mtt^3*mWW^3*s^2*t - 142*ep^2*mtt^3*mWW^3*s^2*t - 192*ep^3*mtt^3*mWW^3*s^2*t - 120*ep^4*mtt^3*mWW^3*s^2*t + 19*mtt^2*mWW^4*s^2*t + 161*ep*mtt^2*mWW^4*s^2*t + 412*ep^2*mtt^2*mWW^4*s^2*t + 456*ep^3*mtt^2*mWW^4*s^2*t + 216*ep^4*mtt^2*mWW^4*s^2*t + mtt*mWW^5*s^2*t - 5*ep*mtt*mWW^5*s^2*t - 44*ep^2*mtt*mWW^5*s^2*t - 104*ep^3*mtt*mWW^5*s^2*t - 72*ep^4*mtt*mWW^5*s^2*t - 2*mWW^6*s^2*t - 20*ep*mWW^6*s^2*t - 58*ep^2*mWW^6*s^2*t - 64*ep^3*mWW^6*s^2*t - 24*ep^4*mWW^6*s^2*t + 42*mtt^2*mWW^3*s^3*t + 322*ep*mtt^2*mWW^3*s^3*t + 756*ep^2*mtt^2*mWW^3*s^3*t + 560*ep^3*mtt^2*mWW^3*s^3*t - 52*mtt*mWW^4*s^3*t - 484*ep*mtt*mWW^4*s^3*t - 1256*ep^2*mtt*mWW^4*s^3*t - 992*ep^3*mtt*mWW^4*s^3*t + 10*mWW^5*s^3*t + 162*ep*mWW^5*s^3*t + 500*ep^2*mWW^5*s^3*t + 432*ep^3*mWW^5*s^3*t + 6*mtt^4*mWW^2*s*t^2 + 58*ep*mtt^4*mWW^2*s*t^2 + 176*ep^2*mtt^4*mWW^2*s*t^2 + 160*ep^3*mtt^4*mWW^2*s*t^2 + mtt^3*mWW^3*s*t^2 - 19*ep*mtt^3*mWW^3*s*t^2 - 134*ep^2*mtt^3*mWW^3*s*t^2 - 168*ep^3*mtt^3*mWW^3*s*t^2 - 4*mtt^2*mWW^4*s*t^2 - 24*ep*mtt^2*mWW^4*s*t^2 - 36*ep^2*mtt^2*mWW^4*s*t^2 - 16*ep^3*mtt^2*mWW^4*s*t^2 + 9*mtt*mWW^5*s*t^2 + 69*ep*mtt*mWW^5*s*t^2 + 162*ep^2*mtt*mWW^5*s*t^2 + 120*ep^3*mtt*mWW^5*s*t^2 + 18*mtt^3*mWW^2*s^2*t^2 + 156*ep*mtt^3*mWW^2*s^2*t^2 + 354*ep^2*mtt^3*mWW^2*s^2*t^2 + 456*ep^3*mtt^3*mWW^2*s^2*t^2 + 360*ep^4*mtt^3*mWW^2*s^2*t^2 - 31*mtt^2*mWW^3*s^2*t^2 - 293*ep*mtt^2*mWW^3*s^2*t^2 - 628*ep^2*mtt^2*mWW^3*s^2*t^2 - 672*ep^3*mtt^2*mWW^3*s^2*t^2 - 504*ep^4*mtt^2*mWW^3*s^2*t^2 - 46*mtt*mWW^4*s^2*t^2 - 336*ep*mtt*mWW^4*s^2*t^2 - 826*ep^2*mtt*mWW^4*s^2*t^2 - 680*ep^3*mtt*mWW^4*s^2*t^2 - 72*ep^4*mtt*mWW^4*s^2*t^2 + 11*mWW^5*s^2*t^2 + 137*ep*mWW^5*s^2*t^2 + 428*ep^2*mWW^5*s^2*t^2 + 512*ep^3*mWW^5*s^2*t^2 + 216*ep^4*mWW^5*s^2*t^2 - 66*mtt^2*mWW^2*s^3*t^2 - 506*ep*mtt^2*mWW^2*s^3*t^2 - 1188*ep^2*mtt^2*mWW^2*s^3*t^2 - 880*ep^3*mtt^2*mWW^2*s^3*t^2 + 60*mtt*mWW^3*s^3*t^2 + 652*ep*mtt*mWW^3*s^3*t^2 + 1800*ep^2*mtt*mWW^3*s^3*t^2 + 1472*ep^3*mtt*mWW^3*s^3*t^2 + 6*mWW^4*s^3*t^2 - 146*ep*mWW^4*s^3*t^2 - 612*ep^2*mWW^4*s^3*t^2 - 592*ep^3*mWW^4*s^3*t^2 - 9*mtt^3*mWW^3*t^3 - 69*ep*mtt^3*mWW^3*t^3 - 162*ep^2*mtt^3*mWW^3*t^3 - 120*ep^3*mtt^3*mWW^3*t^3 + 9*mtt^2*mWW^4*t^3 + 69*ep*mtt^2*mWW^4*t^3 + 162*ep^2*mtt^2*mWW^4*t^3 + 120*ep^3*mtt^2*mWW^4*t^3 - 30*mtt^4*mWW*s*t^3 - 290*ep*mtt^4*mWW*s*t^3 - 880*ep^2*mtt^4*mWW*s*t^3 - 800*ep^3*mtt^4*mWW*s*t^3 + 24*mtt^3*mWW^2*s*t^3 + 296*ep*mtt^3*mWW^2*s*t^3 + 1072*ep^2*mtt^3*mWW^2*s*t^3 + 1088*ep^3*mtt^3*mWW^2*s*t^3 - 5*mtt^2*mWW^3*s*t^3 - 45*ep*mtt^2*mWW^3*s*t^3 - 126*ep^2*mtt^2*mWW^3*s*t^3 - 104*ep^3*mtt^2*mWW^3*s*t^3 - 28*mtt*mWW^4*s*t^3 - 228*ep*mtt*mWW^4*s*t^3 - 576*ep^2*mtt*mWW^4*s*t^3 - 448*ep^3*mtt*mWW^4*s*t^3 - 9*mWW^5*s*t^3 - 69*ep*mWW^5*s*t^3 - 162*ep^2*mWW^5*s*t^3 - 120*ep^3*mWW^5*s*t^3 + 6*mtt^3*mWW*s^2*t^3 - 20*ep*mtt^3*mWW*s^2*t^3 - 122*ep^2*mtt^3*mWW*s^2*t^3 - 336*ep^3*mtt^3*mWW*s^2*t^3 - 360*ep^4*mtt^3*mWW*s^2*t^3 - 43*mtt^2*mWW^2*s^2*t^3 - 197*ep*mtt^2*mWW^2*s^2*t^3 - 352*ep^2*mtt^2*mWW^2*s^2*t^3 - 120*ep^3*mtt^2*mWW^2*s^2*t^3 + 216*ep^4*mtt^2*mWW^2*s^2*t^3 + 104*mtt*mWW^3*s^2*t^3 + 850*ep*mtt*mWW^3*s^2*t^3 + 2006*ep^2*mtt*mWW^3*s^2*t^3 + 1824*ep^3*mtt*mWW^3*s^2*t^3 + 648*ep^4*mtt*mWW^3*s^2*t^3 + 5*mWW^4*s^2*t^3 - 129*ep*mWW^4*s^2*t^3 - 524*ep^2*mWW^4*s^2*t^3 - 792*ep^3*mWW^4*s^2*t^3 - 504*ep^4*mWW^4*s^2*t^3 + 30*mtt^2*mWW*s^3*t^3 + 230*ep*mtt^2*mWW*s^3*t^3 + 540*ep^2*mtt^2*mWW*s^3*t^3 + 400*ep^3*mtt^2*mWW*s^3*t^3 + 4*mtt*mWW^2*s^3*t^3 - 140*ep*mtt*mWW^2*s^3*t^3 - 568*ep^2*mtt*mWW^2*s^3*t^3 - 544*ep^3*mtt*mWW^2*s^3*t^3 - 34*mWW^3*s^3*t^3 - 90*ep*mWW^3*s^3*t^3 + 28*ep^2*mWW^3*s^3*t^3 + 144*ep^3*mWW^3*s^3*t^3 + 18*mtt^3*mWW^2*t^4 + 138*ep*mtt^3*mWW^2*t^4 + 324*ep^2*mtt^3*mWW^2*t^4 + 240*ep^3*mtt^3*mWW^2*t^4 - 18*mtt*mWW^4*t^4 - 138*ep*mtt*mWW^4*t^4 - 324*ep^2*mtt*mWW^4*t^4 - 240*ep^3*mtt*mWW^4*t^4 + 71*mtt^3*mWW*s*t^4 + 651*ep*mtt^3*mWW*s*t^4 + 1878*ep^2*mtt^3*mWW*s*t^4 + 1640*ep^3*mtt^3*mWW*s*t^4 - 92*mtt^2*mWW^2*s*t^4 - 960*ep*mtt^2*mWW^2*s*t^4 - 3108*ep^2*mtt^2*mWW^2*s*t^4 - 2960*ep^3*mtt^2*mWW^2*s*t^4 + 61*mtt*mWW^3*s*t^4 + 561*ep*mtt*mWW^3*s*t^4 + 1626*ep^2*mtt*mWW^3*s*t^4 + 1432*ep^3*mtt*mWW^3*s*t^4 + 32*mWW^4*s*t^4 + 252*ep*mWW^4*s*t^4 + 612*ep^2*mWW^4*s*t^4 + 464*ep^3*mWW^4*s*t^4 - 18*mtt^3*s^2*t^4 - 84*ep*mtt^3*s^2*t^4 - 90*ep^2*mtt^3*s^2*t^4 + 72*ep^3*mtt^3*s^2*t^4 + 120*ep^4*mtt^3*s^2*t^4 + 31*mtt^2*mWW*s^2*t^4 + 221*ep*mtt^2*mWW*s^2*t^4 + 460*ep^2*mtt^2*mWW*s^2*t^4 + 432*ep^3*mtt^2*mWW*s^2*t^4 + 216*ep^4*mtt^2*mWW*s^2*t^4 - 2*mtt*mWW^2*s^2*t^4 - 264*ep*mtt*mWW^2*s^2*t^4 - 878*ep^2*mtt*mWW^2*s^2*t^4 - 1192*ep^3*mtt*mWW^2*s^2*t^4 - 792*ep^4*mtt*mWW^2*s^2*t^4 - 59*mWW^3*s^2*t^4 - 209*ep*mWW^3*s^2*t^4 - 164*ep^2*mWW^3*s^2*t^4 + 304*ep^3*mWW^3*s^2*t^4 + 456*ep^4*mWW^3*s^2*t^4 - 20*mtt*mWW*s^3*t^4 - 100*ep*mtt*mWW*s^3*t^4 - 160*ep^2*mtt*mWW*s^3*t^4 - 80*ep^3*mtt*mWW*s^3*t^4 + 20*mWW^2*s^3*t^4 + 100*ep*mWW^2*s^3*t^4 + 160*ep^2*mWW^2*s^3*t^4 + 80*ep^3*mWW^2*s^3*t^4 - 9*mtt^3*mWW*t^5 - 69*ep*mtt^3*mWW*t^5 - 162*ep^2*mtt^3*mWW*t^5 - 120*ep^3*mtt^3*mWW*t^5 - 27*mtt^2*mWW^2*t^5 - 207*ep*mtt^2*mWW^2*t^5 - 486*ep^2*mtt^2*mWW^2*t^5 - 360*ep^3*mtt^2*mWW^2*t^5 + 27*mtt*mWW^3*t^5 + 207*ep*mtt*mWW^3*t^5 + 486*ep^2*mtt*mWW^3*t^5 + 360*ep^3*mtt*mWW^3*t^5 + 9*mWW^4*t^5 + 69*ep*mWW^4*t^5 + 162*ep^2*mWW^4*t^5 + 120*ep^3*mWW^4*t^5 - 43*mtt^2*mWW*s*t^5 - 363*ep*mtt^2*mWW*s*t^5 - 954*ep^2*mtt^2*mWW*s*t^5 - 760*ep^3*mtt^2*mWW*s*t^5 + 52*mtt*mWW^2*s*t^5 + 524*ep*mtt*mWW^2*s*t^5 + 1648*ep^2*mtt*mWW^2*s*t^5 + 1536*ep^3*mtt*mWW^2*s*t^5 - 57*mWW^3*s*t^5 - 497*ep*mWW^3*s*t^5 - 1366*ep^2*mWW^3*s*t^5 - 1160*ep^3*mWW^3*s*t^5 + 24*mtt^2*s^2*t^5 + 108*ep*mtt^2*s^2*t^5 + 108*ep^2*mtt^2*s^2*t^5 - 96*ep^3*mtt^2*s^2*t^5 - 144*ep^4*mtt^2*s^2*t^5 - 57*mtt*mWW*s^2*t^5 - 245*ep*mtt*mWW*s^2*t^5 - 258*ep^2*mtt*mWW*s^2*t^5 + 152*ep^3*mtt*mWW*s^2*t^5 + 288*ep^4*mtt*mWW*s^2*t^5 + 45*mWW^2*s^2*t^5 + 221*ep*mWW^2*s^2*t^5 + 318*ep^2*mWW^2*s^2*t^5 + 40*ep^3*mWW^2*s^2*t^5 - 144*ep^4*mWW^2*s^2*t^5 + 18*mtt^2*mWW*t^6 + 138*ep*mtt^2*mWW*t^6 + 324*ep^2*mtt^2*mWW*t^6 + 240*ep^3*mtt^2*mWW*t^6 - 18*mWW^3*t^6 - 138*ep*mWW^3*t^6 - 324*ep^2*mWW^3*t^6 - 240*ep^3*mWW^3*t^6 + 2*mtt*mWW*s*t^6 + 2*ep*mtt*mWW*s*t^6 - 44*ep^2*mtt*mWW*s*t^6 - 80*ep^3*mtt*mWW*s*t^6 + 10*mWW^2*s*t^6 + 82*ep*mWW^2*s*t^6 + 212*ep^2*mWW^2*s*t^6 + 176*ep^3*mWW^2*s*t^6 - 9*mtt*mWW*t^7 - 69*ep*mtt*mWW*t^7 - 162*ep^2*mtt*mWW*t^7 - 120*ep^3*mtt*mWW*t^7 + 9*mWW^2*t^7 + 69*ep*mWW^2*t^7 + 162*ep^2*mWW^2*t^7 + 120*ep^3*mWW^2*t^7))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW*s^2*(mtt - t)*(mWW - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (-18*mtt^3*mWW^2*s - 33*ep*mtt^3*mWW^2*s + 271*ep^2*mtt^3*mWW^2*s + 460*ep^3*mtt^3*mWW^2*s + 39*ep*mtt^2*mWW^3*s - 27*ep^2*mtt^2*mWW^3*s - 168*ep^3*mtt^2*mWW^3*s + 2*mtt*mWW^4*s + 9*ep*mtt*mWW^4*s - 95*ep^2*mtt*mWW^4*s - 180*ep^3*mtt*mWW^4*s + ep*mWW^5*s + 11*ep^2*mWW^5*s + 16*ep^3*mWW^5*s - 36*mtt^4*mWW*t - 150*ep*mtt^4*mWW*t + 531*ep^2*mtt^4*mWW*t + 2149*ep^3*mtt^4*mWW*t + 1690*ep^4*mtt^4*mWW*t - 18*mtt^3*mWW^2*t - 43*ep*mtt^3*mWW^2*t + 157*ep^2*mtt^3*mWW^2*t + 1188*ep^3*mtt^3*mWW^2*t + 1468*ep^4*mtt^3*mWW^2*t + 4*mtt^2*mWW^3*t + 21*ep*mtt^2*mWW^3*t - 203*ep^2*mtt^2*mWW^3*t - 362*ep^3*mtt^2*mWW^3*t - 64*ep^4*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 11*ep*mtt*mWW^4*t - 13*ep^2*mtt*mWW^4*t - 44*ep^3*mtt*mWW^4*t - 28*ep^4*mtt*mWW^4*t + ep*mWW^5*t + 8*ep^2*mWW^5*t + 13*ep^3*mWW^5*t + 6*ep^4*mWW^5*t + 18*mtt^3*mWW*s*t + 33*ep*mtt^3*mWW*s*t - 271*ep^2*mtt^3*mWW*s*t - 460*ep^3*mtt^3*mWW*s*t + 12*mtt^2*mWW^2*s*t - 49*ep*mtt^2*mWW^2*s*t - 87*ep^2*mtt^2*mWW^2*s*t + 76*ep^3*mtt^2*mWW^2*s*t + 2*mtt*mWW^3*s*t - 17*ep*mtt*mWW^3*s*t + 43*ep^2*mtt*mWW^3*s*t + 140*ep^3*mtt*mWW^3*s*t + ep*mWW^4*s*t - 5*ep^2*mWW^4*s*t - 12*ep^3*mWW^4*s*t - 18*mtt^4*t^2 - 21*ep*mtt^4*t^2 + 150*ep^2*mtt^4*t^2 + 315*ep^3*mtt^4*t^2 + 150*ep^4*mtt^4*t^2 + 84*mtt^3*mWW*t^2 + 325*ep*mtt^3*mWW*t^2 - 947*ep^2*mtt^3*mWW*t^2 - 4606*ep^3*mtt^3*mWW*t^2 - 4168*ep^4*mtt^3*mWW*t^2 + 38*mtt^2*mWW^2*t^2 + 57*ep*mtt^2*mWW^2*t^2 - 387*ep^2*mtt^2*mWW^2*t^2 - 2168*ep^3*mtt^2*mWW^2*t^2 - 2380*ep^4*mtt^2*mWW^2*t^2 - 8*mtt*mWW^3*t^2 - 37*ep*mtt*mWW^3*t^2 + 263*ep^2*mtt*mWW^3*t^2 + 638*ep^3*mtt*mWW^3*t^2 + 280*ep^4*mtt*mWW^3*t^2 - 4*ep*mWW^4*t^2 - 39*ep^2*mWW^4*t^2 - 67*ep^3*mWW^4*t^2 - 26*ep^4*mWW^4*t^2 - 12*mtt^2*mWW*s*t^2 + 10*ep*mtt^2*mWW*s*t^2 + 114*ep^2*mtt^2*mWW*s*t^2 + 92*ep^3*mtt^2*mWW*s*t^2 - 4*mtt*mWW^2*s*t^2 + 8*ep*mtt*mWW^2*s*t^2 + 52*ep^2*mtt*mWW^2*s*t^2 + 40*ep^3*mtt*mWW^2*s*t^2 - 2*ep*mWW^3*s*t^2 - 6*ep^2*mWW^3*s*t^2 - 4*ep^3*mWW^3*s*t^2 + 24*mtt^3*t^3 + 24*ep*mtt^3*t^3 - 198*ep^2*mtt^3*t^3 - 390*ep^3*mtt^3*t^3 - 180*ep^4*mtt^3*t^3 - 60*mtt^2*mWW*t^3 - 186*ep*mtt^2*mWW*t^3 + 460*ep^2*mtt^2*mWW*t^3 + 2626*ep^3*mtt^2*mWW*t^3 + 2604*ep^4*mtt^2*mWW*t^3 - 12*mtt*mWW^2*t^3 + 8*ep*mtt*mWW^2*t^3 + 250*ep^2*mtt*mWW^2*t^3 + 782*ep^3*mtt*mWW^2*t^3 + 708*ep^4*mtt*mWW^2*t^3 - 6*ep*mWW^3*t^3 - 32*ep^2*mWW^3*t^3 - 74*ep^3*mWW^3*t^3 - 60*ep^4*mWW^3*t^3)/(2*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^4*mWW*(mtt - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(15*mtt^2*mWW^2*s + 85*ep*mtt^2*mWW^2*s + 100*ep^2*mtt^2*mWW^2*s - 8*mtt*mWW^3*s - 72*ep*mtt*mWW^3*s - 100*ep^2*mtt*mWW^3*s + mWW^4*s + 11*ep*mWW^4*s + 16*ep^2*mWW^4*s + 36*mtt^3*mWW*t + 291*ep*mtt^3*mWW*t + 643*ep^2*mtt^3*mWW*t + 430*ep^3*mtt^3*mWW*t - 13*mtt^2*mWW^2*t - 124*ep*mtt^2*mWW^2*t - 201*ep^2*mtt^2*mWW^2*t - 54*ep^3*mtt^2*mWW^2*t + ep*mtt*mWW^3*t + 9*ep^2*mtt*mWW^3*t + 2*ep^3*mtt*mWW^3*t + mWW^4*t + 8*ep*mWW^4*t + 13*ep^2*mWW^4*t + 6*ep^3*mWW^4*t - 15*mtt^2*mWW*s*t - 85*ep*mtt^2*mWW*s*t - 100*ep^2*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t + 42*ep*mtt*mWW^2*s*t + 80*ep^2*mtt*mWW^2*s*t + mWW^3*s*t - 5*ep*mWW^3*s*t - 12*ep^2*mWW^3*s*t + 9*mtt^3*t^2 + 24*ep*mtt^3*t^2 - 3*ep^2*mtt^3*t^2 - 30*ep^3*mtt^3*t^2 - 74*mtt^2*mWW*t^2 - 539*ep*mtt^2*mWW*t^2 - 1213*ep^2*mtt^2*mWW*t^2 - 862*ep^3*mtt^2*mWW*t^2 + 21*mtt*mWW^2*t^2 + 202*ep*mtt*mWW^2*t^2 + 355*ep^2*mtt*mWW^2*t^2 + 150*ep^3*mtt*mWW^2*t^2 - 4*mWW^3*t^2 - 39*ep*mWW^3*t^2 - 67*ep^2*mWW^3*t^2 - 26*ep^3*mWW^3*t^2 + 10*mtt*mWW*s*t^2 + 30*ep*mtt*mWW*s*t^2 + 20*ep^2*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 6*ep*mWW^2*s*t^2 - 4*ep^2*mWW^2*s*t^2 - 12*mtt^2*t^3 - 30*ep*mtt^2*t^3 + 6*ep^2*mtt^2*t^3 + 36*ep^3*mtt^2*t^3 + 42*mtt*mWW*t^3 + 238*ep*mtt*mWW*t^3 + 532*ep^2*mtt*mWW*t^3 + 408*ep^3*mtt*mWW*t^3 - 6*mWW^2*t^3 - 32*ep*mWW^2*t^3 - 74*ep^2*mWW^2*t^3 - 60*ep^3*mWW^2*t^3))/(2*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^4*mWW*(mtt - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(12*ep*mtt^5 + 44*ep^2*mtt^5 + 40*ep^3*mtt^5 + 8*mtt^4*mWW + 38*ep*mtt^4*mWW + 146*ep^2*mtt^4*mWW + 312*ep^3*mtt^4*mWW + 240*ep^4*mtt^4*mWW - 16*mtt^3*mWW^2 - 106*ep*mtt^3*mWW^2 - 310*ep^2*mtt^3*mWW^2 - 396*ep^3*mtt^3*mWW^2 - 192*ep^4*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 92*ep*mtt^2*mWW^3 + 240*ep^2*mtt^2*mWW^3 + 152*ep^3*mtt^2*mWW^3 - 48*ep^4*mtt^2*mWW^3 - 30*ep*mtt*mWW^4 - 90*ep^2*mtt*mWW^4 - 84*ep^3*mtt*mWW^4 - 6*ep*mWW^5 - 30*ep^2*mWW^5 - 24*ep^3*mWW^5 - 45*ep*mtt^4*s - 165*ep^2*mtt^4*s - 150*ep^3*mtt^4*s - 12*mtt^3*mWW*s - 46*ep*mtt^3*mWW*s - 238*ep^2*mtt^3*mWW*s - 592*ep^3*mtt^3*mWW*s - 480*ep^4*mtt^3*mWW*s + 14*mtt^2*mWW^2*s + 150*ep*mtt^2*mWW^2*s + 488*ep^2*mtt^2*mWW^2*s + 524*ep^3*mtt^2*mWW^2*s + 144*ep^4*mtt^2*mWW^2*s - 98*ep*mtt*mWW^3*s - 306*ep^2*mtt*mWW^3*s - 232*ep^3*mtt*mWW^3*s + 48*ep^4*mtt*mWW^3*s - 2*mWW^4*s - 9*ep*mWW^4*s - 43*ep^2*mWW^4*s - 30*ep^3*mWW^4*s + 63*ep*mtt^3*s^2 + 231*ep^2*mtt^3*s^2 + 210*ep^3*mtt^3*s^2 - 13*ep*mtt^2*mWW*s^2 + 71*ep^2*mtt^2*mWW*s^2 + 278*ep^3*mtt^2*mWW*s^2 + 240*ep^4*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 - 75*ep*mtt*mWW^2*s^2 - 277*ep^2*mtt*mWW^2*s^2 - 214*ep^3*mtt*mWW^2*s^2 + 48*ep^4*mtt*mWW^2*s^2 - 2*mWW^3*s^2 + 19*ep*mWW^3*s^2 + 53*ep^2*mWW^3*s^2 + 50*ep^3*mWW^3*s^2 - 39*ep*mtt^2*s^3 - 143*ep^2*mtt^2*s^3 - 130*ep^3*mtt^2*s^3 + 4*mtt*mWW*s^3 + 12*ep*mtt*mWW*s^3 - 12*ep^2*mtt*mWW*s^3 - 28*ep^3*mtt*mWW*s^3 + 31*ep*mWW^2*s^3 + 99*ep^2*mWW^2*s^3 + 86*ep^3*mWW^2*s^3 + 9*ep*mtt*s^4 + 33*ep^2*mtt*s^4 + 30*ep^3*mtt*s^4 + 9*ep*mWW*s^4 + 33*ep^2*mWW*s^4 + 30*ep^3*mWW*s^4 - 8*mtt^4*t - 119*ep*mtt^4*t - 443*ep^2*mtt^4*t - 582*ep^3*mtt^4*t - 240*ep^4*mtt^4*t - 6*mtt^3*mWW*t + 30*ep*mtt^3*mWW*t - 28*ep^2*mtt^3*mWW*t - 500*ep^3*mtt^3*mWW*t - 576*ep^4*mtt^3*mWW*t + 42*mtt^2*mWW^2*t + 254*ep*mtt^2*mWW^2*t + 792*ep^2*mtt^2*mWW^2*t + 1204*ep^3*mtt^2*mWW^2*t + 720*ep^4*mtt^2*mWW^2*t - 26*mtt*mWW^3*t - 216*ep*mtt*mWW^3*t - 518*ep^2*mtt*mWW^3*t - 296*ep^3*mtt*mWW^3*t + 96*ep^4*mtt*mWW^3*t - 2*mWW^4*t + 51*ep*mWW^4*t + 197*ep^2*mWW^4*t + 174*ep^3*mWW^4*t + 12*mtt^3*s*t + 262*ep*mtt^3*s*t + 1030*ep^2*mtt^3*s*t + 1312*ep^3*mtt^3*s*t + 480*ep^4*mtt^3*s*t + 12*mtt^2*mWW*s*t - 52*ep*mtt^2*mWW*s*t + 28*ep^2*mtt^2*mWW*s*t + 780*ep^3*mtt^2*mWW*s*t + 912*ep^4*mtt^2*mWW*s*t - 38*mtt*mWW^2*s*t - 298*ep*mtt*mWW^2*s*t - 864*ep^2*mtt*mWW^2*s*t - 876*ep^3*mtt*mWW^2*s*t - 240*ep^4*mtt*mWW^2*s*t + 14*mWW^3*s*t + 226*ep*mWW^3*s*t + 676*ep^2*mWW^3*s*t + 548*ep^3*mWW^3*s*t - 167*ep*mtt^2*s^2*t - 731*ep^2*mtt^2*s^2*t - 878*ep^3*mtt^2*s^2*t - 240*ep^4*mtt^2*s^2*t - 6*mtt*mWW*s^2*t - 4*ep*mtt*mWW*s^2*t - 110*ep^2*mtt*mWW*s^2*t - 384*ep^3*mtt*mWW*s^2*t - 336*ep^4*mtt*mWW*s^2*t + 14*mWW^2*s^2*t + 191*ep*mWW^2*s^2*t + 573*ep^2*mWW^2*s^2*t + 470*ep^3*mWW^2*s^2*t - 4*mtt*s^3*t + 24*ep*mtt*s^3*t + 144*ep^2*mtt*s^3*t + 148*ep^3*mtt*s^3*t + 26*ep*mWW*s^3*t + 110*ep^2*mWW*s^3*t + 104*ep^3*mWW*s^3*t + 22*mtt^3*t^2 + 277*ep*mtt^3*t^2 + 1075*ep^2*mtt^3*t^2 + 1566*ep^3*mtt^3*t^2 + 768*ep^4*mtt^3*t^2 - 32*mtt^2*mWW*t^2 - 327*ep*mtt^2*mWW*t^2 - 843*ep^2*mtt^2*mWW*t^2 - 538*ep^3*mtt^2*mWW*t^2 + 144*ep^4*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 - 69*ep*mtt*mWW^2*t^2 - 435*ep^2*mtt*mWW^2*t^2 - 1102*ep^3*mtt*mWW^2*t^2 - 864*ep^4*mtt*mWW^2*t^2 + 24*mWW^3*t^2 + 119*ep*mWW^3*t^2 + 203*ep^2*mWW^3*t^2 + 74*ep^3*mWW^3*t^2 - 48*ep^4*mWW^3*t^2 - 26*mtt^2*s*t^2 - 407*ep*mtt^2*s*t^2 - 1649*ep^2*mtt^2*s*t^2 - 2334*ep^3*mtt^2*s*t^2 - 1056*ep^4*mtt^2*s*t^2 + 26*mtt*mWW*s*t^2 + 288*ep*mtt*mWW*s*t^2 + 666*ep^2*mtt*mWW*s*t^2 + 184*ep^3*mtt*mWW*s*t^2 - 384*ep^4*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 - 9*ep*mWW^2*s*t^2 - 21*ep^2*mWW^2*s*t^2 - 10*ep^3*mWW^2*s*t^2 + 4*mtt*s^2*t^2 + 130*ep*mtt*s^2*t^2 + 574*ep^2*mtt*s^2*t^2 + 768*ep^3*mtt*s^2*t^2 + 288*ep^4*mtt*s^2*t^2 - 12*mWW*s^2*t^2 - 90*ep*mWW*s^2*t^2 - 186*ep^2*mWW*s^2*t^2 - 120*ep^3*mWW*s^2*t^2 - 18*mtt^2*t^3 - 235*ep*mtt^2*t^3 - 981*ep^2*mtt^2*t^3 - 1538*ep^3*mtt^2*t^3 - 816*ep^4*mtt^2*t^3 + 36*mtt*mWW*t^3 + 334*ep*mtt*mWW*t^3 + 1046*ep^2*mtt*mWW*t^3 + 1248*ep^3*mtt*mWW*t^3 + 480*ep^4*mtt*mWW*t^3 - 18*mWW^2*t^3 - 99*ep*mWW^2*t^3 - 65*ep^2*mWW^2*t^3 + 290*ep^3*mWW^2*t^3 + 336*ep^4*mWW^2*t^3 + 12*mtt*s*t^3 + 180*ep*mtt*s*t^3 + 768*ep^2*mtt*s*t^3 + 1164*ep^3*mtt*s*t^3 + 576*ep^4*mtt*s*t^3 - 16*mWW*s*t^3 - 124*ep*mWW*s*t^3 - 304*ep^2*mWW*s*t^3 - 228*ep^3*mWW*s*t^3 + 4*mtt*t^4 + 65*ep*mtt*t^4 + 305*ep^2*mtt*t^4 + 514*ep^3*mtt*t^4 + 288*ep^4*mtt*t^4 - 4*mWW*t^4 - 65*ep*mWW*t^4 - 305*ep^2*mWW*t^4 - 514*ep^3*mWW*t^4 - 288*ep^4*mWW*t^4))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^3*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, (1 + 4*ep)/(mtt - mWW), 0, 0, (mtt - mWW)^(-1), 0, 0, 0, ((1 + ep)*(mWW*s + mtt*t - s*t - t^2))/((1 + 4*ep)*(mtt - mWW)*mWW*t), (-6*ep^2)/((1 + 4*ep)*(mtt - mWW)*mWW), 0, 0, (2*(1 + ep)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))/(ep*(mtt - mWW)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (6*ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/((mtt - mWW)*s*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (-2*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/((mtt - mWW)*s*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-4*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(mtt - mWW)*s*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(mtt - mWW)*s*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(ep*mtt^2*s - ep*mWW^2*s - ep*mtt*s^2 - ep*mWW*s^2 - mtt^2*t - 4*ep*mtt^2*t - 3*mtt*mWW*t - 12*ep*mtt*mWW*t + mtt*s*t + 3*ep*mtt*s*t + mWW*s*t + 5*ep*mWW*s*t + mtt*t^2 + 4*ep*mtt*t^2 + 3*mWW*t^2 + 12*ep*mWW*t^2))/(ep*(1 + 4*ep)*(mtt - mWW)*mWW*s*(mtt - s - t)*t*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (-6*ep*mtt^4*s + 23*ep^2*mtt^4*s - 2*ep*mtt^3*mWW*s + 10*ep^2*mtt^3*mWW*s + 6*ep*mtt^2*mWW^2*s - 24*ep^2*mtt^2*mWW^2*s + 2*ep*mtt*mWW^3*s - 10*ep^2*mtt*mWW^3*s + ep^2*mWW^4*s + 18*ep*mtt^3*s^2 - 69*ep^2*mtt^3*s^2 + 10*ep*mtt^2*mWW*s^2 - 43*ep^2*mtt^2*mWW*s^2 - 10*ep*mtt*mWW^2*s^2 + 37*ep^2*mtt*mWW^2*s^2 - 2*ep*mWW^3*s^2 + 11*ep^2*mWW^3*s^2 - 18*ep*mtt^2*s^3 + 69*ep^2*mtt^2*s^3 - 14*ep*mtt*mWW*s^3 + 56*ep^2*mtt*mWW*s^3 + 4*ep*mWW^2*s^3 - 13*ep^2*mWW^2*s^3 + 6*ep*mtt*s^4 - 23*ep^2*mtt*s^4 + 6*ep*mWW*s^4 - 23*ep^2*mWW*s^4 + 3*ep*mtt^4*t + 12*ep^2*mtt^4*t - 3*ep*mtt^3*mWW*t - 12*ep^2*mtt^3*mWW*t - 3*ep*mtt^2*mWW^2*t - 12*ep^2*mtt^2*mWW^2*t + 3*ep*mtt*mWW^3*t + 12*ep^2*mtt*mWW^3*t + 10*ep*mtt^3*s*t - 101*ep^2*mtt^3*s*t - 4*mtt^2*mWW*s*t + ep*mtt^2*mWW*s*t + 79*ep^2*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t - 8*ep*mtt*mWW^2*s*t + 17*ep^2*mtt*mWW^2*s*t - 3*ep*mWW^3*s*t + 5*ep^2*mWW^3*s*t - 30*ep*mtt^2*s^2*t + 162*ep^2*mtt^2*s^2*t + 8*mtt*mWW*s^2*t - ep*mtt*mWW*s^2*t - 96*ep^2*mtt*mWW*s^2*t - 4*mWW^2*s^2*t + 9*ep*mWW^2*s^2*t + 6*ep^2*mWW^2*s^2*t + 18*ep*mtt*s^3*t - 69*ep^2*mtt*s^3*t - 4*mWW*s^3*t + 3*ep*mWW*s^3*t + 29*ep^2*mWW*s^3*t - ep*s^4*t - 4*ep^2*s^4*t - 12*ep*mtt^3*t^2 - 48*ep^2*mtt^3*t^2 + 9*ep*mtt^2*mWW*t^2 + 36*ep^2*mtt^2*mWW*t^2 + 6*ep*mtt*mWW^2*t^2 + 24*ep^2*mtt*mWW^2*t^2 - 3*ep*mWW^3*t^2 - 12*ep^2*mWW^3*t^2 + 6*ep*mtt^2*s*t^2 + 165*ep^2*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 + 4*ep*mtt*mWW*s*t^2 - 188*ep^2*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 + 2*ep*mWW^2*s*t^2 + 7*ep^2*mWW^2*s*t^2 + 6*ep*mtt*s^2*t^2 - 117*ep^2*mtt*s^2*t^2 - 8*mWW*s^2*t^2 - 9*ep*mWW*s^2*t^2 + 139*ep^2*mWW*s^2*t^2 + 18*ep*mtt^2*t^3 + 72*ep^2*mtt^2*t^3 - 9*ep*mtt*mWW*t^3 - 36*ep^2*mtt*mWW*t^3 - 3*ep*mWW^2*t^3 - 12*ep^2*mWW^2*t^3 - 18*ep*mtt*s*t^3 - 119*ep^2*mtt*s*t^3 - 4*mWW*s*t^3 - 3*ep*mWW*s*t^3 + 99*ep^2*mWW*s*t^3 + 6*ep*s^2*t^3 + 24*ep^2*s^2*t^3 - 12*ep*mtt*t^4 - 48*ep^2*mtt*t^4 + 3*ep*mWW*t^4 + 12*ep^2*mWW*t^4 + 8*ep*s*t^4 + 32*ep^2*s*t^4 + 3*ep*t^5 + 12*ep^2*t^5)/(2*ep*(1 + 4*ep)*(mtt - mWW)*s*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(5*ep*mtt^3*s - ep*mtt^2*mWW*s - 5*ep*mtt*mWW^2*s + ep*mWW^3*s - 10*ep*mtt^2*s^2 - 4*ep*mtt*mWW*s^2 + 6*ep*mWW^2*s^2 + 5*ep*mtt*s^3 + 5*ep*mWW*s^3 + 3*mtt^3*t + 12*ep*mtt^3*t - 6*mtt^2*mWW*t - 24*ep*mtt^2*mWW*t + 3*mtt*mWW^2*t + 12*ep*mtt*mWW^2*t - 5*mtt^2*s*t - 30*ep*mtt^2*s*t + 6*mtt*mWW*s*t + 30*ep*mtt*mWW*s*t - mWW^2*s*t + mtt*s^2*t + 14*ep*mtt*s^2*t + s^3*t + 4*ep*s^3*t - 9*mtt^2*t^2 - 36*ep*mtt^2*t^2 + 12*mtt*mWW*t^2 + 48*ep*mtt*mWW*t^2 - 3*mWW^2*t^2 - 12*ep*mWW^2*t^2 + 10*mtt*s*t^2 + 45*ep*mtt*s*t^2 - 6*mWW*s*t^2 - 29*ep*mWW*s*t^2 - s^2*t^2 - 4*ep*s^2*t^2 + 9*mtt*t^3 + 36*ep*mtt*t^3 - 6*mWW*t^3 - 24*ep*mWW*t^3 - 5*s*t^3 - 20*ep*s*t^3 - 3*t^4 - 12*ep*t^4))/(2*ep*(1 + 4*ep)*(mtt - mWW)*s*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(ep*mWW^2 + 2*mWW*t - 10*ep*mWW*t + 6*t^2 - 23*ep*t^2)/(2*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - t)*(mWW - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(mWW - 5*t))/(2*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - t)*(mWW - t)*t), -((-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2)*(mWW - t))/(2*(1 + 4*ep)*(mtt - mWW)^3*mWW*(mtt - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(5*mtt - mWW)*(mWW - t))/(2*(1 + 4*ep)*(mtt - mWW)^3*mWW*(mtt - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^2*s^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -((1 + 4*ep)/mWW), 0, 0, -mWW^(-1), 0, -(((1 + ep)*(mWW*s + mtt*t - s*t - t^2))/((1 + 4*ep)*mWW^2*t)), (6*ep^2)/((1 + 4*ep)*mWW^2), 0, 0, 0, 0, 0, 0, (-2*(1 + ep)*(mtt - s - t))/(ep*mWW*(mWW - t)), (6*ep*(mtt - s - t))/(mWW*s*(mWW - t)), 0, 0, 0, 0, 0, (2*(-1 + 2*ep)^2*(mtt - s)^2)/(ep*mWW*s^2*(-mtt + mWW + s)*(mWW - t)), ((-1 + ep)*(-1 + 2*ep))/((1 + 4*ep)*mWW^2*(mtt - s - t)*t), (6*mtt^2 - 23*ep*mtt^2 + 2*mtt*mWW - 10*ep*mtt*mWW + ep*mWW^2 - 12*mtt*s + 46*ep*mtt*s - 2*mWW*s + 10*ep*mWW*s + 6*s^2 - 23*ep*s^2 - 12*mtt*t + 46*ep*mtt*t - 2*mWW*t + 10*ep*mWW*t + 12*s*t - 46*ep*s*t + 6*t^2 - 23*ep*t^2)/(2*(1 + 4*ep)*mWW*(mtt - s - t)*t*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt + mWW + 5*s + 5*t))/(2*(1 + 4*ep)*mWW*(mtt - s - t)*t*(-mtt + mWW + s + t)^2), (ep^2*mWW^3*s + 3*ep*mtt*mWW^2*t + 12*ep^2*mtt*mWW^2*t - 19*ep^2*mWW^2*s*t - 3*ep*mWW^2*t^2 - 12*ep^2*mWW^2*t^2 - 4*mWW*s*t^2 + 2*ep*mWW*s*t^2 + 43*ep^2*mWW*s*t^2 - 3*ep*mtt*t^3 - 12*ep^2*mtt*t^3 - 2*ep*s*t^3 + 39*ep^2*s*t^3 + 3*ep*t^4 + 12*ep^2*t^4)/(2*ep*(1 + 4*ep)*mWW^2*s*(mtt - t)*(mWW - t)^2*t), -((-1 + 2*ep)*(-2 + 3*ep)*(ep*mWW^2*s + 3*mtt*mWW*t + 12*ep*mtt*mWW*t - 2*mWW*s*t - 14*ep*mWW*s*t - 3*mtt*t^2 - 12*ep*mtt*t^2 - 3*mWW*t^2 - 12*ep*mWW*t^2 + 4*s*t^2 + 21*ep*s*t^2 + 3*t^3 + 12*ep*t^3))/(2*ep*(1 + 4*ep)*mWW^2*s*(mtt - t)*(mWW - t)^2*t), -(-6*ep*mtt^3*mWW^2*s^2 + 23*ep^2*mtt^3*mWW^2*s^2 + 4*ep*mtt^2*mWW^3*s^2 - 13*ep^2*mtt^2*mWW^3*s^2 + 2*ep*mtt*mWW^4*s^2 - 11*ep^2*mtt*mWW^4*s^2 + ep^2*mWW^5*s^2 + 6*ep*mtt^2*mWW^2*s^3 - 23*ep^2*mtt^2*mWW^2*s^3 + 2*ep*mtt*mWW^3*s^3 - 10*ep^2*mtt*mWW^3*s^3 + ep^2*mWW^4*s^3 - 2*ep*mtt^6*t - 8*ep^2*mtt^6*t + 6*ep*mtt^5*mWW*t + 24*ep^2*mtt^5*mWW*t - 6*ep*mtt^4*mWW^2*t - 24*ep^2*mtt^4*mWW^2*t + 2*ep*mtt^3*mWW^3*t + 8*ep^2*mtt^3*mWW^3*t + 2*mtt^4*mWW*s*t + ep*mtt^4*mWW*s*t - 28*ep^2*mtt^4*mWW*s*t - 4*mtt^3*mWW^2*s*t + ep*mtt^3*mWW^2*s*t + 68*ep^2*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t - 5*ep*mtt^2*mWW^3*s*t - 52*ep^2*mtt^2*mWW^3*s*t + 3*ep*mtt*mWW^4*s*t + 12*ep^2*mtt*mWW^4*s*t + 6*ep*mtt^4*s^2*t + 24*ep^2*mtt^4*s^2*t - 6*mtt^3*mWW*s^2*t - ep*mtt^3*mWW*s^2*t - 2*ep^2*mtt^3*mWW*s^2*t + 10*mtt^2*mWW^2*s^2*t - 2*ep*mtt^2*mWW^2*s^2*t - 110*ep^2*mtt^2*mWW^2*s^2*t - 4*mtt*mWW^3*s^2*t - ep*mtt*mWW^3*s^2*t + 98*ep^2*mtt*mWW^3*s^2*t - 2*ep*mWW^4*s^2*t - 10*ep^2*mWW^4*s^2*t - 4*ep*mtt^3*s^3*t - 16*ep^2*mtt^3*s^3*t + 4*mtt^2*mWW*s^3*t - 6*ep*mtt^2*mWW*s^3*t + 6*ep^2*mtt^2*mWW*s^3*t - 4*mtt*mWW^2*s^3*t - 4*ep*mtt*mWW^2*s^3*t + 84*ep^2*mtt*mWW^2*s^3*t - 2*ep*mWW^3*s^3*t - 10*ep^2*mWW^3*s^3*t + 2*ep*mtt^5*t^2 + 8*ep^2*mtt^5*t^2 - 6*ep*mtt^4*mWW*t^2 - 24*ep^2*mtt^4*mWW*t^2 + 6*ep*mtt^3*mWW^2*t^2 + 24*ep^2*mtt^3*mWW^2*t^2 - 2*ep*mtt^2*mWW^3*t^2 - 8*ep^2*mtt^2*mWW^3*t^2 - 2*mtt^3*mWW*s*t^2 - ep*mtt^3*mWW*s*t^2 + 28*ep^2*mtt^3*mWW*s*t^2 + 4*mtt^2*mWW^2*s*t^2 - ep*mtt^2*mWW^2*s*t^2 - 68*ep^2*mtt^2*mWW^2*s*t^2 - 2*mtt*mWW^3*s*t^2 + 5*ep*mtt*mWW^3*s*t^2 + 52*ep^2*mtt*mWW^3*s*t^2 - 3*ep*mWW^4*s*t^2 - 12*ep^2*mWW^4*s*t^2 - 8*ep*mtt^3*s^2*t^2 + 15*ep^2*mtt^3*s^2*t^2 + 2*mtt^2*mWW*s^2*t^2 + 7*ep*mtt^2*mWW*s^2*t^2 - 33*ep^2*mtt^2*mWW*s^2*t^2 - 2*mtt*mWW^2*s^2*t^2 + 2*ep*mtt*mWW^2*s^2*t^2 + 21*ep^2*mtt*mWW^2*s^2*t^2 - ep*mWW^3*s^2*t^2 - 3*ep^2*mWW^3*s^2*t^2 + 6*ep*mtt^2*s^3*t^2 - 23*ep^2*mtt^2*s^3*t^2 + 2*ep*mtt*mWW*s^3*t^2 - 10*ep^2*mtt*mWW*s^3*t^2 + ep^2*mWW^2*s^3*t^2)/(2*ep*(1 + 4*ep)*mWW^2*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)*(mtt - t)*(mWW - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(5*ep*mtt^2*mWW^2*s^2 - 6*ep*mtt*mWW^3*s^2 + ep*mWW^4*s^2 - 5*ep*mtt*mWW^2*s^3 + ep*mWW^3*s^3 - 2*mtt^5*t - 8*ep*mtt^5*t + 4*mtt^4*mWW*t + 16*ep*mtt^4*mWW*t - 2*mtt^3*mWW^2*t - 8*ep*mtt^3*mWW^2*t + 3*mtt^3*mWW*s*t + 12*ep*mtt^3*mWW*s*t - 6*mtt^2*mWW^2*s*t - 24*ep*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t + 12*ep*mtt*mWW^3*s*t + 6*mtt^3*s^2*t + 24*ep*mtt^3*s^2*t - 13*mtt^2*mWW*s^2*t - 62*ep*mtt^2*mWW*s^2*t + 9*mtt*mWW^2*s^2*t + 48*ep*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 10*ep*mWW^3*s^2*t - 4*mtt^2*s^3*t - 16*ep*mtt^2*s^3*t + 6*mtt*mWW*s^3*t + 34*ep*mtt*mWW*s^3*t - 2*mWW^2*s^3*t - 10*ep*mWW^2*s^3*t + 2*mtt^4*t^2 + 8*ep*mtt^4*t^2 - 4*mtt^3*mWW*t^2 - 16*ep*mtt^3*mWW*t^2 + 2*mtt^2*mWW^2*t^2 + 8*ep*mtt^2*mWW^2*t^2 - 3*mtt^2*mWW*s*t^2 - 12*ep*mtt^2*mWW*s*t^2 + 6*mtt*mWW^2*s*t^2 + 24*ep*mtt*mWW^2*s*t^2 - 3*mWW^3*s*t^2 - 12*ep*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 - 3*ep*mtt^2*s^2*t^2 + 3*mtt*mWW*s^2*t^2 + 6*ep*mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 - 3*ep*mWW^2*s^2*t^2 - 5*ep*mtt*s^3*t^2 + ep*mWW*s^3*t^2))/(2*ep*(1 + 4*ep)*mWW^2*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)*(mtt - t)*(mWW - t)*t), -(((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 5*ep*mtt - mWW + 3*ep*mWW - s + 5*ep*s))/(ep^2*mWW*s^2*(-mtt + mWW + s)*(mWW - t)))}, {0, 0, 0, 0, 0, 0, 0, -(-2*mWW*s - 7*ep*mWW*s + 2*mtt*t + 8*ep*mtt*t - 2*mWW*t - 7*ep*mWW*t - ep*s*t - ep*t^2)/(2*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep^2*(s + t)^2)/(s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(-3*mtt^3*mWW*s + 4*mtt^2*mWW^2*s - mtt*mWW^3*s + 6*mtt^2*mWW*s^2 - 7*mtt*mWW^2*s^2 - mWW^3*s^2 - 3*mtt*mWW*s^3 + 3*mWW^2*s^3 + 4*mtt^4*t - 9*mtt^3*mWW*t + 6*mtt^2*mWW^2*t - mtt*mWW^3*t - 8*mtt^3*s*t + 14*mtt^2*mWW*s*t - 5*mtt*mWW^2*s*t - mWW^3*s*t + 4*mtt^2*s^2*t - 5*mtt*mWW*s^2*t + 3*mWW^2*s^2*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t))), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt*s + mWW*s - mtt*t + mWW*t))/(2*(mtt - mWW)^2*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-(mtt^2*mWW*s) + 2*mtt*mWW^2*s + 3*mWW^3*s + mtt*mWW*s^2 - mWW^2*s^2 + 4*mtt^3*t - 5*mtt^2*mWW*t - 2*mtt*mWW^2*t + 3*mWW^3*t - 4*mtt^2*s*t + mtt*mWW*s*t - mWW^2*s*t))/(2*(mtt - mWW)*mWW^2*(mtt - mWW - s)*s*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (2*ep*mtt^2*mWW^2*s + ep*mtt*mWW^3*s + 3*ep*mWW^4*s - 3*ep*mtt*mWW^3*t + 3*ep*mWW^4*t + 4*mtt^2*mWW*s*t - 14*ep*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t - 4*ep*mtt^2*s*t^2 + ep*mtt*mWW*s*t^2 - 3*ep*mWW^2*s*t^2 + 3*ep*mtt*mWW*t^3 - 3*ep*mWW^2*t^3)/(4*(mtt - mWW)^2*mWW*s*(mWW - t)^2*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^2*mWW*s + mtt*mWW^2*s + 3*mWW^3*s - 3*mtt*mWW^2*t + 3*mWW^3*t - 4*mtt^2*s*t + mtt*mWW*s*t - 3*mWW^2*s*t + 3*mtt*mWW*t^2 - 3*mWW^2*t^2))/(4*(mtt - mWW)^2*mWW*s*(mWW - t)^2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-3*mtt*mWW*s + 7*mWW^2*s + 3*mWW*s^2 + 4*mtt^2*t - 11*mtt*mWW*t + 7*mWW^2*t - 4*mtt*s*t + 3*mWW*s*t))/(2*ep*mWW*(mtt - mWW - s)*s^2*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, (s*(mWW - t))/(4*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(s + t))/(2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt^2 - mtt*mWW - mtt*s - mWW*s)/(2*(mtt - mWW)*(-(mWW*s) + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(mtt - mWW)*(-(mWW*s) + mtt*t - mWW*t)), 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(4*ep*(mtt - mWW)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(3*mtt + mWW))/(4*ep*(mtt - mWW)*mWW*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -(2*ep*mtt*mWW^2 + ep*mWW^3 + 4*mtt*mWW*t - 14*ep*mtt*mWW*t - 4*mWW^2*t + 14*ep*mWW^2*t - 4*ep*mtt*t^2 + ep*mWW*t^2)/(8*ep*(mtt - mWW)*mWW*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt*mWW + mWW^2 - 4*mtt*t + mWW*t))/(8*ep*(mtt - mWW)*mWW*(mWW - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(4*ep^2*s*(-(mWW*s) + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mtt + 2*mWW + 7*ep*mWW - ep*s - ep*t)/(2*mWW*(mtt - mWW - s - t)), (-3*ep^2*t)/(mWW*s*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(3*mtt + mWW - 3*s)*(-mtt + s)^2)/(mWW*s^2*(-mtt + mWW + s)^2*(-mtt + mWW + s + t))), 0, (-3*ep*(mtt + mWW - s - t))/(4*mWW^2*s*(-mtt + mWW + s + t)), (3*(-1 + 2*ep)*(-2 + 3*ep))/(4*mWW^2*s*(-mtt + mWW + s + t)), 0, 0, (-6*ep*mtt^6 + 16*ep*mtt^5*mWW - 12*ep*mtt^4*mWW^2 + 2*ep*mtt^2*mWW^4 + 18*ep*mtt^5*s + 6*mtt^4*mWW*s - 63*ep*mtt^4*mWW*s - 10*mtt^3*mWW^2*s + 62*ep*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s - 4*ep*mtt^2*mWW^3*s + 2*mtt*mWW^4*s - 16*ep*mtt*mWW^4*s + 3*ep*mWW^5*s - 18*ep*mtt^4*s^2 - 12*mtt^3*mWW*s^2 + 78*ep*mtt^3*mWW*s^2 - 6*ep*mtt^2*mWW^2*s^2 + 12*mtt*mWW^3*s^2 - 54*ep*mtt*mWW^3*s^2 + 6*ep*mtt^3*s^3 + 6*mtt^2*mWW*s^3 - 31*ep*mtt^2*mWW*s^3 + 10*mtt*mWW^2*s^3 - 44*ep*mtt*mWW^2*s^3 + 5*ep*mWW^3*s^3)/(4*mWW^2*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(-mtt + mWW + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^5 + 10*mtt^4*mWW - 2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 + 18*mtt^4*s - 39*mtt^3*mWW*s + 27*mtt^2*mWW^2*s - 9*mtt*mWW^3*s + 3*mWW^4*s - 18*mtt^3*s^2 + 48*mtt^2*mWW*s^2 - 30*mtt*mWW^2*s^2 + 6*mtt^2*s^3 - 19*mtt*mWW*s^3 + 5*mWW^2*s^3))/(4*mWW^2*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(-mtt + mWW + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt^2 + 3*ep*mtt^2 + 10*mtt*mWW - 32*ep*mtt*mWW - 7*mWW^2 + 21*ep*mWW^2 + 6*mtt*s - 6*ep*mtt*s - 10*mWW*s + 32*ep*mWW*s - 3*s^2 + 3*ep*s^2))/(2*ep*mWW*s^2*(-mtt + mWW + s)^2*(-mtt + mWW + s + t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (s*(-mtt + mWW + s + t))/(4*mWW*t), (-3*ep)/(2*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(-mtt + s)^2)/(2*ep*mWW*s*(-mtt + mWW + s)*t), 0, (ep*mtt^2 - 4*mtt*mWW + 14*ep*mtt*mWW + ep*mWW^2 - 2*ep*mtt*s + 4*mWW*s - 14*ep*mWW*s + ep*s^2 - 2*ep*mtt*t + 4*mWW*t - 14*ep*mWW*t + 2*ep*s*t + ep*t^2)/(8*ep*mWW^2*t*(-mtt + mWW + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt + mWW - s - t))/(8*ep*mWW^2*t*(-mtt + mWW + s + t)), 0, 0, -(2*ep*mtt^4 - 4*ep*mtt^3*mWW + 2*ep*mtt^2*mWW^2 - 4*ep*mtt^3*s + 2*mtt^2*mWW*s - 3*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s + 6*ep*mtt*mWW^2*s + ep*mWW^3*s + 2*ep*mtt^2*s^2 - 2*mtt*mWW*s^2 + 7*ep*mtt*mWW*s^2 - ep*mWW^2*s^2)/(8*ep*mWW^2*(-mtt + mWW)*s*(-mtt + mWW + s)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + 3*mtt*mWW*s + mWW^2*s + 2*mtt*s^2 - mWW*s^2))/(8*ep*mWW^2*(-mtt + mWW)*s*(-mtt + mWW + s)*t), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 5*ep*mtt - mWW + 3*ep*mWW - s + 5*ep*s))/(4*ep^2*mWW*s*(-mtt + mWW + s)*t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + 2*ep)*(mWW*s + 7*ep*mWW*s - mtt*t - ep*mtt*t + s*t + ep*s*t + t^2 + ep*t^2))/((1 + 4*ep)*mWW*(-(mWW*s) - mtt*t + s*t + t^2)), (-6*ep^2*(1 + 2*ep)*t)/((1 + 4*ep)*mWW*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(1 + 6*ep))/((1 + 4*ep)*mWW*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(6*mtt^3 + 29*ep*mtt^3 - 135*ep^2*mtt^3 - 338*ep^3*mtt^3 + 4*mtt^2*mWW + 9*ep*mtt^2*mWW - 41*ep^2*mtt^2*mWW - 226*ep^3*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 + 55*ep^2*mtt*mWW^2 + 58*ep^3*mtt*mWW^2 - ep*mWW^3 - 7*ep^2*mWW^3 - 6*ep^3*mWW^3 - 18*mtt^2*s - 87*ep*mtt^2*s + 405*ep^2*mtt^2*s + 1014*ep^3*mtt^2*s - 8*mtt*mWW*s - 18*ep*mtt*mWW*s + 82*ep^2*mtt*mWW*s + 452*ep^3*mtt*mWW*s + 2*mWW^2*s + 5*ep*mWW^2*s - 55*ep^2*mWW^2*s - 58*ep^3*mWW^2*s + 18*mtt*s^2 + 87*ep*mtt*s^2 - 405*ep^2*mtt*s^2 - 1014*ep^3*mtt*s^2 + 4*mWW*s^2 + 9*ep*mWW*s^2 - 41*ep^2*mWW*s^2 - 226*ep^3*mWW*s^2 - 6*s^3 - 29*ep*s^3 + 135*ep^2*s^3 + 338*ep^3*s^3 - 18*mtt^2*t - 87*ep*mtt^2*t + 405*ep^2*mtt^2*t + 1014*ep^3*mtt^2*t - 8*mtt*mWW*t - 18*ep*mtt*mWW*t + 82*ep^2*mtt*mWW*t + 452*ep^3*mtt*mWW*t + 2*mWW^2*t + 5*ep*mWW^2*t - 55*ep^2*mWW^2*t - 58*ep^3*mWW^2*t + 36*mtt*s*t + 174*ep*mtt*s*t - 810*ep^2*mtt*s*t - 2028*ep^3*mtt*s*t + 8*mWW*s*t + 18*ep*mWW*s*t - 82*ep^2*mWW*s*t - 452*ep^3*mWW*s*t - 18*s^2*t - 87*ep*s^2*t + 405*ep^2*s^2*t + 1014*ep^3*s^2*t + 18*mtt*t^2 + 87*ep*mtt*t^2 - 405*ep^2*mtt*t^2 - 1014*ep^3*mtt*t^2 + 4*mWW*t^2 + 9*ep*mWW*t^2 - 41*ep^2*mWW*t^2 - 226*ep^3*mWW*t^2 - 18*s*t^2 - 87*ep*s*t^2 + 405*ep^2*s*t^2 + 1014*ep^3*s*t^2 - 6*t^3 - 29*ep*t^3 + 135*ep^2*t^3 + 338*ep^3*t^3)/(2*(1 + ep)*(1 + 4*ep)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(7*mtt^2 + 57*ep*mtt^2 + 86*ep^2*mtt^2 - 4*mtt*mWW - 32*ep*mtt*mWW - 28*ep^2*mtt*mWW + mWW^2 + 7*ep*mWW^2 + 6*ep^2*mWW^2 - 14*mtt*s - 114*ep*mtt*s - 172*ep^2*mtt*s + 4*mWW*s + 32*ep*mWW*s + 28*ep^2*mWW*s + 7*s^2 + 57*ep*s^2 + 86*ep^2*s^2 - 14*mtt*t - 114*ep*mtt*t - 172*ep^2*mtt*t + 4*mWW*t + 32*ep*mWW*t + 28*ep^2*mWW*t + 14*s*t + 114*ep*s*t + 172*ep^2*s*t + 7*t^2 + 57*ep*t^2 + 86*ep^2*t^2))/(2*(1 + ep)*(1 + 4*ep)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-(mWW*s) - mtt*t + s*t + t^2)), -(-(ep*mWW^3) - 7*ep^2*mWW^3 - 6*ep^3*mWW^3 - 2*mWW^2*t - 7*ep*mWW^2*t + 43*ep^2*mWW^2*t + 42*ep^3*mWW^2*t + 5*ep*mWW*t^2 + 47*ep^2*mWW*t^2 - 66*ep^3*mWW*t^2 - 6*t^3 + 3*ep*t^3 + 45*ep^2*t^3 + 30*ep^3*t^3)/(2*(1 + ep)*(1 + 4*ep)*mWW*(-mtt + t)*(-mWW + t)^2*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(mWW^2 + 7*ep*mWW^2 + 6*ep^2*mWW^2 - 2*mWW*t - 20*ep*mWW*t - 12*ep^2*mWW*t - 3*t^2 - 3*ep*t^2 + 6*ep^2*t^2))/(2*(1 + ep)*(1 + 4*ep)*mWW*(-mtt + t)*(-mWW + t)^2*(-(mWW*s) - mtt*t + s*t + t^2)), -(-6*mtt^3*mWW - 29*ep*mtt^3*mWW + 135*ep^2*mtt^3*mWW + 338*ep^3*mtt^3*mWW - 4*mtt^2*mWW^2 - 9*ep*mtt^2*mWW^2 + 41*ep^2*mtt^2*mWW^2 + 226*ep^3*mtt^2*mWW^2 + 2*mtt*mWW^3 + 5*ep*mtt*mWW^3 - 55*ep^2*mtt*mWW^3 - 58*ep^3*mtt*mWW^3 + ep*mWW^4 + 7*ep^2*mWW^4 + 6*ep^3*mWW^4 - 6*mtt^3*t + 3*ep*mtt^3*t + 45*ep^2*mtt^3*t + 30*ep^3*mtt^3*t + 12*mtt^2*mWW*t + 31*ep*mtt^2*mWW*t - 133*ep^2*mtt^2*mWW*t - 434*ep^3*mtt^2*mWW*t + 2*mtt*mWW^2*t - 3*ep*mtt*mWW^2*t - 45*ep^2*mtt*mWW^2*t - 118*ep^3*mtt*mWW^2*t + ep*mWW^3*t + 5*ep^2*mWW^3*t + 10*ep^3*mWW^3*t)/(2*(1 + ep)*(1 + 4*ep)*mWW*(-mtt + mWW)^3*(-mtt + t)*(-(mWW*s) - mtt*t + s*t + t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(7*mtt^2*mWW + 57*ep*mtt^2*mWW + 86*ep^2*mtt^2*mWW - 4*mtt*mWW^2 - 32*ep*mtt*mWW^2 - 28*ep^2*mtt*mWW^2 + mWW^3 + 7*ep*mWW^3 + 6*ep^2*mWW^3 + 3*mtt^2*t + 3*ep*mtt^2*t - 6*ep^2*mtt^2*t - 8*mtt*mWW*t - 40*ep*mtt*mWW*t - 68*ep^2*mtt*mWW*t + mWW^2*t + 5*ep*mWW^2*t + 10*ep^2*mWW^2*t))/(2*(1 + ep)*(1 + 4*ep)*mWW*(-mtt + mWW)^3*(-mtt + t)*(-(mWW*s) - mtt*t + s*t + t^2)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((1 + ep)*(-(mWW*s) - mtt*t + s*t + t^2))/((1 + 4*ep)*mWW*t)), (-6*ep^2)/((1 + 4*ep)*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/((1 + 4*ep)*mWW*t*(-mtt + s + t)), (6*mtt^2 - 23*ep*mtt^2 + 2*mtt*mWW - 10*ep*mtt*mWW + ep*mWW^2 - 12*mtt*s + 46*ep*mtt*s - 2*mWW*s + 10*ep*mWW*s + 6*s^2 - 23*ep*s^2 - 12*mtt*t + 46*ep*mtt*t - 2*mWW*t + 10*ep*mWW*t + 12*s*t - 46*ep*s*t + 6*t^2 - 23*ep*t^2)/(2*(1 + 4*ep)*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt + mWW + 5*s + 5*t))/(2*(1 + 4*ep)*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2), (ep*mWW^2 + 2*mWW*t - 10*ep*mWW*t + 6*t^2 - 23*ep*t^2)/(2*(1 + 4*ep)*mWW*(mWW - t)*t*(-mtt + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mWW - 5*t))/(2*(1 + 4*ep)*mWW*(mWW - t)*t*(-mtt + t)), -((6*mtt^2 - 23*ep*mtt^2 + 2*mtt*mWW - 10*ep*mtt*mWW + ep*mWW^2)*(mWW - t))/(2*(1 + 4*ep)*mWW*(-mtt + mWW)^2*t*(-mtt + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt + mWW)*(mWW - t))/(2*(1 + 4*ep)*mWW*(-mtt + mWW)^2*t*(-mtt + t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mtt^2 + 2*mtt*mWW + 5*ep*mtt*mWW - 2*mWW^2 - 6*ep*mWW^2 - 2*ep*mtt*s - 2*mWW*s - 5*ep*mWW*s + ep*s^2 - ep*mtt*t + 2*ep*mWW*t + ep*s*t)/(2*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)), (3*ep*(-1 + 2*ep)*(mtt - s)^2)/(2*mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(4*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)), 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt - 2*mWW - s))/(4*mWW*(mtt - mWW - s)*s*(mtt - mWW - s - t)), 0, 0, (3*ep*mtt^5 - 3*ep*mtt^4*mWW - 3*ep*mtt^3*mWW^2 + 3*ep*mtt^2*mWW^3 - 9*ep*mtt^4*s + 5*ep*mtt^3*mWW*s + 4*mtt^2*mWW^2*s - 13*ep*mtt^2*mWW^2*s - 4*mtt*mWW^3*s + 13*ep*mtt*mWW^3*s + 4*ep*mWW^4*s + 9*ep*mtt^3*s^2 - ep*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 + 18*ep*mtt*mWW^2*s^2 + 4*mWW^3*s^2 - 14*ep*mWW^3*s^2 - 3*ep*mtt^2*s^3 - ep*mtt*mWW*s^3 - 2*ep*mWW^2*s^3 - 6*ep*mtt^4*t + 6*ep*mtt^3*mWW*t + 12*ep*mtt^3*s*t - 4*ep*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t + 18*ep*mtt*mWW^2*s*t + 4*mWW^3*s*t - 14*ep*mWW^3*s*t - 6*ep*mtt^2*s^2*t - 2*ep*mtt*mWW*s^2*t - 4*ep*mWW^2*s^2*t + 3*ep*mtt^3*t^2 - 3*ep*mtt^2*mWW*t^2 - 3*ep*mtt^2*s*t^2 - ep*mtt*mWW*s*t^2 - 2*ep*mWW^2*s*t^2)/(8*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s*(mtt - mWW - s - t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^4 - 6*mtt^3*mWW + 3*mtt^2*mWW^2 - 6*mtt^3*s + 5*mtt^2*mWW*s - 3*mtt*mWW^2*s + 4*mWW^3*s + 3*mtt^2*s^2 + mtt*mWW*s^2 + 2*mWW^2*s^2 - 3*mtt^3*t + 3*mtt^2*mWW*t + 3*mtt^2*s*t + mtt*mWW*s*t + 2*mWW^2*s*t))/(8*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s*(mtt - mWW - s - t)^2), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(-mtt + mWW + s + t))/(2*(-1 + 2*ep)*mWW*(-mtt + mWW + s)), (-3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, 0, (3*(-1 + 3*ep)*mtt)/(4*(mtt - mWW)*mWW*(-mtt + mWW + s)), 0, (-3*(-1 + 3*ep))/(4*mWW*(-mtt + mWW + s)), 0, 0, -(ep*mtt^3 - 4*mtt^2*mWW + 16*ep*mtt^2*mWW + 4*mtt*mWW^2 - 13*ep*mtt*mWW^2 - 4*ep*mWW^3 - 2*ep*mtt^2*s + 4*mtt*mWW*s - 18*ep*mtt*mWW*s - 4*mWW^2*s + 14*ep*mWW^2*s + ep*mtt*s^2 + 2*ep*mWW*s^2 - 2*ep*mtt^2*t + 4*mtt*mWW*t - 18*ep*mtt*mWW*t - 4*mWW^2*t + 14*ep*mWW^2*t + 2*ep*mtt*s*t + 4*ep*mWW*s*t + ep*mtt*t^2 + 2*ep*mWW*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW^2*(-mtt + mWW + s)*(-mtt + mWW + s + t)), -((-2 + 3*ep)*(-mtt^2 - 3*mtt*mWW + 4*mWW^2 + mtt*s + 2*mWW*s + mtt*t + 2*mWW*t))/(8*(mtt - mWW)*mWW^2*(-mtt + mWW + s)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*mtt^4 + 5*ep*mtt^4 - 4*mtt^3*mWW - 8*ep*mtt^3*mWW + 2*mtt^2*mWW^2 + ep*mtt^2*mWW^2 + 2*ep*mtt*mWW^3 - 5*mtt^3*s - 13*ep*mtt^3*s + 6*mtt^2*mWW*s + 12*ep*mtt^2*mWW*s - mtt*mWW^2*s + ep*mtt*mWW^2*s + 4*mtt^2*s^2 + 11*ep*mtt^2*s^2 - 2*mtt*mWW*s^2 - 4*ep*mtt*mWW*s^2 - mtt*s^3 - 3*ep*mtt*s^3 - 4*mtt^3*t - 11*ep*mtt^3*t + 8*mtt^2*mWW*t + 21*ep*mtt^2*mWW*t - 4*mtt*mWW^2*t - 8*ep*mtt*mWW^2*t - 2*ep*mWW^3*t + 6*mtt^2*s*t + 18*ep*mtt^2*s*t - 6*mtt*mWW*s*t - 19*ep*mtt*mWW*s*t - 2*mtt*s^2*t - 7*ep*mtt*s^2*t + 2*ep*mWW*s^2*t + 2*mtt^2*t^2 + 7*ep*mtt^2*t^2 - 4*mtt*mWW*t^2 - 14*ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 7*ep*mWW^2*t^2 - mtt*s*t^2 - 5*ep*mtt*s*t^2 + 3*ep*mWW*s*t^2 - ep*mtt*t^3 + ep*mWW*t^3)/((mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (6*ep^2*(mtt^4 + 2*ep*mtt^4 - 2*mtt^3*mWW - 3*ep*mtt^3*mWW + mtt^2*mWW^2 + ep*mtt^2*mWW^2 - 3*mtt^3*s - 7*ep*mtt^3*s + 4*mtt^2*mWW*s + 7*ep*mtt^2*mWW*s - mtt*mWW^2*s - ep*mtt*mWW^2*s + 3*mtt^2*s^2 + 8*ep*mtt^2*s^2 - 2*mtt*mWW*s^2 - 4*ep*mtt*mWW*s^2 - mtt*s^3 - 3*ep*mtt*s^3 - 2*mtt^3*t - 4*ep*mtt^3*t + 4*mtt^2*mWW*t + 8*ep*mtt^2*mWW*t - 2*mtt*mWW^2*t - 4*ep*mtt*mWW^2*t + 3*mtt^2*s*t + 8*ep*mtt^2*s*t - 4*mtt*mWW*s*t - 12*ep*mtt*mWW*s*t + 2*ep*mWW^2*s*t - mtt*s^2*t - 4*ep*mtt*s^2*t + 2*ep*mWW*s^2*t + mtt^2*t^2 + 2*ep*mtt^2*t^2 - 2*mtt*mWW*t^2 - 5*ep*mtt*mWW*t^2 + mWW^2*t^2 + 3*ep*mWW^2*t^2 - ep*mtt*s*t^2 + ep*mWW*s*t^2))/((1 + ep)*s*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (-2*ep*(mtt^5 - 3*mtt^4*mWW - 3*ep*mtt^4*mWW + 3*mtt^3*mWW^2 + 6*ep*mtt^3*mWW^2 - mtt^2*mWW^3 - 3*ep*mtt^2*mWW^3 - 3*mtt^4*s + 5*mtt^3*mWW*s + 6*ep*mtt^3*mWW*s - mtt^2*mWW^2*s - 9*ep*mtt^2*mWW^2*s - mtt*mWW^3*s + 3*ep*mtt*mWW^3*s + 3*mtt^3*s^2 - mtt^2*mWW*s^2 - 3*ep*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 3*ep*mtt*mWW^2*s^2 - mtt^2*s^3 - mtt*mWW*s^3 - mtt^4*t + 3*mtt^3*mWW*t + 3*ep*mtt^3*mWW*t - 3*mtt^2*mWW^2*t - 6*ep*mtt^2*mWW^2*t + mtt*mWW^3*t + 3*ep*mtt*mWW^3*t + 2*mtt^3*s*t - 2*mtt^2*mWW*s*t - mtt*mWW^2*s*t - 3*ep*mtt*mWW^2*s*t + mWW^3*s*t + 3*ep*mWW^3*s*t - mtt^2*s^2*t - mtt*mWW*s^2*t - 3*ep*mtt*mWW*s^2*t + 3*ep*mWW^2*s^2*t))/((1 + ep)*(mtt - mWW)*s*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^3 + 3*ep*mtt^3 - 4*mtt^2*mWW - 6*ep*mtt^2*mWW + 2*mtt*mWW^2 + 3*ep*mtt*mWW^2 - 4*mtt^2*s - 6*ep*mtt^2*s + 4*mtt*mWW*s + 9*ep*mtt*mWW*s - 3*ep*mWW^2*s + 2*mtt*s^2 + 3*ep*mtt*s^2 - 3*ep*mWW*s^2 - 2*mtt^2*t - 3*ep*mtt^2*t + 4*mtt*mWW*t + 9*ep*mtt*mWW*t - 2*mWW^2*t - 6*ep*mWW^2*t + 2*mtt*s*t + 3*ep*mtt*s*t - 3*ep*mWW*s*t))/((1 + ep)*(mtt - mWW)*s*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^4 + 2*ep*mtt^4 - 3*mtt^3*mWW - 5*ep*mtt^3*mWW + 3*mtt^2*mWW^2 + 4*ep*mtt^2*mWW^2 - mtt*mWW^3 - ep*mtt*mWW^3 - 2*mtt^3*s - 4*ep*mtt^3*s + 4*mtt^2*mWW*s + 7*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s - 5*ep*mtt*mWW^2*s + 2*ep*mWW^3*s + mtt^2*s^2 + 2*ep*mtt^2*s^2 - mtt*mWW*s^2 - 2*ep*mtt*mWW*s^2 + 2*ep*mWW^2*s^2 - mtt^3*t - 2*ep*mtt^3*t + 3*mtt^2*mWW*t + 7*ep*mtt^2*mWW*t - 3*mtt*mWW^2*t - 8*ep*mtt*mWW^2*t + mWW^3*t + 3*ep*mWW^3*t + mtt^2*s*t + 2*ep*mtt^2*s*t - mtt*mWW*s*t - 3*ep*mtt*mWW*s*t + ep*mWW^2*s*t))/((1 + ep)*(mtt - mWW)^2*s*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(mtt^5 + mtt^4*mWW + 3*ep*mtt^4*mWW - 5*mtt^3*mWW^2 - 6*ep*mtt^3*mWW^2 + 3*mtt^2*mWW^3 + 3*ep*mtt^2*mWW^3 - 4*mtt^4*s - 2*mtt^3*mWW*s - 6*ep*mtt^3*mWW*s + 8*mtt^2*mWW^2*s + 9*ep*mtt^2*mWW^2*s - 2*mtt*mWW^3*s - 3*ep*mtt*mWW^3*s + 5*mtt^3*s^2 + 3*mtt^2*mWW*s^2 + 3*ep*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 3*ep*mtt*mWW^2*s^2 - 2*mtt^2*s^3 - 2*mtt*mWW*s^3 - 2*mtt^4*t - 2*mtt^3*mWW*t - 6*ep*mtt^3*mWW*t + 10*mtt^2*mWW^2*t + 18*ep*mtt^2*mWW^2*t - 6*mtt*mWW^3*t - 12*ep*mtt*mWW^3*t + 6*mtt^3*s*t + 4*mtt^2*mWW*s*t + 12*ep*mtt^2*mWW*s*t - 7*mtt*mWW^2*s*t - 18*ep*mtt*mWW^2*s*t + mWW^3*s*t + 6*ep*mWW^3*s*t - 4*mtt^2*s^2*t - 4*mtt*mWW*s^2*t - 6*ep*mtt*mWW*s^2*t + 6*ep*mWW^2*s^2*t + mtt^3*t^2 + mtt^2*mWW*t^2 + 3*ep*mtt^2*mWW*t^2 - 5*mtt*mWW^2*t^2 - 12*ep*mtt*mWW^2*t^2 + 3*mWW^3*t^2 + 9*ep*mWW^3*t^2 - 2*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 6*ep*mtt*mWW*s*t^2 + 6*ep*mWW^2*s*t^2))/((1 + ep)*(mtt - mWW)*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*ep*mtt^7*mWW + 6*ep^2*mtt^7*mWW - 9*ep*mtt^6*mWW^2 - 15*ep^2*mtt^6*mWW^2 + 6*ep*mtt^5*mWW^3 + 6*ep^2*mtt^5*mWW^3 + 6*ep*mtt^4*mWW^4 + 12*ep^2*mtt^4*mWW^4 - 9*ep*mtt^3*mWW^5 - 12*ep^2*mtt^3*mWW^5 + 3*ep*mtt^2*mWW^6 + 3*ep^2*mtt^2*mWW^6 - 2*ep*mtt^7*s - 2*ep^2*mtt^7*s + 2*mtt^6*mWW*s - 6*ep*mtt^6*mWW*s - 50*ep^2*mtt^6*mWW*s - 8*mtt^5*mWW^2*s + 36*ep*mtt^5*mWW^2*s + 118*ep^2*mtt^5*mWW^2*s + 12*mtt^4*mWW^3*s - 46*ep*mtt^4*mWW^3*s - 71*ep^2*mtt^4*mWW^3*s - 8*mtt^3*mWW^4*s + 16*ep*mtt^3*mWW^4*s - 5*ep^2*mtt^3*mWW^4*s + 2*mtt^2*mWW^5*s + 4*ep*mtt^2*mWW^5*s + 13*ep^2*mtt^2*mWW^5*s - 2*ep*mtt*mWW^6*s - 3*ep^2*mtt*mWW^6*s + 8*ep*mtt^6*s^2 + 8*ep^2*mtt^6*s^2 - 6*mtt^5*mWW*s^2 - ep*mtt^5*mWW*s^2 + 114*ep^2*mtt^5*mWW*s^2 + 20*mtt^4*mWW^2*s^2 - 50*ep*mtt^4*mWW^2*s^2 - 234*ep^2*mtt^4*mWW^2*s^2 - 24*mtt^3*mWW^3*s^2 + 70*ep*mtt^3*mWW^3*s^2 + 139*ep^2*mtt^3*mWW^3*s^2 + 12*mtt^2*mWW^4*s^2 - 30*ep*mtt^2*mWW^4*s^2 - 26*ep^2*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 + 3*ep*mtt*mWW^5*s^2 - ep^2*mtt*mWW^5*s^2 - 12*ep*mtt^5*s^3 - 12*ep^2*mtt^5*s^3 + 6*mtt^4*mWW*s^3 + 9*ep*mtt^4*mWW*s^3 - 102*ep^2*mtt^4*mWW*s^3 - 16*mtt^3*mWW^2*s^3 + 29*ep*mtt^3*mWW^2*s^3 + 170*ep^2*mtt^3*mWW^2*s^3 + 14*mtt^2*mWW^3*s^3 - 35*ep*mtt^2*mWW^3*s^3 - 87*ep^2*mtt^2*mWW^3*s^3 - 4*mtt*mWW^4*s^3 + 9*ep*mtt*mWW^4*s^3 + 19*ep^2*mtt*mWW^4*s^3 + 8*ep*mtt^4*s^4 + 8*ep^2*mtt^4*s^4 - 2*mtt^3*mWW*s^4 - 6*ep*mtt^3*mWW*s^4 + 32*ep^2*mtt^3*mWW*s^4 + 4*mtt^2*mWW^2*s^4 - 7*ep*mtt^2*mWW^2*s^4 - 35*ep^2*mtt^2*mWW^2*s^4 - 2*mtt*mWW^3*s^4 + 5*ep*mtt*mWW^3*s^4 + 13*ep^2*mtt*mWW^3*s^4 - 2*ep*mtt^3*s^5 - 2*ep^2*mtt^3*s^5 + ep*mtt^2*mWW*s^5 + ep*mtt*mWW^2*s^5 - 4*ep^2*mtt*mWW^2*s^5 - 12*ep*mtt^6*mWW*t - 24*ep^2*mtt^6*mWW*t + 36*ep*mtt^5*mWW^2*t + 66*ep^2*mtt^5*mWW^2*t - 30*ep*mtt^4*mWW^3*t - 48*ep^2*mtt^4*mWW^3*t - 6*ep*mtt^3*mWW^4*t - 18*ep^2*mtt^3*mWW^4*t + 18*ep*mtt^2*mWW^5*t + 36*ep^2*mtt^2*mWW^5*t - 6*ep*mtt*mWW^6*t - 12*ep^2*mtt*mWW^6*t + 8*ep*mtt^6*s*t + 8*ep^2*mtt^6*s*t - 6*mtt^5*mWW*s*t + 17*ep*mtt^5*mWW*s*t + 152*ep^2*mtt^5*mWW*s*t + 20*mtt^4*mWW^2*s*t - 90*ep*mtt^4*mWW^2*s*t - 382*ep^2*mtt^4*mWW^2*s*t - 28*mtt^3*mWW^3*s*t + 105*ep*mtt^3*mWW^3*s*t + 302*ep^2*mtt^3*mWW^3*s*t + 20*mtt^2*mWW^4*s*t - 47*ep*mtt^2*mWW^4*s*t - 82*ep^2*mtt^2*mWW^4*s*t - 6*mtt*mWW^5*s*t + 6*ep*mtt*mWW^5*s*t - 4*ep^2*mtt*mWW^5*s*t + ep*mWW^6*s*t + 6*ep^2*mWW^6*s*t - 24*ep*mtt^5*s^2*t - 24*ep^2*mtt^5*s^2*t + 12*mtt^4*mWW*s^2*t + 6*ep*mtt^4*mWW*s^2*t - 234*ep^2*mtt^4*mWW*s^2*t - 32*mtt^3*mWW^2*s^2*t + 66*ep*mtt^3*mWW^2*s^2*t + 509*ep^2*mtt^3*mWW^2*s^2*t + 32*mtt^2*mWW^3*s^2*t - 66*ep*mtt^2*mWW^3*s^2*t - 369*ep^2*mtt^2*mWW^3*s^2*t - 16*mtt*mWW^4*s^2*t + 26*ep*mtt*mWW^4*s^2*t + 121*ep^2*mtt*mWW^4*s^2*t + 4*mWW^5*s^2*t - 8*ep*mWW^5*s^2*t - 15*ep^2*mWW^5*s^2*t + 24*ep*mtt^4*s^3*t + 24*ep^2*mtt^4*s^3*t - 6*mtt^3*mWW*s^3*t - 15*ep*mtt^3*mWW*s^3*t + 108*ep^2*mtt^3*mWW*s^3*t + 12*mtt^2*mWW^2*s^3*t - 16*ep*mtt^2*mWW^2*s^3*t - 188*ep^2*mtt^2*mWW^2*s^3*t - 6*mtt*mWW^3*s^3*t + 116*ep^2*mtt*mWW^3*s^3*t + 7*ep*mWW^4*s^3*t - 24*ep^2*mWW^4*s^3*t - 8*ep*mtt^3*s^4*t - 8*ep^2*mtt^3*s^4*t + 4*ep*mtt^2*mWW*s^4*t - 2*ep^2*mtt^2*mWW*s^4*t + 4*ep*mtt*mWW^2*s^4*t - 5*ep^2*mtt*mWW^2*s^4*t - 3*ep^2*mWW^3*s^4*t + 18*ep*mtt^5*mWW*t^2 + 36*ep^2*mtt^5*mWW*t^2 - 54*ep*mtt^4*mWW^2*t^2 - 108*ep^2*mtt^4*mWW^2*t^2 + 51*ep*mtt^3*mWW^3*t^2 + 102*ep^2*mtt^3*mWW^3*t^2 - 9*ep*mtt^2*mWW^4*t^2 - 15*ep^2*mtt^2*mWW^4*t^2 - 9*ep*mtt*mWW^5*t^2 - 24*ep^2*mtt*mWW^5*t^2 + 3*ep*mWW^6*t^2 + 9*ep^2*mWW^6*t^2 - 12*ep*mtt^5*s*t^2 - 12*ep^2*mtt^5*s*t^2 + 6*mtt^4*mWW*s*t^2 - 15*ep*mtt^4*mWW*s*t^2 - 156*ep^2*mtt^4*mWW*s*t^2 - 16*mtt^3*mWW^2*s*t^2 + 73*ep*mtt^3*mWW^2*s*t^2 + 417*ep^2*mtt^3*mWW^2*s*t^2 + 18*mtt^2*mWW^3*s*t^2 - 67*ep*mtt^2*mWW^3*s*t^2 - 366*ep^2*mtt^2*mWW^3*s*t^2 - 12*mtt*mWW^4*s*t^2 + 29*ep*mtt*mWW^4*s*t^2 + 132*ep^2*mtt*mWW^4*s*t^2 + 4*mWW^5*s*t^2 - 8*ep*mWW^5*s*t^2 - 15*ep^2*mWW^5*s*t^2 + 24*ep*mtt^4*s^2*t^2 + 24*ep^2*mtt^4*s^2*t^2 - 6*mtt^3*mWW*s^2*t^2 - 9*ep*mtt^3*mWW*s^2*t^2 + 126*ep^2*mtt^3*mWW*s^2*t^2 + 12*mtt^2*mWW^2*s^2*t^2 - 20*ep*mtt^2*mWW^2*s^2*t^2 - 292*ep^2*mtt^2*mWW^2*s^2*t^2 - 6*mtt*mWW^3*s^2*t^2 - 6*ep*mtt*mWW^3*s^2*t^2 + 217*ep^2*mtt*mWW^3*s^2*t^2 + 11*ep*mWW^4*s^2*t^2 - 57*ep^2*mWW^4*s^2*t^2 - 12*ep*mtt^3*s^3*t^2 - 12*ep^2*mtt^3*s^3*t^2 + 6*ep*mtt^2*mWW*s^3*t^2 - 6*ep^2*mtt^2*mWW*s^3*t^2 + 6*ep*mtt*mWW^2*s^3*t^2 + 9*ep^2*mtt*mWW^2*s^3*t^2 - 9*ep^2*mWW^3*s^3*t^2 - 12*ep*mtt^4*mWW*t^3 - 24*ep^2*mtt^4*mWW*t^3 + 36*ep*mtt^3*mWW^2*t^3 + 78*ep^2*mtt^3*mWW^2*t^3 - 36*ep*mtt^2*mWW^3*t^3 - 84*ep^2*mtt^2*mWW^3*t^3 + 12*ep*mtt*mWW^4*t^3 + 30*ep^2*mtt*mWW^4*t^3 + 8*ep*mtt^4*s*t^3 + 8*ep^2*mtt^4*s*t^3 - 2*mtt^3*mWW*s*t^3 + 3*ep*mtt^3*mWW*s*t^3 + 56*ep^2*mtt^3*mWW*s*t^3 + 4*mtt^2*mWW^2*s*t^3 - 20*ep*mtt^2*mWW^2*s*t^3 - 160*ep^2*mtt^2*mWW^2*s*t^3 - 2*mtt*mWW^3*s*t^3 + 8*ep*mtt*mWW^3*s*t^3 + 138*ep^2*mtt*mWW^3*s*t^3 + ep*mWW^4*s*t^3 - 42*ep^2*mWW^4*s*t^3 - 8*ep*mtt^3*s^2*t^3 - 8*ep^2*mtt^3*s^2*t^3 + 4*ep*mtt^2*mWW*s^2*t^3 - 6*ep^2*mtt^2*mWW*s^2*t^3 + 4*ep*mtt*mWW^2*s^2*t^3 + 17*ep^2*mtt*mWW^2*s^2*t^3 - 9*ep^2*mWW^3*s^2*t^3 + 3*ep*mtt^3*mWW*t^4 + 6*ep^2*mtt^3*mWW*t^4 - 9*ep*mtt^2*mWW^2*t^4 - 21*ep^2*mtt^2*mWW^2*t^4 + 9*ep*mtt*mWW^3*t^4 + 24*ep^2*mtt*mWW^3*t^4 - 3*ep*mWW^4*t^4 - 9*ep^2*mWW^4*t^4 - 2*ep*mtt^3*s*t^4 - 2*ep^2*mtt^3*s*t^4 + ep*mtt^2*mWW*s*t^4 - 2*ep^2*mtt^2*mWW*s*t^4 + ep*mtt*mWW^2*s*t^4 + 7*ep^2*mtt*mWW^2*s*t^4 - 3*ep^2*mWW^3*s*t^4)/(2*(1 + ep)*(mtt - mWW)^2*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)^2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^6*mWW + 6*ep*mtt^6*mWW - 12*mtt^5*mWW^2 - 21*ep*mtt^5*mWW^2 + 18*mtt^4*mWW^3 + 27*ep*mtt^4*mWW^3 - 12*mtt^3*mWW^4 - 15*ep*mtt^3*mWW^4 + 3*mtt^2*mWW^5 + 3*ep*mtt^2*mWW^5 - 2*mtt^6*s - 2*ep*mtt^6*s - 3*mtt^5*mWW*s - 18*ep*mtt^5*mWW*s + 23*mtt^4*mWW^2*s + 55*ep*mtt^4*mWW^2*s - 31*mtt^3*mWW^3*s - 51*ep*mtt^3*mWW^3*s + 15*mtt^2*mWW^4*s + 19*ep*mtt^2*mWW^4*s - 2*mtt*mWW^5*s - 3*ep*mtt*mWW^5*s + 6*mtt^5*s^2 + 6*ep*mtt^5*s^2 - 4*mtt^4*mWW*s^2 + 18*ep*mtt^4*mWW*s^2 - 15*mtt^3*mWW^2*s^2 - 41*ep*mtt^3*mWW^2*s^2 + 18*mtt^2*mWW^3*s^2 + 21*ep*mtt^2*mWW^3*s^2 - 5*mtt*mWW^4*s^2 - 4*ep*mtt*mWW^4*s^2 - 6*mtt^4*s^3 - 6*ep*mtt^4*s^3 + 5*mtt^3*mWW*s^3 - 6*ep*mtt^3*mWW*s^3 + 5*mtt^2*mWW^2*s^3 + 3*ep*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 + 3*ep*mtt*mWW^3*s^3 + 2*mtt^3*s^4 + 2*ep*mtt^3*s^4 - mtt^2*mWW*s^4 - mtt*mWW^2*s^4 + 4*ep*mtt*mWW^2*s^4 - 9*mtt^5*mWW*t - 18*ep*mtt^5*mWW*t + 33*mtt^4*mWW^2*t + 63*ep*mtt^4*mWW^2*t - 45*mtt^3*mWW^3*t - 84*ep*mtt^3*mWW^3*t + 27*mtt^2*mWW^4*t + 51*ep*mtt^2*mWW^4*t - 6*mtt*mWW^5*t - 12*ep*mtt*mWW^5*t + 6*mtt^5*s*t + 6*ep*mtt^5*s*t + 5*mtt^4*mWW*s*t + 38*ep*mtt^4*mWW*s*t - 41*mtt^3*mWW^2*s*t - 116*ep*mtt^3*mWW^2*s*t + 44*mtt^2*mWW^3*s*t + 109*ep*mtt^2*mWW^3*s*t - 15*mtt*mWW^4*s*t - 43*ep*mtt*mWW^4*s*t + mWW^5*s*t + 6*ep*mWW^5*s*t - 12*mtt^4*s^2*t - 12*ep*mtt^4*s^2*t + 7*mtt^3*mWW*s^2*t - 22*ep*mtt^3*mWW*s^2*t + 15*mtt^2*mWW^2*s^2*t + 50*ep*mtt^2*mWW^2*s^2*t - 9*mtt*mWW^3*s^2*t - 31*ep*mtt*mWW^3*s^2*t - mWW^4*s^2*t + 9*ep*mWW^4*s^2*t + 6*mtt^3*s^3*t + 6*ep*mtt^3*s^3*t - 3*mtt^2*mWW*s^3*t + 2*ep*mtt^2*mWW*s^3*t - 3*mtt*mWW^2*s^3*t + ep*mtt*mWW^2*s^3*t + 3*ep*mWW^3*s^3*t + 9*mtt^4*mWW*t^2 + 18*ep*mtt^4*mWW*t^2 - 30*mtt^3*mWW^2*t^2 - 63*ep*mtt^3*mWW^2*t^2 + 36*mtt^2*mWW^3*t^2 + 81*ep*mtt^2*mWW^3*t^2 - 18*mtt*mWW^4*t^2 - 45*ep*mtt*mWW^4*t^2 + 3*mWW^5*t^2 + 9*ep*mWW^5*t^2 - 6*mtt^4*s*t^2 - 6*ep*mtt^4*s*t^2 - mtt^3*mWW*s*t^2 - 22*ep*mtt^3*mWW*s*t^2 + 19*mtt^2*mWW^2*s*t^2 + 68*ep*mtt^2*mWW^2*s*t^2 - 14*mtt*mWW^3*s*t^2 - 58*ep*mtt*mWW^3*s*t^2 + 2*mWW^4*s*t^2 + 18*ep*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 + 6*ep*mtt^3*s^2*t^2 - 3*mtt^2*mWW*s^2*t^2 + 4*ep*mtt^2*mWW*s^2*t^2 - 3*mtt*mWW^2*s^2*t^2 - 10*ep*mtt*mWW^2*s^2*t^2 + 6*ep*mWW^3*s^2*t^2 - 3*mtt^3*mWW*t^3 - 6*ep*mtt^3*mWW*t^3 + 9*mtt^2*mWW^2*t^3 + 21*ep*mtt^2*mWW^2*t^3 - 9*mtt*mWW^3*t^3 - 24*ep*mtt*mWW^3*t^3 + 3*mWW^4*t^3 + 9*ep*mWW^4*t^3 + 2*mtt^3*s*t^3 + 2*ep*mtt^3*s*t^3 - mtt^2*mWW*s*t^3 + 2*ep*mtt^2*mWW*s*t^3 - mtt*mWW^2*s*t^3 - 7*ep*mtt*mWW^2*s*t^3 + 3*ep*mWW^3*s*t^3))/(2*(1 + ep)*(mtt - mWW)^2*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)^2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt^3 + 3*ep*mtt^3 - 2*mtt^2*mWW - 3*ep*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s - 6*ep*mtt^2*s + 2*mtt*mWW*s + 3*ep*mtt*mWW*s + mtt*s^2 + 3*ep*mtt*s^2 - mtt^2*t - 6*ep*mtt^2*t + 2*mtt*mWW*t + 6*ep*mtt*mWW*t - mWW^2*t + mtt*s*t + 6*ep*mtt*s*t + 3*ep*mtt*t^2 - 3*ep*mWW*t^2))/(ep*(1 + ep)*s^2*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((1 + ep)*s*(mtt - mWW - s - t))/(2*ep*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*ep*(mWW + s))/(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t), 0, 0, 0, 0, (mtt^2 - mtt*mWW - mtt*s - mWW*s)/((mtt - mWW)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(mtt - mWW)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(2*ep*(mtt - mWW)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(2*mtt^2 + 3*mtt*mWW - mWW^2 - 2*mtt*s - 2*mWW*s - 2*mtt*t - 2*mWW*t))/(2*ep*(mtt - mWW)*mWW*(mtt - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((mtt + mWW - s - t)*(2*ep*mtt^3 - 2*mtt^2*mWW + 8*ep*mtt^2*mWW + 2*mtt*mWW^2 - 11*ep*mtt*mWW^2 + ep*mWW^3 - 4*ep*mtt^2*s + 2*mtt*mWW*s - 9*ep*mtt*mWW*s - 2*mWW^2*s + 10*ep*mWW^2*s + 2*ep*mtt*s^2 + ep*mWW*s^2 - 4*ep*mtt^2*t + 2*mtt*mWW*t - 9*ep*mtt*mWW*t - 2*mWW^2*t + 10*ep*mWW^2*t + 4*ep*mtt*s*t + 2*ep*mWW*s*t + 2*ep*mtt*t^2 + ep*mWW*t^2))/(4*ep*(mtt - mWW)*mWW*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3 + 2*mtt^2*mWW - 5*mtt*mWW^2 + mWW^3 - 4*mtt^2*s - 3*mtt*mWW*s + 4*mWW^2*s + 2*mtt*s^2 + mWW*s^2 - 4*mtt^2*t - 3*mtt*mWW*t + 4*mWW^2*t + 4*mtt*s*t + 2*mWW*s*t + 2*mtt*t^2 + mWW*t^2))/(4*ep*(mtt - mWW)*mWW*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^2*s*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mtt*mWW + 7*ep*mtt*mWW - 2*mWW^2 - 6*ep*mWW^2 - 2*mWW*s - 7*ep*mWW*s + ep*mtt*t - 2*ep*mWW*t - ep*s*t)/(2*mWW*(mtt - mWW - s)*(mWW - t)), (-3*ep*(-1 + 2*ep)*(mtt - s)^2)/(2*mWW*(mtt - mWW - s)*s*(mWW - t)), 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(4*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mWW - t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt - 2*mWW - s))/(4*mWW*(mtt - mWW - s)*s*(mWW - t)), 0, 0, 0, 0, -(3*ep*mtt^3*mWW^2 - 3*ep*mtt^2*mWW^3 - 3*ep*mtt^2*mWW^2*s + ep*mtt*mWW^3*s - 4*ep*mWW^4*s - 4*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t + 4*mWW^3*s*t - 14*ep*mWW^3*s*t - 3*ep*mtt^3*t^2 + 3*ep*mtt^2*mWW*t^2 + 3*ep*mtt^2*s*t^2 + ep*mtt*mWW*s*t^2 + 2*ep*mWW^2*s*t^2)/(8*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s*(mWW - t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^3*mWW - 3*mtt^2*mWW^2 - 3*mtt^2*mWW*s + mtt*mWW^2*s - 4*mWW^3*s - 3*mtt^3*t + 3*mtt^2*mWW*t + 3*mtt^2*s*t + mtt*mWW*s*t + 2*mWW^2*s*t))/(8*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)*s*(mWW - t)^2), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*s*(mWW - t))/(2*(-1 + 2*ep)*mWW*(mtt - mWW - s)), (-3*ep*(mtt - 2*mWW - s))/(2*mWW*(mtt - mWW - s)), 0, 0, 0, 0, 0, (-3*(-1 + 3*ep)*mtt)/(4*(mtt - mWW)*mWW*(mtt - mWW - s)), (3*(-1 + 3*ep))/(4*mWW*(mtt - mWW - s)), 0, 0, 0, 0, (ep*mtt*mWW^2 - 4*ep*mWW^3 - 4*mtt*mWW*t + 14*ep*mtt*mWW*t + 4*mWW^2*t - 14*ep*mWW^2*t + ep*mtt*t^2 + 2*ep*mWW*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - s)*(mWW - t)), -((-2 + 3*ep)*(mtt*mWW - 4*mWW^2 + mtt*t + 2*mWW*t))/(8*(mtt - mWW)*mWW^2*(mtt - mWW - s)*(mWW - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep*(mWW + t))/(mWW*(mWW - t)), (12*ep^3*t)/((1 + ep)*mWW*s*(mWW - t)), 0, 0, 0, 0, 0, (-4*ep*(-1 + 2*ep)^2*(mtt - s)^2)/((1 + ep)*(mtt - mWW - s)^2*s^2*(mWW - t)), 0, 0, 0, (3*ep^2*t*(mWW + t))/((1 + ep)*mWW^2*s*(mtt - t)*(mWW - t)), (-3*ep*(-1 + 2*ep)*(-2 + 3*ep)*t)/((1 + ep)*mWW^2*s*(-mtt + t)*(-mWW + t)), -((ep*(2*ep*mtt^6*mWW - 6*ep*mtt^5*mWW^2 + 6*ep*mtt^4*mWW^3 - 2*ep*mtt^3*mWW^4 - 3*ep*mtt^5*mWW*s - 2*mtt^4*mWW^2*s + 13*ep*mtt^4*mWW^2*s + 4*mtt^3*mWW^3*s - 17*ep*mtt^3*mWW^3*s - 2*mtt^2*mWW^4*s + 7*ep*mtt^2*mWW^4*s + 6*mtt^3*mWW^2*s^2 - 21*ep*mtt^3*mWW^2*s^2 - 6*mtt^2*mWW^3*s^2 + 18*ep*mtt^2*mWW^3*s^2 + 3*ep*mtt*mWW^4*s^2 + ep*mtt^3*mWW*s^3 - 4*mtt^2*mWW^2*s^3 + 14*ep*mtt^2*mWW^2*s^3 + ep*mtt*mWW^3*s^3 - 2*ep*mtt^5*mWW*t + 6*ep*mtt^4*mWW^2*t - 6*ep*mtt^3*mWW^3*t + 2*ep*mtt^2*mWW^4*t + 3*ep*mtt^5*s*t - 6*ep*mtt^4*mWW*s*t + 2*mtt^3*mWW^2*s*t - 7*ep*mtt^3*mWW^2*s*t - 4*mtt^2*mWW^3*s*t + 23*ep*mtt^2*mWW^3*s*t + 2*mtt*mWW^4*s*t - 16*ep*mtt*mWW^4*s*t + 3*ep*mWW^5*s*t - 6*ep*mtt^4*s^2*t + 12*ep*mtt^3*mWW*s^2*t - 6*mtt^2*mWW^2*s^2*t + 21*ep*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t - 30*ep*mtt*mWW^3*s^2*t + 3*ep*mWW^4*s^2*t + 3*ep*mtt^3*s^3*t - 4*ep*mtt^2*mWW*s^3*t + 4*mtt*mWW^2*s^3*t - 17*ep*mtt*mWW^2*s^3*t + 2*ep*mWW^3*s^3*t))/((1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^2*(mtt - t)*(mWW - t))), (ep*(-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^5*mWW - 4*mtt^4*mWW^2 + 2*mtt^3*mWW^3 - 3*mtt^4*mWW*s + 6*mtt^3*mWW^2*s - 3*mtt^2*mWW^3*s - 3*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 + mtt^2*mWW*s^3 + mtt*mWW^2*s^3 - 2*mtt^4*mWW*t + 4*mtt^3*mWW^2*t - 2*mtt^2*mWW^3*t + 3*mtt^4*s*t - 9*mtt^3*mWW*s*t + 12*mtt^2*mWW^2*s*t - 9*mtt*mWW^3*s*t + 3*mWW^4*s*t - 6*mtt^3*s^2*t + 18*mtt^2*mWW*s^2*t - 15*mtt*mWW^2*s^2*t + 3*mWW^3*s^2*t + 3*mtt^2*s^3*t - 7*mtt*mWW*s^3*t + 2*mWW^2*s^3*t))/((1 + ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - s)^2*s^2*(mtt - t)*(mWW - t)), (-2*(-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 5*ep*mtt + mWW - 3*ep*mWW + s - 5*ep*s))/((1 + ep)*(mtt - mWW - s)^2*s^2*(mWW - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + ep)*s)/(2*ep*mWW), (-3*ep)/mWW, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*mWW^2 + 2*mWW*t - 7*ep*mWW*t - 2*ep*t^2)/(4*ep*mWW^2*(mtt - t)*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mWW - 2*t))/(4*ep*mWW^2*(mtt - t)*(mWW - t)), (2*ep*mtt^2 - 2*mtt*mWW + 7*ep*mtt*mWW - ep*mWW^2)/(4*ep*(mtt - mWW)*mWW^2*(mtt - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt - mWW))/(4*ep*(mtt - mWW)*mWW^2*(mtt - t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt^2 - 5*mtt*mWW + 3*mWW^2 - 2*mtt*s + mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s))), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt)/((mtt - mWW)*mWW*(mtt - mWW - s))), 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/((mtt - mWW)*mWW*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep*mWW*(mtt - mWW - s)*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*s)/((-1 + 2*ep)*(mtt - mWW))), (-1 + 3*ep)/(mtt - mWW), 0, 0, 0, 0, -((-1 + ep)/((mtt - mWW)*mWW)), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 3*ep)/(mtt - mWW), 0, 0, 0, 0, (ep*(mtt + mWW - s - t))/(2*(-1 + 2*ep)*(mtt - mWW)*mWW), -(-2 + 3*ep)/(2*(mtt - mWW)*mWW), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-1 + 3*ep)/(mtt - mWW), 0, 0, 0, 0, 0, (ep*(mWW + t))/(2*(-1 + 2*ep)*(mtt - mWW)*mWW), -(-2 + 3*ep)/(2*(mtt - mWW)*mWW), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mtt + mWW - 3*ep*mWW - ep*s)/(mWW*(mtt - mWW - s))), 0, 0, 0, 0, 0, -(ep*(mtt - mWW))/(2*(-1 + 2*ep)*mWW*(mtt - mWW - s)), -(-2 + 3*ep)/(2*mWW*(mtt - mWW - s)), (-2 + 3*ep)/(mWW*(mtt - mWW - s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)/mWW), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*mtt - 2*mWW + 7*ep*mWW - ep*s - ep*t)/(2*mWW*(-mtt + mWW + s + t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*mWW*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - mWW - s - t))/(2*(-1 + 2*ep)*mWW), -(-2 + 3*ep)/(2*mWW), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(-2*mWW + 7*ep*mWW + ep*t)/(2*mWW*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*mWW*(mWW - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(mWW - t))/(2*(-1 + 2*ep)*mWW), -(-2 + 3*ep)/(2*mWW), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*mtt - 2*mWW + 7*ep*mWW)/(2*mWW*(-mtt + mWW)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*mWW*(-mtt + mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - mWW))/(2*(-1 + 2*ep)*mWW), -(-2 + 3*ep)/(2*mWW), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}, {{-(6*mtt^2 + 4*ep*mtt^2 - 6*mtt*mWW - 4*ep*mtt*mWW - 10*mtt*s - 4*ep*mtt*s + 5*mWW*s + ep*mWW*s + 4*s^2 - 6*mtt*t - 4*ep*mtt*t + 6*mWW*t + 4*ep*mWW*t + 5*s*t + 3*ep*s*t)/(2*s*(-mtt + mWW + s)*(-mtt + s + t)), ((1 + ep)*(-mtt + mWW + s + t))/(2*(mtt - mWW - s)*(-mtt + s + t)), -(((1 + 2*ep)^2*(mtt - s))/((mtt - mWW - s)*s*(mtt - s - t))), ((1 + ep)*(-mtt + t)*(-mtt - 2*ep*mtt + mWW + 2*ep*mWW + 2*s + 3*ep*s + 2*t + 3*ep*t))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), ((1 + 2*ep)*(1 + 4*ep)*mtt*(2*mtt + 4*ep*mtt - s - ep*s - 3*t - 5*ep*t))/((mtt - mWW)*(mtt - mWW - s)*s*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((ep*(1 + 4*ep))/((mtt - mWW - s)*s*(mtt - s - t))), ((1 + 3*ep)*(1 + 4*ep)*t*(mWW + 2*ep*mWW - 2*t - 3*ep*t))/((1 + ep)*mWW^2*s^2*(-mtt + mWW + s)), (12*mtt^3*mWW*s + 92*ep*mtt^3*mWW*s + 216*ep^2*mtt^3*mWW*s + 160*ep^3*mtt^3*mWW*s - 20*mtt^2*mWW^2*s - 138*ep*mtt^2*mWW^2*s - 310*ep^2*mtt^2*mWW^2*s - 228*ep^3*mtt^2*mWW^2*s + 6*ep*mtt*mWW^3*s + 30*ep^2*mtt*mWW^3*s + 36*ep^3*mtt*mWW^3*s - 12*mtt^2*mWW*s^2 - 92*ep*mtt^2*mWW*s^2 - 216*ep^2*mtt^2*mWW*s^2 - 160*ep^3*mtt^2*mWW*s^2 + 14*mtt*mWW^2*s^2 + 95*ep*mtt*mWW^2*s^2 + 210*ep^2*mtt*mWW^2*s^2 + 153*ep^3*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 13*ep*mWW^3*s^2 + 26*ep^2*mWW^3*s^2 + 15*ep^3*mWW^3*s^2 - 24*mtt^4*t - 184*ep*mtt^4*t - 432*ep^2*mtt^4*t - 320*ep^3*mtt^4*t + 40*mtt^3*mWW*t + 312*ep*mtt^3*mWW*t + 752*ep^2*mtt^3*mWW*t + 576*ep^3*mtt^3*mWW*t - 16*mtt^2*mWW^2*t - 134*ep*mtt^2*mWW^2*t - 350*ep^2*mtt^2*mWW^2*t - 292*ep^3*mtt^2*mWW^2*t + 6*ep*mtt*mWW^3*t + 30*ep^2*mtt*mWW^3*t + 36*ep^3*mtt*mWW^3*t + 36*mtt^3*s*t + 276*ep*mtt^3*s*t + 648*ep^2*mtt^3*s*t + 480*ep^3*mtt^3*s*t - 58*mtt^2*mWW*s*t - 480*ep*mtt^2*mWW*s*t - 1174*ep^2*mtt^2*mWW*s*t - 896*ep^3*mtt^2*mWW*s*t + 50*mtt*mWW^2*s*t + 348*ep*mtt*mWW^2*s*t + 772*ep^2*mtt*mWW^2*s*t + 558*ep^3*mtt*mWW^2*s*t - 8*ep*mWW^3*s*t - 34*ep^2*mWW^3*s*t - 38*ep^3*mWW^3*s*t - 12*mtt^2*s^2*t - 92*ep*mtt^2*s^2*t - 216*ep^2*mtt^2*s^2*t - 160*ep^3*mtt^2*s^2*t + 18*mtt*mWW*s^2*t + 162*ep*mtt*mWW*s^2*t + 406*ep^2*mtt*mWW*s^2*t + 310*ep^3*mtt*mWW*s^2*t - 14*mWW^2*s^2*t - 102*ep*mWW^2*s^2*t - 230*ep^2*mWW^2*s^2*t - 166*ep^3*mWW^2*s^2*t + 56*mtt^3*t^2 + 424*ep*mtt^3*t^2 + 976*ep^2*mtt^3*t^2 + 704*ep^3*mtt^3*t^2 - 94*mtt^2*mWW*t^2 - 708*ep*mtt^2*mWW*t^2 - 1630*ep^2*mtt^2*mWW*t^2 - 1184*ep^3*mtt^2*mWW*t^2 + 40*mtt*mWW^2*t^2 + 305*ep*mtt*mWW^2*t^2 + 714*ep^2*mtt*mWW^2*t^2 + 533*ep^3*mtt*mWW^2*t^2 - 2*mWW^3*t^2 - 21*ep*mWW^3*t^2 - 60*ep^2*mWW^3*t^2 - 53*ep^3*mWW^3*t^2 - 66*mtt^2*s*t^2 - 486*ep*mtt^2*s*t^2 - 1108*ep^2*mtt^2*s*t^2 - 796*ep^3*mtt^2*s*t^2 + 66*mtt*mWW*s*t^2 + 562*ep*mtt*mWW*s*t^2 + 1380*ep^2*mtt*mWW*s*t^2 + 1040*ep^3*mtt*mWW*s*t^2 - 32*mWW^2*s*t^2 - 228*ep*mWW^2*s*t^2 - 504*ep^2*mWW^2*s*t^2 - 356*ep^3*mWW^2*s*t^2 + 16*mtt*s^2*t^2 + 111*ep*mtt*s^2*t^2 + 248*ep^2*mtt*s^2*t^2 + 177*ep^3*mtt*s^2*t^2 - 12*mWW*s^2*t^2 - 95*ep*mWW*s^2*t^2 - 228*ep^2*mWW*s^2*t^2 - 169*ep^3*mWW*s^2*t^2 - 34*mtt^2*t^3 - 262*ep*mtt^2*t^3 - 612*ep^2*mtt^2*t^3 - 444*ep^3*mtt^2*t^3 + 52*mtt*mWW*t^3 + 388*ep*mtt*mWW*t^3 + 886*ep^2*mtt*mWW*t^3 + 634*ep^3*mtt*mWW*t^3 - 18*mWW^2*t^3 - 126*ep*mWW^2*t^3 - 274*ep^2*mWW^2*t^3 - 190*ep^3*mWW^2*t^3 + 28*mtt*s*t^3 + 188*ep*mtt*s*t^3 + 410*ep^2*mtt*s*t^3 + 286*ep^3*mtt*s*t^3 - 16*mWW*s*t^3 - 132*ep*mWW*s*t^3 - 326*ep^2*mWW*s*t^3 - 246*ep^3*mWW*s*t^3 + 4*mtt*t^4 + 37*ep*mtt*t^4 + 98*ep^2*mtt*t^4 + 77*ep^3*mtt*t^4 - 4*mWW*t^4 - 37*ep*mWW*t^4 - 98*ep^2*mWW*t^4 - 77*ep^3*mWW*t^4)/(4*(1 + ep)*(mtt - mWW)*s^2*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (-3*ep^2*(s + t)^2*(12*mtt^2 + 44*ep*mtt^2 + 40*ep^2*mtt^2 - 2*mtt*mWW - 10*ep*mtt*mWW - 12*ep^2*mtt*mWW - 12*mtt*s - 44*ep*mtt*s - 40*ep^2*mtt*s - mWW*s - 4*ep*mWW*s - 3*ep^2*mWW*s - 22*mtt*t - 78*ep*mtt*t - 68*ep^2*mtt*t + 5*mWW*t + 18*ep*mWW*t + 17*ep^2*mWW*t + 13*s*t + 48*ep*s*t + 43*ep^2*s*t + 7*t^2 + 26*ep*t^2 + 23*ep^2*t^2))/(2*(1 + ep)*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), -(t*(4*mtt^3*mWW + 18*ep*mtt^3*mWW + 20*ep^2*mtt^3*mWW - 12*mtt^2*mWW^2 - 60*ep*mtt^2*mWW^2 - 72*ep^2*mtt^2*mWW^2 + 8*mtt*mWW^3 + 42*ep*mtt*mWW^3 + 52*ep^2*mtt*mWW^3 - 12*mtt^2*mWW*s - 54*ep*mtt^2*mWW*s - 60*ep^2*mtt^2*mWW*s + 24*mtt*mWW^2*s + 120*ep*mtt*mWW^2*s + 144*ep^2*mtt*mWW^2*s - 8*mWW^3*s - 42*ep*mWW^3*s - 52*ep^2*mWW^3*s + 12*mtt*mWW*s^2 + 54*ep*mtt*mWW*s^2 + 60*ep^2*mtt*mWW*s^2 - 12*mWW^2*s^2 - 60*ep*mWW^2*s^2 - 72*ep^2*mWW^2*s^2 - 4*mWW*s^3 - 18*ep*mWW*s^3 - 20*ep^2*mWW*s^3 - 8*mtt^3*t - 32*ep*mtt^3*t - 30*ep^2*mtt^3*t + 8*mtt^2*mWW*t + 33*ep*mtt^2*mWW*t + 25*ep^2*mtt^2*mWW*t + 6*mtt*mWW^2*t + 28*ep*mtt*mWW^2*t + 40*ep^2*mtt*mWW^2*t - 10*mWW^3*t - 53*ep*mWW^3*t - 67*ep^2*mWW^3*t + 24*mtt^2*s*t + 96*ep*mtt^2*s*t + 90*ep^2*mtt^2*s*t - 16*mtt*mWW*s*t - 66*ep*mtt*mWW*s*t - 50*ep^2*mtt*mWW*s*t - 6*mWW^2*s*t - 28*ep*mWW^2*s*t - 40*ep^2*mWW^2*s*t - 24*mtt*s^2*t - 96*ep*mtt*s^2*t - 90*ep^2*mtt*s^2*t + 8*mWW*s^2*t + 33*ep*mWW*s^2*t + 25*ep^2*mWW*s^2*t + 8*s^3*t + 32*ep*s^3*t + 30*ep^2*s^3*t + 24*mtt^2*t^2 + 96*ep*mtt^2*t^2 + 90*ep^2*mtt^2*t^2 - 28*mtt*mWW*t^2 - 120*ep*mtt*mWW*t^2 - 110*ep^2*mtt*mWW*t^2 + 6*mWW^2*t^2 + 32*ep*mWW^2*t^2 + 32*ep^2*mWW^2*t^2 - 48*mtt*s*t^2 - 192*ep*mtt*s*t^2 - 180*ep^2*mtt*s*t^2 + 28*mWW*s*t^2 + 120*ep*mWW*s*t^2 + 110*ep^2*mWW*s*t^2 + 24*s^2*t^2 + 96*ep*s^2*t^2 + 90*ep^2*s^2*t^2 - 24*mtt*t^3 - 96*ep*mtt*t^3 - 90*ep^2*mtt*t^3 + 16*mWW*t^3 + 69*ep*mWW*t^3 + 65*ep^2*mWW*t^3 + 24*s*t^3 + 96*ep*s*t^3 + 90*ep^2*s*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(4*(1 + ep)*mWW^2*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), (-3*ep^2*t^2*(-2*mtt^2*mWW - 4*ep*mtt^2*mWW + 2*mtt*mWW^2 + 4*ep*mtt*mWW^2 + 4*mtt*mWW*s + 8*ep*mtt*mWW*s - 2*mWW^2*s - 4*ep*mWW^2*s - 2*mWW*s^2 - 4*ep*mWW*s^2 + 4*mtt^2*t + 6*ep*mtt^2*t - 3*mtt*mWW*t - 3*ep*mtt*mWW*t - 3*mWW^2*t - 7*ep*mWW^2*t - 8*mtt*s*t - 12*ep*mtt*s*t + 3*mWW*s*t + 3*ep*mWW*s*t + 4*s^2*t + 6*ep*s^2*t - 8*mtt*t^2 - 12*ep*mtt*t^2 + 5*mWW*t^2 + 7*ep*mWW*t^2 + 8*s*t^2 + 12*ep*s*t^2 + 4*t^3 + 6*ep*t^3))/(2*(1 + ep)*mWW^2*s^3*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -(6*mtt^3*mWW^3*s^3 + 64*ep*mtt^3*mWW^3*s^3 + 174*ep^2*mtt^3*mWW^3*s^3 + 140*ep^3*mtt^3*mWW^3*s^3 - 10*mtt^2*mWW^4*s^3 - 90*ep*mtt^2*mWW^4*s^3 - 236*ep^2*mtt^2*mWW^4*s^3 - 192*ep^3*mtt^2*mWW^4*s^3 + 6*ep*mtt*mWW^5*s^3 + 30*ep^2*mtt*mWW^5*s^3 + 36*ep^3*mtt*mWW^5*s^3 - 6*mtt^2*mWW^3*s^4 - 64*ep*mtt^2*mWW^3*s^4 - 174*ep^2*mtt^2*mWW^3*s^4 - 140*ep^3*mtt^2*mWW^3*s^4 + 7*mtt*mWW^4*s^4 + 64*ep*mtt*mWW^4*s^4 + 165*ep^2*mtt*mWW^4*s^4 + 132*ep^3*mtt*mWW^4*s^4 + mWW^5*s^4 + 8*ep*mWW^5*s^4 + 19*ep^2*mWW^5*s^4 + 12*ep^3*mWW^5*s^4 - 6*mtt^4*mWW^2*s^2*t - 28*ep*mtt^4*mWW^2*s^2*t - 42*ep^2*mtt^4*mWW^2*s^2*t - 20*ep^3*mtt^4*mWW^2*s^2*t + 16*mtt^3*mWW^3*s^2*t + 130*ep*mtt^3*mWW^3*s^2*t + 314*ep^2*mtt^3*mWW^3*s^2*t + 236*ep^3*mtt^3*mWW^3*s^2*t - 12*mtt^2*mWW^4*s^2*t - 94*ep*mtt^2*mWW^4*s^2*t - 234*ep^2*mtt^2*mWW^4*s^2*t - 188*ep^3*mtt^2*mWW^4*s^2*t - 6*mtt*mWW^5*s^2*t - 48*ep*mtt*mWW^5*s^2*t - 102*ep^2*mtt*mWW^5*s^2*t - 60*ep^3*mtt*mWW^5*s^2*t + 12*mtt^3*mWW^2*s^3*t + 56*ep*mtt^3*mWW^2*s^3*t + 84*ep^2*mtt^3*mWW^2*s^3*t + 40*ep^3*mtt^3*mWW^2*s^3*t - 28*mtt^2*mWW^3*s^3*t - 252*ep*mtt^2*mWW^3*s^3*t - 632*ep^2*mtt^2*mWW^3*s^3*t - 480*ep^3*mtt^2*mWW^3*s^3*t + 30*mtt*mWW^4*s^3*t + 258*ep*mtt*mWW^4*s^3*t + 648*ep^2*mtt*mWW^4*s^3*t + 504*ep^3*mtt*mWW^4*s^3*t + 4*mWW^5*s^3*t + 22*ep*mWW^5*s^3*t + 26*ep^2*mWW^5*s^3*t - 4*ep^3*mWW^5*s^3*t - 6*mtt^2*mWW^2*s^4*t - 28*ep*mtt^2*mWW^2*s^4*t - 42*ep^2*mtt^2*mWW^2*s^4*t - 20*ep^3*mtt^2*mWW^2*s^4*t + 9*mtt*mWW^3*s^4*t + 84*ep*mtt*mWW^3*s^4*t + 215*ep^2*mtt*mWW^3*s^4*t + 164*ep^3*mtt*mWW^3*s^4*t - 7*mWW^4*s^4*t - 72*ep*mWW^4*s^4*t - 193*ep^2*mWW^4*s^4*t - 152*ep^3*mWW^4*s^4*t + 12*mtt^4*mWW^2*s*t^2 + 110*ep*mtt^4*mWW^2*s*t^2 + 282*ep^2*mtt^4*mWW^2*s*t^2 + 220*ep^3*mtt^4*mWW^2*s*t^2 - 12*mtt^3*mWW^3*s*t^2 - 96*ep*mtt^3*mWW^3*s*t^2 - 240*ep^2*mtt^3*mWW^3*s*t^2 - 192*ep^3*mtt^3*mWW^3*s*t^2 - 4*mtt^2*mWW^4*s*t^2 - 34*ep*mtt^2*mWW^4*s*t^2 - 74*ep^2*mtt^2*mWW^4*s*t^2 - 44*ep^3*mtt^2*mWW^4*s*t^2 - 31*mtt^3*mWW^2*s^2*t^2 - 338*ep*mtt^3*mWW^2*s^2*t^2 - 895*ep^2*mtt^3*mWW^2*s^2*t^2 - 696*ep^3*mtt^3*mWW^2*s^2*t^2 + mtt^2*mWW^3*s^2*t^2 + 22*ep*mtt^2*mWW^3*s^2*t^2 + 93*ep^2*mtt^2*mWW^3*s^2*t^2 + 108*ep^3*mtt^2*mWW^3*s^2*t^2 + 54*mtt*mWW^4*s^2*t^2 + 412*ep*mtt*mWW^4*s^2*t^2 + 922*ep^2*mtt*mWW^4*s^2*t^2 + 636*ep^3*mtt*mWW^4*s^2*t^2 + 6*mWW^5*s^2*t^2 + 48*ep*mWW^5*s^2*t^2 + 102*ep^2*mWW^5*s^2*t^2 + 60*ep^3*mWW^5*s^2*t^2 + 11*mtt^2*mWW^2*s^3*t^2 + 192*ep*mtt^2*mWW^2*s^3*t^2 + 561*ep^2*mtt^2*mWW^2*s^3*t^2 + 452*ep^3*mtt^2*mWW^2*s^3*t^2 + 6*mtt*mWW^3*s^3*t^2 + 22*ep*mtt*mWW^3*s^3*t^2 - 40*ep^3*mtt*mWW^3*s^3*t^2 - 41*mWW^4*s^3*t^2 - 322*ep*mWW^4*s^3*t^2 - 717*ep^2*mWW^4*s^3*t^2 - 484*ep^3*mWW^4*s^3*t^2 + 8*mtt*mWW^2*s^4*t^2 + 36*ep*mtt*mWW^2*s^4*t^2 + 52*ep^2*mtt*mWW^2*s^4*t^2 + 24*ep^3*mtt*mWW^2*s^4*t^2 - 6*mWW^3*s^4*t^2 - 28*ep*mWW^3*s^4*t^2 - 42*ep^2*mWW^3*s^4*t^2 - 20*ep^3*mWW^3*s^4*t^2 + 6*mtt^5*mWW*t^3 + 46*ep*mtt^5*mWW*t^3 + 108*ep^2*mtt^5*mWW*t^3 + 80*ep^3*mtt^5*mWW*t^3 - 4*mtt^4*mWW^2*t^3 - 32*ep*mtt^4*mWW^2*t^3 - 80*ep^2*mtt^4*mWW^2*t^3 - 64*ep^3*mtt^4*mWW^2*t^3 - 2*mtt^3*mWW^3*t^3 - 14*ep*mtt^3*mWW^3*t^3 - 28*ep^2*mtt^3*mWW^3*t^3 - 16*ep^3*mtt^3*mWW^3*t^3 - 48*mtt^4*mWW*s*t^3 - 368*ep*mtt^4*mWW*s*t^3 - 828*ep^2*mtt^4*mWW*s*t^3 - 580*ep^3*mtt^4*mWW*s*t^3 - 8*mtt^3*mWW^2*s*t^3 - 108*ep*mtt^3*mWW^2*s*t^3 - 304*ep^2*mtt^3*mWW^2*s*t^3 - 240*ep^3*mtt^3*mWW^2*s*t^3 + 62*mtt^2*mWW^3*s*t^3 + 476*ep*mtt^2*mWW^3*s*t^3 + 1090*ep^2*mtt^2*mWW^3*s*t^3 + 784*ep^3*mtt^2*mWW^3*s*t^3 + 8*mtt*mWW^4*s*t^3 + 68*ep*mtt*mWW^4*s*t^3 + 148*ep^2*mtt*mWW^4*s*t^3 + 88*ep^3*mtt*mWW^4*s*t^3 + 78*mtt^3*mWW*s^2*t^3 + 598*ep*mtt^3*mWW*s^2*t^3 + 1332*ep^2*mtt^3*mWW*s^2*t^3 + 920*ep^3*mtt^3*mWW*s^2*t^3 + 45*mtt^2*mWW^2*s^2*t^3 + 476*ep*mtt^2*mWW^2*s^2*t^3 + 1191*ep^2*mtt^2*mWW^2*s^2*t^3 + 868*ep^3*mtt^2*mWW^2*s^2*t^3 - 117*mtt*mWW^3*s^2*t^3 - 924*ep*mtt*mWW^3*s^2*t^3 - 2087*ep^2*mtt*mWW^3*s^2*t^3 - 1460*ep^3*mtt*mWW^3*s^2*t^3 - 42*mWW^4*s^2*t^3 - 318*ep*mWW^4*s^2*t^3 - 688*ep^2*mWW^4*s^2*t^3 - 448*ep^3*mWW^4*s^2*t^3 - 36*mtt^2*mWW*s^3*t^3 - 276*ep*mtt^2*mWW*s^3*t^3 - 612*ep^2*mtt^2*mWW*s^3*t^3 - 420*ep^3*mtt^2*mWW*s^3*t^3 - 12*mtt*mWW^2*s^3*t^3 - 154*ep*mtt*mWW^2*s^3*t^3 - 382*ep^2*mtt*mWW^2*s^3*t^3 - 264*ep^3*mtt*mWW^2*s^3*t^3 + 58*mWW^3*s^3*t^3 + 474*ep*mWW^3*s^3*t^3 + 1056*ep^2*mWW^3*s^3*t^3 + 712*ep^3*mWW^3*s^3*t^3 - 12*mtt^5*t^4 - 86*ep*mtt^5*t^4 - 182*ep^2*mtt^5*t^4 - 120*ep^3*mtt^5*t^4 - 18*mtt^4*mWW*t^4 - 138*ep*mtt^4*mWW*t^4 - 324*ep^2*mtt^4*mWW*t^4 - 240*ep^3*mtt^4*mWW*t^4 + 24*mtt^3*mWW^2*t^4 + 182*ep*mtt^3*mWW^2*t^4 + 422*ep^2*mtt^3*mWW^2*t^4 + 312*ep^3*mtt^3*mWW^2*t^4 + 6*mtt^2*mWW^3*t^4 + 42*ep*mtt^2*mWW^3*t^4 + 84*ep^2*mtt^2*mWW^3*t^4 + 48*ep^3*mtt^2*mWW^3*t^4 + 36*mtt^4*s*t^4 + 258*ep*mtt^4*s*t^4 + 546*ep^2*mtt^4*s*t^4 + 360*ep^3*mtt^4*s*t^4 + 136*mtt^3*mWW*s*t^4 + 1036*ep*mtt^3*mWW*s*t^4 + 2288*ep^2*mtt^3*mWW*s*t^4 + 1568*ep^3*mtt^3*mWW*s*t^4 - 96*mtt^2*mWW^2*s*t^4 - 672*ep*mtt^2*mWW^2*s*t^4 - 1416*ep^2*mtt^2*mWW^2*s*t^4 - 948*ep^3*mtt^2*mWW^2*s*t^4 - 88*mtt*mWW^3*s*t^4 - 664*ep*mtt*mWW^3*s*t^4 - 1460*ep^2*mtt*mWW^3*s*t^4 - 992*ep^3*mtt*mWW^3*s*t^4 - 4*mWW^4*s*t^4 - 34*ep*mWW^4*s*t^4 - 74*ep^2*mWW^4*s*t^4 - 44*ep^3*mWW^4*s*t^4 - 36*mtt^3*s^2*t^4 - 258*ep*mtt^3*s^2*t^4 - 546*ep^2*mtt^3*s^2*t^4 - 360*ep^3*mtt^3*s^2*t^4 - 158*mtt^2*mWW*s^2*t^4 - 1198*ep*mtt^2*mWW*s^2*t^4 - 2596*ep^2*mtt^2*mWW*s^2*t^4 - 1736*ep^3*mtt^2*mWW*s^2*t^4 + 108*mtt*mWW^2*s^2*t^4 + 748*ep*mtt*mWW^2*s^2*t^4 + 1556*ep^2*mtt*mWW^2*s^2*t^4 + 1024*ep^3*mtt*mWW^2*s^2*t^4 + 100*mWW^3*s^2*t^4 + 772*ep*mWW^3*s^2*t^4 + 1680*ep^2*mWW^3*s^2*t^4 + 1116*ep^3*mWW^3*s^2*t^4 + 12*mtt^2*s^3*t^4 + 86*ep*mtt^2*s^3*t^4 + 182*ep^2*mtt^2*s^3*t^4 + 120*ep^3*mtt^2*s^3*t^4 + 40*mtt*mWW*s^3*t^4 + 300*ep*mtt*mWW*s^3*t^4 + 632*ep^2*mtt*mWW*s^3*t^4 + 408*ep^3*mtt*mWW*s^3*t^4 - 52*mWW^2*s^3*t^4 - 386*ep*mWW^2*s^3*t^4 - 814*ep^2*mWW^2*s^3*t^4 - 528*ep^3*mWW^2*s^3*t^4 + 52*mtt^4*t^5 + 370*ep*mtt^4*t^5 + 774*ep^2*mtt^4*t^5 + 504*ep^3*mtt^4*t^5 + 2*mtt^3*mWW*t^5 + 26*ep*mtt^3*mWW*t^5 + 96*ep^2*mtt^3*mWW*t^5 + 96*ep^3*mtt^3*mWW*t^5 - 48*mtt^2*mWW^2*t^5 - 354*ep*mtt^2*mWW^2*t^5 - 786*ep^2*mtt^2*mWW^2*t^5 - 552*ep^3*mtt^2*mWW^2*t^5 - 6*mtt*mWW^3*t^5 - 42*ep*mtt*mWW^3*t^5 - 84*ep^2*mtt*mWW^3*t^5 - 48*ep^3*mtt*mWW^3*t^5 - 120*mtt^3*s*t^5 - 852*ep*mtt^3*s*t^5 - 1776*ep^2*mtt^3*s*t^5 - 1152*ep^3*mtt^3*s*t^5 - 80*mtt^2*mWW*s*t^5 - 632*ep*mtt^2*mWW*s*t^5 - 1408*ep^2*mtt^2*mWW*s*t^5 - 964*ep^3*mtt^2*mWW*s*t^5 + 168*mtt*mWW^2*s*t^5 + 1228*ep*mtt*mWW^2*s*t^5 + 2616*ep^2*mtt*mWW^2*s*t^5 + 1736*ep^3*mtt*mWW^2*s*t^5 + 38*mWW^3*s*t^5 + 284*ep*mWW^3*s*t^5 + 610*ep^2*mWW^3*s*t^5 + 400*ep^3*mWW^3*s*t^5 + 84*mtt^2*s^2*t^5 + 594*ep*mtt^2*s^2*t^5 + 1230*ep^2*mtt^2*s^2*t^5 + 792*ep^3*mtt^2*s^2*t^5 + 32*mtt*mWW*s^2*t^5 + 264*ep*mtt*mWW*s^2*t^5 + 580*ep^2*mtt*mWW*s^2*t^5 + 384*ep^3*mtt*mWW*s^2*t^5 - 116*mWW^2*s^2*t^5 - 858*ep*mWW^2*s^2*t^5 - 1810*ep^2*mWW^2*s^2*t^5 - 1176*ep^3*mWW^2*s^2*t^5 - 16*mtt*s^3*t^5 - 112*ep*mtt*s^3*t^5 - 228*ep^2*mtt*s^3*t^5 - 144*ep^3*mtt*s^3*t^5 + 16*mWW*s^3*t^5 + 112*ep*mWW*s^3*t^5 + 228*ep^2*mWW*s^3*t^5 + 144*ep^3*mWW*s^3*t^5 - 84*mtt^3*t^6 - 594*ep*mtt^3*t^6 - 1230*ep^2*mtt^3*t^6 - 792*ep^3*mtt^3*t^6 + 42*mtt^2*mWW*t^6 + 290*ep*mtt^2*mWW*t^6 + 576*ep^2*mtt^2*mWW*t^6 + 352*ep^3*mtt^2*mWW*t^6 + 40*mtt*mWW^2*t^6 + 290*ep*mtt*mWW^2*t^6 + 626*ep^2*mtt*mWW^2*t^6 + 424*ep^3*mtt*mWW^2*t^6 + 2*mWW^3*t^6 + 14*ep*mWW^3*t^6 + 28*ep^2*mWW^3*t^6 + 16*ep^3*mWW^3*t^6 + 132*mtt^2*s*t^6 + 930*ep*mtt^2*s*t^6 + 1914*ep^2*mtt^2*s*t^6 + 1224*ep^3*mtt^2*s*t^6 - 56*mtt*mWW*s*t^6 - 372*ep*mtt*mWW*s*t^6 - 736*ep^2*mtt*mWW*s*t^6 - 456*ep^3*mtt*mWW*s*t^6 - 76*mWW^2*s*t^6 - 558*ep*mWW^2*s*t^6 - 1178*ep^2*mWW^2*s*t^6 - 768*ep^3*mWW^2*s*t^6 - 48*mtt*s^2*t^6 - 336*ep*mtt*s^2*t^6 - 684*ep^2*mtt*s^2*t^6 - 432*ep^3*mtt*s^2*t^6 + 48*mWW*s^2*t^6 + 336*ep*mWW*s^2*t^6 + 684*ep^2*mWW*s^2*t^6 + 432*ep^3*mWW*s^2*t^6 + 60*mtt^2*t^7 + 422*ep*mtt^2*t^7 + 866*ep^2*mtt^2*t^7 + 552*ep^3*mtt^2*t^7 - 48*mtt*mWW*t^7 - 336*ep*mtt*mWW*t^7 - 684*ep^2*mtt*mWW*t^7 - 432*ep^3*mtt*mWW*t^7 - 12*mWW^2*t^7 - 86*ep*mWW^2*t^7 - 182*ep^2*mWW^2*t^7 - 120*ep^3*mWW^2*t^7 - 48*mtt*s*t^7 - 336*ep*mtt*s*t^7 - 684*ep^2*mtt*s*t^7 - 432*ep^3*mtt*s*t^7 + 48*mWW*s*t^7 + 336*ep*mWW*s*t^7 + 684*ep^2*mWW*s*t^7 + 432*ep^3*mWW*s*t^7 - 16*mtt*t^8 - 112*ep*mtt*t^8 - 228*ep^2*mtt*t^8 - 144*ep^3*mtt*t^8 + 16*mWW*t^8 + 112*ep*mWW*t^8 + 228*ep^2*mWW*t^8 + 144*ep^3*mWW*t^8)/(2*(1 + 4*ep)*(mtt - mWW)*mWW^3*(mtt - mWW - s)*s^2*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (6*ep^2*(-3*mtt^3*mWW^2*s^2 - 14*ep*mtt^3*mWW^2*s^2 - 21*ep^2*mtt^3*mWW^2*s^2 - 10*ep^3*mtt^3*mWW^2*s^2 + 2*mtt^2*mWW^3*s^2 + 10*ep*mtt^2*mWW^3*s^2 + 16*ep^2*mtt^2*mWW^3*s^2 + 8*ep^3*mtt^2*mWW^3*s^2 - mtt*mWW^4*s^2 - 6*ep*mtt*mWW^4*s^2 - 11*ep^2*mtt*mWW^4*s^2 - 6*ep^3*mtt*mWW^4*s^2 + 3*mtt^2*mWW^2*s^3 + 14*ep*mtt^2*mWW^2*s^3 + 21*ep^2*mtt^2*mWW^2*s^3 + 10*ep^3*mtt^2*mWW^2*s^3 - 2*mtt*mWW^3*s^3 - 10*ep*mtt*mWW^3*s^3 - 16*ep^2*mtt*mWW^3*s^3 - 8*ep^3*mtt*mWW^3*s^3 + 9*ep*mtt^3*mWW^2*s*t + 33*ep^2*mtt^3*mWW^2*s*t + 30*ep^3*mtt^3*mWW^2*s*t - 2*mtt^2*mWW^3*s*t - 16*ep*mtt^2*mWW^3*s*t - 40*ep^2*mtt^2*mWW^3*s*t - 32*ep^3*mtt^2*mWW^3*s*t - 3*ep*mtt*mWW^4*s*t - 9*ep^2*mtt*mWW^4*s*t - 6*ep^3*mtt*mWW^4*s*t + 7*mtt^2*mWW^2*s^2*t + 23*ep*mtt^2*mWW^2*s^2*t + 14*ep^2*mtt^2*mWW^2*s^2*t - 8*ep^3*mtt^2*mWW^2*s^2*t - 3*mtt*mWW^3*s^2*t - 8*ep*mtt*mWW^3*s^2*t + 3*ep^2*mtt*mWW^3*s^2*t + 14*ep^3*mtt*mWW^3*s^2*t + 2*mWW^4*s^2*t + 13*ep*mWW^4*s^2*t + 25*ep^2*mWW^4*s^2*t + 14*ep^3*mWW^4*s^2*t - 4*mtt*mWW^2*s^3*t - 18*ep*mtt*mWW^2*s^3*t - 26*ep^2*mtt*mWW^2*s^3*t - 12*ep^3*mtt*mWW^2*s^3*t + 3*mWW^3*s^3*t + 14*ep*mWW^3*s^3*t + 21*ep^2*mWW^3*s^3*t + 10*ep^3*mWW^3*s^3*t + 3*mtt^4*mWW*t^2 + 23*ep*mtt^4*mWW*t^2 + 54*ep^2*mtt^4*mWW*t^2 + 40*ep^3*mtt^4*mWW*t^2 - 2*mtt^3*mWW^2*t^2 - 16*ep*mtt^3*mWW^2*t^2 - 40*ep^2*mtt^3*mWW^2*t^2 - 32*ep^3*mtt^3*mWW^2*t^2 - mtt^2*mWW^3*t^2 - 7*ep*mtt^2*mWW^3*t^2 - 14*ep^2*mtt^2*mWW^3*t^2 - 8*ep^3*mtt^2*mWW^3*t^2 - 9*mtt^3*mWW*s*t^2 - 75*ep*mtt^3*mWW*s*t^2 - 178*ep^2*mtt^3*mWW*s*t^2 - 130*ep^3*mtt^3*mWW*s*t^2 + 6*mtt^2*mWW^2*s*t^2 + 31*ep*mtt^2*mWW^2*s*t^2 + 57*ep^2*mtt^2*mWW^2*s*t^2 + 38*ep^3*mtt^2*mWW^2*s*t^2 + 8*mtt*mWW^3*s*t^2 + 65*ep*mtt*mWW^3*s*t^2 + 149*ep^2*mtt*mWW^3*s*t^2 + 104*ep^3*mtt*mWW^3*s*t^2 + 3*ep*mWW^4*s*t^2 + 9*ep^2*mWW^4*s*t^2 + 6*ep^3*mWW^4*s*t^2 + 6*mtt^2*mWW*s^2*t^2 + 52*ep*mtt^2*mWW*s^2*t^2 + 124*ep^2*mtt^2*mWW*s^2*t^2 + 90*ep^3*mtt^2*mWW*s^2*t^2 - 8*mtt*mWW^2*s^2*t^2 - 42*ep*mtt*mWW^2*s^2*t^2 - 76*ep^2*mtt*mWW^2*s^2*t^2 - 48*ep^3*mtt*mWW^2*s^2*t^2 - 2*mWW^3*s^2*t^2 - 28*ep*mWW^3*s^2*t^2 - 74*ep^2*mWW^3*s^2*t^2 - 54*ep^3*mWW^3*s^2*t^2 - 6*mtt^4*t^3 - 43*ep*mtt^4*t^3 - 91*ep^2*mtt^4*t^3 - 60*ep^3*mtt^4*t^3 - 6*mtt^3*mWW*t^3 - 46*ep*mtt^3*mWW*t^3 - 108*ep^2*mtt^3*mWW*t^3 - 80*ep^3*mtt^3*mWW*t^3 + 10*mtt^2*mWW^2*t^3 + 75*ep*mtt^2*mWW^2*t^3 + 171*ep^2*mtt^2*mWW^2*t^3 + 124*ep^3*mtt^2*mWW^2*t^3 + 2*mtt*mWW^3*t^3 + 14*ep*mtt*mWW^3*t^3 + 28*ep^2*mtt*mWW^3*t^3 + 16*ep^3*mtt*mWW^3*t^3 + 12*mtt^3*s*t^3 + 86*ep*mtt^3*s*t^3 + 182*ep^2*mtt^3*s*t^3 + 120*ep^3*mtt^3*s*t^3 + 13*mtt^2*mWW*s*t^3 + 113*ep*mtt^2*mWW*s*t^3 + 266*ep^2*mtt^2*mWW*s*t^3 + 190*ep^3*mtt^2*mWW*s*t^3 - 22*mtt*mWW^2*s*t^3 - 164*ep*mtt*mWW^2*s*t^3 - 360*ep^2*mtt*mWW^2*s*t^3 - 248*ep^3*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 49*ep*mWW^3*s*t^3 - 109*ep^2*mWW^3*s*t^3 - 72*ep^3*mWW^3*s*t^3 - 6*mtt^2*s^2*t^3 - 43*ep*mtt^2*s^2*t^3 - 91*ep^2*mtt^2*s^2*t^3 - 60*ep^3*mtt^2*s^2*t^3 - 4*mtt*mWW*s^2*t^3 - 38*ep*mtt*mWW*s^2*t^3 - 88*ep^2*mtt*mWW*s^2*t^3 - 60*ep^3*mtt*mWW*s^2*t^3 + 10*mWW^2*s^2*t^3 + 81*ep*mWW^2*s^2*t^3 + 179*ep^2*mWW^2*s^2*t^3 + 120*ep^3*mWW^2*s^2*t^3 + 20*mtt^3*t^4 + 142*ep*mtt^3*t^4 + 296*ep^2*mtt^3*t^4 + 192*ep^3*mtt^3*t^4 - 5*mtt^2*mWW*t^4 - 33*ep*mtt^2*mWW*t^4 - 60*ep^2*mtt^2*mWW*t^4 - 32*ep^3*mtt^2*mWW*t^4 - 14*mtt*mWW^2*t^4 - 102*ep*mtt*mWW^2*t^4 - 222*ep^2*mtt*mWW^2*t^4 - 152*ep^3*mtt*mWW^2*t^4 - mWW^3*t^4 - 7*ep*mWW^3*t^4 - 14*ep^2*mWW^3*t^4 - 8*ep^3*mWW^3*t^4 - 28*mtt^2*s*t^4 - 198*ep*mtt^2*s*t^4 - 410*ep^2*mtt^2*s*t^4 - 264*ep^3*mtt^2*s*t^4 + 12*mtt*mWW*s*t^4 + 74*ep*mtt*mWW*s*t^4 + 140*ep^2*mtt*mWW*s*t^4 + 84*ep^3*mtt*mWW*s*t^4 + 16*mWW^2*s*t^4 + 124*ep*mWW^2*s*t^4 + 270*ep^2*mWW^2*s*t^4 + 180*ep^3*mWW^2*s*t^4 + 8*mtt*s^2*t^4 + 56*ep*mtt*s^2*t^4 + 114*ep^2*mtt*s^2*t^4 + 72*ep^3*mtt*s^2*t^4 - 8*mWW*s^2*t^4 - 56*ep*mWW*s^2*t^4 - 114*ep^2*mWW*s^2*t^4 - 72*ep^3*mWW*s^2*t^4 - 22*mtt^2*t^5 - 155*ep*mtt^2*t^5 - 319*ep^2*mtt^2*t^5 - 204*ep^3*mtt^2*t^5 + 16*mtt*mWW*t^5 + 112*ep*mtt*mWW*t^5 + 228*ep^2*mtt*mWW*t^5 + 144*ep^3*mtt*mWW*t^5 + 6*mWW^2*t^5 + 43*ep*mWW^2*t^5 + 91*ep^2*mWW^2*t^5 + 60*ep^3*mWW^2*t^5 + 16*mtt*s*t^5 + 112*ep*mtt*s*t^5 + 228*ep^2*mtt*s*t^5 + 144*ep^3*mtt*s*t^5 - 16*mWW*s*t^5 - 112*ep*mWW*s*t^5 - 228*ep^2*mWW*s*t^5 - 144*ep^3*mWW*s*t^5 + 8*mtt*t^6 + 56*ep*mtt*t^6 + 114*ep^2*mtt*t^6 + 72*ep^3*mtt*t^6 - 8*mWW*t^6 - 56*ep*mWW*t^6 - 114*ep^2*mWW*t^6 - 72*ep^3*mWW*t^6))/((1 + ep)*(1 + 4*ep)*(mtt - mWW)*mWW^3*(mtt - mWW - s)*s^2*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((1 + 2*ep)*(5*mtt^4 + 28*ep*mtt^4 + 29*ep^2*mtt^4 - 10*mtt^3*mWW - 56*ep*mtt^3*mWW - 58*ep^2*mtt^3*mWW + 5*mtt^2*mWW^2 + 28*ep*mtt^2*mWW^2 + 29*ep^2*mtt^2*mWW^2 - 20*mtt^3*s - 112*ep*mtt^3*s - 116*ep^2*mtt^3*s + 30*mtt^2*mWW*s + 168*ep*mtt^2*mWW*s + 174*ep^2*mtt^2*mWW*s - 10*mtt*mWW^2*s - 56*ep*mtt*mWW^2*s - 58*ep^2*mtt*mWW^2*s + 30*mtt^2*s^2 + 168*ep*mtt^2*s^2 + 174*ep^2*mtt^2*s^2 - 30*mtt*mWW*s^2 - 168*ep*mtt*mWW*s^2 - 174*ep^2*mtt*mWW*s^2 + 5*mWW^2*s^2 + 28*ep*mWW^2*s^2 + 29*ep^2*mWW^2*s^2 - 20*mtt*s^3 - 112*ep*mtt*s^3 - 116*ep^2*mtt*s^3 + 10*mWW*s^3 + 56*ep*mWW*s^3 + 58*ep^2*mWW*s^3 + 5*s^4 + 28*ep*s^4 + 29*ep^2*s^4 - 10*mtt^3*t - 56*ep*mtt^3*t - 58*ep^2*mtt^3*t + 28*mtt^2*mWW*t + 152*ep*mtt^2*mWW*t + 154*ep^2*mtt^2*mWW*t - 18*mtt*mWW^2*t - 96*ep*mtt*mWW^2*t - 96*ep^2*mtt*mWW^2*t + 30*mtt^2*s*t + 168*ep*mtt^2*s*t + 174*ep^2*mtt^2*s*t - 56*mtt*mWW*s*t - 304*ep*mtt*mWW*s*t - 308*ep^2*mtt*mWW*s*t + 18*mWW^2*s*t + 96*ep*mWW^2*s*t + 96*ep^2*mWW^2*s*t - 30*mtt*s^2*t - 168*ep*mtt*s^2*t - 174*ep^2*mtt*s^2*t + 28*mWW*s^2*t + 152*ep*mWW*s^2*t + 154*ep^2*mWW*s^2*t + 10*s^3*t + 56*ep*s^3*t + 58*ep^2*s^3*t + 5*mtt^2*t^2 + 28*ep*mtt^2*t^2 + 29*ep^2*mtt^2*t^2 - 18*mtt*mWW*t^2 - 96*ep*mtt*mWW*t^2 - 96*ep^2*mtt*mWW*t^2 + 12*mWW^2*t^2 + 64*ep*mWW^2*t^2 + 64*ep^2*mWW^2*t^2 - 10*mtt*s*t^2 - 56*ep*mtt*s*t^2 - 58*ep^2*mtt*s*t^2 + 18*mWW*s*t^2 + 96*ep*mWW*s*t^2 + 96*ep^2*mWW*s*t^2 + 5*s^2*t^2 + 28*ep*s^2*t^2 + 29*ep^2*s^2*t^2))/((1 + ep)^2*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (-6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(mtt - s)^2)/((1 + ep)^2*s^3*(mtt - mWW - s - t)^3), -(-34*mtt^8 - 308*ep*mtt^8 - 974*ep^2*mtt^8 - 1300*ep^3*mtt^8 - 624*ep^4*mtt^8 + 130*mtt^7*mWW + 1176*ep*mtt^7*mWW + 3734*ep^2*mtt^7*mWW + 5016*ep^3*mtt^7*mWW + 2424*ep^4*mtt^7*mWW - 180*mtt^6*mWW^2 - 1624*ep*mtt^6*mWW^2 - 5196*ep^2*mtt^6*mWW^2 - 7064*ep^3*mtt^6*mWW^2 - 3456*ep^4*mtt^6*mWW^2 + 100*mtt^5*mWW^3 + 896*ep*mtt^5*mWW^3 + 2924*ep^2*mtt^5*mWW^3 + 4096*ep^3*mtt^5*mWW^3 + 2064*ep^4*mtt^5*mWW^3 - 10*mtt^4*mWW^4 - 84*ep*mtt^4*mWW^4 - 326*ep^2*mtt^4*mWW^4 - 564*ep^3*mtt^4*mWW^4 - 336*ep^4*mtt^4*mWW^4 - 6*mtt^3*mWW^5 - 56*ep*mtt^3*mWW^5 - 162*ep^2*mtt^3*mWW^5 - 184*ep^3*mtt^3*mWW^5 - 72*ep^4*mtt^3*mWW^5 + 130*mtt^7*s + 1197*ep*mtt^7*s + 3823*ep^2*mtt^7*s + 5135*ep^3*mtt^7*s + 2475*ep^4*mtt^7*s - 392*mtt^6*mWW*s - 3623*ep*mtt^6*mWW*s - 11669*ep^2*mtt^6*mWW*s - 15833*ep^3*mtt^6*mWW*s - 7707*ep^4*mtt^6*mWW*s + 388*mtt^5*mWW^2*s + 3614*ep*mtt^5*mWW^2*s + 11854*ep^2*mtt^5*mWW^2*s + 16434*ep^3*mtt^5*mWW^2*s + 8166*ep^4*mtt^5*mWW^2*s - 112*mtt^4*mWW^3*s - 1074*ep*mtt^4*mWW^3*s - 3778*ep^2*mtt^4*mWW^3*s - 5654*ep^3*mtt^4*mWW^3*s - 3006*ep^4*mtt^4*mWW^3*s - 22*mtt^3*mWW^4*s - 187*ep*mtt^3*mWW^4*s - 445*ep^2*mtt^3*mWW^4*s - 337*ep^3*mtt^3*mWW^4*s - 33*ep^4*mtt^3*mWW^4*s + 8*mtt^2*mWW^5*s + 73*ep*mtt^2*mWW^5*s + 215*ep^2*mtt^2*mWW^5*s + 255*ep^3*mtt^2*mWW^5*s + 105*ep^4*mtt^2*mWW^5*s - 176*mtt^6*s^2 - 1688*ep*mtt^6*s^2 - 5516*ep^2*mtt^6*s^2 - 7512*ep^3*mtt^6*s^2 - 3652*ep^4*mtt^6*s^2 + 382*mtt^5*mWW*s^2 + 3746*ep*mtt^5*mWW*s^2 + 12490*ep^2*mtt^5*mWW*s^2 + 17322*ep^3*mtt^5*mWW*s^2 + 8556*ep^4*mtt^5*mWW*s^2 - 210*mtt^4*mWW^2*s^2 - 2202*ep*mtt^4*mWW^2*s^2 - 7782*ep^2*mtt^4*mWW^2*s^2 - 11346*ep^3*mtt^4*mWW^2*s^2 - 5844*ep^4*mtt^4*mWW^2*s^2 - 22*mtt^3*mWW^3*s^2 - 82*ep*mtt^3*mWW^3*s^2 + 158*ep^2*mtt^3*mWW^3*s^2 + 774*ep^3*mtt^3*mWW^3*s^2 + 628*ep^4*mtt^3*mWW^3*s^2 + 26*mtt^2*mWW^4*s^2 + 226*ep*mtt^2*mWW^4*s^2 + 650*ep^2*mtt^2*mWW^4*s^2 + 762*ep^3*mtt^2*mWW^4*s^2 + 312*ep^4*mtt^2*mWW^4*s^2 + 84*mtt^5*s^3 + 942*ep*mtt^5*s^3 + 3314*ep^2*mtt^5*s^3 + 4698*ep^3*mtt^5*s^3 + 2338*ep^4*mtt^5*s^3 - 94*mtt^4*mWW*s^3 - 1260*ep*mtt^4*mWW*s^3 - 4796*ep^2*mtt^4*mWW*s^3 - 7128*ep^3*mtt^4*mWW*s^3 - 3666*ep^4*mtt^4*mWW*s^3 - 24*mtt^3*mWW^2*s^3 + 58*ep*mtt^3*mWW^2*s^3 + 786*ep^2*mtt^3*mWW^2*s^3 + 1646*ep^3*mtt^3*mWW^2*s^3 + 1014*ep^4*mtt^3*mWW^2*s^3 + 34*mtt^2*mWW^3*s^3 + 260*ep*mtt^2*mWW^3*s^3 + 696*ep^2*mtt^2*mWW^3*s^3 + 784*ep^3*mtt^2*mWW^3*s^3 + 314*ep^4*mtt^2*mWW^3*s^3 + 14*mtt^4*s^4 - 48*ep*mtt^4*s^4 - 466*ep^2*mtt^4*s^4 - 872*ep^3*mtt^4*s^4 - 492*ep^4*mtt^4*s^4 - 40*mtt^3*mWW*s^4 - 106*ep*mtt^3*mWW*s^4 + 128*ep^2*mtt^3*mWW*s^4 + 542*ep^3*mtt^3*mWW*s^4 + 372*ep^4*mtt^3*mWW*s^4 + 26*mtt^2*mWW^2*s^4 + 154*ep*mtt^2*mWW^2*s^4 + 338*ep^2*mtt^2*mWW^2*s^4 + 330*ep^3*mtt^2*mWW^2*s^4 + 120*ep^4*mtt^2*mWW^2*s^4 - 22*mtt^3*s^5 - 115*ep*mtt^3*s^5 - 217*ep^2*mtt^3*s^5 - 177*ep^3*mtt^3*s^5 - 53*ep^4*mtt^3*s^5 + 14*mtt^2*mWW*s^5 + 67*ep*mtt^2*mWW*s^5 + 113*ep^2*mtt^2*mWW*s^5 + 81*ep^3*mtt^2*mWW*s^5 + 21*ep^4*mtt^2*mWW*s^5 + 4*mtt^2*s^6 + 20*ep*mtt^2*s^6 + 36*ep^2*mtt^2*s^6 + 28*ep^3*mtt^2*s^6 + 8*ep^4*mtt^2*s^6 + 118*mtt^7*t + 1059*ep*mtt^7*t + 3311*ep^2*mtt^7*t + 4361*ep^3*mtt^7*t + 2063*ep^4*mtt^7*t - 518*mtt^6*mWW*t - 4609*ep*mtt^6*mWW*t - 14363*ep^2*mtt^6*mWW*t - 18903*ep^3*mtt^6*mWW*t - 8943*ep^4*mtt^6*mWW*t + 828*mtt^5*mWW^2*t + 7302*ep*mtt^5*mWW^2*t + 22726*ep^2*mtt^5*mWW^2*t + 29978*ep^3*mtt^5*mWW^2*t + 14230*ep^4*mtt^5*mWW^2*t - 556*mtt^4*mWW^3*t - 4842*ep*mtt^4*mWW^3*t - 15110*ep^2*mtt^4*mWW^3*t - 20126*ep^3*mtt^4*mWW^3*t - 9662*ep^4*mtt^4*mWW^3*t + 110*mtt^3*mWW^4*t + 919*ep*mtt^3*mWW^4*t + 2939*ep^2*mtt^3*mWW^4*t + 4125*ep^3*mtt^3*mWW^4*t + 2091*ep^4*mtt^3*mWW^4*t + 18*mtt^2*mWW^5*t + 171*ep*mtt^2*mWW^5*t + 497*ep^2*mtt^2*mWW^5*t + 565*ep^3*mtt^2*mWW^5*t + 221*ep^4*mtt^2*mWW^5*t - 334*mtt^6*s*t - 3095*ep*mtt^6*s*t - 9839*ep^2*mtt^6*s*t - 13073*ep^3*mtt^6*s*t - 6211*ep^4*mtt^6*s*t + 1228*mtt^5*mWW*s*t + 11214*ep*mtt^5*mWW*s*t + 35402*ep^2*mtt^5*mWW*s*t + 46874*ep^3*mtt^5*mWW*s*t + 22226*ep^4*mtt^5*mWW*s*t - 1532*mtt^4*mWW^2*s*t - 13808*ep*mtt^4*mWW^2*s*t - 43434*ep^2*mtt^4*mWW^2*s*t - 57548*ep^3*mtt^4*mWW^2*s*t - 27350*ep^4*mtt^4*mWW^2*s*t + 696*mtt^3*mWW^3*s*t + 6178*ep*mtt^3*mWW^3*s*t + 19512*ep^2*mtt^3*mWW^3*s*t + 26178*ep^3*mtt^3*mWW^3*s*t + 12628*ep^4*mtt^3*mWW^3*s*t - 38*mtt^2*mWW^4*s*t - 313*ep*mtt^2*mWW^4*s*t - 1135*ep^2*mtt^2*mWW^4*s*t - 1843*ep^3*mtt^2*mWW^4*s*t - 1055*ep^4*mtt^2*mWW^4*s*t - 20*mtt*mWW^5*s*t - 176*ep*mtt*mWW^5*s*t - 506*ep^2*mtt*mWW^5*s*t - 588*ep^3*mtt*mWW^5*s*t - 238*ep^4*mtt*mWW^5*s*t + 270*mtt^5*s^2*t + 2810*ep*mtt^5*s^2*t + 9428*ep^2*mtt^5*s^2*t + 12874*ep^3*mtt^5*s^2*t + 6202*ep^4*mtt^5*s^2*t - 852*mtt^4*mWW*s^2*t - 8447*ep*mtt^4*mWW*s^2*t - 27665*ep^2*mtt^4*mWW*s^2*t - 37225*ep^3*mtt^4*mWW*s^2*t - 17755*ep^4*mtt^4*mWW*s^2*t + 808*mtt^3*mWW^2*s^2*t + 7715*ep*mtt^3*mWW^2*s^2*t + 24819*ep^2*mtt^3*mWW^2*s^2*t + 33073*ep^3*mtt^3*mWW^2*s^2*t + 15689*ep^4*mtt^3*mWW^2*s^2*t - 204*mtt^2*mWW^3*s^2*t - 1873*ep*mtt^2*mWW^3*s^2*t - 5971*ep^2*mtt^2*mWW^3*s^2*t - 7991*ep^3*mtt^2*mWW^3*s^2*t - 3833*ep^4*mtt^2*mWW^3*s^2*t - 22*mtt*mWW^4*s^2*t - 205*ep*mtt*mWW^4*s^2*t - 611*ep^2*mtt*mWW^4*s^2*t - 731*ep^3*mtt*mWW^4*s^2*t - 303*ep^4*mtt*mWW^4*s^2*t + 14*mtt^4*s^3*t - 450*ep*mtt^4*s^3*t - 2360*ep^2*mtt^4*s^3*t - 3794*ep^3*mtt^4*s^3*t - 1970*ep^4*mtt^4*s^3*t + 92*mtt^3*mWW*s^3*t + 1695*ep*mtt^3*mWW*s^3*t + 6601*ep^2*mtt^3*mWW*s^3*t + 9469*ep^3*mtt^3*mWW*s^3*t + 4615*ep^4*mtt^3*mWW*s^3*t - 122*mtt^2*mWW^2*s^3*t - 1370*ep*mtt^2*mWW^2*s^3*t - 4562*ep^2*mtt^2*mWW^2*s^3*t - 6006*ep^3*mtt^2*mWW^2*s^3*t - 2764*ep^4*mtt^2*mWW^2*s^3*t + 16*mtt*mWW^3*s^3*t + 125*ep*mtt*mWW^3*s^3*t + 321*ep^2*mtt*mWW^3*s^3*t + 331*ep^3*mtt*mWW^3*s^3*t + 119*ep^4*mtt*mWW^3*s^3*t - 92*mtt^3*s^4*t - 445*ep*mtt^3*s^4*t - 763*ep^2*mtt^3*s^4*t - 547*ep^3*mtt^3*s^4*t - 137*ep^4*mtt^3*s^4*t + 50*mtt^2*mWW*s^4*t + 140*ep*mtt^2*mWW*s^4*t - 244*ep^3*mtt^2*mWW*s^4*t - 154*ep^4*mtt^2*mWW*s^4*t + 18*mtt*mWW^2*s^4*t + 161*ep*mtt*mWW^2*s^4*t + 451*ep^2*mtt*mWW^2*s^4*t + 503*ep^3*mtt*mWW^2*s^4*t + 195*ep^4*mtt*mWW^2*s^4*t + 24*mtt^2*s^5*t + 121*ep*mtt^2*s^5*t + 223*ep^2*mtt^2*s^5*t + 179*ep^3*mtt^2*s^5*t + 53*ep^4*mtt^2*s^5*t + 7*ep*mtt*mWW*s^5*t + 25*ep^2*mtt*mWW*s^5*t + 29*ep^3*mtt*mWW*s^5*t + 11*ep^4*mtt*mWW*s^5*t - 108*mtt^6*t^2 - 949*ep*mtt^6*t^2 - 2901*ep^2*mtt^6*t^2 - 3727*ep^3*mtt^6*t^2 - 1715*ep^4*mtt^6*t^2 + 664*mtt^5*mWW*t^2 + 5750*ep*mtt^5*mWW*t^2 + 17426*ep^2*mtt^5*mWW*t^2 + 22270*ep^3*mtt^5*mWW*t^2 + 10218*ep^4*mtt^5*mWW*t^2 - 1318*mtt^4*mWW^2*t^2 - 11322*ep*mtt^4*mWW^2*t^2 - 34204*ep^2*mtt^4*mWW^2*t^2 - 43690*ep^3*mtt^4*mWW^2*t^2 - 20066*ep^4*mtt^4*mWW^2*t^2 + 1058*mtt^3*mWW^3*t^2 + 9016*ep*mtt^3*mWW^3*t^2 + 27226*ep^2*mtt^3*mWW^3*t^2 + 34900*ep^3*mtt^3*mWW^3*t^2 + 16112*ep^4*mtt^3*mWW^3*t^2 - 278*mtt^2*mWW^4*t^2 - 2321*ep*mtt^2*mWW^4*t^2 - 7039*ep^2*mtt^2*mWW^4*t^2 - 9175*ep^3*mtt^2*mWW^4*t^2 - 4323*ep^4*mtt^2*mWW^4*t^2 - 18*mtt*mWW^5*t^2 - 174*ep*mtt*mWW^5*t^2 - 508*ep^2*mtt*mWW^5*t^2 - 578*ep^3*mtt*mWW^5*t^2 - 226*ep^4*mtt*mWW^5*t^2 + 98*mtt^5*s*t^2 + 1046*ep*mtt^5*s*t^2 + 3464*ep^2*mtt^5*s*t^2 + 4594*ep^3*mtt^5*s*t^2 + 2126*ep^4*mtt^5*s*t^2 - 964*mtt^4*mWW*s*t^2 - 8725*ep*mtt^4*mWW*s*t^2 - 26817*ep^2*mtt^4*mWW*s*t^2 - 34235*ep^3*mtt^4*mWW*s*t^2 - 15563*ep^4*mtt^4*mWW*s*t^2 + 1814*mtt^3*mWW^2*s*t^2 + 15806*ep*mtt^3*mWW^2*s*t^2 + 47666*ep^2*mtt^3*mWW^2*s*t^2 + 60270*ep^3*mtt^3*mWW^2*s*t^2 + 27292*ep^4*mtt^3*mWW^2*s*t^2 - 1124*mtt^2*mWW^3*s*t^2 - 9578*ep*mtt^2*mWW^3*s*t^2 - 28606*ep^2*mtt^2*mWW^3*s*t^2 - 36058*ep^3*mtt^2*mWW^3*s*t^2 - 16338*ep^4*mtt^2*mWW^3*s*t^2 + 164*mtt*mWW^4*s*t^2 + 1348*ep*mtt*mWW^4*s*t^2 + 4002*ep^2*mtt*mWW^4*s*t^2 + 5096*ep^3*mtt*mWW^4*s*t^2 + 2350*ep^4*mtt*mWW^4*s*t^2 + 12*mWW^5*s*t^2 + 103*ep*mWW^5*s*t^2 + 291*ep^2*mWW^5*s*t^2 + 333*ep^3*mWW^5*s*t^2 + 133*ep^4*mWW^5*s*t^2 + 228*mtt^4*s^2*t^2 + 1434*ep*mtt^4*s^2*t^2 + 3534*ep^2*mtt^4*s^2*t^2 + 4026*ep^3*mtt^4*s^2*t^2 + 1770*ep^4*mtt^4*s^2*t^2 + 98*mtt^3*mWW*s^2*t^2 + 1674*ep*mtt^3*mWW*s^2*t^2 + 5948*ep^2*mtt^3*mWW*s^2*t^2 + 7674*ep^3*mtt^3*mWW*s^2*t^2 + 3302*ep^4*mtt^3*mWW*s^2*t^2 - 644*mtt^2*mWW^2*s^2*t^2 - 5757*ep*mtt^2*mWW^2*s^2*t^2 - 17089*ep^2*mtt^2*mWW^2*s^2*t^2 - 20839*ep^3*mtt^2*mWW^2*s^2*t^2 - 9007*ep^4*mtt^2*mWW^2*s^2*t^2 + 326*mtt*mWW^3*s^2*t^2 + 2702*ep*mtt*mWW^3*s^2*t^2 + 7730*ep^2*mtt*mWW^3*s^2*t^2 + 9258*ep^3*mtt*mWW^3*s^2*t^2 + 3976*ep^4*mtt*mWW^3*s^2*t^2 - 8*mWW^4*s^2*t^2 - 53*ep*mWW^4*s^2*t^2 - 123*ep^2*mWW^4*s^2*t^2 - 119*ep^3*mWW^4*s^2*t^2 - 41*ep^4*mWW^4*s^2*t^2 - 318*mtt^3*s^3*t^2 - 2210*ep*mtt^3*s^3*t^2 - 5856*ep^2*mtt^3*s^3*t^2 - 6926*ep^3*mtt^3*s^3*t^2 - 3058*ep^4*mtt^3*s^3*t^2 + 250*mtt^2*mWW*s^3*t^2 + 1689*ep*mtt^2*mWW*s^3*t^2 + 4613*ep^2*mtt^2*mWW*s^3*t^2 + 5811*ep^3*mtt^2*mWW*s^3*t^2 + 2757*ep^4*mtt^2*mWW*s^3*t^2 + 68*mtt*mWW^2*s^3*t^2 + 560*ep*mtt*mWW^2*s^3*t^2 + 1406*ep^2*mtt*mWW^2*s^3*t^2 + 1336*ep^3*mtt*mWW^2*s^3*t^2 + 398*ep^4*mtt*mWW^2*s^3*t^2 - 24*mWW^3*s^3*t^2 - 183*ep*mWW^3*s^3*t^2 - 475*ep^2*mWW^3*s^3*t^2 - 509*ep^3*mWW^3*s^3*t^2 - 193*ep^4*mWW^3*s^3*t^2 + 100*mtt^2*s^4*t^2 + 679*ep*mtt^2*s^4*t^2 + 1759*ep^2*mtt^2*s^4*t^2 + 2033*ep^3*mtt^2*s^4*t^2 + 877*ep^4*mtt^2*s^4*t^2 - 48*mtt*mWW*s^4*t^2 - 388*ep*mtt*mWW*s^4*t^2 - 1170*ep^2*mtt*mWW*s^4*t^2 - 1520*ep^3*mtt*mWW*s^4*t^2 - 714*ep^4*mtt*mWW*s^4*t^2 - 4*mWW^2*s^4*t^2 - 27*ep*mWW^2*s^4*t^2 - 61*ep^2*mWW^2*s^4*t^2 - 57*ep^3*mWW^2*s^4*t^2 - 19*ep^4*mWW^2*s^4*t^2 - 48*mtt^5*t^3 - 466*ep*mtt^5*t^3 - 1550*ep^2*mtt^5*t^3 - 2150*ep^3*mtt^5*t^3 - 1066*ep^4*mtt^5*t^3 - 172*mtt^4*mWW*t^3 - 1246*ep*mtt^4*mWW*t^3 - 3102*ep^2*mtt^4*mWW*t^3 - 3134*ep^3*mtt^4*mWW*t^3 - 1058*ep^4*mtt^4*mWW*t^3 + 766*mtt^3*mWW^2*t^3 + 6229*ep*mtt^3*mWW^2*t^3 + 17765*ep^2*mtt^3*mWW^2*t^3 + 21343*ep^3*mtt^3*mWW^2*t^3 + 9185*ep^4*mtt^3*mWW^2*t^3 - 818*mtt^2*mWW^3*t^3 - 6797*ep*mtt^2*mWW^3*t^3 - 19851*ep^2*mtt^2*mWW^3*t^3 - 24487*ep^3*mtt^2*mWW^3*t^3 - 10855*ep^4*mtt^2*mWW^3*t^3 + 266*mtt*mWW^4*t^3 + 2221*ep*mtt*mWW^4*t^3 + 6565*ep^2*mtt*mWW^4*t^3 + 8231*ep^3*mtt*mWW^4*t^3 + 3717*ep^4*mtt*mWW^4*t^3 + 6*mWW^5*t^3 + 59*ep*mWW^5*t^3 + 173*ep^2*mWW^5*t^3 + 197*ep^3*mWW^5*t^3 + 77*ep^4*mWW^5*t^3 + 350*mtt^4*s*t^3 + 2958*ep*mtt^4*s*t^3 + 8984*ep^2*mtt^4*s*t^3 + 11650*ep^3*mtt^4*s*t^3 + 5466*ep^4*mtt^4*s*t^3 - 308*mtt^3*mWW*s*t^3 - 2771*ep*mtt^3*mWW*s*t^3 - 9207*ep^2*mtt^3*mWW*s*t^3 - 13077*ep^3*mtt^3*mWW*s*t^3 - 6669*ep^4*mtt^3*mWW*s*t^3 - 506*mtt^2*mWW^2*s*t^3 - 3954*ep*mtt^2*mWW^2*s*t^3 - 10384*ep^2*mtt^2*mWW^2*s*t^3 - 11086*ep^3*mtt^2*mWW^2*s*t^3 - 4078*ep^4*mtt^2*mWW^2*s*t^3 + 568*mtt*mWW^3*s*t^3 + 4615*ep*mtt*mWW^3*s*t^3 + 13029*ep^2*mtt*mWW^3*s*t^3 + 15429*ep^3*mtt*mWW^3*s*t^3 + 6543*ep^4*mtt*mWW^3*s*t^3 - 104*mWW^4*s*t^3 - 848*ep*mWW^4*s*t^3 - 2422*ep^2*mWW^4*s*t^3 - 2916*ep^3*mWW^4*s*t^3 - 1262*ep^4*mWW^4*s*t^3 - 502*mtt^3*s^2*t^3 - 4042*ep*mtt^3*s^2*t^3 - 11860*ep^2*mtt^3*s^2*t^3 - 14970*ep^3*mtt^3*s^2*t^3 - 6866*ep^4*mtt^3*s^2*t^3 + 624*mtt^2*mWW*s^2*t^3 + 5241*ep*mtt^2*mWW*s^2*t^3 + 16055*ep^2*mtt^2*mWW*s^2*t^3 + 21067*ep^3*mtt^2*mWW*s^2*t^3 + 9989*ep^4*mtt^2*mWW*s^2*t^3 - 48*mtt*mWW^2*s^2*t^3 - 630*ep*mtt*mWW^2*s^2*t^3 - 2700*ep^2*mtt*mWW^2*s^2*t^3 - 4470*ep^3*mtt*mWW^2*s^2*t^3 - 2496*ep^4*mtt*mWW^2*s^2*t^3 - 82*mWW^3*s^2*t^3 - 617*ep*mWW^3*s^2*t^3 - 1599*ep^2*mWW^3*s^2*t^3 - 1723*ep^3*mWW^3*s^2*t^3 - 659*ep^4*mWW^3*s^2*t^3 + 200*mtt^2*s^3*t^3 + 1550*ep*mtt^2*s^3*t^3 + 4426*ep^2*mtt^2*s^3*t^3 + 5470*ep^3*mtt^2*s^3*t^3 + 2466*ep^4*mtt^2*s^3*t^3 - 192*mtt*mWW*s^3*t^3 - 1648*ep*mtt*mWW*s^3*t^3 - 5050*ep^2*mtt*mWW*s^3*t^3 - 6548*ep^3*mtt*mWW*s^3*t^3 - 3050*ep^4*mtt*mWW*s^3*t^3 + 32*mWW^2*s^3*t^3 + 322*ep*mWW^2*s^3*t^3 + 1080*ep^2*mWW^2*s^3*t^3 + 1478*ep^3*mWW^2*s^3*t^3 + 712*ep^4*mWW^2*s^3*t^3 + 122*mtt^4*t^4 + 1122*ep*mtt^4*t^4 + 3556*ep^2*mtt^4*t^4 + 4702*ep^3*mtt^4*t^4 + 2218*ep^4*mtt^4*t^4 - 234*mtt^3*mWW*t^4 - 2280*ep*mtt^3*mWW*t^4 - 7546*ep^2*mtt^3*mWW*t^4 - 10340*ep^3*mtt^3*mWW*t^4 - 5032*ep^4*mtt^3*mWW*t^4 + 14*mtt^2*mWW^2*t^4 + 459*ep*mtt^2*mWW^2*t^4 + 2285*ep^2*mtt^2*mWW^2*t^4 + 3957*ep^3*mtt^2*mWW^2*t^4 + 2261*ep^4*mtt^2*mWW^2*t^4 + 186*mtt*mWW^3*t^4 + 1434*ep*mtt*mWW^3*t^4 + 3844*ep^2*mtt*mWW^3*t^4 + 4298*ep^3*mtt*mWW^3*t^4 + 1702*ep^4*mtt*mWW^3*t^4 - 88*mWW^4*t^4 - 735*ep*mWW^4*t^4 - 2139*ep^2*mWW^4*t^4 - 2617*ep^3*mWW^4*t^4 - 1149*ep^4*mWW^4*t^4 - 308*mtt^3*s*t^4 - 2659*ep*mtt^3*s*t^4 - 8119*ep^2*mtt^3*s*t^4 - 10465*ep^3*mtt^3*s*t^4 - 4841*ep^4*mtt^3*s*t^4 + 548*mtt^2*mWW*s*t^4 + 4912*ep*mtt^2*mWW*s*t^4 + 15434*ep^2*mtt^2*mWW*s*t^4 + 20352*ep^3*mtt^2*mWW*s*t^4 + 9594*ep^4*mtt^2*mWW*s*t^4 - 212*mtt*mWW^2*s*t^4 - 2112*ep*mtt*mWW^2*s*t^4 - 7158*ep^2*mtt*mWW^2*s*t^4 - 9992*ep^3*mtt*mWW^2*s*t^4 - 4926*ep^4*mtt*mWW^2*s*t^4 - 28*mWW^3*s*t^4 - 141*ep*mWW^3*s*t^4 - 157*ep^2*mWW^3*s*t^4 + 105*ep^3*mWW^3*s*t^4 + 173*ep^4*mWW^3*s*t^4 + 180*mtt^2*s^2*t^4 + 1486*ep*mtt^2*s^2*t^4 + 4414*ep^2*mtt^2*s^2*t^4 + 5582*ep^3*mtt^2*s^2*t^4 + 2546*ep^4*mtt^2*s^2*t^4 - 248*mtt*mWW*s^2*t^4 - 2182*ep*mtt*mWW*s^2*t^4 - 6744*ep^2*mtt*mWW*s^2*t^4 - 8750*ep^3*mtt*mWW*s^2*t^4 - 4060*ep^4*mtt*mWW*s^2*t^4 + 80*mWW^2*s^2*t^4 + 764*ep*mWW^2*s^2*t^4 + 2470*ep^2*mWW^2*s^2*t^4 + 3292*ep^3*mWW^2*s^2*t^4 + 1554*ep^4*mWW^2*s^2*t^4 - 54*mtt^3*t^5 - 497*ep*mtt^3*t^5 - 1569*ep^2*mtt^3*t^5 - 2051*ep^3*mtt^3*t^5 - 949*ep^4*mtt^3*t^5 + 138*mtt^2*mWW*t^5 + 1287*ep*mtt^2*mWW*t^5 + 4105*ep^2*mtt^2*mWW*t^5 + 5421*ep^3*mtt^2*mWW*t^5 + 2537*ep^4*mtt^2*mWW*t^5 - 114*mtt*mWW^2*t^5 - 1083*ep*mtt*mWW^2*t^5 - 3503*ep^2*mtt*mWW^2*t^5 - 4689*ep^3*mtt*mWW^2*t^5 - 2227*ep^4*mtt*mWW^2*t^5 + 30*mWW^3*t^5 + 293*ep*mWW^3*t^5 + 967*ep^2*mWW^3*t^5 + 1319*ep^3*mWW^3*t^5 + 639*ep^4*mWW^3*t^5 + 64*mtt^2*s*t^5 + 553*ep*mtt^2*s*t^5 + 1687*ep^2*mtt^2*s*t^5 + 2159*ep^3*mtt^2*s*t^5 + 985*ep^4*mtt^2*s*t^5 - 112*mtt*mWW*s*t^5 - 1007*ep*mtt*mWW*s*t^5 - 3143*ep^2*mtt*mWW*s*t^5 - 4081*ep^3*mtt*mWW*s*t^5 - 1881*ep^4*mtt*mWW*s*t^5 + 48*mWW^2*s*t^5 + 454*ep*mWW^2*s*t^5 + 1456*ep^2*mWW^2*s*t^5 + 1922*ep^3*mWW^2*s*t^5 + 896*ep^4*mWW^2*s*t^5 + 4*mtt^2*t^6 + 39*ep*mtt^2*t^6 + 127*ep^2*mtt^2*t^6 + 165*ep^3*mtt^2*t^6 + 73*ep^4*mtt^2*t^6 - 8*mtt*mWW*t^6 - 78*ep*mtt*mWW*t^6 - 254*ep^2*mtt*mWW*t^6 - 330*ep^3*mtt*mWW*t^6 - 146*ep^4*mtt*mWW*t^6 + 4*mWW^2*t^6 + 39*ep*mWW^2*t^6 + 127*ep^2*mWW^2*t^6 + 165*ep^3*mWW^2*t^6 + 73*ep^4*mWW^2*t^6)/(2*ep*(1 + ep)*(mtt - mWW)*(mtt - mWW - s)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*ep*(-17*mtt^8 - 171*ep*mtt^8 - 573*ep^2*mtt^8 - 793*ep^3*mtt^8 - 390*ep^4*mtt^8 + 65*mtt^7*mWW + 615*ep*mtt^7*mWW + 2009*ep^2*mtt^7*mWW + 2753*ep^3*mtt^7*mWW + 1350*ep^4*mtt^7*mWW - 90*mtt^6*mWW^2 - 798*ep*mtt^6*mWW^2 - 2538*ep^2*mtt^6*mWW^2 - 3450*ep^3*mtt^6*mWW^2 - 1692*ep^4*mtt^6*mWW^2 + 50*mtt^5*mWW^3 + 414*ep*mtt^5*mWW^3 + 1290*ep^2*mtt^5*mWW^3 + 1762*ep^3*mtt^5*mWW^3 + 876*ep^4*mtt^5*mWW^3 - 5*mtt^4*mWW^4 - 39*ep*mtt^4*mWW^4 - 137*ep^2*mtt^4*mWW^4 - 221*ep^3*mtt^4*mWW^4 - 126*ep^4*mtt^4*mWW^4 - 3*mtt^3*mWW^5 - 21*ep*mtt^3*mWW^5 - 51*ep^2*mtt^3*mWW^5 - 51*ep^3*mtt^3*mWW^5 - 18*ep^4*mtt^3*mWW^5 + 82*mtt^7*s + 803*ep*mtt^7*s + 2655*ep^2*mtt^7*s + 3645*ep^3*mtt^7*s + 1783*ep^4*mtt^7*s - 244*mtt^6*mWW*s - 2292*ep*mtt^6*mWW*s - 7468*ep^2*mtt^6*mWW*s - 10224*ep^3*mtt^6*mWW*s - 5012*ep^4*mtt^6*mWW*s + 236*mtt^5*mWW^2*s + 2124*ep*mtt^5*mWW^2*s + 6858*ep^2*mtt^5*mWW^2*s + 9448*ep^3*mtt^5*mWW^2*s + 4686*ep^4*mtt^5*mWW^2*s - 64*mtt^4*mWW^3*s - 554*ep*mtt^4*mWW^3*s - 1852*ep^2*mtt^4*mWW^3*s - 2714*ep^3*mtt^4*mWW^3*s - 1432*ep^4*mtt^4*mWW^3*s - 14*mtt^3*mWW^4*s - 111*ep*mtt^3*mWW^4*s - 273*ep^2*mtt^3*mWW^4*s - 245*ep^3*mtt^3*mWW^4*s - 61*ep^4*mtt^3*mWW^4*s + 4*mtt^2*mWW^5*s + 30*ep*mtt^2*mWW^5*s + 80*ep^2*mtt^2*mWW^5*s + 90*ep^3*mtt^2*mWW^5*s + 36*ep^4*mtt^2*mWW^5*s - 136*mtt^6*s^2 - 1338*ep*mtt^6*s^2 - 4436*ep^2*mtt^6*s^2 - 6098*ep^3*mtt^6*s^2 - 2984*ep^4*mtt^6*s^2 + 291*mtt^5*mWW*s^2 + 2818*ep*mtt^5*mWW*s^2 + 9356*ep^2*mtt^5*mWW*s^2 + 12966*ep^3*mtt^5*mWW*s^2 + 6409*ep^4*mtt^5*mWW*s^2 - 157*mtt^4*mWW^2*s^2 - 1534*ep*mtt^4*mWW^2*s^2 - 5260*ep^2*mtt^4*mWW^2*s^2 - 7574*ep^3*mtt^4*mWW^2*s^2 - 3883*ep^4*mtt^4*mWW^2*s^2 - 15*mtt^3*mWW^3*s^2 - 82*ep*mtt^3*mWW^3*s^2 - 36*ep^2*mtt^3*mWW^3*s^2 + 274*ep^3*mtt^3*mWW^3*s^2 + 283*ep^4*mtt^3*mWW^3*s^2 + 17*mtt^2*mWW^4*s^2 + 136*ep*mtt^2*mWW^4*s^2 + 376*ep^2*mtt^2*mWW^4*s^2 + 432*ep^3*mtt^2*mWW^4*s^2 + 175*ep^4*mtt^2*mWW^4*s^2 + 82*mtt^5*s^3 + 886*ep*mtt^5*s^3 + 3072*ep^2*mtt^5*s^3 + 4326*ep^3*mtt^5*s^3 + 2146*ep^4*mtt^5*s^3 - 98*mtt^4*mWW*s^3 - 1163*ep*mtt^4*mWW*s^3 - 4249*ep^2*mtt^4*mWW*s^3 - 6205*ep^3*mtt^4*mWW*s^3 - 3165*ep^4*mtt^4*mWW*s^3 - 10*mtt^3*mWW^2*s^3 + 78*ep*mtt^3*mWW^2*s^3 + 642*ep^2*mtt^3*mWW^2*s^3 + 1274*ep^3*mtt^3*mWW^2*s^3 + 776*ep^4*mtt^3*mWW^2*s^3 + 26*mtt^2*mWW^3*s^3 + 199*ep*mtt^2*mWW^3*s^3 + 535*ep^2*mtt^2*mWW^3*s^3 + 605*ep^3*mtt^2*mWW^3*s^3 + 243*ep^4*mtt^2*mWW^3*s^3 + 5*mtt^4*s^4 - 95*ep*mtt^4*s^4 - 555*ep^2*mtt^4*s^4 - 945*ep^3*mtt^4*s^4 - 514*ep^4*mtt^4*s^4 - 26*mtt^3*mWW*s^4 - 35*ep*mtt^3*mWW*s^4 + 257*ep^2*mtt^3*mWW*s^4 + 643*ep^3*mtt^3*mWW*s^4 + 401*ep^4*mtt^3*mWW*s^4 + 21*mtt^2*mWW^2*s^4 + 130*ep*mtt^2*mWW^2*s^4 + 298*ep^2*mtt^2*mWW^2*s^4 + 302*ep^3*mtt^2*mWW^2*s^4 + 113*ep^4*mtt^2*mWW^2*s^4 - 20*mtt^3*s^5 - 105*ep*mtt^3*s^5 - 199*ep^2*mtt^3*s^5 - 163*ep^3*mtt^3*s^5 - 49*ep^4*mtt^3*s^5 + 12*mtt^2*mWW*s^5 + 57*ep*mtt^2*mWW*s^5 + 95*ep^2*mtt^2*mWW*s^5 + 67*ep^3*mtt^2*mWW*s^5 + 17*ep^4*mtt^2*mWW*s^5 + 4*mtt^2*s^6 + 20*ep*mtt^2*s^6 + 36*ep^2*mtt^2*s^6 + 28*ep^3*mtt^2*s^6 + 8*ep^4*mtt^2*s^6 + 59*mtt^7*t + 622*ep*mtt^7*t + 2120*ep^2*mtt^7*t + 2946*ep^3*mtt^7*t + 1445*ep^4*mtt^7*t - 259*mtt^6*mWW*t - 2477*ep*mtt^6*mWW*t - 8071*ep^2*mtt^6*mWW*t - 10955*ep^3*mtt^6*mWW*t - 5302*ep^4*mtt^6*mWW*t + 414*mtt^5*mWW^2*t + 3636*ep*mtt^5*mWW^2*t + 11340*ep^2*mtt^5*mWW^2*t + 15036*ep^3*mtt^5*mWW^2*t + 7182*ep^4*mtt^5*mWW^2*t - 278*mtt^4*mWW^3*t - 2266*ep*mtt^4*mWW^3*t - 6794*ep^2*mtt^4*mWW^3*t - 8838*ep^3*mtt^4*mWW^3*t - 4184*ep^4*mtt^4*mWW^3*t + 55*mtt^3*mWW^4*t + 422*ep*mtt^3*mWW^4*t + 1252*ep^2*mtt^3*mWW^4*t + 1658*ep^3*mtt^3*mWW^4*t + 805*ep^4*mtt^3*mWW^4*t + 9*mtt^2*mWW^5*t + 63*ep*mtt^2*mWW^5*t + 153*ep^2*mtt^2*mWW^5*t + 153*ep^3*mtt^2*mWW^5*t + 54*ep^4*mtt^2*mWW^5*t - 209*mtt^6*s*t - 2162*ep*mtt^6*s*t - 7292*ep^2*mtt^6*s*t - 10054*ep^3*mtt^6*s*t - 4899*ep^4*mtt^6*s*t + 766*mtt^5*mWW*s*t + 7223*ep*mtt^5*mWW*s*t + 23293*ep^2*mtt^5*mWW*s*t + 31329*ep^3*mtt^5*mWW*s*t + 15037*ep^4*mtt^5*mWW*s*t - 938*mtt^4*mWW^2*s*t - 8215*ep*mtt^4*mWW^2*s*t - 25485*ep^2*mtt^4*mWW^2*s*t - 33553*ep^3*mtt^4*mWW^2*s*t - 15905*ep^4*mtt^4*mWW^2*s*t + 404*mtt^3*mWW^3*s*t + 3335*ep*mtt^3*mWW^3*s*t + 10065*ep^2*mtt^3*mWW^3*s*t + 13121*ep^3*mtt^3*mWW^3*s*t + 6211*ep^4*mtt^3*mWW^3*s*t - 13*mtt^2*mWW^4*s*t - 107*ep*mtt^2*mWW^4*s*t - 387*ep^2*mtt^2*mWW^4*s*t - 629*ep^3*mtt^2*mWW^4*s*t - 360*ep^4*mtt^2*mWW^4*s*t - 10*mtt*mWW^5*s*t - 74*ep*mtt*mWW^5*s*t - 194*ep^2*mtt*mWW^5*s*t - 214*ep^3*mtt*mWW^5*s*t - 84*ep^4*mtt*mWW^5*s*t + 212*mtt^5*s^2*t + 2332*ep*mtt^5*s^2*t + 8052*ep^2*mtt^5*s^2*t + 11200*ep^3*mtt^5*s^2*t + 5468*ep^4*mtt^5*s^2*t - 663*mtt^4*mWW*s^2*t - 6471*ep*mtt^4*mWW*s^2*t - 21099*ep^2*mtt^4*mWW*s^2*t - 28381*ep^3*mtt^4*mWW*s^2*t - 13554*ep^4*mtt^4*mWW*s^2*t + 609*mtt^3*mWW^2*s^2*t + 5464*ep*mtt^3*mWW^2*s^2*t + 17004*ep^2*mtt^3*mWW^2*s^2*t + 22216*ep^3*mtt^3*mWW^2*s^2*t + 10403*ep^4*mtt^3*mWW^2*s^2*t - 141*mtt^2*mWW^3*s^2*t - 1199*ep*mtt^2*mWW^3*s^2*t - 3623*ep^2*mtt^2*mWW^3*s^2*t - 4661*ep^3*mtt^2*mWW^3*s^2*t - 2168*ep^4*mtt^2*mWW^3*s^2*t - 17*mtt*mWW^4*s^2*t - 126*ep*mtt*mWW^4*s^2*t - 334*ep^2*mtt*mWW^4*s^2*t - 374*ep^3*mtt*mWW^4*s^2*t - 149*ep^4*mtt*mWW^4*s^2*t - 11*mtt^4*s^3*t - 555*ep*mtt^4*s^3*t - 2503*ep^2*mtt^4*s^3*t - 3857*ep^3*mtt^4*s^3*t - 1970*ep^4*mtt^4*s^3*t + 126*mtt^3*mWW*s^3*t + 1676*ep*mtt^3*mWW*s^3*t + 6026*ep^2*mtt^3*mWW*s^3*t + 8356*ep^3*mtt^3*mWW*s^3*t + 4000*ep^4*mtt^3*mWW*s^3*t - 127*mtt^2*mWW^2*s^3*t - 1224*ep*mtt^2*mWW^2*s^3*t - 3802*ep^2*mtt^2*mWW^2*s^3*t - 4800*ep^3*mtt^2*mWW^2*s^3*t - 2143*ep^4*mtt^2*mWW^2*s^3*t + 12*mtt*mWW^3*s^3*t + 103*ep*mtt*mWW^3*s^3*t + 279*ep^2*mtt*mWW^3*s^3*t + 301*ep^3*mtt*mWW^3*s^3*t + 113*ep^4*mtt*mWW^3*s^3*t - 73*mtt^3*s^4*t - 348*ep*mtt^3*s^4*t - 582*ep^2*mtt^3*s^4*t - 400*ep^3*mtt^3*s^4*t - 93*ep^4*mtt^3*s^4*t + 28*mtt^2*mWW*s^4*t + 32*ep*mtt^2*mWW*s^4*t - 192*ep^2*mtt^2*mWW*s^4*t - 392*ep^3*mtt^2*mWW*s^4*t - 196*ep^4*mtt^2*mWW*s^4*t + 21*mtt*mWW^2*s^4*t + 172*ep*mtt*mWW^2*s^4*t + 462*ep^2*mtt*mWW^2*s^4*t + 504*ep^3*mtt*mWW^2*s^4*t + 193*ep^4*mtt*mWW^2*s^4*t + 22*mtt^2*s^5*t + 111*ep*mtt^2*s^5*t + 205*ep^2*mtt^2*s^5*t + 165*ep^3*mtt^2*s^5*t + 49*ep^4*mtt^2*s^5*t + 2*mtt*mWW*s^5*t + 17*ep*mtt*mWW*s^5*t + 43*ep^2*mtt*mWW*s^5*t + 43*ep^3*mtt*mWW*s^5*t + 15*ep^4*mtt*mWW*s^5*t - 54*mtt^6*t^2 - 677*ep*mtt^6*t^2 - 2461*ep^2*mtt^6*t^2 - 3515*ep^3*mtt^6*t^2 - 1741*ep^4*mtt^6*t^2 + 332*mtt^5*mWW*t^2 + 3306*ep*mtt^5*mWW*t^2 + 10902*ep^2*mtt^5*mWW*t^2 + 14774*ep^3*mtt^5*mWW*t^2 + 7086*ep^4*mtt^5*mWW*t^2 - 659*mtt^4*mWW^2*t^2 - 5769*ep*mtt^4*mWW^2*t^2 - 17735*ep^2*mtt^4*mWW^2*t^2 - 23031*ep^3*mtt^4*mWW^2*t^2 - 10742*ep^4*mtt^4*mWW^2*t^2 + 529*mtt^3*mWW^3*t^2 + 4265*ep*mtt^3*mWW^3*t^2 + 12455*ep^2*mtt^3*mWW^3*t^2 + 15647*ep^3*mtt^3*mWW^3*t^2 + 7136*ep^4*mtt^3*mWW^3*t^2 - 139*mtt^2*mWW^4*t^2 - 1062*ep*mtt^2*mWW^4*t^2 - 3008*ep^2*mtt^2*mWW^4*t^2 - 3722*ep^3*mtt^2*mWW^4*t^2 - 1685*ep^4*mtt^2*mWW^4*t^2 - 9*mtt*mWW^5*t^2 - 63*ep*mtt*mWW^5*t^2 - 153*ep^2*mtt*mWW^5*t^2 - 153*ep^3*mtt*mWW^5*t^2 - 54*ep^4*mtt*mWW^5*t^2 + 61*mtt^5*s*t^2 + 1063*ep*mtt^5*s*t^2 + 4221*ep^2*mtt^5*s*t^2 + 6241*ep^3*mtt^5*s*t^2 + 3134*ep^4*mtt^5*s*t^2 - 608*mtt^4*mWW*s*t^2 - 6027*ep*mtt^4*mWW*s*t^2 - 19629*ep^2*mtt^4*mWW*s*t^2 - 26169*ep^3*mtt^4*mWW*s*t^2 - 12327*ep^4*mtt^4*mWW*s*t^2 + 1116*mtt^3*mWW^2*s*t^2 + 9518*ep*mtt^3*mWW^2*s*t^2 + 28444*ep^2*mtt^3*mWW^2*s*t^2 + 35862*ep^3*mtt^3*mWW^2*s*t^2 + 16244*ep^4*mtt^3*mWW^2*s*t^2 - 654*mtt^2*mWW^3*s*t^2 - 5225*ep*mtt^2*mWW^3*s*t^2 - 14939*ep^2*mtt^2*mWW^3*s*t^2 - 18247*ep^3*mtt^2*mWW^3*s*t^2 - 8071*ep^4*mtt^2*mWW^3*s*t^2 + 79*mtt*mWW^4*s*t^2 + 627*ep*mtt*mWW^4*s*t^2 + 1789*ep^2*mtt*mWW^4*s*t^2 + 2189*ep^3*mtt*mWW^4*s*t^2 + 972*ep^4*mtt*mWW^4*s*t^2 + 6*mWW^5*s*t^2 + 44*ep*mWW^5*s*t^2 + 114*ep^2*mWW^5*s*t^2 + 124*ep^3*mWW^5*s*t^2 + 48*ep^4*mWW^5*s*t^2 + 154*mtt^4*s^2*t^2 + 724*ep*mtt^4*s^2*t^2 + 1152*ep^2*mtt^4*s^2*t^2 + 692*ep^3*mtt^4*s^2*t^2 + 110*ep^4*mtt^4*s^2*t^2 + 131*mtt^3*mWW*s^2*t^2 + 1739*ep*mtt^3*mWW*s^2*t^2 + 6017*ep^2*mtt^3*mWW*s^2*t^2 + 7921*ep^3*mtt^3*mWW*s^2*t^2 + 3560*ep^4*mtt^3*mWW*s^2*t^2 - 496*mtt^2*mWW^2*s^2*t^2 - 4091*ep*mtt^2*mWW^2*s^2*t^2 - 11575*ep^2*mtt^2*mWW^2*s^2*t^2 - 13641*ep^3*mtt^2*mWW^2*s^2*t^2 - 5733*ep^4*mtt^2*mWW^2*s^2*t^2 + 215*mtt*mWW^3*s^2*t^2 + 1670*ep*mtt*mWW^3*s^2*t^2 + 4532*ep^2*mtt*mWW^3*s^2*t^2 + 5174*ep^3*mtt*mWW^3*s^2*t^2 + 2121*ep^4*mtt*mWW^3*s^2*t^2 - 4*mWW^4*s^2*t^2 - 42*ep*mWW^4*s^2*t^2 - 126*ep^2*mWW^4*s^2*t^2 - 146*ep^3*mWW^4*s^2*t^2 - 58*ep^4*mWW^4*s^2*t^2 - 251*mtt^3*s^3*t^2 - 1739*ep*mtt^3*s^3*t^2 - 4579*ep^2*mtt^3*s^3*t^2 - 5377*ep^3*mtt^3*s^3*t^2 - 2358*ep^4*mtt^3*s^3*t^2 + 164*mtt^2*mWW*s^3*t^2 + 1166*ep*mtt^2*mWW*s^3*t^2 + 3336*ep^2*mtt^2*mWW*s^3*t^2 + 4350*ep^3*mtt^2*mWW*s^3*t^2 + 2112*ep^4*mtt^2*mWW*s^3*t^2 + 75*mtt*mWW^2*s^3*t^2 + 529*ep*mtt*mWW^2*s^3*t^2 + 1203*ep^2*mtt*mWW^2*s^3*t^2 + 1039*ep^3*mtt*mWW^2*s^3*t^2 + 266*ep^4*mtt*mWW^2*s^3*t^2 - 12*mWW^3*s^3*t^2 - 100*ep*mWW^3*s^3*t^2 - 272*ep^2*mWW^3*s^3*t^2 - 300*ep^3*mWW^3*s^3*t^2 - 116*ep^4*mWW^3*s^3*t^2 + 90*mtt^2*s^4*t^2 + 629*ep*mtt^2*s^4*t^2 + 1667*ep^2*mtt^2*s^4*t^2 + 1959*ep^3*mtt^2*s^4*t^2 + 855*ep^4*mtt^2*s^4*t^2 - 40*mtt*mWW*s^4*t^2 - 351*ep*mtt*mWW*s^4*t^2 - 1107*ep^2*mtt*mWW*s^4*t^2 - 1473*ep^3*mtt*mWW*s^4*t^2 - 701*ep^4*mtt*mWW*s^4*t^2 - 2*mWW^2*s^4*t^2 - 14*ep*mWW^2*s^4*t^2 - 32*ep^2*mWW^2*s^4*t^2 - 30*ep^3*mWW^2*s^4*t^2 - 10*ep^4*mWW^2*s^4*t^2 - 24*mtt^5*t^3 - 8*ep*mtt^5*t^3 + 342*ep^2*mtt^5*t^3 + 736*ep^3*mtt^5*t^3 + 426*ep^4*mtt^5*t^3 - 86*mtt^4*mWW*t^3 - 1156*ep*mtt^4*mWW*t^3 - 4226*ep^2*mtt^4*mWW*t^3 - 5952*ep^3*mtt^4*mWW*t^3 - 2876*ep^4*mtt^4*mWW*t^3 + 383*mtt^3*mWW^2*t^3 + 3392*ep*mtt^3*mWW^2*t^3 + 10336*ep^2*mtt^3*mWW^2*t^3 + 13152*ep^3*mtt^3*mWW^2*t^3 + 5969*ep^4*mtt^3*mWW^2*t^3 - 409*mtt^2*mWW^3*t^3 - 3263*ep*mtt^2*mWW^3*t^3 - 9311*ep^2*mtt^2*mWW^3*t^3 - 11341*ep^3*mtt^2*mWW^3*t^3 - 4996*ep^4*mtt^2*mWW^3*t^3 + 133*mtt*mWW^4*t^3 + 1014*ep*mtt*mWW^4*t^3 + 2808*ep^2*mtt*mWW^4*t^3 + 3354*ep^3*mtt*mWW^4*t^3 + 1459*ep^4*mtt*mWW^4*t^3 + 3*mWW^5*t^3 + 21*ep*mWW^5*t^3 + 51*ep^2*mWW^5*t^3 + 51*ep^3*mWW^5*t^3 + 18*ep^4*mWW^5*t^3 + 211*mtt^4*s*t^3 + 1417*ep*mtt^4*s*t^3 + 3587*ep^2*mtt^4*s*t^3 + 4047*ep^3*mtt^4*s*t^3 + 1714*ep^4*mtt^4*s*t^3 - 170*mtt^3*mWW*s*t^3 - 965*ep*mtt^3*mWW*s*t^3 - 2249*ep^2*mtt^3*mWW*s*t^3 - 2591*ep^3*mtt^3*mWW*s*t^3 - 1217*ep^4*mtt^3*mWW*s*t^3 - 317*mtt^2*mWW^2*s*t^3 - 2521*ep*mtt^2*mWW^2*s*t^3 - 6841*ep^2*mtt^2*mWW^2*s*t^3 - 7663*ep^3*mtt^2*mWW^2*s*t^3 - 3018*ep^4*mtt^2*mWW^2*s*t^3 + 328*mtt*mWW^3*s*t^3 + 2478*ep*mtt*mWW^3*s*t^3 + 6632*ep^2*mtt*mWW^3*s*t^3 + 7522*ep^3*mtt*mWW^3*s*t^3 + 3072*ep^4*mtt*mWW^3*s*t^3 - 52*mWW^4*s*t^3 - 409*ep*mWW^4*s*t^3 - 1129*ep^2*mWW^4*s*t^3 - 1315*ep^3*mWW^4*s*t^3 - 551*ep^4*mWW^4*s*t^3 - 350*mtt^3*s^2*t^3 - 2672*ep*mtt^3*s^2*t^3 - 7526*ep^2*mtt^3*s^2*t^3 - 9212*ep^3*mtt^3*s^2*t^3 - 4128*ep^4*mtt^3*s^2*t^3 + 393*mtt^2*mWW*s^2*t^3 + 3217*ep*mtt^2*mWW*s^2*t^3 + 9677*ep^2*mtt^2*mWW*s^2*t^3 + 12543*ep^3*mtt^2*mWW*s^2*t^3 + 5898*ep^4*mtt^2*mWW*s^2*t^3 - 10*mtt*mWW^2*s^2*t^3 - 334*ep*mtt*mWW^2*s^2*t^3 - 1700*ep^2*mtt*mWW^2*s^2*t^3 - 2958*ep^3*mtt*mWW^2*s^2*t^3 - 1678*ep^4*mtt*mWW^2*s^2*t^3 - 41*mWW^3*s^2*t^3 - 259*ep*mWW^3*s^2*t^3 - 555*ep^2*mWW^3*s^2*t^3 - 469*ep^3*mWW^3*s^2*t^3 - 124*ep^4*mWW^3*s^2*t^3 + 160*mtt^2*s^3*t^3 + 1240*ep*mtt^2*s^3*t^3 + 3534*ep^2*mtt^2*s^3*t^3 + 4356*ep^3*mtt^2*s^3*t^3 + 1958*ep^4*mtt^2*s^3*t^3 - 136*mtt*mWW*s^3*t^3 - 1203*ep*mtt*mWW*s^3*t^3 - 3745*ep^2*mtt*mWW*s^3*t^3 - 4897*ep^3*mtt*mWW*s^3*t^3 - 2291*ep^4*mtt*mWW*s^3*t^3 + 16*mWW^2*s^3*t^3 + 187*ep*mWW^2*s^3*t^3 + 667*ep^2*mWW^2*s^3*t^3 + 941*ep^3*mWW^2*s^3*t^3 + 461*ep^4*mWW^2*s^3*t^3 + 61*mtt^4*t^4 + 431*ep*mtt^4*t^4 + 1135*ep^2*mtt^4*t^4 + 1317*ep^3*mtt^4*t^4 + 568*ep^4*mtt^4*t^4 - 117*mtt^3*mWW*t^4 - 807*ep*mtt^3*mWW*t^4 - 2117*ep^2*mtt^3*mWW*t^4 - 2489*ep^3*mtt^3*mWW*t^4 - 1102*ep^4*mtt^3*mWW*t^4 + 7*mtt^2*mWW^2*t^4 - 14*ep*mtt^2*mWW^2*t^4 - 86*ep^2*mtt^2*mWW^2*t^4 - 42*ep^3*mtt^2*mWW^2*t^4 + 47*ep^4*mtt^2*mWW^2*t^4 + 93*mtt*mWW^3*t^4 + 725*ep*mtt*mWW^3*t^4 + 1983*ep^2*mtt*mWW^3*t^4 + 2283*ep^3*mtt*mWW^3*t^4 + 940*ep^4*mtt*mWW^3*t^4 - 44*mWW^4*t^4 - 335*ep*mWW^4*t^4 - 915*ep^2*mWW^4*t^4 - 1069*ep^3*mWW^4*t^4 - 453*ep^4*mWW^4*t^4 - 179*mtt^3*s*t^4 - 1390*ep*mtt^3*s*t^4 - 3944*ep^2*mtt^3*s*t^4 - 4826*ep^3*mtt^3*s*t^4 - 2149*ep^4*mtt^3*s*t^4 + 314*mtt^2*mWW*s*t^4 + 2531*ep*mtt^2*mWW*s*t^4 + 7427*ep^2*mtt^2*mWW*s*t^4 + 9361*ep^3*mtt^2*mWW*s*t^4 + 4279*ep^4*mtt^2*mWW*s*t^4 - 121*mtt*mWW^2*s*t^4 - 1107*ep*mtt*mWW^2*s*t^4 - 3577*ep^2*mtt*mWW^2*s*t^4 - 4853*ep^3*mtt*mWW^2*s*t^4 - 2350*ep^4*mtt*mWW^2*s*t^4 - 14*mWW^3*s*t^4 - 34*ep*mWW^3*s*t^4 + 94*ep^2*mWW^3*s*t^4 + 318*ep^3*mWW^3*s*t^4 + 220*ep^4*mWW^3*s*t^4 + 120*mtt^2*s^2*t^4 + 954*ep*mtt^2*s^2*t^4 + 2758*ep^2*mtt^2*s^2*t^4 + 3418*ep^3*mtt^2*s^2*t^4 + 1534*ep^4*mtt^2*s^2*t^4 - 148*mtt*mWW*s^2*t^4 - 1271*ep*mtt*mWW*s^2*t^4 - 3867*ep^2*mtt*mWW*s^2*t^4 - 4961*ep^3*mtt*mWW*s^2*t^4 - 2281*ep^4*mtt*mWW*s^2*t^4 + 40*mWW^2*s^2*t^4 + 385*ep*mWW^2*s^2*t^4 + 1249*ep^2*mWW^2*s^2*t^4 + 1667*ep^3*mWW^2*s^2*t^4 + 787*ep^4*mWW^2*s^2*t^4 - 27*mtt^3*t^5 - 214*ep*mtt^3*t^5 - 614*ep^2*mtt^3*t^5 - 754*ep^3*mtt^3*t^5 - 335*ep^4*mtt^3*t^5 + 69*mtt^2*mWW*t^5 + 553*ep*mtt^2*mWW*t^5 + 1605*ep^2*mtt^2*mWW*t^5 + 1995*ep^3*mtt^2*mWW*t^5 + 898*ep^4*mtt^2*mWW*t^5 - 57*mtt*mWW^2*t^5 - 464*ep*mtt*mWW^2*t^5 - 1368*ep^2*mtt*mWW^2*t^5 - 1728*ep^3*mtt*mWW^2*t^5 - 791*ep^4*mtt*mWW^2*t^5 + 15*mWW^3*t^5 + 125*ep*mWW^3*t^5 + 377*ep^2*mWW^3*t^5 + 487*ep^3*mWW^3*t^5 + 228*ep^4*mWW^3*t^5 + 34*mtt^2*s*t^5 + 269*ep*mtt^2*s*t^5 + 773*ep^2*mtt^2*s*t^5 + 947*ep^3*mtt^2*s*t^5 + 417*ep^4*mtt^2*s*t^5 - 58*mtt*mWW*s*t^5 - 470*ep*mtt*mWW*s*t^5 - 1374*ep^2*mtt*mWW*s*t^5 - 1706*ep^3*mtt*mWW*s*t^5 - 760*ep^4*mtt*mWW*s*t^5 + 24*mWW^2*s*t^5 + 201*ep*mWW^2*s*t^5 + 601*ep^2*mWW^2*s*t^5 + 759*ep^3*mWW^2*s*t^5 + 343*ep^4*mWW^2*s*t^5 + 2*mtt^2*t^6 + 17*ep*mtt^2*t^6 + 51*ep^2*mtt^2*t^6 + 63*ep^3*mtt^2*t^6 + 27*ep^4*mtt^2*t^6 - 4*mtt*mWW*t^6 - 34*ep*mtt*mWW*t^6 - 102*ep^2*mtt*mWW*t^6 - 126*ep^3*mtt*mWW*t^6 - 54*ep^4*mtt*mWW*t^6 + 2*mWW^2*t^6 + 17*ep*mWW^2*t^6 + 51*ep^2*mWW^2*t^6 + 63*ep^3*mWW^2*t^6 + 27*ep^4*mWW^2*t^6))/((1 + ep)^2*(mtt - mWW)*(mtt - mWW - s)*s^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((1 + 2*ep)*(1 + 4*ep)*(-mtt + s)*(-(mtt*mWW) + mWW*s - mtt*t + 2*mWW*t + s*t))/((1 + ep)*s^2*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t))), (3*ep*(-1 + 2*ep)*(1 + 2*ep)*(-mtt + s)^3)/((1 + ep)*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)), -((-mtt + s + t)*(2*mtt*mWW^3 + 12*ep*mtt*mWW^3 + 16*ep^2*mtt*mWW^3 - 2*mWW^3*s - 12*ep*mWW^3*s - 16*ep^2*mWW^3*s + 2*mtt*mWW^2*t + 12*ep*mtt*mWW^2*t + 16*ep^2*mtt*mWW^2*t - 10*mWW^3*t - 55*ep*mWW^3*t - 69*ep^2*mWW^3*t - 2*mWW^2*s*t - 12*ep*mWW^2*s*t - 16*ep^2*mWW^2*s*t + 26*mWW^2*t^2 + 128*ep*mWW^2*t^2 + 144*ep^2*mWW^2*t^2 - 24*mWW*t^3 - 105*ep*mWW*t^3 - 105*ep^2*mWW*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(2*ep*mWW^2*s^2*(-mtt + mWW + s)*(-mWW + t)^3), (3*ep*(-mtt + s + t)*(mtt*mWW^3 + 5*ep*mtt*mWW^3 + 6*ep^2*mtt*mWW^3 - mWW^3*s - 5*ep*mWW^3*s - 6*ep^2*mWW^3*s + mtt*mWW^2*t + 7*ep*mtt*mWW^2*t + 10*ep^2*mtt*mWW^2*t - 5*mWW^3*t - 25*ep*mWW^3*t - 30*ep^2*mWW^3*t - mWW^2*s*t - 7*ep*mWW^2*s*t - 10*ep^2*mWW^2*s*t + 13*mWW^2*t^2 + 57*ep*mWW^2*t^2 + 60*ep^2*mWW^2*t^2 - 12*mWW*t^3 - 46*ep*mWW*t^3 - 42*ep^2*mWW*t^3 + 4*t^4 + 14*ep*t^4 + 12*ep^2*t^4))/((1 + ep)*mWW^2*s^3*(-mtt + mWW + s)*(-mWW + t)^3), -(-24*ep*mtt^11*mWW - 112*ep^2*mtt^11*mWW - 168*ep^3*mtt^11*mWW - 80*ep^4*mtt^11*mWW + 76*ep*mtt^10*mWW^2 + 360*ep^2*mtt^10*mWW^2 + 548*ep^3*mtt^10*mWW^2 + 264*ep^4*mtt^10*mWW^2 + 34*mtt^9*mWW^3 + 130*ep*mtt^9*mWW^3 + 90*ep^2*mtt^9*mWW^3 - 130*ep^3*mtt^9*mWW^3 - 124*ep^4*mtt^9*mWW^3 - 164*mtt^8*mWW^4 - 1176*ep*mtt^8*mWW^4 - 3140*ep^2*mtt^8*mWW^4 - 3696*ep^3*mtt^8*mWW^4 - 1616*ep^4*mtt^8*mWW^4 + 310*mtt^7*mWW^5 + 2662*ep*mtt^7*mWW^5 + 8198*ep^2*mtt^7*mWW^5 + 10802*ep^3*mtt^7*mWW^5 + 5148*ep^4*mtt^7*mWW^5 - 280*mtt^6*mWW^6 - 2804*ep*mtt^6*mWW^6 - 9520*ep^2*mtt^6*mWW^6 - 13420*ep^3*mtt^6*mWW^6 - 6712*ep^4*mtt^6*mWW^6 + 110*mtt^5*mWW^7 + 1326*ep*mtt^5*mWW^7 + 4998*ep^2*mtt^5*mWW^7 + 7554*ep^3*mtt^5*mWW^7 + 3964*ep^4*mtt^5*mWW^7 - 4*mtt^4*mWW^8 - 128*ep*mtt^4*mWW^8 - 692*ep^2*mtt^4*mWW^8 - 1288*ep^3*mtt^4*mWW^8 - 768*ep^4*mtt^4*mWW^8 - 6*mtt^3*mWW^9 - 62*ep*mtt^3*mWW^9 - 182*ep^2*mtt^3*mWW^9 - 202*ep^3*mtt^3*mWW^9 - 76*ep^4*mtt^3*mWW^9 + 204*ep*mtt^10*mWW*s + 952*ep^2*mtt^10*mWW*s + 1428*ep^3*mtt^10*mWW*s + 680*ep^4*mtt^10*mWW*s - 622*ep*mtt^9*mWW^2*s - 2936*ep^2*mtt^9*mWW^2*s - 4458*ep^3*mtt^9*mWW^2*s - 2144*ep^4*mtt^9*mWW^2*s - 164*mtt^8*mWW^3*s - 316*ep*mtt^8*mWW^3*s + 1014*ep^2*mtt^8*mWW^3*s + 2812*ep^3*mtt^8*mWW^3*s + 1646*ep^4*mtt^8*mWW^3*s + 618*mtt^7*mWW^4*s + 4298*ep*mtt^7*mWW^4*s + 11260*ep^2*mtt^7*mWW^4*s + 13126*ep^3*mtt^7*mWW^4*s + 5738*ep^4*mtt^7*mWW^4*s - 830*mtt^6*mWW^5*s - 7808*ep*mtt^6*mWW^5*s - 25374*ep^2*mtt^6*mWW^5*s - 34520*ep^3*mtt^6*mWW^5*s - 16748*ep^4*mtt^6*mWW^5*s + 420*mtt^5*mWW^6*s + 5782*ep*mtt^5*mWW^6*s + 22240*ep^2*mtt^5*mWW^6*s + 33266*ep^3*mtt^5*mWW^6*s + 17108*ep^4*mtt^5*mWW^6*s - 1388*ep*mtt^4*mWW^7*s - 7286*ep^2*mtt^4*mWW^7*s - 12484*ep^3*mtt^4*mWW^7*s - 6922*ep^4*mtt^4*mWW^7*s - 46*mtt^3*mWW^8*s - 210*ep*mtt^3*mWW^8*s - 100*ep^2*mtt^3*mWW^8*s + 530*ep^3*mtt^3*mWW^8*s + 514*ep^4*mtt^3*mWW^8*s + 2*mtt^2*mWW^9*s + 60*ep*mtt^2*mWW^9*s + 230*ep^2*mtt^2*mWW^9*s + 300*ep^3*mtt^2*mWW^9*s + 128*ep^4*mtt^2*mWW^9*s - 756*ep*mtt^9*mWW*s^2 - 3528*ep^2*mtt^9*mWW*s^2 - 5292*ep^3*mtt^9*mWW*s^2 - 2520*ep^4*mtt^9*mWW*s^2 + 2133*ep*mtt^8*mWW^2*s^2 + 10041*ep^2*mtt^8*mWW^2*s^2 + 15219*ep^3*mtt^8*mWW^2*s^2 + 7311*ep^4*mtt^8*mWW^2*s^2 + 306*mtt^7*mWW^3*s^2 - 279*ep*mtt^7*mWW^3*s^2 - 5937*ep^2*mtt^7*mWW^3*s^2 - 11369*ep^3*mtt^7*mWW^3*s^2 - 6017*ep^4*mtt^7*mWW^3*s^2 - 820*mtt^6*mWW^4*s^2 - 5827*ep*mtt^6*mWW^4*s^2 - 15635*ep^2*mtt^6*mWW^4*s^2 - 18581*ep^3*mtt^6*mWW^4*s^2 - 8241*ep^4*mtt^6*mWW^4*s^2 + 588*mtt^5*mWW^5*s^2 + 8155*ep*mtt^5*mWW^5*s^2 + 30753*ep^2*mtt^5*mWW^5*s^2 + 44693*ep^3*mtt^5*mWW^5*s^2 + 22227*ep^4*mtt^5*mWW^5*s^2 + 88*mtt^4*mWW^6*s^2 - 3717*ep*mtt^4*mWW^6*s^2 - 19789*ep^2*mtt^4*mWW^6*s^2 - 32675*ep^3*mtt^4*mWW^6*s^2 - 17267*ep^4*mtt^4*mWW^6*s^2 - 182*mtt^3*mWW^7*s^2 + 187*ep*mtt^3*mWW^7*s^2 + 4001*ep^2*mtt^3*mWW^7*s^2 + 8165*ep^3*mtt^3*mWW^7*s^2 + 4677*ep^4*mtt^3*mWW^7*s^2 + 12*mtt^2*mWW^8*s^2 + 83*ep*mtt^2*mWW^8*s^2 + 87*ep^2*mtt^2*mWW^8*s^2 - 155*ep^3*mtt^2*mWW^8*s^2 - 171*ep^4*mtt^2*mWW^8*s^2 + 8*mtt*mWW^9*s^2 + 21*ep*mtt*mWW^9*s^2 + 7*ep^2*mtt*mWW^9*s^2 - 5*ep^3*mtt*mWW^9*s^2 + ep^4*mtt*mWW^9*s^2 + 1596*ep*mtt^8*mWW*s^3 + 7448*ep^2*mtt^8*mWW*s^3 + 11172*ep^3*mtt^8*mWW*s^3 + 5320*ep^4*mtt^8*mWW*s^3 - 3992*ep*mtt^7*mWW^2*s^3 - 18750*ep^2*mtt^7*mWW^2*s^3 - 28384*ep^3*mtt^7*mWW^2*s^3 - 13626*ep^4*mtt^7*mWW^2*s^3 - 260*mtt^6*mWW^3*s^3 + 1549*ep*mtt^6*mWW^3*s^3 + 11157*ep^2*mtt^6*mWW^3*s^3 + 18963*ep^3*mtt^6*mWW^3*s^3 + 9615*ep^4*mtt^6*mWW^3*s^3 + 384*mtt^5*mWW^4*s^3 + 4024*ep*mtt^5*mWW^4*s^3 + 13506*ep^2*mtt^5*mWW^4*s^3 + 18120*ep^3*mtt^5*mWW^4*s^3 + 8446*ep^4*mtt^5*mWW^4*s^3 + 102*mtt^4*mWW^5*s^3 - 4653*ep*mtt^4*mWW^5*s^3 - 23741*ep^2*mtt^4*mWW^5*s^3 - 37555*ep^3*mtt^4*mWW^5*s^3 - 18905*ep^4*mtt^4*mWW^5*s^3 - 290*mtt^3*mWW^6*s^3 + 1858*ep*mtt^3*mWW^6*s^3 + 13192*ep^2*mtt^3*mWW^6*s^3 + 22566*ep^3*mtt^3*mWW^6*s^3 + 11666*ep^4*mtt^3*mWW^6*s^3 + 38*mtt^2*mWW^7*s^3 - 511*ep*mtt^2*mWW^7*s^3 - 3139*ep^2*mtt^2*mWW^7*s^3 - 5361*ep^3*mtt^2*mWW^7*s^3 - 2771*ep^4*mtt^2*mWW^7*s^3 + 26*mtt*mWW^8*s^3 + 110*ep*mtt*mWW^8*s^3 + 252*ep^2*mtt*mWW^8*s^3 + 386*ep^3*mtt*mWW^8*s^3 + 218*ep^4*mtt*mWW^8*s^3 + 19*ep*mWW^9*s^3 + 75*ep^2*mWW^9*s^3 + 93*ep^3*mWW^9*s^3 + 37*ep^4*mWW^9*s^3 - 2100*ep*mtt^7*mWW*s^4 - 9800*ep^2*mtt^7*mWW*s^4 - 14700*ep^3*mtt^7*mWW*s^4 - 7000*ep^4*mtt^7*mWW*s^4 + 4415*ep*mtt^6*mWW^2*s^4 + 20695*ep^2*mtt^6*mWW^2*s^4 + 31305*ep^3*mtt^6*mWW^2*s^4 + 15025*ep^4*mtt^6*mWW^2*s^4 + 70*mtt^5*mWW^3*s^4 - 1600*ep*mtt^5*mWW^3*s^4 - 8520*ep^2*mtt^5*mWW^3*s^4 - 13600*ep^3*mtt^5*mWW^3*s^4 - 6750*ep^4*mtt^5*mWW^3*s^4 + 44*mtt^4*mWW^4*s^4 - 2623*ep*mtt^4*mWW^4*s^4 - 12959*ep^2*mtt^4*mWW^4*s^4 - 19809*ep^3*mtt^4*mWW^4*s^4 - 9565*ep^4*mtt^4*mWW^4*s^4 - 184*mtt^3*mWW^5*s^4 + 3168*ep*mtt^3*mWW^5*s^4 + 17420*ep^2*mtt^3*mWW^5*s^4 + 27600*ep^3*mtt^3*mWW^5*s^4 + 13580*ep^4*mtt^3*mWW^5*s^4 + 36*mtt^2*mWW^6*s^4 - 1639*ep*mtt^2*mWW^6*s^4 - 8227*ep^2*mtt^2*mWW^6*s^4 - 12873*ep^3*mtt^2*mWW^6*s^4 - 6321*ep^4*mtt^2*mWW^6*s^4 + 34*mtt*mWW^7*s^4 + 320*ep*mtt*mWW^7*s^4 + 1156*ep^2*mtt*mWW^7*s^4 + 1784*ep^3*mtt*mWW^7*s^4 + 914*ep^4*mtt*mWW^7*s^4 + 59*ep*mWW^8*s^4 + 235*ep^2*mWW^8*s^4 + 293*ep^3*mWW^8*s^4 + 117*ep^4*mWW^8*s^4 + 1764*ep*mtt^6*mWW*s^5 + 8232*ep^2*mtt^6*mWW*s^5 + 12348*ep^3*mtt^6*mWW*s^5 + 5880*ep^4*mtt^6*mWW*s^5 - 2886*ep*mtt^5*mWW^2*s^5 - 13500*ep^2*mtt^5*mWW^2*s^5 - 20418*ep^3*mtt^5*mWW^2*s^5 - 9804*ep^4*mtt^5*mWW^2*s^5 + 36*mtt^4*mWW^3*s^5 + 270*ep*mtt^4*mWW^3*s^5 + 720*ep^2*mtt^4*mWW^3*s^5 + 1010*ep^3*mtt^4*mWW^3*s^5 + 524*ep^4*mtt^4*mWW^3*s^5 - 62*mtt^3*mWW^4*s^5 + 2218*ep*mtt^3*mWW^4*s^5 + 11216*ep^2*mtt^3*mWW^4*s^5 + 17222*ep^3*mtt^3*mWW^4*s^5 + 8286*ep^4*mtt^3*mWW^4*s^5 - 1918*ep*mtt^2*mWW^5*s^5 - 8892*ep^2*mtt^2*mWW^5*s^5 - 13442*ep^3*mtt^2*mWW^5*s^5 - 6468*ep^4*mtt^2*mWW^5*s^5 + 26*mtt*mWW^6*s^5 + 486*ep*mtt*mWW^6*s^5 + 1954*ep^2*mtt*mWW^6*s^5 + 2938*ep^3*mtt*mWW^6*s^5 + 1444*ep^4*mtt*mWW^6*s^5 + 66*ep*mWW^7*s^5 + 270*ep^2*mWW^7*s^5 + 342*ep^3*mWW^7*s^5 + 138*ep^4*mWW^7*s^5 - 924*ep*mtt^5*mWW*s^6 - 4312*ep^2*mtt^5*mWW*s^6 - 6468*ep^3*mtt^5*mWW*s^6 - 3080*ep^4*mtt^5*mWW*s^6 + 1027*ep*mtt^4*mWW^2*s^6 + 4791*ep^2*mtt^4*mWW^2*s^6 + 7253*ep^3*mtt^4*mWW^2*s^6 + 3489*ep^4*mtt^4*mWW^2*s^6 - 26*mtt^3*mWW^3*s^6 + 481*ep*mtt^3*mWW^3*s^6 + 2631*ep^2*mtt^3*mWW^3*s^6 + 4063*ep^3*mtt^3*mWW^3*s^6 + 1939*ep^4*mtt^3*mWW^3*s^6 - 4*mtt^2*mWW^4*s^6 - 1081*ep*mtt^2*mWW^4*s^6 - 4969*ep^2*mtt^2*mWW^4*s^6 - 7455*ep^3*mtt^2*mWW^4*s^6 - 3563*ep^4*mtt^2*mWW^4*s^6 + 14*mtt*mWW^5*s^6 + 383*ep*mtt*mWW^5*s^6 + 1581*ep^2*mtt*mWW^5*s^6 + 2345*ep^3*mtt*mWW^5*s^6 + 1133*ep^4*mtt*mWW^5*s^6 + 34*ep*mWW^6*s^6 + 150*ep^2*mWW^6*s^6 + 198*ep^3*mWW^6*s^6 + 82*ep^4*mWW^6*s^6 + 276*ep*mtt^4*mWW*s^7 + 1288*ep^2*mtt^4*mWW*s^7 + 1932*ep^3*mtt^4*mWW*s^7 + 920*ep^4*mtt^4*mWW*s^7 - 148*ep*mtt^3*mWW^2*s^7 - 686*ep^2*mtt^3*mWW^2*s^7 - 1044*ep^3*mtt^3*mWW^2*s^7 - 506*ep^4*mtt^3*mWW^2*s^7 + 4*mtt^2*mWW^3*s^7 - 271*ep*mtt^2*mWW^3*s^7 - 1323*ep^2*mtt^2*mWW^3*s^7 - 2001*ep^3*mtt^2*mWW^3*s^7 - 953*ep^4*mtt^2*mWW^3*s^7 + 4*mtt*mWW^4*s^7 + 164*ep*mtt*mWW^4*s^7 + 706*ep^2*mtt*mWW^4*s^7 + 1052*ep^3*mtt*mWW^4*s^7 + 506*ep^4*mtt*mWW^4*s^7 + 11*ep*mWW^5*s^7 + 55*ep^2*mWW^5*s^7 + 77*ep^3*mWW^5*s^7 + 33*ep^4*mWW^5*s^7 - 36*ep*mtt^3*mWW*s^8 - 168*ep^2*mtt^3*mWW*s^8 - 252*ep^3*mtt^3*mWW*s^8 - 120*ep^4*mtt^3*mWW*s^8 - 3*ep*mtt^2*mWW^2*s^8 - 15*ep^2*mtt^2*mWW^2*s^8 - 21*ep^3*mtt^2*mWW^2*s^8 - 9*ep^4*mtt^2*mWW^2*s^8 + 36*ep*mtt*mWW^3*s^8 + 168*ep^2*mtt*mWW^3*s^8 + 252*ep^3*mtt*mWW^3*s^8 + 120*ep^4*mtt*mWW^3*s^8 + 3*ep*mWW^4*s^8 + 15*ep^2*mWW^4*s^8 + 21*ep^3*mWW^4*s^8 + 9*ep^4*mWW^4*s^8 - 24*ep*mtt^11*t - 112*ep^2*mtt^11*t - 168*ep^3*mtt^11*t - 80*ep^4*mtt^11*t + 372*ep*mtt^10*mWW*t + 1736*ep^2*mtt^10*mWW*t + 2604*ep^3*mtt^10*mWW*t + 1240*ep^4*mtt^10*mWW*t - 68*mtt^9*mWW^2*t - 1490*ep*mtt^9*mWW^2*t - 6004*ep^2*mtt^9*mWW^2*t - 8606*ep^3*mtt^9*mWW^2*t - 4024*ep^4*mtt^9*mWW^2*t + 244*mtt^8*mWW^3*t + 2968*ep*mtt^8*mWW^3*t + 10582*ep^2*mtt^8*mWW^3*t + 14744*ep^3*mtt^8*mWW^3*t + 6982*ep^4*mtt^8*mWW^3*t - 148*mtt^7*mWW^4*t - 2024*ep*mtt^7*mWW^4*t - 7938*ep^2*mtt^7*mWW^4*t - 12184*ep^3*mtt^7*mWW^4*t - 6410*ep^4*mtt^7*mWW^4*t - 476*mtt^6*mWW^5*t - 3370*ep*mtt^6*mWW^5*t - 8260*ep^2*mtt^6*mWW^5*t - 8118*ep^3*mtt^6*mWW^5*t - 2560*ep^4*mtt^6*mWW^5*t + 884*mtt^5*mWW^6*t + 7694*ep*mtt^5*mWW^6*t + 23112*ep^2*mtt^5*mWW^6*t + 28930*ep^3*mtt^5*mWW^6*t + 12820*ep^4*mtt^5*mWW^6*t - 548*mtt^4*mWW^7*t - 5404*ep*mtt^4*mWW^7*t - 17618*ep^2*mtt^4*mWW^7*t - 23540*ep^3*mtt^4*mWW^7*t - 11066*ep^4*mtt^4*mWW^7*t + 100*mtt^3*mWW^8*t + 1188*ep*mtt^3*mWW^8*t + 4286*ep^2*mtt^3*mWW^8*t + 6140*ep^3*mtt^3*mWW^8*t + 3038*ep^4*mtt^3*mWW^8*t + 12*mtt^2*mWW^9*t + 90*ep*mtt^2*mWW^9*t + 216*ep^2*mtt^2*mWW^9*t + 198*ep^3*mtt^2*mWW^9*t + 60*ep^4*mtt^2*mWW^9*t + 168*ep*mtt^10*s*t + 784*ep^2*mtt^10*s*t + 1176*ep^3*mtt^10*s*t + 560*ep^4*mtt^10*s*t - 2466*ep*mtt^9*mWW*s*t - 11512*ep^2*mtt^9*mWW*s*t - 17270*ep^3*mtt^9*mWW*s*t - 8224*ep^4*mtt^9*mWW*s*t + 328*mtt^8*mWW^2*s*t + 8172*ep*mtt^8*mWW^2*s*t + 33620*ep^2*mtt^8*mWW^2*s*t + 48604*ep^3*mtt^8*mWW^2*s*t + 22828*ep^4*mtt^8*mWW^2*s*t - 914*mtt^7*mWW^3*s*t - 12178*ep*mtt^7*mWW^3*s*t - 44764*ep^2*mtt^7*mWW^3*s*t - 63286*ep^3*mtt^7*mWW^3*s*t - 30170*ep^4*mtt^7*mWW^3*s*t + 186*mtt^6*mWW^4*s*t + 4338*ep*mtt^6*mWW^4*s*t + 19702*ep^2*mtt^6*mWW^4*s*t + 32742*ep^3*mtt^6*mWW^4*s*t + 18200*ep^4*mtt^6*mWW^4*s*t + 1580*mtt^5*mWW^5*s*t + 12096*ep*mtt^5*mWW^5*s*t + 31902*ep^2*mtt^5*mWW^5*s*t + 34008*ep^3*mtt^5*mWW^5*s*t + 11950*ep^4*mtt^5*mWW^5*s*t - 1636*mtt^4*mWW^6*s*t - 16024*ep*mtt^4*mWW^6*s*t - 50736*ep^2*mtt^4*mWW^6*s*t - 64880*ep^3*mtt^4*mWW^6*s*t - 28724*ep^4*mtt^4*mWW^6*s*t + 390*mtt^3*mWW^7*s*t + 6174*ep*mtt^3*mWW^7*s*t + 23328*ep^2*mtt^3*mWW^7*s*t + 33002*ep^3*mtt^3*mWW^7*s*t + 15746*ep^4*mtt^3*mWW^7*s*t + 66*mtt^2*mWW^8*s*t - 270*ep*mtt^2*mWW^8*s*t - 2282*ep^2*mtt^2*mWW^8*s*t - 4042*ep^3*mtt^2*mWW^8*s*t - 2144*ep^4*mtt^2*mWW^8*s*t - 10*ep*mtt*mWW^9*s*t - 42*ep^2*mtt*mWW^9*s*t - 54*ep^3*mtt*mWW^9*s*t - 22*ep^4*mtt*mWW^9*s*t - 504*ep*mtt^9*s^2*t - 2352*ep^2*mtt^9*s^2*t - 3528*ep^3*mtt^9*s^2*t - 1680*ep^4*mtt^9*s^2*t + 7023*ep*mtt^8*mWW*s^2*t + 32799*ep^2*mtt^8*mWW*s^2*t + 49209*ep^3*mtt^8*mWW*s^2*t + 23433*ep^4*mtt^8*mWW*s^2*t - 612*mtt^7*mWW^2*s^2*t - 18693*ep*mtt^7*mWW^2*s^2*t - 79001*ep^2*mtt^7*mWW^2*s^2*t - 115419*ep^3*mtt^7*mWW^2*s^2*t - 54499*ep^4*mtt^7*mWW^2*s^2*t + 1212*mtt^6*mWW^3*s^2*t + 19013*ep*mtt^6*mWW^3*s^2*t + 73119*ep^2*mtt^6*mWW^3*s^2*t + 105491*ep^3*mtt^6*mWW^3*s^2*t + 50749*ep^4*mtt^6*mWW^3*s^2*t + 378*mtt^5*mWW^4*s^2*t + 407*ep*mtt^5*mWW^4*s^2*t - 5993*ep^2*mtt^5*mWW^4*s^2*t - 16959*ep^3*mtt^5*mWW^4*s^2*t - 12233*ep^4*mtt^5*mWW^4*s^2*t - 1844*mtt^4*mWW^5*s^2*t - 16891*ep*mtt^4*mWW^5*s^2*t - 50485*ep^2*mtt^4*mWW^5*s^2*t - 60117*ep^3*mtt^4*mWW^5*s^2*t - 23863*ep^4*mtt^4*mWW^5*s^2*t + 656*mtt^3*mWW^6*s^2*t + 11081*ep*mtt^3*mWW^6*s^2*t + 41365*ep^2*mtt^3*mWW^6*s^2*t + 56695*ep^3*mtt^3*mWW^6*s^2*t + 25707*ep^4*mtt^3*mWW^6*s^2*t + 308*mtt^2*mWW^7*s^2*t - 1229*ep*mtt^2*mWW^7*s^2*t - 9855*ep^2*mtt^2*mWW^7*s^2*t - 16587*ep^3*mtt^2*mWW^7*s^2*t - 8317*ep^4*mtt^2*mWW^7*s^2*t - 86*mtt*mWW^8*s^2*t - 131*ep*mtt*mWW^8*s^2*t + 589*ep^2*mtt*mWW^8*s^2*t + 1419*ep^3*mtt*mWW^8*s^2*t + 785*ep^4*mtt*mWW^8*s^2*t - 12*mWW^9*s^2*t - 76*ep*mWW^9*s^2*t - 186*ep^2*mWW^9*s^2*t - 204*ep^3*mWW^9*s^2*t - 82*ep^4*mWW^9*s^2*t + 840*ep*mtt^8*s^3*t + 3920*ep^2*mtt^8*s^3*t + 5880*ep^3*mtt^8*s^3*t + 2800*ep^4*mtt^8*s^3*t - 11184*ep*mtt^7*mWW*s^3*t - 52258*ep^2*mtt^7*mWW*s^3*t - 78408*ep^3*mtt^7*mWW*s^3*t - 37334*ep^4*mtt^7*mWW*s^3*t + 520*mtt^6*mWW^2*s^3*t + 23035*ep*mtt^6*mWW^2*s^3*t + 100845*ep^2*mtt^6*mWW^2*s^3*t + 149245*ep^3*mtt^6*mWW^2*s^3*t + 70915*ep^4*mtt^6*mWW^2*s^3*t - 596*mtt^5*mWW^3*s^3*t - 13418*ep*mtt^5*mWW^3*s^3*t - 55360*ep^2*mtt^5*mWW^3*s^3*t - 82270*ep^3*mtt^5*mWW^3*s^3*t - 40116*ep^4*mtt^5*mWW^3*s^3*t - 766*mtt^4*mWW^4*s^3*t - 7829*ep*mtt^4*mWW^4*s^3*t - 24755*ep^2*mtt^4*mWW^4*s^3*t - 29627*ep^3*mtt^4*mWW^4*s^3*t - 11215*ep^4*mtt^4*mWW^4*s^3*t + 862*mtt^3*mWW^5*s^3*t + 12542*ep*mtt^3*mWW^5*s^3*t + 45384*ep^2*mtt^3*mWW^5*s^3*t + 61178*ep^3*mtt^3*mWW^5*s^3*t + 27090*ep^4*mtt^3*mWW^5*s^3*t + 226*mtt^2*mWW^6*s^3*t - 4057*ep*mtt^2*mWW^6*s^3*t - 21411*ep^2*mtt^2*mWW^6*s^3*t - 32831*ep^3*mtt^2*mWW^6*s^3*t - 15655*ep^4*mtt^2*mWW^6*s^3*t - 242*mtt*mWW^7*s^3*t + 260*ep*mtt*mWW^7*s^3*t + 4458*ep^2*mtt*mWW^7*s^3*t + 8036*ep^3*mtt*mWW^7*s^3*t + 4080*ep^4*mtt*mWW^7*s^3*t - 4*mWW^8*s^3*t - 189*ep*mWW^8*s^3*t - 823*ep^2*mWW^8*s^3*t - 1203*ep^3*mWW^8*s^3*t - 565*ep^4*mWW^8*s^3*t - 840*ep*mtt^7*s^4*t - 3920*ep^2*mtt^7*s^4*t - 5880*ep^3*mtt^7*s^4*t - 2800*ep^4*mtt^7*s^4*t + 10845*ep*mtt^6*mWW*s^4*t + 50705*ep^2*mtt^6*mWW*s^4*t + 76075*ep^3*mtt^6*mWW*s^4*t + 36215*ep^4*mtt^6*mWW*s^4*t - 140*mtt^5*mWW^2*s^4*t - 16500*ep*mtt^5*mWW^2*s^4*t - 75630*ep^2*mtt^5*mWW^2*s^4*t - 113660*ep^3*mtt^5*mWW^2*s^4*t - 54390*ep^4*mtt^5*mWW^2*s^4*t + 4*mtt^4*mWW^3*s^4*t + 3183*ep*mtt^4*mWW^3*s^4*t + 14977*ep^2*mtt^4*mWW^3*s^4*t + 23577*ep^3*mtt^4*mWW^3*s^4*t + 11875*ep^4*mtt^4*mWW^3*s^4*t + 390*mtt^3*mWW^4*s^4*t + 8198*ep*mtt^3*mWW^4*s^4*t + 33080*ep^2*mtt^3*mWW^4*s^4*t + 47186*ep^3*mtt^3*mWW^4*s^4*t + 21770*ep^4*mtt^3*mWW^4*s^4*t - 128*mtt^2*mWW^5*s^4*t - 6363*ep*mtt^2*mWW^5*s^4*t - 27589*ep^2*mtt^2*mWW^5*s^4*t - 40389*ep^3*mtt^2*mWW^5*s^4*t - 18987*ep^4*mtt^2*mWW^5*s^4*t - 158*mtt*mWW^6*s^4*t + 1816*ep*mtt*mWW^6*s^4*t + 10368*ep^2*mtt*mWW^6*s^4*t + 16224*ep^3*mtt*mWW^6*s^4*t + 7830*ep^4*mtt*mWW^6*s^4*t + 32*mWW^7*s^4*t - 339*ep*mWW^7*s^4*t - 1991*ep^2*mWW^7*s^4*t - 3133*ep^3*mWW^7*s^4*t - 1513*ep^4*mWW^7*s^4*t + 504*ep*mtt^6*s^5*t + 2352*ep^2*mtt^6*s^5*t + 3528*ep^3*mtt^6*s^5*t + 1680*ep^4*mtt^6*s^5*t - 6522*ep*mtt^5*mWW*s^5*t - 30516*ep^2*mtt^5*mWW*s^5*t - 45774*ep^3*mtt^5*mWW*s^5*t - 21780*ep^4*mtt^5*mWW*s^5*t - 72*mtt^4*mWW^2*s^5*t + 6930*ep*mtt^4*mWW^2*s^5*t + 33614*ep^2*mtt^4*mWW^2*s^5*t + 51366*ep^3*mtt^4*mWW^2*s^5*t + 24754*ep^4*mtt^4*mWW^2*s^5*t + 30*mtt^3*mWW^3*s^5*t + 1210*ep*mtt^3*mWW^3*s^5*t + 5460*ep^2*mtt^3*mWW^3*s^5*t + 7918*ep^3*mtt^3*mWW^3*s^5*t + 3638*ep^4*mtt^3*mWW^3*s^5*t - 36*mtt^2*mWW^4*s^5*t - 4256*ep*mtt^2*mWW^4*s^5*t - 19612*ep^2*mtt^2*mWW^4*s^5*t - 29472*ep^3*mtt^2*mWW^4*s^5*t - 14080*ep^4*mtt^2*mWW^4*s^5*t + 2*mtt*mWW^5*s^5*t + 2404*ep*mtt*mWW^5*s^5*t + 11016*ep^2*mtt*mWW^5*s^5*t + 16380*ep^3*mtt*mWW^5*s^5*t + 7766*ep^4*mtt*mWW^5*s^5*t + 28*mWW^6*s^5*t - 510*ep*mWW^6*s^5*t - 2698*ep^2*mWW^6*s^5*t - 4138*ep^3*mWW^6*s^5*t - 1978*ep^4*mWW^6*s^5*t - 168*ep*mtt^5*s^6*t - 784*ep^2*mtt^5*s^6*t - 1176*ep^3*mtt^5*s^6*t - 560*ep^4*mtt^5*s^6*t + 2361*ep*mtt^4*mWW*s^6*t + 11057*ep^2*mtt^4*mWW*s^6*t + 16575*ep^3*mtt^4*mWW*s^6*t + 7879*ep^4*mtt^4*mWW*s^6*t + 52*mtt^3*mWW^2*s^6*t - 1637*ep*mtt^3*mWW^2*s^6*t - 8405*ep^2*mtt^3*mWW^2*s^6*t - 13019*ep^3*mtt^3*mWW^2*s^6*t - 6303*ep^4*mtt^3*mWW^2*s^6*t + 28*mtt^2*mWW^3*s^6*t - 1109*ep*mtt^2*mWW^3*s^6*t - 5679*ep^2*mtt^2*mWW^3*s^6*t - 8707*ep^3*mtt^2*mWW^3*s^6*t - 4165*ep^4*mtt^2*mWW^3*s^6*t - 4*mtt*mWW^4*s^6*t + 1339*ep*mtt*mWW^4*s^6*t + 6323*ep^2*mtt*mWW^4*s^6*t + 9525*ep^3*mtt*mWW^4*s^6*t + 4545*ep^4*mtt*mWW^4*s^6*t + 4*mWW^5*s^6*t - 418*ep*mWW^5*s^6*t - 1968*ep^2*mWW^5*s^6*t - 2942*ep^3*mWW^5*s^6*t - 1396*ep^4*mWW^5*s^6*t + 24*ep*mtt^4*s^7*t + 112*ep^2*mtt^4*s^7*t + 168*ep^3*mtt^4*s^7*t + 80*ep^4*mtt^4*s^7*t - 468*ep*mtt^3*mWW*s^7*t - 2194*ep^2*mtt^3*mWW*s^7*t - 3284*ep^3*mtt^3*mWW*s^7*t - 1558*ep^4*mtt^3*mWW*s^7*t - 8*mtt^2*mWW^2*s^7*t + 183*ep*mtt^2*mWW^2*s^7*t + 961*ep^2*mtt^2*mWW^2*s^7*t + 1489*ep^3*mtt^2*mWW^2*s^7*t + 719*ep^4*mtt^2*mWW^2*s^7*t - 8*mtt*mWW^3*s^7*t + 370*ep*mtt*mWW^3*s^7*t + 1848*ep^2*mtt*mWW^3*s^7*t + 2806*ep^3*mtt*mWW^3*s^7*t + 1336*ep^4*mtt*mWW^3*s^7*t - 173*ep*mWW^4*s^7*t - 807*ep^2*mWW^4*s^7*t - 1211*ep^3*mWW^4*s^7*t - 577*ep^4*mWW^4*s^7*t + 39*ep*mtt^2*mWW*s^8*t + 183*ep^2*mtt^2*mWW*s^8*t + 273*ep^3*mtt^2*mWW*s^8*t + 129*ep^4*mtt^2*mWW*s^8*t - 39*ep*mWW^3*s^8*t - 183*ep^2*mWW^3*s^8*t - 273*ep^3*mWW^3*s^8*t - 129*ep^4*mWW^3*s^8*t + 92*ep*mtt^10*t^2 + 424*ep^2*mtt^10*t^2 + 628*ep^3*mtt^10*t^2 + 296*ep^4*mtt^10*t^2 + 34*mtt^9*mWW*t^2 - 1152*ep*mtt^9*mWW*t^2 - 5822*ep^2*mtt^9*mWW*t^2 - 8888*ep^3*mtt^9*mWW*t^2 - 4252*ep^4*mtt^9*mWW*t^2 + 4*mtt^8*mWW^2*t^2 + 3783*ep*mtt^8*mWW^2*t^2 + 17503*ep^2*mtt^8*mWW^2*t^2 + 26041*ep^3*mtt^8*mWW^2*t^2 + 12269*ep^4*mtt^8*mWW^2*t^2 - 610*mtt^7*mWW^3*t^2 - 8209*ep*mtt^7*mWW^3*t^2 - 29577*ep^2*mtt^7*mWW^3*t^2 - 40463*ep^3*mtt^7*mWW^3*t^2 - 18485*ep^4*mtt^7*mWW^3*t^2 + 1492*mtt^6*mWW^4*t^2 + 12823*ep*mtt^6*mWW^4*t^2 + 38951*ep^2*mtt^6*mWW^4*t^2 + 50001*ep^3*mtt^6*mWW^4*t^2 + 22829*ep^4*mtt^6*mWW^4*t^2 - 1152*mtt^5*mWW^5*t^2 - 9795*ep*mtt^5*mWW^5*t^2 - 30267*ep^2*mtt^5*mWW^5*t^2 - 40349*ep^3*mtt^5*mWW^5*t^2 - 19525*ep^4*mtt^5*mWW^5*t^2 - 164*mtt^4*mWW^6*t^2 - 555*ep*mtt^4*mWW^6*t^2 + 789*ep^2*mtt^4*mWW^6*t^2 + 4187*ep^3*mtt^4*mWW^6*t^2 + 3439*ep^4*mtt^4*mWW^6*t^2 + 598*mtt^3*mWW^7*t^2 + 4841*ep*mtt^3*mWW^7*t^2 + 13569*ep^2*mtt^3*mWW^7*t^2 + 15863*ep^3*mtt^3*mWW^7*t^2 + 6569*ep^4*mtt^3*mWW^7*t^2 - 196*mtt^2*mWW^8*t^2 - 1791*ep*mtt^2*mWW^8*t^2 - 5491*ep^2*mtt^2*mWW^8*t^2 - 6953*ep^3*mtt^2*mWW^8*t^2 - 3121*ep^4*mtt^2*mWW^8*t^2 - 6*mtt*mWW^9*t^2 - 37*ep*mtt*mWW^9*t^2 - 79*ep^2*mtt*mWW^9*t^2 - 67*ep^3*mtt*mWW^9*t^2 - 19*ep^4*mtt*mWW^9*t^2 - 584*ep*mtt^9*s*t^2 - 2688*ep^2*mtt^9*s*t^2 - 3976*ep^3*mtt^9*s*t^2 - 1872*ep^4*mtt^9*s*t^2 - 164*mtt^8*mWW*s*t^2 + 6856*ep*mtt^8*mWW*s*t^2 + 34102*ep^2*mtt^8*mWW*s*t^2 + 51808*ep^3*mtt^8*mWW*s*t^2 + 24726*ep^4*mtt^8*mWW*s*t^2 - 26*mtt^7*mWW^2*s*t^2 - 18516*ep*mtt^7*mWW^2*s*t^2 - 85736*ep^2*mtt^7*mWW^2*s*t^2 - 127764*ep^3*mtt^7*mWW^2*s*t^2 - 60326*ep^4*mtt^7*mWW^2*s*t^2 + 2150*mtt^6*mWW^3*s*t^2 + 28935*ep*mtt^6*mWW^3*s*t^2 + 104299*ep^2*mtt^6*mWW^3*s*t^2 + 142721*ep^3*mtt^6*mWW^3*s*t^2 + 65063*ep^4*mtt^6*mWW^3*s*t^2 - 3888*mtt^5*mWW^4*s*t^2 - 30596*ep*mtt^5*mWW^4*s*t^2 - 87924*ep^2*mtt^5*mWW^4*s*t^2 - 109268*ep^3*mtt^5*mWW^4*s*t^2 - 48948*ep^4*mtt^5*mWW^4*s*t^2 + 1612*mtt^4*mWW^5*s*t^2 + 13329*ep*mtt^4*mWW^5*s*t^2 + 40941*ep^2*mtt^4*mWW^5*s*t^2 + 55399*ep^3*mtt^4*mWW^5*s*t^2 + 27727*ep^4*mtt^4*mWW^5*s*t^2 + 856*mtt^3*mWW^6*s*t^2 + 4500*ep*mtt^3*mWW^6*s*t^2 + 6948*ep^2*mtt^3*mWW^6*s*t^2 + 1524*ep^3*mtt^3*mWW^6*s*t^2 - 2596*ep^4*mtt^3*mWW^6*s*t^2 - 448*mtt^2*mWW^7*s*t^2 - 3539*ep*mtt^2*mWW^7*s*t^2 - 9391*ep^2*mtt^2*mWW^7*s*t^2 - 10109*ep^3*mtt^2*mWW^7*s*t^2 - 3681*ep^4*mtt^2*mWW^7*s*t^2 - 86*mtt*mWW^8*s*t^2 - 348*ep*mtt*mWW^8*s*t^2 - 472*ep^2*mtt*mWW^8*s*t^2 - 268*ep^3*mtt*mWW^8*s*t^2 - 74*ep^4*mtt*mWW^8*s*t^2 - 6*mWW^9*s*t^2 - 37*ep*mWW^9*s*t^2 - 79*ep^2*mWW^9*s*t^2 - 67*ep^3*mWW^9*s*t^2 - 19*ep^4*mWW^9*s*t^2 + 1572*ep*mtt^8*s^2*t^2 + 7224*ep^2*mtt^8*s^2*t^2 + 10668*ep^3*mtt^8*s^2*t^2 + 5016*ep^4*mtt^8*s^2*t^2 + 306*mtt^7*mWW*s^2*t^2 - 17208*ep*mtt^7*mWW*s^2*t^2 - 84102*ep^2*mtt^7*mWW*s^2*t^2 - 127072*ep^3*mtt^7*mWW*s^2*t^2 - 60484*ep^4*mtt^7*mWW*s^2*t^2 + 36*mtt^6*mWW^2*s^2*t^2 + 36985*ep*mtt^6*mWW^2*s^2*t^2 + 171881*ep^2*mtt^6*mWW^2*s^2*t^2 + 256847*ep^3*mtt^6*mWW^2*s^2*t^2 + 121627*ep^4*mtt^6*mWW^2*s^2*t^2 - 2840*mtt^5*mWW^3*s^2*t^2 - 37722*ep*mtt^5*mWW^3*s^2*t^2 - 135572*ep^2*mtt^5*mWW^3*s^2*t^2 - 185502*ep^3*mtt^5*mWW^3*s^2*t^2 - 84380*ep^4*mtt^5*mWW^3*s^2*t^2 + 3394*mtt^4*mWW^4*s^2*t^2 + 20371*ep*mtt^4*mWW^4*s^2*t^2 + 46235*ep^2*mtt^4*mWW^4*s^2*t^2 + 48437*ep^3*mtt^4*mWW^4*s^2*t^2 + 19579*ep^4*mtt^4*mWW^4*s^2*t^2 + 82*mtt^3*mWW^5*s^2*t^2 + 1064*ep*mtt^3*mWW^5*s^2*t^2 + 3262*ep^2*mtt^3*mWW^5*s^2*t^2 + 2304*ep^3*mtt^3*mWW^5*s^2*t^2 - 968*ep^4*mtt^3*mWW^5*s^2*t^2 - 896*mtt^2*mWW^6*s^2*t^2 - 4329*ep*mtt^2*mWW^6*s^2*t^2 - 6461*ep^2*mtt^2*mWW^6*s^2*t^2 - 2143*ep^3*mtt^2*mWW^6*s^2*t^2 + 1445*ep^4*mtt^2*mWW^6*s^2*t^2 - 204*mtt*mWW^7*s^2*t^2 - 1482*ep*mtt*mWW^7*s^2*t^2 - 4164*ep^2*mtt*mWW^7*s^2*t^2 - 5222*ep^3*mtt*mWW^7*s^2*t^2 - 2448*ep^4*mtt*mWW^7*s^2*t^2 + 122*mWW^8*s^2*t^2 + 749*ep*mWW^8*s^2*t^2 + 1697*ep^2*mWW^8*s^2*t^2 + 1683*ep^3*mWW^8*s^2*t^2 + 613*ep^4*mWW^8*s^2*t^2 - 2320*ep*mtt^7*s^3*t^2 - 10640*ep^2*mtt^7*s^3*t^2 - 15680*ep^3*mtt^7*s^3*t^2 - 7360*ep^4*mtt^7*s^3*t^2 - 260*mtt^6*mWW*s^3*t^2 + 23520*ep*mtt^6*mWW*s^3*t^2 + 112750*ep^2*mtt^6*mWW*s^3*t^2 + 169320*ep^3*mtt^6*mWW*s^3*t^2 + 80350*ep^4*mtt^6*mWW*s^3*t^2 + 40*mtt^5*mWW^2*s^3*t^2 - 38470*ep*mtt^5*mWW^2*s^3*t^2 - 180426*ep^2*mtt^5*mWW^2*s^3*t^2 - 270898*ep^3*mtt^5*mWW^2*s^3*t^2 - 128790*ep^4*mtt^5*mWW^2*s^3*t^2 + 1754*mtt^4*mWW^3*s^3*t^2 + 21224*ep*mtt^4*mWW^3*s^3*t^2 + 74246*ep^2*mtt^4*mWW^3*s^3*t^2 + 100992*ep^3*mtt^4*mWW^3*s^3*t^2 + 45784*ep^4*mtt^4*mWW^3*s^3*t^2 - 1142*mtt^3*mWW^4*s^3*t^2 + 1054*ep*mtt^3*mWW^4*s^3*t^2 + 22426*ep^2*mtt^3*mWW^4*s^3*t^2 + 41698*ep^3*mtt^3*mWW^4*s^3*t^2 + 21564*ep^4*mtt^3*mWW^4*s^3*t^2 - 876*mtt^2*mWW^5*s^3*t^2 - 7222*ep*mtt^2*mWW^5*s^3*t^2 - 21572*ep^2*mtt^2*mWW^5*s^3*t^2 - 26770*ep^3*mtt^2*mWW^5*s^3*t^2 - 11256*ep^4*mtt^2*mWW^5*s^3*t^2 + 290*mtt*mWW^6*s^3*t^2 + 950*ep*mtt*mWW^6*s^3*t^2 + 202*ep^2*mtt*mWW^6*s^3*t^2 - 1766*ep^3*mtt*mWW^6*s^3*t^2 - 1452*ep^4*mtt*mWW^6*s^3*t^2 + 194*mWW^7*s^3*t^2 + 1264*ep*mWW^7*s^3*t^2 + 3014*ep^2*mWW^7*s^3*t^2 + 3104*ep^3*mWW^7*s^3*t^2 + 1160*ep^4*mWW^7*s^3*t^2 + 2020*ep*mtt^6*s^4*t^2 + 9240*ep^2*mtt^6*s^4*t^2 + 13580*ep^3*mtt^6*s^4*t^2 + 6360*ep^4*mtt^6*s^4*t^2 + 70*mtt^5*mWW*s^4*t^2 - 18800*ep*mtt^5*mWW*s^4*t^2 - 88250*ep^2*mtt^5*mWW*s^4*t^2 - 131640*ep^3*mtt^5*mWW*s^4*t^2 - 62260*ep^4*mtt^5*mWW*s^4*t^2 - 140*mtt^4*mWW^2*s^4*t^2 + 21945*ep*mtt^4*mWW^2*s^4*t^2 + 105009*ep^2*mtt^4*mWW^2*s^4*t^2 + 158967*ep^3*mtt^4*mWW^2*s^4*t^2 + 75995*ep^4*mtt^4*mWW^2*s^4*t^2 - 572*mtt^3*mWW^3*s^4*t^2 - 3441*ep*mtt^3*mWW^3*s^4*t^2 - 8105*ep^2*mtt^3*mWW^3*s^4*t^2 - 9431*ep^3*mtt^3*mWW^3*s^4*t^2 - 4051*ep^4*mtt^3*mWW^3*s^4*t^2 + 186*mtt^2*mWW^4*s^4*t^2 - 5231*ep*mtt^2*mWW^4*s^4*t^2 - 27835*ep^2*mtt^2*mWW^4*s^4*t^2 - 43441*ep^3*mtt^2*mWW^4*s^4*t^2 - 21071*ep^4*mtt^2*mWW^4*s^4*t^2 + 422*mtt*mWW^5*s^4*t^2 + 3245*ep*mtt*mWW^5*s^4*t^2 + 9295*ep^2*mtt*mWW^5*s^4*t^2 + 11363*ep^3*mtt*mWW^5*s^4*t^2 + 4843*ep^4*mtt*mWW^5*s^4*t^2 - 14*mWW^6*s^4*t^2 + 22*ep*mWW^6*s^4*t^2 + 262*ep^2*mWW^6*s^4*t^2 + 410*ep^3*mWW^6*s^4*t^2 + 184*ep^4*mWW^6*s^4*t^2 - 1032*ep*mtt^5*s^5*t^2 - 4704*ep^2*mtt^5*s^5*t^2 - 6888*ep^3*mtt^5*s^5*t^2 - 3216*ep^4*mtt^5*s^5*t^2 + 36*mtt^4*mWW*s^5*t^2 + 8712*ep*mtt^4*mWW*s^5*t^2 + 40002*ep^2*mtt^4*mWW*s^5*t^2 + 59248*ep^3*mtt^4*mWW*s^5*t^2 + 27922*ep^4*mtt^4*mWW*s^5*t^2 + 126*mtt^3*mWW^2*s^5*t^2 - 6568*ep*mtt^3*mWW^2*s^5*t^2 - 32804*ep^2*mtt^3*mWW^2*s^5*t^2 - 50384*ep^3*mtt^3*mWW^2*s^5*t^2 - 24274*ep^4*mtt^3*mWW^2*s^5*t^2 + 152*mtt^2*mWW^3*s^5*t^2 - 1437*ep*mtt^2*mWW^3*s^5*t^2 - 8809*ep^2*mtt^2*mWW^3*s^5*t^2 - 13731*ep^3*mtt^2*mWW^3*s^5*t^2 - 6511*ep^4*mtt^2*mWW^3*s^5*t^2 - 34*mtt*mWW^4*s^5*t^2 + 1858*ep*mtt*mWW^4*s^5*t^2 + 9366*ep^2*mtt*mWW^4*s^5*t^2 + 14374*ep^3*mtt*mWW^4*s^5*t^2 + 6900*ep^4*mtt*mWW^4*s^5*t^2 - 88*mWW^5*s^5*t^2 - 621*ep*mWW^5*s^5*t^2 - 1659*ep^2*mWW^5*s^5*t^2 - 1947*ep^3*mWW^5*s^5*t^2 - 821*ep^4*mWW^5*s^5*t^2 + 284*ep*mtt^4*s^6*t^2 + 1288*ep^2*mtt^4*s^6*t^2 + 1876*ep^3*mtt^4*s^6*t^2 + 872*ep^4*mtt^4*s^6*t^2 - 26*mtt^3*mWW*s^6*t^2 - 2136*ep*mtt^3*mWW*s^6*t^2 - 9602*ep^2*mtt^3*mWW*s^6*t^2 - 14128*ep^3*mtt^3*mWW*s^6*t^2 - 6636*ep^4*mtt^3*mWW*s^6*t^2 - 44*mtt^2*mWW^2*s^6*t^2 + 871*ep*mtt^2*mWW^2*s^6*t^2 + 4775*ep^2*mtt^2*mWW^2*s^6*t^2 + 7521*ep^3*mtt^2*mWW^2*s^6*t^2 + 3661*ep^4*mtt^2*mWW^2*s^6*t^2 - 34*mtt*mWW^3*s^6*t^2 + 764*ep*mtt*mWW^3*s^6*t^2 + 4054*ep^2*mtt*mWW^3*s^6*t^2 + 6212*ep^3*mtt*mWW^3*s^6*t^2 + 2956*ep^4*mtt*mWW^3*s^6*t^2 - 8*mWW^4*s^6*t^2 - 279*ep*mWW^4*s^6*t^2 - 1219*ep^2*mWW^4*s^6*t^2 - 1801*ep^3*mWW^4*s^6*t^2 - 853*ep^4*mWW^4*s^6*t^2 - 32*ep*mtt^3*s^7*t^2 - 144*ep^2*mtt^3*s^7*t^2 - 208*ep^3*mtt^3*s^7*t^2 - 96*ep^4*mtt^3*s^7*t^2 + 4*mtt^2*mWW*s^7*t^2 + 208*ep*mtt^2*mWW*s^7*t^2 + 922*ep^2*mtt^2*mWW*s^7*t^2 + 1352*ep^3*mtt^2*mWW*s^7*t^2 + 634*ep^4*mtt^2*mWW*s^7*t^2 + 4*mtt*mWW^2*s^7*t^2 - 30*ep*mtt*mWW^2*s^7*t^2 - 202*ep^2*mtt*mWW^2*s^7*t^2 - 330*ep^3*mtt*mWW^2*s^7*t^2 - 162*ep^4*mtt*mWW^2*s^7*t^2 - 114*ep*mWW^3*s^7*t^2 - 536*ep^2*mWW^3*s^7*t^2 - 798*ep^3*mWW^3*s^7*t^2 - 376*ep^4*mWW^3*s^7*t^2 - 116*ep*mtt^9*t^3 - 528*ep^2*mtt^9*t^3 - 772*ep^3*mtt^9*t^3 - 360*ep^4*mtt^9*t^3 - 84*mtt^8*mWW*t^3 + 1637*ep*mtt^8*mWW*t^3 + 8719*ep^2*mtt^8*mWW*t^3 + 13419*ep^3*mtt^8*mWW*t^3 + 6421*ep^4*mtt^8*mWW*t^3 + 424*mtt^7*mWW^2*t^3 - 3397*ep*mtt^7*mWW^2*t^3 - 21655*ep^2*mtt^7*mWW^2*t^3 - 34691*ep^3*mtt^7*mWW^2*t^3 - 16761*ep^4*mtt^7*mWW^2*t^3 - 364*mtt^6*mWW^3*t^3 + 3785*ep*mtt^6*mWW^3*t^3 + 22471*ep^2*mtt^6*mWW^3*t^3 + 35167*ep^3*mtt^6*mWW^3*t^3 + 16525*ep^4*mtt^6*mWW^3*t^3 - 964*mtt^5*mWW^4*t^3 - 8697*ep*mtt^5*mWW^4*t^3 - 26155*ep^2*mtt^5*mWW^4*t^3 - 31951*ep^3*mtt^5*mWW^4*t^3 - 13305*ep^4*mtt^5*mWW^4*t^3 + 1996*mtt^4*mWW^5*t^3 + 14461*ep*mtt^4*mWW^5*t^3 + 38379*ep^2*mtt^4*mWW^5*t^3 + 44227*ep^3*mtt^4*mWW^5*t^3 + 18585*ep^4*mtt^4*mWW^5*t^3 - 1160*mtt^3*mWW^6*t^3 - 9225*ep*mtt^3*mWW^6*t^3 - 26407*ep^2*mtt^3*mWW^6*t^3 - 32463*ep^3*mtt^3*mWW^6*t^3 - 14521*ep^4*mtt^3*mWW^6*t^3 + 52*mtt^2*mWW^7*t^3 + 781*ep*mtt^2*mWW^7*t^3 + 3063*ep^2*mtt^2*mWW^7*t^3 + 4603*ep^3*mtt^2*mWW^7*t^3 + 2381*ep^4*mtt^2*mWW^7*t^3 + 100*mtt*mWW^8*t^3 + 771*ep*mtt*mWW^8*t^3 + 2113*ep^2*mtt*mWW^8*t^3 + 2461*ep^3*mtt*mWW^8*t^3 + 1035*ep^4*mtt*mWW^8*t^3 + 660*ep*mtt^8*s*t^3 + 3000*ep^2*mtt^8*s*t^3 + 4380*ep^3*mtt^8*s*t^3 + 2040*ep^4*mtt^8*s*t^3 + 322*mtt^7*mWW*s*t^3 - 8884*ep*mtt^7*mWW*s*t^3 - 45440*ep^2*mtt^7*mWW*s*t^3 - 69156*ep^3*mtt^7*mWW*s*t^3 - 32922*ep^4*mtt^7*mWW*s*t^3 - 1538*mtt^6*mWW^2*s*t^3 + 16171*ep*mtt^6*mWW^2*s*t^3 + 96693*ep^2*mtt^6*mWW^2*s*t^3 + 153293*ep^3*mtt^6*mWW^2*s*t^3 + 74069*ep^4*mtt^6*mWW^2*s*t^3 + 1014*mtt^5*mWW^3*s*t^3 - 12470*ep*mtt^5*mWW^3*s*t^3 - 71862*ep^2*mtt^5*mWW^3*s*t^3 - 112282*ep^3*mtt^5*mWW^3*s*t^3 - 52976*ep^4*mtt^5*mWW^3*s*t^3 + 2378*mtt^4*mWW^4*s*t^3 + 15719*ep*mtt^4*mWW^4*s*t^3 + 37221*ep^2*mtt^4*mWW^4*s*t^3 + 36849*ep^3*mtt^4*mWW^4*s*t^3 + 11929*ep^4*mtt^4*mWW^4*s*t^3 - 2896*mtt^3*mWW^5*s*t^3 - 16262*ep*mtt^3*mWW^5*s*t^3 - 32362*ep^2*mtt^3*mWW^5*s*t^3 - 26850*ep^3*mtt^3*mWW^5*s*t^3 - 7598*ep^4*mtt^3*mWW^5*s*t^3 + 460*mtt^2*mWW^6*s*t^3 + 3847*ep*mtt^2*mWW^6*s*t^3 + 10797*ep^2*mtt^2*mWW^6*s*t^3 + 12553*ep^3*mtt^2*mWW^6*s*t^3 + 5255*ep^4*mtt^2*mWW^6*s*t^3 + 160*mtt*mWW^7*s*t^3 + 448*ep*mtt*mWW^7*s*t^3 - 160*ep^2*mtt*mWW^7*s*t^3 - 1248*ep^3*mtt*mWW^7*s*t^3 - 832*ep^4*mtt*mWW^7*s*t^3 + 100*mWW^8*s*t^3 + 771*ep*mWW^8*s*t^3 + 2113*ep^2*mWW^8*s*t^3 + 2461*ep^3*mWW^8*s*t^3 + 1035*ep^4*mWW^8*s*t^3 - 1560*ep*mtt^7*s^2*t^3 - 7080*ep^2*mtt^7*s^2*t^3 - 10320*ep^3*mtt^7*s^2*t^3 - 4800*ep^4*mtt^7*s^2*t^3 - 428*mtt^6*mWW*s^2*t^3 + 19777*ep*mtt^6*mWW*s^2*t^3 + 97139*ep^2*mtt^6*mWW*s^2*t^3 + 146119*ep^3*mtt^6*mWW*s^2*t^3 + 69185*ep^4*mtt^6*mWW*s^2*t^3 + 2194*mtt^5*mWW^2*s^2*t^3 - 30076*ep*mtt^5*mWW^2*s^2*t^3 - 171120*ep^2*mtt^5*mWW^2*s^2*t^3 - 269044*ep^3*mtt^5*mWW^2*s^2*t^3 - 130050*ep^4*mtt^5*mWW^2*s^2*t^3 - 1020*mtt^4*mWW^3*s^2*t^3 + 14715*ep*mtt^4*mWW^3*s^2*t^3 + 83093*ep^2*mtt^4*mWW^3*s^2*t^3 + 130285*ep^3*mtt^4*mWW^3*s^2*t^3 + 61983*ep^4*mtt^4*mWW^3*s^2*t^3 - 2206*mtt^3*mWW^4*s^2*t^3 - 5762*ep*mtt^3*mWW^4*s^2*t^3 + 7050*ep^2*mtt^3*mWW^4*s^2*t^3 + 28826*ep^3*mtt^3*mWW^4*s^2*t^3 + 19660*ep^4*mtt^3*mWW^4*s^2*t^3 + 848*mtt^2*mWW^5*s^2*t^3 - 1495*ep*mtt^2*mWW^5*s^2*t^3 - 21093*ep^2*mtt^2*mWW^5*s^2*t^3 - 40369*ep^3*mtt^2*mWW^5*s^2*t^3 - 22419*ep^4*mtt^2*mWW^5*s^2*t^3 + 704*mtt*mWW^6*s^2*t^3 + 4644*ep*mtt*mWW^6*s^2*t^3 + 11828*ep^2*mtt*mWW^6*s^2*t^3 + 13612*ep^3*mtt*mWW^6*s^2*t^3 + 5868*ep^4*mtt*mWW^6*s^2*t^3 - 92*mWW^7*s^2*t^3 - 243*ep*mWW^7*s^2*t^3 + 183*ep^2*mWW^7*s^2*t^3 + 891*ep^3*mWW^7*s^2*t^3 + 573*ep^4*mWW^7*s^2*t^3 + 1960*ep*mtt^6*s^3*t^3 + 8880*ep^2*mtt^6*s^3*t^3 + 12920*ep^3*mtt^6*s^3*t^3 + 6000*ep^4*mtt^6*s^3*t^3 + 172*mtt^5*mWW*s^3*t^3 - 23008*ep*mtt^5*mWW*s^3*t^3 - 108536*ep^2*mtt^5*mWW*s^3*t^3 - 161296*ep^3*mtt^5*mWW*s^3*t^3 - 75940*ep^4*mtt^5*mWW*s^3*t^3 - 1618*mtt^4*mWW^2*s^3*t^3 + 27354*ep*mtt^4*mWW^2*s^3*t^3 + 150958*ep^2*mtt^4*mWW^2*s^3*t^3 + 236238*ep^3*mtt^4*mWW^2*s^3*t^3 + 114300*ep^4*mtt^4*mWW^2*s^3*t^3 + 420*mtt^3*mWW^3*s^3*t^3 - 6964*ep*mtt^3*mWW^3*s^3*t^3 - 39172*ep^2*mtt^3*mWW^3*s^3*t^3 - 62372*ep^3*mtt^3*mWW^3*s^3*t^3 - 30200*ep^4*mtt^3*mWW^3*s^3*t^3 + 1166*mtt^2*mWW^4*s^3*t^3 - 2188*ep*mtt^2*mWW^4*s^3*t^3 - 27968*ep^2*mtt^2*mWW^4*s^3*t^3 - 51092*ep^3*mtt^2*mWW^4*s^3*t^3 - 27246*ep^4*mtt^2*mWW^4*s^3*t^3 + 272*mtt*mWW^5*s^3*t^3 + 5492*ep*mtt*mWW^5*s^3*t^3 + 22172*ep^2*mtt*mWW^5*s^3*t^3 + 32308*ep^3*mtt*mWW^5*s^3*t^3 + 15740*ep^4*mtt*mWW^5*s^3*t^3 - 428*mWW^6*s^3*t^3 - 2726*ep*mWW^6*s^3*t^3 - 6462*ep^2*mWW^6*s^3*t^3 - 6770*ep^3*mWW^6*s^3*t^3 - 2654*ep^4*mWW^6*s^3*t^3 - 1380*ep*mtt^5*s^4*t^3 - 6240*ep^2*mtt^5*s^4*t^3 - 9060*ep^3*mtt^5*s^4*t^3 - 4200*ep^4*mtt^5*s^4*t^3 + 92*mtt^4*mWW*s^4*t^3 + 14647*ep*mtt^4*mWW*s^4*t^3 + 66389*ep^2*mtt^4*mWW*s^4*t^3 + 97449*ep^3*mtt^4*mWW*s^4*t^3 + 45615*ep^4*mtt^4*mWW*s^4*t^3 + 710*mtt^3*mWW^2*s^4*t^3 - 12361*ep*mtt^3*mWW^2*s^4*t^3 - 68259*ep^2*mtt^3*mWW^2*s^4*t^3 - 107015*ep^3*mtt^3*mWW^2*s^4*t^3 - 51875*ep^4*mtt^3*mWW^2*s^4*t^3 - 12*mtt^2*mWW^3*s^4*t^3 + 597*ep*mtt^2*mWW^3*s^4*t^3 + 3443*ep^2*mtt^2*mWW^3*s^4*t^3 + 6099*ep^3*mtt^2*mWW^3*s^4*t^3 + 3217*ep^4*mtt^2*mWW^3*s^4*t^3 - 466*mtt*mWW^4*s^4*t^3 + 737*ep*mtt*mWW^4*s^4*t^3 + 10303*ep^2*mtt*mWW^4*s^4*t^3 + 18647*ep^3*mtt*mWW^4*s^4*t^3 + 9691*ep^4*mtt*mWW^4*s^4*t^3 - 148*mWW^5*s^4*t^3 - 1392*ep*mWW^5*s^4*t^3 - 4324*ep^2*mWW^5*s^4*t^3 - 5480*ep^3*mWW^5*s^4*t^3 - 2448*ep^4*mWW^5*s^4*t^3 + 516*ep*mtt^4*s^5*t^3 + 2328*ep^2*mtt^4*s^5*t^3 + 3372*ep^3*mtt^4*s^5*t^3 + 1560*ep^4*mtt^4*s^5*t^3 - 94*mtt^3*mWW*s^5*t^3 - 4780*ep*mtt^3*mWW*s^5*t^3 - 20840*ep^2*mtt^3*mWW*s^5*t^3 - 30220*ep^3*mtt^3*mWW*s^5*t^3 - 14066*ep^4*mtt^3*mWW*s^5*t^3 - 196*mtt^2*mWW^2*s^5*t^3 + 2491*ep*mtt^2*mWW^2*s^5*t^3 + 14589*ep^2*mtt^2*mWW^2*s^5*t^3 + 23173*ep^3*mtt^2*mWW^2*s^5*t^3 + 11271*ep^4*mtt^2*mWW^2*s^5*t^3 - 42*mtt*mWW^3*s^5*t^3 + 478*ep*mtt*mWW^3*s^5*t^3 + 2742*ep^2*mtt*mWW^3*s^5*t^3 + 4186*ep^3*mtt*mWW^3*s^5*t^3 + 1964*ep^4*mtt*mWW^3*s^5*t^3 + 92*mWW^4*s^5*t^3 + 191*ep*mWW^4*s^5*t^3 - 451*ep^2*mWW^4*s^5*t^3 - 1279*ep^3*mWW^4*s^5*t^3 - 729*ep^4*mWW^4*s^5*t^3 - 80*ep*mtt^3*s^6*t^3 - 360*ep^2*mtt^3*s^6*t^3 - 520*ep^3*mtt^3*s^6*t^3 - 240*ep^4*mtt^3*s^6*t^3 + 20*mtt^2*mWW*s^6*t^3 + 611*ep*mtt^2*mWW*s^6*t^3 + 2569*ep^2*mtt^2*mWW*s^6*t^3 + 3685*ep^3*mtt^2*mWW*s^6*t^3 + 1707*ep^4*mtt^2*mWW*s^6*t^3 + 24*mtt*mWW^2*s^6*t^3 - 182*ep*mtt*mWW^2*s^6*t^3 - 1206*ep^2*mtt*mWW^2*s^6*t^3 - 1954*ep^3*mtt*mWW^2*s^6*t^3 - 954*ep^4*mtt*mWW^2*s^6*t^3 + 4*mWW^3*s^6*t^3 - 141*ep*mWW^3*s^6*t^3 - 715*ep^2*mWW^3*s^6*t^3 - 1083*ep^3*mWW^3*s^6*t^3 - 513*ep^4*mWW^3*s^6*t^3 + 36*ep*mtt^8*t^4 + 160*ep^2*mtt^8*t^4 + 228*ep^3*mtt^8*t^4 + 104*ep^4*mtt^8*t^4 + 24*mtt^7*mWW*t^4 - 1516*ep*mtt^7*mWW*t^4 - 7284*ep^2*mtt^7*mWW*t^4 - 10844*ep^3*mtt^7*mWW*t^4 - 5100*ep^4*mtt^7*mWW*t^4 - 444*mtt^6*mWW^2*t^4 + 2316*ep*mtt^6*mWW^2*t^4 + 16948*ep^2*mtt^6*mWW^2*t^4 + 27844*ep^3*mtt^6*mWW^2*t^4 + 13624*ep^4*mtt^6*mWW^2*t^4 + 1248*mtt^5*mWW^3*t^4 + 2802*ep*mtt^5*mWW^3*t^4 - 4718*ep^2*mtt^5*mWW^3*t^4 - 14778*ep^3*mtt^5*mWW^3*t^4 - 8282*ep^4*mtt^5*mWW^3*t^4 - 1108*mtt^4*mWW^4*t^4 - 6064*ep*mtt^4*mWW^4*t^4 - 12644*ep^2*mtt^4*mWW^4*t^4 - 12456*ep^3*mtt^4*mWW^4*t^4 - 5200*ep^4*mtt^4*mWW^4*t^4 - 84*mtt^3*mWW^5*t^4 + 204*ep*mtt^3*mWW^5*t^4 + 2660*ep^2*mtt^3*mWW^5*t^4 + 5468*ep^3*mtt^3*mWW^5*t^4 + 3368*ep^4*mtt^3*mWW^5*t^4 + 576*mtt^2*mWW^6*t^4 + 3840*ep*mtt^2*mWW^6*t^4 + 9328*ep^2*mtt^2*mWW^6*t^4 + 9792*ep^3*mtt^2*mWW^6*t^4 + 3744*ep^4*mtt^2*mWW^6*t^4 - 212*mtt*mWW^7*t^4 - 1618*ep*mtt*mWW^7*t^4 - 4450*ep^2*mtt*mWW^7*t^4 - 5254*ep^3*mtt*mWW^7*t^4 - 2258*ep^4*mtt*mWW^7*t^4 - 192*ep*mtt^7*s*t^4 - 856*ep^2*mtt^7*s*t^4 - 1224*ep^3*mtt^7*s*t^4 - 560*ep^4*mtt^7*s*t^4 + 32*mtt^6*mWW*s*t^4 + 7388*ep*mtt^6*mWW*s*t^4 + 33448*ep^2*mtt^6*mWW*s*t^4 + 48900*ep^3*mtt^6*mWW*s*t^4 + 22808*ep^4*mtt^6*mWW*s*t^4 + 1216*mtt^5*mWW^2*s*t^4 - 11104*ep*mtt^5*mWW^2*s*t^4 - 68822*ep^2*mtt^5*mWW^2*s*t^4 - 110096*ep^3*mtt^5*mWW^2*s*t^4 - 53674*ep^4*mtt^5*mWW^2*s*t^4 - 2888*mtt^4*mWW^3*s*t^4 - 3082*ep*mtt^4*mWW^3*s*t^4 + 27564*ep^2*mtt^4*mWW^3*s*t^4 + 60610*ep^3*mtt^4*mWW^3*s*t^4 + 32724*ep^4*mtt^4*mWW^3*s*t^4 + 1516*mtt^3*mWW^4*s*t^4 + 8388*ep*mtt^3*mWW^4*s*t^4 + 17378*ep^2*mtt^3*mWW^4*s*t^4 + 16452*ep^3*mtt^3*mWW^4*s*t^4 + 6474*ep^4*mtt^3*mWW^4*s*t^4 + 396*mtt^2*mWW^5*s*t^4 - 520*ep*mtt^2*mWW^5*s*t^4 - 8714*ep^2*mtt^2*mWW^5*s*t^4 - 16760*ep^3*mtt^2*mWW^5*s*t^4 - 9362*ep^4*mtt^2*mWW^5*s*t^4 - 60*mtt*mWW^6*s*t^4 + 740*ep*mtt*mWW^6*s*t^4 + 4452*ep^2*mtt*mWW^6*s*t^4 + 7372*ep^3*mtt*mWW^6*s*t^4 + 3848*ep^4*mtt*mWW^6*s*t^4 - 212*mWW^7*s*t^4 - 1618*ep*mWW^7*s*t^4 - 4450*ep^2*mWW^7*s*t^4 - 5254*ep^3*mWW^7*s*t^4 - 2258*ep^4*mWW^7*s*t^4 + 408*ep*mtt^6*s^2*t^4 + 1824*ep^2*mtt^6*s^2*t^4 + 2616*ep^3*mtt^6*s^2*t^4 + 1200*ep^4*mtt^6*s^2*t^4 - 320*mtt^5*mWW*s^2*t^4 - 14192*ep*mtt^5*mWW*s^2*t^4 - 60716*ep^2*mtt^5*mWW*s^2*t^4 - 87136*ep^3*mtt^5*mWW*s^2*t^4 - 40292*ep^4*mtt^5*mWW*s^2*t^4 - 1206*mtt^4*mWW^2*s^2*t^4 + 18835*ep*mtt^4*mWW^2*s^2*t^4 + 105091*ep^2*mtt^4*mWW^2*s^2*t^4 + 164733*ep^3*mtt^4*mWW^2*s^2*t^4 + 79987*ep^4*mtt^4*mWW^2*s^2*t^4 + 2282*mtt^3*mWW^3*s^2*t^4 - 2669*ep*mtt^3*mWW^3*s^2*t^4 - 46615*ep^2*mtt^3*mWW^3*s^2*t^4 - 87035*ep^3*mtt^3*mWW^3*s^2*t^4 - 45803*ep^4*mtt^3*mWW^3*s^2*t^4 - 114*mtt^2*mWW^4*s^2*t^4 - 23*ep*mtt^2*mWW^4*s^2*t^4 + 2025*ep^2*mtt^2*mWW^4*s^2*t^4 + 4799*ep^3*mtt^2*mWW^4*s^2*t^4 + 2929*ep^4*mtt^2*mWW^4*s^2*t^4 - 430*mtt*mWW^5*s^2*t^4 - 335*ep*mtt*mWW^5*s^2*t^4 + 4687*ep^2*mtt*mWW^5*s^2*t^4 + 10015*ep^3*mtt*mWW^5*s^2*t^4 + 5567*ep^4*mtt*mWW^5*s^2*t^4 - 212*mWW^6*s^2*t^4 - 2024*ep*mWW^6*s^2*t^4 - 6296*ep^2*mWW^6*s^2*t^4 - 7992*ep^3*mWW^6*s^2*t^4 - 3588*ep^4*mWW^6*s^2*t^4 - 432*ep*mtt^5*s^3*t^4 - 1936*ep^2*mtt^5*s^3*t^4 - 2784*ep^3*mtt^5*s^3*t^4 - 1280*ep^4*mtt^5*s^3*t^4 + 528*mtt^4*mWW*s^3*t^4 + 13408*ep*mtt^4*mWW*s^3*t^4 + 54300*ep^2*mtt^4*mWW*s^3*t^4 + 76448*ep^3*mtt^4*mWW*s^3*t^4 + 35028*ep^4*mtt^4*mWW*s^3*t^4 + 588*mtt^3*mWW^2*s^3*t^4 - 14072*ep*mtt^3*mWW^2*s^3*t^4 - 74298*ep^2*mtt^3*mWW^2*s^3*t^4 - 115000*ep^3*mtt^3*mWW^2*s^3*t^4 - 55602*ep^4*mtt^3*mWW^2*s^3*t^4 - 738*mtt^2*mWW^3*s^3*t^4 + 4263*ep*mtt^2*mWW^3*s^3*t^4 + 31503*ep^2*mtt^2*mWW^3*s^3*t^4 + 53849*ep^3*mtt^2*mWW^3*s^3*t^4 + 27827*ep^4*mtt^2*mWW^3*s^3*t^4 - 564*mtt*mWW^4*s^3*t^4 - 4264*ep*mtt*mWW^4*s^3*t^4 - 12130*ep^2*mtt*mWW^4*s^3*t^4 - 15344*ep^3*mtt*mWW^4*s^3*t^4 - 7202*ep^4*mtt*mWW^4*s^3*t^4 + 242*mWW^5*s^3*t^4 + 1369*ep*mWW^5*s^3*t^4 + 2985*ep^2*mWW^5*s^3*t^4 + 3039*ep^3*mWW^5*s^3*t^4 + 1229*ep^4*mWW^5*s^3*t^4 + 228*ep*mtt^4*s^4*t^4 + 1024*ep^2*mtt^4*s^4*t^4 + 1476*ep^3*mtt^4*s^4*t^4 + 680*ep^4*mtt^4*s^4*t^4 - 344*mtt^3*mWW*s^4*t^4 - 6212*ep*mtt^3*mWW*s^4*t^4 - 23824*ep^2*mtt^3*mWW*s^4*t^4 - 32868*ep^3*mtt^3*mWW*s^4*t^4 - 14912*ep^4*mtt^3*mWW*s^4*t^4 - 202*mtt^2*mWW^2*s^4*t^4 + 4475*ep*mtt^2*mWW^2*s^4*t^4 + 23871*ep^2*mtt^2*mWW^2*s^4*t^4 + 36965*ep^3*mtt^2*mWW^2*s^4*t^4 + 17819*ep^4*mtt^2*mWW^2*s^4*t^4 + 128*mtt*mWW^3*s^4*t^4 - 1120*ep*mtt*mWW^3*s^4*t^4 - 7288*ep^2*mtt*mWW^3*s^4*t^4 - 12192*ep^3*mtt*mWW^3*s^4*t^4 - 6296*ep^4*mtt*mWW^3*s^4*t^4 + 210*mWW^4*s^4*t^4 + 1653*ep*mWW^4*s^4*t^4 + 4745*ep^2*mWW^4*s^4*t^4 + 5915*ep^3*mWW^4*s^4*t^4 + 2709*ep^4*mWW^4*s^4*t^4 - 48*ep*mtt^3*s^5*t^4 - 216*ep^2*mtt^3*s^5*t^4 - 312*ep^3*mtt^3*s^5*t^4 - 144*ep^4*mtt^3*s^5*t^4 + 80*mtt^2*mWW*s^5*t^4 + 1124*ep*mtt^2*mWW*s^5*t^4 + 4076*ep^2*mtt^2*mWW*s^5*t^4 + 5500*ep^3*mtt^2*mWW*s^5*t^4 + 2468*ep^4*mtt^2*mWW*s^5*t^4 + 48*mtt*mWW^2*s^5*t^4 - 450*ep*mtt*mWW^2*s^5*t^4 - 2790*ep^2*mtt*mWW^2*s^5*t^4 - 4446*ep^3*mtt*mWW^2*s^5*t^4 - 2154*ep^4*mtt*mWW^2*s^5*t^4 - 32*mWW^3*s^5*t^4 - 194*ep*mWW^3*s^5*t^4 - 446*ep^2*mWW^3*s^5*t^4 - 454*ep^3*mWW^3*s^5*t^4 - 170*ep^4*mWW^3*s^5*t^4 + 28*ep*mtt^7*t^5 + 128*ep^2*mtt^7*t^5 + 188*ep^3*mtt^7*t^5 + 88*ep^4*mtt^7*t^5 + 72*mtt^6*mWW*t^5 + 1054*ep*mtt^6*mWW*t^5 + 3826*ep^2*mtt^6*mWW*t^5 + 5146*ep^3*mtt^6*mWW*t^5 + 2302*ep^4*mtt^6*mWW*t^5 - 76*mtt^5*mWW^2*t^5 - 2698*ep*mtt^5*mWW^2*t^5 - 11412*ep^2*mtt^5*mWW^2*t^5 - 16422*ep^3*mtt^5*mWW^2*t^5 - 7664*ep^4*mtt^5*mWW^2*t^5 - 348*mtt^4*mWW^3*t^5 + 364*ep*mtt^4*mWW^3*t^5 + 6810*ep^2*mtt^4*mWW^3*t^5 + 12620*ep^3*mtt^4*mWW^3*t^5 + 6570*ep^4*mtt^4*mWW^3*t^5 + 780*mtt^3*mWW^4*t^5 + 4136*ep*mtt^3*mWW^4*t^5 + 7862*ep^2*mtt^3*mWW^4*t^5 + 6392*ep^3*mtt^3*mWW^4*t^5 + 1934*ep^4*mtt^3*mWW^4*t^5 - 572*mtt^2*mWW^5*t^5 - 4010*ep*mtt^2*mWW^5*t^5 - 10404*ep^2*mtt^2*mWW^5*t^5 - 11814*ep^3*mtt^2*mWW^5*t^5 - 4960*ep^4*mtt^2*mWW^5*t^5 + 144*mtt*mWW^6*t^5 + 1126*ep*mtt*mWW^6*t^5 + 3190*ep^2*mtt*mWW^6*t^5 + 3890*ep^3*mtt*mWW^6*t^5 + 1730*ep^4*mtt*mWW^6*t^5 - 100*ep*mtt^6*s*t^5 - 456*ep^2*mtt^6*s*t^5 - 668*ep^3*mtt^6*s*t^5 - 312*ep^4*mtt^6*s*t^5 - 342*mtt^5*mWW*s*t^5 - 4292*ep*mtt^5*mWW*s*t^5 - 14918*ep^2*mtt^5*mWW*s*t^5 - 19692*ep^3*mtt^5*mWW*s*t^5 - 8724*ep^4*mtt^5*mWW*s*t^5 + 374*mtt^4*mWW^2*s*t^5 + 8878*ep*mtt^4*mWW^2*s*t^5 + 35962*ep^2*mtt^4*mWW^2*s*t^5 + 51130*ep^3*mtt^4*mWW^2*s*t^5 + 23816*ep^4*mtt^4*mWW^2*s*t^5 + 550*mtt^3*mWW^3*s*t^5 - 2858*ep*mtt^3*mWW^3*s*t^5 - 21788*ep^2*mtt^3*mWW^3*s*t^5 - 37126*ep^3*mtt^3*mWW^3*s*t^5 - 19034*ep^4*mtt^3*mWW^3*s*t^5 - 710*mtt^2*mWW^4*s*t^5 - 2124*ep*mtt^2*mWW^4*s*t^5 + 832*ep^2*mtt^2*mWW^4*s*t^5 + 6860*ep^3*mtt^2*mWW^4*s*t^5 + 4806*ep^4*mtt^2*mWW^4*s*t^5 - 16*mtt*mWW^5*s*t^5 - 630*ep*mtt*mWW^5*s*t^5 - 2822*ep^2*mtt*mWW^5*s*t^5 - 4394*ep^3*mtt*mWW^5*s*t^5 - 2282*ep^4*mtt*mWW^5*s*t^5 + 144*mWW^6*s*t^5 + 1126*ep*mWW^6*s*t^5 + 3190*ep^2*mWW^6*s*t^5 + 3890*ep^3*mWW^6*s*t^5 + 1730*ep^4*mWW^6*s*t^5 + 132*ep*mtt^5*s^2*t^5 + 600*ep^2*mtt^5*s^2*t^5 + 876*ep^3*mtt^5*s^2*t^5 + 408*ep^4*mtt^5*s^2*t^5 + 588*mtt^4*mWW*s^2*t^5 + 6515*ep*mtt^4*mWW*s^2*t^5 + 21711*ep^2*mtt^4*mWW*s^2*t^5 + 28109*ep^3*mtt^4*mWW*s^2*t^5 + 12325*ep^4*mtt^4*mWW*s^2*t^5 - 462*mtt^3*mWW^2*s^2*t^5 - 9713*ep*mtt^3*mWW^2*s^2*t^5 - 38645*ep^2*mtt^3*mWW^2*s^2*t^5 - 54519*ep^3*mtt^3*mWW^2*s^2*t^5 - 25237*ep^4*mtt^3*mWW^2*s^2*t^5 - 340*mtt^2*mWW^3*s^2*t^5 + 3331*ep*mtt^2*mWW^3*s^2*t^5 + 20893*ep^2*mtt^2*mWW^3*s^2*t^5 + 34277*ep^3*mtt^2*mWW^3*s^2*t^5 + 17327*ep^4*mtt^2*mWW^3*s^2*t^5 - 54*mtt*mWW^4*s^2*t^5 - 2617*ep*mtt*mWW^4*s^2*t^5 - 11689*ep^2*mtt*mWW^4*s^2*t^5 - 17791*ep^3*mtt*mWW^4*s^2*t^5 - 8937*ep^4*mtt*mWW^4*s^2*t^5 + 268*mWW^5*s^2*t^5 + 2352*ep*mWW^5*s^2*t^5 + 7130*ep^2*mWW^5*s^2*t^5 + 9048*ep^3*mWW^5*s^2*t^5 + 4114*ep^4*mWW^5*s^2*t^5 - 76*ep*mtt^4*s^3*t^5 - 344*ep^2*mtt^4*s^3*t^5 - 500*ep^3*mtt^4*s^3*t^5 - 232*ep^4*mtt^4*s^3*t^5 - 438*mtt^3*mWW*s^3*t^5 - 4370*ep*mtt^3*mWW*s^3*t^5 - 13972*ep^2*mtt^3*mWW*s^3*t^5 - 17726*ep^3*mtt^3*mWW*s^3*t^5 - 7686*ep^4*mtt^3*mWW*s^3*t^5 + 124*mtt^2*mWW^2*s^3*t^5 + 3719*ep*mtt^2*mWW^2*s^3*t^5 + 15473*ep^2*mtt^2*mWW^2*s^3*t^5 + 21953*ep^3*mtt^2*mWW^2*s^3*t^5 + 10027*ep^4*mtt^2*mWW^2*s^3*t^5 + 206*mtt*mWW^3*s^3*t^5 - 356*ep*mtt*mWW^3*s^3*t^5 - 4610*ep^2*mtt*mWW^3*s^3*t^5 - 8172*ep^3*mtt*mWW^3*s^3*t^5 - 4124*ep^4*mtt*mWW^3*s^3*t^5 + 44*mWW^4*s^3*t^5 + 779*ep*mWW^4*s^3*t^5 + 2989*ep^2*mWW^4*s^3*t^5 + 4221*ep^3*mWW^4*s^3*t^5 + 2015*ep^4*mWW^4*s^3*t^5 + 16*ep*mtt^3*s^4*t^5 + 72*ep^2*mtt^3*s^4*t^5 + 104*ep^3*mtt^3*s^4*t^5 + 48*ep^4*mtt^3*s^4*t^5 + 120*mtt^2*mWW*s^4*t^5 + 1093*ep*mtt^2*mWW*s^4*t^5 + 3353*ep^2*mtt^2*mWW*s^4*t^5 + 4163*ep^3*mtt^2*mWW*s^4*t^5 + 1783*ep^4*mtt^2*mWW*s^4*t^5 + 40*mtt*mWW^2*s^4*t^5 - 186*ep*mtt*mWW^2*s^4*t^5 - 1378*ep^2*mtt*mWW^2*s^4*t^5 - 2142*ep^3*mtt*mWW^2*s^4*t^5 - 942*ep^4*mtt*mWW^2*s^4*t^5 - 80*mWW^3*s^4*t^5 - 555*ep*mWW^3*s^4*t^5 - 1503*ep^2*mWW^3*s^4*t^5 - 1869*ep^3*mWW^3*s^4*t^5 - 889*ep^4*mWW^3*s^4*t^5 - 16*ep*mtt^6*t^6 - 72*ep^2*mtt^6*t^6 - 104*ep^3*mtt^6*t^6 - 48*ep^4*mtt^6*t^6 - 50*mtt^5*mWW*t^6 - 412*ep*mtt^5*mWW*t^6 - 1198*ep^2*mtt^5*mWW*t^6 - 1444*ep^3*mtt^5*mWW*t^6 - 608*ep^4*mtt^5*mWW*t^6 + 172*mtt^4*mWW^2*t^6 + 1533*ep*mtt^4*mWW^2*t^6 + 4665*ep^2*mtt^4*mWW^2*t^6 + 5811*ep^3*mtt^4*mWW^2*t^6 + 2523*ep^4*mtt^4*mWW^2*t^6 - 216*mtt^3*mWW^3*t^6 - 1967*ep*mtt^3*mWW^3*t^6 - 6087*ep^2*mtt^3*mWW^3*t^6 - 7729*ep^3*mtt^3*mWW^3*t^6 - 3441*ep^4*mtt^3*mWW^3*t^6 + 116*mtt^2*mWW^4*t^6 + 1063*ep*mtt^2*mWW^4*t^6 + 3331*ep^2*mtt^2*mWW^4*t^6 + 4321*ep^3*mtt^2*mWW^4*t^6 + 1985*ep^4*mtt^2*mWW^4*t^6 - 22*mtt*mWW^5*t^6 - 201*ep*mtt*mWW^5*t^6 - 639*ep^2*mtt*mWW^5*t^6 - 855*ep^3*mtt*mWW^5*t^6 - 411*ep^4*mtt*mWW^5*t^6 + 48*ep*mtt^5*s*t^6 + 216*ep^2*mtt^5*s*t^6 + 312*ep^3*mtt^5*s*t^6 + 144*ep^4*mtt^5*s*t^6 + 160*mtt^4*mWW*s*t^6 + 1276*ep*mtt^4*mWW*s*t^6 + 3638*ep^2*mtt^4*mWW*s*t^6 + 4332*ep^3*mtt^4*mWW*s*t^6 + 1810*ep^4*mtt^4*mWW*s*t^6 - 362*mtt^3*mWW^2*s*t^6 - 3106*ep*mtt^3*mWW^2*s*t^6 - 9262*ep^2*mtt^3*mWW^2*s*t^6 - 11374*ep^3*mtt^3*mWW^2*s*t^6 - 4872*ep^4*mtt^3*mWW^2*s*t^6 + 222*mtt^2*mWW^3*s*t^6 + 1991*ep*mtt^2*mWW^3*s*t^6 + 6107*ep^2*mtt^2*mWW^3*s*t^6 + 7649*ep^3*mtt^2*mWW^3*s*t^6 + 3327*ep^4*mtt^2*mWW^3*s*t^6 + 2*mtt*mWW^4*s*t^6 - 8*ep*mtt*mWW^4*s*t^6 - 60*ep^2*mtt*mWW^4*s*t^6 - 64*ep^3*mtt*mWW^4*s*t^6 + 2*ep^4*mtt*mWW^4*s*t^6 - 22*mWW^5*s*t^6 - 201*ep*mWW^5*s*t^6 - 639*ep^2*mWW^5*s*t^6 - 855*ep^3*mWW^5*s*t^6 - 411*ep^4*mWW^5*s*t^6 - 48*ep*mtt^4*s^2*t^6 - 216*ep^2*mtt^4*s^2*t^6 - 312*ep^3*mtt^4*s^2*t^6 - 144*ep^4*mtt^4*s^2*t^6 - 170*mtt^3*mWW*s^2*t^6 - 1316*ep*mtt^3*mWW*s^2*t^6 - 3682*ep^2*mtt^3*mWW*s^2*t^6 - 4332*ep^3*mtt^3*mWW*s^2*t^6 - 1796*ep^4*mtt^3*mWW*s^2*t^6 + 178*mtt^2*mWW^2*s^2*t^6 + 1461*ep*mtt^2*mWW^2*s^2*t^6 + 4189*ep^2*mtt^2*mWW^2*s^2*t^6 + 4883*ep^3*mtt^2*mWW^2*s^2*t^6 + 1929*ep^4*mtt^2*mWW^2*s^2*t^6 + 62*mtt*mWW^3*s^2*t^6 + 524*ep*mtt*mWW^3*s^2*t^6 + 1654*ep^2*mtt*mWW^3*s^2*t^6 + 2340*ep^3*mtt*mWW^3*s^2*t^6 + 1244*ep^4*mtt*mWW^3*s^2*t^6 - 70*mWW^4*s^2*t^6 - 621*ep*mWW^4*s^2*t^6 - 1945*ep^2*mWW^4*s^2*t^6 - 2579*ep^3*mWW^4*s^2*t^6 - 1233*ep^4*mWW^4*s^2*t^6 + 16*ep*mtt^3*s^3*t^6 + 72*ep^2*mtt^3*s^3*t^6 + 104*ep^3*mtt^3*s^3*t^6 + 48*ep^4*mtt^3*s^3*t^6 + 60*mtt^2*mWW*s^3*t^6 + 452*ep*mtt^2*mWW*s^3*t^6 + 1242*ep^2*mtt^2*mWW*s^3*t^6 + 1444*ep^3*mtt^2*mWW*s^3*t^6 + 594*ep^4*mtt^2*mWW*s^3*t^6 + 12*mtt*mWW^2*s^3*t^6 + 112*ep*mtt*mWW^2*s^3*t^6 + 408*ep^2*mtt*mWW^2*s^3*t^6 + 680*ep^3*mtt*mWW^2*s^3*t^6 + 420*ep^4*mtt*mWW^2*s^3*t^6 - 48*mWW^3*s^3*t^6 - 468*ep*mWW^3*s^3*t^6 - 1554*ep^2*mWW^3*s^3*t^6 - 2148*ep^3*mWW^3*s^3*t^6 - 1062*ep^4*mWW^3*s^3*t^6 + 4*mtt^4*mWW*t^7 + 41*ep*mtt^4*mWW*t^7 + 135*ep^2*mtt^4*mWW*t^7 + 175*ep^3*mtt^4*mWW*t^7 + 77*ep^4*mtt^4*mWW*t^7 - 12*mtt^3*mWW^2*t^7 - 123*ep*mtt^3*mWW^2*t^7 - 405*ep^2*mtt^3*mWW^2*t^7 - 525*ep^3*mtt^3*mWW^2*t^7 - 231*ep^4*mtt^3*mWW^2*t^7 + 12*mtt^2*mWW^3*t^7 + 123*ep*mtt^2*mWW^3*t^7 + 405*ep^2*mtt^2*mWW^3*t^7 + 525*ep^3*mtt^2*mWW^3*t^7 + 231*ep^4*mtt^2*mWW^3*t^7 - 4*mtt*mWW^4*t^7 - 41*ep*mtt*mWW^4*t^7 - 135*ep^2*mtt*mWW^4*t^7 - 175*ep^3*mtt*mWW^4*t^7 - 77*ep^4*mtt*mWW^4*t^7 - 8*mtt^3*mWW*s*t^7 - 82*ep*mtt^3*mWW*s*t^7 - 270*ep^2*mtt^3*mWW*s*t^7 - 350*ep^3*mtt^3*mWW*s*t^7 - 154*ep^4*mtt^3*mWW*s*t^7 + 12*mtt^2*mWW^2*s*t^7 + 123*ep*mtt^2*mWW^2*s*t^7 + 405*ep^2*mtt^2*mWW^2*s*t^7 + 525*ep^3*mtt^2*mWW^2*s*t^7 + 231*ep^4*mtt^2*mWW^2*s*t^7 - 4*mWW^4*s*t^7 - 41*ep*mWW^4*s*t^7 - 135*ep^2*mWW^4*s*t^7 - 175*ep^3*mWW^4*s*t^7 - 77*ep^4*mWW^4*s*t^7 + 4*mtt^2*mWW*s^2*t^7 + 41*ep*mtt^2*mWW*s^2*t^7 + 135*ep^2*mtt^2*mWW*s^2*t^7 + 175*ep^3*mtt^2*mWW*s^2*t^7 + 77*ep^4*mtt^2*mWW*s^2*t^7 - 4*mWW^3*s^2*t^7 - 41*ep*mWW^3*s^2*t^7 - 135*ep^2*mWW^3*s^2*t^7 - 175*ep^3*mWW^3*s^2*t^7 - 77*ep^4*mWW^3*s^2*t^7)/(2*(1 + ep)^2*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)^2*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*ep*mtt^9*mWW + 28*ep^2*mtt^9*mWW + 42*ep^3*mtt^9*mWW + 20*ep^4*mtt^9*mWW - 13*ep*mtt^8*mWW^2 - 62*ep^2*mtt^8*mWW^2 - 95*ep^3*mtt^8*mWW^2 - 46*ep^4*mtt^8*mWW^2 - 34*mtt^7*mWW^3 - 302*ep*mtt^7*mWW^3 - 944*ep^2*mtt^7*mWW^3 - 1252*ep^3*mtt^7*mWW^3 - 600*ep^4*mtt^7*mWW^3 + 130*mtt^6*mWW^4 + 1171*ep*mtt^6*mWW^4 + 3714*ep^2*mtt^6*mWW^4 + 4991*ep^3*mtt^6*mWW^4 + 2414*ep^4*mtt^6*mWW^4 - 180*mtt^5*mWW^5 - 1614*ep*mtt^5*mWW^5 - 5156*ep^2*mtt^5*mWW^5 - 7014*ep^3*mtt^5*mWW^5 - 3436*ep^4*mtt^5*mWW^5 + 100*mtt^4*mWW^6 + 905*ep*mtt^4*mWW^6 + 2966*ep^2*mtt^4*mWW^6 + 4159*ep^3*mtt^4*mWW^6 + 2094*ep^4*mtt^4*mWW^6 - 10*mtt^3*mWW^7 - 106*ep*mtt^3*mWW^7 - 424*ep^2*mtt^3*mWW^7 - 704*ep^3*mtt^3*mWW^7 - 400*ep^4*mtt^3*mWW^7 - 6*mtt^2*mWW^8 - 47*ep*mtt^2*mWW^8 - 122*ep^2*mtt^2*mWW^8 - 127*ep^3*mtt^2*mWW^8 - 46*ep^4*mtt^2*mWW^8 - 36*ep*mtt^8*mWW*s - 168*ep^2*mtt^8*mWW*s - 252*ep^3*mtt^8*mWW*s - 120*ep^4*mtt^8*mWW*s + 66*ep*mtt^7*mWW^2*s + 313*ep^2*mtt^7*mWW^2*s + 478*ep^3*mtt^7*mWW^2*s + 231*ep^4*mtt^7*mWW^2*s + 130*mtt^6*mWW^3*s + 1180*ep*mtt^6*mWW^3*s + 3747*ep^2*mtt^6*mWW^3*s + 5022*ep^3*mtt^6*mWW^3*s + 2421*ep^4*mtt^6*mWW^3*s - 392*mtt^5*mWW^4*s - 3626*ep*mtt^5*mWW^4*s - 11718*ep^2*mtt^5*mWW^4*s - 15954*ep^3*mtt^5*mWW^4*s - 7782*ep^4*mtt^5*mWW^4*s + 388*mtt^4*mWW^5*s + 3616*ep*mtt^4*mWW^5*s + 11890*ep^2*mtt^4*mWW^5*s + 16528*ep^3*mtt^4*mWW^5*s + 8226*ep^4*mtt^4*mWW^5*s - 112*mtt^3*mWW^6*s - 1126*ep*mtt^3*mWW^6*s - 3999*ep^2*mtt^3*mWW^6*s - 5958*ep^3*mtt^3*mWW^6*s - 3141*ep^4*mtt^3*mWW^6*s - 22*mtt^2*mWW^7*s - 136*ep*mtt^2*mWW^7*s - 237*ep^2*mtt^2*mWW^7*s - 66*ep^3*mtt^2*mWW^7*s + 81*ep^4*mtt^2*mWW^7*s + 8*mtt*mWW^8*s + 62*ep*mtt*mWW^8*s + 172*ep^2*mtt*mWW^8*s + 202*ep^3*mtt*mWW^8*s + 84*ep^4*mtt*mWW^8*s + 90*ep*mtt^7*mWW*s^2 + 420*ep^2*mtt^7*mWW*s^2 + 630*ep^3*mtt^7*mWW*s^2 + 300*ep^4*mtt^7*mWW*s^2 - 135*ep*mtt^6*mWW^2*s^2 - 635*ep^2*mtt^6*mWW^2*s^2 - 965*ep^3*mtt^6*mWW^2*s^2 - 465*ep^4*mtt^6*mWW^2*s^2 - 176*mtt^5*mWW^3*s^2 - 1688*ep*mtt^5*mWW^3*s^2 - 5548*ep^2*mtt^5*mWW^3*s^2 - 7592*ep^3*mtt^5*mWW^3*s^2 - 3700*ep^4*mtt^5*mWW^3*s^2 + 382*mtt^4*mWW^4*s^2 + 3802*ep*mtt^4*mWW^4*s^2 + 12829*ep^2*mtt^4*mWW^4*s^2 + 17934*ep^3*mtt^4*mWW^4*s^2 + 8885*ep^4*mtt^4*mWW^4*s^2 - 210*mtt^3*mWW^5*s^2 - 2254*ep*mtt^3*mWW^5*s^2 - 8032*ep^2*mtt^3*mWW^5*s^2 - 11740*ep^3*mtt^3*mWW^5*s^2 - 6040*ep^4*mtt^3*mWW^5*s^2 - 22*mtt^2*mWW^6*s^2 - 7*ep*mtt^2*mWW^6*s^2 + 439*ep^2*mtt^2*mWW^6*s^2 + 1109*ep^3*mtt^2*mWW^6*s^2 + 757*ep^4*mtt^2*mWW^6*s^2 + 26*mtt*mWW^7*s^2 + 188*ep*mtt*mWW^7*s^2 + 512*ep^2*mtt*mWW^7*s^2 + 606*ep^3*mtt*mWW^7*s^2 + 256*ep^4*mtt*mWW^7*s^2 + 4*ep*mWW^8*s^2 + 15*ep^2*mWW^8*s^2 + 18*ep^3*mWW^8*s^2 + 7*ep^4*mWW^8*s^2 - 120*ep*mtt^6*mWW*s^3 - 560*ep^2*mtt^6*mWW*s^3 - 840*ep^3*mtt^6*mWW*s^3 - 400*ep^4*mtt^6*mWW*s^3 + 140*ep*mtt^5*mWW^2*s^3 + 650*ep^2*mtt^5*mWW^2*s^3 + 980*ep^3*mtt^5*mWW^2*s^3 + 470*ep^4*mtt^5*mWW^2*s^3 + 84*mtt^4*mWW^3*s^3 + 992*ep*mtt^4*mWW^3*s^3 + 3602*ep^2*mtt^4*mWW^3*s^3 + 5188*ep^3*mtt^4*mWW^3*s^3 + 2590*ep^4*mtt^4*mWW^3*s^3 - 94*mtt^3*mWW^4*s^3 - 1359*ep*mtt^3*mWW^4*s^3 - 5314*ep^2*mtt^3*mWW^4*s^3 - 7981*ep^3*mtt^3*mWW^4*s^3 - 4100*ep^4*mtt^3*mWW^4*s^3 - 24*mtt^2*mWW^5*s^3 + 117*ep*mtt^2*mWW^5*s^3 + 1018*ep^2*mtt^2*mWW^5*s^3 + 1949*ep^3*mtt^2*mWW^5*s^3 + 1144*ep^4*mtt^2*mWW^5*s^3 + 34*mtt*mWW^6*s^3 + 219*ep*mtt*mWW^6*s^3 + 564*ep^2*mtt*mWW^6*s^3 + 657*ep^3*mtt*mWW^6*s^3 + 278*ep^4*mtt*mWW^6*s^3 + 11*ep*mWW^7*s^3 + 40*ep^2*mWW^7*s^3 + 47*ep^3*mWW^7*s^3 + 18*ep^4*mWW^7*s^3 + 90*ep*mtt^5*mWW*s^4 + 420*ep^2*mtt^5*mWW*s^4 + 630*ep^3*mtt^5*mWW*s^4 + 300*ep^4*mtt^5*mWW*s^4 - 75*ep*mtt^4*mWW^2*s^4 - 340*ep^2*mtt^4*mWW^2*s^4 - 505*ep^3*mtt^4*mWW^2*s^4 - 240*ep^4*mtt^4*mWW^2*s^4 + 14*mtt^3*mWW^3*s^4 - 118*ep*mtt^3*mWW^3*s^4 - 828*ep^2*mtt^3*mWW^3*s^4 - 1452*ep^3*mtt^3*mWW^3*s^4 - 780*ep^4*mtt^3*mWW^3*s^4 - 40*mtt^2*mWW^4*s^4 - 40*ep*mtt^2*mWW^4*s^4 + 438*ep^2*mtt^2*mWW^4*s^4 + 1014*ep^3*mtt^2*mWW^4*s^4 + 600*ep^4*mtt^2*mWW^4*s^4 + 26*mtt*mWW^5*s^4 + 134*ep*mtt*mWW^5*s^4 + 280*ep^2*mtt*mWW^5*s^4 + 280*ep^3*mtt*mWW^5*s^4 + 108*ep^4*mtt*mWW^5*s^4 + 9*ep*mWW^6*s^4 + 30*ep^2*mWW^6*s^4 + 33*ep^3*mWW^6*s^4 + 12*ep^4*mWW^6*s^4 - 36*ep*mtt^4*mWW*s^5 - 168*ep^2*mtt^4*mWW*s^5 - 252*ep^3*mtt^4*mWW*s^5 - 120*ep^4*mtt^4*mWW*s^5 + 18*ep*mtt^3*mWW^2*s^5 + 77*ep^2*mtt^3*mWW^2*s^5 + 110*ep^3*mtt^3*mWW^2*s^5 + 51*ep^4*mtt^3*mWW^2*s^5 - 22*mtt^2*mWW^3*s^5 - 76*ep*mtt^2*mWW^3*s^5 - 29*ep^2*mtt^2*mWW^3*s^5 + 110*ep^3*mtt^2*mWW^3*s^5 + 85*ep^4*mtt^2*mWW^3*s^5 + 14*mtt*mWW^4*s^5 + 53*ep*mtt*mWW^4*s^5 + 56*ep^2*mtt*mWW^4*s^5 + 3*ep^3*mtt*mWW^4*s^5 - 14*ep^4*mtt*mWW^4*s^5 + ep*mWW^5*s^5 - 3*ep^3*mWW^5*s^5 - 2*ep^4*mWW^5*s^5 + 6*ep*mtt^3*mWW*s^6 + 28*ep^2*mtt^3*mWW*s^6 + 42*ep^3*mtt^3*mWW*s^6 + 20*ep^4*mtt^3*mWW*s^6 - ep*mtt^2*mWW^2*s^6 - 3*ep^2*mtt^2*mWW^2*s^6 - 3*ep^3*mtt^2*mWW^2*s^6 - ep^4*mtt^2*mWW^2*s^6 + 4*mtt*mWW^3*s^6 + 12*ep*mtt*mWW^3*s^6 - 24*ep^3*mtt*mWW^3*s^6 - 16*ep^4*mtt*mWW^3*s^6 - ep*mWW^4*s^6 - 5*ep^2*mWW^4*s^6 - 7*ep^3*mWW^4*s^6 - 3*ep^4*mWW^4*s^6 + 6*ep*mtt^9*t + 28*ep^2*mtt^9*t + 42*ep^3*mtt^9*t + 20*ep^4*mtt^9*t - 96*ep*mtt^8*mWW*t - 448*ep^2*mtt^8*mWW*t - 672*ep^3*mtt^8*mWW*t - 320*ep^4*mtt^8*mWW*t + 68*mtt^7*mWW^2*t + 836*ep*mtt^7*mWW^2*t + 2991*ep^2*mtt^7*mWW^2*t + 4190*ep^3*mtt^7*mWW^2*t + 2015*ep^4*mtt^7*mWW^2*t - 176*mtt^6*mWW^3*t - 1676*ep*mtt^6*mWW^3*t - 5503*ep^2*mtt^6*mWW^3*t - 7554*ep^3*mtt^6*mWW^3*t - 3683*ep^4*mtt^6*mWW^3*t - 28*mtt^5*mWW^4*t - 342*ep*mtt^5*mWW^4*t - 1000*ep^2*mtt^5*mWW^4*t - 968*ep^3*mtt^5*mWW^4*t - 234*ep^4*mtt^5*mWW^4*t + 448*mtt^4*mWW^5*t + 3952*ep*mtt^4*mWW^5*t + 12042*ep^2*mtt^4*mWW^5*t + 15340*ep^3*mtt^4*mWW^5*t + 6970*ep^4*mtt^4*mWW^5*t - 436*mtt^3*mWW^6*t - 3736*ep*mtt^3*mWW^6*t - 11337*ep^2*mtt^3*mWW^6*t - 14586*ep^3*mtt^3*mWW^6*t - 6741*ep^4*mtt^3*mWW^6*t + 112*mtt^2*mWW^7*t + 972*ep*mtt^2*mWW^7*t + 3029*ep^2*mtt^2*mWW^7*t + 4022*ep^3*mtt^2*mWW^7*t + 1913*ep^4*mtt^2*mWW^7*t + 12*mtt*mWW^8*t + 84*ep*mtt*mWW^8*t + 198*ep^2*mtt*mWW^8*t + 186*ep^3*mtt*mWW^8*t + 60*ep^4*mtt*mWW^8*t - 36*ep*mtt^8*s*t - 168*ep^2*mtt^8*s*t - 252*ep^3*mtt^8*s*t - 120*ep^4*mtt^8*s*t + 483*ep*mtt^7*mWW*s*t + 2257*ep^2*mtt^7*mWW*s*t + 3389*ep^3*mtt^7*mWW*s*t + 1615*ep^4*mtt^7*mWW*s*t - 260*mtt^6*mWW^2*s*t - 3274*ep*mtt^6*mWW^2*s*t - 11834*ep^2*mtt^6*mWW^2*s*t - 16680*ep^3*mtt^6*mWW^2*s*t - 8052*ep^4*mtt^6*mWW^2*s*t + 546*mtt^5*mWW^3*s*t + 5094*ep*mtt^5*mWW^3*s*t + 16672*ep^2*mtt^5*mWW^3*s*t + 23016*ep^3*mtt^5*mWW^3*s*t + 11336*ep^4*mtt^5*mWW^3*s*t + 156*mtt^4*mWW^4*s*t + 1924*ep*mtt^4*mWW^4*s*t + 6172*ep^2*mtt^4*mWW^4*s*t + 7210*ep^3*mtt^4*mWW^4*s*t + 2662*ep^4*mtt^4*mWW^4*s*t - 1004*mtt^3*mWW^5*s*t - 9043*ep*mtt^3*mWW^5*s*t - 27771*ep^2*mtt^3*mWW^5*s*t - 35373*ep^3*mtt^3*mWW^5*s*t - 15953*ep^4*mtt^3*mWW^5*s*t + 644*mtt^2*mWW^6*s*t + 5580*ep*mtt^2*mWW^6*s*t + 16938*ep^2*mtt^2*mWW^6*s*t + 21666*ep^3*mtt^2*mWW^6*s*t + 9904*ep^4*mtt^2*mWW^6*s*t - 70*mtt*mWW^7*s*t - 646*ep*mtt*mWW^7*s*t - 2062*ep^2*mtt*mWW^7*s*t - 2760*ep^3*mtt*mWW^7*s*t - 1310*ep^4*mtt*mWW^7*s*t - 12*mWW^8*s*t - 82*ep*mWW^8*s*t - 204*ep^2*mWW^8*s*t - 216*ep^3*mWW^8*s*t - 82*ep^4*mWW^8*s*t + 90*ep*mtt^7*s^2*t + 420*ep^2*mtt^7*s^2*t + 630*ep^3*mtt^7*s^2*t + 300*ep^4*mtt^7*s^2*t - 975*ep*mtt^6*mWW*s^2*t - 4565*ep^2*mtt^6*mWW*s^2*t - 6865*ep^3*mtt^6*mWW*s^2*t - 3275*ep^4*mtt^6*mWW*s^2*t + 352*mtt^5*mWW^2*s^2*t + 4694*ep*mtt^5*mWW^2*s^2*t + 17342*ep^2*mtt^5*mWW^2*s^2*t + 24742*ep^3*mtt^5*mWW^2*s^2*t + 12030*ep^4*mtt^5*mWW^2*s^2*t - 574*mtt^4*mWW^3*s^2*t - 5095*ep*mtt^4*mWW^3*s^2*t - 16487*ep^2*mtt^4*mWW^3*s^2*t - 22987*ep^3*mtt^4*mWW^3*s^2*t - 11561*ep^4*mtt^4*mWW^3*s^2*t - 250*mtt^3*mWW^4*s^2*t - 3290*ep*mtt^3*mWW^4*s^2*t - 11209*ep^2*mtt^3*mWW^4*s^2*t - 14178*ep^3*mtt^3*mWW^4*s^2*t - 5865*ep^4*mtt^3*mWW^4*s^2*t + 746*mtt^2*mWW^5*s^2*t + 6917*ep*mtt^2*mWW^5*s^2*t + 21454*ep^2*mtt^2*mWW^5*s^2*t + 27349*ep^3*mtt^2*mWW^5*s^2*t + 12246*ep^4*mtt^2*mWW^5*s^2*t - 270*mtt*mWW^6*s^2*t - 2314*ep*mtt*mWW^6*s^2*t - 6873*ep^2*mtt*mWW^6*s^2*t - 8586*ep^3*mtt*mWW^6*s^2*t - 3829*ep^4*mtt*mWW^6*s^2*t - 4*mWW^7*s^2*t - 27*ep*mWW^7*s^2*t - 82*ep^2*mWW^7*s^2*t - 105*ep^3*mWW^7*s^2*t - 46*ep^4*mWW^7*s^2*t - 120*ep*mtt^6*s^3*t - 560*ep^2*mtt^6*s^3*t - 840*ep^3*mtt^6*s^3*t - 400*ep^4*mtt^6*s^3*t + 990*ep*mtt^5*mWW*s^3*t + 4650*ep^2*mtt^5*mWW*s^3*t + 7010*ep^3*mtt^5*mWW*s^3*t + 3350*ep^4*mtt^5*mWW*s^3*t - 168*mtt^4*mWW^2*s^3*t - 2756*ep*mtt^4*mWW^2*s^3*t - 10848*ep^2*mtt^4*mWW^2*s^3*t - 15968*ep^3*mtt^4*mWW^2*s^3*t - 7900*ep^4*mtt^4*mWW^2*s^3*t + 206*mtt^3*mWW^3*s^3*t + 1474*ep*mtt^3*mWW^3*s^3*t + 4426*ep^2*mtt^3*mWW^3*s^3*t + 6356*ep^3*mtt^3*mWW^3*s^3*t + 3474*ep^4*mtt^3*mWW^3*s^3*t + 148*mtt^2*mWW^4*s^3*t + 2199*ep*mtt^2*mWW^4*s^3*t + 7953*ep^2*mtt^2*mWW^4*s^3*t + 10653*ep^3*mtt^2*mWW^4*s^3*t + 4703*ep^4*mtt^2*mWW^4*s^3*t - 218*mtt*mWW^5*s^3*t - 1988*ep*mtt*mWW^5*s^3*t - 6054*ep^2*mtt*mWW^5*s^3*t - 7606*ep^3*mtt*mWW^5*s^3*t - 3358*ep^4*mtt*mWW^5*s^3*t + 32*mWW^6*s^3*t + 201*ep*mWW^6*s^3*t + 433*ep^2*mWW^6*s^3*t + 395*ep^3*mWW^6*s^3*t + 131*ep^4*mWW^6*s^3*t + 90*ep*mtt^5*s^4*t + 420*ep^2*mtt^5*s^4*t + 630*ep^3*mtt^5*s^4*t + 300*ep^4*mtt^5*s^4*t - 510*ep*mtt^4*mWW*s^4*t - 2410*ep^2*mtt^4*mWW*s^4*t - 3650*ep^3*mtt^4*mWW*s^4*t - 1750*ep^4*mtt^4*mWW*s^4*t - 28*mtt^3*mWW^2*s^4*t + 304*ep*mtt^3*mWW^2*s^4*t + 1967*ep^2*mtt^3*mWW^2*s^4*t + 3402*ep^3*mtt^3*mWW^2*s^4*t + 1815*ep^4*mtt^3*mWW^2*s^4*t + 6*mtt^2*mWW^3*s^4*t + 348*ep*mtt^2*mWW^3*s^4*t + 1469*ep^2*mtt^2*mWW^3*s^4*t + 2004*ep^3*mtt^2*mWW^3*s^4*t + 829*ep^4*mtt^2*mWW^3*s^4*t - 30*mtt*mWW^4*s^4*t - 514*ep*mtt*mWW^4*s^4*t - 1967*ep^2*mtt*mWW^4*s^4*t - 2772*ep^3*mtt*mWW^4*s^4*t - 1289*ep^4*mtt*mWW^4*s^4*t + 28*mWW^5*s^4*t + 162*ep*mWW^5*s^4*t + 329*ep^2*mWW^5*s^4*t + 290*ep^3*mWW^5*s^4*t + 95*ep^4*mWW^5*s^4*t - 36*ep*mtt^4*s^5*t - 168*ep^2*mtt^4*s^5*t - 252*ep^3*mtt^4*s^5*t - 120*ep^4*mtt^4*s^5*t + 111*ep*mtt^3*mWW*s^5*t + 533*ep^2*mtt^3*mWW*s^5*t + 817*ep^3*mtt^3*mWW*s^5*t + 395*ep^4*mtt^3*mWW*s^5*t + 44*mtt^2*mWW^2*s^5*t + 238*ep*mtt^2*mWW^2*s^5*t + 466*ep^2*mtt^2*mWW^2*s^5*t + 392*ep^3*mtt^2*mWW^2*s^5*t + 120*ep^4*mtt^2*mWW^2*s^5*t - 8*mtt*mWW^3*s^5*t - 152*ep*mtt*mWW^3*s^5*t - 610*ep^2*mtt*mWW^3*s^5*t - 884*ep^3*mtt*mWW^3*s^5*t - 418*ep^4*mtt*mWW^3*s^5*t + 4*mWW^4*s^5*t + 23*ep*mWW^4*s^5*t + 51*ep^2*mWW^4*s^5*t + 55*ep^3*mWW^4*s^5*t + 23*ep^4*mWW^4*s^5*t + 6*ep*mtt^3*s^6*t + 28*ep^2*mtt^3*s^6*t + 42*ep^3*mtt^3*s^6*t + 20*ep^4*mtt^3*s^6*t - 3*ep*mtt^2*mWW*s^6*t - 17*ep^2*mtt^2*mWW*s^6*t - 29*ep^3*mtt^2*mWW*s^6*t - 15*ep^4*mtt^2*mWW*s^6*t - 8*mtt*mWW^2*s^6*t - 42*ep*mtt*mWW^2*s^6*t - 84*ep^2*mtt*mWW^2*s^6*t - 78*ep^3*mtt*mWW^2*s^6*t - 28*ep^4*mtt*mWW^2*s^6*t + 7*ep*mWW^3*s^6*t + 33*ep^2*mWW^3*s^6*t + 49*ep^3*mWW^3*s^6*t + 23*ep^4*mWW^3*s^6*t - 23*ep*mtt^8*t^2 - 106*ep^2*mtt^8*t^2 - 157*ep^3*mtt^8*t^2 - 74*ep^4*mtt^8*t^2 - 34*mtt^7*mWW*t^2 + 61*ep*mtt^7*mWW*t^2 + 733*ep^2*mtt^7*mWW*t^2 + 1237*ep^3*mtt^7*mWW*t^2 + 575*ep^4*mtt^7*mWW*t^2 - 38*mtt^6*mWW^2*t^2 - 1313*ep*mtt^6*mWW^2*t^2 - 5595*ep^2*mtt^6*mWW^2*t^2 - 8187*ep^3*mtt^6*mWW^2*t^2 - 3891*ep^4*mtt^6*mWW^2*t^2 + 572*mtt^5*mWW^3*t^2 + 5684*ep*mtt^5*mWW^3*t^2 + 18618*ep^2*mtt^5*mWW^3*t^2 + 24950*ep^3*mtt^5*mWW^3*t^2 + 11744*ep^4*mtt^5*mWW^3*t^2 - 920*mtt^4*mWW^4*t^2 - 7640*ep*mtt^4*mWW^4*t^2 - 22979*ep^2*mtt^4*mWW^4*t^2 - 29734*ep^3*mtt^4*mWW^4*t^2 - 13947*ep^4*mtt^4*mWW^4*t^2 + 232*mtt^3*mWW^5*t^2 + 1603*ep*mtt^3*mWW^5*t^2 + 4597*ep^2*mtt^3*mWW^5*t^2 + 6253*ep^3*mtt^3*mWW^5*t^2 + 3235*ep^4*mtt^3*mWW^5*t^2 + 396*mtt^2*mWW^6*t^2 + 3301*ep*mtt^2*mWW^6*t^2 + 9511*ep^2*mtt^2*mWW^6*t^2 + 11441*ep^3*mtt^2*mWW^6*t^2 + 4899*ep^4*mtt^2*mWW^6*t^2 - 202*mtt*mWW^7*t^2 - 1636*ep*mtt*mWW^7*t^2 - 4700*ep^2*mtt*mWW^7*t^2 - 5736*ep^3*mtt*mWW^7*t^2 - 2522*ep^4*mtt*mWW^7*t^2 - 6*mWW^8*t^2 - 37*ep*mWW^8*t^2 - 79*ep^2*mWW^8*t^2 - 67*ep^3*mWW^8*t^2 - 19*ep^4*mWW^8*t^2 + 123*ep*mtt^7*s*t^2 + 566*ep^2*mtt^7*s*t^2 + 837*ep^3*mtt^7*s*t^2 + 394*ep^4*mtt^7*s*t^2 + 130*mtt^6*mWW*s*t^2 - 386*ep*mtt^6*mWW*s*t^2 - 3503*ep^2*mtt^6*mWW*s*t^2 - 5752*ep^3*mtt^6*mWW*s*t^2 - 2669*ep^4*mtt^6*mWW*s*t^2 + 84*mtt^5*mWW^2*s*t^2 + 4116*ep*mtt^5*mWW^2*s*t^2 + 18031*ep^2*mtt^5*mWW^2*s*t^2 + 26580*ep^3*mtt^5*mWW^2*s*t^2 + 12629*ep^4*mtt^5*mWW^2*s*t^2 - 1532*mtt^4*mWW^3*s*t^2 - 14874*ep*mtt^4*mWW^3*s*t^2 - 48147*ep^2*mtt^4*mWW^3*s*t^2 - 64080*ep^3*mtt^4*mWW^3*s*t^2 - 30031*ep^4*mtt^4*mWW^3*s*t^2 + 2008*mtt^3*mWW^4*s*t^2 + 15920*ep*mtt^3*mWW^4*s*t^2 + 46444*ep^2*mtt^3*mWW^4*s*t^2 + 59004*ep^3*mtt^3*mWW^4*s*t^2 + 27448*ep^4*mtt^3*mWW^4*s*t^2 - 292*mtt^2*mWW^5*s*t^2 - 1601*ep*mtt^2*mWW^5*s*t^2 - 3993*ep^2*mtt^2*mWW^5*s*t^2 - 5455*ep^3*mtt^2*mWW^5*s*t^2 - 3107*ep^4*mtt^2*mWW^5*s*t^2 - 520*mtt*mWW^6*s*t^2 - 4239*ep*mtt*mWW^6*s*t^2 - 11965*ep^2*mtt*mWW^6*s*t^2 - 14101*ep^3*mtt*mWW^6*s*t^2 - 5895*ep^4*mtt*mWW^6*s*t^2 + 122*mWW^7*s*t^2 + 941*ep*mWW^7*s*t^2 + 2567*ep^2*mWW^7*s*t^2 + 2967*ep^3*mWW^7*s*t^2 + 1231*ep^4*mWW^7*s*t^2 - 270*ep*mtt^6*s^2*t^2 - 1240*ep^2*mtt^6*s^2*t^2 - 1830*ep^3*mtt^6*s^2*t^2 - 860*ep^4*mtt^6*s^2*t^2 - 176*mtt^5*mWW*s^2*t^2 + 952*ep*mtt^5*mWW*s^2*t^2 + 6710*ep^2*mtt^5*mWW*s^2*t^2 + 10656*ep^3*mtt^5*mWW*s^2*t^2 + 4930*ep^4*mtt^5*mWW*s^2*t^2 + 2*mtt^4*mWW^2*s^2*t^2 - 4340*ep*mtt^4*mWW^2*s^2*t^2 - 20290*ep^2*mtt^4*mWW^2*s^2*t^2 - 30444*ep^3*mtt^4*mWW^2*s^2*t^2 - 14496*ep^4*mtt^4*mWW^2*s^2*t^2 + 1394*mtt^3*mWW^3*s^2*t^2 + 12949*ep*mtt^3*mWW^3*s^2*t^2 + 40907*ep^2*mtt^3*mWW^3*s^2*t^2 + 53679*ep^3*mtt^3*mWW^3*s^2*t^2 + 24963*ep^4*mtt^3*mWW^3*s^2*t^2 - 1524*mtt^2*mWW^4*s^2*t^2 - 11074*ep*mtt^2*mWW^4*s^2*t^2 - 30212*ep^2*mtt^2*mWW^4*s^2*t^2 - 36680*ep^3*mtt^2*mWW^4*s^2*t^2 - 16690*ep^4*mtt^2*mWW^4*s^2*t^2 + 110*mtt*mWW^5*s^2*t^2 + 303*ep*mtt*mWW^5*s^2*t^2 + 157*ep^2*mtt*mWW^5*s^2*t^2 + 141*ep^3*mtt*mWW^5*s^2*t^2 + 357*ep^4*mtt*mWW^5*s^2*t^2 + 194*mWW^6*s^2*t^2 + 1480*ep*mWW^6*s^2*t^2 + 3968*ep^2*mWW^6*s^2*t^2 + 4478*ep^3*mWW^6*s^2*t^2 + 1796*ep^4*mWW^6*s^2*t^2 + 310*ep*mtt^5*s^3*t^2 + 1420*ep^2*mtt^5*s^3*t^2 + 2090*ep^3*mtt^5*s^3*t^2 + 980*ep^4*mtt^5*s^3*t^2 + 84*mtt^4*mWW*s^3*t^2 - 1168*ep*mtt^4*mWW*s^3*t^2 - 6470*ep^2*mtt^4*mWW*s^3*t^2 - 9844*ep^3*mtt^4*mWW*s^3*t^2 - 4530*ep^4*mtt^4*mWW*s^3*t^2 - 130*mtt^3*mWW^2*s^3*t^2 + 1448*ep*mtt^3*mWW^2*s^3*t^2 + 8606*ep^2*mtt^3*mWW^2*s^3*t^2 + 13680*ep^3*mtt^3*mWW^2*s^3*t^2 + 6604*ep^4*mtt^3*mWW^2*s^3*t^2 - 488*mtt^2*mWW^3*s^3*t^2 - 3961*ep*mtt^2*mWW^3*s^3*t^2 - 11483*ep^2*mtt^2*mWW^3*s^3*t^2 - 14319*ep^3*mtt^2*mWW^3*s^3*t^2 - 6513*ep^4*mtt^2*mWW^3*s^3*t^2 + 524*mtt*mWW^4*s^3*t^2 + 3262*ep*mtt*mWW^4*s^3*t^2 + 7626*ep^2*mtt*mWW^4*s^3*t^2 + 8130*ep^3*mtt*mWW^4*s^3*t^2 + 3434*ep^4*mtt*mWW^4*s^3*t^2 - 14*mWW^5*s^3*t^2 - 11*ep*mWW^5*s^3*t^2 + 109*ep^2*mWW^5*s^3*t^2 + 167*ep^3*mWW^5*s^3*t^2 + 25*ep^4*mWW^5*s^3*t^2 - 195*ep*mtt^4*s^4*t^2 - 890*ep^2*mtt^4*s^4*t^2 - 1305*ep^3*mtt^4*s^4*t^2 - 610*ep^4*mtt^4*s^4*t^2 + 14*mtt^3*mWW*s^4*t^2 + 737*ep*mtt^3*mWW*s^4*t^2 + 3185*ep^2*mtt^3*mWW*s^4*t^2 + 4561*ep^3*mtt^3*mWW*s^4*t^2 + 2075*ep^4*mtt^3*mWW*s^4*t^2 + 108*mtt^2*mWW^2*s^4*t^2 + 231*ep*mtt^2*mWW^2*s^4*t^2 - 463*ep^2*mtt^2*mWW^2*s^4*t^2 - 1371*ep^3*mtt^2*mWW^2*s^4*t^2 - 761*ep^4*mtt^2*mWW^2*s^4*t^2 + 62*mtt*mWW^3*s^4*t^2 + 151*ep*mtt*mWW^3*s^4*t^2 - 257*ep^2*mtt*mWW^3*s^4*t^2 - 829*ep^3*mtt*mWW^3*s^4*t^2 - 459*ep^4*mtt*mWW^3*s^4*t^2 - 88*mWW^4*s^4*t^2 - 468*ep*mWW^4*s^4*t^2 - 879*ep^2*mWW^4*s^4*t^2 - 720*ep^3*mWW^4*s^4*t^2 - 245*ep^4*mWW^4*s^4*t^2 + 63*ep*mtt^3*s^5*t^2 + 286*ep^2*mtt^3*s^5*t^2 + 417*ep^3*mtt^3*s^5*t^2 + 194*ep^4*mtt^3*s^5*t^2 - 22*mtt^2*mWW*s^5*t^2 - 214*ep*mtt^2*mWW*s^5*t^2 - 683*ep^2*mtt^2*mWW*s^5*t^2 - 876*ep^3*mtt^2*mWW*s^5*t^2 - 385*ep^4*mtt^2*mWW*s^5*t^2 - 26*mtt*mWW^2*s^5*t^2 - 148*ep*mtt*mWW^2*s^5*t^2 - 317*ep^2*mtt*mWW^2*s^5*t^2 - 300*ep^3*mtt*mWW^2*s^5*t^2 - 105*ep^4*mtt*mWW^2*s^5*t^2 - 8*mWW^3*s^5*t^2 + 51*ep*mWW^3*s^5*t^2 + 362*ep^2*mWW^3*s^5*t^2 + 599*ep^3*mWW^3*s^5*t^2 + 296*ep^4*mWW^3*s^5*t^2 - 8*ep*mtt^2*s^6*t^2 - 36*ep^2*mtt^2*s^6*t^2 - 52*ep^3*mtt^2*s^6*t^2 - 24*ep^4*mtt^2*s^6*t^2 + 4*mtt*mWW*s^6*t^2 + 18*ep*mtt*mWW*s^6*t^2 + 28*ep^2*mtt*mWW*s^6*t^2 + 18*ep^3*mtt*mWW*s^6*t^2 + 4*ep^4*mtt*mWW*s^6*t^2 + 6*ep*mWW^2*s^6*t^2 + 28*ep^2*mWW^2*s^6*t^2 + 42*ep^3*mWW^2*s^6*t^2 + 20*ep^4*mWW^2*s^6*t^2 + 29*ep*mtt^7*t^3 + 132*ep^2*mtt^7*t^3 + 193*ep^3*mtt^7*t^3 + 90*ep^4*mtt^7*t^3 + 84*mtt^6*mWW*t^3 + 171*ep*mtt^6*mWW*t^3 - 304*ep^2*mtt^6*mWW*t^3 - 785*ep^3*mtt^6*mWW*t^3 - 334*ep^4*mtt^6*mWW*t^3 - 340*mtt^5*mWW^2*t^3 - 1208*ep*mtt^5*mWW^2*t^3 - 957*ep^2*mtt^5*mWW^2*t^3 + 312*ep^3*mtt^5*mWW^2*t^3 + 233*ep^4*mtt^5*mWW^2*t^3 + 24*mtt^4*mWW^3*t^3 - 1435*ep*mtt^4*mWW^3*t^3 - 6910*ep^2*mtt^4*mWW^3*t^3 - 10291*ep^3*mtt^4*mWW^3*t^3 - 4796*ep^4*mtt^4*mWW^3*t^3 + 988*mtt^3*mWW^4*t^3 + 8351*ep*mtt^3*mWW^4*t^3 + 24741*ep^2*mtt^3*mWW^4*t^3 + 30891*ep^3*mtt^3*mWW^4*t^3 + 13801*ep^4*mtt^3*mWW^4*t^3 - 1008*mtt^2*mWW^5*t^3 - 7823*ep*mtt^2*mWW^5*t^3 - 22083*ep^2*mtt^2*mWW^5*t^3 - 26929*ep^3*mtt^2*mWW^5*t^3 - 11981*ep^4*mtt^2*mWW^5*t^3 + 152*mtt*mWW^6*t^3 + 1144*ep*mtt*mWW^6*t^3 + 3268*ep^2*mtt*mWW^6*t^3 + 4148*ep^3*mtt*mWW^6*t^3 + 1952*ep^4*mtt*mWW^6*t^3 + 100*mWW^7*t^3 + 771*ep*mWW^7*t^3 + 2113*ep^2*mWW^7*t^3 + 2461*ep^3*mWW^7*t^3 + 1035*ep^4*mWW^7*t^3 - 136*ep*mtt^6*s*t^3 - 618*ep^2*mtt^6*s*t^3 - 902*ep^3*mtt^6*s*t^3 - 420*ep^4*mtt^6*s*t^3 - 238*mtt^5*mWW*s*t^3 - 151*ep*mtt^5*mWW*s*t^3 + 2377*ep^2*mtt^5*mWW*s*t^3 + 4413*ep^3*mtt^5*mWW*s*t^3 + 1943*ep^4*mtt^5*mWW*s*t^3 + 1044*mtt^4*mWW^2*s*t^3 + 4220*ep*mtt^4*mWW^2*s*t^3 + 5238*ep^2*mtt^4*mWW^2*s*t^3 + 2360*ep^3*mtt^4*mWW^2*s*t^3 + 802*ep^4*mtt^4*mWW^2*s*t^3 - 286*mtt^3*mWW^3*s*t^3 + 682*ep*mtt^3*mWW^3*s*t^3 + 6818*ep^2*mtt^3*mWW^3*s*t^3 + 11192*ep^3*mtt^3*mWW^3*s*t^3 + 5082*ep^4*mtt^3*mWW^3*s*t^3 - 1652*mtt^2*mWW^4*s*t^3 - 13053*ep*mtt^2*mWW^4*s*t^3 - 36689*ep^2*mtt^2*mWW^4*s*t^3 - 43889*ep^3*mtt^2*mWW^4*s*t^3 - 18929*ep^4*mtt^2*mWW^4*s*t^3 + 1224*mtt*mWW^5*s*t^3 + 9089*ep*mtt*mWW^5*s*t^3 + 24599*ep^2*mtt*mWW^5*s*t^3 + 28851*ep^3*mtt*mWW^5*s*t^3 + 12413*ep^4*mtt*mWW^5*s*t^3 - 92*mWW^6*s*t^3 - 651*ep*mWW^6*s*t^3 - 1725*ep^2*mWW^6*s*t^3 - 2025*ep^3*mWW^6*s*t^3 - 891*ep^4*mWW^6*s*t^3 + 254*ep*mtt^5*s^2*t^3 + 1152*ep^2*mtt^5*s^2*t^3 + 1678*ep^3*mtt^5*s^2*t^3 + 780*ep^4*mtt^5*s^2*t^3 + 190*mtt^4*mWW*s^2*t^3 - 676*ep*mtt^4*mWW*s^2*t^3 - 5506*ep^2*mtt^4*mWW*s^2*t^3 - 8702*ep^3*mtt^4*mWW*s^2*t^3 - 3882*ep^4*mtt^4*mWW*s^2*t^3 - 1198*mtt^3*mWW^2*s^2*t^3 - 5699*ep*mtt^3*mWW^2*s^2*t^3 - 9855*ep^2*mtt^3*mWW^2*s^2*t^3 - 8219*ep^3*mtt^3*mWW^2*s^2*t^3 - 3417*ep^4*mtt^3*mWW^2*s^2*t^3 + 580*mtt^2*mWW^3*s^2*t^3 + 3310*ep*mtt^2*mWW^3*s^2*t^3 + 7674*ep^2*mtt^2*mWW^3*s^2*t^3 + 8824*ep^3*mtt^2*mWW^3*s^2*t^3 + 4276*ep^4*mtt^2*mWW^3*s^2*t^3 + 848*mtt*mWW^4*s^2*t^3 + 5767*ep*mtt*mWW^4*s^2*t^3 + 14109*ep^2*mtt*mWW^4*s^2*t^3 + 14843*ep^3*mtt*mWW^4*s^2*t^3 + 5701*ep^4*mtt*mWW^4*s^2*t^3 - 428*mWW^5*s^2*t^3 - 2996*ep*mWW^5*s^2*t^3 - 7638*ep^2*mWW^5*s^2*t^3 - 8456*ep^3*mWW^5*s^2*t^3 - 3458*ep^4*mWW^5*s^2*t^3 - 236*ep*mtt^4*s^3*t^3 - 1068*ep^2*mtt^4*s^3*t^3 - 1552*ep^3*mtt^4*s^3*t^3 - 720*ep^4*mtt^4*s^3*t^3 + 18*mtt^3*mWW*s^3*t^3 + 1224*ep*mtt^3*mWW*s^3*t^3 + 5296*ep^2*mtt^3*mWW*s^3*t^3 + 7478*ep^3*mtt^3*mWW*s^3*t^3 + 3328*ep^4*mtt^3*mWW*s^3*t^3 + 628*mtt^2*mWW^2*s^3*t^3 + 3591*ep*mtt^2*mWW^2*s^3*t^3 + 7859*ep^2*mtt^2*mWW^2*s^3*t^3 + 8131*ep^3*mtt^2*mWW^2*s^3*t^3 + 3499*ep^4*mtt^2*mWW^2*s^3*t^3 - 410*mtt*mWW^3*s^3*t^3 - 3492*ep*mtt*mWW^3*s^3*t^3 - 10656*ep^2*mtt*mWW^3*s^3*t^3 - 13810*ep^3*mtt*mWW^3*s^3*t^3 - 6464*ep^4*mtt*mWW^3*s^3*t^3 - 148*mWW^4*s^3*t^3 - 663*ep*mWW^4*s^3*t^3 - 775*ep^2*mWW^4*s^3*t^3 + 73*ep^3*mWW^4*s^3*t^3 + 357*ep^4*mWW^4*s^3*t^3 + 109*ep*mtt^3*s^4*t^3 + 492*ep^2*mtt^3*s^4*t^3 + 713*ep^3*mtt^3*s^4*t^3 + 330*ep^4*mtt^3*s^4*t^3 - 74*mtt^2*mWW*s^4*t^3 - 671*ep*mtt^2*mWW*s^4*t^3 - 2062*ep^2*mtt^2*mWW*s^4*t^3 - 2577*ep^3*mtt^2*mWW*s^4*t^3 - 1112*ep^4*mtt^2*mWW*s^4*t^3 - 138*mtt*mWW^2*s^4*t^3 - 925*ep*mtt*mWW^2*s^4*t^3 - 2320*ep^2*mtt*mWW^2*s^4*t^3 - 2605*ep^3*mtt*mWW^2*s^4*t^3 - 1120*ep^4*mtt*mWW^2*s^4*t^3 + 92*mWW^3*s^4*t^3 + 935*ep*mWW^3*s^4*t^3 + 3074*ep^2*mWW^3*s^4*t^3 + 4085*ep^3*mWW^3*s^4*t^3 + 1902*ep^4*mWW^3*s^4*t^3 - 20*ep*mtt^2*s^5*t^3 - 90*ep^2*mtt^2*s^5*t^3 - 130*ep^3*mtt^2*s^5*t^3 - 60*ep^4*mtt^2*s^5*t^3 + 20*mtt*mWW*s^5*t^3 + 103*ep*mtt*mWW*s^5*t^3 + 199*ep^2*mtt*mWW*s^5*t^3 + 173*ep^3*mtt*mWW*s^5*t^3 + 57*ep^4*mtt*mWW*s^5*t^3 + 4*mWW^2*s^5*t^3 + 21*ep*mWW^2*s^5*t^3 + 35*ep^2*mWW^2*s^5*t^3 + 21*ep^3*mWW^2*s^5*t^3 + 3*ep^4*mWW^2*s^5*t^3 - 9*ep*mtt^6*t^4 - 40*ep^2*mtt^6*t^4 - 57*ep^3*mtt^6*t^4 - 26*ep^4*mtt^6*t^4 - 24*mtt^5*mWW*t^4 + 187*ep*mtt^5*mWW*t^4 + 1127*ep^2*mtt^5*mWW*t^4 + 1667*ep^3*mtt^5*mWW*t^4 + 715*ep^4*mtt^5*mWW*t^4 + 420*mtt^4*mWW^2*t^4 + 2170*ep*mtt^4*mWW^2*t^4 + 4264*ep^2*mtt^4*mWW^2*t^4 + 4090*ep^3*mtt^4*mWW^2*t^4 + 1752*ep^4*mtt^4*mWW^2*t^4 - 828*mtt^3*mWW^3*t^4 - 5339*ep*mtt^3*mWW^3*t^4 - 13191*ep^2*mtt^3*mWW^3*t^4 - 14903*ep^3*mtt^3*mWW^3*t^4 - 6523*ep^4*mtt^3*mWW^3*t^4 + 280*mtt^2*mWW^4*t^4 + 1847*ep*mtt^2*mWW^4*t^4 + 4832*ep^2*mtt^2*mWW^4*t^4 + 5899*ep^3*mtt^2*mWW^4*t^4 + 2802*ep^4*mtt^2*mWW^4*t^4 + 364*mtt*mWW^5*t^4 + 2762*ep*mtt*mWW^5*t^4 + 7458*ep^2*mtt*mWW^5*t^4 + 8558*ep^3*mtt*mWW^5*t^4 + 3538*ep^4*mtt*mWW^5*t^4 - 212*mWW^6*t^4 - 1618*ep*mWW^6*t^4 - 4450*ep^2*mWW^6*t^4 - 5254*ep^3*mWW^6*t^4 - 2258*ep^4*mWW^6*t^4 + 39*ep*mtt^5*s*t^4 + 174*ep^2*mtt^5*s*t^4 + 249*ep^3*mtt^5*s*t^4 + 114*ep^4*mtt^5*s*t^4 - 56*mtt^4*mWW*s*t^4 - 1456*ep*mtt^4*mWW*s*t^4 - 5811*ep^2*mtt^4*mWW*s*t^4 - 8002*ep^3*mtt^4*mWW*s*t^4 - 3555*ep^4*mtt^4*mWW*s*t^4 - 876*mtt^3*mWW^2*s*t^4 - 4546*ep*mtt^3*mWW^2*s*t^4 - 8821*ep^2*mtt^3*mWW^2*s*t^4 - 8150*ep^3*mtt^3*mWW^2*s*t^4 - 3319*ep^4*mtt^3*mWW^2*s*t^4 + 1604*mtt^2*mWW^3*s*t^4 + 11063*ep*mtt^2*mWW^3*s*t^4 + 28752*ep^2*mtt^2*mWW^3*s*t^4 + 33371*ep^3*mtt^2*mWW^3*s*t^4 + 14626*ep^4*mtt^2*mWW^3*s*t^4 - 460*mtt*mWW^4*s*t^4 - 3616*ep*mtt*mWW^4*s*t^4 - 10578*ep^2*mtt*mWW^4*s*t^4 - 13496*ep^3*mtt*mWW^4*s*t^4 - 6330*ep^4*mtt*mWW^4*s*t^4 - 212*mWW^5*s*t^4 - 1484*ep*mWW^5*s*t^4 - 3716*ep^2*mWW^5*s*t^4 - 3972*ep^3*mWW^5*s*t^4 - 1536*ep^4*mWW^5*s*t^4 - 63*ep*mtt^4*s^2*t^4 - 282*ep^2*mtt^4*s^2*t^4 - 405*ep^3*mtt^4*s^2*t^4 - 186*ep^4*mtt^4*s^2*t^4 + 264*mtt^3*mWW*s^2*t^4 + 2917*ep*mtt^3*mWW*s^2*t^4 + 9761*ep^2*mtt^3*mWW*s^2*t^4 + 12813*ep^3*mtt^3*mWW*s^2*t^4 + 5765*ep^4*mtt^3*mWW*s^2*t^4 + 538*mtt^2*mWW^2*s^2*t^4 + 2707*ep*mtt^2*mWW^2*s^2*t^4 + 4809*ep^2*mtt^2*mWW^2*s^2*t^4 + 3759*ep^3*mtt^2*mWW^2*s^2*t^4 + 1263*ep^4*mtt^2*mWW^2*s^2*t^4 - 1016*mtt*mWW^3*s^2*t^4 - 7553*ep*mtt*mWW^3*s^2*t^4 - 20631*ep^2*mtt*mWW^3*s^2*t^4 - 24541*ep^3*mtt*mWW^3*s^2*t^4 - 10771*ep^4*mtt*mWW^3*s^2*t^4 + 242*mWW^4*s^2*t^4 + 2128*ep*mWW^4*s^2*t^4 + 6555*ep^2*mWW^4*s^2*t^4 + 8478*ep^3*mWW^4*s^2*t^4 + 3929*ep^4*mWW^4*s^2*t^4 + 45*ep*mtt^3*s^3*t^4 + 202*ep^2*mtt^3*s^3*t^4 + 291*ep^3*mtt^3*s^3*t^4 + 134*ep^4*mtt^3*s^3*t^4 - 264*mtt^2*mWW*s^3*t^4 - 2214*ep*mtt^2*mWW*s^3*t^4 - 6597*ep^2*mtt^2*mWW*s^3*t^4 - 8288*ep^3*mtt^2*mWW*s^3*t^4 - 3725*ep^4*mtt^2*mWW*s^3*t^4 - 50*mtt*mWW^2*s^3*t^4 + 7*ep*mtt*mWW^2*s^3*t^4 + 902*ep^2*mtt*mWW^2*s^3*t^4 + 1889*ep^3*mtt*mWW^2*s^3*t^4 + 1068*ep^4*mtt*mWW^2*s^3*t^4 + 210*mWW^3*s^3*t^4 + 1674*ep*mWW^3*s^3*t^4 + 4757*ep^2*mWW^3*s^3*t^4 + 5756*ep^3*mWW^3*s^3*t^4 + 2523*ep^4*mWW^3*s^3*t^4 - 12*ep*mtt^2*s^4*t^4 - 54*ep^2*mtt^2*s^4*t^4 - 78*ep^3*mtt^2*s^4*t^4 - 36*ep^4*mtt^2*s^4*t^4 + 80*mtt*mWW*s^4*t^4 + 566*ep*mtt*mWW*s^4*t^4 + 1520*ep^2*mtt*mWW*s^4*t^4 + 1810*ep^3*mtt*mWW*s^4*t^4 + 800*ep^4*mtt*mWW*s^4*t^4 - 32*mWW^2*s^4*t^4 - 338*ep*mWW^2*s^4*t^4 - 1154*ep^2*mWW^2*s^4*t^4 - 1588*ep^3*mWW^2*s^4*t^4 - 764*ep^4*mWW^2*s^4*t^4 - 7*ep*mtt^5*t^5 - 32*ep^2*mtt^5*t^5 - 47*ep^3*mtt^5*t^5 - 22*ep^4*mtt^5*t^5 - 72*mtt^4*mWW*t^5 - 728*ep*mtt^4*mWW*t^5 - 2337*ep^2*mtt^4*mWW*t^5 - 2994*ep^3*mtt^4*mWW*t^5 - 1325*ep^4*mtt^4*mWW*t^5 + 4*mtt^3*mWW^2*t^5 + 539*ep*mtt^3*mWW^2*t^5 + 2454*ep^2*mtt^3*mWW^2*t^5 + 3633*ep^3*mtt^3*mWW^2*t^5 + 1722*ep^4*mtt^3*mWW^2*t^5 + 352*mtt^2*mWW^3*t^5 + 2260*ep*mtt^2*mWW^3*t^5 + 5421*ep^2*mtt^2*mWW^3*t^5 + 5794*ep^3*mtt^2*mWW^3*t^5 + 2349*ep^4*mtt^2*mWW^3*t^5 - 428*mtt*mWW^4*t^5 - 3190*ep*mtt*mWW^4*t^5 - 8696*ep^2*mtt*mWW^4*t^5 - 10276*ep^3*mtt*mWW^4*t^5 - 4454*ep^4*mtt*mWW^4*t^5 + 144*mWW^5*t^5 + 1126*ep*mWW^5*t^5 + 3190*ep^2*mWW^5*t^5 + 3890*ep^3*mWW^5*t^5 + 1730*ep^4*mWW^5*t^5 + 18*ep*mtt^4*s*t^5 + 82*ep^2*mtt^4*s*t^5 + 120*ep^3*mtt^4*s*t^5 + 56*ep^4*mtt^4*s*t^5 + 270*mtt^3*mWW*s*t^5 + 2441*ep*mtt^3*mWW*s*t^5 + 7525*ep^2*mtt^3*mWW*s*t^5 + 9577*ep^3*mtt^3*mWW*s*t^5 + 4307*ep^4*mtt^3*mWW*s*t^5 - 172*mtt^2*mWW^2*s*t^5 - 2141*ep*mtt^2*mWW^2*s*t^5 - 7671*ep^2*mtt^2*mWW^2*s*t^5 - 10647*ep^3*mtt^2*mWW^2*s*t^5 - 5057*ep^4*mtt^2*mWW^2*s*t^5 - 366*mtt*mWW^3*s*t^5 - 2364*ep*mtt*mWW^3*s*t^5 - 5584*ep^2*mtt*mWW^3*s*t^5 - 5746*ep^3*mtt*mWW^3*s*t^5 - 2196*ep^4*mtt*mWW^3*s*t^5 + 268*mWW^4*s*t^5 + 2046*ep*mWW^4*s*t^5 + 5648*ep^2*mWW^4*s*t^5 + 6696*ep^3*mWW^4*s*t^5 + 2890*ep^4*mWW^4*s*t^5 - 15*ep*mtt^3*s^2*t^5 - 68*ep^2*mtt^3*s^2*t^5 - 99*ep^3*mtt^3*s^2*t^5 - 46*ep^4*mtt^3*s^2*t^5 - 318*mtt^2*mWW*s^2*t^5 - 2649*ep*mtt^2*mWW*s^2*t^5 - 7878*ep^2*mtt^2*mWW*s^2*t^5 - 9931*ep^3*mtt^2*mWW*s^2*t^5 - 4504*ep^4*mtt^2*mWW*s^2*t^5 + 242*mtt*mWW^2*s^2*t^5 + 2321*ep*mtt*mWW^2*s^2*t^5 + 7554*ep^2*mtt*mWW^2*s^2*t^5 + 10125*ep^3*mtt*mWW^2*s^2*t^5 + 4794*ep^4*mtt*mWW^2*s^2*t^5 + 44*mWW^3*s^2*t^5 + 191*ep*mWW^3*s^2*t^5 + 160*ep^2*mWW^3*s^2*t^5 - 207*ep^3*mWW^3*s^2*t^5 - 244*ep^4*mWW^3*s^2*t^5 + 4*ep*mtt^2*s^3*t^5 + 18*ep^2*mtt^2*s^3*t^5 + 26*ep^3*mtt^2*s^3*t^5 + 12*ep^4*mtt^2*s^3*t^5 + 120*mtt*mWW*s^3*t^5 + 936*ep*mtt*mWW*s^3*t^5 + 2690*ep^2*mtt*mWW*s^3*t^5 + 3348*ep^3*mtt*mWW*s^3*t^5 + 1522*ep^4*mtt*mWW*s^3*t^5 - 80*mWW^2*s^3*t^5 - 756*ep*mWW^2*s^3*t^5 - 2436*ep^2*mWW^2*s^3*t^5 - 3246*ep^3*mWW^2*s^3*t^5 - 1534*ep^4*mWW^2*s^3*t^5 + 4*ep*mtt^4*t^6 + 18*ep^2*mtt^4*t^6 + 26*ep^3*mtt^4*t^6 + 12*ep^4*mtt^4*t^6 + 50*mtt^3*mWW*t^6 + 440*ep*mtt^3*mWW*t^6 + 1336*ep^2*mtt^3*mWW*t^6 + 1680*ep^3*mtt^3*mWW*t^6 + 746*ep^4*mtt^3*mWW*t^6 - 122*mtt^2*mWW^2*t^6 - 1093*ep*mtt^2*mWW^2*t^6 - 3365*ep^2*mtt^2*mWW^2*t^6 - 4293*ep^3*mtt^2*mWW^2*t^6 - 1939*ep^4*mtt^2*mWW^2*t^6 + 94*mtt*mWW^3*t^6 + 850*ep*mtt*mWW^3*t^6 + 2650*ep^2*mtt*mWW^3*t^6 + 3442*ep^3*mtt*mWW^3*t^6 + 1592*ep^4*mtt*mWW^3*t^6 - 22*mWW^4*t^6 - 201*ep*mWW^4*t^6 - 639*ep^2*mWW^4*t^6 - 855*ep^3*mWW^4*t^6 - 411*ep^4*mWW^4*t^6 - 8*ep*mtt^3*s*t^6 - 36*ep^2*mtt^3*s*t^6 - 52*ep^3*mtt^3*s*t^6 - 24*ep^4*mtt^3*s*t^6 - 110*mtt^2*mWW*s*t^6 - 936*ep*mtt^2*mWW*s*t^6 - 2812*ep^2*mtt^2*mWW*s*t^6 - 3548*ep^3*mtt^2*mWW*s*t^6 - 1598*ep^4*mtt^2*mWW*s*t^6 + 180*mtt*mWW^2*s*t^6 + 1577*ep*mtt*mWW^2*s*t^6 + 4835*ep^2*mtt*mWW^2*s*t^6 + 6203*ep^3*mtt*mWW^2*s*t^6 + 2837*ep^4*mtt*mWW^2*s*t^6 - 70*mWW^3*s*t^6 - 633*ep*mWW^3*s*t^6 - 1987*ep^2*mWW^3*s*t^6 - 2603*ep^3*mWW^3*s*t^6 - 1215*ep^4*mWW^3*s*t^6 + 4*ep*mtt^2*s^2*t^6 + 18*ep^2*mtt^2*s^2*t^6 + 26*ep^3*mtt^2*s^2*t^6 + 12*ep^4*mtt^2*s^2*t^6 + 60*mtt*mWW*s^2*t^6 + 496*ep*mtt*mWW*s^2*t^6 + 1476*ep^2*mtt*mWW*s^2*t^6 + 1868*ep^3*mtt*mWW*s^2*t^6 + 852*ep^4*mtt*mWW*s^2*t^6 - 48*mWW^2*s^2*t^6 - 444*ep*mWW^2*s^2*t^6 - 1410*ep^2*mWW^2*s^2*t^6 - 1854*ep^3*mWW^2*s^2*t^6 - 864*ep^4*mWW^2*s^2*t^6 - 4*mtt^2*mWW*t^7 - 41*ep*mtt^2*mWW*t^7 - 135*ep^2*mtt^2*mWW*t^7 - 175*ep^3*mtt^2*mWW*t^7 - 77*ep^4*mtt^2*mWW*t^7 + 8*mtt*mWW^2*t^7 + 82*ep*mtt*mWW^2*t^7 + 270*ep^2*mtt*mWW^2*t^7 + 350*ep^3*mtt*mWW^2*t^7 + 154*ep^4*mtt*mWW^2*t^7 - 4*mWW^3*t^7 - 41*ep*mWW^3*t^7 - 135*ep^2*mWW^3*t^7 - 175*ep^3*mWW^3*t^7 - 77*ep^4*mWW^3*t^7 + 4*mtt*mWW*s*t^7 + 41*ep*mtt*mWW*s*t^7 + 135*ep^2*mtt*mWW*s*t^7 + 175*ep^3*mtt*mWW*s*t^7 + 77*ep^4*mtt*mWW*s*t^7 - 4*mWW^2*s*t^7 - 41*ep*mWW^2*s*t^7 - 135*ep^2*mWW^2*s*t^7 - 175*ep^3*mWW^2*s*t^7 - 77*ep^4*mWW^2*s*t^7))/(ep*(1 + ep)^2*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)^2*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(17*mtt^7*s + 151*ep*mtt^7*s + 471*ep^2*mtt^7*s + 623*ep^3*mtt^7*s + 298*ep^4*mtt^7*s - 65*mtt^6*mWW*s - 579*ep*mtt^6*mWW*s - 1819*ep^2*mtt^6*mWW*s - 2427*ep^3*mtt^6*mWW*s - 1170*ep^4*mtt^6*mWW*s + 90*mtt^5*mWW^2*s + 806*ep*mtt^5*mWW^2*s + 2566*ep^2*mtt^5*mWW^2*s + 3478*ep^3*mtt^5*mWW^2*s + 1700*ep^4*mtt^5*mWW^2*s - 50*mtt^4*mWW^3*s - 454*ep*mtt^4*mWW^3*s - 1494*ep^2*mtt^4*mWW^3*s - 2102*ep^3*mtt^4*mWW^3*s - 1060*ep^4*mtt^4*mWW^3*s + 5*mtt^3*mWW^4*s + 51*ep*mtt^3*mWW^4*s + 211*ep^2*mtt^3*mWW^4*s + 363*ep^3*mtt^3*mWW^4*s + 210*ep^4*mtt^3*mWW^4*s + 3*mtt^2*mWW^5*s + 25*ep*mtt^2*mWW^5*s + 65*ep^2*mtt^2*mWW^5*s + 65*ep^3*mtt^2*mWW^5*s + 22*ep^4*mtt^2*mWW^5*s - 48*mtt^6*s^2 - 448*ep*mtt^6*s^2 - 1440*ep^2*mtt^6*s^2 - 1944*ep^3*mtt^6*s^2 - 944*ep^4*mtt^6*s^2 + 148*mtt^5*mWW*s^2 + 1377*ep*mtt^5*mWW*s^2 + 4453*ep^2*mtt^5*mWW*s^2 + 6067*ep^3*mtt^5*mWW*s^2 + 2971*ep^4*mtt^5*mWW*s^2 - 152*mtt^4*mWW^2*s^2 - 1414*ep*mtt^4*mWW^2*s^2 - 4644*ep^2*mtt^4*mWW^2*s^2 - 6454*ep^3*mtt^4*mWW^2*s^2 - 3216*ep^4*mtt^4*mWW^2*s^2 + 48*mtt^3*mWW^3*s^2 + 460*ep*mtt^3*mWW^3*s^2 + 1614*ep^2*mtt^3*mWW^3*s^2 + 2400*ep^3*mtt^3*mWW^3*s^2 + 1262*ep^4*mtt^3*mWW^3*s^2 + 8*mtt^2*mWW^4*s^2 + 54*ep*mtt^2*mWW^4*s^2 + 92*ep^2*mtt^2*mWW^4*s^2 + 14*ep^3*mtt^2*mWW^4*s^2 - 40*ep^4*mtt^2*mWW^4*s^2 - 4*mtt*mWW^5*s^2 - 29*ep*mtt*mWW^5*s^2 - 75*ep^2*mtt*mWW^5*s^2 - 83*ep^3*mtt*mWW^5*s^2 - 33*ep^4*mtt*mWW^5*s^2 + 40*mtt^5*s^3 + 426*ep*mtt^5*s^3 + 1468*ep^2*mtt^5*s^3 + 2070*ep^3*mtt^5*s^3 + 1036*ep^4*mtt^5*s^3 - 91*mtt^4*mWW*s^3 - 960*ep*mtt^4*mWW*s^3 - 3334*ep^2*mtt^4*mWW*s^3 - 4756*ep^3*mtt^4*mWW*s^3 - 2403*ep^4*mtt^4*mWW*s^3 + 53*mtt^3*mWW^2*s^3 + 566*ep*mtt^3*mWW^2*s^3 + 2036*ep^2*mtt^3*mWW^2*s^3 + 3008*ep^3*mtt^3*mWW^2*s^3 + 1561*ep^4*mtt^3*mWW^2*s^3 + 7*mtt^2*mWW^3*s^3 + 38*ep*mtt^2*mWW^3*s^3 + 32*ep^2*mtt^2*mWW^3*s^3 - 64*ep^3*mtt^2*mWW^3*s^3 - 73*ep^4*mtt^2*mWW^3*s^3 - 9*mtt*mWW^4*s^3 - 64*ep*mtt*mWW^4*s^3 - 176*ep^2*mtt*mWW^4*s^3 - 222*ep^3*mtt*mWW^4*s^3 - 105*ep^4*mtt*mWW^4*s^3 - 6*ep*mWW^5*s^3 - 26*ep^2*mWW^5*s^3 - 36*ep^3*mWW^5*s^3 - 16*ep^4*mWW^5*s^3 - 2*mtt^4*s^4 - 100*ep*mtt^4*s^4 - 474*ep^2*mtt^4*s^4 - 776*ep^3*mtt^4*s^4 - 424*ep^4*mtt^4*s^4 - 4*mtt^3*mWW*s^4 + 97*ep*mtt^3*mWW*s^4 + 575*ep^2*mtt^3*mWW*s^4 + 1015*ep^3*mtt^3*mWW*s^4 + 573*ep^4*mtt^3*mWW*s^4 + 14*mtt^2*mWW^2*s^4 + 76*ep*mtt^2*mWW^2*s^4 + 140*ep^2*mtt^2*mWW^2*s^4 + 104*ep^3*mtt^2*mWW^2*s^4 + 26*ep^4*mtt^2*mWW^2*s^4 - 8*mtt*mWW^3*s^4 - 61*ep*mtt*mWW^3*s^4 - 189*ep^2*mtt*mWW^3*s^4 - 271*ep^3*mtt*mWW^3*s^4 - 143*ep^4*mtt*mWW^3*s^4 - 12*ep*mWW^4*s^4 - 52*ep^2*mWW^4*s^4 - 72*ep^3*mWW^4*s^4 - 32*ep^4*mWW^4*s^4 - 9*mtt^3*s^5 - 41*ep*mtt^3*s^5 - 51*ep^2*mtt^3*s^5 + 3*ep^3*mtt^3*s^5 + 26*ep^4*mtt^3*s^5 + 14*mtt^2*mWW*s^5 + 73*ep*mtt^2*mWW*s^5 + 135*ep^2*mtt^2*mWW*s^5 + 105*ep^3*mtt^2*mWW*s^5 + 29*ep^4*mtt^2*mWW*s^5 - 5*mtt*mWW^2*s^5 - 34*ep*mtt*mWW^2*s^5 - 98*ep^2*mtt*mWW^2*s^5 - 136*ep^3*mtt*mWW^2*s^5 - 71*ep^4*mtt*mWW^2*s^5 - 6*ep*mWW^3*s^5 - 26*ep^2*mWW^3*s^5 - 36*ep^3*mWW^3*s^5 - 16*ep^4*mWW^3*s^5 + 2*mtt^2*s^6 + 12*ep*mtt^2*s^6 + 26*ep^2*mtt^2*s^6 + 24*ep^3*mtt^2*s^6 + 8*ep^4*mtt^2*s^6 - 2*mtt*mWW*s^6 - 8*ep*mtt*mWW*s^6 - 10*ep^2*mtt*mWW*s^6 - 4*ep^3*mtt*mWW*s^6 + 17*mtt^7*t + 153*ep*mtt^7*t + 483*ep^2*mtt^7*t + 645*ep^3*mtt^7*t + 310*ep^4*mtt^7*t - 65*mtt^6*mWW*t - 585*ep*mtt^6*mWW*t - 1855*ep^2*mtt^6*mWW*t - 2493*ep^3*mtt^6*mWW*t - 1206*ep^4*mtt^6*mWW*t + 90*mtt^5*mWW^2*t + 810*ep*mtt^5*mWW^2*t + 2590*ep^2*mtt^5*mWW^2*t + 3522*ep^3*mtt^5*mWW^2*t + 1724*ep^4*mtt^5*mWW^2*t - 50*mtt^4*mWW^3*t - 450*ep*mtt^4*mWW^3*t - 1470*ep^2*mtt^4*mWW^3*t - 2058*ep^3*mtt^4*mWW^3*t - 1036*ep^4*mtt^4*mWW^3*t + 5*mtt^3*mWW^4*t + 45*ep*mtt^3*mWW^4*t + 175*ep^2*mtt^3*mWW^4*t + 297*ep^3*mtt^3*mWW^4*t + 174*ep^4*mtt^3*mWW^4*t + 3*mtt^2*mWW^5*t + 27*ep*mtt^2*mWW^5*t + 77*ep^2*mtt^2*mWW^5*t + 87*ep^3*mtt^2*mWW^5*t + 34*ep^4*mtt^2*mWW^5*t - 90*mtt^6*s*t - 837*ep*mtt^6*s*t - 2679*ep^2*mtt^6*s*t - 3595*ep^3*mtt^6*s*t - 1731*ep^4*mtt^6*s*t + 342*mtt^5*mWW*s*t + 3103*ep*mtt^5*mWW*s*t + 9825*ep^2*mtt^5*mWW*s*t + 13123*ep^3*mtt^5*mWW*s*t + 6303*ep^4*mtt^5*mWW*s*t - 476*mtt^4*mWW^2*s*t - 4212*ep*mtt^4*mWW^2*s*t - 13210*ep^2*mtt^4*mWW^2*s*t - 17600*ep^3*mtt^4*mWW^2*s*t - 8450*ep^4*mtt^4*mWW^2*s*t + 276*mtt^3*mWW^3*s*t + 2388*ep*mtt^3*mWW^3*s*t + 7470*ep^2*mtt^3*mWW^3*s*t + 10012*ep^3*mtt^3*mWW^3*s*t + 4842*ep^4*mtt^3*mWW^3*s*t - 42*mtt^2*mWW^4*s*t - 367*ep*mtt^2*mWW^4*s*t - 1215*ep^2*mtt^2*mWW^4*s*t - 1741*ep^3*mtt^2*mWW^4*s*t - 891*ep^4*mtt^2*mWW^4*s*t - 10*mtt*mWW^5*s*t - 75*ep*mtt*mWW^5*s*t - 191*ep^2*mtt*mWW^5*s*t - 199*ep^3*mtt*mWW^5*s*t - 73*ep^4*mtt*mWW^5*s*t + 117*mtt^5*s^2*t + 1231*ep*mtt^5*s^2*t + 4183*ep^2*mtt^5*s^2*t + 5805*ep^3*mtt^5*s^2*t + 2856*ep^4*mtt^5*s^2*t - 405*mtt^4*mWW*s^2*t - 3943*ep*mtt^4*mWW*s^2*t - 12935*ep^2*mtt^4*mWW*s^2*t - 17605*ep^3*mtt^4*mWW*s^2*t - 8544*ep^4*mtt^4*mWW*s^2*t + 495*mtt^3*mWW^2*s^2*t + 4467*ep*mtt^3*mWW^2*s^2*t + 14089*ep^2*mtt^3*mWW^2*s^2*t + 18725*ep^3*mtt^3*mWW^2*s^2*t + 8928*ep^4*mtt^3*mWW^2*s^2*t - 237*mtt^2*mWW^3*s^2*t - 1997*ep*mtt^2*mWW^3*s^2*t - 6043*ep^2*mtt^2*mWW^3*s^2*t - 7803*ep^3*mtt^2*mWW^3*s^2*t - 3632*ep^4*mtt^2*mWW^3*s^2*t + 24*mtt*mWW^4*s^2*t + 210*ep*mtt*mWW^4*s^2*t + 644*ep^2*mtt*mWW^4*s^2*t + 826*ep^3*mtt*mWW^4*s^2*t + 376*ep^4*mtt*mWW^4*s^2*t + 6*mWW^5*s^2*t + 32*ep*mWW^5*s^2*t + 62*ep^2*mWW^5*s^2*t + 52*ep^3*mWW^5*s^2*t + 16*ep^4*mWW^5*s^2*t - 20*mtt^4*s^3*t - 512*ep*mtt^4*s^3*t - 2204*ep^2*mtt^4*s^3*t - 3416*ep^3*mtt^4*s^3*t - 1792*ep^4*mtt^4*s^3*t + 94*mtt^3*mWW*s^3*t + 1358*ep*mtt^3*mWW*s^3*t + 5158*ep^2*mtt^3*mWW*s^3*t + 7532*ep^3*mtt^3*mWW*s^3*t + 3794*ep^4*mtt^3*mWW*s^3*t - 132*mtt^2*mWW^2*s^3*t - 1258*ep*mtt^2*mWW^2*s^3*t - 3976*ep^2*mtt^2*mWW^2*s^3*t - 5160*ep^3*mtt^2*mWW^2*s^3*t - 2370*ep^4*mtt^2*mWW^2*s^3*t + 62*mtt*mWW^3*s^3*t + 448*ep*mtt*mWW^3*s^3*t + 1110*ep^2*mtt*mWW^3*s^3*t + 1114*ep^3*mtt*mWW^3*s^3*t + 378*ep^4*mtt*mWW^3*s^3*t - 4*mWW^4*s^3*t - 36*ep*mWW^4*s^3*t - 88*ep^2*mWW^4*s^3*t - 70*ep^3*mWW^4*s^3*t - 10*ep^4*mWW^4*s^3*t - 36*mtt^3*s^4*t - 86*ep*mtt^3*s^4*t + 160*ep^2*mtt^3*s^4*t + 572*ep^3*mtt^3*s^4*t + 390*ep^4*mtt^3*s^4*t + 44*mtt^2*mWW*s^4*t + 104*ep*mtt^2*mWW*s^4*t - 156*ep^2*mtt^2*mWW*s^4*t - 558*ep^3*mtt^2*mWW*s^4*t - 358*ep^4*mtt^2*mWW*s^4*t + 4*mtt*mWW^2*s^4*t + 16*ep*mtt*mWW^2*s^4*t - 58*ep^2*mtt*mWW^2*s^4*t - 238*ep^3*mtt*mWW^2*s^4*t - 188*ep^4*mtt*mWW^2*s^4*t - 12*mWW^3*s^4*t - 58*ep*mWW^3*s^4*t - 66*ep^2*mWW^3*s^4*t + 32*ep^3*mWW^3*s^4*t + 60*ep^4*mWW^3*s^4*t + 12*mtt^2*s^5*t + 51*ep*mtt^2*s^5*t + 57*ep^2*mtt^2*s^5*t - 11*ep^3*mtt^2*s^5*t - 33*ep^4*mtt^2*s^5*t - 10*mtt*mWW*s^5*t - 37*ep*mtt*mWW*s^5*t - 37*ep^2*mtt*mWW*s^5*t + ep^3*mtt*mWW*s^5*t + 11*ep^4*mtt*mWW*s^5*t - 2*mWW^2*s^5*t + 10*ep*mWW^2*s^5*t + 84*ep^2*mWW^2*s^5*t + 154*ep^3*mWW^2*s^5*t + 86*ep^4*mWW^2*s^5*t - 42*mtt^6*t^2 - 391*ep*mtt^6*t^2 - 1251*ep^2*mtt^6*t^2 - 1673*ep^3*mtt^6*t^2 - 799*ep^4*mtt^6*t^2 + 194*mtt^5*mWW*t^2 + 1736*ep*mtt^5*mWW*t^2 + 5432*ep^2*mtt^5*mWW*t^2 + 7166*ep^3*mtt^5*mWW*t^2 + 3392*ep^4*mtt^5*mWW*t^2 - 324*mtt^4*mWW^2*t^2 - 2814*ep*mtt^4*mWW^2*t^2 - 8662*ep^2*mtt^4*mWW^2*t^2 - 11322*ep^3*mtt^4*mWW^2*t^2 - 5330*ep^4*mtt^4*mWW^2*t^2 + 228*mtt^3*mWW^3*t^2 + 1936*ep*mtt^3*mWW^3*t^2 + 5904*ep^2*mtt^3*mWW^3*t^2 + 7700*ep^3*mtt^3*mWW^3*t^2 + 3628*ep^4*mtt^3*mWW^3*t^2 - 50*mtt^2*mWW^4*t^2 - 419*ep*mtt^2*mWW^4*t^2 - 1295*ep^2*mtt^2*mWW^4*t^2 - 1733*ep^3*mtt^2*mWW^4*t^2 - 839*ep^4*mtt^2*mWW^4*t^2 - 6*mtt*mWW^5*t^2 - 48*ep*mtt*mWW^5*t^2 - 128*ep^2*mtt*mWW^5*t^2 - 138*ep^3*mtt*mWW^5*t^2 - 52*ep^4*mtt*mWW^5*t^2 + 89*mtt^5*s*t^2 + 965*ep*mtt^5*s*t^2 + 3307*ep^2*mtt^5*s*t^2 + 4581*ep^3*mtt^5*s*t^2 + 2234*ep^4*mtt^5*s*t^2 - 452*mtt^4*mWW*s*t^2 - 4255*ep*mtt^4*mWW*s*t^2 - 13593*ep^2*mtt^4*mWW*s*t^2 - 18049*ep^3*mtt^4*mWW*s*t^2 - 8547*ep^4*mtt^4*mWW*s*t^2 + 777*mtt^3*mWW^2*s*t^2 + 6712*ep*mtt^3*mWW^2*s*t^2 + 20374*ep^2*mtt^3*mWW^2*s*t^2 + 26142*ep^3*mtt^3*mWW^2*s*t^2 + 12067*ep^4*mtt^3*mWW^2*s*t^2 - 545*mtt^2*mWW^3*s*t^2 - 4460*ep*mtt^2*mWW^3*s*t^2 - 13058*ep^2*mtt^2*mWW^3*s*t^2 - 16322*ep^3*mtt^2*mWW^3*s*t^2 - 7379*ep^4*mtt^2*mWW^3*s*t^2 + 122*mtt*mWW^4*s*t^2 + 979*ep*mtt*mWW^4*s*t^2 + 2831*ep^2*mtt*mWW^4*s*t^2 + 3509*ep^3*mtt*mWW^4*s*t^2 + 1575*ep^4*mtt*mWW^4*s*t^2 + 9*mWW^5*s*t^2 + 59*ep*mWW^5*s*t^2 + 139*ep^2*mWW^5*s*t^2 + 139*ep^3*mWW^5*s*t^2 + 50*ep^4*mWW^5*s*t^2 + 22*mtt^4*s^2*t^2 - 292*ep*mtt^4*s^2*t^2 - 1766*ep^2*mtt^4*s^2*t^2 - 3004*ep^3*mtt^4*s^2*t^2 - 1632*ep^4*mtt^4*s^2*t^2 + 140*mtt^3*mWW*s^2*t^2 + 1967*ep*mtt^3*mWW*s^2*t^2 + 7257*ep^2*mtt^3*mWW*s^2*t^2 + 10285*ep^3*mtt^3*mWW*s^2*t^2 + 5031*ep^4*mtt^3*mWW*s^2*t^2 - 402*mtt^2*mWW^2*s^2*t^2 - 3491*ep*mtt^2*mWW^2*s^2*t^2 - 10367*ep^2*mtt^2*mWW^2*s^2*t^2 - 12833*ep^3*mtt^2*mWW^2*s^2*t^2 - 5675*ep^4*mtt^2*mWW^2*s^2*t^2 + 296*mtt*mWW^3*s^2*t^2 + 2219*ep*mtt*mWW^3*s^2*t^2 + 5899*ep^2*mtt*mWW^3*s^2*t^2 + 6645*ep^3*mtt*mWW^3*s^2*t^2 + 2693*ep^4*mtt*mWW^3*s^2*t^2 - 56*mWW^4*s^2*t^2 - 403*ep*mWW^4*s^2*t^2 - 1023*ep^2*mWW^4*s^2*t^2 - 1093*ep^3*mWW^4*s^2*t^2 - 417*ep^4*mWW^4*s^2*t^2 - 119*mtt^3*s^3*t^2 - 557*ep*mtt^3*s^3*t^2 - 841*ep^2*mtt^3*s^3*t^2 - 373*ep^3*mtt^3*s^3*t^2 + 58*ep^4*mtt^3*s^3*t^2 + 161*mtt^2*mWW*s^3*t^2 + 809*ep*mtt^2*mWW*s^3*t^2 + 1509*ep^2*mtt^2*mWW*s^3*t^2 + 1253*ep^3*mtt^2*mWW*s^3*t^2 + 396*ep^4*mtt^2*mWW*s^3*t^2 + 11*mtt*mWW^2*s^3*t^2 + 5*ep*mtt*mWW^2*s^3*t^2 - 335*ep^2*mtt*mWW^2*s^3*t^2 - 891*ep^3*mtt*mWW^2*s^3*t^2 - 614*ep^4*mtt*mWW^2*s^3*t^2 - 53*mWW^3*s^3*t^2 - 281*ep*mWW^3*s^3*t^2 - 453*ep^2*mWW^3*s^3*t^2 - 181*ep^3*mWW^3*s^3*t^2 + 64*ep^4*mWW^3*s^3*t^2 + 50*mtt^2*s^4*t^2 + 275*ep*mtt^2*s^4*t^2 + 551*ep^2*mtt^2*s^4*t^2 + 469*ep^3*mtt^2*s^4*t^2 + 139*ep^4*mtt^2*s^4*t^2 - 64*mtt*mWW*s^4*t^2 - 424*ep*mtt*mWW*s^4*t^2 - 1086*ep^2*mtt*mWW*s^4*t^2 - 1252*ep^3*mtt*mWW*s^4*t^2 - 542*ep^4*mtt*mWW*s^4*t^2 + 14*mWW^2*s^4*t^2 + 197*ep*mWW^2*s^4*t^2 + 751*ep^2*mWW^2*s^4*t^2 + 1095*ep^3*mWW^2*s^4*t^2 + 547*ep^4*mWW^2*s^4*t^2 + 12*mtt^5*t^3 + 160*ep*mtt^5*t^3 + 592*ep^2*mtt^5*t^3 + 846*ep^3*mtt^5*t^3 + 414*ep^4*mtt^5*t^3 - 138*mtt^4*mWW*t^3 - 1276*ep*mtt^4*mWW*t^3 - 4016*ep^2*mtt^4*mWW*t^3 - 5244*ep^3*mtt^4*mWW*t^3 - 2430*ep^4*mtt^4*mWW*t^3 + 335*mtt^3*mWW^2*t^3 + 2823*ep*mtt^3*mWW^2*t^3 + 8393*ep^2*mtt^3*mWW^2*t^3 + 10557*ep^3*mtt^3*mWW^2*t^3 + 4772*ep^4*mtt^3*mWW^2*t^3 - 301*mtt^2*mWW^3*t^3 - 2437*ep*mtt^2*mWW^3*t^3 - 7055*ep^2*mtt^2*mWW^3*t^3 - 8715*ep^3*mtt^2*mWW^3*t^3 - 3892*ep^4*mtt^2*mWW^3*t^3 + 89*mtt*mWW^4*t^3 + 709*ep*mtt*mWW^4*t^3 + 2035*ep^2*mtt*mWW^4*t^3 + 2505*ep^3*mtt*mWW^4*t^3 + 1118*ep^4*mtt*mWW^4*t^3 + 3*mWW^5*t^3 + 21*ep*mWW^5*t^3 + 51*ep^2*mWW^5*t^3 + 51*ep^3*mWW^5*t^3 + 18*ep^4*mWW^5*t^3 + 76*mtt^4*s*t^3 + 378*ep*mtt^4*s*t^3 + 652*ep^2*mtt^4*s*t^3 + 446*ep^3*mtt^4*s*t^3 + 92*ep^4*mtt^4*s*t^3 - 10*mtt^3*mWW*s*t^3 + 346*ep*mtt^3*mWW*s*t^3 + 1712*ep^2*mtt^3*mWW*s*t^3 + 2596*ep^3*mtt^3*mWW*s*t^3 + 1264*ep^4*mtt^3*mWW*s*t^3 - 304*mtt^2*mWW^2*s*t^3 - 2546*ep*mtt^2*mWW^2*s*t^3 - 7306*ep^2*mtt^2*mWW^2*s*t^3 - 8724*ep^3*mtt^2*mWW^2*s*t^3 - 3708*ep^4*mtt^2*mWW^2*s*t^3 + 334*mtt*mWW^3*s*t^3 + 2536*ep*mtt*mWW^3*s*t^3 + 6844*ep^2*mtt*mWW^3*s*t^3 + 7846*ep^3*mtt*mWW^3*s*t^3 + 3244*ep^4*mtt*mWW^3*s*t^3 - 96*mWW^4*s*t^3 - 714*ep*mWW^4*s*t^3 - 1902*ep^2*mWW^4*s*t^3 - 2164*ep^3*mWW^4*s*t^3 - 892*ep^4*mWW^4*s*t^3 - 191*mtt^3*s^2*t^3 - 1217*ep*mtt^3*s^2*t^3 - 2929*ep^2*mtt^3*s^2*t^3 - 3141*ep^3*mtt^3*s^2*t^3 - 1258*ep^4*mtt^3*s^2*t^3 + 311*mtt^2*mWW*s^2*t^3 + 2117*ep*mtt^2*mWW*s^2*t^3 + 5529*ep^2*mtt^2*mWW*s^2*t^3 + 6469*ep^3*mtt^2*mWW*s^2*t^3 + 2826*ep^4*mtt^2*mWW*s^2*t^3 - 65*mtt*mWW^2*s^2*t^3 - 621*ep*mtt*mWW^2*s^2*t^3 - 2205*ep^2*mtt*mWW^2*s^2*t^3 - 3277*ep^3*mtt*mWW^2*s^2*t^3 - 1712*ep^4*mtt*mWW^2*s^2*t^3 - 55*mWW^3*s^2*t^3 - 287*ep*mWW^3*s^2*t^3 - 435*ep^2*mWW^3*s^2*t^3 - 115*ep^3*mWW^3*s^2*t^3 + 112*ep^4*mWW^3*s^2*t^3 + 100*mtt^2*s^3*t^3 + 656*ep*mtt^2*s^3*t^3 + 1622*ep^2*mtt^2*s^3*t^3 + 1776*ep^3*mtt^2*s^3*t^3 + 722*ep^4*mtt^2*s^3*t^3 - 156*mtt*mWW*s^3*t^3 - 1164*ep*mtt*mWW*s^3*t^3 - 3238*ep^2*mtt*mWW*s^3*t^3 - 3928*ep^3*mtt*mWW*s^3*t^3 - 1746*ep^4*mtt*mWW*s^3*t^3 + 56*mWW^2*s^3*t^3 + 548*ep*mWW^2*s^3*t^3 + 1800*ep^2*mWW^2*s^3*t^3 + 2424*ep^3*mWW^2*s^3*t^3 + 1152*ep^4*mWW^2*s^3*t^3 + 36*mtt^4*t^4 + 258*ep*mtt^4*t^4 + 688*ep^2*mtt^4*t^4 + 810*ep^3*mtt^4*t^4 + 356*ep^4*mtt^4*t^4 - 52*mtt^3*mWW*t^4 - 360*ep*mtt^3*mWW*t^4 - 962*ep^2*mtt^3*mWW*t^4 - 1172*ep^3*mtt^3*mWW*t^4 - 546*ep^4*mtt^3*mWW*t^4 - 48*mtt^2*mWW^2*t^4 - 389*ep*mtt^2*mWW^2*t^4 - 1055*ep^2*mtt^2*mWW^2*t^4 - 1155*ep^3*mtt^2*mWW^2*t^4 - 429*ep^4*mtt^2*mWW^2*t^4 + 108*mtt*mWW^3*t^4 + 826*ep*mtt*mWW^3*t^4 + 2244*ep^2*mtt*mWW^3*t^4 + 2586*ep^3*mtt*mWW^3*t^4 + 1072*ep^4*mtt*mWW^3*t^4 - 44*mWW^4*t^4 - 335*ep*mWW^4*t^4 - 915*ep^2*mWW^4*t^4 - 1069*ep^3*mWW^4*t^4 - 453*ep^4*mWW^4*t^4 - 124*mtt^3*s*t^4 - 902*ep*mtt^3*s*t^4 - 2440*ep^2*mtt^3*s*t^4 - 2890*ep^3*mtt^3*s*t^4 - 1260*ep^4*mtt^3*s*t^4 + 245*mtt^2*mWW*s*t^4 + 1858*ep*mtt^2*mWW*s*t^4 + 5232*ep^2*mtt^2*mWW*s*t^4 + 6422*ep^3*mtt^2*mWW*s*t^4 + 2887*ep^4*mtt^2*mWW*s*t^4 - 122*mtt*mWW^2*s*t^4 - 1023*ep*mtt*mWW^2*s*t^4 - 3147*ep^2*mtt*mWW^2*s*t^4 - 4153*ep^3*mtt*mWW^2*s*t^4 - 1979*ep^4*mtt*mWW^2*s*t^4 + mWW^3*s*t^4 + 67*ep*mWW^3*s*t^4 + 355*ep^2*mWW^3*s*t^4 + 621*ep^3*mWW^3*s*t^4 + 352*ep^4*mWW^3*s*t^4 + 90*mtt^2*s^2*t^4 + 648*ep*mtt^2*s^2*t^4 + 1740*ep^2*mtt^2*s^2*t^4 + 2044*ep^3*mtt^2*s^2*t^4 + 882*ep^4*mtt^2*s^2*t^4 - 154*mtt*mWW*s^2*t^4 - 1198*ep*mtt*mWW*s^2*t^4 - 3418*ep^2*mtt*mWW*s^2*t^4 - 4202*ep^3*mtt*mWW*s^2*t^4 - 1876*ep^4*mtt*mWW*s^2*t^4 + 64*mWW^2*s^2*t^4 + 562*ep*mWW^2*s^2*t^4 + 1734*ep^2*mWW^2*s^2*t^4 + 2242*ep^3*mWW^2*s^2*t^4 + 1034*ep^4*mWW^2*s^2*t^4 - 25*mtt^3*t^5 - 197*ep*mtt^3*t^5 - 563*ep^2*mtt^3*t^5 - 691*ep^3*mtt^3*t^5 - 308*ep^4*mtt^3*t^5 + 65*mtt^2*mWW*t^5 + 519*ep*mtt^2*mWW*t^5 + 1503*ep^2*mtt^2*mWW*t^5 + 1869*ep^3*mtt^2*mWW*t^5 + 844*ep^4*mtt^2*mWW*t^5 - 55*mtt*mWW^2*t^5 - 447*ep*mtt*mWW^2*t^5 - 1317*ep^2*mtt*mWW^2*t^5 - 1665*ep^3*mtt*mWW^2*t^5 - 764*ep^4*mtt*mWW^2*t^5 + 15*mWW^3*t^5 + 125*ep*mWW^3*t^5 + 377*ep^2*mWW^3*t^5 + 487*ep^3*mWW^3*t^5 + 228*ep^4*mWW^3*t^5 + 32*mtt^2*s*t^5 + 245*ep*mtt^2*s*t^5 + 689*ep^2*mtt^2*s*t^5 + 835*ep^3*mtt^2*s*t^5 + 367*ep^4*mtt^2*s*t^5 - 58*mtt*mWW*s*t^5 - 463*ep*mtt*mWW*s*t^5 - 1341*ep^2*mtt*mWW*s*t^5 - 1657*ep^3*mtt*mWW*s*t^5 - 737*ep^4*mtt*mWW*s*t^5 + 26*mWW^2*s*t^5 + 218*ep*mWW^2*s*t^5 + 652*ep^2*mWW^2*s*t^5 + 822*ep^3*mWW^2*s*t^5 + 370*ep^4*mWW^2*s*t^5 + 2*mtt^2*t^6 + 17*ep*mtt^2*t^6 + 51*ep^2*mtt^2*t^6 + 63*ep^3*mtt^2*t^6 + 27*ep^4*mtt^2*t^6 - 4*mtt*mWW*t^6 - 34*ep*mtt*mWW*t^6 - 102*ep^2*mtt*mWW*t^6 - 126*ep^3*mtt*mWW*t^6 - 54*ep^4*mtt*mWW*t^6 + 2*mWW^2*t^6 + 17*ep*mWW^2*t^6 + 51*ep^2*mWW^2*t^6 + 63*ep^3*mWW^2*t^6 + 27*ep^4*mWW^2*t^6))/(2*ep*(1 + ep)^2*(mtt - mWW)^2*s^3*(-mtt + mWW + s)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-6*mtt^4 - 22*ep*mtt^4 - 20*ep^2*mtt^4 + 4*mtt^3*mWW + 16*ep*mtt^3*mWW + 16*ep^2*mtt^3*mWW + 2*mtt^2*mWW^2 + 6*ep*mtt^2*mWW^2 + 4*ep^2*mtt^2*mWW^2 + 6*ep*mtt^2*mWW*s + 10*ep^2*mtt^2*mWW*s - 2*ep*mtt*mWW^2*s - 6*ep^2*mtt*mWW^2*s + 6*mtt^2*s^2 + 22*ep*mtt^2*s^2 + 20*ep^2*mtt^2*s^2 - mtt*mWW*s^2 - 8*ep*mtt*mWW*s^2 - 11*ep^2*mtt*mWW*s^2 - mWW^2*s^2 - 2*ep*mWW^2*s^2 - ep^2*mWW^2*s^2 + 20*mtt^3*t + 72*ep*mtt^3*t + 64*ep^2*mtt^3*t - 22*mtt^2*mWW*t - 82*ep*mtt^2*mWW*t - 76*ep^2*mtt^2*mWW*t + 2*mtt*mWW^2*t + 10*ep*mtt*mWW^2*t + 12*ep^2*mtt*mWW^2*t - 12*mtt^2*s*t - 50*ep*mtt^2*s*t - 50*ep^2*mtt^2*s*t + 20*mtt*mWW*s*t + 68*ep*mtt*mWW*s*t + 64*ep^2*mtt*mWW*s*t - 4*mWW^2*s*t - 14*ep*mWW^2*s*t - 14*ep^2*mWW^2*s*t + mtt*s^2*t + 8*ep*mtt*s^2*t + 11*ep^2*mtt*s^2*t - 5*mWW*s^2*t - 20*ep*mWW*s^2*t - 19*ep^2*mWW*s^2*t - 22*mtt^2*t^2 - 78*ep*mtt^2*t^2 - 68*ep^2*mtt^2*t^2 + 27*mtt*mWW*t^2 + 96*ep*mtt*mWW*t^2 + 85*ep^2*mtt*mWW*t^2 - 5*mWW^2*t^2 - 18*ep*mWW^2*t^2 - 17*ep^2*mWW^2*t^2 + 16*mtt*s*t^2 + 66*ep*mtt*s*t^2 + 62*ep^2*mtt*s*t^2 - 20*mWW*s*t^2 - 74*ep*mWW*s*t^2 - 66*ep^2*mWW*s*t^2 + 7*mtt*t^3 + 26*ep*mtt*t^3 + 23*ep^2*mtt*t^3 - 7*mWW*t^3 - 26*ep*mWW*t^3 - 23*ep^2*mWW*t^3))/(4*(1 + ep)*(mtt - mWW)^2*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt^5 - 5*ep*mtt^5 - 8*ep^2*mtt^5 - 4*ep^3*mtt^5 + 4*mtt^4*mWW + 19*ep*mtt^4*mWW + 29*ep^2*mtt^4*mWW + 14*ep^3*mtt^4*mWW - 5*mtt^3*mWW^2 - 21*ep*mtt^3*mWW^2 - 24*ep^2*mtt^3*mWW^2 - 6*ep^3*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 43*ep*mtt^2*mWW^3 + 65*ep^2*mtt^2*mWW^3 + 28*ep^3*mtt^2*mWW^3 - 6*mtt*mWW^4 - 42*ep*mtt*mWW^4 - 78*ep^2*mtt*mWW^4 - 42*ep^3*mtt*mWW^4 + 6*ep*mWW^5 + 16*ep^2*mWW^5 + 10*ep^3*mWW^5 + 5*mtt^4*s + 25*ep*mtt^4*s + 40*ep^2*mtt^4*s + 20*ep^3*mtt^4*s - 16*mtt^3*mWW*s - 76*ep*mtt^3*mWW*s - 116*ep^2*mtt^3*mWW*s - 56*ep^3*mtt^3*mWW*s + 15*mtt^2*mWW^2*s + 63*ep*mtt^2*mWW^2*s + 72*ep^2*mtt^2*mWW^2*s + 18*ep^3*mtt^2*mWW^2*s - 16*mtt*mWW^3*s - 86*ep*mtt*mWW^3*s - 130*ep^2*mtt*mWW^3*s - 56*ep^3*mtt*mWW^3*s + 6*mWW^4*s + 42*ep*mWW^4*s + 78*ep^2*mWW^4*s + 42*ep^3*mWW^4*s - 10*mtt^3*s^2 - 50*ep*mtt^3*s^2 - 80*ep^2*mtt^3*s^2 - 40*ep^3*mtt^3*s^2 + 24*mtt^2*mWW*s^2 + 114*ep*mtt^2*mWW*s^2 + 174*ep^2*mtt^2*mWW*s^2 + 84*ep^3*mtt^2*mWW*s^2 - 15*mtt*mWW^2*s^2 - 63*ep*mtt*mWW^2*s^2 - 72*ep^2*mtt*mWW^2*s^2 - 18*ep^3*mtt*mWW^2*s^2 + 8*mWW^3*s^2 + 43*ep*mWW^3*s^2 + 65*ep^2*mWW^3*s^2 + 28*ep^3*mWW^3*s^2 + 10*mtt^2*s^3 + 50*ep*mtt^2*s^3 + 80*ep^2*mtt^2*s^3 + 40*ep^3*mtt^2*s^3 - 16*mtt*mWW*s^3 - 76*ep*mtt*mWW*s^3 - 116*ep^2*mtt*mWW*s^3 - 56*ep^3*mtt*mWW*s^3 + 5*mWW^2*s^3 + 21*ep*mWW^2*s^3 + 24*ep^2*mWW^2*s^3 + 6*ep^3*mWW^2*s^3 - 5*mtt*s^4 - 25*ep*mtt*s^4 - 40*ep^2*mtt*s^4 - 20*ep^3*mtt*s^4 + 4*mWW*s^4 + 19*ep*mWW*s^4 + 29*ep^2*mWW*s^4 + 14*ep^3*mWW*s^4 + s^5 + 5*ep*s^5 + 8*ep^2*s^5 + 4*ep^3*s^5 + 4*mtt^4*t + 21*ep*mtt^4*t + 35*ep^2*mtt^4*t + 18*ep^3*mtt^4*t - 14*mtt^3*mWW*t - 72*ep*mtt^3*mWW*t - 126*ep^2*mtt^3*mWW*t - 72*ep^3*mtt^3*mWW*t - 6*mtt^2*mWW^2*t - 45*ep*mtt^2*mWW^2*t - 89*ep^2*mtt^2*mWW^2*t - 52*ep^3*mtt^2*mWW^2*t + 12*mtt*mWW^3*t + 76*ep*mtt*mWW^3*t + 150*ep^2*mtt*mWW^3*t + 92*ep^3*mtt*mWW^3*t + 4*mWW^4*t + 20*ep*mWW^4*t + 30*ep^2*mWW^4*t + 14*ep^3*mWW^4*t - 16*mtt^3*s*t - 84*ep*mtt^3*s*t - 140*ep^2*mtt^3*s*t - 72*ep^3*mtt^3*s*t + 42*mtt^2*mWW*s*t + 216*ep*mtt^2*mWW*s*t + 378*ep^2*mtt^2*mWW*s*t + 216*ep^3*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 90*ep*mtt*mWW^2*s*t + 178*ep^2*mtt*mWW^2*s*t + 104*ep^3*mtt*mWW^2*s*t - 12*mWW^3*s*t - 76*ep*mWW^3*s*t - 150*ep^2*mWW^3*s*t - 92*ep^3*mWW^3*s*t + 24*mtt^2*s^2*t + 126*ep*mtt^2*s^2*t + 210*ep^2*mtt^2*s^2*t + 108*ep^3*mtt^2*s^2*t - 42*mtt*mWW*s^2*t - 216*ep*mtt*mWW*s^2*t - 378*ep^2*mtt*mWW*s^2*t - 216*ep^3*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 45*ep*mWW^2*s^2*t - 89*ep^2*mWW^2*s^2*t - 52*ep^3*mWW^2*s^2*t - 16*mtt*s^3*t - 84*ep*mtt*s^3*t - 140*ep^2*mtt*s^3*t - 72*ep^3*mtt*s^3*t + 14*mWW*s^3*t + 72*ep*mWW*s^3*t + 126*ep^2*mWW*s^3*t + 72*ep^3*mWW*s^3*t + 4*s^4*t + 21*ep*s^4*t + 35*ep^2*s^4*t + 18*ep^3*s^4*t - 5*mtt^3*t^2 - 27*ep*mtt^3*t^2 - 42*ep^2*mtt^3*t^2 - 18*ep^3*mtt^3*t^2 + 36*mtt^2*mWW*t^2 + 189*ep*mtt^2*mWW*t^2 + 331*ep^2*mtt^2*mWW*t^2 + 188*ep^3*mtt^2*mWW*t^2 - 12*mtt*mWW^2*t^2 - 54*ep*mtt*mWW^2*t^2 - 98*ep^2*mtt*mWW^2*t^2 - 64*ep^3*mtt*mWW^2*t^2 - 18*mWW^3*t^2 - 102*ep*mWW^3*t^2 - 180*ep^2*mWW^3*t^2 - 100*ep^3*mWW^3*t^2 + 15*mtt^2*s*t^2 + 81*ep*mtt^2*s*t^2 + 126*ep^2*mtt^2*s*t^2 + 54*ep^3*mtt^2*s*t^2 - 72*mtt*mWW*s*t^2 - 378*ep*mtt*mWW*s*t^2 - 662*ep^2*mtt*mWW*s*t^2 - 376*ep^3*mtt*mWW*s*t^2 + 12*mWW^2*s*t^2 + 54*ep*mWW^2*s*t^2 + 98*ep^2*mWW^2*s*t^2 + 64*ep^3*mWW^2*s*t^2 - 15*mtt*s^2*t^2 - 81*ep*mtt*s^2*t^2 - 126*ep^2*mtt*s^2*t^2 - 54*ep^3*mtt*s^2*t^2 + 36*mWW*s^2*t^2 + 189*ep*mWW*s^2*t^2 + 331*ep^2*mWW*s^2*t^2 + 188*ep^3*mWW*s^2*t^2 + 5*s^3*t^2 + 27*ep*s^3*t^2 + 42*ep^2*s^3*t^2 + 18*ep^3*s^3*t^2 - 6*mtt^2*t^3 - 27*ep*mtt^2*t^3 - 51*ep^2*mtt^2*t^3 - 36*ep^3*mtt^2*t^3 - 20*mtt*mWW*t^3 - 104*ep*mtt*mWW*t^3 - 174*ep^2*mtt*mWW*t^3 - 92*ep^3*mtt*mWW*t^3 + 22*mWW^2*t^3 + 114*ep*mWW^2*t^3 + 200*ep^2*mWW^2*t^3 + 116*ep^3*mWW^2*t^3 + 12*mtt*s*t^3 + 54*ep*mtt*s*t^3 + 102*ep^2*mtt*s*t^3 + 72*ep^3*mtt*s*t^3 + 20*mWW*s*t^3 + 104*ep*mWW*s*t^3 + 174*ep^2*mWW*s*t^3 + 92*ep^3*mWW*s*t^3 - 6*s^2*t^3 - 27*ep*s^2*t^3 - 51*ep^2*s^2*t^3 - 36*ep^3*s^2*t^3 + 10*mtt*t^4 + 44*ep*mtt*t^4 + 72*ep^2*mtt*t^4 + 42*ep^3*mtt*t^4 - 6*mWW*t^4 - 32*ep*mWW*t^4 - 60*ep^2*mWW*t^4 - 38*ep^3*mWW*t^4 - 10*s*t^4 - 44*ep*s*t^4 - 72*ep^2*s*t^4 - 42*ep^3*s*t^4 - 2*t^5 - 6*ep*t^5 - 6*ep^2*t^5 - 2*ep^3*t^5))/(2*(1 + ep)^2*(1 + 2*ep)*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3), ((-1 + 2*ep)^2*(-mtt + s)^2*(-2*mtt^5*mWW^3 - 18*ep*mtt^5*mWW^3 - 28*ep^2*mtt^5*mWW^3 + 6*mtt^4*mWW^4 + 50*ep*mtt^4*mWW^4 + 76*ep^2*mtt^4*mWW^4 - 6*mtt^3*mWW^5 - 46*ep*mtt^3*mWW^5 - 68*ep^2*mtt^3*mWW^5 + 2*mtt^2*mWW^6 + 14*ep*mtt^2*mWW^6 + 20*ep^2*mtt^2*mWW^6 + 10*mtt^4*mWW^3*s + 90*ep*mtt^4*mWW^3*s + 140*ep^2*mtt^4*mWW^3*s - 24*mtt^3*mWW^4*s - 200*ep*mtt^3*mWW^4*s - 304*ep^2*mtt^3*mWW^4*s + 18*mtt^2*mWW^5*s + 138*ep*mtt^2*mWW^5*s + 204*ep^2*mtt^2*mWW^5*s - 4*mtt*mWW^6*s - 28*ep*mtt*mWW^6*s - 40*ep^2*mtt*mWW^6*s - 20*mtt^3*mWW^3*s^2 - 180*ep*mtt^3*mWW^3*s^2 - 280*ep^2*mtt^3*mWW^3*s^2 + 36*mtt^2*mWW^4*s^2 + 300*ep*mtt^2*mWW^4*s^2 + 456*ep^2*mtt^2*mWW^4*s^2 - 18*mtt*mWW^5*s^2 - 138*ep*mtt*mWW^5*s^2 - 204*ep^2*mtt*mWW^5*s^2 + 2*mWW^6*s^2 + 14*ep*mWW^6*s^2 + 20*ep^2*mWW^6*s^2 + 20*mtt^2*mWW^3*s^3 + 180*ep*mtt^2*mWW^3*s^3 + 280*ep^2*mtt^2*mWW^3*s^3 - 24*mtt*mWW^4*s^3 - 200*ep*mtt*mWW^4*s^3 - 304*ep^2*mtt*mWW^4*s^3 + 6*mWW^5*s^3 + 46*ep*mWW^5*s^3 + 68*ep^2*mWW^5*s^3 - 10*mtt*mWW^3*s^4 - 90*ep*mtt*mWW^3*s^4 - 140*ep^2*mtt*mWW^3*s^4 + 6*mWW^4*s^4 + 50*ep*mWW^4*s^4 + 76*ep^2*mWW^4*s^4 + 2*mWW^3*s^5 + 18*ep*mWW^3*s^5 + 28*ep^2*mWW^3*s^5 - 2*mtt^5*mWW^2*t - 6*ep*mtt^5*mWW^2*t - 4*ep^2*mtt^5*mWW^2*t + 22*mtt^4*mWW^3*t + 142*ep*mtt^4*mWW^3*t + 192*ep^2*mtt^4*mWW^3*t - 50*mtt^3*mWW^4*t - 332*ep*mtt^3*mWW^4*t - 456*ep^2*mtt^3*mWW^4*t + 42*mtt^2*mWW^5*t + 254*ep*mtt^2*mWW^5*t + 336*ep^2*mtt^2*mWW^5*t - 12*mtt*mWW^6*t - 58*ep*mtt*mWW^6*t - 68*ep^2*mtt*mWW^6*t + 10*mtt^4*mWW^2*s*t + 30*ep*mtt^4*mWW^2*s*t + 20*ep^2*mtt^4*mWW^2*s*t - 88*mtt^3*mWW^3*s*t - 568*ep*mtt^3*mWW^3*s*t - 768*ep^2*mtt^3*mWW^3*s*t + 150*mtt^2*mWW^4*s*t + 996*ep*mtt^2*mWW^4*s*t + 1368*ep^2*mtt^2*mWW^4*s*t - 84*mtt*mWW^5*s*t - 508*ep*mtt*mWW^5*s*t - 672*ep^2*mtt*mWW^5*s*t + 12*mWW^6*s*t + 58*ep*mWW^6*s*t + 68*ep^2*mWW^6*s*t - 20*mtt^3*mWW^2*s^2*t - 60*ep*mtt^3*mWW^2*s^2*t - 40*ep^2*mtt^3*mWW^2*s^2*t + 132*mtt^2*mWW^3*s^2*t + 852*ep*mtt^2*mWW^3*s^2*t + 1152*ep^2*mtt^2*mWW^3*s^2*t - 150*mtt*mWW^4*s^2*t - 996*ep*mtt*mWW^4*s^2*t - 1368*ep^2*mtt*mWW^4*s^2*t + 42*mWW^5*s^2*t + 254*ep*mWW^5*s^2*t + 336*ep^2*mWW^5*s^2*t + 20*mtt^2*mWW^2*s^3*t + 60*ep*mtt^2*mWW^2*s^3*t + 40*ep^2*mtt^2*mWW^2*s^3*t - 88*mtt*mWW^3*s^3*t - 568*ep*mtt*mWW^3*s^3*t - 768*ep^2*mtt*mWW^3*s^3*t + 50*mWW^4*s^3*t + 332*ep*mWW^4*s^3*t + 456*ep^2*mWW^4*s^3*t - 10*mtt*mWW^2*s^4*t - 30*ep*mtt*mWW^2*s^4*t - 20*ep^2*mtt*mWW^2*s^4*t + 22*mWW^3*s^4*t + 142*ep*mWW^3*s^4*t + 192*ep^2*mWW^3*s^4*t + 2*mWW^2*s^5*t + 6*ep*mWW^2*s^5*t + 4*ep^2*mWW^2*s^5*t - 20*mtt^4*mWW^2*t^2 - 148*ep*mtt^4*mWW^2*t^2 - 196*ep^2*mtt^4*mWW^2*t^2 + 28*mtt^3*mWW^3*t^2 + 186*ep*mtt^3*mWW^3*t^2 + 222*ep^2*mtt^3*mWW^3*t^2 + 12*mtt^2*mWW^4*t^2 + 127*ep*mtt^2*mWW^4*t^2 + 225*ep^2*mtt^2*mWW^4*t^2 - 30*mtt*mWW^5*t^2 - 216*ep*mtt*mWW^5*t^2 - 312*ep^2*mtt*mWW^5*t^2 + 10*mWW^6*t^2 + 47*ep*mWW^6*t^2 + 53*ep^2*mWW^6*t^2 + 80*mtt^3*mWW^2*s*t^2 + 592*ep*mtt^3*mWW^2*s*t^2 + 784*ep^2*mtt^3*mWW^2*s*t^2 - 84*mtt^2*mWW^3*s*t^2 - 558*ep*mtt^2*mWW^3*s*t^2 - 666*ep^2*mtt^2*mWW^3*s*t^2 - 24*mtt*mWW^4*s*t^2 - 254*ep*mtt*mWW^4*s*t^2 - 450*ep^2*mtt*mWW^4*s*t^2 + 30*mWW^5*s*t^2 + 216*ep*mWW^5*s*t^2 + 312*ep^2*mWW^5*s*t^2 - 120*mtt^2*mWW^2*s^2*t^2 - 888*ep*mtt^2*mWW^2*s^2*t^2 - 1176*ep^2*mtt^2*mWW^2*s^2*t^2 + 84*mtt*mWW^3*s^2*t^2 + 558*ep*mtt*mWW^3*s^2*t^2 + 666*ep^2*mtt*mWW^3*s^2*t^2 + 12*mWW^4*s^2*t^2 + 127*ep*mWW^4*s^2*t^2 + 225*ep^2*mWW^4*s^2*t^2 + 80*mtt*mWW^2*s^3*t^2 + 592*ep*mtt*mWW^2*s^3*t^2 + 784*ep^2*mtt*mWW^2*s^3*t^2 - 28*mWW^3*s^3*t^2 - 186*ep*mWW^3*s^3*t^2 - 222*ep^2*mWW^3*s^3*t^2 - 20*mWW^2*s^4*t^2 - 148*ep*mWW^2*s^4*t^2 - 196*ep^2*mWW^2*s^4*t^2 + 24*mtt^4*mWW*t^3 + 144*ep*mtt^4*mWW*t^3 + 168*ep^2*mtt^4*mWW*t^3 + 26*ep*mtt^3*mWW^2*t^3 + 62*ep^2*mtt^3*mWW^2*t^3 - 68*mtt^2*mWW^3*t^3 - 433*ep*mtt^2*mWW^3*t^3 - 555*ep^2*mtt^2*mWW^3*t^3 + 50*mtt*mWW^4*t^3 + 271*ep*mtt*mWW^4*t^3 + 313*ep^2*mtt*mWW^4*t^3 - 6*mWW^5*t^3 + 28*ep^2*mWW^5*t^3 - 96*mtt^3*mWW*s*t^3 - 576*ep*mtt^3*mWW*s*t^3 - 672*ep^2*mtt^3*mWW*s*t^3 - 78*ep*mtt^2*mWW^2*s*t^3 - 186*ep^2*mtt^2*mWW^2*s*t^3 + 136*mtt*mWW^3*s*t^3 + 866*ep*mtt*mWW^3*s*t^3 + 1110*ep^2*mtt*mWW^3*s*t^3 - 50*mWW^4*s*t^3 - 271*ep*mWW^4*s*t^3 - 313*ep^2*mWW^4*s*t^3 + 144*mtt^2*mWW*s^2*t^3 + 864*ep*mtt^2*mWW*s^2*t^3 + 1008*ep^2*mtt^2*mWW*s^2*t^3 + 78*ep*mtt*mWW^2*s^2*t^3 + 186*ep^2*mtt*mWW^2*s^2*t^3 - 68*mWW^3*s^2*t^3 - 433*ep*mWW^3*s^2*t^3 - 555*ep^2*mWW^3*s^2*t^3 - 96*mtt*mWW*s^3*t^3 - 576*ep*mtt*mWW*s^3*t^3 - 672*ep^2*mtt*mWW*s^3*t^3 - 26*ep*mWW^2*s^3*t^3 - 62*ep^2*mWW^2*s^3*t^3 + 24*mWW*s^4*t^3 + 144*ep*mWW*s^4*t^3 + 168*ep^2*mWW*s^4*t^3 - 8*mtt^4*t^4 - 44*ep*mtt^4*t^4 - 48*ep^2*mtt^4*t^4 - 48*mtt^3*mWW*t^4 - 266*ep*mtt^3*mWW*t^4 - 302*ep^2*mtt^3*mWW*t^4 + 68*mtt^2*mWW^2*t^4 + 345*ep*mtt^2*mWW^2*t^4 + 363*ep^2*mtt^2*mWW^2*t^4 + 6*mtt*mWW^3*t^4 + 67*ep*mtt*mWW^3*t^4 + 111*ep^2*mtt*mWW^3*t^4 - 18*mWW^4*t^4 - 106*ep*mWW^4*t^4 - 132*ep^2*mWW^4*t^4 + 32*mtt^3*s*t^4 + 176*ep*mtt^3*s*t^4 + 192*ep^2*mtt^3*s*t^4 + 144*mtt^2*mWW*s*t^4 + 798*ep*mtt^2*mWW*s*t^4 + 906*ep^2*mtt^2*mWW*s*t^4 - 136*mtt*mWW^2*s*t^4 - 690*ep*mtt*mWW^2*s*t^4 - 726*ep^2*mtt*mWW^2*s*t^4 - 6*mWW^3*s*t^4 - 67*ep*mWW^3*s*t^4 - 111*ep^2*mWW^3*s*t^4 - 48*mtt^2*s^2*t^4 - 264*ep*mtt^2*s^2*t^4 - 288*ep^2*mtt^2*s^2*t^4 - 144*mtt*mWW*s^2*t^4 - 798*ep*mtt*mWW*s^2*t^4 - 906*ep^2*mtt*mWW*s^2*t^4 + 68*mWW^2*s^2*t^4 + 345*ep*mWW^2*s^2*t^4 + 363*ep^2*mWW^2*s^2*t^4 + 32*mtt*s^3*t^4 + 176*ep*mtt*s^3*t^4 + 192*ep^2*mtt*s^3*t^4 + 48*mWW*s^3*t^4 + 266*ep*mWW*s^3*t^4 + 302*ep^2*mWW*s^3*t^4 - 8*s^4*t^4 - 44*ep*s^4*t^4 - 48*ep^2*s^4*t^4 + 24*mtt^3*t^5 + 120*ep*mtt^3*t^5 + 126*ep^2*mtt^3*t^5 + 16*mtt^2*mWW*t^5 + 89*ep*mtt^2*mWW*t^5 + 103*ep^2*mtt^2*mWW*t^5 - 54*mtt*mWW^2*t^5 - 257*ep*mtt*mWW^2*t^5 - 263*ep^2*mtt*mWW^2*t^5 + 14*mWW^3*t^5 + 48*ep*mWW^3*t^5 + 34*ep^2*mWW^3*t^5 - 72*mtt^2*s*t^5 - 360*ep*mtt^2*s*t^5 - 378*ep^2*mtt^2*s*t^5 - 32*mtt*mWW*s*t^5 - 178*ep*mtt*mWW*s*t^5 - 206*ep^2*mtt*mWW*s*t^5 + 54*mWW^2*s*t^5 + 257*ep*mWW^2*s*t^5 + 263*ep^2*mWW^2*s*t^5 + 72*mtt*s^2*t^5 + 360*ep*mtt*s^2*t^5 + 378*ep^2*mtt*s^2*t^5 + 16*mWW*s^2*t^5 + 89*ep*mWW*s^2*t^5 + 103*ep^2*mWW*s^2*t^5 - 24*s^3*t^5 - 120*ep*s^3*t^5 - 126*ep^2*s^3*t^5 - 24*mtt^2*t^6 - 108*ep*mtt^2*t^6 - 108*ep^2*mtt^2*t^6 + 16*mtt*mWW*t^6 + 65*ep*mtt*mWW*t^6 + 61*ep^2*mtt*mWW*t^6 + 8*mWW^2*t^6 + 43*ep*mWW^2*t^6 + 47*ep^2*mWW^2*t^6 + 48*mtt*s*t^6 + 216*ep*mtt*s*t^6 + 216*ep^2*mtt*s*t^6 - 16*mWW*s*t^6 - 65*ep*mWW*s*t^6 - 61*ep^2*mWW*s*t^6 - 24*s^2*t^6 - 108*ep*s^2*t^6 - 108*ep^2*s^2*t^6 + 8*mtt*t^7 + 32*ep*mtt*t^7 + 30*ep^2*mtt*t^7 - 8*mWW*t^7 - 32*ep*mWW*t^7 - 30*ep^2*mWW*t^7 - 8*s*t^7 - 32*ep*s*t^7 - 30*ep^2*s*t^7))/(2*ep*(1 + ep)*mWW^2*s^4*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-1 + ep)*(-1 + 2*ep)*(12*ep*mtt^9*mWW^4*s^3 + 164*ep^2*mtt^9*mWW^4*s^3 + 756*ep^3*mtt^9*mWW^4*s^3 + 1580*ep^4*mtt^9*mWW^4*s^3 + 1536*ep^5*mtt^9*mWW^4*s^3 + 560*ep^6*mtt^9*mWW^4*s^3 - 68*ep*mtt^8*mWW^5*s^3 - 896*ep^2*mtt^8*mWW^5*s^3 - 4076*ep^3*mtt^8*mWW^5*s^3 - 8480*ep^4*mtt^8*mWW^5*s^3 - 8240*ep^5*mtt^8*mWW^5*s^3 - 3008*ep^6*mtt^8*mWW^5*s^3 + 140*ep*mtt^7*mWW^6*s^3 + 1792*ep^2*mtt^7*mWW^6*s^3 + 8084*ep^3*mtt^7*mWW^6*s^3 + 16816*ep^4*mtt^7*mWW^6*s^3 + 16400*ep^5*mtt^7*mWW^6*s^3 + 6016*ep^6*mtt^7*mWW^6*s^3 - 100*ep*mtt^6*mWW^7*s^3 - 1248*ep^2*mtt^6*mWW^7*s^3 - 5644*ep^3*mtt^6*mWW^7*s^3 - 11904*ep^4*mtt^6*mWW^7*s^3 - 11824*ep^5*mtt^6*mWW^7*s^3 - 4416*ep^6*mtt^6*mWW^7*s^3 - 60*ep*mtt^5*mWW^8*s^3 - 760*ep^2*mtt^5*mWW^8*s^3 - 3300*ep^3*mtt^5*mWW^8*s^3 - 6520*ep^4*mtt^5*mWW^8*s^3 - 6000*ep^5*mtt^5*mWW^8*s^3 - 2080*ep^6*mtt^5*mWW^8*s^3 + 148*ep*mtt^4*mWW^9*s^3 + 1856*ep^2*mtt^4*mWW^9*s^3 + 8284*ep^3*mtt^4*mWW^9*s^3 + 17120*ep^4*mtt^4*mWW^9*s^3 + 16624*ep^5*mtt^4*mWW^9*s^3 + 6080*ep^6*mtt^4*mWW^9*s^3 - 92*ep*mtt^3*mWW^10*s^3 - 1184*ep^2*mtt^3*mWW^10*s^3 - 5444*ep^3*mtt^3*mWW^10*s^3 - 11600*ep^4*mtt^3*mWW^10*s^3 - 11600*ep^5*mtt^3*mWW^10*s^3 - 4352*ep^6*mtt^3*mWW^10*s^3 + 20*ep*mtt^2*mWW^11*s^3 + 288*ep^2*mtt^2*mWW^11*s^3 + 1436*ep^3*mtt^2*mWW^11*s^3 + 3264*ep^4*mtt^2*mWW^11*s^3 + 3440*ep^5*mtt^2*mWW^11*s^3 + 1344*ep^6*mtt^2*mWW^11*s^3 - 12*ep^2*mtt*mWW^12*s^3 - 96*ep^3*mtt*mWW^12*s^3 - 276*ep^4*mtt*mWW^12*s^3 - 336*ep^5*mtt*mWW^12*s^3 - 144*ep^6*mtt*mWW^12*s^3 - 72*ep*mtt^8*mWW^4*s^4 - 984*ep^2*mtt^8*mWW^4*s^4 - 4536*ep^3*mtt^8*mWW^4*s^4 - 9480*ep^4*mtt^8*mWW^4*s^4 - 9216*ep^5*mtt^8*mWW^4*s^4 - 3360*ep^6*mtt^8*mWW^4*s^4 + 342*ep*mtt^7*mWW^5*s^4 + 4486*ep^2*mtt^7*mWW^5*s^4 + 20366*ep^3*mtt^7*mWW^5*s^4 + 42330*ep^4*mtt^7*mWW^5*s^4 + 41116*ep^5*mtt^7*mWW^5*s^4 + 15008*ep^6*mtt^7*mWW^5*s^4 - 534*ep*mtt^6*mWW^6*s^4 - 6778*ep^2*mtt^6*mWW^6*s^4 - 30478*ep^3*mtt^6*mWW^6*s^4 - 63350*ep^4*mtt^6*mWW^6*s^4 - 61820*ep^5*mtt^6*mWW^6*s^4 - 22704*ep^6*mtt^6*mWW^6*s^4 + 142*ep*mtt^5*mWW^7*s^4 + 1702*ep^2*mtt^5*mWW^7*s^4 + 7750*ep^3*mtt^5*mWW^7*s^4 + 16810*ep^4*mtt^5*mWW^7*s^4 + 17308*ep^5*mtt^5*mWW^7*s^4 + 6688*ep^6*mtt^5*mWW^7*s^4 + 450*ep*mtt^4*mWW^8*s^4 + 5670*ep^2*mtt^4*mWW^8*s^4 + 25130*ep^3*mtt^4*mWW^8*s^4 + 51290*ep^4*mtt^4*mWW^8*s^4 + 49060*ep^5*mtt^4*mWW^8*s^4 + 17680*ep^6*mtt^4*mWW^8*s^4 - 478*ep*mtt^3*mWW^9*s^4 - 6046*ep^2*mtt^3*mWW^9*s^4 - 27254*ep^3*mtt^3*mWW^9*s^4 - 56930*ep^4*mtt^3*mWW^9*s^4 - 55884*ep^5*mtt^3*mWW^9*s^4 - 20640*ep^6*mtt^3*mWW^9*s^4 + 158*ep*mtt^2*mWW^10*s^4 + 2114*ep^2*mtt^2*mWW^10*s^4 + 9974*ep^3*mtt^2*mWW^10*s^4 + 21710*ep^4*mtt^2*mWW^10*s^4 + 22124*ep^5*mtt^2*mWW^10*s^4 + 8432*ep^6*mtt^2*mWW^10*s^4 - 6*ep*mtt*mWW^11*s^4 - 142*ep^2*mtt*mWW^11*s^4 - 862*ep^3*mtt*mWW^11*s^4 - 2210*ep^4*mtt*mWW^11*s^4 - 2540*ep^5*mtt*mWW^11*s^4 - 1056*ep^6*mtt*mWW^11*s^4 - 2*ep*mWW^12*s^4 - 22*ep^2*mWW^12*s^4 - 90*ep^3*mWW^12*s^4 - 170*ep^4*mWW^12*s^4 - 148*ep^5*mWW^12*s^4 - 48*ep^6*mWW^12*s^4 + 180*ep*mtt^7*mWW^4*s^5 + 2460*ep^2*mtt^7*mWW^4*s^5 + 11340*ep^3*mtt^7*mWW^4*s^5 + 23700*ep^4*mtt^7*mWW^4*s^5 + 23040*ep^5*mtt^7*mWW^4*s^5 + 8400*ep^6*mtt^7*mWW^4*s^5 - 690*ep*mtt^6*mWW^5*s^5 - 8990*ep^2*mtt^6*mWW^5*s^5 - 40690*ep^3*mtt^6*mWW^5*s^5 - 84450*ep^4*mtt^6*mWW^5*s^5 - 81980*ep^5*mtt^6*mWW^5*s^5 - 29920*ep^6*mtt^6*mWW^5*s^5 + 720*ep*mtt^5*mWW^6*s^5 + 9000*ep^2*mtt^5*mWW^6*s^5 + 40240*ep^3*mtt^5*mWW^6*s^5 + 83560*ep^4*mtt^5*mWW^6*s^5 + 81680*ep^5*mtt^5*mWW^6*s^5 + 30080*ep^6*mtt^5*mWW^6*s^5 + 250*ep*mtt^4*mWW^7*s^5 + 3310*ep^2*mtt^4*mWW^7*s^5 + 14690*ep^3*mtt^4*mWW^7*s^5 + 29330*ep^4*mtt^4*mWW^7*s^5 + 27060*ep^5*mtt^4*mWW^7*s^5 + 9360*ep^6*mtt^4*mWW^7*s^5 - 860*ep*mtt^3*mWW^8*s^5 - 10820*ep^2*mtt^3*mWW^8*s^5 - 48260*ep^3*mtt^3*mWW^8*s^5 - 99500*ep^4*mtt^3*mWW^8*s^5 - 96320*ep^5*mtt^3*mWW^8*s^5 - 35120*ep^6*mtt^3*mWW^8*s^5 + 450*ep*mtt^2*mWW^9*s^5 + 5790*ep^2*mtt^2*mWW^9*s^5 + 26450*ep^3*mtt^2*mWW^9*s^5 + 55970*ep^4*mtt^2*mWW^9*s^5 + 55660*ep^5*mtt^2*mWW^9*s^5 + 20800*ep^6*mtt^2*mWW^9*s^5 - 40*ep*mtt*mWW^10*s^5 - 640*ep^2*mtt*mWW^10*s^5 - 3320*ep^3*mtt*mWW^10*s^5 - 7760*ep^4*mtt*mWW^10*s^5 - 8400*ep^5*mtt*mWW^10*s^5 - 3360*ep^6*mtt*mWW^10*s^5 - 10*ep*mWW^11*s^5 - 110*ep^2*mWW^11*s^5 - 450*ep^3*mWW^11*s^5 - 850*ep^4*mWW^11*s^5 - 740*ep^5*mWW^11*s^5 - 240*ep^6*mWW^11*s^5 - 240*ep*mtt^6*mWW^4*s^6 - 3280*ep^2*mtt^6*mWW^4*s^6 - 15120*ep^3*mtt^6*mWW^4*s^6 - 31600*ep^4*mtt^6*mWW^4*s^6 - 30720*ep^5*mtt^6*mWW^4*s^6 - 11200*ep^6*mtt^6*mWW^4*s^6 + 700*ep*mtt^5*mWW^5*s^6 + 9020*ep^2*mtt^5*mWW^5*s^6 + 40620*ep^3*mtt^5*mWW^5*s^6 + 84100*ep^4*mtt^5*mWW^5*s^6 + 81560*ep^5*mtt^5*mWW^5*s^6 + 29760*ep^6*mtt^5*mWW^5*s^6 - 340*ep*mtt^4*mWW^6*s^6 - 4060*ep^2*mtt^4*mWW^6*s^6 - 17860*ep^3*mtt^4*mWW^6*s^6 - 37060*ep^4*mtt^4*mWW^6*s^6 - 36520*ep^5*mtt^4*mWW^6*s^6 - 13600*ep^6*mtt^4*mWW^6*s^6 - 600*ep*mtt^3*mWW^7*s^6 - 7640*ep^2*mtt^3*mWW^7*s^6 - 34040*ep^3*mtt^3*mWW^7*s^6 - 69640*ep^4*mtt^3*mWW^7*s^6 - 66640*ep^5*mtt^3*mWW^7*s^6 - 24000*ep^6*mtt^3*mWW^7*s^6 + 600*ep*mtt^2*mWW^8*s^6 + 7560*ep^2*mtt^2*mWW^8*s^6 + 33880*ep^3*mtt^2*mWW^8*s^6 + 70360*ep^4*mtt^2*mWW^8*s^6 + 68720*ep^5*mtt^2*mWW^8*s^6 + 25280*ep^6*mtt^2*mWW^8*s^6 - 100*ep*mtt*mWW^9*s^6 - 1380*ep^2*mtt*mWW^9*s^6 - 6580*ep^3*mtt*mWW^9*s^6 - 14460*ep^4*mtt*mWW^9*s^6 - 14920*ep^5*mtt*mWW^9*s^6 - 5760*ep^6*mtt*mWW^9*s^6 - 20*ep*mWW^10*s^6 - 220*ep^2*mWW^10*s^6 - 900*ep^3*mWW^10*s^6 - 1700*ep^4*mWW^10*s^6 - 1480*ep^5*mWW^10*s^6 - 480*ep^6*mWW^10*s^6 + 180*ep*mtt^5*mWW^4*s^7 + 2460*ep^2*mtt^5*mWW^4*s^7 + 11340*ep^3*mtt^5*mWW^4*s^7 + 23700*ep^4*mtt^5*mWW^4*s^7 + 23040*ep^5*mtt^5*mWW^4*s^7 + 8400*ep^6*mtt^5*mWW^4*s^7 - 360*ep*mtt^4*mWW^5*s^7 - 4540*ep^2*mtt^4*mWW^5*s^7 - 20240*ep^3*mtt^4*mWW^5*s^7 - 41700*ep^4*mtt^4*mWW^5*s^7 - 40360*ep^5*mtt^4*mWW^5*s^7 - 14720*ep^6*mtt^4*mWW^5*s^7 - 60*ep*mtt^3*mWW^6*s^7 - 920*ep^2*mtt^3*mWW^6*s^7 - 4340*ep^3*mtt^3*mWW^6*s^7 - 8920*ep^4*mtt^3*mWW^6*s^7 - 8320*ep^5*mtt^3*mWW^6*s^7 - 2880*ep^6*mtt^3*mWW^6*s^7 + 380*ep*mtt^2*mWW^7*s^7 + 4760*ep^2*mtt^2*mWW^7*s^7 + 21140*ep^3*mtt^2*mWW^7*s^7 + 43400*ep^4*mtt^2*mWW^7*s^7 + 41840*ep^5*mtt^2*mWW^7*s^7 + 15200*ep^6*mtt^2*mWW^7*s^7 - 120*ep*mtt*mWW^8*s^7 - 1540*ep^2*mtt*mWW^8*s^7 - 7000*ep^3*mtt*mWW^8*s^7 - 14780*ep^4*mtt*mWW^8*s^7 - 14720*ep^5*mtt*mWW^8*s^7 - 5520*ep^6*mtt*mWW^8*s^7 - 20*ep*mWW^9*s^7 - 220*ep^2*mWW^9*s^7 - 900*ep^3*mWW^9*s^7 - 1700*ep^4*mWW^9*s^7 - 1480*ep^5*mWW^9*s^7 - 480*ep^6*mWW^9*s^7 - 72*ep*mtt^4*mWW^4*s^8 - 984*ep^2*mtt^4*mWW^4*s^8 - 4536*ep^3*mtt^4*mWW^4*s^8 - 9480*ep^4*mtt^4*mWW^4*s^8 - 9216*ep^5*mtt^4*mWW^4*s^8 - 3360*ep^6*mtt^4*mWW^4*s^8 + 78*ep*mtt^3*mWW^5*s^8 + 926*ep^2*mtt^3*mWW^5*s^8 + 4006*ep^3*mtt^3*mWW^5*s^8 + 8130*ep^4*mtt^3*mWW^5*s^8 + 7820*ep^5*mtt^3*mWW^5*s^8 + 2848*ep^6*mtt^3*mWW^5*s^8 + 90*ep*mtt^2*mWW^6*s^8 + 1158*ep^2*mtt^2*mWW^6*s^8 + 5186*ep^3*mtt^2*mWW^6*s^8 + 10634*ep^4*mtt^2*mWW^6*s^8 + 10180*ep^5*mtt^2*mWW^6*s^8 + 3664*ep^6*mtt^2*mWW^6*s^8 - 70*ep*mtt*mWW^7*s^8 - 862*ep^2*mtt*mWW^7*s^8 - 3806*ep^3*mtt*mWW^7*s^8 - 7826*ep^4*mtt*mWW^7*s^8 - 7596*ep^5*mtt*mWW^7*s^8 - 2784*ep^6*mtt*mWW^7*s^8 - 10*ep*mWW^8*s^8 - 110*ep^2*mWW^8*s^8 - 450*ep^3*mWW^8*s^8 - 850*ep^4*mWW^8*s^8 - 740*ep^5*mWW^8*s^8 - 240*ep^6*mWW^8*s^8 + 12*ep*mtt^3*mWW^4*s^9 + 164*ep^2*mtt^3*mWW^4*s^9 + 756*ep^3*mtt^3*mWW^4*s^9 + 1580*ep^4*mtt^3*mWW^4*s^9 + 1536*ep^5*mtt^3*mWW^4*s^9 + 560*ep^6*mtt^3*mWW^4*s^9 - 2*ep*mtt^2*mWW^5*s^9 - 6*ep^2*mtt^2*mWW^5*s^9 + 14*ep^3*mtt^2*mWW^5*s^9 + 70*ep^4*mtt^2*mWW^5*s^9 + 84*ep^5*mtt^2*mWW^5*s^9 + 32*ep^6*mtt^2*mWW^5*s^9 - 16*ep*mtt*mWW^6*s^9 - 192*ep^2*mtt*mWW^6*s^9 - 832*ep^3*mtt*mWW^6*s^9 - 1680*ep^4*mtt*mWW^6*s^9 - 1600*ep^5*mtt*mWW^6*s^9 - 576*ep^6*mtt*mWW^6*s^9 - 2*ep*mWW^7*s^9 - 22*ep^2*mWW^7*s^9 - 90*ep^3*mWW^7*s^9 - 170*ep^4*mWW^7*s^9 - 148*ep^5*mWW^7*s^9 - 48*ep^6*mWW^7*s^9 - 24*ep*mtt^11*mWW^3*s*t - 256*ep^2*mtt^11*mWW^3*s*t - 1032*ep^3*mtt^11*mWW^3*s*t - 1984*ep^4*mtt^11*mWW^3*s*t - 1824*ep^5*mtt^11*mWW^3*s*t - 640*ep^6*mtt^11*mWW^3*s*t + 52*ep*mtt^10*mWW^4*s*t + 560*ep^2*mtt^10*mWW^4*s*t + 2284*ep^3*mtt^10*mWW^4*s*t + 4448*ep^4*mtt^10*mWW^4*s*t + 4144*ep^5*mtt^10*mWW^4*s*t + 1472*ep^6*mtt^10*mWW^4*s*t + 34*mtt^9*mWW^5*s*t + 386*ep*mtt^9*mWW^5*s*t + 1702*ep^2*mtt^9*mWW^5*s*t + 3734*ep^3*mtt^9*mWW^5*s*t + 4264*ep^4*mtt^9*mWW^5*s*t + 2360*ep^5*mtt^9*mWW^5*s*t + 480*ep^6*mtt^9*mWW^5*s*t - 28*mtt^8*mWW^6*s*t - 136*ep*mtt^8*mWW^6*s*t + 604*ep^2*mtt^8*mWW^6*s*t + 5384*ep^3*mtt^8*mWW^6*s*t + 13744*ep^4*mtt^8*mWW^6*s*t + 15200*ep^5*mtt^8*mWW^6*s*t + 6272*ep^6*mtt^8*mWW^6*s*t - 210*mtt^7*mWW^7*s*t - 3282*ep*mtt^7*mWW^7*s*t - 20470*ep^2*mtt^7*mWW^7*s*t - 65286*ep^3*mtt^7*mWW^7*s*t - 112744*ep^4*mtt^7*mWW^7*s*t - 100344*ep^5*mtt^7*mWW^7*s*t - 36064*ep^6*mtt^7*mWW^7*s*t + 440*mtt^6*mWW^8*s*t + 6292*ep*mtt^6*mWW^8*s*t + 36536*ep^2*mtt^6*mWW^8*s*t + 110476*ep^3*mtt^6*mWW^8*s*t + 183680*ep^4*mtt^6*mWW^8*s*t + 159280*ep^5*mtt^6*mWW^8*s*t + 56256*ep^6*mtt^6*mWW^8*s*t - 290*mtt^5*mWW^9*s*t - 4034*ep*mtt^5*mWW^9*s*t - 22950*ep^2*mtt^5*mWW^9*s*t - 68630*ep^3*mtt^5*mWW^9*s*t - 113832*ep^4*mtt^5*mWW^9*s*t - 99128*ep^5*mtt^5*mWW^9*s*t - 35296*ep^6*mtt^5*mWW^9*s*t + 36*mtt^4*mWW^10*s*t + 512*ep*mtt^4*mWW^10*s*t + 3068*ep^2*mtt^4*mWW^10*s*t + 9920*ep^3*mtt^4*mWW^10*s*t + 18032*ep^4*mtt^4*mWW^10*s*t + 17216*ep^5*mtt^4*mWW^10*s*t + 6656*ep^6*mtt^4*mWW^10*s*t + 18*mtt^3*mWW^11*s*t + 234*ep*mtt^3*mWW^11*s*t + 1206*ep^2*mtt^3*mWW^11*s*t + 3150*ep^3*mtt^3*mWW^11*s*t + 4392*ep^4*mtt^3*mWW^11*s*t + 3096*ep^5*mtt^3*mWW^11*s*t + 864*ep^6*mtt^3*mWW^11*s*t + 180*ep*mtt^10*mWW^3*s^2*t + 1920*ep^2*mtt^10*mWW^3*s^2*t + 7740*ep^3*mtt^10*mWW^3*s^2*t + 14880*ep^4*mtt^10*mWW^3*s^2*t + 13680*ep^5*mtt^10*mWW^3*s^2*t + 4800*ep^6*mtt^10*mWW^3*s^2*t - 330*ep*mtt^9*mWW^4*s^2*t - 3452*ep^2*mtt^9*mWW^4*s^2*t - 13686*ep^3*mtt^9*mWW^4*s^2*t - 25964*ep^4*mtt^9*mWW^4*s^2*t - 23640*ep^5*mtt^9*mWW^4*s^2*t - 8240*ep^6*mtt^9*mWW^4*s^2*t - 164*mtt^8*mWW^5*s^2*t - 1924*ep*mtt^8*mWW^5*s^2*t - 9274*ep^2*mtt^8*mWW^5*s^2*t - 23888*ep^3*mtt^8*mWW^5*s^2*t - 34754*ep^4*mtt^8*mWW^5*s^2*t - 26844*ep^5*mtt^8*mWW^5*s^2*t - 8464*ep^6*mtt^8*mWW^5*s^2*t + 98*mtt^7*mWW^6*s^2*t + 542*ep*mtt^7*mWW^6*s^2*t - 968*ep^2*mtt^7*mWW^6*s^2*t - 12466*ep^3*mtt^7*mWW^6*s^2*t - 32594*ep^4*mtt^7*mWW^6*s^2*t - 36244*ep^5*mtt^7*mWW^6*s^2*t - 15280*ep^6*mtt^7*mWW^6*s^2*t + 738*mtt^6*mWW^7*s^2*t + 11132*ep*mtt^6*mWW^7*s^2*t + 67686*ep^2*mtt^6*mWW^7*s^2*t + 212156*ep^3*mtt^6*mWW^7*s^2*t + 362016*ep^4*mtt^6*mWW^7*s^2*t + 319520*ep^5*mtt^6*mWW^7*s^2*t + 114240*ep^6*mtt^6*mWW^7*s^2*t - 1132*mtt^5*mWW^8*s^2*t - 15890*ep*mtt^5*mWW^8*s^2*t - 91432*ep^2*mtt^5*mWW^8*s^2*t - 276150*ep^3*mtt^5*mWW^8*s^2*t - 460868*ep^4*mtt^5*mWW^8*s^2*t - 401920*ep^5*mtt^5*mWW^8*s^2*t - 142688*ep^6*mtt^5*mWW^8*s^2*t + 448*mtt^4*mWW^9*s^2*t + 6196*ep*mtt^4*mWW^9*s^2*t + 35570*ep^2*mtt^4*mWW^9*s^2*t + 108664*ep^3*mtt^4*mWW^9*s^2*t + 185438*ep^4*mtt^4*mWW^9*s^2*t + 166372*ep^5*mtt^4*mWW^9*s^2*t + 60784*ep^6*mtt^4*mWW^9*s^2*t + 42*mtt^3*mWW^10*s^2*t + 466*ep*mtt^3*mWW^10*s^2*t + 1832*ep^2*mtt^3*mWW^10*s^2*t + 2554*ep^3*mtt^3*mWW^10*s^2*t - 1210*ep^4*mtt^3*mWW^10*s^2*t - 5972*ep^5*mtt^3*mWW^10*s^2*t - 3760*ep^6*mtt^3*mWW^10*s^2*t - 30*mtt^2*mWW^11*s^2*t - 384*ep*mtt^2*mWW^11*s^2*t - 2014*ep^2*mtt^2*mWW^11*s^2*t - 5440*ep^3*mtt^2*mWW^11*s^2*t - 7868*ep^4*mtt^2*mWW^11*s^2*t - 5720*ep^5*mtt^2*mWW^11*s^2*t - 1632*ep^6*mtt^2*mWW^11*s^2*t + 12*ep*mtt*mWW^12*s^2*t + 132*ep^2*mtt*mWW^12*s^2*t + 516*ep^3*mtt*mWW^12*s^2*t + 924*ep^4*mtt*mWW^12*s^2*t + 768*ep^5*mtt*mWW^12*s^2*t + 240*ep^6*mtt*mWW^12*s^2*t - 612*ep*mtt^9*mWW^3*s^3*t - 6600*ep^2*mtt^9*mWW^3*s^3*t - 26796*ep^3*mtt^9*mWW^3*s^3*t - 51768*ep^4*mtt^9*mWW^3*s^3*t - 47760*ep^5*mtt^9*mWW^3*s^3*t - 16800*ep^6*mtt^9*mWW^3*s^3*t + 959*ep*mtt^8*mWW^4*s^3*t + 9825*ep^2*mtt^8*mWW^4*s^3*t + 38019*ep^3*mtt^8*mWW^4*s^3*t + 70351*ep^4*mtt^8*mWW^4*s^3*t + 62566*ep^5*mtt^8*mWW^4*s^3*t + 21368*ep^6*mtt^8*mWW^4*s^3*t + 306*mtt^7*mWW^5*s^3*t + 3907*ep*mtt^7*mWW^5*s^3*t + 22283*ep^2*mtt^7*mWW^5*s^3*t + 70327*ep^3*mtt^7*mWW^5*s^3*t + 124091*ep^4*mtt^7*mWW^5*s^3*t + 112390*ep^5*mtt^7*mWW^5*s^3*t + 39944*ep^6*mtt^7*mWW^5*s^3*t - 116*mtt^6*mWW^6*s^3*t - 1433*ep*mtt^6*mWW^6*s^3*t - 9423*ep^2*mtt^6*mWW^6*s^3*t - 34733*ep^3*mtt^6*mWW^6*s^3*t - 67893*ep^4*mtt^6*mWW^6*s^3*t - 63914*ep^5*mtt^6*mWW^6*s^3*t - 21784*ep^6*mtt^6*mWW^6*s^3*t - 940*mtt^5*mWW^7*s^3*t - 12907*ep*mtt^5*mWW^7*s^3*t - 72439*ep^2*mtt^5*mWW^7*s^3*t - 214635*ep^3*mtt^5*mWW^7*s^3*t - 353805*ep^4*mtt^5*mWW^7*s^3*t - 306818*ep^5*mtt^5*mWW^7*s^3*t - 109336*ep^6*mtt^5*mWW^7*s^3*t + 928*mtt^4*mWW^8*s^3*t + 12561*ep*mtt^4*mWW^8*s^3*t + 71447*ep^2*mtt^4*mWW^8*s^3*t + 217869*ep^3*mtt^4*mWW^8*s^3*t + 371441*ep^4*mtt^4*mWW^8*s^3*t + 331746*ep^5*mtt^4*mWW^8*s^3*t + 120088*ep^6*mtt^4*mWW^8*s^3*t - 94*mtt^3*mWW^9*s^3*t - 1607*ep*mtt^3*mWW^9*s^3*t - 11899*ep^2*mtt^3*mWW^9*s^3*t - 45251*ep^3*mtt^3*mWW^9*s^3*t - 91351*ep^4*mtt^3*mWW^9*s^3*t - 92318*ep^5*mtt^3*mWW^9*s^3*t - 36264*ep^6*mtt^3*mWW^9*s^3*t - 92*mtt^2*mWW^10*s^3*t - 943*ep*mtt^2*mWW^10*s^3*t - 3413*ep^2*mtt^2*mWW^10*s^3*t - 4827*ep^3*mtt^2*mWW^10*s^3*t - 31*ep^4*mtt^2*mWW^10*s^3*t + 5938*ep^5*mtt^2*mWW^10*s^3*t + 3704*ep^6*mtt^2*mWW^10*s^3*t + 8*mtt*mWW^11*s^3*t + 83*ep*mtt*mWW^11*s^3*t + 287*ep^2*mtt*mWW^11*s^3*t + 227*ep^3*mtt*mWW^11*s^3*t - 799*ep^4*mtt*mWW^11*s^3*t - 1750*ep^5*mtt*mWW^11*s^3*t - 936*ep^6*mtt*mWW^11*s^3*t - 8*ep*mWW^12*s^3*t - 68*ep^2*mWW^12*s^3*t - 200*ep^3*mWW^12*s^3*t - 236*ep^4*mWW^12*s^3*t - 80*ep^5*mWW^12*s^3*t + 16*ep^6*mWW^12*s^3*t + 1236*ep*mtt^8*mWW^3*s^4*t + 13616*ep^2*mtt^8*mWW^3*s^4*t + 56028*ep^3*mtt^8*mWW^3*s^4*t + 109232*ep^4*mtt^8*mWW^3*s^4*t + 101424*ep^5*mtt^8*mWW^3*s^4*t + 35840*ep^6*mtt^8*mWW^3*s^4*t - 1658*ep*mtt^7*mWW^4*s^4*t - 16788*ep^2*mtt^7*mWW^4*s^4*t - 63902*ep^3*mtt^7*mWW^4*s^4*t - 116100*ep^4*mtt^7*mWW^4*s^4*t - 101408*ep^5*mtt^7*mWW^4*s^4*t - 34080*ep^6*mtt^7*mWW^4*s^4*t - 260*mtt^6*mWW^5*s^4*t - 4287*ep*mtt^6*mWW^5*s^4*t - 33021*ep^2*mtt^6*mWW^5*s^4*t - 128915*ep^3*mtt^6*mWW^5*s^4*t - 258407*ep^4*mtt^6*mWW^5*s^4*t - 251614*ep^5*mtt^6*mWW^5*s^4*t - 93128*ep^6*mtt^6*mWW^5*s^4*t + 48*mtt^5*mWW^6*s^4*t + 3086*ep*mtt^5*mWW^6*s^4*t + 35144*ep^2*mtt^5*mWW^6*s^4*t + 153922*ep^3*mtt^5*mWW^6*s^4*t + 317344*ep^4*mtt^5*mWW^6*s^4*t + 308520*ep^5*mtt^5*mWW^6*s^4*t + 112416*ep^6*mtt^5*mWW^6*s^4*t + 478*mtt^4*mWW^7*s^4*t + 4823*ep*mtt^4*mWW^7*s^4*t + 18641*ep^2*mtt^4*mWW^7*s^4*t + 38807*ep^3*mtt^4*mWW^7*s^4*t + 50369*ep^4*mtt^4*mWW^7*s^4*t + 40682*ep^5*mtt^4*mWW^7*s^4*t + 15832*ep^6*mtt^4*mWW^7*s^4*t - 194*mtt^3*mWW^8*s^4*t - 2804*ep*mtt^3*mWW^8*s^4*t - 19686*ep^2*mtt^3*mWW^8*s^4*t - 74796*ep^3*mtt^3*mWW^8*s^4*t - 151432*ep^4*mtt^3*mWW^8*s^4*t - 151744*ep^5*mtt^3*mWW^8*s^4*t - 58464*ep^6*mtt^3*mWW^8*s^4*t - 98*mtt^2*mWW^9*s^4*t - 451*ep*mtt^2*mWW^9*s^4*t + 3627*ep^2*mtt^2*mWW^9*s^4*t + 28221*ep^3*mtt^2*mWW^9*s^4*t + 70831*ep^4*mtt^2*mWW^9*s^4*t + 77158*ep^5*mtt^2*mWW^9*s^4*t + 30568*ep^6*mtt^2*mWW^9*s^4*t + 26*mtt*mWW^10*s^4*t + 64*ep*mtt*mWW^10*s^4*t - 1526*ep^2*mtt*mWW^10*s^4*t - 9656*ep^3*mtt*mWW^10*s^4*t - 23012*ep^4*mtt*mWW^10*s^4*t - 24680*ep^5*mtt*mWW^10*s^4*t - 9760*ep^6*mtt*mWW^10*s^4*t - 9*ep*mWW^11*s^4*t - 7*ep^2*mWW^11*s^4*t + 291*ep^3*mWW^11*s^4*t + 1175*ep^4*mWW^11*s^4*t + 1662*ep^5*mWW^11*s^4*t + 776*ep^6*mWW^11*s^4*t - 1620*ep*mtt^7*mWW^3*s^5*t - 18360*ep^2*mtt^7*mWW^3*s^5*t - 76860*ep^3*mtt^7*mWW^3*s^5*t - 151560*ep^4*mtt^7*mWW^3*s^5*t - 141840*ep^5*mtt^7*mWW^3*s^5*t - 50400*ep^6*mtt^7*mWW^3*s^5*t + 1815*ep*mtt^6*mWW^4*s^5*t + 18185*ep^2*mtt^6*mWW^4*s^5*t + 68355*ep^3*mtt^6*mWW^4*s^5*t + 122615*ep^4*mtt^6*mWW^4*s^5*t + 105870*ep^5*mtt^6*mWW^4*s^5*t + 35240*ep^6*mtt^6*mWW^4*s^5*t + 70*mtt^5*mWW^5*s^5*t + 3096*ep*mtt^5*mWW^5*s^5*t + 35704*ep^2*mtt^5*mWW^5*s^5*t + 161716*ep^3*mtt^5*mWW^5*s^5*t + 343010*ep^4*mtt^5*mWW^5*s^5*t + 341012*ep^5*mtt^5*mWW^5*s^5*t + 127040*ep^6*mtt^5*mWW^5*s^5*t - 12*mtt^4*mWW^6*s^5*t - 4159*ep*mtt^4*mWW^6*s^5*t - 49201*ep^2*mtt^4*mWW^6*s^5*t - 212651*ep^3*mtt^4*mWW^6*s^5*t - 430451*ep^4*mtt^4*mWW^6*s^5*t - 412494*ep^5*mtt^4*mWW^6*s^5*t - 149496*ep^6*mtt^4*mWW^6*s^5*t - 24*mtt^3*mWW^7*s^5*t + 960*ep*mtt^3*mWW^7*s^5*t + 10076*ep^2*mtt^3*mWW^7*s^5*t + 34720*ep^3*mtt^3*mWW^7*s^5*t + 54564*ep^4*mtt^3*mWW^7*s^5*t + 40376*ep^5*mtt^3*mWW^7*s^5*t + 11296*ep^6*mtt^3*mWW^7*s^5*t - 68*mtt^2*mWW^8*s^5*t + 73*ep*mtt^2*mWW^8*s^5*t + 8699*ep^2*mtt^2*mWW^8*s^5*t + 50973*ep^3*mtt^2*mWW^8*s^5*t + 119353*ep^4*mtt^2*mWW^8*s^5*t + 125186*ep^5*mtt^2*mWW^8*s^5*t + 48248*ep^6*mtt^2*mWW^8*s^5*t + 34*mtt*mWW^9*s^5*t - 208*ep*mtt*mWW^9*s^5*t - 5796*ep^2*mtt*mWW^9*s^5*t - 29748*ep^3*mtt*mWW^9*s^5*t - 65486*ep^4*mtt*mWW^9*s^5*t - 66572*ep^5*mtt*mWW^9*s^5*t - 25280*ep^6*mtt*mWW^9*s^5*t + 43*ep*mWW^10*s^5*t + 693*ep^2*mWW^10*s^5*t + 3495*ep^3*mWW^10*s^5*t + 7955*ep^4*mWW^10*s^5*t + 8462*ep^5*mWW^10*s^5*t + 3352*ep^6*mWW^10*s^5*t + 1404*ep*mtt^6*mWW^3*s^6*t + 16416*ep^2*mtt^6*mWW^3*s^6*t + 69972*ep^3*mtt^6*mWW^3*s^6*t + 139584*ep^4*mtt^6*mWW^3*s^6*t + 131664*ep^5*mtt^6*mWW^3*s^6*t + 47040*ep^6*mtt^6*mWW^3*s^6*t - 1222*ep*mtt^5*mWW^4*s^6*t - 11900*ep^2*mtt^5*mWW^4*s^6*t - 43674*ep^3*mtt^5*mWW^4*s^6*t - 76828*ep^4*mtt^5*mWW^4*s^6*t - 65384*ep^5*mtt^5*mWW^4*s^6*t - 21552*ep^6*mtt^5*mWW^4*s^6*t + 36*mtt^4*mWW^5*s^6*t - 1930*ep*mtt^4*mWW^5*s^6*t - 28988*ep^2*mtt^4*mWW^5*s^6*t - 137278*ep^3*mtt^4*mWW^5*s^6*t - 292184*ep^4*mtt^4*mWW^5*s^6*t - 288328*ep^5*mtt^4*mWW^5*s^6*t - 106400*ep^6*mtt^4*mWW^5*s^6*t + 26*mtt^3*mWW^6*s^6*t + 2998*ep*mtt^3*mWW^6*s^6*t + 32564*ep^2*mtt^3*mWW^6*s^6*t + 134606*ep^3*mtt^3*mWW^6*s^6*t + 264330*ep^4*mtt^3*mWW^6*s^6*t + 247908*ep^5*mtt^3*mWW^6*s^6*t + 88592*ep^6*mtt^3*mWW^6*s^6*t - 56*mtt^2*mWW^7*s^6*t - 650*ep*mtt^2*mWW^7*s^6*t - 900*ep^2*mtt^2*mWW^7*s^6*t + 8250*ep^3*mtt^2*mWW^7*s^6*t + 30908*ep^4*mtt^2*mWW^7*s^6*t + 38096*ep^5*mtt^2*mWW^7*s^6*t + 15744*ep^6*mtt^2*mWW^7*s^6*t + 26*mtt*mWW^8*s^6*t - 370*ep*mtt*mWW^8*s^6*t - 7402*ep^2*mtt*mWW^8*s^6*t - 36742*ep^3*mtt*mWW^8*s^6*t - 79624*ep^4*mtt*mWW^8*s^6*t - 79600*ep^5*mtt*mWW^8*s^6*t - 29712*ep^6*mtt*mWW^8*s^6*t + 122*ep*mWW^9*s^6*t + 1682*ep^2*mWW^9*s^6*t + 7810*ep^3*mWW^9*s^6*t + 16630*ep^4*mWW^9*s^6*t + 16668*ep^5*mWW^9*s^6*t + 6288*ep^6*mWW^9*s^6*t - 780*ep*mtt^5*mWW^3*s^7*t - 9400*ep^2*mtt^5*mWW^3*s^7*t - 40740*ep^3*mtt^5*mWW^3*s^7*t - 82120*ep^4*mtt^5*mWW^3*s^7*t - 78000*ep^5*mtt^5*mWW^3*s^7*t - 28000*ep^6*mtt^5*mWW^3*s^7*t + 445*ep*mtt^4*mWW^4*s^7*t + 3907*ep^2*mtt^4*mWW^4*s^7*t + 13081*ep^3*mtt^4*mWW^4*s^7*t + 21229*ep^4*mtt^4*mWW^4*s^7*t + 16930*ep^5*mtt^4*mWW^4*s^7*t + 5320*ep^6*mtt^4*mWW^4*s^7*t - 26*mtt^3*mWW^5*s^7*t + 1075*ep*mtt^3*mWW^5*s^7*t + 15803*ep^2*mtt^3*mWW^5*s^7*t + 72879*ep^3*mtt^3*mWW^5*s^7*t + 151639*ep^4*mtt^3*mWW^5*s^7*t + 146846*ep^5*mtt^3*mWW^5*s^7*t + 53384*ep^6*mtt^3*mWW^5*s^7*t - 20*mtt^2*mWW^6*s^7*t - 979*ep*mtt^2*mWW^6*s^7*t - 9165*ep^2*mtt^2*mWW^6*s^7*t - 35103*ep^3*mtt^2*mWW^6*s^7*t - 65687*ep^4*mtt^2*mWW^6*s^7*t - 59726*ep^5*mtt^2*mWW^6*s^7*t - 20936*ep^6*mtt^2*mWW^6*s^7*t + 14*mtt*mWW^7*s^7*t - 155*ep*mtt*mWW^7*s^7*t - 3623*ep^2*mtt*mWW^7*s^7*t - 18647*ep^3*mtt*mWW^7*s^7*t - 40847*ep^4*mtt*mWW^7*s^7*t - 40670*ep^5*mtt*mWW^7*s^7*t - 15016*ep^6*mtt*mWW^7*s^7*t + 138*ep*mWW^8*s^7*t + 1838*ep^2*mWW^8*s^7*t + 8370*ep^3*mWW^8*s^7*t + 17450*ep^4*mWW^8*s^7*t + 17052*ep^5*mWW^8*s^7*t + 6272*ep^6*mWW^8*s^7*t + 252*ep*mtt^4*mWW^3*s^8*t + 3120*ep^2*mtt^4*mWW^3*s^8*t + 13716*ep^3*mtt^4*mWW^3*s^8*t + 27888*ep^4*mtt^4*mWW^3*s^8*t + 26640*ep^5*mtt^4*mWW^3*s^8*t + 9600*ep^6*mtt^4*mWW^3*s^8*t - 54*ep*mtt^3*mWW^4*s^8*t - 180*ep^2*mtt^3*mWW^4*s^8*t + 366*ep^3*mtt^3*mWW^4*s^8*t + 2124*ep^4*mtt^3*mWW^4*s^8*t + 2784*ep^5*mtt^3*mWW^4*s^8*t + 1152*ep^6*mtt^3*mWW^4*s^8*t + 4*mtt^2*mWW^5*s^8*t - 371*ep*mtt^2*mWW^5*s^8*t - 4749*ep^2*mtt^2*mWW^5*s^8*t - 20831*ep^3*mtt^2*mWW^5*s^8*t - 42111*ep^4*mtt^2*mWW^5*s^8*t - 39998*ep^5*mtt^2*mWW^5*s^8*t - 14344*ep^6*mtt^2*mWW^5*s^8*t + 4*mtt*mWW^6*s^8*t + 62*ep*mtt*mWW^6*s^8*t + 204*ep^2*mtt*mWW^6*s^8*t - 30*ep^3*mtt*mWW^6*s^8*t - 968*ep^4*mtt*mWW^6*s^8*t - 1304*ep^5*mtt*mWW^6*s^8*t - 512*ep^6*mtt*mWW^6*s^8*t + 79*ep*mWW^7*s^8*t + 1029*ep^2*mWW^7*s^8*t + 4635*ep^3*mWW^7*s^8*t + 9539*ep^4*mWW^7*s^8*t + 9158*ep^5*mWW^7*s^8*t + 3304*ep^6*mWW^7*s^8*t - 36*ep*mtt^3*mWW^3*s^9*t - 456*ep^2*mtt^3*mWW^3*s^9*t - 2028*ep^3*mtt^3*mWW^3*s^9*t - 4152*ep^4*mtt^3*mWW^3*s^9*t - 3984*ep^5*mtt^3*mWW^3*s^9*t - 1440*ep^6*mtt^3*mWW^3*s^9*t - 7*ep*mtt^2*mWW^4*s^9*t - 157*ep^2*mtt^2*mWW^4*s^9*t - 843*ep^3*mtt^2*mWW^4*s^9*t - 1875*ep^4*mtt^2*mWW^4*s^9*t - 1862*ep^5*mtt^2*mWW^4*s^9*t - 680*ep^6*mtt^2*mWW^4*s^9*t + 48*ep*mtt*mWW^5*s^9*t + 540*ep^2*mtt*mWW^5*s^9*t + 2256*ep^3*mtt*mWW^5*s^9*t + 4452*ep^4*mtt*mWW^5*s^9*t + 4176*ep^5*mtt*mWW^5*s^9*t + 1488*ep^6*mtt*mWW^5*s^9*t + 19*ep*mWW^6*s^9*t + 241*ep^2*mWW^6*s^9*t + 1071*ep^3*mWW^6*s^9*t + 2175*ep^4*mWW^6*s^9*t + 2054*ep^5*mWW^6*s^9*t + 728*ep^6*mWW^6*s^9*t - 24*ep*mtt^12*mWW^2*t^2 - 256*ep^2*mtt^12*mWW^2*t^2 - 1032*ep^3*mtt^12*mWW^2*t^2 - 1984*ep^4*mtt^12*mWW^2*t^2 - 1824*ep^5*mtt^12*mWW^2*t^2 - 640*ep^6*mtt^12*mWW^2*t^2 + 52*ep*mtt^11*mWW^3*t^2 + 560*ep^2*mtt^11*mWW^3*t^2 + 2284*ep^3*mtt^11*mWW^3*t^2 + 4448*ep^4*mtt^11*mWW^3*t^2 + 4144*ep^5*mtt^11*mWW^3*t^2 + 1472*ep^6*mtt^11*mWW^3*t^2 + 34*mtt^10*mWW^4*t^2 + 386*ep*mtt^10*mWW^4*t^2 + 1702*ep^2*mtt^10*mWW^4*t^2 + 3734*ep^3*mtt^10*mWW^4*t^2 + 4264*ep^4*mtt^10*mWW^4*t^2 + 2360*ep^5*mtt^10*mWW^4*t^2 + 480*ep^6*mtt^10*mWW^4*t^2 - 28*mtt^9*mWW^5*t^2 - 136*ep*mtt^9*mWW^5*t^2 + 604*ep^2*mtt^9*mWW^5*t^2 + 5384*ep^3*mtt^9*mWW^5*t^2 + 13744*ep^4*mtt^9*mWW^5*t^2 + 15200*ep^5*mtt^9*mWW^5*t^2 + 6272*ep^6*mtt^9*mWW^5*t^2 - 210*mtt^8*mWW^6*t^2 - 3282*ep*mtt^8*mWW^6*t^2 - 20470*ep^2*mtt^8*mWW^6*t^2 - 65286*ep^3*mtt^8*mWW^6*t^2 - 112744*ep^4*mtt^8*mWW^6*t^2 - 100344*ep^5*mtt^8*mWW^6*t^2 - 36064*ep^6*mtt^8*mWW^6*t^2 + 440*mtt^7*mWW^7*t^2 + 6292*ep*mtt^7*mWW^7*t^2 + 36536*ep^2*mtt^7*mWW^7*t^2 + 110476*ep^3*mtt^7*mWW^7*t^2 + 183680*ep^4*mtt^7*mWW^7*t^2 + 159280*ep^5*mtt^7*mWW^7*t^2 + 56256*ep^6*mtt^7*mWW^7*t^2 - 290*mtt^6*mWW^8*t^2 - 4034*ep*mtt^6*mWW^8*t^2 - 22950*ep^2*mtt^6*mWW^8*t^2 - 68630*ep^3*mtt^6*mWW^8*t^2 - 113832*ep^4*mtt^6*mWW^8*t^2 - 99128*ep^5*mtt^6*mWW^8*t^2 - 35296*ep^6*mtt^6*mWW^8*t^2 + 36*mtt^5*mWW^9*t^2 + 512*ep*mtt^5*mWW^9*t^2 + 3068*ep^2*mtt^5*mWW^9*t^2 + 9920*ep^3*mtt^5*mWW^9*t^2 + 18032*ep^4*mtt^5*mWW^9*t^2 + 17216*ep^5*mtt^5*mWW^9*t^2 + 6656*ep^6*mtt^5*mWW^9*t^2 + 18*mtt^4*mWW^10*t^2 + 234*ep*mtt^4*mWW^10*t^2 + 1206*ep^2*mtt^4*mWW^10*t^2 + 3150*ep^3*mtt^4*mWW^10*t^2 + 4392*ep^4*mtt^4*mWW^10*t^2 + 3096*ep^5*mtt^4*mWW^10*t^2 + 864*ep^6*mtt^4*mWW^10*t^2 + 180*ep*mtt^11*mWW^2*s*t^2 + 1896*ep^2*mtt^11*mWW^2*s*t^2 + 7532*ep^3*mtt^11*mWW^2*s*t^2 + 14264*ep^4*mtt^11*mWW^2*s*t^2 + 12928*ep^5*mtt^11*mWW^2*s*t^2 + 4480*ep^6*mtt^11*mWW^2*s*t^2 - 10*ep*mtt^10*mWW^3*s*t^2 + 56*ep^2*mtt^10*mWW^3*s*t^2 + 970*ep^3*mtt^10*mWW^3*s*t^2 + 3280*ep^4*mtt^10*mWW^3*s*t^2 + 4200*ep^5*mtt^10*mWW^3*s*t^2 + 1824*ep^6*mtt^10*mWW^3*s*t^2 - 266*mtt^9*mWW^4*s*t^2 - 3872*ep*mtt^9*mWW^4*s*t^2 - 23024*ep^2*mtt^9*mWW^4*s*t^2 - 71292*ep^3*mtt^9*mWW^4*s*t^2 - 120198*ep^4*mtt^9*mWW^4*s*t^2 - 103636*ep^5*mtt^9*mWW^4*s*t^2 - 35312*ep^6*mtt^9*mWW^4*s*t^2 + 64*mtt^8*mWW^5*s*t^2 - 264*ep*mtt^8*mWW^5*s*t^2 - 7232*ep^2*mtt^8*mWW^5*s*t^2 - 34744*ep^3*mtt^8*mWW^5*s*t^2 - 73008*ep^4*mtt^8*mWW^5*s*t^2 - 73088*ep^5*mtt^8*mWW^5*s*t^2 - 28928*ep^6*mtt^8*mWW^5*s*t^2 + 1532*mtt^7*mWW^6*s*t^2 + 22570*ep*mtt^7*mWW^6*s*t^2 + 134298*ep^2*mtt^7*mWW^6*s*t^2 + 413090*ep^3*mtt^7*mWW^6*s*t^2 + 693226*ep^4*mtt^7*mWW^6*s*t^2 + 602388*ep^5*mtt^7*mWW^6*s*t^2 + 212016*ep^6*mtt^7*mWW^6*s*t^2 - 1726*mtt^6*mWW^7*s*t^2 - 23066*ep*mtt^6*mWW^7*s*t^2 - 126578*ep^2*mtt^6*mWW^7*s*t^2 - 367774*ep^3*mtt^6*mWW^7*s*t^2 - 596608*ep^4*mtt^6*mWW^7*s*t^2 - 510216*ep^5*mtt^6*mWW^7*s*t^2 - 178592*ep^6*mtt^6*mWW^7*s*t^2 - 610*mtt^5*mWW^8*s*t^2 - 9644*ep*mtt^5*mWW^8*s*t^2 - 59180*ep^2*mtt^5*mWW^8*s*t^2 - 180904*ep^3*mtt^5*mWW^8*s*t^2 - 292978*ep^4*mtt^5*mWW^8*s*t^2 - 240492*ep^5*mtt^5*mWW^8*s*t^2 - 78992*ep^6*mtt^5*mWW^8*s*t^2 + 1492*mtt^4*mWW^9*s*t^2 + 20700*ep*mtt^4*mWW^9*s*t^2 + 116188*ep^2*mtt^4*mWW^9*s*t^2 + 338436*ep^3*mtt^4*mWW^9*s*t^2 + 540256*ep^4*mtt^4*mWW^9*s*t^2 + 448560*ep^5*mtt^4*mWW^9*s*t^2 + 151488*ep^6*mtt^4*mWW^9*s*t^2 - 432*mtt^3*mWW^10*s*t^2 - 5906*ep*mtt^3*mWW^10*s*t^2 - 32966*ep^2*mtt^3*mWW^10*s*t^2 - 96554*ep^3*mtt^3*mWW^10*s*t^2 - 156458*ep^4*mtt^3*mWW^10*s*t^2 - 132692*ep^5*mtt^3*mWW^10*s*t^2 - 45872*ep^6*mtt^3*mWW^10*s*t^2 - 54*mtt^2*mWW^11*s*t^2 - 688*ep*mtt^2*mWW^11*s*t^2 - 3458*ep^2*mtt^2*mWW^11*s*t^2 - 8760*ep^3*mtt^2*mWW^11*s*t^2 - 11776*ep^4*mtt^2*mWW^11*s*t^2 - 7952*ep^5*mtt^2*mWW^11*s*t^2 - 2112*ep^6*mtt^2*mWW^11*s*t^2 - 600*ep*mtt^10*mWW^2*s^2*t^2 - 6232*ep^2*mtt^10*mWW^2*s^2*t^2 - 24344*ep^3*mtt^10*mWW^2*s^2*t^2 - 45288*ep^4*mtt^10*mWW^2*s^2*t^2 - 40336*ep^5*mtt^10*mWW^2*s^2*t^2 - 13760*ep^6*mtt^10*mWW^2*s^2*t^2 - 1199*ep*mtt^9*mWW^3*s^2*t^2 - 14189*ep^2*mtt^9*mWW^3*s^2*t^2 - 63427*ep^3*mtt^9*mWW^3*s^2*t^2 - 133731*ep^4*mtt^9*mWW^3*s^2*t^2 - 132886*ep^5*mtt^9*mWW^3*s^2*t^2 - 49592*ep^6*mtt^9*mWW^3*s^2*t^2 + 798*mtt^8*mWW^4*s^2*t^2 + 13793*ep*mtt^8*mWW^4*s^2*t^2 + 94149*ep^2*mtt^8*mWW^4*s^2*t^2 + 323301*ep^3*mtt^8*mWW^4*s^2*t^2 + 587373*ep^4*mtt^8*mWW^4*s^2*t^2 + 534002*ep^5*mtt^8*mWW^4*s^2*t^2 + 188776*ep^6*mtt^8*mWW^4*s^2*t^2 + 42*mtt^7*mWW^5*s^2*t^2 + 2981*ep*mtt^7*mWW^5*s^2*t^2 + 28865*ep^2*mtt^7*mWW^5*s^2*t^2 + 112433*ep^3*mtt^7*mWW^5*s^2*t^2 + 213669*ep^4*mtt^7*mWW^5*s^2*t^2 + 199714*ep^5*mtt^7*mWW^5*s^2*t^2 + 75144*ep^6*mtt^7*mWW^5*s^2*t^2 - 3678*mtt^6*mWW^6*s^2*t^2 - 53779*ep*mtt^6*mWW^6*s^2*t^2 - 321855*ep^2*mtt^6*mWW^6*s^2*t^2 - 1003815*ep^3*mtt^6*mWW^6*s^2*t^2 - 1710139*ep^4*mtt^6*mWW^6*s^2*t^2 - 1501926*ep^5*mtt^6*mWW^6*s^2*t^2 - 529608*ep^6*mtt^6*mWW^6*s^2*t^2 + 2228*mtt^5*mWW^7*s^2*t^2 + 28085*ep*mtt^5*mWW^7*s^2*t^2 + 149193*ep^2*mtt^5*mWW^7*s^2*t^2 + 433797*ep^3*mtt^5*mWW^7*s^2*t^2 + 721563*ep^4*mtt^5*mWW^7*s^2*t^2 + 637622*ep^5*mtt^5*mWW^7*s^2*t^2 + 228248*ep^6*mtt^5*mWW^7*s^2*t^2 + 2890*mtt^4*mWW^8*s^2*t^2 + 41915*ep*mtt^4*mWW^8*s^2*t^2 + 243867*ep^2*mtt^4*mWW^8*s^2*t^2 + 727103*ep^3*mtt^4*mWW^8*s^2*t^2 + 1172803*ep^4*mtt^4*mWW^8*s^2*t^2 + 973222*ep^5*mtt^4*mWW^8*s^2*t^2 + 326568*ep^6*mtt^4*mWW^8*s^2*t^2 - 2678*mtt^3*mWW^9*s^2*t^2 - 36657*ep*mtt^3*mWW^9*s^2*t^2 - 204633*ep^2*mtt^3*mWW^9*s^2*t^2 - 596549*ep^3*mtt^3*mWW^9*s^2*t^2 - 955945*ep^4*mtt^3*mWW^9*s^2*t^2 - 796778*ep^5*mtt^3*mWW^9*s^2*t^2 - 269608*ep^6*mtt^3*mWW^9*s^2*t^2 + 326*mtt^2*mWW^10*s^2*t^2 + 4667*ep*mtt^2*mWW^10*s^2*t^2 + 27403*ep^2*mtt^2*mWW^10*s^2*t^2 + 83967*ep^3*mtt^2*mWW^10*s^2*t^2 + 140815*ep^4*mtt^2*mWW^10*s^2*t^2 + 122078*ep^5*mtt^2*mWW^10*s^2*t^2 + 42600*ep^6*mtt^2*mWW^10*s^2*t^2 + 72*mtt*mWW^11*s^2*t^2 + 806*ep*mtt*mWW^11*s^2*t^2 + 3564*ep^2*mtt*mWW^11*s^2*t^2 + 8050*ep^3*mtt*mWW^11*s^2*t^2 + 9804*ep^4*mtt*mWW^11*s^2*t^2 + 6056*ep^5*mtt*mWW^11*s^2*t^2 + 1472*ep^6*mtt*mWW^11*s^2*t^2 - 12*ep*mWW^12*s^2*t^2 - 132*ep^2*mWW^12*s^2*t^2 - 516*ep^3*mWW^12*s^2*t^2 - 924*ep^4*mWW^12*s^2*t^2 - 768*ep^5*mWW^12*s^2*t^2 - 240*ep^6*mWW^12*s^2*t^2 + 1188*ep*mtt^9*mWW^2*s^3*t^2 + 12204*ep^2*mtt^9*mWW^2*s^3*t^2 + 46956*ep^3*mtt^9*mWW^2*s^3*t^2 + 85860*ep^4*mtt^9*mWW^2*s^3*t^2 + 75120*ep^5*mtt^9*mWW^2*s^3*t^2 + 25200*ep^6*mtt^9*mWW^2*s^3*t^2 + 4566*ep*mtt^8*mWW^3*s^3*t^2 + 53668*ep^2*mtt^8*mWW^3*s^3*t^2 + 237298*ep^3*mtt^8*mWW^3*s^3*t^2 + 494900*ep^4*mtt^8*mWW^3*s^3*t^2 + 487184*ep^5*mtt^8*mWW^3*s^3*t^2 + 180480*ep^6*mtt^8*mWW^3*s^3*t^2 - 1178*mtt^7*mWW^4*s^3*t^2 - 24738*ep*mtt^7*mWW^4*s^3*t^2 - 190270*ep^2*mtt^7*mWW^4*s^3*t^2 - 702222*ep^3*mtt^7*mWW^4*s^3*t^2 - 1333416*ep^4*mtt^7*mWW^4*s^3*t^2 - 1246384*ep^5*mtt^7*mWW^4*s^3*t^2 - 448480*ep^6*mtt^7*mWW^4*s^3*t^2 - 208*mtt^6*mWW^5*s^3*t^2 - 6293*ep*mtt^6*mWW^5*s^3*t^2 - 56215*ep^2*mtt^6*mWW^5*s^3*t^2 - 221929*ep^3*mtt^6*mWW^5*s^3*t^2 - 432897*ep^4*mtt^6*mWW^5*s^3*t^2 - 409458*ep^5*mtt^6*mWW^5*s^3*t^2 - 151528*ep^6*mtt^6*mWW^5*s^3*t^2 + 3946*mtt^5*mWW^6*s^3*t^2 + 60828*ep*mtt^5*mWW^6*s^3*t^2 + 391100*ep^2*mtt^5*mWW^6*s^3*t^2 + 1308600*ep^3*mtt^5*mWW^6*s^3*t^2 + 2360490*ep^4*mtt^5*mWW^6*s^3*t^2 + 2156060*ep^5*mtt^5*mWW^6*s^3*t^2 + 774848*ep^6*mtt^5*mWW^6*s^3*t^2 - 1030*mtt^4*mWW^7*s^3*t^2 - 13589*ep*mtt^4*mWW^7*s^3*t^2 - 83979*ep^2*mtt^4*mWW^7*s^3*t^2 - 294621*ep^3*mtt^4*mWW^7*s^3*t^2 - 577511*ep^4*mtt^4*mWW^7*s^3*t^2 - 573342*ep^5*mtt^4*mWW^7*s^3*t^2 - 218312*ep^6*mtt^4*mWW^7*s^3*t^2 - 2984*mtt^3*mWW^8*s^3*t^2 - 41316*ep*mtt^3*mWW^8*s^3*t^2 - 233108*ep^2*mtt^3*mWW^8*s^3*t^2 - 684084*ep^3*mtt^3*mWW^8*s^3*t^2 - 1094524*ep^4*mtt^3*mWW^8*s^3*t^2 - 902416*ep^5*mtt^3*mWW^8*s^3*t^2 - 300800*ep^6*mtt^3*mWW^8*s^3*t^2 + 1466*mtt^2*mWW^9*s^3*t^2 + 19923*ep*mtt^2*mWW^9*s^3*t^2 + 112005*ep^2*mtt^2*mWW^9*s^3*t^2 + 330923*ep^3*mtt^2*mWW^9*s^3*t^2 + 536113*ep^4*mtt^2*mWW^9*s^3*t^2 + 448154*ep^5*mtt^2*mWW^9*s^3*t^2 + 150568*ep^6*mtt^2*mWW^9*s^3*t^2 - 490*ep*mtt*mWW^10*s^3*t^2 - 5342*ep^2*mtt*mWW^10*s^3*t^2 - 21474*ep^3*mtt*mWW^10*s^3*t^2 - 40618*ep^4*mtt*mWW^10*s^3*t^2 - 36620*ep^5*mtt*mWW^10*s^3*t^2 - 12624*ep^6*mtt*mWW^10*s^3*t^2 - 12*mWW^11*s^3*t^2 - 79*ep*mWW^11*s^3*t^2 - 63*ep^2*mWW^11*s^3*t^2 + 553*ep^3*mWW^11*s^3*t^2 + 1603*ep^4*mWW^11*s^3*t^2 + 1702*ep^5*mWW^11*s^3*t^2 + 648*ep^6*mWW^11*s^3*t^2 - 1584*ep*mtt^8*mWW^2*s^4*t^2 - 16272*ep^2*mtt^8*mWW^2*s^4*t^2 - 62272*ep^3*mtt^8*mWW^2*s^4*t^2 - 112912*ep^4*mtt^8*mWW^2*s^4*t^2 - 97808*ep^5*mtt^8*mWW^2*s^4*t^2 - 32480*ep^6*mtt^8*mWW^2*s^4*t^2 - 8167*ep*mtt^7*mWW^3*s^4*t^2 - 97125*ep^2*mtt^7*mWW^3*s^4*t^2 - 431075*ep^3*mtt^7*mWW^3*s^4*t^2 - 899227*ep^4*mtt^7*mWW^3*s^4*t^2 - 884094*ep^5*mtt^7*mWW^3*s^4*t^2 - 326984*ep^6*mtt^7*mWW^3*s^4*t^2 + 850*mtt^6*mWW^4*s^4*t^2 + 25085*ep*mtt^6*mWW^4*s^4*t^2 + 222793*ep^2*mtt^6*mWW^4*s^4*t^2 + 881233*ep^3*mtt^6*mWW^4*s^4*t^2 + 1734997*ep^4*mtt^6*mWW^4*s^4*t^2 + 1654730*ep^5*mtt^6*mWW^4*s^4*t^2 + 602408*ep^6*mtt^6*mWW^4*s^4*t^2 + 100*mtt^5*mWW^5*s^4*t^2 + 5941*ep*mtt^5*mWW^5*s^4*t^2 + 67739*ep^2*mtt^5*mWW^5*s^4*t^2 + 307465*ep^3*mtt^5*mWW^5*s^4*t^2 + 653409*ep^4*mtt^5*mWW^5*s^4*t^2 + 648138*ep^5*mtt^5*mWW^5*s^4*t^2 + 242168*ep^6*mtt^5*mWW^5*s^4*t^2 - 1934*mtt^4*mWW^6*s^4*t^2 - 37303*ep*mtt^4*mWW^6*s^4*t^2 - 291067*ep^2*mtt^4*mWW^6*s^4*t^2 - 1112611*ep^3*mtt^4*mWW^6*s^4*t^2 - 2182679*ep^4*mtt^4*mWW^6*s^4*t^2 - 2093982*ep^5*mtt^4*mWW^6*s^4*t^2 - 769944*ep^6*mtt^4*mWW^6*s^4*t^2 + 90*mtt^3*mWW^7*s^4*t^2 + 4437*ep*mtt^3*mWW^7*s^4*t^2 + 51095*ep^2*mtt^3*mWW^7*s^4*t^2 + 234701*ep^3*mtt^3*mWW^7*s^4*t^2 + 514295*ep^4*mtt^3*mWW^7*s^4*t^2 + 533934*ep^5*mtt^3*mWW^7*s^4*t^2 + 206440*ep^6*mtt^3*mWW^7*s^4*t^2 + 1192*mtt^2*mWW^8*s^4*t^2 + 15841*ep*mtt^2*mWW^8*s^4*t^2 + 88705*ep^2*mtt^2*mWW^8*s^4*t^2 + 264849*ep^3*mtt^2*mWW^8*s^4*t^2 + 431783*ep^4*mtt^2*mWW^8*s^4*t^2 + 357414*ep^5*mtt^2*mWW^8*s^4*t^2 + 117432*ep^6*mtt^2*mWW^8*s^4*t^2 - 294*mtt*mWW^9*s^4*t^2 - 4495*ep*mtt*mWW^9*s^4*t^2 - 28749*ep^2*mtt*mWW^9*s^4*t^2 - 93839*ep^3*mtt*mWW^9*s^4*t^2 - 161085*ep^4*mtt*mWW^9*s^4*t^2 - 137194*ep^5*mtt*mWW^9*s^4*t^2 - 45400*ep^6*mtt*mWW^9*s^4*t^2 - 4*mWW^10*s^4*t^2 + 245*ep*mWW^10*s^4*t^2 + 2881*ep^2*mWW^10*s^4*t^2 + 11549*ep^3*mWW^10*s^4*t^2 + 21419*ep^4*mWW^10*s^4*t^2 + 18862*ep^5*mWW^10*s^4*t^2 + 6360*ep^6*mWW^10*s^4*t^2 + 1524*ep*mtt^7*mWW^2*s^5*t^2 + 15956*ep^2*mtt^7*mWW^2*s^5*t^2 + 61852*ep^3*mtt^7*mWW^2*s^5*t^2 + 113244*ep^4*mtt^7*mWW^2*s^5*t^2 + 98864*ep^5*mtt^7*mWW^2*s^5*t^2 + 33040*ep^6*mtt^7*mWW^2*s^5*t^2 + 8458*ep*mtt^6*mWW^3*s^5*t^2 + 102740*ep^2*mtt^6*mWW^3*s^5*t^2 + 460166*ep^3*mtt^6*mWW^3*s^5*t^2 + 963172*ep^4*mtt^6*mWW^3*s^5*t^2 + 947576*ep^5*mtt^6*mWW^3*s^5*t^2 + 350288*ep^6*mtt^6*mWW^3*s^5*t^2 - 174*mtt^5*mWW^4*s^5*t^2 - 14952*ep*mtt^5*mWW^4*s^5*t^2 - 161300*ep^2*mtt^5*mWW^4*s^5*t^2 - 684116*ep^3*mtt^5*mWW^4*s^5*t^2 - 1388014*ep^4*mtt^5*mWW^4*s^5*t^2 - 1342660*ep^5*mtt^5*mWW^4*s^5*t^2 - 492240*ep^6*mtt^5*mWW^4*s^5*t^2 + 168*mtt^4*mWW^5*s^5*t^2 - 3282*ep*mtt^4*mWW^5*s^5*t^2 - 62578*ep^2*mtt^4*mWW^5*s^5*t^2 - 325218*ep^3*mtt^4*mWW^5*s^5*t^2 - 731542*ep^4*mtt^4*mWW^5*s^5*t^2 - 745356*ep^5*mtt^4*mWW^5*s^5*t^2 - 280336*ep^6*mtt^4*mWW^5*s^5*t^2 + 336*mtt^3*mWW^6*s^5*t^2 + 14962*ep*mtt^3*mWW^6*s^5*t^2 + 158870*ep^2*mtt^3*mWW^6*s^5*t^2 + 691410*ep^3*mtt^3*mWW^6*s^5*t^2 + 1439530*ep^4*mtt^3*mWW^6*s^5*t^2 + 1420220*ep^5*mtt^3*mWW^6*s^5*t^2 + 528000*ep^6*mtt^3*mWW^6*s^5*t^2 - 8*mtt^2*mWW^7*s^5*t^2 - 2694*ep*mtt^2*mWW^7*s^5*t^2 - 31672*ep^2*mtt^2*mWW^7*s^5*t^2 - 137506*ep^3*mtt^2*mWW^7*s^5*t^2 - 286664*ep^4*mtt^2*mWW^7*s^5*t^2 - 289232*ep^5*mtt^2*mWW^7*s^5*t^2 - 110800*ep^6*mtt^2*mWW^7*s^5*t^2 - 226*mtt*mWW^8*s^5*t^2 - 3426*ep*mtt*mWW^8*s^5*t^2 - 23006*ep^2*mtt*mWW^8*s^5*t^2 - 80542*ep^3*mtt*mWW^8*s^5*t^2 - 145752*ep^4*mtt*mWW^8*s^5*t^2 - 127064*ep^5*mtt*mWW^8*s^5*t^2 - 42048*ep^6*mtt*mWW^8*s^5*t^2 + 32*mWW^9*s^5*t^2 + 818*ep*mWW^9*s^5*t^2 + 6878*ep^2*mWW^9*s^5*t^2 + 25730*ep^3*mWW^9*s^5*t^2 + 47290*ep^4*mWW^9*s^5*t^2 + 41748*ep^5*mWW^9*s^5*t^2 + 14096*ep^6*mWW^9*s^5*t^2 - 1080*ep*mtt^6*mWW^2*s^6*t^2 - 11736*ep^2*mtt^6*mWW^2*s^6*t^2 - 46872*ep^3*mtt^6*mWW^2*s^6*t^2 - 88104*ep^4*mtt^6*mWW^2*s^6*t^2 - 78768*ep^5*mtt^6*mWW^2*s^6*t^2 - 26880*ep^6*mtt^6*mWW^2*s^6*t^2 - 5325*ep*mtt^5*mWW^3*s^6*t^2 - 66631*ep^2*mtt^5*mWW^3*s^6*t^2 - 302105*ep^3*mtt^5*mWW^3*s^6*t^2 - 635145*ep^4*mtt^5*mWW^3*s^6*t^2 - 625330*ep^5*mtt^5*mWW^3*s^6*t^2 - 230984*ep^6*mtt^5*mWW^3*s^6*t^2 - 134*mtt^4*mWW^4*s^6*t^2 + 5371*ep*mtt^4*mWW^4*s^6*t^2 + 73831*ep^2*mtt^4*mWW^4*s^6*t^2 + 331735*ep^3*mtt^4*mWW^4*s^6*t^2 + 685263*ep^4*mtt^4*mWW^4*s^6*t^2 + 666326*ep^5*mtt^4*mWW^4*s^6*t^2 + 244472*ep^6*mtt^4*mWW^4*s^6*t^2 - 214*mtt^3*mWW^5*s^6*t^2 + 1811*ep*mtt^3*mWW^5*s^6*t^2 + 45979*ep^2*mtt^3*mWW^5*s^6*t^2 + 244919*ep^3*mtt^3*mWW^5*s^6*t^2 + 551275*ep^4*mtt^3*mWW^5*s^6*t^2 + 559934*ep^5*mtt^3*mWW^5*s^6*t^2 + 209624*ep^6*mtt^3*mWW^5*s^6*t^2 + 14*mtt^2*mWW^6*s^6*t^2 - 4941*ep*mtt^2*mWW^6*s^6*t^2 - 62981*ep^2*mtt^2*mWW^6*s^6*t^2 - 285441*ep^3*mtt^2*mWW^6*s^6*t^2 - 599745*ep^4*mtt^2*mWW^6*s^6*t^2 - 592130*ep^5*mtt^2*mWW^6*s^6*t^2 - 219800*ep^6*mtt^2*mWW^6*s^6*t^2 + 2*mtt*mWW^7*s^6*t^2 + 390*ep*mtt*mWW^7*s^6*t^2 + 3956*ep^2*mtt*mWW^7*s^6*t^2 + 14590*ep^3*mtt*mWW^7*s^6*t^2 + 28410*ep^4*mtt*mWW^7*s^6*t^2 + 30236*ep^5*mtt*mWW^7*s^6*t^2 + 12848*ep^6*mtt*mWW^7*s^6*t^2 + 28*mWW^8*s^6*t^2 + 670*ep*mWW^8*s^6*t^2 + 5790*ep^2*mWW^8*s^6*t^2 + 22790*ep^3*mWW^8*s^6*t^2 + 43710*ep^4*mWW^8*s^6*t^2 + 39604*ep^5*mWW^8*s^6*t^2 + 13536*ep^6*mWW^8*s^6*t^2 + 540*ep*mtt^5*mWW^2*s^7*t^2 + 6132*ep^2*mtt^5*mWW^2*s^7*t^2 + 25364*ep^3*mtt^5*mWW^2*s^7*t^2 + 49148*ep^4*mtt^5*mWW^2*s^7*t^2 + 45136*ep^5*mtt^5*mWW^2*s^7*t^2 + 15760*ep^6*mtt^5*mWW^2*s^7*t^2 + 1994*ep*mtt^4*mWW^3*s^7*t^2 + 25924*ep^2*mtt^4*mWW^3*s^7*t^2 + 119182*ep^3*mtt^4*mWW^3*s^7*t^2 + 251556*ep^4*mtt^4*mWW^3*s^7*t^2 + 247536*ep^5*mtt^4*mWW^3*s^7*t^2 + 91232*ep^6*mtt^4*mWW^3*s^7*t^2 + 82*mtt^3*mWW^4*s^7*t^2 - 1314*ep*mtt^3*mWW^4*s^7*t^2 - 21302*ep^2*mtt^3*mWW^4*s^7*t^2 - 97078*ep^3*mtt^3*mWW^4*s^7*t^2 - 199228*ep^4*mtt^3*mWW^4*s^7*t^2 - 191752*ep^5*mtt^3*mWW^4*s^7*t^2 - 69696*ep^6*mtt^3*mWW^4*s^7*t^2 + 88*mtt^2*mWW^5*s^7*t^2 - 1069*ep*mtt^2*mWW^5*s^7*t^2 - 22047*ep^2*mtt^2*mWW^5*s^7*t^2 - 111249*ep^3*mtt^2*mWW^5*s^7*t^2 - 242817*ep^4*mtt^2*mWW^5*s^7*t^2 - 241906*ep^5*mtt^2*mWW^5*s^7*t^2 - 89448*ep^6*mtt^2*mWW^5*s^7*t^2 - 6*mtt*mWW^6*s^7*t^2 + 1008*ep*mtt*mWW^6*s^7*t^2 + 12924*ep^2*mtt*mWW^6*s^7*t^2 + 57644*ep^3*mtt*mWW^6*s^7*t^2 + 119370*ep^4*mtt*mWW^6*s^7*t^2 + 116820*ep^5*mtt*mWW^6*s^7*t^2 + 43184*ep^6*mtt*mWW^6*s^7*t^2 + 4*mWW^7*s^7*t^2 + 145*ep*mWW^7*s^7*t^2 + 1449*ep^2*mWW^7*s^7*t^2 + 6337*ep^3*mWW^7*s^7*t^2 + 12835*ep^4*mWW^7*s^7*t^2 + 11718*ep^5*mWW^7*s^7*t^2 + 3912*ep^6*mWW^7*s^7*t^2 - 168*ep*mtt^4*mWW^2*s^8*t^2 - 1984*ep^2*mtt^4*mWW^2*s^8*t^2 - 8456*ep^3*mtt^4*mWW^2*s^8*t^2 - 16800*ep^4*mtt^4*mWW^2*s^8*t^2 - 15760*ep^5*mtt^4*mWW^2*s^8*t^2 - 5600*ep^6*mtt^4*mWW^2*s^8*t^2 - 401*ep*mtt^3*mWW^3*s^8*t^2 - 5463*ep^2*mtt^3*mWW^3*s^8*t^2 - 25453*ep^3*mtt^3*mWW^3*s^8*t^2 - 53785*ep^4*mtt^3*mWW^3*s^8*t^2 - 52714*ep^5*mtt^3*mWW^3*s^8*t^2 - 19320*ep^6*mtt^3*mWW^3*s^8*t^2 - 12*mtt^2*mWW^4*s^8*t^2 + 277*ep*mtt^2*mWW^4*s^8*t^2 + 3797*ep^2*mtt^2*mWW^4*s^8*t^2 + 16205*ep^3*mtt^2*mWW^4*s^8*t^2 + 31831*ep^4*mtt^2*mWW^4*s^8*t^2 + 29654*ep^5*mtt^2*mWW^4*s^8*t^2 + 10520*ep^6*mtt^2*mWW^4*s^8*t^2 - 12*mtt*mWW^5*s^8*t^2 + 355*ep*mtt*mWW^5*s^8*t^2 + 5429*ep^2*mtt*mWW^5*s^8*t^2 + 25327*ep^3*mtt*mWW^5*s^8*t^2 + 52999*ep^4*mtt*mWW^5*s^8*t^2 + 51398*ep^5*mtt*mWW^5*s^8*t^2 + 18664*ep^6*mtt*mWW^5*s^8*t^2 - 63*ep*mWW^6*s^8*t^2 - 819*ep^2*mWW^6*s^8*t^2 - 3591*ep^3*mWW^6*s^8*t^2 - 7309*ep^4*mWW^6*s^8*t^2 - 7106*ep^5*mWW^6*s^8*t^2 - 2632*ep^6*mWW^6*s^8*t^2 + 24*ep*mtt^3*mWW^2*s^9*t^2 + 292*ep^2*mtt^3*mWW^2*s^9*t^2 + 1272*ep^3*mtt^3*mWW^2*s^9*t^2 + 2572*ep^4*mtt^3*mWW^2*s^9*t^2 + 2448*ep^5*mtt^3*mWW^2*s^9*t^2 + 880*ep^6*mtt^3*mWW^2*s^9*t^2 + 32*ep*mtt^2*mWW^3*s^9*t^2 + 460*ep^2*mtt^2*mWW^3*s^9*t^2 + 2160*ep^3*mtt^2*mWW^3*s^9*t^2 + 4532*ep^4*mtt^2*mWW^3*s^9*t^2 + 4384*ep^5*mtt^2*mWW^3*s^9*t^2 + 1584*ep^6*mtt^2*mWW^3*s^9*t^2 - 36*ep*mtt*mWW^4*s^9*t^2 - 376*ep^2*mtt*mWW^4*s^9*t^2 - 1500*ep^3*mtt*mWW^4*s^9*t^2 - 2872*ep^4*mtt*mWW^4*s^9*t^2 - 2640*ep^5*mtt*mWW^4*s^9*t^2 - 928*ep^6*mtt*mWW^4*s^9*t^2 - 44*ep*mWW^5*s^9*t^2 - 544*ep^2*mWW^5*s^9*t^2 - 2388*ep^3*mWW^5*s^9*t^2 - 4832*ep^4*mWW^5*s^9*t^2 - 4576*ep^5*mWW^5*s^9*t^2 - 1632*ep^6*mWW^5*s^9*t^2 - 24*ep*mtt^12*mWW*t^3 - 256*ep^2*mtt^12*mWW*t^3 - 1032*ep^3*mtt^12*mWW*t^3 - 1984*ep^4*mtt^12*mWW*t^3 - 1824*ep^5*mtt^12*mWW*t^3 - 640*ep^6*mtt^12*mWW*t^3 + 396*ep*mtt^11*mWW^2*t^3 + 4224*ep^2*mtt^11*mWW^2*t^3 + 17028*ep^3*mtt^11*mWW^2*t^3 + 32736*ep^4*mtt^11*mWW^2*t^3 + 30096*ep^5*mtt^11*mWW^2*t^3 + 10560*ep^6*mtt^11*mWW^2*t^3 - 68*mtt^10*mWW^3*t^3 - 1618*ep*mtt^10*mWW^3*t^3 - 12512*ep^2*mtt^10*mWW^3*t^3 - 44606*ep^3*mtt^10*mWW^3*t^3 - 80844*ep^4*mtt^10*mWW^3*t^3 - 72096*ep^5*mtt^10*mWW^3*t^3 - 24896*ep^6*mtt^10*mWW^3*t^3 - 96*mtt^9*mWW^4*t^3 - 1316*ep*mtt^9*mWW^4*t^3 - 7266*ep^2*mtt^9*mWW^4*t^3 - 20784*ep^3*mtt^9*mWW^4*t^3 - 32758*ep^4*mtt^9*mWW^4*t^3 - 27316*ep^5*mtt^9*mWW^4*t^3 - 9584*ep^6*mtt^9*mWW^4*t^3 + 612*mtt^8*mWW^5*t^3 + 8288*ep*mtt^8*mWW^5*t^3 + 45394*ep^2*mtt^8*mWW^5*t^3 + 129148*ep^3*mtt^8*mWW^5*t^3 + 201618*ep^4*mtt^8*mWW^5*t^3 + 163788*ep^5*mtt^8*mWW^5*t^3 + 54032*ep^6*mtt^8*mWW^5*t^3 + 56*mtt^7*mWW^6*t^3 + 2378*ep*mtt^7*mWW^6*t^3 + 21756*ep^2*mtt^7*mWW^6*t^3 + 84750*ep^3*mtt^7*mWW^6*t^3 + 164308*ep^4*mtt^7*mWW^6*t^3 + 156976*ep^5*mtt^7*mWW^6*t^3 + 59136*ep^6*mtt^7*mWW^6*t^3 - 1788*mtt^6*mWW^7*t^3 - 26146*ep*mtt^6*mWW^7*t^3 - 154076*ep^2*mtt^6*mWW^7*t^3 - 468630*ep^3*mtt^6*mWW^7*t^3 - 777448*ep^4*mtt^6*mWW^7*t^3 - 668360*ep^5*mtt^6*mWW^7*t^3 - 232992*ep^6*mtt^6*mWW^7*t^3 + 1776*mtt^5*mWW^8*t^3 + 24784*ep*mtt^5*mWW^8*t^3 + 140438*ep^2*mtt^5*mWW^8*t^3 + 414764*ep^3*mtt^5*mWW^8*t^3 + 674226*ep^4*mtt^5*mWW^8*t^3 + 572076*ep^5*mtt^5*mWW^8*t^3 + 197776*ep^6*mtt^5*mWW^8*t^3 - 420*mtt^4*mWW^9*t^3 - 5812*ep*mtt^4*mWW^9*t^3 - 32950*ep^2*mtt^4*mWW^9*t^3 - 98368*ep^3*mtt^4*mWW^9*t^3 - 163006*ep^4*mtt^4*mWW^9*t^3 - 141700*ep^5*mtt^4*mWW^9*t^3 - 50224*ep^6*mtt^4*mWW^9*t^3 - 72*mtt^3*mWW^10*t^3 - 930*ep*mtt^3*mWW^10*t^3 - 4752*ep^2*mtt^3*mWW^10*t^3 - 12270*ep^3*mtt^3*mWW^10*t^3 - 16848*ep^4*mtt^3*mWW^10*t^3 - 11640*ep^5*mtt^3*mWW^10*t^3 - 3168*ep^6*mtt^3*mWW^10*t^3 + 192*ep*mtt^11*mWW*s*t^3 + 2072*ep^2*mtt^11*mWW*s*t^3 + 8464*ep^3*mtt^11*mWW*s*t^3 + 16488*ep^4*mtt^11*mWW*s*t^3 + 15344*ep^5*mtt^11*mWW*s*t^3 + 5440*ep^6*mtt^11*mWW*s*t^3 - 2846*ep*mtt^10*mWW^2*s*t^3 - 30476*ep^2*mtt^10*mWW^2*s*t^3 - 123394*ep^3*mtt^10*mWW^2*s*t^3 - 238236*ep^4*mtt^10*mWW^2*s*t^3 - 219880*ep^5*mtt^10*mWW^2*s*t^3 - 77408*ep^6*mtt^10*mWW^2*s*t^3 + 430*mtt^9*mWW^3*s*t^3 + 8712*ep*mtt^9*mWW^3*s*t^3 + 62484*ep^2*mtt^9*mWW^3*s*t^3 + 213036*ep^3*mtt^9*mWW^3*s*t^3 + 374774*ep^4*mtt^9*mWW^3*s*t^3 + 327412*ep^5*mtt^9*mWW^3*s*t^3 + 111472*ep^6*mtt^9*mWW^3*s*t^3 + 690*mtt^8*mWW^4*s*t^3 + 13181*ep*mtt^8*mWW^4*s*t^3 + 94713*ep^2*mtt^8*mWW^4*s*t^3 + 333497*ep^3*mtt^8*mWW^4*s*t^3 + 613885*ep^4*mtt^8*mWW^4*s*t^3 + 564250*ep^5*mtt^8*mWW^4*s*t^3 + 203224*ep^6*mtt^8*mWW^4*s*t^3 - 3112*mtt^7*mWW^5*s*t^3 - 42849*ep*mtt^7*mWW^5*s*t^3 - 242175*ep^2*mtt^7*mWW^5*s*t^3 - 720261*ep^3*mtt^7*mWW^5*s*t^3 - 1181801*ep^4*mtt^7*mWW^5*s*t^3 - 1005154*ep^5*mtt^7*mWW^5*s*t^3 - 342328*ep^6*mtt^7*mWW^5*s*t^3 - 1768*mtt^6*mWW^6*s*t^3 - 33593*ep*mtt^6*mWW^6*s*t^3 - 235033*ep^2*mtt^6*mWW^6*s*t^3 - 798289*ep^3*mtt^6*mWW^6*s*t^3 - 1420263*ep^4*mtt^6*mWW^6*s*t^3 - 1275686*ep^5*mtt^6*mWW^6*s*t^3 - 458088*ep^6*mtt^6*mWW^6*s*t^3 + 8804*mtt^5*mWW^7*s*t^3 + 125363*ep*mtt^5*mWW^7*s*t^3 + 724109*ep^2*mtt^5*mWW^7*s*t^3 + 2173551*ep^3*mtt^5*mWW^7*s*t^3 + 3575223*ep^4*mtt^5*mWW^7*s*t^3 + 3053838*ep^5*mtt^5*mWW^7*s*t^3 + 1057672*ep^6*mtt^5*mWW^7*s*t^3 - 4662*mtt^4*mWW^8*s*t^3 - 61909*ep*mtt^4*mWW^8*s*t^3 - 337025*ep^2*mtt^4*mWW^8*s*t^3 - 970177*ep^3*mtt^4*mWW^8*s*t^3 - 1558265*ep^4*mtt^4*mWW^8*s*t^3 - 1319330*ep^5*mtt^4*mWW^8*s*t^3 - 457272*ep^6*mtt^4*mWW^8*s*t^3 - 1552*mtt^3*mWW^9*s*t^3 - 22019*ep*mtt^3*mWW^9*s*t^3 - 124565*ep^2*mtt^3*mWW^9*s*t^3 - 359335*ep^3*mtt^3*mWW^9*s*t^3 - 558451*ep^4*mtt^3*mWW^9*s*t^3 - 444566*ep^5*mtt^3*mWW^9*s*t^3 - 142312*ep^6*mtt^3*mWW^9*s*t^3 + 1116*mtt^2*mWW^10*s*t^3 + 15103*ep*mtt^2*mWW^10*s*t^3 + 82685*ep^2*mtt^2*mWW^10*s*t^3 + 235147*ep^3*mtt^2*mWW^10*s*t^3 + 366783*ep^4*mtt^2*mWW^10*s*t^3 + 297558*ep^5*mtt^2*mWW^10*s*t^3 + 98088*ep^6*mtt^2*mWW^10*s*t^3 + 54*mtt*mWW^11*s*t^3 + 665*ep*mtt*mWW^11*s*t^3 + 3211*ep^2*mtt*mWW^11*s*t^3 + 7761*ep^3*mtt*mWW^11*s*t^3 + 9863*ep^4*mtt*mWW^11*s*t^3 + 6214*ep^5*mtt*mWW^11*s*t^3 + 1512*ep^6*mtt*mWW^11*s*t^3 - 672*ep*mtt^10*mWW*s^2*t^3 - 7336*ep^2*mtt^10*mWW*s^2*t^3 - 30352*ep^3*mtt^10*mWW*s^2*t^3 - 59864*ep^4*mtt^10*mWW*s^2*t^3 - 56336*ep^5*mtt^10*mWW*s^2*t^3 - 20160*ep^6*mtt^10*mWW*s^2*t^3 + 9063*ep*mtt^9*mWW^2*s^2*t^3 + 97683*ep^2*mtt^9*mWW^2*s^2*t^3 + 398119*ep^3*mtt^9*mWW^2*s^2*t^3 + 773269*ep^4*mtt^9*mWW^2*s^2*t^3 + 717410*ep^5*mtt^9*mWW^2*s^2*t^3 + 253640*ep^6*mtt^9*mWW^2*s^2*t^3 - 1104*mtt^8*mWW^3*s^2*t^3 - 18687*ep*mtt^8*mWW^3*s^2*t^3 - 119249*ep^2*mtt^8*mWW^3*s^2*t^3 - 372683*ep^3*mtt^8*mWW^3*s^2*t^3 - 612007*ep^4*mtt^8*mWW^3*s^2*t^3 - 506614*ep^5*mtt^8*mWW^3*s^2*t^3 - 165624*ep^6*mtt^8*mWW^3*s^2*t^3 - 1740*mtt^7*mWW^4*s^2*t^3 - 42543*ep*mtt^7*mWW^4*s^2*t^3 - 348019*ep^2*mtt^7*mWW^4*s^2*t^3 - 1323663*ep^3*mtt^7*mWW^4*s^2*t^3 - 2554473*ep^4*mtt^7*mWW^4*s^2*t^3 - 2412418*ep^5*mtt^7*mWW^4*s^2*t^3 - 877848*ep^6*mtt^7*mWW^4*s^2*t^3 + 6224*mtt^6*mWW^5*s^2*t^3 + 87586*ep*mtt^6*mWW^5*s^2*t^3 + 513606*ep^2*mtt^6*mWW^5*s^2*t^3 + 1598010*ep^3*mtt^6*mWW^5*s^2*t^3 + 2740826*ep^4*mtt^6*mWW^5*s^2*t^3 + 2419076*ep^5*mtt^6*mWW^5*s^2*t^3 + 844448*ep^6*mtt^6*mWW^5*s^2*t^3 + 4898*mtt^5*mWW^6*s^2*t^3 + 88131*ep*mtt^5*mWW^6*s^2*t^3 + 604411*ep^2*mtt^5*mWW^6*s^2*t^3 + 2045039*ep^3*mtt^5*mWW^6*s^2*t^3 + 3643099*ep^4*mtt^5*mWW^6*s^2*t^3 + 3271710*ep^5*mtt^5*mWW^6*s^2*t^3 + 1168456*ep^6*mtt^5*mWW^6*s^2*t^3 - 14296*mtt^4*mWW^7*s^2*t^3 - 200792*ep*mtt^4*mWW^7*s^2*t^3 - 1156816*ep^2*mtt^4*mWW^7*s^2*t^3 - 3494720*ep^3*mtt^4*mWW^7*s^2*t^3 - 5808000*ep^4*mtt^4*mWW^7*s^2*t^3 - 5007952*ep^5*mtt^4*mWW^7*s^2*t^3 - 1742544*ep^6*mtt^4*mWW^7*s^2*t^3 + 3642*mtt^3*mWW^8*s^2*t^3 + 44819*ep*mtt^3*mWW^8*s^2*t^3 + 230095*ep^2*mtt^3*mWW^8*s^2*t^3 + 643647*ep^3*mtt^3*mWW^8*s^2*t^3 + 1034199*ep^4*mtt^3*mWW^8*s^2*t^3 + 892950*ep^5*mtt^3*mWW^8*s^2*t^3 + 316936*ep^6*mtt^3*mWW^8*s^2*t^3 + 3306*mtt^2*mWW^9*s^2*t^3 + 45338*ep*mtt^2*mWW^9*s^2*t^3 + 251162*ep^2*mtt^2*mWW^9*s^2*t^3 + 719718*ep^3*mtt^2*mWW^9*s^2*t^3 + 1124172*ep^4*mtt^2*mWW^9*s^2*t^3 + 906560*ep^5*mtt^2*mWW^9*s^2*t^3 + 295184*ep^6*mtt^2*mWW^9*s^2*t^3 - 888*mtt*mWW^10*s^2*t^3 - 11830*ep*mtt*mWW^10*s^2*t^3 - 64074*ep^2*mtt*mWW^10*s^2*t^3 - 180814*ep^3*mtt*mWW^10*s^2*t^3 - 279798*ep^4*mtt*mWW^10*s^2*t^3 - 224452*ep^5*mtt*mWW^10*s^2*t^3 - 72768*ep^6*mtt*mWW^10*s^2*t^3 - 42*mWW^11*s^2*t^3 - 413*ep*mWW^11*s^2*t^3 - 1463*ep^2*mWW^11*s^2*t^3 - 2301*ep^3*mWW^11*s^2*t^3 - 1423*ep^4*mWW^11*s^2*t^3 + 66*ep^5*mWW^11*s^2*t^3 + 280*ep^6*mWW^11*s^2*t^3 + 1344*ep*mtt^9*mWW*s^3*t^3 + 14840*ep^2*mtt^9*mWW*s^3*t^3 + 62160*ep^3*mtt^9*mWW*s^3*t^3 + 124040*ep^4*mtt^9*mWW*s^3*t^3 + 117936*ep^5*mtt^9*mWW*s^3*t^3 + 42560*ep^6*mtt^9*mWW*s^3*t^3 - 16865*ep*mtt^8*mWW^2*s^3*t^3 - 183693*ep^2*mtt^8*mWW^2*s^3*t^3 - 755809*ep^3*mtt^8*mWW^2*s^3*t^3 - 1479851*ep^4*mtt^8*mWW^2*s^3*t^3 - 1381998*ep^5*mtt^8*mWW^2*s^3*t^3 - 491128*ep^6*mtt^8*mWW^2*s^3*t^3 + 1438*mtt^7*mWW^3*s^3*t^3 + 19087*ep*mtt^7*mWW^3*s^3*t^3 + 93879*ep^2*mtt^7*mWW^3*s^3*t^3 + 215875*ep^3*mtt^7*mWW^3*s^3*t^3 + 240827*ep^4*mtt^7*mWW^3*s^3*t^3 + 119318*ep^5*mtt^7*mWW^3*s^3*t^3 + 18136*ep^6*mtt^7*mWW^3*s^3*t^3 + 1884*mtt^6*mWW^4*s^3*t^3 + 66395*ep*mtt^6*mWW^4*s^3*t^3 + 619707*ep^2*mtt^6*mWW^4*s^3*t^3 + 2516083*ep^3*mtt^6*mWW^4*s^3*t^3 + 5031721*ep^4*mtt^6*mWW^4*s^3*t^3 + 4843930*ep^5*mtt^6*mWW^4*s^3*t^3 + 1776840*ep^6*mtt^6*mWW^4*s^3*t^3 - 6374*mtt^5*mWW^5*s^3*t^3 - 93907*ep*mtt^5*mWW^5*s^3*t^3 - 583187*ep^2*mtt^5*mWW^5*s^3*t^3 - 1913239*ep^3*mtt^5*mWW^5*s^3*t^3 - 3420879*ep^4*mtt^5*mWW^5*s^3*t^3 - 3110838*ep^5*mtt^5*mWW^5*s^3*t^3 - 1106248*ep^6*mtt^5*mWW^5*s^3*t^3 - 4760*mtt^4*mWW^6*s^3*t^3 - 90759*ep*mtt^4*mWW^6*s^3*t^3 - 661295*ep^2*mtt^4*mWW^6*s^3*t^3 - 2362847*ep^3*mtt^4*mWW^6*s^3*t^3 - 4392809*ep^4*mtt^4*mWW^6*s^3*t^3 - 4058034*ep^5*mtt^4*mWW^6*s^3*t^3 - 1467608*ep^6*mtt^4*mWW^6*s^3*t^3 + 10408*mtt^3*mWW^7*s^3*t^3 + 146659*ep*mtt^3*mWW^7*s^3*t^3 + 865391*ep^2*mtt^3*mWW^7*s^3*t^3 + 2704467*ep^3*mtt^3*mWW^7*s^3*t^3 + 4643745*ep^4*mtt^3*mWW^7*s^3*t^3 + 4103498*ep^5*mtt^3*mWW^7*s^3*t^3 + 1445832*ep^6*mtt^3*mWW^7*s^3*t^3 - 886*mtt^2*mWW^8*s^3*t^3 - 9589*ep*mtt^2*mWW^8*s^3*t^3 - 46325*ep^2*mtt^2*mWW^8*s^3*t^3 - 132609*ep^3*mtt^2*mWW^8*s^3*t^3 - 231165*ep^4*mtt^2*mWW^8*s^3*t^3 - 220938*ep^5*mtt^2*mWW^8*s^3*t^3 - 84904*ep^6*mtt^2*mWW^8*s^3*t^3 - 1832*mtt*mWW^9*s^3*t^3 - 24043*ep*mtt*mWW^9*s^3*t^3 - 128787*ep^2*mtt*mWW^9*s^3*t^3 - 361787*ep^3*mtt*mWW^9*s^3*t^3 - 559357*ep^4*mtt*mWW^9*s^3*t^3 - 447866*ep^5*mtt*mWW^9*s^3*t^3 - 144536*ep^6*mtt*mWW^9*s^3*t^3 + 122*mWW^10*s^3*t^3 + 1678*ep*mWW^10*s^3*t^3 + 9470*ep^2*mWW^10*s^3*t^3 + 27706*ep^3*mWW^10*s^3*t^3 + 43728*ep^4*mWW^10*s^3*t^3 + 34992*ep^5*mWW^10*s^3*t^3 + 11056*ep^6*mWW^10*s^3*t^3 - 1680*ep*mtt^8*mWW*s^4*t^3 - 18760*ep^2*mtt^8*mWW*s^4*t^3 - 79520*ep^3*mtt^8*mWW*s^4*t^3 - 160440*ep^4*mtt^8*mWW*s^4*t^3 - 154000*ep^5*mtt^8*mWW*s^4*t^3 - 56000*ep^6*mtt^8*mWW*s^4*t^3 + 20293*ep*mtt^7*mWW^2*s^4*t^3 + 224497*ep^2*mtt^7*mWW^2*s^4*t^3 + 935421*ep^3*mtt^7*mWW^2*s^4*t^3 + 1849687*ep^4*mtt^7*mWW^2*s^4*t^3 + 1740526*ep^5*mtt^7*mWW^2*s^4*t^3 + 622056*ep^6*mtt^7*mWW^2*s^4*t^3 - 920*mtt^6*mWW^3*s^4*t^3 - 6740*ep*mtt^6*mWW^3*s^4*t^3 + 8866*ep^2*mtt^6*mWW^3*s^4*t^3 + 179880*ep^3*mtt^6*mWW^3*s^4*t^3 + 523990*ep^4*mtt^6*mWW^3*s^4*t^3 + 595900*ep^5*mtt^6*mWW^3*s^4*t^3 + 237104*ep^6*mtt^6*mWW^3*s^4*t^3 - 564*mtt^5*mWW^4*s^4*t^3 - 57941*ep*mtt^5*mWW^4*s^4*t^3 - 641587*ep^2*mtt^5*mWW^4*s^4*t^3 - 2783049*ep^3*mtt^5*mWW^4*s^4*t^3 - 5739097*ep^4*mtt^5*mWW^4*s^4*t^3 - 5604986*ep^5*mtt^5*mWW^4*s^4*t^3 - 2066744*ep^6*mtt^5*mWW^4*s^4*t^3 + 3788*mtt^4*mWW^5*s^4*t^3 + 60524*ep*mtt^4*mWW^5*s^4*t^3 + 403298*ep^2*mtt^4*mWW^5*s^4*t^3 + 1382288*ep^3*mtt^4*mWW^5*s^4*t^3 + 2530498*ep^4*mtt^4*mWW^5*s^4*t^3 + 2331012*ep^5*mtt^4*mWW^5*s^4*t^3 + 834800*ep^6*mtt^4*mWW^5*s^4*t^3 + 1534*mtt^3*mWW^6*s^4*t^3 + 42021*ep*mtt^3*mWW^6*s^4*t^3 + 379827*ep^2*mtt^3*mWW^6*s^4*t^3 + 1550661*ep^3*mtt^3*mWW^6*s^4*t^3 + 3126735*ep^4*mtt^3*mWW^6*s^4*t^3 + 3024398*ep^5*mtt^3*mWW^6*s^4*t^3 + 1115272*ep^6*mtt^3*mWW^6*s^4*t^3 - 3930*mtt^2*mWW^7*s^4*t^3 - 58488*ep*mtt^2*mWW^7*s^4*t^3 - 373820*ep^2*mtt^2*mWW^7*s^4*t^3 - 1255644*ep^3*mtt^2*mWW^7*s^4*t^3 - 2267730*ep^4*mtt^2*mWW^7*s^4*t^3 - 2062148*ep^5*mtt^2*mWW^7*s^4*t^3 - 733392*ep^6*mtt^2*mWW^7*s^4*t^3 - 10*mtt*mWW^8*s^4*t^3 + 607*ep*mtt*mWW^8*s^4*t^3 + 9191*ep^2*mtt*mWW^8*s^4*t^3 + 41627*ep^3*mtt*mWW^8*s^4*t^3 + 84499*ep^4*mtt*mWW^8*s^4*t^3 + 81966*ep^5*mtt*mWW^8*s^4*t^3 + 30280*ep^6*mtt*mWW^8*s^4*t^3 + 294*mWW^9*s^4*t^3 + 3516*ep*mWW^9*s^4*t^3 + 17320*ep^2*mWW^9*s^4*t^3 + 46000*ep^3*mWW^9*s^4*t^3 + 68754*ep^4*mWW^9*s^4*t^3 + 53476*ep^5*mWW^9*s^4*t^3 + 16624*ep^6*mWW^9*s^4*t^3 + 1344*ep*mtt^7*mWW*s^5*t^3 + 15176*ep^2*mtt^7*mWW*s^5*t^3 + 65072*ep^3*mtt^7*mWW*s^5*t^3 + 132664*ep^4*mtt^7*mWW*s^5*t^3 + 128464*ep^5*mtt^7*mWW*s^5*t^3 + 47040*ep^6*mtt^7*mWW*s^5*t^3 - 16371*ep*mtt^6*mWW^2*s^5*t^3 - 184899*ep^2*mtt^6*mWW^2*s^5*t^3 - 782083*ep^3*mtt^6*mWW^2*s^5*t^3 - 1563301*ep^4*mtt^6*mWW^2*s^5*t^3 - 1482506*ep^5*mtt^6*mWW^2*s^5*t^3 - 532760*ep^6*mtt^6*mWW^2*s^5*t^3 + 138*mtt^5*mWW^3*s^5*t^3 - 4478*ep*mtt^5*mWW^3*s^5*t^3 - 75514*ep^2*mtt^5*mWW^3*s^5*t^3 - 382858*ep^3*mtt^5*mWW^3*s^5*t^3 - 853816*ep^4*mtt^5*mWW^3*s^5*t^3 - 866480*ep^5*mtt^5*mWW^3*s^5*t^3 - 324624*ep^6*mtt^5*mWW^3*s^5*t^3 - 558*mtt^4*mWW^4*s^5*t^3 + 31230*ep*mtt^4*mWW^4*s^5*t^3 + 424460*ep^2*mtt^4*mWW^4*s^5*t^3 + 1949486*ep^3*mtt^4*mWW^4*s^5*t^3 + 4104858*ep^4*mtt^4*mWW^4*s^5*t^3 + 4036604*ep^5*mtt^4*mWW^4*s^5*t^3 + 1488992*ep^6*mtt^4*mWW^4*s^5*t^3 - 1532*mtt^3*mWW^5*s^5*t^3 - 25351*ep*mtt^3*mWW^5*s^5*t^3 - 168697*ep^2*mtt^3*mWW^5*s^5*t^3 - 562067*ep^3*mtt^3*mWW^5*s^5*t^3 - 995395*ep^4*mtt^3*mWW^5*s^5*t^3 - 895126*ep^5*mtt^3*mWW^5*s^5*t^3 - 316488*ep^6*mtt^3*mWW^5*s^5*t^3 + 112*mtt^2*mWW^6*s^5*t^3 - 11448*ep*mtt^2*mWW^6*s^5*t^3 - 158208*ep^2*mtt^2*mWW^6*s^5*t^3 - 750640*ep^3*mtt^2*mWW^6*s^5*t^3 - 1613920*ep^4*mtt^2*mWW^6*s^5*t^3 - 1602200*ep^5*mtt^2*mWW^6*s^5*t^3 - 593280*ep^6*mtt^2*mWW^6*s^5*t^3 + 906*mtt*mWW^7*s^5*t^3 + 15697*ep*mtt*mWW^7*s^5*t^3 + 114107*ep^2*mtt*mWW^7*s^5*t^3 + 412433*ep^3*mtt*mWW^7*s^5*t^3 + 768267*ep^4*mtt*mWW^7*s^5*t^3 + 702582*ep^5*mtt*mWW^7*s^5*t^3 + 247576*ep^6*mtt*mWW^7*s^5*t^3 + 38*mWW^8*s^5*t^3 - 159*ep*mWW^8*s^5*t^3 - 4633*ep^2*mWW^8*s^5*t^3 - 21279*ep^3*mWW^8*s^5*t^3 - 41181*ep^4*mWW^8*s^5*t^3 - 37210*ep^5*mWW^8*s^5*t^3 - 12872*ep^6*mWW^8*s^5*t^3 - 672*ep*mtt^6*mWW*s^6*t^3 - 7672*ep^2*mtt^6*mWW*s^6*t^3 - 33264*ep^3*mtt^6*mWW*s^6*t^3 - 68488*ep^4*mtt^6*mWW*s^6*t^3 - 66864*ep^5*mtt^6*mWW*s^6*t^3 - 24640*ep^6*mtt^6*mWW*s^6*t^3 + 8761*ep*mtt^5*mWW^2*s^6*t^3 + 101421*ep^2*mtt^5*mWW^2*s^6*t^3 + 435849*ep^3*mtt^5*mWW^2*s^6*t^3 + 880331*ep^4*mtt^5*mWW^2*s^6*t^3 + 840590*ep^5*mtt^5*mWW^2*s^6*t^3 + 303448*ep^6*mtt^5*mWW^2*s^6*t^3 + 160*mtt^4*mWW^3*s^6*t^3 + 5657*ep*mtt^4*mWW^3*s^6*t^3 + 61435*ep^2*mtt^4*mWW^3*s^6*t^3 + 275925*ep^3*mtt^4*mWW^3*s^6*t^3 + 582621*ep^4*mtt^4*mWW^3*s^6*t^3 + 573042*ep^5*mtt^4*mWW^3*s^6*t^3 + 210408*ep^6*mtt^4*mWW^3*s^6*t^3 + 516*mtt^3*mWW^4*s^6*t^3 - 11829*ep*mtt^3*mWW^4*s^6*t^3 - 186493*ep^2*mtt^3*mWW^4*s^6*t^3 - 878941*ep^3*mtt^3*mWW^4*s^6*t^3 - 1857295*ep^4*mtt^3*mWW^4*s^6*t^3 - 1819998*ep^5*mtt^3*mWW^4*s^6*t^3 - 667496*ep^6*mtt^3*mWW^4*s^6*t^3 + 464*mtt^2*mWW^5*s^6*t^3 + 5642*ep*mtt^2*mWW^5*s^6*t^3 + 24318*ep^2*mtt^2*mWW^5*s^6*t^3 + 43578*ep^3*mtt^2*mWW^5*s^6*t^3 + 29354*ep^4*mtt^2*mWW^5*s^6*t^3 + 2292*ep^5*mtt^2*mWW^5*s^6*t^3 - 2624*ep^6*mtt^2*mWW^5*s^6*t^3 - 60*mtt*mWW^6*s^6*t^3 + 4300*ep*mtt*mWW^6*s^6*t^3 + 60308*ep^2*mtt*mWW^6*s^6*t^3 + 282732*ep^3*mtt*mWW^6*s^6*t^3 + 597288*ep^4*mtt*mWW^6*s^6*t^3 + 581976*ep^5*mtt*mWW^6*s^6*t^3 + 211472*ep^6*mtt*mWW^6*s^6*t^3 - 104*mWW^7*s^6*t^3 - 2323*ep*mWW^7*s^6*t^3 - 19269*ep^2*mWW^7*s^6*t^3 - 73143*ep^3*mWW^7*s^6*t^3 - 137587*ep^4*mWW^7*s^6*t^3 - 124926*ep^5*mWW^7*s^6*t^3 - 43432*ep^6*mWW^7*s^6*t^3 + 192*ep*mtt^5*mWW*s^7*t^3 + 2216*ep^2*mtt^5*mWW*s^7*t^3 + 9712*ep^3*mtt^5*mWW*s^7*t^3 + 20184*ep^4*mtt^5*mWW*s^7*t^3 + 19856*ep^5*mtt^5*mWW*s^7*t^3 + 7360*ep^6*mtt^5*mWW*s^7*t^3 - 2903*ep*mtt^4*mWW^2*s^7*t^3 - 34523*ep^2*mtt^4*mWW^2*s^7*t^3 - 150599*ep^3*mtt^4*mWW^2*s^7*t^3 - 306829*ep^4*mtt^4*mWW^2*s^7*t^3 - 294450*ep^5*mtt^4*mWW^2*s^7*t^3 - 106600*ep^6*mtt^4*mWW^2*s^7*t^3 - 86*mtt^3*mWW^3*s^7*t^3 - 2269*ep*mtt^3*mWW^3*s^7*t^3 - 22957*ep^2*mtt^3*mWW^3*s^7*t^3 - 100401*ep^3*mtt^3*mWW^3*s^7*t^3 - 208413*ep^4*mtt^3*mWW^3*s^7*t^3 - 202202*ep^5*mtt^3*mWW^3*s^7*t^3 - 73416*ep^6*mtt^3*mWW^3*s^7*t^3 - 144*mtt^2*mWW^4*s^7*t^3 + 3303*ep*mtt^2*mWW^4*s^7*t^3 + 50995*ep^2*mtt^2*mWW^4*s^7*t^3 + 236383*ep^3*mtt^2*mWW^4*s^7*t^3 + 492333*ep^4*mtt^2*mWW^4*s^7*t^3 + 476434*ep^5*mtt^2*mWW^4*s^7*t^3 + 172936*ep^6*mtt^2*mWW^4*s^7*t^3 - 70*mtt*mWW^5*s^7*t^3 + 331*ep*mtt*mWW^5*s^7*t^3 + 10635*ep^2*mtt*mWW^5*s^7*t^3 + 56671*ep^3*mtt*mWW^5*s^7*t^3 + 124587*ep^4*mtt*mWW^5*s^7*t^3 + 122254*ep^5*mtt*mWW^5*s^7*t^3 + 44104*ep^6*mtt*mWW^5*s^7*t^3 - 12*mWW^6*s^7*t^3 - 1030*ep*mWW^6*s^7*t^3 - 11766*ep^2*mWW^6*s^7*t^3 - 51406*ep^3*mWW^6*s^7*t^3 - 104438*ep^4*mWW^6*s^7*t^3 - 99140*ep^5*mWW^6*s^7*t^3 - 35360*ep^6*mWW^6*s^7*t^3 - 24*ep*mtt^4*mWW*s^8*t^3 - 280*ep^2*mtt^4*mWW*s^8*t^3 - 1240*ep^3*mtt^4*mWW*s^8*t^3 - 2600*ep^4*mtt^4*mWW*s^8*t^3 - 2576*ep^5*mtt^4*mWW*s^8*t^3 - 960*ep^6*mtt^4*mWW*s^8*t^3 + 495*ep*mtt^3*mWW^2*s^8*t^3 + 6063*ep^2*mtt^3*mWW^2*s^8*t^3 + 26799*ep^3*mtt^3*mWW^2*s^8*t^3 + 54921*ep^4*mtt^3*mWW^2*s^8*t^3 + 52818*ep^5*mtt^3*mWW^2*s^8*t^3 + 19128*ep^6*mtt^3*mWW^2*s^8*t^3 + 12*mtt^2*mWW^3*s^8*t^3 + 332*ep*mtt^2*mWW^3*s^8*t^3 + 3540*ep^2*mtt^2*mWW^3*s^8*t^3 + 15756*ep^3*mtt^2*mWW^3*s^8*t^3 + 32768*ep^4*mtt^2*mWW^3*s^8*t^3 + 31656*ep^5*mtt^2*mWW^3*s^8*t^3 + 11424*ep^6*mtt^2*mWW^3*s^8*t^3 + 12*mtt*mWW^4*s^8*t^3 - 507*ep*mtt*mWW^4*s^8*t^3 - 6835*ep^2*mtt*mWW^4*s^8*t^3 - 30419*ep^3*mtt*mWW^4*s^8*t^3 - 62001*ep^4*mtt*mWW^4*s^8*t^3 - 59170*ep^5*mtt*mWW^4*s^8*t^3 - 21272*ep^6*mtt*mWW^4*s^8*t^3 - 264*ep*mWW^5*s^8*t^3 - 3192*ep^2*mWW^5*s^8*t^3 - 14128*ep^3*mWW^5*s^8*t^3 - 28808*ep^4*mWW^5*s^8*t^3 - 27304*ep^5*mWW^5*s^8*t^3 - 9696*ep^6*mWW^5*s^8*t^3 - 23*ep*mtt^2*mWW^2*s^9*t^3 - 297*ep^2*mtt^2*mWW^2*s^9*t^3 - 1331*ep^3*mtt^2*mWW^2*s^9*t^3 - 2727*ep^4*mtt^2*mWW^2*s^9*t^3 - 2606*ep^5*mtt^2*mWW^2*s^9*t^3 - 936*ep^6*mtt^2*mWW^2*s^9*t^3 + 4*ep*mtt*mWW^3*s^9*t^3 + 28*ep^2*mtt*mWW^3*s^9*t^3 + 76*ep^3*mtt*mWW^3*s^9*t^3 + 100*ep^4*mtt*mWW^3*s^9*t^3 + 64*ep^5*mtt*mWW^3*s^9*t^3 + 16*ep^6*mtt*mWW^3*s^9*t^3 + 27*ep*mWW^4*s^9*t^3 + 325*ep^2*mWW^4*s^9*t^3 + 1407*ep^3*mWW^4*s^9*t^3 + 2827*ep^4*mWW^4*s^9*t^3 + 2670*ep^5*mWW^4*s^9*t^3 + 952*ep^6*mWW^4*s^9*t^3 + 140*ep*mtt^11*mWW*t^4 + 1488*ep^2*mtt^11*mWW*t^4 + 5972*ep^3*mtt^11*mWW*t^4 + 11424*ep^4*mtt^11*mWW*t^4 + 10448*ep^5*mtt^11*mWW*t^4 + 3648*ep^6*mtt^11*mWW*t^4 + 34*mtt^10*mWW^2*t^4 - 1576*ep*mtt^10*mWW^2*t^4 - 19166*ep^2*mtt^10*mWW^2*t^4 - 80088*ep^3*mtt^10*mWW^2*t^4 - 156220*ep^4*mtt^10*mWW^2*t^4 - 144536*ep^5*mtt^10*mWW^2*t^4 - 50848*ep^6*mtt^10*mWW^2*t^4 + 276*mtt^9*mWW^3*t^4 + 7459*ep*mtt^9*mWW^3*t^4 + 60269*ep^2*mtt^9*mWW^3*t^4 + 219191*ep^3*mtt^9*mWW^3*t^4 + 401439*ep^4*mtt^9*mWW^3*t^4 + 360318*ep^5*mtt^9*mWW^3*t^4 + 125128*ep^6*mtt^9*mWW^3*t^4 - 368*mtt^8*mWW^4*t^4 - 4231*ep*mtt^8*mWW^4*t^4 - 19177*ep^2*mtt^8*mWW^4*t^4 - 44187*ep^3*mtt^8*mWW^4*t^4 - 54063*ep^4*mtt^8*mWW^4*t^4 - 31694*ep^5*mtt^8*mWW^4*t^4 - 5640*ep^6*mtt^8*mWW^4*t^4 - 1936*mtt^7*mWW^5*t^4 - 30857*ep*mtt^7*mWW^5*t^4 - 193967*ep^2*mtt^7*mWW^5*t^4 - 616677*ep^3*mtt^7*mWW^5*t^4 - 1051577*ep^4*mtt^7*mWW^5*t^4 - 916450*ep^5*mtt^7*mWW^5*t^4 - 320056*ep^6*mtt^7*mWW^5*t^4 + 3046*mtt^6*mWW^6*t^4 + 41023*ep*mtt^6*mWW^6*t^4 + 224361*ep^2*mtt^6*mWW^6*t^4 + 640959*ep^3*mtt^6*mWW^6*t^4 + 1010593*ep^4*mtt^6*mWW^6*t^4 + 833354*ep^5*mtt^6*mWW^6*t^4 + 280024*ep^6*mtt^6*mWW^6*t^4 + 1164*mtt^5*mWW^7*t^4 + 19897*ep*mtt^5*mWW^7*t^4 + 130407*ep^2*mtt^5*mWW^7*t^4 + 423677*ep^3*mtt^5*mWW^7*t^4 + 728613*ep^4*mtt^5*mWW^7*t^4 + 635274*ep^5*mtt^5*mWW^7*t^4 + 221208*ep^6*mtt^5*mWW^7*t^4 - 3668*mtt^4*mWW^8*t^4 - 51745*ep*mtt^4*mWW^8*t^4 - 294567*ep^2*mtt^4*mWW^8*t^4 - 867293*ep^3*mtt^4*mWW^8*t^4 - 1395189*ep^4*mtt^4*mWW^8*t^4 - 1164138*ep^5*mtt^4*mWW^8*t^4 - 393880*ep^6*mtt^4*mWW^8*t^4 + 1344*mtt^3*mWW^9*t^4 + 18513*ep*mtt^3*mWW^9*t^4 + 103419*ep^2*mtt^3*mWW^9*t^4 + 300845*ep^3*mtt^3*mWW^9*t^4 + 481301*ep^4*mtt^3*mWW^9*t^4 + 401482*ep^5*mtt^3*mWW^9*t^4 + 136216*ep^6*mtt^3*mWW^9*t^4 + 108*mtt^2*mWW^10*t^4 + 1377*ep*mtt^2*mWW^10*t^4 + 6933*ep^2*mtt^2*mWW^10*t^4 + 17601*ep^3*mtt^2*mWW^10*t^4 + 23679*ep^4*mtt^2*mWW^10*t^4 + 15942*ep^5*mtt^2*mWW^10*t^4 + 4200*ep^6*mtt^2*mWW^10*t^4 - 892*ep*mtt^10*mWW*s*t^4 - 9540*ep^2*mtt^10*mWW*s*t^4 - 38604*ep^3*mtt^10*mWW*s*t^4 - 74572*ep^4*mtt^10*mWW*s*t^4 - 68904*ep^5*mtt^10*mWW*s*t^4 - 24288*ep^6*mtt^10*mWW*s*t^4 - 198*mtt^9*mWW^2*s*t^4 + 10162*ep*mtt^9*mWW^2*s*t^4 + 123034*ep^2*mtt^9*mWW^2*s*t^4 + 516694*ep^3*mtt^9*mWW^2*s*t^4 + 1014676*ep^4*mtt^9*mWW^2*s*t^4 + 945184*ep^5*mtt^9*mWW^2*s*t^4 + 334528*ep^6*mtt^9*mWW^2*s*t^4 - 1460*mtt^8*mWW^3*s*t^4 - 37320*ep*mtt^8*mWW^3*s*t^4 - 297490*ep^2*mtt^8*mWW^3*s*t^4 - 1080244*ep^3*mtt^8*mWW^3*s*t^4 - 1984130*ep^4*mtt^8*mWW^3*s*t^4 - 1789196*ep^5*mtt^8*mWW^3*s*t^4 - 624400*ep^6*mtt^8*mWW^3*s*t^4 + 1702*mtt^7*mWW^4*s*t^4 + 10080*ep*mtt^7*mWW^4*s*t^4 - 16436*ep^2*mtt^7*mWW^4*s*t^4 - 237860*ep^3*mtt^7*mWW^4*s*t^4 - 636482*ep^4*mtt^7*mWW^4*s*t^4 - 699948*ep^5*mtt^7*mWW^4*s*t^4 - 280976*ep^6*mtt^7*mWW^4*s*t^4 + 8840*mtt^6*mWW^5*s*t^4 + 142619*ep*mtt^6*mWW^5*s*t^4 + 913693*ep^2*mtt^6*mWW^5*s*t^4 + 2972927*ep^3*mtt^6*mWW^5*s*t^4 + 5186995*ep^4*mtt^6*mWW^5*s*t^4 + 4605686*ep^5*mtt^6*mWW^5*s*t^4 + 1625960*ep^6*mtt^6*mWW^5*s*t^4 - 10280*mtt^5*mWW^6*s*t^4 - 129974*ep*mtt^5*mWW^6*s*t^4 - 672190*ep^2*mtt^5*mWW^6*s*t^4 - 1844782*ep^3*mtt^5*mWW^6*s*t^4 - 2842786*ep^4*mtt^5*mWW^6*s*t^4 - 2322660*ep^5*mtt^5*mWW^6*s*t^4 - 777968*ep^6*mtt^5*mWW^6*s*t^4 - 8076*mtt^4*mWW^7*s*t^4 - 126515*ep*mtt^4*mWW^7*s*t^4 - 783913*ep^2*mtt^4*mWW^7*s*t^4 - 2460431*ep^3*mtt^4*mWW^7*s*t^4 - 4142299*ep^4*mtt^4*mWW^7*s*t^4 - 3561382*ep^5*mtt^4*mWW^7*s*t^4 - 1226664*ep^6*mtt^4*mWW^7*s*t^4 + 12184*mtt^3*mWW^8*s*t^4 + 167494*ep*mtt^3*mWW^8*s*t^4 + 933634*ep^2*mtt^3*mWW^8*s*t^4 + 2708126*ep^3*mtt^3*mWW^8*s*t^4 + 4313302*ep^4*mtt^3*mWW^8*s*t^4 + 3574332*ep^5*mtt^3*mWW^8*s*t^4 + 1202448*ep^6*mtt^3*mWW^8*s*t^4 - 1614*mtt^2*mWW^9*s*t^4 - 20961*ep*mtt^2*mWW^9*s*t^4 - 111623*ep^2*mtt^2*mWW^9*s*t^4 - 315321*ep^3*mtt^2*mWW^9*s*t^4 - 499291*ep^4*mtt^2*mWW^9*s*t^4 - 418638*ep^5*mtt^2*mWW^9*s*t^4 - 144072*ep^6*mtt^2*mWW^9*s*t^4 - 1080*mtt*mWW^10*s*t^4 - 14482*ep*mtt*mWW^10*s*t^4 - 78210*ep^2*mtt*mWW^10*s*t^4 - 218354*ep^3*mtt*mWW^10*s*t^4 - 332934*ep^4*mtt*mWW^10*s*t^4 - 263116*ep^5*mtt*mWW^10*s*t^4 - 84304*ep^6*mtt*mWW^10*s*t^4 - 18*mWW^11*s*t^4 - 211*ep*mWW^11*s*t^4 - 959*ep^2*mWW^11*s*t^4 - 2151*ep^3*mWW^11*s*t^4 - 2479*ep^4*mWW^11*s*t^4 - 1358*ep^5*mWW^11*s*t^4 - 264*ep^6*mWW^11*s*t^4 + 2270*ep*mtt^9*mWW*s^2*t^4 + 24366*ep^2*mtt^9*mWW*s^2*t^4 + 99278*ep^3*mtt^9*mWW*s^2*t^4 + 193698*ep^4*mtt^9*mWW*s^2*t^4 + 181028*ep^5*mtt^9*mWW*s^2*t^4 + 64512*ep^6*mtt^9*mWW*s^2*t^4 + 470*mtt^8*mWW^2*s^2*t^4 - 28832*ep*mtt^8*mWW^2*s^2*t^4 - 346364*ep^2*mtt^8*mWW^2*s^2*t^4 - 1462852*ep^3*mtt^8*mWW^2*s^2*t^4 - 2894738*ep^4*mtt^8*mWW^2*s^2*t^4 - 2716532*ep^5*mtt^8*mWW^2*s^2*t^4 - 967584*ep^6*mtt^8*mWW^2*s^2*t^4 + 2962*mtt^7*mWW^3*s^2*t^4 + 76292*ep*mtt^7*mWW^3*s^2*t^4 + 615138*ep^2*mtt^7*mWW^3*s^2*t^4 + 2260876*ep^3*mtt^7*mWW^3*s^2*t^4 + 4198828*ep^4*mtt^7*mWW^3*s^2*t^4 + 3823168*ep^5*mtt^7*mWW^3*s^2*t^4 + 1344848*ep^6*mtt^7*mWW^3*s^2*t^4 - 3686*mtt^6*mWW^4*s^2*t^4 - 5240*ep*mtt^6*mWW^4*s^2*t^4 + 227116*ep^2*mtt^6*mWW^4*s^2*t^4 + 1350020*ep^3*mtt^6*mWW^4*s^2*t^4 + 3099186*ep^4*mtt^6*mWW^4*s^2*t^4 + 3190172*ep^5*mtt^6*mWW^4*s^2*t^4 + 1221264*ep^6*mtt^6*mWW^4*s^2*t^4 - 15158*mtt^5*mWW^5*s^2*t^4 - 251948*ep*mtt^5*mWW^5*s^2*t^4 - 1673642*ep^2*mtt^5*mWW^5*s^2*t^4 - 5646604*ep^3*mtt^5*mWW^5*s^2*t^4 - 10162064*ep^4*mtt^5*mWW^5*s^2*t^4 - 9233336*ep^5*mtt^5*mWW^5*s^2*t^4 - 3303344*ep^6*mtt^5*mWW^5*s^2*t^4 + 13972*mtt^4*mWW^6*s^2*t^4 + 165654*ep*mtt^4*mWW^6*s^2*t^4 + 802382*ep^2*mtt^4*mWW^6*s^2*t^4 + 2080966*ep^3*mtt^4*mWW^6*s^2*t^4 + 3076646*ep^4*mtt^4*mWW^6*s^2*t^4 + 2452428*ep^5*mtt^4*mWW^6*s^2*t^4 + 809648*ep^6*mtt^4*mWW^6*s^2*t^4 + 13400*mtt^3*mWW^7*s^2*t^4 + 203014*ep*mtt^3*mWW^7*s^2*t^4 + 1236908*ep^2*mtt^3*mWW^7*s^2*t^4 + 3866114*ep^3*mtt^3*mWW^7*s^2*t^4 + 6526044*ep^4*mtt^3*mWW^7*s^2*t^4 + 5635208*ep^5*mtt^3*mWW^7*s^2*t^4 + 1945648*ep^6*mtt^3*mWW^7*s^2*t^4 - 12468*mtt^2*mWW^8*s^2*t^4 - 166846*ep*mtt^2*mWW^8*s^2*t^4 - 911438*ep^2*mtt^2*mWW^8*s^2*t^4 - 2610542*ep^3*mtt^2*mWW^8*s^2*t^4 - 4127766*ep^4*mtt^2*mWW^8*s^2*t^4 - 3404444*ep^5*mtt^2*mWW^8*s^2*t^4 - 1139760*ep^6*mtt^2*mWW^8*s^2*t^4 - 12*mtt*mWW^9*s^2*t^4 - 1016*ep*mtt*mWW^9*s^2*t^4 - 8858*ep^2*mtt*mWW^9*s^2*t^4 - 29900*ep^3*mtt*mWW^9*s^2*t^4 - 47154*ep^4*mtt*mWW^9*s^2*t^4 - 33652*ep^5*mtt*mWW^9*s^2*t^4 - 8400*ep^6*mtt*mWW^9*s^2*t^4 + 520*mWW^10*s^2*t^4 + 6652*ep*mWW^10*s^2*t^4 + 34392*ep^2*mWW^10*s^2*t^4 + 92644*ep^3*mWW^10*s^2*t^4 + 137320*ep^4*mWW^10*s^2*t^4 + 105960*ep^5*mWW^10*s^2*t^4 + 33168*ep^6*mWW^10*s^2*t^4 - 2728*ep*mtt^8*mWW*s^3*t^4 - 29184*ep^2*mtt^8*mWW*s^3*t^4 - 119416*ep^3*mtt^8*mWW*s^3*t^4 - 235920*ep^4*mtt^8*mWW*s^3*t^4 - 224272*ep^5*mtt^8*mWW*s^3*t^4 - 81312*ep^6*mtt^8*mWW*s^3*t^4 - 566*mtt^7*mWW^2*s^3*t^4 + 47498*ep*mtt^7*mWW^2*s^3*t^4 + 564310*ep^2*mtt^7*mWW^2*s^3*t^4 + 2398318*ep^3*mtt^7*mWW^2*s^3*t^4 + 4784696*ep^4*mtt^7*mWW^2*s^3*t^4 + 4523680*ep^5*mtt^7*mWW^2*s^3*t^4 + 1621056*ep^6*mtt^7*mWW^2*s^3*t^4 - 2680*mtt^6*mWW^3*s^3*t^4 - 81987*ep*mtt^6*mWW^3*s^3*t^4 - 707029*ep^2*mtt^6*mWW^3*s^3*t^4 - 2699399*ep^3*mtt^6*mWW^3*s^3*t^4 - 5135243*ep^4*mtt^6*mWW^3*s^3*t^4 - 4751750*ep^5*mtt^6*mWW^3*s^3*t^4 - 1689624*ep^6*mtt^6*mWW^3*s^3*t^4 + 5090*mtt^5*mWW^4*s^3*t^4 - 2000*ep*mtt^5*mWW^4*s^3*t^4 - 436520*ep^2*mtt^5*mWW^4*s^3*t^4 - 2452804*ep^3*mtt^5*mWW^4*s^3*t^4 - 5565058*ep^4*mtt^5*mWW^4*s^3*t^4 - 5694948*ep^5*mtt^5*mWW^4*s^3*t^4 - 2161904*ep^6*mtt^5*mWW^4*s^3*t^4 + 12334*mtt^4*mWW^5*s^3*t^4 + 223435*ep*mtt^4*mWW^5*s^3*t^4 + 1604073*ep^2*mtt^4*mWW^5*s^3*t^4 + 5746155*ep^3*mtt^4*mWW^5*s^3*t^4 + 10777897*ep^4*mtt^4*mWW^5*s^3*t^4 + 10048322*ep^5*mtt^4*mWW^5*s^3*t^4 + 3640984*ep^6*mtt^4*mWW^5*s^3*t^4 - 10752*mtt^3*mWW^6*s^3*t^4 - 125326*ep*mtt^3*mWW^6*s^3*t^4 - 592802*ep^2*mtt^3*mWW^6*s^3*t^4 - 1482542*ep^3*mtt^3*mWW^6*s^3*t^4 - 2087822*ep^4*mtt^3*mWW^6*s^3*t^4 - 1580676*ep^5*mtt^3*mWW^6*s^3*t^4 - 497840*ep^6*mtt^3*mWW^6*s^3*t^4 - 8974*mtt^2*mWW^7*s^3*t^4 - 131503*ep*mtt^2*mWW^7*s^3*t^4 - 794097*ep^2*mtt^2*mWW^7*s^3*t^4 - 2503791*ep^3*mtt^2*mWW^7*s^3*t^4 - 4293361*ep^4*mtt^2*mWW^7*s^3*t^4 - 3761834*ep^5*mtt^2*mWW^7*s^3*t^4 - 1310440*ep^6*mtt^2*mWW^7*s^3*t^4 + 5292*mtt*mWW^8*s^3*t^4 + 69140*ep*mtt*mWW^8*s^3*t^4 + 372368*ep^2*mtt*mWW^8*s^3*t^4 + 1059812*ep^3*mtt*mWW^8*s^3*t^4 + 1670412*ep^4*mtt*mWW^8*s^3*t^4 + 1372480*ep^5*mtt*mWW^8*s^3*t^4 + 456384*ep^6*mtt*mWW^8*s^3*t^4 + 384*mWW^9*s^3*t^4 + 4879*ep*mWW^9*s^3*t^4 + 24769*ep^2*mWW^9*s^3*t^4 + 65443*ep^3*mWW^9*s^3*t^4 + 95663*ep^4*mWW^9*s^3*t^4 + 73094*ep^5*mWW^9*s^3*t^4 + 22696*ep^6*mWW^9*s^3*t^4 + 1010*ep*mtt^7*mWW*s^4*t^4 + 10170*ep^2*mtt^7*mWW*s^4*t^4 + 41010*ep^3*mtt^7*mWW*s^4*t^4 + 84470*ep^4*mtt^7*mWW*s^4*t^4 + 86220*ep^5*mtt^7*mWW*s^4*t^4 + 33600*ep^6*mtt^7*mWW*s^4*t^4 + 330*mtt^6*mWW^2*s^4*t^4 - 50264*ep*mtt^6*mWW^2*s^4*t^4 - 589300*ep^2*mtt^6*mWW^2*s^4*t^4 - 2520620*ep^3*mtt^6*mWW^2*s^4*t^4 - 5067470*ep^4*mtt^6*mWW^2*s^4*t^4 - 4821556*ep^5*mtt^6*mWW^2*s^4*t^4 - 1736000*ep^6*mtt^6*mWW^2*s^4*t^4 + 636*mtt^5*mWW^3*s^4*t^4 + 50367*ep*mtt^5*mWW^3*s^4*t^4 + 517029*ep^2*mtt^5*mWW^3*s^4*t^4 + 2120971*ep^3*mtt^5*mWW^3*s^4*t^4 + 4181743*ep^4*mtt^5*mWW^3*s^4*t^4 + 3944270*ep^5*mtt^5*mWW^3*s^4*t^4 + 1416920*ep^6*mtt^5*mWW^3*s^4*t^4 - 4756*mtt^4*mWW^4*s^4*t^4 + 1699*ep*mtt^4*mWW^4*s^4*t^4 + 425863*ep^2*mtt^4*mWW^4*s^4*t^4 + 2427131*ep^3*mtt^4*mWW^4*s^4*t^4 + 5542437*ep^4*mtt^4*mWW^4*s^4*t^4 + 5676002*ep^5*mtt^4*mWW^4*s^4*t^4 + 2145320*ep^6*mtt^4*mWW^4*s^4*t^4 - 4988*mtt^3*mWW^5*s^4*t^4 - 114067*ep*mtt^3*mWW^5*s^4*t^4 - 943253*ep^2*mtt^3*mWW^5*s^4*t^4 - 3656743*ep^3*mtt^3*mWW^5*s^4*t^4 - 7145591*ep^4*mtt^3*mWW^5*s^4*t^4 - 6786982*ep^5*mtt^3*mWW^5*s^4*t^4 - 2471016*ep^6*mtt^3*mWW^5*s^4*t^4 + 5426*mtt^2*mWW^6*s^4*t^4 + 67501*ep*mtt^2*mWW^6*s^4*t^4 + 336815*ep^2*mtt^2*mWW^6*s^4*t^4 + 859149*ep^3*mtt^2*mWW^6*s^4*t^4 + 1183607*ep^4*mtt^2*mWW^6*s^4*t^4 + 846950*ep^5*mtt^2*mWW^6*s^4*t^4 + 248088*ep^6*mtt^2*mWW^6*s^4*t^4 + 2960*mtt*mWW^7*s^4*t^4 + 41426*ep*mtt*mWW^7*s^4*t^4 + 248398*ep^2*mtt*mWW^7*s^4*t^4 + 797978*ep^3*mtt*mWW^7*s^4*t^4 + 1402682*ep^4*mtt*mWW^7*s^4*t^4 + 1252924*ep^5*mtt*mWW^7*s^4*t^4 + 440592*ep^6*mtt*mWW^7*s^4*t^4 - 792*mWW^8*s^4*t^4 - 10456*ep*mWW^8*s^4*t^4 - 57914*ep^2*mWW^8*s^4*t^4 - 169980*ep^3*mWW^8*s^4*t^4 - 273814*ep^4*mWW^8*s^4*t^4 - 227076*ep^5*mWW^8*s^4*t^4 - 75328*ep^6*mWW^8*s^4*t^4 + 1220*ep*mtt^6*mWW*s^5*t^4 + 14412*ep^2*mtt^6*mWW*s^5*t^4 + 61268*ep^3*mtt^6*mWW*s^5*t^4 + 117636*ep^4*mtt^6*mWW*s^5*t^4 + 103832*ep^5*mtt^6*mWW*s^5*t^4 + 34272*ep^6*mtt^6*mWW*s^5*t^4 - 34*mtt^5*mWW^2*s^5*t^4 + 35302*ep*mtt^5*mWW^2*s^5*t^4 + 408486*ep^2*mtt^5*mWW^2*s^5*t^4 + 1756978*ep^3*mtt^5*mWW^2*s^5*t^4 + 3552340*ep^4*mtt^5*mWW^2*s^5*t^4 + 3392640*ep^5*mtt^5*mWW^2*s^5*t^4 + 1224128*ep^6*mtt^5*mWW^2*s^5*t^4 + 660*mtt^4*mWW^3*s^5*t^4 - 19122*ep*mtt^4*mWW^3*s^5*t^4 - 265936*ep^2*mtt^4*mWW^3*s^5*t^4 - 1184774*ep^3*mtt^4*mWW^3*s^5*t^4 - 2410556*ep^4*mtt^4*mWW^3*s^5*t^4 - 2301680*ep^5*mtt^4*mWW^3*s^5*t^4 - 829888*ep^6*mtt^4*mWW^3*s^5*t^4 + 2786*mtt^3*mWW^4*s^5*t^4 - 3452*ep*mtt^3*mWW^4*s^5*t^4 - 285236*ep^2*mtt^3*mWW^4*s^5*t^4 - 1589944*ep^3*mtt^3*mWW^4*s^5*t^4 - 3588014*ep^4*mtt^3*mWW^4*s^5*t^4 - 3633980*ep^5*mtt^3*mWW^4*s^5*t^4 - 1357632*ep^6*mtt^3*mWW^4*s^5*t^4 + 1034*mtt^2*mWW^5*s^5*t^4 + 38783*ep*mtt^2*mWW^5*s^5*t^4 + 376449*ep^2*mtt^2*mWW^5*s^5*t^4 + 1548095*ep^3*mtt^2*mWW^5*s^5*t^4 + 3080309*ep^4*mtt^2*mWW^5*s^5*t^4 + 2924730*ep^5*mtt^2*mWW^5*s^5*t^4 + 1055112*ep^6*mtt^2*mWW^5*s^5*t^4 - 1552*mtt*mWW^6*s^5*t^4 - 21072*ep*mtt*mWW^6*s^5*t^4 - 110868*ep^2*mtt*mWW^6*s^5*t^4 - 284832*ep^3*mtt*mWW^6*s^5*t^4 - 377476*ep^4*mtt*mWW^6*s^5*t^4 - 249224*ep^5*mtt*mWW^6*s^5*t^4 - 65376*ep^6*mtt*mWW^6*s^5*t^4 - 510*mWW^7*s^5*t^4 - 6915*ep*mWW^7*s^5*t^4 - 41475*ep^2*mWW^7*s^5*t^4 - 135407*ep^3*mWW^7*s^5*t^4 - 241543*ep^4*mWW^7*s^5*t^4 - 217310*ep^5*mWW^7*s^5*t^4 - 76392*ep^6*mWW^7*s^5*t^4 - 1678*ep*mtt^5*mWW*s^6*t^4 - 19230*ep^2*mtt^5*mWW*s^6*t^4 - 81406*ep^3*mtt^5*mWW*s^6*t^4 - 159858*ep^4*mtt^5*mWW*s^6*t^4 - 147076*ep^5*mtt^5*mWW*s^6*t^4 - 51072*ep^6*mtt^5*mWW*s^6*t^4 - 62*mtt^4*mWW^2*s^6*t^4 - 16096*ep*mtt^4*mWW^2*s^6*t^4 - 184364*ep^2*mtt^4*mWW^2*s^6*t^4 - 795724*ep^3*mtt^4*mWW^2*s^6*t^4 - 1612126*ep^4*mtt^4*mWW^2*s^6*t^4 - 1539260*ep^5*mtt^4*mWW^2*s^6*t^4 - 554528*ep^6*mtt^4*mWW^2*s^6*t^4 - 494*mtt^3*mWW^3*s^6*t^4 + 5522*ep*mtt^3*mWW^3*s^6*t^4 + 98612*ep^2*mtt^3*mWW^3*s^6*t^4 + 457122*ep^3*mtt^3*mWW^3*s^6*t^4 + 937658*ep^4*mtt^3*mWW^3*s^6*t^4 + 893612*ep^5*mtt^3*mWW^3*s^6*t^4 + 320480*ep^6*mtt^3*mWW^3*s^6*t^4 - 870*mtt^2*mWW^4*s^6*t^4 + 5598*ep*mtt^2*mWW^4*s^6*t^4 + 141542*ep^2*mtt^2*mWW^4*s^6*t^4 + 718882*ep^3*mtt^2*mWW^4*s^6*t^4 + 1555896*ep^4*mtt^2*mWW^4*s^6*t^4 + 1533080*ep^5*mtt^2*mWW^4*s^6*t^4 + 560992*ep^6*mtt^2*mWW^4*s^6*t^4 - 138*mtt*mWW^5*s^6*t^4 - 9014*ep*mtt*mWW^5*s^6*t^4 - 94528*ep^2*mtt*mWW^5*s^6*t^4 - 393206*ep^3*mtt*mWW^5*s^6*t^4 - 775254*ep^4*mtt*mWW^5*s^6*t^4 - 723780*ep^5*mtt*mWW^5*s^6*t^4 - 256080*ep^6*mtt*mWW^5*s^6*t^4 + 140*mWW^6*s^6*t^4 + 2164*ep*mWW^6*s^6*t^4 + 11856*ep^2*mWW^6*s^6*t^4 + 28988*ep^3*mWW^6*s^6*t^4 + 32868*ep^4*mWW^6*s^6*t^4 + 15616*ep^5*mWW^6*s^6*t^4 + 1904*ep^6*mWW^6*s^6*t^4 + 800*ep*mtt^4*mWW*s^7*t^4 + 9144*ep^2*mtt^4*mWW*s^7*t^4 + 38832*ep^3*mtt^4*mWW*s^7*t^4 + 76952*ep^4*mtt^4*mWW*s^7*t^4 + 71712*ep^5*mtt^4*mWW*s^7*t^4 + 25248*ep^6*mtt^4*mWW*s^7*t^4 + 30*mtt^3*mWW^2*s^7*t^4 + 4318*ep*mtt^3*mWW^2*s^7*t^4 + 49194*ep^2*mtt^3*mWW^2*s^7*t^4 + 212362*ep^3*mtt^3*mWW^2*s^7*t^4 + 429088*ep^4*mtt^3*mWW^2*s^7*t^4 + 407616*ep^5*mtt^3*mWW^2*s^7*t^4 + 145984*ep^6*mtt^3*mWW^2*s^7*t^4 + 104*mtt^2*mWW^3*s^7*t^4 - 1395*ep*mtt^2*mWW^3*s^7*t^4 - 22937*ep^2*mtt^2*mWW^3*s^7*t^4 - 103887*ep^3*mtt^2*mWW^3*s^7*t^4 - 209975*ep^4*mtt^2*mWW^3*s^7*t^4 - 197694*ep^5*mtt^2*mWW^3*s^7*t^4 - 70168*ep^6*mtt^2*mWW^3*s^7*t^4 + 102*mtt*mWW^4*s^7*t^4 - 2908*ep*mtt*mWW^4*s^7*t^4 - 42456*ep^2*mtt*mWW^4*s^7*t^4 - 194040*ep^3*mtt*mWW^4*s^7*t^4 - 399446*ep^4*mtt*mWW^4*s^7*t^4 - 381332*ep^5*mtt*mWW^4*s^7*t^4 - 136480*ep^6*mtt*mWW^4*s^7*t^4 + 12*mWW^5*s^7*t^4 + 1049*ep*mWW^5*s^7*t^4 + 11175*ep^2*mWW^5*s^7*t^4 + 46053*ep^3*mWW^5*s^7*t^4 + 89285*ep^4*mWW^5*s^7*t^4 + 81810*ep^5*mWW^5*s^7*t^4 + 28440*ep^6*mWW^5*s^7*t^4 - 142*ep*mtt^3*mWW*s^8*t^4 - 1626*ep^2*mtt^3*mWW*s^8*t^4 - 6934*ep^3*mtt^3*mWW*s^8*t^4 - 13830*ep^4*mtt^3*mWW*s^8*t^4 - 12988*ep^5*mtt^3*mWW*s^8*t^4 - 4608*ep^6*mtt^3*mWW*s^8*t^4 - 4*mtt^2*mWW^2*s^8*t^4 - 512*ep*mtt^2*mWW^2*s^8*t^4 - 5830*ep^2*mtt^2*mWW^2*s^8*t^4 - 25068*ep^3*mtt^2*mWW^2*s^8*t^4 - 50246*ep^4*mtt^2*mWW^2*s^8*t^4 - 47236*ep^5*mtt^2*mWW^2*s^8*t^4 - 16736*ep^6*mtt^2*mWW^2*s^8*t^4 - 4*mtt*mWW^3*s^8*t^4 + 184*ep*mtt*mWW^3*s^8*t^4 + 2344*ep^2*mtt*mWW^3*s^8*t^4 + 10144*ep^3*mtt*mWW^3*s^8*t^4 + 20236*ep^4*mtt*mWW^3*s^8*t^4 + 18952*ep^5*mtt*mWW^3*s^8*t^4 + 6704*ep^6*mtt*mWW^3*s^8*t^4 + 454*ep*mWW^4*s^8*t^4 + 5304*ep^2*mWW^4*s^8*t^4 + 22802*ep^3*mWW^4*s^8*t^4 + 45544*ep^4*mWW^4*s^8*t^4 + 42648*ep^5*mWW^4*s^8*t^4 + 15056*ep^6*mWW^4*s^8*t^4 - 324*ep*mtt^10*mWW*t^5 - 3432*ep^2*mtt^10*mWW*t^5 - 13716*ep^3*mtt^10*mWW*t^5 - 26112*ep^4*mtt^10*mWW*t^5 - 23760*ep^5*mtt^10*mWW*t^5 - 8256*ep^6*mtt^10*mWW*t^5 - 152*mtt^9*mWW^2*t^5 + 3077*ep*mtt^9*mWW^2*t^5 + 43329*ep^2*mtt^9*mWW^2*t^5 + 187181*ep^3*mtt^9*mWW^2*t^5 + 369639*ep^4*mtt^9*mWW^2*t^5 + 343622*ep^5*mtt^9*mWW^2*t^5 + 121064*ep^6*mtt^9*mWW^2*t^5 - 260*mtt^8*mWW^3*t^5 - 13825*ep*mtt^8*mWW^3*t^5 - 129463*ep^2*mtt^8*mWW^3*t^5 - 500533*ep^3*mtt^8*mWW^3*t^5 - 946381*ep^4*mtt^8*mWW^3*t^5 - 865882*ep^5*mtt^8*mWW^3*t^5 - 304856*ep^6*mtt^8*mWW^3*t^5 + 1884*mtt^7*mWW^4*t^5 + 25459*ep*mtt^7*mWW^4*t^5 + 139313*ep^2*mtt^7*mWW^4*t^5 + 396439*ep^3*mtt^7*mWW^4*t^5 + 618843*ep^4*mtt^7*mWW^4*t^5 + 500806*ep^5*mtt^7*mWW^4*t^5 + 162856*ep^6*mtt^7*mWW^4*t^5 + 1088*mtt^6*mWW^5*t^5 + 28077*ep*mtt^6*mWW^5*t^5 + 224599*ep^2*mtt^6*mWW^5*t^5 + 818841*ep^3*mtt^6*mWW^5*t^5 + 1516361*ep^4*mtt^6*mWW^5*t^5 + 1389714*ep^5*mtt^6*mWW^5*t^5 + 499960*ep^6*mtt^6*mWW^5*t^5 - 7376*mtt^5*mWW^6*t^5 - 106731*ep*mtt^5*mWW^6*t^5 - 622001*ep^2*mtt^5*mWW^6*t^5 - 1869415*ep^3*mtt^5*mWW^6*t^5 - 3060455*ep^4*mtt^5*mWW^6*t^5 - 2590670*ep^5*mtt^5*mWW^6*t^5 - 886152*ep^6*mtt^5*mWW^6*t^5 + 4148*mtt^4*mWW^7*t^5 + 52775*ep*mtt^4*mWW^7*t^5 + 272573*ep^2*mtt^4*mWW^7*t^5 + 739971*ep^3*mtt^4*mWW^7*t^5 + 1120719*ep^4*mtt^4*mWW^7*t^5 + 899854*ep^5*mtt^4*mWW^7*t^5 + 298760*ep^6*mtt^4*mWW^7*t^5 + 2612*mtt^3*mWW^8*t^5 + 38143*ep*mtt^3*mWW^8*t^5 + 222393*ep^2*mtt^3*mWW^8*t^5 + 662411*ep^3*mtt^3*mWW^8*t^5 + 1065595*ep^4*mtt^3*mWW^8*t^5 + 880086*ep^5*mtt^3*mWW^8*t^5 + 292200*ep^6*mtt^3*mWW^8*t^5 - 1872*mtt^2*mWW^9*t^5 - 25751*ep*mtt^2*mWW^9*t^5 - 142877*ep^2*mtt^2*mWW^9*t^5 - 410187*ep^3*mtt^2*mWW^9*t^5 - 643827*ep^4*mtt^2*mWW^9*t^5 - 524422*ep^5*mtt^2*mWW^9*t^5 - 173224*ep^6*mtt^2*mWW^9*t^5 - 72*mtt*mWW^10*t^5 - 900*ep*mtt*mWW^10*t^5 - 4434*ep^2*mtt*mWW^10*t^5 - 10992*ep^3*mtt*mWW^10*t^5 - 14382*ep^4*mtt*mWW^10*t^5 - 9348*ep^5*mtt*mWW^10*t^5 - 2352*ep^6*mtt*mWW^10*t^5 - 48*ep*mtt^10*s*t^5 - 536*ep^2*mtt^10*s*t^5 - 2248*ep^3*mtt^10*s*t^5 - 4424*ep^4*mtt^10*s*t^5 - 4104*ep^5*mtt^10*s*t^5 - 1440*ep^6*mtt^10*s*t^5 + 1432*ep*mtt^9*mWW*s*t^5 + 15052*ep^2*mtt^9*mWW*s*t^5 + 59840*ep^3*mtt^9*mWW*s*t^5 + 113924*ep^4*mtt^9*mWW*s*t^5 + 104088*ep^5*mtt^9*mWW*s*t^5 + 36384*ep^6*mtt^9*mWW*s*t^5 + 734*mtt^8*mWW^2*s*t^5 - 16805*ep*mtt^8*mWW^2*s*t^5 - 231691*ep^2*mtt^8*mWW^2*s*t^5 - 1002741*ep^3*mtt^8*mWW^2*s*t^5 - 1992347*ep^4*mtt^8*mWW^2*s*t^5 - 1865494*ep^5*mtt^8*mWW^2*s*t^5 - 661736*ep^6*mtt^8*mWW^2*s*t^5 + 854*mtt^7*mWW^3*s*t^5 + 56165*ep*mtt^7*mWW^3*s*t^5 + 546643*ep^2*mtt^7*mWW^3*s*t^5 + 2164733*ep^3*mtt^7*mWW^3*s*t^5 + 4171511*ep^4*mtt^7*mWW^3*s*t^5 + 3877318*ep^5*mtt^7*mWW^3*s*t^5 + 1382376*ep^6*mtt^7*mWW^3*s*t^5 - 7912*mtt^6*mWW^4*s*t^5 - 94652*ep*mtt^6*mWW^4*s*t^5 - 455884*ep^2*mtt^6*mWW^4*s*t^5 - 1150516*ep^3*mtt^6*mWW^4*s*t^5 - 1619252*ep^4*mtt^6*mWW^4*s*t^5 - 1209208*ep^5*mtt^6*mWW^4*s*t^5 - 371616*ep^6*mtt^6*mWW^4*s*t^5 - 4264*mtt^5*mWW^5*s*t^5 - 111285*ep*mtt^5*mWW^5*s*t^5 - 903483*ep^2*mtt^5*mWW^5*s*t^5 - 3349105*ep^3*mtt^5*mWW^5*s*t^5 - 6300709*ep^4*mtt^5*mWW^5*s*t^5 - 5847098*ep^5*mtt^5*mWW^5*s*t^5 - 2118616*ep^6*mtt^5*mWW^5*s*t^5 + 24148*mtt^4*mWW^6*s*t^5 + 337850*ep*mtt^4*mWW^6*s*t^5 + 1922114*ep^2*mtt^4*mWW^6*s*t^5 + 5700474*ep^3*mtt^4*mWW^6*s*t^5 + 9284770*ep^4*mtt^4*mWW^6*s*t^5 + 7857636*ep^5*mtt^4*mWW^6*s*t^5 + 2691568*ep^6*mtt^4*mWW^6*s*t^5 - 8700*mtt^3*mWW^7*s*t^5 - 101411*ep*mtt^3*mWW^7*s*t^5 - 474677*ep^2*mtt^3*mWW^7*s*t^5 - 1169287*ep^3*mtt^3*mWW^7*s*t^5 - 1628959*ep^4*mtt^3*mWW^7*s*t^5 - 1233742*ep^5*mtt^3*mWW^7*s*t^5 - 398344*ep^6*mtt^3*mWW^7*s*t^5 - 8586*mtt^2*mWW^8*s*t^5 - 121238*ep*mtt^2*mWW^8*s*t^5 - 688562*ep^2*mtt^2*mWW^8*s*t^5 - 2013874*ep^3*mtt^2*mWW^8*s*t^5 - 3201652*ep^4*mtt^2*mWW^8*s*t^5 - 2624424*ep^5*mtt^2*mWW^8*s*t^5 - 866784*ep^6*mtt^2*mWW^8*s*t^5 + 3366*mtt*mWW^9*s*t^5 + 45219*ep*mtt*mWW^9*s*t^5 + 245601*ep^2*mtt*mWW^9*s*t^5 + 692883*ep^3*mtt*mWW^9*s*t^5 + 1072561*ep^4*mtt*mWW^9*s*t^5 + 863994*ep^5*mtt*mWW^9*s*t^5 + 282776*ep^6*mtt*mWW^9*s*t^5 + 360*mWW^10*s*t^5 + 4773*ep*mWW^10*s*t^5 + 25423*ep^2*mWW^10*s*t^5 + 69841*ep^3*mWW^10*s*t^5 + 104577*ep^4*mWW^10*s*t^5 + 81034*ep^5*mWW^10*s*t^5 + 25432*ep^6*mWW^10*s*t^5 + 336*ep*mtt^9*s^2*t^5 + 3752*ep^2*mtt^9*s^2*t^5 + 15736*ep^3*mtt^9*s^2*t^5 + 30968*ep^4*mtt^9*s^2*t^5 + 28728*ep^5*mtt^9*s^2*t^5 + 10080*ep^6*mtt^9*s^2*t^5 - 1270*ep*mtt^8*mWW*s^2*t^5 - 12062*ep^2*mtt^8*mWW*s^2*t^5 - 43806*ep^3*mtt^8*mWW*s^2*t^5 - 79570*ep^4*mtt^8*mWW*s^2*t^5 - 72284*ep^5*mtt^8*mWW*s^2*t^5 - 25728*ep^6*mtt^8*mWW*s^2*t^5 - 1362*mtt^7*mWW^2*s^2*t^5 + 38916*ep*mtt^7*mWW^2*s^2*t^5 + 518800*ep^2*mtt^7*mWW^2*s^2*t^5 + 2248024*ep^3*mtt^7*mWW^2*s^2*t^5 + 4499466*ep^4*mtt^7*mWW^2*s^2*t^5 + 4249468*ep^5*mtt^7*mWW^2*s^2*t^5 + 1519504*ep^6*mtt^7*mWW^2*s^2*t^5 - 278*mtt^6*mWW^3*s^2*t^5 - 88865*ep*mtt^6*mWW^3*s^2*t^5 - 962869*ep^2*mtt^6*mWW^3*s^2*t^5 - 4009653*ep^3*mtt^6*mWW^3*s^2*t^5 - 7978677*ep^4*mtt^6*mWW^3*s^2*t^5 - 7583922*ep^5*mtt^6*mWW^3*s^2*t^5 - 2746088*ep^6*mtt^6*mWW^3*s^2*t^5 + 13750*mtt^5*mWW^4*s^2*t^5 + 153104*ep*mtt^5*mWW^4*s^2*t^5 + 671954*ep^2*mtt^5*mWW^4*s^2*t^5 + 1512632*ep^3*mtt^5*mWW^4*s^2*t^5 + 1860696*ep^4*mtt^5*mWW^4*s^2*t^5 + 1205032*ep^5*mtt^5*mWW^4*s^2*t^5 + 324944*ep^6*mtt^5*mWW^4*s^2*t^5 + 4814*mtt^4*mWW^5*s^2*t^5 + 146139*ep*mtt^4*mWW^5*s^2*t^5 + 1271957*ep^2*mtt^4*mWW^5*s^2*t^5 + 4944187*ep^3*mtt^4*mWW^5*s^2*t^5 + 9632901*ep^4*mtt^4*mWW^5*s^2*t^5 + 9163562*ep^5*mtt^4*mWW^5*s^2*t^5 + 3370856*ep^6*mtt^4*mWW^5*s^2*t^5 - 30034*mtt^3*mWW^6*s^2*t^5 - 409754*ep*mtt^3*mWW^6*s^2*t^5 - 2296028*ep^2*mtt^3*mWW^6*s^2*t^5 - 6772282*ep^3*mtt^3*mWW^6*s^2*t^5 - 11035738*ep^4*mtt^3*mWW^6*s^2*t^5 - 9365956*ep^5*mtt^3*mWW^6*s^2*t^5 - 3216048*ep^6*mtt^3*mWW^6*s^2*t^5 + 6644*mtt^2*mWW^7*s^2*t^5 + 72501*ep*mtt^2*mWW^7*s^2*t^5 + 309907*ep^2*mtt^2*mWW^7*s^2*t^5 + 677633*ep^3*mtt^2*mWW^7*s^2*t^5 + 817393*ep^4*mtt^2*mWW^7*s^2*t^5 + 536858*ep^5*mtt^2*mWW^7*s^2*t^5 + 157320*ep^6*mtt^2*mWW^7*s^2*t^5 + 7562*mtt*mWW^8*s^2*t^5 + 103012*ep*mtt*mWW^8*s^2*t^5 + 568324*ep^2*mtt*mWW^8*s^2*t^5 + 1628576*ep^3*mtt*mWW^8*s^2*t^5 + 2554738*ep^4*mtt*mWW^8*s^2*t^5 + 2075644*ep^5*mtt*mWW^8*s^2*t^5 + 680928*ep^6*mtt*mWW^8*s^2*t^5 - 1064*mWW^9*s^2*t^5 - 13767*ep*mWW^9*s^2*t^5 - 72263*ep^2*mWW^9*s^2*t^5 - 198103*ep^3*mWW^9*s^2*t^5 - 299361*ep^4*mWW^9*s^2*t^5 - 236106*ep^5*mWW^9*s^2*t^5 - 75768*ep^6*mWW^9*s^2*t^5 - 1008*ep*mtt^8*s^3*t^5 - 11256*ep^2*mtt^8*s^3*t^5 - 47208*ep^3*mtt^8*s^3*t^5 - 92904*ep^4*mtt^8*s^3*t^5 - 86184*ep^5*mtt^8*s^3*t^5 - 30240*ep^6*mtt^8*s^3*t^5 - 4038*ep*mtt^7*mWW*s^3*t^5 - 48138*ep^2*mtt^7*mWW*s^3*t^5 - 210158*ep^3*mtt^7*mWW*s^3*t^5 - 419782*ep^4*mtt^7*mWW*s^3*t^5 - 389084*ep^5*mtt^7*mWW*s^3*t^5 - 135360*ep^6*mtt^7*mWW*s^3*t^5 + 1120*mtt^6*mWW^2*s^3*t^5 - 50094*ep*mtt^6*mWW^2*s^3*t^5 - 634860*ep^2*mtt^6*mWW^2*s^3*t^5 - 2751954*ep^3*mtt^6*mWW^2*s^3*t^5 - 5557076*ep^4*mtt^6*mWW^2*s^3*t^5 - 5302096*ep^5*mtt^6*mWW^2*s^3*t^5 - 1913328*ep^6*mtt^6*mWW^2*s^3*t^5 - 2142*mtt^5*mWW^3*s^3*t^5 + 71338*ep*mtt^5*mWW^3*s^3*t^5 + 980806*ep^2*mtt^5*mWW^3*s^3*t^5 + 4425734*ep^3*mtt^5*mWW^3*s^3*t^5 + 9173656*ep^4*mtt^5*mWW^3*s^3*t^5 + 8924272*ep^5*mtt^5*mWW^3*s^3*t^5 + 3273632*ep^6*mtt^5*mWW^3*s^3*t^5 - 13008*mtt^4*mWW^4*s^3*t^5 - 147321*ep*mtt^4*mWW^4*s^3*t^5 - 658517*ep^2*mtt^4*mWW^4*s^3*t^5 - 1496657*ep^3*mtt^4*mWW^4*s^3*t^5 - 1815995*ep^4*mtt^4*mWW^4*s^3*t^5 - 1124926*ep^5*mtt^4*mWW^4*s^3*t^5 - 283160*ep^6*mtt^4*mWW^4*s^3*t^5 - 726*mtt^3*mWW^5*s^3*t^5 - 74077*ep*mtt^3*mWW^5*s^3*t^5 - 814161*ep^2*mtt^3*mWW^5*s^3*t^5 - 3540257*ep^3*mtt^3*mWW^5*s^3*t^5 - 7360545*ep^4*mtt^3*mWW^5*s^3*t^5 - 7276418*ep^5*mtt^3*mWW^5*s^3*t^5 - 2732072*ep^6*mtt^3*mWW^5*s^3*t^5 + 18712*mtt^2*mWW^6*s^3*t^5 + 256071*ep*mtt^2*mWW^6*s^3*t^5 + 1452303*ep^2*mtt^2*mWW^6*s^3*t^5 + 4346727*ep^3*mtt^2*mWW^6*s^3*t^5 + 7161753*ep^4*mtt^2*mWW^6*s^3*t^5 + 6110106*ep^5*mtt^2*mWW^6*s^3*t^5 + 2097128*ep^6*mtt^2*mWW^6*s^3*t^5 - 2416*mtt*mWW^7*s^3*t^5 - 29167*ep*mtt*mWW^7*s^3*t^5 - 141323*ep^2*mtt*mWW^7*s^3*t^5 - 351671*ep^3*mtt*mWW^7*s^3*t^5 - 474717*ep^4*mtt*mWW^7*s^3*t^5 - 336634*ep^5*mtt*mWW^7*s^3*t^5 - 101080*ep^6*mtt*mWW^7*s^3*t^5 - 2276*mWW^8*s^3*t^5 - 29704*ep*mWW^8*s^3*t^5 - 157814*ep^2*mWW^8*s^3*t^5 - 439292*ep^3*mWW^8*s^3*t^5 - 674806*ep^4*mWW^8*s^3*t^5 - 539900*ep^5*mWW^8*s^3*t^5 - 175008*ep^6*mWW^8*s^3*t^5 + 1680*ep*mtt^7*s^4*t^5 + 18760*ep^2*mtt^7*s^4*t^5 + 78680*ep^3*mtt^7*s^4*t^5 + 154840*ep^4*mtt^7*s^4*t^5 + 143640*ep^5*mtt^7*s^4*t^5 + 50400*ep^6*mtt^7*s^4*t^5 + 11800*ep*mtt^6*mWW*s^4*t^5 + 135040*ep^2*mtt^6*mWW*s^4*t^5 + 573600*ep^3*mtt^6*mWW*s^4*t^5 + 1132960*ep^4*mtt^6*mWW*s^4*t^5 + 1049800*ep^5*mtt^6*mWW*s^4*t^5 + 367200*ep^6*mtt^6*mWW*s^4*t^5 - 220*mtt^5*mWW^2*s^4*t^5 + 39489*ep*mtt^5*mWW^2*s^4*t^5 + 466989*ep^2*mtt^5*mWW^2*s^4*t^5 + 2023113*ep^3*mtt^5*mWW^2*s^4*t^5 + 4126895*ep^4*mtt^5*mWW^2*s^4*t^5 + 3981214*ep^5*mtt^5*mWW^2*s^4*t^5 + 1450152*ep^6*mtt^5*mWW^2*s^4*t^5 + 3494*mtt^4*mWW^3*s^4*t^5 - 36799*ep*mtt^4*mWW^3*s^4*t^5 - 711733*ep^2*mtt^4*mWW^3*s^4*t^5 - 3454743*ep^3*mtt^4*mWW^3*s^4*t^5 - 7360049*ep^4*mtt^4*mWW^3*s^4*t^5 - 7232850*ep^5*mtt^4*mWW^3*s^4*t^5 - 2657976*ep^6*mtt^4*mWW^3*s^4*t^5 + 7304*mtt^3*mWW^4*s^4*t^5 + 90237*ep*mtt^3*mWW^4*s^4*t^5 + 442501*ep^2*mtt^3*mWW^4*s^4*t^5 + 1096397*ep^3*mtt^3*mWW^4*s^4*t^5 + 1430603*ep^4*mtt^3*mWW^4*s^4*t^5 + 938294*ep^5*mtt^3*mWW^4*s^4*t^5 + 246536*ep^6*mtt^3*mWW^4*s^4*t^5 - 1592*mtt^2*mWW^5*s^4*t^5 + 11432*ep*mtt^2*mWW^5*s^4*t^5 + 288908*ep^2*mtt^2*mWW^5*s^4*t^5 + 1521952*ep^3*mtt^2*mWW^5*s^4*t^5 + 3423076*ep^4*mtt^2*mWW^5*s^4*t^5 + 3502752*ep^5*mtt^2*mWW^5*s^4*t^5 + 1330496*ep^6*mtt^2*mWW^5*s^4*t^5 - 6328*mtt*mWW^6*s^4*t^5 - 91502*ep*mtt*mWW^6*s^4*t^5 - 547626*ep^2*mtt*mWW^6*s^4*t^5 - 1704038*ep^3*mtt*mWW^6*s^4*t^5 - 2864710*ep^4*mtt*mWW^6*s^4*t^5 - 2454868*ep^5*mtt*mWW^6*s^4*t^5 - 837072*ep^6*mtt*mWW^6*s^4*t^5 + 198*mWW^7*s^4*t^5 + 4031*ep*mWW^7*s^4*t^5 + 28633*ep^2*mWW^7*s^4*t^5 + 93743*ep^3*mWW^7*s^4*t^5 + 154489*ep^4*mWW^7*s^4*t^5 + 126002*ep^5*mWW^7*s^4*t^5 + 40888*ep^6*mWW^7*s^4*t^5 - 1680*ep*mtt^6*s^5*t^5 - 18760*ep^2*mtt^6*s^5*t^5 - 78680*ep^3*mtt^6*s^5*t^5 - 154840*ep^4*mtt^6*s^5*t^5 - 143640*ep^5*mtt^6*s^5*t^5 - 50400*ep^6*mtt^6*s^5*t^5 - 13396*ep*mtt^5*mWW*s^5*t^5 - 152168*ep^2*mtt^5*mWW*s^5*t^5 - 643004*ep^3*mtt^5*mWW*s^5*t^5 - 1267688*ep^4*mtt^5*mWW*s^5*t^5 - 1175200*ep^5*mtt^5*mWW*s^5*t^5 - 411744*ep^6*mtt^5*mWW*s^5*t^5 - 258*mtt^4*mWW^2*s^5*t^5 - 19557*ep*mtt^4*mWW^2*s^5*t^5 - 213815*ep^2*mtt^4*mWW^2*s^5*t^5 - 925293*ep^3*mtt^4*mWW^2*s^5*t^5 - 1905679*ep^4*mtt^4*mWW^2*s^5*t^5 - 1855294*ep^5*mtt^4*mWW^2*s^5*t^5 - 680392*ep^6*mtt^4*mWW^2*s^5*t^5 - 2200*mtt^3*mWW^3*s^5*t^5 + 19273*ep*mtt^3*mWW^3*s^5*t^5 + 403123*ep^2*mtt^3*mWW^3*s^5*t^5 + 1968437*ep^3*mtt^3*mWW^3*s^5*t^5 + 4170389*ep^4*mtt^3*mWW^3*s^5*t^5 + 4057386*ep^5*mtt^3*mWW^3*s^5*t^5 + 1474072*ep^6*mtt^3*mWW^3*s^5*t^5 - 2332*mtt^2*mWW^4*s^5*t^5 - 30365*ep*mtt^2*mWW^4*s^5*t^5 - 152491*ep^2*mtt^2*mWW^4*s^5*t^5 - 372553*ep^3*mtt^2*mWW^4*s^5*t^5 - 456609*ep^4*mtt^2*mWW^4*s^5*t^5 - 263658*ep^5*mtt^2*mWW^4*s^5*t^5 - 55864*ep^6*mtt^2*mWW^4*s^5*t^5 + 760*mtt*mWW^5*s^5*t^5 - 1059*ep*mtt*mWW^5*s^5*t^5 - 84889*ep^2*mtt*mWW^5*s^5*t^5 - 482103*ep^3*mtt*mWW^5*s^5*t^5 - 1098087*ep^4*mtt*mWW^5*s^5*t^5 - 1116022*ep^5*mtt*mWW^5*s^5*t^5 - 417400*ep^6*mtt*mWW^5*s^5*t^5 + 974*mWW^6*s^5*t^5 + 15688*ep*mWW^6*s^5*t^5 + 101872*ep^2*mWW^6*s^5*t^5 + 332900*ep^3*mWW^6*s^5*t^5 + 572730*ep^4*mWW^6*s^5*t^5 + 493676*ep^5*mWW^6*s^5*t^5 + 167552*ep^6*mWW^6*s^5*t^5 + 1008*ep*mtt^5*s^6*t^5 + 11256*ep^2*mtt^5*s^6*t^5 + 47208*ep^3*mtt^5*s^6*t^5 + 92904*ep^4*mtt^5*s^6*t^5 + 86184*ep^5*mtt^5*s^6*t^5 + 30240*ep^6*mtt^5*s^6*t^5 + 7818*ep*mtt^4*mWW*s^6*t^5 + 88578*ep^2*mtt^4*mWW*s^6*t^5 + 373490*ep^3*mtt^4*mWW*s^6*t^5 + 735406*ep^4*mtt^4*mWW*s^6*t^5 + 681332*ep^5*mtt^4*mWW*s^6*t^5 + 238656*ep^6*mtt^4*mWW*s^6*t^5 + 166*mtt^3*mWW^2*s^6*t^5 + 5686*ep*mtt^3*mWW^2*s^6*t^5 + 58410*ep^2*mtt^3*mWW^2*s^6*t^5 + 252874*ep^3*mtt^3*mWW^2*s^6*t^5 + 523832*ep^4*mtt^3*mWW^2*s^6*t^5 + 511496*ep^5*mtt^3*mWW^2*s^6*t^5 + 187648*ep^6*mtt^3*mWW^2*s^6*t^5 + 572*mtt^2*mWW^3*s^6*t^5 - 9639*ep*mtt^2*mWW^3*s^6*t^5 - 156331*ep^2*mtt^2*mWW^3*s^6*t^5 - 723631*ep^3*mtt^2*mWW^3*s^6*t^5 - 1488961*ep^4*mtt^2*mWW^3*s^6*t^5 - 1417218*ep^5*mtt^2*mWW^3*s^6*t^5 - 505768*ep^6*mtt^2*mWW^3*s^6*t^5 + 318*mtt*mWW^4*s^6*t^5 + 3404*ep*mtt*mWW^4*s^6*t^5 + 10860*ep^2*mtt*mWW^4*s^6*t^5 + 2696*ep^3*mtt*mWW^4*s^6*t^5 - 44330*ep^4*mtt*mWW^4*s^6*t^5 - 73028*ep^5*mtt*mWW^4*s^6*t^5 - 33776*ep^6*mtt*mWW^4*s^6*t^5 - 80*mWW^5*s^6*t^5 + 779*ep*mWW^5*s^6*t^5 + 17115*ep^2*mWW^5*s^6*t^5 + 86659*ep^3*mWW^5*s^6*t^5 + 187373*ep^4*mWW^5*s^6*t^5 + 183906*ep^5*mWW^5*s^6*t^5 + 66936*ep^6*mWW^5*s^6*t^5 - 336*ep*mtt^4*s^7*t^5 - 3752*ep^2*mtt^4*s^7*t^5 - 15736*ep^3*mtt^4*s^7*t^5 - 30968*ep^4*mtt^4*s^7*t^5 - 28728*ep^5*mtt^4*s^7*t^5 - 10080*ep^6*mtt^4*s^7*t^5 - 2270*ep*mtt^3*mWW*s^7*t^5 - 25658*ep^2*mtt^3*mWW*s^7*t^5 - 107894*ep^3*mtt^3*mWW*s^7*t^5 - 211830*ep^4*mtt^3*mWW*s^7*t^5 - 195676*ep^5*mtt^3*mWW*s^7*t^5 - 68352*ep^6*mtt^3*mWW*s^7*t^5 - 28*mtt^2*mWW^2*s^7*t^5 - 664*ep*mtt^2*mWW^2*s^7*t^5 - 6626*ep^2*mtt^2*mWW^2*s^7*t^5 - 28956*ep^3*mtt^2*mWW^2*s^7*t^5 - 60306*ep^4*mtt^2*mWW^2*s^7*t^5 - 58812*ep^5*mtt^2*mWW^2*s^7*t^5 - 21472*ep^6*mtt^2*mWW^2*s^7*t^5 - 40*mtt*mWW^3*s^7*t^5 + 2600*ep*mtt*mWW^3*s^7*t^5 + 32612*ep^2*mtt*mWW^3*s^7*t^5 + 141304*ep^3*mtt*mWW^3*s^7*t^5 + 281204*ep^4*mtt*mWW^3*s^7*t^5 + 261680*ep^5*mtt*mWW^3*s^7*t^5 + 91808*ep^6*mtt*mWW^3*s^7*t^5 - 4*mWW^4*s^7*t^5 + 134*ep*mWW^4*s^7*t^5 + 2264*ep^2*mWW^4*s^7*t^5 + 11562*ep^3*mWW^4*s^7*t^5 + 26044*ep^4*mWW^4*s^7*t^5 + 26688*ep^5*mWW^4*s^7*t^5 + 10080*ep^6*mWW^4*s^7*t^5 + 48*ep*mtt^3*s^8*t^5 + 536*ep^2*mtt^3*s^8*t^5 + 2248*ep^3*mtt^3*s^8*t^5 + 4424*ep^4*mtt^3*s^8*t^5 + 4104*ep^5*mtt^3*s^8*t^5 + 1440*ep^6*mtt^3*s^8*t^5 + 248*ep*mtt^2*mWW*s^8*t^5 + 2788*ep^2*mtt^2*mWW*s^8*t^5 + 11648*ep^3*mtt^2*mWW*s^8*t^5 + 22692*ep^4*mtt^2*mWW*s^8*t^5 + 20784*ep^5*mtt^2*mWW*s^8*t^5 + 7200*ep^6*mtt^2*mWW*s^8*t^5 - 48*ep*mtt*mWW^2*s^8*t^5 - 536*ep^2*mtt*mWW^2*s^8*t^5 - 2248*ep^3*mtt*mWW^2*s^8*t^5 - 4424*ep^4*mtt*mWW^2*s^8*t^5 - 4104*ep^5*mtt*mWW^2*s^8*t^5 - 1440*ep^6*mtt*mWW^2*s^8*t^5 - 248*ep*mWW^3*s^8*t^5 - 2788*ep^2*mWW^3*s^8*t^5 - 11648*ep^3*mWW^3*s^8*t^5 - 22692*ep^4*mWW^3*s^8*t^5 - 20784*ep^5*mWW^3*s^8*t^5 - 7200*ep^6*mWW^3*s^8*t^5 + 360*ep*mtt^9*mWW*t^6 + 3800*ep^2*mtt^9*mWW*t^6 + 15120*ep^3*mtt^9*mWW*t^6 + 28640*ep^4*mtt^9*mWW*t^6 + 25920*ep^5*mtt^9*mWW*t^6 + 8960*ep^6*mtt^9*mWW*t^6 + 226*mtt^8*mWW^2*t^6 - 4226*ep*mtt^8*mWW^2*t^6 - 60588*ep^2*mtt^8*mWW^2*t^6 - 262250*ep^3*mtt^8*mWW^2*t^6 - 517326*ep^4*mtt^8*mWW^2*t^6 - 479804*ep^5*mtt^8*mWW^2*t^6 - 168592*ep^6*mtt^8*mWW^2*t^6 - 384*mtt^7*mWW^3*t^6 + 10965*ep*mtt^7*mWW^3*t^6 + 144431*ep^2*mtt^7*mWW^3*t^6 + 618857*ep^3*mtt^7*mWW^3*t^6 + 1226921*ep^4*mtt^7*mWW^3*t^6 + 1152466*ep^5*mtt^7*mWW^3*t^6 + 412664*ep^6*mtt^7*mWW^3*t^6 - 2882*mtt^6*mWW^4*t^6 - 43361*ep*mtt^6*mWW^4*t^6 - 261039*ep^2*mtt^6*mWW^4*t^6 - 804657*ep^3*mtt^6*mWW^4*t^6 - 1342095*ep^4*mtt^6*mWW^4*t^6 - 1149910*ep^5*mtt^6*mWW^4*t^6 - 395176*ep^6*mtt^6*mWW^4*t^6 + 3528*mtt^5*mWW^5*t^6 + 32461*ep*mtt^5*mWW^5*t^6 + 97611*ep^2*mtt^5*mWW^5*t^6 + 79049*ep^3*mtt^5*mWW^5*t^6 - 128395*ep^4*mtt^5*mWW^5*t^6 - 258630*ep^5*mtt^5*mWW^5*t^6 - 120104*ep^6*mtt^5*mWW^5*t^6 + 5236*mtt^4*mWW^6*t^6 + 82883*ep*mtt^4*mWW^6*t^6 + 516841*ep^2*mtt^4*mWW^6*t^6 + 1627775*ep^3*mtt^4*mWW^6*t^6 + 2745667*ep^4*mtt^4*mWW^6*t^6 + 2363030*ep^5*mtt^4*mWW^6*t^6 + 813288*ep^6*mtt^4*mWW^6*t^6 - 7716*mtt^3*mWW^7*t^6 - 104605*ep*mtt^3*mWW^7*t^6 - 573535*ep^2*mtt^3*mWW^7*t^6 - 1633961*ep^3*mtt^3*mWW^7*t^6 - 2556965*ep^4*mtt^3*mWW^7*t^6 - 2086458*ep^5*mtt^3*mWW^7*t^6 - 693720*ep^6*mtt^3*mWW^7*t^6 + 762*mtt^2*mWW^8*t^6 + 8653*ep*mtt^2*mWW^8*t^6 + 39475*ep^2*mtt^2*mWW^8*t^6 + 95845*ep^3*mtt^2*mWW^8*t^6 + 134779*ep^4*mtt^2*mWW^8*t^6 + 106318*ep^5*mtt^2*mWW^8*t^6 + 36808*ep^6*mtt^2*mWW^8*t^6 + 1212*mtt*mWW^9*t^6 + 16651*ep*mtt*mWW^9*t^6 + 91957*ep^2*mtt*mWW^9*t^6 + 261711*ep^3*mtt*mWW^9*t^6 + 405615*ep^4*mtt*mWW^9*t^6 + 325118*ep^5*mtt*mWW^9*t^6 + 105416*ep^6*mtt*mWW^9*t^6 + 18*mWW^10*t^6 + 219*ep*mWW^10*t^6 + 1047*ep^2*mWW^10*t^6 + 2511*ep^3*mWW^10*t^6 + 3159*ep^4*mWW^10*t^6 + 1950*ep^5*mWW^10*t^6 + 456*ep^6*mWW^10*t^6 + 352*ep*mtt^9*s*t^6 + 3920*ep^2*mtt^9*s*t^6 + 16384*ep^3*mtt^9*s*t^6 + 32112*ep^4*mtt^9*s*t^6 + 29664*ep^5*mtt^9*s*t^6 + 10368*ep^6*mtt^9*s*t^6 - 848*ep*mtt^8*mWW*s*t^6 - 8464*ep^2*mtt^8*mWW*s*t^6 - 31784*ep^3*mtt^8*mWW*s*t^6 - 57512*ep^4*mtt^8*mWW*s*t^6 - 50368*ep^5*mtt^8*mWW*s*t^6 - 17024*ep^6*mtt^8*mWW*s*t^6 - 766*mtt^7*mWW^2*s*t^6 + 18264*ep*mtt^7*mWW^2*s*t^6 + 247708*ep^2*mtt^7*mWW^2*s*t^6 + 1062956*ep^3*mtt^7*mWW^2*s*t^6 + 2099506*ep^4*mtt^7*mWW^2*s*t^6 + 1957020*ep^5*mtt^7*mWW^2*s*t^6 + 691792*ep^6*mtt^7*mWW^2*s*t^6 + 2366*mtt^6*mWW^3*s*t^6 - 24703*ep*mtt^6*mWW^3*s*t^6 - 440191*ep^2*mtt^6*mWW^3*s*t^6 - 2034891*ep^3*mtt^6*mWW^3*s*t^6 - 4207663*ep^4*mtt^6*mWW^3*s*t^6 - 4070126*ep^5*mtt^6*mWW^3*s*t^6 - 1489032*ep^6*mtt^6*mWW^3*s*t^6 + 9892*mtt^5*mWW^4*s*t^6 + 139276*ep*mtt^5*mWW^4*s*t^6 + 804040*ep^2*mtt^5*mWW^4*s*t^6 + 2435716*ep^3*mtt^5*mWW^4*s*t^6 + 4061724*ep^4*mtt^5*mWW^4*s*t^6 + 3515256*ep^5*mtt^5*mWW^4*s*t^6 + 1226016*ep^6*mtt^5*mWW^4*s*t^6 - 11540*mtt^4*mWW^5*s*t^6 - 109189*ep*mtt^4*mWW^5*s*t^6 - 350115*ep^2*mtt^4*mWW^5*s*t^6 - 374593*ep^3*mtt^4*mWW^5*s*t^6 + 218071*ep^4*mtt^4*mWW^5*s*t^6 + 678254*ep^5*mtt^4*mWW^5*s*t^6 + 337672*ep^6*mtt^4*mWW^5*s*t^6 - 14524*mtt^3*mWW^6*s*t^6 - 217946*ep*mtt^3*mWW^6*s*t^6 - 1311966*ep^2*mtt^3*mWW^6*s*t^6 - 4051106*ep^3*mtt^3*mWW^6*s*t^6 - 6770734*ep^4*mtt^3*mWW^6*s*t^6 - 5809164*ep^5*mtt^3*mWW^6*s*t^6 - 1998800*ep^6*mtt^3*mWW^6*s*t^6 + 16296*mtt^2*mWW^7*s*t^6 + 215433*ep*mtt^2*mWW^7*s*t^6 + 1154865*ep^2*mtt^2*mWW^7*s*t^6 + 3231889*ep^3*mtt^2*mWW^7*s*t^6 + 4991071*ep^4*mtt^2*mWW^7*s*t^6 + 4035062*ep^5*mtt^2*mWW^7*s*t^6 + 1333544*ep^6*mtt^2*mWW^7*s*t^6 - 322*mtt*mWW^8*s*t^6 - 1734*ep*mtt*mWW^8*s*t^6 + 2854*ep^2*mtt*mWW^8*s*t^6 + 33462*ep^3*mtt*mWW^8*s*t^6 + 74668*ep^4*mtt*mWW^8*s*t^6 + 64624*ep^5*mtt*mWW^8*s*t^6 + 18048*ep^6*mtt*mWW^8*s*t^6 - 1402*mWW^9*s*t^6 - 18905*ep*mWW^9*s*t^6 - 102651*ep^2*mWW^9*s*t^6 - 288033*ep^3*mWW^9*s*t^6 - 441243*ep^4*mWW^9*s*t^6 - 350222*ep^5*mWW^9*s*t^6 - 112584*ep^6*mWW^9*s*t^6 - 2176*ep*mtt^8*s^2*t^6 - 24224*ep^2*mtt^8*s^2*t^6 - 101200*ep^3*mtt^8*s^2*t^6 - 198240*ep^4*mtt^8*s^2*t^6 - 183024*ep^5*mtt^8*s^2*t^6 - 63936*ep^6*mtt^8*s^2*t^6 - 2700*ep*mtt^7*mWW*s^2*t^6 - 32512*ep^2*mtt^7*mWW*s^2*t^6 - 144204*ep^3*mtt^7*mWW*s^2*t^6 - 294072*ep^4*mtt^7*mWW*s^2*t^6 - 279136*ep^5*mtt^7*mWW*s^2*t^6 - 99456*ep^6*mtt^7*mWW*s^2*t^6 + 680*mtt^6*mWW^2*s^2*t^6 - 28634*ep*mtt^6*mWW^2*s^2*t^6 - 352328*ep^2*mtt^6*mWW^2*s^2*t^6 - 1484790*ep^3*mtt^6*mWW^2*s^2*t^6 - 2938504*ep^4*mtt^6*mWW^2*s^2*t^6 - 2766648*ep^5*mtt^6*mWW^2*s^2*t^6 - 989920*ep^6*mtt^6*mWW^2*s^2*t^6 - 5966*mtt^5*mWW^3*s^2*t^6 + 1225*ep*mtt^5*mWW^3*s^2*t^6 + 471663*ep^2*mtt^5*mWW^3*s^2*t^6 + 2607225*ep^3*mtt^5*mWW^3*s^2*t^6 + 5834063*ep^4*mtt^5*mWW^3*s^2*t^6 + 5915798*ep^5*mtt^5*mWW^3*s^2*t^6 + 2230680*ep^6*mtt^5*mWW^3*s^2*t^6 - 13268*mtt^4*mWW^4*s^2*t^6 - 189491*ep*mtt^4*mWW^4*s^2*t^6 - 1129197*ep^2*mtt^4*mWW^4*s^2*t^6 - 3555655*ep^3*mtt^4*mWW^4*s^2*t^6 - 6134151*ep^4*mtt^4*mWW^4*s^2*t^6 - 5442406*ep^5*mtt^4*mWW^4*s^2*t^6 - 1927736*ep^6*mtt^4*mWW^4*s^2*t^6 + 16030*mtt^3*mWW^5*s^2*t^6 + 174293*ep*mtt^3*mWW^5*s^2*t^6 + 723397*ep^2*mtt^3*mWW^5*s^2*t^6 + 1451401*ep^3*mtt^3*mWW^5*s^2*t^6 + 1430165*ep^4*mtt^3*mWW^5*s^2*t^6 + 605010*ep^5*mtt^3*mWW^5*s^2*t^6 + 65384*ep^6*mtt^3*mWW^5*s^2*t^6 + 14326*mtt^2*mWW^6*s^2*t^6 + 203429*ep*mtt^2*mWW^6*s^2*t^6 + 1180647*ep^2*mtt^2*mWW^6*s^2*t^6 + 3577341*ep^3*mtt^2*mWW^6*s^2*t^6 + 5936763*ep^4*mtt^2*mWW^6*s^2*t^6 + 5088862*ep^5*mtt^2*mWW^6*s^2*t^6 + 1753256*ep^6*mtt^2*mWW^6*s^2*t^6 - 11484*mtt*mWW^7*s^2*t^6 - 150746*ep*mtt*mWW^7*s^2*t^6 - 804752*ep^2*mtt*mWW^7*s^2*t^6 - 2247998*ep^3*mtt*mWW^7*s^2*t^6 - 3467220*ep^4*mtt*mWW^7*s^2*t^6 - 2798120*ep^5*mtt*mWW^7*s^2*t^6 - 922528*ep^6*mtt*mWW^7*s^2*t^6 - 494*mWW^8*s^2*t^6 - 7120*ep*mWW^8*s^2*t^6 - 40646*ep^2*mWW^8*s^2*t^6 - 117864*ep^3*mWW^8*s^2*t^6 - 183716*ep^4*mWW^8*s^2*t^6 - 145712*ep^5*mWW^8*s^2*t^6 - 45744*ep^6*mWW^8*s^2*t^6 + 5664*ep*mtt^7*s^3*t^6 + 63024*ep^2*mtt^7*s^3*t^6 + 263136*ep^3*mtt^7*s^3*t^6 + 515088*ep^4*mtt^7*s^3*t^6 + 475200*ep^5*mtt^7*s^3*t^6 + 165888*ep^6*mtt^7*s^3*t^6 + 13080*ep*mtt^6*mWW*s^3*t^6 + 149980*ep^2*mtt^6*mWW*s^3*t^6 + 639560*ep^3*mtt^6*mWW*s^3*t^6 + 1270940*ep^4*mtt^6*mWW*s^3*t^6 + 1186520*ep^5*mtt^6*mWW*s^3*t^6 + 418240*ep^6*mtt^6*mWW*s^3*t^6 + 420*mtt^5*mWW^2*s^3*t^6 + 16164*ep*mtt^5*mWW^2*s^3*t^6 + 142244*ep^2*mtt^5*mWW^2*s^3*t^6 + 550612*ep^3*mtt^5*mWW^2*s^3*t^6 + 1103032*ep^4*mtt^5*mWW^2*s^3*t^6 + 1094488*ep^5*mtt^5*mWW^2*s^3*t^6 + 415568*ep^6*mtt^5*mWW^2*s^3*t^6 + 7636*mtt^4*mWW^3*s^3*t^6 + 33170*ep*mtt^4*mWW^3*s^3*t^6 - 246988*ep^2*mtt^4*mWW^3*s^3*t^6 - 1937810*ep^3*mtt^4*mWW^3*s^3*t^6 - 4812416*ep^4*mtt^4*mWW^3*s^3*t^6 - 5127976*ep^5*mtt^4*mWW^3*s^3*t^6 - 1984064*ep^6*mtt^4*mWW^3*s^3*t^6 + 8930*mtt^3*mWW^4*s^3*t^6 + 149440*ep*mtt^3*mWW^4*s^3*t^6 + 1017620*ep^2*mtt^3*mWW^4*s^3*t^6 + 3509020*ep^3*mtt^3*mWW^4*s^3*t^6 + 6366778*ep^4*mtt^3*mWW^4*s^3*t^6 + 5768372*ep^5*mtt^3*mWW^4*s^3*t^6 + 2046608*ep^6*mtt^3*mWW^4*s^3*t^6 - 11896*mtt^2*mWW^5*s^3*t^6 - 152843*ep*mtt^2*mWW^5*s^3*t^6 - 782825*ep^2*mtt^2*mWW^5*s^3*t^6 - 2045511*ep^3*mtt^2*mWW^5*s^3*t^6 - 2875239*ep^4*mtt^2*mWW^5*s^3*t^6 - 2080750*ep^5*mtt^2*mWW^5*s^3*t^6 - 615768*ep^6*mtt^2*mWW^5*s^3*t^6 - 6378*mtt*mWW^6*s^3*t^6 - 86730*ep*mtt*mWW^6*s^3*t^6 - 490774*ep^2*mtt*mWW^6*s^3*t^6 - 1472966*ep^3*mtt*mWW^6*s^3*t^6 - 2440768*ep^4*mtt*mWW^6*s^3*t^6 - 2092656*ep^5*mtt*mWW^6*s^3*t^6 - 720192*ep^6*mtt*mWW^6*s^3*t^6 + 2960*mWW^7*s^3*t^6 + 40047*ep*mWW^7*s^3*t^6 + 220895*ep^2*mWW^7*s^3*t^6 + 635359*ep^3*mWW^7*s^3*t^6 + 1001513*ep^4*mWW^7*s^3*t^6 + 819010*ep^5*mWW^7*s^3*t^6 + 271544*ep^6*mWW^7*s^3*t^6 - 8000*ep*mtt^6*s^4*t^6 - 88960*ep^2*mtt^6*s^4*t^6 - 371120*ep^3*mtt^6*s^4*t^6 - 725760*ep^4*mtt^6*s^4*t^6 - 668880*ep^5*mtt^6*s^4*t^6 - 233280*ep^6*mtt^6*s^4*t^6 - 20960*ep*mtt^5*mWW*s^4*t^6 - 238520*ep^2*mtt^5*mWW*s^4*t^6 - 1009720*ep^3*mtt^5*mWW*s^4*t^6 - 1995200*ep^4*mtt^5*mWW*s^4*t^6 - 1854560*ep^5*mtt^5*mWW*s^4*t^6 - 651520*ep^6*mtt^5*mWW*s^4*t^6 - 1070*mtt^4*mWW^2*s^4*t^6 + 5042*ep*mtt^4*mWW^2*s^4*t^6 + 130052*ep^2*mtt^4*mWW^2*s^4*t^6 + 607506*ep^3*mtt^4*mWW^2*s^4*t^6 + 1177410*ep^4*mtt^4*mWW^2*s^4*t^6 + 1026532*ep^5*mtt^4*mWW^2*s^4*t^6 + 332688*ep^6*mtt^4*mWW^2*s^4*t^6 - 5066*mtt^3*mWW^3*s^4*t^6 - 23760*ep*mtt^3*mWW^3*s^4*t^6 + 155672*ep^2*mtt^3*mWW^3*s^4*t^6 + 1277260*ep^3*mtt^3*mWW^3*s^4*t^6 + 3186994*ep^4*mtt^3*mWW^3*s^4*t^6 + 3378116*ep^5*mtt^3*mWW^3*s^4*t^6 + 1294352*ep^6*mtt^3*mWW^3*s^4*t^6 - 3126*mtt^2*mWW^4*s^4*t^6 - 72708*ep*mtt^2*mWW^4*s^4*t^6 - 587206*ep^2*mtt^2*mWW^4*s^4*t^6 - 2196068*ep^3*mtt^2*mWW^4*s^4*t^6 - 4115092*ep^4*mtt^2*mWW^4*s^4*t^6 - 3748344*ep^5*mtt^2*mWW^4*s^4*t^6 - 1316880*ep^6*mtt^2*mWW^4*s^4*t^6 + 4590*mtt*mWW^5*s^4*t^6 + 67298*ep*mtt*mWW^5*s^4*t^6 + 388690*ep^2*mtt*mWW^5*s^4*t^6 + 1129582*ep^3*mtt*mWW^5*s^4*t^6 + 1748160*ep^4*mtt*mWW^5*s^4*t^6 + 1380272*ep^5*mtt*mWW^5*s^4*t^6 + 439552*ep^6*mtt*mWW^5*s^4*t^6 + 1288*mWW^6*s^4*t^6 + 17568*ep*mWW^6*s^4*t^6 + 100688*ep^2*mWW^6*s^4*t^6 + 306432*ep^3*mWW^6*s^4*t^6 + 511832*ep^4*mWW^6*s^4*t^6 + 438960*ep^5*mWW^6*s^4*t^6 + 150160*ep^6*mWW^6*s^4*t^6 + 6560*ep*mtt^5*s^5*t^6 + 72880*ep^2*mtt^5*s^5*t^6 + 303680*ep^3*mtt^5*s^5*t^6 + 593040*ep^4*mtt^5*s^5*t^6 + 545760*ep^5*mtt^5*s^5*t^6 + 190080*ep^6*mtt^5*s^5*t^6 + 16560*ep*mtt^4*mWW*s^5*t^6 + 187960*ep^2*mtt^4*mWW*s^5*t^6 + 793080*ep^3*mtt^4*mWW*s^5*t^6 + 1561920*ep^4*mtt^4*mWW*s^5*t^6 + 1447120*ep^5*mtt^4*mWW*s^5*t^6 + 506880*ep^6*mtt^4*mWW*s^5*t^6 + 634*mtt^3*mWW^2*s^5*t^6 - 11012*ep*mtt^3*mWW^2*s^5*t^6 - 163776*ep^2*mtt^3*mWW^2*s^5*t^6 - 715736*ep^3*mtt^3*mWW^2*s^5*t^6 - 1394394*ep^4*mtt^3*mWW^2*s^5*t^6 - 1259396*ep^5*mtt^3*mWW^2*s^5*t^6 - 428608*ep^6*mtt^3*mWW^2*s^5*t^6 + 1562*mtt^2*mWW^3*s^5*t^6 + 181*ep*mtt^2*mWW^3*s^5*t^6 - 130249*ep^2*mtt^2*mWW^3*s^5*t^6 - 740923*ep^3*mtt^2*mWW^3*s^5*t^6 - 1659809*ep^4*mtt^2*mWW^3*s^5*t^6 - 1658530*ep^5*mtt^2*mWW^3*s^5*t^6 - 610632*ep^6*mtt^2*mWW^3*s^5*t^6 + 438*mtt*mWW^4*s^5*t^6 + 18630*ep*mtt*mWW^4*s^5*t^6 + 177010*ep^2*mtt*mWW^4*s^5*t^6 + 701146*ep^3*mtt*mWW^4*s^5*t^6 + 1336688*ep^4*mtt*mWW^4*s^5*t^6 + 1215176*ep^5*mtt*mWW^4*s^5*t^6 + 421536*ep^6*mtt*mWW^4*s^5*t^6 - 730*mWW^5*s^5*t^6 - 11855*ep*mWW^5*s^5*t^6 - 73673*ep^2*mWW^5*s^5*t^6 - 225943*ep^3*mWW^5*s^5*t^6 - 364989*ep^4*mWW^5*s^5*t^6 - 298642*ep^5*mWW^5*s^5*t^6 - 97912*ep^6*mWW^5*s^5*t^6 - 3072*ep*mtt^4*s^6*t^6 - 34080*ep^2*mtt^4*s^6*t^6 - 141744*ep^3*mtt^4*s^6*t^6 - 276192*ep^4*mtt^4*s^6*t^6 - 253584*ep^5*mtt^4*s^6*t^6 - 88128*ep^6*mtt^4*s^6*t^6 - 6492*ep*mtt^3*mWW*s^6*t^6 - 73536*ep^2*mtt^3*mWW*s^6*t^6 - 309356*ep^3*mtt^3*mWW*s^6*t^6 - 607048*ep^4*mtt^3*mWW*s^6*t^6 - 560192*ep^5*mtt^3*mWW*s^6*t^6 - 195456*ep^6*mtt^3*mWW*s^6*t^6 - 124*mtt^2*mWW^2*s^6*t^6 + 5474*ep*mtt^2*mWW^2*s^6*t^6 + 68632*ep^2*mtt^2*mWW^2*s^6*t^6 + 291366*ep^3*mtt^2*mWW^2*s^6*t^6 + 566764*ep^4*mtt^2*mWW^2*s^6*t^6 + 516032*ep^5*mtt^2*mWW^2*s^6*t^6 + 177600*ep^6*mtt^2*mWW^2*s^6*t^6 - 148*mtt*mWW^3*s^6*t^6 + 3522*ep*mtt*mWW^3*s^6*t^6 + 52450*ep^2*mtt*mWW^3*s^6*t^6 + 238786*ep^3*mtt*mWW^3*s^6*t^6 + 487706*ep^4*mtt*mWW^3*s^6*t^6 + 461588*ep^5*mtt*mWW^3*s^6*t^6 + 163888*ep^6*mtt*mWW^3*s^6*t^6 + 16*mWW^4*s^6*t^6 - 1768*ep*mWW^4*s^6*t^6 - 20970*ep^2*mWW^4*s^6*t^6 - 88300*ep^3*mWW^4*s^6*t^6 - 171342*ep^4*mWW^4*s^6*t^6 - 155716*ep^5*mWW^4*s^6*t^6 - 53488*ep^6*mWW^4*s^6*t^6 + 736*ep*mtt^3*s^7*t^6 + 8144*ep^2*mtt^3*s^7*t^6 + 33760*ep^3*mtt^3*s^7*t^6 + 65520*ep^4*mtt^3*s^7*t^6 + 59904*ep^5*mtt^3*s^7*t^6 + 20736*ep^6*mtt^3*s^7*t^6 + 1000*ep*mtt^2*mWW*s^7*t^6 + 11292*ep^2*mtt^2*mWW*s^7*t^6 + 47304*ep^3*mtt^2*mWW*s^7*t^6 + 92332*ep^4*mtt^2*mWW*s^7*t^6 + 84696*ep^5*mtt^2*mWW*s^7*t^6 + 29376*ep^6*mtt^2*mWW*s^7*t^6 - 1136*ep*mtt*mWW^2*s^7*t^6 - 12648*ep^2*mtt*mWW^2*s^7*t^6 - 52560*ep^3*mtt*mWW^2*s^7*t^6 - 102056*ep^4*mtt*mWW^2*s^7*t^6 - 93264*ep^5*mtt*mWW^2*s^7*t^6 - 32256*ep^6*mtt*mWW^2*s^7*t^6 - 600*ep*mWW^3*s^7*t^6 - 6788*ep^2*mWW^3*s^7*t^6 - 28504*ep^3*mWW^3*s^7*t^6 - 55796*ep^4*mWW^3*s^7*t^6 - 51336*ep^5*mWW^3*s^7*t^6 - 17856*ep^6*mWW^3*s^7*t^6 - 64*ep*mtt^2*s^8*t^6 - 704*ep^2*mtt^2*s^8*t^6 - 2896*ep^3*mtt^2*s^8*t^6 - 5568*ep^4*mtt^2*s^8*t^6 - 5040*ep^5*mtt^2*s^8*t^6 - 1728*ep^6*mtt^2*s^8*t^6 + 64*ep*mWW^2*s^8*t^6 + 704*ep^2*mWW^2*s^8*t^6 + 2896*ep^3*mWW^2*s^8*t^6 + 5568*ep^4*mWW^2*s^8*t^6 + 5040*ep^5*mWW^2*s^8*t^6 + 1728*ep^6*mWW^2*s^8*t^6 - 160*ep*mtt^8*mWW*t^7 - 1680*ep^2*mtt^8*mWW*t^7 - 6640*ep^3*mtt^8*mWW*t^7 - 12480*ep^4*mtt^8*mWW*t^7 - 11200*ep^5*mtt^8*mWW*t^7 - 3840*ep^6*mtt^8*mWW*t^7 - 60*mtt^7*mWW^2*t^7 + 5203*ep*mtt^7*mWW^2*t^7 + 59291*ep^2*mtt^7*mWW^2*t^7 + 242075*ep^3*mtt^7*mWW^2*t^7 + 464865*ep^4*mtt^7*mWW^2*t^7 + 424362*ep^5*mtt^7*mWW^2*t^7 + 147544*ep^6*mtt^7*mWW^2*t^7 + 996*mtt^6*mWW^3*t^7 - 1027*ep*mtt^6*mWW^3*t^7 - 81433*ep^2*mtt^6*mWW^3*t^7 - 418671*ep^3*mtt^6*mWW^3*t^7 - 888475*ep^4*mtt^6*mWW^3*t^7 - 862694*ep^5*mtt^6*mWW^3*t^7 - 314536*ep^6*mtt^6*mWW^3*t^7 + 1496*mtt^5*mWW^4*t^7 + 27557*ep*mtt^5*mWW^4*t^7 + 190295*ep^2*mtt^5*mWW^4*t^7 + 643977*ep^3*mtt^5*mWW^4*t^7 + 1146281*ep^4*mtt^5*mWW^4*t^7 + 1029394*ep^5*mtt^5*mWW^4*t^7 + 366840*ep^6*mtt^5*mWW^4*t^7 - 6096*mtt^4*mWW^5*t^7 - 75021*ep*mtt^4*mWW^5*t^7 - 372015*ep^2*mtt^4*mWW^5*t^7 - 964905*ep^3*mtt^4*mWW^5*t^7 - 1395281*ep^4*mtt^4*mWW^5*t^7 - 1075266*ep^5*mtt^4*mWW^5*t^7 - 346936*ep^6*mtt^4*mWW^5*t^7 + 1592*mtt^3*mWW^6*t^7 + 13727*ep*mtt^3*mWW^6*t^7 + 34917*ep^2*mtt^3*mWW^6*t^7 + 2395*ep^3*mtt^3*mWW^6*t^7 - 113781*ep^4*mtt^3*mWW^6*t^7 - 158826*ep^5*mtt^3*mWW^6*t^7 - 64664*ep^6*mtt^3*mWW^6*t^7 + 4200*mtt^2*mWW^7*t^7 + 58305*ep*mtt^2*mWW^7*t^7 + 325593*ep^2*mtt^2*mWW^7*t^7 + 937481*ep^3*mtt^2*mWW^7*t^7 + 1470711*ep^4*mtt^2*mWW^7*t^7 + 1193878*ep^5*mtt^2*mWW^7*t^7 + 392232*ep^6*mtt^2*mWW^7*t^7 - 1828*mtt*mWW^8*t^7 - 24471*ep*mtt*mWW^8*t^7 - 132351*ep^2*mtt*mWW^8*t^7 - 371791*ep^3*mtt*mWW^8*t^7 - 573725*ep^4*mtt*mWW^8*t^7 - 461954*ep^5*mtt*mWW^8*t^7 - 151800*ep^6*mtt*mWW^8*t^7 - 300*mWW^9*t^7 - 4113*ep*mWW^9*t^7 - 22617*ep^2*mWW^9*t^7 - 63921*ep^3*mWW^9*t^7 - 98115*ep^4*mWW^9*t^7 - 77694*ep^5*mWW^9*t^7 - 24840*ep^6*mWW^9*t^7 - 1104*ep*mtt^8*s*t^7 - 12264*ep^2*mtt^8*s*t^7 - 51096*ep^3*mtt^8*s*t^7 - 99768*ep^4*mtt^8*s*t^7 - 91800*ep^5*mtt^8*s*t^7 - 31968*ep^6*mtt^8*s*t^7 + 672*ep*mtt^7*mWW*s*t^7 + 6912*ep^2*mtt^7*mWW*s*t^7 + 26448*ep^3*mtt^7*mWW*s*t^7 + 47424*ep^4*mtt^7*mWW*s*t^7 + 40080*ep^5*mtt^7*mWW*s*t^7 + 12864*ep^6*mtt^7*mWW*s*t^7 - 240*mtt^6*mWW^2*s*t^7 - 18221*ep*mtt^6*mWW^2*s*t^7 - 174355*ep^2*mtt^6*mWW^2*s*t^7 - 669537*ep^3*mtt^6*mWW^2*s*t^7 - 1250837*ep^4*mtt^6*mWW^2*s*t^7 - 1128322*ep^5*mtt^6*mWW^2*s*t^7 - 390648*ep^6*mtt^6*mWW^2*s*t^7 - 4202*mtt^5*mWW^3*s*t^7 - 22596*ep*mtt^5*mWW^3*s*t^7 + 59592*ep^2*mtt^5*mWW^3*s*t^7 + 640848*ep^3*mtt^5*mWW^3*s*t^7 + 1631866*ep^4*mtt^5*mWW^3*s*t^7 + 1737084*ep^5*mtt^5*mWW^3*s*t^7 + 670288*ep^6*mtt^5*mWW^3*s*t^7 - 3556*mtt^4*mWW^4*s*t^7 - 60636*ep*mtt^4*mWW^4*s*t^7 - 410448*ep^2*mtt^4*mWW^4*s*t^7 - 1409324*ep^3*mtt^4*mWW^4*s*t^7 - 2586716*ep^4*mtt^4*mWW^4*s*t^7 - 2406584*ep^5*mtt^4*mWW^4*s*t^7 - 886816*ep^6*mtt^4*mWW^4*s*t^7 + 15984*mtt^3*mWW^5*s*t^7 + 201583*ep*mtt^3*mWW^5*s*t^7 + 1032341*ep^2*mtt^3*mWW^5*s*t^7 + 2779451*ep^3*mtt^3*mWW^5*s*t^7 + 4170307*ep^4*mtt^3*mWW^5*s*t^7 + 3315270*ep^5*mtt^3*mWW^5*s*t^7 + 1092264*ep^6*mtt^3*mWW^5*s*t^7 - 3160*mtt^2*mWW^6*s*t^7 - 34282*ep*mtt^2*mWW^6*s*t^7 - 144040*ep^2*mtt^2*mWW^6*s*t^7 - 303854*ep^3*mtt^2*mWW^6*s*t^7 - 343928*ep^4*mtt^2*mWW^6*s*t^7 - 206304*ep^5*mtt^2*mWW^6*s*t^7 - 56192*ep^6*mtt^2*mWW^6*s*t^7 - 6382*mtt*mWW^7*s*t^7 - 86155*ep*mtt*mWW^7*s*t^7 - 469481*ep^2*mtt*mWW^7*s*t^7 - 1325827*ep^3*mtt*mWW^7*s*t^7 - 2049593*ep^4*mtt*mWW^7*s*t^7 - 1645434*ep^5*mtt*mWW^7*s*t^7 - 536088*ep^6*mtt*mWW^7*s*t^7 + 1556*mWW^8*s*t^7 + 20739*ep*mWW^8*s*t^7 + 111743*ep^2*mWW^8*s*t^7 + 312891*ep^3*mWW^8*s*t^7 + 481245*ep^4*mWW^8*s*t^7 + 386010*ep^5*mWW^8*s*t^7 + 126296*ep^6*mWW^8*s*t^7 + 5904*ep*mtt^7*s^2*t^7 + 65544*ep^2*mtt^7*s^2*t^7 + 272856*ep^3*mtt^7*s^2*t^7 + 532248*ep^4*mtt^7*s^2*t^7 + 489240*ep^5*mtt^7*s^2*t^7 + 170208*ep^6*mtt^7*s^2*t^7 + 412*ep*mtt^6*mWW*s^2*t^7 + 6692*ep^2*mtt^6*mWW*s^2*t^7 + 35908*ep^3*mtt^6*mWW*s^2*t^7 + 85164*ep^4*mtt^6*mWW*s^2*t^7 + 91920*ep^5*mtt^6*mWW*s^2*t^7 + 36384*ep^6*mtt^6*mWW*s^2*t^7 + 1380*mtt^5*mWW^2*s^2*t^7 + 17443*ep*mtt^5*mWW^2*s^2*t^7 + 77735*ep^2*mtt^5*mWW^2*s^2*t^7 + 155795*ep^3*mtt^5*mWW^2*s^2*t^7 + 162349*ep^4*mtt^5*mWW^2*s^2*t^7 + 95210*ep^5*mtt^5*mWW^2*s^2*t^7 + 26984*ep^6*mtt^5*mWW^2*s^2*t^7 + 7210*mtt^4*mWW^3*s^2*t^7 + 77009*ep*mtt^4*mWW^3*s^2*t^7 + 301171*ep^2*mtt^4*mWW^3*s^2*t^7 + 503417*ep^3*mtt^4*mWW^3*s^2*t^7 + 226163*ep^4*mtt^4*mWW^3*s^2*t^7 - 247058*ep^5*mtt^4*mWW^3*s^2*t^7 - 201320*ep^6*mtt^4*mWW^3*s^2*t^7 + 2676*mtt^3*mWW^4*s^2*t^7 + 50301*ep*mtt^3*mWW^4*s^2*t^7 + 380061*ep^2*mtt^3*mWW^4*s^2*t^7 + 1436493*ep^3*mtt^3*mWW^4*s^2*t^7 + 2829159*ep^4*mtt^3*mWW^4*s^2*t^7 + 2756262*ep^5*mtt^3*mWW^4*s^2*t^7 + 1042536*ep^6*mtt^3*mWW^4*s^2*t^7 - 16060*mtt^2*mWW^5*s^2*t^7 - 218516*ep*mtt^2*mWW^5*s^2*t^7 - 1214036*ep^2*mtt^2*mWW^5*s^2*t^7 - 3525388*ep^3*mtt^2*mWW^5*s^2*t^7 - 5620008*ep^4*mtt^2*mWW^5*s^2*t^7 - 4655624*ep^5*mtt^2*mWW^5*s^2*t^7 - 1566032*ep^6*mtt^2*mWW^5*s^2*t^7 + 2408*mtt*mWW^6*s^2*t^7 + 34716*ep*mtt*mWW^6*s^2*t^7 + 201012*ep^2*mtt*mWW^6*s^2*t^7 + 596652*ep^3*mtt*mWW^6*s^2*t^7 + 957764*ep^4*mtt*mWW^6*s^2*t^7 + 793720*ep^5*mtt*mWW^6*s^2*t^7 + 267504*ep^6*mtt*mWW^6*s^2*t^7 + 2770*mWW^7*s^2*t^7 + 36891*ep*mWW^7*s^2*t^7 + 198909*ep^2*mWW^7*s^2*t^7 + 557803*ep^3*mWW^7*s^2*t^7 + 858649*ep^4*mWW^7*s^2*t^7 + 687594*ep^5*mWW^7*s^2*t^7 + 223736*ep^6*mWW^7*s^2*t^7 - 12960*ep*mtt^6*s^3*t^7 - 143760*ep^2*mtt^6*s^3*t^7 - 597840*ep^3*mtt^6*s^3*t^7 - 1164720*ep^4*mtt^6*s^3*t^7 - 1069200*ep^5*mtt^6*s^3*t^7 - 371520*ep^6*mtt^6*s^3*t^7 - 4500*ep*mtt^5*mWW*s^3*t^7 - 54460*ep^2*mtt^5*mWW*s^3*t^7 - 241540*ep^3*mtt^5*mWW*s^3*t^7 - 497540*ep^4*mtt^5*mWW*s^3*t^7 - 480680*ep^5*mtt^5*mWW*s^3*t^7 - 174720*ep^6*mtt^5*mWW*s^3*t^7 - 2100*mtt^4*mWW^2*s^3*t^7 + 7019*ep*mtt^4*mWW^2*s^3*t^7 + 242283*ep^2*mtt^4*mWW^2*s^3*t^7 + 1219867*ep^3*mtt^4*mWW^2*s^3*t^7 + 2542673*ep^4*mtt^4*mWW^2*s^3*t^7 + 2396682*ep^5*mtt^4*mWW^2*s^3*t^7 + 840712*ep^6*mtt^4*mWW^2*s^3*t^7 - 6152*mtt^3*mWW^3*s^3*t^7 - 88257*ep*mtt^3*mWW^3*s^3*t^7 - 494385*ep^2*mtt^3*mWW^3*s^3*t^7 - 1374433*ep^3*mtt^3*mWW^3*s^3*t^7 - 1983063*ep^4*mtt^3*mWW^3*s^3*t^7 - 1414310*ep^5*mtt^3*mWW^3*s^3*t^7 - 395800*ep^6*mtt^3*mWW^3*s^3*t^7 - 414*mtt^2*mWW^4*s^3*t^7 - 22715*ep*mtt^2*mWW^4*s^3*t^7 - 243323*ep^2*mtt^2*mWW^4*s^3*t^7 - 1062615*ep^3*mtt^2*mWW^4*s^3*t^7 - 2210479*ep^4*mtt^2*mWW^4*s^3*t^7 - 2176414*ep^5*mtt^2*mWW^4*s^3*t^7 - 812472*ep^6*mtt^2*mWW^4*s^3*t^7 + 7516*mtt*mWW^5*s^3*t^7 + 114255*ep*mtt*mWW^5*s^3*t^7 + 699195*ep^2*mtt*mWW^5*s^3*t^7 + 2185263*ep^3*mtt*mWW^5*s^3*t^7 + 3660513*ep^4*mtt*mWW^5*s^3*t^7 + 3120370*ep^5*mtt*mWW^5*s^3*t^7 + 1061496*ep^6*mtt*mWW^5*s^3*t^7 - 730*mWW^6*s^3*t^7 - 12898*ep*mWW^6*s^3*t^7 - 86198*ep^2*mWW^6*s^3*t^7 - 282246*ep^3*mWW^6*s^3*t^7 - 484312*ep^4*mWW^6*s^3*t^7 - 418848*ep^5*mWW^6*s^3*t^7 - 144240*ep^6*mWW^6*s^3*t^7 + 14880*ep*mtt^5*s^4*t^7 + 164880*ep^2*mtt^5*s^4*t^7 + 684720*ep^3*mtt^5*s^4*t^7 + 1331760*ep^4*mtt^5*s^4*t^7 + 1220400*ep^5*mtt^5*s^4*t^7 + 423360*ep^6*mtt^5*s^4*t^7 + 6580*ep*mtt^4*mWW*s^4*t^7 + 77900*ep^2*mtt^4*mWW*s^4*t^7 + 338500*ep^3*mtt^4*mWW*s^4*t^7 + 683460*ep^4*mtt^4*mWW*s^4*t^7 + 647640*ep^5*mtt^4*mWW*s^4*t^7 + 231360*ep^6*mtt^4*mWW*s^4*t^7 + 1320*mtt^3*mWW^2*s^4*t^7 - 22592*ep*mtt^3*mWW^2*s^4*t^7 - 351404*ep^2*mtt^3*mWW^2*s^4*t^7 - 1583464*ep^3*mtt^3*mWW^2*s^4*t^7 - 3173620*ep^4*mtt^3*mWW^2*s^4*t^7 - 2943888*ep^5*mtt^3*mWW^2*s^4*t^7 - 1026240*ep^6*mtt^3*mWW^2*s^4*t^7 + 2508*mtt^2*mWW^3*s^4*t^7 + 41355*ep*mtt^2*mWW^3*s^4*t^7 + 257739*ep^2*mtt^2*mWW^3*s^4*t^7 + 783811*ep^3*mtt^2*mWW^3*s^4*t^7 + 1231953*ep^4*mtt^2*mWW^3*s^4*t^7 + 961538*ep^5*mtt^2*mWW^3*s^4*t^7 + 296184*ep^6*mtt^2*mWW^3*s^4*t^7 - 404*mtt*mWW^4*s^4*t^7 + 5048*ep*mtt*mWW^4*s^4*t^7 + 94720*ep^2*mtt*mWW^4*s^4*t^7 + 460376*ep^3*mtt*mWW^4*s^4*t^7 + 974836*ep^4*mtt*mWW^4*s^4*t^7 + 945680*ep^5*mtt*mWW^4*s^4*t^7 + 342240*ep^6*mtt*mWW^4*s^4*t^7 - 1448*mWW^5*s^4*t^7 - 24759*ep*mWW^5*s^4*t^7 - 164475*ep^2*mWW^5*s^4*t^7 - 541703*ep^3*mWW^5*s^4*t^7 - 936125*ep^4*mWW^5*s^4*t^7 - 811242*ep^5*mWW^5*s^4*t^7 - 277624*ep^6*mWW^5*s^4*t^7 - 9360*ep*mtt^4*s^5*t^7 - 103560*ep^2*mtt^4*s^5*t^7 - 429240*ep^3*mtt^4*s^5*t^7 - 832920*ep^4*mtt^4*s^5*t^7 - 761400*ep^5*mtt^4*s^5*t^7 - 263520*ep^6*mtt^4*s^5*t^7 - 3580*ep*mtt^3*mWW*s^5*t^7 - 42260*ep^2*mtt^3*mWW*s^5*t^7 - 182620*ep^3*mtt^3*mWW*s^5*t^7 - 366060*ep^4*mtt^3*mWW*s^5*t^7 - 344040*ep^5*mtt^3*mWW*s^5*t^7 - 121920*ep^6*mtt^3*mWW*s^5*t^7 - 300*mtt^2*mWW^2*s^5*t^7 + 14492*ep*mtt^2*mWW^2*s^5*t^7 + 183770*ep^2*mtt^2*mWW^2*s^5*t^7 + 790520*ep^3*mtt^2*mWW^2*s^5*t^7 + 1556162*ep^4*mtt^2*mWW^2*s^5*t^7 + 1431596*ep^5*mtt^2*mWW^2*s^5*t^7 + 496976*ep^6*mtt^2*mWW^2*s^5*t^7 - 360*mtt*mWW^3*s^5*t^7 - 6606*ep*mtt*mWW^3*s^5*t^7 - 43854*ep^2*mtt*mWW^3*s^5*t^7 - 139238*ep^3*mtt*mWW^3*s^5*t^7 - 225674*ep^4*mtt*mWW^3*s^5*t^7 - 180268*ep^5*mtt*mWW^3*s^5*t^7 - 56512*ep^6*mtt*mWW^3*s^5*t^7 + 196*mWW^4*s^5*t^7 + 470*ep*mWW^4*s^5*t^7 - 10632*ep^2*mWW^4*s^5*t^7 - 65654*ep^3*mWW^4*s^5*t^7 - 146316*ep^4*mWW^4*s^5*t^7 - 141856*ep^5*mWW^4*s^5*t^7 - 50000*ep^6*mWW^4*s^5*t^7 + 3024*ep*mtt^3*s^6*t^7 + 33384*ep^2*mtt^3*s^6*t^7 + 137976*ep^3*mtt^3*s^6*t^7 + 266808*ep^4*mtt^3*s^6*t^7 + 243000*ep^5*mtt^3*s^6*t^7 + 83808*ep^6*mtt^3*s^6*t^7 + 448*ep*mtt^2*mWW*s^6*t^7 + 5488*ep^2*mtt^2*mWW*s^6*t^7 + 24152*ep^3*mtt^2*mWW*s^6*t^7 + 48896*ep^4*mtt^2*mWW*s^6*t^7 + 46200*ep^5*mtt^2*mWW*s^6*t^7 + 16416*ep^6*mtt^2*mWW*s^6*t^7 - 3600*ep*mtt*mWW^2*s^6*t^7 - 40136*ep^2*mtt*mWW^2*s^6*t^7 - 166840*ep^3*mtt*mWW^2*s^6*t^7 - 323864*ep^4*mtt*mWW^2*s^6*t^7 - 295800*ep^5*mtt*mWW^2*s^6*t^7 - 102240*ep^6*mtt*mWW^2*s^6*t^7 + 128*ep*mWW^3*s^6*t^7 + 1264*ep^2*mWW^3*s^6*t^7 + 4712*ep^3*mWW^3*s^6*t^7 + 8160*ep^4*mWW^3*s^6*t^7 + 6600*ep^5*mWW^3*s^6*t^7 + 2016*ep^6*mWW^3*s^6*t^7 - 384*ep*mtt^2*s^7*t^7 - 4224*ep^2*mtt^2*s^7*t^7 - 17376*ep^3*mtt^2*s^7*t^7 - 33408*ep^4*mtt^2*s^7*t^7 - 30240*ep^5*mtt^2*s^7*t^7 - 10368*ep^6*mtt^2*s^7*t^7 + 128*ep*mtt*mWW*s^7*t^7 + 1408*ep^2*mtt*mWW*s^7*t^7 + 5792*ep^3*mtt*mWW*s^7*t^7 + 11136*ep^4*mtt*mWW*s^7*t^7 + 10080*ep^5*mtt*mWW*s^7*t^7 + 3456*ep^6*mtt*mWW*s^7*t^7 + 256*ep*mWW^2*s^7*t^7 + 2816*ep^2*mWW^2*s^7*t^7 + 11584*ep^3*mWW^2*s^7*t^7 + 22272*ep^4*mWW^2*s^7*t^7 + 20160*ep^5*mWW^2*s^7*t^7 + 6912*ep^6*mWW^2*s^7*t^7 - 36*ep*mtt^7*mWW*t^8 - 384*ep^2*mtt^7*mWW*t^8 - 1548*ep^3*mtt^7*mWW*t^8 - 2976*ep^4*mtt^7*mWW*t^8 - 2736*ep^5*mtt^7*mWW*t^8 - 960*ep^6*mtt^7*mWW*t^8 - 170*mtt^6*mWW^2*t^8 - 5092*ep*mtt^6*mWW^2*t^8 - 42094*ep^2*mtt^6*mWW^2*t^8 - 153220*ep^3*mtt^6*mWW^2*t^8 - 277840*ep^4*mtt^6*mWW^2*t^8 - 245248*ep^5*mtt^6*mWW^2*t^8 - 83456*ep^6*mtt^6*mWW^2*t^8 - 800*mtt^5*mWW^3*t^8 - 3887*ep*mtt^5*mWW^3*t^8 + 14967*ep^2*mtt^5*mWW^3*t^8 + 131797*ep^3*mtt^5*mWW^3*t^8 + 317097*ep^4*mtt^5*mWW^3*t^8 + 323458*ep^5*mtt^5*mWW^3*t^8 + 120248*ep^6*mtt^5*mWW^3*t^8 + 568*mtt^4*mWW^4*t^8 + 3519*ep*mtt^4*mWW^4*t^8 - 3179*ep^2*mtt^4*mWW^4*t^8 - 67317*ep^3*mtt^4*mWW^4*t^8 - 184677*ep^4*mtt^4*mWW^4*t^8 - 205002*ep^5*mtt^4*mWW^4*t^8 - 82712*ep^6*mtt^4*mWW^4*t^8 + 3200*mtt^3*mWW^5*t^8 + 41963*ep*mtt^3*mWW^5*t^8 + 222673*ep^2*mtt^3*mWW^5*t^8 + 616351*ep^3*mtt^3*mWW^5*t^8 + 943055*ep^4*mtt^3*mWW^5*t^8 + 758814*ep^5*mtt^3*mWW^5*t^8 + 251464*ep^6*mtt^3*mWW^5*t^8 - 3418*mtt^2*mWW^6*t^8 - 44589*ep*mtt^2*mWW^6*t^8 - 235341*ep^2*mtt^2*mWW^6*t^8 - 647857*ep^3*mtt^2*mWW^6*t^8 - 985265*ep^4*mtt^2*mWW^6*t^8 - 787058*ep^5*mtt^2*mWW^6*t^8 - 258552*ep^6*mtt^2*mWW^6*t^8 - 16*mtt*mWW^7*t^8 - 548*ep*mtt*mWW^7*t^8 - 4204*ep^2*mtt*mWW^7*t^8 - 12900*ep^3*mtt*mWW^7*t^8 - 17540*ep^4*mtt*mWW^7*t^8 - 8968*ep^5*mtt*mWW^7*t^8 - 224*ep^6*mtt*mWW^7*t^8 + 636*mWW^8*t^8 + 8670*ep*mWW^8*t^8 + 47562*ep^2*mWW^8*t^8 + 134694*ep^3*mWW^8*t^8 + 208146*ep^4*mWW^8*t^8 + 166740*ep^5*mWW^8*t^8 + 54192*ep^6*mWW^8*t^8 + 1920*ep*mtt^7*s*t^8 + 21280*ep^2*mtt^7*s*t^8 + 88400*ep^3*mtt^7*s*t^8 + 172000*ep^4*mtt^7*s*t^8 + 157680*ep^5*mtt^7*s*t^8 + 54720*ep^6*mtt^7*s*t^8 - 2572*ep*mtt^6*mWW*s*t^8 - 28292*ep^2*mtt^6*mWW*s*t^8 - 116284*ep^3*mtt^6*mWW*s*t^8 - 223068*ep^4*mtt^6*mWW*s*t^8 - 201144*ep^5*mtt^6*mWW*s*t^8 - 68640*ep^6*mtt^6*mWW*s*t^8 + 950*mtt^5*mWW^2*s*t^8 + 16066*ep*mtt^5*mWW^2*s*t^8 + 101874*ep^2*mtt^5*mWW^2*s*t^8 + 315630*ep^3*mtt^5*mWW^2*s*t^8 + 514688*ep^4*mtt^5*mWW^2*s*t^8 + 422744*ep^5*mtt^5*mWW^2*s*t^8 + 136928*ep^6*mtt^5*mWW^2*s*t^8 + 2760*mtt^4*mWW^3*s*t^8 + 32442*ep*mtt^4*mWW^3*s*t^8 + 153356*ep^2*mtt^4*mWW^3*s*t^8 + 375918*ep^3*mtt^4*mWW^3*s*t^8 + 498548*ep^4*mtt^4*mWW^3*s*t^8 + 338832*ep^5*mtt^4*mWW^3*s*t^8 + 93824*ep^6*mtt^4*mWW^3*s*t^8 - 2198*mtt^3*mWW^4*s*t^8 - 28966*ep*mtt^3*mWW^4*s*t^8 - 150642*ep^2*mtt^3*mWW^4*s*t^8 - 392026*ep^3*mtt^3*mWW^4*s*t^8 - 531520*ep^4*mtt^3*mWW^4*s*t^8 - 352184*ep^5*mtt^3*mWW^4*s*t^8 - 87904*ep^6*mtt^3*mWW^4*s*t^8 - 6314*mtt^2*mWW^5*s*t^8 - 84133*ep*mtt^2*mWW^5*s*t^8 - 456523*ep^2*mtt^2*mWW^5*s*t^8 - 1297949*ep^3*mtt^2*mWW^5*s*t^8 - 2039987*ep^4*mtt^2*mWW^5*s*t^8 - 1678926*ep^5*mtt^2*mWW^5*s*t^8 - 564808*ep^6*mtt^2*mWW^5*s*t^8 + 4808*mtt*mWW^6*s*t^8 + 65610*ep*mtt*mWW^6*s*t^8 + 362802*ep^2*mtt*mWW^6*s*t^8 + 1043146*ep^3*mtt*mWW^6*s*t^8 + 1645430*ep^4*mtt*mWW^6*s*t^8 + 1350780*ep^5*mtt*mWW^6*s*t^8 + 451344*ep^6*mtt*mWW^6*s*t^8 - 6*mWW^7*s*t^8 - 367*ep*mWW^7*s*t^8 - 3855*ep^2*mWW^7*s*t^8 - 16835*ep^3*mWW^7*s*t^8 - 36091*ep^4*mWW^7*s*t^8 - 37782*ep^5*mWW^7*s*t^8 - 15464*ep^6*mWW^7*s*t^8 - 8640*ep*mtt^6*s^2*t^8 - 95680*ep^2*mtt^6*s^2*t^8 - 397040*ep^3*mtt^6*s^2*t^8 - 771520*ep^4*mtt^6*s^2*t^8 - 706320*ep^5*mtt^6*s^2*t^8 - 244800*ep^6*mtt^6*s^2*t^8 + 9182*ep*mtt^5*mWW*s^2*t^8 + 100206*ep^2*mtt^5*mWW*s^2*t^8 + 409742*ep^3*mtt^5*mWW*s^2*t^8 + 783234*ep^4*mtt^5*mWW*s^2*t^8 + 704516*ep^5*mtt^5*mWW*s^2*t^8 + 240000*ep^6*mtt^5*mWW*s^2*t^8 - 1770*mtt^4*mWW^2*s^2*t^8 - 13184*ep*mtt^4*mWW^2*s^2*t^8 - 6656*ep^2*mtt^4*mWW^2*s^2*t^8 + 162372*ep^3*mtt^4*mWW^2*s^2*t^8 + 489506*ep^4*mtt^4*mWW^2*s^2*t^8 + 536628*ep^5*mtt^4*mWW^2*s^2*t^8 + 204736*ep^6*mtt^4*mWW^2*s^2*t^8 - 3748*mtt^3*mWW^3*s^2*t^8 - 67972*ep*mtt^3*mWW^3*s^2*t^8 - 468018*ep^2*mtt^3*mWW^3*s^2*t^8 - 1570208*ep^3*mtt^3*mWW^3*s^2*t^8 - 2717954*ep^4*mtt^3*mWW^3*s^2*t^8 - 2329028*ep^5*mtt^3*mWW^3*s^2*t^8 - 781376*ep^6*mtt^3*mWW^3*s^2*t^8 + 2960*mtt^2*mWW^4*s^2*t^8 + 46370*ep*mtt^2*mWW^4*s^2*t^8 + 281318*ep^2*mtt^2*mWW^4*s^2*t^8 + 846130*ep^3*mtt^2*mWW^4*s^2*t^8 + 1336514*ep^4*mtt^2*mWW^4*s^2*t^8 + 1061604*ep^5*mtt^2*mWW^4*s^2*t^8 + 335088*ep^6*mtt^2*mWW^4*s^2*t^8 + 4132*mtt*mWW^5*s^2*t^8 + 58752*ep*mtt*mWW^5*s^2*t^8 + 340786*ep^2*mtt*mWW^5*s^2*t^8 + 1027884*ep^3*mtt*mWW^5*s^2*t^8 + 1689722*ep^4*mtt*mWW^5*s^2*t^8 + 1430660*ep^5*mtt*mWW^5*s^2*t^8 + 487120*ep^6*mtt*mWW^5*s^2*t^8 - 1990*mWW^6*s^2*t^8 - 28988*ep*mWW^6*s^2*t^8 - 170228*ep^2*mWW^6*s^2*t^8 - 514464*ep^3*mWW^6*s^2*t^8 - 842654*ep^4*mWW^6*s^2*t^8 - 709836*ep^5*mWW^6*s^2*t^8 - 240768*ep^6*mWW^6*s^2*t^8 + 15360*ep*mtt^5*s^3*t^8 + 169920*ep^2*mtt^5*s^3*t^8 + 704160*ep^3*mtt^5*s^3*t^8 + 1366080*ep^4*mtt^5*s^3*t^8 + 1248480*ep^5*mtt^5*s^3*t^8 + 432000*ep^6*mtt^5*s^3*t^8 - 12664*ep*mtt^4*mWW*s^3*t^8 - 137240*ep^2*mtt^4*mWW*s^3*t^8 - 558680*ep^3*mtt^4*mWW*s^3*t^8 - 1064600*ep^4*mtt^4*mWW*s^3*t^8 - 955456*ep^5*mtt^4*mWW*s^3*t^8 - 324960*ep^6*mtt^4*mWW*s^3*t^8 + 1370*mtt^3*mWW^2*s^3*t^8 - 4274*ep*mtt^3*mWW^2*s^3*t^8 - 155358*ep^2*mtt^3*mWW^2*s^3*t^8 - 789662*ep^3*mtt^3*mWW^2*s^3*t^8 - 1666356*ep^4*mtt^3*mWW^2*s^3*t^8 - 1593512*ep^5*mtt^3*mWW^2*s^3*t^8 - 567104*ep^6*mtt^3*mWW^2*s^3*t^8 + 2328*mtt^2*mWW^3*s^3*t^8 + 55311*ep*mtt^2*mWW^3*s^3*t^8 + 434577*ep^2*mtt^2*mWW^3*s^3*t^8 + 1567675*ep^3*mtt^2*mWW^3*s^3*t^8 + 2834663*ep^4*mtt^2*mWW^3*s^3*t^8 + 2497486*ep^5*mtt^2*mWW^3*s^3*t^8 + 852216*ep^6*mtt^2*mWW^3*s^3*t^8 - 1766*mtt*mWW^4*s^3*t^8 - 28492*ep*mtt*mWW^4*s^3*t^8 - 177308*ep^2*mtt*mWW^4*s^3*t^8 - 548080*ep^3*mtt*mWW^4*s^3*t^8 - 895054*ep^4*mtt*mWW^4*s^3*t^8 - 740868*ep^5*mtt*mWW^4*s^3*t^8 - 245664*ep^6*mtt*mWW^4*s^3*t^8 - 884*mWW^5*s^3*t^8 - 14145*ep*mWW^5*s^3*t^8 - 90423*ep^2*mWW^5*s^3*t^8 - 292461*ep^3*mWW^5*s^3*t^8 - 502317*ep^4*mWW^5*s^3*t^8 - 434978*ep^5*mWW^5*s^3*t^8 - 148920*ep^6*mWW^5*s^3*t^8 - 13440*ep*mtt^4*s^4*t^8 - 148480*ep^2*mtt^4*s^4*t^8 - 614240*ep^3*mtt^4*s^4*t^8 - 1189120*ep^4*mtt^4*s^4*t^8 - 1084320*ep^5*mtt^4*s^4*t^8 - 374400*ep^6*mtt^4*s^4*t^8 + 8890*ep*mtt^3*mWW*s^4*t^8 + 95990*ep^2*mtt^3*mWW*s^4*t^8 + 389970*ep^3*mtt^3*mWW*s^4*t^8 + 742330*ep^4*mtt^3*mWW*s^4*t^8 + 666020*ep^5*mtt^3*mWW*s^4*t^8 + 226560*ep^6*mtt^3*mWW*s^4*t^8 - 380*mtt^2*mWW^2*s^4*t^8 + 9972*ep*mtt^2*mWW^2*s^4*t^8 + 141386*ep^2*mtt^2*mWW^2*s^4*t^8 + 628432*ep^3*mtt^2*mWW^2*s^4*t^8 + 1258834*ep^4*mtt^2*mWW^2*s^4*t^8 + 1171708*ep^5*mtt^2*mWW^2*s^4*t^8 + 410272*ep^6*mtt^2*mWW^2*s^4*t^8 - 540*mtt*mWW^3*s^4*t^8 - 17468*ep*mtt*mWW^3*s^4*t^8 - 152388*ep^2*mtt*mWW^3*s^4*t^8 - 577700*ep^3*mtt*mWW^3*s^4*t^8 - 1072512*ep^4*mtt*mWW^3*s^4*t^8 - 958160*ep^5*mtt*mWW^3*s^4*t^8 - 328752*ep^6*mtt*mWW^3*s^4*t^8 + 464*mWW^4*s^4*t^8 + 7358*ep*mWW^4*s^4*t^8 + 45604*ep^2*mWW^4*s^4*t^8 + 142162*ep^3*mWW^4*s^4*t^8 + 236796*ep^4*mWW^4*s^4*t^8 + 201648*ep^5*mWW^4*s^4*t^8 + 69168*ep^6*mWW^4*s^4*t^8 + 5760*ep*mtt^3*s^5*t^8 + 63520*ep^2*mtt^3*s^5*t^8 + 262160*ep^3*mtt^3*s^5*t^8 + 506080*ep^4*mtt^3*s^5*t^8 + 460080*ep^5*mtt^3*s^5*t^8 + 158400*ep^6*mtt^3*s^5*t^8 - 3440*ep*mtt^2*mWW*s^5*t^8 - 37320*ep^2*mtt^2*mWW*s^5*t^8 - 152160*ep^3*mtt^2*mWW*s^5*t^8 - 290600*ep^4*mtt^2*mWW*s^5*t^8 - 261600*ep^5*mtt^2*mWW*s^5*t^8 - 89280*ep^6*mtt^2*mWW*s^5*t^8 - 3808*ep*mtt*mWW^2*s^5*t^8 - 42672*ep^2*mtt*mWW^2*s^5*t^8 - 178032*ep^3*mtt*mWW^2*s^5*t^8 - 346672*ep^4*mtt*mWW^2*s^5*t^8 - 317520*ep^5*mtt*mWW^2*s^5*t^8 - 110016*ep^6*mtt*mWW^2*s^5*t^8 + 1488*ep*mWW^3*s^5*t^8 + 16472*ep^2*mWW^3*s^5*t^8 + 68032*ep^3*mWW^3*s^5*t^8 + 131192*ep^4*mWW^3*s^5*t^8 + 119040*ep^5*mWW^3*s^5*t^8 + 40896*ep^6*mWW^3*s^5*t^8 - 960*ep*mtt^2*s^6*t^8 - 10560*ep^2*mtt^2*s^6*t^8 - 43440*ep^3*mtt^2*s^6*t^8 - 83520*ep^4*mtt^2*s^6*t^8 - 75600*ep^5*mtt^2*s^6*t^8 - 25920*ep^6*mtt^2*s^6*t^8 + 640*ep*mtt*mWW*s^6*t^8 + 7040*ep^2*mtt*mWW*s^6*t^8 + 28960*ep^3*mtt*mWW*s^6*t^8 + 55680*ep^4*mtt*mWW*s^6*t^8 + 50400*ep^5*mtt*mWW*s^6*t^8 + 17280*ep^6*mtt*mWW*s^6*t^8 + 320*ep*mWW^2*s^6*t^8 + 3520*ep^2*mWW^2*s^6*t^8 + 14480*ep^3*mWW^2*s^6*t^8 + 27840*ep^4*mWW^2*s^6*t^8 + 25200*ep^5*mWW^2*s^6*t^8 + 8640*ep^6*mWW^2*s^6*t^8 + 60*ep*mtt^6*mWW*t^9 + 632*ep^2*mtt^6*mWW*t^9 + 2508*ep^3*mtt^6*mWW*t^9 + 4736*ep^4*mtt^6*mWW*t^9 + 4272*ep^5*mtt^6*mWW*t^9 + 1472*ep^6*mtt^6*mWW*t^9 + 176*mtt^5*mWW^2*t^9 + 3035*ep*mtt^5*mWW^2*t^9 + 19911*ep^2*mtt^5*mWW^2*t^9 + 64211*ep^3*mtt^5*mWW^2*t^9 + 108441*ep^4*mtt^5*mWW^2*t^9 + 91514*ep^5*mtt^5*mWW^2*t^9 + 30232*ep^6*mtt^5*mWW^2*t^9 + 272*mtt^4*mWW^3*t^9 + 2341*ep*mtt^4*mWW^3*t^9 + 5859*ep^2*mtt^4*mWW^3*t^9 - 207*ep^3*mtt^4*mWW^3*t^9 - 20651*ep^4*mtt^4*mWW^3*t^9 - 27814*ep^5*mtt^4*mWW^3*t^9 - 10920*ep^6*mtt^4*mWW^3*t^9 - 928*mtt^3*mWW^4*t^9 - 12375*ep*mtt^3*mWW^4*t^9 - 66693*ep^2*mtt^3*mWW^4*t^9 - 186691*ep^3*mtt^3*mWW^4*t^9 - 286787*ep^4*mtt^3*mWW^4*t^9 - 229382*ep^5*mtt^3*mWW^4*t^9 - 74664*ep^6*mtt^3*mWW^4*t^9 - 96*mtt^2*mWW^5*t^9 - 683*ep*mtt^2*mWW^5*t^9 - 289*ep^2*mtt^2*mWW^5*t^9 + 8505*ep^3*mtt^2*mWW^5*t^9 + 26313*ep^4*mtt^2*mWW^5*t^9 + 30290*ep^5*mtt^2*mWW^5*t^9 + 12280*ep^6*mtt^2*mWW^5*t^9 + 1008*mtt*mWW^6*t^9 + 13592*ep*mtt*mWW^6*t^9 + 73874*ep^2*mtt*mWW^6*t^9 + 207788*ep^3*mtt*mWW^6*t^9 + 319718*ep^4*mtt*mWW^6*t^9 + 255620*ep^5*mtt*mWW^6*t^9 + 83120*ep^6*mtt*mWW^6*t^9 - 432*mWW^7*t^9 - 5970*ep*mWW^7*t^9 - 33294*ep^2*mWW^7*t^9 - 96114*ep^3*mWW^7*t^9 - 151770*ep^4*mWW^7*t^9 - 124500*ep^5*mWW^7*t^9 - 41520*ep^6*mWW^7*t^9 - 2000*ep*mtt^6*s*t^9 - 22120*ep^2*mtt^6*s*t^9 - 91640*ep^3*mtt^6*s*t^9 - 177720*ep^4*mtt^6*s*t^9 - 162360*ep^5*mtt^6*s*t^9 - 56160*ep^6*mtt^6*s*t^9 + 4232*ep*mtt^5*mWW*s*t^9 + 46700*ep^2*mtt^5*mWW*s*t^9 + 192784*ep^3*mtt^5*mWW*s*t^9 + 371972*ep^4*mtt^5*mWW*s*t^9 + 337784*ep^5*mtt^5*mWW*s*t^9 + 116128*ep^6*mtt^5*mWW*s*t^9 - 602*mtt^4*mWW^2*s*t^9 - 9823*ep*mtt^4*mWW^2*s*t^9 - 61961*ep^2*mtt^4*mWW^2*s*t^9 - 193495*ep^3*mtt^4*mWW^2*s*t^9 - 316693*ep^4*mtt^4*mWW^2*s*t^9 - 258842*ep^5*mtt^4*mWW^2*s*t^9 - 82904*ep^6*mtt^4*mWW^2*s*t^9 - 906*mtt^3*mWW^3*s*t^9 - 15847*ep*mtt^3*mWW^3*s*t^9 - 107613*ep^2*mtt^3*mWW^3*s*t^9 - 362279*ep^3*mtt^3*mWW^3*s*t^9 - 637609*ep^4*mtt^3*mWW^3*s*t^9 - 560666*ep^5*mtt^3*mWW^3*s*t^9 - 194200*ep^6*mtt^3*mWW^3*s*t^9 + 2154*mtt^2*mWW^4*s*t^9 + 34008*ep*mtt^2*mWW^4*s*t^9 + 212536*ep^2*mtt^2*mWW^4*s*t^9 + 670828*ep^3*mtt^2*mWW^4*s*t^9 + 1127806*ep^4*mtt^2*mWW^4*s*t^9 + 961548*ep^5*mtt^2*mWW^4*s*t^9 + 326480*ep^6*mtt^2*mWW^4*s*t^9 + 82*mtt*mWW^5*s*t^9 - 471*ep*mtt*mWW^5*s*t^9 - 10953*ep^2*mtt*mWW^5*s*t^9 - 52135*ep^3*mtt*mWW^5*s*t^9 - 108297*ep^4*mtt*mWW^5*s*t^9 - 105274*ep^5*mtt*mWW^5*s*t^9 - 39192*ep^6*mtt*mWW^5*s*t^9 - 728*mWW^6*s*t^9 - 10099*ep*mWW^6*s*t^9 - 56589*ep^2*mWW^6*s*t^9 - 164063*ep^3*mWW^6*s*t^9 - 259459*ep^4*mWW^6*s*t^9 - 212190*ep^5*mWW^6*s*t^9 - 70152*ep^6*mWW^6*s*t^9 + 7280*ep*mtt^5*s^2*t^9 + 80440*ep^2*mtt^5*s^2*t^9 + 332840*ep^3*mtt^5*s^2*t^9 + 644520*ep^4*mtt^5*s^2*t^9 + 587880*ep^5*mtt^5*s^2*t^9 + 203040*ep^6*mtt^5*s^2*t^9 - 12950*ep*mtt^4*mWW*s^2*t^9 - 142406*ep^2*mtt^4*mWW*s^2*t^9 - 586318*ep^3*mtt^4*mWW*s^2*t^9 - 1129018*ep^4*mtt^4*mWW*s^2*t^9 - 1023708*ep^5*mtt^4*mWW*s^2*t^9 - 351552*ep^6*mtt^4*mWW*s^2*t^9 + 670*mtt^3*mWW^2*s^2*t^9 + 9450*ep*mtt^3*mWW^2*s^2*t^9 + 51814*ep^2*mtt^3*mWW^2*s^2*t^9 + 141822*ep^3*mtt^3*mWW^2*s^2*t^9 + 204276*ep^4*mtt^3*mWW^2*s^2*t^9 + 146992*ep^5*mtt^3*mWW^2*s^2*t^9 + 41504*ep^6*mtt^3*mWW^2*s^2*t^9 + 1064*mtt^2*mWW^3*s^2*t^9 + 25103*ep*mtt^2*mWW^3*s^2*t^9 + 198287*ep^2*mtt^2*mWW^3*s^2*t^9 + 723359*ep^3*mtt^2*mWW^3*s^2*t^9 + 1328273*ep^4*mtt^2*mWW^3*s^2*t^9 + 1191506*ep^5*mtt^2*mWW^3*s^2*t^9 + 414504*ep^6*mtt^2*mWW^3*s^2*t^9 - 1650*mtt*mWW^4*s^2*t^9 - 29140*ep*mtt*mWW^4*s^2*t^9 - 197000*ep^2*mtt*mWW^4*s^2*t^9 - 656056*ep^3*mtt*mWW^4*s^2*t^9 - 1142894*ep^4*mtt*mWW^4*s^2*t^9 - 997164*ep^5*mtt*mWW^4*s^2*t^9 - 343504*ep^6*mtt*mWW^4*s^2*t^9 + 140*mWW^5*s^2*t^9 + 2657*ep*mWW^5*s^2*t^9 + 18593*ep^2*mWW^5*s^2*t^9 + 63169*ep^3*mWW^5*s^2*t^9 + 112251*ep^4*mWW^5*s^2*t^9 + 100638*ep^5*mWW^5*s^2*t^9 + 36008*ep^6*mWW^5*s^2*t^9 - 9840*ep*mtt^4*s^3*t^9 - 108600*ep^2*mtt^4*s^3*t^9 - 448680*ep^3*mtt^4*s^3*t^9 - 867240*ep^4*mtt^4*s^3*t^9 - 789480*ep^5*mtt^4*s^3*t^9 - 272160*ep^6*mtt^4*s^3*t^9 + 14298*ep*mtt^3*mWW*s^3*t^9 + 156894*ep^2*mtt^3*mWW*s^3*t^9 + 644866*ep^3*mtt^3*mWW*s^3*t^9 + 1239890*ep^4*mtt^3*mWW*s^3*t^9 + 1122772*ep^5*mtt^3*mWW*s^3*t^9 + 385152*ep^6*mtt^3*mWW*s^3*t^9 - 244*mtt^2*mWW^2*s^3*t^9 - 2444*ep*mtt^2*mWW^2*s^3*t^9 - 6866*ep^2*mtt^2*mWW^2*s^3*t^9 + 1016*ep^3*mtt^2*mWW^2*s^3*t^9 + 32950*ep^4*mtt^2*mWW^2*s^3*t^9 + 49060*ep^5*mtt^2*mWW^2*s^3*t^9 + 21792*ep^6*mtt^2*mWW^2*s^3*t^9 - 424*mtt*mWW^3*s^3*t^9 - 12796*ep*mtt*mWW^3*s^3*t^9 - 110280*ep^2*mtt*mWW^3*s^3*t^9 - 418476*ep^3*mtt*mWW^3*s^3*t^9 - 782336*ep^4*mtt*mWW^3*s^3*t^9 - 705992*ep^5*mtt*mWW^3*s^3*t^9 - 245088*ep^6*mtt*mWW^3*s^3*t^9 + 436*mWW^4*s^3*t^9 + 8342*ep*mWW^4*s^3*t^9 + 59228*ep^2*mWW^4*s^3*t^9 + 203426*ep^3*mWW^4*s^3*t^9 + 361472*ep^4*mWW^4*s^3*t^9 + 319448*ep^5*mWW^4*s^3*t^9 + 110944*ep^6*mWW^4*s^3*t^9 + 5840*ep*mtt^3*s^4*t^9 + 64360*ep^2*mtt^3*s^4*t^9 + 265400*ep^3*mtt^3*s^4*t^9 + 511800*ep^4*mtt^3*s^4*t^9 + 464760*ep^5*mtt^3*s^4*t^9 + 159840*ep^6*mtt^3*s^4*t^9 - 6920*ep*mtt^2*mWW*s^4*t^9 - 75900*ep^2*mtt^2*mWW*s^4*t^9 - 311760*ep^3*mtt^2*mWW*s^4*t^9 - 598940*ep^4*mtt^2*mWW*s^4*t^9 - 541920*ep^5*mtt^2*mWW*s^4*t^9 - 185760*ep^6*mtt^2*mWW*s^4*t^9 - 272*ep*mtt*mWW^2*s^4*t^9 - 3528*ep^2*mtt*mWW^2*s^4*t^9 - 16248*ep^3*mtt*mWW^2*s^4*t^9 - 34328*ep^4*mtt*mWW^2*s^4*t^9 - 33720*ep^5*mtt*mWW^2*s^4*t^9 - 12384*ep^6*mtt*mWW^2*s^4*t^9 + 1352*ep*mWW^3*s^4*t^9 + 15068*ep^2*mWW^3*s^4*t^9 + 62608*ep^3*mWW^3*s^4*t^9 + 121468*ep^4*mWW^3*s^4*t^9 + 110880*ep^5*mWW^3*s^4*t^9 + 38304*ep^6*mWW^3*s^4*t^9 - 1280*ep*mtt^2*s^5*t^9 - 14080*ep^2*mtt^2*s^5*t^9 - 57920*ep^3*mtt^2*s^5*t^9 - 111360*ep^4*mtt^2*s^5*t^9 - 100800*ep^5*mtt^2*s^5*t^9 - 34560*ep^6*mtt^2*s^5*t^9 + 1280*ep*mtt*mWW*s^5*t^9 + 14080*ep^2*mtt*mWW*s^5*t^9 + 57920*ep^3*mtt*mWW*s^5*t^9 + 111360*ep^4*mtt*mWW*s^5*t^9 + 100800*ep^5*mtt*mWW*s^5*t^9 + 34560*ep^6*mtt*mWW*s^5*t^9 - 16*ep*mtt^5*mWW*t^10 - 168*ep^2*mtt^5*mWW*t^10 - 664*ep^3*mtt^5*mWW*t^10 - 1248*ep^4*mtt^5*mWW*t^10 - 1120*ep^5*mtt^5*mWW*t^10 - 384*ep^6*mtt^5*mWW*t^10 - 58*mtt^4*mWW^2*t^10 - 858*ep*mtt^4*mWW^2*t^10 - 5064*ep^2*mtt^4*mWW^2*t^10 - 15218*ep^3*mtt^4*mWW^2*t^10 - 24518*ep^4*mtt^4*mWW^2*t^10 - 20044*ep^5*mtt^4*mWW^2*t^10 - 6480*ep^6*mtt^4*mWW^2*t^10 - 36*mtt^3*mWW^3*t^10 - 525*ep*mtt^3*mWW^3*t^10 - 3091*ep^2*mtt^3*mWW^3*t^10 - 9425*ep^3*mtt^3*mWW^3*t^10 - 15761*ep^4*mtt^3*mWW^3*t^10 - 13762*ep^5*mtt^3*mWW^3*t^10 - 4920*ep^6*mtt^3*mWW^3*t^10 + 312*mtt^2*mWW^4*t^10 + 4687*ep*mtt^2*mWW^4*t^10 + 28109*ep^2*mtt^2*mWW^4*t^10 + 86051*ep^3*mtt^2*mWW^4*t^10 + 142027*ep^4*mtt^2*mWW^4*t^10 + 120054*ep^5*mtt^2*mWW^4*t^10 + 40680*ep^6*mtt^2*mWW^4*t^10 - 284*mtt*mWW^5*t^10 - 4287*ep*mtt*mWW^5*t^10 - 25849*ep^2*mtt*mWW^5*t^10 - 79635*ep^3*mtt*mWW^5*t^10 - 132459*ep^4*mtt*mWW^5*t^10 - 113046*ep^5*mtt*mWW^5*t^10 - 38760*ep^6*mtt*mWW^5*t^10 + 66*mWW^6*t^10 + 999*ep*mWW^6*t^10 + 6063*ep^2*mWW^6*t^10 + 18891*ep^3*mWW^6*t^10 + 31959*ep^4*mWW^6*t^10 + 27918*ep^5*mWW^6*t^10 + 9864*ep^6*mWW^6*t^10 + 1248*ep*mtt^5*s*t^10 + 13776*ep^2*mtt^5*s*t^10 + 56928*ep^3*mtt^5*s*t^10 + 110064*ep^4*mtt^5*s*t^10 + 100224*ep^5*mtt^5*s*t^10 + 34560*ep^6*mtt^5*s*t^10 - 3272*ep*mtt^4*mWW*s*t^10 - 36072*ep^2*mtt^4*mWW*s*t^10 - 148800*ep^3*mtt^4*mWW*s*t^10 - 287024*ep^4*mtt^4*mWW*s*t^10 - 260688*ep^5*mtt^4*mWW*s*t^10 - 89664*ep^6*mtt^4*mWW*s*t^10 + 126*mtt^3*mWW^2*s*t^10 + 4048*ep*mtt^3*mWW^2*s*t^10 + 34944*ep^2*mtt^3*mWW^2*s*t^10 + 131108*ep^3*mtt^3*mWW^2*s*t^10 + 240706*ep^4*mtt^3*mWW^2*s*t^10 + 212124*ep^5*mtt^3*mWW^2*s*t^10 + 71504*ep^6*mtt^3*mWW^2*s*t^10 + 166*mtt^2*mWW^3*s*t^10 + 3087*ep*mtt^2*mWW^3*s*t^10 + 21797*ep^2*mtt^2*mWW^3*s*t^10 + 75583*ep^3*mtt^2*mWW^3*s*t^10 + 136829*ep^4*mtt^2*mWW^3*s*t^10 + 123698*ep^5*mtt^2*mWW^3*s*t^10 + 43960*ep^6*mtt^2*mWW^3*s*t^10 - 518*mtt*mWW^4*s*t^10 - 8714*ep*mtt*mWW^4*s*t^10 - 57190*ep^2*mtt*mWW^4*s*t^10 - 187494*ep^3*mtt*mWW^4*s*t^10 - 324740*ep^4*mtt*mWW^4*s*t^10 - 283328*ep^5*mtt*mWW^4*s*t^10 - 97856*ep^6*mtt*mWW^4*s*t^10 + 226*mWW^5*s*t^10 + 3603*ep*mWW^5*s*t^10 + 22745*ep^2*mWW^5*s*t^10 + 72675*ep^3*mWW^5*s*t^10 + 124165*ep^4*mWW^5*s*t^10 + 107970*ep^5*mWW^5*s*t^10 + 37496*ep^6*mWW^5*s*t^10 - 3456*ep*mtt^4*s^2*t^10 - 38112*ep^2*mtt^4*s^2*t^10 - 157296*ep^3*mtt^4*s^2*t^10 - 303648*ep^4*mtt^4*s^2*t^10 - 276048*ep^5*mtt^4*s^2*t^10 - 95040*ep^6*mtt^4*s^2*t^10 + 7440*ep*mtt^3*mWW*s^2*t^10 + 81892*ep^2*mtt^3*mWW*s^2*t^10 + 337296*ep^3*mtt^3*mWW*s^2*t^10 + 649620*ep^4*mtt^3*mWW*s^2*t^10 + 589144*ep^5*mtt^3*mWW*s^2*t^10 + 202368*ep^6*mtt^3*mWW*s^2*t^10 - 68*mtt^2*mWW^2*s^2*t^10 - 4790*ep*mtt^2*mWW^2*s^2*t^10 - 47292*ep^2*mtt^2*mWW^2*s^2*t^10 - 186922*ep^3*mtt^2*mWW^2*s^2*t^10 - 351704*ep^4*mtt^2*mWW^2*s^2*t^10 - 313848*ep^5*mtt^2*mWW^2*s^2*t^10 - 106496*ep^6*mtt^2*mWW^2*s^2*t^10 - 140*mtt*mWW^3*s^2*t^10 - 2878*ep*mtt*mWW^3*s^2*t^10 - 21574*ep^2*mtt*mWW^3*s^2*t^10 - 77310*ep^3*mtt*mWW^3*s^2*t^10 - 141990*ep^4*mtt*mWW^3*s^2*t^10 - 128588*ep^5*mtt*mWW^3*s^2*t^10 - 45360*ep^6*mtt*mWW^3*s^2*t^10 + 160*mWW^4*s^2*t^10 + 3172*ep*mWW^4*s^2*t^10 + 23022*ep^2*mWW^4*s^2*t^10 + 80264*ep^3*mWW^4*s^2*t^10 + 144074*ep^4*mWW^4*s^2*t^10 + 128060*ep^5*mWW^4*s^2*t^10 + 44528*ep^6*mWW^4*s^2*t^10 + 3168*ep*mtt^3*s^3*t^10 + 34896*ep^2*mtt^3*s^3*t^10 + 143808*ep^3*mtt^3*s^3*t^10 + 277104*ep^4*mtt^3*s^3*t^10 + 251424*ep^5*mtt^3*s^3*t^10 + 86400*ep^6*mtt^3*s^3*t^10 - 5432*ep*mtt^2*mWW*s^3*t^10 - 59732*ep^2*mtt^2*mWW*s^3*t^10 - 245752*ep^3*mtt^2*mWW*s^3*t^10 - 472708*ep^4*mtt^2*mWW*s^3*t^10 - 428136*ep^5*mtt^2*mWW*s^3*t^10 - 146880*ep^6*mtt^2*mWW*s^3*t^10 + 2064*ep*mtt*mWW^2*s^3*t^10 + 22552*ep^2*mtt*mWW^2*s^3*t^10 + 92240*ep^3*mtt*mWW^2*s^3*t^10 + 176344*ep^4*mtt*mWW^2*s^3*t^10 + 158736*ep^5*mtt*mWW^2*s^3*t^10 + 54144*ep^6*mtt*mWW^2*s^3*t^10 + 200*ep*mWW^3*s^3*t^10 + 2284*ep^2*mWW^3*s^3*t^10 + 9704*ep^3*mWW^3*s^3*t^10 + 19260*ep^4*mWW^3*s^3*t^10 + 17976*ep^5*mWW^3*s^3*t^10 + 6336*ep^6*mWW^3*s^3*t^10 - 960*ep*mtt^2*s^4*t^10 - 10560*ep^2*mtt^2*s^4*t^10 - 43440*ep^3*mtt^2*s^4*t^10 - 83520*ep^4*mtt^2*s^4*t^10 - 75600*ep^5*mtt^2*s^4*t^10 - 25920*ep^6*mtt^2*s^4*t^10 + 1280*ep*mtt*mWW*s^4*t^10 + 14080*ep^2*mtt*mWW*s^4*t^10 + 57920*ep^3*mtt*mWW*s^4*t^10 + 111360*ep^4*mtt*mWW*s^4*t^10 + 100800*ep^5*mtt*mWW*s^4*t^10 + 34560*ep^6*mtt*mWW*s^4*t^10 - 320*ep*mWW^2*s^4*t^10 - 3520*ep^2*mWW^2*s^4*t^10 - 14480*ep^3*mWW^2*s^4*t^10 - 27840*ep^4*mWW^2*s^4*t^10 - 25200*ep^5*mWW^2*s^4*t^10 - 8640*ep^6*mWW^2*s^4*t^10 + 4*mtt^3*mWW^2*t^11 + 65*ep*mtt^3*mWW^2*t^11 + 413*ep^2*mtt^3*mWW^2*t^11 + 1313*ep^3*mtt^3*mWW^2*t^11 + 2207*ep^4*mtt^3*mWW^2*t^11 + 1862*ep^5*mtt^3*mWW^2*t^11 + 616*ep^6*mtt^3*mWW^2*t^11 + 4*mtt^2*mWW^3*t^11 + 65*ep*mtt^2*mWW^3*t^11 + 413*ep^2*mtt^2*mWW^3*t^11 + 1313*ep^3*mtt^2*mWW^3*t^11 + 2207*ep^4*mtt^2*mWW^3*t^11 + 1862*ep^5*mtt^2*mWW^3*t^11 + 616*ep^6*mtt^2*mWW^3*t^11 - 20*mtt*mWW^4*t^11 - 325*ep*mtt*mWW^4*t^11 - 2065*ep^2*mtt*mWW^4*t^11 - 6565*ep^3*mtt*mWW^4*t^11 - 11035*ep^4*mtt*mWW^4*t^11 - 9310*ep^5*mtt*mWW^4*t^11 - 3080*ep^6*mtt*mWW^4*t^11 + 12*mWW^5*t^11 + 195*ep*mWW^5*t^11 + 1239*ep^2*mWW^5*t^11 + 3939*ep^3*mWW^5*t^11 + 6621*ep^4*mWW^5*t^11 + 5586*ep^5*mWW^5*t^11 + 1848*ep^6*mWW^5*t^11 - 432*ep*mtt^4*s*t^11 - 4760*ep^2*mtt^4*s*t^11 - 19624*ep^3*mtt^4*s*t^11 - 37832*ep^4*mtt^4*s*t^11 - 34344*ep^5*mtt^4*s*t^11 - 11808*ep^6*mtt^4*s*t^11 + 1248*ep*mtt^3*mWW*s*t^11 + 13744*ep^2*mtt^3*mWW*s*t^11 + 56624*ep^3*mtt^3*mWW*s*t^11 + 109072*ep^4*mtt^3*mWW*s*t^11 + 98928*ep^5*mtt^3*mWW*s*t^11 + 33984*ep^6*mtt^3*mWW*s*t^11 - 4*mtt^2*mWW^2*s*t^11 - 1217*ep*mtt^2*mWW^2*s*t^11 - 13085*ep^2*mtt^2*mWW^2*s*t^11 - 53441*ep^3*mtt^2*mWW^2*s*t^11 - 102431*ep^4*mtt^2*mWW^2*s*t^11 - 92582*ep^5*mtt^2*mWW^2*s*t^11 - 31720*ep^6*mtt^2*mWW^2*s*t^11 - 8*mtt*mWW^3*s*t^11 + 158*ep*mtt*mWW^3*s*t^11 + 2326*ep^2*mtt*mWW^3*s*t^11 + 10254*ep^3*mtt*mWW^3*s*t^11 + 20146*ep^4*mtt*mWW^3*s*t^11 + 18308*ep^5*mtt*mWW^3*s*t^11 + 6256*ep^6*mtt*mWW^3*s*t^11 + 12*mWW^4*s*t^11 + 243*ep*mWW^4*s*t^11 + 1775*ep^2*mWW^4*s*t^11 + 6187*ep^3*mWW^4*s*t^11 + 11045*ep^4*mWW^4*s*t^11 + 9690*ep^5*mWW^4*s*t^11 + 3288*ep^6*mWW^4*s*t^11 + 816*ep*mtt^3*s^2*t^11 + 8984*ep^2*mtt^3*s^2*t^11 + 37000*ep^3*mtt^3*s^2*t^11 + 71240*ep^4*mtt^3*s^2*t^11 + 64584*ep^5*mtt^3*s^2*t^11 + 22176*ep^6*mtt^3*s^2*t^11 - 1840*ep*mtt^2*mWW*s^2*t^11 - 20248*ep^2*mtt^2*mWW*s^2*t^11 - 83336*ep^3*mtt^2*mWW*s^2*t^11 - 160328*ep^4*mtt^2*mWW*s^2*t^11 - 145224*ep^5*mtt^2*mWW*s^2*t^11 - 49824*ep^6*mtt^2*mWW*s^2*t^11 + 1232*ep*mtt*mWW^2*s^2*t^11 + 13544*ep^2*mtt*mWW^2*s^2*t^11 + 55672*ep^3*mtt*mWW^2*s^2*t^11 + 106936*ep^4*mtt*mWW^2*s^2*t^11 + 96696*ep^5*mtt*mWW^2*s^2*t^11 + 33120*ep^6*mtt*mWW^2*s^2*t^11 - 208*ep*mWW^3*s^2*t^11 - 2280*ep^2*mWW^3*s^2*t^11 - 9336*ep^3*mWW^3*s^2*t^11 - 17848*ep^4*mWW^3*s^2*t^11 - 16056*ep^5*mWW^3*s^2*t^11 - 5472*ep^6*mWW^3*s^2*t^11 - 384*ep*mtt^2*s^3*t^11 - 4224*ep^2*mtt^2*s^3*t^11 - 17376*ep^3*mtt^2*s^3*t^11 - 33408*ep^4*mtt^2*s^3*t^11 - 30240*ep^5*mtt^2*s^3*t^11 - 10368*ep^6*mtt^2*s^3*t^11 + 640*ep*mtt*mWW*s^3*t^11 + 7040*ep^2*mtt*mWW*s^3*t^11 + 28960*ep^3*mtt*mWW*s^3*t^11 + 55680*ep^4*mtt*mWW*s^3*t^11 + 50400*ep^5*mtt*mWW*s^3*t^11 + 17280*ep^6*mtt*mWW*s^3*t^11 - 256*ep*mWW^2*s^3*t^11 - 2816*ep^2*mWW^2*s^3*t^11 - 11584*ep^3*mWW^2*s^3*t^11 - 22272*ep^4*mWW^2*s^3*t^11 - 20160*ep^5*mWW^2*s^3*t^11 - 6912*ep^6*mWW^2*s^3*t^11 + 64*ep*mtt^3*s*t^12 + 704*ep^2*mtt^3*s*t^12 + 2896*ep^3*mtt^3*s*t^12 + 5568*ep^4*mtt^3*s*t^12 + 5040*ep^5*mtt^3*s*t^12 + 1728*ep^6*mtt^3*s*t^12 - 192*ep*mtt^2*mWW*s*t^12 - 2112*ep^2*mtt^2*mWW*s*t^12 - 8688*ep^3*mtt^2*mWW*s*t^12 - 16704*ep^4*mtt^2*mWW*s*t^12 - 15120*ep^5*mtt^2*mWW*s*t^12 - 5184*ep^6*mtt^2*mWW*s*t^12 + 192*ep*mtt*mWW^2*s*t^12 + 2112*ep^2*mtt*mWW^2*s*t^12 + 8688*ep^3*mtt*mWW^2*s*t^12 + 16704*ep^4*mtt*mWW^2*s*t^12 + 15120*ep^5*mtt*mWW^2*s*t^12 + 5184*ep^6*mtt*mWW^2*s*t^12 - 64*ep*mWW^3*s*t^12 - 704*ep^2*mWW^3*s*t^12 - 2896*ep^3*mWW^3*s*t^12 - 5568*ep^4*mWW^3*s*t^12 - 5040*ep^5*mWW^3*s*t^12 - 1728*ep^6*mWW^3*s*t^12 - 64*ep*mtt^2*s^2*t^12 - 704*ep^2*mtt^2*s^2*t^12 - 2896*ep^3*mtt^2*s^2*t^12 - 5568*ep^4*mtt^2*s^2*t^12 - 5040*ep^5*mtt^2*s^2*t^12 - 1728*ep^6*mtt^2*s^2*t^12 + 128*ep*mtt*mWW*s^2*t^12 + 1408*ep^2*mtt*mWW*s^2*t^12 + 5792*ep^3*mtt*mWW*s^2*t^12 + 11136*ep^4*mtt*mWW*s^2*t^12 + 10080*ep^5*mtt*mWW*s^2*t^12 + 3456*ep^6*mtt*mWW*s^2*t^12 - 64*ep*mWW^2*s^2*t^12 - 704*ep^2*mWW^2*s^2*t^12 - 2896*ep^3*mWW^2*s^2*t^12 - 5568*ep^4*mWW^2*s^2*t^12 - 5040*ep^5*mWW^2*s^2*t^12 - 1728*ep^6*mWW^2*s^2*t^12))/(4*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^3*s^3*(-mtt + mWW + s)^2*t*(-mWW + t)^2*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (72*ep*mtt^10*mWW^3*s^4 + 708*ep^2*mtt^10*mWW^3*s^4 + 764*ep^3*mtt^10*mWW^3*s^4 - 7908*ep^4*mtt^10*mWW^3*s^4 - 27124*ep^5*mtt^10*mWW^3*s^4 - 31968*ep^6*mtt^10*mWW^3*s^4 - 12880*ep^7*mtt^10*mWW^3*s^4 - 312*ep*mtt^9*mWW^4*s^4 - 2896*ep^2*mtt^9*mWW^4*s^4 - 3212*ep^3*mtt^9*mWW^4*s^4 + 30560*ep^4*mtt^9*mWW^4*s^4 + 105748*ep^5*mtt^9*mWW^4*s^4 + 125264*ep^6*mtt^9*mWW^4*s^4 + 50704*ep^7*mtt^9*mWW^4*s^4 + 392*ep*mtt^8*mWW^5*s^4 + 3536*ep^2*mtt^8*mWW^5*s^4 + 5048*ep^3*mtt^8*mWW^5*s^4 - 29920*ep^4*mtt^8*mWW^5*s^4 - 112720*ep^5*mtt^8*mWW^5*s^4 - 137920*ep^6*mtt^8*mWW^5*s^4 - 57024*ep^7*mtt^8*mWW^5*s^4 + 72*ep*mtt^7*mWW^6*s^4 + 464*ep^2*mtt^7*mWW^6*s^4 - 2760*ep^3*mtt^7*mWW^6*s^4 - 22816*ep^4*mtt^7*mWW^6*s^4 - 53712*ep^5*mtt^7*mWW^6*s^4 - 52672*ep^6*mtt^7*mWW^6*s^4 - 18624*ep^7*mtt^7*mWW^6*s^4 - 488*ep*mtt^6*mWW^7*s^4 - 4072*ep^2*mtt^6*mWW^7*s^4 - 2096*ep^3*mtt^6*mWW^7*s^4 + 54680*ep^4*mtt^6*mWW^7*s^4 + 172456*ep^5*mtt^6*mWW^7*s^4 + 198656*ep^6*mtt^6*mWW^7*s^4 + 79392*ep^7*mtt^6*mWW^7*s^4 + 280*ep*mtt^5*mWW^8*s^4 + 2640*ep^2*mtt^5*mWW^8*s^4 + 4672*ep^3*mtt^5*mWW^8*s^4 - 18816*ep^4*mtt^5*mWW^8*s^4 - 80264*ep^5*mtt^5*mWW^8*s^4 - 103200*ep^6*mtt^5*mWW^8*s^4 - 44064*ep^7*mtt^5*mWW^8*s^4 + 24*ep*mtt^4*mWW^9*s^4 - 176*ep^2*mtt^4*mWW^9*s^4 - 3512*ep^3*mtt^4*mWW^9*s^4 - 15104*ep^4*mtt^4*mWW^9*s^4 - 27536*ep^5*mtt^4*mWW^9*s^4 - 22592*ep^6*mtt^4*mWW^9*s^4 - 6848*ep^7*mtt^4*mWW^9*s^4 - 40*ep*mtt^3*mWW^10*s^4 - 208*ep^2*mtt^3*mWW^10*s^4 + 1288*ep^3*mtt^3*mWW^10*s^4 + 10976*ep^4*mtt^3*mWW^10*s^4 + 27952*ep^5*mtt^3*mWW^10*s^4 + 30272*ep^6*mtt^3*mWW^10*s^4 + 11840*ep^7*mtt^3*mWW^10*s^4 + 4*ep^2*mtt^2*mWW^11*s^4 - 204*ep^3*mtt^2*mWW^11*s^4 - 1748*ep^4*mtt^2*mWW^11*s^4 - 5076*ep^5*mtt^2*mWW^11*s^4 - 6176*ep^6*mtt^2*mWW^11*s^4 - 2640*ep^7*mtt^2*mWW^11*s^4 + 12*ep^3*mtt*mWW^12*s^4 + 96*ep^4*mtt*mWW^12*s^4 + 276*ep^5*mtt*mWW^12*s^4 + 336*ep^6*mtt*mWW^12*s^4 + 144*ep^7*mtt*mWW^12*s^4 - 432*ep*mtt^9*mWW^3*s^5 - 4248*ep^2*mtt^9*mWW^3*s^5 - 4584*ep^3*mtt^9*mWW^3*s^5 + 47448*ep^4*mtt^9*mWW^3*s^5 + 162744*ep^5*mtt^9*mWW^3*s^5 + 191808*ep^6*mtt^9*mWW^3*s^5 + 77280*ep^7*mtt^9*mWW^3*s^5 + 1644*ep*mtt^8*mWW^4*s^5 + 15178*ep^2*mtt^8*mWW^4*s^5 + 16602*ep^3*mtt^8*mWW^4*s^5 - 160806*ep^4*mtt^8*mWW^4*s^5 - 554758*ep^5*mtt^8*mWW^4*s^5 - 656548*ep^6*mtt^8*mWW^4*s^5 - 265664*ep^7*mtt^8*mWW^4*s^5 - 1636*ep*mtt^7*mWW^5*s^5 - 14608*ep^2*mtt^7*mWW^5*s^5 - 20772*ep^3*mtt^7*mWW^5*s^5 + 122984*ep^4*mtt^7*mWW^5*s^5 + 463800*ep^5*mtt^7*mWW^5*s^5 + 568712*ep^6*mtt^7*mWW^5*s^5 + 235696*ep^7*mtt^7*mWW^5*s^5 - 788*ep*mtt^6*mWW^6*s^5 - 6416*ep^2*mtt^6*mWW^6*s^5 + 4444*ep^3*mtt^6*mWW^6*s^5 + 128840*ep^4*mtt^6*mWW^6*s^5 + 355448*ep^5*mtt^6*mWW^6*s^5 + 380376*ep^6*mtt^6*mWW^6*s^5 + 143696*ep^7*mtt^6*mWW^6*s^5 + 2140*ep*mtt^5*mWW^7*s^5 + 18416*ep^2*mtt^5*mWW^7*s^5 + 15772*ep^3*mtt^5*mWW^7*s^5 - 212600*ep^4*mtt^5*mWW^7*s^5 - 705096*ep^5*mtt^5*mWW^7*s^5 - 826584*ep^6*mtt^5*mWW^7*s^5 - 333584*ep^7*mtt^5*mWW^7*s^5 - 924*ep*mtt^4*mWW^8*s^5 - 9148*ep^2*mtt^4*mWW^8*s^5 - 19120*ep^3*mtt^4*mWW^8*s^5 + 49724*ep^4*mtt^4*mWW^8*s^5 + 245324*ep^5*mtt^4*mWW^8*s^5 + 326480*ep^6*mtt^4*mWW^8*s^5 + 141776*ep^7*mtt^4*mWW^8*s^5 - 76*ep*mtt^3*mWW^9*s^5 + 432*ep^2*mtt^3*mWW^9*s^5 + 9556*ep^3*mtt^3*mWW^9*s^5 + 41560*ep^4*mtt^3*mWW^9*s^5 + 76040*ep^5*mtt^3*mWW^9*s^5 + 62360*ep^6*mtt^3*mWW^9*s^5 + 18832*ep^7*mtt^3*mWW^9*s^5 + 68*ep*mtt^2*mWW^10*s^5 + 384*ep^2*mtt^2*mWW^10*s^5 - 1948*ep^3*mtt^2*mWW^10*s^5 - 17848*ep^4*mtt^2*mWW^10*s^5 - 46184*ep^5*mtt^2*mWW^10*s^5 - 50456*ep^6*mtt^2*mWW^10*s^5 - 19856*ep^7*mtt^2*mWW^10*s^5 + 4*ep*mtt*mWW^11*s^5 + 8*ep^2*mtt*mWW^11*s^5 + 28*ep^3*mtt*mWW^11*s^5 + 608*ep^4*mtt*mWW^11*s^5 + 2512*ep^5*mtt*mWW^11*s^5 + 3704*ep^6*mtt*mWW^11*s^5 + 1776*ep^7*mtt*mWW^11*s^5 + 2*ep^2*mWW^12*s^5 + 22*ep^3*mWW^12*s^5 + 90*ep^4*mWW^12*s^5 + 170*ep^5*mWW^12*s^5 + 148*ep^6*mWW^12*s^5 + 48*ep^7*mWW^12*s^5 + 1080*ep*mtt^8*mWW^3*s^6 + 10620*ep^2*mtt^8*mWW^3*s^6 + 11460*ep^3*mtt^8*mWW^3*s^6 - 118620*ep^4*mtt^8*mWW^3*s^6 - 406860*ep^5*mtt^8*mWW^3*s^6 - 479520*ep^6*mtt^8*mWW^3*s^6 - 193200*ep^7*mtt^8*mWW^3*s^6 - 3540*ep*mtt^7*mWW^4*s^6 - 32450*ep^2*mtt^7*mWW^4*s^6 - 34830*ep^3*mtt^7*mWW^4*s^6 + 345630*ep^4*mtt^7*mWW^4*s^6 + 1187570*ep^5*mtt^7*mWW^4*s^6 + 1403780*ep^6*mtt^7*mWW^4*s^6 + 567760*ep^7*mtt^7*mWW^4*s^6 + 2540*ep*mtt^6*mWW^5*s^6 + 22278*ep^2*mtt^6*mWW^5*s^6 + 31810*ep^3*mtt^6*mWW^5*s^6 - 183778*ep^4*mtt^6*mWW^5*s^6 - 697854*ep^5*mtt^6*mWW^5*s^6 - 860564*ep^6*mtt^6*mWW^5*s^6 - 358560*ep^7*mtt^6*mWW^5*s^6 + 2444*ep*mtt^5*mWW^6*s^6 + 20990*ep^2*mtt^5*mWW^6*s^6 + 7666*ep^3*mtt^5*mWW^6*s^6 - 298786*ep^4*mtt^5*mWW^6*s^6 - 909518*ep^5*mtt^5*mWW^6*s^6 - 1018780*ep^6*mtt^5*mWW^6*s^6 - 397168*ep^7*mtt^5*mWW^6*s^6 - 3716*ep*mtt^4*mWW^7*s^6 - 32722*ep^2*mtt^4*mWW^7*s^6 - 35494*ep^3*mtt^4*mWW^7*s^6 + 337558*ep^4*mtt^4*mWW^7*s^6 + 1168666*ep^5*mtt^4*mWW^7*s^6 + 1390956*ep^6*mtt^4*mWW^7*s^6 + 566336*ep^7*mtt^4*mWW^7*s^6 + 1124*ep*mtt^3*mWW^8*s^6 + 11658*ep^2*mtt^3*mWW^8*s^6 + 26758*ep^3*mtt^3*mWW^8*s^6 - 52630*ep^4*mtt^3*mWW^8*s^6 - 294138*ep^5*mtt^3*mWW^8*s^6 - 403220*ep^6*mtt^3*mWW^8*s^6 - 177936*ep^7*mtt^3*mWW^8*s^6 + 100*ep*mtt^2*mWW^9*s^6 - 158*ep^2*mtt^2*mWW^9*s^6 - 7882*ep^3*mtt^2*mWW^9*s^6 - 35990*ep^4*mtt^2*mWW^9*s^6 - 65866*ep^5*mtt^2*mWW^9*s^6 - 52700*ep^6*mtt^2*mWW^9*s^6 - 15200*ep^7*mtt^2*mWW^9*s^6 - 28*ep*mtt*mWW^10*s^6 - 198*ep^2*mtt*mWW^10*s^6 + 406*ep^3*mtt*mWW^10*s^6 + 5786*ep^4*mtt*mWW^10*s^6 + 16086*ep^5*mtt*mWW^10*s^6 + 18220*ep^6*mtt*mWW^10*s^6 + 7344*ep^7*mtt*mWW^10*s^6 - 4*ep*mWW^11*s^6 - 18*ep^2*mWW^11*s^6 + 106*ep^3*mWW^11*s^6 + 830*ep^4*mWW^11*s^6 + 1914*ep^5*mWW^11*s^6 + 1828*ep^6*mWW^11*s^6 + 624*ep^7*mWW^11*s^6 - 1440*ep*mtt^7*mWW^3*s^7 - 14160*ep^2*mtt^7*mWW^3*s^7 - 15280*ep^3*mtt^7*mWW^3*s^7 + 158160*ep^4*mtt^7*mWW^3*s^7 + 542480*ep^5*mtt^7*mWW^3*s^7 + 639360*ep^6*mtt^7*mWW^3*s^7 + 257600*ep^7*mtt^7*mWW^3*s^7 + 3960*ep*mtt^6*mWW^4*s^7 + 35940*ep^2*mtt^6*mWW^4*s^7 + 37540*ep^3*mtt^6*mWW^4*s^7 - 385660*ep^4*mtt^6*mWW^4*s^7 - 1317660*ep^5*mtt^6*mWW^4*s^7 - 1554920*ep^6*mtt^6*mWW^4*s^7 - 628480*ep^7*mtt^6*mWW^4*s^7 - 1640*ep*mtt^5*mWW^5*s^7 - 13752*ep^2*mtt^5*mWW^5*s^7 - 20480*ep^3*mtt^5*mWW^5*s^7 + 103672*ep^4*mtt^5*mWW^5*s^7 + 407816*ep^5*mtt^5*mWW^5*s^7 + 513536*ep^6*mtt^5*mWW^5*s^7 + 217760*ep^7*mtt^5*mWW^5*s^7 - 3408*ep*mtt^4*mWW^6*s^7 - 29812*ep^2*mtt^4*mWW^6*s^7 - 22604*ep^3*mtt^4*mWW^6*s^7 + 359484*ep^4*mtt^4*mWW^6*s^7 + 1159004*ep^5*mtt^4*mWW^6*s^7 + 1331032*ep^6*mtt^4*mWW^6*s^7 + 527712*ep^7*mtt^4*mWW^6*s^7 + 3152*ep*mtt^3*mWW^7*s^7 + 28192*ep^2*mtt^3*mWW^7*s^7 + 34096*ep^3*mtt^3*mWW^7*s^7 - 273056*ep^4*mtt^3*mWW^7*s^7 - 972992*ep^5*mtt^3*mWW^7*s^7 - 1171520*ep^6*mtt^3*mWW^7*s^7 - 480640*ep^7*mtt^3*mWW^7*s^7 - 552*ep*mtt^2*mWW^8*s^7 - 6148*ep^2*mtt^2*mWW^8*s^7 - 15156*ep^3*mtt^2*mWW^8*s^7 + 25276*ep^4*mtt^2*mWW^8*s^7 + 156956*ep^5*mtt^2*mWW^8*s^7 + 222408*ep^6*mtt^2*mWW^8*s^7 + 100288*ep^7*mtt^2*mWW^8*s^7 - 72*ep*mtt*mWW^9*s^7 - 280*ep^2*mtt*mWW^9*s^7 + 1664*ep^3*mtt*mWW^9*s^7 + 11224*ep^4*mtt*mWW^9*s^7 + 22696*ep^5*mtt*mWW^9*s^7 + 18624*ep^6*mtt*mWW^9*s^7 + 5280*ep^7*mtt*mWW^9*s^7 + 20*ep^2*mWW^10*s^7 + 220*ep^3*mWW^10*s^7 + 900*ep^4*mWW^10*s^7 + 1700*ep^5*mWW^10*s^7 + 1480*ep^6*mWW^10*s^7 + 480*ep^7*mWW^10*s^7 + 1080*ep*mtt^6*mWW^3*s^8 + 10620*ep^2*mtt^6*mWW^3*s^8 + 11460*ep^3*mtt^6*mWW^3*s^8 - 118620*ep^4*mtt^6*mWW^3*s^8 - 406860*ep^5*mtt^6*mWW^3*s^8 - 479520*ep^6*mtt^6*mWW^3*s^8 - 193200*ep^7*mtt^6*mWW^3*s^8 - 2400*ep*mtt^5*mWW^4*s^8 - 21460*ep^2*mtt^5*mWW^4*s^8 - 21480*ep^3*mtt^5*mWW^4*s^8 + 232860*ep^4*mtt^5*mWW^4*s^8 + 788920*ep^5*mtt^5*mWW^4*s^8 + 928600*ep^6*mtt^5*mWW^4*s^8 + 374960*ep^7*mtt^5*mWW^4*s^8 + 160*ep*mtt^4*mWW^5*s^8 + 628*ep^2*mtt^4*mWW^5*s^8 + 2580*ep^3*mtt^4*mWW^5*s^8 + 10612*ep^4*mtt^4*mWW^5*s^8 + 16476*ep^5*mtt^4*mWW^5*s^8 + 4456*ep^6*mtt^4*mWW^5*s^8 - 3520*ep^7*mtt^4*mWW^5*s^8 + 2360*ep*mtt^3*mWW^6*s^8 + 20696*ep^2*mtt^3*mWW^6*s^8 + 18776*ep^3*mtt^3*mWW^6*s^8 - 231896*ep^4*mtt^3*mWW^6*s^8 - 768704*ep^5*mtt^3*mWW^6*s^8 - 894096*ep^6*mtt^3*mWW^6*s^8 - 357728*ep^7*mtt^3*mWW^6*s^8 - 1264*ep*mtt^2*mWW^7*s^8 - 11436*ep^2*mtt^2*mWW^7*s^8 - 14284*ep^3*mtt^2*mWW^7*s^8 + 109388*ep^4*mtt^2*mWW^7*s^8 + 395068*ep^5*mtt^2*mWW^7*s^8 + 480112*ep^6*mtt^2*mWW^7*s^8 + 198544*ep^7*mtt^2*mWW^7*s^8 + 40*ep*mtt*mWW^8*s^8 + 764*ep^2*mtt*mWW^8*s^8 + 2704*ep^3*mtt*mWW^8*s^8 - 964*ep^4*mtt*mWW^8*s^8 - 20216*ep^5*mtt*mWW^8*s^8 - 34504*ep^6*mtt*mWW^8*s^8 - 17232*ep^7*mtt*mWW^8*s^8 + 24*ep*mWW^9*s^8 + 188*ep^2*mWW^9*s^8 + 244*ep^3*mWW^9*s^8 - 1380*ep^4*mWW^9*s^8 - 4684*ep^5*mWW^9*s^8 - 5048*ep^6*mWW^9*s^8 - 1824*ep^7*mWW^9*s^8 - 432*ep*mtt^5*mWW^3*s^9 - 4248*ep^2*mtt^5*mWW^3*s^9 - 4584*ep^3*mtt^5*mWW^3*s^9 + 47448*ep^4*mtt^5*mWW^3*s^9 + 162744*ep^5*mtt^5*mWW^3*s^9 + 191808*ep^6*mtt^5*mWW^3*s^9 + 77280*ep^7*mtt^5*mWW^3*s^9 + 732*ep*mtt^4*mWW^4*s^9 + 6386*ep^2*mtt^4*mWW^4*s^9 + 5922*ep^3*mtt^4*mWW^4*s^9 - 70590*ep^4*mtt^4*mWW^4*s^9 - 235838*ep^5*mtt^4*mWW^4*s^9 - 276404*ep^6*mtt^4*mWW^4*s^9 - 111424*ep^7*mtt^4*mWW^4*s^9 + 268*ep*mtt^3*mWW^5*s^9 + 2712*ep^2*mtt^3*mWW^5*s^9 + 2612*ep^3*mtt^3*mWW^5*s^9 - 32528*ep^4*mtt^3*mWW^5*s^9 - 107664*ep^5*mtt^3*mWW^5*s^9 - 123304*ep^6*mtt^3*mWW^5*s^9 - 48336*ep^7*mtt^3*mWW^5*s^9 - 764*ep*mtt^2*mWW^6*s^9 - 6620*ep^2*mtt^2*mWW^6*s^9 - 6064*ep^3*mtt^2*mWW^6*s^9 + 73180*ep^4*mtt^2*mWW^6*s^9 + 243500*ep^5*mtt^2*mWW^6*s^9 + 284368*ep^6*mtt^2*mWW^6*s^9 + 114256*ep^7*mtt^2*mWW^6*s^9 + 164*ep*mtt*mWW^7*s^9 + 1536*ep^2*mtt*mWW^7*s^9 + 1972*ep^3*mtt*mWW^7*s^9 - 14920*ep^4*mtt*mWW^7*s^9 - 55080*ep^5*mtt*mWW^7*s^9 - 68504*ep^6*mtt*mWW^7*s^9 - 28944*ep^7*mtt*mWW^7*s^9 + 32*ep*mWW^8*s^9 + 234*ep^2*mWW^8*s^9 + 142*ep^3*mWW^8*s^9 - 2590*ep^4*mWW^8*s^9 - 7662*ep^5*mWW^8*s^9 - 7964*ep^6*mWW^8*s^9 - 2832*ep^7*mWW^8*s^9 + 72*ep*mtt^4*mWW^3*s^10 + 708*ep^2*mtt^4*mWW^3*s^10 + 764*ep^3*mtt^4*mWW^3*s^10 - 7908*ep^4*mtt^4*mWW^3*s^10 - 27124*ep^5*mtt^4*mWW^3*s^10 - 31968*ep^6*mtt^4*mWW^3*s^10 - 12880*ep^7*mtt^4*mWW^3*s^10 - 84*ep*mtt^3*mWW^4*s^10 - 698*ep^2*mtt^3*mWW^4*s^10 - 542*ep^3*mtt^3*mWW^4*s^10 + 8006*ep^4*mtt^3*mWW^4*s^10 + 26018*ep^5*mtt^3*mWW^4*s^10 + 30228*ep^6*mtt^3*mWW^4*s^10 + 12144*ep^7*mtt^3*mWW^4*s^10 - 84*ep*mtt^2*mWW^5*s^10 - 794*ep^2*mtt^2*mWW^5*s^10 - 798*ep^3*mtt^2*mWW^5*s^10 + 8958*ep^4*mtt^2*mWW^5*s^10 + 30146*ep^5*mtt^2*mWW^5*s^10 + 35084*ep^6*mtt^2*mWW^5*s^10 + 13984*ep^7*mtt^2*mWW^5*s^10 + 84*ep*mtt*mWW^6*s^10 + 698*ep^2*mtt*mWW^6*s^10 + 542*ep^3*mtt*mWW^6*s^10 - 8006*ep^4*mtt*mWW^6*s^10 - 26018*ep^5*mtt*mWW^6*s^10 - 30228*ep^6*mtt*mWW^6*s^10 - 12144*ep^7*mtt*mWW^6*s^10 + 12*ep*mWW^7*s^10 + 86*ep^2*mWW^7*s^10 + 34*ep^3*mWW^7*s^10 - 1050*ep^4*mWW^7*s^10 - 3022*ep^5*mWW^7*s^10 - 3116*ep^6*mWW^7*s^10 - 1104*ep^7*mWW^7*s^10 - 108*ep^2*mtt^11*mWW^3*s^2*t - 1188*ep^3*mtt^11*mWW^3*s^2*t - 4992*ep^4*mtt^11*mWW^3*s^2*t - 10128*ep^5*mtt^11*mWW^3*s^2*t - 9984*ep^6*mtt^11*mWW^3*s^2*t - 3840*ep^7*mtt^11*mWW^3*s^2*t + 78*ep*mtt^10*mWW^4*s^2*t + 1602*ep^2*mtt^10*mWW^4*s^2*t + 11958*ep^3*mtt^10*mWW^4*s^2*t + 43218*ep^4*mtt^10*mWW^4*s^2*t + 81672*ep^5*mtt^10*mWW^4*s^2*t + 77544*ep^6*mtt^10*mWW^4*s^2*t + 29088*ep^7*mtt^10*mWW^4*s^2*t - 294*ep*mtt^9*mWW^5*s^2*t - 4986*ep^2*mtt^9*mWW^5*s^2*t - 33558*ep^3*mtt^9*mWW^5*s^2*t - 114810*ep^4*mtt^9*mWW^5*s^2*t - 210888*ep^5*mtt^9*mWW^5*s^2*t - 197256*ep^6*mtt^9*mWW^5*s^2*t - 73248*ep^7*mtt^9*mWW^5*s^2*t + 318*ep*mtt^8*mWW^6*s^2*t + 4914*ep^2*mtt^8*mWW^6*s^2*t + 31206*ep^3*mtt^8*mWW^6*s^2*t + 103650*ep^4*mtt^8*mWW^6*s^2*t + 188232*ep^5*mtt^8*mWW^6*s^2*t + 175656*ep^6*mtt^8*mWW^6*s^2*t + 65184*ep^7*mtt^8*mWW^6*s^2*t + 90*ep*mtt^7*mWW^7*s^2*t + 1710*ep^2*mtt^7*mWW^7*s^2*t + 11970*ep^3*mtt^7*mWW^7*s^2*t + 40710*ep^4*mtt^7*mWW^7*s^2*t + 72600*ep^5*mtt^7*mWW^7*s^2*t + 65400*ep^6*mtt^7*mWW^7*s^2*t + 23520*ep^7*mtt^7*mWW^7*s^2*t - 390*ep*mtt^6*mWW^8*s^2*t - 6282*ep^2*mtt^6*mWW^8*s^2*t - 40782*ep^3*mtt^6*mWW^8*s^2*t - 136218*ep^4*mtt^6*mWW^8*s^2*t - 246312*ep^5*mtt^6*mWW^8*s^2*t - 227976*ep^6*mtt^6*mWW^8*s^2*t - 84000*ep^7*mtt^6*mWW^8*s^2*t + 222*ep*mtt^5*mWW^9*s^2*t + 3618*ep^2*mtt^5*mWW^9*s^2*t + 23982*ep^3*mtt^5*mWW^9*s^2*t + 82242*ep^4*mtt^5*mWW^9*s^2*t + 152808*ep^5*mtt^5*mWW^9*s^2*t + 144936*ep^6*mtt^5*mWW^9*s^2*t + 54432*ep^7*mtt^5*mWW^9*s^2*t - 6*ep*mtt^4*mWW^10*s^2*t - 234*ep^2*mtt^4*mWW^10*s^2*t - 2382*ep^3*mtt^4*mWW^10*s^2*t - 10650*ep^4*mtt^4*mWW^10*s^2*t - 23592*ep^5*mtt^4*mWW^10*s^2*t - 25224*ep^6*mtt^4*mWW^10*s^2*t - 10272*ep^7*mtt^4*mWW^10*s^2*t - 18*ep*mtt^3*mWW^11*s^2*t - 234*ep^2*mtt^3*mWW^11*s^2*t - 1206*ep^3*mtt^3*mWW^11*s^2*t - 3150*ep^4*mtt^3*mWW^11*s^2*t - 4392*ep^5*mtt^3*mWW^11*s^2*t - 3096*ep^6*mtt^3*mWW^11*s^2*t - 864*ep^7*mtt^3*mWW^11*s^2*t + 24*ep^2*mtt^11*mWW^2*s^3*t + 256*ep^3*mtt^11*mWW^2*s^3*t + 1032*ep^4*mtt^11*mWW^2*s^3*t + 1984*ep^5*mtt^11*mWW^2*s^3*t + 1824*ep^6*mtt^11*mWW^2*s^3*t + 640*ep^7*mtt^11*mWW^2*s^3*t + 120*ep*mtt^10*mWW^3*s^3*t + 1708*ep^2*mtt^10*mWW^3*s^3*t + 7488*ep^3*mtt^10*mWW^3*s^3*t + 15952*ep^4*mtt^10*mWW^3*s^3*t + 20580*ep^5*mtt^10*mWW^3*s^3*t + 17512*ep^6*mtt^10*mWW^3*s^3*t + 7488*ep^7*mtt^10*mWW^3*s^3*t - 1030*ep*mtt^9*mWW^4*s^3*t - 13592*ep^2*mtt^9*mWW^4*s^3*t - 64372*ep^3*mtt^9*mWW^4*s^3*t - 150712*ep^4*mtt^9*mWW^4*s^3*t - 192738*ep^5*mtt^9*mWW^4*s^3*t - 133500*ep^6*mtt^9*mWW^4*s^3*t - 40816*ep^7*mtt^9*mWW^4*s^3*t - 136*mtt^8*mWW^5*s^3*t + 534*ep*mtt^8*mWW^5*s^3*t + 23326*ep^2*mtt^8*mWW^5*s^3*t + 154750*ep^3*mtt^8*mWW^5*s^3*t + 467654*ep^4*mtt^8*mWW^5*s^3*t + 740408*ep^5*mtt^8*mWW^5*s^3*t + 598360*ep^6*mtt^8*mWW^5*s^3*t + 195168*ep^7*mtt^8*mWW^5*s^3*t + 520*mtt^7*mWW^6*s^3*t + 5230*ep*mtt^7*mWW^6*s^3*t + 5268*ep^2*mtt^7*mWW^6*s^3*t - 128792*ep^3*mtt^7*mWW^6*s^3*t - 661596*ep^4*mtt^7*mWW^6*s^3*t - 1373330*ep^5*mtt^7*mWW^6*s^3*t - 1325596*ep^6*mtt^7*mWW^6*s^3*t - 489552*ep^7*mtt^7*mWW^6*s^3*t - 720*mtt^6*mWW^7*s^3*t - 9854*ep*mtt^6*mWW^7*s^3*t - 43426*ep^2*mtt^6*mWW^7*s^3*t - 19750*ep^3*mtt^6*mWW^7*s^3*t + 373110*ep^4*mtt^6*mWW^7*s^3*t + 1120296*ep^5*mtt^6*mWW^7*s^3*t + 1278712*ep^6*mtt^6*mWW^7*s^3*t + 525984*ep^7*mtt^6*mWW^7*s^3*t + 400*mtt^5*mWW^8*s^3*t + 5766*ep*mtt^5*mWW^8*s^3*t + 32548*ep^2*mtt^5*mWW^8*s^3*t + 83988*ep^3*mtt^5*mWW^8*s^3*t + 64940*ep^4*mtt^5*mWW^8*s^3*t - 129998*ep^5*mtt^5*mWW^8*s^3*t - 287908*ep^6*mtt^5*mWW^8*s^3*t - 156400*ep^7*mtt^5*mWW^8*s^3*t - 40*mtt^4*mWW^9*s^3*t - 214*ep*mtt^4*mWW^9*s^3*t - 2902*ep^2*mtt^4*mWW^9*s^3*t - 33742*ep^3*mtt^4*mWW^9*s^3*t - 150766*ep^4*mtt^4*mWW^9*s^3*t - 304120*ep^5*mtt^4*mWW^9*s^3*t - 280056*ep^6*mtt^4*mWW^9*s^3*t - 94176*ep^7*mtt^4*mWW^9*s^3*t - 24*mtt^3*mWW^10*s^3*t - 558*ep*mtt^3*mWW^10*s^3*t - 3180*ep^2*mtt^3*mWW^10*s^3*t - 1744*ep^3*mtt^3*mWW^10*s^3*t + 33988*ep^4*mtt^3*mWW^10*s^3*t + 107274*ep^5*mtt^3*mWW^10*s^3*t + 124364*ep^6*mtt^3*mWW^10*s^3*t + 50320*ep^7*mtt^3*mWW^10*s^3*t + 6*ep*mtt^2*mWW^11*s^3*t + 238*ep^2*mtt^2*mWW^11*s^3*t + 2038*ep^3*mtt^2*mWW^11*s^3*t + 6818*ep^4*mtt^2*mWW^11*s^3*t + 10292*ep^5*mtt^2*mWW^11*s^3*t + 6720*ep^6*mtt^2*mWW^11*s^3*t + 1440*ep^7*mtt^2*mWW^11*s^3*t - 12*ep^2*mtt*mWW^12*s^3*t - 120*ep^3*mtt*mWW^12*s^3*t - 420*ep^4*mtt*mWW^12*s^3*t - 648*ep^5*mtt*mWW^12*s^3*t - 432*ep^6*mtt*mWW^12*s^3*t - 96*ep^7*mtt*mWW^12*s^3*t - 168*ep^2*mtt^10*mWW^2*s^4*t - 1792*ep^3*mtt^10*mWW^2*s^4*t - 7224*ep^4*mtt^10*mWW^2*s^4*t - 13888*ep^5*mtt^10*mWW^2*s^4*t - 12768*ep^6*mtt^10*mWW^2*s^4*t - 4480*ep^7*mtt^10*mWW^2*s^4*t - 1176*ep*mtt^9*mWW^3*s^4*t - 12648*ep^2*mtt^9*mWW^3*s^4*t - 25124*ep^3*mtt^9*mWW^3*s^4*t + 61884*ep^4*mtt^9*mWW^3*s^4*t + 270568*ep^5*mtt^9*mWW^3*s^4*t + 318144*ep^6*mtt^9*mWW^3*s^4*t + 121600*ep^7*mtt^9*mWW^3*s^4*t + 6074*ep*mtt^8*mWW^4*s^4*t + 63658*ep^2*mtt^8*mWW^4*s^4*t + 164542*ep^3*mtt^8*mWW^4*s^4*t - 101554*ep^4*mtt^8*mWW^4*s^4*t - 974396*ep^5*mtt^8*mWW^4*s^4*t - 1335212*ep^6*mtt^8*mWW^4*s^4*t - 569904*ep^7*mtt^8*mWW^4*s^4*t + 520*mtt^7*mWW^5*s^4*t - 2020*ep*mtt^7*mWW^5*s^4*t - 67072*ep^2*mtt^7*mWW^5*s^4*t - 309048*ep^3*mtt^7*mWW^5*s^4*t - 476344*ep^4*mtt^7*mWW^5*s^4*t + 14168*ep^5*mtt^7*mWW^5*s^4*t + 630500*ep^6*mtt^7*mWW^5*s^4*t + 388608*ep^7*mtt^7*mWW^5*s^4*t - 1704*mtt^6*mWW^6*s^4*t - 21034*ep*mtt^6*mWW^6*s^4*t - 66034*ep^2*mtt^6*mWW^6*s^4*t + 191150*ep^3*mtt^6*mWW^6*s^4*t + 1586458*ep^4*mtt^6*mWW^6*s^4*t + 3625072*ep^5*mtt^6*mWW^6*s^4*t + 3588036*ep^6*mtt^6*mWW^6*s^4*t + 1323808*ep^7*mtt^6*mWW^6*s^4*t + 1936*mtt^5*mWW^7*s^4*t + 30708*ep*mtt^5*mWW^7*s^4*t + 149446*ep^2*mtt^5*mWW^7*s^4*t + 49274*ep^3*mtt^5*mWW^7*s^4*t - 1566922*ep^4*mtt^5*mWW^7*s^4*t - 4714042*ep^5*mtt^5*mWW^7*s^4*t - 5410752*ep^6*mtt^5*mWW^7*s^4*t - 2225136*ep^7*mtt^5*mWW^7*s^4*t - 784*mtt^4*mWW^8*s^4*t - 12170*ep*mtt^4*mWW^8*s^4*t - 66128*ep^2*mtt^4*mWW^8*s^4*t - 94228*ep^3*mtt^4*mWW^8*s^4*t + 373668*ep^4*mtt^4*mWW^8*s^4*t + 1574514*ep^5*mtt^4*mWW^8*s^4*t + 2101264*ep^6*mtt^4*mWW^8*s^4*t + 964528*ep^7*mtt^4*mWW^8*s^4*t - 24*mtt^3*mWW^9*s^4*t - 1724*ep*mtt^3*mWW^9*s^4*t - 8508*ep^2*mtt^3*mWW^9*s^4*t + 23772*ep^3*mtt^3*mWW^9*s^4*t + 220764*ep^4*mtt^3*mWW^9*s^4*t + 483444*ep^5*mtt^3*mWW^9*s^4*t + 413700*ep^6*mtt^3*mWW^9*s^4*t + 114464*ep^7*mtt^3*mWW^9*s^4*t + 56*mtt^2*mWW^10*s^4*t + 1306*ep*mtt^2*mWW^10*s^4*t + 7318*ep^2*mtt^2*mWW^10*s^4*t + 1998*ep^3*mtt^2*mWW^10*s^4*t - 87958*ep^4*mtt^2*mWW^10*s^4*t - 263004*ep^5*mtt^2*mWW^10*s^4*t - 294892*ep^6*mtt^2*mWW^10*s^4*t - 115776*ep^7*mtt^2*mWW^10*s^4*t + 36*ep*mtt*mWW^11*s^4*t + 126*ep^2*mtt*mWW^11*s^4*t - 634*ep^3*mtt*mWW^11*s^4*t - 3062*ep^4*mtt*mWW^11*s^4*t - 2842*ep^5*mtt*mWW^11*s^4*t + 1752*ep^6*mtt*mWW^11*s^4*t + 2256*ep^7*mtt*mWW^11*s^4*t + 10*ep^2*mWW^12*s^4*t + 90*ep^3*mWW^12*s^4*t + 290*ep^4*mWW^12*s^4*t + 406*ep^5*mWW^12*s^4*t + 228*ep^6*mWW^12*s^4*t + 32*ep^7*mWW^12*s^4*t + 504*ep^2*mtt^9*mWW^2*s^5*t + 5376*ep^3*mtt^9*mWW^2*s^5*t + 21672*ep^4*mtt^9*mWW^2*s^5*t + 41664*ep^5*mtt^9*mWW^2*s^5*t + 38304*ep^6*mtt^9*mWW^2*s^5*t + 13440*ep^7*mtt^9*mWW^2*s^5*t + 4140*ep*mtt^8*mWW^3*s^5*t + 42102*ep^2*mtt^8*mWW^3*s^5*t + 55690*ep^3*mtt^8*mWW^3*s^5*t - 382526*ep^4*mtt^8*mWW^3*s^5*t - 1336762*ep^5*mtt^8*mWW^3*s^5*t - 1539076*ep^6*mtt^8*mWW^3*s^5*t - 600048*ep^7*mtt^8*mWW^3*s^5*t - 16694*ep*mtt^7*mWW^4*s^5*t - 161106*ep^2*mtt^7*mWW^4*s^5*t - 264262*ep^3*mtt^7*mWW^4*s^5*t + 1158906*ep^4*mtt^7*mWW^4*s^5*t + 4562392*ep^5*mtt^7*mWW^4*s^5*t + 5557108*ep^6*mtt^7*mWW^4*s^5*t + 2278512*ep^7*mtt^7*mWW^4*s^5*t - 704*mtt^6*mWW^5*s^5*t + 7640*ep*mtt^6*mWW^5*s^5*t + 124246*ep^2*mtt^6*mWW^5*s^5*t + 344290*ep^3*mtt^6*mWW^5*s^5*t - 382194*ep^4*mtt^6*mWW^5*s^5*t - 2899062*ep^5*mtt^6*mWW^5*s^5*t - 4149512*ep^6*mtt^6*mWW^5*s^5*t - 1875360*ep^7*mtt^6*mWW^5*s^5*t + 1912*mtt^5*mWW^6*s^5*t + 31098*ep*mtt^5*mWW^6*s^5*t + 145076*ep^2*mtt^5*mWW^6*s^5*t - 72716*ep^3*mtt^5*mWW^6*s^5*t - 2067312*ep^4*mtt^5*mWW^6*s^5*t - 5398850*ep^5*mtt^5*mWW^6*s^5*t - 5611904*ep^6*mtt^5*mWW^6*s^5*t - 2106016*ep^7*mtt^5*mWW^6*s^5*t - 1640*mtt^4*mWW^7*s^5*t - 37408*ep*mtt^4*mWW^7*s^5*t - 226624*ep^2*mtt^4*mWW^7*s^5*t - 162720*ep^3*mtt^4*mWW^7*s^5*t + 2295360*ep^4*mtt^4*mWW^7*s^5*t + 7471148*ep^5*mtt^4*mWW^7*s^5*t + 8822588*ep^6*mtt^4*mWW^7*s^5*t + 3662512*ep^7*mtt^4*mWW^7*s^5*t + 328*mtt^3*mWW^8*s^5*t + 8682*ep*mtt^3*mWW^8*s^5*t + 65162*ep^2*mtt^3*mWW^8*s^5*t + 116326*ep^3*mtt^3*mWW^8*s^5*t - 435994*ep^4*mtt^3*mWW^8*s^5*t - 2017140*ep^5*mtt^3*mWW^8*s^5*t - 2795020*ep^6*mtt^3*mWW^8*s^5*t - 1301328*ep^7*mtt^3*mWW^8*s^5*t + 136*mtt^2*mWW^9*s^5*t + 3428*ep*mtt^2*mWW^9*s^5*t + 15802*ep^2*mtt^2*mWW^9*s^5*t - 22018*ep^3*mtt^2*mWW^9*s^5*t - 280678*ep^4*mtt^2*mWW^9*s^5*t - 634766*ep^5*mtt^2*mWW^9*s^5*t - 555776*ep^6*mtt^2*mWW^9*s^5*t - 162048*ep^7*mtt^2*mWW^9*s^5*t - 32*mtt*mWW^10*s^5*t - 862*ep*mtt*mWW^10*s^5*t - 5060*ep^2*mtt*mWW^10*s^5*t - 292*ep^3*mtt*mWW^10*s^5*t + 70440*ep^4*mtt*mWW^10*s^5*t + 207358*ep^5*mtt*mWW^10*s^5*t + 230968*ep^6*mtt*mWW^10*s^5*t + 90112*ep^7*mtt*mWW^10*s^5*t - 24*ep*mWW^11*s^5*t - 102*ep^2*mWW^11*s^5*t + 326*ep^3*mWW^11*s^5*t + 2326*ep^4*mWW^11*s^5*t + 4018*ep^5*mWW^11*s^5*t + 2320*ep^6*mWW^11*s^5*t + 224*ep^7*mWW^11*s^5*t - 840*ep^2*mtt^8*mWW^2*s^6*t - 8960*ep^3*mtt^8*mWW^2*s^6*t - 36120*ep^4*mtt^8*mWW^2*s^6*t - 69440*ep^5*mtt^8*mWW^2*s^6*t - 63840*ep^6*mtt^8*mWW^2*s^6*t - 22400*ep^7*mtt^8*mWW^2*s^6*t - 7260*ep*mtt^7*mWW^3*s^6*t - 73010*ep^2*mtt^7*mWW^3*s^6*t - 80510*ep^3*mtt^7*mWW^3*s^6*t + 775490*ep^4*mtt^7*mWW^3*s^6*t + 2613950*ep^5*mtt^7*mWW^3*s^6*t + 3009180*ep^6*mtt^7*mWW^3*s^6*t + 1182960*ep^7*mtt^7*mWW^3*s^6*t + 23994*ep*mtt^6*mWW^4*s^6*t + 224464*ep^2*mtt^6*mWW^4*s^6*t + 281660*ep^3*mtt^6*mWW^4*s^6*t - 2126440*ep^4*mtt^6*mWW^4*s^6*t - 7537834*ep^5*mtt^6*mWW^4*s^6*t - 8953964*ep^6*mtt^6*mWW^4*s^6*t - 3630240*ep^7*mtt^6*mWW^4*s^6*t + 336*mtt^5*mWW^5*s^6*t - 11582*ep*mtt^5*mWW^5*s^6*t - 126128*ep^2*mtt^5*mWW^5*s^6*t - 220268*ep^3*mtt^5*mWW^5*s^6*t + 1014744*ep^4*mtt^5*mWW^5*s^6*t + 4258198*ep^5*mtt^5*mWW^5*s^6*t + 5515420*ep^6*mtt^5*mWW^5*s^6*t + 2393936*ep^7*mtt^5*mWW^5*s^6*t - 696*mtt^4*mWW^6*s^6*t - 24750*ep*mtt^4*mWW^6*s^6*t - 171500*ep^2*mtt^4*mWW^6*s^6*t - 110428*ep^3*mtt^4*mWW^6*s^6*t + 1840700*ep^4*mtt^4*mWW^6*s^6*t + 5646814*ep^5*mtt^4*mWW^6*s^6*t + 6253580*ep^6*mtt^4*mWW^6*s^6*t + 2419232*ep^7*mtt^4*mWW^6*s^6*t + 312*mtt^3*mWW^7*s^6*t + 23306*ep*mtt^3*mWW^7*s^6*t + 187792*ep^2*mtt^3*mWW^7*s^6*t + 218832*ep^3*mtt^3*mWW^7*s^6*t - 1776196*ep^4*mtt^3*mWW^7*s^6*t - 6330194*ep^5*mtt^3*mWW^7*s^6*t - 7689948*ep^6*mtt^3*mWW^7*s^6*t - 3217776*ep^7*mtt^3*mWW^7*s^6*t + 120*mtt^2*mWW^8*s^6*t - 1784*ep*mtt^2*mWW^8*s^6*t - 31550*ep^2*mtt^2*mWW^8*s^6*t - 89094*ep^3*mtt^2*mWW^8*s^6*t + 161890*ep^4*mtt^2*mWW^8*s^6*t + 1075526*ep^5*mtt^2*mWW^8*s^6*t + 1617788*ep^6*mtt^2*mWW^8*s^6*t + 776992*ep^7*mtt^2*mWW^8*s^6*t - 72*mtt*mWW^9*s^6*t - 2040*ep*mtt*mWW^9*s^6*t - 10238*ep^2*mtt*mWW^9*s^6*t + 7714*ep^3*mtt*mWW^9*s^6*t + 157306*ep^4*mtt*mWW^9*s^6*t + 382158*ep^5*mtt*mWW^9*s^6*t + 357764*ep^6*mtt*mWW^9*s^6*t + 115632*ep^7*mtt*mWW^9*s^6*t + 116*ep*mWW^10*s^6*t + 1010*ep^2*mWW^10*s^6*t + 1054*ep^3*mWW^10*s^6*t - 11374*ep^4*mWW^10*s^6*t - 39178*ep^5*mWW^10*s^6*t - 45980*ep^6*mWW^10*s^6*t - 18336*ep^7*mWW^10*s^6*t + 840*ep^2*mtt^7*mWW^2*s^7*t + 8960*ep^3*mtt^7*mWW^2*s^7*t + 36120*ep^4*mtt^7*mWW^2*s^7*t + 69440*ep^5*mtt^7*mWW^2*s^7*t + 63840*ep^6*mtt^7*mWW^2*s^7*t + 22400*ep^7*mtt^7*mWW^2*s^7*t + 6960*ep*mtt^6*mWW^3*s^7*t + 70248*ep^2*mtt^6*mWW^3*s^7*t + 72068*ep^3*mtt^6*mWW^3*s^7*t - 793148*ep^4*mtt^6*mWW^3*s^7*t - 2652672*ep^5*mtt^6*mWW^3*s^7*t - 3062656*ep^6*mtt^6*mWW^3*s^7*t - 1210400*ep^7*mtt^6*mWW^3*s^7*t - 18834*ep*mtt^5*mWW^4*s^7*t - 173948*ep^2*mtt^5*mWW^4*s^7*t - 191488*ep^3*mtt^5*mWW^4*s^7*t + 1802492*ep^4*mtt^5*mWW^4*s^7*t + 6187534*ep^5*mtt^5*mWW^4*s^7*t + 7279052*ep^6*mtt^5*mWW^4*s^7*t + 2933552*ep^7*mtt^5*mWW^4*s^7*t + 56*mtt^4*mWW^5*s^7*t + 7214*ep*mtt^4*mWW^5*s^7*t + 57798*ep^2*mtt^4*mWW^5*s^7*t + 68510*ep^3*mtt^4*mWW^5*s^7*t - 582034*ep^4*mtt^4*mWW^5*s^7*t - 2168440*ep^5*mtt^4*mWW^5*s^7*t - 2751200*ep^6*mtt^4*mWW^5*s^7*t - 1190656*ep^7*mtt^4*mWW^5*s^7*t - 144*mtt^3*mWW^6*s^7*t + 13174*ep*mtt^3*mWW^6*s^7*t + 125100*ep^2*mtt^3*mWW^6*s^7*t + 140832*ep^3*mtt^3*mWW^6*s^7*t - 1236836*ep^4*mtt^3*mWW^6*s^7*t - 4191146*ep^5*mtt^3*mWW^6*s^7*t - 4834732*ep^6*mtt^3*mWW^6*s^7*t - 1912208*ep^7*mtt^3*mWW^6*s^7*t + 152*mtt^2*mWW^7*s^7*t - 8582*ep*mtt^2*mWW^7*s^7*t - 88014*ep^2*mtt^2*mWW^7*s^7*t - 124326*ep^3*mtt^2*mWW^7*s^7*t + 824574*ep^4*mtt^2*mWW^7*s^7*t + 3091028*ep^5*mtt^2*mWW^7*s^7*t + 3808592*ep^6*mtt^2*mWW^7*s^7*t + 1595680*ep^7*mtt^2*mWW^7*s^7*t - 64*mtt*mWW^8*s^7*t - 276*ep*mtt*mWW^8*s^7*t + 5668*ep^2*mtt*mWW^8*s^7*t + 25720*ep^3*mtt*mWW^8*s^7*t - 17460*ep^4*mtt*mWW^8*s^7*t - 243604*ep^5*mtt*mWW^8*s^7*t - 408368*ep^6*mtt*mWW^8*s^7*t - 204512*ep^7*mtt*mWW^8*s^7*t + 344*ep*mWW^9*s^7*t + 2404*ep^2*mWW^9*s^7*t + 780*ep^3*mWW^9*s^7*t - 29292*ep^4*mWW^9*s^7*t - 83308*ep^5*mWW^9*s^7*t - 86080*ep^6*mWW^9*s^7*t - 30784*ep^7*mWW^9*s^7*t - 504*ep^2*mtt^6*mWW^2*s^8*t - 5376*ep^3*mtt^6*mWW^2*s^8*t - 21672*ep^4*mtt^6*mWW^2*s^8*t - 41664*ep^5*mtt^6*mWW^2*s^8*t - 38304*ep^6*mtt^6*mWW^2*s^8*t - 13440*ep^7*mtt^6*mWW^2*s^8*t - 3600*ep*mtt^5*mWW^3*s^8*t - 36828*ep^2*mtt^5*mWW^3*s^8*t - 37168*ep^3*mtt^5*mWW^3*s^8*t + 428288*ep^4*mtt^5*mWW^3*s^8*t + 1434820*ep^5*mtt^5*mWW^3*s^8*t + 1663288*ep^6*mtt^5*mWW^3*s^8*t + 660192*ep^7*mtt^5*mWW^3*s^8*t + 7814*ep*mtt^4*mWW^4*s^8*t + 71826*ep^2*mtt^4*mWW^4*s^8*t + 75982*ep^3*mtt^4*mWW^4*s^8*t - 759738*ep^4*mtt^4*mWW^4*s^8*t - 2582896*ep^5*mtt^4*mWW^4*s^8*t - 3024004*ep^6*mtt^4*mWW^4*s^8*t - 1213104*ep^7*mtt^4*mWW^4*s^8*t - 88*mtt^3*mWW^5*s^8*t - 1232*ep*mtt^3*mWW^5*s^8*t - 3244*ep^2*mtt^3*mWW^5*s^8*t - 1228*ep^3*mtt^3*mWW^5*s^8*t + 18684*ep^4*mtt^3*mWW^5*s^8*t + 90528*ep^5*mtt^3*mWW^5*s^8*t + 156308*ep^6*mtt^3*mWW^5*s^8*t + 85248*ep^7*mtt^3*mWW^5*s^8*t + 128*mtt^2*mWW^6*s^8*t - 5010*ep*mtt^2*mWW^6*s^8*t - 52634*ep^2*mtt^2*mWW^6*s^8*t - 61754*ep^3*mtt^2*mWW^6*s^8*t + 541514*ep^4*mtt^2*mWW^6*s^8*t + 1864392*ep^5*mtt^2*mWW^6*s^8*t + 2175228*ep^6*mtt^2*mWW^6*s^8*t + 866752*ep^7*mtt^2*mWW^6*s^8*t - 40*mtt*mWW^7*s^8*t + 1868*ep*mtt*mWW^7*s^8*t + 20666*ep^2*mtt*mWW^7*s^8*t + 29026*ep^3*mtt*mWW^7*s^8*t - 207826*ep^4*mtt*mWW^7*s^8*t - 776606*ep^5*mtt*mWW^7*s^8*t - 956688*ep^6*mtt*mWW^7*s^8*t - 399184*ep^7*mtt*mWW^7*s^8*t + 160*ep*mWW^8*s^8*t + 526*ep^2*mWW^8*s^8*t - 1546*ep^3*mWW^8*s^8*t - 7650*ep^4*mWW^8*s^8*t - 4894*ep^5*mWW^8*s^8*t + 9004*ep^6*mWW^8*s^8*t + 8160*ep^7*mWW^8*s^8*t + 168*ep^2*mtt^5*mWW^2*s^9*t + 1792*ep^3*mtt^5*mWW^2*s^9*t + 7224*ep^4*mtt^5*mWW^2*s^9*t + 13888*ep^5*mtt^5*mWW^2*s^9*t + 12768*ep^6*mtt^5*mWW^2*s^9*t + 4480*ep^7*mtt^5*mWW^2*s^9*t + 876*ep*mtt^4*mWW^3*s^9*t + 9238*ep^2*mtt^4*mWW^3*s^9*t + 9554*ep^3*mtt^4*mWW^3*s^9*t - 109494*ep^4*mtt^4*mWW^3*s^9*t - 370058*ep^5*mtt^4*mWW^3*s^9*t - 431524*ep^6*mtt^4*mWW^3*s^9*t - 172080*ep^7*mtt^4*mWW^3*s^9*t - 1490*ep*mtt^3*mWW^4*s^9*t - 13754*ep^2*mtt^3*mWW^4*s^9*t - 15142*ep^3*mtt^3*mWW^4*s^9*t + 141794*ep^4*mtt^3*mWW^4*s^9*t + 484732*ep^5*mtt^3*mWW^4*s^9*t + 566588*ep^6*mtt^3*mWW^4*s^9*t + 226384*ep^7*mtt^3*mWW^4*s^9*t + 16*mtt^2*mWW^5*s^9*t - 316*ep*mtt^2*mWW^5*s^9*t - 4586*ep^2*mtt^2*mWW^5*s^9*t - 3950*ep^3*mtt^2*mWW^5*s^9*t + 63694*ep^4*mtt^2*mWW^5*s^9*t + 206022*ep^5*mtt^2*mWW^5*s^9*t + 233392*ep^6*mtt^2*mWW^5*s^9*t + 90688*ep^7*mtt^2*mWW^5*s^9*t - 16*mtt*mWW^6*s^9*t + 1058*ep*mtt*mWW^6*s^9*t + 10604*ep^2*mtt*mWW^6*s^9*t + 11300*ep^3*mtt*mWW^6*s^9*t - 115536*ep^4*mtt*mWW^6*s^9*t - 391330*ep^5*mtt*mWW^6*s^9*t - 455352*ep^6*mtt*mWW^6*s^9*t - 181184*ep^7*mtt*mWW^6*s^9*t - 128*ep*mWW^7*s^9*t - 1550*ep^2*mWW^7*s^9*t - 2306*ep^3*mWW^7*s^9*t + 17190*ep^4*mWW^7*s^9*t + 65770*ep^5*mWW^7*s^9*t + 82096*ep^6*mWW^7*s^9*t + 34400*ep^7*mWW^7*s^9*t - 24*ep^2*mtt^4*mWW^2*s^10*t - 256*ep^3*mtt^4*mWW^2*s^10*t - 1032*ep^4*mtt^4*mWW^2*s^10*t - 1984*ep^5*mtt^4*mWW^2*s^10*t - 1824*ep^6*mtt^4*mWW^2*s^10*t - 640*ep^7*mtt^4*mWW^2*s^10*t - 60*ep*mtt^3*mWW^3*s^10*t - 702*ep^2*mtt^3*mWW^3*s^10*t - 810*ep^3*mtt^3*mWW^3*s^10*t + 8546*ep^4*mtt^3*mWW^3*s^10*t + 29702*ep^5*mtt^3*mWW^3*s^10*t + 35116*ep^6*mtt^3*mWW^3*s^10*t + 14128*ep^7*mtt^3*mWW^3*s^10*t + 88*ep*mtt^2*mWW^4*s^10*t + 850*ep^2*mtt^2*mWW^4*s^10*t + 1122*ep^3*mtt^2*mWW^4*s^10*t - 7966*ep^4*mtt^2*mWW^4*s^10*t - 28466*ep^5*mtt^2*mWW^4*s^10*t - 33612*ep^6*mtt^2*mWW^4*s^10*t - 13472*ep^7*mtt^2*mWW^4*s^10*t + 56*ep*mtt*mWW^5*s^10*t + 646*ep^2*mtt*mWW^5*s^10*t + 502*ep^3*mtt*mWW^5*s^10*t - 9394*ep^4*mtt*mWW^5*s^10*t - 30934*ep^5*mtt*mWW^5*s^10*t - 36012*ep^6*mtt*mWW^5*s^10*t - 14384*ep^7*mtt*mWW^5*s^10*t - 84*ep*mWW^6*s^10*t - 794*ep^2*mWW^6*s^10*t - 798*ep^3*mWW^6*s^10*t + 8958*ep^4*mWW^6*s^10*t + 30146*ep^5*mWW^6*s^10*t + 35084*ep^6*mWW^6*s^10*t + 13984*ep^7*mWW^6*s^10*t - 108*ep^2*mtt^12*mWW^2*s*t^2 - 1188*ep^3*mtt^12*mWW^2*s*t^2 - 4992*ep^4*mtt^12*mWW^2*s*t^2 - 10128*ep^5*mtt^12*mWW^2*s*t^2 - 9984*ep^6*mtt^12*mWW^2*s*t^2 - 3840*ep^7*mtt^12*mWW^2*s*t^2 + 78*ep*mtt^11*mWW^3*s*t^2 + 1494*ep^2*mtt^11*mWW^3*s*t^2 + 10770*ep^3*mtt^11*mWW^3*s*t^2 + 38226*ep^4*mtt^11*mWW^3*s*t^2 + 71544*ep^5*mtt^11*mWW^3*s*t^2 + 67560*ep^6*mtt^11*mWW^3*s*t^2 + 25248*ep^7*mtt^11*mWW^3*s*t^2 - 192*ep*mtt^10*mWW^4*s*t^2 - 3168*ep^2*mtt^10*mWW^4*s*t^2 - 21144*ep^3*mtt^10*mWW^4*s*t^2 - 72672*ep^4*mtt^10*mWW^4*s*t^2 - 134880*ep^5*mtt^10*mWW^4*s*t^2 - 127488*ep^6*mtt^10*mWW^4*s*t^2 - 47616*ep^7*mtt^10*mWW^4*s*t^2 - 72*ep*mtt^9*mWW^5*s*t^2 - 936*ep^2*mtt^9*mWW^5*s*t^2 - 4176*ep^3*mtt^9*mWW^5*s*t^2 - 6840*ep^4*mtt^9*mWW^5*s*t^2 + 9504*ep^6*mtt^9*mWW^5*s*t^2 + 5760*ep^7*mtt^9*mWW^5*s*t^2 + 528*ep*mtt^8*mWW^6*s*t^2 + 7704*ep^2*mtt^8*mWW^6*s*t^2 + 45456*ep^3*mtt^8*mWW^6*s*t^2 + 138960*ep^4*mtt^8*mWW^6*s*t^2 + 232512*ep^5*mtt^8*mWW^6*s*t^2 + 202176*ep^6*mtt^8*mWW^6*s*t^2 + 71424*ep^7*mtt^8*mWW^6*s*t^2 - 300*ep*mtt^7*mWW^7*s*t^2 - 4572*ep^2*mtt^7*mWW^7*s*t^2 - 28812*ep^3*mtt^7*mWW^7*s*t^2 - 95508*ep^4*mtt^7*mWW^7*s*t^2 - 173712*ep^5*mtt^7*mWW^7*s*t^2 - 162576*ep^6*mtt^7*mWW^7*s*t^2 - 60480*ep^7*mtt^7*mWW^7*s*t^2 - 288*ep*mtt^6*mWW^8*s*t^2 - 3744*ep^2*mtt^6*mWW^8*s*t^2 - 19080*ep^3*mtt^6*mWW^8*s*t^2 - 48576*ep^4*mtt^6*mWW^8*s*t^2 - 65184*ep^5*mtt^6*mWW^8*s*t^2 - 44160*ep^6*mtt^6*mWW^8*s*t^2 - 12288*ep^7*mtt^6*mWW^8*s*t^2 + 312*ep*mtt^5*mWW^9*s*t^2 + 4248*ep^2*mtt^5*mWW^9*s*t^2 + 23424*ep^3*mtt^5*mWW^9*s*t^2 + 67272*ep^4*mtt^5*mWW^9*s*t^2 + 106560*ep^5*mtt^5*mWW^9*s*t^2 + 88608*ep^6*mtt^5*mWW^9*s*t^2 + 30336*ep^7*mtt^5*mWW^9*s*t^2 - 48*ep*mtt^4*mWW^10*s*t^2 - 684*ep^2*mtt^4*mWW^10*s*t^2 - 4044*ep^3*mtt^4*mWW^10*s*t^2 - 12720*ep^4*mtt^4*mWW^10*s*t^2 - 22320*ep^5*mtt^4*mWW^10*s*t^2 - 20544*ep^6*mtt^4*mWW^10*s*t^2 - 7680*ep^7*mtt^4*mWW^10*s*t^2 - 18*ep*mtt^3*mWW^11*s*t^2 - 234*ep^2*mtt^3*mWW^11*s*t^2 - 1206*ep^3*mtt^3*mWW^11*s*t^2 - 3150*ep^4*mtt^3*mWW^11*s*t^2 - 4392*ep^5*mtt^3*mWW^11*s*t^2 - 3096*ep^6*mtt^3*mWW^11*s*t^2 - 864*ep^7*mtt^3*mWW^11*s*t^2 + 144*ep*mtt^11*mWW^2*s^2*t^2 + 1854*ep^2*mtt^11*mWW^2*s^2*t^2 + 9932*ep^3*mtt^11*mWW^2*s^2*t^2 + 28882*ep^4*mtt^11*mWW^2*s^2*t^2 + 48372*ep^5*mtt^11*mWW^2*s^2*t^2 + 44096*ep^6*mtt^11*mWW^2*s^2*t^2 + 16960*ep^7*mtt^11*mWW^2*s^2*t^2 - 1076*ep*mtt^10*mWW^3*s^2*t^2 - 13044*ep^2*mtt^10*mWW^3*s^2*t^2 - 63406*ep^3*mtt^10*mWW^3*s^2*t^2 - 157060*ep^4*mtt^10*mWW^3*s^2*t^2 - 209666*ep^5*mtt^10*mWW^3*s^2*t^2 - 144740*ep^6*mtt^10*mWW^3*s^2*t^2 - 41344*ep^7*mtt^10*mWW^3*s^2*t^2 - 136*mtt^9*mWW^4*s^2*t^2 - 504*ep*mtt^9*mWW^4*s^2*t^2 + 6396*ep^2*mtt^9*mWW^4*s^2*t^2 + 53584*ep^3*mtt^9*mWW^4*s^2*t^2 + 161296*ep^4*mtt^9*mWW^4*s^2*t^2 + 230708*ep^5*mtt^9*mWW^4*s^2*t^2 + 152976*ep^6*mtt^9*mWW^4*s^2*t^2 + 35664*ep^7*mtt^9*mWW^4*s^2*t^2 + 384*mtt^8*mWW^5*s^2*t^2 + 7292*ep*mtt^8*mWW^5*s^2*t^2 + 54730*ep^2*mtt^8*mWW^5*s^2*t^2 + 210774*ep^3*mtt^8*mWW^5*s^2*t^2 + 452954*ep^4*mtt^8*mWW^5*s^2*t^2 + 551086*ep^5*mtt^8*mWW^5*s^2*t^2 + 359628*ep^6*mtt^8*mWW^5*s^2*t^2 + 99984*ep^7*mtt^8*mWW^5*s^2*t^2 - 200*mtt^7*mWW^6*s^2*t^2 - 7588*ep*mtt^7*mWW^6*s^2*t^2 - 81368*ep^2*mtt^7*mWW^6*s^2*t^2 - 410576*ep^3*mtt^7*mWW^6*s^2*t^2 - 1115412*ep^4*mtt^7*mWW^6*s^2*t^2 - 1675056*ep^5*mtt^7*mWW^6*s^2*t^2 - 1307600*ep^6*mtt^7*mWW^6*s^2*t^2 - 412800*ep^7*mtt^7*mWW^6*s^2*t^2 - 320*mtt^6*mWW^7*s^2*t^2 - 2832*ep*mtt^6*mWW^7*s^2*t^2 + 3854*ep^2*mtt^6*mWW^7*s^2*t^2 + 131206*ep^3*mtt^6*mWW^7*s^2*t^2 + 601710*ep^4*mtt^6*mWW^7*s^2*t^2 + 1229234*ep^5*mtt^6*mWW^7*s^2*t^2 + 1189956*ep^6*mtt^6*mWW^7*s^2*t^2 + 440976*ep^7*mtt^6*mWW^7*s^2*t^2 + 360*mtt^5*mWW^8*s^2*t^2 + 7168*ep*mtt^5*mWW^8*s^2*t^2 + 54520*ep^2*mtt^5*mWW^8*s^2*t^2 + 206332*ep^3*mtt^5*mWW^8*s^2*t^2 + 411596*ep^4*mtt^5*mWW^8*s^2*t^2 + 414248*ep^5*mtt^5*mWW^8*s^2*t^2 + 170064*ep^6*mtt^5*mWW^8*s^2*t^2 + 6560*ep^7*mtt^5*mWW^8*s^2*t^2 - 64*mtt^4*mWW^9*s^2*t^2 - 2484*ep*mtt^4*mWW^9*s^2*t^2 - 29770*ep^2*mtt^4*mWW^9*s^2*t^2 - 169398*ep^3*mtt^4*mWW^9*s^2*t^2 - 514010*ep^4*mtt^4*mWW^9*s^2*t^2 - 848566*ep^5*mtt^4*mWW^9*s^2*t^2 - 714812*ep^6*mtt^4*mWW^9*s^2*t^2 - 238928*ep^7*mtt^4*mWW^9*s^2*t^2 - 24*mtt^3*mWW^10*s^2*t^2 - 180*ep*mtt^3*mWW^10*s^2*t^2 + 1906*ep^2*mtt^3*mWW^10*s^2*t^2 + 25852*ep^3*mtt^3*mWW^10*s^2*t^2 + 112682*ep^4*mtt^3*mWW^10*s^2*t^2 + 232316*ep^5*mtt^3*mWW^10*s^2*t^2 + 229296*ep^6*mtt^3*mWW^10*s^2*t^2 + 86592*ep^7*mtt^3*mWW^10*s^2*t^2 + 60*ep*mtt^2*mWW^11*s^2*t^2 + 934*ep^2*mtt^2*mWW^11*s^2*t^2 + 5832*ep^3*mtt^2*mWW^11*s^2*t^2 + 17878*ep^4*mtt^2*mWW^11*s^2*t^2 + 28248*ep^5*mtt^2*mWW^11*s^2*t^2 + 21904*ep^6*mtt^2*mWW^11*s^2*t^2 + 6576*ep^7*mtt^2*mWW^11*s^2*t^2 - 12*ep^2*mtt*mWW^12*s^2*t^2 - 132*ep^3*mtt*mWW^12*s^2*t^2 - 516*ep^4*mtt*mWW^12*s^2*t^2 - 924*ep^5*mtt*mWW^12*s^2*t^2 - 768*ep^6*mtt*mWW^12*s^2*t^2 - 240*ep^7*mtt*mWW^12*s^2*t^2 - 1332*ep*mtt^10*mWW^2*s^3*t^2 - 12404*ep^2*mtt^10*mWW^2*s^3*t^2 - 38814*ep^3*mtt^10*mWW^2*s^3*t^2 - 43696*ep^4*mtt^10*mWW^2*s^3*t^2 + 4354*ep^5*mtt^10*mWW^2*s^3*t^2 + 35316*ep^6*mtt^10*mWW^2*s^3*t^2 + 12992*ep^7*mtt^10*mWW^2*s^3*t^2 + 5168*ep*mtt^9*mWW^3*s^3*t^2 + 48588*ep^2*mtt^9*mWW^3*s^3*t^2 + 163756*ep^3*mtt^9*mWW^3*s^3*t^2 + 181748*ep^4*mtt^9*mWW^3*s^3*t^2 - 154140*ep^5*mtt^9*mWW^3*s^3*t^2 - 462560*ep^6*mtt^9*mWW^3*s^3*t^2 - 250608*ep^7*mtt^9*mWW^3*s^3*t^2 + 656*mtt^8*mWW^4*s^3*t^2 + 8350*ep*mtt^8*mWW^4*s^3*t^2 + 39860*ep^2*mtt^8*mWW^4*s^3*t^2 + 29652*ep^3*mtt^8*mWW^4*s^3*t^2 - 229040*ep^4*mtt^8*mWW^4*s^3*t^2 - 570206*ep^5*mtt^8*mWW^4*s^3*t^2 - 447064*ep^6*mtt^8*mWW^4*s^3*t^2 - 95248*ep^7*mtt^8*mWW^4*s^3*t^2 - 1232*mtt^7*mWW^5*s^3*t^2 - 33048*ep*mtt^7*mWW^5*s^3*t^2 - 259430*ep^2*mtt^7*mWW^5*s^3*t^2 - 818146*ep^3*mtt^7*mWW^5*s^3*t^2 - 912534*ep^4*mtt^7*mWW^5*s^3*t^2 + 496398*ep^5*mtt^7*mWW^5*s^3*t^2 + 1736768*ep^6*mtt^7*mWW^5*s^3*t^2 + 934352*ep^7*mtt^7*mWW^5*s^3*t^2 - 1120*mtt^6*mWW^6*s^3*t^2 + 3694*ep*mtt^6*mWW^6*s^3*t^2 + 167770*ep^2*mtt^6*mWW^6*s^3*t^2 + 1110666*ep^3*mtt^6*mWW^6*s^3*t^2 + 3225282*ep^4*mtt^6*mWW^6*s^3*t^2 + 4639112*ep^5*mtt^6*mWW^6*s^3*t^2 + 3158820*ep^6*mtt^6*mWW^6*s^3*t^2 + 781440*ep^7*mtt^6*mWW^6*s^3*t^2 + 4064*mtt^5*mWW^7*s^3*t^2 + 51624*ep*mtt^5*mWW^7*s^3*t^2 + 176468*ep^2*mtt^5*mWW^7*s^3*t^2 - 328392*ep^3*mtt^5*mWW^7*s^3*t^2 - 3427560*ep^4*mtt^5*mWW^7*s^3*t^2 - 8272992*ep^5*mtt^5*mWW^7*s^3*t^2 - 8518428*ep^6*mtt^5*mWW^7*s^3*t^2 - 3248672*ep^7*mtt^5*mWW^7*s^3*t^2 - 2992*mtt^4*mWW^8*s^3*t^2 - 43046*ep*mtt^4*mWW^8*s^3*t^2 - 212284*ep^2*mtt^4*mWW^8*s^3*t^2 - 289624*ep^3*mtt^4*mWW^8*s^3*t^2 + 916568*ep^4*mtt^4*mWW^8*s^3*t^2 + 3718834*ep^5*mtt^4*mWW^8*s^3*t^2 + 4688560*ep^6*mtt^4*mWW^8*s^3*t^2 + 2047824*ep^7*mtt^4*mWW^8*s^3*t^2 + 496*mtt^3*mWW^9*s^3*t^2 + 6072*ep*mtt^3*mWW^9*s^3*t^2 + 40794*ep^2*mtt^3*mWW^9*s^3*t^2 + 193998*ep^3*mtt^3*mWW^9*s^3*t^2 + 544082*ep^4*mtt^3*mWW^9*s^3*t^2 + 776702*ep^5*mtt^3*mWW^9*s^3*t^2 + 472968*ep^6*mtt^3*mWW^9*s^3*t^2 + 68176*ep^7*mtt^3*mWW^9*s^3*t^2 + 128*mtt^2*mWW^10*s^3*t^2 + 2510*ep*mtt^2*mWW^10*s^3*t^2 + 11054*ep^2*mtt^2*mWW^10*s^3*t^2 - 18096*ep^3*mtt^2*mWW^10*s^3*t^2 - 235558*ep^4*mtt^2*mWW^10*s^3*t^2 - 605350*ep^5*mtt^2*mWW^10*s^3*t^2 - 639680*ep^6*mtt^2*mWW^10*s^3*t^2 - 243552*ep^7*mtt^2*mWW^10*s^3*t^2 + 8*ep*mtt*mWW^11*s^3*t^2 - 436*ep^2*mtt*mWW^11*s^3*t^2 - 5200*ep^3*mtt*mWW^11*s^3*t^2 - 20008*ep^4*mtt*mWW^11*s^3*t^2 - 33872*ep^5*mtt*mWW^11*s^3*t^2 - 25548*ep^6*mtt*mWW^11*s^3*t^2 - 6928*ep^7*mtt*mWW^11*s^3*t^2 + 20*ep^2*mWW^12*s^3*t^2 + 200*ep^3*mWW^12*s^3*t^2 + 716*ep^4*mWW^12*s^3*t^2 + 1160*ep^5*mWW^12*s^3*t^2 + 848*ep^6*mWW^12*s^3*t^2 + 224*ep^7*mWW^12*s^3*t^2 + 4968*ep*mtt^9*mWW^2*s^4*t^2 + 41570*ep^2*mtt^9*mWW^2*s^4*t^2 + 91176*ep^3*mtt^9*mWW^2*s^4*t^2 - 63466*ep^4*mtt^9*mWW^2*s^4*t^2 - 472272*ep^5*mtt^9*mWW^2*s^4*t^2 - 576568*ep^6*mtt^9*mWW^2*s^4*t^2 - 218304*ep^7*mtt^9*mWW^2*s^4*t^2 - 11392*ep*mtt^8*mWW^3*s^4*t^2 - 87670*ep^2*mtt^8*mWW^3*s^4*t^2 - 232584*ep^3*mtt^8*mWW^3*s^4*t^2 - 40202*ep^4*mtt^8*mWW^3*s^4*t^2 + 907956*ep^5*mtt^8*mWW^3*s^4*t^2 + 1531364*ep^6*mtt^8*mWW^3*s^4*t^2 + 754560*ep^7*mtt^8*mWW^3*s^4*t^2 - 1224*mtt^7*mWW^4*s^4*t^2 - 32126*ep*mtt^7*mWW^4*s^4*t^2 - 232830*ep^2*mtt^7*mWW^4*s^4*t^2 - 315690*ep^3*mtt^7*mWW^4*s^4*t^2 + 1468394*ep^4*mtt^7*mWW^4*s^4*t^2 + 5094400*ep^5*mtt^7*mWW^4*s^4*t^2 + 5602868*ep^6*mtt^7*mWW^4*s^4*t^2 + 2077232*ep^7*mtt^7*mWW^4*s^4*t^2 + 1576*mtt^6*mWW^5*s^4*t^2 + 74376*ep*mtt^6*mWW^5*s^4*t^2 + 603116*ep^2*mtt^6*mWW^5*s^4*t^2 + 1392640*ep^3*mtt^6*mWW^5*s^4*t^2 - 1249496*ep^4*mtt^6*mWW^5*s^4*t^2 - 9482168*ep^5*mtt^6*mWW^5*s^4*t^2 - 13083812*ep^6*mtt^6*mWW^5*s^4*t^2 - 5782512*ep^7*mtt^6*mWW^5*s^4*t^2 + 3584*mtt^5*mWW^6*s^4*t^2 + 19258*ep*mtt^5*mWW^6*s^4*t^2 - 119142*ep^2*mtt^5*mWW^6*s^4*t^2 - 1309278*ep^3*mtt^5*mWW^6*s^4*t^2 - 4090154*ep^4*mtt^5*mWW^6*s^4*t^2 - 5365496*ep^5*mtt^5*mWW^6*s^4*t^2 - 2599620*ep^6*mtt^5*mWW^6*s^4*t^2 - 93008*ep^7*mtt^5*mWW^6*s^4*t^2 - 7872*mtt^4*mWW^7*s^4*t^2 - 116964*ep*mtt^4*mWW^7*s^4*t^2 - 502528*ep^2*mtt^4*mWW^7*s^4*t^2 + 243032*ep^3*mtt^4*mWW^7*s^4*t^2 + 6876484*ep^4*mtt^4*mWW^7*s^4*t^2 + 18209012*ep^5*mtt^4*mWW^7*s^4*t^2 + 19412948*ep^6*mtt^4*mWW^7*s^4*t^2 + 7515376*ep^7*mtt^4*mWW^7*s^4*t^2 + 4648*mtt^3*mWW^8*s^4*t^2 + 69330*ep*mtt^3*mWW^8*s^4*t^2 + 331326*ep^2*mtt^3*mWW^8*s^4*t^2 + 214130*ep^3*mtt^3*mWW^8*s^4*t^2 - 2878410*ep^4*mtt^3*mWW^8*s^4*t^2 - 9297772*ep^5*mtt^3*mWW^8*s^4*t^2 - 11110108*ep^6*mtt^3*mWW^8*s^4*t^2 - 4726864*ep^7*mtt^3*mWW^8*s^4*t^2 - 552*mtt^2*mWW^9*s^4*t^2 - 3972*ep*mtt^2*mWW^9*s^4*t^2 - 16172*ep^2*mtt^2*mWW^9*s^4*t^2 - 89768*ep^3*mtt^2*mWW^9*s^4*t^2 - 280016*ep^4*mtt^2*mWW^9*s^4*t^2 - 292332*ep^5*mtt^2*mWW^9*s^4*t^2 + 81356*ep^6*mtt^2*mWW^9*s^4*t^2 + 194448*ep^7*mtt^2*mWW^9*s^4*t^2 - 160*mtt*mWW^10*s^4*t^2 - 3430*ep*mtt*mWW^10*s^4*t^2 - 17468*ep^2*mtt*mWW^10*s^4*t^2 + 5486*ep^3*mtt*mWW^10*s^4*t^2 + 251124*ep^4*mtt*mWW^10*s^4*t^2 + 688420*ep^5*mtt*mWW^10*s^4*t^2 + 734916*ep^6*mtt*mWW^10*s^4*t^2 + 277936*ep^7*mtt*mWW^10*s^4*t^2 - 48*ep*mWW^11*s^4*t^2 - 202*ep^2*mWW^11*s^4*t^2 + 856*ep^3*mWW^11*s^4*t^2 + 5742*ep^4*mWW^11*s^4*t^2 + 10252*ep^5*mWW^11*s^4*t^2 + 6656*ep^6*mWW^11*s^4*t^2 + 1136*ep^7*mWW^11*s^4*t^2 - 9900*ep*mtt^8*mWW^2*s^5*t^2 - 79152*ep^2*mtt^8*mWW^2*s^5*t^2 - 138466*ep^3*mtt^8*mWW^2*s^5*t^2 + 310012*ep^4*mtt^8*mWW^2*s^5*t^2 + 1309494*ep^5*mtt^8*mWW^2*s^5*t^2 + 1506380*ep^6*mtt^8*mWW^2*s^5*t^2 + 571072*ep^7*mtt^8*mWW^2*s^5*t^2 + 12544*ep*mtt^7*mWW^3*s^5*t^2 + 70756*ep^2*mtt^7*mWW^3*s^5*t^2 + 182424*ep^3*mtt^7*mWW^3*s^5*t^2 + 194592*ep^4*mtt^7*mWW^3*s^5*t^2 - 247200*ep^5*mtt^7*mWW^3*s^5*t^2 - 792908*ep^6*mtt^7*mWW^3*s^5*t^2 - 499088*ep^7*mtt^7*mWW^3*s^5*t^2 + 1040*mtt^6*mWW^4*s^5*t^2 + 61236*ep*mtt^6*mWW^4*s^5*t^2 + 508840*ep^2*mtt^6*mWW^4*s^5*t^2 + 623712*ep^3*mtt^6*mWW^4*s^5*t^2 - 4187988*ep^4*mtt^6*mWW^4*s^5*t^2 - 14263732*ep^5*mtt^6*mWW^4*s^5*t^2 - 16150980*ep^6*mtt^6*mWW^4*s^5*t^2 - 6238640*ep^7*mtt^6*mWW^4*s^5*t^2 - 1192*mtt^5*mWW^5*s^5*t^2 - 100074*ep*mtt^5*mWW^5*s^5*t^2 - 809742*ep^2*mtt^5*mWW^5*s^5*t^2 - 1338698*ep^3*mtt^5*mWW^5*s^5*t^2 + 4992962*ep^4*mtt^5*mWW^5*s^5*t^2 + 20627004*ep^5*mtt^5*mWW^5*s^5*t^2 + 25882172*ep^6*mtt^5*mWW^5*s^5*t^2 + 10977776*ep^7*mtt^5*mWW^5*s^5*t^2 - 2768*mtt^4*mWW^6*s^5*t^2 - 25528*ep*mtt^4*mWW^6*s^5*t^2 - 25696*ep^2*mtt^4*mWW^6*s^5*t^2 + 635604*ep^3*mtt^4*mWW^6*s^5*t^2 + 2631588*ep^4*mtt^4*mWW^6*s^5*t^2 + 3489092*ep^5*mtt^4*mWW^6*s^5*t^2 + 1053500*ep^6*mtt^4*mWW^6*s^5*t^2 - 518000*ep^7*mtt^4*mWW^6*s^5*t^2 + 5232*mtt^3*mWW^7*s^5*t^2 + 105792*ep*mtt^3*mWW^7*s^5*t^2 + 577724*ep^2*mtt^3*mWW^7*s^5*t^2 + 195128*ep^3*mtt^3*mWW^7*s^5*t^2 - 6336028*ep^4*mtt^3*mWW^7*s^5*t^2 - 18668572*ep^5*mtt^3*mWW^7*s^5*t^2 - 20687884*ep^6*mtt^3*mWW^7*s^5*t^2 - 8136016*ep^7*mtt^3*mWW^7*s^5*t^2 - 2544*mtt^2*mWW^8*s^5*t^2 - 44824*ep*mtt^2*mWW^8*s^5*t^2 - 243488*ep^2*mtt^2*mWW^8*s^5*t^2 - 187240*ep^3*mtt^2*mWW^8*s^5*t^2 + 2280824*ep^4*mtt^2*mWW^8*s^5*t^2 + 7659708*ep^5*mtt^2*mWW^8*s^5*t^2 + 9308340*ep^6*mtt^2*mWW^8*s^5*t^2 + 3980720*ep^7*mtt^2*mWW^8*s^5*t^2 + 184*mtt*mWW^9*s^5*t^2 - 374*ep*mtt*mWW^9*s^5*t^2 - 5298*ep^2*mtt*mWW^9*s^5*t^2 + 29058*ep^3*mtt*mWW^9*s^5*t^2 + 202378*ep^4*mtt*mWW^9*s^5*t^2 + 339080*ep^5*mtt*mWW^9*s^5*t^2 + 142860*ep^6*mtt*mWW^9*s^5*t^2 - 39376*ep^7*mtt*mWW^9*s^5*t^2 + 48*mWW^10*s^5*t^2 + 1128*ep*mWW^10*s^5*t^2 + 6056*ep^2*mWW^10*s^5*t^2 - 1522*ep^3*mWW^10*s^5*t^2 - 88340*ep^4*mWW^10*s^5*t^2 - 244874*ep^5*mWW^10*s^5*t^2 - 261480*ep^6*mWW^10*s^5*t^2 - 98448*ep^7*mWW^10*s^5*t^2 + 11520*ep*mtt^7*mWW^2*s^6*t^2 + 90178*ep^2*mtt^7*mWW^2*s^6*t^2 + 137628*ep^3*mtt^7*mWW^2*s^6*t^2 - 461458*ep^4*mtt^7*mWW^2*s^6*t^2 - 1725692*ep^5*mtt^7*mWW^2*s^6*t^2 - 1948176*ep^6*mtt^7*mWW^2*s^6*t^2 - 738880*ep^7*mtt^7*mWW^2*s^6*t^2 - 6328*ep*mtt^6*mWW^3*s^6*t^2 - 5264*ep^2*mtt^6*mWW^3*s^6*t^2 - 63210*ep^3*mtt^6*mWW^3*s^6*t^2 - 655856*ep^4*mtt^6*mWW^3*s^6*t^2 - 1677794*ep^5*mtt^6*mWW^3*s^6*t^2 - 1609740*ep^6*mtt^6*mWW^3*s^6*t^2 - 504448*ep^7*mtt^6*mWW^3*s^6*t^2 - 280*mtt^5*mWW^4*s^6*t^2 - 64184*ep*mtt^5*mWW^4*s^6*t^2 - 569604*ep^2*mtt^5*mWW^4*s^6*t^2 - 645772*ep^3*mtt^5*mWW^4*s^6*t^2 + 5266584*ep^4*mtt^5*mWW^4*s^6*t^2 + 17677400*ep^5*mtt^5*mWW^4*s^6*t^2 + 20114080*ep^6*mtt^5*mWW^4*s^6*t^2 + 7833904*ep^7*mtt^5*mWW^4*s^6*t^2 + 664*mtt^4*mWW^5*s^6*t^2 + 77840*ep*mtt^4*mWW^5*s^6*t^2 + 615722*ep^2*mtt^4*mWW^5*s^6*t^2 + 790458*ep^3*mtt^4*mWW^5*s^6*t^2 - 5080470*ep^4*mtt^4*mWW^5*s^6*t^2 - 18538466*ep^5*mtt^4*mWW^5*s^6*t^2 - 22509300*ep^6*mtt^4*mWW^5*s^6*t^2 - 9371184*ep^7*mtt^4*mWW^5*s^6*t^2 + 208*mtt^3*mWW^6*s^6*t^2 + 16392*ep*mtt^3*mWW^6*s^6*t^2 + 128806*ep^2*mtt^3*mWW^6*s^6*t^2 + 23768*ep^3*mtt^3*mWW^6*s^6*t^2 - 1456902*ep^4*mtt^3*mWW^6*s^6*t^2 - 3426728*ep^5*mtt^3*mWW^6*s^6*t^2 - 2675696*ep^6*mtt^3*mWW^6*s^6*t^2 - 571296*ep^7*mtt^3*mWW^6*s^6*t^2 - 1160*mtt^2*mWW^7*s^6*t^2 - 49272*ep*mtt^2*mWW^7*s^6*t^2 - 351238*ep^2*mtt^2*mWW^7*s^6*t^2 - 332464*ep^3*mtt^2*mWW^7*s^6*t^2 + 3265194*ep^4*mtt^2*mWW^7*s^6*t^2 + 10755492*ep^5*mtt^2*mWW^7*s^6*t^2 + 12372360*ep^6*mtt^2*mWW^7*s^6*t^2 + 4939120*ep^7*mtt^2*mWW^7*s^6*t^2 + 600*mtt*mWW^8*s^6*t^2 + 13456*ep*mtt*mWW^8*s^6*t^2 + 87488*ep^2*mtt*mWW^8*s^6*t^2 + 98548*ep^3*mtt*mWW^8*s^6*t^2 - 780140*ep^4*mtt*mWW^8*s^6*t^2 - 2845344*ep^5*mtt*mWW^8*s^6*t^2 - 3551064*ep^6*mtt*mWW^8*s^6*t^2 - 1530224*ep^7*mtt*mWW^8*s^6*t^2 - 32*mWW^9*s^6*t^2 + 576*ep*mWW^9*s^6*t^2 + 4392*ep^2*mWW^9*s^6*t^2 - 3676*ep^3*mWW^9*s^6*t^2 - 74872*ep^4*mWW^9*s^6*t^2 - 174708*ep^5*mWW^9*s^6*t^2 - 150224*ep^6*mWW^9*s^6*t^2 - 41632*ep^7*mWW^9*s^6*t^2 - 7884*ep*mtt^6*mWW^2*s^7*t^2 - 61204*ep^2*mtt^6*mWW^2*s^7*t^2 - 87282*ep^3*mtt^6*mWW^2*s^7*t^2 + 346328*ep^4*mtt^6*mWW^2*s^7*t^2 + 1242798*ep^5*mtt^6*mWW^2*s^7*t^2 + 1393484*ep^6*mtt^6*mWW^2*s^7*t^2 + 528960*ep^7*mtt^6*mWW^2*s^7*t^2 + 536*ep*mtt^5*mWW^3*s^7*t^2 - 28716*ep^2*mtt^5*mWW^3*s^7*t^2 - 5124*ep^3*mtt^5*mWW^3*s^7*t^2 + 704740*ep^4*mtt^5*mWW^3*s^7*t^2 + 2150556*ep^5*mtt^5*mWW^3*s^7*t^2 + 2360760*ep^6*mtt^5*mWW^3*s^7*t^2 + 883184*ep^7*mtt^5*mWW^3*s^7*t^2 - 144*mtt^4*mWW^4*s^7*t^2 + 37102*ep*mtt^4*mWW^4*s^7*t^2 + 340536*ep^2*mtt^4*mWW^4*s^7*t^2 + 373960*ep^3*mtt^4*mWW^4*s^7*t^2 - 3272084*ep^4*mtt^4*mWW^4*s^7*t^2 - 10907682*ep^5*mtt^4*mWW^4*s^7*t^2 - 12400568*ep^6*mtt^4*mWW^4*s^7*t^2 - 4828656*ep^7*mtt^4*mWW^4*s^7*t^2 - 184*mtt^3*mWW^5*s^7*t^2 - 31008*ep*mtt^3*mWW^5*s^7*t^2 - 239738*ep^2*mtt^3*mWW^5*s^7*t^2 - 284138*ep^3*mtt^3*mWW^5*s^7*t^2 + 2051054*ep^4*mtt^3*mWW^5*s^7*t^2 + 7287286*ep^5*mtt^3*mWW^5*s^7*t^2 + 8751296*ep^6*mtt^3*mWW^5*s^7*t^2 + 3609872*ep^7*mtt^3*mWW^5*s^7*t^2 + 352*mtt^2*mWW^6*s^7*t^2 - 10774*ep*mtt^2*mWW^6*s^7*t^2 - 116366*ep^2*mtt^2*mWW^6*s^7*t^2 - 137304*ep^3*mtt^2*mWW^6*s^7*t^2 + 1023882*ep^4*mtt^2*mWW^6*s^7*t^2 + 3266218*ep^5*mtt^2*mWW^6*s^7*t^2 + 3448232*ep^6*mtt^2*mWW^6*s^7*t^2 + 1225792*ep^7*mtt^2*mWW^6*s^7*t^2 + 72*mtt*mWW^7*s^7*t^2 + 13924*ep*mtt*mWW^7*s^7*t^2 + 117064*ep^2*mtt*mWW^7*s^7*t^2 + 141440*ep^3*mtt*mWW^7*s^7*t^2 - 1030248*ep^4*mtt*mWW^7*s^7*t^2 - 3595184*ep^5*mtt*mWW^7*s^7*t^2 - 4215844*ep^6*mtt*mWW^7*s^7*t^2 - 1696336*ep^7*mtt*mWW^7*s^7*t^2 - 96*mWW^8*s^7*t^2 - 1896*ep*mWW^8*s^7*t^2 - 12920*ep^2*mWW^8*s^7*t^2 - 16048*ep^3*mWW^8*s^7*t^2 + 117096*ep^4*mWW^8*s^7*t^2 + 440424*ep^5*mWW^8*s^7*t^2 + 554736*ep^6*mWW^8*s^7*t^2 + 238784*ep^7*mWW^8*s^7*t^2 + 2952*ep*mtt^5*mWW^2*s^8*t^2 + 22974*ep^2*mtt^5*mWW^2*s^8*t^2 + 32864*ep^3*mtt^5*mWW^2*s^8*t^2 - 129734*ep^4*mtt^5*mWW^2*s^8*t^2 - 466344*ep^5*mtt^5*mWW^2*s^8*t^2 - 523576*ep^6*mtt^5*mWW^2*s^8*t^2 - 199232*ep^7*mtt^5*mWW^2*s^8*t^2 + 592*ep*mtt^4*mWW^3*s^8*t^2 + 16322*ep^2*mtt^4*mWW^3*s^8*t^2 + 7924*ep^3*mtt^4*mWW^3*s^8*t^2 - 317138*ep^4*mtt^4*mWW^3*s^8*t^2 - 1000240*ep^5*mtt^4*mWW^3*s^8*t^2 - 1130900*ep^6*mtt^4*mWW^3*s^8*t^2 - 438912*ep^7*mtt^4*mWW^3*s^8*t^2 + 104*mtt^3*mWW^4*s^8*t^2 - 10998*ep*mtt^3*mWW^4*s^8*t^2 - 102034*ep^2*mtt^3*mWW^4*s^8*t^2 - 110878*ep^3*mtt^3*mWW^4*s^8*t^2 + 980462*ep^4*mtt^3*mWW^4*s^8*t^2 + 3250148*ep^5*mtt^3*mWW^4*s^8*t^2 + 3678588*ep^6*mtt^3*mWW^4*s^8*t^2 + 1426256*ep^7*mtt^3*mWW^4*s^8*t^2 - 32*mtt^2*mWW^5*s^8*t^2 + 4732*ep*mtt^2*mWW^5*s^8*t^2 + 36680*ep^2*mtt^2*mWW^5*s^8*t^2 + 55616*ep^3*mtt^2*mWW^5*s^8*t^2 - 224788*ep^4*mtt^2*mWW^5*s^8*t^2 - 890356*ep^5*mtt^2*mWW^5*s^8*t^2 - 1096532*ep^6*mtt^2*mWW^5*s^8*t^2 - 456176*ep^7*mtt^2*mWW^5*s^8*t^2 - 56*mtt*mWW^6*s^8*t^2 + 4706*ep*mtt*mWW^6*s^8*t^2 + 44056*ep^2*mtt*mWW^6*s^8*t^2 + 46966*ep^3*mtt*mWW^6*s^8*t^2 - 412668*ep^4*mtt*mWW^6*s^8*t^2 - 1334000*ep^5*mtt*mWW^6*s^8*t^2 - 1470828*ep^6*mtt*mWW^6*s^8*t^2 - 555728*ep^7*mtt*mWW^6*s^8*t^2 - 16*mWW^7*s^8*t^2 - 1984*ep*mWW^7*s^8*t^2 - 16822*ep^2*mWW^7*s^8*t^2 - 20108*ep^3*mWW^7*s^8*t^2 + 152994*ep^4*mWW^7*s^8*t^2 + 533528*ep^5*mWW^7*s^8*t^2 + 626864*ep^6*mWW^7*s^8*t^2 + 252592*ep^7*mWW^7*s^8*t^2 - 468*ep*mtt^4*mWW^2*s^9*t^2 - 3740*ep^2*mtt^4*mWW^2*s^9*t^2 - 6186*ep^3*mtt^4*mWW^2*s^9*t^2 + 16796*ep^4*mtt^4*mWW^2*s^9*t^2 + 66922*ep^5*mtt^4*mWW^2*s^9*t^2 + 76788*ep^6*mtt^4*mWW^2*s^9*t^2 + 29504*ep^7*mtt^4*mWW^2*s^9*t^2 - 118*ep*mtt^3*mWW^3*s^9*t^2 - 2410*ep^2*mtt^3*mWW^3*s^9*t^2 - 226*ep^3*mtt^3*mWW^3*s^9*t^2 + 51942*ep^4*mtt^3*mWW^3*s^9*t^2 + 160664*ep^5*mtt^3*mWW^3*s^9*t^2 + 182636*ep^6*mtt^3*mWW^3*s^9*t^2 + 71920*ep^7*mtt^3*mWW^3*s^9*t^2 - 16*mtt^2*mWW^4*s^9*t^2 + 1312*ep*mtt^2*mWW^4*s^9*t^2 + 11980*ep^2*mtt^2*mWW^4*s^9*t^2 + 12604*ep^3*mtt^2*mWW^4*s^9*t^2 - 114472*ep^4*mtt^2*mWW^4*s^9*t^2 - 374892*ep^5*mtt^2*mWW^4*s^9*t^2 - 421068*ep^6*mtt^2*mWW^4*s^9*t^2 - 162384*ep^7*mtt^2*mWW^4*s^9*t^2 + 16*mtt*mWW^5*s^9*t^2 - 38*ep*mtt*mWW^5*s^9*t^2 - 426*ep^2*mtt*mWW^5*s^9*t^2 - 4586*ep^3*mtt*mWW^5*s^9*t^2 - 23874*ep^4*mtt*mWW^5*s^9*t^2 - 52768*ep^5*mtt*mWW^5*s^9*t^2 - 51548*ep^6*mtt*mWW^5*s^9*t^2 - 18512*ep^7*mtt*mWW^5*s^9*t^2 - 688*ep*mWW^6*s^9*t^2 - 5764*ep^2*mWW^6*s^9*t^2 - 5302*ep^3*mWW^6*s^9*t^2 + 55424*ep^4*mWW^6*s^9*t^2 + 174346*ep^5*mWW^6*s^9*t^2 + 191016*ep^6*mWW^6*s^9*t^2 + 72176*ep^7*mWW^6*s^9*t^2 + 32*ep^2*mtt^3*mWW^2*s^10*t^2 + 336*ep^3*mtt^3*mWW^2*s^10*t^2 + 1328*ep^4*mtt^3*mWW^2*s^10*t^2 + 2496*ep^5*mtt^3*mWW^2*s^10*t^2 + 2240*ep^6*mtt^3*mWW^2*s^10*t^2 + 768*ep^7*mtt^3*mWW^2*s^10*t^2 - 4*ep*mtt^2*mWW^3*s^10*t^2 - 56*ep^2*mtt^2*mWW^3*s^10*t^2 - 324*ep^3*mtt^2*mWW^3*s^10*t^2 - 992*ep^4*mtt^2*mWW^3*s^10*t^2 - 1680*ep^5*mtt^2*mWW^3*s^10*t^2 - 1472*ep^6*mtt^2*mWW^3*s^10*t^2 - 512*ep^7*mtt^2*mWW^3*s^10*t^2 + 4*ep*mtt*mWW^4*s^10*t^2 + 24*ep^2*mtt*mWW^4*s^10*t^2 - 28*ep^3*mtt*mWW^4*s^10*t^2 - 480*ep^4*mtt*mWW^4*s^10*t^2 - 1264*ep^5*mtt*mWW^4*s^10*t^2 - 1344*ep^6*mtt*mWW^4*s^10*t^2 - 512*ep^7*mtt*mWW^4*s^10*t^2 + 24*ep^2*mWW^5*s^10*t^2 + 256*ep^3*mWW^5*s^10*t^2 + 1032*ep^4*mWW^5*s^10*t^2 + 1984*ep^5*mWW^5*s^10*t^2 + 1824*ep^6*mWW^5*s^10*t^2 + 640*ep^7*mWW^5*s^10*t^2 - 108*ep^2*mtt^12*mWW^2*t^3 - 1188*ep^3*mtt^12*mWW^2*t^3 - 4992*ep^4*mtt^12*mWW^2*t^3 - 10128*ep^5*mtt^12*mWW^2*t^3 - 9984*ep^6*mtt^12*mWW^2*t^3 - 3840*ep^7*mtt^12*mWW^2*t^3 + 102*ep*mtt^11*mWW^3*t^3 + 1818*ep^2*mtt^11*mWW^3*t^3 + 12414*ep^3*mtt^11*mWW^3*t^3 + 42138*ep^4*mtt^11*mWW^3*t^3 + 76008*ep^5*mtt^11*mWW^3*t^3 + 69768*ep^6*mtt^11*mWW^3*t^3 + 25632*ep^7*mtt^11*mWW^3*t^3 - 390*ep*mtt^10*mWW^4*t^3 - 5850*ep^2*mtt^10*mWW^4*t^3 - 35382*ep^3*mtt^10*mWW^4*t^3 - 110490*ep^4*mtt^10*mWW^4*t^3 - 188232*ep^5*mtt^10*mWW^4*t^3 - 166152*ep^6*mtt^10*mWW^4*t^3 - 59424*ep^7*mtt^10*mWW^4*t^3 + 438*ep*mtt^9*mWW^5*t^3 + 5994*ep^2*mtt^9*mWW^5*t^3 + 33486*ep^3*mtt^9*mWW^5*t^3 + 98250*ep^4*mtt^9*mWW^5*t^3 + 159912*ep^5*mtt^9*mWW^5*t^3 + 136776*ep^6*mtt^9*mWW^5*t^3 + 47904*ep^7*mtt^9*mWW^5*t^3 + 90*ep*mtt^8*mWW^6*t^3 + 1710*ep^2*mtt^8*mWW^6*t^3 + 11970*ep^3*mtt^8*mWW^6*t^3 + 40710*ep^4*mtt^8*mWW^6*t^3 + 72600*ep^5*mtt^8*mWW^6*t^3 + 65400*ep^6*mtt^8*mWW^6*t^3 + 23520*ep^7*mtt^8*mWW^6*t^3 - 510*ep*mtt^7*mWW^7*t^3 - 7362*ep^2*mtt^7*mWW^7*t^3 - 43062*ep^3*mtt^7*mWW^7*t^3 - 130818*ep^4*mtt^7*mWW^7*t^3 - 217992*ep^5*mtt^7*mWW^7*t^3 - 189096*ep^6*mtt^7*mWW^7*t^3 - 66720*ep^7*mtt^7*mWW^7*t^3 + 318*ep*mtt^6*mWW^8*t^3 + 4482*ep^2*mtt^6*mWW^8*t^3 + 25806*ep^3*mtt^6*mWW^8*t^3 + 77922*ep^4*mtt^6*mWW^8*t^3 + 130152*ep^5*mtt^6*mWW^8*t^3 + 113832*ep^6*mtt^6*mWW^8*t^3 + 40608*ep^7*mtt^6*mWW^8*t^3 - 30*ep*mtt^5*mWW^9*t^3 - 450*ep^2*mtt^5*mWW^9*t^3 - 2838*ep^3*mtt^5*mWW^9*t^3 - 9570*ep^4*mtt^5*mWW^9*t^3 - 17928*ep^5*mtt^5*mWW^9*t^3 - 17448*ep^6*mtt^5*mWW^9*t^3 - 6816*ep^7*mtt^5*mWW^9*t^3 - 18*ep*mtt^4*mWW^10*t^3 - 234*ep^2*mtt^4*mWW^10*t^3 - 1206*ep^3*mtt^4*mWW^10*t^3 - 3150*ep^4*mtt^4*mWW^10*t^3 - 4392*ep^5*mtt^4*mWW^10*t^3 - 3096*ep^6*mtt^4*mWW^10*t^3 - 864*ep^7*mtt^4*mWW^10*t^3 + 18*ep^2*mtt^12*mWW*s*t^3 + 192*ep^3*mtt^12*mWW*s*t^3 + 774*ep^4*mtt^12*mWW*s*t^3 + 1488*ep^5*mtt^12*mWW*s*t^3 + 1368*ep^6*mtt^12*mWW*s*t^3 + 480*ep^7*mtt^12*mWW*s*t^3 + 144*ep*mtt^11*mWW^2*s*t^3 + 2556*ep^2*mtt^11*mWW^2*s*t^3 + 17656*ep^3*mtt^11*mWW^2*s*t^3 + 61360*ep^4*mtt^11*mWW^2*s*t^3 + 114356*ep^5*mtt^11*mWW^2*s*t^3 + 109304*ep^6*mtt^11*mWW^2*s*t^3 + 42144*ep^7*mtt^11*mWW^2*s*t^3 - 1760*ep*mtt^10*mWW^3*s*t^3 - 26026*ep^2*mtt^10*mWW^3*s*t^3 - 154652*ep^3*mtt^10*mWW^3*s*t^3 - 473546*ep^4*mtt^10*mWW^3*s*t^3 - 791640*ep^5*mtt^10*mWW^3*s*t^3 - 688056*ep^6*mtt^10*mWW^3*s*t^3 - 243680*ep^7*mtt^10*mWW^3*s*t^3 - 136*mtt^9*mWW^4*s*t^3 + 2770*ep*mtt^9*mWW^4*s*t^3 + 57232*ep^2*mtt^9*mWW^4*s*t^3 + 366948*ep^3*mtt^9*mWW^4*s*t^3 + 1154236*ep^4*mtt^9*mWW^4*s*t^3 + 1943634*ep^5*mtt^9*mWW^4*s*t^3 + 1679612*ep^6*mtt^9*mWW^4*s*t^3 + 584144*ep^7*mtt^9*mWW^4*s*t^3 + 520*mtt^8*mWW^5*s*t^3 + 3958*ep*mtt^8*mWW^5*s*t^3 - 11938*ep^2*mtt^8*mWW^5*s*t^3 - 219974*ep^3*mtt^8*mWW^5*s*t^3 - 924502*ep^4*mtt^8*mWW^5*s*t^3 - 1814624*ep^5*mtt^8*mWW^5*s*t^3 - 1724552*ep^6*mtt^8*mWW^5*s*t^3 - 635808*ep^7*mtt^8*mWW^5*s*t^3 - 720*mtt^7*mWW^6*s*t^3 - 12722*ep*mtt^7*mWW^6*s*t^3 - 85680*ep^2*mtt^7*mWW^6*s*t^3 - 276672*ep^3*mtt^7*mWW^6*s*t^3 - 425716*ep^4*mtt^7*mWW^6*s*t^3 - 214030*ep^5*mtt^7*mWW^6*s*t^3 + 137116*ep^6*mtt^7*mWW^6*s*t^3 + 131664*ep^7*mtt^7*mWW^6*s*t^3 + 400*mtt^6*mWW^7*s*t^3 + 9498*ep*mtt^6*mWW^7*s*t^3 + 84422*ep^2*mtt^6*mWW^7*s*t^3 + 379014*ep^3*mtt^6*mWW^7*s*t^3 + 945410*ep^4*mtt^6*mWW^7*s*t^3 + 1321032*ep^5*mtt^6*mWW^7*s*t^3 + 959848*ep^6*mtt^6*mWW^7*s*t^3 + 279456*ep^7*mtt^6*mWW^7*s*t^3 - 40*mtt^5*mWW^8*s*t^3 - 418*ep*mtt^5*mWW^8*s*t^3 - 4656*ep^2*mtt^5*mWW^8*s*t^3 - 38668*ep^3*mtt^5*mWW^8*s*t^3 - 161244*ep^4*mtt^5*mWW^8*s*t^3 - 331162*ep^5*mtt^5*mWW^8*s*t^3 - 320492*ep^6*mtt^5*mWW^8*s*t^3 - 114960*ep^7*mtt^5*mWW^8*s*t^3 - 24*mtt^4*mWW^9*s*t^3 - 1958*ep*mtt^4*mWW^9*s*t^3 - 22664*ep^2*mtt^4*mWW^9*s*t^3 - 111658*ep^3*mtt^4*mWW^9*s*t^3 - 287496*ep^4*mtt^4*mWW^9*s*t^3 - 407216*ep^5*mtt^4*mWW^9*s*t^3 - 303280*ep^6*mtt^4*mWW^9*s*t^3 - 94144*ep^7*mtt^4*mWW^9*s*t^3 + 434*ep*mtt^3*mWW^10*s*t^3 + 6036*ep^2*mtt^3*mWW^10*s*t^3 + 34224*ep^3*mtt^3*mWW^10*s*t^3 + 101412*ep^4*mtt^3*mWW^10*s*t^3 + 165282*ep^5*mtt^3*mWW^10*s*t^3 + 140124*ep^6*mtt^3*mWW^10*s*t^3 + 48208*ep^7*mtt^3*mWW^10*s*t^3 + 54*ep*mtt^2*mWW^11*s*t^3 + 700*ep^2*mtt^2*mWW^11*s*t^3 + 3590*ep^3*mtt^2*mWW^11*s*t^3 + 9312*ep^4*mtt^2*mWW^11*s*t^3 + 12880*ep^5*mtt^2*mWW^11*s*t^3 + 9008*ep^6*mtt^2*mWW^11*s*t^3 + 2496*ep^7*mtt^2*mWW^11*s*t^3 - 288*ep*mtt^11*mWW*s^2*t^3 - 2028*ep^2*mtt^11*mWW*s^2*t^3 - 2070*ep^3*mtt^11*mWW*s^2*t^3 + 13960*ep^4*mtt^11*mWW*s^2*t^3 + 43318*ep^5*mtt^11*mWW*s^2*t^3 + 45908*ep^6*mtt^11*mWW*s^2*t^3 + 16880*ep^7*mtt^11*mWW*s^2*t^3 - 1476*ep*mtt^10*mWW^2*s^2*t^3 - 18253*ep^2*mtt^10*mWW^2*s^2*t^3 - 91509*ep^3*mtt^10*mWW^2*s^2*t^3 - 246697*ep^4*mtt^10*mWW^2*s^2*t^3 - 386519*ep^5*mtt^10*mWW^2*s^2*t^3 - 338354*ep^6*mtt^10*mWW^2*s^2*t^3 - 129416*ep^7*mtt^10*mWW^2*s^2*t^3 + 12934*ep*mtt^9*mWW^3*s^2*t^3 + 146167*ep^2*mtt^9*mWW^3*s^2*t^3 + 637089*ep^3*mtt^9*mWW^3*s^2*t^3 + 1352423*ep^4*mtt^9*mWW^3*s^2*t^3 + 1440797*ep^5*mtt^9*mWW^3*s^2*t^3 + 702926*ep^6*mtt^9*mWW^3*s^2*t^3 + 117464*ep^7*mtt^9*mWW^3*s^2*t^3 + 1264*mtt^8*mWW^4*s^2*t^3 - 5566*ep*mtt^8*mWW^4*s^2*t^3 - 191968*ep^2*mtt^8*mWW^4*s^2*t^3 - 1163008*ep^3*mtt^8*mWW^4*s^2*t^3 - 3167236*ep^4*mtt^8*mWW^4*s^2*t^3 - 4362310*ep^5*mtt^8*mWW^4*s^2*t^3 - 2919704*ep^6*mtt^8*mWW^4*s^2*t^3 - 744672*ep^7*mtt^8*mWW^4*s^2*t^3 - 4344*mtt^7*mWW^5*s^2*t^3 - 54740*ep*mtt^7*mWW^5*s^2*t^3 - 197976*ep^2*mtt^7*mWW^5*s^2*t^3 + 157376*ep^3*mtt^7*mWW^5*s^2*t^3 + 2673644*ep^4*mtt^7*mWW^5*s^2*t^3 + 6655604*ep^5*mtt^7*mWW^5*s^2*t^3 + 6874068*ep^6*mtt^7*mWW^5*s^2*t^3 + 2609760*ep^7*mtt^7*mWW^5*s^2*t^3 + 4616*mtt^6*mWW^6*s^2*t^3 + 83282*ep*mtt^6*mWW^6*s^2*t^3 + 534432*ep^2*mtt^6*mWW^6*s^2*t^3 + 1483028*ep^3*mtt^6*mWW^6*s^2*t^3 + 1286520*ep^4*mtt^6*mWW^6*s^2*t^3 - 1860990*ep^5*mtt^6*mWW^6*s^2*t^3 - 4304280*ep^6*mtt^6*mWW^6*s^2*t^3 - 2238896*ep^7*mtt^6*mWW^6*s^2*t^3 - 496*mtt^5*mWW^7*s^2*t^3 - 20792*ep*mtt^5*mWW^7*s^2*t^3 - 235484*ep^2*mtt^5*mWW^7*s^2*t^3 - 1220312*ep^3*mtt^5*mWW^7*s^2*t^3 - 3269660*ep^4*mtt^5*mWW^7*s^2*t^3 - 4581788*ep^5*mtt^5*mWW^7*s^2*t^3 - 3083476*ep^6*mtt^5*mWW^7*s^2*t^3 - 740448*ep^7*mtt^5*mWW^7*s^2*t^3 - 1728*mtt^4*mWW^8*s^2*t^3 - 26266*ep*mtt^4*mWW^8*s^2*t^3 - 125056*ep^2*mtt^4*mWW^8*s^2*t^3 - 100232*ep^3*mtt^4*mWW^8*s^2*t^3 + 890132*ep^4*mtt^4*mWW^8*s^2*t^3 + 2834846*ep^5*mtt^4*mWW^8*s^2*t^3 + 3221008*ep^6*mtt^4*mWW^8*s^2*t^3 + 1285584*ep^7*mtt^4*mWW^8*s^2*t^3 + 616*mtt^3*mWW^9*s^2*t^3 + 12660*ep*mtt^3*mWW^9*s^2*t^3 + 100400*ep^2*mtt^3*mWW^9*s^2*t^3 + 403666*ep^3*mtt^3*mWW^9*s^2*t^3 + 874192*ep^4*mtt^3*mWW^9*s^2*t^3 + 992674*ep^5*mtt^3*mWW^9*s^2*t^3 + 515584*ep^6*mtt^3*mWW^9*s^2*t^3 + 76752*ep^7*mtt^3*mWW^9*s^2*t^3 + 72*mtt^2*mWW^10*s^2*t^3 + 330*ep*mtt^2*mWW^10*s^2*t^3 - 8991*ep^2*mtt^2*mWW^10*s^2*t^3 - 96027*ep^3*mtt^2*mWW^10*s^2*t^3 - 382147*ep^4*mtt^2*mWW^10*s^2*t^3 - 735199*ep^5*mtt^2*mWW^10*s^2*t^3 - 681902*ep^6*mtt^2*mWW^10*s^2*t^3 - 243368*ep^7*mtt^2*mWW^10*s^2*t^3 - 78*ep*mtt*mWW^11*s^2*t^3 - 1255*ep^2*mtt*mWW^11*s^2*t^3 - 8133*ep^3*mtt*mWW^11*s^2*t^3 - 25647*ep^4*mtt*mWW^11*s^2*t^3 - 41357*ep^5*mtt*mWW^11*s^2*t^3 - 32546*ep^6*mtt*mWW^11*s^2*t^3 - 9880*ep^7*mtt*mWW^11*s^2*t^3 + 12*ep^2*mWW^12*s^2*t^3 + 132*ep^3*mWW^12*s^2*t^3 + 516*ep^4*mWW^12*s^2*t^3 + 924*ep^5*mWW^12*s^2*t^3 + 768*ep^6*mWW^12*s^2*t^3 + 240*ep^7*mWW^12*s^2*t^3 + 2016*ep*mtt^10*mWW*s^3*t^3 + 13692*ep^2*mtt^10*mWW*s^3*t^3 + 9114*ep^3*mtt^10*mWW*s^3*t^3 - 119392*ep^4*mtt^10*mWW*s^3*t^3 - 344890*ep^5*mtt^10*mWW*s^3*t^3 - 359660*ep^6*mtt^10*mWW*s^3*t^3 - 131600*ep^7*mtt^10*mWW*s^3*t^3 + 8208*ep*mtt^9*mWW^2*s^3*t^3 + 79146*ep^2*mtt^9*mWW^2*s^3*t^3 + 256442*ep^3*mtt^9*mWW^2*s^3*t^3 + 307978*ep^4*mtt^9*mWW^2*s^3*t^3 + 4446*ep^5*mtt^9*mWW^2*s^3*t^3 - 215500*ep^6*mtt^9*mWW^2*s^3*t^3 - 82352*ep^7*mtt^9*mWW^2*s^3*t^3 - 49800*ep*mtt^8*mWW^3*s^3*t^3 - 458345*ep^2*mtt^8*mWW^3*s^3*t^3 - 1360591*ep^3*mtt^8*mWW^3*s^3*t^3 - 782373*ep^4*mtt^8*mWW^3*s^3*t^3 + 3163215*ep^5*mtt^8*mWW^3*s^3*t^3 + 5637366*ep^6*mtt^8*mWW^3*s^3*t^3 + 2656424*ep^7*mtt^8*mWW^3*s^3*t^3 - 3552*mtt^7*mWW^4*s^3*t^3 + 2764*ep*mtt^7*mWW^4*s^3*t^3 + 301106*ep^2*mtt^7*mWW^4*s^3*t^3 + 1747056*ep^3*mtt^7*mWW^4*s^3*t^3 + 3922662*ep^4*mtt^7*mWW^4*s^3*t^3 + 3210064*ep^5*mtt^7*mWW^4*s^3*t^3 - 391268*ep^6*mtt^7*mWW^4*s^3*t^3 - 1189904*ep^7*mtt^7*mWW^4*s^3*t^3 + 10872*mtt^6*mWW^5*s^3*t^3 + 179974*ep*mtt^6*mWW^5*s^3*t^3 + 900950*ep^2*mtt^6*mWW^5*s^3*t^3 + 714804*ep^3*mtt^6*mWW^5*s^3*t^3 - 6540334*ep^4*mtt^6*mWW^5*s^3*t^3 - 20452570*ep^5*mtt^6*mWW^5*s^3*t^3 - 22899504*ep^6*mtt^6*mWW^5*s^3*t^3 - 9052448*ep^7*mtt^6*mWW^5*s^3*t^3 - 8264*mtt^5*mWW^6*s^3*t^3 - 182512*ep*mtt^5*mWW^6*s^3*t^3 - 1222682*ep^2*mtt^5*mWW^6*s^3*t^3 - 3004236*ep^3*mtt^5*mWW^6*s^3*t^3 + 135214*ep^4*mtt^5*mWW^6*s^3*t^3 + 12768756*ep^5*mtt^5*mWW^6*s^3*t^3 + 19958220*ep^6*mtt^5*mWW^6*s^3*t^3 + 9492880*ep^7*mtt^5*mWW^6*s^3*t^3 - 4336*mtt^4*mWW^7*s^3*t^3 - 35478*ep*mtt^4*mWW^7*s^3*t^3 + 92356*ep^2*mtt^4*mWW^7*s^3*t^3 + 1901810*ep^3*mtt^4*mWW^7*s^3*t^3 + 7550364*ep^4*mtt^4*mWW^7*s^3*t^3 + 13046744*ep^5*mtt^4*mWW^7*s^3*t^3 + 10201724*ep^6*mtt^4*mWW^7*s^3*t^3 + 2863888*ep^7*mtt^4*mWW^7*s^3*t^3 + 7536*mtt^3*mWW^8*s^3*t^3 + 106452*ep*mtt^3*mWW^8*s^3*t^3 + 449870*ep^2*mtt^3*mWW^8*s^3*t^3 - 19920*ep^3*mtt^3*mWW^8*s^3*t^3 - 4979038*ep^4*mtt^3*mWW^8*s^3*t^3 - 13790712*ep^5*mtt^3*mWW^8*s^3*t^3 - 15079660*ep^6*mtt^3*mWW^8*s^3*t^3 - 5965296*ep^7*mtt^3*mWW^8*s^3*t^3 - 2056*mtt^2*mWW^9*s^3*t^3 - 28094*ep*mtt^2*mWW^9*s^3*t^3 - 145242*ep^2*mtt^2*mWW^9*s^3*t^3 - 311462*ep^3*mtt^2*mWW^9*s^3*t^3 + 31294*ep^4*mtt^2*mWW^9*s^3*t^3 + 1316124*ep^5*mtt^2*mWW^9*s^3*t^3 + 2082860*ep^6*mtt^2*mWW^9*s^3*t^3 + 1022256*ep^7*mtt^2*mWW^9*s^3*t^3 - 200*mtt*mWW^10*s^3*t^3 - 3520*ep*mtt*mWW^10*s^3*t^3 - 11056*ep^2*mtt*mWW^10*s^3*t^3 + 64018*ep^3*mtt*mWW^10*s^3*t^3 + 461472*ep^4*mtt*mWW^10*s^3*t^3 + 1057270*ep^5*mtt*mWW^10*s^3*t^3 + 1048336*ep^6*mtt*mWW^10*s^3*t^3 + 381216*ep^7*mtt*mWW^10*s^3*t^3 - 10*ep*mWW^11*s^3*t^3 + 205*ep^2*mWW^11*s^3*t^3 + 2965*ep^3*mWW^11*s^3*t^3 + 12153*ep^4*mWW^11*s^3*t^3 + 21553*ep^5*mWW^11*s^3*t^3 + 17086*ep^6*mWW^11*s^3*t^3 + 4936*ep^7*mWW^11*s^3*t^3 - 6048*ep*mtt^9*mWW*s^4*t^3 - 40572*ep^2*mtt^9*mWW*s^4*t^3 - 21966*ep^3*mtt^9*mWW*s^4*t^3 + 379848*ep^4*mtt^9*mWW*s^4*t^3 + 1076334*ep^5*mtt^9*mWW*s^4*t^3 + 1117284*ep^6*mtt^9*mWW*s^4*t^3 + 408240*ep^7*mtt^9*mWW*s^4*t^3 - 24372*ep*mtt^8*mWW^2*s^4*t^3 - 207087*ep^2*mtt^8*mWW^2*s^4*t^3 - 448079*ep^3*mtt^8*mWW^2*s^4*t^3 + 383749*ep^4*mtt^8*mWW^2*s^4*t^3 + 2549531*ep^5*mtt^8*mWW^2*s^4*t^3 + 3097034*ep^6*mtt^8*mWW^2*s^4*t^3 + 1172424*ep^7*mtt^8*mWW^2*s^4*t^3 + 106042*ep*mtt^7*mWW^3*s^4*t^3 + 852866*ep^2*mtt^7*mWW^3*s^4*t^3 + 1750212*ep^3*mtt^7*mWW^3*s^4*t^3 - 2505314*ep^4*mtt^7*mWW^3*s^4*t^3 - 14168482*ep^5*mtt^7*mWW^3*s^4*t^3 - 18514164*ep^6*mtt^7*mWW^3*s^4*t^3 - 7905360*ep^7*mtt^7*mWW^3*s^4*t^3 + 4160*mtt^6*mWW^4*s^4*t^3 + 11186*ep*mtt^6*mWW^4*s^4*t^3 - 134736*ep^2*mtt^6*mWW^4*s^4*t^3 - 1272414*ep^3*mtt^6*mWW^4*s^4*t^3 - 3604940*ep^4*mtt^6*mWW^4*s^4*t^3 - 3223256*ep^5*mtt^6*mWW^4*s^4*t^3 + 964632*ep^6*mtt^6*mWW^4*s^4*t^3 + 1842336*ep^7*mtt^6*mWW^4*s^4*t^3 - 12320*mtt^5*mWW^5*s^4*t^3 - 295474*ep*mtt^5*mWW^5*s^4*t^3 - 1768276*ep^2*mtt^5*mWW^5*s^4*t^3 - 1766874*ep^3*mtt^5*mWW^5*s^4*t^3 + 13249244*ep^4*mtt^5*mWW^5*s^4*t^3 + 43914332*ep^5*mtt^5*mWW^5*s^4*t^3 + 50389808*ep^6*mtt^5*mWW^5*s^4*t^3 + 20162496*ep^7*mtt^5*mWW^5*s^4*t^3 + 8088*mtt^4*mWW^6*s^4*t^3 + 221822*ep*mtt^4*mWW^6*s^4*t^3 + 1493520*ep^2*mtt^4*mWW^6*s^4*t^3 + 2892458*ep^3*mtt^4*mWW^6*s^4*t^3 - 5365052*ep^4*mtt^4*mWW^6*s^4*t^3 - 28904476*ep^5*mtt^4*mWW^6*s^4*t^3 - 39452064*ep^6*mtt^4*mWW^6*s^4*t^3 - 17873216*ep^7*mtt^4*mWW^6*s^4*t^3 + 6240*mtt^3*mWW^7*s^4*t^3 + 84388*ep*mtt^3*mWW^7*s^4*t^3 + 238792*ep^2*mtt^3*mWW^7*s^4*t^3 - 1251598*ep^3*mtt^3*mWW^7*s^4*t^3 - 8101016*ep^4*mtt^3*mWW^7*s^4*t^3 - 16318178*ep^5*mtt^3*mWW^7*s^4*t^3 - 13808716*ep^6*mtt^3*mWW^7*s^4*t^3 - 4094640*ep^7*mtt^3*mWW^7*s^4*t^3 - 8144*mtt^2*mWW^8*s^4*t^3 - 122452*ep*mtt^2*mWW^8*s^4*t^3 - 539274*ep^2*mtt^2*mWW^8*s^4*t^3 + 58728*ep^3*mtt^2*mWW^8*s^4*t^3 + 6416006*ep^4*mtt^2*mWW^8*s^4*t^3 + 17802024*ep^5*mtt^2*mWW^8*s^4*t^3 + 19486736*ep^6*mtt^2*mWW^8*s^4*t^3 + 7700544*ep^7*mtt^2*mWW^8*s^4*t^3 + 1856*mtt*mWW^9*s^4*t^3 + 22524*ep*mtt*mWW^9*s^4*t^3 + 94070*ep^2*mtt*mWW^9*s^4*t^3 + 74082*ep^3*mtt*mWW^9*s^4*t^3 - 648298*ep^4*mtt*mWW^9*s^4*t^3 - 2215742*ep^5*mtt*mWW^9*s^4*t^3 - 2759332*ep^6*mtt*mWW^9*s^4*t^3 - 1222448*ep^7*mtt*mWW^9*s^4*t^3 + 120*mWW^10*s^4*t^3 + 2384*ep*mWW^10*s^4*t^3 + 10697*ep^2*mWW^10*s^4*t^3 - 14549*ep^3*mWW^10*s^4*t^3 - 204227*ep^4*mWW^10*s^4*t^3 - 512087*ep^5*mWW^10*s^4*t^3 - 521218*ep^6*mWW^10*s^4*t^3 - 190376*ep^7*mWW^10*s^4*t^3 + 10080*ep*mtt^8*mWW*s^5*t^3 + 67200*ep^2*mtt^8*mWW*s^5*t^3 + 32130*ep^3*mtt^8*mWW*s^5*t^3 - 651140*ep^4*mtt^8*mWW*s^5*t^3 - 1828610*ep^5*mtt^8*mWW*s^5*t^3 - 1894060*ep^6*mtt^8*mWW*s^5*t^3 - 691600*ep^7*mtt^8*mWW*s^5*t^3 + 40320*ep*mtt^7*mWW^2*s^5*t^3 + 321788*ep^2*mtt^7*mWW^2*s^5*t^3 + 510348*ep^3*mtt^7*mWW^2*s^5*t^3 - 1570228*ep^4*mtt^7*mWW^2*s^5*t^3 - 6014972*ep^5*mtt^7*mWW^2*s^5*t^3 - 6803576*ep^6*mtt^7*mWW^2*s^5*t^3 - 2563520*ep^7*mtt^7*mWW^2*s^5*t^3 - 131072*ep*mtt^6*mWW^3*s^5*t^3 - 960898*ep^2*mtt^6*mWW^3*s^5*t^3 - 1438124*ep^3*mtt^6*mWW^3*s^5*t^3 + 5193882*ep^4*mtt^6*mWW^3*s^5*t^3 + 20278012*ep^5*mtt^6*mWW^3*s^5*t^3 + 24481472*ep^6*mtt^6*mWW^3*s^5*t^3 + 10067488*ep^7*mtt^6*mWW^3*s^5*t^3 - 1640*mtt^5*mWW^4*s^5*t^3 - 29786*ep*mtt^5*mWW^4*s^5*t^3 - 239290*ep^2*mtt^5*mWW^4*s^5*t^3 + 184822*ep^3*mtt^5*mWW^4*s^5*t^3 + 4143614*ep^4*mtt^5*mWW^4*s^5*t^3 + 9359032*ep^5*mtt^5*mWW^4*s^5*t^3 + 7454872*ep^6*mtt^5*mWW^4*s^5*t^3 + 1708992*ep^7*mtt^5*mWW^4*s^5*t^3 + 6752*mtt^4*mWW^5*s^5*t^3 + 281010*ep*mtt^4*mWW^5*s^5*t^3 + 1911630*ep^2*mtt^4*mWW^5*s^5*t^3 + 1958160*ep^3*mtt^4*mWW^5*s^5*t^3 - 15623746*ep^4*mtt^4*mWW^5*s^5*t^3 - 51999250*ep^5*mtt^4*mWW^5*s^5*t^3 - 59767228*ep^6*mtt^4*mWW^5*s^5*t^3 - 23848304*ep^7*mtt^4*mWW^5*s^5*t^3 - 6144*mtt^3*mWW^6*s^5*t^3 - 169086*ep*mtt^3*mWW^6*s^5*t^3 - 1059720*ep^2*mtt^3*mWW^6*s^5*t^3 - 1413952*ep^3*mtt^3*mWW^6*s^5*t^3 + 7317896*ep^4*mtt^3*mWW^6*s^5*t^3 + 28579442*ep^5*mtt^3*mWW^6*s^5*t^3 + 36526884*ep^6*mtt^3*mWW^6*s^5*t^3 + 16055824*ep^7*mtt^3*mWW^6*s^5*t^3 - 1616*mtt^2*mWW^7*s^5*t^3 - 50834*ep*mtt^2*mWW^7*s^5*t^3 - 292504*ep^2*mtt^2*mWW^7*s^5*t^3 + 122382*ep^3*mtt^2*mWW^7*s^5*t^3 + 4082724*ep^4*mtt^2*mWW^7*s^5*t^3 + 9998992*ep^5*mtt^2*mWW^7*s^5*t^3 + 9259512*ep^6*mtt^2*mWW^7*s^5*t^3 + 2919040*ep^7*mtt^2*mWW^7*s^5*t^3 + 3176*mtt*mWW^8*s^5*t^3 + 55176*ep*mtt*mWW^8*s^5*t^3 + 274114*ep^2*mtt*mWW^8*s^5*t^3 + 57254*ep^3*mtt*mWW^8*s^5*t^3 - 3060806*ep^4*mtt*mWW^8*s^5*t^3 - 8920526*ep^5*mtt*mWW^8*s^5*t^3 - 9930036*ep^6*mtt*mWW^8*s^5*t^3 - 3942608*ep^7*mtt*mWW^8*s^5*t^3 - 528*mWW^9*s^5*t^3 - 5808*ep*mWW^9*s^5*t^3 - 21360*ep^2*mWW^9*s^5*t^3 - 2460*ep^3*mWW^9*s^5*t^3 + 211964*ep^4*mWW^9*s^5*t^3 + 636200*ep^5*mWW^9*s^5*t^3 + 756640*ep^6*mWW^9*s^5*t^3 + 325408*ep^7*mWW^9*s^5*t^3 - 10080*ep*mtt^7*mWW*s^6*t^3 - 66948*ep^2*mtt^7*mWW*s^6*t^3 - 29442*ep^3*mtt^7*mWW*s^6*t^3 + 661976*ep^4*mtt^7*mWW*s^6*t^3 + 1849442*ep^5*mtt^7*mWW*s^6*t^3 + 1913212*ep^6*mtt^7*mWW*s^6*t^3 + 698320*ep^7*mtt^7*mWW*s^6*t^3 - 38124*ep*mtt^6*mWW^2*s^6*t^3 - 294411*ep^2*mtt^6*mWW^2*s^6*t^3 - 375571*ep^3*mtt^6*mWW^2*s^6*t^3 + 1901425*ep^4*mtt^6*mWW^2*s^6*t^3 + 6450639*ep^5*mtt^6*mWW^2*s^6*t^3 + 7113986*ep^6*mtt^6*mWW^2*s^6*t^3 + 2668936*ep^7*mtt^6*mWW^2*s^6*t^3 + 96090*ep*mtt^5*mWW^3*s^6*t^3 + 659391*ep^2*mtt^5*mWW^3*s^6*t^3 + 769037*ep^3*mtt^5*mWW^3*s^6*t^3 - 4304889*ep^4*mtt^5*mWW^3*s^6*t^3 - 14740635*ep^5*mtt^5*mWW^3*s^6*t^3 - 16957714*ep^6*mtt^5*mWW^3*s^6*t^3 - 6760680*ep^7*mtt^5*mWW^3*s^6*t^3 - 624*mtt^4*mWW^4*s^6*t^3 + 32958*ep*mtt^4*mWW^4*s^6*t^3 + 376876*ep^2*mtt^4*mWW^4*s^6*t^3 + 361616*ep^3*mtt^4*mWW^4*s^6*t^3 - 3874840*ep^4*mtt^4*mWW^4*s^6*t^3 - 11664474*ep^5*mtt^4*mWW^4*s^6*t^3 - 11895960*ep^6*mtt^4*mWW^4*s^6*t^3 - 4046528*ep^7*mtt^4*mWW^4*s^6*t^3 - 1320*mtt^3*mWW^5*s^6*t^3 - 155656*ep*mtt^3*mWW^5*s^6*t^3 - 1162042*ep^2*mtt^3*mWW^5*s^6*t^3 - 1259024*ep^3*mtt^3*mWW^5*s^6*t^3 + 9535146*ep^4*mtt^3*mWW^5*s^6*t^3 + 31921740*ep^5*mtt^3*mWW^5*s^6*t^3 + 36539076*ep^6*mtt^3*mWW^5*s^6*t^3 + 14453408*ep^7*mtt^3*mWW^5*s^6*t^3 + 2984*mtt^2*mWW^6*s^6*t^3 + 70882*ep*mtt^2*mWW^6*s^6*t^3 + 397087*ep^2*mtt^2*mWW^6*s^6*t^3 + 353807*ep^3*mtt^2*mWW^6*s^6*t^3 - 3494481*ep^4*mtt^2*mWW^6*s^6*t^3 - 12205597*ep^5*mtt^2*mWW^6*s^6*t^3 - 15153778*ep^6*mtt^2*mWW^6*s^6*t^3 - 6570168*ep^7*mtt^2*mWW^6*s^6*t^3 - 552*mtt*mWW^7*s^6*t^3 + 13778*ep*mtt*mWW^7*s^6*t^3 + 141497*ep^2*mtt*mWW^7*s^6*t^3 + 168219*ep^3*mtt*mWW^7*s^6*t^3 - 1165559*ep^4*mtt*mWW^7*s^6*t^3 - 3711989*ep^5*mtt*mWW^7*s^6*t^3 - 3884066*ep^6*mtt*mWW^7*s^6*t^3 - 1362488*ep^7*mtt*mWW^7*s^6*t^3 - 488*mWW^8*s^6*t^3 - 9848*ep*mWW^8*s^6*t^3 - 55290*ep^2*mWW^8*s^6*t^3 - 30162*ep^3*mWW^8*s^6*t^3 + 571062*ep^4*mWW^8*s^6*t^3 + 1767754*ep^5*mWW^8*s^6*t^3 + 2013244*ep^6*mWW^8*s^6*t^3 + 807840*ep^7*mWW^8*s^6*t^3 + 6048*ep*mtt^6*mWW*s^7*t^3 + 40068*ep^2*mtt^6*mWW*s^7*t^3 + 16590*ep^3*mtt^6*mWW*s^7*t^3 - 401520*ep^4*mtt^6*mWW*s^7*t^3 - 1117998*ep^5*mtt^6*mWW*s^7*t^3 - 1155588*ep^6*mtt^6*mWW*s^7*t^3 - 421680*ep^7*mtt^6*mWW*s^7*t^3 + 20016*ep*mtt^5*mWW^2*s^7*t^3 + 151818*ep^2*mtt^5*mWW^2*s^7*t^3 + 168874*ep^3*mtt^5*mWW^2*s^7*t^3 - 1097798*ep^4*mtt^5*mWW^2*s^7*t^3 - 3544546*ep^5*mtt^5*mWW^2*s^7*t^3 - 3853996*ep^6*mtt^5*mWW^2*s^7*t^3 - 1438704*ep^7*mtt^5*mWW^2*s^7*t^3 - 41264*ep*mtt^4*mWW^3*s^7*t^3 - 272497*ep^2*mtt^4*mWW^3*s^7*t^3 - 267139*ep^3*mtt^4*mWW^3*s^7*t^3 + 1881547*ep^4*mtt^4*mWW^3*s^7*t^3 + 5963323*ep^5*mtt^4*mWW^3*s^7*t^3 + 6557934*ep^6*mtt^4*mWW^3*s^7*t^3 + 2517896*ep^7*mtt^4*mWW^3*s^7*t^3 + 656*mtt^3*mWW^4*s^7*t^3 - 18408*ep*mtt^3*mWW^4*s^7*t^3 - 207302*ep^2*mtt^3*mWW^4*s^7*t^3 - 231384*ep^3*mtt^3*mWW^4*s^7*t^3 + 1965094*ep^4*mtt^3*mWW^4*s^7*t^3 + 6254916*ep^5*mtt^3*mWW^4*s^7*t^3 + 6702044*ep^6*mtt^3*mWW^4*s^7*t^3 + 2431536*ep^7*mtt^3*mWW^4*s^7*t^3 - 272*mtt^2*mWW^5*s^7*t^3 + 47518*ep*mtt^2*mWW^5*s^7*t^3 + 378952*ep^2*mtt^2*mWW^5*s^7*t^3 + 458028*ep^3*mtt^2*mWW^5*s^7*t^3 - 2831220*ep^4*mtt^2*mWW^5*s^7*t^3 - 9640830*ep^5*mtt^2*mWW^5*s^7*t^3 - 10948992*ep^6*mtt^2*mWW^5*s^7*t^3 - 4270496*ep^7*mtt^2*mWW^5*s^7*t^3 - 576*mtt*mWW^6*s^7*t^3 - 11956*ep*mtt*mWW^6*s^7*t^3 - 58960*ep^2*mtt*mWW^6*s^7*t^3 - 50118*ep^3*mtt*mWW^6*s^7*t^3 + 489372*ep^4*mtt*mWW^6*s^7*t^3 + 1754078*ep^5*mtt*mWW^6*s^7*t^3 + 2244144*ep^6*mtt*mWW^6*s^7*t^3 + 999904*ep^7*mtt*mWW^6*s^7*t^3 + 192*mWW^7*s^7*t^3 - 1954*ep*mWW^7*s^7*t^3 - 27447*ep^2*mWW^7*s^7*t^3 - 45699*ep^3*mWW^7*s^7*t^3 + 191397*ep^4*mWW^7*s^7*t^3 + 706801*ep^5*mWW^7*s^7*t^3 + 797270*ep^6*mWW^7*s^7*t^3 + 300968*ep^7*mWW^7*s^7*t^3 - 2016*ep*mtt^5*mWW*s^8*t^3 - 13332*ep^2*mtt^5*mWW*s^8*t^3 - 5274*ep^3*mtt^5*mWW*s^8*t^3 + 134872*ep^4*mtt^5*mWW*s^8*t^3 + 374650*ep^5*mtt^5*mWW*s^8*t^3 + 387020*ep^6*mtt^5*mWW*s^8*t^3 + 141200*ep^7*mtt^5*mWW*s^8*t^3 - 5148*ep*mtt^4*mWW^2*s^8*t^3 - 38701*ep^2*mtt^4*mWW^2*s^8*t^3 - 40677*ep^3*mtt^4*mWW^2*s^8*t^3 + 286547*ep^4*mtt^4*mWW^2*s^8*t^3 + 904669*ep^5*mtt^4*mWW^2*s^8*t^3 + 972070*ep^6*mtt^4*mWW^2*s^8*t^3 + 359992*ep^7*mtt^4*mWW^2*s^8*t^3 + 9760*ep*mtt^3*mWW^3*s^8*t^3 + 64830*ep^2*mtt^3*mWW^3*s^8*t^3 + 58016*ep^3*mtt^3*mWW^3*s^8*t^3 - 460982*ep^4*mtt^3*mWW^3*s^8*t^3 - 1390200*ep^5*mtt^3*mWW^3*s^8*t^3 - 1465936*ep^6*mtt^3*mWW^3*s^8*t^3 - 538944*ep^7*mtt^3*mWW^3*s^8*t^3 - 128*mtt^2*mWW^4*s^8*t^3 + 4884*ep*mtt^2*mWW^4*s^8*t^3 + 46750*ep^2*mtt^2*mWW^4*s^8*t^3 + 42276*ep^3*mtt^2*mWW^4*s^8*t^3 - 460222*ep^4*mtt^2*mWW^4*s^8*t^3 - 1415456*ep^5*mtt^2*mWW^4*s^8*t^3 - 1514848*ep^6*mtt^2*mWW^4*s^8*t^3 - 557344*ep^7*mtt^2*mWW^4*s^8*t^3 + 112*mtt*mWW^5*s^8*t^3 - 7752*ep*mtt*mWW^5*s^8*t^3 - 62504*ep^2*mtt*mWW^5*s^8*t^3 - 80792*ep^3*mtt*mWW^5*s^8*t^3 + 402720*ep^4*mtt*mWW^5*s^8*t^3 + 1373456*ep^5*mtt*mWW^5*s^8*t^3 + 1523048*ep^6*mtt*mWW^5*s^8*t^3 + 577600*ep^7*mtt*mWW^5*s^8*t^3 + 16*mWW^6*s^8*t^3 + 272*ep*mWW^6*s^8*t^3 + 965*ep^2*mWW^6*s^8*t^3 + 5715*ep^3*mWW^6*s^8*t^3 + 16017*ep^4*mWW^6*s^8*t^3 + 2545*ep^5*mWW^6*s^8*t^3 - 34314*ep^6*mWW^6*s^8*t^3 - 27432*ep^7*mWW^6*s^8*t^3 + 288*ep*mtt^4*mWW*s^9*t^3 + 1902*ep^2*mtt^4*mWW*s^9*t^3 + 726*ep^3*mtt^4*mWW*s^9*t^3 - 19378*ep^4*mtt^4*mWW*s^9*t^3 - 53734*ep^5*mtt^4*mWW*s^9*t^3 - 55484*ep^6*mtt^4*mWW*s^9*t^3 - 20240*ep^7*mtt^4*mWW*s^9*t^3 + 432*ep*mtt^3*mWW^2*s^9*t^3 + 3252*ep^2*mtt^3*mWW^2*s^9*t^3 + 3704*ep^3*mtt^3*mWW^2*s^9*t^3 - 21344*ep^4*mtt^3*mWW^2*s^9*t^3 - 67476*ep^5*mtt^3*mWW^2*s^9*t^3 - 70984*ep^6*mtt^3*mWW^2*s^9*t^3 - 25664*ep^7*mtt^3*mWW^2*s^9*t^3 - 1032*ep*mtt^2*mWW^3*s^9*t^3 - 7306*ep^2*mtt^2*mWW^3*s^9*t^3 - 6262*ep^3*mtt^2*mWW^3*s^9*t^3 + 57114*ep^4*mtt^2*mWW^3*s^9*t^3 + 169602*ep^5*mtt^2*mWW^3*s^9*t^3 + 176404*ep^6*mtt^2*mWW^3*s^9*t^3 + 63760*ep^7*mtt^2*mWW^3*s^9*t^3 - 412*ep*mtt*mWW^4*s^9*t^3 - 2818*ep^2*mtt*mWW^4*s^9*t^3 - 530*ep^3*mtt*mWW^4*s^9*t^3 + 32122*ep^4*mtt*mWW^4*s^9*t^3 + 86082*ep^5*mtt*mWW^4*s^9*t^3 + 86772*ep^6*mtt*mWW^4*s^9*t^3 + 30864*ep^7*mtt*mWW^4*s^9*t^3 + 724*ep*mWW^5*s^9*t^3 + 5210*ep^2*mWW^5*s^9*t^3 + 4810*ep^3*mWW^5*s^9*t^3 - 39202*ep^4*mWW^5*s^9*t^3 - 117770*ep^5*mWW^5*s^9*t^3 - 122500*ep^6*mWW^5*s^9*t^3 - 44112*ep^7*mWW^5*s^9*t^3 + 18*ep^2*mtt^12*mWW*t^4 + 192*ep^3*mtt^12*mWW*t^4 + 774*ep^4*mtt^12*mWW*t^4 + 1488*ep^5*mtt^12*mWW*t^4 + 1368*ep^6*mtt^12*mWW*t^4 + 480*ep^7*mtt^12*mWW*t^4 + 726*ep^2*mtt^11*mWW^2*t^4 + 7980*ep^3*mtt^11*mWW^2*t^4 + 33510*ep^4*mtt^11*mWW^2*t^4 + 67968*ep^5*mtt^11*mWW^2*t^4 + 67032*ep^6*mtt^11*mWW^2*t^4 + 25824*ep^7*mtt^11*mWW^2*t^4 - 660*ep*mtt^10*mWW^3*t^4 - 12198*ep^2*mtt^10*mWW^3*t^4 - 84978*ep^3*mtt^10*mWW^3*t^4 - 291546*ep^4*mtt^10*mWW^3*t^4 - 528606*ep^5*mtt^10*mWW^3*t^4 - 486060*ep^6*mtt^10*mWW^3*t^4 - 178512*ep^7*mtt^10*mWW^3*t^4 + 2724*ep*mtt^9*mWW^4*t^4 + 41652*ep^2*mtt^9*mWW^4*t^4 + 255396*ep^3*mtt^9*mWW^4*t^4 + 804108*ep^4*mtt^9*mWW^4*t^4 + 1374792*ep^5*mtt^9*mWW^4*t^4 + 1213440*ep^6*mtt^9*mWW^4*t^4 + 432768*ep^7*mtt^9*mWW^4*t^4 - 3648*ep*mtt^8*mWW^5*t^4 - 50982*ep^2*mtt^8*mWW^5*t^4 - 289710*ep^3*mtt^8*mWW^5*t^4 - 859362*ep^4*mtt^8*mWW^5*t^4 - 1404966*ep^5*mtt^8*mWW^5*t^4 - 1200156*ep^6*mtt^8*mWW^5*t^4 - 417936*ep^7*mtt^8*mWW^5*t^4 + 624*ep*mtt^7*mWW^6*t^4 + 5892*ep^2*mtt^7*mWW^6*t^4 + 19272*ep^3*mtt^7*mWW^6*t^4 + 23916*ep^4*mtt^7*mWW^6*t^4 - 192*ep^5*mtt^7*mWW^6*t^4 - 22608*ep^6*mtt^7*mWW^6*t^4 - 12864*ep^7*mtt^7*mWW^6*t^4 + 2604*ep*mtt^6*mWW^7*t^4 + 37974*ep^2*mtt^6*mWW^7*t^4 + 223314*ep^3*mtt^6*mWW^7*t^4 + 678330*ep^4*mtt^6*mWW^7*t^4 + 1124598*ep^5*mtt^6*mWW^7*t^4 + 966588*ep^6*mtt^6*mWW^7*t^4 + 336912*ep^7*mtt^6*mWW^7*t^4 - 2076*ep*mtt^5*mWW^8*t^4 - 29052*ep^2*mtt^5*mWW^8*t^4 - 165228*ep^3*mtt^5*mWW^8*t^4 - 490164*ep^4*mtt^5*mWW^8*t^4 - 800808*ep^5*mtt^5*mWW^8*t^4 - 683040*ep^6*mtt^5*mWW^8*t^4 - 237312*ep^7*mtt^5*mWW^8*t^4 + 360*ep*mtt^4*mWW^9*t^4 + 5028*ep^2*mtt^4*mWW^9*t^4 + 28878*ep^3*mtt^4*mWW^9*t^4 + 87612*ep^4*mtt^4*mWW^9*t^4 + 147774*ep^5*mtt^4*mWW^9*t^4 + 130740*ep^6*mtt^4*mWW^9*t^4 + 47088*ep^7*mtt^4*mWW^9*t^4 + 72*ep*mtt^3*mWW^10*t^4 + 942*ep^2*mtt^3*mWW^10*t^4 + 4884*ep^3*mtt^3*mWW^10*t^4 + 12822*ep^4*mtt^3*mWW^10*t^4 + 17952*ep^5*mtt^3*mWW^10*t^4 + 12696*ep^6*mtt^3*mWW^10*t^4 + 3552*ep^7*mtt^3*mWW^10*t^4 - 36*ep^2*mtt^12*s*t^4 - 366*ep^3*mtt^12*s*t^4 - 1392*ep^4*mtt^12*s*t^4 - 2514*ep^5*mtt^12*s*t^4 - 2172*ep^6*mtt^12*s*t^4 - 720*ep^7*mtt^12*s*t^4 - 288*ep*mtt^11*mWW*s*t^4 - 2037*ep^2*mtt^11*mWW*s*t^4 - 2229*ep^3*mtt^11*mWW*s*t^4 + 13027*ep^4*mtt^11*mWW*s*t^4 + 40957*ep^5*mtt^11*mWW*s*t^4 + 43250*ep^6*mtt^11*mWW*s*t^4 + 15800*ep^7*mtt^11*mWW*s*t^4 - 144*ep*mtt^10*mWW^2*s*t^4 - 8054*ep^2*mtt^10*mWW^2*s*t^4 - 76840*ep^3*mtt^10*mWW^2*s*t^4 - 303954*ep^4*mtt^10*mWW^2*s*t^4 - 594748*ep^5*mtt^10*mWW^2*s*t^4 - 573956*ep^6*mtt^10*mWW^2*s*t^4 - 219344*ep^7*mtt^10*mWW^2*s*t^4 + 8714*ep*mtt^9*mWW^3*s*t^4 + 122059*ep^2*mtt^9*mWW^3*s*t^4 + 688197*ep^3*mtt^9*mWW^3*s*t^4 + 2005467*ep^4*mtt^9*mWW^3*s*t^4 + 3203853*ep^5*mtt^9*mWW^3*s*t^4 + 2679478*ep^6*mtt^9*mWW^3*s*t^4 + 923592*ep^7*mtt^9*mWW^3*s*t^4 + 608*mtt^8*mWW^4*s*t^4 - 17262*ep*mtt^8*mWW^4*s*t^4 - 305064*ep^2*mtt^8*mWW^4*s*t^4 - 1803876*ep^3*mtt^8*mWW^4*s*t^4 - 5295984*ep^4*mtt^8*mWW^4*s*t^4 - 8370606*ep^5*mtt^8*mWW^4*s*t^4 - 6831368*ep^6*mtt^8*mWW^4*s*t^4 - 2265408*ep^7*mtt^8*mWW^4*s*t^4 - 2592*mtt^7*mWW^5*s*t^4 - 9968*ep*mtt^7*mWW^5*s*t^4 + 182456*ep^2*mtt^7*mWW^5*s*t^4 + 1694256*ep^3*mtt^7*mWW^5*s*t^4 + 6022484*ep^4*mtt^7*mWW^5*s*t^4 + 10724776*ep^5*mtt^7*mWW^5*s*t^4 + 9504340*ep^6*mtt^7*mWW^5*s*t^4 + 3326928*ep^7*mtt^7*mWW^5*s*t^4 + 4032*mtt^6*mWW^6*s*t^4 + 54290*ep*mtt^6*mWW^6*s*t^4 + 240618*ep^2*mtt^6*mWW^6*s*t^4 + 200742*ep^3*mtt^6*mWW^6*s*t^4 - 1505530*ep^4*mtt^6*mWW^6*s*t^4 - 4868364*ep^5*mtt^6*mWW^6*s*t^4 - 5636604*ep^6*mtt^6*mWW^6*s*t^4 - 2315184*ep^7*mtt^6*mWW^6*s*t^4 - 2624*mtt^5*mWW^7*s*t^4 - 48852*ep*mtt^5*mWW^7*s*t^4 - 352730*ep^2*mtt^5*mWW^7*s*t^4 - 1270510*ep^3*mtt^5*mWW^7*s*t^4 - 2407762*ep^4*mtt^5*mWW^7*s*t^4 - 2248938*ep^5*mtt^5*mWW^7*s*t^4 - 741208*ep^6*mtt^5*mWW^7*s*t^4 + 82624*ep^7*mtt^5*mWW^7*s*t^4 + 480*mtt^4*mWW^8*s*t^4 + 10886*ep*mtt^4*mWW^8*s*t^4 + 103808*ep^2*mtt^4*mWW^8*s*t^4 + 522350*ep^3*mtt^4*mWW^8*s*t^4 + 1470268*ep^4*mtt^4*mWW^8*s*t^4 + 2291876*ep^5*mtt^4*mWW^8*s*t^4 + 1821788*ep^6*mtt^4*mWW^8*s*t^4 + 567344*ep^7*mtt^4*mWW^8*s*t^4 + 96*mtt^3*mWW^9*s*t^4 + 3728*ep*mtt^3*mWW^9*s*t^4 + 34217*ep^2*mtt^3*mWW^9*s*t^4 + 133305*ep^3*mtt^3*mWW^9*s*t^4 + 249085*ep^4*mtt^3*mWW^9*s*t^4 + 210975*ep^5*mtt^3*mWW^9*s*t^4 + 51794*ep^6*mtt^3*mWW^9*s*t^4 - 11880*ep^7*mtt^3*mWW^9*s*t^4 - 1050*ep*mtt^2*mWW^10*s*t^4 - 14536*ep^2*mtt^2*mWW^10*s*t^4 - 81434*ep^3*mtt^2*mWW^10*s*t^4 - 236400*ep^4*mtt^2*mWW^10*s*t^4 - 374428*ep^5*mtt^2*mWW^10*s*t^4 - 306392*ep^6*mtt^2*mWW^10*s*t^4 - 101280*ep^7*mtt^2*mWW^10*s*t^4 - 54*ep*mtt*mWW^11*s*t^4 - 701*ep^2*mtt*mWW^11*s*t^4 - 3595*ep^3*mtt*mWW^11*s*t^4 - 9309*ep^4*mtt*mWW^11*s*t^4 - 12839*ep^5*mtt*mWW^11*s*t^4 - 8950*ep^6*mtt*mWW^11*s*t^4 - 2472*ep^7*mtt*mWW^11*s*t^4 + 288*ep^2*mtt^11*s^2*t^4 + 2928*ep^3*mtt^11*s^2*t^4 + 11136*ep^4*mtt^11*s^2*t^4 + 20112*ep^5*mtt^11*s^2*t^4 + 17376*ep^6*mtt^11*s^2*t^4 + 5760*ep^7*mtt^11*s^2*t^4 + 4416*ep*mtt^10*mWW*s^2*t^4 + 29391*ep^2*mtt^10*mWW*s^2*t^4 + 14365*ep^3*mtt^10*mWW*s^2*t^4 - 280393*ep^4*mtt^10*mWW*s^2*t^4 - 784737*ep^5*mtt^10*mWW*s^2*t^4 - 808898*ep^6*mtt^10*mWW*s^2*t^4 - 293944*ep^7*mtt^10*mWW*s^2*t^4 - 1032*ep*mtt^9*mWW^2*s^2*t^4 + 21492*ep^2*mtt^9*mWW^2*s^2*t^4 + 285372*ep^3*mtt^9*mWW^2*s^2*t^4 + 1194844*ep^4*mtt^9*mWW^2*s^2*t^4 + 2329148*ep^5*mtt^9*mWW^2*s^2*t^4 + 2197360*ep^6*mtt^9*mWW^2*s^2*t^4 + 820800*ep^7*mtt^9*mWW^2*s^2*t^4 - 50280*ep*mtt^8*mWW^3*s^2*t^4 - 539512*ep^2*mtt^8*mWW^3*s^2*t^4 - 2157804*ep^3*mtt^8*mWW^3*s^2*t^4 - 3957092*ep^4*mtt^8*mWW^3*s^2*t^4 - 3080620*ep^5*mtt^8*mWW^3*s^2*t^4 - 385956*ep^6*mtt^8*mWW^3*s^2*t^4 + 381808*ep^7*mtt^8*mWW^3*s^2*t^4 - 3232*mtt^7*mWW^4*s^2*t^4 + 62074*ep*mtt^7*mWW^4*s^2*t^4 + 980492*ep^2*mtt^7*mWW^4*s^2*t^4 + 4743862*ep^3*mtt^7*mWW^4*s^2*t^4 + 10573196*ep^4*mtt^7*mWW^4*s^2*t^4 + 11254252*ep^5*mtt^7*mWW^4*s^2*t^4 + 4811940*ep^6*mtt^7*mWW^4*s^2*t^4 + 277296*ep^7*mtt^7*mWW^4*s^2*t^4 + 13320*mtt^6*mWW^5*s^2*t^4 + 119448*ep*mtt^6*mWW^5*s^2*t^4 + 980*ep^2*mtt^6*mWW^5*s^2*t^4 - 3436342*ep^3*mtt^6*mWW^5*s^2*t^4 - 15260076*ep^4*mtt^6*mWW^5*s^2*t^4 - 28989514*ep^5*mtt^6*mWW^5*s^2*t^4 - 25923208*ep^6*mtt^6*mWW^5*s^2*t^4 - 8904912*ep^7*mtt^6*mWW^5*s^2*t^4 - 18520*mtt^5*mWW^6*s^2*t^4 - 276410*ep*mtt^5*mWW^6*s^2*t^4 - 1324272*ep^2*mtt^5*mWW^6*s^2*t^4 - 1324450*ep^3*mtt^5*mWW^6*s^2*t^4 + 7898988*ep^4*mtt^5*mWW^6*s^2*t^4 + 26877612*ep^5*mtt^5*mWW^6*s^2*t^4 + 31649484*ep^6*mtt^5*mWW^6*s^2*t^4 + 13120880*ep^7*mtt^5*mWW^6*s^2*t^4 + 8352*mtt^4*mWW^7*s^2*t^4 + 148132*ep*mtt^4*mWW^7*s^2*t^4 + 972322*ep^2*mtt^4*mWW^7*s^2*t^4 + 2895112*ep^3*mtt^4*mWW^7*s^2*t^4 + 3233318*ep^4*mtt^4*mWW^7*s^2*t^4 - 1934904*ep^5*mtt^4*mWW^7*s^2*t^4 - 7026484*ep^6*mtt^4*mWW^7*s^2*t^4 - 4064832*ep^7*mtt^4*mWW^7*s^2*t^4 + 1664*mtt^3*mWW^8*s^2*t^4 + 18446*ep*mtt^3*mWW^8*s^2*t^4 - 13876*ep^2*mtt^3*mWW^8*s^2*t^4 - 846454*ep^3*mtt^3*mWW^8*s^2*t^4 - 3963884*ep^4*mtt^3*mWW^8*s^2*t^4 - 7879436*ep^5*mtt^3*mWW^8*s^2*t^4 - 7197092*ep^6*mtt^3*mWW^8*s^2*t^4 - 2456816*ep^7*mtt^3*mWW^8*s^2*t^4 - 1512*mtt^2*mWW^9*s^2*t^4 - 24824*ep*mtt^2*mWW^9*s^2*t^4 - 142171*ep^2*mtt^2*mWW^9*s^2*t^4 - 309463*ep^3*mtt^2*mWW^9*s^2*t^4 + 57189*ep^4*mtt^2*mWW^9*s^2*t^4 + 1285619*ep^5*mtt^2*mWW^9*s^2*t^4 + 1863194*ep^6*mtt^2*mWW^9*s^2*t^4 + 838472*ep^7*mtt^2*mWW^9*s^2*t^4 - 72*mtt*mWW^10*s^2*t^4 - 6*ep*mtt*mWW^10*s^2*t^4 + 14308*ep^2*mtt*mWW^10*s^2*t^4 + 129334*ep^3*mtt*mWW^10*s^2*t^4 + 481720*ep^4*mtt*mWW^10*s^2*t^4 + 884712*ep^5*mtt*mWW^10*s^2*t^4 + 788324*ep^6*mtt*mWW^10*s^2*t^4 + 271248*ep^7*mtt*mWW^10*s^2*t^4 + 36*ep*mWW^11*s^2*t^4 + 558*ep^2*mWW^11*s^2*t^4 + 3540*ep^3*mWW^11*s^2*t^4 + 11054*ep^4*mWW^11*s^2*t^4 + 17756*ep^5*mWW^11*s^2*t^4 + 13960*ep^6*mWW^11*s^2*t^4 + 4240*ep^7*mWW^11*s^2*t^4 - 1008*ep^2*mtt^10*s^3*t^4 - 10248*ep^3*mtt^10*s^3*t^4 - 38976*ep^4*mtt^10*s^3*t^4 - 70392*ep^5*mtt^10*s^3*t^4 - 60816*ep^6*mtt^10*s^3*t^4 - 20160*ep^7*mtt^10*s^3*t^4 - 20832*ep*mtt^9*mWW*s^3*t^4 - 137025*ep^2*mtt^9*mWW*s^3*t^4 - 50533*ep^3*mtt^9*mWW*s^3*t^4 + 1391915*ep^4*mtt^9*mWW*s^3*t^4 + 3834817*ep^5*mtt^9*mWW*s^3*t^4 + 3938410*ep^6*mtt^9*mWW*s^3*t^4 + 1429848*ep^7*mtt^9*mWW*s^3*t^4 + 1932*ep*mtt^8*mWW^2*s^3*t^4 - 51864*ep^2*mtt^8*mWW^2*s^3*t^4 - 576760*ep^3*mtt^8*mWW^2*s^3*t^4 - 2183780*ep^4*mtt^8*mWW^2*s^3*t^4 - 3928620*ep^5*mtt^8*mWW^2*s^3*t^4 - 3481684*ep^6*mtt^8*mWW^2*s^3*t^4 - 1258304*ep^7*mtt^8*mWW^2*s^3*t^4 + 162022*ep*mtt^7*mWW^3*s^3*t^4 + 1425102*ep^2*mtt^7*mWW^3*s^3*t^4 + 3650214*ep^3*mtt^7*mWW^3*s^3*t^4 - 446014*ep^4*mtt^7*mWW^3*s^3*t^4 - 15420868*ep^5*mtt^7*mWW^3*s^3*t^4 - 22340216*ep^6*mtt^7*mWW^3*s^3*t^4 - 9769920*ep^7*mtt^7*mWW^3*s^3*t^4 + 5280*mtt^6*mWW^4*s^3*t^4 - 159694*ep*mtt^6*mWW^4*s^3*t^4 - 1848344*ep^2*mtt^6*mWW^4*s^3*t^4 - 6353308*ep^3*mtt^6*mWW^4*s^3*t^4 - 5840140*ep^4*mtt^6*mWW^4*s^3*t^4 + 10523306*ep^5*mtt^6*mWW^4*s^3*t^4 + 23926540*ep^6*mtt^6*mWW^4*s^3*t^4 + 12445072*ep^7*mtt^6*mWW^4*s^3*t^4 - 22840*mtt^5*mWW^5*s^3*t^4 - 285346*ep*mtt^5*mWW^5*s^3*t^4 - 815086*ep^2*mtt^5*mWW^5*s^3*t^4 + 3118410*ep^3*mtt^5*mWW^5*s^3*t^4 + 22278070*ep^4*mtt^5*mWW^5*s^3*t^4 + 48019720*ep^5*mtt^5*mWW^5*s^3*t^4 + 45061688*ep^6*mtt^5*mWW^5*s^3*t^4 + 15668416*ep^7*mtt^5*mWW^5*s^3*t^4 + 30352*mtt^4*mWW^6*s^3*t^4 + 524398*ep*mtt^4*mWW^6*s^3*t^4 + 2682622*ep^2*mtt^4*mWW^6*s^3*t^4 + 2398546*ep^3*mtt^4*mWW^6*s^3*t^4 - 19352366*ep^4*mtt^4*mWW^6*s^3*t^4 - 64105392*ep^5*mtt^4*mWW^6*s^3*t^4 - 75266264*ep^6*mtt^4*mWW^6*s^3*t^4 - 31162624*ep^7*mtt^4*mWW^6*s^3*t^4 - 10176*mtt^3*mWW^7*s^3*t^4 - 186254*ep*mtt^3*mWW^7*s^3*t^4 - 1189810*ep^2*mtt^3*mWW^7*s^3*t^4 - 3085738*ep^3*mtt^3*mWW^7*s^3*t^4 - 822846*ep^4*mtt^3*mWW^7*s^3*t^4 + 10954264*ep^5*mtt^3*mWW^7*s^3*t^4 + 19080048*ep^6*mtt^3*mWW^7*s^3*t^4 + 9672160*ep^7*mtt^3*mWW^7*s^3*t^4 - 5648*mtt^2*mWW^8*s^3*t^4 - 78034*ep*mtt^2*mWW^8*s^3*t^4 - 243236*ep^2*mtt^2*mWW^8*s^3*t^4 + 864632*ep^3*mtt^2*mWW^8*s^3*t^4 + 6722232*ep^4*mtt^2*mWW^8*s^3*t^4 + 15142226*ep^5*mtt^2*mWW^8*s^3*t^4 + 14679900*ep^6*mtt^2*mWW^8*s^3*t^4 + 5227088*ep^7*mtt^2*mWW^8*s^3*t^4 + 2936*mtt*mWW^9*s^3*t^4 + 40266*ep*mtt*mWW^9*s^3*t^4 + 175731*ep^2*mtt*mWW^9*s^3*t^4 + 89903*ep^3*mtt*mWW^9*s^3*t^4 - 1446693*ep^4*mtt*mWW^9*s^3*t^4 - 4388781*ep^5*mtt*mWW^9*s^3*t^4 - 5004282*ep^6*mtt*mWW^9*s^3*t^4 - 2043576*ep^7*mtt*mWW^9*s^3*t^4 + 96*mWW^10*s^3*t^4 + 1542*ep*mWW^10*s^3*t^4 + 2918*ep^2*mWW^10*s^3*t^4 - 45118*ep^3*mWW^10*s^3*t^4 - 261402*ep^4*mWW^10*s^3*t^4 - 560280*ep^5*mWW^10*s^3*t^4 - 533324*ep^6*mWW^10*s^3*t^4 - 188000*ep^7*mWW^10*s^3*t^4 + 2016*ep^2*mtt^9*s^4*t^4 + 20496*ep^3*mtt^9*s^4*t^4 + 77952*ep^4*mtt^9*s^4*t^4 + 140784*ep^5*mtt^9*s^4*t^4 + 121632*ep^6*mtt^9*s^4*t^4 + 40320*ep^7*mtt^9*s^4*t^4 + 48384*ep*mtt^8*mWW*s^4*t^4 + 316743*ep^2*mtt^8*mWW*s^4*t^4 + 102165*ep^3*mtt^8*mWW*s^4*t^4 - 3290273*ep^4*mtt^8*mWW*s^4*t^4 - 9010505*ep^5*mtt^8*mWW*s^4*t^4 - 9237970*ep^6*mtt^8*mWW*s^4*t^4 - 3351544*ep^7*mtt^8*mWW*s^4*t^4 + 5616*ep*mtt^7*mWW^2*s^4*t^4 + 130900*ep^2*mtt^7*mWW^2*s^4*t^4 + 717538*ep^3*mtt^7*mWW^2*s^4*t^4 + 1685304*ep^4*mtt^7*mWW^2*s^4*t^4 + 1896022*ep^5*mtt^7*mWW^2*s^4*t^4 + 1037596*ep^6*mtt^7*mWW^2*s^4*t^4 + 291504*ep^7*mtt^7*mWW^2*s^4*t^4 - 296424*ep*mtt^6*mWW^3*s^4*t^4 - 2312748*ep^2*mtt^6*mWW^3*s^4*t^4 - 3787980*ep^3*mtt^6*mWW^3*s^4*t^4 + 11399988*ep^4*mtt^6*mWW^3*s^4*t^4 + 46594780*ep^5*mtt^6*mWW^3*s^4*t^4 + 56189960*ep^6*mtt^6*mWW^3*s^4*t^4 + 22834864*ep^7*mtt^6*mWW^3*s^4*t^4 - 1920*mtt^5*mWW^4*s^4*t^4 + 250228*ep*mtt^5*mWW^4*s^4*t^4 + 2117450*ep^2*mtt^5*mWW^4*s^4*t^4 + 4700470*ep^3*mtt^5*mWW^4*s^4*t^4 - 5683754*ep^4*mtt^5*mWW^4*s^4*t^4 - 37448574*ep^5*mtt^5*mWW^4*s^4*t^4 - 52032444*ep^6*mtt^5*mWW^4*s^4*t^4 - 23451776*ep^7*mtt^5*mWW^4*s^4*t^4 + 15592*mtt^4*mWW^5*s^4*t^4 + 324740*ep*mtt^4*mWW^5*s^4*t^4 + 1602108*ep^2*mtt^4*mWW^5*s^4*t^4 - 749910*ep^3*mtt^4*mWW^5*s^4*t^4 - 22069220*ep^4*mtt^4*mWW^5*s^4*t^4 - 56286290*ep^5*mtt^4*mWW^5*s^4*t^4 - 56712740*ep^6*mtt^4*mWW^5*s^4*t^4 - 20427312*ep^7*mtt^4*mWW^5*s^4*t^4 - 24640*mtt^3*mWW^6*s^4*t^4 - 515332*ep*mtt^3*mWW^6*s^4*t^4 - 2807560*ep^2*mtt^3*mWW^6*s^4*t^4 - 2100126*ep^3*mtt^3*mWW^6*s^4*t^4 + 24059356*ep^4*mtt^3*mWW^6*s^4*t^4 + 77150410*ep^5*mtt^3*mWW^6*s^4*t^4 + 89641364*ep^6*mtt^3*mWW^6*s^4*t^4 + 36787888*ep^7*mtt^3*mWW^6*s^4*t^4 + 9120*mtt^2*mWW^7*s^4*t^4 + 147124*ep*mtt^2*mWW^7*s^4*t^4 + 804774*ep^2*mtt^2*mWW^7*s^4*t^4 + 1413914*ep^3*mtt^2*mWW^7*s^4*t^4 - 2965346*ep^4*mtt^2*mWW^7*s^4*t^4 - 15558750*ep^5*mtt^2*mWW^7*s^4*t^4 - 21818716*ep^6*mtt^2*mWW^7*s^4*t^4 - 10241664*ep^7*mtt^2*mWW^7*s^4*t^4 + 3232*mtt*mWW^8*s^4*t^4 + 53680*ep*mtt*mWW^8*s^4*t^4 + 218206*ep^2*mtt*mWW^8*s^4*t^4 - 325774*ep^3*mtt*mWW^8*s^4*t^4 - 4015798*ep^4*mtt*mWW^8*s^4*t^4 - 9676942*ep^5*mtt*mWW^8*s^4*t^4 - 9591948*ep^6*mtt*mWW^8*s^4*t^4 - 3435904*ep^7*mtt*mWW^8*s^4*t^4 - 1384*mWW^9*s^4*t^4 - 18016*ep*mWW^9*s^4*t^4 - 70929*ep^2*mWW^9*s^4*t^4 + 19767*ep^3*mWW^9*s^4*t^4 + 845951*ep^4*mWW^9*s^4*t^4 + 2287385*ep^5*mWW^9*s^4*t^4 + 2487746*ep^6*mWW^9*s^4*t^4 + 984344*ep^7*mWW^9*s^4*t^4 - 2520*ep^2*mtt^8*s^5*t^4 - 25620*ep^3*mtt^8*s^5*t^4 - 97440*ep^4*mtt^8*s^5*t^4 - 175980*ep^5*mtt^8*s^5*t^4 - 152040*ep^6*mtt^8*s^5*t^4 - 50400*ep^7*mtt^8*s^5*t^4 - 63840*ep*mtt^7*mWW*s^5*t^4 - 416703*ep^2*mtt^7*mWW*s^5*t^4 - 123767*ep^3*mtt^7*mWW*s^5*t^4 + 4376981*ep^4*mtt^7*mWW*s^5*t^4 + 11941587*ep^5*mtt^7*mWW*s^5*t^4 + 12225262*ep^6*mtt^7*mWW*s^5*t^4 + 4431560*ep^7*mtt^7*mWW*s^5*t^4 - 15720*ep*mtt^6*mWW^2*s^5*t^4 - 191046*ep^2*mtt^6*mWW^2*s^5*t^4 - 566340*ep^3*mtt^6*mWW^2*s^5*t^4 - 62150*ep^4*mtt^6*mWW^2*s^5*t^4 + 2064332*ep^5*mtt^6*mWW^2*s^5*t^4 + 2988388*ep^6*mtt^6*mWW^2*s^5*t^4 + 1208496*ep^7*mtt^6*mWW^2*s^5*t^4 + 312190*ep*mtt^5*mWW^3*s^5*t^4 + 2273723*ep^2*mtt^5*mWW^3*s^5*t^4 + 2547133*ep^3*mtt^5*mWW^3*s^5*t^4 - 16518249*ep^4*mtt^5*mWW^3*s^5*t^4 - 55180299*ep^5*mtt^5*mWW^3*s^5*t^4 - 62513250*ep^6*mtt^5*mWW^3*s^5*t^4 - 24490008*ep^7*mtt^5*mWW^3*s^5*t^4 - 2720*mtt^4*mWW^4*s^5*t^4 - 219466*ep*mtt^4*mWW^4*s^5*t^4 - 1438946*ep^2*mtt^4*mWW^4*s^5*t^4 - 1881192*ep^3*mtt^4*mWW^4*s^5*t^4 + 9124438*ep^4*mtt^4*mWW^4*s^5*t^4 + 34494230*ep^5*mtt^4*mWW^4*s^5*t^4 + 42778624*ep^6*mtt^4*mWW^4*s^5*t^4 + 18329328*ep^7*mtt^4*mWW^4*s^5*t^4 - 2080*mtt^3*mWW^5*s^5*t^4 - 209284*ep*mtt^3*mWW^5*s^5*t^4 - 1477627*ep^2*mtt^3*mWW^5*s^5*t^4 - 960151*ep^3*mtt^3*mWW^5*s^5*t^4 + 14327437*ep^4*mtt^3*mWW^5*s^5*t^4 + 42257071*ep^5*mtt^3*mWW^5*s^5*t^4 + 44847706*ep^6*mtt^3*mWW^5*s^5*t^4 + 16555240*ep^7*mtt^3*mWW^5*s^5*t^4 + 10368*mtt^2*mWW^6*s^5*t^4 + 275486*ep*mtt^2*mWW^6*s^5*t^4 + 1600608*ep^2*mtt^2*mWW^6*s^5*t^4 + 1118994*ep^3*mtt^2*mWW^6*s^5*t^4 - 14719896*ep^4*mtt^2*mWW^6*s^5*t^4 - 46512088*ep^5*mtt^2*mWW^6*s^5*t^4 - 53471192*ep^6*mtt^2*mWW^6*s^5*t^4 - 21680016*ep^7*mtt^2*mWW^6*s^5*t^4 - 5216*mtt*mWW^7*s^5*t^4 - 69470*ep*mtt*mWW^7*s^5*t^4 - 298143*ep^2*mtt*mWW^7*s^5*t^4 - 182237*ep^3*mtt*mWW^7*s^5*t^4 + 2567729*ep^4*mtt*mWW^7*s^5*t^4 + 8611147*ep^5*mtt*mWW^7*s^5*t^4 + 10758158*ep^6*mtt*mWW^7*s^5*t^4 + 4769432*ep^7*mtt*mWW^7*s^5*t^4 - 352*mWW^8*s^5*t^4 - 9896*ep*mWW^8*s^5*t^4 - 55106*ep^2*mWW^8*s^5*t^4 + 10780*ep^3*mWW^8*s^5*t^4 + 744830*ep^4*mWW^8*s^5*t^4 + 1996960*ep^5*mWW^8*s^5*t^4 + 2066024*ep^6*mWW^8*s^5*t^4 + 757408*ep^7*mWW^8*s^5*t^4 + 2016*ep^2*mtt^7*s^6*t^4 + 20496*ep^3*mtt^7*s^6*t^4 + 77952*ep^4*mtt^7*s^6*t^4 + 140784*ep^5*mtt^7*s^6*t^4 + 121632*ep^6*mtt^7*s^6*t^4 + 40320*ep^7*mtt^7*s^6*t^4 + 49728*ep*mtt^6*mWW*s^6*t^4 + 323757*ep^2*mtt^6*mWW*s^6*t^4 + 89999*ep^3*mtt^6*mWW*s^6*t^4 - 3424267*ep^4*mtt^6*mWW*s^6*t^4 - 9310427*ep^5*mtt^6*mWW*s^6*t^4 - 9515030*ep^6*mtt^6*mWW*s^6*t^4 - 3444840*ep^7*mtt^6*mWW*s^6*t^4 + 12264*ep*mtt^5*mWW^2*s^6*t^4 + 130284*ep^2*mtt^5*mWW^2*s^6*t^4 + 269880*ep^3*mtt^5*mWW^2*s^6*t^4 - 541796*ep^4*mtt^5*mWW^2*s^6*t^4 - 2568752*ep^5*mtt^5*mWW^2*s^6*t^4 - 3092584*ep^6*mtt^5*mWW^2*s^6*t^4 - 1196896*ep^7*mtt^5*mWW^2*s^6*t^4 - 188224*ep*mtt^4*mWW^3*s^6*t^4 - 1319364*ep^2*mtt^4*mWW^3*s^6*t^4 - 1112792*ep^3*mtt^4*mWW^3*s^6*t^4 + 10959968*ep^4*mtt^4*mWW^3*s^6*t^4 + 33684072*ep^5*mtt^4*mWW^3*s^6*t^4 + 36656212*ep^6*mtt^4*mWW^3*s^6*t^4 + 13922688*ep^7*mtt^4*mWW^3*s^6*t^4 + 2592*mtt^3*mWW^4*s^6*t^4 + 102858*ep*mtt^3*mWW^4*s^6*t^4 + 564338*ep^2*mtt^3*mWW^4*s^6*t^4 + 401024*ep^3*mtt^3*mWW^4*s^6*t^4 - 4566334*ep^4*mtt^3*mWW^4*s^6*t^4 - 14418302*ep^5*mtt^3*mWW^4*s^6*t^4 - 16706616*ep^6*mtt^3*mWW^4*s^6*t^4 - 6884480*ep^7*mtt^3*mWW^4*s^6*t^4 - 2088*mtt^2*mWW^5*s^6*t^4 + 80904*ep*mtt^2*mWW^5*s^6*t^4 + 717529*ep^2*mtt^2*mWW^5*s^6*t^4 + 838677*ep^3*mtt^2*mWW^5*s^6*t^4 - 5497979*ep^4*mtt^2*mWW^5*s^6*t^4 - 17914437*ep^5*mtt^2*mWW^5*s^6*t^4 - 19500422*ep^6*mtt^2*mWW^5*s^6*t^4 - 7253544*ep^7*mtt^2*mWW^5*s^6*t^4 - 1680*mtt*mWW^6*s^6*t^4 - 71158*ep*mtt*mWW^6*s^6*t^4 - 455978*ep^2*mtt*mWW^6*s^6*t^4 - 386432*ep^3*mtt*mWW^6*s^6*t^4 + 3978798*ep^4*mtt*mWW^6*s^6*t^4 + 12803154*ep^5*mtt*mWW^6*s^6*t^4 + 14659016*ep^6*mtt*mWW^6*s^6*t^4 + 5879520*ep^7*mtt*mWW^6*s^6*t^4 + 1176*mWW^7*s^6*t^4 + 13628*ep*mWW^7*s^6*t^4 + 47138*ep^2*mWW^7*s^6*t^4 - 17172*ep^3*mWW^7*s^6*t^4 - 568382*ep^4*mWW^7*s^6*t^4 - 1612572*ep^5*mWW^7*s^6*t^4 - 1883488*ep^6*mWW^7*s^6*t^4 - 803568*ep^7*mWW^7*s^6*t^4 - 1008*ep^2*mtt^6*s^7*t^4 - 10248*ep^3*mtt^6*s^7*t^4 - 38976*ep^4*mtt^6*s^7*t^4 - 70392*ep^5*mtt^6*s^7*t^4 - 60816*ep^6*mtt^6*s^7*t^4 - 20160*ep^7*mtt^6*s^7*t^4 - 22176*ep*mtt^5*mWW*s^7*t^4 - 143931*ep^2*mtt^5*mWW*s^7*t^4 - 37215*ep^3*mtt^5*mWW*s^7*t^4 + 1530553*ep^4*mtt^5*mWW*s^7*t^4 + 4143667*ep^5*mtt^5*mWW*s^7*t^4 + 4223678*ep^6*mtt^5*mWW*s^7*t^4 + 1526024*ep^7*mtt^5*mWW*s^7*t^4 - 1908*ep*mtt^4*mWW^2*s^7*t^4 - 27572*ep^2*mtt^4*mWW^2*s^7*t^4 - 64152*ep^3*mtt^4*mWW^2*s^7*t^4 + 114576*ep^4*mtt^4*mWW^2*s^7*t^4 + 583332*ep^5*mtt^4*mWW^2*s^7*t^4 + 709780*ep^6*mtt^4*mWW^2*s^7*t^4 + 274400*ep^7*mtt^4*mWW^2*s^7*t^4 + 61810*ep*mtt^3*mWW^3*s^7*t^4 + 425732*ep^2*mtt^3*mWW^3*s^7*t^4 + 294704*ep^3*mtt^3*mWW^3*s^7*t^4 - 3724888*ep^4*mtt^3*mWW^3*s^7*t^4 - 10886250*ep^5*mtt^3*mWW^3*s^7*t^4 - 11453444*ep^6*mtt^3*mWW^3*s^7*t^4 - 4217968*ep^7*mtt^3*mWW^3*s^7*t^4 - 608*mtt^2*mWW^4*s^7*t^4 - 24302*ep*mtt^2*mWW^4*s^7*t^4 - 131048*ep^2*mtt^2*mWW^4*s^7*t^4 - 83816*ep^3*mtt^2*mWW^4*s^7*t^4 + 1001204*ep^4*mtt^2*mWW^4*s^7*t^4 + 2955846*ep^5*mtt^2*mWW^4*s^7*t^4 + 3221116*ep^6*mtt^2*mWW^4*s^7*t^4 + 1254960*ep^7*mtt^2*mWW^4*s^7*t^4 + 688*mtt*mWW^5*s^7*t^4 - 19386*ep*mtt*mWW^5*s^7*t^4 - 176871*ep^2*mtt*mWW^5*s^7*t^4 - 225383*ep^3*mtt*mWW^5*s^7*t^4 + 1215153*ep^4*mtt*mWW^5*s^7*t^4 + 4028101*ep^5*mtt*mWW^5*s^7*t^4 + 4359314*ep^6*mtt*mWW^5*s^7*t^4 + 1606168*ep^7*mtt*mWW^5*s^7*t^4 - 80*mWW^6*s^7*t^4 + 5962*ep*mWW^6*s^7*t^4 + 48962*ep^2*mWW^6*s^7*t^4 + 65870*ep^3*mWW^6*s^7*t^4 - 335774*ep^4*mWW^6*s^7*t^4 - 1202048*ep^5*mWW^6*s^7*t^4 - 1401580*ep^6*mWW^6*s^7*t^4 - 561280*ep^7*mWW^6*s^7*t^4 + 288*ep^2*mtt^5*s^8*t^4 + 2928*ep^3*mtt^5*s^8*t^4 + 11136*ep^4*mtt^5*s^8*t^4 + 20112*ep^5*mtt^5*s^8*t^4 + 17376*ep^6*mtt^5*s^8*t^4 + 5760*ep^7*mtt^5*s^8*t^4 + 4992*ep*mtt^4*mWW*s^8*t^4 + 32235*ep^2*mtt^4*mWW*s^8*t^4 + 7423*ep^3*mtt^4*mWW*s^8*t^4 - 344785*ep^4*mtt^4*mWW*s^8*t^4 - 926667*ep^5*mtt^4*mWW*s^8*t^4 - 939950*ep^6*mtt^4*mWW*s^8*t^4 - 338248*ep^7*mtt^4*mWW*s^8*t^4 - 1392*ep*mtt^3*mWW^2*s^8*t^4 - 7386*ep^2*mtt^3*mWW^2*s^8*t^4 + 2190*ep^3*mtt^3*mWW^2*s^8*t^4 + 87130*ep^4*mtt^3*mWW^2*s^8*t^4 + 216110*ep^5*mtt^3*mWW^2*s^8*t^4 + 213604*ep^6*mtt^3*mWW^2*s^8*t^4 + 76944*ep^7*mtt^3*mWW^2*s^8*t^4 - 9532*ep*mtt^2*mWW^3*s^8*t^4 - 65242*ep^2*mtt^2*mWW^3*s^8*t^4 - 37094*ep^3*mtt^2*mWW^3*s^8*t^4 + 598834*ep^4*mtt^2*mWW^3*s^8*t^4 + 1683758*ep^5*mtt^2*mWW^3*s^8*t^4 + 1723156*ep^6*mtt^2*mWW^3*s^8*t^4 + 618320*ep^7*mtt^2*mWW^3*s^8*t^4 + 3224*ep*mtt*mWW^4*s^8*t^4 + 21954*ep^2*mtt*mWW^4*s^8*t^4 + 22206*ep^3*mtt*mWW^4*s^8*t^4 - 141810*ep^4*mtt*mWW^4*s^8*t^4 - 432250*ep^5*mtt*mWW^4*s^8*t^4 - 448940*ep^6*mtt*mWW^4*s^8*t^4 - 161904*ep^7*mtt*mWW^4*s^8*t^4 + 2708*ep*mWW^5*s^8*t^4 + 19159*ep^2*mWW^5*s^8*t^4 + 12763*ep^3*mWW^5*s^8*t^4 - 170185*ep^4*mWW^5*s^8*t^4 - 487143*ep^5*mWW^5*s^8*t^4 - 500734*ep^6*mWW^5*s^8*t^4 - 179368*ep^7*mWW^5*s^8*t^4 - 36*ep^2*mtt^4*s^9*t^4 - 366*ep^3*mtt^4*s^9*t^4 - 1392*ep^4*mtt^4*s^9*t^4 - 2514*ep^5*mtt^4*s^9*t^4 - 2172*ep^6*mtt^4*s^9*t^4 - 720*ep^7*mtt^4*s^9*t^4 - 384*ep*mtt^3*mWW*s^9*t^4 - 2448*ep^2*mtt^3*mWW*s^9*t^4 - 400*ep^3*mtt^3*mWW*s^9*t^4 + 26468*ep^4*mtt^3*mWW*s^9*t^4 + 69820*ep^5*mtt^3*mWW*s^9*t^4 + 69880*ep^6*mtt^3*mWW*s^9*t^4 + 24864*ep^7*mtt^3*mWW*s^9*t^4 + 384*ep*mtt^2*mWW^2*s^9*t^4 + 2520*ep^2*mtt^2*mWW^2*s^9*t^4 + 1132*ep^3*mtt^2*mWW^2*s^9*t^4 - 23684*ep^4*mtt^2*mWW^2*s^9*t^4 - 64792*ep^5*mtt^2*mWW^2*s^9*t^4 - 65536*ep^6*mtt^2*mWW^2*s^9*t^4 - 23424*ep^7*mtt^2*mWW^2*s^9*t^4 + 384*ep*mtt*mWW^3*s^9*t^4 + 2448*ep^2*mtt*mWW^3*s^9*t^4 + 400*ep^3*mtt*mWW^3*s^9*t^4 - 26468*ep^4*mtt*mWW^3*s^9*t^4 - 69820*ep^5*mtt*mWW^3*s^9*t^4 - 69880*ep^6*mtt*mWW^3*s^9*t^4 - 24864*ep^7*mtt*mWW^3*s^9*t^4 - 384*ep*mWW^4*s^9*t^4 - 2484*ep^2*mWW^4*s^9*t^4 - 766*ep^3*mWW^4*s^9*t^4 + 25076*ep^4*mWW^4*s^9*t^4 + 67306*ep^5*mWW^4*s^9*t^4 + 67708*ep^6*mWW^4*s^9*t^4 + 24144*ep^7*mWW^4*s^9*t^4 - 36*ep^2*mtt^12*t^5 - 366*ep^3*mtt^12*t^5 - 1392*ep^4*mtt^12*t^5 - 2514*ep^5*mtt^12*t^5 - 2172*ep^6*mtt^12*t^5 - 720*ep^7*mtt^12*t^5 - 9*ep^2*mtt^11*mWW*t^5 - 159*ep^3*mtt^11*mWW*t^5 - 933*ep^4*mtt^11*mWW*t^5 - 2361*ep^5*mtt^11*mWW*t^5 - 2658*ep^6*mtt^11*mWW*t^5 - 1080*ep^7*mtt^11*mWW*t^5 - 2037*ep^2*mtt^10*mWW^2*t^5 - 22353*ep^3*mtt^10*mWW^2*t^5 - 93729*ep^4*mtt^10*mWW^2*t^5 - 189987*ep^5*mtt^10*mWW^2*t^5 - 187518*ep^6*mtt^10*mWW^2*t^5 - 72456*ep^7*mtt^10*mWW^2*t^5 + 1692*ep*mtt^9*mWW^3*t^5 + 32880*ep^2*mtt^9*mWW^3*t^5 + 235404*ep^3*mtt^9*mWW^3*t^5 + 820356*ep^4*mtt^9*mWW^3*t^5 + 1501092*ep^5*mtt^9*mWW^3*t^5 + 1387656*ep^6*mtt^9*mWW^3*t^5 + 511200*ep^7*mtt^9*mWW^3*t^5 - 7824*ep*mtt^8*mWW^4*t^5 - 122148*ep^2*mtt^8*mWW^4*t^5 - 760068*ep^3*mtt^8*mWW^4*t^5 - 2414880*ep^4*mtt^8*mWW^4*t^5 - 4147536*ep^5*mtt^8*mWW^4*t^5 - 3664512*ep^6*mtt^8*mWW^4*t^5 - 1304832*ep^7*mtt^8*mWW^4*t^5 + 12348*ep*mtt^7*mWW^5*t^5 + 175626*ep^2*mtt^7*mWW^5*t^5 + 1011570*ep^3*mtt^7*mWW^5*t^5 + 3024834*ep^4*mtt^7*mWW^5*t^5 + 4958562*ep^5*mtt^7*mWW^5*t^5 + 4227492*ep^6*mtt^7*mWW^5*t^5 + 1464048*ep^7*mtt^7*mWW^5*t^5 - 5532*ep*mtt^6*mWW^6*t^5 - 70746*ep^2*mtt^6*mWW^6*t^5 - 367446*ep^3*mtt^6*mWW^6*t^5 - 1002786*ep^4*mtt^6*mWW^6*t^5 - 1524606*ep^5*mtt^6*mWW^6*t^5 - 1225644*ep^6*mtt^6*mWW^6*t^5 - 405840*ep^7*mtt^6*mWW^6*t^5 - 4524*ep*mtt^5*mWW^7*t^5 - 67488*ep^2*mtt^5*mWW^7*t^5 - 402972*ep^3*mtt^5*mWW^7*t^5 - 1232940*ep^4*mtt^5*mWW^7*t^5 - 2044476*ep^5*mtt^5*mWW^7*t^5 - 1747512*ep^6*mtt^5*mWW^7*t^5 - 603168*ep^7*mtt^5*mWW^7*t^5 + 5112*ep*mtt^4*mWW^8*t^5 + 71400*ep^2*mtt^4*mWW^8*t^5 + 403506*ep^3*mtt^4*mWW^8*t^5 + 1183560*ep^4*mtt^4*mWW^8*t^5 + 1903314*ep^5*mtt^4*mWW^8*t^5 + 1592316*ep^6*mtt^4*mWW^8*t^5 + 541392*ep^7*mtt^4*mWW^8*t^5 - 1164*ep*mtt^3*mWW^9*t^5 - 16017*ep^2*mtt^3*mWW^9*t^5 - 89667*ep^3*mtt^3*mWW^9*t^5 - 262389*ep^4*mtt^3*mWW^9*t^5 - 423729*ep^5*mtt^3*mWW^9*t^5 - 357714*ep^6*mtt^3*mWW^9*t^5 - 123000*ep^7*mtt^3*mWW^9*t^5 - 108*ep*mtt^2*mWW^10*t^5 - 1425*ep^2*mtt^2*mWW^10*t^5 - 7449*ep^3*mtt^2*mWW^10*t^5 - 19701*ep^4*mtt^2*mWW^10*t^5 - 27759*ep^5*mtt^2*mWW^10*t^5 - 19734*ep^6*mtt^2*mWW^10*t^5 - 5544*ep^7*mtt^2*mWW^10*t^5 + 624*ep^2*mtt^11*s*t^5 + 6336*ep^3*mtt^11*s*t^5 + 24060*ep^4*mtt^11*s*t^5 + 43380*ep^5*mtt^11*s*t^5 + 37416*ep^6*mtt^11*s*t^5 + 12384*ep^7*mtt^11*s*t^5 + 2400*ep*mtt^10*mWW*s*t^5 + 14958*ep^2*mtt^10*mWW*s*t^5 - 2030*ep^3*mtt^10*mWW*s*t^5 - 187470*ep^4*mtt^10*mWW*s*t^5 - 485150*ep^5*mtt^10*mWW*s*t^5 - 486108*ep^6*mtt^10*mWW*s*t^5 - 173840*ep^7*mtt^10*mWW*s*t^5 - 4272*ep*mtt^9*mWW^2*s*t^5 - 13180*ep^2*mtt^9*mWW^2*s*t^5 + 151642*ep^3*mtt^9*mWW^2*s*t^5 + 954296*ep^4*mtt^9*mWW^2*s*t^5 + 2115902*ep^5*mtt^9*mWW^2*s*t^5 + 2095972*ep^6*mtt^9*mWW^2*s*t^5 + 785840*ep^7*mtt^9*mWW^2*s*t^5 - 16924*ep*mtt^8*mWW^3*s*t^5 - 242847*ep^2*mtt^8*mWW^3*s*t^5 - 1393749*ep^3*mtt^8*mWW^3*s*t^5 - 4098431*ep^4*mtt^8*mWW^3*s*t^5 - 6547059*ep^5*mtt^8*mWW^3*s*t^5 - 5439870*ep^6*mtt^8*mWW^3*s*t^5 - 1861000*ep^7*mtt^8*mWW^3*s*t^5 - 904*mtt^7*mWW^4*s*t^5 + 51882*ep*mtt^7*mWW^4*s*t^5 + 759748*ep^2*mtt^7*mWW^4*s*t^5 + 4078634*ep^3*mtt^7*mWW^4*s*t^5 + 11059804*ep^4*mtt^7*mWW^4*s*t^5 + 16257332*ep^5*mtt^7*mWW^4*s*t^5 + 12411056*ep^6*mtt^7*mWW^4*s*t^5 + 3886208*ep^7*mtt^7*mWW^4*s*t^5 + 4728*mtt^6*mWW^5*s*t^5 - 13222*ep*mtt^6*mWW^5*s*t^5 - 716012*ep^2*mtt^6*mWW^5*s*t^5 - 4917966*ep^3*mtt^6*mWW^5*s*t^5 - 15327320*ep^4*mtt^6*mWW^5*s*t^5 - 24940160*ep^5*mtt^6*mWW^5*s*t^5 - 20577072*ep^6*mtt^6*mWW^5*s*t^5 - 6790336*ep^7*mtt^6*mWW^5*s*t^5 - 8584*mtt^5*mWW^6*s*t^5 - 88522*ep*mtt^5*mWW^6*s*t^5 - 144850*ep^2*mtt^5*mWW^6*s*t^5 + 1547612*ep^3*mtt^5*mWW^6*s*t^5 + 8574626*ep^4*mtt^5*mWW^6*s*t^5 + 18157810*ep^5*mtt^5*mWW^6*s*t^5 + 17728900*ep^6*mtt^5*mWW^6*s*t^5 + 6597488*ep^7*mtt^5*mWW^6*s*t^5 + 6456*mtt^4*mWW^7*s*t^5 + 102270*ep*mtt^4*mWW^7*s*t^5 + 603836*ep^2*mtt^4*mWW^7*s*t^5 + 1573938*ep^3*mtt^4*mWW^7*s*t^5 + 1277932*ep^4*mtt^4*mWW^7*s*t^5 - 1923976*ep^5*mtt^4*mWW^7*s*t^5 - 4254072*ep^6*mtt^4*mWW^7*s*t^5 - 2167904*ep^7*mtt^4*mWW^7*s*t^5 - 1552*mtt^3*mWW^8*s*t^5 - 32222*ep*mtt^3*mWW^8*s*t^5 - 269564*ep^2*mtt^3*mWW^8*s*t^5 - 1172810*ep^3*mtt^3*mWW^8*s*t^5 - 2849200*ep^4*mtt^3*mWW^8*s*t^5 - 3837156*ep^5*mtt^3*mWW^8*s*t^5 - 2624016*ep^6*mtt^3*mWW^8*s*t^5 - 691200*ep^7*mtt^3*mWW^8*s*t^5 - 144*mtt^2*mWW^9*s*t^5 - 2398*ep*mtt^2*mWW^9*s*t^5 - 6666*ep^2*mtt^2*mWW^9*s*t^5 + 50612*ep^3*mtt^2*mWW^9*s*t^5 + 348302*ep^4*mtt^2*mWW^9*s*t^5 + 810906*ep^5*mtt^2*mWW^9*s*t^5 + 828836*ep^6*mtt^2*mWW^9*s*t^5 + 312432*ep^7*mtt^2*mWW^9*s*t^5 + 990*ep*mtt*mWW^10*s*t^5 + 13718*ep^2*mtt*mWW^10*s*t^5 + 76570*ep^3*mtt*mWW^10*s*t^5 + 220254*ep^4*mtt*mWW^10*s*t^5 + 343820*ep^5*mtt*mWW^10*s*t^5 + 275920*ep^6*mtt*mWW^10*s*t^5 + 89088*ep^7*mtt*mWW^10*s*t^5 + 18*ep*mWW^11*s*t^5 + 235*ep^2*mWW^11*s*t^5 + 1211*ep^3*mWW^11*s*t^5 + 3147*ep^4*mWW^11*s*t^5 + 4351*ep^5*mWW^11*s*t^5 + 3038*ep^6*mWW^11*s*t^5 + 840*ep^7*mWW^11*s*t^5 - 3408*ep^2*mtt^10*s^2*t^5 - 34584*ep^3*mtt^10*s^2*t^5 - 131232*ep^4*mtt^10*s^2*t^5 - 236424*ep^5*mtt^10*s^2*t^5 - 203760*ep^6*mtt^10*s^2*t^5 - 67392*ep^7*mtt^10*s^2*t^5 - 23520*ep*mtt^9*mWW*s^2*t^5 - 148359*ep^2*mtt^9*mWW*s^2*t^5 + 4603*ep^3*mtt^9*mWW*s^2*t^5 + 1792465*ep^4*mtt^9*mWW*s^2*t^5 + 4702025*ep^5*mtt^9*mWW*s^2*t^5 + 4745234*ep^6*mtt^9*mWW*s^2*t^5 + 1706232*ep^7*mtt^9*mWW*s^2*t^5 + 38148*ep*mtt^8*mWW^2*s^2*t^5 + 205218*ep^2*mtt^8*mWW^2*s^2*t^5 - 367644*ep^3*mtt^8*mWW^2*s^2*t^5 - 4348942*ep^4*mtt^8*mWW^2*s^2*t^5 - 10437136*ep^5*mtt^8*mWW^2*s^2*t^5 - 10400180*ep^6*mtt^8*mWW^2*s^2*t^5 - 3816224*ep^7*mtt^8*mWW^2*s^2*t^5 + 80186*ep*mtt^7*mWW^3*s^2*t^5 + 844382*ep^2*mtt^7*mWW^3*s^2*t^5 + 3231346*ep^3*mtt^7*mWW^3*s^2*t^5 + 5354310*ep^4*mtt^7*mWW^3*s^2*t^5 + 2836280*ep^5*mtt^7*mWW^3*s^2*t^5 - 1531496*ep^6*mtt^7*mWW^3*s^2*t^5 - 1433888*ep^7*mtt^7*mWW^3*s^2*t^5 + 2400*mtt^6*mWW^4*s^2*t^5 - 202444*ep*mtt^6*mWW^4*s^2*t^5 - 2234842*ep^2*mtt^6*mWW^4*s^2*t^5 - 8414170*ep^3*mtt^6*mWW^4*s^2*t^5 - 12758134*ep^4*mtt^6*mWW^4*s^2*t^5 - 3316006*ep^5*mtt^6*mWW^4*s^2*t^5 + 9439868*ep^6*mtt^6*mWW^4*s^2*t^5 + 6471840*ep^7*mtt^6*mWW^4*s^2*t^5 - 15392*mtt^5*mWW^5*s^2*t^5 - 25044*ep*mtt^5*mWW^5*s^2*t^5 + 1236000*ep^2*mtt^5*mWW^5*s^2*t^5 + 8987636*ep^3*mtt^5*mWW^5*s^2*t^5 + 26612332*ep^4*mtt^5*mWW^5*s^2*t^5 + 39169748*ep^5*mtt^5*mWW^5*s^2*t^5 + 28002008*ep^6*mtt^5*mWW^5*s^2*t^5 + 7639392*ep^7*mtt^5*mWW^5*s^2*t^5 + 28528*mtt^4*mWW^6*s^2*t^5 + 364408*ep*mtt^4*mWW^6*s^2*t^5 + 1201184*ep^2*mtt^4*mWW^6*s^2*t^5 - 2409900*ep^3*mtt^4*mWW^6*s^2*t^5 - 23642212*ep^4*mtt^4*mWW^6*s^2*t^5 - 56313208*ep^5*mtt^4*mWW^6*s^2*t^5 - 57676048*ep^6*mtt^4*mWW^6*s^2*t^5 - 21936272*ep^7*mtt^4*mWW^6*s^2*t^5 - 19000*mtt^3*mWW^7*s^2*t^5 - 289048*ep*mtt^3*mWW^7*s^2*t^5 - 1490840*ep^2*mtt^3*mWW^7*s^2*t^5 - 2355032*ep^3*mtt^3*mWW^7*s^2*t^5 + 4769032*ep^4*mtt^3*mWW^7*s^2*t^5 + 22103016*ep^5*mtt^3*mWW^7*s^2*t^5 + 28251696*ep^6*mtt^3*mWW^7*s^2*t^5 + 12283072*ep^7*mtt^3*mWW^7*s^2*t^5 + 2008*mtt^2*mWW^8*s^2*t^5 + 37170*ep*mtt^2*mWW^8*s^2*t^5 + 316692*ep^2*mtt^2*mWW^8*s^2*t^5 + 1467136*ep^3*mtt^2*mWW^8*s^2*t^5 + 3697984*ep^4*mtt^2*mWW^8*s^2*t^5 + 4846926*ep^5*mtt^2*mWW^8*s^2*t^5 + 2880876*ep^6*mtt^2*mWW^8*s^2*t^5 + 498880*ep^7*mtt^2*mWW^8*s^2*t^5 + 1432*mtt*mWW^9*s^2*t^5 + 20282*ep*mtt*mWW^9*s^2*t^5 + 80977*ep^2*mtt*mWW^9*s^2*t^5 - 52449*ep^3*mtt*mWW^9*s^2*t^5 - 1143323*ep^4*mtt*mWW^9*s^2*t^5 - 2995709*ep^5*mtt*mWW^9*s^2*t^5 - 3196594*ep^6*mtt*mWW^9*s^2*t^5 - 1241080*ep^7*mtt*mWW^9*s^2*t^5 + 24*mWW^10*s^2*t^5 - 138*ep*mWW^10*s^2*t^5 - 7004*ep^2*mWW^10*s^2*t^5 - 56942*ep^3*mWW^10*s^2*t^5 - 202280*ep^4*mWW^10*s^2*t^5 - 359512*ep^5*mWW^10*s^2*t^5 - 311604*ep^6*mWW^10*s^2*t^5 - 104560*ep^7*mWW^10*s^2*t^5 + 9408*ep^2*mtt^9*s^3*t^5 + 95424*ep^3*mtt^9*s^3*t^5 + 361872*ep^4*mtt^9*s^3*t^5 + 651504*ep^5*mtt^9*s^3*t^5 + 561120*ep^6*mtt^9*s^3*t^5 + 185472*ep^7*mtt^9*s^3*t^5 + 84672*ep*mtt^8*mWW*s^3*t^5 + 536928*ep^2*mtt^8*mWW*s^3*t^5 + 12222*ep^3*mtt^8*mWW*s^3*t^5 - 6344268*ep^4*mtt^8*mWW*s^3*t^5 - 16735278*ep^5*mtt^8*mWW*s^3*t^5 - 16923060*ep^6*mtt^8*mWW*s^3*t^5 - 6092016*ep^7*mtt^8*mWW*s^3*t^5 - 114480*ep*mtt^7*mWW^2*s^3*t^5 - 671210*ep^2*mtt^7*mWW^2*s^3*t^5 + 398220*ep^3*mtt^7*mWW^2*s^3*t^5 + 9904430*ep^4*mtt^7*mWW^2*s^3*t^5 + 24794800*ep^5*mtt^7*mWW^2*s^3*t^5 + 24748080*ep^6*mtt^7*mWW^2*s^3*t^5 + 8970080*ep^7*mtt^7*mWW^2*s^3*t^5 - 224456*ep*mtt^6*mWW^3*s^3*t^5 - 1882406*ep^2*mtt^6*mWW^3*s^3*t^5 - 3966032*ep^3*mtt^6*mWW^3*s^3*t^5 + 4988366*ep^4*mtt^6*mWW^3*s^3*t^5 + 29453768*ep^5*mtt^6*mWW^3*s^3*t^5 + 38034960*ep^6*mtt^6*mWW^3*s^3*t^5 + 15875840*ep^7*mtt^6*mWW^3*s^3*t^5 + 640*mtt^5*mWW^4*s^3*t^5 + 473458*ep*mtt^5*mWW^4*s^3*t^5 + 3953234*ep^2*mtt^5*mWW^4*s^3*t^5 + 8805208*ep^3*mtt^5*mWW^4*s^3*t^5 - 8468782*ep^4*mtt^5*mWW^4*s^3*t^5 - 59543266*ep^5*mtt^5*mWW^4*s^3*t^5 - 80400468*ep^6*mtt^5*mWW^4*s^3*t^5 - 35012720*ep^7*mtt^5*mWW^4*s^3*t^5 + 13056*mtt^4*mWW^5*s^3*t^5 - 4798*ep*mtt^4*mWW^5*s^3*t^5 - 1239308*ep^2*mtt^4*mWW^5*s^3*t^5 - 7838266*ep^3*mtt^4*mWW^5*s^3*t^5 - 19869364*ep^4*mtt^4*mWW^5*s^3*t^5 - 22164512*ep^5*mtt^4*mWW^5*s^3*t^5 - 8151376*ep^6*mtt^4*mWW^5*s^3*t^5 + 1043040*ep^7*mtt^4*mWW^5*s^3*t^5 - 32304*mtt^3*mWW^6*s^3*t^5 - 507622*ep*mtt^3*mWW^6*s^3*t^5 - 2092858*ep^2*mtt^3*mWW^6*s^3*t^5 + 1727100*ep^3*mtt^3*mWW^6*s^3*t^5 + 31367214*ep^4*mtt^3*mWW^6*s^3*t^5 + 80225314*ep^5*mtt^3*mWW^6*s^3*t^5 + 84216316*ep^6*mtt^3*mWW^6*s^3*t^5 + 32274864*ep^7*mtt^3*mWW^6*s^3*t^5 + 21704*mtt^2*mWW^7*s^3*t^5 + 335086*ep*mtt^2*mWW^7*s^3*t^5 + 1628028*ep^2*mtt^2*mWW^7*s^3*t^5 + 1485442*ep^3*mtt^2*mWW^7*s^3*t^5 - 11098256*ep^4*mtt^2*mWW^7*s^3*t^5 - 37292828*ep^5*mtt^2*mWW^7*s^3*t^5 - 44338736*ep^6*mtt^2*mWW^7*s^3*t^5 - 18628160*ep^7*mtt^2*mWW^7*s^3*t^5 - 1760*mtt*mWW^8*s^3*t^5 - 23884*ep*mtt*mWW^8*s^3*t^5 - 173754*ep^2*mtt*mWW^8*s^3*t^5 - 779832*ep^3*mtt*mWW^8*s^3*t^5 - 1853770*ep^4*mtt*mWW^8*s^3*t^5 - 1964144*ep^5*mtt*mWW^8*s^3*t^5 - 447368*ep^6*mtt*mWW^8*s^3*t^5 + 347296*ep^7*mtt*mWW^8*s^3*t^5 - 1336*mWW^9*s^3*t^5 - 17976*ep*mWW^9*s^3*t^5 - 67582*ep^2*mWW^9*s^3*t^5 + 65794*ep^3*mWW^9*s^3*t^5 + 1034638*ep^4*mWW^9*s^3*t^5 + 2618802*ep^5*mWW^9*s^3*t^5 + 2742772*ep^6*mWW^9*s^3*t^5 + 1051664*ep^7*mWW^9*s^3*t^5 - 15288*ep^2*mtt^8*s^4*t^5 - 154980*ep^3*mtt^8*s^4*t^5 - 587328*ep^4*mtt^8*s^4*t^5 - 1056636*ep^5*mtt^8*s^4*t^5 - 909384*ep^6*mtt^8*s^4*t^5 - 300384*ep^7*mtt^8*s^4*t^5 - 154560*ep*mtt^7*mWW*s^4*t^5 - 982107*ep^2*mtt^7*mWW*s^4*t^5 - 47495*ep^3*mtt^7*mWW*s^4*t^5 + 11462913*ep^4*mtt^7*mWW*s^4*t^5 + 30294691*ep^5*mtt^7*mWW*s^4*t^5 + 30639294*ep^6*mtt^7*mWW*s^4*t^5 + 11027464*ep^7*mtt^7*mWW*s^4*t^5 + 172200*ep*mtt^6*mWW^2*s^4*t^5 + 1038463*ep^2*mtt^6*mWW^2*s^4*t^5 - 139475*ep^3*mtt^6*mWW^2*s^4*t^5 - 12684677*ep^4*mtt^6*mWW^2*s^4*t^5 - 32579389*ep^5*mtt^6*mWW^2*s^4*t^5 - 32535426*ep^6*mtt^6*mWW^2*s^4*t^5 - 11702296*ep^7*mtt^6*mWW^2*s^4*t^5 + 350008*ep*mtt^5*mWW^3*s^4*t^5 + 2605874*ep^2*mtt^5*mWW^3*s^4*t^5 + 2928716*ep^3*mtt^5*mWW^3*s^4*t^5 - 19371670*ep^4*mtt^5*mWW^3*s^4*t^5 - 64898512*ep^5*mtt^5*mWW^3*s^4*t^5 - 73743616*ep^6*mtt^5*mWW^3*s^4*t^5 - 28911584*ep^7*mtt^5*mWW^3*s^4*t^5 - 6560*mtt^4*mWW^4*s^4*t^5 - 606790*ep*mtt^4*mWW^4*s^4*t^5 - 4221734*ep^2*mtt^4*mWW^4*s^4*t^5 - 5106922*ep^3*mtt^4*mWW^4*s^4*t^5 + 28973390*ep^4*mtt^4*mWW^4*s^4*t^5 + 101546212*ep^5*mtt^4*mWW^4*s^4*t^5 + 119067772*ep^6*mtt^4*mWW^4*s^4*t^5 + 48381840*ep^7*mtt^4*mWW^4*s^4*t^5 + 2648*mtt^3*mWW^5*s^4*t^5 + 84476*ep*mtt^3*mWW^5*s^4*t^5 + 726325*ep^2*mtt^3*mWW^5*s^4*t^5 + 3024937*ep^3*mtt^3*mWW^5*s^4*t^5 + 5049893*ep^4*mtt^3*mWW^5*s^4*t^5 - 307457*ep^5*mtt^3*mWW^5*s^4*t^5 - 8861182*ep^6*mtt^3*mWW^5*s^4*t^5 - 6207192*ep^7*mtt^3*mWW^5*s^4*t^5 + 14288*mtt^2*mWW^6*s^4*t^5 + 323114*ep*mtt^2*mWW^6*s^4*t^5 + 1634949*ep^2*mtt^2*mWW^6*s^4*t^5 - 302037*ep^3*mtt^2*mWW^6*s^4*t^5 - 20915127*ep^4*mtt^2*mWW^6*s^4*t^5 - 56678981*ep^5*mtt^2*mWW^6*s^4*t^5 - 60371550*ep^6*mtt^2*mWW^6*s^4*t^5 - 23109784*ep^7*mtt^2*mWW^6*s^4*t^5 - 11640*mtt*mWW^7*s^4*t^5 - 182104*ep*mtt*mWW^7*s^4*t^5 - 848222*ep^2*mtt*mWW^7*s^4*t^5 - 355372*ep^3*mtt*mWW^7*s^4*t^5 + 7949094*ep^4*mtt*mWW^7*s^4*t^5 + 23986456*ep^5*mtt*mWW^7*s^4*t^5 + 27445412*ep^6*mtt*mWW^7*s^4*t^5 + 11247520*ep^7*mtt*mWW^7*s^4*t^5 + 1264*mWW^8*s^4*t^5 + 13656*ep*mWW^8*s^4*t^5 + 56940*ep^2*mWW^8*s^4*t^5 + 100548*ep^3*mWW^8*s^4*t^5 - 90808*ep^4*mWW^8*s^4*t^5 - 727824*ep^5*mWW^8*s^4*t^5 - 1127800*ep^6*mWW^8*s^4*t^5 - 567664*ep^7*mWW^8*s^4*t^5 + 15456*ep^2*mtt^7*s^5*t^5 + 156576*ep^3*mtt^7*s^5*t^5 + 592872*ep^4*mtt^7*s^5*t^5 + 1065624*ep^5*mtt^7*s^5*t^5 + 916272*ep^6*mtt^7*s^5*t^5 + 302400*ep^7*mtt^7*s^5*t^5 + 157920*ep*mtt^6*mWW*s^5*t^5 + 1003254*ep^2*mtt^6*mWW*s^5*t^5 + 55174*ep^3*mtt^6*mWW*s^5*t^5 - 11646362*ep^4*mtt^6*mWW*s^5*t^5 - 30757174*ep^5*mtt^6*mWW*s^5*t^5 - 31071292*ep^6*mtt^6*mWW*s^5*t^5 - 11170320*ep^7*mtt^6*mWW*s^5*t^5 - 150960*ep*mtt^5*mWW^2*s^5*t^5 - 924948*ep^2*mtt^5*mWW^2*s^5*t^5 - 110122*ep^3*mtt^5*mWW^2*s^5*t^5 + 10010964*ep^4*mtt^5*mWW^2*s^5*t^5 + 26246102*ep^5*mtt^5*mWW^2*s^5*t^5 + 26278788*ep^6*mtt^5*mWW^2*s^5*t^5 + 9418736*ep^7*mtt^5*mWW^2*s^5*t^5 - 296480*ep*mtt^4*mWW^3*s^5*t^5 - 2085447*ep^2*mtt^4*mWW^3*s^5*t^5 - 1386885*ep^3*mtt^4*mWW^3*s^5*t^5 + 19586281*ep^4*mtt^4*mWW^3*s^5*t^5 + 58350369*ep^5*mtt^4*mWW^3*s^5*t^5 + 62987706*ep^6*mtt^4*mWW^3*s^5*t^5 + 23816280*ep^7*mtt^4*mWW^3*s^5*t^5 + 6120*mtt^3*mWW^4*s^5*t^5 + 413596*ep*mtt^3*mWW^4*s^5*t^5 + 2620686*ep^2*mtt^3*mWW^4*s^5*t^5 + 1769576*ep^3*mtt^3*mWW^4*s^5*t^5 - 23558758*ep^4*mtt^3*mWW^4*s^5*t^5 - 71325584*ep^5*mtt^3*mWW^4*s^5*t^5 - 78649340*ep^6*mtt^3*mWW^4*s^5*t^5 - 30621904*ep^7*mtt^3*mWW^4*s^5*t^5 - 7416*mtt^2*mWW^5*s^5*t^5 - 71170*ep*mtt^2*mWW^5*s^5*t^5 - 193826*ep^2*mtt^2*mWW^5*s^5*t^5 - 133980*ep^3*mtt^2*mWW^5*s^5*t^5 + 973358*ep^4*mtt^2*mWW^5*s^5*t^5 + 4180754*ep^5*mtt^2*mWW^5*s^5*t^5 + 6410120*ep^6*mtt^2*mWW^5*s^5*t^5 + 3368416*ep^7*mtt^2*mWW^5*s^5*t^5 - 1048*mtt*mWW^6*s^5*t^5 - 90296*ep*mtt*mWW^6*s^5*t^5 - 595226*ep^2*mtt*mWW^6*s^5*t^5 - 256158*ep^3*mtt*mWW^6*s^5*t^5 + 6357298*ep^4*mtt*mWW^6*s^5*t^5 + 18446366*ep^5*mtt*mWW^6*s^5*t^5 + 19881216*ep^6*mtt*mWW^6*s^5*t^5 + 7558816*ep^7*mtt*mWW^6*s^5*t^5 + 2344*mWW^7*s^5*t^5 + 37390*ep*mWW^7*s^5*t^5 + 171931*ep^2*mWW^7*s^5*t^5 + 33019*ep^3*mWW^7*s^5*t^5 - 1800493*ep^4*mWW^7*s^5*t^5 - 5210937*ep^5*mWW^7*s^5*t^5 - 5833310*ep^6*mWW^7*s^5*t^5 - 2347944*ep^7*mWW^7*s^5*t^5 - 9744*ep^2*mtt^6*s^6*t^5 - 98616*ep^3*mtt^6*s^6*t^5 - 372960*ep^4*mtt^6*s^6*t^5 - 669480*ep^5*mtt^6*s^6*t^5 - 574896*ep^6*mtt^6*s^6*t^5 - 189504*ep^7*mtt^6*s^6*t^5 - 90720*ep*mtt^5*mWW*s^6*t^5 - 574833*ep^2*mtt^5*mWW*s^6*t^5 - 24255*ep^3*mtt^5*mWW*s^6*t^5 + 6682095*ep^4*mtt^5*mWW*s^6*t^5 + 17583195*ep^5*mtt^5*mWW*s^6*t^5 + 17715558*ep^6*mtt^5*mWW*s^6*t^5 + 6354600*ep^7*mtt^5*mWW*s^6*t^5 + 81972*ep*mtt^4*mWW^2*s^6*t^5 + 511760*ep^2*mtt^4*mWW^2*s^6*t^5 + 141558*ep^3*mtt^4*mWW^2*s^6*t^5 - 5149016*ep^4*mtt^4*mWW^2*s^6*t^5 - 13764082*ep^5*mtt^4*mWW^2*s^6*t^5 - 13864152*ep^6*mtt^4*mWW^2*s^6*t^5 - 4972880*ep^7*mtt^4*mWW^2*s^6*t^5 + 130814*ep*mtt^3*mWW^3*s^6*t^5 + 894322*ep^2*mtt^3*mWW^3*s^6*t^5 + 402534*ep^3*mtt^3*mWW^3*s^6*t^5 - 9029314*ep^4*mtt^3*mWW^3*s^6*t^5 - 25434876*ep^5*mtt^3*mWW^3*s^6*t^5 - 26486360*ep^6*mtt^3*mWW^3*s^6*t^5 - 9703840*ep^7*mtt^3*mWW^3*s^6*t^5 - 1696*mtt^2*mWW^4*s^6*t^5 - 144130*ep*mtt^2*mWW^4*s^6*t^5 - 903978*ep^2*mtt^2*mWW^4*s^6*t^5 - 463146*ep^3*mtt^2*mWW^4*s^6*t^5 + 8460074*ep^4*mtt^2*mWW^4*s^6*t^5 + 24158172*ep^5*mtt^2*mWW^4*s^6*t^5 + 25489480*ep^6*mtt^2*mWW^4*s^6*t^5 + 9519264*ep^7*mtt^2*mWW^4*s^6*t^5 + 2352*mtt*mWW^5*s^6*t^5 + 15602*ep*mtt*mWW^5*s^6*t^5 - 3335*ep^2*mtt*mWW^5*s^6*t^5 - 155937*ep^3*mtt*mWW^5*s^6*t^5 - 394067*ep^4*mtt*mWW^5*s^6*t^5 - 650765*ep^5*mtt*mWW^5*s^6*t^5 - 795882*ep^6*mtt*mWW^5*s^6*t^5 - 433528*ep^7*mtt*mWW^5*s^6*t^5 - 656*mWW^6*s^6*t^5 + 6462*ep*mWW^6*s^6*t^5 + 76088*ep^2*mWW^6*s^6*t^5 + 95142*ep^3*mWW^6*s^6*t^5 - 606132*ep^4*mWW^6*s^6*t^5 - 1998804*ep^5*mWW^6*s^6*t^5 - 2187908*ep^6*mWW^6*s^6*t^5 - 817952*ep^7*mWW^6*s^6*t^5 + 3648*ep^2*mtt^5*s^7*t^5 + 36864*ep^3*mtt^5*s^7*t^5 + 139152*ep^4*mtt^5*s^7*t^5 + 249264*ep^5*mtt^5*s^7*t^5 + 213600*ep^6*mtt^5*s^7*t^5 + 70272*ep^7*mtt^5*s^7*t^5 + 26880*ep*mtt^4*mWW*s^7*t^5 + 169164*ep^2*mtt^4*mWW*s^7*t^5 - 758*ep^3*mtt^4*mWW*s^7*t^5 - 1992240*ep^4*mtt^4*mWW*s^7*t^5 - 5197610*ep^5*mtt^4*mWW*s^7*t^5 - 5209164*ep^6*mtt^4*mWW*s^7*t^5 - 1860752*ep^7*mtt^4*mWW*s^7*t^5 - 26448*ep*mtt^3*mWW^2*s^7*t^5 - 169278*ep^2*mtt^3*mWW^2*s^7*t^5 - 63236*ep^3*mtt^3*mWW^2*s^7*t^5 + 1643322*ep^4*mtt^3*mWW^2*s^7*t^5 + 4461656*ep^5*mtt^3*mWW^2*s^7*t^5 + 4520000*ep^6*mtt^3*mWW^2*s^7*t^5 + 1623584*ep^7*mtt^3*mWW^2*s^7*t^5 - 26376*ep*mtt^2*mWW^3*s^7*t^5 - 175962*ep^2*mtt^2*mWW^3*s^7*t^5 - 47036*ep^3*mtt^2*mWW^3*s^7*t^5 + 1878030*ep^4*mtt^2*mWW^3*s^7*t^5 + 5057320*ep^5*mtt^2*mWW^3*s^7*t^5 + 5103696*ep^6*mtt^2*mWW^3*s^7*t^5 + 1817248*ep^7*mtt^2*mWW^3*s^7*t^5 + 24688*ep*mtt*mWW^4*s^7*t^5 + 165226*ep^2*mtt*mWW^4*s^7*t^5 + 95884*ep^3*mtt*mWW^4*s^7*t^5 - 1463198*ep^4*mtt*mWW^4*s^7*t^5 - 4094312*ep^5*mtt*mWW^4*s^7*t^5 - 4168976*ep^6*mtt*mWW^4*s^7*t^5 - 1491552*ep^7*mtt*mWW^4*s^7*t^5 + 1256*ep*mWW^5*s^7*t^5 + 9554*ep^2*mWW^5*s^7*t^5 + 2810*ep^3*mWW^5*s^7*t^5 - 108970*ep^4*mWW^5*s^7*t^5 - 297566*ep^5*mWW^5*s^7*t^5 - 300564*ep^6*mWW^5*s^7*t^5 - 105040*ep^7*mWW^5*s^7*t^5 - 708*ep^2*mtt^4*s^8*t^5 - 7134*ep^3*mtt^4*s^8*t^5 - 26832*ep^4*mtt^4*s^8*t^5 - 47874*ep^5*mtt^4*s^8*t^5 - 40860*ep^6*mtt^4*s^8*t^5 - 13392*ep^7*mtt^4*s^8*t^5 - 3072*ep*mtt^3*mWW*s^8*t^5 - 18948*ep^2*mtt^3*mWW*s^8*t^5 + 3178*ep^3*mtt^3*mWW*s^8*t^5 + 235588*ep^4*mtt^3*mWW*s^8*t^5 + 600818*ep^5*mtt^3*mWW*s^8*t^5 + 594860*ep^6*mtt^3*mWW*s^8*t^5 + 210576*ep^7*mtt^3*mWW*s^8*t^5 + 3840*ep*mtt^2*mWW^2*s^8*t^5 + 25260*ep^2*mtt^2*mWW^2*s^8*t^5 + 11890*ep^3*mtt^2*mWW^2*s^8*t^5 - 234860*ep^4*mtt^2*mWW^2*s^8*t^5 - 644710*ep^5*mtt^2*mWW^2*s^8*t^5 - 652900*ep^6*mtt^2*mWW^2*s^8*t^5 - 233520*ep^7*mtt^2*mWW^2*s^8*t^5 + 1536*ep*mtt*mWW^3*s^8*t^5 + 9156*ep^2*mtt*mWW^3*s^8*t^5 - 4778*ep^3*mtt*mWW^3*s^8*t^5 - 129716*ep^4*mtt*mWW^3*s^8*t^5 - 321538*ep^5*mtt*mWW^3*s^8*t^5 - 315340*ep^6*mtt*mWW^3*s^8*t^5 - 111120*ep^7*mtt*mWW^3*s^8*t^5 - 2304*ep*mWW^4*s^8*t^5 - 14760*ep^2*mWW^4*s^8*t^5 - 3156*ep^3*mWW^4*s^8*t^5 + 155820*ep^4*mWW^4*s^8*t^5 + 413304*ep^5*mWW^4*s^8*t^5 + 414240*ep^6*mWW^4*s^8*t^5 + 147456*ep^7*mWW^4*s^8*t^5 + 48*ep^2*mtt^3*s^9*t^5 + 480*ep^3*mtt^3*s^9*t^5 + 1788*ep^4*mtt^3*s^9*t^5 + 3156*ep^5*mtt^3*s^9*t^5 + 2664*ep^6*mtt^3*s^9*t^5 + 864*ep^7*mtt^3*s^9*t^5 - 48*ep^2*mtt^2*mWW*s^9*t^5 - 480*ep^3*mtt^2*mWW*s^9*t^5 - 1788*ep^4*mtt^2*mWW*s^9*t^5 - 3156*ep^5*mtt^2*mWW*s^9*t^5 - 2664*ep^6*mtt^2*mWW*s^9*t^5 - 864*ep^7*mtt^2*mWW*s^9*t^5 - 48*ep^2*mtt*mWW^2*s^9*t^5 - 480*ep^3*mtt*mWW^2*s^9*t^5 - 1788*ep^4*mtt*mWW^2*s^9*t^5 - 3156*ep^5*mtt*mWW^2*s^9*t^5 - 2664*ep^6*mtt*mWW^2*s^9*t^5 - 864*ep^7*mtt*mWW^2*s^9*t^5 + 48*ep^2*mWW^3*s^9*t^5 + 480*ep^3*mWW^3*s^9*t^5 + 1788*ep^4*mWW^3*s^9*t^5 + 3156*ep^5*mWW^3*s^9*t^5 + 2664*ep^6*mWW^3*s^9*t^5 + 864*ep^7*mWW^3*s^9*t^5 + 336*ep^2*mtt^11*t^6 + 3408*ep^3*mtt^11*t^6 + 12924*ep^4*mtt^11*t^6 + 23268*ep^5*mtt^11*t^6 + 20040*ep^6*mtt^11*t^6 + 6624*ep^7*mtt^11*t^6 - 741*ep^2*mtt^10*mWW*t^6 - 7281*ep^3*mtt^10*mWW*t^6 - 26469*ep^4*mtt^10*mWW*t^6 - 45303*ep^5*mtt^10*mWW*t^6 - 36870*ep^6*mtt^10*mWW*t^6 - 11496*ep^7*mtt^10*mWW*t^6 + 3408*ep^2*mtt^9*mWW^2*t^6 + 36912*ep^3*mtt^9*mWW^2*t^6 + 152568*ep^4*mtt^9*mWW^2*t^6 + 305136*ep^5*mtt^9*mWW^2*t^6 + 297984*ep^6*mtt^9*mWW^2*t^6 + 114432*ep^7*mtt^9*mWW^2*t^6 - 1992*ep*mtt^8*mWW^3*t^6 - 42528*ep^2*mtt^8*mWW^3*t^6 - 319722*ep^3*mtt^8*mWW^3*t^6 - 1147416*ep^4*mtt^8*mWW^3*t^6 - 2141082*ep^5*mtt^8*mWW^3*t^6 - 2007468*ep^6*mtt^8*mWW^3*t^6 - 747792*ep^7*mtt^8*mWW^3*t^6 + 11544*ep*mtt^7*mWW^4*t^6 + 184536*ep^2*mtt^7*mWW^4*t^6 + 1168086*ep^3*mtt^7*mWW^4*t^6 + 3754152*ep^4*mtt^7*mWW^4*t^6 + 6493566*ep^5*mtt^7*mWW^4*t^6 + 5758308*ep^6*mtt^7*mWW^4*t^6 + 2052528*ep^7*mtt^7*mWW^4*t^6 - 21972*ep*mtt^6*mWW^5*t^6 - 317190*ep^2*mtt^6*mWW^5*t^6 - 1846980*ep^3*mtt^6*mWW^5*t^6 - 5556498*ep^4*mtt^6*mWW^5*t^6 - 9122256*ep^5*mtt^6*mWW^5*t^6 - 7758504*ep^6*mtt^6*mWW^5*t^6 - 2672160*ep^7*mtt^6*mWW^5*t^6 + 14772*ep*mtt^5*mWW^6*t^6 + 199968*ep^2*mtt^5*mWW^6*t^6 + 1096722*ep^3*mtt^5*mWW^6*t^6 + 3132480*ep^4*mtt^5*mWW^6*t^6 + 4925118*ep^5*mtt^5*mWW^6*t^6 + 4044132*ep^6*mtt^5*mWW^6*t^6 + 1353648*ep^7*mtt^5*mWW^6*t^6 + 1932*ep*mtt^4*mWW^7*t^6 + 32496*ep^2*mtt^4*mWW^7*t^6 + 210378*ep^3*mtt^4*mWW^7*t^6 + 676296*ep^4*mtt^4*mWW^7*t^6 + 1151142*ep^5*mtt^4*mWW^7*t^6 + 992820*ep^6*mtt^4*mWW^7*t^6 + 341616*ep^7*mtt^4*mWW^7*t^6 - 5988*ep*mtt^3*mWW^8*t^6 - 83640*ep^2*mtt^3*mWW^8*t^6 - 470838*ep^3*mtt^3*mWW^8*t^6 - 1369308*ep^4*mtt^3*mWW^8*t^6 - 2173662*ep^5*mtt^3*mWW^8*t^6 - 1788276*ep^6*mtt^3*mWW^8*t^6 - 596208*ep^7*mtt^3*mWW^8*t^6 + 1632*ep*mtt^2*mWW^9*t^6 + 22395*ep^2*mtt^2*mWW^9*t^6 + 124245*ep^3*mtt^2*mWW^9*t^6 + 357735*ep^4*mtt^2*mWW^9*t^6 + 564843*ep^5*mtt^2*mWW^9*t^6 + 464070*ep^6*mtt^2*mWW^9*t^6 + 154920*ep^7*mtt^2*mWW^9*t^6 + 72*ep*mtt*mWW^10*t^6 + 960*ep^2*mtt*mWW^10*t^6 + 5070*ep^3*mtt*mWW^10*t^6 + 13536*ep^4*mtt*mWW^10*t^6 + 19230*ep^5*mtt*mWW^10*t^6 + 13764*ep^6*mtt*mWW^10*t^6 + 3888*ep^7*mtt*mWW^10*t^6 - 3792*ep^2*mtt^10*s*t^6 - 38424*ep^3*mtt^10*s*t^6 - 145536*ep^4*mtt^10*s*t^6 - 261672*ep^5*mtt^10*s*t^6 - 225072*ep^6*mtt^10*s*t^6 - 74304*ep^7*mtt^10*s*t^6 - 8736*ep*mtt^9*mWW*s*t^6 - 47835*ep^2*mtt^9*mWW*s*t^6 + 73901*ep^3*mtt^9*mWW*s*t^6 + 932153*ep^4*mtt^9*mWW*s*t^6 + 2211247*ep^5*mtt^9*mWW*s*t^6 + 2149702*ep^6*mtt^9*mWW*s*t^6 + 757608*ep^7*mtt^9*mWW*s*t^6 + 21744*ep*mtt^8*mWW^2*s*t^6 + 123048*ep^2*mtt^8*mWW^2*s*t^6 - 164126*ep^3*mtt^8*mWW^2*s*t^6 - 2342480*ep^4*mtt^8*mWW^2*s*t^6 - 5745034*ep^5*mtt^8*mWW^2*s*t^6 - 5768008*ep^6*mtt^8*mWW^2*s*t^6 - 2116224*ep^7*mtt^8*mWW^2*s*t^6 + 6370*ep*mtt^7*mWW^3*s*t^6 + 161602*ep^2*mtt^7*mWW^3*s*t^6 + 1256682*ep^3*mtt^7*mWW^3*s*t^6 + 4405138*ep^4*mtt^7*mWW^3*s*t^6 + 7779068*ep^5*mtt^7*mWW^3*s*t^6 + 6809492*ep^6*mtt^7*mWW^3*s*t^6 + 2380048*ep^7*mtt^7*mWW^3*s*t^6 + 240*mtt^6*mWW^4*s*t^6 - 81142*ep*mtt^6*mWW^4*s*t^6 - 979664*ep^2*mtt^6*mWW^4*s*t^6 - 4609136*ep^3*mtt^6*mWW^4*s*t^6 - 11014400*ep^4*mtt^6*mWW^4*s*t^6 - 14183282*ep^5*mtt^6*mWW^4*s*t^6 - 9406496*ep^6*mtt^6*mWW^4*s*t^6 - 2562400*ep^7*mtt^6*mWW^4*s*t^6 - 3344*mtt^5*mWW^5*s*t^6 + 76668*ep*mtt^5*mWW^5*s*t^6 + 1297120*ep^2*mtt^5*mWW^5*s*t^6 + 7101520*ep^3*mtt^5*mWW^5*s*t^6 + 19120508*ep^4*mtt^5*mWW^5*s*t^6 + 27514868*ep^5*mtt^5*mWW^5*s*t^6 + 20273708*ep^6*mtt^5*mWW^5*s*t^6 + 6010992*ep^7*mtt^5*mWW^5*s*t^6 + 8336*mtt^4*mWW^6*s*t^6 + 46722*ep*mtt^4*mWW^6*s*t^6 - 372230*ep^2*mtt^4*mWW^6*s*t^6 - 4144570*ep^3*mtt^4*mWW^6*s*t^6 - 15173246*ep^4*mtt^4*mWW^6*s*t^6 - 27042752*ep^5*mtt^4*mWW^6*s*t^6 - 23697036*ep^6*mtt^4*mWW^6*s*t^6 - 8141744*ep^7*mtt^4*mWW^6*s*t^6 - 7504*mtt^3*mWW^7*s*t^6 - 100810*ep*mtt^3*mWW^7*s*t^6 - 438302*ep^2*mtt^3*mWW^7*s*t^6 - 309446*ep^3*mtt^3*mWW^7*s*t^6 + 2936422*ep^4*mtt^3*mWW^7*s*t^6 + 9081196*ep^5*mtt^3*mWW^7*s*t^6 + 10291628*ep^6*mtt^3*mWW^7*s*t^6 + 4167536*ep^7*mtt^3*mWW^7*s*t^6 + 2176*mtt^2*mWW^8*s*t^6 + 39626*ep*mtt^2*mWW^8*s*t^6 + 284532*ep^2*mtt^2*mWW^8*s*t^6 + 1031004*ep^3*mtt^2*mWW^8*s*t^6 + 1986112*ep^4*mtt^2*mWW^8*s*t^6 + 1920958*ep^5*mtt^2*mWW^8*s*t^6 + 707272*ep^6*mtt^2*mWW^8*s*t^6 - 27840*ep^7*mtt^2*mWW^8*s*t^6 + 96*mtt*mWW^9*s*t^6 - 116*ep*mtt*mWW^9*s*t^6 - 19945*ep^2*mtt*mWW^9*s*t^6 - 172089*ep^3*mtt*mWW^9*s*t^6 - 632125*ep^4*mtt*mWW^9*s*t^6 - 1162243*ep^5*mtt*mWW^9*s*t^6 - 1046082*ep^6*mtt*mWW^9*s*t^6 - 365336*ep^7*mtt*mWW^9*s*t^6 - 326*ep*mWW^10*s*t^6 - 4534*ep^2*mWW^10*s*t^6 - 25316*ep^3*mWW^10*s*t^6 - 72546*ep^4*mWW^10*s*t^6 - 112354*ep^5*mWW^10*s*t^6 - 89108*ep^6*mWW^10*s*t^6 - 28336*ep^7*mWW^10*s*t^6 + 16128*ep^2*mtt^9*s^2*t^6 + 163296*ep^3*mtt^9*s^2*t^6 + 617904*ep^4*mtt^9*s^2*t^6 + 1109808*ep^5*mtt^9*s^2*t^6 + 953568*ep^6*mtt^9*s^2*t^6 + 314496*ep^7*mtt^9*s^2*t^6 + 64512*ep*mtt^8*mWW*s^2*t^6 + 381654*ep^2*mtt^8*mWW*s^2*t^6 - 261744*ep^3*mtt^8*mWW*s^2*t^6 - 5827598*ep^4*mtt^8*mWW*s^2*t^6 - 14473088*ep^5*mtt^8*mWW*s^2*t^6 - 14319256*ep^6*mtt^8*mWW*s^2*t^6 - 5094880*ep^7*mtt^8*mWW*s^2*t^6 - 142128*ep*mtt^7*mWW^2*s^2*t^6 - 883876*ep^2*mtt^7*mWW^2*s^2*t^6 + 150804*ep^3*mtt^7*mWW^2*s^2*t^6 + 11371640*ep^4*mtt^7*mWW^2*s^2*t^6 + 29558608*ep^5*mtt^7*mWW^2*s^2*t^6 + 29872216*ep^6*mtt^7*mWW^2*s^2*t^6 + 10834816*ep^7*mtt^7*mWW^2*s^2*t^6 - 16720*ep*mtt^6*mWW^3*s^2*t^6 - 280414*ep^2*mtt^6*mWW^3*s^2*t^6 - 1579602*ep^3*mtt^6*mWW^3*s^2*t^6 - 3948430*ep^4*mtt^6*mWW^3*s^2*t^6 - 4320486*ep^5*mtt^6*mWW^3*s^2*t^6 - 1546372*ep^6*mtt^6*mWW^3*s^2*t^6 + 89824*ep^7*mtt^6*mWW^3*s^2*t^6 + 1880*mtt^5*mWW^4*s^2*t^6 + 302824*ep*mtt^5*mWW^4*s^2*t^6 + 2570710*ep^2*mtt^5*mWW^4*s^2*t^6 + 6621716*ep^3*mtt^5*mWW^4*s^2*t^6 + 77250*ep^4*mtt^5*mWW^4*s^2*t^6 - 25023828*ep^5*mtt^5*mWW^4*s^2*t^6 - 37219496*ep^6*mtt^5*mWW^4*s^2*t^6 - 16609904*ep^7*mtt^5*mWW^4*s^2*t^6 + 3360*mtt^4*mWW^5*s^2*t^6 - 217720*ep*mtt^4*mWW^5*s^2*t^6 - 2534064*ep^2*mtt^4*mWW^5*s^2*t^6 - 10089518*ep^3*mtt^4*mWW^5*s^2*t^6 - 17015248*ep^4*mtt^4*mWW^5*s^2*t^6 - 8527990*ep^5*mtt^4*mWW^5*s^2*t^6 + 6869972*ep^6*mtt^4*mWW^5*s^2*t^6 + 6383888*ep^7*mtt^4*mWW^5*s^2*t^6 - 17168*mtt^3*mWW^6*s^2*t^6 - 151792*ep*mtt^3*mWW^6*s^2*t^6 + 146724*ep^2*mtt^3*mWW^6*s^2*t^6 + 5754248*ep^3*mtt^3*mWW^6*s^2*t^6 + 24412120*ep^4*mtt^3*mWW^6*s^2*t^6 + 45603100*ep^5*mtt^3*mWW^6*s^2*t^6 + 40278312*ep^6*mtt^3*mWW^6*s^2*t^6 + 13632864*ep^7*mtt^3*mWW^6*s^2*t^6 + 16296*mtt^2*mWW^7*s^2*t^6 + 224776*ep*mtt^2*mWW^7*s^2*t^6 + 918604*ep^2*mtt^2*mWW^7*s^2*t^6 - 108316*ep^3*mtt^2*mWW^7*s^2*t^6 - 10107444*ep^4*mtt^2*mWW^7*s^2*t^6 - 27480172*ep^5*mtt^2*mWW^7*s^2*t^6 - 29840744*ep^6*mtt^2*mWW^7*s^2*t^6 - 11793936*ep^7*mtt^2*mWW^7*s^2*t^6 - 3896*mtt*mWW^8*s^2*t^6 - 57896*ep*mtt*mWW^8*s^2*t^6 - 322346*ep^2*mtt*mWW^8*s^2*t^6 - 753820*ep^3*mtt*mWW^8*s^2*t^6 - 220838*ep^4*mtt*mWW^8*s^2*t^6 + 2147156*ep^5*mtt*mWW^8*s^2*t^6 + 3570336*ep^6*mtt*mWW^8*s^2*t^6 + 1734832*ep^7*mtt*mWW^8*s^2*t^6 - 472*mWW^9*s^2*t^6 - 5856*ep*mWW^9*s^2*t^6 - 13024*ep^2*mWW^9*s^2*t^6 + 103992*ep^3*mWW^9*s^2*t^6 + 645060*ep^4*mWW^9*s^2*t^6 + 1415724*ep^5*mWW^9*s^2*t^6 + 1389912*ep^6*mWW^9*s^2*t^6 + 511072*ep^7*mWW^9*s^2*t^6 - 35952*ep^2*mtt^8*s^3*t^6 - 363720*ep^3*mtt^8*s^3*t^6 - 1374912*ep^4*mtt^8*s^3*t^6 - 2466744*ep^5*mtt^8*s^3*t^6 - 2117136*ep^6*mtt^8*s^3*t^6 - 697536*ep^7*mtt^8*s^3*t^6 - 181440*ep*mtt^7*mWW*s^3*t^6 - 1098342*ep^2*mtt^7*mWW*s^3*t^6 + 479010*ep^3*mtt^7*mWW*s^3*t^6 + 15396458*ep^4*mtt^7*mWW*s^3*t^6 + 38884286*ep^5*mtt^7*mWW*s^3*t^6 + 38680684*ep^6*mtt^7*mWW*s^3*t^6 + 13796944*ep^7*mtt^7*mWW*s^3*t^6 + 347940*ep*mtt^6*mWW^2*s^3*t^6 + 2208576*ep^2*mtt^6*mWW^2*s^3*t^6 + 255794*ep^3*mtt^6*mWW^2*s^3*t^6 - 24929012*ep^4*mtt^6*mWW^2*s^3*t^6 - 66214494*ep^5*mtt^6*mWW^2*s^3*t^6 - 67015204*ep^6*mtt^6*mWW^2*s^3*t^6 - 24181760*ep^7*mtt^6*mWW^2*s^3*t^6 + 64500*ep*mtt^5*mWW^3*s^3*t^6 + 520266*ep^2*mtt^5*mWW^3*s^3*t^6 + 472382*ep^3*mtt^5*mWW^3*s^3*t^6 - 5391318*ep^4*mtt^5*mWW^3*s^3*t^6 - 18389322*ep^5*mtt^5*mWW^3*s^3*t^6 - 22135660*ep^6*mtt^5*mWW^3*s^3*t^6 - 9126336*ep^7*mtt^5*mWW^3*s^3*t^6 - 7440*mtt^4*mWW^4*s^3*t^6 - 584070*ep*mtt^4*mWW^4*s^3*t^6 - 3993628*ep^2*mtt^4*mWW^4*s^3*t^6 - 4296796*ep^3*mtt^4*mWW^4*s^3*t^6 + 29453912*ep^4*mtt^4*mWW^4*s^3*t^6 + 98501174*ep^5*mtt^4*mWW^4*s^3*t^6 + 113029232*ep^6*mtt^4*mWW^4*s^3*t^6 + 45168272*ep^7*mtt^4*mWW^4*s^3*t^6 + 8136*mtt^3*mWW^5*s^3*t^6 + 385624*ep*mtt^3*mWW^5*s^3*t^6 + 2892920*ep^2*mtt^3*mWW^5*s^3*t^6 + 6495320*ep^3*mtt^3*mWW^5*s^3*t^6 - 4684936*ep^4*mtt^3*mWW^5*s^3*t^6 - 39266388*ep^5*mtt^3*mWW^5*s^3*t^6 - 54509180*ep^6*mtt^3*mWW^5*s^3*t^6 - 24323488*ep^7*mtt^3*mWW^5*s^3*t^6 + 7904*mtt^2*mWW^6*s^3*t^6 + 98742*ep*mtt^2*mWW^6*s^3*t^6 + 36594*ep^2*mtt^2*mWW^6*s^3*t^6 - 3496272*ep^3*mtt^2*mWW^6*s^3*t^6 - 16415926*ep^4*mtt^2*mWW^6*s^3*t^6 - 31270194*ep^5*mtt^2*mWW^6*s^3*t^6 - 27119600*ep^6*mtt^2*mWW^6*s^3*t^6 - 8754688*ep^7*mtt^2*mWW^6*s^3*t^6 - 11064*mtt*mWW^7*s^3*t^6 - 163992*ep*mtt*mWW^7*s^3*t^6 - 678310*ep^2*mtt*mWW^7*s^3*t^6 + 298286*ep^3*mtt*mWW^7*s^3*t^6 + 8746946*ep^4*mtt*mWW^7*s^3*t^6 + 23052214*ep^5*mtt*mWW^7*s^3*t^6 + 24597528*ep^6*mtt*mWW^7*s^3*t^6 + 9566368*ep^7*mtt*mWW^7*s^3*t^6 + 2464*mWW^8*s^3*t^6 + 32696*ep*mWW^8*s^3*t^6 + 145764*ep^2*mWW^8*s^3*t^6 + 133052*ep^3*mWW^8*s^3*t^6 - 895772*ep^4*mWW^8*s^3*t^6 - 3016772*ep^5*mWW^8*s^3*t^6 - 3586152*ep^6*mWW^8*s^3*t^6 - 1510752*ep^7*mWW^8*s^3*t^6 + 47040*ep^2*mtt^7*s^4*t^6 + 475440*ep^3*mtt^7*s^4*t^6 + 1795080*ep^4*mtt^7*s^4*t^6 + 3216360*ep^5*mtt^7*s^4*t^6 + 2756880*ep^6*mtt^7*s^4*t^6 + 907200*ep^7*mtt^7*s^4*t^6 + 255360*ep*mtt^6*mWW*s^4*t^6 + 1558935*ep^2*mtt^6*mWW*s^4*t^6 - 527065*ep^3*mtt^6*mWW*s^4*t^6 - 21046165*ep^4*mtt^6*mWW*s^4*t^6 - 53480315*ep^5*mtt^6*mWW*s^4*t^6 - 53263070*ep^6*mtt^6*mWW*s^4*t^6 - 18998280*ep^7*mtt^6*mWW*s^4*t^6 - 429480*ep*mtt^5*mWW^2*s^4*t^6 - 2742462*ep^2*mtt^5*mWW^2*s^4*t^6 - 626668*ep^3*mtt^5*mWW^2*s^4*t^6 + 29140754*ep^4*mtt^5*mWW^2*s^4*t^6 + 78098728*ep^5*mtt^5*mWW^2*s^4*t^6 + 79029688*ep^6*mtt^5*mWW^2*s^4*t^6 + 28427520*ep^7*mtt^5*mWW^2*s^4*t^6 - 105784*ep*mtt^4*mWW^3*s^4*t^6 - 701002*ep^2*mtt^4*mWW^3*s^4*t^6 + 483194*ep^3*mtt^4*mWW^3*s^4*t^6 + 12152006*ep^4*mtt^4*mWW^3*s^4*t^6 + 32619642*ep^5*mtt^4*mWW^3*s^4*t^6 + 34845376*ep^6*mtt^4*mWW^3*s^4*t^6 + 13272400*ep^7*mtt^4*mWW^3*s^4*t^6 + 8040*mtt^3*mWW^4*s^4*t^6 + 564174*ep*mtt^3*mWW^4*s^4*t^6 + 3517402*ep^2*mtt^3*mWW^4*s^4*t^6 + 1285116*ep^3*mtt^3*mWW^4*s^4*t^6 - 37065646*ep^4*mtt^3*mWW^4*s^4*t^6 - 106068758*ep^5*mtt^3*mWW^4*s^4*t^6 - 114105240*ep^6*mtt^3*mWW^4*s^4*t^6 - 43625056*ep^7*mtt^3*mWW^4*s^4*t^6 - 12208*mtt^2*mWW^5*s^4*t^6 - 318528*ep*mtt^2*mWW^5*s^4*t^6 - 1826721*ep^2*mtt^2*mWW^5*s^4*t^6 - 1741019*ep^3*mtt^2*mWW^5*s^4*t^6 + 13319687*ep^4*mtt^2*mWW^5*s^4*t^6 + 43872475*ep^5*mtt^2*mWW^5*s^4*t^6 + 50723602*ep^6*mtt^2*mWW^5*s^4*t^6 + 20658552*ep^7*mtt^2*mWW^5*s^4*t^6 + 2152*mtt*mWW^6*s^4*t^6 - 930*ep*mtt*mWW^6*s^4*t^6 - 2904*ep^2*mtt*mWW^6*s^4*t^6 + 803104*ep^3*mtt*mWW^6*s^4*t^6 + 4134688*ep^4*mtt*mWW^6*s^4*t^6 + 7882634*ep^5*mtt*mWW^6*s^4*t^6 + 6397432*ep^6*mtt*mWW^6*s^4*t^6 + 1779168*ep^7*mtt*mWW^6*s^4*t^6 + 2016*mWW^7*s^4*t^6 + 35188*ep*mWW^7*s^4*t^6 + 158232*ep^2*mWW^7*s^4*t^6 - 60614*ep^3*mWW^7*s^4*t^6 - 2058572*ep^4*mWW^7*s^4*t^6 - 5419422*ep^5*mWW^7*s^4*t^6 - 5715260*ep^6*mWW^7*s^4*t^6 - 2184576*ep^7*mWW^7*s^4*t^6 - 37296*ep^2*mtt^6*s^5*t^6 - 376488*ep^3*mtt^6*s^5*t^6 - 1419264*ep^4*mtt^6*s^5*t^6 - 2538648*ep^5*mtt^6*s^5*t^6 - 2172240*ep^6*mtt^6*s^5*t^6 - 713664*ep^7*mtt^6*s^5*t^6 - 191520*ep*mtt^5*mWW*s^5*t^6 - 1169679*ep^2*mtt^5*mWW*s^5*t^6 + 374241*ep^3*mtt^5*mWW*s^5*t^6 + 15628949*ep^4*mtt^5*mWW*s^5*t^6 + 39683483*ep^5*mtt^5*mWW*s^5*t^6 + 39455710*ep^6*mtt^5*mWW*s^5*t^6 + 14048776*ep^7*mtt^5*mWW*s^5*t^6 + 291060*ep*mtt^4*mWW^2*s^5*t^6 + 1863388*ep^2*mtt^4*mWW^2*s^5*t^6 + 514572*ep^3*mtt^4*mWW^2*s^5*t^6 - 19235240*ep^4*mtt^4*mWW^2*s^5*t^6 - 51717160*ep^5*mtt^4*mWW^2*s^5*t^6 - 52290868*ep^6*mtt^4*mWW^2*s^5*t^6 - 18767392*ep^7*mtt^4*mWW^2*s^5*t^6 + 69022*ep*mtt^3*mWW^3*s^5*t^6 + 435876*ep^2*mtt^3*mWW^3*s^5*t^6 - 442468*ep^3*mtt^3*mWW^3*s^5*t^6 - 7877688*ep^4*mtt^3*mWW^3*s^5*t^6 - 19880906*ep^5*mtt^3*mWW^3*s^5*t^6 - 20164556*ep^6*mtt^3*mWW^3*s^5*t^6 - 7325520*ep^7*mtt^3*mWW^3*s^5*t^6 - 2720*mtt^2*mWW^4*s^5*t^6 - 265446*ep*mtt^2*mWW^4*s^5*t^6 - 1640324*ep^2*mtt^2*mWW^4*s^5*t^6 - 257776*ep^3*mtt^2*mWW^4*s^5*t^6 + 18386688*ep^4*mtt^2*mWW^4*s^5*t^6 + 49912670*ep^5*mtt^2*mWW^4*s^5*t^6 + 51643572*ep^6*mtt^2*mWW^4*s^5*t^6 + 19032400*ep^7*mtt^2*mWW^4*s^5*t^6 + 4240*mtt*mWW^5*s^5*t^6 + 106818*ep*mtt*mWW^5*s^5*t^6 + 553333*ep^2*mtt*mWW^5*s^5*t^6 + 114013*ep^3*mtt*mWW^5*s^5*t^6 - 5754739*ep^4*mtt*mWW^5*s^5*t^6 - 16043435*ep^5*mtt*mWW^5*s^5*t^6 - 17190678*ep^6*mtt*mWW^5*s^5*t^6 - 6627592*ep^7*mtt*mWW^5*s^5*t^6 - 1520*mWW^6*s^5*t^6 - 9934*ep*mWW^6*s^5*t^6 - 15402*ep^2*mWW^6*s^5*t^6 - 33374*ep^3*mWW^6*s^5*t^6 - 158714*ep^4*mWW^6*s^5*t^6 - 237380*ep^5*mWW^6*s^5*t^6 - 30988*ep^6*mWW^6*s^5*t^6 + 91488*ep^7*mWW^6*s^5*t^6 + 17472*ep^2*mtt^5*s^6*t^6 + 176064*ep^3*mtt^5*s^6*t^6 + 662256*ep^4*mtt^5*s^6*t^6 + 1181712*ep^5*mtt^5*s^6*t^6 + 1008672*ep^6*mtt^5*s^6*t^6 + 330624*ep^7*mtt^5*s^6*t^6 + 72576*ep*mtt^4*mWW*s^6*t^6 + 439320*ep^2*mtt^4*mWW*s^6*t^6 - 172326*ep^3*mtt^4*mWW*s^6*t^6 - 5994548*ep^4*mtt^4*mWW*s^6*t^6 - 15082802*ep^5*mtt^4*mWW*s^6*t^6 - 14918092*ep^6*mtt^4*mWW*s^6*t^6 - 5290768*ep^7*mtt^4*mWW*s^6*t^6 - 105264*ep*mtt^3*mWW^2*s^6*t^6 - 676698*ep^2*mtt^3*mWW^2*s^6*t^6 - 202364*ep^3*mtt^3*mWW^2*s^6*t^6 + 6884030*ep^4*mtt^3*mWW^2*s^6*t^6 + 18521544*ep^5*mtt^3*mWW^2*s^6*t^6 + 18701248*ep^6*mtt^3*mWW^2*s^6*t^6 + 6697184*ep^7*mtt^3*mWW^2*s^6*t^6 - 15360*ep*mtt^2*mWW^3*s^6*t^6 - 89822*ep^2*mtt^2*mWW^3*s^6*t^6 + 165688*ep^3*mtt^2*mWW^3*s^6*t^6 + 1936362*ep^4*mtt^2*mWW^3*s^6*t^6 + 4553532*ep^5*mtt^2*mWW^3*s^6*t^6 + 4381208*ep^6*mtt^2*mWW^3*s^6*t^6 + 1515392*ep^7*mtt^2*mWW^3*s^6*t^6 + 56824*ep*mtt*mWW^4*s^6*t^6 + 369046*ep^2*mtt*mWW^4*s^6*t^6 + 79772*ep^3*mtt*mWW^4*s^6*t^6 - 3952066*ep^4*mtt*mWW^4*s^6*t^6 - 10526472*ep^5*mtt*mWW^4*s^6*t^6 - 10572816*ep^6*mtt*mWW^4*s^6*t^6 - 3761568*ep^7*mtt*mWW^4*s^6*t^6 - 8776*ep*mWW^5*s^6*t^6 - 55958*ep^2*mWW^5*s^6*t^6 - 11554*ep^3*mWW^5*s^6*t^6 + 603406*ep^4*mWW^5*s^6*t^6 + 1614566*ep^5*mWW^5*s^6*t^6 + 1634980*ep^6*mWW^5*s^6*t^6 + 589776*ep^7*mWW^5*s^6*t^6 - 4368*ep^2*mtt^4*s^7*t^6 - 43896*ep^3*mtt^4*s^7*t^6 - 164544*ep^4*mtt^4*s^7*t^6 - 292488*ep^5*mtt^4*s^7*t^6 - 248688*ep^6*mtt^4*s^7*t^6 - 81216*ep^7*mtt^4*s^7*t^6 - 10752*ep*mtt^3*mWW*s^7*t^6 - 62784*ep^2*mtt^3*mWW*s^7*t^6 + 46544*ep^3*mtt^3*mWW*s^7*t^6 + 956888*ep^4*mtt^3*mWW*s^7*t^6 + 2337208*ep^5*mtt^3*mWW*s^7*t^6 + 2280496*ep^6*mtt^3*mWW*s^7*t^6 + 801600*ep^7*mtt^3*mWW*s^7*t^6 + 16128*ep*mtt^2*mWW^2*s^7*t^6 + 104856*ep^2*mtt^2*mWW^2*s^7*t^6 + 37476*ep^3*mtt^2*mWW^2*s^7*t^6 - 1033320*ep^4*mtt^2*mWW^2*s^7*t^6 - 2791548*ep^5*mtt^2*mWW^2*s^7*t^6 - 2813736*ep^6*mtt^2*mWW^2*s^7*t^6 - 1004256*ep^7*mtt^2*mWW^2*s^7*t^6 - 3888*ep^2*mtt*mWW^3*s^7*t^6 - 39000*ep^3*mtt*mWW^3*s^7*t^6 - 145848*ep^4*mtt*mWW^3*s^7*t^6 - 258576*ep^5*mtt*mWW^3*s^7*t^6 - 219264*ep^6*mtt*mWW^3*s^7*t^6 - 71424*ep^7*mtt*mWW^3*s^7*t^6 - 5376*ep*mWW^4*s^7*t^6 - 33816*ep^2*mWW^4*s^7*t^6 - 1124*ep^3*mWW^4*s^7*t^6 + 386824*ep^4*mWW^4*s^7*t^6 + 1005404*ep^5*mWW^4*s^7*t^6 + 1001192*ep^6*mWW^4*s^7*t^6 + 355296*ep^7*mWW^4*s^7*t^6 + 432*ep^2*mtt^3*s^8*t^6 + 4320*ep^3*mtt^3*s^8*t^6 + 16092*ep^4*mtt^3*s^8*t^6 + 28404*ep^5*mtt^3*s^8*t^6 + 23976*ep^6*mtt^3*s^8*t^6 + 7776*ep^7*mtt^3*s^8*t^6 - 528*ep^2*mtt^2*mWW*s^8*t^6 - 5280*ep^3*mtt^2*mWW*s^8*t^6 - 19668*ep^4*mtt^2*mWW*s^8*t^6 - 34716*ep^5*mtt^2*mWW*s^8*t^6 - 29304*ep^6*mtt^2*mWW*s^8*t^6 - 9504*ep^7*mtt^2*mWW*s^8*t^6 - 240*ep^2*mtt*mWW^2*s^8*t^6 - 2400*ep^3*mtt*mWW^2*s^8*t^6 - 8940*ep^4*mtt*mWW^2*s^8*t^6 - 15780*ep^5*mtt*mWW^2*s^8*t^6 - 13320*ep^6*mtt*mWW^2*s^8*t^6 - 4320*ep^7*mtt*mWW^2*s^8*t^6 + 336*ep^2*mWW^3*s^8*t^6 + 3360*ep^3*mWW^3*s^8*t^6 + 12516*ep^4*mWW^3*s^8*t^6 + 22092*ep^5*mWW^3*s^8*t^6 + 18648*ep^6*mWW^3*s^8*t^6 + 6048*ep^7*mWW^3*s^8*t^6 - 1392*ep^2*mtt^10*t^7 - 14088*ep^3*mtt^10*t^7 - 53280*ep^4*mtt^10*t^7 - 95640*ep^5*mtt^10*t^7 - 82128*ep^6*mtt^10*t^7 - 27072*ep^7*mtt^10*t^7 + 4071*ep^2*mtt^9*mWW*t^7 + 40731*ep^3*mtt^9*mWW*t^7 + 151755*ep^4*mtt^9*mWW*t^7 + 267705*ep^5*mtt^9*mWW*t^7 + 225594*ep^6*mtt^9*mWW*t^7 + 72984*ep^7*mtt^9*mWW*t^7 - 5259*ep^2*mtt^8*mWW^2*t^7 - 54669*ep^3*mtt^8*mWW^2*t^7 - 214935*ep^4*mtt^8*mWW^2*t^7 - 407115*ep^5*mtt^8*mWW^2*t^7 - 376326*ep^6*mtt^8*mWW^2*t^7 - 137256*ep^7*mtt^8*mWW^2*t^7 + 528*ep*mtt^7*mWW^3*t^7 + 19062*ep^2*mtt^7*mWW^3*t^7 + 172992*ep^3*mtt^7*mWW^3*t^7 + 687390*ep^4*mtt^7*mWW^3*t^7 + 1371732*ep^5*mtt^7*mWW^3*t^7 + 1352208*ep^6*mtt^7*mWW^3*t^7 + 524928*ep^7*mtt^7*mWW^3*t^7 - 8376*ep*mtt^6*mWW^4*t^7 - 138114*ep^2*mtt^6*mWW^4*t^7 - 896268*ep^3*mtt^6*mWW^4*t^7 - 2938674*ep^4*mtt^6*mWW^4*t^7 - 5164272*ep^5*mtt^6*mWW^4*t^7 - 4636392*ep^6*mtt^6*mWW^4*t^7 - 1668384*ep^7*mtt^6*mWW^4*t^7 + 21708*ep*mtt^5*mWW^5*t^7 + 316944*ep^2*mtt^5*mWW^5*t^7 + 1860258*ep^3*mtt^5*mWW^5*t^7 + 5618892*ep^4*mtt^5*mWW^5*t^7 + 9227130*ep^5*mtt^5*mWW^5*t^7 + 7823868*ep^6*mtt^5*mWW^5*t^7 + 2679120*ep^7*mtt^5*mWW^5*t^7 - 19296*ep*mtt^4*mWW^6*t^7 - 268320*ep^2*mtt^4*mWW^6*t^7 - 1505154*ep^3*mtt^4*mWW^6*t^7 - 4367976*ep^4*mtt^4*mWW^6*t^7 - 6929178*ep^5*mtt^4*mWW^6*t^7 - 5704236*ep^6*mtt^4*mWW^6*t^7 - 1904400*ep^7*mtt^4*mWW^6*t^7 + 3234*ep*mtt^3*mWW^7*t^7 + 42060*ep^2*mtt^3*mWW^7*t^7 + 221838*ep^3*mtt^3*mWW^7*t^7 + 612672*ep^4*mtt^3*mWW^7*t^7 + 939252*ep^5*mtt^3*mWW^7*t^7 + 759240*ep^6*mtt^3*mWW^7*t^7 + 252384*ep^7*mtt^3*mWW^7*t^7 + 3282*ep*mtt^2*mWW^8*t^7 + 45792*ep^2*mtt^2*mWW^8*t^7 + 256470*ep^3*mtt^2*mWW^8*t^7 + 738564*ep^4*mtt^2*mWW^8*t^7 + 1155372*ep^5*mtt^2*mWW^8*t^7 + 932520*ep^6*mtt^2*mWW^8*t^7 + 303840*ep^7*mtt^2*mWW^8*t^7 - 1062*ep*mtt*mWW^9*t^7 - 14601*ep^2*mtt*mWW^9*t^7 - 80811*ep^3*mtt*mWW^9*t^7 - 230901*ep^4*mtt*mWW^9*t^7 - 359955*ep^5*mtt*mWW^9*t^7 - 290718*ep^6*mtt*mWW^9*t^7 - 95112*ep^7*mtt*mWW^9*t^7 - 18*ep*mWW^10*t^7 - 243*ep^2*mWW^10*t^7 - 1299*ep^3*mWW^10*t^7 - 3507*ep^4*mWW^10*t^7 - 5031*ep^5*mWW^10*t^7 - 3630*ep^6*mWW^10*t^7 - 1032*ep^7*mWW^10*t^7 + 12096*ep^2*mtt^9*s*t^7 + 122304*ep^3*mtt^9*s*t^7 + 462000*ep^4*mtt^9*s*t^7 + 828240*ep^5*mtt^9*s*t^7 + 710304*ep^6*mtt^9*s*t^7 + 233856*ep^7*mtt^9*s*t^7 + 18144*ep*mtt^8*mWW*s*t^7 + 83496*ep^2*mtt^8*mWW*s*t^7 - 312144*ep^3*mtt^8*mWW*s*t^7 - 2527784*ep^4*mtt^8*mWW*s*t^7 - 5639312*ep^5*mtt^8*mWW*s*t^7 - 5350912*ep^6*mtt^8*mWW*s*t^7 - 1861888*ep^7*mtt^8*mWW*s*t^7 - 50832*ep*mtt^7*mWW^2*s*t^7 - 304274*ep^2*mtt^7*mWW^2*s*t^7 + 188408*ep^3*mtt^7*mWW^2*s*t^7 + 4600758*ep^4*mtt^7*mWW^2*s*t^7 + 11551532*ep^5*mtt^7*mWW^2*s*t^7 + 11532520*ep^6*mtt^7*mWW^2*s*t^7 + 4152928*ep^7*mtt^7*mWW^2*s*t^7 + 31544*ep*mtt^6*mWW^3*s*t^7 + 201528*ep^2*mtt^6*mWW^3*s*t^7 - 14464*ep^3*mtt^6*mWW^3*s*t^7 - 2563476*ep^4*mtt^6*mWW^3*s*t^7 - 6766156*ep^5*mtt^6*mWW^3*s*t^7 - 6901152*ep^6*mtt^6*mWW^3*s*t^7 - 2545344*ep^7*mtt^6*mWW^3*s*t^7 + 680*mtt^5*mWW^4*s*t^7 + 62650*ep*mtt^5*mWW^4*s*t^7 + 576300*ep^2*mtt^5*mWW^4*s*t^7 + 1999522*ep^3*mtt^5*mWW^4*s*t^7 + 2952700*ep^4*mtt^5*mWW^4*s*t^7 + 1055708*ep^5*mtt^5*mWW^4*s*t^7 - 1481808*ep^6*mtt^5*mWW^4*s*t^7 - 1065472*ep^7*mtt^5*mWW^4*s*t^7 - 248*mtt^4*mWW^5*s*t^7 - 109314*ep*mtt^4*mWW^5*s*t^7 - 1205152*ep^2*mtt^4*mWW^5*s*t^7 - 5170860*ep^3*mtt^4*mWW^5*s*t^7 - 10904240*ep^4*mtt^4*mWW^5*s*t^7 - 11631262*ep^5*mtt^4*mWW^5*s*t^7 - 5582500*ep^6*mtt^4*mWW^5*s*t^7 - 749744*ep^7*mtt^4*mWW^5*s*t^7 - 3008*mtt^3*mWW^6*s*t^7 + 28398*ep*mtt^3*mWW^6*s*t^7 + 703086*ep^2*mtt^3*mWW^6*s*t^7 + 4303444*ep^3*mtt^3*mWW^6*s*t^7 + 12431814*ep^4*mtt^3*mWW^6*s*t^7 + 18862710*ep^5*mtt^3*mWW^6*s*t^7 + 14474892*ep^6*mtt^3*mWW^6*s*t^7 + 4409424*ep^7*mtt^3*mWW^6*s*t^7 + 4016*mtt^2*mWW^7*s*t^7 + 41290*ep*mtt^2*mWW^7*s*t^7 + 51922*ep^2*mtt^2*mWW^7*s*t^7 - 867986*ep^3*mtt^2*mWW^7*s*t^7 - 4500874*ep^4*mtt^2*mWW^7*s*t^7 - 9255520*ep^5*mtt^2*mWW^7*s*t^7 - 8822792*ep^6*mtt^2*mWW^7*s*t^7 - 3211936*ep^7*mtt^2*mWW^7*s*t^7 - 1416*mtt*mWW^8*s*t^7 - 22312*ep*mtt*mWW^8*s*t^7 - 129812*ep^2*mtt*mWW^8*s*t^7 - 324630*ep^3*mtt*mWW^8*s*t^7 - 205860*ep^4*mtt*mWW^8*s*t^7 + 553042*ep^5*mtt*mWW^8*s*t^7 + 1041324*ep^6*mtt*mWW^8*s*t^7 + 509584*ep^7*mtt*mWW^8*s*t^7 - 24*mWW^9*s*t^7 + 432*ep*mWW^9*s*t^7 + 10810*ep^2*mWW^9*s*t^7 + 76406*ep^3*mWW^9*s*t^7 + 254962*ep^4*mWW^9*s*t^7 + 441018*ep^5*mWW^9*s*t^7 + 380124*ep^6*mWW^9*s*t^7 + 128592*ep^7*mWW^9*s*t^7 - 41328*ep^2*mtt^8*s^2*t^7 - 417480*ep^3*mtt^8*s^2*t^7 - 1575168*ep^4*mtt^8*s^2*t^7 - 2820216*ep^5*mtt^8*s^2*t^7 - 2415504*ep^6*mtt^8*s^2*t^7 - 794304*ep^7*mtt^8*s^2*t^7 - 104160*ep*mtt^7*mWW*s^2*t^7 - 565194*ep^2*mtt^7*mWW*s^2*t^7 + 925960*ep^3*mtt^7*mWW*s^2*t^7 + 11252066*ep^4*mtt^7*mWW*s^2*t^7 + 26558952*ep^5*mtt^7*mWW*s^2*t^7 + 25760728*ep^6*mtt^7*mWW*s^2*t^7 + 9066848*ep^7*mtt^7*mWW*s^2*t^7 + 259716*ep*mtt^6*mWW^2*s^2*t^7 + 1629483*ep^2*mtt^6*mWW^2*s^2*t^7 - 107997*ep^3*mtt^6*mWW^2*s^2*t^7 - 19942145*ep^4*mtt^6*mWW^2*s^2*t^7 - 52018063*ep^5*mtt^6*mWW^2*s^2*t^7 - 52323290*ep^6*mtt^6*mWW^2*s^2*t^7 - 18796104*ep^7*mtt^6*mWW^2*s^2*t^7 - 129494*ep*mtt^5*mWW^3*s^2*t^7 - 952861*ep^2*mtt^5*mWW^3*s^2*t^7 - 1451299*ep^3*mtt^5*mWW^3*s^2*t^7 + 3962515*ep^4*mtt^5*mWW^3*s^2*t^7 + 14375141*ep^5*mtt^5*mWW^3*s^2*t^7 + 15196910*ep^6*mtt^5*mWW^3*s^2*t^7 + 5444184*ep^7*mtt^5*mWW^3*s^2*t^7 - 3824*mtt^4*mWW^4*s^2*t^7 - 213798*ep*mtt^4*mWW^4*s^2*t^7 - 1323056*ep^2*mtt^4*mWW^4*s^2*t^7 - 546160*ep^3*mtt^4*mWW^4*s^2*t^7 + 13906036*ep^4*mtt^4*mWW^4*s^2*t^7 + 40905258*ep^5*mtt^4*mWW^4*s^2*t^7 + 45216344*ep^6*mtt^4*mWW^4*s^2*t^7 + 17758848*ep^7*mtt^4*mWW^4*s^2*t^7 + 6120*mtt^3*mWW^5*s^2*t^7 + 284992*ep*mtt^3*mWW^5*s^2*t^7 + 2129136*ep^2*mtt^3*mWW^5*s^2*t^7 + 4781706*ep^3*mtt^3*mWW^5*s^2*t^7 - 2729012*ep^4*mtt^3*mWW^5*s^2*t^7 - 25587494*ep^5*mtt^3*mWW^5*s^2*t^7 - 35007880*ep^6*mtt^3*mWW^5*s^2*t^7 - 15295760*ep^7*mtt^3*mWW^5*s^2*t^7 + 712*mtt^2*mWW^6*s^2*t^7 - 64306*ep*mtt^2*mWW^6*s^2*t^7 - 858391*ep^2*mtt^2*mWW^6*s^2*t^7 - 4166335*ep^3*mtt^2*mWW^6*s^2*t^7 - 9565151*ep^4*mtt^2*mWW^6*s^2*t^7 - 10620019*ep^5*mtt^2*mWW^6*s^2*t^7 - 4791014*ep^6*mtt^2*mWW^6*s^2*t^7 - 267208*ep^7*mtt^2*mWW^6*s^2*t^7 - 4600*mtt*mWW^7*s^2*t^7 - 54718*ep*mtt*mWW^7*s^2*t^7 - 114491*ep^2*mtt*mWW^7*s^2*t^7 + 909939*ep^3*mtt*mWW^7*s^2*t^7 + 5353749*ep^4*mtt*mWW^7*s^2*t^7 + 11292435*ep^5*mtt*mWW^7*s^2*t^7 + 10751078*ep^6*mtt*mWW^7*s^2*t^7 + 3857736*ep^7*mtt*mWW^7*s^2*t^7 + 1592*mWW^8*s^2*t^7 + 21768*ep*mWW^8*s^2*t^7 + 96318*ep^2*mWW^8*s^2*t^7 + 67490*ep^3*mWW^8*s^2*t^7 - 680122*ep^4*mWW^8*s^2*t^7 - 2119978*ep^5*mWW^8*s^2*t^7 - 2419436*ep^6*mWW^8*s^2*t^7 - 985760*ep^7*mWW^8*s^2*t^7 + 73920*ep^2*mtt^7*s^3*t^7 + 745920*ep^3*mtt^7*s^3*t^7 + 2810640*ep^4*mtt^7*s^3*t^7 + 5024880*ep^5*mtt^7*s^3*t^7 + 4297440*ep^6*mtt^7*s^3*t^7 + 1411200*ep^7*mtt^7*s^3*t^7 + 225120*ep*mtt^6*mWW*s^3*t^7 + 1275960*ep^2*mtt^6*mWW*s^3*t^7 - 1440670*ep^3*mtt^6*mWW*s^3*t^7 - 22153180*ep^4*mtt^6*mWW*s^3*t^7 - 53428130*ep^5*mtt^6*mWW*s^3*t^7 - 52194380*ep^6*mtt^6*mWW*s^3*t^7 - 18427920*ep^7*mtt^6*mWW*s^3*t^7 - 498288*ep*mtt^5*mWW^2*s^3*t^7 - 3155886*ep^2*mtt^5*mWW^2*s^3*t^7 - 228586*ep^3*mtt^5*mWW^2*s^3*t^7 + 36168466*ep^4*mtt^5*mWW^2*s^3*t^7 + 95336106*ep^5*mtt^5*mWW^2*s^3*t^7 + 95976284*ep^6*mtt^5*mWW^2*s^3*t^7 + 34406128*ep^7*mtt^5*mWW^2*s^3*t^7 + 189632*ep*mtt^4*mWW^3*s^3*t^7 + 1423577*ep^2*mtt^4*mWW^3*s^3*t^7 + 2628539*ep^3*mtt^4*mWW^3*s^3*t^7 - 3420763*ep^4*mtt^4*mWW^3*s^3*t^7 - 16243435*ep^5*mtt^4*mWW^3*s^3*t^7 - 17817550*ep^6*mtt^4*mWW^3*s^3*t^7 - 6415752*ep^7*mtt^4*mWW^3*s^3*t^7 + 5664*mtt^3*mWW^4*s^3*t^7 + 321368*ep*mtt^3*mWW^4*s^3*t^7 + 1762750*ep^2*mtt^3*mWW^4*s^3*t^7 - 1438656*ep^3*mtt^3*mWW^4*s^3*t^7 - 28824078*ep^4*mtt^3*mWW^4*s^3*t^7 - 73894332*ep^5*mtt^3*mWW^4*s^3*t^7 - 76596524*ep^6*mtt^3*mWW^4*s^3*t^7 - 28763184*ep^7*mtt^3*mWW^4*s^3*t^7 - 10048*mtt^2*mWW^5*s^3*t^7 - 326006*ep*mtt^2*mWW^5*s^3*t^7 - 1937340*ep^2*mtt^2*mWW^5*s^3*t^7 - 1531180*ep^3*mtt^2*mWW^5*s^3*t^7 + 15814824*ep^4*mtt^2*mWW^5*s^3*t^7 + 49274406*ep^5*mtt^2*mWW^5*s^3*t^7 + 55198848*ep^6*mtt^2*mWW^5*s^3*t^7 + 21860960*ep^7*mtt^2*mWW^5*s^3*t^7 + 3856*mtt*mWW^6*s^3*t^7 + 79284*ep*mtt*mWW^6*s^3*t^7 + 544844*ep^2*mtt*mWW^6*s^3*t^7 + 1545422*ep^3*mtt*mWW^6*s^3*t^7 + 1048608*ep^4*mtt*mWW^6*s^3*t^7 - 3217214*ep^5*mtt*mWW^6*s^3*t^7 - 6331312*ep^6*mtt*mWW^6*s^3*t^7 - 3236320*ep^7*mtt*mWW^6*s^3*t^7 + 528*mWW^7*s^3*t^7 + 8890*ep*mWW^7*s^3*t^7 + 15511*ep^2*mWW^7*s^3*t^7 - 244885*ep^3*mWW^7*s^3*t^7 - 1298189*ep^4*mWW^7*s^3*t^7 - 2567545*ep^5*mWW^7*s^3*t^7 - 2267750*ep^6*mWW^7*s^3*t^7 - 741032*ep^7*mWW^7*s^3*t^7 - 75600*ep^2*mtt^6*s^4*t^7 - 761880*ep^3*mtt^6*s^4*t^7 - 2866080*ep^4*mtt^6*s^4*t^7 - 5114760*ep^5*mtt^6*s^4*t^7 - 4366320*ep^6*mtt^6*s^4*t^7 - 1431360*ep^7*mtt^6*s^4*t^7 - 231840*ep*mtt^5*mWW*s^4*t^7 - 1330245*ep^2*mtt^5*mWW*s^4*t^7 + 1301685*ep^3*mtt^5*mWW*s^4*t^7 + 22041635*ep^4*mtt^5*mWW*s^4*t^7 + 53472335*ep^5*mtt^5*mWW*s^4*t^7 + 52282510*ep^6*mtt^5*mWW*s^4*t^7 + 18451720*ep^7*mtt^5*mWW*s^4*t^7 + 460332*ep*mtt^4*mWW^2*s^4*t^7 + 2918390*ep^2*mtt^4*mWW^2*s^4*t^7 + 325884*ep^3*mtt^4*mWW^2*s^4*t^7 - 32656074*ep^4*mtt^4*mWW^2*s^4*t^7 - 86185968*ep^5*mtt^4*mWW^2*s^4*t^7 - 86636332*ep^6*mtt^4*mWW^2*s^4*t^7 - 30987296*ep^7*mtt^4*mWW^2*s^4*t^7 - 139218*ep*mtt^3*mWW^3*s^4*t^7 - 1029170*ep^2*mtt^3*mWW^3*s^4*t^7 - 1855206*ep^3*mtt^3*mWW^3*s^4*t^7 + 2698962*ep^4*mtt^3*mWW^3*s^4*t^7 + 12420104*ep^5*mtt^3*mWW^3*s^4*t^7 + 13855376*ep^6*mtt^3*mWW^3*s^4*t^7 + 5122240*ep^7*mtt^3*mWW^3*s^4*t^7 - 2496*mtt^2*mWW^4*s^4*t^7 - 210898*ep*mtt^2*mWW^4*s^4*t^7 - 1170150*ep^2*mtt^2*mWW^4*s^4*t^7 + 1117914*ep^3*mtt^2*mWW^4*s^4*t^7 + 19539398*ep^4*mtt^2*mWW^4*s^4*t^7 + 48468768*ep^5*mtt^2*mWW^4*s^4*t^7 + 48658032*ep^6*mtt^2*mWW^4*s^4*t^7 + 17679456*ep^7*mtt^2*mWW^4*s^4*t^7 + 4176*mtt*mWW^5*s^4*t^7 + 147642*ep*mtt*mWW^5*s^4*t^7 + 812149*ep^2*mtt*mWW^5*s^4*t^7 - 7101*ep^3*mtt*mWW^5*s^4*t^7 - 9558119*ep^4*mtt*mWW^5*s^4*t^7 - 25766713*ep^5*mtt*mWW^5*s^4*t^7 - 26985058*ep^6*mtt*mWW^5*s^4*t^7 - 10163032*ep^7*mtt*mWW^5*s^4*t^7 - 1680*mWW^6*s^4*t^7 - 26018*ep*mWW^6*s^4*t^7 - 131734*ep^2*mWW^6*s^4*t^7 - 189072*ep^3*mWW^6*s^4*t^7 + 527374*ep^4*mWW^6*s^4*t^7 + 2182266*ep^5*mWW^6*s^4*t^7 + 2710736*ep^6*mWW^6*s^4*t^7 + 1159696*ep^7*mWW^6*s^4*t^7 + 44352*ep^2*mtt^5*s^5*t^7 + 446208*ep^3*mtt^5*s^5*t^7 + 1674960*ep^4*mtt^5*s^5*t^7 + 2982000*ep^5*mtt^5*s^5*t^7 + 2539488*ep^6*mtt^5*s^5*t^7 + 830592*ep^7*mtt^5*s^5*t^7 + 114240*ep*mtt^4*mWW*s^5*t^7 + 648984*ep^2*mtt^4*mWW*s^5*t^7 - 693826*ep^3*mtt^4*mWW*s^5*t^7 - 10996580*ep^4*mtt^4*mWW*s^5*t^7 - 26469870*ep^5*mtt^4*mWW*s^5*t^7 - 25762324*ep^6*mtt^4*mWW*s^5*t^7 - 9060464*ep^7*mtt^4*mWW*s^5*t^7 - 208560*ep*mtt^3*mWW^2*s^5*t^7 - 1320654*ep^2*mtt^3*mWW^2*s^5*t^7 - 145620*ep^3*mtt^3*mWW^2*s^5*t^7 + 14697698*ep^4*mtt^3*mWW^2*s^5*t^7 + 38667616*ep^5*mtt^3*mWW^2*s^5*t^7 + 38757776*ep^6*mtt^3*mWW^2*s^5*t^7 + 13823904*ep^7*mtt^3*mWW^2*s^5*t^7 + 56968*ep*mtt^2*mWW^3*s^5*t^7 + 409162*ep^2*mtt^2*mWW^3*s^5*t^7 + 611984*ep^3*mtt^2*mWW^3*s^5*t^7 - 1732102*ep^4*mtt^2*mWW^3*s^5*t^7 - 6385292*ep^5*mtt^2*mWW^3*s^5*t^7 - 6991480*ep^6*mtt^2*mWW^3*s^5*t^7 - 2606720*ep^7*mtt^2*mWW^3*s^5*t^7 + 55960*ep*mtt*mWW^4*s^5*t^7 + 335070*ep^2*mtt*mWW^4*s^5*t^7 - 231672*ep^3*mtt*mWW^4*s^5*t^7 - 5094930*ep^4*mtt*mWW^4*s^5*t^7 - 12549140*ep^5*mtt*mWW^4*s^5*t^7 - 12301000*ep^6*mtt*mWW^4*s^5*t^7 - 4331328*ep^7*mtt*mWW^4*s^5*t^7 - 18608*ep*mWW^5*s^5*t^7 - 113890*ep^2*mWW^5*s^5*t^7 + 44846*ep^3*mWW^5*s^5*t^7 + 1577962*ep^4*mWW^5*s^5*t^7 + 3995262*ep^5*mWW^5*s^5*t^7 + 3975268*ep^6*mWW^5*s^5*t^7 + 1419280*ep^7*mWW^5*s^5*t^7 - 13776*ep^2*mtt^4*s^6*t^7 - 138264*ep^3*mtt^4*s^6*t^7 - 517440*ep^4*mtt^4*s^6*t^7 - 918120*ep^5*mtt^4*s^6*t^7 - 779184*ep^6*mtt^4*s^6*t^7 - 254016*ep^7*mtt^4*s^6*t^7 - 21504*ep*mtt^3*mWW*s^6*t^7 - 114576*ep^2*mtt^3*mWW*s^6*t^7 + 203224*ep^3*mtt^3*mWW*s^6*t^7 + 2325064*ep^4*mtt^3*mWW*s^6*t^7 + 5402432*ep^5*mtt^3*mWW*s^6*t^7 + 5177312*ep^6*mtt^3*mWW*s^6*t^7 + 1803648*ep^7*mtt^3*mWW*s^6*t^7 + 37632*ep*mtt^2*mWW^2*s^6*t^7 + 238392*ep^2*mtt^2*mWW^2*s^6*t^7 + 24500*ep^3*mtt^2*mWW^2*s^6*t^7 - 2646616*ep^4*mtt^2*mWW^2*s^6*t^7 - 6931484*ep^5*mtt^2*mWW^2*s^6*t^7 - 6919976*ep^6*mtt^2*mWW^2*s^6*t^7 - 2458848*ep^7*mtt^2*mWW^2*s^6*t^7 - 10752*ep*mtt*mWW^3*s^6*t^7 - 77952*ep^2*mtt*mWW^3*s^6*t^7 - 105616*ep^3*mtt*mWW^3*s^6*t^7 + 387800*ep^4*mtt*mWW^3*s^6*t^7 + 1328152*ep^5*mtt*mWW^3*s^6*t^7 + 1424752*ep^6*mtt*mWW^3*s^6*t^7 + 522816*ep^7*mtt*mWW^3*s^6*t^7 - 5376*ep*mWW^4*s^6*t^7 - 32088*ep^2*mWW^4*s^6*t^7 + 16156*ep^3*mWW^4*s^6*t^7 + 451192*ep^4*mWW^4*s^6*t^7 + 1119020*ep^5*mWW^4*s^6*t^7 + 1097096*ep^6*mWW^4*s^6*t^7 + 386400*ep^7*mWW^4*s^6*t^7 + 1728*ep^2*mtt^3*s^7*t^7 + 17280*ep^3*mtt^3*s^7*t^7 + 64368*ep^4*mtt^3*s^7*t^7 + 113616*ep^5*mtt^3*s^7*t^7 + 95904*ep^6*mtt^3*s^7*t^7 + 31104*ep^7*mtt^3*s^7*t^7 - 2496*ep^2*mtt^2*mWW*s^7*t^7 - 24960*ep^3*mtt^2*mWW*s^7*t^7 - 92976*ep^4*mtt^2*mWW*s^7*t^7 - 164112*ep^5*mtt^2*mWW*s^7*t^7 - 138528*ep^6*mtt^2*mWW*s^7*t^7 - 44928*ep^7*mtt^2*mWW*s^7*t^7 - 192*ep^2*mtt*mWW^2*s^7*t^7 - 1920*ep^3*mtt*mWW^2*s^7*t^7 - 7152*ep^4*mtt*mWW^2*s^7*t^7 - 12624*ep^5*mtt*mWW^2*s^7*t^7 - 10656*ep^6*mtt*mWW^2*s^7*t^7 - 3456*ep^7*mtt*mWW^2*s^7*t^7 + 960*ep^2*mWW^3*s^7*t^7 + 9600*ep^3*mWW^3*s^7*t^7 + 35760*ep^4*mWW^3*s^7*t^7 + 63120*ep^5*mWW^3*s^7*t^7 + 53280*ep^6*mWW^3*s^7*t^7 + 17280*ep^7*mWW^3*s^7*t^7 + 3360*ep^2*mtt^9*t^8 + 33936*ep^3*mtt^9*t^8 + 128016*ep^4*mtt^9*t^8 + 229152*ep^5*mtt^9*t^8 + 196224*ep^6*mtt^9*t^8 + 64512*ep^7*mtt^9*t^8 - 10773*ep^2*mtt^8*mWW*t^8 - 108213*ep^3*mtt^8*mWW*t^8 - 405321*ep^4*mtt^8*mWW*t^8 - 719607*ep^5*mtt^8*mWW*t^8 - 610806*ep^6*mtt^8*mWW*t^8 - 199080*ep^7*mtt^8*mWW*t^8 + 9942*ep^2*mtt^7*mWW^2*t^8 + 99966*ep^3*mtt^7*mWW^2*t^8 + 375594*ep^4*mtt^7*mWW^2*t^8 + 671862*ep^5*mtt^7*mWW^2*t^8 + 579228*ep^6*mtt^7*mWW^2*t^8 + 194448*ep^7*mtt^7*mWW^2*t^8 + 1368*ep*mtt^6*mWW^3*t^8 + 16278*ep^2*mtt^6*mWW^3*t^8 + 72780*ep^3*mtt^6*mWW^3*t^8 + 148542*ep^4*mtt^6*mWW^3*t^8 + 123312*ep^5*mtt^6*mWW^3*t^8 - 1704*ep^6*mtt^6*mWW^3*t^8 - 39456*ep^7*mtt^6*mWW^3*t^8 + 1020*ep*mtt^5*mWW^4*t^8 + 19200*ep^2*mtt^5*mWW^4*t^8 + 143130*ep^3*mtt^5*mWW^4*t^8 + 537084*ep^4*mtt^5*mWW^4*t^8 + 1065090*ep^5*mtt^5*mWW^4*t^8 + 1060908*ep^6*mtt^5*mWW^4*t^8 + 417168*ep^7*mtt^5*mWW^4*t^8 - 10908*ep*mtt^4*mWW^5*t^8 - 159426*ep^2*mtt^4*mWW^5*t^8 - 936066*ep^3*mtt^4*mWW^5*t^8 - 2825058*ep^4*mtt^4*mWW^5*t^8 - 4627194*ep^5*mtt^4*mWW^5*t^8 - 3904692*ep^6*mtt^4*mWW^5*t^8 - 1327536*ep^7*mtt^4*mWW^5*t^8 + 13236*ep*mtt^3*mWW^6*t^8 + 186942*ep^2*mtt^3*mWW^6*t^8 + 1060758*ep^3*mtt^3*mWW^6*t^8 + 3097410*ep^4*mtt^3*mWW^6*t^8 + 4918242*ep^5*mtt^3*mWW^6*t^8 + 4033476*ep^6*mtt^3*mWW^6*t^8 + 1336176*ep^7*mtt^3*mWW^6*t^8 - 4404*ep*mtt^2*mWW^7*t^8 - 61272*ep^2*mtt^2*mWW^7*t^8 - 343338*ep^3*mtt^2*mWW^7*t^8 - 993624*ep^4*mtt^2*mWW^7*t^8 - 1569966*ep^5*mtt^2*mWW^7*t^8 - 1286436*ep^6*mtt^2*mWW^7*t^8 - 427440*ep^7*mtt^2*mWW^7*t^8 - 576*ep*mtt*mWW^8*t^8 - 7896*ep^2*mtt*mWW^8*t^8 - 43146*ep^3*mtt*mWW^8*t^8 - 120156*ep^4*mtt*mWW^8*t^8 - 179886*ep^5*mtt*mWW^8*t^8 - 137268*ep^6*mtt*mWW^8*t^8 - 41712*ep^7*mtt*mWW^8*t^8 + 264*ep*mWW^9*t^8 + 3645*ep^2*mWW^9*t^8 + 20193*ep^3*mWW^9*t^8 + 57513*ep^4*mWW^9*t^8 + 88995*ep^5*mWW^9*t^8 + 71070*ep^6*mWW^9*t^8 + 22920*ep^7*mWW^9*t^8 - 23352*ep^2*mtt^8*s*t^8 - 235620*ep^3*mtt^8*s*t^8 - 887712*ep^4*mtt^8*s*t^8 - 1586844*ep^5*mtt^8*s*t^8 - 1356936*ep^6*mtt^8*s*t^8 - 445536*ep^7*mtt^8*s*t^8 - 23520*ep*mtt^7*mWW*s*t^8 - 81963*ep^2*mtt^7*mWW*s*t^8 + 667093*ep^3*mtt^7*mWW*s*t^8 + 4253361*ep^4*mtt^7*mWW*s*t^8 + 9032527*ep^5*mtt^7*mWW*s*t^8 + 8389542*ep^6*mtt^7*mWW*s*t^8 + 2884840*ep^7*mtt^7*mWW*s*t^8 + 69456*ep*mtt^6*mWW^2*s*t^8 + 400250*ep^2*mtt^6*mWW^2*s*t^8 - 395036*ep^3*mtt^6*mWW^2*s*t^8 - 6714334*ep^4*mtt^6*mWW^2*s*t^8 - 16360924*ep^5*mtt^6*mWW^2*s*t^8 - 16061516*ep^6*mtt^6*mWW^2*s*t^8 - 5695216*ep^7*mtt^6*mWW^2*s*t^8 - 65530*ep*mtt^5*mWW^3*s*t^8 - 510673*ep^2*mtt^5*mWW^3*s*t^8 - 946543*ep^3*mtt^5*mWW^3*s*t^8 + 1440307*ep^4*mtt^5*mWW^3*s*t^8 + 6741857*ep^5*mtt^5*mWW^3*s*t^8 + 7701014*ep^6*mtt^5*mWW^3*s*t^8 + 2910728*ep^7*mtt^5*mWW^3*s*t^8 - 704*mtt^4*mWW^4*s*t^8 - 11258*ep*mtt^4*mWW^4*s*t^8 + 37204*ep^2*mtt^4*mWW^4*s*t^8 + 882874*ep^3*mtt^4*mWW^4*s*t^8 + 3934660*ep^4*mtt^4*mWW^4*s*t^8 + 7846996*ep^5*mtt^4*mWW^4*s*t^8 + 7446780*ep^6*mtt^4*mWW^4*s*t^8 + 2713008*ep^7*mtt^4*mWW^4*s*t^8 + 1488*mtt^3*mWW^5*s*t^8 + 68288*ep*mtt^3*mWW^5*s*t^8 + 528501*ep^2*mtt^3*mWW^5*s*t^8 + 1379445*ep^3*mtt^3*mWW^5*s*t^8 + 454893*ep^4*mtt^3*mWW^5*s*t^8 - 3678369*ep^5*mtt^3*mWW^5*s*t^8 - 5835894*ep^6*mtt^3*mWW^5*s*t^8 - 2657672*ep^7*mtt^3*mWW^5*s*t^8 - 512*mtt^2*mWW^6*s*t^8 - 42306*ep*mtt^2*mWW^6*s*t^8 - 454216*ep^2*mtt^2*mWW^6*s*t^8 - 2002458*ep^3*mtt^2*mWW^6*s*t^8 - 4404120*ep^4*mtt^2*mWW^6*s*t^8 - 4958412*ep^5*mtt^2*mWW^6*s*t^8 - 2571248*ep^6*mtt^2*mWW^6*s*t^8 - 405248*ep^7*mtt^2*mWW^6*s*t^8 - 624*mtt*mWW^7*s*t^8 + 142*ep*mtt*mWW^7*s*t^8 + 84813*ep^2*mtt*mWW^7*s*t^8 + 648411*ep^3*mtt*mWW^7*s*t^8 + 2114445*ep^4*mtt*mWW^7*s*t^8 + 3495543*ep^5*mtt*mWW^7*s*t^8 + 2869974*ep^6*mtt*mWW^7*s*t^8 + 925736*ep^7*mtt*mWW^7*s*t^8 + 352*mWW^8*s*t^8 + 4728*ep*mWW^8*s*t^8 + 19436*ep^2*mWW^8*s*t^8 + 1834*ep^3*mWW^8*s*t^8 - 191500*ep^4*mWW^8*s*t^8 - 532374*ep^5*mWW^8*s*t^8 - 581716*ep^6*mWW^8*s*t^8 - 230640*ep^7*mWW^8*s*t^8 + 63840*ep^2*mtt^7*s^2*t^8 + 643440*ep^3*mtt^7*s^2*t^8 + 2420880*ep^4*mtt^7*s^2*t^8 + 4320960*ep^5*mtt^7*s^2*t^8 + 3689280*ep^6*mtt^7*s^2*t^8 + 1209600*ep^7*mtt^7*s^2*t^8 + 103488*ep*mtt^6*mWW*s^2*t^8 + 491883*ep^2*mtt^6*mWW*s^2*t^8 - 1609475*ep^3*mtt^6*mWW*s^2*t^8 - 13714085*ep^4*mtt^6*mWW*s^2*t^8 - 30795793*ep^5*mtt^6*mWW*s^2*t^8 - 29259538*ep^6*mtt^6*mWW*s^2*t^8 - 10179960*ep^7*mtt^6*mWW*s^2*t^8 - 273864*ep*mtt^5*mWW^2*s^2*t^8 - 1665672*ep^2*mtt^5*mWW^2*s^2*t^8 + 615504*ep^3*mtt^5*mWW^2*s^2*t^8 + 22736312*ep^4*mtt^5*mWW^2*s^2*t^8 + 57530384*ep^5*mtt^5*mWW^2*s^2*t^8 + 57113224*ep^6*mtt^5*mWW^2*s^2*t^8 + 20321056*ep^7*mtt^5*mWW^2*s^2*t^8 + 207336*ep*mtt^4*mWW^3*s^2*t^8 + 1533988*ep^2*mtt^4*mWW^3*s^2*t^8 + 2287256*ep^3*mtt^4*mWW^3*s^2*t^8 - 6904608*ep^4*mtt^4*mWW^3*s^2*t^8 - 25070552*ep^5*mtt^4*mWW^3*s^2*t^8 - 27205516*ep^6*mtt^4*mWW^3*s^2*t^8 - 10009104*ep^7*mtt^4*mWW^3*s^2*t^8 + 1936*mtt^3*mWW^4*s^2*t^8 + 43666*ep*mtt^3*mWW^4*s^2*t^8 - 34496*ep^2*mtt^3*mWW^4*s^2*t^8 - 2621466*ep^3*mtt^3*mWW^4*s^2*t^8 - 12612576*ep^4*mtt^3*mWW^4*s^2*t^8 - 25623124*ep^5*mtt^3*mWW^4*s^2*t^8 - 24272924*ep^6*mtt^3*mWW^4*s^2*t^8 - 8760624*ep^7*mtt^3*mWW^4*s^2*t^8 - 3976*mtt^2*mWW^5*s^2*t^8 - 134324*ep*mtt^2*mWW^5*s^2*t^8 - 751303*ep^2*mtt^2*mWW^5*s^2*t^8 - 112331*ep^3*mtt^2*mWW^5*s^2*t^8 + 8457933*ep^4*mtt^2*mWW^5*s^2*t^8 + 23645223*ep^5*mtt^2*mWW^5*s^2*t^8 + 25459858*ep^6*mtt^2*mWW^5*s^2*t^8 + 9846888*ep^7*mtt^2*mWW^5*s^2*t^8 + 2272*mtt*mWW^6*s^2*t^8 + 59306*ep*mtt*mWW^6*s^2*t^8 + 417972*ep^2*mtt*mWW^6*s^2*t^8 + 1067426*ep^3*mtt*mWW^6*s^2*t^8 + 261196*ep^4*mtt*mWW^6*s^2*t^8 - 3260528*ep^5*mtt*mWW^6*s^2*t^8 - 5173812*ep^6*mtt*mWW^6*s^2*t^8 - 2406384*ep^7*mtt*mWW^6*s^2*t^8 - 232*mWW^7*s^2*t^8 - 5608*ep*mWW^7*s^2*t^8 - 55660*ep^2*mWW^7*s^2*t^8 - 264402*ep^3*mWW^7*s^2*t^8 - 620740*ep^4*mWW^7*s^2*t^8 - 699146*ep^5*mWW^7*s^2*t^8 - 306316*ep^6*mWW^7*s^2*t^8 - 5728*ep^7*mWW^7*s^2*t^8 - 89040*ep^2*mtt^6*s^3*t^8 - 896280*ep^3*mtt^6*s^3*t^8 - 3366720*ep^4*mtt^6*s^3*t^8 - 5998440*ep^5*mtt^6*s^3*t^8 - 5112240*ep^6*mtt^6*s^3*t^8 - 1673280*ep^7*mtt^6*s^3*t^8 - 163296*ep*mtt^5*mWW*s^3*t^8 - 829857*ep^2*mtt^5*mWW*s^3*t^8 + 1986411*ep^3*mtt^5*mWW*s^3*t^8 + 19502427*ep^4*mtt^5*mWW*s^3*t^8 + 44670465*ep^5*mtt^5*mWW*s^3*t^8 + 42728490*ep^6*mtt^5*mWW*s^3*t^8 + 14907480*ep^7*mtt^5*mWW*s^3*t^8 + 387972*ep*mtt^4*mWW^2*s^3*t^8 + 2383924*ep^2*mtt^4*mWW^2*s^3*t^8 - 554712*ep^3*mtt^4*mWW^2*s^3*t^8 - 30750448*ep^4*mtt^4*mWW^2*s^3*t^8 - 78468596*ep^5*mtt^4*mWW^2*s^3*t^8 - 77995140*ep^6*mtt^4*mWW^2*s^3*t^8 - 27732448*ep^7*mtt^4*mWW^2*s^3*t^8 - 244890*ep*mtt^3*mWW^3*s^3*t^8 - 1740940*ep^2*mtt^3*mWW^3*s^3*t^8 - 2089424*ep^3*mtt^3*mWW^3*s^3*t^8 + 10204928*ep^4*mtt^3*mWW^3*s^3*t^8 + 33027970*ep^5*mtt^3*mWW^3*s^3*t^8 + 34990484*ep^6*mtt^3*mWW^3*s^3*t^8 + 12769456*ep^7*mtt^3*mWW^3*s^3*t^8 - 1248*mtt^2*mWW^4*s^3*t^8 - 47306*ep*mtt^2*mWW^4*s^3*t^8 - 56560*ep^2*mtt^2*mWW^4*s^3*t^8 + 2163416*ep^3*mtt^2*mWW^4*s^3*t^8 + 11337348*ep^4*mtt^2*mWW^4*s^3*t^8 + 23266674*ep^5*mtt^2*mWW^4*s^3*t^8 + 21751732*ep^6*mtt^2*mWW^4*s^3*t^8 + 7667856*ep^7*mtt^2*mWW^4*s^3*t^8 + 2192*mtt*mWW^5*s^3*t^8 + 88738*ep*mtt*mWW^5*s^3*t^8 + 452131*ep^2*mtt*mWW^5*s^3*t^8 - 477757*ep^3*mtt*mWW^5*s^3*t^8 - 7666325*ep^4*mtt*mWW^5*s^3*t^8 - 18997369*ep^5*mtt*mWW^5*s^3*t^8 - 19227802*ep^6*mtt*mWW^5*s^3*t^8 - 7088120*ep^7*mtt*mWW^5*s^3*t^8 - 944*mWW^6*s^3*t^8 - 21218*ep*mWW^6*s^3*t^8 - 121890*ep^2*mWW^6*s^3*t^8 - 155510*ep^3*mWW^6*s^3*t^8 + 642382*ep^4*mWW^6*s^3*t^8 + 2313440*ep^5*mWW^6*s^3*t^8 + 2693116*ep^6*mWW^6*s^3*t^8 + 1088768*ep^7*mWW^6*s^3*t^8 + 67200*ep^2*mtt^5*s^4*t^8 + 675360*ep^3*mtt^5*s^4*t^8 + 2531760*ep^4*mtt^5*s^4*t^8 + 4500720*ep^5*mtt^5*s^4*t^8 + 3827040*ep^6*mtt^5*s^4*t^8 + 1249920*ep^7*mtt^5*s^4*t^8 + 110208*ep*mtt^4*mWW*s^4*t^8 + 559062*ep^2*mtt^4*mWW*s^4*t^8 - 1338904*ep^3*mtt^4*mWW*s^4*t^8 - 13099758*ep^4*mtt^4*mWW*s^4*t^8 - 29927464*ep^5*mtt^4*mWW*s^4*t^8 - 28555464*ep^6*mtt^4*mWW*s^4*t^8 - 9940000*ep^7*mtt^4*mWW*s^4*t^8 - 237648*ep*mtt^3*mWW^2*s^4*t^8 - 1457478*ep^2*mtt^3*mWW^2*s^4*t^8 + 336944*ep^3*mtt^3*mWW^2*s^4*t^8 + 18676986*ep^4*mtt^3*mWW^2*s^4*t^8 + 47519044*ep^5*mtt^3*mWW^2*s^4*t^8 + 47103496*ep^6*mtt^3*mWW^2*s^4*t^8 + 16706176*ep^7*mtt^3*mWW^2*s^4*t^8 + 130128*ep*mtt^2*mWW^3*s^4*t^8 + 892614*ep^2*mtt^2*mWW^3*s^4*t^8 + 803948*ep^3*mtt^2*mWW^3*s^4*t^8 - 6488586*ep^4*mtt^2*mWW^3*s^4*t^8 - 19363648*ep^5*mtt^2*mWW^3*s^4*t^8 - 20131056*ep^6*mtt^2*mWW^3*s^4*t^8 - 7301920*ep^7*mtt^2*mWW^3*s^4*t^8 + 13088*ep*mtt*mWW^4*s^4*t^8 + 25682*ep^2*mtt*mWW^4*s^4*t^8 - 614320*ep^3*mtt*mWW^4*s^4*t^8 - 3330718*ep^4*mtt*mWW^4*s^4*t^8 - 6780268*ep^5*mtt*mWW^4*s^4*t^8 - 6185608*ep^6*mtt*mWW^4*s^4*t^8 - 2107776*ep^7*mtt*mWW^4*s^4*t^8 - 15776*ep*mWW^5*s^4*t^8 - 85400*ep^2*mWW^5*s^4*t^8 + 154780*ep^3*mWW^5*s^4*t^8 + 1781548*ep^4*mWW^5*s^4*t^8 + 4187360*ep^5*mWW^5*s^4*t^8 + 4065240*ep^6*mWW^5*s^4*t^8 + 1436608*ep^7*mWW^5*s^4*t^8 - 26040*ep^2*mtt^4*s^5*t^8 - 261156*ep^3*mtt^4*s^5*t^8 - 976416*ep^4*mtt^4*s^5*t^8 - 1730652*ep^5*mtt^4*s^5*t^8 - 1467144*ep^6*mtt^4*s^5*t^8 - 477792*ep^7*mtt^4*s^5*t^8 - 26880*ep*mtt^3*mWW*s^5*t^8 - 121632*ep^2*mtt^3*mWW*s^5*t^8 + 470288*ep^3*mtt^3*mWW*s^5*t^8 + 3713696*ep^4*mtt^3*mWW*s^5*t^8 + 8181712*ep^5*mtt^3*mWW*s^5*t^8 + 7680736*ep^6*mtt^3*mWW*s^5*t^8 + 2647680*ep^7*mtt^3*mWW*s^5*t^8 + 53760*ep*mtt^2*mWW^2*s^5*t^8 + 325416*ep^2*mtt^2*mWW^2*s^5*t^8 - 116788*ep^3*mtt^2*mWW^2*s^5*t^8 - 4347952*ep^4*mtt^2*mWW^2*s^5*t^8 - 10906364*ep^5*mtt^2*mWW^2*s^5*t^8 - 10736264*ep^6*mtt^2*mWW^2*s^5*t^8 - 3789408*ep^7*mtt^2*mWW^2*s^5*t^8 - 26880*ep*mtt*mWW^3*s^5*t^8 - 181776*ep^2*mtt*mWW^3*s^5*t^8 - 132664*ep^3*mtt*mWW^3*s^5*t^8 + 1460480*ep^4*mtt*mWW^3*s^5*t^8 + 4190200*ep^5*mtt*mWW^3*s^5*t^8 + 4298896*ep^6*mtt*mWW^3*s^5*t^8 + 1546944*ep^7*mtt*mWW^3*s^5*t^8 + 4032*ep^2*mWW^4*s^5*t^8 + 40320*ep^3*mWW^4*s^5*t^8 + 150192*ep^4*mWW^4*s^5*t^8 + 265104*ep^5*mWW^4*s^5*t^8 + 223776*ep^6*mWW^4*s^5*t^8 + 72576*ep^7*mWW^4*s^5*t^8 + 4032*ep^2*mtt^3*s^6*t^8 + 40320*ep^3*mtt^3*s^6*t^8 + 150192*ep^4*mtt^3*s^6*t^8 + 265104*ep^5*mtt^3*s^6*t^8 + 223776*ep^6*mtt^3*s^6*t^8 + 72576*ep^7*mtt^3*s^6*t^8 - 6720*ep^2*mtt^2*mWW*s^6*t^8 - 67200*ep^3*mtt^2*mWW*s^6*t^8 - 250320*ep^4*mtt^2*mWW*s^6*t^8 - 441840*ep^5*mtt^2*mWW*s^6*t^8 - 372960*ep^6*mtt^2*mWW*s^6*t^8 - 120960*ep^7*mtt^2*mWW*s^6*t^8 + 1344*ep^2*mtt*mWW^2*s^6*t^8 + 13440*ep^3*mtt*mWW^2*s^6*t^8 + 50064*ep^4*mtt*mWW^2*s^6*t^8 + 88368*ep^5*mtt*mWW^2*s^6*t^8 + 74592*ep^6*mtt*mWW^2*s^6*t^8 + 24192*ep^7*mtt*mWW^2*s^6*t^8 + 1344*ep^2*mWW^3*s^6*t^8 + 13440*ep^3*mWW^3*s^6*t^8 + 50064*ep^4*mWW^3*s^6*t^8 + 88368*ep^5*mWW^3*s^6*t^8 + 74592*ep^6*mWW^3*s^6*t^8 + 24192*ep^7*mWW^3*s^6*t^8 - 5208*ep^2*mtt^8*t^9 - 52500*ep^3*mtt^8*t^9 - 197568*ep^4*mtt^8*t^9 - 352716*ep^5*mtt^8*t^9 - 301224*ep^6*mtt^8*t^9 - 98784*ep^7*mtt^8*t^9 + 17241*ep^2*mtt^7*mWW*t^9 + 173313*ep^3*mtt^7*mWW*t^9 + 649845*ep^4*mtt^7*mWW*t^9 + 1155315*ep^5*mtt^7*mWW*t^9 + 982254*ep^6*mtt^7*mWW*t^9 + 320712*ep^7*mtt^7*mWW*t^9 - 16455*ep^2*mtt^6*mWW^2*t^9 - 164445*ep^3*mtt^6*mWW^2*t^9 - 612099*ep^4*mtt^6*mWW^2*t^9 - 1079811*ep^5*mtt^6*mWW^2*t^9 - 911814*ep^6*mtt^6*mWW^2*t^9 - 296616*ep^7*mtt^6*mWW^2*t^9 - 1740*ep*mtt^5*mWW^3*t^9 - 25224*ep^2*mtt^5*mWW^3*t^9 - 146022*ep^3*mtt^5*mWW^3*t^9 - 431316*ep^4*mtt^5*mWW^3*t^9 - 685278*ep^5*mtt^5*mWW^3*t^9 - 554196*ep^6*mtt^5*mWW^3*t^9 - 177264*ep^7*mtt^5*mWW^3*t^9 + 2856*ep*mtt^4*mWW^4*t^9 + 47640*ep^2*mtt^4*mWW^4*t^9 + 300252*ep^3*mtt^4*mWW^4*t^9 + 925488*ep^4*mtt^4*mWW^4*t^9 + 1494780*ep^5*mtt^4*mWW^4*t^9 + 1213512*ep^6*mtt^4*mWW^4*t^9 + 389472*ep^7*mtt^4*mWW^4*t^9 + 1308*ep*mtt^3*mWW^5*t^9 + 16593*ep^2*mtt^3*mWW^5*t^9 + 86697*ep^3*mtt^3*mWW^5*t^9 + 241209*ep^4*mtt^3*mWW^5*t^9 + 374619*ep^5*mtt^3*mWW^5*t^9 + 304302*ep^6*mtt^3*mWW^5*t^9 + 99912*ep^7*mtt^3*mWW^5*t^9 - 4296*ep*mtt^2*mWW^6*t^9 - 61011*ep^2*mtt^2*mWW^6*t^9 - 346785*ep^3*mtt^2*mWW^6*t^9 - 1009635*ep^4*mtt^2*mWW^6*t^9 - 1590771*ep^5*mtt^2*mWW^6*t^9 - 1288326*ep^6*mtt^2*mWW^6*t^9 - 419496*ep^7*mtt^2*mWW^6*t^9 + 1944*ep*mtt*mWW^7*t^9 + 27510*ep^2*mtt*mWW^7*t^9 + 156060*ep^3*mtt*mWW^7*t^9 + 454494*ep^4*mtt*mWW^7*t^9 + 718344*ep^5*mtt*mWW^7*t^9 + 585576*ep^6*mtt*mWW^7*t^9 + 192672*ep^7*mtt*mWW^7*t^9 - 72*ep*mWW^8*t^9 - 1086*ep^2*mWW^8*t^9 - 6570*ep^3*mWW^8*t^9 - 20418*ep^4*mWW^8*t^9 - 34482*ep^5*mWW^8*t^9 - 30084*ep^6*mWW^8*t^9 - 10608*ep^7*mWW^8*t^9 + 28896*ep^2*mtt^7*s*t^9 + 290976*ep^3*mtt^7*s*t^9 + 1093512*ep^4*mtt^7*s*t^9 + 1949304*ep^5*mtt^7*s*t^9 + 1662192*ep^6*mtt^7*s*t^9 + 544320*ep^7*mtt^7*s*t^9 + 19488*ep*mtt^6*mWW*s*t^9 + 37422*ep^2*mtt^6*mWW*s*t^9 - 857206*ep^3*mtt^6*mWW*s*t^9 - 4656442*ep^4*mtt^6*mWW*s*t^9 - 9479162*ep^5*mtt^6*mWW*s*t^9 - 8632820*ep^6*mtt^6*mWW*s*t^9 - 2934960*ep^7*mtt^6*mWW*s*t^9 - 58896*ep*mtt^5*mWW^2*s*t^9 - 307536*ep^2*mtt^5*mWW^2*s*t^9 + 644650*ep^3*mtt^5*mWW^2*s*t^9 + 6806344*ep^4*mtt^5*mWW^2*s*t^9 + 15760418*ep^5*mtt^5*mWW^2*s*t^9 + 15141356*ep^6*mtt^5*mWW^2*s*t^9 + 5295504*ep^7*mtt^5*mWW^2*s*t^9 + 62116*ep*mtt^4*mWW^3*s*t^9 + 466281*ep^2*mtt^4*mWW^3*s*t^9 + 734363*ep^3*mtt^4*mWW^3*s*t^9 - 1912067*ep^4*mtt^4*mWW^3*s*t^9 - 7265543*ep^5*mtt^4*mWW^3*s*t^9 - 7966838*ep^6*mtt^4*mWW^3*s*t^9 - 2943272*ep^7*mtt^4*mWW^3*s*t^9 + 232*mtt^3*mWW^4*s*t^9 - 17466*ep*mtt^3*mWW^4*s*t^9 - 253388*ep^2*mtt^3*mWW^4*s*t^9 - 1364714*ep^3*mtt^3*mWW^4*s*t^9 - 3727764*ep^4*mtt^3*mWW^4*s*t^9 - 5605812*ep^5*mtt^3*mWW^4*s*t^9 - 4452848*ep^6*mtt^3*mWW^4*s*t^9 - 1456000*ep^7*mtt^3*mWW^4*s*t^9 - 584*mtt^2*mWW^5*s*t^9 - 16234*ep*mtt^2*mWW^5*s*t^9 - 49056*ep^2*mtt^2*mWW^5*s*t^9 + 373066*ep^3*mtt^2*mWW^5*s*t^9 + 2432048*ep^4*mtt^2*mWW^5*s*t^9 + 5376960*ep^5*mtt^2*mWW^5*s*t^9 + 5285448*ep^6*mtt^2*mWW^5*s*t^9 + 1949472*ep^7*mtt^2*mWW^5*s*t^9 + 472*mtt*mWW^6*s*t^9 + 14230*ep*mtt*mWW^6*s*t^9 + 106770*ep^2*mtt*mWW^6*s*t^9 + 303474*ep^3*mtt*mWW^6*s*t^9 + 234434*ep^4*mtt*mWW^6*s*t^9 - 440540*ep^5*mtt*mWW^6*s*t^9 - 895688*ep^6*mtt*mWW^6*s*t^9 - 440032*ep^7*mtt*mWW^6*s*t^9 - 120*mWW^7*s*t^9 - 3238*ep*mWW^7*s*t^9 - 29389*ep^2*mWW^7*s*t^9 - 124609*ep^3*mWW^7*s*t^9 - 270065*ep^4*mWW^7*s*t^9 - 295625*ep^5*mWW^7*s*t^9 - 140802*ep^6*mWW^7*s*t^9 - 15032*ep^7*mWW^7*s*t^9 - 61488*ep^2*mtt^6*s^2*t^9 - 618408*ep^3*mtt^6*s^2*t^9 - 2320416*ep^4*mtt^6*s^2*t^9 - 4129272*ep^5*mtt^6*s^2*t^9 - 3514896*ep^6*mtt^6*s^2*t^9 - 1149120*ep^7*mtt^6*s^2*t^9 - 62496*ep*mtt^5*mWW*s^2*t^9 - 231651*ep^2*mtt^5*mWW*s^2*t^9 + 1621515*ep^3*mtt^5*mWW*s^2*t^9 + 10680733*ep^4*mtt^5*mWW*s^2*t^9 + 22791097*ep^5*mtt^5*mWW*s^2*t^9 + 21174818*ep^6*mtt^5*mWW*s^2*t^9 + 7273784*ep^7*mtt^5*mWW*s^2*t^9 + 170172*ep*mtt^4*mWW^2*s^2*t^9 + 969968*ep^2*mtt^4*mWW^2*s^2*t^9 - 1016502*ep^3*mtt^4*mWW^2*s^2*t^9 - 16398184*ep^4*mtt^4*mWW^2*s^2*t^9 - 39582638*ep^5*mtt^4*mWW^2*s^2*t^9 - 38579960*ep^6*mtt^4*mWW^2*s^2*t^9 - 13580720*ep^7*mtt^4*mWW^2*s^2*t^9 - 148170*ep*mtt^3*mWW^3*s^2*t^9 - 1033908*ep^2*mtt^3*mWW^3*s^2*t^9 - 1007076*ep^3*mtt^3*mWW^3*s^2*t^9 + 7254032*ep^4*mtt^3*mWW^3*s^2*t^9 + 22039030*ep^5*mtt^3*mWW^3*s^2*t^9 + 23007596*ep^6*mtt^3*mWW^3*s^2*t^9 + 8343792*ep^7*mtt^3*mWW^3*s^2*t^9 - 288*mtt^2*mWW^4*s^2*t^9 + 27138*ep*mtt^2*mWW^4*s^2*t^9 + 339672*ep^2*mtt^2*mWW^4*s^2*t^9 + 1611584*ep^3*mtt^2*mWW^4*s^2*t^9 + 3890404*ep^4*mtt^2*mWW^4*s^2*t^9 + 5231926*ep^5*mtt^2*mWW^4*s^2*t^9 + 3813796*ep^6*mtt^2*mWW^4*s^2*t^9 + 1182080*ep^7*mtt^2*mWW^4*s^2*t^9 + 528*mtt*mWW^5*s^2*t^9 + 20574*ep*mtt*mWW^5*s^2*t^9 + 58269*ep^2*mtt*mWW^5*s^2*t^9 - 570033*ep^3*mtt*mWW^5*s^2*t^9 - 3481327*ep^4*mtt*mWW^5*s^2*t^9 - 7438969*ep^5*mtt*mWW^5*s^2*t^9 - 7076546*ep^6*mtt*mWW^5*s^2*t^9 - 2521592*ep^7*mtt*mWW^5*s^2*t^9 - 240*mWW^6*s^2*t^9 - 7218*ep*mWW^6*s^2*t^9 - 41198*ep^2*mWW^6*s^2*t^9 - 24680*ep^3*mWW^6*s^2*t^9 + 360166*ep^4*mWW^6*s^2*t^9 + 1060602*ep^5*mWW^6*s^2*t^9 + 1149080*ep^6*mWW^6*s^2*t^9 + 442560*ep^7*mWW^6*s^2*t^9 + 63168*ep^2*mtt^5*s^3*t^9 + 634368*ep^3*mtt^5*s^3*t^9 + 2375856*ep^4*mtt^5*s^3*t^9 + 4219152*ep^5*mtt^5*s^3*t^9 + 3583776*ep^6*mtt^5*s^3*t^9 + 1169280*ep^7*mtt^5*s^3*t^9 + 64512*ep*mtt^4*mWW*s^3*t^9 + 257460*ep^2*mtt^4*mWW*s^3*t^9 - 1482642*ep^3*mtt^4*mWW*s^3*t^9 - 10276000*ep^4*mtt^4*mWW*s^3*t^9 - 22130542*ep^5*mtt^4*mWW*s^3*t^9 - 20616260*ep^6*mtt^4*mWW*s^3*t^9 - 7086128*ep^7*mtt^4*mWW*s^3*t^9 - 158832*ep*mtt^3*mWW^2*s^3*t^9 - 915546*ep^2*mtt^3*mWW^2*s^3*t^9 + 821780*ep^3*mtt^3*mWW^2*s^3*t^9 + 14726830*ep^4*mtt^3*mWW^2*s^3*t^9 + 35742600*ep^5*mtt^3*mWW^2*s^3*t^9 + 34854464*ep^6*mtt^3*mWW^2*s^3*t^9 + 12260704*ep^7*mtt^3*mWW^2*s^3*t^9 + 119208*ep*mtt^2*mWW^3*s^3*t^9 + 794498*ep^2*mtt^2*mWW^3*s^3*t^9 + 465836*ep^3*mtt^2*mWW^3*s^3*t^9 - 7019046*ep^4*mtt^2*mWW^3*s^3*t^9 - 19694952*ep^5*mtt^2*mWW^3*s^3*t^9 - 20112464*ep^6*mtt^2*mWW^3*s^3*t^9 - 7227680*ep^7*mtt^2*mWW^3*s^3*t^9 - 19216*ep*mtt*mWW^4*s^3*t^9 - 180946*ep^2*mtt*mWW^4*s^3*t^9 - 616364*ep^3*mtt*mWW^4*s^3*t^9 - 900170*ep^4*mtt*mWW^4*s^3*t^9 - 446760*ep^5*mtt*mWW^4*s^3*t^9 + 134640*ep^6*mtt*mWW^4*s^3*t^9 + 134496*ep^7*mtt*mWW^4*s^3*t^9 - 5672*ep*mWW^5*s^3*t^9 - 18106*ep^2*mWW^5*s^3*t^9 + 182638*ep^3*mWW^5*s^3*t^9 + 1115090*ep^4*mWW^5*s^3*t^9 + 2353702*ep^5*mWW^5*s^3*t^9 + 2195396*ep^6*mWW^5*s^3*t^9 + 763152*ep^7*mWW^5*s^3*t^9 - 31416*ep^2*mtt^4*s^4*t^9 - 314916*ep^3*mtt^4*s^4*t^9 - 1176672*ep^4*mtt^4*s^4*t^9 - 2084124*ep^5*mtt^4*s^4*t^9 - 1765512*ep^6*mtt^4*s^4*t^9 - 574560*ep^7*mtt^4*s^4*t^9 - 21504*ep*mtt^3*mWW*s^4*t^9 - 69048*ep^2*mtt^3*mWW*s^4*t^9 + 659260*ep^3*mtt^3*mWW*s^4*t^9 + 4027408*ep^4*mtt^3*mWW*s^4*t^9 + 8414420*ep^5*mtt^3*mWW*s^4*t^9 + 7726040*ep^6*mtt^3*mWW*s^4*t^9 + 2632224*ep^7*mtt^3*mWW*s^4*t^9 + 48384*ep*mtt^2*mWW^2*s^4*t^9 + 270480*ep^2*mtt^2*mWW^2*s^4*t^9 - 329448*ep^3*mtt^2*mWW^2*s^4*t^9 - 4750704*ep^4*mtt^2*mWW^2*s^4*t^9 - 11297832*ep^5*mtt^2*mWW^2*s^4*t^9 - 10916976*ep^6*mtt^2*mWW^2*s^4*t^9 - 3818304*ep^7*mtt^2*mWW^2*s^4*t^9 - 32256*ep*mtt*mWW^3*s^4*t^9 - 208152*ep^2*mtt*mWW^3*s^4*t^9 - 59220*ep^3*mtt*mWW^3*s^4*t^9 + 2125872*ep^4*mtt*mWW^3*s^4*t^9 + 5688900*ep^5*mtt*mWW^3*s^4*t^9 + 5717880*ep^6*mtt*mWW^3*s^4*t^9 + 2038176*ep^7*mtt*mWW^3*s^4*t^9 + 5376*ep*mWW^4*s^4*t^9 + 38136*ep^2*mWW^4*s^4*t^9 + 44324*ep^3*mWW^4*s^4*t^9 - 225904*ep^4*mWW^4*s^4*t^9 - 721364*ep^5*mWW^4*s^4*t^9 - 761432*ep^6*mWW^4*s^4*t^9 - 277536*ep^7*mWW^4*s^4*t^9 + 6048*ep^2*mtt^3*s^5*t^9 + 60480*ep^3*mtt^3*s^5*t^9 + 225288*ep^4*mtt^3*s^5*t^9 + 397656*ep^5*mtt^3*s^5*t^9 + 335664*ep^6*mtt^3*s^5*t^9 + 108864*ep^7*mtt^3*s^5*t^9 - 11424*ep^2*mtt^2*mWW*s^5*t^9 - 114240*ep^3*mtt^2*mWW*s^5*t^9 - 425544*ep^4*mtt^2*mWW*s^5*t^9 - 751128*ep^5*mtt^2*mWW*s^5*t^9 - 634032*ep^6*mtt^2*mWW*s^5*t^9 - 205632*ep^7*mtt^2*mWW*s^5*t^9 + 4704*ep^2*mtt*mWW^2*s^5*t^9 + 47040*ep^3*mtt*mWW^2*s^5*t^9 + 175224*ep^4*mtt*mWW^2*s^5*t^9 + 309288*ep^5*mtt*mWW^2*s^5*t^9 + 261072*ep^6*mtt*mWW^2*s^5*t^9 + 84672*ep^7*mtt*mWW^2*s^5*t^9 + 672*ep^2*mWW^3*s^5*t^9 + 6720*ep^3*mWW^3*s^5*t^9 + 25032*ep^4*mWW^3*s^5*t^9 + 44184*ep^5*mWW^3*s^5*t^9 + 37296*ep^6*mWW^3*s^5*t^9 + 12096*ep^7*mWW^3*s^5*t^9 + 5376*ep^2*mtt^7*t^10 + 54096*ep^3*mtt^7*t^10 + 203112*ep^4*mtt^7*t^10 + 361704*ep^5*mtt^7*t^10 + 308112*ep^6*mtt^7*t^10 + 100800*ep^7*mtt^7*t^10 - 17871*ep^2*mtt^6*mWW*t^10 - 179571*ep^3*mtt^6*mWW*t^10 - 672987*ep^4*mtt^6*mWW*t^10 - 1195929*ep^5*mtt^6*mWW*t^10 - 1016442*ep^6*mtt^6*mWW*t^10 - 331800*ep^7*mtt^6*mWW*t^10 + 18492*ep^2*mtt^5*mWW^2*t^10 + 185028*ep^3*mtt^5*mWW^2*t^10 + 689664*ep^4*mtt^5*mWW^2*t^10 + 1217952*ep^5*mtt^5*mWW^2*t^10 + 1028448*ep^6*mtt^5*mWW^2*t^10 + 333696*ep^7*mtt^5*mWW^2*t^10 + 888*ep*mtt^4*mWW^3*t^10 + 10500*ep^2*mtt^4*mWW^3*t^10 + 52086*ep^3*mtt^4*mWW^3*t^10 + 143184*ep^4*mtt^4*mWW^3*t^10 + 228858*ep^5*mtt^4*mWW^3*t^10 + 196524*ep^6*mtt^4*mWW^3*t^10 + 68880*ep^7*mtt^4*mWW^3*t^10 - 2016*ep*mtt^3*mWW^4*t^10 - 35520*ep^2*mtt^3*mWW^4*t^10 - 233574*ep^3*mtt^3*mWW^4*t^10 - 747624*ep^4*mtt^3*mWW^4*t^10 - 1252062*ep^5*mtt^3*mWW^4*t^10 - 1054116*ep^6*mtt^3*mWW^4*t^10 - 351408*ep^7*mtt^3*mWW^4*t^10 + 1092*ep*mtt^2*mWW^5*t^10 + 18753*ep^2*mtt^2*mWW^5*t^10 + 121839*ep^3*mtt^2*mWW^5*t^10 + 388893*ep^4*mtt^2*mWW^5*t^10 + 654261*ep^5*mtt^2*mWW^5*t^10 + 557226*ep^6*mtt^2*mWW^5*t^10 + 189336*ep^7*mtt^2*mWW^5*t^10 + 312*ep*mtt*mWW^6*t^10 + 4188*ep^2*mtt*mWW^6*t^10 + 22314*ep^3*mtt*mWW^6*t^10 + 60168*ep^4*mtt*mWW^6*t^10 + 86118*ep^5*mtt*mWW^6*t^10 + 61428*ep^6*mtt*mWW^6*t^10 + 16752*ep^7*mtt*mWW^6*t^10 - 276*ep*mWW^7*t^10 - 3918*ep^2*mWW^7*t^10 - 22218*ep^3*mWW^7*t^10 - 64410*ep^4*mWW^7*t^10 - 100902*ep^5*mWW^7*t^10 - 81180*ep^6*mWW^7*t^10 - 26256*ep^7*mWW^7*t^10 - 23184*ep^2*mtt^6*s*t^10 - 233016*ep^3*mtt^6*s*t^10 - 873600*ep^4*mtt^6*s*t^10 - 1553160*ep^5*mtt^6*s*t^10 - 1320816*ep^6*mtt^6*s*t^10 - 431424*ep^7*mtt^6*s*t^10 - 10080*ep*mtt^5*mWW*s*t^10 + 5547*ep^2*mtt^5*mWW*s*t^10 + 692115*ep^3*mtt^5*mWW*s*t^10 + 3333655*ep^4*mtt^5*mWW*s*t^10 + 6533425*ep^5*mtt^5*mWW*s*t^10 + 5839418*ep^6*mtt^5*mWW*s*t^10 + 1963160*ep^7*mtt^5*mWW*s*t^10 + 30672*ep*mtt^4*mWW^2*s*t^10 + 132160*ep^2*mtt^4*mWW^2*s*t^10 - 612082*ep^3*mtt^4*mWW^2*s*t^10 - 4558356*ep^4*mtt^4*mWW^2*s*t^10 - 9970162*ep^5*mtt^4*mWW^2*s*t^10 - 9351632*ep^6*mtt^4*mWW^2*s*t^10 - 3226400*ep^7*mtt^4*mWW^2*s*t^10 - 32896*ep*mtt^3*mWW^3*s*t^10 - 221938*ep^2*mtt^3*mWW^3*s*t^10 - 144026*ep^3*mtt^3*mWW^3*s*t^10 + 1906026*ep^4*mtt^3*mWW^3*s*t^10 + 5403034*ep^5*mtt^3*mWW^3*s*t^10 + 5523920*ep^6*mtt^3*mWW^3*s*t^10 + 1980960*ep^7*mtt^3*mWW^3*s*t^10 - 16*mtt^2*mWW^4*s*t^10 + 13310*ep*mtt^2*mWW^4*s*t^10 + 138192*ep^2*mtt^2*mWW^4*s*t^10 + 537284*ep^3*mtt^2*mWW^4*s*t^10 + 1013744*ep^4*mtt^2*mWW^4*s*t^10 + 999382*ep^5*mtt^2*mWW^4*s*t^10 + 510440*ep^6*mtt^2*mWW^4*s*t^10 + 115264*ep^7*mtt^2*mWW^4*s*t^10 + 32*mtt*mWW^5*s*t^10 - 388*ep*mtt*mWW^5*s*t^10 - 29575*ep^2*mtt*mWW^5*s*t^10 - 263247*ep^3*mtt*mWW^5*s*t^10 - 950247*ep^4*mtt*mWW^5*s*t^10 - 1683585*ep^5*mtt*mWW^5*s*t^10 - 1458822*ep^6*mtt*mWW^5*s*t^10 - 493768*ep^7*mtt*mWW^5*s*t^10 - 16*mWW^6*s*t^10 - 618*ep*mWW^6*s*t^10 - 1202*ep^2*mWW^6*s*t^10 + 22972*ep^3*mWW^6*s*t^10 + 128778*ep^4*mWW^6*s*t^10 + 271066*ep^5*mWW^6*s*t^10 + 257492*ep^6*mWW^6*s*t^10 + 92208*ep^7*mWW^6*s*t^10 + 36288*ep^2*mtt^5*s^2*t^10 + 364224*ep^3*mtt^5*s^2*t^10 + 1363152*ep^4*mtt^5*s^2*t^10 + 2418864*ep^5*mtt^5*s^2*t^10 + 2052960*ep^6*mtt^5*s^2*t^10 + 669312*ep^7*mtt^5*s^2*t^10 + 21120*ep*mtt^4*mWW*s^2*t^10 + 36384*ep^2*mtt^4*mWW*s^2*t^10 - 965498*ep^3*mtt^4*mWW*s^2*t^10 - 5157700*ep^4*mtt^4*mWW*s^2*t^10 - 10421070*ep^5*mtt^4*mWW*s^2*t^10 - 9439124*ep^6*mtt^4*mWW*s^2*t^10 - 3194992*ep^7*mtt^4*mWW*s^2*t^10 - 58128*ep*mtt^3*mWW^2*s^2*t^10 - 290238*ep^2*mtt^3*mWW^2*s^2*t^10 + 751884*ep^3*mtt^3*mWW^2*s^2*t^10 + 7077082*ep^4*mtt^3*mWW^2*s^2*t^10 + 16068776*ep^5*mtt^3*mWW^2*s^2*t^10 + 15284320*ep^6*mtt^3*mWW^2*s^2*t^10 + 5308704*ep^7*mtt^3*mWW^2*s^2*t^10 + 52964*ep*mtt^2*mWW^3*s^2*t^10 + 337838*ep^2*mtt^2*mWW^3*s^2*t^10 + 48364*ep^3*mtt^2*mWW^3*s^2*t^10 - 3720050*ep^4*mtt^2*mWW^3*s^2*t^10 - 9819100*ep^5*mtt^2*mWW^3*s^2*t^10 - 9837944*ep^6*mtt^2*mWW^3*s^2*t^10 - 3501952*ep^7*mtt^2*mWW^3*s^2*t^10 - 15772*ep*mtt*mWW^4*s^2*t^10 - 129414*ep^2*mtt*mWW^4*s^2*t^10 - 302496*ep^3*mtt*mWW^4*s^2*t^10 + 37002*ep^4*mtt*mWW^4*s^2*t^10 + 1025288*ep^5*mtt*mWW^4*s^2*t^10 + 1305904*ep^6*mtt*mWW^4*s^2*t^10 + 505248*ep^7*mtt*mWW^4*s^2*t^10 - 184*ep*mWW^5*s^2*t^10 + 9214*ep^2*mWW^5*s^2*t^10 + 104290*ep^3*mWW^5*s^2*t^10 + 403610*ep^4*mWW^5*s^2*t^10 + 733194*ep^5*mWW^5*s^2*t^10 + 639356*ep^6*mWW^5*s^2*t^10 + 215600*ep^7*mWW^5*s^2*t^10 - 24528*ep^2*mtt^4*s^3*t^10 - 245784*ep^3*mtt^4*s^3*t^10 - 917952*ep^4*mtt^4*s^3*t^10 - 1625064*ep^5*mtt^4*s^3*t^10 - 1375920*ep^6*mtt^4*s^3*t^10 - 447552*ep^7*mtt^4*s^3*t^10 - 10752*ep*mtt^3*mWW*s^3*t^10 - 9408*ep^2*mtt^3*mWW*s^3*t^10 + 581168*ep^3*mtt^3*mWW*s^3*t^10 + 2952488*ep^4*mtt^3*mWW*s^3*t^10 + 5867848*ep^5*mtt^3*mWW*s^3*t^10 + 5267920*ep^6*mtt^3*mWW*s^3*t^10 + 1772736*ep^7*mtt^3*mWW*s^3*t^10 + 26880*ep*mtt^2*mWW^2*s^3*t^10 + 128520*ep^2*mtt^2*mWW^2*s^3*t^10 - 400820*ep^3*mtt^2*mWW^2*s^3*t^10 - 3452120*ep^4*mtt^2*mWW^2*s^3*t^10 - 7714420*ep^5*mtt^2*mWW^2*s^3*t^10 - 7281400*ep^6*mtt^2*mWW^2*s^3*t^10 - 2516640*ep^7*mtt^2*mWW^2*s^3*t^10 - 21504*ep*mtt*mWW^3*s^3*t^10 - 130704*ep^2*mtt*mWW^3*s^3*t^10 + 41272*ep^3*mtt*mWW^3*s^3*t^10 + 1718584*ep^4*mtt*mWW^3*s^3*t^10 + 4325552*ep^5*mtt*mWW^3*s^3*t^10 + 4262720*ep^6*mtt*mWW^3*s^3*t^10 + 1505280*ep^7*mtt*mWW^3*s^3*t^10 + 5376*ep*mWW^4*s^3*t^10 + 36120*ep^2*mWW^4*s^3*t^10 + 24164*ep^3*mWW^4*s^3*t^10 - 301000*ep^4*mWW^4*s^3*t^10 - 853916*ep^5*mWW^4*s^3*t^10 - 873320*ep^6*mWW^4*s^3*t^10 - 313824*ep^7*mWW^4*s^3*t^10 + 6048*ep^2*mtt^3*s^4*t^10 + 60480*ep^3*mtt^3*s^4*t^10 + 225288*ep^4*mtt^3*s^4*t^10 + 397656*ep^5*mtt^3*s^4*t^10 + 335664*ep^6*mtt^3*s^4*t^10 + 108864*ep^7*mtt^3*s^4*t^10 - 12768*ep^2*mtt^2*mWW*s^4*t^10 - 127680*ep^3*mtt^2*mWW*s^4*t^10 - 475608*ep^4*mtt^2*mWW*s^4*t^10 - 839496*ep^5*mtt^2*mWW*s^4*t^10 - 708624*ep^6*mtt^2*mWW*s^4*t^10 - 229824*ep^7*mtt^2*mWW*s^4*t^10 + 7392*ep^2*mtt*mWW^2*s^4*t^10 + 73920*ep^3*mtt*mWW^2*s^4*t^10 + 275352*ep^4*mtt*mWW^2*s^4*t^10 + 486024*ep^5*mtt*mWW^2*s^4*t^10 + 410256*ep^6*mtt*mWW^2*s^4*t^10 + 133056*ep^7*mtt*mWW^2*s^4*t^10 - 672*ep^2*mWW^3*s^4*t^10 - 6720*ep^3*mWW^3*s^4*t^10 - 25032*ep^4*mWW^3*s^4*t^10 - 44184*ep^5*mWW^3*s^4*t^10 - 37296*ep^6*mWW^3*s^4*t^10 - 12096*ep^7*mWW^3*s^4*t^10 - 3696*ep^2*mtt^6*t^11 - 37128*ep^3*mtt^6*t^11 - 139104*ep^4*mtt^6*t^11 - 247128*ep^5*mtt^6*t^11 - 210000*ep^6*mtt^6*t^11 - 68544*ep^7*mtt^6*t^11 + 12141*ep^2*mtt^5*mWW*t^11 + 121881*ep^3*mtt^5*mWW*t^11 + 456249*ep^4*mtt^5*mWW*t^11 + 809763*ep^5*mtt^5*mWW*t^11 + 687390*ep^6*mtt^5*mWW*t^11 + 224136*ep^7*mtt^5*mWW*t^11 - 13233*ep^2*mtt^4*mWW^2*t^11 - 132567*ep^3*mtt^4*mWW^2*t^11 - 494913*ep^4*mtt^4*mWW^2*t^11 - 875661*ep^5*mtt^4*mWW^2*t^11 - 740874*ep^6*mtt^4*mWW^2*t^11 - 240792*ep^7*mtt^4*mWW^2*t^11 - 198*ep*mtt^3*mWW^3*t^11 + 948*ep^2*mtt^3*mWW^3*t^11 + 21102*ep^3*mtt^3*mWW^3*t^11 + 89076*ep^4*mtt^3*mWW^3*t^11 + 160752*ep^5*mtt^3*mWW^3*t^11 + 133248*ep^6*mtt^3*mWW^3*t^11 + 41472*ep^7*mtt^3*mWW^3*t^11 + 486*ep*mtt^2*mWW^4*t^11 + 9096*ep^2*mtt^2*mWW^4*t^11 + 61962*ep^3*mtt^2*mWW^4*t^11 + 202824*ep^4*mtt^2*mWW^4*t^11 + 344736*ep^5*mtt^2*mWW^4*t^11 + 292944*ep^6*mtt^2*mWW^4*t^11 + 98112*ep^7*mtt^2*mWW^4*t^11 - 378*ep*mtt*mWW^5*t^11 - 6633*ep^2*mtt*mWW^5*t^11 - 43599*ep^3*mtt*mWW^5*t^11 - 139845*ep^4*mtt*mWW^5*t^11 - 235131*ep^5*mtt*mWW^5*t^11 - 199086*ep^6*mtt*mWW^5*t^11 - 66888*ep^7*mtt*mWW^5*t^11 + 90*ep*mWW^6*t^11 + 1377*ep^2*mWW^6*t^11 + 8349*ep^3*mWW^6*t^11 + 25713*ep^4*mWW^6*t^11 + 42669*ep^5*mWW^6*t^11 + 36378*ep^6*mWW^6*t^11 + 12504*ep^7*mWW^6*t^11 + 11712*ep^2*mtt^5*s*t^11 + 117504*ep^3*mtt^5*s*t^11 + 439536*ep^4*mtt^5*s*t^11 + 779472*ep^5*mtt^5*s*t^11 + 661152*ep^6*mtt^5*s*t^11 + 215424*ep^7*mtt^5*s*t^11 + 2976*ep*mtt^4*mWW*s*t^11 - 15750*ep^2*mtt^4*mWW*s*t^11 - 345356*ep^3*mtt^4*mWW*s*t^11 - 1509018*ep^4*mtt^4*mWW*s*t^11 - 2854292*ep^5*mtt^4*mWW*s*t^11 - 2504352*ep^6*mtt^4*mWW*s*t^11 - 832448*ep^7*mtt^4*mWW*s*t^11 - 9024*ep*mtt^3*mWW^2*s*t^11 - 23758*ep^2*mtt^3*mWW^2*s*t^11 + 330316*ep^3*mtt^3*mWW^2*s*t^11 + 1896470*ep^4*mtt^3*mWW^2*s*t^11 + 3906644*ep^5*mtt^3*mWW^2*s*t^11 + 3567928*ep^6*mtt^3*mWW^2*s*t^11 + 1212704*ep^7*mtt^3*mWW^2*s*t^11 + 9440*ep*mtt^2*mWW^3*s*t^11 + 52888*ep^2*mtt^2*mWW^3*s*t^11 - 65162*ep^3*mtt^2*mWW^3*s*t^11 - 938108*ep^4*mtt^2*mWW^3*s*t^11 - 2234678*ep^5*mtt^2*mWW^3*s*t^11 - 2161052*ep^6*mtt^2*mWW^3*s*t^11 - 755728*ep^7*mtt^2*mWW^3*s*t^11 - 3676*ep*mtt*mWW^4*s*t^11 - 29684*ep^2*mtt*mWW^4*s*t^11 - 65238*ep^3*mtt*mWW^4*s*t^11 + 27904*ep^4*mtt*mWW^4*s*t^11 + 271458*ep^5*mtt*mWW^4*s*t^11 + 330484*ep^6*mtt*mWW^4*s*t^11 + 125872*ep^7*mtt*mWW^4*s*t^11 + 284*ep*mWW^5*s*t^11 + 4592*ep^2*mWW^5*s*t^11 + 27936*ep^3*mWW^5*s*t^11 + 83216*ep^4*mWW^5*s*t^11 + 131396*ep^5*mWW^5*s*t^11 + 105840*ep^6*mWW^5*s*t^11 + 34176*ep^7*mWW^5*s*t^11 - 12048*ep^2*mtt^4*s^2*t^11 - 120696*ep^3*mtt^4*s^2*t^11 - 450624*ep^4*mtt^4*s^2*t^11 - 797448*ep^5*mtt^4*s^2*t^11 - 674928*ep^6*mtt^4*s^2*t^11 - 219456*ep^7*mtt^4*s^2*t^11 - 3072*ep*mtt^3*mWW*s^2*t^11 + 12336*ep^2*mtt^3*mWW*s^2*t^11 + 316504*ep^3*mtt^3*mWW*s^2*t^11 + 1405048*ep^4*mtt^3*mWW*s^2*t^11 + 2669648*ep^5*mtt^3*mWW*s^2*t^11 + 2345216*ep^6*mtt^3*mWW*s^2*t^11 + 779520*ep^7*mtt^3*mWW*s^2*t^11 + 8448*ep*mtt^2*mWW^2*s^2*t^11 + 26376*ep^2*mtt^2*mWW^2*s^2*t^11 - 266324*ep^3*mtt^2*mWW^2*s^2*t^11 - 1608680*ep^4*mtt^2*mWW^2*s^2*t^11 - 3350788*ep^5*mtt^2*mWW^2*s^2*t^11 - 3071896*ep^6*mtt^2*mWW^2*s^2*t^11 - 1045536*ep^7*mtt^2*mWW^2*s^2*t^11 - 7680*ep*mtt*mWW^3*s^2*t^11 - 41568*ep^2*mtt*mWW^3*s^2*t^11 + 65920*ep^3*mtt*mWW^3*s^2*t^11 + 804712*ep^4*mtt*mWW^3*s^2*t^11 + 1882424*ep^5*mtt*mWW^3*s^2*t^11 + 1807856*ep^6*mtt*mWW^3*s^2*t^11 + 630336*ep^7*mtt*mWW^3*s^2*t^11 + 2304*ep*mWW^4*s^2*t^11 + 14904*ep^2*mWW^4*s^2*t^11 + 4596*ep^3*mWW^4*s^2*t^11 - 150456*ep^4*mWW^4*s^2*t^11 - 403836*ep^5*mWW^4*s^2*t^11 - 406248*ep^6*mWW^4*s^2*t^11 - 144864*ep^7*mWW^4*s^2*t^11 + 4032*ep^2*mtt^3*s^3*t^11 + 40320*ep^3*mtt^3*s^3*t^11 + 150192*ep^4*mtt^3*s^3*t^11 + 265104*ep^5*mtt^3*s^3*t^11 + 223776*ep^6*mtt^3*s^3*t^11 + 72576*ep^7*mtt^3*s^3*t^11 - 9408*ep^2*mtt^2*mWW*s^3*t^11 - 94080*ep^3*mtt^2*mWW*s^3*t^11 - 350448*ep^4*mtt^2*mWW*s^3*t^11 - 618576*ep^5*mtt^2*mWW*s^3*t^11 - 522144*ep^6*mtt^2*mWW*s^3*t^11 - 169344*ep^7*mtt^2*mWW*s^3*t^11 + 6720*ep^2*mtt*mWW^2*s^3*t^11 + 67200*ep^3*mtt*mWW^2*s^3*t^11 + 250320*ep^4*mtt*mWW^2*s^3*t^11 + 441840*ep^5*mtt*mWW^2*s^3*t^11 + 372960*ep^6*mtt*mWW^2*s^3*t^11 + 120960*ep^7*mtt*mWW^2*s^3*t^11 - 1344*ep^2*mWW^3*s^3*t^11 - 13440*ep^3*mWW^3*s^3*t^11 - 50064*ep^4*mWW^3*s^3*t^11 - 88368*ep^5*mWW^3*s^3*t^11 - 74592*ep^6*mWW^3*s^3*t^11 - 24192*ep^7*mWW^3*s^3*t^11 + 1632*ep^2*mtt^5*t^12 + 16368*ep^3*mtt^5*t^12 + 61200*ep^4*mtt^5*t^12 + 108480*ep^5*mtt^5*t^12 + 91968*ep^6*mtt^5*t^12 + 29952*ep^7*mtt^5*t^12 - 5241*ep^2*mtt^4*mWW*t^12 - 52551*ep^3*mtt^4*mWW*t^12 - 196425*ep^4*mtt^4*mWW*t^12 - 348045*ep^5*mtt^4*mWW*t^12 - 294954*ep^6*mtt^4*mWW*t^12 - 96024*ep^7*mtt^4*mWW*t^12 + 5784*ep^2*mtt^3*mWW^2*t^12 + 57954*ep^3*mtt^3*mWW^2*t^12 + 216420*ep^4*mtt^3*mWW^2*t^12 + 383070*ep^5*mtt^3*mWW^2*t^12 + 324276*ep^6*mtt^3*mWW^2*t^12 + 105456*ep^7*mtt^3*mWW^2*t^12 + 12*ep*mtt^2*mWW^3*t^12 - 2052*ep^2*mtt^2*mWW^3*t^12 - 21222*ep^3*mtt^2*mWW^3*t^12 - 79680*ep^4*mtt^2*mWW^3*t^12 - 140862*ep^5*mtt^2*mWW^3*t^12 - 118788*ep^6*mtt^2*mWW^3*t^12 - 38448*ep^7*mtt^2*mWW^3*t^12 - 24*ep*mtt*mWW^4*t^12 - 444*ep^2*mtt*mWW^4*t^12 - 3054*ep^3*mtt*mWW^4*t^12 - 10200*ep^4*mtt*mWW^4*t^12 - 17706*ep^5*mtt*mWW^4*t^12 - 15276*ep^6*mtt*mWW^4*t^12 - 5136*ep^7*mtt*mWW^4*t^12 + 12*ep*mWW^5*t^12 + 321*ep^2*mWW^5*t^12 + 2505*ep^3*mWW^5*t^12 + 8685*ep^4*mWW^5*t^12 + 15063*ep^5*mWW^5*t^12 + 12774*ep^6*mWW^5*t^12 + 4200*ep^7*mWW^5*t^12 - 3396*ep^2*mtt^4*s*t^12 - 34014*ep^3*mtt^4*s*t^12 - 126960*ep^4*mtt^4*s*t^12 - 224610*ep^5*mtt^4*s*t^12 - 190044*ep^6*mtt^4*s*t^12 - 61776*ep^7*mtt^4*s*t^12 - 384*ep*mtt^3*mWW*s*t^12 + 7344*ep^2*mtt^3*mWW*s*t^12 + 97664*ep^3*mtt^3*mWW*s*t^12 + 392444*ep^4*mtt^3*mWW*s*t^12 + 717172*ep^5*mtt^3*mWW*s*t^12 + 617512*ep^6*mtt^3*mWW*s*t^12 + 202848*ep^7*mtt^3*mWW*s*t^12 + 1152*ep*mtt^2*mWW^2*s*t^12 - 2208*ep^2*mtt^2*mWW^2*s*t^12 - 94440*ep^3*mtt^2*mWW^2*s*t^12 - 436236*ep^4*mtt^2*mWW^2*s*t^12 - 840444*ep^5*mtt^2*mWW^2*s*t^12 - 743256*ep^6*mtt^2*mWW^2*s*t^12 - 247968*ep^7*mtt^2*mWW^2*s*t^12 - 1152*ep*mtt*mWW^3*s*t^12 - 4032*ep^2*mtt*mWW^3*s*t^12 + 31944*ep^3*mtt*mWW^3*s*t^12 + 202980*ep^4*mtt*mWW^3*s*t^12 + 427812*ep^5*mtt*mWW^3*s*t^12 + 394152*ep^6*mtt*mWW^3*s*t^12 + 134496*ep^7*mtt*mWW^3*s*t^12 + 384*ep*mWW^4*s*t^12 + 2292*ep^2*mWW^4*s*t^12 - 1154*ep^3*mWW^4*s*t^12 - 32228*ep^4*mWW^4*s*t^12 - 79930*ep^5*mWW^4*s*t^12 - 78364*ep^6*mWW^4*s*t^12 - 27600*ep^7*mWW^4*s*t^12 + 1728*ep^2*mtt^3*s^2*t^12 + 17280*ep^3*mtt^3*s^2*t^12 + 64368*ep^4*mtt^3*s^2*t^12 + 113616*ep^5*mtt^3*s^2*t^12 + 95904*ep^6*mtt^3*s^2*t^12 + 31104*ep^7*mtt^3*s^2*t^12 - 4416*ep^2*mtt^2*mWW*s^2*t^12 - 44160*ep^3*mtt^2*mWW*s^2*t^12 - 164496*ep^4*mtt^2*mWW*s^2*t^12 - 290352*ep^5*mtt^2*mWW*s^2*t^12 - 245088*ep^6*mtt^2*mWW*s^2*t^12 - 79488*ep^7*mtt^2*mWW*s^2*t^12 + 3648*ep^2*mtt*mWW^2*s^2*t^12 + 36480*ep^3*mtt*mWW^2*s^2*t^12 + 135888*ep^4*mtt*mWW^2*s^2*t^12 + 239856*ep^5*mtt*mWW^2*s^2*t^12 + 202464*ep^6*mtt*mWW^2*s^2*t^12 + 65664*ep^7*mtt*mWW^2*s^2*t^12 - 960*ep^2*mWW^3*s^2*t^12 - 9600*ep^3*mWW^3*s^2*t^12 - 35760*ep^4*mWW^3*s^2*t^12 - 63120*ep^5*mWW^3*s^2*t^12 - 53280*ep^6*mWW^3*s^2*t^12 - 17280*ep^7*mWW^3*s^2*t^12 - 420*ep^2*mtt^4*t^13 - 4206*ep^3*mtt^4*t^13 - 15696*ep^4*mtt^4*t^13 - 27762*ep^5*mtt^4*t^13 - 23484*ep^6*mtt^4*t^13 - 7632*ep^7*mtt^4*t^13 + 1308*ep^2*mtt^3*mWW*t^13 + 13098*ep^3*mtt^3*mWW*t^13 + 48876*ep^4*mtt^3*mWW*t^13 + 86442*ep^5*mtt^3*mWW*t^13 + 73116*ep^6*mtt^3*mWW*t^13 + 23760*ep^7*mtt^3*mWW*t^13 - 1404*ep^2*mtt^2*mWW^2*t^13 - 14058*ep^3*mtt^2*mWW^2*t^13 - 52452*ep^4*mtt^2*mWW^2*t^13 - 92754*ep^5*mtt^2*mWW^2*t^13 - 78444*ep^6*mtt^2*mWW^2*t^13 - 25488*ep^7*mtt^2*mWW^2*t^13 + 564*ep^2*mtt*mWW^3*t^13 + 5646*ep^3*mtt*mWW^3*t^13 + 21060*ep^4*mtt*mWW^3*t^13 + 37230*ep^5*mtt*mWW^3*t^13 + 31476*ep^6*mtt*mWW^3*t^13 + 10224*ep^7*mtt*mWW^3*t^13 - 48*ep^2*mWW^4*t^13 - 480*ep^3*mWW^4*t^13 - 1788*ep^4*mWW^4*t^13 - 3156*ep^5*mWW^4*t^13 - 2664*ep^6*mWW^4*t^13 - 864*ep^7*mWW^4*t^13 + 432*ep^2*mtt^3*s*t^13 + 4320*ep^3*mtt^3*s*t^13 + 16092*ep^4*mtt^3*s*t^13 + 28404*ep^5*mtt^3*s*t^13 + 23976*ep^6*mtt^3*s*t^13 + 7776*ep^7*mtt^3*s*t^13 - 1200*ep^2*mtt^2*mWW*s*t^13 - 12000*ep^3*mtt^2*mWW*s*t^13 - 44700*ep^4*mtt^2*mWW*s*t^13 - 78900*ep^5*mtt^2*mWW*s*t^13 - 66600*ep^6*mtt^2*mWW*s*t^13 - 21600*ep^7*mtt^2*mWW*s*t^13 + 1104*ep^2*mtt*mWW^2*s*t^13 + 11040*ep^3*mtt*mWW^2*s*t^13 + 41124*ep^4*mtt*mWW^2*s*t^13 + 72588*ep^5*mtt*mWW^2*s*t^13 + 61272*ep^6*mtt*mWW^2*s*t^13 + 19872*ep^7*mtt*mWW^2*s*t^13 - 336*ep^2*mWW^3*s*t^13 - 3360*ep^3*mWW^3*s*t^13 - 12516*ep^4*mWW^3*s*t^13 - 22092*ep^5*mWW^3*s*t^13 - 18648*ep^6*mWW^3*s*t^13 - 6048*ep^7*mWW^3*s*t^13 + 48*ep^2*mtt^3*t^14 + 480*ep^3*mtt^3*t^14 + 1788*ep^4*mtt^3*t^14 + 3156*ep^5*mtt^3*t^14 + 2664*ep^6*mtt^3*t^14 + 864*ep^7*mtt^3*t^14 - 144*ep^2*mtt^2*mWW*t^14 - 1440*ep^3*mtt^2*mWW*t^14 - 5364*ep^4*mtt^2*mWW*t^14 - 9468*ep^5*mtt^2*mWW*t^14 - 7992*ep^6*mtt^2*mWW*t^14 - 2592*ep^7*mtt^2*mWW*t^14 + 144*ep^2*mtt*mWW^2*t^14 + 1440*ep^3*mtt*mWW^2*t^14 + 5364*ep^4*mtt*mWW^2*t^14 + 9468*ep^5*mtt*mWW^2*t^14 + 7992*ep^6*mtt*mWW^2*t^14 + 2592*ep^7*mtt*mWW^2*t^14 - 48*ep^2*mWW^3*t^14 - 480*ep^3*mWW^3*t^14 - 1788*ep^4*mWW^3*t^14 - 3156*ep^5*mWW^3*t^14 - 2664*ep^6*mWW^3*t^14 - 864*ep^7*mWW^3*t^14)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*(-mtt + mWW + s)*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^9*mWW^3*s^3 + 820*ep^2*mtt^9*mWW^3*s^3 + 3780*ep^3*mtt^9*mWW^3*s^3 + 7900*ep^4*mtt^9*mWW^3*s^3 + 7680*ep^5*mtt^9*mWW^3*s^3 + 2800*ep^6*mtt^9*mWW^3*s^3 - 292*ep*mtt^8*mWW^4*s^3 - 3824*ep^2*mtt^8*mWW^4*s^3 - 17356*ep^3*mtt^8*mWW^4*s^3 - 36080*ep^4*mtt^8*mWW^4*s^3 - 35056*ep^5*mtt^8*mWW^4*s^3 - 12800*ep^6*mtt^8*mWW^4*s^3 + 476*ep*mtt^7*mWW^5*s^3 + 6032*ep^2*mtt^7*mWW^5*s^3 + 27140*ep^3*mtt^7*mWW^5*s^3 + 56480*ep^4*mtt^7*mWW^5*s^3 + 55184*ep^5*mtt^7*mWW^5*s^3 + 20288*ep^6*mtt^7*mWW^5*s^3 - 164*ep*mtt^6*mWW^6*s^3 - 2000*ep^2*mtt^6*mWW^6*s^3 - 9164*ep^3*mtt^6*mWW^6*s^3 - 19856*ep^4*mtt^6*mWW^6*s^3 - 20336*ep^5*mtt^6*mWW^6*s^3 - 7808*ep^6*mtt^6*mWW^6*s^3 - 364*ep*mtt^5*mWW^7*s^3 - 4552*ep^2*mtt^5*mWW^7*s^3 - 20020*ep^3*mtt^5*mWW^7*s^3 - 40552*ep^4*mtt^5*mWW^7*s^3 - 38512*ep^5*mtt^5*mWW^7*s^3 - 13792*ep^6*mtt^5*mWW^7*s^3 + 436*ep*mtt^4*mWW^8*s^3 + 5488*ep^2*mtt^4*mWW^8*s^3 + 24700*ep^3*mtt^4*mWW^8*s^3 + 51568*ep^4*mtt^4*mWW^8*s^3 + 50608*ep^5*mtt^4*mWW^8*s^3 + 18688*ep^6*mtt^4*mWW^8*s^3 - 172*ep*mtt^3*mWW^9*s^3 - 2288*ep^2*mtt^3*mWW^9*s^3 - 10804*ep^3*mtt^3*mWW^9*s^3 - 23552*ep^4*mtt^3*mWW^9*s^3 - 24016*ep^5*mtt^3*mWW^9*s^3 - 9152*ep^6*mtt^3*mWW^9*s^3 + 20*ep*mtt^2*mWW^10*s^3 + 336*ep^2*mtt^2*mWW^10*s^3 + 1820*ep^3*mtt^2*mWW^10*s^3 + 4368*ep^4*mtt^2*mWW^10*s^3 + 4784*ep^5*mtt^2*mWW^10*s^3 + 1920*ep^6*mtt^2*mWW^10*s^3 - 12*ep^2*mtt*mWW^11*s^3 - 96*ep^3*mtt*mWW^11*s^3 - 276*ep^4*mtt*mWW^11*s^3 - 336*ep^5*mtt*mWW^11*s^3 - 144*ep^6*mtt*mWW^11*s^3 - 300*ep*mtt^8*mWW^3*s^4 - 4100*ep^2*mtt^8*mWW^3*s^4 - 18900*ep^3*mtt^8*mWW^3*s^4 - 39500*ep^4*mtt^8*mWW^3*s^4 - 38400*ep^5*mtt^8*mWW^3*s^4 - 14000*ep^6*mtt^8*mWW^3*s^4 + 1238*ep*mtt^7*mWW^4*s^4 + 16146*ep^2*mtt^7*mWW^4*s^4 + 73134*ep^3*mtt^7*mWW^4*s^4 + 151870*ep^4*mtt^7*mWW^4*s^4 + 147484*ep^5*mtt^7*mWW^4*s^4 + 53840*ep^6*mtt^7*mWW^4*s^4 - 1522*ep*mtt^6*mWW^5*s^4 - 19126*ep^2*mtt^6*mWW^5*s^4 - 85762*ep^3*mtt^6*mWW^5*s^4 - 178330*ep^4*mtt^6*mWW^5*s^4 - 174364*ep^5*mtt^6*mWW^5*s^4 - 64192*ep^6*mtt^6*mWW^5*s^4 - 106*ep*mtt^5*mWW^6*s^4 - 1598*ep^2*mtt^5*mWW^6*s^4 - 6642*ep^3*mtt^5*mWW^6*s^4 - 11122*ep^4*mtt^5*mWW^6*s^4 - 7556*ep^5*mtt^5*mWW^6*s^4 - 1584*ep^6*mtt^5*mWW^6*s^4 + 1574*ep*mtt^4*mWW^7*s^4 + 19746*ep^2*mtt^4*mWW^7*s^4 + 87718*ep^3*mtt^4*mWW^7*s^4 + 180014*ep^4*mtt^4*mWW^7*s^4 + 173412*ep^5*mtt^4*mWW^7*s^4 + 62944*ep^6*mtt^4*mWW^7*s^4 - 1134*ep*mtt^3*mWW^8*s^4 - 14458*ep^2*mtt^3*mWW^8*s^4 - 65702*ep^3*mtt^3*mWW^8*s^4 - 138390*ep^4*mtt^3*mWW^8*s^4 - 136972*ep^5*mtt^3*mWW^8*s^4 - 50960*ep^6*mtt^3*mWW^8*s^4 + 250*ep*mtt^2*mWW^9*s^4 + 3502*ep^2*mtt^2*mWW^9*s^4 + 17034*ep^3*mtt^2*mWW^9*s^4 + 37986*ep^4*mtt^2*mWW^9*s^4 + 39500*ep^5*mtt^2*mWW^9*s^4 + 15296*ep^6*mtt^2*mWW^9*s^4 + 2*ep*mtt*mWW^10*s^4 - 90*ep^2*mtt*mWW^10*s^4 - 790*ep^3*mtt*mWW^10*s^4 - 2358*ep^4*mtt*mWW^10*s^4 - 2956*ep^5*mtt*mWW^10*s^4 - 1296*ep^6*mtt*mWW^10*s^4 - 2*ep*mWW^11*s^4 - 22*ep^2*mWW^11*s^4 - 90*ep^3*mWW^11*s^4 - 170*ep^4*mWW^11*s^4 - 148*ep^5*mWW^11*s^4 - 48*ep^6*mWW^11*s^4 + 600*ep*mtt^7*mWW^3*s^5 + 8200*ep^2*mtt^7*mWW^3*s^5 + 37800*ep^3*mtt^7*mWW^3*s^5 + 79000*ep^4*mtt^7*mWW^3*s^5 + 76800*ep^5*mtt^7*mWW^3*s^5 + 28000*ep^6*mtt^7*mWW^3*s^5 - 2032*ep*mtt^6*mWW^4*s^5 - 26344*ep^2*mtt^6*mWW^4*s^5 - 118976*ep^3*mtt^6*mWW^4*s^5 - 246680*ep^4*mtt^6*mWW^4*s^5 - 239376*ep^5*mtt^6*mWW^4*s^5 - 87360*ep^6*mtt^6*mWW^4*s^5 + 1640*ep*mtt^5*mWW^5*s^5 + 20256*ep^2*mtt^5*mWW^5*s^5 + 90216*ep^3*mtt^5*mWW^5*s^5 + 187360*ep^4*mtt^5*mWW^5*s^5 + 183568*ep^5*mtt^5*mWW^5*s^5 + 67808*ep^6*mtt^5*mWW^5*s^5 + 1168*ep*mtt^4*mWW^6*s^5 + 15072*ep^2*mtt^4*mWW^6*s^5 + 66992*ep^3*mtt^4*mWW^6*s^5 + 135712*ep^4*mtt^4*mWW^6*s^5 + 128064*ep^5*mtt^4*mWW^6*s^5 + 45440*ep^6*mtt^4*mWW^6*s^5 - 2200*ep*mtt^3*mWW^7*s^5 - 27672*ep^2*mtt^3*mWW^7*s^5 - 123592*ep^3*mtt^3*mWW^7*s^5 - 255432*ep^4*mtt^3*mWW^7*s^5 - 248032*ep^5*mtt^3*mWW^7*s^5 - 90720*ep^6*mtt^3*mWW^7*s^5 + 880*ep*mtt^2*mWW^8*s^5 + 11448*ep^2*mtt^2*mWW^8*s^5 + 52704*ep^3*mtt^2*mWW^8*s^5 + 112328*ep^4*mtt^2*mWW^8*s^5 + 112496*ep^5*mtt^2*mWW^8*s^5 + 42304*ep^6*mtt^2*mWW^8*s^5 - 40*ep*mtt*mWW^9*s^5 - 784*ep^2*mtt*mWW^9*s^5 - 4424*ep^3*mtt*mWW^9*s^5 - 10928*ep^4*mtt*mWW^9*s^5 - 12336*ep^5*mtt*mWW^9*s^5 - 5088*ep^6*mtt*mWW^9*s^5 - 16*ep*mWW^10*s^5 - 176*ep^2*mWW^10*s^5 - 720*ep^3*mWW^10*s^5 - 1360*ep^4*mWW^10*s^5 - 1184*ep^5*mWW^10*s^5 - 384*ep^6*mWW^10*s^5 - 600*ep*mtt^6*mWW^3*s^6 - 8200*ep^2*mtt^6*mWW^3*s^6 - 37800*ep^3*mtt^6*mWW^3*s^6 - 79000*ep^4*mtt^6*mWW^3*s^6 - 76800*ep^5*mtt^6*mWW^3*s^6 - 28000*ep^6*mtt^6*mWW^3*s^6 + 1588*ep*mtt^5*mWW^4*s^6 + 20396*ep^2*mtt^5*mWW^4*s^6 + 91684*ep^3*mtt^5*mWW^4*s^6 + 189620*ep^4*mtt^5*mWW^4*s^6 + 183784*ep^5*mtt^5*mWW^4*s^6 + 67040*ep^6*mtt^5*mWW^4*s^6 - 548*ep*mtt^4*mWW^5*s^6 - 6332*ep^2*mtt^4*mWW^5*s^6 - 27476*ep^3*mtt^4*mWW^5*s^6 - 56900*ep^4*mtt^4*mWW^5*s^6 - 56360*ep^5*mtt^4*mWW^5*s^6 - 21152*ep^6*mtt^4*mWW^5*s^6 - 1432*ep*mtt^3*mWW^6*s^6 - 18200*ep^2*mtt^3*mWW^6*s^6 - 81112*ep^3*mtt^3*mWW^6*s^6 - 166184*ep^4*mtt^3*mWW^6*s^6 - 159376*ep^5*mtt^3*mWW^6*s^6 - 57536*ep^6*mtt^3*mWW^6*s^6 + 1184*ep*mtt^2*mWW^7*s^6 + 14928*ep^2*mtt^2*mWW^7*s^6 + 66896*ep^3*mtt^2*mWW^7*s^6 + 138960*ep^4*mtt^2*mWW^7*s^6 + 135824*ep^5*mtt^2*mWW^7*s^6 + 50016*ep^6*mtt^2*mWW^7*s^6 - 156*ep*mtt*mWW^8*s^6 - 2196*ep^2*mtt*mWW^8*s^6 - 10572*ep^3*mtt*mWW^8*s^6 - 23436*ep^4*mtt*mWW^8*s^6 - 24408*ep^5*mtt*mWW^8*s^6 - 9504*ep^6*mtt*mWW^8*s^6 - 36*ep*mWW^9*s^6 - 396*ep^2*mWW^9*s^6 - 1620*ep^3*mWW^9*s^6 - 3060*ep^4*mWW^9*s^6 - 2664*ep^5*mWW^9*s^6 - 864*ep^6*mWW^9*s^6 + 300*ep*mtt^5*mWW^3*s^7 + 4100*ep^2*mtt^5*mWW^3*s^7 + 18900*ep^3*mtt^5*mWW^3*s^7 + 39500*ep^4*mtt^5*mWW^3*s^7 + 38400*ep^5*mtt^5*mWW^3*s^7 + 14000*ep^6*mtt^5*mWW^3*s^7 - 572*ep*mtt^4*mWW^4*s^7 - 7224*ep^2*mtt^4*mWW^4*s^7 - 32196*ep^3*mtt^4*mWW^4*s^7 - 66280*ep^4*mtt^4*mWW^4*s^7 - 64096*ep^5*mtt^4*mWW^4*s^7 - 23360*ep^6*mtt^4*mWW^4*s^7 - 116*ep*mtt^3*mWW^5*s^7 - 1760*ep^2*mtt^3*mWW^5*s^7 - 8348*ep^3*mtt^3*mWW^5*s^7 - 17360*ep^4*mtt^3*mWW^5*s^7 - 16448*ep^5*mtt^3*mWW^5*s^7 - 5792*ep^6*mtt^3*mWW^5*s^7 + 604*ep*mtt^2*mWW^6*s^7 + 7576*ep^2*mtt^2*mWW^6*s^7 + 33636*ep^3*mtt^2*mWW^6*s^7 + 69000*ep^4*mtt^2*mWW^6*s^7 + 66464*ep^5*mtt^2*mWW^6*s^7 + 24128*ep^6*mtt^2*mWW^6*s^7 - 184*ep*mtt*mWW^7*s^7 - 2340*ep^2*mtt*mWW^7*s^7 - 10552*ep^3*mtt*mWW^7*s^7 - 22140*ep^4*mtt*mWW^7*s^7 - 21952*ep^5*mtt*mWW^7*s^7 - 8208*ep^6*mtt*mWW^7*s^7 - 32*ep*mWW^8*s^7 - 352*ep^2*mWW^8*s^7 - 1440*ep^3*mWW^8*s^7 - 2720*ep^4*mWW^8*s^7 - 2368*ep^5*mWW^8*s^7 - 768*ep^6*mWW^8*s^7 - 60*ep*mtt^4*mWW^3*s^8 - 820*ep^2*mtt^4*mWW^3*s^8 - 3780*ep^3*mtt^4*mWW^3*s^8 - 7900*ep^4*mtt^4*mWW^3*s^8 - 7680*ep^5*mtt^4*mWW^3*s^8 - 2800*ep^6*mtt^4*mWW^3*s^8 + 70*ep*mtt^3*mWW^4*s^8 + 850*ep^2*mtt^3*mWW^4*s^8 + 3710*ep^3*mtt^3*mWW^4*s^8 + 7550*ep^4*mtt^3*mWW^4*s^8 + 7260*ep^5*mtt^3*mWW^4*s^8 + 2640*ep^6*mtt^3*mWW^4*s^8 + 70*ep*mtt^2*mWW^5*s^8 + 930*ep^2*mtt^2*mWW^5*s^8 + 4230*ep^3*mtt^2*mWW^5*s^8 + 8750*ep^4*mtt^2*mWW^5*s^8 + 8420*ep^5*mtt^2*mWW^5*s^8 + 3040*ep^6*mtt^2*mWW^5*s^8 - 70*ep*mtt*mWW^6*s^8 - 850*ep^2*mtt*mWW^6*s^8 - 3710*ep^3*mtt*mWW^6*s^8 - 7550*ep^4*mtt*mWW^6*s^8 - 7260*ep^5*mtt*mWW^6*s^8 - 2640*ep^6*mtt*mWW^6*s^8 - 10*ep*mWW^7*s^8 - 110*ep^2*mWW^7*s^8 - 450*ep^3*mWW^7*s^8 - 850*ep^4*mWW^7*s^8 - 740*ep^5*mWW^7*s^8 - 240*ep^6*mWW^7*s^8 + 108*ep*mtt^10*mWW^3*s*t + 1188*ep^2*mtt^10*mWW^3*s*t + 4992*ep^3*mtt^10*mWW^3*s*t + 10128*ep^4*mtt^10*mWW^3*s*t + 9984*ep^5*mtt^10*mWW^3*s*t + 3840*ep^6*mtt^10*mWW^3*s*t - 102*mtt^9*mWW^4*s*t - 1926*ep*mtt^9*mWW^4*s*t - 13602*ep^2*mtt^9*mWW^4*s*t - 47130*ep^3*mtt^9*mWW^4*s*t - 86136*ep^4*mtt^9*mWW^4*s*t - 79752*ep^5*mtt^9*mWW^4*s*t - 29472*ep^6*mtt^9*mWW^4*s*t + 492*mtt^8*mWW^5*s*t + 7776*ep*mtt^8*mWW^5*s*t + 48984*ep^2*mtt^8*mWW^5*s*t + 157620*ep^3*mtt^8*mWW^5*s*t + 274368*ep^4*mtt^8*mWW^5*s*t + 245904*ep^5*mtt^8*mWW^5*s*t + 88896*ep^6*mtt^8*mWW^5*s*t - 930*mtt^7*mWW^6*s*t - 13770*ep*mtt^7*mWW^6*s*t - 82470*ep^2*mtt^7*mWW^6*s*t - 255870*ep^3*mtt^7*mWW^6*s*t - 434280*ep^4*mtt^7*mWW^6*s*t - 382680*ep^5*mtt^7*mWW^6*s*t - 136800*ep^6*mtt^7*mWW^6*s*t + 840*mtt^6*mWW^7*s*t + 12060*ep*mtt^6*mWW^7*s*t + 70500*ep^2*mtt^6*mWW^7*s*t + 215160*ep^3*mtt^6*mWW^7*s*t + 361680*ep^4*mtt^6*mWW^7*s*t + 317280*ep^5*mtt^6*mWW^7*s*t + 113280*ep^6*mtt^6*mWW^7*s*t - 330*mtt^5*mWW^8*s*t - 4698*ep*mtt^5*mWW^8*s*t - 27438*ep^2*mtt^5*mWW^8*s*t - 84342*ep^3*mtt^5*mWW^8*s*t - 143688*ep^4*mtt^5*mWW^8*s*t - 128184*ep^5*mtt^5*mWW^8*s*t - 46560*ep^6*mtt^5*mWW^8*s*t + 12*mtt^4*mWW^9*s*t + 216*ep*mtt^4*mWW^9*s*t + 1632*ep^2*mtt^4*mWW^9*s*t + 6420*ep^3*mtt^4*mWW^9*s*t + 13536*ep^4*mtt^4*mWW^9*s*t + 14352*ep^5*mtt^4*mWW^9*s*t + 5952*ep^6*mtt^4*mWW^9*s*t + 18*mtt^3*mWW^10*s*t + 234*ep*mtt^3*mWW^10*s*t + 1206*ep^2*mtt^3*mWW^10*s*t + 3150*ep^3*mtt^3*mWW^10*s*t + 4392*ep^4*mtt^3*mWW^10*s*t + 3096*ep^5*mtt^3*mWW^10*s*t + 864*ep^6*mtt^3*mWW^10*s*t - 24*ep*mtt^10*mWW^2*s^2*t - 256*ep^2*mtt^10*mWW^2*s^2*t - 1032*ep^3*mtt^10*mWW^2*s^2*t - 1984*ep^4*mtt^10*mWW^2*s^2*t - 1824*ep^5*mtt^10*mWW^2*s^2*t - 640*ep^6*mtt^10*mWW^2*s^2*t - 428*ep*mtt^9*mWW^3*s^2*t - 4776*ep^2*mtt^9*mWW^3*s^2*t - 20804*ep^3*mtt^9*mWW^3*s^2*t - 44112*ep^4*mtt^9*mWW^3*s^2*t - 45512*ep^5*mtt^9*mWW^3*s^2*t - 18288*ep^6*mtt^9*mWW^3*s^2*t + 356*mtt^8*mWW^4*s^2*t + 6766*ep*mtt^8*mWW^4*s^2*t + 48030*ep^2*mtt^8*mWW^4*s^2*t + 168522*ep^3*mtt^8*mWW^4*s^2*t + 313634*ep^4*mtt^8*mWW^4*s^2*t + 296612*ep^5*mtt^8*mWW^4*s^2*t + 112112*ep^6*mtt^8*mWW^4*s^2*t - 1470*mtt^7*mWW^5*s^2*t - 23092*ep*mtt^7*mWW^5*s^2*t - 144756*ep^2*mtt^7*mWW^5*s^2*t - 465020*ep^3*mtt^7*mWW^5*s^2*t - 810730*ep^4*mtt^7*mWW^5*s^2*t - 729900*ep^5*mtt^7*mWW^5*s^2*t - 265808*ep^6*mtt^7*mWW^5*s^2*t + 2290*mtt^6*mWW^6*s^2*t + 33718*ep*mtt^6*mWW^6*s^2*t + 201118*ep^2*mtt^6*mWW^6*s^2*t + 621290*ep^3*mtt^6*mWW^6*s^2*t + 1049672*ep^4*mtt^6*mWW^6*s^2*t + 921096*ep^5*mtt^6*mWW^6*s^2*t + 328352*ep^6*mtt^6*mWW^6*s^2*t - 1580*mtt^5*mWW^7*s^2*t - 22936*ep*mtt^5*mWW^7*s^2*t - 135884*ep^2*mtt^5*mWW^7*s^2*t - 418952*ep^3*mtt^5*mWW^7*s^2*t - 708120*ep^4*mtt^5*mWW^7*s^2*t - 621792*ep^5*mtt^5*mWW^7*s^2*t - 221408*ep^6*mtt^5*mWW^7*s^2*t + 360*mtt^4*mWW^8*s^2*t + 5578*ep*mtt^4*mWW^8*s^2*t + 35386*ep^2*mtt^4*mWW^8*s^2*t + 116750*ep^3*mtt^4*mWW^8*s^2*t + 210098*ep^4*mtt^4*mWW^8*s^2*t + 194676*ep^5*mtt^4*mWW^8*s^2*t + 72240*ep^6*mtt^4*mWW^8*s^2*t + 74*mtt^3*mWW^9*s^2*t + 844*ep*mtt^3*mWW^9*s^2*t + 3620*ep^2*mtt^3*mWW^9*s^2*t + 6564*ep^3*mtt^3*mWW^9*s^2*t + 2902*ep^4*mtt^3*mWW^9*s^2*t - 4588*ep^5*mtt^3*mWW^9*s^2*t - 3920*ep^6*mtt^3*mWW^9*s^2*t - 30*mtt^2*mWW^10*s^2*t - 438*ep*mtt^2*mWW^10*s^2*t - 2614*ep^2*mtt^2*mWW^10*s^2*t - 7834*ep^3*mtt^2*mWW^10*s^2*t - 12284*ep^4*mtt^2*mWW^10*s^2*t - 9536*ep^5*mtt^2*mWW^10*s^2*t - 2880*ep^6*mtt^2*mWW^10*s^2*t + 12*ep*mtt*mWW^11*s^2*t + 132*ep^2*mtt*mWW^11*s^2*t + 516*ep^3*mtt*mWW^11*s^2*t + 924*ep^4*mtt*mWW^11*s^2*t + 768*ep^5*mtt*mWW^11*s^2*t + 240*ep^6*mtt*mWW^11*s^2*t + 144*ep*mtt^9*mWW^2*s^3*t + 1536*ep^2*mtt^9*mWW^2*s^3*t + 6192*ep^3*mtt^9*mWW^2*s^3*t + 11904*ep^4*mtt^9*mWW^2*s^3*t + 10944*ep^5*mtt^9*mWW^2*s^3*t + 3840*ep^6*mtt^9*mWW^2*s^3*t + 184*ep*mtt^8*mWW^3*s^3*t + 1344*ep^2*mtt^8*mWW^3*s^3*t + 7204*ep^3*mtt^8*mWW^3*s^3*t + 22668*ep^4*mtt^8*mWW^3*s^3*t + 33112*ep^5*mtt^8*mWW^3*s^3*t + 17568*ep^6*mtt^8*mWW^3*s^3*t - 398*mtt^7*mWW^4*s^3*t - 6246*ep*mtt^7*mWW^4*s^3*t - 35846*ep^2*mtt^7*mWW^4*s^3*t - 111282*ep^3*mtt^7*mWW^4*s^3*t - 204496*ep^4*mtt^7*mWW^4*s^3*t - 207724*ep^5*mtt^7*mWW^4*s^3*t - 88544*ep^6*mtt^7*mWW^4*s^3*t + 1344*mtt^6*mWW^5*s^3*t + 18662*ep*mtt^6*mWW^5*s^3*t + 100718*ep^2*mtt^6*mWW^5*s^3*t + 283466*ep^3*mtt^6*mWW^5*s^3*t + 451518*ep^4*mtt^6*mWW^5*s^3*t + 392884*ep^5*mtt^6*mWW^5*s^3*t + 146976*ep^6*mtt^6*mWW^5*s^3*t - 1588*mtt^5*mWW^6*s^3*t - 22394*ep*mtt^5*mWW^6*s^3*t - 126946*ep^2*mtt^5*mWW^6*s^3*t - 368782*ep^3*mtt^5*mWW^6*s^3*t - 582418*ep^4*mtt^5*mWW^6*s^3*t - 479144*ep^5*mtt^5*mWW^6*s^3*t - 162608*ep^6*mtt^5*mWW^6*s^3*t + 672*mtt^4*mWW^7*s^3*t + 11752*ep*mtt^4*mWW^7*s^3*t + 81816*ep^2*mtt^4*mWW^7*s^3*t + 278540*ep^3*mtt^4*mWW^7*s^3*t + 491852*ep^4*mtt^4*mWW^7*s^3*t + 431552*ep^5*mtt^4*mWW^7*s^3*t + 148080*ep^6*mtt^4*mWW^7*s^3*t + 42*mtt^3*mWW^8*s^3*t - 1710*ep*mtt^3*mWW^8*s^3*t - 24426*ep^2*mtt^3*mWW^8*s^3*t - 112818*ep^3*mtt^3*mWW^8*s^3*t - 237892*ep^4*mtt^3*mWW^8*s^3*t - 234476*ep^5*mtt^3*mWW^8*s^3*t - 86656*ep^6*mtt^3*mWW^8*s^3*t - 80*mtt^2*mWW^9*s^3*t - 542*ep*mtt^2*mWW^9*s^3*t + 910*ep^2*mtt^2*mWW^9*s^3*t + 15342*ep^3*mtt^2*mWW^9*s^3*t + 45142*ep^4*mtt^2*mWW^9*s^3*t + 53380*ep^5*mtt^2*mWW^9*s^3*t + 22208*ep^6*mtt^2*mWW^9*s^3*t + 8*mtt*mWW^10*s^3*t + 158*ep*mtt*mWW^10*s^3*t + 962*ep^2*mtt*mWW^10*s^3*t + 2338*ep^3*mtt*mWW^10*s^3*t + 1958*ep^4*mtt*mWW^10*s^3*t - 448*ep^5*mtt*mWW^10*s^3*t - 880*ep^6*mtt*mWW^10*s^3*t - 8*ep*mWW^11*s^3*t - 68*ep^2*mWW^11*s^3*t - 200*ep^3*mWW^11*s^3*t - 236*ep^4*mWW^11*s^3*t - 80*ep^5*mWW^11*s^3*t + 16*ep^6*mWW^11*s^3*t - 360*ep*mtt^8*mWW^2*s^4*t - 3840*ep^2*mtt^8*mWW^2*s^4*t - 15480*ep^3*mtt^8*mWW^2*s^4*t - 29760*ep^4*mtt^8*mWW^2*s^4*t - 27360*ep^5*mtt^8*mWW^2*s^4*t - 9600*ep^6*mtt^8*mWW^2*s^4*t + 1450*ep*mtt^7*mWW^3*s^4*t + 19590*ep^2*mtt^7*mWW^3*s^4*t + 83970*ep^3*mtt^7*mWW^3*s^4*t + 157610*ep^4*mtt^7*mWW^3*s^4*t + 132500*ep^5*mtt^7*mWW^3*s^4*t + 39280*ep^6*mtt^7*mWW^3*s^4*t + 76*mtt^6*mWW^4*s^4*t - 3378*ep*mtt^6*mWW^4*s^4*t - 54706*ep^2*mtt^6*mWW^4*s^4*t - 251106*ep^3*mtt^6*mWW^4*s^4*t - 498986*ep^4*mtt^6*mWW^4*s^4*t - 446252*ep^5*mtt^6*mWW^4*s^4*t - 143232*ep^6*mtt^6*mWW^4*s^4*t - 136*mtt^5*mWW^5*s^4*t + 3878*ep*mtt^5*mWW^5*s^4*t + 64674*ep^2*mtt^5*mWW^5*s^4*t + 310418*ep^3*mtt^5*mWW^5*s^4*t + 657502*ep^4*mtt^5*mWW^5*s^4*t + 638032*ep^5*mtt^5*mWW^5*s^4*t + 227840*ep^6*mtt^5*mWW^5*s^4*t - 18*mtt^4*mWW^6*s^4*t - 128*ep*mtt^4*mWW^6*s^4*t - 948*ep^2*mtt^4*mWW^6*s^4*t - 18028*ep^3*mtt^4*mWW^6*s^4*t - 77990*ep^4*mtt^4*mWW^6*s^4*t - 120456*ep^5*mtt^4*mWW^6*s^4*t - 61168*ep^6*mtt^4*mWW^6*s^4*t + 150*mtt^3*mWW^7*s^4*t - 3324*ep*mtt^3*mWW^7*s^4*t - 54160*ep^2*mtt^3*mWW^7*s^4*t - 247388*ep^3*mtt^3*mWW^7*s^4*t - 496546*ep^4*mtt^3*mWW^7*s^4*t - 455508*ep^5*mtt^3*mWW^7*s^4*t - 153648*ep^6*mtt^3*mWW^7*s^4*t - 82*mtt^2*mWW^8*s^4*t + 2184*ep*mtt^2*mWW^8*s^4*t + 34988*ep^2*mtt^2*mWW^8*s^4*t + 166400*ep^3*mtt^2*mWW^8*s^4*t + 354114*ep^4*mtt^2*mWW^8*s^4*t + 348620*ep^5*mtt^2*mWW^8*s^4*t + 127680*ep^6*mtt^2*mWW^8*s^4*t + 10*mtt*mWW^9*s^4*t - 276*ep*mtt*mWW^9*s^4*t - 5248*ep^2*mtt*mWW^9*s^4*t - 27928*ep^3*mtt*mWW^9*s^4*t - 65414*ep^4*mtt*mWW^9*s^4*t - 70160*ep^5*mtt*mWW^9*s^4*t - 27712*ep^6*mtt*mWW^9*s^4*t - 46*ep*mWW^10*s^4*t - 350*ep^2*mWW^10*s^4*t - 858*ep^3*mWW^10*s^4*t - 530*ep^4*mWW^10*s^4*t + 584*ep^5*mWW^10*s^4*t + 560*ep^6*mWW^10*s^4*t + 480*ep*mtt^7*mWW^2*s^5*t + 5120*ep^2*mtt^7*mWW^2*s^5*t + 20640*ep^3*mtt^7*mWW^2*s^5*t + 39680*ep^4*mtt^7*mWW^2*s^5*t + 36480*ep^5*mtt^7*mWW^2*s^5*t + 12800*ep^6*mtt^7*mWW^2*s^5*t - 2860*ep*mtt^6*mWW^3*s^5*t - 37860*ep^2*mtt^6*mWW^3*s^5*t - 166560*ep^3*mtt^6*mWW^3*s^5*t - 329360*ep^4*mtt^6*mWW^3*s^5*t - 300320*ep^5*mtt^6*mWW^3*s^5*t - 101440*ep^6*mtt^6*mWW^3*s^5*t + 126*mtt^5*mWW^4*s^5*t + 8854*ep*mtt^5*mWW^4*s^5*t + 103530*ep^2*mtt^5*mWW^4*s^5*t + 445978*ep^3*mtt^5*mWW^4*s^5*t + 886704*ep^4*mtt^5*mWW^4*s^5*t + 822208*ep^5*mtt^5*mWW^4*s^5*t + 284448*ep^6*mtt^5*mWW^4*s^5*t - 332*mtt^4*mWW^5*s^5*t - 10032*ep*mtt^4*mWW^5*s^5*t - 95212*ep^2*mtt^4*mWW^5*s^5*t - 390840*ep^3*mtt^4*mWW^5*s^5*t - 783700*ep^4*mtt^4*mWW^5*s^5*t - 752820*ep^5*mtt^4*mWW^5*s^5*t - 274448*ep^6*mtt^4*mWW^5*s^5*t + 284*mtt^3*mWW^6*s^5*t + 1048*ep*mtt^3*mWW^6*s^5*t - 13648*ep^2*mtt^3*mWW^6*s^5*t - 81244*ep^3*mtt^3*mWW^6*s^5*t - 157984*ep^4*mtt^3*mWW^6*s^5*t - 122264*ep^5*mtt^3*mWW^6*s^5*t - 28736*ep^6*mtt^3*mWW^6*s^5*t - 76*mtt^2*mWW^7*s^5*t + 4164*ep*mtt^2*mWW^7*s^5*t + 59192*ep^2*mtt^2*mWW^7*s^5*t + 268044*ep^3*mtt^2*mWW^7*s^5*t + 546084*ep^4*mtt^2*mWW^7*s^5*t + 514136*ep^5*mtt^2*mWW^7*s^5*t + 179776*ep^6*mtt^2*mWW^7*s^5*t - 2*mtt*mWW^8*s^5*t - 1666*ep*mtt*mWW^8*s^5*t - 21810*ep^2*mtt*mWW^8*s^5*t - 100738*ep^3*mtt*mWW^8*s^5*t - 213992*ep^4*mtt*mWW^8*s^5*t - 211976*ep^5*mtt*mWW^8*s^5*t - 78432*ep^6*mtt*mWW^8*s^5*t + 12*ep*mWW^9*s^5*t + 688*ep^2*mWW^9*s^5*t + 4720*ep^3*mWW^9*s^5*t + 12568*ep^4*mWW^9*s^5*t + 14556*ep^5*mWW^9*s^5*t + 6032*ep^6*mWW^9*s^5*t - 360*ep*mtt^6*mWW^2*s^6*t - 3840*ep^2*mtt^6*mWW^2*s^6*t - 15480*ep^3*mtt^6*mWW^2*s^6*t - 29760*ep^4*mtt^6*mWW^2*s^6*t - 27360*ep^5*mtt^6*mWW^2*s^6*t - 9600*ep^6*mtt^6*mWW^2*s^6*t + 2192*ep*mtt^5*mWW^3*s^6*t + 29292*ep^2*mtt^5*mWW^3*s^6*t + 131048*ep^3*mtt^5*mWW^3*s^6*t + 264732*ep^4*mtt^5*mWW^3*s^6*t + 247856*ep^5*mtt^5*mWW^3*s^6*t + 86640*ep^6*mtt^5*mWW^3*s^6*t - 52*mtt^4*mWW^4*s^6*t - 4878*ep*mtt^4*mWW^4*s^6*t - 58702*ep^2*mtt^4*mWW^4*s^6*t - 256578*ep^3*mtt^4*mWW^4*s^6*t - 516890*ep^4*mtt^4*mWW^4*s^6*t - 486260*ep^5*mtt^4*mWW^4*s^6*t - 171280*ep^6*mtt^4*mWW^4*s^6*t + 90*mtt^3*mWW^5*s^6*t + 2464*ep*mtt^3*mWW^5*s^6*t + 22132*ep^2*mtt^3*mWW^5*s^6*t + 90508*ep^3*mtt^3*mWW^5*s^6*t + 185310*ep^4*mtt^3*mWW^5*s^6*t + 183680*ep^5*mtt^3*mWW^5*s^6*t + 69408*ep^6*mtt^3*mWW^5*s^6*t - 32*mtt^2*mWW^6*s^6*t + 2324*ep*mtt^2*mWW^6*s^6*t + 32668*ep^2*mtt^2*mWW^6*s^6*t + 145476*ep^3*mtt^2*mWW^6*s^6*t + 289160*ep^4*mtt^2*mWW^6*s^6*t + 264100*ep^5*mtt^2*mWW^6*s^6*t + 89168*ep^6*mtt^2*mWW^6*s^6*t - 6*mtt*mWW^7*s^6*t - 1990*ep*mtt*mWW^7*s^6*t - 25162*ep^2*mtt*mWW^7*s^6*t - 112626*ep^3*mtt*mWW^7*s^6*t - 231500*ep^4*mtt*mWW^7*s^6*t - 221700*ep^5*mtt*mWW^7*s^6*t - 79360*ep^6*mtt*mWW^7*s^6*t + 200*ep*mWW^8*s^6*t + 3084*ep^2*mWW^8*s^6*t + 15444*ep^3*mWW^8*s^6*t + 34532*ep^4*mWW^8*s^6*t + 35460*ep^5*mWW^8*s^6*t + 13488*ep^6*mWW^8*s^6*t + 144*ep*mtt^5*mWW^2*s^7*t + 1536*ep^2*mtt^5*mWW^2*s^7*t + 6192*ep^3*mtt^5*mWW^2*s^7*t + 11904*ep^4*mtt^5*mWW^2*s^7*t + 10944*ep^5*mtt^5*mWW^2*s^7*t + 3840*ep^6*mtt^5*mWW^2*s^7*t - 712*ep*mtt^4*mWW^3*s^7*t - 9744*ep^2*mtt^4*mWW^3*s^7*t - 44436*ep^3*mtt^4*mWW^3*s^7*t - 91388*ep^4*mtt^4*mWW^3*s^7*t - 87128*ep^5*mtt^4*mWW^3*s^7*t - 31072*ep^6*mtt^4*mWW^3*s^7*t - 10*mtt^3*mWW^4*s^7*t + 822*ep*mtt^3*mWW^4*s^7*t + 11902*ep^2*mtt^3*mWW^4*s^7*t + 54834*ep^3*mtt^3*mWW^4*s^7*t + 113240*ep^4*mtt^3*mWW^4*s^7*t + 108116*ep^5*mtt^3*mWW^4*s^7*t + 38496*ep^6*mtt^3*mWW^4*s^7*t + 16*mtt^2*mWW^5*s^7*t + 466*ep*mtt^2*mWW^5*s^7*t + 4734*ep^2*mtt^2*mWW^5*s^7*t + 19282*ep^3*mtt^2*mWW^5*s^7*t + 36686*ep^4*mtt^2*mWW^5*s^7*t + 32624*ep^5*mtt^2*mWW^5*s^7*t + 10864*ep^6*mtt^2*mWW^5*s^7*t - 6*mtt*mWW^6*s^7*t - 868*ep*mtt*mWW^6*s^7*t - 10704*ep^2*mtt*mWW^6*s^7*t - 47072*ep^3*mtt*mWW^6*s^7*t - 94910*ep^4*mtt*mWW^6*s^7*t - 89072*ep^5*mtt*mWW^6*s^7*t - 31248*ep^6*mtt*mWW^6*s^7*t + 220*ep*mWW^7*s^7*t + 3044*ep^2*mWW^7*s^7*t + 14296*ep^3*mWW^7*s^7*t + 30420*ep^4*mWW^7*s^7*t + 29988*ep^5*mWW^7*s^7*t + 11040*ep^6*mWW^7*s^7*t - 24*ep*mtt^4*mWW^2*s^8*t - 256*ep^2*mtt^4*mWW^2*s^8*t - 1032*ep^3*mtt^4*mWW^2*s^8*t - 1984*ep^4*mtt^4*mWW^2*s^8*t - 1824*ep^5*mtt^4*mWW^2*s^8*t - 640*ep^6*mtt^4*mWW^2*s^8*t + 66*ep*mtt^3*mWW^3*s^8*t + 966*ep^2*mtt^3*mWW^3*s^8*t + 4586*ep^3*mtt^3*mWW^3*s^8*t + 9722*ep^4*mtt^3*mWW^3*s^8*t + 9508*ep^5*mtt^3*mWW^3*s^8*t + 3472*ep^6*mtt^3*mWW^3*s^8*t + 4*mtt^2*mWW^4*s^8*t - 14*ep*mtt^2*mWW^4*s^8*t - 606*ep^2*mtt^2*mWW^4*s^8*t - 3238*ep^3*mtt^2*mWW^4*s^8*t - 7070*ep^4*mtt^2*mWW^4*s^8*t - 6948*ep^5*mtt^2*mWW^4*s^8*t - 2528*ep^6*mtt^2*mWW^4*s^8*t - 4*mtt*mWW^5*s^8*t - 122*ep*mtt*mWW^5*s^8*t - 1274*ep^2*mtt*mWW^5*s^8*t - 5434*ep^3*mtt*mWW^5*s^8*t - 10954*ep^4*mtt*mWW^5*s^8*t - 10404*ep^5*mtt*mWW^5*s^8*t - 3728*ep^6*mtt*mWW^5*s^8*t + 70*ep*mWW^6*s^8*t + 930*ep^2*mWW^6*s^8*t + 4230*ep^3*mWW^6*s^8*t + 8750*ep^4*mWW^6*s^8*t + 8420*ep^5*mWW^6*s^8*t + 3040*ep^6*mWW^6*s^8*t + 108*ep*mtt^11*mWW^2*t^2 + 1188*ep^2*mtt^11*mWW^2*t^2 + 4992*ep^3*mtt^11*mWW^2*t^2 + 10128*ep^4*mtt^11*mWW^2*t^2 + 9984*ep^5*mtt^11*mWW^2*t^2 + 3840*ep^6*mtt^11*mWW^2*t^2 - 102*mtt^10*mWW^3*t^2 - 1926*ep*mtt^10*mWW^3*t^2 - 13602*ep^2*mtt^10*mWW^3*t^2 - 47130*ep^3*mtt^10*mWW^3*t^2 - 86136*ep^4*mtt^10*mWW^3*t^2 - 79752*ep^5*mtt^10*mWW^3*t^2 - 29472*ep^6*mtt^10*mWW^3*t^2 + 492*mtt^9*mWW^4*t^2 + 7776*ep*mtt^9*mWW^4*t^2 + 48984*ep^2*mtt^9*mWW^4*t^2 + 157620*ep^3*mtt^9*mWW^4*t^2 + 274368*ep^4*mtt^9*mWW^4*t^2 + 245904*ep^5*mtt^9*mWW^4*t^2 + 88896*ep^6*mtt^9*mWW^4*t^2 - 930*mtt^8*mWW^5*t^2 - 13770*ep*mtt^8*mWW^5*t^2 - 82470*ep^2*mtt^8*mWW^5*t^2 - 255870*ep^3*mtt^8*mWW^5*t^2 - 434280*ep^4*mtt^8*mWW^5*t^2 - 382680*ep^5*mtt^8*mWW^5*t^2 - 136800*ep^6*mtt^8*mWW^5*t^2 + 840*mtt^7*mWW^6*t^2 + 12060*ep*mtt^7*mWW^6*t^2 + 70500*ep^2*mtt^7*mWW^6*t^2 + 215160*ep^3*mtt^7*mWW^6*t^2 + 361680*ep^4*mtt^7*mWW^6*t^2 + 317280*ep^5*mtt^7*mWW^6*t^2 + 113280*ep^6*mtt^7*mWW^6*t^2 - 330*mtt^6*mWW^7*t^2 - 4698*ep*mtt^6*mWW^7*t^2 - 27438*ep^2*mtt^6*mWW^7*t^2 - 84342*ep^3*mtt^6*mWW^7*t^2 - 143688*ep^4*mtt^6*mWW^7*t^2 - 128184*ep^5*mtt^6*mWW^7*t^2 - 46560*ep^6*mtt^6*mWW^7*t^2 + 12*mtt^5*mWW^8*t^2 + 216*ep*mtt^5*mWW^8*t^2 + 1632*ep^2*mtt^5*mWW^8*t^2 + 6420*ep^3*mtt^5*mWW^8*t^2 + 13536*ep^4*mtt^5*mWW^8*t^2 + 14352*ep^5*mtt^5*mWW^8*t^2 + 5952*ep^6*mtt^5*mWW^8*t^2 + 18*mtt^4*mWW^9*t^2 + 234*ep*mtt^4*mWW^9*t^2 + 1206*ep^2*mtt^4*mWW^9*t^2 + 3150*ep^3*mtt^4*mWW^9*t^2 + 4392*ep^4*mtt^4*mWW^9*t^2 + 3096*ep^5*mtt^4*mWW^9*t^2 + 864*ep^6*mtt^4*mWW^9*t^2 - 618*ep*mtt^10*mWW^2*s*t^2 - 6904*ep^2*mtt^10*mWW^2*s*t^2 - 29530*ep^3*mtt^10*mWW^2*s*t^2 - 61028*ep^4*mtt^10*mWW^2*s*t^2 - 61280*ep^5*mtt^10*mWW^2*s*t^2 - 24000*ep^6*mtt^10*mWW^2*s*t^2 + 458*mtt^9*mWW^3*s*t^2 + 8220*ep*mtt^9*mWW^3*s*t^2 + 56588*ep^2*mtt^9*mWW^3*s*t^2 + 193936*ep^3*mtt^9*mWW^3*s*t^2 + 353706*ep^4*mtt^9*mWW^3*s*t^2 + 328796*ep^5*mtt^9*mWW^3*s*t^2 + 122576*ep^6*mtt^9*mWW^3*s*t^2 - 1506*mtt^8*mWW^4*s*t^2 - 21838*ep*mtt^8*mWW^4*s*t^2 - 128454*ep^2*mtt^8*mWW^4*s*t^2 - 393006*ep^3*mtt^8*mWW^4*s*t^2 - 660908*ep^4*mtt^8*mWW^4*s*t^2 - 580208*ep^5*mtt^8*mWW^4*s*t^2 - 208000*ep^6*mtt^8*mWW^4*s*t^2 + 922*mtt^7*mWW^5*s*t^2 + 10424*ep*mtt^7*mWW^5*s*t^2 + 46920*ep^2*mtt^7*mWW^5*s*t^2 + 110688*ep^3*mtt^7*mWW^5*s*t^2 + 148450*ep^4*mtt^7*mWW^5*s*t^2 + 110284*ep^5*mtt^7*mWW^5*s*t^2 + 36112*ep^6*mtt^7*mWW^5*s*t^2 + 2158*mtt^6*mWW^6*s*t^2 + 33214*ep*mtt^6*mWW^6*s*t^2 + 203150*ep^2*mtt^6*mWW^6*s*t^2 + 632826*ep^3*mtt^6*mWW^6*s*t^2 + 1064260*ep^4*mtt^6*mWW^6*s*t^2 + 920816*ep^5*mtt^6*mWW^6*s*t^2 + 321536*ep^6*mtt^6*mWW^6*s*t^2 - 3762*mtt^5*mWW^7*s*t^2 - 53428*ep*mtt^5*mWW^7*s*t^2 - 306676*ep^2*mtt^5*mWW^7*s*t^2 - 912144*ep^3*mtt^5*mWW^7*s*t^2 - 1485522*ep^4*mtt^5*mWW^7*s*t^2 - 1258124*ep^5*mtt^5*mWW^7*s*t^2 - 433424*ep^6*mtt^5*mWW^7*s*t^2 + 2090*mtt^4*mWW^8*s*t^2 + 29014*ep*mtt^4*mWW^8*s*t^2 + 163702*ep^2*mtt^4*mWW^8*s*t^2 + 481870*ep^3*mtt^4*mWW^8*s*t^2 + 781084*ep^4*mtt^4*mWW^8*s*t^2 + 660880*ep^5*mtt^4*mWW^8*s*t^2 + 227840*ep^6*mtt^4*mWW^8*s*t^2 - 306*mtt^3*mWW^9*s*t^2 - 4288*ep*mtt^3*mWW^9*s*t^2 - 24736*ep^2*mtt^3*mWW^9*s*t^2 - 75328*ep^3*mtt^3*mWW^9*s*t^2 - 127162*ep^4*mtt^3*mWW^9*s*t^2 - 112156*ep^5*mtt^3*mWW^9*s*t^2 - 40144*ep^6*mtt^3*mWW^9*s*t^2 - 54*mtt^2*mWW^10*s*t^2 - 700*ep*mtt^2*mWW^10*s*t^2 - 3590*ep^2*mtt^2*mWW^10*s*t^2 - 9312*ep^3*mtt^2*mWW^10*s*t^2 - 12880*ep^4*mtt^2*mWW^10*s*t^2 - 9008*ep^5*mtt^2*mWW^10*s*t^2 - 2496*ep^6*mtt^2*mWW^10*s*t^2 + 1346*ep*mtt^9*mWW^2*s^2*t^2 + 15438*ep^2*mtt^9*mWW^2*s^2*t^2 + 68358*ep^3*mtt^9*mWW^2*s^2*t^2 + 146470*ep^4*mtt^9*mWW^2*s^2*t^2 + 152260*ep^5*mtt^9*mWW^2*s^2*t^2 + 61568*ep^6*mtt^9*mWW^2*s^2*t^2 - 754*mtt^8*mWW^3*s^2*t^2 - 12430*ep*mtt^8*mWW^3*s^2*t^2 - 81682*ep^2*mtt^8*mWW^3*s^2*t^2 - 273602*ep^3*mtt^8*mWW^3*s^2*t^2 - 495836*ep^4*mtt^8*mWW^3*s^2*t^2 - 464088*ep^5*mtt^8*mWW^3*s^2*t^2 - 176240*ep^6*mtt^8*mWW^3*s^2*t^2 + 1540*mtt^7*mWW^4*s^2*t^2 + 17442*ep*mtt^7*mWW^4*s^2*t^2 + 77218*ep^2*mtt^7*mWW^4*s^2*t^2 + 167274*ep^3*mtt^7*mWW^4*s^2*t^2 + 182866*ep^4*mtt^7*mWW^4*s^2*t^2 + 93276*ep^5*mtt^7*mWW^4*s^2*t^2 + 17376*ep^6*mtt^7*mWW^4*s^2*t^2 + 1652*mtt^6*mWW^5*s^2*t^2 + 32192*ep*mtt^6*mWW^5*s^2*t^2 + 230632*ep^2*mtt^6*mWW^5*s^2*t^2 + 810344*ep^3*mtt^6*mWW^5*s^2*t^2 + 1503916*ep^4*mtt^6*mWW^5*s^2*t^2 + 1414808*ep^5*mtt^6*mWW^5*s^2*t^2 + 531008*ep^6*mtt^6*mWW^5*s^2*t^2 - 7040*mtt^5*mWW^6*s^2*t^2 - 102936*ep*mtt^5*mWW^6*s^2*t^2 - 605684*ep^2*mtt^5*mWW^6*s^2*t^2 - 1836844*ep^3*mtt^5*mWW^6*s^2*t^2 - 3039720*ep^4*mtt^5*mWW^6*s^2*t^2 - 2613848*ep^5*mtt^5*mWW^6*s^2*t^2 - 916016*ep^6*mtt^5*mWW^6*s^2*t^2 + 7046*mtt^4*mWW^7*s^2*t^2 + 98494*ep*mtt^4*mWW^7*s^2*t^2 + 557226*ep^2*mtt^4*mWW^7*s^2*t^2 + 1630914*ep^3*mtt^4*mWW^7*s^2*t^2 + 2609096*ep^4*mtt^4*mWW^7*s^2*t^2 + 2169224*ep^5*mtt^4*mWW^7*s^2*t^2 + 734624*ep^6*mtt^4*mWW^7*s^2*t^2 - 2684*mtt^3*mWW^8*s^2*t^2 - 38062*ep*mtt^3*mWW^8*s^2*t^2 - 218974*ep^2*mtt^3*mWW^8*s^2*t^2 - 652094*ep^3*mtt^3*mWW^8*s^2*t^2 - 1058798*ep^4*mtt^3*mWW^8*s^2*t^2 - 888468*ep^5*mtt^3*mWW^8*s^2*t^2 - 301120*ep^6*mtt^3*mWW^8*s^2*t^2 + 168*mtt^2*mWW^9*s^2*t^2 + 3004*ep*mtt^2*mWW^9*s^2*t^2 + 20676*ep^2*mtt^2*mWW^9*s^2*t^2 + 71292*ep^3*mtt^2*mWW^9*s^2*t^2 + 130580*ep^4*mtt^2*mWW^9*s^2*t^2 + 120728*ep^5*mtt^2*mWW^9*s^2*t^2 + 44032*ep^6*mtt^2*mWW^9*s^2*t^2 + 72*mtt*mWW^10*s^2*t^2 + 962*ep*mtt*mWW^10*s^2*t^2 + 5282*ep^2*mtt*mWW^10*s^2*t^2 + 14874*ep^3*mtt*mWW^10*s^2*t^2 + 22350*ep^4*mtt*mWW^10*s^2*t^2 + 16876*ep^5*mtt*mWW^10*s^2*t^2 + 5008*ep^6*mtt*mWW^10*s^2*t^2 - 12*ep*mWW^11*s^2*t^2 - 132*ep^2*mWW^11*s^2*t^2 - 516*ep^3*mWW^11*s^2*t^2 - 924*ep^4*mWW^11*s^2*t^2 - 768*ep^5*mWW^11*s^2*t^2 - 240*ep^6*mWW^11*s^2*t^2 - 1272*ep*mtt^8*mWW^2*s^3*t^2 - 15546*ep^2*mtt^8*mWW^2*s^3*t^2 - 74888*ep^3*mtt^8*mWW^2*s^3*t^2 - 173906*ep^4*mtt^8*mWW^2*s^3*t^2 - 193780*ep^5*mtt^8*mWW^2*s^3*t^2 - 83008*ep^6*mtt^8*mWW^2*s^3*t^2 + 474*mtt^7*mWW^3*s^3*t^2 + 6874*ep*mtt^7*mWW^3*s^3*t^2 + 44854*ep^2*mtt^7*mWW^3*s^3*t^2 + 153170*ep^3*mtt^7*mWW^3*s^3*t^2 + 284584*ep^4*mtt^7*mWW^3*s^3*t^2 + 275140*ep^5*mtt^7*mWW^3*s^3*t^2 + 109232*ep^6*mtt^7*mWW^3*s^3*t^2 - 476*mtt^6*mWW^4*s^3*t^2 - 2272*ep*mtt^6*mWW^4*s^3*t^2 + 4208*ep^2*mtt^6*mWW^4*s^3*t^2 + 80336*ep^3*mtt^6*mWW^4*s^3*t^2 + 278556*ep^4*mtt^6*mWW^4*s^3*t^2 + 383752*ep^5*mtt^6*mWW^4*s^3*t^2 + 186368*ep^6*mtt^6*mWW^4*s^3*t^2 - 2072*mtt^5*mWW^5*s^3*t^2 - 30054*ep*mtt^5*mWW^5*s^3*t^2 - 168682*ep^2*mtt^5*mWW^5*s^3*t^2 - 516886*ep^3*mtt^5*mWW^5*s^3*t^2 - 935158*ep^4*mtt^5*mWW^5*s^3*t^2 - 934116*ep^5*mtt^5*mWW^5*s^3*t^2 - 392496*ep^6*mtt^5*mWW^5*s^3*t^2 + 4480*mtt^4*mWW^6*s^3*t^2 + 57720*ep*mtt^4*mWW^6*s^3*t^2 + 294124*ep^2*mtt^4*mWW^6*s^3*t^2 + 764040*ep^3*mtt^4*mWW^6*s^3*t^2 + 1085600*ep^4*mtt^4*mWW^6*s^3*t^2 + 823844*ep^5*mtt^4*mWW^6*s^3*t^2 + 271408*ep^6*mtt^4*mWW^6*s^3*t^2 - 3250*mtt^3*mWW^7*s^3*t^2 - 44704*ep*mtt^3*mWW^7*s^3*t^2 - 246948*ep^2*mtt^3*mWW^7*s^3*t^2 - 682580*ep^3*mtt^3*mWW^7*s^3*t^2 - 989734*ep^4*mtt^3*mWW^7*s^3*t^2 - 714408*ep^5*mtt^3*mWW^7*s^3*t^2 - 201760*ep^6*mtt^3*mWW^7*s^3*t^2 + 872*mtt^2*mWW^8*s^3*t^2 + 15302*ep*mtt^2*mWW^8*s^3*t^2 + 103842*ep^2*mtt^2*mWW^8*s^3*t^2 + 341114*ep^3*mtt^2*mWW^8*s^3*t^2 + 576314*ep^4*mtt^2*mWW^8*s^3*t^2 + 478236*ep^5*mtt^2*mWW^8*s^3*t^2 + 152688*ep^6*mtt^2*mWW^8*s^3*t^2 - 16*mtt*mWW^9*s^3*t^2 - 1412*ep*mtt*mWW^9*s^3*t^2 - 14784*ep^2*mtt*mWW^9*s^3*t^2 - 61320*ep^3*mtt*mWW^9*s^3*t^2 - 122212*ep^4*mtt*mWW^9*s^3*t^2 - 116296*ep^5*mtt*mWW^9*s^3*t^2 - 42016*ep^6*mtt*mWW^9*s^3*t^2 - 12*mWW^10*s^3*t^2 - 182*ep*mWW^10*s^3*t^2 - 1068*ep^2*mWW^10*s^3*t^2 - 2986*ep^3*mWW^10*s^3*t^2 - 4044*ep^4*mWW^10*s^3*t^2 - 2372*ep^5*mWW^10*s^3*t^2 - 416*ep^6*mWW^10*s^3*t^2 + 240*ep*mtt^7*mWW^2*s^4*t^2 + 4640*ep^2*mtt^7*mWW^2*s^4*t^2 + 33180*ep^3*mtt^7*mWW^2*s^4*t^2 + 99500*ep^4*mtt^7*mWW^2*s^4*t^2 + 130920*ep^5*mtt^7*mWW^2*s^4*t^2 + 62720*ep^6*mtt^7*mWW^2*s^4*t^2 + 50*mtt^6*mWW^3*s^4*t^2 + 238*ep*mtt^6*mWW^3*s^4*t^2 - 11810*ep^2*mtt^6*mWW^3*s^4*t^2 - 75222*ep^3*mtt^6*mWW^3*s^4*t^2 - 175016*ep^4*mtt^6*mWW^3*s^4*t^2 - 181832*ep^5*mtt^6*mWW^3*s^4*t^2 - 71840*ep^6*mtt^6*mWW^3*s^4*t^2 - 136*mtt^5*mWW^4*s^4*t^2 + 3580*ep*mtt^5*mWW^4*s^4*t^2 + 68344*ep^2*mtt^5*mWW^4*s^4*t^2 + 291748*ep^3*mtt^5*mWW^4*s^4*t^2 + 492180*ep^4*mtt^5*mWW^4*s^4*t^2 + 329636*ep^5*mtt^5*mWW^4*s^4*t^2 + 54352*ep^6*mtt^5*mWW^4*s^4*t^2 + 88*mtt^4*mWW^5*s^4*t^2 - 11838*ep*mtt^4*mWW^5*s^4*t^2 - 152890*ep^2*mtt^4*mWW^5*s^4*t^2 - 647170*ep^3*mtt^4*mWW^5*s^4*t^2 - 1219550*ep^4*mtt^4*mWW^5*s^4*t^2 - 1035440*ep^5*mtt^4*mWW^5*s^4*t^2 - 309280*ep^6*mtt^4*mWW^5*s^4*t^2 - 16*mtt^3*mWW^6*s^4*t^2 + 7574*ep*mtt^3*mWW^6*s^4*t^2 + 91766*ep^2*mtt^3*mWW^6*s^4*t^2 + 424826*ep^3*mtt^3*mWW^6*s^4*t^2 + 929710*ep^4*mtt^3*mWW^6*s^4*t^2 + 955332*ep^5*mtt^3*mWW^6*s^4*t^2 + 366704*ep^6*mtt^3*mWW^6*s^4*t^2 + 82*mtt^2*mWW^7*s^4*t^2 + 4210*ep*mtt^2*mWW^7*s^4*t^2 + 40422*ep^2*mtt^2*mWW^7*s^4*t^2 + 131718*ep^3*mtt^2*mWW^7*s^4*t^2 + 166888*ep^4*mtt^2*mWW^7*s^4*t^2 + 54768*ep^5*mtt^2*mWW^7*s^4*t^2 - 21664*ep^6*mtt^2*mWW^7*s^4*t^2 - 88*mtt*mWW^8*s^4*t^2 - 4774*ep*mtt*mWW^8*s^4*t^2 - 48018*ep^2*mtt*mWW^8*s^4*t^2 - 190030*ep^3*mtt*mWW^8*s^4*t^2 - 355274*ep^4*mtt*mWW^8*s^4*t^2 - 311912*ep^5*mtt*mWW^8*s^4*t^2 - 102112*ep^6*mtt*mWW^8*s^4*t^2 + 20*mWW^9*s^4*t^2 + 770*ep*mWW^9*s^4*t^2 + 7546*ep^2*mWW^9*s^4*t^2 + 30950*ep^3*mWW^9*s^4*t^2 + 61562*ep^4*mWW^9*s^4*t^2 + 58528*ep^5*mWW^9*s^4*t^2 + 21120*ep^6*mWW^9*s^4*t^2 + 422*ep*mtt^6*mWW^2*s^5*t^2 + 3252*ep^2*mtt^6*mWW^2*s^5*t^2 + 2998*ep^3*mtt^6*mWW^2*s^5*t^2 - 19528*ep^4*mtt^6*mWW^2*s^5*t^2 - 45384*ep^5*mtt^6*mWW^2*s^5*t^2 - 27200*ep^6*mtt^6*mWW^2*s^5*t^2 - 178*mtt^5*mWW^3*s^5*t^2 - 456*ep*mtt^5*mWW^3*s^5*t^2 + 20272*ep^2*mtt^5*mWW^3*s^5*t^2 + 124348*ep^3*mtt^5*mWW^3*s^5*t^2 + 280850*ep^4*mtt^5*mWW^3*s^5*t^2 + 279860*ep^5*mtt^5*mWW^3*s^5*t^2 + 103312*ep^6*mtt^5*mWW^3*s^5*t^2 + 118*mtt^4*mWW^4*s^5*t^2 - 8322*ep*mtt^4*mWW^4*s^5*t^2 - 118770*ep^2*mtt^4*mWW^4*s^5*t^2 - 511446*ep^3*mtt^4*mWW^4*s^5*t^2 - 963360*ep^4*mtt^4*mWW^4*s^5*t^2 - 819564*ep^5*mtt^4*mWW^4*s^5*t^2 - 250768*ep^6*mtt^4*mWW^4*s^5*t^2 + 400*mtt^3*mWW^5*s^5*t^2 + 16100*ep*mtt^3*mWW^5*s^5*t^2 + 156956*ep^2*mtt^3*mWW^5*s^5*t^2 + 620388*ep^3*mtt^3*mWW^5*s^5*t^2 + 1166752*ep^4*mtt^3*mWW^5*s^5*t^2 + 1031892*ep^5*mtt^3*mWW^5*s^5*t^2 + 339088*ep^6*mtt^3*mWW^5*s^5*t^2 - 482*mtt^2*mWW^6*s^5*t^2 - 7528*ep*mtt^2*mWW^6*s^5*t^2 - 47582*ep^2*mtt^2*mWW^6*s^5*t^2 - 173356*ep^3*mtt^2*mWW^6*s^5*t^2 - 361032*ep^4*mtt^2*mWW^6*s^5*t^2 - 381972*ep^5*mtt^2*mWW^6*s^5*t^2 - 156208*ep^6*mtt^2*mWW^6*s^5*t^2 + 126*mtt*mWW^7*s^5*t^2 - 1790*ep*mtt*mWW^7*s^5*t^2 - 31462*ep^2*mtt*mWW^7*s^5*t^2 - 135274*ep^3*mtt*mWW^7*s^5*t^2 - 245620*ep^4*mtt*mWW^7*s^5*t^2 - 196220*ep^5*mtt*mWW^7*s^5*t^2 - 54096*ep^6*mtt*mWW^7*s^5*t^2 + 16*mWW^8*s^5*t^2 + 1382*ep*mWW^8*s^5*t^2 + 15222*ep^2*mWW^8*s^5*t^2 + 63510*ep^3*mWW^8*s^5*t^2 + 124274*ep^4*mWW^8*s^5*t^2 + 114492*ep^5*mWW^8*s^5*t^2 + 39728*ep^6*mWW^8*s^5*t^2 - 222*ep*mtt^5*mWW^2*s^6*t^2 - 1986*ep^2*mtt^5*mWW^2*s^6*t^2 - 4210*ep^3*mtt^5*mWW^2*s^6*t^2 + 1598*ep^4*mtt^5*mWW^2*s^6*t^2 + 11860*ep^5*mtt^5*mWW^2*s^6*t^2 + 8320*ep^6*mtt^5*mWW^2*s^6*t^2 + 42*mtt^4*mWW^3*s^6*t^2 - 1042*ep*mtt^4*mWW^3*s^6*t^2 - 20758*ep^2*mtt^4*mWW^3*s^6*t^2 - 102398*ep^3*mtt^4*mWW^3*s^6*t^2 - 216772*ep^4*mtt^4*mWW^3*s^6*t^2 - 210328*ep^5*mtt^4*mWW^3*s^6*t^2 - 76496*ep^6*mtt^4*mWW^3*s^6*t^2 - 28*mtt^3*mWW^4*s^6*t^2 + 4402*ep*mtt^3*mWW^4*s^6*t^2 + 57394*ep^2*mtt^3*mWW^4*s^6*t^2 + 244150*ep^3*mtt^3*mWW^4*s^6*t^2 + 465234*ep^4*mtt^3*mWW^4*s^6*t^2 + 407408*ep^5*mtt^3*mWW^4*s^6*t^2 + 131344*ep^6*mtt^3*mWW^4*s^6*t^2 - 58*mtt^2*mWW^5*s^6*t^2 - 2840*ep*mtt^2*mWW^5*s^6*t^2 - 27952*ep^2*mtt^2*mWW^5*s^6*t^2 - 110904*ep^3*mtt^2*mWW^5*s^6*t^2 - 209438*ep^4*mtt^2*mWW^5*s^6*t^2 - 185488*ep^5*mtt^2*mWW^5*s^6*t^2 - 60704*ep^6*mtt^2*mWW^5*s^6*t^2 + 64*mtt*mWW^6*s^6*t^2 - 484*ep*mtt*mWW^6*s^6*t^2 - 11172*ep^2*mtt*mWW^6*s^6*t^2 - 47324*ep^3*mtt*mWW^6*s^6*t^2 - 79832*ep^4*mtt*mWW^6*s^6*t^2 - 56084*ep^5*mtt*mWW^6*s^6*t^2 - 12016*ep^6*mtt*mWW^6*s^6*t^2 - 20*mWW^7*s^6*t^2 + 642*ep*mWW^7*s^6*t^2 + 9370*ep^2*mWW^7*s^6*t^2 + 40582*ep^3*mWW^7*s^6*t^2 + 77802*ep^4*mWW^7*s^6*t^2 + 68440*ep^5*mWW^7*s^6*t^2 + 22224*ep^6*mWW^7*s^6*t^2 - 36*ep*mtt^4*mWW^2*s^7*t^2 - 418*ep^2*mtt^4*mWW^2*s^7*t^2 - 2228*ep^3*mtt^4*mWW^2*s^7*t^2 - 5730*ep^4*mtt^4*mWW^2*s^7*t^2 - 6820*ep^5*mtt^4*mWW^2*s^7*t^2 - 3008*ep^6*mtt^4*mWW^2*s^7*t^2 + 14*mtt^3*mWW^3*s^7*t^2 + 578*ep*mtt^3*mWW^3*s^7*t^2 + 6462*ep^2*mtt^3*mWW^3*s^7*t^2 + 27890*ep^3*mtt^3*mWW^3*s^7*t^2 + 56300*ep^4*mtt^3*mWW^3*s^7*t^2 + 53676*ep^5*mtt^3*mWW^3*s^7*t^2 + 19440*ep^6*mtt^3*mWW^3*s^7*t^2 - 8*mtt^2*mWW^4*s^7*t^2 - 792*ep*mtt^2*mWW^4*s^7*t^2 - 8896*ep^2*mtt^2*mWW^4*s^7*t^2 - 36196*ep^3*mtt^2*mWW^4*s^7*t^2 - 67672*ep^4*mtt^2*mWW^4*s^7*t^2 - 58860*ep^5*mtt^2*mWW^4*s^7*t^2 - 19056*ep^6*mtt^2*mWW^4*s^7*t^2 - 2*mtt*mWW^5*s^7*t^2 - 238*ep*mtt*mWW^5*s^7*t^2 - 2770*ep^2*mtt*mWW^5*s^7*t^2 - 11622*ep^3*mtt*mWW^5*s^7*t^2 - 22676*ep^4*mtt*mWW^5*s^7*t^2 - 21084*ep^5*mtt*mWW^5*s^7*t^2 - 7568*ep^6*mtt*mWW^5*s^7*t^2 - 4*mWW^6*s^7*t^2 + 224*ep*mWW^6*s^7*t^2 + 2886*ep^2*mWW^6*s^7*t^2 + 11524*ep^3*mWW^6*s^7*t^2 + 20194*ep^4*mWW^6*s^7*t^2 + 15904*ep^5*mWW^6*s^7*t^2 + 4432*ep^6*mWW^6*s^7*t^2 + 32*ep*mtt^3*mWW^2*s^8*t^2 + 336*ep^2*mtt^3*mWW^2*s^8*t^2 + 1328*ep^3*mtt^3*mWW^2*s^8*t^2 + 2496*ep^4*mtt^3*mWW^2*s^8*t^2 + 2240*ep^5*mtt^3*mWW^2*s^8*t^2 + 768*ep^6*mtt^3*mWW^2*s^8*t^2 - 4*mtt^2*mWW^3*s^8*t^2 - 56*ep*mtt^2*mWW^3*s^8*t^2 - 324*ep^2*mtt^2*mWW^3*s^8*t^2 - 992*ep^3*mtt^2*mWW^3*s^8*t^2 - 1680*ep^4*mtt^2*mWW^3*s^8*t^2 - 1472*ep^5*mtt^2*mWW^3*s^8*t^2 - 512*ep^6*mtt^2*mWW^3*s^8*t^2 + 4*mtt*mWW^4*s^8*t^2 + 24*ep*mtt*mWW^4*s^8*t^2 - 28*ep^2*mtt*mWW^4*s^8*t^2 - 480*ep^3*mtt*mWW^4*s^8*t^2 - 1264*ep^4*mtt*mWW^4*s^8*t^2 - 1344*ep^5*mtt*mWW^4*s^8*t^2 - 512*ep^6*mtt*mWW^4*s^8*t^2 + 24*ep*mWW^5*s^8*t^2 + 256*ep^2*mWW^5*s^8*t^2 + 1032*ep^3*mWW^5*s^8*t^2 + 1984*ep^4*mWW^5*s^8*t^2 + 1824*ep^5*mWW^5*s^8*t^2 + 640*ep^6*mWW^5*s^8*t^2 - 18*ep*mtt^11*mWW*t^3 - 192*ep^2*mtt^11*mWW*t^3 - 774*ep^3*mtt^11*mWW*t^3 - 1488*ep^4*mtt^11*mWW*t^3 - 1368*ep^5*mtt^11*mWW*t^3 - 480*ep^6*mtt^11*mWW*t^3 - 600*ep*mtt^10*mWW^2*t^3 - 6600*ep^2*mtt^10*mWW^2*t^3 - 27744*ep^3*mtt^10*mWW^2*t^3 - 56352*ep^4*mtt^10*mWW^2*t^3 - 55680*ep^5*mtt^10*mWW^2*t^3 - 21504*ep^6*mtt^10*mWW^2*t^3 + 558*mtt^9*mWW^3*t^3 + 10872*ep*mtt^9*mWW^3*t^3 + 77976*ep^2*mtt^9*mWW^3*t^3 + 272160*ep^3*mtt^9*mWW^3*t^3 + 498822*ep^4*mtt^9*mWW^3*t^3 + 461988*ep^5*mtt^9*mWW^3*t^3 + 170544*ep^6*mtt^9*mWW^3*t^3 - 2790*mtt^8*mWW^4*t^3 - 44748*ep*mtt^8*mWW^4*t^3 - 284388*ep^2*mtt^8*mWW^4*t^3 - 918648*ep^3*mtt^8*mWW^4*t^3 - 1599246*ep^4*mtt^8*mWW^4*t^3 - 1429524*ep^5*mtt^8*mWW^4*t^3 - 514416*ep^6*mtt^8*mWW^4*t^3 + 5508*mtt^7*mWW^5*t^3 + 81960*ep*mtt^7*mWW^5*t^3 + 491628*ep^2*mtt^7*mWW^5*t^3 + 1522140*ep^3*mtt^7*mWW^5*t^3 + 2569932*ep^4*mtt^7*mWW^5*t^3 + 2247000*ep^5*mtt^7*mWW^5*t^3 + 795552*ep^6*mtt^7*mWW^5*t^3 - 5292*mtt^6*mWW^6*t^3 - 75792*ep*mtt^6*mWW^6*t^3 - 440400*ep^2*mtt^6*mWW^6*t^3 - 1330896*ep^3*mtt^6*mWW^6*t^3 - 2208060*ep^4*mtt^6*mWW^6*t^3 - 1907112*ep^5*mtt^6*mWW^6*t^3 - 669408*ep^6*mtt^6*mWW^6*t^3 + 2358*mtt^5*mWW^7*t^3 + 33120*ep*mtt^5*mWW^7*t^3 + 189648*ep^2*mtt^5*mWW^7*t^3 + 568224*ep^3*mtt^5*mWW^7*t^3 + 939774*ep^4*mtt^5*mWW^7*t^3 + 812340*ep^5*mtt^5*mWW^7*t^3 + 285936*ep^6*mtt^5*mWW^7*t^3 - 270*mtt^4*mWW^8*t^3 - 3852*ep*mtt^4*mWW^8*t^3 - 22788*ep^2*mtt^4*mWW^8*t^3 - 71640*ep^3*mtt^4*mWW^8*t^3 - 125430*ep^4*mtt^4*mWW^8*t^3 - 114948*ep^5*mtt^4*mWW^8*t^3 - 42672*ep^6*mtt^4*mWW^8*t^3 - 72*mtt^3*mWW^9*t^3 - 942*ep*mtt^3*mWW^9*t^3 - 4884*ep^2*mtt^3*mWW^9*t^3 - 12822*ep^3*mtt^3*mWW^9*t^3 - 17952*ep^4*mtt^3*mWW^9*t^3 - 12696*ep^5*mtt^3*mWW^9*t^3 - 3552*ep^6*mtt^3*mWW^9*t^3 - 54*ep*mtt^10*mWW*s*t^3 - 474*ep^2*mtt^10*mWW*s*t^3 - 1438*ep^3*mtt^10*mWW*s*t^3 - 1846*ep^4*mtt^10*mWW*s*t^3 - 908*ep^5*mtt^10*mWW*s*t^3 - 80*ep^6*mtt^10*mWW*s*t^3 + 3437*ep*mtt^9*mWW^2*s*t^3 + 38033*ep^2*mtt^9*mWW^2*s*t^3 + 160901*ep^3*mtt^9*mWW^2*s*t^3 + 328795*ep^4*mtt^9*mWW^2*s*t^3 + 326730*ep^5*mtt^9*mWW^2*s*t^3 + 126904*ep^6*mtt^9*mWW^2*s*t^3 - 2086*mtt^8*mWW^3*s*t^3 - 41260*ep*mtt^8*mWW^3*s*t^3 - 299550*ep^2*mtt^8*mWW^3*s*t^3 - 1057508*ep^3*mtt^8*mWW^3*s*t^3 - 1960076*ep^4*mtt^8*mWW^3*s*t^3 - 1836584*ep^5*mtt^8*mWW^3*s*t^3 - 686816*ep^6*mtt^8*mWW^3*s*t^3 + 8620*mtt^7*mWW^4*s*t^3 + 134342*ep*mtt^7*mWW^4*s*t^3 + 836252*ep^2*mtt^7*mWW^4*s*t^3 + 2663958*ep^3*mtt^7*mWW^4*s*t^3 + 4598776*ep^4*mtt^7*mWW^4*s*t^3 + 4096308*ep^5*mtt^7*mWW^4*s*t^3 + 1476304*ep^6*mtt^7*mWW^4*s*t^3 - 12290*mtt^6*mWW^5*s*t^3 - 174308*ep*mtt^6*mWW^5*s*t^3 - 1002582*ep^2*mtt^6*mWW^5*s*t^3 - 2999740*ep^3*mtt^6*mWW^5*s*t^3 - 4932192*ep^4*mtt^6*mWW^5*s*t^3 - 4230176*ep^5*mtt^6*mWW^5*s*t^3 - 1479552*ep^6*mtt^6*mWW^5*s*t^3 + 4966*mtt^5*mWW^6*s*t^3 + 64854*ep*mtt^5*mWW^6*s*t^3 + 347032*ep^2*mtt^5*mWW^6*s*t^3 + 983630*ep^3*mtt^5*mWW^6*s*t^3 + 1560742*ep^4*mtt^5*mWW^6*s*t^3 + 1310592*ep^5*mtt^5*mWW^6*s*t^3 + 452384*ep^6*mtt^5*mWW^6*s*t^3 + 3878*mtt^4*mWW^7*s*t^3 + 55400*ep*mtt^4*mWW^7*s*t^3 + 316110*ep^2*mtt^4*mWW^7*s*t^3 + 922624*ep^3*mtt^4*mWW^7*s*t^3 + 1458460*ep^4*mtt^4*mWW^7*s*t^3 + 1190104*ep^5*mtt^4*mWW^7*s*t^3 + 394144*ep^6*mtt^4*mWW^7*s*t^3 - 4024*mtt^3*mWW^8*s*t^3 - 55206*ep*mtt^3*mWW^8*s*t^3 - 305792*ep^2*mtt^3*mWW^8*s*t^3 - 877414*ep^3*mtt^3*mWW^8*s*t^3 - 1377760*ep^4*mtt^3*mWW^8*s*t^3 - 1124212*ep^5*mtt^3*mWW^8*s*t^3 - 373072*ep^6*mtt^3*mWW^8*s*t^3 + 882*mtt^2*mWW^9*s*t^3 + 12094*ep*mtt^2*mWW^9*s*t^3 + 67376*ep^2*mtt^2*mWW^9*s*t^3 + 195678*ep^3*mtt^2*mWW^9*s*t^3 + 312262*ep^4*mtt^2*mWW^9*s*t^3 + 259196*ep^5*mtt^2*mWW^9*s*t^3 + 87312*ep^6*mtt^2*mWW^9*s*t^3 + 54*mtt*mWW^10*s*t^3 + 701*ep*mtt*mWW^10*s*t^3 + 3595*ep^2*mtt*mWW^10*s*t^3 + 9309*ep^3*mtt*mWW^10*s*t^3 + 12839*ep^4*mtt*mWW^10*s*t^3 + 8950*ep^5*mtt*mWW^10*s*t^3 + 2472*ep^6*mtt*mWW^10*s*t^3 + 702*ep*mtt^9*mWW*s^2*t^3 + 6876*ep^2*mtt^9*mWW*s^2*t^3 + 24882*ep^3*mtt^9*mWW*s^2*t^3 + 42324*ep^4*mtt^9*mWW*s^2*t^3 + 34176*ep^5*mtt^9*mWW*s^2*t^3 + 10560*ep^6*mtt^9*mWW*s^2*t^3 - 7095*ep*mtt^8*mWW^2*s^2*t^3 - 79479*ep^2*mtt^8*mWW^2*s^2*t^3 - 343275*ep^3*mtt^8*mWW^2*s^2*t^3 - 717889*ep^4*mtt^8*mWW^2*s^2*t^3 - 730094*ep^5*mtt^8*mWW^2*s^2*t^3 - 290008*ep^6*mtt^8*mWW^2*s^2*t^3 + 2676*mtt^7*mWW^3*s^2*t^3 + 52262*ep*mtt^7*mWW^3*s^2*t^3 + 382392*ep^2*mtt^7*mWW^3*s^2*t^3 + 1378802*ep^3*mtt^7*mWW^3*s^2*t^3 + 2629540*ep^4*mtt^7*mWW^3*s^2*t^3 + 2546848*ep^5*mtt^7*mWW^3*s^2*t^3 + 988288*ep^6*mtt^7*mWW^3*s^2*t^3 - 9328*mtt^6*mWW^4*s^2*t^3 - 134574*ep*mtt^6*mWW^4*s^2*t^3 - 787796*ep^2*mtt^6*mWW^4*s^2*t^3 - 2393106*ep^3*mtt^6*mWW^4*s^2*t^3 - 3994772*ep^4*mtt^6*mWW^4*s^2*t^3 - 3493944*ep^5*mtt^6*mWW^4*s^2*t^3 - 1258096*ep^6*mtt^6*mWW^4*s^2*t^3 + 9400*mtt^5*mWW^5*s^2*t^3 + 119824*ep*mtt^5*mWW^5*s^2*t^3 + 613162*ep^2*mtt^5*mWW^5*s^2*t^3 + 1608684*ep^3*mtt^5*mWW^5*s^2*t^3 + 2289730*ep^4*mtt^5*mWW^5*s^2*t^3 + 1687192*ep^5*mtt^5*mWW^5*s^2*t^3 + 507584*ep^6*mtt^5*mWW^5*s^2*t^3 + 1638*mtt^4*mWW^6*s^2*t^3 + 27500*ep*mtt^4*mWW^6*s^2*t^3 + 178902*ep^2*mtt^4*mWW^6*s^2*t^3 + 589700*ep^3*mtt^4*mWW^6*s^2*t^3 + 1056472*ep^4*mtt^4*mWW^6*s^2*t^3 + 988924*ep^5*mtt^4*mWW^6*s^2*t^3 + 381856*ep^6*mtt^4*mWW^6*s^2*t^3 - 8276*mtt^3*mWW^7*s^2*t^3 - 110508*ep*mtt^3*mWW^7*s^2*t^3 - 591982*ep^2*mtt^3*mWW^7*s^2*t^3 - 1629980*ep^3*mtt^3*mWW^7*s^2*t^3 - 2445042*ep^4*mtt^3*mWW^7*s^2*t^3 - 1909108*ep^5*mtt^3*mWW^7*s^2*t^3 - 612720*ep^6*mtt^3*mWW^7*s^2*t^3 + 4580*mtt^2*mWW^8*s^2*t^3 + 62040*ep*mtt^2*mWW^8*s^2*t^3 + 337882*ep^2*mtt^2*mWW^8*s^2*t^3 + 945536*ep^3*mtt^2*mWW^8*s^2*t^3 + 1434678*ep^4*mtt^2*mWW^8*s^2*t^3 + 1120996*ep^5*mtt^2*mWW^8*s^2*t^3 + 353664*ep^6*mtt^2*mWW^8*s^2*t^3 - 648*mtt*mWW^9*s^2*t^3 - 9624*ep*mtt*mWW^9*s^2*t^3 - 57256*ep^2*mtt*mWW^9*s^2*t^3 - 174068*ep^3*mtt*mWW^9*s^2*t^3 - 284720*ep^4*mtt*mWW^9*s^2*t^3 - 237428*ep^5*mtt*mWW^9*s^2*t^3 - 78928*ep^6*mtt*mWW^9*s^2*t^3 - 42*mWW^10*s^2*t^3 - 527*ep*mWW^10*s^2*t^3 - 2701*ep^2*mWW^10*s^2*t^3 - 7175*ep^3*mWW^10*s^2*t^3 - 10321*ep^4*mWW^10*s^2*t^3 - 7562*ep^5*mWW^10*s^2*t^3 - 2200*ep^6*mWW^10*s^2*t^3 - 2070*ep*mtt^8*mWW*s^3*t^3 - 20550*ep^2*mtt^8*mWW*s^3*t^3 - 75750*ep^3*mtt^8*mWW*s^3*t^3 - 131850*ep^4*mtt^8*mWW*s^3*t^3 - 109380*ep^5*mtt^8*mWW*s^3*t^3 - 34800*ep^6*mtt^8*mWW*s^3*t^3 + 5910*ep*mtt^7*mWW^2*s^3*t^3 + 68610*ep^2*mtt^7*mWW^2*s^3*t^3 + 315970*ep^3*mtt^7*mWW^2*s^3*t^3 + 707130*ep^4*mtt^7*mWW^2*s^3*t^3 + 765660*ep^5*mtt^7*mWW^2*s^3*t^3 + 321520*ep^6*mtt^7*mWW^2*s^3*t^3 - 1020*mtt^6*mWW^3*s^3*t^3 - 15938*ep*mtt^6*mWW^3*s^3*t^3 - 118730*ep^2*mtt^6*mWW^3*s^3*t^3 - 494174*ep^3*mtt^6*mWW^3*s^3*t^3 - 1118806*ep^4*mtt^6*mWW^3*s^3*t^3 - 1275180*ep^5*mtt^6*mWW^3*s^3*t^3 - 572656*ep^6*mtt^6*mWW^3*s^3*t^3 + 3536*mtt^5*mWW^4*s^3*t^3 + 39504*ep*mtt^5*mWW^4*s^3*t^3 + 184276*ep^2*mtt^5*mWW^4*s^3*t^3 + 435080*ep^3*mtt^5*mWW^4*s^3*t^3 + 545960*ep^4*mtt^5*mWW^4*s^3*t^3 + 364892*ep^5*mtt^5*mWW^4*s^3*t^3 + 115856*ep^6*mtt^5*mWW^4*s^3*t^3 - 3214*mtt^4*mWW^5*s^3*t^3 - 41384*ep*mtt^4*mWW^5*s^3*t^3 - 211288*ep^2*mtt^4*mWW^5*s^3*t^3 - 469772*ep^3*mtt^4*mWW^5*s^3*t^3 - 371918*ep^4*mtt^4*mWW^5*s^3*t^3 + 105584*ep^5*mtt^4*mWW^5*s^3*t^3 + 201440*ep^6*mtt^4*mWW^5*s^3*t^3 - 1112*mtt^3*mWW^6*s^3*t^3 - 1548*ep*mtt^3*mWW^6*s^3*t^3 + 66532*ep^2*mtt^3*mWW^6*s^3*t^3 + 359024*ep^3*mtt^3*mWW^6*s^3*t^3 + 717192*ep^4*mtt^3*mWW^6*s^3*t^3 + 597904*ep^5*mtt^3*mWW^6*s^3*t^3 + 157504*ep^6*mtt^3*mWW^6*s^3*t^3 + 2944*mtt^2*mWW^7*s^3*t^3 + 30148*ep*mtt^2*mWW^7*s^3*t^3 + 104600*ep^2*mtt^2*mWW^7*s^3*t^3 + 106728*ep^3*mtt^2*mWW^7*s^3*t^3 - 140828*ep^4*mtt^2*mWW^7*s^3*t^3 - 350464*ep^5*mtt^2*mWW^7*s^3*t^3 - 181312*ep^6*mtt^2*mWW^7*s^3*t^3 - 1256*mtt*mWW^8*s^3*t^3 - 16994*ep*mtt*mWW^8*s^3*t^3 - 90354*ep^2*mtt*mWW^8*s^3*t^3 - 234578*ep^3*mtt*mWW^8*s^3*t^3 - 307058*ep^4*mtt*mWW^8*s^3*t^3 - 184920*ep^5*mtt*mWW^8*s^3*t^3 - 36096*ep^6*mtt*mWW^8*s^3*t^3 + 122*mWW^9*s^3*t^3 + 2372*ep*mWW^9*s^3*t^3 + 16904*ep^2*mWW^9*s^3*t^3 + 57472*ep^3*mWW^9*s^3*t^3 + 100178*ep^4*mWW^9*s^3*t^3 + 85904*ep^5*mWW^9*s^3*t^3 + 28544*ep^6*mWW^9*s^3*t^3 + 2970*ep*mtt^7*mWW*s^4*t^3 + 29640*ep^2*mtt^7*mWW*s^4*t^3 + 110030*ep^3*mtt^7*mWW*s^4*t^3 + 193160*ep^4*mtt^7*mWW*s^4*t^3 + 161800*ep^5*mtt^7*mWW*s^4*t^3 + 52000*ep^6*mtt^7*mWW*s^4*t^3 - 430*ep*mtt^6*mWW^2*s^4*t^3 - 9310*ep^2*mtt^6*mWW^2*s^4*t^3 - 78110*ep^3*mtt^6*mWW^2*s^4*t^3 - 253210*ep^4*mtt^6*mWW^2*s^4*t^3 - 347500*ep^5*mtt^6*mWW^2*s^4*t^3 - 171440*ep^6*mtt^6*mWW^2*s^4*t^3 - 490*mtt^5*mWW^3*s^4*t^3 - 16880*ep*mtt^5*mWW^3*s^4*t^3 - 121500*ep^2*mtt^5*mWW^3*s^4*t^3 - 337616*ep^3*mtt^5*mWW^3*s^4*t^3 - 379982*ep^4*mtt^5*mWW^3*s^4*t^3 - 89172*ep^5*mtt^5*mWW^3*s^4*t^3 + 74864*ep^6*mtt^5*mWW^3*s^4*t^3 + 494*mtt^4*mWW^4*s^4*t^3 + 11754*ep*mtt^4*mWW^4*s^4*t^3 + 70798*ep^2*mtt^4*mWW^4*s^4*t^3 + 238214*ep^3*mtt^4*mWW^4*s^4*t^3 + 485276*ep^4*mtt^4*mWW^4*s^4*t^3 + 520664*ep^5*mtt^4*mWW^4*s^4*t^3 + 217952*ep^6*mtt^4*mWW^4*s^4*t^3 + 476*mtt^3*mWW^5*s^4*t^3 + 20562*ep*mtt^3*mWW^5*s^4*t^3 + 189400*ep^2*mtt^3*mWW^5*s^4*t^3 + 642470*ep^3*mtt^3*mWW^5*s^4*t^3 + 940852*ep^4*mtt^3*mWW^5*s^4*t^3 + 536280*ep^5*mtt^3*mWW^5*s^4*t^3 + 47200*ep^6*mtt^3*mWW^5*s^4*t^3 - 572*mtt^2*mWW^6*s^4*t^3 - 25206*ep*mtt^2*mWW^6*s^4*t^3 - 234902*ep^2*mtt^2*mWW^6*s^4*t^3 - 902134*ep^3*mtt^2*mWW^6*s^4*t^3 - 1671846*ep^4*mtt^2*mWW^6*s^4*t^3 - 1471292*ep^5*mtt^2*mWW^6*s^4*t^3 - 484976*ep^6*mtt^2*mWW^6*s^4*t^3 + 46*mtt*mWW^7*s^4*t^3 + 5856*ep*mtt*mWW^7*s^4*t^3 + 64704*ep^2*mtt*mWW^7*s^4*t^3 + 290488*ep^3*mtt*mWW^7*s^4*t^3 + 630894*ep^4*mtt*mWW^7*s^4*t^3 + 654156*ep^5*mtt*mWW^7*s^4*t^3 + 258096*ep^6*mtt*mWW^7*s^4*t^3 + 46*mWW^8*s^4*t^3 + 1086*ep*mWW^8*s^4*t^3 + 8002*ep^2*mWW^8*s^4*t^3 + 23410*ep^3*mWW^8*s^4*t^3 + 28360*ep^4*mWW^8*s^4*t^3 + 9720*ep^5*mWW^8*s^4*t^3 - 2912*ep^6*mWW^8*s^4*t^3 - 2322*ep*mtt^6*mWW*s^5*t^3 - 23238*ep^2*mtt^6*mWW*s^5*t^3 - 86586*ep^3*mtt^6*mWW*s^5*t^3 - 152682*ep^4*mtt^6*mWW*s^5*t^3 - 128532*ep^5*mtt^6*mWW*s^5*t^3 - 41520*ep^6*mtt^6*mWW*s^5*t^3 - 2175*ep*mtt^5*mWW^2*s^5*t^3 - 20835*ep^2*mtt^5*mWW^2*s^5*t^3 - 59631*ep^3*mtt^5*mWW^2*s^5*t^3 - 52793*ep^4*mtt^5*mWW^2*s^5*t^3 + 17810*ep^5*mtt^5*mWW^2*s^5*t^3 + 33304*ep^6*mtt^5*mWW^2*s^5*t^3 + 402*mtt^4*mWW^3*s^5*t^3 + 13816*ep*mtt^4*mWW^3*s^5*t^3 + 102614*ep^2*mtt^4*mWW^3*s^5*t^3 + 308632*ep^3*mtt^4*mWW^3*s^5*t^3 + 423760*ep^4*mtt^4*mWW^3*s^5*t^3 + 239648*ep^5*mtt^4*mWW^3*s^5*t^3 + 28480*ep^6*mtt^4*mWW^3*s^5*t^3 - 632*mtt^3*mWW^4*s^5*t^3 - 5924*ep*mtt^3*mWW^4*s^5*t^3 - 6102*ep^2*mtt^3*mWW^4*s^5*t^3 + 34640*ep^3*mtt^3*mWW^4*s^5*t^3 + 74830*ep^4*mtt^3*mWW^4*s^5*t^3 + 30660*ep^5*mtt^3*mWW^4*s^5*t^3 - 12752*ep^6*mtt^3*mWW^4*s^5*t^3 + 240*mtt^2*mWW^5*s^5*t^3 - 7410*ep*mtt^2*mWW^5*s^5*t^3 - 96280*ep^2*mtt^2*mWW^5*s^5*t^3 - 369038*ep^3*mtt^2*mWW^5*s^5*t^3 - 604608*ep^4*mtt^2*mWW^5*s^5*t^3 - 420448*ep^5*mtt^2*mWW^5*s^5*t^3 - 87104*ep^6*mtt^2*mWW^5*s^5*t^3 + 60*mtt*mWW^6*s^5*t^3 + 6733*ep*mtt*mWW^6*s^5*t^3 + 68879*ep^2*mtt*mWW^6*s^5*t^3 + 274097*ep^3*mtt*mWW^6*s^5*t^3 + 519881*ep^4*mtt*mWW^6*s^5*t^3 + 467734*ep^5*mtt*mWW^6*s^5*t^3 + 158664*ep^6*mtt*mWW^6*s^5*t^3 - 70*mWW^7*s^5*t^3 - 1614*ep*mWW^7*s^5*t^3 - 13134*ep^2*mWW^7*s^5*t^3 - 53490*ep^3*mWW^7*s^5*t^3 - 113540*ep^4*mWW^7*s^5*t^3 - 118360*ep^5*mWW^7*s^5*t^3 - 47584*ep^6*mWW^7*s^5*t^3 + 954*ep*mtt^5*mWW*s^6*t^3 + 9564*ep^2*mtt^5*mWW*s^6*t^3 + 35718*ep^3*mtt^5*mWW*s^6*t^3 + 63156*ep^4*mtt^5*mWW*s^6*t^3 + 53328*ep^5*mtt^5*mWW*s^6*t^3 + 17280*ep^6*mtt^5*mWW*s^6*t^3 + 1053*ep*mtt^4*mWW^2*s^6*t^3 + 10557*ep^2*mtt^4*mWW^2*s^6*t^3 + 34889*ep^3*mtt^4*mWW^2*s^6*t^3 + 47835*ep^4*mtt^4*mWW^2*s^6*t^3 + 24090*ep^5*mtt^4*mWW^2*s^6*t^3 + 776*ep^6*mtt^4*mWW^2*s^6*t^3 - 24*mtt^3*mWW^3*s^6*t^3 - 3094*ep*mtt^3*mWW^3*s^6*t^3 - 26300*ep^2*mtt^3*mWW^3*s^6*t^3 - 81802*ep^3*mtt^3*mWW^3*s^6*t^3 - 111348*ep^4*mtt^3*mWW^3*s^6*t^3 - 59712*ep^5*mtt^3*mWW^3*s^6*t^3 - 5280*ep^6*mtt^3*mWW^3*s^6*t^3 + 88*mtt^2*mWW^4*s^6*t^3 - 776*ep*mtt^2*mWW^4*s^6*t^3 - 16574*ep^2*mtt^2*mWW^4*s^6*t^3 - 72220*ep^3*mtt^2*mWW^4*s^6*t^3 - 130482*ep^4*mtt^2*mWW^4*s^6*t^3 - 104068*ep^5*mtt^2*mWW^4*s^6*t^3 - 29088*ep^6*mtt^2*mWW^4*s^6*t^3 - 124*mtt*mWW^5*s^6*t^3 + 742*ep*mtt*mWW^5*s^6*t^3 + 15210*ep^2*mtt*mWW^5*s^6*t^3 + 59238*ep^3*mtt*mWW^5*s^6*t^3 + 90890*ep^4*mtt*mWW^5*s^6*t^3 + 53540*ep^5*mtt*mWW^5*s^6*t^3 + 5744*ep^6*mtt*mWW^5*s^6*t^3 + 60*mWW^6*s^6*t^3 + 113*ep*mWW^6*s^6*t^3 - 3065*ep^2*mWW^6*s^6*t^3 - 17871*ep^3*mWW^6*s^6*t^3 - 39347*ep^4*mWW^6*s^6*t^3 - 38602*ep^5*mWW^6*s^6*t^3 - 14008*ep^6*mWW^6*s^6*t^3 - 162*ep*mtt^4*mWW*s^7*t^3 - 1626*ep^2*mtt^4*mWW*s^7*t^3 - 6082*ep^3*mtt^4*mWW*s^7*t^3 - 10774*ep^4*mtt^4*mWW*s^7*t^3 - 9116*ep^5*mtt^4*mWW*s^7*t^3 - 2960*ep^6*mtt^4*mWW*s^7*t^3 - 100*ep*mtt^3*mWW^2*s^7*t^3 - 976*ep^2*mtt^3*mWW^2*s^7*t^3 - 3000*ep^3*mtt^3*mWW^2*s^7*t^3 - 3516*ep^4*mtt^3*mWW^2*s^7*t^3 - 1016*ep^5*mtt^3*mWW^2*s^7*t^3 + 448*ep^6*mtt^3*mWW^2*s^7*t^3 - 16*mtt^2*mWW^3*s^7*t^3 + 222*ep*mtt^2*mWW^3*s^7*t^3 + 3098*ep^2*mtt^2*mWW^3*s^7*t^3 + 11506*ep^3*mtt^2*mWW^3*s^7*t^3 + 18090*ep^4*mtt^2*mWW^3*s^7*t^3 + 12164*ep^5*mtt^2*mWW^3*s^7*t^3 + 2576*ep^6*mtt^2*mWW^3*s^7*t^3 + 12*mtt*mWW^4*s^7*t^3 + 422*ep*mtt*mWW^4*s^7*t^3 + 3534*ep^2*mtt*mWW^4*s^7*t^3 + 12082*ep^3*mtt*mWW^4*s^7*t^3 + 19658*ep^4*mtt*mWW^4*s^7*t^3 + 15012*ep^5*mtt*mWW^4*s^7*t^3 + 4240*ep^6*mtt*mWW^4*s^7*t^3 + 4*mWW^5*s^7*t^3 - 190*ep*mWW^5*s^7*t^3 - 2062*ep^2*mWW^5*s^7*t^3 - 6970*ep^3*mWW^5*s^7*t^3 - 9826*ep^4*mWW^5*s^7*t^3 - 5332*ep^5*mWW^5*s^7*t^3 - 464*ep^6*mWW^5*s^7*t^3 + 36*ep*mtt^11*t^4 + 366*ep^2*mtt^11*t^4 + 1392*ep^3*mtt^11*t^4 + 2514*ep^4*mtt^11*t^4 + 2172*ep^5*mtt^11*t^4 + 720*ep^6*mtt^11*t^4 - 45*ep*mtt^10*mWW*t^4 - 399*ep^2*mtt^10*mWW*t^4 - 1233*ep^3*mtt^10*mWW*t^4 - 1641*ep^4*mtt^10*mWW*t^4 - 882*ep^5*mtt^10*mWW*t^4 - 120*ep^6*mtt^10*mWW*t^4 + 1482*ep*mtt^9*mWW^2*t^4 + 16152*ep^2*mtt^9*mWW^2*t^4 + 67218*ep^3*mtt^9*mWW^2*t^4 + 135276*ep^4*mtt^9*mWW^2*t^4 + 132720*ep^5*mtt^9*mWW^2*t^4 + 51072*ep^6*mtt^9*mWW^2*t^4 - 1134*mtt^8*mWW^3*t^4 - 23490*ep*mtt^8*mWW^3*t^4 - 173580*ep^2*mtt^8*mWW^3*t^4 - 615414*ep^3*mtt^8*mWW^3*t^4 - 1137546*ep^4*mtt^8*mWW^3*t^4 - 1058388*ep^5*mtt^8*mWW^3*t^4 - 391728*ep^6*mtt^8*mWW^3*t^4 + 6168*mtt^7*mWW^4*t^4 + 100890*ep*mtt^7*mWW^4*t^4 + 649260*ep^2*mtt^7*mWW^4*t^4 + 2111646*ep^3*mtt^7*mWW^4*t^4 + 3685836*ep^4*mtt^7*mWW^4*t^4 + 3293376*ep^5*mtt^7*mWW^4*t^4 + 1182144*ep^6*mtt^7*mWW^4*t^4 - 13008*mtt^6*mWW^5*t^4 - 194556*ep*mtt^6*mWW^5*t^4 - 1169202*ep^2*mtt^6*mWW^5*t^4 - 3614340*ep^3*mtt^6*mWW^5*t^4 - 6074466*ep^4*mtt^6*mWW^5*t^4 - 5273868*ep^5*mtt^6*mWW^5*t^4 - 1850640*ep^6*mtt^6*mWW^5*t^4 + 13248*mtt^5*mWW^6*t^4 + 189510*ep*mtt^5*mWW^6*t^4 + 1096248*ep^2*mtt^5*mWW^6*t^4 + 3286230*ep^3*mtt^5*mWW^6*t^4 + 5391012*ep^4*mtt^5*mWW^6*t^4 + 4592400*ep^5*mtt^5*mWW^6*t^4 + 1587072*ep^6*mtt^5*mWW^6*t^4 - 6366*mtt^4*mWW^7*t^4 - 88902*ep*mtt^4*mWW^7*t^4 - 503628*ep^2*mtt^4*mWW^7*t^4 - 1485066*ep^3*mtt^4*mWW^7*t^4 - 2406762*ep^4*mtt^4*mWW^7*t^4 - 2032548*ep^5*mtt^4*mWW^7*t^4 - 697968*ep^6*mtt^4*mWW^7*t^4 + 984*mtt^3*mWW^8*t^4 + 13650*ep*mtt^3*mWW^8*t^4 + 77334*ep^2*mtt^3*mWW^8*t^4 + 229866*ep^3*mtt^3*mWW^8*t^4 + 378018*ep^4*mtt^3*mWW^8*t^4 + 325284*ep^5*mtt^3*mWW^8*t^4 + 113904*ep^6*mtt^3*mWW^8*t^4 + 108*mtt^2*mWW^9*t^4 + 1425*ep*mtt^2*mWW^9*t^4 + 7449*ep^2*mtt^2*mWW^9*t^4 + 19701*ep^3*mtt^2*mWW^9*t^4 + 27759*ep^4*mtt^2*mWW^9*t^4 + 19734*ep^5*mtt^2*mWW^9*t^4 + 5544*ep^6*mtt^2*mWW^9*t^4 - 252*ep*mtt^10*s*t^4 - 2562*ep^2*mtt^10*s*t^4 - 9744*ep^3*mtt^10*s*t^4 - 17598*ep^4*mtt^10*s*t^4 - 15204*ep^5*mtt^10*s*t^4 - 5040*ep^6*mtt^10*s*t^4 + 1590*ep*mtt^9*mWW*s*t^4 + 15686*ep^2*mtt^9*mWW*s*t^4 + 57338*ep^3*mtt^9*mWW*s*t^4 + 98806*ep^4*mtt^9*mWW*s*t^4 + 81052*ep^5*mtt^9*mWW*s*t^4 + 25488*ep^6*mtt^9*mWW*s*t^4 - 9811*ep*mtt^8*mWW^2*s*t^4 - 105575*ep^2*mtt^8*mWW^2*s*t^4 - 432163*ep^3*mtt^8*mWW^2*s*t^4 - 852781*ep^4*mtt^8*mWW^2*s*t^4 - 818726*ep^5*mtt^8*mWW^2*s*t^4 - 308104*ep^6*mtt^8*mWW^2*s*t^4 + 3140*mtt^7*mWW^3*s*t^4 + 73004*ep*mtt^7*mWW^3*s*t^4 + 570744*ep^2*mtt^7*mWW^3*s*t^4 + 2093880*ep^3*mtt^7*mWW^3*s*t^4 + 3962236*ep^4*mtt^7*mWW^3*s*t^4 + 3753868*ep^5*mtt^7*mWW^3*s*t^4 + 1412208*ep^6*mtt^7*mWW^3*s*t^4 - 15702*mtt^6*mWW^4*s*t^4 - 255736*ep*mtt^6*mWW^4*s*t^4 - 1644540*ep^2*mtt^6*mWW^4*s*t^4 - 5359376*ep^3*mtt^6*mWW^4*s*t^4 - 9391602*ep^4*mtt^6*mWW^4*s*t^4 - 8441668*ep^5*mtt^6*mWW^4*s*t^4 - 3057136*ep^6*mtt^6*mWW^4*s*t^4 + 28158*mtt^5*mWW^5*s*t^4 + 408158*ep*mtt^5*mWW^5*s*t^4 + 2386110*ep^2*mtt^5*mWW^5*s*t^4 + 7207390*ep^3*mtt^5*mWW^5*s*t^4 + 11887704*ep^4*mtt^5*mWW^5*s*t^4 + 10172768*ep^5*mtt^5*mWW^5*s*t^4 + 3535232*ep^6*mtt^5*mWW^5*s*t^4 - 20938*mtt^4*mWW^6*s*t^4 - 288896*ep*mtt^4*mWW^6*s*t^4 - 1612968*ep^2*mtt^4*mWW^6*s*t^4 - 4677716*ep^3*mtt^4*mWW^6*s*t^4 - 7445442*ep^4*mtt^4*mWW^6*s*t^4 - 6171680*ep^5*mtt^4*mWW^6*s*t^4 - 2081120*ep^6*mtt^4*mWW^6*s*t^4 + 3580*mtt^3*mWW^7*s*t^4 + 48318*ep*mtt^3*mWW^7*s*t^4 + 266498*ep^2*mtt^3*mWW^7*s*t^4 + 772774*ep^3*mtt^3*mWW^7*s*t^4 + 1241414*ep^4*mtt^3*mWW^7*s*t^4 + 1042272*ep^5*mtt^3*mWW^7*s*t^4 + 354464*ep^6*mtt^3*mWW^7*s*t^4 + 2674*mtt^2*mWW^8*s*t^4 + 36066*ep*mtt^2*mWW^8*s*t^4 + 195088*ep^2*mtt^2*mWW^8*s*t^4 + 542626*ep^3*mtt^2*mWW^8*s*t^4 + 820326*ep^4*mtt^2*mWW^8*s*t^4 + 641020*ep^5*mtt^2*mWW^8*s*t^4 + 203280*ep^6*mtt^2*mWW^8*s*t^4 - 894*mtt*mWW^9*s*t^4 - 12206*ep*mtt*mWW^9*s*t^4 - 67270*ep^2*mtt*mWW^9*s*t^4 - 191862*ep^3*mtt*mWW^9*s*t^4 - 298712*ep^4*mtt*mWW^9*s*t^4 - 240664*ep^5*mtt*mWW^9*s*t^4 - 78432*ep^6*mtt*mWW^9*s*t^4 - 18*mWW^10*s*t^4 - 235*ep*mWW^10*s*t^4 - 1211*ep^2*mWW^10*s*t^4 - 3147*ep^3*mWW^10*s*t^4 - 4351*ep^4*mWW^10*s*t^4 - 3038*ep^5*mWW^10*s*t^4 - 840*ep^6*mWW^10*s*t^4 + 756*ep*mtt^9*s^2*t^4 + 7686*ep^2*mtt^9*s^2*t^4 + 29232*ep^3*mtt^9*s^2*t^4 + 52794*ep^4*mtt^9*s^2*t^4 + 45612*ep^5*mtt^9*s^2*t^4 + 15120*ep^6*mtt^9*s^2*t^4 - 7515*ep*mtt^8*mWW*s^2*t^4 - 74829*ep^2*mtt^8*mWW*s^2*t^4 - 276999*ep^3*mtt^8*mWW*s^2*t^4 - 484803*ep^4*mtt^8*mWW*s^2*t^4 - 404886*ep^5*mtt^8*mWW*s^2*t^4 - 129768*ep^6*mtt^8*mWW*s^2*t^4 + 22538*ep*mtt^7*mWW^2*s^2*t^4 + 240002*ep^2*mtt^7*mWW^2*s^2*t^4 + 975790*ep^3*mtt^7*mWW^2*s^2*t^4 + 1914250*ep^4*mtt^7*mWW^2*s^2*t^4 + 1827372*ep^5*mtt^7*mWW^2*s^2*t^4 + 684048*ep^6*mtt^7*mWW^2*s^2*t^4 - 2220*mtt^6*mWW^3*s^2*t^4 - 63650*ep*mtt^6*mWW^3*s^2*t^4 - 549962*ep^2*mtt^6*mWW^3*s^2*t^4 - 2176142*ep^3*mtt^6*mWW^3*s^2*t^4 - 4391150*ep^4*mtt^6*mWW^3*s^2*t^4 - 4406948*ep^5*mtt^6*mWW^3*s^2*t^4 - 1750640*ep^6*mtt^6*mWW^3*s^2*t^4 + 12392*mtt^5*mWW^4*s^2*t^4 + 187712*ep*mtt^5*mWW^4*s^2*t^4 + 1158960*ep^2*mtt^5*mWW^4*s^2*t^4 + 3730588*ep^3*mtt^5*mWW^4*s^2*t^4 + 6595832*ep^4*mtt^5*mWW^4*s^2*t^4 + 6079812*ep^5*mtt^5*mWW^4*s^2*t^4 + 2289680*ep^6*mtt^5*mWW^4*s^2*t^4 - 21146*mtt^4*mWW^5*s^2*t^4 - 283378*ep*mtt^4*mWW^5*s^2*t^4 - 1529566*ep^2*mtt^4*mWW^5*s^2*t^4 - 4263190*ep^3*mtt^4*mWW^5*s^2*t^4 - 6506652*ep^4*mtt^4*mWW^5*s^2*t^4 - 5189708*ep^5*mtt^4*mWW^5*s^2*t^4 - 1701808*ep^6*mtt^4*mWW^5*s^2*t^4 + 12472*mtt^3*mWW^6*s^2*t^4 + 167632*ep*mtt^3*mWW^6*s^2*t^4 + 898856*ep^2*mtt^3*mWW^6*s^2*t^4 + 2451884*ep^3*mtt^3*mWW^6*s^2*t^4 + 3590724*ep^4*mtt^3*mWW^6*s^2*t^4 + 2674632*ep^5*mtt^3*mWW^6*s^2*t^4 + 787776*ep^6*mtt^3*mWW^6*s^2*t^4 + 432*mtt^2*mWW^7*s^2*t^4 - 760*ep*mtt^2*mWW^7*s^2*t^4 - 41120*ep^2*mtt^2*mWW^7*s^2*t^4 - 214084*ep^3*mtt^2*mWW^7*s^2*t^4 - 460452*ep^4*mtt^2*mWW^7*s^2*t^4 - 445464*ep^5*mtt^2*mWW^7*s^2*t^4 - 156288*ep^6*mtt^2*mWW^7*s^2*t^4 - 2336*mtt*mWW^8*s^2*t^4 - 29126*ep*mtt*mWW^8*s^2*t^4 - 143152*ep^2*mtt*mWW^8*s^2*t^4 - 353966*ep^3*mtt*mWW^8*s^2*t^4 - 463056*ep^4*mtt*mWW^8*s^2*t^4 - 302820*ep^5*mtt*mWW^8*s^2*t^4 - 77296*ep^6*mtt*mWW^8*s^2*t^4 + 406*mWW^9*s^2*t^4 + 5791*ep*mWW^9*s^2*t^4 + 33125*ep^2*mWW^9*s^2*t^4 + 96887*ep^3*mWW^9*s^2*t^4 + 152513*ep^4*mWW^9*s^2*t^4 + 122398*ep^5*mWW^9*s^2*t^4 + 39176*ep^6*mWW^9*s^2*t^4 - 1260*ep*mtt^8*s^3*t^4 - 12810*ep^2*mtt^8*s^3*t^4 - 48720*ep^3*mtt^8*s^3*t^4 - 87990*ep^4*mtt^8*s^3*t^4 - 76020*ep^5*mtt^8*s^3*t^4 - 25200*ep^6*mtt^8*s^3*t^4 + 15300*ep*mtt^7*mWW*s^3*t^4 + 152820*ep^2*mtt^7*mWW*s^3*t^4 + 568080*ep^3*mtt^7*mWW*s^3*t^4 + 999360*ep^4*mtt^7*mWW*s^3*t^4 + 839520*ep^5*mtt^7*mWW*s^3*t^4 + 270720*ep^6*mtt^7*mWW*s^3*t^4 - 24070*ep*mtt^6*mWW^2*s^3*t^4 - 252930*ep^2*mtt^6*mWW^2*s^3*t^4 - 1026370*ep^3*mtt^6*mWW^2*s^3*t^4 - 2019490*ep^4*mtt^6*mWW^2*s^3*t^4 - 1938060*ep^5*mtt^6*mWW^2*s^3*t^4 - 730480*ep^6*mtt^6*mWW^2*s^3*t^4 - 800*mtt^5*mWW^3*s^3*t^4 - 10768*ep*mtt^5*mWW^3*s^3*t^4 - 21136*ep^2*mtt^5*mWW^3*s^3*t^4 + 205300*ep^3*mtt^5*mWW^3*s^3*t^4 + 968036*ep^4*mtt^5*mWW^3*s^3*t^4 + 1481936*ep^5*mtt^5*mWW^3*s^3*t^4 + 774576*ep^6*mtt^5*mWW^3*s^3*t^4 - 1664*mtt^4*mWW^4*s^3*t^4 + 2312*ep*mtt^4*mWW^4*s^3*t^4 + 108296*ep^2*mtt^4*mWW^4*s^3*t^4 + 432496*ep^3*mtt^4*mWW^4*s^3*t^4 + 629440*ep^4*mtt^4*mWW^4*s^3*t^4 + 275976*ep^5*mtt^4*mWW^4*s^3*t^4 - 56896*ep^6*mtt^4*mWW^4*s^3*t^4 + 6252*mtt^3*mWW^5*s^3*t^4 + 70352*ep*mtt^3*mWW^5*s^3*t^4 + 298080*ep^2*mtt^3*mWW^5*s^3*t^4 + 533760*ep^3*mtt^3*mWW^5*s^3*t^4 + 261812*ep^4*mtt^3*mWW^5*s^3*t^4 - 281904*ep^5*mtt^3*mWW^5*s^3*t^4 - 256032*ep^6*mtt^3*mWW^5*s^3*t^4 - 4200*mtt^2*mWW^6*s^3*t^4 - 66374*ep*mtt^2*mWW^6*s^3*t^4 - 399726*ep^2*mtt^2*mWW^6*s^3*t^4 - 1142678*ep^3*mtt^2*mWW^6*s^3*t^4 - 1632386*ep^4*mtt^2*mWW^6*s^3*t^4 - 1083636*ep^5*mtt^2*mWW^6*s^3*t^4 - 241040*ep^6*mtt^2*mWW^6*s^3*t^4 + 124*mtt*mWW^7*s^3*t^4 + 12104*ep*mtt*mWW^7*s^3*t^4 + 123840*ep^2*mtt*mWW^7*s^3*t^4 + 498248*ep^3*mtt*mWW^7*s^3*t^4 + 961388*ep^4*mtt*mWW^7*s^3*t^4 + 885672*ep^5*mtt*mWW^7*s^3*t^4 + 310096*ep^6*mtt*mWW^7*s^3*t^4 + 288*mWW^8*s^3*t^4 + 2212*ep*mWW^8*s^3*t^4 + 1454*ep^2*mWW^8*s^3*t^4 - 28948*ep^3*mWW^8*s^3*t^4 - 97834*ep^4*mWW^8*s^3*t^4 - 120380*ep^5*mWW^8*s^3*t^4 - 51888*ep^6*mWW^8*s^3*t^4 + 1260*ep*mtt^7*s^4*t^4 + 12810*ep^2*mtt^7*s^4*t^4 + 48720*ep^3*mtt^7*s^4*t^4 + 87990*ep^4*mtt^7*s^4*t^4 + 76020*ep^5*mtt^7*s^4*t^4 + 25200*ep^6*mtt^7*s^4*t^4 - 16275*ep*mtt^6*mWW*s^4*t^4 - 162745*ep^2*mtt^6*mWW*s^4*t^4 - 605935*ep^3*mtt^6*mWW*s^4*t^4 - 1068095*ep^4*mtt^6*mWW*s^4*t^4 - 899390*ep^5*mtt^6*mWW*s^4*t^4 - 290760*ep^6*mtt^6*mWW*s^4*t^4 + 13030*ep*mtt^5*mWW^2*s^4*t^4 + 133900*ep^2*mtt^5*mWW^2*s^4*t^4 + 543750*ep^3*mtt^5*mWW^2*s^4*t^4 + 1082000*ep^4*mtt^5*mWW^2*s^4*t^4 + 1054920*ep^5*mtt^5*mWW^2*s^4*t^4 + 404800*ep^6*mtt^5*mWW^2*s^4*t^4 + 1330*mtt^4*mWW^3*s^4*t^4 + 40662*ep*mtt^4*mWW^3*s^4*t^4 + 307364*ep^2*mtt^4*mWW^3*s^4*t^4 + 931154*ep^3*mtt^4*mWW^3*s^4*t^4 + 1262014*ep^4*mtt^4*mWW^3*s^4*t^4 + 674164*ep^5*mtt^4*mWW^3*s^4*t^4 + 50720*ep^6*mtt^4*mWW^3*s^4*t^4 - 1588*mtt^3*mWW^4*s^4*t^4 - 48182*ep*mtt^3*mWW^4*s^4*t^4 - 374266*ep^2*mtt^3*mWW^4*s^4*t^4 - 1259058*ep^3*mtt^3*mWW^4*s^4*t^4 - 2086214*ep^4*mtt^3*mWW^4*s^4*t^4 - 1656316*ep^5*mtt^3*mWW^4*s^4*t^4 - 492560*ep^6*mtt^3*mWW^4*s^4*t^4 - 256*mtt^2*mWW^5*s^4*t^4 - 1929*ep*mtt^2*mWW^5*s^4*t^4 + 3675*ep^2*mtt^2*mWW^5*s^4*t^4 + 119643*ep^3*mtt^2*mWW^5*s^4*t^4 + 463273*ep^4*mtt^2*mWW^5*s^4*t^4 + 667154*ep^5*mtt^2*mWW^5*s^4*t^4 + 332360*ep^6*mtt^2*mWW^5*s^4*t^4 + 564*mtt*mWW^6*s^4*t^4 + 16852*ep*mtt*mWW^6*s^4*t^4 + 135044*ep^2*mtt*mWW^6*s^4*t^4 + 446716*ep^3*mtt*mWW^6*s^4*t^4 + 694736*ep^4*mtt*mWW^6*s^4*t^4 + 487744*ep^5*mtt*mWW^6*s^4*t^4 + 113696*ep^6*mtt*mWW^6*s^4*t^4 - 50*mWW^7*s^4*t^4 - 4122*ep*mWW^7*s^4*t^4 - 41766*ep^2*mWW^7*s^4*t^4 - 167534*ep^3*mWW^7*s^4*t^4 - 323192*ep^4*mWW^7*s^4*t^4 - 298888*ep^5*mWW^7*s^4*t^4 - 105824*ep^6*mWW^7*s^4*t^4 - 756*ep*mtt^6*s^5*t^4 - 7686*ep^2*mtt^6*s^5*t^4 - 29232*ep^3*mtt^6*s^5*t^4 - 52794*ep^4*mtt^6*s^5*t^4 - 45612*ep^5*mtt^6*s^5*t^4 - 15120*ep^6*mtt^6*s^5*t^4 + 9270*ep*mtt^5*mWW*s^5*t^4 + 92694*ep^2*mtt^5*mWW*s^5*t^4 + 345138*ep^3*mtt^5*mWW*s^5*t^4 + 608526*ep^4*mtt^5*mWW*s^5*t^4 + 512652*ep^5*mtt^5*mWW*s^5*t^4 + 165840*ep^6*mtt^5*mWW*s^5*t^4 - 4007*ep*mtt^4*mWW^2*s^5*t^4 - 39707*ep^2*mtt^4*mWW^2*s^5*t^4 - 160063*ep^3*mtt^4*mWW^2*s^5*t^4 - 320641*ep^4*mtt^4*mWW^2*s^5*t^4 - 316350*ep^5*mtt^4*mWW^2*s^5*t^4 - 122952*ep^6*mtt^4*mWW^2*s^5*t^4 - 276*mtt^3*mWW^3*s^5*t^4 - 18560*ep*mtt^3*mWW^3*s^5*t^4 - 163396*ep^2*mtt^3*mWW^3*s^5*t^4 - 546660*ep^3*mtt^3*mWW^3*s^5*t^4 - 838328*ep^4*mtt^3*mWW^3*s^5*t^4 - 572692*ep^5*mtt^3*mWW^3*s^5*t^4 - 128208*ep^6*mtt^3*mWW^3*s^5*t^4 + 318*mtt^2*mWW^4*s^5*t^4 + 12928*ep*mtt^2*mWW^4*s^5*t^4 + 104922*ep^2*mtt^2*mWW^4*s^5*t^4 + 353764*ep^3*mtt^2*mWW^4*s^5*t^4 + 578784*ep^4*mtt^2*mWW^4*s^5*t^4 + 451540*ep^5*mtt^2*mWW^4*s^5*t^4 + 132624*ep^6*mtt^2*mWW^4*s^5*t^4 - 144*mtt*mWW^5*s^5*t^4 - 20*ep*mtt*mWW^5*s^5*t^4 + 7256*ep^2*mtt*mWW^5*s^5*t^4 + 13500*ep^3*mtt*mWW^5*s^5*t^4 - 34508*ep^4*mtt*mWW^5*s^5*t^4 - 102484*ep^5*mtt*mWW^5*s^5*t^4 - 66000*ep^6*mtt*mWW^5*s^5*t^4 + 102*mWW^6*s^5*t^4 - 727*ep*mWW^6*s^5*t^4 - 13955*ep^2*mWW^6*s^5*t^4 - 56079*ep^3*mWW^6*s^5*t^4 - 93103*ep^4*mWW^6*s^5*t^4 - 65870*ep^5*mWW^6*s^5*t^4 - 14568*ep^6*mWW^6*s^5*t^4 + 252*ep*mtt^5*s^6*t^4 + 2562*ep^2*mtt^5*s^6*t^4 + 9744*ep^3*mtt^5*s^6*t^4 + 17598*ep^4*mtt^5*s^6*t^4 + 15204*ep^5*mtt^5*s^6*t^4 + 5040*ep^6*mtt^5*s^6*t^4 - 2565*ep*mtt^4*mWW*s^6*t^4 - 25611*ep^2*mtt^4*mWW*s^6*t^4 - 95193*ep^3*mtt^4*mWW*s^6*t^4 - 167541*ep^4*mtt^4*mWW*s^6*t^4 - 140922*ep^5*mtt^4*mWW*s^6*t^4 - 45528*ep^6*mtt^4*mWW*s^6*t^4 + 1006*ep*mtt^3*mWW^2*s^6*t^4 + 9810*ep^2*mtt^3*mWW^2*s^6*t^4 + 37858*ep^3*mtt^3*mWW^2*s^6*t^4 + 71746*ep^4*mtt^3*mWW^2*s^6*t^4 + 66636*ep^5*mtt^3*mWW^2*s^6*t^4 + 24304*ep^6*mtt^3*mWW^2*s^6*t^4 - 40*mtt^2*mWW^3*s^6*t^4 + 3042*ep*mtt^2*mWW^3*s^6*t^4 + 32350*ep^2*mtt^2*mWW^3*s^6*t^4 + 116686*ep^3*mtt^2*mWW^3*s^6*t^4 + 190126*ep^4*mtt^2*mWW^3*s^6*t^4 + 140916*ep^5*mtt^2*mWW^3*s^6*t^4 + 37200*ep^6*mtt^2*mWW^3*s^6*t^4 + 76*mtt*mWW^4*s^6*t^4 - 254*ep*mtt*mWW^4*s^6*t^4 - 6504*ep^2*mtt*mWW^4*s^6*t^4 - 26158*ep^3*mtt*mWW^4*s^6*t^4 - 43080*ep^4*mtt*mWW^4*s^6*t^4 - 30896*ep^5*mtt*mWW^4*s^6*t^4 - 7584*ep^6*mtt*mWW^4*s^6*t^4 - 36*mWW^5*s^6*t^4 - 881*ep*mWW^5*s^6*t^4 - 6367*ep^2*mWW^5*s^6*t^4 - 18577*ep^3*mWW^5*s^6*t^4 - 23729*ep^4*mWW^5*s^6*t^4 - 11098*ep^5*mWW^5*s^6*t^4 + 8*ep^6*mWW^5*s^6*t^4 - 36*ep*mtt^4*s^7*t^4 - 366*ep^2*mtt^4*s^7*t^4 - 1392*ep^3*mtt^4*s^7*t^4 - 2514*ep^4*mtt^4*s^7*t^4 - 2172*ep^5*mtt^4*s^7*t^4 - 720*ep^6*mtt^4*s^7*t^4 + 240*ep*mtt^3*mWW*s^7*t^4 + 2384*ep^2*mtt^3*mWW*s^7*t^4 + 8804*ep^3*mtt^3*mWW*s^7*t^4 + 15388*ep^4*mtt^3*mWW*s^7*t^4 + 12856*ep^5*mtt^3*mWW*s^7*t^4 + 4128*ep^6*mtt^3*mWW*s^7*t^4 - 168*ep*mtt^2*mWW^2*s^7*t^4 - 1652*ep^2*mtt^2*mWW^2*s^7*t^4 - 6020*ep^3*mtt^2*mWW^2*s^7*t^4 - 10360*ep^4*mtt^2*mWW^2*s^7*t^4 - 8512*ep^5*mtt^2*mWW^2*s^7*t^4 - 2688*ep^6*mtt^2*mWW^2*s^7*t^4 - 240*ep*mtt*mWW^3*s^7*t^4 - 2384*ep^2*mtt*mWW^3*s^7*t^4 - 8804*ep^3*mtt*mWW^3*s^7*t^4 - 15388*ep^4*mtt*mWW^3*s^7*t^4 - 12856*ep^5*mtt*mWW^3*s^7*t^4 - 4128*ep^6*mtt*mWW^3*s^7*t^4 + 204*ep*mWW^4*s^7*t^4 + 2018*ep^2*mWW^4*s^7*t^4 + 7412*ep^3*mWW^4*s^7*t^4 + 12874*ep^4*mWW^4*s^7*t^4 + 10684*ep^5*mWW^4*s^7*t^4 + 3408*ep^6*mWW^4*s^7*t^4 - 300*ep*mtt^10*t^5 - 3042*ep^2*mtt^10*t^5 - 11532*ep^3*mtt^10*t^5 - 20754*ep^4*mtt^10*t^5 - 17868*ep^5*mtt^10*t^5 - 5904*ep^6*mtt^10*t^5 + 996*ep*mtt^9*mWW*t^5 + 9924*ep^2*mtt^9*mWW*t^5 + 36768*ep^3*mtt^9*mWW*t^5 + 64416*ep^4*mtt^9*mWW*t^5 + 53856*ep^5*mtt^9*mWW*t^5 + 17280*ep^6*mtt^9*mWW*t^5 - 2922*ep*mtt^8*mWW^2*t^5 - 30684*ep^2*mtt^8*mWW^2*t^5 - 122118*ep^3*mtt^8*mWW^2*t^5 - 234276*ep^4*mtt^8*mWW^2*t^5 - 219120*ep^5*mtt^8*mWW^2*t^5 - 80640*ep^6*mtt^8*mWW^2*t^5 + 858*mtt^7*mWW^3*t^5 + 21960*ep*mtt^7*mWW^3*t^5 + 176826*ep^2*mtt^7*mWW^3*t^5 + 654120*ep^3*mtt^7*mWW^3*t^5 + 1237812*ep^4*mtt^7*mWW^3*t^5 + 1168200*ep^5*mtt^7*mWW^3*t^5 + 436704*ep^6*mtt^7*mWW^3*t^5 - 6234*mtt^6*mWW^4*t^5 - 105606*ep*mtt^6*mWW^4*t^5 - 695652*ep^2*mtt^6*mWW^4*t^5 - 2296626*ep^3*mtt^6*mWW^4*t^5 - 4045542*ep^4*mtt^6*mWW^4*t^5 - 3633132*ep^5*mtt^6*mWW^4*t^5 - 1307088*ep^6*mtt^6*mWW^4*t^5 + 15198*mtt^5*mWW^5*t^5 + 228240*ep*mtt^5*mWW^5*t^5 + 1373430*ep^2*mtt^5*mWW^5*t^5 + 4238784*ep^3*mtt^5*mWW^5*t^5 + 7093332*ep^4*mtt^5*mWW^5*t^5 + 6117768*ep^5*mtt^5*mWW^5*t^5 + 2128608*ep^6*mtt^5*mWW^5*t^5 - 16722*mtt^4*mWW^6*t^5 - 238698*ep*mtt^4*mWW^6*t^5 - 1373904*ep^2*mtt^4*mWW^6*t^5 - 4085034*ep^3*mtt^4*mWW^6*t^5 - 6627438*ep^4*mtt^4*mWW^6*t^5 - 5569500*ep^5*mtt^4*mWW^6*t^5 - 1895184*ep^6*mtt^4*mWW^6*t^5 + 8424*mtt^3*mWW^7*t^5 + 117300*ep*mtt^3*mWW^7*t^5 + 659898*ep^2*mtt^3*mWW^7*t^5 + 1923672*ep^3*mtt^3*mWW^7*t^5 + 3069534*ep^4*mtt^3*mWW^7*t^5 + 2544132*ep^5*mtt^3*mWW^7*t^5 + 855600*ep^6*mtt^3*mWW^7*t^5 - 1452*mtt^2*mWW^8*t^5 - 20010*ep*mtt^2*mWW^8*t^5 - 111726*ep^2*mtt^2*mWW^8*t^5 - 324498*ep^3*mtt^2*mWW^8*t^5 - 517854*ep^4*mtt^2*mWW^8*t^5 - 430572*ep^5*mtt^2*mWW^8*t^5 - 145488*ep^6*mtt^2*mWW^8*t^5 - 72*mtt*mWW^9*t^5 - 960*ep*mtt*mWW^9*t^5 - 5070*ep^2*mtt*mWW^9*t^5 - 13536*ep^3*mtt*mWW^9*t^5 - 19230*ep^4*mtt*mWW^9*t^5 - 13764*ep^5*mtt*mWW^9*t^5 - 3888*ep^6*mtt*mWW^9*t^5 + 1848*ep*mtt^9*s*t^5 + 18732*ep^2*mtt^9*s*t^5 + 70980*ep^3*mtt^9*s*t^5 + 127680*ep^4*mtt^9*s*t^5 + 109872*ep^5*mtt^9*s*t^5 + 36288*ep^6*mtt^9*s*t^5 - 9516*ep*mtt^8*mWW*s*t^5 - 95172*ep^2*mtt^8*mWW*s*t^5 - 354408*ep^3*mtt^8*mWW*s*t^5 - 624816*ep^4*mtt^8*mWW*s*t^5 - 526176*ep^5*mtt^8*mWW*s*t^5 - 170112*ep^6*mtt^8*mWW*s*t^5 + 22820*ep*mtt^7*mWW^2*s*t^5 + 235986*ep^2*mtt^7*mWW^2*s*t^5 + 918856*ep^3*mtt^7*mWW^2*s*t^5 + 1712142*ep^4*mtt^7*mWW^2*s*t^5 + 1544084*ep^5*mtt^7*mWW^2*s*t^5 + 544112*ep^6*mtt^7*mWW^2*s*t^5 - 660*mtt^6*mWW^3*s*t^5 - 47748*ep*mtt^6*mWW^3*s*t^5 - 474474*ep^2*mtt^6*mWW^3*s*t^5 - 1917020*ep^3*mtt^6*mWW^3*s*t^5 - 3794566*ep^4*mtt^6*mWW^3*s*t^5 - 3674012*ep^5*mtt^6*mWW^3*s*t^5 - 1397520*ep^6*mtt^6*mWW^3*s*t^5 + 10102*mtt^5*mWW^4*s*t^5 + 180348*ep*mtt^5*mWW^4*s*t^5 + 1239534*ep^2*mtt^5*mWW^4*s*t^5 + 4241984*ep^3*mtt^5*mWW^4*s*t^5 + 7705340*ep^4*mtt^5*mWW^4*s*t^5 + 7112404*ep^5*mtt^5*mWW^4*s*t^5 + 2629008*ep^6*mtt^5*mWW^4*s*t^5 - 26042*mtt^4*mWW^5*s*t^5 - 377814*ep*mtt^4*mWW^5*s*t^5 - 2208880*ep^2*mtt^4*mWW^5*s*t^5 - 6664314*ep^3*mtt^4*mWW^5*s*t^5 - 10961490*ep^4*mtt^4*mWW^5*s*t^5 - 9338668*ep^5*mtt^4*mWW^5*s*t^5 - 3227152*ep^6*mtt^4*mWW^5*s*t^5 + 25044*mtt^3*mWW^6*s*t^5 + 344930*ep*mtt^3*mWW^6*s*t^5 + 1912712*ep^2*mtt^3*mWW^6*s*t^5 + 5478026*ep^3*mtt^3*mWW^6*s*t^5 + 8567800*ep^4*mtt^3*mWW^6*s*t^5 + 6951480*ep^5*mtt^3*mWW^6*s*t^5 + 2288608*ep^6*mtt^3*mWW^6*s*t^5 - 8764*mtt^2*mWW^7*s*t^5 - 120014*ep*mtt^2*mWW^7*s*t^5 - 661480*ep^2*mtt^2*mWW^7*s*t^5 - 1882306*ep^3*mtt^2*mWW^7*s*t^5 - 2922468*ep^4*mtt^2*mWW^7*s*t^5 - 2349360*ep^5*mtt^2*mWW^7*s*t^5 - 763648*ep^6*mtt^2*mWW^7*s*t^5 + 14*mtt*mWW^8*s*t^5 + 962*ep*mtt*mWW^8*s*t^5 + 10044*ep^2*mtt*mWW^8*s*t^5 + 43110*ep^3*mtt*mWW^8*s*t^5 + 90302*ep^4*mtt*mWW^8*s*t^5 + 91104*ep^5*mtt*mWW^8*s*t^5 + 35104*ep^6*mtt*mWW^8*s*t^5 + 306*mWW^9*s*t^5 + 4184*ep*mWW^9*s*t^5 + 22998*ep^2*mWW^9*s*t^5 + 65092*ep^3*mWW^9*s*t^5 + 100076*ep^4*mWW^9*s*t^5 + 79272*ep^5*mWW^9*s*t^5 + 25312*ep^6*mWW^9*s*t^5 - 4788*ep*mtt^8*s^2*t^5 - 48510*ep^2*mtt^8*s^2*t^5 - 183708*ep^3*mtt^8*s^2*t^5 - 330246*ep^4*mtt^8*s^2*t^5 - 284004*ep^5*mtt^8*s^2*t^5 - 93744*ep^6*mtt^8*s^2*t^5 + 29988*ep*mtt^7*mWW*s^2*t^5 + 300210*ep^2*mtt^7*mWW*s^2*t^5 + 1119468*ep^3*mtt^7*mWW*s^2*t^5 + 1977066*ep^4*mtt^7*mWW*s^2*t^5 + 1668444*ep^5*mtt^7*mWW*s^2*t^5 + 540624*ep^6*mtt^7*mWW*s^2*t^5 - 55122*ep*mtt^6*mWW^2*s^2*t^5 - 563360*ep^2*mtt^6*mWW^2*s^2*t^5 - 2167482*ep^3*mtt^6*mWW^2*s^2*t^5 - 3983524*ep^4*mtt^6*mWW^2*s^2*t^5 - 3534136*ep^5*mtt^6*mWW^2*s^2*t^5 - 1221376*ep^6*mtt^6*mWW^2*s^2*t^5 - 2520*mtt^5*mWW^3*s^2*t^5 + 6308*ep*mtt^5*mWW^3*s^2*t^5 + 266794*ep^2*mtt^5*mWW^3*s^2*t^5 + 1432644*ep^3*mtt^5*mWW^3*s^2*t^5 + 3272586*ep^4*mtt^5*mWW^3*s^2*t^5 + 3486228*ep^5*mtt^5*mWW^3*s^2*t^5 + 1430368*ep^6*mtt^5*mWW^3*s^2*t^5 - 1016*mtt^4*mWW^4*s^2*t^5 - 15426*ep*mtt^4*mWW^4*s^2*t^5 - 138664*ep^2*mtt^4*mWW^4*s^2*t^5 - 710418*ep^3*mtt^4*mWW^4*s^2*t^5 - 1827732*ep^4*mtt^4*mWW^4*s^2*t^5 - 2230024*ep^5*mtt^4*mWW^4*s^2*t^5 - 1037632*ep^6*mtt^4*mWW^4*s^2*t^5 + 13110*mtt^3*mWW^5*s^2*t^5 + 159436*ep*mtt^3*mWW^5*s^2*t^5 + 780830*ep^2*mtt^3*mWW^5*s^2*t^5 + 2002892*ep^3*mtt^3*mWW^5*s^2*t^5 + 2879064*ep^4*mtt^3*mWW^5*s^2*t^5 + 2227596*ep^5*mtt^3*mWW^5*s^2*t^5 + 733552*ep^6*mtt^3*mWW^5*s^2*t^5 - 13116*mtt^2*mWW^6*s^2*t^5 - 169758*ep*mtt^2*mWW^6*s^2*t^5 - 869248*ep^2*mtt^2*mWW^6*s^2*t^5 - 2247962*ep^3*mtt^2*mWW^6*s^2*t^5 - 3101152*ep^4*mtt^2*mWW^6*s^2*t^5 - 2163612*ep^5*mtt^2*mWW^6*s^2*t^5 - 594000*ep^6*mtt^2*mWW^6*s^2*t^5 + 3462*mtt*mWW^7*s^2*t^5 + 49774*ep*mtt*mWW^7*s^2*t^5 + 282892*ep^2*mtt*mWW^7*s^2*t^5 + 809934*ep^3*mtt*mWW^7*s^2*t^5 + 1234994*ep^4*mtt*mWW^7*s^2*t^5 + 951888*ep^5*mtt*mWW^7*s^2*t^5 + 288880*ep^6*mtt*mWW^7*s^2*t^5 + 80*mWW^8*s^2*t^5 - 460*ep*mWW^8*s^2*t^5 - 11472*ep^2*mWW^8*s^2*t^5 - 57576*ep^3*mWW^8*s^2*t^5 - 125472*ep^4*mWW^8*s^2*t^5 - 126604*ep^5*mWW^8*s^2*t^5 - 48208*ep^6*mWW^8*s^2*t^5 + 6720*ep*mtt^7*s^3*t^5 + 68040*ep^2*mtt^7*s^3*t^5 + 257460*ep^3*mtt^7*s^3*t^5 + 462420*ep^4*mtt^7*s^3*t^5 + 397320*ep^5*mtt^7*s^3*t^5 + 131040*ep^6*mtt^7*s^3*t^5 - 44760*ep*mtt^6*mWW*s^3*t^5 - 448080*ep^2*mtt^6*mWW*s^3*t^5 - 1670940*ep^3*mtt^6*mWW*s^3*t^5 - 2951580*ep^4*mtt^6*mWW*s^3*t^5 - 2491800*ep^5*mtt^6*mWW*s^3*t^5 - 807840*ep^6*mtt^6*mWW*s^3*t^5 + 61530*ep*mtt^5*mWW^2*s^3*t^5 + 621310*ep^2*mtt^5*mWW^2*s^3*t^5 + 2365230*ep^3*mtt^5*mWW^2*s^3*t^5 + 4300270*ep^4*mtt^5*mWW^2*s^3*t^5 + 3770100*ep^5*mtt^5*mWW^2*s^3*t^5 + 1285360*ep^6*mtt^5*mWW^2*s^3*t^5 + 3660*mtt^4*mWW^3*s^3*t^5 + 46628*ep*mtt^4*mWW^3*s^3*t^5 + 212508*ep^2*mtt^4*mWW^3*s^3*t^5 + 353012*ep^3*mtt^4*mWW^3*s^3*t^5 - 20552*ep^4*mtt^4*mWW^3*s^3*t^5 - 600752*ep^5*mtt^4*mWW^3*s^3*t^5 - 429632*ep^6*mtt^4*mWW^3*s^3*t^5 - 4702*mtt^3*mWW^4*s^3*t^5 - 108518*ep*mtt^3*mWW^4*s^3*t^5 - 776590*ep^2*mtt^3*mWW^4*s^3*t^5 - 2450662*ep^3*mtt^3*mWW^4*s^3*t^5 - 3782356*ep^4*mtt^3*mWW^4*s^3*t^5 - 2744300*ep^5*mtt^3*mWW^4*s^3*t^5 - 713984*ep^6*mtt^3*mWW^4*s^3*t^5 - 1324*mtt^2*mWW^5*s^3*t^5 + 12974*ep*mtt^2*mWW^5*s^3*t^5 + 228570*ep^2*mtt^2*mWW^5*s^3*t^5 + 1036042*ep^3*mtt^2*mWW^5*s^3*t^5 + 2097970*ep^4*mtt^2*mWW^5*s^3*t^5 + 1991584*ep^5*mtt^2*mWW^5*s^3*t^5 + 719632*ep^6*mtt^2*mWW^5*s^3*t^5 + 2806*mtt*mWW^6*s^3*t^5 + 34074*ep*mtt*mWW^6*s^3*t^5 + 154018*ep^2*mtt*mWW^6*s^3*t^5 + 301778*ep^3*mtt*mWW^6*s^3*t^5 + 205576*ep^4*mtt*mWW^6*s^3*t^5 - 75348*ep^5*mtt*mWW^6*s^3*t^5 - 110176*ep^6*mtt*mWW^6*s^3*t^5 - 440*mWW^7*s^3*t^5 - 7904*ep*mWW^7*s^3*t^5 - 51712*ep^2*mWW^7*s^3*t^5 - 158776*ep^3*mWW^7*s^3*t^5 - 246660*ep^4*mWW^7*s^3*t^5 - 185652*ep^5*mWW^7*s^3*t^5 - 52512*ep^6*mWW^7*s^3*t^5 - 5460*ep*mtt^6*s^4*t^5 - 55230*ep^2*mtt^6*s^4*t^5 - 208740*ep^3*mtt^6*s^4*t^5 - 374430*ep^4*mtt^6*s^4*t^5 - 321300*ep^5*mtt^6*s^4*t^5 - 105840*ep^6*mtt^6*s^4*t^5 + 34620*ep*mtt^5*mWW*s^4*t^5 + 346320*ep^2*mtt^5*mWW*s^4*t^5 + 1290360*ep^3*mtt^5*mWW*s^4*t^5 + 2277420*ep^4*mtt^5*mWW*s^4*t^5 + 1921320*ep^5*mtt^5*mWW*s^4*t^5 + 622560*ep^6*mtt^5*mWW*s^4*t^5 - 35840*ep*mtt^4*mWW^2*s^4*t^5 - 357630*ep^2*mtt^4*mWW^2*s^4*t^5 - 1346180*ep^3*mtt^4*mWW^2*s^4*t^5 - 2419450*ep^4*mtt^4*mWW^2*s^4*t^5 - 2094820*ep^5*mtt^4*mWW^2*s^4*t^5 - 704080*ep^6*mtt^4*mWW^2*s^4*t^5 - 1410*mtt^3*mWW^3*s^4*t^5 - 34690*ep*mtt^3*mWW^3*s^4*t^5 - 251828*ep^2*mtt^3*mWW^3*s^4*t^5 - 765474*ep^3*mtt^3*mWW^3*s^4*t^5 - 1081698*ep^4*mtt^3*mWW^3*s^4*t^5 - 660228*ep^5*mtt^3*mWW^3*s^4*t^5 - 111632*ep^6*mtt^3*mWW^3*s^4*t^5 + 1830*mtt^2*mWW^4*s^4*t^5 + 57046*ep*mtt^2*mWW^4*s^4*t^5 + 450758*ep^2*mtt^2*mWW^4*s^4*t^5 + 1504926*ep^3*mtt^2*mWW^4*s^4*t^5 + 2438216*ep^4*mtt^2*mWW^4*s^4*t^5 + 1879600*ep^5*mtt^2*mWW^4*s^4*t^5 + 542704*ep^6*mtt^2*mWW^4*s^4*t^5 - 234*mtt*mWW^5*s^4*t^5 - 15094*ep*mtt*mWW^5*s^4*t^5 - 141620*ep^2*mtt*mWW^5*s^4*t^5 - 544394*ep^3*mtt*mWW^5*s^4*t^5 - 1024126*ep^4*mtt*mWW^5*s^4*t^5 - 937484*ep^5*mtt*mWW^5*s^4*t^5 - 334448*ep^6*mtt*mWW^5*s^4*t^5 - 186*mWW^6*s^4*t^5 - 2430*ep*mWW^6*s^4*t^5 - 10498*ep^2*mWW^6*s^4*t^5 - 10106*ep^3*mWW^6*s^4*t^5 + 30852*ep^4*mWW^6*s^4*t^5 + 71888*ep^5*mWW^6*s^4*t^5 + 41200*ep^6*mWW^6*s^4*t^5 + 2520*ep*mtt^5*s^5*t^5 + 25452*ep^2*mtt^5*s^5*t^5 + 96012*ep^3*mtt^5*s^5*t^5 + 171864*ep^4*mtt^5*s^5*t^5 + 147168*ep^5*mtt^5*s^5*t^5 + 48384*ep^6*mtt^5*s^5*t^5 - 13356*ep*mtt^4*mWW*s^5*t^5 - 133404*ep^2*mtt^4*mWW*s^5*t^5 - 496128*ep^3*mtt^4*mWW*s^5*t^5 - 873936*ep^4*mtt^4*mWW*s^5*t^5 - 735936*ep^5*mtt^4*mWW*s^5*t^5 - 238080*ep^6*mtt^4*mWW*s^5*t^5 + 10962*ep*mtt^3*mWW^2*s^5*t^5 + 108464*ep^2*mtt^3*mWW^2*s^5*t^5 + 403238*ep^3*mtt^3*mWW^2*s^5*t^5 + 713976*ep^4*mtt^3*mWW^2*s^5*t^5 + 607520*ep^5*mtt^3*mWW^2*s^5*t^5 + 200000*ep^6*mtt^3*mWW^2*s^5*t^5 + 72*mtt^2*mWW^3*s^5*t^5 + 8580*ep*mtt^2*mWW^3*s^5*t^5 + 80370*ep^2*mtt^2*mWW^3*s^5*t^5 + 280152*ep^3*mtt^2*mWW^3*s^5*t^5 + 451646*ep^4*mtt^2*mWW^3*s^5*t^5 + 334972*ep^5*mtt^2*mWW^3*s^5*t^5 + 89168*ep^6*mtt^2*mWW^3*s^5*t^5 - 4*mtt*mWW^4*s^5*t^5 - 8472*ep*mtt*mWW^4*s^5*t^5 - 82666*ep^2*mtt*mWW^4*s^5*t^5 - 295176*ep^3*mtt*mWW^4*s^5*t^5 - 490286*ep^4*mtt*mWW^4*s^5*t^5 - 381020*ep^5*mtt*mWW^4*s^5*t^5 - 110416*ep^6*mtt*mWW^4*s^5*t^5 - 68*mWW^5*s^5*t^5 + 726*ep*mWW^5*s^5*t^5 + 11864*ep^2*mWW^5*s^5*t^5 + 51742*ep^3*mWW^5*s^5*t^5 + 101616*ep^4*mWW^5*s^5*t^5 + 94496*ep^5*mWW^5*s^5*t^5 + 33984*ep^6*mWW^5*s^5*t^5 - 588*ep*mtt^4*s^6*t^5 - 5922*ep^2*mtt^4*s^6*t^5 - 22260*ep^3*mtt^4*s^6*t^5 - 39690*ep^4*mtt^4*s^6*t^5 - 33852*ep^5*mtt^4*s^6*t^5 - 11088*ep^6*mtt^4*s^6*t^5 + 2076*ep*mtt^3*mWW*s^6*t^5 + 20682*ep^2*mtt^3*mWW*s^6*t^5 + 76668*ep^3*mtt^3*mWW*s^6*t^5 + 134586*ep^4*mtt^3*mWW*s^6*t^5 + 112956*ep^5*mtt^3*mWW*s^6*t^5 + 36432*ep^6*mtt^3*mWW*s^6*t^5 - 1380*ep*mtt^2*mWW^2*s^6*t^5 - 13606*ep^2*mtt^2*mWW^2*s^6*t^5 - 49756*ep^3*mtt^2*mWW^2*s^6*t^5 - 85982*ep^4*mtt^2*mWW^2*s^6*t^5 - 70964*ep^5*mtt^2*mWW^2*s^6*t^5 - 22512*ep^6*mtt^2*mWW^2*s^6*t^5 - 1116*ep*mtt*mWW^3*s^6*t^5 - 11146*ep^2*mtt*mWW^3*s^6*t^5 - 41452*ep^3*mtt*mWW^3*s^6*t^5 - 73034*ep^4*mtt*mWW^3*s^6*t^5 - 61532*ep^5*mtt*mWW^3*s^6*t^5 - 19920*ep^6*mtt*mWW^3*s^6*t^5 + 1008*ep*mWW^4*s^6*t^5 + 9992*ep^2*mWW^4*s^6*t^5 + 36800*ep^3*mWW^4*s^6*t^5 + 64120*ep^4*mWW^4*s^6*t^5 + 53392*ep^5*mWW^4*s^6*t^5 + 17088*ep^6*mWW^4*s^6*t^5 + 48*ep*mtt^3*s^7*t^5 + 480*ep^2*mtt^3*s^7*t^5 + 1788*ep^3*mtt^3*s^7*t^5 + 3156*ep^4*mtt^3*s^7*t^5 + 2664*ep^5*mtt^3*s^7*t^5 + 864*ep^6*mtt^3*s^7*t^5 - 48*ep*mtt^2*mWW*s^7*t^5 - 480*ep^2*mtt^2*mWW*s^7*t^5 - 1788*ep^3*mtt^2*mWW*s^7*t^5 - 3156*ep^4*mtt^2*mWW*s^7*t^5 - 2664*ep^5*mtt^2*mWW*s^7*t^5 - 864*ep^6*mtt^2*mWW*s^7*t^5 - 48*ep*mtt*mWW^2*s^7*t^5 - 480*ep^2*mtt*mWW^2*s^7*t^5 - 1788*ep^3*mtt*mWW^2*s^7*t^5 - 3156*ep^4*mtt*mWW^2*s^7*t^5 - 2664*ep^5*mtt*mWW^2*s^7*t^5 - 864*ep^6*mtt*mWW^2*s^7*t^5 + 48*ep*mWW^3*s^7*t^5 + 480*ep^2*mWW^3*s^7*t^5 + 1788*ep^3*mWW^3*s^7*t^5 + 3156*ep^4*mWW^3*s^7*t^5 + 2664*ep^5*mWW^3*s^7*t^5 + 864*ep^6*mWW^3*s^7*t^5 + 1092*ep*mtt^9*t^6 + 11046*ep^2*mtt^9*t^6 + 41748*ep^3*mtt^9*t^6 + 74886*ep^4*mtt^9*t^6 + 64260*ep^5*mtt^9*t^6 + 21168*ep^6*mtt^9*t^6 - 4167*ep*mtt^8*mWW*t^6 - 41853*ep^2*mtt^8*mWW*t^6 - 156735*ep^3*mtt^8*mWW*t^6 - 278175*ep^4*mtt^8*mWW*t^6 - 235998*ep^5*mtt^8*mWW*t^6 - 76872*ep^6*mtt^8*mWW*t^6 + 6504*ep*mtt^7*mWW^2*t^6 + 65838*ep^2*mtt^7*mWW^2*t^6 + 249552*ep^3*mtt^7*mWW^2*t^6 + 451014*ep^4*mtt^7*mWW^2*t^6 + 393204*ep^5*mtt^7*mWW^2*t^6 + 133488*ep^6*mtt^7*mWW^2*t^6 + 330*mtt^6*mWW^3*t^6 - 3606*ep*mtt^6*mWW^3*t^6 - 62004*ep^2*mtt^6*mWW^3*t^6 - 282822*ep^3*mtt^6*mWW^3*t^6 - 584934*ep^4*mtt^6*mWW^3*t^6 - 577212*ep^5*mtt^6*mWW^3*t^6 - 221712*ep^6*mtt^6*mWW^3*t^6 + 1812*mtt^5*mWW^4*t^6 + 36114*ep*mtt^5*mWW^4*t^6 + 262620*ep^2*mtt^5*mWW^4*t^6 + 924870*ep^3*mtt^5*mWW^4*t^6 + 1703664*ep^4*mtt^5*mWW^4*t^6 + 1580472*ep^5*mtt^5*mWW^4*t^6 + 583008*ep^6*mtt^5*mWW^4*t^6 - 8322*mtt^4*mWW^5*t^6 - 124818*ep*mtt^4*mWW^5*t^6 - 749448*ep^2*mtt^4*mWW^5*t^6 - 2304978*ep^3*mtt^4*mWW^5*t^6 - 3837462*ep^4*mtt^4*mWW^5*t^6 - 3286572*ep^5*mtt^4*mWW^5*t^6 - 1133520*ep^6*mtt^4*mWW^5*t^6 + 10896*mtt^3*mWW^6*t^6 + 154440*ep*mtt^3*mWW^6*t^6 + 880698*ep^2*mtt^3*mWW^6*t^6 + 2587920*ep^3*mtt^3*mWW^6*t^6 + 4139202*ep^4*mtt^3*mWW^6*t^6 + 3421308*ep^5*mtt^3*mWW^6*t^6 + 1142736*ep^6*mtt^3*mWW^6*t^6 - 5706*mtt^2*mWW^7*t^6 - 79200*ep*mtt^2*mWW^7*t^6 - 442638*ep^2*mtt^2*mWW^7*t^6 - 1276920*ep^3*mtt^2*mWW^7*t^6 - 2008920*ep^4*mtt^2*mWW^7*t^6 - 1636416*ep^5*mtt^2*mWW^7*t^6 - 539520*ep^6*mtt^2*mWW^7*t^6 + 972*mtt*mWW^8*t^6 + 13398*ep*mtt*mWW^8*t^6 + 74442*ep^2*mtt*mWW^8*t^6 + 213858*ep^3*mtt*mWW^8*t^6 + 335694*ep^4*mtt*mWW^8*t^6 + 273324*ep^5*mtt*mWW^8*t^6 + 90192*ep^6*mtt*mWW^8*t^6 + 18*mWW^9*t^6 + 243*ep*mWW^9*t^6 + 1299*ep^2*mWW^9*t^6 + 3507*ep^3*mWW^9*t^6 + 5031*ep^4*mWW^9*t^6 + 3630*ep^5*mWW^9*t^6 + 1032*ep^6*mWW^9*t^6 - 5796*ep*mtt^8*s*t^6 - 58590*ep^2*mtt^8*s*t^6 - 221256*ep^3*mtt^8*s*t^6 - 396522*ep^4*mtt^8*s*t^6 - 339948*ep^5*mtt^8*s*t^6 - 111888*ep^6*mtt^8*s*t^6 + 26532*ep*mtt^7*mWW*s*t^6 + 266280*ep^2*mtt^7*mWW*s*t^6 + 996272*ep^3*mtt^7*mWW*s*t^6 + 1766564*ep^4*mtt^7*mWW*s*t^6 + 1497496*ep^5*mtt^7*mWW*s*t^6 + 487456*ep^6*mtt^7*mWW*s*t^6 - 44576*ep*mtt^6*mWW^2*s*t^6 - 450210*ep^2*mtt^6*mWW^2*s*t^6 - 1698596*ep^3*mtt^6*mWW^2*s*t^6 - 3044022*ep^4*mtt^6*mWW^2*s*t^6 - 2618348*ep^5*mtt^6*mWW^2*s*t^6 - 871248*ep^6*mtt^6*mWW^2*s*t^6 - 3070*mtt^5*mWW^3*s*t^6 - 5028*ep*mtt^5*mWW^3*s*t^6 + 159944*ep^2*mtt^5*mWW^3*s*t^6 + 907060*ep^3*mtt^5*mWW^3*s*t^6 + 1977250*ep^4*mtt^5*mWW^3*s*t^6 + 1962004*ep^5*mtt^5*mWW^3*s*t^6 + 744240*ep^6*mtt^5*mWW^3*s*t^6 + 2802*mtt^4*mWW^4*s*t^6 + 22518*ep*mtt^4*mWW^4*s*t^6 + 22026*ep^2*mtt^4*mWW^4*s*t^6 - 259382*ep^3*mtt^4*mWW^4*s*t^6 - 928872*ep^4*mtt^4*mWW^4*s*t^6 - 1185660*ep^5*mtt^4*mWW^4*s*t^6 - 538352*ep^6*mtt^4*mWW^4*s*t^6 + 7780*mtt^3*mWW^5*s*t^6 + 106248*ep*mtt^3*mWW^5*s*t^6 + 594808*ep^2*mtt^3*mWW^5*s*t^6 + 1751896*ep^3*mtt^3*mWW^5*s*t^6 + 2853480*ep^4*mtt^3*mWW^5*s*t^6 + 2429860*ep^5*mtt^3*mWW^5*s*t^6 + 845328*ep^6*mtt^3*mWW^5*s*t^6 - 12134*mtt^2*mWW^6*s*t^6 - 161966*ep*mtt^2*mWW^6*s*t^6 - 867532*ep^2*mtt^2*mWW^6*s*t^6 - 2393538*ep^3*mtt^2*mWW^6*s*t^6 - 3597918*ep^4*mtt^2*mWW^6*s*t^6 - 2799672*ep^5*mtt^2*mWW^6*s*t^6 - 882560*ep^6*mtt^2*mWW^6*s*t^6 + 5046*mtt*mWW^7*s*t^6 + 68206*ep*mtt*mWW^7*s*t^6 + 368878*ep^2*mtt*mWW^7*s*t^6 + 1023394*ep^3*mtt*mWW^7*s*t^6 + 1540304*ep^4*mtt*mWW^7*s*t^6 + 1194876*ep^5*mtt*mWW^7*s*t^6 + 373616*ep^6*mtt*mWW^7*s*t^6 - 424*mWW^8*s*t^6 - 6138*ep*mWW^8*s*t^6 - 35604*ep^2*mWW^8*s*t^6 - 105850*ep^3*mWW^8*s*t^6 - 170264*ep^4*mWW^8*s*t^6 - 140608*ep^5*mWW^8*s*t^6 - 46592*ep^6*mWW^8*s*t^6 + 12600*ep*mtt^7*s^2*t^6 + 127260*ep^2*mtt^7*s^2*t^6 + 480060*ep^3*mtt^7*s^2*t^6 + 859320*ep^4*mtt^7*s^2*t^6 + 735840*ep^5*mtt^7*s^2*t^6 + 241920*ep^6*mtt^7*s^2*t^6 - 61290*ep*mtt^6*mWW*s^2*t^6 - 614550*ep^2*mtt^6*mWW*s^2*t^6 - 2296710*ep^3*mtt^6*mWW*s^2*t^6 - 4067670*ep^4*mtt^6*mWW*s^2*t^6 - 3444300*ep^5*mtt^6*mWW*s^2*t^6 - 1120080*ep^6*mtt^6*mWW*s^2*t^6 + 92694*ep*mtt^5*mWW^2*s^2*t^6 + 931466*ep^2*mtt^5*mWW^2*s^2*t^6 + 3496382*ep^3*mtt^5*mWW^2*s^2*t^6 + 6228134*ep^4*mtt^5*mWW^2*s^2*t^6 + 5316804*ep^5*mtt^5*mWW^2*s^2*t^6 + 1751680*ep^6*mtt^5*mWW^2*s^2*t^6 + 5430*mtt^4*mWW^3*s^2*t^6 + 30094*ep*mtt^4*mWW^3*s^2*t^6 - 55678*ep^2*mtt^4*mWW^3*s^2*t^6 - 697722*ep^3*mtt^4*mWW^3*s^2*t^6 - 1769028*ep^4*mtt^4*mWW^3*s^2*t^6 - 1875048*ep^5*mtt^4*mWW^3*s^2*t^6 - 741040*ep^6*mtt^4*mWW^3*s^2*t^6 - 8816*mtt^3*mWW^4*s^2*t^6 - 139110*ep*mtt^3*mWW^4*s^2*t^6 - 825530*ep^2*mtt^3*mWW^4*s^2*t^6 - 2353894*ep^3*mtt^3*mWW^4*s^2*t^6 - 3443082*ep^4*mtt^3*mWW^4*s^2*t^6 - 2455136*ep^5*mtt^3*mWW^4*s^2*t^6 - 654224*ep^6*mtt^3*mWW^4*s^2*t^6 + 642*mtt^2*mWW^5*s^2*t^6 + 37486*ep*mtt^2*mWW^5*s^2*t^6 + 340906*ep^2*mtt^2*mWW^5*s^2*t^6 + 1248810*ep^3*mtt^2*mWW^5*s^2*t^6 + 2215336*ep^4*mtt^2*mWW^5*s^2*t^6 + 1894660*ep^5*mtt^2*mWW^5*s^2*t^6 + 622416*ep^6*mtt^2*mWW^5*s^2*t^6 + 3828*mtt*mWW^6*s^2*t^6 + 41728*ep*mtt*mWW^6*s^2*t^6 + 168752*ep^2*mtt*mWW^6*s^2*t^6 + 307068*ep^3*mtt*mWW^6*s^2*t^6 + 219700*ep^4*mtt*mWW^6*s^2*t^6 - 16372*ep^5*mtt*mWW^6*s^2*t^6 - 63312*ep^6*mtt*mWW^6*s^2*t^6 - 1084*mWW^7*s^2*t^6 - 14034*ep*mWW^7*s^2*t^6 - 70802*ep^2*mWW^7*s^2*t^6 - 176482*ep^3*mWW^7*s^2*t^6 - 227926*ep^4*mWW^7*s^2*t^6 - 142528*ep^5*mWW^7*s^2*t^6 - 32368*ep^6*mWW^7*s^2*t^6 - 14280*ep*mtt^6*s^3*t^6 - 144060*ep^2*mtt^6*s^3*t^6 - 542640*ep^3*mtt^6*s^3*t^6 - 969780*ep^4*mtt^6*s^3*t^6 - 829080*ep^5*mtt^6*s^3*t^6 - 272160*ep^6*mtt^6*s^3*t^6 + 66780*ep*mtt^5*mWW*s^3*t^6 + 668820*ep^2*mtt^5*mWW*s^3*t^6 + 2495940*ep^3*mtt^5*mWW*s^3*t^6 + 4413780*ep^4*mtt^5*mWW*s^3*t^6 + 3731880*ep^5*mtt^5*mWW*s^3*t^6 + 1212000*ep^6*mtt^5*mWW*s^3*t^6 - 84954*ep*mtt^4*mWW^2*s^3*t^6 - 848856*ep^2*mtt^4*mWW^2*s^3*t^6 - 3168202*ep^3*mtt^4*mWW^2*s^3*t^6 - 5609604*ep^4*mtt^4*mWW^2*s^3*t^6 - 4756704*ep^5*mtt^4*mWW^2*s^3*t^6 - 1554640*ep^6*mtt^4*mWW^2*s^3*t^6 - 3210*mtt^3*mWW^3*s^3*t^6 - 27190*ep*mtt^3*mWW^3*s^3*t^6 - 66290*ep^2*mtt^3*mWW^3*s^3*t^6 + 34322*ep^3*mtt^3*mWW^3*s^3*t^6 + 372180*ep^4*mtt^3*mWW^3*s^3*t^6 + 539316*ep^5*mtt^3*mWW^3*s^3*t^6 + 254352*ep^6*mtt^3*mWW^3*s^3*t^6 + 5140*mtt^2*mWW^4*s^3*t^6 + 103816*ep*mtt^2*mWW^4*s^3*t^6 + 713596*ep^2*mtt^2*mWW^4*s^3*t^6 + 2251124*ep^3*mtt^2*mWW^4*s^3*t^6 + 3577920*ep^4*mtt^2*mWW^4*s^3*t^6 + 2774588*ep^5*mtt^2*mWW^4*s^3*t^6 + 825456*ep^6*mtt^2*mWW^4*s^3*t^6 - 1522*mtt*mWW^5*s^3*t^6 - 43022*ep*mtt*mWW^5*s^3*t^6 - 340962*ep^2*mtt*mWW^5*s^3*t^6 - 1185462*ep^3*mtt*mWW^5*s^3*t^6 - 2053180*ep^4*mtt*mWW^5*s^3*t^6 - 1739812*ep^5*mtt*mWW^5*s^3*t^6 - 574000*ep^6*mtt*mWW^5*s^3*t^6 - 408*mWW^6*s^3*t^6 - 2086*ep*mWW^6*s^3*t^6 + 7720*ep^2*mWW^6*s^3*t^6 + 74238*ep^3*mWW^6*s^3*t^6 + 189964*ep^4*mWW^6*s^3*t^6 + 206948*ep^5*mWW^6*s^3*t^6 + 83264*ep^6*mWW^6*s^3*t^6 + 8820*ep*mtt^5*s^4*t^6 + 88830*ep^2*mtt^5*s^4*t^6 + 333900*ep^3*mtt^5*s^4*t^6 + 595350*ep^4*mtt^5*s^4*t^6 + 507780*ep^5*mtt^5*s^4*t^6 + 166320*ep^6*mtt^5*s^4*t^6 - 35415*ep*mtt^4*mWW*s^4*t^6 - 354165*ep^2*mtt^4*mWW*s^4*t^6 - 1319255*ep^3*mtt^4*mWW*s^4*t^6 - 2328335*ep^4*mtt^4*mWW*s^4*t^6 - 1964830*ep^5*mtt^4*mWW*s^4*t^6 - 637000*ep^6*mtt^4*mWW*s^4*t^6 + 36260*ep*mtt^3*mWW^2*s^4*t^6 + 360510*ep^2*mtt^3*mWW^2*s^4*t^6 + 1337160*ep^3*mtt^3*mWW^2*s^4*t^6 + 2351210*ep^4*mtt^3*mWW^2*s^4*t^6 + 1978620*ep^5*mtt^3*mWW^2*s^4*t^6 + 641040*ep^6*mtt^3*mWW^2*s^4*t^6 + 520*mtt^2*mWW^3*s^4*t^6 + 7504*ep*mtt^2*mWW^3*s^4*t^6 + 42606*ep^2*mtt^2*mWW^3*s^4*t^6 + 111092*ep^3*mtt^2*mWW^3*s^4*t^6 + 135850*ep^4*mtt^2*mWW^3*s^4*t^6 + 65100*ep^5*mtt^2*mWW^3*s^4*t^6 + 2128*ep^6*mtt^2*mWW^3*s^4*t^6 - 700*mtt*mWW^4*s^4*t^6 - 23628*ep*mtt*mWW^4*s^4*t^6 - 191372*ep^2*mtt*mWW^4*s^4*t^6 - 649824*ep^3*mtt*mWW^4*s^4*t^6 - 1073420*ep^4*mtt*mWW^4*s^4*t^6 - 851640*ep^5*mtt*mWW^4*s^4*t^6 - 258016*ep^6*mtt*mWW^4*s^4*t^6 + 180*mWW^5*s^4*t^6 + 7299*ep*mWW^5*s^4*t^6 + 62471*ep^2*mWW^5*s^4*t^6 + 222327*ep^3*mWW^5*s^4*t^6 + 386545*ep^4*mWW^5*s^4*t^6 + 325930*ep^5*mWW^5*s^4*t^6 + 106648*ep^6*mWW^5*s^4*t^6 - 2772*ep*mtt^4*s^5*t^6 - 27846*ep^2*mtt^4*s^5*t^6 - 104328*ep^3*mtt^4*s^5*t^6 - 185346*ep^4*mtt^4*s^5*t^6 - 157500*ep^5*mtt^4*s^5*t^6 - 51408*ep^6*mtt^4*s^5*t^6 + 7992*ep*mtt^3*mWW*s^5*t^6 + 79788*ep^2*mtt^3*mWW*s^5*t^6 + 296580*ep^3*mtt^3*mWW*s^5*t^6 + 522240*ep^4*mtt^3*mWW*s^5*t^6 + 439728*ep^5*mtt^3*mWW*s^5*t^6 + 142272*ep^6*mtt^3*mWW*s^5*t^6 - 5784*ep*mtt^2*mWW^2*s^5*t^6 - 57308*ep^2*mtt^2*mWW^2*s^5*t^6 - 210932*ep^3*mtt^2*mWW^2*s^5*t^6 - 367264*ep^4*mtt^2*mWW^2*s^5*t^6 - 305584*ep^5*mtt^2*mWW^2*s^5*t^6 - 97728*ep^6*mtt^2*mWW^2*s^5*t^6 - 1320*ep*mtt*mWW^3*s^5*t^6 - 13364*ep^2*mtt*mWW^3*s^5*t^6 - 50564*ep^3*mtt*mWW^3*s^5*t^6 - 90808*ep^4*mtt*mWW^3*s^5*t^6 - 78016*ep^5*mtt*mWW^3*s^5*t^6 - 25728*ep^6*mtt*mWW^3*s^5*t^6 + 1884*ep*mWW^4*s^5*t^6 + 18730*ep^2*mWW^4*s^5*t^6 + 69244*ep^3*mWW^4*s^5*t^6 + 121178*ep^4*mWW^4*s^5*t^6 + 101372*ep^5*mWW^4*s^5*t^6 + 32592*ep^6*mWW^4*s^5*t^6 + 336*ep*mtt^3*s^6*t^6 + 3360*ep^2*mtt^3*s^6*t^6 + 12516*ep^3*mtt^3*s^6*t^6 + 22092*ep^4*mtt^3*s^6*t^6 + 18648*ep^5*mtt^3*s^6*t^6 + 6048*ep^6*mtt^3*s^6*t^6 - 432*ep*mtt^2*mWW*s^6*t^6 - 4320*ep^2*mtt^2*mWW*s^6*t^6 - 16092*ep^3*mtt^2*mWW*s^6*t^6 - 28404*ep^4*mtt^2*mWW*s^6*t^6 - 23976*ep^5*mtt^2*mWW*s^6*t^6 - 7776*ep^6*mtt^2*mWW*s^6*t^6 - 144*ep*mtt*mWW^2*s^6*t^6 - 1440*ep^2*mtt*mWW^2*s^6*t^6 - 5364*ep^3*mtt*mWW^2*s^6*t^6 - 9468*ep^4*mtt*mWW^2*s^6*t^6 - 7992*ep^5*mtt*mWW^2*s^6*t^6 - 2592*ep^6*mtt*mWW^2*s^6*t^6 + 240*ep*mWW^3*s^6*t^6 + 2400*ep^2*mWW^3*s^6*t^6 + 8940*ep^3*mWW^3*s^6*t^6 + 15780*ep^4*mWW^3*s^6*t^6 + 13320*ep^5*mWW^3*s^6*t^6 + 4320*ep^6*mWW^3*s^6*t^6 - 2268*ep*mtt^8*t^7 - 22890*ep^2*mtt^8*t^7 - 86268*ep^3*mtt^8*t^7 - 154266*ep^4*mtt^8*t^7 - 131964*ep^5*mtt^8*t^7 - 43344*ep^6*mtt^8*t^7 + 8874*ep*mtt^7*mWW*t^7 + 89250*ep^2*mtt^7*mWW*t^7 + 334854*ep^3*mtt^7*mWW*t^7 + 595698*ep^4*mtt^7*mWW*t^7 + 506772*ep^5*mtt^7*mWW*t^7 + 165552*ep^6*mtt^7*mWW*t^7 - 12312*ep*mtt^6*mWW^2*t^7 - 123378*ep^2*mtt^6*mWW^2*t^7 - 460896*ep^3*mtt^6*mWW^2*t^7 - 816546*ep^4*mtt^6*mWW^2*t^7 - 692796*ep^5*mtt^6*mWW^2*t^7 - 226512*ep^6*mtt^6*mWW^2*t^7 - 1038*mtt^5*mWW^3*t^7 - 7572*ep*mtt^5*mWW^3*t^7 - 11406*ep^2*mtt^5*mWW^3*t^7 + 29532*ep^3*mtt^5*mWW^3*t^7 + 108300*ep^4*mtt^5*mWW^3*t^7 + 117288*ep^5*mtt^5*mWW^3*t^7 + 44256*ep^6*mtt^5*mWW^3*t^7 + 1830*mtt^4*mWW^4*t^7 + 24486*ep*mtt^4*mWW^4*t^7 + 130896*ep^2*mtt^4*mWW^4*t^7 + 358254*ep^3*mtt^4*mWW^4*t^7 + 530274*ep^4*mtt^4*mWW^4*t^7 + 402276*ep^5*mtt^4*mWW^4*t^7 + 121584*ep^6*mtt^4*mWW^4*t^7 + 756*mtt^3*mWW^5*t^7 + 10122*ep*mtt^3*mWW^5*t^7 + 55722*ep^2*mtt^3*mWW^5*t^7 + 161826*ep^3*mtt^3*mWW^5*t^7 + 259458*ep^4*mtt^3*mWW^5*t^7 + 215844*ep^5*mtt^3*mWW^5*t^7 + 72432*ep^6*mtt^3*mWW^5*t^7 - 3096*mtt^2*mWW^6*t^7 - 42624*ep*mtt^2*mWW^6*t^7 - 235782*ep^2*mtt^2*mWW^6*t^7 - 671316*ep^3*mtt^2*mWW^6*t^7 - 1038498*ep^4*mtt^2*mWW^6*t^7 - 828012*ep^5*mtt^2*mWW^6*t^7 - 265872*ep^6*mtt^2*mWW^6*t^7 + 1794*mtt*mWW^7*t^7 + 24696*ep*mtt*mWW^7*t^7 + 136482*ep^2*mtt*mWW^7*t^7 + 388020*ep^3*mtt*mWW^7*t^7 + 599544*ep^4*mtt*mWW^7*t^7 + 478032*ep^5*mtt*mWW^7*t^7 + 153792*ep^6*mtt*mWW^7*t^7 - 246*mWW^8*t^7 - 3402*ep*mWW^8*t^7 - 18894*ep^2*mWW^8*t^7 - 54006*ep^3*mWW^8*t^7 - 83964*ep^4*mWW^8*t^7 - 67440*ep^5*mWW^8*t^7 - 21888*ep^6*mWW^8*t^7 + 10080*ep*mtt^7*s*t^7 + 101640*ep^2*mtt^7*s*t^7 + 382620*ep^3*mtt^7*s*t^7 + 683340*ep^4*mtt^7*s*t^7 + 583800*ep^5*mtt^7*s*t^7 + 191520*ep^6*mtt^7*s*t^7 - 41790*ep*mtt^6*mWW*s*t^7 - 419650*ep^2*mtt^6*mWW*s*t^7 - 1571410*ep^3*mtt^6*mWW*s*t^7 - 2789570*ep^4*mtt^6*mWW*s*t^7 - 2368100*ep^5*mtt^6*mWW*s*t^7 - 772080*ep^6*mtt^6*mWW*s*t^7 + 61453*ep*mtt^5*mWW^2*s*t^7 + 616109*ep^2*mtt^5*mWW^2*s*t^7 + 2301625*ep^3*mtt^5*mWW^2*s*t^7 + 4073683*ep^4*mtt^5*mWW^2*s*t^7 + 3448490*ep^5*mtt^5*mWW^2*s*t^7 + 1123000*ep^6*mtt^5*mWW^2*s*t^7 + 3442*mtt^4*mWW^3*s*t^7 + 12124*ep*mtt^4*mWW^3*s*t^7 - 95394*ep^2*mtt^4*mWW^3*s*t^7 - 606600*ep^3*mtt^4*mWW^3*s*t^7 - 1271260*ep^4*mtt^4*mWW^3*s*t^7 - 1162936*ep^5*mtt^4*mWW^3*s*t^7 - 396576*ep^6*mtt^4*mWW^3*s*t^7 - 6816*mtt^3*mWW^4*s*t^7 - 94556*ep*mtt^3*mWW^4*s*t^7 - 519994*ep^2*mtt^3*mWW^4*s*t^7 - 1454492*ep^3*mtt^3*mWW^4*s*t^7 - 2198978*ep^4*mtt^3*mWW^4*s*t^7 - 1710220*ep^5*mtt^3*mWW^4*s*t^7 - 533264*ep^6*mtt^3*mWW^4*s*t^7 + 2572*mtt^2*mWW^5*s*t^7 + 45642*ep*mtt^2*mWW^5*s*t^7 + 298792*ep^2*mtt^2*mWW^5*s*t^7 + 946698*ep^3*mtt^2*mWW^5*s*t^7 + 1569464*ep^4*mtt^2*mWW^5*s*t^7 + 1311488*ep^5*mtt^2*mWW^5*s*t^7 + 434944*ep^6*mtt^2*mWW^5*s*t^7 + 1620*mtt*mWW^6*s*t^7 + 17589*ep*mtt*mWW^6*s*t^7 + 72327*ep^2*mtt*mWW^6*s*t^7 + 141061*ep^3*mtt*mWW^6*s*t^7 + 127189*ep^4*mtt*mWW^6*s*t^7 + 34526*ep^5*mtt*mWW^6*s*t^7 - 9112*ep^6*mtt*mWW^6*s*t^7 - 818*mWW^7*s*t^7 - 10542*ep*mWW^7*s*t^7 - 53830*ep^2*mWW^7*s*t^7 - 139502*ep^3*mWW^7*s*t^7 - 193868*ep^4*mWW^7*s*t^7 - 137048*ep^5*mWW^7*s*t^7 - 38432*ep^6*mWW^7*s*t^7 - 17640*ep*mtt^6*s^2*t^7 - 177660*ep^2*mtt^6*s^2*t^7 - 667800*ep^3*mtt^6*s^2*t^7 - 1190700*ep^4*mtt^6*s^2*t^7 - 1015560*ep^5*mtt^6*s^2*t^7 - 332640*ep^6*mtt^6*s^2*t^7 + 71010*ep*mtt^5*mWW*s^2*t^7 + 712020*ep^2*mtt^5*mWW*s^2*t^7 + 2661270*ep^3*mtt^5*mWW*s^2*t^7 + 4714740*ep^4*mtt^5*mWW*s^2*t^7 + 3994320*ep^5*mtt^5*mWW*s^2*t^7 + 1299840*ep^6*mtt^5*mWW*s^2*t^7 - 95771*ep*mtt^4*mWW^2*s^2*t^7 - 957823*ep^2*mtt^4*mWW^2*s^2*t^7 - 3569383*ep^3*mtt^4*mWW^2*s^2*t^7 - 6300825*ep^4*mtt^4*mWW^2*s^2*t^7 - 5318190*ep^5*mtt^4*mWW^2*s^2*t^7 - 1725848*ep^6*mtt^4*mWW^2*s^2*t^7 - 3276*mtt^3*mWW^3*s^2*t^7 - 2330*ep*mtt^3*mWW^3*s^2*t^7 + 181292*ep^2*mtt^3*mWW^3*s^2*t^7 + 913522*ep^3*mtt^3*mWW^3*s^2*t^7 + 1803752*ep^4*mtt^3*mWW^3*s^2*t^7 + 1609048*ep^5*mtt^3*mWW^3*s^2*t^7 + 540992*ep^6*mtt^3*mWW^3*s^2*t^7 + 6020*mtt^2*mWW^4*s^2*t^7 + 93852*ep*mtt^2*mWW^4*s^2*t^7 + 564222*ep^2*mtt^2*mWW^4*s^2*t^7 + 1675304*ep^3*mtt^2*mWW^4*s^2*t^7 + 2626382*ep^4*mtt^2*mWW^4*s^2*t^7 + 2081068*ep^5*mtt^2*mWW^4*s^2*t^7 + 653312*ep^6*mtt^2*mWW^4*s^2*t^7 - 2672*mtt*mWW^5*s^2*t^7 - 51414*ep*mtt*mWW^5*s^2*t^7 - 351254*ep^2*mtt*mWW^5*s^2*t^7 - 1135502*ep^3*mtt*mWW^5*s^2*t^7 - 1892698*ep^4*mtt*mWW^5*s^2*t^7 - 1573924*ep^5*mtt*mWW^5*s^2*t^7 - 516016*ep^6*mtt*mWW^5*s^2*t^7 - 72*mWW^6*s^2*t^7 + 2101*ep*mWW^6*s^2*t^7 + 27139*ep^2*mWW^6*s^2*t^7 + 114189*ep^3*mWW^6*s^2*t^7 + 223029*ep^4*mWW^6*s^2*t^7 + 208070*ep^5*mWW^6*s^2*t^7 + 74984*ep^6*mWW^6*s^2*t^7 + 15120*ep*mtt^5*s^3*t^7 + 152040*ep^2*mtt^5*s^3*t^7 + 570360*ep^3*mtt^5*s^3*t^7 + 1014720*ep^4*mtt^5*s^3*t^7 + 863520*ep^5*mtt^5*s^3*t^7 + 282240*ep^6*mtt^5*s^3*t^7 - 53730*ep*mtt^4*mWW*s^3*t^7 - 537930*ep^2*mtt^4*mWW*s^3*t^7 - 2006730*ep^3*mtt^4*mWW*s^3*t^7 - 3547710*ep^4*mtt^4*mWW*s^3*t^7 - 2999340*ep^5*mtt^4*mWW*s^3*t^7 - 974160*ep^6*mtt^4*mWW*s^3*t^7 + 60832*ep*mtt^3*mWW^2*s^3*t^7 + 606576*ep^2*mtt^3*mWW^2*s^3*t^7 + 2252788*ep^3*mtt^3*mWW^2*s^3*t^7 + 3962836*ep^4*mtt^3*mWW^2*s^3*t^7 + 3333000*ep^5*mtt^3*mWW^2*s^3*t^7 + 1077568*ep^6*mtt^3*mWW^2*s^3*t^7 + 896*mtt^2*mWW^3*s^3*t^7 - 5850*ep*mtt^2*mWW^3*s^3*t^7 - 112850*ep^2*mtt^2*mWW^3*s^3*t^7 - 481694*ep^3*mtt^2*mWW^3*s^3*t^7 - 897770*ep^4*mtt^2*mWW^3*s^3*t^7 - 779172*ep^5*mtt^2*mWW^3*s^3*t^7 - 258000*ep^6*mtt^2*mWW^3*s^3*t^7 - 1436*mtt*mWW^4*s^3*t^7 - 28298*ep*mtt*mWW^4*s^3*t^7 - 194166*ep^2*mtt*mWW^4*s^3*t^7 - 620446*ep^3*mtt*mWW^4*s^3*t^7 - 1011234*ep^4*mtt*mWW^4*s^3*t^7 - 814964*ep^5*mtt*mWW^4*s^3*t^7 - 256656*ep^6*mtt*mWW^4*s^3*t^7 + 540*mWW^5*s^3*t^7 + 12310*ep*mWW^5*s^3*t^7 + 90410*ep^2*mWW^5*s^3*t^7 + 302090*ep^3*mWW^5*s^3*t^7 + 510454*ep^4*mWW^5*s^3*t^7 + 425564*ep^5*mWW^5*s^3*t^7 + 138992*ep^6*mWW^5*s^3*t^7 - 6300*ep*mtt^4*s^4*t^7 - 63210*ep^2*mtt^4*s^4*t^7 - 236460*ep^3*mtt^4*s^4*t^7 - 419370*ep^4*mtt^4*s^4*t^7 - 355740*ep^5*mtt^4*s^4*t^7 - 115920*ep^6*mtt^4*s^4*t^7 + 17220*ep*mtt^3*mWW*s^4*t^7 + 172150*ep^2*mtt^3*mWW*s^4*t^7 + 641020*ep^3*mtt^3*mWW*s^4*t^7 + 1130990*ep^4*mtt^3*mWW*s^4*t^7 + 954260*ep^5*mtt^3*mWW*s^4*t^7 + 309360*ep^6*mtt^3*mWW*s^4*t^7 - 14100*ep*mtt^2*mWW^2*s^4*t^7 - 140270*ep^2*mtt^2*mWW^2*s^4*t^7 - 519020*ep^3*mtt^2*mWW^2*s^4*t^7 - 909190*ep^4*mtt^2*mWW^2*s^4*t^7 - 761380*ep^5*mtt^2*mWW^2*s^4*t^7 - 245040*ep^6*mtt^2*mWW^2*s^4*t^7 + 1740*ep*mtt*mWW^3*s^4*t^7 + 16930*ep^2*mtt*mWW^3*s^4*t^7 + 60820*ep^3*mtt*mWW^3*s^4*t^7 + 102890*ep^4*mtt*mWW^3*s^4*t^7 + 82940*ep^5*mtt*mWW^3*s^4*t^7 + 25680*ep^6*mtt*mWW^3*s^4*t^7 + 1440*ep*mWW^4*s^4*t^7 + 14400*ep^2*mWW^4*s^4*t^7 + 53640*ep^3*mWW^4*s^4*t^7 + 94680*ep^4*mWW^4*s^4*t^7 + 79920*ep^5*mWW^4*s^4*t^7 + 25920*ep^6*mWW^4*s^4*t^7 + 1008*ep*mtt^3*s^5*t^7 + 10080*ep^2*mtt^3*s^5*t^7 + 37548*ep^3*mtt^3*s^5*t^7 + 66276*ep^4*mtt^3*s^5*t^7 + 55944*ep^5*mtt^3*s^5*t^7 + 18144*ep^6*mtt^3*s^5*t^7 - 1584*ep*mtt^2*mWW*s^5*t^7 - 15840*ep^2*mtt^2*mWW*s^5*t^7 - 59004*ep^3*mtt^2*mWW*s^5*t^7 - 104148*ep^4*mtt^2*mWW*s^5*t^7 - 87912*ep^5*mtt^2*mWW*s^5*t^7 - 28512*ep^6*mtt^2*mWW*s^5*t^7 + 144*ep*mtt*mWW^2*s^5*t^7 + 1440*ep^2*mtt*mWW^2*s^5*t^7 + 5364*ep^3*mtt*mWW^2*s^5*t^7 + 9468*ep^4*mtt*mWW^2*s^5*t^7 + 7992*ep^5*mtt*mWW^2*s^5*t^7 + 2592*ep^6*mtt*mWW^2*s^5*t^7 + 432*ep*mWW^3*s^5*t^7 + 4320*ep^2*mWW^3*s^5*t^7 + 16092*ep^3*mWW^3*s^5*t^7 + 28404*ep^4*mWW^3*s^5*t^7 + 23976*ep^5*mWW^3*s^5*t^7 + 7776*ep^6*mWW^3*s^5*t^7 + 2940*ep*mtt^7*t^8 + 29610*ep^2*mtt^7*t^8 + 111300*ep^3*mtt^7*t^8 + 198450*ep^4*mtt^7*t^8 + 169260*ep^5*mtt^7*t^8 + 55440*ep^6*mtt^7*t^8 - 11307*ep*mtt^6*mWW*t^8 - 113673*ep^2*mtt^6*mWW*t^8 - 426291*ep^3*mtt^6*mWW*t^8 - 758067*ep^4*mtt^6*mWW*t^8 - 644742*ep^5*mtt^6*mWW*t^8 - 210600*ep^6*mtt^6*mWW*t^8 + 15450*ep*mtt^5*mWW^2*t^8 + 154740*ep^2*mtt^5*mWW^2*t^8 + 577494*ep^3*mtt^5*mWW^2*t^8 + 1021332*ep^4*mtt^5*mWW^2*t^8 + 863760*ep^5*mtt^5*mWW^2*t^8 + 280704*ep^6*mtt^5*mWW^2*t^8 + 702*mtt^4*mWW^3*t^8 + 2202*ep*mtt^4*mWW^3*t^8 - 20124*ep^2*mtt^4*mWW^3*t^8 - 116646*ep^3*mtt^4*mWW^3*t^8 - 227754*ep^4*mtt^4*mWW^3*t^8 - 192276*ep^5*mtt^4*mWW^3*t^8 - 59184*ep^6*mtt^4*mWW^3*t^8 - 1728*mtt^3*mWW^4*t^8 - 25356*ep*mtt^3*mWW^4*t^8 - 149232*ep^2*mtt^3*mWW^4*t^8 - 450588*ep^3*mtt^3*mWW^4*t^8 - 736752*ep^4*mtt^3*mWW^4*t^8 - 618960*ep^5*mtt^3*mWW^4*t^8 - 208704*ep^6*mtt^3*mWW^4*t^8 + 1176*mtt^2*mWW^5*t^8 + 18885*ep*mtt^2*mWW^5*t^8 + 118257*ep^2*mtt^2*mWW^5*t^8 + 371205*ep^3*mtt^2*mWW^5*t^8 + 621591*ep^4*mtt^2*mWW^5*t^8 + 530502*ep^5*mtt^2*mWW^5*t^8 + 181224*ep^6*mtt^2*mWW^5*t^8 + 24*mtt*mWW^6*t^8 - 498*ep*mtt*mWW^6*t^8 - 7254*ep^2*mtt*mWW^6*t^8 - 32886*ep^3*mtt*mWW^6*t^8 - 69318*ep^4*mtt*mWW^6*t^8 - 70188*ep^5*mtt*mWW^6*t^8 - 27600*ep^6*mtt*mWW^6*t^8 - 174*mWW^7*t^8 - 2316*ep*mWW^7*t^8 - 12324*ep^2*mWW^7*t^8 - 33588*ep^3*mWW^7*t^8 - 49482*ep^4*mWW^7*t^8 - 37356*ep^5*mWW^7*t^8 - 11280*ep^6*mWW^7*t^8 - 10500*ep*mtt^6*s*t^8 - 105630*ep^2*mtt^6*s*t^8 - 396480*ep^3*mtt^6*s*t^8 - 705810*ep^4*mtt^6*s*t^8 - 601020*ep^5*mtt^6*s*t^8 - 196560*ep^6*mtt^6*s*t^8 + 39534*ep*mtt^5*mWW*s*t^8 + 396774*ep^2*mtt^5*mWW*s*t^8 + 1484778*ep^3*mtt^5*mWW*s*t^8 + 2634126*ep^4*mtt^5*mWW*s*t^8 + 2234988*ep^5*mtt^5*mWW*s*t^8 + 728400*ep^6*mtt^5*mWW*s*t^8 - 53627*ep*mtt^4*mWW^2*s*t^8 - 536843*ep^2*mtt^4*mWW^2*s*t^8 - 2001891*ep^3*mtt^4*mWW^2*s*t^8 - 3536185*ep^4*mtt^4*mWW^2*s*t^8 - 2986110*ep^5*mtt^4*mWW^2*s*t^8 - 968744*ep^6*mtt^4*mWW^2*s*t^8 - 1424*mtt^3*mWW^3*s*t^8 + 8868*ep*mtt^3*mWW^3*s*t^8 + 175816*ep^2*mtt^3*mWW^3*s*t^8 + 746128*ep^3*mtt^3*mWW^3*s*t^8 + 1371400*ep^4*mtt^3*mWW^3*s*t^8 + 1164756*ep^5*mtt^3*mWW^3*s*t^8 + 373456*ep^6*mtt^3*mWW^3*s*t^8 + 2966*mtt^2*mWW^4*s*t^8 + 40576*ep*mtt^2*mWW^4*s*t^8 + 224058*ep^2*mtt^2*mWW^4*s*t^8 + 642268*ep^3*mtt^2*mWW^4*s*t^8 + 1012200*ep^4*mtt^2*mWW^4*s*t^8 + 831100*ep^5*mtt^2*mWW^4*s*t^8 + 276592*ep^6*mtt^2*mWW^4*s*t^8 - 1756*mtt*mWW^5*s*t^8 - 28896*ep*mtt*mWW^5*s*t^8 - 181924*ep^2*mtt*mWW^5*s*t^8 - 566384*ep^3*mtt*mWW^5*s*t^8 - 933380*ep^4*mtt*mWW^5*s*t^8 - 780332*ep^5*mtt*mWW^5*s*t^8 - 260208*ep^6*mtt*mWW^5*s*t^8 + 214*mWW^6*s*t^8 + 4045*ep*mWW^6*s*t^8 + 27749*ep^2*mWW^6*s*t^8 + 91581*ep^3*mWW^6*s*t^8 + 157649*ep^4*mWW^6*s*t^8 + 136618*ep^5*mWW^6*s*t^8 + 47064*ep^6*mWW^6*s*t^8 + 13860*ep*mtt^5*s^2*t^8 + 139230*ep^2*mtt^5*s^2*t^8 + 521640*ep^3*mtt^5*s^2*t^8 + 926730*ep^4*mtt^5*s^2*t^8 + 787500*ep^5*mtt^5*s^2*t^8 + 257040*ep^6*mtt^5*s^2*t^8 - 47187*ep*mtt^4*mWW*s^2*t^8 - 472821*ep^2*mtt^4*mWW*s^2*t^8 - 1765767*ep^3*mtt^4*mWW*s^2*t^8 - 3125619*ep^4*mtt^4*mWW*s^2*t^8 - 2646006*ep^5*mtt^4*mWW*s^2*t^8 - 860520*ep^6*mtt^4*mWW*s^2*t^8 + 56470*ep*mtt^3*mWW^2*s^2*t^8 + 564254*ep^2*mtt^3*mWW^2*s^2*t^8 + 2099730*ep^3*mtt^3*mWW^2*s^2*t^8 + 3701094*ep^4*mtt^3*mWW^2*s^2*t^8 + 3118884*ep^5*mtt^3*mWW^2*s^2*t^8 + 1009808*ep^6*mtt^3*mWW^2*s^2*t^8 + 664*mtt^2*mWW^3*s^2*t^8 - 16174*ep*mtt^2*mWW^3*s^2*t^8 - 201606*ep^2*mtt^2*mWW^3*s^2*t^8 - 791002*ep^3*mtt^2*mWW^3*s^2*t^8 - 1416910*ep^4*mtt^2*mWW^3*s^2*t^8 - 1195476*ep^5*mtt^2*mWW^3*s^2*t^8 - 384656*ep^6*mtt^2*mWW^3*s^2*t^8 - 1148*mtt*mWW^4*s^2*t^8 - 15846*ep*mtt*mWW^4*s^2*t^8 - 88368*ep^2*mtt*mWW^4*s^2*t^8 - 254622*ep^3*mtt*mWW^4*s^2*t^8 - 401632*ep^4*mtt*mWW^4*s^2*t^8 - 328928*ep^5*mtt*mWW^4*s^2*t^8 - 108896*ep^6*mtt*mWW^4*s^2*t^8 + 484*mWW^5*s^2*t^8 + 8949*ep*mWW^5*s^2*t^8 + 60079*ep^2*mWW^5*s^2*t^8 + 193117*ep^3*mWW^5*s^2*t^8 + 322289*ep^4*mWW^5*s^2*t^8 + 269498*ep^5*mWW^5*s^2*t^8 + 89144*ep^6*mWW^5*s^2*t^8 - 7980*ep*mtt^4*s^3*t^8 - 80010*ep^2*mtt^4*s^3*t^8 - 299040*ep^3*mtt^4*s^3*t^8 - 529830*ep^4*mtt^4*s^3*t^8 - 448980*ep^5*mtt^4*s^3*t^8 - 146160*ep^6*mtt^4*s^3*t^8 + 22080*ep*mtt^3*mWW*s^3*t^8 + 220920*ep^2*mtt^3*mWW*s^3*t^8 + 823500*ep^3*mtt^3*mWW*s^3*t^8 + 1454700*ep^4*mtt^3*mWW*s^3*t^8 + 1228920*ep^5*mtt^3*mWW*s^3*t^8 + 398880*ep^6*mtt^3*mWW*s^3*t^8 - 20280*ep*mtt^2*mWW^2*s^3*t^8 - 202300*ep^2*mtt^2*mWW^2*s^3*t^8 - 751180*ep^3*mtt^2*mWW^2*s^3*t^8 - 1321160*ep^4*mtt^2*mWW^2*s^3*t^8 - 1111040*ep^5*mtt^2*mWW^2*s^3*t^8 - 359040*ep^6*mtt^2*mWW^2*s^3*t^8 + 6240*ep*mtt*mWW^3*s^3*t^8 + 61880*ep^2*mtt*mWW^3*s^3*t^8 + 228020*ep^3*mtt*mWW^3*s^3*t^8 + 397540*ep^4*mtt*mWW^3*s^3*t^8 + 331240*ep^5*mtt*mWW^3*s^3*t^8 + 106080*ep^6*mtt*mWW^3*s^3*t^8 - 60*ep*mWW^4*s^3*t^8 - 490*ep^2*mWW^4*s^3*t^8 - 1300*ep^3*mWW^4*s^3*t^8 - 1250*ep^4*mWW^4*s^3*t^8 - 140*ep^5*mWW^4*s^3*t^8 + 240*ep^6*mWW^4*s^3*t^8 + 1680*ep*mtt^3*s^4*t^8 + 16800*ep^2*mtt^3*s^4*t^8 + 62580*ep^3*mtt^3*s^4*t^8 + 110460*ep^4*mtt^3*s^4*t^8 + 93240*ep^5*mtt^3*s^4*t^8 + 30240*ep^6*mtt^3*s^4*t^8 - 3120*ep*mtt^2*mWW*s^4*t^8 - 31200*ep^2*mtt^2*mWW*s^4*t^8 - 116220*ep^3*mtt^2*mWW*s^4*t^8 - 205140*ep^4*mtt^2*mWW*s^4*t^8 - 173160*ep^5*mtt^2*mWW*s^4*t^8 - 56160*ep^6*mtt^2*mWW*s^4*t^8 + 1200*ep*mtt*mWW^2*s^4*t^8 + 12000*ep^2*mtt*mWW^2*s^4*t^8 + 44700*ep^3*mtt*mWW^2*s^4*t^8 + 78900*ep^4*mtt*mWW^2*s^4*t^8 + 66600*ep^5*mtt*mWW^2*s^4*t^8 + 21600*ep^6*mtt*mWW^2*s^4*t^8 + 240*ep*mWW^3*s^4*t^8 + 2400*ep^2*mWW^3*s^4*t^8 + 8940*ep^3*mWW^3*s^4*t^8 + 15780*ep^4*mWW^3*s^4*t^8 + 13320*ep^5*mWW^3*s^4*t^8 + 4320*ep^6*mWW^3*s^4*t^8 - 2436*ep*mtt^6*t^9 - 24486*ep^2*mtt^6*t^9 - 91812*ep^3*mtt^6*t^9 - 163254*ep^4*mtt^6*t^9 - 138852*ep^5*mtt^6*t^9 - 45360*ep^6*mtt^6*t^9 + 9000*ep*mtt^5*mWW*t^9 + 90384*ep^2*mtt^5*mWW*t^9 + 338508*ep^3*mtt^5*mWW*t^9 + 601116*ep^4*mtt^5*mWW*t^9 + 510552*ep^5*mtt^5*mWW*t^9 + 166560*ep^6*mtt^5*mWW*t^9 - 12042*ep*mtt^4*mWW^2*t^9 - 120672*ep^2*mtt^4*mWW^2*t^9 - 450678*ep^3*mtt^4*mWW^2*t^9 - 797736*ep^4*mtt^4*mWW^2*t^9 - 675240*ep^5*mtt^4*mWW^2*t^9 - 219552*ep^6*mtt^4*mWW^2*t^9 - 186*mtt^3*mWW^3*t^9 + 3744*ep*mtt^3*mWW^3*t^9 + 48462*ep^2*mtt^3*mWW^3*t^9 + 190848*ep^3*mtt^3*mWW^3*t^9 + 341124*ep^4*mtt^3*mWW^3*t^9 + 286440*ep^5*mtt^3*mWW^3*t^9 + 91488*ep^6*mtt^3*mWW^3*t^9 + 474*mtt^2*mWW^4*t^9 + 6420*ep*mtt^2*mWW^4*t^9 + 35880*ep^2*mtt^2*mWW^4*t^9 + 106188*ep^3*mtt^2*mWW^4*t^9 + 174186*ep^4*mtt^2*mWW^4*t^9 + 148716*ep^5*mtt^2*mWW^4*t^9 + 51216*ep^6*mtt^2*mWW^4*t^9 - 390*mtt*mWW^5*t^9 - 6288*ep*mtt*mWW^5*t^9 - 39462*ep^2*mtt*mWW^5*t^9 - 123876*ep^3*mtt*mWW^5*t^9 - 206856*ep^4*mtt*mWW^5*t^9 - 175440*ep^5*mtt*mWW^5*t^9 - 59328*ep^6*mtt*mWW^5*t^9 + 102*mWW^6*t^9 + 1602*ep*mWW^6*t^9 + 9894*ep^2*mWW^6*t^9 + 30822*ep^3*mWW^6*t^9 + 51420*ep^4*mWW^6*t^9 + 43824*ep^5*mWW^6*t^9 + 14976*ep^6*mWW^6*t^9 + 6552*ep*mtt^5*s*t^9 + 65772*ep^2*mtt^5*s*t^9 + 246204*ep^3*mtt^5*s*t^9 + 436968*ep^4*mtt^5*s*t^9 + 370944*ep^5*mtt^5*s*t^9 + 120960*ep^6*mtt^5*s*t^9 - 22320*ep*mtt^4*mWW*s*t^9 - 223776*ep^2*mtt^4*mWW*s*t^9 - 836308*ep^3*mtt^4*mWW*s*t^9 - 1481596*ep^4*mtt^4*mWW*s*t^9 - 1255352*ep^5*mtt^4*mWW*s*t^9 - 408608*ep^6*mtt^4*mWW*s*t^9 + 27666*ep*mtt^3*mWW^2*s*t^9 + 276880*ep^2*mtt^3*mWW^2*s*t^9 + 1032318*ep^3*mtt^3*mWW^2*s*t^9 + 1823696*ep^4*mtt^3*mWW^2*s*t^9 + 1540496*ep^5*mtt^3*mWW^2*s*t^9 + 499904*ep^6*mtt^3*mWW^2*s*t^9 + 200*mtt^2*mWW^3*s*t^9 - 11432*ep*mtt^2*mWW^3*s*t^9 - 126266*ep^2*mtt^2*mWW^3*s*t^9 - 481676*ep^3*mtt^2*mWW^3*s*t^9 - 854654*ep^4*mtt^2*mWW^3*s*t^9 - 719324*ep^5*mtt^2*mWW^3*s*t^9 - 231568*ep^6*mtt^2*mWW^3*s*t^9 - 364*mtt*mWW^4*s*t^9 - 3236*ep*mtt*mWW^4*s*t^9 - 10382*ep^2*mtt*mWW^4*s*t^9 - 16684*ep^3*mtt*mWW^4*s*t^9 - 18010*ep^4*mtt*mWW^4*s*t^9 - 15636*ep^5*mtt*mWW^4*s*t^9 - 7088*ep^6*mtt*mWW^4*s*t^9 + 164*mWW^5*s*t^9 + 2770*ep*mWW^5*s*t^9 + 17772*ep^2*mWW^5*s*t^9 + 56146*ep^3*mWW^5*s*t^9 + 93596*ep^4*mWW^5*s*t^9 + 78872*ep^5*mWW^5*s*t^9 + 26400*ep^6*mWW^5*s*t^9 - 5796*ep*mtt^4*s^2*t^9 - 58086*ep^2*mtt^4*s^2*t^9 - 216972*ep^3*mtt^4*s^2*t^9 - 384174*ep^4*mtt^4*s^2*t^9 - 325332*ep^5*mtt^4*s^2*t^9 - 105840*ep^6*mtt^4*s^2*t^9 + 16740*ep*mtt^3*mWW*s^2*t^9 + 167574*ep^2*mtt^3*mWW*s^2*t^9 + 625044*ep^3*mtt^3*mWW*s^2*t^9 + 1104918*ep^4*mtt^3*mWW*s^2*t^9 + 934116*ep^5*mtt^3*mWW*s^2*t^9 + 303408*ep^6*mtt^3*mWW*s^2*t^9 - 16908*ep*mtt^2*mWW^2*s^2*t^9 - 168962*ep^2*mtt^2*mWW^2*s^2*t^9 - 628820*ep^3*mtt^2*mWW^2*s^2*t^9 - 1108810*ep^4*mtt^2*mWW^2*s^2*t^9 - 934972*ep^5*mtt^2*mWW^2*s^2*t^9 - 302928*ep^6*mtt^2*mWW^2*s^2*t^9 + 6780*ep*mtt*mWW^3*s^2*t^9 + 67546*ep^2*mtt*mWW^3*s^2*t^9 + 250396*ep^3*mtt*mWW^3*s^2*t^9 + 439562*ep^4*mtt*mWW^3*s^2*t^9 + 368924*ep^5*mtt*mWW^3*s^2*t^9 + 118992*ep^6*mtt*mWW^3*s^2*t^9 - 816*ep*mWW^4*s^2*t^9 - 8072*ep^2*mWW^4*s^2*t^9 - 29648*ep^3*mWW^4*s^2*t^9 - 51496*ep^4*mWW^4*s^2*t^9 - 42736*ep^5*mWW^4*s^2*t^9 - 13632*ep^6*mWW^4*s^2*t^9 + 1680*ep*mtt^3*s^3*t^9 + 16800*ep^2*mtt^3*s^3*t^9 + 62580*ep^3*mtt^3*s^3*t^9 + 110460*ep^4*mtt^3*s^3*t^9 + 93240*ep^5*mtt^3*s^3*t^9 + 30240*ep^6*mtt^3*s^3*t^9 - 3600*ep*mtt^2*mWW*s^3*t^9 - 36000*ep^2*mtt^2*mWW*s^3*t^9 - 134100*ep^3*mtt^2*mWW*s^3*t^9 - 236700*ep^4*mtt^2*mWW*s^3*t^9 - 199800*ep^5*mtt^2*mWW*s^3*t^9 - 64800*ep^6*mtt^2*mWW*s^3*t^9 + 2160*ep*mtt*mWW^2*s^3*t^9 + 21600*ep^2*mtt*mWW^2*s^3*t^9 + 80460*ep^3*mtt*mWW^2*s^3*t^9 + 142020*ep^4*mtt*mWW^2*s^3*t^9 + 119880*ep^5*mtt*mWW^2*s^3*t^9 + 38880*ep^6*mtt*mWW^2*s^3*t^9 - 240*ep*mWW^3*s^3*t^9 - 2400*ep^2*mWW^3*s^3*t^9 - 8940*ep^3*mWW^3*s^3*t^9 - 15780*ep^4*mWW^3*s^3*t^9 - 13320*ep^5*mWW^3*s^3*t^9 - 4320*ep^6*mWW^3*s^3*t^9 + 1260*ep*mtt^5*t^10 + 12642*ep^2*mtt^5*t^10 + 47292*ep^3*mtt^5*t^10 + 83874*ep^4*mtt^5*t^10 + 71148*ep^5*mtt^5*t^10 + 23184*ep^6*mtt^5*t^10 - 4401*ep*mtt^4*mWW*t^10 - 44139*ep^2*mtt^4*mWW*t^10 - 165033*ep^3*mtt^4*mWW*t^10 - 292521*ep^4*mtt^4*mWW*t^10 - 247986*ep^5*mtt^4*mWW*t^10 - 80760*ep^6*mtt^4*mWW*t^10 + 5592*ep*mtt^3*mWW^2*t^10 + 56034*ep^2*mtt^3*mWW^2*t^10 + 209268*ep^3*mtt^3*mWW^2*t^10 + 370446*ep^4*mtt^3*mWW^2*t^10 + 313620*ep^5*mtt^3*mWW^2*t^10 + 102000*ep^6*mtt^3*mWW^2*t^10 + 12*mtt^2*mWW^3*t^10 - 2796*ep*mtt^2*mWW^3*t^10 - 28674*ep^2*mtt^2*mWW^3*t^10 - 107496*ep^3*mtt^2*mWW^3*t^10 - 190074*ep^4*mtt^2*mWW^3*t^10 - 160428*ep^5*mtt^2*mWW^3*t^10 - 51984*ep^6*mtt^2*mWW^3*t^10 - 24*mtt*mWW^4*t^10 + 120*ep*mtt*mWW^4*t^10 + 2592*ep^2*mtt*mWW^4*t^10 + 10860*ep^3*mtt*mWW^4*t^10 + 19524*ep^4*mtt*mWW^4*t^10 + 16200*ep^5*mtt*mWW^4*t^10 + 5088*ep^6*mtt*mWW^4*t^10 + 12*mWW^5*t^10 + 225*ep*mWW^5*t^10 + 1545*ep^2*mWW^5*t^10 + 5109*ep^3*mWW^5*t^10 + 8751*ep^4*mWW^5*t^10 + 7446*ep^5*mWW^5*t^10 + 2472*ep^6*mWW^5*t^10 - 2268*ep*mtt^4*s*t^10 - 22722*ep^2*mtt^4*s*t^10 - 84840*ep^3*mtt^4*s*t^10 - 150150*ep^4*mtt^4*s*t^10 - 127092*ep^5*mtt^4*s*t^10 - 41328*ep^6*mtt^4*s*t^10 + 6936*ep*mtt^3*mWW*s*t^10 + 69452*ep^2*mtt^3*mWW*s*t^10 + 259148*ep^3*mtt^3*mWW*s*t^10 + 458296*ep^4*mtt^3*mWW*s*t^10 + 387616*ep^5*mtt^3*mWW*s*t^10 + 125952*ep^6*mtt^3*mWW*s*t^10 - 7560*ep*mtt^2*mWW^2*s*t^10 - 75636*ep^2*mtt^2*mWW^2*s*t^10 - 281916*ep^3*mtt^2*mWW^2*s*t^10 - 497952*ep^4*mtt^2*mWW^2*s*t^10 - 420624*ep^5*mtt^2*mWW^2*s*t^10 - 136512*ep^6*mtt^2*mWW^2*s*t^10 + 3384*ep*mtt*mWW^3*s*t^10 + 33804*ep^2*mtt*mWW^3*s*t^10 + 125748*ep^3*mtt*mWW^3*s*t^10 + 221616*ep^4*mtt*mWW^3*s*t^10 + 186768*ep^5*mtt*mWW^3*s*t^10 + 60480*ep^6*mtt*mWW^3*s*t^10 - 492*ep*mWW^4*s*t^10 - 4898*ep^2*mWW^4*s*t^10 - 18140*ep^3*mWW^4*s*t^10 - 31810*ep^4*mWW^4*s*t^10 - 26668*ep^5*mWW^4*s*t^10 - 8592*ep^6*mWW^4*s*t^10 + 1008*ep*mtt^3*s^2*t^10 + 10080*ep^2*mtt^3*s^2*t^10 + 37548*ep^3*mtt^3*s^2*t^10 + 66276*ep^4*mtt^3*s^2*t^10 + 55944*ep^5*mtt^3*s^2*t^10 + 18144*ep^6*mtt^3*s^2*t^10 - 2448*ep*mtt^2*mWW*s^2*t^10 - 24480*ep^2*mtt^2*mWW*s^2*t^10 - 91188*ep^3*mtt^2*mWW*s^2*t^10 - 160956*ep^4*mtt^2*mWW*s^2*t^10 - 135864*ep^5*mtt^2*mWW*s^2*t^10 - 44064*ep^6*mtt^2*mWW*s^2*t^10 + 1872*ep*mtt*mWW^2*s^2*t^10 + 18720*ep^2*mtt*mWW^2*s^2*t^10 + 69732*ep^3*mtt*mWW^2*s^2*t^10 + 123084*ep^4*mtt*mWW^2*s^2*t^10 + 103896*ep^5*mtt*mWW^2*s^2*t^10 + 33696*ep^6*mtt*mWW^2*s^2*t^10 - 432*ep*mWW^3*s^2*t^10 - 4320*ep^2*mWW^3*s^2*t^10 - 16092*ep^3*mWW^3*s^2*t^10 - 28404*ep^4*mWW^3*s^2*t^10 - 23976*ep^5*mWW^3*s^2*t^10 - 7776*ep^6*mWW^3*s^2*t^10 - 372*ep*mtt^4*t^11 - 3726*ep^2*mtt^4*t^11 - 13908*ep^3*mtt^4*t^11 - 24606*ep^4*mtt^4*t^11 - 20820*ep^5*mtt^4*t^11 - 6768*ep^6*mtt^4*t^11 + 1212*ep*mtt^3*mWW*t^11 + 12138*ep^2*mtt^3*mWW*t^11 + 45300*ep^3*mtt^3*mWW*t^11 + 80130*ep^4*mtt^3*mWW*t^11 + 67788*ep^5*mtt^3*mWW*t^11 + 22032*ep^6*mtt^3*mWW*t^11 - 1404*ep*mtt^2*mWW^2*t^11 - 14058*ep^2*mtt^2*mWW^2*t^11 - 52452*ep^3*mtt^2*mWW^2*t^11 - 92754*ep^4*mtt^2*mWW^2*t^11 - 78444*ep^5*mtt^2*mWW^2*t^11 - 25488*ep^6*mtt^2*mWW^2*t^11 + 660*ep*mtt*mWW^3*t^11 + 6606*ep^2*mtt*mWW^3*t^11 + 24636*ep^3*mtt*mWW^3*t^11 + 43542*ep^4*mtt*mWW^3*t^11 + 36804*ep^5*mtt*mWW^3*t^11 + 11952*ep^6*mtt*mWW^3*t^11 - 96*ep*mWW^4*t^11 - 960*ep^2*mWW^4*t^11 - 3576*ep^3*mWW^4*t^11 - 6312*ep^4*mWW^4*t^11 - 5328*ep^5*mWW^4*t^11 - 1728*ep^6*mWW^4*t^11 + 336*ep*mtt^3*s*t^11 + 3360*ep^2*mtt^3*s*t^11 + 12516*ep^3*mtt^3*s*t^11 + 22092*ep^4*mtt^3*s*t^11 + 18648*ep^5*mtt^3*s*t^11 + 6048*ep^6*mtt^3*s*t^11 - 912*ep*mtt^2*mWW*s*t^11 - 9120*ep^2*mtt^2*mWW*s*t^11 - 33972*ep^3*mtt^2*mWW*s*t^11 - 59964*ep^4*mtt^2*mWW*s*t^11 - 50616*ep^5*mtt^2*mWW*s*t^11 - 16416*ep^6*mtt^2*mWW*s*t^11 + 816*ep*mtt*mWW^2*s*t^11 + 8160*ep^2*mtt*mWW^2*s*t^11 + 30396*ep^3*mtt*mWW^2*s*t^11 + 53652*ep^4*mtt*mWW^2*s*t^11 + 45288*ep^5*mtt*mWW^2*s*t^11 + 14688*ep^6*mtt*mWW^2*s*t^11 - 240*ep*mWW^3*s*t^11 - 2400*ep^2*mWW^3*s*t^11 - 8940*ep^3*mWW^3*s*t^11 - 15780*ep^4*mWW^3*s*t^11 - 13320*ep^5*mWW^3*s*t^11 - 4320*ep^6*mWW^3*s*t^11 + 48*ep*mtt^3*t^12 + 480*ep^2*mtt^3*t^12 + 1788*ep^3*mtt^3*t^12 + 3156*ep^4*mtt^3*t^12 + 2664*ep^5*mtt^3*t^12 + 864*ep^6*mtt^3*t^12 - 144*ep*mtt^2*mWW*t^12 - 1440*ep^2*mtt^2*mWW*t^12 - 5364*ep^3*mtt^2*mWW*t^12 - 9468*ep^4*mtt^2*mWW*t^12 - 7992*ep^5*mtt^2*mWW*t^12 - 2592*ep^6*mtt^2*mWW*t^12 + 144*ep*mtt*mWW^2*t^12 + 1440*ep^2*mtt*mWW^2*t^12 + 5364*ep^3*mtt*mWW^2*t^12 + 9468*ep^4*mtt*mWW^2*t^12 + 7992*ep^5*mtt*mWW^2*t^12 + 2592*ep^6*mtt*mWW^2*t^12 - 48*ep*mWW^3*t^12 - 480*ep^2*mWW^3*t^12 - 1788*ep^3*mWW^3*t^12 - 3156*ep^4*mWW^3*t^12 - 2664*ep^5*mWW^3*t^12 - 864*ep^6*mWW^3*t^12))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*(-mtt + mWW + s)*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(12*ep^2*mtt^4*mWW^7*s^3 + 152*ep^3*mtt^4*mWW^7*s^3 + 604*ep^4*mtt^4*mWW^7*s^3 + 976*ep^5*mtt^4*mWW^7*s^3 + 560*ep^6*mtt^4*mWW^7*s^3 - 32*ep^2*mtt^3*mWW^8*s^3 - 372*ep^3*mtt^3*mWW^8*s^3 - 1436*ep^4*mtt^3*mWW^8*s^3 - 2304*ep^5*mtt^3*mWW^8*s^3 - 1328*ep^6*mtt^3*mWW^8*s^3 + 20*ep^2*mtt^2*mWW^9*s^3 + 232*ep^3*mtt^2*mWW^9*s^3 + 916*ep^4*mtt^2*mWW^9*s^3 + 1520*ep^5*mtt^2*mWW^9*s^3 + 912*ep^6*mtt^2*mWW^9*s^3 - 12*ep^3*mtt*mWW^10*s^3 - 84*ep^4*mtt*mWW^10*s^3 - 192*ep^5*mtt*mWW^10*s^3 - 144*ep^6*mtt*mWW^10*s^3 - 12*ep^2*mtt^3*mWW^7*s^4 - 152*ep^3*mtt^3*mWW^7*s^4 - 604*ep^4*mtt^3*mWW^7*s^4 - 976*ep^5*mtt^3*mWW^7*s^4 - 560*ep^6*mtt^3*mWW^7*s^4 + 26*ep^2*mtt^2*mWW^8*s^4 + 308*ep^3*mtt^2*mWW^8*s^4 + 1190*ep^4*mtt^2*mWW^8*s^4 + 1900*ep^5*mtt^2*mWW^8*s^4 + 1088*ep^6*mtt^2*mWW^8*s^4 - 12*ep^2*mtt*mWW^9*s^4 - 136*ep^3*mtt*mWW^9*s^4 - 516*ep^4*mtt*mWW^9*s^4 - 824*ep^5*mtt*mWW^9*s^4 - 480*ep^6*mtt*mWW^9*s^4 - 2*ep^2*mWW^10*s^4 - 20*ep^3*mWW^10*s^4 - 70*ep^4*mWW^10*s^4 - 100*ep^5*mWW^10*s^4 - 48*ep^6*mWW^10*s^4 - 18*ep*mtt^6*mWW^6*s*t - 246*ep^2*mtt^6*mWW^6*s*t - 1296*ep^3*mtt^6*mWW^6*s*t - 3288*ep^4*mtt^6*mWW^6*s*t - 4032*ep^5*mtt^6*mWW^6*s*t - 1920*ep^6*mtt^6*mWW^6*s*t + 30*ep*mtt^5*mWW^7*s*t + 396*ep^2*mtt^5*mWW^7*s*t + 2034*ep^3*mtt^5*mWW^7*s*t + 5088*ep^4*mtt^5*mWW^7*s*t + 6216*ep^5*mtt^5*mWW^7*s*t + 2976*ep^6*mtt^5*mWW^7*s*t - 6*ep*mtt^4*mWW^8*s*t - 78*ep^2*mtt^4*mWW^8*s*t - 408*ep^3*mtt^4*mWW^8*s*t - 1080*ep^4*mtt^4*mWW^8*s*t - 1440*ep^5*mtt^4*mWW^8*s*t - 768*ep^6*mtt^4*mWW^8*s*t - 6*ep*mtt^3*mWW^9*s*t - 72*ep^2*mtt^3*mWW^9*s*t - 330*ep^3*mtt^3*mWW^9*s*t - 720*ep^4*mtt^3*mWW^9*s*t - 744*ep^5*mtt^3*mWW^9*s*t - 288*ep^6*mtt^3*mWW^9*s*t + 48*ep*mtt^5*mWW^6*s^2*t + 632*ep^2*mtt^5*mWW^6*s^2*t + 3200*ep^3*mtt^5*mWW^6*s^2*t + 7784*ep^4*mtt^5*mWW^6*s^2*t + 9136*ep^5*mtt^5*mWW^6*s^2*t + 4160*ep^6*mtt^5*mWW^6*s^2*t - 80*ep*mtt^4*mWW^7*s^2*t - 1034*ep^2*mtt^4*mWW^7*s^2*t - 5100*ep^3*mtt^4*mWW^7*s^2*t - 12046*ep^4*mtt^4*mWW^7*s^2*t - 13708*ep^5*mtt^4*mWW^7*s^2*t - 6048*ep^6*mtt^4*mWW^7*s^2*t + 16*ep*mtt^3*mWW^8*s^2*t + 176*ep^2*mtt^3*mWW^8*s^2*t + 686*ep^3*mtt^3*mWW^8*s^2*t + 1158*ep^4*mtt^3*mWW^8*s^2*t + 756*ep^5*mtt^3*mWW^8*s^2*t + 64*ep^6*mtt^3*mWW^8*s^2*t + 16*ep*mtt^2*mWW^9*s^2*t + 214*ep^2*mtt^2*mWW^9*s^2*t + 1106*ep^3*mtt^2*mWW^9*s^2*t + 2792*ep^4*mtt^2*mWW^9*s^2*t + 3456*ep^5*mtt^2*mWW^9*s^2*t + 1680*ep^6*mtt^2*mWW^9*s^2*t + 12*ep^2*mtt*mWW^10*s^2*t + 120*ep^3*mtt*mWW^10*s^2*t + 396*ep^4*mtt*mWW^10*s^2*t + 528*ep^5*mtt*mWW^10*s^2*t + 240*ep^6*mtt*mWW^10*s^2*t - 18*ep*mtt^4*mWW^6*s^3*t - 378*ep^2*mtt^4*mWW^6*s^3*t - 3304*ep^3*mtt^4*mWW^6*s^3*t - 11788*ep^4*mtt^4*mWW^6*s^3*t - 18176*ep^5*mtt^4*mWW^6*s^3*t - 10160*ep^6*mtt^4*mWW^6*s^3*t + 6*ep*mtt^3*mWW^7*s^3*t + 524*ep^2*mtt^3*mWW^7*s^3*t + 5834*ep^3*mtt^3*mWW^7*s^3*t + 22404*ep^4*mtt^3*mWW^7*s^3*t + 35940*ep^5*mtt^3*mWW^7*s^3*t + 20736*ep^6*mtt^3*mWW^7*s^3*t + 26*ep*mtt^2*mWW^8*s^3*t + 131*ep^2*mtt^2*mWW^8*s^3*t - 874*ep^3*mtt^2*mWW^8*s^3*t - 6529*ep^4*mtt^2*mWW^8*s^3*t - 13550*ep^5*mtt^2*mWW^8*s^3*t - 9224*ep^6*mtt^2*mWW^8*s^3*t - 14*ep*mtt*mWW^9*s^3*t - 257*ep^2*mtt*mWW^9*s^3*t - 1488*ep^3*mtt*mWW^9*s^3*t - 3611*ep^4*mtt*mWW^9*s^3*t - 3686*ep^5*mtt*mWW^9*s^3*t - 1176*ep^6*mtt*mWW^9*s^3*t - 8*ep^2*mWW^10*s^3*t - 60*ep^3*mWW^10*s^3*t - 140*ep^4*mWW^10*s^3*t - 96*ep^5*mWW^10*s^3*t + 16*ep^6*mWW^10*s^3*t - 12*ep*mtt^3*mWW^6*s^4*t - 8*ep^2*mtt^3*mWW^6*s^4*t + 1400*ep^3*mtt^3*mWW^6*s^4*t + 7292*ep^4*mtt^3*mWW^6*s^4*t + 13072*ep^5*mtt^3*mWW^6*s^4*t + 7920*ep^6*mtt^3*mWW^6*s^4*t + 32*ep*mtt^2*mWW^7*s^4*t + 58*ep^2*mtt^2*mWW^7*s^4*t - 2504*ep^3*mtt^2*mWW^7*s^4*t - 13310*ep^4*mtt^2*mWW^7*s^4*t - 23964*ep^5*mtt^2*mWW^7*s^4*t - 14624*ep^6*mtt^2*mWW^7*s^4*t - 20*ep*mtt*mWW^8*s^4*t - 100*ep^2*mtt*mWW^8*s^4*t + 576*ep^3*mtt*mWW^8*s^4*t + 4112*ep^4*mtt*mWW^8*s^4*t + 8072*ep^5*mtt*mWW^8*s^4*t + 5264*ep^6*mtt*mWW^8*s^4*t + 50*ep^2*mWW^9*s^4*t + 528*ep^3*mWW^9*s^4*t + 1906*ep^4*mWW^9*s^4*t + 2820*ep^5*mWW^9*s^4*t + 1440*ep^6*mWW^9*s^4*t - 18*ep*mtt^7*mWW^5*t^2 - 246*ep^2*mtt^7*mWW^5*t^2 - 1296*ep^3*mtt^7*mWW^5*t^2 - 3288*ep^4*mtt^7*mWW^5*t^2 - 4032*ep^5*mtt^7*mWW^5*t^2 - 1920*ep^6*mtt^7*mWW^5*t^2 + 30*ep*mtt^6*mWW^6*t^2 + 396*ep^2*mtt^6*mWW^6*t^2 + 2034*ep^3*mtt^6*mWW^6*t^2 + 5088*ep^4*mtt^6*mWW^6*t^2 + 6216*ep^5*mtt^6*mWW^6*t^2 + 2976*ep^6*mtt^6*mWW^6*t^2 - 6*ep*mtt^5*mWW^7*t^2 - 78*ep^2*mtt^5*mWW^7*t^2 - 408*ep^3*mtt^5*mWW^7*t^2 - 1080*ep^4*mtt^5*mWW^7*t^2 - 1440*ep^5*mtt^5*mWW^7*t^2 - 768*ep^6*mtt^5*mWW^7*t^2 - 6*ep*mtt^4*mWW^8*t^2 - 72*ep^2*mtt^4*mWW^8*t^2 - 330*ep^3*mtt^4*mWW^8*t^2 - 720*ep^4*mtt^4*mWW^8*t^2 - 744*ep^5*mtt^4*mWW^8*t^2 - 288*ep^6*mtt^4*mWW^8*t^2 + 48*ep*mtt^6*mWW^5*s*t^2 + 632*ep^2*mtt^6*mWW^5*s*t^2 + 3176*ep^3*mtt^6*mWW^5*s*t^2 + 7600*ep^4*mtt^6*mWW^5*s*t^2 + 8704*ep^5*mtt^6*mWW^5*s*t^2 + 3840*ep^6*mtt^6*mWW^5*s*t^2 + 70*ep*mtt^5*mWW^6*s*t^2 + 940*ep^2*mtt^5*mWW^6*s*t^2 + 4984*ep^3*mtt^5*mWW^6*s*t^2 + 13038*ep^4*mtt^5*mWW^6*s*t^2 + 16756*ep^5*mtt^5*mWW^6*s*t^2 + 8432*ep^6*mtt^5*mWW^6*s*t^2 - 242*ep*mtt^4*mWW^7*s*t^2 - 3132*ep^2*mtt^4*mWW^7*s*t^2 - 15824*ep^3*mtt^4*mWW^7*s*t^2 - 39118*ep^4*mtt^4*mWW^7*s*t^2 - 47444*ep^5*mtt^4*mWW^7*s*t^2 - 22640*ep^6*mtt^4*mWW^7*s*t^2 + 82*ep*mtt^3*mWW^8*s*t^2 + 1042*ep^2*mtt^3*mWW^8*s*t^2 + 5220*ep^3*mtt^3*mWW^8*s*t^2 + 12980*ep^4*mtt^3*mWW^8*s*t^2 + 16088*ep^5*mtt^3*mWW^8*s*t^2 + 7968*ep^6*mtt^3*mWW^8*s*t^2 + 42*ep*mtt^2*mWW^9*s*t^2 + 518*ep^2*mtt^2*mWW^9*s*t^2 + 2456*ep^3*mtt^2*mWW^9*s*t^2 + 5584*ep^4*mtt^2*mWW^9*s*t^2 + 6064*ep^5*mtt^2*mWW^9*s*t^2 + 2496*ep^6*mtt^2*mWW^9*s*t^2 + 24*mtt^5*mWW^5*s^2*t^2 + 154*ep*mtt^5*mWW^5*s^2*t^2 - 242*ep^2*mtt^5*mWW^5*s^2*t^2 - 3792*ep^3*mtt^5*mWW^5*s^2*t^2 - 9680*ep^4*mtt^5*mWW^5*s^2*t^2 - 8944*ep^5*mtt^5*mWW^5*s^2*t^2 - 2240*ep^6*mtt^5*mWW^5*s^2*t^2 - 40*mtt^4*mWW^6*s^2*t^2 - 482*ep*mtt^4*mWW^6*s^2*t^2 - 3000*ep^2*mtt^4*mWW^6*s^2*t^2 - 14186*ep^3*mtt^4*mWW^6*s^2*t^2 - 43128*ep^4*mtt^4*mWW^6*s^2*t^2 - 66832*ep^5*mtt^4*mWW^6*s^2*t^2 - 39520*ep^6*mtt^4*mWW^6*s^2*t^2 + 8*mtt^3*mWW^7*s^2*t^2 + 438*ep*mtt^3*mWW^7*s^2*t^2 + 5851*ep^2*mtt^3*mWW^7*s^2*t^2 + 34380*ep^3*mtt^3*mWW^7*s^2*t^2 + 99649*ep^4*mtt^3*mWW^7*s^2*t^2 + 139646*ep^5*mtt^3*mWW^7*s^2*t^2 + 75640*ep^6*mtt^3*mWW^7*s^2*t^2 + 8*mtt^2*mWW^8*s^2*t^2 - 62*ep*mtt^2*mWW^8*s^2*t^2 - 1685*ep^2*mtt^2*mWW^8*s^2*t^2 - 10330*ep^3*mtt^2*mWW^8*s^2*t^2 - 29725*ep^4*mtt^2*mWW^8*s^2*t^2 - 42454*ep^5*mtt^2*mWW^8*s^2*t^2 - 24168*ep^6*mtt^2*mWW^8*s^2*t^2 - 48*ep*mtt*mWW^9*s^2*t^2 - 888*ep^2*mtt*mWW^9*s^2*t^2 - 5796*ep^3*mtt*mWW^9*s^2*t^2 - 16468*ep^4*mtt*mWW^9*s^2*t^2 - 20864*ep^5*mtt*mWW^9*s^2*t^2 - 9568*ep^6*mtt*mWW^9*s^2*t^2 - 12*ep^2*mWW^10*s^2*t^2 - 120*ep^3*mWW^10*s^2*t^2 - 396*ep^4*mWW^10*s^2*t^2 - 528*ep^5*mWW^10*s^2*t^2 - 240*ep^6*mWW^10*s^2*t^2 - 48*mtt^4*mWW^5*s^3*t^2 - 380*ep*mtt^4*mWW^5*s^3*t^2 - 428*ep^2*mtt^4*mWW^5*s^3*t^2 + 3912*ep^3*mtt^4*mWW^5*s^3*t^2 + 14144*ep^4*mtt^4*mWW^5*s^3*t^2 + 17360*ep^5*mtt^4*mWW^5*s^3*t^2 + 7200*ep^6*mtt^4*mWW^5*s^3*t^2 + 80*mtt^3*mWW^6*s^3*t^2 + 686*ep*mtt^3*mWW^6*s^3*t^2 + 1970*ep^2*mtt^3*mWW^6*s^3*t^2 + 5084*ep^3*mtt^3*mWW^6*s^3*t^2 + 18560*ep^4*mtt^3*mWW^6*s^3*t^2 + 36120*ep^5*mtt^3*mWW^6*s^3*t^2 + 24112*ep^6*mtt^3*mWW^6*s^3*t^2 - 16*mtt^2*mWW^7*s^3*t^2 - 162*ep*mtt^2*mWW^7*s^3*t^2 - 2363*ep^2*mtt^2*mWW^7*s^3*t^2 - 21736*ep^3*mtt^2*mWW^7*s^3*t^2 - 80577*ep^4*mtt^2*mWW^7*s^3*t^2 - 126666*ep^5*mtt^2*mWW^7*s^3*t^2 - 71512*ep^6*mtt^2*mWW^7*s^3*t^2 - 16*mtt*mWW^8*s^3*t^2 - 158*ep*mtt*mWW^8*s^3*t^2 + 336*ep^2*mtt*mWW^8*s^3*t^2 + 9240*ep^3*mtt*mWW^8*s^3*t^2 + 38198*ep^4*mtt*mWW^8*s^3*t^2 + 62068*ep^5*mtt*mWW^8*s^3*t^2 + 35968*ep^6*mtt*mWW^8*s^3*t^2 + 14*ep*mWW^9*s^3*t^2 + 437*ep^2*mWW^9*s^3*t^2 + 3068*ep^3*mWW^9*s^3*t^2 + 8331*ep^4*mWW^9*s^3*t^2 + 9390*ep^5*mWW^9*s^3*t^2 + 3464*ep^6*mWW^9*s^3*t^2 + 24*mtt^3*mWW^5*s^4*t^2 + 196*ep*mtt^3*mWW^5*s^4*t^2 + 284*ep^2*mtt^3*mWW^5*s^4*t^2 - 2000*ep^3*mtt^3*mWW^5*s^4*t^2 - 8776*ep^4*mtt^3*mWW^5*s^4*t^2 - 13088*ep^5*mtt^3*mWW^5*s^4*t^2 - 6880*ep^6*mtt^3*mWW^5*s^4*t^2 - 40*mtt^2*mWW^6*s^4*t^2 - 316*ep*mtt^2*mWW^6*s^4*t^2 - 440*ep^2*mtt^2*mWW^6*s^4*t^2 + 1984*ep^3*mtt^2*mWW^6*s^4*t^2 + 7204*ep^4*mtt^2*mWW^6*s^4*t^2 + 8568*ep^5*mtt^2*mWW^6*s^4*t^2 + 3680*ep^6*mtt^2*mWW^6*s^4*t^2 + 8*mtt*mWW^7*s^4*t^2 + 36*ep*mtt*mWW^7*s^4*t^2 + 72*ep^2*mtt*mWW^7*s^4*t^2 + 2480*ep^3*mtt*mWW^7*s^4*t^2 + 13020*ep^4*mtt*mWW^7*s^4*t^2 + 23200*ep^5*mtt*mWW^7*s^4*t^2 + 13648*ep^6*mtt*mWW^7*s^4*t^2 + 8*mWW^8*s^4*t^2 + 84*ep*mWW^8*s^4*t^2 + 84*ep^2*mWW^8*s^4*t^2 - 2464*ep^3*mWW^8*s^4*t^2 - 11448*ep^4*mWW^8*s^4*t^2 - 18680*ep^5*mWW^8*s^4*t^2 - 10448*ep^6*mWW^8*s^4*t^2 - 18*ep*mtt^7*mWW^4*t^3 - 246*ep^2*mtt^7*mWW^4*t^3 - 1296*ep^3*mtt^7*mWW^4*t^3 - 3288*ep^4*mtt^7*mWW^4*t^3 - 4032*ep^5*mtt^7*mWW^4*t^3 - 1920*ep^6*mtt^7*mWW^4*t^3 + 198*ep*mtt^6*mWW^5*t^3 + 2616*ep^2*mtt^6*mWW^5*t^3 + 13386*ep^3*mtt^6*mWW^5*t^3 + 33168*ep^4*mtt^6*mWW^5*t^3 + 39912*ep^5*mtt^6*mWW^5*t^3 + 18720*ep^6*mtt^6*mWW^5*t^3 - 294*ep*mtt^5*mWW^6*t^3 - 3786*ep^2*mtt^5*mWW^6*t^3 - 18984*ep^3*mtt^5*mWW^6*t^3 - 46440*ep^4*mtt^5*mWW^6*t^3 - 55584*ep^5*mtt^5*mWW^6*t^3 - 26112*ep^6*mtt^5*mWW^6*t^3 + 66*ep*mtt^4*mWW^7*t^3 + 834*ep^2*mtt^4*mWW^7*t^3 + 4188*ep^3*mtt^4*mWW^7*t^3 + 10536*ep^4*mtt^4*mWW^7*t^3 + 13296*ep^5*mtt^4*mWW^7*t^3 + 6720*ep^6*mtt^4*mWW^7*t^3 + 48*ep*mtt^3*mWW^8*t^3 + 582*ep^2*mtt^3*mWW^8*t^3 + 2706*ep^3*mtt^3*mWW^8*t^3 + 6024*ep^4*mtt^3*mWW^8*t^3 + 6408*ep^5*mtt^3*mWW^8*t^3 + 2592*ep^6*mtt^3*mWW^8*t^3 + 24*mtt^6*mWW^4*s*t^3 + 280*ep*mtt^6*mWW^4*s*t^3 + 1408*ep^2*mtt^6*mWW^4*s*t^3 + 4848*ep^3*mtt^6*mWW^4*s*t^3 + 12960*ep^4*mtt^6*mWW^4*s*t^3 + 20480*ep^5*mtt^6*mWW^4*s*t^3 + 12800*ep^6*mtt^6*mWW^4*s*t^3 - 40*mtt^5*mWW^5*s*t^3 - 1064*ep*mtt^5*mWW^5*s*t^3 - 10352*ep^2*mtt^5*mWW^5*s*t^3 - 50128*ep^3*mtt^5*mWW^5*s*t^3 - 129956*ep^4*mtt^5*mWW^5*s*t^3 - 171292*ep^5*mtt^5*mWW^5*s*t^3 - 89648*ep^6*mtt^5*mWW^5*s*t^3 + 8*mtt^4*mWW^6*s*t^3 + 742*ep*mtt^4*mWW^6*s*t^3 + 9294*ep^2*mtt^4*mWW^6*s*t^3 + 49042*ep^3*mtt^4*mWW^6*s*t^3 + 130498*ep^4*mtt^4*mWW^6*s*t^3 + 173188*ep^5*mtt^4*mWW^6*s*t^3 + 91248*ep^6*mtt^4*mWW^6*s*t^3 + 8*mtt^3*mWW^7*s*t^3 + 522*ep*mtt^3*mWW^7*s*t^3 + 5746*ep^2*mtt^3*mWW^7*s*t^3 + 26246*ep^3*mtt^3*mWW^7*s*t^3 + 58114*ep^4*mtt^3*mWW^7*s*t^3 + 60544*ep^5*mtt^3*mWW^7*s*t^3 + 22880*ep^6*mtt^3*mWW^7*s*t^3 - 414*ep*mtt^2*mWW^8*s*t^3 - 5255*ep^2*mtt^2*mWW^8*s*t^3 - 25960*ep^3*mtt^2*mWW^8*s*t^3 - 62461*ep^4*mtt^2*mWW^8*s*t^3 - 73150*ep^5*mtt^2*mWW^8*s*t^3 - 33320*ep^6*mtt^2*mWW^8*s*t^3 - 66*ep*mtt*mWW^9*s*t^3 - 829*ep^2*mtt*mWW^9*s*t^3 - 4000*ep^3*mtt*mWW^9*s*t^3 - 9239*ep^4*mtt*mWW^9*s*t^3 - 10178*ep^5*mtt*mWW^9*s*t^3 - 4248*ep^6*mtt*mWW^9*s*t^3 - 48*mtt^5*mWW^4*s^2*t^3 - 590*ep*mtt^5*mWW^4*s^2*t^3 - 2986*ep^2*mtt^5*mWW^4*s^2*t^3 - 8360*ep^3*mtt^5*mWW^4*s^2*t^3 - 14384*ep^4*mtt^5*mWW^4*s^2*t^3 - 14672*ep^5*mtt^5*mWW^4*s^2*t^3 - 6720*ep^6*mtt^5*mWW^4*s^2*t^3 - 96*mtt^4*mWW^5*s^2*t^3 + 134*ep*mtt^4*mWW^5*s^2*t^3 + 12118*ep^2*mtt^4*mWW^5*s^2*t^3 + 78834*ep^3*mtt^4*mWW^5*s^2*t^3 + 210650*ep^4*mtt^4*mWW^5*s^2*t^3 + 256040*ep^5*mtt^4*mWW^5*s^2*t^3 + 116944*ep^6*mtt^4*mWW^5*s^2*t^3 + 288*mtt^3*mWW^6*s^2*t^3 + 1614*ep*mtt^3*mWW^6*s^2*t^3 - 7926*ep^2*mtt^3*mWW^6*s^2*t^3 - 80476*ep^3*mtt^3*mWW^6*s^2*t^3 - 224032*ep^4*mtt^3*mWW^6*s^2*t^3 - 260268*ep^5*mtt^3*mWW^6*s^2*t^3 - 108384*ep^6*mtt^3*mWW^6*s^2*t^3 - 96*mtt^2*mWW^7*s^2*t^3 - 1182*ep*mtt^2*mWW^7*s^2*t^3 - 7972*ep^2*mtt^2*mWW^7*s^2*t^3 - 39582*ep^3*mtt^2*mWW^7*s^2*t^3 - 118164*ep^4*mtt^2*mWW^7*s^2*t^3 - 175556*ep^5*mtt^2*mWW^7*s^2*t^3 - 99568*ep^6*mtt^2*mWW^7*s^2*t^3 - 48*mtt*mWW^8*s^2*t^3 - 8*ep*mtt*mWW^8*s^2*t^3 + 5996*ep^2*mtt*mWW^8*s^2*t^3 + 44138*ep^3*mtt*mWW^8*s^2*t^3 + 130322*ep^4*mtt*mWW^8*s^2*t^3 + 175104*ep^5*mtt*mWW^8*s^2*t^3 + 89168*ep^6*mtt*mWW^8*s^2*t^3 + 32*ep*mWW^9*s^2*t^3 + 674*ep^2*mWW^9*s^2*t^3 + 4690*ep^3*mWW^9*s^2*t^3 + 13676*ep^4*mWW^9*s^2*t^3 + 17408*ep^5*mWW^9*s^2*t^3 + 7888*ep^6*mWW^9*s^2*t^3 + 24*mtt^4*mWW^4*s^3*t^3 + 268*ep*mtt^4*mWW^4*s^3*t^3 + 1364*ep^2*mtt^4*mWW^4*s^3*t^3 + 7064*ep^3*mtt^4*mWW^4*s^3*t^3 + 23296*ep^4*mtt^4*mWW^4*s^3*t^3 + 35568*ep^5*mtt^4*mWW^4*s^3*t^3 + 19680*ep^6*mtt^4*mWW^4*s^3*t^3 + 168*mtt^3*mWW^5*s^3*t^3 + 1304*ep*mtt^3*mWW^5*s^3*t^3 - 1716*ep^2*mtt^3*mWW^5*s^3*t^3 - 47932*ep^3*mtt^3*mWW^5*s^3*t^3 - 174784*ep^4*mtt^3*mWW^5*s^3*t^3 - 252592*ep^5*mtt^3*mWW^5*s^3*t^3 - 131024*ep^6*mtt^3*mWW^5*s^3*t^3 - 360*mtt^2*mWW^6*s^3*t^3 - 3000*ep*mtt^2*mWW^6*s^3*t^3 - 1538*ep^2*mtt^2*mWW^6*s^3*t^3 + 55836*ep^3*mtt^2*mWW^6*s^3*t^3 + 212790*ep^4*mtt^2*mWW^6*s^3*t^3 + 304844*ep^5*mtt^2*mWW^6*s^3*t^3 + 156640*ep^6*mtt^2*mWW^6*s^3*t^3 + 120*mtt*mWW^7*s^3*t^3 + 1048*ep*mtt*mWW^7*s^3*t^3 + 3297*ep^2*mtt*mWW^7*s^3*t^3 + 6882*ep^3*mtt*mWW^7*s^3*t^3 + 13167*ep^4*mtt*mWW^7*s^3*t^3 + 14362*ep^5*mtt*mWW^7*s^3*t^3 + 4520*ep^6*mtt*mWW^7*s^3*t^3 + 48*mWW^8*s^3*t^3 + 380*ep*mWW^8*s^3*t^3 - 1347*ep^2*mWW^8*s^3*t^3 - 21310*ep^3*mWW^8*s^3*t^3 - 72789*ep^4*mWW^8*s^3*t^3 - 100022*ep^5*mWW^8*s^3*t^3 - 48856*ep^6*mWW^8*s^3*t^3 + 60*ep*mtt^3*mWW^4*s^4*t^3 + 460*ep^2*mtt^3*mWW^4*s^4*t^3 - 2256*ep^3*mtt^3*mWW^4*s^4*t^3 - 18584*ep^4*mtt^3*mWW^4*s^4*t^3 - 37344*ep^5*mtt^3*mWW^4*s^4*t^3 - 23840*ep^6*mtt^3*mWW^4*s^4*t^3 - 32*mtt^2*mWW^5*s^4*t^3 - 428*ep*mtt^2*mWW^5*s^4*t^3 - 1520*ep^2*mtt^2*mWW^5*s^4*t^3 + 6480*ep^3*mtt^2*mWW^5*s^4*t^3 + 46452*ep^4*mtt^2*mWW^5*s^4*t^3 + 87752*ep^5*mtt^2*mWW^5*s^4*t^3 + 54208*ep^6*mtt^2*mWW^5*s^4*t^3 + 64*mtt*mWW^6*s^4*t^3 + 628*ep*mtt*mWW^6*s^4*t^3 + 1484*ep^2*mtt*mWW^6*s^4*t^3 - 6144*ep^3*mtt*mWW^6*s^4*t^3 - 36272*ep^4*mtt*mWW^6*s^4*t^3 - 62320*ep^5*mtt*mWW^6*s^4*t^3 - 36448*ep^6*mtt*mWW^6*s^4*t^3 - 32*mWW^7*s^4*t^3 - 260*ep*mWW^7*s^4*t^3 - 424*ep^2*mWW^7*s^4*t^3 + 1920*ep^3*mWW^7*s^4*t^3 + 8404*ep^4*mWW^7*s^4*t^3 + 11912*ep^5*mWW^7*s^4*t^3 + 6080*ep^6*mWW^7*s^4*t^3 + 18*ep*mtt^7*mWW^3*t^4 + 246*ep^2*mtt^7*mWW^3*t^4 + 1296*ep^3*mtt^7*mWW^3*t^4 + 3288*ep^4*mtt^7*mWW^3*t^4 + 4032*ep^5*mtt^7*mWW^3*t^4 + 1920*ep^6*mtt^7*mWW^3*t^4 - 186*ep*mtt^6*mWW^4*t^4 - 2136*ep^2*mtt^6*mWW^4*t^4 - 9450*ep^3*mtt^6*mWW^4*t^4 - 20316*ep^4*mtt^6*mWW^4*t^4 - 21360*ep^5*mtt^6*mWW^4*t^4 - 8832*ep^6*mtt^6*mWW^4*t^4 - 258*ep*mtt^5*mWW^5*t^4 - 3756*ep^2*mtt^5*mWW^5*t^4 - 20766*ep^3*mtt^5*mWW^5*t^4 - 54516*ep^4*mtt^5*mWW^5*t^4 - 68400*ep^5*mtt^5*mWW^5*t^4 - 33024*ep^6*mtt^5*mWW^5*t^4 + 894*ep*mtt^4*mWW^6*t^4 + 11352*ep^2*mtt^4*mWW^6*t^4 + 56010*ep^3*mtt^4*mWW^6*t^4 + 134556*ep^4*mtt^4*mWW^6*t^4 + 157872*ep^5*mtt^4*mWW^6*t^4 + 72576*ep^6*mtt^4*mWW^6*t^4 - 360*ep*mtt^3*mWW^7*t^4 - 4383*ep^2*mtt^3*mWW^7*t^4 - 20874*ep^3*mtt^3*mWW^7*t^4 - 49029*ep^4*mtt^3*mWW^7*t^4 - 57102*ep^5*mtt^3*mWW^7*t^4 - 26472*ep^6*mtt^3*mWW^7*t^4 - 108*ep*mtt^2*mWW^8*t^4 - 1323*ep^2*mtt^2*mWW^8*t^4 - 6216*ep^3*mtt^2*mWW^8*t^4 - 13983*ep^4*mtt^2*mWW^8*t^4 - 15042*ep^5*mtt^2*mWW^8*t^4 - 6168*ep^6*mtt^2*mWW^8*t^4 + 24*mtt^6*mWW^3*s*t^4 + 40*ep*mtt^6*mWW^3*s*t^4 - 1368*ep^2*mtt^6*mWW^3*s*t^4 - 6552*ep^3*mtt^6*mWW^3*s*t^4 - 6352*ep^4*mtt^6*mWW^3*s*t^4 + 9728*ep^5*mtt^6*mWW^3*s*t^4 + 14080*ep^6*mtt^6*mWW^3*s*t^4 - 240*mtt^5*mWW^4*s*t^4 - 1212*ep*mtt^5*mWW^4*s*t^4 + 5960*ep^2*mtt^5*mWW^4*s*t^4 + 49004*ep^3*mtt^5*mWW^4*s*t^4 + 98676*ep^4*mtt^5*mWW^4*s*t^4 + 52516*ep^5*mtt^5*mWW^4*s*t^4 - 16304*ep^6*mtt^5*mWW^4*s*t^4 + 352*mtt^4*mWW^5*s*t^4 + 3660*ep*mtt^4*mWW^5*s*t^4 + 15558*ep^2*mtt^4*mWW^5*s*t^4 + 49712*ep^3*mtt^4*mWW^5*s*t^4 + 150834*ep^4*mtt^4*mWW^5*s*t^4 + 274316*ep^5*mtt^4*mWW^5*s*t^4 + 188688*ep^6*mtt^4*mWW^5*s*t^4 - 80*mtt^3*mWW^6*s*t^4 - 3170*ep*mtt^3*mWW^6*s*t^4 - 34690*ep^2*mtt^3*mWW^6*s*t^4 - 175106*ep^3*mtt^3*mWW^6*s*t^4 - 460402*ep^4*mtt^3*mWW^6*s*t^4 - 611400*ep^5*mtt^3*mWW^6*s*t^4 - 323712*ep^6*mtt^3*mWW^6*s*t^4 - 56*mtt^2*mWW^7*s*t^4 + 46*ep*mtt^2*mWW^7*s*t^4 + 6371*ep^2*mtt^2*mWW^7*s*t^4 + 42486*ep^3*mtt^2*mWW^7*s*t^4 + 120887*ep^4*mtt^2*mWW^7*s*t^4 + 164626*ep^5*mtt^2*mWW^7*s*t^4 + 88920*ep^6*mtt^2*mWW^7*s*t^4 + 606*ep*mtt*mWW^8*s*t^4 + 7738*ep^2*mtt*mWW^8*s*t^4 + 38258*ep^3*mtt*mWW^8*s*t^4 + 91394*ep^4*mtt*mWW^8*s*t^4 + 105140*ep^5*mtt*mWW^8*s*t^4 + 46384*ep^6*mtt*mWW^8*s*t^4 + 30*ep*mWW^9*s*t^4 + 383*ep^2*mWW^9*s*t^4 + 1874*ep^3*mWW^9*s*t^4 + 4375*ep^4*mWW^9*s*t^4 + 4858*ep^5*mWW^9*s*t^4 + 2040*ep^6*mWW^9*s*t^4 - 72*mtt^5*mWW^3*s^2*t^4 - 474*ep*mtt^5*mWW^3*s^2*t^4 + 658*ep^2*mtt^5*mWW^3*s^2*t^4 + 10144*ep^3*mtt^5*mWW^3*s^2*t^4 + 20112*ep^4*mtt^5*mWW^3*s^2*t^4 + 5552*ep^5*mtt^5*mWW^3*s^2*t^4 - 9280*ep^6*mtt^5*mWW^3*s^2*t^4 + 808*mtt^4*mWW^4*s^2*t^4 + 6246*ep*mtt^4*mWW^4*s^2*t^4 + 2950*ep^2*mtt^4*mWW^4*s^2*t^4 - 86270*ep^3*mtt^4*mWW^4*s^2*t^4 - 266878*ep^4*mtt^4*mWW^4*s^2*t^4 - 287920*ep^5*mtt^4*mWW^4*s^2*t^4 - 97312*ep^6*mtt^4*mWW^4*s^2*t^4 - 880*mtt^3*mWW^5*s^2*t^4 - 8172*ep*mtt^3*mWW^5*s^2*t^4 - 23368*ep^2*mtt^3*mWW^5*s^2*t^4 - 16332*ep^3*mtt^3*mWW^5*s^2*t^4 + 13968*ep^4*mtt^3*mWW^5*s^2*t^4 - 8760*ep^5*mtt^3*mWW^5*s^2*t^4 - 36304*ep^6*mtt^3*mWW^5*s^2*t^4 - 336*mtt^2*mWW^6*s^2*t^4 - 436*ep*mtt^2*mWW^6*s^2*t^4 + 30932*ep^2*mtt^2*mWW^6*s^2*t^4 + 217184*ep^3*mtt^2*mWW^6*s^2*t^4 + 590580*ep^4*mtt^2*mWW^6*s^2*t^4 + 722256*ep^5*mtt^2*mWW^6*s^2*t^4 + 333296*ep^6*mtt^2*mWW^6*s^2*t^4 + 440*mtt*mWW^7*s^2*t^4 + 2782*ep*mtt*mWW^7*s^2*t^4 - 6565*ep^2*mtt*mWW^7*s^2*t^4 - 89212*ep^3*mtt*mWW^7*s^2*t^4 - 253087*ep^4*mtt*mWW^7*s^2*t^4 - 294242*ep^5*mtt*mWW^7*s^2*t^4 - 123896*ep^6*mtt*mWW^7*s^2*t^4 + 40*mWW^8*s^2*t^4 + 54*ep*mWW^8*s^2*t^4 - 4487*ep^2*mWW^8*s^2*t^4 - 34494*ep^3*mWW^8*s^2*t^4 - 101755*ep^4*mWW^8*s^2*t^4 - 133406*ep^5*mWW^8*s^2*t^4 - 65064*ep^6*mWW^8*s^2*t^4 + 72*mtt^4*mWW^3*s^3*t^4 + 612*ep*mtt^4*mWW^3*s^3*t^4 + 1312*ep^2*mtt^4*mWW^3*s^3*t^4 - 5504*ep^3*mtt^4*mWW^3*s^3*t^4 - 30076*ep^4*mtt^4*mWW^3*s^3*t^4 - 47968*ep^5*mtt^4*mWW^3*s^3*t^4 - 25680*ep^6*mtt^4*mWW^3*s^3*t^4 - 608*mtt^3*mWW^4*s^3*t^4 - 5232*ep*mtt^3*mWW^4*s^3*t^4 - 8028*ep^2*mtt^3*mWW^4*s^3*t^4 + 44868*ep^3*mtt^3*mWW^4*s^3*t^4 + 187184*ep^4*mtt^3*mWW^4*s^3*t^4 + 257176*ep^5*mtt^3*mWW^4*s^3*t^4 + 124048*ep^6*mtt^3*mWW^4*s^3*t^4 + 656*mtt^2*mWW^5*s^3*t^4 + 5544*ep*mtt^2*mWW^5*s^3*t^4 + 10710*ep^2*mtt^2*mWW^5*s^3*t^4 - 16104*ep^3*mtt^2*mWW^5*s^3*t^4 - 77874*ep^4*mtt^2*mWW^5*s^3*t^4 - 93356*ep^5*mtt^2*mWW^5*s^3*t^4 - 39136*ep^6*mtt^2*mWW^5*s^3*t^4 + 224*mtt*mWW^6*s^3*t^4 + 1792*ep*mtt*mWW^6*s^3*t^4 - 3800*ep^2*mtt*mWW^6*s^3*t^4 - 78156*ep^3*mtt*mWW^6*s^3*t^4 - 271596*ep^4*mtt*mWW^6*s^3*t^4 - 373488*ep^5*mtt*mWW^6*s^3*t^4 - 182384*ep^6*mtt*mWW^6*s^3*t^4 - 344*mWW^7*s^3*t^4 - 2716*ep*mWW^7*s^3*t^4 - 194*ep^2*mWW^7*s^3*t^4 + 54896*ep^3*mWW^7*s^3*t^4 + 192362*ep^4*mWW^7*s^3*t^4 + 257636*ep^5*mWW^7*s^3*t^4 + 123152*ep^6*mWW^7*s^3*t^4 - 24*mtt^3*mWW^3*s^4*t^4 - 196*ep*mtt^3*mWW^3*s^4*t^4 - 848*ep^2*mtt^3*mWW^3*s^4*t^4 + 616*ep^3*mtt^3*mWW^3*s^4*t^4 + 13028*ep^4*mtt^3*mWW^3*s^4*t^4 + 28656*ep^5*mtt^3*mWW^3*s^4*t^4 + 18960*ep^6*mtt^3*mWW^3*s^4*t^4 + 40*mtt^2*mWW^4*s^4*t^4 + 348*ep*mtt^2*mWW^4*s^4*t^4 + 1326*ep^2*mtt^2*mWW^4*s^4*t^4 + 1588*ep^3*mtt^2*mWW^4*s^4*t^4 - 4002*ep^4*mtt^2*mWW^4*s^4*t^4 - 13156*ep^5*mtt^2*mWW^4*s^4*t^4 - 10240*ep^6*mtt^2*mWW^4*s^4*t^4 - 8*mtt*mWW^5*s^4*t^4 + 4*ep*mtt*mWW^5*s^4*t^4 + 176*ep^2*mtt*mWW^5*s^4*t^4 - 5896*ep^3*mtt*mWW^5*s^4*t^4 - 34780*ep^4*mtt*mWW^5*s^4*t^4 - 63864*ep^5*mtt*mWW^5*s^4*t^4 - 37952*ep^6*mtt*mWW^5*s^4*t^4 - 8*mWW^6*s^4*t^4 - 156*ep*mWW^6*s^4*t^4 - 654*ep^2*mWW^6*s^4*t^4 + 3692*ep^3*mWW^6*s^4*t^4 + 25754*ep^4*mWW^6*s^4*t^4 + 48364*ep^5*mWW^6*s^4*t^4 + 29232*ep^6*mWW^6*s^4*t^4 + 18*ep*mtt^7*mWW^2*t^5 + 246*ep^2*mtt^7*mWW^2*t^5 + 1296*ep^3*mtt^7*mWW^2*t^5 + 3288*ep^4*mtt^7*mWW^2*t^5 + 4032*ep^5*mtt^7*mWW^2*t^5 + 1920*ep^6*mtt^7*mWW^2*t^5 + 18*ep*mtt^6*mWW^3*t^5 - 132*ep^2*mtt^6*mWW^3*t^5 - 2394*ep^3*mtt^6*mWW^3*t^5 - 9588*ep^4*mtt^6*mWW^3*t^5 - 15264*ep^5*mtt^6*mWW^3*t^5 - 8640*ep^6*mtt^6*mWW^3*t^5 + 822*ep*mtt^5*mWW^4*t^5 + 9996*ep^2*mtt^5*mWW^4*t^5 + 47166*ep^3*mtt^5*mWW^4*t^5 + 108528*ep^4*mtt^5*mWW^4*t^5 + 122328*ep^5*mtt^5*mWW^4*t^5 + 54240*ep^6*mtt^5*mWW^4*t^5 - 834*ep*mtt^4*mWW^5*t^5 - 9012*ep^2*mtt^4*mWW^5*t^5 - 36978*ep^3*mtt^4*mWW^5*t^5 - 72864*ep^4*mtt^4*mWW^5*t^5 - 69576*ep^5*mtt^4*mWW^5*t^5 - 26016*ep^6*mtt^4*mWW^5*t^5 - 864*ep*mtt^3*mWW^6*t^5 - 11244*ep^2*mtt^3*mWW^6*t^5 - 56586*ep^3*mtt^3*mWW^6*t^5 - 137670*ep^4*mtt^3*mWW^6*t^5 - 162348*ep^5*mtt^3*mWW^6*t^5 - 74448*ep^6*mtt^3*mWW^6*t^5 + 744*ep*mtt^2*mWW^7*t^5 + 8958*ep^2*mtt^2*mWW^7*t^5 + 41862*ep^3*mtt^2*mWW^7*t^5 + 95532*ep^4*mtt^2*mWW^7*t^5 + 106992*ep^5*mtt^2*mWW^7*t^5 + 47232*ep^6*mtt^2*mWW^7*t^5 + 96*ep*mtt*mWW^8*t^5 + 1188*ep^2*mtt*mWW^8*t^5 + 5634*ep^3*mtt*mWW^8*t^5 + 12774*ep^4*mtt*mWW^8*t^5 + 13836*ep^5*mtt*mWW^8*t^5 + 5712*ep^6*mtt*mWW^8*t^5 - 78*ep*mtt^6*mWW^2*s*t^5 - 1066*ep^2*mtt^6*mWW^2*s*t^5 - 5616*ep^3*mtt^6*mWW^2*s*t^5 - 14248*ep^4*mtt^6*mWW^2*s*t^5 - 17472*ep^5*mtt^6*mWW^2*s*t^5 - 8320*ep^6*mtt^6*mWW^2*s*t^5 + 232*mtt^5*mWW^3*s*t^5 + 2226*ep*mtt^5*mWW^3*s*t^5 + 7328*ep^2*mtt^5*mWW^3*s*t^5 + 4402*ep^3*mtt^5*mWW^3*s*t^5 - 34276*ep^4*mtt^5*mWW^3*s*t^5 - 85852*ep^5*mtt^5*mWW^3*s*t^5 - 60080*ep^6*mtt^5*mWW^3*s*t^5 + 112*mtt^4*mWW^4*s*t^5 - 1846*ep*mtt^4*mWW^4*s*t^5 - 33016*ep^2*mtt^4*mWW^4*s*t^5 - 155552*ep^3*mtt^4*mWW^4*s*t^5 - 284010*ep^4*mtt^4*mWW^4*s*t^5 - 169356*ep^5*mtt^4*mWW^4*s*t^5 + 14448*ep^6*mtt^4*mWW^4*s*t^5 - 832*mtt^3*mWW^5*s*t^5 - 4082*ep*mtt^3*mWW^5*s*t^5 + 21612*ep^2*mtt^3*mWW^5*s*t^5 + 173346*ep^3*mtt^3*mWW^5*s*t^5 + 353604*ep^4*mtt^3*mWW^5*s*t^5 + 208704*ep^5*mtt^3*mWW^5*s*t^5 - 33472*ep^6*mtt^3*mWW^5*s*t^5 + 400*mtt^2*mWW^6*s*t^5 + 4888*ep*mtt^2*mWW^6*s*t^5 + 28150*ep^2*mtt^2*mWW^6*s*t^5 + 112200*ep^3*mtt^2*mWW^6*s*t^5 + 307934*ep^4*mtt^2*mWW^6*s*t^5 + 466396*ep^5*mtt^2*mWW^6*s*t^5 + 279952*ep^6*mtt^2*mWW^6*s*t^5 + 88*mtt*mWW^7*s*t^5 - 840*ep*mtt*mWW^7*s*t^5 - 19501*ep^2*mtt*mWW^7*s*t^5 - 111190*ep^3*mtt*mWW^7*s*t^5 - 286911*ep^4*mtt*mWW^7*s*t^5 - 354462*ep^5*mtt*mWW^7*s*t^5 - 171784*ep^6*mtt*mWW^7*s*t^5 - 268*ep*mWW^8*s*t^5 - 3447*ep^2*mWW^8*s*t^5 - 17110*ep^3*mWW^8*s*t^5 - 40833*ep^4*mWW^8*s*t^5 - 46638*ep^5*mWW^8*s*t^5 - 20264*ep^6*mWW^8*s*t^5 + 126*ep*mtt^5*mWW^2*s^2*t^5 + 1746*ep^2*mtt^5*mWW^2*s^2*t^5 + 9304*ep^3*mtt^5*mWW^2*s^2*t^5 + 23816*ep^4*mtt^5*mWW^2*s^2*t^5 + 29408*ep^5*mtt^5*mWW^2*s^2*t^5 + 14080*ep^6*mtt^5*mWW^2*s^2*t^5 - 720*mtt^4*mWW^3*s^2*t^5 - 5742*ep*mtt^4*mWW^3*s^2*t^5 - 11760*ep^2*mtt^4*mWW^3*s^2*t^5 + 7898*ep^3*mtt^4*mWW^3*s^2*t^5 + 59072*ep^4*mtt^4*mWW^3*s^2*t^5 + 83124*ep^5*mtt^4*mWW^3*s^2*t^5 + 42912*ep^6*mtt^4*mWW^3*s^2*t^5 - 240*mtt^3*mWW^4*s^2*t^5 - 1076*ep*mtt^3*mWW^4*s^2*t^5 + 19570*ep^2*mtt^3*mWW^4*s^2*t^5 + 162130*ep^3*mtt^3*mWW^4*s^2*t^5 + 432352*ep^4*mtt^3*mWW^4*s^2*t^5 + 465128*ep^5*mtt^3*mWW^4*s^2*t^5 + 165776*ep^6*mtt^3*mWW^4*s^2*t^5 + 2288*mtt^2*mWW^5*s^2*t^5 + 16644*ep*mtt^2*mWW^5*s^2*t^5 - 1844*ep^2*mtt^2*mWW^5*s^2*t^5 - 282866*ep^3*mtt^2*mWW^5*s^2*t^5 - 839986*ep^4*mtt^2*mWW^5*s^2*t^5 - 934540*ep^5*mtt^2*mWW^5*s^2*t^5 - 354080*ep^6*mtt^2*mWW^5*s^2*t^5 - 976*mtt*mWW^6*s^2*t^5 - 7994*ep*mtt*mWW^6*s^2*t^5 - 17432*ep^2*mtt*mWW^6*s^2*t^5 + 3960*ep^3*mtt*mWW^6*s^2*t^5 + 40678*ep^4*mtt*mWW^6*s^2*t^5 + 12180*ep^5*mtt*mWW^6*s^2*t^5 - 23040*ep^6*mtt*mWW^6*s^2*t^5 - 352*mWW^7*s^2*t^5 - 1958*ep*mWW^7*s^2*t^5 + 9720*ep^2*mWW^7*s^2*t^5 + 99514*ep^3*mWW^7*s^2*t^5 + 283648*ep^4*mWW^7*s^2*t^5 + 343860*ep^5*mWW^7*s^2*t^5 + 153872*ep^6*mWW^7*s^2*t^5 - 18*ep*mtt^4*mWW^2*s^3*t^5 - 1050*ep^2*mtt^4*mWW^2*s^3*t^5 - 7376*ep^3*mtt^4*mWW^2*s^3*t^5 - 20500*ep^4*mtt^4*mWW^2*s^3*t^5 - 25648*ep^5*mtt^4*mWW^2*s^3*t^5 - 12080*ep^6*mtt^4*mWW^2*s^3*t^5 + 456*mtt^3*mWW^3*s^3*t^5 + 3378*ep*mtt^3*mWW^3*s^3*t^5 + 4516*ep^2*mtt^3*mWW^3*s^3*t^5 - 5722*ep^3*mtt^3*mWW^3*s^3*t^5 + 6292*ep^4*mtt^3*mWW^3*s^3*t^5 + 56724*ep^5*mtt^3*mWW^3*s^3*t^5 + 49440*ep^6*mtt^3*mWW^3*s^3*t^5 - 120*mtt^2*mWW^4*s^3*t^5 - 138*ep*mtt^2*mWW^4*s^3*t^5 + 463*ep^2*mtt^2*mWW^4*s^3*t^5 - 36614*ep^3*mtt^2*mWW^4*s^3*t^5 - 193573*ep^4*mtt^2*mWW^4*s^3*t^5 - 335718*ep^5*mtt^2*mWW^4*s^3*t^5 - 194312*ep^6*mtt^2*mWW^4*s^3*t^5 - 1128*mtt*mWW^5*s^3*t^5 - 9194*ep*mtt*mWW^5*s^3*t^5 - 8687*ep^2*mtt*mWW^5*s^3*t^5 + 113888*ep^3*mtt*mWW^5*s^3*t^5 + 422243*ep^4*mtt*mWW^5*s^3*t^5 + 567262*ep^5*mtt*mWW^5*s^3*t^5 + 273016*ep^6*mtt*mWW^5*s^3*t^5 + 792*mWW^6*s^3*t^5 + 5972*ep*mWW^6*s^3*t^5 + 4698*ep^2*mWW^6*s^3*t^5 - 64716*ep^3*mWW^6*s^3*t^5 - 216142*ep^4*mWW^6*s^3*t^5 - 264780*ep^5*mWW^6*s^3*t^5 - 117024*ep^6*mWW^6*s^3*t^5 - 48*ep*mtt^3*mWW^2*s^4*t^5 + 124*ep^2*mtt^3*mWW^2*s^4*t^5 + 2392*ep^3*mtt^3*mWW^2*s^4*t^5 + 7644*ep^4*mtt^3*mWW^2*s^4*t^5 + 9680*ep^5*mtt^3*mWW^2*s^4*t^5 + 4400*ep^6*mtt^3*mWW^2*s^4*t^5 + 32*mtt^2*mWW^3*s^4*t^5 + 300*ep*mtt^2*mWW^3*s^4*t^5 + 726*ep^2*mtt^2*mWW^3*s^4*t^5 - 4712*ep^3*mtt^2*mWW^3*s^4*t^5 - 27798*ep^4*mtt^2*mWW^3*s^4*t^5 - 49132*ep^5*mtt^2*mWW^3*s^4*t^5 - 28832*ep^6*mtt^2*mWW^3*s^4*t^5 - 64*mtt*mWW^4*s^4*t^5 - 544*ep*mtt*mWW^4*s^4*t^5 - 2024*ep^2*mtt*mWW^4*s^4*t^5 + 3072*ep^3*mtt*mWW^4*s^4*t^5 + 35872*ep^4*mtt*mWW^4*s^4*t^5 + 72808*ep^5*mtt*mWW^4*s^4*t^5 + 45776*ep^6*mtt*mWW^4*s^4*t^5 + 32*mWW^5*s^4*t^5 + 292*ep*mWW^5*s^4*t^5 + 1174*ep^2*mWW^5*s^4*t^5 - 752*ep^3*mWW^5*s^4*t^5 - 15718*ep^4*mWW^5*s^4*t^5 - 33356*ep^5*mWW^5*s^4*t^5 - 21344*ep^6*mWW^5*s^4*t^5 + 84*ep*mtt^6*mWW^2*t^6 + 936*ep^2*mtt^6*mWW^2*t^6 + 3972*ep^3*mtt^6*mWW^2*t^6 + 8076*ep^4*mtt^6*mWW^2*t^6 + 7896*ep^5*mtt^6*mWW^2*t^6 + 2976*ep^6*mtt^6*mWW^2*t^6 - 552*ep*mtt^5*mWW^3*t^6 - 5526*ep^2*mtt^5*mWW^3*t^6 - 20094*ep^3*mtt^5*mWW^3*t^6 - 32496*ep^4*mtt^5*mWW^3*t^6 - 21672*ep^5*mtt^5*mWW^3*t^6 - 3360*ep^6*mtt^5*mWW^3*t^6 - 804*ep*mtt^4*mWW^4*t^6 - 10788*ep^2*mtt^4*mWW^4*t^6 - 55908*ep^3*mtt^4*mWW^4*t^6 - 139860*ep^4*mtt^4*mWW^4*t^6 - 169512*ep^5*mtt^4*mWW^4*t^6 - 79968*ep^6*mtt^4*mWW^4*t^6 + 2226*ep*mtt^3*mWW^5*t^6 + 25962*ep^2*mtt^3*mWW^5*t^6 + 116928*ep^3*mtt^3*mWW^5*t^6 + 256308*ep^4*mtt^3*mWW^5*t^6 + 275208*ep^5*mtt^3*mWW^5*t^6 + 116448*ep^6*mtt^3*mWW^5*t^6 - 282*ep*mtt^2*mWW^6*t^6 - 2496*ep^2*mtt^2*mWW^6*t^6 - 7290*ep^3*mtt^2*mWW^6*t^6 - 7212*ep^4*mtt^2*mWW^6*t^6 + 1200*ep^5*mtt^2*mWW^6*t^6 + 3840*ep^6*mtt^2*mWW^6*t^6 - 642*ep*mtt*mWW^7*t^6 - 7713*ep^2*mtt*mWW^7*t^6 - 35814*ep^3*mtt*mWW^7*t^6 - 80721*ep^4*mtt*mWW^7*t^6 - 88662*ep^5*mtt*mWW^7*t^6 - 38088*ep^6*mtt*mWW^7*t^6 - 30*ep*mWW^8*t^6 - 375*ep^2*mWW^8*t^6 - 1794*ep^3*mWW^8*t^6 - 4095*ep^4*mWW^8*t^6 - 4458*ep^5*mWW^8*t^6 - 1848*ep^6*mWW^8*t^6 - 288*mtt^5*mWW^2*s*t^6 - 2098*ep*mtt^5*mWW^2*s*t^6 - 4676*ep^2*mtt^5*mWW^2*s*t^6 - 7352*ep^3*mtt^5*mWW^2*s*t^6 - 26558*ep^4*mtt^5*mWW^2*s*t^6 - 54752*ep^5*mtt^5*mWW^2*s*t^6 - 36256*ep^6*mtt^5*mWW^2*s*t^6 - 472*mtt^4*mWW^3*s*t^6 - 3658*ep*mtt^4*mWW^3*s*t^6 - 106*ep^2*mtt^4*mWW^3*s*t^6 + 74828*ep^3*mtt^4*mWW^3*s*t^6 + 272608*ep^4*mtt^4*mWW^3*s*t^6 + 390224*ep^5*mtt^4*mWW^3*s*t^6 + 202816*ep^6*mtt^4*mWW^3*s*t^6 + 1136*mtt^3*mWW^4*s*t^6 + 11150*ep*mtt^3*mWW^4*s*t^6 + 41954*ep^2*mtt^3*mWW^4*s*t^6 + 71064*ep^3*mtt^3*mWW^4*s*t^6 + 9836*ep^4*mtt^3*mWW^4*s*t^6 - 135464*ep^5*mtt^3*mWW^4*s*t^6 - 126816*ep^6*mtt^3*mWW^4*s*t^6 + 256*mtt^2*mWW^5*s*t^6 - 2402*ep*mtt^2*mWW^5*s*t^6 - 54692*ep^2*mtt^2*mWW^5*s*t^6 - 282724*ep^3*mtt^2*mWW^5*s*t^6 - 596970*ep^4*mtt^2*mWW^5*s*t^6 - 521516*ep^5*mtt^2*mWW^5*s*t^6 - 135952*ep^6*mtt^2*mWW^5*s*t^6 - 592*mtt*mWW^6*s*t^6 - 3476*ep*mtt*mWW^6*s*t^6 + 7400*ep^2*mtt*mWW^6*s*t^6 + 87876*ep^3*mtt*mWW^6*s*t^6 + 198724*ep^4*mtt*mWW^6*s*t^6 + 150148*ep^5*mtt*mWW^6*s*t^6 + 16080*ep^6*mtt*mWW^6*s*t^6 - 40*mWW^7*s*t^6 + 484*ep*mWW^7*s*t^6 + 10120*ep^2*mWW^7*s*t^6 + 56248*ep^3*mWW^7*s*t^6 + 141940*ep^4*mWW^7*s*t^6 + 170520*ep^5*mWW^7*s*t^6 + 79648*ep^6*mWW^7*s*t^6 + 672*mtt^4*mWW^2*s^2*t^6 + 4420*ep*mtt^4*mWW^2*s^2*t^6 + 5742*ep^2*mtt^4*mWW^2*s^2*t^6 + 4*ep^3*mtt^4*mWW^2*s^2*t^6 + 40214*ep^4*mtt^4*mWW^2*s^2*t^6 + 121344*ep^5*mtt^4*mWW^2*s^2*t^6 + 88704*ep^6*mtt^4*mWW^2*s^2*t^6 + 856*mtt^3*mWW^3*s^2*t^6 + 7238*ep*mtt^3*mWW^3*s^2*t^6 + 7293*ep^2*mtt^3*mWW^3*s^2*t^6 - 93108*ep^3*mtt^3*mWW^3*s^2*t^6 - 364709*ep^4*mtt^3*mWW^3*s^2*t^6 - 524566*ep^5*mtt^3*mWW^3*s^2*t^6 - 273112*ep^6*mtt^3*mWW^3*s^2*t^6 - 2664*mtt^2*mWW^4*s^2*t^6 - 20038*ep*mtt^2*mWW^4*s^2*t^6 - 33715*ep^2*mtt^2*mWW^4*s^2*t^6 + 53194*ep^3*mtt^2*mWW^4*s^2*t^6 + 220433*ep^4*mtt^2*mWW^4*s^2*t^6 + 248630*ep^5*mtt^2*mWW^4*s^2*t^6 + 106312*ep^6*mtt^2*mWW^4*s^2*t^6 + 72*mtt*mWW^5*s^2*t^6 + 1130*ep*mtt*mWW^5*s^2*t^6 + 23766*ep^2*mtt*mWW^5*s^2*t^6 + 168620*ep^3*mtt*mWW^5*s^2*t^6 + 473340*ep^4*mtt*mWW^5*s^2*t^6 + 568256*ep^5*mtt*mWW^5*s^2*t^6 + 243552*ep^6*mtt*mWW^5*s^2*t^6 + 1064*mWW^6*s^2*t^6 + 7250*ep*mWW^6*s^2*t^6 - 3206*ep^2*mWW^6*s^2*t^6 - 129682*ep^3*mWW^6*s^2*t^6 - 371882*ep^4*mWW^6*s^2*t^6 - 416472*ep^5*mWW^6*s^2*t^6 - 166512*ep^6*mWW^6*s^2*t^6 - 384*mtt^3*mWW^2*s^3*t^6 - 2542*ep*mtt^3*mWW^2*s^3*t^6 - 2054*ep^2*mtt^3*mWW^2*s^3*t^6 + 6952*ep^3*mtt^3*mWW^2*s^3*t^6 - 9536*ep^4*mtt^3*mWW^2*s^3*t^6 - 59400*ep^5*mtt^3*mWW^2*s^3*t^6 - 48944*ep^6*mtt^3*mWW^2*s^3*t^6 - 96*mtt^2*mWW^3*s^3*t^6 - 1190*ep*mtt^2*mWW^3*s^3*t^6 - 2127*ep^2*mtt^2*mWW^3*s^3*t^6 + 19972*ep^3*mtt^2*mWW^3*s^3*t^6 + 97739*ep^4*mtt^2*mWW^3*s^3*t^6 + 160814*ep^5*mtt^2*mWW^3*s^3*t^6 + 92264*ep^6*mtt^2*mWW^3*s^3*t^6 + 1344*mtt*mWW^4*s^3*t^6 + 9614*ep*mtt*mWW^4*s^3*t^6 + 9400*ep^2*mtt*mWW^4*s^3*t^6 - 56756*ep^3*mtt*mWW^4*s^3*t^6 - 148682*ep^4*mtt*mWW^4*s^3*t^6 - 120332*ep^5*mtt*mWW^4*s^3*t^6 - 28192*ep^6*mtt*mWW^4*s^3*t^6 - 864*mWW^5*s^3*t^6 - 5882*ep*mWW^5*s^3*t^6 - 5171*ep^2*mWW^5*s^3*t^6 + 30264*ep^3*mWW^5*s^3*t^6 + 61823*ep^4*mWW^5*s^3*t^6 + 20646*ep^5*mWW^5*s^3*t^6 - 14360*ep^6*mWW^5*s^3*t^6 + 64*ep*mtt^2*mWW^2*s^4*t^6 - 176*ep^2*mtt^2*mWW^2*s^4*t^6 - 3144*ep^3*mtt^2*mWW^2*s^4*t^6 - 9736*ep^4*mtt^2*mWW^2*s^4*t^6 - 11968*ep^5*mtt^2*mWW^2*s^4*t^6 - 5280*ep^6*mtt^2*mWW^2*s^4*t^6 - 104*ep*mtt*mWW^3*s^4*t^6 + 404*ep^2*mtt*mWW^3*s^4*t^6 + 6048*ep^3*mtt*mWW^3*s^4*t^6 + 18564*ep^4*mtt*mWW^3*s^4*t^6 + 22928*ep^5*mtt*mWW^3*s^4*t^6 + 10192*ep^6*mtt*mWW^3*s^4*t^6 + 40*ep*mWW^4*s^4*t^6 - 228*ep^2*mWW^4*s^4*t^6 - 2904*ep^3*mWW^4*s^4*t^6 - 8828*ep^4*mWW^4*s^4*t^6 - 10960*ep^5*mWW^4*s^4*t^6 - 4912*ep^6*mWW^4*s^4*t^6 - 216*ep*mtt^6*mWW*t^7 - 2484*ep^2*mtt^6*mWW*t^7 - 10992*ep^3*mtt^6*mWW*t^7 - 23580*ep^4*mtt^6*mWW*t^7 - 24648*ep^5*mtt^6*mWW*t^7 - 10080*ep^6*mtt^6*mWW*t^7 - 216*ep*mtt^5*mWW^2*t^7 - 2742*ep^2*mtt^5*mWW^2*t^7 - 13410*ep^3*mtt^5*mWW^2*t^7 - 31608*ep^4*mtt^5*mWW^2*t^7 - 36072*ep^5*mtt^5*mWW^2*t^7 - 16032*ep^6*mtt^5*mWW^2*t^7 + 1728*ep*mtt^4*mWW^3*t^7 + 19242*ep^2*mtt^4*mWW^3*t^7 + 81762*ep^3*mtt^4*mWW^3*t^7 + 167076*ep^4*mtt^4*mWW^3*t^7 + 165072*ep^5*mtt^4*mWW^3*t^7 + 63360*ep^6*mtt^4*mWW^3*t^7 - 678*ep*mtt^3*mWW^4*t^7 - 5934*ep^2*mtt^3*mWW^4*t^7 - 16542*ep^3*mtt^3*mWW^4*t^7 - 12354*ep^4*mtt^3*mWW^4*t^7 + 13260*ep^5*mtt^3*mWW^4*t^7 + 16848*ep^6*mtt^3*mWW^4*t^7 - 1686*ep*mtt^2*mWW^5*t^7 - 20334*ep^2*mtt^2*mWW^5*t^7 - 94878*ep^3*mtt^2*mWW^5*t^7 - 215178*ep^4*mtt^2*mWW^5*t^7 - 238308*ep^5*mtt^2*mWW^5*t^7 - 103536*ep^6*mtt^2*mWW^5*t^7 + 870*ep*mtt*mWW^6*t^7 + 9870*ep^2*mtt*mWW^6*t^7 + 43014*ep^3*mtt*mWW^6*t^7 + 90882*ep^4*mtt*mWW^6*t^7 + 93780*ep^5*mtt*mWW^6*t^7 + 38064*ep^6*mtt*mWW^6*t^7 + 198*ep*mWW^7*t^7 + 2382*ep^2*mWW^7*t^7 + 11046*ep^3*mWW^7*t^7 + 24762*ep^4*mWW^7*t^7 + 26916*ep^5*mWW^7*t^7 + 11376*ep^6*mWW^7*t^7 + 96*mtt^5*mWW*s*t^7 + 976*ep*mtt^5*mWW*s*t^7 + 7036*ep^2*mtt^5*mWW*s*t^7 + 37372*ep^3*mtt^5*mWW*s*t^7 + 105368*ep^4*mtt^5*mWW*s*t^7 + 139552*ep^5*mtt^5*mWW*s*t^7 + 69120*ep^6*mtt^5*mWW*s*t^7 + 800*mtt^4*mWW^2*s*t^7 + 5862*ep*mtt^4*mWW^2*s*t^7 + 11192*ep^2*mtt^4*mWW^2*s*t^7 + 1534*ep^3*mtt^4*mWW^2*s*t^7 + 8312*ep^4*mtt^4*mWW^2*s*t^7 + 55768*ep^5*mtt^4*mWW^2*s*t^7 + 48992*ep^6*mtt^4*mWW^2*s*t^7 - 584*mtt^3*mWW^3*s*t^7 - 5314*ep*mtt^3*mWW^3*s*t^7 - 34610*ep^2*mtt^3*mWW^3*s*t^7 - 187922*ep^3*mtt^3*mWW^3*s*t^7 - 555126*ep^4*mtt^3*mWW^3*s*t^7 - 763880*ep^5*mtt^3*mWW^3*s*t^7 - 389824*ep^6*mtt^3*mWW^3*s*t^7 - 1352*mtt^2*mWW^4*s*t^7 - 9930*ep*mtt^2*mWW^4*s*t^7 - 3159*ep^2*mtt^2*mWW^4*s*t^7 + 147748*ep^3*mtt^2*mWW^4*s*t^7 + 491899*ep^4*mtt^2*mWW^4*s*t^7 + 633666*ep^5*mtt^2*mWW^4*s*t^7 + 298328*ep^6*mtt^2*mWW^4*s*t^7 + 776*mtt*mWW^5*s*t^7 + 7442*ep*mtt*mWW^5*s*t^7 + 30329*ep^2*mtt*mWW^5*s*t^7 + 78536*ep^3*mtt*mWW^5*s*t^7 + 135127*ep^4*mtt*mWW^5*s*t^7 + 125302*ep^5*mtt*mWW^5*s*t^7 + 43368*ep^6*mtt*mWW^5*s*t^7 + 264*mWW^6*s*t^7 + 964*ep*mWW^6*s*t^7 - 10848*ep^2*mWW^6*s*t^7 - 77700*ep^3*mWW^6*s*t^7 - 186504*ep^4*mWW^6*s*t^7 - 191056*ep^5*mWW^6*s*t^7 - 70080*ep^6*mWW^6*s*t^7 - 192*mtt^4*mWW*s^2*t^7 - 1256*ep*mtt^4*mWW*s^2*t^7 - 6396*ep^2*mtt^4*mWW*s^2*t^7 - 43736*ep^3*mtt^4*mWW*s^2*t^7 - 151812*ep^4*mtt^4*mWW*s^2*t^7 - 225776*ep^5*mtt^4*mWW*s^2*t^7 - 119760*ep^6*mtt^4*mWW*s^2*t^7 - 1248*mtt^3*mWW^2*s^2*t^7 - 8546*ep*mtt^3*mWW^2*s^2*t^7 - 8872*ep^2*mtt^3*mWW^2*s^2*t^7 + 37008*ep^3*mtt^3*mWW^2*s^2*t^7 + 74546*ep^4*mtt^3*mWW^2*s^2*t^7 + 11888*ep^5*mtt^3*mWW^2*s^2*t^7 - 30832*ep^6*mtt^3*mWW^2*s^2*t^7 + 1664*mtt^2*mWW^3*s^2*t^7 + 10674*ep*mtt^2*mWW^3*s^2*t^7 + 25526*ep^2*mtt^2*mWW^3*s^2*t^7 + 113914*ep^3*mtt^2*mWW^3*s^2*t^7 + 465502*ep^4*mtt^2*mWW^3*s^2*t^7 + 789616*ep^5*mtt^2*mWW^3*s^2*t^7 + 455136*ep^6*mtt^2*mWW^3*s^2*t^7 + 1184*mtt*mWW^4*s^2*t^7 + 9018*ep*mtt*mWW^4*s^2*t^7 + 268*ep^2*mtt*mWW^4*s^2*t^7 - 161918*ep^3*mtt*mWW^4*s^2*t^7 - 537676*ep^4*mtt*mWW^4*s^2*t^7 - 701060*ep^5*mtt*mWW^4*s^2*t^7 - 335616*ep^6*mtt*mWW^4*s^2*t^7 - 1408*mWW^5*s^2*t^7 - 9890*ep*mWW^5*s^2*t^7 - 10430*ep^2*mWW^5*s^2*t^7 + 55536*ep^3*mWW^5*s^2*t^7 + 151708*ep^4*mWW^5*s^2*t^7 + 127948*ep^5*mWW^5*s^2*t^7 + 32128*ep^6*mWW^5*s^2*t^7 + 96*mtt^3*mWW*s^3*t^7 + 496*ep*mtt^3*mWW*s^3*t^7 + 1844*ep^2*mtt^3*mWW*s^3*t^7 + 17356*ep^3*mtt^3*mWW*s^3*t^7 + 70024*ep^4*mtt^3*mWW*s^3*t^7 + 110872*ep^5*mtt^3*mWW*s^3*t^7 + 60720*ep^6*mtt^3*mWW*s^3*t^7 + 352*mtt^2*mWW^2*s^3*t^7 + 2488*ep*mtt^2*mWW^2*s^3*t^7 + 1024*ep^2*mtt^2*mWW^2*s^3*t^7 - 25724*ep^3*mtt^2*mWW^2*s^3*t^7 - 73112*ep^4*mtt^2*mWW^2*s^3*t^7 - 80264*ep^5*mtt^2*mWW^2*s^3*t^7 - 33168*ep^6*mtt^2*mWW^2*s^3*t^7 - 992*mtt*mWW^3*s^3*t^7 - 6368*ep*mtt*mWW^3*s^3*t^7 - 7329*ep^2*mtt*mWW^3*s^3*t^7 - 1554*ep^3*mtt*mWW^3*s^3*t^7 - 68039*ep^4*mtt*mWW^3*s^3*t^7 - 177298*ep^5*mtt*mWW^3*s^3*t^7 - 117896*ep^6*mtt*mWW^3*s^3*t^7 + 544*mWW^4*s^3*t^7 + 3384*ep*mWW^4*s^3*t^7 + 4449*ep^2*mWW^4*s^3*t^7 + 9814*ep^3*mWW^4*s^3*t^7 + 70791*ep^4*mWW^4*s^3*t^7 + 146258*ep^5*mWW^4*s^3*t^7 + 90152*ep^6*mWW^4*s^3*t^7 + 72*ep*mtt^6*t^8 + 804*ep^2*mtt^6*t^8 + 3444*ep^3*mtt^6*t^8 + 7152*ep^4*mtt^6*t^8 + 7248*ep^5*mtt^6*t^8 + 2880*ep^6*mtt^6*t^8 + 816*ep*mtt^5*mWW*t^8 + 9360*ep^2*mtt^5*mWW*t^8 + 41268*ep^3*mtt^5*mWW*t^8 + 88092*ep^4*mtt^5*mWW*t^8 + 91512*ep^5*mtt^5*mWW*t^8 + 37152*ep^6*mtt^5*mWW*t^8 - 588*ep*mtt^4*mWW^2*t^8 - 6072*ep^2*mtt^4*mWW^2*t^8 - 23424*ep^3*mtt^4*mWW^2*t^8 - 42504*ep^4*mtt^4*mWW^2*t^8 - 36144*ep^5*mtt^4*mWW^2*t^8 - 11328*ep^6*mtt^4*mWW^2*t^8 - 2010*ep*mtt^3*mWW^3*t^8 - 23451*ep^2*mtt^3*mWW^3*t^8 - 105282*ep^3*mtt^3*mWW^3*t^8 - 228771*ep^4*mtt^3*mWW^3*t^8 - 241890*ep^5*mtt^3*mWW^3*t^8 - 100056*ep^6*mtt^3*mWW^3*t^8 + 1806*ep*mtt^2*mWW^4*t^8 + 19815*ep^2*mtt^2*mWW^4*t^8 + 82722*ep^3*mtt^2*mWW^4*t^8 + 165759*ep^4*mtt^2*mWW^4*t^8 + 160362*ep^5*mtt^2*mWW^4*t^8 + 60216*ep^6*mtt^2*mWW^4*t^8 + 258*ep*mtt*mWW^5*t^8 + 3636*ep^2*mtt*mWW^5*t^8 + 19470*ep^3*mtt*mWW^5*t^8 + 49476*ep^4*mtt*mWW^5*t^8 + 60048*ep^5*mtt*mWW^5*t^8 + 28032*ep^6*mtt*mWW^5*t^8 - 354*ep*mWW^6*t^8 - 4092*ep^2*mWW^6*t^8 - 18198*ep^3*mWW^6*t^8 - 39204*ep^4*mWW^6*t^8 - 41136*ep^5*mWW^6*t^8 - 16896*ep^6*mWW^6*t^8 - 96*ep*mtt^5*s*t^8 - 1960*ep^2*mtt^5*s*t^8 - 12732*ep^3*mtt^5*s*t^8 - 35732*ep^4*mtt^5*s*t^8 - 45480*ep^5*mtt^5*s*t^8 - 21600*ep^6*mtt^5*s*t^8 - 320*mtt^4*mWW*s*t^8 - 3072*ep*mtt^4*mWW*s*t^8 - 19984*ep^2*mtt^4*mWW*s*t^8 - 101692*ep^3*mtt^4*mWW*s*t^8 - 283308*ep^4*mtt^4*mWW*s*t^8 - 371960*ep^5*mtt^4*mWW*s*t^8 - 182304*ep^6*mtt^4*mWW*s*t^8 - 480*mtt^3*mWW^2*s*t^8 - 2590*ep*mtt^3*mWW^2*s*t^8 + 13606*ep^2*mtt^3*mWW^2*s*t^8 + 133490*ep^3*mtt^3*mWW^2*s*t^8 + 372214*ep^4*mtt^3*mWW^2*s*t^8 + 444544*ep^5*mtt^3*mWW^2*s*t^8 + 196896*ep^6*mtt^3*mWW^2*s*t^8 + 1408*mtt^2*mWW^3*s*t^8 + 11186*ep*mtt^2*mWW^3*s*t^8 + 37267*ep^2*mtt^2*mWW^3*s*t^8 + 114394*ep^3*mtt^2*mWW^3*s*t^8 + 318159*ep^4*mtt^2*mWW^3*s*t^8 + 469186*ep^5*mtt^2*mWW^3*s*t^8 + 254360*ep^6*mtt^2*mWW^3*s*t^8 - 96*mtt*mWW^4*s*t^8 - 1826*ep*mtt*mWW^4*s*t^8 - 25794*ep^2*mtt*mWW^4*s*t^8 - 161170*ep^3*mtt*mWW^4*s*t^8 - 450170*ep^4*mtt*mWW^4*s*t^8 - 571184*ep^5*mtt*mWW^4*s*t^8 - 270240*ep^6*mtt*mWW^4*s*t^8 - 512*mWW^5*s*t^8 - 3602*ep*mWW^5*s*t^8 - 3087*ep^2*mWW^5*s*t^8 + 28082*ep^3*mWW^5*s*t^8 + 79761*ep^4*mWW^5*s*t^8 + 75782*ep^5*mWW^5*s*t^8 + 23176*ep^6*mWW^5*s*t^8 - 24*ep*mtt^4*s^2*t^8 + 1508*ep^2*mtt^4*s^2*t^8 + 15132*ep^3*mtt^4*s^2*t^8 + 50008*ep^4*mtt^4*s^2*t^8 + 69216*ep^5*mtt^4*s^2*t^8 + 34560*ep^6*mtt^4*s^2*t^8 + 448*mtt^3*mWW*s^2*t^8 + 2928*ep*mtt^3*mWW*s^2*t^8 + 12208*ep^2*mtt^3*mWW*s^2*t^8 + 75412*ep^3*mtt^3*mWW*s^2*t^8 + 260164*ep^4*mtt^3*mWW*s^2*t^8 + 384464*ep^5*mtt^3*mWW*s^2*t^8 + 201264*ep^6*mtt^3*mWW*s^2*t^8 + 64*mtt^2*mWW^2*s^2*t^8 + 728*ep*mtt^2*mWW^2*s^2*t^8 - 14764*ep^2*mtt^2*mWW^2*s^2*t^8 - 155064*ep^3*mtt^2*mWW^2*s^2*t^8 - 505304*ep^4*mtt^2*mWW^2*s^2*t^8 - 687664*ep^5*mtt^2*mWW^2*s^2*t^8 - 338640*ep^6*mtt^2*mWW^2*s^2*t^8 - 1472*mtt*mWW^3*s^2*t^8 - 10072*ep*mtt*mWW^3*s^2*t^8 - 12889*ep^2*mtt*mWW^3*s^2*t^8 + 23092*ep^3*mtt*mWW^3*s^2*t^8 + 28391*ep^4*mtt*mWW^3*s^2*t^8 - 56606*ep^5*mtt*mWW^3*s^2*t^8 - 65032*ep^6*mtt*mWW^3*s^2*t^8 + 960*mWW^4*s^2*t^8 + 6440*ep*mWW^4*s^2*t^8 + 13913*ep^2*mWW^4*s^2*t^8 + 41224*ep^3*mWW^4*s^2*t^8 + 166153*ep^4*mWW^4*s^2*t^8 + 289894*ep^5*mWW^4*s^2*t^8 + 167560*ep^6*mWW^4*s^2*t^8 + 48*ep*mtt^3*s^3*t^8 - 352*ep^2*mtt^3*s^3*t^8 - 5844*ep^3*mtt^3*s^3*t^8 - 21428*ep^4*mtt^3*s^3*t^8 - 30984*ep^5*mtt^3*s^3*t^8 - 15840*ep^6*mtt^3*s^3*t^8 - 128*mtt^2*mWW*s^3*t^8 - 720*ep*mtt^2*mWW*s^3*t^8 - 1808*ep^2*mtt^2*mWW*s^3*t^8 - 13020*ep^3*mtt^2*mWW*s^3*t^8 - 53132*ep^4*mtt^2*mWW*s^3*t^8 - 83400*ep^5*mtt^2*mWW*s^3*t^8 - 44352*ep^6*mtt^2*mWW*s^3*t^8 + 256*mtt*mWW^2*s^3*t^8 + 1296*ep*mtt*mWW^2*s^3*t^8 + 4672*ep^2*mtt*mWW^2*s^3*t^8 + 43572*ep^3*mtt*mWW^2*s^3*t^8 + 170548*ep^4*mtt*mWW^2*s^3*t^8 + 259752*ep^5*mtt*mWW^2*s^3*t^8 + 136224*ep^6*mtt*mWW^2*s^3*t^8 - 128*mWW^3*s^3*t^8 - 624*ep*mWW^3*s^3*t^8 - 2512*ep^2*mWW^3*s^3*t^8 - 24708*ep^3*mWW^3*s^3*t^8 - 95988*ep^4*mWW^3*s^3*t^8 - 145368*ep^5*mWW^3*s^3*t^8 - 76032*ep^6*mWW^3*s^3*t^8 - 312*ep*mtt^5*t^9 - 3468*ep^2*mtt^5*t^9 - 14772*ep^3*mtt^5*t^9 - 30480*ep^4*mtt^5*t^9 - 30672*ep^5*mtt^5*t^9 - 12096*ep^6*mtt^5*t^9 - 960*ep*mtt^4*mWW*t^9 - 11064*ep^2*mtt^4*mWW*t^9 - 48972*ep^3*mtt^4*mWW*t^9 - 104748*ep^4*mtt^4*mWW*t^9 - 108792*ep^5*mtt^4*mWW*t^9 - 44064*ep^6*mtt^4*mWW*t^9 + 1854*ep*mtt^3*mWW^2*t^9 + 20568*ep^2*mtt^3*mWW^2*t^9 + 87186*ep^3*mtt^3*mWW^2*t^9 + 178224*ep^4*mtt^3*mWW^2*t^9 + 176712*ep^5*mtt^3*mWW^2*t^9 + 68256*ep^6*mtt^3*mWW^2*t^9 + 534*ep*mtt^2*mWW^3*t^9 + 6948*ep^2*mtt^2*mWW^3*t^9 + 34668*ep^3*mtt^2*mWW^3*t^9 + 82854*ep^4*mtt^2*mWW^3*t^9 + 95316*ep^5*mtt^2*mWW^3*t^9 + 42480*ep^6*mtt^2*mWW^3*t^9 - 1230*ep*mtt*mWW^4*t^9 - 14118*ep^2*mtt*mWW^4*t^9 - 62244*ep^3*mtt*mWW^4*t^9 - 132744*ep^4*mtt*mWW^4*t^9 - 137712*ep^5*mtt*mWW^4*t^9 - 55872*ep^6*mtt*mWW^4*t^9 + 114*ep*mWW^5*t^9 + 1134*ep^2*mWW^5*t^9 + 4134*ep^3*mWW^5*t^9 + 6894*ep^4*mWW^5*t^9 + 5148*ep^5*mWW^5*t^9 + 1296*ep^6*mWW^5*t^9 + 320*ep*mtt^4*s*t^9 + 6512*ep^2*mtt^4*s*t^9 + 42040*ep^3*mtt^4*s*t^9 + 116944*ep^4*mtt^4*s*t^9 + 147264*ep^5*mtt^4*s*t^9 + 69120*ep^6*mtt^4*s*t^9 + 352*mtt^3*mWW*s*t^9 + 2960*ep*mtt^3*mWW*s*t^9 + 13676*ep^2*mtt^3*mWW*s*t^9 + 58116*ep^3*mtt^3*mWW*s*t^9 + 159552*ep^4*mtt^3*mWW*s*t^9 + 212656*ep^5*mtt^3*mWW*s*t^9 + 105408*ep^6*mtt^3*mWW*s*t^9 - 288*mtt^2*mWW^2*s*t^9 - 3496*ep*mtt^2*mWW^2*s*t^9 - 34168*ep^2*mtt^2*mWW^2*s*t^9 - 197572*ep^3*mtt^2*mWW^2*s*t^9 - 546580*ep^4*mtt^2*mWW^2*s*t^9 - 693936*ep^5*mtt^2*mWW^2*s*t^9 - 328320*ep^6*mtt^2*mWW^2*s*t^9 - 480*mtt*mWW^3*s*t^9 - 3168*ep*mtt*mWW^3*s*t^9 + 1321*ep^2*mtt*mWW^3*s*t^9 + 53262*ep^3*mtt*mWW^3*s*t^9 + 149023*ep^4*mtt*mWW^3*s*t^9 + 164410*ep^5*mtt*mWW^3*s*t^9 + 65912*ep^6*mtt*mWW^3*s*t^9 + 416*mWW^4*s*t^9 + 3384*ep*mWW^4*s*t^9 + 12647*ep^2*mWW^4*s*t^9 + 44058*ep^3*mWW^4*s*t^9 + 120809*ep^4*mWW^4*s*t^9 + 169342*ep^5*mWW^4*s*t^9 + 87784*ep^6*mWW^4*s*t^9 + 56*ep*mtt^3*s^2*t^9 - 3524*ep^2*mtt^3*s^2*t^9 - 34964*ep^3*mtt^3*s^2*t^9 - 113896*ep^4*mtt^3*s^2*t^9 - 155040*ep^5*mtt^3*s^2*t^9 - 76032*ep^6*mtt^3*s^2*t^9 - 256*mtt^2*mWW*s^2*t^9 - 1736*ep*mtt^2*mWW*s^2*t^9 - 1780*ep^2*mtt^2*mWW*s^2*t^9 + 7988*ep^3*mtt^2*mWW*s^2*t^9 + 19424*ep^4*mtt^2*mWW*s^2*t^9 + 12960*ep^5*mtt^2*mWW*s^2*t^9 + 1440*ep^6*mtt^2*mWW*s^2*t^9 + 512*mtt*mWW^2*s^2*t^9 + 3304*ep*mtt*mWW^2*s^2*t^9 + 14132*ep^2*mtt*mWW^2*s^2*t^9 + 88916*ep^3*mtt*mWW^2*s^2*t^9 + 302840*ep^4*mtt*mWW^2*s^2*t^9 + 439200*ep^5*mtt*mWW^2*s^2*t^9 + 225216*ep^6*mtt*mWW^2*s^2*t^9 - 256*mWW^3*s^2*t^9 - 1624*ep*mWW^3*s^2*t^9 - 8828*ep^2*mWW^3*s^2*t^9 - 61940*ep^3*mWW^3*s^2*t^9 - 208368*ep^4*mWW^3*s^2*t^9 - 297120*ep^5*mWW^3*s^2*t^9 - 150624*ep^6*mWW^3*s^2*t^9 - 64*ep*mtt^2*s^3*t^9 + 480*ep^2*mtt^2*s^3*t^9 + 7696*ep^3*mtt^2*s^3*t^9 + 27432*ep^4*mtt^2*s^3*t^9 + 38448*ep^5*mtt^2*s^3*t^9 + 19008*ep^6*mtt^2*s^3*t^9 + 128*ep*mtt*mWW*s^3*t^9 - 960*ep^2*mtt*mWW*s^3*t^9 - 15392*ep^3*mtt*mWW*s^3*t^9 - 54864*ep^4*mtt*mWW*s^3*t^9 - 76896*ep^5*mtt*mWW*s^3*t^9 - 38016*ep^6*mtt*mWW*s^3*t^9 - 64*ep*mWW^2*s^3*t^9 + 480*ep^2*mWW^2*s^3*t^9 + 7696*ep^3*mWW^2*s^3*t^9 + 27432*ep^4*mWW^2*s^3*t^9 + 38448*ep^5*mWW^2*s^3*t^9 + 19008*ep^6*mWW^2*s^3*t^9 + 504*ep*mtt^4*t^10 + 5580*ep^2*mtt^4*t^10 + 23652*ep^3*mtt^4*t^10 + 48528*ep^4*mtt^4*t^10 + 48528*ep^5*mtt^4*t^10 + 19008*ep^6*mtt^4*t^10 + 144*ep*mtt^3*mWW*t^10 + 1872*ep^2*mtt^3*mWW*t^10 + 9228*ep^3*mtt^3*mWW*t^10 + 21492*ep^4*mtt^3*mWW*t^10 + 23784*ep^5*mtt^3*mWW*t^10 + 10080*ep^6*mtt^3*mWW*t^10 - 1512*ep*mtt^2*mWW^2*t^10 - 17052*ep^2*mtt^2*mWW^2*t^10 - 73656*ep^3*mtt^2*mWW^2*t^10 - 153588*ep^4*mtt^2*mWW^2*t^10 - 155448*ep^5*mtt^2*mWW^2*t^10 - 61344*ep^6*mtt^2*mWW^2*t^10 + 576*ep*mtt*mWW^3*t^10 + 6189*ep^2*mtt*mWW^3*t^10 + 25224*ep^3*mtt*mWW^3*t^10 + 49293*ep^4*mtt*mWW^3*t^10 + 46470*ep^5*mtt*mWW^3*t^10 + 16968*ep^6*mtt*mWW^3*t^10 + 288*ep*mWW^4*t^10 + 3411*ep^2*mWW^4*t^10 + 15552*ep^3*mWW^4*t^10 + 34275*ep^4*mWW^4*t^10 + 36666*ep^5*mWW^4*t^10 + 15288*ep^6*mWW^4*t^10 - 352*ep*mtt^3*s*t^10 - 7144*ep^2*mtt^3*s*t^10 - 45884*ep^3*mtt^3*s*t^10 - 126692*ep^4*mtt^3*s*t^10 - 158088*ep^5*mtt^3*s*t^10 - 73440*ep^6*mtt^3*s*t^10 - 128*mtt^2*mWW*s*t^10 - 608*ep*mtt^2*mWW*s*t^10 + 4456*ep^2*mtt^2*mWW*s*t^10 + 39356*ep^3*mtt^2*mWW*s*t^10 + 109348*ep^4*mtt^2*mWW*s*t^10 + 132360*ep^5*mtt^2*mWW*s*t^10 + 59616*ep^6*mtt^2*mWW*s*t^10 + 256*mtt*mWW^2*s*t^10 + 2272*ep*mtt*mWW^2*s*t^10 + 12520*ep^2*mtt*mWW^2*s*t^10 + 58940*ep^3*mtt*mWW^2*s*t^10 + 161380*ep^4*mtt*mWW^2*s*t^10 + 209544*ep^5*mtt*mWW^2*s*t^10 + 101088*ep^6*mtt*mWW^2*s*t^10 - 128*mWW^3*s*t^10 - 1312*ep*mWW^3*s*t^10 - 9832*ep^2*mWW^3*s*t^10 - 52412*ep^3*mWW^3*s*t^10 - 144036*ep^4*mWW^3*s*t^10 - 183816*ep^5*mWW^3*s*t^10 - 87264*ep^6*mWW^3*s*t^10 - 32*ep*mtt^2*s^2*t^10 + 2016*ep^2*mtt^2*s^2*t^10 + 19832*ep^3*mtt^2*s^2*t^10 + 63888*ep^4*mtt^2*s^2*t^10 + 85824*ep^5*mtt^2*s^2*t^10 + 41472*ep^6*mtt^2*s^2*t^10 + 64*ep*mtt*mWW*s^2*t^10 - 4032*ep^2*mtt*mWW*s^2*t^10 - 39664*ep^3*mtt*mWW*s^2*t^10 - 127776*ep^4*mtt*mWW*s^2*t^10 - 171648*ep^5*mtt*mWW*s^2*t^10 - 82944*ep^6*mtt*mWW*s^2*t^10 - 32*ep*mWW^2*s^2*t^10 + 2016*ep^2*mWW^2*s^2*t^10 + 19832*ep^3*mWW^2*s^2*t^10 + 63888*ep^4*mWW^2*s^2*t^10 + 85824*ep^5*mWW^2*s^2*t^10 + 41472*ep^6*mWW^2*s^2*t^10 - 360*ep*mtt^3*t^11 - 3972*ep^2*mtt^3*t^11 - 16764*ep^3*mtt^3*t^11 - 34224*ep^4*mtt^3*t^11 - 34032*ep^5*mtt^3*t^11 - 13248*ep^6*mtt^3*t^11 + 408*ep*mtt^2*mWW*t^11 + 4428*ep^2*mtt^2*mWW*t^11 + 18348*ep^3*mtt^2*mWW*t^11 + 36792*ep^4*mtt^2*mWW*t^11 + 36000*ep^5*mtt^2*mWW*t^11 + 13824*ep^6*mtt^2*mWW*t^11 + 264*ep*mtt*mWW^2*t^11 + 3060*ep^2*mtt*mWW^2*t^11 + 13596*ep^3*mtt*mWW^2*t^11 + 29088*ep^4*mtt*mWW^2*t^11 + 30096*ep^5*mtt*mWW^2*t^11 + 12096*ep^6*mtt*mWW^2*t^11 - 312*ep*mWW^3*t^11 - 3516*ep^2*mWW^3*t^11 - 15180*ep^3*mWW^3*t^11 - 31656*ep^4*mWW^3*t^11 - 32064*ep^5*mWW^3*t^11 - 12672*ep^6*mWW^3*t^11 + 128*ep*mtt^2*s*t^11 + 2592*ep^2*mtt^2*s*t^11 + 16576*ep^3*mtt^2*s*t^11 + 45480*ep^4*mtt^2*s*t^11 + 56304*ep^5*mtt^2*s*t^11 + 25920*ep^6*mtt^2*s*t^11 - 256*ep*mtt*mWW*s*t^11 - 5184*ep^2*mtt*mWW*s*t^11 - 33152*ep^3*mtt*mWW*s*t^11 - 90960*ep^4*mtt*mWW*s*t^11 - 112608*ep^5*mtt*mWW*s*t^11 - 51840*ep^6*mtt*mWW*s*t^11 + 128*ep*mWW^2*s*t^11 + 2592*ep^2*mWW^2*s*t^11 + 16576*ep^3*mWW^2*s*t^11 + 45480*ep^4*mWW^2*s*t^11 + 56304*ep^5*mWW^2*s*t^11 + 25920*ep^6*mWW^2*s*t^11 + 96*ep*mtt^2*t^12 + 1056*ep^2*mtt^2*t^12 + 4440*ep^3*mtt^2*t^12 + 9024*ep^4*mtt^2*t^12 + 8928*ep^5*mtt^2*t^12 + 3456*ep^6*mtt^2*t^12 - 192*ep*mtt*mWW*t^12 - 2112*ep^2*mtt*mWW*t^12 - 8880*ep^3*mtt*mWW*t^12 - 18048*ep^4*mtt*mWW*t^12 - 17856*ep^5*mtt*mWW*t^12 - 6912*ep^6*mtt*mWW*t^12 + 96*ep*mWW^2*t^12 + 1056*ep^2*mWW^2*t^12 + 4440*ep^3*mWW^2*t^12 + 9024*ep^4*mWW^2*t^12 + 8928*ep^5*mWW^2*t^12 + 3456*ep^6*mWW^2*t^12)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*(-mtt + mWW + s)*(mtt - t)*t*(-mWW + t)^4*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(12*ep*mtt^4*mWW^6*s^3 + 152*ep^2*mtt^4*mWW^6*s^3 + 604*ep^3*mtt^4*mWW^6*s^3 + 976*ep^4*mtt^4*mWW^6*s^3 + 560*ep^5*mtt^4*mWW^6*s^3 - 32*ep*mtt^3*mWW^7*s^3 - 372*ep^2*mtt^3*mWW^7*s^3 - 1436*ep^3*mtt^3*mWW^7*s^3 - 2304*ep^4*mtt^3*mWW^7*s^3 - 1328*ep^5*mtt^3*mWW^7*s^3 + 20*ep*mtt^2*mWW^8*s^3 + 232*ep^2*mtt^2*mWW^8*s^3 + 916*ep^3*mtt^2*mWW^8*s^3 + 1520*ep^4*mtt^2*mWW^8*s^3 + 912*ep^5*mtt^2*mWW^8*s^3 - 12*ep^2*mtt*mWW^9*s^3 - 84*ep^3*mtt*mWW^9*s^3 - 192*ep^4*mtt*mWW^9*s^3 - 144*ep^5*mtt*mWW^9*s^3 - 12*ep*mtt^3*mWW^6*s^4 - 152*ep^2*mtt^3*mWW^6*s^4 - 604*ep^3*mtt^3*mWW^6*s^4 - 976*ep^4*mtt^3*mWW^6*s^4 - 560*ep^5*mtt^3*mWW^6*s^4 + 26*ep*mtt^2*mWW^7*s^4 + 308*ep^2*mtt^2*mWW^7*s^4 + 1190*ep^3*mtt^2*mWW^7*s^4 + 1900*ep^4*mtt^2*mWW^7*s^4 + 1088*ep^5*mtt^2*mWW^7*s^4 - 12*ep*mtt*mWW^8*s^4 - 136*ep^2*mtt*mWW^8*s^4 - 516*ep^3*mtt*mWW^8*s^4 - 824*ep^4*mtt*mWW^8*s^4 - 480*ep^5*mtt*mWW^8*s^4 - 2*ep*mWW^9*s^4 - 20*ep^2*mWW^9*s^4 - 70*ep^3*mWW^9*s^4 - 100*ep^4*mWW^9*s^4 - 48*ep^5*mWW^9*s^4 - 18*mtt^6*mWW^5*s*t - 246*ep*mtt^6*mWW^5*s*t - 1296*ep^2*mtt^6*mWW^5*s*t - 3288*ep^3*mtt^6*mWW^5*s*t - 4032*ep^4*mtt^6*mWW^5*s*t - 1920*ep^5*mtt^6*mWW^5*s*t + 30*mtt^5*mWW^6*s*t + 396*ep*mtt^5*mWW^6*s*t + 2034*ep^2*mtt^5*mWW^6*s*t + 5088*ep^3*mtt^5*mWW^6*s*t + 6216*ep^4*mtt^5*mWW^6*s*t + 2976*ep^5*mtt^5*mWW^6*s*t - 6*mtt^4*mWW^7*s*t - 78*ep*mtt^4*mWW^7*s*t - 408*ep^2*mtt^4*mWW^7*s*t - 1080*ep^3*mtt^4*mWW^7*s*t - 1440*ep^4*mtt^4*mWW^7*s*t - 768*ep^5*mtt^4*mWW^7*s*t - 6*mtt^3*mWW^8*s*t - 72*ep*mtt^3*mWW^8*s*t - 330*ep^2*mtt^3*mWW^8*s*t - 720*ep^3*mtt^3*mWW^8*s*t - 744*ep^4*mtt^3*mWW^8*s*t - 288*ep^5*mtt^3*mWW^8*s*t + 48*mtt^5*mWW^5*s^2*t + 632*ep*mtt^5*mWW^5*s^2*t + 3200*ep^2*mtt^5*mWW^5*s^2*t + 7784*ep^3*mtt^5*mWW^5*s^2*t + 9136*ep^4*mtt^5*mWW^5*s^2*t + 4160*ep^5*mtt^5*mWW^5*s^2*t - 80*mtt^4*mWW^6*s^2*t - 1034*ep*mtt^4*mWW^6*s^2*t - 5100*ep^2*mtt^4*mWW^6*s^2*t - 12046*ep^3*mtt^4*mWW^6*s^2*t - 13708*ep^4*mtt^4*mWW^6*s^2*t - 6048*ep^5*mtt^4*mWW^6*s^2*t + 16*mtt^3*mWW^7*s^2*t + 176*ep*mtt^3*mWW^7*s^2*t + 686*ep^2*mtt^3*mWW^7*s^2*t + 1158*ep^3*mtt^3*mWW^7*s^2*t + 756*ep^4*mtt^3*mWW^7*s^2*t + 64*ep^5*mtt^3*mWW^7*s^2*t + 16*mtt^2*mWW^8*s^2*t + 214*ep*mtt^2*mWW^8*s^2*t + 1106*ep^2*mtt^2*mWW^8*s^2*t + 2792*ep^3*mtt^2*mWW^8*s^2*t + 3456*ep^4*mtt^2*mWW^8*s^2*t + 1680*ep^5*mtt^2*mWW^8*s^2*t + 12*ep*mtt*mWW^9*s^2*t + 120*ep^2*mtt*mWW^9*s^2*t + 396*ep^3*mtt*mWW^9*s^2*t + 528*ep^4*mtt*mWW^9*s^2*t + 240*ep^5*mtt*mWW^9*s^2*t - 42*mtt^4*mWW^5*s^3*t - 622*ep*mtt^4*mWW^5*s^3*t - 3752*ep^2*mtt^4*mWW^5*s^3*t - 10720*ep^3*mtt^4*mWW^5*s^3*t - 14416*ep^4*mtt^4*mWW^5*s^3*t - 7360*ep^5*mtt^4*mWW^5*s^3*t + 70*mtt^3*mWW^6*s^3*t + 1108*ep*mtt^3*mWW^6*s^3*t + 6846*ep^2*mtt^3*mWW^6*s^3*t + 19832*ep^3*mtt^3*mWW^6*s^3*t + 27076*ep^4*mtt^3*mWW^6*s^3*t + 14096*ep^5*mtt^3*mWW^6*s^3*t - 14*mtt^2*mWW^7*s^3*t - 233*ep*mtt^2*mWW^7*s^3*t - 1546*ep^2*mtt^2*mWW^7*s^3*t - 4989*ep^3*mtt^2*mWW^7*s^3*t - 7774*ep^4*mtt^2*mWW^7*s^3*t - 4664*ep^5*mtt^2*mWW^7*s^3*t - 14*mtt*mWW^8*s^3*t - 233*ep*mtt*mWW^8*s^3*t - 1380*ep^2*mtt*mWW^8*s^3*t - 3647*ep^3*mtt*mWW^8*s^3*t - 4358*ep^4*mtt*mWW^8*s^3*t - 1896*ep^5*mtt*mWW^8*s^3*t - 8*ep*mWW^9*s^3*t - 60*ep^2*mWW^9*s^3*t - 140*ep^3*mWW^9*s^3*t - 96*ep^4*mWW^9*s^3*t + 16*ep^5*mWW^9*s^3*t + 12*mtt^3*mWW^5*s^4*t + 236*ep*mtt^3*mWW^5*s^4*t + 1848*ep^2*mtt^3*mWW^5*s^4*t + 6224*ep^3*mtt^3*mWW^5*s^4*t + 9312*ep^4*mtt^3*mWW^5*s^4*t + 5120*ep^5*mtt^3*mWW^5*s^4*t - 20*mtt^2*mWW^6*s^4*t - 428*ep*mtt^2*mWW^6*s^4*t - 3344*ep^2*mtt^2*mWW^6*s^4*t - 11160*ep^3*mtt^2*mWW^6*s^4*t - 16640*ep^4*mtt^2*mWW^6*s^4*t - 9184*ep^5*mtt^2*mWW^6*s^4*t + 4*mtt*mWW^7*s^4*t + 112*ep*mtt*mWW^7*s^4*t + 928*ep^2*mtt*mWW^7*s^4*t + 3180*ep^3*mtt*mWW^7*s^4*t + 4912*ep^4*mtt*mWW^7*s^4*t + 2864*ep^5*mtt*mWW^7*s^4*t + 4*mWW^8*s^4*t + 80*ep*mWW^8*s^4*t + 568*ep^2*mWW^8*s^4*t + 1756*ep^3*mWW^8*s^4*t + 2416*ep^4*mWW^8*s^4*t + 1200*ep^5*mWW^8*s^4*t - 18*mtt^7*mWW^4*t^2 - 246*ep*mtt^7*mWW^4*t^2 - 1296*ep^2*mtt^7*mWW^4*t^2 - 3288*ep^3*mtt^7*mWW^4*t^2 - 4032*ep^4*mtt^7*mWW^4*t^2 - 1920*ep^5*mtt^7*mWW^4*t^2 + 30*mtt^6*mWW^5*t^2 + 396*ep*mtt^6*mWW^5*t^2 + 2034*ep^2*mtt^6*mWW^5*t^2 + 5088*ep^3*mtt^6*mWW^5*t^2 + 6216*ep^4*mtt^6*mWW^5*t^2 + 2976*ep^5*mtt^6*mWW^5*t^2 - 6*mtt^5*mWW^6*t^2 - 78*ep*mtt^5*mWW^6*t^2 - 408*ep^2*mtt^5*mWW^6*t^2 - 1080*ep^3*mtt^5*mWW^6*t^2 - 1440*ep^4*mtt^5*mWW^6*t^2 - 768*ep^5*mtt^5*mWW^6*t^2 - 6*mtt^4*mWW^7*t^2 - 72*ep*mtt^4*mWW^7*t^2 - 330*ep^2*mtt^4*mWW^7*t^2 - 720*ep^3*mtt^4*mWW^7*t^2 - 744*ep^4*mtt^4*mWW^7*t^2 - 288*ep^5*mtt^4*mWW^7*t^2 + 66*mtt^6*mWW^4*s*t^2 + 878*ep*mtt^6*mWW^4*s*t^2 + 4472*ep^2*mtt^6*mWW^4*s*t^2 + 10888*ep^3*mtt^6*mWW^4*s*t^2 + 12736*ep^4*mtt^6*mWW^4*s*t^2 + 5760*ep^5*mtt^6*mWW^4*s*t^2 + 40*mtt^5*mWW^5*s*t^2 + 544*ep*mtt^5*mWW^5*s*t^2 + 2950*ep^2*mtt^5*mWW^5*s*t^2 + 7950*ep^3*mtt^5*mWW^5*s*t^2 + 10540*ep^4*mtt^5*mWW^5*s*t^2 + 5456*ep^5*mtt^5*mWW^5*s*t^2 - 236*mtt^4*mWW^6*s*t^2 - 3054*ep*mtt^4*mWW^6*s*t^2 - 15416*ep^2*mtt^4*mWW^6*s*t^2 - 38038*ep^3*mtt^4*mWW^6*s*t^2 - 46004*ep^4*mtt^4*mWW^6*s*t^2 - 21872*ep^5*mtt^4*mWW^6*s*t^2 + 88*mtt^3*mWW^7*s*t^2 + 1114*ep*mtt^3*mWW^7*s*t^2 + 5550*ep^2*mtt^3*mWW^7*s*t^2 + 13700*ep^3*mtt^3*mWW^7*s*t^2 + 16832*ep^4*mtt^3*mWW^7*s*t^2 + 8256*ep^5*mtt^3*mWW^7*s*t^2 + 42*mtt^2*mWW^8*s*t^2 + 518*ep*mtt^2*mWW^8*s*t^2 + 2456*ep^2*mtt^2*mWW^8*s*t^2 + 5584*ep^3*mtt^2*mWW^8*s*t^2 + 6064*ep^4*mtt^2*mWW^8*s*t^2 + 2496*ep^5*mtt^2*mWW^8*s*t^2 - 102*mtt^5*mWW^4*s^2*t^2 - 1250*ep*mtt^5*mWW^4*s^2*t^2 - 5760*ep^2*mtt^5*mWW^4*s^2*t^2 - 12360*ep^3*mtt^5*mWW^4*s^2*t^2 - 12288*ep^4*mtt^5*mWW^4*s^2*t^2 - 4480*ep^5*mtt^5*mWW^4*s^2*t^2 - 110*mtt^4*mWW^5*s^2*t^2 - 1834*ep*mtt^4*mWW^5*s^2*t^2 - 11850*ep^2*mtt^4*mWW^5*s^2*t^2 - 36102*ep^3*mtt^4*mWW^5*s^2*t^2 - 51852*ep^4*mtt^4*mWW^5*s^2*t^2 - 28288*ep^5*mtt^4*mWW^5*s^2*t^2 + 454*mtt^3*mWW^6*s^2*t^2 + 6427*ep*mtt^3*mWW^6*s^2*t^2 + 35374*ep^2*mtt^3*mWW^6*s^2*t^2 + 94051*ep^3*mtt^3*mWW^6*s^2*t^2 + 121098*ep^4*mtt^3*mWW^6*s^2*t^2 + 60696*ep^5*mtt^3*mWW^6*s^2*t^2 - 170*mtt^2*mWW^7*s^2*t^2 - 2239*ep*mtt^2*mWW^7*s^2*t^2 - 11512*ep^2*mtt^2*mWW^7*s^2*t^2 - 29481*ep^3*mtt^2*mWW^7*s^2*t^2 - 37870*ep^4*mtt^2*mWW^7*s^2*t^2 - 19512*ep^5*mtt^2*mWW^7*s^2*t^2 - 72*mtt*mWW^8*s^2*t^2 - 1068*ep*mtt*mWW^8*s^2*t^2 - 5988*ep^2*mtt*mWW^8*s^2*t^2 - 15544*ep^3*mtt*mWW^8*s^2*t^2 - 18704*ep^4*mtt*mWW^8*s^2*t^2 - 8368*ep^5*mtt*mWW^8*s^2*t^2 - 12*ep*mWW^9*s^2*t^2 - 120*ep^2*mWW^9*s^2*t^2 - 396*ep^3*mWW^9*s^2*t^2 - 528*ep^4*mWW^9*s^2*t^2 - 240*ep^5*mWW^9*s^2*t^2 + 78*mtt^4*mWW^4*s^3*t^2 + 994*ep*mtt^4*mWW^4*s^3*t^2 + 5424*ep^2*mtt^4*mWW^4*s^3*t^2 + 14416*ep^3*mtt^4*mWW^4*s^3*t^2 + 18240*ep^4*mtt^4*mWW^4*s^3*t^2 + 8800*ep^5*mtt^4*mWW^4*s^3*t^2 + 16*mtt^3*mWW^5*s^3*t^2 + 406*ep*mtt^3*mWW^5*s^3*t^2 + 3054*ep^2*mtt^3*mWW^5*s^3*t^2 + 9760*ep^3*mtt^3*mWW^5*s^3*t^2 + 13884*ep^4*mtt^3*mWW^5*s^3*t^2 + 7232*ep^5*mtt^3*mWW^5*s^3*t^2 - 236*mtt^2*mWW^6*s^3*t^2 - 3770*ep*mtt^2*mWW^6*s^3*t^2 - 23014*ep^2*mtt^2*mWW^6*s^3*t^2 - 65052*ep^3*mtt^2*mWW^6*s^3*t^2 - 85660*ep^4*mtt^2*mWW^6*s^3*t^2 - 42560*ep^5*mtt^2*mWW^6*s^3*t^2 + 112*mtt*mWW^7*s^3*t^2 + 1793*ep*mtt*mWW^7*s^3*t^2 + 10948*ep^2*mtt*mWW^7*s^3*t^2 + 31373*ep^3*mtt*mWW^7*s^3*t^2 + 42498*ep^4*mtt*mWW^7*s^3*t^2 + 22024*ep^5*mtt*mWW^7*s^3*t^2 + 30*mWW^8*s^3*t^2 + 517*ep*mWW^8*s^3*t^2 + 3048*ep^2*mWW^8*s^3*t^2 + 7823*ep^3*mWW^8*s^3*t^2 + 8878*ep^4*mWW^8*s^3*t^2 + 3544*ep^5*mWW^8*s^3*t^2 - 24*mtt^3*mWW^4*s^4*t^2 - 376*ep*mtt^3*mWW^4*s^4*t^2 - 2840*ep^2*mtt^3*mWW^4*s^4*t^2 - 9656*ep^3*mtt^3*mWW^4*s^4*t^2 - 14656*ep^4*mtt^3*mWW^4*s^4*t^2 - 8160*ep^5*mtt^3*mWW^4*s^4*t^2 + 24*mtt^2*mWW^5*s^4*t^2 + 428*ep*mtt^2*mWW^5*s^4*t^2 + 3328*ep^2*mtt^2*mWW^5*s^4*t^2 + 11404*ep^3*mtt^2*mWW^5*s^4*t^2 + 17528*ep^4*mtt^2*mWW^5*s^4*t^2 + 9984*ep^5*mtt^2*mWW^5*s^4*t^2 + 24*mtt*mWW^6*s^4*t^2 + 376*ep*mtt*mWW^6*s^4*t^2 + 2488*ep^2*mtt*mWW^6*s^4*t^2 + 7512*ep^3*mtt*mWW^6*s^4*t^2 + 10160*ep^4*mtt*mWW^6*s^4*t^2 + 4928*ep^5*mtt*mWW^6*s^4*t^2 - 24*mWW^7*s^4*t^2 - 428*ep*mWW^7*s^4*t^2 - 2976*ep^2*mWW^7*s^4*t^2 - 9260*ep^3*mWW^7*s^4*t^2 - 13032*ep^4*mWW^7*s^4*t^2 - 6752*ep^5*mWW^7*s^4*t^2 + 168*mtt^6*mWW^4*t^3 + 2220*ep*mtt^6*mWW^4*t^3 + 11352*ep^2*mtt^6*mWW^4*t^3 + 28080*ep^3*mtt^6*mWW^4*t^3 + 33696*ep^4*mtt^6*mWW^4*t^3 + 15744*ep^5*mtt^6*mWW^4*t^3 - 288*mtt^5*mWW^5*t^3 - 3708*ep*mtt^5*mWW^5*t^3 - 18576*ep^2*mtt^5*mWW^5*t^3 - 45360*ep^3*mtt^5*mWW^5*t^3 - 54144*ep^4*mtt^5*mWW^5*t^3 - 25344*ep^5*mtt^5*mWW^5*t^3 + 72*mtt^4*mWW^6*t^3 + 906*ep*mtt^4*mWW^6*t^3 + 4518*ep^2*mtt^4*mWW^6*t^3 + 11256*ep^3*mtt^4*mWW^6*t^3 + 14040*ep^4*mtt^4*mWW^6*t^3 + 7008*ep^5*mtt^4*mWW^6*t^3 + 48*mtt^3*mWW^7*t^3 + 582*ep*mtt^3*mWW^7*t^3 + 2706*ep^2*mtt^3*mWW^7*t^3 + 6024*ep^3*mtt^3*mWW^7*t^3 + 6408*ep^4*mtt^3*mWW^7*t^3 + 2592*ep^5*mtt^3*mWW^7*t^3 + 6*mtt^6*mWW^3*s*t^3 + 202*ep*mtt^6*mWW^3*s*t^3 + 1832*ep^2*mtt^6*mWW^3*s*t^3 + 6936*ep^3*mtt^6*mWW^3*s*t^3 + 11584*ep^4*mtt^6*mWW^3*s*t^3 + 7040*ep^5*mtt^6*mWW^3*s*t^3 - 812*mtt^5*mWW^4*s*t^3 - 10820*ep*mtt^5*mWW^4*s*t^3 - 56258*ep^2*mtt^5*mWW^4*s*t^3 - 142774*ep^3*mtt^5*mWW^4*s*t^3 - 177072*ep^4*mtt^5*mWW^4*s*t^3 - 85984*ep^5*mtt^5*mWW^4*s*t^3 + 1002*mtt^4*mWW^5*s*t^3 + 13060*ep*mtt^4*mWW^5*s*t^3 + 66338*ep^2*mtt^4*mWW^5*s*t^3 + 164616*ep^3*mtt^4*mWW^5*s*t^3 + 200440*ep^4*mtt^4*mWW^5*s*t^3 + 96224*ep^5*mtt^4*mWW^5*s*t^3 + 342*mtt^3*mWW^6*s*t^3 + 4284*ep*mtt^3*mWW^6*s*t^3 + 20620*ep^2*mtt^3*mWW^6*s*t^3 + 47458*ep^3*mtt^3*mWW^6*s*t^3 + 51848*ep^4*mtt^3*mWW^6*s*t^3 + 21248*ep^5*mtt^3*mWW^6*s*t^3 - 472*mtt^2*mWW^7*s*t^3 - 5885*ep*mtt^2*mWW^7*s*t^3 - 28496*ep^2*mtt^2*mWW^7*s*t^3 - 67165*ep^3*mtt^2*mWW^7*s*t^3 - 77198*ep^4*mtt^2*mWW^7*s*t^3 - 34664*ep^5*mtt^2*mWW^7*s*t^3 - 66*mtt*mWW^8*s*t^3 - 829*ep*mtt*mWW^8*s*t^3 - 4000*ep^2*mtt*mWW^8*s*t^3 - 9239*ep^3*mtt*mWW^8*s*t^3 - 10178*ep^4*mtt*mWW^8*s*t^3 - 4248*ep^5*mtt*mWW^8*s*t^3 - 24*mtt^5*mWW^3*s^2*t^3 - 568*ep*mtt^5*mWW^3*s^2*t^3 - 4408*ep^2*mtt^5*mWW^3*s^2*t^3 - 15144*ep^3*mtt^5*mWW^3*s^2*t^3 - 23696*ep^4*mtt^5*mWW^3*s^2*t^3 - 13760*ep^5*mtt^5*mWW^3*s^2*t^3 + 1136*mtt^4*mWW^4*s^2*t^3 + 15812*ep*mtt^4*mWW^4*s^2*t^3 + 85624*ep^2*mtt^4*mWW^4*s^2*t^3 + 223308*ep^3*mtt^4*mWW^4*s^2*t^3 + 280780*ep^4*mtt^4*mWW^4*s^2*t^3 + 136784*ep^5*mtt^4*mWW^4*s^2*t^3 - 1424*mtt^3*mWW^5*s^2*t^3 - 19289*ep*mtt^3*mWW^5*s^2*t^3 - 100738*ep^2*mtt^3*mWW^5*s^2*t^3 - 253067*ep^3*mtt^3*mWW^5*s^2*t^3 - 307606*ep^4*mtt^3*mWW^5*s^2*t^3 - 145848*ep^5*mtt^3*mWW^5*s^2*t^3 - 408*mtt^2*mWW^6*s^2*t^3 - 6153*ep*mtt^2*mWW^6*s^2*t^3 - 35530*ep^2*mtt^2*mWW^6*s^2*t^3 - 95431*ep^3*mtt^2*mWW^6*s^2*t^3 - 119278*ep^4*mtt^2*mWW^6*s^2*t^3 - 55864*ep^5*mtt^2*mWW^6*s^2*t^3 + 664*mtt*mWW^7*s^2*t^3 + 9224*ep*mtt*mWW^7*s^2*t^3 + 49270*ep^2*mtt*mWW^7*s^2*t^3 + 125482*ep^3*mtt*mWW^7*s^2*t^3 + 152752*ep^4*mtt*mWW^7*s^2*t^3 + 71520*ep^5*mtt*mWW^7*s^2*t^3 + 56*mWW^8*s^2*t^3 + 854*ep*mWW^8*s^2*t^3 + 4882*ep^2*mWW^8*s^2*t^3 + 12752*ep^3*mWW^8*s^2*t^3 + 15248*ep^4*mWW^8*s^2*t^3 + 6688*ep^5*mWW^8*s^2*t^3 + 30*mtt^4*mWW^3*s^3*t^3 + 602*ep*mtt^4*mWW^3*s^3*t^3 + 3560*ep^2*mtt^4*mWW^3*s^3*t^3 + 9536*ep^3*mtt^4*mWW^3*s^3*t^3 + 12208*ep^4*mtt^4*mWW^3*s^3*t^3 + 6080*ep^5*mtt^4*mWW^3*s^3*t^3 - 544*mtt^3*mWW^4*s^3*t^3 - 8026*ep*mtt^3*mWW^4*s^3*t^3 - 46090*ep^2*mtt^3*mWW^4*s^3*t^3 - 125016*ep^3*mtt^3*mWW^4*s^3*t^3 - 160404*ep^4*mtt^3*mWW^4*s^3*t^3 - 78544*ep^5*mtt^3*mWW^4*s^3*t^3 + 748*mtt^2*mWW^5*s^3*t^3 + 11176*ep*mtt^2*mWW^5*s^3*t^3 + 64946*ep^2*mtt^2*mWW^5*s^3*t^3 + 177914*ep^3*mtt^2*mWW^5*s^3*t^3 + 230400*ep^4*mtt^2*mWW^5*s^3*t^3 + 113952*ep^5*mtt^2*mWW^5*s^3*t^3 + 16*mtt*mWW^6*s^3*t^3 + 320*ep*mtt*mWW^6*s^3*t^3 + 1566*ep^2*mtt*mWW^6*s^3*t^3 + 1194*ep^3*mtt*mWW^6*s^3*t^3 - 4960*ep^4*mtt*mWW^6*s^3*t^3 - 6752*ep^5*mtt*mWW^6*s^3*t^3 - 250*mWW^7*s^3*t^3 - 3952*ep*mWW^7*s^3*t^3 - 22902*ep^2*mWW^7*s^3*t^3 - 60268*ep^3*mWW^7*s^3*t^3 - 72924*ep^4*mWW^7*s^3*t^3 - 32816*ep^5*mWW^7*s^3*t^3 - 12*mtt^3*mWW^3*s^4*t^3 - 236*ep*mtt^3*mWW^3*s^4*t^3 - 984*ep^2*mtt^3*mWW^3*s^4*t^3 - 1328*ep^3*mtt^3*mWW^3*s^4*t^3 - 96*ep^4*mtt^3*mWW^3*s^4*t^3 + 640*ep^5*mtt^3*mWW^3*s^4*t^3 + 52*mtt^2*mWW^4*s^4*t^3 + 796*ep*mtt^2*mWW^4*s^4*t^3 + 4568*ep^2*mtt^2*mWW^4*s^4*t^3 + 12256*ep^3*mtt^2*mWW^4*s^4*t^3 + 15456*ep^4*mtt^2*mWW^4*s^4*t^3 + 7360*ep^5*mtt^2*mWW^4*s^4*t^3 - 68*mtt*mWW^5*s^4*t^3 - 1020*ep*mtt*mWW^5*s^4*t^3 - 7000*ep^2*mtt*mWW^5*s^4*t^3 - 22296*ep^3*mtt*mWW^5*s^4*t^3 - 32256*ep^4*mtt*mWW^5*s^4*t^3 - 17184*ep^5*mtt*mWW^5*s^4*t^3 + 28*mWW^6*s^4*t^3 + 460*ep*mWW^6*s^4*t^3 + 3416*ep^2*mWW^6*s^4*t^3 + 11368*ep^3*mWW^6*s^4*t^3 + 16896*ep^4*mWW^6*s^4*t^3 + 9184*ep^5*mWW^6*s^4*t^3 + 18*mtt^7*mWW^2*t^4 + 246*ep*mtt^7*mWW^2*t^4 + 1296*ep^2*mtt^7*mWW^2*t^4 + 3288*ep^3*mtt^7*mWW^2*t^4 + 4032*ep^4*mtt^7*mWW^2*t^4 + 1920*ep^5*mtt^7*mWW^2*t^4 - 354*mtt^6*mWW^3*t^4 - 4356*ep*mtt^6*mWW^3*t^4 - 20802*ep^2*mtt^6*mWW^3*t^4 - 48396*ep^3*mtt^6*mWW^3*t^4 - 55056*ep^4*mtt^6*mWW^3*t^4 - 24576*ep^5*mtt^6*mWW^3*t^4 + 30*mtt^5*mWW^4*t^4 - 48*ep*mtt^5*mWW^4*t^4 - 2190*ep^2*mtt^5*mWW^4*t^4 - 9156*ep^3*mtt^5*mWW^4*t^4 - 14256*ep^4*mtt^5*mWW^4*t^4 - 7680*ep^5*mtt^5*mWW^4*t^4 + 822*mtt^4*mWW^5*t^4 + 10446*ep*mtt^4*mWW^5*t^4 + 51492*ep^2*mtt^4*mWW^5*t^4 + 123300*ep^3*mtt^4*mWW^5*t^4 + 143832*ep^4*mtt^4*mWW^5*t^4 + 65568*ep^5*mtt^4*mWW^5*t^4 - 408*mtt^3*mWW^6*t^4 - 4965*ep*mtt^3*mWW^6*t^4 - 23580*ep^2*mtt^3*mWW^6*t^4 - 55053*ep^3*mtt^3*mWW^6*t^4 - 63510*ep^4*mtt^3*mWW^6*t^4 - 29064*ep^5*mtt^3*mWW^6*t^4 - 108*mtt^2*mWW^7*t^4 - 1323*ep*mtt^2*mWW^7*t^4 - 6216*ep^2*mtt^2*mWW^7*t^4 - 13983*ep^3*mtt^2*mWW^7*t^4 - 15042*ep^4*mtt^2*mWW^7*t^4 - 6168*ep^5*mtt^2*mWW^7*t^4 - 78*mtt^6*mWW^2*s*t^4 - 1066*ep*mtt^6*mWW^2*s*t^4 - 5616*ep^2*mtt^6*mWW^2*s*t^4 - 14248*ep^3*mtt^6*mWW^2*s*t^4 - 17472*ep^4*mtt^6*mWW^2*s*t^4 - 8320*ep^5*mtt^6*mWW^2*s*t^4 + 1484*mtt^5*mWW^3*s*t^4 + 18496*ep*mtt^5*mWW^3*s*t^4 + 88578*ep^2*mtt^5*mWW^3*s*t^4 + 203814*ep^3*mtt^5*mWW^3*s*t^4 + 226180*ep^4*mtt^5*mWW^3*s*t^4 + 97328*ep^5*mtt^5*mWW^3*s*t^4 - 98*mtt^4*mWW^4*s*t^4 + 30*ep*mtt^4*mWW^4*s*t^4 + 7978*ep^2*mtt^4*mWW^4*s*t^4 + 41358*ep^3*mtt^4*mWW^4*s*t^4 + 76988*ep^4*mtt^4*mWW^4*s*t^4 + 48784*ep^5*mtt^4*mWW^4*s*t^4 - 3180*mtt^3*mWW^5*s*t^4 - 40986*ep*mtt^3*mWW^5*s*t^4 - 205642*ep^2*mtt^3*mWW^5*s*t^4 - 503048*ep^3*mtt^3*mWW^5*s*t^4 - 601440*ep^4*mtt^3*mWW^5*s*t^4 - 281984*ep^5*mtt^3*mWW^5*s*t^4 + 1138*mtt^2*mWW^6*s*t^4 + 14292*ep*mtt^2*mWW^6*s*t^4 + 70050*ep^2*mtt^2*mWW^6*s*t^4 + 168456*ep^3*mtt^2*mWW^6*s*t^4 + 199960*ep^4*mtt^2*mWW^6*s*t^4 + 94304*ep^5*mtt^2*mWW^6*s*t^4 + 704*mtt*mWW^7*s*t^4 + 8791*ep*mtt*mWW^7*s*t^4 + 42418*ep^2*mtt*mWW^7*s*t^4 + 98873*ep^3*mtt*mWW^7*s*t^4 + 111286*ep^4*mtt*mWW^7*s*t^4 + 48328*ep^5*mtt*mWW^7*s*t^4 + 30*mWW^8*s*t^4 + 383*ep*mWW^8*s*t^4 + 1874*ep^2*mWW^8*s*t^4 + 4375*ep^3*mWW^8*s*t^4 + 4858*ep^4*mWW^8*s*t^4 + 2040*ep^5*mWW^8*s*t^4 + 126*mtt^5*mWW^2*s^2*t^4 + 1746*ep*mtt^5*mWW^2*s^2*t^4 + 9304*ep^2*mtt^5*mWW^2*s^2*t^4 + 23816*ep^3*mtt^5*mWW^2*s^2*t^4 + 29408*ep^4*mtt^5*mWW^2*s^2*t^4 + 14080*ep^5*mtt^5*mWW^2*s^2*t^4 - 1930*mtt^4*mWW^3*s^2*t^4 - 25566*ep*mtt^4*mWW^3*s^2*t^4 - 130462*ep^2*mtt^4*mWW^3*s^2*t^4 - 317938*ep^3*mtt^4*mWW^3*s^2*t^4 - 371108*ep^4*mtt^4*mWW^3*s^2*t^4 - 166992*ep^5*mtt^4*mWW^3*s^2*t^4 + 760*mtt^3*mWW^4*s^2*t^4 + 9205*ep*mtt^3*mWW^4*s^2*t^4 + 41170*ep^2*mtt^3*mWW^4*s^2*t^4 + 84871*ep^3*mtt^3*mWW^4*s^2*t^4 + 80846*ep^4*mtt^3*mWW^4*s^2*t^4 + 28424*ep^5*mtt^3*mWW^4*s^2*t^4 + 3256*mtt^2*mWW^5*s^2*t^4 + 44737*ep*mtt^2*mWW^5*s^2*t^4 + 236758*ep^2*mtt^2*mWW^5*s^2*t^4 + 596695*ep^3*mtt^2*mWW^5*s^2*t^4 + 717870*ep^4*mtt^2*mWW^5*s^2*t^4 + 332040*ep^5*mtt^2*mWW^5*s^2*t^4 - 1702*mtt*mWW^6*s^2*t^4 - 22721*ep*mtt*mWW^6*s^2*t^4 - 116406*ep^2*mtt*mWW^6*s^2*t^4 - 285245*ep^3*mtt*mWW^6*s^2*t^4 - 336098*ep^4*mtt*mWW^6*s^2*t^4 - 153560*ep^5*mtt*mWW^6*s^2*t^4 - 510*mWW^7*s^2*t^4 - 7161*ep*mWW^7*s^2*t^4 - 38444*ep^2*mWW^7*s^2*t^4 - 97159*ep^3*mWW^7*s^2*t^4 - 115638*ep^4*mWW^7*s^2*t^4 - 52072*ep^5*mWW^7*s^2*t^4 - 90*mtt^4*mWW^2*s^3*t^4 - 1314*ep*mtt^4*mWW^2*s^3*t^4 - 7112*ep^2*mtt^4*mWW^2*s^3*t^4 - 18220*ep^3*mtt^4*mWW^2*s^3*t^4 - 22384*ep^4*mtt^4*mWW^2*s^3*t^4 - 10640*ep^5*mtt^4*mWW^2*s^3*t^4 + 824*mtt^3*mWW^3*s^3*t^4 + 11646*ep*mtt^3*mWW^3*s^3*t^4 + 64414*ep^2*mtt^3*mWW^3*s^3*t^4 + 169128*ep^3*mtt^3*mWW^3*s^3*t^4 + 210932*ep^4*mtt^3*mWW^3*s^3*t^4 + 100736*ep^5*mtt^3*mWW^3*s^3*t^4 - 620*mtt^2*mWW^4*s^3*t^4 - 8850*ep*mtt^2*mWW^4*s^3*t^4 - 49642*ep^2*mtt^2*mWW^4*s^3*t^4 - 133372*ep^3*mtt^2*mWW^4*s^3*t^4 - 171764*ep^4*mtt^2*mWW^4*s^3*t^4 - 85408*ep^5*mtt^2*mWW^4*s^3*t^4 - 872*mtt*mWW^5*s^3*t^4 - 12920*ep*mtt*mWW^5*s^3*t^4 - 72202*ep^2*mtt*mWW^5*s^3*t^4 - 185142*ep^3*mtt*mWW^5*s^3*t^4 - 219032*ep^4*mtt*mWW^5*s^3*t^4 - 96432*ep^5*mtt*mWW^5*s^3*t^4 + 758*mWW^6*s^3*t^4 + 11318*ep*mWW^6*s^3*t^4 + 63462*ep^2*mWW^6*s^3*t^4 + 164246*ep^3*mWW^6*s^3*t^4 + 197928*ep^4*mWW^6*s^3*t^4 + 89824*ep^5*mWW^6*s^3*t^4 + 24*mtt^3*mWW^2*s^4*t^4 + 388*ep*mtt^3*mWW^2*s^4*t^4 + 2128*ep^2*mtt^3*mWW^2*s^4*t^4 + 5364*ep^3*mtt^3*mWW^2*s^4*t^4 + 6416*ep^4*mtt^3*mWW^2*s^4*t^4 + 2960*ep^5*mtt^3*mWW^2*s^4*t^4 - 24*mtt^2*mWW^3*s^4*t^4 - 310*ep*mtt^2*mWW^3*s^4*t^4 - 2100*ep^2*mtt^2*mWW^3*s^4*t^4 - 6882*ep^3*mtt^2*mWW^3*s^4*t^4 - 10308*ep^4*mtt^2*mWW^3*s^4*t^4 - 5696*ep^5*mtt^2*mWW^3*s^4*t^4 - 24*mtt*mWW^4*s^4*t^4 - 460*ep*mtt*mWW^4*s^4*t^4 - 1680*ep^2*mtt*mWW^4*s^4*t^4 - 1236*ep^3*mtt*mWW^4*s^4*t^4 + 2376*ep^4*mtt*mWW^4*s^4*t^4 + 2848*ep^5*mtt*mWW^4*s^4*t^4 + 24*mWW^5*s^4*t^4 + 382*ep*mWW^5*s^4*t^4 + 1652*ep^2*mWW^5*s^4*t^4 + 2754*ep^3*mWW^5*s^4*t^4 + 1516*ep^4*mWW^5*s^4*t^4 - 112*ep^5*mWW^5*s^4*t^4 + 372*mtt^6*mWW^2*t^5 + 4224*ep*mtt^6*mWW^2*t^5 + 18408*ep^2*mtt^6*mWW^2*t^5 + 38808*ep^3*mtt^6*mWW^2*t^5 + 39792*ep^4*mtt^6*mWW^2*t^5 + 15936*ep^5*mtt^6*mWW^2*t^5 + 792*mtt^5*mWW^3*t^5 + 10044*ep*mtt^5*mWW^3*t^5 + 49356*ep^2*mtt^5*mWW^3*t^5 + 117684*ep^3*mtt^5*mWW^3*t^5 + 136584*ep^4*mtt^5*mWW^3*t^5 + 61920*ep^5*mtt^5*mWW^3*t^5 - 1656*mtt^4*mWW^4*t^5 - 19458*ep*mtt^4*mWW^4*t^5 - 88470*ep^2*mtt^4*mWW^4*t^5 - 196164*ep^3*mtt^4*mWW^4*t^5 - 213408*ep^4*mtt^4*mWW^4*t^5 - 91584*ep^5*mtt^4*mWW^4*t^5 - 456*mtt^3*mWW^5*t^5 - 6279*ep*mtt^3*mWW^5*t^5 - 33006*ep^2*mtt^3*mWW^5*t^5 - 82617*ep^3*mtt^3*mWW^5*t^5 - 98838*ep^4*mtt^3*mWW^5*t^5 - 45384*ep^5*mtt^3*mWW^5*t^5 + 852*mtt^2*mWW^6*t^5 + 10281*ep*mtt^2*mWW^6*t^5 + 48078*ep^2*mtt^2*mWW^6*t^5 + 109515*ep^3*mtt^2*mWW^6*t^5 + 122034*ep^4*mtt^2*mWW^6*t^5 + 53400*ep^5*mtt^2*mWW^6*t^5 + 96*mtt*mWW^7*t^5 + 1188*ep*mtt*mWW^7*t^5 + 5634*ep^2*mtt*mWW^7*t^5 + 12774*ep^3*mtt*mWW^7*t^5 + 13836*ep^4*mtt*mWW^7*t^5 + 5712*ep^5*mtt*mWW^7*t^5 - 1366*mtt^5*mWW^2*s*t^5 - 16652*ep*mtt^5*mWW^2*s*t^5 - 78268*ep^2*mtt^5*mWW^2*s*t^5 - 177734*ep^3*mtt^5*mWW^2*s*t^5 - 195624*ep^4*mtt^5*mWW^2*s*t^5 - 83776*ep^5*mtt^5*mWW^2*s*t^5 - 2316*mtt^4*mWW^3*s*t^5 - 29374*ep*mtt^4*mWW^3*s*t^5 - 143266*ep^2*mtt^4*mWW^3*s*t^5 - 335776*ep^3*mtt^4*mWW^3*s*t^5 - 379448*ep^4*mtt^4*mWW^3*s*t^5 - 166240*ep^5*mtt^4*mWW^3*s*t^5 + 5594*mtt^3*mWW^4*s*t^5 + 68566*ep*mtt^3*mWW^4*s*t^5 + 322380*ep^2*mtt^3*mWW^4*s*t^5 + 727244*ep^3*mtt^3*mWW^4*s*t^5 + 790256*ep^4*mtt^3*mWW^4*s*t^5 + 332800*ep^5*mtt^3*mWW^4*s*t^5 + 910*mtt^2*mWW^5*s*t^5 + 12842*ep*mtt^2*mWW^5*s*t^5 + 70574*ep^2*mtt^2*mWW^5*s*t^5 + 187998*ep^3*mtt^2*mWW^5*s*t^5 + 241684*ep^4*mtt^2*mWW^5*s*t^5 + 119792*ep^5*mtt^2*mWW^5*s*t^5 - 2508*mtt*mWW^6*s*t^5 - 31320*ep*mtt*mWW^6*s*t^5 - 151516*ep^2*mtt*mWW^6*s*t^5 - 355724*ep^3*mtt*mWW^6*s*t^5 - 406428*ep^4*mtt*mWW^6*s*t^5 - 181424*ep^5*mtt*mWW^6*s*t^5 - 314*mWW^7*s*t^5 - 3942*ep*mWW^7*s*t^5 - 19064*ep^2*mWW^7*s*t^5 - 44328*ep^3*mWW^7*s*t^5 - 49480*ep^4*mWW^7*s*t^5 - 21152*ep^5*mWW^7*s*t^5 + 1632*mtt^4*mWW^2*s^2*t^5 + 21298*ep*mtt^4*mWW^2*s^2*t^5 + 107148*ep^2*mtt^4*mWW^2*s^2*t^5 + 258190*ep^3*mtt^4*mWW^2*s^2*t^5 + 298832*ep^4*mtt^4*mWW^2*s^2*t^5 + 133584*ep^5*mtt^4*mWW^2*s^2*t^5 + 1448*mtt^3*mWW^3*s^2*t^5 + 19585*ep*mtt^3*mWW^3*s^2*t^5 + 101596*ep^2*mtt^3*mWW^3*s^2*t^5 + 248373*ep^3*mtt^3*mWW^3*s^2*t^5 + 286522*ep^4*mtt^3*mWW^3*s^2*t^5 + 125640*ep^5*mtt^3*mWW^3*s^2*t^5 - 6056*mtt^2*mWW^4*s^2*t^5 - 79969*ep*mtt^2*mWW^4*s^2*t^5 - 404532*ep^2*mtt^2*mWW^4*s^2*t^5 - 972269*ep^3*mtt^2*mWW^4*s^2*t^5 - 1114266*ep^4*mtt^2*mWW^4*s^2*t^5 - 490472*ep^5*mtt^2*mWW^4*s^2*t^5 + 1240*mtt*mWW^5*s^2*t^5 + 15365*ep*mtt*mWW^5*s^2*t^5 + 72146*ep^2*mtt*mWW^5*s^2*t^5 + 161575*ep^3*mtt*mWW^5*s^2*t^5 + 174806*ep^4*mtt*mWW^5*s^2*t^5 + 74072*ep^5*mtt*mWW^5*s^2*t^5 + 1736*mWW^6*s^2*t^5 + 23481*ep*mWW^6*s^2*t^5 + 121662*ep^2*mWW^6*s^2*t^5 + 298671*ep^3*mWW^6*s^2*t^5 + 347986*ep^4*mWW^6*s^2*t^5 + 154776*ep^5*mWW^6*s^2*t^5 - 606*mtt^3*mWW^2*s^3*t^5 - 8322*ep*mtt^3*mWW^2*s^3*t^5 - 44360*ep^2*mtt^3*mWW^2*s^3*t^5 - 112276*ep^3*mtt^3*mWW^2*s^3*t^5 - 135208*ep^4*mtt^3*mWW^2*s^3*t^5 - 62432*ep^5*mtt^3*mWW^2*s^3*t^5 + 18*mtt^2*mWW^3*s^3*t^5 + 41*ep*mtt^2*mWW^3*s^3*t^5 - 564*ep^2*mtt^2*mWW^3*s^3*t^5 - 1017*ep^3*mtt^2*mWW^3*s^3*t^5 + 2086*ep^4*mtt^2*mWW^3*s^3*t^5 + 3608*ep^5*mtt^2*mWW^3*s^3*t^5 + 1782*mtt*mWW^4*s^3*t^5 + 25329*ep*mtt*mWW^4*s^3*t^5 + 137242*ep^2*mtt*mWW^4*s^3*t^5 + 346329*ep^3*mtt*mWW^4*s^3*t^5 + 409182*ep^4*mtt*mWW^4*s^3*t^5 + 182824*ep^5*mtt*mWW^4*s^3*t^5 - 1194*mWW^5*s^3*t^5 - 16988*ep*mWW^5*s^3*t^5 - 91778*ep^2*mWW^5*s^3*t^5 - 231356*ep^3*mWW^5*s^3*t^5 - 273900*ep^4*mWW^5*s^3*t^5 - 123040*ep^5*mWW^5*s^3*t^5 - 32*mtt^2*mWW^2*s^4*t^5 - 512*ep*mtt^2*mWW^2*s^4*t^5 - 2760*ep^2*mtt^2*mWW^2*s^4*t^5 - 6808*ep^3*mtt^2*mWW^2*s^4*t^5 - 7936*ep^4*mtt^2*mWW^2*s^4*t^5 - 3552*ep^5*mtt^2*mWW^2*s^4*t^5 + 64*mtt*mWW^3*s^4*t^5 + 1004*ep*mtt*mWW^3*s^4*t^5 + 5400*ep^2*mtt*mWW^3*s^4*t^5 + 13356*ep^3*mtt*mWW^3*s^4*t^5 + 15632*ep^4*mtt*mWW^3*s^4*t^5 + 7024*ep^5*mtt*mWW^3*s^4*t^5 - 32*mWW^4*s^4*t^5 - 492*ep*mWW^4*s^4*t^5 - 2640*ep^2*mWW^4*s^4*t^5 - 6548*ep^3*mWW^4*s^4*t^5 - 7696*ep^4*mWW^4*s^4*t^5 - 3472*ep^5*mWW^4*s^4*t^5 - 288*mtt^6*mWW*t^6 - 3288*ep*mtt^6*mWW*t^6 - 14436*ep^2*mtt^6*mWW*t^6 - 30732*ep^3*mtt^6*mWW*t^6 - 31896*ep^4*mtt^6*mWW*t^6 - 12960*ep^5*mtt^6*mWW*t^6 - 1344*mtt^5*mWW^2*t^6 - 15570*ep*mtt^5*mWW^2*t^6 - 69450*ep^2*mtt^5*mWW^2*t^6 - 150180*ep^3*mtt^5*mWW^2*t^6 - 158256*ep^4*mtt^5*mWW^2*t^6 - 65280*ep^5*mtt^5*mWW^2*t^6 + 852*mtt^4*mWW^3*t^6 + 8670*ep*mtt^4*mWW^3*t^6 + 32562*ep^2*mtt^4*mWW^3*t^6 + 56304*ep^3*mtt^4*mWW^3*t^6 + 43896*ep^4*mtt^4*mWW^3*t^6 + 11616*ep^5*mtt^4*mWW^3*t^6 + 2682*mtt^3*mWW^4*t^6 + 32241*ep*mtt^3*mWW^4*t^6 + 149934*ep^2*mtt^3*mWW^4*t^6 + 338925*ep^3*mtt^3*mWW^4*t^6 + 374046*ep^4*mtt^3*mWW^4*t^6 + 161832*ep^5*mtt^3*mWW^4*t^6 - 1134*mtt^2*mWW^5*t^6 - 12777*ep*mtt^2*mWW^5*t^6 - 55368*ep^2*mtt^2*mWW^5*t^6 - 116727*ep^3*mtt^2*mWW^5*t^6 - 120834*ep^4*mtt^2*mWW^5*t^6 - 49560*ep^5*mtt^2*mWW^5*t^6 - 738*mtt*mWW^6*t^6 - 8901*ep*mtt*mWW^6*t^6 - 41448*ep^2*mtt*mWW^6*t^6 - 93495*ep^3*mtt*mWW^6*t^6 - 102498*ep^4*mtt*mWW^6*t^6 - 43800*ep^5*mtt*mWW^6*t^6 - 30*mWW^7*t^6 - 375*ep*mWW^7*t^6 - 1794*ep^2*mWW^7*t^6 - 4095*ep^3*mWW^7*t^6 - 4458*ep^4*mWW^7*t^6 - 1848*ep^5*mWW^7*t^6 + 984*mtt^5*mWW*s*t^6 + 11948*ep*mtt^5*mWW*s*t^6 + 55904*ep^2*mtt^5*mWW*s*t^6 + 126340*ep^3*mtt^5*mWW*s*t^6 + 138424*ep^4*mtt^5*mWW*s*t^6 + 59040*ep^5*mtt^5*mWW*s*t^6 + 3494*mtt^4*mWW^2*s*t^6 + 42944*ep*mtt^4*mWW^2*s*t^6 + 203250*ep^2*mtt^4*mWW^2*s*t^6 + 463708*ep^3*mtt^4*mWW^2*s*t^6 + 511584*ep^4*mtt^4*mWW^2*s*t^6 + 219200*ep^5*mtt^4*mWW^2*s*t^6 - 3852*mtt^3*mWW^3*s*t^6 - 46188*ep*mtt^3*mWW^3*s*t^6 - 213108*ep^2*mtt^3*mWW^3*s*t^6 - 474616*ep^3*mtt^3*mWW^3*s*t^6 - 512600*ep^4*mtt^3*mWW^3*s*t^6 - 215776*ep^5*mtt^3*mWW^3*s*t^6 - 5480*mtt^2*mWW^4*s*t^6 - 68166*ep*mtt^2*mWW^4*s*t^6 - 325946*ep^2*mtt^2*mWW^4*s*t^6 - 748944*ep^3*mtt^2*mWW^4*s*t^6 - 829280*ep^4*mtt^2*mWW^4*s*t^6 - 355584*ep^5*mtt^2*mWW^4*s*t^6 + 3620*mtt*mWW^5*s*t^6 + 43940*ep*mtt*mWW^5*s*t^6 + 204772*ep^2*mtt*mWW^5*s*t^6 + 458652*ep^3*mtt*mWW^5*s*t^6 + 495664*ep^4*mtt*mWW^5*s*t^6 + 207872*ep^5*mtt*mWW^5*s*t^6 + 1234*mWW^6*s*t^6 + 15402*ep*mWW^6*s*t^6 + 74228*ep^2*mWW^6*s*t^6 + 172760*ep^3*mWW^6*s*t^6 + 194408*ep^4*mWW^6*s*t^6 + 84768*ep^5*mWW^6*s*t^6 - 1128*mtt^4*mWW*s^2*t^6 - 14432*ep*mtt^4*mWW*s^2*t^6 - 71020*ep^2*mtt^4*mWW*s^2*t^6 - 167644*ep^3*mtt^4*mWW*s^2*t^6 - 190496*ep^4*mtt^4*mWW*s^2*t^6 - 83760*ep^5*mtt^4*mWW*s^2*t^6 - 2446*mtt^3*mWW^2*s^2*t^6 - 32104*ep*mtt^3*mWW^2*s^2*t^6 - 161732*ep^2*mtt^3*mWW^2*s^2*t^6 - 387454*ep^3*mtt^3*mWW^2*s^2*t^6 - 442800*ep^4*mtt^3*mWW^2*s^2*t^6 - 194368*ep^5*mtt^3*mWW^2*s^2*t^6 + 5266*mtt^2*mWW^3*s^2*t^6 + 67990*ep*mtt^2*mWW^3*s^2*t^6 + 336902*ep^2*mtt^2*mWW^3*s^2*t^6 + 797950*ep^3*mtt^2*mWW^3*s^2*t^6 + 907304*ep^4*mtt^2*mWW^3*s^2*t^6 + 398640*ep^5*mtt^2*mWW^3*s^2*t^6 + 1318*mtt*mWW^4*s^2*t^6 + 18277*ep*mtt*mWW^4*s^2*t^6 + 96374*ep^2*mtt*mWW^4*s^2*t^6 + 236889*ep^3*mtt*mWW^4*s^2*t^6 + 271658*ep^4*mtt*mWW^4*s^2*t^6 + 116968*ep^5*mtt*mWW^4*s^2*t^6 - 3010*mWW^5*s^2*t^6 - 39611*ep*mWW^5*s^2*t^6 - 199516*ep^2*mWW^5*s^2*t^6 - 476885*ep^3*mWW^5*s^2*t^6 - 542354*ep^4*mWW^5*s^2*t^6 - 236136*ep^5*mWW^5*s^2*t^6 + 432*mtt^3*mWW*s^3*t^6 + 5772*ep*mtt^3*mWW*s^3*t^6 + 29552*ep^2*mtt^3*mWW*s^3*t^6 + 72036*ep^3*mtt^3*mWW*s^3*t^6 + 83968*ep^4*mtt^3*mWW*s^3*t^6 + 37680*ep^5*mtt^3*mWW*s^3*t^6 + 248*mtt^2*mWW^2*s^3*t^6 + 3528*ep*mtt^2*mWW^2*s^3*t^6 + 19104*ep^2*mtt^2*mWW^2*s^3*t^6 + 47172*ep^3*mtt^2*mWW^2*s^3*t^6 + 53392*ep^4*mtt^2*mWW^2*s^3*t^6 + 22416*ep^5*mtt^2*mWW^2*s^3*t^6 - 1792*mtt*mWW^3*s^3*t^6 - 24457*ep*mtt*mWW^3*s^3*t^6 - 127414*ep^2*mtt*mWW^3*s^3*t^6 - 311715*ep^3*mtt*mWW^3*s^3*t^6 - 359866*ep^4*mtt*mWW^3*s^3*t^6 - 158216*ep^5*mtt*mWW^3*s^3*t^6 + 1112*mWW^4*s^3*t^6 + 15145*ep*mWW^4*s^3*t^6 + 78650*ep^2*mWW^4*s^3*t^6 + 192171*ep^3*mWW^4*s^3*t^6 + 222074*ep^4*mWW^4*s^3*t^6 + 97928*ep^5*mWW^4*s^3*t^6 + 72*mtt^6*t^7 + 804*ep*mtt^6*t^7 + 3444*ep^2*mtt^6*t^7 + 7152*ep^3*mtt^6*t^7 + 7248*ep^4*mtt^6*t^7 + 2880*ep^5*mtt^6*t^7 + 1128*mtt^5*mWW*t^7 + 12828*ep*mtt^5*mWW*t^7 + 56040*ep^2*mtt^5*mWW*t^7 + 118572*ep^3*mtt^5*mWW*t^7 + 122184*ep^4*mtt^5*mWW*t^7 + 49248*ep^5*mtt^5*mWW*t^7 + 876*mtt^4*mWW^2*t^7 + 10572*ep*mtt^4*mWW^2*t^7 + 49200*ep^2*mtt^4*mWW^2*t^7 + 110772*ep^3*mtt^4*mWW^2*t^7 + 121176*ep^4*mtt^4*mWW^2*t^7 + 51744*ep^5*mtt^4*mWW^2*t^7 - 3360*mtt^3*mWW^3*t^7 - 38175*ep*mtt^3*mWW^3*t^7 - 166476*ep^2*mtt^3*mWW^3*t^7 - 351279*ep^3*mtt^3*mWW^3*t^7 - 360786*ep^4*mtt^3*mWW^3*t^7 - 144984*ep^5*mtt^3*mWW^3*t^7 - 552*mtt^2*mWW^4*t^7 - 7557*ep*mtt^2*mWW^4*t^7 - 39510*ep^2*mtt^2*mWW^4*t^7 - 98451*ep^3*mtt^2*mWW^4*t^7 - 117474*ep^4*mtt^2*mWW^4*t^7 - 53976*ep^5*mtt^2*mWW^4*t^7 + 1608*mtt*mWW^5*t^7 + 18771*ep*mtt*mWW^5*t^7 + 84462*ep^2*mtt*mWW^5*t^7 + 184377*ep^3*mtt*mWW^5*t^7 + 196278*ep^4*mtt*mWW^5*t^7 + 81864*ep^5*mtt*mWW^5*t^7 + 228*mWW^6*t^7 + 2757*ep*mWW^6*t^7 + 12840*ep^2*mWW^6*t^7 + 28857*ep^3*mWW^6*t^7 + 31374*ep^4*mWW^6*t^7 + 13224*ep^5*mWW^6*t^7 - 240*mtt^5*s*t^7 - 2848*ep*mtt^5*s*t^7 - 13020*ep^2*mtt^5*s*t^7 - 28796*ep^3*mtt^5*s*t^7 - 30936*ep^4*mtt^5*s*t^7 - 12960*ep^5*mtt^5*s*t^7 - 2880*mtt^4*mWW*s*t^7 - 34808*ep*mtt^4*mWW*s*t^7 - 161812*ep^2*mtt^4*mWW*s*t^7 - 362548*ep^3*mtt^4*mWW*s*t^7 - 393032*ep^4*mtt^4*mWW*s*t^7 - 165600*ep^5*mtt^4*mWW*s*t^7 - 34*mtt^3*mWW^2*s*t^7 - 1306*ep*mtt^3*mWW^2*s*t^7 - 10218*ep^2*mtt^3*mWW^2*s*t^7 - 31266*ep^3*mtt^3*mWW^2*s*t^7 - 41448*ep^4*mtt^3*mWW^2*s*t^7 - 19968*ep^5*mtt^3*mWW^2*s*t^7 + 7294*mtt^2*mWW^3*s*t^7 + 88935*ep*mtt^2*mWW^3*s*t^7 + 416846*ep^2*mtt^2*mWW^3*s*t^7 + 940235*ep^3*mtt^2*mWW^3*s*t^7 + 1024210*ep^4*mtt^2*mWW^3*s*t^7 + 432920*ep^5*mtt^2*mWW^3*s*t^7 - 1766*mtt*mWW^4*s*t^7 - 20759*ep*mtt*mWW^4*s*t^7 - 93632*ep^2*mtt*mWW^4*s*t^7 - 203569*ep^3*mtt*mWW^4*s*t^7 - 214786*ep^4*mtt*mWW^4*s*t^7 - 88568*ep^5*mtt*mWW^4*s*t^7 - 2374*mWW^5*s*t^7 - 29154*ep*mWW^5*s*t^7 - 137696*ep^2*mWW^5*s*t^7 - 312880*ep^3*mWW^5*s*t^7 - 342856*ep^4*mWW^5*s*t^7 - 145440*ep^5*mWW^5*s*t^7 + 264*mtt^4*s^2*t^7 + 3284*ep*mtt^4*s^2*t^7 + 15708*ep^2*mtt^4*s^2*t^7 + 36136*ep^3*mtt^4*s^2*t^7 + 40128*ep^4*mtt^4*s^2*t^7 + 17280*ep^5*mtt^4*s^2*t^7 + 2192*mtt^3*mWW*s^2*t^7 + 27892*ep*mtt^3*mWW*s^2*t^7 + 136112*ep^2*mtt^3*mWW*s^2*t^7 + 317372*ep^3*mtt^3*mWW*s^2*t^7 + 354944*ep^4*mtt^3*mWW*s^2*t^7 + 153168*ep^5*mtt^3*mWW*s^2*t^7 - 2232*mtt^2*mWW^2*s^2*t^7 - 27712*ep*mtt^2*mWW^2*s^2*t^7 - 132028*ep^2*mtt^2*mWW^2*s^2*t^7 - 302416*ep^3*mtt^2*mWW^2*s^2*t^7 - 334720*ep^4*mtt^2*mWW^2*s^2*t^7 - 143952*ep^5*mtt^2*mWW^2*s^2*t^7 - 3168*mtt*mWW^3*s^2*t^7 - 41413*ep*mtt*mWW^3*s^2*t^7 - 207120*ep^2*mtt*mWW^3*s^2*t^7 - 491241*ep^3*mtt*mWW^3*s^2*t^7 - 554318*ep^4*mtt*mWW^3*s^2*t^7 - 239560*ep^5*mtt*mWW^3*s^2*t^7 + 2944*mWW^4*s^2*t^7 + 37925*ep*mWW^4*s^2*t^7 + 187124*ep^2*mWW^4*s^2*t^7 + 439561*ep^3*mWW^4*s^2*t^7 + 493270*ep^4*mWW^4*s^2*t^7 + 212776*ep^5*mWW^4*s^2*t^7 - 96*mtt^3*s^3*t^7 - 1240*ep*mtt^3*s^3*t^7 - 6132*ep^2*mtt^3*s^3*t^7 - 14492*ep^3*mtt^3*s^3*t^7 - 16440*ep^4*mtt^3*s^3*t^7 - 7200*ep^5*mtt^3*s^3*t^7 - 416*mtt^2*mWW*s^3*t^7 - 5512*ep*mtt^2*mWW*s^3*t^7 - 27820*ep^2*mtt^2*mWW*s^3*t^7 - 66236*ep^3*mtt^2*mWW*s^3*t^7 - 74760*ep^4*mtt^2*mWW*s^3*t^7 - 32256*ep^5*mtt^2*mWW*s^3*t^7 + 1120*mtt*mWW^2*s^3*t^7 + 14744*ep*mtt*mWW^2*s^3*t^7 + 74036*ep^2*mtt*mWW^2*s^3*t^7 + 175948*ep^3*mtt*mWW^2*s^3*t^7 + 198840*ep^4*mtt*mWW^2*s^3*t^7 + 86112*ep^5*mtt*mWW^2*s^3*t^7 - 608*mWW^3*s^3*t^7 - 7992*ep*mWW^3*s^3*t^7 - 40084*ep^2*mWW^3*s^3*t^7 - 95220*ep^3*mWW^3*s^3*t^7 - 107640*ep^4*mWW^3*s^3*t^7 - 46656*ep^5*mWW^3*s^3*t^7 - 312*mtt^5*t^8 - 3468*ep*mtt^5*t^8 - 14772*ep^2*mtt^5*t^8 - 30480*ep^3*mtt^5*t^8 - 30672*ep^4*mtt^5*t^8 - 12096*ep^5*mtt^5*t^8 - 1464*mtt^4*mWW*t^8 - 16644*ep*mtt^4*mWW*t^8 - 72624*ep^2*mtt^4*mWW*t^8 - 153276*ep^3*mtt^4*mWW*t^8 - 157320*ep^4*mtt^4*mWW*t^8 - 63072*ep^5*mtt^4*mWW*t^8 + 1350*mtt^3*mWW^2*t^8 + 14724*ep*mtt^3*mWW^2*t^8 + 61194*ep^2*mtt^3*mWW^2*t^8 + 122508*ep^3*mtt^3*mWW^2*t^8 + 118896*ep^4*mtt^3*mWW^2*t^8 + 44928*ep^5*mtt^3*mWW^2*t^8 + 2358*mtt^2*mWW^3*t^8 + 27372*ep*mtt^2*mWW^3*t^8 + 122232*ep^2*mtt^2*mWW^3*t^8 + 264210*ep^3*mtt^2*mWW^3*t^8 + 277836*ep^4*mtt^2*mWW^3*t^8 + 114192*ep^5*mtt^2*mWW^3*t^8 - 1350*mtt*mWW^4*t^8 - 15135*ep*mtt*mWW^4*t^8 - 64992*ep^2*mtt*mWW^4*t^8 - 134901*ep^3*mtt*mWW^4*t^8 - 136230*ep^4*mtt*mWW^4*t^8 - 53832*ep^5*mtt*mWW^4*t^8 - 582*mWW^5*t^8 - 6849*ep*mWW^5*t^8 - 31038*ep^2*mWW^5*t^8 - 68061*ep^3*mWW^5*t^8 - 72510*ep^4*mWW^5*t^8 - 30120*ep^5*mWW^5*t^8 + 800*mtt^4*s*t^8 + 9440*ep*mtt^4*s*t^8 + 42856*ep^2*mtt^4*s*t^8 + 94000*ep^3*mtt^4*s*t^8 + 100032*ep^4*mtt^4*s*t^8 + 41472*ep^5*mtt^4*s*t^8 + 2168*mtt^3*mWW*s*t^8 + 26284*ep*mtt^3*mWW*s*t^8 + 122280*ep^2*mtt^3*mWW*s*t^8 + 273260*ep^3*mtt^3*mWW*s*t^8 + 294472*ep^4*mtt^3*mWW*s*t^8 + 122976*ep^5*mtt^3*mWW*s*t^8 - 4240*mtt^2*mWW^2*s*t^8 - 50544*ep*mtt^2*mWW^2*s*t^8 - 231400*ep^2*mtt^2*mWW^2*s*t^8 - 510176*ep^3*mtt^2*mWW^2*s*t^8 - 544056*ep^4*mtt^2*mWW^2*s*t^8 - 225504*ep^5*mtt^2*mWW^2*s*t^8 - 1224*mtt*mWW^3*s*t^8 - 15463*ep*mtt*mWW^3*s*t^8 - 74838*ep^2*mtt*mWW^3*s*t^8 - 173133*ep^3*mtt*mWW^3*s*t^8 - 191870*ep^4*mtt*mWW^3*s*t^8 - 81832*ep^5*mtt*mWW^3*s*t^8 + 2496*mWW^4*s*t^8 + 30271*ep*mWW^4*s*t^8 + 141006*ep^2*mWW^4*s*t^8 + 315797*ep^3*mWW^4*s*t^8 + 341158*ep^4*mWW^4*s*t^8 + 142792*ep^5*mWW^4*s*t^8 - 616*mtt^3*s^2*t^8 - 7604*ep*mtt^3*s^2*t^8 - 36020*ep^2*mtt^3*s^2*t^8 - 81880*ep^3*mtt^3*s^2*t^8 - 89664*ep^4*mtt^3*s^2*t^8 - 38016*ep^5*mtt^3*s^2*t^8 - 360*mtt^2*mWW*s^2*t^8 - 4820*ep*mtt^2*mWW*s^2*t^8 - 24468*ep^2*mtt^2*mWW*s^2*t^8 - 58240*ep^3*mtt^2*mWW*s^2*t^8 - 65376*ep^4*mtt^2*mWW*s^2*t^8 - 27936*ep^5*mtt^2*mWW*s^2*t^8 + 2568*mtt*mWW^2*s^2*t^8 + 32452*ep*mtt*mWW^2*s^2*t^8 + 156996*ep^2*mtt*mWW^2*s^2*t^8 + 362120*ep^3*mtt*mWW^2*s^2*t^8 + 399744*ep^4*mtt*mWW^2*s^2*t^8 + 169920*ep^5*mtt*mWW^2*s^2*t^8 - 1592*mWW^3*s^2*t^8 - 20028*ep*mWW^3*s^2*t^8 - 96508*ep^2*mWW^3*s^2*t^8 - 222000*ep^3*mWW^3*s^2*t^8 - 244704*ep^4*mWW^3*s^2*t^8 - 103968*ep^5*mWW^3*s^2*t^8 + 128*mtt^2*s^3*t^8 + 1632*ep*mtt^2*s^3*t^8 + 7936*ep^2*mtt^2*s^3*t^8 + 18360*ep^3*mtt^2*s^3*t^8 + 20304*ep^4*mtt^2*s^3*t^8 + 8640*ep^5*mtt^2*s^3*t^8 - 256*mtt*mWW*s^3*t^8 - 3264*ep*mtt*mWW*s^3*t^8 - 15872*ep^2*mtt*mWW*s^3*t^8 - 36720*ep^3*mtt*mWW*s^3*t^8 - 40608*ep^4*mtt*mWW*s^3*t^8 - 17280*ep^5*mtt*mWW*s^3*t^8 + 128*mWW^2*s^3*t^8 + 1632*ep*mWW^2*s^3*t^8 + 7936*ep^2*mWW^2*s^3*t^8 + 18360*ep^3*mWW^2*s^3*t^8 + 20304*ep^4*mWW^2*s^3*t^8 + 8640*ep^5*mWW^2*s^3*t^8 + 504*mtt^4*t^9 + 5580*ep*mtt^4*t^9 + 23652*ep^2*mtt^4*t^9 + 48528*ep^3*mtt^4*t^9 + 48528*ep^4*mtt^4*t^9 + 19008*ep^5*mtt^4*t^9 + 504*mtt^3*mWW*t^9 + 5844*ep*mtt^3*mWW*t^9 + 25992*ep^2*mtt^3*mWW*t^9 + 55716*ep^3*mtt^3*mWW*t^9 + 57816*ep^4*mtt^3*mWW*t^9 + 23328*ep^5*mtt^3*mWW*t^9 - 1824*mtt^2*mWW^2*t^9 - 20424*ep*mtt^2*mWW^2*t^9 - 87564*ep^2*mtt^2*mWW^2*t^9 - 181356*ep^3*mtt^2*mWW^2*t^9 - 182520*ep^4*mtt^2*mWW^2*t^9 - 71712*ep^5*mtt^2*mWW^2*t^9 + 120*mtt*mWW^3*t^9 + 1017*ep*mtt*mWW^3*t^9 + 2748*ep^2*mtt*mWW^3*t^9 + 2157*ep^3*mtt*mWW^3*t^9 - 1482*ep^4*mtt*mWW^3*t^9 - 2040*ep^5*mtt*mWW^3*t^9 + 696*mWW^4*t^9 + 7983*ep*mWW^4*t^9 + 35172*ep^2*mWW^4*t^9 + 74955*ep^3*mWW^4*t^9 + 77658*ep^4*mWW^4*t^9 + 31416*ep^5*mWW^4*t^9 - 880*mtt^3*s*t^9 - 10336*ep*mtt^3*s*t^9 - 46652*ep^2*mtt^3*s*t^9 - 101612*ep^3*mtt^3*s*t^9 - 107256*ep^4*mtt^3*s*t^9 - 44064*ep^5*mtt^3*s*t^9 + 368*mtt^2*mWW*s*t^9 + 4064*ep*mtt^2*mWW*s*t^9 + 17260*ep^2*mtt^2*mWW*s*t^9 + 35764*ep^3*mtt^2*mWW*s*t^9 + 36456*ep^4*mtt^2*mWW*s*t^9 + 14688*ep^5*mtt^2*mWW*s*t^9 + 1904*mtt*mWW^2*s*t^9 + 22880*ep*mtt*mWW^2*s*t^9 + 105436*ep^2*mtt*mWW^2*s*t^9 + 233308*ep^3*mtt*mWW^2*s*t^9 + 248856*ep^4*mtt*mWW^2*s*t^9 + 102816*ep^5*mtt*mWW^2*s*t^9 - 1392*mWW^3*s*t^9 - 16608*ep*mWW^3*s*t^9 - 76044*ep^2*mWW^3*s*t^9 - 167460*ep^3*mWW^3*s*t^9 - 178056*ep^4*mWW^3*s*t^9 - 73440*ep^5*mWW^3*s*t^9 + 352*mtt^2*s^2*t^9 + 4320*ep*mtt^2*s^2*t^9 + 20312*ep^2*mtt^2*s^2*t^9 + 45744*ep^3*mtt^2*s^2*t^9 + 49536*ep^4*mtt^2*s^2*t^9 + 20736*ep^5*mtt^2*s^2*t^9 - 704*mtt*mWW*s^2*t^9 - 8640*ep*mtt*mWW*s^2*t^9 - 40624*ep^2*mtt*mWW*s^2*t^9 - 91488*ep^3*mtt*mWW*s^2*t^9 - 99072*ep^4*mtt*mWW*s^2*t^9 - 41472*ep^5*mtt*mWW*s^2*t^9 + 352*mWW^2*s^2*t^9 + 4320*ep*mWW^2*s^2*t^9 + 20312*ep^2*mWW^2*s^2*t^9 + 45744*ep^3*mWW^2*s^2*t^9 + 49536*ep^4*mWW^2*s^2*t^9 + 20736*ep^5*mWW^2*s^2*t^9 - 360*mtt^3*t^10 - 3972*ep*mtt^3*t^10 - 16764*ep^2*mtt^3*t^10 - 34224*ep^3*mtt^3*t^10 - 34032*ep^4*mtt^3*t^10 - 13248*ep^5*mtt^3*t^10 + 312*mtt^2*mWW*t^10 + 3372*ep*mtt^2*mWW*t^10 + 13908*ep^2*mtt^2*mWW*t^10 + 27768*ep^3*mtt^2*mWW*t^10 + 27072*ep^4*mtt^2*mWW*t^10 + 10368*ep^5*mtt^2*mWW*t^10 + 456*mtt*mWW^2*t^10 + 5172*ep*mtt*mWW^2*t^10 + 22476*ep^2*mtt*mWW^2*t^10 + 47136*ep^3*mtt*mWW^2*t^10 + 47952*ep^4*mtt*mWW^2*t^10 + 19008*ep^5*mtt*mWW^2*t^10 - 408*mWW^3*t^10 - 4572*ep*mWW^3*t^10 - 19620*ep^2*mWW^3*t^10 - 40680*ep^3*mWW^3*t^10 - 40992*ep^4*mWW^3*t^10 - 16128*ep^5*mWW^3*t^10 + 320*mtt^2*s*t^10 + 3744*ep*mtt^2*s*t^10 + 16816*ep^2*mtt^2*s*t^10 + 36408*ep^3*mtt^2*s*t^10 + 38160*ep^4*mtt^2*s*t^10 + 15552*ep^5*mtt^2*s*t^10 - 640*mtt*mWW*s*t^10 - 7488*ep*mtt*mWW*s*t^10 - 33632*ep^2*mtt*mWW*s*t^10 - 72816*ep^3*mtt*mWW*s*t^10 - 76320*ep^4*mtt*mWW*s*t^10 - 31104*ep^5*mtt*mWW*s*t^10 + 320*mWW^2*s*t^10 + 3744*ep*mWW^2*s*t^10 + 16816*ep^2*mWW^2*s*t^10 + 36408*ep^3*mWW^2*s*t^10 + 38160*ep^4*mWW^2*s*t^10 + 15552*ep^5*mWW^2*s*t^10 + 96*mtt^2*t^11 + 1056*ep*mtt^2*t^11 + 4440*ep^2*mtt^2*t^11 + 9024*ep^3*mtt^2*t^11 + 8928*ep^4*mtt^2*t^11 + 3456*ep^5*mtt^2*t^11 - 192*mtt*mWW*t^11 - 2112*ep*mtt*mWW*t^11 - 8880*ep^2*mtt*mWW*t^11 - 18048*ep^3*mtt*mWW*t^11 - 17856*ep^4*mtt*mWW*t^11 - 6912*ep^5*mtt*mWW*t^11 + 96*mWW^2*t^11 + 1056*ep*mWW^2*t^11 + 4440*ep^2*mWW^2*t^11 + 9024*ep^3*mWW^2*t^11 + 8928*ep^4*mWW^2*t^11 + 3456*ep^5*mWW^2*t^11))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*(-mtt + mWW + s)*(mtt - t)*t*(-mWW + t)^4*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(72*ep*mtt^9*mWW^6*s^4 + 492*ep^2*mtt^9*mWW^6*s^4 - 856*ep^3*mtt^9*mWW^6*s^4 - 6324*ep^4*mtt^9*mWW^6*s^4 - 6440*ep^5*mtt^9*mWW^6*s^4 - 384*ep*mtt^8*mWW^7*s^4 - 2452*ep^2*mtt^8*mWW^7*s^4 + 4148*ep^3*mtt^8*mWW^7*s^4 + 30928*ep^4*mtt^8*mWW^7*s^4 + 31792*ep^5*mtt^8*mWW^7*s^4 + 776*ep*mtt^7*mWW^8*s^4 + 4812*ep^2*mtt^7*mWW^8*s^4 - 6964*ep^3*mtt^7*mWW^8*s^4 - 57120*ep^4*mtt^7*mWW^8*s^4 - 60304*ep^5*mtt^7*mWW^8*s^4 - 704*ep*mtt^6*mWW^9*s^4 - 4564*ep^2*mtt^6*mWW^9*s^4 + 3316*ep^3*mtt^6*mWW^9*s^4 + 44752*ep^4*mtt^6*mWW^9*s^4 + 50992*ep^5*mtt^6*mWW^9*s^4 + 216*ep*mtt^5*mWW^10*s^4 + 1956*ep^2*mtt^5*mWW^10*s^4 + 3388*ep^3*mtt^5*mWW^10*s^4 - 4968*ep^4*mtt^5*mWW^10*s^4 - 11296*ep^5*mtt^5*mWW^10*s^4 + 64*ep*mtt^4*mWW^11*s^4 - 156*ep^2*mtt^4*mWW^11*s^4 - 4676*ep^3*mtt^4*mWW^11*s^4 - 13584*ep^4*mtt^4*mWW^11*s^4 - 10736*ep^5*mtt^4*mWW^11*s^4 - 40*ep*mtt^3*mWW^12*s^4 - 92*ep^2*mtt^3*mWW^12*s^4 + 1860*ep^3*mtt^3*mWW^12*s^4 + 7424*ep^4*mtt^3*mWW^12*s^4 + 7312*ep^5*mtt^3*mWW^12*s^4 + 4*ep^2*mtt^2*mWW^13*s^4 - 228*ep^3*mtt^2*mWW^13*s^4 - 1168*ep^4*mtt^2*mWW^13*s^4 - 1392*ep^5*mtt^2*mWW^13*s^4 + 12*ep^3*mtt*mWW^14*s^4 + 60*ep^4*mtt*mWW^14*s^4 + 72*ep^5*mtt*mWW^14*s^4 - 360*ep*mtt^8*mWW^6*s^5 - 2460*ep^2*mtt^8*mWW^6*s^5 + 4280*ep^3*mtt^8*mWW^6*s^5 + 31620*ep^4*mtt^8*mWW^6*s^5 + 32200*ep^5*mtt^8*mWW^6*s^5 + 1596*ep*mtt^7*mWW^7*s^5 + 10118*ep^2*mtt^7*mWW^7*s^5 - 16972*ep^3*mtt^7*mWW^7*s^5 - 126798*ep^4*mtt^7*mWW^7*s^5 - 130440*ep^5*mtt^7*mWW^7*s^5 - 2488*ep*mtt^6*mWW^8*s^5 - 15446*ep^2*mtt^6*mWW^8*s^5 + 20456*ep^3*mtt^6*mWW^8*s^5 + 176502*ep^4*mtt^6*mWW^8*s^5 + 188064*ep^5*mtt^6*mWW^8*s^5 + 1452*ep*mtt^5*mWW^9*s^5 + 10086*ep^2*mtt^5*mWW^9*s^5 - 684*ep^3*mtt^5*mWW^9*s^5 - 77358*ep^4*mtt^5*mWW^9*s^5 - 95640*ep^5*mtt^5*mWW^9*s^5 + 8*ep*mtt^4*mWW^10*s^5 - 1886*ep^2*mtt^4*mWW^10*s^5 - 15240*ep^3*mtt^4*mWW^10*s^5 - 33458*ep^4*mtt^4*mWW^10*s^5 - 20352*ep^5*mtt^4*mWW^10*s^5 - 236*ep*mtt^3*mWW^11*s^5 - 510*ep^2*mtt^3*mWW^11*s^5 + 9948*ep^3*mtt^3*mWW^11*s^5 + 37414*ep^4*mtt^3*mWW^11*s^5 + 34632*ep^5*mtt^3*mWW^11*s^5 + 24*ep*mtt^2*mWW^12*s^5 + 78*ep^2*mtt^2*mWW^12*s^5 - 1832*ep^3*mtt^2*mWW^12*s^5 - 8046*ep^4*mtt^2*mWW^12*s^5 - 8704*ep^5*mtt^2*mWW^12*s^5 + 4*ep*mtt*mWW^13*s^5 + 18*ep^2*mtt*mWW^13*s^5 + 28*ep^3*mtt*mWW^13*s^5 + 86*ep^4*mtt*mWW^13*s^5 + 216*ep^5*mtt*mWW^13*s^5 + 2*ep^2*mWW^14*s^5 + 16*ep^3*mWW^14*s^5 + 38*ep^4*mWW^14*s^5 + 24*ep^5*mWW^14*s^5 + 720*ep*mtt^7*mWW^6*s^6 + 4920*ep^2*mtt^7*mWW^6*s^6 - 8560*ep^3*mtt^7*mWW^6*s^6 - 63240*ep^4*mtt^7*mWW^6*s^6 - 64400*ep^5*mtt^7*mWW^6*s^6 - 2544*ep*mtt^6*mWW^7*s^6 - 15952*ep^2*mtt^6*mWW^7*s^6 + 26408*ep^3*mtt^6*mWW^7*s^6 + 197912*ep^4*mtt^6*mWW^7*s^6 + 203840*ep^5*mtt^6*mWW^7*s^6 + 2768*ep*mtt^5*mWW^8*s^6 + 17312*ep^2*mtt^5*mWW^8*s^6 - 18696*ep^3*mtt^5*mWW^8*s^6 - 182936*ep^4*mtt^5*mWW^8*s^6 - 198896*ep^5*mtt^5*mWW^8*s^6 - 640*ep*mtt^4*mWW^9*s^6 - 5912*ep^2*mtt^4*mWW^9*s^6 - 12400*ep^3*mtt^4*mWW^9*s^6 + 4136*ep^4*mtt^4*mWW^9*s^6 + 23264*ep^5*mtt^4*mWW^9*s^6 - 432*ep*mtt^3*mWW^10*s^6 - 808*ep^2*mtt^3*mWW^10*s^6 + 18240*ep^3*mtt^3*mWW^10*s^6 + 65288*ep^4*mtt^3*mWW^10*s^6 + 57232*ep^5*mtt^3*mWW^10*s^6 + 112*ep*mtt^2*mWW^11*s^6 + 352*ep^2*mtt^2*mWW^11*s^6 - 5112*ep^3*mtt^2*mWW^11*s^6 - 21208*ep^4*mtt^2*mWW^11*s^6 - 21376*ep^5*mtt^2*mWW^11*s^6 + 16*ep*mtt*mWW^12*s^6 + 80*ep^2*mtt*mWW^12*s^6 + 56*ep^3*mtt*mWW^12*s^6 - 104*ep^4*mtt*mWW^12*s^6 + 240*ep^5*mtt*mWW^12*s^6 + 8*ep^2*mWW^13*s^6 + 64*ep^3*mWW^13*s^6 + 152*ep^4*mWW^13*s^6 + 96*ep^5*mWW^13*s^6 - 720*ep*mtt^6*mWW^6*s^7 - 4920*ep^2*mtt^6*mWW^6*s^7 + 8560*ep^3*mtt^6*mWW^6*s^7 + 63240*ep^4*mtt^6*mWW^6*s^7 + 64400*ep^5*mtt^6*mWW^6*s^7 + 1896*ep*mtt^5*mWW^7*s^7 + 11668*ep^2*mtt^5*mWW^7*s^7 - 18872*ep^3*mtt^5*mWW^7*s^7 - 142228*ep^4*mtt^5*mWW^7*s^7 - 146800*ep^5*mtt^5*mWW^7*s^7 - 1136*ep*mtt^4*mWW^8*s^7 - 7380*ep^2*mtt^4*mWW^8*s^7 + 2992*ep^3*mtt^4*mWW^8*s^7 + 60996*ep^4*mtt^4*mWW^8*s^7 + 71344*ep^5*mtt^4*mWW^8*s^7 - 256*ep*mtt^3*mWW^9*s^7 - 152*ep^2*mtt^3*mWW^9*s^7 + 13632*ep^3*mtt^3*mWW^9*s^7 + 44792*ep^4*mtt^3*mWW^9*s^7 + 36448*ep^5*mtt^3*mWW^9*s^7 + 192*ep*mtt^2*mWW^10*s^7 + 640*ep^2*mtt^2*mWW^10*s^7 - 6528*ep^3*mtt^2*mWW^10*s^7 - 26800*ep^4*mtt^2*mWW^10*s^7 - 25680*ep^5*mtt^2*mWW^10*s^7 + 24*ep*mtt*mWW^11*s^7 + 132*ep^2*mtt*mWW^11*s^7 + 120*ep^3*mtt*mWW^11*s^7 - 228*ep^4*mtt*mWW^11*s^7 + 144*ep^5*mtt*mWW^11*s^7 + 12*ep^2*mWW^12*s^7 + 96*ep^3*mWW^12*s^7 + 228*ep^4*mWW^12*s^7 + 144*ep^5*mWW^12*s^7 + 360*ep*mtt^5*mWW^6*s^8 + 2460*ep^2*mtt^5*mWW^6*s^8 - 4280*ep^3*mtt^5*mWW^6*s^8 - 31620*ep^4*mtt^5*mWW^6*s^8 - 32200*ep^5*mtt^5*mWW^6*s^8 - 624*ep*mtt^4*mWW^7*s^8 - 3692*ep^2*mtt^4*mWW^7*s^8 + 5668*ep^3*mtt^4*mWW^7*s^8 + 43272*ep^4*mtt^4*mWW^7*s^8 + 44880*ep^5*mtt^4*mWW^7*s^8 + 40*ep*mtt^3*mWW^8*s^8 + 548*ep^2*mtt^3*mWW^8*s^8 + 3100*ep^3*mtt^3*mWW^8*s^8 + 6408*ep^4*mtt^3*mWW^8*s^8 + 3264*ep^5*mtt^3*mWW^8*s^8 + 144*ep*mtt^2*mWW^9*s^8 + 516*ep^2*mtt^2*mWW^9*s^8 - 3908*ep^3*mtt^2*mWW^9*s^8 - 16320*ep^4*mtt^2*mWW^9*s^8 - 15088*ep^5*mtt^2*mWW^9*s^8 + 16*ep*mtt*mWW^10*s^8 + 96*ep^2*mtt*mWW^10*s^8 + 124*ep^3*mtt*mWW^10*s^8 - 100*ep^4*mtt*mWW^10*s^8 + 72*ep^5*mtt*mWW^10*s^8 + 8*ep^2*mWW^11*s^8 + 64*ep^3*mWW^11*s^8 + 152*ep^4*mWW^11*s^8 + 96*ep^5*mWW^11*s^8 - 72*ep*mtt^4*mWW^6*s^9 - 492*ep^2*mtt^4*mWW^6*s^9 + 856*ep^3*mtt^4*mWW^6*s^9 + 6324*ep^4*mtt^4*mWW^6*s^9 + 6440*ep^5*mtt^4*mWW^6*s^9 + 60*ep*mtt^3*mWW^7*s^9 + 310*ep^2*mtt^3*mWW^7*s^9 - 380*ep^3*mtt^3*mWW^7*s^9 - 3086*ep^4*mtt^3*mWW^7*s^9 - 3272*ep^5*mtt^3*mWW^7*s^9 + 40*ep*mtt^2*mWW^8*s^9 + 154*ep^2*mtt^2*mWW^8*s^9 - 888*ep^3*mtt^2*mWW^8*s^9 - 3850*ep^4*mtt^2*mWW^8*s^9 - 3472*ep^5*mtt^2*mWW^8*s^9 + 4*ep*mtt*mWW^9*s^9 + 26*ep^2*mtt*mWW^9*s^9 + 44*ep^3*mtt*mWW^9*s^9 - 2*ep^4*mtt*mWW^9*s^9 + 24*ep^5*mtt*mWW^9*s^9 + 2*ep^2*mWW^10*s^9 + 16*ep^3*mWW^10*s^9 + 38*ep^4*mWW^10*s^9 + 24*ep^5*mWW^10*s^9 - 12*ep*mtt^13*mWW^4*s*t - 176*ep^2*mtt^13*mWW^4*s*t - 860*ep^3*mtt^13*mWW^4*s*t - 1672*ep^4*mtt^13*mWW^4*s*t - 1120*ep^5*mtt^13*mWW^4*s*t + 80*ep*mtt^12*mWW^5*s*t + 1152*ep^2*mtt^12*mWW^5*s*t + 5584*ep^3*mtt^12*mWW^5*s*t + 10848*ep^4*mtt^12*mWW^5*s*t + 7296*ep^5*mtt^12*mWW^5*s*t - 224*ep*mtt^11*mWW^6*s*t - 3168*ep^2*mtt^11*mWW^6*s*t - 15248*ep^3*mtt^11*mWW^6*s*t - 29664*ep^4*mtt^11*mWW^6*s*t - 20096*ep^5*mtt^11*mWW^6*s*t + 336*ep*mtt^10*mWW^7*s*t + 4672*ep^2*mtt^10*mWW^7*s*t + 22384*ep^3*mtt^10*mWW^7*s*t + 43808*ep^4*mtt^10*mWW^7*s*t + 30080*ep^5*mtt^10*mWW^7*s*t - 280*ep*mtt^9*mWW^8*s*t - 3840*ep^2*mtt^9*mWW^8*s*t - 18440*ep^3*mtt^9*mWW^8*s*t - 36720*ep^4*mtt^9*mWW^8*s*t - 25920*ep^5*mtt^9*mWW^8*s*t + 112*ep*mtt^8*mWW^9*s*t + 1536*ep^2*mtt^8*mWW^9*s*t + 7600*ep^3*mtt^8*mWW^9*s*t + 16032*ep^4*mtt^8*mWW^9*s*t + 12160*ep^5*mtt^8*mWW^9*s*t - 32*ep^2*mtt^7*mWW^10*s*t - 464*ep^3*mtt^7*mWW^10*s*t - 1888*ep^4*mtt^7*mWW^10*s*t - 2176*ep^5*mtt^7*mWW^10*s*t - 16*ep*mtt^6*mWW^11*s*t - 192*ep^2*mtt^6*mWW^11*s*t - 752*ep^3*mtt^6*mWW^11*s*t - 1056*ep^4*mtt^6*mWW^11*s*t - 384*ep^5*mtt^6*mWW^11*s*t + 4*ep*mtt^5*mWW^12*s*t + 48*ep^2*mtt^5*mWW^12*s*t + 196*ep^3*mtt^5*mWW^12*s*t + 312*ep^4*mtt^5*mWW^12*s*t + 160*ep^5*mtt^5*mWW^12*s*t + 60*ep*mtt^12*mWW^4*s^2*t + 952*ep^2*mtt^12*mWW^4*s^2*t + 4852*ep^3*mtt^12*mWW^4*s^2*t + 9656*ep^4*mtt^12*mWW^4*s^2*t + 6560*ep^5*mtt^12*mWW^4*s^2*t + 12*mtt^11*mWW^5*s^2*t - 230*ep*mtt^11*mWW^5*s^2*t - 5384*ep^2*mtt^11*mWW^5*s^2*t - 29730*ep^3*mtt^11*mWW^5*s^2*t - 61180*ep^4*mtt^11*mWW^5*s^2*t - 42448*ep^5*mtt^11*mWW^5*s^2*t - 68*mtt^10*mWW^6*s^2*t + 196*ep*mtt^10*mWW^6*s^2*t + 12676*ep^2*mtt^10*mWW^6*s^2*t + 77004*ep^3*mtt^10*mWW^6*s^2*t + 164344*ep^4*mtt^10*mWW^6*s^2*t + 116768*ep^5*mtt^10*mWW^6*s^2*t + 156*mtt^9*mWW^7*s^2*t + 332*ep*mtt^9*mWW^7*s^2*t - 16004*ep^2*mtt^9*mWW^7*s^2*t - 108652*ep^3*mtt^9*mWW^7*s^2*t - 241336*ep^4*mtt^9*mWW^7*s^2*t - 176416*ep^5*mtt^9*mWW^7*s^2*t - 180*mtt^8*mWW^8*s^2*t - 756*ep*mtt^8*mWW^8*s^2*t + 11620*ep^2*mtt^8*mWW^8*s^2*t + 88900*ep^3*mtt^8*mWW^8*s^2*t + 206600*ep^4*mtt^8*mWW^8*s^2*t + 156896*ep^5*mtt^8*mWW^8*s^2*t + 100*mtt^7*mWW^9*s^2*t + 480*ep*mtt^7*mWW^9*s^2*t - 4772*ep^2*mtt^7*mWW^9*s^2*t - 40112*ep^3*mtt^7*mWW^9*s^2*t - 99056*ep^4*mtt^7*mWW^9*s^2*t - 80320*ep^5*mtt^7*mWW^9*s^2*t - 12*mtt^6*mWW^10*s^2*t - 20*ep*mtt^6*mWW^10*s^2*t + 844*ep^2*mtt^6*mWW^10*s^2*t + 6660*ep^3*mtt^6*mWW^10*s^2*t + 19880*ep^4*mtt^6*mWW^10*s^2*t + 19808*ep^5*mtt^6*mWW^10*s^2*t - 12*mtt^5*mWW^11*s^2*t - 76*ep*mtt^5*mWW^11*s^2*t + 244*ep^2*mtt^5*mWW^11*s^2*t + 2156*ep^3*mtt^5*mWW^11*s^2*t + 2936*ep^4*mtt^5*mWW^11*s^2*t + 32*ep^5*mtt^5*mWW^11*s^2*t + 4*mtt^4*mWW^12*s^2*t + 8*ep*mtt^4*mWW^12*s^2*t - 236*ep^2*mtt^4*mWW^12*s^2*t - 1288*ep^3*mtt^4*mWW^12*s^2*t - 2144*ep^4*mtt^4*mWW^12*s^2*t - 1024*ep^5*mtt^4*mWW^12*s^2*t + 6*ep*mtt^3*mWW^13*s^2*t + 60*ep^2*mtt^3*mWW^13*s^2*t + 210*ep^3*mtt^3*mWW^13*s^2*t + 300*ep^4*mtt^3*mWW^13*s^2*t + 144*ep^5*mtt^3*mWW^13*s^2*t - 84*ep*mtt^11*mWW^4*s^3*t - 1736*ep^2*mtt^11*mWW^4*s^3*t - 9884*ep^3*mtt^11*mWW^4*s^3*t - 20776*ep^4*mtt^11*mWW^4*s^3*t - 14560*ep^5*mtt^11*mWW^4*s^3*t - 96*mtt^10*mWW^5*s^3*t - 536*ep*mtt^10*mWW^5*s^3*t + 7476*ep^2*mtt^10*mWW^5*s^3*t + 61340*ep^3*mtt^10*mWW^5*s^3*t + 142008*ep^4*mtt^10*mWW^5*s^3*t + 103968*ep^5*mtt^10*mWW^5*s^3*t + 496*mtt^9*mWW^6*s^3*t + 3876*ep*mtt^9*mWW^6*s^3*t - 12464*ep^2*mtt^9*mWW^6*s^3*t - 163292*ep^3*mtt^9*mWW^6*s^3*t - 407848*ep^4*mtt^9*mWW^6*s^3*t - 308664*ep^5*mtt^9*mWW^6*s^3*t - 1024*mtt^8*mWW^7*s^3*t - 8432*ep*mtt^8*mWW^7*s^3*t + 10472*ep^2*mtt^8*mWW^7*s^3*t + 241740*ep^3*mtt^8*mWW^7*s^3*t + 639372*ep^4*mtt^8*mWW^7*s^3*t + 498432*ep^5*mtt^8*mWW^7*s^3*t + 1040*mtt^7*mWW^8*s^3*t + 8412*ep*mtt^7*mWW^8*s^3*t - 6404*ep^2*mtt^7*mWW^8*s^3*t - 211724*ep^3*mtt^7*mWW^8*s^3*t - 581676*ep^4*mtt^7*mWW^8*s^3*t - 469216*ep^5*mtt^7*mWW^8*s^3*t - 480*mtt^6*mWW^9*s^3*t - 3424*ep*mtt^6*mWW^9*s^3*t + 5472*ep^2*mtt^6*mWW^9*s^3*t + 101708*ep^3*mtt^6*mWW^9*s^3*t + 283564*ep^4*mtt^6*mWW^9*s^3*t + 242688*ep^5*mtt^6*mWW^9*s^3*t + 16*mtt^5*mWW^10*s^3*t - 372*ep*mtt^5*mWW^10*s^3*t - 3892*ep^2*mtt^5*mWW^10*s^3*t - 14052*ep^3*mtt^5*mWW^10*s^3*t - 37724*ep^4*mtt^5*mWW^10*s^3*t - 43280*ep^5*mtt^5*mWW^10*s^3*t + 64*mtt^4*mWW^11*s^3*t + 656*ep*mtt^4*mWW^11*s^3*t + 728*ep^2*mtt^4*mWW^11*s^3*t - 9420*ep^3*mtt^4*mWW^11*s^3*t - 25308*ep^4*mtt^4*mWW^11*s^3*t - 15488*ep^5*mtt^4*mWW^11*s^3*t - 16*mtt^3*mWW^12*s^3*t - 56*ep*mtt^3*mWW^12*s^3*t + 572*ep^2*mtt^3*mWW^12*s^3*t + 3528*ep^3*mtt^3*mWW^12*s^3*t + 7332*ep^4*mtt^3*mWW^12*s^3*t + 5376*ep^5*mtt^3*mWW^12*s^3*t - 40*ep*mtt^2*mWW^13*s^3*t - 212*ep^2*mtt^2*mWW^13*s^3*t + 152*ep^3*mtt^2*mWW^13*s^3*t + 1260*ep^4*mtt^2*mWW^13*s^3*t + 864*ep^5*mtt^2*mWW^13*s^3*t - 12*ep^2*mtt*mWW^14*s^3*t - 96*ep^3*mtt*mWW^14*s^3*t - 204*ep^4*mtt*mWW^14*s^3*t - 120*ep^5*mtt*mWW^14*s^3*t - 84*ep*mtt^10*mWW^4*s^4*t + 280*ep^2*mtt^10*mWW^4*s^4*t + 5572*ep^3*mtt^10*mWW^4*s^4*t + 15512*ep^4*mtt^10*mWW^4*s^4*t + 12320*ep^5*mtt^10*mWW^4*s^4*t + 324*mtt^9*mWW^5*s^4*t + 3422*ep*mtt^9*mWW^5*s^4*t + 2304*ep^2*mtt^9*mWW^5*s^4*t - 54446*ep^3*mtt^9*mWW^5*s^4*t - 157044*ep^4*mtt^9*mWW^5*s^4*t - 122256*ep^5*mtt^9*mWW^5*s^4*t - 1500*mtt^8*mWW^6*s^4*t - 14208*ep*mtt^8*mWW^6*s^4*t - 12136*ep^2*mtt^8*mWW^6*s^4*t + 191656*ep^3*mtt^8*mWW^6*s^4*t + 558404*ep^4*mtt^8*mWW^6*s^4*t + 433824*ep^5*mtt^8*mWW^6*s^4*t + 2716*mtt^7*mWW^7*s^4*t + 24556*ep*mtt^7*mWW^7*s^4*t + 20384*ep^2*mtt^7*mWW^7*s^4*t - 343072*ep^3*mtt^7*mWW^7*s^4*t - 1014312*ep^4*mtt^7*mWW^7*s^4*t - 801768*ep^5*mtt^7*mWW^7*s^4*t - 2324*mtt^6*mWW^8*s^4*t - 20548*ep*mtt^6*mWW^8*s^4*t - 13516*ep^2*mtt^6*mWW^8*s^4*t + 334020*ep^3*mtt^6*mWW^8*s^4*t + 1010272*ep^4*mtt^6*mWW^8*s^4*t + 830024*ep^5*mtt^6*mWW^8*s^4*t + 796*mtt^5*mWW^9*s^4*t + 6684*ep*mtt^5*mWW^9*s^4*t - 340*ep^2*mtt^5*mWW^9*s^4*t - 154972*ep^3*mtt^5*mWW^9*s^4*t - 485728*ep^4*mtt^5*mWW^9*s^4*t - 432648*ep^5*mtt^5*mWW^9*s^4*t + 92*mtt^4*mWW^10*s^4*t + 1256*ep*mtt^4*mWW^10*s^4*t + 3928*ep^2*mtt^4*mWW^10*s^4*t + 3708*ep^3*mtt^4*mWW^10*s^4*t + 25480*ep^4*mtt^4*mWW^10*s^4*t + 49544*ep^5*mtt^4*mWW^10*s^4*t - 124*mtt^3*mWW^11*s^4*t - 1156*ep*mtt^3*mWW^11*s^4*t - 88*ep^2*mtt^3*mWW^11*s^4*t + 23664*ep^3*mtt^3*mWW^11*s^4*t + 62152*ep^4*mtt^3*mWW^11*s^4*t + 42888*ep^5*mtt^3*mWW^11*s^4*t + 20*mtt^2*mWW^12*s^4*t + 48*ep*mtt^2*mWW^12*s^4*t - 964*ep^2*mtt^2*mWW^12*s^4*t - 6360*ep^3*mtt^2*mWW^12*s^4*t - 15352*ep^4*mtt^2*mWW^12*s^4*t - 12936*ep^5*mtt^2*mWW^12*s^4*t + 30*ep*mtt*mWW^13*s^4*t + 140*ep^2*mtt*mWW^13*s^4*t + 186*ep^3*mtt*mWW^13*s^4*t + 564*ep^4*mtt*mWW^13*s^4*t + 1016*ep^5*mtt*mWW^13*s^4*t + 8*ep^2*mWW^14*s^4*t + 44*ep^3*mWW^14*s^4*t + 52*ep^4*mWW^14*s^4*t - 8*ep^5*mWW^14*s^4*t + 420*ep*mtt^9*mWW^4*s^5*t + 3640*ep^2*mtt^9*mWW^4*s^5*t + 10780*ep^3*mtt^9*mWW^4*s^5*t + 13160*ep^4*mtt^9*mWW^4*s^5*t + 5600*ep^5*mtt^9*mWW^4*s^5*t - 600*mtt^8*mWW^5*s^5*t - 6620*ep*mtt^8*mWW^5*s^5*t - 15860*ep^2*mtt^8*mWW^5*s^5*t + 1800*ep^3*mtt^8*mWW^5*s^5*t + 37040*ep^4*mtt^8*mWW^5*s^5*t + 26720*ep^5*mtt^8*mWW^5*s^5*t + 2440*mtt^7*mWW^6*s^5*t + 22224*ep*mtt^7*mWW^6*s^5*t + 30528*ep^2*mtt^7*mWW^6*s^5*t - 143360*ep^3*mtt^7*mWW^6*s^5*t - 411920*ep^4*mtt^7*mWW^6*s^5*t - 285920*ep^5*mtt^7*mWW^6*s^5*t - 3752*mtt^6*mWW^7*s^5*t - 33168*ep*mtt^6*mWW^7*s^5*t - 36232*ep^2*mtt^6*mWW^7*s^5*t + 357384*ep^3*mtt^6*mWW^7*s^5*t + 1055640*ep^4*mtt^6*mWW^7*s^5*t + 803016*ep^5*mtt^6*mWW^7*s^5*t + 2536*mtt^5*mWW^8*s^5*t + 23664*ep*mtt^5*mWW^8*s^5*t + 24660*ep^2*mtt^5*mWW^8*s^5*t - 360268*ep^3*mtt^5*mWW^8*s^5*t - 1151672*ep^4*mtt^5*mWW^8*s^5*t - 955680*ep^5*mtt^5*mWW^8*s^5*t - 488*mtt^4*mWW^9*s^5*t - 5144*ep*mtt^4*mWW^9*s^5*t - 4664*ep^2*mtt^4*mWW^9*s^5*t + 128904*ep^3*mtt^4*mWW^9*s^5*t + 466040*ep^4*mtt^4*mWW^9*s^5*t + 440424*ep^5*mtt^4*mWW^9*s^5*t - 232*mtt^3*mWW^10*s^5*t - 2344*ep*mtt^3*mWW^10*s^5*t - 2064*ep^2*mtt^3*mWW^10*s^5*t + 27936*ep^3*mtt^3*mWW^10*s^5*t + 56304*ep^4*mtt^3*mWW^10*s^5*t + 13920*ep^5*mtt^3*mWW^10*s^5*t + 104*mtt^2*mWW^11*s^5*t + 936*ep*mtt^2*mWW^11*s^5*t - 656*ep^2*mtt^2*mWW^11*s^5*t - 27264*ep^3*mtt^2*mWW^11*s^5*t - 75752*ep^4*mtt^2*mWW^11*s^5*t - 58280*ep^5*mtt^2*mWW^11*s^5*t - 8*mtt*mWW^12*s^5*t + 36*ep*mtt*mWW^12*s^5*t + 676*ep^2*mtt*mWW^12*s^5*t + 4240*ep^3*mtt*mWW^12*s^5*t + 11632*ep^4*mtt*mWW^12*s^5*t + 10688*ep^5*mtt*mWW^12*s^5*t - 4*ep*mWW^13*s^5*t - 28*ep^2*mWW^13*s^5*t - 152*ep^3*mWW^13*s^5*t - 472*ep^4*mWW^13*s^5*t - 488*ep^5*mWW^13*s^5*t - 588*ep*mtt^8*mWW^4*s^6*t - 6104*ep^2*mtt^8*mWW^4*s^6*t - 22820*ep^3*mtt^8*mWW^4*s^6*t - 36568*ep^4*mtt^8*mWW^4*s^6*t - 21280*ep^5*mtt^8*mWW^4*s^6*t + 660*mtt^7*mWW^5*s^6*t + 6550*ep*mtt^7*mWW^5*s^6*t + 14808*ep^2*mtt^7*mWW^5*s^6*t + 38306*ep^3*mtt^7*mWW^5*s^6*t + 115932*ep^4*mtt^7*mWW^5*s^6*t + 113424*ep^5*mtt^7*mWW^5*s^6*t - 2300*mtt^6*mWW^6*s^6*t - 18652*ep*mtt^6*mWW^6*s^6*t - 17724*ep^2*mtt^6*mWW^6*s^6*t + 81468*ep^3*mtt^6*mWW^6*s^6*t + 129744*ep^4*mtt^6*mWW^6*s^6*t + 17216*ep^5*mtt^6*mWW^6*s^6*t + 2868*mtt^5*mWW^7*s^6*t + 24668*ep*mtt^5*mWW^7*s^6*t + 24288*ep^2*mtt^5*mWW^7*s^6*t - 276236*ep^3*mtt^5*mWW^7*s^6*t - 794692*ep^4*mtt^5*mWW^7*s^6*t - 586384*ep^5*mtt^5*mWW^7*s^6*t - 1356*mtt^4*mWW^8*s^6*t - 14140*ep*mtt^4*mWW^8*s^6*t - 19420*ep^2*mtt^4*mWW^8*s^6*t + 242752*ep^3*mtt^4*mWW^8*s^6*t + 836764*ep^4*mtt^4*mWW^8*s^6*t + 718848*ep^5*mtt^4*mWW^8*s^6*t - 24*mtt^3*mWW^9*s^6*t + 414*ep*mtt^3*mWW^9*s^6*t + 2120*ep^2*mtt^3*mWW^9*s^6*t - 38706*ep^3*mtt^3*mWW^9*s^6*t - 183380*ep^4*mtt^3*mWW^9*s^6*t - 199920*ep^5*mtt^3*mWW^9*s^6*t + 184*mtt^2*mWW^10*s^6*t + 1940*ep*mtt^2*mWW^10*s^6*t + 1444*ep^2*mtt^2*mWW^10*s^6*t - 35488*ep^3*mtt^2*mWW^10*s^6*t - 99616*ep^4*mtt^2*mWW^10*s^6*t - 68640*ep^5*mtt^2*mWW^10*s^6*t - 32*mtt*mWW^11*s^6*t - 176*ep*mtt*mWW^11*s^6*t + 784*ep^2*mtt*mWW^11*s^6*t + 11804*ep^3*mtt*mWW^11*s^6*t + 34300*ep^4*mtt*mWW^11*s^6*t + 28656*ep^5*mtt*mWW^11*s^6*t - 16*ep*mWW^12*s^6*t - 196*ep^2*mWW^12*s^6*t - 1080*ep^3*mWW^12*s^6*t - 2484*ep^4*mWW^12*s^6*t - 1920*ep^5*mWW^12*s^6*t + 420*ep*mtt^7*mWW^4*s^7*t + 4648*ep^2*mtt^7*mWW^4*s^7*t + 18508*ep^3*mtt^7*mWW^4*s^7*t + 31304*ep^4*mtt^7*mWW^4*s^7*t + 19040*ep^5*mtt^7*mWW^4*s^7*t - 432*mtt^6*mWW^5*s^7*t - 3520*ep*mtt^6*mWW^5*s^7*t - 3636*ep^2*mtt^6*mWW^5*s^7*t - 33380*ep^3*mtt^6*mWW^5*s^7*t - 148680*ep^4*mtt^6*mWW^5*s^7*t - 150432*ep^5*mtt^6*mWW^5*s^7*t + 1248*mtt^5*mWW^6*s^7*t + 8708*ep*mtt^5*mWW^6*s^7*t + 832*ep^2*mtt^5*mWW^6*s^7*t - 41564*ep^3*mtt^5*mWW^6*s^7*t - 4664*ep^4*mtt^5*mWW^6*s^7*t + 66152*ep^5*mtt^5*mWW^6*s^7*t - 1168*mtt^4*mWW^7*s^7*t - 10456*ep*mtt^4*mWW^7*s^7*t - 11124*ep^2*mtt^4*mWW^7*s^7*t + 143964*ep^3*mtt^4*mWW^7*s^7*t + 444208*ep^4*mtt^4*mWW^7*s^7*t + 344752*ep^5*mtt^4*mWW^7*s^7*t + 272*mtt^3*mWW^8*s^7*t + 3812*ep*mtt^3*mWW^8*s^7*t + 7816*ep^2*mtt^3*mWW^8*s^7*t - 85360*ep^3*mtt^3*mWW^8*s^7*t - 329068*ep^4*mtt^3*mWW^8*s^7*t - 300800*ep^5*mtt^3*mWW^8*s^7*t + 128*mtt^2*mWW^9*s^7*t + 1248*ep*mtt^2*mWW^9*s^7*t + 1388*ep^2*mtt^2*mWW^9*s^7*t - 10568*ep^3*mtt^2*mWW^9*s^7*t - 19684*ep^4*mtt^2*mWW^9*s^7*t - 304*ep^5*mtt^2*mWW^9*s^7*t - 48*mtt*mWW^10*s^7*t - 444*ep*mtt*mWW^10*s^7*t - 128*ep^2*mtt*mWW^10*s^7*t + 13232*ep^3*mtt*mWW^10*s^7*t + 41692*ep^4*mtt*mWW^10*s^7*t + 33720*ep^5*mtt*mWW^10*s^7*t - 24*ep*mWW^11*s^7*t - 340*ep^2*mWW^11*s^7*t - 1888*ep^3*mWW^11*s^7*t - 4100*ep^4*mWW^11*s^7*t - 2912*ep^5*mWW^11*s^7*t - 156*ep*mtt^6*mWW^4*s^8*t - 1784*ep^2*mtt^6*mWW^4*s^8*t - 7316*ep^3*mtt^6*mWW^4*s^8*t - 12664*ep^4*mtt^6*mWW^4*s^8*t - 7840*ep^5*mtt^6*mWW^4*s^8*t + 156*mtt^5*mWW^5*s^8*t + 946*ep*mtt^5*mWW^5*s^8*t - 1616*ep^2*mtt^5*mWW^5*s^8*t + 12270*ep^3*mtt^5*mWW^5*s^8*t + 76052*ep^4*mtt^5*mWW^5*s^8*t + 79952*ep^5*mtt^5*mWW^5*s^8*t - 356*mtt^4*mWW^6*s^8*t - 2152*ep*mtt^4*mWW^6*s^8*t + 1472*ep^2*mtt^4*mWW^6*s^8*t + 16592*ep^3*mtt^4*mWW^6*s^8*t + 9748*ep^4*mtt^4*mWW^6*s^8*t - 14016*ep^5*mtt^4*mWW^6*s^8*t + 212*mtt^3*mWW^7*s^8*t + 2380*ep*mtt^3*mWW^7*s^8*t + 4212*ep^2*mtt^3*mWW^7*s^8*t - 42344*ep^3*mtt^3*mWW^7*s^8*t - 152684*ep^4*mtt^3*mWW^7*s^8*t - 129896*ep^5*mtt^3*mWW^7*s^8*t + 20*mtt^2*mWW^8*s^8*t - 60*ep*mtt^2*mWW^8*s^8*t - 628*ep^2*mtt^2*mWW^8*s^8*t + 9000*ep^3*mtt^2*mWW^8*s^8*t + 40788*ep^4*mtt^2*mWW^8*s^8*t + 42040*ep^5*mtt^2*mWW^8*s^8*t - 32*mtt*mWW^9*s^8*t - 366*ep*mtt*mWW^9*s^8*t - 676*ep^2*mtt*mWW^9*s^8*t + 6506*ep^3*mtt*mWW^9*s^8*t + 22968*ep^4*mtt*mWW^9*s^8*t + 18424*ep^5*mtt*mWW^9*s^8*t - 16*ep*mWW^10*s^8*t - 244*ep^2*mWW^10*s^8*t - 1364*ep^3*mWW^10*s^8*t - 2896*ep^4*mWW^10*s^8*t - 1976*ep^5*mWW^10*s^8*t + 24*ep*mtt^5*mWW^4*s^9*t + 280*ep^2*mtt^5*mWW^4*s^9*t + 1168*ep^3*mtt^5*mWW^4*s^9*t + 2048*ep^4*mtt^5*mWW^4*s^9*t + 1280*ep^5*mtt^5*mWW^4*s^9*t - 24*mtt^4*mWW^5*s^9*t - 92*ep*mtt^4*mWW^5*s^9*t + 756*ep^2*mtt^4*mWW^5*s^9*t - 1744*ep^3*mtt^4*mWW^5*s^9*t - 14976*ep^4*mtt^4*mWW^5*s^9*t - 16224*ep^5*mtt^4*mWW^5*s^9*t + 40*mtt^3*mWW^6*s^9*t + 232*ep*mtt^3*mWW^6*s^9*t - 16*ep^2*mtt^3*mWW^6*s^9*t - 3256*ep^3*mtt^3*mWW^6*s^9*t - 8144*ep^4*mtt^3*mWW^6*s^9*t - 5264*ep^5*mtt^3*mWW^6*s^9*t - 8*mtt^2*mWW^7*s^9*t - 216*ep*mtt^2*mWW^7*s^9*t - 668*ep^2*mtt^2*mWW^7*s^9*t + 4832*ep^3*mtt^2*mWW^7*s^9*t + 19996*ep^4*mtt^2*mWW^7*s^9*t + 18184*ep^5*mtt^2*mWW^7*s^9*t - 8*mtt*mWW^8*s^9*t - 104*ep*mtt*mWW^8*s^9*t - 288*ep^2*mtt*mWW^8*s^9*t + 1120*ep^3*mtt*mWW^8*s^9*t + 4712*ep^4*mtt*mWW^8*s^9*t + 3808*ep^5*mtt*mWW^8*s^9*t - 4*ep*mWW^9*s^9*t - 64*ep^2*mWW^9*s^9*t - 360*ep^3*mWW^9*s^9*t - 756*ep^4*mWW^9*s^9*t - 504*ep^5*mWW^9*s^9*t - 12*ep*mtt^14*mWW^3*t^2 - 176*ep^2*mtt^14*mWW^3*t^2 - 860*ep^3*mtt^14*mWW^3*t^2 - 1672*ep^4*mtt^14*mWW^3*t^2 - 1120*ep^5*mtt^14*mWW^3*t^2 + 80*ep*mtt^13*mWW^4*t^2 + 1152*ep^2*mtt^13*mWW^4*t^2 + 5584*ep^3*mtt^13*mWW^4*t^2 + 10848*ep^4*mtt^13*mWW^4*t^2 + 7296*ep^5*mtt^13*mWW^4*t^2 - 224*ep*mtt^12*mWW^5*t^2 - 3168*ep^2*mtt^12*mWW^5*t^2 - 15248*ep^3*mtt^12*mWW^5*t^2 - 29664*ep^4*mtt^12*mWW^5*t^2 - 20096*ep^5*mtt^12*mWW^5*t^2 + 336*ep*mtt^11*mWW^6*t^2 + 4672*ep^2*mtt^11*mWW^6*t^2 + 22384*ep^3*mtt^11*mWW^6*t^2 + 43808*ep^4*mtt^11*mWW^6*t^2 + 30080*ep^5*mtt^11*mWW^6*t^2 - 280*ep*mtt^10*mWW^7*t^2 - 3840*ep^2*mtt^10*mWW^7*t^2 - 18440*ep^3*mtt^10*mWW^7*t^2 - 36720*ep^4*mtt^10*mWW^7*t^2 - 25920*ep^5*mtt^10*mWW^7*t^2 + 112*ep*mtt^9*mWW^8*t^2 + 1536*ep^2*mtt^9*mWW^8*t^2 + 7600*ep^3*mtt^9*mWW^8*t^2 + 16032*ep^4*mtt^9*mWW^8*t^2 + 12160*ep^5*mtt^9*mWW^8*t^2 - 32*ep^2*mtt^8*mWW^9*t^2 - 464*ep^3*mtt^8*mWW^9*t^2 - 1888*ep^4*mtt^8*mWW^9*t^2 - 2176*ep^5*mtt^8*mWW^9*t^2 - 16*ep*mtt^7*mWW^10*t^2 - 192*ep^2*mtt^7*mWW^10*t^2 - 752*ep^3*mtt^7*mWW^10*t^2 - 1056*ep^4*mtt^7*mWW^10*t^2 - 384*ep^5*mtt^7*mWW^10*t^2 + 4*ep*mtt^6*mWW^11*t^2 + 48*ep^2*mtt^6*mWW^11*t^2 + 196*ep^3*mtt^6*mWW^11*t^2 + 312*ep^4*mtt^6*mWW^11*t^2 + 160*ep^5*mtt^6*mWW^11*t^2 + 60*ep*mtt^13*mWW^3*s*t^2 + 1024*ep^2*mtt^13*mWW^3*s*t^2 + 5404*ep^3*mtt^13*mWW^3*s*t^2 + 10952*ep^4*mtt^13*mWW^3*s*t^2 + 7520*ep^5*mtt^13*mWW^3*s*t^2 + 12*mtt^12*mWW^4*s*t^2 - 106*ep*mtt^12*mWW^4*s*t^2 - 4144*ep^2*mtt^12*mWW^4*s*t^2 - 25334*ep^3*mtt^12*mWW^4*s*t^2 - 54636*ep^4*mtt^12*mWW^4*s*t^2 - 38992*ep^5*mtt^12*mWW^4*s*t^2 - 68*mtt^11*mWW^5*s*t^2 - 612*ep*mtt^11*mWW^5*s*t^2 + 3016*ep^2*mtt^11*mWW^5*s*t^2 + 36128*ep^3*mtt^11*mWW^5*s*t^2 + 92568*ep^4*mtt^11*mWW^5*s*t^2 + 72288*ep^5*mtt^11*mWW^5*s*t^2 + 156*mtt^10*mWW^6*s*t^2 + 2548*ep*mtt^10*mWW^6*s*t^2 + 11536*ep^2*mtt^10*mWW^6*s*t^2 + 11888*ep^3*mtt^10*mWW^6*s*t^2 - 23224*ep^4*mtt^10*mWW^6*s*t^2 - 37344*ep^5*mtt^10*mWW^6*s*t^2 - 180*mtt^9*mWW^7*s*t^2 - 4028*ep*mtt^9*mWW^7*s*t^2 - 29336*ep^2*mtt^9*mWW^7*s*t^2 - 92152*ep^3*mtt^9*mWW^7*s*t^2 - 125624*ep^4*mtt^9*mWW^7*s*t^2 - 58720*ep^5*mtt^9*mWW^7*s*t^2 + 100*mtt^8*mWW^8*s*t^2 + 3200*ep*mtt^8*mWW^8*s*t^2 + 29136*ep^2*mtt^8*mWW^8*s*t^2 + 110436*ep^3*mtt^8*mWW^8*s*t^2 + 181168*ep^4*mtt^8*mWW^8*s*t^2 + 105600*ep^5*mtt^8*mWW^8*s*t^2 - 12*mtt^7*mWW^9*s*t^2 - 1164*ep*mtt^7*mWW^9*s*t^2 - 13416*ep^2*mtt^7*mWW^9*s*t^2 - 57696*ep^3*mtt^7*mWW^9*s*t^2 - 104184*ep^4*mtt^7*mWW^9*s*t^2 - 66528*ep^5*mtt^7*mWW^9*s*t^2 - 12*mtt^6*mWW^10*s*t^2 + 12*ep*mtt^6*mWW^10*s*t^2 + 1584*ep^2*mtt^6*mWW^10*s*t^2 + 9792*ep^3*mtt^6*mWW^10*s*t^2 + 21752*ep^4*mtt^6*mWW^10*s*t^2 + 16352*ep^5*mtt^6*mWW^10*s*t^2 + 4*mtt^5*mWW^11*s*t^2 + 112*ep*mtt^5*mWW^11*s*t^2 + 824*ep^2*mtt^5*mWW^11*s*t^2 + 2332*ep^3*mtt^5*mWW^11*s*t^2 + 2384*ep^4*mtt^5*mWW^11*s*t^2 + 384*ep^5*mtt^5*mWW^11*s*t^2 - 22*ep*mtt^4*mWW^12*s*t^2 - 224*ep^2*mtt^4*mWW^12*s*t^2 - 798*ep^3*mtt^4*mWW^12*s*t^2 - 1156*ep^4*mtt^4*mWW^12*s*t^2 - 560*ep^5*mtt^4*mWW^12*s*t^2 - 84*ep*mtt^12*mWW^3*s^2*t^2 - 2240*ep^2*mtt^12*mWW^3*s^2*t^2 - 13748*ep^3*mtt^12*mWW^3*s^2*t^2 - 29848*ep^4*mtt^12*mWW^3*s^2*t^2 - 21280*ep^5*mtt^12*mWW^3*s^2*t^2 - 96*mtt^11*mWW^4*s^2*t^2 - 1132*ep*mtt^11*mWW^4*s^2*t^2 + 2264*ep^2*mtt^11*mWW^4*s^2*t^2 + 46016*ep^3*mtt^11*mWW^4*s^2*t^2 + 124436*ep^4*mtt^11*mWW^4*s^2*t^2 + 97872*ep^5*mtt^11*mWW^4*s^2*t^2 + 372*mtt^10*mWW^5*s^2*t^2 + 6170*ep*mtt^10*mWW^5*s^2*t^2 + 25440*ep^2*mtt^10*mWW^5*s^2*t^2 + 9686*ep^3*mtt^10*mWW^5*s^2*t^2 - 97940*ep^4*mtt^10*mWW^5*s^2*t^2 - 117168*ep^5*mtt^10*mWW^5*s^2*t^2 - 340*mtt^9*mWW^6*s^2*t^2 - 10572*ep*mtt^9*mWW^6*s^2*t^2 - 84186*ep^2*mtt^9*mWW^6*s^2*t^2 - 268458*ep^3*mtt^9*mWW^6*s^2*t^2 - 354644*ep^4*mtt^9*mWW^6*s^2*t^2 - 152880*ep^5*mtt^9*mWW^6*s^2*t^2 - 492*mtt^8*mWW^7*s^2*t^2 + 5932*ep*mtt^8*mWW^7*s^2*t^2 + 117174*ep^2*mtt^8*mWW^7*s^2*t^2 + 552090*ep^3*mtt^8*mWW^7*s^2*t^2 + 988676*ep^4*mtt^8*mWW^7*s^2*t^2 + 598000*ep^5*mtt^8*mWW^7*s^2*t^2 + 1260*mtt^7*mWW^8*s^2*t^2 + 2676*ep*mtt^7*mWW^8*s^2*t^2 - 89954*ep^2*mtt^7*mWW^8*s^2*t^2 - 557842*ep^3*mtt^7*mWW^8*s^2*t^2 - 1131772*ep^4*mtt^7*mWW^8*s^2*t^2 - 753488*ep^5*mtt^7*mWW^8*s^2*t^2 - 964*mtt^6*mWW^9*s^2*t^2 - 4128*ep*mtt^6*mWW^9*s^2*t^2 + 42350*ep^2*mtt^6*mWW^9*s^2*t^2 + 317062*ep^3*mtt^6*mWW^9*s^2*t^2 + 697756*ep^4*mtt^6*mWW^9*s^2*t^2 + 498064*ep^5*mtt^6*mWW^9*s^2*t^2 + 228*mtt^5*mWW^10*s^2*t^2 + 780*ep*mtt^5*mWW^10*s^2*t^2 - 12846*ep^2*mtt^5*mWW^10*s^2*t^2 - 93598*ep^3*mtt^5*mWW^10*s^2*t^2 - 220508*ep^4*mtt^5*mWW^10*s^2*t^2 - 172816*ep^5*mtt^5*mWW^10*s^2*t^2 + 60*mtt^4*mWW^11*s^2*t^2 + 472*ep*mtt^4*mWW^11*s^2*t^2 + 1250*ep^2*mtt^4*mWW^11*s^2*t^2 + 3986*ep^3*mtt^4*mWW^11*s^2*t^2 + 15876*ep^4*mtt^4*mWW^11*s^2*t^2 + 20336*ep^5*mtt^4*mWW^11*s^2*t^2 - 28*mtt^3*mWW^12*s^2*t^2 - 72*ep*mtt^3*mWW^12*s^2*t^2 + 1170*ep^2*mtt^3*mWW^12*s^2*t^2 + 6298*ep^3*mtt^3*mWW^12*s^2*t^2 + 10136*ep^4*mtt^3*mWW^12*s^2*t^2 + 4416*ep^5*mtt^3*mWW^12*s^2*t^2 - 42*ep*mtt^2*mWW^13*s^2*t^2 - 422*ep^2*mtt^2*mWW^13*s^2*t^2 - 1492*ep^3*mtt^2*mWW^13*s^2*t^2 - 2168*ep^4*mtt^2*mWW^13*s^2*t^2 - 1056*ep^5*mtt^2*mWW^13*s^2*t^2 - 84*ep*mtt^11*mWW^3*s^3*t^2 + 1792*ep^2*mtt^11*mWW^3*s^3*t^2 + 17164*ep^3*mtt^11*mWW^3*s^3*t^2 + 42728*ep^4*mtt^11*mWW^3*s^3*t^2 + 32480*ep^5*mtt^11*mWW^3*s^3*t^2 + 324*mtt^10*mWW^4*s^3*t^2 + 4506*ep*mtt^10*mWW^4*s^3*t^2 + 8488*ep^2*mtt^10*mWW^4*s^3*t^2 - 58842*ep^3*mtt^10*mWW^4*s^3*t^2 - 210604*ep^4*mtt^10*mWW^4*s^3*t^2 - 179472*ep^5*mtt^10*mWW^4*s^3*t^2 - 628*mtt^9*mWW^5*s^3*t^2 - 12204*ep*mtt^9*mWW^5*s^3*t^2 - 56720*ep^2*mtt^9*mWW^5*s^3*t^2 - 39492*ep^3*mtt^9*mWW^5*s^3*t^2 + 177948*ep^4*mtt^9*mWW^5*s^3*t^2 + 234216*ep^5*mtt^9*mWW^5*s^3*t^2 - 1628*mtt^8*mWW^6*s^3*t^2 - 340*ep*mtt^8*mWW^6*s^3*t^2 + 111550*ep^2*mtt^8*mWW^6*s^3*t^2 + 517056*ep^3*mtt^8*mWW^6*s^3*t^2 + 803898*ep^4*mtt^8*mWW^6*s^3*t^2 + 389520*ep^5*mtt^8*mWW^6*s^3*t^2 + 6332*mtt^7*mWW^7*s^3*t^2 + 36756*ep*mtt^7*mWW^7*s^3*t^2 - 115976*ep^2*mtt^7*mWW^7*s^3*t^2 - 1153682*ep^3*mtt^7*mWW^7*s^3*t^2 - 2438182*ep^4*mtt^7*mWW^7*s^3*t^2 - 1580960*ep^5*mtt^7*mWW^7*s^3*t^2 - 7748*mtt^6*mWW^8*s^3*t^2 - 51328*ep*mtt^6*mWW^8*s^3*t^2 + 87858*ep^2*mtt^6*mWW^8*s^3*t^2 + 1316064*ep^3*mtt^6*mWW^8*s^3*t^2 + 3073174*ep^4*mtt^6*mWW^8*s^3*t^2 + 2158152*ep^5*mtt^6*mWW^8*s^3*t^2 + 4068*mtt^5*mWW^9*s^3*t^2 + 26924*ep*mtt^5*mWW^9*s^3*t^2 - 60832*ep^2*mtt^5*mWW^9*s^3*t^2 - 835038*ep^3*mtt^5*mWW^9*s^3*t^2 - 2037374*ep^4*mtt^5*mWW^9*s^3*t^2 - 1515776*ep^5*mtt^5*mWW^9*s^3*t^2 - 500*mtt^4*mWW^10*s^3*t^2 - 2220*ep*mtt^4*mWW^10*s^3*t^2 + 29902*ep^2*mtt^4*mWW^10*s^3*t^2 + 245896*ep^3*mtt^4*mWW^10*s^3*t^2 + 614466*ep^4*mtt^4*mWW^10*s^3*t^2 + 500728*ep^5*mtt^4*mWW^10*s^3*t^2 - 300*mtt^3*mWW^11*s^3*t^2 - 2528*ep*mtt^3*mWW^11*s^3*t^2 - 4264*ep^2*mtt^3*mWW^11*s^3*t^2 + 10566*ep^3*mtt^3*mWW^11*s^3*t^2 + 16214*ep^4*mtt^3*mWW^11*s^3*t^2 - 13344*ep^5*mtt^3*mWW^11*s^3*t^2 + 80*mtt^2*mWW^12*s^3*t^2 + 422*ep*mtt^2*mWW^12*s^3*t^2 - 2674*ep^2*mtt^2*mWW^12*s^3*t^2 - 22318*ep^3*mtt^2*mWW^12*s^3*t^2 - 45618*ep^4*mtt^2*mWW^12*s^3*t^2 - 27192*ep^5*mtt^2*mWW^12*s^3*t^2 + 96*ep*mtt*mWW^13*s^3*t^2 + 864*ep^2*mtt*mWW^13*s^3*t^2 + 2530*ep^3*mtt*mWW^13*s^3*t^2 + 3146*ep^4*mtt*mWW^13*s^3*t^2 + 1528*ep^5*mtt*mWW^13*s^3*t^2 + 12*ep^2*mWW^14*s^3*t^2 + 96*ep^3*mWW^14*s^3*t^2 + 204*ep^4*mWW^14*s^3*t^2 + 120*ep^5*mWW^14*s^3*t^2 + 420*ep*mtt^10*mWW^3*s^4*t^2 + 1120*ep^2*mtt^10*mWW^3*s^4*t^2 - 8540*ep^3*mtt^10*mWW^3*s^4*t^2 - 32200*ep^4*mtt^10*mWW^3*s^4*t^2 - 28000*ep^5*mtt^10*mWW^3*s^4*t^2 - 600*mtt^9*mWW^4*s^4*t^2 - 7408*ep*mtt^9*mWW^4*s^4*t^2 - 10336*ep^2*mtt^9*mWW^4*s^4*t^2 + 101068*ep^3*mtt^9*mWW^4*s^4*t^2 + 328044*ep^4*mtt^9*mWW^4*s^4*t^2 + 268256*ep^5*mtt^9*mWW^4*s^4*t^2 - 92*mtt^8*mWW^5*s^4*t^2 + 5442*ep*mtt^8*mWW^5*s^4*t^2 + 16296*ep^2*mtt^8*mWW^5*s^4*t^2 - 146526*ep^3*mtt^8*mWW^5*s^4*t^2 - 568952*ep^4*mtt^8*mWW^5*s^4*t^2 - 514648*ep^5*mtt^8*mWW^5*s^4*t^2 + 7412*mtt^7*mWW^6*s^4*t^2 + 47872*ep*mtt^7*mWW^6*s^4*t^2 - 1596*ep^2*mtt^7*mWW^6*s^4*t^2 - 426292*ep^3*mtt^7*mWW^6*s^4*t^2 - 736300*ep^4*mtt^7*mWW^6*s^4*t^2 - 308936*ep^5*mtt^7*mWW^6*s^4*t^2 - 16668*mtt^6*mWW^7*s^4*t^2 - 117860*ep*mtt^6*mWW^7*s^4*t^2 + 2154*ep^2*mtt^6*mWW^7*s^4*t^2 + 1552110*ep^3*mtt^6*mWW^7*s^4*t^2 + 3588848*ep^4*mtt^6*mWW^7*s^4*t^2 + 2351440*ep^5*mtt^6*mWW^7*s^4*t^2 + 15180*mtt^5*mWW^8*s^4*t^2 + 110424*ep*mtt^5*mWW^8*s^4*t^2 - 40310*ep^2*mtt^5*mWW^8*s^4*t^2 - 1964726*ep^3*mtt^5*mWW^8*s^4*t^2 - 4851668*ep^4*mtt^5*mWW^8*s^4*t^2 - 3456008*ep^5*mtt^5*mWW^8*s^4*t^2 - 5620*mtt^4*mWW^9*s^4*t^2 - 41172*ep*mtt^4*mWW^9*s^4*t^2 + 60548*ep^2*mtt^4*mWW^9*s^4*t^2 + 1150068*ep^3*mtt^4*mWW^9*s^4*t^2 + 2940632*ep^4*mtt^4*mWW^9*s^4*t^2 + 2240160*ep^5*mtt^4*mWW^9*s^4*t^2 + 12*mtt^3*mWW^10*s^4*t^2 - 1192*ep*mtt^3*mWW^10*s^4*t^2 - 32376*ep^2*mtt^3*mWW^10*s^4*t^2 - 224536*ep^3*mtt^3*mWW^10*s^4*t^2 - 590516*ep^4*mtt^3*mWW^10*s^4*t^2 - 519576*ep^5*mtt^3*mWW^10*s^4*t^2 + 428*mtt^2*mWW^11*s^4*t^2 + 3632*ep*mtt^2*mWW^11*s^4*t^2 + 1330*ep^2*mtt^2*mWW^11*s^4*t^2 - 52510*ep^3*mtt^2*mWW^11*s^4*t^2 - 114952*ep^4*mtt^2*mWW^11*s^4*t^2 - 53744*ep^5*mtt^2*mWW^11*s^4*t^2 - 52*mtt*mWW^12*s^4*t^2 - 128*ep*mtt*mWW^12*s^4*t^2 + 3530*ep^2*mtt*mWW^12*s^4*t^2 + 21366*ep^3*mtt*mWW^12*s^4*t^2 + 39496*ep^4*mtt*mWW^12*s^4*t^2 + 22408*ep^5*mtt*mWW^12*s^4*t^2 - 30*ep*mWW^13*s^4*t^2 - 360*ep^2*mWW^13*s^4*t^2 - 1482*ep^3*mWW^13*s^4*t^2 - 2432*ep^4*mWW^13*s^4*t^2 - 1352*ep^5*mWW^13*s^4*t^2 - 588*ep*mtt^9*mWW^3*s^5*t^2 - 3584*ep^2*mtt^9*mWW^3*s^5*t^2 - 3500*ep^3*mtt^9*mWW^3*s^5*t^2 + 8792*ep^4*mtt^9*mWW^3*s^5*t^2 + 12320*ep^5*mtt^9*mWW^3*s^5*t^2 + 660*mtt^8*mWW^4*s^5*t^2 + 6410*ep*mtt^8*mWW^4*s^5*t^2 - 9952*ep^2*mtt^8*mWW^4*s^5*t^2 - 163474*ep^3*mtt^8*mWW^4*s^5*t^2 - 378748*ep^4*mtt^8*mWW^4*s^5*t^2 - 264576*ep^5*mtt^8*mWW^4*s^5*t^2 + 1620*mtt^7*mWW^5*s^5*t^2 + 11180*ep*mtt^7*mWW^5*s^5*t^2 + 65204*ep^2*mtt^7*mWW^5*s^5*t^2 + 377520*ep^3*mtt^7*mWW^5*s^5*t^2 + 884252*ep^4*mtt^7*mWW^5*s^5*t^2 + 663296*ep^5*mtt^7*mWW^5*s^5*t^2 - 12092*mtt^6*mWW^6*s^5*t^2 - 85596*ep*mtt^6*mWW^6*s^5*t^2 - 92140*ep^2*mtt^6*mWW^6*s^5*t^2 + 243088*ep^3*mtt^6*mWW^6*s^5*t^2 + 377740*ep^4*mtt^6*mWW^6*s^5*t^2 + 28296*ep^5*mtt^6*mWW^6*s^5*t^2 + 20076*mtt^5*mWW^7*s^5*t^2 + 144424*ep*mtt^5*mWW^7*s^5*t^2 + 43136*ep^2*mtt^5*mWW^7*s^5*t^2 - 1556782*ep^3*mtt^5*mWW^7*s^5*t^2 - 3583694*ep^4*mtt^5*mWW^7*s^5*t^2 - 2289048*ep^5*mtt^5*mWW^7*s^5*t^2 - 13536*mtt^4*mWW^8*s^5*t^2 - 102862*ep*mtt^4*mWW^8*s^5*t^2 + 21318*ep^2*mtt^4*mWW^8*s^5*t^2 + 1817638*ep^3*mtt^4*mWW^8*s^5*t^2 + 4591950*ep^4*mtt^4*mWW^8*s^5*t^2 + 3309384*ep^5*mtt^4*mWW^8*s^5*t^2 + 2960*mtt^3*mWW^9*s^5*t^2 + 23520*ep*mtt^3*mWW^9*s^5*t^2 - 43032*ep^2*mtt^3*mWW^9*s^5*t^2 - 795636*ep^3*mtt^3*mWW^9*s^5*t^2 - 2115816*ep^4*mtt^3*mWW^9*s^5*t^2 - 1670704*ep^5*mtt^3*mWW^9*s^5*t^2 + 504*mtt^2*mWW^10*s^5*t^2 + 5180*ep*mtt^2*mWW^10*s^5*t^2 + 17636*ep^2*mtt^2*mWW^10*s^5*t^2 + 43036*ep^3*mtt^2*mWW^10*s^5*t^2 + 133344*ep^4*mtt^2*mWW^10*s^5*t^2 + 166232*ep^5*mtt^2*mWW^10*s^5*t^2 - 192*mtt*mWW^11*s^5*t^2 - 1560*ep*mtt*mWW^11*s^5*t^2 + 2852*ep^2*mtt*mWW^11*s^5*t^2 + 44446*ep^3*mtt*mWW^11*s^5*t^2 + 92802*ep^4*mtt*mWW^11*s^5*t^2 + 50536*ep^5*mtt*mWW^11*s^5*t^2 - 108*ep*mWW^12*s^5*t^2 - 1438*ep^2*mWW^12*s^5*t^2 - 6336*ep^3*mWW^12*s^5*t^2 - 10622*ep^4*mWW^12*s^5*t^2 - 5736*ep^5*mWW^12*s^5*t^2 + 420*ep*mtt^8*mWW^3*s^6*t^2 + 3136*ep^2*mtt^8*mWW^3*s^6*t^2 + 6916*ep^3*mtt^8*mWW^3*s^6*t^2 + 4088*ep^4*mtt^8*mWW^3*s^6*t^2 - 1120*ep^5*mtt^8*mWW^3*s^6*t^2 - 432*mtt^7*mWW^4*s^6*t^2 - 2844*ep*mtt^7*mWW^4*s^6*t^2 + 29464*ep^2*mtt^7*mWW^4*s^6*t^2 + 159144*ep^3*mtt^7*mWW^4*s^6*t^2 + 239756*ep^4*mtt^7*mWW^4*s^6*t^2 + 110352*ep^5*mtt^7*mWW^4*s^6*t^2 - 2212*mtt^6*mWW^5*s^6*t^2 - 17922*ep*mtt^6*mWW^5*s^6*t^2 - 82560*ep^2*mtt^6*mWW^5*s^6*t^2 - 336326*ep^3*mtt^6*mWW^5*s^6*t^2 - 670580*ep^4*mtt^6*mWW^5*s^6*t^2 - 450208*ep^5*mtt^6*mWW^5*s^6*t^2 + 9972*mtt^5*mWW^6*s^6*t^2 + 68924*ep*mtt^5*mWW^6*s^6*t^2 + 59250*ep^2*mtt^5*mWW^6*s^6*t^2 - 193506*ep^3*mtt^5*mWW^6*s^6*t^2 - 166448*ep^4*mtt^5*mWW^6*s^6*t^2 + 119720*ep^5*mtt^5*mWW^6*s^6*t^2 - 12412*mtt^4*mWW^7*s^6*t^2 - 89836*ep*mtt^4*mWW^7*s^6*t^2 - 11336*ep^2*mtt^4*mWW^7*s^6*t^2 + 1061564*ep^3*mtt^4*mWW^7*s^6*t^2 + 2388024*ep^4*mtt^4*mWW^7*s^6*t^2 + 1506320*ep^5*mtt^4*mWW^7*s^6*t^2 + 5684*mtt^3*mWW^8*s^6*t^2 + 46424*ep*mtt^3*mWW^8*s^6*t^2 - 13420*ep^2*mtt^3*mWW^8*s^6*t^2 - 948380*ep^3*mtt^3*mWW^8*s^6*t^2 - 2483392*ep^4*mtt^3*mWW^8*s^6*t^2 - 1844592*ep^5*mtt^3*mWW^8*s^6*t^2 - 368*mtt^2*mWW^9*s^6*t^2 - 2630*ep*mtt^2*mWW^9*s^6*t^2 + 20424*ep^2*mtt^2*mWW^9*s^6*t^2 + 237418*ep^3*mtt^2*mWW^9*s^6*t^2 + 660216*ep^4*mtt^2*mWW^9*s^6*t^2 + 559472*ep^5*mtt^2*mWW^9*s^6*t^2 - 232*mtt*mWW^10*s^6*t^2 - 2664*ep*mtt*mWW^10*s^6*t^2 - 3694*ep^2*mtt*mWW^10*s^6*t^2 + 24054*ep^3*mtt*mWW^10*s^6*t^2 + 52036*ep^4*mtt*mWW^10*s^6*t^2 + 15416*ep^5*mtt*mWW^10*s^6*t^2 - 128*ep*mWW^11*s^6*t^2 - 1808*ep^2*mWW^11*s^6*t^2 - 7940*ep^3*mWW^11*s^6*t^2 - 12692*ep^4*mWW^11*s^6*t^2 - 6144*ep^5*mWW^11*s^6*t^2 - 156*ep*mtt^7*mWW^3*s^7*t^2 - 1280*ep^2*mtt^7*mWW^3*s^7*t^2 - 3452*ep^3*mtt^7*mWW^3*s^7*t^2 - 3592*ep^4*mtt^7*mWW^3*s^7*t^2 - 1120*ep^5*mtt^7*mWW^3*s^7*t^2 + 156*mtt^6*mWW^4*s^7*t^2 + 422*ep*mtt^6*mWW^4*s^7*t^2 - 25624*ep^2*mtt^6*mWW^4*s^7*t^2 - 82646*ep^3*mtt^6*mWW^4*s^7*t^2 - 42036*ep^4*mtt^6*mWW^4*s^7*t^2 + 39728*ep^5*mtt^6*mWW^4*s^7*t^2 + 1348*mtt^5*mWW^5*s^7*t^2 + 10956*ep*mtt^5*mWW^5*s^7*t^2 + 39656*ep^2*mtt^5*mWW^5*s^7*t^2 + 135436*ep^3*mtt^5*mWW^5*s^7*t^2 + 259268*ep^4*mtt^5*mWW^5*s^7*t^2 + 164008*ep^5*mtt^5*mWW^5*s^7*t^2 - 4292*mtt^4*mWW^6*s^7*t^2 - 28244*ep*mtt^4*mWW^6*s^7*t^2 - 5494*ep^2*mtt^4*mWW^6*s^7*t^2 + 128000*ep^3*mtt^4*mWW^6*s^7*t^2 + 58142*ep^4*mtt^4*mWW^6*s^7*t^2 - 109144*ep^5*mtt^4*mWW^6*s^7*t^2 + 3852*mtt^3*mWW^7*s^7*t^2 + 29200*ep*mtt^3*mWW^7*s^7*t^2 - 2104*ep^2*mtt^3*mWW^7*s^7*t^2 - 418888*ep^3*mtt^3*mWW^7*s^7*t^2 - 968548*ep^4*mtt^3*mWW^7*s^7*t^2 - 632552*ep^5*mtt^3*mWW^7*s^7*t^2 - 1000*mtt^2*mWW^8*s^7*t^2 - 8942*ep*mtt^2*mWW^8*s^7*t^2 + 5204*ep^2*mtt^2*mWW^8*s^7*t^2 + 241166*ep^3*mtt^2*mWW^8*s^7*t^2 + 670124*ep^4*mtt^2*mWW^8*s^7*t^2 + 524664*ep^5*mtt^2*mWW^8*s^7*t^2 - 64*mtt*mWW^9*s^7*t^2 - 1344*ep*mtt*mWW^9*s^7*t^2 - 5808*ep^2*mtt*mWW^9*s^7*t^2 - 18568*ep^3*mtt*mWW^9*s^7*t^2 - 52328*ep^4*mtt*mWW^9*s^7*t^2 - 55328*ep^5*mtt*mWW^9*s^7*t^2 - 36*ep*mWW^10*s^7*t^2 - 582*ep^2*mWW^10*s^7*t^2 - 2104*ep^3*mWW^10*s^7*t^2 - 1798*ep^4*mWW^10*s^7*t^2 + 624*ep^5*mWW^10*s^7*t^2 + 24*ep*mtt^6*mWW^3*s^8*t^2 + 208*ep^2*mtt^6*mWW^3*s^8*t^2 + 616*ep^3*mtt^6*mWW^3*s^8*t^2 + 752*ep^4*mtt^6*mWW^3*s^8*t^2 + 320*ep^5*mtt^6*mWW^3*s^8*t^2 - 24*mtt^5*mWW^4*s^8*t^2 + 104*ep*mtt^5*mWW^4*s^8*t^2 + 10352*ep^2*mtt^5*mWW^4*s^8*t^2 + 19772*ep^3*mtt^5*mWW^4*s^8*t^2 - 28396*ep^4*mtt^5*mWW^4*s^8*t^2 - 55488*ep^5*mtt^5*mWW^4*s^8*t^2 - 372*mtt^4*mWW^5*s^8*t^2 - 3130*ep*mtt^4*mWW^5*s^8*t^2 - 7304*ep^2*mtt^4*mWW^5*s^8*t^2 - 21986*ep^3*mtt^4*mWW^5*s^8*t^2 - 54720*ep^4*mtt^4*mWW^5*s^8*t^2 - 39896*ep^5*mtt^4*mWW^5*s^8*t^2 + 876*mtt^3*mWW^6*s^8*t^2 + 5376*ep*mtt^3*mWW^6*s^8*t^2 - 4556*ep^2*mtt^3*mWW^6*s^8*t^2 - 36064*ep^3*mtt^3*mWW^6*s^8*t^2 + 4240*ep^4*mtt^3*mWW^6*s^8*t^2 + 51696*ep^5*mtt^3*mWW^6*s^8*t^2 - 540*mtt^2*mWW^7*s^8*t^2 - 4604*ep*mtt^2*mWW^7*s^8*t^2 - 212*ep^2*mtt^2*mWW^7*s^8*t^2 + 80300*ep^3*mtt^2*mWW^7*s^8*t^2 + 207392*ep^4*mtt^2*mWW^7*s^8*t^2 + 147936*ep^5*mtt^2*mWW^7*s^8*t^2 + 60*mtt*mWW^8*s^8*t^2 + 280*ep*mtt*mWW^8*s^8*t^2 - 1588*ep^2*mtt*mWW^8*s^8*t^2 - 23132*ep^3*mtt*mWW^8*s^8*t^2 - 68084*ep^4*mtt*mWW^8*s^8*t^2 - 57584*ep^5*mtt*mWW^8*s^8*t^2 + 30*ep*mWW^9*s^8*t^2 + 380*ep^2*mWW^9*s^8*t^2 + 2254*ep^3*mWW^9*s^8*t^2 + 5376*ep^4*mWW^9*s^8*t^2 + 4216*ep^5*mWW^9*s^8*t^2 - 32*ep*mtt^4*mWW^4*s^9*t^2 - 1664*ep^2*mtt^4*mWW^4*s^9*t^2 - 1288*ep^3*mtt^4*mWW^4*s^9*t^2 + 11336*ep^4*mtt^4*mWW^4*s^9*t^2 + 15024*ep^5*mtt^4*mWW^4*s^9*t^2 + 32*mtt^3*mWW^5*s^9*t^2 + 344*ep*mtt^3*mWW^5*s^9*t^2 + 140*ep^2*mtt^3*mWW^5*s^9*t^2 + 808*ep^3*mtt^3*mWW^5*s^9*t^2 + 7820*ep^4*mtt^3*mWW^5*s^9*t^2 + 8208*ep^5*mtt^3*mWW^5*s^9*t^2 - 64*mtt^2*mWW^6*s^9*t^2 - 304*ep*mtt^2*mWW^6*s^9*t^2 + 964*ep^2*mtt^2*mWW^6*s^9*t^2 + 1904*ep^3*mtt^2*mWW^6*s^9*t^2 - 7212*ep^4*mtt^2*mWW^6*s^9*t^2 - 11008*ep^5*mtt^2*mWW^6*s^9*t^2 + 32*mtt*mWW^7*s^9*t^2 + 296*ep*mtt*mWW^7*s^9*t^2 + 340*ep^2*mtt*mWW^7*s^9*t^2 - 6120*ep^3*mtt*mWW^7*s^9*t^2 - 20172*ep^4*mtt*mWW^7*s^9*t^2 - 16496*ep^5*mtt*mWW^7*s^9*t^2 + 16*ep*mWW^8*s^9*t^2 + 220*ep^2*mWW^8*s^9*t^2 + 1176*ep^3*mWW^8*s^9*t^2 + 2468*ep^4*mWW^8*s^9*t^2 + 1712*ep^5*mWW^8*s^9*t^2 - 12*ep*mtt^14*mWW^2*t^3 - 104*ep^2*mtt^14*mWW^2*t^3 - 308*ep^3*mtt^14*mWW^2*t^3 - 376*ep^4*mtt^14*mWW^2*t^3 - 160*ep^5*mtt^14*mWW^2*t^3 + 216*ep*mtt^13*mWW^3*t^3 + 2568*ep^2*mtt^13*mWW^3*t^3 + 10840*ep^3*mtt^13*mWW^3*t^3 + 19064*ep^4*mtt^13*mWW^3*t^3 + 11872*ep^5*mtt^13*mWW^3*t^3 - 1112*ep*mtt^12*mWW^4*t^3 - 13980*ep^2*mtt^12*mWW^4*t^3 - 61708*ep^3*mtt^12*mWW^4*t^3 - 112288*ep^4*mtt^12*mWW^4*t^3 - 71872*ep^5*mtt^12*mWW^4*t^3 + 2776*ep*mtt^11*mWW^5*t^3 + 35380*ep^2*mtt^11*mWW^5*t^3 + 158172*ep^3*mtt^11*mWW^5*t^3 + 291584*ep^4*mtt^11*mWW^5*t^3 + 189248*ep^5*mtt^11*mWW^5*t^3 - 3888*ep*mtt^10*mWW^6*t^3 - 49468*ep^2*mtt^10*mWW^6*t^3 - 221876*ep^3*mtt^10*mWW^6*t^3 - 412752*ep^4*mtt^10*mWW^6*t^3 - 271616*ep^5*mtt^10*mWW^6*t^3 + 3112*ep*mtt^9*mWW^7*t^3 + 39284*ep^2*mtt^9*mWW^7*t^3 + 176588*ep^3*mtt^9*mWW^7*t^3 + 332976*ep^4*mtt^9*mWW^7*t^3 + 224000*ep^5*mtt^9*mWW^7*t^3 - 1256*ep*mtt^8*mWW^8*t^3 - 15828*ep^2*mtt^8*mWW^8*t^3 - 72420*ep^3*mtt^8*mWW^8*t^3 - 141984*ep^4*mtt^8*mWW^8*t^3 - 100672*ep^5*mtt^8*mWW^8*t^3 + 72*ep*mtt^7*mWW^9*t^3 + 1180*ep^2*mtt^7*mWW^9*t^3 + 7348*ep^3*mtt^7*mWW^9*t^3 + 19648*ep^4*mtt^7*mWW^9*t^3 + 18112*ep^5*mtt^7*mWW^9*t^3 + 124*ep*mtt^6*mWW^10*t^3 + 1300*ep^2*mtt^6*mWW^10*t^3 + 4568*ep^3*mtt^6*mWW^10*t^3 + 5896*ep^4*mtt^6*mWW^10*t^3 + 1952*ep^5*mtt^6*mWW^10*t^3 - 32*ep*mtt^5*mWW^11*t^3 - 332*ep^2*mtt^5*mWW^11*t^3 - 1204*ep^3*mtt^5*mWW^11*t^3 - 1768*ep^4*mtt^5*mWW^11*t^3 - 864*ep^5*mtt^5*mWW^11*t^3 + 72*ep*mtt^13*mWW^2*s*t^3 + 552*ep^2*mtt^13*mWW^2*s*t^3 + 1296*ep^3*mtt^13*mWW^2*s*t^3 + 960*ep^4*mtt^13*mWW^2*s*t^3 + 12*mtt^12*mWW^3*s*t^3 - 1182*ep*mtt^12*mWW^3*s*t^3 - 15244*ep^2*mtt^12*mWW^3*s*t^3 - 66010*ep^3*mtt^12*mWW^3*s*t^3 - 117112*ep^4*mtt^12*mWW^3*s*t^3 - 73024*ep^5*mtt^12*mWW^3*s*t^3 - 204*mtt^11*mWW^4*s*t^3 + 3832*ep*mtt^11*mWW^4*s*t^3 + 71332*ep^2*mtt^11*mWW^4*s*t^3 + 350768*ep^3*mtt^11*mWW^4*s*t^3 + 668784*ep^4*mtt^11*mWW^4*s*t^3 + 438208*ep^5*mtt^11*mWW^4*s*t^3 + 908*mtt^10*mWW^5*s*t^3 - 3084*ep*mtt^10*mWW^5*s*t^3 - 141840*ep^2*mtt^10*mWW^5*s*t^3 - 790894*ep^3*mtt^10*mWW^5*s*t^3 - 1595034*ep^4*mtt^10*mWW^5*s*t^3 - 1084296*ep^5*mtt^10*mWW^5*s*t^3 - 1868*mtt^9*mWW^6*s*t^3 - 5556*ep*mtt^9*mWW^6*s*t^3 + 133592*ep^2*mtt^9*mWW^6*s*t^3 + 907602*ep^3*mtt^9*mWW^6*s*t^3 + 1965058*ep^4*mtt^9*mWW^6*s*t^3 + 1397992*ep^5*mtt^9*mWW^6*s*t^3 + 2020*mtt^8*mWW^7*s*t^3 + 13656*ep*mtt^8*mWW^7*s*t^3 - 39024*ep^2*mtt^8*mWW^7*s*t^3 - 493538*ep^3*mtt^8*mWW^7*s*t^3 - 1230938*ep^4*mtt^8*mWW^7*s*t^3 - 952136*ep^5*mtt^8*mWW^7*s*t^3 - 1092*mtt^7*mWW^8*s*t^3 - 11364*ep*mtt^7*mWW^8*s*t^3 - 32392*ep^2*mtt^7*mWW^8*s*t^3 + 26658*ep^3*mtt^7*mWW^8*s*t^3 + 243778*ep^4*mtt^7*mWW^8*s*t^3 + 266472*ep^5*mtt^7*mWW^8*s*t^3 + 164*mtt^6*mWW^9*s*t^3 + 4012*ep*mtt^6*mWW^9*s*t^3 + 32032*ep^2*mtt^6*mWW^9*s*t^3 + 104310*ep^3*mtt^6*mWW^9*s*t^3 + 129602*ep^4*mtt^6*mWW^9*s*t^3 + 40360*ep^5*mtt^6*mWW^9*s*t^3 + 92*mtt^5*mWW^10*s*t^3 - 292*ep*mtt^5*mWW^10*s*t^3 - 10096*ep^2*mtt^5*mWW^10*s*t^3 - 46218*ep^3*mtt^5*mWW^10*s*t^3 - 75370*ep^4*mtt^5*mWW^10*s*t^3 - 39176*ep^5*mtt^5*mWW^10*s*t^3 - 32*mtt^4*mWW^11*s*t^3 - 90*ep*mtt^4*mWW^11*s*t^3 + 1132*ep^2*mtt^4*mWW^11*s*t^3 + 6196*ep^3*mtt^4*mWW^11*s*t^3 + 10538*ep^4*mtt^4*mWW^11*s*t^3 + 5736*ep^5*mtt^4*mWW^11*s*t^3 - 4*ep*mtt^3*mWW^12*s*t^3 - 44*ep^2*mtt^3*mWW^12*s*t^3 - 170*ep^3*mtt^3*mWW^12*s*t^3 - 266*ep^4*mtt^3*mWW^12*s*t^3 - 136*ep^5*mtt^3*mWW^12*s*t^3 - 144*ep*mtt^12*mWW^2*s^2*t^3 - 672*ep^2*mtt^12*mWW^2*s^2*t^3 + 720*ep^3*mtt^12*mWW^2*s^2*t^3 + 5856*ep^4*mtt^12*mWW^2*s^2*t^3 + 5760*ep^5*mtt^12*mWW^2*s^2*t^3 - 108*mtt^11*mWW^3*s^2*t^3 + 1654*ep*mtt^11*mWW^3*s^2*t^3 + 30404*ep^2*mtt^11*mWW^3*s^2*t^3 + 143834*ep^3*mtt^11*mWW^3*s^2*t^3 + 264088*ep^4*mtt^11*mWW^3*s^2*t^3 + 166848*ep^5*mtt^11*mWW^3*s^2*t^3 + 1748*mtt^10*mWW^4*s^2*t^3 + 5468*ep*mtt^10*mWW^4*s^2*t^3 - 117874*ep^2*mtt^10*mWW^4*s^2*t^3 - 791524*ep^3*mtt^10*mWW^4*s^2*t^3 - 1661330*ep^4*mtt^10*mWW^4*s^2*t^3 - 1134728*ep^5*mtt^10*mWW^4*s^2*t^3 - 6788*mtt^9*mWW^5*s^2*t^3 - 43028*ep*mtt^9*mWW^5*s^2*t^3 + 164152*ep^2*mtt^9*mWW^5*s^2*t^3 + 1733398*ep^3*mtt^9*mWW^5*s^2*t^3 + 4010322*ep^4*mtt^9*mWW^5*s^2*t^3 + 2876904*ep^5*mtt^9*mWW^5*s^2*t^3 + 11300*mtt^8*mWW^6*s^2*t^3 + 85674*ep*mtt^8*mWW^6*s^2*t^3 - 58921*ep^2*mtt^8*mWW^6*s^2*t^3 - 1848634*ep^3*mtt^8*mWW^6*s^2*t^3 - 4764191*ep^4*mtt^8*mWW^6*s^2*t^3 - 3610908*ep^5*mtt^8*mWW^6*s^2*t^3 - 8232*mtt^7*mWW^7*s^2*t^3 - 70646*ep*mtt^7*mWW^7*s^2*t^3 - 83165*ep^2*mtt^7*mWW^7*s^2*t^3 + 762788*ep^3*mtt^7*mWW^7*s^2*t^3 + 2501931*ep^4*mtt^7*mWW^7*s^2*t^3 + 2136364*ep^5*mtt^7*mWW^7*s^2*t^3 + 600*mtt^6*mWW^8*s^2*t^3 + 14902*ep*mtt^6*mWW^8*s^2*t^3 + 120823*ep^2*mtt^6*mWW^8*s^2*t^3 + 366866*ep^3*mtt^6*mWW^8*s^2*t^3 + 317229*ep^4*mtt^6*mWW^8*s^2*t^3 - 68780*ep^5*mtt^6*mWW^8*s^2*t^3 + 2684*mtt^5*mWW^9*s^2*t^3 + 11330*ep*mtt^5*mWW^9*s^2*t^3 - 91081*ep^2*mtt^5*mWW^9*s^2*t^3 - 629944*ep^3*mtt^5*mWW^9*s^2*t^3 - 1202473*ep^4*mtt^5*mWW^9*s^2*t^3 - 712036*ep^5*mtt^5*mWW^9*s^2*t^3 - 1340*mtt^4*mWW^10*s^2*t^3 - 4698*ep*mtt^4*mWW^10*s^2*t^3 + 52085*ep^2*mtt^4*mWW^10*s^2*t^3 + 338826*ep^3*mtt^4*mWW^10*s^2*t^3 + 674011*ep^4*mtt^4*mWW^10*s^2*t^3 + 438796*ep^5*mtt^4*mWW^10*s^2*t^3 + 92*mtt^3*mWW^11*s^2*t^3 - 944*ep*mtt^3*mWW^11*s^2*t^3 - 17195*ep^2*mtt^3*mWW^11*s^2*t^3 - 78390*ep^3*mtt^3*mWW^11*s^2*t^3 - 147615*ep^4*mtt^3*mWW^11*s^2*t^3 - 100828*ep^5*mtt^3*mWW^11*s^2*t^3 + 44*mtt^2*mWW^12*s^2*t^3 + 366*ep*mtt^2*mWW^12*s^2*t^3 + 783*ep^2*mtt^2*mWW^12*s^2*t^3 - 270*ep^3*mtt^2*mWW^12*s^2*t^3 - 1207*ep^4*mtt^2*mWW^12*s^2*t^3 + 964*ep^5*mtt^2*mWW^12*s^2*t^3 + 66*ep*mtt*mWW^13*s^2*t^3 + 661*ep^2*mtt*mWW^13*s^2*t^3 + 2330*ep^3*mtt*mWW^13*s^2*t^3 + 3379*ep^4*mtt*mWW^13*s^2*t^3 + 1644*ep^5*mtt*mWW^13*s^2*t^3 - 2016*ep^2*mtt^11*mWW^2*s^3*t^3 - 15456*ep^3*mtt^11*mWW^2*s^3*t^3 - 36288*ep^4*mtt^11*mWW^2*s^3*t^3 - 26880*ep^5*mtt^11*mWW^2*s^3*t^3 + 420*mtt^10*mWW^3*s^3*t^3 + 3038*ep*mtt^10*mWW^3*s^3*t^3 - 5376*ep^2*mtt^10*mWW^3*s^3*t^3 - 83322*ep^3*mtt^10*mWW^3*s^3*t^3 - 193768*ep^4*mtt^10*mWW^3*s^3*t^3 - 133632*ep^5*mtt^10*mWW^3*s^3*t^3 - 6364*mtt^9*mWW^4*s^3*t^3 - 49880*ep*mtt^9*mWW^4*s^3*t^3 + 6126*ep^2*mtt^9*mWW^4*s^3*t^3 + 857860*ep^3*mtt^9*mWW^4*s^3*t^3 + 2188066*ep^4*mtt^9*mWW^4*s^3*t^3 + 1592152*ep^5*mtt^9*mWW^4*s^3*t^3 + 21340*mtt^8*mWW^5*s^3*t^3 + 166156*ep*mtt^8*mWW^5*s^3*t^3 + 47994*ep^2*mtt^8*mWW^5*s^3*t^3 - 2363368*ep^3*mtt^8*mWW^5*s^3*t^3 - 6236938*ep^4*mtt^8*mWW^5*s^3*t^3 - 4617216*ep^5*mtt^8*mWW^5*s^3*t^3 - 27844*mtt^7*mWW^6*s^3*t^3 - 214522*ep*mtt^7*mWW^6*s^3*t^3 - 87711*ep^2*mtt^7*mWW^6*s^3*t^3 + 2914392*ep^3*mtt^7*mWW^6*s^3*t^3 + 7930697*ep^4*mtt^7*mWW^6*s^3*t^3 + 6036092*ep^5*mtt^7*mWW^6*s^3*t^3 + 10092*mtt^6*mWW^7*s^3*t^3 + 83450*ep*mtt^6*mWW^7*s^3*t^3 + 62888*ep^2*mtt^6*mWW^7*s^3*t^3 - 1212304*ep^3*mtt^6*mWW^7*s^3*t^3 - 3812114*ep^4*mtt^6*mWW^7*s^3*t^3 - 3255904*ep^5*mtt^6*mWW^7*s^3*t^3 + 10300*mtt^5*mWW^8*s^3*t^3 + 60176*ep*mtt^5*mWW^8*s^3*t^3 - 88689*ep^2*mtt^5*mWW^8*s^3*t^3 - 1059306*ep^3*mtt^5*mWW^8*s^3*t^3 - 1855617*ep^4*mtt^5*mWW^8*s^3*t^3 - 840556*ep^5*mtt^5*mWW^8*s^3*t^3 - 11164*mtt^4*mWW^9*s^3*t^3 - 64952*ep*mtt^4*mWW^9*s^3*t^3 + 143766*ep^2*mtt^4*mWW^9*s^3*t^3 + 1628902*ep^3*mtt^4*mWW^9*s^3*t^3 + 3444012*ep^4*mtt^4*mWW^9*s^3*t^3 + 2207976*ep^5*mtt^4*mWW^9*s^3*t^3 + 3364*mtt^3*mWW^10*s^3*t^3 + 15406*ep*mtt^3*mWW^10*s^3*t^3 - 105801*ep^2*mtt^3*mWW^10*s^3*t^3 - 818052*ep^3*mtt^3*mWW^10*s^3*t^3 - 1731169*ep^4*mtt^3*mWW^10*s^3*t^3 - 1174780*ep^5*mtt^3*mWW^10*s^3*t^3 - 80*mtt^2*mWW^11*s^3*t^3 + 1772*ep*mtt^2*mWW^11*s^3*t^3 + 29812*ep^2*mtt^2*mWW^11*s^3*t^3 + 144262*ep^3*mtt^2*mWW^11*s^3*t^3 + 285582*ep^4*mtt^2*mWW^11*s^3*t^3 + 203216*ep^5*mtt^2*mWW^11*s^3*t^3 - 64*mtt*mWW^12*s^3*t^3 - 588*ep*mtt*mWW^12*s^3*t^3 - 341*ep^2*mtt*mWW^12*s^3*t^3 + 9074*ep^3*mtt*mWW^12*s^3*t^3 + 21943*ep^4*mtt*mWW^12*s^3*t^3 + 11924*ep^5*mtt*mWW^12*s^3*t^3 - 56*ep*mWW^13*s^3*t^3 - 652*ep^2*mWW^13*s^3*t^3 - 2682*ep^3*mWW^13*s^3*t^3 - 4406*ep^4*mWW^13*s^3*t^3 - 2392*ep^5*mWW^13*s^3*t^3 + 504*ep*mtt^10*mWW^2*s^4*t^3 + 8400*ep^2*mtt^10*mWW^2*s^4*t^3 + 43848*ep^3*mtt^10*mWW^2*s^4*t^3 + 88368*ep^4*mtt^10*mWW^2*s^4*t^3 + 60480*ep^5*mtt^10*mWW^2*s^4*t^3 - 924*mtt^9*mWW^3*s^4*t^3 - 13842*ep*mtt^9*mWW^3*s^4*t^3 - 76372*ep^2*mtt^9*mWW^3*s^4*t^3 - 190806*ep^3*mtt^9*mWW^3*s^4*t^3 - 224488*ep^4*mtt^9*mWW^3*s^4*t^3 - 103904*ep^5*mtt^9*mWW^3*s^4*t^3 + 12780*mtt^8*mWW^4*s^4*t^3 + 111092*ep*mtt^8*mWW^4*s^4*t^3 + 216452*ep^2*mtt^8*mWW^4*s^4*t^3 - 373360*ep^3*mtt^8*mWW^4*s^4*t^3 - 1540596*ep^4*mtt^8*mWW^4*s^4*t^3 - 1216208*ep^5*mtt^8*mWW^4*s^4*t^3 - 36380*mtt^7*mWW^5*s^4*t^3 - 274004*ep*mtt^7*mWW^5*s^4*t^3 - 218512*ep^2*mtt^7*mWW^5*s^4*t^3 + 2490324*ep^3*mtt^7*mWW^5*s^4*t^3 + 6622740*ep^4*mtt^7*mWW^5*s^4*t^3 + 4753904*ep^5*mtt^7*mWW^5*s^4*t^3 + 35284*mtt^6*mWW^6*s^4*t^3 + 250470*ep*mtt^6*mWW^6*s^4*t^3 - 10737*ep^2*mtt^6*mWW^6*s^4*t^3 - 3755108*ep^3*mtt^6*mWW^6*s^4*t^3 - 9441025*ep^4*mtt^6*mWW^6*s^4*t^3 - 6848116*ep^5*mtt^6*mWW^6*s^4*t^3 + 1360*mtt^5*mWW^7*s^4*t^3 + 2594*ep*mtt^5*mWW^7*s^4*t^3 + 122575*ep^2*mtt^5*mWW^7*s^4*t^3 + 1409100*ep^3*mtt^5*mWW^7*s^4*t^3 + 4013915*ep^4*mtt^5*mWW^7*s^4*t^3 + 3382196*ep^5*mtt^5*mWW^7*s^4*t^3 - 24232*mtt^4*mWW^8*s^4*t^3 - 153704*ep*mtt^4*mWW^8*s^4*t^3 + 36716*ep^2*mtt^4*mWW^8*s^4*t^3 + 1820978*ep^3*mtt^4*mWW^8*s^4*t^3 + 3666134*ep^4*mtt^4*mWW^8*s^4*t^3 + 2037408*ep^5*mtt^4*mWW^8*s^4*t^3 + 14936*mtt^3*mWW^9*s^4*t^3 + 91928*ep*mtt^3*mWW^9*s^4*t^3 - 160142*ep^2*mtt^3*mWW^9*s^4*t^3 - 2162044*ep^3*mtt^3*mWW^9*s^4*t^3 - 4753774*ep^4*mtt^3*mWW^9*s^4*t^3 - 3142664*ep^5*mtt^3*mWW^9*s^4*t^3 - 2824*mtt^2*mWW^10*s^4*t^3 - 13018*ep*mtt^2*mWW^10*s^4*t^3 + 103219*ep^2*mtt^2*mWW^10*s^4*t^3 + 801032*ep^3*mtt^2*mWW^10*s^4*t^3 + 1713411*ep^4*mtt^2*mWW^10*s^4*t^3 + 1173356*ep^5*mtt^2*mWW^10*s^4*t^3 - 1956*ep*mtt*mWW^11*s^4*t^3 - 20813*ep^2*mtt*mWW^11*s^4*t^3 - 80734*ep^3*mtt*mWW^11*s^4*t^3 - 139897*ep^4*mtt*mWW^11*s^4*t^3 - 94652*ep^5*mtt*mWW^11*s^4*t^3 - 64*ep*mWW^12*s^4*t^3 - 786*ep^2*mWW^12*s^4*t^3 - 3230*ep^3*mWW^12*s^4*t^3 - 4788*ep^4*mWW^12*s^4*t^3 - 1800*ep^5*mWW^12*s^4*t^3 - 1008*ep*mtt^9*mWW^2*s^5*t^3 - 13776*ep^2*mtt^9*mWW^2*s^5*t^3 - 64512*ep^3*mtt^9*mWW^2*s^5*t^3 - 122304*ep^4*mtt^9*mWW^2*s^5*t^3 - 80640*ep^5*mtt^9*mWW^2*s^5*t^3 + 1260*mtt^8*mWW^3*s^5*t^3 + 21274*ep*mtt^8*mWW^3*s^5*t^3 + 141872*ep^2*mtt^8*mWW^3*s^5*t^3 + 424530*ep^3*mtt^8*mWW^3*s^5*t^3 + 581656*ep^4*mtt^8*mWW^3*s^5*t^3 + 300128*ep^5*mtt^8*mWW^3*s^5*t^3 - 15340*mtt^7*mWW^4*s^5*t^3 - 127200*ep*mtt^7*mWW^4*s^5*t^3 - 282336*ep^2*mtt^7*mWW^4*s^5*t^3 - 71608*ep^3*mtt^7*mWW^4*s^5*t^3 + 387164*ep^4*mtt^7*mWW^4*s^5*t^3 + 318512*ep^5*mtt^7*mWW^4*s^5*t^3 + 36108*mtt^6*mWW^5*s^5*t^3 + 247772*ep*mtt^6*mWW^5*s^5*t^3 + 98804*ep^2*mtt^6*mWW^5*s^5*t^3 - 2179598*ep^3*mtt^6*mWW^5*s^5*t^3 - 4897406*ep^4*mtt^6*mWW^5*s^5*t^3 - 3100152*ep^5*mtt^6*mWW^5*s^5*t^3 - 23404*mtt^5*mWW^6*s^5*t^3 - 155178*ep*mtt^5*mWW^6*s^5*t^3 + 178787*ep^2*mtt^5*mWW^6*s^5*t^3 + 3359514*ep^3*mtt^5*mWW^6*s^5*t^3 + 7788249*ep^4*mtt^5*mWW^6*s^5*t^3 + 5373532*ep^5*mtt^5*mWW^6*s^5*t^3 - 13320*mtt^4*mWW^7*s^5*t^3 - 78112*ep*mtt^4*mWW^7*s^5*t^3 - 141598*ep^2*mtt^4*mWW^7*s^5*t^3 - 721060*ep^3*mtt^4*mWW^7*s^5*t^3 - 2355770*ep^4*mtt^4*mWW^7*s^5*t^3 - 2170384*ep^5*mtt^4*mWW^7*s^5*t^3 + 22368*mtt^3*mWW^8*s^5*t^3 + 144102*ep*mtt^3*mWW^8*s^5*t^3 - 45678*ep^2*mtt^3*mWW^8*s^5*t^3 - 1900472*ep^3*mtt^3*mWW^8*s^5*t^3 - 4029696*ep^4*mtt^3*mWW^8*s^5*t^3 - 2424976*ep^5*mtt^3*mWW^8*s^5*t^3 - 8480*mtt^2*mWW^9*s^5*t^3 - 53882*ep*mtt^2*mWW^9*s^5*t^3 + 112896*ep^2*mtt^2*mWW^9*s^5*t^3 + 1468170*ep^3*mtt^2*mWW^9*s^5*t^3 + 3281312*ep^4*mtt^2*mWW^9*s^5*t^3 + 2200400*ep^5*mtt^2*mWW^9*s^5*t^3 + 808*mtt*mWW^10*s^5*t^3 + 1868*ep*mtt*mWW^10*s^5*t^3 - 53141*ep^2*mtt*mWW^10*s^5*t^3 - 334402*ep^3*mtt*mWW^10*s^5*t^3 - 672485*ep^4*mtt*mWW^10*s^5*t^3 - 444412*ep^5*mtt*mWW^10*s^5*t^3 + 364*ep*mWW^11*s^5*t^3 + 4458*ep^2*mWW^11*s^5*t^3 + 19566*ep^3*mWW^11*s^5*t^3 + 35440*ep^4*mWW^11*s^5*t^3 + 22872*ep^5*mWW^11*s^5*t^3 + 1008*ep*mtt^8*mWW^2*s^6*t^3 + 12768*ep^2*mtt^8*mWW^2*s^6*t^3 + 56784*ep^3*mtt^8*mWW^2*s^6*t^3 + 104160*ep^4*mtt^8*mWW^2*s^6*t^3 + 67200*ep^5*mtt^8*mWW^2*s^6*t^3 - 1092*mtt^7*mWW^3*s^6*t^3 - 17278*ep*mtt^7*mWW^3*s^6*t^3 - 122436*ep^2*mtt^7*mWW^3*s^6*t^3 - 371810*ep^3*mtt^7*mWW^3*s^6*t^3 - 492568*ep^4*mtt^7*mWW^3*s^6*t^3 - 236416*ep^5*mtt^7*mWW^3*s^6*t^3 + 11084*mtt^6*mWW^4*s^6*t^3 + 82916*ep*mtt^6*mWW^4*s^6*t^3 + 147622*ep^2*mtt^6*mWW^4*s^6*t^3 + 106636*ep^3*mtt^6*mWW^4*s^6*t^3 + 222822*ep^4*mtt^6*mWW^4*s^6*t^3 + 258072*ep^5*mtt^6*mWW^4*s^6*t^3 - 20700*mtt^5*mWW^5*s^6*t^3 - 128380*ep*mtt^5*mWW^5*s^6*t^3 + 61752*ep^2*mtt^5*mWW^5*s^6*t^3 + 1411134*ep^3*mtt^5*mWW^5*s^6*t^3 + 2495226*ep^4*mtt^5*mWW^5*s^6*t^3 + 1257832*ep^5*mtt^5*mWW^5*s^6*t^3 + 6668*mtt^4*mWW^6*s^6*t^3 + 48532*ep*mtt^4*mWW^6*s^6*t^3 - 135410*ep^2*mtt^4*mWW^6*s^6*t^3 - 1809218*ep^3*mtt^4*mWW^6*s^6*t^3 - 4222172*ep^4*mtt^4*mWW^6*s^6*t^3 - 2919568*ep^5*mtt^4*mWW^6*s^6*t^3 + 11688*mtt^3*mWW^7*s^6*t^3 + 67778*ep*mtt^3*mWW^7*s^6*t^3 + 39956*ep^2*mtt^3*mWW^7*s^6*t^3 - 79738*ep^3*mtt^3*mWW^7*s^6*t^3 + 321872*ep^4*mtt^3*mWW^7*s^6*t^3 + 582120*ep^5*mtt^3*mWW^7*s^6*t^3 - 9448*mtt^2*mWW^8*s^6*t^3 - 64444*ep*mtt^2*mWW^8*s^6*t^3 + 35258*ep^2*mtt^2*mWW^8*s^6*t^3 + 1075500*ep^3*mtt^2*mWW^8*s^6*t^3 + 2403634*ep^4*mtt^2*mWW^8*s^6*t^3 + 1532112*ep^5*mtt^2*mWW^8*s^6*t^3 + 1800*mtt*mWW^9*s^6*t^3 + 10744*ep*mtt*mWW^9*s^6*t^3 - 46968*ep^2*mtt*mWW^9*s^6*t^3 - 459698*ep^3*mtt*mWW^9*s^6*t^3 - 1000834*ep^4*mtt*mWW^9*s^6*t^3 - 663600*ep^5*mtt*mWW^9*s^6*t^3 + 916*ep*mWW^10*s^6*t^3 + 11426*ep^2*mWW^10*s^6*t^3 + 50058*ep^3*mWW^10*s^6*t^3 + 88244*ep^4*mWW^10*s^6*t^3 + 53640*ep^5*mWW^10*s^6*t^3 - 576*ep*mtt^7*mWW^2*s^7*t^3 - 7008*ep^2*mtt^7*mWW^2*s^7*t^3 - 30240*ep^3*mtt^7*mWW^2*s^7*t^3 - 54336*ep^4*mtt^7*mWW^2*s^7*t^3 - 34560*ep^5*mtt^7*mWW^2*s^7*t^3 + 588*mtt^6*mWW^3*s^7*t^3 + 7626*ep*mtt^6*mWW^3*s^7*t^3 + 56336*ep^2*mtt^6*mWW^3*s^7*t^3 + 163666*ep^3*mtt^6*mWW^3*s^7*t^3 + 186152*ep^4*mtt^6*mWW^3*s^7*t^3 + 65472*ep^5*mtt^6*mWW^3*s^7*t^3 - 4548*mtt^5*mWW^4*s^7*t^3 - 30360*ep*mtt^5*mWW^4*s^7*t^3 - 23922*ep^2*mtt^5*mWW^4*s^7*t^3 - 2572*ep^3*mtt^5*mWW^4*s^7*t^3 - 202134*ep^4*mtt^5*mWW^4*s^7*t^3 - 258632*ep^5*mtt^5*mWW^4*s^7*t^3 + 6276*mtt^4*mWW^5*s^7*t^3 + 36212*ep*mtt^4*mWW^5*s^7*t^3 - 62222*ep^2*mtt^4*mWW^5*s^7*t^3 - 559052*ep^3*mtt^4*mWW^5*s^7*t^3 - 827406*ep^4*mtt^4*mWW^5*s^7*t^3 - 321008*ep^5*mtt^4*mWW^5*s^7*t^3 + 244*mtt^3*mWW^6*s^7*t^3 - 4800*ep*mtt^3*mWW^6*s^7*t^3 + 29680*ep^2*mtt^3*mWW^6*s^7*t^3 + 502620*ep^3*mtt^3*mWW^6*s^7*t^3 + 1329400*ep^4*mtt^3*mWW^6*s^7*t^3 + 991200*ep^5*mtt^3*mWW^6*s^7*t^3 - 4064*mtt^2*mWW^7*s^7*t^3 - 25742*ep*mtt^2*mWW^7*s^7*t^3 - 1504*ep^2*mtt^2*mWW^7*s^7*t^3 + 215382*ep^3*mtt^2*mWW^7*s^7*t^3 + 361136*ep^4*mtt^2*mWW^7*s^7*t^3 + 136288*ep^5*mtt^2*mWW^7*s^7*t^3 + 1504*mtt*mWW^8*s^7*t^3 + 11432*ep*mtt*mWW^8*s^7*t^3 - 12686*ep^2*mtt*mWW^8*s^7*t^3 - 270592*ep^3*mtt*mWW^8*s^7*t^3 - 626674*ep^4*mtt*mWW^8*s^7*t^3 - 414264*ep^5*mtt*mWW^8*s^7*t^3 + 768*ep*mWW^9*s^7*t^3 + 9646*ep^2*mWW^9*s^7*t^3 + 41908*ep^3*mWW^9*s^7*t^3 + 72582*ep^4*mWW^9*s^7*t^3 + 42864*ep^5*mWW^9*s^7*t^3 + 180*ep*mtt^6*mWW^2*s^8*t^3 + 2136*ep^2*mtt^6*mWW^2*s^8*t^3 + 9036*ep^3*mtt^6*mWW^2*s^8*t^3 + 16008*ep^4*mtt^6*mWW^2*s^8*t^3 + 10080*ep^5*mtt^6*mWW^2*s^8*t^3 - 180*mtt^5*mWW^3*s^8*t^3 - 1598*ep*mtt^5*mWW^3*s^8*t^3 - 12724*ep^2*mtt^5*mWW^3*s^8*t^3 - 32378*ep^3*mtt^5*mWW^3*s^8*t^3 - 19472*ep^4*mtt^5*mWW^3*s^8*t^3 + 8512*ep^5*mtt^5*mWW^3*s^8*t^3 + 884*mtt^4*mWW^4*s^8*t^3 + 5668*ep*mtt^4*mWW^4*s^8*t^3 - 4412*ep^2*mtt^4*mWW^4*s^8*t^3 - 18796*ep^3*mtt^4*mWW^4*s^8*t^3 + 51360*ep^4*mtt^4*mWW^4*s^8*t^3 + 81408*ep^5*mtt^4*mWW^4*s^8*t^3 - 772*mtt^3*mWW^5*s^8*t^3 - 4404*ep*mtt^3*mWW^5*s^8*t^3 + 15804*ep^2*mtt^3*mWW^5*s^8*t^3 + 101500*ep^3*mtt^3*mWW^5*s^8*t^3 + 130448*ep^4*mtt^3*mWW^5*s^8*t^3 + 35712*ep^5*mtt^3*mWW^5*s^8*t^3 - 388*mtt^2*mWW^6*s^8*t^3 - 780*ep*mtt^2*mWW^6*s^8*t^3 + 596*ep^2*mtt^2*mWW^6*s^8*t^3 - 49948*ep^3*mtt^2*mWW^6*s^8*t^3 - 180696*ep^4*mtt^2*mWW^6*s^8*t^3 - 156832*ep^5*mtt^2*mWW^6*s^8*t^3 + 456*mtt*mWW^7*s^8*t^3 + 3906*ep*mtt*mWW^7*s^8*t^3 + 552*ep^2*mtt*mWW^7*s^8*t^3 - 57106*ep^3*mtt*mWW^7*s^8*t^3 - 132320*ep^4*mtt*mWW^7*s^8*t^3 - 81856*ep^5*mtt*mWW^7*s^8*t^3 + 228*ep*mWW^8*s^8*t^3 + 2848*ep^2*mWW^8*s^8*t^3 + 11852*ep^3*mWW^8*s^8*t^3 + 19472*ep^4*mWW^8*s^8*t^3 + 10816*ep^5*mWW^8*s^8*t^3 - 24*ep*mtt^5*mWW^2*s^9*t^3 - 280*ep^2*mtt^5*mWW^2*s^9*t^3 - 1168*ep^3*mtt^5*mWW^2*s^9*t^3 - 2048*ep^4*mtt^5*mWW^2*s^9*t^3 - 1280*ep^5*mtt^5*mWW^2*s^9*t^3 + 24*mtt^4*mWW^3*s^9*t^3 + 92*ep*mtt^4*mWW^3*s^9*t^3 + 972*ep^2*mtt^4*mWW^3*s^9*t^3 + 1456*ep^3*mtt^4*mWW^3*s^9*t^3 - 3552*ep^4*mtt^4*mWW^3*s^9*t^3 - 5856*ep^5*mtt^4*mWW^3*s^9*t^3 - 40*mtt^3*mWW^4*s^9*t^3 - 424*ep*mtt^3*mWW^4*s^9*t^3 + 992*ep^2*mtt^3*mWW^4*s^9*t^3 + 4304*ep^3*mtt^3*mWW^4*s^9*t^3 - 1848*ep^4*mtt^3*mWW^4*s^9*t^3 - 6912*ep^5*mtt^3*mWW^4*s^9*t^3 + 8*mtt^2*mWW^5*s^9*t^3 - 16*ep*mtt^2*mWW^5*s^9*t^3 - 1312*ep^2*mtt^2*mWW^5*s^9*t^3 - 1616*ep^3*mtt^2*mWW^5*s^9*t^3 + 6464*ep^4*mtt^2*mWW^5*s^9*t^3 + 9072*ep^5*mtt^2*mWW^5*s^9*t^3 + 8*mtt*mWW^6*s^9*t^3 + 48*ep*mtt*mWW^6*s^9*t^3 - 408*ep^2*mtt*mWW^6*s^9*t^3 + 656*ep^3*mtt*mWW^6*s^9*t^3 + 7432*ep^4*mtt*mWW^6*s^9*t^3 + 8224*ep^5*mtt*mWW^6*s^9*t^3 + 4*ep*mWW^7*s^9*t^3 + 36*ep^2*mWW^7*s^9*t^3 - 112*ep^3*mWW^7*s^9*t^3 - 688*ep^4*mWW^7*s^9*t^3 - 688*ep^5*mWW^7*s^9*t^3 - 80*ep*mtt^13*mWW^2*t^4 - 1224*ep^2*mtt^13*mWW^2*t^4 - 6000*ep^3*mtt^13*mWW^2*t^4 - 11368*ep^4*mtt^13*mWW^2*t^4 - 7328*ep^5*mtt^13*mWW^2*t^4 - 28*ep*mtt^12*mWW^3*t^4 + 588*ep^2*mtt^12*mWW^3*t^4 + 5268*ep^3*mtt^12*mWW^3*t^4 + 11948*ep^4*mtt^12*mWW^3*t^4 + 8304*ep^5*mtt^12*mWW^3*t^4 + 2080*ep*mtt^11*mWW^4*t^4 + 24718*ep^2*mtt^11*mWW^4*t^4 + 104684*ep^3*mtt^11*mWW^4*t^4 + 185430*ep^4*mtt^11*mWW^4*t^4 + 116248*ep^5*mtt^11*mWW^4*t^4 - 7356*ep*mtt^10*mWW^5*t^4 - 91254*ep^2*mtt^10*mWW^5*t^4 - 398520*ep^3*mtt^10*mWW^5*t^4 - 718926*ep^4*mtt^10*mWW^5*t^4 - 456504*ep^5*mtt^10*mWW^5*t^4 + 12088*ep*mtt^9*mWW^6*t^4 + 149854*ep^2*mtt^9*mWW^6*t^4 + 655244*ep^3*mtt^9*mWW^6*t^4 + 1186710*ep^4*mtt^9*mWW^6*t^4 + 759064*ep^5*mtt^9*mWW^6*t^4 - 10860*ep*mtt^8*mWW^7*t^4 - 132558*ep^2*mtt^8*mWW^7*t^4 - 575360*ep^3*mtt^8*mWW^7*t^4 - 1044246*ep^4*mtt^8*mWW^7*t^4 - 674776*ep^5*mtt^8*mWW^7*t^4 + 5168*ep*mtt^7*mWW^8*t^4 + 61530*ep^2*mtt^7*mWW^8*t^4 + 264452*ep^3*mtt^7*mWW^8*t^4 + 484178*ep^4*mtt^7*mWW^8*t^4 + 320392*ep^5*mtt^7*mWW^8*t^4 - 900*ep*mtt^6*mWW^9*t^4 - 10450*ep^2*mtt^6*mWW^9*t^4 - 45704*ep^3*mtt^6*mWW^9*t^4 - 89594*ep^4*mtt^6*mWW^9*t^4 - 65512*ep^5*mtt^6*mWW^9*t^4 - 184*ep*mtt^5*mWW^10*t^4 - 1918*ep^2*mtt^5*mWW^10*t^4 - 6540*ep^3*mtt^5*mWW^10*t^4 - 7638*ep^4*mtt^5*mWW^10*t^4 - 1560*ep^5*mtt^5*mWW^10*t^4 + 72*ep*mtt^4*mWW^11*t^4 + 714*ep^2*mtt^4*mWW^11*t^4 + 2476*ep^3*mtt^4*mWW^11*t^4 + 3506*ep^4*mtt^4*mWW^11*t^4 + 1672*ep^5*mtt^4*mWW^11*t^4 + 516*ep*mtt^12*mWW^2*s*t^4 + 8484*ep^2*mtt^12*mWW^2*s*t^4 + 43088*ep^3*mtt^12*mWW^2*s*t^4 + 83192*ep^4*mtt^12*mWW^2*s*t^4 + 54240*ep^5*mtt^12*mWW^2*s*t^4 + 80*mtt^11*mWW^3*s*t^4 + 980*ep*mtt^11*mWW^3*s*t^4 - 4956*ep^2*mtt^11*mWW^3*s*t^4 - 60116*ep^3*mtt^11*mWW^3*s*t^4 - 145156*ep^4*mtt^11*mWW^3*s*t^4 - 104912*ep^5*mtt^11*mWW^3*s*t^4 + 108*mtt^10*mWW^4*s*t^4 - 9810*ep*mtt^10*mWW^4*s*t^4 - 122358*ep^2*mtt^10*mWW^4*s*t^4 - 516526*ep^3*mtt^10*mWW^4*s*t^4 - 903142*ep^4*mtt^10*mWW^4*s*t^4 - 557112*ep^5*mtt^10*mWW^4*s*t^4 - 1972*mtt^9*mWW^5*s*t^4 + 14846*ep*mtt^9*mWW^5*s*t^4 + 388557*ep^2*mtt^9*mWW^5*s*t^4 + 1989492*ep^3*mtt^9*mWW^5*s*t^4 + 3819837*ep^4*mtt^9*mWW^5*s*t^4 + 2495220*ep^5*mtt^9*mWW^5*s*t^4 + 5384*mtt^8*mWW^6*s*t^4 + 1814*ep*mtt^8*mWW^6*s*t^4 - 530063*ep^2*mtt^8*mWW^6*s*t^4 - 3111848*ep^3*mtt^8*mWW^6*s*t^4 - 6288291*ep^4*mtt^8*mWW^6*s*t^4 - 4238796*ep^5*mtt^8*mWW^6*s*t^4 - 6704*mtt^7*mWW^7*s*t^4 - 22242*ep*mtt^7*mWW^7*s*t^4 + 380361*ep^2*mtt^7*mWW^7*s*t^4 + 2570296*ep^3*mtt^7*mWW^7*s*t^4 + 5432477*ep^4*mtt^7*mWW^7*s*t^4 + 3777332*ep^5*mtt^7*mWW^7*s*t^4 + 4156*mtt^6*mWW^8*s*t^4 + 19154*ep*mtt^6*mWW^8*s*t^4 - 143503*ep^2*mtt^6*mWW^8*s*t^4 - 1123992*ep^3*mtt^6*mWW^8*s*t^4 - 2489679*ep^4*mtt^6*mWW^8*s*t^4 - 1806716*ep^5*mtt^6*mWW^8*s*t^4 - 1012*mtt^5*mWW^9*s*t^4 - 4934*ep*mtt^5*mWW^9*s*t^4 + 22615*ep^2*mtt^5*mWW^9*s*t^4 + 202452*ep^3*mtt^5*mWW^9*s*t^4 + 490783*ep^4*mtt^5*mWW^9*s*t^4 + 398076*ep^5*mtt^5*mWW^9*s*t^4 - 112*mtt^4*mWW^10*s*t^4 - 498*ep*mtt^4*mWW^10*s*t^4 + 3471*ep^2*mtt^4*mWW^10*s*t^4 + 19968*ep^3*mtt^4*mWW^10*s*t^4 + 18695*ep^4*mtt^4*mWW^10*s*t^4 - 9764*ep^5*mtt^4*mWW^10*s*t^4 + 72*mtt^3*mWW^11*s*t^4 + 86*ep*mtt^3*mWW^11*s*t^4 - 3473*ep^2*mtt^3*mWW^11*s*t^4 - 15788*ep^3*mtt^3*mWW^11*s*t^4 - 22901*ep^4*mtt^3*mWW^11*s*t^4 - 9556*ep^5*mtt^3*mWW^11*s*t^4 + 88*ep*mtt^2*mWW^12*s*t^4 + 865*ep^2*mtt^2*mWW^12*s*t^4 + 2974*ep^3*mtt^2*mWW^12*s*t^4 + 4185*ep^4*mtt^2*mWW^12*s*t^4 + 1988*ep^5*mtt^2*mWW^12*s*t^4 - 972*ep*mtt^11*mWW^2*s^2*t^4 - 20912*ep^2*mtt^11*mWW^2*s^2*t^4 - 117936*ep^3*mtt^11*mWW^2*s^2*t^4 - 239588*ep^4*mtt^11*mWW^2*s^2*t^4 - 160912*ep^5*mtt^11*mWW^2*s^2*t^4 - 780*mtt^10*mWW^3*s^2*t^4 - 6118*ep*mtt^10*mWW^3*s^2*t^4 + 20100*ep^2*mtt^10*mWW^3*s^2*t^4 + 249642*ep^3*mtt^10*mWW^3*s^2*t^4 + 590708*ep^4*mtt^10*mWW^3*s^2*t^4 + 422448*ep^5*mtt^10*mWW^3*s^2*t^4 - 572*mtt^9*mWW^4*s^2*t^4 + 7116*ep*mtt^9*mWW^4*s^2*t^4 + 167128*ep^2*mtt^9*mWW^4*s^2*t^4 + 872556*ep^3*mtt^9*mWW^4*s^2*t^4 + 1693732*ep^4*mtt^9*mWW^4*s^2*t^4 + 1102800*ep^5*mtt^9*mWW^4*s^2*t^4 + 13684*mtt^8*mWW^5*s^2*t^4 + 75582*ep*mtt^8*mWW^5*s^2*t^4 - 471881*ep^2*mtt^8*mWW^5*s^2*t^4 - 4069782*ep^3*mtt^8*mWW^5*s^2*t^4 - 8937595*ep^4*mtt^8*mWW^5*s^2*t^4 - 6170828*ep^5*mtt^8*mWW^5*s^2*t^4 - 33172*mtt^7*mWW^6*s^2*t^4 - 211398*ep*mtt^7*mWW^6*s^2*t^4 + 579322*ep^2*mtt^7*mWW^6*s^2*t^4 + 6766988*ep^3*mtt^7*mWW^6*s^2*t^4 + 15489096*ep^4*mtt^7*mWW^6*s^2*t^4 + 10910944*ep^5*mtt^7*mWW^6*s^2*t^4 + 34160*mtt^6*mWW^7*s^2*t^4 + 214960*ep*mtt^6*mWW^7*s^2*t^4 - 462134*ep^2*mtt^6*mWW^7*s^2*t^4 - 5905462*ep^3*mtt^6*mWW^7*s^2*t^4 - 13651728*ep^4*mtt^6*mWW^7*s^2*t^4 - 9746016*ep^5*mtt^6*mWW^7*s^2*t^4 - 14952*mtt^5*mWW^8*s^2*t^4 - 81902*ep*mtt^5*mWW^8*s^2*t^4 + 274130*ep^2*mtt^5*mWW^8*s^2*t^4 + 2705380*ep^3*mtt^5*mWW^8*s^2*t^4 + 6140472*ep^4*mtt^5*mWW^8*s^2*t^4 + 4476192*ep^5*mtt^5*mWW^8*s^2*t^4 + 228*mtt^4*mWW^9*s^2*t^4 - 6360*ep*mtt^4*mWW^9*s^2*t^4 - 79388*ep^2*mtt^4*mWW^9*s^2*t^4 - 358090*ep^3*mtt^4*mWW^9*s^2*t^4 - 798230*ep^4*mtt^4*mWW^9*s^2*t^4 - 682680*ep^5*mtt^4*mWW^9*s^2*t^4 + 1740*mtt^3*mWW^10*s^2*t^4 + 9378*ep*mtt^3*mWW^10*s^2*t^4 - 27434*ep^2*mtt^3*mWW^10*s^2*t^4 - 252692*ep^3*mtt^3*mWW^10*s^2*t^4 - 485076*ep^4*mtt^3*mWW^10*s^2*t^4 - 272016*ep^5*mtt^3*mWW^10*s^2*t^4 - 316*mtt^2*mWW^11*s^2*t^4 + 270*ep*mtt^2*mWW^11*s^2*t^4 + 25314*ep^2*mtt^2*mWW^11*s^2*t^4 + 123076*ep^3*mtt^2*mWW^11*s^2*t^4 + 218324*ep^4*mtt^2*mWW^11*s^2*t^4 + 131472*ep^5*mtt^2*mWW^11*s^2*t^4 - 20*mtt*mWW^12*s^2*t^4 - 526*ep*mtt*mWW^12*s^2*t^4 - 3946*ep^2*mtt*mWW^12*s^2*t^4 - 12632*ep^3*mtt*mWW^12*s^2*t^4 - 18604*ep^4*mtt*mWW^12*s^2*t^4 - 10672*ep^5*mtt*mWW^12*s^2*t^4 - 30*ep*mWW^13*s^2*t^4 - 299*ep^2*mWW^13*s^2*t^4 - 1048*ep^3*mWW^13*s^2*t^4 - 1511*ep^4*mWW^13*s^2*t^4 - 732*ep^5*mWW^13*s^2*t^4 - 492*ep*mtt^10*mWW^2*s^3*t^4 + 16196*ep^2*mtt^10*mWW^2*s^3*t^4 + 140088*ep^3*mtt^10*mWW^2*s^3*t^4 + 329232*ep^4*mtt^10*mWW^2*s^3*t^4 + 238016*ep^5*mtt^10*mWW^2*s^3*t^4 + 3112*mtt^9*mWW^3*s^3*t^4 + 16512*ep*mtt^9*mWW^3*s^3*t^4 - 60484*ep^2*mtt^9*mWW^3*s^3*t^4 - 533880*ep^3*mtt^9*mWW^3*s^3*t^4 - 1112308*ep^4*mtt^9*mWW^3*s^3*t^4 - 739552*ep^5*mtt^9*mWW^3*s^3*t^4 + 1172*mtt^8*mWW^4*s^3*t^4 + 39582*ep*mtt^8*mWW^4*s^3*t^4 + 139104*ep^2*mtt^8*mWW^4*s^3*t^4 - 289298*ep^3*mtt^8*mWW^4*s^3*t^4 - 1485328*ep^4*mtt^8*mWW^4*s^3*t^4 - 1305744*ep^5*mtt^8*mWW^4*s^3*t^4 - 39748*mtt^7*mWW^5*s^3*t^4 - 327970*ep*mtt^7*mWW^5*s^3*t^4 - 166879*ep^2*mtt^7*mWW^5*s^3*t^4 + 4442668*ep^3*mtt^7*mWW^5*s^3*t^4 + 11963925*ep^4*mtt^7*mWW^5*s^3*t^4 + 8827516*ep^5*mtt^7*mWW^5*s^3*t^4 + 84344*mtt^6*mWW^6*s^3*t^4 + 598544*ep*mtt^6*mWW^6*s^3*t^4 - 108384*ep^2*mtt^6*mWW^6*s^3*t^4 - 9224056*ep^3*mtt^6*mWW^6*s^3*t^4 - 22588160*ep^4*mtt^6*mWW^6*s^3*t^4 - 16068376*ep^5*mtt^6*mWW^6*s^3*t^4 - 70728*mtt^5*mWW^7*s^3*t^4 - 446758*ep*mtt^5*mWW^7*s^3*t^4 + 512064*ep^2*mtt^5*mWW^7*s^3*t^4 + 8901426*ep^3*mtt^5*mWW^7*s^3*t^4 + 20484772*ep^4*mtt^5*mWW^7*s^3*t^4 + 14369648*ep^5*mtt^5*mWW^7*s^3*t^4 + 20368*mtt^4*mWW^8*s^3*t^4 + 100280*ep*mtt^4*mWW^8*s^3*t^4 - 469993*ep^2*mtt^4*mWW^8*s^3*t^4 - 4001626*ep^3*mtt^4*mWW^8*s^3*t^4 - 8767589*ep^4*mtt^4*mWW^8*s^3*t^4 - 6244428*ep^5*mtt^4*mWW^8*s^3*t^4 + 4312*mtt^3*mWW^9*s^3*t^4 + 36222*ep*mtt^3*mWW^9*s^3*t^4 + 103345*ep^2*mtt^3*mWW^9*s^3*t^4 + 186004*ep^3*mtt^3*mWW^9*s^3*t^4 + 405701*ep^4*mtt^3*mWW^9*s^3*t^4 + 457884*ep^5*mtt^3*mWW^9*s^3*t^4 - 3148*mtt^2*mWW^10*s^3*t^4 - 15736*ep*mtt^2*mWW^10*s^3*t^4 + 64570*ep^2*mtt^2*mWW^10*s^3*t^4 + 536936*ep^3*mtt^2*mWW^10*s^3*t^4 + 1066222*ep^4*mtt^2*mWW^10*s^3*t^4 + 649296*ep^5*mtt^2*mWW^10*s^3*t^4 + 316*mtt*mWW^11*s^3*t^4 - 406*ep*mtt*mWW^11*s^3*t^4 - 31982*ep^2*mtt*mWW^11*s^3*t^4 - 167978*ep^3*mtt*mWW^11*s^3*t^4 - 312810*ep^4*mtt*mWW^11*s^3*t^4 - 194152*ep^5*mtt*mWW^11*s^3*t^4 + 222*ep*mWW^12*s^3*t^4 + 2443*ep^2*mWW^12*s^3*t^4 + 9716*ep^3*mWW^12*s^3*t^4 + 16343*ep^4*mWW^12*s^3*t^4 + 9892*ep^5*mWW^12*s^3*t^4 + 4476*ep*mtt^9*mWW^2*s^4*t^4 + 21012*ep^2*mtt^9*mWW^2*s^4*t^4 - 20200*ep^3*mtt^9*mWW^2*s^4*t^4 - 169168*ep^4*mtt^9*mWW^2*s^4*t^4 - 162456*ep^5*mtt^9*mWW^2*s^4*t^4 - 6628*mtt^8*mWW^3*s^4*t^4 - 23194*ep*mtt^8*mWW^3*s^4*t^4 + 135464*ep^2*mtt^8*mWW^3*s^4*t^4 + 663354*ep^3*mtt^8*mWW^3*s^4*t^4 + 931740*ep^4*mtt^8*mWW^3*s^4*t^4 + 431984*ep^5*mtt^8*mWW^3*s^4*t^4 - 1268*mtt^7*mWW^4*s^4*t^4 - 106840*ep*mtt^7*mWW^4*s^4*t^4 - 660218*ep^2*mtt^7*mWW^4*s^4*t^4 - 988784*ep^3*mtt^7*mWW^4*s^4*t^4 + 428470*ep^4*mtt^7*mWW^4*s^4*t^4 + 1199832*ep^5*mtt^7*mWW^4*s^4*t^4 + 62604*mtt^6*mWW^5*s^4*t^4 + 524662*ep*mtt^6*mWW^5*s^4*t^4 + 835171*ep^2*mtt^6*mWW^5*s^4*t^4 - 2827400*ep^3*mtt^6*mWW^5*s^4*t^4 - 9523033*ep^4*mtt^6*mWW^5*s^4*t^4 - 7385420*ep^5*mtt^6*mWW^5*s^4*t^4 - 113620*mtt^5*mWW^6*s^4*t^4 - 766070*ep*mtt^5*mWW^6*s^4*t^4 - 93192*ep^2*mtt^5*mWW^6*s^4*t^4 + 8855568*ep^3*mtt^5*mWW^6*s^4*t^4 + 20997178*ep^4*mtt^5*mWW^6*s^4*t^4 + 14428472*ep^5*mtt^5*mWW^6*s^4*t^4 + 75416*mtt^4*mWW^7*s^4*t^4 + 453906*ep*mtt^4*mWW^7*s^4*t^4 - 592507*ep^2*mtt^4*mWW^7*s^4*t^4 - 8939310*ep^3*mtt^4*mWW^7*s^4*t^4 - 19796749*ep^4*mtt^4*mWW^7*s^4*t^4 - 13470060*ep^5*mtt^4*mWW^7*s^4*t^4 - 12808*mtt^3*mWW^8*s^4*t^4 - 56652*ep*mtt^3*mWW^8*s^4*t^4 + 446862*ep^2*mtt^3*mWW^8*s^4*t^4 + 3450608*ep^3*mtt^3*mWW^8*s^4*t^4 + 7484706*ep^4*mtt^3*mWW^8*s^4*t^4 + 5280984*ep^5*mtt^3*mWW^8*s^4*t^4 - 5168*mtt^2*mWW^9*s^4*t^4 - 38294*ep*mtt^2*mWW^9*s^4*t^4 - 56251*ep^2*mtt^2*mWW^9*s^4*t^4 + 131132*ep^3*mtt^2*mWW^9*s^4*t^4 + 326469*ep^4*mtt^2*mWW^9*s^4*t^4 + 108492*ep^5*mtt^2*mWW^9*s^4*t^4 + 1472*mtt*mWW^10*s^4*t^4 + 6942*ep*mtt*mWW^10*s^4*t^4 - 48992*ep^2*mtt*mWW^10*s^4*t^4 - 378840*ep^3*mtt*mWW^10*s^4*t^4 - 774866*ep^4*mtt*mWW^10*s^4*t^4 - 490448*ep^5*mtt*mWW^10*s^4*t^4 + 1128*ep*mWW^11*s^4*t^4 + 13003*ep^2*mWW^11*s^4*t^4 + 53232*ep^3*mWW^11*s^4*t^4 + 89621*ep^4*mWW^11*s^4*t^4 + 52476*ep^5*mWW^11*s^4*t^4 - 7020*ep*mtt^8*mWW^2*s^5*t^4 - 55736*ep^2*mtt^8*mWW^2*s^5*t^4 - 132720*ep^3*mtt^8*mWW^2*s^5*t^4 - 98132*ep^4*mtt^8*mWW^2*s^5*t^4 + 488*ep^5*mtt^8*mWW^2*s^5*t^4 + 8160*mtt^7*mWW^3*s^5*t^4 + 17168*ep*mtt^7*mWW^3*s^5*t^4 - 199846*ep^2*mtt^7*mWW^3*s^5*t^4 - 500912*ep^3*mtt^7*mWW^3*s^5*t^4 - 3514*ep^4*mtt^7*mWW^3*s^5*t^4 + 431656*ep^5*mtt^7*mWW^3*s^5*t^4 + 1076*mtt^6*mWW^4*s^5*t^4 + 117410*ep*mtt^6*mWW^4*s^5*t^4 + 806452*ep^2*mtt^6*mWW^4*s^5*t^4 + 1602374*ep^3*mtt^6*mWW^4*s^5*t^4 + 473608*ep^4*mtt^6*mWW^4*s^5*t^4 - 812712*ep^5*mtt^6*mWW^4*s^5*t^4 - 58036*mtt^5*mWW^5*s^5*t^4 - 437680*ep*mtt^5*mWW^5*s^5*t^4 - 694640*ep^2*mtt^5*mWW^5*s^5*t^4 + 1087388*ep^3*mtt^5*mWW^5*s^5*t^4 + 3974852*ep^4*mtt^5*mWW^5*s^5*t^4 + 3032200*ep^5*mtt^5*mWW^5*s^5*t^4 + 87364*mtt^4*mWW^6*s^5*t^4 + 544766*ep*mtt^4*mWW^6*s^5*t^4 - 84031*ep^2*mtt^4*mWW^6*s^5*t^4 - 6104588*ep^3*mtt^4*mWW^6*s^5*t^4 - 13165171*ep^4*mtt^4*mWW^6*s^5*t^4 - 8468428*ep^5*mtt^4*mWW^6*s^5*t^4 - 44124*mtt^3*mWW^7*s^5*t^4 - 263030*ep*mtt^3*mWW^7*s^5*t^4 + 427784*ep^2*mtt^3*mWW^7*s^5*t^4 + 5751502*ep^3*mtt^3*mWW^7*s^5*t^4 + 12589380*ep^4*mtt^3*mWW^7*s^5*t^4 + 8459016*ep^5*mtt^3*mWW^7*s^5*t^4 + 3960*mtt^2*mWW^8*s^5*t^4 + 13660*ep*mtt^2*mWW^8*s^5*t^4 - 234984*ep^2*mtt^2*mWW^8*s^5*t^4 - 1664976*ep^3*mtt^2*mWW^8*s^5*t^4 - 3564212*ep^4*mtt^2*mWW^8*s^5*t^4 - 2489832*ep^5*mtt^2*mWW^8*s^5*t^4 + 1600*mtt*mWW^9*s^5*t^4 + 13566*ep*mtt*mWW^9*s^5*t^4 + 18566*ep^2*mtt*mWW^9*s^5*t^4 - 103730*ep^3*mtt*mWW^9*s^5*t^4 - 301462*ep^4*mtt*mWW^9*s^5*t^4 - 194792*ep^5*mtt*mWW^9*s^5*t^4 + 1320*ep*mWW^10*s^5*t^4 + 15411*ep^2*mWW^10*s^5*t^4 + 63262*ep^3*mWW^10*s^5*t^4 + 105851*ep^4*mWW^10*s^5*t^4 + 60580*ep^5*mWW^10*s^5*t^4 + 5004*ep*mtt^7*mWW^2*s^6*t^4 + 48536*ep^2*mtt^7*mWW^2*s^6*t^4 + 149952*ep^3*mtt^7*mWW^2*s^6*t^4 + 181308*ep^4*mtt^7*mWW^2*s^6*t^4 + 72320*ep^5*mtt^7*mWW^2*s^6*t^4 - 5780*mtt^6*mWW^3*s^6*t^4 - 5370*ep*mtt^6*mWW^3*s^6*t^4 + 179068*ep^2*mtt^6*mWW^3*s^6*t^4 + 234222*ep^3*mtt^6*mWW^3*s^6*t^4 - 606860*ep^4*mtt^6*mWW^3*s^6*t^4 - 863568*ep^5*mtt^6*mWW^3*s^6*t^4 - 1092*mtt^5*mWW^4*s^6*t^4 - 66436*ep*mtt^5*mWW^4*s^6*t^4 - 479380*ep^2*mtt^5*mWW^4*s^6*t^4 - 1149924*ep^3*mtt^5*mWW^4*s^6*t^4 - 755752*ep^4*mtt^5*mWW^4*s^6*t^4 + 211328*ep^5*mtt^5*mWW^4*s^6*t^4 + 32148*mtt^4*mWW^5*s^6*t^4 + 204644*ep*mtt^4*mWW^5*s^6*t^4 + 211864*ep^2*mtt^4*mWW^5*s^6*t^4 - 294274*ep^3*mtt^4*mWW^5*s^6*t^4 - 419522*ep^4*mtt^4*mWW^5*s^6*t^4 - 88976*ep^5*mtt^4*mWW^5*s^6*t^4 - 38588*mtt^3*mWW^6*s^6*t^4 - 230884*ep*mtt^3*mWW^6*s^6*t^4 + 120928*ep^2*mtt^3*mWW^6*s^6*t^4 + 2918876*ep^3*mtt^3*mWW^6*s^6*t^4 + 5962528*ep^4*mtt^3*mWW^6*s^6*t^4 + 3679040*ep^5*mtt^3*mWW^6*s^6*t^4 + 14000*mtt^2*mWW^7*s^6*t^4 + 87382*ep*mtt^2*mWW^7*s^6*t^4 - 166540*ep^2*mtt^2*mWW^7*s^6*t^4 - 2228778*ep^3*mtt^2*mWW^7*s^6*t^4 - 4968756*ep^4*mtt^2*mWW^7*s^6*t^4 - 3356688*ep^5*mtt^2*mWW^7*s^6*t^4 - 688*mtt*mWW^8*s^6*t^4 + 668*ep*mtt*mWW^8*s^6*t^4 + 75740*ep^2*mtt*mWW^8*s^6*t^4 + 437656*ep^3*mtt*mWW^8*s^6*t^4 + 860412*ep^4*mtt*mWW^8*s^6*t^4 + 565888*ep^5*mtt*mWW^8*s^6*t^4 - 128*ep*mWW^9*s^6*t^4 - 1896*ep^2*mWW^9*s^6*t^4 - 10130*ep^3*mWW^9*s^6*t^4 - 20398*ep^4*mWW^9*s^6*t^4 - 14544*ep^5*mWW^9*s^6*t^4 - 1428*ep*mtt^6*mWW^2*s^7*t^4 - 18588*ep^2*mtt^6*mWW^2*s^7*t^4 - 66664*ep^3*mtt^6*mWW^2*s^7*t^4 - 90712*ep^4*mtt^6*mWW^2*s^7*t^4 - 41328*ep^5*mtt^6*mWW^2*s^7*t^4 + 2120*mtt^5*mWW^3*s^7*t^4 - 592*ep*mtt^5*mWW^3*s^7*t^4 - 90008*ep^2*mtt^5*mWW^3*s^7*t^4 - 71416*ep^3*mtt^5*mWW^3*s^7*t^4 + 438256*ep^4*mtt^5*mWW^3*s^7*t^4 + 541392*ep^5*mtt^5*mWW^3*s^7*t^4 + 908*mtt^4*mWW^4*s^7*t^4 + 19882*ep*mtt^4*mWW^4*s^7*t^4 + 141536*ep^2*mtt^4*mWW^4*s^7*t^4 + 433266*ep^3*mtt^4*mWW^4*s^7*t^4 + 464952*ep^4*mtt^4*mWW^4*s^7*t^4 + 85536*ep^5*mtt^4*mWW^4*s^7*t^4 - 10196*mtt^3*mWW^5*s^7*t^4 - 53880*ep*mtt^3*mWW^5*s^7*t^4 - 4324*ep^2*mtt^3*mWW^5*s^7*t^4 + 107816*ep^3*mtt^3*mWW^5*s^7*t^4 - 165992*ep^4*mtt^3*mWW^5*s^7*t^4 - 299200*ep^5*mtt^3*mWW^5*s^7*t^4 + 9188*mtt^2*mWW^6*s^7*t^4 + 58216*ep*mtt^2*mWW^6*s^7*t^4 - 36736*ep^2*mtt^2*mWW^6*s^7*t^4 - 891452*ep^3*mtt^2*mWW^6*s^7*t^4 - 1922848*ep^4*mtt^2*mWW^6*s^7*t^4 - 1226672*ep^5*mtt^2*mWW^6*s^7*t^4 - 2020*mtt*mWW^7*s^7*t^4 - 12872*ep*mtt*mWW^7*s^7*t^4 + 38380*ep^2*mtt*mWW^7*s^7*t^4 + 449376*ep^3*mtt*mWW^7*s^7*t^4 + 1002936*ep^4*mtt*mWW^7*s^7*t^4 + 674480*ep^5*mtt*mWW^7*s^7*t^4 - 1006*ep*mWW^8*s^7*t^4 - 12340*ep^2*mWW^8*s^7*t^4 - 53726*ep^3*mWW^8*s^7*t^4 - 93952*ep^4*mWW^8*s^7*t^4 - 56768*ep^5*mWW^8*s^7*t^4 - 108*ep*mtt^5*mWW^2*s^8*t^4 + 1804*ep^2*mtt^5*mWW^2*s^8*t^4 + 9672*ep^3*mtt^5*mWW^2*s^8*t^4 + 14368*ep^4*mtt^5*mWW^2*s^8*t^4 + 6344*ep^5*mtt^5*mWW^2*s^8*t^4 - 252*mtt^4*mWW^3*s^8*t^4 + 758*ep*mtt^4*mWW^3*s^8*t^4 + 21436*ep^2*mtt^4*mWW^3*s^8*t^4 + 16346*ep^3*mtt^4*mWW^3*s^8*t^4 - 107968*ep^4*mtt^4*mWW^3*s^8*t^4 - 133888*ep^5*mtt^4*mWW^3*s^8*t^4 - 396*mtt^3*mWW^4*s^8*t^4 - 3440*ep*mtt^3*mWW^4*s^8*t^4 - 17768*ep^2*mtt^3*mWW^4*s^8*t^4 - 64388*ep^3*mtt^3*mWW^4*s^8*t^4 - 87320*ep^4*mtt^3*mWW^4*s^8*t^4 - 27840*ep^5*mtt^3*mWW^4*s^8*t^4 + 1548*mtt^2*mWW^5*s^8*t^4 + 7420*ep*mtt^2*mWW^5*s^8*t^4 - 6968*ep^2*mtt^2*mWW^5*s^8*t^4 - 42152*ep^3*mtt^2*mWW^5*s^8*t^4 - 2440*ep^4*mtt^2*mWW^5*s^8*t^4 + 41104*ep^5*mtt^2*mWW^5*s^8*t^4 - 900*mtt*mWW^6*s^8*t^4 - 7060*ep*mtt*mWW^6*s^8*t^4 + 2508*ep^2*mtt*mWW^6*s^8*t^4 + 136044*ep^3*mtt*mWW^6*s^8*t^4 + 330104*ep^4*mtt*mWW^6*s^8*t^4 + 225336*ep^5*mtt*mWW^6*s^8*t^4 - 450*ep*mWW^7*s^8*t^4 - 5492*ep^2*mWW^7*s^8*t^4 - 23522*ep^3*mWW^7*s^8*t^4 - 40504*ep^4*mWW^7*s^8*t^4 - 24016*ep^5*mWW^7*s^8*t^4 + 104*ep*mtt^4*mWW^2*s^9*t^4 + 428*ep^2*mtt^4*mWW^2*s^9*t^4 + 720*ep^3*mtt^4*mWW^2*s^9*t^4 + 868*ep^4*mtt^4*mWW^2*s^9*t^4 + 616*ep^5*mtt^4*mWW^2*s^9*t^4 - 32*mtt^3*mWW^3*s^9*t^4 - 116*ep*mtt^3*mWW^3*s^9*t^4 - 1362*ep^2*mtt^3*mWW^3*s^9*t^4 - 2508*ep^3*mtt^3*mWW^3*s^9*t^4 + 3154*ep^4*mtt^3*mWW^3*s^9*t^4 + 6136*ep^5*mtt^3*mWW^3*s^9*t^4 + 64*mtt^2*mWW^4*s^9*t^4 + 456*ep*mtt^2*mWW^4*s^9*t^4 + 786*ep^2*mtt^2*mWW^4*s^9*t^4 - 3960*ep^3*mtt^2*mWW^4*s^9*t^4 - 14650*ep^4*mtt^2*mWW^4*s^9*t^4 - 12336*ep^5*mtt^2*mWW^4*s^9*t^4 - 32*mtt*mWW^5*s^9*t^4 - 268*ep*mtt*mWW^5*s^9*t^4 + 354*ep^2*mtt*mWW^5*s^9*t^4 + 4764*ep^3*mtt*mWW^5*s^9*t^4 + 8894*ep^4*mtt*mWW^5*s^9*t^4 + 4888*ep^5*mtt*mWW^5*s^9*t^4 - 16*ep*mWW^6*s^9*t^4 - 206*ep^2*mWW^6*s^9*t^4 - 776*ep^3*mWW^6*s^9*t^4 - 1146*ep^4*mWW^6*s^9*t^4 - 584*ep^5*mWW^6*s^9*t^4 + 144*ep*mtt^13*mWW*t^5 + 1680*ep^2*mtt^13*mWW*t^5 + 6864*ep^3*mtt^13*mWW*t^5 + 11472*ep^4*mtt^13*mWW*t^5 + 6720*ep^5*mtt^13*mWW*t^5 - 172*ep*mtt^12*mWW^2*t^5 - 1212*ep^2*mtt^12*mWW^2*t^5 - 2268*ep^3*mtt^12*mWW^2*t^5 - 316*ep^4*mtt^12*mWW^2*t^5 + 1488*ep^5*mtt^12*mWW^2*t^5 - 1144*ep*mtt^11*mWW^3*t^5 - 16666*ep^2*mtt^11*mWW^3*t^5 - 79180*ep^3*mtt^11*mWW^3*t^5 - 146458*ep^4*mtt^11*mWW^3*t^5 - 92712*ep^5*mtt^11*mWW^3*t^5 + 2124*ep*mtt^10*mWW^4*t^5 + 28212*ep^2*mtt^10*mWW^4*t^5 + 125460*ep^3*mtt^10*mWW^4*t^5 + 219676*ep^4*mtt^10*mWW^4*t^5 + 133168*ep^5*mtt^10*mWW^4*t^5 + 2832*ep*mtt^9*mWW^5*t^5 + 37202*ep^2*mtt^9*mWW^5*t^5 + 171700*ep^3*mtt^9*mWW^5*t^5 + 326506*ep^4*mtt^9*mWW^5*t^5 + 214760*ep^5*mtt^9*mWW^5*t^5 - 12020*ep*mtt^8*mWW^6*t^5 - 151936*ep^2*mtt^8*mWW^6*t^5 - 671880*ep^3*mtt^8*mWW^6*t^5 - 1219316*ep^4*mtt^8*mWW^6*t^5 - 773968*ep^5*mtt^8*mWW^6*t^5 + 14792*ep*mtt^7*mWW^7*t^5 + 180922*ep^2*mtt^7*mWW^7*t^5 + 780928*ep^3*mtt^7*mWW^7*t^5 + 1395806*ep^4*mtt^7*mWW^7*t^5 + 880632*ep^5*mtt^7*mWW^7*t^5 - 8716*ep*mtt^6*mWW^8*t^5 - 102284*ep^2*mtt^6*mWW^8*t^5 - 429100*ep^3*mtt^6*mWW^8*t^5 - 757292*ep^4*mtt^6*mWW^8*t^5 - 478448*ep^5*mtt^6*mWW^8*t^5 + 2256*ep*mtt^5*mWW^9*t^5 + 24878*ep^2*mtt^5*mWW^9*t^5 + 100180*ep^3*mtt^5*mWW^9*t^5 + 175374*ep^4*mtt^5*mWW^9*t^5 + 113272*ep^5*mtt^5*mWW^9*t^5 - 32*ep*mtt^4*mWW^10*t^5 - 172*ep^2*mtt^4*mWW^10*t^5 - 580*ep^3*mtt^4*mWW^10*t^5 - 2496*ep^4*mtt^4*mWW^10*t^5 - 3520*ep^5*mtt^4*mWW^10*t^5 - 64*ep*mtt^3*mWW^11*t^5 - 624*ep^2*mtt^3*mWW^11*t^5 - 2124*ep^3*mtt^3*mWW^11*t^5 - 2956*ep^4*mtt^3*mWW^11*t^5 - 1392*ep^5*mtt^3*mWW^11*t^5 - 768*ep*mtt^12*mWW*s*t^5 - 9404*ep^2*mtt^12*mWW*s*t^5 - 39832*ep^3*mtt^12*mWW*s*t^5 - 68156*ep^4*mtt^12*mWW*s*t^5 - 40560*ep^5*mtt^12*mWW*s*t^5 - 144*mtt^11*mWW^2*s*t^5 - 628*ep*mtt^11*mWW^2*s*t^5 + 644*ep^2*mtt^11*mWW^2*s*t^5 + 3204*ep^3*mtt^11*mWW^2*s*t^5 - 2636*ep^4*mtt^11*mWW^2*s*t^5 - 7280*ep^5*mtt^11*mWW^2*s*t^5 + 28*mtt^10*mWW^3*s*t^5 + 5574*ep*mtt^10*mWW^3*s*t^5 + 92802*ep^2*mtt^10*mWW^3*s*t^5 + 476118*ep^3*mtt^10*mWW^3*s*t^5 + 918142*ep^4*mtt^10*mWW^3*s*t^5 + 595736*ep^5*mtt^10*mWW^3*s*t^5 + 1172*mtt^9*mWW^4*s*t^5 + 2506*ep*mtt^9*mWW^4*s*t^5 - 123261*ep^2*mtt^9*mWW^4*s*t^5 - 795636*ep^3*mtt^9*mWW^4*s*t^5 - 1616665*ep^4*mtt^9*mWW^4*s*t^5 - 1066596*ep^5*mtt^9*mWW^4*s*t^5 - 952*mtt^8*mWW^5*s*t^5 - 19692*ep*mtt^8*mWW^5*s*t^5 - 152078*ep^2*mtt^8*mWW^5*s*t^5 - 557380*ep^3*mtt^8*mWW^5*s*t^5 - 963978*ep^4*mtt^8*mWW^5*s*t^5 - 604520*ep^5*mtt^8*mWW^5*s*t^5 - 3784*mtt^7*mWW^6*s*t^5 + 6604*ep*mtt^7*mWW^6*s*t^5 + 504623*ep^2*mtt^7*mWW^6*s*t^5 + 2863210*ep^3*mtt^7*mWW^6*s*t^5 + 5718979*ep^4*mtt^7*mWW^6*s*t^5 + 3794988*ep^5*mtt^7*mWW^6*s*t^5 + 8236*mtt^6*mWW^7*s*t^5 + 24022*ep*mtt^6*mWW^7*s*t^5 - 531466*ep^2*mtt^6*mWW^7*s*t^5 - 3474428*ep^3*mtt^6*mWW^7*s*t^5 - 7176500*ep^4*mtt^6*mWW^7*s*t^5 - 4844944*ep^5*mtt^6*mWW^7*s*t^5 - 6556*mtt^5*mWW^8*s*t^5 - 23486*ep*mtt^5*mWW^8*s*t^5 + 310985*ep^2*mtt^5*mWW^8*s*t^5 + 2105062*ep^3*mtt^5*mWW^8*s*t^5 + 4362323*ep^4*mtt^5*mWW^8*s*t^5 + 2970412*ep^5*mtt^5*mWW^8*s*t^5 + 2160*mtt^4*mWW^9*s*t^5 + 4232*ep*mtt^4*mWW^9*s*t^5 - 118262*ep^2*mtt^4*mWW^9*s*t^5 - 682684*ep^3*mtt^4*mWW^9*s*t^5 - 1349750*ep^4*mtt^4*mWW^9*s*t^5 - 916376*ep^5*mtt^4*mWW^9*s*t^5 - 96*mtt^3*mWW^10*s*t^5 + 2140*ep*mtt^3*mWW^10*s*t^5 + 26505*ep^2*mtt^3*mWW^10*s*t^5 + 102930*ep^3*mtt^3*mWW^10*s*t^5 + 179873*ep^4*mtt^3*mWW^10*s*t^5 + 122788*ep^5*mtt^3*mWW^10*s*t^5 - 64*mtt^2*mWW^11*s*t^5 - 408*ep*mtt^2*mWW^11*s*t^5 - 152*ep^2*mtt^2*mWW^11*s*t^5 + 2622*ep^3*mtt^2*mWW^11*s*t^5 + 2802*ep^4*mtt^2*mWW^11*s*t^5 - 1560*ep^5*mtt^2*mWW^11*s*t^5 - 96*ep*mtt*mWW^12*s*t^5 - 936*ep^2*mtt*mWW^12*s*t^5 - 3186*ep^3*mtt*mWW^12*s*t^5 - 4434*ep^4*mtt*mWW^12*s*t^5 - 2088*ep^5*mtt*mWW^12*s*t^5 + 1200*ep*mtt^11*mWW*s^2*t^5 + 17324*ep^2*mtt^11*mWW*s^2*t^5 + 81352*ep^3*mtt^11*mWW*s^2*t^5 + 147884*ep^4*mtt^11*mWW*s^2*t^5 + 91440*ep^5*mtt^11*mWW*s^2*t^5 + 1200*mtt^10*mWW^2*s^2*t^5 + 7000*ep*mtt^10*mWW^2*s^2*t^5 + 6238*ep^2*mtt^10*mWW^2*s^2*t^5 - 12888*ep^3*mtt^10*mWW^2*s^2*t^5 - 7038*ep^4*mtt^10*mWW^2*s^2*t^5 + 14088*ep^5*mtt^10*mWW^2*s^2*t^5 + 96*mtt^9*mWW^3*s^2*t^5 - 3300*ep*mtt^9*mWW^3*s^2*t^5 - 160588*ep^2*mtt^9*mWW^3*s^2*t^5 - 1039872*ep^3*mtt^9*mWW^3*s^2*t^5 - 2200008*ep^4*mtt^9*mWW^3*s^2*t^5 - 1496608*ep^5*mtt^9*mWW^3*s^2*t^5 - 9368*mtt^8*mWW^4*s^2*t^5 - 53506*ep*mtt^8*mWW^4*s^2*t^5 + 228205*ep^2*mtt^8*mWW^4*s^2*t^5 + 2093700*ep^3*mtt^8*mWW^4*s^2*t^5 + 4431325*ep^4*mtt^8*mWW^4*s^2*t^5 + 2935924*ep^5*mtt^8*mWW^4*s^2*t^5 + 7560*mtt^7*mWW^5*s^2*t^5 + 31730*ep*mtt^7*mWW^5*s^2*t^5 - 5236*ep^2*mtt^7*mWW^5*s^2*t^5 + 105128*ep^3*mtt^7*mWW^5*s^2*t^5 + 809806*ep^4*mtt^7*mWW^5*s^2*t^5 + 840632*ep^5*mtt^7*mWW^5*s^2*t^5 + 20168*mtt^6*mWW^6*s^2*t^5 + 157090*ep*mtt^6*mWW^6*s^2*t^5 - 310746*ep^2*mtt^6*mWW^6*s^2*t^5 - 4907704*ep^3*mtt^6*mWW^6*s^2*t^5 - 11907860*ep^4*mtt^6*mWW^6*s^2*t^5 - 8558928*ep^5*mtt^6*mWW^6*s^2*t^5 - 39040*mtt^5*mWW^7*s^2*t^5 - 253054*ep*mtt^5*mWW^7*s^2*t^5 + 537346*ep^2*mtt^5*mWW^7*s^2*t^5 + 7008096*ep^3*mtt^5*mWW^7*s^2*t^5 + 16027580*ep^4*mtt^5*mWW^7*s^2*t^5 + 11175792*ep^5*mtt^5*mWW^7*s^2*t^5 + 25240*mtt^4*mWW^8*s^2*t^5 + 130930*ep*mtt^4*mWW^8*s^2*t^5 - 544006*ep^2*mtt^4*mWW^8*s^2*t^5 - 4749408*ep^3*mtt^4*mWW^8*s^2*t^5 - 10086252*ep^4*mtt^4*mWW^8*s^2*t^5 - 6843184*ep^5*mtt^4*mWW^8*s^2*t^5 - 5720*mtt^3*mWW^9*s^2*t^5 - 11354*ep*mtt^3*mWW^9*s^2*t^5 + 291644*ep^2*mtt^3*mWW^9*s^2*t^5 + 1640680*ep^3*mtt^3*mWW^9*s^2*t^5 + 3155234*ep^4*mtt^3*mWW^9*s^2*t^5 + 2084616*ep^5*mtt^3*mWW^9*s^2*t^5 - 312*mtt^2*mWW^10*s^2*t^5 - 7530*ep*mtt^2*mWW^10*s^2*t^5 - 55392*ep^2*mtt^2*mWW^10*s^2*t^5 - 184328*ep^3*mtt^2*mWW^10*s^2*t^5 - 304458*ep^4*mtt^2*mWW^10*s^2*t^5 - 205480*ep^5*mtt^2*mWW^10*s^2*t^5 + 176*mtt*mWW^11*s^2*t^5 + 570*ep*mtt*mWW^11*s^2*t^5 - 7018*ep^2*mtt*mWW^11*s^2*t^5 - 42648*ep^3*mtt*mWW^11*s^2*t^5 - 78032*ep^4*mtt*mWW^11*s^2*t^5 - 44608*ep^5*mtt*mWW^11*s^2*t^5 + 224*ep*mWW^12*s^2*t^5 + 2229*ep^2*mWW^12*s^2*t^5 + 7892*ep^3*mWW^12*s^2*t^5 + 11819*ep^4*mWW^12*s^2*t^5 + 6316*ep^5*mWW^12*s^2*t^5 + 864*ep*mtt^10*mWW*s^3*t^5 - 540*ep^2*mtt^10*mWW*s^3*t^5 - 36024*ep^3*mtt^10*mWW*s^3*t^5 - 98460*ep^4*mtt^10*mWW*s^3*t^5 - 73200*ep^5*mtt^10*mWW*s^3*t^5 - 4224*mtt^9*mWW^2*s^3*t^5 - 19824*ep*mtt^9*mWW^2*s^3*t^5 + 9970*ep^2*mtt^9*mWW^2*s^3*t^5 + 95476*ep^3*mtt^9*mWW^2*s^3*t^5 + 25714*ep^4*mtt^9*mWW^2*s^3*t^5 - 76592*ep^5*mtt^9*mWW^2*s^3*t^5 - 1156*mtt^8*mWW^3*s^3*t^5 - 22694*ep*mtt^8*mWW^3*s^3*t^5 + 26818*ep^2*mtt^8*mWW^3*s^3*t^5 + 832290*ep^3*mtt^8*mWW^3*s^3*t^5 + 2201110*ep^4*mtt^8*mWW^3*s^3*t^5 + 1641240*ep^5*mtt^8*mWW^3*s^3*t^5 + 30196*mtt^7*mWW^4*s^3*t^5 + 153726*ep*mtt^7*mWW^4*s^3*t^5 - 320599*ep^2*mtt^7*mWW^4*s^3*t^5 - 2926744*ep^3*mtt^7*mWW^4*s^3*t^5 - 5366359*ep^4*mtt^7*mWW^4*s^3*t^5 - 3118908*ep^5*mtt^7*mWW^4*s^3*t^5 - 23504*mtt^6*mWW^5*s^3*t^5 - 11788*ep*mtt^6*mWW^5*s^3*t^5 + 747934*ep^2*mtt^6*mWW^5*s^3*t^5 + 1836482*ep^3*mtt^6*mWW^5*s^3*t^5 + 292868*ep^4*mtt^6*mWW^5*s^3*t^5 - 1304376*ep^5*mtt^6*mWW^5*s^3*t^5 - 42304*mtt^5*mWW^6*s^3*t^5 - 403634*ep*mtt^5*mWW^6*s^3*t^5 - 529812*ep^2*mtt^5*mWW^6*s^3*t^5 + 4240512*ep^3*mtt^5*mWW^6*s^3*t^5 + 13161218*ep^4*mtt^5*mWW^6*s^3*t^5 + 10225944*ep^5*mtt^5*mWW^6*s^3*t^5 + 71624*mtt^4*mWW^7*s^3*t^5 + 474878*ep*mtt^4*mWW^7*s^3*t^5 - 320012*ep^2*mtt^4*mWW^7*s^3*t^5 - 8219288*ep^3*mtt^4*mWW^7*s^3*t^5 - 19075770*ep^4*mtt^4*mWW^7*s^3*t^5 - 13180968*ep^5*mtt^4*mWW^7*s^3*t^5 - 36528*mtt^3*mWW^8*s^3*t^5 - 185836*ep*mtt^3*mWW^8*s^3*t^5 + 667313*ep^2*mtt^3*mWW^8*s^3*t^5 + 5815308*ep^3*mtt^3*mWW^8*s^3*t^5 + 12000987*ep^4*mtt^3*mWW^8*s^3*t^5 + 7918380*ep^5*mtt^3*mWW^8*s^3*t^5 + 5628*mtt^2*mWW^9*s^3*t^5 + 8658*ep*mtt^2*mWW^9*s^3*t^5 - 325938*ep^2*mtt^2*mWW^9*s^3*t^5 - 1802038*ep^3*mtt^2*mWW^9*s^3*t^5 - 3415142*ep^4*mtt^2*mWW^9*s^3*t^5 - 2205760*ep^5*mtt^2*mWW^9*s^3*t^5 + 268*mtt*mWW^10*s^3*t^5 + 5144*ep*mtt*mWW^10*s^3*t^5 + 39160*ep^2*mtt*mWW^10*s^3*t^5 + 141456*ep^3*mtt*mWW^10*s^3*t^5 + 237512*ep^4*mtt*mWW^10*s^3*t^5 + 154472*ep^5*mtt*mWW^10*s^3*t^5 + 506*ep*mWW^11*s^3*t^5 + 5706*ep^2*mWW^11*s^3*t^5 + 22570*ep^3*mWW^11*s^3*t^5 + 36322*ep^4*mWW^11*s^3*t^5 + 19768*ep^5*mWW^11*s^3*t^5 - 5520*ep*mtt^9*mWW*s^4*t^5 - 45620*ep^2*mtt^9*mWW*s^4*t^5 - 126520*ep^3*mtt^9*mWW*s^4*t^5 - 143540*ep^4*mtt^9*mWW*s^4*t^5 - 56400*ep^5*mtt^9*mWW*s^4*t^5 + 8160*mtt^8*mWW^2*s^4*t^5 + 28452*ep*mtt^8*mWW^2*s^4*t^5 - 80804*ep^2*mtt^8*mWW^2*s^4*t^5 - 240272*ep^3*mtt^8*mWW^2*s^4*t^5 + 85496*ep^4*mtt^8*mWW^2*s^4*t^5 + 319376*ep^5*mtt^8*mWW^2*s^4*t^5 + 3120*mtt^7*mWW^3*s^4*t^5 + 50664*ep*mtt^7*mWW^3*s^4*t^5 + 225058*ep^2*mtt^7*mWW^3*s^4*t^5 + 409856*ep^3*mtt^7*mWW^3*s^4*t^5 + 223382*ep^4*mtt^7*mWW^3*s^4*t^5 - 72368*ep^5*mtt^7*mWW^3*s^4*t^5 - 51032*mtt^6*mWW^4*s^4*t^5 - 212142*ep*mtt^6*mWW^4*s^4*t^5 + 456961*ep^2*mtt^6*mWW^4*s^4*t^5 + 2328324*ep^3*mtt^6*mWW^4*s^4*t^5 + 1953205*ep^4*mtt^6*mWW^4*s^4*t^5 - 95364*ep^5*mtt^6*mWW^4*s^4*t^5 + 37648*mtt^5*mWW^5*s^4*t^5 + 18138*ep*mtt^5*mWW^5*s^4*t^5 - 1287370*ep^2*mtt^5*mWW^5*s^4*t^5 - 3620656*ep^3*mtt^5*mWW^5*s^4*t^5 - 2010184*ep^4*mtt^5*mWW^5*s^4*t^5 + 1050696*ep^5*mtt^5*mWW^5*s^4*t^5 + 43728*mtt^4*mWW^6*s^4*t^5 + 400080*ep*mtt^4*mWW^6*s^4*t^5 + 809503*ep^2*mtt^4*mWW^6*s^4*t^5 - 1632960*ep^3*mtt^4*mWW^6*s^4*t^5 - 6942931*ep^4*mtt^4*mWW^6*s^4*t^5 - 5787924*ep^5*mtt^4*mWW^6*s^4*t^5 - 62848*mtt^3*mWW^7*s^4*t^5 - 394744*ep*mtt^3*mWW^7*s^4*t^5 + 228146*ep^2*mtt^3*mWW^7*s^4*t^5 + 5932956*ep^3*mtt^3*mWW^7*s^4*t^5 + 13218118*ep^4*mtt^3*mWW^7*s^4*t^5 + 8830416*ep^5*mtt^3*mWW^7*s^4*t^5 + 23240*mtt^2*mWW^8*s^4*t^5 + 115718*ep*mtt^2*mWW^8*s^4*t^5 - 465941*ep^2*mtt^2*mWW^8*s^4*t^5 - 3917592*ep^3*mtt^2*mWW^8*s^4*t^5 - 7998481*ep^4*mtt^2*mWW^8*s^4*t^5 - 5199804*ep^5*mtt^2*mWW^8*s^4*t^5 - 2016*mtt*mWW^9*s^4*t^5 + 70*ep*mtt*mWW^9*s^4*t^5 + 169866*ep^2*mtt*mWW^9*s^4*t^5 + 916540*ep^3*mtt*mWW^9*s^4*t^5 + 1721536*ep^4*mtt*mWW^9*s^4*t^5 + 1090088*ep^5*mtt*mWW^9*s^4*t^5 - 1036*ep*mWW^10*s^4*t^5 - 11559*ep^2*mWW^10*s^4*t^5 - 46476*ep^3*mWW^10*s^4*t^5 - 78441*ep^4*mWW^10*s^4*t^5 - 47996*ep^5*mWW^10*s^4*t^5 + 8256*ep*mtt^8*mWW*s^5*t^5 + 76460*ep^2*mtt^8*mWW*s^5*t^5 + 249016*ep^3*mtt^8*mWW*s^5*t^5 + 344108*ep^4*mtt^8*mWW*s^5*t^5 + 172080*ep^5*mtt^8*mWW*s^5*t^5 - 9360*mtt^7*mWW^2*s^5*t^5 - 24052*ep*mtt^7*mWW^2*s^5*t^5 + 144024*ep^2*mtt^7*mWW^2*s^5*t^5 + 279988*ep^3*mtt^7*mWW^2*s^5*t^5 - 346304*ep^4*mtt^7*mWW^2*s^5*t^5 - 620768*ep^5*mtt^7*mWW^2*s^5*t^5 - 3820*mtt^6*mWW^3*s^5*t^5 - 40918*ep*mtt^6*mWW^3*s^5*t^5 - 272562*ep^2*mtt^6*mWW^3*s^5*t^5 - 1392726*ep^3*mtt^6*mWW^3*s^5*t^5 - 2823398*ep^4*mtt^6*mWW^3*s^5*t^5 - 1835696*ep^5*mtt^6*mWW^3*s^5*t^5 + 49204*mtt^5*mWW^4*s^5*t^5 + 170384*ep*mtt^5*mWW^4*s^5*t^5 - 482784*ep^2*mtt^5*mWW^4*s^5*t^5 - 1066560*ep^3*mtt^5*mWW^4*s^5*t^5 + 1744220*ep^4*mtt^5*mWW^4*s^5*t^5 + 2934304*ep^5*mtt^5*mWW^4*s^5*t^5 - 34396*mtt^4*mWW^5*s^5*t^5 - 67832*ep*mtt^4*mWW^5*s^5*t^5 + 933808*ep^2*mtt^4*mWW^5*s^5*t^5 + 3517798*ep^3*mtt^4*mWW^5*s^5*t^5 + 3625518*ep^4*mtt^4*mWW^5*s^5*t^5 + 691048*ep^5*mtt^4*mWW^5*s^5*t^5 - 22268*mtt^3*mWW^6*s^5*t^5 - 180048*ep*mtt^3*mWW^6*s^5*t^5 - 414896*ep^2*mtt^3*mWW^6*s^5*t^5 - 170590*ep^3*mtt^3*mWW^6*s^5*t^5 + 682898*ep^4*mtt^3*mWW^6*s^5*t^5 + 781112*ep^5*mtt^3*mWW^6*s^5*t^5 + 26168*mtt^2*mWW^7*s^5*t^5 + 162382*ep*mtt^2*mWW^7*s^5*t^5 - 109858*ep^2*mtt^2*mWW^7*s^5*t^5 - 2520888*ep^3*mtt^2*mWW^7*s^5*t^5 - 5556708*ep^4*mtt^2*mWW^7*s^5*t^5 - 3661776*ep^5*mtt^2*mWW^7*s^5*t^5 - 5528*mtt*mWW^8*s^5*t^5 - 25524*ep*mtt*mWW^8*s^5*t^5 + 165960*ep^2*mtt*mWW^8*s^5*t^5 + 1273954*ep^3*mtt*mWW^8*s^5*t^5 + 2599362*ep^4*mtt*mWW^8*s^5*t^5 + 1683768*ep^5*mtt*mWW^8*s^5*t^5 - 3448*ep*mWW^9*s^5*t^5 - 39352*ep^2*mWW^9*s^5*t^5 - 159912*ep^3*mWW^9*s^5*t^5 - 268096*ep^4*mWW^9*s^5*t^5 - 158152*ep^5*mWW^9*s^5*t^5 - 6192*ep*mtt^7*mWW*s^6*t^5 - 59676*ep^2*mtt^7*mWW*s^6*t^5 - 203688*ep^3*mtt^7*mWW*s^6*t^5 - 294684*ep^4*mtt^7*mWW*s^6*t^5 - 153840*ep^5*mtt^7*mWW*s^6*t^5 + 6384*mtt^6*mWW^2*s^6*t^5 + 12784*ep*mtt^6*mWW^2*s^6*t^5 - 120042*ep^2*mtt^6*mWW^2*s^6*t^5 - 164584*ep^3*mtt^6*mWW^2*s^6*t^5 + 436466*ep^4*mtt^6*mWW^2*s^6*t^5 + 610760*ep^5*mtt^6*mWW^2*s^6*t^5 + 2272*mtt^5*mWW^3*s^6*t^5 + 10148*ep*mtt^5*mWW^3*s^6*t^5 + 125708*ep^2*mtt^5*mWW^3*s^6*t^5 + 1213056*ep^3*mtt^5*mWW^3*s^6*t^5 + 2939512*ep^4*mtt^5*mWW^3*s^6*t^5 + 2063936*ep^5*mtt^5*mWW^3*s^6*t^5 - 27472*mtt^4*mWW^4*s^6*t^5 - 85452*ep*mtt^4*mWW^4*s^6*t^5 + 289426*ep^2*mtt^4*mWW^4*s^6*t^5 + 289424*ep^3*mtt^4*mWW^4*s^6*t^5 - 1973462*ep^4*mtt^4*mWW^4*s^6*t^5 - 2431528*ep^5*mtt^4*mWW^4*s^6*t^5 + 18560*mtt^3*mWW^5*s^6*t^5 + 74456*ep*mtt^3*mWW^5*s^6*t^5 - 321304*ep^2*mtt^3*mWW^5*s^6*t^5 - 2018612*ep^3*mtt^3*mWW^5*s^6*t^5 - 3208536*ep^4*mtt^3*mWW^5*s^6*t^5 - 1567424*ep^5*mtt^3*mWW^5*s^6*t^5 + 4288*mtt^2*mWW^6*s^6*t^5 + 32224*ep*mtt^2*mWW^6*s^6*t^5 + 118430*ep^2*mtt^2*mWW^6*s^6*t^5 + 431444*ep^3*mtt^2*mWW^6*s^6*t^5 + 792474*ep^4*mtt^2*mWW^6*s^6*t^5 + 489192*ep^5*mtt^2*mWW^6*s^6*t^5 - 4032*mtt*mWW^7*s^6*t^5 - 27836*ep*mtt*mWW^7*s^6*t^5 + 13192*ep^2*mtt*mWW^7*s^6*t^5 + 479548*ep^3*mtt*mWW^7*s^6*t^5 + 1140332*ep^4*mtt*mWW^7*s^6*t^5 + 781744*ep^5*mtt*mWW^7*s^6*t^5 - 2452*ep*mWW^8*s^6*t^5 - 27814*ep^2*mWW^8*s^6*t^5 - 112348*ep^3*mWW^8*s^6*t^5 - 187942*ep^4*mWW^8*s^6*t^5 - 110280*ep^5*mWW^8*s^6*t^5 + 2400*ep*mtt^6*mWW*s^7*t^5 + 23596*ep^2*mtt^6*mWW*s^7*t^5 + 82328*ep^3*mtt^6*mWW*s^7*t^5 + 121516*ep^4*mtt^6*mWW*s^7*t^5 + 64560*ep^5*mtt^6*mWW*s^7*t^5 - 2400*mtt^5*mWW^2*s^7*t^5 - 4424*ep*mtt^5*mWW^2*s^7*t^5 + 49074*ep^2*mtt^5*mWW^2*s^7*t^5 + 46988*ep^3*mtt^5*mWW^2*s^7*t^5 - 239262*ep^4*mtt^5*mWW^2*s^7*t^5 - 298128*ep^5*mtt^5*mWW^2*s^7*t^5 - 556*mtt^4*mWW^3*s^7*t^5 + 3246*ep*mtt^4*mWW^3*s^7*t^5 - 20734*ep^2*mtt^4*mWW^3*s^7*t^5 - 509234*ep^3*mtt^4*mWW^3*s^7*t^5 - 1363938*ep^4*mtt^4*mWW^3*s^7*t^5 - 986760*ep^5*mtt^4*mWW^3*s^7*t^5 + 8484*mtt^3*mWW^4*s^7*t^5 + 26216*ep*mtt^3*mWW^4*s^7*t^5 - 87472*ep^2*mtt^3*mWW^4*s^7*t^5 - 55636*ep^3*mtt^3*mWW^4*s^7*t^5 + 703672*ep^4*mtt^3*mWW^4*s^7*t^5 + 820976*ep^5*mtt^3*mWW^4*s^7*t^5 - 5700*mtt^2*mWW^5*s^7*t^5 - 33716*ep*mtt^2*mWW^5*s^7*t^5 + 49268*ep^2*mtt^2*mWW^5*s^7*t^5 + 677536*ep^3*mtt^2*mWW^5*s^7*t^5 + 1394036*ep^4*mtt^2*mWW^5*s^7*t^5 + 857168*ep^5*mtt^2*mWW^5*s^7*t^5 + 172*mtt*mWW^6*s^7*t^5 - 832*ep*mtt*mWW^6*s^7*t^5 - 30082*ep^2*mtt*mWW^6*s^7*t^5 - 169944*ep^3*mtt*mWW^6*s^7*t^5 - 314106*ep^4*mtt*mWW^6*s^7*t^5 - 187040*ep^5*mtt*mWW^6*s^7*t^5 + 70*ep*mWW^7*s^7*t^5 + 1150*ep^2*mWW^7*s^7*t^5 + 6042*ep^3*mWW^7*s^7*t^5 + 10402*ep^4*mWW^7*s^7*t^5 + 5704*ep^5*mWW^7*s^7*t^5 - 384*ep*mtt^5*mWW*s^8*t^5 - 3820*ep^2*mtt^5*mWW*s^8*t^5 - 13496*ep^3*mtt^5*mWW*s^8*t^5 - 20140*ep^4*mtt^5*mWW*s^8*t^5 - 10800*ep^5*mtt^5*mWW*s^8*t^5 + 384*mtt^4*mWW^2*s^8*t^5 + 960*ep*mtt^4*mWW^2*s^8*t^5 - 7828*ep^2*mtt^4*mWW^2*s^8*t^5 - 6676*ep^3*mtt^4*mWW^2*s^8*t^5 + 45776*ep^4*mtt^4*mWW^2*s^8*t^5 + 55952*ep^5*mtt^4*mWW^2*s^8*t^5 + 16*mtt^3*mWW^3*s^8*t^5 - 1616*ep*mtt^3*mWW^3*s^8*t^5 + 88*ep^2*mtt^3*mWW^3*s^8*t^5 + 89964*ep^3*mtt^3*mWW^3*s^8*t^5 + 252404*ep^4*mtt^3*mWW^3*s^8*t^5 + 183672*ep^5*mtt^3*mWW^3*s^8*t^5 - 1184*mtt^2*mWW^4*s^8*t^5 - 3880*ep*mtt^2*mWW^4*s^8*t^5 + 11336*ep^2*mtt^2*mWW^4*s^8*t^5 + 8132*ep^3*mtt^2*mWW^4*s^8*t^5 - 94748*ep^4*mtt^2*mWW^4*s^8*t^5 - 111528*ep^5*mtt^2*mWW^4*s^8*t^5 + 784*mtt*mWW^5*s^8*t^5 + 5872*ep*mtt*mWW^5*s^8*t^5 - 2236*ep^2*mtt*mWW^5*s^8*t^5 - 112052*ep^3*mtt*mWW^5*s^8*t^5 - 266120*ep^4*mtt*mWW^5*s^8*t^5 - 178024*ep^5*mtt*mWW^5*s^8*t^5 + 392*ep*mWW^6*s^8*t^5 + 4604*ep^2*mWW^6*s^8*t^5 + 19280*ep^3*mWW^6*s^8*t^5 + 32396*ep^4*mWW^6*s^8*t^5 + 18744*ep^5*mWW^6*s^8*t^5 - 96*ep*mtt^3*mWW^2*s^9*t^5 - 64*ep^2*mtt^3*mWW^2*s^9*t^5 + 1032*ep^3*mtt^3*mWW^2*s^9*t^5 + 2104*ep^4*mtt^3*mWW^2*s^9*t^5 + 1104*ep^5*mtt^3*mWW^2*s^9*t^5 + 40*ep*mtt^2*mWW^3*s^9*t^5 + 76*ep^2*mtt^2*mWW^3*s^9*t^5 - 272*ep^3*mtt^2*mWW^3*s^9*t^5 - 748*ep^4*mtt^2*mWW^3*s^9*t^5 - 440*ep^5*mtt^2*mWW^3*s^9*t^5 + 24*ep*mtt*mWW^4*s^9*t^5 - 24*ep^2*mtt*mWW^4*s^9*t^5 - 464*ep^3*mtt*mWW^4*s^9*t^5 - 864*ep^4*mtt*mWW^4*s^9*t^5 - 448*ep^5*mtt*mWW^4*s^9*t^5 + 12*ep^2*mWW^5*s^9*t^5 + 56*ep^3*mWW^5*s^9*t^5 + 84*ep^4*mWW^5*s^9*t^5 + 40*ep^5*mWW^5*s^9*t^5 - 48*ep*mtt^13*t^6 - 536*ep^2*mtt^13*t^6 - 2104*ep^3*mtt^13*t^6 - 3392*ep^4*mtt^13*t^6 - 1920*ep^5*mtt^13*t^6 - 592*ep*mtt^12*mWW*t^6 - 6820*ep^2*mtt^12*mWW*t^6 - 27520*ep^3*mtt^12*mWW*t^6 - 45420*ep^4*mtt^12*mWW*t^6 - 26288*ep^5*mtt^12*mWW*t^6 + 2640*ep*mtt^11*mWW^2*t^6 + 28874*ep^2*mtt^11*mWW^2*t^6 + 111316*ep^3*mtt^11*mWW^2*t^6 + 177082*ep^4*mtt^11*mWW^2*t^6 + 99368*ep^5*mtt^11*mWW^2*t^6 - 1748*ep*mtt^10*mWW^3*t^6 - 13520*ep^2*mtt^10*mWW^3*t^6 - 32036*ep^3*mtt^10*mWW^3*t^6 - 23544*ep^4*mtt^10*mWW^3*t^6 + 608*ep^5*mtt^10*mWW^3*t^6 - 5992*ep*mtt^9*mWW^4*t^6 - 78716*ep^2*mtt^9*mWW^4*t^6 - 350936*ep^3*mtt^9*mWW^4*t^6 - 623892*ep^4*mtt^9*mWW^4*t^6 - 384464*ep^5*mtt^9*mWW^4*t^6 + 10968*ep*mtt^8*mWW^5*t^6 + 127578*ep^2*mtt^8*mWW^5*t^6 + 518716*ep^3*mtt^8*mWW^5*t^6 + 861970*ep^4*mtt^8*mWW^5*t^6 + 505608*ep^5*mtt^8*mWW^5*t^6 - 3928*ep*mtt^7*mWW^6*t^6 - 33764*ep^2*mtt^7*mWW^6*t^6 - 94096*ep^3*mtt^7*mWW^6*t^6 - 94276*ep^4*mtt^7*mWW^6*t^6 - 26896*ep^5*mtt^7*mWW^6*t^6 - 5280*ep*mtt^6*mWW^7*t^6 - 72754*ep^2*mtt^6*mWW^7*t^6 - 339676*ep^3*mtt^6*mWW^7*t^6 - 634082*ep^4*mtt^6*mWW^7*t^6 - 406088*ep^5*mtt^6*mWW^7*t^6 + 5848*ep*mtt^5*mWW^8*t^6 + 70700*ep^2*mtt^5*mWW^8*t^6 + 301136*ep^3*mtt^5*mWW^8*t^6 + 529564*ep^4*mtt^5*mWW^8*t^6 + 327792*ep^5*mtt^5*mWW^8*t^6 - 2088*ep*mtt^4*mWW^9*t^6 - 23094*ep^2*mtt^4*mWW^9*t^6 - 91724*ep^3*mtt^4*mWW^9*t^6 - 154518*ep^4*mtt^4*mWW^9*t^6 - 93976*ep^5*mtt^4*mWW^9*t^6 + 200*ep*mtt^3*mWW^10*t^6 + 1858*ep^2*mtt^3*mWW^10*t^6 + 6268*ep^3*mtt^3*mWW^10*t^6 + 9602*ep^4*mtt^3*mWW^10*t^6 + 5832*ep^5*mtt^3*mWW^10*t^6 + 20*ep*mtt^2*mWW^11*t^6 + 194*ep^2*mtt^2*mWW^11*t^6 + 656*ep^3*mtt^2*mWW^11*t^6 + 906*ep^4*mtt^2*mWW^11*t^6 + 424*ep^5*mtt^2*mWW^11*t^6 + 240*ep*mtt^12*s*t^6 + 2824*ep^2*mtt^12*s*t^6 + 11552*ep^3*mtt^12*s*t^6 + 19144*ep^4*mtt^12*s*t^6 + 11040*ep^5*mtt^12*s*t^6 + 48*mtt^11*mWW*s*t^6 + 3152*ep*mtt^11*mWW*s*t^6 + 33912*ep^2*mtt^11*mWW*s*t^6 + 137024*ep^3*mtt^11*mWW*s*t^6 + 228264*ep^4*mtt^11*mWW*s*t^6 + 133280*ep^5*mtt^11*mWW*s*t^6 + 640*mtt^10*mWW^2*s*t^6 - 5892*ep*mtt^10*mWW^2*s*t^6 - 121390*ep^2*mtt^10*mWW^2*s*t^6 - 554120*ep^3*mtt^10*mWW^2*s*t^6 - 956014*ep^4*mtt^10*mWW^2*s*t^6 - 563384*ep^5*mtt^10*mWW^2*s*t^6 - 2000*mtt^9*mWW^3*s*t^6 - 8386*ep*mtt^9*mWW^3*s*t^6 + 34117*ep^2*mtt^9*mWW^3*s*t^6 + 219772*ep^3*mtt^9*mWW^3*s*t^6 + 352165*ep^4*mtt^9*mWW^3*s*t^6 + 174612*ep^5*mtt^9*mWW^3*s*t^6 - 252*mtt^8*mWW^4*s*t^6 + 14240*ep*mtt^8*mWW^4*s*t^6 + 286174*ep^2*mtt^8*mWW^4*s*t^6 + 1516748*ep^3*mtt^8*mWW^4*s*t^6 + 2939770*ep^4*mtt^8*mWW^4*s*t^6 + 1902760*ep^5*mtt^8*mWW^4*s*t^6 + 5740*mtt^7*mWW^5*s*t^6 + 14270*ep*mtt^7*mWW^5*s*t^6 - 396230*ep^2*mtt^7*mWW^5*s*t^6 - 2452286*ep^3*mtt^7*mWW^5*s*t^6 - 4791742*ep^4*mtt^7*mWW^5*s*t^6 - 3064472*ep^5*mtt^7*mWW^5*s*t^6 - 5228*mtt^6*mWW^6*s*t^6 - 21436*ep*mtt^6*mWW^6*s*t^6 + 139819*ep^2*mtt^6*mWW^6*s*t^6 + 918786*ep^3*mtt^6*mWW^6*s*t^6 + 1646819*ep^4*mtt^6*mWW^6*s*t^6 + 969260*ep^5*mtt^6*mWW^6*s*t^6 - 1300*mtt^5*mWW^7*s*t^6 - 10968*ep*mtt^5*mWW^7*s*t^6 + 101900*ep^2*mtt^5*mWW^7*s*t^6 + 969612*ep^3*mtt^5*mWW^7*s*t^6 + 2287388*ep^4*mtt^5*mWW^7*s*t^6 + 1633968*ep^5*mtt^5*mWW^7*s*t^6 + 3980*mtt^4*mWW^8*s*t^6 + 21486*ep*mtt^4*mWW^8*s*t^6 - 144421*ep^2*mtt^4*mWW^8*s*t^6 - 1215256*ep^3*mtt^4*mWW^8*s*t^6 - 2647037*ep^4*mtt^4*mWW^8*s*t^6 - 1811892*ep^5*mtt^4*mWW^8*s*t^6 - 1868*mtt^3*mWW^9*s*t^6 - 5530*ep*mtt^3*mWW^9*s*t^6 + 90582*ep^2*mtt^3*mWW^9*s*t^6 + 565098*ep^3*mtt^3*mWW^9*s*t^6 + 1119278*ep^4*mtt^3*mWW^9*s*t^6 + 735640*ep^5*mtt^3*mWW^9*s*t^6 + 220*mtt^2*mWW^10*s*t^6 - 1660*ep*mtt^2*mWW^10*s*t^6 - 30753*ep^2*mtt^2*mWW^10*s*t^6 - 127750*ep^3*mtt^2*mWW^10*s*t^6 - 214089*ep^4*mtt^2*mWW^10*s*t^6 - 130308*ep^5*mtt^2*mWW^10*s*t^6 + 20*mtt*mWW^11*s*t^6 + 454*ep*mtt*mWW^11*s*t^6 + 3175*ep^2*mtt*mWW^11*s*t^6 + 9836*ep^3*mtt*mWW^11*s*t^6 + 14695*ep^4*mtt*mWW^11*s*t^6 + 8860*ep^5*mtt*mWW^11*s*t^6 + 30*ep*mWW^12*s*t^6 + 291*ep^2*mWW^12*s*t^6 + 984*ep^3*mWW^12*s*t^6 + 1359*ep^4*mWW^12*s*t^6 + 636*ep^5*mWW^12*s*t^6 - 336*ep*mtt^11*s^2*t^6 - 4760*ep^2*mtt^11*s^2*t^6 - 21952*ep^3*mtt^11*s^2*t^6 - 39032*ep^4*mtt^11*s^2*t^6 - 23520*ep^5*mtt^11*s^2*t^6 - 384*mtt^10*mWW*s^2*t^6 - 5400*ep*mtt^10*mWW*s^2*t^6 - 48792*ep^2*mtt^10*mWW*s^2*t^6 - 216880*ep^3*mtt^10*mWW*s^2*t^6 - 395872*ep^4*mtt^10*mWW*s^2*t^6 - 246912*ep^5*mtt^10*mWW*s^2*t^6 - 4704*mtt^9*mWW^2*s^2*t^6 - 17788*ep*mtt^9*mWW^2*s^2*t^6 + 166890*ep^2*mtt^9*mWW^2*s^2*t^6 + 1084494*ep^3*mtt^9*mWW^2*s^2*t^6 + 2045804*ep^4*mtt^9*mWW^2*s^2*t^6 + 1249104*ep^5*mtt^9*mWW^2*s^2*t^6 + 13128*mtt^8*mWW^3*s^2*t^6 + 64590*ep*mtt^8*mWW^3*s^2*t^6 - 103125*ep^2*mtt^8*mWW^3*s^2*t^6 - 950410*ep^3*mtt^8*mWW^3*s^2*t^6 - 1579519*ep^4*mtt^8*mWW^3*s^2*t^6 - 803484*ep^5*mtt^8*mWW^3*s^2*t^6 + 2776*mtt^7*mWW^4*s^2*t^6 + 31270*ep*mtt^7*mWW^4*s^2*t^6 - 200610*ep^2*mtt^7*mWW^4*s^2*t^6 - 2168424*ep^3*mtt^7*mWW^4*s^2*t^6 - 5063092*ep^4*mtt^7*mWW^4*s^2*t^6 - 3559120*ep^5*mtt^7*mWW^4*s^2*t^6 - 32960*mtt^6*mWW^5*s^2*t^6 - 187302*ep*mtt^6*mWW^5*s^2*t^6 + 492180*ep^2*mtt^6*mWW^5*s^2*t^6 + 5022318*ep^3*mtt^6*mWW^5*s^2*t^6 + 10309748*ep^4*mtt^6*mWW^5*s^2*t^6 + 6579696*ep^5*mtt^6*mWW^5*s^2*t^6 + 26240*mtt^5*mWW^6*s^2*t^6 + 97858*ep*mtt^5*mWW^6*s^2*t^6 - 553060*ep^2*mtt^5*mWW^6*s^2*t^6 - 3206636*ep^3*mtt^5*mWW^6*s^2*t^6 - 5087806*ep^4*mtt^5*mWW^6*s^2*t^6 - 2622776*ep^5*mtt^5*mWW^6*s^2*t^6 + 4200*mtt^4*mWW^7*s^2*t^6 + 83214*ep*mtt^4*mWW^7*s^2*t^6 + 248076*ep^2*mtt^4*mWW^7*s^2*t^6 - 676418*ep^3*mtt^4*mWW^7*s^2*t^6 - 3089796*ep^4*mtt^4*mWW^7*s^2*t^6 - 2661616*ep^5*mtt^4*mWW^7*s^2*t^6 - 12232*mtt^3*mWW^8*s^2*t^6 - 81654*ep*mtt^3*mWW^8*s^2*t^6 + 127654*ep^2*mtt^3*mWW^8*s^2*t^6 + 1974808*ep^3*mtt^3*mWW^8*s^2*t^6 + 4549272*ep^4*mtt^3*mWW^8*s^2*t^6 + 3147872*ep^5*mtt^3*mWW^8*s^2*t^6 + 4240*mtt^2*mWW^9*s^2*t^6 + 12966*ep*mtt^2*mWW^9*s^2*t^6 - 173648*ep^2*mtt^2*mWW^9*s^2*t^6 - 1054686*ep^3*mtt^2*mWW^9*s^2*t^6 - 2016240*ep^4*mtt^2*mWW^9*s^2*t^6 - 1280992*ep^5*mtt^2*mWW^9*s^2*t^6 - 304*mtt*mWW^10*s^2*t^6 + 2874*ep*mtt*mWW^10*s^2*t^6 + 51790*ep^2*mtt*mWW^10*s^2*t^6 + 221966*ep^3*mtt*mWW^10*s^2*t^6 + 378022*ep^4*mtt*mWW^10*s^2*t^6 + 228152*ep^5*mtt*mWW^10*s^2*t^6 - 292*ep*mWW^11*s^2*t^6 - 2595*ep^2*mWW^11*s^2*t^6 - 8180*ep^3*mWW^11*s^2*t^6 - 11489*ep^4*mWW^11*s^2*t^6 - 6404*ep^5*mWW^11*s^2*t^6 - 336*ep*mtt^10*s^3*t^6 - 728*ep^2*mtt^10*s^3*t^6 + 6944*ep^3*mtt^10*s^3*t^6 + 22120*ep^4*mtt^10*s^3*t^6 + 16800*ep^5*mtt^10*s^3*t^6 + 1296*mtt^9*mWW*s^3*t^6 - 184*ep*mtt^9*mWW*s^3*t^6 - 32628*ep^2*mtt^9*mWW*s^3*t^6 - 15432*ep^3*mtt^9*mWW*s^3*t^6 + 158364*ep^4*mtt^9*mWW*s^3*t^6 + 174280*ep^5*mtt^9*mWW*s^3*t^6 + 14416*mtt^8*mWW^2*s^3*t^6 + 85132*ep*mtt^8*mWW^2*s^3*t^6 - 28370*ep^2*mtt^8*mWW^2*s^3*t^6 - 941032*ep^3*mtt^8*mWW^2*s^3*t^6 - 1860882*ep^4*mtt^8*mWW^2*s^3*t^6 - 1092736*ep^5*mtt^8*mWW^2*s^3*t^6 - 35952*mtt^7*mWW^3*s^3*t^6 - 155518*ep*mtt^7*mWW^3*s^3*t^6 + 354639*ep^2*mtt^7*mWW^3*s^3*t^6 + 2353550*ep^3*mtt^7*mWW^3*s^3*t^6 + 3359925*ep^4*mtt^7*mWW^3*s^3*t^6 + 1444796*ep^5*mtt^7*mWW^3*s^3*t^6 - 8876*mtt^6*mWW^4*s^3*t^6 - 124720*ep*mtt^6*mWW^4*s^3*t^6 - 370460*ep^2*mtt^6*mWW^4*s^3*t^6 + 365416*ep^3*mtt^6*mWW^4*s^3*t^6 + 2342500*ep^4*mtt^6*mWW^4*s^3*t^6 + 2041008*ep^5*mtt^6*mWW^4*s^3*t^6 + 74660*mtt^5*mWW^5*s^3*t^6 + 406944*ep*mtt^5*mWW^5*s^3*t^6 - 449231*ep^2*mtt^5*mWW^5*s^3*t^6 - 5776196*ep^3*mtt^5*mWW^5*s^3*t^6 - 10640653*ep^4*mtt^5*mWW^5*s^3*t^6 - 6018956*ep^5*mtt^5*mWW^5*s^3*t^6 - 51736*mtt^4*mWW^6*s^3*t^6 - 179656*ep*mtt^4*mWW^6*s^3*t^6 + 1043819*ep^2*mtt^4*mWW^6*s^3*t^6 + 5518454*ep^3*mtt^4*mWW^6*s^3*t^6 + 8026051*ep^4*mtt^4*mWW^6*s^3*t^6 + 3686620*ep^5*mtt^4*mWW^6*s^3*t^6 - 3176*mtt^3*mWW^7*s^3*t^6 - 100796*ep*mtt^3*mWW^7*s^3*t^6 - 548123*ep^2*mtt^3*mWW^7*s^3*t^6 - 702700*ep^3*mtt^3*mWW^7*s^3*t^6 + 679815*ep^4*mtt^3*mWW^7*s^3*t^6 + 1235348*ep^5*mtt^3*mWW^7*s^3*t^6 + 11732*mtt^2*mWW^8*s^3*t^6 + 75202*ep*mtt^2*mWW^8*s^3*t^6 - 76394*ep^2*mtt^2*mWW^8*s^3*t^6 - 1433078*ep^3*mtt^2*mWW^8*s^3*t^6 - 3259546*ep^4*mtt^2*mWW^8*s^3*t^6 - 2219112*ep^5*mtt^2*mWW^8*s^3*t^6 - 2364*mtt*mWW^9*s^3*t^6 - 3846*ep*mtt*mWW^9*s^3*t^6 + 131415*ep^2*mtt*mWW^9*s^3*t^6 + 716258*ep^3*mtt*mWW^9*s^3*t^6 + 1321613*ep^4*mtt*mWW^9*s^3*t^6 + 818388*ep^5*mtt*mWW^9*s^3*t^6 - 2222*ep*mWW^10*s^3*t^6 - 23939*ep^2*mWW^10*s^3*t^6 - 92184*ep^3*mWW^10*s^3*t^6 - 149307*ep^4*mWW^10*s^3*t^6 - 86436*ep^5*mWW^10*s^3*t^6 + 1680*ep*mtt^9*s^4*t^6 + 13720*ep^2*mtt^9*s^4*t^6 + 37520*ep^3*mtt^9*s^4*t^6 + 42280*ep^4*mtt^9*s^4*t^6 + 16800*ep^5*mtt^9*s^4*t^6 - 2400*mtt^8*mWW*s^4*t^6 + 13040*ep*mtt^8*mWW*s^4*t^6 + 185500*ep^2*mtt^8*mWW*s^4*t^6 + 460920*ep^3*mtt^8*mWW*s^4*t^6 + 336420*ep^4*mtt^8*mWW*s^4*t^6 + 7640*ep^5*mtt^8*mWW*s^4*t^6 - 23776*mtt^7*mWW^2*s^4*t^6 - 138320*ep*mtt^7*mWW^2*s^4*t^6 - 139326*ep^2*mtt^7*mWW^2*s^4*t^6 + 63712*ep^3*mtt^7*mWW^2*s^4*t^6 - 218522*ep^4*mtt^7*mWW^2*s^4*t^6 - 426560*ep^5*mtt^7*mWW^2*s^4*t^6 + 53472*mtt^6*mWW^3*s^4*t^6 + 208558*ep*mtt^6*mWW^3*s^4*t^6 - 620683*ep^2*mtt^6*mWW^3*s^4*t^6 - 3342158*ep^3*mtt^6*mWW^3*s^4*t^6 - 4156593*ep^4*mtt^6*mWW^3*s^4*t^6 - 1434180*ep^5*mtt^6*mWW^3*s^4*t^6 + 11704*mtt^5*mWW^4*s^4*t^6 + 130546*ep*mtt^5*mWW^4*s^4*t^6 + 676810*ep^2*mtt^5*mWW^4*s^4*t^6 + 2349252*ep^3*mtt^5*mWW^4*s^4*t^6 + 4041340*ep^4*mtt^5*mWW^4*s^4*t^6 + 2457944*ep^5*mtt^5*mWW^4*s^4*t^6 - 84568*mtt^4*mWW^5*s^4*t^6 - 421916*ep*mtt^4*mWW^5*s^4*t^6 + 401481*ep^2*mtt^4*mWW^5*s^4*t^6 + 4190148*ep^3*mtt^4*mWW^5*s^4*t^6 + 5896823*ep^4*mtt^4*mWW^5*s^4*t^6 + 2278572*ep^5*mtt^4*mWW^5*s^4*t^6 + 50008*mtt^3*mWW^6*s^4*t^6 + 195612*ep*mtt^3*mWW^6*s^4*t^6 - 894206*ep^2*mtt^3*mWW^6*s^4*t^6 - 5367824*ep^3*mtt^3*mWW^6*s^4*t^6 - 8431530*ep^4*mtt^3*mWW^6*s^4*t^6 - 4204688*ep^5*mtt^3*mWW^6*s^4*t^6 - 1032*mtt^2*mWW^7*s^4*t^6 + 36446*ep*mtt^2*mWW^7*s^4*t^6 + 400675*ep^2*mtt^2*mWW^7*s^4*t^6 + 1372098*ep^3*mtt^2*mWW^7*s^4*t^6 + 1797341*ep^4*mtt^2*mWW^7*s^4*t^6 + 778132*ep^5*mtt^2*mWW^7*s^4*t^6 - 3408*mtt*mWW^8*s^4*t^6 - 21934*ep*mtt*mWW^8*s^4*t^6 + 13626*ep^2*mtt*mWW^8*s^4*t^6 + 364620*ep^3*mtt*mWW^8*s^4*t^6 + 858576*ep^4*mtt*mWW^8*s^4*t^6 + 594712*ep^5*mtt*mWW^8*s^4*t^6 - 3072*ep*mWW^9*s^4*t^6 - 34077*ep^2*mWW^9*s^4*t^6 - 134688*ep^3*mWW^9*s^4*t^6 - 222455*ep^4*mWW^9*s^4*t^6 - 129812*ep^5*mWW^9*s^4*t^6 - 2352*ep*mtt^8*s^5*t^6 - 21224*ep^2*mtt^8*s^5*t^6 - 66976*ep^3*mtt^8*s^5*t^6 - 89768*ep^4*mtt^8*s^5*t^6 - 43680*ep^5*mtt^8*s^5*t^6 + 2640*mtt^7*mWW*s^5*t^6 - 19488*ep*mtt^7*mWW*s^5*t^6 - 244880*ep^2*mtt^7*mWW*s^5*t^6 - 606480*ep^3*mtt^7*mWW*s^5*t^6 - 457600*ep^4*mtt^7*mWW*s^5*t^6 - 27792*ep^5*mtt^7*mWW*s^5*t^6 + 22624*mtt^6*mWW^2*s^5*t^6 + 115884*ep*mtt^6*mWW^2*s^5*t^6 + 134658*ep^2*mtt^6*mWW^2*s^5*t^6 + 627896*ep^3*mtt^6*mWW^2*s^5*t^6 + 2114506*ep^4*mtt^6*mWW^2*s^5*t^6 + 1807152*ep^5*mtt^6*mWW^2*s^5*t^6 - 46976*mtt^5*mWW^3*s^5*t^6 - 179684*ep*mtt^5*mWW^3*s^5*t^6 + 545176*ep^2*mtt^5*mWW^3*s^5*t^6 + 2812482*ep^3*mtt^5*mWW^3*s^5*t^6 + 3317914*ep^4*mtt^5*mWW^3*s^5*t^6 + 1013432*ep^5*mtt^5*mWW^3*s^5*t^6 - 5712*mtt^4*mWW^4*s^5*t^6 - 37968*ep*mtt^4*mWW^4*s^5*t^6 - 415366*ep^2*mtt^4*mWW^4*s^5*t^6 - 2939312*ep^3*mtt^4*mWW^4*s^5*t^6 - 6654678*ep^4*mtt^4*mWW^4*s^5*t^6 - 4602920*ep^5*mtt^4*mWW^4*s^5*t^6 + 50032*mtt^3*mWW^5*s^5*t^6 + 243448*ep*mtt^3*mWW^5*s^5*t^6 - 212732*ep^2*mtt^3*mWW^5*s^5*t^6 - 2050792*ep^3*mtt^3*mWW^5*s^5*t^6 - 2398292*ep^4*mtt^3*mWW^5*s^5*t^6 - 551808*ep^5*mtt^3*mWW^5*s^5*t^6 - 23984*mtt^2*mWW^6*s^5*t^6 - 114676*ep*mtt^2*mWW^6*s^5*t^6 + 363202*ep^2*mtt^2*mWW^6*s^5*t^6 + 2918300*ep^3*mtt^2*mWW^6*s^5*t^6 + 5333102*ep^4*mtt^2*mWW^6*s^5*t^6 + 3061008*ep^5*mtt^2*mWW^6*s^5*t^6 + 1376*mtt*mWW^7*s^5*t^6 - 4164*ep*mtt*mWW^7*s^5*t^6 - 154060*ep^2*mtt*mWW^7*s^5*t^6 - 738522*ep^3*mtt*mWW^7*s^5*t^6 - 1241574*ep^4*mtt*mWW^7*s^5*t^6 - 694856*ep^5*mtt*mWW^7*s^5*t^6 + 600*ep*mWW^8*s^5*t^6 + 6506*ep^2*mWW^8*s^5*t^6 + 24524*ep^3*mWW^8*s^5*t^6 + 34790*ep^4*mWW^8*s^5*t^6 + 16424*ep^5*mWW^8*s^5*t^6 + 1680*ep*mtt^7*s^6*t^6 + 15736*ep^2*mtt^7*s^6*t^6 + 51968*ep^3*mtt^7*s^6*t^6 + 72856*ep^4*mtt^7*s^6*t^6 + 36960*ep^5*mtt^7*s^6*t^6 - 1728*mtt^6*mWW*s^6*t^6 + 13448*ep*mtt^6*mWW*s^6*t^6 + 158608*ep^2*mtt^6*mWW*s^6*t^6 + 354496*ep^3*mtt^6*mWW*s^6*t^6 + 186936*ep^4*mtt^6*mWW*s^6*t^6 - 64400*ep^5*mtt^6*mWW*s^6*t^6 - 12256*mtt^5*mWW^2*s^6*t^6 - 52420*ep*mtt^5*mWW^2*s^6*t^6 - 46950*ep^2*mtt^5*mWW^2*s^6*t^6 - 603378*ep^3*mtt^5*mWW^2*s^6*t^6 - 1992628*ep^4*mtt^5*mWW^2*s^6*t^6 - 1622536*ep^5*mtt^5*mWW^2*s^6*t^6 + 24696*mtt^4*mWW^3*s^6*t^6 + 99480*ep*mtt^4*mWW^3*s^6*t^6 - 248104*ep^2*mtt^4*mWW^3*s^6*t^6 - 1385564*ep^3*mtt^4*mWW^3*s^6*t^6 - 1666960*ep^4*mtt^4*mWW^3*s^6*t^6 - 521472*ep^5*mtt^4*mWW^3*s^6*t^6 - 1096*mtt^3*mWW^4*s^6*t^6 - 20732*ep*mtt^3*mWW^4*s^6*t^6 + 121320*ep^2*mtt^3*mWW^4*s^6*t^6 + 1648124*ep^3*mtt^3*mWW^4*s^6*t^6 + 4048892*ep^4*mtt^3*mWW^4*s^6*t^6 + 2864608*ep^5*mtt^3*mWW^4*s^6*t^6 - 14232*mtt^2*mWW^5*s^6*t^6 - 76340*ep*mtt^2*mWW^5*s^6*t^6 + 25756*ep^2*mtt^2*mWW^5*s^6*t^6 + 617360*ep^3*mtt^2*mWW^5*s^6*t^6 + 951164*ep^4*mtt^2*mWW^5*s^6*t^6 + 400128*ep^5*mtt^2*mWW^5*s^6*t^6 + 4616*mtt*mWW^6*s^6*t^6 + 25776*ep*mtt*mWW^6*s^6*t^6 - 71290*ep^2*mtt*mWW^6*s^6*t^6 - 727930*ep^3*mtt*mWW^6*s^6*t^6 - 1484256*ep^4*mtt*mWW^6*s^6*t^6 - 924856*ep^5*mtt*mWW^6*s^6*t^6 + 2708*ep*mWW^7*s^6*t^6 + 29724*ep^2*mWW^7*s^6*t^6 + 115964*ep^3*mWW^7*s^6*t^6 + 184796*ep^4*mWW^7*s^6*t^6 + 102928*ep^5*mWW^7*s^6*t^6 - 624*ep*mtt^6*s^7*t^6 - 5960*ep^2*mtt^6*s^7*t^6 - 20128*ep^3*mtt^6*s^7*t^6 - 28808*ep^4*mtt^6*s^7*t^6 - 14880*ep^5*mtt^6*s^7*t^6 + 624*mtt^5*mWW*s^7*t^6 - 4600*ep*mtt^5*mWW*s^7*t^6 - 51508*ep^2*mtt^5*mWW*s^7*t^6 - 93800*ep^3*mtt^5*mWW*s^7*t^6 + 2172*ep^4*mtt^5*mWW*s^7*t^6 + 69032*ep^5*mtt^5*mWW*s^7*t^6 + 3408*mtt^4*mWW^2*s^7*t^6 + 11660*ep*mtt^4*mWW^2*s^7*t^6 + 6478*ep^2*mtt^4*mWW^2*s^7*t^6 + 254728*ep^3*mtt^4*mWW^2*s^7*t^6 + 820854*ep^4*mtt^4*mWW^2*s^7*t^6 + 647656*ep^5*mtt^4*mWW^2*s^7*t^6 - 7360*mtt^3*mWW^3*s^7*t^6 - 31404*ep*mtt^3*mWW^3*s^7*t^6 + 58308*ep^2*mtt^3*mWW^3*s^7*t^6 + 354908*ep^3*mtt^3*mWW^3*s^7*t^6 + 407236*ep^4*mtt^3*mWW^3*s^7*t^6 + 109144*ep^5*mtt^3*mWW^3*s^7*t^6 + 2000*mtt^2*mWW^4*s^7*t^6 + 17276*ep*mtt^2*mWW^4*s^7*t^6 - 22032*ep^2*mtt^2*mWW^4*s^7*t^6 - 499980*ep^3*mtt^2*mWW^4*s^7*t^6 - 1211496*ep^4*mtt^2*mWW^4*s^7*t^6 - 838200*ep^5*mtt^2*mWW^4*s^7*t^6 + 1328*mtt*mWW^5*s^7*t^6 + 10164*ep*mtt*mWW^5*s^7*t^6 + 14592*ep^2*mtt*mWW^5*s^7*t^6 - 56196*ep^3*mtt*mWW^5*s^7*t^6 - 170096*ep^4*mtt*mWW^5*s^7*t^6 - 119616*ep^5*mtt*mWW^5*s^7*t^6 + 664*ep*mWW^6*s^7*t^6 + 6906*ep^2*mWW^6*s^7*t^6 + 25844*ep^3*mWW^6*s^7*t^6 + 40490*ep^4*mWW^6*s^7*t^6 + 22448*ep^5*mWW^6*s^7*t^6 + 96*ep*mtt^5*s^8*t^6 + 928*ep^2*mtt^5*s^8*t^6 + 3176*ep^3*mtt^5*s^8*t^6 + 4600*ep^4*mtt^5*s^8*t^6 + 2400*ep^5*mtt^5*s^8*t^6 - 96*mtt^4*mWW*s^8*t^6 + 624*ep*mtt^4*mWW*s^8*t^6 + 6608*ep^2*mtt^4*mWW*s^8*t^6 + 7672*ep^3*mtt^4*mWW*s^8*t^6 - 13264*ep^4*mtt^4*mWW*s^8*t^6 - 18840*ep^5*mtt^4*mWW*s^8*t^6 - 352*mtt^3*mWW^2*s^8*t^6 - 896*ep*mtt^3*mWW^2*s^8*t^6 - 864*ep^2*mtt^3*mWW^2*s^8*t^6 - 43616*ep^3*mtt^3*mWW^2*s^8*t^6 - 130200*ep^4*mtt^3*mWW^2*s^8*t^6 - 98064*ep^5*mtt^3*mWW^2*s^8*t^6 + 992*mtt^2*mWW^3*s^8*t^6 + 4112*ep*mtt^2*mWW^3*s^8*t^6 - 6808*ep^2*mtt^2*mWW^3*s^8*t^6 - 30544*ep^3*mtt^2*mWW^3*s^8*t^6 - 10624*ep^4*mtt^2*mWW^3*s^8*t^6 + 16544*ep^5*mtt^2*mWW^3*s^8*t^6 - 544*mtt*mWW^4*s^8*t^6 - 3920*ep*mtt*mWW^4*s^8*t^6 + 2880*ep^2*mtt*mWW^4*s^8*t^6 + 79112*ep^3*mtt*mWW^4*s^8*t^6 + 180656*ep^4*mtt*mWW^4*s^8*t^6 + 118384*ep^5*mtt*mWW^4*s^8*t^6 - 272*ep*mWW^5*s^8*t^6 - 3160*ep^2*mWW^5*s^8*t^6 - 12984*ep^3*mWW^5*s^8*t^6 - 21440*ep^4*mWW^5*s^8*t^6 - 12232*ep^5*mWW^5*s^8*t^6 + 304*ep*mtt^12*t^7 + 3312*ep^2*mtt^12*t^7 + 12708*ep^3*mtt^12*t^7 + 20092*ep^4*mtt^12*t^7 + 11184*ep^5*mtt^12*t^7 + 448*ep*mtt^11*mWW*t^7 + 5438*ep^2*mtt^11*mWW*t^7 + 22800*ep^3*mtt^11*mWW*t^7 + 38530*ep^4*mtt^11*mWW*t^7 + 22664*ep^5*mtt^11*mWW*t^7 - 6084*ep*mtt^10*mWW^2*t^7 - 67240*ep^2*mtt^10*mWW^2*t^7 - 261296*ep^3*mtt^10*mWW^2*t^7 - 417380*ep^4*mtt^10*mWW^2*t^7 - 234640*ep^5*mtt^10*mWW^2*t^7 + 11640*ep*mtt^9*mWW^3*t^7 + 122808*ep^2*mtt^9*mWW^3*t^7 + 456756*ep^3*mtt^9*mWW^3*t^7 + 702516*ep^4*mtt^9*mWW^3*t^7 + 381840*ep^5*mtt^9*mWW^3*t^7 - 4088*ep*mtt^8*mWW^4*t^7 - 30556*ep^2*mtt^8*mWW^4*t^7 - 66448*ep^3*mtt^8*mWW^4*t^7 - 34268*ep^4*mtt^8*mWW^4*t^7 + 17040*ep^5*mtt^8*mWW^4*t^7 - 10792*ep*mtt^7*mWW^5*t^7 - 132716*ep^2*mtt^7*mWW^5*t^7 - 565584*ep^3*mtt^7*mWW^5*t^7 - 977044*ep^4*mtt^7*mWW^5*t^7 - 589904*ep^5*mtt^7*mWW^5*t^7 + 13472*ep*mtt^6*mWW^6*t^7 + 150052*ep^2*mtt^6*mWW^6*t^7 + 589820*ep^3*mtt^6*mWW^6*t^7 + 959120*ep^4*mtt^6*mWW^6*t^7 + 553856*ep^5*mtt^6*mWW^6*t^7 - 5016*ep*mtt^5*mWW^7*t^7 - 49000*ep^2*mtt^5*mWW^7*t^7 - 168524*ep^3*mtt^5*mWW^7*t^7 - 243020*ep^4*mtt^5*mWW^7*t^7 - 127600*ep^5*mtt^5*mWW^7*t^7 - 440*ep*mtt^4*mWW^8*t^7 - 8868*ep^2*mtt^4*mWW^8*t^7 - 49036*ep^3*mtt^4*mWW^8*t^7 - 98616*ep^4*mtt^4*mWW^8*t^7 - 64800*ep^5*mtt^4*mWW^8*t^7 + 648*ep*mtt^3*mWW^9*t^7 + 7646*ep^2*mtt^3*mWW^9*t^7 + 31768*ep^3*mtt^3*mWW^9*t^7 + 54378*ep^4*mtt^3*mWW^9*t^7 + 32680*ep^5*mtt^3*mWW^9*t^7 - 92*ep*mtt^2*mWW^10*t^7 - 876*ep^2*mtt^2*mWW^10*t^7 - 2964*ep^3*mtt^2*mWW^10*t^7 - 4308*ep^4*mtt^2*mWW^10*t^7 - 2320*ep^5*mtt^2*mWW^10*t^7 - 1328*ep*mtt^11*s*t^7 - 15256*ep^2*mtt^11*s*t^7 - 61112*ep^3*mtt^11*s*t^7 - 99456*ep^4*mtt^11*s*t^7 - 56448*ep^5*mtt^11*s*t^7 - 304*mtt^10*mWW*s*t^7 - 3960*ep*mtt^10*mWW*s*t^7 - 23030*ep^2*mtt^10*mWW*s*t^7 - 70894*ep^3*mtt^10*mWW*s*t^7 - 105492*ep^4*mtt^10*mWW*s*t^7 - 59120*ep^5*mtt^10*mWW*s*t^7 - 752*mtt^9*mWW^2*s*t^7 + 15666*ep*mtt^9*mWW^2*s*t^7 + 248225*ep^2*mtt^9*mWW^2*s*t^7 + 1089774*ep^3*mtt^9*mWW^2*s*t^7 + 1853415*ep^4*mtt^9*mWW^2*s*t^7 + 1083132*ep^5*mtt^9*mWW^2*s*t^7 + 5332*mtt^8*mWW^3*s*t^7 - 8*ep*mtt^8*mWW^3*s*t^7 - 416632*ep^2*mtt^8*mWW^3*s*t^7 - 2120762*ep^3*mtt^8*mWW^3*s*t^7 - 3731010*ep^4*mtt^8*mWW^3*s*t^7 - 2194280*ep^5*mtt^8*mWW^3*s*t^7 - 6308*mtt^7*mWW^4*s*t^7 - 22394*ep*mtt^7*mWW^4*s*t^7 + 161112*ep^2*mtt^7*mWW^4*s*t^7 + 931472*ep^3*mtt^7*mWW^4*s*t^7 + 1532402*ep^4*mtt^7*mWW^4*s*t^7 + 810696*ep^5*mtt^7*mWW^4*s*t^7 - 2220*mtt^6*mWW^5*s*t^7 - 6778*ep*mtt^6*mWW^5*s*t^7 + 235974*ep^2*mtt^6*mWW^5*s*t^7 + 1606926*ep^3*mtt^6*mWW^5*s*t^7 + 3343554*ep^4*mtt^6*mWW^5*s*t^7 + 2227624*ep^5*mtt^6*mWW^5*s*t^7 + 8572*mtt^5*mWW^6*s*t^7 + 35622*ep*mtt^5*mWW^6*s*t^7 - 336570*ep^2*mtt^5*mWW^6*s*t^7 - 2340378*ep^3*mtt^5*mWW^6*s*t^7 - 4628386*ep^4*mtt^5*mWW^6*s*t^7 - 2949480*ep^5*mtt^5*mWW^6*s*t^7 - 4900*mtt^4*mWW^7*s*t^7 - 12302*ep*mtt^4*mWW^7*s*t^7 + 207986*ep^2*mtt^4*mWW^7*s*t^7 + 1145588*ep^3*mtt^4*mWW^7*s*t^7 + 2020700*ep^4*mtt^4*mWW^7*s*t^7 + 1196208*ep^5*mtt^4*mWW^7*s*t^7 + 116*mtt^3*mWW^8*s*t^7 - 9158*ep*mtt^3*mWW^8*s*t^7 - 65072*ep^2*mtt^3*mWW^8*s*t^7 - 106836*ep^3*mtt^3*mWW^8*s*t^7 + 21930*ep^4*mtt^3*mWW^8*s*t^7 + 95720*ep^5*mtt^3*mWW^8*s*t^7 + 556*mtt^2*mWW^9*s*t^7 + 4498*ep*mtt^2*mWW^9*s*t^7 - 4936*ep^2*mtt^2*mWW^9*s*t^7 - 113180*ep^3*mtt^2*mWW^9*s*t^7 - 277322*ep^4*mtt^2*mWW^9*s*t^7 - 196456*ep^5*mtt^2*mWW^9*s*t^7 - 92*mtt*mWW^10*s*t^7 + 280*ep*mtt*mWW^10*s*t^7 + 9513*ep^2*mtt*mWW^10*s*t^7 + 43848*ep^3*mtt*mWW^10*s*t^7 + 76127*ep^4*mtt*mWW^10*s*t^7 + 45884*ep^5*mtt*mWW^10*s*t^7 - 138*ep*mWW^11*s*t^7 - 1314*ep^2*mWW^11*s*t^7 - 4446*ep^3*mWW^11*s*t^7 - 6462*ep^4*mWW^11*s*t^7 - 3480*ep^5*mWW^11*s*t^7 + 1312*ep*mtt^10*s^2*t^7 + 20288*ep^2*mtt^10*s^2*t^7 + 97512*ep^3*mtt^10*s^2*t^7 + 176024*ep^4*mtt^10*s^2*t^7 + 106464*ep^5*mtt^10*s^2*t^7 + 2144*mtt^9*mWW*s^2*t^7 + 12184*ep*mtt^9*mWW*s^2*t^7 + 8768*ep^2*mtt^9*mWW*s^2*t^7 - 32318*ep^3*mtt^9*mWW*s^2*t^7 - 38642*ep^4*mtt^9*mWW*s^2*t^7 + 24*ep^5*mtt^9*mWW*s^2*t^7 + 4608*mtt^8*mWW^2*s^2*t^7 + 18028*ep*mtt^8*mWW^2*s^2*t^7 - 233764*ep^2*mtt^8*mWW^2*s^2*t^7 - 1584822*ep^3*mtt^8*mWW^2*s^2*t^7 - 3113690*ep^4*mtt^8*mWW^2*s^2*t^7 - 1955080*ep^5*mtt^8*mWW^2*s^2*t^7 - 30380*mtt^7*mWW^3*s^2*t^7 - 148204*ep*mtt^7*mWW^3*s^2*t^7 + 534435*ep^2*mtt^7*mWW^3*s^2*t^7 + 4291274*ep^3*mtt^7*mWW^3*s^2*t^7 + 8120287*ep^4*mtt^7*mWW^3*s^2*t^7 + 4855708*ep^5*mtt^7*mWW^3*s^2*t^7 + 32484*mtt^6*mWW^4*s^2*t^7 + 128248*ep*mtt^6*mWW^4*s^2*t^7 - 593593*ep^2*mtt^6*mWW^4*s^2*t^7 - 3624804*ep^3*mtt^6*mWW^4*s^2*t^7 - 5873411*ep^4*mtt^6*mWW^4*s^2*t^7 - 3054604*ep^5*mtt^6*mWW^4*s^2*t^7 + 9040*mtt^5*mWW^5*s^2*t^7 + 114032*ep*mtt^5*mWW^5*s^2*t^7 + 222867*ep^2*mtt^5*mWW^5*s^2*t^7 - 1127318*ep^3*mtt^5*mWW^5*s^2*t^7 - 3846237*ep^4*mtt^5*mWW^5*s^2*t^7 - 3019604*ep^5*mtt^5*mWW^5*s^2*t^7 - 31800*mtt^4*mWW^6*s^2*t^7 - 185796*ep*mtt^4*mWW^6*s^2*t^7 + 326479*ep^2*mtt^4*mWW^6*s^2*t^7 + 3958440*ep^3*mtt^4*mWW^6*s^2*t^7 + 8149213*ep^4*mtt^4*mWW^6*s^2*t^7 + 5157044*ep^5*mtt^4*mWW^6*s^2*t^7 + 15220*mtt^3*mWW^7*s^2*t^7 + 47908*ep*mtt^3*mWW^7*s^2*t^7 - 455175*ep^2*mtt^3*mWW^7*s^2*t^7 - 2525994*ep^3*mtt^3*mWW^7*s^2*t^7 - 4243379*ep^4*mtt^3*mWW^7*s^2*t^7 - 2367980*ep^5*mtt^3*mWW^7*s^2*t^7 - 748*mtt^2*mWW^8*s^2*t^7 + 17168*ep*mtt^2*mWW^8*s^2*t^7 + 175365*ep^2*mtt^2*mWW^8*s^2*t^7 + 500172*ep^3*mtt^2*mWW^8*s^2*t^7 + 528279*ep^4*mtt^2*mWW^8*s^2*t^7 + 172764*ep^5*mtt^2*mWW^8*s^2*t^7 - 568*mtt*mWW^9*s^2*t^7 - 4096*ep*mtt*mWW^9*s^2*t^7 + 3377*ep^2*mtt*mWW^9*s^2*t^7 + 84692*ep^3*mtt*mWW^9*s^2*t^7 + 203427*ep^4*mtt*mWW^9*s^2*t^7 + 141708*ep^5*mtt*mWW^9*s^2*t^7 - 784*ep*mWW^10*s^2*t^7 - 9047*ep^2*mWW^10*s^2*t^7 - 36834*ep^3*mWW^10*s^2*t^7 - 61871*ep^4*mWW^10*s^2*t^7 - 36444*ep^5*mWW^10*s^2*t^7 + 2992*ep*mtt^9*s^3*t^7 + 13176*ep^2*mtt^9*s^3*t^7 - 13368*ep^3*mtt^9*s^3*t^7 - 92720*ep^4*mtt^9*s^3*t^7 - 79680*ep^5*mtt^9*s^3*t^7 - 6288*mtt^8*mWW*s^3*t^7 - 17624*ep*mtt^8*mWW*s^3*t^7 + 106884*ep^2*mtt^8*mWW*s^3*t^7 + 385076*ep^3*mtt^8*mWW*s^3*t^7 + 326504*ep^4*mtt^8*mWW*s^3*t^7 + 23240*ep^5*mtt^8*mWW*s^3*t^7 - 11360*mtt^7*mWW^2*s^3*t^7 - 108272*ep*mtt^7*mWW^2*s^3*t^7 - 209786*ep^2*mtt^7*mWW^2*s^3*t^7 + 560732*ep^3*mtt^7*mWW^2*s^3*t^7 + 1985022*ep^4*mtt^7*mWW^2*s^3*t^7 + 1474928*ep^5*mtt^7*mWW^2*s^3*t^7 + 70204*mtt^6*mWW^3*s^3*t^7 + 378178*ep*mtt^6*mWW^3*s^3*t^7 - 363480*ep^2*mtt^6*mWW^3*s^3*t^7 - 4912232*ep^3*mtt^6*mWW^3*s^3*t^7 - 8931610*ep^4*mtt^6*mWW^3*s^3*t^7 - 4950896*ep^5*mtt^6*mWW^3*s^3*t^7 - 67852*mtt^5*mWW^4*s^3*t^7 - 264508*ep*mtt^5*mWW^4*s^3*t^7 + 1120524*ep^2*mtt^5*mWW^4*s^3*t^7 + 6630904*ep^3*mtt^5*mWW^4*s^3*t^7 + 10312464*ep^4*mtt^5*mWW^4*s^3*t^7 + 5133080*ep^5*mtt^5*mWW^4*s^3*t^7 - 12056*mtt^4*mWW^5*s^3*t^7 - 171030*ep*mtt^4*mWW^5*s^3*t^7 - 750896*ep^2*mtt^4*mWW^5*s^3*t^7 - 1155490*ep^3*mtt^4*mWW^5*s^3*t^7 - 250468*ep^4*mtt^4*mWW^5*s^3*t^7 + 499112*ep^5*mtt^4*mWW^5*s^3*t^7 + 42216*mtt^3*mWW^6*s^3*t^7 + 241012*ep*mtt^3*mWW^6*s^3*t^7 - 220990*ep^2*mtt^3*mWW^6*s^3*t^7 - 3476050*ep^3*mtt^3*mWW^6*s^3*t^7 - 6792788*ep^4*mtt^3*mWW^6*s^3*t^7 - 4042440*ep^5*mtt^3*mWW^6*s^3*t^7 - 15700*mtt^2*mWW^7*s^3*t^7 - 51670*ep*mtt^2*mWW^7*s^3*t^7 + 442664*ep^2*mtt^2*mWW^7*s^3*t^7 + 2502858*ep^3*mtt^2*mWW^7*s^3*t^7 + 4212100*ep^4*mtt^2*mWW^7*s^3*t^7 + 2337336*ep^5*mtt^2*mWW^7*s^3*t^7 + 836*mtt*mWW^8*s^3*t^7 - 9496*ep*mtt*mWW^8*s^3*t^7 - 140868*ep^2*mtt*mWW^8*s^3*t^7 - 526634*ep^3*mtt*mWW^8*s^3*t^7 - 766130*ep^4*mtt*mWW^8*s^3*t^7 - 389280*ep^5*mtt*mWW^8*s^3*t^7 + 418*ep*mWW^9*s^3*t^7 + 2772*ep^2*mWW^9*s^3*t^7 + 4204*ep^3*mWW^9*s^3*t^7 - 2374*ep^4*mWW^9*s^3*t^7 - 5400*ep^5*mWW^9*s^3*t^7 - 9440*ep*mtt^8*s^4*t^7 - 68080*ep^2*mtt^8*s^4*t^7 - 146480*ep^3*mtt^8*s^4*t^7 - 102240*ep^4*mtt^8*s^4*t^7 - 5760*ep^5*mtt^8*s^4*t^7 + 9920*mtt^7*mWW*s^4*t^7 + 12096*ep*mtt^7*mWW*s^4*t^7 - 246394*ep^2*mtt^7*mWW*s^4*t^7 - 583172*ep^3*mtt^7*mWW*s^4*t^7 - 110378*ep^4*mtt^7*mWW*s^4*t^7 + 332680*ep^5*mtt^7*mWW*s^4*t^7 + 14000*mtt^6*mWW^2*s^4*t^7 + 153080*ep*mtt^6*mWW^2*s^4*t^7 + 582544*ep^2*mtt^6*mWW^2*s^4*t^7 + 986880*ep^3*mtt^6*mWW^2*s^4*t^7 + 732128*ep^4*mtt^6*mWW^2*s^4*t^7 + 172608*ep^5*mtt^6*mWW^2*s^4*t^7 - 84148*mtt^5*mWW^3*s^4*t^7 - 432912*ep*mtt^5*mWW^3*s^4*t^7 + 210675*ep^2*mtt^5*mWW^3*s^4*t^7 + 3435462*ep^3*mtt^5*mWW^3*s^4*t^7 + 4982547*ep^4*mtt^5*mWW^3*s^4*t^7 + 1993412*ep^5*mtt^5*mWW^3*s^4*t^7 + 74012*mtt^4*mWW^4*s^4*t^7 + 308504*ep*mtt^4*mWW^4*s^4*t^7 - 1051889*ep^2*mtt^4*mWW^4*s^4*t^7 - 6774552*ep^3*mtt^4*mWW^4*s^4*t^7 - 10816939*ep^4*mtt^4*mWW^4*s^4*t^7 - 5506644*ep^5*mtt^4*mWW^4*s^4*t^7 + 4148*mtt^3*mWW^5*s^4*t^7 + 80832*ep*mtt^3*mWW^5*s^4*t^7 + 645480*ep^2*mtt^3*mWW^5*s^4*t^7 + 2458944*ep^3*mtt^3*mWW^5*s^4*t^7 + 4049888*ep^4*mtt^3*mWW^5*s^4*t^7 + 2325760*ep^5*mtt^3*mWW^5*s^4*t^7 - 23260*mtt^2*mWW^6*s^4*t^7 - 133072*ep*mtt^2*mWW^6*s^4*t^7 + 67578*ep^2*mtt^2*mWW^6*s^4*t^7 + 1541808*ep^3*mtt^2*mWW^6*s^4*t^7 + 2961638*ep^4*mtt^2*mWW^6*s^4*t^7 + 1705640*ep^5*mtt^2*mWW^6*s^4*t^7 + 5328*mtt*mWW^7*s^4*t^7 + 16192*ep*mtt*mWW^7*s^4*t^7 - 185681*ep^2*mtt*mWW^7*s^4*t^7 - 1067490*ep^3*mtt*mWW^7*s^4*t^7 - 1876281*ep^4*mtt*mWW^7*s^4*t^7 - 1083660*ep^5*mtt*mWW^7*s^4*t^7 + 4080*ep*mWW^8*s^4*t^7 + 42247*ep^2*mWW^8*s^4*t^7 + 155000*ep^3*mWW^8*s^4*t^7 + 235957*ep^4*mWW^8*s^4*t^7 + 127404*ep^5*mWW^8*s^4*t^7 + 11056*ep*mtt^7*s^5*t^7 + 83288*ep^2*mtt^7*s^5*t^7 + 196632*ep^3*mtt^7*s^5*t^7 + 171488*ep^4*mtt^7*s^5*t^7 + 39936*ep^5*mtt^7*s^5*t^7 - 9040*mtt^6*mWW*s^5*t^7 - 2312*ep*mtt^6*mWW*s^5*t^7 + 242898*ep^2*mtt^6*mWW*s^5*t^7 + 332778*ep^3*mtt^6*mWW*s^5*t^7 - 516148*ep^4*mtt^6*mWW*s^5*t^7 - 763584*ep^5*mtt^6*mWW*s^5*t^7 - 8384*mtt^5*mWW^2*s^5*t^7 - 96290*ep*mtt^5*mWW^2*s^5*t^7 - 465559*ep^2*mtt^5*mWW^2*s^5*t^7 - 1343846*ep^3*mtt^5*mWW^2*s^5*t^7 - 2003697*ep^4*mtt^5*mWW^2*s^5*t^7 - 1127852*ep^5*mtt^5*mWW^2*s^5*t^7 + 55152*mtt^4*mWW^3*s^5*t^7 + 265122*ep*mtt^4*mWW^3*s^5*t^7 - 130674*ep^2*mtt^4*mWW^3*s^5*t^7 - 1454398*ep^3*mtt^4*mWW^3*s^5*t^7 - 1115854*ep^4*mtt^4*mWW^3*s^5*t^7 + 244896*ep^5*mtt^4*mWW^3*s^5*t^7 - 44720*mtt^3*mWW^4*s^5*t^7 - 211586*ep*mtt^3*mWW^4*s^5*t^7 + 499906*ep^2*mtt^3*mWW^4*s^5*t^7 + 4054804*ep^3*mtt^3*mWW^4*s^5*t^7 + 7060732*ep^4*mtt^3*mWW^4*s^5*t^7 + 3875488*ep^5*mtt^3*mWW^4*s^5*t^7 + 2720*mtt^2*mWW^5*s^5*t^7 + 630*ep*mtt^2*mWW^5*s^5*t^7 - 285502*ep^2*mtt^2*mWW^5*s^5*t^7 - 1673926*ep^3*mtt^2*mWW^5*s^5*t^7 - 3201690*ep^4*mtt^2*mWW^5*s^5*t^7 - 1981624*ep^5*mtt^2*mWW^5*s^5*t^7 + 4272*mtt*mWW^6*s^5*t^7 + 28908*ep*mtt*mWW^6*s^5*t^7 + 23389*ep^2*mtt*mWW^6*s^5*t^7 - 201886*ep^3*mtt*mWW^6*s^5*t^7 - 499611*ep^4*mtt*mWW^6*s^5*t^7 - 328852*ep^5*mtt*mWW^6*s^5*t^7 + 2872*ep*mWW^7*s^5*t^7 + 29534*ep^2*mWW^7*s^5*t^7 + 108082*ep^3*mWW^7*s^5*t^7 + 165580*ep^4*mWW^7*s^5*t^7 + 90232*ep^5*mWW^7*s^5*t^7 - 6752*ep*mtt^6*s^6*t^7 - 49824*ep^2*mtt^6*s^6*t^7 - 112488*ep^3*mtt^6*s^6*t^7 - 88184*ep^4*mtt^6*s^6*t^7 - 13152*ep^5*mtt^6*s^6*t^7 + 4704*mtt^5*mWW*s^6*t^7 - 1544*ep*mtt^5*mWW*s^6*t^7 - 119324*ep^2*mtt^5*mWW*s^6*t^7 - 14918*ep^3*mtt^5*mWW*s^6*t^7 + 661794*ep^4*mtt^5*mWW*s^6*t^7 + 668840*ep^5*mtt^5*mWW*s^6*t^7 + 1424*mtt^4*mWW^2*s^6*t^7 + 24128*ep*mtt^4*mWW^2*s^6*t^7 + 175812*ep^2*mtt^4*mWW^2*s^6*t^7 + 705702*ep^3*mtt^4*mWW^2*s^6*t^7 + 1237118*ep^4*mtt^4*mWW^2*s^6*t^7 + 748376*ep^5*mtt^4*mWW^2*s^6*t^7 - 18640*mtt^3*mWW^3*s^6*t^7 - 83736*ep*mtt^3*mWW^3*s^6*t^7 + 50340*ep^2*mtt^3*mWW^3*s^6*t^7 + 301152*ep^3*mtt^3*mWW^3*s^6*t^7 - 171536*ep^4*mtt^3*mWW^3*s^6*t^7 - 484824*ep^5*mtt^3*mWW^3*s^6*t^7 + 14192*mtt^2*mWW^4*s^6*t^7 + 77800*ep*mtt^2*mWW^4*s^6*t^7 - 113756*ep^2*mtt^2*mWW^4*s^6*t^7 - 1358792*ep^3*mtt^2*mWW^4*s^6*t^7 - 2636304*ep^4*mtt^2*mWW^4*s^6*t^7 - 1565912*ep^5*mtt^2*mWW^4*s^6*t^7 - 1680*mtt*mWW^5*s^6*t^7 - 5968*ep*mtt*mWW^5*s^6*t^7 + 76440*ep^2*mtt*mWW^5*s^6*t^7 + 500518*ep^3*mtt*mWW^5*s^6*t^7 + 947838*ep^4*mtt*mWW^5*s^6*t^7 + 572112*ep^5*mtt*mWW^5*s^6*t^7 - 1112*ep*mWW^6*s^6*t^7 - 12904*ep^2*mWW^6*s^6*t^7 - 52278*ep^3*mWW^6*s^6*t^7 - 84614*ep^4*mWW^6*s^6*t^7 - 47296*ep^5*mWW^6*s^6*t^7 + 2128*ep*mtt^5*s^7*t^7 + 14792*ep^2*mtt^5*s^7*t^7 + 28888*ep^3*mtt^5*s^7*t^7 + 13776*ep^4*mtt^5*s^7*t^7 - 5184*ep^5*mtt^5*s^7*t^7 - 1264*mtt^4*mWW*s^7*t^7 + 792*ep*mtt^4*mWW*s^7*t^7 + 26208*ep^2*mtt^4*mWW*s^7*t^7 - 53424*ep^3*mtt^4*mWW*s^7*t^7 - 304096*ep^4*mtt^4*mWW*s^7*t^7 - 261464*ep^5*mtt^4*mWW*s^7*t^7 + 720*mtt^3*mWW^2*s^7*t^7 + 496*ep*mtt^3*mWW^2*s^7*t^7 - 33264*ep^2*mtt^3*mWW^2*s^7*t^7 - 160164*ep^3*mtt^3*mWW^2*s^7*t^7 - 269492*ep^4*mtt^3*mWW^2*s^7*t^7 - 152592*ep^5*mtt^3*mWW^2*s^7*t^7 + 2352*mtt^2*mWW^3*s^7*t^7 + 8880*ep*mtt^2*mWW^3*s^7*t^7 - 6776*ep^2*mtt^2*mWW^3*s^7*t^7 + 25044*ep^3*mtt^2*mWW^3*s^7*t^7 + 196236*ep^4*mtt^2*mWW^3*s^7*t^7 + 187984*ep^5*mtt^2*mWW^3*s^7*t^7 - 1808*mtt*mWW^4*s^7*t^7 - 11968*ep*mtt*mWW^4*s^7*t^7 + 7528*ep^2*mtt*mWW^4*s^7*t^7 + 203340*ep^3*mtt*mWW^4*s^7*t^7 + 448212*ep^4*mtt*mWW^4*s^7*t^7 + 286896*ep^5*mtt*mWW^4*s^7*t^7 - 904*ep*mWW^5*s^7*t^7 - 9736*ep^2*mWW^5*s^7*t^7 - 37348*ep^3*mWW^5*s^7*t^7 - 58908*ep^4*mWW^5*s^7*t^7 - 32600*ep^5*mWW^5*s^7*t^7 - 272*ep*mtt^4*s^8*t^7 - 1696*ep^2*mtt^4*s^8*t^7 - 2292*ep^3*mtt^4*s^8*t^7 + 1220*ep^4*mtt^4*s^8*t^7 + 2640*ep^5*mtt^4*s^8*t^7 + 128*mtt^3*mWW*s^8*t^7 - 80*ep*mtt^3*mWW*s^8*t^7 - 1448*ep^2*mtt^3*mWW*s^8*t^7 + 14072*ep^3*mtt^3*mWW*s^8*t^7 + 47928*ep^4*mtt^3*mWW*s^8*t^7 + 36720*ep^5*mtt^3*mWW*s^8*t^7 - 256*mtt^2*mWW^2*s^8*t^7 - 752*ep*mtt^2*mWW^2*s^8*t^7 + 3032*ep^2*mtt^2*mWW^2*s^8*t^7 + 7040*ep^3*mtt^2*mWW^2*s^8*t^7 - 3424*ep^4*mtt^2*mWW^2*s^8*t^7 - 8880*ep^5*mtt^2*mWW^2*s^8*t^7 + 128*mtt*mWW^3*s^8*t^7 + 1040*ep*mtt*mWW^3*s^8*t^7 - 696*ep^2*mtt*mWW^3*s^8*t^7 - 22296*ep^3*mtt*mWW^3*s^8*t^7 - 51576*ep^4*mtt*mWW^3*s^8*t^7 - 33840*ep^5*mtt*mWW^3*s^8*t^7 + 64*ep*mWW^4*s^8*t^7 + 808*ep^2*mWW^4*s^8*t^7 + 3476*ep^3*mWW^4*s^8*t^7 + 5852*ep^4*mWW^4*s^8*t^7 + 3360*ep^5*mWW^4*s^8*t^7 - 800*ep*mtt^11*t^8 - 8496*ep^2*mtt^11*t^8 - 31824*ep^3*mtt^11*t^8 - 49304*ep^4*mtt^11*t^8 - 26976*ep^5*mtt^11*t^8 + 1568*ep*mtt^10*mWW*t^8 + 15846*ep^2*mtt^10*mWW*t^8 + 56604*ep^3*mtt^10*mWW*t^8 + 84422*ep^4*mtt^10*mWW*t^8 + 44760*ep^5*mtt^10*mWW*t^8 + 4224*ep*mtt^9*mWW^2*t^8 + 47574*ep^2*mtt^9*mWW^2*t^8 + 187332*ep^3*mtt^9*mWW^2*t^8 + 300750*ep^4*mtt^9*mWW^2*t^8 + 169080*ep^5*mtt^9*mWW^2*t^8 - 15812*ep*mtt^8*mWW^3*t^8 - 169058*ep^2*mtt^8*mWW^3*t^8 - 636184*ep^3*mtt^8*mWW^3*t^8 - 986658*ep^4*mtt^8*mWW^3*t^8 - 539528*ep^5*mtt^8*mWW^3*t^8 + 16808*ep*mtt^7*mWW^4*t^8 + 171758*ep^2*mtt^7*mWW^4*t^8 + 617684*ep^3*mtt^7*mWW^4*t^8 + 919230*ep^4*mtt^7*mWW^4*t^8 + 483640*ep^5*mtt^7*mWW^4*t^8 - 3660*ep*mtt^6*mWW^5*t^8 - 26894*ep^2*mtt^6*mWW^5*t^8 - 55936*ep^3*mtt^6*mWW^5*t^8 - 22486*ep^4*mtt^6*mWW^5*t^8 + 20776*ep^5*mtt^6*mWW^5*t^8 - 5648*ep*mtt^5*mWW^6*t^8 - 67646*ep^2*mtt^5*mWW^6*t^8 - 282644*ep^3*mtt^5*mWW^6*t^8 - 481542*ep^4*mtt^5*mWW^6*t^8 - 287320*ep^5*mtt^5*mWW^6*t^8 + 4196*ep*mtt^4*mWW^7*t^8 + 45706*ep^2*mtt^4*mWW^7*t^8 + 176248*ep^3*mtt^4*mWW^7*t^8 + 282490*ep^4*mtt^4*mWW^7*t^8 + 161000*ep^5*mtt^4*mWW^7*t^8 - 888*ep*mtt^3*mWW^8*t^8 - 8662*ep^2*mtt^3*mWW^8*t^8 - 29876*ep^3*mtt^3*mWW^8*t^8 - 43502*ep^4*mtt^3*mWW^8*t^8 - 23032*ep^5*mtt^3*mWW^8*t^8 + 12*ep*mtt^2*mWW^9*t^8 - 128*ep^2*mtt^2*mWW^9*t^8 - 1404*ep^3*mtt^2*mWW^9*t^8 - 3400*ep^4*mtt^2*mWW^9*t^8 - 2400*ep^5*mtt^2*mWW^9*t^8 + 2976*ep*mtt^10*s*t^8 + 33320*ep^2*mtt^10*s*t^8 + 130492*ep^3*mtt^10*s*t^8 + 208412*ep^4*mtt^10*s*t^8 + 116400*ep^5*mtt^10*s*t^8 + 800*mtt^9*mWW*s*t^8 - 96*ep*mtt^9*mWW*s*t^8 - 59822*ep^2*mtt^9*mWW*s*t^8 - 294920*ep^3*mtt^9*mWW*s*t^8 - 506174*ep^4*mtt^9*mWW*s*t^8 - 290808*ep^5*mtt^9*mWW*s*t^8 - 768*mtt^8*mWW^2*s*t^8 - 15170*ep*mtt^8*mWW^2*s*t^8 - 126775*ep^2*mtt^8*mWW^2*s*t^8 - 481608*ep^3*mtt^8*mWW^2*s*t^8 - 785563*ep^4*mtt^8*mWW^2*s*t^8 - 453036*ep^5*mtt^8*mWW^2*s*t^8 - 4992*mtt^7*mWW^3*s*t^8 + 4352*ep*mtt^7*mWW^3*s*t^8 + 452263*ep^2*mtt^7*mWW^3*s*t^8 + 2269062*ep^3*mtt^7*mWW^3*s*t^8 + 3980199*ep^4*mtt^7*mWW^3*s*t^8 + 2334716*ep^5*mtt^7*mWW^3*s*t^8 + 10820*mtt^6*mWW^4*s*t^8 + 26368*ep*mtt^6*mWW^4*s*t^8 - 506299*ep^2*mtt^6*mWW^4*s*t^8 - 2820886*ep^3*mtt^6*mWW^4*s*t^8 - 4990683*ep^4*mtt^6*mWW^4*s*t^8 - 2902220*ep^5*mtt^6*mWW^4*s*t^8 - 5988*mtt^5*mWW^5*s*t^8 - 10140*ep*mtt^5*mWW^5*s*t^8 + 253063*ep^2*mtt^5*mWW^5*s*t^8 + 1194862*ep^3*mtt^5*mWW^5*s*t^8 + 1851231*ep^4*mtt^5*mWW^5*s*t^8 + 947292*ep^5*mtt^5*mWW^5*s*t^8 - 2328*mtt^4*mWW^6*s*t^8 - 23640*ep*mtt^4*mWW^6*s*t^8 - 5557*ep^2*mtt^4*mWW^6*s*t^8 + 456858*ep^3*mtt^4*mWW^6*s*t^8 + 1223147*ep^4*mtt^4*mWW^6*s*t^8 + 895180*ep^5*mtt^4*mWW^6*s*t^8 + 3320*mtt^3*mWW^7*s*t^8 + 16904*ep*mtt^3*mWW^7*s*t^8 - 84699*ep^2*mtt^3*mWW^7*s*t^8 - 690894*ep^3*mtt^3*mWW^7*s*t^8 - 1401019*ep^4*mtt^3*mWW^7*s*t^8 - 898252*ep^5*mtt^3*mWW^7*s*t^8 - 876*mtt^2*mWW^8*s*t^8 - 88*ep*mtt^2*mWW^8*s*t^8 + 57663*ep^2*mtt^2*mWW^8*s*t^8 + 275906*ep^3*mtt^2*mWW^8*s*t^8 + 467419*ep^4*mtt^2*mWW^8*s*t^8 + 271116*ep^5*mtt^2*mWW^8*s*t^8 + 12*mtt*mWW^9*s*t^8 - 1484*ep*mtt*mWW^9*s*t^8 - 12965*ep^2*mtt*mWW^9*s*t^8 - 36766*ep^3*mtt*mWW^9*s*t^8 - 41869*ep^4*mtt*mWW^9*s*t^8 - 16788*ep^5*mtt*mWW^9*s*t^8 + 18*ep*mWW^10*s*t^8 - 192*ep^2*mWW^10*s*t^8 - 2106*ep^3*mWW^10*s*t^8 - 5100*ep^4*mWW^10*s*t^8 - 3600*ep^5*mWW^10*s*t^8 - 1536*ep*mtt^9*s^2*t^8 - 31256*ep^2*mtt^9*s^2*t^8 - 166988*ep^3*mtt^9*s^2*t^8 - 314652*ep^4*mtt^9*s^2*t^8 - 193968*ep^5*mtt^9*s^2*t^8 - 4864*mtt^8*mWW*s^2*t^8 - 21080*ep*mtt^8*mWW*s^2*t^8 + 93388*ep^2*mtt^8*mWW*s^2*t^8 + 645814*ep^3*mtt^8*mWW*s^2*t^8 + 1148618*ep^4*mtt^8*mWW*s^2*t^8 + 654024*ep^5*mtt^8*mWW*s^2*t^8 + 4832*mtt^7*mWW^2*s^2*t^8 + 13780*ep*mtt^7*mWW^2*s^2*t^8 - 40774*ep^2*mtt^7*mWW^2*s^2*t^8 - 15838*ep^3*mtt^7*mWW^2*s^2*t^8 + 321716*ep^4*mtt^7*mWW^2*s^2*t^8 + 351024*ep^5*mtt^7*mWW^2*s^2*t^8 + 22564*mtt^6*mWW^3*s^2*t^8 + 133486*ep*mtt^6*mWW^3*s^2*t^8 - 271506*ep^2*mtt^6*mWW^3*s^2*t^8 - 3122844*ep^3*mtt^6*mWW^3*s^2*t^8 - 6368880*ep^4*mtt^6*mWW^3*s^2*t^8 - 3953280*ep^5*mtt^6*mWW^3*s^2*t^8 - 44988*mtt^5*mWW^4*s^2*t^8 - 217564*ep*mtt^5*mWW^4*s^2*t^8 + 684022*ep^2*mtt^5*mWW^4*s^2*t^8 + 5488002*ep^3*mtt^5*mWW^4*s^2*t^8 + 10049664*ep^4*mtt^5*mWW^4*s^2*t^8 + 5796704*ep^5*mtt^5*mWW^4*s^2*t^8 + 23208*mtt^4*mWW^5*s^2*t^8 + 60350*ep*mtt^4*mWW^5*s^2*t^8 - 715610*ep^2*mtt^4*mWW^5*s^2*t^8 - 3524132*ep^3*mtt^4*mWW^5*s^2*t^8 - 5404560*ep^4*mtt^4*mWW^5*s^2*t^8 - 2715776*ep^5*mtt^4*mWW^5*s^2*t^8 + 4328*mtt^3*mWW^6*s^2*t^8 + 67140*ep*mtt^3*mWW^6*s^2*t^8 + 271950*ep^2*mtt^3*mWW^6*s^2*t^8 + 186606*ep^3*mtt^3*mWW^6*s^2*t^8 - 592828*ep^4*mtt^3*mWW^6*s^2*t^8 - 708176*ep^5*mtt^3*mWW^6*s^2*t^8 - 6092*mtt^2*mWW^7*s^2*t^8 - 34174*ep*mtt^2*mWW^7*s^2*t^8 + 76866*ep^2*mtt^2*mWW^7*s^2*t^8 + 812028*ep^3*mtt^2*mWW^7*s^2*t^8 + 1651256*ep^4*mtt^2*mWW^7*s^2*t^8 + 1042336*ep^5*mtt^2*mWW^7*s^2*t^8 + 1012*mtt*mWW^8*s^2*t^8 - 1564*ep*mtt*mWW^8*s^2*t^8 - 78598*ep^2*mtt*mWW^8*s^2*t^8 - 343046*ep^3*mtt*mWW^8*s^2*t^8 - 549916*ep^4*mtt*mWW^8*s^2*t^8 - 304528*ep^5*mtt*mWW^8*s^2*t^8 + 1162*ep*mWW^9*s^2*t^8 + 11518*ep^2*mWW^9*s^2*t^8 + 40398*ep^3*mWW^9*s^2*t^8 + 59582*ep^4*mWW^9*s^2*t^8 + 31640*ep^5*mWW^9*s^2*t^8 - 9152*ep*mtt^8*s^3*t^8 - 46768*ep^2*mtt^8*s^3*t^8 - 6184*ep^3*mtt^8*s^3*t^8 + 181480*ep^4*mtt^8*s^3*t^8 + 174624*ep^5*mtt^8*s^3*t^8 + 12032*mtt^7*mWW*s^3*t^8 + 55544*ep*mtt^7*mWW*s^3*t^8 - 89920*ep^2*mtt^7*mWW*s^3*t^8 - 708232*ep^3*mtt^7*mWW*s^3*t^8 - 1053408*ep^4*mtt^7*mWW*s^3*t^8 - 477768*ep^5*mtt^7*mWW*s^3*t^8 - 12464*mtt^6*mWW^2*s^3*t^8 + 1756*ep*mtt^6*mWW^2*s^3*t^8 + 458626*ep^2*mtt^6*mWW^2*s^3*t^8 + 1229240*ep^3*mtt^6*mWW^2*s^3*t^8 + 877626*ep^4*mtt^6*mWW^2*s^3*t^8 - 10576*ep^5*mtt^6*mWW^2*s^3*t^8 - 39000*mtt^5*mWW^3*s^3*t^8 - 274410*ep*mtt^5*mWW^3*s^3*t^8 - 235531*ep^2*mtt^5*mWW^3*s^3*t^8 + 1895212*ep^3*mtt^5*mWW^3*s^3*t^8 + 4551821*ep^4*mtt^5*mWW^3*s^3*t^8 + 2864484*ep^5*mtt^5*mWW^3*s^3*t^8 + 71236*mtt^4*mWW^4*s^3*t^8 + 360686*ep*mtt^4*mWW^4*s^3*t^8 - 596943*ep^2*mtt^4*mWW^4*s^3*t^8 - 5774396*ep^3*mtt^4*mWW^4*s^3*t^8 - 10125495*ep^4*mtt^4*mWW^4*s^3*t^8 - 5490644*ep^5*mtt^4*mWW^4*s^3*t^8 - 33196*mtt^3*mWW^5*s^3*t^8 - 108276*ep*mtt^3*mWW^5*s^3*t^8 + 826418*ep^2*mtt^3*mWW^5*s^3*t^8 + 4447536*ep^3*mtt^3*mWW^5*s^3*t^8 + 7034750*ep^4*mtt^3*mWW^5*s^3*t^8 + 3622704*ep^5*mtt^3*mWW^5*s^3*t^8 - 1188*mtt^2*mWW^6*s^3*t^8 - 43576*ep*mtt^2*mWW^6*s^3*t^8 - 321340*ep^2*mtt^2*mWW^6*s^3*t^8 - 903016*ep^3*mtt^2*mWW^6*s^3*t^8 - 1043544*ep^4*mtt^2*mWW^6*s^3*t^8 - 402152*ep^5*mtt^2*mWW^6*s^3*t^8 + 2580*mtt*mWW^7*s^3*t^8 + 14838*ep*mtt*mWW^7*s^3*t^8 - 21719*ep^2*mtt*mWW^7*s^3*t^8 - 281156*ep^3*mtt*mWW^7*s^3*t^8 - 579627*ep^4*mtt*mWW^7*s^3*t^8 - 366732*ep^5*mtt*mWW^7*s^3*t^8 + 2590*ep*mWW^8*s^3*t^8 + 27177*ep^2*mWW^8*s^3*t^8 + 100996*ep^3*mWW^8*s^3*t^8 + 156397*ep^4*mWW^8*s^3*t^8 + 86060*ep^5*mWW^8*s^3*t^8 + 20640*ep*mtt^7*s^4*t^8 + 131200*ep^2*mtt^7*s^4*t^8 + 196200*ep^3*mtt^7*s^4*t^8 - 30760*ep^4*mtt^7*s^4*t^8 - 149280*ep^5*mtt^7*s^4*t^8 - 15488*mtt^6*mWW*s^4*t^8 - 64248*ep*mtt^6*mWW*s^4*t^8 + 70138*ep^2*mtt^6*mWW*s^4*t^8 + 310944*ep^3*mtt^6*mWW*s^4*t^8 - 61346*ep^4*mtt^6*mWW*s^4*t^8 - 350304*ep^5*mtt^6*mWW*s^4*t^8 + 17280*mtt^5*mWW^2*s^4*t^8 + 3940*ep*mtt^5*mWW^2*s^4*t^8 - 594744*ep^2*mtt^5*mWW^2*s^4*t^8 - 1652406*ep^3*mtt^5*mWW^2*s^4*t^8 - 1278846*ep^4*mtt^5*mWW^2*s^4*t^8 - 90616*ep^5*mtt^5*mWW^2*s^4*t^8 + 31076*mtt^4*mWW^3*s^4*t^8 + 216078*ep*mtt^4*mWW^3*s^4*t^8 + 356150*ep^2*mtt^4*mWW^3*s^4*t^8 - 151324*ep^3*mtt^4*mWW^3*s^4*t^8 - 644076*ep^4*mtt^4*mWW^3*s^4*t^8 - 282136*ep^5*mtt^4*mWW^3*s^4*t^8 - 52876*mtt^3*mWW^4*s^4*t^8 - 268736*ep*mtt^3*mWW^4*s^4*t^8 + 324264*ep^2*mtt^3*mWW^4*s^4*t^8 + 3460116*ep^3*mtt^3*mWW^4*s^4*t^8 + 5802852*ep^4*mtt^3*mWW^4*s^4*t^8 + 2968288*ep^5*mtt^3*mWW^4*s^4*t^8 + 20844*mtt^2*mWW^5*s^4*t^8 + 83452*ep*mtt^2*mWW^5*s^4*t^8 - 438186*ep^2*mtt^2*mWW^5*s^4*t^8 - 2793000*ep^3*mtt^2*mWW^5*s^4*t^8 - 4794922*ep^4*mtt^2*mWW^5*s^4*t^8 - 2649728*ep^5*mtt^2*mWW^5*s^4*t^8 - 836*mtt*mWW^6*s^4*t^8 + 9852*ep*mtt*mWW^6*s^4*t^8 + 159600*ep^2*mtt*mWW^6*s^4*t^8 + 649834*ep^3*mtt*mWW^6*s^4*t^8 + 1012146*ep^4*mtt*mWW^6*s^4*t^8 + 539064*ep^5*mtt*mWW^6*s^4*t^8 - 658*ep*mWW^7*s^4*t^8 - 6662*ep^2*mWW^7*s^4*t^8 - 23564*ep^3*mWW^7*s^4*t^8 - 33208*ep^4*mWW^7*s^4*t^8 - 16008*ep^5*mWW^7*s^4*t^8 - 19680*ep*mtt^6*s^5*t^8 - 122424*ep^2*mtt^6*s^5*t^8 - 168276*ep^3*mtt^6*s^5*t^8 + 67884*ep^4*mtt^6*s^5*t^8 + 166896*ep^5*mtt^6*s^5*t^8 + 10912*mtt^5*mWW*s^5*t^8 + 38920*ep*mtt^5*mWW*s^5*t^8 - 39730*ep^2*mtt^5*mWW*s^5*t^8 + 92448*ep^3*mtt^5*mWW*s^5*t^8 + 833278*ep^4*mtt^5*mWW*s^5*t^8 + 795696*ep^5*mtt^5*mWW*s^5*t^8 - 13808*mtt^4*mWW^2*s^5*t^8 - 21826*ep*mtt^4*mWW^2*s^5*t^8 + 335457*ep^2*mtt^4*mWW^2*s^5*t^8 + 998316*ep^3*mtt^4*mWW^2*s^5*t^8 + 765825*ep^4*mtt^4*mWW^2*s^5*t^8 + 36956*ep^5*mtt^4*mWW^2*s^5*t^8 - 9968*mtt^3*mWW^3*s^5*t^8 - 65262*ep*mtt^3*mWW^3*s^5*t^8 - 165434*ep^2*mtt^3*mWW^3*s^5*t^8 - 498146*ep^3*mtt^3*mWW^3*s^5*t^8 - 1071190*ep^4*mtt^3*mWW^3*s^5*t^8 - 789072*ep^5*mtt^3*mWW^3*s^5*t^8 + 17712*mtt^2*mWW^4*s^5*t^8 + 93794*ep*mtt^2*mWW^4*s^5*t^8 - 76520*ep^2*mtt^2*mWW^4*s^5*t^8 - 1074338*ep^3*mtt^2*mWW^4*s^5*t^8 - 1865056*ep^4*mtt^2*mWW^4*s^5*t^8 - 978048*ep^5*mtt^2*mWW^4*s^5*t^8 - 4848*mtt*mWW^5*s^5*t^8 - 21890*ep*mtt*mWW^5*s^5*t^8 + 104276*ep^2*mtt*mWW^5*s^5*t^8 + 765498*ep^3*mtt*mWW^5*s^5*t^8 + 1422160*ep^4*mtt*mWW^5*s^5*t^8 + 836912*ep^5*mtt*mWW^5*s^5*t^8 - 3256*ep*mWW^6*s^5*t^8 - 33833*ep^2*mWW^6*s^5*t^8 - 124430*ep^3*mWW^6*s^5*t^8 - 189061*ep^4*mWW^6*s^5*t^8 - 101340*ep^5*mWW^6*s^5*t^8 + 9664*ep*mtt^5*s^6*t^8 + 54760*ep^2*mtt^5*s^6*t^8 + 45028*ep^3*mtt^5*s^6*t^8 - 110252*ep^4*mtt^5*s^6*t^8 - 130800*ep^5*mtt^5*s^6*t^8 - 3968*mtt^4*mWW*s^6*t^8 - 12400*ep*mtt^4*mWW*s^6*t^8 + 9316*ep^2*mtt^4*mWW*s^6*t^8 - 139490*ep^3*mtt^4*mWW*s^6*t^8 - 561110*ep^4*mtt^4*mWW*s^6*t^8 - 464256*ep^5*mtt^4*mWW*s^6*t^8 + 6080*mtt^3*mWW^2*s^6*t^8 + 17296*ep*mtt^3*mWW^2*s^6*t^8 - 89780*ep^2*mtt^3*mWW^2*s^6*t^8 - 297308*ep^3*mtt^3*mWW^2*s^6*t^8 - 201628*ep^4*mtt^3*mWW^2*s^6*t^8 + 22944*ep^5*mtt^3*mWW^2*s^6*t^8 - 256*mtt^2*mWW^3*s^6*t^8 - 2464*ep*mtt^2*mWW^3*s^6*t^8 + 37292*ep^2*mtt^2*mWW^3*s^6*t^8 + 328192*ep^3*mtt^2*mWW^3*s^6*t^8 + 723336*ep^4*mtt^2*mWW^3*s^6*t^8 + 482848*ep^5*mtt^2*mWW^3*s^6*t^8 - 1856*mtt*mWW^4*s^6*t^8 - 11744*ep*mtt*mWW^4*s^6*t^8 - 4580*ep^2*mtt*mWW^4*s^6*t^8 + 97272*ep^3*mtt*mWW^4*s^6*t^8 + 214648*ep^4*mtt*mWW^4*s^6*t^8 + 132752*ep^5*mtt*mWW^4*s^6*t^8 - 864*ep*mWW^5*s^6*t^8 - 8256*ep^2*mWW^5*s^6*t^8 - 28062*ep^3*mWW^5*s^6*t^8 - 40418*ep^4*mWW^5*s^6*t^8 - 20960*ep^5*mWW^5*s^6*t^8 - 2304*ep*mtt^4*s^7*t^8 - 10944*ep^2*mtt^4*s^7*t^8 + 3968*ep^3*mtt^4*s^7*t^8 + 55952*ep^4*mtt^4*s^7*t^8 + 49728*ep^5*mtt^4*s^7*t^8 + 576*mtt^3*mWW*s^7*t^8 + 1920*ep*mtt^3*mWW*s^7*t^8 + 1264*ep^2*mtt^3*mWW*s^7*t^8 + 35744*ep^3*mtt^3*mWW*s^7*t^8 + 110944*ep^4*mtt^3*mWW*s^7*t^8 + 84912*ep^5*mtt^3*mWW*s^7*t^8 - 1152*mtt^2*mWW^2*s^7*t^8 - 3936*ep*mtt^2*mWW^2*s^7*t^8 + 10512*ep^2*mtt^2*mWW^2*s^7*t^8 + 30720*ep^3*mtt^2*mWW^2*s^7*t^8 - 4320*ep^4*mtt^2*mWW^2*s^7*t^8 - 28944*ep^5*mtt^2*mWW^2*s^7*t^8 + 576*mtt*mWW^3*s^7*t^8 + 4032*ep*mtt*mWW^3*s^7*t^8 - 4144*ep^2*mtt*mWW^3*s^7*t^8 - 83744*ep^3*mtt*mWW^3*s^7*t^8 - 184096*ep^4*mtt*mWW^3*s^7*t^8 - 117744*ep^5*mtt*mWW^3*s^7*t^8 + 288*ep*mWW^4*s^7*t^8 + 3312*ep^2*mWW^4*s^7*t^8 + 13312*ep^3*mWW^4*s^7*t^8 + 21520*ep^4*mWW^4*s^7*t^8 + 12048*ep^5*mWW^4*s^7*t^8 + 192*ep*mtt^3*s^8*t^8 + 608*ep^2*mtt^3*s^8*t^8 - 2416*ep^3*mtt^3*s^8*t^8 - 8760*ep^4*mtt^3*s^8*t^8 - 6624*ep^5*mtt^3*s^8*t^8 - 128*ep*mtt^2*mWW*s^8*t^8 - 480*ep^2*mtt^2*mWW*s^8*t^8 + 1088*ep^3*mtt^2*mWW*s^8*t^8 + 4776*ep^4*mtt^2*mWW*s^8*t^8 + 3744*ep^5*mtt^2*mWW*s^8*t^8 - 64*ep*mtt*mWW^2*s^8*t^8 - 96*ep^2*mtt*mWW^2*s^8*t^8 + 1552*ep^3*mtt*mWW^2*s^8*t^8 + 4440*ep^4*mtt*mWW^2*s^8*t^8 + 3168*ep^5*mtt*mWW^2*s^8*t^8 - 32*ep^2*mWW^3*s^8*t^8 - 224*ep^3*mWW^3*s^8*t^8 - 456*ep^4*mWW^3*s^8*t^8 - 288*ep^5*mWW^3*s^8*t^8 + 1120*ep*mtt^10*t^9 + 11584*ep^2*mtt^10*t^9 + 42296*ep^3*mtt^10*t^9 + 64136*ep^4*mtt^10*t^9 + 34464*ep^5*mtt^10*t^9 - 3952*ep*mtt^9*mWW*t^9 - 40206*ep^2*mtt^9*mWW*t^9 - 144532*ep^3*mtt^9*mWW*t^9 - 216606*ep^4*mtt^9*mWW*t^9 - 115384*ep^5*mtt^9*mWW*t^9 + 2668*ep*mtt^8*mWW^2*t^9 + 24848*ep^2*mtt^8*mWW^2*t^9 + 81536*ep^3*mtt^8*mWW^2*t^9 + 113652*ep^4*mtt^8*mWW^2*t^9 + 57296*ep^5*mtt^8*mWW^2*t^9 + 6568*ep*mtt^7*mWW^3*t^9 + 71566*ep^2*mtt^7*mWW^3*t^9 + 272936*ep^3*mtt^7*mWW^3*t^9 + 424994*ep^4*mtt^7*mWW^3*t^9 + 231816*ep^5*mtt^7*mWW^3*t^9 - 12940*ep*mtt^6*mWW^4*t^9 - 134188*ep^2*mtt^6*mWW^4*t^9 - 489580*ep^3*mtt^6*mWW^4*t^9 - 737516*ep^4*mtt^6*mWW^4*t^9 - 392176*ep^5*mtt^6*mWW^4*t^9 + 8320*ep*mtt^5*mWW^5*t^9 + 82638*ep^2*mtt^5*mWW^5*t^9 + 288284*ep^3*mtt^5*mWW^5*t^9 + 416678*ep^4*mtt^5*mWW^5*t^9 + 213080*ep^5*mtt^5*mWW^5*t^9 - 1388*ep*mtt^4*mWW^6*t^9 - 11192*ep^2*mtt^4*mWW^6*t^9 - 28888*ep^3*mtt^4*mWW^6*t^9 - 26740*ep^4*mtt^4*mWW^6*t^9 - 5712*ep^5*mtt^4*mWW^6*t^9 - 568*ep*mtt^3*mWW^7*t^9 - 6926*ep^2*mtt^3*mWW^7*t^9 - 29296*ep^3*mtt^3*mWW^7*t^9 - 50218*ep^4*mtt^3*mWW^7*t^9 - 29992*ep^5*mtt^3*mWW^7*t^9 + 172*ep*mtt^2*mWW^8*t^9 + 1876*ep^2*mtt^2*mWW^8*t^9 + 7244*ep^3*mtt^2*mWW^8*t^9 + 11620*ep^4*mtt^2*mWW^8*t^9 + 6608*ep^5*mtt^2*mWW^8*t^9 - 3424*ep*mtt^9*s*t^9 - 37272*ep^2*mtt^9*s*t^9 - 142356*ep^3*mtt^9*s*t^9 - 222796*ep^4*mtt^9*s*t^9 - 122352*ep^5*mtt^9*s*t^9 - 1120*mtt^8*mWW*s*t^9 + 3920*ep*mtt^8*mWW*s*t^9 + 122198*ep^2*mtt^8*mWW*s*t^9 + 550300*ep^3*mtt^8*mWW*s*t^9 + 912150*ep^4*mtt^8*mWW*s*t^9 + 514072*ep^5*mtt^8*mWW*s*t^9 + 2832*mtt^7*mWW^2*s*t^9 + 8026*ep*mtt^7*mWW^2*s*t^9 - 104415*ep^2*mtt^7*mWW^2*s*t^9 - 580096*ep^3*mtt^7*mWW^2*s*t^9 - 1004115*ep^4*mtt^7*mWW^2*s*t^9 - 572172*ep^5*mtt^7*mWW^2*s*t^9 + 164*mtt^6*mWW^3*s*t^9 - 3756*ep*mtt^6*mWW^3*s*t^9 - 83536*ep^2*mtt^6*mWW^3*s*t^9 - 430590*ep^3*mtt^6*mWW^3*s*t^9 - 786498*ep^4*mtt^6*mWW^3*s*t^9 - 473384*ep^5*mtt^6*mWW^3*s*t^9 - 6404*mtt^5*mWW^4*s*t^9 - 22116*ep*mtt^5*mWW^4*s*t^9 + 242629*ep^2*mtt^5*mWW^4*s*t^9 + 1493344*ep^3*mtt^5*mWW^4*s*t^9 + 2713723*ep^4*mtt^5*mWW^4*s*t^9 + 1593644*ep^5*mtt^5*mWW^4*s*t^9 + 6536*mtt^4*mWW^5*s*t^9 + 20274*ep*mtt^4*mWW^5*s*t^9 - 233916*ep^2*mtt^4*mWW^5*s*t^9 - 1343318*ep^3*mtt^4*mWW^5*s*t^9 - 2338152*ep^4*mtt^4*mWW^5*s*t^9 - 1327424*ep^5*mtt^4*mWW^5*s*t^9 - 1784*mtt^3*mWW^6*s*t^9 + 2338*ep*mtt^3*mWW^6*s*t^9 + 122203*ep^2*mtt^3*mWW^6*s*t^9 + 496032*ep^3*mtt^3*mWW^6*s*t^9 + 724531*ep^4*mtt^3*mWW^6*s*t^9 + 357260*ep^5*mtt^3*mWW^6*s*t^9 - 396*mtt^2*mWW^7*s*t^9 - 6200*ep*mtt^2*mWW^7*s*t^9 - 23400*ep^2*mtt^2*mWW^7*s*t^9 - 4346*ep^3*mtt^2*mWW^7*s*t^9 + 82430*ep^4*mtt^2*mWW^7*s*t^9 + 83352*ep^5*mtt^2*mWW^7*s*t^9 + 172*mtt*mWW^8*s*t^9 + 680*ep*mtt*mWW^8*s*t^9 - 7305*ep^2*mtt*mWW^8*s*t^9 - 49836*ep^3*mtt*mWW^8*s*t^9 - 98703*ep^4*mtt*mWW^8*s*t^9 - 62908*ep^5*mtt*mWW^8*s*t^9 + 258*ep*mWW^9*s*t^9 + 2814*ep^2*mWW^9*s*t^9 + 10866*ep^3*mWW^9*s*t^9 + 17430*ep^4*mWW^9*s*t^9 + 9912*ep^5*mWW^9*s*t^9 - 160*ep*mtt^8*s^2*t^9 + 18496*ep^2*mtt^8*s^2*t^9 + 136264*ep^3*mtt^8*s^2*t^9 + 284864*ep^4*mtt^8*s^2*t^9 + 183936*ep^5*mtt^8*s^2*t^9 + 5696*mtt^7*mWW*s^2*t^9 + 27512*ep*mtt^7*mWW*s^2*t^9 - 103286*ep^2*mtt^7*mWW*s^2*t^9 - 812734*ep^3*mtt^7*mWW*s^2*t^9 - 1519472*ep^4*mtt^7*mWW*s^2*t^9 - 894816*ep^5*mtt^7*mWW*s^2*t^9 - 13488*mtt^6*mWW^2*s^2*t^9 - 54044*ep*mtt^6*mWW^2*s^2*t^9 + 233560*ep^2*mtt^6*mWW^2*s^2*t^9 + 1455630*ep^3*mtt^6*mWW^2*s^2*t^9 + 2400634*ep^4*mtt^6*mWW^2*s^2*t^9 + 1283848*ep^5*mtt^6*mWW^2*s^2*t^9 + 1720*mtt^5*mWW^3*s^2*t^9 - 24072*ep*mtt^5*mWW^3*s^2*t^9 - 208304*ep^2*mtt^5*mWW^3*s^2*t^9 - 357374*ep^3*mtt^5*mWW^3*s^2*t^9 - 28946*ep^4*mtt^5*mWW^3*s^2*t^9 + 194456*ep^5*mtt^5*mWW^3*s^2*t^9 + 18688*mtt^4*mWW^4*s^2*t^9 + 116624*ep*mtt^4*mWW^4*s^2*t^9 - 77306*ep^2*mtt^4*mWW^4*s^2*t^9 - 1739154*ep^3*mtt^4*mWW^4*s^2*t^9 - 3582748*ep^4*mtt^4*mWW^4*s^2*t^9 - 2171344*ep^5*mtt^4*mWW^4*s^2*t^9 - 16944*mtt^3*mWW^5*s^2*t^9 - 74488*ep*mtt^3*mWW^5*s^2*t^9 + 304034*ep^2*mtt^3*mWW^5*s^2*t^9 + 2120094*ep^3*mtt^3*mWW^5*s^2*t^9 + 3699684*ep^4*mtt^3*mWW^5*s^2*t^9 + 2053680*ep^5*mtt^3*mWW^5*s^2*t^9 + 4208*mtt^2*mWW^6*s^2*t^9 + 1860*ep*mtt^2*mWW^6*s^2*t^9 - 217524*ep^2*mtt^2*mWW^6*s^2*t^9 - 934654*ep^3*mtt^2*mWW^6*s^2*t^9 - 1389638*ep^4*mtt^2*mWW^6*s^2*t^9 - 692792*ep^5*mtt^2*mWW^6*s^2*t^9 + 120*mtt*mWW^7*s^2*t^9 + 6568*ep*mtt*mWW^7*s^2*t^9 + 47364*ep^2*mtt*mWW^7*s^2*t^9 + 117758*ep^3*mtt*mWW^7*s^2*t^9 + 109534*ep^4*mtt*mWW^7*s^2*t^9 + 26776*ep^5*mtt*mWW^7*s^2*t^9 + 200*ep*mWW^8*s^2*t^9 + 2966*ep^2*mWW^8*s^2*t^9 + 14170*ep^3*mWW^8*s^2*t^9 + 26088*ep^4*mWW^8*s^2*t^9 + 16256*ep^5*mWW^8*s^2*t^9 + 13248*ep*mtt^7*s^3*t^9 + 69488*ep^2*mtt^7*s^3*t^9 + 22920*ep^3*mtt^7*s^3*t^9 - 229256*ep^4*mtt^7*s^3*t^9 - 228000*ep^5*mtt^7*s^3*t^9 - 11392*mtt^6*mWW*s^3*t^9 - 72416*ep*mtt^6*mWW*s^3*t^9 - 31818*ep^2*mtt^6*mWW*s^3*t^9 + 548718*ep^3*mtt^6*mWW*s^3*t^9 + 1168644*ep^4*mtt^6*mWW*s^3*t^9 + 690088*ep^5*mtt^6*mWW*s^3*t^9 + 25168*mtt^5*mWW^2*s^3*t^9 + 99282*ep*mtt^5*mWW^2*s^3*t^9 - 309071*ep^2*mtt^5*mWW^2*s^3*t^9 - 1755830*ep^3*mtt^5*mWW^2*s^3*t^9 - 2456741*ep^4*mtt^5*mWW^2*s^3*t^9 - 1086388*ep^5*mtt^5*mWW^2*s^3*t^9 - 7100*mtt^4*mWW^3*s^3*t^9 + 20040*ep*mtt^4*mWW^3*s^3*t^9 + 438862*ep^2*mtt^4*mWW^3*s^3*t^9 + 1298914*ep^3*mtt^4*mWW^3*s^3*t^9 + 1393556*ep^4*mtt^4*mWW^3*s^3*t^9 + 491280*ep^5*mtt^4*mWW^3*s^3*t^9 - 18092*mtt^3*mWW^4*s^3*t^9 - 120274*ep*mtt^3*mWW^4*s^3*t^9 - 85454*ep^2*mtt^3*mWW^4*s^3*t^9 + 795492*ep^3*mtt^3*mWW^4*s^3*t^9 + 1756304*ep^4*mtt^3*mWW^4*s^3*t^9 + 1028000*ep^5*mtt^3*mWW^4*s^3*t^9 + 13772*mtt^2*mWW^5*s^3*t^9 + 63690*ep*mtt^2*mWW^5*s^3*t^9 - 189010*ep^2*mtt^2*mWW^5*s^3*t^9 - 1422858*ep^3*mtt^2*mWW^5*s^3*t^9 - 2452042*ep^4*mtt^2*mWW^5*s^3*t^9 - 1332144*ep^5*mtt^2*mWW^5*s^3*t^9 - 2356*mtt*mWW^6*s^3*t^9 - 1304*ep*mtt*mWW^6*s^3*t^9 + 129261*ep^2*mtt*mWW^6*s^3*t^9 + 589538*ep^3*mtt*mWW^6*s^3*t^9 + 929901*ep^4*mtt*mWW^6*s^3*t^9 + 493364*ep^5*mtt*mWW^6*s^3*t^9 - 2266*ep*mWW^7*s^3*t^9 - 22258*ep^2*mWW^7*s^3*t^9 - 76894*ep^3*mWW^7*s^3*t^9 - 110366*ep^4*mWW^7*s^3*t^9 - 56200*ep^5*mWW^7*s^3*t^9 - 22112*ep*mtt^6*s^4*t^9 - 122912*ep^2*mtt^6*s^4*t^9 - 87560*ep^3*mtt^6*s^4*t^9 + 279544*ep^4*mtt^6*s^4*t^9 + 313440*ep^5*mtt^6*s^4*t^9 + 11200*mtt^5*mWW*s^4*t^9 + 72744*ep*mtt^5*mWW*s^4*t^9 + 97668*ep^2*mtt^5*mWW*s^4*t^9 - 113470*ep^3*mtt^5*mWW*s^4*t^9 - 290886*ep^4*mtt^5*mWW*s^4*t^9 - 133624*ep^5*mtt^5*mWW*s^4*t^9 - 23248*mtt^4*mWW^2*s^4*t^9 - 90564*ep*mtt^4*mWW^2*s^4*t^9 + 223642*ep^2*mtt^4*mWW^2*s^4*t^9 + 1135074*ep^3*mtt^4*mWW^2*s^4*t^9 + 1239784*ep^4*mtt^4*mWW^2*s^4*t^9 + 340384*ep^5*mtt^4*mWW^2*s^4*t^9 + 9536*mtt^3*mWW^3*s^4*t^9 + 18164*ep*mtt^3*mWW^3*s^4*t^9 - 295348*ep^2*mtt^3*mWW^3*s^4*t^9 - 1255992*ep^3*mtt^3*mWW^3*s^4*t^9 - 1789132*ep^4*mtt^3*mWW^3*s^4*t^9 - 872960*ep^5*mtt^3*mWW^3*s^4*t^9 + 5872*mtt^2*mWW^4*s^4*t^9 + 40884*ep*mtt^2*mWW^4*s^4*t^9 + 82712*ep^2*mtt^2*mWW^4*s^4*t^9 + 70504*ep^3*mtt^2*mWW^4*s^4*t^9 + 78976*ep^4*mtt^2*mWW^4*s^4*t^9 + 76848*ep^5*mtt^2*mWW^4*s^4*t^9 - 3360*mtt*mWW^5*s^4*t^9 - 16700*ep*mtt*mWW^5*s^4*t^9 + 38448*ep^2*mtt*mWW^5*s^4*t^9 + 337926*ep^3*mtt*mWW^5*s^4*t^9 + 612562*ep^4*mtt*mWW^5*s^4*t^9 + 347064*ep^5*mtt*mWW^5*s^4*t^9 - 2480*ep*mWW^6*s^4*t^9 - 24562*ep^2*mWW^6*s^4*t^9 - 85842*ep^3*mWW^6*s^4*t^9 - 125216*ep^4*mWW^6*s^4*t^9 - 65008*ep^5*mWW^6*s^4*t^9 + 16288*ep*mtt^5*s^5*t^9 + 82664*ep^2*mtt^5*s^5*t^9 + 9644*ep^3*mtt^5*s^5*t^9 - 316652*ep^4*mtt^5*s^5*t^9 - 300144*ep^5*mtt^5*s^5*t^9 - 5408*mtt^4*mWW*s^5*t^9 - 34688*ep*mtt^4*mWW*s^5*t^9 - 58412*ep^2*mtt^4*mWW*s^5*t^9 - 48234*ep^3*mtt^4*mWW*s^5*t^9 - 88282*ep^4*mtt^4*mWW*s^5*t^9 - 86832*ep^5*mtt^4*mWW*s^5*t^9 + 10784*mtt^3*mWW^2*s^5*t^9 + 43112*ep*mtt^3*mWW^2*s^5*t^9 - 80644*ep^2*mtt^3*mWW^2*s^5*t^9 - 399010*ep^3*mtt^3*mWW^2*s^5*t^9 - 334914*ep^4*mtt^3*mWW^2*s^5*t^9 - 12600*ep^5*mtt^3*mWW^2*s^5*t^9 - 5344*mtt^2*mWW^3*s^5*t^9 - 23016*ep*mtt^2*mWW^3*s^5*t^9 + 85444*ep^2*mtt^2*mWW^3*s^5*t^9 + 588846*ep^3*mtt^2*mWW^3*s^5*t^9 + 1022030*ep^4*mtt^2*mWW^3*s^5*t^9 + 572384*ep^5*mtt^2*mWW^3*s^5*t^9 - 32*mtt*mWW^4*s^5*t^9 - 2096*ep*mtt*mWW^4*s^5*t^9 - 32804*ep^2*mtt*mWW^4*s^5*t^9 - 164626*ep^3*mtt*mWW^4*s^5*t^9 - 300322*ep^4*mtt*mWW^4*s^5*t^9 - 180584*ep^5*mtt*mWW^4*s^5*t^9 + 240*ep*mWW^5*s^5*t^9 + 3336*ep^2*mWW^5*s^5*t^9 + 15140*ep^3*mWW^5*s^5*t^9 + 26140*ep^4*mWW^5*s^5*t^9 + 15200*ep^5*mWW^5*s^5*t^9 - 5728*ep*mtt^4*s^6*t^9 - 24480*ep^2*mtt^4*s^6*t^9 + 28456*ep^3*mtt^4*s^6*t^9 + 175200*ep^4*mtt^4*s^6*t^9 + 145152*ep^5*mtt^4*s^6*t^9 + 1024*mtt^3*mWW*s^6*t^9 + 7392*ep*mtt^3*mWW*s^6*t^9 + 15776*ep^2*mtt^3*mWW*s^6*t^9 + 15600*ep^3*mtt^3*mWW*s^6*t^9 + 15348*ep^4*mtt^3*mWW*s^6*t^9 + 11520*ep^5*mtt^3*mWW*s^6*t^9 - 2048*mtt^2*mWW^2*s^6*t^9 - 8224*ep*mtt^2*mWW^2*s^6*t^9 + 12464*ep^2*mtt^2*mWW^2*s^6*t^9 + 56488*ep^3*mtt^2*mWW^2*s^6*t^9 + 23940*ep^4*mtt^2*mWW^2*s^6*t^9 - 23040*ep^5*mtt^2*mWW^2*s^6*t^9 + 1024*mtt*mWW^3*s^6*t^9 + 6048*ep*mtt*mWW^3*s^6*t^9 - 9088*ep^2*mtt*mWW^3*s^6*t^9 - 120192*ep^3*mtt*mWW^3*s^6*t^9 - 244452*ep^4*mtt*mWW^3*s^6*t^9 - 149760*ep^5*mtt*mWW^3*s^6*t^9 + 512*ep*mWW^4*s^6*t^9 + 5328*ep^2*mWW^4*s^6*t^9 + 19648*ep^3*mWW^4*s^6*t^9 + 29964*ep^4*mWW^4*s^6*t^9 + 16128*ep^5*mWW^4*s^6*t^9 + 768*ep*mtt^3*s^7*t^9 + 2432*ep^2*mtt^3*s^7*t^9 - 9664*ep^3*mtt^3*s^7*t^9 - 35040*ep^4*mtt^3*s^7*t^9 - 26496*ep^5*mtt^3*s^7*t^9 - 512*ep*mtt^2*mWW*s^7*t^9 - 1920*ep^2*mtt^2*mWW*s^7*t^9 + 4352*ep^3*mtt^2*mWW*s^7*t^9 + 19104*ep^4*mtt^2*mWW*s^7*t^9 + 14976*ep^5*mtt^2*mWW*s^7*t^9 - 256*ep*mtt*mWW^2*s^7*t^9 - 384*ep^2*mtt*mWW^2*s^7*t^9 + 6208*ep^3*mtt*mWW^2*s^7*t^9 + 17760*ep^4*mtt*mWW^2*s^7*t^9 + 12672*ep^5*mtt*mWW^2*s^7*t^9 - 128*ep^2*mWW^3*s^7*t^9 - 896*ep^3*mWW^3*s^7*t^9 - 1824*ep^4*mWW^3*s^7*t^9 - 1152*ep^5*mWW^3*s^7*t^9 - 880*ep*mtt^9*t^10 - 8856*ep^2*mtt^9*t^10 - 31464*ep^3*mtt^9*t^10 - 46624*ep^4*mtt^9*t^10 - 24576*ep^5*mtt^9*t^10 + 3824*ep*mtt^8*mWW*t^10 + 38182*ep^2*mtt^8*mWW*t^10 + 134628*ep^3*mtt^8*mWW*t^10 + 198374*ep^4*mtt^8*mWW*t^10 + 104152*ep^5*mtt^8*mWW*t^10 - 5824*ep*mtt^7*mWW^2*t^10 - 57236*ep^2*mtt^7*mWW^2*t^10 - 198712*ep^3*mtt^7*mWW^2*t^10 - 289524*ep^4*mtt^7*mWW^2*t^10 - 150864*ep^5*mtt^7*mWW^2*t^10 + 2560*ep*mtt^6*mWW^3*t^10 + 23410*ep^2*mtt^6*mWW^3*t^10 + 75380*ep^3*mtt^6*mWW^3*t^10 + 103850*ep^4*mtt^6*mWW^3*t^10 + 52200*ep^5*mtt^6*mWW^3*t^10 + 2320*ep*mtt^5*mWW^4*t^10 + 25040*ep^2*mtt^5*mWW^4*t^10 + 94280*ep^3*mtt^5*mWW^4*t^10 + 144200*ep^4*mtt^5*mWW^4*t^10 + 76960*ep^5*mtt^5*mWW^4*t^10 - 2960*ep*mtt^4*mWW^5*t^10 - 29974*ep^2*mtt^4*mWW^5*t^10 - 106676*ep^3*mtt^4*mWW^5*t^10 - 156966*ep^4*mtt^4*mWW^5*t^10 - 81624*ep^5*mtt^4*mWW^5*t^10 + 1056*ep*mtt^3*mWW^6*t^10 + 10268*ep^2*mtt^3*mWW^6*t^10 + 35032*ep^3*mtt^3*mWW^6*t^10 + 49676*ep^4*mtt^3*mWW^6*t^10 + 25008*ep^5*mtt^3*mWW^6*t^10 - 96*ep*mtt^2*mWW^7*t^10 - 834*ep^2*mtt^2*mWW^7*t^10 - 2468*ep^3*mtt^2*mWW^7*t^10 - 2986*ep^4*mtt^2*mWW^7*t^10 - 1256*ep^5*mtt^2*mWW^7*t^10 + 2096*ep*mtt^8*s*t^10 + 22096*ep^2*mtt^8*s*t^10 + 81956*ep^3*mtt^8*s*t^10 + 125316*ep^4*mtt^8*s*t^10 + 67536*ep^5*mtt^8*s*t^10 + 880*mtt^7*mWW*s*t^10 - 2736*ep*mtt^7*mWW*s*t^10 - 88474*ep^2*mtt^7*mWW*s*t^10 - 390776*ep^3*mtt^7*mWW*s*t^10 - 636174*ep^4*mtt^7*mWW*s*t^10 - 353080*ep^5*mtt^7*mWW*s*t^10 - 2944*mtt^6*mWW^2*s*t^10 - 5222*ep*mtt^6*mWW^2*s*t^10 + 140487*ep^2*mtt^6*mWW^2*s*t^10 + 717624*ep^3*mtt^6*mWW^2*s*t^10 + 1212879*ep^4*mtt^6*mWW^2*s*t^10 + 682876*ep^5*mtt^6*mWW^2*s*t^10 + 2880*mtt^5*mWW^3*s*t^10 + 6694*ep*mtt^5*mWW^3*s*t^10 - 109866*ep^2*mtt^5*mWW^3*s*t^10 - 564542*ep^3*mtt^5*mWW^3*s*t^10 - 939702*ep^4*mtt^5*mWW^3*s*t^10 - 522104*ep^5*mtt^5*mWW^3*s*t^10 + 320*mtt^4*mWW^4*s*t^10 + 6660*ep*mtt^4*mWW^4*s*t^10 + 29463*ep^2*mtt^4*mWW^4*s*t^10 + 25286*ep^3*mtt^4*mWW^4*s*t^10 - 37041*ep^4*mtt^4*mWW^4*s*t^10 - 44388*ep^5*mtt^4*mWW^4*s*t^10 - 2000*mtt^3*mWW^5*s*t^10 - 10756*ep*mtt^3*mWW^5*s*t^10 + 30282*ep^2*mtt^3*mWW^5*s*t^10 + 279420*ep^3*mtt^3*mWW^5*s*t^10 + 535998*ep^4*mtt^3*mWW^5*s*t^10 + 316856*ep^5*mtt^3*mWW^5*s*t^10 + 960*mtt^2*mWW^6*s*t^10 + 2466*ep*mtt^2*mWW^6*s*t^10 - 37003*ep^2*mtt^2*mWW^6*s*t^10 - 197388*ep^3*mtt^2*mWW^6*s*t^10 - 331107*ep^4*mtt^2*mWW^6*s*t^10 - 182668*ep^5*mtt^2*mWW^6*s*t^10 - 96*mtt*mWW^7*s*t^10 + 942*ep*mtt*mWW^7*s*t^10 + 14266*ep^2*mtt*mWW^7*s*t^10 + 52122*ep^3*mtt*mWW^7*s*t^10 + 74310*ep^4*mtt*mWW^7*s*t^10 + 36856*ep^5*mtt*mWW^7*s*t^10 - 144*ep*mWW^8*s*t^10 - 1251*ep^2*mWW^8*s*t^10 - 3702*ep^3*mWW^8*s*t^10 - 4479*ep^4*mWW^8*s*t^10 - 1884*ep^5*mWW^8*s*t^10 + 1616*ep*mtt^7*s^2*t^10 + 640*ep^2*mtt^7*s^2*t^10 - 52236*ep^3*mtt^7*s^2*t^10 - 140612*ep^4*mtt^7*s^2*t^10 - 99408*ep^5*mtt^7*s^2*t^10 - 3584*mtt^6*mWW*s^2*t^10 - 22192*ep*mtt^6*mWW*s^2*t^10 + 27982*ep^2*mtt^6*mWW*s^2*t^10 + 421646*ep^3*mtt^6*mWW*s^2*t^10 + 870056*ep^4*mtt^6*mWW*s^2*t^10 + 535872*ep^5*mtt^6*mWW*s^2*t^10 + 10752*mtt^5*mWW^2*s^2*t^10 + 52300*ep*mtt^5*mWW^2*s^2*t^10 - 127814*ep^2*mtt^5*mWW^2*s^2*t^10 - 1073308*ep^3*mtt^5*mWW^2*s^2*t^10 - 1925334*ep^4*mtt^5*mWW^2*s^2*t^10 - 1087256*ep^5*mtt^5*mWW^2*s^2*t^10 - 9888*mtt^4*mWW^3*s^2*t^10 - 34448*ep*mtt^4*mWW^3*s^2*t^10 + 208896*ep^2*mtt^4*mWW^3*s^2*t^10 + 1153050*ep^3*mtt^4*mWW^3*s^2*t^10 + 1838262*ep^4*mtt^4*mWW^3*s^2*t^10 + 966968*ep^5*mtt^4*mWW^3*s^2*t^10 + 992*mtt^3*mWW^4*s^2*t^10 - 11736*ep*mtt^3*mWW^4*s^2*t^10 - 138876*ep^2*mtt^3*mWW^4*s^2*t^10 - 415988*ep^3*mtt^3*mWW^4*s^2*t^10 - 501424*ep^4*mtt^3*mWW^4*s^2*t^10 - 217728*ep^5*mtt^3*mWW^4*s^2*t^10 + 2592*mtt^2*mWW^5*s^2*t^10 + 17840*ep*mtt^2*mWW^5*s^2*t^10 + 8222*ep^2*mtt^2*mWW^5*s^2*t^10 - 164990*ep^3*mtt^2*mWW^5*s^2*t^10 - 369948*ep^4*mtt^2*mWW^5*s^2*t^10 - 226576*ep^5*mtt^2*mWW^5*s^2*t^10 - 864*mtt*mWW^6*s^2*t^10 - 2340*ep*mtt*mWW^6*s^2*t^10 + 31298*ep^2*mtt*mWW^6*s^2*t^10 + 168060*ep^3*mtt*mWW^6*s^2*t^10 + 281738*ep^4*mtt*mWW^6*s^2*t^10 + 155368*ep^5*mtt*mWW^6*s^2*t^10 - 1040*ep*mWW^7*s^2*t^10 - 10348*ep^2*mWW^7*s^2*t^10 - 36234*ep^3*mWW^7*s^2*t^10 - 52738*ep^4*mWW^7*s^2*t^10 - 27240*ep^5*mWW^7*s^2*t^10 - 9776*ep*mtt^6*s^3*t^10 - 49584*ep^2*mtt^6*s^3*t^10 - 5892*ep^3*mtt^6*s^3*t^10 + 188740*ep^4*mtt^6*s^3*t^10 + 178512*ep^5*mtt^6*s^3*t^10 + 5424*mtt^5*mWW*s^3*t^10 + 45616*ep*mtt^5*mWW*s^3*t^10 + 76234*ep^2*mtt^5*mWW*s^3*t^10 - 223364*ep^3*mtt^5*mWW*s^3*t^10 - 708114*ep^4*mtt^5*mWW*s^3*t^10 - 491896*ep^5*mtt^5*mWW*s^3*t^10 - 14368*mtt^4*mWW^2*s^3*t^10 - 75270*ep*mtt^4*mWW^2*s^3*t^10 + 60063*ep^2*mtt^4*mWW^2*s^3*t^10 + 838564*ep^3*mtt^4*mWW^2*s^3*t^10 + 1453479*ep^4*mtt^4*mWW^2*s^3*t^10 + 767692*ep^5*mtt^4*mWW^2*s^3*t^10 + 11920*mtt^3*mWW^3*s^3*t^10 + 46410*ep*mtt^3*mWW^3*s^3*t^10 - 181144*ep^2*mtt^3*mWW^3*s^3*t^10 - 1060282*ep^3*mtt^3*mWW^3*s^3*t^10 - 1634768*ep^4*mtt^3*mWW^3*s^3*t^10 - 822016*ep^5*mtt^3*mWW^3*s^3*t^10 - 2432*mtt^2*mWW^4*s^3*t^10 - 994*ep*mtt^2*mWW^4*s^3*t^10 + 121154*ep^2*mtt^2*mWW^4*s^3*t^10 + 514250*ep^3*mtt^2*mWW^4*s^3*t^10 + 778430*ep^4*mtt^2*mWW^4*s^3*t^10 + 406072*ep^5*mtt^2*mWW^4*s^3*t^10 - 544*mtt*mWW^5*s^3*t^10 - 5586*ep*mtt*mWW^5*s^3*t^10 - 22794*ep^2*mtt*mWW^5*s^3*t^10 - 49738*ep^3*mtt*mWW^5*s^3*t^10 - 58342*ep^4*mtt*mWW^5*s^3*t^10 - 28456*ep^5*mtt*mWW^5*s^3*t^10 - 400*ep*mWW^6*s^3*t^10 - 3929*ep^2*mWW^6*s^3*t^10 - 13538*ep^3*mWW^6*s^3*t^10 - 19425*ep^4*mWW^6*s^3*t^10 - 9908*ep^5*mWW^6*s^3*t^10 + 11872*ep*mtt^5*s^4*t^10 + 56792*ep^2*mtt^5*s^4*t^10 - 16508*ep^3*mtt^5*s^4*t^10 - 276348*ep^4*mtt^5*s^4*t^10 - 245808*ep^5*mtt^5*s^4*t^10 - 3616*mtt^4*mWW*s^4*t^10 - 33600*ep*mtt^4*mWW*s^4*t^10 - 76308*ep^2*mtt^4*mWW*s^4*t^10 + 78282*ep^3*mtt^4*mWW*s^4*t^10 + 387542*ep^4*mtt^4*mWW*s^4*t^10 + 290200*ep^5*mtt^4*mWW*s^4*t^10 + 8352*mtt^3*mWW^2*s^4*t^10 + 42976*ep*mtt^3*mWW^2*s^4*t^10 - 19564*ep^2*mtt^3*mWW^2*s^4*t^10 - 349024*ep^3*mtt^3*mWW^2*s^4*t^10 - 541640*ep^4*mtt^3*mWW^2*s^4*t^10 - 247200*ep^5*mtt^3*mWW^2*s^4*t^10 - 5856*mtt^2*mWW^3*s^4*t^10 - 25424*ep*mtt^2*mWW^3*s^4*t^10 + 69700*ep^2*mtt^2*mWW^3*s^4*t^10 + 477836*ep^3*mtt^2*mWW^3*s^4*t^10 + 768684*ep^4*mtt^2*mWW^3*s^4*t^10 + 397360*ep^5*mtt^2*mWW^3*s^4*t^10 + 1120*mtt*mWW^4*s^4*t^10 + 3232*ep*mtt*mWW^4*s^4*t^10 - 40172*ep^2*mtt*mWW^4*s^4*t^10 - 224756*ep^3*mtt*mWW^4*s^4*t^10 - 389100*ep^4*mtt*mWW^4*s^4*t^10 - 221424*ep^5*mtt*mWW^4*s^4*t^10 + 944*ep*mWW^5*s^4*t^10 + 9552*ep^2*mWW^5*s^4*t^10 + 34170*ep^3*mWW^5*s^4*t^10 + 50862*ep^4*mWW^5*s^4*t^10 + 26872*ep^5*mWW^5*s^4*t^10 - 6080*ep*mtt^4*s^5*t^10 - 24736*ep^2*mtt^4*s^5*t^10 + 38640*ep^3*mtt^4*s^5*t^10 + 202088*ep^4*mtt^4*s^5*t^10 + 163488*ep^5*mtt^4*s^5*t^10 + 896*mtt^3*mWW*s^5*t^10 + 9856*ep*mtt^3*mWW*s^5*t^10 + 25264*ep^2*mtt^3*mWW*s^5*t^10 - 26944*ep^3*mtt^3*mWW*s^5*t^10 - 140340*ep^4*mtt^3*mWW*s^5*t^10 - 107712*ep^5*mtt^3*mWW*s^5*t^10 - 1792*mtt^2*mWW^2*s^5*t^10 - 8576*ep*mtt^2*mWW^2*s^5*t^10 + 4640*ep^2*mtt^2*mWW^2*s^5*t^10 + 55544*ep^3*mtt^2*mWW^2*s^5*t^10 + 63500*ep^4*mtt^2*mWW^2*s^5*t^10 + 15744*ep^5*mtt^2*mWW^2*s^5*t^10 + 896*mtt*mWW^3*s^5*t^10 + 4352*ep*mtt*mWW^3*s^5*t^10 - 9360*ep^2*mtt*mWW^3*s^5*t^10 - 81072*ep^3*mtt*mWW^3*s^5*t^10 - 144540*ep^4*mtt*mWW^3*s^5*t^10 - 81216*ep^5*mtt*mWW^3*s^5*t^10 + 448*ep*mWW^4*s^5*t^10 + 4192*ep^2*mWW^4*s^5*t^10 + 13832*ep^3*mWW^4*s^5*t^10 + 19292*ep^4*mWW^4*s^5*t^10 + 9696*ep^5*mWW^4*s^5*t^10 + 1152*ep*mtt^3*s^6*t^10 + 3648*ep^2*mtt^3*s^6*t^10 - 14496*ep^3*mtt^3*s^6*t^10 - 52560*ep^4*mtt^3*s^6*t^10 - 39744*ep^5*mtt^3*s^6*t^10 - 768*ep*mtt^2*mWW*s^6*t^10 - 2880*ep^2*mtt^2*mWW*s^6*t^10 + 6528*ep^3*mtt^2*mWW*s^6*t^10 + 28656*ep^4*mtt^2*mWW*s^6*t^10 + 22464*ep^5*mtt^2*mWW*s^6*t^10 - 384*ep*mtt*mWW^2*s^6*t^10 - 576*ep^2*mtt*mWW^2*s^6*t^10 + 9312*ep^3*mtt*mWW^2*s^6*t^10 + 26640*ep^4*mtt*mWW^2*s^6*t^10 + 19008*ep^5*mtt*mWW^2*s^6*t^10 - 192*ep^2*mWW^3*s^6*t^10 - 1344*ep^3*mWW^3*s^6*t^10 - 2736*ep^4*mWW^3*s^6*t^10 - 1728*ep^5*mWW^3*s^6*t^10 + 368*ep*mtt^8*t^11 + 3600*ep^2*mtt^8*t^11 + 12420*ep^3*mtt^8*t^11 + 17948*ep^4*mtt^8*t^11 + 9264*ep^5*mtt^8*t^11 - 1760*ep*mtt^7*mWW*t^11 - 17160*ep^2*mtt^7*mWW*t^11 - 59004*ep^3*mtt^7*mWW*t^11 - 85052*ep^4*mtt^7*mWW*t^11 - 43824*ep^5*mtt^7*mWW*t^11 + 3280*ep*mtt^6*mWW^2*t^11 + 31800*ep^2*mtt^6*mWW^2*t^11 + 108720*ep^3*mtt^6*mWW^2*t^11 + 156040*ep^4*mtt^6*mWW^2*t^11 + 80160*ep^5*mtt^6*mWW^2*t^11 - 2880*ep*mtt^5*mWW^3*t^11 - 27600*ep^2*mtt^5*mWW^3*t^11 - 93240*ep^3*mtt^5*mWW^3*t^11 - 132600*ep^4*mtt^5*mWW^3*t^11 - 67680*ep^5*mtt^5*mWW^3*t^11 + 1040*ep*mtt^4*mWW^4*t^11 + 9600*ep^2*mtt^4*mWW^4*t^11 + 31140*ep^3*mtt^4*mWW^4*t^11 + 42860*ep^4*mtt^4*mWW^4*t^11 + 21360*ep^5*mtt^4*mWW^4*t^11 + 32*ep*mtt^3*mWW^5*t^11 + 600*ep^2*mtt^3*mWW^5*t^11 + 3060*ep^3*mtt^3*mWW^5*t^11 + 5492*ep^4*mtt^3*mWW^5*t^11 + 3216*ep^5*mtt^3*mWW^5*t^11 - 80*ep*mtt^2*mWW^6*t^11 - 840*ep^2*mtt^2*mWW^6*t^11 - 3096*ep^3*mtt^2*mWW^6*t^11 - 4688*ep^4*mtt^2*mWW^6*t^11 - 2496*ep^5*mtt^2*mWW^6*t^11 - 624*ep*mtt^7*s*t^11 - 6320*ep^2*mtt^7*s*t^11 - 22564*ep^3*mtt^7*s*t^11 - 33476*ep^4*mtt^7*s*t^11 - 17616*ep^5*mtt^7*s*t^11 - 368*mtt^6*mWW*s*t^11 + 360*ep*mtt^6*mWW*s*t^11 + 27148*ep^2*mtt^6*mWW*s*t^11 + 121482*ep^3*mtt^6*mWW*s*t^11 + 195562*ep^4*mtt^6*mWW*s*t^11 + 107016*ep^5*mtt^6*mWW*s*t^11 + 1392*mtt^5*mWW^2*s*t^11 + 3688*ep*mtt^5*mWW^2*s*t^11 - 50756*ep^2*mtt^5*mWW^2*s*t^11 - 271426*ep^3*mtt^5*mWW^2*s*t^11 - 457762*ep^4*mtt^5*mWW^2*s*t^11 - 255336*ep^5*mtt^5*mWW^2*s*t^11 - 1888*mtt^4*mWW^3*s*t^11 - 5992*ep*mtt^4*mWW^3*s*t^11 + 56684*ep^2*mtt^4*mWW^3*s*t^11 + 317520*ep^3*mtt^4*mWW^3*s*t^11 + 537916*ep^4*mtt^4*mWW^3*s*t^11 + 299760*ep^5*mtt^4*mWW^3*s*t^11 + 992*mtt^3*mWW^4*s*t^11 + 1728*ep*mtt^3*mWW^4*s*t^11 - 40936*ep^2*mtt^3*mWW^4*s*t^11 - 195720*ep^3*mtt^3*mWW^4*s*t^11 - 313624*ep^4*mtt^3*mWW^4*s*t^11 - 169440*ep^5*mtt^3*mWW^4*s*t^11 - 48*mtt^2*mWW^5*s*t^11 + 1592*ep*mtt^2*mWW^5*s*t^11 + 15764*ep^2*mtt^2*mWW^5*s*t^11 + 47914*ep^3*mtt^2*mWW^5*s*t^11 + 60562*ep^4*mtt^2*mWW^5*s*t^11 + 27816*ep^5*mtt^2*mWW^5*s*t^11 - 80*mtt*mWW^6*s*t^11 - 632*ep*mtt*mWW^6*s*t^11 - 324*ep^2*mtt*mWW^6*s*t^11 + 7438*ep^3*mtt*mWW^6*s*t^11 + 17854*ep^4*mtt*mWW^6*s*t^11 + 11544*ep^5*mtt*mWW^6*s*t^11 - 120*ep*mWW^7*s*t^11 - 1260*ep^2*mWW^7*s*t^11 - 4644*ep^3*mWW^7*s*t^11 - 7032*ep^4*mWW^7*s*t^11 - 3744*ep^5*mWW^7*s*t^11 - 1152*ep*mtt^6*s^2*t^11 - 4624*ep^2*mtt^6*s^2*t^11 + 7784*ep^3*mtt^6*s^2*t^11 + 39312*ep^4*mtt^6*s^2*t^11 + 31680*ep^5*mtt^6*s^2*t^11 + 1120*mtt^5*mWW*s^2*t^11 + 9248*ep*mtt^5*mWW*s^2*t^11 + 7944*ep^2*mtt^5*mWW*s^2*t^11 - 95216*ep^3*mtt^5*mWW*s^2*t^11 - 243412*ep^4*mtt^5*mWW*s^2*t^11 - 162384*ep^5*mtt^5*mWW*s^2*t^11 - 3584*mtt^4*mWW^2*s^2*t^11 - 20912*ep*mtt^4*mWW^2*s^2*t^11 + 15744*ep^2*mtt^4*mWW^2*s^2*t^11 + 290492*ep^3*mtt^4*mWW^2*s^2*t^11 + 573992*ep^4*mtt^4*mWW^2*s^2*t^11 + 339168*ep^5*mtt^4*mWW^2*s^2*t^11 + 4032*mtt^3*mWW^3*s^2*t^11 + 18480*ep*mtt^3*mWW^3*s^2*t^11 - 51368*ep^2*mtt^3*mWW^3*s^2*t^11 - 387008*ep^3*mtt^3*mWW^3*s^2*t^11 - 667200*ep^4*mtt^3*mWW^3*s^2*t^11 - 366336*ep^5*mtt^3*mWW^3*s^2*t^11 - 1792*mtt^2*mWW^4*s^2*t^11 - 5168*ep*mtt^2*mWW^4*s^2*t^11 + 49560*ep^2*mtt^2*mWW^4*s^2*t^11 + 253472*ep^3*mtt^2*mWW^4*s^2*t^11 + 402088*ep^4*mtt^2*mWW^4*s^2*t^11 + 212640*ep^5*mtt^2*mWW^4*s^2*t^11 + 224*mtt*mWW^5*s^2*t^11 - 784*ep*mtt*mWW^5*s^2*t^11 - 19968*ep^2*mtt*mWW^5*s^2*t^11 - 78512*ep^3*mtt*mWW^5*s^2*t^11 - 117356*ep^4*mtt*mWW^5*s^2*t^11 - 61104*ep^5*mtt*mWW^5*s^2*t^11 + 288*ep*mWW^6*s^2*t^11 + 2712*ep^2*mWW^6*s^2*t^11 + 8988*ep^3*mWW^6*s^2*t^11 + 12576*ep^4*mWW^6*s^2*t^11 + 6336*ep^5*mWW^6*s^2*t^11 + 3472*ep*mtt^5*s^3*t^11 + 16240*ep^2*mtt^5*s^3*t^11 - 7220*ep^3*mtt^5*s^3*t^11 - 85028*ep^4*mtt^5*s^3*t^11 - 74064*ep^5*mtt^5*s^3*t^11 - 1136*mtt^4*mWW*s^3*t^11 - 12952*ep*mtt^4*mWW*s^3*t^11 - 31508*ep^2*mtt^4*mWW*s^3*t^11 + 56458*ep^3*mtt^4*mWW*s^3*t^11 + 236386*ep^4*mtt^4*mWW*s^3*t^11 + 178152*ep^5*mtt^4*mWW*s^3*t^11 + 2960*mtt^3*mWW^2*s^3*t^11 + 18616*ep*mtt^3*mWW^2*s^3*t^11 + 5268*ep^2*mtt^3*mWW^2*s^3*t^11 - 158350*ep^3*mtt^3*mWW^2*s^3*t^11 - 333518*ep^4*mtt^3*mWW^2*s^3*t^11 - 197976*ep^5*mtt^3*mWW^2*s^3*t^11 - 2512*mtt^2*mWW^3*s^3*t^11 - 11664*ep*mtt^2*mWW^3*s^3*t^11 + 24736*ep^2*mtt^2*mWW^3*s^3*t^11 + 195322*ep^3*mtt^2*mWW^3*s^3*t^11 + 324934*ep^4*mtt^2*mWW^3*s^3*t^11 + 171384*ep^5*mtt^2*mWW^3*s^3*t^11 + 688*mtt*mWW^4*s^3*t^11 + 1928*ep*mtt*mWW^4*s^3*t^11 - 20444*ep^2*mtt*mWW^4*s^3*t^11 - 105326*ep^3*mtt*mWW^4*s^3*t^11 - 169718*ep^4*mtt*mWW^4*s^3*t^11 - 91128*ep^5*mtt*mWW^4*s^3*t^11 + 600*ep*mWW^5*s^3*t^11 + 5708*ep^2*mWW^5*s^3*t^11 + 19116*ep^3*mWW^5*s^3*t^11 + 26944*ep^4*mWW^5*s^3*t^11 + 13632*ep^5*mWW^5*s^3*t^11 - 2832*ep*mtt^4*s^4*t^11 - 11328*ep^2*mtt^4*s^4*t^11 + 19244*ep^3*mtt^4*s^4*t^11 + 96284*ep^4*mtt^4*s^4*t^11 + 77232*ep^5*mtt^4*s^4*t^11 + 384*mtt^3*mWW*s^4*t^11 + 5616*ep*mtt^3*mWW*s^4*t^11 + 15496*ep^2*mtt^3*mWW*s^4*t^11 - 28072*ep^3*mtt^3*mWW*s^4*t^11 - 122588*ep^4*mtt^3*mWW*s^4*t^11 - 93936*ep^5*mtt^3*mWW*s^4*t^11 - 768*mtt^2*mWW^2*s^4*t^11 - 4464*ep*mtt^2*mWW^2*s^4*t^11 - 1224*ep^2*mtt^2*mWW^2*s^4*t^11 + 29304*ep^3*mtt^2*mWW^2*s^4*t^11 + 55020*ep^4*mtt^2*mWW^2*s^4*t^11 + 29232*ep^5*mtt^2*mWW^2*s^4*t^11 + 384*mtt*mWW^3*s^4*t^11 + 1488*ep*mtt*mWW^3*s^4*t^11 - 4552*ep^2*mtt*mWW^3*s^4*t^11 - 25064*ep^3*mtt*mWW^3*s^4*t^11 - 34228*ep^4*mtt*mWW^3*s^4*t^11 - 14928*ep^5*mtt*mWW^3*s^4*t^11 + 192*ep*mWW^4*s^4*t^11 + 1608*ep^2*mWW^4*s^4*t^11 + 4588*ep^3*mWW^4*s^4*t^11 + 5512*ep^4*mWW^4*s^4*t^11 + 2400*ep^5*mWW^4*s^4*t^11 + 768*ep*mtt^3*s^5*t^11 + 2432*ep^2*mtt^3*s^5*t^11 - 9664*ep^3*mtt^3*s^5*t^11 - 35040*ep^4*mtt^3*s^5*t^11 - 26496*ep^5*mtt^3*s^5*t^11 - 512*ep*mtt^2*mWW*s^5*t^11 - 1920*ep^2*mtt^2*mWW*s^5*t^11 + 4352*ep^3*mtt^2*mWW*s^5*t^11 + 19104*ep^4*mtt^2*mWW*s^5*t^11 + 14976*ep^5*mtt^2*mWW*s^5*t^11 - 256*ep*mtt*mWW^2*s^5*t^11 - 384*ep^2*mtt*mWW^2*s^5*t^11 + 6208*ep^3*mtt*mWW^2*s^5*t^11 + 17760*ep^4*mtt*mWW^2*s^5*t^11 + 12672*ep^5*mtt*mWW^2*s^5*t^11 - 128*ep^2*mWW^3*s^5*t^11 - 896*ep^3*mWW^3*s^5*t^11 - 1824*ep^4*mWW^3*s^5*t^11 - 1152*ep^5*mWW^3*s^5*t^11 - 64*ep*mtt^7*t^12 - 608*ep^2*mtt^7*t^12 - 2032*ep^3*mtt^7*t^12 - 2856*ep^4*mtt^7*t^12 - 1440*ep^5*mtt^7*t^12 + 320*ep*mtt^6*mWW*t^12 + 3040*ep^2*mtt^6*mWW*t^12 + 10160*ep^3*mtt^6*mWW*t^12 + 14280*ep^4*mtt^6*mWW*t^12 + 7200*ep^5*mtt^6*mWW*t^12 - 640*ep*mtt^5*mWW^2*t^12 - 6080*ep^2*mtt^5*mWW^2*t^12 - 20320*ep^3*mtt^5*mWW^2*t^12 - 28560*ep^4*mtt^5*mWW^2*t^12 - 14400*ep^5*mtt^5*mWW^2*t^12 + 640*ep*mtt^4*mWW^3*t^12 + 6080*ep^2*mtt^4*mWW^3*t^12 + 20320*ep^3*mtt^4*mWW^3*t^12 + 28560*ep^4*mtt^4*mWW^3*t^12 + 14400*ep^5*mtt^4*mWW^3*t^12 - 320*ep*mtt^3*mWW^4*t^12 - 3040*ep^2*mtt^3*mWW^4*t^12 - 10160*ep^3*mtt^3*mWW^4*t^12 - 14280*ep^4*mtt^3*mWW^4*t^12 - 7200*ep^5*mtt^3*mWW^4*t^12 + 64*ep*mtt^2*mWW^5*t^12 + 608*ep^2*mtt^2*mWW^5*t^12 + 2032*ep^3*mtt^2*mWW^5*t^12 + 2856*ep^4*mtt^2*mWW^5*t^12 + 1440*ep^5*mtt^2*mWW^5*t^12 + 64*ep*mtt^6*s*t^12 + 608*ep^2*mtt^6*s*t^12 + 2032*ep^3*mtt^6*s*t^12 + 2856*ep^4*mtt^6*s*t^12 + 1440*ep^5*mtt^6*s*t^12 + 64*mtt^5*mWW*s*t^12 + 128*ep*mtt^5*mWW*s*t^12 - 2528*ep^2*mtt^5*mWW*s*t^12 - 12384*ep^3*mtt^5*mWW*s*t^12 - 19980*ep^4*mtt^5*mWW*s*t^12 - 10800*ep^5*mtt^5*mWW*s*t^12 - 256*mtt^4*mWW^2*s*t^12 - 1056*ep*mtt^4*mWW^2*s*t^12 + 4944*ep^2*mtt^4*mWW^2*s*t^12 + 32264*ep^3*mtt^4*mWW^2*s*t^12 + 55644*ep^4*mtt^4*mWW^2*s*t^12 + 30960*ep^5*mtt^4*mWW^2*s*t^12 + 384*mtt^3*mWW^3*s*t^12 + 1664*ep*mtt^3*mWW^3*s*t^12 - 6656*ep^2*mtt^3*mWW^3*s*t^12 - 45856*ep^3*mtt^3*mWW^3*s*t^12 - 79896*ep^4*mtt^3*mWW^3*s*t^12 - 44640*ep^5*mtt^3*mWW^3*s*t^12 - 256*mtt^2*mWW^4*s*t^12 - 896*ep*mtt^2*mWW^4*s*t^12 + 6464*ep^2*mtt^2*mWW^4*s*t^12 + 37344*ep^3*mtt^2*mWW^4*s*t^12 + 62784*ep^4*mtt^2*mWW^4*s*t^12 + 34560*ep^5*mtt^2*mWW^4*s*t^12 + 64*mtt*mWW^5*s*t^12 - 3744*ep^2*mtt*mWW^5*s*t^12 - 16448*ep^3*mtt*mWW^5*s*t^12 - 25692*ep^4*mtt*mWW^5*s*t^12 - 13680*ep^5*mtt*mWW^5*s*t^12 + 96*ep*mWW^6*s*t^12 + 912*ep^2*mWW^6*s*t^12 + 3048*ep^3*mWW^6*s*t^12 + 4284*ep^4*mWW^6*s*t^12 + 2160*ep^5*mWW^6*s*t^12 + 256*ep*mtt^5*s^2*t^12 + 1216*ep^2*mtt^5*s^2*t^12 - 384*ep^3*mtt^5*s^2*t^12 - 5904*ep^4*mtt^5*s^2*t^12 - 5184*ep^5*mtt^5*s^2*t^12 - 128*mtt^4*mWW*s^2*t^12 - 1472*ep*mtt^4*mWW*s^2*t^12 - 3328*ep^2*mtt^4*mWW*s^2*t^12 + 8336*ep^3*mtt^4*mWW*s^2*t^12 + 30840*ep^4*mtt^4*mWW*s^2*t^12 + 22752*ep^5*mtt^4*mWW*s^2*t^12 + 384*mtt^3*mWW^2*s^2*t^12 + 2752*ep*mtt^3*mWW^2*s^2*t^12 + 1504*ep^2*mtt^3*mWW^2*s^2*t^12 - 26544*ep^3*mtt^3*mWW^2*s^2*t^12 - 62352*ep^4*mtt^3*mWW^2*s^2*t^12 - 39744*ep^5*mtt^3*mWW^2*s^2*t^12 - 384*mtt^2*mWW^3*s^2*t^12 - 1984*ep*mtt^2*mWW^3*s^2*t^12 + 3296*ep^2*mtt^2*mWW^3*s^2*t^12 + 33456*ep^3*mtt^2*mWW^3*s^2*t^12 + 61056*ep^4*mtt^2*mWW^3*s^2*t^12 + 34560*ep^5*mtt^2*mWW^3*s^2*t^12 + 128*mtt*mWW^4*s^2*t^12 + 320*ep*mtt*mWW^4*s^2*t^12 - 3872*ep^2*mtt*mWW^4*s^2*t^12 - 18704*ep^3*mtt*mWW^4*s^2*t^12 - 28896*ep^4*mtt*mWW^4*s^2*t^12 - 14976*ep^5*mtt*mWW^4*s^2*t^12 + 128*ep*mWW^5*s^2*t^12 + 1184*ep^2*mWW^5*s^2*t^12 + 3840*ep^3*mWW^5*s^2*t^12 + 5256*ep^4*mWW^5*s^2*t^12 + 2592*ep^5*mWW^5*s^2*t^12 - 448*ep*mtt^4*s^3*t^12 - 1824*ep^2*mtt^4*s^3*t^12 + 2800*ep^3*mtt^4*s^3*t^12 + 14664*ep^4*mtt^4*s^3*t^12 + 11808*ep^5*mtt^4*s^3*t^12 + 64*mtt^3*mWW*s^3*t^12 + 1152*ep*mtt^3*mWW*s^3*t^12 + 3296*ep^2*mtt^3*mWW*s^3*t^12 - 7200*ep^3*mtt^3*mWW*s^3*t^12 - 29916*ep^4*mtt^3*mWW*s^3*t^12 - 22896*ep^5*mtt^3*mWW*s^3*t^12 - 128*mtt^2*mWW^2*s^3*t^12 - 928*ep*mtt^2*mWW^2*s^3*t^12 - 880*ep^2*mtt^2*mWW^2*s^3*t^12 + 6568*ep^3*mtt^2*mWW^2*s^3*t^12 + 16356*ep^4*mtt^2*mWW^2*s^3*t^12 + 10512*ep^5*mtt^2*mWW^2*s^3*t^12 + 64*mtt*mWW^3*s^3*t^12 + 192*ep*mtt*mWW^3*s^3*t^12 - 832*ep^2*mtt*mWW^3*s^3*t^12 - 2736*ep^3*mtt*mWW^3*s^3*t^12 - 1620*ep^4*mtt*mWW^3*s^3*t^12 + 432*ep^5*mtt*mWW^3*s^3*t^12 + 32*ep*mWW^4*s^3*t^12 + 240*ep^2*mWW^4*s^3*t^12 + 568*ep^3*mWW^4*s^3*t^12 + 516*ep^4*mWW^4*s^3*t^12 + 144*ep^5*mWW^4*s^3*t^12 + 192*ep*mtt^3*s^4*t^12 + 608*ep^2*mtt^3*s^4*t^12 - 2416*ep^3*mtt^3*s^4*t^12 - 8760*ep^4*mtt^3*s^4*t^12 - 6624*ep^5*mtt^3*s^4*t^12 - 128*ep*mtt^2*mWW*s^4*t^12 - 480*ep^2*mtt^2*mWW*s^4*t^12 + 1088*ep^3*mtt^2*mWW*s^4*t^12 + 4776*ep^4*mtt^2*mWW*s^4*t^12 + 3744*ep^5*mtt^2*mWW*s^4*t^12 - 64*ep*mtt*mWW^2*s^4*t^12 - 96*ep^2*mtt*mWW^2*s^4*t^12 + 1552*ep^3*mtt*mWW^2*s^4*t^12 + 4440*ep^4*mtt*mWW^2*s^4*t^12 + 3168*ep^5*mtt*mWW^2*s^4*t^12 - 32*ep^2*mWW^3*s^4*t^12 - 224*ep^3*mWW^3*s^4*t^12 - 456*ep^4*mWW^3*s^4*t^12 - 288*ep^5*mWW^3*s^4*t^12)/(8*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^4*(-mtt + mWW + s)^3*t*(-mtt + t)*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-60*ep*mtt^8*mWW^6*s^4 - 640*ep^2*mtt^8*mWW^6*s^4 - 1740*ep^3*mtt^8*mWW^6*s^4 - 1400*ep^4*mtt^8*mWW^6*s^4 + 352*ep*mtt^7*mWW^7*s^4 + 3588*ep^2*mtt^7*mWW^7*s^4 + 9668*ep^3*mtt^7*mWW^7*s^4 + 7800*ep^4*mtt^7*mWW^7*s^4 - 828*ep*mtt^6*mWW^8*s^4 - 8192*ep^2*mtt^6*mWW^8*s^4 - 22044*ep^3*mtt^6*mWW^8*s^4 - 17944*ep^4*mtt^6*mWW^8*s^4 + 992*ep*mtt^5*mWW^9*s^4 + 9700*ep^2*mtt^5*mWW^9*s^4 + 26356*ep^3*mtt^5*mWW^9*s^4 + 21848*ep^4*mtt^5*mWW^9*s^4 - 628*ep*mtt^4*mWW^10*s^4 - 6240*ep^2*mtt^4*mWW^10*s^4 - 17444*ep^3*mtt^4*mWW^10*s^4 - 14952*ep^4*mtt^4*mWW^10*s^4 + 192*ep*mtt^3*mWW^11*s^4 + 2060*ep^2*mtt^3*mWW^11*s^4 + 6156*ep^3*mtt^3*mWW^11*s^4 + 5608*ep^4*mtt^3*mWW^11*s^4 - 20*ep*mtt^2*mWW^12*s^4 - 288*ep^2*mtt^2*mWW^12*s^4 - 1012*ep^3*mtt^2*mWW^12*s^4 - 1032*ep^4*mtt^2*mWW^12*s^4 + 12*ep^2*mtt*mWW^13*s^4 + 60*ep^3*mtt*mWW^13*s^4 + 72*ep^4*mtt*mWW^13*s^4 + 300*ep*mtt^7*mWW^6*s^5 + 3200*ep^2*mtt^7*mWW^6*s^5 + 8700*ep^3*mtt^7*mWW^6*s^5 + 7000*ep^4*mtt^7*mWW^6*s^5 - 1490*ep*mtt^6*mWW^7*s^5 - 15120*ep^2*mtt^6*mWW^7*s^5 - 40670*ep^3*mtt^6*mWW^7*s^5 - 32800*ep^4*mtt^6*mWW^7*s^5 + 2836*ep*mtt^5*mWW^8*s^5 + 27936*ep^2*mtt^5*mWW^8*s^5 + 75036*ep^3*mtt^5*mWW^8*s^5 + 61120*ep^4*mtt^5*mWW^8*s^5 - 2570*ep*mtt^4*mWW^9*s^5 - 25168*ep^2*mtt^4*mWW^9*s^5 - 68430*ep^3*mtt^4*mWW^9*s^5 - 56968*ep^4*mtt^4*mWW^9*s^5 + 1092*ep*mtt^3*mWW^10*s^5 + 11072*ep^2*mtt^3*mWW^10*s^5 + 31236*ep^3*mtt^3*mWW^10*s^5 + 27160*ep^4*mtt^3*mWW^10*s^5 - 166*ep*mtt^2*mWW^11*s^5 - 1968*ep^2*mtt^2*mWW^11*s^5 - 6138*ep^3*mtt^2*mWW^11*s^5 - 5872*ep^4*mtt^2*mWW^11*s^5 - 4*ep*mtt*mWW^12*s^5 + 32*ep^2*mtt*mWW^12*s^5 + 228*ep^3*mtt*mWW^12*s^5 + 336*ep^4*mtt*mWW^12*s^5 + 2*ep*mWW^13*s^5 + 16*ep^2*mWW^13*s^5 + 38*ep^3*mWW^13*s^5 + 24*ep^4*mWW^13*s^5 - 600*ep*mtt^6*mWW^6*s^6 - 6400*ep^2*mtt^6*mWW^6*s^6 - 17400*ep^3*mtt^6*mWW^6*s^6 - 14000*ep^4*mtt^6*mWW^6*s^6 + 2440*ep*mtt^5*mWW^7*s^6 + 24600*ep^2*mtt^5*mWW^7*s^6 + 66000*ep^3*mtt^5*mWW^7*s^6 + 53200*ep^4*mtt^5*mWW^7*s^6 - 3544*ep*mtt^4*mWW^8*s^6 - 34704*ep^2*mtt^4*mWW^8*s^6 - 92984*ep^3*mtt^4*mWW^8*s^6 - 75840*ep^4*mtt^4*mWW^8*s^6 + 2176*ep*mtt^3*mWW^9*s^6 + 21408*ep^2*mtt^3*mWW^9*s^6 + 58336*ep^3*mtt^3*mWW^9*s^6 + 48992*ep^4*mtt^3*mWW^9*s^6 - 472*ep*mtt^2*mWW^10*s^6 - 5040*ep^2*mtt^2*mWW^10*s^6 - 14568*ep^3*mtt^2*mWW^10*s^6 - 13168*ep^4*mtt^2*mWW^10*s^6 - 8*ep*mtt*mWW^11*s^6 + 72*ep^2*mtt*mWW^11*s^6 + 464*ep^3*mtt*mWW^11*s^6 + 720*ep^4*mtt*mWW^11*s^6 + 8*ep*mWW^12*s^6 + 64*ep^2*mWW^12*s^6 + 152*ep^3*mWW^12*s^6 + 96*ep^4*mWW^12*s^6 + 600*ep*mtt^5*mWW^6*s^7 + 6400*ep^2*mtt^5*mWW^6*s^7 + 17400*ep^3*mtt^5*mWW^6*s^7 + 14000*ep^4*mtt^5*mWW^6*s^7 - 1900*ep*mtt^4*mWW^7*s^7 - 18960*ep^2*mtt^4*mWW^7*s^7 - 50660*ep^3*mtt^4*mWW^7*s^7 - 40800*ep^4*mtt^4*mWW^7*s^7 + 1896*ep*mtt^3*mWW^8*s^7 + 18416*ep^2*mtt^3*mWW^8*s^7 + 49176*ep^3*mtt^3*mWW^8*s^7 + 40240*ep^4*mtt^3*mWW^8*s^7 - 608*ep*mtt^2*mWW^9*s^7 - 6096*ep^2*mtt^2*mWW^9*s^7 - 16768*ep^3*mtt^2*mWW^9*s^7 - 14448*ep^4*mtt^2*mWW^9*s^7 + 144*ep^2*mtt*mWW^10*s^7 + 624*ep^3*mtt*mWW^10*s^7 + 864*ep^4*mtt*mWW^10*s^7 + 12*ep*mWW^11*s^7 + 96*ep^2*mWW^11*s^7 + 228*ep^3*mWW^11*s^7 + 144*ep^4*mWW^11*s^7 - 300*ep*mtt^4*mWW^6*s^8 - 3200*ep^2*mtt^4*mWW^6*s^8 - 8700*ep^3*mtt^4*mWW^6*s^8 - 7000*ep^4*mtt^4*mWW^6*s^8 + 680*ep*mtt^3*mWW^7*s^8 + 6660*ep^2*mtt^3*mWW^7*s^8 + 17660*ep^3*mtt^3*mWW^7*s^8 + 14200*ep^4*mtt^3*mWW^7*s^8 - 364*ep*mtt^2*mWW^8*s^8 - 3504*ep^2*mtt^2*mWW^8*s^8 - 9324*ep^3*mtt^2*mWW^8*s^8 - 7720*ep^4*mtt^2*mWW^8*s^8 + 8*ep*mtt*mWW^9*s^8 + 140*ep^2*mtt*mWW^9*s^8 + 468*ep^3*mtt*mWW^9*s^8 + 552*ep^4*mtt*mWW^9*s^8 + 8*ep*mWW^10*s^8 + 64*ep^2*mWW^10*s^8 + 152*ep^3*mWW^10*s^8 + 96*ep^4*mWW^10*s^8 + 60*ep*mtt^3*mWW^6*s^9 + 640*ep^2*mtt^3*mWW^6*s^9 + 1740*ep^3*mtt^3*mWW^6*s^9 + 1400*ep^4*mtt^3*mWW^6*s^9 - 82*ep*mtt^2*mWW^7*s^9 - 768*ep^2*mtt^2*mWW^7*s^9 - 1998*ep^3*mtt^2*mWW^7*s^9 - 1600*ep^4*mtt^2*mWW^7*s^9 + 4*ep*mtt*mWW^8*s^9 + 48*ep^2*mtt*mWW^8*s^9 + 140*ep^3*mtt*mWW^8*s^9 + 144*ep^4*mtt*mWW^8*s^9 + 2*ep*mWW^9*s^9 + 16*ep^2*mWW^9*s^9 + 38*ep^3*mWW^9*s^9 + 24*ep^4*mWW^9*s^9 - 12*mtt^12*mWW^4*s*t - 176*ep*mtt^12*mWW^4*s*t - 860*ep^2*mtt^12*mWW^4*s*t - 1672*ep^3*mtt^12*mWW^4*s*t - 1120*ep^4*mtt^12*mWW^4*s*t + 68*mtt^11*mWW^5*s*t + 976*ep*mtt^11*mWW^5*s*t + 4724*ep^2*mtt^11*mWW^5*s*t + 9176*ep^3*mtt^11*mWW^5*s*t + 6176*ep^4*mtt^11*mWW^5*s*t - 156*mtt^10*mWW^6*s*t - 2192*ep*mtt^10*mWW^6*s*t - 10524*ep^2*mtt^10*mWW^6*s*t - 20488*ep^3*mtt^10*mWW^6*s*t - 13920*ep^4*mtt^10*mWW^6*s*t + 180*mtt^9*mWW^7*s*t + 2480*ep*mtt^9*mWW^7*s*t + 11860*ep^2*mtt^9*mWW^7*s*t + 23320*ep^3*mtt^9*mWW^7*s*t + 16160*ep^4*mtt^9*mWW^7*s*t - 100*mtt^8*mWW^8*s*t - 1360*ep*mtt^8*mWW^8*s*t - 6580*ep^2*mtt^8*mWW^8*s*t - 13400*ep^3*mtt^8*mWW^8*s*t - 9760*ep^4*mtt^8*mWW^8*s*t + 12*mtt^7*mWW^9*s*t + 176*ep*mtt^7*mWW^9*s*t + 1020*ep^2*mtt^7*mWW^9*s*t + 2632*ep^3*mtt^7*mWW^9*s*t + 2400*ep^4*mtt^7*mWW^9*s*t + 12*mtt^6*mWW^10*s*t + 144*ep*mtt^6*mWW^10*s*t + 556*ep^2*mtt^6*mWW^10*s*t + 744*ep^3*mtt^6*mWW^10*s*t + 224*ep^4*mtt^6*mWW^10*s*t - 4*mtt^5*mWW^11*s*t - 48*ep*mtt^5*mWW^11*s*t - 196*ep^2*mtt^5*mWW^11*s*t - 312*ep^3*mtt^5*mWW^11*s*t - 160*ep^4*mtt^5*mWW^11*s*t + 60*mtt^11*mWW^4*s^2*t + 952*ep*mtt^11*mWW^4*s^2*t + 4852*ep^2*mtt^11*mWW^4*s^2*t + 9656*ep^3*mtt^11*mWW^4*s^2*t + 6560*ep^4*mtt^11*mWW^4*s^2*t - 286*mtt^10*mWW^5*s^2*t - 4556*ep*mtt^10*mWW^5*s^2*t - 23354*ep^2*mtt^10*mWW^5*s^2*t - 46876*ep^3*mtt^10*mWW^5*s^2*t - 32208*ep^4*mtt^10*mWW^5*s^2*t + 510*mtt^9*mWW^6*s^2*t + 8324*ep*mtt^9*mWW^6*s^2*t + 43466*ep^2*mtt^9*mWW^6*s^2*t + 88924*ep^3*mtt^9*mWW^6*s^2*t + 62416*ep^4*mtt^9*mWW^6*s^2*t - 366*mtt^8*mWW^7*s^2*t - 6596*ep*mtt^8*mWW^7*s^2*t - 36570*ep^2*mtt^8*mWW^7*s^2*t - 78652*ep^3*mtt^8*mWW^7*s^2*t - 57936*ep^4*mtt^8*mWW^7*s^2*t - 10*mtt^7*mWW^8*s^2*t + 1004*ep*mtt^7*mWW^8*s^2*t + 9090*ep^2*mtt^7*mWW^8*s^2*t + 25228*ep^3*mtt^7*mWW^8*s^2*t + 22288*ep^4*mtt^7*mWW^8*s^2*t + 150*mtt^6*mWW^9*s^2*t + 1612*ep*mtt^6*mWW^9*s^2*t + 5698*ep^2*mtt^6*mWW^9*s^2*t + 7052*ep^3*mtt^6*mWW^9*s^2*t + 1808*ep^4*mtt^6*mWW^9*s^2*t - 54*mtt^5*mWW^10*s^2*t - 740*ep*mtt^5*mWW^10*s^2*t - 3346*ep^2*mtt^5*mWW^10*s^2*t - 5836*ep^3*mtt^5*mWW^10*s^2*t - 3344*ep^4*mtt^5*mWW^10*s^2*t - 10*mtt^4*mWW^11*s^2*t - 60*ep*mtt^4*mWW^11*s^2*t - 46*ep^2*mtt^4*mWW^11*s^2*t + 204*ep^3*mtt^4*mWW^11*s^2*t + 272*ep^4*mtt^4*mWW^11*s^2*t + 6*mtt^3*mWW^12*s^2*t + 60*ep*mtt^3*mWW^12*s^2*t + 210*ep^2*mtt^3*mWW^12*s^2*t + 300*ep^3*mtt^3*mWW^12*s^2*t + 144*ep^4*mtt^3*mWW^12*s^2*t - 84*mtt^10*mWW^4*s^3*t - 1736*ep*mtt^10*mWW^4*s^3*t - 9884*ep^2*mtt^10*mWW^4*s^3*t - 20776*ep^3*mtt^10*mWW^4*s^3*t - 14560*ep^4*mtt^10*mWW^4*s^3*t + 236*mtt^9*mWW^5*s^3*t + 6252*ep*mtt^9*mWW^5*s^3*t + 38520*ep^2*mtt^9*mWW^5*s^3*t + 84384*ep^3*mtt^9*mWW^5*s^3*t + 60928*ep^4*mtt^9*mWW^5*s^3*t + 40*mtt^8*mWW^6*s^3*t - 6076*ep*mtt^8*mWW^6*s^3*t - 49300*ep^2*mtt^8*mWW^6*s^3*t - 120472*ep^3*mtt^8*mWW^6*s^3*t - 93032*ep^4*mtt^8*mWW^6*s^3*t - 832*mtt^7*mWW^7*s^3*t - 3396*ep*mtt^7*mWW^7*s^3*t + 10184*ep^2*mtt^7*mWW^7*s^3*t + 54652*ep^3*mtt^7*mWW^7*s^3*t + 54840*ep^4*mtt^7*mWW^7*s^3*t + 1132*mtt^6*mWW^8*s^3*t + 9904*ep*mtt^6*mWW^8*s^3*t + 27260*ep^2*mtt^6*mWW^8*s^3*t + 24712*ep^3*mtt^6*mWW^8*s^3*t + 1400*ep^4*mtt^6*mWW^8*s^3*t - 564*mtt^5*mWW^9*s^3*t - 5784*ep*mtt^5*mWW^9*s^3*t - 19912*ep^2*mtt^5*mWW^9*s^3*t - 26660*ep^3*mtt^5*mWW^9*s^3*t - 10984*ep^4*mtt^5*mWW^9*s^3*t + 16*mtt^4*mWW^10*s^3*t + 356*ep*mtt^4*mWW^10*s^3*t + 1764*ep^2*mtt^4*mWW^10*s^3*t + 2136*ep^3*mtt^4*mWW^10*s^3*t - 56*ep^4*mtt^4*mWW^10*s^3*t + 72*mtt^3*mWW^11*s^3*t + 572*ep*mtt^3*mWW^11*s^3*t + 1384*ep^2*mtt^3*mWW^11*s^3*t + 1748*ep^3*mtt^3*mWW^11*s^3*t + 1320*ep^4*mtt^3*mWW^11*s^3*t - 16*mtt^2*mWW^12*s^3*t - 80*ep*mtt^2*mWW^12*s^3*t + 80*ep^2*mtt^2*mWW^12*s^3*t + 480*ep^3*mtt^2*mWW^12*s^3*t + 264*ep^4*mtt^2*mWW^12*s^3*t - 12*ep*mtt*mWW^13*s^3*t - 96*ep^2*mtt*mWW^13*s^3*t - 204*ep^3*mtt*mWW^13*s^3*t - 120*ep^4*mtt*mWW^13*s^3*t - 84*mtt^9*mWW^4*s^4*t + 280*ep*mtt^9*mWW^4*s^4*t + 5572*ep^2*mtt^9*mWW^4*s^4*t + 15512*ep^3*mtt^9*mWW^4*s^4*t + 12320*ep^4*mtt^9*mWW^4*s^4*t + 782*mtt^8*mWW^5*s^4*t + 3652*ep*mtt^8*mWW^5*s^4*t - 3406*ep^2*mtt^8*mWW^5*s^4*t - 30532*ep^3*mtt^8*mWW^5*s^4*t - 30736*ep^4*mtt^8*mWW^5*s^4*t - 2418*mtt^7*mWW^6*s^4*t - 18760*ep*mtt^7*mWW^6*s^4*t - 46470*ep^2*mtt^7*mWW^6*s^4*t - 39544*ep^3*mtt^7*mWW^6*s^4*t - 4400*ep^4*mtt^7*mWW^6*s^4*t + 3490*mtt^6*mWW^7*s^4*t + 32036*ep*mtt^6*mWW^7*s^4*t + 103554*ep^2*mtt^6*mWW^7*s^4*t + 142432*ep^3*mtt^6*mWW^7*s^4*t + 70616*ep^4*mtt^6*mWW^7*s^4*t - 2450*mtt^5*mWW^8*s^4*t - 23364*ep*mtt^5*mWW^8*s^4*t - 77122*ep^2*mtt^5*mWW^8*s^4*t - 108816*ep^3*mtt^5*mWW^8*s^4*t - 56688*ep^4*mtt^5*mWW^8*s^4*t + 610*mtt^4*mWW^9*s^4*t + 4700*ep*mtt^4*mWW^9*s^4*t + 8386*ep^2*mtt^4*mWW^9*s^4*t - 1472*ep^3*mtt^4*mWW^9*s^4*t - 8264*ep^4*mtt^4*mWW^9*s^4*t + 170*mtt^3*mWW^10*s^4*t + 2584*ep*mtt^3*mWW^10*s^4*t + 14550*ep^2*mtt^3*mWW^10*s^4*t + 32936*ep^3*mtt^3*mWW^10*s^4*t + 25264*ep^4*mtt^3*mWW^10*s^4*t - 114*mtt^2*mWW^11*s^4*t - 1228*ep*mtt^2*mWW^11*s^4*t - 5410*ep^2*mtt^2*mWW^11*s^4*t - 11408*ep^3*mtt^2*mWW^11*s^4*t - 9080*ep^4*mtt^2*mWW^11*s^4*t + 14*mtt*mWW^12*s^4*t + 92*ep*mtt*mWW^12*s^4*t + 302*ep^2*mtt*mWW^12*s^4*t + 840*ep^3*mtt*mWW^12*s^4*t + 976*ep^4*mtt*mWW^12*s^4*t + 8*ep*mWW^13*s^4*t + 44*ep^2*mWW^13*s^4*t + 52*ep^3*mWW^13*s^4*t - 8*ep^4*mWW^13*s^4*t + 420*mtt^8*mWW^4*s^5*t + 3640*ep*mtt^8*mWW^4*s^5*t + 10780*ep^2*mtt^8*mWW^4*s^5*t + 13160*ep^3*mtt^8*mWW^4*s^5*t + 5600*ep^4*mtt^8*mWW^4*s^5*t - 2200*mtt^7*mWW^5*s^5*t - 20900*ep*mtt^7*mWW^5*s^5*t - 74060*ep^2*mtt^7*mWW^5*s^5*t - 114760*ep^3*mtt^7*mWW^5*s^5*t - 65280*ep^4*mtt^7*mWW^5*s^5*t + 4560*mtt^6*mWW^6*s^5*t + 46524*ep*mtt^6*mWW^6*s^5*t + 180804*ep^2*mtt^6*mWW^6*s^5*t + 308072*ep^3*mtt^6*mWW^6*s^5*t + 191840*ep^4*mtt^6*mWW^6*s^5*t - 4616*mtt^5*mWW^7*s^5*t - 48268*ep*mtt^5*mWW^7*s^5*t - 190740*ep^2*mtt^5*mWW^7*s^5*t - 333536*ep^3*mtt^5*mWW^7*s^5*t - 216136*ep^4*mtt^5*mWW^7*s^5*t + 2128*mtt^4*mWW^8*s^5*t + 19992*ep*mtt^4*mWW^8*s^5*t + 66912*ep^2*mtt^4*mWW^8*s^5*t + 103896*ep^3*mtt^4*mWW^8*s^5*t + 66872*ep^4*mtt^4*mWW^8*s^5*t - 104*mtt^3*mWW^9*s^5*t + 2168*ep*mtt^3*mWW^9*s^5*t + 24920*ep^2*mtt^3*mWW^9*s^5*t + 64672*ep^3*mtt^3*mWW^9*s^5*t + 47376*ep^4*mtt^3*mWW^9*s^5*t - 256*mtt^2*mWW^10*s^5*t - 3968*ep*mtt^2*mWW^10*s^5*t - 22888*ep^2*mtt^2*mWW^10*s^5*t - 51280*ep^3*mtt^2*mWW^10*s^5*t - 38032*ep^4*mtt^2*mWW^10*s^5*t + 72*mtt*mWW^11*s^5*t + 840*ep*mtt*mWW^11*s^5*t + 4424*ep^2*mtt*mWW^11*s^5*t + 10248*ep^3*mtt*mWW^11*s^5*t + 8248*ep^4*mtt*mWW^11*s^5*t - 4*mWW^12*s^5*t - 28*ep*mWW^12*s^5*t - 152*ep^2*mWW^12*s^5*t - 472*ep^3*mWW^12*s^5*t - 488*ep^4*mWW^12*s^5*t - 588*mtt^7*mWW^4*s^6*t - 6104*ep*mtt^7*mWW^4*s^6*t - 22820*ep^2*mtt^7*mWW^4*s^6*t - 36568*ep^3*mtt^7*mWW^4*s^6*t - 21280*ep^4*mtt^7*mWW^4*s^6*t + 2462*mtt^6*mWW^5*s^6*t + 26844*ep*mtt^6*mWW^5*s^6*t + 112746*ep^2*mtt^6*mWW^5*s^6*t + 203484*ep^3*mtt^6*mWW^5*s^6*t + 131344*ep^4*mtt^6*mWW^5*s^6*t - 3974*mtt^5*mWW^6*s^6*t - 45564*ep*mtt^5*mWW^6*s^6*t - 204482*ep^2*mtt^5*mWW^6*s^6*t - 392420*ep^3*mtt^5*mWW^6*s^6*t - 267760*ep^4*mtt^5*mWW^6*s^6*t + 2934*mtt^4*mWW^7*s^6*t + 33296*ep*mtt^4*mWW^7*s^6*t + 147714*ep^2*mtt^4*mWW^7*s^6*t + 287616*ep^3*mtt^4*mWW^7*s^6*t + 204704*ep^4*mtt^4*mWW^7*s^6*t - 750*mtt^3*mWW^8*s^6*t - 5664*ep*mtt^3*mWW^8*s^6*t - 12710*ep^2*mtt^3*mWW^8*s^6*t - 15004*ep^3*mtt^3*mWW^8*s^6*t - 14624*ep^4*mtt^3*mWW^8*s^6*t - 204*mtt^2*mWW^9*s^6*t - 4576*ep*mtt^2*mWW^9*s^6*t - 30740*ep^2*mtt^2*mWW^9*s^6*t - 70344*ep^3*mtt^2*mWW^9*s^6*t - 49520*ep^4*mtt^2*mWW^9*s^6*t + 136*mtt*mWW^10*s^6*t + 1964*ep*mtt*mWW^10*s^6*t + 11372*ep^2*mtt*mWW^10*s^6*t + 25720*ep^3*mtt*mWW^10*s^6*t + 19056*ep^4*mtt*mWW^10*s^6*t - 16*mWW^11*s^6*t - 196*ep*mWW^11*s^6*t - 1080*ep^2*mWW^11*s^6*t - 2484*ep^3*mWW^11*s^6*t - 1920*ep^4*mWW^11*s^6*t + 420*mtt^6*mWW^4*s^7*t + 4648*ep*mtt^6*mWW^4*s^7*t + 18508*ep^2*mtt^6*mWW^4*s^7*t + 31304*ep^3*mtt^6*mWW^4*s^7*t + 19040*ep^4*mtt^6*mWW^4*s^7*t - 1444*mtt^5*mWW^5*s^7*t - 17084*ep*mtt^5*mWW^5*s^7*t - 79456*ep^2*mtt^5*mWW^5*s^7*t - 154864*ep^3*mtt^5*mWW^5*s^7*t - 105472*ep^4*mtt^5*mWW^5*s^7*t + 1800*mtt^4*mWW^6*s^7*t + 22860*ep*mtt^4*mWW^6*s^7*t + 114708*ep^2*mtt^4*mWW^6*s^7*t + 237608*ep^3*mtt^4*mWW^6*s^7*t + 170744*ep^4*mtt^4*mWW^6*s^7*t - 880*mtt^3*mWW^7*s^7*t - 10624*ep*mtt^3*mWW^7*s^7*t - 51112*ep^2*mtt^3*mWW^7*s^7*t - 107000*ep^3*mtt^3*mWW^7*s^7*t - 81880*ep^4*mtt^3*mWW^7*s^7*t + 12*mtt^2*mWW^8*s^7*t - 1280*ep*mtt^2*mWW^8*s^7*t - 11968*ep^2*mtt^2*mWW^8*s^7*t - 28300*ep^3*mtt^2*mWW^8*s^7*t - 17528*ep^4*mtt^2*mWW^8*s^7*t + 116*mtt*mWW^9*s^7*t + 1948*ep*mtt*mWW^9*s^7*t + 11992*ep^2*mtt*mWW^9*s^7*t + 27016*ep^3*mtt*mWW^9*s^7*t + 19160*ep^4*mtt*mWW^9*s^7*t - 24*mWW^10*s^7*t - 340*ep*mWW^10*s^7*t - 1888*ep^2*mWW^10*s^7*t - 4100*ep^3*mWW^10*s^7*t - 2912*ep^4*mWW^10*s^7*t - 156*mtt^5*mWW^4*s^8*t - 1784*ep*mtt^5*mWW^4*s^8*t - 7316*ep^2*mtt^5*mWW^4*s^8*t - 12664*ep^3*mtt^5*mWW^4*s^8*t - 7840*ep^4*mtt^5*mWW^4*s^8*t + 434*mtt^4*mWW^5*s^8*t + 5548*ep*mtt^4*mWW^5*s^8*t + 28510*ep^2*mtt^4*mWW^5*s^8*t + 59396*ep^3*mtt^4*mWW^5*s^8*t + 42192*ep^4*mtt^4*mWW^5*s^8*t - 390*mtt^3*mWW^6*s^8*t - 5600*ep*mtt^3*mWW^6*s^8*t - 31106*ep^2*mtt^3*mWW^6*s^8*t - 68256*ep^3*mtt^3*mWW^6*s^8*t - 50928*ep^4*mtt^3*mWW^6*s^8*t + 86*mtt^2*mWW^7*s^8*t + 960*ep*mtt^2*mWW^7*s^8*t + 4278*ep^2*mtt^2*mWW^7*s^8*t + 9228*ep^3*mtt^2*mWW^7*s^8*t + 8344*ep^4*mtt^2*mWW^7*s^8*t + 42*mtt*mWW^8*s^8*t + 832*ep*mtt*mWW^8*s^8*t + 5478*ep^2*mtt*mWW^8*s^8*t + 12440*ep^3*mtt*mWW^8*s^8*t + 8544*ep^4*mtt*mWW^8*s^8*t - 16*mWW^9*s^8*t - 244*ep*mWW^9*s^8*t - 1364*ep^2*mWW^9*s^8*t - 2896*ep^3*mWW^9*s^8*t - 1976*ep^4*mWW^9*s^8*t + 24*mtt^4*mWW^4*s^9*t + 280*ep*mtt^4*mWW^4*s^9*t + 1168*ep^2*mtt^4*mWW^4*s^9*t + 2048*ep^3*mtt^4*mWW^4*s^9*t + 1280*ep^4*mtt^4*mWW^4*s^9*t - 52*mtt^3*mWW^5*s^9*t - 732*ep*mtt^3*mWW^5*s^9*t - 4224*ep^2*mtt^3*mWW^5*s^9*t - 9408*ep^3*mtt^3*mWW^5*s^9*t - 6944*ep^4*mtt^3*mWW^5*s^9*t + 28*mtt^2*mWW^6*s^9*t + 484*ep*mtt^2*mWW^6*s^9*t + 2904*ep^2*mtt^2*mWW^6*s^9*t + 6576*ep^3*mtt^2*mWW^6*s^9*t + 5040*ep^4*mtt^2*mWW^6*s^9*t + 4*mtt*mWW^7*s^9*t + 112*ep*mtt*mWW^7*s^9*t + 832*ep^2*mtt*mWW^7*s^9*t + 1940*ep^3*mtt*mWW^7*s^9*t + 1288*ep^4*mtt*mWW^7*s^9*t - 4*mWW^8*s^9*t - 64*ep*mWW^8*s^9*t - 360*ep^2*mWW^8*s^9*t - 756*ep^3*mWW^8*s^9*t - 504*ep^4*mWW^8*s^9*t - 12*mtt^13*mWW^3*t^2 - 176*ep*mtt^13*mWW^3*t^2 - 860*ep^2*mtt^13*mWW^3*t^2 - 1672*ep^3*mtt^13*mWW^3*t^2 - 1120*ep^4*mtt^13*mWW^3*t^2 + 68*mtt^12*mWW^4*t^2 + 976*ep*mtt^12*mWW^4*t^2 + 4724*ep^2*mtt^12*mWW^4*t^2 + 9176*ep^3*mtt^12*mWW^4*t^2 + 6176*ep^4*mtt^12*mWW^4*t^2 - 156*mtt^11*mWW^5*t^2 - 2192*ep*mtt^11*mWW^5*t^2 - 10524*ep^2*mtt^11*mWW^5*t^2 - 20488*ep^3*mtt^11*mWW^5*t^2 - 13920*ep^4*mtt^11*mWW^5*t^2 + 180*mtt^10*mWW^6*t^2 + 2480*ep*mtt^10*mWW^6*t^2 + 11860*ep^2*mtt^10*mWW^6*t^2 + 23320*ep^3*mtt^10*mWW^6*t^2 + 16160*ep^4*mtt^10*mWW^6*t^2 - 100*mtt^9*mWW^7*t^2 - 1360*ep*mtt^9*mWW^7*t^2 - 6580*ep^2*mtt^9*mWW^7*t^2 - 13400*ep^3*mtt^9*mWW^7*t^2 - 9760*ep^4*mtt^9*mWW^7*t^2 + 12*mtt^8*mWW^8*t^2 + 176*ep*mtt^8*mWW^8*t^2 + 1020*ep^2*mtt^8*mWW^8*t^2 + 2632*ep^3*mtt^8*mWW^8*t^2 + 2400*ep^4*mtt^8*mWW^8*t^2 + 12*mtt^7*mWW^9*t^2 + 144*ep*mtt^7*mWW^9*t^2 + 556*ep^2*mtt^7*mWW^9*t^2 + 744*ep^3*mtt^7*mWW^9*t^2 + 224*ep^4*mtt^7*mWW^9*t^2 - 4*mtt^6*mWW^10*t^2 - 48*ep*mtt^6*mWW^10*t^2 - 196*ep^2*mtt^6*mWW^10*t^2 - 312*ep^3*mtt^6*mWW^10*t^2 - 160*ep^4*mtt^6*mWW^10*t^2 + 60*mtt^12*mWW^3*s*t^2 + 1024*ep*mtt^12*mWW^3*s*t^2 + 5404*ep^2*mtt^12*mWW^3*s*t^2 + 10952*ep^3*mtt^12*mWW^3*s*t^2 + 7520*ep^4*mtt^12*mWW^3*s*t^2 - 162*mtt^11*mWW^4*s*t^2 - 3244*ep*mtt^11*mWW^4*s*t^2 - 18406*ep^2*mtt^11*mWW^4*s*t^2 - 39036*ep^3*mtt^11*mWW^4*s*t^2 - 27792*ep^4*mtt^11*mWW^4*s*t^2 - 174*mtt^10*mWW^5*s*t^2 - 24*ep*mtt^10*mWW^5*s*t^2 + 7538*ep^2*mtt^10*mWW^5*s*t^2 + 24988*ep^3*mtt^10*mWW^5*s*t^2 + 22352*ep^4*mtt^10*mWW^5*s*t^2 + 1166*mtt^9*mWW^6*s*t^2 + 12596*ep*mtt^9*mWW^6*s*t^2 + 48042*ep^2*mtt^9*mWW^6*s*t^2 + 75524*ep^3*mtt^9*mWW^6*s*t^2 + 41072*ep^4*mtt^9*mWW^6*s*t^2 - 1750*mtt^8*mWW^7*s*t^2 - 20760*ep*mtt^8*mWW^7*s*t^2 - 87350*ep^2*mtt^8*mWW^7*s*t^2 - 152820*ep^3*mtt^8*mWW^7*s*t^2 - 94320*ep^4*mtt^8*mWW^7*s*t^2 + 1130*mtt^7*mWW^8*s*t^2 + 13756*ep*mtt^7*mWW^8*s*t^2 + 59806*ep^2*mtt^7*mWW^8*s*t^2 + 109228*ep^3*mtt^7*mWW^8*s*t^2 + 71120*ep^4*mtt^7*mWW^8*s*t^2 - 218*mtt^6*mWW^9*s*t^2 - 2856*ep*mtt^6*mWW^9*s*t^2 - 13594*ep^2*mtt^6*mWW^9*s*t^2 - 27724*ep^3*mtt^6*mWW^9*s*t^2 - 20368*ep^4*mtt^6*mWW^9*s*t^2 - 86*mtt^5*mWW^10*s*t^2 - 836*ep*mtt^5*mWW^10*s*t^2 - 2658*ep^2*mtt^5*mWW^10*s*t^2 - 2868*ep^3*mtt^5*mWW^10*s*t^2 - 432*ep^4*mtt^5*mWW^10*s*t^2 + 34*mtt^4*mWW^11*s*t^2 + 344*ep*mtt^4*mWW^11*s*t^2 + 1218*ep^2*mtt^4*mWW^11*s*t^2 + 1756*ep^3*mtt^4*mWW^11*s*t^2 + 848*ep^4*mtt^4*mWW^11*s*t^2 - 84*mtt^11*mWW^3*s^2*t^2 - 2240*ep*mtt^11*mWW^3*s^2*t^2 - 13748*ep^2*mtt^11*mWW^3*s^2*t^2 - 29848*ep^3*mtt^11*mWW^3*s^2*t^2 - 21280*ep^4*mtt^11*mWW^3*s^2*t^2 - 288*mtt^10*mWW^4*s^2*t^2 + 1016*ep*mtt^10*mWW^4*s^2*t^2 + 20076*ep^2*mtt^10*mWW^4*s^2*t^2 + 57404*ep^3*mtt^10*mWW^4*s^2*t^2 + 47152*ep^4*mtt^10*mWW^4*s^2*t^2 + 2406*mtt^9*mWW^5*s^2*t^2 + 24148*ep*mtt^9*mWW^5*s^2*t^2 + 84910*ep^2*mtt^9*mWW^5*s^2*t^2 + 122216*ep^3*mtt^9*mWW^5*s^2*t^2 + 59840*ep^4*mtt^9*mWW^5*s^2*t^2 - 4738*mtt^8*mWW^6*s^2*t^2 - 58258*ep*mtt^8*mWW^6*s^2*t^2 - 250680*ep^2*mtt^8*mWW^6*s^2*t^2 - 441692*ep^3*mtt^8*mWW^6*s^2*t^2 - 271472*ep^4*mtt^8*mWW^6*s^2*t^2 + 3490*mtt^7*mWW^7*s^2*t^2 + 48572*ep*mtt^7*mWW^7*s^2*t^2 + 229270*ep^2*mtt^7*mWW^7*s^2*t^2 + 434552*ep^3*mtt^7*mWW^7*s^2*t^2 + 285056*ep^4*mtt^7*mWW^7*s^2*t^2 + 42*mtt^6*mWW^8*s^2*t^2 - 5178*ep*mtt^6*mWW^8*s^2*t^2 - 42504*ep^2*mtt^6*mWW^8*s^2*t^2 - 104884*ep^3*mtt^6*mWW^8*s^2*t^2 - 81616*ep^4*mtt^6*mWW^8*s^2*t^2 - 1334*mtt^5*mWW^9*s^2*t^2 - 13732*ep*mtt^5*mWW^9*s^2*t^2 - 50118*ep^2*mtt^5*mWW^9*s^2*t^2 - 76552*ep^3*mtt^5*mWW^9*s^2*t^2 - 41664*ep^4*mtt^5*mWW^9*s^2*t^2 + 482*mtt^4*mWW^10*s^2*t^2 + 5498*ep*mtt^4*mWW^10*s^2*t^2 + 22568*ep^2*mtt^4*mWW^10*s^2*t^2 + 39500*ep^3*mtt^4*mWW^10*s^2*t^2 + 25392*ep^4*mtt^4*mWW^10*s^2*t^2 + 66*mtt^3*mWW^11*s^2*t^2 + 596*ep*mtt^3*mWW^11*s^2*t^2 + 1718*ep^2*mtt^3*mWW^11*s^2*t^2 + 1472*ep^3*mtt^3*mWW^11*s^2*t^2 - 352*ep^4*mtt^3*mWW^11*s^2*t^2 - 42*mtt^2*mWW^12*s^2*t^2 - 422*ep*mtt^2*mWW^12*s^2*t^2 - 1492*ep^2*mtt^2*mWW^12*s^2*t^2 - 2168*ep^3*mtt^2*mWW^12*s^2*t^2 - 1056*ep^4*mtt^2*mWW^12*s^2*t^2 - 84*mtt^10*mWW^3*s^3*t^2 + 1792*ep*mtt^10*mWW^3*s^3*t^2 + 17164*ep^2*mtt^10*mWW^3*s^3*t^2 + 42728*ep^3*mtt^10*mWW^3*s^3*t^2 + 32480*ep^4*mtt^10*mWW^3*s^3*t^2 + 1290*mtt^9*mWW^4*s^3*t^2 + 6932*ep*mtt^9*mWW^4*s^3*t^2 - 530*ep^2*mtt^9*mWW^4*s^3*t^2 - 42380*ep^3*mtt^9*mWW^4*s^3*t^2 - 47632*ep^4*mtt^9*mWW^4*s^3*t^2 - 3298*mtt^8*mWW^5*s^3*t^2 - 35336*ep*mtt^8*mWW^5*s^3*t^2 - 131846*ep^2*mtt^8*mWW^5*s^3*t^2 - 199832*ep^3*mtt^8*mWW^5*s^3*t^2 - 102808*ep^4*mtt^8*mWW^5*s^3*t^2 + 958*mtt^7*mWW^6*s^3*t^2 + 24502*ep*mtt^7*mWW^6*s^3*t^2 + 141014*ep^2*mtt^7*mWW^6*s^3*t^2 + 282582*ep^3*mtt^7*mWW^6*s^3*t^2 + 182584*ep^4*mtt^7*mWW^6*s^3*t^2 + 6270*mtt^6*mWW^7*s^3*t^2 + 53638*ep*mtt^6*mWW^7*s^3*t^2 + 162304*ep^2*mtt^6*mWW^7*s^3*t^2 + 216860*ep^3*mtt^6*mWW^7*s^3*t^2 + 112760*ep^4*mtt^6*mWW^7*s^3*t^2 - 9026*mtt^5*mWW^8*s^3*t^2 - 94348*ep*mtt^5*mWW^8*s^3*t^2 - 358876*ep^2*mtt^5*mWW^8*s^3*t^2 - 596066*ep^3*mtt^5*mWW^8*s^3*t^2 - 367056*ep^4*mtt^5*mWW^8*s^3*t^2 + 4538*mtt^4*mWW^9*s^3*t^2 + 49720*ep*mtt^4*mWW^9*s^3*t^2 + 198002*ep^2*mtt^4*mWW^9*s^3*t^2 + 347756*ep^3*mtt^4*mWW^9*s^3*t^2 + 229232*ep^4*mtt^4*mWW^9*s^3*t^2 - 366*mtt^3*mWW^10*s^3*t^2 - 3546*ep*mtt^3*mWW^10*s^3*t^2 - 13394*ep^2*mtt^3*mWW^10*s^3*t^2 - 29502*ep^3*mtt^3*mWW^10*s^3*t^2 - 28456*ep^4*mtt^3*mWW^10*s^3*t^2 - 354*mtt^2*mWW^11*s^3*t^2 - 4098*ep*mtt^2*mWW^11*s^3*t^2 - 16536*ep^2*mtt^2*mWW^11*s^3*t^2 - 26276*ep^3*mtt^2*mWW^11*s^3*t^2 - 13352*ep^4*mtt^2*mWW^11*s^3*t^2 + 72*mtt*mWW^12*s^3*t^2 + 732*ep*mtt*mWW^12*s^3*t^2 + 2602*ep^2*mtt*mWW^12*s^3*t^2 + 3926*ep^3*mtt*mWW^12*s^3*t^2 + 2128*ep^4*mtt*mWW^12*s^3*t^2 + 12*ep*mWW^13*s^3*t^2 + 96*ep^2*mWW^13*s^3*t^2 + 204*ep^3*mWW^13*s^3*t^2 + 120*ep^4*mWW^13*s^3*t^2 + 420*mtt^9*mWW^3*s^4*t^2 + 1120*ep*mtt^9*mWW^3*s^4*t^2 - 8540*ep^2*mtt^9*mWW^3*s^4*t^2 - 32200*ep^3*mtt^9*mWW^3*s^4*t^2 - 28000*ep^4*mtt^9*mWW^3*s^4*t^2 - 1188*mtt^8*mWW^4*s^4*t^2 - 4312*ep*mtt^8*mWW^4*s^4*t^2 + 15464*ep^2*mtt^8*mWW^4*s^4*t^2 + 73380*ep^3*mtt^8*mWW^4*s^4*t^2 + 69216*ep^4*mtt^8*mWW^4*s^4*t^2 - 2670*mtt^7*mWW^5*s^4*t^2 - 32124*ep*mtt^7*mWW^5*s^4*t^2 - 142738*ep^2*mtt^7*mWW^5*s^4*t^2 - 271500*ep^3*mtt^7*mWW^5*s^4*t^2 - 186440*ep^4*mtt^7*mWW^5*s^4*t^2 + 14650*mtt^6*mWW^6*s^4*t^2 + 155580*ep*mtt^6*mWW^6*s^4*t^2 + 614130*ep^2*mtt^6*mWW^6*s^4*t^2 + 1052120*ep^3*mtt^6*mWW^6*s^4*t^2 + 658528*ep^4*mtt^6*mWW^6*s^4*t^2 - 22838*mtt^5*mWW^7*s^4*t^2 - 251910*ep*mtt^5*mWW^7*s^4*t^2 - 1026780*ep^2*mtt^5*mWW^7*s^4*t^2 - 1805888*ep^3*mtt^5*mWW^7*s^4*t^2 - 1153872*ep^4*mtt^5*mWW^7*s^4*t^2 + 16042*mtt^4*mWW^8*s^4*t^2 + 181604*ep*mtt^4*mWW^8*s^4*t^2 + 758370*ep^2*mtt^4*mWW^8*s^4*t^2 + 1378124*ep^3*mtt^4*mWW^8*s^4*t^2 + 917304*ep^4*mtt^4*mWW^8*s^4*t^2 - 4330*mtt^3*mWW^9*s^4*t^2 - 47372*ep*mtt^3*mWW^9*s^4*t^2 - 196218*ep^2*mtt^3*mWW^9*s^4*t^2 - 378340*ep^3*mtt^3*mWW^9*s^4*t^2 - 280616*ep^4*mtt^3*mWW^9*s^4*t^2 - 418*mtt^2*mWW^10*s^4*t^2 - 6720*ep*mtt^2*mWW^10*s^4*t^2 - 31186*ep^2*mtt^2*mWW^10*s^4*t^2 - 44232*ep^3*mtt^2*mWW^10*s^4*t^2 - 11056*ep^4*mtt^2*mWW^10*s^4*t^2 + 362*mtt*mWW^11*s^4*t^2 + 4494*ep*mtt*mWW^11*s^4*t^2 + 18980*ep^2*mtt*mWW^11*s^4*t^2 + 30968*ep^3*mtt*mWW^11*s^4*t^2 + 16288*ep^4*mtt*mWW^11*s^4*t^2 - 30*mWW^12*s^4*t^2 - 360*ep*mWW^12*s^4*t^2 - 1482*ep^2*mWW^12*s^4*t^2 - 2432*ep^3*mWW^12*s^4*t^2 - 1352*ep^4*mWW^12*s^4*t^2 - 588*mtt^8*mWW^3*s^5*t^2 - 3584*ep*mtt^8*mWW^3*s^5*t^2 - 3500*ep^2*mtt^8*mWW^3*s^5*t^2 + 8792*ep^3*mtt^8*mWW^3*s^5*t^2 + 12320*ep^4*mtt^8*mWW^3*s^5*t^2 - 558*mtt^7*mWW^4*s^5*t^2 - 13876*ep*mtt^7*mWW^4*s^5*t^2 - 78834*ep^2*mtt^7*mWW^4*s^5*t^2 - 163996*ep^3*mtt^7*mWW^4*s^5*t^2 - 114656*ep^4*mtt^7*mWW^4*s^5*t^2 + 10446*mtt^6*mWW^5*s^5*t^2 + 123388*ep*mtt^6*mWW^5*s^5*t^2 + 520510*ep^2*mtt^6*mWW^5*s^5*t^2 + 919336*ep^3*mtt^6*mWW^5*s^5*t^2 + 578080*ep^4*mtt^6*mWW^5*s^5*t^2 - 24374*mtt^5*mWW^6*s^5*t^2 - 282484*ep*mtt^5*mWW^6*s^5*t^2 - 1201498*ep^2*mtt^5*mWW^6*s^5*t^2 - 2156772*ep^3*mtt^5*mWW^6*s^5*t^2 - 1378888*ep^4*mtt^5*mWW^6*s^5*t^2 + 24626*mtt^4*mWW^7*s^5*t^2 + 291108*ep*mtt^4*mWW^7*s^5*t^2 + 1274472*ep^2*mtt^4*mWW^7*s^5*t^2 + 2368306*ep^3*mtt^4*mWW^7*s^5*t^2 + 1571024*ep^4*mtt^4*mWW^7*s^5*t^2 - 11292*mtt^3*mWW^8*s^5*t^2 - 133006*ep*mtt^3*mWW^8*s^5*t^2 - 591758*ep^2*mtt^3*mWW^8*s^5*t^2 - 1148476*ep^3*mtt^3*mWW^8*s^5*t^2 - 809496*ep^4*mtt^3*mWW^8*s^5*t^2 + 1328*mtt^2*mWW^9*s^5*t^2 + 12238*ep*mtt^2*mWW^9*s^5*t^2 + 52454*ep^2*mtt^2*mWW^9*s^5*t^2 + 129164*ep^3*mtt^2*mWW^9*s^5*t^2 + 123320*ep^4*mtt^2*mWW^9*s^5*t^2 + 520*mtt*mWW^10*s^5*t^2 + 7654*ep*mtt*mWW^10*s^5*t^2 + 34490*ep^2*mtt*mWW^10*s^5*t^2 + 54268*ep^3*mtt*mWW^10*s^5*t^2 + 24032*ep^4*mtt*mWW^10*s^5*t^2 - 108*mWW^11*s^5*t^2 - 1438*ep*mWW^11*s^5*t^2 - 6336*ep^2*mWW^11*s^5*t^2 - 10622*ep^3*mWW^11*s^5*t^2 - 5736*ep^4*mWW^11*s^5*t^2 + 420*mtt^7*mWW^3*s^6*t^2 + 3136*ep*mtt^7*mWW^3*s^6*t^2 + 6916*ep^2*mtt^7*mWW^3*s^6*t^2 + 4088*ep^3*mtt^7*mWW^3*s^6*t^2 - 1120*ep^4*mtt^7*mWW^3*s^6*t^2 + 1752*mtt^6*mWW^4*s^6*t^2 + 24104*ep*mtt^6*mWW^4*s^6*t^2 + 102556*ep^2*mtt^6*mWW^4*s^6*t^2 + 175876*ep^3*mtt^6*mWW^4*s^6*t^2 + 106352*ep^4*mtt^6*mWW^4*s^6*t^2 - 10486*mtt^5*mWW^5*s^6*t^2 - 125300*ep*mtt^5*mWW^5*s^6*t^2 - 527702*ep^2*mtt^5*mWW^5*s^6*t^2 - 921600*ep^3*mtt^5*mWW^5*s^6*t^2 - 568592*ep^4*mtt^5*mWW^5*s^6*t^2 + 17250*mtt^4*mWW^6*s^6*t^2 + 209778*ep*mtt^4*mWW^6*s^6*t^2 + 933988*ep^2*mtt^4*mWW^6*s^6*t^2 + 1729448*ep^3*mtt^4*mWW^6*s^6*t^2 + 1124680*ep^4*mtt^4*mWW^6*s^6*t^2 - 12366*mtt^3*mWW^7*s^6*t^2 - 153574*ep*mtt^3*mWW^7*s^6*t^2 - 714272*ep^2*mtt^3*mWW^7*s^6*t^2 - 1393128*ep^3*mtt^3*mWW^7*s^6*t^2 - 955592*ep^4*mtt^3*mWW^7*s^6*t^2 + 3518*mtt^2*mWW^8*s^6*t^2 + 41406*ep*mtt^2*mWW^8*s^6*t^2 + 197020*ep^2*mtt^2*mWW^8*s^6*t^2 + 415384*ep^3*mtt^2*mWW^8*s^6*t^2 + 314440*ep^4*mtt^2*mWW^8*s^6*t^2 + 40*mtt*mWW^9*s^6*t^2 + 2386*ep*mtt*mWW^9*s^6*t^2 + 10218*ep^2*mtt*mWW^9*s^6*t^2 + 4288*ep^3*mtt*mWW^9*s^6*t^2 - 12872*ep^4*mtt*mWW^9*s^6*t^2 - 128*mWW^10*s^6*t^2 - 1808*ep*mWW^10*s^6*t^2 - 7940*ep^2*mWW^10*s^6*t^2 - 12692*ep^3*mWW^10*s^6*t^2 - 6144*ep^4*mWW^10*s^6*t^2 - 156*mtt^6*mWW^3*s^7*t^2 - 1280*ep*mtt^6*mWW^3*s^7*t^2 - 3452*ep^2*mtt^6*mWW^3*s^7*t^2 - 3592*ep^3*mtt^6*mWW^3*s^7*t^2 - 1120*ep^4*mtt^6*mWW^3*s^7*t^2 - 1242*mtt^5*mWW^4*s^7*t^2 - 15556*ep*mtt^5*mWW^4*s^7*t^2 - 57646*ep^2*mtt^5*mWW^4*s^7*t^2 - 84564*ep^3*mtt^5*mWW^4*s^7*t^2 - 43152*ep^4*mtt^5*mWW^4*s^7*t^2 + 4914*mtt^4*mWW^5*s^7*t^2 + 59328*ep*mtt^4*mWW^5*s^7*t^2 + 249806*ep^2*mtt^4*mWW^5*s^7*t^2 + 432632*ep^3*mtt^4*mWW^5*s^7*t^2 + 262440*ep^4*mtt^4*mWW^5*s^7*t^2 - 6006*mtt^3*mWW^6*s^7*t^2 - 76310*ep*mtt^3*mWW^6*s^7*t^2 - 357342*ep^2*mtt^3*mWW^6*s^7*t^2 - 686302*ep^3*mtt^3*mWW^6*s^7*t^2 - 455616*ep^4*mtt^3*mWW^6*s^7*t^2 + 2982*mtt^2*mWW^7*s^7*t^2 + 38262*ep*mtt^2*mWW^7*s^7*t^2 + 190374*ep^2*mtt^2*mWW^7*s^7*t^2 + 392686*ep^3*mtt^2*mWW^7*s^7*t^2 + 279496*ep^4*mtt^2*mWW^7*s^7*t^2 - 456*mtt*mWW^8*s^7*t^2 - 4790*ep*mtt*mWW^8*s^7*t^2 - 25332*ep^2*mtt*mWW^8*s^7*t^2 - 61318*ep^3*mtt*mWW^8*s^7*t^2 - 51312*ep^4*mtt*mWW^8*s^7*t^2 - 36*mWW^9*s^7*t^2 - 582*ep*mWW^9*s^7*t^2 - 2104*ep^2*mWW^9*s^7*t^2 - 1798*ep^3*mWW^9*s^7*t^2 + 624*ep^4*mWW^9*s^7*t^2 + 24*mtt^5*mWW^3*s^8*t^2 + 208*ep*mtt^5*mWW^3*s^8*t^2 + 616*ep^2*mtt^5*mWW^3*s^8*t^2 + 752*ep^3*mtt^5*mWW^3*s^8*t^2 + 320*ep^4*mtt^5*mWW^3*s^8*t^2 + 360*mtt^4*mWW^4*s^8*t^2 + 4328*ep*mtt^4*mWW^4*s^8*t^2 + 13020*ep^2*mtt^4*mWW^4*s^8*t^2 + 12740*ep^3*mtt^4*mWW^4*s^8*t^2 + 2272*ep^4*mtt^4*mWW^4*s^8*t^2 - 1062*mtt^3*mWW^5*s^8*t^2 - 12788*ep*mtt^3*mWW^5*s^8*t^2 - 53738*ep^2*mtt^3*mWW^5*s^8*t^2 - 92340*ep^3*mtt^3*mWW^5*s^8*t^2 - 54792*ep^4*mtt^3*mWW^5*s^8*t^2 + 978*mtt^2*mWW^6*s^8*t^2 + 13028*ep*mtt^2*mWW^6*s^8*t^2 + 65662*ep^2*mtt^2*mWW^6*s^8*t^2 + 133028*ep^3*mtt^2*mWW^6*s^8*t^2 + 90888*ep^4*mtt^2*mWW^6*s^8*t^2 - 330*mtt*mWW^7*s^8*t^2 - 4196*ep*mtt*mWW^7*s^8*t^2 - 22614*ep^2*mtt*mWW^7*s^8*t^2 - 49636*ep^3*mtt*mWW^7*s^8*t^2 - 36504*ep^4*mtt*mWW^7*s^8*t^2 + 30*mWW^8*s^8*t^2 + 380*ep*mWW^8*s^8*t^2 + 2254*ep^2*mWW^8*s^8*t^2 + 5376*ep^3*mWW^8*s^8*t^2 + 4216*ep^4*mWW^8*s^8*t^2 - 32*mtt^3*mWW^4*s^9*t^2 - 368*ep*mtt^3*mWW^4*s^9*t^2 - 424*ep^2*mtt^3*mWW^4*s^9*t^2 + 1400*ep^3*mtt^3*mWW^4*s^9*t^2 + 2064*ep^4*mtt^3*mWW^4*s^9*t^2 + 80*mtt^2*mWW^5*s^9*t^2 + 900*ep*mtt^2*mWW^5*s^9*t^2 + 3784*ep^2*mtt^2*mWW^5*s^9*t^2 + 6588*ep^3*mtt^2*mWW^5*s^9*t^2 + 3840*ep^4*mtt^2*mWW^5*s^9*t^2 - 64*mtt*mWW^6*s^9*t^2 - 912*ep*mtt*mWW^6*s^9*t^2 - 5176*ep^2*mtt*mWW^6*s^9*t^2 - 11256*ep^3*mtt*mWW^6*s^9*t^2 - 7936*ep^4*mtt*mWW^6*s^9*t^2 + 16*mWW^7*s^9*t^2 + 220*ep*mWW^7*s^9*t^2 + 1176*ep^2*mWW^7*s^9*t^2 + 2468*ep^3*mWW^7*s^9*t^2 + 1712*ep^4*mWW^7*s^9*t^2 - 12*mtt^13*mWW^2*t^3 - 104*ep*mtt^13*mWW^2*t^3 - 308*ep^2*mtt^13*mWW^2*t^3 - 376*ep^3*mtt^13*mWW^2*t^3 - 160*ep^4*mtt^13*mWW^2*t^3 + 204*mtt^12*mWW^3*t^3 + 2464*ep*mtt^12*mWW^3*t^3 + 10532*ep^2*mtt^12*mWW^3*t^3 + 18688*ep^3*mtt^12*mWW^3*t^3 + 11712*ep^4*mtt^12*mWW^3*t^3 - 908*mtt^11*mWW^4*t^3 - 11516*ep*mtt^11*mWW^4*t^3 - 51176*ep^2*mtt^11*mWW^4*t^3 - 93600*ep^3*mtt^11*mWW^4*t^3 - 60160*ep^4*mtt^11*mWW^4*t^3 + 1868*mtt^10*mWW^5*t^3 + 23864*ep*mtt^10*mWW^5*t^3 + 106996*ep^2*mtt^10*mWW^5*t^3 + 197984*ep^3*mtt^10*mWW^5*t^3 + 129088*ep^4*mtt^10*mWW^5*t^3 - 2020*mtt^9*mWW^6*t^3 - 25604*ep*mtt^9*mWW^6*t^3 - 114880*ep^2*mtt^9*mWW^6*t^3 - 214768*ep^3*mtt^9*mWW^6*t^3 - 142528*ep^4*mtt^9*mWW^6*t^3 + 1092*mtt^8*mWW^7*t^3 + 13680*ep*mtt^8*mWW^7*t^3 + 61708*ep^2*mtt^8*mWW^7*t^3 + 118208*ep^3*mtt^8*mWW^7*t^3 + 81472*ep^4*mtt^8*mWW^7*t^3 - 164*mtt^7*mWW^8*t^3 - 2148*ep*mtt^7*mWW^8*t^3 - 10712*ep^2*mtt^7*mWW^8*t^3 - 23776*ep^3*mtt^7*mWW^8*t^3 - 19200*ep^4*mtt^7*mWW^8*t^3 - 92*mtt^6*mWW^9*t^3 - 968*ep*mtt^6*mWW^9*t^3 - 3364*ep^2*mtt^6*mWW^9*t^3 - 4128*ep^3*mtt^6*mWW^9*t^3 - 1088*ep^4*mtt^6*mWW^9*t^3 + 32*mtt^5*mWW^10*t^3 + 332*ep*mtt^5*mWW^10*t^3 + 1204*ep^2*mtt^5*mWW^10*t^3 + 1768*ep^3*mtt^5*mWW^10*t^3 + 864*ep^4*mtt^5*mWW^10*t^3 + 72*mtt^12*mWW^2*s*t^3 + 552*ep*mtt^12*mWW^2*s*t^3 + 1296*ep^2*mtt^12*mWW^2*s*t^3 + 960*ep^3*mtt^12*mWW^2*s*t^3 - 1154*mtt^11*mWW^3*s*t^3 - 14336*ep*mtt^11*mWW^3*s*t^3 - 62446*ep^2*mtt^11*mWW^3*s*t^3 - 111840*ep^3*mtt^11*mWW^3*s*t^3 - 70304*ep^4*mtt^11*mWW^3*s*t^3 + 4086*mtt^10*mWW^4*s*t^3 + 55208*ep*mtt^10*mWW^4*s*t^3 + 255682*ep^2*mtt^10*mWW^4*s*t^3 + 478912*ep^3*mtt^10*mWW^4*s*t^3 + 312032*ep^4*mtt^10*mWW^4*s*t^3 - 5362*mtt^9*mWW^5*s*t^3 - 77804*ep*mtt^9*mWW^5*s*t^3 - 378824*ep^2*mtt^9*mWW^5*s*t^3 - 738162*ep^3*mtt^9*mWW^5*s*t^3 - 498248*ep^4*mtt^9*mWW^5*s*t^3 + 882*mtt^8*mWW^6*s*t^3 + 23868*ep*mtt^8*mWW^6*s*t^3 + 152206*ep^2*mtt^8*mWW^6*s*t^3 + 350536*ep^3*mtt^8*mWW^6*s*t^3 + 268608*ep^4*mtt^8*mWW^6*s*t^3 + 4638*mtt^7*mWW^7*s*t^3 + 48384*ep*mtt^7*mWW^7*s*t^3 + 175944*ep^2*mtt^7*mWW^7*s*t^3 + 258054*ep^3*mtt^7*mWW^7*s*t^3 + 126360*ep^4*mtt^7*mWW^7*s*t^3 - 4566*mtt^6*mWW^8*s*t^3 - 51936*ep*mtt^6*mWW^8*s*t^3 - 209874*ep^2*mtt^6*mWW^8*s*t^3 - 353312*ep^3*mtt^6*mWW^8*s*t^3 - 210272*ep^4*mtt^6*mWW^8*s*t^3 + 1394*mtt^5*mWW^9*s*t^3 + 16052*ep*mtt^5*mWW^9*s*t^3 + 66768*ep^2*mtt^5*mWW^9*s*t^3 + 118490*ep^3*mtt^5*mWW^9*s*t^3 + 76136*ep^4*mtt^5*mWW^9*s*t^3 + 102*mtt^4*mWW^10*s*t^3 + 916*ep*mtt^4*mWW^10*s*t^3 + 2354*ep^2*mtt^4*mWW^10*s*t^3 + 728*ep^3*mtt^4*mWW^10*s*t^3 - 2240*ep^4*mtt^4*mWW^10*s*t^3 - 92*mtt^3*mWW^11*s*t^3 - 904*ep*mtt^3*mWW^11*s*t^3 - 3106*ep^2*mtt^3*mWW^11*s*t^3 - 4366*ep^3*mtt^3*mWW^11*s*t^3 - 2072*ep^4*mtt^3*mWW^11*s*t^3 - 144*mtt^11*mWW^2*s^2*t^3 - 672*ep*mtt^11*mWW^2*s^2*t^3 + 720*ep^2*mtt^11*mWW^2*s^2*t^3 + 5856*ep^3*mtt^11*mWW^2*s^2*t^3 + 5760*ep^4*mtt^11*mWW^2*s^2*t^3 + 1978*mtt^10*mWW^3*s^2*t^3 + 27008*ep*mtt^10*mWW^3*s^2*t^3 + 124886*ep^2*mtt^10*mWW^3*s^2*t^3 + 230800*ep^3*mtt^10*mWW^3*s^2*t^3 + 147168*ep^4*mtt^10*mWW^3*s^2*t^3 - 3886*mtt^9*mWW^4*s^2*t^3 - 73082*ep*mtt^9*mWW^4*s^2*t^3 - 398250*ep^2*mtt^9*mWW^4*s^2*t^3 - 810582*ep^3*mtt^9*mWW^4*s^2*t^3 - 552760*ep^4*mtt^9*mWW^4*s^2*t^3 - 3510*mtt^8*mWW^5*s^2*t^3 + 9006*ep*mtt^8*mWW^5*s^2*t^3 + 213808*ep^2*mtt^8*mWW^5*s^2*t^3 + 609992*ep^3*mtt^8*mWW^5*s^2*t^3 + 493984*ep^4*mtt^8*mWW^5*s^2*t^3 + 17578*mtt^7*mWW^6*s^2*t^3 + 168995*ep*mtt^7*mWW^6*s^2*t^3 + 567372*ep^2*mtt^7*mWW^6*s^2*t^3 + 783451*ep^3*mtt^7*mWW^6*s^2*t^3 + 371564*ep^4*mtt^7*mWW^6*s^2*t^3 - 18240*mtt^6*mWW^7*s^2*t^3 - 207704*ep*mtt^6*mWW^7*s^2*t^3 - 837672*ep^2*mtt^6*mWW^7*s^2*t^3 - 1402048*ep^3*mtt^6*mWW^7*s^2*t^3 - 829056*ep^4*mtt^6*mWW^7*s^2*t^3 + 4832*mtt^5*mWW^8*s^2*t^3 + 63861*ep*mtt^5*mWW^8*s^2*t^3 + 290224*ep^2*mtt^5*mWW^8*s^2*t^3 + 534919*ep^3*mtt^5*mWW^8*s^2*t^3 + 346204*ep^4*mtt^5*mWW^8*s^2*t^3 + 3154*mtt^4*mWW^9*s^2*t^3 + 31630*ep*mtt^4*mWW^9*s^2*t^3 + 112712*ep^2*mtt^4*mWW^9*s^2*t^3 + 168768*ep^3*mtt^4*mWW^9*s^2*t^3 + 88576*ep^4*mtt^4*mWW^9*s^2*t^3 - 1934*mtt^3*mWW^10*s^2*t^3 - 20819*ep*mtt^3*mWW^10*s^2*t^3 - 80604*ep^2*mtt^3*mWW^10*s^2*t^3 - 132959*ep^3*mtt^3*mWW^10*s^2*t^3 - 79484*ep^4*mtt^3*mWW^10*s^2*t^3 + 106*mtt^2*mWW^11*s^2*t^3 + 1116*ep*mtt^2*mWW^11*s^2*t^3 + 4474*ep^2*mtt^2*mWW^11*s^2*t^3 + 8424*ep^3*mtt^2*mWW^11*s^2*t^3 + 6400*ep^4*mtt^2*mWW^11*s^2*t^3 + 66*mtt*mWW^12*s^2*t^3 + 661*ep*mtt*mWW^12*s^2*t^3 + 2330*ep^2*mtt*mWW^12*s^2*t^3 + 3379*ep^3*mtt*mWW^12*s^2*t^3 + 1644*ep^4*mtt*mWW^12*s^2*t^3 - 2016*ep*mtt^10*mWW^2*s^3*t^3 - 15456*ep^2*mtt^10*mWW^2*s^3*t^3 - 36288*ep^3*mtt^10*mWW^2*s^3*t^3 - 26880*ep^4*mtt^10*mWW^2*s^3*t^3 + 994*mtt^9*mWW^3*s^3*t^3 + 1708*ep*mtt^9*mWW^3*s^3*t^3 - 24606*ep^2*mtt^9*mWW^3*s^3*t^3 - 76784*ep^3*mtt^9*mWW^3*s^3*t^3 - 58592*ep^4*mtt^9*mWW^3*s^3*t^3 - 11154*mtt^8*mWW^4*s^3*t^3 - 72886*ep*mtt^8*mWW^4*s^3*t^3 - 111702*ep^2*mtt^8*mWW^4*s^3*t^3 + 37550*ep^3*mtt^8*mWW^4*s^3*t^3 + 119752*ep^4*mtt^8*mWW^4*s^3*t^3 + 33218*mtt^7*mWW^5*s^3*t^3 + 300300*ep*mtt^7*mWW^5*s^3*t^3 + 950378*ep^2*mtt^7*mWW^5*s^3*t^3 + 1271512*ep^3*mtt^7*mWW^5*s^3*t^3 + 613992*ep^4*mtt^7*mWW^5*s^3*t^3 - 38850*mtt^6*mWW^6*s^3*t^3 - 409353*ep*mtt^6*mWW^6*s^3*t^3 - 1543724*ep^2*mtt^6*mWW^6*s^3*t^3 - 2469597*ep^3*mtt^6*mWW^6*s^3*t^3 - 1425700*ep^4*mtt^6*mWW^6*s^3*t^3 + 10834*mtt^5*mWW^7*s^3*t^3 + 136839*ep*mtt^5*mWW^7*s^3*t^3 + 595390*ep^2*mtt^5*mWW^7*s^3*t^3 + 1068849*ep^3*mtt^5*mWW^7*s^3*t^3 + 685612*ep^4*mtt^5*mWW^7*s^3*t^3 + 14962*mtt^4*mWW^8*s^3*t^3 + 157232*ep*mtt^4*mWW^8*s^3*t^3 + 599044*ep^2*mtt^4*mWW^8*s^3*t^3 + 963682*ep^3*mtt^4*mWW^8*s^3*t^3 + 547288*ep^4*mtt^4*mWW^8*s^3*t^3 - 13202*mtt^3*mWW^9*s^3*t^3 - 147802*ep*mtt^3*mWW^9*s^3*t^3 - 595078*ep^2*mtt^3*mWW^9*s^3*t^3 - 1011218*ep^3*mtt^3*mWW^9*s^3*t^3 - 614544*ep^4*mtt^3*mWW^9*s^3*t^3 + 3194*mtt^2*mWW^10*s^3*t^3 + 35547*ep*mtt^2*mWW^10*s^3*t^3 + 143000*ep^2*mtt^2*mWW^10*s^3*t^3 + 248515*ep^3*mtt^2*mWW^10*s^3*t^3 + 159324*ep^4*mtt^2*mWW^10*s^3*t^3 + 60*mtt*mWW^11*s^3*t^3 + 1083*ep*mtt*mWW^11*s^3*t^3 + 5436*ep^2*mtt*mWW^11*s^3*t^3 + 8185*ep^3*mtt*mWW^11*s^3*t^3 + 2140*ep^4*mtt*mWW^11*s^3*t^3 - 56*mWW^12*s^3*t^3 - 652*ep*mWW^12*s^3*t^3 - 2682*ep^2*mWW^12*s^3*t^3 - 4406*ep^3*mWW^12*s^3*t^3 - 2392*ep^4*mWW^12*s^3*t^3 + 504*mtt^9*mWW^2*s^4*t^3 + 8400*ep*mtt^9*mWW^2*s^4*t^3 + 43848*ep^2*mtt^9*mWW^2*s^4*t^3 + 88368*ep^3*mtt^9*mWW^2*s^4*t^3 + 60480*ep^4*mtt^9*mWW^2*s^4*t^3 - 8582*mtt^8*mWW^3*s^4*t^3 - 85112*ep*mtt^8*mWW^3*s^4*t^3 - 304674*ep^2*mtt^8*mWW^3*s^4*t^3 - 475968*ep^3*mtt^8*mWW^3*s^4*t^3 - 275904*ep^4*mtt^8*mWW^3*s^4*t^3 + 34638*mtt^7*mWW^4*s^4*t^3 + 335112*ep*mtt^7*mWW^4*s^4*t^3 + 1170494*ep^2*mtt^7*mWW^4*s^4*t^3 + 1772844*ep^3*mtt^7*mWW^4*s^4*t^3 + 991600*ep^4*mtt^7*mWW^4*s^4*t^3 - 55926*mtt^6*mWW^5*s^4*t^3 - 572100*ep*mtt^6*mWW^5*s^4*t^3 - 2130014*ep^2*mtt^6*mWW^5*s^4*t^3 - 3419200*ep^3*mtt^6*mWW^5*s^4*t^3 - 2007392*ep^4*mtt^6*mWW^5*s^4*t^3 + 30306*mtt^5*mWW^6*s^4*t^3 + 334249*ep*mtt^5*mWW^6*s^4*t^3 + 1340996*ep^2*mtt^5*mWW^6*s^4*t^3 + 2321797*ep^3*mtt^5*mWW^6*s^4*t^3 + 1474308*ep^4*mtt^5*mWW^6*s^4*t^3 + 18380*mtt^4*mWW^7*s^4*t^3 + 199522*ep*mtt^4*mWW^7*s^4*t^3 + 780956*ep^2*mtt^4*mWW^7*s^4*t^3 + 1234954*ep^3*mtt^4*mWW^7*s^4*t^3 + 651184*ep^4*mtt^4*mWW^7*s^4*t^3 - 31136*mtt^3*mWW^8*s^4*t^3 - 359142*ep*mtt^3*mWW^8*s^4*t^3 - 1486582*ep^2*mtt^3*mWW^8*s^4*t^3 - 2542500*ep^3*mtt^3*mWW^8*s^4*t^3 - 1520976*ep^4*mtt^3*mWW^8*s^4*t^3 + 13688*mtt^2*mWW^9*s^4*t^3 + 160380*ep*mtt^2*mWW^9*s^4*t^3 + 672650*ep^2*mtt^2*mWW^9*s^4*t^3 + 1173754*ep^3*mtt^2*mWW^9*s^4*t^3 + 725880*ep^4*mtt^2*mWW^9*s^4*t^3 - 1808*mtt*mWW^10*s^4*t^3 - 20523*ep*mtt*mWW^10*s^4*t^3 - 84444*ep^2*mtt*mWW^10*s^4*t^3 - 149261*ep^3*mtt*mWW^10*s^4*t^3 - 97380*ep^4*mtt*mWW^10*s^4*t^3 - 64*mWW^11*s^4*t^3 - 786*ep*mWW^11*s^4*t^3 - 3230*ep^2*mWW^11*s^4*t^3 - 4788*ep^3*mWW^11*s^4*t^3 - 1800*ep^4*mWW^11*s^4*t^3 - 1008*mtt^8*mWW^2*s^5*t^3 - 13776*ep*mtt^8*mWW^2*s^5*t^3 - 64512*ep^2*mtt^8*mWW^2*s^5*t^3 - 122304*ep^3*mtt^8*mWW^2*s^5*t^3 - 80640*ep^4*mtt^8*mWW^2*s^5*t^3 + 13846*mtt^7*mWW^3*s^5*t^3 + 147716*ep*mtt^7*mWW^3*s^5*t^3 + 565638*ep^2*mtt^7*mWW^3*s^5*t^3 + 927712*ep^3*mtt^7*mWW^3*s^5*t^3 + 553088*ep^4*mtt^7*mWW^3*s^5*t^3 - 41482*mtt^6*mWW^4*s^5*t^3 - 437656*ep*mtt^6*mWW^4*s^5*t^3 - 1685306*ep^2*mtt^6*mWW^4*s^5*t^3 - 2781516*ep^3*mtt^6*mWW^4*s^5*t^3 - 1665520*ep^4*mtt^6*mWW^4*s^5*t^3 + 44782*mtt^5*mWW^5*s^5*t^3 + 491576*ep*mtt^5*mWW^5*s^5*t^3 + 2000956*ep^2*mtt^5*mWW^5*s^5*t^3 + 3492406*ep^3*mtt^5*mWW^5*s^5*t^3 + 2204824*ep^4*mtt^5*mWW^5*s^5*t^3 - 3770*mtt^4*mWW^6*s^5*t^3 - 47907*ep*mtt^4*mWW^6*s^5*t^3 - 261544*ep^2*mtt^4*mWW^6*s^5*t^3 - 650043*ep^3*mtt^4*mWW^6*s^5*t^3 - 571236*ep^4*mtt^4*mWW^6*s^5*t^3 - 29160*mtt^3*mWW^7*s^5*t^3 - 343737*ep*mtt^3*mWW^7*s^5*t^3 - 1431202*ep^2*mtt^3*mWW^7*s^5*t^3 - 2390121*ep^3*mtt^3*mWW^7*s^5*t^3 - 1353428*ep^4*mtt^3*mWW^7*s^5*t^3 + 22256*mtt^2*mWW^8*s^5*t^3 + 270053*ep*mtt^2*mWW^8*s^5*t^3 + 1161120*ep^2*mtt^2*mWW^8*s^5*t^3 + 2024623*ep^3*mtt^2*mWW^8*s^5*t^3 + 1220092*ep^4*mtt^2*mWW^8*s^5*t^3 - 5828*mtt*mWW^9*s^5*t^3 - 70727*ep*mtt*mWW^9*s^5*t^3 - 304860*ep^2*mtt*mWW^9*s^5*t^3 - 536837*ep^3*mtt*mWW^9*s^5*t^3 - 330692*ep^4*mtt*mWW^9*s^5*t^3 + 364*mWW^10*s^5*t^3 + 4458*ep*mWW^10*s^5*t^3 + 19566*ep^2*mWW^10*s^5*t^3 + 35440*ep^3*mWW^10*s^5*t^3 + 22872*ep^4*mWW^10*s^5*t^3 + 1008*mtt^7*mWW^2*s^6*t^3 + 12768*ep*mtt^7*mWW^2*s^6*t^3 + 56784*ep^2*mtt^7*mWW^2*s^6*t^3 + 104160*ep^3*mtt^7*mWW^2*s^6*t^3 + 67200*ep^4*mtt^7*mWW^2*s^6*t^3 - 11186*mtt^6*mWW^3*s^6*t^3 - 123344*ep*mtt^6*mWW^3*s^6*t^3 - 482414*ep^2*mtt^6*mWW^3*s^6*t^3 - 800240*ep^3*mtt^6*mWW^3*s^6*t^3 - 479136*ep^4*mtt^6*mWW^3*s^6*t^3 + 26094*mtt^5*mWW^4*s^6*t^3 + 290790*ep*mtt^5*mWW^4*s^6*t^3 + 1189666*ep^2*mtt^5*mWW^4*s^6*t^3 + 2060322*ep^3*mtt^5*mWW^4*s^6*t^3 + 1277288*ep^4*mtt^5*mWW^4*s^6*t^3 - 18018*mtt^4*mWW^5*s^6*t^3 - 214522*ep*mtt^4*mWW^5*s^6*t^3 - 975740*ep^2*mtt^4*mWW^5*s^6*t^3 - 1874536*ep^3*mtt^4*mWW^5*s^6*t^3 - 1275840*ep^4*mtt^4*mWW^5*s^6*t^3 - 7662*mtt^3*mWW^6*s^6*t^3 - 87316*ep*mtt^3*mWW^6*s^6*t^3 - 307954*ep^2*mtt^3*mWW^6*s^6*t^3 - 361980*ep^3*mtt^3*mWW^6*s^6*t^3 - 78576*ep^4*mtt^3*mWW^6*s^6*t^3 + 15800*mtt^2*mWW^7*s^6*t^3 + 196904*ep*mtt^2*mWW^7*s^6*t^3 + 849496*ep^2*mtt^2*mWW^7*s^6*t^3 + 1448780*ep^3*mtt^2*mWW^7*s^6*t^3 + 833128*ep^4*mtt^2*mWW^7*s^6*t^3 - 6952*mtt*mWW^8*s^6*t^3 - 87602*ep*mtt*mWW^8*s^6*t^3 - 385464*ep^2*mtt*mWW^8*s^6*t^3 - 676846*ep^3*mtt*mWW^8*s^6*t^3 - 406280*ep^4*mtt*mWW^8*s^6*t^3 + 916*mWW^9*s^6*t^3 + 11426*ep*mWW^9*s^6*t^3 + 50058*ep^2*mWW^9*s^6*t^3 + 88244*ep^3*mWW^9*s^6*t^3 + 53640*ep^4*mWW^9*s^6*t^3 - 576*mtt^6*mWW^2*s^7*t^3 - 7008*ep*mtt^6*mWW^2*s^7*t^3 - 30240*ep^2*mtt^6*mWW^2*s^7*t^3 - 54336*ep^3*mtt^6*mWW^2*s^7*t^3 - 34560*ep^4*mtt^6*mWW^2*s^7*t^3 + 4822*mtt^5*mWW^3*s^7*t^3 + 54772*ep*mtt^5*mWW^3*s^7*t^3 + 215974*ep^2*mtt^5*mWW^3*s^7*t^3 + 357840*ep^3*mtt^5*mWW^3*s^7*t^3 + 213152*ep^4*mtt^5*mWW^3*s^7*t^3 - 8574*mtt^4*mWW^4*s^7*t^3 - 100790*ep*mtt^4*mWW^4*s^7*t^3 - 440082*ep^2*mtt^4*mWW^4*s^7*t^3 - 801274*ep^3*mtt^4*mWW^4*s^7*t^3 - 514200*ep^4*mtt^4*mWW^4*s^7*t^3 + 2950*mtt^3*mWW^5*s^7*t^3 + 40892*ep*mtt^3*mWW^5*s^7*t^3 + 231202*ep^2*mtt^3*mWW^5*s^7*t^3 + 519772*ep^3*mtt^3*mWW^5*s^7*t^3 + 392728*ep^4*mtt^3*mWW^5*s^7*t^3 + 4182*mtt^2*mWW^6*s^7*t^3 + 51944*ep*mtt^2*mWW^6*s^7*t^3 + 204430*ep^2*mtt^2*mWW^6*s^7*t^3 + 297884*ep^3*mtt^2*mWW^6*s^7*t^3 + 132024*ep^4*mtt^2*mWW^6*s^7*t^3 - 3572*mtt*mWW^7*s^7*t^3 - 46736*ep*mtt*mWW^7*s^7*t^3 - 206472*ep^2*mtt*mWW^7*s^7*t^3 - 356148*ep^3*mtt*mWW^7*s^7*t^3 - 206088*ep^4*mtt*mWW^7*s^7*t^3 + 768*mWW^8*s^7*t^3 + 9646*ep*mWW^8*s^7*t^3 + 41908*ep^2*mWW^8*s^7*t^3 + 72582*ep^3*mWW^8*s^7*t^3 + 42864*ep^4*mWW^8*s^7*t^3 + 180*mtt^5*mWW^2*s^8*t^3 + 2136*ep*mtt^5*mWW^2*s^8*t^3 + 9036*ep^2*mtt^5*mWW^2*s^8*t^3 + 16008*ep^3*mtt^5*mWW^2*s^8*t^3 + 10080*ep^4*mtt^5*mWW^2*s^8*t^3 - 974*mtt^4*mWW^3*s^8*t^3 - 11608*ep*mtt^4*mWW^3*s^8*t^3 - 45674*ep^2*mtt^4*mWW^3*s^8*t^3 - 74336*ep^3*mtt^4*mWW^3*s^8*t^3 - 43328*ep^4*mtt^4*mWW^3*s^8*t^3 + 1214*mtt^3*mWW^4*s^8*t^3 + 15144*ep*mtt^3*mWW^4*s^8*t^3 + 73010*ep^2*mtt^3*mWW^4*s^8*t^3 + 143304*ep^3*mtt^3*mWW^4*s^8*t^3 + 96608*ep^4*mtt^3*mWW^4*s^8*t^3 + 2*mtt^2*mWW^5*s^8*t^3 - 1208*ep*mtt^2*mWW^5*s^8*t^3 - 20234*ep^2*mtt^2*mWW^5*s^8*t^3 - 65136*ep^3*mtt^2*mWW^5*s^8*t^3 - 57920*ep^4*mtt^2*mWW^5*s^8*t^3 - 650*mtt*mWW^6*s^8*t^3 - 8912*ep*mtt*mWW^6*s^8*t^3 - 36790*ep^2*mtt*mWW^6*s^8*t^3 - 56592*ep^3*mtt*mWW^6*s^8*t^3 - 27776*ep^4*mtt*mWW^6*s^8*t^3 + 228*mWW^7*s^8*t^3 + 2848*ep*mWW^7*s^8*t^3 + 11852*ep^2*mWW^7*s^8*t^3 + 19472*ep^3*mWW^7*s^8*t^3 + 10816*ep^4*mWW^7*s^8*t^3 - 24*mtt^4*mWW^2*s^9*t^3 - 280*ep*mtt^4*mWW^2*s^9*t^3 - 1168*ep^2*mtt^4*mWW^2*s^9*t^3 - 2048*ep^3*mtt^4*mWW^2*s^9*t^3 - 1280*ep^4*mtt^4*mWW^2*s^9*t^3 + 52*mtt^3*mWW^3*s^9*t^3 + 732*ep*mtt^3*mWW^3*s^9*t^3 + 2784*ep^2*mtt^3*mWW^3*s^9*t^3 + 4128*ep^3*mtt^3*mWW^3*s^9*t^3 + 2144*ep^4*mtt^3*mWW^3*s^9*t^3 - 28*mtt^2*mWW^4*s^9*t^3 - 324*ep*mtt^2*mWW^4*s^9*t^3 - 2336*ep^2*mtt^2*mWW^4*s^9*t^3 - 5960*ep^3*mtt^2*mWW^4*s^9*t^3 - 4640*ep^4*mtt^2*mWW^4*s^9*t^3 - 4*mtt*mWW^5*s^9*t^3 - 4*ep*mtt*mWW^5*s^9*t^3 + 1472*ep^2*mtt*mWW^5*s^9*t^3 + 5368*ep^3*mtt*mWW^5*s^9*t^3 + 4784*ep^4*mtt*mWW^5*s^9*t^3 + 4*mWW^6*s^9*t^3 + 36*ep*mWW^6*s^9*t^3 - 112*ep^2*mWW^6*s^9*t^3 - 688*ep^3*mWW^6*s^9*t^3 - 688*ep^4*mWW^6*s^9*t^3 - 80*mtt^12*mWW^2*t^4 - 1224*ep*mtt^12*mWW^2*t^4 - 6000*ep^2*mtt^12*mWW^2*t^4 - 11368*ep^3*mtt^12*mWW^2*t^4 - 7328*ep^4*mtt^12*mWW^2*t^4 - 108*mtt^11*mWW^3*t^4 - 636*ep*mtt^11*mWW^3*t^4 - 732*ep^2*mtt^11*mWW^3*t^4 + 580*ep^3*mtt^11*mWW^3*t^4 + 976*ep^4*mtt^11*mWW^3*t^4 + 1972*mtt^10*mWW^4*t^4 + 24082*ep*mtt^10*mWW^4*t^4 + 103952*ep^2*mtt^10*mWW^4*t^4 + 186010*ep^3*mtt^10*mWW^4*t^4 + 117224*ep^4*mtt^10*mWW^4*t^4 - 5384*mtt^9*mWW^5*t^4 - 67172*ep*mtt^9*mWW^5*t^4 - 294568*ep^2*mtt^9*mWW^5*t^4 - 532916*ep^3*mtt^9*mWW^5*t^4 - 339280*ep^4*mtt^9*mWW^5*t^4 + 6704*mtt^8*mWW^6*t^4 + 82682*ep*mtt^8*mWW^6*t^4 + 360676*ep^2*mtt^8*mWW^6*t^4 + 653794*ep^3*mtt^8*mWW^6*t^4 + 419784*ep^4*mtt^8*mWW^6*t^4 - 4156*mtt^7*mWW^7*t^4 - 49876*ep*mtt^7*mWW^7*t^4 - 214684*ep^2*mtt^7*mWW^7*t^4 - 390452*ep^3*mtt^7*mWW^7*t^4 - 254992*ep^4*mtt^7*mWW^7*t^4 + 1012*mtt^6*mWW^8*t^4 + 11654*ep*mtt^6*mWW^8*t^4 + 49768*ep^2*mtt^6*mWW^8*t^4 + 93726*ep^3*mtt^6*mWW^8*t^4 + 65400*ep^4*mtt^6*mWW^8*t^4 + 112*mtt^5*mWW^9*t^4 + 1204*ep*mtt^5*mWW^9*t^4 + 4064*ep^2*mtt^5*mWW^9*t^4 + 4132*ep^3*mtt^5*mWW^9*t^4 - 112*ep^4*mtt^5*mWW^9*t^4 - 72*mtt^4*mWW^10*t^4 - 714*ep*mtt^4*mWW^10*t^4 - 2476*ep^2*mtt^4*mWW^10*t^4 - 3506*ep^3*mtt^4*mWW^10*t^4 - 1672*ep^4*mtt^4*mWW^10*t^4 + 516*mtt^11*mWW^2*s*t^4 + 8484*ep*mtt^11*mWW^2*s*t^4 + 43088*ep^2*mtt^11*mWW^2*s*t^4 + 83192*ep^3*mtt^11*mWW^2*s*t^4 + 54240*ep^4*mtt^11*mWW^2*s*t^4 + 672*mtt^10*mWW^3*s*t^4 + 1800*ep*mtt^10*mWW^3*s*t^4 - 12244*ep^2*mtt^10*mWW^3*s*t^4 - 43892*ep^3*mtt^10*mWW^3*s*t^4 - 36496*ep^4*mtt^10*mWW^3*s*t^4 - 9474*mtt^9*mWW^4*s*t^4 - 114294*ep*mtt^9*mWW^4*s*t^4 - 486058*ep^2*mtt^9*mWW^4*s*t^4 - 853534*ep^3*mtt^9*mWW^4*s*t^4 - 526680*ep^4*mtt^9*mWW^4*s*t^4 + 19270*mtt^8*mWW^5*s*t^4 + 250209*ep*mtt^8*mWW^5*s*t^4 + 1123256*ep^2*mtt^8*mWW^5*s*t^4 + 2048849*ep^3*mtt^8*mWW^5*s*t^4 + 1303556*ep^4*mtt^8*mWW^5*s*t^4 - 13252*mtt^7*mWW^6*s*t^4 - 185036*ep*mtt^7*mWW^6*s*t^4 - 874932*ep^2*mtt^7*mWW^6*s*t^4 - 1661464*ep^3*mtt^7*mWW^6*s*t^4 - 1096736*ep^4*mtt^7*mWW^6*s*t^4 - 2484*mtt^6*mWW^7*s*t^4 - 12845*ep*mtt^6*mWW^7*s*t^4 + 8106*ep^2*mtt^6*mWW^7*s*t^4 + 110711*ep^3*mtt^6*mWW^7*s*t^4 + 126972*ep^4*mtt^6*mWW^7*s*t^4 + 7686*mtt^5*mWW^8*s*t^4 + 84466*ep*mtt^5*mWW^8*s*t^4 + 329958*ep^2*mtt^5*mWW^8*s*t^4 + 537530*ep^3*mtt^5*mWW^8*s*t^4 + 309000*ep^4*mtt^5*mWW^8*s*t^4 - 3122*mtt^4*mWW^9*s*t^4 - 34753*ep*mtt^4*mWW^9*s*t^4 - 139148*ep^2*mtt^4*mWW^9*s*t^4 - 236673*ep^3*mtt^4*mWW^9*s*t^4 - 145284*ep^4*mtt^4*mWW^9*s*t^4 + 60*mtt^3*mWW^10*s*t^4 + 716*ep*mtt^3*mWW^10*s*t^4 + 3688*ep^2*mtt^3*mWW^10*s*t^4 + 9284*ep^3*mtt^3*mWW^10*s*t^4 + 8592*ep^4*mtt^3*mWW^10*s*t^4 + 128*mtt^2*mWW^11*s*t^4 + 1253*ep*mtt^2*mWW^11*s*t^4 + 4286*ep^2*mtt^2*mWW^11*s*t^4 + 5997*ep^3*mtt^2*mWW^11*s*t^4 + 2836*ep^4*mtt^2*mWW^11*s*t^4 - 972*mtt^10*mWW^2*s^2*t^4 - 20912*ep*mtt^10*mWW^2*s^2*t^4 - 117936*ep^2*mtt^10*mWW^2*s^2*t^4 - 239588*ep^3*mtt^10*mWW^2*s^2*t^4 - 160912*ep^4*mtt^10*mWW^2*s^2*t^4 - 2094*mtt^9*mWW^3*s^2*t^4 - 448*ep*mtt^9*mWW^3*s^2*t^4 + 79630*ep^2*mtt^9*mWW^3*s^2*t^4 + 240288*ep^3*mtt^9*mWW^3*s^2*t^4 + 194464*ep^4*mtt^9*mWW^3*s^2*t^4 + 13174*mtt^8*mWW^4*s^2*t^4 + 161900*ep*mtt^8*mWW^4*s^2*t^4 + 688050*ep^2*mtt^8*mWW^4*s^2*t^4 + 1179524*ep^3*mtt^8*mWW^4*s^2*t^4 + 698352*ep^4*mtt^8*mWW^4*s^2*t^4 - 7166*mtt^7*mWW^5*s^2*t^4 - 165975*ep*mtt^7*mWW^5*s^2*t^4 - 949226*ep^2*mtt^7*mWW^5*s^2*t^4 - 1916969*ep^3*mtt^7*mWW^5*s^2*t^4 - 1268164*ep^4*mtt^7*mWW^5*s^2*t^4 - 26954*mtt^6*mWW^6*s^2*t^4 - 212025*ep*mtt^6*mWW^6*s^2*t^4 - 540912*ep^2*mtt^6*mWW^6*s^2*t^4 - 537705*ep^3*mtt^6*mWW^6*s^2*t^4 - 165604*ep^4*mtt^6*mWW^6*s^2*t^4 + 42780*mtt^5*mWW^7*s^2*t^4 + 445577*ep*mtt^5*mWW^7*s^2*t^4 + 1666856*ep^2*mtt^5*mWW^7*s^2*t^4 + 2660251*ep^3*mtt^5*mWW^7*s^2*t^4 + 1536556*ep^4*mtt^5*mWW^7*s^2*t^4 - 20900*mtt^4*mWW^8*s^2*t^4 - 233593*ep*mtt^4*mWW^8*s^2*t^4 - 936370*ep^2*mtt^4*mWW^8*s^2*t^4 - 1588905*ep^3*mtt^4*mWW^8*s^2*t^4 - 973252*ep^4*mtt^4*mWW^8*s^2*t^4 + 50*mtt^3*mWW^9*s^2*t^4 + 2983*ep*mtt^3*mWW^9*s^2*t^4 + 23594*ep^2*mtt^3*mWW^9*s^2*t^4 + 65325*ep^3*mtt^3*mWW^9*s^2*t^4 + 61908*ep^4*mtt^3*mWW^9*s^2*t^4 + 2498*mtt^2*mWW^10*s^2*t^4 + 26673*ep*mtt^2*mWW^10*s^2*t^4 + 101400*ep^2*mtt^2*mWW^10*s^2*t^4 + 161209*ep^3*mtt^2*mWW^10*s^2*t^4 + 90020*ep^4*mtt^2*mWW^10*s^2*t^4 - 386*mtt*mWW^11*s^2*t^4 - 3881*ep*mtt*mWW^11*s^2*t^4 - 14038*ep^2*mtt*mWW^11*s^2*t^4 - 21919*ep^3*mtt*mWW^11*s^2*t^4 - 12636*ep^4*mtt*mWW^11*s^2*t^4 - 30*mWW^12*s^2*t^4 - 299*ep*mWW^12*s^2*t^4 - 1048*ep^2*mWW^12*s^2*t^4 - 1511*ep^3*mWW^12*s^2*t^4 - 732*ep^4*mWW^12*s^2*t^4 - 492*mtt^9*mWW^2*s^3*t^4 + 16196*ep*mtt^9*mWW^2*s^3*t^4 + 140088*ep^2*mtt^9*mWW^2*s^3*t^4 + 329232*ep^3*mtt^9*mWW^2*s^3*t^4 + 238016*ep^4*mtt^9*mWW^2*s^3*t^4 + 4300*mtt^8*mWW^3*s^3*t^4 + 96*ep*mtt^8*mWW^3*s^3*t^4 - 173504*ep^2*mtt^8*mWW^3*s^3*t^4 - 532052*ep^3*mtt^8*mWW^3*s^3*t^4 - 438400*ep^4*mtt^8*mWW^3*s^3*t^4 + 6918*mtt^7*mWW^4*s^3*t^4 + 57652*ep*mtt^7*mWW^4*s^3*t^4 + 190426*ep^2*mtt^7*mWW^4*s^3*t^4 + 350948*ep^3*mtt^7*mWW^4*s^3*t^4 + 274736*ep^4*mtt^7*mWW^4*s^3*t^4 - 62050*mtt^6*mWW^5*s^3*t^4 - 565045*ep*mtt^6*mWW^5*s^3*t^4 - 1854372*ep^2*mtt^6*mWW^5*s^3*t^4 - 2712873*ep^3*mtt^6*mWW^5*s^3*t^4 - 1515564*ep^4*mtt^6*mWW^5*s^3*t^4 + 110172*mtt^5*mWW^6*s^3*t^4 + 1120427*ep*mtt^5*mWW^6*s^3*t^4 + 4124170*ep^2*mtt^5*mWW^6*s^3*t^4 + 6552955*ep^3*mtt^5*mWW^6*s^3*t^4 + 3813596*ep^4*mtt^5*mWW^6*s^3*t^4 - 78888*mtt^4*mWW^7*s^3*t^4 - 857669*ep*mtt^4*mWW^7*s^3*t^4 - 3358586*ep^2*mtt^4*mWW^7*s^3*t^4 - 5598693*ep^3*mtt^4*mWW^7*s^3*t^4 - 3382692*ep^4*mtt^4*mWW^7*s^3*t^4 + 15608*mtt^3*mWW^8*s^3*t^4 + 178884*ep*mtt^3*mWW^8*s^3*t^4 + 736288*ep^2*mtt^3*mWW^8*s^3*t^4 + 1299424*ep^3*mtt^3*mWW^8*s^3*t^4 + 847816*ep^4*mtt^3*mWW^8*s^3*t^4 + 7560*mtt^2*mWW^9*s^3*t^4 + 85079*ep*mtt^2*mWW^9*s^3*t^4 + 339714*ep^2*mtt^2*mWW^9*s^3*t^4 + 552187*ep^3*mtt^2*mWW^9*s^3*t^4 + 303180*ep^4*mtt^2*mWW^9*s^3*t^4 - 3350*mtt*mWW^10*s^3*t^4 - 38063*ep*mtt*mWW^10*s^3*t^4 - 153940*ep^2*mtt*mWW^10*s^3*t^4 - 257471*ep^3*mtt*mWW^10*s^3*t^4 - 150580*ep^4*mtt*mWW^10*s^3*t^4 + 222*mWW^11*s^3*t^4 + 2443*ep*mWW^11*s^3*t^4 + 9716*ep^2*mWW^11*s^3*t^4 + 16343*ep^3*mWW^11*s^3*t^4 + 9892*ep^4*mWW^11*s^3*t^4 + 4548*mtt^8*mWW^2*s^4*t^4 + 21132*ep*mtt^8*mWW^2*s^4*t^4 - 20704*ep^2*mtt^8*mWW^2*s^4*t^4 - 170440*ep^3*mtt^8*mWW^2*s^4*t^4 - 163176*ep^4*mtt^8*mWW^2*s^4*t^4 - 5970*mtt^7*mWW^3*s^4*t^4 - 11152*ep*mtt^7*mWW^3*s^4*t^4 + 155614*ep^2*mtt^7*mWW^3*s^4*t^4 + 552716*ep^3*mtt^7*mWW^3*s^4*t^4 + 482760*ep^4*mtt^7*mWW^3*s^4*t^4 - 40442*mtt^6*mWW^4*s^4*t^4 - 423742*ep*mtt^6*mWW^4*s^4*t^4 - 1624666*ep^2*mtt^6*mWW^4*s^4*t^4 - 2736486*ep^3*mtt^6*mWW^4*s^4*t^4 - 1700896*ep^4*mtt^6*mWW^4*s^4*t^4 + 126622*mtt^5*mWW^5*s^4*t^4 + 1307059*ep*mtt^5*mWW^5*s^4*t^4 + 4909372*ep^2*mtt^5*mWW^5*s^4*t^4 + 7940791*ep^3*mtt^5*mWW^5*s^4*t^4 + 4681692*ep^4*mtt^5*mWW^5*s^4*t^4 - 142674*mtt^4*mWW^6*s^4*t^4 - 1544845*ep*mtt^4*mWW^6*s^4*t^4 - 6059494*ep^2*mtt^4*mWW^6*s^4*t^4 - 10085263*ep^3*mtt^4*mWW^6*s^4*t^4 - 6048556*ep^4*mtt^4*mWW^6*s^4*t^4 + 65848*mtt^3*mWW^7*s^4*t^4 + 745070*ep*mtt^3*mWW^7*s^4*t^4 + 3034948*ep^2*mtt^3*mWW^7*s^4*t^4 + 5209422*ep^3*mtt^3*mWW^7*s^4*t^4 + 3222240*ep^4*mtt^3*mWW^7*s^4*t^4 - 2840*mtt^2*mWW^8*s^4*t^4 - 33340*ep*mtt^2*mWW^8*s^4*t^4 - 144344*ep^2*mtt^2*mWW^8*s^4*t^4 - 288352*ep^3*mtt^2*mWW^8*s^4*t^4 - 232840*ep^4*mtt^2*mWW^8*s^4*t^4 - 6220*mtt*mWW^9*s^4*t^4 - 73217*ep*mtt*mWW^9*s^4*t^4 - 304262*ep^2*mtt*mWW^9*s^4*t^4 - 512905*ep^3*mtt*mWW^9*s^4*t^4 - 294468*ep^4*mtt*mWW^9*s^4*t^4 + 1128*mWW^10*s^4*t^4 + 13003*ep*mWW^10*s^4*t^4 + 53232*ep^2*mWW^10*s^4*t^4 + 89621*ep^3*mWW^10*s^4*t^4 + 52476*ep^4*mWW^10*s^4*t^4 - 7380*mtt^7*mWW^2*s^5*t^4 - 56336*ep*mtt^7*mWW^2*s^5*t^4 - 130200*ep^2*mtt^7*mWW^2*s^5*t^4 - 91772*ep^3*mtt^7*mWW^2*s^5*t^4 + 4088*ep^4*mtt^7*mWW^2*s^5*t^4 + 5208*mtt^6*mWW^3*s^5*t^4 + 24166*ep*mtt^6*mWW^3*s^5*t^4 - 14428*ep^2*mtt^6*mWW^3*s^5*t^4 - 198090*ep^3*mtt^6*mWW^3*s^5*t^4 - 216496*ep^4*mtt^6*mWW^3*s^5*t^4 + 50330*mtt^5*mWW^4*s^5*t^4 + 532662*ep*mtt^5*mWW^4*s^5*t^4 + 2027538*ep^2*mtt^5*mWW^4*s^5*t^4 + 3312206*ep^3*mtt^5*mWW^4*s^5*t^4 + 1966008*ep^4*mtt^5*mWW^4*s^5*t^4 - 113518*mtt^4*mWW^5*s^5*t^4 - 1234650*ep*mtt^4*mWW^5*s^5*t^4 - 4866146*ep^2*mtt^4*mWW^5*s^5*t^4 - 8082090*ep^3*mtt^4*mWW^5*s^5*t^4 - 4797696*ep^4*mtt^4*mWW^5*s^5*t^4 + 94418*mtt^3*mWW^6*s^5*t^4 + 1077501*ep*mtt^3*mWW^6*s^5*t^4 + 4438304*ep^2*mtt^3*mWW^6*s^5*t^4 + 7606673*ep^3*mtt^3*mWW^6*s^5*t^4 + 4622764*ep^4*mtt^3*mWW^6*s^5*t^4 - 30042*mtt^2*mWW^7*s^5*t^4 - 354451*ep*mtt^2*mWW^7*s^5*t^4 - 1502144*ep^2*mtt^2*mWW^7*s^5*t^4 - 2635219*ep^3*mtt^2*mWW^7*s^5*t^4 - 1646460*ep^4*mtt^2*mWW^7*s^5*t^4 - 336*mtt*mWW^8*s^5*t^4 - 4383*ep*mtt*mWW^8*s^5*t^4 - 15994*ep^2*mtt*mWW^8*s^5*t^4 - 15591*ep^3*mtt*mWW^8*s^5*t^4 + 9484*ep^4*mtt*mWW^8*s^5*t^4 + 1320*mWW^9*s^5*t^4 + 15411*ep*mWW^9*s^5*t^4 + 63262*ep^2*mWW^9*s^5*t^4 + 105851*ep^3*mWW^9*s^5*t^4 + 60580*ep^4*mWW^9*s^5*t^4 + 5724*mtt^6*mWW^2*s^6*t^4 + 49736*ep*mtt^6*mWW^2*s^6*t^4 + 144912*ep^2*mtt^6*mWW^2*s^6*t^4 + 168588*ep^3*mtt^6*mWW^2*s^6*t^4 + 65120*ep^4*mtt^6*mWW^2*s^6*t^4 - 2402*mtt^5*mWW^3*s^6*t^4 - 18760*ep*mtt^5*mWW^3*s^6*t^4 - 68246*ep^2*mtt^5*mWW^3*s^6*t^4 - 94608*ep^3*mtt^5*mWW^3*s^6*t^4 - 38064*ep^4*mtt^5*mWW^3*s^6*t^4 - 31454*mtt^4*mWW^4*s^6*t^4 - 335552*ep*mtt^4*mWW^4*s^6*t^4 - 1266242*ep^2*mtt^4*mWW^4*s^6*t^4 - 2008440*ep^3*mtt^4*mWW^4*s^6*t^4 - 1139248*ep^4*mtt^4*mWW^4*s^6*t^4 + 54910*mtt^3*mWW^5*s^6*t^4 + 628808*ep*mtt^3*mWW^5*s^6*t^4 + 2588124*ep^2*mtt^3*mWW^5*s^6*t^4 + 4388786*ep^3*mtt^3*mWW^5*s^6*t^4 + 2611104*ep^4*mtt^3*mWW^5*s^6*t^4 - 34598*mtt^2*mWW^6*s^6*t^4 - 416328*ep*mtt^2*mWW^6*s^6*t^4 - 1792396*ep^2*mtt^2*mWW^6*s^6*t^4 - 3139134*ep^3*mtt^2*mWW^6*s^6*t^4 - 1916352*ep^4*mtt^2*mWW^6*s^6*t^4 + 7948*mtt*mWW^7*s^6*t^4 + 96552*ep*mtt*mWW^7*s^6*t^4 + 420058*ep^2*mtt*mWW^7*s^6*t^4 + 740726*ep^3*mtt*mWW^7*s^6*t^4 + 457584*ep^4*mtt*mWW^7*s^6*t^4 - 128*mWW^8*s^6*t^4 - 1896*ep*mWW^8*s^6*t^4 - 10130*ep^2*mWW^8*s^6*t^4 - 20398*ep^3*mWW^8*s^6*t^4 - 14544*ep^4*mWW^8*s^6*t^4 - 2148*mtt^5*mWW^2*s^7*t^4 - 19788*ep*mtt^5*mWW^2*s^7*t^4 - 61624*ep^2*mtt^5*mWW^2*s^7*t^4 - 77992*ep^3*mtt^5*mWW^2*s^7*t^4 - 34128*ep^4*mtt^5*mWW^2*s^7*t^4 + 204*mtt^4*mWW^3*s^7*t^4 + 3268*ep*mtt^4*mWW^3*s^7*t^4 + 34680*ep^2*mtt^4*mWW^3*s^7*t^4 + 88032*ep^3*mtt^4*mWW^3*s^7*t^4 + 64576*ep^4*mtt^4*mWW^3*s^7*t^4 + 10658*mtt^3*mWW^4*s^7*t^4 + 116704*ep*mtt^3*mWW^4*s^7*t^4 + 442070*ep^2*mtt^3*mWW^4*s^7*t^4 + 685312*ep^3*mtt^3*mWW^4*s^7*t^4 + 371200*ep^4*mtt^3*mWW^4*s^7*t^4 - 14342*mtt^2*mWW^5*s^7*t^4 - 175120*ep*mtt^2*mWW^5*s^7*t^4 - 755106*ep^2*mtt^2*mWW^5*s^7*t^4 - 1308048*ep^3*mtt^2*mWW^5*s^7*t^4 - 780320*ep^4*mtt^2*mWW^5*s^7*t^4 + 6634*mtt*mWW^6*s^7*t^4 + 83116*ep*mtt*mWW^6*s^7*t^4 + 368106*ep^2*mtt*mWW^6*s^7*t^4 + 650648*ep^3*mtt*mWW^6*s^7*t^4 + 395120*ep^4*mtt*mWW^6*s^7*t^4 - 1006*mWW^7*s^7*t^4 - 12340*ep*mWW^7*s^7*t^4 - 53726*ep^2*mWW^7*s^7*t^4 - 93952*ep^3*mWW^7*s^7*t^4 - 56768*ep^4*mWW^7*s^7*t^4 + 252*mtt^4*mWW^2*s^8*t^4 + 2404*ep*mtt^4*mWW^2*s^8*t^4 + 7152*ep^2*mtt^4*mWW^2*s^8*t^4 + 8008*ep^3*mtt^4*mWW^2*s^8*t^4 + 2744*ep^4*mtt^4*mWW^2*s^8*t^4 + 270*mtt^3*mWW^3*s^8*t^4 + 2724*ep*mtt^3*mWW^3*s^8*t^4 + 3174*ep^2*mtt^3*mWW^3*s^8*t^4 - 7248*ep^3*mtt^3*mWW^3*s^8*t^4 - 10440*ep^4*mtt^3*mWW^3*s^8*t^4 - 1746*mtt^2*mWW^4*s^8*t^4 - 20288*ep*mtt^2*mWW^4*s^8*t^4 - 78246*ep^2*mtt^2*mWW^4*s^8*t^4 - 119872*ep^3*mtt^2*mWW^4*s^8*t^4 - 62664*ep^4*mtt^2*mWW^4*s^8*t^4 + 1674*mtt*mWW^5*s^8*t^4 + 22092*ep*mtt*mWW^5*s^8*t^4 + 99442*ep^2*mtt*mWW^5*s^8*t^4 + 175616*ep^3*mtt*mWW^5*s^8*t^4 + 105256*ep^4*mtt*mWW^5*s^8*t^4 - 450*mWW^6*s^8*t^4 - 5492*ep*mWW^6*s^8*t^4 - 23522*ep^2*mWW^6*s^8*t^4 - 40504*ep^3*mWW^6*s^8*t^4 - 24016*ep^4*mWW^6*s^8*t^4 + 32*mtt^3*mWW^2*s^9*t^4 + 308*ep*mtt^3*mWW^2*s^9*t^4 + 1224*ep^2*mtt^3*mWW^2*s^9*t^4 + 2140*ep^3*mtt^3*mWW^2*s^9*t^4 + 1336*ep^4*mtt^3*mWW^2*s^9*t^4 - 80*mtt^2*mWW^3*s^9*t^4 - 1058*ep*mtt^2*mWW^3*s^9*t^4 - 3944*ep^2*mtt^2*mWW^3*s^9*t^4 - 5726*ep^3*mtt^2*mWW^3*s^9*t^4 - 2880*ep^4*mtt^2*mWW^3*s^9*t^4 + 64*mtt*mWW^4*s^9*t^4 + 876*ep*mtt*mWW^4*s^9*t^4 + 3176*ep^2*mtt*mWW^4*s^9*t^4 + 4332*ep^3*mtt*mWW^4*s^9*t^4 + 1968*ep^4*mtt*mWW^4*s^9*t^4 - 16*mWW^5*s^9*t^4 - 206*ep*mWW^5*s^9*t^4 - 776*ep^2*mWW^5*s^9*t^4 - 1146*ep^3*mWW^5*s^9*t^4 - 584*ep^4*mWW^5*s^9*t^4 + 144*mtt^12*mWW*t^5 + 1680*ep*mtt^12*mWW*t^5 + 6864*ep^2*mtt^12*mWW*t^5 + 11472*ep^3*mtt^12*mWW*t^5 + 6720*ep^4*mtt^12*mWW*t^5 - 28*mtt^11*mWW^2*t^5 + 468*ep*mtt^11*mWW^2*t^5 + 4596*ep^2*mtt^11*mWW^2*t^5 + 11156*ep^3*mtt^11*mWW^2*t^5 + 8208*ep^4*mtt^11*mWW^2*t^5 - 1172*mtt^10*mWW^3*t^5 - 16198*ep*mtt^10*mWW^3*t^5 - 74584*ep^2*mtt^10*mWW^3*t^5 - 135302*ep^3*mtt^10*mWW^3*t^5 - 84504*ep^4*mtt^10*mWW^3*t^5 + 952*mtt^9*mWW^4*t^5 + 12014*ep*mtt^9*mWW^4*t^5 + 50876*ep^2*mtt^9*mWW^4*t^5 + 84374*ep^3*mtt^9*mWW^4*t^5 + 48664*ep^4*mtt^9*mWW^4*t^5 + 3784*mtt^8*mWW^5*t^5 + 49216*ep*mtt^8*mWW^5*t^5 + 222576*ep^2*mtt^8*mWW^5*t^5 + 410880*ep^3*mtt^8*mWW^5*t^5 + 263424*ep^4*mtt^8*mWW^5*t^5 - 8236*mtt^7*mWW^6*t^5 - 102720*ep*mtt^7*mWW^6*t^5 - 449304*ep^2*mtt^7*mWW^6*t^5 - 808436*ep^3*mtt^7*mWW^6*t^5 - 510544*ep^4*mtt^7*mWW^6*t^5 + 6556*mtt^6*mWW^7*t^5 + 78202*ep*mtt^6*mWW^7*t^5 + 331624*ep^2*mtt^6*mWW^7*t^5 + 587370*ep^3*mtt^6*mWW^7*t^5 + 370088*ep^4*mtt^6*mWW^7*t^5 - 2160*mtt^5*mWW^8*t^5 - 24082*ep*mtt^5*mWW^8*t^5 - 97476*ep^2*mtt^5*mWW^8*t^5 - 169922*ep^3*mtt^5*mWW^8*t^5 - 108360*ep^4*mtt^5*mWW^8*t^5 + 96*mtt^4*mWW^9*t^5 + 796*ep*mtt^4*mWW^9*t^5 + 2704*ep^2*mtt^4*mWW^9*t^5 + 5452*ep^3*mtt^4*mWW^9*t^5 + 4912*ep^4*mtt^4*mWW^9*t^5 + 64*mtt^3*mWW^10*t^5 + 624*ep*mtt^3*mWW^10*t^5 + 2124*ep^2*mtt^3*mWW^10*t^5 + 2956*ep^3*mtt^3*mWW^10*t^5 + 1392*ep^4*mtt^3*mWW^10*t^5 - 768*mtt^11*mWW*s*t^5 - 9404*ep*mtt^11*mWW*s*t^5 - 39832*ep^2*mtt^11*mWW*s*t^5 - 68156*ep^3*mtt^11*mWW*s*t^5 - 40560*ep^4*mtt^11*mWW*s*t^5 - 436*mtt^10*mWW^2*s*t^5 - 9360*ep*mtt^10*mWW^2*s*t^5 - 52660*ep^2*mtt^10*mWW^2*s*t^5 - 106624*ep^3*mtt^10*mWW^2*s*t^5 - 71360*ep^4*mtt^10*mWW^2*s*t^5 + 6178*mtt^9*mWW^3*s*t^5 + 92106*ep*mtt^9*mWW^3*s*t^5 + 442786*ep^2*mtt^9*mWW^3*s*t^5 + 823346*ep^3*mtt^9*mWW^3*s*t^5 + 522024*ep^4*mtt^9*mWW^3*s*t^5 - 1738*mtt^8*mWW^4*s*t^5 - 45809*ep*mtt^8*mWW^4*s*t^5 - 269060*ep^2*mtt^8*mWW^4*s*t^5 - 545989*ep^3*mtt^8*mWW^4*s*t^5 - 365844*ep^4*mtt^8*mWW^4*s*t^5 - 17692*mtt^7*mWW^5*s*t^5 - 202827*ep*mtt^7*mWW^5*s*t^5 - 824918*ep^2*mtt^7*mWW^5*s*t^5 - 1393351*ep^3*mtt^7*mWW^5*s*t^5 - 826492*ep^4*mtt^7*mWW^5*s*t^5 + 22064*mtt^6*mWW^6*s*t^5 + 273486*ep*mtt^6*mWW^6*s*t^5 + 1179176*ep^2*mtt^6*mWW^6*s*t^5 + 2069790*ep^3*mtt^6*mWW^6*s*t^5 + 1267064*ep^4*mtt^6*mWW^6*s*t^5 - 4102*mtt^5*mWW^7*s*t^5 - 61492*ep*mtt^5*mWW^7*s*t^5 - 297776*ep^2*mtt^5*mWW^7*s*t^5 - 559922*ep^3*mtt^5*mWW^7*s*t^5 - 360648*ep^4*mtt^5*mWW^7*s*t^5 - 6874*mtt^4*mWW^8*s*t^5 - 73701*ep*mtt^4*mWW^8*s*t^5 - 283536*ep^2*mtt^4*mWW^8*s*t^5 - 462373*ep^3*mtt^4*mWW^8*s*t^5 - 270036*ep^4*mtt^4*mWW^8*s*t^5 + 3744*mtt^3*mWW^9*s*t^5 + 40761*ep*mtt^3*mWW^9*s*t^5 + 159726*ep^2*mtt^3*mWW^9*s*t^5 + 266581*ep^3*mtt^3*mWW^9*s*t^5 + 160948*ep^4*mtt^3*mWW^9*s*t^5 - 280*mtt^2*mWW^10*s*t^5 - 2824*ep*mtt^2*mWW^10*s*t^5 - 10720*ep^2*mtt^2*mWW^10*s*t^5 - 18868*ep^3*mtt^2*mWW^10*s*t^5 - 13008*ep^4*mtt^2*mWW^10*s*t^5 - 96*mtt*mWW^11*s*t^5 - 936*ep*mtt*mWW^11*s*t^5 - 3186*ep^2*mtt*mWW^11*s*t^5 - 4434*ep^3*mtt*mWW^11*s*t^5 - 2088*ep^4*mtt*mWW^11*s*t^5 + 1200*mtt^10*mWW*s^2*t^5 + 17324*ep*mtt^10*mWW*s^2*t^5 + 81352*ep^2*mtt^10*mWW*s^2*t^5 + 147884*ep^3*mtt^10*mWW*s^2*t^5 + 91440*ep^4*mtt^10*mWW*s^2*t^5 + 2348*mtt^9*mWW^2*s^2*t^5 + 38670*ep*mtt^9*mWW^2*s^2*t^5 + 195772*ep^2*mtt^9*mWW^2*s^2*t^5 + 375162*ep^3*mtt^9*mWW^2*s^2*t^5 + 242088*ep^4*mtt^9*mWW^2*s^2*t^5 - 8268*mtt^8*mWW^3*s^2*t^5 - 172230*ep*mtt^8*mWW^3*s^2*t^5 - 954224*ep^2*mtt^8*mWW^3*s^2*t^5 - 1905110*ep^3*mtt^8*mWW^3*s^2*t^5 - 1258968*ep^4*mtt^8*mWW^3*s^2*t^5 - 9632*mtt^7*mWW^4*s^2*t^5 + 5601*ep*mtt^7*mWW^4*s^2*t^5 + 418158*ep^2*mtt^7*mWW^4*s^2*t^5 + 1204469*ep^3*mtt^7*mWW^4*s^2*t^5 + 951604*ep^4*mtt^7*mWW^4*s^2*t^5 + 27272*mtt^6*mWW^5*s^2*t^5 + 268541*ep*mtt^6*mWW^5*s^2*t^5 + 912500*ep^2*mtt^6*mWW^5*s^2*t^5 + 1236695*ep^3*mtt^6*mWW^5*s^2*t^5 + 551772*ep^4*mtt^6*mWW^5*s^2*t^5 + 5376*mtt^5*mWW^6*s^2*t^5 + 18051*ep*mtt^5*mWW^6*s^2*t^5 - 37042*ep^2*mtt^5*mWW^6*s^2*t^5 - 95957*ep^3*mtt^5*mWW^6*s^2*t^5 - 12148*ep^4*mtt^5*mWW^6*s^2*t^5 - 42300*mtt^4*mWW^7*s^2*t^5 - 433851*ep*mtt^4*mWW^7*s^2*t^5 - 1613280*ep^2*mtt^4*mWW^7*s^2*t^5 - 2604125*ep^3*mtt^4*mWW^7*s^2*t^5 - 1541684*ep^4*mtt^4*mWW^7*s^2*t^5 + 30864*mtt^3*mWW^8*s^2*t^5 + 331919*ep*mtt^3*mWW^8*s^2*t^5 + 1284966*ep^2*mtt^3*mWW^8*s^2*t^5 + 2121663*ep^3*mtt^3*mWW^8*s^2*t^5 + 1268828*ep^4*mtt^3*mWW^8*s^2*t^5 - 6384*mtt^2*mWW^9*s^2*t^5 - 68237*ep*mtt^2*mWW^9*s^2*t^5 - 264256*ep^2*mtt^2*mWW^9*s^2*t^5 - 442075*ep^3*mtt^2*mWW^9*s^2*t^5 - 273068*ep^4*mtt^2*mWW^9*s^2*t^5 - 700*mtt*mWW^10*s^2*t^5 - 8017*ep*mtt*mWW^10*s^2*t^5 - 31838*ep^2*mtt*mWW^10*s^2*t^5 - 50425*ep^3*mtt*mWW^10*s^2*t^5 - 26180*ep^4*mtt*mWW^10*s^2*t^5 + 224*mWW^11*s^2*t^5 + 2229*ep*mWW^11*s^2*t^5 + 7892*ep^2*mWW^11*s^2*t^5 + 11819*ep^3*mWW^11*s^2*t^5 + 6316*ep^4*mWW^11*s^2*t^5 + 864*mtt^9*mWW*s^3*t^5 - 540*ep*mtt^9*mWW*s^3*t^5 - 36024*ep^2*mtt^9*mWW*s^3*t^5 - 98460*ep^3*mtt^9*mWW*s^3*t^5 - 73200*ep^4*mtt^9*mWW*s^3*t^5 - 4396*mtt^8*mWW^2*s^3*t^5 - 72998*ep*mtt^8*mWW^2*s^3*t^5 - 370904*ep^2*mtt^8*mWW^2*s^3*t^5 - 709950*ep^3*mtt^8*mWW^2*s^3*t^5 - 456032*ep^4*mtt^8*mWW^2*s^3*t^5 - 9294*mtt^7*mWW^3*s^3*t^5 + 54084*ep*mtt^7*mWW^3*s^3*t^5 + 755150*ep^2*mtt^7*mWW^3*s^3*t^5 + 1920388*ep^3*mtt^7*mWW^3*s^3*t^5 + 1422152*ep^4*mtt^7*mWW^3*s^3*t^5 + 41066*mtt^6*mWW^4*s^3*t^5 + 251059*ep*mtt^6*mWW^4*s^3*t^5 + 256780*ep^2*mtt^6*mWW^4*s^3*t^5 - 587469*ep^3*mtt^6*mWW^4*s^3*t^5 - 842780*ep^4*mtt^6*mWW^4*s^3*t^5 - 14440*mtt^5*mWW^5*s^3*t^5 - 100487*ep*mtt^5*mWW^5*s^3*t^5 - 119720*ep^2*mtt^5*mWW^5*s^3*t^5 + 349787*ep^3*mtt^5*mWW^5*s^3*t^5 + 556140*ep^4*mtt^5*mWW^5*s^3*t^5 - 67684*mtt^4*mWW^6*s^3*t^5 - 701255*ep*mtt^4*mWW^6*s^3*t^5 - 2669958*ep^2*mtt^4*mWW^6*s^3*t^5 - 4459391*ep^3*mtt^4*mWW^6*s^3*t^5 - 2734572*ep^4*mtt^4*mWW^6*s^3*t^5 + 86124*mtt^3*mWW^7*s^3*t^5 + 925061*ep*mtt^3*mWW^7*s^3*t^5 + 3586556*ep^2*mtt^3*mWW^7*s^3*t^5 + 5919923*ep^3*mtt^3*mWW^7*s^3*t^5 + 3523004*ep^4*mtt^3*mWW^7*s^3*t^5 - 36636*mtt^2*mWW^8*s^3*t^5 - 403356*ep*mtt^2*mWW^8*s^3*t^5 - 1593908*ep^2*mtt^2*mWW^8*s^3*t^5 - 2658392*ep^3*mtt^2*mWW^8*s^3*t^5 - 1594032*ep^4*mtt^2*mWW^8*s^3*t^5 + 3890*mtt*mWW^9*s^3*t^5 + 42726*ep*mtt*mWW^9*s^3*t^5 + 169458*ep^2*mtt*mWW^9*s^3*t^5 + 287242*ep^3*mtt*mWW^9*s^3*t^5 + 179552*ep^4*mtt*mWW^9*s^3*t^5 + 506*mWW^10*s^3*t^5 + 5706*ep*mWW^10*s^3*t^5 + 22570*ep^2*mWW^10*s^3*t^5 + 36322*ep^3*mWW^10*s^3*t^5 + 19768*ep^4*mWW^10*s^3*t^5 - 5520*mtt^8*mWW*s^4*t^5 - 45620*ep*mtt^8*mWW*s^4*t^5 - 126520*ep^2*mtt^8*mWW*s^4*t^5 - 143540*ep^3*mtt^8*mWW*s^4*t^5 - 56400*ep^4*mtt^8*mWW*s^4*t^5 + 3980*mtt^7*mWW^2*s^4*t^5 + 79592*ep*mtt^7*mWW^2*s^4*t^5 + 438672*ep^2*mtt^7*mWW^2*s^4*t^5 + 872756*ep^3*mtt^7*mWW^2*s^4*t^5 + 572000*ep^4*mtt^7*mWW^2*s^4*t^5 + 38508*mtt^6*mWW^3*s^4*t^5 + 243786*ep*mtt^6*mWW^3*s^4*t^5 + 328352*ep^2*mtt^6*mWW^3*s^4*t^5 - 278830*ep^3*mtt^6*mWW^3*s^4*t^5 - 536640*ep^4*mtt^6*mWW^3*s^4*t^5 - 68120*mtt^5*mWW^4*s^4*t^5 - 576763*ep*mtt^5*mWW^4*s^4*t^5 - 1639094*ep^2*mtt^5*mWW^4*s^4*t^5 - 1756755*ep^3*mtt^5*mWW^4*s^4*t^5 - 536988*ep^4*mtt^5*mWW^4*s^4*t^5 + 36*mtt^4*mWW^5*s^4*t^5 - 19685*ep*mtt^4*mWW^5*s^4*t^5 - 208348*ep^2*mtt^4*mWW^5*s^4*t^5 - 711879*ep^3*mtt^4*mWW^5*s^4*t^5 - 677332*ep^4*mtt^4*mWW^5*s^4*t^5 + 79756*mtt^3*mWW^6*s^4*t^5 + 855628*ep*mtt^3*mWW^6*s^4*t^5 + 3342708*ep^2*mtt^3*mWW^6*s^4*t^5 + 5590164*ep^3*mtt^3*mWW^6*s^4*t^5 + 3361440*ep^4*mtt^3*mWW^6*s^4*t^5 - 65956*mtt^2*mWW^7*s^4*t^5 - 733098*ep*mtt^2*mWW^7*s^4*t^5 - 2928808*ep^2*mtt^2*mWW^7*s^4*t^5 - 4903646*ep^3*mtt^2*mWW^7*s^4*t^5 - 2919168*ep^4*mtt^2*mWW^7*s^4*t^5 + 18352*mtt*mWW^8*s^4*t^5 + 207879*ep*mtt*mWW^8*s^4*t^5 + 841034*ep^2*mtt*mWW^8*s^4*t^5 + 1414651*ep^3*mtt*mWW^8*s^4*t^5 + 844924*ep^4*mtt*mWW^8*s^4*t^5 - 1036*mWW^9*s^4*t^5 - 11559*ep*mWW^9*s^4*t^5 - 46476*ep^2*mWW^9*s^4*t^5 - 78441*ep^3*mWW^9*s^4*t^5 - 47996*ep^4*mWW^9*s^4*t^5 + 8256*mtt^7*mWW*s^5*t^5 + 76460*ep*mtt^7*mWW*s^5*t^5 + 249016*ep^2*mtt^7*mWW*s^5*t^5 + 344108*ep^3*mtt^7*mWW*s^5*t^5 + 172080*ep^4*mtt^7*mWW*s^5*t^5 - 2092*mtt^6*mWW^2*s^5*t^5 - 60316*ep*mtt^6*mWW^2*s^5*t^5 - 375004*ep^2*mtt^6*mWW^2*s^5*t^5 - 787140*ep^3*mtt^6*mWW^2*s^5*t^5 - 531248*ep^4*mtt^6*mWW^2*s^5*t^5 - 46330*mtt^5*mWW^3*s^5*t^5 - 387926*ep*mtt^5*mWW^3*s^5*t^5 - 1100090*ep^2*mtt^5*mWW^3*s^5*t^5 - 1223294*ep^3*mtt^5*mWW^3*s^5*t^5 - 431584*ep^4*mtt^5*mWW^3*s^5*t^5 + 61738*mtt^4*mWW^4*s^5*t^5 + 620590*ep*mtt^4*mWW^4*s^5*t^5 + 2240986*ep^2*mtt^4*mWW^4*s^5*t^5 + 3302358*ep^3*mtt^4*mWW^4*s^5*t^5 + 1694624*ep^4*mtt^4*mWW^4*s^5*t^5 - 2290*mtt^3*mWW^5*s^5*t^5 - 42146*ep*mtt^3*mWW^5*s^5*t^5 - 206052*ep^2*mtt^3*mWW^5*s^5*t^5 - 274880*ep^3*mtt^3*mWW^5*s^5*t^5 - 85512*ep^4*mtt^3*mWW^5*s^5*t^5 - 37838*mtt^2*mWW^6*s^5*t^5 - 418838*ep*mtt^2*mWW^6*s^5*t^5 - 1678682*ep^2*mtt^2*mWW^6*s^5*t^5 - 2837666*ep^3*mtt^2*mWW^6*s^5*t^5 - 1698720*ep^4*mtt^2*mWW^6*s^5*t^5 + 22004*mtt*mWW^7*s^5*t^5 + 251928*ep*mtt*mWW^7*s^5*t^5 + 1030938*ep^2*mtt*mWW^7*s^5*t^5 + 1744370*ep^3*mtt*mWW^7*s^5*t^5 + 1036752*ep^4*mtt*mWW^7*s^5*t^5 - 3448*mWW^8*s^5*t^5 - 39352*ep*mWW^8*s^5*t^5 - 159912*ep^2*mWW^8*s^5*t^5 - 268096*ep^3*mWW^8*s^5*t^5 - 158152*ep^4*mWW^8*s^5*t^5 - 6192*mtt^6*mWW*s^6*t^5 - 59676*ep*mtt^6*mWW*s^6*t^5 - 203688*ep^2*mtt^6*mWW*s^6*t^5 - 294684*ep^3*mtt^6*mWW*s^6*t^5 - 153840*ep^4*mtt^6*mWW*s^6*t^5 + 1076*mtt^5*mWW^2*s^6*t^5 + 36702*ep*mtt^5*mWW^2*s^6*t^5 + 242252*ep^2*mtt^5*mWW^2*s^6*t^5 + 523170*ep^3*mtt^5*mWW^2*s^6*t^5 + 359240*ep^4*mtt^5*mWW^2*s^6*t^5 + 27980*mtt^4*mWW^3*s^6*t^5 + 263066*ep*mtt^4*mWW^3*s^6*t^5 + 882216*ep^2*mtt^4*mWW^3*s^6*t^5 + 1214346*ep^3*mtt^4*mWW^3*s^6*t^5 + 581448*ep^4*mtt^4*mWW^3*s^6*t^5 - 32832*mtt^3*mWW^4*s^6*t^5 - 370128*ep*mtt^3*mWW^4*s^6*t^5 - 1504704*ep^2*mtt^3*mWW^4*s^6*t^5 - 2463064*ep^3*mtt^3*mWW^4*s^6*t^5 - 1394992*ep^4*mtt^3*mWW^4*s^6*t^5 + 5928*mtt^2*mWW^5*s^6*t^5 + 79440*ep*mtt^2*mWW^5*s^6*t^5 + 364580*ep^2*mtt^2*mWW^5*s^6*t^5 + 622384*ep^3*mtt^2*mWW^5*s^6*t^5 + 357008*ep^4*mtt^2*mWW^5*s^6*t^5 + 6492*mtt*mWW^6*s^6*t^5 + 74570*ep*mtt*mWW^6*s^6*t^5 + 307372*ep^2*mtt*mWW^6*s^6*t^5 + 531390*ep^3*mtt*mWW^6*s^6*t^5 + 321736*ep^4*mtt*mWW^6*s^6*t^5 - 2452*mWW^7*s^6*t^5 - 27814*ep*mWW^7*s^6*t^5 - 112348*ep^2*mWW^7*s^6*t^5 - 187942*ep^3*mWW^7*s^6*t^5 - 110280*ep^4*mWW^7*s^6*t^5 + 2400*mtt^5*mWW*s^7*t^5 + 23596*ep*mtt^5*mWW*s^7*t^5 + 82328*ep^2*mtt^5*mWW*s^7*t^5 + 121516*ep^3*mtt^5*mWW*s^7*t^5 + 64560*ep^4*mtt^5*mWW*s^7*t^5 - 628*mtt^4*mWW^2*s^7*t^5 - 15998*ep*mtt^4*mWW^2*s^7*t^5 - 102080*ep^2*mtt^4*mWW^2*s^7*t^5 - 219526*ep^3*mtt^4*mWW^2*s^7*t^5 - 151008*ep^4*mtt^4*mWW^2*s^7*t^5 - 8794*mtt^3*mWW^3*s^7*t^5 - 89772*ep*mtt^3*mWW^3*s^7*t^5 - 331158*ep^2*mtt^3*mWW^3*s^7*t^5 - 496300*ep^3*mtt^3*mWW^3*s^7*t^5 - 256920*ep^4*mtt^3*mWW^3*s^7*t^5 + 9942*mtt^2*mWW^4*s^7*t^5 + 121200*ep*mtt^2*mWW^4*s^7*t^5 + 526446*ep^2*mtt^2*mWW^4*s^7*t^5 + 903620*ep^3*mtt^2*mWW^4*s^7*t^5 + 529976*ep^4*mtt^2*mWW^4*s^7*t^5 - 2990*mtt*mWW^5*s^7*t^5 - 36656*ep*mtt*mWW^5*s^7*t^5 - 159898*ep^2*mtt*mWW^5*s^7*t^5 - 272032*ep^3*mtt*mWW^5*s^7*t^5 - 157752*ep^4*mtt*mWW^5*s^7*t^5 + 70*mWW^6*s^7*t^5 + 1150*ep*mWW^6*s^7*t^5 + 6042*ep^2*mWW^6*s^7*t^5 + 10402*ep^3*mWW^6*s^7*t^5 + 5704*ep^4*mWW^6*s^7*t^5 - 384*mtt^4*mWW*s^8*t^5 - 3820*ep*mtt^4*mWW*s^8*t^5 - 13496*ep^2*mtt^4*mWW*s^8*t^5 - 20140*ep^3*mtt^4*mWW*s^8*t^5 - 10800*ep^4*mtt^4*mWW*s^8*t^5 + 176*mtt^3*mWW^2*s^8*t^5 + 3160*ep*mtt^3*mWW^2*s^8*t^5 + 18996*ep^2*mtt^3*mWW^2*s^8*t^5 + 40476*ep^3*mtt^3*mWW^2*s^8*t^5 + 27872*ep^4*mtt^3*mWW^2*s^8*t^5 + 1192*mtt^2*mWW^3*s^8*t^5 + 13160*ep*mtt^2*mWW^3*s^8*t^5 + 51904*ep^2*mtt^2*mWW^3*s^8*t^5 + 81280*ep^3*mtt^2*mWW^3*s^8*t^5 + 43240*ep^4*mtt^2*mWW^3*s^8*t^5 - 1376*mtt*mWW^4*s^8*t^5 - 17776*ep*mtt*mWW^4*s^8*t^5 - 80444*ep^2*mtt*mWW^4*s^8*t^5 - 141628*ep^3*mtt*mWW^4*s^8*t^5 - 84304*ep^4*mtt*mWW^4*s^8*t^5 + 392*mWW^5*s^8*t^5 + 4604*ep*mWW^5*s^8*t^5 + 19280*ep^2*mWW^5*s^8*t^5 + 32396*ep^3*mWW^5*s^8*t^5 + 18744*ep^4*mWW^5*s^8*t^5 + 80*ep*mtt^2*mWW^2*s^9*t^5 + 360*ep^2*mtt^2*mWW^2*s^9*t^5 + 520*ep^3*mtt^2*mWW^2*s^9*t^5 + 240*ep^4*mtt^2*mWW^2*s^9*t^5 - 76*ep*mtt*mWW^3*s^9*t^5 - 352*ep^2*mtt*mWW^3*s^9*t^5 - 524*ep^3*mtt*mWW^3*s^9*t^5 - 248*ep^4*mtt*mWW^3*s^9*t^5 + 12*ep*mWW^4*s^9*t^5 + 56*ep^2*mWW^4*s^9*t^5 + 84*ep^3*mWW^4*s^9*t^5 + 40*ep^4*mWW^4*s^9*t^5 - 48*mtt^12*t^6 - 536*ep*mtt^12*t^6 - 2104*ep^2*mtt^12*t^6 - 3392*ep^3*mtt^12*t^6 - 1920*ep^4*mtt^12*t^6 - 640*mtt^11*mWW*t^6 - 7356*ep*mtt^11*mWW*t^6 - 29624*ep^2*mtt^11*mWW*t^6 - 48812*ep^3*mtt^11*mWW*t^6 - 28208*ep^4*mtt^11*mWW*t^6 + 2000*mtt^10*mWW^2*t^6 + 21518*ep*mtt^10*mWW^2*t^6 + 81692*ep^2*mtt^10*mWW^2*t^6 + 128270*ep^3*mtt^10*mWW^2*t^6 + 71160*ep^4*mtt^10*mWW^2*t^6 + 252*mtt^9*mWW^3*t^6 + 7998*ep*mtt^9*mWW^3*t^6 + 49656*ep^2*mtt^9*mWW^3*t^6 + 104726*ep^3*mtt^9*mWW^3*t^6 + 71768*ep^4*mtt^9*mWW^3*t^6 - 5740*mtt^8*mWW^4*t^6 - 70718*ep*mtt^8*mWW^4*t^6 - 301280*ep^2*mtt^8*mWW^4*t^6 - 519166*ep^3*mtt^8*mWW^4*t^6 - 312696*ep^4*mtt^8*mWW^4*t^6 + 5228*mtt^7*mWW^5*t^6 + 56860*ep*mtt^7*mWW^5*t^6 + 217436*ep^2*mtt^7*mWW^5*t^6 + 342804*ep^3*mtt^7*mWW^5*t^6 + 192912*ep^4*mtt^7*mWW^5*t^6 + 1300*mtt^6*mWW^6*t^6 + 23096*ep*mtt^6*mWW^6*t^6 + 123340*ep^2*mtt^6*mWW^6*t^6 + 248528*ep^3*mtt^6*mWW^6*t^6 + 166016*ep^4*mtt^6*mWW^6*t^6 - 3980*mtt^5*mWW^7*t^6 - 49658*ep*mtt^5*mWW^7*t^6 - 216336*ep^2*mtt^5*mWW^7*t^6 - 385554*ep^3*mtt^5*mWW^7*t^6 - 240072*ep^4*mtt^5*mWW^7*t^6 + 1868*mtt^4*mWW^8*t^6 + 21042*ep*mtt^4*mWW^8*t^6 + 84800*ep^2*mtt^4*mWW^8*t^6 + 144010*ep^3*mtt^4*mWW^8*t^6 + 87720*ep^4*mtt^4*mWW^8*t^6 - 220*mtt^3*mWW^9*t^6 - 2052*ep*mtt^3*mWW^9*t^6 - 6924*ep^2*mtt^3*mWW^9*t^6 - 10508*ep^3*mtt^3*mWW^9*t^6 - 6256*ep^4*mtt^3*mWW^9*t^6 - 20*mtt^2*mWW^10*t^6 - 194*ep*mtt^2*mWW^10*t^6 - 656*ep^2*mtt^2*mWW^10*t^6 - 906*ep^3*mtt^2*mWW^10*t^6 - 424*ep^4*mtt^2*mWW^10*t^6 + 240*mtt^11*s*t^6 + 2824*ep*mtt^11*s*t^6 + 11552*ep^2*mtt^11*s*t^6 + 19144*ep^3*mtt^11*s*t^6 + 11040*ep^4*mtt^11*s*t^6 + 3096*mtt^10*mWW*s*t^6 + 37024*ep*mtt^10*mWW*s*t^6 + 153640*ep^2*mtt^10*mWW*s*t^6 + 258080*ep^3*mtt^10*mWW*s*t^6 + 151040*ep^4*mtt^10*mWW*s*t^6 - 7096*mtt^9*mWW^2*s*t^6 - 81962*ep*mtt^9*mWW^2*s*t^6 - 330284*ep^2*mtt^9*mWW^2*s*t^6 - 541482*ep^3*mtt^9*mWW^2*s*t^6 - 310376*ep^4*mtt^9*mWW^2*s*t^6 - 5884*mtt^8*mWW^3*s*t^6 - 83571*ep*mtt^8*mWW^3*s*t^6 - 391350*ep^2*mtt^8*mWW^3*s*t^6 - 717255*ep^3*mtt^8*mWW^3*s*t^6 - 449660*ep^4*mtt^8*mWW^3*s*t^6 + 21094*mtt^7*mWW^4*s*t^6 + 279943*ep*mtt^7*mWW^4*s*t^6 + 1253032*ep^2*mtt^7*mWW^4*s*t^6 + 2223383*ep^3*mtt^7*mWW^4*s*t^6 + 1361308*ep^4*mtt^7*mWW^4*s*t^6 - 5898*mtt^6*mWW^5*s*t^6 - 104831*ep*mtt^6*mWW^5*s*t^6 - 544204*ep^2*mtt^6*mWW^5*s*t^6 - 1046679*ep^3*mtt^6*mWW^5*s*t^6 - 678748*ep^4*mtt^6*mWW^5*s*t^6 - 13834*mtt^5*mWW^6*s*t^6 - 139342*ep*mtt^5*mWW^6*s*t^6 - 496850*ep^2*mtt^5*mWW^6*s*t^6 - 740098*ep^3*mtt^5*mWW^6*s*t^6 - 387176*ep^4*mtt^5*mWW^6*s*t^6 + 7478*mtt^4*mWW^7*s*t^6 + 79942*ep*mtt^4*mWW^7*s*t^6 + 299698*ep^2*mtt^4*mWW^7*s*t^6 + 459542*ep^3*mtt^4*mWW^7*s*t^6 + 244920*ep^4*mtt^4*mWW^7*s*t^6 + 3106*mtt^3*mWW^8*s*t^6 + 35083*ep*mtt^3*mWW^8*s*t^6 + 143004*ep^2*mtt^3*mWW^8*s*t^6 + 248139*ep^3*mtt^3*mWW^8*s*t^6 + 154668*ep^4*mtt^3*mWW^8*s*t^6 - 2662*mtt^2*mWW^9*s*t^6 - 28599*ep*mtt^2*mWW^9*s*t^6 - 110448*ep^2*mtt^2*mWW^9*s*t^6 - 181575*ep^3*mtt^2*mWW^9*s*t^6 - 107996*ep^4*mtt^2*mWW^9*s*t^6 + 330*mtt*mWW^10*s*t^6 + 3198*ep*mtt*mWW^10*s*t^6 + 11226*ep^2*mtt*mWW^10*s*t^6 + 17442*ep^3*mtt*mWW^10*s*t^6 + 10344*ep^4*mtt*mWW^10*s*t^6 + 30*mWW^11*s*t^6 + 291*ep*mWW^11*s*t^6 + 984*ep^2*mWW^11*s*t^6 + 1359*ep^3*mWW^11*s*t^6 + 636*ep^4*mWW^11*s*t^6 - 336*mtt^10*s^2*t^6 - 4760*ep*mtt^10*s^2*t^6 - 21952*ep^2*mtt^10*s^2*t^6 - 39032*ep^3*mtt^10*s^2*t^6 - 23520*ep^4*mtt^10*s^2*t^6 - 4304*mtt^9*mWW*s^2*t^6 - 60080*ep*mtt^9*mWW*s^2*t^6 - 275576*ep^2*mtt^9*mWW*s^2*t^6 - 491048*ep^3*mtt^9*mWW*s^2*t^6 - 298272*ep^4*mtt^9*mWW*s^2*t^6 + 2664*mtt^8*mWW^2*s^2*t^6 + 58010*ep*mtt^8*mWW^2*s^2*t^6 + 319682*ep^2*mtt^8*mWW^2*s^2*t^6 + 619652*ep^3*mtt^8*mWW^2*s^2*t^6 + 394352*ep^4*mtt^8*mWW^2*s^2*t^6 + 20312*mtt^7*mWW^3*s^2*t^6 + 259331*ep*mtt^7*mWW^3*s^2*t^6 + 1131770*ep^2*mtt^7*mWW^3*s^2*t^6 + 1975251*ep^3*mtt^7*mWW^3*s^2*t^6 + 1189996*ep^4*mtt^7*mWW^3*s^2*t^6 - 13712*mtt^6*mWW^4*s^2*t^6 - 299775*ep*mtt^6*mWW^4*s^2*t^6 - 1675564*ep^2*mtt^6*mWW^4*s^2*t^6 - 3325637*ep^3*mtt^6*mWW^4*s^2*t^6 - 2168852*ep^4*mtt^6*mWW^4*s^2*t^6 - 33572*mtt^5*mWW^5*s^2*t^6 - 210175*ep*mtt^5*mWW^5*s^2*t^6 - 259552*ep^2*mtt^5*mWW^5*s^2*t^6 + 303595*ep^3*mtt^5*mWW^5*s^2*t^6 + 510444*ep^4*mtt^5*mWW^5*s^2*t^6 + 35428*mtt^4*mWW^6*s^2*t^6 + 313829*ep*mtt^4*mWW^6*s^2*t^6 + 936758*ep^2*mtt^4*mWW^6*s^2*t^6 + 1094965*ep^3*mtt^4*mWW^6*s^2*t^6 + 407220*ep^4*mtt^4*mWW^6*s^2*t^6 + 4544*mtt^3*mWW^7*s^2*t^6 + 65493*ep*mtt^3*mWW^7*s^2*t^6 + 327946*ep^2*mtt^3*mWW^7*s^2*t^6 + 673633*ep^3*mtt^3*mWW^7*s^2*t^6 + 475684*ep^4*mtt^3*mWW^7*s^2*t^6 - 15880*mtt^2*mWW^8*s^2*t^6 - 174069*ep*mtt^2*mWW^8*s^2*t^6 - 684536*ep^2*mtt^2*mWW^8*s^2*t^6 - 1139243*ep^3*mtt^2*mWW^8*s^2*t^6 - 679532*ep^4*mtt^2*mWW^8*s^2*t^6 + 5148*mtt*mWW^9*s^2*t^6 + 54791*ep*mtt*mWW^9*s^2*t^6 + 209204*ep^2*mtt*mWW^9*s^2*t^6 + 339353*ep^3*mtt*mWW^9*s^2*t^6 + 198884*ep^4*mtt*mWW^9*s^2*t^6 - 292*mWW^10*s^2*t^6 - 2595*ep*mWW^10*s^2*t^6 - 8180*ep^2*mWW^10*s^2*t^6 - 11489*ep^3*mWW^10*s^2*t^6 - 6404*ep^4*mWW^10*s^2*t^6 - 336*mtt^9*s^3*t^6 - 728*ep*mtt^9*s^3*t^6 + 6944*ep^2*mtt^9*s^3*t^6 + 22120*ep^3*mtt^9*s^3*t^6 + 16800*ep^4*mtt^9*s^3*t^6 - 2824*mtt^8*mWW*s^3*t^6 + 244*ep*mtt^8*mWW*s^3*t^6 + 105224*ep^2*mtt^8*mWW*s^3*t^6 + 289396*ep^3*mtt^8*mWW*s^3*t^6 + 213400*ep^4*mtt^8*mWW*s^3*t^6 + 24696*mtt^7*mWW^2*s^3*t^6 + 205358*ep*mtt^7*mWW^2*s^3*t^6 + 578732*ep^2*mtt^7*mWW^2*s^3*t^6 + 675110*ep^3*mtt^7*mWW^2*s^3*t^6 + 276056*ep^4*mtt^7*mWW^2*s^3*t^6 - 31500*mtt^6*mWW^3*s^3*t^6 - 410465*ep*mtt^6*mWW^3*s^3*t^6 - 1813128*ep^2*mtt^6*mWW^3*s^3*t^6 - 3174871*ep^3*mtt^6*mWW^3*s^3*t^6 - 1907268*ep^4*mtt^6*mWW^3*s^3*t^6 - 36362*mtt^5*mWW^4*s^3*t^6 - 154521*ep*mtt^5*mWW^4*s^3*t^6 + 233374*ep^2*mtt^5*mWW^4*s^3*t^6 + 1405053*ep^3*mtt^5*mWW^4*s^3*t^6 + 1246060*ep^4*mtt^5*mWW^4*s^3*t^6 + 93386*mtt^4*mWW^5*s^3*t^6 + 810590*ep*mtt^4*mWW^5*s^3*t^6 + 2395526*ep^2*mtt^4*mWW^5*s^3*t^6 + 2852590*ep^3*mtt^4*mWW^5*s^3*t^6 + 1152392*ep^4*mtt^4*mWW^5*s^3*t^6 - 46772*mtt^3*mWW^6*s^3*t^6 - 437561*ep*mtt^3*mWW^6*s^3*t^6 - 1406974*ep^2*mtt^3*mWW^6*s^3*t^6 - 1804741*ep^3*mtt^3*mWW^6*s^3*t^6 - 783540*ep^4*mtt^3*mWW^6*s^3*t^6 - 11608*mtt^2*mWW^7*s^3*t^6 - 137890*ep*mtt^2*mWW^7*s^3*t^6 - 593502*ep^2*mtt^2*mWW^7*s^3*t^6 - 1084364*ep^3*mtt^2*mWW^7*s^3*t^6 - 697448*ep^4*mtt^2*mWW^7*s^3*t^6 + 13542*mtt*mWW^8*s^3*t^6 + 148912*ep*mtt*mWW^8*s^3*t^6 + 585988*ep^2*mtt*mWW^8*s^3*t^6 + 969014*ep^3*mtt*mWW^8*s^3*t^6 + 569984*ep^4*mtt*mWW^8*s^3*t^6 - 2222*mWW^9*s^3*t^6 - 23939*ep*mWW^9*s^3*t^6 - 92184*ep^2*mWW^9*s^3*t^6 - 149307*ep^3*mWW^9*s^3*t^6 - 86436*ep^4*mWW^9*s^3*t^6 + 1680*mtt^8*s^4*t^6 + 13720*ep*mtt^8*s^4*t^6 + 37520*ep^2*mtt^8*s^4*t^6 + 42280*ep^3*mtt^8*s^4*t^6 + 16800*ep^4*mtt^8*s^4*t^6 + 15120*mtt^7*mWW*s^4*t^6 + 119060*ep*mtt^7*mWW*s^4*t^6 + 303800*ep^2*mtt^7*mWW*s^4*t^6 + 302780*ep^3*mtt^7*mWW*s^4*t^6 + 95240*ep^4*mtt^7*mWW*s^4*t^6 - 54672*mtt^6*mWW^2*s^4*t^6 - 528258*ep*mtt^6*mWW^2*s^4*t^6 - 1816440*ep^2*mtt^6*mWW^2*s^4*t^6 - 2639478*ep^3*mtt^6*mWW^2*s^4*t^6 - 1377192*ep^4*mtt^6*mWW^2*s^4*t^6 + 30248*mtt^5*mWW^3*s^4*t^6 + 425569*ep*mtt^5*mWW^3*s^4*t^6 + 1973960*ep^2*mtt^5*mWW^3*s^4*t^6 + 3553051*ep^3*mtt^5*mWW^3*s^4*t^6 + 2171068*ep^4*mtt^5*mWW^3*s^4*t^6 + 69516*mtt^4*mWW^4*s^4*t^6 + 551231*ep*mtt^4*mWW^4*s^4*t^6 + 1433594*ep^2*mtt^4*mWW^4*s^4*t^6 + 1419707*ep^3*mtt^4*mWW^4*s^4*t^6 + 414740*ep^4*mtt^4*mWW^4*s^4*t^6 - 99428*mtt^3*mWW^5*s^4*t^6 - 972718*ep*mtt^3*mWW^5*s^4*t^6 - 3377338*ep^2*mtt^3*mWW^5*s^4*t^6 - 4865732*ep^3*mtt^3*mWW^5*s^4*t^6 - 2486616*ep^4*mtt^3*mWW^5*s^4*t^6 + 37124*mtt^2*mWW^6*s^4*t^6 + 384056*ep*mtt^2*mWW^6*s^4*t^6 + 1398654*ep^2*mtt^2*mWW^6*s^4*t^6 + 2066610*ep^3*mtt^2*mWW^6*s^4*t^6 + 1068648*ep^4*mtt^2*mWW^6*s^4*t^6 + 3484*mtt*mWW^7*s^4*t^6 + 41097*ep*mtt*mWW^7*s^4*t^6 + 177898*ep^2*mtt*mWW^7*s^4*t^6 + 334277*ep^3*mtt*mWW^7*s^4*t^6 + 219444*ep^4*mtt*mWW^7*s^4*t^6 - 3072*mWW^8*s^4*t^6 - 34077*ep*mWW^8*s^4*t^6 - 134688*ep^2*mWW^8*s^4*t^6 - 222455*ep^3*mWW^8*s^4*t^6 - 129812*ep^4*mWW^8*s^4*t^6 - 2352*mtt^7*s^5*t^6 - 21224*ep*mtt^7*s^5*t^6 - 66976*ep^2*mtt^7*s^5*t^6 - 89768*ep^3*mtt^7*s^5*t^6 - 43680*ep^4*mtt^7*s^5*t^6 - 18680*mtt^6*mWW*s^5*t^6 - 160984*ep*mtt^6*mWW*s^5*t^6 - 474376*ep^2*mtt^6*mWW*s^5*t^6 - 583448*ep^3*mtt^6*mWW*s^5*t^6 - 256272*ep^4*mtt^6*mWW*s^5*t^6 + 54808*mtt^5*mWW^2*s^5*t^6 + 563022*ep*mtt^5*mWW^2*s^5*t^6 + 2070276*ep^2*mtt^5*mWW^2*s^5*t^6 + 3182486*ep^3*mtt^5*mWW^2*s^5*t^6 + 1739008*ep^4*mtt^5*mWW^2*s^5*t^6 - 22936*mtt^4*mWW^3*s^5*t^6 - 334878*ep*mtt^4*mWW^3*s^5*t^6 - 1591270*ep^2*mtt^4*mWW^3*s^5*t^6 - 2901748*ep^3*mtt^4*mWW^3*s^5*t^6 - 1789208*ep^4*mtt^4*mWW^3*s^5*t^6 - 47000*mtt^3*mWW^4*s^5*t^6 - 423996*ep*mtt^3*mWW^4*s^5*t^6 - 1355602*ep^2*mtt^3*mWW^4*s^5*t^6 - 1807318*ep^3*mtt^3*mWW^4*s^5*t^6 - 852976*ep^4*mtt^3*mWW^4*s^5*t^6 + 51688*mtt^2*mWW^5*s^5*t^6 + 547204*ep*mtt^2*mWW^5*s^5*t^6 + 2073434*ep^2*mtt^2*mWW^5*s^5*t^6 + 3232934*ep^3*mtt^2*mWW^5*s^5*t^6 + 1772496*ep^4*mtt^2*mWW^5*s^5*t^6 - 16128*mtt*mWW^6*s^5*t^6 - 176450*ep*mtt*mWW^6*s^5*t^6 - 683850*ep^2*mtt*mWW^6*s^5*t^6 - 1073848*ep^3*mtt*mWW^6*s^5*t^6 - 588672*ep^4*mtt*mWW^6*s^5*t^6 + 600*mWW^7*s^5*t^6 + 6506*ep*mWW^7*s^5*t^6 + 24524*ep^2*mWW^7*s^5*t^6 + 34790*ep^3*mWW^7*s^5*t^6 + 16424*ep^4*mWW^7*s^5*t^6 + 1680*mtt^6*s^6*t^6 + 15736*ep*mtt^6*s^6*t^6 + 51968*ep^2*mtt^6*s^6*t^6 + 72856*ep^3*mtt^6*s^6*t^6 + 36960*ep^4*mtt^6*s^6*t^6 + 11024*mtt^5*mWW*s^6*t^6 + 95816*ep*mtt^5*mWW*s^6*t^6 + 284760*ep^2*mtt^5*mWW*s^6*t^6 + 352480*ep^3*mtt^5*mWW*s^6*t^6 + 155440*ep^4*mtt^5*mWW*s^6*t^6 - 30296*mtt^4*mWW^2*s^6*t^6 - 324550*ep*mtt^4*mWW^2*s^6*t^6 - 1246150*ep^2*mtt^4*mWW^2*s^6*t^6 - 1976908*ep^3*mtt^4*mWW^2*s^6*t^6 - 1104296*ep^4*mtt^4*mWW^2*s^6*t^6 + 14148*mtt^3*mWW^3*s^6*t^6 + 196742*ep*mtt^3*mWW^3*s^6*t^6 + 911902*ep^2*mtt^3*mWW^3*s^6*t^6 + 1635940*ep^3*mtt^3*mWW^3*s^6*t^6 + 997112*ep^4*mtt^3*mWW^3*s^6*t^6 + 12804*mtt^2*mWW^4*s^6*t^6 + 123562*ep*mtt^2*mWW^4*s^6*t^6 + 433386*ep^2*mtt^2*mWW^4*s^6*t^6 + 637960*ep^3*mtt^2*mWW^4*s^6*t^6 + 332024*ep^4*mtt^2*mWW^4*s^6*t^6 - 12068*mtt*mWW^5*s^6*t^6 - 133830*ep*mtt*mWW^5*s^6*t^6 - 531430*ep^2*mtt*mWW^5*s^6*t^6 - 861044*ep^3*mtt*mWW^5*s^6*t^6 - 486248*ep^4*mtt*mWW^5*s^6*t^6 + 2708*mWW^6*s^6*t^6 + 29724*ep*mWW^6*s^6*t^6 + 115964*ep^2*mWW^6*s^6*t^6 + 184796*ep^3*mWW^6*s^6*t^6 + 102928*ep^4*mWW^6*s^6*t^6 - 624*mtt^5*s^7*t^6 - 5960*ep*mtt^5*s^7*t^6 - 20128*ep^2*mtt^5*s^7*t^6 - 28808*ep^3*mtt^5*s^7*t^6 - 14880*ep^4*mtt^5*s^7*t^6 - 3096*mtt^4*mWW*s^7*t^6 - 25980*ep*mtt^4*mWW*s^7*t^6 - 72744*ep^2*mtt^4*mWW*s^7*t^6 - 82492*ep^3*mtt^4*mWW*s^7*t^6 - 32008*ep^4*mtt^4*mWW*s^7*t^6 + 9064*mtt^3*mWW^2*s^7*t^6 + 99806*ep*mtt^3*mWW^2*s^7*t^6 + 393932*ep^2*mtt^3*mWW^2*s^7*t^6 + 635022*ep^3*mtt^3*mWW^2*s^7*t^6 + 357296*ep^4*mtt^3*mWW^2*s^7*t^6 - 5680*mtt^2*mWW^3*s^7*t^6 - 73774*ep*mtt^2*mWW^3*s^7*t^6 - 328612*ep^2*mtt^2*mWW^3*s^7*t^6 - 573014*ep^3*mtt^2*mWW^3*s^7*t^6 - 341032*ep^4*mtt^2*mWW^3*s^7*t^6 - 328*mtt*mWW^4*s^7*t^6 - 2566*ep*mtt*mWW^4*s^7*t^6 - 7956*ep^2*mtt*mWW^4*s^7*t^6 - 12542*ep^3*mtt*mWW^4*s^7*t^6 - 7376*ep^4*mtt*mWW^4*s^7*t^6 + 664*mWW^5*s^7*t^6 + 6906*ep*mWW^5*s^7*t^6 + 25844*ep^2*mWW^5*s^7*t^6 + 40490*ep^3*mWW^5*s^7*t^6 + 22448*ep^4*mWW^5*s^7*t^6 + 96*mtt^4*s^8*t^6 + 928*ep*mtt^4*s^8*t^6 + 3176*ep^2*mtt^4*s^8*t^6 + 4600*ep^3*mtt^4*s^8*t^6 + 2400*ep^4*mtt^4*s^8*t^6 + 304*mtt^3*mWW*s^8*t^6 + 2256*ep*mtt^3*mWW*s^8*t^6 + 4896*ep^2*mtt^3*mWW*s^8*t^6 + 3064*ep^3*mtt^3*mWW*s^8*t^6 - 360*ep^4*mtt^3*mWW*s^8*t^6 - 1168*mtt^2*mWW^2*s^8*t^6 - 12944*ep*mtt^2*mWW^2*s^8*t^6 - 51440*ep^2*mtt^2*mWW^2*s^8*t^6 - 82672*ep^3*mtt^2*mWW^2*s^8*t^6 - 46008*ep^4*mtt^2*mWW^2*s^8*t^6 + 1040*mtt*mWW^3*s^8*t^6 + 13048*ep*mtt*mWW^3*s^8*t^6 + 57072*ep^2*mtt*mWW^3*s^8*t^6 + 97920*ep^3*mtt*mWW^3*s^8*t^6 + 57224*ep^4*mtt*mWW^3*s^8*t^6 - 272*mWW^4*s^8*t^6 - 3160*ep*mWW^4*s^8*t^6 - 12984*ep^2*mWW^4*s^8*t^6 - 21440*ep^3*mWW^4*s^8*t^6 - 12232*ep^4*mWW^4*s^8*t^6 + 304*mtt^11*t^7 + 3312*ep*mtt^11*t^7 + 12708*ep^2*mtt^11*t^7 + 20092*ep^3*mtt^11*t^7 + 11184*ep^4*mtt^11*t^7 + 752*mtt^10*mWW*t^7 + 8750*ep*mtt^10*mWW*t^7 + 35508*ep^2*mtt^10*mWW*t^7 + 58622*ep^3*mtt^10*mWW*t^7 + 33848*ep^4*mtt^10*mWW*t^7 - 5332*mtt^9*mWW^2*t^7 - 58490*ep*mtt^9*mWW^2*t^7 - 225788*ep^2*mtt^9*mWW^2*t^7 - 358758*ep^3*mtt^9*mWW^2*t^7 - 200792*ep^4*mtt^9*mWW^2*t^7 + 6308*mtt^8*mWW^3*t^7 + 64318*ep*mtt^8*mWW^3*t^7 + 230968*ep^2*mtt^8*mWW^3*t^7 + 343758*ep^3*mtt^8*mWW^3*t^7 + 181048*ep^4*mtt^8*mWW^3*t^7 + 2220*mtt^7*mWW^4*t^7 + 33762*ep*mtt^7*mWW^4*t^7 + 164520*ep^2*mtt^7*mWW^4*t^7 + 309490*ep^3*mtt^7*mWW^4*t^7 + 198088*ep^4*mtt^7*mWW^4*t^7 - 8572*mtt^6*mWW^5*t^7 - 98954*ep*mtt^6*mWW^5*t^7 - 401064*ep^2*mtt^6*mWW^5*t^7 - 667554*ep^3*mtt^6*mWW^5*t^7 - 391816*ep^4*mtt^6*mWW^5*t^7 + 4900*mtt^5*mWW^6*t^7 + 51098*ep*mtt^5*mWW^6*t^7 + 188756*ep^2*mtt^5*mWW^6*t^7 + 291566*ep^3*mtt^5*mWW^6*t^7 + 162040*ep^4*mtt^5*mWW^6*t^7 - 116*mtt^4*mWW^7*t^7 + 2098*ep*mtt^4*mWW^7*t^7 + 20232*ep^2*mtt^4*mWW^7*t^7 + 48546*ep^3*mtt^4*mWW^7*t^7 + 34440*ep^4*mtt^4*mWW^7*t^7 - 556*mtt^3*mWW^8*t^7 - 6770*ep*mtt^3*mWW^8*t^7 - 28804*ep^2*mtt^3*mWW^8*t^7 - 50070*ep^3*mtt^3*mWW^8*t^7 - 30360*ep^4*mtt^3*mWW^8*t^7 + 92*mtt^2*mWW^9*t^7 + 876*ep*mtt^2*mWW^9*t^7 + 2964*ep^2*mtt^2*mWW^9*t^7 + 4308*ep^3*mtt^2*mWW^9*t^7 + 2320*ep^4*mtt^2*mWW^9*t^7 - 1328*mtt^10*s*t^7 - 15256*ep*mtt^10*s*t^7 - 61112*ep^2*mtt^10*s*t^7 - 99456*ep^3*mtt^10*s*t^7 - 56448*ep^4*mtt^10*s*t^7 - 3496*mtt^9*mWW*s*t^7 - 40602*ep*mtt^9*mWW*s*t^7 - 164510*ep^2*mtt^9*mWW*s*t^7 - 271280*ep^3*mtt^9*mWW*s*t^7 - 156512*ep^4*mtt^9*mWW*s*t^7 + 18072*mtt^8*mWW^2*s*t^7 + 210445*ep*mtt^8*mWW^2*s*t^7 + 852966*ep^2*mtt^8*mWW^2*s*t^7 + 1402613*ep^3*mtt^8*mWW^2*s*t^7 + 805044*ep^4*mtt^8*mWW^2*s*t^7 - 11510*mtt^7*mWW^3*s*t^7 - 138547*ep*mtt^7*mWW^3*s*t^7 - 573634*ep^2*mtt^7*mWW^3*s*t^7 - 951237*ep^3*mtt^7*mWW^3*s*t^7 - 547252*ep^4*mtt^7*mWW^3*s*t^7 - 17122*mtt^6*mWW^4*s*t^7 - 194447*ep*mtt^6*mWW^4*s*t^7 - 777088*ep^2*mtt^6*mWW^4*s*t^7 - 1277307*ep^3*mtt^6*mWW^4*s*t^7 - 737196*ep^4*mtt^6*mWW^4*s*t^7 + 17686*mtt^5*mWW^5*s*t^7 + 216343*ep*mtt^5*mWW^5*s*t^7 + 913104*ep^2*mtt^5*mWW^5*s*t^7 + 1551527*ep^3*mtt^5*mWW^5*s*t^7 + 914780*ep^4*mtt^5*mWW^5*s*t^7 + 3874*mtt^4*mWW^6*s*t^7 + 20789*ep*mtt^4*mWW^6*s*t^7 + 6468*ep^2*mtt^4*mWW^6*s*t^7 - 79899*ep^3*mtt^4*mWW^6*s*t^7 - 84332*ep^4*mtt^4*mWW^6*s*t^7 - 7546*mtt^3*mWW^7*s*t^7 - 69709*ep*mtt^3*mWW^7*s*t^7 - 224166*ep^2*mtt^3*mWW^7*s*t^7 - 299995*ep^3*mtt^3*mWW^7*s*t^7 - 142924*ep^4*mtt^3*mWW^7*s*t^7 + 674*mtt^2*mWW^8*s*t^7 + 2887*ep*mtt^2*mWW^8*s*t^7 - 5364*ep^2*mtt^2*mWW^8*s*t^7 - 31873*ep^3*mtt^2*mWW^8*s*t^7 - 29444*ep^4*mtt^2*mWW^8*s*t^7 + 834*mtt*mWW^9*s*t^7 + 9411*ep*mtt*mWW^9*s*t^7 + 37782*ep^2*mtt*mWW^9*s*t^7 + 63369*ep^3*mtt*mWW^9*s*t^7 + 37764*ep^4*mtt*mWW^9*s*t^7 - 138*mWW^10*s*t^7 - 1314*ep*mWW^10*s*t^7 - 4446*ep^2*mWW^10*s*t^7 - 6462*ep^3*mWW^10*s*t^7 - 3480*ep^4*mWW^10*s*t^7 + 1456*mtt^9*s^2*t^7 + 20888*ep*mtt^9*s^2*t^7 + 96600*ep^2*mtt^9*s^2*t^7 + 170912*ep^3*mtt^9*s^2*t^7 + 102144*ep^4*mtt^9*s^2*t^7 + 5232*mtt^8*mWW*s^2*t^7 + 64572*ep*mtt^8*mWW*s^2*t^7 + 273666*ep^2*mtt^8*mWW*s^2*t^7 + 464778*ep^3*mtt^8*mWW*s^2*t^7 + 273672*ep^4*mtt^8*mWW*s^2*t^7 - 9944*mtt^7*mWW^2*s^2*t^7 - 174268*ep*mtt^7*mWW^2*s^2*t^7 - 889284*ep^2*mtt^7*mWW^2*s^2*t^7 - 1664536*ep^3*mtt^7*mWW^2*s^2*t^7 - 1037088*ep^4*mtt^7*mWW^2*s^2*t^7 - 22886*mtt^6*mWW^3*s^2*t^7 - 158595*ep*mtt^6*mWW^3*s^2*t^7 - 303808*ep^2*mtt^6*mWW^3*s^2*t^7 - 119851*ep^3*mtt^6*mWW^3*s^2*t^7 + 90260*ep^4*mtt^6*mWW^3*s^2*t^7 + 41658*mtt^5*mWW^4*s^2*t^7 + 439178*ep*mtt^5*mWW^4*s^2*t^7 + 1633296*ep^2*mtt^5*mWW^4*s^2*t^7 + 2511868*ep^3*mtt^5*mWW^4*s^2*t^7 + 1357680*ep^4*mtt^5*mWW^4*s^2*t^7 + 5188*mtt^4*mWW^5*s^2*t^7 - 8069*ep*mtt^4*mWW^5*s^2*t^7 - 246580*ep^2*mtt^4*mWW^5*s^2*t^7 - 637187*ep^3*mtt^4*mWW^5*s^2*t^7 - 448012*ep^4*mtt^4*mWW^5*s^2*t^7 - 37348*mtt^3*mWW^6*s^2*t^7 - 342880*ep*mtt^3*mWW^6*s^2*t^7 - 1098208*ep^2*mtt^3*mWW^6*s^2*t^7 - 1476300*ep^3*mtt^3*mWW^6*s^2*t^7 - 717104*ep^4*mtt^3*mWW^6*s^2*t^7 + 17538*mtt^2*mWW^7*s^2*t^7 + 163683*ep*mtt^2*mWW^7*s^2*t^7 + 532420*ep^2*mtt^2*mWW^7*s^2*t^7 + 720547*ep^3*mtt^2*mWW^7*s^2*t^7 + 349452*ep^4*mtt^2*mWW^7*s^2*t^7 - 110*mtt*mWW^8*s^2*t^7 + 4538*ep*mtt*mWW^8*s^2*t^7 + 38732*ep^2*mtt*mWW^8*s^2*t^7 + 91640*ep^3*mtt*mWW^8*s^2*t^7 + 65440*ep^4*mtt*mWW^8*s^2*t^7 - 784*mWW^9*s^2*t^7 - 9047*ep*mWW^9*s^2*t^7 - 36834*ep^2*mWW^9*s^2*t^7 - 61871*ep^3*mWW^9*s^2*t^7 - 36444*ep^4*mWW^9*s^2*t^7 + 2128*mtt^8*s^3*t^7 + 9576*ep*mtt^8*s^3*t^7 - 7896*ep^2*mtt^8*s^3*t^7 - 62048*ep^3*mtt^8*s^3*t^7 - 53760*ep^4*mtt^8*s^3*t^7 - 1080*mtt^7*mWW*s^3*t^7 - 31260*ep*mtt^7*mWW*s^3*t^7 - 186436*ep^2*mtt^7*mWW*s^3*t^7 - 374624*ep^3*mtt^7*mWW*s^3*t^7 - 243400*ep^4*mtt^7*mWW*s^3*t^7 - 36576*mtt^6*mWW^2*s^3*t^7 - 261286*ep*mtt^6*mWW^2*s^3*t^7 - 545976*ep^2*mtt^6*mWW^2*s^3*t^7 - 331002*ep^3*mtt^6*mWW^2*s^3*t^7 + 38744*ep^4*mtt^6*mWW^2*s^3*t^7 + 89262*mtt^5*mWW^3*s^3*t^7 + 822774*ep*mtt^5*mWW^3*s^3*t^7 + 2657956*ep^2*mtt^5*mWW^3*s^3*t^7 + 3604740*ep^3*mtt^5*mWW^3*s^3*t^7 + 1745720*ep^4*mtt^5*mWW^3*s^3*t^7 - 55478*mtt^4*mWW^4*s^3*t^7 - 599110*ep*mtt^4*mWW^4*s^3*t^7 - 2274584*ep^2*mtt^4*mWW^4*s^3*t^7 - 3538300*ep^3*mtt^4*mWW^4*s^3*t^7 - 1923616*ep^4*mtt^4*mWW^4*s^3*t^7 - 31548*mtt^3*mWW^5*s^3*t^7 - 264650*ep*mtt^3*mWW^5*s^3*t^7 - 759854*ep^2*mtt^3*mWW^5*s^3*t^7 - 919056*ep^3*mtt^3*mWW^5*s^3*t^7 - 409800*ep^4*mtt^3*mWW^5*s^3*t^7 + 47364*mtt^2*mWW^6*s^3*t^7 + 464944*ep*mtt^2*mWW^6*s^3*t^7 + 1615928*ep^2*mtt^2*mWW^6*s^3*t^7 + 2356288*ep^3*mtt^2*mWW^6*s^3*t^7 + 1233648*ep^4*mtt^2*mWW^6*s^3*t^7 - 14490*mtt*mWW^7*s^3*t^7 - 143760*ep*mtt*mWW^7*s^3*t^7 - 503342*ep^2*mtt*mWW^7*s^3*t^7 - 733624*ep^3*mtt*mWW^7*s^3*t^7 - 382136*ep^4*mtt*mWW^7*s^3*t^7 + 418*mWW^8*s^3*t^7 + 2772*ep*mWW^8*s^3*t^7 + 4204*ep^2*mWW^8*s^3*t^7 - 2374*ep^3*mWW^8*s^3*t^7 - 5400*ep^4*mWW^8*s^3*t^7 - 7280*mtt^7*s^4*t^7 - 59080*ep*mtt^7*s^4*t^7 - 160160*ep^2*mtt^7*s^4*t^7 - 178920*ep^3*mtt^7*s^4*t^7 - 70560*ep^4*mtt^7*s^4*t^7 - 4080*mtt^6*mWW*s^4*t^7 - 10994*ep*mtt^6*mWW*s^4*t^7 + 72852*ep^2*mtt^6*mWW*s^4*t^7 + 251622*ep^3*mtt^6*mWW*s^4*t^7 + 197800*ep^4*mtt^6*mWW*s^4*t^7 + 71412*mtt^5*mWW^2*s^4*t^7 + 628290*ep*mtt^5*mWW^2*s^4*t^7 + 1918104*ep^2*mtt^5*mWW^2*s^4*t^7 + 2458882*ep^3*mtt^5*mWW^2*s^4*t^7 + 1129816*ep^4*mtt^5*mWW^2*s^4*t^7 - 112494*mtt^4*mWW^3*s^4*t^7 - 1122133*ep*mtt^4*mWW^3*s^4*t^7 - 3975920*ep^2*mtt^4*mWW^3*s^4*t^7 - 5886317*ep^3*mtt^4*mWW^3*s^4*t^7 - 3100252*ep^4*mtt^4*mWW^3*s^4*t^7 + 49882*mtt^3*mWW^4*s^4*t^7 + 564612*ep*mtt^3*mWW^4*s^4*t^7 + 2237276*ep^2*mtt^3*mWW^4*s^4*t^7 + 3592006*ep^3*mtt^3*mWW^4*s^4*t^7 + 2006872*ep^4*mtt^3*mWW^4*s^4*t^7 + 20230*mtt^2*mWW^5*s^4*t^7 + 180416*ep*mtt^2*mWW^5*s^4*t^7 + 569868*ep^2*mtt^2*mWW^5*s^4*t^7 + 775434*ep^3*mtt^2*mWW^5*s^4*t^7 + 388456*ep^4*mtt^2*mWW^5*s^4*t^7 - 21750*mtt*mWW^6*s^4*t^7 - 223038*ep*mtt*mWW^6*s^4*t^7 - 813980*ep^2*mtt*mWW^6*s^4*t^7 - 1239704*ep^3*mtt*mWW^6*s^4*t^7 - 671856*ep^4*mtt*mWW^6*s^4*t^7 + 4080*mWW^7*s^4*t^7 + 42247*ep*mWW^7*s^4*t^7 + 155000*ep^2*mWW^7*s^4*t^7 + 235957*ep^3*mWW^7*s^4*t^7 + 127404*ep^4*mWW^7*s^4*t^7 + 8176*mtt^6*s^5*t^7 + 71288*ep*mtt^6*s^5*t^7 + 214872*ep^2*mtt^6*s^5*t^7 + 273728*ep^3*mtt^6*s^5*t^7 + 126336*ep^4*mtt^6*s^5*t^7 + 2728*mtt^5*mWW*s^5*t^7 - 3794*ep*mtt^5*mWW*s^5*t^7 - 130966*ep^2*mtt^5*mWW*s^5*t^7 - 343840*ep^3*mtt^5*mWW*s^5*t^7 - 248208*ep^4*mtt^5*mWW*s^5*t^7 - 54192*mtt^4*mWW^2*s^5*t^7 - 499287*ep*mtt^4*mWW^2*s^5*t^7 - 1622034*ep^2*mtt^4*mWW^2*s^5*t^7 - 2221503*ep^3*mtt^4*mWW^2*s^5*t^7 - 1092900*ep^4*mtt^4*mWW^2*s^5*t^7 + 71560*mtt^3*mWW^3*s^5*t^7 + 752383*ep*mtt^3*mWW^3*s^5*t^7 + 2817126*ep^2*mtt^3*mWW^3*s^5*t^7 + 4362007*ep^3*mtt^3*mWW^3*s^5*t^7 + 2382652*ep^4*mtt^3*mWW^3*s^5*t^7 - 29464*mtt^2*mWW^4*s^5*t^7 - 338819*ep*mtt^2*mWW^4*s^5*t^7 - 1364348*ep^2*mtt^2*mWW^4*s^5*t^7 - 2214133*ep^3*mtt^2*mWW^4*s^5*t^7 - 1247748*ep^4*mtt^2*mWW^4*s^5*t^7 - 1680*mtt*mWW^5*s^5*t^7 - 10505*ep*mtt*mWW^5*s^5*t^7 - 18172*ep^2*mtt*mWW^5*s^5*t^7 - 12719*ep^3*mtt*mWW^5*s^5*t^7 - 4284*ep^4*mtt*mWW^5*s^5*t^7 + 2872*mWW^6*s^5*t^7 + 29534*ep*mWW^6*s^5*t^7 + 108082*ep^2*mWW^6*s^5*t^7 + 165580*ep^3*mWW^6*s^5*t^7 + 90232*ep^4*mWW^6*s^5*t^7 - 4592*mtt^5*s^6*t^7 - 40824*ep*mtt^5*s^6*t^7 - 126168*ep^2*mtt^5*s^6*t^7 - 164864*ep^3*mtt^5*s^6*t^7 - 77952*ep^4*mtt^5*s^6*t^7 + 976*mtt^4*mWW*s^6*t^7 + 29008*ep*mtt^4*mWW*s^6*t^7 + 175642*ep^2*mtt^4*mWW*s^6*t^7 + 351822*ep^3*mtt^4*mWW*s^6*t^7 + 225752*ep^4*mtt^4*mWW*s^6*t^7 + 18808*mtt^3*mWW^2*s^6*t^7 + 173340*ep*mtt^3*mWW^2*s^6*t^7 + 566180*ep^2*mtt^3*mWW^2*s^6*t^7 + 779640*ep^3*mtt^3*mWW^2*s^6*t^7 + 385056*ep^4*mtt^3*mWW^2*s^6*t^7 - 23288*mtt^2*mWW^3*s^6*t^7 - 254552*ep*mtt^2*mWW^3*s^6*t^7 - 990580*ep^2*mtt^2*mWW^3*s^6*t^7 - 1577824*ep^3*mtt^2*mWW^3*s^6*t^7 - 879432*ep^4*mtt^2*mWW^3*s^6*t^7 + 9208*mtt*mWW^4*s^6*t^7 + 104524*ep*mtt*mWW^4*s^6*t^7 + 418180*ep^2*mtt*mWW^4*s^6*t^7 + 675296*ep^3*mtt*mWW^4*s^6*t^7 + 378640*ep^4*mtt*mWW^4*s^6*t^7 - 1112*mWW^5*s^6*t^7 - 12904*ep*mWW^5*s^6*t^7 - 52278*ep^2*mWW^5*s^6*t^7 - 84614*ep^3*mWW^5*s^6*t^7 - 47296*ep^4*mWW^5*s^6*t^7 + 1264*mtt^4*s^7*t^7 + 11192*ep*mtt^4*s^7*t^7 + 34360*ep^2*mtt^4*s^7*t^7 + 44448*ep^3*mtt^4*s^7*t^7 + 20736*ep^4*mtt^4*s^7*t^7 - 1352*mtt^3*mWW*s^7*t^7 - 19576*ep*mtt^3*mWW*s^7*t^7 - 92104*ep^2*mtt^3*mWW*s^7*t^7 - 164176*ep^3*mtt^3*mWW*s^7*t^7 - 98312*ep^4*mtt^3*mWW*s^7*t^7 - 1992*mtt^2*mWW^2*s^7*t^7 - 15136*ep*mtt^2*mWW^2*s^7*t^7 - 37548*ep^2*mtt^2*mWW^2*s^7*t^7 - 36300*ep^3*mtt^2*mWW^2*s^7*t^7 - 10840*ep^4*mtt^2*mWW^2*s^7*t^7 + 2984*mtt*mWW^3*s^7*t^7 + 33544*ep*mtt*mWW^3*s^7*t^7 + 134416*ep^2*mtt*mWW^3*s^7*t^7 + 218872*ep^3*mtt*mWW^3*s^7*t^7 + 123896*ep^4*mtt*mWW^3*s^7*t^7 - 904*mWW^4*s^7*t^7 - 9736*ep*mWW^4*s^7*t^7 - 37348*ep^2*mWW^4*s^7*t^7 - 58908*ep^3*mWW^4*s^7*t^7 - 32600*ep^4*mWW^4*s^7*t^7 - 128*mtt^3*s^8*t^7 - 1096*ep*mtt^3*s^8*t^7 - 3204*ep^2*mtt^3*s^8*t^7 - 3892*ep^3*mtt^3*s^8*t^7 - 1680*ep^4*mtt^3*s^8*t^7 + 320*mtt^2*mWW*s^8*t^7 + 3896*ep*mtt^2*mWW*s^8*t^7 + 16348*ep^2*mtt^2*mWW*s^8*t^7 + 27076*ep^3*mtt^2*mWW*s^8*t^7 + 15360*ep^4*mtt^2*mWW*s^8*t^7 - 256*mtt*mWW^2*s^8*t^7 - 3608*ep*mtt*mWW^2*s^8*t^7 - 16620*ep^2*mtt*mWW^2*s^8*t^7 - 29036*ep^3*mtt*mWW^2*s^8*t^7 - 17040*ep^4*mtt*mWW^2*s^8*t^7 + 64*mWW^3*s^8*t^7 + 808*ep*mWW^3*s^8*t^7 + 3476*ep^2*mWW^3*s^8*t^7 + 5852*ep^3*mWW^3*s^8*t^7 + 3360*ep^4*mWW^3*s^8*t^7 - 800*mtt^10*t^8 - 8496*ep*mtt^10*t^8 - 31824*ep^2*mtt^10*t^8 - 49304*ep^3*mtt^10*t^8 - 26976*ep^4*mtt^10*t^8 + 768*mtt^9*mWW*t^8 + 7350*ep*mtt^9*mWW*t^8 + 24780*ep^2*mtt^9*mWW*t^8 + 35118*ep^3*mtt^9*mWW*t^8 + 17784*ep^4*mtt^9*mWW*t^8 + 4992*mtt^8*mWW^2*t^8 + 54924*ep*mtt^8*mWW^2*t^8 + 212112*ep^2*mtt^8*mWW^2*t^8 + 335868*ep^3*mtt^8*mWW^2*t^8 + 186864*ep^4*mtt^8*mWW^2*t^8 - 10820*mtt^7*mWW^3*t^8 - 114134*ep*mtt^7*mWW^3*t^8 - 424072*ep^2*mtt^7*mWW^3*t^8 - 650790*ep^3*mtt^7*mWW^3*t^8 - 352664*ep^4*mtt^7*mWW^3*t^8 + 5988*mtt^6*mWW^4*t^8 + 57624*ep*mtt^6*mWW^4*t^8 + 193612*ep^2*mtt^6*mWW^4*t^8 + 268440*ep^3*mtt^6*mWW^4*t^8 + 130976*ep^4*mtt^6*mWW^4*t^8 + 2328*mtt^5*mWW^5*t^8 + 30730*ep*mtt^5*mWW^5*t^8 + 137676*ep^2*mtt^5*mWW^5*t^8 + 245954*ep^3*mtt^5*mWW^5*t^8 + 151752*ep^4*mtt^5*mWW^5*t^8 - 3320*mtt^4*mWW^6*t^8 - 36916*ep*mtt^4*mWW^6*t^8 - 144968*ep^2*mtt^4*mWW^6*t^8 - 235588*ep^3*mtt^4*mWW^6*t^8 - 135568*ep^4*mtt^4*mWW^6*t^8 + 876*mtt^3*mWW^7*t^8 + 8790*ep*mtt^3*mWW^7*t^8 + 31280*ep^2*mtt^3*mWW^7*t^8 + 46902*ep^3*mtt^3*mWW^7*t^8 + 25432*ep^4*mtt^3*mWW^7*t^8 - 12*mtt^2*mWW^8*t^8 + 128*ep*mtt^2*mWW^8*t^8 + 1404*ep^2*mtt^2*mWW^8*t^8 + 3400*ep^3*mtt^2*mWW^8*t^8 + 2400*ep^4*mtt^2*mWW^8*t^8 + 2976*mtt^9*s*t^8 + 33320*ep*mtt^9*s*t^8 + 130492*ep^2*mtt^9*s*t^8 + 208412*ep^3*mtt^9*s*t^8 + 116400*ep^4*mtt^9*s*t^8 - 1616*mtt^8*mWW*s*t^8 - 19110*ep*mtt^8*mWW*s*t^8 - 77748*ep^2*mtt^8*mWW*s*t^8 - 126314*ep^3*mtt^8*mWW*s*t^8 - 70632*ep^4*mtt^8*mWW*s*t^8 - 15676*mtt^7*mWW^2*s*t^8 - 175303*ep*mtt^7*mWW^2*s*t^8 - 687018*ep^2*mtt^7*mWW^2*s*t^8 - 1101363*ep^3*mtt^7*mWW^2*s*t^8 - 619500*ep^4*mtt^7*mWW^2*s*t^8 + 20944*mtt^6*mWW^3*s*t^8 + 246030*ep*mtt^6*mWW^3*s*t^8 + 1001844*ep^2*mtt^6*mWW^3*s*t^8 + 1646850*ep^3*mtt^6*mWW^3*s*t^8 + 942152*ep^4*mtt^6*mWW^3*s*t^8 + 2254*mtt^5*mWW^4*s*t^8 - 1027*ep*mtt^5*mWW^4*s*t^8 - 89336*ep^2*mtt^5*mWW^4*s*t^8 - 240935*ep^3*mtt^5*mWW^4*s*t^8 - 177116*ep^4*mtt^5*mWW^4*s*t^8 - 12662*mtt^4*mWW^5*s*t^8 - 120554*ep*mtt^4*mWW^5*s*t^8 - 402390*ep^2*mtt^4*mWW^5*s*t^8 - 559938*ep^3*mtt^4*mWW^5*s*t^8 - 275496*ep^4*mtt^4*mWW^5*s*t^8 + 752*mtt^3*mWW^6*s*t^8 + 5611*ep*mtt^3*mWW^6*s*t^8 + 11054*ep^2*mtt^3*mWW^6*s*t^8 - 473*ep^3*mtt^3*mWW^6*s*t^8 - 12164*ep^4*mtt^3*mWW^6*s*t^8 + 4324*mtt^2*mWW^7*s*t^8 + 43234*ep*mtt^2*mWW^7*s*t^8 + 153488*ep^2*mtt^2*mWW^7*s*t^8 + 230230*ep^3*mtt^2*mWW^7*s*t^8 + 125144*ep^4*mtt^2*mWW^7*s*t^8 - 1314*mtt*mWW^8*s*t^8 - 12009*ep*mtt*mWW^8*s*t^8 - 38280*ep^2*mtt*mWW^8*s*t^8 - 51369*ep^3*mtt*mWW^8*s*t^8 - 25188*ep^4*mtt*mWW^8*s*t^8 + 18*mWW^9*s*t^8 - 192*ep*mWW^9*s*t^8 - 2106*ep^2*mWW^9*s*t^8 - 5100*ep^3*mWW^9*s*t^8 - 3600*ep^4*mWW^9*s*t^8 - 2304*mtt^8*s^2*t^8 - 34424*ep*mtt^8*s^2*t^8 - 162044*ep^2*mtt^8*s^2*t^8 - 287724*ep^3*mtt^8*s^2*t^8 - 171504*ep^4*mtt^8*s^2*t^8 - 2960*mtt^7*mWW*s^2*t^8 - 15128*ep*mtt^7*mWW*s^2*t^8 - 3278*ep^2*mtt^7*mWW*s^2*t^8 + 51562*ep^3*mtt^7*mWW*s^2*t^8 + 48264*ep^4*mtt^7*mWW*s^2*t^8 + 11764*mtt^6*mWW^2*s^2*t^8 + 154122*ep*mtt^6*mWW^2*s^2*t^8 + 679128*ep^2*mtt^6*mWW^2*s^2*t^8 + 1179226*ep^3*mtt^6*mWW^2*s^2*t^8 + 703080*ep^4*mtt^6*mWW^2*s^2*t^8 + 15082*mtt^5*mWW^3*s^2*t^8 + 66696*ep*mtt^5*mWW^3*s^2*t^8 - 73156*ep^2*mtt^5*mWW^3*s^2*t^8 - 507162*ep^3*mtt^5*mWW^3*s^2*t^8 - 450600*ep^4*mtt^5*mWW^3*s^2*t^8 - 47510*mtt^4*mWW^4*s^2*t^8 - 413514*ep*mtt^4*mWW^4*s^2*t^8 - 1229634*ep^2*mtt^4*mWW^4*s^2*t^8 - 1502530*ep^3*mtt^4*mWW^4*s^2*t^8 - 638312*ep^4*mtt^4*mWW^4*s^2*t^8 + 26020*mtt^3*mWW^5*s^2*t^8 + 237532*ep*mtt^3*mWW^5*s^2*t^8 + 748534*ep^2*mtt^3*mWW^5*s^2*t^8 + 967094*ep^3*mtt^3*mWW^5*s^2*t^8 + 432760*ep^4*mtt^3*mWW^5*s^2*t^8 + 6392*mtt^2*mWW^6*s^2*t^8 + 71338*ep*mtt^2*mWW^6*s^2*t^8 + 283192*ep^2*mtt^2*mWW^6*s^2*t^8 + 470198*ep^3*mtt^2*mWW^6*s^2*t^8 + 279000*ep^4*mtt^2*mWW^6*s^2*t^8 - 7646*mtt*mWW^7*s^2*t^8 - 78140*ep*mtt*mWW^7*s^2*t^8 - 283140*ep^2*mtt*mWW^7*s^2*t^8 - 430246*ep^3*mtt*mWW^7*s^2*t^8 - 234328*ep^4*mtt*mWW^7*s^2*t^8 + 1162*mWW^8*s^2*t^8 + 11518*ep*mWW^8*s^2*t^8 + 40398*ep^2*mWW^8*s^2*t^8 + 59582*ep^3*mWW^8*s^2*t^8 + 31640*ep^4*mWW^8*s^2*t^8 - 5120*mtt^7*s^3*t^8 - 30160*ep*mtt^7*s^3*t^8 - 32200*ep^2*mtt^7*s^3*t^8 + 40360*ep^3*mtt^7*s^3*t^8 + 57120*ep^4*mtt^7*s^3*t^8 + 14512*mtt^6*mWW*s^3*t^8 + 124640*ep*mtt^6*mWW*s^3*t^8 + 371320*ep^2*mtt^6*mWW*s^3*t^8 + 474120*ep^3*mtt^6*mWW*s^3*t^8 + 223368*ep^4*mtt^6*mWW*s^3*t^8 + 8260*mtt^5*mWW^2*s^3*t^8 + 27682*ep*mtt^5*mWW^2*s^3*t^8 - 105160*ep^2*mtt^5*mWW^2*s^3*t^8 - 420110*ep^3*mtt^5*mWW^2*s^3*t^8 - 343576*ep^4*mtt^5*mWW^2*s^3*t^8 - 66636*mtt^4*mWW^3*s^3*t^8 - 576611*ep*mtt^4*mWW^3*s^3*t^8 - 1710078*ep^2*mtt^4*mWW^3*s^3*t^8 - 2099727*ep^3*mtt^4*mWW^3*s^3*t^8 - 908396*ep^4*mtt^4*mWW^3*s^3*t^8 + 78262*mtt^3*mWW^4*s^3*t^8 + 743560*ep*mtt^3*mWW^4*s^3*t^8 + 2480926*ep^2*mtt^3*mWW^4*s^3*t^8 + 3453280*ep^3*mtt^3*mWW^4*s^3*t^8 + 1709544*ep^4*mtt^3*mWW^4*s^3*t^8 - 28906*mtt^2*mWW^5*s^3*t^8 - 282918*ep*mtt^2*mWW^5*s^3*t^8 - 971542*ep^2*mtt^2*mWW^5*s^3*t^8 - 1377062*ep^3*mtt^2*mWW^5*s^3*t^8 - 687336*ep^4*mtt^2*mWW^5*s^3*t^8 - 2962*mtt*mWW^6*s^3*t^8 - 33370*ep*mtt*mWW^6*s^3*t^8 - 134262*ep^2*mtt*mWW^6*s^3*t^8 - 227258*ep^3*mtt*mWW^6*s^3*t^8 - 136784*ep^4*mtt*mWW^6*s^3*t^8 + 2590*mWW^7*s^3*t^8 + 27177*ep*mWW^7*s^3*t^8 + 100996*ep^2*mWW^7*s^3*t^8 + 156397*ep^3*mWW^7*s^3*t^8 + 86060*ep^4*mWW^7*s^3*t^8 + 12000*mtt^6*s^4*t^8 + 95680*ep*mtt^6*s^4*t^8 + 252120*ep^2*mtt^6*s^4*t^8 + 270920*ep^3*mtt^6*s^4*t^8 + 101280*ep^4*mtt^6*s^4*t^8 - 22576*mtt^5*mWW*s^4*t^8 - 217710*ep*mtt^5*mWW*s^4*t^8 - 746912*ep^2*mtt^5*mWW*s^4*t^8 - 1086018*ep^3*mtt^5*mWW*s^4*t^8 - 569424*ep^4*mtt^5*mWW*s^4*t^8 - 13076*mtt^4*mWW^2*s^4*t^8 - 71490*ep*mtt^4*mWW^2*s^4*t^8 - 35134*ep^2*mtt^4*mWW^2*s^4*t^8 + 224780*ep^3*mtt^4*mWW^2*s^4*t^8 + 242312*ep^4*mtt^4*mWW^2*s^4*t^8 + 60766*mtt^3*mWW^3*s^4*t^8 + 560716*ep*mtt^3*mWW^3*s^4*t^8 + 1816982*ep^2*mtt^3*mWW^3*s^4*t^8 + 2471960*ep^3*mtt^3*mWW^3*s^4*t^8 + 1203744*ep^4*mtt^3*mWW^3*s^4*t^8 - 52658*mtt^2*mWW^4*s^4*t^8 - 527720*ep*mtt^2*mWW^4*s^4*t^8 - 1872966*ep^2*mtt^2*mWW^4*s^4*t^8 - 2763908*ep^3*mtt^2*mWW^4*s^4*t^8 - 1446368*ep^4*mtt^2*mWW^4*s^4*t^8 + 16202*mtt*mWW^5*s^4*t^8 + 167026*ep*mtt*mWW^5*s^4*t^8 + 607954*ep^2*mtt*mWW^5*s^4*t^8 + 910994*ep^3*mtt*mWW^5*s^4*t^8 + 480624*ep^4*mtt*mWW^5*s^4*t^8 - 658*mWW^6*s^4*t^8 - 6662*ep*mWW^6*s^4*t^8 - 23564*ep^2*mWW^6*s^4*t^8 - 33208*ep^3*mWW^6*s^4*t^8 - 16008*ep^4*mWW^6*s^4*t^8 - 10080*mtt^5*s^5*t^8 - 83064*ep*mtt^5*s^5*t^8 - 230676*ep^2*mtt^5*s^5*t^8 - 266196*ep^3*mtt^5*s^5*t^8 - 109584*ep^4*mtt^5*s^5*t^8 + 18368*mtt^4*mWW*s^5*t^8 + 188678*ep*mtt^4*mWW*s^5*t^8 + 690092*ep^2*mtt^4*mWW*s^5*t^8 + 1052210*ep^3*mtt^4*mWW*s^5*t^8 + 569712*ep^4*mtt^4*mWW*s^5*t^8 + 1592*mtt^3*mWW^2*s^5*t^8 - 23855*ep*mtt^3*mWW^2*s^5*t^8 - 229018*ep^2*mtt^3*mWW^2*s^5*t^8 - 516031*ep^3*mtt^3*mWW^2*s^5*t^8 - 347980*ep^4*mtt^3*mWW^2*s^5*t^8 - 21224*mtt^2*mWW^3*s^5*t^8 - 198865*ep*mtt^2*mWW^3*s^5*t^8 - 660262*ep^2*mtt^2*mWW^3*s^5*t^8 - 924841*ep^3*mtt^2*mWW^3*s^5*t^8 - 465020*ep^4*mtt^2*mWW^3*s^5*t^8 + 14600*mtt*mWW^4*s^5*t^8 + 150539*ep*mtt*mWW^4*s^5*t^8 + 551798*ep^2*mtt*mWW^4*s^5*t^8 + 838399*ep^3*mtt*mWW^4*s^5*t^8 + 450212*ep^4*mtt*mWW^4*s^5*t^8 - 3256*mWW^5*s^5*t^8 - 33833*ep*mWW^5*s^5*t^8 - 124430*ep^2*mWW^5*s^5*t^8 - 189061*ep^3*mWW^5*s^5*t^8 - 101340*ep^4*mWW^5*s^5*t^8 + 3904*mtt^4*s^6*t^8 + 31240*ep*mtt^4*s^6*t^8 + 82708*ep^2*mtt^4*s^6*t^8 + 89188*ep^3*mtt^4*s^6*t^8 + 33360*ep^4*mtt^4*s^6*t^8 - 7936*mtt^3*mWW*s^6*t^8 - 83744*ep*mtt^3*mWW*s^6*t^8 - 313966*ep^2*mtt^3*mWW*s^6*t^8 - 485862*ep^3*mtt^3*mWW*s^6*t^8 - 264912*ep^4*mtt^3*mWW*s^6*t^8 + 3296*mtt^2*mWW^2*s^6*t^8 + 48160*ep*mtt^2*mWW^2*s^6*t^8 + 225538*ep^2*mtt^2*mWW^2*s^6*t^8 + 398678*ep^3*mtt^2*mWW^2*s^6*t^8 + 236592*ep^4*mtt^2*mWW^2*s^6*t^8 + 1600*mtt*mWW^3*s^6*t^8 + 12856*ep*mtt*mWW^3*s^6*t^8 + 35430*ep^2*mtt*mWW^3*s^6*t^8 + 42190*ep^3*mtt*mWW^3*s^6*t^8 + 18736*ep^4*mtt*mWW^3*s^6*t^8 - 864*mWW^4*s^6*t^8 - 8256*ep*mWW^4*s^6*t^8 - 28062*ep^2*mWW^4*s^6*t^8 - 40418*ep^3*mWW^4*s^6*t^8 - 20960*ep^4*mWW^4*s^6*t^8 - 576*mtt^3*s^7*t^8 - 3936*ep*mtt^3*s^7*t^8 - 7456*ep^2*mtt^3*s^7*t^8 - 3376*ep^3*mtt^3*s^7*t^8 + 1344*ep^4*mtt^3*s^7*t^8 + 1440*mtt^2*mWW*s^7*t^8 + 14832*ep*mtt^2*mWW*s^7*t^8 + 54368*ep^2*mtt^2*mWW*s^7*t^8 + 82448*ep^3*mtt^2*mWW*s^7*t^8 + 44112*ep^4*mtt^2*mWW*s^7*t^8 - 1152*mtt*mWW^2*s^7*t^8 - 14208*ep*mtt*mWW^2*s^7*t^8 - 60224*ep^2*mtt*mWW^2*s^7*t^8 - 100592*ep^3*mtt*mWW^2*s^7*t^8 - 57504*ep^4*mtt*mWW^2*s^7*t^8 + 288*mWW^3*s^7*t^8 + 3312*ep*mWW^3*s^7*t^8 + 13312*ep^2*mWW^3*s^7*t^8 + 21520*ep^3*mWW^3*s^7*t^8 + 12048*ep^4*mWW^3*s^7*t^8 - 160*ep*mtt^2*s^8*t^8 - 1120*ep^2*mtt^2*s^8*t^8 - 2280*ep^3*mtt^2*s^8*t^8 - 1440*ep^4*mtt^2*s^8*t^8 + 192*ep*mtt*mWW*s^8*t^8 + 1344*ep^2*mtt*mWW*s^8*t^8 + 2736*ep^3*mtt*mWW*s^8*t^8 + 1728*ep^4*mtt*mWW*s^8*t^8 - 32*ep*mWW^2*s^8*t^8 - 224*ep^2*mWW^2*s^8*t^8 - 456*ep^3*mWW^2*s^8*t^8 - 288*ep^4*mWW^2*s^8*t^8 + 1120*mtt^9*t^9 + 11584*ep*mtt^9*t^9 + 42296*ep^2*mtt^9*t^9 + 64136*ep^3*mtt^9*t^9 + 34464*ep^4*mtt^9*t^9 - 2832*mtt^8*mWW*t^9 - 28622*ep*mtt^8*mWW*t^9 - 102236*ep^2*mtt^8*mWW*t^9 - 152470*ep^3*mtt^8*mWW*t^9 - 80920*ep^4*mtt^8*mWW*t^9 - 164*mtt^7*mWW^2*t^9 - 3774*ep*mtt^7*mWW^2*t^9 - 20700*ep^2*mtt^7*mWW^2*t^9 - 38818*ep^3*mtt^7*mWW^2*t^9 - 23624*ep^4*mtt^7*mWW^2*t^9 + 6404*mtt^6*mWW^3*t^9 + 67792*ep*mtt^6*mWW^3*t^9 + 252236*ep^2*mtt^6*mWW^3*t^9 + 386176*ep^3*mtt^6*mWW^3*t^9 + 208192*ep^4*mtt^6*mWW^3*t^9 - 6536*mtt^5*mWW^4*t^9 - 66396*ep*mtt^5*mWW^4*t^9 - 237344*ep^2*mtt^5*mWW^4*t^9 - 351340*ep^3*mtt^5*mWW^4*t^9 - 183984*ep^4*mtt^5*mWW^4*t^9 + 1784*mtt^4*mWW^5*t^9 + 16242*ep*mtt^4*mWW^5*t^9 + 50940*ep^2*mtt^4*mWW^5*t^9 + 65338*ep^3*mtt^4*mWW^5*t^9 + 29096*ep^4*mtt^4*mWW^5*t^9 + 396*mtt^3*mWW^6*t^9 + 5050*ep*mtt^3*mWW^6*t^9 + 22052*ep^2*mtt^3*mWW^6*t^9 + 38598*ep^3*mtt^3*mWW^6*t^9 + 23384*ep^4*mtt^3*mWW^6*t^9 - 172*mtt^2*mWW^7*t^9 - 1876*ep*mtt^2*mWW^7*t^9 - 7244*ep^2*mtt^2*mWW^7*t^9 - 11620*ep^3*mtt^2*mWW^7*t^9 - 6608*ep^4*mtt^2*mWW^7*t^9 - 3424*mtt^8*s*t^9 - 37272*ep*mtt^8*s*t^9 - 142356*ep^2*mtt^8*s*t^9 - 222796*ep^3*mtt^8*s*t^9 - 122352*ep^4*mtt^8*s*t^9 + 6480*mtt^7*mWW*s*t^9 + 72758*ep*mtt^7*mWW*s*t^9 + 284984*ep^2*mtt^7*mWW*s*t^9 + 453442*ep^3*mtt^7*mWW*s*t^9 + 251656*ep^4*mtt^7*mWW*s*t^9 + 3404*mtt^6*mWW^2*s*t^9 + 30481*ep*mtt^6*mWW^2*s*t^9 + 95494*ep^2*mtt^6*mWW^2*s*t^9 + 127805*ep^3*mtt^6*mWW^2*s*t^9 + 62676*ep^4*mtt^6*mWW^2*s*t^9 - 11802*mtt^5*mWW^3*s*t^9 - 125871*ep*mtt^5*mWW^3*s*t^9 - 473250*ep^2*mtt^5*mWW^3*s*t^9 - 735253*ep^3*mtt^5*mWW^3*s*t^9 - 403444*ep^4*mtt^5*mWW^3*s*t^9 + 1362*mtt^4*mWW^4*s*t^9 + 25768*ep*mtt^4*mWW^4*s*t^9 + 135790*ep^2*mtt^4*mWW^4*s*t^9 + 258800*ep^3*mtt^4*mWW^4*s*t^9 + 163040*ep^4*mtt^4*mWW^4*s*t^9 + 7132*mtt^3*mWW^5*s*t^9 + 61640*ep*mtt^3*mWW^5*s*t^9 + 181040*ep^2*mtt^3*mWW^5*s*t^9 + 216724*ep^3*mtt^3*mWW^5*s*t^9 + 89424*ep^4*mtt^3*mWW^5*s*t^9 - 2816*mtt^2*mWW^6*s*t^9 - 22335*ep*mtt^2*mWW^6*s*t^9 - 56466*ep^2*mtt^2*mWW^6*s*t^9 - 51511*ep^3*mtt^2*mWW^6*s*t^9 - 11132*ep^4*mtt^2*mWW^6*s*t^9 - 594*mtt*mWW^7*s*t^9 - 7983*ep*mtt*mWW^7*s*t^9 - 36102*ep^2*mtt*mWW^7*s*t^9 - 64641*ep^3*mtt*mWW^7*s*t^9 - 39780*ep^4*mtt*mWW^7*s*t^9 + 258*mWW^8*s*t^9 + 2814*ep*mWW^8*s*t^9 + 10866*ep^2*mWW^8*s*t^9 + 17430*ep^3*mWW^8*s*t^9 + 9912*ep^4*mWW^8*s*t^9 + 1472*mtt^7*s^2*t^9 + 25168*ep*mtt^7*s^2*t^9 + 125608*ep^2*mtt^7*s^2*t^9 + 228272*ep^3*mtt^7*s^2*t^9 + 137280*ep^4*mtt^7*s^2*t^9 + 2752*mtt^6*mWW*s^2*t^9 - 410*ep*mtt^6*mWW*s^2*t^9 - 99022*ep^2*mtt^6*mWW*s^2*t^9 - 258412*ep^3*mtt^6*mWW*s^2*t^9 - 180048*ep^4*mtt^6*mWW*s^2*t^9 - 12788*mtt^5*mWW^2*s^2*t^9 - 110706*ep*mtt^5*mWW^2*s^2*t^9 - 333164*ep^2*mtt^5*mWW^2*s^2*t^9 - 431510*ep^3*mtt^5*mWW^2*s^2*t^9 - 206872*ep^4*mtt^5*mWW^2*s^2*t^9 + 1736*mtt^4*mWW^3*s^2*t^9 + 31010*ep*mtt^4*mWW^3*s^2*t^9 + 162690*ep^2*mtt^4*mWW^3*s^2*t^9 + 317244*ep^3*mtt^4*mWW^3*s^2*t^9 + 206160*ep^4*mtt^4*mWW^3*s^2*t^9 + 21720*mtt^3*mWW^4*s^2*t^9 + 194804*ep*mtt^3*mWW^4*s^2*t^9 + 602788*ep^2*mtt^3*mWW^4*s^2*t^9 + 771360*ep^3*mtt^3*mWW^4*s^2*t^9 + 347968*ep^4*mtt^3*mWW^4*s^2*t^9 - 19888*mtt^2*mWW^5*s^2*t^9 - 185806*ep*mtt^2*mWW^5*s^2*t^9 - 605358*ep^2*mtt^2*mWW^5*s^2*t^9 - 819896*ep^3*mtt^2*mWW^5*s^2*t^9 - 394112*ep^4*mtt^2*mWW^5*s^2*t^9 + 4796*mtt*mWW^6*s^2*t^9 + 42974*ep*mtt*mWW^6*s^2*t^9 + 132288*ep^2*mtt*mWW^6*s^2*t^9 + 166854*ep^3*mtt*mWW^6*s^2*t^9 + 73368*ep^4*mtt*mWW^6*s^2*t^9 + 200*mWW^7*s^2*t^9 + 2966*ep*mWW^7*s^2*t^9 + 14170*ep^2*mWW^7*s^2*t^9 + 26088*ep^3*mWW^7*s^2*t^9 + 16256*ep^4*mWW^7*s^2*t^9 + 5952*mtt^6*s^3*t^9 + 39728*ep*mtt^6*s^3*t^9 + 70728*ep^2*mtt^6*s^3*t^9 + 23032*ep^3*mtt^6*s^3*t^9 - 20640*ep^4*mtt^6*s^3*t^9 - 21472*mtt^5*mWW*s^3*t^9 - 174350*ep*mtt^5*mWW*s^3*t^9 - 475714*ep^2*mtt^5*mWW*s^3*t^9 - 541976*ep^3*mtt^5*mWW*s^3*t^9 - 222488*ep^4*mtt^5*mWW*s^3*t^9 + 22852*mtt^4*mWW^2*s^3*t^9 + 216973*ep*mtt^4*mWW^2*s^3*t^9 + 731034*ep^2*mtt^4*mWW^2*s^3*t^9 + 1048957*ep^3*mtt^4*mWW^2*s^3*t^9 + 545692*ep^4*mtt^4*mWW^2*s^3*t^9 + 4174*mtt^3*mWW^3*s^3*t^9 + 20867*ep*mtt^3*mWW^3*s^3*t^9 - 5546*ep^2*mtt^3*mWW^3*s^3*t^9 - 116119*ep^3*mtt^3*mWW^3*s^3*t^9 - 112948*ep^4*mtt^3*mWW^3*s^3*t^9 - 23042*mtt^2*mWW^4*s^3*t^9 - 216183*ep*mtt^2*mWW^4*s^3*t^9 - 710056*ep^2*mtt^2*mWW^4*s^3*t^9 - 973503*ep^3*mtt^2*mWW^4*s^3*t^9 - 475380*ep^4*mtt^2*mWW^4*s^3*t^9 + 13802*mtt*mWW^5*s^3*t^9 + 135223*ep*mtt*mWW^5*s^3*t^9 + 466448*ep^2*mtt*mWW^5*s^3*t^9 + 669975*ep^3*mtt*mWW^5*s^3*t^9 + 341964*ep^4*mtt*mWW^5*s^3*t^9 - 2266*mWW^6*s^3*t^9 - 22258*ep*mWW^6*s^3*t^9 - 76894*ep^2*mWW^6*s^3*t^9 - 110366*ep^3*mWW^6*s^3*t^9 - 56200*ep^4*mWW^6*s^3*t^9 - 9248*mtt^5*s^4*t^9 - 70592*ep*mtt^5*s^4*t^9 - 172232*ep^2*mtt^5*s^4*t^9 - 163688*ep^3*mtt^5*s^4*t^9 - 49440*ep^4*mtt^5*s^4*t^9 + 25488*mtt^4*mWW*s^4*t^9 + 225480*ep*mtt^4*mWW*s^4*t^9 + 695658*ep^2*mtt^4*mWW*s^4*t^9 + 911654*ep^3*mtt^4*mWW*s^4*t^9 + 434360*ep^4*mtt^4*mWW*s^4*t^9 - 21992*mtt^3*mWW^2*s^4*t^9 - 224858*ep*mtt^3*mWW^2*s^4*t^9 - 816844*ep^2*mtt^3*mWW^2*s^4*t^9 - 1238186*ep^3*mtt^3*mWW^2*s^4*t^9 - 667336*ep^4*mtt^3*mWW^2*s^4*t^9 + 2032*mtt^2*mWW^3*s^4*t^9 + 36858*ep*mtt^2*mWW^3*s^4*t^9 + 191008*ep^2*mtt^2*mWW^3*s^4*t^9 + 356986*ep^3*mtt^2*mWW^3*s^4*t^9 + 220184*ep^4*mtt^2*mWW^3*s^4*t^9 + 6200*mtt*mWW^4*s^4*t^9 + 57706*ep*mtt*mWW^4*s^4*t^9 + 188556*ep^2*mtt*mWW^4*s^4*t^9 + 259346*ep^3*mtt*mWW^4*s^4*t^9 + 128008*ep^4*mtt*mWW^4*s^4*t^9 - 2480*mWW^5*s^4*t^9 - 24562*ep*mWW^5*s^4*t^9 - 85842*ep^2*mWW^5*s^4*t^9 - 125216*ep^3*mWW^5*s^4*t^9 - 65008*ep^4*mWW^5*s^4*t^9 + 5152*mtt^4*s^5*t^9 + 37544*ep*mtt^4*s^5*t^9 + 83372*ep^2*mtt^4*s^5*t^9 + 65236*ep^3*mtt^4*s^5*t^9 + 10896*ep^4*mtt^4*s^5*t^9 - 12976*mtt^3*mWW*s^5*t^9 - 117560*ep*mtt^3*mWW*s^5*t^9 - 374214*ep^2*mtt^3*mWW*s^5*t^9 - 505178*ep^3*mtt^3*mWW*s^5*t^9 - 246912*ep^4*mtt^3*mWW*s^5*t^9 + 10736*mtt^2*mWW^2*s^5*t^9 + 113756*ep*mtt^2*mWW^2*s^5*t^9 + 426956*ep^2*mtt^2*mWW^2*s^5*t^9 + 660464*ep^3*mtt^2*mWW^2*s^5*t^9 + 359736*ep^4*mtt^2*mWW^2*s^5*t^9 - 3152*mtt*mWW^3*s^5*t^9 - 36996*ep*mtt*mWW^3*s^5*t^9 - 150726*ep^2*mtt*mWW^3*s^5*t^9 - 245430*ep^3*mtt*mWW^3*s^5*t^9 - 137992*ep^4*mtt*mWW^3*s^5*t^9 + 240*mWW^4*s^5*t^9 + 3336*ep*mWW^4*s^5*t^9 + 15140*ep^2*mWW^4*s^5*t^9 + 26140*ep^3*mWW^4*s^5*t^9 + 15200*ep^4*mWW^4*s^5*t^9 - 1024*mtt^3*s^6*t^9 - 5520*ep*mtt^3*s^6*t^9 - 2936*ep^2*mtt^3*s^6*t^9 + 14928*ep^3*mtt^3*s^6*t^9 + 15552*ep^4*mtt^3*s^6*t^9 + 2560*mtt^2*mWW*s^6*t^9 + 21936*ep*mtt^2*mWW*s^6*t^9 + 65168*ep^2*mtt^2*mWW*s^6*t^9 + 81996*ep^3*mtt^2*mWW*s^6*t^9 + 37440*ep^4*mtt^2*mWW*s^6*t^9 - 2048*mtt*mWW^2*s^6*t^9 - 21744*ep*mtt*mWW^2*s^6*t^9 - 81880*ep^2*mtt*mWW^2*s^6*t^9 - 126888*ep^3*mtt*mWW^2*s^6*t^9 - 69120*ep^4*mtt*mWW^2*s^6*t^9 + 512*mWW^3*s^6*t^9 + 5328*ep*mWW^3*s^6*t^9 + 19648*ep^2*mWW^3*s^6*t^9 + 29964*ep^3*mWW^3*s^6*t^9 + 16128*ep^4*mWW^3*s^6*t^9 - 640*ep*mtt^2*s^7*t^9 - 4480*ep^2*mtt^2*s^7*t^9 - 9120*ep^3*mtt^2*s^7*t^9 - 5760*ep^4*mtt^2*s^7*t^9 + 768*ep*mtt*mWW*s^7*t^9 + 5376*ep^2*mtt*mWW*s^7*t^9 + 10944*ep^3*mtt*mWW*s^7*t^9 + 6912*ep^4*mtt*mWW*s^7*t^9 - 128*ep*mWW^2*s^7*t^9 - 896*ep^2*mWW^2*s^7*t^9 - 1824*ep^3*mWW^2*s^7*t^9 - 1152*ep^4*mWW^2*s^7*t^9 - 880*mtt^8*t^10 - 8856*ep*mtt^8*t^10 - 31464*ep^2*mtt^8*t^10 - 46624*ep^3*mtt^8*t^10 - 24576*ep^4*mtt^8*t^10 + 2944*mtt^7*mWW*t^10 + 29326*ep*mtt^7*mWW*t^10 + 103164*ep^2*mtt^7*mWW*t^10 + 151750*ep^3*mtt^7*mWW*t^10 + 79576*ep^4*mtt^7*mWW*t^10 - 2880*mtt^6*mWW^2*t^10 - 27910*ep*mtt^6*mWW^2*t^10 - 95548*ep^2*mtt^6*mWW^2*t^10 - 137774*ep^3*mtt^6*mWW^2*t^10 - 71288*ep^4*mtt^6*mWW^2*t^10 - 320*mtt^5*mWW^3*t^10 - 4500*ep*mtt^5*mWW^3*t^10 - 20168*ep^2*mtt^5*mWW^3*t^10 - 33924*ep^3*mtt^5*mWW^3*t^10 - 19088*ep^4*mtt^5*mWW^3*t^10 + 2000*mtt^4*mWW^4*t^10 + 20540*ep*mtt^4*mWW^4*t^10 + 74112*ep^2*mtt^4*mWW^4*t^10 + 110276*ep^3*mtt^4*mWW^4*t^10 + 57872*ep^4*mtt^4*mWW^4*t^10 - 960*mtt^3*mWW^5*t^10 - 9434*ep*mtt^3*mWW^5*t^10 - 32564*ep^2*mtt^3*mWW^5*t^10 - 46690*ep^3*mtt^3*mWW^5*t^10 - 23752*ep^4*mtt^3*mWW^5*t^10 + 96*mtt^2*mWW^6*t^10 + 834*ep*mtt^2*mWW^6*t^10 + 2468*ep^2*mtt^2*mWW^6*t^10 + 2986*ep^3*mtt^2*mWW^6*t^10 + 1256*ep^4*mtt^2*mWW^6*t^10 + 2096*mtt^7*s*t^10 + 22096*ep*mtt^7*s*t^10 + 81956*ep^2*mtt^7*s*t^10 + 125316*ep^3*mtt^7*s*t^10 + 67536*ep^4*mtt^7*s*t^10 - 5096*mtt^6*mWW*s*t^10 - 55386*ep*mtt^6*mWW*s*t^10 - 210940*ep^2*mtt^6*mWW*s*t^10 - 328570*ep^3*mtt^6*mWW*s*t^10 - 179368*ep^4*mtt^6*mWW*s*t^10 + 1648*mtt^5*mWW^2*s*t^10 + 23515*ep*mtt^5*mWW^2*s*t^10 + 107550*ep^2*mtt^5*mWW^2*s*t^10 + 186703*ep^3*mtt^5*mWW^2*s*t^10 + 109084*ep^4*mtt^5*mWW^2*s*t^10 + 3664*mtt^4*mWW^3*s*t^10 + 30749*ep*mtt^4*mWW^3*s*t^10 + 88066*ep^2*mtt^4*mWW^3*s*t^10 + 106473*ep^3*mtt^4*mWW^3*s*t^10 + 46788*ep^4*mtt^4*mWW^3*s*t^10 - 1216*mtt^3*mWW^4*s*t^10 - 9666*ep*mtt^3*mWW^4*s*t^10 - 25736*ep^2*mtt^3*mWW^4*s*t^10 - 29198*ep^3*mtt^3*mWW^4*s*t^10 - 12344*ep^4*mtt^3*mWW^4*s*t^10 - 2392*mtt^2*mWW^5*s*t^10 - 23872*ep*mtt^2*mWW^5*s*t^10 - 83664*ep^2*mtt^2*mWW^5*s*t^10 - 121360*ep^3*mtt^2*mWW^5*s*t^10 - 62272*ep^4*mtt^2*mWW^5*s*t^10 + 1440*mtt*mWW^6*s*t^10 + 13815*ep*mtt*mWW^6*s*t^10 + 46470*ep^2*mtt*mWW^6*s*t^10 + 65115*ep^3*mtt*mWW^6*s*t^10 + 32460*ep^4*mtt*mWW^6*s*t^10 - 144*mWW^7*s*t^10 - 1251*ep*mWW^7*s*t^10 - 3702*ep^2*mWW^7*s*t^10 - 4479*ep^3*mWW^7*s*t^10 - 1884*ep^4*mWW^7*s*t^10 - 112*mtt^6*s^2*t^10 - 6368*ep*mtt^6*s^2*t^10 - 40812*ep^2*mtt^6*s^2*t^10 - 81284*ep^3*mtt^6*s^2*t^10 - 51024*ep^4*mtt^6*s^2*t^10 - 3552*mtt^5*mWW*s^2*t^10 - 18198*ep*mtt^5*mWW*s^2*t^10 - 3870*ep^2*mtt^5*mWW*s^2*t^10 + 63480*ep^3*mtt^5*mWW*s^2*t^10 + 60480*ep^4*mtt^5*mWW*s^2*t^10 + 11200*mtt^4*mWW^2*s^2*t^10 + 91204*ep*mtt^4*mWW^2*s^2*t^10 + 249854*ep^2*mtt^4*mWW^2*s^2*t^10 + 286718*ep^3*mtt^4*mWW^2*s^2*t^10 + 119064*ep^4*mtt^4*mWW^2*s^2*t^10 - 10128*mtt^3*mWW^3*s^2*t^10 - 90396*ep*mtt^3*mWW^3*s^2*t^10 - 281988*ep^2*mtt^3*mWW^3*s^2*t^10 - 375456*ep^3*mtt^3*mWW^3*s^2*t^10 - 182592*ep^4*mtt^3*mWW^3*s^2*t^10 + 384*mtt^2*mWW^4*s^2*t^10 + 1464*ep*mtt^2*mWW^4*s^2*t^10 - 2280*ep^2*mtt^2*mWW^4*s^2*t^10 - 9480*ep^3*mtt^2*mWW^4*s^2*t^10 - 6048*ep^4*mtt^2*mWW^4*s^2*t^10 + 3248*mtt*mWW^5*s^2*t^10 + 32642*ep*mtt*mWW^5*s^2*t^10 + 115330*ep^2*mtt*mWW^5*s^2*t^10 + 168760*ep^3*mtt*mWW^5*s^2*t^10 + 87360*ep^4*mtt*mWW^5*s^2*t^10 - 1040*mWW^6*s^2*t^10 - 10348*ep*mWW^6*s^2*t^10 - 36234*ep^2*mWW^6*s^2*t^10 - 52738*ep^3*mWW^6*s^2*t^10 - 27240*ep^4*mWW^6*s^2*t^10 - 3440*mtt^5*s^3*t^10 - 23952*ep*mtt^5*s^3*t^10 - 47940*ep^2*mtt^5*s^3*t^10 - 28124*ep^3*mtt^5*s^3*t^10 + 2256*ep^4*mtt^5*s^3*t^10 + 12856*mtt^4*mWW*s^3*t^10 + 103330*ep*mtt^4*mWW*s^3*t^10 + 276808*ep^2*mtt^4*mWW*s^3*t^10 + 306642*ep^3*mtt^4*mWW*s^3*t^10 + 120824*ep^4*mtt^4*mWW*s^3*t^10 - 18208*mtt^3*mWW^2*s^3*t^10 - 163137*ep*mtt^3*mWW^2*s^3*t^10 - 510738*ep^2*mtt^3*mWW^2*s^3*t^10 - 679109*ep^3*mtt^3*mWW^2*s^3*t^10 - 327988*ep^4*mtt^3*mWW^2*s^3*t^10 + 11208*mtt^2*mWW^3*s^3*t^10 + 108163*ep*mtt^2*mWW^3*s^3*t^10 + 369274*ep^2*mtt^2*mWW^3*s^3*t^10 + 531363*ep^3*mtt^2*mWW^3*s^3*t^10 + 274572*ep^4*mtt^2*mWW^3*s^3*t^10 - 2016*mtt*mWW^4*s^3*t^10 - 20475*ep*mtt*mWW^4*s^3*t^10 - 73866*ep^2*mtt*mWW^4*s^3*t^10 - 111347*ep^3*mtt*mWW^4*s^3*t^10 - 59756*ep^4*mtt*mWW^4*s^3*t^10 - 400*mWW^5*s^3*t^10 - 3929*ep*mWW^5*s^3*t^10 - 13538*ep^2*mWW^5*s^3*t^10 - 19425*ep^3*mWW^5*s^3*t^10 - 9908*ep^4*mWW^5*s^3*t^10 + 3232*mtt^4*s^4*t^10 + 21944*ep*mtt^4*s^4*t^10 + 41092*ep^2*mtt^4*s^4*t^10 + 18276*ep^3*mtt^4*s^4*t^10 - 7344*ep^4*mtt^4*s^4*t^10 - 9392*mtt^3*mWW*s^4*t^10 - 76000*ep*mtt^3*mWW*s^4*t^10 - 206002*ep^2*mtt^3*mWW*s^4*t^10 - 231778*ep^3*mtt^3*mWW*s^4*t^10 - 93128*ep^4*mtt^3*mWW*s^4*t^10 + 10032*mtt^2*mWW^2*s^4*t^10 + 92584*ep*mtt^2*mWW^2*s^4*t^10 + 300722*ep^2*mtt^2*mWW^2*s^4*t^10 + 413670*ep^3*mtt^2*mWW^2*s^4*t^10 + 205592*ep^4*mtt^2*mWW^2*s^4*t^10 - 4816*mtt*mWW^3*s^4*t^10 - 48080*ep*mtt*mWW^3*s^4*t^10 - 169982*ep^2*mtt*mWW^3*s^4*t^10 - 251030*ep^3*mtt*mWW^3*s^4*t^10 - 131992*ep^4*mtt*mWW^3*s^4*t^10 + 944*mWW^4*s^4*t^10 + 9552*ep*mWW^4*s^4*t^10 + 34170*ep^2*mWW^4*s^4*t^10 + 50862*ep^3*mWW^4*s^4*t^10 + 26872*ep^4*mWW^4*s^4*t^10 - 896*mtt^3*s^5*t^10 - 3904*ep*mtt^3*s^5*t^10 + 3888*ep^2*mtt^3*s^5*t^10 + 26120*ep^3*mtt^3*s^5*t^10 + 21792*ep^4*mtt^3*s^5*t^10 + 2240*mtt^2*mWW*s^5*t^10 + 15776*ep*mtt^2*mWW*s^5*t^10 + 32776*ep^2*mtt^2*mWW*s^5*t^10 + 22060*ep^3*mtt^2*mWW*s^5*t^10 + 1248*ep^4*mtt^2*mWW*s^5*t^10 - 1792*mtt*mWW^2*s^5*t^10 - 16064*ep*mtt*mWW^2*s^5*t^10 - 50496*ep^2*mtt*mWW^2*s^5*t^10 - 67472*ep^3*mtt*mWW^2*s^5*t^10 - 32736*ep^4*mtt*mWW^2*s^5*t^10 + 448*mWW^3*s^5*t^10 + 4192*ep*mWW^3*s^5*t^10 + 13832*ep^2*mWW^3*s^5*t^10 + 19292*ep^3*mWW^3*s^5*t^10 + 9696*ep^4*mWW^3*s^5*t^10 - 960*ep*mtt^2*s^6*t^10 - 6720*ep^2*mtt^2*s^6*t^10 - 13680*ep^3*mtt^2*s^6*t^10 - 8640*ep^4*mtt^2*s^6*t^10 + 1152*ep*mtt*mWW*s^6*t^10 + 8064*ep^2*mtt*mWW*s^6*t^10 + 16416*ep^3*mtt*mWW*s^6*t^10 + 10368*ep^4*mtt*mWW*s^6*t^10 - 192*ep*mWW^2*s^6*t^10 - 1344*ep^2*mWW^2*s^6*t^10 - 2736*ep^3*mWW^2*s^6*t^10 - 1728*ep^4*mWW^2*s^6*t^10 + 368*mtt^7*t^11 + 3600*ep*mtt^7*t^11 + 12420*ep^2*mtt^7*t^11 + 17948*ep^3*mtt^7*t^11 + 9264*ep^4*mtt^7*t^11 - 1392*mtt^6*mWW*t^11 - 13560*ep*mtt^6*mWW*t^11 - 46584*ep^2*mtt^6*mWW*t^11 - 67104*ep^3*mtt^6*mWW*t^11 - 34560*ep^4*mtt^6*mWW*t^11 + 1888*mtt^5*mWW^2*t^11 + 18240*ep*mtt^5*mWW^2*t^11 + 62136*ep^2*mtt^5*mWW^2*t^11 + 88936*ep^3*mtt^5*mWW^2*t^11 + 45600*ep^4*mtt^5*mWW^2*t^11 - 992*mtt^4*mWW^3*t^11 - 9360*ep*mtt^4*mWW^3*t^11 - 31104*ep^2*mtt^4*mWW^3*t^11 - 43664*ep^3*mtt^4*mWW^3*t^11 - 22080*ep^4*mtt^4*mWW^3*t^11 + 48*mtt^3*mWW^4*t^11 + 240*ep*mtt^3*mWW^4*t^11 + 36*ep^2*mtt^3*mWW^4*t^11 - 804*ep^3*mtt^3*mWW^4*t^11 - 720*ep^4*mtt^3*mWW^4*t^11 + 80*mtt^2*mWW^5*t^11 + 840*ep*mtt^2*mWW^5*t^11 + 3096*ep^2*mtt^2*mWW^5*t^11 + 4688*ep^3*mtt^2*mWW^5*t^11 + 2496*ep^4*mtt^2*mWW^5*t^11 - 624*mtt^6*s*t^11 - 6320*ep*mtt^6*s*t^11 - 22564*ep^2*mtt^6*s*t^11 - 33476*ep^3*mtt^6*s*t^11 - 17616*ep^4*mtt^6*s*t^11 + 1496*mtt^5*mWW*s*t^11 + 15632*ep*mtt^5*mWW*s*t^11 + 57454*ep^2*mtt^5*mWW*s*t^11 + 87082*ep^3*mtt^5*mWW*s*t^11 + 46536*ep^4*mtt^5*mWW*s*t^11 - 312*mtt^4*mWW^2*s*t^11 - 5028*ep*mtt^4*mWW^2*s*t^11 - 24336*ep^2*mtt^4*mWW^2*s*t^11 - 43236*ep^3*mtt^4*mWW^2*s*t^11 - 25488*ep^4*mtt^4*mWW^2*s*t^11 - 1680*mtt^3*mWW^3*s*t^11 - 14248*ep*mtt^3*mWW^3*s*t^11 - 41432*ep^2*mtt^3*mWW^3*s*t^11 - 50992*ep^3*mtt^3*mWW^3*s*t^11 - 22848*ep^4*mtt^3*mWW^3*s*t^11 + 1312*mtt^2*mWW^4*s*t^11 + 11392*ep*mtt^2*mWW^4*s*t^11 + 34232*ep^2*mtt^2*mWW^4*s*t^11 + 43712*ep^3*mtt^2*mWW^4*s*t^11 + 20352*ep^4*mtt^2*mWW^4*s*t^11 - 72*mtt*mWW^5*s*t^11 - 168*ep*mtt*mWW^5*s*t^11 + 1290*ep^2*mtt*mWW^5*s*t^11 + 3942*ep^3*mtt*mWW^5*s*t^11 + 2808*ep^4*mtt*mWW^5*s*t^11 - 120*mWW^6*s*t^11 - 1260*ep*mWW^6*s*t^11 - 4644*ep^2*mWW^6*s*t^11 - 7032*ep^3*mWW^6*s*t^11 - 3744*ep^4*mWW^6*s*t^11 - 240*mtt^5*s^2*t^11 - 952*ep*mtt^5*s^2*t^11 + 1688*ep^2*mtt^5*s^2*t^11 + 8280*ep^3*mtt^5*s^2*t^11 + 6624*ep^4*mtt^5*s^2*t^11 + 1952*mtt^4*mWW*s^2*t^11 + 14448*ep*mtt^4*mWW*s^2*t^11 + 33304*ep^2*mtt^4*mWW*s^2*t^11 + 28740*ep^3*mtt^4*mWW*s^2*t^11 + 7056*ep^4*mtt^4*mWW*s^2*t^11 - 4704*mtt^3*mWW^2*s^2*t^11 - 40344*ep*mtt^3*mWW^2*s^2*t^11 - 119028*ep^2*mtt^3*mWW^2*s^2*t^11 - 148476*ep^3*mtt^3*mWW^2*s^2*t^11 - 67248*ep^4*mtt^3*mWW^2*s^2*t^11 + 4800*mtt^2*mWW^3*s^2*t^11 + 43864*ep*mtt^2*mWW^3*s^2*t^11 + 140380*ep^2*mtt^2*mWW^3*s^2*t^11 + 190188*ep^3*mtt^2*mWW^3*s^2*t^11 + 93168*ep^4*mtt^2*mWW^3*s^2*t^11 - 2096*mtt*mWW^4*s^2*t^11 - 19728*ep*mtt*mWW^4*s^2*t^11 - 65332*ep^2*mtt*mWW^4*s^2*t^11 - 91308*ep^3*mtt*mWW^4*s^2*t^11 - 45936*ep^4*mtt*mWW^4*s^2*t^11 + 288*mWW^5*s^2*t^11 + 2712*ep*mWW^5*s^2*t^11 + 8988*ep^2*mWW^5*s^2*t^11 + 12576*ep^3*mWW^5*s^2*t^11 + 6336*ep^4*mWW^5*s^2*t^11 + 880*mtt^4*s^3*t^11 + 5824*ep*mtt^4*s^3*t^11 + 10156*ep^2*mtt^4*s^3*t^11 + 2956*ep^3*mtt^4*s^3*t^11 - 3216*ep^4*mtt^4*s^3*t^11 - 3016*mtt^3*mWW*s^3*t^11 - 22880*ep*mtt^3*mWW*s^3*t^11 - 55330*ep^2*mtt^3*mWW*s^3*t^11 - 52206*ep^3*mtt^3*mWW*s^3*t^11 - 15768*ep^4*mtt^3*mWW*s^3*t^11 + 3992*mtt^2*mWW^2*s^3*t^11 + 33996*ep*mtt^2*mWW^2*s^3*t^11 + 99308*ep^2*mtt^2*mWW^2*s^3*t^11 + 122488*ep^3*mtt^2*mWW^2*s^3*t^11 + 54816*ep^4*mtt^2*mWW^2*s^3*t^11 - 2456*mtt*mWW^3*s^3*t^11 - 22648*ep*mtt*mWW^3*s^3*t^11 - 73250*ep^2*mtt*mWW^3*s^3*t^11 - 100182*ep^3*mtt*mWW^3*s^3*t^11 - 49464*ep^4*mtt*mWW^3*s^3*t^11 + 600*mWW^4*s^3*t^11 + 5708*ep*mWW^4*s^3*t^11 + 19116*ep^2*mWW^4*s^3*t^11 + 26944*ep^3*mWW^4*s^3*t^11 + 13632*ep^4*mWW^4*s^3*t^11 - 384*mtt^3*s^4*t^11 - 1512*ep*mtt^3*s^4*t^11 + 2780*ep^2*mtt^3*s^4*t^11 + 13412*ep^3*mtt^3*s^4*t^11 + 10704*ep^4*mtt^3*s^4*t^11 + 960*mtt^2*mWW*s^4*t^11 + 5592*ep*mtt^2*mWW*s^4*t^11 + 5780*ep^2*mtt^2*mWW*s^4*t^11 - 7456*ep^3*mtt^2*mWW*s^4*t^11 - 10176*ep^4*mtt^2*mWW*s^4*t^11 - 768*mtt*mWW^2*s^4*t^11 - 5688*ep*mtt*mWW^2*s^4*t^11 - 13148*ep^2*mtt*mWW^2*s^4*t^11 - 11468*ep^3*mtt*mWW^2*s^4*t^11 - 2928*ep^4*mtt*mWW^2*s^4*t^11 + 192*mWW^3*s^4*t^11 + 1608*ep*mWW^3*s^4*t^11 + 4588*ep^2*mWW^3*s^4*t^11 + 5512*ep^3*mWW^3*s^4*t^11 + 2400*ep^4*mWW^3*s^4*t^11 - 640*ep*mtt^2*s^5*t^11 - 4480*ep^2*mtt^2*s^5*t^11 - 9120*ep^3*mtt^2*s^5*t^11 - 5760*ep^4*mtt^2*s^5*t^11 + 768*ep*mtt*mWW*s^5*t^11 + 5376*ep^2*mtt*mWW*s^5*t^11 + 10944*ep^3*mtt*mWW*s^5*t^11 + 6912*ep^4*mtt*mWW*s^5*t^11 - 128*ep*mWW^2*s^5*t^11 - 896*ep^2*mWW^2*s^5*t^11 - 1824*ep^3*mWW^2*s^5*t^11 - 1152*ep^4*mWW^2*s^5*t^11 - 64*mtt^6*t^12 - 608*ep*mtt^6*t^12 - 2032*ep^2*mtt^6*t^12 - 2856*ep^3*mtt^6*t^12 - 1440*ep^4*mtt^6*t^12 + 256*mtt^5*mWW*t^12 + 2432*ep*mtt^5*mWW*t^12 + 8128*ep^2*mtt^5*mWW*t^12 + 11424*ep^3*mtt^5*mWW*t^12 + 5760*ep^4*mtt^5*mWW*t^12 - 384*mtt^4*mWW^2*t^12 - 3648*ep*mtt^4*mWW^2*t^12 - 12192*ep^2*mtt^4*mWW^2*t^12 - 17136*ep^3*mtt^4*mWW^2*t^12 - 8640*ep^4*mtt^4*mWW^2*t^12 + 256*mtt^3*mWW^3*t^12 + 2432*ep*mtt^3*mWW^3*t^12 + 8128*ep^2*mtt^3*mWW^3*t^12 + 11424*ep^3*mtt^3*mWW^3*t^12 + 5760*ep^4*mtt^3*mWW^3*t^12 - 64*mtt^2*mWW^4*t^12 - 608*ep*mtt^2*mWW^4*t^12 - 2032*ep^2*mtt^2*mWW^4*t^12 - 2856*ep^3*mtt^2*mWW^4*t^12 - 1440*ep^4*mtt^2*mWW^4*t^12 + 64*mtt^5*s*t^12 + 608*ep*mtt^5*s*t^12 + 2032*ep^2*mtt^5*s*t^12 + 2856*ep^3*mtt^5*s*t^12 + 1440*ep^4*mtt^5*s*t^12 - 96*mtt^4*mWW*s*t^12 - 912*ep*mtt^4*mWW*s*t^12 - 3048*ep^2*mtt^4*mWW*s*t^12 - 4284*ep^3*mtt^4*mWW*s*t^12 - 2160*ep^4*mtt^4*mWW*s*t^12 - 192*mtt^3*mWW^2*s*t^12 - 1824*ep*mtt^3*mWW^2*s*t^12 - 6096*ep^2*mtt^3*mWW^2*s*t^12 - 8568*ep^3*mtt^3*mWW^2*s*t^12 - 4320*ep^4*mtt^3*mWW^2*s*t^12 + 512*mtt^2*mWW^3*s*t^12 + 4864*ep*mtt^2*mWW^3*s*t^12 + 16256*ep^2*mtt^2*mWW^3*s*t^12 + 22848*ep^3*mtt^2*mWW^3*s*t^12 + 11520*ep^4*mtt^2*mWW^3*s*t^12 - 384*mtt*mWW^4*s*t^12 - 3648*ep*mtt*mWW^4*s*t^12 - 12192*ep^2*mtt*mWW^4*s*t^12 - 17136*ep^3*mtt*mWW^4*s*t^12 - 8640*ep^4*mtt*mWW^4*s*t^12 + 96*mWW^5*s*t^12 + 912*ep*mWW^5*s*t^12 + 3048*ep^2*mWW^5*s*t^12 + 4284*ep^3*mWW^5*s*t^12 + 2160*ep^4*mWW^5*s*t^12 + 64*mtt^4*s^2*t^12 + 448*ep*mtt^4*s^2*t^12 + 912*ep^2*mtt^4*s^2*t^12 + 576*ep^3*mtt^4*s^2*t^12 - 320*mtt^3*mWW*s^2*t^12 - 2528*ep*mtt^3*mWW*s^2*t^12 - 6576*ep^2*mtt^3*mWW*s^2*t^12 - 6984*ep^3*mtt^3*mWW*s^2*t^12 - 2592*ep^4*mtt^3*mWW*s^2*t^12 + 576*mtt^2*mWW^2*s^2*t^12 + 4896*ep*mtt^2*mWW^2*s^2*t^12 + 14256*ep^2*mtt^2*mWW^2*s^2*t^12 + 17496*ep^3*mtt^2*mWW^2*s^2*t^12 + 7776*ep^4*mtt^2*mWW^2*s^2*t^12 - 448*mtt*mWW^3*s^2*t^12 - 4000*ep*mtt*mWW^3*s^2*t^12 - 12432*ep^2*mtt*mWW^3*s^2*t^12 - 16344*ep^3*mtt*mWW^3*s^2*t^12 - 7776*ep^4*mtt*mWW^3*s^2*t^12 + 128*mWW^4*s^2*t^12 + 1184*ep*mWW^4*s^2*t^12 + 3840*ep^2*mWW^4*s^2*t^12 + 5256*ep^3*mWW^4*s^2*t^12 + 2592*ep^4*mWW^4*s^2*t^12 - 64*mtt^3*s^3*t^12 - 288*ep*mtt^3*s^3*t^12 + 208*ep^2*mtt^3*s^3*t^12 + 1704*ep^3*mtt^3*s^3*t^12 + 1440*ep^4*mtt^3*s^3*t^12 + 160*mtt^2*mWW*s^3*t^12 + 816*ep*mtt^2*mWW*s^3*t^12 + 152*ep^2*mtt^2*mWW*s^3*t^12 - 2892*ep^3*mtt^2*mWW*s^3*t^12 - 2736*ep^4*mtt^2*mWW*s^3*t^12 - 128*mtt*mWW^2*s^3*t^12 - 768*ep*mtt*mWW^2*s^3*t^12 - 928*ep^2*mtt*mWW^2*s^3*t^12 + 672*ep^3*mtt*mWW^2*s^3*t^12 + 1152*ep^4*mtt*mWW^2*s^3*t^12 + 32*mWW^3*s^3*t^12 + 240*ep*mWW^3*s^3*t^12 + 568*ep^2*mWW^3*s^3*t^12 + 516*ep^3*mWW^3*s^3*t^12 + 144*ep^4*mWW^3*s^3*t^12 - 160*ep*mtt^2*s^4*t^12 - 1120*ep^2*mtt^2*s^4*t^12 - 2280*ep^3*mtt^2*s^4*t^12 - 1440*ep^4*mtt^2*s^4*t^12 + 192*ep*mtt*mWW*s^4*t^12 + 1344*ep^2*mtt*mWW*s^4*t^12 + 2736*ep^3*mtt*mWW*s^4*t^12 + 1728*ep^4*mtt*mWW*s^4*t^12 - 32*ep*mWW^2*s^4*t^12 - 224*ep^2*mWW^2*s^4*t^12 - 456*ep^3*mWW^2*s^4*t^12 - 288*ep^4*mWW^2*s^4*t^12))/(8*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^4*(-mtt + mWW + s)^3*t*(-mtt + t)*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^10*mWW^3 + 8*ep*mtt^10*mWW^3 + 252*ep^2*mtt^10*mWW^3 + 880*ep^3*mtt^10*mWW^3 + 1282*ep^4*mtt^10*mWW^3 + 840*ep^5*mtt^10*mWW^3 + 200*ep^6*mtt^10*mWW^3 + 28*mtt^9*mWW^4 - 796*ep^2*mtt^9*mWW^4 - 3148*ep^3*mtt^9*mWW^4 - 5640*ep^4*mtt^9*mWW^4 - 5060*ep^5*mtt^9*mWW^4 - 1800*ep^6*mtt^9*mWW^4 - 78*mtt^8*mWW^5 - 424*ep*mtt^8*mWW^5 - 600*ep^2*mtt^8*mWW^5 + 3892*ep^3*mtt^8*mWW^5 + 19774*ep^4*mtt^8*mWW^5 + 31524*ep^5*mtt^8*mWW^5 + 16472*ep^6*mtt^8*mWW^5 + 176*mtt^7*mWW^6 + 1584*ep*mtt^7*mWW^6 + 4908*ep^2*mtt^7*mWW^6 - 2436*ep^3*mtt^7*mWW^6 - 47460*ep^4*mtt^7*mWW^6 - 90972*ep^5*mtt^7*mWW^6 - 52136*ep^6*mtt^7*mWW^6 - 270*mtt^6*mWW^7 - 2408*ep*mtt^6*mWW^7 - 6432*ep^2*mtt^6*mWW^7 + 3996*ep^3*mtt^6*mWW^7 + 59278*ep^4*mtt^6*mWW^7 + 114188*ep^5*mtt^6*mWW^7 + 67808*ep^6*mtt^6*mWW^7 + 236*mtt^5*mWW^8 + 1824*ep*mtt^5*mWW^8 + 2468*ep^2*mtt^5*mWW^8 - 8732*ep^3*mtt^5*mWW^8 - 32984*ep^4*mtt^5*mWW^8 - 46612*ep^5*mtt^5*mWW^8 - 25928*ep^6*mtt^5*mWW^8 - 98*mtt^4*mWW^9 - 728*ep*mtt^4*mWW^9 + 696*ep^2*mtt^4*mWW^9 + 9716*ep^3*mtt^4*mWW^9 + 4490*ep^4*mtt^4*mWW^9 - 25836*ep^5*mtt^4*mWW^9 - 23664*ep^6*mtt^4*mWW^9 + 8*mtt^3*mWW^10 + 176*ep*mtt^3*mWW^10 - 380*ep^2*mtt^3*mWW^10 - 5324*ep^3*mtt^3*mWW^10 - 4*ep^4*mtt^3*mWW^10 + 28620*ep^5*mtt^3*mWW^10 + 27304*ep^6*mtt^3*mWW^10 + 4*mtt^2*mWW^11 - 32*ep*mtt^2*mWW^11 - 188*ep^2*mtt^2*mWW^11 + 964*ep^3*mtt^2*mWW^11 + 2080*ep^4*mtt^2*mWW^11 - 5444*ep^5*mtt^2*mWW^11 - 8328*ep^6*mtt^2*mWW^11 + 72*ep^2*mtt*mWW^12 + 312*ep^3*mtt*mWW^12 - 888*ep^4*mtt*mWW^12 - 1944*ep^5*mtt*mWW^12 - 432*ep^6*mtt*mWW^12 - 120*ep^3*mWW^13 + 72*ep^4*mWW^13 + 696*ep^5*mWW^13 + 504*ep^6*mWW^13 + 48*mtt^9*mWW^3*s - 76*ep*mtt^9*mWW^3*s - 2060*ep^2*mtt^9*mWW^3*s - 6996*ep^3*mtt^9*mWW^3*s - 9876*ep^4*mtt^9*mWW^3*s - 6176*ep^5*mtt^9*mWW^3*s - 1360*ep^6*mtt^9*mWW^3*s - 188*mtt^8*mWW^4*s + 134*ep*mtt^8*mWW^4*s + 5766*ep^2*mtt^8*mWW^4*s + 20362*ep^3*mtt^8*mWW^4*s + 33326*ep^4*mtt^8*mWW^4*s + 27936*ep^5*mtt^8*mWW^4*s + 9528*ep^6*mtt^8*mWW^4*s + 384*mtt^7*mWW^5*s + 1770*ep*mtt^7*mWW^5*s + 2694*ep^2*mtt^7*mWW^5*s - 14882*ep^3*mtt^7*mWW^5*s - 87898*ep^4*mtt^7*mWW^5*s - 150952*ep^5*mtt^7*mWW^5*s - 82508*ep^6*mtt^7*mWW^5*s - 616*mtt^6*mWW^6*s - 5908*ep*mtt^6*mWW^6*s - 21534*ep^2*mtt^6*mWW^6*s - 4462*ep^3*mtt^6*mWW^6*s + 165894*ep^4*mtt^6*mWW^6*s + 356354*ep^5*mtt^6*mWW^6*s + 214528*ep^6*mtt^6*mWW^6*s + 700*mtt^5*mWW^7*s + 7096*ep*mtt^5*mWW^7*s + 20402*ep^2*mtt^5*mWW^7*s - 3350*ep^3*mtt^5*mWW^7*s - 149070*ep^4*mtt^5*mWW^7*s - 306962*ep^5*mtt^5*mWW^7*s - 190224*ep^6*mtt^5*mWW^7*s - 428*mtt^4*mWW^8*s - 3986*ep*mtt^4*mWW^8*s - 2522*ep^2*mtt^4*mWW^8*s + 28638*ep^3*mtt^4*mWW^8*s + 41378*ep^4*mtt^4*mWW^8*s - 4924*ep^5*mtt^4*mWW^8*s - 17164*ep^6*mtt^4*mWW^8*s + 88*mtt^3*mWW^9*s + 1226*ep*mtt^3*mWW^9*s - 3238*ep^2*mtt^3*mWW^9*s - 28862*ep^3*mtt^3*mWW^9*s + 5466*ep^4*mtt^3*mWW^9*s + 138228*ep^5*mtt^3*mWW^9*s + 119604*ep^6*mtt^3*mWW^9*s + 16*mtt^2*mWW^10*s - 288*ep*mtt^2*mWW^10*s - 26*ep^2*mtt^2*mWW^10*s + 9430*ep^3*mtt^2*mWW^10*s + 5890*ep^4*mtt^2*mWW^10*s - 50710*ep^5*mtt^2*mWW^10*s - 56664*ep^6*mtt^2*mWW^10*s - 4*mtt*mWW^11*s + 32*ep*mtt*mWW^11*s + 602*ep^2*mtt*mWW^11*s + 938*ep^3*mtt*mWW^11*s - 6142*ep^4*mtt*mWW^11*s - 8122*ep^5*mtt*mWW^11*s + 696*ep^6*mtt*mWW^11*s - 84*ep^2*mWW^12*s - 816*ep^3*mWW^12*s + 1032*ep^4*mWW^12*s + 5328*ep^5*mWW^12*s + 3564*ep^6*mWW^12*s - 168*mtt^8*mWW^3*s^2 + 308*ep*mtt^8*mWW^3*s^2 + 7364*ep^2*mtt^8*mWW^3*s^2 + 24332*ep^3*mtt^8*mWW^3*s^2 + 33236*ep^4*mtt^8*mWW^3*s^2 + 19712*ep^5*mtt^8*mWW^3*s^2 + 3920*ep^6*mtt^8*mWW^3*s^2 + 532*mtt^7*mWW^4*s^2 - 785*ep*mtt^7*mWW^4*s^2 - 17516*ep^2*mtt^7*mWW^4*s^2 - 54956*ep^3*mtt^7*mWW^4*s^2 - 80186*ep^4*mtt^7*mWW^4*s^2 - 60755*ep^5*mtt^7*mWW^4*s^2 - 19326*ep^6*mtt^7*mWW^4*s^2 - 704*mtt^6*mWW^5*s^2 - 2635*ep*mtt^6*mWW^5*s^2 - 6300*ep^2*mtt^6*mWW^5*s^2 + 11692*ep^3*mtt^6*mWW^5*s^2 + 139414*ep^4*mtt^6*mWW^5*s^2 + 281871*ep^5*mtt^6*mWW^5*s^2 + 166198*ep^6*mtt^6*mWW^5*s^2 + 602*mtt^5*mWW^6*s^2 + 8201*ep*mtt^5*mWW^6*s^2 + 40244*ep^2*mtt^5*mWW^6*s^2 + 46648*ep^3*mtt^5*mWW^6*s^2 - 187052*ep^4*mtt^5*mWW^6*s^2 - 512865*ep^5*mtt^5*mWW^6*s^2 - 333698*ep^6*mtt^5*mWW^6*s^2 - 370*mtt^4*mWW^7*s^2 - 7455*ep*mtt^4*mWW^7*s^2 - 24448*ep^2*mtt^4*mWW^7*s^2 - 9428*ep^3*mtt^4*mWW^7*s^2 + 92972*ep^4*mtt^4*mWW^7*s^2 + 208163*ep^5*mtt^4*mWW^7*s^2 + 138102*ep^6*mtt^4*mWW^7*s^2 + 88*mtt^3*mWW^8*s^2 + 3105*ep*mtt^3*mWW^8*s^2 - 2804*ep^2*mtt^3*mWW^8*s^2 - 44988*ep^3*mtt^3*mWW^8*s^2 + 11918*ep^4*mtt^3*mWW^8*s^2 + 207051*ep^5*mtt^3*mWW^8*s^2 + 166718*ep^6*mtt^3*mWW^8*s^2 + 28*mtt^2*mWW^9*s^2 - 937*ep*mtt^2*mWW^9*s^2 + 2564*ep^2*mtt^2*mWW^9*s^2 + 30420*ep^3*mtt^2*mWW^9*s^2 + 1422*ep^4*mtt^2*mWW^9*s^2 - 153083*ep^5*mtt^2*mWW^9*s^2 - 144894*ep^6*mtt^2*mWW^9*s^2 - 6*mtt*mWW^10*s^2 + 215*ep*mtt*mWW^10*s^2 + 1356*ep^2*mtt*mWW^10*s^2 - 1520*ep^3*mtt*mWW^10*s^2 - 16296*ep^4*mtt*mWW^10*s^2 - 6951*ep^5*mtt*mWW^10*s^2 + 12450*ep^6*mtt*mWW^10*s^2 - 2*mWW^11*s^2 - 17*ep*mWW^11*s^2 - 460*ep^2*mWW^11*s^2 - 2200*ep^3*mWW^11*s^2 + 4572*ep^4*mWW^11*s^2 + 16857*ep^5*mWW^11*s^2 + 10530*ep^6*mWW^11*s^2 + 336*mtt^7*mWW^3*s^3 - 700*ep*mtt^7*mWW^3*s^3 - 15036*ep^2*mtt^7*mWW^3*s^3 - 48356*ep^3*mtt^7*mWW^3*s^3 - 63812*ep^4*mtt^7*mWW^3*s^3 - 35616*ep^5*mtt^7*mWW^3*s^3 - 6160*ep^6*mtt^7*mWW^3*s^3 - 812*mtt^6*mWW^4*s^3 + 1896*ep*mtt^6*mWW^4*s^3 + 28586*ep^2*mtt^6*mWW^4*s^3 + 78422*ep^3*mtt^6*mWW^4*s^3 + 97110*ep^4*mtt^6*mWW^4*s^3 + 61234*ep^5*mtt^6*mWW^4*s^3 + 16668*ep^6*mtt^6*mWW^4*s^3 + 492*mtt^5*mWW^5*s^3 + 1466*ep*mtt^5*mWW^5*s^3 + 12022*ep^2*mtt^5*mWW^5*s^3 + 28278*ep^3*mtt^5*mWW^5*s^3 - 71118*ep^4*mtt^5*mWW^5*s^3 - 248720*ep^5*mtt^5*mWW^5*s^3 - 169972*ep^6*mtt^5*mWW^5*s^3 + 220*mtt^4*mWW^6*s^3 - 5406*ep*mtt^4*mWW^6*s^3 - 43444*ep^2*mtt^4*mWW^6*s^3 - 91960*ep^3*mtt^4*mWW^6*s^3 + 40456*ep^4*mtt^4*mWW^6*s^3 + 308806*ep^5*mtt^4*mWW^6*s^3 + 232640*ep^6*mtt^4*mWW^6*s^3 - 360*mtt^3*mWW^7*s^3 + 3884*ep*mtt^3*mWW^7*s^3 + 14648*ep^2*mtt^3*mWW^7*s^3 + 6112*ep^3*mtt^3*mWW^7*s^3 + 17888*ep^4*mtt^3*mWW^7*s^3 + 70164*ep^5*mtt^3*mWW^7*s^3 + 46832*ep^6*mtt^3*mWW^7*s^3 + 124*mtt^2*mWW^8*s^3 - 1608*ep*mtt^2*mWW^8*s^3 + 3474*ep^2*mtt^2*mWW^8*s^3 + 40422*ep^3*mtt^2*mWW^8*s^3 - 7266*ep^4*mtt^2*mWW^8*s^3 - 197742*ep^5*mtt^2*mWW^8*s^3 - 170620*ep^6*mtt^2*mWW^8*s^3 + 12*mtt*mWW^9*s^3 + 534*ep*mtt*mWW^9*s^3 + 670*ep^2*mtt*mWW^9*s^3 - 10082*ep^3*mtt*mWW^9*s^3 - 22942*ep^4*mtt*mWW^9*s^3 + 13580*ep^5*mtt*mWW^9*s^3 + 33972*ep^6*mtt*mWW^9*s^3 - 12*mWW^10*s^3 - 66*ep*mWW^10*s^3 - 920*ep^2*mWW^10*s^3 - 2836*ep^3*mWW^10*s^3 + 9684*ep^4*mWW^10*s^3 + 28294*ep^5*mWW^10*s^3 + 16640*ep^6*mWW^10*s^3 - 420*mtt^6*mWW^3*s^4 + 980*ep*mtt^6*mWW^3*s^4 + 19180*ep^2*mtt^6*mWW^3*s^4 + 60060*ep^3*mtt^6*mWW^3*s^4 + 76440*ep^4*mtt^6*mWW^3*s^4 + 39760*ep^5*mtt^6*mWW^3*s^4 + 5600*ep^6*mtt^6*mWW^3*s^4 + 700*mtt^5*mWW^4*s^4 - 2395*ep*mtt^5*mWW^4*s^4 - 26280*ep^2*mtt^5*mWW^4*s^4 - 60080*ep^3*mtt^5*mWW^4*s^4 - 54370*ep^4*mtt^5*mWW^4*s^4 - 18405*ep^5*mtt^5*mWW^4*s^4 - 930*ep^6*mtt^5*mWW^4*s^4 + 120*mtt^4*mWW^5*s^4 - 75*ep*mtt^4*mWW^5*s^4 - 17900*ep^2*mtt^4*mWW^5*s^4 - 68340*ep^3*mtt^4*mWW^5*s^4 - 43370*ep^4*mtt^4*mWW^5*s^4 + 92175*ep^5*mtt^4*mWW^5*s^4 + 91630*ep^6*mtt^4*mWW^5*s^4 - 740*mtt^3*mWW^6*s^4 + 2334*ep*mtt^3*mWW^6*s^4 + 30236*ep^2*mtt^3*mWW^6*s^4 + 75860*ep^3*mtt^3*mWW^6*s^4 + 51916*ep^4*mtt^3*mWW^6*s^4 - 49634*ep^5*mtt^3*mWW^6*s^4 - 59380*ep^6*mtt^3*mWW^6*s^4 + 350*mtt^2*mWW^7*s^4 - 1762*ep*mtt^2*mWW^7*s^4 - 4796*ep^2*mtt^2*mWW^7*s^4 + 11792*ep^3*mtt^2*mWW^7*s^4 - 9966*ep^4*mtt^2*mWW^7*s^4 - 102670*ep^5*mtt^2*mWW^7*s^4 - 83988*ep^6*mtt^2*mWW^7*s^4 + 20*mtt*mWW^8*s^4 + 725*ep*mtt*mWW^8*s^4 - 788*ep^2*mtt*mWW^8*s^4 - 16772*ep^3*mtt*mWW^8*s^4 - 21814*ep^4*mtt*mWW^8*s^4 + 27087*ep^5*mtt*mWW^8*s^4 + 39382*ep^6*mtt*mWW^8*s^4 - 30*mWW^9*s^4 - 95*ep*mWW^9*s^4 - 692*ep^2*mWW^9*s^4 - 1192*ep^3*mWW^9*s^4 + 11564*ep^4*mWW^9*s^4 + 27111*ep^5*mWW^9*s^4 + 14982*ep^6*mWW^9*s^4 + 336*mtt^5*mWW^3*s^5 - 868*ep*mtt^5*mWW^3*s^5 - 15652*ep^2*mtt^5*mWW^3*s^5 - 47740*ep^3*mtt^5*mWW^3*s^5 - 58492*ep^4*mtt^5*mWW^3*s^5 - 28000*ep^5*mtt^5*mWW^3*s^5 - 2800*ep^6*mtt^5*mWW^3*s^5 - 308*mtt^4*mWW^4*s^5 + 1630*ep*mtt^4*mWW^4*s^5 + 12346*ep^2*mtt^4*mWW^4*s^5 + 18838*ep^3*mtt^4*mWW^4*s^5 - 470*ep^4*mtt^4*mWW^4*s^5 - 18020*ep^5*mtt^4*mWW^4*s^5 - 9120*ep^6*mtt^4*mWW^4*s^5 - 392*mtt^3*mWW^5*s^5 + 134*ep*mtt^3*mWW^5*s^5 + 16690*ep^2*mtt^3*mWW^5*s^5 + 59658*ep^3*mtt^3*mWW^5*s^5 + 65466*ep^4*mtt^3*mWW^5*s^5 - 944*ep^5*mtt^3*mWW^5*s^5 - 25412*ep^6*mtt^3*mWW^5*s^5 + 424*mtt^2*mWW^6*s^5 - 1220*ep*mtt^2*mWW^6*s^5 - 12542*ep^2*mtt^2*mWW^6*s^5 - 24214*ep^3*mtt^2*mWW^6*s^5 - 19714*ep^4*mtt^2*mWW^6*s^5 - 10182*ep^5*mtt^2*mWW^6*s^5 - 3784*ep^6*mtt^2*mWW^6*s^5 - 20*mtt*mWW^7*s^5 + 660*ep*mtt*mWW^7*s^5 + 22*ep^2*mtt*mWW^7*s^5 - 11434*ep^3*mtt*mWW^7*s^5 - 15938*ep^4*mtt*mWW^7*s^5 + 11878*ep^5*mtt*mWW^7*s^5 + 19344*ep^6*mtt*mWW^7*s^5 - 40*mWW^8*s^5 - 60*ep*mWW^8*s^5 + 172*ep^2*mWW^8*s^5 + 1432*ep^3*mWW^8*s^5 + 8768*ep^4*mWW^8*s^5 + 15140*ep^5*mWW^8*s^5 + 7612*ep^6*mWW^8*s^5 - 168*mtt^4*mWW^3*s^6 + 476*ep*mtt^4*mWW^3*s^6 + 7980*ep^2*mtt^4*mWW^3*s^6 + 23716*ep^3*mtt^4*mWW^3*s^6 + 27916*ep^4*mtt^4*mWW^3*s^6 + 12096*ep^5*mtt^4*mWW^3*s^6 + 560*ep^6*mtt^4*mWW^3*s^6 + 28*mtt^3*mWW^4*s^6 - 519*ep*mtt^3*mWW^4*s^6 - 1276*ep^2*mtt^3*mWW^4*s^6 + 4628*ep^3*mtt^3*mWW^4*s^6 + 17394*ep^4*mtt^3*mWW^4*s^6 + 18499*ep^5*mtt^3*mWW^4*s^6 + 6462*ep^6*mtt^3*mWW^4*s^6 + 216*mtt^2*mWW^5*s^6 - 385*ep*mtt^2*mWW^5*s^6 - 8164*ep^2*mtt^2*mWW^5*s^6 - 23548*ep^3*mtt^2*mWW^5*s^6 - 24022*ep^4*mtt^2*mWW^5*s^6 - 3763*ep^5*mtt^2*mWW^5*s^6 + 4658*ep^6*mtt^2*mWW^5*s^6 - 54*mtt*mWW^6*s^6 + 417*ep*mtt*mWW^6*s^6 + 1780*ep^2*mtt*mWW^6*s^6 - 728*ep^3*mtt*mWW^6*s^6 - 6028*ep^4*mtt*mWW^6*s^6 - 2953*ep^5*mtt*mWW^6*s^6 + 1422*ep^6*mtt*mWW^6*s^6 - 30*mWW^7*s^6 - 15*ep*mWW^7*s^6 + 604*ep^2*mWW^7*s^6 + 2312*ep^3*mWW^7*s^6 + 4836*ep^4*mWW^7*s^6 + 5239*ep^5*mWW^7*s^6 + 2126*ep^6*mWW^7*s^6 + 48*mtt^3*mWW^3*s^7 - 148*ep*mtt^3*mWW^3*s^7 - 2324*ep^2*mtt^3*mWW^3*s^7 - 6732*ep^3*mtt^3*mWW^3*s^7 - 7596*ep^4*mtt^3*mWW^3*s^7 - 2912*ep^5*mtt^3*mWW^3*s^7 + 80*ep^6*mtt^3*mWW^3*s^7 + 28*mtt^2*mWW^4*s^7 + 20*ep*mtt^2*mWW^4*s^7 - 1194*ep^2*mtt^2*mWW^4*s^7 - 5174*ep^3*mtt^2*mWW^4*s^7 - 8494*ep^4*mtt^2*mWW^4*s^7 - 6030*ep^5*mtt^2*mWW^4*s^7 - 1524*ep^6*mtt^2*mWW^4*s^7 - 36*mtt*mWW^5*s^7 + 150*ep*mtt*mWW^5*s^7 + 1490*ep^2*mtt*mWW^5*s^7 + 2978*ep^3*mtt*mWW^5*s^7 + 1326*ep^4*mtt*mWW^5*s^7 - 1496*ep^5*mtt*mWW^5*s^7 - 1148*ep^6*mtt*mWW^5*s^7 - 12*mWW^6*s^7 - 2*ep*mWW^6*s^7 + 352*ep^2*mWW^6*s^7 + 1292*ep^3*mWW^6*s^7 + 1988*ep^4*mWW^6*s^7 + 1446*ep^5*mWW^6*s^7 + 408*ep^6*mWW^6*s^7 - 6*mtt^2*mWW^3*s^8 + 20*ep*mtt^2*mWW^3*s^8 + 296*ep^2*mtt^2*mWW^3*s^8 + 836*ep^3*mtt^2*mWW^3*s^8 + 902*ep^4*mtt^2*mWW^3*s^8 + 296*ep^5*mtt^2*mWW^3*s^8 - 40*ep^6*mtt^2*mWW^3*s^8 - 8*mtt*mWW^4*s^8 + 19*ep*mtt*mWW^4*s^8 + 364*ep^2*mtt*mWW^4*s^8 + 1108*ep^3*mtt*mWW^4*s^8 + 1330*ep^4*mtt*mWW^4*s^8 + 601*ep^5*mtt*mWW^4*s^8 + 42*ep^6*mtt*mWW^4*s^8 - 2*mWW^5*s^8 - ep*mWW^5*s^8 + 68*ep^2*mWW^5*s^8 + 272*ep^3*mWW^5*s^8 + 428*ep^4*mWW^5*s^8 + 305*ep^5*mWW^5*s^8 + 82*ep^6*mWW^5*s^8 - 6*mtt^10*mWW^2*t - 52*ep*mtt^10*mWW^2*t - 40*ep^2*mtt^10*mWW^2*t + 620*ep^3*mtt^10*mWW^2*t + 2006*ep^4*mtt^10*mWW^2*t + 2312*ep^5*mtt^10*mWW^2*t + 920*ep^6*mtt^10*mWW^2*t + 96*mtt^9*mWW^3*t + 98*ep*mtt^9*mWW^3*t - 2896*ep^2*mtt^9*mWW^3*t - 11832*ep^3*mtt^9*mWW^3*t - 17868*ep^4*mtt^9*mWW^3*t - 11210*ep^5*mtt^9*mWW^3*t - 2276*ep^6*mtt^9*mWW^3*t - 250*mtt^8*mWW^4*t + 1108*ep*mtt^8*mWW^4*t + 13844*ep^2*mtt^8*mWW^4*t + 32784*ep^3*mtt^8*mWW^4*t + 10394*ep^4*mtt^8*mWW^4*t - 41332*ep^5*mtt^8*mWW^4*t - 33156*ep^6*mtt^8*mWW^4*t + 84*mtt^7*mWW^5*t - 3480*ep*mtt^7*mWW^5*t - 18948*ep^2*mtt^7*mWW^5*t - 20188*ep^3*mtt^7*mWW^5*t + 59260*ep^4*mtt^7*mWW^5*t + 151348*ep^5*mtt^7*mWW^5*t + 93044*ep^6*mtt^7*mWW^5*t + 326*mtt^6*mWW^6*t + 2398*ep*mtt^6*mWW^6*t - 2280*ep^2*mtt^6*mWW^6*t - 30276*ep^3*mtt^6*mWW^6*t - 48974*ep^4*mtt^6*mWW^6*t - 30226*ep^5*mtt^6*mWW^6*t - 10632*ep^6*mtt^6*mWW^6*t - 168*mtt^5*mWW^7*t + 2666*ep*mtt^5*mWW^7*t + 25144*ep^2*mtt^5*mWW^7*t + 44928*ep^3*mtt^5*mWW^7*t - 89216*ep^4*mtt^5*mWW^7*t - 292802*ep^5*mtt^5*mWW^7*t - 190376*ep^6*mtt^5*mWW^7*t - 390*mtt^4*mWW^8*t - 4944*ep*mtt^4*mWW^8*t - 17780*ep^2*mtt^4*mWW^8*t - 9104*ep^3*mtt^4*mWW^8*t + 130758*ep^4*mtt^4*mWW^8*t + 323984*ep^5*mtt^4*mWW^8*t + 214436*ep^6*mtt^4*mWW^8*t + 436*mtt^3*mWW^9*t + 2916*ep*mtt^3*mWW^9*t + 1324*ep^2*mtt^3*mWW^9*t - 16764*ep^3*mtt^3*mWW^9*t - 46372*ep^4*mtt^3*mWW^9*t - 80760*ep^5*mtt^3*mWW^9*t - 59980*ep^6*mtt^3*mWW^9*t - 128*mtt^2*mWW^10*t - 846*ep*mtt^2*mWW^10*t + 1800*ep^2*mtt^2*mWW^10*t + 13824*ep^3*mtt^2*mWW^10*t - 1176*ep^4*mtt^2*mWW^10*t - 41706*ep^5*mtt^2*mWW^10*t - 28456*ep^6*mtt^2*mWW^10*t + 136*ep*mtt*mWW^11*t - 144*ep^2*mtt*mWW^11*t - 4592*ep^3*mtt*mWW^11*t + 1140*ep^4*mtt*mWW^11*t + 24112*ep^5*mtt*mWW^11*t + 20004*ep^6*mtt*mWW^11*t - 24*ep^2*mWW^12*t + 600*ep^3*mWW^12*t + 48*ep^4*mWW^12*t - 3720*ep^5*mWW^12*t - 3528*ep^6*mWW^12*t + 48*mtt^9*mWW^2*s*t + 452*ep*mtt^9*mWW^2*s*t + 452*ep^2*mtt^9*mWW^2*s*t - 5092*ep^3*mtt^9*mWW^2*s*t - 17188*ep^4*mtt^9*mWW^2*s*t - 20128*ep^5*mtt^9*mWW^2*s*t - 8080*ep^6*mtt^9*mWW^2*s*t - 672*mtt^8*mWW^3*s*t - 938*ep*mtt^8*mWW^3*s*t + 19444*ep^2*mtt^8*mWW^3*s*t + 84364*ep^3*mtt^8*mWW^3*s*t + 134544*ep^4*mtt^8*mWW^3*s*t + 91486*ep^5*mtt^8*mWW^3*s*t + 21596*ep^6*mtt^8*mWW^3*s*t + 1540*mtt^7*mWW^4*s*t - 5416*ep*mtt^7*mWW^4*s*t - 77606*ep^2*mtt^7*mWW^4*s*t - 194046*ep^3*mtt^7*mWW^4*s*t - 86678*ep^4*mtt^7*mWW^4*s*t + 202246*ep^5*mtt^7*mWW^4*s*t + 175320*ep^6*mtt^7*mWW^4*s*t - 398*mtt^6*mWW^5*s*t + 14932*ep*mtt^6*mWW^5*s*t + 76792*ep^2*mtt^6*mWW^5*s*t + 66824*ep^3*mtt^6*mWW^5*s*t - 278878*ep^4*mtt^6*mWW^5*s*t - 657324*ep^5*mtt^6*mWW^5*s*t - 398620*ep^6*mtt^6*mWW^5*s*t - 1710*mtt^5*mWW^6*s*t - 7830*ep*mtt^5*mWW^6*s*t + 37590*ep^2*mtt^5*mWW^6*s*t + 200390*ep^3*mtt^5*mWW^6*s*t + 211268*ep^4*mtt^5*mWW^6*s*t - 38120*ep^5*mtt^5*mWW^6*s*t - 88292*ep^6*mtt^5*mWW^6*s*t + 1044*mtt^4*mWW^7*s*t - 8436*ep*mtt^4*mWW^7*s*t - 95804*ep^2*mtt^4*mWW^7*s*t - 204588*ep^3*mtt^4*mWW^7*s*t + 241492*ep^4*mtt^4*mWW^7*s*t + 1033896*ep^5*mtt^4*mWW^7*s*t + 717916*ep^6*mtt^4*mWW^7*s*t + 776*mtt^3*mWW^8*s*t + 11316*ep*mtt^3*mWW^8*s*t + 36646*ep^2*mtt^3*mWW^8*s*t + 18654*ep^3*mtt^3*mWW^8*s*t - 248222*ep^4*mtt^3*mWW^8*s*t - 664002*ep^5*mtt^3*mWW^8*s*t - 470272*ep^6*mtt^3*mWW^8*s*t - 774*mtt^2*mWW^9*s*t - 5284*ep*mtt^2*mWW^9*s*t + 5936*ep^2*mtt^2*mWW^9*s*t + 60144*ep^3*mtt^2*mWW^9*s*t + 35002*ep^4*mtt^2*mWW^9*s*t - 57548*ep^5*mtt^2*mWW^9*s*t - 31140*ep^6*mtt^2*mWW^9*s*t + 146*mtt*mWW^10*s*t + 1270*ep*mtt*mWW^10*s*t - 3674*ep^2*mtt*mWW^10*s*t - 31554*ep^3*mtt*mWW^10*s*t + 10708*ep^4*mtt*mWW^10*s*t + 139604*ep^5*mtt*mWW^10*s*t + 107324*ep^6*mtt*mWW^10*s*t - 66*ep*mWW^11*s*t + 224*ep^2*mWW^11*s*t + 4904*ep^3*mWW^11*s*t - 2048*ep^4*mWW^11*s*t - 30110*ep^5*mWW^11*s*t - 25752*ep^6*mWW^11*s*t - 168*mtt^8*mWW^2*s^2*t - 1708*ep*mtt^8*mWW^2*s^2*t - 2044*ep^2*mtt^8*mWW^2*s^2*t + 18284*ep^3*mtt^8*mWW^2*s^2*t + 64148*ep^4*mtt^8*mWW^2*s^2*t + 76160*ep^5*mtt^8*mWW^2*s^2*t + 30800*ep^6*mtt^8*mWW^2*s^2*t + 2016*mtt^7*mWW^3*s^2*t + 3444*ep*mtt^7*mWW^3*s^2*t - 56400*ep^2*mtt^7*mWW^3*s^2*t - 257856*ep^3*mtt^7*mWW^3*s^2*t - 429576*ep^4*mtt^7*mWW^3*s^2*t - 309492*ep^5*mtt^7*mWW^3*s^2*t - 79944*ep^6*mtt^7*mWW^3*s^2*t - 3876*mtt^6*mWW^4*s^2*t + 11218*ep*mtt^6*mWW^4*s^2*t + 180312*ep^2*mtt^6*mWW^4*s^2*t + 466048*ep^3*mtt^6*mWW^4*s^2*t + 243332*ep^4*mtt^6*mWW^4*s^2*t - 426626*ep^5*mtt^6*mWW^4*s^2*t - 392168*ep^6*mtt^6*mWW^4*s^2*t + 338*mtt^5*mWW^5*s^2*t - 26398*ep*mtt^5*mWW^5*s^2*t - 107878*ep^2*mtt^5*mWW^5*s^2*t - 8910*ep^3*mtt^5*mWW^5*s^2*t + 615008*ep^4*mtt^5*mWW^5*s^2*t + 1165084*ep^5*mtt^5*mWW^5*s^2*t + 665316*ep^6*mtt^5*mWW^5*s^2*t + 4018*mtt^4*mWW^6*s^2*t + 9904*ep*mtt^4*mWW^6*s^2*t - 123722*ep^2*mtt^4*mWW^6*s^2*t - 512658*ep^3*mtt^4*mWW^6*s^2*t - 423644*ep^4*mtt^4*mWW^6*s^2*t + 353330*ep^5*mtt^4*mWW^6*s^2*t + 408900*ep^6*mtt^4*mWW^6*s^2*t - 2172*mtt^3*mWW^7*s^2*t + 10516*ep*mtt^3*mWW^7*s^2*t + 136420*ep^2*mtt^3*mWW^7*s^2*t + 324132*ep^3*mtt^3*mWW^7*s^2*t - 208384*ep^4*mtt^3*mWW^7*s^2*t - 1314184*ep^5*mtt^3*mWW^7*s^2*t - 977976*ep^6*mtt^3*mWW^7*s^2*t - 656*mtt^2*mWW^8*s^2*t - 10402*ep*mtt^2*mWW^8*s^2*t - 16636*ep^2*mtt^2*mWW^8*s^2*t + 33388*ep^3*mtt^2*mWW^8*s^2*t + 132644*ep^4*mtt^2*mWW^8*s^2*t + 271542*ep^5*mtt^2*mWW^8*s^2*t + 216808*ep^6*mtt^2*mWW^8*s^2*t + 554*mtt*mWW^9*s^2*t + 3878*ep*mtt*mWW^9*s^2*t - 12238*ep^2*mtt*mWW^9*s^2*t - 80310*ep^3*mtt*mWW^9*s^2*t + 16232*ep^4*mtt*mWW^9*s^2*t + 280720*ep^5*mtt*mWW^9*s^2*t + 205500*ep^6*mtt*mWW^9*s^2*t - 54*mWW^10*s^2*t - 452*ep*mWW^10*s^2*t + 2186*ep^2*mWW^10*s^2*t + 17882*ep^3*mWW^10*s^2*t - 9760*ep^4*mWW^10*s^2*t - 96534*ep^5*mWW^10*s^2*t - 77236*ep^6*mWW^10*s^2*t + 336*mtt^7*mWW^2*s^3*t + 3668*ep*mtt^7*mWW^2*s^3*t + 5012*ep^2*mtt^7*mWW^2*s^3*t - 37492*ep^3*mtt^7*mWW^2*s^3*t - 136276*ep^4*mtt^7*mWW^2*s^3*t - 163744*ep^5*mtt^7*mWW^2*s^3*t - 66640*ep^6*mtt^7*mWW^2*s^3*t - 3360*mtt^6*mWW^3*s^3*t - 6454*ep*mtt^6*mWW^3*s^3*t + 92252*ep^2*mtt^6*mWW^3*s^3*t + 438084*ep^3*mtt^6*mWW^3*s^3*t + 752640*ep^4*mtt^6*mWW^3*s^3*t + 563506*ep^5*mtt^6*mWW^3*s^3*t + 153604*ep^6*mtt^6*mWW^3*s^3*t + 5024*mtt^5*mWW^4*s^3*t - 13592*ep*mtt^5*mWW^4*s^3*t - 221630*ep^2*mtt^5*mWW^4*s^3*t - 566094*ep^3*mtt^5*mWW^4*s^3*t - 279594*ep^4*mtt^5*mWW^4*s^3*t + 545990*ep^5*mtt^5*mWW^4*s^3*t + 491304*ep^6*mtt^5*mWW^4*s^3*t + 968*mtt^4*mWW^5*s^3*t + 25560*ep*mtt^4*mWW^5*s^3*t + 40854*ep^2*mtt^4*mWW^5*s^3*t - 230546*ep^3*mtt^4*mWW^5*s^3*t - 853822*ep^4*mtt^4*mWW^5*s^3*t - 1108582*ep^5*mtt^4*mWW^5*s^3*t - 533440*ep^6*mtt^4*mWW^5*s^3*t - 5048*mtt^3*mWW^6*s^3*t - 5800*ep*mtt^3*mWW^6*s^3*t + 170312*ep^2*mtt^3*mWW^6*s^3*t + 632952*ep^3*mtt^3*mWW^6*s^3*t + 479080*ep^4*mtt^3*mWW^6*s^3*t - 534848*ep^5*mtt^3*mWW^6*s^3*t - 588520*ep^6*mtt^3*mWW^6*s^3*t + 1752*mtt^2*mWW^7*s^3*t - 7886*ep*mtt^2*mWW^7*s^3*t - 83904*ep^2*mtt^2*mWW^7*s^3*t - 189840*ep^3*mtt^2*mWW^7*s^3*t + 65140*ep^4*mtt^2*mWW^7*s^3*t + 654734*ep^5*mtt^2*mWW^7*s^3*t + 523172*ep^6*mtt^2*mWW^7*s^3*t + 520*mtt*mWW^8*s^3*t + 5668*ep*mtt*mWW^8*s^3*t - 8862*ep^2*mtt*mWW^8*s^3*t - 82886*ep^3*mtt*mWW^8*s^3*t - 13626*ep^4*mtt*mWW^8*s^3*t + 198226*ep^5*mtt*mWW^8*s^3*t + 141056*ep^6*mtt*mWW^8*s^3*t - 192*mWW^9*s^3*t - 1164*ep*mWW^9*s^3*t + 5902*ep^2*mWW^9*s^3*t + 35406*ep^3*mWW^9*s^3*t - 14534*ep^4*mWW^9*s^3*t - 156306*ep^5*mWW^9*s^3*t - 120920*ep^6*mWW^9*s^3*t - 420*mtt^6*mWW^2*s^4*t - 4900*ep*mtt^6*mWW^2*s^4*t - 7420*ep^2*mtt^6*mWW^2*s^4*t + 48020*ep^3*mtt^6*mWW^2*s^4*t + 180320*ep^4*mtt^6*mWW^2*s^4*t + 218960*ep^5*mtt^6*mWW^2*s^4*t + 89600*ep^6*mtt^6*mWW^2*s^4*t + 3360*mtt^5*mWW^3*s^4*t + 6580*ep*mtt^5*mWW^3*s^4*t - 93080*ep^2*mtt^5*mWW^3*s^4*t - 447080*ep^3*mtt^5*mWW^3*s^4*t - 777840*ep^4*mtt^5*mWW^3*s^4*t - 592460*ep^5*mtt^5*mWW^3*s^4*t - 165400*ep^6*mtt^5*mWW^3*s^4*t - 3380*mtt^4*mWW^4*s^4*t + 11690*ep*mtt^4*mWW^4*s^4*t + 150600*ep^2*mtt^4*mWW^4*s^4*t + 336480*ep^3*mtt^4*mWW^4*s^4*t + 54140*ep^4*mtt^4*mWW^4*s^4*t - 515930*ep^5*mtt^4*mWW^4*s^4*t - 389280*ep^6*mtt^4*mWW^4*s^4*t - 2232*mtt^3*mWW^5*s^4*t - 15100*ep*mtt^3*mWW^5*s^4*t + 42704*ep^2*mtt^3*mWW^5*s^4*t + 381384*ep^3*mtt^3*mWW^5*s^4*t + 768668*ep^4*mtt^3*mWW^5*s^4*t + 632788*ep^5*mtt^3*mWW^5*s^4*t + 196460*ep^6*mtt^3*mWW^5*s^4*t + 3246*mtt^2*mWW^6*s^4*t + 306*ep*mtt^2*mWW^6*s^4*t - 110304*ep^2*mtt^2*mWW^6*s^4*t - 372668*ep^3*mtt^2*mWW^6*s^4*t - 273446*ep^4*mtt^2*mWW^6*s^4*t + 319154*ep^5*mtt^2*mWW^6*s^4*t + 354560*ep^6*mtt^2*mWW^6*s^4*t - 324*mtt*mWW^7*s^4*t + 4638*ep*mtt*mWW^7*s^4*t + 16044*ep^2*mtt*mWW^7*s^4*t + 996*ep^3*mtt*mWW^7*s^4*t - 25016*ep^4*mtt*mWW^7*s^4*t - 38490*ep^5*mtt*mWW^7*s^4*t - 32200*ep^6*mtt*mWW^7*s^4*t - 250*mWW^8*s^4*t - 1638*ep*mWW^8*s^4*t + 6632*ep^2*mWW^8*s^4*t + 39948*ep^3*mWW^8*s^4*t - 1554*ep^4*mWW^8*s^4*t - 129750*ep^5*mWW^8*s^4*t - 102028*ep^6*mWW^8*s^4*t + 336*mtt^5*mWW^2*s^5*t + 4172*ep*mtt^5*mWW^2*s^5*t + 6860*ep^2*mtt^5*mWW^2*s^5*t - 39340*ep^3*mtt^5*mWW^2*s^5*t - 152236*ep^4*mtt^5*mWW^2*s^5*t - 186592*ep^5*mtt^5*mWW^2*s^5*t - 76720*ep^6*mtt^5*mWW^2*s^5*t - 2016*mtt^4*mWW^3*s^5*t - 3318*ep*mtt^4*mWW^3*s^5*t + 59436*ep^2*mtt^4*mWW^3*s^5*t + 274452*ep^3*mtt^4*mWW^3*s^5*t + 468048*ep^4*mtt^4*mWW^3*s^5*t + 350370*ep^5*mtt^4*mWW^3*s^5*t + 96036*ep^6*mtt^4*mWW^3*s^5*t + 900*mtt^3*mWW^4*s^5*t - 7688*ep*mtt^3*mWW^4*s^5*t - 51394*ep^2*mtt^3*mWW^4*s^5*t - 50234*ep^3*mtt^3*mWW^4*s^5*t + 164406*ep^4*mtt^3*mWW^4*s^5*t + 372322*ep^5*mtt^3*mWW^4*s^5*t + 207976*ep^6*mtt^3*mWW^4*s^5*t + 1714*mtt^2*mWW^5*s^5*t + 5020*ep*mtt^2*mWW^5*s^5*t - 48428*ep^2*mtt^2*mWW^5*s^5*t - 250188*ep^3*mtt^2*mWW^5*s^5*t - 394442*ep^4*mtt^2*mWW^5*s^5*t - 216160*ep^5*mtt^2*mWW^5*s^5*t - 16524*ep^6*mtt^2*mWW^5*s^5*t - 826*mtt*mWW^6*s^5*t + 1934*ep*mtt*mWW^6*s^5*t + 30290*ep^2*mtt*mWW^6*s^5*t + 76818*ep^3*mtt*mWW^6*s^5*t + 41732*ep^4*mtt*mWW^6*s^5*t - 75128*ep^5*mtt*mWW^6*s^5*t - 73908*ep^6*mtt*mWW^6*s^5*t - 132*mWW^7*s^5*t - 1498*ep*mWW^7*s^5*t + 2100*ep^2*mWW^7*s^5*t + 24372*ep^3*mWW^7*s^5*t + 15984*ep^4*mWW^7*s^5*t - 43154*ep^5*mWW^7*s^5*t - 40536*ep^6*mWW^7*s^5*t - 168*mtt^4*mWW^2*s^6*t - 2212*ep*mtt^4*mWW^2*s^6*t - 3892*ep^2*mtt^4*mWW^2*s^6*t + 20132*ep^3*mtt^4*mWW^2*s^6*t + 80108*ep^4*mtt^4*mWW^2*s^6*t + 99008*ep^5*mtt^4*mWW^2*s^6*t + 40880*ep^6*mtt^4*mWW^2*s^6*t + 672*mtt^3*mWW^3*s^6*t + 308*ep*mtt^3*mWW^3*s^6*t - 23584*ep^2*mtt^3*mWW^3*s^6*t - 94224*ep^3*mtt^3*mWW^3*s^6*t - 144984*ep^4*mtt^3*mWW^3*s^6*t - 96356*ep^5*mtt^3*mWW^3*s^6*t - 22376*ep^6*mtt^3*mWW^3*s^6*t + 140*mtt^2*mWW^4*s^6*t + 3286*ep*mtt^2*mWW^4*s^6*t + 4296*ep^2*mtt^2*mWW^4*s^6*t - 40944*ep^3*mtt^2*mWW^4*s^6*t - 142892*ep^4*mtt^2*mWW^4*s^6*t - 171766*ep^5*mtt^2*mWW^4*s^6*t - 72120*ep^6*mtt^2*mWW^4*s^6*t - 494*mtt*mWW^5*s^6*t - 222*ep*mtt*mWW^5*s^6*t + 16602*ep^2*mtt*mWW^5*s^6*t + 63330*ep^3*mtt*mWW^5*s^6*t + 81576*ep^4*mtt*mWW^5*s^6*t + 27372*ep^5*mtt*mWW^5*s^6*t - 8740*ep^6*mtt*mWW^5*s^6*t - 6*mWW^6*s^6*t - 912*ep*mWW^6*s^6*t - 1886*ep^2*mWW^6*s^6*t + 5442*ep^3*mWW^6*s^6*t + 13984*ep^4*mWW^6*s^6*t + 5838*ep^5*mWW^6*s^6*t - 2108*ep^6*mWW^6*s^6*t + 48*mtt^3*mWW^2*s^7*t + 668*ep*mtt^3*mWW^2*s^7*t + 1244*ep^2*mtt^3*mWW^2*s^7*t - 5884*ep^3*mtt^3*mWW^2*s^7*t - 24028*ep^4*mtt^3*mWW^2*s^7*t - 29920*ep^5*mtt^3*mWW^2*s^7*t - 12400*ep^6*mtt^3*mWW^2*s^7*t - 96*mtt^2*mWW^3*s^7*t + 406*ep*mtt^2*mWW^3*s^7*t + 5380*ep^2*mtt^2*mWW^3*s^7*t + 14236*ep^3*mtt^2*mWW^3*s^7*t + 12576*ep^4*mtt^2*mWW^3*s^7*t + 142*ep^5*mtt^2*mWW^3*s^7*t - 3076*ep^6*mtt^2*mWW^3*s^7*t - 104*mtt*mWW^4*s^7*t - 568*ep*mtt*mWW^4*s^7*t + 1958*ep^2*mtt*mWW^4*s^7*t + 16902*ep^3*mtt*mWW^4*s^7*t + 37578*ep^4*mtt*mWW^4*s^7*t + 35026*ep^5*mtt*mWW^4*s^7*t + 11928*ep^6*mtt*mWW^4*s^7*t + 20*mWW^5*s^7*t - 312*ep*mWW^5*s^7*t - 1698*ep^2*mWW^5*s^7*t - 1706*ep^3*mWW^5*s^7*t + 2630*ep^4*mWW^5*s^7*t + 5474*ep^5*mWW^5*s^7*t + 2504*ep^6*mWW^5*s^7*t - 6*mtt^2*mWW^2*s^8*t - 88*ep*mtt^2*mWW^2*s^8*t - 172*ep^2*mtt^2*mWW^2*s^8*t + 752*ep^3*mtt^2*mWW^2*s^8*t + 3146*ep^4*mtt^2*mWW^2*s^8*t + 3944*ep^5*mtt^2*mWW^2*s^8*t + 1640*ep^6*mtt^2*mWW^2*s^8*t - 126*ep*mtt*mWW^3*s^8*t - 552*ep^2*mtt*mWW^3*s^8*t - 144*ep^3*mtt*mWW^3*s^8*t + 2460*ep^4*mtt*mWW^3*s^8*t + 4014*ep^5*mtt*mWW^3*s^8*t + 1836*ep^6*mtt*mWW^3*s^8*t + 6*mWW^4*s^8*t - 38*ep*mWW^4*s^8*t - 380*ep^2*mWW^4*s^8*t - 896*ep^3*mWW^4*s^8*t - 686*ep^4*mWW^4*s^8*t + 70*ep^5*mWW^4*s^8*t + 196*ep^6*mWW^4*s^8*t - 24*ep*mtt^10*mWW*t^2 - 88*ep^2*mtt^10*mWW*t^2 + 88*ep^3*mtt^10*mWW*t^2 + 760*ep^4*mtt^10*mWW*t^2 + 1088*ep^5*mtt^10*mWW*t^2 + 480*ep^6*mtt^10*mWW*t^2 - 40*mtt^9*mWW^2*t^2 + 460*ep*mtt^9*mWW^2*t^2 + 3316*ep^2*mtt^9*mWW^2*t^2 + 4748*ep^3*mtt^9*mWW^2*t^2 - 4732*ep^4*mtt^9*mWW^2*t^2 - 14472*ep^5*mtt^9*mWW^2*t^2 - 7808*ep^6*mtt^9*mWW^2*t^2 - 196*mtt^8*mWW^3*t^2 - 2280*ep*mtt^8*mWW^3*t^2 - 3196*ep^2*mtt^8*mWW^3*t^2 + 22640*ep^3*mtt^8*mWW^3*t^2 + 88292*ep^4*mtt^8*mWW^3*t^2 + 117256*ep^5*mtt^8*mWW^3*t^2 + 54444*ep^6*mtt^8*mWW^3*t^2 + 1184*mtt^7*mWW^4*t^2 + 1830*ep*mtt^7*mWW^4*t^2 - 29638*ep^2*mtt^7*mWW^4*t^2 - 119086*ep^3*mtt^7*mWW^4*t^2 - 161910*ep^4*mtt^7*mWW^4*t^2 - 81608*ep^5*mtt^7*mWW^4*t^2 - 9652*ep^6*mtt^7*mWW^4*t^2 - 1418*mtt^6*mWW^5*t^2 + 7318*ep*mtt^6*mWW^5*t^2 + 76392*ep^2*mtt^6*mWW^5*t^2 + 138080*ep^3*mtt^6*mWW^5*t^2 - 119334*ep^4*mtt^6*mWW^5*t^2 - 492078*ep^5*mtt^6*mWW^5*t^2 - 316144*ep^6*mtt^6*mWW^5*t^2 - 676*mtt^5*mWW^6*t^2 - 16246*ep*mtt^5*mWW^6*t^2 - 55814*ep^2*mtt^5*mWW^6*t^2 + 19422*ep^3*mtt^5*mWW^6*t^2 + 451134*ep^4*mtt^5*mWW^6*t^2 + 851264*ep^5*mtt^5*mWW^6*t^2 + 489044*ep^6*mtt^5*mWW^6*t^2 + 2308*mtt^4*mWW^7*t^2 + 11262*ep*mtt^4*mWW^7*t^2 - 13380*ep^2*mtt^4*mWW^7*t^2 - 138060*ep^3*mtt^4*mWW^7*t^2 - 255032*ep^4*mtt^4*mWW^7*t^2 - 231386*ep^5*mtt^4*mWW^7*t^2 - 107952*ep^6*mtt^4*mWW^7*t^2 - 1208*mtt^3*mWW^8*t^2 - 966*ep*mtt^3*mWW^8*t^2 + 33022*ep^2*mtt^3*mWW^8*t^2 + 90494*ep^3*mtt^3*mWW^8*t^2 - 70202*ep^4*mtt^3*mWW^8*t^2 - 366968*ep^5*mtt^3*mWW^8*t^2 - 248268*ep^6*mtt^3*mWW^8*t^2 - 130*mtt^2*mWW^9*t^2 - 2054*ep*mtt^2*mWW^9*t^2 - 10120*ep^2*mtt^2*mWW^9*t^2 - 16960*ep^3*mtt^2*mWW^9*t^2 + 82562*ep^4*mtt^2*mWW^9*t^2 + 259358*ep^5*mtt^2*mWW^9*t^2 + 181600*ep^6*mtt^2*mWW^9*t^2 + 180*mtt*mWW^10*t^2 + 810*ep*mtt*mWW^10*t^2 - 518*ep^2*mtt*mWW^10*t^2 - 2042*ep^3*mtt*mWW^10*t^2 - 12034*ep^4*mtt*mWW^10*t^2 - 43544*ep^5*mtt*mWW^10*t^2 - 37460*ep^6*mtt*mWW^10*t^2 - 4*mWW^11*t^2 - 110*ep*mWW^11*t^2 + 24*ep^2*mWW^11*t^2 + 676*ep^3*mWW^11*t^2 + 496*ep^4*mWW^11*t^2 + 1090*ep^5*mWW^11*t^2 + 1716*ep^6*mWW^11*t^2 + 168*ep*mtt^9*mWW*s*t^2 + 616*ep^2*mtt^9*mWW*s*t^2 - 616*ep^3*mtt^9*mWW*s*t^2 - 5320*ep^4*mtt^9*mWW*s*t^2 - 7616*ep^5*mtt^9*mWW*s*t^2 - 3360*ep^6*mtt^9*mWW*s*t^2 + 272*mtt^8*mWW^2*s*t^2 - 3162*ep*mtt^8*mWW^2*s*t^2 - 22798*ep^2*mtt^8*mWW^2*s*t^2 - 32882*ep^3*mtt^8*mWW^2*s*t^2 + 31710*ep^4*mtt^8*mWW^2*s*t^2 + 98492*ep^5*mtt^8*mWW^2*s*t^2 + 53264*ep^6*mtt^8*mWW^2*s*t^2 + 1244*mtt^7*mWW^3*s*t^2 + 13318*ep*mtt^7*mWW^3*s*t^2 + 13202*ep^2*mtt^7*mWW^3*s*t^2 - 155782*ep^3*mtt^7*mWW^3*s*t^2 - 554658*ep^4*mtt^7*mWW^3*s*t^2 - 712368*ep^5*mtt^7*mWW^3*s*t^2 - 324412*ep^6*mtt^7*mWW^3*s*t^2 - 6318*mtt^6*mWW^4*s*t^2 - 8831*ep*mtt^6*mWW^4*s*t^2 + 165054*ep^2*mtt^6*mWW^4*s*t^2 + 654142*ep^3*mtt^6*mWW^4*s*t^2 + 871738*ep^4*mtt^6*mWW^4*s*t^2 + 403537*ep^5*mtt^6*mWW^4*s*t^2 + 21254*ep^6*mtt^6*mWW^4*s*t^2 + 6090*mtt^5*mWW^5*s*t^2 - 29028*ep*mtt^5*mWW^5*s*t^2 - 310760*ep^2*mtt^5*mWW^5*s*t^2 - 566968*ep^3*mtt^5*mWW^5*s*t^2 + 495170*ep^4*mtt^5*mWW^5*s*t^2 + 2061892*ep^5*mtt^5*mWW^5*s*t^2 + 1337604*ep^6*mtt^5*mWW^5*s*t^2 + 3304*mtt^4*mWW^6*s*t^2 + 50445*ep*mtt^4*mWW^6*s*t^2 + 123916*ep^2*mtt^4*mWW^6*s*t^2 - 212304*ep^3*mtt^4*mWW^6*s*t^2 - 1491838*ep^4*mtt^4*mWW^6*s*t^2 - 2531957*ep^5*mtt^4*mWW^6*s*t^2 - 1420526*ep^6*mtt^4*mWW^6*s*t^2 - 7520*mtt^3*mWW^7*s*t^2 - 26432*ep*mtt^3*mWW^7*s*t^2 + 102190*ep^2*mtt^3*mWW^7*s*t^2 + 525822*ep^3*mtt^3*mWW^7*s*t^2 + 560474*ep^4*mtt^3*mWW^7*s*t^2 - 19430*ep^5*mtt^3*mWW^7*s*t^2 - 159504*ep^6*mtt^3*mWW^7*s*t^2 + 2850*mtt^2*mWW^8*s*t^2 + 1817*ep*mtt^2*mWW^8*s*t^2 - 82394*ep^2*mtt^2*mWW^8*s*t^2 - 242602*ep^3*mtt^2*mWW^8*s*t^2 + 176674*ep^4*mtt^2*mWW^8*s*t^2 + 1045465*ep^5*mtt^2*mWW^8*s*t^2 + 749726*ep^6*mtt^2*mWW^8*s*t^2 + 218*mtt*mWW^9*s*t^2 + 2566*ep*mtt*mWW^9*s*t^2 + 10584*ep^2*mtt*mWW^9*s*t^2 + 26848*ep^3*mtt*mWW^9*s*t^2 - 94906*ep^4*mtt*mWW^9*s*t^2 - 366262*ep^5*mtt*mWW^9*s*t^2 - 278600*ep^6*mtt*mWW^9*s*t^2 - 140*mWW^10*s*t^2 - 861*ep*mWW^10*s*t^2 + 390*ep^2*mWW^10*s*t^2 + 4342*ep^3*mWW^10*s*t^2 + 10956*ep^4*mWW^10*s*t^2 + 28247*ep^5*mWW^10*s*t^2 + 24554*ep^6*mWW^10*s*t^2 - 504*ep*mtt^8*mWW*s^2*t^2 - 1848*ep^2*mtt^8*mWW*s^2*t^2 + 1848*ep^3*mtt^8*mWW*s^2*t^2 + 15960*ep^4*mtt^8*mWW*s^2*t^2 + 22848*ep^5*mtt^8*mWW*s^2*t^2 + 10080*ep^6*mtt^8*mWW*s^2*t^2 - 784*mtt^7*mWW^2*s^2*t^2 + 9419*ep*mtt^7*mWW^2*s^2*t^2 + 67340*ep^2*mtt^7*mWW^2*s^2*t^2 + 96620*ep^3*mtt^7*mWW^2*s^2*t^2 - 94678*ep^4*mtt^7*mWW^2*s^2*t^2 - 291655*ep^5*mtt^7*mWW^2*s^2*t^2 - 157494*ep^6*mtt^7*mWW^2*s^2*t^2 - 3448*mtt^6*mWW^3*s^2*t^2 - 32647*ep*mtt^6*mWW^3*s^2*t^2 - 12944*ep^2*mtt^6*mWW^3*s^2*t^2 + 462332*ep^3*mtt^6*mWW^3*s^2*t^2 + 1486782*ep^4*mtt^6*mWW^3*s^2*t^2 + 1829915*ep^5*mtt^6*mWW^3*s^2*t^2 + 812250*ep^6*mtt^6*mWW^3*s^2*t^2 + 13914*mtt^5*mWW^4*s^2*t^2 + 15604*ep*mtt^5*mWW^4*s^2*t^2 - 383898*ep^2*mtt^5*mWW^4*s^2*t^2 - 1469586*ep^3*mtt^5*mWW^4*s^2*t^2 - 1866240*ep^4*mtt^5*mWW^4*s^2*t^2 - 714946*ep^5*mtt^5*mWW^4*s^2*t^2 + 69600*ep^6*mtt^5*mWW^4*s^2*t^2 - 9530*mtt^4*mWW^5*s^2*t^2 + 49080*ep*mtt^4*mWW^5*s^2*t^2 + 482510*ep^2*mtt^4*mWW^5*s^2*t^2 + 806146*ep^3*mtt^4*mWW^5*s^2*t^2 - 1029688*ep^4*mtt^4*mWW^5*s^2*t^2 - 3590794*ep^5*mtt^4*mWW^5*s^2*t^2 - 2290028*ep^6*mtt^4*mWW^5*s^2*t^2 - 7566*mtt^3*mWW^6*s^2*t^2 - 62259*ep*mtt^3*mWW^6*s^2*t^2 - 23660*ep^2*mtt^3*mWW^6*s^2*t^2 + 665124*ep^3*mtt^3*mWW^6*s^2*t^2 + 2046836*ep^4*mtt^3*mWW^6*s^2*t^2 + 2674447*ep^5*mtt^3*mWW^6*s^2*t^2 + 1356998*ep^6*mtt^3*mWW^6*s^2*t^2 + 9868*mtt^2*mWW^7*s^2*t^2 + 24109*ep*mtt^2*mWW^7*s^2*t^2 - 190192*ep^2*mtt^2*mWW^7*s^2*t^2 - 767152*ep^3*mtt^2*mWW^7*s^2*t^2 - 463342*ep^4*mtt^2*mWW^7*s^2*t^2 + 863835*ep^5*mtt^2*mWW^7*s^2*t^2 + 793450*ep^6*mtt^2*mWW^7*s^2*t^2 - 2304*mtt*mWW^8*s^2*t^2 - 1408*ep*mtt*mWW^8*s^2*t^2 + 65330*ep^2*mtt*mWW^8*s^2*t^2 + 208882*ep^3*mtt*mWW^8*s^2*t^2 - 132890*ep^4*mtt*mWW^8*s^2*t^2 - 926962*ep^5*mtt*mWW^8*s^2*t^2 - 699608*ep^6*mtt*mWW^8*s^2*t^2 - 150*mWW^9*s^2*t^2 - 1394*ep*mWW^9*s^2*t^2 - 2702*ep^2*mWW^9*s^2*t^2 - 4630*ep^3*mWW^9*s^2*t^2 + 36268*ep^4*mWW^9*s^2*t^2 + 132288*ep^5*mWW^9*s^2*t^2 + 104368*ep^6*mWW^9*s^2*t^2 + 840*ep*mtt^7*mWW*s^3*t^2 + 3080*ep^2*mtt^7*mWW*s^3*t^2 - 3080*ep^3*mtt^7*mWW*s^3*t^2 - 26600*ep^4*mtt^7*mWW*s^3*t^2 - 38080*ep^5*mtt^7*mWW*s^3*t^2 - 16800*ep^6*mtt^7*mWW*s^3*t^2 + 1232*mtt^6*mWW^2*s^3*t^2 - 15872*ep*mtt^6*mWW^2*s^3*t^2 - 110978*ep^2*mtt^6*mWW^2*s^3*t^2 - 155086*ep^3*mtt^6*mWW^2*s^3*t^2 + 167150*ep^4*mtt^6*mWW^2*s^3*t^2 + 492030*ep^5*mtt^6*mWW^2*s^3*t^2 + 263668*ep^6*mtt^6*mWW^2*s^3*t^2 + 5432*mtt^5*mWW^3*s^3*t^2 + 43158*ep*mtt^5*mWW^3*s^3*t^2 - 21638*ep^2*mtt^5*mWW^3*s^3*t^2 - 766366*ep^3*mtt^5*mWW^3*s^3*t^2 - 2200470*ep^4*mtt^5*mWW^3*s^3*t^2 - 2563400*ep^5*mtt^5*mWW^3*s^3*t^2 - 1098732*ep^6*mtt^5*mWW^3*s^3*t^2 - 16024*mtt^4*mWW^4*s^3*t^2 - 9968*ep*mtt^4*mWW^4*s^3*t^2 + 476256*ep^2*mtt^4*mWW^4*s^3*t^2 + 1701876*ep^3*mtt^4*mWW^4*s^3*t^2 + 1946996*ep^4*mtt^4*mWW^4*s^3*t^2 + 419516*ep^5*mtt^4*mWW^4*s^3*t^2 - 310780*ep^6*mtt^4*mWW^4*s^3*t^2 + 5640*mtt^3*mWW^5*s^3*t^2 - 47944*ep*mtt^3*mWW^5*s^3*t^2 - 334428*ep^2*mtt^3*mWW^5*s^3*t^2 - 332388*ep^3*mtt^3*mWW^5*s^3*t^2 + 1413524*ep^4*mtt^3*mWW^5*s^3*t^2 + 3378076*ep^5*mtt^3*mWW^5*s^3*t^2 + 2010352*ep^6*mtt^3*mWW^5*s^3*t^2 + 9232*mtt^2*mWW^6*s^3*t^2 + 40470*ep*mtt^2*mWW^6*s^3*t^2 - 130942*ep^2*mtt^2*mWW^6*s^3*t^2 - 889078*ep^3*mtt^2*mWW^6*s^3*t^2 - 1529362*ep^4*mtt^2*mWW^6*s^3*t^2 - 1098368*ep^5*mtt^2*mWW^6*s^3*t^2 - 323168*ep^6*mtt^2*mWW^6*s^3*t^2 - 6108*mtt*mWW^7*s^3*t^2 - 10884*ep*mtt*mWW^7*s^3*t^2 + 134110*ep^2*mtt*mWW^7*s^3*t^2 + 493910*ep^3*mtt*mWW^7*s^3*t^2 + 185158*ep^4*mtt*mWW^7*s^3*t^2 - 855146*ep^5*mtt*mWW^7*s^3*t^2 - 728480*ep^6*mtt*mWW^7*s^3*t^2 + 596*mWW^8*s^3*t^2 + 60*ep*mWW^8*s^3*t^2 - 16744*ep^2*mWW^8*s^3*t^2 - 54000*ep^3*mWW^8*s^3*t^2 + 38072*ep^4*mWW^8*s^3*t^2 + 263724*ep^5*mWW^8*s^3*t^2 + 205140*ep^6*mWW^8*s^3*t^2 - 840*ep*mtt^6*mWW*s^4*t^2 - 3080*ep^2*mtt^6*mWW*s^4*t^2 + 3080*ep^3*mtt^6*mWW*s^4*t^2 + 26600*ep^4*mtt^6*mWW*s^4*t^2 + 38080*ep^5*mtt^6*mWW*s^4*t^2 + 16800*ep^6*mtt^6*mWW*s^4*t^2 - 1120*mtt^5*mWW^2*s^4*t^2 + 16545*ep*mtt^5*mWW^2*s^4*t^2 + 110600*ep^2*mtt^5*mWW^2*s^4*t^2 + 144640*ep^3*mtt^5*mWW^2*s^4*t^2 - 194190*ep^4*mtt^5*mWW^2*s^4*t^2 - 519505*ep^5*mtt^5*mWW^2*s^4*t^2 - 273610*ep^6*mtt^5*mWW^2*s^4*t^2 - 5260*mtt^4*mWW^3*s^4*t^2 - 32615*ep*mtt^4*mWW^3*s^4*t^2 + 64000*ep^2*mtt^4*mWW^3*s^4*t^2 + 764420*ep^3*mtt^4*mWW^3*s^4*t^2 + 1933210*ep^4*mtt^4*mWW^3*s^4*t^2 + 2093235*ep^5*mtt^4*mWW^3*s^4*t^2 + 853250*ep^6*mtt^4*mWW^3*s^4*t^2 + 9876*mtt^3*mWW^4*s^4*t^2 - 3598*ep*mtt^3*mWW^4*s^4*t^2 - 329794*ep^2*mtt^3*mWW^4*s^4*t^2 - 1026474*ep^3*mtt^3*mWW^4*s^4*t^2 - 893494*ep^4*mtt^3*mWW^4*s^4*t^2 + 256936*ep^5*mtt^3*mWW^4*s^4*t^2 + 459860*ep^6*mtt^3*mWW^4*s^4*t^2 + 630*mtt^2*mWW^5*s^4*t^2 + 29862*ep*mtt^2*mWW^5*s^4*t^2 + 69944*ep^2*mtt^2*mWW^5*s^4*t^2 - 241232*ep^3*mtt^2*mWW^5*s^4*t^2 - 1224134*ep^4*mtt^2*mWW^5*s^4*t^2 - 1827214*ep^5*mtt^2*mWW^5*s^4*t^2 - 924768*ep^6*mtt^2*mWW^5*s^4*t^2 - 5602*mtt*mWW^6*s^4*t^2 - 14713*ep*mtt*mWW^6*s^4*t^2 + 116270*ep^2*mtt*mWW^6*s^4*t^2 + 534890*ep^3*mtt*mWW^6*s^4*t^2 + 629898*ep^4*mtt*mWW^6*s^4*t^2 + 44903*ep^5*mtt*mWW^6*s^4*t^2 - 187774*ep^6*mtt*mWW^6*s^4*t^2 + 1452*mWW^7*s^4*t^2 + 1945*ep*mWW^7*s^4*t^2 - 32728*ep^2*mWW^7*s^4*t^2 - 114520*ep^3*mWW^7*s^4*t^2 - 27258*ep^4*mWW^7*s^4*t^2 + 242127*ep^5*mWW^7*s^4*t^2 + 202486*ep^6*mWW^7*s^4*t^2 + 504*ep*mtt^5*mWW*s^5*t^2 + 1848*ep^2*mtt^5*mWW*s^5*t^2 - 1848*ep^3*mtt^5*mWW*s^5*t^2 - 15960*ep^4*mtt^5*mWW*s^5*t^2 - 22848*ep^5*mtt^5*mWW*s^5*t^2 - 10080*ep^6*mtt^5*mWW*s^5*t^2 + 560*mtt^4*mWW^2*s^5*t^2 - 10930*ep*mtt^4*mWW^2*s^5*t^2 - 67186*ep^2*mtt^4*mWW^2*s^5*t^2 - 75118*ep^3*mtt^4*mWW^2*s^5*t^2 + 153962*ep^4*mtt^4*mWW^2*s^5*t^2 + 354032*ep^5*mtt^4*mWW^2*s^5*t^2 + 180648*ep^6*mtt^4*mWW^2*s^5*t^2 + 3116*mtt^3*mWW^3*s^5*t^2 + 13370*ep*mtt^3*mWW^3*s^5*t^2 - 63834*ep^2*mtt^3*mWW^3*s^5*t^2 - 456130*ep^3*mtt^3*mWW^3*s^5*t^2 - 995102*ep^4*mtt^3*mWW^3*s^5*t^2 - 970696*ep^5*mtt^3*mWW^3*s^5*t^2 - 365124*ep^6*mtt^3*mWW^3*s^5*t^2 - 2718*mtt^2*mWW^4*s^5*t^2 + 8597*ep*mtt^2*mWW^4*s^5*t^2 + 117414*ep^2*mtt^2*mWW^4*s^5*t^2 + 252702*ep^3*mtt^2*mWW^4*s^5*t^2 - 15054*ep^4*mtt^2*mWW^4*s^5*t^2 - 477731*ep^5*mtt^2*mWW^4*s^5*t^2 - 327018*ep^6*mtt^2*mWW^4*s^5*t^2 - 2002*mtt*mWW^5*s^5*t^2 - 10980*ep*mtt*mWW^5*s^5*t^2 + 28804*ep^2*mtt*mWW^5*s^5*t^2 + 261404*ep^3*mtt*mWW^5*s^5*t^2 + 566602*ep^4*mtt*mWW^5*s^5*t^2 + 526384*ep^5*mtt*mWW^5*s^5*t^2 + 187436*ep^6*mtt*mWW^5*s^5*t^2 + 1308*mWW^6*s^5*t^2 + 2303*ep*mWW^6*s^5*t^2 - 29770*ep^2*mWW^6*s^5*t^2 - 118054*ep^3*mWW^6*s^5*t^2 - 106668*ep^4*mWW^6*s^5*t^2 + 59711*ep^5*mWW^6*s^5*t^2 + 85426*ep^6*mWW^6*s^5*t^2 - 168*ep*mtt^4*mWW*s^6*t^2 - 616*ep^2*mtt^4*mWW*s^6*t^2 + 616*ep^3*mtt^4*mWW*s^6*t^2 + 5320*ep^4*mtt^4*mWW*s^6*t^2 + 7616*ep^5*mtt^4*mWW*s^6*t^2 + 3360*ep^6*mtt^4*mWW*s^6*t^2 - 112*mtt^3*mWW^2*s^6*t^2 + 4477*ep*mtt^3*mWW^2*s^6*t^2 + 23548*ep^2*mtt^3*mWW^2*s^6*t^2 + 16652*ep^3*mtt^3*mWW^2*s^6*t^2 - 81490*ep^4*mtt^3*mWW^2*s^6*t^2 - 153657*ep^5*mtt^3*mWW^2*s^6*t^2 - 74474*ep^6*mtt^3*mWW^2*s^6*t^2 - 1024*mtt^2*mWW^3*s^6*t^2 - 2133*ep*mtt^2*mWW^3*s^6*t^2 + 30288*ep^2*mtt^2*mWW^3*s^6*t^2 + 148052*ep^3*mtt^2*mWW^3*s^6*t^2 + 264658*ep^4*mtt^2*mWW^3*s^6*t^2 + 214513*ep^5*mtt^2*mWW^3*s^6*t^2 + 67662*ep^6*mtt^2*mWW^3*s^6*t^2 - 46*mtt*mWW^4*s^6*t^2 - 4372*ep*mtt*mWW^4*s^6*t^2 - 13838*ep^2*mtt*mWW^4*s^6*t^2 + 23194*ep^3*mtt*mWW^4*s^6*t^2 + 156748*ep^4*mtt*mWW^4*s^6*t^2 + 231354*ep^5*mtt*mWW^4*s^6*t^2 + 109616*ep^6*mtt*mWW^4*s^6*t^2 + 590*mWW^5*s^6*t^2 + 1692*ep*mWW^5*s^6*t^2 - 12462*ep^2*mWW^5*s^6*t^2 - 65042*ep^3*mWW^5*s^6*t^2 - 102140*ep^4*mWW^5*s^6*t^2 - 56266*ep^5*mWW^5*s^6*t^2 - 4452*ep^6*mWW^5*s^6*t^2 + 24*ep*mtt^3*mWW*s^7*t^2 + 88*ep^2*mtt^3*mWW*s^7*t^2 - 88*ep^3*mtt^3*mWW*s^7*t^2 - 760*ep^4*mtt^3*mWW*s^7*t^2 - 1088*ep^5*mtt^3*mWW*s^7*t^2 - 480*ep^6*mtt^3*mWW*s^7*t^2 - 16*mtt^2*mWW^2*s^7*t^2 - 1044*ep*mtt^2*mWW^2*s^7*t^2 - 4030*ep^2*mtt^2*mWW^2*s^7*t^2 + 1390*ep^3*mtt^2*mWW^2*s^7*t^2 + 26058*ep^4*mtt^2*mWW^2*s^7*t^2 + 39350*ep^5*mtt^2*mWW^2*s^7*t^2 + 17684*ep^6*mtt^2*mWW^2*s^7*t^2 + 128*mtt*mWW^3*s^7*t^2 - 278*ep*mtt*mWW^3*s^7*t^2 - 6066*ep^2*mtt*mWW^3*s^7*t^2 - 18202*ep^3*mtt*mWW^3*s^7*t^2 - 18922*ep^4*mtt*mWW^3*s^7*t^2 - 3840*ep^5*mtt*mWW^3*s^7*t^2 + 2540*ep^6*mtt*mWW^3*s^7*t^2 + 132*mWW^4*s^7*t^2 + 738*ep*mWW^4*s^7*t^2 - 1556*ep^2*mWW^4*s^7*t^2 - 16768*ep^3*mWW^4*s^7*t^2 - 38784*ep^4*mWW^4*s^7*t^2 - 37058*ep^5*mWW^4*s^7*t^2 - 12880*ep^6*mWW^4*s^7*t^2 + 8*mtt*mWW^2*s^8*t^2 + 107*ep*mtt*mWW^2*s^8*t^2 + 188*ep^2*mtt*mWW^2*s^8*t^2 - 964*ep^3*mtt*mWW^2*s^8*t^2 - 3790*ep^4*mtt*mWW^2*s^8*t^2 - 4615*ep^5*mtt*mWW^2*s^8*t^2 - 1878*ep^6*mtt*mWW^2*s^8*t^2 + 8*mWW^3*s^8*t^2 + 107*ep*mWW^3*s^8*t^2 + 188*ep^2*mWW^3*s^8*t^2 - 964*ep^3*mWW^3*s^8*t^2 - 3790*ep^4*mWW^3*s^8*t^2 - 4615*ep^5*mWW^3*s^8*t^2 - 1878*ep^6*mWW^3*s^8*t^2 + 72*mtt^9*mWW*t^3 + 266*ep*mtt^9*mWW*t^3 - 1252*ep^2*mtt^9*mWW*t^3 - 8844*ep^3*mtt^9*mWW*t^3 - 19208*ep^4*mtt^9*mWW*t^3 - 18206*ep^5*mtt^9*mWW*t^3 - 6396*ep^6*mtt^9*mWW*t^3 + 92*mtt^8*mWW^2*t^3 - 1484*ep*mtt^8*mWW^2*t^3 - 10106*ep^2*mtt^8*mWW^2*t^3 - 13450*ep^3*mtt^8*mWW^2*t^3 + 16134*ep^4*mtt^8*mWW^2*t^3 + 42726*ep^5*mtt^8*mWW^2*t^3 + 21096*ep^6*mtt^8*mWW^2*t^3 - 512*mtt^7*mWW^3*t^3 + 5861*ep*mtt^7*mWW^3*t^3 + 39386*ep^2*mtt^7*mWW^3*t^3 + 43614*ep^3*mtt^7*mWW^3*t^3 - 116160*ep^4*mtt^7*mWW^3*t^3 - 275939*ep^5*mtt^7*mWW^3*t^3 - 153402*ep^6*mtt^7*mWW^3*t^3 - 1046*mtt^6*mWW^4*t^3 - 12286*ep*mtt^6*mWW^4*t^3 - 17688*ep^2*mtt^6*mWW^4*t^3 + 109228*ep^3*mtt^6*mWW^4*t^3 + 450942*ep^4*mtt^6*mWW^4*t^3 + 642066*ep^5*mtt^6*mWW^4*t^3 + 322928*ep^6*mtt^6*mWW^4*t^3 + 4148*mtt^5*mWW^5*t^3 + 8423*ep*mtt^5*mWW^5*t^3 - 78276*ep^2*mtt^5*mWW^5*t^3 - 308820*ep^3*mtt^5*mWW^5*t^3 - 353222*ep^4*mtt^5*mWW^5*t^3 - 93155*ep^5*mtt^5*mWW^5*t^3 + 27078*ep^6*mtt^5*mWW^5*t^3 - 3236*mtt^4*mWW^6*t^3 + 7950*ep*mtt^4*mWW^6*t^3 + 116474*ep^2*mtt^4*mWW^6*t^3 + 200362*ep^3*mtt^4*mWW^6*t^3 - 316194*ep^4*mtt^4*mWW^6*t^3 - 1029360*ep^5*mtt^4*mWW^6*t^3 - 645868*ep^6*mtt^4*mWW^6*t^3 - 928*mtt^3*mWW^7*t^3 - 15603*ep*mtt^3*mWW^7*t^3 - 46338*ep^2*mtt^3*mWW^7*t^3 + 36090*ep^3*mtt^3*mWW^7*t^3 + 493860*ep^4*mtt^3*mWW^7*t^3 + 958241*ep^5*mtt^3*mWW^7*t^3 + 569126*ep^6*mtt^3*mWW^7*t^3 + 1994*mtt^2*mWW^8*t^3 + 8064*ep*mtt^2*mWW^8*t^3 - 10960*ep^2*mtt^2*mWW^8*t^3 - 82452*ep^3*mtt^2*mWW^8*t^3 - 139214*ep^4*mtt^2*mWW^8*t^3 - 146148*ep^5*mtt^2*mWW^8*t^3 - 86564*ep^6*mtt^2*mWW^8*t^3 - 524*mtt*mWW^9*t^3 - 1067*ep*mtt*mWW^9*t^3 + 8896*ep^2*mtt*mWW^9*t^3 + 25400*ep^3*mtt*mWW^9*t^3 - 21990*ep^4*mtt*mWW^9*t^3 - 99013*ep^5*mtt*mWW^9*t^3 - 61510*ep^6*mtt*mWW^9*t^3 - 60*mWW^10*t^3 - 124*ep*mWW^10*t^3 - 136*ep^2*mWW^10*t^3 - 1128*ep^3*mWW^10*t^3 + 5052*ep^4*mWW^10*t^3 + 18788*ep^5*mWW^10*t^3 + 13512*ep^6*mWW^10*t^3 - 504*mtt^8*mWW*s*t^3 - 1802*ep*mtt^8*mWW*s*t^3 + 8984*ep^2*mtt^8*mWW*s*t^3 + 61688*ep^3*mtt^8*mWW*s*t^3 + 132556*ep^4*mtt^8*mWW*s*t^3 + 124722*ep^5*mtt^8*mWW*s*t^3 + 43572*ep^6*mtt^8*mWW*s*t^3 - 672*mtt^7*mWW^2*s*t^3 + 8628*ep*mtt^7*mWW^2*s*t^3 + 64314*ep^2*mtt^7*mWW^2*s*t^3 + 100338*ep^3*mtt^7*mWW^2*s*t^3 - 58962*ep^4*mtt^7*mWW^2*s*t^3 - 224262*ep^5*mtt^7*mWW^2*s*t^3 - 116712*ep^6*mtt^7*mWW^2*s*t^3 + 2858*mtt^6*mWW^3*s*t^3 - 28175*ep*mtt^6*mWW^3*s*t^3 - 196666*ep^2*mtt^6*mWW^3*s*t^3 - 226986*ep^3*mtt^6*mWW^3*s*t^3 + 559370*ep^4*mtt^6*mWW^3*s*t^3 + 1363097*ep^5*mtt^6*mWW^3*s*t^3 + 764070*ep^6*mtt^6*mWW^3*s*t^3 + 5158*mtt^5*mWW^4*s*t^3 + 47974*ep*mtt^5*mWW^4*s*t^3 + 23162*ep^2*mtt^5*mWW^4*s*t^3 - 594402*ep^3*mtt^5*mWW^4*s*t^3 - 1976972*ep^4*mtt^5*mWW^4*s*t^3 - 2603332*ep^5*mtt^5*mWW^4*s*t^3 - 1264468*ep^6*mtt^5*mWW^4*s*t^3 - 16170*mtt^4*mWW^5*s*t^3 - 24823*ep*mtt^4*mWW^5*s*t^3 + 343646*ep^2*mtt^4*mWW^5*s*t^3 + 1241438*ep^3*mtt^4*mWW^5*s*t^3 + 1199982*ep^4*mtt^4*mWW^5*s*t^3 - 97207*ep^5*mtt^4*mWW^5*s*t^3 - 404210*ep^6*mtt^4*mWW^5*s*t^3 + 9274*mtt^3*mWW^6*s*t^3 - 21794*ep*mtt^3*mWW^6*s*t^3 - 321334*ep^2*mtt^3*mWW^6*s*t^3 - 557018*ep^3*mtt^3*mWW^6*s*t^3 + 926992*ep^4*mtt^3*mWW^6*s*t^3 + 3044308*ep^5*mtt^3*mWW^6*s*t^3 + 1946564*ep^6*mtt^3*mWW^6*s*t^3 + 3028*mtt^2*mWW^7*s*t^3 + 29271*ep*mtt^2*mWW^7*s*t^3 + 47574*ep^2*mtt^2*mWW^7*s*t^3 - 158142*ep^3*mtt^2*mWW^7*s*t^3 - 908700*ep^4*mtt^2*mWW^7*s*t^3 - 1634401*ep^5*mtt^2*mWW^7*s*t^3 - 980502*ep^6*mtt^2*mWW^7*s*t^3 - 3400*mtt*mWW^8*s*t^3 - 10668*ep*mtt*mWW^8*s*t^3 + 36626*ep^2*mtt*mWW^8*s*t^3 + 161082*ep^3*mtt*mWW^8*s*t^3 + 120606*ep^4*mtt*mWW^8*s*t^3 - 62086*ep^5*mtt*mWW^8*s*t^3 - 54432*ep^6*mtt*mWW^8*s*t^3 + 428*mWW^9*s*t^3 + 1389*ep*mWW^9*s*t^3 - 6242*ep^2*mWW^9*s*t^3 - 27582*ep^3*mWW^9*s*t^3 + 6120*ep^4*mWW^9*s*t^3 + 90185*ep^5*mWW^9*s*t^3 + 66502*ep^6*mWW^9*s*t^3 + 1512*mtt^7*mWW*s^2*t^3 + 5226*ep*mtt^7*mWW*s^2*t^3 - 27612*ep^2*mtt^7*mWW*s^2*t^3 - 184404*ep^3*mtt^7*mWW*s^2*t^3 - 391968*ep^4*mtt^7*mWW*s^2*t^3 - 366006*ep^5*mtt^7*mWW*s^2*t^3 - 127116*ep^6*mtt^7*mWW*s^2*t^3 + 2136*mtt^6*mWW^2*s^2*t^3 - 20952*ep*mtt^6*mWW^2*s^2*t^3 - 175466*ep^2*mtt^6*mWW^2*s^2*t^3 - 318746*ep^3*mtt^6*mWW^2*s^2*t^3 + 27986*ep^4*mtt^6*mWW^2*s^2*t^3 + 467330*ep^5*mtt^6*mWW^2*s^2*t^3 + 265296*ep^6*mtt^6*mWW^2*s^2*t^3 - 6422*mtt^5*mWW^3*s^2*t^3 + 55152*ep*mtt^5*mWW^3*s^2*t^3 + 396006*ep^2*mtt^5*mWW^3*s^2*t^3 + 459658*ep^3*mtt^5*mWW^3*s^2*t^3 - 1136872*ep^4*mtt^5*mWW^3*s^2*t^3 - 2781370*ep^5*mtt^5*mWW^3*s^2*t^3 - 1565352*ep^6*mtt^5*mWW^3*s^2*t^3 - 11058*mtt^4*mWW^4*s^2*t^3 - 72276*ep*mtt^4*mWW^4*s^2*t^3 + 91608*ep^2*mtt^4*mWW^4*s^2*t^3 + 1344428*ep^3*mtt^4*mWW^4*s^2*t^3 + 3520090*ep^4*mtt^4*mWW^4*s^2*t^3 + 4103704*ep^5*mtt^4*mWW^4*s^2*t^3 + 1869104*ep^6*mtt^4*mWW^4*s^2*t^3 + 24846*mtt^3*mWW^5*s^2*t^3 + 24340*ep*mtt^3*mWW^5*s^2*t^3 - 582584*ep^2*mtt^3*mWW^5*s^2*t^3 - 1918108*ep^3*mtt^3*mWW^5*s^2*t^3 - 1459046*ep^4*mtt^3*mWW^5*s^2*t^3 + 980760*ep^5*mtt^3*mWW^5*s^2*t^3 + 1135840*ep^6*mtt^3*mWW^5*s^2*t^3 - 8952*mtt^2*mWW^6*s^2*t^3 + 22908*ep*mtt^2*mWW^6*s^2*t^3 + 298690*ep^2*mtt^2*mWW^6*s^2*t^3 + 473534*ep^3*mtt^2*mWW^6*s^2*t^3 - 1073954*ep^4*mtt^2*mWW^6*s^2*t^3 - 3255138*ep^5*mtt^2*mWW^6*s^2*t^3 - 2091664*ep^6*mtt^2*mWW^6*s^2*t^3 - 3708*mtt*mWW^7*s^2*t^3 - 19156*ep*mtt*mWW^7*s^2*t^3 + 20410*ep^2*mtt*mWW^7*s^2*t^3 + 231602*ep^3*mtt*mWW^7*s^2*t^3 + 550098*ep^4*mtt*mWW^7*s^2*t^3 + 724874*ep^5*mtt*mWW^7*s^2*t^3 + 413912*ep^6*mtt*mWW^7*s^2*t^3 + 1646*mWW^8*s^2*t^3 + 4758*ep*mWW^8*s^2*t^3 - 21148*ep^2*mWW^8*s^2*t^3 - 88524*ep^3*mWW^8*s^2*t^3 - 37534*ep^4*mWW^8*s^2*t^3 + 124726*ep^5*mWW^8*s^2*t^3 + 99596*ep^6*mWW^8*s^2*t^3 - 2520*mtt^6*mWW*s^3*t^3 - 8410*ep*mtt^6*mWW*s^3*t^3 + 47120*ep^2*mtt^6*mWW*s^3*t^3 + 306240*ep^3*mtt^6*mWW*s^3*t^3 + 643780*ep^4*mtt^6*mWW*s^3*t^3 + 596410*ep^5*mtt^6*mWW*s^3*t^3 + 205860*ep^6*mtt^6*mWW*s^3*t^3 - 3820*mtt^5*mWW^2*s^3*t^3 + 27280*ep*mtt^5*mWW^2*s^3*t^3 + 266330*ep^2*mtt^5*mWW^2*s^3*t^3 + 559410*ep^3*mtt^5*mWW^2*s^3*t^3 + 179810*ep^4*mtt^5*mWW^2*s^3*t^3 - 468130*ep^5*mtt^5*mWW^2*s^3*t^3 - 314160*ep^6*mtt^5*mWW^2*s^3*t^3 + 7244*mtt^4*mWW^3*s^3*t^3 - 56030*ep*mtt^4*mWW^3*s^3*t^3 - 401438*ep^2*mtt^4*mWW^3*s^3*t^3 - 428814*ep^3*mtt^4*mWW^3*s^3*t^3 + 1292310*ep^4*mtt^4*mWW^3*s^3*t^3 + 3020300*ep^5*mtt^4*mWW^3*s^3*t^3 + 1689180*ep^6*mtt^4*mWW^3*s^3*t^3 + 13128*mtt^3*mWW^4*s^3*t^3 + 50888*ep*mtt^3*mWW^4*s^3*t^3 - 253172*ep^2*mtt^3*mWW^4*s^3*t^3 - 1597676*ep^3*mtt^3*mWW^4*s^3*t^3 - 3221108*ep^4*mtt^3*mWW^4*s^3*t^3 - 3069948*ep^5*mtt^3*mWW^4*s^3*t^3 - 1217216*ep^6*mtt^3*mWW^4*s^3*t^3 - 18506*mtt^2*mWW^5*s^3*t^3 - 5908*ep*mtt^2*mWW^5*s^3*t^3 + 469812*ep^2*mtt^2*mWW^5*s^3*t^3 + 1378136*ep^3*mtt^2*mWW^5*s^3*t^3 + 663182*ep^4*mtt^2*mWW^5*s^3*t^3 - 1483828*ep^5*mtt^2*mWW^5*s^3*t^3 - 1280040*ep^6*mtt^2*mWW^5*s^3*t^3 + 2858*mtt*mWW^6*s^3*t^3 - 11998*ep*mtt*mWW^6*s^3*t^3 - 95558*ep^2*mtt*mWW^6*s^3*t^3 - 75282*ep^3*mtt*mWW^6*s^3*t^3 + 612528*ep^4*mtt*mWW^6*s^3*t^3 + 1459768*ep^5*mtt*mWW^6*s^3*t^3 + 910068*ep^6*mtt*mWW^6*s^3*t^3 + 1608*mWW^7*s^3*t^3 + 5092*ep*mWW^7*s^3*t^3 - 23182*ep^2*mWW^7*s^3*t^3 - 108334*ep^3*mWW^7*s^3*t^3 - 122194*ep^4*mWW^7*s^3*t^3 - 28542*ep^5*mWW^7*s^3*t^3 + 7184*ep^6*mWW^7*s^3*t^3 + 2520*mtt^5*mWW*s^4*t^3 + 8110*ep*mtt^5*mWW*s^4*t^3 - 48220*ep^2*mtt^5*mWW*s^4*t^3 - 305140*ep^3*mtt^5*mWW*s^4*t^3 - 634280*ep^4*mtt^5*mWW*s^4*t^3 - 582810*ep^5*mtt^5*mWW*s^4*t^3 - 199860*ep^6*mtt^5*mWW*s^4*t^3 + 4140*mtt^4*mWW^2*s^4*t^3 - 20220*ep*mtt^4*mWW^2*s^4*t^3 - 243230*ep^2*mtt^4*mWW^2*s^4*t^3 - 586190*ep^3*mtt^4*mWW^2*s^4*t^3 - 384550*ep^4*mtt^4*mWW^2*s^4*t^3 + 189050*ep^5*mtt^4*mWW^2*s^4*t^3 + 199560*ep^6*mtt^4*mWW^2*s^4*t^3 - 3996*mtt^3*mWW^3*s^4*t^3 + 30965*ep*mtt^3*mWW^3*s^4*t^3 + 200502*ep^2*mtt^3*mWW^3*s^4*t^3 + 131906*ep^3*mtt^3*mWW^3*s^4*t^3 - 922320*ep^4*mtt^3*mWW^3*s^4*t^3 - 1871575*ep^5*mtt^3*mWW^3*s^4*t^3 - 1015530*ep^6*mtt^3*mWW^3*s^4*t^3 - 8926*mtt^2*mWW^4*s^4*t^3 - 14458*ep*mtt^2*mWW^4*s^4*t^3 + 243568*ep^2*mtt^2*mWW^4*s^4*t^3 + 1032060*ep^3*mtt^2*mWW^4*s^4*t^3 + 1548374*ep^4*mtt^2*mWW^4*s^4*t^3 + 989950*ep^5*mtt^2*mWW^4*s^4*t^3 + 237784*ep^6*mtt^2*mWW^4*s^4*t^3 + 6414*mtt*mWW^5*s^4*t^3 - 4027*ep*mtt*mWW^5*s^4*t^3 - 175076*ep^2*mtt*mWW^5*s^4*t^3 - 423600*ep^3*mtt*mWW^5*s^4*t^3 + 16956*ep^4*mtt*mWW^5*s^4*t^3 + 879979*ep^5*mtt*mWW^5*s^4*t^3 + 634010*ep^6*mtt*mWW^5*s^4*t^3 + 56*mWW^6*s^4*t^3 + 2934*ep*mWW^6*s^4*t^3 + 1728*ep^2*mWW^6*s^4*t^3 - 41596*ep^3*mWW^6*s^4*t^3 - 149372*ep^4*mWW^6*s^4*t^3 - 219578*ep^5*mWW^6*s^4*t^3 - 119100*ep^6*mWW^6*s^4*t^3 - 1512*mtt^4*mWW*s^5*t^3 - 4686*ep*mtt^4*mWW*s^5*t^3 + 29592*ep^2*mtt^4*mWW*s^5*t^3 + 182424*ep^3*mtt^4*mWW*s^5*t^3 + 374868*ep^4*mtt^4*mWW*s^5*t^3 + 341526*ep^5*mtt^4*mWW*s^5*t^3 + 116316*ep^6*mtt^4*mWW*s^5*t^3 - 2712*mtt^3*mWW^2*s^5*t^3 + 8244*ep*mtt^3*mWW^2*s^5*t^3 + 133886*ep^2*mtt^3*mWW^2*s^5*t^3 + 366950*ep^3*mtt^3*mWW^2*s^5*t^3 + 340546*ep^4*mtt^3*mWW^2*s^5*t^3 + 35014*ep^5*mtt^3*mWW^2*s^5*t^3 - 59016*ep^6*mtt^3*mWW^2*s^5*t^3 + 626*mtt^2*mWW^3*s^5*t^3 - 8691*ep*mtt^2*mWW^3*s^5*t^3 - 30054*ep^2*mtt^2*mWW^3*s^5*t^3 + 69482*ep^3*mtt^2*mWW^3*s^5*t^3 + 430630*ep^4*mtt^2*mWW^3*s^5*t^3 + 654889*ep^5*mtt^2*mWW^3*s^5*t^3 + 325422*ep^6*mtt^2*mWW^3*s^5*t^3 + 3186*mtt*mWW^4*s^5*t^3 - 798*ep*mtt*mWW^4*s^5*t^3 - 103734*ep^2*mtt*mWW^4*s^5*t^3 - 332162*ep^3*mtt*mWW^4*s^5*t^3 - 334576*ep^4*mtt*mWW^4*s^5*t^3 - 20608*ep^5*mtt*mWW^4*s^5*t^3 + 84436*ep^6*mtt*mWW^4*s^5*t^3 - 732*mWW^5*s^5*t^3 + 1995*ep*mWW^5*s^5*t^3 + 22478*ep^2*mWW^5*s^5*t^3 + 30954*ep^3*mWW^5*s^5*t^3 - 67852*ep^4*mWW^5*s^5*t^3 - 186549*ep^5*mWW^5*s^5*t^3 - 112678*ep^6*mWW^5*s^5*t^3 + 504*mtt^3*mWW*s^6*t^3 + 1502*ep*mtt^3*mWW*s^6*t^3 - 10084*ep^2*mtt^3*mWW*s^6*t^3 - 60588*ep^3*mtt^3*mWW*s^6*t^3 - 123056*ep^4*mtt^3*mWW*s^6*t^3 - 111122*ep^5*mtt^3*mWW*s^6*t^3 - 37572*ep^6*mtt^3*mWW*s^6*t^3 + 992*mtt^2*mWW^2*s^6*t^3 - 1568*ep*mtt^2*mWW^2*s^6*t^3 - 41214*ep^2*mtt^2*mWW^2*s^6*t^3 - 127118*ep^3*mtt^2*mWW^2*s^6*t^3 - 145778*ep^4*mtt^2*mWW^2*s^6*t^3 - 54818*ep^5*mtt^2*mWW^2*s^6*t^3 + 2112*ep^6*mtt^2*mWW^2*s^6*t^3 + 306*mtt*mWW^3*s^6*t^3 + 870*ep*mtt*mWW^3*s^6*t^3 - 11382*ep^2*mtt*mWW^3*s^6*t^3 - 61098*ep^3*mtt*mWW^3*s^6*t^3 - 122280*ep^4*mtt*mWW^3*s^6*t^3 - 116412*ep^5*mtt*mWW^3*s^6*t^3 - 44820*ep^6*mtt*mWW^3*s^6*t^3 - 442*mWW^4*s^6*t^3 + 956*ep*mWW^4*s^6*t^3 + 16256*ep^2*mWW^4*s^6*t^3 + 38524*ep^3*mWW^4*s^6*t^3 + 13250*ep^4*mWW^4*s^6*t^3 - 41832*ep^5*mWW^4*s^6*t^3 - 32568*ep^6*mWW^4*s^6*t^3 - 72*mtt^2*mWW*s^7*t^3 - 206*ep*mtt^2*mWW*s^7*t^3 + 1472*ep^2*mtt^2*mWW*s^7*t^3 + 8624*ep^3*mtt^2*mWW*s^7*t^3 + 17308*ep^4*mtt^2*mWW*s^7*t^3 + 15486*ep^5*mtt^2*mWW*s^7*t^3 + 5196*ep^6*mtt^2*mWW*s^7*t^3 - 156*mtt*mWW^2*s^7*t^3 + 72*ep*mtt*mWW^2*s^7*t^3 + 5486*ep^2*mtt*mWW^2*s^7*t^3 + 18806*ep^3*mtt*mWW^2*s^7*t^3 + 24814*ep^4*mtt*mWW^2*s^7*t^3 + 13090*ep^5*mtt*mWW^2*s^7*t^3 + 1824*ep^6*mtt*mWW^2*s^7*t^3 - 104*mWW^3*s^7*t^3 + 48*ep*mWW^3*s^7*t^3 + 3646*ep^2*mWW^3*s^7*t^3 + 12238*ep^3*mWW^3*s^7*t^3 + 15322*ep^4*mWW^3*s^7*t^3 + 7010*ep^5*mWW^3*s^7*t^3 + 432*ep^6*mWW^3*s^7*t^3 - 24*mtt^9*t^4 - 52*ep*mtt^9*t^4 + 520*ep^2*mtt^9*t^4 + 2640*ep^3*mtt^9*t^4 + 4904*ep^4*mtt^9*t^4 + 4132*ep^5*mtt^9*t^4 + 1320*ep^6*mtt^9*t^4 - 344*mtt^8*mWW*t^4 - 1056*ep*mtt^8*mWW*t^4 + 7056*ep^2*mtt^8*mWW*t^4 + 42708*ep^3*mtt^8*mWW*t^4 + 86740*ep^4*mtt^8*mWW*t^4 + 78108*ep^5*mtt^8*mWW*t^4 + 26308*ep^6*mtt^8*mWW*t^4 + 596*mtt^7*mWW^2*t^4 + 3892*ep*mtt^7*mWW^2*t^4 + 2474*ep^2*mtt^7*mWW^2*t^4 - 44242*ep^3*mtt^7*mWW^2*t^4 - 134430*ep^4*mtt^7*mWW^2*t^4 - 140226*ep^5*mtt^7*mWW^2*t^4 - 46912*ep^6*mtt^7*mWW^2*t^4 + 1382*mtt^6*mWW^3*t^4 - 5361*ep*mtt^6*mWW^3*t^4 - 66944*ep^2*mtt^6*mWW^3*t^4 - 141908*ep^3*mtt^6*mWW^3*t^4 - 13972*ep^4*mtt^6*mWW^3*t^4 + 196037*ep^5*mtt^6*mWW^3*t^4 + 128302*ep^6*mtt^6*mWW^3*t^4 - 2636*mtt^5*mWW^4*t^4 + 9403*ep*mtt^5*mWW^4*t^4 + 100972*ep^2*mtt^5*mWW^4*t^4 + 159004*ep^3*mtt^5*mWW^4*t^4 - 232062*ep^4*mtt^5*mWW^4*t^4 - 741383*ep^5*mtt^5*mWW^4*t^4 - 460178*ep^6*mtt^5*mWW^4*t^4 - 1484*mtt^4*mWW^5*t^4 - 17696*ep*mtt^4*mWW^5*t^4 - 24676*ep^2*mtt^4*mWW^5*t^4 + 150572*ep^3*mtt^4*mWW^5*t^4 + 650972*ep^4*mtt^4*mWW^5*t^4 + 991812*ep^5*mtt^4*mWW^5*t^4 + 534052*ep^6*mtt^4*mWW^5*t^4 + 5088*mtt^3*mWW^6*t^4 + 14678*ep*mtt^3*mWW^6*t^4 - 58722*ep^2*mtt^3*mWW^6*t^4 - 277522*ep^3*mtt^3*mWW^6*t^4 - 334994*ep^4*mtt^3*mWW^6*t^4 - 110604*ep^5*mtt^3*mWW^6*t^4 + 5068*ep^6*mtt^3*mWW^6*t^4 - 2750*mtt^2*mWW^7*t^4 - 1669*ep*mtt^2*mWW^7*t^4 + 52476*ep^2*mtt^2*mWW^7*t^4 + 116380*ep^3*mtt^2*mWW^7*t^4 - 130708*ep^4*mtt^2*mWW^7*t^4 - 515559*ep^5*mtt^2*mWW^7*t^4 - 333690*ep^6*mtt^2*mWW^7*t^4 - 144*mtt*mWW^8*t^4 - 3089*ep*mtt*mWW^8*t^4 - 11500*ep^2*mtt*mWW^8*t^4 - 328*ep^3*mtt*mWW^8*t^4 + 113078*ep^4*mtt*mWW^8*t^4 + 249489*ep^5*mtt*mWW^8*t^4 + 154430*ep^6*mtt*mWW^8*t^4 + 316*mWW^9*t^4 + 950*ep*mWW^9*t^4 - 1656*ep^2*mWW^9*t^4 - 7304*ep^3*mWW^9*t^4 - 9528*ep^4*mWW^9*t^4 - 11806*ep^5*mWW^9*t^4 - 8700*ep^6*mWW^9*t^4 + 168*mtt^8*s*t^4 + 364*ep*mtt^8*s*t^4 - 3640*ep^2*mtt^8*s*t^4 - 18480*ep^3*mtt^8*s*t^4 - 34328*ep^4*mtt^8*s*t^4 - 28924*ep^5*mtt^8*s*t^4 - 9240*ep^6*mtt^8*s*t^4 + 2192*mtt^7*mWW*s*t^4 + 6580*ep*mtt^7*mWW*s*t^4 - 45288*ep^2*mtt^7*mWW*s*t^4 - 270472*ep^3*mtt^7*mWW*s*t^4 - 545960*ep^4*mtt^7*mWW*s*t^4 - 489420*ep^5*mtt^7*mWW*s*t^4 - 164256*ep^6*mtt^7*mWW*s*t^4 - 2862*mtt^6*mWW^2*s*t^4 - 19585*ep*mtt^6*mWW^2*s*t^4 - 21128*ep^2*mtt^6*mWW^2*s*t^4 + 184552*ep^3*mtt^6*mWW^2*s*t^4 + 611460*ep^4*mtt^6*mWW^2*s*t^4 + 656697*ep^5*mtt^6*mWW^2*s*t^4 + 222866*ep^6*mtt^6*mWW^2*s*t^4 - 7414*mtt^5*mWW^3*s*t^4 + 18768*ep*mtt^5*mWW^3*s*t^4 + 311460*ep^2*mtt^5*mWW^3*s*t^4 + 750216*ep^3*mtt^5*mWW^3*s*t^4 + 320010*ep^4*mtt^5*mWW^3*s*t^4 - 645240*ep^5*mtt^5*mWW^3*s*t^4 - 503000*ep^6*mtt^5*mWW^3*s*t^4 + 10174*mtt^4*mWW^4*s*t^4 - 26254*ep*mtt^4*mWW^4*s*t^4 - 333160*ep^2*mtt^4*mWW^4*s*t^4 - 556128*ep^3*mtt^4*mWW^4*s*t^4 + 715582*ep^4*mtt^4*mWW^4*s*t^4 + 2452126*ep^5*mtt^4*mWW^4*s*t^4 + 1552796*ep^6*mtt^4*mWW^4*s*t^4 + 5998*mtt^3*mWW^5*s*t^4 + 44614*ep*mtt^3*mWW^5*s*t^4 - 13268*ep^2*mtt^3*mWW^5*s*t^4 - 615028*ep^3*mtt^3*mWW^5*s*t^4 - 1823586*ep^4*mtt^3*mWW^5*s*t^4 - 2400978*ep^5*mtt^3*mWW^5*s*t^4 - 1223672*ep^6*mtt^3*mWW^5*s*t^4 - 12668*mtt^2*mWW^6*s*t^4 - 28447*ep*mtt^2*mWW^6*s*t^4 + 182448*ep^2*mtt^2*mWW^6*s*t^4 + 710484*ep^3*mtt^2*mWW^6*s*t^4 + 595402*ep^4*mtt^2*mWW^6*s*t^4 - 281493*ep^5*mtt^2*mWW^6*s*t^4 - 365662*ep^6*mtt^2*mWW^6*s*t^4 + 4200*mtt*mWW^7*s*t^4 + 2574*ep*mtt*mWW^7*s*t^4 - 80672*ep^2*mtt*mWW^7*s*t^4 - 187652*ep^3*mtt*mWW^7*s*t^4 + 205248*ep^4*mtt*mWW^7*s*t^4 + 862846*ep^5*mtt*mWW^7*s*t^4 + 579264*ep^6*mtt*mWW^7*s*t^4 + 212*mWW^8*s*t^4 + 1386*ep*mWW^8*s*t^4 + 3056*ep^2*mWW^8*s*t^4 + 1260*ep^3*mWW^8*s*t^4 - 46804*ep^4*mWW^8*s*t^4 - 128686*ep^5*mWW^8*s*t^4 - 90248*ep^6*mWW^8*s*t^4 - 504*mtt^7*s^2*t^4 - 1092*ep*mtt^7*s^2*t^4 + 10920*ep^2*mtt^7*s^2*t^4 + 55440*ep^3*mtt^7*s^2*t^4 + 102984*ep^4*mtt^7*s^2*t^4 + 86772*ep^5*mtt^7*s^2*t^4 + 27720*ep^6*mtt^7*s^2*t^4 - 5928*mtt^6*mWW*s^2*t^4 - 17340*ep*mtt^6*mWW*s^2*t^4 + 123420*ep^2*mtt^6*mWW*s^2*t^4 + 726096*ep^3*mtt^6*mWW*s^2*t^4 + 1455360*ep^4*mtt^6*mWW*s^2*t^4 + 1297884*ep^5*mtt^6*mWW*s^2*t^4 + 433788*ep^6*mtt^6*mWW*s^2*t^4 + 5188*mtt^5*mWW^2*s^2*t^4 + 39283*ep*mtt^5*mWW^2*s^2*t^4 + 71806*ep^2*mtt^5*mWW^2*s^2*t^4 - 246474*ep^3*mtt^5*mWW^2*s^2*t^4 - 1022044*ep^4*mtt^5*mWW^2*s^2*t^4 - 1165897*ep^5*mtt^5*mWW^2*s^2*t^4 - 405382*ep^6*mtt^5*mWW^2*s^2*t^4 + 16228*mtt^4*mWW^3*s^2*t^4 - 21839*ep*mtt^4*mWW^3*s^2*t^4 - 585694*ep^2*mtt^4*mWW^3*s^2*t^4 - 1599554*ep^3*mtt^4*mWW^3*s^2*t^4 - 1136112*ep^4*mtt^4*mWW^3*s^2*t^4 + 653809*ep^5*mtt^4*mWW^3*s^2*t^4 + 748938*ep^6*mtt^4*mWW^3*s^2*t^4 - 14510*mtt^3*mWW^4*s^2*t^4 + 23872*ep*mtt^3*mWW^4*s^2*t^4 + 387850*ep^2*mtt^3*mWW^4*s^2*t^4 + 662410*ep^3*mtt^3*mWW^4*s^2*t^4 - 876048*ep^4*mtt^3*mWW^4*s^2*t^4 - 3033434*ep^5*mtt^3*mWW^4*s^2*t^4 - 1947932*ep^6*mtt^3*mWW^4*s^2*t^4 - 9524*mtt^2*mWW^5*s^2*t^4 - 38902*ep*mtt^2*mWW^5*s^2*t^4 + 143568*ep^2*mtt^2*mWW^5*s^2*t^4 + 937988*ep^3*mtt^2*mWW^5*s^2*t^4 + 1862156*ep^4*mtt^2*mWW^5*s^2*t^4 + 1830146*ep^5*mtt^2*mWW^5*s^2*t^4 + 794856*ep^6*mtt^2*mWW^5*s^2*t^4 + 10714*mtt*mWW^6*s^2*t^4 + 18065*ep*mtt*mWW^6*s^2*t^4 - 177844*ep^2*mtt*mWW^6*s^2*t^4 - 604324*ep^3*mtt*mWW^6*s^2*t^4 - 313272*ep^4*mtt*mWW^6*s^2*t^4 + 664667*ep^5*mtt*mWW^6*s^2*t^4 + 581658*ep^6*mtt*mWW^6*s^2*t^4 - 1664*mWW^7*s^2*t^4 - 1951*ep*mWW^7*s^2*t^4 + 27766*ep^2*mWW^7*s^2*t^4 + 77162*ep^3*mWW^7*s^2*t^4 - 54896*ep^4*mWW^7*s^2*t^4 - 316867*ep^5*mWW^7*s^2*t^4 - 227646*ep^6*mWW^7*s^2*t^4 + 840*mtt^6*s^3*t^4 + 1820*ep*mtt^6*s^3*t^4 - 18200*ep^2*mtt^6*s^3*t^4 - 92400*ep^3*mtt^6*s^3*t^4 - 171640*ep^4*mtt^6*s^3*t^4 - 144620*ep^5*mtt^6*s^3*t^4 - 46200*ep^6*mtt^6*s^3*t^4 + 8800*mtt^5*mWW*s^3*t^4 + 24960*ep*mtt^5*mWW*s^3*t^4 - 184740*ep^2*mtt^5*mWW*s^3*t^4 - 1068180*ep^3*mtt^5*mWW*s^3*t^4 - 2123300*ep^4*mtt^5*mWW*s^3*t^4 - 1881900*ep^5*mtt^5*mWW*s^3*t^4 - 625880*ep^6*mtt^5*mWW*s^3*t^4 - 3948*mtt^4*mWW^2*s^3*t^4 - 38894*ep*mtt^4*mWW^2*s^3*t^4 - 127724*ep^2*mtt^4*mWW^2*s^3*t^4 + 13500*ep^3*mtt^4*mWW^2*s^3*t^4 + 640420*ep^4*mtt^4*mWW^2*s^3*t^4 + 882866*ep^5*mtt^4*mWW^2*s^3*t^4 + 325300*ep^6*mtt^4*mWW^2*s^3*t^4 - 18280*mtt^3*mWW^3*s^3*t^4 + 6012*ep*mtt^3*mWW^3*s^3*t^4 + 561676*ep^2*mtt^3*mWW^3*s^3*t^4 + 1735324*ep^3*mtt^3*mWW^3*s^3*t^4 + 1660332*ep^4*mtt^3*mWW^3*s^3*t^4 - 26872*ep^5*mtt^3*mWW^3*s^3*t^4 - 506352*ep^6*mtt^3*mWW^3*s^3*t^4 + 8882*mtt^2*mWW^4*s^3*t^4 - 5725*ep*mtt^2*mWW^4*s^3*t^4 - 165600*ep^2*mtt^2*mWW^4*s^3*t^4 - 248476*ep^3*mtt^2*mWW^4*s^3*t^4 + 578540*ep^4*mtt^2*mWW^4*s^3*t^4 + 1684073*ep^5*mtt^2*mWW^4*s^3*t^4 + 1072370*ep^6*mtt^2*mWW^4*s^3*t^4 + 6834*mtt*mWW^5*s^3*t^4 + 12812*ep*mtt*mWW^5*s^3*t^4 - 153620*ep^2*mtt*mWW^5*s^3*t^4 - 624772*ep^3*mtt*mWW^5*s^3*t^4 - 803634*ep^4*mtt*mWW^5*s^3*t^4 - 345256*ep^5*mtt*mWW^5*s^3*t^4 - 16204*ep^6*mtt*mWW^5*s^3*t^4 - 3068*mWW^6*s^3*t^4 - 3805*ep*mWW^6*s^3*t^4 + 54936*ep^2*mWW^6*s^3*t^4 + 168748*ep^3*mWW^6*s^3*t^4 + 41054*ep^4*mWW^6*s^3*t^4 - 288879*ep^5*mWW^6*s^3*t^4 - 228954*ep^6*mWW^6*s^3*t^4 - 840*mtt^5*s^4*t^4 - 1820*ep*mtt^5*s^4*t^4 + 18200*ep^2*mtt^5*s^4*t^4 + 92400*ep^3*mtt^5*s^4*t^4 + 171640*ep^4*mtt^5*s^4*t^4 + 144620*ep^5*mtt^5*s^4*t^4 + 46200*ep^6*mtt^5*s^4*t^4 - 7720*mtt^4*mWW*s^4*t^4 - 21080*ep*mtt^4*mWW*s^4*t^4 + 163560*ep^2*mtt^4*mWW*s^4*t^4 + 926420*ep^3*mtt^4*mWW*s^4*t^4 + 1822900*ep^4*mtt^4*mWW*s^4*t^4 + 1603380*ep^5*mtt^4*mWW*s^4*t^4 + 529980*ep^6*mtt^4*mWW*s^4*t^4 + 292*mtt^3*mWW^2*s^4*t^4 + 18226*ep*mtt^3*mWW^2*s^4*t^4 + 128806*ep^2*mtt^3*mWW^2*s^4*t^4 + 268170*ep^3*mtt^3*mWW^2*s^4*t^4 + 134610*ep^4*mtt^3*mWW^2*s^4*t^4 - 98524*ep^5*mtt^3*mWW^2*s^4*t^4 - 62780*ep^6*mtt^3*mWW^2*s^4*t^4 + 10882*mtt^2*mWW^3*s^4*t^4 + 5733*ep*mtt^2*mWW^3*s^4*t^4 - 281304*ep^2*mtt^2*mWW^3*s^4*t^4 - 982188*ep^3*mtt^2*mWW^3*s^4*t^4 - 1154844*ep^4*mtt^2*mWW^3*s^4*t^4 - 330393*ep^5*mtt^2*mWW^3*s^4*t^4 + 130898*ep^6*mtt^2*mWW^3*s^4*t^4 - 1750*mtt*mWW^4*s^4*t^4 - 2165*ep*mtt*mWW^4*s^4*t^4 - 4570*ep^2*mtt*mWW^4*s^4*t^4 - 60786*ep^3*mtt*mWW^4*s^4*t^4 - 230954*ep^4*mtt*mWW^4*s^4*t^4 - 369433*ep^5*mtt*mWW^4*s^4*t^4 - 211238*ep^6*mtt*mWW^4*s^4*t^4 - 1824*mWW^5*s^4*t^4 - 828*ep*mWW^5*s^4*t^4 + 47996*ep^2*mWW^5*s^4*t^4 + 151240*ep^3*mWW^5*s^4*t^4 + 114092*ep^4*mWW^5*s^4*t^4 - 75724*ep^5*mWW^5*s^4*t^4 - 89032*ep^6*mWW^5*s^4*t^4 + 504*mtt^4*s^5*t^4 + 1092*ep*mtt^4*s^5*t^4 - 10920*ep^2*mtt^4*s^5*t^4 - 55440*ep^3*mtt^4*s^5*t^4 - 102984*ep^4*mtt^4*s^5*t^4 - 86772*ep^5*mtt^4*s^5*t^4 - 27720*ep^6*mtt^4*s^5*t^4 + 3984*mtt^3*mWW*s^5*t^4 + 10356*ep*mtt^3*mWW*s^5*t^4 - 85296*ep^2*mtt^3*mWW*s^5*t^4 - 470928*ep^3*mtt^3*mWW*s^5*t^4 - 914640*ep^4*mtt^3*mWW*s^5*t^4 - 796548*ep^5*mtt^3*mWW*s^5*t^4 - 261168*ep^6*mtt^3*mWW*s^5*t^4 + 1346*mtt^2*mWW^2*s^5*t^4 - 2101*ep*mtt^2*mWW^2*s^5*t^4 - 73168*ep^2*mtt^2*mWW^2*s^5*t^4 - 259968*ep^3*mtt^2*mWW^2*s^5*t^4 - 374780*ep^4*mtt^2*mWW^2*s^5*t^4 - 248363*ep^5*mtt^2*mWW^2*s^5*t^4 - 67478*ep^6*mtt^2*mWW^2*s^5*t^4 - 3058*mtt*mWW^3*s^5*t^4 - 3820*ep*mtt*mWW^3*s^5*t^4 + 64720*ep^2*mtt*mWW^3*s^5*t^4 + 256988*ep^3*mtt*mWW^3*s^5*t^4 + 356922*ep^4*mtt*mWW^3*s^5*t^4 + 176144*ep^5*mtt*mWW^3*s^5*t^4 + 6696*ep^6*mtt*mWW^3*s^5*t^4 - 160*mWW^4*s^5*t^4 + 869*ep*mWW^4*s^5*t^4 + 14508*ep^2*mWW^4*s^5*t^4 + 43976*ep^3*mWW^4*s^5*t^4 + 44942*ep^4*mWW^4*s^5*t^4 + 8051*ep^5*mWW^4*s^5*t^4 - 5818*ep^6*mWW^4*s^5*t^4 - 168*mtt^3*s^6*t^4 - 364*ep*mtt^3*s^6*t^4 + 3640*ep^2*mtt^3*s^6*t^4 + 18480*ep^3*mtt^3*s^6*t^4 + 34328*ep^4*mtt^3*s^6*t^4 + 28924*ep^5*mtt^3*s^6*t^4 + 9240*ep^6*mtt^3*s^6*t^4 - 1112*mtt^2*mWW*s^6*t^4 - 2700*ep*mtt^2*mWW*s^6*t^4 + 24108*ep^2*mtt^2*mWW*s^6*t^4 + 128712*ep^3*mtt^2*mWW*s^6*t^4 + 245560*ep^4*mtt^2*mWW*s^6*t^4 + 210900*ep^5*mtt^2*mWW*s^6*t^4 + 68356*ep^6*mtt^2*mWW*s^6*t^4 - 716*mtt*mWW^2*s^6*t^4 - 1049*ep*mtt*mWW^2*s^6*t^4 + 21234*ep^2*mtt*mWW^2*s^6*t^4 + 96178*ep^3*mtt*mWW^2*s^6*t^4 + 166520*ep^4*mtt*mWW^2*s^6*t^4 + 131719*ep^5*mtt*mWW^2*s^6*t^4 + 40194*ep^6*mtt*mWW^2*s^6*t^4 + 260*mWW^3*s^6*t^4 + 507*ep*mWW^3*s^6*t^4 - 3914*ep^2*mWW^3*s^6*t^4 - 18878*ep^3*mWW^3*s^6*t^4 - 32336*ep^4*mWW^3*s^6*t^4 - 23485*ep^5*mWW^3*s^6*t^4 - 5482*ep^6*mWW^3*s^6*t^4 + 24*mtt^2*s^7*t^4 + 52*ep*mtt^2*s^7*t^4 - 520*ep^2*mtt^2*s^7*t^4 - 2640*ep^3*mtt^2*s^7*t^4 - 4904*ep^4*mtt^2*s^7*t^4 - 4132*ep^5*mtt^2*s^7*t^4 - 1320*ep^6*mtt^2*s^7*t^4 + 128*mtt*mWW*s^7*t^4 + 280*ep*mtt*mWW*s^7*t^4 - 2820*ep^2*mtt*mWW*s^7*t^4 - 14356*ep^3*mtt*mWW*s^7*t^4 - 26660*ep^4*mtt*mWW*s^7*t^4 - 22404*ep^5*mtt*mWW*s^7*t^4 - 7128*ep^6*mtt*mWW*s^7*t^4 + 104*mWW^2*s^7*t^4 + 228*ep*mWW^2*s^7*t^4 - 2300*ep^2*mWW^2*s^7*t^4 - 11716*ep^3*mWW^2*s^7*t^4 - 21756*ep^4*mWW^2*s^7*t^4 - 18272*ep^5*mWW^2*s^7*t^4 - 5808*ep^6*mWW^2*s^7*t^4 + 152*mtt^8*t^5 + 360*ep*mtt^8*t^5 - 3110*ep^2*mtt^8*t^5 - 16318*ep^3*mtt^8*t^5 - 30678*ep^4*mtt^8*t^5 - 26042*ep^5*mtt^8*t^5 - 8364*ep^6*mtt^8*t^5 + 528*mtt^7*mWW*t^5 + 1737*ep*mtt^7*mWW*t^5 - 12238*ep^2*mtt^7*mWW*t^5 - 75386*ep^3*mtt^7*mWW*t^5 - 154444*ep^4*mtt^7*mWW*t^5 - 139423*ep^5*mtt^7*mWW*t^5 - 46918*ep^6*mtt^7*mWW*t^5 - 2218*mtt^6*mWW^2*t^5 - 8398*ep*mtt^6*mWW^2*t^5 + 24540*ep^2*mtt^6*mWW^2*t^5 + 195448*ep^3*mtt^6*mWW^2*t^5 + 411098*ep^4*mtt^6*mWW^2*t^5 + 356286*ep^5*mtt^6*mWW^2*t^5 + 106460*ep^6*mtt^6*mWW^2*t^5 + 444*mtt^5*mWW^3*t^5 + 6096*ep*mtt^5*mWW^3*t^5 + 31252*ep^2*mtt^5*mWW^3*t^5 + 42220*ep^3*mtt^5*mWW^3*t^5 - 27968*ep^4*mtt^5*mWW^3*t^5 - 70676*ep^5*mtt^5*mWW^3*t^5 - 17896*ep^6*mtt^5*mWW^3*t^5 + 4292*mtt^4*mWW^4*t^5 + 5480*ep*mtt^4*mWW^4*t^5 - 89016*ep^2*mtt^4*mWW^4*t^5 - 317184*ep^3*mtt^4*mWW^4*t^5 - 319480*ep^4*mtt^4*mWW^4*t^5 + 7800*ep^5*mtt^4*mWW^4*t^5 + 103116*ep^6*mtt^4*mWW^4*t^5 - 3984*mtt^3*mWW^5*t^5 - 2303*ep*mtt^3*mWW^5*t^5 + 69740*ep^2*mtt^3*mWW^5*t^5 + 167524*ep^3*mtt^3*mWW^5*t^5 - 87134*ep^4*mtt^3*mWW^5*t^5 - 547301*ep^5*mtt^3*mWW^5*t^5 - 382974*ep^6*mtt^3*mWW^5*t^5 - 314*mtt^2*mWW^6*t^5 - 8174*ep*mtt^2*mWW^6*t^5 - 20258*ep^2*mtt^2*mWW^6*t^5 + 49338*ep^3*mtt^2*mWW^6*t^5 + 320784*ep^4*mtt^2*mWW^6*t^5 + 548028*ep^5*mtt^2*mWW^6*t^5 + 308820*ep^6*mtt^2*mWW^6*t^5 + 1588*mtt*mWW^7*t^5 + 6206*ep*mtt*mWW^7*t^5 - 5882*ep^2*mtt*mWW^7*t^5 - 59926*ep^3*mtt*mWW^7*t^5 - 106926*ep^4*mtt*mWW^7*t^5 - 90000*ep^5*mtt*mWW^7*t^5 - 36852*ep^6*mtt*mWW^7*t^5 - 488*mWW^8*t^5 - 1004*ep*mWW^8*t^5 + 4972*ep^2*mWW^8*t^5 + 14284*ep^3*mWW^8*t^5 - 5252*ep^4*mWW^8*t^5 - 38672*ep^5*mWW^8*t^5 - 25392*ep^6*mWW^8*t^5 - 944*mtt^7*s*t^5 - 2224*ep*mtt^7*s*t^5 + 19356*ep^2*mtt^7*s*t^5 + 101308*ep^3*mtt^7*s*t^5 + 190220*ep^4*mtt^7*s*t^5 + 161316*ep^5*mtt^7*s*t^5 + 51768*ep^6*mtt^7*s*t^5 - 3104*mtt^6*mWW*s*t^5 - 9921*ep*mtt^6*mWW*s*t^5 + 71002*ep^2*mtt^6*mWW*s*t^5 + 431202*ep^3*mtt^6*mWW*s*t^5 + 876920*ep^4*mtt^6*mWW*s*t^5 + 787455*ep^5*mtt^6*mWW*s*t^5 + 263918*ep^6*mtt^6*mWW*s*t^5 + 10024*mtt^5*mWW^2*s*t^5 + 37264*ep*mtt^5*mWW^2*s*t^5 - 107988*ep^2*mtt^5*mWW^2*s*t^5 - 853272*ep^3*mtt^5*mWW^2*s*t^5 - 1788876*ep^4*mtt^5*mWW^2*s*t^5 - 1549936*ep^5*mtt^5*mWW^2*s*t^5 - 464704*ep^6*mtt^5*mWW^2*s*t^5 + 118*mtt^4*mWW^3*s*t^5 - 15858*ep*mtt^4*mWW^3*s*t^5 - 141444*ep^2*mtt^4*mWW^3*s*t^5 - 341432*ep^3*mtt^4*mWW^3*s*t^5 - 265094*ep^4*mtt^4*mWW^3*s*t^5 - 32366*ep^5*mtt^4*mWW^3*s*t^5 - 8836*ep^6*mtt^4*mWW^3*s*t^5 - 14714*mtt^3*mWW^4*s*t^5 - 23790*ep*mtt^3*mWW^4*s*t^5 + 276058*ep^2*mtt^3*mWW^4*s*t^5 + 1064110*ep^3*mtt^3*mWW^4*s*t^5 + 1197612*ep^4*mtt^3*mWW^4*s*t^5 + 158064*ep^5*mtt^3*mWW^4*s*t^5 - 276252*ep^6*mtt^3*mWW^4*s*t^5 + 8774*mtt^2*mWW^5*s*t^5 + 6599*ep*mtt^2*mWW^5*s*t^5 - 138818*ep^2*mtt^2*mWW^5*s*t^5 - 335978*ep^3*mtt^2*mWW^5*s*t^5 + 197370*ep^4*mtt^2*mWW^5*s*t^5 + 1165795*ep^5*mtt^2*mWW^5*s*t^5 + 820226*ep^6*mtt^2*mWW^5*s*t^5 + 1234*mtt*mWW^6*s*t^5 + 11642*ep*mtt*mWW^6*s*t^5 + 9722*ep^2*mtt*mWW^6*s*t^5 - 116042*ep^3*mtt*mWW^6*s*t^5 - 442752*ep^4*mtt*mWW^6*s*t^5 - 659944*ep^5*mtt*mWW^6*s*t^5 - 357380*ep^6*mtt*mWW^6*s*t^5 - 1388*mWW^7*s*t^5 - 3712*ep*mWW^7*s*t^5 + 12304*ep^2*mWW^7*s*t^5 + 51352*ep^3*mWW^7*s*t^5 + 37576*ep^4*mWW^7*s*t^5 - 27312*ep^5*mWW^7*s*t^5 - 27588*ep^6*mWW^7*s*t^5 + 2472*mtt^6*s^2*t^5 + 5784*ep*mtt^6*s^2*t^5 - 50826*ep^2*mtt^6*s^2*t^5 - 265170*ep^3*mtt^6*s^2*t^5 - 497082*ep^4*mtt^6*s^2*t^5 - 421014*ep^5*mtt^6*s^2*t^5 - 134964*ep^6*mtt^6*s^2*t^5 + 7632*mtt^5*mWW*s^2*t^5 + 23602*ep*mtt^5*mWW*s^2*t^5 - 172180*ep^2*mtt^5*mWW*s^2*t^5 - 1028576*ep^3*mtt^5*mWW*s^2*t^5 - 2073712*ep^4*mtt^5*mWW*s^2*t^5 - 1850450*ep^5*mtt^5*mWW*s^2*t^5 - 617164*ep^6*mtt^5*mWW*s^2*t^5 - 17748*mtt^4*mWW^2*s^2*t^5 - 64356*ep*mtt^4*mWW^2*s^2*t^5 + 184466*ep^2*mtt^4*mWW^2*s^2*t^5 + 1440974*ep^3*mtt^4*mWW^2*s^2*t^5 + 3004070*ep^4*mtt^4*mWW^2*s^2*t^5 + 2595478*ep^5*mtt^4*mWW^2*s^2*t^5 + 777692*ep^6*mtt^4*mWW^2*s^2*t^5 - 4018*mtt^3*mWW^3*s^2*t^5 + 8537*ep*mtt^3*mWW^3*s^2*t^5 + 254110*ep^2*mtt^3*mWW^3*s^2*t^5 + 860446*ep^3*mtt^3*mWW^3*s^2*t^5 + 1122218*ep^4*mtt^3*mWW^3*s^2*t^5 + 646649*ep^5*mtt^3*mWW^3*s^2*t^5 + 171290*ep^6*mtt^3*mWW^3*s^2*t^5 + 18428*mtt^2*mWW^4*s^2*t^5 + 35138*ep*mtt^2*mWW^4*s^2*t^5 - 309910*ep^2*mtt^2*mWW^4*s^2*t^5 - 1287462*ep^3*mtt^2*mWW^4*s^2*t^5 - 1585834*ep^4*mtt^2*mWW^4*s^2*t^5 - 394940*ep^5*mtt^2*mWW^4*s^2*t^5 + 256164*ep^6*mtt^2*mWW^4*s^2*t^5 - 5962*mtt*mWW^5*s^2*t^5 - 6045*ep*mtt*mWW^5*s^2*t^5 + 77886*ep^2*mtt*mWW^5*s^2*t^5 + 185786*ep^3*mtt*mWW^5*s^2*t^5 - 156718*ep^4*mtt*mWW^5*s^2*t^5 - 762733*ep^5*mtt*mWW^5*s^2*t^5 - 534614*ep^6*mtt*mWW^5*s^2*t^5 - 804*mWW^6*s^2*t^5 - 3268*ep*mWW^6*s^2*t^5 + 8950*ep^2*mWW^6*s^2*t^5 + 62354*ep^3*mWW^6*s^2*t^5 + 126162*ep^4*mWW^6*s^2*t^5 + 132146*ep^5*mWW^6*s^2*t^5 + 62876*ep^6*mWW^6*s^2*t^5 - 3520*mtt^5*s^3*t^5 - 8160*ep*mtt^5*s^3*t^5 + 72640*ep^2*mtt^5*s^3*t^5 + 377360*ep^3*mtt^5*s^3*t^5 + 705840*ep^4*mtt^5*s^3*t^5 + 596800*ep^5*mtt^5*s^3*t^5 + 191040*ep^6*mtt^5*s^3*t^5 - 10080*mtt^4*mWW*s^3*t^5 - 30002*ep*mtt^4*mWW*s^3*t^5 + 224156*ep^2*mtt^4*mWW*s^3*t^5 + 1313404*ep^3*mtt^4*mWW*s^3*t^5 + 2620680*ep^4*mtt^4*mWW*s^3*t^5 + 2320774*ep^5*mtt^4*mWW*s^3*t^5 + 769420*ep^6*mtt^4*mWW*s^3*t^5 + 15160*mtt^3*mWW^2*s^3*t^5 + 53016*ep*mtt^3*mWW^2*s^3*t^5 - 148380*ep^2*mtt^3*mWW^2*s^3*t^5 - 1141412*ep^3*mtt^3*mWW^2*s^3*t^5 - 2356148*ep^4*mtt^3*mWW^2*s^3*t^5 - 2019268*ep^5*mtt^3*mWW^2*s^3*t^5 - 599288*ep^6*mtt^3*mWW^2*s^3*t^5 + 6786*mtt^2*mWW^3*s^3*t^5 + 8227*ep*mtt^2*mWW^3*s^3*t^5 - 225782*ep^2*mtt^2*mWW^3*s^3*t^5 - 952422*ep^3*mtt^2*mWW^3*s^3*t^5 - 1491482*ep^4*mtt^2*mWW^3*s^3*t^5 - 1031629*ep^5*mtt^2*mWW^3*s^3*t^5 - 276674*ep^6*mtt^2*mWW^3*s^3*t^5 - 9786*mtt*mWW^4*s^3*t^5 - 20786*ep*mtt*mWW^4*s^3*t^5 + 146334*ep^2*mtt*mWW^4*s^3*t^5 + 649730*ep^3*mtt*mWW^4*s^3*t^5 + 861504*ep^4*mtt*mWW^4*s^3*t^5 + 293856*ep^5*mtt*mWW^4*s^3*t^5 - 91956*ep^6*mtt*mWW^4*s^3*t^5 + 1148*mWW^5*s^3*t^5 + 1799*ep*mWW^5*s^3*t^5 - 8196*ep^2*mWW^5*s^3*t^5 - 17024*ep^3*mWW^5*s^3*t^5 + 43090*ep^4*mWW^5*s^3*t^5 + 137961*ep^5*mWW^5*s^3*t^5 + 94182*ep^6*mWW^5*s^3*t^5 + 2920*mtt^4*s^4*t^5 + 6680*ep*mtt^4*s^4*t^5 - 60570*ep^2*mtt^4*s^4*t^5 - 312770*ep^3*mtt^4*s^4*t^5 - 583210*ep^4*mtt^4*s^4*t^5 - 491910*ep^5*mtt^4*s^4*t^5 - 157140*ep^6*mtt^4*s^4*t^5 + 7600*mtt^3*mWW*s^4*t^5 + 21613*ep*mtt^3*mWW*s^4*t^5 - 166534*ep^2*mtt^3*mWW*s^4*t^5 - 953386*ep^3*mtt^3*mWW*s^4*t^5 - 1878460*ep^4*mtt^3*mWW*s^4*t^5 - 1647891*ep^5*mtt^3*mWW*s^4*t^5 - 542270*ep^6*mtt^3*mWW*s^4*t^5 - 5962*mtt^2*mWW^2*s^4*t^5 - 19582*ep*mtt^2*mWW^2*s^4*t^5 + 50124*ep^2*mtt^2*mWW^2*s^4*t^5 + 379392*ep^3*mtt^2*mWW^2*s^4*t^5 + 766314*ep^4*mtt^2*mWW^2*s^4*t^5 + 640006*ep^5*mtt^2*mWW^2*s^4*t^5 + 181852*ep^6*mtt^2*mWW^2*s^4*t^5 - 4210*mtt*mWW^3*s^4*t^5 - 9113*ep*mtt*mWW^3*s^4*t^5 + 98750*ep^2*mtt*mWW^3*s^4*t^5 + 478134*ep^3*mtt*mWW^3*s^4*t^5 + 816526*ep^4*mtt*mWW^3*s^4*t^5 + 606155*ep^5*mtt*mWW^3*s^4*t^5 + 164302*ep^6*mtt*mWW^3*s^4*t^5 + 1780*mWW^4*s^4*t^5 + 3958*ep*mWW^4*s^4*t^5 - 23466*ep^2*mWW^4*s^4*t^5 - 109194*ep^3*mWW^4*s^4*t^5 - 153802*ep^4*mWW^4*s^4*t^5 - 64780*ep^5*mWW^4*s^4*t^5 + 8928*ep^6*mWW^4*s^4*t^5 - 1392*mtt^3*s^5*t^5 - 3120*ep*mtt^3*s^5*t^5 + 29100*ep^2*mtt^3*s^5*t^5 + 148908*ep^3*mtt^3*s^5*t^5 + 276348*ep^4*mtt^3*s^5*t^5 + 232212*ep^5*mtt^3*s^5*t^5 + 73944*ep^6*mtt^3*s^5*t^5 - 3168*mtt^2*mWW*s^5*t^5 - 8509*ep*mtt^2*mWW*s^5*t^5 + 68434*ep^2*mtt^2*mWW*s^5*t^5 + 380570*ep^3*mtt^2*mWW*s^5*t^5 + 737944*ep^4*mtt^2*mWW*s^5*t^5 + 639587*ep^5*mtt^2*mWW*s^5*t^5 + 208438*ep^6*mtt^2*mWW*s^5*t^5 + 624*mtt*mWW^2*s^5*t^5 + 1608*ep*mtt*mWW^2*s^5*t^5 - 272*ep^2*mtt*mWW^2*s^5*t^5 - 4772*ep^3*mtt*mWW^2*s^5*t^5 - 2672*ep^4*mtt*mWW^2*s^5*t^5 + 7844*ep^5*mtt*mWW^2*s^5*t^5 + 8152*ep^6*mtt*mWW^2*s^5*t^5 + 880*mWW^3*s^5*t^5 + 2111*ep*mWW^3*s^5*t^5 - 16886*ep^2*mWW^3*s^5*t^5 - 86946*ep^3*mWW^3*s^5*t^5 - 154200*ep^4*mWW^3*s^5*t^5 - 118133*ep^5*mWW^3*s^5*t^5 - 32186*ep^6*mWW^3*s^5*t^5 + 344*mtt^2*s^6*t^5 + 744*ep*mtt^2*s^6*t^5 - 7286*ep^2*mtt^2*s^6*t^5 - 36718*ep^3*mtt^2*s^6*t^5 - 67590*ep^4*mtt^2*s^6*t^5 - 56426*ep^5*mtt^2*s^6*t^5 - 17868*ep^6*mtt^2*s^6*t^5 + 624*mtt*mWW*s^6*t^5 + 1544*ep*mtt*mWW*s^6*t^5 - 13336*ep^2*mtt*mWW*s^6*t^5 - 71228*ep^3*mtt*mWW*s^6*t^5 - 135080*ep^4*mtt*mWW*s^6*t^5 - 115116*ep^5*mtt*mWW*s^6*t^5 - 37008*ep^6*mtt*mWW*s^6*t^5 + 120*mWW^2*s^6*t^5 + 448*ep*mWW^2*s^6*t^5 - 2490*ep^2*mWW^2*s^6*t^5 - 16358*ep^3*mWW^2*s^6*t^5 - 33786*ep^4*mWW^2*s^6*t^5 - 30410*ep^5*mWW^2*s^6*t^5 - 10164*ep^6*mWW^2*s^6*t^5 - 32*mtt*s^7*t^5 - 64*ep*mtt*s^7*t^5 + 696*ep^2*mtt*s^7*t^5 + 3400*ep^3*mtt*s^7*t^5 + 6152*ep^4*mtt*s^7*t^5 + 5064*ep^5*mtt*s^7*t^5 + 1584*ep^6*mtt*s^7*t^5 - 32*mWW*s^7*t^5 - 64*ep*mWW*s^7*t^5 + 696*ep^2*mWW*s^7*t^5 + 3400*ep^3*mWW*s^7*t^5 + 6152*ep^4*mWW*s^7*t^5 + 5064*ep^5*mWW*s^7*t^5 + 1584*ep^6*mWW*s^7*t^5 - 400*mtt^7*t^6 - 1032*ep*mtt^7*t^6 + 7696*ep^2*mtt^7*t^6 + 41924*ep^3*mtt^7*t^6 + 79848*ep^4*mtt^7*t^6 + 68308*ep^5*mtt^7*t^6 + 22056*ep^6*mtt^7*t^6 - 16*mtt^6*mWW*t^6 - 435*ep*mtt^6*mWW*t^6 + 5820*ep^2*mtt^6*mWW*t^6 + 40976*ep^3*mtt^6*mWW*t^6 + 91990*ep^4*mtt^6*mWW*t^6 + 88075*ep^5*mtt^6*mWW*t^6 + 30822*ep^6*mtt^6*mWW*t^6 + 2720*mtt^5*mWW^2*t^6 + 10413*ep*mtt^5*mWW^2*t^6 - 35602*ep^2*mtt^5*mWW^2*t^6 - 266174*ep^3*mtt^5*mWW^2*t^6 - 552088*ep^4*mtt^5*mWW^2*t^6 - 481255*ep^5*mtt^5*mWW^2*t^6 - 149742*ep^6*mtt^5*mWW^2*t^6 - 3252*mtt^4*mWW^3*t^6 - 12463*ep*mtt^4*mWW^3*t^6 + 15048*ep^2*mtt^4*mWW^3*t^6 + 170796*ep^3*mtt^4*mWW^3*t^6 + 344434*ep^4*mtt^4*mWW^3*t^6 + 251739*ep^5*mtt^4*mWW^3*t^6 + 45714*ep^6*mtt^4*mWW^3*t^6 - 624*mtt^3*mWW^4*t^6 - 3369*ep*mtt^3*mWW^4*t^6 + 17548*ep^2*mtt^3*mWW^4*t^6 + 120844*ep^3*mtt^3*mWW^4*t^6 + 263598*ep^4*mtt^3*mWW^4*t^6 + 277917*ep^5*mtt^3*mWW^4*t^6 + 123574*ep^6*mtt^3*mWW^4*t^6 + 2824*mtt^2*mWW^5*t^6 + 10568*ep*mtt^2*mWW^5*t^6 - 18052*ep^2*mtt^2*mWW^5*t^6 - 149972*ep^3*mtt^2*mWW^5*t^6 - 262144*ep^4*mtt^2*mWW^5*t^6 - 172068*ep^5*mtt^2*mWW^5*t^6 - 34484*ep^6*mtt^2*mWW^5*t^6 - 1472*mtt*mWW^6*t^6 - 3408*ep*mtt*mWW^6*t^6 + 12646*ep^2*mtt*mWW^6*t^6 + 46814*ep^3*mtt*mWW^6*t^6 + 7802*ep^4*mtt*mWW^6*t^6 - 94342*ep^5*mtt*mWW^6*t^6 - 74264*ep^6*mtt*mWW^6*t^6 + 220*mWW^7*t^6 - 274*ep*mWW^7*t^6 - 5104*ep^2*mWW^7*t^6 - 5208*ep^3*mWW^7*t^6 + 26560*ep^4*mWW^7*t^6 + 61626*ep^5*mWW^7*t^6 + 36324*ep^6*mWW^7*t^6 + 2160*mtt^6*s*t^6 + 5528*ep*mtt^6*s*t^6 - 41720*ep^2*mtt^6*s*t^6 - 226272*ep^3*mtt^6*s*t^6 - 430024*ep^4*mtt^6*s*t^6 - 367256*ep^5*mtt^6*s*t^6 - 118416*ep^6*mtt^6*s*t^6 + 512*mtt^5*mWW*s*t^6 + 3276*ep*mtt^5*mWW*s*t^6 - 33498*ep^2*mtt^5*mWW*s*t^6 - 227398*ep^3*mtt^5*mWW*s*t^6 - 497258*ep^4*mtt^5*mWW*s*t^6 - 467918*ep^5*mtt^5*mWW*s*t^6 - 161796*ep^6*mtt^5*mWW*s*t^6 - 10854*mtt^4*mWW^2*s*t^6 - 40237*ep*mtt^4*mWW^2*s*t^6 + 141886*ep^2*mtt^4*mWW^2*s*t^6 + 1032602*ep^3*mtt^4*mWW^2*s*t^6 + 2123714*ep^4*mtt^4*mWW^2*s*t^6 + 1846331*ep^5*mtt^4*mWW^2*s*t^6 + 576078*ep^6*mtt^4*mWW^2*s*t^6 + 8942*mtt^3*mWW^3*s*t^6 + 32618*ep*mtt^3*mWW^3*s*t^6 - 37758*ep^2*mtt^3*mWW^3*s*t^6 - 418218*ep^3*mtt^3*mWW^3*s*t^6 - 824324*ep^4*mtt^3*mWW^3*s*t^6 - 580616*ep^5*mtt^3*mWW^3*s*t^6 - 91764*ep^6*mtt^3*mWW^3*s*t^6 + 2910*mtt^2*mWW^4*s*t^6 + 13338*ep*mtt^2*mWW^4*s*t^6 - 52212*ep^2*mtt^2*mWW^4*s*t^6 - 377160*ep^3*mtt^2*mWW^4*s*t^6 - 788034*ep^4*mtt^2*mWW^4*s*t^6 - 750218*ep^5*mtt^2*mWW^4*s*t^6 - 291232*ep^6*mtt^2*mWW^4*s*t^6 - 4750*mtt*mWW^5*s*t^6 - 16058*ep*mtt*mWW^5*s*t^6 + 36244*ep^2*mtt*mWW^5*s*t^6 + 248260*ep^3*mtt*mWW^5*s*t^6 + 390282*ep^4*mtt*mWW^5*s*t^6 + 198542*ep^5*mtt*mWW^5*s*t^6 + 5576*ep^6*mtt*mWW^5*s*t^6 + 1080*mWW^6*s*t^6 + 1535*ep*mWW^6*s*t^6 - 13006*ep^2*mWW^6*s*t^6 - 32230*ep^3*mWW^6*s*t^6 + 24652*ep^4*mWW^6*s*t^6 + 120111*ep^5*mWW^6*s*t^6 + 81170*ep^6*mWW^6*s*t^6 - 4800*mtt^5*s^2*t^6 - 12160*ep*mtt^5*s^2*t^6 + 93160*ep^2*mtt^5*s^2*t^6 + 502500*ep^3*mtt^5*s^2*t^6 + 952400*ep^4*mtt^5*s^2*t^6 + 811660*ep^5*mtt^5*s^2*t^6 + 261240*ep^6*mtt^5*s^2*t^6 - 1984*mtt^4*mWW*s^2*t^6 - 8982*ep*mtt^4*mWW*s^2*t^6 + 77684*ep^2*mtt^4*mWW*s^2*t^6 + 509640*ep^3*mtt^4*mWW*s^2*t^6 + 1087232*ep^4*mtt^4*mWW*s^2*t^6 + 1005966*ep^5*mtt^4*mWW*s^2*t^6 + 343692*ep^6*mtt^4*mWW*s^2*t^6 + 16540*mtt^3*mWW^2*s^2*t^6 + 58754*ep*mtt^3*mWW^2*s^2*t^6 - 217426*ep^2*mtt^3*mWW^2*s^2*t^6 - 1524434*ep^3*mtt^3*mWW^2*s^2*t^6 - 3096930*ep^4*mtt^3*mWW^2*s^2*t^6 - 2678832*ep^5*mtt^3*mWW^2*s^2*t^6 - 836712*ep^6*mtt^3*mWW^2*s^2*t^6 - 8044*mtt^2*mWW^3*s^2*t^6 - 27049*ep*mtt^2*mWW^3*s^2*t^6 + 26036*ep^2*mtt^2*mWW^3*s^2*t^6 + 289876*ep^3*mtt^2*mWW^3*s^2*t^6 + 539386*ep^4*mtt^2*mWW^3*s^2*t^6 + 333421*ep^5*mtt^2*mWW^3*s^2*t^6 + 20118*ep^6*mtt^2*mWW^3*s^2*t^6 - 3604*mtt*mWW^4*s^2*t^6 - 14603*ep*mtt*mWW^4*s^2*t^6 + 52564*ep^2*mtt*mWW^4*s^2*t^6 + 373292*ep^3*mtt*mWW^4*s^2*t^6 + 744174*ep^4*mtt*mWW^4*s^2*t^6 + 645279*ep^5*mtt*mWW^4*s^2*t^6 + 216594*ep^6*mtt*mWW^4*s^2*t^6 + 1892*mWW^5*s^2*t^6 + 5352*ep*mWW^5*s^2*t^6 - 18050*ep^2*mWW^5*s^2*t^6 - 96426*ep^3*mWW^5*s^2*t^6 - 126566*ep^4*mWW^5*s^2*t^6 - 30694*ep^5*mWW^5*s^2*t^6 + 23964*ep^6*mWW^5*s^2*t^6 + 5600*mtt^4*s^3*t^6 + 14000*ep*mtt^4*s^3*t^6 - 109360*ep^2*mtt^4*s^3*t^6 - 585760*ep^3*mtt^4*s^3*t^6 - 1106320*ep^4*mtt^4*s^3*t^6 - 940240*ep^5*mtt^4*s^3*t^6 - 301920*ep^6*mtt^4*s^3*t^6 + 3136*mtt^3*mWW*s^3*t^6 + 11880*ep*mtt^3*mWW*s^3*t^6 - 92112*ep^2*mtt^3*mWW*s^3*t^6 - 584144*ep^3*mtt^3*mWW*s^3*t^6 - 1216528*ep^4*mtt^3*mWW*s^3*t^6 - 1106728*ep^5*mtt^3*mWW*s^3*t^6 - 373488*ep^6*mtt^3*mWW*s^3*t^6 - 11702*mtt^2*mWW^2*s^3*t^6 - 39061*ep*mtt^2*mWW^2*s^3*t^6 + 156676*ep^2*mtt^2*mWW^2*s^3*t^6 + 1039676*ep^3*mtt^2*mWW^2*s^3*t^6 + 2072320*ep^4*mtt^2*mWW^2*s^3*t^6 + 1776185*ep^5*mtt^2*mWW^2*s^3*t^6 + 553938*ep^6*mtt^2*mWW^2*s^3*t^6 + 2282*mtt*mWW^3*s^3*t^6 + 6206*ep*mtt*mWW^3*s^3*t^6 + 1334*ep^2*mtt*mWW^3*s^3*t^6 - 8574*ep^3*mtt*mWW^3*s^3*t^6 + 13028*ep^4*mtt*mWW^3*s^3*t^6 + 61672*ep^5*mtt*mWW^3*s^3*t^6 + 48420*ep^6*mtt*mWW^3*s^3*t^6 + 1312*mWW^4*s^3*t^6 + 4603*ep*mWW^4*s^3*t^6 - 17962*ep^2*mWW^4*s^3*t^6 - 116886*ep^3*mWW^4*s^3*t^6 - 218856*ep^4*mWW^4*s^3*t^6 - 171181*ep^5*mWW^4*s^3*t^6 - 47766*ep^6*mWW^4*s^3*t^6 - 3600*mtt^3*s^4*t^6 - 8840*ep*mtt^3*s^4*t^6 + 70880*ep^2*mtt^3*s^4*t^6 + 376140*ep^3*mtt^3*s^4*t^6 + 707080*ep^4*mtt^3*s^4*t^6 + 598700*ep^5*mtt^3*s^4*t^6 + 191640*ep^6*mtt^3*s^4*t^6 - 2384*mtt^2*mWW*s^4*t^6 - 7983*ep*mtt^2*mWW*s^4*t^6 + 57912*ep^2*mtt^2*mWW*s^4*t^6 + 353932*ep^3*mtt^2*mWW*s^4*t^6 + 718922*ep^4*mtt^2*mWW*s^4*t^6 + 642443*ep^5*mtt^2*mWW*s^4*t^6 + 213942*ep^6*mtt^2*mWW*s^4*t^6 + 3600*mtt*mWW^2*s^4*t^6 + 10743*ep*mtt*mWW^2*s^4*t^6 - 50608*ep^2*mtt*mWW^2*s^4*t^6 - 305588*ep^3*mtt*mWW^2*s^4*t^6 - 588266*ep^4*mtt*mWW^2*s^4*t^6 - 494923*ep^5*mtt*mWW^2*s^4*t^6 - 153342*ep^6*mtt*mWW^2*s^4*t^6 + 72*mWW^3*s^4*t^6 + 688*ep*mWW^3*s^4*t^6 - 4660*ep^2*mWW^3*s^4*t^6 - 33880*ep^3*mWW^3*s^4*t^6 - 72524*ep^4*mWW^3*s^4*t^6 - 66216*ep^5*mWW^3*s^4*t^6 - 22488*ep^6*mWW^3*s^4*t^6 + 1200*mtt^2*s^5*t^6 + 2872*ep*mtt^2*s^5*t^6 - 23896*ep^2*mtt^2*s^5*t^6 - 125184*ep^3*mtt^2*s^5*t^6 - 233768*ep^4*mtt^2*s^5*t^6 - 196888*ep^5*mtt^2*s^5*t^6 - 62736*ep^6*mtt^2*s^5*t^6 + 832*mtt*mWW*s^5*t^6 + 2484*ep*mtt*mWW*s^5*t^6 - 17654*ep^2*mtt*mWW*s^5*t^6 - 102858*ep^3*mtt*mWW*s^5*t^6 - 202838*ep^4*mtt*mWW*s^5*t^6 - 177426*ep^5*mtt*mWW*s^5*t^6 - 58140*ep^6*mtt*mWW*s^5*t^6 - 304*mWW^2*s^5*t^6 - 612*ep*mWW^2*s^5*t^6 + 5074*ep^2*mWW^2*s^5*t^6 + 23918*ep^3*mWW^2*s^5*t^6 + 41250*ep^4*mWW^2*s^5*t^6 + 32494*ep^5*mWW^2*s^5*t^6 + 9780*ep^6*mWW^2*s^5*t^6 - 160*mtt*s^6*t^6 - 368*ep*mtt*s^6*t^6 + 3240*ep^2*mtt*s^6*t^6 + 16652*ep^3*mtt*s^6*t^6 + 30784*ep^4*mtt*s^6*t^6 + 25716*ep^5*mtt*s^6*t^6 + 8136*ep^6*mtt*s^6*t^6 - 96*mWW*s^6*t^6 - 240*ep*mWW*s^6*t^6 + 1848*ep^2*mWW*s^6*t^6 + 9852*ep^3*mWW*s^6*t^6 + 18480*ep^4*mWW*s^6*t^6 + 15588*ep^5*mWW*s^6*t^6 + 4968*ep^6*mWW*s^6*t^6 + 560*mtt^6*t^7 + 1568*ep*mtt^6*t^7 - 10084*ep^2*mtt^6*t^7 - 57316*ep^3*mtt^6*t^7 - 110692*ep^4*mtt^6*t^7 - 95452*ep^5*mtt^6*t^7 - 30984*ep^6*mtt^6*t^7 - 856*mtt^5*mWW*t^7 - 2443*ep*mtt^5*mWW*t^7 + 6860*ep^2*mtt^5*mWW*t^7 + 40468*ep^3*mtt^5*mWW*t^7 + 71046*ep^4*mtt^5*mWW*t^7 + 55527*ep^5*mtt^5*mWW*t^7 + 16502*ep^6*mtt^5*mWW*t^7 - 1108*mtt^4*mWW^2*t^7 - 5332*ep*mtt^4*mWW^2*t^7 + 17684*ep^2*mtt^4*mWW^2*t^7 + 148212*ep^3*mtt^4*mWW^2*t^7 + 324108*ep^4*mtt^4*mWW^2*t^7 + 296152*ep^5*mtt^4*mWW^2*t^7 + 97772*ep^6*mtt^4*mWW^2*t^7 + 2752*mtt^3*mWW^3*t^7 + 11922*ep*mtt^3*mWW^3*t^7 - 15636*ep^2*mtt^3*mWW^3*t^7 - 183220*ep^3*mtt^3*mWW^3*t^7 - 395220*ep^4*mtt^3*mWW^3*t^7 - 339894*ep^5*mtt^3*mWW^3*t^7 - 100656*ep^6*mtt^3*mWW^3*t^7 - 1448*mtt^2*mWW^4*t^7 - 4832*ep*mtt^2*mWW^4*t^7 + 3664*ep^2*mtt^2*mWW^4*t^7 + 40976*ep^3*mtt^2*mWW^4*t^7 + 57948*ep^4*mtt^2*mWW^4*t^7 + 5640*ep^5*mtt^2*mWW^4*t^7 - 22220*ep^6*mtt^2*mWW^4*t^7 - 8*mtt*mWW^5*t^7 - 1967*ep*mtt*mWW^5*t^7 - 4984*ep^2*mtt*mWW^5*t^7 + 16208*ep^3*mtt*mWW^5*t^7 + 81758*ep^4*mtt*mWW^5*t^7 + 118359*ep^5*mtt*mWW^5*t^7 + 58522*ep^6*mtt*mWW^5*t^7 + 108*mWW^6*t^7 + 1084*ep*mWW^6*t^7 + 2496*ep^2*mWW^6*t^7 - 5328*ep^3*mWW^6*t^7 - 28948*ep^4*mWW^6*t^7 - 40332*ep^5*mWW^6*t^7 - 18936*ep^6*mWW^6*t^7 - 2560*mtt^5*s*t^7 - 7104*ep*mtt^5*s*t^7 + 46336*ep^2*mtt^5*s*t^7 + 261872*ep^3*mtt^5*s*t^7 + 504384*ep^4*mtt^5*s*t^7 + 434032*ep^5*mtt^5*s*t^7 + 140640*ep^6*mtt^5*s*t^7 + 2856*mtt^4*mWW*s*t^7 + 7813*ep*mtt^4*mWW*s*t^7 - 22010*ep^2*mtt^4*mWW*s*t^7 - 123262*ep^3*mtt^4*mWW*s*t^7 - 207472*ep^4*mtt^4*mWW*s*t^7 - 155607*ep^5*mtt^4*mWW*s*t^7 - 44430*ep^6*mtt^4*mWW*s*t^7 + 4084*mtt^3*mWW^2*s*t^7 + 18252*ep*mtt^3*mWW^2*s*t^7 - 61518*ep^2*mtt^3*mWW^2*s*t^7 - 495022*ep^3*mtt^3*mWW^2*s*t^7 - 1066590*ep^4*mtt^3*mWW^2*s*t^7 - 967910*ep^5*mtt^3*mWW^2*s*t^7 - 319120*ep^6*mtt^3*mWW^2*s*t^7 - 6352*mtt^2*mWW^3*s*t^7 - 26042*ep*mtt^2*mWW^3*s*t^7 + 40124*ep^2*mtt^2*mWW^3*s*t^7 + 413972*ep^3*mtt^2*mWW^3*s*t^7 + 872748*ep^4*mtt^2*mWW^3*s*t^7 + 743038*ep^5*mtt^2*mWW^3*s*t^7 + 219520*ep^6*mtt^2*mWW^3*s*t^7 + 1828*mtt*mWW^4*s*t^7 + 4876*ep*mtt*mWW^4*s*t^7 - 6718*ep^2*mtt*mWW^4*s*t^7 - 37470*ep^3*mtt*mWW^4*s*t^7 - 21638*ep^4*mtt*mWW^4*s*t^7 + 53802*ep^5*mtt*mWW^4*s*t^7 + 52984*ep^6*mtt*mWW^4*s*t^7 + 144*mWW^5*s*t^7 + 2205*ep*mWW^5*s*t^7 + 3786*ep^2*mWW^5*s*t^7 - 20090*ep^3*mWW^5*s*t^7 - 81432*ep^4*mWW^5*s*t^7 - 107355*ep^5*mWW^5*s*t^7 - 49594*ep^6*mWW^5*s*t^7 + 4640*mtt^4*s^2*t^7 + 12736*ep*mtt^4*s^2*t^7 - 84504*ep^2*mtt^4*s^2*t^7 - 474328*ep^3*mtt^4*s^2*t^7 - 910616*ep^4*mtt^4*s^2*t^7 - 781608*ep^5*mtt^4*s^2*t^7 - 252720*ep^6*mtt^4*s^2*t^7 - 3368*mtt^3*mWW*s^2*t^7 - 8557*ep*mtt^3*mWW*s^2*t^7 + 23958*ep^2*mtt^3*mWW*s^2*t^7 + 120874*ep^3*mtt^3*mWW*s^2*t^7 + 183788*ep^4*mtt^3*mWW*s^2*t^7 + 122739*ep^5*mtt^3*mWW*s^2*t^7 + 30678*ep^6*mtt^3*mWW*s^2*t^7 - 5372*mtt^2*mWW^2*s^2*t^7 - 22200*ep*mtt^2*mWW^2*s^2*t^7 + 78110*ep^2*mtt^2*mWW^2*s^2*t^7 + 595810*ep^3*mtt^2*mWW^2*s^2*t^7 + 1260238*ep^4*mtt^2*mWW^2*s^2*t^7 + 1133774*ep^5*mtt^2*mWW^2*s^2*t^7 + 373064*ep^6*mtt^2*mWW^2*s^2*t^7 + 4536*mtt*mWW^3*s^2*t^7 + 17199*ep*mtt*mWW^3*s^2*t^7 - 32764*ep^2*mtt*mWW^3*s^2*t^7 - 289008*ep^3*mtt*mWW^3*s^2*t^7 - 590306*ep^4*mtt*mWW^3*s^2*t^7 - 496023*ep^5*mtt*mWW^3*s^2*t^7 - 146418*ep^6*mtt*mWW^3*s^2*t^7 - 436*mWW^4*s^2*t^7 - 490*ep*mWW^4*s^2*t^7 + 2384*ep^2*mWW^4*s^2*t^7 - 596*ep^3*mWW^4*s^2*t^7 - 26240*ep^4*mWW^4*s^2*t^7 - 49122*ep^5*mWW^4*s^2*t^7 - 27452*ep^6*mWW^4*s^2*t^7 - 4160*mtt^3*s^3*t^7 - 11264*ep*mtt^3*s^3*t^7 + 76336*ep^2*mtt^3*s^3*t^7 + 424912*ep^3*mtt^3*s^3*t^7 + 812464*ep^4*mtt^3*s^3*t^7 + 695152*ep^5*mtt^3*s^3*t^7 + 224160*ep^6*mtt^3*s^3*t^7 + 1528*mtt^2*mWW*s^3*t^7 + 3223*ep*mtt^2*mWW*s^3*t^7 - 8414*ep^2*mtt^2*mWW*s^3*t^7 - 27730*ep^3*mtt^2*mWW*s^3*t^7 - 16992*ep^4*mtt^2*mWW*s^3*t^7 + 10155*ep^5*mtt^2*mWW*s^3*t^7 + 9526*ep^6*mtt^2*mWW*s^3*t^7 + 2924*mtt*mWW^2*s^3*t^7 + 10972*ep*mtt*mWW^2*s^3*t^7 - 42402*ep^2*mtt*mWW^2*s^3*t^7 - 299402*ep^3*mtt*mWW^2*s^3*t^7 - 617138*ep^4*mtt*mWW^2*s^3*t^7 - 548426*ep^5*mtt*mWW^2*s^3*t^7 - 179856*ep^6*mtt*mWW^2*s^3*t^7 - 936*mWW^3*s^3*t^7 - 3079*ep*mWW^3*s^3*t^7 + 8276*ep^2*mWW^3*s^3*t^7 + 58256*ep^3*mWW^3*s^3*t^7 + 112778*ep^4*mWW^3*s^3*t^7 + 92879*ep^5*mWW^3*s^3*t^7 + 27554*ep^6*mWW^3*s^3*t^7 + 1840*mtt^2*s^4*t^7 + 4896*ep*mtt^2*s^4*t^7 - 34084*ep^2*mtt^2*s^4*t^7 - 187748*ep^3*mtt^2*s^4*t^7 - 357156*ep^4*mtt^2*s^4*t^7 - 304348*ep^5*mtt^2*s^4*t^7 - 97800*ep^6*mtt^2*s^4*t^7 - 96*mtt*mWW*s^4*t^7 + 188*ep*mtt*mWW*s^4*t^7 - 1306*ep^2*mtt*mWW*s^4*t^7 - 16454*ep^3*mtt*mWW*s^4*t^7 - 42722*ep^4*mtt*mWW*s^4*t^7 - 43734*ep^5*mtt*mWW*s^4*t^7 - 15876*ep^6*mtt*mWW*s^4*t^7 - 528*mWW^2*s^4*t^7 - 1692*ep*mWW^2*s^4*t^7 + 8126*ep^2*mWW^2*s^4*t^7 + 50402*ep^3*mWW^2*s^4*t^7 + 99382*ep^4*mWW^2*s^4*t^7 + 86410*ep^5*mWW^2*s^4*t^7 + 28140*ep^6*mWW^2*s^4*t^7 - 320*mtt*s^5*t^7 - 832*ep*mtt*s^5*t^7 + 6000*ep^2*mtt*s^5*t^7 + 32608*ep^3*mtt*s^5*t^7 + 61616*ep^4*mtt*s^5*t^7 + 52224*ep^5*mtt*s^5*t^7 + 16704*ep^6*mtt*s^5*t^7 - 64*mWW*s^5*t^7 - 224*ep*mWW*s^5*t^7 + 912*ep^2*mWW*s^5*t^7 + 6104*ep^3*mWW*s^5*t^7 + 12352*ep^4*mWW*s^5*t^7 + 10920*ep^5*mWW*s^5*t^7 + 3600*ep^6*mWW*s^5*t^7 - 440*mtt^5*t^8 - 1332*ep*mtt^5*t^8 + 7376*ep^2*mtt^5*t^8 + 43984*ep^3*mtt^5*t^8 + 86208*ep^4*mtt^5*t^8 + 74948*ep^5*mtt^5*t^8 + 24456*ep^6*mtt^5*t^8 + 1032*mtt^4*mWW*t^8 + 3495*ep*mtt^4*mWW*t^8 - 10204*ep^2*mtt^4*mWW*t^8 - 70760*ep^3*mtt^4*mWW*t^8 - 139650*ep^4*mtt^4*mWW*t^8 - 120559*ep^5*mtt^4*mWW*t^8 - 39002*ep^6*mtt^4*mWW*t^8 - 372*mtt^3*mWW^2*t^8 - 807*ep*mtt^3*mWW^2*t^8 - 1068*ep^2*mtt^3*mWW^2*t^8 - 10440*ep^3*mtt^3*mWW^2*t^8 - 31266*ep^4*mtt^3*mWW^2*t^8 - 34377*ep^5*mtt^3*mWW^2*t^8 - 12918*ep^6*mtt^3*mWW^2*t^8 - 676*mtt^2*mWW^3*t^8 - 3933*ep*mtt^2*mWW^3*t^8 + 2884*ep^2*mtt^2*mWW^3*t^8 + 59960*ep^3*mtt^2*mWW^3*t^8 + 145458*ep^4*mtt^2*mWW^3*t^8 + 140149*ep^5*mtt^2*mWW^3*t^8 + 48510*ep^6*mtt^2*mWW^3*t^8 + 540*mtt*mWW^4*t^8 + 2967*ep*mtt*mWW^4*t^8 + 1372*ep^2*mtt*mWW^4*t^8 - 25480*ep^3*mtt*mWW^4*t^8 - 69558*ep^4*mtt*mWW^4*t^8 - 69671*ep^5*mtt*mWW^4*t^8 - 24538*ep^6*mtt*mWW^4*t^8 - 84*mWW^5*t^8 - 390*ep*mWW^5*t^8 - 360*ep^2*mWW^5*t^8 + 2736*ep^3*mWW^5*t^8 + 8808*ep^4*mWW^5*t^8 + 9510*ep^5*mWW^5*t^8 + 3492*ep^6*mWW^5*t^8 + 1640*mtt^4*s*t^8 + 4924*ep*mtt^4*s*t^8 - 27648*ep^2*mtt^4*s*t^8 - 163864*ep^3*mtt^4*s*t^8 - 320288*ep^4*mtt^4*s*t^8 - 277860*ep^5*mtt^4*s*t^8 - 90504*ep^6*mtt^4*s*t^8 - 2896*mtt^3*mWW*s*t^8 - 9546*ep*mtt^3*mWW*s*t^8 + 30010*ep^2*mtt^3*mWW*s*t^8 + 200854*ep^3*mtt^3*mWW*s*t^8 + 392510*ep^4*mtt^3*mWW*s*t^8 + 336740*ep^5*mtt^3*mWW*s*t^8 + 108424*ep^6*mtt^3*mWW*s*t^8 + 456*mtt^2*mWW^2*s*t^8 + 276*ep*mtt^2*mWW^2*s*t^8 + 4560*ep^2*mtt^2*mWW^2*s*t^8 + 45520*ep^3*mtt^2*mWW^2*s*t^8 + 116944*ep^4*mtt^2*mWW^2*s*t^8 + 119084*ep^5*mtt^2*mWW^2*s*t^8 + 42920*ep^6*mtt^2*mWW^2*s*t^8 + 1216*mtt*mWW^3*s*t^8 + 6454*ep*mtt*mWW^3*s*t^8 - 6582*ep^2*mtt*mWW^3*s*t^8 - 102362*ep^3*mtt*mWW^3*s*t^8 - 240378*ep^4*mtt*mWW^3*s*t^8 - 228116*ep^5*mtt*mWW^3*s*t^8 - 78280*ep^6*mtt*mWW^3*s*t^8 - 416*mWW^4*s*t^8 - 2108*ep*mWW^4*s*t^8 - 340*ep^2*mWW^4*s*t^8 + 19852*ep^3*mWW^4*s*t^8 + 51212*ep^4*mWW^4*s*t^8 + 50152*ep^5*mWW^4*s*t^8 + 17440*ep^6*mWW^4*s*t^8 - 2280*mtt^3*s^2*t^8 - 6780*ep*mtt^3*s^2*t^8 + 38688*ep^2*mtt^3*s^2*t^8 + 227688*ep^3*mtt^3*s^2*t^8 + 443616*ep^4*mtt^3*s^2*t^8 + 383892*ep^5*mtt^3*s^2*t^8 + 124776*ep^6*mtt^3*s^2*t^8 + 2760*mtt^2*mWW*s^2*t^8 + 8735*ep*mtt^2*mWW*s^2*t^8 - 30800*ep^2*mtt^2*mWW*s^2*t^8 - 196228*ep^3*mtt^2*mWW*s^2*t^8 - 378374*ep^4*mtt^2*mWW*s^2*t^8 - 321931*ep^5*mtt^2*mWW*s^2*t^8 - 103010*ep^6*mtt^2*mWW*s^2*t^8 + 36*mtt*mWW^2*s^2*t^8 + 1139*ep*mtt*mWW^2*s^2*t^8 - 5694*ep^2*mtt*mWW^2*s^2*t^8 - 52982*ep^3*mtt*mWW^2*s^2*t^8 - 124912*ep^4*mtt*mWW^2*s^2*t^8 - 121173*ep^5*mtt*mWW^2*s^2*t^8 - 42446*ep^6*mtt*mWW^2*s^2*t^8 - 516*mWW^3*s^2*t^8 - 2454*ep*mWW^3*s^2*t^8 + 3614*ep^2*mWW^3*s^2*t^8 + 41818*ep^3*mWW^3*s^2*t^8 + 93942*ep^4*mWW^3*s^2*t^8 + 87236*ep^5*mWW^3*s^2*t^8 + 29560*ep^6*mWW^3*s^2*t^8 + 1400*mtt^2*s^3*t^8 + 4116*ep*mtt^2*s^3*t^8 - 23936*ep^2*mtt^2*s^3*t^8 - 139720*ep^3*mtt^2*s^3*t^8 - 271200*ep^4*mtt^2*s^3*t^8 - 233996*ep^5*mtt^2*s^3*t^8 - 75864*ep^6*mtt^2*s^3*t^8 - 960*mtt*mWW*s^3*t^8 - 2812*ep*mtt*mWW*s^3*t^8 + 12386*ep^2*mtt*mWW*s^3*t^8 + 72934*ep^3*mtt*mWW*s^3*t^8 + 137818*ep^4*mtt*mWW*s^3*t^8 + 115878*ep^5*mtt*mWW*s^3*t^8 + 36756*ep^6*mtt*mWW*s^3*t^8 - 120*mWW^2*s^3*t^8 - 608*ep*mWW^2*s^3*t^8 + 2202*ep^2*mWW^2*s^3*t^8 + 17902*ep^3*mWW^2*s^3*t^8 + 39234*ep^4*mWW^2*s^3*t^8 + 36466*ep^5*mWW^2*s^3*t^8 + 12444*ep^6*mWW^2*s^3*t^8 - 320*mtt*s^4*t^8 - 928*ep*mtt*s^4*t^8 + 5520*ep^2*mtt*s^4*t^8 + 31912*ep^3*mtt*s^4*t^8 + 61664*ep^4*mtt*s^4*t^8 + 53016*ep^5*mtt*s^4*t^8 + 17136*ep^6*mtt*s^4*t^8 + 64*mWW*s^4*t^8 + 128*ep*mWW*s^4*t^8 - 1392*ep^2*mWW*s^4*t^8 - 6800*ep^3*mWW*s^4*t^8 - 12304*ep^4*mWW*s^4*t^8 - 10128*ep^5*mWW*s^4*t^8 - 3168*ep^6*mWW*s^4*t^8 + 184*mtt^4*t^9 + 600*ep*mtt^4*t^9 - 2854*ep^2*mtt^4*t^9 - 17966*ep^3*mtt^4*t^9 - 35766*ep^4*mtt^4*t^9 - 31354*ep^5*mtt^4*t^9 - 10284*ep^6*mtt^4*t^9 - 512*mtt^3*mWW*t^9 - 1940*ep*mtt^3*mWW*t^9 + 4870*ep^2*mtt^3*mWW*t^9 + 38098*ep^3*mtt^3*mWW*t^9 + 78358*ep^4*mtt^3*mWW*t^9 + 69442*ep^5*mtt^3*mWW*t^9 + 22884*ep^6*mtt^3*mWW*t^9 + 432*mtt^2*mWW^2*t^9 + 1772*ep*mtt^2*mWW^2*t^9 - 1478*ep^2*mtt^2*mWW^2*t^9 - 20262*ep^3*mtt^2*mWW^2*t^9 - 43486*ep^4*mtt^2*mWW^2*t^9 - 38870*ep^5*mtt^2*mWW^2*t^9 - 12828*ep^6*mtt^2*mWW^2*t^9 - 64*mtt*mWW^3*t^9 - 124*ep*mtt*mWW^3*t^9 - 238*ep^2*mtt*mWW^3*t^9 - 1906*ep^3*mtt*mWW^3*t^9 - 5038*ep^4*mtt*mWW^3*t^9 - 5170*ep^5*mtt*mWW^3*t^9 - 1860*ep^6*mtt*mWW^3*t^9 - 40*mWW^4*t^9 - 308*ep*mWW^4*t^9 - 300*ep^2*mWW^4*t^9 + 2036*ep^3*mWW^4*t^9 + 5932*ep^4*mWW^4*t^9 + 5952*ep^5*mWW^4*t^9 + 2088*ep^6*mWW^4*t^9 - 528*mtt^3*s*t^9 - 1712*ep*mtt^3*s*t^9 + 8228*ep^2*mtt^3*s*t^9 + 51540*ep^3*mtt^3*s*t^9 + 102388*ep^4*mtt^3*s*t^9 + 89612*ep^5*mtt^3*s*t^9 + 29352*ep^6*mtt^3*s*t^9 + 1072*mtt^2*mWW*s*t^9 + 3944*ep*mtt^2*mWW*s*t^9 - 11096*ep^2*mtt^2*mWW*s*t^9 - 82396*ep^3*mtt^2*mWW*s*t^9 - 167744*ep^4*mtt^2*mWW*s*t^9 - 147868*ep^5*mtt^2*mWW*s*t^9 - 48552*ep^6*mtt^2*mWW*s*t^9 - 560*mtt*mWW^2*s*t^9 - 2176*ep*mtt*mWW^2*s*t^9 + 2588*ep^2*mtt*mWW^2*s*t^9 + 27552*ep^3*mtt*mWW^2*s*t^9 + 57204*ep^4*mtt*mWW^2*s*t^9 + 50224*ep^5*mtt*mWW^2*s*t^9 + 16368*ep^6*mtt*mWW^2*s*t^9 + 16*mWW^3*s*t^9 - 56*ep*mWW^3*s*t^9 + 280*ep^2*mWW^3*s*t^9 + 3304*ep^3*mWW^3*s*t^9 + 8152*ep^4*mWW^3*s*t^9 + 8032*ep^5*mWW^3*s*t^9 + 2832*ep^6*mWW^3*s*t^9 + 504*mtt^2*s^2*t^9 + 1624*ep*mtt^2*s^2*t^9 - 7894*ep^2*mtt^2*s^2*t^9 - 49182*ep^3*mtt^2*s^2*t^9 - 97478*ep^4*mtt^2*s^2*t^9 - 85162*ep^5*mtt^2*s^2*t^9 - 27852*ep^6*mtt^2*s^2*t^9 - 656*mtt*mWW*s^2*t^9 - 2292*ep*mtt*mWW*s^2*t^9 + 7834*ep^2*mtt*mWW*s^2*t^9 + 53802*ep^3*mtt*mWW*s^2*t^9 + 107890*ep^4*mtt*mWW*s^2*t^9 + 94410*ep^5*mtt*mWW*s^2*t^9 + 30852*ep^6*mtt*mWW*s^2*t^9 + 152*mWW^2*s^2*t^9 + 540*ep*mWW^2*s^2*t^9 - 1028*ep^2*mWW^2*s^2*t^9 - 8236*ep^3*mWW^2*s^2*t^9 - 16284*ep^4*mWW^2*s^2*t^9 - 13904*ep^5*mWW^2*s^2*t^9 - 4440*ep^6*mWW^2*s^2*t^9 - 160*mtt*s^3*t^9 - 512*ep*mtt*s^3*t^9 + 2520*ep^2*mtt*s^3*t^9 + 15608*ep^3*mtt*s^3*t^9 + 30856*ep^4*mtt*s^3*t^9 + 26904*ep^5*mtt*s^3*t^9 + 8784*ep^6*mtt*s^3*t^9 + 96*mWW*s^3*t^9 + 288*ep*mWW*s^3*t^9 - 1608*ep^2*mWW*s^3*t^9 - 9504*ep^3*mWW*s^3*t^9 - 18504*ep^4*mWW*s^3*t^9 - 15984*ep^5*mWW*s^3*t^9 - 5184*ep^6*mWW*s^3*t^9 - 32*mtt^3*t^10 - 112*ep*mtt^3*t^10 + 456*ep^2*mtt^3*t^10 + 3052*ep^3*mtt^3*t^10 + 6176*ep^4*mtt^3*t^10 + 5460*ep^5*mtt^3*t^10 + 1800*ep^6*mtt^3*t^10 + 96*mtt^2*mWW*t^10 + 400*ep*mtt^2*mWW*t^10 - 824*ep^2*mtt^2*mWW*t^10 - 7348*ep^3*mtt^2*mWW*t^10 - 15592*ep^4*mtt^2*mWW*t^10 - 14052*ep^5*mtt^2*mWW*t^10 - 4680*ep^6*mtt^2*mWW*t^10 - 96*mtt*mWW^2*t^10 - 464*ep*mtt*mWW^2*t^10 + 280*ep^2*mtt*mWW^2*t^10 + 5540*ep^3*mtt*mWW^2*t^10 + 12656*ep^4*mtt*mWW^2*t^10 + 11724*ep^5*mtt*mWW^2*t^10 + 3960*ep^6*mtt*mWW^2*t^10 + 32*mWW^3*t^10 + 176*ep*mWW^3*t^10 + 88*ep^2*mWW^3*t^10 - 1244*ep^3*mWW^3*t^10 - 3240*ep^4*mWW^3*t^10 - 3132*ep^5*mWW^3*t^10 - 1080*ep^6*mWW^3*t^10 + 64*mtt^2*s*t^10 + 224*ep*mtt^2*s*t^10 - 912*ep^2*mtt^2*s*t^10 - 6104*ep^3*mtt^2*s*t^10 - 12352*ep^4*mtt^2*s*t^10 - 10920*ep^5*mtt^2*s*t^10 - 3600*ep^6*mtt^2*s*t^10 - 128*mtt*mWW*s*t^10 - 512*ep*mtt*mWW*s*t^10 + 1280*ep^2*mtt*mWW*s*t^10 + 10400*ep^3*mtt*mWW*s*t^10 + 21768*ep^4*mtt*mWW*s*t^10 + 19512*ep^5*mtt*mWW*s*t^10 + 6480*ep^6*mtt*mWW*s*t^10 + 64*mWW^2*s*t^10 + 288*ep*mWW^2*s*t^10 - 368*ep^2*mWW^2*s*t^10 - 4296*ep^3*mWW^2*s*t^10 - 9416*ep^4*mWW^2*s*t^10 - 8592*ep^5*mWW^2*s*t^10 - 2880*ep^6*mWW^2*s*t^10 - 32*mtt*s^2*t^10 - 112*ep*mtt*s^2*t^10 + 456*ep^2*mtt*s^2*t^10 + 3052*ep^3*mtt*s^2*t^10 + 6176*ep^4*mtt*s^2*t^10 + 5460*ep^5*mtt*s^2*t^10 + 1800*ep^6*mtt*s^2*t^10 + 32*mWW*s^2*t^10 + 112*ep*mWW*s^2*t^10 - 456*ep^2*mWW*s^2*t^10 - 3052*ep^3*mWW*s^2*t^10 - 6176*ep^4*mWW*s^2*t^10 - 5460*ep^5*mWW*s^2*t^10 - 1800*ep^6*mWW*s^2*t^10))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*mWW^2*s^4*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {-((1 + ep)*(-mWW + t)^2)/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), -(-6*mtt^3 - 4*ep*mtt^3 + 12*mtt^2*mWW + 8*ep*mtt^2*mWW - 6*mtt*mWW^2 - 4*ep*mtt*mWW^2 + 22*mtt^2*s + 16*ep*mtt^2*s - 27*mtt*mWW*s - 17*ep*mtt*mWW*s + 5*mWW^2*s + ep*mWW^2*s - 26*mtt*s^2 - 20*ep*mtt*s^2 + 15*mWW*s^2 + 9*ep*mWW*s^2 + 10*s^3 + 8*ep*s^3 + 12*mtt^2*t + 8*ep*mtt^2*t - 18*mtt*mWW*t - 12*ep*mtt*mWW*t + 6*mWW^2*t + 4*ep*mWW^2*t - 27*mtt*s*t - 19*ep*mtt*s*t + 22*mWW*s*t + 16*ep*mWW*s*t + 15*s^2*t + 11*ep*s^2*t - 6*mtt*t^2 - 4*ep*mtt*t^2 + 6*mWW*t^2 + 4*ep*mWW*t^2 + 5*s*t^2 + 3*ep*s*t^2)/(2*s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), -(((1 + 2*ep)^2*(-mtt + s)*(-2*mtt + mWW + 2*s + t))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t))), ((-mtt + t)*(12*mtt^2 + 34*ep*mtt^2 + 24*ep^2*mtt^2 - 11*mtt*mWW - 31*ep*mtt*mWW - 22*ep^2*mtt*mWW - mWW^2 - 3*ep*mWW^2 - 2*ep^2*mWW^2 - 24*mtt*s - 68*ep*mtt*s - 48*ep^2*mtt*s + 12*mWW*s + 33*ep*mWW*s + 23*ep^2*mWW*s + 12*s^2 + 34*ep*s^2 + 24*ep^2*s^2 - 11*mtt*t - 31*ep*mtt*t - 22*ep^2*mtt*t + 13*mWW*t + 36*ep*mWW*t + 25*ep^2*mWW*t + 10*s*t + 29*ep*s*t + 21*ep^2*s*t - 2*t^2 - 5*ep*t^2 - 3*ep^2*t^2))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), ((1 + 2*ep)*(1 + 4*ep)*mtt*(6*mtt^3 + 8*ep*mtt^3 - 10*mtt^2*mWW - 12*ep*mtt^2*mWW + 4*mtt*mWW^2 + 4*ep*mtt*mWW^2 - 12*mtt^2*s - 16*ep*mtt^2*s + 15*mtt*mWW*s + 17*ep*mtt*mWW*s - 7*mWW^2*s - 9*ep*mWW^2*s + 6*mtt*s^2 + 8*ep*mtt*s^2 - 6*mWW*s^2 - 8*ep*mWW*s^2 - 4*mtt^2*t - 4*ep*mtt^2*t + 9*mtt*mWW*t + 9*ep*mtt*mWW*t - 5*mWW^2*t - 5*ep*mWW^2*t + 5*mtt*s*t + 7*ep*mtt*s*t - mWW*s*t + ep*mWW*s*t - 3*mtt*t^2 - 5*ep*mtt*t^2 + 3*mWW*t^2 + 5*ep*mWW*t^2))/((mtt - mWW)^2*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (ep*(1 + 4*ep)*(-mWW + t))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), -(((1 + 3*ep)*(1 + 4*ep)*t*(-2*mtt*mWW - 4*ep*mtt*mWW + mWW^2 + 2*ep*mWW^2 + 2*mWW*s + 4*ep*mWW*s + 3*mWW*t + 5*ep*mWW*t - 2*t^2 - 3*ep*t^2))/((1 + ep)*mWW^2*s^2*(-mtt + mWW + s)*(-mtt + mWW + s + t))), -(36*mtt^4*mWW*s + 198*ep*mtt^4*mWW*s + 350*ep^2*mtt^4*mWW*s + 200*ep^3*mtt^4*mWW*s - 72*mtt^3*mWW^2*s - 416*ep*mtt^3*mWW^2*s - 756*ep^2*mtt^3*mWW^2*s - 436*ep^3*mtt^3*mWW^2*s + 44*mtt^2*mWW^3*s + 278*ep*mtt^2*mWW^3*s + 526*ep^2*mtt^2*mWW^3*s + 304*ep^3*mtt^2*mWW^3*s - 8*mtt*mWW^4*s - 60*ep*mtt*mWW^4*s - 120*ep^2*mtt*mWW^4*s - 68*ep^3*mtt*mWW^4*s - 72*mtt^3*mWW*s^2 - 396*ep*mtt^3*mWW*s^2 - 700*ep^2*mtt^3*mWW*s^2 - 400*ep^3*mtt^3*mWW*s^2 + 126*mtt^2*mWW^2*s^2 + 757*ep*mtt^2*mWW^2*s^2 + 1428*ep^2*mtt^2*mWW^2*s^2 + 857*ep^3*mtt^2*mWW^2*s^2 - 80*mtt*mWW^3*s^2 - 522*ep*mtt*mWW^3*s^2 - 1036*ep^2*mtt*mWW^3*s^2 - 642*ep^3*mtt*mWW^3*s^2 + 10*mWW^4*s^2 + 81*ep*mWW^4*s^2 + 180*ep^2*mWW^4*s^2 + 121*ep^3*mWW^4*s^2 + 36*mtt^2*mWW*s^3 + 198*ep*mtt^2*mWW*s^3 + 350*ep^2*mtt^2*mWW*s^3 + 200*ep^3*mtt^2*mWW*s^3 - 48*mtt*mWW^2*s^3 - 292*ep*mtt*mWW^2*s^3 - 556*ep^2*mtt*mWW^2*s^3 - 336*ep^3*mtt*mWW^2*s^3 + 12*mWW^3*s^3 + 94*ep*mWW^3*s^3 + 206*ep^2*mWW^3*s^3 + 136*ep^3*mWW^3*s^3 - 36*mtt^5*t - 252*ep*mtt^5*t - 512*ep^2*mtt^5*t - 320*ep^3*mtt^5*t + 108*mtt^4*mWW*t + 758*ep*mtt^4*mWW*t + 1526*ep^2*mtt^4*mWW*t + 936*ep^3*mtt^4*mWW*t - 116*mtt^3*mWW^2*t - 820*ep*mtt^3*mWW^2*t - 1636*ep^2*mtt^3*mWW^2*t - 980*ep^3*mtt^3*mWW^2*t + 52*mtt^2*mWW^3*t + 374*ep*mtt^2*mWW^3*t + 742*ep^2*mtt^2*mWW^3*t + 432*ep^3*mtt^2*mWW^3*t - 8*mtt*mWW^4*t - 60*ep*mtt*mWW^4*t - 120*ep^2*mtt*mWW^4*t - 68*ep^3*mtt*mWW^4*t + 72*mtt^4*s*t + 558*ep*mtt^4*s*t + 1186*ep^2*mtt^4*s*t + 760*ep^3*mtt^4*s*t - 270*mtt^3*mWW*s*t - 1952*ep*mtt^3*mWW*s*t - 4026*ep^2*mtt^3*mWW*s*t - 2536*ep^3*mtt^3*mWW*s*t + 336*mtt^2*mWW^2*s*t + 2330*ep*mtt^2*mWW^2*s*t + 4712*ep^2*mtt^2*mWW^2*s*t + 2934*ep^3*mtt^2*mWW^2*s*t - 154*mtt*mWW^3*s*t - 1064*ep*mtt*mWW^3*s*t - 2146*ep^2*mtt*mWW^3*s*t - 1332*ep^3*mtt*mWW^3*s*t + 16*mWW^4*s*t + 128*ep*mWW^4*s*t + 274*ep^2*mWW^4*s*t + 174*ep^3*mWW^4*s*t - 36*mtt^3*s^2*t - 360*ep*mtt^3*s^2*t - 836*ep^2*mtt^3*s^2*t - 560*ep^3*mtt^3*s^2*t + 174*mtt^2*mWW*s^2*t + 1308*ep*mtt^2*mWW*s^2*t + 2736*ep^2*mtt^2*mWW*s^2*t + 1734*ep^3*mtt^2*mWW*s^2*t - 160*mtt*mWW^2*s^2*t - 1168*ep*mtt*mWW^2*s^2*t - 2420*ep^2*mtt*mWW^2*s^2*t - 1532*ep^3*mtt*mWW^2*s^2*t + 54*mWW^3*s^2*t + 380*ep*mWW^3*s^2*t + 776*ep^2*mWW^3*s^2*t + 486*ep^3*mWW^3*s^2*t + 54*ep*mtt^2*s^3*t + 162*ep^2*mtt^2*s^3*t + 120*ep^3*mtt^2*s^3*t - 24*mtt*mWW*s^3*t - 212*ep*mtt*mWW*s^3*t - 468*ep^2*mtt*mWW*s^3*t - 304*ep^3*mtt*mWW*s^3*t + 24*mWW^2*s^3*t + 158*ep*mWW^2*s^3*t + 306*ep^2*mWW^2*s^3*t + 184*ep^3*mWW^2*s^3*t + 72*mtt^4*t^2 + 502*ep*mtt^4*t^2 + 1034*ep^2*mtt^4*t^2 + 664*ep^3*mtt^4*t^2 - 202*mtt^3*mWW*t^2 - 1400*ep*mtt^3*mWW*t^2 - 2838*ep^2*mtt^3*mWW*t^2 - 1784*ep^3*mtt^3*mWW*t^2 + 194*mtt^2*mWW^2*t^2 + 1341*ep*mtt^2*mWW^2*t^2 + 2668*ep^2*mtt^2*mWW^2*t^2 + 1629*ep^3*mtt^2*mWW^2*t^2 - 70*mtt*mWW^3*t^2 - 490*ep*mtt*mWW^3*t^2 - 958*ep^2*mtt*mWW^3*t^2 - 562*ep^3*mtt*mWW^3*t^2 + 6*mWW^4*t^2 + 47*ep*mWW^4*t^2 + 94*ep^2*mWW^4*t^2 + 53*ep^3*mWW^4*t^2 - 90*mtt^3*s*t^2 - 656*ep*mtt^3*s*t^2 - 1362*ep^2*mtt^3*s*t^2 - 868*ep^3*mtt^3*s*t^2 + 232*mtt^2*mWW*s*t^2 + 1702*ep*mtt^2*mWW*s*t^2 + 3534*ep^2*mtt^2*mWW*s*t^2 + 2244*ep^3*mtt^2*mWW*s*t^2 - 210*mtt*mWW^2*s*t^2 - 1500*ep*mtt*mWW^2*s*t^2 - 3062*ep^2*mtt*mWW^2*s*t^2 - 1916*ep^3*mtt*mWW^2*s*t^2 + 68*mWW^3*s*t^2 + 454*ep*mWW^3*s*t^2 + 890*ep^2*mWW^3*s*t^2 + 540*ep^3*mWW^3*s*t^2 + 24*mtt^2*s^2*t^2 + 203*ep*mtt^2*s^2*t^2 + 444*ep^2*mtt^2*s^2*t^2 + 289*ep^3*mtt^2*s^2*t^2 - 84*mtt*mWW*s^2*t^2 - 578*ep*mtt*mWW*s^2*t^2 - 1152*ep^2*mtt*mWW*s^2*t^2 - 706*ep^3*mtt*mWW*s^2*t^2 + 44*mWW^2*s^2*t^2 + 295*ep*mWW^2*s^2*t^2 + 580*ep^2*mWW^2*s^2*t^2 + 353*ep^3*mWW^2*s^2*t^2 - 42*mtt^3*t^3 - 300*ep*mtt^3*t^3 - 646*ep^2*mtt^3*t^3 - 436*ep^3*mtt^3*t^3 + 110*mtt^2*mWW*t^3 + 768*ep*mtt^2*mWW*t^3 + 1612*ep^2*mtt^2*mWW*t^3 + 1062*ep^3*mtt^2*mWW*t^3 - 94*mtt*mWW^2*t^3 - 636*ep*mtt*mWW^2*t^3 - 1286*ep^2*mtt*mWW^2*t^3 - 816*ep^3*mtt*mWW^2*t^3 + 26*mWW^3*t^3 + 168*ep*mWW^3*t^3 + 320*ep^2*mWW^3*t^3 + 190*ep^3*mWW^3*t^3 + 36*mtt^2*s*t^3 + 226*ep*mtt^2*s*t^3 + 444*ep^2*mtt^2*s*t^3 + 278*ep^3*mtt^2*s*t^3 - 60*mtt*mWW*s*t^3 - 400*ep*mtt*mWW*s*t^3 - 816*ep^2*mtt*mWW*s*t^3 - 524*ep^3*mtt*mWW*s*t^3 + 24*mWW^2*s*t^3 + 174*ep*mWW^2*s*t^3 + 372*ep^2*mWW^2*s*t^3 + 246*ep^3*mWW^2*s*t^3 + 4*mtt^2*t^4 + 37*ep*mtt^2*t^4 + 98*ep^2*mtt^2*t^4 + 77*ep^3*mtt^2*t^4 - 8*mtt*mWW*t^4 - 74*ep*mtt*mWW*t^4 - 196*ep^2*mtt*mWW*t^4 - 154*ep^3*mtt*mWW*t^4 + 4*mWW^2*t^4 + 37*ep*mWW^2*t^4 + 98*ep^2*mWW^2*t^4 + 77*ep^3*mWW^2*t^4)/(4*(1 + ep)*(mtt - mWW)^2*s^2*(-mtt + mWW + s)*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (3*ep^2*(s + t)^2*(18*mtt^3 + 54*ep*mtt^3 + 40*ep^2*mtt^3 - 30*mtt^2*mWW - 86*ep*mtt^2*mWW - 60*ep^2*mtt^2*mWW + 12*mtt*mWW^2 + 32*ep*mtt*mWW^2 + 20*ep^2*mtt*mWW^2 - 36*mtt^2*s - 108*ep*mtt^2*s - 80*ep^2*mtt^2*s + 57*mtt*mWW*s + 170*ep*mtt*mWW*s + 125*ep^2*mtt*mWW*s - 17*mWW^2*s - 50*ep*mWW^2*s - 37*ep^2*mWW^2*s + 18*mtt*s^2 + 54*ep*mtt*s^2 + 40*ep^2*mtt*s^2 - 18*mWW*s^2 - 54*ep*mWW*s^2 - 40*ep^2*mWW*s^2 - 24*mtt^2*t - 76*ep*mtt^2*t - 60*ep^2*mtt^2*t + 35*mtt*mWW*t + 104*ep*mtt*mWW*t + 77*ep^2*mtt*mWW*t - 11*mWW^2*t - 28*ep*mWW^2*t - 17*ep^2*mWW^2*t + 15*mtt*s*t + 46*ep*mtt*s*t + 35*ep^2*mtt*s*t - 19*mWW*s*t - 58*ep*mWW*s*t - 43*ep^2*mWW*s*t + 7*mtt*t^2 + 26*ep*mtt*t^2 + 23*ep^2*mtt*t^2 - 7*mWW*t^2 - 26*ep*mWW*t^2 - 23*ep^2*mWW*t^2))/(2*(1 + ep)*(mtt - mWW)*s^3*(-mtt + mWW + s)*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), -(t*(8*mtt^4*mWW + 36*ep*mtt^4*mWW + 40*ep^2*mtt^4*mWW - 28*mtt^3*mWW^2 - 138*ep*mtt^3*mWW^2 - 164*ep^2*mtt^3*mWW^2 + 28*mtt^2*mWW^3 + 144*ep*mtt^2*mWW^3 + 176*ep^2*mtt^2*mWW^3 - 8*mtt*mWW^4 - 42*ep*mtt*mWW^4 - 52*ep^2*mtt*mWW^4 - 32*mtt^3*mWW*s - 144*ep*mtt^3*mWW*s - 160*ep^2*mtt^3*mWW*s + 84*mtt^2*mWW^2*s + 414*ep*mtt^2*mWW^2*s + 492*ep^2*mtt^2*mWW^2*s - 56*mtt*mWW^3*s - 288*ep*mtt*mWW^3*s - 352*ep^2*mtt*mWW^3*s + 8*mWW^4*s + 42*ep*mWW^4*s + 52*ep^2*mWW^4*s + 48*mtt^2*mWW*s^2 + 216*ep*mtt^2*mWW*s^2 + 240*ep^2*mtt^2*mWW*s^2 - 84*mtt*mWW^2*s^2 - 414*ep*mtt*mWW^2*s^2 - 492*ep^2*mtt*mWW^2*s^2 + 28*mWW^3*s^2 + 144*ep*mWW^3*s^2 + 176*ep^2*mWW^3*s^2 - 32*mtt*mWW*s^3 - 144*ep*mtt*mWW*s^3 - 160*ep^2*mtt*mWW*s^3 + 28*mWW^2*s^3 + 138*ep*mWW^2*s^3 + 164*ep^2*mWW^2*s^3 + 8*mWW*s^4 + 36*ep*mWW*s^4 + 40*ep^2*mWW*s^4 - 36*mtt^3*mWW*t - 158*ep*mtt^3*mWW*t - 170*ep^2*mtt^3*mWW*t + 88*mtt^2*mWW^2*t + 417*ep*mtt^2*mWW^2*t + 473*ep^2*mtt^2*mWW^2*t - 66*mtt*mWW^3*t - 338*ep*mtt*mWW^3*t - 404*ep^2*mtt*mWW^3*t + 10*mWW^4*t + 55*ep*mWW^4*t + 69*ep^2*mWW^4*t + 108*mtt^2*mWW*s*t + 474*ep*mtt^2*mWW*s*t + 510*ep^2*mtt^2*mWW*s*t - 176*mtt*mWW^2*s*t - 834*ep*mtt*mWW^2*s*t - 946*ep^2*mtt*mWW^2*s*t + 66*mWW^3*s*t + 338*ep*mWW^3*s*t + 404*ep^2*mWW^3*s*t - 108*mtt*mWW*s^2*t - 474*ep*mtt*mWW*s^2*t - 510*ep^2*mtt*mWW*s^2*t + 88*mWW^2*s^2*t + 417*ep*mWW^2*s^2*t + 473*ep^2*mWW^2*s^2*t + 36*mWW*s^3*t + 158*ep*mWW*s^3*t + 170*ep^2*mWW*s^3*t + 8*mtt^3*t^2 + 32*ep*mtt^3*t^2 + 30*ep^2*mtt^3*t^2 + 40*mtt^2*mWW*t^2 + 171*ep*mtt^2*mWW*t^2 + 185*ep^2*mtt^2*mWW*t^2 - 78*mtt*mWW^2*t^2 - 352*ep*mtt*mWW^2*t^2 - 382*ep^2*mtt*mWW^2*t^2 + 36*mWW^3*t^2 + 181*ep*mWW^3*t^2 + 211*ep^2*mWW^3*t^2 - 24*mtt^2*s*t^2 - 96*ep*mtt^2*s*t^2 - 90*ep^2*mtt^2*s*t^2 - 80*mtt*mWW*s*t^2 - 342*ep*mtt*mWW*s*t^2 - 370*ep^2*mtt*mWW*s*t^2 + 78*mWW^2*s*t^2 + 352*ep*mWW^2*s*t^2 + 382*ep^2*mWW^2*s*t^2 + 24*mtt*s^2*t^2 + 96*ep*mtt*s^2*t^2 + 90*ep^2*mtt*s^2*t^2 + 40*mWW*s^2*t^2 + 171*ep*mWW*s^2*t^2 + 185*ep^2*mWW*s^2*t^2 - 8*s^3*t^2 - 32*ep*s^3*t^2 - 30*ep^2*s^3*t^2 - 24*mtt^2*t^3 - 96*ep*mtt^2*t^3 - 90*ep^2*mtt^2*t^3 - 4*mtt*mWW*t^3 - 12*ep*mtt*mWW*t^3 - 20*ep^2*mtt*mWW*t^3 + 18*mWW^2*t^3 + 73*ep*mWW^2*t^3 + 73*ep^2*mWW^2*t^3 + 48*mtt*s*t^3 + 192*ep*mtt*s*t^3 + 180*ep^2*mtt*s*t^3 + 4*mWW*s*t^3 + 12*ep*mWW*s*t^3 + 20*ep^2*mWW*s*t^3 - 24*s^2*t^3 - 96*ep*s^2*t^3 - 90*ep^2*s^2*t^3 + 24*mtt*t^4 + 96*ep*mtt*t^4 + 90*ep^2*mtt*t^4 - 8*mWW*t^4 - 37*ep*mWW*t^4 - 35*ep^2*mWW*t^4 - 24*s*t^4 - 96*ep*s*t^4 - 90*ep^2*s*t^4 - 8*t^5 - 32*ep*t^5 - 30*ep^2*t^5))/(4*(1 + ep)*mWW^2*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (-3*ep^2*t^2*(-4*mtt^3*mWW - 8*ep*mtt^3*mWW + 6*mtt^2*mWW^2 + 12*ep*mtt^2*mWW^2 - 2*mtt*mWW^3 - 4*ep*mtt*mWW^3 + 12*mtt^2*mWW*s + 24*ep*mtt^2*mWW*s - 12*mtt*mWW^2*s - 24*ep*mtt*mWW^2*s + 2*mWW^3*s + 4*ep*mWW^3*s - 12*mtt*mWW*s^2 - 24*ep*mtt*mWW*s^2 + 6*mWW^2*s^2 + 12*ep*mWW^2*s^2 + 4*mWW*s^3 + 8*ep*mWW*s^3 + 14*mtt^2*mWW*t + 26*ep*mtt^2*mWW*t - 21*mtt*mWW^2*t - 39*ep*mtt*mWW^2*t + 5*mWW^3*t + 9*ep*mWW^3*t - 28*mtt*mWW*s*t - 52*ep*mtt*mWW*s*t + 21*mWW^2*s*t + 39*ep*mWW^2*s*t + 14*mWW*s^2*t + 26*ep*mWW*s^2*t - 4*mtt^2*t^2 - 6*ep*mtt^2*t^2 - 9*mtt*mWW*t^2 - 17*ep*mtt*mWW*t^2 + 12*mWW^2*t^2 + 22*ep*mWW^2*t^2 + 8*mtt*s*t^2 + 12*ep*mtt*s*t^2 + 9*mWW*s*t^2 + 17*ep*mWW*s*t^2 - 4*s^2*t^2 - 6*ep*s^2*t^2 + 8*mtt*t^3 + 12*ep*mtt*t^3 - mWW*t^3 - ep*mWW*t^3 - 8*s*t^3 - 12*ep*s*t^3 - 4*t^4 - 6*ep*t^4))/(2*(1 + ep)*mWW^2*s^3*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^3), -(-18*mtt^4*mWW^4*s^3 - 126*ep*mtt^4*mWW^4*s^3 - 256*ep^2*mtt^4*mWW^4*s^3 - 160*ep^3*mtt^4*mWW^4*s^3 + 36*mtt^3*mWW^5*s^3 + 280*ep*mtt^3*mWW^5*s^3 + 588*ep^2*mtt^3*mWW^5*s^3 + 368*ep^3*mtt^3*mWW^5*s^3 - 22*mtt^2*mWW^6*s^3 - 202*ep*mtt^2*mWW^6*s^3 - 440*ep^2*mtt^2*mWW^6*s^3 - 272*ep^3*mtt^2*mWW^6*s^3 + 4*mtt*mWW^7*s^3 + 48*ep*mtt*mWW^7*s^3 + 108*ep^2*mtt*mWW^7*s^3 + 64*ep^3*mtt*mWW^7*s^3 + 36*mtt^3*mWW^4*s^4 + 252*ep*mtt^3*mWW^4*s^4 + 512*ep^2*mtt^3*mWW^4*s^4 + 320*ep^3*mtt^3*mWW^4*s^4 - 63*mtt^2*mWW^5*s^4 - 518*ep*mtt^2*mWW^5*s^4 - 1131*ep^2*mtt^2*mWW^5*s^4 - 736*ep^3*mtt^2*mWW^5*s^4 + 40*mtt*mWW^6*s^4 + 372*ep*mtt*mWW^6*s^4 + 848*ep^2*mtt*mWW^6*s^4 + 564*ep^3*mtt*mWW^6*s^4 - 5*mWW^7*s^4 - 66*ep*mWW^7*s^4 - 165*ep^2*mWW^7*s^4 - 116*ep^3*mWW^7*s^4 - 18*mtt^2*mWW^4*s^5 - 126*ep*mtt^2*mWW^4*s^5 - 256*ep^2*mtt^2*mWW^4*s^5 - 160*ep^3*mtt^2*mWW^4*s^5 + 24*mtt*mWW^5*s^5 + 200*ep*mtt*mWW^5*s^5 + 440*ep^2*mtt*mWW^5*s^5 + 288*ep^3*mtt*mWW^5*s^5 - 6*mWW^6*s^5 - 74*ep*mWW^6*s^5 - 184*ep^2*mWW^6*s^5 - 128*ep^3*mWW^6*s^5 - 48*mtt^5*mWW^3*s^2*t - 374*ep*mtt^5*mWW^3*s^2*t - 862*ep^2*mtt^5*mWW^3*s^2*t - 620*ep^3*mtt^5*mWW^3*s^2*t + 92*mtt^4*mWW^4*s^2*t + 804*ep*mtt^4*mWW^4*s^2*t + 1960*ep^2*mtt^4*mWW^4*s^2*t + 1464*ep^3*mtt^4*mWW^4*s^2*t - 42*mtt^3*mWW^5*s^2*t - 478*ep*mtt^3*mWW^5*s^2*t - 1296*ep^2*mtt^3*mWW^5*s^2*t - 1040*ep^3*mtt^3*mWW^5*s^2*t - 8*mtt^2*mWW^6*s^2*t + 96*ep^2*mtt^2*mWW^6*s^2*t + 136*ep^3*mtt^2*mWW^6*s^2*t + 6*mtt*mWW^7*s^2*t + 48*ep*mtt*mWW^7*s^2*t + 102*ep^2*mtt*mWW^7*s^2*t + 60*ep^3*mtt*mWW^7*s^2*t + 114*mtt^4*mWW^3*s^3*t + 874*ep*mtt^4*mWW^3*s^3*t + 1980*ep^2*mtt^4*mWW^3*s^3*t + 1400*ep^3*mtt^4*mWW^3*s^3*t - 154*mtt^3*mWW^4*s^3*t - 1428*ep*mtt^3*mWW^4*s^3*t - 3534*ep^2*mtt^3*mWW^4*s^3*t - 2644*ep^3*mtt^3*mWW^4*s^3*t + 12*mtt^2*mWW^5*s^3*t + 402*ep*mtt^2*mWW^5*s^3*t + 1318*ep^2*mtt^2*mWW^5*s^3*t + 1156*ep^3*mtt^2*mWW^5*s^3*t + 52*mtt*mWW^6*s^3*t + 308*ep*mtt*mWW^6*s^3*t + 528*ep^2*mtt*mWW^6*s^3*t + 248*ep^3*mtt*mWW^6*s^3*t - 8*mWW^7*s^3*t - 76*ep*mWW^7*s^3*t - 164*ep^2*mWW^7*s^3*t - 96*ep^3*mWW^7*s^3*t - 84*mtt^3*mWW^3*s^4*t - 626*ep*mtt^3*mWW^3*s^4*t - 1374*ep^2*mtt^3*mWW^3*s^4*t - 940*ep^3*mtt^3*mWW^3*s^4*t + 80*mtt^2*mWW^4*s^4*t + 848*ep*mtt^2*mWW^4*s^4*t + 2148*ep^2*mtt^2*mWW^4*s^4*t + 1596*ep^3*mtt^2*mWW^4*s^4*t + 6*mtt*mWW^5*s^4*t - 186*ep*mtt*mWW^5*s^4*t - 676*ep^2*mtt*mWW^5*s^4*t - 592*ep^3*mtt*mWW^5*s^4*t - 26*mWW^6*s^4*t - 156*ep*mWW^6*s^4*t - 290*ep^2*mWW^6*s^4*t - 160*ep^3*mWW^6*s^4*t + 18*mtt^2*mWW^3*s^5*t + 126*ep*mtt^2*mWW^3*s^5*t + 256*ep^2*mtt^2*mWW^3*s^5*t + 160*ep^3*mtt^2*mWW^3*s^5*t - 12*mtt*mWW^4*s^5*t - 148*ep*mtt*mWW^4*s^5*t - 368*ep^2*mtt*mWW^4*s^5*t - 256*ep^3*mtt*mWW^4*s^5*t - 6*mWW^5*s^5*t + 22*ep*mWW^5*s^5*t + 112*ep^2*mWW^5*s^5*t + 96*ep^3*mWW^5*s^5*t - 30*mtt^6*mWW^2*s*t^2 - 248*ep*mtt^6*mWW^2*s*t^2 - 606*ep^2*mtt^6*mWW^2*s*t^2 - 460*ep^3*mtt^6*mWW^2*s*t^2 + 50*mtt^5*mWW^3*s*t^2 + 478*ep*mtt^5*mWW^3*s*t^2 + 1264*ep^2*mtt^5*mWW^3*s*t^2 + 1016*ep^3*mtt^5*mWW^3*s*t^2 - 10*mtt^4*mWW^4*s*t^2 - 198*ep*mtt^4*mWW^4*s*t^2 - 668*ep^2*mtt^4*mWW^4*s*t^2 - 624*ep^3*mtt^4*mWW^4*s*t^2 - 14*mtt^3*mWW^5*s*t^2 - 66*ep*mtt^3*mWW^5*s*t^2 - 64*ep^2*mtt^3*mWW^5*s*t^2 + 24*ep^3*mtt^3*mWW^5*s*t^2 + 4*mtt^2*mWW^6*s*t^2 + 34*ep*mtt^2*mWW^6*s*t^2 + 74*ep^2*mtt^2*mWW^6*s*t^2 + 44*ep^3*mtt^2*mWW^6*s*t^2 + 90*mtt^5*mWW^2*s^2*t^2 + 744*ep*mtt^5*mWW^2*s^2*t^2 + 1818*ep^2*mtt^5*mWW^2*s^2*t^2 + 1380*ep^3*mtt^5*mWW^2*s^2*t^2 + 13*mtt^4*mWW^3*s^2*t^2 - 156*ep*mtt^4*mWW^3*s^2*t^2 - 849*ep^2*mtt^4*mWW^3*s^2*t^2 - 944*ep^3*mtt^4*mWW^3*s^2*t^2 - 278*mtt^3*mWW^4*s^2*t^2 - 2028*ep*mtt^3*mWW^4*s^2*t^2 - 4294*ep^2*mtt^3*mWW^4*s^2*t^2 - 2760*ep^3*mtt^3*mWW^4*s^2*t^2 + 197*mtt^2*mWW^5*s^2*t^2 + 1724*ep*mtt^2*mWW^5*s^2*t^2 + 4111*ep^2*mtt^2*mWW^5*s^2*t^2 + 2944*ep^3*mtt^2*mWW^5*s^2*t^2 - 8*mtt*mWW^6*s^2*t^2 - 196*ep*mtt*mWW^6*s^2*t^2 - 620*ep^2*mtt*mWW^6*s^2*t^2 - 528*ep^3*mtt*mWW^6*s^2*t^2 - 6*mWW^7*s^2*t^2 - 48*ep*mWW^7*s^2*t^2 - 102*ep^2*mWW^7*s^2*t^2 - 60*ep^3*mWW^7*s^2*t^2 - 90*mtt^4*mWW^2*s^3*t^2 - 744*ep*mtt^4*mWW^2*s^3*t^2 - 1818*ep^2*mtt^4*mWW^2*s^3*t^2 - 1380*ep^3*mtt^4*mWW^2*s^3*t^2 - 131*mtt^3*mWW^3*s^3*t^2 - 680*ep*mtt^3*mWW^3*s^3*t^2 - 961*ep^2*mtt^3*mWW^3*s^3*t^2 - 292*ep^3*mtt^3*mWW^3*s^3*t^2 + 395*mtt^2*mWW^4*s^3*t^2 + 3052*ep*mtt^2*mWW^4*s^3*t^2 + 6745*ep^2*mtt^2*mWW^4*s^3*t^2 + 4532*ep^3*mtt^2*mWW^4*s^3*t^2 - 207*mtt*mWW^5*s^3*t^2 - 1860*ep*mtt*mWW^5*s^3*t^2 - 4461*ep^2*mtt*mWW^5*s^3*t^2 - 3192*ep^3*mtt*mWW^5*s^3*t^2 - 15*mWW^6*s^3*t^2 - 8*ep*mWW^6*s^3*t^2 + 111*ep^2*mWW^6*s^3*t^2 + 140*ep^3*mWW^6*s^3*t^2 + 30*mtt^3*mWW^2*s^4*t^2 + 248*ep*mtt^3*mWW^2*s^4*t^2 + 606*ep^2*mtt^3*mWW^2*s^4*t^2 + 460*ep^3*mtt^3*mWW^2*s^4*t^2 + 77*mtt^2*mWW^3*s^4*t^2 + 372*ep*mtt^2*mWW^3*s^4*t^2 + 515*ep^2*mtt^2*mWW^3*s^4*t^2 + 172*ep^3*mtt^2*mWW^3*s^4*t^2 - 138*mtt*mWW^4*s^4*t^2 - 1028*ep*mtt*mWW^4*s^4*t^2 - 2210*ep^2*mtt*mWW^4*s^4*t^2 - 1440*ep^3*mtt*mWW^4*s^4*t^2 + 55*mWW^5*s^4*t^2 + 528*ep*mWW^5*s^4*t^2 + 1281*ep^2*mWW^5*s^4*t^2 + 904*ep^3*mWW^5*s^4*t^2 - 12*mtt*mWW^3*s^5*t^2 - 52*ep*mtt*mWW^3*s^5*t^2 - 72*ep^2*mtt*mWW^3*s^5*t^2 - 32*ep^3*mtt*mWW^3*s^5*t^2 + 12*mWW^4*s^5*t^2 + 52*ep*mWW^4*s^5*t^2 + 72*ep^2*mWW^4*s^5*t^2 + 32*ep^3*mWW^4*s^5*t^2 - 12*mtt^7*mWW*t^3 - 92*ep*mtt^7*mWW*t^3 - 216*ep^2*mtt^7*mWW*t^3 - 160*ep^3*mtt^7*mWW*t^3 + 26*mtt^6*mWW^2*t^3 + 202*ep*mtt^6*mWW^2*t^3 + 484*ep^2*mtt^6*mWW^2*t^3 + 368*ep^3*mtt^6*mWW^2*t^3 - 14*mtt^5*mWW^3*t^3 - 114*ep*mtt^5*mWW^3*t^3 - 292*ep^2*mtt^5*mWW^3*t^3 - 240*ep^3*mtt^5*mWW^3*t^3 - 2*mtt^4*mWW^4*t^3 - 10*ep*mtt^4*mWW^4*t^3 - 4*ep^2*mtt^4*mWW^4*t^3 + 16*ep^3*mtt^4*mWW^4*t^3 + 2*mtt^3*mWW^5*t^3 + 14*ep*mtt^3*mWW^5*t^3 + 28*ep^2*mtt^3*mWW^5*t^3 + 16*ep^3*mtt^3*mWW^5*t^3 + 48*mtt^6*mWW*s*t^3 + 368*ep*mtt^6*mWW*s*t^3 + 864*ep^2*mtt^6*mWW*s*t^3 + 640*ep^3*mtt^6*mWW*s*t^3 + 44*mtt^5*mWW^2*s*t^3 + 398*ep*mtt^5*mWW^2*s*t^3 + 934*ep^2*mtt^5*mWW^2*s*t^3 + 640*ep^3*mtt^5*mWW^2*s*t^3 - 212*mtt^4*mWW^3*s*t^3 - 1914*ep*mtt^4*mWW^3*s*t^3 - 4762*ep^2*mtt^4*mWW^3*s*t^3 - 3576*ep^3*mtt^4*mWW^3*s*t^3 + 98*mtt^3*mWW^4*s*t^3 + 1126*ep*mtt^3*mWW^4*s*t^3 + 3172*ep^2*mtt^3*mWW^4*s*t^3 + 2612*ep^3*mtt^3*mWW^4*s*t^3 + 30*mtt^2*mWW^5*s*t^3 + 90*ep*mtt^2*mWW^5*s*t^3 - 60*ep^2*mtt^2*mWW^5*s*t^3 - 228*ep^3*mtt^2*mWW^5*s*t^3 - 8*mtt*mWW^6*s*t^3 - 68*ep*mtt*mWW^6*s*t^3 - 148*ep^2*mtt*mWW^6*s*t^3 - 88*ep^3*mtt*mWW^6*s*t^3 - 72*mtt^5*mWW*s^2*t^3 - 552*ep*mtt^5*mWW*s^2*t^3 - 1296*ep^2*mtt^5*mWW*s^2*t^3 - 960*ep^3*mtt^5*mWW*s^2*t^3 - 207*mtt^4*mWW^2*s^2*t^3 - 1752*ep*mtt^4*mWW^2*s^2*t^3 - 4133*ep^2*mtt^4*mWW^2*s^2*t^3 - 2948*ep^3*mtt^4*mWW^2*s^2*t^3 + 379*mtt^3*mWW^3*s^2*t^3 + 3576*ep*mtt^3*mWW^3*s^2*t^3 + 9145*ep^2*mtt^3*mWW^3*s^2*t^3 + 7016*ep^3*mtt^3*mWW^3*s^2*t^3 + 101*mtt^2*mWW^4*s^2*t^3 + 196*ep*mtt^2*mWW^4*s^2*t^3 - 657*ep^2*mtt^2*mWW^4*s^2*t^3 - 1184*ep^3*mtt^2*mWW^4*s^2*t^3 - 241*mtt*mWW^5*s^2*t^3 - 1784*ep*mtt*mWW^5*s^2*t^3 - 3775*ep^2*mtt*mWW^5*s^2*t^3 - 2412*ep^3*mtt*mWW^5*s^2*t^3 + 16*mWW^6*s^2*t^3 + 196*ep*mWW^6*s^2*t^3 + 524*ep^2*mWW^6*s^2*t^3 + 392*ep^3*mWW^6*s^2*t^3 + 48*mtt^4*mWW*s^3*t^3 + 368*ep*mtt^4*mWW*s^3*t^3 + 864*ep^2*mtt^4*mWW*s^3*t^3 + 640*ep^3*mtt^4*mWW*s^3*t^3 + 157*mtt^3*mWW^2*s^3*t^3 + 1320*ep*mtt^3*mWW^2*s^3*t^3 + 3103*ep^2*mtt^3*mWW^2*s^3*t^3 + 2204*ep^3*mtt^3*mWW^2*s^3*t^3 - 213*mtt^2*mWW^3*s^3*t^3 - 2210*ep*mtt^2*mWW^3*s^3*t^3 - 5829*ep^2*mtt^2*mWW^3*s^3*t^3 - 4516*ep^3*mtt^2*mWW^3*s^3*t^3 - 91*mtt*mWW^4*s^3*t^3 - 360*ep*mtt*mWW^4*s^3*t^3 - 173*ep^2*mtt*mWW^4*s^3*t^3 + 288*ep^3*mtt*mWW^4*s^3*t^3 + 147*mWW^5*s^3*t^3 + 1122*ep*mWW^5*s^3*t^3 + 2419*ep^2*mWW^5*s^3*t^3 + 1576*ep^3*mWW^5*s^3*t^3 - 12*mtt^3*mWW*s^4*t^3 - 92*ep*mtt^3*mWW*s^4*t^3 - 216*ep^2*mtt^3*mWW*s^4*t^3 - 160*ep^3*mtt^3*mWW*s^4*t^3 - 20*mtt^2*mWW^2*s^4*t^3 - 168*ep*mtt^2*mWW^2*s^4*t^3 - 388*ep^2*mtt^2*mWW^2*s^4*t^3 - 264*ep^3*mtt^2*mWW^2*s^4*t^3 + 34*mtt*mWW^3*s^4*t^3 + 428*ep*mtt*mWW^3*s^4*t^3 + 1166*ep^2*mtt*mWW^3*s^4*t^3 + 892*ep^3*mtt*mWW^3*s^4*t^3 - 10*mWW^4*s^4*t^3 - 208*ep*mWW^4*s^4*t^3 - 626*ep^2*mWW^4*s^4*t^3 - 500*ep^3*mWW^4*s^4*t^3 + 70*mtt^6*mWW*t^4 + 528*ep*mtt^6*mWW*t^4 + 1210*ep^2*mtt^6*mWW*t^4 + 872*ep^3*mtt^6*mWW*t^4 - 148*mtt^5*mWW^2*t^4 - 1130*ep*mtt^5*mWW^2*t^4 - 2638*ep^2*mtt^5*mWW^2*t^4 - 1944*ep^3*mtt^5*mWW^2*t^4 + 80*mtt^4*mWW^3*t^4 + 634*ep*mtt^4*mWW^3*t^4 + 1562*ep^2*mtt^4*mWW^3*t^4 + 1224*ep^3*mtt^4*mWW^3*t^4 + 4*mtt^3*mWW^4*t^4 + 10*ep*mtt^3*mWW^4*t^4 - 50*ep^2*mtt^3*mWW^4*t^4 - 104*ep^3*mtt^3*mWW^4*t^4 - 6*mtt^2*mWW^5*t^4 - 42*ep*mtt^2*mWW^5*t^4 - 84*ep^2*mtt^2*mWW^5*t^4 - 48*ep^3*mtt^2*mWW^5*t^4 - 256*mtt^5*mWW*s*t^4 - 1934*ep*mtt^5*mWW*s*t^4 - 4406*ep^2*mtt^5*mWW*s*t^4 - 3148*ep^3*mtt^5*mWW*s*t^4 + 258*mtt^4*mWW^2*s*t^4 + 1862*ep*mtt^4*mWW^2*s*t^4 + 4320*ep^2*mtt^4*mWW^2*s*t^4 + 3232*ep^3*mtt^4*mWW^2*s*t^4 + 248*mtt^3*mWW^3*s*t^4 + 2188*ep*mtt^3*mWW^3*s*t^4 + 5068*ep^2*mtt^3*mWW^3*s*t^4 + 3464*ep^3*mtt^3*mWW^3*s*t^4 - 236*mtt^2*mWW^4*s*t^4 - 2168*ep*mtt^2*mWW^4*s*t^4 - 5368*ep^2*mtt^2*mWW^4*s*t^4 - 3976*ep^3*mtt^2*mWW^4*s*t^4 - 18*mtt*mWW^5*s*t^4 + 18*ep*mtt*mWW^5*s*t^4 + 312*ep^2*mtt*mWW^5*s*t^4 + 384*ep^3*mtt*mWW^5*s*t^4 + 4*mWW^6*s*t^4 + 34*ep*mWW^6*s*t^4 + 74*ep^2*mWW^6*s*t^4 + 44*ep^3*mWW^6*s*t^4 + 318*mtt^4*mWW*s^2*t^4 + 2404*ep*mtt^4*mWW*s^2*t^4 + 5454*ep^2*mtt^4*mWW*s^2*t^4 + 3872*ep^3*mtt^4*mWW*s^2*t^4 - 169*mtt^3*mWW^2*s^2*t^4 - 1082*ep*mtt^3*mWW^2*s^2*t^4 - 2489*ep^2*mtt^3*mWW^2*s^2*t^4 - 1936*ep^3*mtt^3*mWW^2*s^2*t^4 - 504*mtt^2*mWW^3*s^2*t^4 - 4398*ep*mtt^2*mWW^3*s^2*t^4 - 10270*ep^2*mtt^2*mWW^3*s^2*t^4 - 7168*ep^3*mtt^2*mWW^3*s^2*t^4 + 293*mtt*mWW^4*s^2*t^4 + 2658*ep*mtt*mWW^4*s^2*t^4 + 6537*ep^2*mtt*mWW^4*s^2*t^4 + 4820*ep^3*mtt*mWW^4*s^2*t^4 + 86*mWW^5*s^2*t^4 + 538*ep*mWW^5*s^2*t^4 + 960*ep^2*mWW^5*s^2*t^4 + 508*ep^3*mWW^5*s^2*t^4 - 148*mtt^3*mWW*s^3*t^4 - 1118*ep*mtt^3*mWW*s^3*t^4 - 2530*ep^2*mtt^3*mWW*s^3*t^4 - 1788*ep^3*mtt^3*mWW*s^3*t^4 + 112*mtt^2*mWW^2*s^3*t^4 + 772*ep*mtt^2*mWW^2*s^3*t^4 + 1776*ep^2*mtt^2*mWW^2*s^3*t^4 + 1332*ep^3*mtt^2*mWW^2*s^3*t^4 + 178*mtt*mWW^3*s^3*t^4 + 1626*ep*mtt*mWW^3*s^3*t^4 + 3780*ep^2*mtt*mWW^3*s^3*t^4 + 2584*ep^3*mtt*mWW^3*s^3*t^4 - 158*mWW^4*s^3*t^4 - 1360*ep*mWW^4*s^3*t^4 - 3154*ep^2*mWW^4*s^3*t^4 - 2192*ep^3*mWW^4*s^3*t^4 + 16*mtt^2*mWW*s^4*t^4 + 120*ep*mtt^2*mWW*s^4*t^4 + 272*ep^2*mtt^2*mWW*s^4*t^4 + 192*ep^3*mtt^2*mWW*s^4*t^4 - 32*mtt*mWW^2*s^4*t^4 - 240*ep*mtt*mWW^2*s^4*t^4 - 544*ep^2*mtt*mWW^2*s^4*t^4 - 384*ep^3*mtt*mWW^2*s^4*t^4 + 16*mWW^3*s^4*t^4 + 120*ep*mWW^3*s^4*t^4 + 272*ep^2*mWW^3*s^4*t^4 + 192*ep^3*mWW^3*s^4*t^4 - 12*mtt^6*t^5 - 86*ep*mtt^6*t^5 - 182*ep^2*mtt^6*t^5 - 120*ep^3*mtt^6*t^5 - 142*mtt^5*mWW*t^5 - 1058*ep*mtt^5*mWW*t^5 - 2380*ep^2*mtt^5*mWW*t^5 - 1680*ep^3*mtt^5*mWW*t^5 + 332*mtt^4*mWW^2*t^5 + 2488*ep*mtt^4*mWW^2*t^5 + 5648*ep^2*mtt^4*mWW^2*t^5 + 4032*ep^3*mtt^4*mWW^2*t^5 - 184*mtt^3*mWW^3*t^5 - 1416*ep*mtt^3*mWW^3*t^5 - 3344*ep^2*mtt^3*mWW^3*t^5 - 2496*ep^3*mtt^3*mWW^3*t^5 + 30*ep*mtt^2*mWW^4*t^5 + 174*ep^2*mtt^2*mWW^4*t^5 + 216*ep^3*mtt^2*mWW^4*t^5 + 6*mtt*mWW^5*t^5 + 42*ep*mtt*mWW^5*t^5 + 84*ep^2*mtt*mWW^5*t^5 + 48*ep^3*mtt*mWW^5*t^5 + 36*mtt^5*s*t^5 + 258*ep*mtt^5*s*t^5 + 546*ep^2*mtt^5*s*t^5 + 360*ep^3*mtt^5*s*t^5 + 436*mtt^4*mWW*s*t^5 + 3262*ep*mtt^4*mWW*s*t^5 + 7262*ep^2*mtt^4*mWW*s*t^5 + 5048*ep^3*mtt^4*mWW*s*t^5 - 772*mtt^3*mWW^2*s*t^5 - 5696*ep*mtt^3*mWW^2*s*t^5 - 12740*ep^2*mtt^3*mWW^2*s*t^5 - 8968*ep^3*mtt^3*mWW^2*s*t^5 + 80*mtt^2*mWW^3*s*t^5 + 468*ep*mtt^2*mWW^3*s*t^5 + 1228*ep^2*mtt^2*mWW^3*s*t^5 + 1128*ep^3*mtt^2*mWW^3*s*t^5 + 218*mtt*mWW^4*s*t^5 + 1750*ep*mtt*mWW^4*s*t^5 + 3892*ep^2*mtt*mWW^4*s*t^5 + 2612*ep^3*mtt*mWW^4*s*t^5 + 2*mWW^5*s*t^5 - 42*ep*mWW^5*s*t^5 - 188*ep^2*mWW^5*s*t^5 - 180*ep^3*mWW^5*s*t^5 - 36*mtt^4*s^2*t^5 - 258*ep*mtt^4*s^2*t^5 - 546*ep^2*mtt^4*s^2*t^5 - 360*ep^3*mtt^4*s^2*t^5 - 386*mtt^3*mWW*s^2*t^5 - 2890*ep*mtt^3*mWW*s^2*t^5 - 6376*ep^2*mtt^3*mWW*s^2*t^5 - 4376*ep^3*mtt^3*mWW*s^2*t^5 + 674*mtt^2*mWW^2*s^2*t^5 + 4940*ep*mtt^2*mWW^2*s^2*t^5 + 10878*ep^2*mtt^2*mWW^2*s^2*t^5 + 7512*ep^3*mtt^2*mWW^2*s^2*t^5 - 52*mtt*mWW^3*s^2*t^5 - 202*ep*mtt*mWW^3*s^2*t^5 - 474*ep^2*mtt*mWW^3*s^2*t^5 - 468*ep^3*mtt*mWW^3*s^2*t^5 - 208*mWW^4*s^2*t^5 - 1630*ep*mWW^4*s^2*t^5 - 3546*ep^2*mWW^4*s^2*t^5 - 2340*ep^3*mWW^4*s^2*t^5 + 12*mtt^3*s^3*t^5 + 86*ep*mtt^3*s^3*t^5 + 182*ep^2*mtt^3*s^3*t^5 + 120*ep^3*mtt^3*s^3*t^5 + 92*mtt^2*mWW*s^3*t^5 + 686*ep*mtt^2*mWW*s^3*t^5 + 1494*ep^2*mtt^2*mWW*s^3*t^5 + 1008*ep^3*mtt^2*mWW*s^3*t^5 - 220*mtt*mWW^2*s^3*t^5 - 1630*ep*mtt*mWW^2*s^3*t^5 - 3534*ep^2*mtt*mWW^2*s^3*t^5 - 2376*ep^3*mtt*mWW^2*s^3*t^5 + 116*mWW^3*s^3*t^5 + 858*ep*mWW^3*s^3*t^5 + 1858*ep^2*mWW^3*s^3*t^5 + 1248*ep^3*mWW^3*s^3*t^5 + 52*mtt^5*t^6 + 370*ep*mtt^5*t^6 + 774*ep^2*mtt^5*t^6 + 504*ep^3*mtt^5*t^6 + 94*mtt^4*mWW*t^6 + 702*ep*mtt^4*mWW*t^6 + 1584*ep^2*mtt^4*mWW*t^6 + 1120*ep^3*mtt^4*mWW*t^6 - 352*mtt^3*mWW^2*t^6 - 2592*ep*mtt^3*mWW^2*t^6 - 5728*ep^2*mtt^3*mWW^2*t^6 - 3968*ep^3*mtt^3*mWW^2*t^6 + 212*mtt^2*mWW^3*t^6 + 1584*ep*mtt^2*mWW^3*t^6 + 3580*ep^2*mtt^2*mWW^3*t^6 + 2544*ep^3*mtt^2*mWW^3*t^6 - 4*mtt*mWW^4*t^6 - 50*ep*mtt*mWW^4*t^6 - 182*ep^2*mtt*mWW^4*t^6 - 184*ep^3*mtt*mWW^4*t^6 - 2*mWW^5*t^6 - 14*ep*mWW^5*t^6 - 28*ep^2*mWW^5*t^6 - 16*ep^3*mWW^5*t^6 - 120*mtt^4*s*t^6 - 852*ep*mtt^4*s*t^6 - 1776*ep^2*mtt^4*s*t^6 - 1152*ep^3*mtt^4*s*t^6 - 200*mtt^3*mWW*s*t^6 - 1522*ep*mtt^3*mWW*s*t^6 - 3394*ep^2*mtt^3*mWW*s*t^6 - 2348*ep^3*mtt^3*mWW*s*t^6 + 696*mtt^2*mWW^2*s*t^6 + 5118*ep*mtt^2*mWW^2*s*t^6 + 11130*ep^2*mtt^2*mWW^2*s*t^6 + 7548*ep^3*mtt^2*mWW^2*s*t^6 - 306*mtt*mWW^3*s*t^6 - 2234*ep*mtt*mWW^3*s*t^6 - 4932*ep^2*mtt*mWW^3*s*t^6 - 3424*ep^3*mtt*mWW^3*s*t^6 - 70*mWW^4*s*t^6 - 510*ep*mWW^4*s*t^6 - 1028*ep^2*mWW^4*s*t^6 - 624*ep^3*mWW^4*s*t^6 + 84*mtt^3*s^2*t^6 + 594*ep*mtt^3*s^2*t^6 + 1230*ep^2*mtt^3*s^2*t^6 + 792*ep^3*mtt^3*s^2*t^6 + 44*mtt^2*mWW*s^2*t^6 + 366*ep*mtt^2*mWW*s^2*t^6 + 850*ep^2*mtt^2*mWW*s^2*t^6 + 600*ep^3*mtt^2*mWW*s^2*t^6 - 340*mtt*mWW^2*s^2*t^6 - 2514*ep*mtt*mWW^2*s^2*t^6 - 5390*ep^2*mtt*mWW^2*s^2*t^6 - 3576*ep^3*mtt*mWW^2*s^2*t^6 + 212*mWW^3*s^2*t^6 + 1554*ep*mWW^3*s^2*t^6 + 3310*ep^2*mWW^3*s^2*t^6 + 2184*ep^3*mWW^3*s^2*t^6 - 16*mtt^2*s^3*t^6 - 112*ep*mtt^2*s^3*t^6 - 228*ep^2*mtt^2*s^3*t^6 - 144*ep^3*mtt^2*s^3*t^6 + 32*mtt*mWW*s^3*t^6 + 224*ep*mtt*mWW*s^3*t^6 + 456*ep^2*mtt*mWW*s^3*t^6 + 288*ep^3*mtt*mWW*s^3*t^6 - 16*mWW^2*s^3*t^6 - 112*ep*mWW^2*s^3*t^6 - 228*ep^2*mWW^2*s^3*t^6 - 144*ep^3*mWW^2*s^3*t^6 - 84*mtt^4*t^7 - 594*ep*mtt^4*t^7 - 1230*ep^2*mtt^4*t^7 - 792*ep^3*mtt^4*t^7 + 50*mtt^3*mWW*t^7 + 342*ep*mtt^3*mWW*t^7 + 668*ep^2*mtt^3*mWW*t^7 + 400*ep^3*mtt^3*mWW*t^7 + 154*mtt^2*mWW^2*t^7 + 1118*ep*mtt^2*mWW^2*t^7 + 2416*ep^2*mtt^2*mWW^2*t^7 + 1632*ep^3*mtt^2*mWW^2*t^7 - 122*mtt*mWW^3*t^7 - 886*ep*mtt*mWW^3*t^7 - 1916*ep^2*mtt*mWW^3*t^7 - 1296*ep^3*mtt*mWW^3*t^7 + 2*mWW^4*t^7 + 20*ep*mWW^4*t^7 + 62*ep^2*mWW^4*t^7 + 56*ep^3*mWW^4*t^7 + 132*mtt^3*s*t^7 + 930*ep*mtt^3*s*t^7 + 1914*ep^2*mtt^3*s*t^7 + 1224*ep^3*mtt^3*s*t^7 - 124*mtt^2*mWW*s*t^7 - 846*ep*mtt^2*mWW*s*t^7 - 1694*ep^2*mtt^2*mWW*s*t^7 - 1056*ep^3*mtt^2*mWW*s*t^7 - 148*mtt*mWW^2*s*t^7 - 1098*ep*mtt*mWW^2*s*t^7 - 2354*ep^2*mtt*mWW^2*s*t^7 - 1560*ep^3*mtt*mWW^2*s*t^7 + 140*mWW^3*s*t^7 + 1014*ep*mWW^3*s*t^7 + 2134*ep^2*mWW^3*s*t^7 + 1392*ep^3*mWW^3*s*t^7 - 48*mtt^2*s^2*t^7 - 336*ep*mtt^2*s^2*t^7 - 684*ep^2*mtt^2*s^2*t^7 - 432*ep^3*mtt^2*s^2*t^7 + 96*mtt*mWW*s^2*t^7 + 672*ep*mtt*mWW*s^2*t^7 + 1368*ep^2*mtt*mWW*s^2*t^7 + 864*ep^3*mtt*mWW*s^2*t^7 - 48*mWW^2*s^2*t^7 - 336*ep*mWW^2*s^2*t^7 - 684*ep^2*mWW^2*s^2*t^7 - 432*ep^3*mWW^2*s^2*t^7 + 60*mtt^3*t^8 + 422*ep*mtt^3*t^8 + 866*ep^2*mtt^3*t^8 + 552*ep^3*mtt^3*t^8 - 92*mtt^2*mWW*t^8 - 646*ep*mtt^2*mWW*t^8 - 1322*ep^2*mtt^2*mWW*t^8 - 840*ep^3*mtt^2*mWW*t^8 + 4*mtt*mWW^2*t^8 + 26*ep*mtt*mWW^2*t^8 + 46*ep^2*mtt*mWW^2*t^8 + 24*ep^3*mtt*mWW^2*t^8 + 28*mWW^3*t^8 + 198*ep*mWW^3*t^8 + 410*ep^2*mWW^3*t^8 + 264*ep^3*mWW^3*t^8 - 48*mtt^2*s*t^8 - 336*ep*mtt^2*s*t^8 - 684*ep^2*mtt^2*s*t^8 - 432*ep^3*mtt^2*s*t^8 + 96*mtt*mWW*s*t^8 + 672*ep*mtt*mWW*s*t^8 + 1368*ep^2*mtt*mWW*s*t^8 + 864*ep^3*mtt*mWW*s*t^8 - 48*mWW^2*s*t^8 - 336*ep*mWW^2*s*t^8 - 684*ep^2*mWW^2*s*t^8 - 432*ep^3*mWW^2*s*t^8 - 16*mtt^2*t^9 - 112*ep*mtt^2*t^9 - 228*ep^2*mtt^2*t^9 - 144*ep^3*mtt^2*t^9 + 32*mtt*mWW*t^9 + 224*ep*mtt*mWW*t^9 + 456*ep^2*mtt*mWW*t^9 + 288*ep^3*mtt*mWW*t^9 - 16*mWW^2*t^9 - 112*ep*mWW^2*t^9 - 228*ep^2*mWW^2*t^9 - 144*ep^3*mWW^2*t^9)/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*(-mtt + mWW + s)*t*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-6*ep^2*(-6*mtt^3*mWW^4*s^2 - 26*ep*mtt^3*mWW^4*s^2 - 36*ep^2*mtt^3*mWW^4*s^2 - 16*ep^3*mtt^3*mWW^4*s^2 + 10*mtt^2*mWW^5*s^2 + 42*ep*mtt^2*mWW^5*s^2 + 56*ep^2*mtt^2*mWW^5*s^2 + 24*ep^3*mtt^2*mWW^5*s^2 - 4*mtt*mWW^6*s^2 - 16*ep*mtt*mWW^6*s^2 - 20*ep^2*mtt*mWW^6*s^2 - 8*ep^3*mtt*mWW^6*s^2 + 15*mtt^2*mWW^4*s^3 + 66*ep*mtt^2*mWW^4*s^3 + 93*ep^2*mtt^2*mWW^4*s^3 + 42*ep^3*mtt^2*mWW^4*s^3 - 17*mtt*mWW^5*s^3 - 72*ep*mtt*mWW^5*s^3 - 97*ep^2*mtt*mWW^5*s^3 - 42*ep^3*mtt*mWW^5*s^3 + 6*mWW^6*s^3 + 26*ep*mWW^6*s^3 + 36*ep^2*mWW^6*s^3 + 16*ep^3*mWW^6*s^3 - 6*mtt*mWW^4*s^4 - 26*ep*mtt*mWW^4*s^4 - 36*ep^2*mtt*mWW^4*s^4 - 16*ep^3*mtt*mWW^4*s^4 + 6*mWW^5*s^4 + 26*ep*mWW^5*s^4 + 36*ep^2*mWW^5*s^4 + 16*ep^3*mWW^5*s^4 - 3*mtt^5*mWW^2*s*t - 32*ep*mtt^5*mWW^2*s*t - 87*ep^2*mtt^5*mWW^2*s*t - 70*ep^3*mtt^5*mWW^2*s*t - mtt^4*mWW^3*s*t + 37*ep*mtt^4*mWW^3*s*t + 148*ep^2*mtt^4*mWW^3*s*t + 140*ep^3*mtt^4*mWW^3*s*t + 9*mtt^3*mWW^4*s*t + 15*ep*mtt^3*mWW^4*s*t - 42*ep^2*mtt^3*mWW^4*s*t - 72*ep^3*mtt^3*mWW^4*s*t - 5*mtt^2*mWW^5*s*t - 23*ep*mtt^2*mWW^5*s*t - 28*ep^2*mtt^2*mWW^5*s*t - 4*ep^3*mtt^2*mWW^5*s*t + 3*ep*mtt*mWW^6*s*t + 9*ep^2*mtt*mWW^6*s*t + 6*ep^3*mtt*mWW^6*s*t + 6*mtt^4*mWW^2*s^2*t + 64*ep*mtt^4*mWW^2*s^2*t + 174*ep^2*mtt^4*mWW^2*s^2*t + 140*ep^3*mtt^4*mWW^2*s^2*t + 5*mtt^3*mWW^3*s^2*t - 53*ep*mtt^3*mWW^3*s^2*t - 248*ep^2*mtt^3*mWW^3*s^2*t - 244*ep^3*mtt^3*mWW^3*s^2*t - 11*mtt^2*mWW^4*s^2*t - 11*ep*mtt^2*mWW^4*s^2*t + 80*ep^2*mtt^2*mWW^4*s^2*t + 116*ep^3*mtt^2*mWW^4*s^2*t + mtt*mWW^5*s^2*t + 11*ep*mtt*mWW^5*s^2*t + 20*ep^2*mtt*mWW^5*s^2*t + 4*ep^3*mtt*mWW^5*s^2*t + 3*mWW^6*s^2*t + 9*ep*mWW^6*s^2*t + 6*ep^2*mWW^6*s^2*t - 3*mtt^3*mWW^2*s^3*t - 32*ep*mtt^3*mWW^2*s^3*t - 87*ep^2*mtt^3*mWW^2*s^3*t - 70*ep^3*mtt^3*mWW^2*s^3*t - 16*mtt^2*mWW^3*s^3*t - 38*ep*mtt^2*mWW^3*s^3*t + 22*ep^2*mtt^2*mWW^3*s^3*t + 68*ep^3*mtt^2*mWW^3*s^3*t + 13*mtt*mWW^4*s^3*t + 46*ep*mtt*mWW^4*s^3*t + 35*ep^2*mtt*mWW^4*s^3*t - 10*ep^3*mtt*mWW^4*s^3*t - 2*mWW^5*s^3*t - 16*ep*mWW^5*s^3*t - 34*ep^2*mWW^5*s^3*t - 20*ep^3*mWW^5*s^3*t + 6*mtt*mWW^3*s^4*t + 26*ep*mtt*mWW^3*s^4*t + 36*ep^2*mtt*mWW^3*s^4*t + 16*ep^3*mtt*mWW^3*s^4*t - 6*mWW^4*s^4*t - 26*ep*mWW^4*s^4*t - 36*ep^2*mWW^4*s^4*t - 16*ep^3*mWW^4*s^4*t - 6*mtt^6*mWW*t^2 - 46*ep*mtt^6*mWW*t^2 - 108*ep^2*mtt^6*mWW*t^2 - 80*ep^3*mtt^6*mWW*t^2 + 13*mtt^5*mWW^2*t^2 + 101*ep*mtt^5*mWW^2*t^2 + 242*ep^2*mtt^5*mWW^2*t^2 + 184*ep^3*mtt^5*mWW^2*t^2 - 7*mtt^4*mWW^3*t^2 - 57*ep*mtt^4*mWW^3*t^2 - 146*ep^2*mtt^4*mWW^3*t^2 - 120*ep^3*mtt^4*mWW^3*t^2 - mtt^3*mWW^4*t^2 - 5*ep*mtt^3*mWW^4*t^2 - 2*ep^2*mtt^3*mWW^4*t^2 + 8*ep^3*mtt^3*mWW^4*t^2 + mtt^2*mWW^5*t^2 + 7*ep*mtt^2*mWW^5*t^2 + 14*ep^2*mtt^2*mWW^5*t^2 + 8*ep^3*mtt^2*mWW^5*t^2 + 18*mtt^5*mWW*s*t^2 + 138*ep*mtt^5*mWW*s*t^2 + 324*ep^2*mtt^5*mWW*s*t^2 + 240*ep^3*mtt^5*mWW*s*t^2 - 26*mtt^4*mWW^2*s*t^2 - 168*ep*mtt^4*mWW^2*s*t^2 - 372*ep^2*mtt^4*mWW^2*s*t^2 - 278*ep^3*mtt^4*mWW^2*s*t^2 + 8*mtt^3*mWW^3*s*t^2 - 49*ep*mtt^3*mWW^3*s*t^2 - 225*ep^2*mtt^3*mWW^3*s*t^2 - 192*ep^3*mtt^3*mWW^3*s*t^2 - 9*mtt^2*mWW^4*s*t^2 + 53*ep*mtt^2*mWW^4*s*t^2 + 272*ep^2*mtt^2*mWW^4*s*t^2 + 258*ep^3*mtt^2*mWW^4*s*t^2 + 9*mtt*mWW^5*s*t^2 + 29*ep*mtt*mWW^5*s*t^2 + 10*ep^2*mtt*mWW^5*s*t^2 - 22*ep^3*mtt*mWW^5*s*t^2 - 3*ep*mWW^6*s*t^2 - 9*ep^2*mWW^6*s*t^2 - 6*ep^3*mWW^6*s*t^2 - 18*mtt^4*mWW*s^2*t^2 - 138*ep*mtt^4*mWW*s^2*t^2 - 324*ep^2*mtt^4*mWW*s^2*t^2 - 240*ep^3*mtt^4*mWW*s^2*t^2 + 22*mtt^3*mWW^2*s^2*t^2 + 117*ep*mtt^3*mWW^2*s^2*t^2 + 229*ep^2*mtt^3*mWW^2*s^2*t^2 + 164*ep^3*mtt^3*mWW^2*s^2*t^2 - 10*mtt^2*mWW^3*s^2*t^2 + 95*ep*mtt^2*mWW^3*s^2*t^2 + 407*ep^2*mtt^2*mWW^3*s^2*t^2 + 356*ep^3*mtt^2*mWW^3*s^2*t^2 + 4*mtt*mWW^4*s^2*t^2 - 91*ep*mtt*mWW^4*s^2*t^2 - 357*ep^2*mtt*mWW^4*s^2*t^2 - 316*ep^3*mtt*mWW^4*s^2*t^2 - 6*mWW^5*s^2*t^2 - 23*ep*mWW^5*s^2*t^2 - 19*ep^2*mWW^5*s^2*t^2 + 4*ep^3*mWW^5*s^2*t^2 + 6*mtt^3*mWW*s^3*t^2 + 46*ep*mtt^3*mWW*s^3*t^2 + 108*ep^2*mtt^3*mWW*s^3*t^2 + 80*ep^3*mtt^3*mWW*s^3*t^2 - 6*mtt^2*mWW^2*s^3*t^2 - 36*ep*mtt^2*mWW^2*s^3*t^2 - 78*ep^2*mtt^2*mWW^2*s^3*t^2 - 60*ep^3*mtt^2*mWW^2*s^3*t^2 + 9*mtt*mWW^3*s^3*t^2 - 75*ep^2*mtt*mWW^3*s^3*t^2 - 78*ep^3*mtt*mWW^3*s^3*t^2 - 5*mWW^4*s^3*t^2 + 10*ep*mWW^4*s^3*t^2 + 77*ep^2*mWW^4*s^3*t^2 + 74*ep^3*mWW^4*s^3*t^2 + 29*mtt^5*mWW*t^3 + 218*ep*mtt^5*mWW*t^3 + 497*ep^2*mtt^5*mWW*t^3 + 356*ep^3*mtt^5*mWW*t^3 - 61*mtt^4*mWW^2*t^3 - 464*ep*mtt^4*mWW^2*t^3 - 1077*ep^2*mtt^4*mWW^2*t^3 - 788*ep^3*mtt^4*mWW^2*t^3 + 33*mtt^3*mWW^3*t^3 + 260*ep*mtt^3*mWW^3*t^3 + 635*ep^2*mtt^3*mWW^3*t^3 + 492*ep^3*mtt^3*mWW^3*t^3 + mtt^2*mWW^4*t^3 - 27*ep^2*mtt^2*mWW^4*t^3 - 44*ep^3*mtt^2*mWW^4*t^3 - 2*mtt*mWW^5*t^3 - 14*ep*mtt*mWW^5*t^3 - 28*ep^2*mtt*mWW^5*t^3 - 16*ep^3*mtt*mWW^5*t^3 - 69*mtt^4*mWW*s*t^3 - 525*ep*mtt^4*mWW*s*t^3 - 1200*ep^2*mtt^4*mWW*s*t^3 - 858*ep^3*mtt^4*mWW*s*t^3 + 126*mtt^3*mWW^2*s*t^3 + 921*ep*mtt^3*mWW^2*s*t^3 + 2097*ep^2*mtt^3*mWW^2*s*t^3 + 1518*ep^3*mtt^3*mWW^2*s*t^3 - 45*mtt^2*mWW^3*s*t^3 - 255*ep*mtt^2*mWW^3*s*t^3 - 550*ep^2*mtt^2*mWW^3*s*t^3 - 424*ep^3*mtt^2*mWW^3*s*t^3 - 8*mtt*mWW^4*s*t^3 - 135*ep*mtt*mWW^4*s*t^3 - 365*ep^2*mtt*mWW^4*s*t^3 - 262*ep^3*mtt*mWW^4*s*t^3 - 4*mWW^5*s*t^3 - 6*ep*mWW^5*s*t^3 + 18*ep^2*mWW^5*s*t^3 + 26*ep^3*mWW^5*s*t^3 + 48*mtt^3*mWW*s^2*t^3 + 367*ep*mtt^3*mWW*s^2*t^3 + 839*ep^2*mtt^3*mWW*s^2*t^3 + 598*ep^3*mtt^3*mWW*s^2*t^3 - 88*mtt^2*mWW^2*s^2*t^3 - 633*ep*mtt^2*mWW^2*s^2*t^3 - 1421*ep^2*mtt^2*mWW^2*s^2*t^3 - 1014*ep^3*mtt^2*mWW^2*s^2*t^3 + 38*mtt*mWW^3*s^2*t^3 + 191*ep*mtt*mWW^3*s^2*t^3 + 361*ep^2*mtt*mWW^3*s^2*t^3 + 250*ep^3*mtt*mWW^3*s^2*t^3 + 6*mWW^4*s^2*t^3 + 95*ep*mWW^4*s^2*t^3 + 253*ep^2*mWW^4*s^2*t^3 + 182*ep^3*mWW^4*s^2*t^3 - 8*mtt^2*mWW*s^3*t^3 - 60*ep*mtt^2*mWW*s^3*t^3 - 136*ep^2*mtt^2*mWW*s^3*t^3 - 96*ep^3*mtt^2*mWW*s^3*t^3 + 16*mtt*mWW^2*s^3*t^3 + 120*ep*mtt*mWW^2*s^3*t^3 + 272*ep^2*mtt*mWW^2*s^3*t^3 + 192*ep^3*mtt*mWW^2*s^3*t^3 - 8*mWW^3*s^3*t^3 - 60*ep*mWW^3*s^3*t^3 - 136*ep^2*mWW^3*s^3*t^3 - 96*ep^3*mWW^3*s^3*t^3 - 6*mtt^5*t^4 - 43*ep*mtt^5*t^4 - 91*ep^2*mtt^5*t^4 - 60*ep^3*mtt^5*t^4 - 42*mtt^4*mWW*t^4 - 311*ep*mtt^4*mWW*t^4 - 693*ep^2*mtt^4*mWW*t^4 - 484*ep^3*mtt^4*mWW*t^4 + 105*mtt^3*mWW^2*t^4 + 780*ep*mtt^3*mWW^2*t^4 + 1747*ep^2*mtt^3*mWW^2*t^4 + 1228*ep^3*mtt^3*mWW^2*t^4 - 59*mtt^2*mWW^3*t^4 - 448*ep*mtt^2*mWW^3*t^4 - 1037*ep^2*mtt^2*mWW^3*t^4 - 756*ep^3*mtt^2*mWW^3*t^4 + mtt*mWW^4*t^4 + 15*ep*mtt*mWW^4*t^4 + 60*ep^2*mtt*mWW^4*t^4 + 64*ep^3*mtt*mWW^4*t^4 + mWW^5*t^4 + 7*ep*mWW^5*t^4 + 14*ep^2*mWW^5*t^4 + 8*ep^3*mWW^5*t^4 + 12*mtt^4*s*t^4 + 86*ep*mtt^4*s*t^4 + 182*ep^2*mtt^4*s*t^4 + 120*ep^3*mtt^4*s*t^4 + 67*mtt^3*mWW*s*t^4 + 511*ep*mtt^3*mWW*s*t^4 + 1146*ep^2*mtt^3*mWW*s*t^4 + 798*ep^3*mtt^3*mWW*s*t^4 - 165*mtt^2*mWW^2*s*t^4 - 1227*ep*mtt^2*mWW^2*s*t^4 - 2724*ep^2*mtt^2*mWW^2*s*t^4 - 1890*ep^3*mtt^2*mWW^2*s*t^4 + 78*mtt*mWW^3*s*t^4 + 563*ep*mtt*mWW^3*s*t^4 + 1261*ep^2*mtt*mWW^3*s*t^4 + 896*ep^3*mtt*mWW^3*s*t^4 + 8*mWW^4*s*t^4 + 67*ep*mWW^4*s*t^4 + 135*ep^2*mWW^4*s*t^4 + 76*ep^3*mWW^4*s*t^4 - 6*mtt^3*s^2*t^4 - 43*ep*mtt^3*s^2*t^4 - 91*ep^2*mtt^3*s^2*t^4 - 60*ep^3*mtt^3*s^2*t^4 - 22*mtt^2*mWW*s^2*t^4 - 171*ep*mtt^2*mWW*s^2*t^4 - 383*ep^2*mtt^2*mWW*s^2*t^4 - 264*ep^3*mtt^2*mWW*s^2*t^4 + 62*mtt*mWW^2*s^2*t^4 + 471*ep*mtt*mWW^2*s^2*t^4 + 1039*ep^2*mtt*mWW^2*s^2*t^4 + 708*ep^3*mtt*mWW^2*s^2*t^4 - 34*mWW^3*s^2*t^4 - 257*ep*mWW^3*s^2*t^4 - 565*ep^2*mWW^3*s^2*t^4 - 384*ep^3*mWW^3*s^2*t^4 + 20*mtt^4*t^5 + 142*ep*mtt^4*t^5 + 296*ep^2*mtt^4*t^5 + 192*ep^3*mtt^4*t^5 + 5*mtt^3*mWW*t^5 + 40*ep*mtt^3*mWW*t^5 + 99*ep^2*mtt^3*mWW*t^5 + 76*ep^3*mtt^3*mWW*t^5 - 71*mtt^2*mWW^2*t^5 - 516*ep*mtt^2*mWW^2*t^5 - 1117*ep^2*mtt^2*mWW^2*t^5 - 756*ep^3*mtt^2*mWW^2*t^5 + 47*mtt*mWW^3*t^5 + 344*ep*mtt*mWW^3*t^5 + 753*ep^2*mtt*mWW^3*t^5 + 516*ep^3*mtt*mWW^3*t^5 - mWW^4*t^5 - 10*ep*mWW^4*t^5 - 31*ep^2*mWW^4*t^5 - 28*ep^3*mWW^4*t^5 - 28*mtt^3*s*t^5 - 198*ep*mtt^3*s*t^5 - 410*ep^2*mtt^3*s*t^5 - 264*ep^3*mtt^3*s*t^5 + 16*mtt^2*mWW*s*t^5 + 100*ep*mtt^2*mWW*s*t^5 + 186*ep^2*mtt^2*mWW*s*t^5 + 108*ep^3*mtt^2*mWW*s*t^5 + 52*mtt*mWW^2*s*t^5 + 394*ep*mtt*mWW^2*s*t^5 + 858*ep^2*mtt*mWW^2*s*t^5 + 576*ep^3*mtt*mWW^2*s*t^5 - 40*mWW^3*s*t^5 - 296*ep*mWW^3*s*t^5 - 634*ep^2*mWW^3*s*t^5 - 420*ep^3*mWW^3*s*t^5 + 8*mtt^2*s^2*t^5 + 56*ep*mtt^2*s^2*t^5 + 114*ep^2*mtt^2*s^2*t^5 + 72*ep^3*mtt^2*s^2*t^5 - 16*mtt*mWW*s^2*t^5 - 112*ep*mtt*mWW*s^2*t^5 - 228*ep^2*mtt*mWW*s^2*t^5 - 144*ep^3*mtt*mWW*s^2*t^5 + 8*mWW^2*s^2*t^5 + 56*ep*mWW^2*s^2*t^5 + 114*ep^2*mWW^2*s^2*t^5 + 72*ep^3*mWW^2*s^2*t^5 - 22*mtt^3*t^6 - 155*ep*mtt^3*t^6 - 319*ep^2*mtt^3*t^6 - 204*ep^3*mtt^3*t^6 + 30*mtt^2*mWW*t^6 + 211*ep*mtt^2*mWW*t^6 + 433*ep^2*mtt^2*mWW*t^6 + 276*ep^3*mtt^2*mWW*t^6 + 6*mtt*mWW^2*t^6 + 43*ep*mtt*mWW^2*t^6 + 91*ep^2*mtt*mWW^2*t^6 + 60*ep^3*mtt*mWW^2*t^6 - 14*mWW^3*t^6 - 99*ep*mWW^3*t^6 - 205*ep^2*mWW^3*t^6 - 132*ep^3*mWW^3*t^6 + 16*mtt^2*s*t^6 + 112*ep*mtt^2*s*t^6 + 228*ep^2*mtt^2*s*t^6 + 144*ep^3*mtt^2*s*t^6 - 32*mtt*mWW*s*t^6 - 224*ep*mtt*mWW*s*t^6 - 456*ep^2*mtt*mWW*s*t^6 - 288*ep^3*mtt*mWW*s*t^6 + 16*mWW^2*s*t^6 + 112*ep*mWW^2*s*t^6 + 228*ep^2*mWW^2*s*t^6 + 144*ep^3*mWW^2*s*t^6 + 8*mtt^2*t^7 + 56*ep*mtt^2*t^7 + 114*ep^2*mtt^2*t^7 + 72*ep^3*mtt^2*t^7 - 16*mtt*mWW*t^7 - 112*ep*mtt*mWW*t^7 - 228*ep^2*mtt*mWW*t^7 - 144*ep^3*mtt*mWW*t^7 + 8*mWW^2*t^7 + 56*ep*mWW^2*t^7 + 114*ep^2*mWW^2*t^7 + 72*ep^3*mWW^2*t^7))/((1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), ((1 + 2*ep)*(1 + 4*ep)*(mtt - s)*(-2*mtt + mWW + 2*s + t)*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - mWW - s)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (-3*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^3*(-2*mtt + mWW + 2*s + t))/((1 + ep)*(mtt - mWW - s)*s^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (-12*mtt^9 - 70*ep*mtt^9 - 138*ep^2*mtt^9 - 88*ep^3*mtt^9 + 74*mtt^8*mWW + 440*ep*mtt^8*mWW + 878*ep^2*mtt^8*mWW + 564*ep^3*mtt^8*mWW - 182*mtt^7*mWW^2 - 1090*ep*mtt^7*mWW^2 - 2184*ep^2*mtt^7*mWW^2 - 1404*ep^3*mtt^7*mWW^2 + 228*mtt^6*mWW^3 + 1360*ep*mtt^6*mWW^3 + 2716*ep^2*mtt^6*mWW^3 + 1736*ep^3*mtt^6*mWW^3 - 152*mtt^5*mWW^4 - 890*ep*mtt^5*mWW^4 - 1754*ep^2*mtt^5*mWW^4 - 1104*ep^3*mtt^5*mWW^4 + 50*mtt^4*mWW^5 + 280*ep*mtt^4*mWW^5 + 534*ep^2*mtt^4*mWW^5 + 324*ep^3*mtt^4*mWW^5 - 6*mtt^3*mWW^6 - 30*ep*mtt^3*mWW^6 - 52*ep^2*mtt^3*mWW^6 - 28*ep^3*mtt^3*mWW^6 + 36*mtt^8*s + 246*ep*mtt^8*s + 546*ep^2*mtt^8*s + 376*ep^3*mtt^8*s - 212*mtt^7*mWW*s - 1439*ep*mtt^7*mWW*s - 3158*ep^2*mtt^7*mWW*s - 2151*ep^3*mtt^7*mWW*s + 480*mtt^6*mWW^2*s + 3219*ep*mtt^6*mWW^2*s + 6986*ep^2*mtt^6*mWW^2*s + 4711*ep^3*mtt^6*mWW^2*s - 536*mtt^5*mWW^3*s - 3526*ep*mtt^5*mWW^3*s - 7556*ep^2*mtt^5*mWW^3*s - 5046*ep^3*mtt^5*mWW^3*s + 308*mtt^4*mWW^4*s + 1964*ep*mtt^4*mWW^4*s + 4142*ep^2*mtt^4*mWW^4*s + 2742*ep^3*mtt^4*mWW^4*s - 84*mtt^3*mWW^5*s - 507*ep*mtt^3*mWW^5*s - 1046*ep^2*mtt^3*mWW^5*s - 691*ep^3*mtt^3*mWW^5*s + 8*mtt^2*mWW^6*s + 43*ep*mtt^2*mWW^6*s + 86*ep^2*mtt^2*mWW^6*s + 59*ep^3*mtt^2*mWW^6*s - 180*ep*mtt^7*s^2 - 660*ep^2*mtt^7*s^2 - 560*ep^3*mtt^7*s^2 + 84*mtt^6*mWW*s^2 + 1257*ep*mtt^6*mWW*s^2 + 3726*ep^2*mtt^6*mWW*s^2 + 2917*ep^3*mtt^6*mWW*s^2 - 254*mtt^5*mWW^2*s^2 - 2724*ep*mtt^5*mWW^2*s^2 - 7342*ep^2*mtt^5*mWW^2*s^2 - 5504*ep^3*mtt^5*mWW^2*s^2 + 266*mtt^4*mWW^3*s^2 + 2490*ep*mtt^4*mWW^3*s^2 + 6406*ep^2*mtt^4*mWW^3*s^2 + 4706*ep^3*mtt^4*mWW^3*s^2 - 106*mtt^3*mWW^4*s^2 - 936*ep*mtt^3*mWW^4*s^2 - 2390*ep^2*mtt^3*mWW^4*s^2 - 1768*ep^3*mtt^3*mWW^4*s^2 + 10*mtt^2*mWW^5*s^2 + 93*ep*mtt^2*mWW^5*s^2 + 260*ep^2*mtt^2*mWW^5*s^2 + 209*ep^3*mtt^2*mWW^5*s^2 - 120*mtt^6*s^3 - 340*ep*mtt^6*s^3 - 60*ep^2*mtt^6*s^3 + 240*ep^3*mtt^6*s^3 + 304*mtt^5*mWW*s^3 + 567*ep*mtt^5*mWW*s^3 - 866*ep^2*mtt^5*mWW*s^3 - 1421*ep^3*mtt^5*mWW*s^3 - 292*mtt^4*mWW^2*s^3 - 211*ep*mtt^4*mWW^2*s^3 + 2004*ep^2*mtt^4*mWW^2*s^3 + 2315*ep^3*mtt^4*mWW^2*s^3 + 152*mtt^3*mWW^3*s^3 + 81*ep*mtt^3*mWW^3*s^3 - 1170*ep^2*mtt^3*mWW^3*s^3 - 1327*ep^3*mtt^3*mWW^3*s^3 - 44*mtt^2*mWW^4*s^3 - 97*ep*mtt^2*mWW^4*s^3 + 92*ep^2*mtt^2*mWW^4*s^3 + 193*ep^3*mtt^2*mWW^4*s^3 + 180*mtt^5*s^4 + 690*ep*mtt^5*s^4 + 750*ep^2*mtt^5*s^4 + 200*ep^3*mtt^5*s^4 - 406*mtt^4*mWW*s^4 - 1453*ep*mtt^4*mWW*s^4 - 1348*ep^2*mtt^4*mWW*s^4 - 189*ep^3*mtt^4*mWW*s^4 + 336*mtt^3*mWW^2*s^4 + 1168*ep*mtt^3*mWW^2*s^4 + 994*ep^2*mtt^3*mWW^2*s^4 + 58*ep^3*mtt^3*mWW^2*s^4 - 110*mtt^2*mWW^3*s^4 - 405*ep*mtt^2*mWW^3*s^4 - 396*ep^2*mtt^2*mWW^3*s^4 - 69*ep^3*mtt^2*mWW^3*s^4 - 108*mtt^4*s^5 - 450*ep*mtt^4*s^5 - 582*ep^2*mtt^4*s^5 - 232*ep^3*mtt^4*s^5 + 180*mtt^3*mWW*s^5 + 732*ep*mtt^3*mWW*s^5 + 912*ep^2*mtt^3*mWW*s^5 + 344*ep^3*mtt^3*mWW*s^5 - 88*mtt^2*mWW^2*s^5 - 362*ep*mtt^2*mWW^2*s^5 - 458*ep^2*mtt^2*mWW^2*s^5 - 176*ep^3*mtt^2*mWW^2*s^5 + 24*mtt^3*s^6 + 104*ep*mtt^3*s^6 + 144*ep^2*mtt^3*s^6 + 64*ep^3*mtt^3*s^6 - 24*mtt^2*mWW*s^6 - 104*ep*mtt^2*mWW*s^6 - 144*ep^2*mtt^2*mWW*s^6 - 64*ep^3*mtt^2*mWW*s^6 + 74*mtt^8*t + 440*ep*mtt^8*t + 846*ep^2*mtt^8*t + 520*ep^3*mtt^8*t - 402*mtt^7*mWW*t - 2403*ep*mtt^7*mWW*t - 4648*ep^2*mtt^7*mWW*t - 2867*ep^3*mtt^7*mWW*t + 894*mtt^6*mWW^2*t + 5361*ep*mtt^6*mWW^2*t + 10422*ep^2*mtt^6*mWW^2*t + 6447*ep^3*mtt^6*mWW^2*t - 1028*mtt^5*mWW^3*t - 6154*ep*mtt^5*mWW^3*t - 11992*ep^2*mtt^5*mWW^3*t - 7422*ep^3*mtt^5*mWW^3*t + 630*mtt^4*mWW^4*t + 3726*ep*mtt^4*mWW^4*t + 7234*ep^2*mtt^4*mWW^4*t + 4454*ep^3*mtt^4*mWW^4*t - 186*mtt^3*mWW^5*t - 1059*ep*mtt^3*mWW^5*t - 2016*ep^2*mtt^3*mWW^5*t - 1215*ep^3*mtt^3*mWW^5*t + 18*mtt^2*mWW^6*t + 89*ep*mtt^2*mWW^6*t + 154*ep^2*mtt^2*mWW^6*t + 83*ep^3*mtt^2*mWW^6*t - 228*mtt^7*s*t - 1505*ep*mtt^7*s*t - 3090*ep^2*mtt^7*s*t - 1981*ep^3*mtt^7*s*t + 1114*mtt^6*mWW*s*t + 7284*ep*mtt^6*mWW*s*t + 14868*ep^2*mtt^6*mWW*s*t + 9462*ep^3*mtt^6*mWW*s*t - 2178*mtt^5*mWW^2*s*t - 14096*ep*mtt^5*mWW^2*s*t - 28622*ep^2*mtt^5*mWW^2*s*t - 18104*ep^3*mtt^5*mWW^2*s*t + 2142*mtt^4*mWW^3*s*t + 13686*ep*mtt^4*mWW^3*s*t + 27644*ep^2*mtt^4*mWW^3*s*t + 17400*ep^3*mtt^4*mWW^3*s*t - 1086*mtt^3*mWW^4*s*t - 6807*ep*mtt^3*mWW^4*s*t - 13666*ep^2*mtt^3*mWW^4*s*t - 8577*ep^3*mtt^3*mWW^4*s*t + 256*mtt^2*mWW^5*s*t + 1550*ep*mtt^2*mWW^5*s*t + 3088*ep^2*mtt^2*mWW^5*s*t + 1946*ep^3*mtt^2*mWW^5*s*t - 20*mtt*mWW^6*s*t - 112*ep*mtt*mWW^6*s*t - 222*ep^2*mtt*mWW^6*s*t - 146*ep^3*mtt*mWW^6*s*t + 172*mtt^6*s^2*t + 1621*ep*mtt^6*s^2*t + 3904*ep^2*mtt^6*s^2*t + 2727*ep^3*mtt^6*s^2*t - 890*mtt^5*mWW*s^2*t - 7406*ep*mtt^5*mWW*s^2*t - 16936*ep^2*mtt^5*mWW*s^2*t - 11440*ep^3*mtt^5*mWW*s^2*t + 1636*mtt^4*mWW^2*s^2*t + 12587*ep*mtt^4*mWW^2*s^2*t + 27768*ep^2*mtt^4*mWW^2*s^2*t + 18317*ep^3*mtt^4*mWW^2*s^2*t - 1356*mtt^3*mWW^3*s^2*t - 9871*ep*mtt^3*mWW^3*s^2*t - 21244*ep^2*mtt^3*mWW^3*s^2*t - 13813*ep^3*mtt^3*mWW^3*s^2*t + 504*mtt^2*mWW^4*s^2*t + 3500*ep*mtt^2*mWW^4*s^2*t + 7408*ep^2*mtt^2*mWW^4*s^2*t + 4800*ep^3*mtt^2*mWW^4*s^2*t - 66*mtt*mWW^5*s^2*t - 431*ep*mtt*mWW^5*s^2*t - 900*ep^2*mtt*mWW^5*s^2*t - 591*ep^3*mtt*mWW^5*s^2*t + 112*mtt^5*s^3*t - 233*ep*mtt^5*s^3*t - 1632*ep^2*mtt^5*s^3*t - 1495*ep^3*mtt^5*s^3*t - 6*mtt^4*mWW*s^3*t + 2440*ep*mtt^4*mWW*s^3*t + 7820*ep^2*mtt^4*mWW*s^3*t + 6018*ep^3*mtt^4*mWW*s^3*t - 302*mtt^3*mWW^2*s^3*t - 4259*ep*mtt^3*mWW^2*s^3*t - 11188*ep^2*mtt^3*mWW^2*s^3*t - 7967*ep^3*mtt^3*mWW^2*s^3*t + 262*mtt^2*mWW^3*s^3*t + 2578*ep*mtt^2*mWW^3*s^3*t + 6172*ep^2*mtt^2*mWW^3*s^3*t + 4228*ep^3*mtt^2*mWW^3*s^3*t - 66*mtt*mWW^4*s^3*t - 526*ep*mtt*mWW^4*s^3*t - 1172*ep^2*mtt*mWW^4*s^3*t - 784*ep^3*mtt*mWW^4*s^3*t - 198*mtt^4*s^4*t - 577*ep*mtt^4*s^4*t - 318*ep^2*mtt^4*s^4*t + 133*ep^3*mtt^4*s^4*t + 236*mtt^3*mWW*s^4*t + 217*ep*mtt^3*mWW*s^4*t - 1064*ep^2*mtt^3*mWW*s^4*t - 1229*ep^3*mtt^3*mWW*s^4*t - 50*mtt^2*mWW^2*s^4*t + 449*ep*mtt^2*mWW^2*s^4*t + 1742*ep^2*mtt^2*mWW^2*s^4*t + 1395*ep^3*mtt^2*mWW^2*s^4*t - 20*mtt*mWW^3*s^4*t - 249*ep*mtt*mWW^3*s^4*t - 616*ep^2*mtt*mWW^3*s^4*t - 427*ep^3*mtt*mWW^3*s^4*t + 68*mtt^3*s^5*t + 254*ep*mtt^3*s^5*t + 290*ep^2*mtt^3*s^5*t + 96*ep^3*mtt^3*s^5*t - 52*mtt^2*mWW*s^5*t - 132*ep*mtt^2*mWW*s^5*t - 40*ep^2*mtt^2*mWW*s^5*t + 56*ep^3*mtt^2*mWW*s^5*t - 42*ep*mtt*mWW^2*s^5*t - 122*ep^2*mtt*mWW^2*s^5*t - 88*ep^3*mtt*mWW^2*s^5*t - 168*mtt^7*t^2 - 1001*ep*mtt^7*t^2 - 1870*ep^2*mtt^7*t^2 - 1105*ep^3*mtt^7*t^2 + 822*mtt^6*mWW*t^2 + 4885*ep*mtt^6*mWW*t^2 + 9112*ep^2*mtt^6*mWW*t^2 + 5361*ep^3*mtt^6*mWW*t^2 - 1666*mtt^5*mWW^2*t^2 - 9912*ep*mtt^5*mWW^2*t^2 - 18558*ep^2*mtt^5*mWW^2*t^2 - 10936*ep^3*mtt^5*mWW^2*t^2 + 1764*mtt^4*mWW^3*t^2 + 10524*ep*mtt^4*mWW^3*t^2 + 19854*ep^2*mtt^4*mWW^3*t^2 + 11774*ep^3*mtt^4*mWW^3*t^2 - 996*mtt^3*mWW^4*t^2 - 5935*ep*mtt^3*mWW^4*t^2 - 11284*ep^2*mtt^3*mWW^4*t^2 - 6741*ep^3*mtt^3*mWW^4*t^2 + 262*mtt^2*mWW^5*t^2 + 1527*ep*mtt^2*mWW^5*t^2 + 2898*ep^2*mtt^2*mWW^5*t^2 + 1729*ep^3*mtt^2*mWW^5*t^2 - 18*mtt*mWW^6*t^2 - 88*ep*mtt*mWW^6*t^2 - 152*ep^2*mtt*mWW^6*t^2 - 82*ep^3*mtt*mWW^6*t^2 + 482*mtt^6*s*t^2 + 3087*ep*mtt^6*s*t^2 + 6012*ep^2*mtt^6*s*t^2 + 3655*ep^3*mtt^6*s*t^2 - 2058*mtt^5*mWW*s*t^2 - 13015*ep*mtt^5*mWW*s*t^2 - 25088*ep^2*mtt^5*mWW*s*t^2 - 15059*ep^3*mtt^5*mWW*s*t^2 + 3520*mtt^4*mWW^2*s*t^2 + 22016*ep*mtt^4*mWW^2*s*t^2 + 42126*ep^2*mtt^4*mWW^2*s*t^2 + 25046*ep^3*mtt^4*mWW^2*s*t^2 - 3020*mtt^3*mWW^3*s*t^2 - 18699*ep*mtt^3*mWW^3*s*t^2 - 35636*ep^2*mtt^3*mWW^3*s*t^2 - 21081*ep^3*mtt^3*mWW^3*s*t^2 + 1314*mtt^2*mWW^4*s*t^2 + 8044*ep*mtt^2*mWW^4*s*t^2 + 15322*ep^2*mtt^2*mWW^4*s*t^2 + 9072*ep^3*mtt^2*mWW^4*s*t^2 - 250*mtt*mWW^5*s*t^2 - 1502*ep*mtt*mWW^5*s*t^2 - 2872*ep^2*mtt*mWW^5*s*t^2 - 1720*ep^3*mtt*mWW^5*s*t^2 + 12*mWW^6*s*t^2 + 69*ep*mWW^6*s*t^2 + 136*ep^2*mWW^6*s*t^2 + 87*ep^3*mWW^6*s*t^2 - 432*mtt^5*s^2*t^2 - 3212*ep*mtt^5*s^2*t^2 - 6720*ep^2*mtt^5*s^2*t^2 - 4264*ep^3*mtt^5*s^2*t^2 + 1730*mtt^4*mWW*s^2*t^2 + 12164*ep*mtt^4*mWW*s^2*t^2 + 24648*ep^2*mtt^4*mWW*s^2*t^2 + 15234*ep^3*mtt^4*mWW*s^2*t^2 - 2544*mtt^3*mWW^2*s^2*t^2 - 17135*ep*mtt^3*mWW^2*s^2*t^2 - 33838*ep^2*mtt^3*mWW^2*s^2*t^2 - 20467*ep^3*mtt^3*mWW^2*s^2*t^2 + 1702*mtt^2*mWW^3*s^2*t^2 + 11052*ep*mtt^2*mWW^3*s^2*t^2 + 21376*ep^2*mtt^2*mWW^3*s^2*t^2 + 12726*ep^3*mtt^2*mWW^3*s^2*t^2 - 508*mtt*mWW^4*s^2*t^2 - 3179*ep*mtt*mWW^4*s^2*t^2 - 6050*ep^2*mtt*mWW^4*s^2*t^2 - 3579*ep^3*mtt*mWW^4*s^2*t^2 + 52*mWW^5*s^2*t^2 + 310*ep*mWW^5*s^2*t^2 + 584*ep^2*mWW^5*s^2*t^2 + 350*ep^3*mWW^5*s^2*t^2 + 90*mtt^4*s^3*t^2 + 1167*ep*mtt^4*s^3*t^2 + 2884*ep^2*mtt^4*s^3*t^2 + 1983*ep^3*mtt^4*s^3*t^2 - 562*mtt^3*mWW*s^3*t^2 - 4722*ep*mtt^3*mWW*s^3*t^2 - 10230*ep^2*mtt^3*mWW*s^3*t^2 - 6546*ep^3*mtt^3*mWW*s^3*t^2 + 766*mtt^2*mWW^2*s^3*t^2 + 5566*ep*mtt^2*mWW^2*s^3*t^2 + 11294*ep^2*mtt^2*mWW^2*s^3*t^2 + 6942*ep^3*mtt^2*mWW^2*s^3*t^2 - 370*mtt*mWW^3*s^3*t^2 - 2450*ep*mtt*mWW^3*s^3*t^2 - 4734*ep^2*mtt*mWW^3*s^3*t^2 - 2826*ep^3*mtt*mWW^3*s^3*t^2 + 60*mWW^4*s^3*t^2 + 359*ep*mWW^4*s^3*t^2 + 658*ep^2*mWW^4*s^3*t^2 + 383*ep^3*mWW^4*s^3*t^2 + 28*mtt^3*s^4*t^2 - 41*ep*mtt^3*s^4*t^2 - 306*ep^2*mtt^3*s^4*t^2 - 269*ep^3*mtt^3*s^4*t^2 + 68*mtt^2*mWW*s^4*t^2 + 688*ep*mtt^2*mWW*s^4*t^2 + 1558*ep^2*mtt^2*mWW*s^4*t^2 + 1010*ep^3*mtt^2*mWW*s^4*t^2 - 88*mtt*mWW^2*s^4*t^2 - 633*ep*mtt*mWW^2*s^4*t^2 - 1262*ep^2*mtt*mWW^2*s^4*t^2 - 765*ep^3*mtt*mWW^2*s^4*t^2 + 24*mWW^3*s^4*t^2 + 146*ep*mWW^3*s^4*t^2 + 266*ep^2*mWW^3*s^4*t^2 + 152*ep^3*mWW^3*s^4*t^2 + 180*mtt^6*t^3 + 1070*ep*mtt^6*t^3 + 1950*ep^2*mtt^6*t^3 + 1116*ep^3*mtt^6*t^3 - 786*mtt^5*mWW*t^3 - 4604*ep*mtt^5*mWW*t^3 - 8234*ep^2*mtt^5*mWW*t^3 - 4588*ep^3*mtt^5*mWW*t^3 + 1426*mtt^4*mWW^2*t^3 + 8302*ep*mtt^4*mWW^2*t^3 + 14736*ep^2*mtt^4*mWW^2*t^3 + 8096*ep^3*mtt^4*mWW^2*t^3 - 1368*mtt^3*mWW^3*t^3 - 8011*ep*mtt^3*mWW^3*t^3 - 14354*ep^2*mtt^3*mWW^3*t^3 - 7947*ep^3*mtt^3*mWW^3*t^3 + 708*mtt^2*mWW^4*t^3 + 4211*ep*mtt^2*mWW^4*t^3 + 7736*ep^2*mtt^2*mWW^4*t^3 + 4405*ep^3*mtt^2*mWW^4*t^3 - 166*mtt*mWW^5*t^3 - 997*ep*mtt*mWW^5*t^3 - 1884*ep^2*mtt*mWW^5*t^3 - 1109*ep^3*mtt*mWW^5*t^3 + 6*mWW^6*t^3 + 29*ep*mWW^6*t^3 + 50*ep^2*mWW^6*t^3 + 27*ep^3*mWW^6*t^3 - 452*mtt^5*s*t^3 - 2811*ep*mtt^5*s*t^3 - 5278*ep^2*mtt^5*s*t^3 - 3103*ep^3*mtt^5*s*t^3 + 1680*mtt^4*mWW*s*t^3 + 10285*ep*mtt^4*mWW*s*t^3 + 18944*ep^2*mtt^4*mWW*s*t^3 + 10871*ep^3*mtt^4*mWW*s*t^3 - 2446*mtt^3*mWW^2*s*t^3 - 14751*ep*mtt^3*mWW^2*s*t^3 - 26686*ep^2*mtt^3*mWW^2*s*t^3 - 14949*ep^3*mtt^3*mWW^2*s*t^3 + 1738*mtt^2*mWW^3*s*t^3 + 10350*ep*mtt^2*mWW^3*s*t^3 + 18482*ep^2*mtt^2*mWW^3*s*t^3 + 10162*ep^3*mtt^2*mWW^3*s*t^3 - 598*mtt*mWW^4*s*t^3 - 3532*ep*mtt*mWW^4*s*t^3 - 6292*ep^2*mtt*mWW^4*s*t^3 - 3446*ep^3*mtt*mWW^4*s*t^3 + 78*mWW^5*s*t^3 + 459*ep*mWW^5*s*t^3 + 830*ep^2*mWW^5*s*t^3 + 465*ep^3*mWW^5*s*t^3 + 352*mtt^4*s^2*t^3 + 2323*ep*mtt^4*s^2*t^3 + 4502*ep^2*mtt^4*s^2*t^3 + 2707*ep^3*mtt^4*s^2*t^3 - 1166*mtt^3*mWW*s^2*t^3 - 7474*ep*mtt^3*mWW*s^2*t^3 - 14158*ep^2*mtt^3*mWW*s^2*t^3 - 8334*ep^3*mtt^3*mWW*s^2*t^3 + 1364*mtt^2*mWW^2*s^2*t^3 + 8514*ep*mtt^2*mWW^2*s^2*t^3 + 15760*ep^2*mtt^2*mWW^2*s^2*t^3 + 9070*ep^3*mtt^2*mWW^2*s^2*t^3 - 666*mtt*mWW^3*s^2*t^3 - 4034*ep*mtt*mWW^3*s^2*t^3 - 7266*ep^2*mtt*mWW^3*s^2*t^3 - 4070*ep^3*mtt*mWW^3*s^2*t^3 + 116*mWW^4*s^2*t^3 + 671*ep*mWW^4*s^2*t^3 + 1162*ep^2*mWW^4*s^2*t^3 + 627*ep^3*mWW^4*s^2*t^3 - 80*mtt^3*s^3*t^3 - 582*ep*mtt^3*s^3*t^3 - 1174*ep^2*mtt^3*s^3*t^3 - 720*ep^3*mtt^3*s^3*t^3 + 272*mtt^2*mWW*s^3*t^3 + 1791*ep*mtt^2*mWW*s^3*t^3 + 3440*ep^2*mtt^2*mWW*s^3*t^3 + 2045*ep^3*mtt^2*mWW*s^3*t^3 - 244*mtt*mWW^2*s^3*t^3 - 1548*ep*mtt*mWW^2*s^3*t^3 - 2914*ep^2*mtt*mWW^2*s^3*t^3 - 1714*ep^3*mtt*mWW^2*s^3*t^3 + 68*mWW^3*s^3*t^3 + 419*ep*mWW^3*s^3*t^3 + 776*ep^2*mWW^3*s^3*t^3 + 453*ep^3*mWW^3*s^3*t^3 - 96*mtt^5*t^4 - 582*ep*mtt^5*t^4 - 1076*ep^2*mtt^5*t^4 - 630*ep^3*mtt^5*t^4 + 356*mtt^4*mWW*t^4 + 2070*ep*mtt^4*mWW*t^4 + 3610*ep^2*mtt^4*mWW*t^4 + 1960*ep^3*mtt^4*mWW*t^4 - 532*mtt^3*mWW^2*t^4 - 2967*ep*mtt^3*mWW^2*t^4 - 4842*ep^2*mtt^3*mWW^2*t^4 - 2371*ep^3*mtt^3*mWW^2*t^4 + 420*mtt^2*mWW^3*t^4 + 2301*ep*mtt^2*mWW^3*t^4 + 3626*ep^2*mtt^2*mWW^3*t^4 + 1653*ep^3*mtt^2*mWW^3*t^4 - 188*mtt*mWW^4*t^4 - 1071*ep*mtt*mWW^4*t^4 - 1786*ep^2*mtt*mWW^4*t^4 - 883*ep^3*mtt*mWW^4*t^4 + 40*mWW^5*t^4 + 249*ep*mWW^5*t^4 + 468*ep^2*mWW^5*t^4 + 271*ep^3*mWW^5*t^4 + 198*mtt^4*s*t^4 + 1207*ep*mtt^4*s*t^4 + 2262*ep^2*mtt^4*s*t^4 + 1349*ep^3*mtt^4*s*t^4 - 616*mtt^3*mWW*s*t^4 - 3700*ep*mtt^3*mWW*s*t^4 - 6762*ep^2*mtt^3*mWW*s*t^4 - 3914*ep^3*mtt^3*mWW*s*t^4 + 700*mtt^2*mWW^2*s*t^4 + 4110*ep*mtt^2*mWW^2*s*t^4 + 7232*ep^2*mtt^2*mWW^2*s*t^4 + 3990*ep^3*mtt^2*mWW^2*s*t^4 - 344*mtt*mWW^3*s*t^4 - 1948*ep*mtt*mWW^3*s*t^4 - 3226*ep^2*mtt*mWW^3*s*t^4 - 1634*ep^3*mtt*mWW^3*s*t^4 + 62*mWW^4*s*t^4 + 331*ep*mWW^4*s*t^4 + 494*ep^2*mWW^4*s*t^4 + 209*ep^3*mWW^4*s*t^4 - 96*mtt^3*s^2*t^4 - 580*ep*mtt^3*s^2*t^4 - 1082*ep^2*mtt^3*s^2*t^4 - 642*ep^3*mtt^3*s^2*t^4 + 256*mtt^2*mWW*s^2*t^4 + 1555*ep*mtt^2*mWW*s^2*t^4 + 2906*ep^2*mtt^2*mWW*s^2*t^4 + 1727*ep^3*mtt^2*mWW*s^2*t^4 - 220*mtt*mWW^2*s^2*t^4 - 1350*ep*mtt*mWW^2*s^2*t^4 - 2534*ep^2*mtt*mWW^2*s^2*t^4 - 1512*ep^3*mtt*mWW^2*s^2*t^4 + 60*mWW^3*s^2*t^4 + 375*ep*mWW^3*s^2*t^4 + 710*ep^2*mWW^3*s^2*t^4 + 427*ep^3*mWW^3*s^2*t^4 + 26*mtt^4*t^5 + 178*ep*mtt^4*t^5 + 380*ep^2*mtt^4*t^5 + 260*ep^3*mtt^4*t^5 - 76*mtt^3*mWW*t^5 - 493*ep*mtt^3*mWW*t^5 - 994*ep^2*mtt^3*mWW*t^5 - 649*ep^3*mtt^3*mWW*t^5 + 72*mtt^2*mWW^2*t^5 + 411*ep*mtt^2*mWW^2*t^5 + 702*ep^2*mtt^2*mWW^2*t^5 + 387*ep^3*mtt^2*mWW^2*t^5 - 20*mtt*mWW^3*t^5 - 55*ep*mtt*mWW^3*t^5 + 58*ep^2*mtt*mWW^3*t^5 + 133*ep^3*mtt*mWW^3*t^5 - 2*mWW^4*t^5 - 41*ep*mWW^4*t^5 - 146*ep^2*mWW^4*t^5 - 131*ep^3*mWW^4*t^5 - 36*mtt^3*s*t^5 - 224*ep*mtt^3*s*t^5 - 452*ep^2*mtt^3*s*t^5 - 296*ep^3*mtt^3*s*t^5 + 92*mtt^2*mWW*s*t^5 + 585*ep*mtt^2*mWW*s*t^5 + 1196*ep^2*mtt^2*mWW*s*t^5 + 791*ep^3*mtt^2*mWW*s*t^5 - 76*mtt*mWW^2*s*t^5 - 498*ep*mtt*mWW^2*s*t^5 - 1036*ep^2*mtt*mWW^2*s*t^5 - 694*ep^3*mtt*mWW^2*s*t^5 + 20*mWW^3*s*t^5 + 137*ep*mWW^3*s*t^5 + 292*ep^2*mWW^3*s*t^5 + 199*ep^3*mWW^3*s*t^5 - 4*mtt^3*t^6 - 35*ep*mtt^3*t^6 - 92*ep^2*mtt^3*t^6 - 73*ep^3*mtt^3*t^6 + 12*mtt^2*mWW*t^6 + 105*ep*mtt^2*mWW*t^6 + 276*ep^2*mtt^2*mWW*t^6 + 219*ep^3*mtt^2*mWW*t^6 - 12*mtt*mWW^2*t^6 - 105*ep*mtt*mWW^2*t^6 - 276*ep^2*mtt*mWW^2*t^6 - 219*ep^3*mtt*mWW^2*t^6 + 4*mWW^3*t^6 + 35*ep*mWW^3*t^6 + 92*ep^2*mWW^3*t^6 + 73*ep^3*mWW^3*t^6)/(2*ep*(mtt - mWW)^2*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (3*ep*(-6*mtt^9 - 32*ep*mtt^9 - 62*ep^2*mtt^9 - 40*ep^3*mtt^9 + 37*mtt^8*mWW + 212*ep*mtt^8*mWW + 425*ep^2*mtt^8*mWW + 278*ep^3*mtt^8*mWW - 91*mtt^7*mWW^2 - 538*ep*mtt^7*mWW^2 - 1085*ep^2*mtt^7*mWW^2 - 706*ep^3*mtt^7*mWW^2 + 114*mtt^6*mWW^3 + 680*ep*mtt^6*mWW^3 + 1358*ep^2*mtt^6*mWW^3 + 868*ep^3*mtt^6*mWW^3 - 76*mtt^5*mWW^4 - 452*ep*mtt^5*mWW^4 - 884*ep^2*mtt^5*mWW^4 - 548*ep^3*mtt^5*mWW^4 + 25*mtt^4*mWW^5 + 148*ep*mtt^4*mWW^5 + 281*ep^2*mtt^4*mWW^5 + 166*ep^3*mtt^4*mWW^5 - 3*mtt^3*mWW^6 - 18*ep*mtt^3*mWW^6 - 33*ep^2*mtt^3*mWW^6 - 18*ep^3*mtt^3*mWW^6 + 24*mtt^8*s + 146*ep*mtt^8*s + 314*ep^2*mtt^8*s + 216*ep^3*mtt^8*s - 137*mtt^7*mWW*s - 875*ep*mtt^7*mWW*s - 1891*ep^2*mtt^7*mWW*s - 1289*ep^3*mtt^7*mWW*s + 300*mtt^6*mWW^2*s + 1950*ep*mtt^6*mWW^2*s + 4186*ep^2*mtt^6*mWW^2*s + 2816*ep^3*mtt^6*mWW^2*s - 322*mtt^5*mWW^3*s - 2094*ep*mtt^5*mWW^3*s - 4434*ep^2*mtt^5*mWW^3*s - 2934*ep^3*mtt^5*mWW^3*s + 176*mtt^4*mWW^4*s + 1134*ep*mtt^4*mWW^4*s + 2358*ep^2*mtt^4*mWW^4*s + 1532*ep^3*mtt^4*mWW^4*s - 45*mtt^3*mWW^5*s - 287*ep*mtt^3*mWW^5*s - 587*ep^2*mtt^3*mWW^5*s - 377*ep^3*mtt^3*mWW^5*s + 4*mtt^2*mWW^6*s + 26*ep*mtt^2*mWW^6*s + 54*ep^2*mtt^2*mWW^6*s + 36*ep^3*mtt^2*mWW^6*s - 12*mtt^7*s^2 - 160*ep*mtt^7*s^2 - 492*ep^2*mtt^7*s^2 - 400*ep^3*mtt^7*s^2 + 105*mtt^6*mWW*s^2 + 1037*ep*mtt^6*mWW*s^2 + 2787*ep^2*mtt^6*mWW*s^2 + 2111*ep^3*mtt^6*mWW*s^2 - 244*mtt^5*mWW^2*s^2 - 2152*ep*mtt^5*mWW^2*s^2 - 5414*ep^2*mtt^5*mWW^2*s^2 - 3942*ep^3*mtt^5*mWW^2*s^2 + 230*mtt^4*mWW^3*s^2 + 1912*ep*mtt^4*mWW^3*s^2 + 4634*ep^2*mtt^4*mWW^3*s^2 + 3300*ep^3*mtt^4*mWW^3*s^2 - 88*mtt^3*mWW^4*s^2 - 716*ep*mtt^3*mWW^4*s^2 - 1714*ep^2*mtt^3*mWW^4*s^2 - 1218*ep^3*mtt^3*mWW^4*s^2 + 9*mtt^2*mWW^5*s^2 + 79*ep*mtt^2*mWW^5*s^2 + 199*ep^2*mtt^2*mWW^5*s^2 + 149*ep^3*mtt^2*mWW^5*s^2 - 72*mtt^6*s^3 - 180*ep*mtt^6*s^3 + 68*ep^2*mtt^6*s^3 + 240*ep^3*mtt^6*s^3 + 161*mtt^5*mWW*s^3 + 123*ep*mtt^5*mWW*s^3 - 1121*ep^2*mtt^5*mWW*s^3 - 1315*ep^3*mtt^5*mWW*s^3 - 127*mtt^4*mWW^2*s^3 + 276*ep*mtt^4*mWW^2*s^3 + 2181*ep^2*mtt^4*mWW^2*s^3 + 2086*ep^3*mtt^4*mWW^2*s^3 + 59*mtt^3*mWW^3*s^3 - 205*ep*mtt^3*mWW^3*s^3 - 1283*ep^2*mtt^3*mWW^3*s^3 - 1195*ep^3*mtt^3*mWW^3*s^3 - 21*mtt^2*mWW^4*s^3 - 14*ep*mtt^2*mWW^4*s^3 + 155*ep^2*mtt^2*mWW^4*s^3 + 184*ep^3*mtt^2*mWW^4*s^3 + 138*mtt^5*s^4 + 520*ep*mtt^5*s^4 + 538*ep^2*mtt^5*s^4 + 120*ep^3*mtt^5*s^4 - 298*mtt^4*mWW*s^4 - 1021*ep*mtt^4*mWW*s^4 - 824*ep^2*mtt^4*mWW*s^4 - ep^3*mtt^4*mWW*s^4 + 238*mtt^3*mWW^2*s^4 + 774*ep*mtt^3*mWW^2*s^4 + 518*ep^2*mtt^3*mWW^2*s^4 - 110*ep^3*mtt^3*mWW^2*s^4 - 78*mtt^2*mWW^3*s^4 - 273*ep*mtt^2*mWW^3*s^4 - 232*ep^2*mtt^2*mWW^3*s^4 - 9*ep^3*mtt^2*mWW^3*s^4 - 96*mtt^4*s^5 - 398*ep*mtt^4*s^5 - 510*ep^2*mtt^4*s^5 - 200*ep^3*mtt^4*s^5 + 156*mtt^3*mWW*s^5 + 628*ep*mtt^3*mWW*s^5 + 768*ep^2*mtt^3*mWW*s^5 + 280*ep^3*mtt^3*mWW*s^5 - 76*mtt^2*mWW^2*s^5 - 310*ep*mtt^2*mWW^2*s^5 - 386*ep^2*mtt^2*mWW^2*s^5 - 144*ep^3*mtt^2*mWW^2*s^5 + 24*mtt^3*s^6 + 104*ep*mtt^3*s^6 + 144*ep^2*mtt^3*s^6 + 64*ep^3*mtt^3*s^6 - 24*mtt^2*mWW*s^6 - 104*ep*mtt^2*mWW*s^6 - 144*ep^2*mtt^2*mWW*s^6 - 64*ep^3*mtt^2*mWW*s^6 + 37*mtt^8*t + 206*ep*mtt^8*t + 391*ep^2*mtt^8*t + 242*ep^3*mtt^8*t - 201*mtt^7*mWW*t - 1165*ep*mtt^7*mWW*t - 2265*ep^2*mtt^7*mWW*t - 1421*ep^3*mtt^7*mWW*t + 447*mtt^6*mWW^2*t + 2646*ep*mtt^6*mWW^2*t + 5185*ep^2*mtt^6*mWW^2*t + 3254*ep^3*mtt^6*mWW^2*t - 514*mtt^5*mWW^3*t - 3062*ep*mtt^5*mWW^3*t - 5974*ep^2*mtt^5*mWW^3*t - 3710*ep^3*mtt^5*mWW^3*t + 315*mtt^4*mWW^4*t + 1870*ep*mtt^4*mWW^4*t + 3597*ep^2*mtt^4*mWW^4*t + 2186*ep^3*mtt^4*mWW^4*t - 93*mtt^3*mWW^5*t - 549*ep*mtt^3*mWW^5*t - 1033*ep^2*mtt^3*mWW^5*t - 605*ep^3*mtt^3*mWW^5*t + 9*mtt^2*mWW^6*t + 54*ep*mtt^2*mWW^6*t + 99*ep^2*mtt^2*mWW^6*t + 54*ep^3*mtt^2*mWW^6*t - 145*mtt^7*s*t - 889*ep*mtt^7*s*t - 1787*ep^2*mtt^7*s*t - 1143*ep^3*mtt^7*s*t + 690*mtt^6*mWW*s*t + 4317*ep*mtt^6*mWW*s*t + 8726*ep^2*mtt^6*mWW*s*t + 5563*ep^3*mtt^6*mWW*s*t - 1312*mtt^5*mWW^2*s*t - 8291*ep*mtt^5*mWW^2*s*t - 16744*ep^2*mtt^5*mWW^2*s*t - 10601*ep^3*mtt^5*mWW^2*s*t + 1248*mtt^4*mWW^3*s*t + 7903*ep*mtt^4*mWW^3*s*t + 15870*ep^2*mtt^4*mWW^3*s*t + 9951*ep^3*mtt^4*mWW^3*s*t - 605*mtt^3*mWW^4*s*t - 3820*ep*mtt^3*mWW^4*s*t - 7607*ep^2*mtt^3*mWW^4*s*t - 4720*ep^3*mtt^3*mWW^4*s*t + 134*mtt^2*mWW^5*s*t + 844*ep*mtt^2*mWW^5*s*t + 1672*ep^2*mtt^2*mWW^5*s*t + 1034*ep^3*mtt^2*mWW^5*s*t - 10*mtt*mWW^6*s*t - 64*ep*mtt*mWW^6*s*t - 130*ep^2*mtt*mWW^6*s*t - 84*ep^3*mtt*mWW^6*s*t + 157*mtt^6*s^2*t + 1229*ep*mtt^6*s^2*t + 2797*ep^2*mtt^6*s^2*t + 1913*ep^3*mtt^6*s^2*t - 723*mtt^5*mWW*s^2*t - 5404*ep*mtt^5*mWW*s^2*t - 11893*ep^2*mtt^5*mWW*s^2*t - 7900*ep^3*mtt^5*mWW*s^2*t + 1226*mtt^4*mWW^2*s^2*t + 8861*ep*mtt^4*mWW^2*s^2*t + 19010*ep^2*mtt^4*mWW^2*s^2*t + 12351*ep^3*mtt^4*mWW^2*s^2*t - 950*mtt^3*mWW^3*s^2*t - 6701*ep*mtt^3*mWW^3*s^2*t - 14108*ep^2*mtt^3*mWW^3*s^2*t - 9029*ep^3*mtt^3*mWW^3*s^2*t + 329*mtt^2*mWW^4*s^2*t + 2286*ep*mtt^2*mWW^4*s^2*t + 4761*ep^2*mtt^2*mWW^4*s^2*t + 3032*ep^3*mtt^2*mWW^4*s^2*t - 39*mtt*mWW^5*s^2*t - 271*ep*mtt*mWW^5*s^2*t - 567*ep^2*mtt*mWW^5*s^2*t - 367*ep^3*mtt*mWW^5*s^2*t + 29*mtt^5*s^3*t - 413*ep*mtt^5*s^3*t - 1579*ep^2*mtt^5*s^3*t - 1301*ep^3*mtt^5*s^3*t + 158*mtt^4*mWW*s^3*t + 2529*ep*mtt^4*mWW*s^3*t + 6858*ep^2*mtt^4*mWW*s^3*t + 4975*ep^3*mtt^4*mWW*s^3*t - 390*mtt^3*mWW^2*s^3*t - 3877*ep*mtt^3*mWW^2*s^3*t - 9268*ep^2*mtt^3*mWW^2*s^3*t - 6313*ep^3*mtt^3*mWW^2*s^3*t + 262*mtt^2*mWW^3*s^3*t + 2199*ep*mtt^2*mWW^3*s^3*t + 4914*ep^2*mtt^2*mWW^3*s^3*t + 3233*ep^3*mtt^2*mWW^3*s^3*t - 59*mtt*mWW^4*s^3*t - 438*ep*mtt*mWW^4*s^3*t - 925*ep^2*mtt*mWW^4*s^3*t - 594*ep^3*mtt*mWW^4*s^3*t - 134*mtt^4*s^4*t - 335*ep*mtt^4*s^4*t - 40*ep^2*mtt^4*s^4*t + 225*ep^3*mtt^4*s^4*t + 104*mtt^3*mWW*s^4*t - 249*ep*mtt^3*mWW*s^4*t - 1530*ep^2*mtt^3*mWW*s^4*t - 1337*ep^3*mtt^3*mWW*s^4*t + 38*mtt^2*mWW^2*s^4*t + 735*ep*mtt^2*mWW^2*s^4*t + 1968*ep^2*mtt^2*mWW^2*s^4*t + 1399*ep^3*mtt^2*mWW^2*s^4*t - 40*mtt*mWW^3*s^4*t - 311*ep*mtt*mWW^3*s^4*t - 654*ep^2*mtt*mWW^3*s^4*t - 415*ep^3*mtt*mWW^3*s^4*t + 56*mtt^3*s^5*t + 202*ep*mtt^3*s^5*t + 218*ep^2*mtt^3*s^5*t + 64*ep^3*mtt^3*s^5*t - 28*mtt^2*mWW*s^5*t - 28*ep*mtt^2*mWW*s^5*t + 104*ep^2*mtt^2*mWW*s^5*t + 120*ep^3*mtt^2*mWW*s^5*t - 12*mtt*mWW^2*s^5*t - 94*ep*mtt*mWW^2*s^5*t - 194*ep^2*mtt*mWW^2*s^5*t - 120*ep^3*mtt*mWW^2*s^5*t - 84*mtt^7*t^2 - 473*ep*mtt^7*t^2 - 870*ep^2*mtt^7*t^2 - 513*ep^3*mtt^7*t^2 + 411*mtt^6*mWW*t^2 + 2376*ep*mtt^6*mWW*t^2 + 4453*ep^2*mtt^6*mWW*t^2 + 2660*ep^3*mtt^6*mWW*t^2 - 833*mtt^5*mWW^2*t^2 - 4899*ep*mtt^5*mWW^2*t^2 - 9275*ep^2*mtt^5*mWW^2*t^2 - 5569*ep^3*mtt^5*mWW^2*t^2 + 882*mtt^4*mWW^3*t^2 + 5225*ep*mtt^4*mWW^3*t^2 + 9906*ep^2*mtt^4*mWW^3*t^2 + 5931*ep^3*mtt^4*mWW^3*t^2 - 498*mtt^3*mWW^4*t^2 - 2946*ep*mtt^3*mWW^4*t^2 - 5548*ep^2*mtt^3*mWW^4*t^2 - 3284*ep^3*mtt^3*mWW^4*t^2 + 131*mtt^2*mWW^5*t^2 + 771*ep*mtt^2*mWW^5*t^2 + 1433*ep^2*mtt^2*mWW^5*t^2 + 829*ep^3*mtt^2*mWW^5*t^2 - 9*mtt*mWW^6*t^2 - 54*ep*mtt*mWW^6*t^2 - 99*ep^2*mtt*mWW^6*t^2 - 54*ep^3*mtt*mWW^6*t^2 + 294*mtt^6*s*t^2 + 1783*ep*mtt^6*s*t^2 + 3410*ep^2*mtt^6*s*t^2 + 2061*ep^3*mtt^6*s*t^2 - 1223*mtt^5*mWW*s*t^2 - 7460*ep*mtt^5*mWW*s*t^2 - 14247*ep^2*mtt^5*mWW*s*t^2 - 8542*ep^3*mtt^5*mWW*s*t^2 + 2043*mtt^4*mWW^2*s*t^2 + 12511*ep*mtt^4*mWW^2*s*t^2 + 23839*ep^2*mtt^4*mWW^2*s*t^2 + 14183*ep^3*mtt^4*mWW^2*s*t^2 - 1709*mtt^3*mWW^3*s*t^2 - 10490*ep*mtt^3*mWW^3*s*t^2 - 19935*ep^2*mtt^3*mWW^3*s*t^2 - 11782*ep^3*mtt^3*mWW^3*s*t^2 + 717*mtt^2*mWW^4*s*t^2 + 4410*ep*mtt^2*mWW^4*s*t^2 + 8367*ep^2*mtt^2*mWW^4*s*t^2 + 4926*ep^3*mtt^2*mWW^4*s*t^2 - 128*mtt*mWW^5*s*t^2 - 792*ep*mtt*mWW^5*s*t^2 - 1510*ep^2*mtt*mWW^5*s*t^2 - 894*ep^3*mtt*mWW^5*s*t^2 + 6*mWW^6*s*t^2 + 38*ep*mWW^6*s*t^2 + 76*ep^2*mWW^6*s*t^2 + 48*ep^3*mWW^6*s*t^2 - 333*mtt^5*s^2*t^2 - 2280*ep*mtt^5*s^2*t^2 - 4625*ep^2*mtt^5*s^2*t^2 - 2894*ep^3*mtt^5*s^2*t^2 + 1234*mtt^4*mWW*s^2*t^2 + 8220*ep*mtt^4*mWW*s^2*t^2 + 16282*ep^2*mtt^4*mWW*s^2*t^2 + 9936*ep^3*mtt^4*mWW*s^2*t^2 - 1694*mtt^3*mWW^2*s^2*t^2 - 11041*ep*mtt^3*mWW^2*s^2*t^2 - 21430*ep^2*mtt^3*mWW^2*s^2*t^2 - 12799*ep^3*mtt^3*mWW^2*s^2*t^2 + 1060*mtt^2*mWW^3*s^2*t^2 + 6794*ep*mtt^2*mWW^3*s^2*t^2 + 12978*ep^2*mtt^2*mWW^3*s^2*t^2 + 7632*ep^3*mtt^2*mWW^3*s^2*t^2 - 293*mtt*mWW^4*s^2*t^2 - 1857*ep*mtt*mWW^4*s^2*t^2 - 3517*ep^2*mtt*mWW^4*s^2*t^2 - 2061*ep^3*mtt*mWW^4*s^2*t^2 + 26*mWW^5*s^2*t^2 + 164*ep*mWW^5*s^2*t^2 + 312*ep^2*mWW^5*s^2*t^2 + 186*ep^3*mWW^5*s^2*t^2 + 117*mtt^4*s^3*t^2 + 1083*ep*mtt^4*s^3*t^2 + 2457*ep^2*mtt^4*s^3*t^2 + 1627*ep^3*mtt^4*s^3*t^2 - 517*mtt^3*mWW*s^3*t^2 - 3878*ep*mtt^3*mWW*s^3*t^2 - 8031*ep^2*mtt^3*mWW*s^3*t^2 - 5014*ep^3*mtt^3*mWW*s^3*t^2 + 597*mtt^2*mWW^2*s^3*t^2 + 4107*ep*mtt^2*mWW^2*s^3*t^2 + 8087*ep^2*mtt^2*mWW^2*s^3*t^2 + 4869*ep^3*mtt^2*mWW^2*s^3*t^2 - 243*mtt*mWW^3*s^3*t^2 - 1580*ep*mtt*mWW^3*s^3*t^2 - 2989*ep^2*mtt*mWW^3*s^3*t^2 - 1748*ep^3*mtt*mWW^3*s^3*t^2 + 30*mWW^4*s^3*t^2 + 188*ep*mWW^4*s^3*t^2 + 348*ep^2*mWW^4*s^3*t^2 + 202*ep^3*mWW^4*s^3*t^2 + 6*mtt^3*s^4*t^2 - 113*ep*mtt^3*s^4*t^2 - 372*ep^2*mtt^3*s^4*t^2 - 281*ep^3*mtt^3*s^4*t^2 + 92*mtt^2*mWW*s^4*t^2 + 722*ep*mtt^2*mWW*s^4*t^2 + 1500*ep^2*mtt^2*mWW*s^4*t^2 + 930*ep^3*mtt^2*mWW*s^4*t^2 - 78*mtt*mWW^2*s^4*t^2 - 525*ep*mtt*mWW^2*s^4*t^2 - 1012*ep^2*mtt*mWW^2*s^4*t^2 - 601*ep^3*mtt*mWW^2*s^4*t^2 + 12*mWW^3*s^4*t^2 + 76*ep*mWW^3*s^4*t^2 + 140*ep^2*mWW^3*s^4*t^2 + 80*ep^3*mWW^3*s^4*t^2 + 90*mtt^6*t^3 + 504*ep*mtt^6*t^3 + 892*ep^2*mtt^6*t^3 + 498*ep^3*mtt^6*t^3 - 393*mtt^5*mWW*t^3 - 2235*ep*mtt^5*mWW*t^3 - 3995*ep^2*mtt^5*mWW*t^3 - 2241*ep^3*mtt^5*mWW*t^3 + 713*mtt^4*mWW^2*t^3 + 4114*ep*mtt^4*mWW^2*t^3 + 7425*ep^2*mtt^4*mWW^2*t^3 + 4188*ep^3*mtt^4*mWW^2*t^3 - 684*mtt^3*mWW^3*t^3 - 3990*ep*mtt^3*mWW^3*t^3 - 7258*ep^2*mtt^3*mWW^3*t^3 - 4116*ep^3*mtt^3*mWW^3*t^3 + 354*mtt^2*mWW^4*t^3 + 2076*ep*mtt^2*mWW^4*t^3 + 3794*ep^2*mtt^2*mWW^4*t^3 + 2160*ep^3*mtt^2*mWW^4*t^3 - 83*mtt*mWW^5*t^3 - 487*ep*mtt*mWW^5*t^3 - 891*ep^2*mtt*mWW^5*t^3 - 507*ep^3*mtt*mWW^5*t^3 + 3*mWW^6*t^3 + 18*ep*mWW^6*t^3 + 33*ep^2*mWW^6*t^3 + 18*ep^3*mWW^6*t^3 - 263*mtt^5*s*t^3 - 1567*ep*mtt^5*s*t^3 - 2891*ep^2*mtt^5*s*t^3 - 1683*ep^3*mtt^5*s*t^3 + 949*mtt^4*mWW*s*t^3 + 5617*ep*mtt^4*mWW*s*t^3 + 10211*ep^2*mtt^4*mWW*s*t^3 + 5811*ep^3*mtt^4*mWW*s*t^3 - 1350*mtt^3*mWW^2*s*t^3 - 7946*ep*mtt^3*mWW^2*s*t^3 - 14248*ep^2*mtt^3*mWW^2*s*t^3 - 7932*ep^3*mtt^3*mWW^2*s*t^3 + 944*mtt^2*mWW^3*s*t^3 + 5544*ep*mtt^2*mWW^3*s*t^3 + 9852*ep^2*mtt^2*mWW^3*s*t^3 + 5400*ep^3*mtt^2*mWW^3*s*t^3 - 319*mtt*mWW^4*s*t^3 - 1883*ep*mtt*mWW^4*s*t^3 - 3349*ep^2*mtt*mWW^4*s*t^3 - 1833*ep^3*mtt*mWW^4*s*t^3 + 39*mWW^5*s*t^3 + 235*ep*mWW^5*s*t^3 + 425*ep^2*mWW^5*s*t^3 + 237*ep^3*mWW^5*s*t^3 + 248*mtt^4*s^2*t^3 + 1561*ep*mtt^4*s^2*t^3 + 2970*ep^2*mtt^4*s^2*t^3 + 1773*ep^3*mtt^4*s^2*t^3 - 756*mtt^3*mWW*s^2*t^3 - 4680*ep*mtt^3*mWW*s^2*t^3 - 8726*ep^2*mtt^3*mWW*s^2*t^3 - 5090*ep^3*mtt^3*mWW*s^2*t^3 + 814*mtt^2*mWW^2*s^2*t^3 + 4952*ep*mtt^2*mWW^2*s^2*t^3 + 9022*ep^2*mtt^2*mWW^2*s^2*t^3 + 5124*ep^3*mtt^2*mWW^2*s^2*t^3 - 364*mtt*mWW^3*s^2*t^3 - 2176*ep*mtt*mWW^3*s^2*t^3 - 3866*ep^2*mtt*mWW^3*s^2*t^3 - 2134*ep^3*mtt*mWW^3*s^2*t^3 + 58*mWW^4*s^2*t^3 + 343*ep*mWW^4*s^2*t^3 + 600*ep^2*mWW^4*s^2*t^3 + 327*ep^3*mWW^4*s^2*t^3 - 72*mtt^3*s^3*t^3 - 478*ep*mtt^3*s^3*t^3 - 928*ep^2*mtt^3*s^3*t^3 - 558*ep^3*mtt^3*s^3*t^3 + 206*mtt^2*mWW*s^3*t^3 + 1302*ep*mtt^2*mWW*s^3*t^3 + 2458*ep^2*mtt^2*mWW*s^3*t^3 + 1450*ep^3*mtt^2*mWW*s^3*t^3 - 152*mtt*mWW^2*s^3*t^3 - 958*ep*mtt*mWW^2*s^3*t^3 - 1804*ep^2*mtt*mWW^2*s^3*t^3 - 1066*ep^3*mtt*mWW^2*s^3*t^3 + 34*mWW^3*s^3*t^3 + 214*ep*mWW^3*s^3*t^3 + 402*ep^2*mWW^3*s^3*t^3 + 238*ep^3*mWW^3*s^3*t^3 - 48*mtt^5*t^4 - 268*ep*mtt^5*t^4 - 464*ep^2*mtt^5*t^4 - 252*ep^3*mtt^5*t^4 + 178*mtt^4*mWW*t^4 + 987*ep*mtt^4*mWW*t^4 + 1674*ep^2*mtt^4*mWW*t^4 + 877*ep^3*mtt^4*mWW*t^4 - 266*mtt^3*mWW^2*t^4 - 1470*ep*mtt^3*mWW^2*t^4 - 2448*ep^2*mtt^3*mWW^2*t^4 - 1236*ep^3*mtt^3*mWW^2*t^4 + 210*mtt^2*mWW^3*t^4 + 1168*ep*mtt^2*mWW^3*t^4 + 1940*ep^2*mtt^2*mWW^3*t^4 + 966*ep^3*mtt^2*mWW^3*t^4 - 94*mtt*mWW^4*t^4 - 534*ep*mtt*mWW^4*t^4 - 912*ep^2*mtt*mWW^4*t^4 - 472*ep^3*mtt*mWW^4*t^4 + 20*mWW^5*t^4 + 117*ep*mWW^5*t^4 + 210*ep^2*mWW^5*t^4 + 117*ep^3*mWW^5*t^4 + 110*mtt^4*s*t^4 + 653*ep*mtt^4*s*t^4 + 1214*ep^2*mtt^4*s*t^4 + 723*ep^3*mtt^4*s*t^4 - 329*mtt^3*mWW*s*t^4 - 1919*ep*mtt^3*mWW*s*t^4 - 3465*ep^2*mtt^3*mWW*s*t^4 - 1991*ep^3*mtt^3*mWW*s*t^4 + 359*mtt^2*mWW^2*s*t^4 + 2038*ep*mtt^2*mWW^2*s*t^4 + 3519*ep^2*mtt^2*mWW^2*s*t^4 + 1908*ep^3*mtt^2*mWW^2*s*t^4 - 171*mtt*mWW^3*s*t^4 - 931*ep*mtt*mWW^3*s*t^4 - 1499*ep^2*mtt*mWW^3*s*t^4 - 735*ep^3*mtt*mWW^3*s*t^4 + 31*mWW^4*s*t^4 + 159*ep*mWW^4*s*t^4 + 231*ep^2*mWW^4*s*t^4 + 95*ep^3*mWW^4*s*t^4 - 64*mtt^3*s^2*t^4 - 378*ep*mtt^3*s^2*t^4 - 706*ep^2*mtt^3*s^2*t^4 - 424*ep^3*mtt^3*s^2*t^4 + 154*mtt^2*mWW*s^2*t^4 + 923*ep*mtt^2*mWW*s^2*t^4 + 1736*ep^2*mtt^2*mWW*s^2*t^4 + 1047*ep^3*mtt^2*mWW*s^2*t^4 - 120*mtt*mWW^2*s^2*t^4 - 728*ep*mtt*mWW^2*s^2*t^4 - 1374*ep^2*mtt*mWW^2*s^2*t^4 - 830*ep^3*mtt*mWW^2*s^2*t^4 + 30*mWW^3*s^2*t^4 + 183*ep*mWW^3*s^2*t^4 + 344*ep^2*mWW^3*s^2*t^4 + 207*ep^3*mWW^3*s^2*t^4 + 13*mtt^4*t^5 + 78*ep*mtt^4*t^5 + 149*ep^2*mtt^4*t^5 + 92*ep^3*mtt^4*t^5 - 38*mtt^3*mWW*t^5 - 220*ep*mtt^3*mWW*t^5 - 400*ep^2*mtt^3*mWW*t^5 - 234*ep^3*mtt^3*mWW*t^5 + 36*mtt^2*mWW^2*t^5 + 192*ep*mtt^2*mWW^2*t^5 + 306*ep^2*mtt^2*mWW^2*t^5 + 150*ep^3*mtt^2*mWW^2*t^5 - 10*mtt*mWW^3*t^5 - 36*ep*mtt*mWW^3*t^5 - 8*ep^2*mtt*mWW^3*t^5 + 34*ep^3*mtt*mWW^3*t^5 - mWW^4*t^5 - 14*ep*mWW^4*t^5 - 47*ep^2*mWW^4*t^5 - 42*ep^3*mWW^4*t^5 - 20*mtt^3*s*t^5 - 126*ep*mtt^3*s*t^5 - 260*ep^2*mtt^3*s*t^5 - 174*ep^3*mtt^3*s*t^5 + 50*mtt^2*mWW*s*t^5 + 320*ep*mtt^2*mWW*s*t^5 + 666*ep^2*mtt^2*mWW*s*t^5 + 448*ep^3*mtt^2*mWW*s*t^5 - 40*mtt*mWW^2*s*t^5 - 262*ep*mtt*mWW^2*s*t^5 - 552*ep^2*mtt*mWW^2*s*t^5 - 374*ep^3*mtt*mWW^2*s*t^5 + 10*mWW^3*s*t^5 + 68*ep*mWW^3*s*t^5 + 146*ep^2*mWW^3*s*t^5 + 100*ep^3*mWW^3*s*t^5 - 2*mtt^3*t^6 - 15*ep*mtt^3*t^6 - 36*ep^2*mtt^3*t^6 - 27*ep^3*mtt^3*t^6 + 6*mtt^2*mWW*t^6 + 45*ep*mtt^2*mWW*t^6 + 108*ep^2*mtt^2*mWW*t^6 + 81*ep^3*mtt^2*mWW*t^6 - 6*mtt*mWW^2*t^6 - 45*ep*mtt*mWW^2*t^6 - 108*ep^2*mtt*mWW^2*t^6 - 81*ep^3*mtt*mWW^2*t^6 + 2*mWW^3*t^6 + 15*ep*mWW^3*t^6 + 36*ep^2*mWW^3*t^6 + 27*ep^3*mWW^3*t^6))/((1 + ep)*(mtt - mWW)^2*s^3*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((1 + 2*ep)*(-6*mtt^3*mWW - 32*ep*mtt^3*mWW - 32*ep^2*mtt^3*mWW + 5*mtt^2*mWW^2 + 28*ep*mtt^2*mWW^2 + 29*ep^2*mtt^2*mWW^2 + 18*mtt^2*mWW*s + 96*ep*mtt^2*mWW*s + 96*ep^2*mtt^2*mWW*s - 10*mtt*mWW^2*s - 56*ep*mtt*mWW^2*s - 58*ep^2*mtt*mWW^2*s - 18*mtt*mWW*s^2 - 96*ep*mtt*mWW*s^2 - 96*ep^2*mtt*mWW*s^2 + 5*mWW^2*s^2 + 28*ep*mWW^2*s^2 + 29*ep^2*mWW^2*s^2 + 6*mWW*s^3 + 32*ep*mWW*s^3 + 32*ep^2*mWW*s^3 - 6*mtt^3*t - 32*ep*mtt^3*t - 32*ep^2*mtt^3*t + 26*mtt^2*mWW*t + 136*ep*mtt^2*mWW*t + 134*ep^2*mtt^2*mWW*t - 18*mtt*mWW^2*t - 96*ep*mtt*mWW^2*t - 96*ep^2*mtt*mWW^2*t + 18*mtt^2*s*t + 96*ep*mtt^2*s*t + 96*ep^2*mtt^2*s*t - 52*mtt*mWW*s*t - 272*ep*mtt*mWW*s*t - 268*ep^2*mtt*mWW*s*t + 18*mWW^2*s*t + 96*ep*mWW^2*s*t + 96*ep^2*mWW^2*s*t - 18*mtt*s^2*t - 96*ep*mtt*s^2*t - 96*ep^2*mtt*s^2*t + 26*mWW*s^2*t + 136*ep*mWW*s^2*t + 134*ep^2*mWW*s^2*t + 6*s^3*t + 32*ep*s^3*t + 32*ep^2*s^3*t + 5*mtt^2*t^2 + 28*ep*mtt^2*t^2 + 29*ep^2*mtt^2*t^2 - 18*mtt*mWW*t^2 - 96*ep*mtt*mWW*t^2 - 96*ep^2*mtt*mWW*t^2 + 12*mWW^2*t^2 + 64*ep*mWW^2*t^2 + 64*ep^2*mWW^2*t^2 - 10*mtt*s*t^2 - 56*ep*mtt*s*t^2 - 58*ep^2*mtt*s*t^2 + 18*mWW*s*t^2 + 96*ep*mWW*s*t^2 + 96*ep^2*mWW*s*t^2 + 5*s^2*t^2 + 28*ep*s^2*t^2 + 29*ep^2*s^2*t^2))/((1 + ep)^2*s^2*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)), (-6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(-mtt + s)^2)/((1 + ep)^2*s^3*(-mWW + t)^2*(-mtt + mWW + s + t)), -((-mtt + s + t)*(12*mtt^2*mWW^3 + 88*ep*mtt^2*mWW^3 + 192*ep^2*mtt^2*mWW^3 + 128*ep^3*mtt^2*mWW^3 - 10*mtt*mWW^4 - 74*ep*mtt*mWW^4 - 164*ep^2*mtt*mWW^4 - 112*ep^3*mtt*mWW^4 - 24*mtt*mWW^3*s - 176*ep*mtt*mWW^3*s - 384*ep^2*mtt*mWW^3*s - 256*ep^3*mtt*mWW^3*s + 10*mWW^4*s + 74*ep*mWW^4*s + 164*ep^2*mWW^4*s + 112*ep^3*mWW^4*s + 12*mWW^3*s^2 + 88*ep*mWW^3*s^2 + 192*ep^2*mWW^3*s^2 + 128*ep^3*mWW^3*s^2 + 12*mtt^2*mWW^2*t + 88*ep*mtt^2*mWW^2*t + 192*ep^2*mtt^2*mWW^2*t + 128*ep^3*mtt^2*mWW^2*t - 40*mtt*mWW^3*t - 276*ep*mtt*mWW^3*t - 572*ep^2*mtt*mWW^3*t - 360*ep^3*mtt*mWW^3*t + 18*mWW^4*t + 123*ep*mWW^4*t + 256*ep^2*mWW^4*t + 163*ep^3*mWW^4*t - 24*mtt*mWW^2*s*t - 176*ep*mtt*mWW^2*s*t - 384*ep^2*mtt*mWW^2*s*t - 256*ep^3*mtt*mWW^2*s*t + 40*mWW^3*s*t + 276*ep*mWW^3*s*t + 572*ep^2*mWW^3*s*t + 360*ep^3*mWW^3*s*t + 12*mWW^2*s^2*t + 88*ep*mWW^2*s^2*t + 192*ep^2*mWW^2*s^2*t + 128*ep^3*mWW^2*s^2*t + 10*mtt*mWW^2*t^2 + 42*ep*mtt*mWW^2*t^2 + 44*ep^2*mtt*mWW^2*t^2 + 24*mWW^3*t^2 + 163*ep*mWW^3*t^2 + 324*ep^2*mWW^3*t^2 + 197*ep^3*mWW^3*t^2 - 10*mWW^2*s*t^2 - 42*ep*mWW^2*s*t^2 - 44*ep^2*mWW^2*s*t^2 - 8*mtt*mWW*t^3 - 44*ep*mtt*mWW*t^3 - 76*ep^2*mtt*mWW*t^3 - 40*ep^3*mtt*mWW*t^3 - 42*mWW^2*t^3 - 239*ep*mWW^2*t^3 - 406*ep^2*mWW^2*t^3 - 209*ep^3*mWW^2*t^3 + 8*mWW*s*t^3 + 44*ep*mWW*s*t^3 + 76*ep^2*mWW*s*t^3 + 40*ep^3*mWW*s*t^3 + 32*mWW*t^4 + 169*ep*mWW*t^4 + 272*ep^2*mWW*t^4 + 135*ep^3*mWW*t^4 - 8*t^5 - 40*ep*t^5 - 62*ep^2*t^5 - 30*ep^3*t^5))/(2*ep*(1 + ep)*mWW^2*s^2*(-mtt + mWW + s)*(-mWW + t)^3*(-mtt + mWW + s + t)), (-3*ep*(-mtt + s + t)*(6*mtt^2*mWW^3 + 38*ep*mtt^2*mWW^3 + 76*ep^2*mtt^2*mWW^3 + 48*ep^3*mtt^2*mWW^3 - 5*mtt*mWW^4 - 32*ep*mtt*mWW^4 - 65*ep^2*mtt*mWW^4 - 42*ep^3*mtt*mWW^4 - 12*mtt*mWW^3*s - 76*ep*mtt*mWW^3*s - 152*ep^2*mtt*mWW^3*s - 96*ep^3*mtt*mWW^3*s + 5*mWW^4*s + 32*ep*mWW^4*s + 65*ep^2*mWW^4*s + 42*ep^3*mWW^4*s + 6*mWW^3*s^2 + 38*ep*mWW^3*s^2 + 76*ep^2*mWW^3*s^2 + 48*ep^3*mWW^3*s^2 + 6*mtt^2*mWW^2*t + 50*ep*mtt^2*mWW^2*t + 116*ep^2*mtt^2*mWW^2*t + 80*ep^3*mtt^2*mWW^2*t - 20*mtt*mWW^3*t - 134*ep*mtt*mWW^3*t - 274*ep^2*mtt*mWW^3*t - 172*ep^3*mtt*mWW^3*t + 9*mWW^4*t + 56*ep*mWW^4*t + 109*ep^2*mWW^4*t + 66*ep^3*mWW^4*t - 12*mtt*mWW^2*s*t - 100*ep*mtt*mWW^2*s*t - 232*ep^2*mtt*mWW^2*s*t - 160*ep^3*mtt*mWW^2*s*t + 20*mWW^3*s*t + 134*ep*mWW^3*s*t + 274*ep^2*mWW^3*s*t + 172*ep^3*mWW^3*s*t + 6*mWW^2*s^2*t + 50*ep*mWW^2*s^2*t + 116*ep^2*mWW^2*s^2*t + 80*ep^3*mWW^2*s^2*t + 5*mtt*mWW^2*t^2 + 10*ep*mtt*mWW^2*t^2 - 13*ep^2*mtt*mWW^2*t^2 - 26*ep^3*mtt*mWW^2*t^2 + 12*mWW^3*t^2 + 82*ep*mWW^3*t^2 + 168*ep^2*mWW^3*t^2 + 106*ep^3*mWW^3*t^2 - 5*mWW^2*s*t^2 - 10*ep*mWW^2*s*t^2 + 13*ep^2*mWW^2*s*t^2 + 26*ep^3*mWW^2*s*t^2 - 4*mtt*mWW*t^3 - 20*ep*mtt*mWW*t^3 - 32*ep^2*mtt*mWW*t^3 - 16*ep^3*mtt*mWW*t^3 - 21*mWW^2*t^3 - 108*ep*mWW^2*t^3 - 173*ep^2*mWW^2*t^3 - 86*ep^3*mWW^2*t^3 + 4*mWW*s*t^3 + 20*ep*mWW*s*t^3 + 32*ep^2*mWW*s*t^3 + 16*ep^3*mWW*s*t^3 + 16*mWW*t^4 + 76*ep*mWW*t^4 + 114*ep^2*mWW*t^4 + 54*ep^3*mWW*t^4 - 4*t^5 - 18*ep*t^5 - 26*ep^2*t^5 - 12*ep^3*t^5))/((1 + ep)^2*mWW^2*s^3*(-mtt + mWW + s)*(mWW - t)^3*(-mtt + mWW + s + t)), (72*ep*mtt^11*mWW + 216*ep^2*mtt^11*mWW + 160*ep^3*mtt^11*mWW + 12*mtt^10*mWW^2 - 308*ep*mtt^10*mWW^2 - 984*ep^2*mtt^10*mWW^2 - 728*ep^3*mtt^10*mWW^2 - 86*mtt^9*mWW^3 + 268*ep*mtt^9*mWW^3 + 1278*ep^2*mtt^9*mWW^3 + 988*ep^3*mtt^9*mWW^3 + 256*mtt^8*mWW^4 + 872*ep*mtt^8*mWW^4 + 1128*ep^2*mtt^8*mWW^4 + 616*ep^3*mtt^8*mWW^4 - 410*mtt^7*mWW^5 - 2592*ep*mtt^7*mWW^5 - 5322*ep^2*mtt^7*mWW^5 - 3476*ep^3*mtt^7*mWW^5 + 380*mtt^6*mWW^6 + 3036*ep*mtt^6*mWW^6 + 6792*ep^2*mtt^6*mWW^6 + 4504*ep^3*mtt^6*mWW^6 - 202*mtt^5*mWW^7 - 1844*ep*mtt^5*mWW^7 - 4278*ep^2*mtt^5*mWW^7 - 2828*ep^3*mtt^5*mWW^7 + 56*mtt^4*mWW^8 + 560*ep*mtt^4*mWW^8 + 1320*ep^2*mtt^4*mWW^8 + 856*ep^3*mtt^4*mWW^8 - 6*mtt^3*mWW^9 - 64*ep*mtt^3*mWW^9 - 150*ep^2*mtt^3*mWW^9 - 92*ep^3*mtt^3*mWW^9 - 558*ep*mtt^10*mWW*s - 1674*ep^2*mtt^10*mWW*s - 1240*ep^3*mtt^10*mWW*s - 48*mtt^9*mWW^2*s + 2306*ep*mtt^9*mWW^2*s + 7110*ep^2*mtt^9*mWW^2*s + 5216*ep^3*mtt^9*mWW^2*s + 310*mtt^8*mWW^3*s - 2560*ep*mtt^8*mWW^3*s - 9204*ep^2*mtt^8*mWW^3*s - 6794*ep^3*mtt^8*mWW^3*s - 800*mtt^7*mWW^4*s - 2524*ep*mtt^7*mWW^4*s - 3198*ep^2*mtt^7*mWW^4*s - 1894*ep^3*mtt^7*mWW^4*s + 1062*mtt^6*mWW^5*s + 9110*ep*mtt^6*mWW^5*s + 21192*ep^2*mtt^6*mWW^5*s + 14540*ep^3*mtt^6*mWW^5*s - 768*mtt^5*mWW^6*s - 9558*ep*mtt^5*mWW^6*s - 24150*ep^2*mtt^5*mWW^6*s - 16748*ep^3*mtt^5*mWW^6*s + 290*mtt^4*mWW^7*s + 4852*ep*mtt^4*mWW^7*s + 12900*ep^2*mtt^4*mWW^7*s + 9038*ep^3*mtt^4*mWW^7*s - 48*mtt^3*mWW^8*s - 1168*ep*mtt^3*mWW^8*s - 3282*ep^2*mtt^3*mWW^8*s - 2350*ep^3*mtt^3*mWW^8*s + 2*mtt^2*mWW^9*s + 100*ep*mtt^2*mWW^9*s + 306*ep^2*mtt^2*mWW^9*s + 232*ep^3*mtt^2*mWW^9*s + 1890*ep*mtt^9*mWW*s^2 + 5670*ep^2*mtt^9*mWW*s^2 + 4200*ep^3*mtt^9*mWW*s^2 + 36*mtt^8*mWW^2*s^2 - 7425*ep*mtt^8*mWW^2*s^2 - 22172*ep^2*mtt^8*mWW^2*s^2 - 16143*ep^3*mtt^8*mWW^2*s^2 - 260*mtt^7*mWW^3*s^2 + 8849*ep*mtt^7*mWW^3*s^2 + 27092*ep^2*mtt^7*mWW^3*s^2 + 19359*ep^3*mtt^7*mWW^3*s^2 + 606*mtt^6*mWW^4*s^2 + 1915*ep*mtt^6*mWW^4*s^2 + 3262*ep^2*mtt^6*mWW^4*s^2 + 2689*ep^3*mtt^6*mWW^4*s^2 - 576*mtt^5*mWW^5*s^2 - 13557*ep*mtt^5*mWW^5*s^2 - 37860*ep^2*mtt^5*mWW^5*s^2 - 27479*ep^3*mtt^5*mWW^5*s^2 + 144*mtt^4*mWW^6*s^2 + 12449*ep*mtt^4*mWW^6*s^2 + 36908*ep^2*mtt^4*mWW^6*s^2 + 26923*ep^3*mtt^4*mWW^6*s^2 + 108*mtt^3*mWW^7*s^2 - 4837*ep*mtt^3*mWW^7*s^2 - 15544*ep^2*mtt^3*mWW^7*s^2 - 11623*ep^3*mtt^3*mWW^7*s^2 - 66*mtt^2*mWW^8*s^2 + 741*ep*mtt^2*mWW^8*s^2 + 2786*ep^2*mtt^2*mWW^8*s^2 + 2195*ep^3*mtt^2*mWW^8*s^2 + 8*mtt*mWW^9*s^2 - 25*ep*mtt*mWW^9*s^2 - 142*ep^2*mtt*mWW^9*s^2 - 121*ep^3*mtt*mWW^9*s^2 - 3654*ep*mtt^8*mWW*s^3 - 10962*ep^2*mtt^8*mWW*s^3 - 8120*ep^3*mtt^8*mWW*s^3 + 120*mtt^7*mWW^2*s^3 + 13369*ep*mtt^7*mWW^2*s^3 + 38812*ep^2*mtt^7*mWW^2*s^3 + 28075*ep^3*mtt^7*mWW^2*s^3 - 340*mtt^6*mWW^3*s^3 - 15165*ep*mtt^6*mWW^3*s^3 - 41928*ep^2*mtt^6*mWW^3*s^3 - 29295*ep^3*mtt^6*mWW^3*s^3 + 426*mtt^5*mWW^4*s^3 - 463*ep*mtt^5*mWW^4*s^3 - 5278*ep^2*mtt^5*mWW^4*s^3 - 5349*ep^3*mtt^5*mWW^4*s^3 - 432*mtt^4*mWW^5*s^3 + 13845*ep*mtt^4*mWW^5*s^3 + 44704*ep^2*mtt^4*mWW^5*s^3 + 33571*ep^3*mtt^4*mWW^5*s^3 + 356*mtt^3*mWW^6*s^3 - 11059*ep*mtt^3*mWW^6*s^3 - 35780*ep^2*mtt^3*mWW^6*s^3 - 26813*ep^3*mtt^3*mWW^6*s^3 - 140*mtt^2*mWW^7*s^3 + 3651*ep*mtt^2*mWW^7*s^3 + 12160*ep^2*mtt^2*mWW^7*s^3 + 9257*ep^3*mtt^2*mWW^7*s^3 + 10*mtt*mWW^8*s^3 - 551*ep*mtt*mWW^8*s^3 - 1826*ep^2*mtt*mWW^8*s^3 - 1409*ep^3*mtt*mWW^8*s^3 + 27*ep*mWW^9*s^3 + 98*ep^2*mWW^9*s^3 + 83*ep^3*mWW^9*s^3 + 4410*ep*mtt^7*mWW*s^4 + 13230*ep^2*mtt^7*mWW*s^4 + 9800*ep^3*mtt^7*mWW*s^4 - 300*mtt^6*mWW^2*s^4 - 14620*ep*mtt^6*mWW^2*s^4 - 41450*ep^2*mtt^6*mWW^2*s^4 - 29830*ep^3*mtt^6*mWW^2*s^4 + 770*mtt^5*mWW^3*s^4 + 13936*ep*mtt^5*mWW^3*s^4 + 35980*ep^2*mtt^5*mWW^3*s^4 + 24770*ep^3*mtt^5*mWW^3*s^4 - 730*mtt^4*mWW^4*s^4 + 2682*ep*mtt^4*mWW^4*s^4 + 13028*ep^2*mtt^4*mWW^4*s^4 + 10836*ep^3*mtt^4*mWW^4*s^4 + 306*mtt^3*mWW^5*s^4 - 12508*ep*mtt^3*mWW^5*s^4 - 39436*ep^2*mtt^3*mWW^5*s^4 - 29378*ep^3*mtt^3*mWW^5*s^4 - 2*mtt^2*mWW^6*s^4 + 8056*ep*mtt^2*mWW^6*s^4 + 24372*ep^2*mtt^2*mWW^6*s^4 + 18022*ep^3*mtt^2*mWW^6*s^4 - 44*mtt*mWW^7*s^4 - 2122*ep*mtt*mWW^7*s^4 - 6286*ep^2*mtt*mWW^7*s^4 - 4676*ep^3*mtt*mWW^7*s^4 + 166*ep*mWW^8*s^4 + 562*ep^2*mWW^8*s^4 + 456*ep^3*mWW^8*s^4 - 3402*ep*mtt^6*mWW*s^5 - 10206*ep^2*mtt^6*mWW*s^5 - 7560*ep^3*mtt^6*mWW*s^5 + 288*mtt^5*mWW^2*s^5 + 9828*ep*mtt^5*mWW^2*s^5 + 27374*ep^2*mtt^5*mWW^2*s^5 + 19638*ep^3*mtt^5*mWW^2*s^5 - 514*mtt^4*mWW^3*s^5 - 6482*ep*mtt^4*mWW^3*s^5 - 15908*ep^2*mtt^4*mWW^3*s^5 - 10848*ep^3*mtt^4*mWW^3*s^5 + 198*mtt^3*mWW^4*s^5 - 4924*ep*mtt^3*mWW^4*s^5 - 15916*ep^2*mtt^3*mWW^4*s^5 - 11950*ep^3*mtt^3*mWW^4*s^5 + 138*mtt^2*mWW^5*s^5 + 7954*ep*mtt^2*mWW^5*s^5 + 22914*ep^2*mtt^2*mWW^5*s^5 + 16674*ep^3*mtt^2*mWW^5*s^5 - 110*mtt*mWW^6*s^5 - 3360*ep*mtt*mWW^6*s^5 - 9506*ep^2*mtt*mWW^6*s^5 - 6936*ep^3*mtt*mWW^6*s^5 + 386*ep*mWW^7*s^5 + 1248*ep^2*mWW^7*s^5 + 982*ep^3*mWW^7*s^5 + 1638*ep*mtt^5*mWW*s^6 + 4914*ep^2*mtt^5*mWW*s^6 + 3640*ep^3*mtt^5*mWW*s^6 - 132*mtt^4*mWW^2*s^6 - 3881*ep*mtt^4*mWW^2*s^6 - 10720*ep^2*mtt^4*mWW^2*s^6 - 7691*ep^3*mtt^4*mWW^2*s^6 + 120*mtt^3*mWW^3*s^6 + 1001*ep*mtt^3*mWW^3*s^6 + 2244*ep^2*mtt^3*mWW^3*s^6 + 1499*ep^3*mtt^3*mWW^3*s^6 + 68*mtt^2*mWW^4*s^6 + 3173*ep*mtt^2*mWW^4*s^6 + 9004*ep^2*mtt^2*mWW^4*s^6 + 6515*ep^3*mtt^2*mWW^4*s^6 - 88*mtt*mWW^5*s^6 - 2495*ep*mtt*mWW^5*s^6 - 6934*ep^2*mtt*mWW^5*s^6 - 5011*ep^3*mtt*mWW^5*s^6 + 436*ep*mWW^6*s^6 + 1364*ep^2*mWW^6*s^6 + 1048*ep^3*mWW^6*s^6 - 450*ep*mtt^4*mWW*s^7 - 1350*ep^2*mtt^4*mWW*s^7 - 1000*ep^3*mtt^4*mWW*s^7 + 24*mtt^3*mWW^2*s^7 + 785*ep*mtt^3*mWW^2*s^7 + 2192*ep^2*mtt^3*mWW^2*s^7 + 1583*ep^3*mtt^3*mWW^2*s^7 + 207*ep*mtt^2*mWW^3*s^7 + 608*ep^2*mtt^2*mWW^3*s^7 + 441*ep^3*mtt^2*mWW^3*s^7 - 24*mtt*mWW^4*s^7 - 785*ep*mtt*mWW^4*s^7 - 2192*ep^2*mtt*mWW^4*s^7 - 1583*ep^3*mtt*mWW^4*s^7 + 243*ep*mWW^5*s^7 + 742*ep^2*mWW^5*s^7 + 559*ep^3*mWW^5*s^7 + 54*ep*mtt^3*mWW*s^8 + 162*ep^2*mtt^3*mWW*s^8 + 120*ep^3*mtt^3*mWW*s^8 - 54*ep*mtt^2*mWW^2*s^8 - 162*ep^2*mtt^2*mWW^2*s^8 - 120*ep^3*mtt^2*mWW^2*s^8 - 54*ep*mtt*mWW^3*s^8 - 162*ep^2*mtt*mWW^3*s^8 - 120*ep^3*mtt*mWW^3*s^8 + 54*ep*mWW^4*s^8 + 162*ep^2*mWW^4*s^8 + 120*ep^3*mWW^4*s^8 - 12*mtt^10*mWW*t - 418*ep*mtt^10*mWW*t - 1186*ep^2*mtt^10*mWW*t - 872*ep^3*mtt^10*mWW*t + 24*mtt^9*mWW^2*t + 1878*ep*mtt^9*mWW^2*t + 5450*ep^2*mtt^9*mWW^2*t + 3976*ep^3*mtt^9*mWW^2*t + 134*mtt^8*mWW^3*t - 2676*ep*mtt^8*mWW^3*t - 8712*ep^2*mtt^8*mWW^3*t - 6442*ep^3*mtt^8*mWW^3*t - 630*mtt^7*mWW^4*t - 524*ep*mtt^7*mWW^4*t + 2268*ep^2*mtt^7*mWW^4*t + 2278*ep^3*mtt^7*mWW^4*t + 1132*mtt^6*mWW^5*t + 6034*ep*mtt^6*mWW^5*t + 10794*ep^2*mtt^6*mWW^5*t + 6448*ep^3*mtt^6*mWW^5*t - 1076*mtt^5*mWW^6*t - 7698*ep*mtt^5*mWW^6*t - 15950*ep^2*mtt^5*mWW^6*t - 10060*ep^3*mtt^5*mWW^6*t + 558*mtt^4*mWW^7*t + 4536*ep*mtt^4*mWW^7*t + 9844*ep^2*mtt^4*mWW^7*t + 6262*ep^3*mtt^4*mWW^7*t - 142*mtt^3*mWW^8*t - 1240*ep*mtt^3*mWW^8*t - 2744*ep^2*mtt^3*mWW^8*t - 1730*ep^3*mtt^3*mWW^8*t + 12*mtt^2*mWW^9*t + 108*ep*mtt^2*mWW^9*t + 236*ep^2*mtt^2*mWW^9*t + 140*ep^3*mtt^2*mWW^9*t + 48*mtt^9*mWW*s*t + 2656*ep*mtt^9*mWW*s*t + 7736*ep^2*mtt^9*mWW*s*t + 5744*ep^3*mtt^9*mWW*s*t - 44*mtt^8*mWW^2*s*t - 10744*ep*mtt^8*mWW^2*s*t - 31864*ep^2*mtt^8*mWW^2*s*t - 23460*ep^3*mtt^8*mWW^2*s*t - 634*mtt^7*mWW^3*s*t + 13924*ep*mtt^7*mWW^3*s*t + 45152*ep^2*mtt^7*mWW^3*s*t + 33510*ep^3*mtt^7*mWW^3*s*t + 2104*mtt^6*mWW^4*s*t + 272*ep*mtt^6*mWW^4*s*t - 12260*ep^2*mtt^6*mWW^4*s*t - 11172*ep^3*mtt^6*mWW^4*s*t - 2852*mtt^5*mWW^5*s*t - 17912*ep*mtt^5*mWW^5*s*t - 34454*ep^2*mtt^5*mWW^5*s*t - 21038*ep^3*mtt^5*mWW^5*s*t + 1924*mtt^4*mWW^6*s*t + 18292*ep*mtt^4*mWW^6*s*t + 41044*ep^2*mtt^4*mWW^6*s*t + 26428*ep^3*mtt^4*mWW^6*s*t - 610*mtt^3*mWW^7*s*t - 7728*ep*mtt^3*mWW^7*s*t - 18552*ep^2*mtt^3*mWW^7*s*t - 12158*ep^3*mtt^3*mWW^7*s*t + 64*mtt^2*mWW^8*s*t + 1284*ep*mtt^2*mWW^8*s*t + 3336*ep^2*mtt^2*mWW^8*s*t + 2252*ep^3*mtt^2*mWW^8*s*t - 44*ep*mtt*mWW^9*s*t - 138*ep^2*mtt*mWW^9*s*t - 106*ep^3*mtt*mWW^9*s*t - 36*mtt^8*mWW*s^2*t - 7143*ep*mtt^8*mWW*s^2*t - 21452*ep^2*mtt^8*mWW*s^2*t - 16097*ep^3*mtt^8*mWW*s^2*t - 140*mtt^7*mWW^2*s^2*t + 25814*ep*mtt^7*mWW^2*s^2*t + 78294*ep^2*mtt^7*mWW^2*s^2*t + 58136*ep^3*mtt^7*mWW^2*s^2*t + 1282*mtt^6*mWW^3*s^2*t - 29369*ep*mtt^6*mWW^3*s^2*t - 95246*ep^2*mtt^6*mWW^3*s^2*t - 70947*ep^3*mtt^6*mWW^3*s^2*t - 2826*mtt^5*mWW^4*s^2*t + 484*ep*mtt^5*mWW^4*s^2*t + 19678*ep^2*mtt^5*mWW^4*s^2*t + 17672*ep^3*mtt^5*mWW^4*s^2*t + 2652*mtt^4*mWW^5*s^2*t + 23645*ep*mtt^4*mWW^5*s^2*t + 51278*ep^2*mtt^4*mWW^5*s^2*t + 32785*ep^3*mtt^4*mWW^5*s^2*t - 968*mtt^3*mWW^6*s^2*t - 17584*ep*mtt^3*mWW^6*s^2*t - 44102*ep^2*mtt^3*mWW^6*s^2*t - 29514*ep^3*mtt^3*mWW^6*s^2*t - 46*mtt^2*mWW^7*s^2*t + 4179*ep*mtt^2*mWW^7*s^2*t + 12130*ep^2*mtt^2*mWW^7*s^2*t + 8481*ep^3*mtt^2*mWW^7*s^2*t + 94*mtt*mWW^8*s^2*t + 54*ep*mtt*mWW^8*s^2*t - 422*ep^2*mtt*mWW^8*s^2*t - 414*ep^3*mtt*mWW^8*s^2*t - 12*mWW^9*s^2*t - 80*ep*mWW^9*s^2*t - 158*ep^2*mWW^9*s^2*t - 102*ep^3*mWW^9*s^2*t - 120*mtt^7*mWW*s^3*t + 10505*ep*mtt^7*mWW*s^3*t + 32730*ep^2*mtt^7*mWW*s^3*t + 24845*ep^3*mtt^7*mWW*s^3*t + 520*mtt^6*mWW^2*s^3*t - 33709*ep*mtt^6*mWW^2*s^3*t - 104522*ep^2*mtt^6*mWW^2*s^3*t - 78185*ep^3*mtt^6*mWW^2*s^3*t - 1426*mtt^5*mWW^3*s^3*t + 32112*ep*mtt^5*mWW^3*s^3*t + 104606*ep^2*mtt^5*mWW^3*s^3*t + 78236*ep^3*mtt^5*mWW^3*s^3*t + 2028*mtt^4*mWW^4*s^3*t + 1860*ep*mtt^4*mWW^4*s^3*t - 8426*ep^2*mtt^4*mWW^4*s^3*t - 8950*ep^3*mtt^4*mWW^4*s^3*t - 1104*mtt^3*mWW^5*s^3*t - 18615*ep*mtt^3*mWW^5*s^3*t - 45862*ep^2*mtt^3*mWW^5*s^3*t - 30811*ep^3*mtt^3*mWW^5*s^3*t - 116*mtt^2*mWW^6*s^3*t + 8447*ep*mtt^2*mWW^6*s^3*t + 24422*ep^2*mtt^2*mWW^6*s^3*t + 17167*ep^3*mtt^2*mWW^6*s^3*t + 282*mtt*mWW^7*s^3*t - 306*ep*mtt*mWW^7*s^3*t - 2490*ep^2*mtt*mWW^7*s^3*t - 2038*ep^3*mtt*mWW^7*s^3*t - 64*mWW^8*s^3*t - 294*ep*mWW^8*s^3*t - 458*ep^2*mWW^8*s^3*t - 264*ep^3*mWW^8*s^3*t + 300*mtt^6*mWW*s^4*t - 9080*ep*mtt^6*mWW*s^4*t - 29610*ep^2*mtt^6*mWW*s^4*t - 22770*ep^3*mtt^6*mWW*s^4*t - 640*mtt^5*mWW^2*s^4*t + 25846*ep*mtt^5*mWW^2*s^4*t + 81678*ep^2*mtt^5*mWW^2*s^4*t + 61420*ep^3*mtt^5*mWW^2*s^4*t + 892*mtt^4*mWW^3*s^4*t - 19305*ep*mtt^4*mWW^3*s^4*t - 63268*ep^2*mtt^4*mWW^3*s^4*t - 47519*ep^3*mtt^4*mWW^3*s^4*t - 784*mtt^3*mWW^4*s^4*t - 4120*ep*mtt^3*mWW^4*s^4*t - 6264*ep^2*mtt^3*mWW^4*s^4*t - 3208*ep^3*mtt^3*mWW^4*s^4*t + 48*mtt^2*mWW^5*s^4*t + 8698*ep*mtt^2*mWW^5*s^4*t + 24270*ep^2*mtt^2*mWW^5*s^4*t + 17064*ep^3*mtt^2*mWW^5*s^4*t + 296*mtt*mWW^6*s^4*t - 1766*ep*mtt*mWW^6*s^4*t - 6686*ep^2*mtt*mWW^6*s^4*t - 5004*ep^3*mtt*mWW^6*s^4*t - 112*mWW^7*s^4*t - 273*ep*mWW^7*s^4*t - 120*ep^2*mWW^7*s^4*t + 17*ep^3*mWW^7*s^4*t - 288*mtt^5*mWW*s^5*t + 4578*ep*mtt^5*mWW*s^5*t + 15836*ep^2*mtt^5*mWW*s^5*t + 12362*ep^3*mtt^5*mWW*s^5*t + 356*mtt^4*mWW^2*s^5*t - 11702*ep*mtt^4*mWW^2*s^5*t - 37332*ep^2*mtt^4*mWW^2*s^5*t - 28106*ep^3*mtt^4*mWW^2*s^5*t - 244*mtt^3*mWW^3*s^5*t + 6269*ep*mtt^3*mWW^3*s^5*t + 20300*ep^2*mtt^3*mWW^3*s^5*t + 15243*ep^3*mtt^3*mWW^3*s^5*t + 48*mtt^2*mWW^4*s^5*t + 2625*ep*mtt^2*mWW^4*s^5*t + 7124*ep^2*mtt^2*mWW^4*s^5*t + 5011*ep^3*mtt^2*mWW^4*s^5*t + 148*mtt*mWW^5*s^5*t - 2139*ep*mtt*mWW^5*s^5*t - 6992*ep^2*mtt*mWW^5*s^5*t - 5153*ep^3*mtt*mWW^5*s^5*t - 84*mWW^6*s^5*t + 113*ep*mWW^6*s^5*t + 808*ep^2*mWW^6*s^5*t + 643*ep^3*mWW^6*s^5*t + 132*mtt^4*mWW*s^6*t - 1231*ep*mtt^4*mWW*s^6*t - 4616*ep^2*mtt^4*mWW*s^6*t - 3669*ep^3*mtt^4*mWW*s^6*t - 76*mtt^3*mWW^2*s^6*t + 2950*ep*mtt^3*mWW^2*s^6*t + 9282*ep^2*mtt^3*mWW^2*s^6*t + 6940*ep^3*mtt^3*mWW^2*s^6*t - 28*mtt^2*mWW^3*s^6*t - 1038*ep*mtt^2*mWW^3*s^6*t - 2918*ep^2*mtt^2*mWW^3*s^6*t - 2104*ep^3*mtt^2*mWW^3*s^6*t + 60*mtt*mWW^4*s^6*t - 714*ep*mtt*mWW^4*s^6*t - 2458*ep^2*mtt*mWW^4*s^6*t - 1872*ep^3*mtt*mWW^4*s^6*t - 24*mWW^5*s^6*t + 289*ep*mWW^5*s^6*t + 966*ep^2*mWW^5*s^6*t + 705*ep^3*mWW^5*s^6*t - 24*mtt^3*mWW*s^7*t + 133*ep*mtt^3*mWW*s^7*t + 562*ep^2*mtt^3*mWW*s^7*t + 457*ep^3*mtt^3*mWW*s^7*t - 333*ep*mtt^2*mWW^2*s^7*t - 986*ep^2*mtt^2*mWW^2*s^7*t - 721*ep^3*mtt^2*mWW^2*s^7*t + 24*mtt*mWW^3*s^7*t + 83*ep*mtt*mWW^3*s^7*t + 86*ep^2*mtt*mWW^3*s^7*t + 23*ep^3*mtt*mWW^3*s^7*t + 117*ep*mWW^4*s^7*t + 338*ep^2*mWW^4*s^7*t + 241*ep^3*mWW^4*s^7*t - 12*ep*mtt^10*t^2 - 44*ep^2*mtt^10*t^2 - 40*ep^3*mtt^10*t^2 + 62*mtt^9*mWW*t^2 + 1090*ep*mtt^9*mWW*t^2 + 2956*ep^2*mtt^9*mWW*t^2 + 2188*ep^3*mtt^9*mWW*t^2 - 284*mtt^8*mWW^2*t^2 - 4939*ep*mtt^8*mWW^2*t^2 - 13092*ep^2*mtt^8*mWW^2*t^2 - 9421*ep^3*mtt^8*mWW^2*t^2 + 440*mtt^7*mWW^3*t^2 + 8755*ep*mtt^7*mWW^3*t^2 + 23234*ep^2*mtt^7*mWW^3*t^2 + 16411*ep^3*mtt^7*mWW^3*t^2 - 64*mtt^6*mWW^4*t^2 - 6283*ep*mtt^6*mWW^4*t^2 - 18092*ep^2*mtt^6*mWW^4*t^2 - 12865*ep^3*mtt^6*mWW^4*t^2 - 640*mtt^5*mWW^5*t^2 - 1163*ep*mtt^5*mWW^5*t^2 + 778*ep^2*mtt^5*mWW^5*t^2 + 1377*ep^3*mtt^5*mWW^5*t^2 + 868*mtt^4*mWW^6*t^2 + 5215*ep*mtt^4*mWW^6*t^2 + 9508*ep^2*mtt^4*mWW^6*t^2 + 5489*ep^3*mtt^4*mWW^6*t^2 - 496*mtt^3*mWW^7*t^2 - 3531*ep*mtt^3*mWW^7*t^2 - 7034*ep^2*mtt^3*mWW^7*t^2 - 4227*ep^3*mtt^3*mWW^7*t^2 + 120*mtt^2*mWW^8*t^2 + 915*ep*mtt^2*mWW^8*t^2 + 1880*ep^2*mtt^2*mWW^8*t^2 + 1141*ep^3*mtt^2*mWW^8*t^2 - 6*mtt*mWW^9*t^2 - 47*ep*mtt*mWW^9*t^2 - 94*ep^2*mtt*mWW^9*t^2 - 53*ep^3*mtt*mWW^9*t^2 + 60*ep*mtt^9*s*t^2 + 220*ep^2*mtt^9*s*t^2 + 200*ep^3*mtt^9*s*t^2 - 266*mtt^8*mWW*s*t^2 - 5708*ep*mtt^8*mWW*s*t^2 - 15864*ep^2*mtt^8*mWW*s*t^2 - 11826*ep^3*mtt^8*mWW*s*t^2 + 988*mtt^7*mWW^2*s*t^2 + 22457*ep*mtt^7*mWW^2*s*t^2 + 61530*ep^2*mtt^7*mWW^2*s*t^2 + 44785*ep^3*mtt^7*mWW^2*s*t^2 - 1078*mtt^6*mWW^3*s*t^2 - 33111*ep*mtt^6*mWW^3*s*t^2 - 91528*ep^2*mtt^6*mWW^3*s*t^2 - 65507*ep^3*mtt^6*mWW^3*s*t^2 - 348*mtt^5*mWW^4*s*t^2 + 18347*ep*mtt^5*mWW^4*s*t^2 + 55934*ep^2*mtt^5*mWW^4*s*t^2 + 40251*ep^3*mtt^5*mWW^4*s*t^2 + 1604*mtt^4*mWW^5*s*t^2 + 3503*ep*mtt^4*mWW^5*s*t^2 - 294*ep^2*mtt^4*mWW^5*s*t^2 - 2181*ep^3*mtt^4*mWW^5*s*t^2 - 1172*mtt^3*mWW^6*s*t^2 - 8101*ep*mtt^3*mWW^6*s*t^2 - 15314*ep^2*mtt^3*mWW^6*s*t^2 - 8869*ep^3*mtt^3*mWW^6*s*t^2 + 242*mtt^2*mWW^7*s*t^2 + 2547*ep*mtt^2*mWW^7*s*t^2 + 5428*ep^2*mtt^2*mWW^7*s*t^2 + 3231*ep^3*mtt^2*mWW^7*s*t^2 + 36*mtt*mWW^8*s*t^2 + 53*ep*mtt*mWW^8*s*t^2 - 18*ep^2*mtt*mWW^8*s*t^2 - 31*ep^3*mtt*mWW^8*s*t^2 - 6*mWW^9*s*t^2 - 47*ep*mWW^9*s*t^2 - 94*ep^2*mWW^9*s*t^2 - 53*ep^3*mWW^9*s*t^2 - 120*ep*mtt^8*s^2*t^2 - 440*ep^2*mtt^8*s^2*t^2 - 400*ep^3*mtt^8*s^2*t^2 + 400*mtt^7*mWW*s^2*t^2 + 12229*ep*mtt^7*mWW*s^2*t^2 + 35114*ep^2*mtt^7*mWW*s^2*t^2 + 26425*ep^3*mtt^7*mWW*s^2*t^2 - 1170*mtt^6*mWW^2*s^2*t^2 - 41553*ep*mtt^6*mWW^2*s^2*t^2 - 118120*ep^2*mtt^6*mWW^2*s^2*t^2 - 86981*ep^3*mtt^6*mWW^2*s^2*t^2 + 650*mtt^5*mWW^3*s^2*t^2 + 50108*ep*mtt^5*mWW^3*s^2*t^2 + 144422*ep^2*mtt^5*mWW^3*s^2*t^2 + 104636*ep^3*mtt^5*mWW^3*s^2*t^2 + 1090*mtt^4*mWW^4*s^2*t^2 - 20330*ep*mtt^4*mWW^4*s^2*t^2 - 65704*ep^2*mtt^4*mWW^4*s^2*t^2 - 47704*ep^3*mtt^4*mWW^4*s^2*t^2 - 1358*mtt^3*mWW^5*s^2*t^2 - 3933*ep*mtt^3*mWW^5*s^2*t^2 - 2868*ep^2*mtt^3*mWW^5*s^2*t^2 - 753*ep^3*mtt^3*mWW^5*s^2*t^2 + 224*mtt^2*mWW^6*s^2*t^2 + 3247*ep*mtt^2*mWW^6*s^2*t^2 + 7454*ep^2*mtt^2*mWW^6*s^2*t^2 + 4859*ep^3*mtt^2*mWW^6*s^2*t^2 + 236*mtt*mWW^7*s^2*t^2 + 760*ep*mtt*mWW^7*s^2*t^2 + 844*ep^2*mtt*mWW^7*s^2*t^2 + 288*ep^3*mtt*mWW^7*s^2*t^2 - 72*mWW^8*s^2*t^2 - 408*ep*mWW^8*s^2*t^2 - 702*ep^2*mWW^8*s^2*t^2 - 370*ep^3*mWW^8*s^2*t^2 + 120*ep*mtt^7*s^3*t^2 + 440*ep^2*mtt^7*s^3*t^2 + 400*ep^3*mtt^7*s^3*t^2 - 180*mtt^6*mWW*s^3*t^2 - 13636*ep*mtt^6*mWW*s^3*t^2 - 40936*ep^2*mtt^6*mWW*s^3*t^2 - 31200*ep^3*mtt^6*mWW*s^3*t^2 + 462*mtt^5*mWW^2*s^3*t^2 + 40254*ep*mtt^5*mWW^2*s^3*t^2 + 118622*ep^2*mtt^5*mWW^2*s^3*t^2 + 88214*ep^3*mtt^5*mWW^2*s^3*t^2 + 144*mtt^4*mWW^3*s^3*t^2 - 39180*ep*mtt^4*mWW^3*s^3*t^2 - 116460*ep^2*mtt^4*mWW^3*s^3*t^2 - 84984*ep^3*mtt^4*mWW^3*s^3*t^2 - 858*mtt^3*mWW^4*s^3*t^2 + 11078*ep*mtt^3*mWW^4*s^3*t^2 + 36582*ep^2*mtt^3*mWW^4*s^3*t^2 + 26358*ep^3*mtt^3*mWW^4*s^3*t^2 + 270*mtt^2*mWW^5*s^3*t^2 + 1374*ep*mtt^2*mWW^5*s^3*t^2 + 2790*ep^2*mtt^2*mWW^5*s^3*t^2 + 2302*ep^3*mtt^2*mWW^5*s^3*t^2 + 292*mtt*mWW^6*s^3*t^2 + 668*ep*mtt*mWW^6*s^3*t^2 + 84*ep^2*mtt*mWW^6*s^3*t^2 - 508*ep^3*mtt*mWW^6*s^3*t^2 - 130*mWW^7*s^3*t^2 - 678*ep*mWW^7*s^3*t^2 - 1122*ep^2*mWW^7*s^3*t^2 - 582*ep^3*mWW^7*s^3*t^2 - 60*ep*mtt^6*s^4*t^2 - 220*ep^2*mtt^6*s^4*t^2 - 200*ep^3*mtt^6*s^4*t^2 - 130*mtt^5*mWW*s^4*t^2 + 8264*ep*mtt^5*mWW*s^4*t^2 + 26424*ep^2*mtt^5*mWW*s^4*t^2 + 20490*ep^3*mtt^5*mWW*s^4*t^2 + 14*mtt^4*mWW^2*s^4*t^2 - 21929*ep*mtt^4*mWW^2*s^4*t^2 - 66066*ep^2*mtt^4*mWW^2*s^4*t^2 - 49291*ep^3*mtt^4*mWW^2*s^4*t^2 - 98*mtt^3*mWW^3*s^4*t^2 + 17052*ep*mtt^3*mWW^3*s^4*t^2 + 50402*ep^2*mtt^3*mWW^3*s^4*t^2 + 36556*ep^3*mtt^3*mWW^3*s^4*t^2 + 146*mtt^2*mWW^4*s^4*t^2 - 3138*ep*mtt^2*mWW^4*s^4*t^2 - 9214*ep^2*mtt^2*mWW^4*s^4*t^2 - 6146*ep^3*mtt^2*mWW^4*s^4*t^2 + 108*mtt*mWW^5*s^4*t^2 - 28*ep*mtt*mWW^5*s^4*t^2 - 1066*ep^2*mtt*mWW^5*s^4*t^2 - 1254*ep^3*mtt*mWW^5*s^4*t^2 - 72*mWW^6*s^4*t^2 - 289*ep*mWW^6*s^4*t^2 - 388*ep^2*mWW^6*s^4*t^2 - 155*ep^3*mWW^6*s^4*t^2 + 12*ep*mtt^5*s^5*t^2 + 44*ep^2*mtt^5*s^5*t^2 + 40*ep^3*mtt^5*s^5*t^2 + 158*mtt^4*mWW*s^5*t^2 - 2536*ep*mtt^4*mWW*s^5*t^2 - 8912*ep^2*mtt^4*mWW*s^5*t^2 - 7078*ep^3*mtt^4*mWW*s^5*t^2 + 30*mtt^3*mWW^2*s^5*t^2 + 6657*ep*mtt^3*mWW^2*s^5*t^2 + 19648*ep^2*mtt^3*mWW^2*s^5*t^2 + 14465*ep^3*mtt^3*mWW^2*s^5*t^2 - 86*mtt^2*mWW^3*s^5*t^2 - 3971*ep*mtt^2*mWW^3*s^5*t^2 - 10876*ep^2*mtt^2*mWW^3*s^5*t^2 - 7635*ep^3*mtt^2*mWW^3*s^5*t^2 + 10*mtt*mWW^4*s^5*t^2 + 151*ep*mtt*mWW^4*s^5*t^2 + 124*ep^2*mtt*mWW^4*s^5*t^2 - 141*ep^3*mtt*mWW^4*s^5*t^2 + 16*mWW^5*s^5*t^2 + 199*ep*mWW^5*s^5*t^2 + 484*ep^2*mWW^5*s^5*t^2 + 349*ep^3*mWW^5*s^5*t^2 - 44*mtt^3*mWW*s^6*t^2 + 297*ep*mtt^3*mWW*s^6*t^2 + 1218*ep^2*mtt^3*mWW*s^6*t^2 + 1001*ep^3*mtt^3*mWW*s^6*t^2 - 40*mtt^2*mWW^2*s^6*t^2 - 947*ep*mtt^2*mWW^2*s^6*t^2 - 2522*ep^2*mtt^2*mWW^2*s^6*t^2 - 1771*ep^3*mtt^2*mWW^2*s^6*t^2 + 28*mtt*mWW^3*s^6*t^2 + 347*ep*mtt*mWW^3*s^6*t^2 + 806*ep^2*mtt*mWW^3*s^6*t^2 + 523*ep^3*mtt*mWW^3*s^6*t^2 + 24*mWW^4*s^6*t^2 + 175*ep*mWW^4*s^6*t^2 + 370*ep^2*mWW^4*s^6*t^2 + 247*ep^3*mWW^4*s^6*t^2 + 40*ep*mtt^9*t^3 + 144*ep^2*mtt^9*t^3 + 128*ep^3*mtt^9*t^3 - 106*mtt^8*mWW*t^3 - 1475*ep*mtt^8*mWW*t^3 - 3954*ep^2*mtt^8*mWW*t^3 - 2977*ep^3*mtt^8*mWW*t^3 + 526*mtt^7*mWW^2*t^3 + 6368*ep*mtt^7*mWW^2*t^3 + 16090*ep^2*mtt^7*mWW^2*t^3 + 11560*ep^3*mtt^7*mWW^2*t^3 - 1082*mtt^6*mWW^3*t^3 - 11867*ep*mtt^6*mWW^3*t^3 - 28512*ep^2*mtt^6*mWW^3*t^3 - 19579*ep^3*mtt^6*mWW^3*t^3 + 1154*mtt^5*mWW^4*t^3 + 11672*ep*mtt^5*mWW^4*t^3 + 26780*ep^2*mtt^5*mWW^4*t^3 + 17538*ep^3*mtt^5*mWW^4*t^3 - 606*mtt^4*mWW^5*t^3 - 5993*ep*mtt^4*mWW^5*t^3 - 13474*ep^2*mtt^4*mWW^5*t^3 - 8535*ep^3*mtt^4*mWW^5*t^3 + 50*mtt^3*mWW^6*t^3 + 952*ep*mtt^3*mWW^6*t^3 + 2514*ep^2*mtt^3*mWW^6*t^3 + 1700*ep^3*mtt^3*mWW^6*t^3 + 98*mtt^2*mWW^7*t^3 + 519*ep*mtt^2*mWW^7*t^3 + 820*ep^2*mtt^2*mWW^7*t^3 + 403*ep^3*mtt^2*mWW^7*t^3 - 34*mtt*mWW^8*t^3 - 216*ep*mtt*mWW^8*t^3 - 408*ep^2*mtt*mWW^8*t^3 - 238*ep^3*mtt*mWW^8*t^3 - 176*ep*mtt^8*s*t^3 - 632*ep^2*mtt^8*s*t^3 - 560*ep^3*mtt^8*s*t^3 + 446*mtt^7*mWW*s*t^3 + 6479*ep*mtt^7*mWW*s*t^3 + 17436*ep^2*mtt^7*mWW*s*t^3 + 13095*ep^3*mtt^7*mWW*s*t^3 - 1796*mtt^6*mWW^2*s*t^3 - 23767*ep*mtt^6*mWW^2*s*t^3 - 61022*ep^2*mtt^6*mWW^2*s*t^3 - 44007*ep^3*mtt^6*mWW^2*s*t^3 + 2824*mtt^5*mWW^3*s*t^3 + 35368*ep*mtt^5*mWW^3*s*t^3 + 87136*ep^2*mtt^5*mWW^3*s*t^3 + 60248*ep^3*mtt^5*mWW^3*s*t^3 - 2066*mtt^4*mWW^4*s*t^3 - 25194*ep*mtt^4*mWW^4*s*t^3 - 59416*ep^2*mtt^4*mWW^4*s*t^3 - 38860*ep^3*mtt^4*mWW^4*s*t^3 + 558*mtt^3*mWW^5*s*t^3 + 7771*ep*mtt^3*mWW^5*s*t^3 + 17792*ep^2*mtt^3*mWW^5*s*t^3 + 10735*ep^3*mtt^3*mWW^5*s*t^3 + 56*mtt^2*mWW^6*s*t^3 - 455*ep*mtt^2*mWW^6*s*t^3 - 1370*ep^2*mtt^2*mWW^6*s*t^3 - 735*ep^3*mtt^2*mWW^6*s*t^3 + 12*mtt*mWW^7*s*t^3 + 190*ep*mtt*mWW^7*s*t^3 + 484*ep^2*mtt*mWW^7*s*t^3 + 322*ep^3*mtt*mWW^7*s*t^3 - 34*mWW^8*s*t^3 - 216*ep*mWW^8*s*t^3 - 408*ep^2*mWW^8*s*t^3 - 238*ep^3*mWW^8*s*t^3 + 304*ep*mtt^7*s^2*t^3 + 1088*ep^2*mtt^7*s^2*t^3 + 960*ep^3*mtt^7*s^2*t^3 - 718*mtt^6*mWW*s^2*t^3 - 11225*ep*mtt^6*mWW*s^2*t^3 - 30472*ep^2*mtt^6*mWW*s^2*t^3 - 22865*ep^3*mtt^6*mWW*s^2*t^3 + 2326*mtt^5*mWW^2*s^2*t^3 + 34558*ep*mtt^5*mWW^2*s^2*t^3 + 90374*ep^2*mtt^5*mWW^2*s^2*t^3 + 65446*ep^3*mtt^5*mWW^2*s^2*t^3 - 2638*mtt^4*mWW^3*s^2*t^3 - 39855*ep*mtt^4*mWW^3*s^2*t^3 - 101108*ep^2*mtt^4*mWW^3*s^2*t^3 - 70503*ep^3*mtt^4*mWW^3*s^2*t^3 + 1048*mtt^3*mWW^4*s^2*t^3 + 18920*ep*mtt^3*mWW^4*s^2*t^3 + 46624*ep^2*mtt^3*mWW^4*s^2*t^3 + 30656*ep^3*mtt^3*mWW^4*s^2*t^3 + 86*mtt^2*mWW^5*s^2*t^3 - 2415*ep*mtt^2*mWW^5*s^2*t^3 - 6068*ep^2*mtt^2*mWW^5*s^2*t^3 - 3323*ep^3*mtt^2*mWW^5*s^2*t^3 - 86*mtt*mWW^6*s^2*t^3 - 78*ep*mtt*mWW^6*s^2*t^3 + 42*ep^2*mtt*mWW^6*s^2*t^3 - 70*ep^3*mtt*mWW^6*s^2*t^3 - 18*mWW^7*s^2*t^3 - 209*ep*mWW^7*s^2*t^3 - 480*ep^2*mWW^7*s^2*t^3 - 301*ep^3*mWW^7*s^2*t^3 - 256*ep*mtt^6*s^3*t^3 - 912*ep^2*mtt^6*s^3*t^3 - 800*ep^3*mtt^6*s^3*t^3 + 538*mtt^5*mWW*s^3*t^3 + 9551*ep*mtt^5*mWW*s^3*t^3 + 26340*ep^2*mtt^5*mWW*s^3*t^3 + 19795*ep^3*mtt^5*mWW*s^3*t^3 - 1468*mtt^4*mWW^2*s^3*t^3 - 24621*ep*mtt^4*mWW^2*s^3*t^3 - 65382*ep^2*mtt^4*mWW^2*s^3*t^3 - 47441*ep^3*mtt^4*mWW^2*s^3*t^3 + 1060*mtt^3*mWW^3*s^3*t^3 + 20904*ep*mtt^3*mWW^3*s^3*t^3 + 54744*ep^2*mtt^3*mWW^3*s^3*t^3 + 38548*ep^3*mtt^3*mWW^3*s^3*t^3 + 100*mtt^2*mWW^4*s^3*t^3 - 5036*ep*mtt^2*mWW^4*s^3*t^3 - 14216*ep^2*mtt^2*mWW^4*s^3*t^3 - 9720*ep^3*mtt^2*mWW^4*s^3*t^3 - 302*mtt*mWW^5*s^3*t^3 - 759*ep*mtt*mWW^5*s^3*t^3 - 764*ep^2*mtt*mWW^5*s^3*t^3 - 439*ep^3*mtt*mWW^5*s^3*t^3 + 72*mWW^6*s^3*t^3 + 217*ep*mWW^6*s^3*t^3 + 190*ep^2*mWW^6*s^3*t^3 + 57*ep^3*mWW^6*s^3*t^3 + 104*ep*mtt^5*s^4*t^3 + 368*ep^2*mtt^5*s^4*t^3 + 320*ep^3*mtt^5*s^4*t^3 - 176*mtt^4*mWW*s^4*t^3 - 3968*ep*mtt^4*mWW*s^4*t^3 - 11238*ep^2*mtt^4*mWW*s^4*t^3 - 8490*ep^3*mtt^4*mWW*s^4*t^3 + 512*mtt^3*mWW^2*s^4*t^3 + 8796*ep*mtt^3*mWW^2*s^4*t^3 + 23280*ep^2*mtt^3*mWW^2*s^4*t^3 + 16772*ep^3*mtt^3*mWW^2*s^4*t^3 - 116*mtt^2*mWW^3*s^4*t^3 - 4696*ep*mtt^2*mWW^3*s^4*t^3 - 13028*ep^2*mtt^2*mWW^3*s^4*t^3 - 9384*ep^3*mtt^2*mWW^3*s^4*t^3 - 280*mtt*mWW^4*s^4*t^3 - 476*ep*mtt*mWW^4*s^4*t^3 + 208*ep^2*mtt*mWW^4*s^4*t^3 + 460*ep^3*mtt*mWW^4*s^4*t^3 + 124*mWW^5*s^4*t^3 + 496*ep*mWW^5*s^4*t^3 + 666*ep^2*mWW^5*s^4*t^3 + 322*ep^3*mWW^5*s^4*t^3 - 16*ep*mtt^4*s^5*t^3 - 56*ep^2*mtt^4*s^5*t^3 - 48*ep^3*mtt^4*s^5*t^3 + 16*mtt^3*mWW*s^5*t^3 + 638*ep*mtt^3*mWW*s^5*t^3 + 1888*ep^2*mtt^3*mWW*s^5*t^3 + 1442*ep^3*mtt^3*mWW*s^5*t^3 - 100*mtt^2*mWW^2*s^5*t^3 - 1334*ep*mtt^2*mWW^2*s^5*t^3 - 3340*ep^2*mtt^2*mWW^2*s^5*t^3 - 2330*ep^3*mtt^2*mWW^2*s^5*t^3 - 48*mtt*mWW^3*s^5*t^3 + 146*ep*mtt*mWW^3*s^5*t^3 + 768*ep^2*mtt*mWW^3*s^5*t^3 + 670*ep^3*mtt*mWW^3*s^5*t^3 + 68*mWW^4*s^5*t^3 + 310*ep*mWW^4*s^5*t^3 + 484*ep^2*mWW^4*s^5*t^3 + 266*ep^3*mWW^4*s^5*t^3 - 44*ep*mtt^8*t^4 - 156*ep^2*mtt^8*t^4 - 136*ep^3*mtt^8*t^4 + 74*mtt^7*mWW*t^4 + 1009*ep*mtt^7*mWW*t^4 + 2770*ep^2*mtt^7*mWW*t^4 + 2139*ep^3*mtt^7*mWW*t^4 - 344*mtt^6*mWW^2*t^4 - 3907*ep*mtt^6*mWW^2*t^4 - 9988*ep^2*mtt^6*mWW^2*t^4 - 7353*ep^3*mtt^6*mWW^2*t^4 + 678*mtt^5*mWW^3*t^4 + 6684*ep*mtt^5*mWW^3*t^4 + 15888*ep^2*mtt^5*mWW^3*t^4 + 11054*ep^3*mtt^5*mWW^3*t^4 - 752*mtt^4*mWW^4*t^4 - 6306*ep*mtt^4*mWW^4*t^4 - 13612*ep^2*mtt^4*mWW^4*t^4 - 8706*ep^3*mtt^4*mWW^4*t^4 + 518*mtt^3*mWW^5*t^4 + 3673*ep*mtt^3*mWW^5*t^4 + 7114*ep^2*mtt^3*mWW^5*t^4 + 4095*ep^3*mtt^3*mWW^5*t^4 - 216*mtt^2*mWW^6*t^4 - 1375*ep*mtt^2*mWW^6*t^4 - 2532*ep^2*mtt^2*mWW^6*t^4 - 1405*ep^3*mtt^2*mWW^6*t^4 + 42*mtt*mWW^7*t^4 + 266*ep*mtt*mWW^7*t^4 + 516*ep^2*mtt*mWW^7*t^4 + 312*ep^3*mtt*mWW^7*t^4 + 164*ep*mtt^7*s*t^4 + 580*ep^2*mtt^7*s*t^4 + 504*ep^3*mtt^7*s*t^4 - 292*mtt^6*mWW*s*t^4 - 3702*ep*mtt^6*mWW*s*t^4 - 9952*ep^2*mtt^6*mWW*s*t^4 - 7590*ep^3*mtt^6*mWW*s*t^4 + 1068*mtt^5*mWW^2*s*t^4 + 11906*ep*mtt^5*mWW^2*s*t^4 + 30222*ep^2*mtt^5*mWW^2*s*t^4 + 22140*ep^3*mtt^5*mWW^2*s*t^4 - 1530*mtt^4*mWW^3*s*t^4 - 15520*ep*mtt^4*mWW^3*s*t^4 - 37210*ep^2*mtt^4*mWW^3*s*t^4 - 26036*ep^3*mtt^4*mWW^3*s*t^4 + 1060*mtt^3*mWW^4*s*t^4 + 9418*ep*mtt^3*mWW^4*s*t^4 + 20602*ep^2*mtt^3*mWW^4*s*t^4 + 13296*ep^3*mtt^3*mWW^4*s*t^4 - 300*mtt^2*mWW^5*s*t^4 - 2108*ep*mtt^2*mWW^5*s*t^4 - 3666*ep^2*mtt^2*mWW^5*s*t^4 - 1806*ep^3*mtt^2*mWW^5*s*t^4 - 48*mtt*mWW^6*s*t^4 - 424*ep*mtt*mWW^6*s*t^4 - 1092*ep^2*mtt*mWW^6*s*t^4 - 820*ep^3*mtt*mWW^6*s*t^4 + 42*mWW^7*s*t^4 + 266*ep*mWW^7*s*t^4 + 516*ep^2*mWW^7*s*t^4 + 312*ep^3*mWW^7*s*t^4 - 228*ep*mtt^6*s^2*t^4 - 804*ep^2*mtt^6*s^2*t^4 - 696*ep^3*mtt^6*s^2*t^4 + 426*mtt^5*mWW*s^2*t^4 + 5057*ep*mtt^5*mWW*s^2*t^4 + 13312*ep^2*mtt^5*mWW*s^2*t^4 + 10021*ep^3*mtt^5*mWW*s^2*t^4 - 1162*mtt^4*mWW^2*s^2*t^4 - 12944*ep*mtt^4*mWW^2*s^2*t^4 - 32814*ep^2*mtt^4*mWW^2*s^2*t^4 - 23992*ep^3*mtt^4*mWW^2*s^2*t^4 + 1014*mtt^3*mWW^3*s^2*t^4 + 11541*ep*mtt^3*mWW^3*s^2*t^4 + 28714*ep^2*mtt^3*mWW^3*s^2*t^4 + 20547*ep^3*mtt^3*mWW^3*s^2*t^4 - 162*mtt^2*mWW^4*s^2*t^4 - 2799*ep*mtt^2*mWW^4*s^2*t^4 - 7182*ep^2*mtt^2*mWW^4*s^2*t^4 - 5113*ep^3*mtt^2*mWW^4*s^2*t^4 - 200*mtt*mWW^5*s^2*t^4 - 1166*ep*mtt*mWW^5*s^2*t^4 - 2258*ep^2*mtt*mWW^5*s^2*t^4 - 1376*ep^3*mtt*mWW^5*s^2*t^4 + 84*mWW^6*s^2*t^4 + 539*ep*mWW^6*s^2*t^4 + 1032*ep^2*mWW^6*s^2*t^4 + 609*ep^3*mWW^6*s^2*t^4 + 140*ep*mtt^5*s^3*t^4 + 492*ep^2*mtt^5*s^3*t^4 + 424*ep^3*mtt^5*s^3*t^4 - 272*mtt^4*mWW*s^3*t^4 - 3044*ep*mtt^4*mWW*s^3*t^4 - 7848*ep^2*mtt^4*mWW*s^3*t^4 - 5828*ep^3*mtt^4*mWW*s^3*t^4 + 514*mtt^3*mWW^2*s^3*t^4 + 5855*ep*mtt^3*mWW^2*s^3*t^4 + 14950*ep^2*mtt^3*mWW^2*s^3*t^4 + 10961*ep^3*mtt^3*mWW^2*s^3*t^4 - 94*mtt^2*mWW^3*s^3*t^4 - 2563*ep*mtt^2*mWW^3*s^3*t^4 - 7530*ep^2*mtt^2*mWW^3*s^3*t^4 - 5869*ep^3*mtt^2*mWW^3*s^3*t^4 - 250*mtt*mWW^4*s^3*t^4 - 939*ep*mtt*mWW^4*s^3*t^4 - 978*ep^2*mtt*mWW^4*s^3*t^4 - 161*ep^3*mtt*mWW^4*s^3*t^4 + 102*mWW^5*s^3*t^4 + 551*ep*mWW^5*s^3*t^4 + 914*ep^2*mWW^5*s^3*t^4 + 473*ep^3*mWW^5*s^3*t^4 - 32*ep*mtt^4*s^4*t^4 - 112*ep^2*mtt^4*s^4*t^4 - 96*ep^3*mtt^4*s^4*t^4 + 64*mtt^3*mWW*s^4*t^4 + 680*ep*mtt^3*mWW*s^4*t^4 + 1718*ep^2*mtt^3*mWW*s^4*t^4 + 1258*ep^3*mtt^3*mWW*s^4*t^4 - 76*mtt^2*mWW^2*s^4*t^4 - 910*ep*mtt^2*mWW^2*s^4*t^4 - 2370*ep^2*mtt^2*mWW^2*s^4*t^4 - 1756*ep^3*mtt^2*mWW^2*s^4*t^4 - 80*mtt*mWW^3*s^4*t^4 - 180*ep*mtt*mWW^3*s^4*t^4 + 114*ep^2*mtt*mWW^3*s^4*t^4 + 314*ep^3*mtt*mWW^3*s^4*t^4 + 60*mWW^4*s^4*t^4 + 314*ep*mWW^4*s^4*t^4 + 522*ep^2*mWW^4*s^4*t^4 + 280*ep^3*mWW^4*s^4*t^4 + 16*ep*mtt^7*t^5 + 56*ep^2*mtt^7*t^5 + 48*ep^3*mtt^7*t^5 - 22*mtt^6*mWW*t^5 - 315*ep*mtt^6*mWW*t^5 - 900*ep^2*mtt^6*mWW*t^5 - 715*ep^3*mtt^6*mWW*t^5 + 82*mtt^5*mWW^2*t^5 + 1060*ep*mtt^5*mWW^2*t^5 + 2928*ep^2*mtt^5*mWW^2*t^5 + 2282*ep^3*mtt^5*mWW^2*t^5 - 108*mtt^4*mWW^3*t^5 - 1410*ep*mtt^4*mWW^3*t^5 - 3832*ep^2*mtt^4*mWW^3*t^5 - 2938*ep^3*mtt^4*mWW^3*t^5 + 52*mtt^3*mWW^4*t^5 + 780*ep*mtt^3*mWW^4*t^5 + 2088*ep^2*mtt^3*mWW^4*t^5 + 1552*ep^3*mtt^3*mWW^4*t^5 + 2*mtt^2*mWW^5*t^5 - 91*ep*mtt^2*mWW^5*t^5 - 228*ep^2*mtt^2*mWW^5*t^5 - 131*ep^3*mtt^2*mWW^5*t^5 - 6*mtt*mWW^6*t^5 - 40*ep*mtt*mWW^6*t^5 - 112*ep^2*mtt*mWW^6*t^5 - 98*ep^3*mtt*mWW^6*t^5 - 48*ep*mtt^6*s*t^5 - 168*ep^2*mtt^6*s*t^5 - 144*ep^3*mtt^6*s*t^5 + 76*mtt^5*mWW*s*t^5 + 927*ep*mtt^5*mWW*s*t^5 + 2546*ep^2*mtt^5*mWW*s*t^5 + 1987*ep^3*mtt^5*mWW*s*t^5 - 214*mtt^4*mWW^2*s*t^5 - 2491*ep*mtt^4*mWW^2*s*t^5 - 6724*ep^2*mtt^4*mWW^2*s*t^5 - 5195*ep^3*mtt^4*mWW^2*s*t^5 + 192*mtt^3*mWW^3*s*t^5 + 2431*ep*mtt^3*mWW^3*s*t^5 + 6688*ep^2*mtt^3*mWW^3*s*t^5 + 5201*ep^3*mtt^3*mWW^3*s*t^5 - 52*mtt^2*mWW^4*s*t^5 - 897*ep*mtt^2*mWW^4*s*t^5 - 2660*ep^2*mtt^2*mWW^4*s*t^5 - 2143*ep^3*mtt^2*mWW^4*s*t^5 + 4*mtt*mWW^5*s*t^5 + 118*ep*mtt*mWW^5*s*t^5 + 430*ep^2*mtt*mWW^5*s*t^5 + 392*ep^3*mtt*mWW^5*s*t^5 - 6*mWW^6*s*t^5 - 40*ep*mWW^6*s*t^5 - 112*ep^2*mWW^6*s*t^5 - 98*ep^3*mWW^6*s*t^5 + 48*ep*mtt^5*s^2*t^5 + 168*ep^2*mtt^5*s^2*t^5 + 144*ep^3*mtt^5*s^2*t^5 - 86*mtt^4*mWW*s^2*t^5 - 909*ep*mtt^4*mWW*s^2*t^5 - 2392*ep^2*mtt^4*mWW*s^2*t^5 - 1829*ep^3*mtt^4*mWW*s^2*t^5 + 152*mtt^3*mWW^2*s^2*t^5 + 1760*ep*mtt^3*mWW^2*s^2*t^5 + 4790*ep^2*mtt^3*mWW^2*s^2*t^5 + 3730*ep^3*mtt^3*mWW^2*s^2*t^5 - 32*mtt^2*mWW^3*s^2*t^5 - 936*ep*mtt^2*mWW^3*s^2*t^5 - 3082*ep^2*mtt^2*mWW^3*s^2*t^5 - 2622*ep^3*mtt^2*mWW^3*s^2*t^5 - 48*mtt*mWW^4*s^2*t^5 - 12*ep*mtt*mWW^4*s^2*t^5 + 522*ep^2*mtt*mWW^4*s^2*t^5 + 650*ep^3*mtt*mWW^4*s^2*t^5 + 14*mWW^5*s^2*t^5 + 49*ep*mWW^5*s^2*t^5 - 6*ep^2*mWW^5*s^2*t^5 - 73*ep^3*mWW^5*s^2*t^5 - 16*ep*mtt^4*s^3*t^5 - 56*ep^2*mtt^4*s^3*t^5 - 48*ep^3*mtt^4*s^3*t^5 + 32*mtt^3*mWW*s^3*t^5 + 297*ep*mtt^3*mWW*s^3*t^5 + 746*ep^2*mtt^3*mWW*s^3*t^5 + 557*ep^3*mtt^3*mWW*s^3*t^5 - 20*mtt^2*mWW^2*s^3*t^5 - 329*ep*mtt^2*mWW^2*s^3*t^5 - 994*ep^2*mtt^2*mWW^2*s^3*t^5 - 817*ep^3*mtt^2*mWW^2*s^3*t^5 - 32*mtt*mWW^3*s^3*t^5 - 57*ep*mtt*mWW^3*s^3*t^5 + 142*ep^2*mtt*mWW^3*s^3*t^5 + 235*ep^3*mtt*mWW^3*s^3*t^5 + 20*mWW^4*s^3*t^5 + 105*ep*mWW^4*s^3*t^5 + 162*ep^2*mWW^4*s^3*t^5 + 73*ep^3*mWW^4*s^3*t^5 + 4*mtt^5*mWW*t^6 + 37*ep*mtt^5*mWW*t^6 + 98*ep^2*mtt^5*mWW*t^6 + 77*ep^3*mtt^5*mWW*t^6 - 16*mtt^4*mWW^2*t^6 - 148*ep*mtt^4*mWW^2*t^6 - 392*ep^2*mtt^4*mWW^2*t^6 - 308*ep^3*mtt^4*mWW^2*t^6 + 24*mtt^3*mWW^3*t^6 + 222*ep*mtt^3*mWW^3*t^6 + 588*ep^2*mtt^3*mWW^3*t^6 + 462*ep^3*mtt^3*mWW^3*t^6 - 16*mtt^2*mWW^4*t^6 - 148*ep*mtt^2*mWW^4*t^6 - 392*ep^2*mtt^2*mWW^4*t^6 - 308*ep^3*mtt^2*mWW^4*t^6 + 4*mtt*mWW^5*t^6 + 37*ep*mtt*mWW^5*t^6 + 98*ep^2*mtt*mWW^5*t^6 + 77*ep^3*mtt*mWW^5*t^6 - 8*mtt^4*mWW*s*t^6 - 74*ep*mtt^4*mWW*s*t^6 - 196*ep^2*mtt^4*mWW*s*t^6 - 154*ep^3*mtt^4*mWW*s*t^6 + 20*mtt^3*mWW^2*s*t^6 + 185*ep*mtt^3*mWW^2*s*t^6 + 490*ep^2*mtt^3*mWW^2*s*t^6 + 385*ep^3*mtt^3*mWW^2*s*t^6 - 12*mtt^2*mWW^3*s*t^6 - 111*ep*mtt^2*mWW^3*s*t^6 - 294*ep^2*mtt^2*mWW^3*s*t^6 - 231*ep^3*mtt^2*mWW^3*s*t^6 - 4*mtt*mWW^4*s*t^6 - 37*ep*mtt*mWW^4*s*t^6 - 98*ep^2*mtt*mWW^4*s*t^6 - 77*ep^3*mtt*mWW^4*s*t^6 + 4*mWW^5*s*t^6 + 37*ep*mWW^5*s*t^6 + 98*ep^2*mWW^5*s*t^6 + 77*ep^3*mWW^5*s*t^6 + 4*mtt^3*mWW*s^2*t^6 + 37*ep*mtt^3*mWW*s^2*t^6 + 98*ep^2*mtt^3*mWW*s^2*t^6 + 77*ep^3*mtt^3*mWW*s^2*t^6 - 4*mtt^2*mWW^2*s^2*t^6 - 37*ep*mtt^2*mWW^2*s^2*t^6 - 98*ep^2*mtt^2*mWW^2*s^2*t^6 - 77*ep^3*mtt^2*mWW^2*s^2*t^6 - 4*mtt*mWW^3*s^2*t^6 - 37*ep*mtt*mWW^3*s^2*t^6 - 98*ep^2*mtt*mWW^3*s^2*t^6 - 77*ep^3*mtt*mWW^3*s^2*t^6 + 4*mWW^4*s^2*t^6 + 37*ep*mWW^4*s^2*t^6 + 98*ep^2*mWW^4*s^2*t^6 + 77*ep^3*mWW^4*s^2*t^6)/(2*(1 + ep)*(mtt - mWW)^2*mWW*s^3*(-mtt + mWW + s)^2*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(18*ep*mtt^9*mWW + 54*ep^2*mtt^9*mWW + 40*ep^3*mtt^9*mWW + 12*mtt^8*mWW^2 - 11*ep*mtt^8*mWW^2 - 99*ep^2*mtt^8*mWW^2 - 82*ep^3*mtt^8*mWW^2 - 74*mtt^7*mWW^3 - 310*ep*mtt^7*mWW^3 - 510*ep^2*mtt^7*mWW^3 - 312*ep^3*mtt^7*mWW^3 + 182*mtt^6*mWW^4 + 1033*ep*mtt^6*mWW^4 + 2037*ep^2*mtt^6*mWW^4 + 1318*ep^3*mtt^6*mWW^4 - 228*mtt^5*mWW^5 - 1442*ep*mtt^5*mWW^5 - 2958*ep^2*mtt^5*mWW^5 - 1912*ep^3*mtt^5*mWW^5 + 152*mtt^4*mWW^6 + 1015*ep*mtt^4*mWW^6 + 2103*ep^2*mtt^4*mWW^6 + 1338*ep^3*mtt^4*mWW^6 - 50*mtt^3*mWW^7 - 346*ep*mtt^3*mWW^7 - 714*ep^2*mtt^3*mWW^7 - 440*ep^3*mtt^3*mWW^7 + 6*mtt^2*mWW^8 + 43*ep*mtt^2*mWW^8 + 87*ep^2*mtt^2*mWW^8 + 50*ep^3*mtt^2*mWW^8 - 108*ep*mtt^8*mWW*s - 324*ep^2*mtt^8*mWW*s - 240*ep^3*mtt^8*mWW*s - 36*mtt^7*mWW^2*s + 171*ep*mtt^7*mWW^2*s + 672*ep^2*mtt^7*mWW^2*s + 497*ep^3*mtt^7*mWW^2*s + 212*mtt^6*mWW^3*s + 911*ep*mtt^6*mWW^3*s + 1674*ep^2*mtt^6*mWW^3*s + 1139*ep^3*mtt^6*mWW^3*s - 480*mtt^5*mWW^4*s - 3158*ep*mtt^5*mWW^4*s - 6876*ep^2*mtt^5*mWW^4*s - 4690*ep^3*mtt^5*mWW^4*s + 536*mtt^4*mWW^5*s + 3986*ep*mtt^4*mWW^5*s + 8880*ep^2*mtt^4*mWW^5*s + 5974*ep^3*mtt^4*mWW^5*s - 308*mtt^3*mWW^6*s - 2417*ep*mtt^3*mWW^6*s - 5400*ep^2*mtt^3*mWW^6*s - 3587*ep^3*mtt^3*mWW^6*s + 84*mtt^2*mWW^7*s + 683*ep*mtt^2*mWW^7*s + 1530*ep^2*mtt^2*mWW^7*s + 1015*ep^3*mtt^2*mWW^7*s - 8*mtt*mWW^8*s - 68*ep*mtt*mWW^8*s - 156*ep^2*mtt*mWW^8*s - 108*ep^3*mtt*mWW^8*s + 270*ep*mtt^7*mWW*s^2 + 810*ep^2*mtt^7*mWW*s^2 + 600*ep^3*mtt^7*mWW*s^2 - 684*ep*mtt^6*mWW^2*s^2 - 1856*ep^2*mtt^6*mWW^2*s^2 - 1240*ep^3*mtt^6*mWW^2*s^2 - 84*mtt^5*mWW^3*s^2 - 476*ep*mtt^5*mWW^3*s^2 - 1560*ep^2*mtt^5*mWW^3*s^2 - 1452*ep^3*mtt^5*mWW^3*s^2 + 254*mtt^4*mWW^4*s^2 + 2996*ep*mtt^4*mWW^4*s^2 + 8215*ep^2*mtt^4*mWW^4*s^2 + 6179*ep^3*mtt^4*mWW^4*s^2 - 266*mtt^3*mWW^5*s^2 - 3400*ep*mtt^3*mWW^5*s^2 - 8996*ep^2*mtt^3*mWW^5*s^2 - 6504*ep^3*mtt^3*mWW^5*s^2 + 106*mtt^2*mWW^6*s^2 + 1522*ep*mtt^2*mWW^6*s^2 + 4020*ep^2*mtt^2*mWW^6*s^2 + 2886*ep^3*mtt^2*mWW^6*s^2 - 10*mtt*mWW^7*s^2 - 234*ep*mtt*mWW^7*s^2 - 646*ep^2*mtt*mWW^7*s^2 - 476*ep^3*mtt*mWW^7*s^2 + 6*ep*mWW^8*s^2 + 13*ep^2*mWW^8*s^2 + 7*ep^3*mWW^8*s^2 - 360*ep*mtt^6*mWW*s^3 - 1080*ep^2*mtt^6*mWW*s^3 - 800*ep^3*mtt^6*mWW*s^3 + 120*mtt^5*mWW^2*s^3 + 1246*ep*mtt^5*mWW^2*s^3 + 2684*ep^2*mtt^5*mWW^2*s^3 + 1630*ep^3*mtt^5*mWW^2*s^3 - 304*mtt^4*mWW^3*s^3 - 1024*ep*mtt^4*mWW^3*s^3 - 354*ep^2*mtt^4*mWW^3*s^3 + 618*ep^3*mtt^4*mWW^3*s^3 + 292*mtt^3*mWW^4*s^3 - 401*ep*mtt^3*mWW^4*s^3 - 3822*ep^2*mtt^3*mWW^4*s^3 - 3625*ep^3*mtt^3*mWW^4*s^3 - 152*mtt^2*mWW^5*s^3 + 713*ep*mtt^2*mWW^5*s^3 + 3420*ep^2*mtt^2*mWW^5*s^3 + 2903*ep^3*mtt^2*mWW^5*s^3 + 44*mtt*mWW^6*s^3 - 197*ep*mtt*mWW^6*s^3 - 898*ep^2*mtt*mWW^6*s^3 - 753*ep^3*mtt*mWW^6*s^3 + 23*ep*mWW^7*s^3 + 50*ep^2*mWW^7*s^3 + 27*ep^3*mWW^7*s^3 + 270*ep*mtt^5*mWW*s^4 + 810*ep^2*mtt^5*mWW*s^4 + 600*ep^3*mtt^5*mWW*s^4 - 180*mtt^4*mWW^2*s^4 - 1179*ep*mtt^4*mWW^2*s^4 - 2151*ep^2*mtt^4*mWW^2*s^4 - 1190*ep^3*mtt^4*mWW^2*s^4 + 406*mtt^3*mWW^3*s^4 + 1468*ep*mtt^3*mWW^3*s^4 + 1332*ep^2*mtt^3*mWW^3*s^4 + 148*ep^3*mtt^3*mWW^3*s^4 - 336*mtt^2*mWW^4*s^4 - 713*ep*mtt^2*mWW^4*s^4 + 332*ep^2*mtt^2*mWW^4*s^4 + 891*ep^3*mtt^2*mWW^4*s^4 + 110*mtt*mWW^5*s^4 + 120*ep*mtt*mWW^5*s^4 - 398*ep^2*mtt*mWW^5*s^4 - 490*ep^3*mtt*mWW^5*s^4 + 34*ep*mWW^6*s^4 + 75*ep^2*mWW^6*s^4 + 41*ep^3*mWW^6*s^4 - 108*ep*mtt^4*mWW*s^5 - 324*ep^2*mtt^4*mWW*s^5 - 240*ep^3*mtt^4*mWW*s^5 + 108*mtt^3*mWW^2*s^5 + 567*ep*mtt^3*mWW^2*s^5 + 908*ep^2*mtt^3*mWW^2*s^5 + 457*ep^3*mtt^3*mWW^2*s^5 - 180*mtt^2*mWW^3*s^5 - 655*ep*mtt^2*mWW^3*s^5 - 672*ep^2*mtt^2*mWW^3*s^5 - 165*ep^3*mtt^2*mWW^3*s^5 + 88*mtt*mWW^4*s^5 + 237*ep*mtt*mWW^4*s^5 + 100*ep^2*mtt*mWW^4*s^5 - 81*ep^3*mtt*mWW^4*s^5 + 23*ep*mWW^5*s^5 + 52*ep^2*mWW^5*s^5 + 29*ep^3*mWW^5*s^5 + 18*ep*mtt^3*mWW*s^6 + 54*ep^2*mtt^3*mWW*s^6 + 40*ep^3*mtt^3*mWW*s^6 - 24*mtt^2*mWW^2*s^6 - 110*ep*mtt^2*mWW^2*s^6 - 158*ep^2*mtt^2*mWW^2*s^6 - 72*ep^3*mtt^2*mWW^2*s^6 + 24*mtt*mWW^3*s^6 + 86*ep*mtt*mWW^3*s^6 + 90*ep^2*mtt*mWW^3*s^6 + 24*ep^3*mtt*mWW^3*s^6 + 6*ep*mWW^4*s^6 + 14*ep^2*mWW^4*s^6 + 8*ep^3*mWW^4*s^6 - 12*mtt^8*mWW*t - 166*ep*mtt^8*mWW*t - 430*ep^2*mtt^8*mWW*t - 308*ep^3*mtt^8*mWW*t + 12*mtt^7*mWW^2*t + 485*ep*mtt^7*mWW^2*t + 1396*ep^2*mtt^7*mWW^2*t + 1025*ep^3*mtt^7*mWW^2*t + 146*mtt^6*mWW^3*t + 215*ep*mtt^6*mWW^3*t - 278*ep^2*mtt^6*mWW^3*t - 389*ep^3*mtt^6*mWW^3*t - 484*mtt^5*mWW^4*t - 2532*ep*mtt^5*mWW^4*t - 4538*ep^2*mtt^5*mWW^4*t - 2710*ep^3*mtt^5*mWW^4*t + 648*mtt^4*mWW^5*t + 4036*ep*mtt^4*mWW^5*t + 7954*ep^2*mtt^4*mWW^5*t + 4938*ep^3*mtt^4*mWW^5*t - 428*mtt^3*mWW^6*t - 2855*ep*mtt^3*mWW^6*t - 5764*ep^2*mtt^3*mWW^6*t - 3571*ep^3*mtt^3*mWW^6*t + 130*mtt^2*mWW^7*t + 907*ep*mtt^2*mWW^7*t + 1842*ep^2*mtt^2*mWW^7*t + 1119*ep^3*mtt^2*mWW^7*t - 12*mtt*mWW^8*t - 90*ep*mtt*mWW^8*t - 182*ep^2*mtt*mWW^8*t - 104*ep^3*mtt*mWW^8*t + 36*mtt^7*mWW*s*t + 735*ep*mtt^7*mWW*s*t + 2038*ep^2*mtt^7*mWW*s*t + 1503*ep^3*mtt^7*mWW*s*t - 8*mtt^6*mWW^2*s*t - 1908*ep*mtt^6*mWW^2*s*t - 5802*ep^2*mtt^6*mWW^2*s*t - 4350*ep^3*mtt^6*mWW^2*s*t - 484*mtt^5*mWW^3*s*t - 736*ep*mtt^5*mWW^3*s*t + 940*ep^2*mtt^5*mWW^3*s*t + 1368*ep^3*mtt^5*mWW^3*s*t + 1282*mtt^4*mWW^4*s*t + 7374*ep*mtt^4*mWW^4*s*t + 13834*ep^2*mtt^4*mWW^4*s*t + 8334*ep^3*mtt^4*mWW^4*s*t - 1406*mtt^3*mWW^5*s*t - 9697*ep*mtt^3*mWW^5*s*t - 19796*ep^2*mtt^3*mWW^5*s*t - 12321*ep^3*mtt^3*mWW^5*s*t + 738*mtt^2*mWW^6*s*t + 5444*ep*mtt^2*mWW^6*s*t + 11324*ep^2*mtt^2*mWW^6*s*t + 7038*ep^3*mtt^2*mWW^6*s*t - 170*mtt*mWW^7*s*t - 1310*ep*mtt*mWW^7*s*t - 2750*ep^2*mtt*mWW^7*s*t - 1710*ep^3*mtt*mWW^7*s*t + 12*mWW^8*s*t + 98*ep*mWW^8*s*t + 212*ep^2*mWW^8*s*t + 138*ep^3*mWW^8*s*t - 1188*ep*mtt^6*mWW*s^2*t - 3748*ep^2*mtt^6*mWW*s^2*t - 2900*ep^3*mtt^6*mWW*s^2*t - 112*mtt^5*mWW^2*s^2*t + 2657*ep*mtt^5*mWW^2*s^2*t + 9024*ep^2*mtt^5*mWW^2*s^2*t + 7011*ep^3*mtt^5*mWW^2*s^2*t + 678*mtt^4*mWW^3*s^2*t + 1604*ep*mtt^4*mWW^3*s^2*t + 242*ep^2*mtt^4*mWW^3*s^2*t - 876*ep^3*mtt^4*mWW^3*s^2*t - 1350*mtt^3*mWW^4*s^2*t - 9103*ep*mtt^3*mWW^4*s^2*t - 18286*ep^2*mtt^3*mWW^4*s^2*t - 11275*ep^3*mtt^3*mWW^4*s^2*t + 1178*mtt^2*mWW^5*s^2*t + 9207*ep*mtt^2*mWW^5*s^2*t + 19542*ep^2*mtt^2*mWW^5*s^2*t + 12303*ep^3*mtt^2*mWW^5*s^2*t - 458*mtt*mWW^6*s^2*t - 3678*ep*mtt*mWW^6*s^2*t - 7826*ep^2*mtt*mWW^6*s^2*t - 4932*ep^3*mtt*mWW^6*s^2*t + 64*mWW^7*s^2*t + 501*ep*mWW^7*s^2*t + 1052*ep^2*mWW^7*s^2*t + 669*ep^3*mWW^7*s^2*t - 120*mtt^5*mWW*s^3*t + 722*ep*mtt^5*mWW*s^3*t + 3212*ep^2*mtt^5*mWW*s^3*t + 2730*ep^3*mtt^5*mWW*s^3*t + 288*mtt^4*mWW^2*s^3*t - 1269*ep*mtt^4*mWW^2*s^3*t - 6076*ep^2*mtt^4*mWW^2*s^3*t - 5119*ep^3*mtt^4*mWW^2*s^3*t - 572*mtt^3*mWW^3*s^3*t - 2363*ep*mtt^3*mWW^3*s^3*t - 3102*ep^2*mtt^3*mWW^3*s^3*t - 1307*ep^3*mtt^3*mWW^3*s^3*t + 784*mtt^2*mWW^4*s^3*t + 6170*ep*mtt^2*mWW^4*s^3*t + 13076*ep^2*mtt^2*mWW^4*s^3*t + 8234*ep^3*mtt^2*mWW^4*s^3*t - 492*mtt*mWW^5*s^3*t - 4145*ep*mtt*mWW^5*s^3*t - 8970*ep^2*mtt*mWW^5*s^3*t - 5721*ep^3*mtt*mWW^5*s^3*t + 112*mWW^6*s^3*t + 885*ep*mWW^6*s^3*t + 1860*ep^2*mWW^6*s^3*t + 1183*ep^3*mWW^6*s^3*t + 180*mtt^4*mWW*s^4*t + 102*ep*mtt^4*mWW*s^4*t - 1078*ep^2*mtt^4*mWW*s^4*t - 1200*ep^3*mtt^4*mWW*s^4*t - 292*mtt^3*mWW^2*s^4*t - 330*ep*mtt^3*mWW^2*s^4*t + 1164*ep^2*mtt^3*mWW^2*s^4*t + 1416*ep^3*mtt^3*mWW^2*s^4*t + 316*mtt^2*mWW^3*s^4*t + 1795*ep*mtt^2*mWW^3*s^4*t + 3148*ep^2*mtt^2*mWW^3*s^4*t + 1747*ep^3*mtt^2*mWW^3*s^4*t - 256*mtt*mWW^4*s^4*t - 2136*ep*mtt*mWW^4*s^4*t - 4608*ep^2*mtt*mWW^4*s^4*t - 2934*ep^3*mtt*mWW^4*s^4*t + 84*mWW^5*s^4*t + 697*ep*mWW^5*s^4*t + 1502*ep^2*mWW^5*s^4*t + 971*ep^3*mWW^5*s^4*t - 108*mtt^3*mWW*s^5*t - 297*ep*mtt^3*mWW*s^5*t - 98*ep^2*mtt^3*mWW*s^5*t + 143*ep^3*mtt^3*mWW*s^5*t + 136*mtt^2*mWW^2*s^5*t + 469*ep*mtt^2*mWW^2*s^5*t + 438*ep^2*mtt^2*mWW^2*s^5*t + 81*ep^3*mtt^2*mWW^2*s^5*t - 84*mtt*mWW^3*s^5*t - 527*ep*mtt*mWW^3*s^5*t - 990*ep^2*mtt*mWW^3*s^5*t - 575*ep^3*mtt*mWW^3*s^5*t + 24*mWW^4*s^5*t + 227*ep*mWW^4*s^5*t + 522*ep^2*mWW^4*s^5*t + 351*ep^3*mWW^4*s^5*t + 24*mtt^2*mWW*s^6*t + 92*ep*mtt^2*mWW*s^6*t + 104*ep^2*mtt^2*mWW*s^6*t + 32*ep^3*mtt^2*mWW*s^6*t - 24*mtt*mWW^2*s^6*t - 104*ep*mtt*mWW^2*s^6*t - 144*ep^2*mtt*mWW^2*s^6*t - 64*ep^3*mtt*mWW^2*s^6*t + 12*ep*mWW^3*s^6*t + 40*ep^2*mWW^3*s^6*t + 32*ep^3*mWW^3*s^6*t - 3*ep*mtt^8*t^2 - 11*ep^2*mtt^8*t^2 - 10*ep^3*mtt^8*t^2 + 62*mtt^7*mWW*t^2 + 589*ep*mtt^7*mWW*t^2 + 1400*ep^2*mtt^7*mWW*t^2 + 975*ep^3*mtt^7*mWW*t^2 - 222*mtt^6*mWW^2*t^2 - 2202*ep*mtt^6*mWW^2*t^2 - 5260*ep^2*mtt^6*mWW^2*t^2 - 3634*ep^3*mtt^6*mWW^2*t^2 + 218*mtt^5*mWW^3*t^2 + 2662*ep*mtt^5*mWW^3*t^2 + 6694*ep^2*mtt^5*mWW^3*t^2 + 4692*ep^3*mtt^5*mWW^3*t^2 + 154*mtt^4*mWW^4*t^2 + 18*ep*mtt^4*mWW^4*t^2 - 1105*ep^2*mtt^4*mWW^4*t^2 - 1117*ep^3*mtt^4*mWW^4*t^2 - 486*mtt^3*mWW^5*t^2 - 2825*ep*mtt^3*mWW^5*t^2 - 5112*ep^2*mtt^3*mWW^5*t^2 - 2929*ep^3*mtt^3*mWW^5*t^2 + 382*mtt^2*mWW^6*t^2 + 2492*ep*mtt^2*mWW^6*t^2 + 4834*ep^2*mtt^2*mWW^6*t^2 + 2884*ep^3*mtt^2*mWW^6*t^2 - 114*mtt*mWW^7*t^2 - 778*ep*mtt*mWW^7*t^2 - 1534*ep^2*mtt*mWW^7*t^2 - 914*ep^3*mtt*mWW^7*t^2 + 6*mWW^8*t^2 + 47*ep*mWW^8*t^2 + 94*ep^2*mWW^8*t^2 + 53*ep^3*mWW^8*t^2 + 12*ep*mtt^7*s*t^2 + 44*ep^2*mtt^7*s*t^2 + 40*ep^3*mtt^7*s*t^2 - 204*mtt^6*mWW*s*t^2 - 2227*ep*mtt^6*mWW*s*t^2 - 5524*ep^2*mtt^6*mWW*s*t^2 - 3921*ep^3*mtt^6*mWW*s*t^2 + 624*mtt^5*mWW^2*s*t^2 + 7103*ep*mtt^5*mWW^2*s*t^2 + 17628*ep^2*mtt^5*mWW^2*s*t^2 + 12357*ep^3*mtt^5*mWW^2*s*t^2 - 458*mtt^4*mWW^3*s*t^2 - 6831*ep*mtt^4*mWW^3*s*t^2 - 17908*ep^2*mtt^4*mWW^3*s*t^2 - 12711*ep^3*mtt^4*mWW^3*s*t^2 - 434*mtt^3*mWW^4*s*t^2 - 783*ep*mtt^3*mWW^4*s*t^2 + 988*ep^2*mtt^3*mWW^4*s*t^2 + 1613*ep^3*mtt^3*mWW^4*s*t^2 + 838*mtt^2*mWW^5*s*t^2 + 5208*ep*mtt^2*mWW^5*s*t^2 + 9546*ep^2*mtt^2*mWW^5*s*t^2 + 5388*ep^3*mtt^2*mWW^5*s*t^2 - 438*mtt*mWW^6*s*t^2 - 2980*ep*mtt*mWW^6*s*t^2 - 5728*ep^2*mtt*mWW^6*s*t^2 - 3310*ep^3*mtt*mWW^6*s*t^2 + 72*mWW^7*s*t^2 + 498*ep*mWW^7*s*t^2 + 954*ep^2*mWW^7*s*t^2 + 544*ep^3*mWW^7*s*t^2 - 18*ep*mtt^6*s^2*t^2 - 66*ep^2*mtt^6*s^2*t^2 - 60*ep^3*mtt^6*s^2*t^2 + 196*mtt^5*mWW*s^2*t^2 + 3051*ep*mtt^5*mWW*s^2*t^2 + 8208*ep^2*mtt^5*mWW*s^2*t^2 + 6029*ep^3*mtt^5*mWW*s^2*t^2 - 554*mtt^4*mWW^2*s^2*t^2 - 8345*ep*mtt^4*mWW^2*s^2*t^2 - 21992*ep^2*mtt^4*mWW^2*s^2*t^2 - 15753*ep^3*mtt^4*mWW^2*s^2*t^2 + 262*mtt^3*mWW^3*s^2*t^2 + 6005*ep*mtt^3*mWW^3*s^2*t^2 + 16730*ep^2*mtt^3*mWW^3*s^2*t^2 + 12083*ep^3*mtt^3*mWW^3*s^2*t^2 + 460*mtt^2*mWW^4*s^2*t^2 + 1758*ep*mtt^2*mWW^4*s^2*t^2 + 1774*ep^2*mtt^2*mWW^4*s^2*t^2 + 372*ep^3*mtt^2*mWW^4*s^2*t^2 - 494*mtt*mWW^5*s^2*t^2 - 3390*ep*mtt*mWW^5*s^2*t^2 - 6490*ep^2*mtt*mWW^5*s^2*t^2 - 3742*ep^3*mtt*mWW^5*s^2*t^2 + 130*mWW^6*s^2*t^2 + 939*ep*mWW^6*s^2*t^2 + 1836*ep^2*mWW^6*s^2*t^2 + 1071*ep^3*mWW^6*s^2*t^2 + 12*ep*mtt^5*s^3*t^2 + 44*ep^2*mtt^5*s^3*t^2 + 40*ep^3*mtt^5*s^3*t^2 + 16*mtt^4*mWW*s^3*t^2 - 1681*ep*mtt^4*mWW*s^3*t^2 - 5480*ep^2*mtt^4*mWW*s^3*t^2 - 4311*ep^3*mtt^4*mWW*s^3*t^2 + 120*mtt^3*mWW^2*s^3*t^2 + 4281*ep*mtt^3*mWW^2*s^3*t^2 + 12436*ep^2*mtt^3*mWW^2*s^3*t^2 + 9187*ep^3*mtt^3*mWW^2*s^3*t^2 - 28*mtt^2*mWW^3*s^3*t^2 - 2190*ep*mtt^2*mWW^3*s^3*t^2 - 6536*ep^2*mtt^2*mWW^3*s^3*t^2 - 4806*ep^3*mtt^2*mWW^3*s^3*t^2 - 164*mtt*mWW^4*s^3*t^2 - 995*ep*mtt*mWW^4*s^3*t^2 - 1784*ep^2*mtt*mWW^4*s^3*t^2 - 985*ep^3*mtt*mWW^4*s^3*t^2 + 72*mWW^5*s^3*t^2 + 637*ep*mWW^5*s^3*t^2 + 1384*ep^2*mWW^5*s^3*t^2 + 875*ep^3*mWW^5*s^3*t^2 - 3*ep*mtt^4*s^4*t^2 - 11*ep^2*mtt^4*s^4*t^2 - 10*ep^3*mtt^4*s^4*t^2 - 114*mtt^3*mWW*s^4*t^2 + 172*ep*mtt^3*mWW*s^4*t^2 + 1432*ep^2*mtt^3*mWW*s^4*t^2 + 1344*ep^3*mtt^3*mWW*s^4*t^2 + 36*mtt^2*mWW^2*s^4*t^2 - 929*ep*mtt^2*mWW^2*s^4*t^2 - 3108*ep^2*mtt^2*mWW^2*s^4*t^2 - 2373*ep^3*mtt^2*mWW^2*s^4*t^2 + 30*mtt*mWW^3*s^4*t^2 + 478*ep*mtt*mWW^3*s^4*t^2 + 1216*ep^2*mtt*mWW^3*s^4*t^2 + 842*ep^3*mtt*mWW^3*s^4*t^2 - 16*mWW^4*s^4*t^2 + 26*ep*mWW^4*s^4*t^2 + 215*ep^2*mWW^4*s^4*t^2 + 197*ep^3*mWW^4*s^4*t^2 + 44*mtt^2*mWW*s^5*t^2 + 96*ep*mtt^2*mWW*s^5*t^2 - 36*ep^2*mtt^2*mWW*s^5*t^2 - 116*ep^3*mtt^2*mWW*s^5*t^2 - 4*mtt*mWW^2*s^5*t^2 + 92*ep*mtt*mWW^2*s^5*t^2 + 296*ep^2*mtt*mWW^2*s^5*t^2 + 216*ep^3*mtt*mWW^2*s^5*t^2 - 24*mWW^3*s^5*t^2 - 124*ep*mWW^3*s^5*t^2 - 196*ep^2*mWW^3*s^5*t^2 - 100*ep^3*mWW^3*s^5*t^2 + 10*ep*mtt^7*t^3 + 36*ep^2*mtt^7*t^3 + 32*ep^3*mtt^7*t^3 - 106*mtt^6*mWW*t^3 - 907*ep*mtt^6*mWW*t^3 - 2076*ep^2*mtt^6*mWW*t^3 - 1421*ep^3*mtt^6*mWW*t^3 + 420*mtt^5*mWW^2*t^3 + 3466*ep*mtt^5*mWW^2*t^3 + 7708*ep^2*mtt^5*mWW^2*t^3 + 5120*ep^3*mtt^5*mWW^2*t^3 - 662*mtt^4*mWW^3*t^3 - 5323*ep*mtt^4*mWW^3*t^3 - 11600*ep^2*mtt^4*mWW^3*t^3 - 7529*ep^3*mtt^4*mWW^3*t^3 + 492*mtt^3*mWW^4*t^3 + 3877*ep*mtt^3*mWW^4*t^3 + 8364*ep^2*mtt^3*mWW^4*t^3 + 5359*ep^3*mtt^3*mWW^4*t^3 - 114*mtt^2*mWW^5*t^3 - 958*ep*mtt^2*mWW^5*t^3 - 2188*ep^2*mtt^2*mWW^5*t^3 - 1460*ep^3*mtt^2*mWW^5*t^3 - 64*mtt*mWW^6*t^3 - 381*ep*mtt*mWW^6*t^3 - 652*ep^2*mtt*mWW^6*t^3 - 339*ep^3*mtt*mWW^6*t^3 + 34*mWW^7*t^3 + 216*ep*mWW^7*t^3 + 408*ep^2*mWW^7*t^3 + 238*ep^3*mWW^7*t^3 - 34*ep*mtt^6*s*t^3 - 122*ep^2*mtt^6*s*t^3 - 108*ep^3*mtt^6*s*t^3 + 340*mtt^5*mWW*s*t^3 + 2989*ep*mtt^5*mWW*s*t^3 + 6886*ep^2*mtt^5*mWW*s*t^3 + 4713*ep^3*mtt^5*mWW*s*t^3 - 1142*mtt^4*mWW^2*s*t^3 - 9615*ep*mtt^4*mWW^2*s*t^3 - 21420*ep^2*mtt^4*mWW^2*s*t^3 - 14163*ep^3*mtt^4*mWW^2*s*t^3 + 1440*mtt^3*mWW^3*s*t^3 + 11677*ep*mtt^3*mWW^3*s*t^3 + 25242*ep^2*mtt^3*mWW^3*s*t^3 + 16145*ep^3*mtt^3*mWW^3*s*t^3 - 796*mtt^2*mWW^4*s*t^3 - 6164*ep*mtt^2*mWW^4*s*t^3 - 12918*ep^2*mtt^2*mWW^4*s*t^3 - 7986*ep^3*mtt^2*mWW^4*s*t^3 + 140*mtt*mWW^5*s*t^3 + 1016*ep*mtt*mWW^5*s*t^3 + 2092*ep^2*mtt*mWW^5*s*t^3 + 1272*ep^3*mtt*mWW^5*s*t^3 + 18*mWW^6*s*t^3 + 131*ep*mWW^6*s*t^3 + 240*ep^2*mWW^6*s*t^3 + 127*ep^3*mWW^6*s*t^3 + 42*ep*mtt^5*s^2*t^3 + 150*ep^2*mtt^5*s^2*t^3 + 132*ep^3*mtt^5*s^2*t^3 - 378*mtt^4*mWW*s^2*t^3 - 3536*ep*mtt^4*mWW*s^2*t^3 - 8294*ep^2*mtt^4*mWW*s^2*t^3 - 5708*ep^3*mtt^4*mWW*s^2*t^3 + 1146*mtt^3*mWW^2*s^2*t^3 + 9759*ep*mtt^3*mWW^2*s^2*t^3 + 21670*ep^2*mtt^3*mWW^2*s^2*t^3 + 14213*ep^3*mtt^3*mWW^2*s^2*t^3 - 1194*mtt^2*mWW^3*s^2*t^3 - 9326*ep*mtt^2*mWW^3*s^2*t^3 - 19582*ep^2*mtt^2*mWW^3*s^2*t^3 - 12206*ep^3*mtt^2*mWW^3*s^2*t^3 + 498*mtt*mWW^4*s^2*t^3 + 3437*ep*mtt*mWW^4*s^2*t^3 + 6648*ep^2*mtt*mWW^4*s^2*t^3 + 3857*ep^3*mtt*mWW^4*s^2*t^3 - 72*mWW^5*s^2*t^3 - 376*ep*mWW^5*s^2*t^3 - 592*ep^2*mWW^5*s^2*t^3 - 288*ep^3*mWW^5*s^2*t^3 - 22*ep*mtt^4*s^3*t^3 - 78*ep^2*mtt^4*s^3*t^3 - 68*ep^3*mtt^4*s^3*t^3 + 160*mtt^3*mWW*s^3*t^3 + 1733*ep*mtt^3*mWW*s^3*t^3 + 4234*ep^2*mtt^3*mWW*s^3*t^3 + 2961*ep^3*mtt^3*mWW*s^3*t^3 - 540*mtt^2*mWW^2*s^3*t^3 - 4428*ep*mtt^2*mWW^2*s^3*t^3 - 9588*ep^2*mtt^2*mWW^2*s^3*t^3 - 6152*ep^3*mtt^2*mWW^2*s^3*t^3 + 472*mtt*mWW^3*s^3*t^3 + 3289*ep*mtt*mWW^3*s^3*t^3 + 6474*ep^2*mtt*mWW^3*s^3*t^3 + 3869*ep^3*mtt*mWW^3*s^3*t^3 - 124*mWW^4*s^3*t^3 - 700*ep*mWW^4*s^3*t^3 - 1170*ep^2*mWW^4*s^3*t^3 - 610*ep^3*mWW^4*s^3*t^3 + 4*ep*mtt^3*s^4*t^3 + 14*ep^2*mtt^3*s^4*t^3 + 12*ep^3*mtt^3*s^4*t^3 - 16*mtt^2*mWW*s^4*t^3 - 279*ep*mtt^2*mWW*s^4*t^3 - 750*ep^2*mtt^2*mWW*s^4*t^3 - 545*ep^3*mtt^2*mWW*s^4*t^3 + 116*mtt*mWW^2*s^4*t^3 + 818*ep*mtt*mWW^2*s^4*t^3 + 1630*ep^2*mtt*mWW^2*s^4*t^3 + 982*ep^3*mtt*mWW^2*s^4*t^3 - 68*mWW^3*s^4*t^3 - 415*ep*mWW^3*s^4*t^3 - 766*ep^2*mWW^3*s^4*t^3 - 449*ep^3*mWW^3*s^4*t^3 - 11*ep*mtt^6*t^4 - 39*ep^2*mtt^6*t^4 - 34*ep^3*mtt^6*t^4 + 74*mtt^5*mWW*t^4 + 632*ep*mtt^5*mWW*t^4 + 1450*ep^2*mtt^5*mWW*t^4 + 998*ep^3*mtt^5*mWW*t^4 - 270*mtt^4*mWW^2*t^4 - 2171*ep*mtt^4*mWW^2*t^4 - 4740*ep^2*mtt^4*mWW^2*t^4 - 3109*ep^3*mtt^4*mWW^2*t^4 + 408*mtt^3*mWW^3*t^4 + 3097*ep*mtt^3*mWW^3*t^4 + 6426*ep^2*mtt^3*mWW^3*t^4 + 3991*ep^3*mtt^3*mWW^3*t^4 - 344*mtt^2*mWW^4*t^4 - 2420*ep*mtt^2*mWW^4*t^4 - 4753*ep^2*mtt^2*mWW^4*t^4 - 2789*ep^3*mtt^2*mWW^4*t^4 + 174*mtt*mWW^5*t^4 + 1139*ep*mtt*mWW^5*t^4 + 2172*ep^2*mtt*mWW^5*t^4 + 1255*ep^3*mtt*mWW^5*t^4 - 42*mWW^6*t^4 - 266*ep*mWW^6*t^4 - 516*ep^2*mWW^6*t^4 - 312*ep^3*mWW^6*t^4 + 30*ep*mtt^5*s*t^4 + 106*ep^2*mtt^5*s*t^4 + 92*ep^3*mtt^5*s*t^4 - 218*mtt^4*mWW*s*t^4 - 1746*ep*mtt^4*mWW*s*t^4 - 3878*ep^2*mtt^4*mWW*s*t^4 - 2610*ep^3*mtt^4*mWW*s*t^4 + 654*mtt^3*mWW^2*s*t^4 + 4958*ep*mtt^3*mWW^2*s*t^4 + 10490*ep^2*mtt^3*mWW^2*s*t^4 + 6730*ep^3*mtt^3*mWW^2*s*t^4 - 738*mtt^2*mWW^3*s*t^4 - 5307*ep*mtt^2*mWW^3*s*t^4 - 10646*ep^2*mtt^2*mWW^3*s*t^4 - 6445*ep^3*mtt^2*mWW^3*s*t^4 + 386*mtt*mWW^4*s*t^4 + 2574*ep*mtt*mWW^4*s*t^4 + 4804*ep^2*mtt*mWW^4*s*t^4 + 2680*ep^3*mtt*mWW^4*s*t^4 - 84*mWW^5*s*t^4 - 509*ep*mWW^5*s*t^4 - 876*ep^2*mWW^5*s*t^4 - 447*ep^3*mWW^5*s*t^4 - 27*ep*mtt^4*s^2*t^4 - 95*ep^2*mtt^4*s^2*t^4 - 82*ep^3*mtt^4*s^2*t^4 + 208*mtt^3*mWW*s^2*t^4 + 1577*ep*mtt^3*mWW*s^2*t^4 + 3394*ep^2*mtt^3*mWW*s^2*t^4 + 2231*ep^3*mtt^3*mWW*s^2*t^4 - 518*mtt^2*mWW^2*s^2*t^4 - 3682*ep*mtt^2*mWW^2*s^2*t^4 - 7514*ep^2*mtt^2*mWW^2*s^2*t^4 - 4696*ep^3*mtt^2*mWW^2*s^2*t^4 + 412*mtt*mWW^3*s^2*t^4 + 2761*ep*mtt*mWW^3*s^2*t^4 + 5318*ep^2*mtt*mWW^3*s^2*t^4 + 3131*ep^3*mtt*mWW^3*s^2*t^4 - 102*mWW^4*s^2*t^4 - 629*ep*mWW^4*s^2*t^4 - 1103*ep^2*mWW^4*s^2*t^4 - 584*ep^3*mWW^4*s^2*t^4 + 8*ep*mtt^3*s^3*t^4 + 28*ep^2*mtt^3*s^3*t^4 + 24*ep^3*mtt^3*s^3*t^4 - 64*mtt^2*mWW*s^3*t^4 - 463*ep*mtt^2*mWW*s^3*t^4 - 966*ep^2*mtt^2*mWW*s^3*t^4 - 619*ep^3*mtt^2*mWW*s^3*t^4 + 140*mtt*mWW^2*s^3*t^4 + 914*ep*mtt*mWW^2*s^3*t^4 + 1776*ep^2*mtt*mWW^2*s^3*t^4 + 1070*ep^3*mtt*mWW^2*s^3*t^4 - 60*mWW^3*s^3*t^4 - 395*ep*mWW^3*s^3*t^4 - 774*ep^2*mWW^3*s^3*t^4 - 475*ep^3*mWW^3*s^3*t^4 + 4*ep*mtt^5*t^5 + 14*ep^2*mtt^5*t^5 + 12*ep^3*mtt^5*t^5 - 22*mtt^4*mWW*t^5 - 203*ep*mtt^4*mWW*t^5 - 496*ep^2*mtt^4*mWW*t^5 - 361*ep^3*mtt^4*mWW*t^5 + 60*mtt^3*mWW^2*t^5 + 545*ep*mtt^3*mWW^2*t^5 + 1292*ep^2*mtt^3*mWW^2*t^5 + 913*ep^3*mtt^3*mWW^2*t^5 - 48*mtt^2*mWW^3*t^5 - 457*ep*mtt^2*mWW^3*t^5 - 1040*ep^2*mtt^2*mWW^3*t^5 - 693*ep^3*mtt^2*mWW^3*t^5 + 4*mtt*mWW^4*t^5 + 71*ep*mtt*mWW^4*t^5 + 118*ep^2*mtt*mWW^4*t^5 + 31*ep^3*mtt*mWW^4*t^5 + 6*mWW^5*t^5 + 40*ep*mWW^5*t^5 + 112*ep^2*mWW^5*t^5 + 98*ep^3*mWW^5*t^5 - 8*ep*mtt^4*s*t^5 - 28*ep^2*mtt^4*s*t^5 - 24*ep^3*mtt^4*s*t^5 + 54*mtt^3*mWW*s*t^5 + 420*ep*mtt^3*mWW*s*t^5 + 950*ep^2*mtt^3*mWW*s*t^5 + 660*ep^3*mtt^3*mWW*s*t^5 - 122*mtt^2*mWW^2*s*t^5 - 925*ep*mtt^2*mWW^2*s*t^5 - 2032*ep^2*mtt^2*mWW^2*s*t^5 - 1373*ep^3*mtt^2*mWW^2*s*t^5 + 82*mtt*mWW^3*s*t^5 + 622*ep*mtt*mWW^3*s*t^5 + 1326*ep^2*mtt*mWW^3*s*t^5 + 862*ep^3*mtt*mWW^3*s*t^5 - 14*mWW^4*s*t^5 - 109*ep*mWW^4*s*t^5 - 216*ep^2*mWW^4*s*t^5 - 125*ep^3*mWW^4*s*t^5 + 4*ep*mtt^3*s^2*t^5 + 14*ep^2*mtt^3*s^2*t^5 + 12*ep^3*mtt^3*s^2*t^5 - 32*mtt^2*mWW*s^2*t^5 - 217*ep*mtt^2*mWW*s^2*t^5 - 454*ep^2*mtt^2*mWW*s^2*t^5 - 299*ep^3*mtt^2*mWW*s^2*t^5 + 52*mtt*mWW^2*s^2*t^5 + 366*ep*mtt*mWW^2*s^2*t^5 + 782*ep^2*mtt*mWW^2*s^2*t^5 + 522*ep^3*mtt*mWW^2*s^2*t^5 - 20*mWW^3*s^2*t^5 - 153*ep*mWW^3*s^2*t^5 - 342*ep^2*mWW^3*s^2*t^5 - 235*ep^3*mWW^3*s^2*t^5 + 4*mtt^3*mWW*t^6 + 37*ep*mtt^3*mWW*t^6 + 98*ep^2*mtt^3*mWW*t^6 + 77*ep^3*mtt^3*mWW*t^6 - 12*mtt^2*mWW^2*t^6 - 111*ep*mtt^2*mWW^2*t^6 - 294*ep^2*mtt^2*mWW^2*t^6 - 231*ep^3*mtt^2*mWW^2*t^6 + 12*mtt*mWW^3*t^6 + 111*ep*mtt*mWW^3*t^6 + 294*ep^2*mtt*mWW^3*t^6 + 231*ep^3*mtt*mWW^3*t^6 - 4*mWW^4*t^6 - 37*ep*mWW^4*t^6 - 98*ep^2*mWW^4*t^6 - 77*ep^3*mWW^4*t^6 - 4*mtt^2*mWW*s*t^6 - 37*ep*mtt^2*mWW*s*t^6 - 98*ep^2*mtt^2*mWW*s*t^6 - 77*ep^3*mtt^2*mWW*s*t^6 + 8*mtt*mWW^2*s*t^6 + 74*ep*mtt*mWW^2*s*t^6 + 196*ep^2*mtt*mWW^2*s*t^6 + 154*ep^3*mtt*mWW^2*s*t^6 - 4*mWW^3*s*t^6 - 37*ep*mWW^3*s*t^6 - 98*ep^2*mWW^3*s*t^6 - 77*ep^3*mWW^3*s*t^6))/(ep*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)^2*s^3*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^8*s + 26*ep*mtt^8*s + 30*ep^2*mtt^8*s + 6*ep^3*mtt^8*s - 37*mtt^7*mWW*s - 187*ep*mtt^7*mWW*s - 304*ep^2*mtt^7*mWW*s - 156*ep^3*mtt^7*mWW*s + 91*mtt^6*mWW^2*s + 509*ep*mtt^6*mWW^2*s + 960*ep^2*mtt^6*mWW^2*s + 590*ep^3*mtt^6*mWW^2*s - 114*mtt^5*mWW^3*s - 686*ep*mtt^5*mWW^3*s - 1400*ep^2*mtt^5*mWW^3*s - 920*ep^3*mtt^5*mWW^3*s + 76*mtt^4*mWW^4*s + 484*ep*mtt^4*mWW^4*s + 1030*ep^2*mtt^4*mWW^4*s + 690*ep^3*mtt^4*mWW^4*s - 25*mtt^3*mWW^5*s - 167*ep*mtt^3*mWW^5*s - 360*ep^2*mtt^3*mWW^5*s - 236*ep^3*mtt^3*mWW^5*s + 3*mtt^2*mWW^6*s + 21*ep*mtt^2*mWW^6*s + 44*ep^2*mtt^2*mWW^6*s + 26*ep^3*mtt^2*mWW^6*s - 12*mtt^7*s^2 - 40*ep*mtt^7*s^2 - 8*ep^2*mtt^7*s^2 + 40*ep^3*mtt^7*s^2 + 75*mtt^6*mWW*s^2 + 393*ep*mtt^6*mWW*s^2 + 666*ep^2*mtt^6*mWW*s^2 + 354*ep^3*mtt^6*mWW*s^2 - 180*mtt^5*mWW^2*s^2 - 1149*ep*mtt^5*mWW^2*s^2 - 2436*ep^2*mtt^5*mWW^2*s^2 - 1633*ep^3*mtt^5*mWW^2*s^2 + 214*mtt^4*mWW^3*s^2 + 1520*ep*mtt^4*mWW^3*s^2 + 3468*ep^2*mtt^4*mWW^3*s^2 + 2432*ep^3*mtt^4*mWW^3*s^2 - 132*mtt^3*mWW^4*s^2 - 996*ep*mtt^3*mWW^4*s^2 - 2328*ep^2*mtt^3*mWW^4*s^2 - 1638*ep^3*mtt^3*mWW^4*s^2 + 39*mtt^2*mWW^5*s^2 + 303*ep*mtt^2*mWW^5*s^2 + 714*ep^2*mtt^2*mWW^5*s^2 + 502*ep^3*mtt^2*mWW^5*s^2 - 4*mtt*mWW^6*s^2 - 31*ep*mtt*mWW^6*s^2 - 76*ep^2*mtt*mWW^6*s^2 - 57*ep^3*mtt*mWW^6*s^2 - 12*mtt^6*s^3 - 100*ep*mtt^6*s^3 - 268*ep^2*mtt^6*s^3 - 220*ep^3*mtt^6*s^3 + 21*mtt^5*mWW*s^3 + 47*ep*mtt^5*mWW*s^3 - 30*ep^2*mtt^5*mWW*s^3 - 62*ep^3*mtt^5*mWW*s^3 + 10*mtt^4*mWW^2*s^3 + 491*ep*mtt^4*mWW^2*s^3 + 1717*ep^2*mtt^4*mWW^2*s^3 + 1440*ep^3*mtt^4*mWW^2*s^3 - 36*mtt^3*mWW^3*s^3 - 792*ep*mtt^3*mWW^3*s^3 - 2510*ep^2*mtt^3*mWW^3*s^3 - 2014*ep^3*mtt^3*mWW^3*s^3 + 18*mtt^2*mWW^4*s^3 + 422*ep*mtt^2*mWW^4*s^3 + 1326*ep^2*mtt^2*mWW^4*s^3 + 1054*ep^3*mtt^2*mWW^4*s^3 - mtt*mWW^5*s^3 - 67*ep*mtt*mWW^5*s^3 - 232*ep^2*mtt*mWW^5*s^3 - 196*ep^3*mtt*mWW^5*s^3 - ep*mWW^6*s^3 - 3*ep^2*mWW^6*s^3 - 2*ep^3*mWW^6*s^3 + 48*mtt^5*s^4 + 280*ep*mtt^5*s^4 + 552*ep^2*mtt^5*s^4 + 360*ep^3*mtt^5*s^4 - 143*mtt^4*mWW*s^4 - 629*ep*mtt^4*mWW*s^4 - 866*ep^2*mtt^4*mWW*s^4 - 378*ep^3*mtt^4*mWW*s^4 + 165*mtt^3*mWW^2*s^4 + 449*ep*mtt^3*mWW^2*s^4 + 23*ep^2*mtt^3*mWW^2*s^4 - 371*ep^3*mtt^3*mWW^2*s^4 - 93*mtt^2*mWW^3*s^4 - 98*ep*mtt^2*mWW^3*s^4 + 507*ep^2*mtt^2*mWW^3*s^4 + 622*ep^3*mtt^2*mWW^3*s^4 + 23*mtt*mWW^4*s^4 + ep*mtt*mWW^4*s^4 - 207*ep^2*mtt*mWW^4*s^4 - 227*ep^3*mtt*mWW^4*s^4 - 3*ep*mWW^5*s^4 - 9*ep^2*mWW^5*s^4 - 6*ep^3*mWW^5*s^4 - 42*mtt^4*s^5 - 230*ep*mtt^4*s^5 - 418*ep^2*mtt^4*s^5 - 250*ep^3*mtt^4*s^5 + 108*mtt^3*mWW*s^5 + 480*ep*mtt^3*mWW*s^5 + 678*ep^2*mtt^3*mWW*s^5 + 306*ep^3*mtt^3*mWW*s^5 - 98*mtt^2*mWW^2*s^5 - 340*ep*mtt^2*mWW^2*s^5 - 296*ep^2*mtt^2*mWW^2*s^5 - 26*ep^3*mtt^2*mWW^2*s^5 + 32*mtt*mWW^3*s^5 + 76*ep*mtt*mWW^3*s^5 - 22*ep^2*mtt*mWW^3*s^5 - 90*ep^3*mtt*mWW^3*s^5 - 2*ep*mWW^4*s^5 - 6*ep^2*mWW^4*s^5 - 4*ep^3*mWW^4*s^5 + 12*mtt^3*s^6 + 64*ep*mtt^3*s^6 + 112*ep^2*mtt^3*s^6 + 64*ep^3*mtt^3*s^6 - 24*mtt^2*mWW*s^6 - 104*ep*mtt^2*mWW*s^6 - 144*ep^2*mtt^2*mWW*s^6 - 64*ep^3*mtt^2*mWW*s^6 + 12*mtt*mWW^2*s^6 + 40*ep*mtt*mWW^2*s^6 + 32*ep^2*mtt*mWW^2*s^6 + 6*mtt^8*t + 38*ep*mtt^8*t + 84*ep^2*mtt^8*t + 60*ep^3*mtt^8*t - 37*mtt^7*mWW*t - 225*ep*mtt^7*mWW*t - 474*ep^2*mtt^7*mWW*t - 324*ep^3*mtt^7*mWW*t + 91*mtt^6*mWW^2*t + 539*ep*mtt^6*mWW^2*t + 1092*ep^2*mtt^6*mWW^2*t + 716*ep^3*mtt^6*mWW^2*t - 114*mtt^5*mWW^3*t - 666*ep*mtt^5*mWW^3*t - 1308*ep^2*mtt^5*mWW^3*t - 824*ep^3*mtt^5*mWW^3*t + 76*mtt^4*mWW^4*t + 444*ep*mtt^4*mWW^4*t + 852*ep^2*mtt^4*mWW^4*t + 516*ep^3*mtt^4*mWW^4*t - 25*mtt^3*mWW^5*t - 149*ep*mtt^3*mWW^5*t - 282*ep^2*mtt^3*mWW^5*t - 164*ep^3*mtt^3*mWW^5*t + 3*mtt^2*mWW^6*t + 19*ep*mtt^2*mWW^6*t + 36*ep^2*mtt^2*mWW^6*t + 20*ep^3*mtt^2*mWW^6*t - 43*mtt^7*s*t - 237*ep*mtt^7*s*t - 426*ep^2*mtt^7*s*t - 246*ep^3*mtt^7*s*t + 239*mtt^6*mWW*s*t + 1374*ep*mtt^6*mWW*s*t + 2596*ep^2*mtt^6*mWW*s*t + 1575*ep^3*mtt^6*mWW*s*t - 536*mtt^5*mWW^2*s*t - 3201*ep*mtt^5*mWW^2*s*t - 6270*ep^2*mtt^5*mWW^2*s*t - 3917*ep^3*mtt^5*mWW^2*s*t + 614*mtt^4*mWW^3*s*t + 3794*ep*mtt^4*mWW^3*s*t + 7626*ep^2*mtt^4*mWW^3*s*t + 4842*ep^3*mtt^4*mWW^3*s*t - 371*mtt^3*mWW^4*s*t - 2361*ep*mtt^3*mWW^4*s*t - 4828*ep^2*mtt^3*mWW^4*s*t - 3084*ep^3*mtt^3*mWW^4*s*t + 107*mtt^2*mWW^5*s*t + 696*ep*mtt^2*mWW^5*s*t + 1434*ep^2*mtt^2*mWW^5*s*t + 911*ep^3*mtt^2*mWW^5*s*t - 10*mtt*mWW^6*s*t - 65*ep*mtt*mWW^6*s*t - 132*ep^2*mtt*mWW^6*s*t - 81*ep^3*mtt*mWW^6*s*t + 59*mtt^6*s^2*t + 307*ep*mtt^6*s^2*t + 460*ep^2*mtt^6*s^2*t + 190*ep^3*mtt^6*s^2*t - 328*mtt^5*mWW*s^2*t - 2005*ep*mtt^5*mWW*s^2*t - 3815*ep^2*mtt^5*mWW*s^2*t - 2260*ep^3*mtt^5*mWW*s^2*t + 696*mtt^4*mWW^2*s^2*t + 4632*ep*mtt^4*mWW^2*s^2*t + 9573*ep^2*mtt^4*mWW^2*s^2*t + 6121*ep^3*mtt^4*mWW^2*s^2*t - 716*mtt^3*mWW^3*s^2*t - 5009*ep*mtt^3*mWW^3*s^2*t - 10690*ep^2*mtt^3*mWW^3*s^2*t - 6965*ep^3*mtt^3*mWW^3*s^2*t + 367*mtt^2*mWW^4*s^2*t + 2644*ep*mtt^2*mWW^4*s^2*t + 5694*ep^2*mtt^2*mWW^4*s^2*t + 3703*ep^3*mtt^2*mWW^4*s^2*t - 84*mtt*mWW^5*s^2*t - 606*ep*mtt*mWW^5*s^2*t - 1295*ep^2*mtt*mWW^5*s^2*t - 835*ep^3*mtt*mWW^5*s^2*t + 6*mWW^6*s^2*t + 37*ep*mWW^6*s^2*t + 73*ep^2*mWW^6*s^2*t + 46*ep^3*mWW^6*s^2*t + 21*mtt^5*s^3*t + 121*ep*mtt^5*s^3*t + 336*ep^2*mtt^5*s^3*t + 306*ep^3*mtt^5*s^3*t + 45*mtt^4*mWW*s^3*t + 660*ep*mtt^4*mWW*s^3*t + 1648*ep^2*mtt^4*mWW*s^3*t + 1103*ep^3*mtt^4*mWW*s^3*t - 235*mtt^3*mWW^2*s^3*t - 2388*ep*mtt^3*mWW^2*s^3*t - 5833*ep^2*mtt^3*mWW^2*s^3*t - 4048*ep^3*mtt^3*mWW^2*s^3*t + 277*mtt^2*mWW^3*s^3*t + 2541*ep*mtt^2*mWW^3*s^3*t + 5975*ep^2*mtt^2*mWW^3*s^3*t + 4051*ep^3*mtt^2*mWW^3*s^3*t - 134*mtt*mWW^4*s^3*t - 1099*ep*mtt*mWW^4*s^3*t - 2443*ep^2*mtt*mWW^4*s^3*t - 1604*ep^3*mtt*mWW^4*s^3*t + 26*mWW^5*s^3*t + 165*ep*mWW^5*s^3*t + 317*ep^2*mWW^5*s^3*t + 192*ep^3*mWW^5*s^3*t - 77*mtt^4*s^4*t - 405*ep*mtt^4*s^4*t - 768*ep^2*mtt^4*s^4*t - 498*ep^3*mtt^4*s^4*t + 129*mtt^3*mWW*s^4*t + 364*ep*mtt^3*mWW*s^4*t + 221*ep^2*mtt^3*mWW*s^4*t - 46*ep^3*mtt^3*mWW*s^4*t - 21*mtt^2*mWW^2*s^4*t + 474*ep*mtt^2*mWW^2*s^4*t + 1637*ep^2*mtt^2*mWW^2*s^4*t + 1278*ep^3*mtt^2*mWW^2*s^4*t - 61*mtt*mWW^3*s^4*t - 664*ep*mtt*mWW^3*s^4*t - 1605*ep^2*mtt*mWW^3*s^4*t - 1098*ep^3*mtt*mWW^3*s^4*t + 30*mWW^4*s^4*t + 199*ep*mWW^4*s^4*t + 387*ep^2*mWW^4*s^4*t + 236*ep^3*mWW^4*s^4*t + 34*mtt^3*s^5*t + 176*ep*mtt^3*s^5*t + 314*ep^2*mtt^3*s^5*t + 188*ep^3*mtt^3*s^5*t - 48*mtt^2*mWW*s^5*t - 168*ep*mtt^2*mWW*s^5*t - 176*ep^2*mtt^2*mWW*s^5*t - 48*ep^3*mtt^2*mWW*s^5*t + 2*mtt*mWW^2*s^5*t - 76*ep*mtt*mWW^2*s^5*t - 242*ep^2*mtt*mWW^2*s^5*t - 180*ep^3*mtt*mWW^2*s^5*t + 12*mWW^3*s^5*t + 84*ep*mWW^3*s^5*t + 168*ep^2*mWW^3*s^5*t + 104*ep^3*mWW^3*s^5*t - 31*mtt^7*t^2 - 191*ep*mtt^7*t^2 - 390*ep^2*mtt^7*t^2 - 256*ep^3*mtt^7*t^2 + 164*mtt^6*mWW*t^2 + 997*ep*mtt^6*mWW*t^2 + 2000*ep^2*mtt^6*mWW*t^2 + 1287*ep^3*mtt^6*mWW*t^2 - 356*mtt^5*mWW^2*t^2 - 2134*ep*mtt^5*mWW^2*t^2 - 4200*ep^2*mtt^5*mWW^2*t^2 - 2644*ep^3*mtt^5*mWW^2*t^2 + 400*mtt^4*mWW^3*t^2 + 2366*ep*mtt^4*mWW^3*t^2 + 4566*ep^2*mtt^4*mWW^3*t^2 + 2806*ep^3*mtt^4*mWW^3*t^2 - 239*mtt^3*mWW^4*t^2 - 1399*ep*mtt^3*mWW^4*t^2 - 2648*ep^2*mtt^3*mWW^4*t^2 - 1584*ep^3*mtt^3*mWW^4*t^2 + 68*mtt^2*mWW^5*t^2 + 397*ep*mtt^2*mWW^5*t^2 + 738*ep^2*mtt^2*mWW^5*t^2 + 427*ep^3*mtt^2*mWW^5*t^2 - 6*mtt*mWW^6*t^2 - 36*ep*mtt*mWW^6*t^2 - 66*ep^2*mtt*mWW^6*t^2 - 36*ep^3*mtt*mWW^6*t^2 + 124*mtt^6*s*t^2 + 731*ep*mtt^6*s*t^2 + 1368*ep^2*mtt^6*s*t^2 + 815*ep^3*mtt^6*s*t^2 - 596*mtt^5*mWW*s*t^2 - 3549*ep*mtt^5*mWW*s*t^2 - 6692*ep^2*mtt^5*mWW*s*t^2 - 3995*ep^3*mtt^5*mWW*s*t^2 + 1163*mtt^4*mWW^2*s*t^2 + 6986*ep*mtt^4*mWW^2*s*t^2 + 13237*ep^2*mtt^4*mWW^2*s*t^2 + 7894*ep^3*mtt^4*mWW^2*s*t^2 - 1162*mtt^3*mWW^3*s*t^2 - 7052*ep*mtt^3*mWW^3*s*t^2 - 13426*ep^2*mtt^3*mWW^3*s*t^2 - 7996*ep^3*mtt^3*mWW^3*s*t^2 + 608*mtt^2*mWW^4*s*t^2 + 3743*ep*mtt^2*mWW^4*s*t^2 + 7178*ep^2*mtt^2*mWW^4*s*t^2 + 4281*ep^3*mtt^2*mWW^4*s*t^2 - 146*mtt*mWW^5*s*t^2 - 915*ep*mtt*mWW^5*s*t^2 - 1774*ep^2*mtt*mWW^5*s*t^2 - 1065*ep^3*mtt*mWW^5*s*t^2 + 9*mWW^6*s*t^2 + 56*ep*mWW^6*s*t^2 + 109*ep^2*mWW^6*s*t^2 + 66*ep^3*mWW^6*s*t^2 - 144*mtt^5*s^2*t^2 - 854*ep*mtt^5*s^2*t^2 - 1497*ep^2*mtt^5*s^2*t^2 - 803*ep^3*mtt^5*s^2*t^2 + 674*mtt^4*mWW*s^2*t^2 + 4164*ep*mtt^4*mWW*s^2*t^2 + 7742*ep^2*mtt^4*mWW*s^2*t^2 + 4466*ep^3*mtt^4*mWW*s^2*t^2 - 1191*mtt^3*mWW^2*s^2*t^2 - 7490*ep*mtt^3*mWW^2*s^2*t^2 - 14215*ep^2*mtt^3*mWW^2*s^2*t^2 - 8356*ep^3*mtt^3*mWW^2*s^2*t^2 + 1001*mtt^2*mWW^3*s^2*t^2 + 6335*ep*mtt^2*mWW^3*s^2*t^2 + 12051*ep^2*mtt^2*mWW^3*s^2*t^2 + 7065*ep^3*mtt^2*mWW^3*s^2*t^2 - 405*mtt*mWW^4*s^2*t^2 - 2558*ep*mtt*mWW^4*s^2*t^2 - 4832*ep^2*mtt*mWW^4*s^2*t^2 - 2807*ep^3*mtt*mWW^4*s^2*t^2 + 65*mWW^5*s^2*t^2 + 403*ep*mWW^5*s^2*t^2 + 751*ep^2*mWW^5*s^2*t^2 + 435*ep^3*mWW^5*s^2*t^2 + 37*mtt^4*s^3*t^2 + 259*ep*mtt^4*s^3*t^2 + 407*ep^2*mtt^4*s^3*t^2 + 155*ep^3*mtt^4*s^3*t^2 - 287*mtt^3*mWW*s^3*t^2 - 1984*ep*mtt^3*mWW*s^3*t^2 - 3817*ep^2*mtt^3*mWW*s^3*t^2 - 2228*ep^3*mtt^3*mWW*s^3*t^2 + 527*mtt^2*mWW^2*s^3*t^2 + 3524*ep*mtt^2*mWW^2*s^3*t^2 + 6813*ep^2*mtt^2*mWW^2*s^3*t^2 + 4040*ep^3*mtt^2*mWW^2*s^3*t^2 - 365*mtt*mWW^3*s^3*t^2 - 2360*ep*mtt*mWW^3*s^3*t^2 - 4463*ep^2*mtt*mWW^3*s^3*t^2 - 2600*ep^3*mtt*mWW^3*s^3*t^2 + 88*mWW^4*s^3*t^2 + 545*ep*mWW^4*s^3*t^2 + 996*ep^2*mWW^4*s^3*t^2 + 569*ep^3*mWW^4*s^3*t^2 + 14*mtt^3*s^4*t^2 + 55*ep*mtt^3*s^4*t^2 + 112*ep^2*mtt^3*s^4*t^2 + 89*ep^3*mtt^3*s^4*t^2 + 42*mtt^2*mWW*s^4*t^2 + 352*ep*mtt^2*mWW*s^4*t^2 + 724*ep^2*mtt^2*mWW*s^4*t^2 + 440*ep^3*mtt^2*mWW*s^4*t^2 - 102*mtt*mWW^2*s^4*t^2 - 669*ep*mtt*mWW^2*s^4*t^2 - 1264*ep^2*mtt*mWW^2*s^4*t^2 - 731*ep^3*mtt*mWW^2*s^4*t^2 + 46*mWW^3*s^4*t^2 + 294*ep*mWW^3*s^4*t^2 + 556*ep^2*mWW^3*s^4*t^2 + 330*ep^3*mWW^3*s^4*t^2 + 53*mtt^6*t^3 + 314*ep*mtt^6*t^3 + 594*ep^2*mtt^6*t^3 + 357*ep^3*mtt^6*t^3 - 247*mtt^5*mWW*t^3 - 1467*ep*mtt^5*mWW*t^3 - 2769*ep^2*mtt^5*mWW*t^3 - 1653*ep^3*mtt^5*mWW*t^3 + 477*mtt^4*mWW^2*t^3 + 2833*ep*mtt^4*mWW^2*t^3 + 5325*ep^2*mtt^4*mWW^2*t^3 + 3153*ep^3*mtt^4*mWW^2*t^3 - 482*mtt^3*mWW^3*t^3 - 2855*ep*mtt^3*mWW^3*t^3 - 5334*ep^2*mtt^3*mWW^3*t^3 - 3129*ep^3*mtt^3*mWW^3*t^3 + 259*mtt^2*mWW^4*t^3 + 1527*ep*mtt^2*mWW^4*t^3 + 2832*ep^2*mtt^2*mWW^4*t^3 + 1644*ep^3*mtt^2*mWW^4*t^3 - 63*mtt*mWW^5*t^3 - 370*ep*mtt*mWW^5*t^3 - 681*ep^2*mtt*mWW^5*t^3 - 390*ep^3*mtt*mWW^5*t^3 + 3*mWW^6*t^3 + 18*ep*mWW^6*t^3 + 33*ep^2*mWW^6*t^3 + 18*ep^3*mWW^6*t^3 - 154*mtt^5*s*t^3 - 904*ep*mtt^5*s*t^3 - 1646*ep^2*mtt^5*s*t^3 - 948*ep^3*mtt^5*s*t^3 + 632*mtt^4*mWW*s*t^3 + 3719*ep*mtt^4*mWW*s*t^3 + 6744*ep^2*mtt^4*mWW*s*t^3 + 3841*ep^3*mtt^4*mWW*s*t^3 - 1027*mtt^3*mWW^2*s*t^3 - 6024*ep*mtt^3*mWW^2*s*t^3 - 10815*ep^2*mtt^3*mWW^2*s*t^3 - 6050*ep^3*mtt^3*mWW^2*s*t^3 + 833*mtt^2*mWW^3*s*t^3 + 4859*ep*mtt^2*mWW^3*s*t^3 + 8617*ep^2*mtt^2*mWW^3*s*t^3 + 4723*ep^3*mtt^2*mWW^3*s*t^3 - 343*mtt*mWW^4*s*t^3 - 2002*ep*mtt*mWW^4*s*t^3 - 3535*ep^2*mtt*mWW^4*s*t^3 - 1920*ep^3*mtt*mWW^4*s*t^3 + 59*mWW^5*s*t^3 + 352*ep*mWW^5*s*t^3 + 635*ep^2*mWW^5*s*t^3 + 354*ep^3*mWW^5*s*t^3 + 144*mtt^4*s^2*t^3 + 846*ep*mtt^4*s^2*t^3 + 1491*ep^2*mtt^4*s^2*t^3 + 821*ep^3*mtt^4*s^2*t^3 - 553*mtt^3*mWW*s^2*t^3 - 3281*ep*mtt^3*mWW*s^2*t^3 - 5875*ep^2*mtt^3*mWW*s^2*t^3 - 3299*ep^3*mtt^3*mWW*s^2*t^3 + 755*mtt^2*mWW^2*s^2*t^3 + 4459*ep*mtt^2*mWW^2*s^2*t^3 + 7939*ep^2*mtt^2*mWW^2*s^2*t^3 + 4423*ep^3*mtt^2*mWW^2*s^2*t^3 - 435*mtt*mWW^3*s^2*t^3 - 2527*ep*mtt*mWW^3*s^2*t^3 - 4389*ep^2*mtt*mWW^3*s^2*t^3 - 2369*ep^3*mtt*mWW^3*s^2*t^3 + 89*mWW^4*s^2*t^3 + 503*ep*mWW^4*s^2*t^3 + 834*ep^2*mWW^4*s^2*t^3 + 424*ep^3*mWW^4*s^2*t^3 - 40*mtt^3*s^3*t^3 - 236*ep*mtt^3*s^3*t^3 - 396*ep^2*mtt^3*s^3*t^3 - 200*ep^3*mtt^3*s^3*t^3 + 168*mtt^2*mWW*s^3*t^3 + 993*ep*mtt^2*mWW*s^3*t^3 + 1762*ep^2*mtt^2*mWW*s^3*t^3 + 981*ep^3*mtt^2*mWW*s^3*t^3 - 192*mtt*mWW^2*s^3*t^3 - 1130*ep*mtt*mWW^2*s^3*t^3 - 2020*ep^2*mtt*mWW^2*s^3*t^3 - 1138*ep^3*mtt*mWW^2*s^3*t^3 + 64*mWW^3*s^3*t^3 + 389*ep*mWW^3*s^3*t^3 + 718*ep^2*mWW^3*s^3*t^3 + 421*ep^3*mWW^3*s^3*t^3 - 37*mtt^5*t^4 - 209*ep*mtt^5*t^4 - 365*ep^2*mtt^5*t^4 - 199*ep^3*mtt^5*t^4 + 146*mtt^4*mWW*t^4 + 824*ep*mtt^4*mWW*t^4 + 1424*ep^2*mtt^4*mWW*t^4 + 760*ep^3*mtt^4*mWW*t^4 - 236*mtt^3*mWW^2*t^4 - 1335*ep*mtt^3*mWW^2*t^4 - 2292*ep^2*mtt^3*mWW^2*t^4 - 1203*ep^3*mtt^3*mWW^2*t^4 + 202*mtt^2*mWW^3*t^4 + 1151*ep*mtt^2*mWW^3*t^4 + 1982*ep^2*mtt^2*mWW^3*t^4 + 1039*ep^3*mtt^2*mWW^3*t^4 - 95*mtt*mWW^4*t^4 - 548*ep*mtt*mWW^4*t^4 - 959*ep^2*mtt*mWW^4*t^4 - 514*ep^3*mtt*mWW^4*t^4 + 20*mWW^5*t^4 + 117*ep*mWW^5*t^4 + 210*ep^2*mWW^5*t^4 + 117*ep^3*mWW^5*t^4 + 83*mtt^4*s*t^4 + 475*ep*mtt^4*s*t^4 + 847*ep^2*mtt^4*s*t^4 + 483*ep^3*mtt^4*s*t^4 - 277*mtt^3*mWW*s*t^4 - 1588*ep*mtt^3*mWW*s*t^4 - 2807*ep^2*mtt^3*mWW*s*t^4 - 1576*ep^3*mtt^3*mWW*s*t^4 + 335*mtt^2*mWW^2*s*t^4 + 1896*ep*mtt^2*mWW^2*s*t^4 + 3257*ep^2*mtt^2*mWW^2*s*t^4 + 1756*ep^3*mtt^2*mWW^2*s*t^4 - 171*mtt*mWW^3*s*t^4 - 928*ep*mtt*mWW^3*s*t^4 - 1481*ep^2*mtt*mWW^3*s*t^4 - 716*ep^3*mtt*mWW^3*s*t^4 + 30*mWW^4*s*t^4 + 145*ep*mWW^4*s*t^4 + 184*ep^2*mWW^4*s*t^4 + 53*ep^3*mWW^4*s*t^4 - 48*mtt^3*s^2*t^4 - 268*ep*mtt^3*s^2*t^4 - 468*ep^2*mtt^3*s^2*t^4 - 262*ep^3*mtt^3*s^2*t^4 + 144*mtt^2*mWW*s^2*t^4 + 823*ep*mtt^2*mWW*s^2*t^4 + 1476*ep^2*mtt^2*mWW*s^2*t^4 + 851*ep^3*mtt^2*mWW*s^2*t^4 - 136*mtt*mWW^2*s^2*t^4 - 802*ep*mtt*mWW^2*s^2*t^4 - 1484*ep^2*mtt*mWW^2*s^2*t^4 - 884*ep^3*mtt*mWW^2*s^2*t^4 + 40*mWW^3*s^2*t^4 + 247*ep*mWW^3*s^2*t^4 + 476*ep^2*mWW^3*s^2*t^4 + 295*ep^3*mWW^3*s^2*t^4 + 11*mtt^4*t^5 + 63*ep*mtt^4*t^5 + 113*ep^2*mtt^4*t^5 + 65*ep^3*mtt^4*t^5 - 32*mtt^3*mWW*t^5 - 175*ep*mtt^3*mWW*t^5 - 292*ep^2*mtt^3*mWW*t^5 - 153*ep^3*mtt^3*mWW*t^5 + 30*mtt^2*mWW^2*t^5 + 147*ep*mtt^2*mWW^2*t^5 + 198*ep^2*mtt^2*mWW^2*t^5 + 69*ep^3*mtt^2*mWW^2*t^5 - 8*mtt*mWW^3*t^5 - 21*ep*mtt*mWW^3*t^5 + 28*ep^2*mtt*mWW^3*t^5 + 61*ep^3*mtt*mWW^3*t^5 - mWW^4*t^5 - 14*ep*mWW^4*t^5 - 47*ep^2*mWW^4*t^5 - 42*ep^3*mWW^4*t^5 - 18*mtt^3*s*t^5 - 104*ep*mtt^3*s*t^5 - 198*ep^2*mtt^3*s*t^5 - 124*ep^3*mtt^3*s*t^5 + 48*mtt^2*mWW*s*t^5 + 291*ep*mtt^2*mWW*s*t^5 + 578*ep^2*mtt^2*mWW*s*t^5 + 375*ep^3*mtt^2*mWW*s*t^5 - 42*mtt*mWW^2*s*t^5 - 270*ep*mtt*mWW^2*s*t^5 - 562*ep^2*mtt*mWW^2*s*t^5 - 378*ep^3*mtt*mWW^2*s*t^5 + 12*mWW^3*s*t^5 + 83*ep*mWW^3*s*t^5 + 182*ep^2*mWW^3*s*t^5 + 127*ep^3*mWW^3*s*t^5 - 2*mtt^3*t^6 - 15*ep*mtt^3*t^6 - 36*ep^2*mtt^3*t^6 - 27*ep^3*mtt^3*t^6 + 6*mtt^2*mWW*t^6 + 45*ep*mtt^2*mWW*t^6 + 108*ep^2*mtt^2*mWW*t^6 + 81*ep^3*mtt^2*mWW*t^6 - 6*mtt*mWW^2*t^6 - 45*ep*mtt*mWW^2*t^6 - 108*ep^2*mtt*mWW^2*t^6 - 81*ep^3*mtt*mWW^2*t^6 + 2*mWW^3*t^6 + 15*ep*mWW^3*t^6 + 36*ep^2*mWW^3*t^6 + 27*ep^3*mWW^3*t^6))/(2*ep*(1 + ep)*(mtt - mWW)^3*s^3*(-mtt + mWW + s)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-36*mtt^6 - 180*ep*mtt^6 - 296*ep^2*mtt^6 - 160*ep^3*mtt^6 + 96*mtt^5*mWW + 488*ep*mtt^5*mWW + 816*ep^2*mtt^5*mWW + 448*ep^3*mtt^5*mWW - 72*mtt^4*mWW^2 - 384*ep*mtt^4*mWW^2 - 672*ep^2*mtt^4*mWW^2 - 384*ep^3*mtt^4*mWW^2 + 24*ep*mtt^3*mWW^3 + 80*ep^2*mtt^3*mWW^3 + 64*ep^3*mtt^3*mWW^3 + 12*mtt^2*mWW^4 + 52*ep*mtt^2*mWW^4 + 72*ep^2*mtt^2*mWW^4 + 32*ep^3*mtt^2*mWW^4 + 108*mtt^5*s + 540*ep*mtt^5*s + 888*ep^2*mtt^5*s + 480*ep^3*mtt^5*s - 234*mtt^4*mWW*s - 1212*ep*mtt^4*mWW*s - 2058*ep^2*mtt^4*mWW*s - 1144*ep^3*mtt^4*mWW*s + 126*mtt^3*mWW^2*s + 738*ep*mtt^3*mWW^2*s + 1374*ep^2*mtt^3*mWW^2*s + 818*ep^3*mtt^3*mWW^2*s + 18*mtt^2*mWW^3*s + 12*ep*mtt^2*mWW^3*s - 94*ep^2*mtt^2*mWW^3*s - 104*ep^3*mtt^2*mWW^3*s - 18*mtt*mWW^4*s - 78*ep*mtt*mWW^4*s - 110*ep^2*mtt*mWW^4*s - 50*ep^3*mtt*mWW^4*s - 108*mtt^4*s^2 - 540*ep*mtt^4*s^2 - 888*ep^2*mtt^4*s^2 - 480*ep^3*mtt^4*s^2 + 180*mtt^3*mWW*s^2 + 960*ep*mtt^3*mWW*s^2 + 1668*ep^2*mtt^3*mWW*s^2 + 944*ep^3*mtt^3*mWW*s^2 - 63*mtt^2*mWW^2*s^2 - 429*ep*mtt^2*mWW^2*s^2 - 865*ep^2*mtt^2*mWW^2*s^2 - 539*ep^3*mtt^2*mWW^2*s^2 - 30*mtt*mWW^3*s^2 - 86*ep*mtt*mWW^3*s^2 - 58*ep^2*mtt*mWW^3*s^2 + 6*ep^3*mtt*mWW^3*s^2 + 5*mWW^4*s^2 + 15*ep*mWW^4*s^2 + 15*ep^2*mWW^4*s^2 + 5*ep^3*mWW^4*s^2 + 36*mtt^3*s^3 + 180*ep*mtt^3*s^3 + 296*ep^2*mtt^3*s^3 + 160*ep^3*mtt^3*s^3 - 42*mtt^2*mWW*s^3 - 236*ep*mtt^2*mWW*s^3 - 426*ep^2*mtt^2*mWW*s^3 - 248*ep^3*mtt^2*mWW*s^3 + 36*ep*mtt*mWW^2*s^3 + 108*ep^2*mtt*mWW^2*s^3 + 80*ep^3*mtt*mWW^2*s^3 + 6*mWW^3*s^3 + 20*ep*mWW^3*s^3 + 22*ep^2*mWW^3*s^3 + 8*ep^3*mWW^3*s^3 + 84*mtt^5*t + 412*ep*mtt^5*t + 664*ep^2*mtt^5*t + 352*ep^3*mtt^5*t - 222*mtt^4*mWW*t - 1112*ep*mtt^4*mWW*t - 1826*ep^2*mtt^4*mWW*t - 984*ep^3*mtt^4*mWW*t + 168*mtt^3*mWW^2*t + 892*ep*mtt^3*mWW^2*t + 1536*ep^2*mtt^3*mWW^2*t + 860*ep^3*mtt^3*mWW^2*t - 6*mtt^2*mWW^3*t - 96*ep*mtt^2*mWW^3*t - 250*ep^2*mtt^2*mWW^3*t - 176*ep^3*mtt^2*mWW^3*t - 24*mtt*mWW^4*t - 96*ep*mtt*mWW^4*t - 124*ep^2*mtt*mWW^4*t - 52*ep^3*mtt*mWW^4*t - 162*mtt^4*s*t - 768*ep*mtt^4*s*t - 1198*ep^2*mtt^4*s*t - 616*ep^3*mtt^4*s*t + 300*mtt^3*mWW*s*t + 1456*ep*mtt^3*mWW*s*t + 2328*ep^2*mtt^3*mWW*s*t + 1228*ep^3*mtt^3*mWW*s*t - 90*mtt^2*mWW^2*s*t - 550*ep*mtt^2*mWW^2*s*t - 1034*ep^2*mtt^2*mWW^2*s*t - 614*ep^3*mtt^2*mWW^2*s*t - 64*mtt*mWW^3*s*t - 192*ep*mtt*mWW^3*s*t - 156*ep^2*mtt*mWW^3*s*t - 20*ep^3*mtt*mWW^3*s*t + 16*mWW^4*s*t + 54*ep*mWW^4*s*t + 60*ep^2*mWW^4*s*t + 22*ep^3*mWW^4*s*t + 72*mtt^3*s^2*t + 300*ep*mtt^3*s^2*t + 404*ep^2*mtt^3*s^2*t + 176*ep^3*mtt^3*s^2*t - 24*mtt^2*mWW*s^2*t - 50*ep*mtt^2*mWW*s^2*t + 12*ep^2*mtt^2*mWW*s^2*t + 46*ep^3*mtt^2*mWW*s^2*t - 72*mtt*mWW^2*s^2*t - 352*ep*mtt*mWW^2*s^2*t - 564*ep^2*mtt*mWW^2*s^2*t - 300*ep^3*mtt*mWW^2*s^2*t + 56*mWW^3*s^2*t + 262*ep*mWW^3*s^2*t + 404*ep^2*mWW^3*s^2*t + 206*ep^3*mWW^3*s^2*t + 6*mtt^2*s^3*t + 56*ep*mtt^2*s^3*t + 130*ep^2*mtt^2*s^3*t + 88*ep^3*mtt^2*s^3*t - 36*mtt*mWW*s^3*t - 216*ep*mtt*mWW*s^3*t - 404*ep^2*mtt*mWW*s^3*t - 240*ep^3*mtt*mWW*s^3*t + 30*mWW^2*s^3*t + 160*ep*mWW^2*s^3*t + 274*ep^2*mWW^2*s^3*t + 152*ep^3*mWW^2*s^3*t - 66*mtt^4*t^2 - 304*ep*mtt^4*t^2 - 462*ep^2*mtt^4*t^2 - 232*ep^3*mtt^4*t^2 + 168*mtt^3*mWW*t^2 + 784*ep*mtt^3*mWW*t^2 + 1208*ep^2*mtt^3*mWW*t^2 + 616*ep^3*mtt^3*mWW*t^2 - 127*mtt^2*mWW^2*t^2 - 617*ep*mtt^2*mWW^2*t^2 - 985*ep^2*mtt^2*mWW^2*t^2 - 519*ep^3*mtt^2*mWW^2*t^2 + 14*mtt*mWW^3*t^2 + 98*ep*mtt*mWW^3*t^2 + 194*ep^2*mtt*mWW^3*t^2 + 118*ep^3*mtt*mWW^3*t^2 + 11*mWW^4*t^2 + 39*ep*mWW^4*t^2 + 45*ep^2*mWW^4*t^2 + 17*ep^3*mWW^4*t^2 + 78*mtt^3*s*t^2 + 326*ep*mtt^3*s*t^2 + 442*ep^2*mtt^3*s*t^2 + 194*ep^3*mtt^3*s*t^2 - 126*mtt^2*mWW*s*t^2 - 460*ep*mtt^2*mWW*s*t^2 - 530*ep^2*mtt^2*mWW*s*t^2 - 188*ep^3*mtt^2*mWW*s*t^2 + 2*mtt*mWW^2*s*t^2 - 102*ep*mtt*mWW^2*s*t^2 - 298*ep^2*mtt*mWW^2*s*t^2 - 210*ep^3*mtt*mWW^2*s*t^2 + 46*mWW^3*s*t^2 + 236*ep*mWW^3*s*t^2 + 386*ep^2*mWW^3*s*t^2 + 204*ep^3*mWW^3*s*t^2 - 21*mtt^2*s^2*t^2 - 61*ep*mtt^2*s^2*t^2 - 35*ep^2*mtt^2*s^2*t^2 + 13*ep^3*mtt^2*s^2*t^2 - 6*mtt*mWW*s^2*t^2 - 102*ep*mtt*mWW*s^2*t^2 - 266*ep^2*mtt*mWW*s^2*t^2 - 186*ep^3*mtt*mWW*s^2*t^2 + 11*mWW^2*s^2*t^2 + 83*ep*mWW^2*s^2*t^2 + 173*ep^2*mWW^2*s^2*t^2 + 109*ep^3*mWW^2*s^2*t^2 + 24*mtt^3*t^3 + 100*ep*mtt^3*t^3 + 136*ep^2*mtt^3*t^3 + 60*ep^3*mtt^3*t^3 - 52*mtt^2*mWW*t^3 - 206*ep*mtt^2*mWW*t^3 - 268*ep^2*mtt^2*mWW*t^3 - 114*ep^3*mtt^2*mWW*t^3 + 32*mtt*mWW^2*t^3 + 112*ep*mtt*mWW^2*t^3 + 128*ep^2*mtt*mWW^2*t^3 + 48*ep^3*mtt*mWW^2*t^3 - 4*mWW^3*t^3 - 6*ep*mWW^3*t^3 + 4*ep^2*mWW^3*t^3 + 6*ep^3*mWW^3*t^3 - 18*mtt^2*s*t^3 - 82*ep*mtt^2*s*t^3 - 118*ep^2*mtt^2*s*t^3 - 54*ep^3*mtt^2*s*t^3 + 44*mtt*mWW*s*t^3 + 192*ep*mtt*mWW*s*t^3 + 268*ep^2*mtt*mWW*s*t^3 + 120*ep^3*mtt*mWW*s*t^3 - 26*mWW^2*s*t^3 - 110*ep*mWW^2*s*t^3 - 150*ep^2*mWW^2*s*t^3 - 66*ep^3*mWW^2*s*t^3 - 7*mtt^2*t^4 - 33*ep*mtt^2*t^4 - 49*ep^2*mtt^2*t^4 - 23*ep^3*mtt^2*t^4 + 14*mtt*mWW*t^4 + 66*ep*mtt*mWW*t^4 + 98*ep^2*mtt*mWW*t^4 + 46*ep^3*mtt*mWW*t^4 - 7*mWW^2*t^4 - 33*ep*mWW^2*t^4 - 49*ep^2*mWW^2*t^4 - 23*ep^3*mWW^2*t^4))/(4*(1 + ep)^2*(mtt - mWW)^3*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-6*mtt^5 - 32*ep*mtt^5 - 56*ep^2*mtt^5 - 32*ep^3*mtt^5 + 24*mtt^4*mWW + 122*ep*mtt^4*mWW + 204*ep^2*mtt^4*mWW + 112*ep^3*mtt^4*mWW - 35*mtt^3*mWW^2 - 166*ep*mtt^3*mWW^2 - 259*ep^2*mtt^3*mWW^2 - 134*ep^3*mtt^3*mWW^2 + 24*mtt^2*mWW^3 + 99*ep*mtt^2*mWW^3 + 133*ep^2*mtt^2*mWW^3 + 60*ep^3*mtt^2*mWW^3 - 6*mtt*mWW^4 - 12*ep*mtt*mWW^4 + 2*ep^2*mtt*mWW^4 + 8*ep^3*mtt*mWW^4 - 6*ep*mWW^5 - 16*ep^2*mWW^5 - 10*ep^3*mWW^5 + 30*mtt^4*s + 160*ep*mtt^4*s + 280*ep^2*mtt^4*s + 160*ep^3*mtt^4*s - 96*mtt^3*mWW*s - 488*ep*mtt^3*mWW*s - 816*ep^2*mtt^3*mWW*s - 448*ep^3*mtt^3*mWW*s + 105*mtt^2*mWW^2*s + 498*ep*mtt^2*mWW^2*s + 777*ep^2*mtt^2*mWW^2*s + 402*ep^3*mtt^2*mWW^2*s - 48*mtt*mWW^3*s - 198*ep*mtt*mWW^3*s - 266*ep^2*mtt*mWW^3*s - 120*ep^3*mtt*mWW^3*s + 6*mWW^4*s + 12*ep*mWW^4*s - 2*ep^2*mWW^4*s - 8*ep^3*mWW^4*s - 60*mtt^3*s^2 - 320*ep*mtt^3*s^2 - 560*ep^2*mtt^3*s^2 - 320*ep^3*mtt^3*s^2 + 144*mtt^2*mWW*s^2 + 732*ep*mtt^2*mWW*s^2 + 1224*ep^2*mtt^2*mWW*s^2 + 672*ep^3*mtt^2*mWW*s^2 - 105*mtt*mWW^2*s^2 - 498*ep*mtt*mWW^2*s^2 - 777*ep^2*mtt*mWW^2*s^2 - 402*ep^3*mtt*mWW^2*s^2 + 24*mWW^3*s^2 + 99*ep*mWW^3*s^2 + 133*ep^2*mWW^3*s^2 + 60*ep^3*mWW^3*s^2 + 60*mtt^2*s^3 + 320*ep*mtt^2*s^3 + 560*ep^2*mtt^2*s^3 + 320*ep^3*mtt^2*s^3 - 96*mtt*mWW*s^3 - 488*ep*mtt*mWW*s^3 - 816*ep^2*mtt*mWW*s^3 - 448*ep^3*mtt*mWW*s^3 + 35*mWW^2*s^3 + 166*ep*mWW^2*s^3 + 259*ep^2*mWW^2*s^3 + 134*ep^3*mWW^2*s^3 - 30*mtt*s^4 - 160*ep*mtt*s^4 - 280*ep^2*mtt*s^4 - 160*ep^3*mtt*s^4 + 24*mWW*s^4 + 122*ep*mWW*s^4 + 204*ep^2*mWW*s^4 + 112*ep^3*mWW*s^4 + 6*s^5 + 32*ep*s^5 + 56*ep^2*s^5 + 32*ep^3*s^5 + 24*mtt^4*t + 134*ep*mtt^4*t + 244*ep^2*mtt^4*t + 144*ep^3*mtt^4*t - 80*mtt^3*mWW*t - 432*ep*mtt^3*mWW*t - 762*ep^2*mtt^3*mWW*t - 436*ep^3*mtt^3*mWW*t + 84*mtt^2*mWW^2*t + 447*ep*mtt^2*mWW^2*t + 769*ep^2*mtt^2*mWW^2*t + 428*ep^3*mtt^2*mWW^2*t - 36*mtt*mWW^3*t - 190*ep*mtt*mWW^3*t - 316*ep^2*mtt*mWW^3*t - 168*ep^3*mtt*mWW^3*t + 4*mWW^4*t + 20*ep*mWW^4*t + 30*ep^2*mWW^4*t + 14*ep^3*mWW^4*t - 96*mtt^3*s*t - 536*ep*mtt^3*s*t - 976*ep^2*mtt^3*s*t - 576*ep^3*mtt^3*s*t + 240*mtt^2*mWW*s*t + 1296*ep*mtt^2*mWW*s*t + 2286*ep^2*mtt^2*mWW*s*t + 1308*ep^3*mtt^2*mWW*s*t - 168*mtt*mWW^2*s*t - 894*ep*mtt*mWW^2*s*t - 1538*ep^2*mtt*mWW^2*s*t - 856*ep^3*mtt*mWW^2*s*t + 36*mWW^3*s*t + 190*ep*mWW^3*s*t + 316*ep^2*mWW^3*s*t + 168*ep^3*mWW^3*s*t + 144*mtt^2*s^2*t + 804*ep*mtt^2*s^2*t + 1464*ep^2*mtt^2*s^2*t + 864*ep^3*mtt^2*s^2*t - 240*mtt*mWW*s^2*t - 1296*ep*mtt*mWW*s^2*t - 2286*ep^2*mtt*mWW*s^2*t - 1308*ep^3*mtt*mWW*s^2*t + 84*mWW^2*s^2*t + 447*ep*mWW^2*s^2*t + 769*ep^2*mWW^2*s^2*t + 428*ep^3*mWW^2*s^2*t - 96*mtt*s^3*t - 536*ep*mtt*s^3*t - 976*ep^2*mtt*s^3*t - 576*ep^3*mtt*s^3*t + 80*mWW*s^3*t + 432*ep*mWW*s^3*t + 762*ep^2*mWW*s^3*t + 436*ep^3*mWW*s^3*t + 24*s^4*t + 134*ep*s^4*t + 244*ep^2*s^4*t + 144*ep^3*s^4*t - 35*mtt^3*t^2 - 202*ep*mtt^3*t^2 - 379*ep^2*mtt^3*t^2 - 230*ep^3*mtt^3*t^2 + 102*mtt^2*mWW*t^2 + 555*ep*mtt^2*mWW*t^2 + 995*ep^2*mtt^2*mWW*t^2 + 580*ep^3*mtt^2*mWW*t^2 - 78*mtt*mWW^2*t^2 - 422*ep*mtt*mWW^2*t^2 - 744*ep^2*mtt*mWW^2*t^2 - 424*ep^3*mtt*mWW^2*t^2 + 18*mWW^3*t^2 + 102*ep*mWW^3*t^2 + 180*ep^2*mWW^3*t^2 + 100*ep^3*mWW^3*t^2 + 105*mtt^2*s*t^2 + 606*ep*mtt^2*s*t^2 + 1137*ep^2*mtt^2*s*t^2 + 690*ep^3*mtt^2*s*t^2 - 204*mtt*mWW*s*t^2 - 1110*ep*mtt*mWW*s*t^2 - 1990*ep^2*mtt*mWW*s*t^2 - 1160*ep^3*mtt*mWW*s*t^2 + 78*mWW^2*s*t^2 + 422*ep*mWW^2*s*t^2 + 744*ep^2*mWW^2*s*t^2 + 424*ep^3*mWW^2*s*t^2 - 105*mtt*s^2*t^2 - 606*ep*mtt*s^2*t^2 - 1137*ep^2*mtt*s^2*t^2 - 690*ep^3*mtt*s^2*t^2 + 102*mWW*s^2*t^2 + 555*ep*mWW*s^2*t^2 + 995*ep^2*mWW*s^2*t^2 + 580*ep^3*mWW*s^2*t^2 + 35*s^3*t^2 + 202*ep*s^3*t^2 + 379*ep^2*s^3*t^2 + 230*ep^3*s^3*t^2 + 18*mtt^2*t^3 + 115*ep*mtt^2*t^3 + 231*ep^2*mtt^2*t^3 + 148*ep^3*mtt^2*t^3 - 48*mtt*mWW*t^3 - 258*ep*mtt*mWW*t^3 - 468*ep^2*mtt*mWW*t^3 - 280*ep^3*mtt*mWW*t^3 + 22*mWW^2*t^3 + 114*ep*mWW^2*t^3 + 200*ep^2*mWW^2*t^3 + 116*ep^3*mWW^2*t^3 - 36*mtt*s*t^3 - 230*ep*mtt*s*t^3 - 462*ep^2*mtt*s*t^3 - 296*ep^3*mtt*s*t^3 + 48*mWW*s*t^3 + 258*ep*mWW*s*t^3 + 468*ep^2*mWW*s*t^3 + 280*ep^3*mWW*s*t^3 + 18*s^2*t^3 + 115*ep*s^2*t^3 + 231*ep^2*s^2*t^3 + 148*ep^3*s^2*t^3 - 14*ep*mtt*t^4 - 42*ep^2*mtt*t^4 - 32*ep^3*mtt*t^4 + 6*mWW*t^4 + 32*ep*mWW*t^4 + 60*ep^2*mWW*t^4 + 38*ep^3*mWW*t^4 + 14*ep*s*t^4 + 42*ep^2*s*t^4 + 32*ep^3*s*t^4 - 2*t^5 - 6*ep*t^5 - 6*ep^2*t^5 - 2*ep^3*t^5))/(2*(1 + ep)^2*(1 + 2*ep)*s^3*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3), ((-1 + 2*ep)^2*(mtt - s)^2*(12*mtt^6*mWW^3 + 124*ep*mtt^6*mWW^3 + 312*ep^2*mtt^6*mWW^3 + 224*ep^3*mtt^6*mWW^3 - 46*mtt^5*mWW^4 - 452*ep*mtt^5*mWW^4 - 1122*ep^2*mtt^5*mWW^4 - 804*ep^3*mtt^5*mWW^4 + 66*mtt^4*mWW^5 + 624*ep*mtt^4*mWW^5 + 1538*ep^2*mtt^4*mWW^5 + 1108*ep^3*mtt^4*mWW^5 - 42*mtt^3*mWW^6 - 388*ep*mtt^3*mWW^6 - 958*ep^2*mtt^3*mWW^6 - 700*ep^3*mtt^3*mWW^6 + 10*mtt^2*mWW^7 + 92*ep*mtt^2*mWW^7 + 230*ep^2*mtt^2*mWW^7 + 172*ep^3*mtt^2*mWW^7 - 72*mtt^5*mWW^3*s - 744*ep*mtt^5*mWW^3*s - 1872*ep^2*mtt^5*mWW^3*s - 1344*ep^3*mtt^5*mWW^3*s + 230*mtt^4*mWW^4*s + 2260*ep*mtt^4*mWW^4*s + 5610*ep^2*mtt^4*mWW^4*s + 4020*ep^3*mtt^4*mWW^4*s - 264*mtt^3*mWW^5*s - 2496*ep*mtt^3*mWW^5*s - 6152*ep^2*mtt^3*mWW^5*s - 4432*ep^3*mtt^3*mWW^5*s + 126*mtt^2*mWW^6*s + 1164*ep*mtt^2*mWW^6*s + 2874*ep^2*mtt^2*mWW^6*s + 2100*ep^3*mtt^2*mWW^6*s - 20*mtt*mWW^7*s - 184*ep*mtt*mWW^7*s - 460*ep^2*mtt*mWW^7*s - 344*ep^3*mtt*mWW^7*s + 180*mtt^4*mWW^3*s^2 + 1860*ep*mtt^4*mWW^3*s^2 + 4680*ep^2*mtt^4*mWW^3*s^2 + 3360*ep^3*mtt^4*mWW^3*s^2 - 460*mtt^3*mWW^4*s^2 - 4520*ep*mtt^3*mWW^4*s^2 - 11220*ep^2*mtt^3*mWW^4*s^2 - 8040*ep^3*mtt^3*mWW^4*s^2 + 396*mtt^2*mWW^5*s^2 + 3744*ep*mtt^2*mWW^5*s^2 + 9228*ep^2*mtt^2*mWW^5*s^2 + 6648*ep^3*mtt^2*mWW^5*s^2 - 126*mtt*mWW^6*s^2 - 1164*ep*mtt*mWW^6*s^2 - 2874*ep^2*mtt*mWW^6*s^2 - 2100*ep^3*mtt*mWW^6*s^2 + 10*mWW^7*s^2 + 92*ep*mWW^7*s^2 + 230*ep^2*mWW^7*s^2 + 172*ep^3*mWW^7*s^2 - 240*mtt^3*mWW^3*s^3 - 2480*ep*mtt^3*mWW^3*s^3 - 6240*ep^2*mtt^3*mWW^3*s^3 - 4480*ep^3*mtt^3*mWW^3*s^3 + 460*mtt^2*mWW^4*s^3 + 4520*ep*mtt^2*mWW^4*s^3 + 11220*ep^2*mtt^2*mWW^4*s^3 + 8040*ep^3*mtt^2*mWW^4*s^3 - 264*mtt*mWW^5*s^3 - 2496*ep*mtt*mWW^5*s^3 - 6152*ep^2*mtt*mWW^5*s^3 - 4432*ep^3*mtt*mWW^5*s^3 + 42*mWW^6*s^3 + 388*ep*mWW^6*s^3 + 958*ep^2*mWW^6*s^3 + 700*ep^3*mWW^6*s^3 + 180*mtt^2*mWW^3*s^4 + 1860*ep*mtt^2*mWW^3*s^4 + 4680*ep^2*mtt^2*mWW^3*s^4 + 3360*ep^3*mtt^2*mWW^3*s^4 - 230*mtt*mWW^4*s^4 - 2260*ep*mtt*mWW^4*s^4 - 5610*ep^2*mtt*mWW^4*s^4 - 4020*ep^3*mtt*mWW^4*s^4 + 66*mWW^5*s^4 + 624*ep*mWW^5*s^4 + 1538*ep^2*mWW^5*s^4 + 1108*ep^3*mWW^5*s^4 - 72*mtt*mWW^3*s^5 - 744*ep*mtt*mWW^3*s^5 - 1872*ep^2*mtt*mWW^3*s^5 - 1344*ep^3*mtt*mWW^3*s^5 + 46*mWW^4*s^5 + 452*ep*mWW^4*s^5 + 1122*ep^2*mWW^4*s^5 + 804*ep^3*mWW^4*s^5 + 12*mWW^3*s^6 + 124*ep*mWW^3*s^6 + 312*ep^2*mWW^3*s^6 + 224*ep^3*mWW^3*s^6 + 12*mtt^6*mWW^2*t + 52*ep*mtt^6*mWW^2*t + 72*ep^2*mtt^6*mWW^2*t + 32*ep^3*mtt^6*mWW^2*t - 112*mtt^5*mWW^3*t - 828*ep*mtt^5*mWW^3*t - 1796*ep^2*mtt^5*mWW^3*t - 1176*ep^3*mtt^5*mWW^3*t + 288*mtt^4*mWW^4*t + 2240*ep*mtt^4*mWW^4*t + 4980*ep^2*mtt^4*mWW^4*t + 3300*ep^3*mtt^4*mWW^4*t - 316*mtt^3*mWW^5*t - 2402*ep*mtt^3*mWW^5*t - 5298*ep^2*mtt^3*mWW^5*t - 3508*ep^3*mtt^3*mWW^5*t + 156*mtt^2*mWW^6*t + 1128*ep*mtt^2*mWW^6*t + 2440*ep^2*mtt^2*mWW^6*t + 1612*ep^3*mtt^2*mWW^6*t - 28*mtt*mWW^7*t - 190*ep*mtt*mWW^7*t - 398*ep^2*mtt*mWW^7*t - 260*ep^3*mtt*mWW^7*t - 72*mtt^5*mWW^2*s*t - 312*ep*mtt^5*mWW^2*s*t - 432*ep^2*mtt^5*mWW^2*s*t - 192*ep^3*mtt^5*mWW^2*s*t + 560*mtt^4*mWW^3*s*t + 4140*ep*mtt^4*mWW^3*s*t + 8980*ep^2*mtt^4*mWW^3*s*t + 5880*ep^3*mtt^4*mWW^3*s*t - 1152*mtt^3*mWW^4*s*t - 8960*ep*mtt^3*mWW^4*s*t - 19920*ep^2*mtt^3*mWW^4*s*t - 13200*ep^3*mtt^3*mWW^4*s*t + 948*mtt^2*mWW^5*s*t + 7206*ep*mtt^2*mWW^5*s*t + 15894*ep^2*mtt^2*mWW^5*s*t + 10524*ep^3*mtt^2*mWW^5*s*t - 312*mtt*mWW^6*s*t - 2256*ep*mtt*mWW^6*s*t - 4880*ep^2*mtt*mWW^6*s*t - 3224*ep^3*mtt*mWW^6*s*t + 28*mWW^7*s*t + 190*ep*mWW^7*s*t + 398*ep^2*mWW^7*s*t + 260*ep^3*mWW^7*s*t + 180*mtt^4*mWW^2*s^2*t + 780*ep*mtt^4*mWW^2*s^2*t + 1080*ep^2*mtt^4*mWW^2*s^2*t + 480*ep^3*mtt^4*mWW^2*s^2*t - 1120*mtt^3*mWW^3*s^2*t - 8280*ep*mtt^3*mWW^3*s^2*t - 17960*ep^2*mtt^3*mWW^3*s^2*t - 11760*ep^3*mtt^3*mWW^3*s^2*t + 1728*mtt^2*mWW^4*s^2*t + 13440*ep*mtt^2*mWW^4*s^2*t + 29880*ep^2*mtt^2*mWW^4*s^2*t + 19800*ep^3*mtt^2*mWW^4*s^2*t - 948*mtt*mWW^5*s^2*t - 7206*ep*mtt*mWW^5*s^2*t - 15894*ep^2*mtt*mWW^5*s^2*t - 10524*ep^3*mtt*mWW^5*s^2*t + 156*mWW^6*s^2*t + 1128*ep*mWW^6*s^2*t + 2440*ep^2*mWW^6*s^2*t + 1612*ep^3*mWW^6*s^2*t - 240*mtt^3*mWW^2*s^3*t - 1040*ep*mtt^3*mWW^2*s^3*t - 1440*ep^2*mtt^3*mWW^2*s^3*t - 640*ep^3*mtt^3*mWW^2*s^3*t + 1120*mtt^2*mWW^3*s^3*t + 8280*ep*mtt^2*mWW^3*s^3*t + 17960*ep^2*mtt^2*mWW^3*s^3*t + 11760*ep^3*mtt^2*mWW^3*s^3*t - 1152*mtt*mWW^4*s^3*t - 8960*ep*mtt*mWW^4*s^3*t - 19920*ep^2*mtt*mWW^4*s^3*t - 13200*ep^3*mtt*mWW^4*s^3*t + 316*mWW^5*s^3*t + 2402*ep*mWW^5*s^3*t + 5298*ep^2*mWW^5*s^3*t + 3508*ep^3*mWW^5*s^3*t + 180*mtt^2*mWW^2*s^4*t + 780*ep*mtt^2*mWW^2*s^4*t + 1080*ep^2*mtt^2*mWW^2*s^4*t + 480*ep^3*mtt^2*mWW^2*s^4*t - 560*mtt*mWW^3*s^4*t - 4140*ep*mtt*mWW^3*s^4*t - 8980*ep^2*mtt*mWW^3*s^4*t - 5880*ep^3*mtt*mWW^3*s^4*t + 288*mWW^4*s^4*t + 2240*ep*mWW^4*s^4*t + 4980*ep^2*mWW^4*s^4*t + 3300*ep^3*mWW^4*s^4*t - 72*mtt*mWW^2*s^5*t - 312*ep*mtt*mWW^2*s^5*t - 432*ep^2*mtt*mWW^2*s^5*t - 192*ep^3*mtt*mWW^2*s^5*t + 112*mWW^3*s^5*t + 828*ep*mWW^3*s^5*t + 1796*ep^2*mWW^3*s^5*t + 1176*ep^3*mWW^3*s^5*t + 12*mWW^2*s^6*t + 52*ep*mWW^2*s^6*t + 72*ep^2*mWW^2*s^6*t + 32*ep^3*mWW^2*s^6*t - 26*mtt^5*mWW^2*t^2 - 72*ep*mtt^5*mWW^2*t^2 - 42*ep^2*mtt^5*mWW^2*t^2 - 4*ep^3*mtt^5*mWW^2*t^2 + 234*mtt^4*mWW^3*t^2 + 1608*ep*mtt^4*mWW^3*t^2 + 3370*ep^2*mtt^4*mWW^3*t^2 + 2204*ep^3*mtt^4*mWW^3*t^2 - 526*mtt^3*mWW^4*t^2 - 3912*ep*mtt^3*mWW^4*t^2 - 8440*ep^2*mtt^3*mWW^4*t^2 - 5486*ep^3*mtt^3*mWW^4*t^2 + 474*mtt^2*mWW^5*t^2 + 3453*ep*mtt^2*mWW^5*t^2 + 7362*ep^2*mtt^2*mWW^5*t^2 + 4727*ep^3*mtt^2*mWW^5*t^2 - 174*mtt*mWW^6*t^2 - 1172*ep*mtt*mWW^6*t^2 - 2410*ep^2*mtt*mWW^6*t^2 - 1524*ep^3*mtt*mWW^6*t^2 + 18*mWW^7*t^2 + 107*ep*mWW^7*t^2 + 204*ep^2*mWW^7*t^2 + 123*ep^3*mWW^7*t^2 + 130*mtt^4*mWW^2*s*t^2 + 360*ep*mtt^4*mWW^2*s*t^2 + 210*ep^2*mtt^4*mWW^2*s*t^2 + 20*ep^3*mtt^4*mWW^2*s*t^2 - 936*mtt^3*mWW^3*s*t^2 - 6432*ep*mtt^3*mWW^3*s*t^2 - 13480*ep^2*mtt^3*mWW^3*s*t^2 - 8816*ep^3*mtt^3*mWW^3*s*t^2 + 1578*mtt^2*mWW^4*s*t^2 + 11736*ep*mtt^2*mWW^4*s*t^2 + 25320*ep^2*mtt^2*mWW^4*s*t^2 + 16458*ep^3*mtt^2*mWW^4*s*t^2 - 948*mtt*mWW^5*s*t^2 - 6906*ep*mtt*mWW^5*s*t^2 - 14724*ep^2*mtt*mWW^5*s*t^2 - 9454*ep^3*mtt*mWW^5*s*t^2 + 174*mWW^6*s*t^2 + 1172*ep*mWW^6*s*t^2 + 2410*ep^2*mWW^6*s*t^2 + 1524*ep^3*mWW^6*s*t^2 - 260*mtt^3*mWW^2*s^2*t^2 - 720*ep*mtt^3*mWW^2*s^2*t^2 - 420*ep^2*mtt^3*mWW^2*s^2*t^2 - 40*ep^3*mtt^3*mWW^2*s^2*t^2 + 1404*mtt^2*mWW^3*s^2*t^2 + 9648*ep*mtt^2*mWW^3*s^2*t^2 + 20220*ep^2*mtt^2*mWW^3*s^2*t^2 + 13224*ep^3*mtt^2*mWW^3*s^2*t^2 - 1578*mtt*mWW^4*s^2*t^2 - 11736*ep*mtt*mWW^4*s^2*t^2 - 25320*ep^2*mtt*mWW^4*s^2*t^2 - 16458*ep^3*mtt*mWW^4*s^2*t^2 + 474*mWW^5*s^2*t^2 + 3453*ep*mWW^5*s^2*t^2 + 7362*ep^2*mWW^5*s^2*t^2 + 4727*ep^3*mWW^5*s^2*t^2 + 260*mtt^2*mWW^2*s^3*t^2 + 720*ep*mtt^2*mWW^2*s^3*t^2 + 420*ep^2*mtt^2*mWW^2*s^3*t^2 + 40*ep^3*mtt^2*mWW^2*s^3*t^2 - 936*mtt*mWW^3*s^3*t^2 - 6432*ep*mtt*mWW^3*s^3*t^2 - 13480*ep^2*mtt*mWW^3*s^3*t^2 - 8816*ep^3*mtt*mWW^3*s^3*t^2 + 526*mWW^4*s^3*t^2 + 3912*ep*mWW^4*s^3*t^2 + 8440*ep^2*mWW^4*s^3*t^2 + 5486*ep^3*mWW^4*s^3*t^2 - 130*mtt*mWW^2*s^4*t^2 - 360*ep*mtt*mWW^2*s^4*t^2 - 210*ep^2*mtt*mWW^2*s^4*t^2 - 20*ep^3*mtt*mWW^2*s^4*t^2 + 234*mWW^3*s^4*t^2 + 1608*ep*mWW^3*s^4*t^2 + 3370*ep^2*mWW^3*s^4*t^2 + 2204*ep^3*mWW^3*s^4*t^2 + 26*mWW^2*s^5*t^2 + 72*ep*mWW^2*s^5*t^2 + 42*ep^2*mWW^2*s^5*t^2 + 4*ep^3*mWW^2*s^5*t^2 - 8*mtt^5*mWW*t^3 - 56*ep*mtt^5*mWW*t^3 - 112*ep^2*mtt^5*mWW*t^3 - 64*ep^3*mtt^5*mWW*t^3 - 12*mtt^4*mWW^2*t^3 - 220*ep*mtt^4*mWW^2*t^3 - 516*ep^2*mtt^4*mWW^2*t^3 - 292*ep^3*mtt^4*mWW^2*t^3 - 92*mtt^3*mWW^3*t^3 - 592*ep*mtt^3*mWW^3*t^3 - 1412*ep^2*mtt^3*mWW^3*t^3 - 1144*ep^3*mtt^3*mWW^3*t^3 + 300*mtt^2*mWW^4*t^3 + 2284*ep*mtt^2*mWW^4*t^3 + 5084*ep^2*mtt^2*mWW^4*t^3 + 3452*ep^3*mtt^2*mWW^4*t^3 - 248*mtt*mWW^5*t^3 - 1843*ep*mtt*mWW^5*t^3 - 3956*ep^2*mtt*mWW^5*t^3 - 2553*ep^3*mtt*mWW^5*t^3 + 60*mWW^6*t^3 + 391*ep*mWW^6*t^3 + 780*ep^2*mWW^6*t^3 + 481*ep^3*mWW^6*t^3 + 40*mtt^4*mWW*s*t^3 + 280*ep*mtt^4*mWW*s*t^3 + 560*ep^2*mtt^4*mWW*s*t^3 + 320*ep^3*mtt^4*mWW*s*t^3 + 48*mtt^3*mWW^2*s*t^3 + 880*ep*mtt^3*mWW^2*s*t^3 + 2064*ep^2*mtt^3*mWW^2*s*t^3 + 1168*ep^3*mtt^3*mWW^2*s*t^3 + 276*mtt^2*mWW^3*s*t^3 + 1776*ep*mtt^2*mWW^3*s*t^3 + 4236*ep^2*mtt^2*mWW^3*s*t^3 + 3432*ep^3*mtt^2*mWW^3*s*t^3 - 600*mtt*mWW^4*s*t^3 - 4568*ep*mtt*mWW^4*s*t^3 - 10168*ep^2*mtt*mWW^4*s*t^3 - 6904*ep^3*mtt*mWW^4*s*t^3 + 248*mWW^5*s*t^3 + 1843*ep*mWW^5*s*t^3 + 3956*ep^2*mWW^5*s*t^3 + 2553*ep^3*mWW^5*s*t^3 - 80*mtt^3*mWW*s^2*t^3 - 560*ep*mtt^3*mWW*s^2*t^3 - 1120*ep^2*mtt^3*mWW*s^2*t^3 - 640*ep^3*mtt^3*mWW*s^2*t^3 - 72*mtt^2*mWW^2*s^2*t^3 - 1320*ep*mtt^2*mWW^2*s^2*t^3 - 3096*ep^2*mtt^2*mWW^2*s^2*t^3 - 1752*ep^3*mtt^2*mWW^2*s^2*t^3 - 276*mtt*mWW^3*s^2*t^3 - 1776*ep*mtt*mWW^3*s^2*t^3 - 4236*ep^2*mtt*mWW^3*s^2*t^3 - 3432*ep^3*mtt*mWW^3*s^2*t^3 + 300*mWW^4*s^2*t^3 + 2284*ep*mWW^4*s^2*t^3 + 5084*ep^2*mWW^4*s^2*t^3 + 3452*ep^3*mWW^4*s^2*t^3 + 80*mtt^2*mWW*s^3*t^3 + 560*ep*mtt^2*mWW*s^3*t^3 + 1120*ep^2*mtt^2*mWW*s^3*t^3 + 640*ep^3*mtt^2*mWW*s^3*t^3 + 48*mtt*mWW^2*s^3*t^3 + 880*ep*mtt*mWW^2*s^3*t^3 + 2064*ep^2*mtt*mWW^2*s^3*t^3 + 1168*ep^3*mtt*mWW^2*s^3*t^3 + 92*mWW^3*s^3*t^3 + 592*ep*mWW^3*s^3*t^3 + 1412*ep^2*mWW^3*s^3*t^3 + 1144*ep^3*mWW^3*s^3*t^3 - 40*mtt*mWW*s^4*t^3 - 280*ep*mtt*mWW*s^4*t^3 - 560*ep^2*mtt*mWW*s^4*t^3 - 320*ep^3*mtt*mWW*s^4*t^3 - 12*mWW^2*s^4*t^3 - 220*ep*mWW^2*s^4*t^3 - 516*ep^2*mWW^2*s^4*t^3 - 292*ep^3*mWW^2*s^4*t^3 + 8*mWW*s^5*t^3 + 56*ep*mWW*s^5*t^3 + 112*ep^2*mWW*s^5*t^3 + 64*ep^3*mWW*s^5*t^3 + 56*mtt^4*mWW*t^4 + 376*ep*mtt^4*mWW*t^4 + 704*ep^2*mtt^4*mWW*t^4 + 384*ep^3*mtt^4*mWW*t^4 - 8*mtt^3*mWW^2*t^4 + 8*ep*mtt^3*mWW^2*t^4 + 44*ep^2*mtt^3*mWW^2*t^4 + 20*ep^3*mtt^3*mWW^2*t^4 - 84*mtt^2*mWW^3*t^4 - 502*ep*mtt^2*mWW^3*t^4 - 704*ep^2*mtt^2*mWW^3*t^4 - 166*ep^3*mtt^2*mWW^3*t^4 + 12*mtt*mWW^4*t^4 - 92*ep*mtt*mWW^4*t^4 - 518*ep^2*mtt*mWW^4*t^4 - 542*ep^3*mtt*mWW^4*t^4 + 24*mWW^5*t^4 + 246*ep*mWW^5*t^4 + 606*ep^2*mWW^5*t^4 + 424*ep^3*mWW^5*t^4 - 224*mtt^3*mWW*s*t^4 - 1504*ep*mtt^3*mWW*s*t^4 - 2816*ep^2*mtt^3*mWW*s*t^4 - 1536*ep^3*mtt^3*mWW*s*t^4 + 24*mtt^2*mWW^2*s*t^4 - 24*ep*mtt^2*mWW^2*s*t^4 - 132*ep^2*mtt^2*mWW^2*s*t^4 - 60*ep^3*mtt^2*mWW^2*s*t^4 + 168*mtt*mWW^3*s*t^4 + 1004*ep*mtt*mWW^3*s*t^4 + 1408*ep^2*mtt*mWW^3*s*t^4 + 332*ep^3*mtt*mWW^3*s*t^4 - 12*mWW^4*s*t^4 + 92*ep*mWW^4*s*t^4 + 518*ep^2*mWW^4*s*t^4 + 542*ep^3*mWW^4*s*t^4 + 336*mtt^2*mWW*s^2*t^4 + 2256*ep*mtt^2*mWW*s^2*t^4 + 4224*ep^2*mtt^2*mWW*s^2*t^4 + 2304*ep^3*mtt^2*mWW*s^2*t^4 - 24*mtt*mWW^2*s^2*t^4 + 24*ep*mtt*mWW^2*s^2*t^4 + 132*ep^2*mtt*mWW^2*s^2*t^4 + 60*ep^3*mtt*mWW^2*s^2*t^4 - 84*mWW^3*s^2*t^4 - 502*ep*mWW^3*s^2*t^4 - 704*ep^2*mWW^3*s^2*t^4 - 166*ep^3*mWW^3*s^2*t^4 - 224*mtt*mWW*s^3*t^4 - 1504*ep*mtt*mWW*s^3*t^4 - 2816*ep^2*mtt*mWW*s^3*t^4 - 1536*ep^3*mtt*mWW*s^3*t^4 + 8*mWW^2*s^3*t^4 - 8*ep*mWW^2*s^3*t^4 - 44*ep^2*mWW^2*s^3*t^4 - 20*ep^3*mWW^2*s^3*t^4 + 56*mWW*s^4*t^4 + 376*ep*mWW*s^4*t^4 + 704*ep^2*mWW*s^4*t^4 + 384*ep^3*mWW*s^4*t^4 - 8*mtt^4*t^5 - 52*ep*mtt^4*t^5 - 92*ep^2*mtt^4*t^5 - 48*ep^3*mtt^4*t^5 - 96*mtt^3*mWW*t^5 - 602*ep*mtt^3*mWW*t^5 - 1078*ep^2*mtt^3*mWW*t^5 - 572*ep^3*mtt^3*mWW*t^5 + 104*mtt^2*mWW^2*t^5 + 612*ep*mtt^2*mWW^2*t^5 + 1064*ep^2*mtt^2*mWW^2*t^5 + 556*ep^3*mtt^2*mWW^2*t^5 + 28*mtt*mWW^3*t^5 + 176*ep*mtt*mWW^3*t^5 + 274*ep^2*mtt*mWW^3*t^5 + 102*ep^3*mtt*mWW^3*t^5 - 28*mWW^4*t^5 - 146*ep*mWW^4*t^5 - 212*ep^2*mWW^4*t^5 - 78*ep^3*mWW^4*t^5 + 32*mtt^3*s*t^5 + 208*ep*mtt^3*s*t^5 + 368*ep^2*mtt^3*s*t^5 + 192*ep^3*mtt^3*s*t^5 + 288*mtt^2*mWW*s*t^5 + 1806*ep*mtt^2*mWW*s*t^5 + 3234*ep^2*mtt^2*mWW*s*t^5 + 1716*ep^3*mtt^2*mWW*s*t^5 - 208*mtt*mWW^2*s*t^5 - 1224*ep*mtt*mWW^2*s*t^5 - 2128*ep^2*mtt*mWW^2*s*t^5 - 1112*ep^3*mtt*mWW^2*s*t^5 - 28*mWW^3*s*t^5 - 176*ep*mWW^3*s*t^5 - 274*ep^2*mWW^3*s*t^5 - 102*ep^3*mWW^3*s*t^5 - 48*mtt^2*s^2*t^5 - 312*ep*mtt^2*s^2*t^5 - 552*ep^2*mtt^2*s^2*t^5 - 288*ep^3*mtt^2*s^2*t^5 - 288*mtt*mWW*s^2*t^5 - 1806*ep*mtt*mWW*s^2*t^5 - 3234*ep^2*mtt*mWW*s^2*t^5 - 1716*ep^3*mtt*mWW*s^2*t^5 + 104*mWW^2*s^2*t^5 + 612*ep*mWW^2*s^2*t^5 + 1064*ep^2*mWW^2*s^2*t^5 + 556*ep^3*mWW^2*s^2*t^5 + 32*mtt*s^3*t^5 + 208*ep*mtt*s^3*t^5 + 368*ep^2*mtt*s^3*t^5 + 192*ep^3*mtt*s^3*t^5 + 96*mWW*s^3*t^5 + 602*ep*mWW*s^3*t^5 + 1078*ep^2*mWW*s^3*t^5 + 572*ep^3*mWW*s^3*t^5 - 8*s^4*t^5 - 52*ep*s^4*t^5 - 92*ep^2*s^4*t^5 - 48*ep^3*s^4*t^5 + 24*mtt^3*t^6 + 144*ep*mtt^3*t^6 + 246*ep^2*mtt^3*t^6 + 126*ep^3*mtt^3*t^6 + 48*mtt^2*mWW*t^6 + 281*ep*mtt^2*mWW*t^6 + 484*ep^2*mtt^2*mWW*t^6 + 251*ep^3*mtt^2*mWW*t^6 - 86*mtt*mWW^2*t^6 - 480*ep*mtt*mWW^2*t^6 - 798*ep^2*mtt*mWW^2*t^6 - 404*ep^3*mtt*mWW^2*t^6 + 14*mWW^3*t^6 + 55*ep*mWW^3*t^6 + 68*ep^2*mWW^3*t^6 + 27*ep^3*mWW^3*t^6 - 72*mtt^2*s*t^6 - 432*ep*mtt^2*s*t^6 - 738*ep^2*mtt^2*s*t^6 - 378*ep^3*mtt^2*s*t^6 - 96*mtt*mWW*s*t^6 - 562*ep*mtt*mWW*s*t^6 - 968*ep^2*mtt*mWW*s*t^6 - 502*ep^3*mtt*mWW*s*t^6 + 86*mWW^2*s*t^6 + 480*ep*mWW^2*s*t^6 + 798*ep^2*mWW^2*s*t^6 + 404*ep^3*mWW^2*s*t^6 + 72*mtt*s^2*t^6 + 432*ep*mtt*s^2*t^6 + 738*ep^2*mtt*s^2*t^6 + 378*ep^3*mtt*s^2*t^6 + 48*mWW*s^2*t^6 + 281*ep*mWW*s^2*t^6 + 484*ep^2*mWW*s^2*t^6 + 251*ep^3*mWW*s^2*t^6 - 24*s^3*t^6 - 144*ep*s^3*t^6 - 246*ep^2*s^3*t^6 - 126*ep^3*s^3*t^6 - 24*mtt^2*t^7 - 132*ep*mtt^2*t^7 - 216*ep^2*mtt^2*t^7 - 108*ep^3*mtt^2*t^7 + 8*mtt*mWW*t^7 + 41*ep*mtt*mWW*t^7 + 64*ep^2*mtt*mWW*t^7 + 31*ep^3*mtt*mWW*t^7 + 16*mWW^2*t^7 + 91*ep*mWW^2*t^7 + 152*ep^2*mWW^2*t^7 + 77*ep^3*mWW^2*t^7 + 48*mtt*s*t^7 + 264*ep*mtt*s*t^7 + 432*ep^2*mtt*s*t^7 + 216*ep^3*mtt*s*t^7 - 8*mWW*s*t^7 - 41*ep*mWW*s*t^7 - 64*ep^2*mWW*s*t^7 - 31*ep^3*mWW*s*t^7 - 24*s^2*t^7 - 132*ep*s^2*t^7 - 216*ep^2*s^2*t^7 - 108*ep^3*s^2*t^7 + 8*mtt*t^8 + 40*ep*mtt*t^8 + 62*ep^2*mtt*t^8 + 30*ep^3*mtt*t^8 - 8*mWW*t^8 - 40*ep*mWW*t^8 - 62*ep^2*mWW*t^8 - 30*ep^3*mWW*t^8 - 8*s*t^8 - 40*ep*s*t^8 - 62*ep^2*s*t^8 - 30*ep^3*s*t^8))/(2*ep*(1 + ep)^2*mWW^2*(mtt - mWW - s)^3*s^4*(mtt - s - t)*(mtt - mWW - s - t)^3*(-mWW + t)^3), -((-1 + ep)*(-1 + 2*ep)*(36*ep*mtt^9*mWW^4*s^3 + 324*ep^2*mtt^9*mWW^4*s^3 + 1016*ep^3*mtt^9*mWW^4*s^3 + 1344*ep^4*mtt^9*mWW^4*s^3 + 640*ep^5*mtt^9*mWW^4*s^3 - 180*ep*mtt^8*mWW^5*s^3 - 1676*ep^2*mtt^8*mWW^5*s^3 - 5344*ep^3*mtt^8*mWW^5*s^3 - 7120*ep^4*mtt^8*mWW^5*s^3 - 3392*ep^5*mtt^8*mWW^5*s^3 + 332*ep*mtt^7*mWW^6*s^3 + 3252*ep^2*mtt^7*mWW^6*s^3 + 10608*ep^3*mtt^7*mWW^6*s^3 + 14256*ep^4*mtt^7*mWW^6*s^3 + 6784*ep^5*mtt^7*mWW^6*s^3 - 212*ep*mtt^6*mWW^7*s^3 - 2348*ep^2*mtt^6*mWW^7*s^3 - 8032*ep^3*mtt^6*mWW^7*s^3 - 10960*ep^4*mtt^6*mWW^7*s^3 - 5184*ep^5*mtt^6*mWW^7*s^3 - 140*ep*mtt^5*mWW^8*s^3 - 1060*ep^2*mtt^5*mWW^8*s^3 - 3040*ep^3*mtt^5*mWW^8*s^3 - 3920*ep^4*mtt^5*mWW^8*s^3 - 1920*ep^5*mtt^5*mWW^8*s^3 + 324*ep*mtt^4*mWW^9*s^3 + 3196*ep^2*mtt^4*mWW^9*s^3 + 10464*ep^3*mtt^4*mWW^9*s^3 + 14096*ep^4*mtt^4*mWW^9*s^3 + 6720*ep^5*mtt^4*mWW^9*s^3 - 220*ep*mtt^3*mWW^10*s^3 - 2404*ep^2*mtt^3*mWW^10*s^3 - 8176*ep^3*mtt^3*mWW^10*s^3 - 11120*ep^4*mtt^3*mWW^10*s^3 - 5248*ep^5*mtt^3*mWW^10*s^3 + 68*ep*mtt^2*mWW^11*s^3 + 828*ep^2*mtt^2*mWW^11*s^3 + 2912*ep^3*mtt^2*mWW^11*s^3 + 3984*ep^4*mtt^2*mWW^11*s^3 + 1856*ep^5*mtt^2*mWW^11*s^3 - 8*ep*mtt*mWW^12*s^3 - 112*ep^2*mtt*mWW^12*s^3 - 408*ep^3*mtt*mWW^12*s^3 - 560*ep^4*mtt*mWW^12*s^3 - 256*ep^5*mtt*mWW^12*s^3 - 216*ep*mtt^8*mWW^4*s^4 - 1944*ep^2*mtt^8*mWW^4*s^4 - 6096*ep^3*mtt^8*mWW^4*s^4 - 8064*ep^4*mtt^8*mWW^4*s^4 - 3840*ep^5*mtt^8*mWW^4*s^4 + 918*ep*mtt^7*mWW^5*s^4 + 8640*ep^2*mtt^7*mWW^5*s^4 + 27742*ep^3*mtt^7*mWW^5*s^4 + 37164*ep^4*mtt^7*mWW^5*s^4 + 17792*ep^5*mtt^7*mWW^5*s^4 - 1354*ep*mtt^6*mWW^6*s^4 - 13664*ep^2*mtt^6*mWW^6*s^4 - 45370*ep^3*mtt^6*mWW^6*s^4 - 61804*ep^4*mtt^6*mWW^6*s^4 - 29776*ep^5*mtt^6*mWW^6*s^4 + 454*ep*mtt^5*mWW^7*s^4 + 5936*ep^2*mtt^5*mWW^7*s^4 + 21758*ep^3*mtt^5*mWW^7*s^4 + 30988*ep^4*mtt^5*mWW^7*s^4 + 15168*ep^5*mtt^5*mWW^7*s^4 + 934*ep*mtt^4*mWW^8*s^4 + 8288*ep^2*mtt^4*mWW^8*s^4 + 25782*ep^3*mtt^4*mWW^8*s^4 + 33940*ep^4*mtt^4*mWW^8*s^4 + 16112*ep^5*mtt^4*mWW^8*s^4 - 1230*ep*mtt^3*mWW^9*s^4 - 12768*ep^2*mtt^3*mWW^9*s^4 - 42902*ep^3*mtt^3*mWW^9*s^4 - 58716*ep^4*mtt^3*mWW^9*s^4 - 28288*ep^5*mtt^3*mWW^9*s^4 + 626*ep*mtt^2*mWW^10*s^4 + 7168*ep^2*mtt^2*mWW^10*s^4 + 25090*ep^3*mtt^2*mWW^10*s^4 + 35036*ep^4*mtt^2*mWW^10*s^4 + 17040*ep^5*mtt^2*mWW^10*s^4 - 142*ep*mtt*mWW^11*s^4 - 1808*ep^2*mtt*mWW^11*s^4 - 6598*ep^3*mtt*mWW^11*s^4 - 9436*ep^4*mtt*mWW^11*s^4 - 4672*ep^5*mtt*mWW^11*s^4 + 10*ep*mWW^12*s^4 + 152*ep^2*mWW^12*s^4 + 594*ep^3*mWW^12*s^4 + 892*ep^4*mWW^12*s^4 + 464*ep^5*mWW^12*s^4 + 540*ep*mtt^7*mWW^4*s^5 + 4860*ep^2*mtt^7*mWW^4*s^5 + 15240*ep^3*mtt^7*mWW^4*s^5 + 20160*ep^4*mtt^7*mWW^4*s^5 + 9600*ep^5*mtt^7*mWW^4*s^5 - 1884*ep*mtt^6*mWW^5*s^5 - 17972*ep^2*mtt^6*mWW^5*s^5 - 58192*ep^3*mtt^6*mWW^5*s^5 - 78448*ep^4*mtt^6*mWW^5*s^5 - 37760*ep^5*mtt^6*mWW^5*s^5 + 2036*ep*mtt^5*mWW^6*s^5 + 21460*ep^2*mtt^5*mWW^6*s^5 + 72952*ep^3*mtt^5*mWW^6*s^5 + 101024*ep^4*mtt^5*mWW^6*s^5 + 49344*ep^5*mtt^5*mWW^6*s^5 + 172*ep*mtt^4*mWW^7*s^5 - 972*ep^2*mtt^4*mWW^7*s^5 - 7616*ep^3*mtt^4*mWW^7*s^5 - 13776*ep^4*mtt^4*mWW^7*s^5 - 7616*ep^5*mtt^4*mWW^7*s^5 - 2044*ep*mtt^3*mWW^8*s^5 - 19804*ep^2*mtt^3*mWW^8*s^5 - 64584*ep^3*mtt^3*mWW^8*s^5 - 87296*ep^4*mtt^3*mWW^8*s^5 - 41984*ep^5*mtt^3*mWW^8*s^5 + 1660*ep*mtt^2*mWW^9*s^5 + 18164*ep^2*mtt^2*mWW^9*s^5 + 62768*ep^3*mtt^2*mWW^9*s^5 + 87664*ep^4*mtt^2*mWW^9*s^5 + 43008*ep^5*mtt^2*mWW^9*s^5 - 532*ep*mtt*mWW^10*s^5 - 6516*ep^2*mtt*mWW^10*s^5 - 23608*ep^3*mtt*mWW^10*s^5 - 33888*ep^4*mtt*mWW^10*s^5 - 16960*ep^5*mtt*mWW^10*s^5 + 52*ep*mWW^11*s^5 + 780*ep^2*mWW^11*s^5 + 3040*ep^3*mWW^11*s^5 + 4560*ep^4*mWW^11*s^5 + 2368*ep^5*mWW^11*s^5 - 720*ep*mtt^6*mWW^4*s^6 - 6480*ep^2*mtt^6*mWW^4*s^6 - 20320*ep^3*mtt^6*mWW^4*s^6 - 26880*ep^4*mtt^6*mWW^4*s^6 - 12800*ep^5*mtt^6*mWW^4*s^6 + 1956*ep*mtt^5*mWW^5*s^6 + 19008*ep^2*mtt^5*mWW^5*s^6 + 62228*ep^3*mtt^5*mWW^5*s^6 + 84552*ep^4*mtt^5*mWW^5*s^6 + 40960*ep^5*mtt^5*mWW^5*s^6 - 1268*ep*mtt^4*mWW^6*s^6 - 14592*ep^2*mtt^4*mWW^6*s^6 - 51700*ep^3*mtt^4*mWW^6*s^6 - 73464*ep^4*mtt^4*mWW^6*s^6 - 36576*ep^5*mtt^4*mWW^6*s^6 - 1096*ep*mtt^3*mWW^7*s^6 - 8864*ep^2*mtt^3*mWW^7*s^6 - 25896*ep^3*mtt^3*mWW^7*s^6 - 32560*ep^4*mtt^3*mWW^7*s^6 - 14912*ep^5*mtt^3*mWW^7*s^6 + 1880*ep*mtt^2*mWW^8*s^6 + 19472*ep^2*mtt^2*mWW^8*s^6 + 65800*ep^3*mtt^2*mWW^8*s^6 + 91024*ep^4*mtt^2*mWW^8*s^6 + 44544*ep^5*mtt^2*mWW^8*s^6 - 860*ep*mtt*mWW^9*s^6 - 10144*ep^2*mtt*mWW^9*s^6 - 36332*ep^3*mtt*mWW^9*s^6 - 51992*ep^4*mtt*mWW^9*s^6 - 26048*ep^5*mtt*mWW^9*s^6 + 108*ep*mWW^10*s^6 + 1600*ep^2*mWW^10*s^6 + 6220*ep^3*mWW^10*s^6 + 9320*ep^4*mWW^10*s^6 + 4832*ep^5*mWW^10*s^6 + 540*ep*mtt^5*mWW^4*s^7 + 4860*ep^2*mtt^5*mWW^4*s^7 + 15240*ep^3*mtt^5*mWW^4*s^7 + 20160*ep^4*mtt^5*mWW^4*s^7 + 9600*ep^5*mtt^5*mWW^4*s^7 - 1044*ep*mtt^4*mWW^5*s^7 - 10452*ep^2*mtt^4*mWW^5*s^7 - 34792*ep^3*mtt^4*mWW^5*s^7 - 47808*ep^4*mtt^4*mWW^5*s^7 - 23360*ep^5*mtt^4*mWW^5*s^7 + 148*ep*mtt^3*mWW^6*s^7 + 2876*ep^2*mtt^3*mWW^6*s^7 + 11968*ep^3*mtt^3*mWW^6*s^7 + 18448*ep^4*mtt^3*mWW^6*s^7 + 9664*ep^5*mtt^3*mWW^6*s^7 + 932*ep*mtt^2*mWW^7*s^7 + 8812*ep^2*mtt^2*mWW^7*s^7 + 28432*ep^3*mtt^2*mWW^7*s^7 + 38288*ep^4*mtt^2*mWW^7*s^7 + 18432*ep^5*mtt^2*mWW^7*s^7 - 688*ep*mtt*mWW^8*s^7 - 7736*ep^2*mtt*mWW^8*s^7 - 27208*ep^3*mtt*mWW^8*s^7 - 38608*ep^4*mtt*mWW^8*s^7 - 19264*ep^5*mtt*mWW^8*s^7 + 112*ep*mWW^9*s^7 + 1640*ep^2*mWW^9*s^7 + 6360*ep^3*mWW^9*s^7 + 9520*ep^4*mWW^9*s^7 + 4928*ep^5*mWW^9*s^7 - 216*ep*mtt^4*mWW^4*s^8 - 1944*ep^2*mtt^4*mWW^4*s^8 - 6096*ep^3*mtt^4*mWW^4*s^8 - 8064*ep^4*mtt^4*mWW^4*s^8 - 3840*ep^5*mtt^4*mWW^4*s^8 + 246*ep*mtt^3*mWW^5*s^8 + 2624*ep^2*mtt^3*mWW^5*s^8 + 9022*ep^3*mtt^3*mWW^5*s^8 + 12652*ep^4*mtt^3*mWW^5*s^8 + 6272*ep^5*mtt^3*mWW^5*s^8 + 142*ep*mtt^2*mWW^6*s^8 + 992*ep^2*mtt^2*mWW^6*s^8 + 2558*ep^3*mtt^2*mWW^6*s^8 + 2884*ep^4*mtt^2*mWW^6*s^8 + 1200*ep^5*mtt^2*mWW^6*s^8 - 262*ep*mtt*mWW^7*s^8 - 2736*ep^2*mtt*mWW^7*s^8 - 9310*ep^3*mtt*mWW^7*s^8 - 12972*ep^4*mtt*mWW^7*s^8 - 6400*ep^5*mtt*mWW^7*s^8 + 58*ep*mWW^8*s^8 + 840*ep^2*mWW^8*s^8 + 3250*ep^3*mWW^8*s^8 + 4860*ep^4*mWW^8*s^8 + 2512*ep^5*mWW^8*s^8 + 36*ep*mtt^3*mWW^4*s^9 + 324*ep^2*mtt^3*mWW^4*s^9 + 1016*ep^3*mtt^3*mWW^4*s^9 + 1344*ep^4*mtt^3*mWW^4*s^9 + 640*ep^5*mtt^3*mWW^4*s^9 - 12*ep*mtt^2*mWW^5*s^9 - 172*ep^2*mtt^2*mWW^5*s^9 - 664*ep^3*mtt^2*mWW^5*s^9 - 992*ep^4*mtt^2*mWW^5*s^9 - 512*ep^5*mtt^2*mWW^5*s^9 - 36*ep*mtt*mWW^6*s^9 - 324*ep^2*mtt*mWW^6*s^9 - 1016*ep^3*mtt*mWW^6*s^9 - 1344*ep^4*mtt*mWW^6*s^9 - 640*ep^5*mtt*mWW^6*s^9 + 12*ep*mWW^7*s^9 + 172*ep^2*mWW^7*s^9 + 664*ep^3*mWW^7*s^9 + 992*ep^4*mWW^7*s^9 + 512*ep^5*mWW^7*s^9 - 72*ep*mtt^11*mWW^3*s*t - 648*ep^2*mtt^11*mWW^3*s*t - 2032*ep^3*mtt^11*mWW^3*s*t - 2688*ep^4*mtt^11*mWW^3*s*t - 1280*ep^5*mtt^11*mWW^3*s*t - 12*mtt^10*mWW^4*s*t + 164*ep*mtt^10*mWW^4*s*t + 2088*ep^2*mtt^10*mWW^4*s*t + 7064*ep^3*mtt^10*mWW^4*s*t + 9552*ep^4*mtt^10*mWW^4*s*t + 4544*ep^5*mtt^10*mWW^4*s*t + 38*mtt^9*mWW^5*s*t + 4*ep*mtt^9*mWW^5*s*t - 1922*ep^2*mtt^9*mWW^5*s*t - 7744*ep^3*mtt^9*mWW^5*s*t - 11016*ep^4*mtt^9*mWW^5*s*t - 5280*ep^5*mtt^9*mWW^5*s*t + 40*mtt^8*mWW^6*s*t + 608*ep*mtt^8*mWW^6*s*t + 3440*ep^2*mtt^8*mWW^6*s*t + 9048*ep^3*mtt^8*mWW^6*s*t + 11088*ep^4*mtt^8*mWW^6*s*t + 5056*ep^5*mtt^8*mWW^6*s*t - 318*mtt^7*mWW^7*s*t - 3448*ep*mtt^7*mWW^7*s*t - 14610*ep^2*mtt^7*mWW^7*s*t - 31072*ep^3*mtt^7*mWW^7*s*t - 33384*ep^4*mtt^7*mWW^7*s*t - 14368*ep^5*mtt^7*mWW^7*s*t + 532*mtt^6*mWW^8*s*t + 5924*ep*mtt^6*mWW^8*s*t + 25688*ep^2*mtt^6*mWW^8*s*t + 55240*ep^3*mtt^6*mWW^8*s*t + 59184*ep^4*mtt^6*mWW^8*s*t + 25152*ep^5*mtt^6*mWW^8*s*t - 406*mtt^5*mWW^9*s*t - 4652*ep*mtt^5*mWW^9*s*t - 20678*ep^2*mtt^5*mWW^9*s*t - 45056*ep^3*mtt^5*mWW^9*s*t - 48216*ep^4*mtt^5*mWW^9*s*t - 20192*ep^5*mtt^5*mWW^9*s*t + 144*mtt^4*mWW^10*s*t + 1688*ep*mtt^4*mWW^10*s*t + 7632*ep^2*mtt^4*mWW^10*s*t + 16712*ep^3*mtt^4*mWW^10*s*t + 17712*ep^4*mtt^4*mWW^10*s*t + 7232*ep^5*mtt^4*mWW^10*s*t - 18*mtt^3*mWW^11*s*t - 216*ep*mtt^3*mWW^11*s*t - 990*ep^2*mtt^3*mWW^11*s*t - 2160*ep^3*mtt^3*mWW^11*s*t - 2232*ep^4*mtt^3*mWW^11*s*t - 864*ep^5*mtt^3*mWW^11*s*t + 618*ep*mtt^10*mWW^3*s^2*t + 5662*ep^2*mtt^10*mWW^3*s^2*t + 18136*ep^3*mtt^10*mWW^3*s^2*t + 24608*ep^4*mtt^10*mWW^3*s^2*t + 12080*ep^5*mtt^10*mWW^3*s^2*t + 48*mtt^9*mWW^4*s^2*t - 1854*ep*mtt^9*mWW^4*s^2*t - 19670*ep^2*mtt^9*mWW^4*s^2*t - 65620*ep^3*mtt^9*mWW^4*s^2*t - 90568*ep^4*mtt^9*mWW^4*s^2*t - 44816*ep^5*mtt^9*mWW^4*s^2*t - 166*mtt^8*mWW^5*s^2*t + 1264*ep*mtt^8*mWW^5*s^2*t + 21216*ep^2*mtt^8*mWW^5*s^2*t + 78298*ep^3*mtt^8*mWW^5*s^2*t + 113500*ep^4*mtt^8*mWW^5*s^2*t + 58000*ep^5*mtt^8*mWW^5*s^2*t - 48*mtt^7*mWW^6*s^2*t - 1424*ep*mtt^7*mWW^6*s^2*t - 11974*ep^2*mtt^7*mWW^6*s^2*t - 40710*ep^3*mtt^7*mWW^6*s^2*t - 60476*ep^4*mtt^7*mWW^6*s^2*t - 32656*ep^5*mtt^7*mWW^6*s^2*t + 858*mtt^6*mWW^7*s^2*t + 8182*ep*mtt^6*mWW^7*s^2*t + 29768*ep^2*mtt^6*mWW^7*s^2*t + 55264*ep^3*mtt^6*mWW^7*s^2*t + 54784*ep^4*mtt^6*mWW^7*s^2*t + 23200*ep^5*mtt^6*mWW^7*s^2*t - 1376*mtt^5*mWW^8*s^2*t - 14202*ep*mtt^5*mWW^8*s^2*t - 55354*ep^2*mtt^5*mWW^8*s^2*t - 105244*ep^3*mtt^5*mWW^8*s^2*t - 99024*ep^4*mtt^5*mWW^8*s^2*t - 36704*ep^5*mtt^5*mWW^8*s^2*t + 942*mtt^4*mWW^9*s^2*t + 10436*ep*mtt^4*mWW^9*s^2*t + 43608*ep^2*mtt^4*mWW^9*s^2*t + 87386*ep^3*mtt^4*mWW^9*s^2*t + 84060*ep^4*mtt^4*mWW^9*s^2*t + 30608*ep^5*mtt^4*mWW^9*s^2*t - 288*mtt^3*mWW^10*s^2*t - 3436*ep*mtt^3*mWW^10*s^2*t - 15378*ep^2*mtt^3*mWW^10*s^2*t - 32478*ep^3*mtt^3*mWW^10*s^2*t - 32220*ep^4*mtt^3*mWW^10*s^2*t - 11792*ep^5*mtt^3*mWW^10*s^2*t + 30*mtt^2*mWW^11*s^2*t + 428*ep*mtt^2*mWW^11*s^2*t + 2242*ep^2*mtt^2*mWW^11*s^2*t + 5364*ep^3*mtt^2*mWW^11*s^2*t + 5864*ep^4*mtt^2*mWW^11*s^2*t + 2320*ep^5*mtt^2*mWW^11*s^2*t - 12*ep*mtt*mWW^12*s^2*t - 120*ep^2*mtt*mWW^12*s^2*t - 396*ep^3*mtt*mWW^12*s^2*t - 528*ep^4*mtt*mWW^12*s^2*t - 240*ep^5*mtt*mWW^12*s^2*t - 2286*ep*mtt^9*mWW^3*s^3*t - 21174*ep^2*mtt^9*mWW^3*s^3*t - 68684*ep^3*mtt^9*mWW^3*s^3*t - 94560*ep^4*mtt^9*mWW^3*s^3*t - 47200*ep^5*mtt^9*mWW^3*s^3*t - 36*mtt^8*mWW^4*s^3*t + 7455*ep*mtt^8*mWW^4*s^3*t + 71782*ep^2*mtt^8*mWW^4*s^3*t + 236329*ep^3*mtt^8*mWW^4*s^3*t + 328214*ep^4*mtt^8*mWW^4*s^3*t + 164936*ep^5*mtt^8*mWW^4*s^3*t + 260*mtt^7*mWW^5*s^3*t - 5351*ep*mtt^7*mWW^5*s^3*t - 67242*ep^2*mtt^7*mWW^5*s^3*t - 240853*ep^3*mtt^7*mWW^5*s^3*t - 351470*ep^4*mtt^7*mWW^5*s^3*t - 183528*ep^5*mtt^7*mWW^5*s^3*t - 270*mtt^6*mWW^6*s^3*t - 3729*ep*mtt^6*mWW^6*s^3*t - 15132*ep^2*mtt^6*mWW^6*s^3*t - 19827*ep^3*mtt^6*mWW^6*s^3*t + 2886*ep^4*mtt^6*mWW^6*s^3*t + 15048*ep^5*mtt^6*mWW^6*s^3*t - 440*mtt^5*mWW^7*s^3*t + 2463*ep*mtt^5*mWW^7*s^3*t + 46942*ep^2*mtt^5*mWW^7*s^3*t + 170885*ep^3*mtt^5*mWW^7*s^3*t + 239902*ep^4*mtt^5*mWW^7*s^3*t + 118312*ep^5*mtt^5*mWW^7*s^3*t + 920*mtt^4*mWW^8*s^3*t + 5273*ep*mtt^4*mWW^8*s^3*t - 6406*ep^2*mtt^4*mWW^8*s^3*t - 79589*ep^3*mtt^4*mWW^8*s^3*t - 150622*ep^4*mtt^4*mWW^8*s^3*t - 89064*ep^5*mtt^4*mWW^8*s^3*t - 532*mtt^3*mWW^9*s^3*t - 5253*ep*mtt^3*mWW^9*s^3*t - 15738*ep^2*mtt^3*mWW^9*s^3*t - 12859*ep^3*mtt^3*mWW^9*s^3*t + 12958*ep^4*mtt^3*mWW^9*s^3*t + 18472*ep^5*mtt^3*mWW^9*s^3*t + 106*mtt^2*mWW^10*s^3*t + 1705*ep*mtt^2*mWW^10*s^3*t + 9140*ep^2*mtt^2*mWW^10*s^3*t + 20999*ep^3*mtt^2*mWW^10*s^3*t + 20562*ep^4*mtt^2*mWW^10*s^3*t + 6360*ep^5*mtt^2*mWW^10*s^3*t - 8*mtt*mWW^11*s^3*t - 293*ep*mtt*mWW^11*s^3*t - 2356*ep^2*mtt*mWW^11*s^3*t - 7033*ep^3*mtt*mWW^11*s^3*t - 8718*ep^4*mtt*mWW^11*s^3*t - 3720*ep^5*mtt*mWW^11*s^3*t + 16*ep*mWW^12*s^3*t + 184*ep^2*mWW^12*s^3*t + 632*ep^3*mWW^12*s^3*t + 848*ep^4*mWW^12*s^3*t + 384*ep^5*mWW^12*s^3*t + 4770*ep*mtt^8*mWW^3*s^4*t + 44430*ep^2*mtt^8*mWW^3*s^4*t + 145040*ep^3*mtt^8*mWW^3*s^4*t + 201120*ep^4*mtt^8*mWW^3*s^4*t + 101200*ep^5*mtt^8*mWW^3*s^4*t - 120*mtt^7*mWW^4*s^4*t - 15265*ep*mtt^7*mWW^4*s^4*t - 137710*ep^2*mtt^7*mWW^4*s^4*t - 447495*ep^3*mtt^7*mWW^4*s^4*t - 621242*ep^4*mtt^7*mWW^4*s^4*t - 313784*ep^5*mtt^7*mWW^4*s^4*t - 140*mtt^6*mWW^5*s^4*t + 8455*ep*mtt^6*mWW^5*s^4*t + 93674*ep^2*mtt^6*mWW^5*s^4*t + 331293*ep^3*mtt^6*mWW^5*s^4*t + 486702*ep^4*mtt^6*mWW^5*s^4*t + 257864*ep^5*mtt^6*mWW^5*s^4*t + 790*mtt^5*mWW^6*s^4*t + 16719*ep*mtt^5*mWW^6*s^4*t + 106796*ep^2*mtt^5*mWW^6*s^4*t + 286961*ep^3*mtt^5*mWW^6*s^4*t + 342294*ep^4*mtt^5*mWW^6*s^4*t + 148888*ep^5*mtt^5*mWW^6*s^4*t - 736*mtt^4*mWW^7*s^4*t - 23483*ep*mtt^4*mWW^7*s^4*t - 183650*ep^2*mtt^4*mWW^7*s^4*t - 564757*ep^3*mtt^4*mWW^7*s^4*t - 756678*ep^4*mtt^4*mWW^7*s^4*t - 371352*ep^5*mtt^4*mWW^7*s^4*t + 252*mtt^3*mWW^8*s^4*t + 10215*ep*mtt^3*mWW^8*s^4*t + 90858*ep^2*mtt^3*mWW^8*s^4*t + 302325*ep^3*mtt^3*mWW^8*s^4*t + 430974*ep^4*mtt^3*mWW^8*s^4*t + 224136*ep^5*mtt^3*mWW^8*s^4*t - 36*mtt^2*mWW^9*s^4*t - 833*ep*mtt^2*mWW^9*s^4*t - 10022*ep^2*mtt^2*mWW^9*s^4*t - 41531*ep^3*mtt^2*mWW^9*s^4*t - 70450*ep^4*mtt^2*mWW^9*s^4*t - 42776*ep^5*mtt^2*mWW^9*s^4*t - 10*mtt*mWW^10*s^4*t - 677*ep*mtt*mWW^10*s^4*t - 5424*ep^2*mtt*mWW^10*s^4*t - 15303*ep^3*mtt*mWW^10*s^4*t - 17258*ep^4*mtt*mWW^10*s^4*t - 6184*ep^5*mtt*mWW^10*s^4*t + 99*ep*mWW^11*s^4*t + 1048*ep^2*mWW^11*s^4*t + 3467*ep^3*mWW^11*s^4*t + 4538*ep^4*mWW^11*s^4*t + 2008*ep^5*mWW^11*s^4*t - 6150*ep*mtt^7*mWW^3*s^5*t - 57350*ep^2*mtt^7*mWW^3*s^5*t - 187460*ep^3*mtt^7*mWW^3*s^5*t - 260320*ep^4*mtt^7*mWW^3*s^5*t - 131200*ep^5*mtt^7*mWW^3*s^5*t + 300*mtt^6*mWW^4*s^5*t + 17892*ep*mtt^6*mWW^4*s^5*t + 153846*ep^2*mtt^6*mWW^4*s^5*t + 493686*ep^3*mtt^6*mWW^4*s^5*t + 682524*ep^4*mtt^6*mWW^4*s^5*t + 344400*ep^5*mtt^6*mWW^4*s^5*t - 50*mtt^5*mWW^5*s^5*t - 5586*ep*mtt^5*mWW^5*s^5*t - 57724*ep^2*mtt^5*mWW^5*s^5*t - 205800*ep^3*mtt^5*mWW^5*s^5*t - 308040*ep^4*mtt^5*mWW^5*s^5*t - 166896*ep^5*mtt^5*mWW^5*s^5*t - 894*mtt^4*mWW^6*s^5*t - 23608*ep*mtt^4*mWW^6*s^5*t - 169604*ep^2*mtt^4*mWW^6*s^5*t - 496922*ep^3*mtt^4*mWW^6*s^5*t - 642220*ep^4*mtt^4*mWW^6*s^5*t - 304464*ep^5*mtt^4*mWW^6*s^5*t + 1038*mtt^3*mWW^7*s^5*t + 26476*ep*mtt^3*mWW^7*s^5*t + 199800*ep^2*mtt^3*mWW^7*s^5*t + 612874*ep^3*mtt^3*mWW^7*s^5*t + 826476*ep^4*mtt^3*mWW^7*s^5*t + 409456*ep^5*mtt^3*mWW^7*s^5*t - 438*mtt^2*mWW^8*s^5*t - 9568*ep*mtt^2*mWW^8*s^5*t - 73752*ep^2*mtt^2*mWW^8*s^5*t - 234718*ep^3*mtt^2*mWW^8*s^5*t - 328692*ep^4*mtt^2*mWW^8*s^5*t - 169456*ep^5*mtt^2*mWW^8*s^5*t + 44*mtt*mWW^9*s^5*t + 352*ep*mtt*mWW^9*s^5*t + 2946*ep^2*mtt*mWW^9*s^5*t + 12614*ep^3*mtt*mWW^9*s^5*t + 23188*ep^4*mtt*mWW^9*s^5*t + 15264*ep^5*mtt*mWW^9*s^5*t + 192*ep*mWW^10*s^5*t + 1838*ep^2*mWW^10*s^5*t + 5726*ep^3*mWW^10*s^5*t + 7084*ep^4*mWW^10*s^5*t + 2896*ep^5*mWW^10*s^5*t + 5022*ep*mtt^6*mWW^3*s^6*t + 46698*ep^2*mtt^6*mWW^3*s^6*t + 152152*ep^3*mtt^6*mWW^3*s^6*t + 210528*ep^4*mtt^6*mWW^3*s^6*t + 105680*ep^5*mtt^6*mWW^3*s^6*t - 288*mtt^5*mWW^4*s^6*t - 12312*ep*mtt^5*mWW^4*s^6*t - 102402*ep^2*mtt^5*mWW^4*s^6*t - 325258*ep^3*mtt^5*mWW^4*s^6*t - 446988*ep^4*mtt^5*mWW^4*s^6*t - 224384*ep^5*mtt^5*mWW^4*s^6*t + 82*mtt^4*mWW^5*s^6*t + 404*ep*mtt^4*mWW^5*s^6*t + 4860*ep^2*mtt^4*mWW^5*s^6*t + 23786*ep^3*mtt^4*mWW^5*s^6*t + 44084*ep^4*mtt^4*mWW^5*s^6*t + 28064*ep^5*mtt^4*mWW^5*s^6*t + 522*mtt^3*mWW^6*s^6*t + 16380*ep*mtt^3*mWW^6*s^6*t + 126440*ep^2*mtt^3*mWW^6*s^6*t + 386526*ep^3*mtt^3*mWW^6*s^6*t + 515836*ep^4*mtt^3*mWW^6*s^6*t + 251712*ep^5*mtt^3*mWW^6*s^6*t - 490*mtt^2*mWW^7*s^6*t - 12690*ep*mtt^2*mWW^7*s^6*t - 99018*ep^2*mtt^2*mWW^7*s^6*t - 310110*ep^3*mtt^2*mWW^7*s^6*t - 423692*ep^4*mtt^2*mWW^7*s^6*t - 211728*ep^5*mtt^2*mWW^7*s^6*t + 110*mtt*mWW^8*s^6*t + 2452*ep*mtt*mWW^8*s^6*t + 20522*ep^2*mtt*mWW^8*s^6*t + 68348*ep^3*mtt*mWW^8*s^6*t + 98192*ep^4*mtt*mWW^8*s^6*t + 51456*ep^5*mtt*mWW^8*s^6*t + 104*ep*mWW^9*s^6*t + 596*ep^2*mWW^9*s^6*t + 972*ep^3*mWW^9*s^6*t - 8*ep^4*mWW^9*s^6*t - 800*ep^5*mWW^9*s^6*t - 2538*ep*mtt^5*mWW^3*s^7*t - 23442*ep^2*mtt^5*mWW^3*s^7*t - 75796*ep^3*mtt^5*mWW^3*s^7*t - 103968*ep^4*mtt^5*mWW^3*s^7*t - 51680*ep^5*mtt^5*mWW^3*s^7*t + 132*mtt^4*mWW^4*s^7*t + 4751*ep*mtt^4*mWW^4*s^7*t + 39106*ep^2*mtt^4*mWW^4*s^7*t + 123901*ep^3*mtt^4*mWW^4*s^7*t + 169502*ep^4*mtt^4*mWW^4*s^7*t + 84456*ep^5*mtt^4*mWW^4*s^7*t - 24*mtt^3*mWW^5*s^7*t + 1363*ep*mtt^3*mWW^5*s^7*t + 11934*ep^2*mtt^3*mWW^5*s^7*t + 35881*ep^3*mtt^3*mWW^5*s^7*t + 45966*ep^4*mtt^3*mWW^5*s^7*t + 21304*ep^5*mtt^3*mWW^5*s^7*t - 164*mtt^2*mWW^6*s^7*t - 5921*ep*mtt^2*mWW^6*s^7*t - 48334*ep^2*mtt^2*mWW^6*s^7*t - 151907*ep^3*mtt^2*mWW^6*s^7*t - 206034*ep^4*mtt^2*mWW^6*s^7*t - 101624*ep^5*mtt^2*mWW^6*s^7*t + 88*mtt*mWW^7*s^7*t + 2631*ep*mtt*mWW^7*s^7*t + 22452*ep^2*mtt*mWW^7*s^7*t + 73195*ep^3*mtt*mWW^7*s^7*t + 101858*ep^4*mtt*mWW^7*s^7*t + 51272*ep^5*mtt*mWW^7*s^7*t - 94*ep*mWW^8*s^7*t - 1556*ep^2*mWW^8*s^7*t - 6362*ep^3*mWW^8*s^7*t - 10012*ep^4*mWW^8*s^7*t - 5520*ep^5*mWW^8*s^7*t + 726*ep*mtt^4*mWW^3*s^8*t + 6634*ep^2*mtt^4*mWW^3*s^8*t + 21184*ep^3*mtt^4*mWW^3*s^8*t + 28640*ep^4*mtt^4*mWW^3*s^8*t + 14000*ep^5*mtt^4*mWW^3*s^8*t - 24*mtt^3*mWW^4*s^8*t - 873*ep*mtt^3*mWW^4*s^8*t - 7546*ep^2*mtt^3*mWW^4*s^8*t - 24443*ep^3*mtt^3*mWW^4*s^8*t - 33650*ep^4*mtt^3*mWW^4*s^8*t - 16696*ep^5*mtt^3*mWW^4*s^8*t - 643*ep*mtt^2*mWW^5*s^8*t - 5606*ep^2*mtt^2*mWW^5*s^8*t - 17401*ep^3*mtt^2*mWW^5*s^8*t - 23086*ep^4*mtt^2*mWW^5*s^8*t - 11128*ep^5*mtt^2*mWW^5*s^8*t + 24*mtt*mWW^6*s^8*t + 1017*ep*mtt*mWW^6*s^8*t + 8874*ep^2*mtt*mWW^6*s^8*t + 28667*ep^3*mtt*mWW^6*s^8*t + 39282*ep^4*mtt*mWW^6*s^8*t + 19384*ep^5*mtt*mWW^6*s^8*t - 131*ep*mWW^7*s^8*t - 1684*ep^2*mWW^7*s^8*t - 6279*ep^3*mWW^7*s^8*t - 9266*ep^4*mWW^7*s^8*t - 4792*ep^5*mWW^7*s^8*t - 90*ep*mtt^3*mWW^3*s^9*t - 810*ep^2*mtt^3*mWW^3*s^9*t - 2540*ep^3*mtt^3*mWW^3*s^9*t - 3360*ep^4*mtt^3*mWW^3*s^9*t - 1600*ep^5*mtt^3*mWW^3*s^9*t + 42*ep*mtt^2*mWW^4*s^9*t + 506*ep^2*mtt^2*mWW^4*s^9*t + 1836*ep^3*mtt^2*mWW^4*s^9*t + 2656*ep^4*mtt^2*mWW^4*s^9*t + 1344*ep^5*mtt^2*mWW^4*s^9*t + 90*ep*mtt*mWW^5*s^9*t + 810*ep^2*mtt*mWW^5*s^9*t + 2540*ep^3*mtt*mWW^5*s^9*t + 3360*ep^4*mtt*mWW^5*s^9*t + 1600*ep^5*mtt*mWW^5*s^9*t - 42*ep*mWW^6*s^9*t - 506*ep^2*mWW^6*s^9*t - 1836*ep^3*mWW^6*s^9*t - 2656*ep^4*mWW^6*s^9*t - 1344*ep^5*mWW^6*s^9*t - 72*ep*mtt^12*mWW^2*t^2 - 648*ep^2*mtt^12*mWW^2*t^2 - 2032*ep^3*mtt^12*mWW^2*t^2 - 2688*ep^4*mtt^12*mWW^2*t^2 - 1280*ep^5*mtt^12*mWW^2*t^2 - 12*mtt^11*mWW^3*t^2 + 164*ep*mtt^11*mWW^3*t^2 + 2088*ep^2*mtt^11*mWW^3*t^2 + 7064*ep^3*mtt^11*mWW^3*t^2 + 9552*ep^4*mtt^11*mWW^3*t^2 + 4544*ep^5*mtt^11*mWW^3*t^2 + 38*mtt^10*mWW^4*t^2 + 4*ep*mtt^10*mWW^4*t^2 - 1922*ep^2*mtt^10*mWW^4*t^2 - 7744*ep^3*mtt^10*mWW^4*t^2 - 11016*ep^4*mtt^10*mWW^4*t^2 - 5280*ep^5*mtt^10*mWW^4*t^2 + 40*mtt^9*mWW^5*t^2 + 608*ep*mtt^9*mWW^5*t^2 + 3440*ep^2*mtt^9*mWW^5*t^2 + 9048*ep^3*mtt^9*mWW^5*t^2 + 11088*ep^4*mtt^9*mWW^5*t^2 + 5056*ep^5*mtt^9*mWW^5*t^2 - 318*mtt^8*mWW^6*t^2 - 3448*ep*mtt^8*mWW^6*t^2 - 14610*ep^2*mtt^8*mWW^6*t^2 - 31072*ep^3*mtt^8*mWW^6*t^2 - 33384*ep^4*mtt^8*mWW^6*t^2 - 14368*ep^5*mtt^8*mWW^6*t^2 + 532*mtt^7*mWW^7*t^2 + 5924*ep*mtt^7*mWW^7*t^2 + 25688*ep^2*mtt^7*mWW^7*t^2 + 55240*ep^3*mtt^7*mWW^7*t^2 + 59184*ep^4*mtt^7*mWW^7*t^2 + 25152*ep^5*mtt^7*mWW^7*t^2 - 406*mtt^6*mWW^8*t^2 - 4652*ep*mtt^6*mWW^8*t^2 - 20678*ep^2*mtt^6*mWW^8*t^2 - 45056*ep^3*mtt^6*mWW^8*t^2 - 48216*ep^4*mtt^6*mWW^8*t^2 - 20192*ep^5*mtt^6*mWW^8*t^2 + 144*mtt^5*mWW^9*t^2 + 1688*ep*mtt^5*mWW^9*t^2 + 7632*ep^2*mtt^5*mWW^9*t^2 + 16712*ep^3*mtt^5*mWW^9*t^2 + 17712*ep^4*mtt^5*mWW^9*t^2 + 7232*ep^5*mtt^5*mWW^9*t^2 - 18*mtt^4*mWW^10*t^2 - 216*ep*mtt^4*mWW^10*t^2 - 990*ep^2*mtt^4*mWW^10*t^2 - 2160*ep^3*mtt^4*mWW^10*t^2 - 2232*ep^4*mtt^4*mWW^10*t^2 - 864*ep^5*mtt^4*mWW^10*t^2 + 642*ep*mtt^11*mWW^2*s*t^2 + 5858*ep^2*mtt^11*mWW^2*s*t^2 + 18732*ep^3*mtt^11*mWW^2*s*t^2 + 25408*ep^4*mtt^11*mWW^2*s*t^2 + 12480*ep^5*mtt^11*mWW^2*s*t^2 + 72*mtt^10*mWW^3*s*t^2 - 1208*ep*mtt^10*mWW^3*s*t^2 - 14916*ep^2*mtt^10*mWW^3*s*t^2 - 51572*ep^3*mtt^10*mWW^3*s*t^2 - 72456*ep^4*mtt^10*mWW^3*s*t^2 - 36320*ep^5*mtt^10*mWW^3*s*t^2 - 168*mtt^9*mWW^4*s*t^2 - 450*ep*mtt^9*mWW^4*s*t^2 + 5424*ep^2*mtt^9*mWW^4*s*t^2 + 28350*ep^3*mtt^9*mWW^4*s*t^2 + 47556*ep^4*mtt^9*mWW^4*s*t^2 + 26928*ep^5*mtt^9*mWW^4*s*t^2 - 308*mtt^8*mWW^5*s*t^2 - 2068*ep*mtt^8*mWW^5*s*t^2 - 3824*ep^2*mtt^8*mWW^5*s*t^2 - 2728*ep^3*mtt^8*mWW^5*s*t^2 - 4688*ep^4*mtt^8*mWW^5*s*t^2 - 5824*ep^5*mtt^8*mWW^5*s*t^2 + 1182*mtt^7*mWW^6*s*t^2 + 11158*ep*mtt^7*mWW^6*s*t^2 + 39754*ep^2*mtt^7*mWW^6*s*t^2 + 71606*ep^3*mtt^7*mWW^6*s*t^2 + 69212*ep^4*mtt^7*mWW^6*s*t^2 + 29328*ep^5*mtt^7*mWW^6*s*t^2 - 786*mtt^6*mWW^7*s*t^2 - 8252*ep*mtt^6*mWW^7*s*t^2 - 33066*ep^2*mtt^6*mWW^7*s*t^2 - 64464*ep^3*mtt^6*mWW^7*s*t^2 - 61320*ep^4*mtt^6*mWW^7*s*t^2 - 22432*ep^5*mtt^6*mWW^7*s*t^2 - 700*mtt^5*mWW^8*s*t^2 - 8046*ep*mtt^5*mWW^8*s*t^2 - 36436*ep^2*mtt^5*mWW^8*s*t^2 - 82822*ep^3*mtt^5*mWW^8*s*t^2 - 95044*ep^4*mtt^5*mWW^8*s*t^2 - 43952*ep^5*mtt^5*mWW^8*s*t^2 + 1128*mtt^4*mWW^9*s*t^2 + 13252*ep*mtt^4*mWW^9*s*t^2 + 60380*ep^2*mtt^4*mWW^9*s*t^2 + 134424*ep^3*mtt^4*mWW^9*s*t^2 + 146656*ep^4*mtt^4*mWW^9*s*t^2 + 62720*ep^5*mtt^4*mWW^9*s*t^2 - 474*mtt^3*mWW^10*s*t^2 - 5704*ep*mtt^3*mWW^10*s*t^2 - 26376*ep^2*mtt^3*mWW^10*s*t^2 - 58650*ep^3*mtt^3*mWW^10*s*t^2 - 62748*ep^4*mtt^3*mWW^10*s*t^2 - 25808*ep^5*mtt^3*mWW^10*s*t^2 + 54*mtt^2*mWW^11*s*t^2 + 676*ep*mtt^2*mWW^11*s*t^2 + 3202*ep^2*mtt^2*mWW^11*s*t^2 + 7124*ep^3*mtt^2*mWW^11*s*t^2 + 7424*ep^4*mtt^2*mWW^11*s*t^2 + 2880*ep^5*mtt^2*mWW^11*s*t^2 - 2592*ep*mtt^10*mWW^2*s^2*t^2 - 23988*ep^2*mtt^10*mWW^2*s^2*t^2 - 78140*ep^3*mtt^10*mWW^2*s^2*t^2 - 108384*ep^4*mtt^10*mWW^2*s^2*t^2 - 54640*ep^5*mtt^10*mWW^2*s^2*t^2 - 132*mtt^9*mWW^3*s^2*t^2 + 4277*ep*mtt^9*mWW^3*s^2*t^2 + 47326*ep^2*mtt^9*mWW^3*s^2*t^2 + 163719*ep^3*mtt^9*mWW^3*s^2*t^2 + 235962*ep^4*mtt^9*mWW^3*s^2*t^2 + 122984*ep^5*mtt^9*mWW^3*s^2*t^2 + 290*mtt^8*mWW^4*s^2*t^2 + 5047*ep*mtt^8*mWW^4*s^2*t^2 + 28604*ep^2*mtt^8*mWW^4*s^2*t^2 + 65629*ep^3*mtt^8*mWW^4*s^2*t^2 + 59326*ep^4*mtt^8*mWW^4*s^2*t^2 + 13560*ep^5*mtt^8*mWW^4*s^2*t^2 + 548*mtt^7*mWW^5*s^2*t^2 - 7645*ep*mtt^7*mWW^5*s^2*t^2 - 99360*ep^2*mtt^7*mWW^5*s^2*t^2 - 339673*ep^3*mtt^7*mWW^5*s^2*t^2 - 462118*ep^4*mtt^7*mWW^5*s^2*t^2 - 220632*ep^5*mtt^7*mWW^5*s^2*t^2 - 1310*mtt^6*mWW^6*s^2*t^2 - 3311*ep*mtt^6*mWW^6*s^2*t^2 + 45172*ep^2*mtt^6*mWW^6*s^2*t^2 + 225567*ep^3*mtt^6*mWW^6*s^2*t^2 + 364898*ep^4*mtt^6*mWW^6*s^2*t^2 + 199896*ep^5*mtt^6*mWW^6*s^2*t^2 - 884*mtt^5*mWW^7*s^2*t^2 - 11503*ep*mtt^5*mWW^7*s^2*t^2 - 62916*ep^2*mtt^5*mWW^7*s^2*t^2 - 175303*ep^3*mtt^5*mWW^7*s^2*t^2 - 243386*ep^4*mtt^5*mWW^7*s^2*t^2 - 132968*ep^5*mtt^5*mWW^7*s^2*t^2 + 3526*mtt^4*mWW^8*s^2*t^2 + 38805*ep*mtt^4*mWW^8*s^2*t^2 + 164388*ep^2*mtt^4*mWW^8*s^2*t^2 + 343767*ep^3*mtt^4*mWW^8*s^2*t^2 + 360402*ep^4*mtt^4*mWW^8*s^2*t^2 + 152728*ep^5*mtt^4*mWW^8*s^2*t^2 - 2788*mtt^3*mWW^9*s^2*t^2 - 32103*ep*mtt^3*mWW^9*s^2*t^2 - 139808*ep^2*mtt^3*mWW^9*s^2*t^2 - 291291*ep^3*mtt^3*mWW^9*s^2*t^2 - 291794*ep^4*mtt^3*mWW^9*s^2*t^2 - 112520*ep^5*mtt^3*mWW^9*s^2*t^2 + 822*mtt^2*mWW^10*s^2*t^2 + 10023*ep*mtt^2*mWW^10*s^2*t^2 + 45592*ep^2*mtt^2*mWW^10*s^2*t^2 + 97197*ep^3*mtt^2*mWW^10*s^2*t^2 + 97150*ep^4*mtt^2*mWW^10*s^2*t^2 + 36248*ep^5*mtt^2*mWW^10*s^2*t^2 - 72*mtt*mWW^11*s^2*t^2 - 1010*ep*mtt*mWW^11*s^2*t^2 - 5130*ep^2*mtt*mWW^11*s^2*t^2 - 11868*ep^3*mtt*mWW^11*s^2*t^2 - 12584*ep^4*mtt*mWW^11*s^2*t^2 - 4896*ep^5*mtt*mWW^11*s^2*t^2 + 12*ep*mWW^12*s^2*t^2 + 120*ep^2*mWW^12*s^2*t^2 + 396*ep^3*mWW^12*s^2*t^2 + 528*ep^4*mWW^12*s^2*t^2 + 240*ep^5*mWW^12*s^2*t^2 + 6156*ep*mtt^9*mWW^2*s^3*t^2 + 57684*ep^2*mtt^9*mWW^2*s^3*t^2 + 190784*ep^3*mtt^9*mWW^2*s^3*t^2 + 269280*ep^4*mtt^9*mWW^2*s^3*t^2 + 138400*ep^5*mtt^9*mWW^2*s^3*t^2 - 48*mtt^8*mWW^3*s^3*t^2 - 9403*ep*mtt^8*mWW^3*s^3*t^2 - 87078*ep^2*mtt^8*mWW^3*s^3*t^2 - 293457*ep^3*mtt^8*mWW^3*s^3*t^2 - 427718*ep^4*mtt^8*mWW^3*s^3*t^2 - 229240*ep^5*mtt^8*mWW^3*s^3*t^2 - 260*mtt^7*mWW^4*s^3*t^2 - 18789*ep*mtt^7*mWW^4*s^3*t^2 - 157990*ep^2*mtt^7*mWW^4*s^3*t^2 - 482231*ep^3*mtt^7*mWW^4*s^3*t^2 - 619250*ep^4*mtt^7*mWW^4*s^3*t^2 - 281448*ep^5*mtt^7*mWW^4*s^3*t^2 + 142*mtt^6*mWW^5*s^3*t^2 + 40222*ep*mtt^6*mWW^5*s^3*t^2 + 374560*ep^2*mtt^6*mWW^5*s^3*t^2 + 1225524*ep^3*mtt^6*mWW^5*s^3*t^2 + 1696352*ep^4*mtt^6*mWW^5*s^3*t^2 + 848208*ep^5*mtt^6*mWW^5*s^3*t^2 - 180*mtt^5*mWW^6*s^3*t^2 - 23439*ep*mtt^5*mWW^6*s^3*t^2 - 226608*ep^2*mtt^5*mWW^6*s^3*t^2 - 783427*ep^3*mtt^5*mWW^6*s^3*t^2 - 1157394*ep^4*mtt^5*mWW^6*s^3*t^2 - 624296*ep^5*mtt^5*mWW^6*s^3*t^2 + 2576*mtt^4*mWW^7*s^3*t^2 + 25332*ep*mtt^4*mWW^7*s^3*t^2 + 99728*ep^2*mtt^4*mWW^7*s^3*t^2 + 214812*ep^3*mtt^4*mWW^7*s^3*t^2 + 265568*ep^4*mtt^4*mWW^7*s^3*t^2 + 146352*ep^5*mtt^4*mWW^7*s^3*t^2 - 3940*mtt^3*mWW^8*s^3*t^2 - 38211*ep*mtt^3*mWW^8*s^3*t^2 - 127358*ep^2*mtt^3*mWW^8*s^3*t^2 - 179189*ep^3*mtt^3*mWW^8*s^3*t^2 - 94470*ep^4*mtt^3*mWW^8*s^3*t^2 - 5752*ep^5*mtt^3*mWW^8*s^3*t^2 + 2070*mtt^2*mWW^9*s^3*t^2 + 22650*ep*mtt^2*mWW^9*s^3*t^2 + 86920*ep^2*mtt^2*mWW^9*s^3*t^2 + 145928*ep^3*mtt^2*mWW^9*s^3*t^2 + 100552*ep^4*mtt^2*mWW^9*s^3*t^2 + 16848*ep^5*mtt^2*mWW^9*s^3*t^2 - 372*mtt*mWW^10*s^3*t^2 - 4789*ep*mtt*mWW^10*s^3*t^2 - 21600*ep^2*mtt*mWW^10*s^3*t^2 - 43329*ep^3*mtt*mWW^10*s^3*t^2 - 38134*ep^4*mtt*mWW^10*s^3*t^2 - 11160*ep^5*mtt*mWW^10*s^3*t^2 + 12*mWW^11*s^3*t^2 + 271*ep*mWW^11*s^3*t^2 + 1742*ep^2*mWW^11*s^3*t^2 + 4585*ep^3*mWW^11*s^3*t^2 + 5214*ep^4*mWW^11*s^3*t^2 + 2088*ep^5*mWW^11*s^3*t^2 - 9384*ep*mtt^8*mWW^2*s^4*t^2 - 88756*ep^2*mtt^8*mWW^2*s^4*t^2 - 296724*ep^3*mtt^8*mWW^2*s^4*t^2 - 423776*ep^4*mtt^8*mWW^2*s^4*t^2 - 220560*ep^5*mtt^8*mWW^2*s^4*t^2 + 540*mtt^7*mWW^3*s^4*t^2 + 13708*ep*mtt^7*mWW^3*s^4*t^2 + 101998*ep^2*mtt^7*mWW^3*s^4*t^2 + 324286*ep^3*mtt^7*mWW^3*s^4*t^2 + 469860*ep^4*mtt^7*mWW^3*s^4*t^2 + 256352*ep^5*mtt^7*mWW^3*s^4*t^2 + 170*mtt^6*mWW^4*s^4*t^2 + 34194*ep*mtt^6*mWW^4*s^4*t^2 + 311096*ep^2*mtt^6*mWW^4*s^4*t^2 + 998300*ep^3*mtt^6*mWW^4*s^4*t^2 + 1348928*ep^4*mtt^6*mWW^4*s^4*t^2 + 652144*ep^5*mtt^6*mWW^4*s^4*t^2 - 1354*mtt^5*mWW^5*s^4*t^2 - 66869*ep*mtt^5*mWW^5*s^4*t^2 - 570996*ep^2*mtt^5*mWW^5*s^4*t^2 - 1845395*ep^3*mtt^5*mWW^5*s^4*t^2 - 2575762*ep^4*mtt^5*mWW^5*s^4*t^2 - 1311304*ep^5*mtt^5*mWW^5*s^4*t^2 + 1414*mtt^4*mWW^6*s^4*t^2 + 31987*ep*mtt^4*mWW^6*s^4*t^2 + 244686*ep^2*mtt^4*mWW^6*s^4*t^2 + 796359*ep^3*mtt^4*mWW^6*s^4*t^2 + 1166410*ep^4*mtt^4*mWW^6*s^4*t^2 + 637624*ep^5*mtt^4*mWW^6*s^4*t^2 - 1998*mtt^3*mWW^7*s^4*t^2 - 10158*ep*mtt^3*mWW^7*s^4*t^2 + 18544*ep^2*mtt^3*mWW^7*s^4*t^2 + 164476*ep^3*mtt^3*mWW^7*s^4*t^2 + 271248*ep^4*mtt^3*mWW^7*s^4*t^2 + 131952*ep^5*mtt^3*mWW^7*s^4*t^2 + 1752*mtt^2*mWW^8*s^4*t^2 + 11358*ep*mtt^2*mWW^8*s^4*t^2 - 6798*ep^2*mtt^2*mWW^8*s^4*t^2 - 153384*ep^3*mtt^2*mWW^8*s^4*t^2 - 309472*ep^4*mtt^2*mWW^8*s^4*t^2 - 185200*ep^5*mtt^2*mWW^8*s^4*t^2 - 588*mtt*mWW^9*s^4*t^2 - 5781*ep*mtt*mWW^9*s^4*t^2 - 14170*ep^2*mtt*mWW^9*s^4*t^2 + 3557*ep^3*mtt*mWW^9*s^4*t^2 + 45958*ep^4*mtt*mWW^9*s^4*t^2 + 37720*ep^5*mtt*mWW^9*s^4*t^2 + 64*mWW^10*s^4*t^2 + 945*ep*mWW^10*s^4*t^2 + 4396*ep^2*mWW^10*s^4*t^2 + 8525*ep^3*mWW^10*s^4*t^2 + 6606*ep^4*mWW^10*s^4*t^2 + 1272*ep^5*mWW^10*s^4*t^2 + 9432*ep*mtt^7*mWW^2*s^5*t^2 + 89688*ep^2*mtt^7*mWW^2*s^5*t^2 + 301552*ep^3*mtt^7*mWW^2*s^5*t^2 + 433248*ep^4*mtt^7*mWW^2*s^5*t^2 + 226880*ep^5*mtt^7*mWW^2*s^5*t^2 - 888*mtt^6*mWW^3*s^5*t^2 - 13276*ep*mtt^6*mWW^3*s^5*t^2 - 78934*ep^2*mtt^6*mWW^3*s^5*t^2 - 228690*ep^3*mtt^6*mWW^3*s^5*t^2 - 322116*ep^4*mtt^6*mWW^3*s^5*t^2 - 176784*ep^5*mtt^6*mWW^3*s^5*t^2 - 128*mtt^5*mWW^4*s^5*t^2 - 34372*ep*mtt^5*mWW^4*s^5*t^2 - 319522*ep^2*mtt^5*mWW^4*s^5*t^2 - 1044654*ep^3*mtt^5*mWW^4*s^5*t^2 - 1441028*ep^4*mtt^5*mWW^4*s^5*t^2 - 714016*ep^5*mtt^5*mWW^4*s^5*t^2 + 1558*mtt^4*mWW^5*s^5*t^2 + 54729*ep*mtt^4*mWW^5*s^5*t^2 + 448828*ep^2*mtt^4*mWW^5*s^5*t^2 + 1442771*ep^3*mtt^4*mWW^5*s^5*t^2 + 2022858*ep^4*mtt^4*mWW^5*s^5*t^2 + 1039224*ep^5*mtt^4*mWW^5*s^5*t^2 - 1126*mtt^3*mWW^6*s^5*t^2 - 15498*ep*mtt^3*mWW^6*s^5*t^2 - 96688*ep^2*mtt^3*mWW^6*s^5*t^2 - 295968*ep^3*mtt^3*mWW^6*s^5*t^2 - 434352*ep^4*mtt^3*mWW^6*s^5*t^2 - 245888*ep^5*mtt^3*mWW^6*s^5*t^2 + 626*mtt^2*mWW^7*s^5*t^2 - 4240*ep*mtt^2*mWW^7*s^5*t^2 - 82766*ep^2*mtt^2*mWW^7*s^5*t^2 - 321076*ep^3*mtt^2*mWW^7*s^5*t^2 - 477088*ep^4*mtt^2*mWW^7*s^5*t^2 - 244160*ep^5*mtt^2*mWW^7*s^5*t^2 - 346*mtt*mWW^8*s^5*t^2 + 206*ep*mtt*mWW^8*s^5*t^2 + 30498*ep^2*mtt*mWW^8*s^5*t^2 + 139742*ep^3*mtt*mWW^8*s^5*t^2 + 227636*ep^4*mtt*mWW^8*s^5*t^2 + 125664*ep^5*mtt*mWW^8*s^5*t^2 + 112*mWW^9*s^5*t^2 + 1099*ep*mWW^9*s^5*t^2 + 1984*ep^2*mWW^9*s^5*t^2 - 4429*ep^3*mWW^9*s^5*t^2 - 15302*ep^4*mWW^9*s^5*t^2 - 10920*ep^5*mWW^9*s^5*t^2 - 6192*ep*mtt^6*mWW^2*s^6*t^2 - 58908*ep^2*mtt^6*mWW^2*s^6*t^2 - 198052*ep^3*mtt^6*mWW^2*s^6*t^2 - 284448*ep^4*mtt^6*mWW^2*s^6*t^2 - 148880*ep^5*mtt^6*mWW^2*s^6*t^2 + 708*mtt^5*mWW^3*s^6*t^2 + 8261*ep*mtt^5*mWW^3*s^6*t^2 + 40810*ep^2*mtt^5*mWW^3*s^6*t^2 + 105531*ep^3*mtt^5*mWW^3*s^6*t^2 + 140722*ep^4*mtt^5*mWW^3*s^6*t^2 + 76200*ep^5*mtt^5*mWW^3*s^6*t^2 + 78*mtt^4*mWW^4*s^6*t^2 + 19529*ep*mtt^4*mWW^4*s^6*t^2 + 183228*ep^2*mtt^4*mWW^4*s^6*t^2 + 605043*ep^3*mtt^4*mWW^4*s^6*t^2 + 843914*ep^4*mtt^4*mWW^4*s^6*t^2 + 423576*ep^5*mtt^4*mWW^4*s^6*t^2 - 842*mtt^3*mWW^5*s^6*t^2 - 24180*ep*mtt^3*mWW^5*s^6*t^2 - 192586*ep^2*mtt^3*mWW^5*s^6*t^2 - 615464*ep^3*mtt^3*mWW^5*s^6*t^2 - 862864*ep^4*mtt^3*mWW^5*s^6*t^2 - 444464*ep^5*mtt^3*mWW^5*s^6*t^2 + 414*mtt^2*mWW^6*s^6*t^2 + 2498*ep*mtt^2*mWW^6*s^6*t^2 + 3494*ep^2*mtt^2*mWW^6*s^6*t^2 - 3522*ep^3*mtt^2*mWW^6*s^6*t^2 - 6852*ep^4*mtt^2*mWW^6*s^6*t^2 + 1488*ep^5*mtt^2*mWW^6*s^6*t^2 - 90*mtt*mWW^7*s^6*t^2 + 3131*ep*mtt*mWW^7*s^6*t^2 + 39272*ep^2*mtt*mWW^7*s^6*t^2 + 144385*ep^3*mtt*mWW^7*s^6*t^2 + 213654*ep^4*mtt*mWW^7*s^6*t^2 + 110888*ep^5*mtt*mWW^7*s^6*t^2 + 84*mWW^8*s^6*t^2 + 281*ep*mWW^8*s^6*t^2 - 4270*ep^2*mWW^8*s^6*t^2 - 23393*ep^3*mWW^8*s^6*t^2 - 40158*ep^4*mWW^8*s^6*t^2 - 22648*ep^5*mWW^8*s^6*t^2 + 2532*ep*mtt^5*mWW^2*s^7*t^2 + 23948*ep^2*mtt^5*mWW^2*s^7*t^2 + 79920*ep^3*mtt^5*mWW^2*s^7*t^2 + 113824*ep^4*mtt^5*mWW^2*s^7*t^2 + 59040*ep^5*mtt^5*mWW^2*s^7*t^2 - 288*mtt^4*mWW^3*s^7*t^2 - 3059*ep*mtt^4*mWW^3*s^7*t^2 - 14002*ep^2*mtt^4*mWW^3*s^7*t^2 - 33845*ep^3*mtt^4*mWW^3*s^7*t^2 - 42606*ep^4*mtt^4*mWW^3*s^7*t^2 - 22104*ep^5*mtt^4*mWW^3*s^7*t^2 - 20*mtt^3*mWW^4*s^7*t^2 - 5991*ep*mtt^3*mWW^4*s^7*t^2 - 57026*ep^2*mtt^3*mWW^4*s^7*t^2 - 189965*ep^3*mtt^3*mWW^4*s^7*t^2 - 266942*ep^4*mtt^3*mWW^4*s^7*t^2 - 135016*ep^5*mtt^3*mWW^4*s^7*t^2 + 264*mtt^2*mWW^5*s^7*t^2 + 6051*ep*mtt^2*mWW^5*s^7*t^2 + 45614*ep^2*mtt^2*mWW^5*s^7*t^2 + 142497*ep^3*mtt^2*mWW^5*s^7*t^2 + 196926*ep^4*mtt^2*mWW^5*s^7*t^2 + 100376*ep^5*mtt^2*mWW^5*s^7*t^2 - 76*mtt*mWW^6*s^7*t^2 + 143*ep*mtt*mWW^6*s^7*t^2 + 5734*ep^2*mtt*mWW^6*s^7*t^2 + 23801*ep^3*mtt*mWW^6*s^7*t^2 + 36438*ep^4*mtt*mWW^6*s^7*t^2 + 18824*ep^5*mtt*mWW^6*s^7*t^2 + 24*mWW^7*s^7*t^2 - 252*ep*mWW^7*s^7*t^2 - 4748*ep^2*mWW^7*s^7*t^2 - 19144*ep^3*mWW^7*s^7*t^2 - 29576*ep^4*mWW^7*s^7*t^2 - 15744*ep^5*mWW^7*s^7*t^2 - 576*ep*mtt^4*mWW^2*s^8*t^2 - 5364*ep^2*mtt^4*mWW^2*s^8*t^2 - 17564*ep^3*mtt^4*mWW^2*s^8*t^2 - 24480*ep^4*mtt^4*mWW^2*s^8*t^2 - 12400*ep^5*mtt^4*mWW^2*s^8*t^2 + 48*mtt^3*mWW^3*s^8*t^2 + 566*ep*mtt^3*mWW^3*s^8*t^2 + 3042*ep^2*mtt^3*mWW^3*s^8*t^2 + 8136*ep^3*mtt^3*mWW^3*s^8*t^2 + 10464*ep^4*mtt^3*mWW^3*s^8*t^2 + 5200*ep^5*mtt^3*mWW^3*s^8*t^2 + 882*ep*mtt^2*mWW^4*s^8*t^2 + 8594*ep^2*mtt^2*mWW^4*s^8*t^2 + 28796*ep^3*mtt^2*mWW^4*s^8*t^2 + 40528*ep^4*mtt^2*mWW^4*s^8*t^2 + 20512*ep^5*mtt^2*mWW^4*s^8*t^2 - 48*mtt*mWW^5*s^8*t^2 - 878*ep*mtt*mWW^5*s^8*t^2 - 6010*ep^2*mtt*mWW^5*s^8*t^2 - 17752*ep^3*mtt*mWW^5*s^8*t^2 - 23456*ep^4*mtt*mWW^5*s^8*t^2 - 11472*ep^5*mtt*mWW^5*s^8*t^2 - 90*ep*mWW^6*s^8*t^2 - 934*ep^2*mWW^6*s^8*t^2 - 3344*ep^3*mWW^6*s^8*t^2 - 4976*ep^4*mWW^6*s^8*t^2 - 2608*ep^5*mWW^6*s^8*t^2 + 54*ep*mtt^3*mWW^2*s^9*t^2 + 486*ep^2*mtt^3*mWW^2*s^9*t^2 + 1524*ep^3*mtt^3*mWW^2*s^9*t^2 + 2016*ep^4*mtt^3*mWW^2*s^9*t^2 + 960*ep^5*mtt^3*mWW^2*s^9*t^2 - 30*ep*mtt^2*mWW^3*s^9*t^2 - 334*ep^2*mtt^2*mWW^3*s^9*t^2 - 1172*ep^3*mtt^2*mWW^3*s^9*t^2 - 1664*ep^4*mtt^2*mWW^3*s^9*t^2 - 832*ep^5*mtt^2*mWW^3*s^9*t^2 - 54*ep*mtt*mWW^4*s^9*t^2 - 486*ep^2*mtt*mWW^4*s^9*t^2 - 1524*ep^3*mtt*mWW^4*s^9*t^2 - 2016*ep^4*mtt*mWW^4*s^9*t^2 - 960*ep^5*mtt*mWW^4*s^9*t^2 + 30*ep*mWW^5*s^9*t^2 + 334*ep^2*mWW^5*s^9*t^2 + 1172*ep^3*mWW^5*s^9*t^2 + 1664*ep^4*mWW^5*s^9*t^2 + 832*ep^5*mWW^5*s^9*t^2 + 12*mtt^11*mWW^2*t^3 + 634*ep*mtt^11*mWW^2*t^3 + 5086*ep^2*mtt^11*mWW^2*t^3 + 15396*ep^3*mtt^11*mWW^2*t^3 + 20096*ep^4*mtt^11*mWW^2*t^3 + 9536*ep^5*mtt^11*mWW^2*t^3 + 48*mtt^10*mWW^3*t^3 - 1398*ep*mtt^10*mWW^3*t^3 - 14998*ep^2*mtt^10*mWW^3*t^3 - 48964*ep^3*mtt^10*mWW^3*t^3 - 65408*ep^4*mtt^10*mWW^3*t^3 - 31040*ep^5*mtt^10*mWW^3*t^3 - 258*mtt^9*mWW^4*t^3 - 364*ep*mtt^9*mWW^4*t^3 + 9932*ep^2*mtt^9*mWW^4*t^3 + 42486*ep^3*mtt^9*mWW^4*t^3 + 61108*ep^4*mtt^9*mWW^4*t^3 + 29296*ep^5*mtt^9*mWW^4*t^3 - 34*mtt^8*mWW^5*t^3 - 1276*ep*mtt^8*mWW^5*t^3 - 9684*ep^2*mtt^8*mWW^5*t^3 - 28442*ep^3*mtt^8*mWW^5*t^3 - 35756*ep^4*mtt^8*mWW^5*t^3 - 15888*ep^5*mtt^8*mWW^5*t^3 + 1440*mtt^7*mWW^6*t^3 + 15814*ep*mtt^7*mWW^6*t^3 + 67574*ep^2*mtt^7*mWW^6*t^3 + 143436*ep^3*mtt^7*mWW^6*t^3 + 151984*ep^4*mtt^7*mWW^6*t^3 + 63872*ep^5*mtt^7*mWW^6*t^3 - 2580*mtt^6*mWW^7*t^3 - 29390*ep*mtt^6*mWW^7*t^3 - 130046*ep^2*mtt^6*mWW^7*t^3 - 282936*ep^3*mtt^6*mWW^7*t^3 - 303448*ep^4*mtt^6*mWW^7*t^3 - 127840*ep^5*mtt^6*mWW^7*t^3 + 1966*mtt^5*mWW^8*t^3 + 23112*ep*mtt^5*mWW^8*t^3 + 105104*ep^2*mtt^5*mWW^8*t^3 + 232478*ep^3*mtt^5*mWW^8*t^3 + 250260*ep^4*mtt^5*mWW^8*t^3 + 104560*ep^5*mtt^5*mWW^8*t^3 - 666*mtt^4*mWW^9*t^3 - 8032*ep*mtt^4*mWW^9*t^3 - 37240*ep^2*mtt^4*mWW^9*t^3 - 83018*ep^3*mtt^4*mWW^9*t^3 - 88892*ep^4*mtt^4*mWW^9*t^3 - 36432*ep^5*mtt^4*mWW^9*t^3 + 72*mtt^3*mWW^10*t^3 + 900*ep*mtt^3*mWW^10*t^3 + 4272*ep^2*mtt^3*mWW^10*t^3 + 9564*ep^3*mtt^3*mWW^10*t^3 + 10056*ep^4*mtt^3*mWW^10*t^3 + 3936*ep^5*mtt^3*mWW^10*t^3 - 48*ep*mtt^11*mWW*s*t^3 - 512*ep^2*mtt^11*mWW*s*t^3 - 1968*ep^3*mtt^11*mWW*s*t^3 - 3232*ep^4*mtt^11*mWW*s*t^3 - 1920*ep^5*mtt^11*mWW*s*t^3 - 60*mtt^10*mWW^2*s*t^3 - 4426*ep*mtt^10*mWW^2*s*t^3 - 36934*ep^2*mtt^10*mWW^2*s*t^3 - 113908*ep^3*mtt^10*mWW^2*s*t^3 - 150664*ep^4*mtt^10*mWW^2*s*t^3 - 72288*ep^5*mtt^10*mWW^2*s*t^3 - 294*mtt^9*mWW^3*s*t^3 + 9424*ep*mtt^9*mWW^3*s*t^3 + 101624*ep^2*mtt^9*mWW^3*s*t^3 + 339450*ep^3*mtt^9*mWW^3*s*t^3 + 467964*ep^4*mtt^9*mWW^3*s*t^3 + 230992*ep^5*mtt^9*mWW^3*s*t^3 + 1168*mtt^8*mWW^4*s*t^3 + 311*ep*mtt^8*mWW^4*s*t^3 - 61792*ep^2*mtt^8*mWW^4*s*t^3 - 266769*ep^3*mtt^8*mWW^4*s*t^3 - 412478*ep^4*mtt^8*mWW^4*s*t^3 - 219880*ep^5*mtt^8*mWW^4*s*t^3 + 660*mtt^7*mWW^5*s*t^3 + 8011*ep*mtt^7*mWW^5*s*t^3 + 43292*ep^2*mtt^7*mWW^5*s*t^3 + 128867*ep^3*mtt^7*mWW^5*s*t^3 + 194954*ep^4*mtt^7*mWW^5*s*t^3 + 113656*ep^5*mtt^7*mWW^5*s*t^3 - 6014*mtt^6*mWW^6*s*t^3 - 63437*ep*mtt^6*mWW^6*s*t^3 - 260682*ep^2*mtt^6*mWW^6*s*t^3 - 540925*ep^3*mtt^6*mWW^6*s*t^3 - 575870*ep^4*mtt^6*mWW^6*s*t^3 - 250792*ep^5*mtt^6*mWW^6*s*t^3 + 7644*mtt^5*mWW^7*s*t^3 + 87049*ep*mtt^5*mWW^7*s*t^3 + 383024*ep^2*mtt^5*mWW^7*s*t^3 + 822141*ep^3*mtt^5*mWW^7*s*t^3 + 862598*ep^4*mtt^5*mWW^7*s*t^3 + 352584*ep^5*mtt^5*mWW^7*s*t^3 - 3092*mtt^4*mWW^8*s*t^3 - 37247*ep*mtt^4*mWW^8*s*t^3 - 171072*ep^2*mtt^4*mWW^8*s*t^3 - 373067*ep^3*mtt^4*mWW^8*s*t^3 - 384426*ep^4*mtt^4*mWW^8*s*t^3 - 148216*ep^5*mtt^4*mWW^8*s*t^3 - 516*mtt^3*mWW^9*s*t^3 - 5655*ep*mtt^3*mWW^9*s*t^3 - 24600*ep^2*mtt^3*mWW^9*s*t^3 - 55147*ep^3*mtt^3*mWW^9*s*t^3 - 64714*ep^4*mtt^3*mWW^9*s*t^3 - 31608*ep^5*mtt^3*mWW^9*s*t^3 + 558*mtt^2*mWW^10*s*t^3 + 6719*ep*mtt^2*mWW^10*s*t^3 + 31056*ep^2*mtt^2*mWW^10*s*t^3 + 68989*ep^3*mtt^2*mWW^10*s*t^3 + 73870*ep^4*mtt^2*mWW^10*s*t^3 + 30568*ep^5*mtt^2*mWW^10*s*t^3 - 54*mtt*mWW^11*s*t^3 - 701*ep*mtt*mWW^11*s*t^3 - 3404*ep^2*mtt*mWW^11*s*t^3 - 7663*ep^3*mtt*mWW^11*s*t^3 - 8002*ep^4*mtt*mWW^11*s*t^3 - 3096*ep^5*mtt*mWW^11*s*t^3 + 336*ep*mtt^10*mWW*s^2*t^3 + 3584*ep^2*mtt^10*mWW*s^2*t^3 + 13776*ep^3*mtt^10*mWW*s^2*t^3 + 22624*ep^4*mtt^10*mWW*s^2*t^3 + 13440*ep^5*mtt^10*mWW*s^2*t^3 + 84*mtt^9*mWW^2*s^2*t^3 + 13793*ep*mtt^9*mWW^2*s^2*t^3 + 121834*ep^2*mtt^9*mWW^2*s^2*t^3 + 386399*ep^3*mtt^9*mWW^2*s^2*t^3 + 522018*ep^4*mtt^9*mWW^2*s^2*t^3 + 255240*ep^5*mtt^9*mWW^2*s^2*t^3 + 614*mtt^8*mWW^3*s^2*t^3 - 30578*ep*mtt^8*mWW^3*s^2*t^3 - 319000*ep^2*mtt^8*mWW^3*s^2*t^3 - 1080228*ep^3*mtt^8*mWW^3*s^2*t^3 - 1528800*ep^4*mtt^8*mWW^3*s^2*t^3 - 780144*ep^5*mtt^8*mWW^3*s^2*t^3 - 2020*mtt^7*mWW^4*s^2*t^3 + 2464*ep*mtt^7*mWW^4*s^2*t^3 + 146718*ep^2*mtt^7*mWW^4*s^2*t^3 + 644938*ep^3*mtt^7*mWW^4*s^2*t^3 + 1059444*ep^4*mtt^7*mWW^4*s^2*t^3 + 608736*ep^5*mtt^7*mWW^4*s^2*t^3 - 1528*mtt^6*mWW^5*s^2*t^3 - 619*ep*mtt^6*mWW^5*s^2*t^3 + 64984*ep^2*mtt^6*mWW^5*s^2*t^3 + 223317*ep^3*mtt^6*mWW^5*s^2*t^3 + 230646*ep^4*mtt^6*mWW^5*s^2*t^3 + 50008*ep^5*mtt^6*mWW^5*s^2*t^3 + 8874*mtt^5*mWW^6*s^2*t^3 + 76126*ep*mtt^5*mWW^6*s^2*t^3 + 209034*ep^2*mtt^5*mWW^6*s^2*t^3 + 187466*ep^3*mtt^5*mWW^6*s^2*t^3 - 44180*ep^4*mtt^5*mWW^6*s^2*t^3 - 100976*ep^5*mtt^5*mWW^6*s^2*t^3 - 7784*mtt^4*mWW^7*s^2*t^3 - 83375*ep*mtt^4*mWW^7*s^2*t^3 - 324370*ep^2*mtt^4*mWW^7*s^2*t^3 - 563281*ep^3*mtt^4*mWW^7*s^2*t^3 - 406222*ep^4*mtt^4*mWW^7*s^2*t^3 - 69736*ep^5*mtt^4*mWW^7*s^2*t^3 + 240*mtt^3*mWW^8*s^2*t^3 + 5214*ep*mtt^3*mWW^8*s^2*t^3 + 27666*ep^2*mtt^3*mWW^8*s^2*t^3 + 44976*ep^3*mtt^3*mWW^8*s^2*t^3 - 2616*ep^4*mtt^3*mWW^8*s^2*t^3 - 38640*ep^5*mtt^3*mWW^8*s^2*t^3 + 2208*mtt^2*mWW^9*s^2*t^3 + 24761*ep*mtt^2*mWW^9*s^2*t^3 + 105344*ep^2*mtt^2*mWW^9*s^2*t^3 + 216633*ep^3*mtt^2*mWW^9*s^2*t^3 + 219134*ep^4*mtt^2*mWW^9*s^2*t^3 + 88568*ep^5*mtt^2*mWW^9*s^2*t^3 - 730*mtt*mWW^10*s^2*t^3 - 8701*ep*mtt*mWW^10*s^2*t^3 - 38652*ep^2*mtt*mWW^10*s^2*t^3 - 80395*ep^3*mtt*mWW^10*s^2*t^3 - 78618*ep^4*mtt*mWW^10*s^2*t^3 - 29000*ep^5*mtt*mWW^10*s^2*t^3 + 42*mWW^11*s^2*t^3 + 579*ep*mWW^11*s^2*t^3 + 2858*ep^2*mWW^11*s^2*t^3 + 6399*ep^3*mWW^11*s^2*t^3 + 6570*ep^4*mWW^11*s^2*t^3 + 2504*ep^5*mWW^11*s^2*t^3 - 1008*ep*mtt^9*mWW*s^3*t^3 - 10752*ep^2*mtt^9*mWW*s^3*t^3 - 41328*ep^3*mtt^9*mWW*s^3*t^3 - 67872*ep^4*mtt^9*mWW*s^3*t^3 - 40320*ep^5*mtt^9*mWW*s^3*t^3 + 84*mtt^8*mWW^2*s^3*t^3 - 24932*ep*mtt^8*mWW^2*s^3*t^3 - 236134*ep^2*mtt^8*mWW^2*s^3*t^3 - 773422*ep^3*mtt^8*mWW^2*s^3*t^3 - 1069972*ep^4*mtt^8*mWW^2*s^3*t^3 - 534128*ep^5*mtt^8*mWW^2*s^3*t^3 - 340*mtt^7*mWW^3*s^3*t^3 + 59817*ep*mtt^7*mWW^3*s^3*t^3 + 589010*ep^2*mtt^7*mWW^3*s^3*t^3 + 1999535*ep^3*mtt^7*mWW^3*s^3*t^3 + 2877754*ep^4*mtt^7*mWW^3*s^3*t^3 + 1502232*ep^5*mtt^7*mWW^3*s^3*t^3 + 1662*mtt^6*mWW^4*s^3*t^3 - 2802*ep*mtt^6*mWW^4*s^3*t^3 - 146432*ep^2*mtt^6*mWW^4*s^3*t^3 - 699836*ep^3*mtt^6*mWW^4*s^3*t^3 - 1256816*ep^4*mtt^6*mWW^4*s^3*t^3 - 786656*ep^5*mtt^6*mWW^4*s^3*t^3 + 642*mtt^5*mWW^5*s^3*t^3 - 45311*ep*mtt^5*mWW^5*s^3*t^3 - 455718*ep^2*mtt^5*mWW^5*s^3*t^3 - 1473059*ep^3*mtt^5*mWW^5*s^3*t^3 - 1941306*ep^4*mtt^5*mWW^5*s^3*t^3 - 893768*ep^5*mtt^5*mWW^5*s^3*t^3 - 5270*mtt^4*mWW^6*s^3*t^3 - 10926*ep*mtt^4*mWW^6*s^3*t^3 + 231346*ep^2*mtt^4*mWW^6*s^3*t^3 + 1160678*ep^3*mtt^4*mWW^6*s^3*t^3 + 1942580*ep^4*mtt^4*mWW^6*s^3*t^3 + 1100624*ep^5*mtt^4*mWW^6*s^3*t^3 + 2502*mtt^3*mWW^7*s^3*t^3 + 19605*ep*mtt^3*mWW^7*s^3*t^3 + 11252*ep^2*mtt^3*mWW^7*s^3*t^3 - 215641*ep^3*mtt^3*mWW^7*s^3*t^3 - 566878*ep^4*mtt^3*mWW^7*s^3*t^3 - 412840*ep^5*mtt^3*mWW^7*s^3*t^3 + 2080*mtt^2*mWW^8*s^3*t^3 + 19906*ep*mtt^2*mWW^8*s^3*t^3 + 71462*ep^2*mtt^2*mWW^8*s^3*t^3 + 134808*ep^3*mtt^2*mWW^8*s^3*t^3 + 152912*ep^4*mtt^2*mWW^8*s^3*t^3 + 84448*ep^5*mtt^2*mWW^8*s^3*t^3 - 1612*mtt*mWW^9*s^3*t^3 - 17275*ep*mtt*mWW^9*s^3*t^3 - 66120*ep^2*mtt*mWW^9*s^3*t^3 - 114159*ep^3*mtt*mWW^9*s^3*t^3 - 88970*ep^4*mtt*mWW^9*s^3*t^3 - 24968*ep^5*mtt*mWW^9*s^3*t^3 + 252*mWW^10*s^3*t^3 + 2926*ep*mWW^10*s^3*t^3 + 12086*ep^2*mWW^10*s^3*t^3 + 22424*ep^3*mWW^10*s^3*t^3 + 18568*ep^4*mWW^10*s^3*t^3 + 5376*ep^5*mWW^10*s^3*t^3 + 1680*ep*mtt^8*mWW*s^4*t^3 + 17920*ep^2*mtt^8*mWW*s^4*t^3 + 68880*ep^3*mtt^8*mWW*s^4*t^3 + 113120*ep^4*mtt^8*mWW*s^4*t^3 + 67200*ep^5*mtt^8*mWW*s^4*t^3 - 420*mtt^7*mWW^2*s^4*t^3 + 28289*ep*mtt^7*mWW^2*s^4*t^3 + 289742*ep^2*mtt^7*mWW^2*s^4*t^3 + 979827*ep^3*mtt^7*mWW^2*s^4*t^3 + 1385538*ep^4*mtt^7*mWW^2*s^4*t^3 + 704280*ep^5*mtt^7*mWW^2*s^4*t^3 - 580*mtt^6*mWW^3*s^4*t^3 - 73513*ep*mtt^6*mWW^3*s^4*t^3 - 678682*ep^2*mtt^6*mWW^3*s^4*t^3 - 2289391*ep^3*mtt^6*mWW^3*s^4*t^3 - 3320234*ep^4*mtt^6*mWW^3*s^4*t^3 - 1755416*ep^5*mtt^6*mWW^3*s^4*t^3 - 736*mtt^5*mWW^4*s^4*t^3 - 5942*ep*mtt^5*mWW^4*s^4*t^3 + 14058*ep^2*mtt^5*mWW^4*s^4*t^3 + 220204*ep^3*mtt^5*mWW^4*s^4*t^3 + 571928*ep^4*mtt^5*mWW^4*s^4*t^3 + 444800*ep^5*mtt^5*mWW^4*s^4*t^3 + 1324*mtt^4*mWW^5*s^4*t^3 + 83575*ep*mtt^4*mWW^5*s^4*t^3 + 728556*ep^2*mtt^4*mWW^5*s^4*t^3 + 2345191*ep^3*mtt^4*mWW^5*s^4*t^3 + 3212978*ep^4*mtt^4*mWW^5*s^4*t^3 + 1582408*ep^5*mtt^4*mWW^5*s^4*t^3 + 386*mtt^3*mWW^6*s^4*t^3 - 40839*ep*mtt^3*mWW^6*s^4*t^3 - 453916*ep^2*mtt^3*mWW^6*s^4*t^3 - 1662121*ep^3*mtt^3*mWW^6*s^4*t^3 - 2537198*ep^4*mtt^3*mWW^6*s^4*t^3 - 1391304*ep^5*mtt^3*mWW^6*s^4*t^3 + 710*mtt^2*mWW^7*s^4*t^3 + 12125*ep*mtt^2*mWW^7*s^4*t^3 + 93224*ep^2*mtt^2*mWW^7*s^4*t^3 + 337355*ep^3*mtt^2*mWW^7*s^4*t^3 + 561466*ep^4*mtt^2*mWW^7*s^4*t^3 + 345304*ep^5*mtt^2*mWW^7*s^4*t^3 - 1278*mtt*mWW^8*s^4*t^3 - 11284*ep*mtt*mWW^8*s^4*t^3 - 30340*ep^2*mtt*mWW^8*s^4*t^3 - 23934*ep^3*mtt*mWW^8*s^4*t^3 + 7364*ep^4*mtt*mWW^8*s^4*t^3 + 8816*ep^5*mtt*mWW^8*s^4*t^3 + 402*mWW^9*s^4*t^3 + 3989*ep*mWW^9*s^4*t^3 + 12526*ep^2*mWW^9*s^4*t^3 + 13237*ep^3*mWW^9*s^4*t^3 - 1106*ep^4*mWW^9*s^4*t^3 - 6088*ep^5*mWW^9*s^4*t^3 - 1680*ep*mtt^7*mWW*s^5*t^3 - 17920*ep^2*mtt^7*mWW*s^5*t^3 - 68880*ep^3*mtt^7*mWW*s^5*t^3 - 113120*ep^4*mtt^7*mWW*s^5*t^3 - 67200*ep^5*mtt^7*mWW*s^5*t^3 + 588*mtt^6*mWW^2*s^5*t^3 - 20290*ep*mtt^6*mWW^2*s^5*t^3 - 226434*ep^2*mtt^6*mWW^2*s^5*t^3 - 788464*ep^3*mtt^6*mWW^2*s^5*t^3 - 1134928*ep^4*mtt^6*mWW^2*s^5*t^3 - 584576*ep^5*mtt^6*mWW^2*s^5*t^3 + 1042*mtt^5*mWW^3*s^5*t^3 + 55860*ep*mtt^5*mWW^3*s^5*t^3 + 487236*ep^2*mtt^5*mWW^3*s^5*t^3 + 1626218*ep^3*mtt^5*mWW^3*s^5*t^3 + 2360644*ep^4*mtt^5*mWW^3*s^5*t^3 + 1254144*ep^5*mtt^5*mWW^3*s^5*t^3 + 310*mtt^4*mWW^4*s^5*t^3 + 13026*ep*mtt^4*mWW^4*s^5*t^3 + 89726*ep^2*mtt^4*mWW^4*s^5*t^3 + 207798*ep^3*mtt^4*mWW^4*s^5*t^3 + 149668*ep^4*mtt^4*mWW^4*s^5*t^3 - 10544*ep^5*mtt^4*mWW^4*s^5*t^3 - 1694*mtt^3*mWW^5*s^5*t^3 - 65233*ep*mtt^3*mWW^5*s^5*t^3 - 541220*ep^2*mtt^3*mWW^5*s^5*t^3 - 1745259*ep^3*mtt^3*mWW^5*s^5*t^3 - 2437482*ep^4*mtt^3*mWW^5*s^5*t^3 - 1235928*ep^5*mtt^3*mWW^5*s^5*t^3 + 858*mtt^2*mWW^6*s^5*t^3 + 30501*ep*mtt^2*mWW^6*s^5*t^3 + 265458*ep^2*mtt^2*mWW^6*s^5*t^3 + 908225*ep^3*mtt^2*mWW^6*s^5*t^3 + 1353694*ep^4*mtt^2*mWW^6*s^5*t^3 + 736520*ep^5*mtt^2*mWW^6*s^5*t^3 - 452*mtt*mWW^7*s^5*t^3 - 5127*ep*mtt*mWW^7*s^5*t^3 - 27096*ep^2*mtt*mWW^7*s^5*t^3 - 80939*ep^3*mtt*mWW^7*s^5*t^3 - 127778*ep^4*mtt*mWW^7*s^5*t^3 - 79496*ep^5*mtt*mWW^7*s^5*t^3 + 212*mWW^8*s^5*t^3 + 1455*ep*mWW^8*s^5*t^3 + 170*ep^2*mWW^8*s^5*t^3 - 14347*ep^3*mWW^8*s^5*t^3 - 29066*ep^4*mWW^8*s^5*t^3 - 16248*ep^5*mWW^8*s^5*t^3 + 1008*ep*mtt^6*mWW*s^6*t^3 + 10752*ep^2*mtt^6*mWW*s^6*t^3 + 41328*ep^3*mtt^6*mWW*s^6*t^3 + 67872*ep^4*mtt^6*mWW*s^6*t^3 + 40320*ep^5*mtt^6*mWW*s^6*t^3 - 420*mtt^5*mWW^2*s^6*t^3 + 8755*ep*mtt^5*mWW^2*s^6*t^3 + 107886*ep^2*mtt^5*mWW^2*s^6*t^3 + 385645*ep^3*mtt^5*mWW^2*s^6*t^3 + 562262*ep^4*mtt^5*mWW^2*s^6*t^3 + 291768*ep^5*mtt^5*mWW^2*s^6*t^3 - 626*mtt^4*mWW^3*s^6*t^3 - 24762*ep*mtt^4*mWW^3*s^6*t^3 - 208876*ep^2*mtt^4*mWW^3*s^6*t^3 - 691696*ep^3*mtt^4*mWW^3*s^6*t^3 - 1001888*ep^4*mtt^4*mWW^3*s^6*t^3 - 531808*ep^5*mtt^4*mWW^3*s^6*t^3 - 138*mtt^3*mWW^4*s^6*t^3 - 8633*ep*mtt^3*mWW^4*s^6*t^3 - 69384*ep^2*mtt^3*mWW^4*s^6*t^3 - 203491*ep^3*mtt^3*mWW^4*s^6*t^3 - 246194*ep^4*mtt^3*mWW^4*s^6*t^3 - 100616*ep^5*mtt^3*mWW^4*s^6*t^3 + 766*mtt^2*mWW^5*s^6*t^3 + 25155*ep*mtt^2*mWW^5*s^6*t^3 + 204844*ep^2*mtt^2*mWW^5*s^6*t^3 + 663749*ep^3*mtt^2*mWW^5*s^6*t^3 + 939246*ep^4*mtt^2*mWW^5*s^6*t^3 + 484536*ep^5*mtt^2*mWW^5*s^6*t^3 - 226*mtt*mWW^6*s^6*t^3 - 7170*ep*mtt*mWW^6*s^6*t^3 - 61830*ep^2*mtt*mWW^6*s^6*t^3 - 211970*ep^3*mtt*mWW^6*s^6*t^3 - 317300*ep^4*mtt*mWW^6*s^6*t^3 - 173296*ep^5*mtt*mWW^6*s^6*t^3 - 28*mWW^7*s^6*t^3 - 497*ep*mWW^7*s^6*t^3 - 2688*ep^2*mWW^7*s^6*t^3 - 5645*ep^3*mWW^7*s^6*t^3 - 3614*ep^4*mWW^7*s^6*t^3 + 616*ep^5*mWW^7*s^6*t^3 - 336*ep*mtt^5*mWW*s^7*t^3 - 3584*ep^2*mtt^5*mWW*s^7*t^3 - 13776*ep^3*mtt^5*mWW*s^7*t^3 - 22624*ep^4*mtt^5*mWW*s^7*t^3 - 13440*ep^5*mtt^5*mWW*s^7*t^3 + 156*mtt^4*mWW^2*s^7*t^3 - 1984*ep*mtt^4*mWW^2*s^7*t^3 - 27922*ep^2*mtt^4*mWW^2*s^7*t^3 - 102302*ep^3*mtt^4*mWW^2*s^7*t^3 - 150260*ep^4*mtt^4*mWW^2*s^7*t^3 - 78000*ep^5*mtt^4*mWW^2*s^7*t^3 + 136*mtt^3*mWW^3*s^7*t^3 + 5595*ep*mtt^3*mWW^3*s^7*t^3 + 48338*ep^2*mtt^3*mWW^3*s^7*t^3 + 161557*ep^3*mtt^3*mWW^3*s^7*t^3 + 234326*ep^4*mtt^3*mWW^3*s^7*t^3 + 123928*ep^5*mtt^3*mWW^3*s^7*t^3 - 12*mtt^2*mWW^4*s^7*t^3 + 1917*ep*mtt^2*mWW^4*s^7*t^3 + 18298*ep^2*mtt^2*mWW^4*s^7*t^3 + 59819*ep^3*mtt^2*mWW^4*s^7*t^3 + 81570*ep^4*mtt^2*mWW^4*s^7*t^3 + 39320*ep^5*mtt^2*mWW^4*s^7*t^3 - 136*mtt*mWW^5*s^7*t^3 - 4547*ep*mtt*mWW^5*s^7*t^3 - 37666*ep^2*mtt*mWW^5*s^7*t^3 - 123773*ep^3*mtt*mWW^5*s^7*t^3 - 177366*ep^4*mtt*mWW^5*s^7*t^3 - 92536*ep^5*mtt*mWW^5*s^7*t^3 - 48*mWW^6*s^7*t^3 - 69*ep*mWW^6*s^7*t^3 + 3016*ep^2*mWW^6*s^7*t^3 + 15211*ep^3*mWW^6*s^7*t^3 + 26290*ep^4*mWW^6*s^7*t^3 + 15352*ep^5*mWW^6*s^7*t^3 + 48*ep*mtt^4*mWW*s^8*t^3 + 512*ep^2*mtt^4*mWW*s^8*t^3 + 1968*ep^3*mtt^4*mWW*s^8*t^3 + 3232*ep^4*mtt^4*mWW*s^8*t^3 + 1920*ep^5*mtt^4*mWW*s^8*t^3 - 24*mtt^3*mWW^2*s^8*t^3 + 161*ep*mtt^3*mWW^2*s^8*t^3 + 2876*ep^2*mtt^3*mWW^2*s^8*t^3 + 10829*ep^3*mtt^3*mWW^2*s^8*t^3 + 15910*ep^4*mtt^3*mWW^2*s^8*t^3 + 8168*ep^5*mtt^3*mWW^2*s^8*t^3 - 445*ep*mtt^2*mWW^3*s^8*t^3 - 4652*ep^2*mtt^2*mWW^3*s^8*t^3 - 16481*ep^3*mtt^2*mWW^3*s^8*t^3 - 24358*ep^4*mtt^2*mWW^3*s^8*t^3 - 12888*ep^5*mtt^2*mWW^3*s^8*t^3 + 24*mtt*mWW^4*s^8*t^3 + 23*ep*mtt*mWW^4*s^8*t^3 - 1124*ep^2*mtt*mWW^4*s^8*t^3 - 5149*ep^3*mtt*mWW^4*s^8*t^3 - 8230*ep^4*mtt*mWW^4*s^8*t^3 - 4456*ep^5*mtt*mWW^4*s^8*t^3 + 245*ep*mWW^5*s^8*t^3 + 2612*ep^2*mWW^5*s^8*t^3 + 9409*ep^3*mWW^5*s^8*t^3 + 14086*ep^4*mWW^5*s^8*t^3 + 7512*ep^5*mWW^5*s^8*t^3 + 12*ep*mtt^11*mWW*t^4 + 116*ep^2*mtt^11*mWW*t^4 + 400*ep^3*mtt^11*mWW*t^4 + 592*ep^4*mtt^11*mWW*t^4 + 320*ep^5*mtt^11*mWW*t^4 - 86*mtt^10*mWW^2*t^4 - 2502*ep*mtt^10*mWW^2*t^4 - 18104*ep^2*mtt^10*mWW^2*t^4 - 52940*ep^3*mtt^10*mWW^2*t^4 - 68312*ep^4*mtt^10*mWW^2*t^4 - 32416*ep^5*mtt^10*mWW^2*t^4 - 24*mtt^9*mWW^3*t^4 + 5103*ep*mtt^9*mWW^3*t^4 + 47010*ep^2*mtt^9*mWW^3*t^4 + 147873*ep^3*mtt^9*mWW^3*t^4 + 195222*ep^4*mtt^9*mWW^3*t^4 + 92616*ep^5*mtt^9*mWW^3*t^4 + 850*mtt^8*mWW^4*t^4 + 3457*ep*mtt^8*mWW^4*t^4 - 12390*ep^2*mtt^8*mWW^4*t^4 - 76355*ep^3*mtt^8*mWW^4*t^4 - 117970*ep^4*mtt^8*mWW^4*t^4 - 57752*ep^5*mtt^8*mWW^4*t^4 - 860*mtt^7*mWW^5*t^4 - 8485*ep*mtt^7*mWW^5*t^4 - 32290*ep^2*mtt^7*mWW^5*t^4 - 63187*ep^3*mtt^7*mWW^5*t^4 - 66642*ep^4*mtt^7*mWW^5*t^4 - 30616*ep^5*mtt^7*mWW^5*t^4 - 1902*mtt^6*mWW^6*t^4 - 20049*ep*mtt^6*mWW^6*t^4 - 80938*ep^2*mtt^6*mWW^6*t^4 - 159985*ep^3*mtt^6*mWW^6*t^4 - 156134*ep^4*mtt^6*mWW^6*t^4 - 59912*ep^5*mtt^6*mWW^6*t^4 + 4640*mtt^5*mWW^7*t^4 + 53549*ep*mtt^5*mWW^7*t^4 + 239086*ep^2*mtt^5*mWW^7*t^4 + 520699*ep^3*mtt^5*mWW^7*t^4 + 554226*ep^4*mtt^5*mWW^7*t^4 + 230040*ep^5*mtt^5*mWW^7*t^4 - 3746*mtt^4*mWW^8*t^4 - 44897*ep*mtt^4*mWW^8*t^4 - 207354*ep^2*mtt^4*mWW^8*t^4 - 462405*ep^3*mtt^4*mWW^8*t^4 - 498142*ep^4*mtt^4*mWW^8*t^4 - 207016*ep^5*mtt^4*mWW^8*t^4 + 1236*mtt^3*mWW^9*t^4 + 15213*ep*mtt^3*mWW^9*t^4 + 71710*ep^2*mtt^3*mWW^9*t^4 + 161527*ep^3*mtt^3*mWW^9*t^4 + 173786*ep^4*mtt^3*mWW^9*t^4 + 71288*ep^5*mtt^3*mWW^9*t^4 - 108*mtt^2*mWW^10*t^4 - 1401*ep*mtt^2*mWW^10*t^4 - 6846*ep^2*mtt^2*mWW^10*t^4 - 15627*ep^3*mtt^2*mWW^10*t^4 - 16626*ep^4*mtt^2*mWW^10*t^4 - 6552*ep^5*mtt^2*mWW^10*t^4 + 352*ep*mtt^10*mWW*s*t^4 + 3756*ep^2*mtt^10*mWW*s*t^4 + 14380*ep^3*mtt^10*mWW*s*t^4 + 23368*ep^4*mtt^10*mWW*s*t^4 + 13664*ep^5*mtt^10*mWW*s*t^4 + 424*mtt^9*mWW^2*s*t^4 + 13498*ep*mtt^9*mWW^2*s*t^4 + 98486*ep^2*mtt^9*mWW^2*s*t^4 + 284320*ep^3*mtt^9*mWW^2*s*t^4 + 357760*ep^4*mtt^9*mWW^2*s*t^4 + 163712*ep^5*mtt^9*mWW^2*s*t^4 + 220*mtt^8*mWW^3*s*t^4 - 27439*ep*mtt^8*mWW^3*s*t^4 - 260036*ep^2*mtt^8*mWW^3*s*t^4 - 832831*ep^3*mtt^8*mWW^3*s*t^4 - 1117946*ep^4*mtt^8*mWW^3*s*t^4 - 539128*ep^5*mtt^8*mWW^3*s*t^4 - 3464*mtt^7*mWW^4*s*t^4 - 8699*ep*mtt^7*mWW^4*s*t^4 + 109956*ep^2*mtt^7*mWW^4*s*t^4 + 545817*ep^3*mtt^7*mWW^4*s*t^4 + 870758*ep^4*mtt^7*mWW^4*s*t^4 + 466952*ep^5*mtt^7*mWW^4*s*t^4 + 1830*mtt^6*mWW^5*s*t^4 + 15556*ep*mtt^6*mWW^5*s*t^4 + 32602*ep^2*mtt^6*mWW^5*s*t^4 - 39844*ep^3*mtt^6*mWW^5*s*t^4 - 193016*ep^4*mtt^6*mWW^5*s*t^4 - 156448*ep^5*mtt^6*mWW^5*s*t^4 + 8834*mtt^5*mWW^6*s*t^4 + 96105*ep*mtt^5*mWW^6*s*t^4 + 409768*ep^2*mtt^5*mWW^6*s*t^4 + 882315*ep^3*mtt^5*mWW^6*s*t^4 + 971026*ep^4*mtt^5*mWW^6*s*t^4 + 435352*ep^5*mtt^5*mWW^6*s*t^4 - 14638*mtt^4*mWW^7*s*t^4 - 171446*ep*mtt^4*mWW^7*s*t^4 - 773896*ep^2*mtt^4*mWW^7*s*t^4 - 1692340*ep^3*mtt^4*mWW^7*s*t^4 - 1797696*ep^4*mtt^4*mWW^7*s*t^4 - 741824*ep^5*mtt^4*mWW^7*s*t^4 + 8252*mtt^3*mWW^8*s*t^4 + 100563*ep*mtt^3*mWW^8*s*t^4 + 467732*ep^2*mtt^3*mWW^8*s*t^4 + 1035547*ep^3*mtt^3*mWW^8*s*t^4 + 1091282*ep^4*mtt^3*mWW^8*s*t^4 + 437144*ep^5*mtt^3*mWW^8*s*t^4 - 1206*mtt^2*mWW^9*s*t^4 - 15632*ep*mtt^2*mWW^9*s*t^4 - 75842*ep^2*mtt^2*mWW^9*s*t^4 - 170480*ep^3*mtt^2*mWW^9*s*t^4 - 177008*ep^4*mtt^2*mWW^9*s*t^4 - 67392*ep^5*mtt^2*mWW^9*s*t^4 - 270*mtt*mWW^10*s*t^4 - 3099*ep*mtt*mWW^10*s*t^4 - 13718*ep^2*mtt*mWW^10*s*t^4 - 29583*ep^3*mtt*mWW^10*s*t^4 - 31338*ep^4*mtt*mWW^10*s*t^4 - 13112*ep^5*mtt*mWW^10*s*t^4 + 18*mWW^11*s*t^4 + 241*ep*mWW^11*s*t^4 + 1192*ep^2*mWW^11*s*t^4 + 2699*ep^3*mWW^11*s*t^4 + 2810*ep^4*mWW^11*s*t^4 + 1080*ep^5*mWW^11*s*t^4 - 2482*ep*mtt^9*mWW*s^2*t^4 - 26220*ep^2*mtt^9*mWW*s^2*t^4 - 99326*ep^3*mtt^9*mWW*s^2*t^4 - 159908*ep^4*mtt^9*mWW*s^2*t^4 - 92768*ep^5*mtt^9*mWW*s^2*t^4 - 738*mtt^8*mWW^2*s^2*t^4 - 30633*ep*mtt^8*mWW^2*s^2*t^4 - 233156*ep^2*mtt^8*mWW^2*s^2*t^4 - 674951*ep^3*mtt^8*mWW^2*s^2*t^4 - 835226*ep^4*mtt^8*mWW^2*s^2*t^4 - 369464*ep^5*mtt^8*mWW^2*s^2*t^4 - 444*mtt^7*mWW^3*s^2*t^4 + 71400*ep*mtt^7*mWW^3*s^2*t^4 + 684424*ep^2*mtt^7*mWW^3*s^2*t^4 + 2239580*ep^3*mtt^7*mWW^3*s^2*t^4 + 3081968*ep^4*mtt^7*mWW^3*s^2*t^4 + 1526608*ep^5*mtt^7*mWW^3*s^2*t^4 + 5200*mtt^6*mWW^4*s^2*t^4 - 10177*ep*mtt^6*mWW^4*s^2*t^4 - 412394*ep^2*mtt^6*mWW^4*s^2*t^4 - 1752939*ep^3*mtt^6*mWW^4*s^2*t^4 - 2798458*ep^4*mtt^6*mWW^4*s^2*t^4 - 1558120*ep^5*mtt^6*mWW^4*s^2*t^4 - 422*mtt^5*mWW^5*s^2*t^4 - 182*ep*mtt^5*mWW^5*s^2*t^4 + 61120*ep^2*mtt^5*mWW^5*s^2*t^4 + 399644*ep^3*mtt^5*mWW^5*s^2*t^4 + 868880*ep^4*mtt^5*mWW^5*s^2*t^4 + 616624*ep^5*mtt^5*mWW^5*s^2*t^4 - 14672*mtt^4*mWW^6*s^2*t^4 - 150369*ep*mtt^4*mWW^6*s^2*t^4 - 581096*ep^2*mtt^4*mWW^6*s^2*t^4 - 1104905*ep^3*mtt^4*mWW^6*s^2*t^4 - 1079726*ep^4*mtt^4*mWW^6*s^2*t^4 - 447880*ep^5*mtt^4*mWW^6*s^2*t^4 + 17086*mtt^3*mWW^7*s^2*t^4 + 194284*ep*mtt^3*mWW^7*s^2*t^4 + 826726*ep^2*mtt^3*mWW^7*s^2*t^4 + 1648264*ep^3*mtt^3*mWW^7*s^2*t^4 + 1537104*ep^4*mtt^3*mWW^7*s^2*t^4 + 530640*ep^5*mtt^3*mWW^7*s^2*t^4 - 6346*mtt^2*mWW^8*s^2*t^4 - 76885*ep*mtt^2*mWW^8*s^2*t^4 - 345472*ep^2*mtt^2*mWW^8*s^2*t^4 - 712959*ep^3*mtt^2*mWW^8*s^2*t^4 - 667834*ep^4*mtt^2*mWW^8*s^2*t^4 - 220616*ep^5*mtt^2*mWW^8*s^2*t^4 + 140*mtt*mWW^9*s^2*t^4 + 2912*ep*mtt*mWW^9*s^2*t^4 + 17454*ep^2*mtt*mWW^9*s^2*t^4 + 41314*ep^3*mtt*mWW^9*s^2*t^4 + 38668*ep^4*mtt*mWW^9*s^2*t^4 + 10032*ep^5*mtt*mWW^9*s^2*t^4 + 196*mWW^10*s^2*t^4 + 2132*ep*mWW^10*s^2*t^4 + 8614*ep^2*mWW^10*s^2*t^4 + 16278*ep^3*mWW^10*s^2*t^4 + 14532*ep^4*mWW^10*s^2*t^4 + 4944*ep^5*mWW^10*s^2*t^4 + 6774*ep*mtt^8*mWW*s^3*t^4 + 71372*ep^2*mtt^8*mWW*s^3*t^4 + 269458*ep^3*mtt^8*mWW*s^3*t^4 + 432332*ep^4*mtt^8*mWW*s^3*t^4 + 249984*ep^5*mtt^8*mWW*s^3*t^4 + 340*mtt^7*mWW^2*s^3*t^4 + 37495*ep*mtt^7*mWW^2*s^3*t^4 + 314006*ep^2*mtt^7*mWW^2*s^3*t^4 + 932769*ep^3*mtt^7*mWW^2*s^3*t^4 + 1153566*ep^4*mtt^7*mWW^2*s^3*t^4 + 499640*ep^5*mtt^7*mWW^2*s^3*t^4 - 38*mtt^6*mWW^3*s^3*t^4 - 114291*ep*mtt^6*mWW^3*s^3*t^4 - 1081456*ep^2*mtt^6*mWW^3*s^3*t^4 - 3592961*ep^3*mtt^6*mWW^3*s^3*t^4 - 5052950*ep^4*mtt^6*mWW^3*s^3*t^4 - 2563704*ep^5*mtt^6*mWW^3*s^3*t^4 - 3350*mtt^5*mWW^4*s^3*t^4 + 50399*ep*mtt^5*mWW^4*s^3*t^4 + 729522*ep^2*mtt^5*mWW^4*s^3*t^4 + 2862595*ep^3*mtt^5*mWW^4*s^3*t^4 + 4545050*ep^4*mtt^5*mWW^4*s^3*t^4 + 2566968*ep^5*mtt^5*mWW^4*s^3*t^4 - 1494*mtt^4*mWW^5*s^3*t^4 - 8563*ep*mtt^4*mWW^5*s^3*t^4 - 39426*ep^2*mtt^4*mWW^5*s^3*t^4 - 255579*ep^3*mtt^4*mWW^5*s^3*t^4 - 679922*ep^4*mtt^4*mWW^5*s^3*t^4 - 558856*ep^5*mtt^4*mWW^5*s^3*t^4 + 11882*mtt^3*mWW^6*s^3*t^4 + 102091*ep*mtt^3*mWW^6*s^3*t^4 + 254148*ep^2*mtt^3*mWW^6*s^3*t^4 + 85585*ep^3*mtt^3*mWW^6*s^3*t^4 - 374826*ep^4*mtt^3*mWW^6*s^3*t^4 - 320328*ep^5*mtt^3*mWW^6*s^3*t^4 - 9636*mtt^2*mWW^7*s^3*t^4 - 100187*ep*mtt^2*mWW^7*s^3*t^4 - 353494*ep^2*mtt^2*mWW^7*s^3*t^4 - 477493*ep^3*mtt^2*mWW^7*s^3*t^4 - 124950*ep^4*mtt^2*mWW^7*s^3*t^4 + 129608*ep^5*mtt^2*mWW^7*s^3*t^4 + 2152*mtt*mWW^8*s^3*t^4 + 25207*ep*mtt*mWW^8*s^3*t^4 + 103236*ep^2*mtt*mWW^8*s^3*t^4 + 175907*ep^3*mtt*mWW^8*s^3*t^4 + 104962*ep^4*mtt*mWW^8*s^3*t^4 - 1768*ep^5*mtt*mWW^8*s^3*t^4 + 80*mWW^9*s^3*t^4 + 435*ep*mWW^9*s^3*t^4 - 212*ep^2*mWW^9*s^3*t^4 - 3865*ep^3*mWW^9*s^3*t^4 - 5310*ep^4*mWW^9*s^3*t^4 - 1544*ep^5*mWW^9*s^3*t^4 - 9800*ep*mtt^7*mWW*s^4*t^4 - 103140*ep^2*mtt^7*mWW*s^4*t^4 - 388700*ep^3*mtt^7*mWW*s^4*t^4 - 622360*ep^4*mtt^7*mWW*s^4*t^4 - 359040*ep^5*mtt^7*mWW*s^4*t^4 + 550*mtt^6*mWW^2*s^4*t^4 - 25958*ep*mtt^6*mWW^2*s^4*t^4 - 259608*ep^2*mtt^6*mWW^2*s^4*t^4 - 811464*ep^3*mtt^6*mWW^2*s^4*t^4 - 1020536*ep^4*mtt^6*mWW^2*s^4*t^4 - 440336*ep^5*mtt^6*mWW^2*s^4*t^4 + 1026*mtt^5*mWW^3*s^4*t^4 + 115497*ep*mtt^5*mWW^3*s^4*t^4 + 1059876*ep^2*mtt^5*mWW^3*s^4*t^4 + 3540815*ep^3*mtt^5*mWW^3*s^4*t^4 + 5046690*ep^4*mtt^5*mWW^3*s^4*t^4 + 2600632*ep^5*mtt^5*mWW^3*s^4*t^4 + 580*mtt^4*mWW^4*s^4*t^4 - 59130*ep*mtt^4*mWW^4*s^4*t^4 - 660602*ep^2*mtt^4*mWW^4*s^4*t^4 - 2490576*ep^3*mtt^4*mWW^4*s^4*t^4 - 3939336*ep^4*mtt^4*mWW^4*s^4*t^4 - 2239552*ep^5*mtt^4*mWW^4*s^4*t^4 + 1418*mtt^3*mWW^5*s^4*t^4 - 3272*ep*mtt^3*mWW^5*s^4*t^4 - 96362*ep^2*mtt^3*mWW^5*s^4*t^4 - 302696*ep^3*mtt^3*mWW^5*s^4*t^4 - 276688*ep^4*mtt^3*mWW^5*s^4*t^4 - 22608*ep^5*mtt^3*mWW^5*s^4*t^4 - 5288*mtt^2*mWW^6*s^4*t^4 - 30648*ep*mtt^2*mWW^6*s^4*t^4 + 50726*ep^2*mtt^2*mWW^6*s^4*t^4 + 578934*ep^3*mtt^2*mWW^6*s^4*t^4 + 1127460*ep^4*mtt^2*mWW^6*s^4*t^4 + 672864*ep^5*mtt^2*mWW^6*s^4*t^4 + 2948*mtt*mWW^7*s^4*t^4 + 25991*ep*mtt*mWW^7*s^4*t^4 + 54546*ep^2*mtt*mWW^7*s^4*t^4 - 60803*ep^3*mtt*mWW^7*s^4*t^4 - 290250*ep^4*mtt*mWW^7*s^4*t^4 - 223720*ep^5*mtt*mWW^7*s^4*t^4 - 434*mWW^8*s^4*t^4 - 4712*ep*mWW^8*s^4*t^4 - 16956*ep^2*mWW^8*s^4*t^4 - 21862*ep^3*mWW^8*s^4*t^4 - 1172*ep^4*mWW^8*s^4*t^4 + 10736*ep^5*mWW^8*s^4*t^4 + 8108*ep*mtt^6*mWW*s^5*t^4 + 85284*ep^2*mtt^6*mWW*s^5*t^4 + 321040*ep^3*mtt^6*mWW*s^5*t^4 + 513248*ep^4*mtt^6*mWW*s^5*t^4 + 295520*ep^5*mtt^6*mWW*s^5*t^4 - 864*mtt^5*mWW^2*s^5*t^4 + 9242*ep*mtt^5*mWW^2*s^5*t^4 + 128570*ep^2*mtt^5*mWW^2*s^5*t^4 + 431700*ep^3*mtt^5*mWW^2*s^5*t^4 + 556592*ep^4*mtt^5*mWW^2*s^5*t^4 + 240560*ep^5*mtt^5*mWW^2*s^5*t^4 - 1206*mtt^4*mWW^3*s^5*t^4 - 70387*ep*mtt^4*mWW^3*s^5*t^4 - 622474*ep^2*mtt^4*mWW^3*s^5*t^4 - 2075875*ep^3*mtt^4*mWW^3*s^5*t^4 - 2976554*ep^4*mtt^4*mWW^3*s^5*t^4 - 1546072*ep^5*mtt^4*mWW^3*s^5*t^4 + 434*mtt^3*mWW^4*s^5*t^4 + 32279*ep*mtt^3*mWW^4*s^5*t^4 + 316988*ep^2*mtt^3*mWW^4*s^5*t^4 + 1163917*ep^3*mtt^3*mWW^4*s^5*t^4 + 1833702*ep^4*mtt^3*mWW^4*s^5*t^4 + 1045576*ep^5*mtt^3*mWW^4*s^5*t^4 - 614*mtt^2*mWW^5*s^5*t^4 + 7549*ep*mtt^2*mWW^5*s^5*t^4 + 109764*ep^2*mtt^2*mWW^5*s^5*t^4 + 392947*ep^3*mtt^2*mWW^5*s^5*t^4 + 539914*ep^4*mtt^2*mWW^5*s^5*t^4 + 250008*ep^5*mtt^2*mWW^5*s^5*t^4 + 1390*mtt*mWW^6*s^5*t^4 + 3875*ep*mtt*mWW^6*s^5*t^4 - 59838*ep^2*mtt*mWW^6*s^5*t^4 - 327573*ep^3*mtt*mWW^6*s^5*t^4 - 569422*ep^4*mtt*mWW^6*s^5*t^4 - 327320*ep^5*mtt*mWW^6*s^5*t^4 - 580*mWW^7*s^5*t^4 - 4682*ep*mWW^7*s^5*t^4 - 6582*ep^2*mWW^7*s^5*t^4 + 25300*ep^3*mWW^7*s^5*t^4 + 74488*ep^4*mWW^7*s^5*t^4 + 51712*ep^5*mWW^7*s^5*t^4 - 3762*ep*mtt^5*mWW*s^6*t^4 - 39556*ep^2*mtt^5*mWW*s^6*t^4 - 148790*ep^3*mtt^5*mWW*s^6*t^4 - 237588*ep^4*mtt^5*mWW*s^6*t^4 - 136544*ep^5*mtt^5*mWW*s^6*t^4 + 466*mtt^4*mWW^2*s^6*t^4 - 835*ep*mtt^4*mWW^2*s^6*t^4 - 32076*ep^2*mtt^4*mWW^2*s^6*t^4 - 118141*ep^3*mtt^4*mWW^2*s^6*t^4 - 154054*ep^4*mtt^4*mWW^2*s^6*t^4 - 64408*ep^5*mtt^4*mWW^2*s^6*t^4 + 554*mtt^3*mWW^3*s^6*t^4 + 23424*ep*mtt^3*mWW^3*s^6*t^4 + 200842*ep^2*mtt^3*mWW^3*s^6*t^4 + 667652*ep^3*mtt^3*mWW^3*s^6*t^4 + 960152*ep^4*mtt^3*mWW^3*s^6*t^4 + 500784*ep^5*mtt^3*mWW^3*s^6*t^4 - 374*mtt^2*mWW^4*s^6*t^4 - 9984*ep*mtt^2*mWW^4*s^6*t^4 - 82494*ep^2*mtt^2*mWW^4*s^6*t^4 - 286884*ep^3*mtt^2*mWW^4*s^6*t^4 - 443528*ep^4*mtt^2*mWW^4*s^6*t^4 - 251440*ep^5*mtt^2*mWW^4*s^6*t^4 + 118*mtt*mWW^5*s^6*t^4 - 3354*ep*mtt*mWW^5*s^6*t^4 - 41486*ep^2*mtt*mWW^5*s^6*t^4 - 150882*ep^3*mtt*mWW^5*s^6*t^4 - 219772*ep^4*mtt*mWW^5*s^6*t^4 - 111728*ep^5*mtt*mWW^5*s^6*t^4 - 220*mWW^6*s^6*t^4 - 625*ep*mWW^6*s^6*t^4 + 9458*ep^2*mWW^6*s^6*t^4 + 51957*ep^3*mWW^6*s^6*t^4 + 90310*ep^4*mWW^6*s^6*t^4 + 51816*ep^5*mWW^6*s^6*t^4 + 862*ep*mtt^4*mWW*s^7*t^4 + 9060*ep^2*mtt^4*mWW*s^7*t^4 + 34066*ep^3*mtt^4*mWW*s^7*t^4 + 54348*ep^4*mtt^4*mWW*s^7*t^4 + 31168*ep^5*mtt^4*mWW*s^7*t^4 - 92*mtt^3*mWW^2*s^7*t^4 - 371*ep*mtt^3*mWW^2*s^7*t^4 + 1210*ep^2*mtt^3*mWW^2*s^7*t^4 + 6179*ep^3*mtt^3*mWW^2*s^7*t^4 + 6178*ep^4*mtt^3*mWW^2*s^7*t^4 + 408*ep^5*mtt^3*mWW^2*s^7*t^4 - 88*mtt^2*mWW^3*s^7*t^4 - 3371*ep*mtt^2*mWW^3*s^7*t^4 - 28858*ep^2*mtt^2*mWW^3*s^7*t^4 - 96781*ep^3*mtt^2*mWW^3*s^7*t^4 - 140614*ep^4*mtt^2*mWW^3*s^7*t^4 - 74040*ep^5*mtt^2*mWW^3*s^7*t^4 + 124*mtt*mWW^4*s^7*t^4 + 1919*ep*mtt*mWW^4*s^7*t^4 + 12086*ep^2*mtt*mWW^4*s^7*t^4 + 36953*ep^3*mtt*mWW^4*s^7*t^4 + 53814*ep^4*mtt*mWW^4*s^7*t^4 + 29672*ep^5*mtt*mWW^4*s^7*t^4 + 24*mWW^5*s^7*t^4 + 769*ep*mWW^5*s^7*t^4 + 6342*ep^2*mWW^5*s^7*t^4 + 20671*ep^3*mWW^5*s^7*t^4 + 28962*ep^4*mWW^5*s^7*t^4 + 14584*ep^5*mWW^5*s^7*t^4 - 64*ep*mtt^3*mWW*s^8*t^4 - 672*ep^2*mtt^3*mWW*s^8*t^4 - 2528*ep^3*mtt^3*mWW*s^8*t^4 - 4032*ep^4*mtt^3*mWW*s^8*t^4 - 2304*ep^5*mtt^3*mWW*s^8*t^4 + 64*ep*mtt^2*mWW^2*s^8*t^4 + 672*ep^2*mtt^2*mWW^2*s^8*t^4 + 2528*ep^3*mtt^2*mWW^2*s^8*t^4 + 4032*ep^4*mtt^2*mWW^2*s^8*t^4 + 2304*ep^5*mtt^2*mWW^2*s^8*t^4 + 64*ep*mtt*mWW^3*s^8*t^4 + 672*ep^2*mtt*mWW^3*s^8*t^4 + 2528*ep^3*mtt*mWW^3*s^8*t^4 + 4032*ep^4*mtt*mWW^3*s^8*t^4 + 2304*ep^5*mtt*mWW^3*s^8*t^4 - 64*ep*mWW^4*s^8*t^4 - 672*ep^2*mWW^4*s^8*t^4 - 2528*ep^3*mWW^4*s^8*t^4 - 4032*ep^4*mWW^4*s^8*t^4 - 2304*ep^5*mWW^4*s^8*t^4 - 64*ep*mtt^10*mWW*t^5 - 616*ep^2*mtt^10*mWW*t^5 - 2112*ep^3*mtt^10*mWW*t^5 - 3104*ep^4*mtt^10*mWW*t^5 - 1664*ep^5*mtt^10*mWW*t^5 + 242*mtt^9*mWW^2*t^5 + 5461*ep*mtt^9*mWW^2*t^5 + 36810*ep^2*mtt^9*mWW^2*t^5 + 105009*ep^3*mtt^9*mWW^2*t^5 + 134662*ep^4*mtt^9*mWW^2*t^5 + 64136*ep^5*mtt^9*mWW^2*t^5 - 150*mtt^8*mWW^3*t^5 - 10020*ep*mtt^8*mWW^3*t^5 - 82420*ep^2*mtt^8*mWW^3*t^5 - 251622*ep^3*mtt^8*mWW^3*t^5 - 329972*ep^4*mtt^8*mWW^3*t^5 - 157296*ep^5*mtt^8*mWW^3*t^5 - 1676*mtt^7*mWW^4*t^5 - 11423*ep*mtt^7*mWW^4*t^5 - 16414*ep^2*mtt^7*mWW^4*t^5 + 25431*ep^3*mtt^7*mWW^4*t^5 + 72714*ep^4*mtt^7*mWW^4*t^5 + 41528*ep^5*mtt^7*mWW^4*t^5 + 3156*mtt^6*mWW^5*t^5 + 36950*ep*mtt^6*mWW^5*t^5 + 169164*ep^2*mtt^6*mWW^5*t^5 + 382766*ep^3*mtt^6*mWW^5*t^5 + 428628*ep^4*mtt^6*mWW^5*t^5 + 189296*ep^5*mtt^6*mWW^5*t^5 - 606*mtt^5*mWW^6*t^5 - 11239*ep*mtt^5*mWW^6*t^5 - 70374*ep^2*mtt^5*mWW^6*t^5 - 194963*ep^3*mtt^5*mWW^6*t^5 - 247410*ep^4*mtt^5*mWW^6*t^5 - 117528*ep^5*mtt^5*mWW^6*t^5 - 3262*mtt^4*mWW^7*t^5 - 37308*ep*mtt^4*mWW^7*t^5 - 164020*ep^2*mtt^4*mWW^7*t^5 - 348942*ep^3*mtt^4*mWW^7*t^5 - 360100*ep^4*mtt^4*mWW^7*t^5 - 144048*ep^5*mtt^4*mWW^7*t^5 + 3376*mtt^3*mWW^8*t^5 + 41019*ep*mtt^3*mWW^8*t^5 + 191190*ep^2*mtt^3*mWW^8*t^5 + 427321*ep^3*mtt^3*mWW^8*t^5 + 458390*ep^4*mtt^3*mWW^8*t^5 + 188744*ep^5*mtt^3*mWW^8*t^5 - 1152*mtt^2*mWW^9*t^5 - 14342*ep*mtt^2*mWW^9*t^5 - 68156*ep^2*mtt^2*mWW^9*t^5 - 154090*ep^3*mtt^2*mWW^9*t^5 - 165820*ep^4*mtt^2*mWW^9*t^5 - 67920*ep^5*mtt^2*mWW^9*t^5 + 72*mtt*mWW^10*t^5 + 966*ep*mtt*mWW^10*t^5 + 4836*ep^2*mtt*mWW^10*t^5 + 11202*ep^3*mtt*mWW^10*t^5 + 12012*ep^4*mtt*mWW^10*t^5 + 4752*ep^5*mtt*mWW^10*t^5 - 48*ep*mtt^10*s*t^5 - 488*ep^2*mtt^10*s*t^5 - 1760*ep^3*mtt^10*s*t^5 - 2664*ep^4*mtt^10*s*t^5 - 1440*ep^5*mtt^10*s*t^5 - 1000*ep*mtt^9*mWW*s*t^5 - 10672*ep^2*mtt^9*mWW*s*t^5 - 40752*ep^3*mtt^9*mWW*s*t^5 - 65776*ep^4*mtt^9*mWW*s*t^5 - 38080*ep^5*mtt^9*mWW*s*t^5 - 1120*mtt^8*mWW^2*s*t^5 - 22096*ep*mtt^8*mWW^2*s*t^5 - 135112*ep^2*mtt^8*mWW^2*s*t^5 - 346192*ep^3*mtt^8*mWW^2*s*t^5 - 389744*ep^4*mtt^8*mWW^2*s*t^5 - 157376*ep^5*mtt^8*mWW^2*s*t^5 + 478*mtt^7*mWW^3*s*t^5 + 38807*ep*mtt^7*mWW^3*s*t^5 + 319788*ep^2*mtt^7*mWW^3*s*t^5 + 959169*ep^3*mtt^7*mWW^3*s*t^5 + 1220750*ep^4*mtt^7*mWW^3*s*t^5 + 557608*ep^5*mtt^7*mWW^3*s*t^5 + 6280*mtt^6*mWW^4*s*t^5 + 40610*ep*mtt^6*mWW^4*s*t^5 + 31642*ep^2*mtt^6*mWW^4*s*t^5 - 231316*ep^3*mtt^6*mWW^4*s*t^5 - 516488*ep^4*mtt^6*mWW^4*s*t^5 - 305248*ep^5*mtt^6*mWW^4*s*t^5 - 8814*mtt^5*mWW^5*s*t^5 - 98097*ep*mtt^5*mWW^5*s*t^5 - 406130*ep^2*mtt^5*mWW^5*s*t^5 - 771945*ep^3*mtt^5*mWW^5*s*t^5 - 658902*ep^4*mtt^5*mWW^5*s*t^5 - 189512*ep^5*mtt^5*mWW^5*s*t^5 - 1398*mtt^4*mWW^6*s*t^5 - 11280*ep*mtt^4*mWW^6*s*t^5 - 38746*ep^2*mtt^4*mWW^6*s*t^5 - 99592*ep^3*mtt^4*mWW^6*s*t^5 - 172928*ep^4*mtt^4*mWW^6*s*t^5 - 121856*ep^5*mtt^4*mWW^6*s*t^5 + 10010*mtt^3*mWW^7*s*t^5 + 119673*ep*mtt^3*mWW^7*s*t^5 + 550428*ep^2*mtt^3*mWW^7*s*t^5 + 1221999*ep^3*mtt^3*mWW^7*s*t^5 + 1315346*ep^4*mtt^3*mWW^7*s*t^5 + 550744*ep^5*mtt^3*mWW^7*s*t^5 - 6956*mtt^2*mWW^8*s*t^5 - 85510*ep*mtt^2*mWW^8*s*t^5 - 400078*ep^2*mtt^2*mWW^8*s*t^5 - 888144*ep^3*mtt^2*mWW^8*s*t^5 - 937464*ep^4*mtt^2*mWW^8*s*t^5 - 376928*ep^5*mtt^2*mWW^8*s*t^5 + 1478*mtt*mWW^9*s*t^5 + 18545*ep*mtt*mWW^9*s*t^5 + 87962*ep^2*mtt*mWW^9*s*t^5 + 196001*ep^3*mtt*mWW^9*s*t^5 + 205366*ep^4*mtt*mWW^9*s*t^5 + 80968*ep^5*mtt*mWW^9*s*t^5 + 42*mWW^10*s*t^5 + 396*ep*mWW^10*s*t^5 + 1406*ep^2*mWW^10*s*t^5 + 2532*ep^3*mWW^10*s*t^5 + 2504*ep^4*mWW^10*s*t^5 + 1120*ep^5*mWW^10*s*t^5 + 288*ep*mtt^9*s^2*t^5 + 2928*ep^2*mtt^9*s^2*t^5 + 10560*ep^3*mtt^9*s^2*t^5 + 15984*ep^4*mtt^9*s^2*t^5 + 8640*ep^5*mtt^9*s^2*t^5 + 6696*ep*mtt^8*mWW*s^2*t^5 + 70284*ep^2*mtt^8*mWW*s^2*t^5 + 263660*ep^3*mtt^8*mWW*s^2*t^5 + 418920*ep^4*mtt^8*mWW*s^2*t^5 + 239296*ep^5*mtt^8*mWW*s^2*t^5 + 1964*mtt^7*mWW^2*s^2*t^5 + 31673*ep*mtt^7*mWW^2*s^2*t^5 + 155568*ep^2*mtt^7*mWW^2*s^2*t^5 + 272509*ep^3*mtt^7*mWW^2*s^2*t^5 + 108438*ep^4*mtt^7*mWW^2*s^2*t^5 - 75016*ep^5*mtt^7*mWW^2*s^2*t^5 - 870*mtt^6*mWW^3*s^2*t^5 - 70977*ep*mtt^6*mWW^3*s^2*t^5 - 587100*ep^2*mtt^6*mWW^3*s^2*t^5 - 1755003*ep^3*mtt^6*mWW^3*s^2*t^5 - 2205762*ep^4*mtt^6*mWW^3*s^2*t^5 - 982392*ep^5*mtt^6*mWW^3*s^2*t^5 - 8730*mtt^5*mWW^4*s^2*t^5 - 32895*ep*mtt^5*mWW^4*s^2*t^5 + 212166*ep^2*mtt^5*mWW^4*s^2*t^5 + 1291989*ep^3*mtt^5*mWW^4*s^2*t^5 + 2249022*ep^4*mtt^5*mWW^4*s^2*t^5 + 1283304*ep^5*mtt^5*mWW^4*s^2*t^5 + 8858*mtt^4*mWW^5*s^2*t^5 + 78527*ep*mtt^4*mWW^5*s^2*t^5 + 176406*ep^2*mtt^4*mWW^5*s^2*t^5 - 161785*ep^3*mtt^4*mWW^5*s^2*t^5 - 915694*ep^4*mtt^4*mWW^5*s^2*t^5 - 752184*ep^5*mtt^4*mWW^5*s^2*t^5 + 5416*mtt^3*mWW^6*s^2*t^5 + 64863*ep*mtt^3*mWW^6*s^2*t^5 + 320146*ep^2*mtt^3*mWW^6*s^2*t^5 + 832457*ep^3*mtt^3*mWW^6*s^2*t^5 + 1119822*ep^4*mtt^3*mWW^6*s^2*t^5 + 604584*ep^5*mtt^3*mWW^6*s^2*t^5 - 10758*mtt^2*mWW^7*s^2*t^5 - 127375*ep*mtt^2*mWW^7*s^2*t^5 - 569610*ep^2*mtt^2*mWW^7*s^2*t^5 - 1207935*ep^3*mtt^2*mWW^7*s^2*t^5 - 1226682*ep^4*mtt^2*mWW^7*s^2*t^5 - 481256*ep^5*mtt^2*mWW^7*s^2*t^5 + 4622*mtt*mWW^8*s^2*t^5 + 55255*ep*mtt*mWW^8*s^2*t^5 + 246272*ep^2*mtt*mWW^8*s^2*t^5 + 509109*ep^3*mtt*mWW^8*s^2*t^5 + 488078*ep^4*mtt*mWW^8*s^2*t^5 + 172664*ep^5*mtt*mWW^8*s^2*t^5 - 502*mWW^9*s^2*t^5 - 6055*ep*mWW^9*s^2*t^5 - 27060*ep^2*mWW^9*s^2*t^5 - 55561*ep^3*mWW^9*s^2*t^5 - 52126*ep^4*mWW^9*s^2*t^5 - 17640*ep^5*mWW^9*s^2*t^5 - 720*ep*mtt^8*s^3*t^5 - 7320*ep^2*mtt^8*s^3*t^5 - 26400*ep^3*mtt^8*s^3*t^5 - 39960*ep^4*mtt^8*s^3*t^5 - 21600*ep^5*mtt^8*s^3*t^5 - 16024*ep*mtt^7*mWW*s^3*t^5 - 167476*ep^2*mtt^7*mWW*s^3*t^5 - 624628*ep^3*mtt^7*mWW*s^3*t^5 - 986376*ep^4*mtt^7*mWW*s^3*t^5 - 560000*ep^5*mtt^7*mWW*s^3*t^5 - 1496*mtt^6*mWW^2*s^3*t^5 - 13848*ep*mtt^6*mWW^2*s^3*t^5 + 4096*ep^2*mtt^6*mWW^2*s^3*t^5 + 313984*ep^3*mtt^6*mWW^2*s^3*t^5 + 836648*ep^4*mtt^6*mWW^2*s^3*t^5 + 628416*ep^5*mtt^6*mWW^2*s^3*t^5 + 1570*mtt^5*mWW^3*s^3*t^5 + 85362*ep*mtt^5*mWW^3*s^3*t^5 + 696528*ep^2*mtt^5*mWW^3*s^3*t^5 + 2104212*ep^3*mtt^5*mWW^3*s^3*t^5 + 2682944*ep^4*mtt^5*mWW^3*s^3*t^5 + 1211280*ep^5*mtt^5*mWW^3*s^3*t^5 + 5452*mtt^4*mWW^4*s^3*t^5 - 24295*ep*mtt^4*mWW^4*s^3*t^5 - 610030*ep^2*mtt^4*mWW^4*s^3*t^5 - 2576729*ep^3*mtt^4*mWW^4*s^3*t^5 - 4145150*ep^4*mtt^4*mWW^4*s^3*t^5 - 2315912*ep^5*mtt^4*mWW^4*s^3*t^5 - 3946*mtt^3*mWW^5*s^3*t^5 - 8449*ep*mtt^3*mWW^5*s^3*t^5 + 216944*ep^2*mtt^3*mWW^5*s^3*t^5 + 1228261*ep^3*mtt^3*mWW^5*s^3*t^5 + 2302990*ep^4*mtt^3*mWW^5*s^3*t^5 + 1443992*ep^5*mtt^3*mWW^5*s^3*t^5 - 5246*mtt^2*mWW^6*s^3*t^5 - 63189*ep*mtt^2*mWW^6*s^3*t^5 - 299688*ep^2*mtt^2*mWW^6*s^3*t^5 - 723227*ep^3*mtt^2*mWW^6*s^3*t^5 - 900690*ep^4*mtt^2*mWW^6*s^3*t^5 - 458616*ep^5*mtt^2*mWW^6*s^3*t^5 + 5096*mtt*mWW^7*s^3*t^5 + 56703*ep*mtt*mWW^7*s^3*t^5 + 227380*ep^2*mtt*mWW^7*s^3*t^5 + 406675*ep^3*mtt*mWW^7*s^3*t^5 + 319162*ep^4*mtt*mWW^7*s^3*t^5 + 83064*ep^5*mtt*mWW^7*s^3*t^5 - 1174*mWW^8*s^3*t^5 - 12980*ep*mWW^8*s^3*t^5 - 51218*ep^2*mWW^8*s^3*t^5 - 87812*ep^3*mWW^8*s^3*t^5 - 61376*ep^4*mWW^8*s^3*t^5 - 10624*ep^5*mWW^8*s^3*t^5 + 960*ep*mtt^7*s^4*t^5 + 9760*ep^2*mtt^7*s^4*t^5 + 35200*ep^3*mtt^7*s^4*t^5 + 53280*ep^4*mtt^7*s^4*t^5 + 28800*ep^5*mtt^7*s^4*t^5 + 19376*ep*mtt^6*mWW*s^4*t^5 + 202064*ep^2*mtt^6*mWW*s^4*t^5 + 750872*ep^3*mtt^6*mWW*s^4*t^5 + 1180464*ep^4*mtt^6*mWW*s^4*t^5 + 666880*ep^5*mtt^6*mWW*s^4*t^5 + 274*mtt^5*mWW^2*s^4*t^5 - 10211*ep*mtt^5*mWW^2*s^4*t^5 - 154690*ep^2*mtt^5*mWW^2*s^4*t^5 - 719619*ep^3*mtt^5*mWW^2*s^4*t^5 - 1328706*ep^4*mtt^5*mWW^2*s^4*t^5 - 848776*ep^5*mtt^5*mWW^2*s^4*t^5 - 2008*mtt^4*mWW^3*s^4*t^5 - 69672*ep*mtt^4*mWW^3*s^4*t^5 - 546704*ep^2*mtt^4*mWW^3*s^4*t^5 - 1666696*ep^3*mtt^4*mWW^3*s^4*t^5 - 2174992*ep^4*mtt^4*mWW^3*s^4*t^5 - 1013040*ep^5*mtt^4*mWW^3*s^4*t^5 - 1354*mtt^3*mWW^4*s^4*t^5 + 48405*ep*mtt^3*mWW^4*s^4*t^5 + 599884*ep^2*mtt^3*mWW^4*s^4*t^5 + 2290759*ep^3*mtt^3*mWW^4*s^4*t^5 + 3570594*ep^4*mtt^3*mWW^4*s^4*t^5 + 1972088*ep^5*mtt^3*mWW^4*s^4*t^5 + 822*mtt^2*mWW^5*s^4*t^5 - 14023*ep*mtt^2*mWW^5*s^4*t^5 - 217076*ep^2*mtt^2*mWW^5*s^4*t^5 - 915381*ep^3*mtt^2*mWW^5*s^4*t^5 - 1544030*ep^4*mtt^2*mWW^5*s^4*t^5 - 915480*ep^5*mtt^2*mWW^5*s^4*t^5 + 1960*mtt*mWW^6*s^4*t^5 + 22078*ep*mtt*mWW^6*s^4*t^5 + 92006*ep^2*mtt*mWW^6*s^4*t^5 + 186428*ep^3*mtt*mWW^6*s^4*t^5 + 196448*ep^4*mtt*mWW^6*s^4*t^5 + 89936*ep^5*mtt*mWW^6*s^4*t^5 - 942*mWW^7*s^4*t^5 - 9297*ep*mWW^7*s^4*t^5 - 29212*ep^2*mWW^7*s^4*t^5 - 27995*ep^3*mWW^7*s^4*t^5 + 12382*ep^4*mWW^7*s^4*t^5 + 22664*ep^5*mWW^7*s^4*t^5 - 720*ep*mtt^6*s^5*t^5 - 7320*ep^2*mtt^6*s^5*t^5 - 26400*ep^3*mtt^6*s^5*t^5 - 39960*ep^4*mtt^6*s^5*t^5 - 21600*ep^5*mtt^6*s^5*t^5 - 12600*ep*mtt^5*mWW*s^5*t^5 - 131160*ep^2*mtt^5*mWW*s^5*t^5 - 485816*ep^3*mtt^5*mWW*s^5*t^5 - 760512*ep^4*mtt^5*mWW*s^5*t^5 - 427456*ep^5*mtt^5*mWW*s^5*t^5 + 232*mtt^4*mWW^2*s^5*t^5 + 13732*ep*mtt^4*mWW^2*s^5*t^5 + 137220*ep^2*mtt^4*mWW^2*s^5*t^5 + 536480*ep^3*mtt^4*mWW^2*s^5*t^5 + 898392*ep^4*mtt^4*mWW^2*s^5*t^5 + 538816*ep^5*mtt^4*mWW^2*s^5*t^5 + 1296*mtt^3*mWW^3*s^5*t^5 + 33533*ep*mtt^3*mWW^3*s^5*t^5 + 250760*ep^2*mtt^3*mWW^3*s^5*t^5 + 765365*ep^3*mtt^3*mWW^3*s^5*t^5 + 1016406*ep^4*mtt^3*mWW^3*s^5*t^5 + 486184*ep^5*mtt^3*mWW^3*s^5*t^5 - 60*mtt^2*mWW^4*s^5*t^5 - 25865*ep*mtt^2*mWW^4*s^5*t^5 - 268572*ep^2*mtt^2*mWW^4*s^5*t^5 - 982201*ep^3*mtt^2*mWW^4*s^5*t^5 - 1506486*ep^4*mtt^2*mWW^4*s^5*t^5 - 826056*ep^5*mtt^2*mWW^4*s^5*t^5 - 264*mtt*mWW^5*s^5*t^5 + 3499*ep*mtt*mWW^5*s^5*t^5 + 57056*ep^2*mtt*mWW^5*s^5*t^5 + 240091*ep^3*mtt*mWW^5*s^5*t^5 + 401850*ep^4*mtt*mWW^5*s^5*t^5 + 235992*ep^5*mtt*mWW^5*s^5*t^5 - 148*mWW^6*s^5*t^5 - 1403*ep*mWW^6*s^5*t^5 - 3520*ep^2*mWW^6*s^5*t^5 - 479*ep^3*mWW^6*s^5*t^5 + 6054*ep^4*mWW^6*s^5*t^5 + 4136*ep^5*mWW^6*s^5*t^5 + 288*ep*mtt^5*s^6*t^5 + 2928*ep^2*mtt^5*s^6*t^5 + 10560*ep^3*mtt^5*s^6*t^5 + 15984*ep^4*mtt^5*s^6*t^5 + 8640*ep^5*mtt^5*s^6*t^5 + 4136*ep*mtt^4*mWW*s^6*t^5 + 42956*ep^2*mtt^4*mWW*s^6*t^5 + 158524*ep^3*mtt^4*mWW*s^6*t^5 + 246920*ep^4*mtt^4*mWW*s^6*t^5 + 137920*ep^5*mtt^4*mWW*s^6*t^5 - 96*mtt^3*mWW^2*s^6*t^5 - 5455*ep*mtt^3*mWW^2*s^6*t^5 - 51592*ep^2*mtt^3*mWW^2*s^6*t^5 - 190495*ep^3*mtt^3*mWW^2*s^6*t^5 - 303618*ep^4*mtt^3*mWW^2*s^6*t^5 - 174584*ep^5*mtt^3*mWW^2*s^6*t^5 - 316*mtt^2*mWW^3*s^6*t^5 - 7297*ep*mtt^2*mWW^3*s^6*t^5 - 53544*ep^2*mtt^2*mWW^3*s^6*t^5 - 165061*ep^3*mtt^2*mWW^3*s^6*t^5 - 223782*ep^4*mtt^2*mWW^3*s^6*t^5 - 110024*ep^5*mtt^2*mWW^3*s^6*t^5 + 88*mtt*mWW^4*s^6*t^5 + 5903*ep*mtt*mWW^4*s^6*t^5 + 55848*ep^2*mtt*mWW^4*s^6*t^5 + 198519*ep^3*mtt*mWW^4*s^6*t^5 + 300930*ep^4*mtt*mWW^4*s^6*t^5 + 164024*ep^5*mtt*mWW^4*s^6*t^5 + 164*mWW^5*s^6*t^5 + 1017*ep*mWW^5*s^6*t^5 - 724*ep^2*mWW^5*s^6*t^5 - 15823*ep^3*mWW^5*s^6*t^5 - 34258*ep^4*mWW^5*s^6*t^5 - 22136*ep^5*mWW^5*s^6*t^5 - 48*ep*mtt^4*s^7*t^5 - 488*ep^2*mtt^4*s^7*t^5 - 1760*ep^3*mtt^4*s^7*t^5 - 2664*ep^4*mtt^4*s^7*t^5 - 1440*ep^5*mtt^4*s^7*t^5 - 520*ep*mtt^3*mWW*s^7*t^5 - 5380*ep^2*mtt^3*mWW*s^7*t^5 - 19748*ep^3*mtt^3*mWW*s^7*t^5 - 30536*ep^4*mtt^3*mWW*s^7*t^5 - 16896*ep^5*mtt^3*mWW*s^7*t^5 + 744*ep*mtt^2*mWW^2*s^7*t^5 + 7700*ep^2*mtt^2*mWW^2*s^7*t^5 + 28324*ep^3*mtt^2*mWW^2*s^7*t^5 + 43928*ep^4*mtt^2*mWW^2*s^7*t^5 + 24384*ep^5*mtt^2*mWW^2*s^7*t^5 + 264*ep*mtt*mWW^3*s^7*t^5 + 2692*ep^2*mtt*mWW^3*s^7*t^5 + 9636*ep^3*mtt*mWW^3*s^7*t^5 + 14408*ep^4*mtt*mWW^3*s^7*t^5 + 7680*ep^5*mtt*mWW^3*s^7*t^5 - 440*ep*mWW^4*s^7*t^5 - 4524*ep^2*mWW^4*s^7*t^5 - 16452*ep^3*mWW^4*s^7*t^5 - 25136*ep^4*mWW^4*s^7*t^5 - 13728*ep^5*mWW^4*s^7*t^5 + 136*ep*mtt^9*mWW*t^6 + 1304*ep^2*mtt^9*mWW*t^6 + 4448*ep^3*mtt^9*mWW*t^6 + 6496*ep^4*mtt^9*mWW*t^6 + 3456*ep^5*mtt^9*mWW*t^6 - 348*mtt^8*mWW^2*t^6 - 7001*ep*mtt^8*mWW^2*t^6 - 45408*ep^2*mtt^8*mWW^2*t^6 - 128029*ep^3*mtt^8*mWW^2*t^6 - 164262*ep^4*mtt^8*mWW^2*t^6 - 78792*ep^5*mtt^8*mWW^2*t^6 + 288*mtt^7*mWW^3*t^6 + 11170*ep*mtt^7*mWW^3*t^6 + 86208*ep^2*mtt^7*mWW^3*t^6 + 259682*ep^3*mtt^7*mWW^3*t^6 + 341820*ep^4*mtt^7*mWW^3*t^6 + 165072*ep^5*mtt^7*mWW^3*t^6 + 2046*mtt^6*mWW^4*t^6 + 18323*ep*mtt^6*mWW^4*t^6 + 58168*ep^2*mtt^6*mWW^4*t^6 + 82793*ep^3*mtt^6*mWW^4*t^6 + 51998*ep^4*mtt^6*mWW^4*t^6 + 10472*ep^5*mtt^6*mWW^4*t^6 - 4676*mtt^5*mWW^5*t^6 - 57743*ep*mtt^5*mWW^5*t^6 - 275546*ep^2*mtt^5*mWW^5*t^6 - 635909*ep^3*mtt^5*mWW^5*t^6 - 710030*ep^4*mtt^5*mWW^5*t^6 - 306536*ep^5*mtt^5*mWW^5*t^6 + 3606*mtt^4*mWW^6*t^6 + 47764*ep*mtt^4*mWW^6*t^6 + 241120*ep^2*mtt^4*mWW^6*t^6 + 578002*ep^3*mtt^4*mWW^6*t^6 + 659756*ep^4*mtt^4*mWW^6*t^6 + 287632*ep^5*mtt^4*mWW^6*t^6 - 216*mtt^3*mWW^7*t^6 - 4152*ep*mtt^3*mWW^7*t^6 - 26556*ep^2*mtt^3*mWW^7*t^6 - 74668*ep^3*mtt^3*mWW^7*t^6 - 95544*ep^4*mtt^3*mWW^7*t^6 - 45344*ep^5*mtt^3*mWW^7*t^6 - 1222*mtt^2*mWW^8*t^6 - 14981*ep*mtt^2*mWW^8*t^6 - 70000*ep^2*mtt^2*mWW^8*t^6 - 155451*ep^3*mtt^2*mWW^8*t^6 - 164314*ep^4*mtt^2*mWW^8*t^6 - 66232*ep^5*mtt^2*mWW^8*t^6 + 540*mtt*mWW^9*t^6 + 6733*ep*mtt*mWW^9*t^6 + 31982*ep^2*mtt*mWW^9*t^6 + 72111*ep^3*mtt*mWW^9*t^6 + 77290*ep^4*mtt*mWW^9*t^6 + 31544*ep^5*mtt*mWW^9*t^6 - 18*mWW^10*t^6 - 249*ep*mWW^10*t^6 - 1272*ep^2*mWW^10*t^6 - 2979*ep^3*mWW^10*t^6 - 3210*ep^4*mWW^10*t^6 - 1272*ep^5*mWW^10*t^6 + 304*ep*mtt^9*s*t^6 + 3080*ep^2*mtt^9*s*t^6 + 11056*ep^3*mtt^9*s*t^6 + 16632*ep^4*mtt^9*s*t^6 + 8928*ep^5*mtt^9*s*t^6 + 1120*ep*mtt^8*mWW*s*t^6 + 12128*ep^2*mtt^8*mWW*s*t^6 + 46968*ep^3*mtt^8*mWW*s*t^6 + 76712*ep^4*mtt^8*mWW*s*t^6 + 44832*ep^5*mtt^8*mWW*s*t^6 + 1462*mtt^7*mWW^2*s*t^6 + 19867*ep*mtt^7*mWW^2*s*t^6 + 92060*ep^2*mtt^7*mWW^2*s*t^6 + 172941*ep^3*mtt^7*mWW^2*s*t^6 + 118046*ep^4*mtt^7*mWW^2*s*t^6 + 8104*ep^5*mtt^7*mWW^2*s*t^6 - 820*mtt^6*mWW^3*s*t^6 - 23447*ep*mtt^6*mWW^3*s*t^6 - 152948*ep^2*mtt^6*mWW^3*s*t^6 - 373799*ep^3*mtt^6*mWW^3*s*t^6 - 366218*ep^4*mtt^6*mWW^3*s*t^6 - 110008*ep^5*mtt^6*mWW^3*s*t^6 - 7272*mtt^5*mWW^4*s*t^6 - 75303*ep*mtt^5*mWW^4*s*t^6 - 300946*ep^2*mtt^5*mWW^4*s*t^6 - 603521*ep^3*mtt^5*mWW^4*s*t^6 - 623574*ep^4*mtt^5*mWW^4*s*t^6 - 267464*ep^5*mtt^5*mWW^4*s*t^6 + 12758*mtt^4*mWW^5*s*t^6 + 153556*ep*mtt^4*mWW^5*s*t^6 + 700892*ep^2*mtt^4*mWW^5*s*t^6 + 1512742*ep^3*mtt^4*mWW^5*s*t^6 + 1548628*ep^4*mtt^4*mWW^5*s*t^6 + 601584*ep^5*mtt^4*mWW^5*s*t^6 - 6854*mtt^3*mWW^6*s*t^6 - 84427*ep*mtt^3*mWW^6*s*t^6 - 387998*ep^2*mtt^3*mWW^6*s*t^6 - 821903*ep^3*mtt^3*mWW^6*s*t^6 - 798242*ep^4*mtt^3*mWW^6*s*t^6 - 279576*ep^5*mtt^3*mWW^6*s*t^6 - 628*mtt^2*mWW^7*s*t^6 - 8699*ep*mtt^2*mWW^7*s*t^6 - 47274*ep^2*mtt^2*mWW^7*s*t^6 - 125953*ep^3*mtt^2*mWW^7*s*t^6 - 164414*ep^4*mtt^2*mWW^7*s*t^6 - 84072*ep^5*mtt^2*mWW^7*s*t^6 + 1832*mtt*mWW^8*s*t^6 + 22887*ep*mtt*mWW^8*s*t^6 + 108228*ep^2*mtt*mWW^8*s*t^6 + 241211*ep^3*mtt*mWW^8*s*t^6 + 254514*ep^4*mtt*mWW^8*s*t^6 + 102168*ep^5*mtt*mWW^8*s*t^6 - 478*mWW^9*s*t^6 - 5858*ep*mWW^9*s*t^6 - 27222*ep^2*mWW^9*s*t^6 - 59742*ep^3*mWW^9*s*t^6 - 62084*ep^4*mWW^9*s*t^6 - 24496*ep^5*mWW^9*s*t^6 - 1584*ep*mtt^8*s^2*t^6 - 16040*ep^2*mtt^8*s^2*t^6 - 57536*ep^3*mtt^8*s^2*t^6 - 86472*ep^4*mtt^8*s^2*t^6 - 46368*ep^5*mtt^8*s^2*t^6 - 7252*ep*mtt^7*mWW*s^2*t^6 - 76272*ep^2*mtt^7*mWW*s^2*t^6 - 286228*ep^3*mtt^7*mWW*s^2*t^6 - 454472*ep^4*mtt^7*mWW*s^2*t^6 - 259200*ep^5*mtt^7*mWW*s^2*t^6 - 2350*mtt^6*mWW^2*s^2*t^6 - 9586*ep*mtt^6*mWW^2*s^2*t^6 + 83690*ep^2*mtt^6*mWW^2*s^2*t^6 + 579250*ep^3*mtt^6*mWW^2*s^2*t^6 + 1152164*ep^4*mtt^6*mWW^2*s^2*t^6 + 742032*ep^5*mtt^6*mWW^2*s^2*t^6 + 1146*mtt^5*mWW^3*s^2*t^6 + 9143*ep*mtt^5*mWW^3*s^2*t^6 - 26896*ep^2*mtt^5*mWW^3*s^2*t^6 - 361663*ep^3*mtt^5*mWW^3*s^2*t^6 - 874194*ep^4*mtt^5*mWW^3*s^2*t^6 - 632360*ep^5*mtt^5*mWW^3*s^2*t^6 + 9718*mtt^4*mWW^4*s^2*t^6 + 100629*ep*mtt^4*mWW^4*s^2*t^6 + 386048*ep^2*mtt^4*mWW^4*s^2*t^6 + 707683*ep^3*mtt^4*mWW^4*s^2*t^6 + 648842*ep^4*mtt^4*mWW^4*s^2*t^6 + 250360*ep^5*mtt^4*mWW^4*s^2*t^6 - 13440*mtt^3*mWW^5*s^2*t^6 - 142172*ep*mtt^3*mWW^5*s^2*t^6 - 525236*ep^2*mtt^3*mWW^5*s^2*t^6 - 785112*ep^3*mtt^3*mWW^5*s^2*t^6 - 357000*ep^4*mtt^3*mWW^5*s^2*t^6 + 79344*ep^5*mtt^3*mWW^5*s^2*t^6 + 4610*mtt^2*mWW^6*s^2*t^6 + 43928*ep*mtt^2*mWW^6*s^2*t^6 + 126054*ep^2*mtt^2*mWW^6*s^2*t^6 + 52560*ep^3*mtt^2*mWW^6*s^2*t^6 - 243872*ep^4*mtt^2*mWW^6*s^2*t^6 - 248528*ep^5*mtt^2*mWW^6*s^2*t^6 + 982*mtt*mWW^7*s^2*t^6 + 14997*ep*mtt*mWW^7*s^2*t^6 + 85396*ep^2*mtt*mWW^7*s^2*t^6 + 228343*ep^3*mtt*mWW^7*s^2*t^6 + 290986*ep^4*mtt*mWW^7*s^2*t^6 + 142808*ep^5*mtt*mWW^7*s^2*t^6 - 666*mWW^8*s^2*t^6 - 8103*ep*mWW^8*s^2*t^6 - 36744*ep^2*mWW^8*s^2*t^6 - 77297*ep^3*mWW^8*s^2*t^6 - 75982*ep^4*mWW^8*s^2*t^6 - 28088*ep^5*mWW^8*s^2*t^6 + 3360*ep*mtt^7*s^3*t^6 + 34000*ep^2*mtt^7*s^3*t^6 + 121840*ep^3*mtt^7*s^3*t^6 + 182880*ep^4*mtt^7*s^3*t^6 + 97920*ep^5*mtt^7*s^3*t^6 + 14700*ep*mtt^6*mWW*s^3*t^6 + 153632*ep^2*mtt^6*mWW*s^3*t^6 + 571308*ep^3*mtt^6*mWW*s^3*t^6 + 898120*ep^4*mtt^6*mWW*s^3*t^6 + 507072*ep^5*mtt^6*mWW*s^3*t^6 + 1758*mtt^5*mWW^2*s^3*t^6 - 23018*ep*mtt^5*mWW^2*s^3*t^6 - 375762*ep^2*mtt^5*mWW^2*s^3*t^6 - 1591094*ep^3*mtt^5*mWW^2*s^3*t^6 - 2669148*ep^4*mtt^5*mWW^2*s^3*t^6 - 1567424*ep^5*mtt^5*mWW^2*s^3*t^6 - 1362*mtt^4*mWW^3*s^3*t^6 + 8525*ep*mtt^4*mWW^3*s^3*t^6 + 204816*ep^2*mtt^4*mWW^3*s^3*t^6 + 974275*ep^3*mtt^4*mWW^3*s^3*t^6 + 1769522*ep^4*mtt^4*mWW^3*s^3*t^6 + 1107464*ep^5*mtt^4*mWW^3*s^3*t^6 - 6266*mtt^3*mWW^4*s^3*t^6 - 53819*ep*mtt^3*mWW^4*s^3*t^6 - 122248*ep^2*mtt^3*mWW^4*s^3*t^6 + 29419*ep^3*mtt^3*mWW^4*s^3*t^6 + 338586*ep^4*mtt^3*mWW^4*s^3*t^6 + 251704*ep^5*mtt^3*mWW^4*s^3*t^6 + 7270*mtt^2*mWW^5*s^3*t^6 + 57111*ep*mtt^2*mWW^5*s^3*t^6 + 76372*ep^2*mtt^2*mWW^5*s^3*t^6 - 335679*ep^3*mtt^2*mWW^5*s^3*t^6 - 968506*ep^4*mtt^2*mWW^5*s^3*t^6 - 675272*ep^5*mtt^2*mWW^5*s^3*t^6 - 1620*mtt*mWW^6*s^3*t^6 - 7551*ep*mtt*mWW^6*s^3*t^6 + 35434*ep^2*mtt*mWW^6*s^3*t^6 + 265159*ep^3*mtt*mWW^6*s^3*t^6 + 510618*ep^4*mtt*mWW^6*s^3*t^6 + 315528*ep^5*mtt*mWW^6*s^3*t^6 - 164*mWW^7*s^3*t^6 - 3148*ep*mWW^7*s^3*t^6 - 20068*ep^2*mWW^7*s^3*t^6 - 56732*ep^3*mWW^7*s^3*t^6 - 74360*ep^4*mWW^7*s^3*t^6 - 36992*ep^5*mWW^7*s^3*t^6 - 3680*ep*mtt^6*s^4*t^6 - 37200*ep^2*mtt^6*s^4*t^6 - 133120*ep^3*mtt^6*s^4*t^6 - 199440*ep^4*mtt^6*s^4*t^6 - 106560*ep^5*mtt^6*s^4*t^6 - 13764*ep*mtt^5*mWW*s^4*t^6 - 143464*ep^2*mtt^5*mWW*s^4*t^6 - 530700*ep^3*mtt^5*mWW*s^4*t^6 - 828776*ep^4*mtt^5*mWW*s^4*t^6 - 464448*ep^5*mtt^5*mWW*s^4*t^6 - 574*mtt^4*mWW^2*s^4*t^6 + 33201*ep*mtt^4*mWW^2*s^4*t^6 + 388742*ep^2*mtt^4*mWW^2*s^4*t^6 + 1499921*ep^3*mtt^4*mWW^2*s^4*t^6 + 2394270*ep^4*mtt^4*mWW^2*s^4*t^6 + 1359320*ep^5*mtt^4*mWW^2*s^4*t^6 + 1120*mtt^3*mWW^3*s^4*t^6 - 7146*ep*mtt^3*mWW^3*s^4*t^6 - 154022*ep^2*mtt^3*mWW^3*s^4*t^6 - 687512*ep^3*mtt^3*mWW^3*s^4*t^6 - 1191744*ep^4*mtt^3*mWW^3*s^4*t^6 - 719696*ep^5*mtt^3*mWW^3*s^4*t^6 + 2152*mtt^2*mWW^4*s^4*t^6 + 9778*ep*mtt^2*mWW^4*s^4*t^6 - 51878*ep^2*mtt^2*mWW^4*s^4*t^6 - 358204*ep^3*mtt^2*mWW^4*s^4*t^6 - 650320*ep^4*mtt^2*mWW^4*s^4*t^6 - 376832*ep^5*mtt^2*mWW^4*s^4*t^6 - 2280*mtt*mWW^5*s^4*t^6 - 11726*ep*mtt*mWW^5*s^4*t^6 + 38654*ep^2*mtt*mWW^5*s^4*t^6 + 326736*ep^3*mtt*mWW^5*s^4*t^6 + 631408*ep^4*mtt*mWW^5*s^4*t^6 + 384560*ep^5*mtt*mWW^5*s^4*t^6 + 446*mWW^6*s^4*t^6 + 1881*ep*mWW^6*s^4*t^6 - 10688*ep^2*mWW^6*s^4*t^6 - 72193*ep^3*mWW^6*s^4*t^6 - 133126*ep^4*mWW^6*s^4*t^6 - 79416*ep^5*mWW^6*s^4*t^6 + 2160*ep*mtt^5*s^5*t^6 + 21800*ep^2*mtt^5*s^5*t^6 + 77840*ep^3*mtt^5*s^5*t^6 + 116280*ep^4*mtt^5*s^5*t^6 + 61920*ep^5*mtt^5*s^5*t^6 + 5956*ep*mtt^4*mWW*s^5*t^6 + 62016*ep^2*mtt^4*mWW*s^5*t^6 + 228604*ep^3*mtt^4*mWW*s^5*t^6 + 355232*ep^4*mtt^4*mWW*s^5*t^6 + 197856*ep^5*mtt^4*mWW*s^5*t^6 + 52*mtt^3*mWW^2*s^5*t^6 - 16391*ep*mtt^3*mWW^2*s^5*t^6 - 173362*ep^2*mtt^3*mWW^2*s^5*t^6 - 641989*ep^3*mtt^3*mWW^2*s^5*t^6 - 997150*ep^4*mtt^3*mWW^2*s^5*t^6 - 553672*ep^5*mtt^3*mWW^2*s^5*t^6 - 372*mtt^2*mWW^3*s^5*t^6 + 2677*ep*mtt^2*mWW^3*s^5*t^6 + 52242*ep^2*mtt^2*mWW^3*s^5*t^6 + 223139*ep^3*mtt^2*mWW^3*s^5*t^6 + 372946*ep^4*mtt^2*mWW^3*s^5*t^6 + 218008*ep^5*mtt^2*mWW^3*s^5*t^6 - 372*mtt*mWW^4*s^5*t^6 + 779*ep*mtt*mWW^4*s^5*t^6 + 34426*ep^2*mtt*mWW^4*s^5*t^6 + 154233*ep^3*mtt*mWW^4*s^5*t^6 + 252702*ep^4*mtt*mWW^4*s^5*t^6 + 141320*ep^5*mtt*mWW^4*s^5*t^6 + 404*mWW^5*s^5*t^6 + 2067*ep*mWW^5*s^5*t^6 - 6306*ep^2*mWW^5*s^5*t^6 - 53923*ep^3*mWW^5*s^5*t^6 - 103210*ep^4*mWW^5*s^5*t^6 - 62104*ep^5*mWW^5*s^5*t^6 - 624*ep*mtt^4*s^6*t^6 - 6280*ep^2*mtt^4*s^6*t^6 - 22336*ep^3*mtt^4*s^6*t^6 - 33192*ep^4*mtt^4*s^6*t^6 - 17568*ep^5*mtt^4*s^6*t^6 - 832*ep*mtt^3*mWW*s^6*t^6 - 8704*ep^2*mtt^3*mWW*s^6*t^6 - 32144*ep^3*mtt^3*mWW*s^6*t^6 - 50000*ep^4*mtt^3*mWW*s^6*t^6 - 27840*ep^5*mtt^3*mWW*s^6*t^6 + 2992*ep*mtt^2*mWW^2*s^6*t^6 + 30680*ep^2*mtt^2*mWW^2*s^6*t^6 + 111256*ep^3*mtt^2*mWW^2*s^6*t^6 + 169392*ep^4*mtt^2*mWW^2*s^6*t^6 + 92160*ep^5*mtt^2*mWW^2*s^6*t^6 - 992*ep*mtt*mWW^3*s^6*t^6 - 10128*ep^2*mtt*mWW^3*s^6*t^6 - 36736*ep^3*mtt*mWW^3*s^6*t^6 - 56016*ep^4*mtt*mWW^3*s^6*t^6 - 30528*ep^5*mtt*mWW^3*s^6*t^6 - 544*ep*mWW^4*s^6*t^6 - 5568*ep^2*mWW^4*s^6*t^6 - 20040*ep^3*mWW^4*s^6*t^6 - 30184*ep^4*mWW^4*s^6*t^6 - 16224*ep^5*mWW^4*s^6*t^6 + 64*ep*mtt^3*s^7*t^6 + 640*ep^2*mtt^3*s^7*t^6 + 2256*ep^3*mtt^3*s^7*t^6 + 3312*ep^4*mtt^3*s^7*t^6 + 1728*ep^5*mtt^3*s^7*t^6 - 64*ep*mtt^2*mWW*s^7*t^6 - 640*ep^2*mtt^2*mWW*s^7*t^6 - 2256*ep^3*mtt^2*mWW*s^7*t^6 - 3312*ep^4*mtt^2*mWW*s^7*t^6 - 1728*ep^5*mtt^2*mWW*s^7*t^6 - 64*ep*mtt*mWW^2*s^7*t^6 - 640*ep^2*mtt*mWW^2*s^7*t^6 - 2256*ep^3*mtt*mWW^2*s^7*t^6 - 3312*ep^4*mtt*mWW^2*s^7*t^6 - 1728*ep^5*mtt*mWW^2*s^7*t^6 + 64*ep*mWW^3*s^7*t^6 + 640*ep^2*mWW^3*s^7*t^6 + 2256*ep^3*mWW^3*s^7*t^6 + 3312*ep^4*mWW^3*s^7*t^6 + 1728*ep^5*mWW^3*s^7*t^6 - 144*ep*mtt^8*mWW*t^7 - 1376*ep^2*mtt^8*mWW*t^7 - 4672*ep^3*mtt^8*mWW*t^7 - 6784*ep^4*mtt^8*mWW*t^7 - 3584*ep^5*mtt^8*mWW*t^7 + 276*mtt^7*mWW^2*t^7 + 5320*ep*mtt^7*mWW^2*t^7 + 34074*ep^2*mtt^7*mWW^2*t^7 + 96126*ep^3*mtt^7*mWW^2*t^7 + 124188*ep^4*mtt^7*mWW^2*t^7 + 60176*ep^5*mtt^7*mWW^2*t^7 - 192*mtt^6*mWW^3*t^7 - 6898*ep*mtt^6*mWW^3*t^7 - 53118*ep^2*mtt^6*mWW^3*t^7 - 162040*ep^3*mtt^6*mWW^3*t^7 - 217464*ep^4*mtt^6*mWW^3*t^7 - 107488*ep^5*mtt^6*mWW^3*t^7 - 1534*mtt^5*mWW^4*t^7 - 15971*ep*mtt^5*mWW^4*t^7 - 62674*ep^2*mtt^5*mWW^4*t^7 - 117315*ep^3*mtt^5*mWW^4*t^7 - 104674*ep^4*mtt^5*mWW^4*t^7 - 35032*ep^5*mtt^5*mWW^4*t^7 + 3394*mtt^4*mWW^5*t^7 + 43196*ep*mtt^4*mWW^5*t^7 + 210020*ep^2*mtt^4*mWW^5*t^7 + 486226*ep^3*mtt^4*mWW^5*t^7 + 536892*ep^4*mtt^4*mWW^5*t^7 + 226512*ep^5*mtt^4*mWW^5*t^7 - 3096*mtt^3*mWW^6*t^7 - 40298*ep*mtt^3*mWW^6*t^7 - 199122*ep^2*mtt^3*mWW^6*t^7 - 464924*ep^3*mtt^3*mWW^6*t^7 - 514272*ep^4*mtt^3*mWW^6*t^7 - 216128*ep^5*mtt^3*mWW^6*t^7 + 1348*mtt^2*mWW^7*t^7 + 17210*ep*mtt^2*mWW^7*t^7 + 83730*ep^2*mtt^2*mWW^7*t^7 + 193336*ep^3*mtt^2*mWW^7*t^7 + 212168*ep^4*mtt^2*mWW^7*t^7 + 88608*ep^5*mtt^2*mWW^7*t^7 - 94*mtt*mWW^8*t^7 - 1155*ep*mtt*mWW^8*t^7 - 5606*ep^2*mtt*mWW^8*t^7 - 13495*ep^3*mtt*mWW^8*t^7 - 15978*ep^4*mtt*mWW^8*t^7 - 7352*ep^5*mtt*mWW^8*t^7 - 102*mWW^9*t^7 - 1260*ep*mWW^9*t^7 - 5928*ep^2*mWW^9*t^7 - 13242*ep^3*mWW^9*t^7 - 14076*ep^4*mWW^9*t^7 - 5712*ep^5*mWW^9*t^7 - 800*ep*mtt^8*s*t^7 - 8080*ep^2*mtt^8*s*t^7 - 28880*ep^3*mtt^8*s*t^7 - 43200*ep^4*mtt^8*s*t^7 - 23040*ep^5*mtt^8*s*t^7 + 432*ep*mtt^7*mWW*s*t^7 + 3712*ep^2*mtt^7*mWW*s*t^7 + 10400*ep^3*mtt^7*mWW*s*t^7 + 10496*ep^4*mtt^7*mWW*s*t^7 + 2560*ep^5*mtt^7*mWW*s*t^7 - 1022*mtt^6*mWW^2*s*t^7 - 9898*ep*mtt^6*mWW^2*s*t^7 - 26376*ep^2*mtt^6*mWW^2*s*t^7 + 6744*ep^3*mtt^6*mWW^2*s*t^7 + 98992*ep^4*mtt^6*mWW^2*s*t^7 + 87360*ep^5*mtt^6*mWW^2*s*t^7 + 332*mtt^5*mWW^3*s*t^7 - 1648*ep*mtt^5*mWW^3*s*t^7 - 50802*ep^2*mtt^5*mWW^3*s*t^7 - 254142*ep^3*mtt^5*mWW^3*s*t^7 - 466748*ep^4*mtt^5*mWW^3*s*t^7 - 290192*ep^5*mtt^5*mWW^3*s*t^7 + 5120*mtt^4*mWW^4*s*t^7 + 70036*ep*mtt^4*mWW^4*s*t^7 + 373792*ep^2*mtt^4*mWW^4*s*t^7 + 968796*ep^3*mtt^4*mWW^4*s*t^7 + 1212360*ep^4*mtt^4*mWW^4*s*t^7 + 585056*ep^5*mtt^4*mWW^4*s*t^7 - 8384*mtt^3*mWW^5*s*t^7 - 107317*ep*mtt^3*mWW^5*s*t^7 - 522134*ep^2*mtt^3*mWW^5*s*t^7 - 1203915*ep^3*mtt^3*mWW^5*s*t^7 - 1322674*ep^4*mtt^3*mWW^5*s*t^7 - 556696*ep^5*mtt^3*mWW^5*s*t^7 + 5322*mtt^2*mWW^6*s*t^7 + 65045*ep*mtt^2*mWW^6*s*t^7 + 298206*ep^2*mtt^2*mWW^6*s*t^7 + 636085*ep^3*mtt^2*mWW^6*s*t^7 + 631678*ep^4*mtt^2*mWW^6*s*t^7 + 232744*ep^5*mtt^2*mWW^6*s*t^7 - 1500*mtt*mWW^7*s*t^7 - 17279*ep*mtt*mWW^7*s*t^7 - 74256*ep^2*mtt*mWW^7*s*t^7 - 147123*ep^3*mtt*mWW^7*s*t^7 - 132858*ep^4*mtt*mWW^7*s*t^7 - 42424*ep^5*mtt*mWW^7*s*t^7 + 132*mWW^8*s*t^7 + 1429*ep*mWW^8*s*t^7 + 5938*ep^2*mWW^8*s*t^7 + 12035*ep^3*mWW^8*s*t^7 + 11954*ep^4*mWW^8*s*t^7 + 4632*ep^5*mWW^8*s*t^7 + 3520*ep*mtt^7*s^2*t^7 + 35520*ep^2*mtt^7*s^2*t^7 + 126800*ep^3*mtt^7*s^2*t^7 + 189360*ep^4*mtt^7*s^2*t^7 + 100800*ep^5*mtt^7*s^2*t^7 - 232*ep*mtt^6*mWW*s^2*t^7 - 360*ep^2*mtt^6*mWW*s^2*t^7 + 7264*ep^3*mtt^6*mWW*s^2*t^7 + 27248*ep^4*mtt^6*mWW*s^2*t^7 + 24896*ep^5*mtt^6*mWW*s^2*t^7 + 1392*mtt^5*mWW^2*s^2*t^7 - 5481*ep*mtt^5*mWW^2*s^2*t^7 - 157882*ep^2*mtt^5*mWW^2*s^2*t^7 - 713059*ep^3*mtt^5*mWW^2*s^2*t^7 - 1214410*ep^4*mtt^5*mWW^2*s^2*t^7 - 713752*ep^5*mtt^5*mWW^2*s^2*t^7 - 196*mtt^4*mWW^3*s^2*t^7 + 35280*ep*mtt^4*mWW^3*s^2*t^7 + 383454*ep^2*mtt^4*mWW^3*s^2*t^7 + 1447082*ep^3*mtt^4*mWW^3*s^2*t^7 + 2282716*ep^4*mtt^4*mWW^3*s^2*t^7 + 1285456*ep^5*mtt^4*mWW^3*s^2*t^7 - 6104*mtt^3*mWW^4*s^2*t^7 - 95873*ep*mtt^3*mWW^4*s^2*t^7 - 565322*ep^2*mtt^3*mWW^4*s^2*t^7 - 1570747*ep^3*mtt^3*mWW^4*s^2*t^7 - 2063338*ep^4*mtt^3*mWW^4*s^2*t^7 - 1031432*ep^5*mtt^3*mWW^4*s^2*t^7 + 7632*mtt^2*mWW^5*s^2*t^7 + 91851*ep*mtt^2*mWW^5*s^2*t^7 + 413850*ep^2*mtt^2*mWW^5*s^2*t^7 + 872437*ep^3*mtt^2*mWW^5*s^2*t^7 + 868358*ep^4*mtt^2*mWW^5*s^2*t^7 + 328888*ep^5*mtt^2*mWW^5*s^2*t^7 - 3224*mtt*mWW^6*s^2*t^7 - 33750*ep*mtt*mWW^6*s^2*t^7 - 123356*ep^2*mtt*mWW^6*s^2*t^7 - 181730*ep^3*mtt*mWW^6*s^2*t^7 - 80060*ep^4*mtt*mWW^6*s^2*t^7 + 19232*ep^5*mtt*mWW^6*s^2*t^7 + 500*mWW^7*s^2*t^7 + 4685*ep*mWW^7*s^2*t^7 + 14096*ep^2*mWW^7*s^2*t^7 + 11953*ep^3*mWW^7*s^2*t^7 - 9874*ep^4*mWW^7*s^2*t^7 - 14088*ep^5*mWW^7*s^2*t^7 - 6080*ep*mtt^6*s^3*t^7 - 61280*ep^2*mtt^6*s^3*t^7 - 218400*ep^3*mtt^6*s^3*t^7 - 325440*ep^4*mtt^6*s^3*t^7 - 172800*ep^5*mtt^6*s^3*t^7 + 208*ep*mtt^5*mWW*s^3*t^7 - 648*ep^2*mtt^5*mWW*s^3*t^7 - 13208*ep^3*mtt^5*mWW*s^3*t^7 - 40752*ep^4*mtt^5*mWW*s^3*t^7 - 35072*ep^5*mtt^5*mWW*s^3*t^7 - 822*mtt^4*mWW^2*s^3*t^7 + 23000*ep*mtt^4*mWW^2*s^3*t^7 + 295704*ep^2*mtt^4*mWW^2*s^3*t^7 + 1155658*ep^3*mtt^4*mWW^2*s^3*t^7 + 1839076*ep^4*mtt^4*mWW^2*s^3*t^7 + 1035472*ep^5*mtt^4*mWW^2*s^3*t^7 + 168*mtt^3*mWW^3*s^3*t^7 - 42711*ep*mtt^3*mWW^3*s^3*t^7 - 449754*ep^2*mtt^3*mWW^3*s^3*t^7 - 1655185*ep^3*mtt^3*mWW^3*s^3*t^7 - 2555070*ep^4*mtt^3*mWW^3*s^3*t^7 - 1411352*ep^5*mtt^3*mWW^3*s^3*t^7 + 3284*mtt^2*mWW^4*s^3*t^7 + 55321*ep*mtt^2*mWW^4*s^3*t^7 + 339426*ep^2*mtt^2*mWW^4*s^3*t^7 + 965695*ep^3*mtt^2*mWW^4*s^3*t^7 + 1286474*ep^4*mtt^2*mWW^4*s^3*t^7 + 648440*ep^5*mtt^2*mWW^4*s^3*t^7 - 3104*mtt*mWW^5*s^3*t^7 - 33133*ep*mtt*mWW^5*s^3*t^7 - 125446*ep^2*mtt*mWW^5*s^3*t^7 - 203451*ep^3*mtt*mWW^5*s^3*t^7 - 130266*ep^4*mtt*mWW^5*s^3*t^7 - 17000*ep^5*mtt*mWW^5*s^3*t^7 + 730*mWW^6*s^3*t^7 + 5955*ep*mWW^6*s^3*t^7 + 11214*ep^2*mWW^6*s^3*t^7 - 16773*ep^3*mWW^6*s^3*t^7 - 65830*ep^4*mWW^6*s^3*t^7 - 47688*ep^5*mWW^6*s^3*t^7 + 5120*ep*mtt^5*s^4*t^7 + 51520*ep^2*mtt^5*s^4*t^7 + 183200*ep^3*mtt^5*s^4*t^7 + 272160*ep^4*mtt^5*s^4*t^7 + 144000*ep^5*mtt^5*s^4*t^7 - 1176*ep*mtt^4*mWW*s^4*t^7 - 10072*ep^2*mtt^4*mWW*s^4*t^7 - 29408*ep^3*mtt^4*mWW*s^4*t^7 - 31488*ep^4*mtt^4*mWW*s^4*t^7 - 8960*ep^5*mtt^4*mWW*s^4*t^7 + 176*mtt^3*mWW^2*s^4*t^7 - 16877*ep*mtt^3*mWW^2*s^4*t^7 - 185920*ep^2*mtt^3*mWW^2*s^4*t^7 - 691709*ep^3*mtt^3*mWW^2*s^4*t^7 - 1069846*ep^4*mtt^3*mWW^2*s^4*t^7 - 589640*ep^5*mtt^3*mWW^2*s^4*t^7 - 112*mtt^2*mWW^3*s^4*t^7 + 19577*ep*mtt^2*mWW^3*s^4*t^7 + 206880*ep^2*mtt^2*mWW^3*s^4*t^7 + 755993*ep^3*mtt^2*mWW^3*s^4*t^7 + 1154646*ep^4*mtt^2*mWW^3*s^4*t^7 + 629848*ep^5*mtt^2*mWW^3*s^4*t^7 - 752*mtt*mWW^4*s^4*t^7 - 13227*ep*mtt*mWW^4*s^4*t^7 - 83272*ep^2*mtt*mWW^4*s^4*t^7 - 240611*ep^3*mtt*mWW^4*s^4*t^7 - 322634*ep^4*mtt*mWW^4*s^4*t^7 - 162552*ep^5*mtt*mWW^4*s^4*t^7 + 464*mWW^5*s^4*t^7 + 4375*ep*mWW^5*s^4*t^7 + 13120*ep^2*mWW^5*s^4*t^7 + 11143*ep^3*mWW^5*s^4*t^7 - 8214*ep^4*mWW^5*s^4*t^7 - 11672*ep^5*mWW^5*s^4*t^7 - 2080*ep*mtt^4*s^5*t^7 - 20880*ep^2*mtt^4*s^5*t^7 - 74000*ep^3*mtt^4*s^5*t^7 - 109440*ep^4*mtt^4*s^5*t^7 - 57600*ep^5*mtt^4*s^5*t^7 + 1360*ep*mtt^3*mWW*s^5*t^7 + 13224*ep^2*mtt^3*mWW*s^5*t^7 + 45416*ep^3*mtt^3*mWW*s^5*t^7 + 64464*ep^4*mtt^3*mWW*s^5*t^7 + 32256*ep^5*mtt^3*mWW*s^5*t^7 + 4000*ep*mtt^2*mWW^2*s^5*t^7 + 41040*ep^2*mtt^2*mWW^2*s^5*t^7 + 148496*ep^3*mtt^2*mWW^2*s^5*t^7 + 225312*ep^4*mtt^2*mWW^2*s^5*t^7 + 122112*ep^5*mtt^2*mWW^2*s^5*t^7 - 3760*ep*mtt*mWW^3*s^5*t^7 - 38232*ep^2*mtt*mWW^3*s^5*t^7 - 137240*ep^3*mtt*mWW^3*s^5*t^7 - 206256*ep^4*mtt*mWW^3*s^5*t^7 - 110592*ep^5*mtt*mWW^3*s^5*t^7 + 480*ep*mWW^4*s^5*t^7 + 4848*ep^2*mWW^4*s^5*t^7 + 17328*ep^3*mWW^4*s^5*t^7 + 25920*ep^4*mWW^4*s^5*t^7 + 13824*ep^5*mWW^4*s^5*t^7 + 320*ep*mtt^3*s^6*t^7 + 3200*ep^2*mtt^3*s^6*t^7 + 11280*ep^3*mtt^3*s^6*t^7 + 16560*ep^4*mtt^3*s^6*t^7 + 8640*ep^5*mtt^3*s^6*t^7 - 448*ep*mtt^2*mWW*s^6*t^7 - 4480*ep^2*mtt^2*mWW*s^6*t^7 - 15792*ep^3*mtt^2*mWW*s^6*t^7 - 23184*ep^4*mtt^2*mWW*s^6*t^7 - 12096*ep^5*mtt^2*mWW*s^6*t^7 - 64*ep*mtt*mWW^2*s^6*t^7 - 640*ep^2*mtt*mWW^2*s^6*t^7 - 2256*ep^3*mtt*mWW^2*s^6*t^7 - 3312*ep^4*mtt*mWW^2*s^6*t^7 - 1728*ep^5*mtt*mWW^2*s^6*t^7 + 192*ep*mWW^3*s^6*t^7 + 1920*ep^2*mWW^3*s^6*t^7 + 6768*ep^3*mWW^3*s^6*t^7 + 9936*ep^4*mWW^3*s^6*t^7 + 5184*ep^5*mWW^3*s^6*t^7 + 76*ep*mtt^7*mWW*t^8 + 724*ep^2*mtt^7*mWW*t^8 + 2448*ep^3*mtt^7*mWW*t^8 + 3536*ep^4*mtt^7*mWW*t^8 + 1856*ep^5*mtt^7*mWW*t^8 - 122*mtt^6*mWW^2*t^8 - 2332*ep*mtt^6*mWW^2*t^8 - 14976*ep^2*mtt^6*mWW^2*t^8 - 42614*ep^3*mtt^6*mWW^2*t^8 - 55684*ep^4*mtt^6*mWW^2*t^8 - 27312*ep^5*mtt^6*mWW^2*t^8 + 36*mtt^5*mWW^3*t^8 + 2091*ep*mtt^5*mWW^3*t^8 + 17614*ep^2*mtt^5*mWW^3*t^8 + 56493*ep^3*mtt^5*mWW^3*t^8 + 78830*ep^4*mtt^5*mWW^3*t^8 + 40296*ep^5*mtt^5*mWW^3*t^8 + 690*mtt^4*mWW^4*t^8 + 7902*ep*mtt^4*mWW^4*t^8 + 34424*ep^2*mtt^4*mWW^4*t^8 + 71360*ep^3*mtt^4*mWW^4*t^8 + 70288*ep^4*mtt^4*mWW^4*t^8 + 26176*ep^5*mtt^4*mWW^4*t^8 - 1192*mtt^3*mWW^5*t^8 - 15626*ep*mtt^3*mWW^5*t^8 - 77400*ep^2*mtt^3*mWW^5*t^8 - 180226*ep^3*mtt^3*mWW^5*t^8 - 198044*ep^4*mtt^3*mWW^5*t^8 - 82512*ep^5*mtt^3*mWW^5*t^8 + 906*mtt^2*mWW^6*t^8 + 11940*ep*mtt^2*mWW^6*t^8 + 58952*ep^2*mtt^2*mWW^6*t^8 + 135390*ep^3*mtt^2*mWW^6*t^8 + 145108*ep^4*mtt^2*mWW^6*t^8 + 58224*ep^5*mtt^2*mWW^6*t^8 - 444*mtt*mWW^7*t^8 - 5605*ep*mtt*mWW^7*t^8 - 26682*ep^2*mtt*mWW^7*t^8 - 59459*ep^3*mtt*mWW^7*t^8 - 62034*ep^4*mtt*mWW^7*t^8 - 24216*ep^5*mtt*mWW^7*t^8 + 126*mWW^8*t^8 + 1554*ep*mWW^8*t^8 + 7344*ep^2*mWW^8*t^8 + 16608*ep^3*mWW^8*t^8 + 18000*ep^4*mWW^8*t^8 + 7488*ep^5*mWW^8*t^8 + 1120*ep*mtt^7*s*t^8 + 11280*ep^2*mtt^7*s*t^8 + 40160*ep^3*mtt^7*s*t^8 + 59760*ep^4*mtt^7*s*t^8 + 31680*ep^5*mtt^7*s*t^8 - 2544*ep*mtt^6*mWW*s*t^8 - 25332*ep^2*mtt^6*mWW*s*t^8 - 88884*ep^3*mtt^6*mWW*s*t^8 - 129896*ep^4*mtt^6*mWW*s*t^8 - 67424*ep^5*mtt^6*mWW*s*t^8 + 382*mtt^5*mWW^2*s*t^8 + 4204*ep*mtt^5*mWW^2*s*t^8 + 15476*ep^2*mtt^5*mWW^2*s*t^8 + 19246*ep^3*mtt^5*mWW^2*s*t^8 - 2876*ep^4*mtt^5*mWW^2*s*t^8 - 14032*ep^5*mtt^5*mWW^2*s*t^8 + 48*mtt^4*mWW^3*s*t^8 + 7873*ep*mtt^4*mWW^3*s*t^8 + 78888*ep^2*mtt^4*mWW^3*s*t^8 + 288889*ep^3*mtt^4*mWW^3*s*t^8 + 446782*ep^4*mtt^4*mWW^3*s*t^8 + 247400*ep^5*mtt^4*mWW^3*s*t^8 - 1980*mtt^3*mWW^4*s*t^8 - 33693*ep*mtt^3*mWW^4*s*t^8 - 209266*ep^2*mtt^3*mWW^4*s*t^8 - 598715*ep^3*mtt^3*mWW^4*s*t^8 - 795282*ep^4*mtt^3*mWW^4*s*t^8 - 396824*ep^5*mtt^3*mWW^4*s*t^8 + 2504*mtt^2*mWW^5*s*t^8 + 35353*ep*mtt^2*mWW^5*s*t^8 + 188594*ep^2*mtt^2*mWW^5*s*t^8 + 474051*ep^3*mtt^2*mWW^5*s*t^8 + 564370*ep^4*mtt^2*mWW^5*s*t^8 + 256408*ep^5*mtt^2*mWW^5*s*t^8 - 1170*mtt*mWW^6*s*t^8 - 14715*ep*mtt*mWW^6*s*t^8 - 69290*ep^2*mtt*mWW^6*s*t^8 - 151559*ep^3*mtt*mWW^6*s*t^8 - 154586*ep^4*mtt*mWW^6*s*t^8 - 59000*ep^5*mtt*mWW^6*s*t^8 + 216*mWW^7*s*t^8 + 2402*ep*mWW^7*s*t^8 + 9650*ep^2*mWW^7*s*t^8 + 16812*ep^3*mWW^7*s*t^8 + 11728*ep^4*mWW^7*s*t^8 + 1792*ep^5*mWW^7*s*t^8 - 4000*ep*mtt^6*s^2*t^8 - 40240*ep^2*mtt^6*s^2*t^8 - 143040*ep^3*mtt^6*s^2*t^8 - 212400*ep^4*mtt^6*s^2*t^8 - 112320*ep^5*mtt^6*s^2*t^8 + 7590*ep*mtt^5*mWW*s^2*t^8 + 75612*ep^2*mtt^5*mWW*s^2*t^8 + 265666*ep^3*mtt^5*mWW*s^2*t^8 + 388476*ep^4*mtt^5*mWW*s^2*t^8 + 201632*ep^5*mtt^5*mWW*s^2*t^8 - 392*mtt^4*mWW^2*s^2*t^8 - 209*ep*mtt^4*mWW^2*s^2*t^8 + 26466*ep^2*mtt^4*mWW^2*s^2*t^8 + 135097*ep^3*mtt^4*mWW^2*s^2*t^8 + 242982*ep^4*mtt^4*mWW^2*s^2*t^8 + 148376*ep^5*mtt^4*mWW^2*s^2*t^8 - 162*mtt^3*mWW^3*s^2*t^8 - 22324*ep*mtt^3*mWW^3*s^2*t^8 - 217206*ep^2*mtt^3*mWW^3*s^2*t^8 - 774132*ep^3*mtt^3*mWW^3*s^2*t^8 - 1169464*ep^4*mtt^3*mWW^3*s^2*t^8 - 634416*ep^5*mtt^3*mWW^3*s^2*t^8 + 1758*mtt^2*mWW^4*s^2*t^8 + 37846*ep*mtt^2*mWW^4*s^2*t^8 + 265650*ep^2*mtt^2*mWW^4*s^2*t^8 + 816054*ep^3*mtt^2*mWW^4*s^2*t^8 + 1131876*ep^4*mtt^2*mWW^4*s^2*t^8 + 580448*ep^5*mtt^2*mWW^4*s^2*t^8 - 1558*mtt*mWW^5*s^2*t^8 - 22938*ep*mtt*mWW^5*s^2*t^8 - 127142*ep^2*mtt*mWW^5*s^2*t^8 - 331390*ep^3*mtt*mWW^5*s^2*t^8 - 408004*ep^4*mtt*mWW^5*s^2*t^8 - 191280*ep^5*mtt*mWW^5*s^2*t^8 + 354*mWW^6*s^2*t^8 + 4035*ep*mWW^6*s^2*t^8 + 16860*ep^2*mWW^6*s^2*t^8 + 31745*ep^3*mWW^6*s^2*t^8 + 26534*ep^4*mWW^6*s^2*t^8 + 7560*ep^5*mWW^6*s^2*t^8 + 5280*ep*mtt^5*s^3*t^8 + 53040*ep^2*mtt^5*s^3*t^8 + 188160*ep^3*mtt^5*s^3*t^8 + 278640*ep^4*mtt^5*s^3*t^8 + 146880*ep^5*mtt^5*s^3*t^8 - 9058*ep*mtt^4*mWW*s^3*t^8 - 90220*ep^2*mtt^4*mWW*s^3*t^8 - 317198*ep^3*mtt^4*mWW*s^3*t^8 - 464260*ep^4*mtt^4*mWW*s^3*t^8 - 241280*ep^5*mtt^4*mWW*s^3*t^8 + 132*mtt^3*mWW^2*s^3*t^8 - 2137*ep*mtt^3*mWW^2*s^3*t^8 - 32350*ep^2*mtt^3*mWW^2*s^3*t^8 - 132883*ep^3*mtt^3*mWW^2*s^3*t^8 - 219570*ep^4*mtt^3*mWW^2*s^3*t^8 - 127928*ep^5*mtt^3*mWW^2*s^3*t^8 + 72*mtt^2*mWW^3*s^3*t^8 + 15591*ep*mtt^2*mWW^3*s^3*t^8 + 153942*ep^2*mtt^2*mWW^3*s^3*t^8 + 548445*ep^3*mtt^2*mWW^3*s^3*t^8 + 824102*ep^4*mtt^2*mWW^3*s^3*t^8 + 443576*ep^5*mtt^2*mWW^3*s^3*t^8 - 532*mtt*mWW^4*s^3*t^8 - 14643*ep*mtt*mWW^4*s^3*t^8 - 112786*ep^2*mtt*mWW^4*s^3*t^8 - 362665*ep^3*mtt*mWW^4*s^3*t^8 - 514902*ep^4*mtt*mWW^4*s^3*t^8 - 267016*ep^5*mtt*mWW^4*s^3*t^8 + 264*mWW^5*s^3*t^8 + 4327*ep*mWW^5*s^3*t^8 + 26070*ep^2*mWW^5*s^3*t^8 + 72557*ep^3*mWW^5*s^3*t^8 + 93942*ep^4*mWW^5*s^3*t^8 + 45768*ep^5*mWW^5*s^3*t^8 - 3040*ep*mtt^4*s^4*t^8 - 30480*ep^2*mtt^4*s^4*t^8 - 107840*ep^3*mtt^4*s^4*t^8 - 159120*ep^4*mtt^4*s^4*t^8 - 83520*ep^5*mtt^4*s^4*t^8 + 5088*ep*mtt^3*mWW*s^4*t^8 + 50736*ep^2*mtt^3*mWW*s^4*t^8 + 178576*ep^3*mtt^3*mWW*s^4*t^8 + 261760*ep^4*mtt^3*mWW*s^4*t^8 + 136320*ep^5*mtt^3*mWW*s^4*t^8 + 144*ep*mtt^2*mWW^2*s^4*t^8 + 2120*ep^2*mtt^2*mWW^2*s^4*t^8 + 9736*ep^3*mtt^2*mWW^2*s^4*t^8 + 18512*ep^4*mtt^2*mWW^2*s^4*t^8 + 12288*ep^5*mtt^2*mWW^2*s^4*t^8 - 3392*ep*mtt*mWW^3*s^4*t^8 - 34528*ep^2*mtt*mWW^3*s^4*t^8 - 123840*ep^3*mtt*mWW^3*s^4*t^8 - 185824*ep^4*mtt*mWW^3*s^4*t^8 - 99456*ep^5*mtt*mWW^3*s^4*t^8 + 1200*ep*mWW^4*s^4*t^8 + 12152*ep^2*mWW^4*s^4*t^8 + 43368*ep^3*mWW^4*s^4*t^8 + 64672*ep^4*mWW^4*s^4*t^8 + 34368*ep^5*mWW^4*s^4*t^8 + 640*ep*mtt^3*s^5*t^8 + 6400*ep^2*mtt^3*s^5*t^8 + 22560*ep^3*mtt^3*s^5*t^8 + 33120*ep^4*mtt^3*s^5*t^8 + 17280*ep^5*mtt^3*s^5*t^8 - 1152*ep*mtt^2*mWW*s^5*t^8 - 11520*ep^2*mtt^2*mWW*s^5*t^8 - 40608*ep^3*mtt^2*mWW*s^5*t^8 - 59616*ep^4*mtt^2*mWW*s^5*t^8 - 31104*ep^5*mtt^2*mWW*s^5*t^8 + 384*ep*mtt*mWW^2*s^5*t^8 + 3840*ep^2*mtt*mWW^2*s^5*t^8 + 13536*ep^3*mtt*mWW^2*s^5*t^8 + 19872*ep^4*mtt*mWW^2*s^5*t^8 + 10368*ep^5*mtt*mWW^2*s^5*t^8 + 128*ep*mWW^3*s^5*t^8 + 1280*ep^2*mWW^3*s^5*t^8 + 4512*ep^3*mWW^3*s^5*t^8 + 6624*ep^4*mWW^3*s^5*t^8 + 3456*ep^5*mWW^3*s^5*t^8 - 16*ep*mtt^6*mWW*t^9 - 152*ep^2*mtt^6*mWW*t^9 - 512*ep^3*mtt^6*mWW*t^9 - 736*ep^4*mtt^6*mWW*t^9 - 384*ep^5*mtt^6*mWW*t^9 + 30*mtt^5*mWW^2*t^9 + 553*ep*mtt^5*mWW^2*t^9 + 3518*ep^2*mtt^5*mWW^2*t^9 + 10045*ep^3*mtt^5*mWW^2*t^9 + 13246*ep^4*mtt^5*mWW^2*t^9 + 6568*ep^5*mtt^5*mWW^2*t^9 + 6*mtt^4*mWW^3*t^9 - 212*ep*mtt^4*mWW^3*t^9 - 2384*ep^2*mtt^4*mWW^3*t^9 - 8486*ep^3*mtt^4*mWW^3*t^9 - 12580*ep^4*mtt^4*mWW^3*t^9 - 6704*ep^5*mtt^4*mWW^3*t^9 - 180*mtt^3*mWW^4*t^9 - 2294*ep*mtt^3*mWW^4*t^9 - 11236*ep^2*mtt^3*mWW^4*t^9 - 26422*ep^3*mtt^3*mWW^4*t^9 - 29924*ep^4*mtt^3*mWW^4*t^9 - 13104*ep^5*mtt^3*mWW^4*t^9 + 204*mtt^2*mWW^5*t^9 + 2864*ep*mtt^2*mWW^5*t^9 + 15112*ep^2*mtt^2*mWW^5*t^9 + 37412*ep^3*mtt^2*mWW^5*t^9 + 43832*ep^4*mtt^2*mWW^5*t^9 + 19616*ep^5*mtt^2*mWW^5*t^9 - 42*mtt*mWW^6*t^9 - 667*ep*mtt*mWW^6*t^9 - 3658*ep^2*mtt*mWW^6*t^9 - 8767*ep^3*mtt*mWW^6*t^9 - 9386*ep^4*mtt*mWW^6*t^9 - 3640*ep^5*mtt*mWW^6*t^9 - 18*mWW^7*t^9 - 228*ep*mWW^7*t^9 - 1200*ep^2*mWW^7*t^9 - 3270*ep^3*mWW^7*t^9 - 4452*ep^4*mWW^7*t^9 - 2352*ep^5*mWW^7*t^9 - 880*ep*mtt^6*s*t^9 - 8840*ep^2*mtt^6*s*t^9 - 31360*ep^3*mtt^6*s*t^9 - 46440*ep^4*mtt^6*s*t^9 - 24480*ep^5*mtt^6*s*t^9 + 2792*ep*mtt^5*mWW*s*t^9 + 27984*ep^2*mtt^5*mWW*s*t^9 + 98976*ep^3*mtt^5*mWW*s*t^9 + 146000*ep^4*mtt^5*mWW*s*t^9 + 76608*ep^5*mtt^5*mWW*s*t^9 - 70*mtt^4*mWW^2*s*t^9 - 3228*ep*mtt^4*mWW^2*s*t^9 - 27586*ep^2*mtt^4*mWW^2*s*t^9 - 91484*ep^3*mtt^4*mWW^2*s*t^9 - 129736*ep^4*mtt^4*mWW^2*s*t^9 - 66016*ep^5*mtt^4*mWW^2*s*t^9 - 40*mtt^3*mWW^3*s*t^9 - 1807*ep*mtt^3*mWW^3*s*t^9 - 15878*ep^2*mtt^3*mWW^3*s*t^9 - 55053*ep^3*mtt^3*mWW^3*s*t^9 - 82894*ep^4*mtt^3*mWW^3*s*t^9 - 45288*ep^5*mtt^3*mWW^3*s*t^9 + 348*mtt^2*mWW^4*s*t^9 + 7473*ep*mtt^2*mWW^4*s*t^9 + 52326*ep^2*mtt^2*mWW^4*s*t^9 + 160379*ep^3*mtt^2*mWW^4*s*t^9 + 221818*ep^4*mtt^2*mWW^4*s*t^9 + 113336*ep^5*mtt^2*mWW^4*s*t^9 - 296*mtt*mWW^5*s*t^9 - 5293*ep*mtt*mWW^5*s*t^9 - 33554*ep^2*mtt*mWW^5*s*t^9 - 96383*ep^3*mtt*mWW^5*s*t^9 - 127370*ep^4*mtt*mWW^5*s*t^9 - 62904*ep^5*mtt*mWW^5*s*t^9 + 58*mWW^6*s*t^9 + 943*ep*mWW^6*s*t^9 + 5548*ep^2*mWW^6*s*t^9 + 14925*ep^3*mWW^6*s*t^9 + 18622*ep^4*mWW^6*s*t^9 + 8744*ep^5*mWW^6*s*t^9 + 2400*ep*mtt^5*s^2*t^9 + 24080*ep^2*mtt^5*s^2*t^9 + 85280*ep^3*mtt^5*s^2*t^9 + 126000*ep^4*mtt^5*s^2*t^9 + 66240*ep^5*mtt^5*s^2*t^9 - 6608*ep*mtt^4*mWW*s^2*t^9 - 66164*ep^2*mtt^4*mWW*s^2*t^9 - 233756*ep^3*mtt^4*mWW*s^2*t^9 - 344264*ep^4*mtt^4*mWW*s^2*t^9 - 180288*ep^5*mtt^4*mWW*s^2*t^9 + 40*mtt^3*mWW^2*s^2*t^9 + 5147*ep*mtt^3*mWW^2*s^2*t^9 + 48588*ep^2*mtt^3*mWW^2*s^2*t^9 + 167343*ep^3*mtt^3*mWW^2*s^2*t^9 + 241714*ep^4*mtt^3*mWW^2*s^2*t^9 + 124248*ep^5*mtt^3*mWW^2*s^2*t^9 + 44*mtt^2*mWW^3*s^2*t^9 + 2293*ep*mtt^2*mWW^3*s^2*t^9 + 20676*ep^2*mtt^2*mWW^3*s^2*t^9 + 72077*ep^3*mtt^2*mWW^3*s^2*t^9 + 108470*ep^4*mtt^2*mWW^3*s^2*t^9 + 59080*ep^5*mtt^2*mWW^3*s^2*t^9 - 160*mtt*mWW^4*s^2*t^9 - 5083*ep*mtt*mWW^4*s^2*t^9 - 40796*ep^2*mtt*mWW^4*s^2*t^9 - 133591*ep^3*mtt*mWW^4*s^2*t^9 - 191378*ep^4*mtt*mWW^4*s^2*t^9 - 99672*ep^5*mtt*mWW^4*s^2*t^9 + 76*mWW^5*s^2*t^9 + 1851*ep*mWW^5*s^2*t^9 + 13616*ep^2*mWW^5*s^2*t^9 + 42647*ep^3*mWW^5*s^2*t^9 + 59458*ep^4*mWW^5*s^2*t^9 + 30392*ep^5*mWW^5*s^2*t^9 - 2160*ep*mtt^4*s^3*t^9 - 21640*ep^2*mtt^4*s^3*t^9 - 76480*ep^3*mtt^4*s^3*t^9 - 112680*ep^4*mtt^4*s^3*t^9 - 59040*ep^5*mtt^4*s^3*t^9 + 5240*ep*mtt^3*mWW*s^3*t^9 + 52412*ep^2*mtt^3*mWW*s^3*t^9 + 184924*ep^3*mtt^3*mWW*s^3*t^9 + 271864*ep^4*mtt^3*mWW*s^3*t^9 + 142080*ep^5*mtt^3*mWW*s^3*t^9 - 3464*ep*mtt^2*mWW^2*s^3*t^9 - 34468*ep^2*mtt^2*mWW^2*s^3*t^9 - 120980*ep^3*mtt^2*mWW^2*s^3*t^9 - 176664*ep^4*mtt^2*mWW^2*s^3*t^9 - 91584*ep^5*mtt^2*mWW^2*s^3*t^9 - 152*ep*mtt*mWW^3*s^3*t^9 - 1740*ep^2*mtt*mWW^3*s^3*t^9 - 6892*ep^3*mtt*mWW^3*s^3*t^9 - 11544*ep^4*mtt*mWW^3*s^3*t^9 - 6912*ep^5*mtt*mWW^3*s^3*t^9 + 536*ep*mWW^4*s^3*t^9 + 5436*ep^2*mWW^4*s^3*t^9 + 19428*ep^3*mWW^4*s^3*t^9 + 29024*ep^4*mWW^4*s^3*t^9 + 15456*ep^5*mWW^4*s^3*t^9 + 640*ep*mtt^3*s^4*t^9 + 6400*ep^2*mtt^3*s^4*t^9 + 22560*ep^3*mtt^3*s^4*t^9 + 33120*ep^4*mtt^3*s^4*t^9 + 17280*ep^5*mtt^3*s^4*t^9 - 1408*ep*mtt^2*mWW*s^4*t^9 - 14080*ep^2*mtt^2*mWW*s^4*t^9 - 49632*ep^3*mtt^2*mWW*s^4*t^9 - 72864*ep^4*mtt^2*mWW*s^4*t^9 - 38016*ep^5*mtt^2*mWW*s^4*t^9 + 896*ep*mtt*mWW^2*s^4*t^9 + 8960*ep^2*mtt*mWW^2*s^4*t^9 + 31584*ep^3*mtt*mWW^2*s^4*t^9 + 46368*ep^4*mtt*mWW^2*s^4*t^9 + 24192*ep^5*mtt*mWW^2*s^4*t^9 - 128*ep*mWW^3*s^4*t^9 - 1280*ep^2*mWW^3*s^4*t^9 - 4512*ep^3*mWW^3*s^4*t^9 - 6624*ep^4*mWW^3*s^4*t^9 - 3456*ep^5*mWW^3*s^4*t^9 - 4*mtt^4*mWW^2*t^10 - 61*ep*mtt^4*mWW^2*t^10 - 352*ep^2*mtt^4*mWW^2*t^10 - 961*ep^3*mtt^4*mWW^2*t^10 - 1246*ep^4*mtt^4*mWW^2*t^10 - 616*ep^5*mtt^4*mWW^2*t^10 + 24*mtt^2*mWW^4*t^10 + 366*ep*mtt^2*mWW^4*t^10 + 2112*ep^2*mtt^2*mWW^4*t^10 + 5766*ep^3*mtt^2*mWW^4*t^10 + 7476*ep^4*mtt^2*mWW^4*t^10 + 3696*ep^5*mtt^2*mWW^4*t^10 - 32*mtt*mWW^5*t^10 - 488*ep*mtt*mWW^5*t^10 - 2816*ep^2*mtt*mWW^5*t^10 - 7688*ep^3*mtt*mWW^5*t^10 - 9968*ep^4*mtt*mWW^5*t^10 - 4928*ep^5*mtt*mWW^5*t^10 + 12*mWW^6*t^10 + 183*ep*mWW^6*t^10 + 1056*ep^2*mWW^6*t^10 + 2883*ep^3*mWW^6*t^10 + 3738*ep^4*mWW^6*t^10 + 1848*ep^5*mWW^6*t^10 + 368*ep*mtt^5*s*t^10 + 3688*ep^2*mtt^5*s*t^10 + 13040*ep^3*mtt^5*s*t^10 + 19224*ep^4*mtt^5*s*t^10 + 10080*ep^5*mtt^5*s*t^10 - 1360*ep*mtt^4*mWW*s*t^10 - 13624*ep^2*mtt^4*mWW*s*t^10 - 48144*ep^3*mtt^4*mWW*s*t^10 - 70920*ep^4*mtt^4*mWW*s*t^10 - 37152*ep^5*mtt^4*mWW*s*t^10 + 4*mtt^3*mWW^2*s*t^10 + 1821*ep*mtt^3*mWW^2*s*t^10 + 17968*ep^2*mtt^3*mWW^2*s*t^10 + 63137*ep^3*mtt^3*mWW^2*s*t^10 + 92686*ep^4*mtt^3*mWW^2*s*t^10 + 48424*ep^5*mtt^3*mWW^2*s*t^10 + 4*mtt^2*mWW^3*s*t^10 - 739*ep*mtt^2*mWW^3*s*t^10 - 7632*ep^2*mtt^2*mWW^3*s*t^10 - 27103*ep^3*mtt^2*mWW^3*s*t^10 - 39794*ep^4*mtt^2*mWW^3*s*t^10 - 20696*ep^5*mtt^2*mWW^3*s*t^10 - 20*mtt*mWW^4*s*t^10 - 385*ep*mtt*mWW^4*s*t^10 - 2584*ep^2*mtt*mWW^4*s*t^10 - 7829*ep^3*mtt*mWW^4*s*t^10 - 10910*ep^4*mtt*mWW^4*s*t^10 - 5672*ep^5*mtt*mWW^4*s*t^10 + 12*mWW^5*s*t^10 + 295*ep*mWW^5*s*t^10 + 2184*ep^2*mWW^5*s*t^10 + 6899*ep^3*mWW^5*s*t^10 + 9714*ep^4*mWW^5*s*t^10 + 5016*ep^5*mWW^5*s*t^10 - 688*ep*mtt^4*s^2*t^10 - 6888*ep^2*mtt^4*s^2*t^10 - 24320*ep^3*mtt^4*s^2*t^10 - 35784*ep^4*mtt^4*s^2*t^10 - 18720*ep^5*mtt^4*s^2*t^10 + 2144*ep*mtt^3*mWW*s^2*t^10 + 21456*ep^2*mtt^3*mWW*s^2*t^10 + 75712*ep^3*mtt^3*mWW*s^2*t^10 + 111312*ep^4*mtt^3*mWW*s^2*t^10 + 58176*ep^5*mtt^3*mWW*s^2*t^10 - 2304*ep*mtt^2*mWW^2*s^2*t^10 - 23040*ep^2*mtt^2*mWW^2*s^2*t^10 - 81216*ep^3*mtt^2*mWW^2*s^2*t^10 - 119232*ep^4*mtt^2*mWW^2*s^2*t^10 - 62208*ep^5*mtt^2*mWW^2*s^2*t^10 + 928*ep*mtt*mWW^3*s^2*t^10 + 9264*ep^2*mtt*mWW^3*s^2*t^10 + 32576*ep^3*mtt*mWW^3*s^2*t^10 + 47664*ep^4*mtt*mWW^3*s^2*t^10 + 24768*ep^5*mtt*mWW^3*s^2*t^10 - 80*ep*mWW^4*s^2*t^10 - 792*ep^2*mWW^4*s^2*t^10 - 2752*ep^3*mWW^4*s^2*t^10 - 3960*ep^4*mWW^4*s^2*t^10 - 2016*ep^5*mWW^4*s^2*t^10 + 320*ep*mtt^3*s^3*t^10 + 3200*ep^2*mtt^3*s^3*t^10 + 11280*ep^3*mtt^3*s^3*t^10 + 16560*ep^4*mtt^3*s^3*t^10 + 8640*ep^5*mtt^3*s^3*t^10 - 832*ep*mtt^2*mWW*s^3*t^10 - 8320*ep^2*mtt^2*mWW*s^3*t^10 - 29328*ep^3*mtt^2*mWW*s^3*t^10 - 43056*ep^4*mtt^2*mWW*s^3*t^10 - 22464*ep^5*mtt^2*mWW*s^3*t^10 + 704*ep*mtt*mWW^2*s^3*t^10 + 7040*ep^2*mtt*mWW^2*s^3*t^10 + 24816*ep^3*mtt*mWW^2*s^3*t^10 + 36432*ep^4*mtt*mWW^2*s^3*t^10 + 19008*ep^5*mtt*mWW^2*s^3*t^10 - 192*ep*mWW^3*s^3*t^10 - 1920*ep^2*mWW^3*s^3*t^10 - 6768*ep^3*mWW^3*s^3*t^10 - 9936*ep^4*mWW^3*s^3*t^10 - 5184*ep^5*mWW^3*s^3*t^10 - 64*ep*mtt^4*s*t^11 - 640*ep^2*mtt^4*s*t^11 - 2256*ep^3*mtt^4*s*t^11 - 3312*ep^4*mtt^4*s*t^11 - 1728*ep^5*mtt^4*s*t^11 + 256*ep*mtt^3*mWW*s*t^11 + 2560*ep^2*mtt^3*mWW*s*t^11 + 9024*ep^3*mtt^3*mWW*s*t^11 + 13248*ep^4*mtt^3*mWW*s*t^11 + 6912*ep^5*mtt^3*mWW*s*t^11 - 384*ep*mtt^2*mWW^2*s*t^11 - 3840*ep^2*mtt^2*mWW^2*s*t^11 - 13536*ep^3*mtt^2*mWW^2*s*t^11 - 19872*ep^4*mtt^2*mWW^2*s*t^11 - 10368*ep^5*mtt^2*mWW^2*s*t^11 + 256*ep*mtt*mWW^3*s*t^11 + 2560*ep^2*mtt*mWW^3*s*t^11 + 9024*ep^3*mtt*mWW^3*s*t^11 + 13248*ep^4*mtt*mWW^3*s*t^11 + 6912*ep^5*mtt*mWW^3*s*t^11 - 64*ep*mWW^4*s*t^11 - 640*ep^2*mWW^4*s*t^11 - 2256*ep^3*mWW^4*s*t^11 - 3312*ep^4*mWW^4*s*t^11 - 1728*ep^5*mWW^4*s*t^11 + 64*ep*mtt^3*s^2*t^11 + 640*ep^2*mtt^3*s^2*t^11 + 2256*ep^3*mtt^3*s^2*t^11 + 3312*ep^4*mtt^3*s^2*t^11 + 1728*ep^5*mtt^3*s^2*t^11 - 192*ep*mtt^2*mWW*s^2*t^11 - 1920*ep^2*mtt^2*mWW*s^2*t^11 - 6768*ep^3*mtt^2*mWW*s^2*t^11 - 9936*ep^4*mtt^2*mWW*s^2*t^11 - 5184*ep^5*mtt^2*mWW*s^2*t^11 + 192*ep*mtt*mWW^2*s^2*t^11 + 1920*ep^2*mtt*mWW^2*s^2*t^11 + 6768*ep^3*mtt*mWW^2*s^2*t^11 + 9936*ep^4*mtt*mWW^2*s^2*t^11 + 5184*ep^5*mtt*mWW^2*s^2*t^11 - 64*ep*mWW^3*s^2*t^11 - 640*ep^2*mWW^3*s^2*t^11 - 2256*ep^3*mWW^3*s^2*t^11 - 3312*ep^4*mWW^3*s^2*t^11 - 1728*ep^5*mWW^3*s^2*t^11))/(4*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^3*(-mtt + mWW)^2*s^3*(-mtt + mWW + s)^2*(mWW - t)*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (216*ep*mtt^10*mWW^4*s^4 + 1116*ep^2*mtt^10*mWW^4*s^4 - 1356*ep^3*mtt^10*mWW^4*s^4 - 15304*ep^4*mtt^10*mWW^4*s^4 - 27072*ep^5*mtt^10*mWW^4*s^4 - 14720*ep^6*mtt^10*mWW^4*s^4 - 792*ep*mtt^9*mWW^5*s^4 - 4512*ep^2*mtt^9*mWW^5*s^4 + 3920*ep^3*mtt^9*mWW^5*s^4 + 57416*ep^4*mtt^9*mWW^5*s^4 + 104176*ep^5*mtt^9*mWW^5*s^4 + 56896*ep^6*mtt^9*mWW^5*s^4 + 840*ep*mtt^8*mWW^6*s^4 + 5848*ep^2*mtt^8*mWW^6*s^4 - 832*ep^3*mtt^8*mWW^6*s^4 - 60816*ep^4*mtt^8*mWW^6*s^4 - 117248*ep^5*mtt^8*mWW^6*s^4 - 64576*ep^6*mtt^8*mWW^6*s^4 + 232*ep*mtt^7*mWW^7*s^4 - 360*ep^2*mtt^7*mWW^7*s^4 - 8000*ep^3*mtt^7*mWW^7*s^4 - 24752*ep^4*mtt^7*mWW^7*s^4 - 32384*ep^5*mtt^7*mWW^7*s^4 - 16576*ep^6*mtt^7*mWW^7*s^4 - 1032*ep*mtt^6*mWW^8*s^4 - 5744*ep^2*mtt^6*mWW^8*s^4 + 8808*ep^3*mtt^6*mWW^8*s^4 + 90656*ep^4*mtt^6*mWW^8*s^4 + 159744*ep^5*mtt^6*mWW^8*s^4 + 86208*ep^6*mtt^6*mWW^8*s^4 + 632*ep*mtt^5*mWW^9*s^4 + 5048*ep^2*mtt^5*mWW^9*s^4 + 256*ep^3*mtt^5*mWW^9*s^4 - 50912*ep^4*mtt^5*mWW^9*s^4 - 99744*ep^5*mtt^5*mWW^9*s^4 - 54336*ep^6*mtt^5*mWW^9*s^4 - 40*ep*mtt^4*mWW^10*s^4 - 1304*ep^2*mtt^4*mWW^10*s^4 - 5600*ep^3*mtt^4*mWW^10*s^4 - 9072*ep^4*mtt^4*mWW^10*s^4 - 6912*ep^5*mtt^4*mWW^10*s^4 - 2752*ep^6*mtt^4*mWW^10*s^4 - 72*ep*mtt^3*mWW^11*s^4 - 184*ep^2*mtt^3*mWW^11*s^4 + 3712*ep^3*mtt^3*mWW^11*s^4 + 17840*ep^4*mtt^3*mWW^11*s^4 + 27392*ep^5*mtt^3*mWW^11*s^4 + 13760*ep^6*mtt^3*mWW^11*s^4 + 16*ep*mtt^2*mWW^12*s^4 + 84*ep^2*mtt^2*mWW^12*s^4 - 1020*ep^3*mtt^2*mWW^12*s^4 - 5464*ep^4*mtt^2*mWW^12*s^4 - 8512*ep^5*mtt^2*mWW^12*s^4 - 4160*ep^6*mtt^2*mWW^12*s^4 + 8*ep^2*mtt*mWW^13*s^4 + 112*ep^3*mtt*mWW^13*s^4 + 408*ep^4*mtt*mWW^13*s^4 + 560*ep^5*mtt*mWW^13*s^4 + 256*ep^6*mtt*mWW^13*s^4 - 1296*ep*mtt^9*mWW^4*s^5 - 6696*ep^2*mtt^9*mWW^4*s^5 + 8136*ep^3*mtt^9*mWW^4*s^5 + 91824*ep^4*mtt^9*mWW^4*s^5 + 162432*ep^5*mtt^9*mWW^4*s^5 + 88320*ep^6*mtt^9*mWW^4*s^5 + 4284*ep*mtt^8*mWW^5*s^5 + 24822*ep^2*mtt^8*mWW^5*s^5 - 20804*ep^3*mtt^8*mWW^5*s^5 - 316506*ep^4*mtt^8*mWW^5*s^5 - 578932*ep^5*mtt^8*mWW^5*s^5 - 318336*ep^6*mtt^8*mWW^5*s^5 - 3948*ep*mtt^7*mWW^6*s^5 - 28640*ep^2*mtt^7*mWW^6*s^5 + 2948*ep^3*mtt^7*mWW^6*s^5 + 303056*ep^4*mtt^7*mWW^6*s^5 + 595240*ep^5*mtt^7*mWW^6*s^5 + 333744*ep^6*mtt^7*mWW^6*s^5 - 1588*ep*mtt^6*mWW^7*s^5 - 1816*ep^2*mtt^6*mWW^7*s^5 + 35188*ep^3*mtt^6*mWW^7*s^5 + 136496*ep^4*mtt^6*mWW^7*s^5 + 191448*ep^5*mtt^6*mWW^7*s^5 + 96656*ep^6*mtt^6*mWW^7*s^5 + 4964*ep*mtt^5*mWW^8*s^5 + 29776*ep^2*mtt^5*mWW^8*s^5 - 32332*ep^3*mtt^5*mWW^8*s^5 - 423712*ep^4*mtt^5*mWW^8*s^5 - 770872*ep^5*mtt^5*mWW^8*s^5 - 423120*ep^6*mtt^5*mWW^8*s^5 - 2892*ep*mtt^4*mWW^9*s^5 - 23484*ep^2*mtt^4*mWW^9*s^5 - 4020*ep^3*mtt^4*mWW^9*s^5 + 230364*ep^4*mtt^4*mWW^9*s^5 + 466608*ep^5*mtt^4*mWW^9*s^5 + 262800*ep^6*mtt^4*mWW^9*s^5 + 316*ep*mtt^3*mWW^10*s^5 + 5792*ep^2*mtt^3*mWW^10*s^5 + 19180*ep^3*mtt^3*mWW^10*s^5 + 16528*ep^4*mtt^3*mWW^10*s^5 - 7304*ep^5*mtt^3*mWW^10*s^5 - 9840*ep^6*mtt^3*mWW^10*s^5 + 196*ep*mtt^2*mWW^11*s^5 + 488*ep^2*mtt^2*mWW^11*s^5 - 10212*ep^3*mtt^2*mWW^11*s^5 - 49760*ep^4*mtt^2*mWW^11*s^5 - 78232*ep^5*mtt^2*mWW^11*s^5 - 40656*ep^6*mtt^2*mWW^11*s^5 - 36*ep*mtt*mWW^12*s^5 - 232*ep^2*mtt*mWW^12*s^5 + 2068*ep^3*mtt*mWW^12*s^5 + 12304*ep^4*mtt*mWW^12*s^5 + 20504*ep^5*mtt*mWW^12*s^5 + 10896*ep^6*mtt*mWW^12*s^5 - 10*ep^2*mWW^13*s^5 - 152*ep^3*mWW^13*s^5 - 594*ep^4*mWW^13*s^5 - 892*ep^5*mWW^13*s^5 - 464*ep^6*mWW^13*s^5 + 3240*ep*mtt^8*mWW^4*s^6 + 16740*ep^2*mtt^8*mWW^4*s^6 - 20340*ep^3*mtt^8*mWW^4*s^6 - 229560*ep^4*mtt^8*mWW^4*s^6 - 406080*ep^5*mtt^8*mWW^4*s^6 - 220800*ep^6*mtt^8*mWW^4*s^6 - 9504*ep*mtt^7*mWW^5*s^6 - 56040*ep^2*mtt^7*mWW^5*s^6 + 45344*ep^3*mtt^7*mWW^5*s^6 + 716488*ep^4*mtt^7*mWW^5*s^6 + 1320784*ep^5*mtt^7*mWW^5*s^6 + 730880*ep^6*mtt^7*mWW^5*s^6 + 7188*ep*mtt^6*mWW^6*s^6 + 55056*ep^2*mtt^6*mWW^6*s^6 - 2500*ep^3*mtt^6*mWW^6*s^6 - 590912*ep^4*mtt^6*mWW^6*s^6 - 1183760*ep^5*mtt^6*mWW^6*s^6 - 674752*ep^6*mtt^6*mWW^6*s^6 + 4608*ep*mtt^5*mWW^7*s^6 + 14448*ep^2*mtt^5*mWW^7*s^6 - 63992*ep^3*mtt^5*mWW^7*s^6 - 349720*ep^4*mtt^5*mWW^7*s^6 - 541264*ep^5*mtt^5*mWW^7*s^6 - 279296*ep^6*mtt^5*mWW^7*s^6 - 9804*ep*mtt^4*mWW^8*s^6 - 62752*ep^2*mtt^4*mWW^8*s^6 + 46588*ep^3*mtt^4*mWW^8*s^6 + 819568*ep^4*mtt^4*mWW^8*s^6 + 1535312*ep^5*mtt^4*mWW^8*s^6 + 855360*ep^6*mtt^4*mWW^8*s^6 + 5024*ep*mtt^3*mWW^9*s^6 + 41816*ep^2*mtt^3*mWW^9*s^6 + 10576*ep^3*mtt^3*mWW^9*s^6 - 405096*ep^4*mtt^3*mWW^9*s^6 - 840144*ep^5*mtt^3*mWW^9*s^6 - 483584*ep^6*mtt^3*mWW^9*s^6 - 644*ep*mtt^2*mWW^10*s^6 - 9216*ep^2*mtt^2*mWW^10*s^6 - 22940*ep^3*mtt^2*mWW^10*s^6 + 6912*ep^4*mtt^2*mWW^10*s^6 + 65296*ep^5*mtt^2*mWW^10*s^6 + 46272*ep^6*mtt^2*mWW^10*s^6 - 128*ep*mtt*mWW^11*s^6 - 224*ep^2*mtt*mWW^11*s^6 + 8072*ep^3*mtt*mWW^11*s^6 + 38328*ep^4*mtt*mWW^11*s^6 + 60624*ep^5*mtt*mWW^11*s^6 + 32000*ep^6*mtt*mWW^11*s^6 + 20*ep*mWW^12*s^6 + 172*ep^2*mWW^12*s^6 - 808*ep^3*mWW^12*s^6 - 6008*ep^4*mWW^12*s^6 - 10768*ep^5*mWW^12*s^6 - 6080*ep^6*mWW^12*s^6 - 4320*ep*mtt^7*mWW^4*s^7 - 22320*ep^2*mtt^7*mWW^4*s^7 + 27120*ep^3*mtt^7*mWW^4*s^7 + 306080*ep^4*mtt^7*mWW^4*s^7 + 541440*ep^5*mtt^7*mWW^4*s^7 + 294400*ep^6*mtt^7*mWW^4*s^7 + 11016*ep*mtt^6*mWW^5*s^7 + 66180*ep^2*mtt^6*mWW^5*s^7 - 51736*ep^3*mtt^6*mWW^5*s^7 - 849212*ep^4*mtt^6*mWW^5*s^7 - 1577336*ep^5*mtt^6*mWW^5*s^7 - 878080*ep^6*mtt^6*mWW^5*s^7 - 6132*ep*mtt^5*mWW^6*s^7 - 51448*ep^2*mtt^5*mWW^6*s^7 - 3252*ep^3*mtt^5*mWW^6*s^7 + 556576*ep^4*mtt^5*mWW^6*s^7 + 1144992*ep^5*mtt^5*mWW^6*s^7 + 664608*ep^6*mtt^5*mWW^6*s^7 - 6892*ep*mtt^4*mWW^7*s^7 - 30556*ep^2*mtt^4*mWW^7*s^7 + 62716*ep^3*mtt^4*mWW^7*s^7 + 502756*ep^4*mtt^4*mWW^7*s^7 + 845256*ep^5*mtt^4*mWW^7*s^7 + 449568*ep^6*mtt^4*mWW^7*s^7 + 9960*ep*mtt^3*mWW^8*s^7 + 67584*ep^2*mtt^3*mWW^8*s^7 - 34440*ep^3*mtt^3*mWW^8*s^7 - 835648*ep^4*mtt^3*mWW^8*s^7 - 1605696*ep^5*mtt^3*mWW^8*s^7 - 906944*ep^6*mtt^3*mWW^8*s^7 - 4128*ep*mtt^2*mWW^9*s^7 - 35540*ep^2*mtt^2*mWW^9*s^7 - 9360*ep^3*mtt^2*mWW^9*s^7 + 353036*ep^4*mtt^2*mWW^9*s^7 + 742104*ep^5*mtt^2*mWW^9*s^7 + 433728*ep^6*mtt^2*mWW^9*s^7 + 492*ep*mtt*mWW^10*s^7 + 6184*ep^2*mtt*mWW^10*s^7 + 10572*ep^3*mtt*mWW^10*s^7 - 27008*ep^4*mtt*mWW^10*s^7 - 80736*ep^5*mtt*mWW^10*s^7 - 52064*ep^6*mtt*mWW^10*s^7 + 4*ep*mWW^11*s^7 - 84*ep^2*mWW^11*s^7 - 1620*ep^3*mWW^11*s^7 - 6580*ep^4*mWW^11*s^7 - 10024*ep^5*mWW^11*s^7 - 5216*ep^6*mWW^11*s^7 + 3240*ep*mtt^6*mWW^4*s^8 + 16740*ep^2*mtt^6*mWW^4*s^8 - 20340*ep^3*mtt^6*mWW^4*s^8 - 229560*ep^4*mtt^6*mWW^4*s^8 - 406080*ep^5*mtt^6*mWW^4*s^8 - 220800*ep^6*mtt^6*mWW^4*s^8 - 6984*ep*mtt^5*mWW^5*s^8 - 42840*ep^2*mtt^5*mWW^5*s^8 + 32384*ep^3*mtt^5*mWW^5*s^8 + 552528*ep^4*mtt^5*mWW^5*s^8 + 1033984*ep^5*mtt^5*mWW^5*s^8 + 578880*ep^6*mtt^5*mWW^5*s^8 + 2148*ep*mtt^4*mWW^6*s^8 + 22688*ep^2*mtt^4*mWW^6*s^8 + 7756*ep^3*mtt^4*mWW^6*s^8 - 242576*ep^4*mtt^4*mWW^6*s^8 - 526096*ep^5*mtt^4*mWW^6*s^8 - 314112*ep^6*mtt^4*mWW^6*s^8 + 5440*ep*mtt^3*mWW^7*s^8 + 28704*ep^2*mtt^3*mWW^7*s^8 - 35536*ep^3*mtt^3*mWW^7*s^8 - 403200*ep^4*mtt^3*mWW^7*s^8 - 717408*ep^5*mtt^3*mWW^7*s^8 - 391488*ep^6*mtt^3*mWW^7*s^8 - 5264*ep*mtt^2*mWW^8*s^8 - 37948*ep^2*mtt^2*mWW^8*s^8 + 14036*ep^3*mtt^2*mWW^8*s^8 + 460328*ep^4*mtt^2*mWW^8*s^8 + 903744*ep^5*mtt^2*mWW^8*s^8 + 517184*ep^6*mtt^2*mWW^8*s^8 + 1544*ep*mtt*mWW^9*s^8 + 14136*ep^2*mtt*mWW^9*s^8 + 3152*ep^3*mtt*mWW^9*s^8 - 149328*ep^4*mtt*mWW^9*s^8 - 316576*ep^5*mtt*mWW^9*s^8 - 187392*ep^6*mtt*mWW^9*s^8 - 124*ep*mWW^10*s^8 - 1480*ep^2*mWW^10*s^8 - 1452*ep^3*mWW^10*s^8 + 11808*ep^4*mWW^10*s^8 + 28432*ep^5*mWW^10*s^8 + 17728*ep^6*mWW^10*s^8 - 1296*ep*mtt^5*mWW^4*s^9 - 6696*ep^2*mtt^5*mWW^4*s^9 + 8136*ep^3*mtt^5*mWW^4*s^9 + 91824*ep^4*mtt^5*mWW^4*s^9 + 162432*ep^5*mtt^5*mWW^4*s^9 + 88320*ep^6*mtt^5*mWW^4*s^9 + 2268*ep*mtt^4*mWW^5*s^9 + 14262*ep^2*mtt^4*mWW^5*s^9 - 10436*ep^3*mtt^4*mWW^5*s^9 - 185338*ep^4*mtt^4*mWW^5*s^9 - 349492*ep^5*mtt^4*mWW^5*s^9 - 196736*ep^6*mtt^4*mWW^5*s^9 + 48*ep*mtt^3*mWW^6*s^9 - 3144*ep^2*mtt^3*mWW^6*s^9 - 5504*ep^3*mtt^3*mWW^6*s^9 + 28688*ep^4*mtt^3*mWW^6*s^9 + 79544*ep^5*mtt^3*mWW^6*s^9 + 52144*ep^6*mtt^3*mWW^6*s^9 - 2088*ep*mtt^2*mWW^7*s^9 - 12292*ep^2*mtt^2*mWW^7*s^9 + 10952*ep^3*mtt^2*mWW^7*s^9 + 163044*ep^4*mtt^2*mWW^7*s^9 + 301168*ep^5*mtt^2*mWW^7*s^9 + 167632*ep^6*mtt^2*mWW^7*s^9 + 1248*ep*mtt*mWW^8*s^9 + 9840*ep^2*mtt*mWW^8*s^9 - 2632*ep^3*mtt*mWW^8*s^9 - 120512*ep^4*mtt*mWW^8*s^9 - 241976*ep^5*mtt*mWW^8*s^9 - 140464*ep^6*mtt*mWW^8*s^9 - 180*ep*mWW^9*s^9 - 1970*ep^2*mWW^9*s^9 - 516*ep^3*mWW^9*s^9 + 22294*ep^4*mWW^9*s^9 + 48324*ep^5*mWW^9*s^9 + 29104*ep^6*mWW^9*s^9 + 216*ep*mtt^4*mWW^4*s^10 + 1116*ep^2*mtt^4*mWW^4*s^10 - 1356*ep^3*mtt^4*mWW^4*s^10 - 15304*ep^4*mtt^4*mWW^4*s^10 - 27072*ep^5*mtt^4*mWW^4*s^10 - 14720*ep^6*mtt^4*mWW^4*s^10 - 288*ep*mtt^3*mWW^5*s^10 - 1872*ep^2*mtt^3*mWW^5*s^10 + 1328*ep^3*mtt^3*mWW^5*s^10 + 24624*ep^4*mtt^3*mWW^5*s^10 + 46816*ep^5*mtt^3*mWW^5*s^10 + 26496*ep^6*mtt^3*mWW^5*s^10 - 144*ep*mtt^2*mWW^6*s^10 - 360*ep^2*mtt^2*mWW^6*s^10 + 1384*ep^3*mtt^2*mWW^6*s^10 + 5984*ep^4*mtt^2*mWW^6*s^10 + 7328*ep^5*mtt^2*mWW^6*s^10 + 2944*ep^6*mtt^2*mWW^6*s^10 + 288*ep*mtt*mWW^7*s^10 + 1872*ep^2*mtt*mWW^7*s^10 - 1328*ep^3*mtt*mWW^7*s^10 - 24624*ep^4*mtt*mWW^7*s^10 - 46816*ep^5*mtt*mWW^7*s^10 - 26496*ep^6*mtt*mWW^7*s^10 - 72*ep*mWW^8*s^10 - 756*ep^2*mWW^8*s^10 - 28*ep^3*mWW^8*s^10 + 9320*ep^4*mWW^8*s^10 + 19744*ep^5*mWW^8*s^10 + 11776*ep^6*mWW^8*s^10 - 36*ep^2*mtt^12*mWW^3*s^2*t - 348*ep^3*mtt^12*mWW^3*s^2*t - 1200*ep^4*mtt^12*mWW^3*s^2*t - 1776*ep^5*mtt^12*mWW^3*s^2*t - 960*ep^6*mtt^12*mWW^3*s^2*t + 108*ep*mtt^11*mWW^4*s^2*t + 750*ep^2*mtt^11*mWW^4*s^2*t + 102*ep^3*mtt^11*mWW^4*s^2*t - 9336*ep^4*mtt^11*mWW^4*s^2*t - 22440*ep^5*mtt^11*mWW^4*s^2*t - 15264*ep^6*mtt^11*mWW^4*s^2*t - 378*ep*mtt^10*mWW^5*s^2*t - 1854*ep^2*mtt^10*mWW^5*s^2*t + 7500*ep^3*mtt^10*mWW^5*s^2*t + 61272*ep^4*mtt^10*mWW^5*s^2*t + 122640*ep^5*mtt^10*mWW^5*s^2*t + 77760*ep^6*mtt^10*mWW^5*s^2*t + 306*ep*mtt^9*mWW^6*s^2*t - 186*ep^2*mtt^9*mWW^6*s^2*t - 23760*ep^3*mtt^9*mWW^6*s^2*t - 115752*ep^4*mtt^9*mWW^6*s^2*t - 203328*ep^5*mtt^9*mWW^6*s^2*t - 120960*ep^6*mtt^9*mWW^6*s^2*t + 342*ep*mtt^8*mWW^7*s^2*t + 4794*ep^2*mtt^8*mWW^7*s^2*t + 26100*ep^3*mtt^8*mWW^7*s^2*t + 68280*ep^4*mtt^8*mWW^7*s^2*t + 84528*ep^5*mtt^8*mWW^7*s^2*t + 38976*ep^6*mtt^8*mWW^7*s^2*t - 630*ep*mtt^7*mWW^8*s^2*t - 4254*ep^2*mtt^7*mWW^8*s^2*t + 108*ep^3*mtt^7*mWW^8*s^2*t + 55080*ep^4*mtt^7*mWW^8*s^2*t + 129456*ep^5*mtt^7*mWW^8*s^2*t + 87360*ep^6*mtt^7*mWW^8*s^2*t + 162*ep*mtt^6*mWW^9*s^2*t - 1290*ep^2*mtt^6*mWW^9*s^2*t - 25212*ep^3*mtt^6*mWW^9*s^2*t - 108984*ep^4*mtt^6*mWW^9*s^2*t - 183120*ep^5*mtt^6*mWW^9*s^2*t - 106176*ep^6*mtt^6*mWW^9*s^2*t + 198*ep*mtt^5*mWW^10*s^2*t + 3474*ep^2*mtt^5*mWW^10*s^2*t + 22560*ep^3*mtt^5*mWW^10*s^2*t + 67848*ep^4*mtt^5*mWW^10*s^2*t + 94080*ep^5*mtt^5*mWW^10*s^2*t + 48000*ep^6*mtt^5*mWW^10*s^2*t - 126*ep*mtt^4*mWW^11*s^2*t - 1614*ep^2*mtt^4*mWW^11*s^2*t - 8040*ep^3*mtt^4*mWW^11*s^2*t - 19368*ep^4*mtt^4*mWW^11*s^2*t - 22272*ep^5*mtt^4*mWW^11*s^2*t - 9600*ep^6*mtt^4*mWW^11*s^2*t + 18*ep*mtt^3*mWW^12*s^2*t + 216*ep^2*mtt^3*mWW^12*s^2*t + 990*ep^3*mtt^3*mWW^12*s^2*t + 2160*ep^4*mtt^3*mWW^12*s^2*t + 2232*ep^5*mtt^3*mWW^12*s^2*t + 864*ep^6*mtt^3*mWW^12*s^2*t + 576*ep*mtt^11*mWW^3*s^3*t + 3684*ep^2*mtt^11*mWW^3*s^3*t + 160*ep^3*mtt^11*mWW^3*s^3*t - 37348*ep^4*mtt^11*mWW^3*s^3*t - 80080*ep^5*mtt^11*mWW^3*s^3*t - 50000*ep^6*mtt^11*mWW^3*s^3*t - 2868*ep*mtt^10*mWW^4*s^3*t - 19356*ep^2*mtt^10*mWW^4*s^3*t - 2048*ep^3*mtt^10*mWW^4*s^3*t + 210560*ep^4*mtt^10*mWW^4*s^3*t + 472192*ep^5*mtt^10*mWW^4*s^3*t + 304800*ep^6*mtt^10*mWW^4*s^3*t + 48*mtt^9*mWW^5*s^3*t + 5152*ep*mtt^9*mWW^5*s^3*t + 32664*ep^2*mtt^9*mWW^5*s^3*t - 14182*ep^3*mtt^9*mWW^5*s^3*t - 467494*ep^4*mtt^9*mWW^5*s^3*t - 1031700*ep^5*mtt^9*mWW^5*s^3*t - 671744*ep^6*mtt^9*mWW^5*s^3*t - 296*mtt^8*mWW^6*s^3*t - 3858*ep*mtt^8*mWW^6*s^3*t - 8260*ep^2*mtt^8*mWW^6*s^3*t + 85262*ep^3*mtt^8*mWW^6*s^3*t + 504388*ep^4*mtt^8*mWW^6*s^3*t + 943664*ep^5*mtt^8*mWW^6*s^3*t + 583296*ep^6*mtt^8*mWW^6*s^3*t + 728*mtt^7*mWW^7*s^3*t + 1436*ep*mtt^7*mWW^7*s^3*t - 33140*ep^2*mtt^7*mWW^7*s^3*t - 157750*ep^3*mtt^7*mWW^7*s^3*t - 241258*ep^4*mtt^7*mWW^7*s^3*t - 99524*ep^5*mtt^7*mWW^7*s^3*t + 35952*ep^6*mtt^7*mWW^7*s^3*t - 912*mtt^6*mWW^8*s^3*t - 2070*ep*mtt^6*mWW^8*s^3*t + 32924*ep^2*mtt^6*mWW^8*s^3*t + 122318*ep^3*mtt^6*mWW^8*s^3*t - 16516*ep^4*mtt^6*mWW^8*s^3*t - 460160*ep^5*mtt^6*mWW^8*s^3*t - 416128*ep^6*mtt^6*mWW^8*s^3*t + 608*mtt^5*mWW^9*s^3*t + 2984*ep*mtt^5*mWW^9*s^3*t - 3836*ep^2*mtt^5*mWW^9*s^3*t - 19162*ep^3*mtt^5*mWW^9*s^3*t + 99850*ep^4*mtt^5*mWW^9*s^3*t + 357156*ep^5*mtt^5*mWW^9*s^3*t + 281808*ep^6*mtt^5*mWW^9*s^3*t - 200*mtt^4*mWW^10*s^3*t - 1646*ep*mtt^4*mWW^10*s^3*t - 7356*ep^2*mtt^4*mWW^10*s^3*t - 28678*ep^3*mtt^4*mWW^10*s^3*t - 88276*ep^4*mtt^4*mWW^10*s^3*t - 144112*ep^5*mtt^4*mWW^10*s^3*t - 85888*ep^6*mtt^4*mWW^10*s^3*t + 24*mtt^3*mWW^11*s^3*t + 284*ep*mtt^3*mWW^11*s^3*t + 2848*ep^2*mtt^3*mWW^11*s^3*t + 17198*ep^3*mtt^3*mWW^11*s^3*t + 47942*ep^4*mtt^3*mWW^11*s^3*t + 59204*ep^5*mtt^3*mWW^11*s^3*t + 25632*ep^6*mtt^3*mWW^11*s^3*t + 10*ep*mtt^2*mWW^12*s^3*t - 192*ep^2*mtt^2*mWW^12*s^3*t - 3350*ep^3*mtt^2*mWW^12*s^3*t - 12652*ep^4*mtt^2*mWW^12*s^3*t - 17728*ep^5*mtt^2*mWW^12*s^3*t - 8224*ep^6*mtt^2*mWW^12*s^3*t + 20*ep^2*mtt*mWW^13*s^3*t + 232*ep^3*mtt*mWW^13*s^3*t + 804*ep^4*mtt*mWW^13*s^3*t + 1088*ep^5*mtt*mWW^13*s^3*t + 496*ep^6*mtt*mWW^13*s^3*t - 3672*ep*mtt^10*mWW^3*s^4*t - 22464*ep^2*mtt^10*mWW^3*s^4*t + 7704*ep^3*mtt^10*mWW^3*s^4*t + 264592*ep^4*mtt^10*mWW^3*s^4*t + 544848*ep^5*mtt^10*mWW^3*s^4*t + 334880*ep^6*mtt^10*mWW^3*s^4*t + 13308*ep*mtt^9*mWW^4*s^4*t + 90894*ep^2*mtt^9*mWW^4*s^4*t + 15906*ep^3*mtt^9*mWW^4*s^4*t - 947332*ep^4*mtt^9*mWW^4*s^4*t - 2122416*ep^5*mtt^9*mWW^4*s^4*t - 1363424*ep^6*mtt^9*mWW^4*s^4*t - 144*mtt^8*mWW^5*s^4*t - 15186*ep*mtt^8*mWW^5*s^4*t - 111582*ep^2*mtt^8*mWW^5*s^4*t - 74174*ep^3*mtt^8*mWW^5*s^4*t + 1072666*ep^4*mtt^8*mWW^5*s^4*t + 2702408*ep^5*mtt^8*mWW^5*s^4*t + 1852016*ep^6*mtt^8*mWW^5*s^4*t + 896*mtt^7*mWW^6*s^4*t + 3366*ep*mtt^7*mWW^6*s^4*t - 10134*ep^2*mtt^7*mWW^6*s^4*t - 43502*ep^3*mtt^7*mWW^6*s^4*t - 197526*ep^4*mtt^7*mWW^6*s^4*t - 550624*ep^5*mtt^7*mWW^6*s^4*t - 466064*ep^6*mtt^7*mWW^6*s^4*t - 2168*mtt^6*mWW^7*s^4*t - 252*ep*mtt^6*mWW^7*s^4*t + 121530*ep^2*mtt^6*mWW^7*s^4*t + 344782*ep^3*mtt^6*mWW^7*s^4*t - 153164*ep^4*mtt^6*mWW^7*s^4*t - 1281196*ep^5*mtt^6*mWW^7*s^4*t - 1018496*ep^6*mtt^6*mWW^7*s^4*t + 2624*mtt^5*mWW^8*s^4*t + 10196*ep*mtt^5*mWW^8*s^4*t - 77980*ep^2*mtt^5*mWW^8*s^4*t - 427774*ep^3*mtt^5*mWW^8*s^4*t - 427378*ep^4*mtt^5*mWW^8*s^4*t + 512936*ep^5*mtt^5*mWW^8*s^4*t + 747792*ep^6*mtt^5*mWW^8*s^4*t - 1664*mtt^4*mWW^9*s^4*t - 11498*ep*mtt^4*mWW^9*s^4*t + 628*ep^2*mtt^4*mWW^9*s^4*t + 208758*ep^3*mtt^4*mWW^9*s^4*t + 548864*ep^4*mtt^4*mWW^9*s^4*t + 396308*ep^5*mtt^4*mWW^9*s^4*t - 15520*ep^6*mtt^4*mWW^9*s^4*t + 512*mtt^3*mWW^10*s^4*t + 3822*ep*mtt^3*mWW^10*s^4*t + 9626*ep^2*mtt^3*mWW^10*s^4*t - 19642*ep^3*mtt^3*mWW^10*s^4*t - 112570*ep^4*mtt^3*mWW^10*s^4*t - 130928*ep^5*mtt^3*mWW^10*s^4*t - 35568*ep^6*mtt^3*mWW^10*s^4*t - 56*mtt^2*mWW^11*s^4*t + 16*ep*mtt^2*mWW^11*s^4*t + 10*ep^2*mtt^2*mWW^11*s^4*t - 16494*ep^3*mtt^2*mWW^11*s^4*t - 73524*ep^4*mtt^2*mWW^11*s^4*t - 111988*ep^5*mtt^2*mWW^11*s^4*t - 56096*ep^6*mtt^2*mWW^11*s^4*t - 100*ep*mtt*mWW^12*s^4*t - 502*ep^2*mtt*mWW^12*s^4*t + 4772*ep^3*mtt*mWW^12*s^4*t + 26598*ep^4*mtt*mWW^12*s^4*t + 42392*ep^5*mtt*mWW^12*s^4*t + 21328*ep^6*mtt*mWW^12*s^4*t - 26*ep^2*mWW^13*s^4*t - 336*ep^3*mWW^13*s^4*t - 1226*ep^4*mWW^13*s^4*t - 1740*ep^5*mWW^13*s^4*t - 848*ep^6*mWW^13*s^4*t + 9936*ep*mtt^9*mWW^3*s^5*t + 59436*ep^2*mtt^9*mWW^3*s^5*t - 30096*ep^3*mtt^9*mWW^3*s^5*t - 736044*ep^4*mtt^9*mWW^3*s^5*t - 1487952*ep^5*mtt^9*mWW^3*s^5*t - 905520*ep^6*mtt^9*mWW^3*s^5*t - 27636*ep*mtt^8*mWW^4*s^5*t - 192904*ep^2*mtt^8*mWW^4*s^5*t - 51460*ep^3*mtt^8*mWW^4*s^5*t + 1937328*ep^4*mtt^8*mWW^4*s^5*t + 4380304*ep^5*mtt^8*mWW^4*s^5*t + 2818528*ep^6*mtt^8*mWW^4*s^5*t + 14544*ep*mtt^7*mWW^5*s^5*t + 148872*ep^2*mtt^7*mWW^5*s^5*t + 313736*ep^3*mtt^7*mWW^5*s^5*t - 679520*ep^4*mtt^7*mWW^5*s^5*t - 2684112*ep^5*mtt^7*mWW^5*s^5*t - 2109440*ep^6*mtt^7*mWW^5*s^5*t - 432*mtt^6*mWW^6*s^5*t + 21772*ep*mtt^6*mWW^6*s^5*t + 139928*ep^2*mtt^6*mWW^6*s^5*t - 222152*ep^3*mtt^6*mWW^6*s^5*t - 2160832*ep^4*mtt^6*mWW^6*s^5*t - 3602004*ep^5*mtt^6*mWW^6*s^5*t - 1812656*ep^6*mtt^6*mWW^6*s^5*t + 1520*mtt^5*mWW^7*s^5*t - 19766*ep*mtt^5*mWW^7*s^5*t - 253642*ep^2*mtt^5*mWW^7*s^5*t - 324872*ep^3*mtt^5*mWW^7*s^5*t + 1735400*ep^4*mtt^5*mWW^7*s^5*t + 4632352*ep^5*mtt^5*mWW^7*s^5*t + 3084672*ep^6*mtt^5*mWW^7*s^5*t - 2000*mtt^4*mWW^8*s^5*t - 9100*ep*mtt^4*mWW^8*s^5*t + 82060*ep^2*mtt^4*mWW^8*s^5*t + 540068*ep^3*mtt^4*mWW^8*s^5*t + 790940*ep^4*mtt^4*mWW^8*s^5*t - 153596*ep^5*mtt^4*mWW^8*s^5*t - 685040*ep^6*mtt^4*mWW^8*s^5*t + 1200*mtt^3*mWW^9*s^5*t + 13884*ep*mtt^3*mWW^9*s^5*t + 34668*ep^2*mtt^3*mWW^9*s^5*t - 256280*ep^3*mtt^3*mWW^9*s^5*t - 1184804*ep^4*mtt^3*mWW^9*s^5*t - 1578824*ep^5*mtt^3*mWW^9*s^5*t - 633440*ep^6*mtt^3*mWW^9*s^5*t - 320*mtt^2*mWW^10*s^5*t - 3492*ep*mtt^2*mWW^10*s^5*t - 18432*ep^2*mtt^2*mWW^10*s^5*t + 19096*ep^3*mtt^2*mWW^10*s^5*t + 247652*ep^4*mtt^2*mWW^10*s^5*t + 417500*ep^5*mtt^2*mWW^10*s^5*t + 202704*ep^6*mtt^2*mWW^10*s^5*t + 32*mtt*mWW^11*s^5*t - 214*ep*mtt*mWW^11*s^5*t - 534*ep^2*mtt*mWW^11*s^5*t + 14040*ep^3*mtt*mWW^11*s^5*t + 65752*ep^4*mtt*mWW^11*s^5*t + 104040*ep^5*mtt*mWW^11*s^5*t + 55184*ep^6*mtt*mWW^11*s^5*t + 72*ep*mWW^12*s^5*t + 548*ep^2*mWW^12*s^5*t - 2080*ep^3*mWW^12*s^5*t - 15872*ep^4*mWW^12*s^5*t - 27708*ep^5*mWW^12*s^5*t - 14992*ep^6*mWW^12*s^5*t - 14760*ep*mtt^8*mWW^3*s^6*t - 86640*ep^2*mtt^8*mWW^3*s^6*t + 53680*ep^3*mtt^8*mWW^3*s^6*t + 1102520*ep^4*mtt^8*mWW^3*s^6*t + 2194160*ep^5*mtt^8*mWW^3*s^6*t + 1321600*ep^6*mtt^8*mWW^3*s^6*t + 31308*ep*mtt^7*mWW^4*s^6*t + 225290*ep^2*mtt^7*mWW^4*s^6*t + 83002*ep^3*mtt^7*mWW^4*s^6*t - 2183136*ep^4*mtt^7*mWW^4*s^6*t - 4998728*ep^5*mtt^7*mWW^4*s^6*t - 3226080*ep^6*mtt^7*mWW^4*s^6*t + 480*mtt^6*mWW^5*s^6*t + 4042*ep*mtt^6*mWW^5*s^6*t - 67482*ep^2*mtt^6*mWW^5*s^6*t - 491648*ep^3*mtt^6*mWW^5*s^6*t - 802284*ep^4*mtt^6*mWW^5*s^6*t + 57824*ep^5*mtt^6*mWW^5*s^6*t + 634336*ep^6*mtt^6*mWW^5*s^6*t - 1312*mtt^5*mWW^6*s^6*t - 55178*ep*mtt^5*mWW^6*s^6*t - 291110*ep^2*mtt^5*mWW^6*s^6*t + 444468*ep^3*mtt^5*mWW^6*s^6*t + 4576520*ep^4*mtt^5*mWW^6*s^6*t + 8132548*ep^5*mtt^5*mWW^6*s^6*t + 4450320*ep^6*mtt^5*mWW^6*s^6*t + 1240*mtt^4*mWW^7*s^6*t + 41604*ep*mtt^4*mWW^7*s^6*t + 292992*ep^2*mtt^4*mWW^7*s^6*t + 106528*ep^3*mtt^4*mWW^7*s^6*t - 2849748*ep^4*mtt^4*mWW^7*s^6*t - 6409660*ep^5*mtt^4*mWW^7*s^6*t - 4046896*ep^6*mtt^4*mWW^7*s^6*t - 456*mtt^3*mWW^8*s^6*t - 1164*ep*mtt^3*mWW^8*s^6*t - 35494*ep^2*mtt^3*mWW^8*s^6*t - 305194*ep^3*mtt^3*mWW^8*s^6*t - 645832*ep^4*mtt^3*mWW^8*s^6*t - 255424*ep^5*mtt^3*mWW^8*s^6*t + 253632*ep^6*mtt^3*mWW^8*s^6*t + 40*mtt^2*mWW^9*s^6*t - 7298*ep*mtt^2*mWW^9*s^6*t - 53870*ep^2*mtt^2*mWW^9*s^6*t + 108032*ep^3*mtt^2*mWW^9*s^6*t + 986928*ep^4*mtt^2*mWW^9*s^6*t + 1647712*ep^5*mtt^2*mWW^9*s^6*t + 815648*ep^6*mtt^2*mWW^9*s^6*t + 8*mtt*mWW^10*s^6*t + 1402*ep*mtt*mWW^10*s^6*t + 16722*ep^2*mtt*mWW^10*s^6*t + 5012*ep^3*mtt*mWW^10*s^6*t - 173848*ep^4*mtt*mWW^10*s^6*t - 353708*ep^5*mtt*mWW^10*s^6*t - 195120*ep^6*mtt*mWW^10*s^6*t + 44*ep*mWW^11*s^6*t - 408*ep^2*mWW^11*s^6*t - 3880*ep^3*mWW^11*s^6*t - 11120*ep^4*mWW^11*s^6*t - 14724*ep^5*mWW^11*s^6*t - 7440*ep^6*mWW^11*s^6*t + 12960*ep*mtt^7*mWW^3*s^7*t + 74556*ep^2*mtt^7*mWW^3*s^7*t - 53952*ep^3*mtt^7*mWW^3*s^7*t - 967100*ep^4*mtt^7*mWW^3*s^7*t - 1891824*ep^5*mtt^7*mWW^3*s^7*t - 1125040*ep^6*mtt^7*mWW^3*s^7*t - 20700*ep*mtt^6*mWW^4*s^7*t - 154540*ep^2*mtt^6*mWW^4*s^7*t - 69560*ep^3*mtt^6*mWW^4*s^7*t + 1459120*ep^4*mtt^6*mWW^4*s^7*t + 3370112*ep^5*mtt^6*mWW^4*s^7*t + 2174304*ep^6*mtt^6*mWW^4*s^7*t - 720*mtt^5*mWW^5*s^7*t - 17064*ep*mtt^5*mWW^5*s^7*t - 26800*ep^2*mtt^5*mWW^5*s^7*t + 389410*ep^3*mtt^5*mWW^5*s^7*t + 1486946*ep^4*mtt^5*mWW^5*s^7*t + 1813484*ep^5*mtt^5*mWW^5*s^7*t + 679616*ep^6*mtt^5*mWW^5*s^7*t + 2008*mtt^4*mWW^6*s^7*t + 53154*ep*mtt^4*mWW^6*s^7*t + 266812*ep^2*mtt^4*mWW^6*s^7*t - 344534*ep^3*mtt^4*mWW^6*s^7*t - 3965880*ep^4*mtt^4*mWW^6*s^7*t - 7255780*ep^5*mtt^4*mWW^6*s^7*t - 4080368*ep^6*mtt^4*mWW^6*s^7*t - 2104*mtt^3*mWW^7*s^7*t - 33622*ep*mtt^3*mWW^7*s^7*t - 183022*ep^2*mtt^3*mWW^7*s^7*t + 9826*ep^3*mtt^3*mWW^7*s^7*t + 1975674*ep^4*mtt^3*mWW^7*s^7*t + 4204932*ep^5*mtt^3*mWW^7*s^7*t + 2605760*ep^6*mtt^3*mWW^7*s^7*t + 1000*mtt^2*mWW^8*s^7*t + 3330*ep*mtt^2*mWW^8*s^7*t - 1672*ep^2*mtt^2*mWW^8*s^7*t + 86906*ep^3*mtt^2*mWW^8*s^7*t + 370216*ep^4*mtt^2*mWW^8*s^7*t + 429352*ep^5*mtt^2*mWW^8*s^7*t + 105440*ep^6*mtt^2*mWW^8*s^7*t - 184*mtt*mWW^9*s^7*t + 2278*ep*mtt*mWW^9*s^7*t + 29158*ep^2*mtt*mWW^9*s^7*t - 18388*ep^3*mtt*mWW^9*s^7*t - 417140*ep^4*mtt*mWW^9*s^7*t - 789144*ep^5*mtt*mWW^9*s^7*t - 427888*ep^6*mtt*mWW^9*s^7*t - 336*ep*mWW^10*s^7*t - 4684*ep^2*mWW^10*s^7*t - 1628*ep^3*mWW^10*s^7*t + 51252*ep^4*mWW^10*s^7*t + 108116*ep^5*mWW^10*s^7*t + 62032*ep^6*mWW^10*s^7*t - 6696*ep*mtt^6*mWW^3*s^8*t - 37584*ep^2*mtt^6*mWW^3*s^8*t + 31560*ep^3*mtt^6*mWW^3*s^8*t + 495648*ep^4*mtt^6*mWW^3*s^8*t + 948720*ep^5*mtt^6*mWW^3*s^8*t + 554400*ep^6*mtt^6*mWW^3*s^8*t + 8196*ep*mtt^5*mWW^4*s^8*t + 62986*ep^2*mtt^5*mWW^4*s^8*t + 26830*ep^3*mtt^5*mWW^4*s^8*t - 602196*ep^4*mtt^5*mWW^4*s^8*t - 1372480*ep^5*mtt^5*mWW^4*s^8*t - 873760*ep^6*mtt^5*mWW^4*s^8*t + 432*mtt^4*mWW^5*s^8*t + 11682*ep*mtt^4*mWW^5*s^8*t + 36270*ep^2*mtt^4*mWW^5*s^8*t - 155270*ep^3*mtt^4*mWW^5*s^8*t - 840166*ep^4*mtt^4*mWW^5*s^8*t - 1250616*ep^5*mtt^4*mWW^5*s^8*t - 601360*ep^6*mtt^4*mWW^5*s^8*t - 1056*mtt^3*mWW^6*s^8*t - 23998*ep*mtt^3*mWW^6*s^8*t - 120714*ep^2*mtt^3*mWW^6*s^8*t + 115778*ep^3*mtt^3*mWW^6*s^8*t + 1636278*ep^4*mtt^3*mWW^6*s^8*t + 3076524*ep^5*mtt^3*mWW^6*s^8*t + 1761088*ep^6*mtt^3*mWW^6*s^8*t + 880*mtt^2*mWW^7*s^8*t + 11770*ep*mtt^2*mWW^7*s^8*t + 59536*ep^2*mtt^2*mWW^7*s^8*t + 218*ep^3*mtt^2*mWW^7*s^8*t - 610696*ep^4*mtt^2*mWW^7*s^8*t - 1303104*ep^5*mtt^2*mWW^7*s^8*t - 807376*ep^6*mtt^2*mWW^7*s^8*t - 256*mtt*mWW^8*s^8*t - 502*ep*mtt*mWW^8*s^8*t + 4852*ep^2*mtt*mWW^8*s^8*t - 18552*ep^3*mtt*mWW^8*s^8*t - 139798*ep^4*mtt*mWW^8*s^8*t - 224004*ep^5*mtt*mWW^8*s^8*t - 103680*ep^6*mtt*mWW^8*s^8*t - 452*ep*mWW^9*s^8*t - 5058*ep^2*mWW^9*s^8*t + 2316*ep^3*mWW^9*s^8*t + 71298*ep^4*mWW^9*s^8*t + 141088*ep^5*mWW^9*s^8*t + 79904*ep^6*mWW^9*s^8*t + 1872*ep*mtt^5*mWW^3*s^9*t + 10164*ep^2*mtt^5*mWW^3*s^9*t - 10064*ep^3*mtt^5*mWW^3*s^9*t - 136372*ep^4*mtt^5*mWW^3*s^9*t - 253168*ep^5*mtt^5*mWW^3*s^9*t - 144080*ep^6*mtt^5*mWW^3*s^9*t - 1980*ep*mtt^4*mWW^4*s^9*t - 14864*ep^2*mtt^4*mWW^4*s^9*t - 1604*ep^3*mtt^4*mWW^4*s^9*t + 157696*ep^4*mtt^4*mWW^4*s^9*t + 336688*ep^5*mtt^4*mWW^4*s^9*t + 205344*ep^6*mtt^4*mWW^4*s^9*t - 96*mtt^3*mWW^5*s^9*t - 2984*ep*mtt^3*mWW^5*s^9*t - 10896*ep^2*mtt^3*mWW^5*s^9*t + 24540*ep^3*mtt^3*mWW^5*s^9*t + 172516*ep^4*mtt^3*mWW^5*s^9*t + 276376*ep^5*mtt^3*mWW^5*s^9*t + 141760*ep^6*mtt^3*mWW^5*s^9*t + 192*mtt^2*mWW^6*s^9*t + 4748*ep*mtt^2*mWW^6*s^9*t + 25904*ep^2*mtt^2*mWW^6*s^9*t - 10808*ep^3*mtt^2*mWW^6*s^9*t - 296380*ep^4*mtt^2*mWW^6*s^9*t - 581160*ep^5*mtt^2*mWW^6*s^9*t - 338080*ep^6*mtt^2*mWW^6*s^9*t - 96*mtt*mWW^7*s^9*t - 1584*ep*mtt*mWW^7*s^9*t - 9852*ep^2*mtt*mWW^7*s^9*t - 5308*ep^3*mtt*mWW^7*s^9*t + 83360*ep^4*mtt*mWW^7*s^9*t + 189368*ep^5*mtt*mWW^7*s^9*t + 118160*ep^6*mtt*mWW^7*s^9*t - 72*ep*mWW^8*s^9*t - 552*ep^2*mWW^8*s^9*t + 2284*ep^3*mWW^8*s^9*t + 15724*ep^4*mWW^8*s^9*t + 26520*ep^5*mWW^8*s^9*t + 13824*ep^6*mWW^8*s^9*t - 216*ep*mtt^4*mWW^3*s^10*t - 1116*ep^2*mtt^4*mWW^3*s^10*t + 1356*ep^3*mtt^4*mWW^3*s^10*t + 15304*ep^4*mtt^4*mWW^3*s^10*t + 27072*ep^5*mtt^4*mWW^3*s^10*t + 14720*ep^6*mtt^4*mWW^3*s^10*t + 264*ep*mtt^3*mWW^4*s^10*t + 1744*ep^2*mtt^3*mWW^4*s^10*t - 1168*ep^3*mtt^3*mWW^4*s^10*t - 22704*ep^4*mtt^3*mWW^4*s^10*t - 43232*ep^5*mtt^3*mWW^4*s^10*t - 24448*ep^6*mtt^3*mWW^4*s^10*t + 192*ep*mtt^2*mWW^5*s^10*t + 808*ep^2*mtt^2*mWW^5*s^10*t + 88*ep^3*mtt^2*mWW^5*s^10*t - 3936*ep^4*mtt^2*mWW^5*s^10*t - 6304*ep^5*mtt^2*mWW^5*s^10*t - 2944*ep^6*mtt^2*mWW^5*s^10*t - 312*ep*mtt*mWW^6*s^10*t - 2240*ep^2*mtt*mWW^6*s^10*t - 752*ep^3*mtt*mWW^6*s^10*t + 19184*ep^4*mtt*mWW^6*s^10*t + 40160*ep^5*mtt*mWW^6*s^10*t + 23424*ep^6*mtt*mWW^6*s^10*t + 72*ep*mWW^7*s^10*t + 804*ep^2*mWW^7*s^10*t + 476*ep^3*mWW^7*s^10*t - 7848*ep^4*mWW^7*s^10*t - 17696*ep^5*mWW^7*s^10*t - 10752*ep^6*mWW^7*s^10*t - 36*ep^2*mtt^13*mWW^2*s*t^2 - 348*ep^3*mtt^13*mWW^2*s*t^2 - 1200*ep^4*mtt^13*mWW^2*s*t^2 - 1776*ep^5*mtt^13*mWW^2*s*t^2 - 960*ep^6*mtt^13*mWW^2*s*t^2 + 108*ep*mtt^12*mWW^3*s*t^2 + 714*ep^2*mtt^12*mWW^3*s*t^2 - 246*ep^3*mtt^12*mWW^3*s*t^2 - 10536*ep^4*mtt^12*mWW^3*s*t^2 - 24216*ep^5*mtt^12*mWW^3*s*t^2 - 16224*ep^6*mtt^12*mWW^3*s*t^2 - 414*ep*mtt^11*mWW^4*s*t^2 - 2184*ep^2*mtt^11*mWW^4*s*t^2 + 6450*ep^3*mtt^11*mWW^4*s*t^2 + 59928*ep^4*mtt^11*mWW^4*s*t^2 + 122232*ep^5*mtt^11*mWW^4*s*t^2 + 78048*ep^6*mtt^11*mWW^4*s*t^2 + 528*ep*mtt^10*mWW^5*s*t^2 + 2448*ep^2*mtt^10*mWW^5*s*t^2 - 11532*ep^3*mtt^10*mWW^5*s*t^2 - 87768*ep^4*mtt^10*mWW^5*s*t^2 - 171840*ep^5*mtt^10*mWW^5*s*t^2 - 107136*ep^6*mtt^10*mWW^5*s*t^2 - 168*ep*mtt^9*mWW^6*s*t^2 - 1464*ep^2*mtt^9*mWW^6*s*t^2 - 3900*ep^3*mtt^9*mWW^6*s*t^2 - 2232*ep^4*mtt^9*mWW^6*s*t^2 + 3456*ep^5*mtt^9*mWW^6*s*t^2 + 2688*ep^6*mtt^9*mWW^6*s*t^2 - 168*ep*mtt^8*mWW^7*s*t^2 + 1380*ep^2*mtt^8*mWW^7*s*t^2 + 26808*ep^3*mtt^8*mWW^7*s*t^2 + 116760*ep^4*mtt^8*mWW^7*s*t^2 + 198864*ep^5*mtt^8*mWW^7*s*t^2 + 117696*ep^6*mtt^8*mWW^7*s*t^2 + 252*ep*mtt^7*mWW^8*s*t^2 - 144*ep^2*mtt^7*mWW^8*s*t^2 - 19344*ep^3*mtt^7*mWW^8*s*t^2 - 93864*ep^4*mtt^7*mWW^8*s*t^2 - 163824*ep^5*mtt^7*mWW^8*s*t^2 - 96576*ep^6*mtt^7*mWW^8*s*t^2 - 336*ep*mtt^6*mWW^9*s*t^2 - 2976*ep^2*mtt^6*mWW^9*s*t^2 - 7860*ep^3*mtt^6*mWW^9*s*t^2 - 2568*ep^4*mtt^6*mWW^9*s*t^2 + 14208*ep^5*mtt^6*mWW^9*s*t^2 + 12672*ep^6*mtt^6*mWW^9*s*t^2 + 312*ep*mtt^5*mWW^10*s*t^2 + 3612*ep^2*mtt^5*mWW^10*s*t^2 + 16152*ep^3*mtt^5*mWW^10*s*t^2 + 35208*ep^4*mtt^5*mWW^10*s*t^2 + 37680*ep^5*mtt^5*mWW^10*s*t^2 + 15936*ep^6*mtt^5*mWW^10*s*t^2 - 132*ep*mtt^4*mWW^11*s*t^2 - 1566*ep^2*mtt^4*mWW^11*s*t^2 - 7170*ep^3*mtt^4*mWW^11*s*t^2 - 15888*ep^4*mtt^4*mWW^11*s*t^2 - 17016*ep^5*mtt^4*mWW^11*s*t^2 - 7008*ep^6*mtt^4*mWW^11*s*t^2 + 18*ep*mtt^3*mWW^12*s*t^2 + 216*ep^2*mtt^3*mWW^12*s*t^2 + 990*ep^3*mtt^3*mWW^12*s*t^2 + 2160*ep^4*mtt^3*mWW^12*s*t^2 + 2232*ep^5*mtt^3*mWW^12*s*t^2 + 864*ep^6*mtt^3*mWW^12*s*t^2 + 288*ep*mtt^12*mWW^2*s^2*t^2 + 2028*ep^2*mtt^12*mWW^2*s^2*t^2 + 2316*ep^3*mtt^12*mWW^2*s^2*t^2 - 10808*ep^4*mtt^12*mWW^2*s^2*t^2 - 29184*ep^5*mtt^12*mWW^2*s^2*t^2 - 19840*ep^6*mtt^12*mWW^2*s^2*t^2 - 1608*ep*mtt^11*mWW^3*s^2*t^2 - 10990*ep^2*mtt^11*mWW^3*s^2*t^2 - 4326*ep^3*mtt^11*mWW^3*s^2*t^2 + 113860*ep^4*mtt^11*mWW^3*s^2*t^2 + 275720*ep^5*mtt^11*mWW^3*s^2*t^2 + 186896*ep^6*mtt^11*mWW^3*s^2*t^2 + 48*mtt^10*mWW^4*s^2*t^2 + 2700*ep*mtt^10*mWW^4*s^2*t^2 + 15202*ep^2*mtt^10*mWW^4*s^2*t^2 - 13016*ep^3*mtt^10*mWW^4*s^2*t^2 - 266114*ep^4*mtt^10*mWW^4*s^2*t^2 - 600764*ep^5*mtt^10*mWW^4*s^2*t^2 - 404016*ep^6*mtt^10*mWW^4*s^2*t^2 - 248*mtt^9*mWW^5*s^2*t^2 - 1206*ep*mtt^9*mWW^5*s^2*t^2 + 2664*ep^2*mtt^9*mWW^5*s^2*t^2 + 14918*ep^3*mtt^9*mWW^5*s^2*t^2 + 20700*ep^4*mtt^9*mWW^5*s^2*t^2 + 23336*ep^5*mtt^9*mWW^5*s^2*t^2 + 17616*ep^6*mtt^9*mWW^5*s^2*t^2 + 432*mtt^8*mWW^6*s^2*t^2 - 60*ep*mtt^8*mWW^6*s^2*t^2 - 8848*ep^2*mtt^8*mWW^6*s^2*t^2 + 89702*ep^3*mtt^8*mWW^6*s^2*t^2 + 659354*ep^4*mtt^8*mWW^6*s^2*t^2 + 1324372*ep^5*mtt^8*mWW^6*s^2*t^2 + 847088*ep^6*mtt^8*mWW^6*s^2*t^2 - 184*mtt^7*mWW^7*s^2*t^2 - 882*ep*mtt^7*mWW^7*s^2*t^2 - 18436*ep^2*mtt^7*mWW^7*s^2*t^2 - 204834*ep^3*mtt^7*mWW^7*s^2*t^2 - 864944*ep^4*mtt^7*mWW^7*s^2*t^2 - 1500952*ep^5*mtt^7*mWW^7*s^2*t^2 - 905664*ep^6*mtt^7*mWW^7*s^2*t^2 - 304*mtt^6*mWW^8*s^2*t^2 - 456*ep*mtt^6*mWW^8*s^2*t^2 + 21088*ep^2*mtt^6*mWW^8*s^2*t^2 + 122434*ep^3*mtt^6*mWW^8*s^2*t^2 + 285966*ep^4*mtt^6*mWW^8*s^2*t^2 + 317628*ep^5*mtt^6*mWW^8*s^2*t^2 + 134800*ep^6*mtt^6*mWW^8*s^2*t^2 + 408*mtt^5*mWW^9*s^2*t^2 + 3366*ep*mtt^5*mWW^9*s^2*t^2 + 12228*ep^2*mtt^5*mWW^9*s^2*t^2 + 56914*ep^3*mtt^5*mWW^9*s^2*t^2 + 229496*ep^4*mtt^5*mWW^9*s^2*t^2 + 419720*ep^5*mtt^5*mWW^9*s^2*t^2 + 265792*ep^6*mtt^5*mWW^9*s^2*t^2 - 176*mtt^4*mWW^10*s^2*t^2 - 2988*ep*mtt^4*mWW^10*s^2*t^2 - 23364*ep^2*mtt^4*mWW^10*s^2*t^2 - 99970*ep^3*mtt^4*mWW^10*s^2*t^2 - 241658*ep^4*mtt^4*mWW^10*s^2*t^2 - 302820*ep^5*mtt^4*mWW^10*s^2*t^2 - 149040*ep^6*mtt^4*mWW^10*s^2*t^2 + 24*mtt^3*mWW^11*s^2*t^2 + 906*ep*mtt^3*mWW^11*s^2*t^2 + 9338*ep^2*mtt^3*mWW^11*s^2*t^2 + 41016*ep^3*mtt^3*mWW^11*s^2*t^2 + 87308*ep^4*mtt^3*mWW^11*s^2*t^2 + 88144*ep^5*mtt^3*mWW^11*s^2*t^2 + 32688*ep^6*mtt^3*mWW^11*s^2*t^2 - 60*ep*mtt^2*mWW^12*s^2*t^2 - 922*ep^2*mtt^2*mWW^12*s^2*t^2 - 5274*ep^3*mtt^2*mWW^12*s^2*t^2 - 13556*ep^4*mtt^2*mWW^12*s^2*t^2 - 15728*ep^5*mtt^2*mWW^12*s^2*t^2 - 6560*ep^6*mtt^2*mWW^12*s^2*t^2 + 12*ep^2*mtt*mWW^13*s^2*t^2 + 120*ep^3*mtt*mWW^13*s^2*t^2 + 396*ep^4*mtt*mWW^13*s^2*t^2 + 528*ep^5*mtt*mWW^13*s^2*t^2 + 240*ep^6*mtt*mWW^13*s^2*t^2 - 2016*ep*mtt^11*mWW^2*s^3*t^2 - 13188*ep^2*mtt^11*mWW^2*s^3*t^2 - 6468*ep^3*mtt^11*mWW^2*s^3*t^2 + 109256*ep^4*mtt^11*mWW^2*s^3*t^2 + 254016*ep^5*mtt^11*mWW^2*s^3*t^2 + 165760*ep^6*mtt^11*mWW^2*s^3*t^2 + 3804*ep*mtt^10*mWW^3*s^3*t^2 + 30396*ep^2*mtt^10*mWW^3*s^3*t^2 + 53002*ep^3*mtt^10*mWW^3*s^3*t^2 - 155942*ep^4*mtt^10*mWW^3*s^3*t^2 - 548964*ep^5*mtt^10*mWW^3*s^3*t^2 - 422592*ep^6*mtt^10*mWW^3*s^3*t^2 - 192*mtt^9*mWW^4*s^3*t^2 + 8334*ep*mtt^9*mWW^4*s^3*t^2 + 54230*ep^2*mtt^9*mWW^4*s^3*t^2 - 69348*ep^3*mtt^9*mWW^4*s^3*t^2 - 755692*ep^4*mtt^9*mWW^4*s^3*t^2 - 1269288*ep^5*mtt^9*mWW^4*s^3*t^2 - 645184*ep^6*mtt^9*mWW^4*s^3*t^2 + 752*mtt^8*mWW^5*s^3*t^2 - 25882*ep*mtt^8*mWW^5*s^3*t^2 - 208354*ep^2*mtt^8*mWW^5*s^3*t^2 - 12890*ep^3*mtt^8*mWW^5*s^3*t^2 + 2407730*ep^4*mtt^8*mWW^5*s^3*t^2 + 5315008*ep^5*mtt^8*mWW^5*s^3*t^2 + 3375232*ep^6*mtt^8*mWW^5*s^3*t^2 - 392*mtt^7*mWW^6*s^3*t^2 + 18670*ep*mtt^7*mWW^6*s^3*t^2 + 139200*ep^2*mtt^7*mWW^6*s^3*t^2 - 140576*ep^3*mtt^7*mWW^6*s^3*t^2 - 2756882*ep^4*mtt^7*mWW^6*s^3*t^2 - 6172608*ep^5*mtt^7*mWW^6*s^3*t^2 - 4108080*ep^6*mtt^7*mWW^6*s^3*t^2 - 2208*mtt^6*mWW^7*s^3*t^2 - 4874*ep*mtt^6*mWW^7*s^3*t^2 + 106464*ep^2*mtt^6*mWW^7*s^3*t^2 + 590902*ep^3*mtt^6*mWW^7*s^3*t^2 + 1543188*ep^4*mtt^6*mWW^7*s^3*t^2 + 2217940*ep^5*mtt^6*mWW^7*s^3*t^2 + 1292160*ep^6*mtt^6*mWW^7*s^3*t^2 + 4464*mtt^5*mWW^8*s^3*t^2 + 14690*ep*mtt^5*mWW^8*s^3*t^2 - 143058*ep^2*mtt^5*mWW^8*s^3*t^2 - 669984*ep^3*mtt^5*mWW^8*s^3*t^2 - 618048*ep^4*mtt^5*mWW^8*s^3*t^2 + 633404*ep^5*mtt^5*mWW^8*s^3*t^2 + 890080*ep^6*mtt^5*mWW^8*s^3*t^2 - 3472*mtt^4*mWW^9*s^3*t^2 - 22206*ep*mtt^4*mWW^9*s^3*t^2 + 8258*ep^2*mtt^4*mWW^9*s^3*t^2 + 262170*ep^3*mtt^4*mWW^9*s^3*t^2 + 325406*ep^4*mtt^4*mWW^9*s^3*t^2 - 360520*ep^5*mtt^4*mWW^9*s^3*t^2 - 572848*ep^6*mtt^4*mWW^9*s^3*t^2 + 1176*mtt^3*mWW^10*s^3*t^2 + 11114*ep*mtt^3*mWW^10*s^3*t^2 + 37160*ep^2*mtt^3*mWW^10*s^3*t^2 + 28740*ep^3*mtt^3*mWW^10*s^3*t^2 - 51114*ep^4*mtt^3*mWW^10*s^3*t^2 - 50888*ep^5*mtt^3*mWW^10*s^3*t^2 + 17680*ep^6*mtt^3*mWW^10*s^3*t^2 - 128*mtt^2*mWW^11*s^3*t^2 - 1594*ep*mtt^2*mWW^11*s^3*t^2 - 11456*ep^2*mtt^2*mWW^11*s^3*t^2 - 42736*ep^3*mtt^2*mWW^11*s^3*t^2 - 75130*ep^4*mtt^2*mWW^11*s^3*t^2 - 55944*ep^5*mtt^2*mWW^11*s^3*t^2 - 9504*ep^6*mtt^2*mWW^11*s^3*t^2 - 40*ep*mtt*mWW^12*s^3*t^2 + 376*ep^2*mtt*mWW^12*s^3*t^2 + 7492*ep^3*mtt*mWW^12*s^3*t^2 + 28256*ep^4*mtt*mWW^12*s^3*t^2 + 39220*ep^5*mtt*mWW^12*s^3*t^2 + 17920*ep^6*mtt*mWW^12*s^3*t^2 - 28*ep^2*mWW^13*s^3*t^2 - 304*ep^3*mWW^13*s^3*t^2 - 1028*ep^4*mWW^13*s^3*t^2 - 1376*ep^5*mWW^13*s^3*t^2 - 624*ep^6*mWW^13*s^3*t^2 + 6048*ep*mtt^10*mWW^2*s^4*t^2 + 38556*ep^2*mtt^10*mWW^2*s^4*t^2 + 9660*ep^3*mtt^10*mWW^2*s^4*t^2 - 361368*ep^4*mtt^10*mWW^2*s^4*t^2 - 811776*ep^5*mtt^10*mWW^2*s^4*t^2 - 524160*ep^6*mtt^10*mWW^2*s^4*t^2 + 2652*ep*mtt^9*mWW^3*s^4*t^2 - 5824*ep^2*mtt^9*mWW^3*s^4*t^2 - 207274*ep^3*mtt^9*mWW^3*s^4*t^2 - 679334*ep^4*mtt^9*mWW^3*s^4*t^2 - 745220*ep^5*mtt^9*mWW^3*s^4*t^2 - 229728*ep^6*mtt^9*mWW^3*s^4*t^2 + 144*mtt^8*mWW^4*s^4*t^2 - 65016*ep*mtt^8*mWW^4*s^4*t^2 - 402724*ep^2*mtt^8*mWW^4*s^4*t^2 + 321294*ep^3*mtt^8*mWW^4*s^4*t^2 + 5460802*ep^4*mtt^8*mWW^4*s^4*t^2 + 10587724*ep^5*mtt^8*mWW^4*s^4*t^2 + 6226768*ep^6*mtt^8*mWW^4*s^4*t^2 - 416*mtt^7*mWW^5*s^4*t^2 + 104992*ep*mtt^7*mWW^5*s^4*t^2 + 766766*ep^2*mtt^7*mWW^5*s^4*t^2 + 197404*ep^3*mtt^7*mWW^5*s^4*t^2 - 7970514*ep^4*mtt^7*mWW^5*s^4*t^2 - 18038980*ep^5*mtt^7*mWW^5*s^4*t^2 - 11595536*ep^6*mtt^7*mWW^5*s^4*t^2 - 1448*mtt^6*mWW^6*s^4*t^2 - 41492*ep*mtt^6*mWW^6*s^4*t^2 - 293604*ep^2*mtt^6*mWW^6*s^4*t^2 - 326242*ep^3*mtt^6*mWW^6*s^4*t^2 + 2878026*ep^4*mtt^6*mWW^6*s^4*t^2 + 8295324*ep^5*mtt^6*mWW^6*s^4*t^2 + 6129104*ep^6*mtt^6*mWW^6*s^4*t^2 + 6672*mtt^5*mWW^7*s^4*t^2 - 8506*ep*mtt^5*mWW^7*s^4*t^2 - 392740*ep^2*mtt^5*mWW^7*s^4*t^2 - 711098*ep^3*mtt^5*mWW^7*s^4*t^2 + 1534300*ep^4*mtt^5*mWW^7*s^4*t^2 + 4575440*ep^5*mtt^5*mWW^7*s^4*t^2 + 2858912*ep^6*mtt^5*mWW^7*s^4*t^2 - 9488*mtt^4*mWW^8*s^4*t^2 - 24952*ep*mtt^4*mWW^8*s^4*t^2 + 353054*ep^2*mtt^4*mWW^8*s^4*t^2 + 1334768*ep^3*mtt^4*mWW^8*s^4*t^2 + 136974*ep^4*mtt^4*mWW^8*s^4*t^2 - 3826844*ep^5*mtt^4*mWW^8*s^4*t^2 - 3473392*ep^6*mtt^4*mWW^8*s^4*t^2 + 6128*mtt^3*mWW^9*s^4*t^2 + 40948*ep*mtt^3*mWW^9*s^4*t^2 - 32158*ep^2*mtt^3*mWW^9*s^4*t^2 - 766532*ep^3*mtt^3*mWW^9*s^4*t^2 - 1691070*ep^4*mtt^3*mWW^9*s^4*t^2 - 957292*ep^5*mtt^3*mWW^9*s^4*t^2 + 223632*ep^6*mtt^3*mWW^9*s^4*t^2 - 1752*mtt^2*mWW^10*s^4*t^2 - 15948*ep*mtt^2*mWW^10*s^4*t^2 - 37256*ep^2*mtt^2*mWW^10*s^4*t^2 + 139270*ep^3*mtt^2*mWW^10*s^4*t^2 + 710154*ep^4*mtt^2*mWW^10*s^4*t^2 + 974780*ep^5*mtt^2*mWW^10*s^4*t^2 + 418064*ep^6*mtt^2*mWW^10*s^4*t^2 + 160*mtt*mWW^11*s^4*t^2 + 1178*ep*mtt*mWW^11*s^4*t^2 + 5380*ep^2*mtt*mWW^11*s^4*t^2 + 11612*ep^3*mtt*mWW^11*s^4*t^2 + 218*ep^4*mtt*mWW^11*s^4*t^2 - 23644*ep^5*mtt*mWW^11*s^4*t^2 - 18880*ep^6*mtt*mWW^11*s^4*t^2 + 96*ep*mWW^12*s^4*t^2 + 550*ep^2*mWW^12*s^4*t^2 - 2862*ep^3*mWW^12*s^4*t^2 - 18188*ep^4*mWW^12*s^4*t^2 - 29512*ep^5*mWW^12*s^4*t^2 - 14784*ep^6*mWW^12*s^4*t^2 - 10080*ep*mtt^9*mWW^2*s^5*t^2 - 63420*ep^2*mtt^9*mWW^2*s^5*t^2 - 7980*ep^3*mtt^9*mWW^2*s^5*t^2 + 630280*ep^4*mtt^9*mWW^2*s^5*t^2 + 1394400*ep^5*mtt^9*mWW^2*s^5*t^2 + 896000*ep^6*mtt^9*mWW^2*s^5*t^2 - 21588*ep*mtt^8*mWW^3*s^5*t^2 - 91888*ep^2*mtt^8*mWW^3*s^5*t^2 + 410254*ep^3*mtt^8*mWW^3*s^5*t^2 + 2485338*ep^4*mtt^8*mWW^3*s^5*t^2 + 3997828*ep^5*mtt^8*mWW^3*s^5*t^2 + 2076528*ep^6*mtt^8*mWW^3*s^5*t^2 + 480*mtt^7*mWW^4*s^5*t^2 + 141246*ep*mtt^7*mWW^4*s^5*t^2 + 863844*ep^2*mtt^7*mWW^4*s^5*t^2 - 575250*ep^3*mtt^7*mWW^4*s^5*t^2 - 11364892*ep^4*mtt^7*mWW^4*s^5*t^2 - 22504456*ep^5*mtt^7*mWW^4*s^5*t^2 - 13445616*ep^6*mtt^7*mWW^4*s^5*t^2 - 1088*mtt^6*mWW^5*s^5*t^2 - 164256*ep*mtt^6*mWW^5*s^5*t^2 - 1176560*ep^2*mtt^6*mWW^5*s^5*t^2 - 557812*ep^3*mtt^6*mWW^5*s^5*t^2 + 10999704*ep^4*mtt^6*mWW^5*s^5*t^2 + 25680184*ep^5*mtt^6*mWW^5*s^5*t^2 + 16710256*ep^6*mtt^6*mWW^5*s^5*t^2 + 2536*mtt^5*mWW^6*s^5*t^2 + 9272*ep*mtt^5*mWW^6*s^5*t^2 + 117040*ep^2*mtt^5*mWW^6*s^5*t^2 + 1083422*ep^3*mtt^5*mWW^6*s^5*t^2 + 2191894*ep^4*mtt^5*mWW^6*s^5*t^2 + 377128*ep^5*mtt^5*mWW^6*s^5*t^2 - 1387600*ep^6*mtt^5*mWW^6*s^5*t^2 - 5984*mtt^4*mWW^7*s^5*t^2 + 65760*ep*mtt^4*mWW^7*s^5*t^2 + 747886*ep^2*mtt^4*mWW^7*s^5*t^2 + 265186*ep^3*mtt^4*mWW^7*s^5*t^2 - 7509424*ep^4*mtt^4*mWW^7*s^5*t^2 - 16319916*ep^5*mtt^4*mWW^7*s^5*t^2 - 9893088*ep^6*mtt^4*mWW^7*s^5*t^2 + 7072*mtt^3*mWW^8*s^5*t^2 - 1166*ep*mtt^3*mWW^8*s^5*t^2 - 442170*ep^2*mtt^3*mWW^8*s^5*t^2 - 1150294*ep^3*mtt^3*mWW^8*s^5*t^2 + 1522378*ep^4*mtt^3*mWW^8*s^5*t^2 + 6951700*ep^5*mtt^3*mWW^8*s^5*t^2 + 5339264*ep^6*mtt^3*mWW^8*s^5*t^2 - 3824*mtt^2*mWW^9*s^5*t^2 - 27836*ep*mtt^2*mWW^9*s^5*t^2 + 19382*ep^2*mtt^2*mWW^9*s^5*t^2 + 634620*ep^3*mtt^2*mWW^9*s^5*t^2 + 1630054*ep^4*mtt^2*mWW^9*s^5*t^2 + 1304884*ep^5*mtt^2*mWW^9*s^5*t^2 + 123040*ep^6*mtt^2*mWW^9*s^5*t^2 + 856*mtt*mWW^10*s^5*t^2 + 9048*ep*mtt*mWW^10*s^5*t^2 + 28090*ep^2*mtt*mWW^10*s^5*t^2 - 101314*ep^3*mtt*mWW^10*s^5*t^2 - 604508*ep^4*mtt*mWW^10*s^5*t^2 - 919700*ep^5*mtt*mWW^10*s^5*t^2 - 439104*ep^6*mtt*mWW^10*s^5*t^2 - 48*mWW^11*s^5*t^2 - 400*ep*mWW^11*s^5*t^2 - 2204*ep^2*mWW^11*s^5*t^2 - 832*ep^3*mWW^11*s^5*t^2 + 19176*ep^4*mWW^11*s^5*t^2 + 37948*ep^5*mWW^11*s^5*t^2 + 20320*ep^6*mWW^11*s^5*t^2 + 10080*ep*mtt^8*mWW^2*s^6*t^2 + 62916*ep^2*mtt^8*mWW^2*s^6*t^2 + 3108*ep^3*mtt^8*mWW^2*s^6*t^2 - 647080*ep^4*mtt^8*mWW^2*s^6*t^2 - 1419264*ep^5*mtt^8*mWW^2*s^6*t^2 - 909440*ep^6*mtt^8*mWW^2*s^6*t^2 + 34008*ep*mtt^7*mWW^3*s^6*t^2 + 162666*ep^2*mtt^7*mWW^3*s^6*t^2 - 463290*ep^3*mtt^7*mWW^3*s^6*t^2 - 3426176*ep^4*mtt^7*mWW^3*s^6*t^2 - 5857520*ep^5*mtt^7*mWW^3*s^6*t^2 - 3191856*ep^6*mtt^7*mWW^3*s^6*t^2 - 1200*mtt^6*mWW^4*s^6*t^2 - 152640*ep*mtt^6*mWW^4*s^6*t^2 - 920494*ep^2*mtt^6*mWW^4*s^6*t^2 + 568488*ep^3*mtt^6*mWW^4*s^6*t^2 + 11890114*ep^4*mtt^6*mWW^4*s^6*t^2 + 23634572*ep^5*mtt^6*mWW^4*s^6*t^2 + 14140976*ep^6*mtt^6*mWW^4*s^6*t^2 + 2152*mtt^5*mWW^5*s^6*t^2 + 130494*ep*mtt^5*mWW^5*s^6*t^2 + 929460*ep^2*mtt^5*mWW^5*s^6*t^2 + 639142*ep^3*mtt^5*mWW^5*s^6*t^2 - 7782684*ep^4*mtt^5*mWW^5*s^6*t^2 - 18832016*ep^5*mtt^5*mWW^5*s^6*t^2 - 12405584*ep^6*mtt^5*mWW^5*s^6*t^2 - 1528*mtt^4*mWW^6*s^6*t^2 + 41808*ep*mtt^4*mWW^6*s^6*t^2 + 202140*ep^2*mtt^4*mWW^6*s^6*t^2 - 1145844*ep^3*mtt^4*mWW^6*s^6*t^2 - 6282288*ep^4*mtt^4*mWW^6*s^6*t^2 - 9442672*ep^5*mtt^4*mWW^6*s^6*t^2 - 4476768*ep^6*mtt^4*mWW^6*s^6*t^2 + 1848*mtt^3*mWW^7*s^6*t^2 - 87932*ep*mtt^3*mWW^7*s^6*t^2 - 717372*ep^2*mtt^3*mWW^7*s^6*t^2 + 96118*ep^3*mtt^3*mWW^7*s^6*t^2 + 8497638*ep^4*mtt^3*mWW^7*s^6*t^2 + 17704780*ep^5*mtt^3*mWW^7*s^6*t^2 + 10686816*ep^6*mtt^3*mWW^7*s^6*t^2 - 2184*mtt^2*mWW^8*s^6*t^2 + 17496*ep*mtt^2*mWW^8*s^6*t^2 + 290516*ep^2*mtt^2*mWW^8*s^6*t^2 + 493632*ep^3*mtt^2*mWW^8*s^6*t^2 - 1807436*ep^4*mtt^2*mWW^8*s^6*t^2 - 5518064*ep^5*mtt^2*mWW^8*s^6*t^2 - 3897728*ep^6*mtt^2*mWW^8*s^6*t^2 + 1120*mtt*mWW^9*s^6*t^2 + 8838*ep*mtt*mWW^9*s^6*t^2 - 2418*ep^2*mtt*mWW^9*s^6*t^2 - 220594*ep^3*mtt*mWW^9*s^6*t^2 - 625210*ep^4*mtt*mWW^9*s^6*t^2 - 565196*ep^5*mtt*mWW^9*s^6*t^2 - 97632*ep^6*mtt*mWW^9*s^6*t^2 - 208*mWW^10*s^6*t^2 - 2152*ep*mWW^10*s^6*t^2 - 8182*ep^2*mWW^10*s^6*t^2 + 21560*ep^3*mWW^10*s^6*t^2 + 155474*ep^4*mWW^10*s^6*t^2 + 252372*ep^5*mWW^10*s^6*t^2 + 126640*ep^6*mWW^10*s^6*t^2 - 6048*ep*mtt^7*mWW^2*s^7*t^2 - 37548*ep^2*mtt^7*mWW^2*s^7*t^2 + 84*ep^3*mtt^7*mWW^2*s^7*t^2 + 394968*ep^4*mtt^7*mWW^2*s^7*t^2 + 861504*ep^5*mtt^7*mWW^2*s^7*t^2 + 551040*ep^6*mtt^7*mWW^2*s^7*t^2 - 25356*ep*mtt^6*mWW^3*s^7*t^2 - 123700*ep^2*mtt^6*mWW^3*s^7*t^2 + 303950*ep^3*mtt^6*mWW^3*s^7*t^2 + 2404838*ep^4*mtt^6*mWW^3*s^7*t^2 + 4163764*ep^5*mtt^6*mWW^3*s^7*t^2 + 2284064*ep^6*mtt^6*mWW^3*s^7*t^2 + 1152*mtt^5*mWW^4*s^7*t^2 + 90534*ep*mtt^5*mWW^4*s^7*t^2 + 534566*ep^2*mtt^5*mWW^4*s^7*t^2 - 332476*ep^3*mtt^5*mWW^4*s^7*t^2 - 6841172*ep^4*mtt^5*mWW^4*s^7*t^2 - 13520328*ep^5*mtt^5*mWW^4*s^7*t^2 - 8040160*ep^6*mtt^5*mWW^4*s^7*t^2 - 1840*mtt^4*mWW^5*s^7*t^2 - 57250*ep*mtt^4*mWW^5*s^7*t^2 - 397706*ep^2*mtt^4*mWW^5*s^7*t^2 - 344894*ep^3*mtt^4*mWW^5*s^7*t^2 + 2971006*ep^4*mtt^4*mWW^5*s^7*t^2 + 7430864*ep^5*mtt^4*mWW^5*s^7*t^2 + 4933216*ep^6*mtt^4*mWW^5*s^7*t^2 + 704*mtt^3*mWW^6*s^7*t^2 - 38386*ep*mtt^3*mWW^6*s^7*t^2 - 223992*ep^2*mtt^3*mWW^6*s^7*t^2 + 547718*ep^3*mtt^3*mWW^6*s^7*t^2 + 4481712*ep^4*mtt^3*mWW^6*s^7*t^2 + 7782800*ep^5*mtt^3*mWW^6*s^7*t^2 + 4226512*ep^6*mtt^3*mWW^6*s^7*t^2 - 288*mtt^2*mWW^7*s^7*t^2 + 45054*ep*mtt^2*mWW^7*s^7*t^2 + 342404*ep^2*mtt^2*mWW^7*s^7*t^2 - 67180*ep^3*mtt^2*mWW^7*s^7*t^2 - 4133086*ep^4*mtt^2*mWW^7*s^7*t^2 - 8602108*ep^5*mtt^2*mWW^7*s^7*t^2 - 5208240*ep^6*mtt^2*mWW^7*s^7*t^2 + 512*mtt*mWW^8*s^7*t^2 - 6772*ep*mtt*mWW^8*s^7*t^2 - 91234*ep^2*mtt*mWW^8*s^7*t^2 - 121838*ep^3*mtt*mWW^8*s^7*t^2 + 685132*ep^4*mtt*mWW^8*s^7*t^2 + 1880920*ep^5*mtt*mWW^8*s^7*t^2 + 1283600*ep^6*mtt*mWW^8*s^7*t^2 - 240*mWW^9*s^7*t^2 - 1776*ep*mWW^9*s^7*t^2 - 966*ep^2*mWW^9*s^7*t^2 + 32876*ep^3*mWW^9*s^7*t^2 + 102266*ep^4*mWW^9*s^7*t^2 + 104728*ep^5*mWW^9*s^7*t^2 + 28336*ep^6*mWW^9*s^7*t^2 + 2016*ep*mtt^6*mWW^2*s^8*t^2 + 12468*ep^2*mtt^6*mWW^2*s^8*t^2 - 492*ep^3*mtt^6*mWW^2*s^8*t^2 - 133256*ep^4*mtt^6*mWW^2*s^8*t^2 - 289536*ep^5*mtt^6*mWW^2*s^8*t^2 - 184960*ep^6*mtt^6*mWW^2*s^8*t^2 + 9372*ep*mtt^5*mWW^3*s^8*t^2 + 45044*ep^2*mtt^5*mWW^3*s^8*t^2 - 108598*ep^3*mtt^5*mWW^3*s^8*t^2 - 854830*ep^4*mtt^5*mWW^3*s^8*t^2 - 1466292*ep^5*mtt^5*mWW^3*s^8*t^2 - 795008*ep^6*mtt^5*mWW^3*s^8*t^2 - 528*mtt^4*mWW^4*s^8*t^2 - 28692*ep*mtt^4*mWW^4*s^8*t^2 - 164176*ep^2*mtt^4*mWW^4*s^8*t^2 + 108146*ep^3*mtt^4*mWW^4*s^8*t^2 + 2083038*ep^4*mtt^4*mWW^4*s^8*t^2 + 4058340*ep^5*mtt^4*mWW^4*s^8*t^2 + 2380848*ep^6*mtt^4*mWW^4*s^8*t^2 + 880*mtt^3*mWW^5*s^8*t^2 + 14616*ep*mtt^3*mWW^5*s^8*t^2 + 91702*ep^2*mtt^3*mWW^5*s^8*t^2 + 83840*ep^3*mtt^3*mWW^5*s^8*t^2 - 623902*ep^4*mtt^3*mWW^5*s^8*t^2 - 1563540*ep^5*mtt^3*mWW^5*s^8*t^2 - 1027568*ep^6*mtt^3*mWW^5*s^8*t^2 - 400*mtt^2*mWW^6*s^8*t^2 + 11344*ep*mtt^2*mWW^6*s^8*t^2 + 78592*ep^2*mtt^2*mWW^6*s^8*t^2 - 113504*ep^3*mtt^2*mWW^6*s^8*t^2 - 1312004*ep^4*mtt^2*mWW^6*s^8*t^2 - 2443432*ep^5*mtt^2*mWW^6*s^8*t^2 - 1393344*ep^6*mtt^2*mWW^6*s^8*t^2 + 144*mtt*mWW^7*s^8*t^2 - 9172*ep*mtt*mWW^7*s^8*t^2 - 75342*ep^2*mtt*mWW^7*s^8*t^2 + 5534*ep^3*mtt*mWW^7*s^8*t^2 + 887264*ep^4*mtt*mWW^7*s^8*t^2 + 1873920*ep^5*mtt*mWW^7*s^8*t^2 + 1139984*ep^6*mtt*mWW^7*s^8*t^2 - 96*mWW^8*s^8*t^2 + 516*ep*mWW^8*s^8*t^2 + 10560*ep^2*mWW^8*s^8*t^2 + 13554*ep^3*mWW^8*s^8*t^2 - 87782*ep^4*mWW^8*s^8*t^2 - 233972*ep^5*mWW^8*s^8*t^2 - 156816*ep^6*mWW^8*s^8*t^2 - 288*ep*mtt^5*mWW^2*s^9*t^2 - 1776*ep^2*mtt^5*mWW^2*s^9*t^2 + 120*ep^3*mtt^5*mWW^2*s^9*t^2 + 19208*ep^4*mtt^5*mWW^2*s^9*t^2 + 41616*ep^5*mtt^5*mWW^2*s^9*t^2 + 26560*ep^6*mtt^5*mWW^2*s^9*t^2 - 1416*ep*mtt^4*mWW^3*s^9*t^2 - 6546*ep^2*mtt^4*mWW^3*s^9*t^2 + 16688*ep^3*mtt^4*mWW^3*s^9*t^2 + 124702*ep^4*mtt^4*mWW^3*s^9*t^2 + 208484*ep^5*mtt^4*mWW^3*s^9*t^2 + 109968*ep^6*mtt^4*mWW^3*s^9*t^2 + 96*mtt^3*mWW^4*s^9*t^2 + 3996*ep*mtt^3*mWW^4*s^9*t^2 + 22184*ep^2*mtt^3*mWW^4*s^9*t^2 - 12816*ep^3*mtt^3*mWW^4*s^9*t^2 - 263964*ep^4*mtt^3*mWW^4*s^9*t^2 - 507008*ep^5*mtt^3*mWW^4*s^9*t^2 - 291664*ep^6*mtt^3*mWW^4*s^9*t^2 - 192*mtt^2*mWW^5*s^9*t^2 - 2060*ep*mtt^2*mWW^5*s^9*t^2 - 10788*ep^2*mtt^2*mWW^5*s^9*t^2 - 10256*ep^3*mtt^2*mWW^5*s^9*t^2 + 60288*ep^4*mtt^2*mWW^5*s^9*t^2 + 150328*ep^5*mtt^2*mWW^5*s^9*t^2 + 96432*ep^6*mtt^2*mWW^5*s^9*t^2 + 96*mtt*mWW^6*s^9*t^2 - 988*ep*mtt*mWW^6*s^9*t^2 - 9016*ep^2*mtt*mWW^6*s^9*t^2 + 9672*ep^3*mtt*mWW^6*s^9*t^2 + 143892*ep^4*mtt*mWW^6*s^9*t^2 + 277680*ep^5*mtt*mWW^6*s^9*t^2 + 161424*ep^6*mtt*mWW^6*s^9*t^2 + 756*ep*mWW^7*s^9*t^2 + 6134*ep^2*mWW^7*s^9*t^2 - 1488*ep^3*mWW^7*s^9*t^2 - 77214*ep^4*mWW^7*s^9*t^2 - 160348*ep^5*mWW^7*s^9*t^2 - 96576*ep^6*mWW^7*s^9*t^2 + 24*ep*mtt^3*mWW^3*s^10*t^2 + 128*ep^2*mtt^3*mWW^3*s^10*t^2 - 160*ep^3*mtt^3*mWW^3*s^10*t^2 - 1920*ep^4*mtt^3*mWW^3*s^10*t^2 - 3584*ep^5*mtt^3*mWW^3*s^10*t^2 - 2048*ep^6*mtt^3*mWW^3*s^10*t^2 - 48*ep*mtt^2*mWW^4*s^10*t^2 - 448*ep^2*mtt^2*mWW^4*s^10*t^2 - 1472*ep^3*mtt^2*mWW^4*s^10*t^2 - 2048*ep^4*mtt^2*mWW^4*s^10*t^2 - 1024*ep^5*mtt^2*mWW^4*s^10*t^2 + 24*ep*mtt*mWW^5*s^10*t^2 + 368*ep^2*mtt*mWW^5*s^10*t^2 + 2080*ep^3*mtt*mWW^5*s^10*t^2 + 5440*ep^4*mtt*mWW^5*s^10*t^2 + 6656*ep^5*mtt*mWW^5*s^10*t^2 + 3072*ep^6*mtt*mWW^5*s^10*t^2 - 48*ep^2*mWW^6*s^10*t^2 - 448*ep^3*mWW^6*s^10*t^2 - 1472*ep^4*mWW^6*s^10*t^2 - 2048*ep^5*mWW^6*s^10*t^2 - 1024*ep^6*mWW^6*s^10*t^2 - 36*ep^2*mtt^13*mWW^2*t^3 - 348*ep^3*mtt^13*mWW^2*t^3 - 1200*ep^4*mtt^13*mWW^2*t^3 - 1776*ep^5*mtt^13*mWW^2*t^3 - 960*ep^6*mtt^13*mWW^2*t^3 - 36*ep*mtt^12*mWW^3*t^3 - 330*ep^2*mtt^12*mWW^3*t^3 - 1050*ep^3*mtt^12*mWW^3*t^3 - 1344*ep^4*mtt^12*mWW^3*t^3 - 408*ep^5*mtt^12*mWW^3*t^3 + 288*ep^6*mtt^12*mWW^3*t^3 + 222*ep*mtt^11*mWW^4*t^3 + 2634*ep^2*mtt^11*mWW^4*t^3 + 12228*ep^3*mtt^11*mWW^4*t^3 + 27984*ep^4*mtt^11*mWW^4*t^3 + 31488*ep^5*mtt^11*mWW^4*t^3 + 13824*ep^6*mtt^11*mWW^4*t^3 - 510*ep*mtt^10*mWW^5*t^3 - 6258*ep^2*mtt^10*mWW^5*t^3 - 30000*ep^3*mtt^10*mWW^5*t^3 - 70512*ep^4*mtt^10*mWW^5*t^3 - 81072*ep^5*mtt^10*mWW^5*t^3 - 36288*ep^6*mtt^10*mWW^5*t^3 + 462*ep*mtt^9*mWW^6*t^3 + 5634*ep^2*mtt^9*mWW^6*t^3 + 26700*ep^3*mtt^9*mWW^6*t^3 + 61680*ep^4*mtt^9*mWW^6*t^3 + 69408*ep^5*mtt^9*mWW^6*t^3 + 30336*ep^6*mtt^9*mWW^6*t^3 + 90*ep*mtt^8*mWW^7*t^3 + 1146*ep^2*mtt^8*mWW^7*t^3 + 5868*ep^3*mtt^8*mWW^7*t^3 + 15120*ep^4*mtt^8*mWW^7*t^3 + 19296*ep^5*mtt^8*mWW^7*t^3 + 9600*ep^6*mtt^8*mWW^7*t^3 - 534*ep*mtt^7*mWW^8*t^3 - 6450*ep^2*mtt^7*mWW^8*t^3 - 30420*ep^3*mtt^7*mWW^8*t^3 - 70416*ep^4*mtt^7*mWW^8*t^3 - 79872*ep^5*mtt^7*mWW^8*t^3 - 35328*ep^6*mtt^7*mWW^8*t^3 + 438*ep*mtt^6*mWW^9*t^3 + 5226*ep^2*mtt^6*mWW^9*t^3 + 24192*ep^3*mtt^6*mWW^9*t^3 + 54576*ep^4*mtt^6*mWW^9*t^3 + 59952*ep^5*mtt^6*mWW^9*t^3 + 25536*ep^6*mtt^6*mWW^9*t^3 - 150*ep*mtt^5*mWW^10*t^3 - 1782*ep^2*mtt^5*mWW^10*t^3 - 8160*ep^3*mtt^5*mWW^10*t^3 - 18048*ep^4*mtt^5*mWW^10*t^3 - 19248*ep^5*mtt^5*mWW^10*t^3 - 7872*ep^6*mtt^5*mWW^10*t^3 + 18*ep*mtt^4*mWW^11*t^3 + 216*ep^2*mtt^4*mWW^11*t^3 + 990*ep^3*mtt^4*mWW^11*t^3 + 2160*ep^4*mtt^4*mWW^11*t^3 + 2232*ep^5*mtt^4*mWW^11*t^3 + 864*ep^6*mtt^4*mWW^11*t^3 + 36*ep^2*mtt^13*mWW*s*t^3 + 348*ep^3*mtt^13*mWW*s*t^3 + 1200*ep^4*mtt^13*mWW*s*t^3 + 1776*ep^5*mtt^13*mWW*s*t^3 + 960*ep^6*mtt^13*mWW*s*t^3 + 288*ep*mtt^12*mWW^2*s*t^3 + 2124*ep^2*mtt^12*mWW^2*s*t^3 + 3228*ep^3*mtt^12*mWW^2*s*t^3 - 7736*ep^4*mtt^12*mWW^2*s*t^3 - 24768*ep^5*mtt^12*mWW^2*s*t^3 - 17536*ep^6*mtt^12*mWW^2*s*t^3 - 1782*ep*mtt^11*mWW^3*s*t^3 - 10744*ep^2*mtt^11*mWW^3*s*t^3 + 9146*ep^3*mtt^11*mWW^3*s*t^3 + 170936*ep^4*mtt^11*mWW^3*s*t^3 + 364680*ep^5*mtt^11*mWW^3*s*t^3 + 234784*ep^6*mtt^11*mWW^3*s*t^3 + 48*mtt^10*mWW^4*s*t^3 + 3960*ep*mtt^10*mWW^4*s*t^3 + 14098*ep^2*mtt^10*mWW^4*s*t^3 - 111762*ep^3*mtt^10*mWW^4*s*t^3 - 716468*ep^4*mtt^10*mWW^4*s*t^3 - 1347120*ep^5*mtt^10*mWW^4*s*t^3 - 828416*ep^6*mtt^10*mWW^4*s*t^3 - 296*mtt^9*mWW^5*s*t^3 - 4384*ep*mtt^9*mWW^5*s*t^3 + 4812*ep^2*mtt^9*mWW^5*s*t^3 + 252638*ep^3*mtt^9*mWW^5*s*t^3 + 1142634*ep^4*mtt^9*mWW^5*s*t^3 + 1938996*ep^5*mtt^9*mWW^5*s*t^3 + 1134000*ep^6*mtt^9*mWW^5*s*t^3 + 728*mtt^8*mWW^6*s*t^3 + 4194*ep*mtt^8*mWW^6*s*t^3 - 15320*ep^2*mtt^8*mWW^6*s*t^3 - 182050*ep^3*mtt^8*mWW^6*s*t^3 - 568076*ep^4*mtt^8*mWW^6*s*t^3 - 760848*ep^5*mtt^8*mWW^6*s*t^3 - 370688*ep^6*mtt^8*mWW^6*s*t^3 - 912*mtt^7*mWW^7*s*t^3 - 5656*ep*mtt^7*mWW^7*s*t^3 - 12068*ep^2*mtt^7*mWW^7*s*t^3 - 81574*ep^3*mtt^7*mWW^7*s*t^3 - 450750*ep^4*mtt^7*mWW^7*s*t^3 - 904684*ep^5*mtt^7*mWW^7*s*t^3 - 594256*ep^6*mtt^7*mWW^7*s*t^3 + 608*mtt^6*mWW^8*s*t^3 + 5310*ep*mtt^6*mWW^8*s*t^3 + 30084*ep^2*mtt^6*mWW^8*s*t^3 + 177674*ep^3*mtt^6*mWW^8*s*t^3 + 634500*ep^4*mtt^6*mWW^8*s*t^3 + 1035296*ep^5*mtt^6*mWW^8*s*t^3 + 605888*ep^6*mtt^6*mWW^8*s*t^3 - 200*mtt^5*mWW^9*s*t^3 - 1752*ep*mtt^5*mWW^9*s*t^3 - 9488*ep^2*mtt^5*mWW^9*s*t^3 - 50658*ep^3*mtt^5*mWW^9*s*t^3 - 167266*ep^4*mtt^5*mWW^9*s*t^3 - 257524*ep^5*mtt^5*mWW^9*s*t^3 - 141872*ep^6*mtt^5*mWW^9*s*t^3 + 24*mtt^4*mWW^10*s*t^3 - 578*ep*mtt^4*mWW^10*s*t^3 - 8132*ep^2*mtt^4*mWW^10*s*t^3 - 37298*ep^3*mtt^4*mWW^10*s*t^3 - 82348*ep^4*mtt^4*mWW^10*s*t^3 - 90800*ep^5*mtt^4*mWW^10*s*t^3 - 41088*ep^6*mtt^4*mWW^10*s*t^3 + 454*ep*mtt^3*mWW^11*s*t^3 + 5244*ep^2*mtt^3*mWW^11*s*t^3 + 23252*ep^3*mtt^3*mWW^11*s*t^3 + 49742*ep^4*mtt^3*mWW^11*s*t^3 + 51508*ep^5*mtt^3*mWW^11*s*t^3 + 20720*ep^6*mtt^3*mWW^11*s*t^3 - 54*ep*mtt^2*mWW^12*s*t^3 - 646*ep^2*mtt^2*mWW^12*s*t^3 - 2944*ep^3*mtt^2*mWW^12*s*t^3 - 6368*ep^4*mtt^2*mWW^12*s*t^3 - 6512*ep^5*mtt^2*mWW^12*s*t^3 - 2496*ep^6*mtt^2*mWW^12*s*t^3 - 288*ep^2*mtt^12*mWW*s^2*t^3 - 2784*ep^3*mtt^12*mWW*s^2*t^3 - 9600*ep^4*mtt^12*mWW*s^2*t^3 - 14208*ep^5*mtt^12*mWW*s^2*t^3 - 7680*ep^6*mtt^12*mWW*s^2*t^3 - 4560*ep*mtt^11*mWW^2*s^2*t^3 - 29010*ep^2*mtt^11*mWW^2*s^2*t^3 - 7712*ep^3*mtt^11*mWW^2*s^2*t^3 + 266662*ep^4*mtt^11*mWW^2*s^2*t^3 + 596468*ep^5*mtt^11*mWW^2*s^2*t^3 + 382832*ep^6*mtt^11*mWW^2*s^2*t^3 + 20006*ep*mtt^10*mWW^3*s^2*t^3 + 129505*ep^2*mtt^10*mWW^3*s^2*t^3 + 14546*ep^3*mtt^10*mWW^3*s^2*t^3 - 1415439*ep^4*mtt^10*mWW^3*s^2*t^3 - 3223166*ep^5*mtt^10*mWW^3*s^2*t^3 - 2114936*ep^6*mtt^10*mWW^3*s^2*t^3 - 536*mtt^9*mWW^4*s^2*t^3 - 31672*ep*mtt^9*mWW^4*s^2*t^3 - 171225*ep^2*mtt^9*mWW^4*s^2*t^3 + 201174*ep^3*mtt^9*mWW^4*s^2*t^3 + 3090469*ep^4*mtt^9*mWW^4*s^2*t^3 + 6640746*ep^5*mtt^9*mWW^4*s^2*t^3 + 4336728*ep^6*mtt^9*mWW^4*s^2*t^3 + 2800*mtt^8*mWW^5*s^2*t^3 + 24126*ep*mtt^8*mWW^5*s^2*t^3 + 5022*ep^2*mtt^8*mWW^5*s^2*t^3 - 605148*ep^3*mtt^8*mWW^5*s^2*t^3 - 2810888*ep^4*mtt^8*mWW^5*s^2*t^3 - 4952108*ep^5*mtt^8*mWW^5*s^2*t^3 - 3019984*ep^6*mtt^8*mWW^5*s^2*t^3 - 5592*mtt^7*mWW^6*s^2*t^3 - 20490*ep*mtt^7*mWW^6*s^2*t^3 + 114702*ep^2*mtt^7*mWW^6*s^2*t^3 + 481910*ep^3*mtt^7*mWW^6*s^2*t^3 - 115838*ep^4*mtt^7*mWW^6*s^2*t^3 - 1915064*ep^5*mtt^7*mWW^6*s^2*t^3 - 1689808*ep^6*mtt^7*mWW^6*s^2*t^3 + 4984*mtt^6*mWW^7*s^2*t^3 + 26902*ep*mtt^6*mWW^7*s^2*t^3 + 16106*ep^2*mtt^6*mWW^7*s^2*t^3 + 228700*ep^3*mtt^6*mWW^7*s^2*t^3 + 2214932*ep^4*mtt^6*mWW^7*s^2*t^3 + 5133660*ep^5*mtt^6*mWW^7*s^2*t^3 + 3582816*ep^6*mtt^6*mWW^7*s^2*t^3 - 1288*mtt^5*mWW^8*s^2*t^3 - 14534*ep*mtt^5*mWW^8*s^2*t^3 - 100542*ep^2*mtt^5*mWW^8*s^2*t^3 - 486438*ep^3*mtt^5*mWW^8*s^2*t^3 - 1535154*ep^4*mtt^5*mWW^8*s^2*t^3 - 2484168*ep^5*mtt^5*mWW^8*s^2*t^3 - 1498960*ep^6*mtt^5*mWW^8*s^2*t^3 - 864*mtt^4*mWW^9*s^2*t^3 - 5774*ep*mtt^4*mWW^9*s^2*t^3 + 8282*ep^2*mtt^4*mWW^9*s^2*t^3 + 108780*ep^3*mtt^4*mWW^9*s^2*t^3 + 182920*ep^4*mtt^4*mWW^9*s^2*t^3 + 19940*ep^5*mtt^4*mWW^9*s^2*t^3 - 100896*ep^6*mtt^4*mWW^9*s^2*t^3 + 568*mtt^3*mWW^10*s^2*t^3 + 8010*ep*mtt^3*mWW^10*s^2*t^3 + 44776*ep^2*mtt^3*mWW^10*s^2*t^3 + 128498*ep^3*mtt^3*mWW^10*s^2*t^3 + 230340*ep^4*mtt^3*mWW^10*s^2*t^3 + 262812*ep^5*mtt^3*mWW^10*s^2*t^3 + 139584*ep^6*mtt^3*mWW^10*s^2*t^3 - 72*mtt^2*mWW^11*s^2*t^3 - 2092*ep*mtt^2*mWW^11*s^2*t^3 - 18615*ep^2*mtt^2*mWW^11*s^2*t^3 - 69190*ep^3*mtt^2*mWW^11*s^2*t^3 - 118457*ep^4*mtt^2*mWW^11*s^2*t^3 - 88326*ep^5*mtt^2*mWW^11*s^2*t^3 - 19464*ep^6*mtt^2*mWW^11*s^2*t^3 + 78*ep*mtt*mWW^12*s^2*t^3 + 1299*ep^2*mtt*mWW^12*s^2*t^3 + 7784*ep^3*mtt*mWW^12*s^2*t^3 + 20449*ep^4*mtt*mWW^12*s^2*t^3 + 23942*ep^5*mtt*mWW^12*s^2*t^3 + 10008*ep^6*mtt*mWW^12*s^2*t^3 - 12*ep^2*mWW^13*s^2*t^3 - 120*ep^3*mWW^13*s^2*t^3 - 396*ep^4*mWW^13*s^2*t^3 - 528*ep^5*mWW^13*s^2*t^3 - 240*ep^6*mWW^13*s^2*t^3 + 1008*ep^2*mtt^11*mWW*s^3*t^3 + 9744*ep^3*mtt^11*mWW*s^3*t^3 + 33600*ep^4*mtt^11*mWW*s^3*t^3 + 49728*ep^5*mtt^11*mWW*s^3*t^3 + 26880*ep^6*mtt^11*mWW*s^3*t^3 + 22020*ep*mtt^10*mWW^2*s^3*t^3 + 135666*ep^2*mtt^10*mWW^2*s^3*t^3 - 4332*ep^3*mtt^10*mWW^2*s^3*t^3 - 1422438*ep^4*mtt^10*mWW^2*s^3*t^3 - 3063228*ep^5*mtt^10*mWW^2*s^3*t^3 - 1937376*ep^6*mtt^10*mWW^2*s^3*t^3 - 67954*ep*mtt^9*mWW^3*s^3*t^3 - 456877*ep^2*mtt^9*mWW^3*s^3*t^3 - 263174*ep^3*mtt^9*mWW^3*s^3*t^3 + 3998147*ep^4*mtt^9*mWW^3*s^3*t^3 + 9706678*ep^5*mtt^9*mWW^3*s^3*t^3 + 6516120*ep^6*mtt^9*mWW^3*s^3*t^3 + 1496*mtt^8*mWW^4*s^3*t^3 + 45334*ep*mtt^8*mWW^4*s^3*t^3 + 281241*ep^2*mtt^8*mWW^4*s^3*t^3 + 377630*ep^3*mtt^8*mWW^4*s^3*t^3 - 2330535*ep^4*mtt^8*mWW^4*s^3*t^3 - 7322358*ep^5*mtt^8*mWW^4*s^3*t^3 - 5629400*ep^6*mtt^8*mWW^4*s^3*t^3 - 6952*mtt^7*mWW^5*s^3*t^3 + 37992*ep*mtt^7*mWW^5*s^3*t^3 + 555984*ep^2*mtt^7*mWW^5*s^3*t^3 + 513770*ep^3*mtt^7*mWW^5*s^3*t^3 - 3876594*ep^4*mtt^7*mWW^5*s^3*t^3 - 8889692*ep^5*mtt^7*mWW^5*s^3*t^3 - 5334992*ep^6*mtt^7*mWW^5*s^3*t^3 + 11216*mtt^6*mWW^6*s^3*t^3 - 25384*ep*mtt^6*mWW^6*s^3*t^3 - 710734*ep^2*mtt^6*mWW^6*s^3*t^3 - 1068660*ep^3*mtt^6*mWW^6*s^3*t^3 + 5845594*ep^4*mtt^6*mWW^6*s^3*t^3 + 16969532*ep^5*mtt^6*mWW^6*s^3*t^3 + 12095696*ep^6*mtt^6*mWW^6*s^3*t^3 - 5272*mtt^5*mWW^7*s^3*t^3 - 34132*ep*mtt^5*mWW^7*s^3*t^3 - 30114*ep^2*mtt^5*mWW^7*s^3*t^3 - 78682*ep^3*mtt^5*mWW^7*s^3*t^3 - 2585276*ep^4*mtt^5*mWW^7*s^3*t^3 - 7576280*ep^5*mtt^5*mWW^7*s^3*t^3 - 5954272*ep^6*mtt^5*mWW^7*s^3*t^3 - 4600*mtt^4*mWW^8*s^3*t^3 + 3056*ep*mtt^4*mWW^8*s^3*t^3 + 320220*ep^2*mtt^4*mWW^8*s^3*t^3 + 1087608*ep^3*mtt^4*mWW^8*s^3*t^3 + 955632*ep^4*mtt^4*mWW^8*s^3*t^3 - 348288*ep^5*mtt^4*mWW^8*s^3*t^3 - 559392*ep^6*mtt^4*mWW^8*s^3*t^3 + 6136*mtt^3*mWW^9*s^3*t^3 + 38240*ep*mtt^3*mWW^9*s^3*t^3 - 54392*ep^2*mtt^3*mWW^9*s^3*t^3 - 683466*ep^3*mtt^3*mWW^9*s^3*t^3 - 1121446*ep^4*mtt^3*mWW^9*s^3*t^3 - 96644*ep^5*mtt^3*mWW^9*s^3*t^3 + 602384*ep^6*mtt^3*mWW^9*s^3*t^3 - 2224*mtt^2*mWW^10*s^3*t^3 - 22012*ep*mtt^2*mWW^10*s^3*t^3 - 58604*ep^2*mtt^2*mWW^10*s^3*t^3 + 78920*ep^3*mtt^2*mWW^10*s^3*t^3 + 527876*ep^4*mtt^2*mWW^10*s^3*t^3 + 687648*ep^5*mtt^2*mWW^10*s^3*t^3 + 256976*ep^6*mtt^2*mWW^10*s^3*t^3 + 200*mtt*mWW^11*s^3*t^3 + 2814*ep*mtt*mWW^11*s^3*t^3 + 16807*ep^2*mtt*mWW^11*s^3*t^3 + 34768*ep^3*mtt*mWW^11*s^3*t^3 - 9231*ep^4*mtt*mWW^11*s^3*t^3 - 96126*ep^5*mtt*mWW^11*s^3*t^3 - 73208*ep^6*mtt*mWW^11*s^3*t^3 + 26*ep*mWW^12*s^3*t^3 - 205*ep^2*mWW^12*s^3*t^3 - 4126*ep^3*mWW^12*s^3*t^3 - 15329*ep^4*mWW^12*s^3*t^3 - 20970*ep^5*mWW^12*s^3*t^3 - 9416*ep^6*mWW^12*s^3*t^3 - 2016*ep^2*mtt^10*mWW*s^4*t^3 - 19488*ep^3*mtt^10*mWW*s^4*t^3 - 67200*ep^4*mtt^10*mWW*s^4*t^3 - 99456*ep^5*mtt^10*mWW*s^4*t^3 - 53760*ep^6*mtt^10*mWW*s^4*t^3 - 52164*ep*mtt^9*mWW^2*s^4*t^3 - 317244*ep^2*mtt^9*mWW^2*s^4*t^3 + 49756*ep^3*mtt^9*mWW^2*s^4*t^3 + 3494188*ep^4*mtt^9*mWW^2*s^4*t^3 + 7415504*ep^5*mtt^9*mWW^2*s^4*t^3 + 4658960*ep^6*mtt^9*mWW^2*s^4*t^3 + 110598*ep*mtt^8*mWW^3*s^4*t^3 + 779268*ep^2*mtt^8*mWW^3*s^4*t^3 + 840266*ep^3*mtt^8*mWW^3*s^4*t^3 - 5113260*ep^4*mtt^8*mWW^3*s^4*t^3 - 13912980*ep^5*mtt^8*mWW^3*s^4*t^3 - 9722464*ep^6*mtt^8*mWW^3*s^4*t^3 - 1120*mtt^7*mWW^4*s^4*t^3 + 51844*ep*mtt^7*mWW^4*s^4*t^3 + 210274*ep^2*mtt^7*mWW^4*s^4*t^3 - 1838450*ep^3*mtt^7*mWW^4*s^4*t^3 - 8612192*ep^4*mtt^7*mWW^4*s^4*t^3 - 11659220*ep^5*mtt^7*mWW^4*s^4*t^3 - 4852288*ep^6*mtt^7*mWW^4*s^4*t^3 + 5768*mtt^6*mWW^5*s^4*t^3 - 261062*ep*mtt^6*mWW^5*s^4*t^3 - 1964630*ep^2*mtt^6*mWW^5*s^4*t^3 + 143030*ep^3*mtt^6*mWW^5*s^4*t^3 + 21885834*ep^4*mtt^6*mWW^5*s^4*t^3 + 45852112*ep^5*mtt^6*mWW^5*s^4*t^3 + 27967504*ep^6*mtt^6*mWW^5*s^4*t^3 - 7560*mtt^5*mWW^6*s^4*t^3 + 141564*ep*mtt^5*mWW^6*s^4*t^3 + 1471840*ep^2*mtt^5*mWW^6*s^4*t^3 + 1838906*ep^3*mtt^5*mWW^6*s^4*t^3 - 11441702*ep^4*mtt^5*mWW^6*s^4*t^3 - 31992640*ep^5*mtt^5*mWW^6*s^4*t^3 - 22591024*ep^6*mtt^5*mWW^6*s^4*t^3 - 1816*mtt^4*mWW^7*s^4*t^3 + 41468*ep*mtt^4*mWW^7*s^4*t^3 + 293380*ep^2*mtt^4*mWW^7*s^4*t^3 - 504810*ep^3*mtt^4*mWW^7*s^4*t^3 - 3253282*ep^4*mtt^4*mWW^7*s^4*t^3 - 3061672*ep^5*mtt^4*mWW^7*s^4*t^3 + 55952*ep^6*mtt^4*mWW^7*s^4*t^3 + 10720*mtt^3*mWW^8*s^4*t^3 - 3996*ep*mtt^3*mWW^8*s^4*t^3 - 605260*ep^2*mtt^3*mWW^8*s^4*t^3 - 1287602*ep^3*mtt^3*mWW^8*s^4*t^3 + 2468506*ep^4*mtt^3*mWW^8*s^4*t^3 + 8620272*ep^5*mtt^3*mWW^8*s^4*t^3 + 5954256*ep^6*mtt^3*mWW^8*s^4*t^3 - 7992*mtt^2*mWW^9*s^4*t^3 - 47134*ep*mtt^2*mWW^9*s^4*t^3 + 100300*ep^2*mtt^2*mWW^9*s^4*t^3 + 977374*ep^3*mtt^2*mWW^9*s^4*t^3 + 1473580*ep^4*mtt^2*mWW^9*s^4*t^3 - 86508*ep^5*mtt^2*mWW^9*s^4*t^3 - 968864*ep^6*mtt^2*mWW^9*s^4*t^3 + 2120*mtt*mWW^10*s^4*t^3 + 20272*ep*mtt*mWW^10*s^4*t^3 + 40494*ep^2*mtt*mWW^10*s^4*t^3 - 198322*ep^3*mtt*mWW^10*s^4*t^3 - 889800*ep^4*mtt*mWW^10*s^4*t^3 - 1185052*ep^5*mtt*mWW^10*s^4*t^3 - 509616*ep^6*mtt*mWW^10*s^4*t^3 - 120*mWW^11*s^4*t^3 - 1390*ep*mWW^11*s^4*t^3 - 6406*ep^2*mWW^11*s^4*t^3 - 660*ep^3*mWW^11*s^4*t^3 + 55328*ep^4*mWW^11*s^4*t^3 + 109640*ep^5*mWW^11*s^4*t^3 + 61344*ep^6*mWW^11*s^4*t^3 + 2520*ep^2*mtt^9*mWW*s^5*t^3 + 24360*ep^3*mtt^9*mWW*s^5*t^3 + 84000*ep^4*mtt^9*mWW*s^5*t^3 + 124320*ep^5*mtt^9*mWW*s^5*t^3 + 67200*ep^6*mtt^9*mWW*s^5*t^3 + 69960*ep*mtt^8*mWW^2*s^5*t^3 + 422436*ep^2*mtt^8*mWW^2*s^5*t^3 - 95992*ep^3*mtt^8*mWW^2*s^5*t^3 - 4774820*ep^4*mtt^8*mWW^2*s^5*t^3 - 10047944*ep^5*mtt^8*mWW^2*s^5*t^3 - 6284800*ep^6*mtt^8*mWW^2*s^5*t^3 - 99430*ep*mtt^7*mWW^3*s^5*t^3 - 750370*ep^2*mtt^7*mWW^3*s^5*t^3 - 1288022*ep^3*mtt^7*mWW^3*s^5*t^3 + 2915566*ep^4*mtt^7*mWW^3*s^5*t^3 + 10416532*ep^5*mtt^7*mWW^3*s^5*t^3 + 7866064*ep^6*mtt^7*mWW^3*s^5*t^3 - 1440*mtt^6*mWW^4*s^5*t^3 - 189412*ep*mtt^6*mWW^4*s^5*t^3 - 940176*ep^2*mtt^6*mWW^4*s^5*t^3 + 2807234*ep^3*mtt^6*mWW^4*s^5*t^3 + 20325318*ep^4*mtt^6*mWW^4*s^5*t^3 + 34248944*ep^5*mtt^6*mWW^4*s^5*t^3 + 18319872*ep^6*mtt^6*mWW^4*s^5*t^3 + 1592*mtt^5*mWW^5*s^5*t^3 + 415354*ep*mtt^5*mWW^5*s^5*t^3 + 2710740*ep^2*mtt^5*mWW^5*s^5*t^3 - 643714*ep^3*mtt^5*mWW^5*s^5*t^3 - 31490892*ep^4*mtt^5*mWW^5*s^5*t^3 - 65264224*ep^5*mtt^5*mWW^5*s^5*t^3 - 39872064*ep^6*mtt^5*mWW^5*s^5*t^3 - 1368*mtt^4*mWW^6*s^5*t^3 - 168732*ep*mtt^4*mWW^6*s^5*t^3 - 1337410*ep^2*mtt^4*mWW^6*s^5*t^3 - 1894304*ep^3*mtt^4*mWW^6*s^5*t^3 + 8419862*ep^4*mtt^4*mWW^6*s^5*t^3 + 25217836*ep^5*mtt^4*mWW^6*s^5*t^3 + 18277072*ep^6*mtt^4*mWW^6*s^5*t^3 + 5888*mtt^3*mWW^7*s^5*t^3 - 64812*ep*mtt^3*mWW^7*s^5*t^3 - 603604*ep^2*mtt^3*mWW^7*s^5*t^3 + 764460*ep^3*mtt^3*mWW^7*s^5*t^3 + 9043012*ep^4*mtt^3*mWW^7*s^5*t^3 + 15680848*ep^5*mtt^3*mWW^7*s^5*t^3 + 8064032*ep^6*mtt^3*mWW^7*s^5*t^3 - 7904*mtt^2*mWW^8*s^5*t^3 + 22962*ep*mtt^2*mWW^8*s^5*t^3 + 579568*ep^2*mtt^2*mWW^8*s^5*t^3 + 744324*ep^3*mtt^2*mWW^8*s^5*t^3 - 4362150*ep^4*mtt^2*mWW^8*s^5*t^3 - 11430368*ep^5*mtt^2*mWW^8*s^5*t^3 - 7481152*ep^6*mtt^2*mWW^8*s^5*t^3 + 3912*mtt*mWW^9*s^5*t^3 + 20304*ep*mtt*mWW^9*s^5*t^3 - 73434*ep^2*mtt*mWW^9*s^5*t^3 - 497996*ep^3*mtt*mWW^9*s^5*t^3 - 496866*ep^4*mtt*mWW^9*s^5*t^3 + 589172*ep^5*mtt*mWW^9*s^5*t^3 + 827376*ep^6*mtt*mWW^9*s^5*t^3 - 680*mWW^10*s^5*t^3 - 6194*ep*mWW^10*s^5*t^3 - 11422*ep^2*mWW^10*s^5*t^3 + 68130*ep^3*mWW^10*s^5*t^3 + 295498*ep^4*mWW^10*s^5*t^3 + 400372*ep^5*mWW^10*s^5*t^3 + 179536*ep^6*mWW^10*s^5*t^3 - 2016*ep^2*mtt^8*mWW*s^6*t^3 - 19488*ep^3*mtt^8*mWW*s^6*t^3 - 67200*ep^4*mtt^8*mWW*s^6*t^3 - 99456*ep^5*mtt^8*mWW*s^6*t^3 - 53760*ep^6*mtt^8*mWW*s^6*t^3 - 55128*ep*mtt^7*mWW^2*s^6*t^3 - 331194*ep^2*mtt^7*mWW^2*s^6*t^3 + 91432*ep^3*mtt^7*mWW^2*s^6*t^3 + 3807006*ep^4*mtt^7*mWW^2*s^6*t^3 + 7961108*ep^5*mtt^7*mWW^2*s^6*t^3 + 4960656*ep^6*mtt^7*mWW^2*s^6*t^3 + 53282*ep*mtt^6*mWW^3*s^6*t^3 + 441489*ep^2*mtt^6*mWW^3*s^6*t^3 + 1079326*ep^3*mtt^6*mWW^3*s^6*t^3 - 392551*ep^4*mtt^6*mWW^3*s^6*t^3 - 4201942*ep^5*mtt^6*mWW^3*s^6*t^3 - 3681912*ep^6*mtt^6*mWW^3*s^6*t^3 + 3112*mtt^5*mWW^4*s^6*t^3 + 189380*ep*mtt^5*mWW^4*s^6*t^3 + 942535*ep^2*mtt^5*mWW^4*s^6*t^3 - 2184186*ep^3*mtt^5*mWW^4*s^6*t^3 - 18073371*ep^4*mtt^5*mWW^4*s^6*t^3 - 31715906*ep^5*mtt^5*mWW^4*s^6*t^3 - 17553848*ep^6*mtt^5*mWW^4*s^6*t^3 - 5672*mtt^4*mWW^5*s^6*t^3 - 308052*ep*mtt^4*mWW^5*s^6*t^3 - 1853586*ep^2*mtt^4*mWW^5*s^6*t^3 + 559844*ep^3*mtt^4*mWW^5*s^6*t^3 + 21556194*ep^4*mtt^4*mWW^5*s^6*t^3 + 44290540*ep^5*mtt^4*mWW^5*s^6*t^3 + 26965616*ep^6*mtt^4*mWW^5*s^6*t^3 + 4280*mtt^3*mWW^6*s^6*t^3 + 87986*ep*mtt^3*mWW^6*s^6*t^3 + 578312*ep^2*mtt^3*mWW^6*s^6*t^3 + 1082482*ep^3*mtt^3*mWW^6*s^6*t^3 - 2157960*ep^4*mtt^3*mWW^6*s^6*t^3 - 8431816*ep^5*mtt^3*mWW^6*s^6*t^3 - 6599504*ep^6*mtt^3*mWW^6*s^6*t^3 - 3576*mtt^2*mWW^7*s^6*t^3 + 52096*ep*mtt^2*mWW^7*s^6*t^3 + 465979*ep^2*mtt^2*mWW^7*s^6*t^3 - 444876*ep^3*mtt^2*mWW^7*s^6*t^3 - 6869805*ep^4*mtt^2*mWW^7*s^6*t^3 - 12915010*ep^5*mtt^2*mWW^7*s^6*t^3 - 7242712*ep^6*mtt^2*mWW^7*s^6*t^3 + 2592*mtt*mWW^8*s^6*t^3 - 16206*ep*mtt*mWW^8*s^6*t^3 - 254369*ep^2*mtt*mWW^8*s^6*t^3 - 208384*ep^3*mtt*mWW^8*s^6*t^3 + 2329161*ep^4*mtt*mWW^8*s^6*t^3 + 5595790*ep^5*mtt*mWW^8*s^6*t^3 + 3573464*ep^6*mtt*mWW^8*s^6*t^3 - 736*mWW^9*s^6*t^3 - 3358*ep*mWW^9*s^6*t^3 + 17266*ep^2*mWW^9*s^6*t^3 + 88010*ep^3*mWW^9*s^6*t^3 + 27502*ep^4*mWW^9*s^6*t^3 - 236012*ep^5*mWW^9*s^6*t^3 - 226688*ep^6*mWW^9*s^6*t^3 + 1008*ep^2*mtt^7*mWW*s^7*t^3 + 9744*ep^3*mtt^7*mWW*s^7*t^3 + 33600*ep^4*mtt^7*mWW*s^7*t^3 + 49728*ep^5*mtt^7*mWW*s^7*t^3 + 26880*ep^6*mtt^7*mWW*s^7*t^3 + 24660*ep*mtt^6*mWW^2*s^7*t^3 + 147450*ep^2*mtt^6*mWW^2*s^7*t^3 - 46828*ep^3*mtt^6*mWW^2*s^7*t^3 - 1717502*ep^4*mtt^6*mWW^2*s^7*t^3 - 3570668*ep^5*mtt^6*mWW^2*s^7*t^3 - 2216032*ep^6*mtt^6*mWW^2*s^7*t^3 - 18870*ep*mtt^5*mWW^3*s^7*t^3 - 168665*ep^2*mtt^5*mWW^3*s^7*t^3 - 488650*ep^3*mtt^5*mWW^3*s^7*t^3 - 168953*ep^4*mtt^5*mWW^3*s^7*t^3 + 1126398*ep^5*mtt^5*mWW^3*s^7*t^3 + 1161528*ep^6*mtt^5*mWW^3*s^7*t^3 - 2024*mtt^4*mWW^4*s^7*t^3 - 84130*ep*mtt^4*mWW^4*s^7*t^3 - 404435*ep^2*mtt^4*mWW^4*s^7*t^3 + 893426*ep^3*mtt^4*mWW^4*s^7*t^3 + 7538101*ep^4*mtt^4*mWW^4*s^7*t^3 + 13294406*ep^5*mtt^4*mWW^4*s^7*t^3 + 7386648*ep^6*mtt^4*mWW^4*s^7*t^3 + 3528*mtt^3*mWW^5*s^7*t^3 + 115306*ep*mtt^3*mWW^5*s^7*t^3 + 646972*ep^2*mtt^3*mWW^5*s^7*t^3 - 222878*ep^3*mtt^3*mWW^5*s^7*t^3 - 7430052*ep^4*mtt^3*mWW^5*s^7*t^3 - 15103120*ep^5*mtt^3*mWW^5*s^7*t^3 - 9130176*ep^6*mtt^3*mWW^5*s^7*t^3 - 1912*mtt^2*mWW^6*s^7*t^3 - 21722*ep*mtt^2*mWW^6*s^7*t^3 - 119422*ep^2*mtt^2*mWW^6*s^7*t^3 - 340234*ep^3*mtt^2*mWW^6*s^7*t^3 - 152542*ep^4*mtt^2*mWW^6*s^7*t^3 + 774244*ep^5*mtt^2*mWW^6*s^7*t^3 + 855328*ep^6*mtt^2*mWW^6*s^7*t^3 + 632*mtt*mWW^7*s^7*t^3 - 19004*ep*mtt*mWW^7*s^7*t^3 - 148331*ep^2*mtt*mWW^7*s^7*t^3 + 134720*ep^3*mtt*mWW^7*s^7*t^3 + 2163813*ep^4*mtt*mWW^7*s^7*t^3 + 4140642*ep^5*mtt*mWW^7*s^7*t^3 + 2373576*ep^6*mtt*mWW^7*s^7*t^3 - 224*mWW^8*s^7*t^3 + 3760*ep*mWW^8*s^7*t^3 + 40911*ep^2*mWW^8*s^7*t^3 + 15580*ep^3*mWW^8*s^7*t^3 - 428897*ep^4*mWW^8*s^7*t^3 - 964302*ep^5*mWW^8*s^7*t^3 - 602136*ep^6*mWW^8*s^7*t^3 - 288*ep^2*mtt^6*mWW*s^8*t^3 - 2784*ep^3*mtt^6*mWW*s^8*t^3 - 9600*ep^4*mtt^6*mWW*s^8*t^3 - 14208*ep^5*mtt^6*mWW*s^8*t^3 - 7680*ep^6*mtt^6*mWW*s^8*t^3 - 5460*ep*mtt^5*mWW^2*s^8*t^3 - 32436*ep^2*mtt^5*mWW^2*s^8*t^3 + 11832*ep^3*mtt^5*mWW^2*s^8*t^3 + 383008*ep^4*mtt^5*mWW^2*s^8*t^3 + 790488*ep^5*mtt^5*mWW^2*s^8*t^3 + 487856*ep^6*mtt^5*mWW^2*s^8*t^3 + 4886*ep*mtt^4*mWW^3*s^8*t^3 + 41652*ep^2*mtt^4*mWW^3*s^8*t^3 + 103584*ep^3*mtt^4*mWW^3*s^8*t^3 - 16606*ep^4*mtt^4*mWW^3*s^8*t^3 - 339872*ep^5*mtt^4*mWW^3*s^8*t^3 - 302288*ep^6*mtt^4*mWW^3*s^8*t^3 + 464*mtt^3*mWW^4*s^8*t^3 + 14570*ep*mtt^3*mWW^4*s^8*t^3 + 65238*ep^2*mtt^3*mWW^4*s^8*t^3 - 160934*ep^3*mtt^3*mWW^4*s^8*t^3 - 1266586*ep^4*mtt^3*mWW^4*s^8*t^3 - 2198276*ep^5*mtt^3*mWW^4*s^8*t^3 - 1207584*ep^6*mtt^3*mWW^4*s^8*t^3 - 768*mtt^2*mWW^5*s^8*t^3 - 19542*ep*mtt^2*mWW^5*s^8*t^3 - 104132*ep^2*mtt^2*mWW^5*s^8*t^3 + 29138*ep^3*mtt^2*mWW^5*s^8*t^3 + 1130580*ep^4*mtt^2*mWW^5*s^8*t^3 + 2293144*ep^5*mtt^2*mWW^5*s^8*t^3 + 1380272*ep^6*mtt^2*mWW^5*s^8*t^3 + 208*mtt*mWW^6*s^8*t^3 + 2506*ep*mtt*mWW^6*s^8*t^3 + 14970*ep^2*mtt*mWW^6*s^8*t^3 + 56182*ep^3*mtt*mWW^6*s^8*t^3 + 86078*ep^4*mtt*mWW^6*s^8*t^3 + 17956*ep^5*mtt*mWW^6*s^8*t^3 - 39984*ep^6*mtt*mWW^6*s^8*t^3 + 96*mWW^7*s^8*t^3 + 3040*ep*mWW^7*s^8*t^3 + 16436*ep^2*mWW^7*s^8*t^3 - 22618*ep^3*mWW^7*s^8*t^3 - 255034*ep^4*mWW^7*s^8*t^3 - 468592*ep^5*mWW^7*s^8*t^3 - 264512*ep^6*mWW^7*s^8*t^3 + 36*ep^2*mtt^5*mWW*s^9*t^3 + 348*ep^3*mtt^5*mWW*s^9*t^3 + 1200*ep^4*mtt^5*mWW*s^9*t^3 + 1776*ep^5*mtt^5*mWW*s^9*t^3 + 960*ep^6*mtt^5*mWW*s^9*t^3 + 384*ep*mtt^4*mWW^2*s^9*t^3 + 2244*ep^2*mtt^4*mWW^2*s^9*t^3 - 1036*ep^3*mtt^4*mWW^2*s^9*t^3 - 27168*ep^4*mtt^4*mWW^2*s^9*t^3 - 55184*ep^5*mtt^4*mWW^2*s^9*t^3 - 33600*ep^6*mtt^4*mWW^2*s^9*t^3 - 700*ep*mtt^3*mWW^3*s^9*t^3 - 4928*ep^2*mtt^3*mWW^3*s^9*t^3 - 5972*ep^3*mtt^3*mWW^3*s^9*t^3 + 23504*ep^4*mtt^3*mWW^3*s^9*t^3 + 64080*ep^5*mtt^3*mWW^3*s^9*t^3 + 42816*ep^6*mtt^3*mWW^3*s^9*t^3 - 96*ep*mtt^2*mWW^4*s^9*t^3 - 184*ep^2*mtt^2*mWW^4*s^9*t^3 + 3640*ep^3*mtt^2*mWW^4*s^9*t^3 + 17280*ep^4*mtt^2*mWW^4*s^9*t^3 + 27296*ep^5*mtt^2*mWW^4*s^9*t^3 + 14464*ep^6*mtt^2*mWW^4*s^9*t^3 + 772*ep*mtt*mWW^5*s^9*t^3 + 5076*ep^2*mtt*mWW^5*s^9*t^3 + 3320*ep^3*mtt*mWW^5*s^9*t^3 - 36304*ep^4*mtt*mWW^5*s^9*t^3 - 84576*ep^5*mtt*mWW^5*s^9*t^3 - 53888*ep^6*mtt*mWW^5*s^9*t^3 - 360*ep*mWW^6*s^9*t^3 - 2340*ep^2*mWW^6*s^9*t^3 - 1260*ep^3*mWW^6*s^9*t^3 + 18032*ep^4*mWW^6*s^9*t^3 + 41232*ep^5*mWW^6*s^9*t^3 + 26176*ep^6*mWW^6*s^9*t^3 + 36*ep^2*mtt^13*mWW*t^4 + 348*ep^3*mtt^13*mWW*t^4 + 1200*ep^4*mtt^13*mWW*t^4 + 1776*ep^5*mtt^13*mWW*t^4 + 960*ep^6*mtt^13*mWW*t^4 + 96*ep^2*mtt^12*mWW^2*t^4 + 912*ep^3*mtt^12*mWW^2*t^4 + 3072*ep^4*mtt^12*mWW^2*t^4 + 4416*ep^5*mtt^12*mWW^2*t^4 + 2304*ep^6*mtt^12*mWW^2*t^4 + 330*ep*mtt^11*mWW^3*t^4 + 3378*ep^2*mtt^11*mWW^3*t^4 + 12984*ep^3*mtt^11*mWW^3*t^4 + 23736*ep^4*mtt^11*mWW^3*t^4 + 20544*ep^5*mtt^11*mWW^3*t^4 + 6528*ep^6*mtt^11*mWW^3*t^4 - 1872*ep*mtt^10*mWW^4*t^4 - 21888*ep^2*mtt^10*mWW^4*t^4 - 99534*ep^3*mtt^10*mWW^4*t^4 - 221874*ep^4*mtt^10*mWW^4*t^4 - 242340*ep^5*mtt^10*mWW^4*t^4 - 103152*ep^6*mtt^10*mWW^4*t^4 + 4062*ep*mtt^9*mWW^5*t^4 + 48948*ep^2*mtt^9*mWW^5*t^4 + 229410*ep^3*mtt^9*mWW^5*t^4 + 525192*ep^4*mtt^9*mWW^5*t^4 + 586680*ep^5*mtt^9*mWW^5*t^4 + 254688*ep^6*mtt^9*mWW^5*t^4 - 3708*ep*mtt^8*mWW^6*t^4 - 44892*ep^2*mtt^8*mWW^6*t^4 - 210762*ep^3*mtt^8*mWW^6*t^4 - 481242*ep^4*mtt^8*mWW^6*t^4 - 533988*ep^5*mtt^8*mWW^6*t^4 - 229488*ep^6*mtt^8*mWW^6*t^4 + 30*ep*mtt^7*mWW^7*t^4 + 348*ep^2*mtt^7*mWW^7*t^4 + 870*ep^3*mtt^7*mWW^7*t^4 - 1872*ep^4*mtt^7*mWW^7*t^4 - 8712*ep^5*mtt^7*mWW^7*t^4 - 7584*ep^6*mtt^7*mWW^7*t^4 + 2760*ep*mtt^6*mWW^8*t^4 + 33096*ep^2*mtt^6*mWW^8*t^4 + 154158*ep^3*mtt^6*mWW^8*t^4 + 350394*ep^4*mtt^6*mWW^8*t^4 + 388500*ep^5*mtt^6*mWW^8*t^4 + 167472*ep^6*mtt^6*mWW^8*t^4 - 2238*ep*mtt^5*mWW^9*t^4 - 26688*ep^2*mtt^5*mWW^9*t^4 - 123054*ep^3*mtt^5*mWW^9*t^4 - 275256*ep^4*mtt^5*mWW^9*t^4 - 298536*ep^5*mtt^5*mWW^9*t^4 - 125088*ep^6*mtt^5*mWW^9*t^4 + 708*ep*mtt^4*mWW^10*t^4 + 8436*ep^2*mtt^4*mWW^10*t^4 + 38682*ep^3*mtt^4*mWW^10*t^4 + 85458*ep^4*mtt^4*mWW^10*t^4 + 90804*ep^5*mtt^4*mWW^10*t^4 + 36912*ep^6*mtt^4*mWW^10*t^4 - 72*ep*mtt^3*mWW^11*t^4 - 870*ep^2*mtt^3*mWW^11*t^4 - 4014*ep^3*mtt^3*mWW^11*t^4 - 8808*ep^4*mtt^3*mWW^11*t^4 - 9144*ep^5*mtt^3*mWW^11*t^4 - 3552*ep^6*mtt^3*mWW^11*t^4 - 642*ep^2*mtt^12*mWW*s*t^4 - 6180*ep^3*mtt^12*mWW*s*t^4 - 21198*ep^4*mtt^12*mWW*s*t^4 - 31188*ep^5*mtt^12*mWW*s*t^4 - 16752*ep^6*mtt^12*mWW*s*t^4 - 2544*ep*mtt^11*mWW^2*s*t^4 - 15009*ep^2*mtt^11*mWW^2*s*t^4 + 6616*ep^3*mtt^11*mWW^2*s*t^4 + 184535*ep^4*mtt^11*mWW^2*s*t^4 + 382706*ep^5*mtt^11*mWW^2*s*t^4 + 238936*ep^6*mtt^11*mWW^2*s*t^4 + 11132*ep*mtt^10*mWW^3*s*t^4 + 60826*ep^2*mtt^10*mWW^3*s*t^4 - 99446*ep^3*mtt^10*mWW^3*s*t^4 - 1139124*ep^4*mtt^10*mWW^3*s*t^4 - 2276108*ep^5*mtt^10*mWW^3*s*t^4 - 1415280*ep^6*mtt^10*mWW^3*s*t^4 - 344*mtt^9*mWW^4*s*t^4 - 18052*ep*mtt^9*mWW^4*s*t^4 - 45065*ep^2*mtt^9*mWW^4*s*t^4 + 634572*ep^3*mtt^9*mWW^4*s*t^4 + 3542431*ep^4*mtt^9*mWW^4*s*t^4 + 6352302*ep^5*mtt^9*mWW^4*s*t^4 + 3803336*ep^6*mtt^9*mWW^4*s*t^4 + 1904*mtt^8*mWW^5*s*t^4 + 15598*ep*mtt^8*mWW^5*s*t^4 - 95126*ep^2*mtt^8*mWW^5*s*t^4 - 1405558*ep^3*mtt^8*mWW^5*s*t^4 - 5443110*ep^4*mtt^8*mWW^5*s*t^4 - 8631240*ep^5*mtt^8*mWW^5*s*t^4 - 4865088*ep^6*mtt^8*mWW^5*s*t^4 - 4304*mtt^7*mWW^6*s*t^4 - 18514*ep*mtt^7*mWW^6*s*t^4 + 151442*ep^2*mtt^7*mWW^6*s*t^4 + 1291632*ep^3*mtt^7*mWW^6*s*t^4 + 3709432*ep^4*mtt^7*mWW^6*s*t^4 + 4768220*ep^5*mtt^7*mWW^6*s*t^4 + 2288112*ep^6*mtt^7*mWW^6*s*t^4 + 5024*mtt^6*mWW^7*s*t^4 + 31174*ep*mtt^6*mWW^7*s*t^4 + 6900*ep^2*mtt^6*mWW^7*s*t^4 - 187950*ep^3*mtt^6*mWW^7*s*t^4 + 46084*ep^4*mtt^6*mWW^7*s*t^4 + 1047340*ep^5*mtt^6*mWW^7*s*t^4 + 1000688*ep^6*mtt^6*mWW^7*s*t^4 - 3128*mtt^5*mWW^8*s*t^4 - 29770*ep*mtt^5*mWW^8*s*t^4 - 131744*ep^2*mtt^5*mWW^8*s*t^4 - 505776*ep^3*mtt^5*mWW^8*s*t^4 - 1548522*ep^4*mtt^5*mWW^8*s*t^4 - 2486216*ep^5*mtt^5*mWW^8*s*t^4 - 1483904*ep^6*mtt^5*mWW^8*s*t^4 + 944*mtt^4*mWW^9*s*t^4 + 12362*ep*mtt^4*mWW^9*s*t^4 + 78100*ep^2*mtt^4*mWW^9*s*t^4 + 307482*ep^3*mtt^4*mWW^9*s*t^4 + 729976*ep^4*mtt^4*mWW^9*s*t^4 + 913124*ep^5*mtt^4*mWW^9*s*t^4 + 450192*ep^6*mtt^4*mWW^9*s*t^4 - 96*mtt^3*mWW^10*s*t^4 - 870*ep*mtt^3*mWW^10*s*t^4 - 4021*ep^2*mtt^3*mWW^10*s*t^4 - 11832*ep^3*mtt^3*mWW^10*s*t^4 - 13595*ep^4*mtt^3*mWW^10*s*t^4 + 6266*ep^5*mtt^3*mWW^10*s*t^4 + 17048*ep^6*mtt^3*mWW^10*s*t^4 - 570*ep*mtt^2*mWW^11*s*t^4 - 6314*ep^2*mtt^2*mWW^11*s*t^4 - 26556*ep^3*mtt^2*mWW^11*s*t^4 - 53396*ep^4*mtt^2*mWW^11*s*t^4 - 51816*ep^5*mtt^2*mWW^11*s*t^4 - 19808*ep^6*mtt^2*mWW^11*s*t^4 + 54*ep*mtt*mWW^12*s*t^4 + 653*ep^2*mtt*mWW^12*s*t^4 + 2996*ep^3*mtt*mWW^12*s*t^4 + 6487*ep^4*mtt*mWW^12*s*t^4 + 6610*ep^5*mtt*mWW^12*s*t^4 + 2520*ep^6*mtt*mWW^12*s*t^4 + 288*ep*mtt^11*mWW*s^2*t^4 + 5130*ep^2*mtt^11*mWW*s^2*t^4 + 32910*ep^3*mtt^11*mWW*s^2*t^4 + 97232*ep^4*mtt^11*mWW*s^2*t^4 + 134664*ep^5*mtt^11*mWW*s^2*t^4 + 70816*ep^6*mtt^11*mWW*s^2*t^4 + 24708*ep*mtt^10*mWW^2*s^2*t^4 + 143019*ep^2*mtt^10*mWW^2*s^2*t^4 - 87938*ep^3*mtt^10*mWW^2*s^2*t^4 - 1857995*ep^4*mtt^10*mWW^2*s^2*t^4 - 3786350*ep^5*mtt^10*mWW^2*s^2*t^4 - 2341592*ep^6*mtt^10*mWW^2*s^2*t^4 - 100148*ep*mtt^9*mWW^3*s^2*t^4 - 608911*ep^2*mtt^9*mWW^3*s^2*t^4 + 201276*ep^3*mtt^9*mWW^3*s^2*t^4 + 7557933*ep^4*mtt^9*mWW^3*s^2*t^4 + 16134130*ep^5*mtt^9*mWW^3*s^2*t^4 + 10244328*ep^6*mtt^9*mWW^3*s^2*t^4 + 2320*mtt^8*mWW^4*s^2*t^4 + 145324*ep*mtt^8*mWW^4*s^2*t^4 + 752194*ep^2*mtt^8*mWW^4*s^2*t^4 - 1113648*ep^3*mtt^8*mWW^4*s^2*t^4 - 13984658*ep^4*mtt^8*mWW^4*s^2*t^4 - 28798908*ep^5*mtt^8*mWW^4*s^2*t^4 - 18311648*ep^6*mtt^8*mWW^4*s^2*t^4 - 11432*mtt^7*mWW^5*s^2*t^4 - 103700*ep*mtt^7*mWW^5*s^2*t^4 - 18858*ep^2*mtt^7*mWW^5*s^2*t^4 + 2901736*ep^3*mtt^7*mWW^5*s^2*t^4 + 13380926*ep^4*mtt^7*mWW^5*s^2*t^4 + 23117092*ep^5*mtt^7*mWW^5*s^2*t^4 + 13842384*ep^6*mtt^7*mWW^5*s^2*t^4 + 22472*mtt^6*mWW^6*s^2*t^4 + 88276*ep*mtt^6*mWW^6*s^2*t^4 - 519546*ep^2*mtt^6*mWW^6*s^2*t^4 - 3223934*ep^3*mtt^6*mWW^6*s^2*t^4 - 5705176*ep^4*mtt^6*mWW^6*s^2*t^4 - 3431296*ep^5*mtt^6*mWW^6*s^2*t^4 - 65760*ep^6*mtt^6*mWW^6*s^2*t^4 - 21592*mtt^5*mWW^7*s^2*t^4 - 118860*ep*mtt^5*mWW^7*s^2*t^4 + 114744*ep^2*mtt^5*mWW^7*s^2*t^4 + 1166376*ep^3*mtt^5*mWW^7*s^2*t^4 - 629024*ep^4*mtt^5*mWW^7*s^2*t^4 - 6762016*ep^5*mtt^5*mWW^7*s^2*t^4 - 6143776*ep^6*mtt^5*mWW^7*s^2*t^4 + 9392*mtt^4*mWW^8*s^2*t^4 + 83256*ep*mtt^4*mWW^8*s^2*t^4 + 262608*ep^2*mtt^4*mWW^8*s^2*t^4 + 534826*ep^3*mtt^4*mWW^8*s^2*t^4 + 1809654*ep^4*mtt^4*mWW^8*s^2*t^4 + 3981012*ep^5*mtt^4*mWW^8*s^2*t^4 + 2940848*ep^6*mtt^4*mWW^8*s^2*t^4 - 584*mtt^3*mWW^9*s^2*t^4 - 13844*ep*mtt^3*mWW^9*s^2*t^4 - 124176*ep^2*mtt^3*mWW^9*s^2*t^4 - 463742*ep^3*mtt^3*mWW^9*s^2*t^4 - 796422*ep^4*mtt^3*mWW^9*s^2*t^4 - 628140*ep^5*mtt^3*mWW^9*s^2*t^4 - 175664*ep^6*mtt^3*mWW^9*s^2*t^4 - 648*mtt^2*mWW^10*s^2*t^4 - 7192*ep*mtt^2*mWW^10*s^2*t^4 - 20713*ep^2*mtt^2*mWW^10*s^2*t^4 + 10848*ep^3*mtt^2*mWW^10*s^2*t^4 + 89795*ep^4*mtt^2*mWW^10*s^2*t^4 + 54334*ep^5*mtt^2*mWW^10*s^2*t^4 - 32968*ep^6*mtt^2*mWW^10*s^2*t^4 + 72*mtt*mWW^11*s^2*t^4 + 1928*ep*mtt*mWW^11*s^2*t^4 + 15111*ep^2*mtt*mWW^11*s^2*t^4 + 44868*ep^3*mtt*mWW^11*s^2*t^4 + 47019*ep^4*mtt*mWW^11*s^2*t^4 - 3794*ep^5*mtt*mWW^11*s^2*t^4 - 22536*ep^6*mtt*mWW^11*s^2*t^4 - 36*ep*mWW^12*s^2*t^4 - 602*ep^2*mWW^12*s^2*t^4 - 3578*ep^3*mWW^12*s^2*t^4 - 9284*ep^4*mWW^12*s^2*t^4 - 10728*ep^5*mWW^12*s^2*t^4 - 4432*ep^6*mWW^12*s^2*t^4 - 1728*ep*mtt^10*mWW*s^3*t^4 - 19362*ep^2*mtt^10*mWW*s^3*t^4 - 87624*ep^3*mtt^10*mWW*s^3*t^4 - 206970*ep^4*mtt^10*mWW*s^3*t^4 - 254700*ep^5*mtt^10*mWW*s^3*t^4 - 128016*ep^6*mtt^10*mWW*s^3*t^4 - 90216*ep*mtt^9*mWW^2*s^3*t^4 - 521120*ep^2*mtt^9*mWW^2*s^3*t^4 + 330960*ep^3*mtt^9*mWW^2*s^3*t^4 + 6788652*ep^4*mtt^9*mWW^2*s^3*t^4 + 13767308*ep^5*mtt^9*mWW^2*s^3*t^4 + 8477296*ep^6*mtt^9*mWW^2*s^3*t^4 + 310310*ep*mtt^8*mWW^3*s^3*t^4 + 1942996*ep^2*mtt^8*mWW^3*s^3*t^4 + 91164*ep^3*mtt^8*mWW^3*s^3*t^4 - 20497842*ep^4*mtt^8*mWW^3*s^3*t^4 - 45141140*ep^5*mtt^8*mWW^3*s^3*t^4 - 28912144*ep^6*mtt^8*mWW^3*s^3*t^4 - 5112*mtt^7*mWW^4*s^3*t^4 - 314410*ep*mtt^7*mWW^4*s^3*t^4 - 1860240*ep^2*mtt^7*mWW^4*s^3*t^4 - 339000*ep^3*mtt^7*mWW^4*s^3*t^4 + 20499350*ep^4*mtt^7*mWW^4*s^3*t^4 + 48286008*ep^5*mtt^7*mWW^4*s^3*t^4 + 32518608*ep^6*mtt^7*mWW^4*s^3*t^4 + 23264*mtt^6*mWW^5*s^3*t^4 + 50040*ep*mtt^6*mWW^5*s^3*t^4 - 674950*ep^2*mtt^6*mWW^5*s^3*t^4 - 2120952*ep^3*mtt^6*mWW^5*s^3*t^4 - 2470742*ep^4*mtt^6*mWW^5*s^3*t^4 - 2998672*ep^5*mtt^6*mWW^5*s^3*t^4 - 2687568*ep^6*mtt^6*mWW^5*s^3*t^4 - 40336*mtt^5*mWW^6*s^3*t^4 - 10134*ep*mtt^5*mWW^6*s^3*t^4 + 1814722*ep^2*mtt^5*mWW^6*s^3*t^4 + 4480112*ep^3*mtt^5*mWW^6*s^3*t^4 - 6093428*ep^4*mtt^5*mWW^6*s^3*t^4 - 26666228*ep^5*mtt^5*mWW^6*s^3*t^4 - 20180704*ep^6*mtt^5*mWW^6*s^3*t^4 + 31456*mtt^4*mWW^7*s^3*t^4 + 152308*ep*mtt^4*mWW^7*s^3*t^4 - 426092*ep^2*mtt^4*mWW^7*s^3*t^4 - 2733868*ep^3*mtt^4*mWW^7*s^3*t^4 + 329244*ep^4*mtt^4*mWW^7*s^3*t^4 + 12368644*ep^5*mtt^4*mWW^7*s^3*t^4 + 11810240*ep^6*mtt^4*mWW^7*s^3*t^4 - 7928*mtt^3*mWW^8*s^3*t^4 - 106398*ep*mtt^3*mWW^8*s^3*t^4 - 437944*ep^2*mtt^3*mWW^8*s^3*t^4 - 114576*ep^3*mtt^3*mWW^8*s^3*t^4 + 1709818*ep^4*mtt^3*mWW^8*s^3*t^4 + 2021256*ep^5*mtt^3*mWW^8*s^3*t^4 + 215984*ep^6*mtt^3*mWW^8*s^3*t^4 - 2912*mtt^2*mWW^9*s^3*t^4 - 3776*ep*mtt^2*mWW^9*s^3*t^4 + 166960*ep^2*mtt^2*mWW^9*s^3*t^4 + 660488*ep^3*mtt^2*mWW^9*s^3*t^4 + 467200*ep^4*mtt^2*mWW^9*s^3*t^4 - 861924*ep^5*mtt^2*mWW^9*s^3*t^4 - 974112*ep^6*mtt^2*mWW^9*s^3*t^4 + 1664*mtt*mWW^10*s^3*t^4 + 15494*ep*mtt*mWW^10*s^3*t^4 + 23030*ep^2*mtt*mWW^10*s^3*t^4 - 158568*ep^3*mtt*mWW^10*s^3*t^4 - 564296*ep^4*mtt*mWW^10*s^3*t^4 - 616088*ep^5*mtt*mWW^10*s^3*t^4 - 197648*ep^6*mtt*mWW^10*s^3*t^4 - 96*mWW^11*s^3*t^4 - 1490*ep*mWW^11*s^3*t^4 - 8000*ep^2*mWW^11*s^3*t^4 - 8136*ep^3*mWW^11*s^3*t^4 + 39014*ep^4*mWW^11*s^3*t^4 + 95536*ep^5*mWW^11*s^3*t^4 + 58064*ep^6*mWW^11*s^3*t^4 + 4320*ep*mtt^9*mWW*s^4*t^4 + 39858*ep^2*mtt^9*mWW*s^4*t^4 + 136866*ep^3*mtt^9*mWW*s^4*t^4 + 235836*ep^4*mtt^9*mWW*s^4*t^4 + 223008*ep^5*mtt^9*mWW*s^4*t^4 + 98112*ep^6*mtt^9*mWW*s^4*t^4 + 167880*ep*mtt^8*mWW^2*s^4*t^4 + 969064*ep^2*mtt^8*mWW^2*s^4*t^4 - 625702*ep^3*mtt^8*mWW^2*s^4*t^4 - 12625402*ep^4*mtt^8*mWW^2*s^4*t^4 - 25505436*ep^5*mtt^8*mWW^2*s^4*t^4 - 15644944*ep^6*mtt^8*mWW^2*s^4*t^4 - 488250*ep*mtt^7*mWW^3*s^4*t^4 - 3107358*ep^2*mtt^7*mWW^3*s^4*t^4 - 838584*ep^3*mtt^7*mWW^3*s^4*t^4 + 29305904*ep^4*mtt^7*mWW^3*s^4*t^4 + 66029016*ep^5*mtt^7*mWW^3*s^4*t^4 + 42530944*ep^6*mtt^7*mWW^3*s^4*t^4 + 4104*mtt^6*mWW^4*s^4*t^4 + 285752*ep*mtt^6*mWW^4*s^4*t^4 + 1940474*ep^2*mtt^6*mWW^4*s^4*t^4 + 3294452*ep^3*mtt^6*mWW^4*s^4*t^4 - 8928514*ep^4*mtt^6*mWW^4*s^4*t^4 - 31697892*ep^5*mtt^6*mWW^4*s^4*t^4 - 24436752*ep^6*mtt^6*mWW^4*s^4*t^4 - 20112*mtt^5*mWW^5*s^4*t^4 + 261554*ep*mtt^5*mWW^5*s^4*t^4 + 2363756*ep^2*mtt^5*mWW^5*s^4*t^4 - 759246*ep^3*mtt^5*mWW^5*s^4*t^4 - 27662840*ep^4*mtt^5*mWW^5*s^4*t^4 - 54045920*ep^5*mtt^5*mWW^5*s^4*t^4 - 30982272*ep^6*mtt^5*mWW^5*s^4*t^4 + 32680*mtt^4*mWW^6*s^4*t^4 - 220624*ep*mtt^4*mWW^6*s^4*t^4 - 3007790*ep^2*mtt^4*mWW^6*s^4*t^4 - 3659168*ep^3*mtt^4*mWW^6*s^4*t^4 + 22206638*ep^4*mtt^4*mWW^6*s^4*t^4 + 59679164*ep^5*mtt^4*mWW^6*s^4*t^4 + 40668112*ep^6*mtt^4*mWW^6*s^4*t^4 - 20624*mtt^3*mWW^7*s^4*t^4 - 95474*ep*mtt^3*mWW^7*s^4*t^4 + 430936*ep^2*mtt^3*mWW^7*s^4*t^4 + 2987448*ep^3*mtt^3*mWW^7*s^4*t^4 + 2055286*ep^4*mtt^3*mWW^7*s^4*t^4 - 7679028*ep^5*mtt^3*mWW^7*s^4*t^4 - 9061136*ep^6*mtt^3*mWW^7*s^4*t^4 + 2056*mtt^2*mWW^8*s^4*t^4 + 89532*ep*mtt^2*mWW^8*s^4*t^4 + 519804*ep^2*mtt^2*mWW^8*s^4*t^4 - 222648*ep^3*mtt^2*mWW^8*s^4*t^4 - 5231656*ep^4*mtt^2*mWW^8*s^4*t^4 - 9299336*ep^5*mtt^2*mWW^8*s^4*t^4 - 4808000*ep^6*mtt^2*mWW^8*s^4*t^4 + 2720*mtt*mWW^9*s^4*t^4 + 2506*ep*mtt*mWW^9*s^4*t^4 - 142176*ep^2*mtt*mWW^9*s^4*t^4 - 412148*ep^3*mtt*mWW^9*s^4*t^4 + 317502*ep^4*mtt*mWW^9*s^4*t^4 + 1918988*ep^5*mtt*mWW^9*s^4*t^4 + 1489424*ep^6*mtt*mWW^9*s^4*t^4 - 824*mWW^10*s^4*t^4 - 7196*ep*mWW^10*s^4*t^4 - 7336*ep^2*mWW^10*s^4*t^4 + 91050*ep^3*mWW^10*s^4*t^4 + 299598*ep^4*mWW^10*s^4*t^4 + 334428*ep^5*mWW^10*s^4*t^4 + 121936*ep^6*mWW^10*s^4*t^4 - 5760*ep*mtt^8*mWW*s^5*t^4 - 48006*ep^2*mtt^8*mWW*s^5*t^4 - 133068*ep^3*mtt^8*mWW*s^5*t^4 - 145090*ep^4*mtt^8*mWW*s^5*t^4 - 48396*ep^5*mtt^8*mWW*s^5*t^4 + 2800*ep^6*mtt^8*mWW*s^5*t^4 - 174480*ep*mtt^7*mWW^2*s^5*t^4 - 1005401*ep^2*mtt^7*mWW^2*s^5*t^4 + 670248*ep^3*mtt^7*mWW^2*s^5*t^4 + 13147303*ep^4*mtt^7*mWW^2*s^5*t^4 + 26438074*ep^5*mtt^7*mWW^2*s^5*t^4 + 16149176*ep^6*mtt^7*mWW^2*s^5*t^4 + 439144*ep*mtt^6*mWW^3*s^5*t^4 + 2825894*ep^2*mtt^6*mWW^3*s^5*t^4 + 1194170*ep^3*mtt^6*mWW^3*s^5*t^4 - 24395740*ep^4*mtt^6*mWW^3*s^5*t^4 - 55907564*ep^5*mtt^6*mWW^3*s^5*t^4 - 36112272*ep^6*mtt^6*mWW^3*s^5*t^4 + 320*mtt^5*mWW^4*s^5*t^4 - 107620*ep*mtt^5*mWW^4*s^5*t^4 - 1012483*ep^2*mtt^5*mWW^4*s^5*t^4 - 4219586*ep^3*mtt^5*mWW^4*s^5*t^4 - 5565069*ep^4*mtt^5*mWW^4*s^5*t^4 + 1789514*ep^5*mtt^5*mWW^4*s^5*t^4 + 5595256*ep^6*mtt^5*mWW^4*s^5*t^4 + 6064*mtt^4*mWW^5*s^5*t^4 - 413956*ep*mtt^4*mWW^5*s^5*t^4 - 2753296*ep^2*mtt^4*mWW^5*s^5*t^4 + 2187932*ep^3*mtt^4*mWW^5*s^5*t^4 + 37480244*ep^4*mtt^4*mWW^5*s^5*t^4 + 72387320*ep^5*mtt^4*mWW^5*s^5*t^4 + 42234064*ep^6*mtt^4*mWW^5*s^5*t^4 - 12816*mtt^3*mWW^6*s^5*t^4 + 264786*ep*mtt^3*mWW^6*s^5*t^4 + 2394411*ep^2*mtt^3*mWW^6*s^5*t^4 + 1768338*ep^3*mtt^3*mWW^6*s^5*t^4 - 20663597*ep^4*mtt^3*mWW^6*s^5*t^4 - 50381070*ep^5*mtt^3*mWW^6*s^5*t^4 - 33259576*ep^6*mtt^3*mWW^6*s^5*t^4 + 7088*mtt^2*mWW^7*s^5*t^4 + 42438*ep*mtt^2*mWW^7*s^5*t^4 - 137620*ep^2*mtt^2*mWW^7*s^5*t^4 - 1671216*ep^3*mtt^2*mWW^7*s^5*t^4 - 3003838*ep^4*mtt^2*mWW^7*s^5*t^4 + 91192*ep^5*mtt^2*mWW^7*s^5*t^4 + 2387920*ep^6*mtt^2*mWW^7*s^5*t^4 - 176*mtt*mWW^8*s^5*t^4 - 46718*ep*mtt*mWW^8*s^5*t^4 - 304191*ep^2*mtt*mWW^8*s^5*t^4 + 180576*ep^3*mtt*mWW^8*s^5*t^4 + 3621051*ep^4*mtt*mWW^8*s^5*t^4 + 6770362*ep^5*mtt*mWW^8*s^5*t^4 + 3749704*ep^6*mtt*mWW^8*s^5*t^4 - 480*mWW^9*s^5*t^4 + 2166*ep*mWW^9*s^5*t^4 + 45876*ep^2*mWW^9*s^5*t^4 + 74446*ep^3*mWW^9*s^5*t^4 - 288640*ep^4*mWW^9*s^5*t^4 - 849128*ep^5*mWW^9*s^5*t^4 - 581184*ep^6*mWW^9*s^5*t^4 + 4320*ep*mtt^7*mWW*s^6*t^4 + 34062*ep^2*mtt^7*mWW*s^6*t^4 + 81090*ep^3*mtt^7*mWW*s^6*t^4 + 44568*ep^4*mtt^7*mWW*s^6*t^4 - 58392*ep^5*mtt^7*mWW*s^6*t^4 - 53088*ep^6*mtt^7*mWW*s^6*t^4 + 101124*ep*mtt^6*mWW^2*s^6*t^4 + 580139*ep^2*mtt^6*mWW^2*s^6*t^4 - 412446*ep^3*mtt^6*mWW^2*s^6*t^4 - 7670415*ep^4*mtt^6*mWW^2*s^6*t^4 - 15324326*ep^5*mtt^6*mWW^2*s^6*t^4 - 9311416*ep^6*mtt^6*mWW^2*s^6*t^4 - 231608*ep*mtt^5*mWW^3*s^6*t^4 - 1499419*ep^2*mtt^5*mWW^3*s^6*t^4 - 756228*ep^3*mtt^5*mWW^3*s^6*t^4 + 12189405*ep^4*mtt^5*mWW^3*s^6*t^4 + 28103666*ep^5*mtt^5*mWW^3*s^6*t^4 + 18101608*ep^6*mtt^5*mWW^3*s^6*t^4 - 2040*mtt^4*mWW^4*s^6*t^4 + 13780*ep*mtt^4*mWW^4*s^6*t^4 + 333628*ep^2*mtt^4*mWW^4*s^6*t^4 + 2421090*ep^3*mtt^4*mWW^4*s^6*t^4 + 6098970*ep^4*mtt^4*mWW^4*s^6*t^4 + 5739684*ep^5*mtt^4*mWW^4*s^6*t^4 + 1351584*ep^6*mtt^4*mWW^4*s^6*t^4 + 936*mtt^3*mWW^5*s^6*t^4 + 240040*ep*mtt^3*mWW^5*s^6*t^4 + 1430366*ep^2*mtt^3*mWW^5*s^6*t^4 - 1339842*ep^3*mtt^3*mWW^5*s^6*t^4 - 20086440*ep^4*mtt^3*mWW^5*s^6*t^4 - 38574776*ep^5*mtt^3*mWW^5*s^6*t^4 - 22558080*ep^6*mtt^3*mWW^5*s^6*t^4 + 3016*mtt^2*mWW^6*s^6*t^4 - 120652*ep*mtt^2*mWW^6*s^6*t^4 - 953057*ep^2*mtt^2*mWW^6*s^6*t^4 - 536734*ep^3*mtt^2*mWW^6*s^6*t^4 + 8467881*ep^4*mtt^2*mWW^6*s^6*t^4 + 19914722*ep^5*mtt^2*mWW^6*s^6*t^4 + 12931144*ep^6*mtt^2*mWW^6*s^6*t^4 - 2216*mtt*mWW^7*s^6*t^4 - 18592*ep*mtt*mWW^7*s^6*t^4 + 387*ep^2*mtt*mWW^7*s^6*t^4 + 514236*ep^3*mtt*mWW^7*s^6*t^4 + 1489023*ep^4*mtt*mWW^7*s^6*t^4 + 1274310*ep^5*mtt*mWW^7*s^6*t^4 + 131800*ep^6*mtt*mWW^7*s^6*t^4 + 304*mWW^8*s^6*t^4 + 11588*ep*mWW^8*s^6*t^4 + 65446*ep^2*mWW^8*s^6*t^4 - 55646*ep^3*mWW^8*s^6*t^4 - 837120*ep^4*mWW^8*s^6*t^4 - 1547976*ep^5*mWW^8*s^6*t^4 - 863888*ep^6*mWW^8*s^6*t^4 - 1728*ep*mtt^6*mWW*s^7*t^4 - 13350*ep^2*mtt^6*mWW*s^7*t^4 - 29760*ep^3*mtt^6*mWW*s^7*t^4 - 8502*ep^4*mtt^6*mWW*s^7*t^4 + 37356*ep^5*mtt^6*mWW*s^7*t^4 + 28944*ep^6*mtt^6*mWW*s^7*t^4 - 29688*ep*mtt^5*mWW^2*s^7*t^4 - 168454*ep^2*mtt^5*mWW^2*s^7*t^4 + 137088*ep^3*mtt^5*mWW^2*s^7*t^4 + 2291990*ep^4*mtt^5*mWW^2*s^7*t^4 + 4527880*ep^5*mtt^5*mWW^2*s^7*t^4 + 2729472*ep^6*mtt^5*mWW^2*s^7*t^4 + 67558*ep*mtt^4*mWW^3*s^7*t^4 + 436268*ep^2*mtt^4*mWW^3*s^7*t^4 + 213056*ep^3*mtt^4*mWW^3*s^7*t^4 - 3489614*ep^4*mtt^4*mWW^3*s^7*t^4 - 7931380*ep^5*mtt^4*mWW^3*s^7*t^4 - 5040688*ep^6*mtt^4*mWW^3*s^7*t^4 + 752*mtt^3*mWW^4*s^7*t^4 - 6154*ep*mtt^3*mWW^4*s^7*t^4 - 112076*ep^2*mtt^3*mWW^4*s^7*t^4 - 631230*ep^3*mtt^3*mWW^4*s^7*t^4 - 1419488*ep^4*mtt^3*mWW^4*s^7*t^4 - 1262456*ep^5*mtt^3*mWW^4*s^7*t^4 - 289840*ep^6*mtt^3*mWW^4*s^7*t^4 - 624*mtt^2*mWW^5*s^7*t^4 - 58354*ep*mtt^2*mWW^5*s^7*t^4 - 326666*ep^2*mtt^2*mWW^5*s^7*t^4 + 337394*ep^3*mtt^2*mWW^5*s^7*t^4 + 4663226*ep^4*mtt^2*mWW^5*s^7*t^4 + 8892316*ep^5*mtt^2*mWW^5*s^7*t^4 + 5190944*ep^6*mtt^2*mWW^5*s^7*t^4 - 688*mtt*mWW^6*s^7*t^4 + 24226*ep*mtt*mWW^6*s^7*t^4 + 186866*ep^2*mtt*mWW^6*s^7*t^4 + 90814*ep^3*mtt*mWW^6*s^7*t^4 - 1654854*ep^4*mtt*mWW^6*s^7*t^4 - 3794512*ep^5*mtt*mWW^6*s^7*t^4 - 2420688*ep^6*mtt*mWW^6*s^7*t^4 + 560*mWW^7*s^7*t^4 + 4140*ep*mWW^7*s^7*t^4 + 1732*ep^2*mWW^7*s^7*t^4 - 74162*ep^3*mWW^7*s^7*t^4 - 227238*ep^4*mWW^7*s^7*t^4 - 227284*ep^5*mWW^7*s^7*t^4 - 59904*ep^6*mWW^7*s^7*t^4 + 288*ep*mtt^5*mWW*s^8*t^4 + 2322*ep^2*mtt^5*mWW*s^8*t^4 + 5874*ep^3*mtt^5*mWW*s^8*t^4 + 4460*ep^4*mtt^5*mWW*s^8*t^4 - 1920*ep^5*mtt^5*mWW*s^8*t^4 - 2624*ep^6*mtt^5*mWW*s^8*t^4 + 3216*ep*mtt^4*mWW^2*s^8*t^4 + 17570*ep^2*mtt^4*mWW^2*s^8*t^4 - 20650*ep^3*mtt^4*mWW^2*s^8*t^4 - 264812*ep^4*mtt^4*mWW^2*s^8*t^4 - 508688*ep^5*mtt^4*mWW^2*s^8*t^4 - 301536*ep^6*mtt^4*mWW^2*s^8*t^4 - 8468*ep*mtt^3*mWW^3*s^8*t^4 - 53674*ep^2*mtt^3*mWW^3*s^8*t^4 - 18392*ep^3*mtt^3*mWW^3*s^8*t^4 + 445342*ep^4*mtt^3*mWW^3*s^8*t^4 + 968836*ep^5*mtt^3*mWW^3*s^8*t^4 + 596976*ep^6*mtt^3*mWW^3*s^8*t^4 + 3252*ep*mtt^2*mWW^4*s^8*t^4 + 25552*ep^2*mtt^2*mWW^4*s^8*t^4 + 53796*ep^3*mtt^2*mWW^4*s^8*t^4 - 18076*ep^4*mtt^2*mWW^4*s^8*t^4 - 161496*ep^5*mtt^2*mWW^4*s^8*t^4 - 125088*ep^6*mtt^2*mWW^4*s^8*t^4 + 4644*ep*mtt*mWW^5*s^8*t^4 + 25004*ep^2*mtt*mWW^5*s^8*t^4 - 31490*ep^3*mtt*mWW^5*s^8*t^4 - 378030*ep^4*mtt*mWW^5*s^8*t^4 - 711964*ep^5*mtt*mWW^5*s^8*t^4 - 415184*ep^6*mtt*mWW^5*s^8*t^4 - 2932*ep*mWW^6*s^8*t^4 - 17350*ep^2*mWW^6*s^8*t^4 + 5102*ep^3*mWW^6*s^8*t^4 + 190380*ep^4*mWW^6*s^8*t^4 + 382976*ep^5*mWW^6*s^8*t^4 + 229024*ep^6*mWW^6*s^8*t^4 - 48*ep^2*mtt^4*mWW*s^9*t^4 - 456*ep^3*mtt^4*mWW*s^9*t^4 - 1536*ep^4*mtt^4*mWW*s^9*t^4 - 2208*ep^5*mtt^4*mWW*s^9*t^4 - 1152*ep^6*mtt^4*mWW*s^9*t^4 + 96*ep^2*mtt^3*mWW^2*s^9*t^4 + 912*ep^3*mtt^3*mWW^2*s^9*t^4 + 3072*ep^4*mtt^3*mWW^2*s^9*t^4 + 4416*ep^5*mtt^3*mWW^2*s^9*t^4 + 2304*ep^6*mtt^3*mWW^2*s^9*t^4 - 96*ep^2*mtt*mWW^4*s^9*t^4 - 912*ep^3*mtt*mWW^4*s^9*t^4 - 3072*ep^4*mtt*mWW^4*s^9*t^4 - 4416*ep^5*mtt*mWW^4*s^9*t^4 - 2304*ep^6*mtt*mWW^4*s^9*t^4 + 48*ep^2*mWW^5*s^9*t^4 + 456*ep^3*mWW^5*s^9*t^4 + 1536*ep^4*mWW^5*s^9*t^4 + 2208*ep^5*mWW^5*s^9*t^4 + 1152*ep^6*mWW^5*s^9*t^4 - 354*ep^2*mtt^12*mWW*t^5 - 3396*ep^3*mtt^12*mWW*t^5 - 11598*ep^4*mtt^12*mWW*t^5 - 16980*ep^5*mtt^12*mWW*t^5 - 9072*ep^6*mtt^12*mWW*t^5 + 813*ep^2*mtt^11*mWW^2*t^5 + 7860*ep^3*mtt^11*mWW^2*t^5 + 27129*ep^4*mtt^11*mWW^2*t^5 + 40254*ep^5*mtt^11*mWW^2*t^5 + 21864*ep^6*mtt^11*mWW^2*t^5 - 1278*ep*mtt^10*mWW^3*t^5 - 14907*ep^2*mtt^10*mWW^3*t^5 - 67662*ep^3*mtt^10*mWW^3*t^5 - 150891*ep^4*mtt^10*mWW^3*t^5 - 165762*ep^5*mtt^10*mWW^3*t^5 - 71640*ep^6*mtt^10*mWW^3*t^5 + 6750*ep*mtt^9*mWW^4*t^5 + 78240*ep^2*mtt^9*mWW^4*t^5 + 351120*ep^3*mtt^9*mWW^4*t^5 + 768786*ep^4*mtt^9*mWW^4*t^5 + 822156*ep^5*mtt^9*mWW^4*t^5 + 342288*ep^6*mtt^9*mWW^4*t^5 - 13956*ep*mtt^8*mWW^5*t^5 - 164610*ep^2*mtt^8*mWW^5*t^5 - 751410*ep^3*mtt^8*mWW^5*t^5 - 1668384*ep^4*mtt^8*mWW^5*t^5 - 1801848*ep^5*mtt^8*mWW^5*t^5 - 754272*ep^6*mtt^8*mWW^5*t^5 + 12924*ep*mtt^7*mWW^6*t^5 + 154266*ep^2*mtt^7*mWW^6*t^5 + 711684*ep^3*mtt^7*mWW^6*t^5 + 1591722*ep^4*mtt^7*mWW^6*t^5 + 1724796*ep^5*mtt^7*mWW^6*t^5 + 721488*ep^6*mtt^7*mWW^6*t^5 - 2346*ep*mtt^6*mWW^7*t^5 - 29016*ep^2*mtt^6*mWW^7*t^5 - 137814*ep^3*mtt^6*mWW^7*t^5 - 313488*ep^4*mtt^6*mWW^7*t^5 - 340440*ep^5*mtt^6*mWW^7*t^5 - 140256*ep^6*mtt^6*mWW^7*t^5 - 5466*ep*mtt^5*mWW^8*t^5 - 64344*ep^2*mtt^5*mWW^8*t^5 - 292464*ep^3*mtt^5*mWW^8*t^5 - 644886*ep^4*mtt^5*mWW^8*t^5 - 690468*ep^5*mtt^5*mWW^8*t^5 - 286512*ep^6*mtt^5*mWW^8*t^5 + 4608*ep*mtt^4*mWW^9*t^5 + 54636*ep^2*mtt^4*mWW^9*t^5 + 249462*ep^3*mtt^4*mWW^9*t^5 + 549834*ep^4*mtt^4*mWW^9*t^5 + 584820*ep^5*mtt^4*mWW^9*t^5 + 239280*ep^6*mtt^4*mWW^9*t^5 - 1344*ep*mtt^3*mWW^10*t^5 - 16047*ep^2*mtt^3*mWW^10*t^5 - 73560*ep^3*mtt^3*mWW^10*t^5 - 161919*ep^4*mtt^3*mWW^10*t^5 - 170850*ep^5*mtt^3*mWW^10*t^5 - 68760*ep^6*mtt^3*mWW^10*t^5 + 108*ep*mtt^2*mWW^11*t^5 + 1323*ep^2*mtt^2*mWW^11*t^5 + 6180*ep^3*mtt^2*mWW^11*t^5 + 13695*ep^4*mtt^2*mWW^11*t^5 + 14322*ep^5*mtt^2*mWW^11*t^5 + 5592*ep^6*mtt^2*mWW^11*t^5 + 36*ep^2*mtt^12*s*t^5 + 330*ep^3*mtt^12*s*t^5 + 1062*ep^4*mtt^12*s*t^5 + 1452*ep^5*mtt^12*s*t^5 + 720*ep^6*mtt^12*s*t^5 + 288*ep*mtt^11*mWW*s*t^5 + 5505*ep^2*mtt^11*mWW*s*t^5 + 36384*ep^3*mtt^11*mWW*s*t^5 + 108557*ep^4*mtt^11*mWW*s*t^5 + 150342*ep^5*mtt^11*mWW*s*t^5 + 78664*ep^6*mtt^11*mWW*s*t^5 + 8736*ep*mtt^10*mWW^2*s*t^5 + 40446*ep^2*mtt^10*mWW^2*s*t^5 - 126212*ep^3*mtt^10*mWW^2*s*t^5 - 974870*ep^4*mtt^10*mWW^2*s*t^5 - 1794680*ep^5*mtt^10*mWW^2*s*t^5 - 1066880*ep^6*mtt^10*mWW^2*s*t^5 - 36724*ep*mtt^9*mWW^3*s*t^5 - 178828*ep^2*mtt^9*mWW^3*s*t^5 + 493216*ep^3*mtt^9*mWW^3*s*t^5 + 4144268*ep^4*mtt^9*mWW^3*s*t^5 + 7820320*ep^5*mtt^9*mWW^3*s*t^5 + 4713408*ep^6*mtt^9*mWW^3*s*t^5 + 968*mtt^8*mWW^4*s*t^5 + 52014*ep*mtt^8*mWW^4*s*t^5 + 117439*ep^2*mtt^8*mWW^4*s*t^5 - 1856014*ep^3*mtt^8*mWW^4*s*t^5 - 9915061*ep^4*mtt^8*mWW^4*s*t^5 - 17313546*ep^5*mtt^8*mWW^4*s*t^5 - 10165080*ep^6*mtt^8*mWW^4*s*t^5 - 4896*mtt^7*mWW^5*s*t^5 - 33016*ep*mtt^7*mWW^5*s*t^5 + 302786*ep^2*mtt^7*mWW^5*s*t^5 + 3693390*ep^3*mtt^7*mWW^5*s*t^5 + 13567388*ep^4*mtt^7*mWW^5*s*t^5 + 20877216*ep^5*mtt^7*mWW^5*s*t^5 + 11540032*ep^6*mtt^7*mWW^5*s*t^5 + 10240*mtt^6*mWW^6*s*t^5 + 31244*ep*mtt^6*mWW^6*s*t^5 - 489418*ep^2*mtt^6*mWW^6*s*t^5 - 3585596*ep^3*mtt^6*mWW^6*s*t^5 - 9878106*ep^4*mtt^6*mWW^6*s*t^5 - 12465416*ep^5*mtt^6*mWW^6*s*t^5 - 5948288*ep^6*mtt^6*mWW^6*s*t^5 - 11168*mtt^5*mWW^7*s*t^5 - 60250*ep*mtt^5*mWW^7*s*t^5 + 121410*ep^2*mtt^5*mWW^7*s*t^5 + 1248566*ep^3*mtt^5*mWW^7*s*t^5 + 2374234*ep^4*mtt^5*mWW^7*s*t^5 + 1198252*ep^5*mtt^5*mWW^7*s*t^5 - 319344*ep^6*mtt^5*mWW^7*s*t^5 + 6504*mtt^4*mWW^8*s*t^5 + 59212*ep*mtt^4*mWW^8*s*t^5 + 203244*ep^2*mtt^4*mWW^8*s*t^5 + 515054*ep^3*mtt^4*mWW^8*s*t^5 + 1487714*ep^4*mtt^4*mWW^8*s*t^5 + 2654912*ep^5*mtt^4*mWW^8*s*t^5 + 1741920*ep^6*mtt^4*mWW^8*s*t^5 - 1792*mtt^3*mWW^9*s*t^5 - 24796*ep*mtt^3*mWW^9*s*t^5 - 150639*ep^2*mtt^3*mWW^9*s*t^5 - 528478*ep^3*mtt^3*mWW^9*s*t^5 - 1115949*ep^4*mtt^3*mWW^9*s*t^5 - 1289646*ep^5*mtt^3*mWW^9*s*t^5 - 613480*ep^6*mtt^3*mWW^9*s*t^5 + 144*mtt^2*mWW^10*s*t^5 + 3004*ep*mtt^2*mWW^10*s*t^5 + 25148*ep^2*mtt^2*mWW^10*s*t^5 + 98936*ep^3*mtt^2*mWW^10*s*t^5 + 183604*ep^4*mtt^2*mWW^10*s*t^5 + 147992*ep^5*mtt^2*mWW^10*s*t^5 + 34592*ep^6*mtt^2*mWW^10*s*t^5 + 306*ep*mtt*mWW^11*s*t^5 + 3094*ep^2*mtt*mWW^11*s*t^5 + 11466*ep^3*mtt*mWW^11*s*t^5 + 19438*ep^4*mtt*mWW^11*s*t^5 + 15132*ep^5*mtt*mWW^11*s*t^5 + 4624*ep^6*mtt*mWW^11*s*t^5 - 18*ep*mWW^12*s*t^5 - 223*ep^2*mWW^12*s*t^5 - 1042*ep^3*mWW^12*s*t^5 - 2279*ep^4*mWW^12*s*t^5 - 2330*ep^5*mWW^12*s*t^5 - 888*ep^6*mWW^12*s*t^5 - 252*ep^2*mtt^11*s^2*t^5 - 2310*ep^3*mtt^11*s^2*t^5 - 7434*ep^4*mtt^11*s^2*t^5 - 10164*ep^5*mtt^11*s^2*t^5 - 5040*ep^6*mtt^11*s^2*t^5 - 3840*ep*mtt^10*mWW*s^2*t^5 - 37632*ep^2*mtt^10*mWW*s^2*t^5 - 142702*ep^3*mtt^10*mWW*s^2*t^5 - 281022*ep^4*mtt^10*mWW*s^2*t^5 - 301676*ep^5*mtt^10*mWW*s^2*t^5 - 141648*ep^6*mtt^10*mWW*s^2*t^5 - 61716*ep*mtt^9*mWW^2*s^2*t^5 - 314659*ep^2*mtt^9*mWW^2*s^2*t^5 + 616596*ep^3*mtt^9*mWW^2*s^2*t^5 + 5936701*ep^4*mtt^9*mWW^2*s^2*t^5 + 11256654*ep^5*mtt^9*mWW^2*s^2*t^5 + 6755544*ep^6*mtt^9*mWW^2*s^2*t^5 + 266656*ep*mtt^8*mWW^3*s^2*t^5 + 1511561*ep^2*mtt^8*mWW^3*s^2*t^5 - 1371478*ep^3*mtt^8*mWW^3*s^2*t^5 - 22006405*ep^4*mtt^8*mWW^3*s^2*t^5 - 44274186*ep^5*mtt^8*mWW^3*s^2*t^5 - 27258280*ep^6*mtt^8*mWW^3*s^2*t^5 - 4904*mtt^7*mWW^4*s^2*t^5 - 378518*ep*mtt^7*mWW^4*s^2*t^5 - 1906840*ep^2*mtt^7*mWW^4*s^2*t^5 + 3267114*ep^3*mtt^7*mWW^4*s^2*t^5 + 35898988*ep^4*mtt^7*mWW^4*s^2*t^5 + 71204564*ep^5*mtt^7*mWW^4*s^2*t^5 + 44099072*ep^6*mtt^7*mWW^4*s^2*t^5 + 22360*mtt^6*mWW^5*s^2*t^5 + 238182*ep*mtt^6*mWW^5*s^2*t^5 + 192988*ep^2*mtt^6*mWW^5*s^2*t^5 - 6348320*ep^3*mtt^6*mWW^5*s^2*t^5 - 30734758*ep^4*mtt^6*mWW^5*s^2*t^5 - 53145168*ep^5*mtt^6*mWW^5*s^2*t^5 - 31559088*ep^6*mtt^6*mWW^5*s^2*t^5 - 41296*mtt^5*mWW^6*s^2*t^5 - 142352*ep*mtt^5*mWW^6*s^2*t^5 + 1150212*ep^2*mtt^5*mWW^6*s^2*t^5 + 7016688*ep^3*mtt^5*mWW^6*s^2*t^5 + 14495552*ep^4*mtt^5*mWW^6*s^2*t^5 + 13322200*ep^5*mtt^5*mWW^6*s^2*t^5 + 4553776*ep^6*mtt^5*mWW^6*s^2*t^5 + 38576*mtt^4*mWW^7*s^2*t^5 + 187792*ep*mtt^4*mWW^7*s^2*t^5 - 503142*ep^2*mtt^4*mWW^7*s^2*t^5 - 3692960*ep^3*mtt^4*mWW^7*s^2*t^5 - 3958098*ep^4*mtt^4*mWW^7*s^2*t^5 + 3960308*ep^5*mtt^4*mWW^7*s^2*t^5 + 6075104*ep^6*mtt^4*mWW^7*s^2*t^5 - 17936*mtt^3*mWW^8*s^2*t^5 - 145770*ep*mtt^3*mWW^8*s^2*t^5 - 269712*ep^2*mtt^3*mWW^8*s^2*t^5 + 340236*ep^3*mtt^3*mWW^8*s^2*t^5 + 462046*ep^4*mtt^3*mWW^8*s^2*t^5 - 2041832*ep^5*mtt^3*mWW^8*s^2*t^5 - 2571184*ep^6*mtt^3*mWW^8*s^2*t^5 + 2928*mtt^2*mWW^9*s^2*t^5 + 38850*ep*mtt^2*mWW^9*s^2*t^5 + 197828*ep^2*mtt^2*mWW^9*s^2*t^5 + 440718*ep^3*mtt^2*mWW^9*s^2*t^5 + 419280*ep^4*mtt^2*mWW^9*s^2*t^5 + 141052*ep^5*mtt^2*mWW^9*s^2*t^5 + 21440*ep^6*mtt^2*mWW^9*s^2*t^5 + 296*mtt*mWW^10*s^2*t^5 + 1332*ep*mtt*mWW^10*s^2*t^5 - 16189*ep^2*mtt*mWW^10*s^2*t^5 - 115420*ep^3*mtt*mWW^10*s^2*t^5 - 229797*ep^4*mtt*mWW^10*s^2*t^5 - 139758*ep^5*mtt*mWW^10*s^2*t^5 + 10648*ep^6*mtt*mWW^10*s^2*t^5 - 24*mWW^11*s^2*t^5 - 616*ep*mWW^11*s^2*t^5 - 4163*ep^2*mWW^11*s^2*t^5 - 8162*ep^3*mWW^11*s^2*t^5 + 4947*ep^4*mWW^11*s^2*t^5 + 28006*ep^5*mWW^11*s^2*t^5 + 19656*ep^6*mWW^11*s^2*t^5 + 756*ep^2*mtt^10*s^3*t^5 + 6930*ep^3*mtt^10*s^3*t^5 + 22302*ep^4*mtt^10*s^3*t^5 + 30492*ep^5*mtt^10*s^3*t^5 + 15120*ep^6*mtt^10*s^3*t^5 + 15264*ep*mtt^9*mWW*s^3*t^5 + 120435*ep^2*mtt^9*mWW*s^3*t^5 + 288696*ep^3*mtt^9*mWW*s^3*t^5 + 170463*ep^4*mtt^9*mWW*s^3*t^5 - 179454*ep^5*mtt^9*mWW*s^3*t^5 - 169704*ep^6*mtt^9*mWW*s^3*t^5 + 171192*ep*mtt^8*mWW^2*s^3*t^5 + 901005*ep^2*mtt^8*mWW^2*s^3*t^5 - 1459604*ep^3*mtt^8*mWW^2*s^3*t^5 - 15604771*ep^4*mtt^8*mWW^2*s^3*t^5 - 29894426*ep^5*mtt^8*mWW^2*s^3*t^5 - 17973336*ep^6*mtt^8*mWW^2*s^3*t^5 - 692824*ep*mtt^7*mWW^3*s^3*t^5 - 4070596*ep^2*mtt^7*mWW^3*s^3*t^5 + 1925668*ep^3*mtt^7*mWW^3*s^3*t^5 + 50667360*ep^4*mtt^7*mWW^3*s^3*t^5 + 104267440*ep^5*mtt^7*mWW^3*s^3*t^5 + 64493264*ep^6*mtt^7*mWW^3*s^3*t^5 + 8800*mtt^6*mWW^4*s^3*t^5 + 815212*ep*mtt^6*mWW^4*s^3*t^5 + 4624056*ep^2*mtt^6*mWW^4*s^3*t^5 - 1664976*ep^3*mtt^6*mWW^4*s^3*t^5 - 57695072*ep^4*mtt^6*mWW^4*s^3*t^5 - 123210152*ep^5*mtt^6*mWW^4*s^3*t^5 - 78407136*ep^6*mtt^6*mWW^4*s^3*t^5 - 37264*mtt^5*mWW^5*s^3*t^5 - 281604*ep*mtt^5*mWW^5*s^3*t^5 - 165514*ep^2*mtt^5*mWW^5*s^3*t^5 + 4081154*ep^3*mtt^5*mWW^5*s^3*t^5 + 20368528*ep^4*mtt^5*mWW^5*s^3*t^5 + 38231064*ep^5*mtt^5*mWW^5*s^3*t^5 + 24751728*ep^6*mtt^5*mWW^5*s^3*t^5 + 61080*mtt^4*mWW^6*s^3*t^5 + 24462*ep*mtt^4*mWW^6*s^3*t^5 - 2565746*ep^2*mtt^4*mWW^6*s^3*t^5 - 6726678*ep^3*mtt^4*mWW^6*s^3*t^5 + 4399646*ep^4*mtt^4*mWW^6*s^3*t^5 + 27129648*ep^5*mtt^4*mWW^6*s^3*t^5 + 20653824*ep^6*mtt^4*mWW^6*s^3*t^5 - 48216*mtt^3*mWW^7*s^3*t^5 - 172882*ep*mtt^3*mWW^7*s^3*t^5 + 1067078*ep^2*mtt^3*mWW^7*s^3*t^5 + 4861610*ep^3*mtt^3*mWW^7*s^3*t^5 + 637178*ep^4*mtt^3*mWW^7*s^3*t^5 - 15504324*ep^5*mtt^3*mWW^7*s^3*t^5 - 14696544*ep^6*mtt^3*mWW^7*s^3*t^5 + 17768*mtt^2*mWW^8*s^3*t^5 + 155590*ep*mtt^2*mWW^8*s^3*t^5 + 245512*ep^2*mtt^2*mWW^8*s^3*t^5 - 1264252*ep^3*mtt^2*mWW^8*s^3*t^5 - 3950894*ep^4*mtt^2*mWW^8*s^3*t^5 - 2805436*ep^5*mtt^2*mWW^8*s^3*t^5 + 263824*ep^6*mtt^2*mWW^8*s^3*t^5 - 1752*mtt*mWW^9*s^3*t^5 - 31450*ep*mtt*mWW^9*s^3*t^5 - 162575*ep^2*mtt*mWW^9*s^3*t^5 - 127096*ep^3*mtt*mWW^9*s^3*t^5 + 811115*ep^4*mtt*mWW^9*s^3*t^5 + 1811218*ep^5*mtt*mWW^9*s^3*t^5 + 1058216*ep^6*mtt*mWW^9*s^3*t^5 - 416*mWW^10*s^3*t^5 - 2960*ep*mWW^10*s^3*t^5 + 5397*ep^2*mWW^10*s^3*t^5 + 76628*ep^3*mWW^10*s^3*t^5 + 167233*ep^4*mWW^10*s^3*t^5 + 113178*ep^5*mWW^10*s^3*t^5 + 4600*ep^6*mWW^10*s^3*t^5 - 1260*ep^2*mtt^9*s^4*t^5 - 11550*ep^3*mtt^9*s^4*t^5 - 37170*ep^4*mtt^9*s^4*t^5 - 50820*ep^5*mtt^9*s^4*t^5 - 25200*ep^6*mtt^9*s^4*t^5 - 28800*ep*mtt^8*mWW*s^4*t^5 - 205590*ep^2*mtt^8*mWW*s^4*t^5 - 338670*ep^3*mtt^8*mWW*s^4*t^5 + 375380*ep^4*mtt^8*mWW*s^4*t^5 + 1349040*ep^5*mtt^8*mWW*s^4*t^5 + 855040*ep^6*mtt^8*mWW*s^4*t^5 - 238320*ep*mtt^7*mWW^2*s^4*t^5 - 1270145*ep^2*mtt^7*mWW^2*s^4*t^5 + 1915320*ep^3*mtt^7*mWW^2*s^4*t^5 + 21333295*ep^4*mtt^7*mWW^2*s^4*t^5 + 40963890*ep^5*mtt^7*mWW^2*s^4*t^5 + 24596440*ep^6*mtt^7*mWW^2*s^4*t^5 + 902706*ep*mtt^6*mWW^3*s^4*t^5 + 5379741*ep^2*mtt^6*mWW^3*s^4*t^5 - 1526582*ep^3*mtt^6*mWW^3*s^4*t^5 - 61610971*ep^4*mtt^6*mWW^3*s^4*t^5 - 127870266*ep^5*mtt^6*mWW^3*s^4*t^5 - 78995704*ep^6*mtt^6*mWW^3*s^4*t^5 - 6584*mtt^5*mWW^4*s^4*t^5 - 855654*ep*mtt^5*mWW^4*s^4*t^5 - 5159342*ep^2*mtt^5*mWW^4*s^4*t^5 - 1356156*ep^3*mtt^5*mWW^4*s^4*t^5 + 48973264*ep^4*mtt^5*mWW^4*s^4*t^5 + 111046392*ep^5*mtt^5*mWW^4*s^4*t^5 + 72006720*ep^6*mtt^5*mWW^4*s^4*t^5 + 28784*mtt^4*mWW^5*s^4*t^5 + 34914*ep*mtt^4*mWW^5*s^4*t^5 - 761212*ep^2*mtt^4*mWW^5*s^4*t^5 + 346566*ep^3*mtt^4*mWW^5*s^4*t^5 + 8852308*ep^4*mtt^4*mWW^5*s^4*t^5 + 13973660*ep^5*mtt^4*mWW^5*s^4*t^5 + 5651040*ep^6*mtt^4*mWW^5*s^4*t^5 - 43408*mtt^3*mWW^6*s^4*t^5 + 204834*ep*mtt^3*mWW^6*s^4*t^5 + 3106393*ep^2*mtt^3*mWW^6*s^4*t^5 + 3211322*ep^3*mtt^3*mWW^6*s^4*t^5 - 23478871*ep^4*mtt^3*mWW^6*s^4*t^5 - 58882106*ep^5*mtt^3*mWW^6*s^4*t^5 - 38377640*ep^6*mtt^3*mWW^6*s^4*t^5 + 28400*mtt^2*mWW^7*s^4*t^5 + 46368*ep*mtt^2*mWW^7*s^4*t^5 - 999519*ep^2*mtt^2*mWW^7*s^4*t^5 - 3039512*ep^3*mtt^2*mWW^7*s^4*t^5 + 3062121*ep^4*mtt^2*mWW^7*s^4*t^5 + 17277758*ep^5*mtt^2*mWW^7*s^4*t^5 + 14030296*ep^6*mtt^2*mWW^7*s^4*t^5 - 7960*mtt*mWW^8*s^4*t^5 - 79676*ep*mtt*mWW^8*s^4*t^5 - 148050*ep^2*mtt*mWW^8*s^4*t^5 + 859424*ep^3*mtt*mWW^8*s^4*t^5 + 3275118*ep^4*mtt*mWW^8*s^4*t^5 + 3559180*ep^5*mtt*mWW^8*s^4*t^5 + 1035104*ep^6*mtt*mWW^8*s^4*t^5 + 768*mWW^9*s^4*t^5 + 13628*ep*mWW^9*s^4*t^5 + 61960*ep^2*mWW^9*s^4*t^5 - 30402*ep^3*mWW^9*s^4*t^5 - 637338*ep^4*mWW^9*s^4*t^5 - 1200072*ep^5*mWW^9*s^4*t^5 - 680864*ep^6*mWW^9*s^4*t^5 + 1260*ep^2*mtt^8*s^5*t^5 + 11550*ep^3*mtt^8*s^5*t^5 + 37170*ep^4*mtt^8*s^5*t^5 + 50820*ep^5*mtt^8*s^5*t^5 + 25200*ep^6*mtt^8*s^5*t^5 + 29280*ep*mtt^7*mWW*s^5*t^5 + 197799*ep^2*mtt^7*mWW*s^5*t^5 + 238496*ep^3*mtt^7*mWW*s^5*t^5 - 735717*ep^4*mtt^7*mWW*s^5*t^5 - 1879190*ep^5*mtt^7*mWW*s^5*t^5 - 1135368*ep^6*mtt^7*mWW*s^5*t^5 + 173160*ep*mtt^6*mWW^2*s^5*t^5 + 922072*ep^2*mtt^6*mWW^2*s^5*t^5 - 1432580*ep^3*mtt^6*mWW^2*s^5*t^5 - 15667804*ep^4*mtt^6*mWW^2*s^5*t^5 - 29973004*ep^5*mtt^6*mWW^2*s^5*t^5 - 17934864*ep^6*mtt^6*mWW^2*s^5*t^5 - 637372*ep*mtt^5*mWW^3*s^5*t^5 - 3820070*ep^2*mtt^5*mWW^3*s^5*t^5 + 749544*ep^3*mtt^5*mWW^3*s^5*t^5 + 41666066*ep^4*mtt^5*mWW^3*s^5*t^5 + 86446036*ep^5*mtt^5*mWW^3*s^5*t^5 + 53109312*ep^6*mtt^5*mWW^3*s^5*t^5 + 1544*mtt^4*mWW^4*s^5*t^5 + 502118*ep*mtt^4*mWW^4*s^5*t^5 + 3166937*ep^2*mtt^4*mWW^4*s^5*t^5 + 1922220*ep^3*mtt^4*mWW^4*s^5*t^5 - 24425873*ep^4*mtt^4*mWW^4*s^5*t^5 - 57769334*ep^5*mtt^4*mWW^4*s^5*t^5 - 37717448*ep^6*mtt^4*mWW^4*s^5*t^5 - 10640*mtt^3*mWW^5*s^5*t^5 + 94494*ep*mtt^3*mWW^5*s^5*t^5 + 859673*ep^2*mtt^3*mWW^5*s^5*t^5 - 1582934*ep^3*mtt^3*mWW^5*s^5*t^5 - 15499155*ep^4*mtt^3*mWW^5*s^5*t^5 - 27279682*ep^5*mtt^3*mWW^5*s^5*t^5 - 14721336*ep^6*mtt^3*mWW^5*s^5*t^5 + 16512*mtt^2*mWW^6*s^5*t^5 - 182246*ep*mtt^2*mWW^6*s^5*t^5 - 1794680*ep^2*mtt^2*mWW^6*s^5*t^5 - 725662*ep^3*mtt^2*mWW^6*s^5*t^5 + 17259660*ep^4*mtt^2*mWW^6*s^5*t^5 + 38698956*ep^5*mtt^2*mWW^6*s^5*t^5 + 24275216*ep^6*mtt^2*mWW^6*s^5*t^5 - 8944*mtt*mWW^7*s^5*t^5 + 4070*ep*mtt*mWW^7*s^5*t^5 + 423062*ep^2*mtt*mWW^7*s^5*t^5 + 918838*ep^3*mtt*mWW^7*s^5*t^5 - 2158986*ep^4*mtt*mWW^7*s^5*t^5 - 7829148*ep^5*mtt*mWW^7*s^5*t^5 - 5835904*ep^6*mtt*mWW^7*s^5*t^5 + 1528*mWW^8*s^5*t^5 + 16496*ep*mWW^8*s^5*t^5 + 35595*ep^2*mWW^8*s^5*t^5 - 182992*ep^3*mWW^8*s^5*t^5 - 776033*ep^4*mWW^8*s^5*t^5 - 933166*ep^5*mWW^8*s^5*t^5 - 332072*ep^6*mWW^8*s^5*t^5 - 756*ep^2*mtt^7*s^6*t^5 - 6930*ep^3*mtt^7*s^6*t^5 - 22302*ep^4*mtt^7*s^6*t^5 - 30492*ep^5*mtt^7*s^6*t^5 - 15120*ep^6*mtt^7*s^6*t^5 - 16128*ep*mtt^6*mWW*s^6*t^5 - 105420*ep^2*mtt^6*mWW*s^6*t^5 - 98874*ep^3*mtt^6*mWW*s^6*t^5 + 510618*ep^4*mtt^6*mWW*s^6*t^5 + 1181268*ep^5*mtt^6*mWW*s^6*t^5 + 699696*ep^6*mtt^6*mWW*s^6*t^5 - 59196*ep*mtt^5*mWW^2*s^6*t^5 - 307641*ep^2*mtt^5*mWW^2*s^6*t^5 + 583292*ep^3*mtt^5*mWW^2*s^6*t^5 + 5713495*ep^4*mtt^5*mWW^2*s^6*t^5 + 10791290*ep^5*mtt^5*mWW^2*s^6*t^5 + 6418440*ep^6*mtt^5*mWW^2*s^6*t^5 + 233788*ep*mtt^4*mWW^3*s^6*t^5 + 1400893*ep^2*mtt^4*mWW^3*s^6*t^5 - 254178*ep^3*mtt^4*mWW^3*s^6*t^5 - 14938137*ep^4*mtt^4*mWW^3*s^6*t^5 - 30712898*ep^5*mtt^4*mWW^3*s^6*t^5 - 18671048*ep^6*mtt^4*mWW^3*s^6*t^5 + 176*mtt^3*mWW^4*s^6*t^5 - 169822*ep*mtt^3*mWW^4*s^6*t^5 - 1099326*ep^2*mtt^3*mWW^4*s^6*t^5 - 756240*ep^3*mtt^3*mWW^4*s^6*t^5 + 7699332*ep^4*mtt^3*mWW^4*s^6*t^5 + 18096984*ep^5*mtt^3*mWW^4*s^6*t^5 + 11603376*ep^6*mtt^3*mWW^4*s^6*t^5 + 1632*mtt^2*mWW^5*s^6*t^5 - 42978*ep*mtt^2*mWW^5*s^6*t^5 - 276316*ep^2*mtt^2*mWW^5*s^6*t^5 + 664032*ep^3*mtt^2*mWW^5*s^6*t^5 + 5660954*ep^4*mtt^2*mWW^5*s^6*t^5 + 10037828*ep^5*mtt^2*mWW^5*s^6*t^5 + 5579008*ep^6*mtt^2*mWW^5*s^6*t^5 - 3152*mtt*mWW^6*s^6*t^5 + 56938*ep*mtt*mWW^6*s^6*t^5 + 467575*ep^2*mtt*mWW^6*s^6*t^5 + 49182*ep^3*mtt*mWW^6*s^6*t^5 - 4851065*ep^4*mtt*mWW^6*s^6*t^5 - 10352190*ep^5*mtt*mWW^6*s^6*t^5 - 6342728*ep^6*mtt*mWW^6*s^6*t^5 + 1344*mWW^7*s^6*t^5 - 2602*ep*mWW^7*s^6*t^5 - 72289*ep^2*mWW^7*s^6*t^5 - 113084*ep^3*mWW^7*s^6*t^5 + 469025*ep^4*mWW^7*s^6*t^5 + 1364530*ep^5*mWW^7*s^6*t^5 + 943416*ep^6*mWW^7*s^6*t^5 + 252*ep^2*mtt^6*s^7*t^5 + 2310*ep^3*mtt^6*s^7*t^5 + 7434*ep^4*mtt^6*s^7*t^5 + 10164*ep^5*mtt^6*s^7*t^5 + 5040*ep^6*mtt^6*s^7*t^5 + 4320*ep*mtt^5*mWW*s^7*t^5 + 27717*ep^2*mtt^5*mWW*s^7*t^5 + 22152*ep^3*mtt^5*mWW*s^7*t^5 - 148903*ep^4*mtt^5*mWW*s^7*t^5 - 330354*ep^5*mtt^5*mWW*s^7*t^5 - 193112*ep^6*mtt^5*mWW*s^7*t^5 + 5376*ep*mtt^4*mWW^2*s^7*t^5 + 22949*ep^2*mtt^4*mWW^2*s^7*t^5 - 111076*ep^3*mtt^4*mWW^2*s^7*t^5 - 746051*ep^4*mtt^4*mWW^2*s^7*t^5 - 1346194*ep^5*mtt^4*mWW^2*s^7*t^5 - 791384*ep^6*mtt^4*mWW^2*s^7*t^5 - 34952*ep*mtt^3*mWW^3*s^7*t^5 - 207434*ep^2*mtt^3*mWW^3*s^7*t^5 + 54868*ep^3*mtt^3*mWW^3*s^7*t^5 + 2240050*ep^4*mtt^3*mWW^3*s^7*t^5 + 4505468*ep^5*mtt^3*mWW^3*s^7*t^5 + 2689040*ep^6*mtt^3*mWW^3*s^7*t^5 + 28656*ep*mtt^2*mWW^4*s^7*t^5 + 183460*ep^2*mtt^2*mWW^4*s^7*t^5 + 95522*ep^3*mtt^2*mWW^4*s^7*t^5 - 1332402*ep^4*mtt^2*mWW^4*s^7*t^5 - 2934884*ep^5*mtt^2*mWW^4*s^7*t^5 - 1794352*ep^6*mtt^2*mWW^4*s^7*t^5 + 4392*ep*mtt*mWW^5*s^7*t^5 + 16601*ep^2*mtt*mWW^5*s^7*t^5 - 100932*ep^3*mtt*mWW^5*s^7*t^5 - 597167*ep^4*mtt*mWW^5*s^7*t^5 - 1010338*ep^5*mtt*mWW^5*s^7*t^5 - 563416*ep^6*mtt*mWW^5*s^7*t^5 - 7792*ep*mWW^6*s^7*t^5 - 44985*ep^2*mWW^6*s^7*t^5 + 22756*ep^3*mWW^6*s^7*t^5 + 525199*ep^4*mWW^6*s^7*t^5 + 1025498*ep^5*mWW^6*s^7*t^5 + 602104*ep^6*mWW^6*s^7*t^5 - 36*ep^2*mtt^5*s^8*t^5 - 330*ep^3*mtt^5*s^8*t^5 - 1062*ep^4*mtt^5*s^8*t^5 - 1452*ep^5*mtt^5*s^8*t^5 - 720*ep^6*mtt^5*s^8*t^5 - 384*ep*mtt^4*mWW*s^8*t^5 - 2460*ep^2*mtt^4*mWW*s^8*t^5 - 2086*ep^3*mtt^4*mWW*s^8*t^5 + 12222*ep^4*mtt^4*mWW*s^8*t^5 + 27004*ep^5*mtt^4*mWW*s^8*t^5 + 15504*ep^6*mtt^4*mWW*s^8*t^5 + 768*ep*mtt^3*mWW^2*s^8*t^5 + 5160*ep^2*mtt^3*mWW^2*s^8*t^5 + 6404*ep^3*mtt^3*mWW^2*s^8*t^5 - 17124*ep^4*mtt^3*mWW^2*s^8*t^5 - 43784*ep^5*mtt^3*mWW^2*s^8*t^5 - 25824*ep^6*mtt^3*mWW^2*s^8*t^5 - 360*ep^2*mtt^2*mWW^3*s^8*t^5 - 3396*ep^3*mtt^2*mWW^3*s^8*t^5 - 11340*ep^4*mtt^2*mWW^3*s^8*t^5 - 16152*ep^5*mtt^2*mWW^3*s^8*t^5 - 8352*ep^6*mtt^2*mWW^3*s^8*t^5 - 768*ep*mtt*mWW^4*s^8*t^5 - 4740*ep^2*mtt*mWW^4*s^8*t^5 - 2426*ep^3*mtt*mWW^4*s^8*t^5 + 30474*ep^4*mtt*mWW^4*s^8*t^5 + 62900*ep^5*mtt*mWW^4*s^8*t^5 + 35760*ep^6*mtt*mWW^4*s^8*t^5 + 384*ep*mWW^5*s^8*t^5 + 2436*ep^2*mWW^5*s^8*t^5 + 1834*ep^3*mWW^5*s^8*t^5 - 13170*ep^4*mWW^5*s^8*t^5 - 28516*ep^5*mWW^5*s^8*t^5 - 16368*ep^6*mWW^5*s^8*t^5 + 36*ep^2*mtt^12*t^6 + 330*ep^3*mtt^12*t^6 + 1062*ep^4*mtt^12*t^6 + 1452*ep^5*mtt^12*t^6 + 720*ep^6*mtt^12*t^6 + 1383*ep^2*mtt^11*mWW*t^6 + 13218*ep^3*mtt^11*mWW*t^6 + 44925*ep^4*mtt^11*mWW*t^6 + 65406*ep^5*mtt^11*mWW*t^6 + 34728*ep^6*mtt^11*mWW*t^6 - 5463*ep^2*mtt^10*mWW^2*t^6 - 52266*ep^3*mtt^10*mWW^2*t^6 - 177945*ep^4*mtt^10*mWW^2*t^6 - 259782*ep^5*mtt^10*mWW^2*t^6 - 138504*ep^6*mtt^10*mWW^2*t^6 + 2754*ep*mtt^9*mWW^3*t^6 + 38466*ep^2*mtt^9*mWW^3*t^6 + 205944*ep^3*mtt^9*mWW^3*t^6 + 527772*ep^4*mtt^9*mWW^3*t^6 + 650136*ep^5*mtt^9*mWW^3*t^6 + 309408*ep^6*mtt^9*mWW^3*t^6 - 13596*ep*mtt^8*mWW^4*t^6 - 158610*ep^2*mtt^8*mWW^4*t^6 - 715086*ep^3*mtt^8*mWW^4*t^6 - 1568196*ep^4*mtt^8*mWW^4*t^6 - 1676352*ep^5*mtt^8*mWW^4*t^6 - 697920*ep^6*mtt^8*mWW^4*t^6 + 26820*ep*mtt^7*mWW^5*t^6 + 308862*ep^2*mtt^7*mWW^5*t^6 + 1368684*ep^3*mtt^7*mWW^5*t^6 + 2935062*ep^4*mtt^7*mWW^5*t^6 + 3047940*ep^5*mtt^7*mWW^5*t^6 + 1221552*ep^6*mtt^7*mWW^5*t^6 - 25092*ep*mtt^6*mWW^6*t^6 - 292722*ep^2*mtt^6*mWW^6*t^6 - 1313460*ep^3*mtt^6*mWW^6*t^6 - 2844594*ep^4*mtt^6*mWW^6*t^6 - 2971692*ep^5*mtt^6*mWW^6*t^6 - 1192080*ep^6*mtt^6*mWW^6*t^6 + 7938*ep*mtt^5*mWW^7*t^6 + 96210*ep^2*mtt^5*mWW^7*t^6 + 448638*ep^3*mtt^5*mWW^7*t^6 + 1006050*ep^4*mtt^5*mWW^7*t^6 + 1082388*ep^5*mtt^5*mWW^7*t^6 + 444336*ep^6*mtt^5*mWW^7*t^6 + 4716*ep*mtt^4*mWW^8*t^6 + 52902*ep^2*mtt^4*mWW^8*t^6 + 226500*ep^3*mtt^4*mWW^8*t^6 + 465498*ep^4*mtt^4*mWW^8*t^6 + 460092*ep^5*mtt^4*mWW^8*t^6 + 174672*ep^6*mtt^4*mWW^8*t^6 - 4752*ep*mtt^3*mWW^9*t^6 - 55461*ep^2*mtt^3*mWW^9*t^6 - 247998*ep^3*mtt^3*mWW^9*t^6 - 532299*ep^4*mtt^3*mWW^9*t^6 - 548178*ep^5*mtt^3*mWW^9*t^6 - 215832*ep^6*mtt^3*mWW^9*t^6 + 1284*ep*mtt^2*mWW^10*t^6 + 15297*ep^2*mtt^2*mWW^10*t^6 + 69774*ep^3*mtt^2*mWW^10*t^6 + 152271*ep^4*mtt^2*mWW^10*t^6 + 158730*ep^5*mtt^2*mWW^10*t^6 + 62904*ep^6*mtt^2*mWW^10*t^6 - 72*ep*mtt*mWW^11*t^6 - 900*ep^2*mtt*mWW^11*t^6 - 4278*ep^3*mtt*mWW^11*t^6 - 9606*ep^4*mtt*mWW^11*t^6 - 10140*ep^5*mtt*mWW^11*t^6 - 3984*ep^6*mtt*mWW^11*t^6 - 552*ep^2*mtt^11*s*t^6 - 5052*ep^3*mtt^11*s*t^6 - 16224*ep^4*mtt^11*s*t^6 - 22128*ep^5*mtt^11*s*t^6 - 10944*ep^6*mtt^11*s*t^6 - 2112*ep*mtt^10*mWW*s*t^6 - 22878*ep^2*mtt^10*mWW*s*t^6 - 99430*ep^3*mtt^10*mWW*s*t^6 - 226128*ep^4*mtt^10*mWW*s*t^6 - 270536*ep^5*mtt^10*mWW*s*t^6 - 133536*ep^6*mtt^10*mWW*s*t^6 - 13584*ep*mtt^9*mWW^2*s*t^6 - 32780*ep^2*mtt^9*mWW^2*s*t^6 + 482098*ep^3*mtt^9*mWW^2*s*t^6 + 2480758*ep^4*mtt^9*mWW^2*s*t^6 + 4188888*ep^5*mtt^9*mWW^2*s*t^6 + 2399360*ep^6*mtt^9*mWW^2*s*t^6 + 70130*ep*mtt^8*mWW^3*s*t^6 + 287510*ep^2*mtt^8*mWW^3*s*t^6 - 1389878*ep^3*mtt^8*mWW^3*s*t^6 - 9165602*ep^4*mtt^8*mWW^3*s*t^6 - 16371564*ep^5*mtt^8*mWW^3*s*t^6 - 9578256*ep^6*mtt^8*mWW^3*s*t^6 - 1392*mtt^7*mWW^4*s*t^6 - 101136*ep*mtt^7*mWW^4*s*t^6 - 248944*ep^2*mtt^7*mWW^4*s*t^6 + 3355934*ep^3*mtt^7*mWW^4*s*t^6 + 17844518*ep^4*mtt^7*mWW^4*s*t^6 + 30640040*ep^5*mtt^7*mWW^4*s*t^6 + 17695680*ep^6*mtt^7*mWW^4*s*t^6 + 6432*mtt^6*mWW^5*s*t^6 + 53084*ep*mtt^6*mWW^5*s*t^6 - 406042*ep^2*mtt^6*mWW^5*s*t^6 - 5483616*ep^3*mtt^6*mWW^5*s*t^6 - 20474430*ep^4*mtt^6*mWW^5*s*t^6 - 31475128*ep^5*mtt^6*mWW^5*s*t^6 - 17301760*ep^6*mtt^6*mWW^5*s*t^6 - 12368*mtt^5*mWW^6*s*t^6 - 19866*ep*mtt^5*mWW^6*s*t^6 + 778786*ep^2*mtt^5*mWW^6*s*t^6 + 5151670*ep^3*mtt^5*mWW^6*s*t^6 + 13884818*ep^4*mtt^5*mWW^6*s*t^6 + 17472620*ep^5*mtt^5*mWW^6*s*t^6 + 8387600*ep^6*mtt^5*mWW^6*s*t^6 + 12528*mtt^4*mWW^7*s*t^6 + 47772*ep*mtt^4*mWW^7*s*t^6 - 347862*ep^2*mtt^4*mWW^7*s*t^6 - 2314250*ep^3*mtt^4*mWW^7*s*t^6 - 4740040*ep^4*mtt^4*mWW^7*s*t^6 - 3803896*ep^5*mtt^4*mWW^7*s*t^6 - 830432*ep^6*mtt^4*mWW^7*s*t^6 - 6816*mtt^3*mWW^8*s*t^6 - 54160*ep*mtt^3*mWW^8*s*t^6 - 103834*ep^2*mtt^3*mWW^8*s*t^6 + 39574*ep^3*mtt^3*mWW^8*s*t^6 - 83700*ep^4*mtt^3*mWW^8*s*t^6 - 968644*ep^5*mtt^3*mWW^8*s*t^6 - 962640*ep^6*mtt^3*mWW^8*s*t^6 + 1712*mtt^2*mWW^9*s*t^6 + 22576*ep*mtt^2*mWW^9*s*t^6 + 120618*ep^2*mtt^2*mWW^9*s*t^6 + 356158*ep^3*mtt^2*mWW^9*s*t^6 + 663936*ep^4*mtt^2*mWW^9*s*t^6 + 742036*ep^5*mtt^2*mWW^9*s*t^6 + 366544*ep^6*mtt^2*mWW^9*s*t^6 - 96*mtt*mWW^10*s*t^6 - 2646*ep*mtt*mWW^10*s*t^6 - 23564*ep^2*mtt*mWW^10*s*t^6 - 92216*ep^3*mtt*mWW^10*s*t^6 - 168010*ep^4*mtt*mWW^10*s*t^6 - 133880*ep^5*mtt*mWW^10*s*t^6 - 33088*ep^6*mtt*mWW^10*s*t^6 - 58*ep*mWW^11*s*t^6 - 458*ep^2*mWW^11*s*t^6 - 992*ep^3*mWW^11*s*t^6 + 104*ep^4*mWW^11*s*t^6 + 2192*ep^5*mWW^11*s*t^6 + 1472*ep^6*mWW^11*s*t^6 + 2604*ep^2*mtt^10*s^2*t^6 + 23814*ep^3*mtt^10*s^2*t^6 + 76398*ep^4*mtt^10*s^2*t^6 + 104076*ep^5*mtt^10*s^2*t^6 + 51408*ep^6*mtt^10*s^2*t^6 + 17568*ep*mtt^9*mWW*s^2*t^6 + 133077*ep^2*mtt^9*mWW*s^2*t^6 + 281304*ep^3*mtt^9*mWW*s^2*t^6 + 30825*ep^4*mtt^9*mWW*s^2*t^6 - 436050*ep^5*mtt^9*mWW*s^2*t^6 - 312024*ep^6*mtt^9*mWW*s^2*t^6 + 67416*ep*mtt^8*mWW^2*s^2*t^6 + 244389*ep^2*mtt^8*mWW^2*s^2*t^6 - 1641694*ep^3*mtt^8*mWW^2*s^2*t^6 - 9831545*ep^4*mtt^8*mWW^2*s^2*t^6 - 17261854*ep^5*mtt^8*mWW^2*s^2*t^6 - 10069992*ep^6*mtt^8*mWW^2*s^2*t^6 - 403928*ep*mtt^7*mWW^3*s^2*t^6 - 2086482*ep^2*mtt^7*mWW^3*s^2*t^6 + 3754606*ep^3*mtt^7*mWW^3*s^2*t^6 + 37838328*ep^4*mtt^7*mWW^3*s^2*t^6 + 71855928*ep^5*mtt^7*mWW^3*s^2*t^6 + 42949616*ep^6*mtt^7*mWW^3*s^2*t^6 + 5560*mtt^6*mWW^4*s^2*t^6 + 611348*ep*mtt^6*mWW^4*s^2*t^6 + 3000654*ep^2*mtt^6*mWW^4*s^2*t^6 - 6010784*ep^3*mtt^6*mWW^4*s^2*t^6 - 58178358*ep^4*mtt^6*mWW^4*s^2*t^6 - 111176412*ep^5*mtt^6*mWW^4*s^2*t^6 - 67017040*ep^6*mtt^6*mWW^4*s^2*t^6 - 23000*mtt^5*mWW^5*s^2*t^6 - 363246*ep*mtt^5*mWW^5*s^2*t^6 - 787822*ep^2*mtt^5*mWW^5*s^2*t^6 + 7867478*ep^3*mtt^5*mWW^5*s^2*t^6 + 43494046*ep^4*mtt^5*mWW^5*s^2*t^6 + 76583460*ep^5*mtt^5*mWW^5*s^2*t^6 + 45276544*ep^6*mtt^5*mWW^5*s^2*t^6 + 38400*mtt^4*mWW^6*s^2*t^6 + 107768*ep*mtt^4*mWW^6*s^2*t^6 - 1269094*ep^2*mtt^4*mWW^6*s^2*t^6 - 7362900*ep^3*mtt^4*mWW^6*s^2*t^6 - 16389838*ep^4*mtt^4*mWW^6*s^2*t^6 - 17704764*ep^5*mtt^4*mWW^6*s^2*t^6 - 7749296*ep^6*mtt^4*mWW^6*s^2*t^6 - 32808*mtt^3*mWW^7*s^2*t^6 - 108580*ep*mtt^3*mWW^7*s^2*t^6 + 825492*ep^2*mtt^3*mWW^7*s^2*t^6 + 4114558*ep^3*mtt^3*mWW^7*s^2*t^6 + 4411330*ep^4*mtt^3*mWW^7*s^2*t^6 - 2631012*ep^5*mtt^3*mWW^7*s^2*t^6 - 4703968*ep^6*mtt^3*mWW^7*s^2*t^6 + 14576*mtt^2*mWW^8*s^2*t^6 + 101756*ep*mtt^2*mWW^8*s^2*t^6 + 34064*ep^2*mtt^2*mWW^8*s^2*t^6 - 1020782*ep^3*mtt^2*mWW^8*s^2*t^6 - 1851070*ep^4*mtt^2*mWW^8*s^2*t^6 + 129444*ep^5*mtt^2*mWW^8*s^2*t^6 + 1404432*ep^6*mtt^2*mWW^8*s^2*t^6 - 2688*mtt*mWW^9*s^2*t^6 - 30742*ep*mtt*mWW^9*s^2*t^6 - 108745*ep^2*mtt*mWW^9*s^2*t^6 - 57770*ep^3*mtt*mWW^9*s^2*t^6 + 320255*ep^4*mtt*mWW^9*s^2*t^6 + 510458*ep^5*mtt*mWW^9*s^2*t^6 + 188488*ep^6*mtt*mWW^9*s^2*t^6 - 40*mWW^10*s^2*t^6 + 640*ep*mWW^10*s^2*t^6 + 11863*ep^2*mWW^10*s^2*t^6 + 52170*ep^3*mWW^10*s^2*t^6 + 79629*ep^4*mWW^10*s^2*t^6 + 26726*ep^5*mWW^10*s^2*t^6 - 18168*ep^6*mWW^10*s^2*t^6 - 6048*ep^2*mtt^9*s^3*t^6 - 55272*ep^3*mtt^9*s^3*t^6 - 177156*ep^4*mtt^9*s^3*t^6 - 241080*ep^5*mtt^9*s^3*t^6 - 118944*ep^6*mtt^9*s^3*t^6 - 51840*ep*mtt^8*mWW*s^3*t^6 - 346584*ep^2*mtt^8*mWW*s^3*t^6 - 392766*ep^3*mtt^8*mWW*s^3*t^6 + 1381782*ep^4*mtt^8*mWW*s^3*t^6 + 3410700*ep^5*mtt^8*mWW*s^3*t^6 + 2038608*ep^6*mtt^8*mWW*s^3*t^6 - 124800*ep*mtt^7*mWW^2*s^3*t^6 - 487770*ep^2*mtt^7*mWW^2*s^3*t^6 + 2794340*ep^3*mtt^7*mWW^2*s^3*t^6 + 17595210*ep^4*mtt^7*mWW^2*s^3*t^6 + 31335580*ep^5*mtt^7*mWW^2*s^3*t^6 + 18422160*ep^6*mtt^7*mWW^2*s^3*t^6 + 826228*ep*mtt^6*mWW^3*s^3*t^6 + 4498200*ep^2*mtt^6*mWW^3*s^3*t^6 - 5311662*ep^3*mtt^6*mWW^3*s^3*t^6 - 68521586*ep^4*mtt^6*mWW^3*s^3*t^6 - 132792372*ep^5*mtt^6*mWW^3*s^3*t^6 - 79667520*ep^6*mtt^6*mWW^3*s^3*t^6 - 7928*mtt^5*mWW^4*s^3*t^6 - 1138798*ep*mtt^5*mWW^4*s^3*t^6 - 6182360*ep^2*mtt^5*mWW^4*s^3*t^6 + 5342976*ep^3*mtt^5*mWW^4*s^3*t^6 + 86737854*ep^4*mtt^5*mWW^4*s^3*t^6 + 172971100*ep^5*mtt^5*mWW^4*s^3*t^6 + 105492880*ep^6*mtt^5*mWW^4*s^3*t^6 + 30208*mtt^4*mWW^5*s^3*t^6 + 512306*ep*mtt^4*mWW^5*s^3*t^6 + 1732282*ep^2*mtt^4*mWW^5*s^3*t^6 - 4823258*ep^3*mtt^4*mWW^5*s^3*t^6 - 39168366*ep^4*mtt^4*mWW^5*s^3*t^6 - 75019536*ep^5*mtt^4*mWW^5*s^3*t^6 - 46264640*ep^6*mtt^4*mWW^5*s^3*t^6 - 43520*mtt^3*mWW^6*s^3*t^6 - 6294*ep*mtt^3*mWW^6*s^3*t^6 + 1813394*ep^2*mtt^3*mWW^6*s^3*t^6 + 4606890*ep^3*mtt^3*mWW^6*s^3*t^6 - 1729886*ep^4*mtt^3*mWW^6*s^3*t^6 - 14002052*ep^5*mtt^3*mWW^6*s^3*t^6 - 10211904*ep^6*mtt^3*mWW^6*s^3*t^6 + 29712*mtt^2*mWW^7*s^3*t^6 + 30274*ep*mtt^2*mWW^7*s^3*t^6 - 1110028*ep^2*mtt^2*mWW^7*s^3*t^6 - 3045116*ep^3*mtt^2*mWW^7*s^3*t^6 + 2775846*ep^4*mtt^2*mWW^7*s^3*t^6 + 15158452*ep^5*mtt^2*mWW^7*s^3*t^6 + 11795632*ep^6*mtt^2*mWW^7*s^3*t^6 - 9864*mtt*mWW^8*s^3*t^6 - 63260*ep*mtt*mWW^8*s^3*t^6 + 43872*ep^2*mtt*mWW^8*s^3*t^6 + 980858*ep^3*mtt*mWW^8*s^3*t^6 + 1702986*ep^4*mtt*mWW^8*s^3*t^6 + 53316*ep^5*mtt*mWW^8*s^3*t^6 - 1075008*ep^6*mtt*mWW^8*s^3*t^6 + 1392*mWW^9*s^3*t^6 + 16184*ep*mWW^9*s^3*t^6 + 45714*ep^2*mWW^9*s^3*t^6 - 90270*ep^3*mWW^9*s^3*t^6 - 572492*ep^4*mWW^9*s^3*t^6 - 836476*ep^5*mWW^9*s^3*t^6 - 389760*ep^6*mWW^9*s^3*t^6 + 7980*ep^2*mtt^8*s^4*t^6 + 72870*ep^3*mtt^8*s^4*t^6 + 233310*ep^4*mtt^8*s^4*t^6 + 317100*ep^5*mtt^8*s^4*t^6 + 156240*ep^6*mtt^8*s^4*t^6 + 73920*ep*mtt^7*mWW*s^4*t^6 + 464625*ep^2*mtt^7*mWW*s^4*t^6 + 283130*ep^3*mtt^7*mWW*s^4*t^6 - 2887905*ep^4*mtt^7*mWW*s^4*t^6 - 6164390*ep^5*mtt^7*mWW*s^4*t^6 - 3580680*ep^6*mtt^7*mWW*s^4*t^6 + 96360*ep*mtt^6*mWW^2*s^4*t^6 + 349805*ep^2*mtt^6*mWW^2*s^4*t^6 - 2571810*ep^3*mtt^6*mWW^2*s^4*t^6 - 15425485*ep^4*mtt^6*mWW^2*s^4*t^6 - 27413590*ep^5*mtt^6*mWW^2*s^4*t^6 - 16176680*ep^6*mtt^6*mWW^2*s^4*t^6 - 800798*ep*mtt^5*mWW^3*s^4*t^6 - 4444860*ep^2*mtt^5*mWW^3*s^4*t^6 + 4246586*ep^3*mtt^5*mWW^3*s^4*t^6 + 62627440*ep^4*mtt^5*mWW^3*s^4*t^6 + 121954104*ep^5*mtt^5*mWW^3*s^4*t^6 + 72943664*ep^6*mtt^5*mWW^3*s^4*t^6 + 4672*mtt^4*mWW^4*s^4*t^6 + 1008320*ep*mtt^4*mWW^4*s^4*t^6 + 5696800*ep^2*mtt^4*mWW^4*s^4*t^6 - 2668372*ep^3*mtt^4*mWW^4*s^4*t^6 - 68390536*ep^4*mtt^4*mWW^4*s^4*t^6 - 138354728*ep^5*mtt^4*mWW^4*s^4*t^6 - 84196160*ep^6*mtt^4*mWW^4*s^4*t^6 - 17824*mtt^3*mWW^5*s^4*t^6 - 328324*ep*mtt^3*mWW^5*s^4*t^6 - 1292741*ep^2*mtt^3*mWW^5*s^4*t^6 + 1110374*ep^3*mtt^3*mWW^5*s^4*t^6 + 17538561*ep^4*mtt^3*mWW^5*s^4*t^6 + 36094070*ep^5*mtt^3*mWW^5*s^4*t^6 + 22926984*ep^6*mtt^3*mWW^5*s^4*t^6 + 22688*mtt^2*mWW^6*s^4*t^6 - 90408*ep*mtt^2*mWW^6*s^4*t^6 - 1423455*ep^2*mtt^2*mWW^6*s^4*t^6 - 1198622*ep^3*mtt^2*mWW^6*s^4*t^6 + 10891419*ep^4*mtt^2*mWW^6*s^4*t^6 + 25329482*ep^5*mtt^2*mWW^6*s^4*t^6 + 15631672*ep^6*mtt^2*mWW^6*s^4*t^6 - 11488*mtt*mWW^7*s^4*t^6 + 31666*ep*mtt*mWW^7*s^4*t^6 + 670036*ep^2*mtt*mWW^7*s^4*t^6 + 905246*ep^3*mtt*mWW^7*s^4*t^6 - 4556004*ep^4*mtt*mWW^7*s^4*t^6 - 12420992*ep^5*mtt*mWW^7*s^4*t^6 - 8356688*ep^6*mtt*mWW^7*s^4*t^6 + 1952*mWW^8*s^4*t^6 + 9264*ep*mWW^8*s^4*t^6 - 32414*ep^2*mWW^8*s^4*t^6 - 221642*ep^3*mWW^8*s^4*t^6 - 182864*ep^4*mWW^8*s^4*t^6 + 422400*ep^5*mWW^8*s^4*t^6 + 516480*ep^6*mWW^8*s^4*t^6 - 6216*ep^2*mtt^7*s^5*t^6 - 56700*ep^3*mtt^7*s^5*t^6 - 181272*ep^4*mtt^7*s^5*t^6 - 245952*ep^5*mtt^7*s^5*t^6 - 120960*ep^6*mtt^7*s^5*t^6 - 54720*ep*mtt^6*mWW*s^5*t^6 - 330918*ep^2*mtt^6*mWW*s^5*t^6 - 91098*ep^3*mtt^6*mWW*s^5*t^6 + 2515980*ep^4*mtt^6*mWW*s^5*t^6 + 5077584*ep^5*mtt^6*mWW*s^5*t^6 + 2906112*ep^6*mtt^6*mWW*s^5*t^6 - 13920*ep*mtt^5*mWW^2*s^5*t^6 + 20238*ep^2*mtt^5*mWW^2*s^5*t^6 + 1245126*ep^3*mtt^5*mWW^2*s^5*t^6 + 5795660*ep^4*mtt^5*mWW^2*s^5*t^6 + 9956132*ep^5*mtt^5*mWW^2*s^5*t^6 + 5903184*ep^6*mtt^5*mWW^2*s^5*t^6 + 368930*ep*mtt^4*mWW^3*s^5*t^6 + 2056142*ep^2*mtt^4*mWW^3*s^5*t^6 - 1878036*ep^3*mtt^4*mWW^3*s^5*t^6 - 28297216*ep^4*mtt^4*mWW^3*s^5*t^6 - 54795888*ep^5*mtt^4*mWW^3*s^5*t^6 - 32521952*ep^6*mtt^4*mWW^3*s^5*t^6 - 912*mtt^3*mWW^4*s^5*t^6 - 450314*ep*mtt^3*mWW^4*s^5*t^6 - 2600424*ep^2*mtt^3*mWW^4*s^5*t^6 + 839574*ep^3*mtt^3*mWW^4*s^5*t^6 + 28793776*ep^4*mtt^3*mWW^4*s^5*t^6 + 57936712*ep^5*mtt^3*mWW^4*s^5*t^6 + 34789744*ep^6*mtt^3*mWW^4*s^5*t^6 + 4176*mtt^2*mWW^5*s^5*t^6 + 116390*ep*mtt^2*mWW^5*s^5*t^6 + 549750*ep^2*mtt^2*mWW^5*s^5*t^6 - 4736*ep^3*mtt^2*mWW^5*s^5*t^6 - 5111384*ep^4*mtt^2*mWW^5*s^5*t^6 - 10852904*ep^5*mtt^2*mWW^5*s^5*t^6 - 6800688*ep^6*mtt^2*mWW^5*s^5*t^6 - 4976*mtt*mWW^6*s^5*t^6 + 46602*ep*mtt*mWW^6*s^5*t^6 + 462138*ep^2*mtt*mWW^6*s^5*t^6 + 88656*ep^3*mtt*mWW^6*s^5*t^6 - 4588316*ep^4*mtt*mWW^6*s^5*t^6 - 9669212*ep^5*mtt*mWW^6*s^5*t^6 - 5792128*ep^6*mtt*mWW^6*s^5*t^6 + 1712*mWW^7*s^5*t^6 - 12968*ep*mWW^7*s^5*t^6 - 144950*ep^2*mWW^7*s^5*t^6 - 85186*ep^3*mWW^7*s^5*t^6 + 1280132*ep^4*mWW^7*s^5*t^6 + 2916088*ep^5*mWW^7*s^5*t^6 + 1821008*ep^6*mWW^7*s^5*t^6 + 2772*ep^2*mtt^6*s^6*t^6 + 25242*ep^3*mtt^6*s^6*t^6 + 80514*ep^4*mtt^6*s^6*t^6 + 108948*ep^5*mtt^6*s^6*t^6 + 53424*ep^6*mtt^6*s^6*t^6 + 19872*ep*mtt^5*mWW*s^6*t^6 + 116403*ep^2*mtt^5*mWW*s^6*t^6 + 540*ep^3*mtt^5*mWW*s^6*t^6 - 1009917*ep^4*mtt^5*mWW*s^6*t^6 - 1962774*ep^5*mtt^5*mWW*s^6*t^6 - 1108104*ep^6*mtt^5*mWW*s^6*t^6 - 17616*ep*mtt^4*mWW^2*s^6*t^6 - 125835*ep^2*mtt^4*mWW^2*s^6*t^6 - 270438*ep^3*mtt^4*mWW^2*s^6*t^6 - 176913*ep^4*mtt^4*mWW^2*s^6*t^6 - 19398*ep^5*mtt^4*mWW^2*s^6*t^6 - 41640*ep^6*mtt^4*mWW^2*s^6*t^6 - 60976*ep*mtt^3*mWW^3*s^6*t^6 - 332746*ep^2*mtt^3*mWW^3*s^6*t^6 + 394788*ep^3*mtt^3*mWW^3*s^6*t^6 + 4943150*ep^4*mtt^3*mWW^3*s^6*t^6 + 9366692*ep^5*mtt^3*mWW^3*s^6*t^6 + 5483952*ep^6*mtt^3*mWW^3*s^6*t^6 + 87960*ep*mtt^2*mWW^4*s^6*t^6 + 513880*ep^2*mtt^2*mWW^4*s^6*t^6 - 156106*ep^3*mtt^2*mWW^4*s^6*t^6 - 5476506*ep^4*mtt^2*mWW^4*s^6*t^6 - 10787348*ep^5*mtt^2*mWW^4*s^6*t^6 - 6321520*ep^6*mtt^2*mWW^4*s^6*t^6 - 22288*ep*mtt*mWW^5*s^6*t^6 - 136029*ep^2*mtt*mWW^5*s^6*t^6 - 30952*ep^3*mtt*mWW^5*s^6*t^6 + 1117075*ep^4*mtt*mWW^5*s^6*t^6 + 2302154*ep^5*mtt*mWW^5*s^6*t^6 + 1355000*ep^6*mtt*mWW^5*s^6*t^6 - 6952*ep*mWW^6*s^6*t^6 - 40365*ep^2*mWW^6*s^6*t^6 + 17726*ep^3*mWW^6*s^6*t^6 + 453477*ep^4*mWW^6*s^6*t^6 + 884206*ep^5*mWW^6*s^6*t^6 + 517448*ep^6*mWW^6*s^6*t^6 - 624*ep^2*mtt^5*s^7*t^6 - 5664*ep^3*mtt^5*s^7*t^6 - 17988*ep^4*mtt^5*s^7*t^6 - 24216*ep^5*mtt^5*s^7*t^6 - 11808*ep^6*mtt^5*s^7*t^6 - 2688*ep*mtt^4*mWW*s^7*t^6 - 15012*ep^2*mtt^4*mWW*s^7*t^6 + 5966*ep^3*mtt^4*mWW*s^7*t^6 + 153150*ep^4*mtt^4*mWW*s^7*t^6 + 283660*ep^5*mtt^4*mWW*s^7*t^6 + 156624*ep^6*mtt^4*mWW*s^7*t^6 + 6144*ep*mtt^3*mWW^2*s^7*t^6 + 37416*ep^2*mtt^3*mWW^2*s^7*t^6 + 14644*ep^3*mtt^3*mWW^2*s^7*t^6 - 259740*ep^4*mtt^3*mWW^2*s^7*t^6 - 525976*ep^5*mtt^3*mWW^2*s^7*t^6 - 297888*ep^6*mtt^3*mWW^2*s^7*t^6 - 2304*ep*mtt^2*mWW^3*s^7*t^6 - 15936*ep^2*mtt^2*mWW^3*s^7*t^6 - 23088*ep^3*mtt^2*mWW^3*s^7*t^6 + 40200*ep^4*mtt^2*mWW^3*s^7*t^6 + 118128*ep^5*mtt^2*mWW^3*s^7*t^6 + 72000*ep^6*mtt^2*mWW^3*s^7*t^6 - 3072*ep*mtt*mWW^4*s^7*t^6 - 17208*ep^2*mtt*mWW^4*s^7*t^6 + 6700*ep^3*mtt*mWW^4*s^7*t^6 + 176160*ep^4*mtt*mWW^4*s^7*t^6 + 328112*ep^5*mtt*mWW^4*s^7*t^6 + 182208*ep^6*mtt*mWW^4*s^7*t^6 + 1920*ep*mWW^5*s^7*t^6 + 11364*ep^2*mWW^5*s^7*t^6 + 1442*ep^3*mWW^5*s^7*t^6 - 91782*ep^4*mWW^5*s^7*t^6 - 179708*ep^5*mWW^5*s^7*t^6 - 101136*ep^6*mWW^5*s^7*t^6 + 48*ep^2*mtt^4*s^8*t^6 + 432*ep^3*mtt^4*s^8*t^6 + 1356*ep^4*mtt^4*s^8*t^6 + 1800*ep^5*mtt^4*s^8*t^6 + 864*ep^6*mtt^4*s^8*t^6 - 96*ep^2*mtt^3*mWW*s^8*t^6 - 864*ep^3*mtt^3*mWW*s^8*t^6 - 2712*ep^4*mtt^3*mWW*s^8*t^6 - 3600*ep^5*mtt^3*mWW*s^8*t^6 - 1728*ep^6*mtt^3*mWW*s^8*t^6 + 96*ep^2*mtt*mWW^3*s^8*t^6 + 864*ep^3*mtt*mWW^3*s^8*t^6 + 2712*ep^4*mtt*mWW^3*s^8*t^6 + 3600*ep^5*mtt*mWW^3*s^8*t^6 + 1728*ep^6*mtt*mWW^3*s^8*t^6 - 48*ep^2*mWW^4*s^8*t^6 - 432*ep^3*mWW^4*s^8*t^6 - 1356*ep^4*mWW^4*s^8*t^6 - 1800*ep^5*mWW^4*s^8*t^6 - 864*ep^6*mWW^4*s^8*t^6 - 300*ep^2*mtt^11*t^7 - 2742*ep^3*mtt^11*t^7 - 8790*ep^4*mtt^11*t^7 - 11964*ep^5*mtt^11*t^7 - 5904*ep^6*mtt^11*t^7 - 2592*ep^2*mtt^10*mWW*t^7 - 24864*ep^3*mtt^10*mWW*t^7 - 84876*ep^4*mtt^10*mWW*t^7 - 124104*ep^5*mtt^10*mWW*t^7 - 66144*ep^6*mtt^10*mWW*t^7 + 14583*ep^2*mtt^9*mWW^2*t^7 + 138726*ep^3*mtt^9*mWW^2*t^7 + 468801*ep^4*mtt^9*mWW^2*t^7 + 678438*ep^5*mtt^9*mWW^2*t^7 + 358152*ep^6*mtt^9*mWW^2*t^7 - 3642*ep*mtt^8*mWW^3*t^7 - 65571*ep^2*mtt^8*mWW^3*t^7 - 410928*ep^3*mtt^8*mWW^3*t^7 - 1160961*ep^4*mtt^8*mWW^3*t^7 - 1521870*ep^5*mtt^8*mWW^3*t^7 - 754728*ep^6*mtt^8*mWW^3*t^7 + 16746*ep*mtt^7*mWW^4*t^7 + 203616*ep^2*mtt^7*mWW^4*t^7 + 957138*ep^3*mtt^7*mWW^4*t^7 + 2181396*ep^4*mtt^7*mWW^4*t^7 + 2416416*ep^5*mtt^7*mWW^4*t^7 + 1042368*ep^6*mtt^7*mWW^4*t^7 - 31278*ep*mtt^6*mWW^5*t^7 - 352248*ep^2*mtt^6*mWW^5*t^7 - 1517178*ep^3*mtt^6*mWW^5*t^7 - 3143472*ep^4*mtt^6*mWW^5*t^7 - 3135720*ep^5*mtt^6*mWW^5*t^7 - 1199904*ep^6*mtt^6*mWW^5*t^7 + 29106*ep*mtt^5*mWW^6*t^7 + 328158*ep^2*mtt^5*mWW^6*t^7 + 1411890*ep^3*mtt^5*mWW^6*t^7 + 2909490*ep^4*mtt^5*mWW^6*t^7 + 2866404*ep^5*mtt^5*mWW^6*t^7 + 1070832*ep^6*mtt^5*mWW^6*t^7 - 11916*ep*mtt^4*mWW^7*t^7 - 139854*ep^2*mtt^4*mWW^7*t^7 - 628974*ep^3*mtt^4*mWW^7*t^7 - 1356336*ep^4*mtt^4*mWW^7*t^7 - 1398888*ep^5*mtt^4*mWW^7*t^7 - 547872*ep^6*mtt^4*mWW^7*t^7 - 834*ep*mtt^3*mWW^8*t^7 - 5898*ep^2*mtt^3*mWW^8*t^7 - 7176*ep^3*mtt^3*mWW^8*t^7 + 28128*ep^4*mtt^3*mWW^8*t^7 + 75600*ep^5*mtt^3*mWW^8*t^7 + 48960*ep^6*mtt^3*mWW^8*t^7 + 2418*ep*mtt^2*mWW^9*t^7 + 27162*ep^2*mtt^2*mWW^9*t^7 + 115782*ep^3*mtt^2*mWW^9*t^7 + 234438*ep^4*mtt^2*mWW^9*t^7 + 224844*ep^5*mtt^2*mWW^9*t^7 + 80976*ep^6*mtt^2*mWW^9*t^7 - 618*ep*mtt*mWW^10*t^7 - 7287*ep^2*mtt*mWW^10*t^7 - 32796*ep^3*mtt*mWW^10*t^7 - 70377*ep^4*mtt*mWW^10*t^7 - 71886*ep^5*mtt*mWW^10*t^7 - 27816*ep^6*mtt*mWW^10*t^7 + 18*ep*mWW^11*t^7 + 231*ep^2*mWW^11*t^7 + 1122*ep^3*mWW^11*t^7 + 2559*ep^4*mWW^11*t^7 + 2730*ep^5*mWW^11*t^7 + 1080*ep^6*mWW^11*t^7 + 2940*ep^2*mtt^10*s*t^7 + 26838*ep^3*mtt^10*s*t^7 + 85890*ep^4*mtt^10*s*t^7 + 116676*ep^5*mtt^10*s*t^7 + 57456*ep^6*mtt^10*s*t^7 + 6624*ep*mtt^9*mWW*s*t^7 + 51585*ep^2*mtt^9*mWW*s*t^7 + 121320*ep^3*mtt^9*mWW*s*t^7 + 70893*ep^4*mtt^9*mWW*s*t^7 - 66906*ep^5*mtt^9*mWW*s*t^7 - 60216*ep^6*mtt^9*mWW*s*t^7 + 4224*ep*mtt^8*mWW^2*s*t^7 - 68081*ep^2*mtt^8*mWW^2*s*t^7 - 907988*ep^3*mtt^8*mWW^2*s*t^7 - 3395401*ep^4*mtt^8*mWW^2*s*t^7 - 5210766*ep^5*mtt^8*mWW^2*s*t^7 - 2873768*ep^6*mtt^8*mWW^2*s*t^7 - 75810*ep*mtt^7*mWW^3*s*t^7 - 207286*ep^2*mtt^7*mWW^3*s*t^7 + 2423822*ep^3*mtt^7*mWW^3*s*t^7 + 12772210*ep^4*mtt^7*mWW^3*s*t^7 + 21497828*ep^5*mtt^7*mWW^3*s*t^7 + 12196336*ep^6*mtt^7*mWW^3*s*t^7 + 1104*mtt^6*mWW^4*s*t^7 + 129628*ep*mtt^6*mWW^4*s*t^7 + 331004*ep^2*mtt^6*mWW^4*s*t^7 - 4162614*ep^3*mtt^6*mWW^4*s*t^7 - 21821354*ep^4*mtt^6*mWW^4*s*t^7 - 36769728*ep^5*mtt^6*mWW^4*s*t^7 - 20864480*ep^6*mtt^6*mWW^4*s*t^7 - 4568*mtt^5*mWW^5*s*t^7 - 72398*ep*mtt^5*mWW^5*s*t^7 + 195726*ep^2*mtt^5*mWW^5*s*t^7 + 5027178*ep^3*mtt^5*mWW^5*s*t^7 + 20435558*ep^4*mtt^5*mWW^5*s*t^7 + 32120804*ep^5*mtt^5*mWW^5*s*t^7 + 17722800*ep^6*mtt^5*mWW^5*s*t^7 + 7832*mtt^4*mWW^6*s*t^7 + 2068*ep*mtt^4*mWW^6*s*t^7 - 632000*ep^2*mtt^4*mWW^6*s*t^7 - 4067376*ep^3*mtt^4*mWW^6*s*t^7 - 11218448*ep^4*mtt^4*mWW^6*s*t^7 - 14551152*ep^5*mtt^4*mWW^6*s*t^7 - 7191744*ep^6*mtt^4*mWW^6*s*t^7 - 7152*mtt^3*mWW^7*s*t^7 - 5996*ep*mtt^3*mWW^7*s*t^7 + 390268*ep^2*mtt^3*mWW^7*s*t^7 + 1961884*ep^3*mtt^3*mWW^7*s*t^7 + 3777524*ep^4*mtt^3*mWW^7*s*t^7 + 3119640*ep^5*mtt^3*mWW^7*s*t^7 + 844832*ep^6*mtt^3*mWW^7*s*t^7 + 3584*mtt^2*mWW^8*s*t^7 + 20318*ep*mtt^2*mWW^8*s*t^7 - 34360*ep^2*mtt^2*mWW^8*s*t^7 - 390142*ep^3*mtt^2*mWW^8*s*t^7 - 695632*ep^4*mtt^2*mWW^8*s*t^7 - 214100*ep^5*mtt^2*mWW^8*s*t^7 + 226352*ep^6*mtt^2*mWW^8*s*t^7 - 824*mtt*mWW^9*s*t^7 - 9436*ep*mtt*mWW^9*s*t^7 - 36753*ep^2*mtt*mWW^9*s*t^7 - 59180*ep^3*mtt*mWW^9*s*t^7 - 56381*ep^4*mtt*mWW^9*s*t^7 - 75038*ep^5*mtt*mWW^9*s*t^7 - 64168*ep^6*mtt*mWW^9*s*t^7 + 24*mWW^10*s*t^7 + 778*ep*mWW^10*s*t^7 + 6957*ep^2*mWW^10*s*t^7 + 26258*ep^3*mWW^10*s*t^7 + 45141*ep^4*mWW^10*s*t^7 + 32742*ep^5*mWW^10*s*t^7 + 6600*ep^6*mWW^10*s*t^7 - 10584*ep^2*mtt^9*s^2*t^7 - 96516*ep^3*mtt^9*s^2*t^7 - 308448*ep^4*mtt^9*s^2*t^7 - 418320*ep^5*mtt^9*s^2*t^7 - 205632*ep^6*mtt^9*s^2*t^7 - 40320*ep*mtt^8*mWW*s^2*t^7 - 255456*ep^2*mtt^8*mWW*s^2*t^7 - 179454*ep^3*mtt^8*mWW*s^2*t^7 + 1466438*ep^4*mtt^8*mWW*s^2*t^7 + 3167340*ep^5*mtt^8*mWW*s^2*t^7 + 1830352*ep^6*mtt^8*mWW*s^2*t^7 + 6792*ep*mtt^7*mWW^2*s^2*t^7 + 259744*ep^2*mtt^7*mWW^2*s^2*t^7 + 2217332*ep^3*mtt^7*mWW^2*s^2*t^7 + 7623172*ep^4*mtt^7*mWW^2*s^2*t^7 + 11631944*ep^5*mtt^7*mWW^2*s^2*t^7 + 6543296*ep^6*mtt^7*mWW^2*s^2*t^7 + 327590*ep*mtt^6*mWW^3*s^2*t^7 + 1411403*ep^2*mtt^6*mWW^3*s^2*t^7 - 5556306*ep^3*mtt^6*mWW^3*s^2*t^7 - 38419473*ep^4*mtt^6*mWW^3*s^2*t^7 - 68385090*ep^5*mtt^6*mWW^3*s^2*t^7 - 39646728*ep^6*mtt^6*mWW^3*s^2*t^7 - 3472*mtt^5*mWW^4*s^2*t^7 - 606268*ep*mtt^5*mWW^4*s^2*t^7 - 2826149*ep^2*mtt^5*mWW^4*s^2*t^7 + 7354194*ep^3*mtt^5*mWW^4*s^2*t^7 + 60424677*ep^4*mtt^5*mWW^4*s^2*t^7 + 110698758*ep^5*mtt^5*mWW^4*s^2*t^7 + 64842920*ep^6*mtt^5*mWW^4*s^2*t^7 + 12616*mtt^4*mWW^5*s^2*t^7 + 387516*ep*mtt^4*mWW^5*s^2*t^7 + 1361890*ep^2*mtt^4*mWW^5*s^2*t^7 - 6325208*ep^3*mtt^4*mWW^5*s^2*t^7 - 41683862*ep^4*mtt^4*mWW^5*s^2*t^7 - 74544788*ep^5*mtt^4*mWW^5*s^2*t^7 - 43643248*ep^6*mtt^4*mWW^5*s^2*t^7 - 17864*mtt^3*mWW^6*s^2*t^7 - 62010*ep*mtt^3*mWW^6*s^2*t^7 + 548046*ep^2*mtt^3*mWW^6*s^2*t^7 + 3959650*ep^3*mtt^3*mWW^6*s^2*t^7 + 11248042*ep^4*mtt^3*mWW^6*s^2*t^7 + 15396788*ep^5*mtt^3*mWW^6*s^2*t^7 + 8172832*ep^6*mtt^3*mWW^6*s^2*t^7 + 12568*mtt^2*mWW^7*s^2*t^7 - 1600*ep*mtt^2*mWW^7*s^2*t^7 - 598475*ep^2*mtt^2*mWW^7*s^2*t^7 - 1882016*ep^3*mtt^2*mWW^7*s^2*t^7 - 739719*ep^4*mtt^2*mWW^7*s^2*t^7 + 3191362*ep^5*mtt^2*mWW^7*s^2*t^7 + 2984312*ep^6*mtt^2*mWW^7*s^2*t^7 - 4648*mtt*mWW^8*s^2*t^7 - 19682*ep*mtt*mWW^8*s^2*t^7 + 93483*ep^2*mtt*mWW^8*s^2*t^7 + 566092*ep^3*mtt*mWW^8*s^2*t^7 + 630153*ep^4*mtt*mWW^8*s^2*t^7 - 464714*ep^5*mtt*mWW^8*s^2*t^7 - 787880*ep^6*mtt*mWW^8*s^2*t^7 + 800*mWW^9*s^2*t^7 + 7982*ep*mWW^9*s^2*t^7 + 16098*ep^2*mWW^9*s^2*t^7 - 57768*ep^3*mWW^9*s^2*t^7 - 240980*ep^4*mWW^9*s^2*t^7 - 273280*ep^5*mWW^9*s^2*t^7 - 90224*ep^6*mWW^9*s^2*t^7 + 19320*ep^2*mtt^8*s^3*t^7 + 175980*ep^3*mtt^8*s^3*t^7 + 561540*ep^4*mtt^8*s^3*t^7 + 760200*ep^5*mtt^8*s^3*t^7 + 372960*ep^6*mtt^8*s^3*t^7 + 89280*ep*mtt^7*mWW*s^3*t^7 + 525030*ep^2*mtt^7*mWW*s^3*t^7 + 15360*ep^3*mtt^7*mWW*s^3*t^7 - 4519770*ep^4*mtt^7*mWW*s^3*t^7 - 8827980*ep^5*mtt^7*mWW*s^3*t^7 - 4997520*ep^6*mtt^7*mWW*s^3*t^7 - 66204*ep*mtt^6*mWW^2*s^3*t^7 - 633982*ep^2*mtt^6*mWW^2*s^3*t^7 - 2578092*ep^3*mtt^6*mWW^2*s^3*t^7 - 6107646*ep^4*mtt^6*mWW^2*s^3*t^7 - 8324756*ep^5*mtt^6*mWW^2*s^3*t^7 - 4770880*ep^6*mtt^6*mWW^2*s^3*t^7 - 466238*ep*mtt^5*mWW^3*s^3*t^7 - 2185093*ep^2*mtt^5*mWW^3*s^3*t^7 + 6278798*ep^3*mtt^5*mWW^3*s^3*t^7 + 49034587*ep^4*mtt^5*mWW^3*s^3*t^7 + 88807782*ep^5*mtt^5*mWW^3*s^3*t^7 + 51710328*ep^6*mtt^5*mWW^3*s^3*t^7 + 3624*mtt^4*mWW^4*s^3*t^7 + 870826*ep*mtt^4*mWW^4*s^3*t^7 + 4449783*ep^2*mtt^4*mWW^4*s^3*t^7 - 6827206*ep^3*mtt^4*mWW^4*s^3*t^7 - 73013965*ep^4*mtt^4*mWW^4*s^3*t^7 - 137104726*ep^5*mtt^4*mWW^4*s^3*t^7 - 80573496*ep^6*mtt^4*mWW^4*s^3*t^7 - 12024*mtt^3*mWW^5*s^3*t^7 - 498666*ep*mtt^3*mWW^5*s^3*t^7 - 2237098*ep^2*mtt^3*mWW^5*s^3*t^7 + 4103910*ep^3*mtt^3*mWW^5*s^3*t^7 + 39699974*ep^4*mtt^3*mWW^5*s^3*t^7 + 74547084*ep^5*mtt^3*mWW^5*s^3*t^7 + 44202704*ep^6*mtt^3*mWW^5*s^3*t^7 + 14056*mtt^2*mWW^6*s^3*t^7 + 40218*ep*mtt^2*mWW^6*s^3*t^7 - 343222*ep^2*mtt^2*mWW^6*s^3*t^7 - 1584062*ep^3*mtt^2*mWW^6*s^3*t^7 - 3022526*ep^4*mtt^2*mWW^6*s^3*t^7 - 3480916*ep^5*mtt^2*mWW^6*s^3*t^7 - 1960576*ep^6*mtt^2*mWW^6*s^3*t^7 - 6728*mtt*mWW^7*s^3*t^7 + 32336*ep*mtt*mWW^7*s^3*t^7 + 465489*ep^2*mtt*mWW^7*s^3*t^7 + 547972*ep^3*mtt*mWW^7*s^3*t^7 - 2879039*ep^4*mtt*mWW^7*s^3*t^7 - 7327382*ep^5*mtt*mWW^7*s^3*t^7 - 4689784*ep^6*mtt*mWW^7*s^3*t^7 + 1072*mWW^8*s^3*t^7 - 1552*ep*mWW^8*s^3*t^7 - 61091*ep^2*mWW^8*s^3*t^7 - 141300*ep^3*mWW^8*s^3*t^7 + 215741*ep^4*mWW^8*s^3*t^7 + 902310*ep^5*mWW^8*s^3*t^7 + 678616*ep^6*mWW^8*s^3*t^7 - 19740*ep^2*mtt^7*s^4*t^7 - 179550*ep^3*mtt^7*s^4*t^7 - 571830*ep^4*mtt^7*s^4*t^7 - 772380*ep^5*mtt^7*s^4*t^7 - 378000*ep^6*mtt^7*s^4*t^7 - 92160*ep*mtt^6*mWW*s^4*t^7 - 518460*ep^2*mtt^6*mWW*s^4*t^7 + 198180*ep^3*mtt^6*mWW*s^4*t^7 + 5349300*ep^4*mtt^6*mWW*s^4*t^7 + 10042920*ep^5*mtt^6*mWW*s^4*t^7 + 5620320*ep^6*mtt^6*mWW*s^4*t^7 + 117492*ep*mtt^5*mWW^2*s^4*t^7 + 817939*ep^2*mtt^5*mWW^2*s^4*t^7 + 1427410*ep^3*mtt^5*mWW^2*s^4*t^7 - 609827*ep^4*mtt^5*mWW^2*s^4*t^7 - 3084154*ep^5*mtt^5*mWW^2*s^4*t^7 - 1670600*ep^6*mtt^5*mWW^2*s^4*t^7 + 256724*ep*mtt^4*mWW^3*s^4*t^7 + 1203083*ep^2*mtt^4*mWW^3*s^4*t^7 - 3576166*ep^3*mtt^4*mWW^3*s^4*t^7 - 27522019*ep^4*mtt^4*mWW^3*s^4*t^7 - 49669030*ep^5*mtt^4*mWW^3*s^4*t^7 - 28835512*ep^6*mtt^4*mWW^3*s^4*t^7 - 1232*mtt^3*mWW^4*s^4*t^7 - 534130*ep*mtt^3*mWW^4*s^4*t^7 - 2821878*ep^2*mtt^3*mWW^4*s^4*t^7 + 3435160*ep^3*mtt^3*mWW^4*s^4*t^7 + 41640320*ep^4*mtt^3*mWW^4*s^4*t^7 + 78240912*ep^5*mtt^3*mWW^4*s^4*t^7 + 45581232*ep^6*mtt^3*mWW^4*s^4*t^7 + 4032*mtt^2*mWW^5*s^4*t^7 + 280418*ep*mtt^2*mWW^5*s^4*t^7 + 1391884*ep^2*mtt^2*mWW^5*s^4*t^7 - 1583670*ep^3*mtt^2*mWW^5*s^4*t^7 - 19866768*ep^4*mtt^2*mWW^5*s^4*t^7 - 37539728*ep^5*mtt^2*mWW^5*s^4*t^7 - 21976336*ep^6*mtt^2*mWW^5*s^4*t^7 - 4048*mtt*mWW^6*s^4*t^7 - 15186*ep*mtt*mWW^6*s^4*t^7 + 71035*ep^2*mtt*mWW^6*s^4*t^7 + 326988*ep^3*mtt*mWW^6*s^4*t^7 + 519581*ep^4*mtt*mWW^6*s^4*t^7 + 535038*ep^5*mtt*mWW^6*s^4*t^7 + 331912*ep^6*mtt*mWW^6*s^4*t^7 + 1248*mWW^7*s^4*t^7 - 13158*ep*mWW^7*s^4*t^7 - 121271*ep^2*mWW^7*s^4*t^7 - 22432*ep^3*mWW^7*s^4*t^7 + 1154555*ep^4*mWW^7*s^4*t^7 + 2391574*ep^5*mWW^7*s^4*t^7 + 1409928*ep^6*mWW^7*s^4*t^7 + 11340*ep^2*mtt^6*s^5*t^7 + 102942*ep^3*mtt^6*s^5*t^7 + 326970*ep^4*mtt^6*s^5*t^7 + 440244*ep^5*mtt^6*s^5*t^7 + 214704*ep^6*mtt^6*s^5*t^7 + 44640*ep*mtt^5*mWW*s^5*t^7 + 240417*ep^2*mtt^5*mWW*s^5*t^7 - 189816*ep^3*mtt^5*mWW*s^5*t^7 - 2874659*ep^4*mtt^5*mWW*s^5*t^7 - 5224506*ep^5*mtt^5*mWW*s^5*t^7 - 2887096*ep^6*mtt^5*mWW*s^5*t^7 - 83040*ep*mtt^4*mWW^2*s^5*t^7 - 509963*ep^2*mtt^4*mWW^2*s^5*t^7 - 286036*ep^3*mtt^4*mWW^2*s^5*t^7 + 3097469*ep^4*mtt^4*mWW^2*s^5*t^7 + 6364702*ep^5*mtt^4*mWW^2*s^5*t^7 + 3561768*ep^6*mtt^4*mWW^2*s^5*t^7 - 24944*ep*mtt^3*mWW^3*s^5*t^7 - 71138*ep^2*mtt^3*mWW^3*s^5*t^7 + 891976*ep^3*mtt^3*mWW^3*s^5*t^7 + 4774222*ep^4*mtt^3*mWW^3*s^5*t^7 + 8171268*ep^5*mtt^3*mWW^3*s^5*t^7 + 4699056*ep^6*mtt^3*mWW^3*s^5*t^7 + 124416*ep*mtt^2*mWW^4*s^5*t^7 + 666068*ep^2*mtt^2*mWW^4*s^5*t^7 - 788994*ep^3*mtt^2*mWW^4*s^5*t^7 - 9554198*ep^4*mtt^2*mWW^4*s^5*t^7 - 17683932*ep^5*mtt^2*mWW^4*s^5*t^7 - 10122000*ep^6*mtt^2*mWW^4*s^5*t^7 - 65760*ep*mtt*mWW^5*s^5*t^7 - 361259*ep^2*mtt*mWW^5*s^5*t^7 + 300568*ep^3*mtt*mWW^5*s^5*t^7 + 4581393*ep^4*mtt*mWW^5*s^5*t^7 + 8563934*ep^5*mtt*mWW^5*s^5*t^7 + 4882664*ep^6*mtt*mWW^5*s^5*t^7 + 4688*ep*mWW^6*s^5*t^7 + 23095*ep^2*mWW^6*s^5*t^7 - 45040*ep^3*mWW^6*s^5*t^7 - 403037*ep^4*mWW^6*s^5*t^7 - 712350*ep^5*mWW^6*s^5*t^7 - 395176*ep^6*mWW^6*s^5*t^7 - 3360*ep^2*mtt^5*s^6*t^7 - 30408*ep^3*mtt^5*s^6*t^7 - 96180*ep^4*mtt^5*s^6*t^7 - 128856*ep^5*mtt^5*s^6*t^7 - 62496*ep^6*mtt^5*s^6*t^7 - 8064*ep*mtt^4*mWW*s^6*t^7 - 39660*ep^2*mtt^4*mWW*s^6*t^7 + 67050*ep^3*mtt^4*mWW*s^6*t^7 + 617082*ep^4*mtt^4*mWW*s^6*t^7 + 1065636*ep^5*mtt^4*mWW*s^6*t^7 + 575856*ep^6*mtt^4*mWW*s^6*t^7 + 20736*ep*mtt^3*mWW^2*s^6*t^7 + 119472*ep^2*mtt^3*mWW^2*s^6*t^7 - 13944*ep^3*mtt^3*mWW^2*s^6*t^7 - 1084704*ep^4*mtt^3*mWW^2*s^6*t^7 - 2066208*ep^5*mtt^3*mWW^2*s^6*t^7 - 1153152*ep^6*mtt^3*mWW^2*s^6*t^7 - 13824*ep*mtt^2*mWW^3*s^6*t^7 - 86856*ep^2*mtt^2*mWW^3*s^6*t^7 - 56388*ep^3*mtt^2*mWW^3*s^6*t^7 + 513420*ep^4*mtt^2*mWW^3*s^6*t^7 + 1093368*ep^5*mtt^2*mWW^3*s^6*t^7 + 629280*ep^6*mtt^2*mWW^3*s^6*t^7 - 2304*ep*mtt*mWW^4*s^6*t^7 - 9264*ep^2*mtt*mWW^4*s^6*t^7 + 38448*ep^3*mtt*mWW^4*s^6*t^7 + 239844*ep^4*mtt*mWW^4*s^6*t^7 + 393624*ep^5*mtt*mWW^4*s^6*t^7 + 209952*ep^6*mtt*mWW^4*s^6*t^7 + 3456*ep*mWW^5*s^6*t^7 + 19668*ep^2*mWW^5*s^6*t^7 - 4758*ep^3*mWW^5*s^6*t^7 - 189462*ep^4*mWW^5*s^6*t^7 - 357564*ep^5*mWW^5*s^6*t^7 - 199440*ep^6*mWW^5*s^6*t^7 + 384*ep^2*mtt^4*s^7*t^7 + 3456*ep^3*mtt^4*s^7*t^7 + 10848*ep^4*mtt^4*s^7*t^7 + 14400*ep^5*mtt^4*s^7*t^7 + 6912*ep^6*mtt^4*s^7*t^7 - 864*ep^2*mtt^3*mWW*s^7*t^7 - 7776*ep^3*mtt^3*mWW*s^7*t^7 - 24408*ep^4*mtt^3*mWW*s^7*t^7 - 32400*ep^5*mtt^3*mWW*s^7*t^7 - 15552*ep^6*mtt^3*mWW*s^7*t^7 + 288*ep^2*mtt^2*mWW^2*s^7*t^7 + 2592*ep^3*mtt^2*mWW^2*s^7*t^7 + 8136*ep^4*mtt^2*mWW^2*s^7*t^7 + 10800*ep^5*mtt^2*mWW^2*s^7*t^7 + 5184*ep^6*mtt^2*mWW^2*s^7*t^7 + 480*ep^2*mtt*mWW^3*s^7*t^7 + 4320*ep^3*mtt*mWW^3*s^7*t^7 + 13560*ep^4*mtt*mWW^3*s^7*t^7 + 18000*ep^5*mtt*mWW^3*s^7*t^7 + 8640*ep^6*mtt*mWW^3*s^7*t^7 - 288*ep^2*mWW^4*s^7*t^7 - 2592*ep^3*mWW^4*s^7*t^7 - 8136*ep^4*mWW^4*s^7*t^7 - 10800*ep^5*mWW^4*s^7*t^7 - 5184*ep^6*mWW^4*s^7*t^7 + 1092*ep^2*mtt^10*t^8 + 9954*ep^3*mtt^10*t^8 + 31794*ep^4*mtt^10*t^8 + 43092*ep^5*mtt^10*t^8 + 21168*ep^6*mtt^10*t^8 + 1605*ep^2*mtt^9*mWW*t^8 + 16206*ep^3*mtt^9*mWW*t^8 + 58695*ep^4*mtt^9*mWW*t^8 + 91002*ep^5*mtt^9*mWW*t^8 + 51192*ep^6*mtt^9*mWW*t^8 - 21009*ep^2*mtt^8*mWW^2*t^8 - 199296*ep^3*mtt^8*mWW^2*t^8 - 670965*ep^4*mtt^8*mWW^2*t^8 - 966582*ep^5*mtt^8*mWW^2*t^8 - 507528*ep^6*mtt^8*mWW^2*t^8 + 3066*ep*mtt^7*mWW^3*t^8 + 77478*ep^2*mtt^7*mWW^3*t^8 + 554784*ep^3*mtt^7*mWW^3*t^8 + 1669980*ep^4*mtt^7*mWW^3*t^8 + 2262552*ep^5*mtt^7*mWW^3*t^8 + 1141920*ep^6*mtt^7*mWW^3*t^8 - 12972*ep*mtt^6*mWW^4*t^8 - 177030*ep^2*mtt^6*mWW^4*t^8 - 921732*ep^3*mtt^6*mWW^4*t^8 - 2285670*ep^4*mtt^6*mWW^4*t^8 - 2715012*ep^5*mtt^6*mWW^4*t^8 - 1243824*ep^6*mtt^6*mWW^4*t^8 + 22470*ep*mtt^5*mWW^5*t^8 + 251598*ep^2*mtt^5*mWW^5*t^8 + 1074270*ep^3*mtt^5*mWW^5*t^8 + 2199090*ep^4*mtt^5*mWW^5*t^8 + 2161620*ep^5*mtt^5*mWW^5*t^8 + 814512*ep^6*mtt^5*mWW^5*t^8 - 20148*ep*mtt^4*mWW^6*t^8 - 216288*ep^2*mtt^4*mWW^6*t^8 - 872736*ep^3*mtt^4*mWW^6*t^8 - 1656756*ep^4*mtt^4*mWW^6*t^8 - 1465080*ep^5*mtt^4*mWW^6*t^8 - 469152*ep^6*mtt^4*mWW^6*t^8 + 9234*ep*mtt^3*mWW^7*t^8 + 102960*ep^2*mtt^3*mWW^7*t^8 + 435192*ep^3*mtt^3*mWW^7*t^8 + 872334*ep^4*mtt^3*mWW^7*t^8 + 823764*ep^5*mtt^3*mWW^7*t^8 + 287856*ep^6*mtt^3*mWW^7*t^8 - 1320*ep*mtt^2*mWW^8*t^8 - 17388*ep^2*mtt^2*mWW^8*t^8 - 87402*ep^3*mtt^2*mWW^8*t^8 - 208626*ep^4*mtt^2*mWW^8*t^8 - 236340*ep^5*mtt^2*mWW^8*t^8 - 101424*ep^6*mtt^2*mWW^8*t^8 - 450*ep*mtt*mWW^9*t^8 - 4401*ep^2*mtt*mWW^9*t^8 - 15300*ep^3*mtt*mWW^9*t^8 - 22491*ep^4*mtt*mWW^9*t^8 - 11466*ep^5*mtt*mWW^9*t^8 + 648*ep^6*mtt*mWW^9*t^8 + 120*ep*mWW^10*t^8 + 1383*ep^2*mWW^10*t^8 + 6060*ep^3*mWW^10*t^8 + 12615*ep^4*mWW^10*t^8 + 12450*ep^5*mWW^10*t^8 + 4632*ep^6*mWW^10*t^8 - 8064*ep^2*mtt^9*s*t^8 - 73416*ep^3*mtt^9*s*t^8 - 234108*ep^4*mtt^9*s*t^8 - 316680*ep^5*mtt^9*s*t^8 - 155232*ep^6*mtt^9*s*t^8 - 11520*ep*mtt^8*mWW*s*t^8 - 65586*ep^2*mtt^8*mWW*s*t^8 + 13122*ep^3*mtt^8*mWW*s*t^8 + 611300*ep^4*mtt^8*mWW*s*t^8 + 1143984*ep^5*mtt^8*mWW*s*t^8 + 628480*ep^6*mtt^8*mWW*s*t^8 + 18672*ep*mtt^7*mWW^2*s*t^8 + 204895*ep^2*mtt^7*mWW^2*s*t^8 + 909688*ep^3*mtt^7*mWW^2*s*t^8 + 2134639*ep^4*mtt^7*mWW^2*s*t^8 + 2658458*ep^5*mtt^7*mWW^2*s*t^8 + 1366648*ep^6*mtt^7*mWW^2*s*t^8 + 35216*ep*mtt^6*mWW^3*s*t^8 - 68138*ep^2*mtt^6*mWW^3*s*t^8 - 2654018*ep^3*mtt^6*mWW^3*s*t^8 - 10963360*ep^4*mtt^6*mWW^3*s*t^8 - 17104548*ep^5*mtt^6*mWW^3*s*t^8 - 9357072*ep^6*mtt^6*mWW^3*s*t^8 - 488*mtt^5*mWW^4*s*t^8 - 100884*ep*mtt^5*mWW^4*s*t^8 - 202771*ep^2*mtt^5*mWW^4*s*t^8 + 3716398*ep^3*mtt^5*mWW^4*s*t^8 + 18158187*ep^4*mtt^5*mWW^4*s*t^8 + 29627346*ep^5*mtt^5*mWW^4*s*t^8 + 16430872*ep^6*mtt^5*mWW^4*s*t^8 + 1728*mtt^4*mWW^5*s*t^8 + 73032*ep*mtt^4*mWW^5*s*t^8 + 72794*ep^2*mtt^4*mWW^5*s*t^8 - 3108952*ep^3*mtt^4*mWW^5*s*t^8 - 14367778*ep^4*mtt^4*mWW^5*s*t^8 - 23205236*ep^5*mtt^4*mWW^5*s*t^8 - 12837808*ep^6*mtt^4*mWW^5*s*t^8 - 2416*mtt^3*mWW^6*s*t^8 - 5530*ep*mtt^3*mWW^6*s*t^8 + 209827*ep^2*mtt^3*mWW^6*s*t^8 + 1738854*ep^3*mtt^3*mWW^6*s*t^8 + 5600531*ep^4*mtt^3*mWW^6*s*t^8 + 8002458*ep^5*mtt^3*mWW^6*s*t^8 + 4205496*ep^6*mtt^3*mWW^6*s*t^8 + 1760*mtt^2*mWW^7*s*t^8 - 10590*ep*mtt^2*mWW^7*s*t^8 - 190880*ep^2*mtt^2*mWW^7*s*t^8 - 726472*ep^3*mtt^2*mWW^7*s*t^8 - 1179494*ep^4*mtt^2*mWW^7*s*t^8 - 848208*ep^5*mtt^2*mWW^7*s*t^8 - 202976*ep^6*mtt^2*mWW^7*s*t^8 - 744*mtt*mWW^8*s*t^8 + 222*ep*mtt*mWW^8*s*t^8 + 46785*ep^2*mtt*mWW^8*s*t^8 + 202260*ep^3*mtt*mWW^8*s*t^8 + 291831*ep^4*mtt*mWW^8*s*t^8 + 89586*ep^5*mtt*mWW^8*s*t^8 - 68520*ep^6*mtt*mWW^8*s*t^8 + 160*mWW^9*s*t^8 + 1382*ep*mWW^9*s*t^8 + 1138*ep^2*mWW^9*s*t^8 - 17464*ep^3*mWW^9*s*t^8 - 51748*ep^4*mWW^9*s*t^8 - 47160*ep^5*mWW^9*s*t^8 - 9888*ep^6*mWW^9*s*t^8 + 22680*ep^2*mtt^8*s^2*t^8 + 206220*ep^3*mtt^8*s^2*t^8 + 656460*ep^4*mtt^8*s^2*t^8 + 886200*ep^5*mtt^8*s^2*t^8 + 433440*ep^6*mtt^8*s^2*t^8 + 52320*ep*mtt^7*mWW*s^2*t^8 + 275568*ep^2*mtt^7*mWW*s^2*t^8 - 279466*ep^3*mtt^7*mWW*s^2*t^8 - 3551970*ep^4*mtt^7*mWW*s^2*t^8 - 6369332*ep^5*mtt^7*mWW*s^2*t^8 - 3501360*ep^6*mtt^7*mWW*s^2*t^8 - 100620*ep*mtt^6*mWW^2*s^2*t^8 - 734795*ep^2*mtt^6*mWW^2*s^2*t^8 - 1412138*ep^3*mtt^6*mWW^2*s^2*t^8 + 271783*ep^4*mtt^6*mWW^2*s^2*t^8 + 2765102*ep^5*mtt^6*mWW^2*s^2*t^8 + 1712248*ep^6*mtt^6*mWW^2*s^2*t^8 - 84820*ep*mtt^5*mWW^3*s^2*t^8 - 32827*ep^2*mtt^5*mWW^3*s^2*t^8 + 4612528*ep^3*mtt^5*mWW^3*s^2*t^8 + 20636541*ep^4*mtt^5*mWW^3*s^2*t^8 + 33200578*ep^5*mtt^5*mWW^3*s^2*t^8 + 18503432*ep^6*mtt^5*mWW^3*s^2*t^8 + 1160*mtt^4*mWW^4*s^2*t^8 + 332684*ep*mtt^4*mWW^4*s^2*t^8 + 1351968*ep^2*mtt^4*mWW^4*s^2*t^8 - 5828402*ep^3*mtt^4*mWW^4*s^2*t^8 - 38101166*ep^4*mtt^4*mWW^4*s^2*t^8 - 66086396*ep^5*mtt^4*mWW^4*s^2*t^8 - 37481120*ep^6*mtt^4*mWW^4*s^2*t^8 - 3576*mtt^3*mWW^5*s^2*t^8 - 264000*ep*mtt^3*mWW^5*s^2*t^8 - 1102868*ep^2*mtt^3*mWW^5*s^2*t^8 + 3713498*ep^3*mtt^3*mWW^5*s^2*t^8 + 26714266*ep^4*mtt^3*mWW^5*s^2*t^8 + 47358068*ep^5*mtt^3*mWW^5*s^2*t^8 + 27153296*ep^6*mtt^3*mWW^5*s^2*t^8 + 3880*mtt^2*mWW^6*s^2*t^8 + 54036*ep*mtt^2*mWW^6*s^2*t^8 + 100425*ep^2*mtt^2*mWW^6*s^2*t^8 - 1184234*ep^3*mtt^2*mWW^6*s^2*t^8 - 6243937*ep^4*mtt^2*mWW^6*s^2*t^8 - 10727210*ep^5*mtt^2*mWW^6*s^2*t^8 - 6214600*ep^6*mtt^2*mWW^6*s^2*t^8 - 1672*mtt*mWW^7*s^2*t^8 + 14340*ep*mtt*mWW^7*s^2*t^8 + 156779*ep^2*mtt*mWW^7*s^2*t^8 + 230120*ep^3*mtt*mWW^7*s^2*t^8 - 520577*ep^4*mtt*mWW^7*s^2*t^8 - 1454634*ep^5*mtt*mWW^7*s^2*t^8 - 893640*ep^6*mtt*mWW^7*s^2*t^8 + 208*mWW^8*s^2*t^8 - 3940*ep*mWW^8*s^2*t^8 - 36930*ep^2*mWW^8*s^2*t^8 - 58126*ep^3*mWW^8*s^2*t^8 + 138600*ep^4*mWW^8*s^2*t^8 + 427624*ep^5*mWW^8*s^2*t^8 + 288304*ep^6*mWW^8*s^2*t^8 - 31920*ep^2*mtt^7*s^3*t^8 - 289800*ep^3*mtt^7*s^3*t^8 - 920640*ep^4*mtt^7*s^3*t^8 - 1239840*ep^5*mtt^7*s^3*t^8 - 604800*ep^6*mtt^7*s^3*t^8 - 83520*ep*mtt^6*mWW*s^3*t^8 - 421938*ep^2*mtt^6*mWW*s^3*t^8 + 611916*ep^3*mtt^6*mWW*s^3*t^8 + 6209730*ep^4*mtt^6*mWW*s^3*t^8 + 10918092*ep^5*mtt^6*mWW*s^3*t^8 + 5970960*ep^6*mtt^6*mWW*s^3*t^8 + 182760*ep*mtt^5*mWW^2*s^3*t^8 + 1145214*ep^2*mtt^5*mWW^2*s^3*t^8 + 778652*ep^3*mtt^5*mWW^2*s^3*t^8 - 6510682*ep^4*mtt^5*mWW^2*s^3*t^8 - 13776352*ep^5*mtt^5*mWW^2*s^3*t^8 - 7788064*ep^6*mtt^5*mWW^2*s^3*t^8 + 15466*ep*mtt^4*mWW^3*s^3*t^8 - 252152*ep^2*mtt^4*mWW^3*s^3*t^8 - 3503192*ep^3*mtt^4*mWW^3*s^3*t^8 - 13310590*ep^4*mtt^4*mWW^3*s^3*t^8 - 20673748*ep^5*mtt^4*mWW^3*s^3*t^8 - 11518448*ep^6*mtt^4*mWW^3*s^3*t^8 - 688*mtt^3*mWW^4*s^3*t^8 - 302494*ep*mtt^3*mWW^4*s^3*t^8 - 1347980*ep^2*mtt^3*mWW^4*s^3*t^8 + 4237230*ep^3*mtt^3*mWW^4*s^3*t^8 + 30811920*ep^4*mtt^3*mWW^4*s^3*t^8 + 54019544*ep^5*mtt^3*mWW^4*s^3*t^8 + 30580720*ep^6*mtt^3*mWW^4*s^3*t^8 + 1968*mtt^2*mWW^5*s^3*t^8 + 242330*ep*mtt^2*mWW^5*s^3*t^8 + 1148786*ep^2*mtt^2*mWW^5*s^3*t^8 - 2311678*ep^3*mtt^2*mWW^5*s^3*t^8 - 20571094*ep^4*mtt^2*mWW^5*s^3*t^8 - 37072340*ep^5*mtt^2*mWW^5*s^3*t^8 - 21159680*ep^6*mtt^2*mWW^5*s^3*t^8 - 1808*mtt*mWW^6*s^3*t^8 - 50026*ep*mtt*mWW^6*s^3*t^8 - 199186*ep^2*mtt*mWW^6*s^3*t^8 + 470046*ep^3*mtt*mWW^6*s^3*t^8 + 3895594*ep^4*mtt*mWW^6*s^3*t^8 + 7096008*ep^5*mtt*mWW^6*s^3*t^8 + 4130608*ep^6*mtt*mWW^6*s^3*t^8 + 528*mWW^7*s^3*t^8 - 4516*ep*mWW^7*s^3*t^8 - 40344*ep^2*mWW^7*s^3*t^8 + 11626*ep^3*mWW^7*s^3*t^8 + 413042*ep^4*mWW^7*s^3*t^8 + 755516*ep^5*mWW^7*s^3*t^8 + 404064*ep^6*mWW^7*s^3*t^8 + 23940*ep^2*mtt^6*s^4*t^8 + 216930*ep^3*mtt^6*s^4*t^8 + 687330*ep^4*mtt^6*s^4*t^8 + 922740*ep^5*mtt^6*s^4*t^8 + 448560*ep^6*mtt^6*s^4*t^8 + 56160*ep*mtt^5*mWW*s^4*t^8 + 268131*ep^2*mtt^5*mWW*s^4*t^8 - 549192*ep^3*mtt^5*mWW*s^4*t^8 - 4597145*ep^4*mtt^5*mWW*s^4*t^8 - 7885134*ep^5*mtt^5*mWW*s^4*t^8 - 4268200*ep^6*mtt^5*mWW*s^4*t^8 - 139536*ep*mtt^4*mWW^2*s^4*t^8 - 806231*ep^2*mtt^4*mWW^2*s^4*t^8 + 53694*ep^3*mtt^4*mWW^2*s^4*t^8 + 7142927*ep^4*mtt^4*mWW^2*s^4*t^8 + 13652666*ep^5*mtt^4*mWW^2*s^4*t^8 + 7608920*ep^6*mtt^4*mWW^2*s^4*t^8 + 66120*ep*mtt^3*mWW^3*s^4*t^8 + 484682*ep^2*mtt^3*mWW^3*s^4*t^8 + 1027008*ep^3*mtt^3*mWW^3*s^4*t^8 + 316374*ep^4*mtt^3*mWW^3*s^4*t^8 - 944460*ep^5*mtt^3*mWW^3*s^4*t^8 - 611024*ep^6*mtt^3*mWW^3*s^4*t^8 + 75984*ep*mtt^2*mWW^4*s^4*t^8 + 325496*ep^2*mtt^2*mWW^4*s^4*t^8 - 1258070*ep^3*mtt^2*mWW^4*s^4*t^8 - 8384790*ep^4*mtt^2*mWW^4*s^4*t^8 - 14371324*ep^5*mtt^2*mWW^4*s^4*t^8 - 8010896*ep^6*mtt^2*mWW^4*s^4*t^8 - 73608*ep*mtt*mWW^5*s^4*t^8 - 372809*ep^2*mtt*mWW^5*s^4*t^8 + 620320*ep^3*mtt*mWW^5*s^4*t^8 + 5995391*ep^4*mtt*mWW^5*s^4*t^8 + 10708674*ep^5*mtt*mWW^5*s^4*t^8 + 5996632*ep^6*mtt*mWW^5*s^4*t^8 + 14880*ep*mWW^6*s^4*t^8 + 76215*ep^2*mWW^6*s^4*t^8 - 116450*ep^3*mWW^6*s^4*t^8 - 1180823*ep^4*mWW^6*s^4*t^8 - 2115418*ep^5*mWW^6*s^4*t^8 - 1182424*ep^6*mWW^6*s^4*t^8 - 9072*ep^2*mtt^5*s^5*t^8 - 81984*ep^3*mtt^5*s^5*t^8 - 258804*ep^4*mtt^5*s^5*t^8 - 345912*ep^5*mtt^5*s^5*t^8 - 167328*ep^6*mtt^5*s^5*t^8 - 13440*ep*mtt^4*mWW*s^5*t^8 - 54420*ep^2*mtt^4*mWW*s^5*t^8 + 217654*ep^3*mtt^4*mWW*s^5*t^8 + 1364310*ep^4*mtt^4*mWW*s^5*t^8 + 2227388*ep^5*mtt^4*mWW*s^5*t^8 + 1179408*ep^6*mtt^4*mWW*s^5*t^8 + 38400*ep*mtt^3*mWW^2*s^5*t^8 + 207960*ep^2*mtt^3*mWW^2*s^5*t^8 - 147476*ep^3*mtt^3*mWW^2*s^5*t^8 - 2399700*ep^4*mtt^3*mWW^2*s^5*t^8 - 4360072*ep^5*mtt^3*mWW^2*s^5*t^8 - 2399712*ep^6*mtt^3*mWW^2*s^5*t^8 - 34560*ep*mtt^2*mWW^3*s^5*t^8 - 206640*ep^2*mtt^2*mWW^3*s^5*t^8 - 43656*ep^3*mtt^2*mWW^3*s^5*t^8 + 1601280*ep^4*mtt^2*mWW^3*s^5*t^8 + 3175008*ep^5*mtt^2*mWW^3*s^5*t^8 + 1795968*ep^6*mtt^2*mWW^3*s^5*t^8 + 7680*ep*mtt*mWW^4*s^5*t^8 + 52440*ep^2*mtt*mWW^4*s^5*t^8 + 69044*ep^3*mtt*mWW^4*s^5*t^8 - 166680*ep^4*mtt*mWW^4*s^5*t^8 - 449792*ep^5*mtt*mWW^4*s^5*t^8 - 273792*ep^6*mtt*mWW^4*s^5*t^8 + 1920*ep*mWW^5*s^5*t^8 + 9732*ep^2*mWW^5*s^5*t^8 - 13582*ep^3*mWW^5*s^5*t^8 - 140406*ep^4*mWW^5*s^5*t^8 - 246620*ep^5*mWW^5*s^5*t^8 - 134544*ep^6*mWW^5*s^5*t^8 + 1344*ep^2*mtt^4*s^6*t^8 + 12096*ep^3*mtt^4*s^6*t^8 + 37968*ep^4*mtt^4*s^6*t^8 + 50400*ep^5*mtt^4*s^6*t^8 + 24192*ep^6*mtt^4*s^6*t^8 - 3360*ep^2*mtt^3*mWW*s^6*t^8 - 30240*ep^3*mtt^3*mWW*s^6*t^8 - 94920*ep^4*mtt^3*mWW*s^6*t^8 - 126000*ep^5*mtt^3*mWW*s^6*t^8 - 60480*ep^6*mtt^3*mWW*s^6*t^8 + 2016*ep^2*mtt^2*mWW^2*s^6*t^8 + 18144*ep^3*mtt^2*mWW^2*s^6*t^8 + 56952*ep^4*mtt^2*mWW^2*s^6*t^8 + 75600*ep^5*mtt^2*mWW^2*s^6*t^8 + 36288*ep^6*mtt^2*mWW^2*s^6*t^8 + 672*ep^2*mtt*mWW^3*s^6*t^8 + 6048*ep^3*mtt*mWW^3*s^6*t^8 + 18984*ep^4*mtt*mWW^3*s^6*t^8 + 25200*ep^5*mtt*mWW^3*s^6*t^8 + 12096*ep^6*mtt*mWW^3*s^6*t^8 - 672*ep^2*mWW^4*s^6*t^8 - 6048*ep^3*mWW^4*s^6*t^8 - 18984*ep^4*mWW^4*s^6*t^8 - 25200*ep^5*mWW^4*s^6*t^8 - 12096*ep^6*mWW^4*s^6*t^8 - 2268*ep^2*mtt^9*t^9 - 20622*ep^3*mtt^9*t^9 - 65646*ep^4*mtt^9*t^9 - 88620*ep^5*mtt^9*t^9 - 43344*ep^6*mtt^9*t^9 + 2886*ep^2*mtt^8*mWW*t^9 + 24900*ep^3*mtt^8*mWW*t^9 + 73374*ep^4*mtt^8*mWW*t^9 + 89364*ep^5*mtt^8*mWW*t^9 + 38256*ep^6*mtt^8*mWW*t^9 + 15771*ep^2*mtt^7*mWW^2*t^9 + 150276*ep^3*mtt^7*mWW^2*t^9 + 508647*ep^4*mtt^7*mWW^2*t^9 + 736674*ep^5*mtt^7*mWW^2*t^9 + 388632*ep^6*mtt^7*mWW^2*t^9 - 1650*ep*mtt^6*mWW^3*t^9 - 62793*ep^2*mtt^6*mWW^3*t^9 - 495558*ep^3*mtt^6*mWW^3*t^9 - 1548501*ep^4*mtt^6*mWW^3*t^9 - 2132142*ep^5*mtt^6*mWW^3*t^9 - 1082856*ep^6*mtt^6*mWW^3*t^9 + 6282*ep*mtt^5*mWW^4*t^9 + 110226*ep^2*mtt^5*mWW^4*t^9 + 674766*ep^3*mtt^5*mWW^4*t^9 + 1859250*ep^4*mtt^5*mWW^4*t^9 + 2373300*ep^5*mtt^5*mWW^4*t^9 + 1145136*ep^6*mtt^5*mWW^4*t^9 - 9660*ep*mtt^4*mWW^5*t^9 - 115026*ep^2*mtt^4*mWW^5*t^9 - 525540*ep^3*mtt^4*mWW^5*t^9 - 1154706*ep^4*mtt^4*mWW^5*t^9 - 1224876*ep^5*mtt^4*mWW^5*t^9 - 503952*ep^6*mtt^4*mWW^5*t^9 + 7812*ep*mtt^3*mWW^6*t^9 + 78459*ep^2*mtt^3*mWW^6*t^9 + 287064*ep^3*mtt^3*mWW^6*t^9 + 469959*ep^4*mtt^3*mWW^6*t^9 + 322290*ep^5*mtt^3*mWW^6*t^9 + 55896*ep^6*mtt^3*mWW^6*t^9 - 3546*ep*mtt^2*mWW^7*t^9 - 35937*ep^2*mtt^2*mWW^7*t^9 - 132846*ep^3*mtt^2*mWW^7*t^9 - 219429*ep^4*mtt^2*mWW^7*t^9 - 150510*ep^5*mtt^2*mWW^7*t^9 - 24552*ep^6*mtt^2*mWW^7*t^9 + 786*ep*mtt*mWW^8*t^9 + 9156*ep^2*mtt*mWW^8*t^9 + 40644*ep^3*mtt*mWW^8*t^9 + 85854*ep^4*mtt*mWW^8*t^9 + 85956*ep^5*mtt*mWW^8*t^9 + 32304*ep^6*mtt*mWW^8*t^9 - 24*ep*mWW^9*t^9 - 474*ep^2*mWW^9*t^9 - 3084*ep^3*mWW^9*t^9 - 8802*ep^4*mWW^9*t^9 - 11436*ep^5*mWW^9*t^9 - 5520*ep^6*mWW^9*t^9 + 13020*ep^2*mtt^8*s*t^9 + 118230*ep^3*mtt^8*s*t^9 + 375690*ep^4*mtt^8*s*t^9 + 506100*ep^5*mtt^8*s*t^9 + 246960*ep^6*mtt^8*s*t^9 + 12000*ep*mtt^7*mWW*s*t^9 + 42867*ep^2*mtt^7*mWW*s*t^9 - 246640*ep^3*mtt^7*mWW*s*t^9 - 1385457*ep^4*mtt^7*mWW*s*t^9 - 2214782*ep^5*mtt^7*mWW*s*t^9 - 1162728*ep^6*mtt^7*mWW*s*t^9 - 32736*ep*mtt^6*mWW^2*s*t^9 - 230356*ep^2*mtt^6*mWW^2*s*t^9 - 365156*ep^3*mtt^6*mWW^2*s*t^9 + 437560*ep^4*mtt^6*mWW^2*s*t^9 + 1447564*ep^5*mtt^6*mWW^2*s*t^9 + 868784*ep^6*mtt^6*mWW^2*s*t^9 + 13312*ep*mtt^5*mWW^3*s*t^9 + 263552*ep^2*mtt^5*mWW^3*s*t^9 + 1732260*ep^3*mtt^5*mWW^3*s*t^9 + 5056560*ep^4*mtt^5*mWW^3*s*t^9 + 6849432*ep^5*mtt^5*mWW^3*s*t^9 + 3519584*ep^6*mtt^5*mWW^3*s*t^9 + 120*mtt^4*mWW^4*s*t^9 + 37614*ep*mtt^4*mWW^4*s*t^9 - 28557*ep^2*mtt^4*mWW^4*s*t^9 - 2321172*ep^3*mtt^4*mWW^4*s*t^9 - 9674103*ep^4*mtt^4*mWW^4*s*t^9 - 14887786*ep^5*mtt^4*mWW^4*s*t^9 - 7984696*ep^6*mtt^4*mWW^4*s*t^9 - 352*mtt^3*mWW^5*s*t^9 - 43766*ep*mtt^3*mWW^5*s*t^9 - 97419*ep^2*mtt^3*mWW^5*s*t^9 + 1455666*ep^3*mtt^3*mWW^5*s*t^9 + 7172733*ep^4*mtt^3*mWW^5*s*t^9 + 11595214*ep^5*mtt^3*mWW^5*s*t^9 + 6344424*ep^6*mtt^3*mWW^5*s*t^9 + 336*mtt^2*mWW^6*s*t^9 + 11738*ep*mtt^2*mWW^6*s*t^9 + 19708*ep^2*mtt^2*mWW^6*s*t^9 - 418146*ep^3*mtt^2*mWW^6*s*t^9 - 2046612*ep^4*mtt^2*mWW^6*s*t^9 - 3363636*ep^5*mtt^2*mWW^6*s*t^9 - 1871888*ep^6*mtt^2*mWW^6*s*t^9 - 96*mtt*mWW^7*s*t^9 + 3222*ep*mtt*mWW^7*s*t^9 + 27216*ep^2*mtt*mWW^7*s*t^9 + 64258*ep^3*mtt*mWW^7*s*t^9 + 55956*ep^4*mtt*mWW^7*s*t^9 + 14904*ep^5*mtt*mWW^7*s*t^9 + 2080*ep^6*mtt*mWW^7*s*t^9 - 8*mWW^8*s*t^9 - 1384*ep*mWW^8*s*t^9 - 10031*ep^2*mWW^8*s*t^9 - 19300*ep^3*mWW^8*s*t^9 + 7673*ep^4*mWW^8*s*t^9 + 52990*ep^5*mWW^8*s*t^9 + 37480*ep^6*mWW^8*s*t^9 - 28140*ep^2*mtt^7*s^2*t^9 - 255150*ep^3*mtt^7*s^2*t^9 - 809130*ep^4*mtt^7*s^2*t^9 - 1087380*ep^5*mtt^7*s^2*t^9 - 529200*ep^6*mtt^7*s^2*t^9 - 39168*ep*mtt^6*mWW*s^2*t^9 - 155220*ep^2*mtt^6*mWW*s^2*t^9 + 671790*ep^3*mtt^6*mWW*s^2*t^9 + 4124178*ep^4*mtt^6*mWW*s^2*t^9 + 6735876*ep^5*mtt^6*mWW*s^2*t^9 + 3579504*ep^6*mtt^6*mWW*s^2*t^9 + 111132*ep*mtt^5*mWW^2*s^2*t^9 + 651741*ep^2*mtt^5*mWW^2*s^2*t^9 + 25248*ep^3*mtt^5*mWW^2*s^2*t^9 - 5519855*ep^4*mtt^5*mWW^2*s^2*t^9 - 10682170*ep^5*mtt^5*mWW^2*s^2*t^9 - 5970248*ep^6*mtt^5*mWW^2*s^2*t^9 - 70812*ep*mtt^4*mWW^3*s^2*t^9 - 616993*ep^2*mtt^4*mWW^3*s^2*t^9 - 1906698*ep^3*mtt^4*mWW^3*s^2*t^9 - 2716095*ep^4*mtt^4*mWW^3*s^2*t^9 - 2027854*ep^5*mtt^4*mWW^3*s^2*t^9 - 790008*ep^6*mtt^4*mWW^3*s^2*t^9 - 176*mtt^3*mWW^4*s^2*t^9 - 63730*ep*mtt^3*mWW^4*s^2*t^9 - 87138*ep^2*mtt^3*mWW^4*s^2*t^9 + 2681576*ep^3*mtt^3*mWW^4*s^2*t^9 + 12215756*ep^4*mtt^3*mWW^4*s^2*t^9 + 19258824*ep^5*mtt^3*mWW^4*s^2*t^9 + 10427536*ep^6*mtt^3*mWW^4*s^2*t^9 + 480*mtt^2*mWW^5*s^2*t^9 + 91994*ep*mtt^2*mWW^5*s^2*t^9 + 368276*ep^2*mtt^2*mWW^5*s^2*t^9 - 1544620*ep^3*mtt^2*mWW^5*s^2*t^9 - 9921830*ep^4*mtt^2*mWW^5*s^2*t^9 - 16849020*ep^5*mtt^2*mWW^5*s^2*t^9 - 9346784*ep^6*mtt^2*mWW^5*s^2*t^9 - 432*mtt*mWW^6*s^2*t^9 - 29962*ep*mtt*mWW^6*s^2*t^9 - 134763*ep^2*mtt*mWW^6*s^2*t^9 + 313070*ep^3*mtt*mWW^6*s^2*t^9 + 2606825*ep^4*mtt*mWW^6*s^2*t^9 + 4670286*ep^5*mtt*mWW^6*s^2*t^9 + 2662280*ep^6*mtt*mWW^6*s^2*t^9 + 128*mWW^7*s^2*t^9 + 546*ep*mWW^7*s^2*t^9 + 2237*ep^2*mWW^7*s^2*t^9 + 14784*ep^3*mWW^7*s^2*t^9 + 20151*ep^4*mWW^7*s^2*t^9 - 18562*ep^5*mWW^7*s^2*t^9 - 33080*ep^6*mWW^7*s^2*t^9 + 28980*ep^2*mtt^6*s^3*t^9 + 262290*ep^3*mtt^6*s^3*t^9 + 829710*ep^4*mtt^6*s^3*t^9 + 1111740*ep^5*mtt^6*s^3*t^9 + 539280*ep^6*mtt^6*s^3*t^9 + 40608*ep*mtt^5*mWW*s^3*t^9 + 153327*ep^2*mtt^5*mWW*s^3*t^9 - 763416*ep^3*mtt^5*mWW*s^3*t^9 - 4479765*ep^4*mtt^5*mWW*s^3*t^9 - 7245270*ep^5*mtt^5*mWW*s^3*t^9 - 3832584*ep^6*mtt^5*mWW*s^3*t^9 - 120384*ep*mtt^4*mWW^2*s^3*t^9 - 649785*ep^2*mtt^4*mWW^2*s^3*t^9 + 484660*ep^3*mtt^4*mWW^2*s^3*t^9 + 7623183*ep^4*mtt^4*mWW^2*s^3*t^9 + 13841402*ep^5*mtt^4*mWW^2*s^3*t^9 + 7620024*ep^6*mtt^4*mWW^2*s^3*t^9 + 105192*ep*mtt^3*mWW^3*s^3*t^9 + 678946*ep^2*mtt^3*mWW^3*s^3*t^9 + 616148*ep^3*mtt^3*mWW^3*s^3*t^9 - 3281058*ep^4*mtt^3*mWW^3*s^3*t^9 - 7406044*ep^5*mtt^3*mWW^3*s^3*t^9 - 4283664*ep^6*mtt^3*mWW^3*s^3*t^9 + 432*ep*mtt^2*mWW^4*s^3*t^9 - 109588*ep^2*mtt^2*mWW^4*s^3*t^9 - 1077554*ep^3*mtt^2*mWW^4*s^3*t^9 - 3602766*ep^4*mtt^2*mWW^4*s^3*t^9 - 5131516*ep^5*mtt^2*mWW^4*s^3*t^9 - 2671568*ep^6*mtt^2*mWW^4*s^3*t^9 - 38216*ep*mtt*mWW^5*s^3*t^9 - 162261*ep^2*mtt*mWW^5*s^3*t^9 + 596460*ep^3*mtt*mWW^5*s^3*t^9 + 3942635*ep^4*mtt*mWW^5*s^3*t^9 + 6633386*ep^5*mtt*mWW^5*s^3*t^9 + 3624376*ep^6*mtt*mWW^5*s^3*t^9 + 12368*ep*mWW^6*s^3*t^9 + 60285*ep^2*mWW^6*s^3*t^9 - 119548*ep^3*mWW^6*s^3*t^9 - 1035395*ep^4*mWW^6*s^3*t^9 - 1809074*ep^5*mWW^6*s^3*t^9 - 998936*ep^6*mWW^6*s^3*t^9 - 14280*ep^2*mtt^5*s^4*t^9 - 128940*ep^3*mtt^5*s^4*t^9 - 406560*ep^4*mtt^5*s^4*t^9 - 542640*ep^5*mtt^5*s^4*t^9 - 262080*ep^6*mtt^5*s^4*t^9 - 13440*ep*mtt^4*mWW*s^4*t^9 - 36468*ep^2*mtt^4*mWW*s^4*t^9 + 379894*ep^3*mtt^4*mWW*s^4*t^9 + 1876494*ep^4*mtt^4*mWW*s^4*t^9 + 2912012*ep^5*mtt^4*mWW*s^4*t^9 + 1510608*ep^6*mtt^4*mWW*s^4*t^9 + 42240*ep*mtt^3*mWW^2*s^4*t^9 + 208176*ep^2*mtt^3*mWW^2*s^4*t^9 - 349048*ep^3*mtt^3*mWW^2*s^4*t^9 - 3233088*ep^4*mtt^3*mWW^2*s^4*t^9 - 5595104*ep^5*mtt^3*mWW^2*s^4*t^9 - 3029376*ep^6*mtt^3*mWW^2*s^4*t^9 - 46080*ep*mtt^2*mWW^3*s^4*t^9 - 262920*ep^2*mtt^2*mWW^3*s^4*t^9 + 57180*ep^3*mtt^2*mWW^3*s^4*t^9 + 2505900*ep^4*mtt^2*mWW^3*s^4*t^9 + 4739640*ep^5*mtt^2*mWW^3*s^4*t^9 + 2645280*ep^6*mtt^2*mWW^3*s^4*t^9 + 19200*ep*mtt*mWW^4*s^4*t^9 + 118584*ep^2*mtt*mWW^4*s^4*t^9 + 57908*ep^3*mtt*mWW^4*s^4*t^9 - 785712*ep^4*mtt*mWW^4*s^4*t^9 - 1628816*ep^5*mtt*mWW^4*s^4*t^9 - 934464*ep^6*mtt*mWW^4*s^4*t^9 - 1920*ep*mWW^5*s^4*t^9 - 13092*ep^2*mWW^5*s^4*t^9 - 16994*ep^3*mWW^5*s^4*t^9 + 42966*ep^4*mWW^5*s^4*t^9 + 114908*ep^5*mWW^5*s^4*t^9 + 70032*ep^6*mWW^5*s^4*t^9 + 2688*ep^2*mtt^4*s^5*t^9 + 24192*ep^3*mtt^4*s^5*t^9 + 75936*ep^4*mtt^4*s^5*t^9 + 100800*ep^5*mtt^4*s^5*t^9 + 48384*ep^6*mtt^4*s^5*t^9 - 7392*ep^2*mtt^3*mWW*s^5*t^9 - 66528*ep^3*mtt^3*mWW*s^5*t^9 - 208824*ep^4*mtt^3*mWW*s^5*t^9 - 277200*ep^5*mtt^3*mWW*s^5*t^9 - 133056*ep^6*mtt^3*mWW*s^5*t^9 + 6048*ep^2*mtt^2*mWW^2*s^5*t^9 + 54432*ep^3*mtt^2*mWW^2*s^5*t^9 + 170856*ep^4*mtt^2*mWW^2*s^5*t^9 + 226800*ep^5*mtt^2*mWW^2*s^5*t^9 + 108864*ep^6*mtt^2*mWW^2*s^5*t^9 - 672*ep^2*mtt*mWW^3*s^5*t^9 - 6048*ep^3*mtt*mWW^3*s^5*t^9 - 18984*ep^4*mtt*mWW^3*s^5*t^9 - 25200*ep^5*mtt*mWW^3*s^5*t^9 - 12096*ep^6*mtt*mWW^3*s^5*t^9 - 672*ep^2*mWW^4*s^5*t^9 - 6048*ep^3*mWW^4*s^5*t^9 - 18984*ep^4*mWW^4*s^5*t^9 - 25200*ep^5*mWW^4*s^5*t^9 - 12096*ep^6*mWW^4*s^5*t^9 + 2940*ep^2*mtt^8*t^10 + 26670*ep^3*mtt^8*t^10 + 84630*ep^4*mtt^8*t^10 + 113820*ep^5*mtt^8*t^10 + 55440*ep^6*mtt^8*t^10 - 7551*ep^2*mtt^7*mWW*t^10 - 67794*ep^3*mtt^7*mWW*t^10 - 212037*ep^4*mtt^7*mWW*t^10 - 280110*ep^5*mtt^7*mWW*t^10 - 133608*ep^6*mtt^7*mWW*t^10 - 2433*ep^2*mtt^6*mWW^2*t^10 - 25770*ep^3*mtt^6*mWW^2*t^10 - 98019*ep^4*mtt^6*mWW^2*t^10 - 158514*ep^5*mtt^6*mWW^2*t^10 - 92184*ep^6*mtt^6*mWW^2*t^10 + 558*ep*mtt^5*mWW^3*t^10 + 31950*ep^2*mtt^5*mWW^3*t^10 + 267600*ep^3*mtt^5*mWW^3*t^10 + 853332*ep^4*mtt^5*mWW^3*t^10 + 1184424*ep^5*mtt^5*mWW^3*t^10 + 602976*ep^6*mtt^5*mWW^3*t^10 - 1860*ep*mtt^4*mWW^4*t^10 - 50472*ep^2*mtt^4*mWW^4*t^10 - 365442*ep^3*mtt^4*mWW^4*t^10 - 1093146*ep^4*mtt^4*mWW^4*t^10 - 1460580*ep^5*mtt^4*mWW^4*t^10 - 724080*ep^6*mtt^4*mWW^4*t^10 + 2340*ep*mtt^3*mWW^5*t^10 + 36645*ep^2*mtt^3*mWW^5*t^10 + 209106*ep^3*mtt^3*mWW^5*t^10 + 548907*ep^4*mtt^3*mWW^5*t^10 + 675234*ep^5*mtt^3*mWW^5*t^10 + 316248*ep^6*mtt^3*mWW^5*t^10 - 1440*ep*mtt^2*mWW^6*t^10 - 13857*ep^2*mtt^2*mWW^6*t^10 - 47202*ep^3*mtt^2*mWW^6*t^10 - 67743*ep^4*mtt^2*mWW^6*t^10 - 33402*ep^5*mtt^2*mWW^6*t^10 + 2184*ep^6*mtt^2*mWW^6*t^10 + 510*ep*mtt*mWW^7*t^10 + 3852*ep^2*mtt*mWW^7*t^10 + 6672*ep^3*mtt*mWW^7*t^10 - 9978*ep^4*mtt*mWW^7*t^10 - 37404*ep^5*mtt*mWW^7*t^10 - 26832*ep^6*mtt*mWW^7*t^10 - 108*ep*mWW^8*t^10 - 1074*ep^2*mWW^8*t^10 - 3840*ep^3*mWW^8*t^10 - 5946*ep^4*mWW^8*t^10 - 3468*ep^5*mWW^8*t^10 - 144*ep^6*mWW^8*t^10 - 12936*ep^2*mtt^7*s*t^10 - 117180*ep^3*mtt^7*s*t^10 - 371112*ep^4*mtt^7*s*t^10 - 497952*ep^5*mtt^7*s*t^10 - 241920*ep^6*mtt^7*s*t^10 - 7488*ep*mtt^6*mWW*s*t^10 - 5250*ep^2*mtt^6*mWW*s*t^10 + 348846*ep^3*mtt^6*mWW*s*t^10 + 1482888*ep^4*mtt^6*mWW*s*t^10 + 2213688*ep^5*mtt^6*mWW*s*t^10 + 1130976*ep^6*mtt^6*mWW*s*t^10 + 25104*ep*mtt^5*mWW^2*s*t^10 + 128234*ep^2*mtt^5*mWW^2*s*t^10 - 167738*ep^3*mtt^5*mWW^2*s*t^10 - 1797040*ep^4*mtt^5*mWW^2*s*t^10 - 3150620*ep^5*mtt^5*mWW^2*s*t^10 - 1706480*ep^6*mtt^5*mWW^2*s*t^10 - 26282*ep*mtt^4*mWW^3*s*t^10 - 213456*ep^2*mtt^4*mWW^3*s*t^10 - 542724*ep^3*mtt^4*mWW^3*s*t^10 - 406066*ep^4*mtt^4*mWW^3*s*t^10 + 186516*ep^5*mtt^4*mWW^3*s*t^10 + 240752*ep^6*mtt^4*mWW^3*s*t^10 - 16*mtt^3*mWW^4*s*t^10 + 2454*ep*mtt^3*mWW^4*s*t^10 + 112536*ep^2*mtt^3*mWW^4*s*t^10 + 891594*ep^3*mtt^3*mWW^4*s*t^10 + 2736508*ep^4*mtt^3*mWW^4*s*t^10 + 3702744*ep^5*mtt^3*mWW^4*s*t^10 + 1858080*ep^6*mtt^3*mWW^4*s*t^10 + 48*mtt^2*mWW^5*s*t^10 + 11454*ep*mtt^2*mWW^5*s*t^10 + 9862*ep^2*mtt^2*mWW^5*s*t^10 - 516484*ep^3*mtt^2*mWW^5*s*t^10 - 2254700*ep^4*mtt^2*mWW^5*s*t^10 - 3465496*ep^5*mtt^2*mWW^5*s*t^10 - 1834144*ep^6*mtt^2*mWW^5*s*t^10 - 48*mtt*mWW^6*s*t^10 - 5734*ep*mtt*mWW^6*s*t^10 - 22626*ep^2*mtt*mWW^6*s*t^10 + 94956*ep^3*mtt*mWW^6*s*t^10 + 609796*ep^4*mtt*mWW^6*s*t^10 + 1033332*ep^5*mtt*mWW^6*s*t^10 + 571024*ep^6*mtt*mWW^6*s*t^10 + 16*mWW^7*s*t^10 + 492*ep*mWW^7*s*t^10 + 3636*ep^2*mWW^7*s*t^10 + 8730*ep^3*mWW^7*s*t^10 - 274*ep^4*mWW^7*s*t^10 - 22212*ep^5*mWW^7*s*t^10 - 18288*ep^6*mWW^7*s*t^10 + 20412*ep^2*mtt^6*s^2*t^10 + 184590*ep^3*mtt^6*s^2*t^10 + 583254*ep^4*mtt^6*s^2*t^10 + 780444*ep^5*mtt^6*s^2*t^10 + 378000*ep^6*mtt^6*s^2*t^10 + 15840*ep*mtt^5*mWW*s^2*t^10 + 27657*ep^2*mtt^5*mWW*s^2*t^10 - 588108*ep^3*mtt^5*mWW*s^2*t^10 - 2662903*ep^4*mtt^5*mWW*s^2*t^10 - 4048194*ep^5*mtt^5*mWW*s^2*t^10 - 2085272*ep^6*mtt^5*mWW*s^2*t^10 - 53424*ep*mtt^4*mWW^2*s^2*t^10 - 253321*ep^2*mtt^4*mWW^2*s^2*t^10 + 536334*ep^3*mtt^4*mWW^2*s^2*t^10 + 4409989*ep^4*mtt^4*mWW^2*s^2*t^10 + 7532766*ep^5*mtt^4*mWW^2*s^2*t^10 + 4063176*ep^6*mtt^4*mWW^2*s^2*t^10 + 60888*ep*mtt^3*mWW^3*s^2*t^10 + 372146*ep^2*mtt^3*mWW^3*s^2*t^10 + 143748*ep^3*mtt^3*mWW^3*s^2*t^10 - 2642430*ep^4*mtt^3*mWW^3*s^2*t^10 - 5383492*ep^5*mtt^3*mWW^3*s^2*t^10 - 3065520*ep^6*mtt^3*mWW^3*s^2*t^10 - 20424*ep*mtt^2*mWW^4*s^2*t^10 - 178520*ep^2*mtt^2*mWW^4*s^2*t^10 - 535638*ep^3*mtt^2*mWW^4*s^2*t^10 - 654022*ep^4*mtt^2*mWW^4*s^2*t^10 - 277644*ep^5*mtt^2*mWW^4*s^2*t^10 - 4752*ep^6*mtt^2*mWW^4*s^2*t^10 - 7368*ep*mtt*mWW^5*s^2*t^10 - 7399*ep^2*mtt*mWW^5*s^2*t^10 + 325488*ep^3*mtt*mWW^5*s^2*t^10 + 1405953*ep^4*mtt*mWW^5*s^2*t^10 + 2128782*ep^5*mtt*mWW^5*s^2*t^10 + 1110184*ep^6*mtt*mWW^5*s^2*t^10 + 4488*ep*mWW^6*s^2*t^10 + 19025*ep^2*mWW^6*s^2*t^10 - 66414*ep^3*mWW^6*s^2*t^10 - 439841*ep^4*mWW^6*s^2*t^10 - 732662*ep^5*mWW^6*s^2*t^10 - 395816*ep^6*mWW^6*s^2*t^10 - 13776*ep^2*mtt^5*s^3*t^10 - 124320*ep^3*mtt^5*s^3*t^10 - 391692*ep^4*mtt^5*s^3*t^10 - 522312*ep^5*mtt^5*s^3*t^10 - 252000*ep^6*mtt^5*s^3*t^10 - 8064*ep*mtt^4*mWW*s^3*t^10 - 3180*ep^2*mtt^4*mWW*s^3*t^10 + 396714*ep^3*mtt^4*mWW*s^3*t^10 + 1657722*ep^4*mtt^4*mWW*s^3*t^10 + 2456484*ep^5*mtt^4*mWW*s^3*t^10 + 1248624*ep^6*mtt^4*mWW*s^3*t^10 + 27648*ep*mtt^3*mWW^2*s^3*t^10 + 113880*ep^2*mtt^3*mWW^2*s^3*t^10 - 430836*ep^3*mtt^3*mWW^2*s^3*t^10 - 2755524*ep^4*mtt^3*mWW^2*s^3*t^10 - 4517544*ep^5*mtt^3*mWW^2*s^3*t^10 - 2397024*ep^6*mtt^3*mWW^2*s^3*t^10 - 34560*ep*mtt^2*mWW^3*s^3*t^10 - 184800*ep^2*mtt^2*mWW^3*s^3*t^10 + 155424*ep^3*mtt^2*mWW^3*s^3*t^10 + 2237160*ep^4*mtt^2*mWW^3*s^3*t^10 + 4036848*ep^5*mtt^2*mWW^3*s^3*t^10 + 2219328*ep^6*mtt^2*mWW^3*s^3*t^10 + 18432*ep*mtt*mWW^4*s^3*t^10 + 109560*ep^2*mtt*mWW^4*s^3*t^10 + 16404*ep^3*mtt*mWW^4*s^3*t^10 - 880176*ep^4*mtt*mWW^4*s^3*t^10 - 1735440*ep^5*mtt*mWW^4*s^3*t^10 - 982080*ep^6*mtt*mWW^4*s^3*t^10 - 3456*ep*mWW^5*s^3*t^10 - 21684*ep^2*mWW^5*s^3*t^10 - 13386*ep^3*mWW^5*s^3*t^10 + 132510*ep^4*mWW^5*s^3*t^10 + 281964*ep^5*mWW^5*s^3*t^10 + 163152*ep^6*mWW^5*s^3*t^10 + 3360*ep^2*mtt^4*s^4*t^10 + 30240*ep^3*mtt^4*s^4*t^10 + 94920*ep^4*mtt^4*s^4*t^10 + 126000*ep^5*mtt^4*s^4*t^10 + 60480*ep^6*mtt^4*s^4*t^10 - 10080*ep^2*mtt^3*mWW*s^4*t^10 - 90720*ep^3*mtt^3*mWW*s^4*t^10 - 284760*ep^4*mtt^3*mWW*s^4*t^10 - 378000*ep^5*mtt^3*mWW*s^4*t^10 - 181440*ep^6*mtt^3*mWW*s^4*t^10 + 10080*ep^2*mtt^2*mWW^2*s^4*t^10 + 90720*ep^3*mtt^2*mWW^2*s^4*t^10 + 284760*ep^4*mtt^2*mWW^2*s^4*t^10 + 378000*ep^5*mtt^2*mWW^2*s^4*t^10 + 181440*ep^6*mtt^2*mWW^2*s^4*t^10 - 3360*ep^2*mtt*mWW^3*s^4*t^10 - 30240*ep^3*mtt*mWW^3*s^4*t^10 - 94920*ep^4*mtt*mWW^3*s^4*t^10 - 126000*ep^5*mtt*mWW^3*s^4*t^10 - 60480*ep^6*mtt*mWW^3*s^4*t^10 - 2436*ep^2*mtt^7*t^11 - 22050*ep^3*mtt^7*t^11 - 69762*ep^4*mtt^7*t^11 - 93492*ep^5*mtt^7*t^11 - 45360*ep^6*mtt^7*t^11 + 7932*ep^2*mtt^6*mWW*t^11 + 71592*ep^3*mtt^6*mWW*t^11 + 225600*ep^4*mtt^6*mWW*t^11 + 300864*ep^5*mtt^6*mWW*t^11 + 145152*ep^6*mtt^6*mWW*t^11 - 6147*ep^2*mtt^5*mWW^2*t^11 - 54534*ep^3*mtt^5*mWW^2*t^11 - 167685*ep^4*mtt^5*mWW^2*t^11 - 216798*ep^5*mtt^5*mWW^2*t^11 - 100776*ep^6*mtt^5*mWW^2*t^11 - 114*ep*mtt^4*mWW^3*t^11 - 7263*ep^2*mtt^4*mWW^3*t^11 - 62106*ep^3*mtt^4*mWW^3*t^11 - 201231*ep^4*mtt^4*mWW^3*t^11 - 283434*ep^5*mtt^4*mWW^3*t^11 - 146232*ep^6*mtt^4*mWW^3*t^11 + 336*ep*mtt^3*mWW^4*t^11 + 15600*ep^2*mtt^3*mWW^4*t^11 + 125958*ep^3*mtt^3*mWW^4*t^11 + 392634*ep^4*mtt^3*mWW^4*t^11 + 534324*ep^5*mtt^3*mWW^4*t^11 + 266928*ep^6*mtt^3*mWW^4*t^11 - 324*ep*mtt^2*mWW^5*t^11 - 9576*ep^2*mtt^2*mWW^5*t^11 - 70728*ep^3*mtt^2*mWW^5*t^11 - 212664*ep^4*mtt^2*mWW^5*t^11 - 284016*ep^5*mtt^2*mWW^5*t^11 - 140352*ep^6*mtt^2*mWW^5*t^11 + 96*ep*mtt*mWW^6*t^11 + 1599*ep^2*mtt*mWW^6*t^11 + 9474*ep^3*mtt*mWW^6*t^11 + 25509*ep^4*mtt*mWW^6*t^11 + 32046*ep^5*mtt*mWW^6*t^11 + 15336*ep^6*mtt*mWW^6*t^11 + 6*ep*mWW^7*t^11 + 291*ep^2*mWW^7*t^11 + 2394*ep^3*mWW^7*t^11 + 7599*ep^4*mWW^7*t^11 + 10506*ep^5*mWW^7*t^11 + 5304*ep^6*mWW^7*t^11 + 7812*ep^2*mtt^6*s*t^11 + 70602*ep^3*mtt^6*s*t^11 + 222894*ep^4*mtt^6*s*t^11 + 297948*ep^5*mtt^6*s*t^11 + 144144*ep^6*mtt^6*s*t^11 + 2592*ep*mtt^5*mWW*s*t^11 - 11577*ep^2*mtt^5*mWW*s*t^11 - 241620*ep^3*mtt^5*mWW*s*t^11 - 894097*ep^4*mtt^5*mWW*s*t^11 - 1274094*ep^5*mtt^5*mWW*s*t^11 - 636584*ep^6*mtt^5*mWW*s*t^11 - 9696*ep*mtt^4*mWW^2*s*t^11 - 27685*ep^2*mtt^4*mWW^2*s*t^11 + 262672*ep^3*mtt^4*mWW^2*s*t^11 + 1321687*ep^4*mtt^4*mWW^2*s*t^11 + 2062602*ep^5*mtt^4*mWW^2*s*t^11 + 1073080*ep^6*mtt^4*mWW^2*s*t^11 + 13004*ep*mtt^3*mWW^3*s*t^11 + 73674*ep^2*mtt^3*mWW^3*s*t^11 - 23132*ep^3*mtt^3*mWW^3*s*t^11 - 736750*ep^4*mtt^3*mWW^3*s*t^11 - 1383028*ep^5*mtt^3*mWW^3*s*t^11 - 769008*ep^6*mtt^3*mWW^3*s*t^11 - 6720*ep*mtt^2*mWW^4*s*t^11 - 55980*ep^2*mtt^2*mWW^4*s*t^11 - 148326*ep^3*mtt^2*mWW^4*s*t^11 - 120746*ep^4*mtt^2*mWW^4*s*t^11 + 45852*ep^5*mtt^2*mWW^4*s*t^11 + 72080*ep^6*mtt^2*mWW^4*s*t^11 + 252*ep*mtt*mWW^5*s*t^11 + 12691*ep^2*mtt*mWW^5*s*t^11 + 99848*ep^3*mtt*mWW^5*s*t^11 + 298115*ep^4*mtt*mWW^5*s*t^11 + 389754*ep^5*mtt*mWW^5*s*t^11 + 188600*ep^6*mtt*mWW^5*s*t^11 + 568*ep*mWW^6*s*t^11 + 1065*ep^2*mWW^6*s*t^11 - 20044*ep^3*mWW^6*s*t^11 - 91103*ep^4*mWW^6*s*t^11 - 139034*ep^5*mWW^6*s*t^11 - 72312*ep^6*mWW^6*s*t^11 - 8064*ep^2*mtt^5*s^2*t^11 - 72744*ep^3*mtt^5*s^2*t^11 - 229068*ep^4*mtt^5*s^2*t^11 - 305256*ep^5*mtt^5*s^2*t^11 - 147168*ep^6*mtt^5*s^2*t^11 - 2688*ep*mtt^4*mWW*s^2*t^11 + 11868*ep^2*mtt^4*mWW*s^2*t^11 + 248846*ep^3*mtt^4*mWW*s^2*t^11 + 919710*ep^4*mtt^4*mWW*s^2*t^11 + 1307980*ep^5*mtt^4*mWW*s^2*t^11 + 651984*ep^6*mtt^4*mWW*s^2*t^11 + 9984*ep*mtt^3*mWW^2*s^2*t^11 + 24816*ep^2*mtt^3*mWW^2*s^2*t^11 - 302776*ep^3*mtt^3*mWW^2*s^2*t^11 - 1458960*ep^4*mtt^3*mWW^2*s^2*t^11 - 2250176*ep^5*mtt^3*mWW^2*s^2*t^11 - 1164288*ep^6*mtt^3*mWW^2*s^2*t^11 - 13824*ep*mtt^2*mWW^3*s^2*t^11 - 65016*ep^2*mtt^2*mWW^3*s^2*t^11 + 142692*ep^3*mtt^2*mWW^3*s^2*t^11 + 1149300*ep^4*mtt^2*mWW^3*s^2*t^11 + 1955208*ep^5*mtt^2*mWW^3*s^2*t^11 + 1052640*ep^6*mtt^2*mWW^3*s^2*t^11 + 8448*ep*mtt*mWW^4*s^2*t^11 + 48432*ep^2*mtt*mWW^4*s^2*t^11 - 8720*ep^3*mtt*mWW^4*s^2*t^11 - 455220*ep^4*mtt*mWW^4*s^2*t^11 - 865528*ep^5*mtt*mWW^4*s^2*t^11 - 484512*ep^6*mtt*mWW^4*s^2*t^11 - 1920*ep*mWW^5*s^2*t^11 - 12036*ep^2*mWW^5*s^2*t^11 - 7298*ep^3*mWW^5*s^2*t^11 + 74238*ep^4*mWW^5*s^2*t^11 + 157772*ep^5*mWW^5*s^2*t^11 + 91344*ep^6*mWW^5*s^2*t^11 + 2688*ep^2*mtt^4*s^3*t^11 + 24192*ep^3*mtt^4*s^3*t^11 + 75936*ep^4*mtt^4*s^3*t^11 + 100800*ep^5*mtt^4*s^3*t^11 + 48384*ep^6*mtt^4*s^3*t^11 - 8736*ep^2*mtt^3*mWW*s^3*t^11 - 78624*ep^3*mtt^3*mWW*s^3*t^11 - 246792*ep^4*mtt^3*mWW*s^3*t^11 - 327600*ep^5*mtt^3*mWW*s^3*t^11 - 157248*ep^6*mtt^3*mWW*s^3*t^11 + 10080*ep^2*mtt^2*mWW^2*s^3*t^11 + 90720*ep^3*mtt^2*mWW^2*s^3*t^11 + 284760*ep^4*mtt^2*mWW^2*s^3*t^11 + 378000*ep^5*mtt^2*mWW^2*s^3*t^11 + 181440*ep^6*mtt^2*mWW^2*s^3*t^11 - 4704*ep^2*mtt*mWW^3*s^3*t^11 - 42336*ep^3*mtt*mWW^3*s^3*t^11 - 132888*ep^4*mtt*mWW^3*s^3*t^11 - 176400*ep^5*mtt*mWW^3*s^3*t^11 - 84672*ep^6*mtt*mWW^3*s^3*t^11 + 672*ep^2*mWW^4*s^3*t^11 + 6048*ep^3*mWW^4*s^3*t^11 + 18984*ep^4*mWW^4*s^3*t^11 + 25200*ep^5*mWW^4*s^3*t^11 + 12096*ep^6*mWW^4*s^3*t^11 + 1260*ep^2*mtt^6*t^12 + 11382*ep^3*mtt^6*t^12 + 35910*ep^4*mtt^6*t^12 + 47964*ep^5*mtt^6*t^12 + 23184*ep^6*mtt^6*t^12 - 4593*ep^2*mtt^5*mWW*t^12 - 41466*ep^3*mtt^5*mWW*t^12 - 130719*ep^4*mtt^5*mWW*t^12 - 174426*ep^5*mtt^5*mWW*t^12 - 84216*ep^6*mtt^5*mWW*t^12 + 5577*ep^2*mtt^4*mWW^2*t^12 + 50244*ep^3*mtt^4*mWW^2*t^12 + 157929*ep^4*mtt^4*mWW^2*t^12 + 209982*ep^5*mtt^4*mWW^2*t^12 + 100968*ep^6*mtt^4*mWW^2*t^12 + 12*ep*mtt^3*mWW^3*t^12 - 1416*ep^2*mtt^3*mWW^3*t^12 - 13104*ep^3*mtt^3*mWW^3*t^12 - 40548*ep^4*mtt^3*mWW^3*t^12 - 52248*ep^5*mtt^3*mWW^3*t^12 - 24096*ep^6*mtt^3*mWW^3*t^12 - 36*ep*mtt^2*mWW^4*t^12 - 2184*ep^2*mtt^2*mWW^4*t^12 - 18222*ep^3*mtt^2*mWW^4*t^12 - 57390*ep^4*mtt^2*mWW^4*t^12 - 78348*ep^5*mtt^2*mWW^4*t^12 - 39120*ep^6*mtt^2*mWW^4*t^12 + 36*ep*mtt*mWW^5*t^12 + 1713*ep^2*mtt*mWW^5*t^12 + 13818*ep^3*mtt*mWW^5*t^12 + 42843*ep^4*mtt*mWW^5*t^12 + 57858*ep^5*mtt*mWW^5*t^12 + 28632*ep^6*mtt*mWW^5*t^12 - 12*ep*mWW^6*t^12 - 357*ep^2*mWW^6*t^12 - 2652*ep^3*mWW^6*t^12 - 8025*ep^4*mWW^6*t^12 - 10782*ep^5*mWW^6*t^12 - 5352*ep^6*mWW^6*t^12 - 2640*ep^2*mtt^5*s*t^12 - 23808*ep^3*mtt^5*s*t^12 - 74940*ep^4*mtt^5*s*t^12 - 99816*ep^5*mtt^5*s*t^12 - 48096*ep^6*mtt^5*s*t^12 - 384*ep*mtt^4*mWW*s*t^12 + 7380*ep^2*mtt^4*mWW*s*t^12 + 86810*ep^3*mtt^4*mWW*s*t^12 + 292722*ep^4*mtt^4*mWW*s*t^12 + 401716*ep^5*mtt^4*mWW*s*t^12 + 196656*ep^6*mtt^4*mWW*s*t^12 + 1536*ep*mtt^3*mWW^2*s*t^12 - 3768*ep^2*mtt^3*mWW^2*s*t^12 - 115004*ep^3*mtt^3*mWW^2*s*t^12 - 439884*ep^4*mtt^3*mWW^2*s*t^12 - 633208*ep^5*mtt^3*mWW^2*s*t^12 - 317472*ep^6*mtt^3*mWW^2*s*t^12 - 2304*ep*mtt^2*mWW^3*s*t^12 - 6576*ep^2*mtt^2*mWW^3*s*t^12 + 62232*ep^3*mtt^2*mWW^3*s*t^12 + 312720*ep^4*mtt^2*mWW^3*s*t^12 + 487488*ep^5*mtt^2*mWW^3*s*t^12 + 253440*ep^6*mtt^2*mWW^3*s*t^12 + 1536*ep*mtt*mWW^4*s*t^12 + 8136*ep^2*mtt*mWW^4*s*t^12 - 7652*ep^3*mtt*mWW^4*s*t^12 - 101976*ep^4*mtt*mWW^4*s*t^12 - 183136*ep^5*mtt*mWW^4*s*t^12 - 100608*ep^6*mtt*mWW^4*s*t^12 - 384*ep*mWW^5*s*t^12 - 2532*ep^2*mWW^5*s*t^12 - 2578*ep^3*mWW^5*s*t^12 + 11358*ep^4*mWW^5*s*t^12 + 26956*ep^5*mWW^5*s*t^12 + 16080*ep^6*mWW^5*s*t^12 + 1344*ep^2*mtt^4*s^2*t^12 + 12096*ep^3*mtt^4*s^2*t^12 + 37968*ep^4*mtt^4*s^2*t^12 + 50400*ep^5*mtt^4*s^2*t^12 + 24192*ep^6*mtt^4*s^2*t^12 - 4704*ep^2*mtt^3*mWW*s^2*t^12 - 42336*ep^3*mtt^3*mWW*s^2*t^12 - 132888*ep^4*mtt^3*mWW*s^2*t^12 - 176400*ep^5*mtt^3*mWW*s^2*t^12 - 84672*ep^6*mtt^3*mWW*s^2*t^12 + 6048*ep^2*mtt^2*mWW^2*s^2*t^12 + 54432*ep^3*mtt^2*mWW^2*s^2*t^12 + 170856*ep^4*mtt^2*mWW^2*s^2*t^12 + 226800*ep^5*mtt^2*mWW^2*s^2*t^12 + 108864*ep^6*mtt^2*mWW^2*s^2*t^12 - 3360*ep^2*mtt*mWW^3*s^2*t^12 - 30240*ep^3*mtt*mWW^3*s^2*t^12 - 94920*ep^4*mtt*mWW^3*s^2*t^12 - 126000*ep^5*mtt*mWW^3*s^2*t^12 - 60480*ep^6*mtt*mWW^3*s^2*t^12 + 672*ep^2*mWW^4*s^2*t^12 + 6048*ep^3*mWW^4*s^2*t^12 + 18984*ep^4*mWW^4*s^2*t^12 + 25200*ep^5*mWW^4*s^2*t^12 + 12096*ep^6*mWW^4*s^2*t^12 - 372*ep^2*mtt^5*t^13 - 3354*ep^3*mtt^5*t^13 - 10554*ep^4*mtt^5*t^13 - 14052*ep^5*mtt^5*t^13 - 6768*ep^6*mtt^5*t^13 + 1440*ep^2*mtt^4*mWW*t^13 + 12984*ep^3*mtt^4*mWW*t^13 + 40860*ep^4*mtt^4*mWW*t^13 + 54408*ep^5*mtt^4*mWW*t^13 + 26208*ep^6*mtt^4*mWW*t^13 - 2040*ep^2*mtt^3*mWW^2*t^13 - 18396*ep^3*mtt^3*mWW^2*t^13 - 57900*ep^4*mtt^3*mWW^2*t^13 - 77112*ep^5*mtt^3*mWW^2*t^13 - 37152*ep^6*mtt^3*mWW^2*t^13 + 1200*ep^2*mtt^2*mWW^3*t^13 + 10824*ep^3*mtt^2*mWW^3*t^13 + 34080*ep^4*mtt^2*mWW^3*t^13 + 45408*ep^5*mtt^2*mWW^3*t^13 + 21888*ep^6*mtt^2*mWW^3*t^13 - 180*ep^2*mtt*mWW^4*t^13 - 1626*ep^3*mtt*mWW^4*t^13 - 5130*ep^4*mtt*mWW^4*t^13 - 6852*ep^5*mtt*mWW^4*t^13 - 3312*ep^6*mtt*mWW^4*t^13 - 48*ep^2*mWW^5*t^13 - 432*ep^3*mWW^5*t^13 - 1356*ep^4*mWW^5*t^13 - 1800*ep^5*mWW^5*t^13 - 864*ep^6*mWW^5*t^13 + 384*ep^2*mtt^4*s*t^13 + 3456*ep^3*mtt^4*s*t^13 + 10848*ep^4*mtt^4*s*t^13 + 14400*ep^5*mtt^4*s*t^13 + 6912*ep^6*mtt^4*s*t^13 - 1440*ep^2*mtt^3*mWW*s*t^13 - 12960*ep^3*mtt^3*mWW*s*t^13 - 40680*ep^4*mtt^3*mWW*s*t^13 - 54000*ep^5*mtt^3*mWW*s*t^13 - 25920*ep^6*mtt^3*mWW*s*t^13 + 2016*ep^2*mtt^2*mWW^2*s*t^13 + 18144*ep^3*mtt^2*mWW^2*s*t^13 + 56952*ep^4*mtt^2*mWW^2*s*t^13 + 75600*ep^5*mtt^2*mWW^2*s*t^13 + 36288*ep^6*mtt^2*mWW^2*s*t^13 - 1248*ep^2*mtt*mWW^3*s*t^13 - 11232*ep^3*mtt*mWW^3*s*t^13 - 35256*ep^4*mtt*mWW^3*s*t^13 - 46800*ep^5*mtt*mWW^3*s*t^13 - 22464*ep^6*mtt*mWW^3*s*t^13 + 288*ep^2*mWW^4*s*t^13 + 2592*ep^3*mWW^4*s*t^13 + 8136*ep^4*mWW^4*s*t^13 + 10800*ep^5*mWW^4*s*t^13 + 5184*ep^6*mWW^4*s*t^13 + 48*ep^2*mtt^4*t^14 + 432*ep^3*mtt^4*t^14 + 1356*ep^4*mtt^4*t^14 + 1800*ep^5*mtt^4*t^14 + 864*ep^6*mtt^4*t^14 - 192*ep^2*mtt^3*mWW*t^14 - 1728*ep^3*mtt^3*mWW*t^14 - 5424*ep^4*mtt^3*mWW*t^14 - 7200*ep^5*mtt^3*mWW*t^14 - 3456*ep^6*mtt^3*mWW*t^14 + 288*ep^2*mtt^2*mWW^2*t^14 + 2592*ep^3*mtt^2*mWW^2*t^14 + 8136*ep^4*mtt^2*mWW^2*t^14 + 10800*ep^5*mtt^2*mWW^2*t^14 + 5184*ep^6*mtt^2*mWW^2*t^14 - 192*ep^2*mtt*mWW^3*t^14 - 1728*ep^3*mtt*mWW^3*t^14 - 5424*ep^4*mtt*mWW^3*t^14 - 7200*ep^5*mtt*mWW^3*t^14 - 3456*ep^6*mtt*mWW^3*t^14 + 48*ep^2*mWW^4*t^14 + 432*ep^3*mWW^4*t^14 + 1356*ep^4*mWW^4*t^14 + 1800*ep^5*mWW^4*t^14 + 864*ep^6*mWW^4*t^14)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*(-mtt + mWW + s)*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(180*ep*mtt^9*mWW^4*s^3 + 1620*ep^2*mtt^9*mWW^4*s^3 + 5080*ep^3*mtt^9*mWW^4*s^3 + 6720*ep^4*mtt^9*mWW^4*s^3 + 3200*ep^5*mtt^9*mWW^4*s^3 - 756*ep*mtt^8*mWW^5*s^3 - 7084*ep^2*mtt^8*mWW^5*s^3 - 22656*ep^3*mtt^8*mWW^5*s^3 - 30224*ep^4*mtt^8*mWW^5*s^3 - 14400*ep^5*mtt^8*mWW^5*s^3 + 1084*ep*mtt^7*mWW^6*s^3 + 10852*ep^2*mtt^7*mWW^6*s^3 + 35728*ep^3*mtt^7*mWW^6*s^3 + 48176*ep^4*mtt^7*mWW^6*s^3 + 22912*ep^5*mtt^7*mWW^6*s^3 - 308*ep*mtt^6*mWW^7*s^3 - 4140*ep^2*mtt^6*mWW^7*s^3 - 15040*ep^3*mtt^6*mWW^7*s^3 - 20880*ep^4*mtt^6*mWW^7*s^3 - 9792*ep^5*mtt^6*mWW^7*s^3 - 796*ep*mtt^5*mWW^8*s^3 - 7092*ep^2*mtt^5*mWW^8*s^3 - 22208*ep^3*mtt^5*mWW^8*s^3 - 29520*ep^4*mtt^5*mWW^8*s^3 - 14208*ep^5*mtt^5*mWW^8*s^3 + 964*ep*mtt^4*mWW^9*s^3 + 9948*ep^2*mtt^4*mWW^9*s^3 + 33152*ep^3*mtt^4*mWW^9*s^3 + 44880*ep^4*mtt^4*mWW^9*s^3 + 21312*ep^5*mtt^4*mWW^9*s^3 - 460*ep*mtt^3*mWW^10*s^3 - 5268*ep^2*mtt^3*mWW^10*s^3 - 18192*ep^3*mtt^3*mWW^10*s^3 - 24816*ep^4*mtt^3*mWW^10*s^3 - 11648*ep^5*mtt^3*mWW^10*s^3 + 100*ep*mtt^2*mWW^11*s^3 + 1276*ep^2*mtt^2*mWW^11*s^3 + 4544*ep^3*mtt^2*mWW^11*s^3 + 6224*ep^4*mtt^2*mWW^11*s^3 + 2880*ep^5*mtt^2*mWW^11*s^3 - 8*ep*mtt*mWW^12*s^3 - 112*ep^2*mtt*mWW^12*s^3 - 408*ep^3*mtt*mWW^12*s^3 - 560*ep^4*mtt*mWW^12*s^3 - 256*ep^5*mtt*mWW^12*s^3 - 900*ep*mtt^8*mWW^4*s^4 - 8100*ep^2*mtt^8*mWW^4*s^4 - 25400*ep^3*mtt^8*mWW^4*s^4 - 33600*ep^4*mtt^8*mWW^4*s^4 - 16000*ep^5*mtt^8*mWW^4*s^4 + 3294*ep*mtt^7*mWW^5*s^4 + 31256*ep^2*mtt^7*mWW^5*s^4 + 100814*ep^3*mtt^7*mWW^5*s^4 + 135436*ep^4*mtt^7*mWW^5*s^4 + 64960*ep^5*mtt^7*mWW^5*s^4 - 3886*ep*mtt^6*mWW^6*s^4 - 40260*ep^2*mtt^6*mWW^6*s^4 - 135362*ep^3*mtt^6*mWW^6*s^4 - 185676*ep^4*mtt^6*mWW^6*s^4 - 89808*ep^5*mtt^6*mWW^6*s^4 + 182*ep*mtt^5*mWW^7*s^4 + 6544*ep^2*mtt^5*mWW^7*s^4 + 28878*ep^3*mtt^5*mWW^7*s^4 + 44108*ep^4*mtt^5*mWW^7*s^4 + 22144*ep^5*mtt^5*mWW^7*s^4 + 3506*ep*mtt^4*mWW^8*s^4 + 33164*ep^2*mtt^4*mWW^8*s^4 + 106814*ep^3*mtt^4*mWW^8*s^4 + 143380*ep^4*mtt^4*mWW^8*s^4 + 68720*ep^5*mtt^4*mWW^8*s^4 - 3270*ep*mtt^3*mWW^9*s^4 - 35048*ep^2*mtt^3*mWW^9*s^4 - 119494*ep^3*mtt^3*mWW^9*s^4 - 164860*ep^4*mtt^3*mWW^9*s^4 - 79808*ep^5*mtt^3*mWW^9*s^4 + 1270*ep*mtt^2*mWW^10*s^4 + 15044*ep^2*mtt^2*mWW^10*s^4 + 53354*ep^3*mtt^2*mWW^10*s^4 + 75004*ep^4*mtt^2*mWW^10*s^4 + 36624*ep^5*mtt^2*mWW^10*s^4 - 206*ep*mtt*mWW^11*s^4 - 2752*ep^2*mtt*mWW^11*s^4 - 10198*ep^3*mtt*mWW^11*s^4 - 14684*ep^4*mtt*mWW^11*s^4 - 7296*ep^5*mtt*mWW^11*s^4 + 10*ep*mWW^12*s^4 + 152*ep^2*mWW^12*s^4 + 594*ep^3*mWW^12*s^4 + 892*ep^4*mWW^12*s^4 + 464*ep^5*mWW^12*s^4 + 1800*ep*mtt^7*mWW^4*s^5 + 16200*ep^2*mtt^7*mWW^4*s^5 + 50800*ep^3*mtt^7*mWW^4*s^5 + 67200*ep^4*mtt^7*mWW^4*s^5 + 32000*ep^5*mtt^7*mWW^4*s^5 - 5586*ep*mtt^6*mWW^5*s^5 - 53744*ep^2*mtt^6*mWW^5*s^5 - 174906*ep^3*mtt^6*mWW^5*s^5 - 236644*ep^4*mtt^6*mWW^5*s^5 - 114240*ep^5*mtt^6*mWW^5*s^5 + 4968*ep*mtt^5*mWW^6*s^5 + 53940*ep^2*mtt^5*mWW^6*s^5 + 186020*ep^3*mtt^5*mWW^6*s^5 + 259920*ep^4*mtt^5*mWW^6*s^5 + 127792*ep^5*mtt^5*mWW^6*s^5 + 1686*ep*mtt^4*mWW^7*s^5 + 9780*ep^2*mtt^4*mWW^7*s^5 + 20842*ep^3*mtt^4*mWW^7*s^5 + 19500*ep^4*mtt^4*mWW^7*s^5 + 6896*ep^5*mtt^4*mWW^7*s^5 - 5768*ep*mtt^3*mWW^8*s^5 - 57536*ep^2*mtt^3*mWW^8*s^5 - 190648*ep^3*mtt^3*mWW^8*s^5 - 260416*ep^4*mtt^3*mWW^8*s^5 - 126240*ep^5*mtt^3*mWW^8*s^5 + 3818*ep*mtt^2*mWW^9*s^5 + 42728*ep^2*mtt^2*mWW^9*s^5 + 149242*ep^3*mtt^2*mWW^9*s^5 + 209908*ep^4*mtt^2*mWW^9*s^5 + 103584*ep^5*mtt^2*mWW^9*s^5 - 1000*ep*mtt*mWW^10*s^5 - 12604*ep^2*mtt*mWW^10*s^5 - 46172*ep^3*mtt*mWW^10*s^5 - 66704*ep^4*mtt*mWW^10*s^5 - 33552*ep^5*mtt*mWW^10*s^5 + 82*ep*mWW^11*s^5 + 1236*ep^2*mWW^11*s^5 + 4822*ep^3*mWW^11*s^5 + 7236*ep^4*mWW^11*s^5 + 3760*ep^5*mWW^11*s^5 - 1800*ep*mtt^6*mWW^4*s^6 - 16200*ep^2*mtt^6*mWW^4*s^6 - 50800*ep^3*mtt^6*mWW^4*s^6 - 67200*ep^4*mtt^6*mWW^4*s^6 - 32000*ep^5*mtt^6*mWW^4*s^6 + 4554*ep*mtt^5*mWW^5*s^6 + 44536*ep^2*mtt^5*mWW^5*s^6 + 146394*ep^3*mtt^5*mWW^5*s^6 + 199556*ep^4*mtt^5*mWW^5*s^6 + 96960*ep^5*mtt^5*mWW^5*s^6 - 2494*ep*mtt^4*mWW^6*s^6 - 29748*ep^2*mtt^4*mWW^6*s^6 - 107106*ep^3*mtt^4*mWW^6*s^6 - 153756*ep^4*mtt^4*mWW^6*s^6 - 77168*ep^5*mtt^4*mWW^6*s^6 - 2884*ep*mtt^3*mWW^7*s^6 - 24496*ep^2*mtt^3*mWW^7*s^6 - 74052*ep^3*mtt^3*mWW^7*s^6 - 95480*ep^4*mtt^3*mWW^7*s^6 - 44576*ep^5*mtt^3*mWW^7*s^6 + 4100*ep*mtt^2*mWW^8*s^6 + 43072*ep^2*mtt^2*mWW^8*s^6 + 146724*ep^3*mtt^2*mWW^8*s^6 + 204200*ep^4*mtt^2*mWW^8*s^6 + 100480*ep^5*mtt^2*mWW^8*s^6 - 1670*ep*mtt*mWW^9*s^6 - 20040*ep^2*mtt*mWW^9*s^6 - 72342*ep^3*mtt*mWW^9*s^6 - 104076*ep^4*mtt*mWW^9*s^6 - 52384*ep^5*mtt*mWW^9*s^6 + 194*ep*mWW^10*s^6 + 2876*ep^2*mWW^10*s^6 + 11182*ep^3*mWW^10*s^6 + 16756*ep^4*mWW^10*s^6 + 8688*ep^5*mWW^10*s^6 + 900*ep*mtt^5*mWW^4*s^7 + 8100*ep^2*mtt^5*mWW^4*s^7 + 25400*ep^3*mtt^5*mWW^4*s^7 + 33600*ep^4*mtt^5*mWW^4*s^7 + 16000*ep^5*mtt^5*mWW^4*s^7 - 1746*ep*mtt^4*mWW^5*s^7 - 17444*ep^2*mtt^4*mWW^5*s^7 - 58046*ep^3*mtt^4*mWW^5*s^7 - 79804*ep^4*mtt^4*mWW^5*s^7 - 39040*ep^5*mtt^4*mWW^5*s^7 + 208*ep*mtt^3*mWW^6*s^7 + 4456*ep^2*mtt^3*mWW^6*s^7 + 18960*ep^3*mtt^3*mWW^6*s^7 + 29576*ep^4*mtt^3*mWW^6*s^7 + 15632*ep^5*mtt^3*mWW^6*s^7 + 1564*ep*mtt^2*mWW^7*s^7 + 14792*ep^2*mtt^2*mWW^7*s^7 + 47772*ep^3*mtt^2*mWW^7*s^7 + 64432*ep^4*mtt^2*mWW^7*s^7 + 31088*ep^5*mtt^2*mWW^7*s^7 - 1108*ep*mtt*mWW^8*s^7 - 12556*ep^2*mtt*mWW^8*s^7 - 44360*ep^3*mtt*mWW^8*s^7 - 63176*ep^4*mtt*mWW^8*s^7 - 31632*ep^5*mtt*mWW^8*s^7 + 182*ep*mWW^9*s^7 + 2652*ep^2*mWW^9*s^7 + 10274*ep^3*mWW^9*s^7 + 15372*ep^4*mWW^9*s^7 + 7952*ep^5*mWW^9*s^7 - 180*ep*mtt^4*mWW^4*s^8 - 1620*ep^2*mtt^4*mWW^4*s^8 - 5080*ep^3*mtt^4*mWW^4*s^8 - 6720*ep^4*mtt^4*mWW^4*s^8 - 3200*ep^5*mtt^4*mWW^4*s^8 + 240*ep*mtt^3*mWW^5*s^8 + 2480*ep^2*mtt^3*mWW^5*s^8 + 8400*ep^3*mtt^3*mWW^5*s^8 + 11680*ep^4*mtt^3*mWW^5*s^8 + 5760*ep^5*mtt^3*mWW^5*s^8 + 120*ep*mtt^2*mWW^6*s^8 + 760*ep^2*mtt^2*mWW^6*s^8 + 1760*ep^3*mtt^2*mWW^6*s^8 + 1760*ep^4*mtt^2*mWW^6*s^8 + 640*ep^5*mtt^2*mWW^6*s^8 - 240*ep*mtt*mWW^7*s^8 - 2480*ep^2*mtt*mWW^7*s^8 - 8400*ep^3*mtt*mWW^7*s^8 - 11680*ep^4*mtt*mWW^7*s^8 - 5760*ep^5*mtt*mWW^7*s^8 + 60*ep*mWW^8*s^8 + 860*ep^2*mWW^8*s^8 + 3320*ep^3*mWW^8*s^8 + 4960*ep^4*mWW^8*s^8 + 2560*ep^5*mWW^8*s^8 + 36*ep*mtt^11*mWW^3*s*t + 348*ep^2*mtt^11*mWW^3*s*t + 1200*ep^3*mtt^11*mWW^3*s*t + 1776*ep^4*mtt^11*mWW^3*s*t + 960*ep^5*mtt^11*mWW^3*s*t + 36*mtt^10*mWW^4*s*t + 294*ep*mtt^10*mWW^4*s*t + 702*ep^2*mtt^10*mWW^4*s*t + 144*ep^3*mtt^10*mWW^4*s*t - 1368*ep^4*mtt^10*mWW^4*s*t - 1248*ep^5*mtt^10*mWW^4*s*t - 258*mtt^9*mWW^5*s*t - 2928*ep*mtt^9*mWW^5*s*t - 12930*ep^2*mtt^9*mWW^5*s*t - 28128*ep^3*mtt^9*mWW^5*s*t - 30120*ep^4*mtt^9*mWW^5*s*t - 12576*ep^5*mtt^9*mWW^5*s*t + 768*mtt^8*mWW^6*s*t + 9186*ep*mtt^8*mWW^6*s*t + 42930*ep^2*mtt^8*mWW^6*s*t + 98640*ep^3*mtt^8*mWW^6*s*t + 111192*ep^4*mtt^8*mWW^6*s*t + 48864*ep^5*mtt^8*mWW^6*s*t - 1230*mtt^7*mWW^7*s*t - 14820*ep*mtt^7*mWW^7*s*t - 69630*ep^2*mtt^7*mWW^7*s*t - 160320*ep^3*mtt^7*mWW^7*s*t - 180600*ep^4*mtt^7*mWW^7*s*t - 79200*ep^5*mtt^7*mWW^7*s*t + 1140*mtt^6*mWW^8*s*t + 13674*ep*mtt^6*mWW^8*s*t + 63762*ep^2*mtt^6*mWW^8*s*t + 145200*ep^3*mtt^6*mWW^8*s*t + 161304*ep^4*mtt^6*mWW^8*s*t + 69600*ep^5*mtt^6*mWW^8*s*t - 606*mtt^5*mWW^9*s*t - 7224*ep*mtt^5*mWW^9*s*t - 33342*ep^2*mtt^5*mWW^9*s*t - 74784*ep^3*mtt^5*mWW^9*s*t - 81432*ep^4*mtt^5*mWW^9*s*t - 34272*ep^5*mtt^5*mWW^9*s*t + 168*mtt^4*mWW^10*s*t + 1998*ep*mtt^4*mWW^10*s*t + 9150*ep^2*mtt^4*mWW^10*s*t + 20208*ep^3*mtt^4*mWW^10*s*t + 21480*ep^4*mtt^4*mWW^10*s*t + 8736*ep^5*mtt^4*mWW^10*s*t - 18*mtt^3*mWW^11*s*t - 216*ep*mtt^3*mWW^11*s*t - 990*ep^2*mtt^3*mWW^11*s*t - 2160*ep^3*mtt^3*mWW^11*s*t - 2232*ep^4*mtt^3*mWW^11*s*t - 864*ep^5*mtt^3*mWW^11*s*t + 264*ep*mtt^10*mWW^3*s^2*t + 2588*ep^2*mtt^10*mWW^3*s^2*t + 8716*ep^3*mtt^10*mWW^3*s^2*t + 12352*ep^4*mtt^10*mWW^3*s^2*t + 6320*ep^5*mtt^10*mWW^3*s^2*t - 96*mtt^9*mWW^4*s^2*t - 2530*ep*mtt^9*mWW^4*s^2*t - 19370*ep^2*mtt^9*mWW^4*s^2*t - 60636*ep^3*mtt^9*mWW^4*s^2*t - 83448*ep^4*mtt^9*mWW^4*s^2*t - 42064*ep^5*mtt^9*mWW^4*s^2*t + 682*mtt^8*mWW^5*s^2*t + 10902*ep*mtt^8*mWW^5*s^2*t + 66994*ep^2*mtt^8*mWW^5*s^2*t + 190238*ep^3*mtt^8*mWW^5*s^2*t + 250012*ep^4*mtt^8*mWW^5*s^2*t + 123088*ep^5*mtt^8*mWW^5*s^2*t - 1968*mtt^7*mWW^6*s^2*t - 25856*ep*mtt^7*mWW^6*s^2*t - 135310*ep^2*mtt^7*mWW^6*s^2*t - 346162*ep^3*mtt^7*mWW^6*s^2*t - 427060*ep^4*mtt^7*mWW^6*s^2*t - 202160*ep^5*mtt^7*mWW^6*s^2*t + 3002*mtt^6*mWW^7*s^2*t + 36172*ep*mtt^6*mWW^7*s^2*t + 170162*ep^2*mtt^6*mWW^7*s^2*t + 394608*ep^3*mtt^6*mWW^7*s^2*t + 449704*ep^4*mtt^6*mWW^7*s^2*t + 199744*ep^5*mtt^6*mWW^7*s^2*t - 2608*mtt^5*mWW^8*s^2*t - 30414*ep*mtt^5*mWW^8*s^2*t - 134526*ep^2*mtt^5*mWW^8*s^2*t - 287804*ep^3*mtt^5*mWW^8*s^2*t - 300016*ep^4*mtt^5*mWW^8*s^2*t - 121056*ep^5*mtt^5*mWW^8*s^2*t + 1278*mtt^4*mWW^9*s^2*t + 14990*ep*mtt^4*mWW^9*s^2*t + 65222*ep^2*mtt^4*mWW^9*s^2*t + 133518*ep^3*mtt^4*mWW^9*s^2*t + 129324*ep^4*mtt^4*mWW^9*s^2*t + 46608*ep^5*mtt^4*mWW^9*s^2*t - 320*mtt^3*mWW^10*s^2*t - 3972*ep*mtt^3*mWW^10*s^2*t - 18162*ep^2*mtt^3*mWW^10*s^2*t - 38346*ep^3*mtt^3*mWW^10*s^2*t - 37396*ep^4*mtt^3*mWW^10*s^2*t - 13104*ep^5*mtt^3*mWW^10*s^2*t + 30*mtt^2*mWW^11*s^2*t + 456*ep*mtt^2*mWW^11*s^2*t + 2522*ep^2*mtt^2*mWW^11*s^2*t + 6264*ep^3*mtt^2*mWW^11*s^2*t + 7056*ep^4*mtt^2*mWW^11*s^2*t + 2864*ep^5*mtt^2*mWW^11*s^2*t - 12*ep*mtt*mWW^12*s^2*t - 120*ep^2*mtt*mWW^12*s^2*t - 396*ep^3*mtt*mWW^12*s^2*t - 528*ep^4*mtt*mWW^12*s^2*t - 240*ep^5*mtt*mWW^12*s^2*t - 2040*ep*mtt^9*mWW^3*s^3*t - 19780*ep^2*mtt^9*mWW^3*s^3*t - 66660*ep^3*mtt^9*mWW^3*s^3*t - 95120*ep^4*mtt^9*mWW^3*s^3*t - 49200*ep^5*mtt^9*mWW^3*s^3*t - 36*mtt^8*mWW^4*s^3*t + 7060*ep*mtt^8*mWW^4*s^3*t + 73532*ep^2*mtt^8*mWW^4*s^3*t + 256308*ep^3*mtt^8*mWW^4*s^3*t + 372440*ep^4*mtt^8*mWW^4*s^3*t + 194592*ep^5*mtt^8*mWW^4*s^3*t - 52*mtt^7*mWW^5*s^3*t - 9414*ep*mtt^7*mWW^5*s^3*t - 98148*ep^2*mtt^7*mWW^5*s^3*t - 353474*ep^3*mtt^7*mWW^5*s^3*t - 528992*ep^4*mtt^7*mWW^5*s^3*t - 283360*ep^5*mtt^7*mWW^5*s^3*t + 622*mtt^6*mWW^6*s^3*t + 8172*ep*mtt^6*mWW^6*s^3*t + 50760*ep^2*mtt^6*mWW^6*s^3*t + 166146*ep^3*mtt^6*mWW^6*s^3*t + 255196*ep^4*mtt^6*mWW^6*s^3*t + 144656*ep^5*mtt^6*mWW^6*s^3*t - 1264*mtt^5*mWW^7*s^3*t - 9330*ep*mtt^5*mWW^7*s^3*t - 8792*ep^2*mtt^5*mWW^7*s^3*t + 45518*ep^3*mtt^5*mWW^7*s^3*t + 100064*ep^4*mtt^5*mWW^7*s^3*t + 56640*ep^5*mtt^5*mWW^7*s^3*t + 1128*mtt^4*mWW^8*s^3*t + 10372*ep*mtt^4*mWW^8*s^3*t + 18640*ep^2*mtt^4*mWW^8*s^3*t - 34360*ep^3*mtt^4*mWW^8*s^3*t - 119104*ep^4*mtt^4*mWW^8*s^3*t - 85056*ep^5*mtt^4*mWW^8*s^3*t - 484*mtt^3*mWW^9*s^3*t - 6802*ep*mtt^3*mWW^9*s^3*t - 29064*ep^2*mtt^3*mWW^9*s^3*t - 45998*ep^3*mtt^3*mWW^9*s^3*t - 18880*ep^4*mtt^3*mWW^9*s^3*t + 9952*ep^5*mtt^3*mWW^9*s^3*t + 94*mtt^2*mWW^10*s^3*t + 2348*ep*mtt^2*mWW^10*s^3*t + 16164*ep^2*mtt^2*mWW^10*s^3*t + 42874*ep^3*mtt^2*mWW^10*s^3*t + 47516*ep^4*mtt^2*mWW^10*s^3*t + 17424*ep^5*mtt^2*mWW^10*s^3*t - 8*mtt*mWW^11*s^3*t - 382*ep*mtt*mWW^11*s^3*t - 3496*ep^2*mtt*mWW^11*s^3*t - 10986*ep^3*mtt*mWW^11*s^3*t - 13968*ep^4*mtt*mWW^11*s^3*t - 6032*ep^5*mtt*mWW^11*s^3*t + 16*ep*mWW^12*s^3*t + 184*ep^2*mWW^12*s^3*t + 632*ep^3*mWW^12*s^3*t + 848*ep^4*mWW^12*s^3*t + 384*ep^5*mWW^12*s^3*t + 4980*ep*mtt^8*mWW^3*s^4*t + 47900*ep^2*mtt^8*mWW^3*s^4*t + 160560*ep^3*mtt^8*mWW^3*s^4*t + 228160*ep^4*mtt^8*mWW^3*s^4*t + 117600*ep^5*mtt^8*mWW^3*s^4*t + 360*mtt^7*mWW^4*s^4*t - 9248*ep*mtt^7*mWW^4*s^4*t - 117668*ep^2*mtt^7*mWW^4*s^4*t - 431812*ep^3*mtt^7*mWW^4*s^4*t - 641736*ep^4*mtt^7*mWW^4*s^4*t - 339680*ep^5*mtt^7*mWW^4*s^4*t - 1404*mtt^6*mWW^5*s^4*t - 9816*ep*mtt^6*mWW^5*s^4*t + 7664*ep^2*mtt^6*mWW^5*s^4*t + 159784*ep^3*mtt^6*mWW^5*s^4*t + 336980*ep^4*mtt^6*mWW^5*s^4*t + 213696*ep^5*mtt^6*mWW^5*s^4*t + 2210*mtt^5*mWW^6*s^4*t + 38566*ep*mtt^5*mWW^6*s^4*t + 233704*ep^2*mtt^5*mWW^6*s^4*t + 611264*ep^3*mtt^5*mWW^6*s^4*t + 718512*ep^4*mtt^5*mWW^6*s^4*t + 310032*ep^5*mtt^5*mWW^6*s^4*t - 1812*mtt^4*mWW^7*s^4*t - 37032*ep*mtt^4*mWW^7*s^4*t - 270152*ep^2*mtt^4*mWW^7*s^4*t - 821044*ep^3*mtt^4*mWW^7*s^4*t - 1095060*ep^4*mtt^4*mWW^7*s^4*t - 534256*ep^5*mtt^4*mWW^7*s^4*t + 816*mtt^3*mWW^8*s^4*t + 12854*ep*mtt^3*mWW^8*s^4*t + 98048*ep^2*mtt^3*mWW^8*s^4*t + 328938*ep^3*mtt^3*mWW^8*s^4*t + 480812*ep^4*mtt^3*mWW^8*s^4*t + 256688*ep^5*mtt^3*mWW^8*s^4*t - 176*mtt^2*mWW^9*s^4*t + 998*ep*mtt^2*mWW^9*s^4*t + 13976*ep^2*mtt^2*mWW^9*s^4*t + 35446*ep^3*mtt^2*mWW^9*s^4*t + 27840*ep^4*mtt^2*mWW^9*s^4*t + 336*ep^5*mtt^2*mWW^9*s^4*t + 6*mtt*mWW^10*s^4*t - 1468*ep*mtt*mWW^10*s^4*t - 15516*ep^2*mtt*mWW^10*s^4*t - 50350*ep^3*mtt*mWW^10*s^4*t - 65444*ep^4*mtt*mWW^10*s^4*t - 29088*ep^5*mtt*mWW^10*s^4*t + 166*ep*mWW^11*s^4*t + 2044*ep^2*mWW^11*s^4*t + 7214*ep^3*mWW^11*s^4*t + 9936*ep^4*mWW^11*s^4*t + 4672*ep^5*mWW^11*s^4*t - 6060*ep*mtt^7*mWW^3*s^5*t - 57740*ep^2*mtt^7*mWW^3*s^5*t - 191960*ep^3*mtt^7*mWW^3*s^5*t - 270640*ep^4*mtt^7*mWW^3*s^5*t - 138400*ep^5*mtt^7*mWW^3*s^5*t - 420*mtt^6*mWW^4*s^5*t + 6642*ep*mtt^6*mWW^4*s^5*t + 97302*ep^2*mtt^6*mWW^4*s^5*t + 368268*ep^3*mtt^6*mWW^4*s^5*t + 553664*ep^4*mtt^6*mWW^4*s^5*t + 294560*ep^5*mtt^6*mWW^4*s^5*t + 1526*mtt^5*mWW^5*s^5*t + 20546*ep*mtt^5*mWW^5*s^5*t + 89810*ep^2*mtt^5*mWW^5*s^5*t + 163250*ep^3*mtt^5*mWW^5*s^5*t + 119432*ep^4*mtt^5*mWW^5*s^5*t + 19712*ep^5*mtt^5*mWW^5*s^5*t - 2202*mtt^4*mWW^6*s^5*t - 45586*ep*mtt^4*mWW^6*s^5*t - 311306*ep^2*mtt^4*mWW^6*s^5*t - 894890*ep^3*mtt^4*mWW^6*s^5*t - 1144484*ep^4*mtt^4*mWW^6*s^5*t - 537616*ep^5*mtt^4*mWW^6*s^5*t + 1554*mtt^3*mWW^7*s^5*t + 31848*ep*mtt^3*mWW^7*s^5*t + 239398*ep^2*mtt^3*mWW^7*s^5*t + 747884*ep^3*mtt^3*mWW^7*s^5*t + 1021024*ep^4*mtt^3*mWW^7*s^5*t + 508512*ep^5*mtt^3*mWW^7*s^5*t - 506*mtt^2*mWW^8*s^5*t - 6144*ep*mtt^2*mWW^8*s^5*t - 44560*ep^2*mtt^2*mWW^8*s^5*t - 154494*ep^3*mtt^2*mWW^8*s^5*t - 234108*ep^4*mtt^2*mWW^8*s^5*t - 129264*ep^5*mtt^2*mWW^8*s^5*t + 48*mtt*mWW^9*s^5*t - 1674*ep*mtt*mWW^9*s^5*t - 17932*ep^2*mtt*mWW^9*s^5*t - 55530*ep^3*mtt*mWW^9*s^5*t - 69040*ep^4*mtt*mWW^9*s^5*t - 29024*ep^5*mtt*mWW^9*s^5*t + 428*ep*mWW^10*s^5*t + 5028*ep^2*mWW^10*s^5*t + 17472*ep^3*mWW^10*s^5*t + 24152*ep^4*mWW^10*s^5*t + 11520*ep^5*mWW^10*s^5*t + 3984*ep*mtt^6*mWW^3*s^6*t + 37492*ep^2*mtt^6*mWW^3*s^6*t + 123180*ep^3*mtt^6*mWW^3*s^6*t + 171584*ep^4*mtt^6*mWW^3*s^6*t + 86640*ep^5*mtt^6*mWW^3*s^6*t + 144*mtt^5*mWW^4*s^6*t - 3262*ep*mtt^5*mWW^4*s^6*t - 45410*ep^2*mtt^5*mWW^4*s^6*t - 170496*ep^3*mtt^5*mWW^4*s^6*t - 254528*ep^4*mtt^5*mWW^4*s^6*t - 134352*ep^5*mtt^5*mWW^4*s^6*t - 446*mtt^4*mWW^5*s^6*t - 10602*ep*mtt^4*mWW^5*s^6*t - 66698*ep^2*mtt^4*mWW^5*s^6*t - 174090*ep^3*mtt^4*mWW^5*s^6*t - 203912*ep^4*mtt^4*mWW^5*s^6*t - 87696*ep^5*mtt^4*mWW^5*s^6*t + 494*mtt^3*mWW^6*s^6*t + 16870*ep*mtt^3*mWW^6*s^6*t + 138534*ep^2*mtt^3*mWW^6*s^6*t + 436198*ep^3*mtt^3*mWW^6*s^6*t + 590396*ep^4*mtt^3*mWW^6*s^6*t + 289376*ep^5*mtt^3*mWW^6*s^6*t - 210*mtt^2*mWW^7*s^6*t - 6808*ep*mtt^2*mWW^7*s^6*t - 65662*ep^2*mtt^2*mWW^7*s^6*t - 229228*ep^3*mtt^2*mWW^7*s^6*t - 331840*ep^4*mtt^2*mWW^7*s^6*t - 171456*ep^5*mtt^2*mWW^7*s^6*t + 18*mtt*mWW^8*s^6*t - 500*ep*mtt*mWW^8*s^6*t - 1580*ep^2*mtt*mWW^8*s^6*t + 3814*ep^3*mtt*mWW^8*s^6*t + 14636*ep^4*mtt*mWW^8*s^6*t + 11536*ep^5*mtt*mWW^8*s^6*t + 414*ep*mWW^9*s^6*t + 4284*ep^2*mWW^9*s^6*t + 14078*ep^3*mWW^9*s^6*t + 19040*ep^4*mWW^9*s^6*t + 9024*ep^5*mWW^9*s^6*t - 1344*ep*mtt^5*mWW^3*s^7*t - 12428*ep^2*mtt^5*mWW^3*s^7*t - 40116*ep^3*mtt^5*mWW^3*s^7*t - 54832*ep^4*mtt^5*mWW^3*s^7*t - 27120*ep^5*mtt^5*mWW^3*s^7*t + 36*mtt^4*mWW^4*s^7*t + 1412*ep*mtt^4*mWW^4*s^7*t + 13232*ep^2*mtt^4*mWW^4*s^7*t + 44704*ep^3*mtt^4*mWW^4*s^7*t + 63072*ep^4*mtt^4*mWW^4*s^7*t + 31904*ep^5*mtt^4*mWW^4*s^7*t - 96*mtt^3*mWW^5*s^7*t + 984*ep*mtt^3*mWW^5*s^7*t + 12596*ep^2*mtt^3*mWW^5*s^7*t + 42132*ep^3*mtt^3*mWW^5*s^7*t + 57336*ep^4*mtt^3*mWW^5*s^7*t + 27776*ep^5*mtt^3*mWW^5*s^7*t + 100*mtt^2*mWW^6*s^7*t - 1224*ep*mtt^2*mWW^6*s^7*t - 19712*ep^2*mtt^2*mWW^6*s^7*t - 74156*ep^3*mtt^2*mWW^6*s^7*t - 108776*ep^4*mtt^2*mWW^6*s^7*t - 55840*ep^5*mtt^2*mWW^6*s^7*t - 40*mtt*mWW^7*s^7*t - 48*ep*mtt*mWW^7*s^7*t + 4648*ep^2*mtt*mWW^7*s^7*t + 22640*ep^3*mtt*mWW^7*s^7*t + 36760*ep^4*mtt*mWW^7*s^7*t + 19952*ep^5*mtt*mWW^7*s^7*t + 124*ep*mWW^8*s^7*t + 704*ep^2*mWW^8*s^7*t + 1340*ep^3*mWW^8*s^7*t + 1064*ep^4*mWW^8*s^7*t + 256*ep^5*mWW^8*s^7*t + 180*ep*mtt^4*mWW^3*s^8*t + 1620*ep^2*mtt^4*mWW^3*s^8*t + 5080*ep^3*mtt^4*mWW^3*s^8*t + 6720*ep^4*mtt^4*mWW^3*s^8*t + 3200*ep^5*mtt^4*mWW^3*s^8*t - 24*mtt^3*mWW^4*s^8*t - 368*ep*mtt^3*mWW^4*s^8*t - 2320*ep^2*mtt^3*mWW^4*s^8*t - 6480*ep^3*mtt^3*mWW^4*s^8*t - 8096*ep^4*mtt^3*mWW^4*s^8*t - 3712*ep^5*mtt^3*mWW^4*s^8*t + 48*mtt^2*mWW^5*s^8*t + 328*ep*mtt^2*mWW^5*s^8*t + 712*ep^2*mtt^2*mWW^5*s^8*t + 288*ep^3*mtt^2*mWW^5*s^8*t - 736*ep^4*mtt^2*mWW^5*s^8*t - 640*ep^5*mtt^2*mWW^5*s^8*t - 24*mtt*mWW^6*s^8*t - 128*ep*mtt*mWW^6*s^8*t + 400*ep^2*mtt*mWW^6*s^8*t + 2960*ep^3*mtt*mWW^6*s^8*t + 5024*ep^4*mtt*mWW^6*s^8*t + 2688*ep^5*mtt*mWW^6*s^8*t - 12*ep*mWW^7*s^8*t - 412*ep^2*mWW^7*s^8*t - 1848*ep^3*mWW^7*s^8*t - 2912*ep^4*mWW^7*s^8*t - 1536*ep^5*mWW^7*s^8*t + 36*ep*mtt^12*mWW^2*t^2 + 348*ep^2*mtt^12*mWW^2*t^2 + 1200*ep^3*mtt^12*mWW^2*t^2 + 1776*ep^4*mtt^12*mWW^2*t^2 + 960*ep^5*mtt^12*mWW^2*t^2 + 36*mtt^11*mWW^3*t^2 + 294*ep*mtt^11*mWW^3*t^2 + 702*ep^2*mtt^11*mWW^3*t^2 + 144*ep^3*mtt^11*mWW^3*t^2 - 1368*ep^4*mtt^11*mWW^3*t^2 - 1248*ep^5*mtt^11*mWW^3*t^2 - 258*mtt^10*mWW^4*t^2 - 2928*ep*mtt^10*mWW^4*t^2 - 12930*ep^2*mtt^10*mWW^4*t^2 - 28128*ep^3*mtt^10*mWW^4*t^2 - 30120*ep^4*mtt^10*mWW^4*t^2 - 12576*ep^5*mtt^10*mWW^4*t^2 + 768*mtt^9*mWW^5*t^2 + 9186*ep*mtt^9*mWW^5*t^2 + 42930*ep^2*mtt^9*mWW^5*t^2 + 98640*ep^3*mtt^9*mWW^5*t^2 + 111192*ep^4*mtt^9*mWW^5*t^2 + 48864*ep^5*mtt^9*mWW^5*t^2 - 1230*mtt^8*mWW^6*t^2 - 14820*ep*mtt^8*mWW^6*t^2 - 69630*ep^2*mtt^8*mWW^6*t^2 - 160320*ep^3*mtt^8*mWW^6*t^2 - 180600*ep^4*mtt^8*mWW^6*t^2 - 79200*ep^5*mtt^8*mWW^6*t^2 + 1140*mtt^7*mWW^7*t^2 + 13674*ep*mtt^7*mWW^7*t^2 + 63762*ep^2*mtt^7*mWW^7*t^2 + 145200*ep^3*mtt^7*mWW^7*t^2 + 161304*ep^4*mtt^7*mWW^7*t^2 + 69600*ep^5*mtt^7*mWW^7*t^2 - 606*mtt^6*mWW^8*t^2 - 7224*ep*mtt^6*mWW^8*t^2 - 33342*ep^2*mtt^6*mWW^8*t^2 - 74784*ep^3*mtt^6*mWW^8*t^2 - 81432*ep^4*mtt^6*mWW^8*t^2 - 34272*ep^5*mtt^6*mWW^8*t^2 + 168*mtt^5*mWW^9*t^2 + 1998*ep*mtt^5*mWW^9*t^2 + 9150*ep^2*mtt^5*mWW^9*t^2 + 20208*ep^3*mtt^5*mWW^9*t^2 + 21480*ep^4*mtt^5*mWW^9*t^2 + 8736*ep^5*mtt^5*mWW^9*t^2 - 18*mtt^4*mWW^10*t^2 - 216*ep*mtt^4*mWW^10*t^2 - 990*ep^2*mtt^4*mWW^10*t^2 - 2160*ep^3*mtt^4*mWW^10*t^2 - 2232*ep^4*mtt^4*mWW^10*t^2 - 864*ep^5*mtt^4*mWW^10*t^2 - 72*ep*mtt^11*mWW^2*s*t^2 - 720*ep^2*mtt^11*mWW^2*s*t^2 - 2584*ep^3*mtt^11*mWW^2*s*t^2 - 3984*ep^4*mtt^11*mWW^2*s*t^2 - 2240*ep^5*mtt^11*mWW^2*s*t^2 - 132*mtt^10*mWW^3*s*t^2 - 1700*ep*mtt^10*mWW^3*s*t^2 - 8640*ep^2*mtt^10*mWW^3*s*t^2 - 21496*ep^3*mtt^10*mWW^3*s*t^2 - 25664*ep^4*mtt^10*mWW^3*s*t^2 - 11648*ep^5*mtt^10*mWW^3*s*t^2 + 682*mtt^9*mWW^4*s*t^2 + 9484*ep*mtt^9*mWW^4*s*t^2 + 51804*ep^2*mtt^9*mWW^4*s*t^2 + 137590*ep^3*mtt^9*mWW^4*s*t^2 + 175172*ep^4*mtt^9*mWW^4*s*t^2 + 85168*ep^5*mtt^9*mWW^4*s*t^2 - 1086*mtt^8*mWW^5*s*t^2 - 15562*ep*mtt^8*mWW^5*s*t^2 - 87352*ep^2*mtt^8*mWW^5*s*t^2 - 237672*ep^3*mtt^8*mWW^5*s*t^2 - 309424*ep^4*mtt^8*mWW^5*s*t^2 - 153664*ep^5*mtt^8*mWW^5*s*t^2 - 202*mtt^7*mWW^6*s*t^2 - 352*ep*mtt^7*mWW^6*s*t^2 + 10024*ep^2*mtt^7*mWW^6*s*t^2 + 52662*ep^3*mtt^7*mWW^6*s*t^2 + 93332*ep^4*mtt^7*mWW^6*s*t^2 + 55536*ep^5*mtt^7*mWW^6*s*t^2 + 2702*mtt^6*mWW^7*s*t^2 + 31526*ep*mtt^6*mWW^7*s*t^2 + 143008*ep^2*mtt^6*mWW^7*s*t^2 + 317704*ep^3*mtt^6*mWW^7*s*t^2 + 345328*ep^4*mtt^6*mWW^7*s*t^2 + 146752*ep^5*mtt^6*mWW^7*s*t^2 - 3546*mtt^5*mWW^8*s*t^2 - 42036*ep*mtt^5*mWW^8*s*t^2 - 194052*ep^2*mtt^5*mWW^8*s*t^2 - 438814*ep^3*mtt^5*mWW^8*s*t^2 - 485332*ep^4*mtt^5*mWW^8*s*t^2 - 209520*ep^5*mtt^5*mWW^8*s*t^2 + 2110*mtt^4*mWW^9*s*t^2 + 24930*ep*mtt^4*mWW^9*s*t^2 + 114104*ep^2*mtt^4*mWW^9*s*t^2 + 254200*ep^3*mtt^4*mWW^9*s*t^2 + 275472*ep^4*mtt^4*mWW^9*s*t^2 + 115904*ep^5*mtt^4*mWW^9*s*t^2 - 582*mtt^3*mWW^10*s*t^2 - 6864*ep*mtt^3*mWW^10*s*t^2 - 31120*ep^2*mtt^3*mWW^10*s*t^2 - 67958*ep^3*mtt^3*mWW^10*s*t^2 - 71412*ep^4*mtt^3*mWW^10*s*t^2 - 28784*ep^5*mtt^3*mWW^10*s*t^2 + 54*mtt^2*mWW^11*s*t^2 + 646*ep*mtt^2*mWW^11*s*t^2 + 2944*ep^2*mtt^2*mWW^11*s*t^2 + 6368*ep^3*mtt^2*mWW^11*s*t^2 + 6512*ep^4*mtt^2*mWW^11*s*t^2 + 2496*ep^5*mtt^2*mWW^11*s*t^2 - 324*ep*mtt^10*mWW^2*s^2*t^2 - 2988*ep^2*mtt^10*mWW^2*s^2*t^2 - 9696*ep^3*mtt^10*mWW^2*s^2*t^2 - 13392*ep^4*mtt^10*mWW^2*s^2*t^2 - 6720*ep^5*mtt^10*mWW^2*s^2*t^2 + 60*mtt^9*mWW^3*s^2*t^2 + 688*ep*mtt^9*mWW^3*s^2*t^2 + 3082*ep^2*mtt^9*mWW^3*s^2*t^2 + 8502*ep^3*mtt^9*mWW^3*s^2*t^2 + 11756*ep^4*mtt^9*mWW^3*s^2*t^2 + 6032*ep^5*mtt^9*mWW^3*s^2*t^2 - 16*mtt^8*mWW^4*s^2*t^2 + 4198*ep*mtt^8*mWW^4*s^2*t^2 + 41098*ep^2*mtt^8*mWW^4*s^2*t^2 + 128160*ep^3*mtt^8*mWW^4*s^2*t^2 + 165952*ep^4*mtt^8*mWW^4*s^2*t^2 + 77328*ep^5*mtt^8*mWW^4*s^2*t^2 - 1768*mtt^7*mWW^5*s^2*t^2 - 31116*ep*mtt^7*mWW^5*s^2*t^2 - 198400*ep^2*mtt^7*mWW^5*s^2*t^2 - 551480*ep^3*mtt^7*mWW^5*s^2*t^2 - 691976*ep^4*mtt^7*mWW^5*s^2*t^2 - 322352*ep^5*mtt^7*mWW^5*s^2*t^2 + 6670*mtt^6*mWW^6*s^2*t^2 + 86722*ep*mtt^6*mWW^6*s^2*t^2 + 448580*ep^2*mtt^6*mWW^6*s^2*t^2 + 1121492*ep^3*mtt^6*mWW^6*s^2*t^2 + 1340536*ep^4*mtt^6*mWW^6*s^2*t^2 + 614080*ep^5*mtt^6*mWW^6*s^2*t^2 - 10876*mtt^5*mWW^7*s^2*t^2 - 127246*ep*mtt^5*mWW^7*s^2*t^2 - 583494*ep^2*mtt^5*mWW^7*s^2*t^2 - 1323140*ep^3*mtt^5*mWW^7*s^2*t^2 - 1475288*ep^4*mtt^5*mWW^7*s^2*t^2 - 644592*ep^5*mtt^5*mWW^7*s^2*t^2 + 9340*mtt^4*mWW^8*s^2*t^2 + 105190*ep*mtt^4*mWW^8*s^2*t^2 + 450286*ep^2*mtt^4*mWW^8*s^2*t^2 + 936740*ep^3*mtt^4*mWW^8*s^2*t^2 + 952656*ep^4*mtt^4*mWW^8*s^2*t^2 + 378752*ep^5*mtt^4*mWW^8*s^2*t^2 - 4288*mtt^3*mWW^9*s^2*t^2 - 48344*ep*mtt^3*mWW^9*s^2*t^2 - 201600*ep^2*mtt^3*mWW^9*s^2*t^2 - 394856*ep^3*mtt^3*mWW^9*s^2*t^2 - 364536*ep^4*mtt^3*mWW^9*s^2*t^2 - 125328*ep^5*mtt^3*mWW^9*s^2*t^2 + 950*mtt^2*mWW^10*s^2*t^2 + 11226*ep*mtt^2*mWW^10*s^2*t^2 + 48488*ep^2*mtt^2*mWW^10*s^2*t^2 + 95996*ep^3*mtt^2*mWW^10*s^2*t^2 + 86776*ep^4*mtt^2*mWW^10*s^2*t^2 + 27648*ep^5*mtt^2*mWW^10*s^2*t^2 - 72*mtt*mWW^11*s^2*t^2 - 1006*ep*mtt*mWW^11*s^2*t^2 - 5172*ep^2*mtt*mWW^11*s^2*t^2 - 12114*ep^3*mtt*mWW^11*s^2*t^2 - 13012*ep^4*mtt*mWW^11*s^2*t^2 - 5088*ep^5*mtt*mWW^11*s^2*t^2 + 12*ep*mWW^12*s^2*t^2 + 120*ep^2*mWW^12*s^2*t^2 + 396*ep^3*mWW^12*s^2*t^2 + 528*ep^4*mWW^12*s^2*t^2 + 240*ep^5*mWW^12*s^2*t^2 + 1440*ep*mtt^9*mWW^2*s^3*t^2 + 13560*ep^2*mtt^9*mWW^2*s^3*t^2 + 45240*ep^3*mtt^9*mWW^2*s^3*t^2 + 64560*ep^4*mtt^9*mWW^2*s^3*t^2 + 33600*ep^5*mtt^9*mWW^2*s^3*t^2 + 396*mtt^8*mWW^3*s^3*t^2 + 10088*ep*mtt^8*mWW^3*s^3*t^2 + 74116*ep^2*mtt^8*mWW^3*s^3*t^2 + 221888*ep^3*mtt^8*mWW^3*s^3*t^2 + 296024*ep^4*mtt^8*mWW^3*s^3*t^2 + 146288*ep^5*mtt^8*mWW^3*s^3*t^2 - 1640*mtt^7*mWW^4*s^3*t^2 - 51170*ep*mtt^7*mWW^4*s^3*t^2 - 402128*ep^2*mtt^7*mWW^4*s^3*t^2 - 1245994*ep^3*mtt^7*mWW^4*s^3*t^2 - 1689988*ep^4*mtt^7*mWW^4*s^3*t^2 - 840944*ep^5*mtt^7*mWW^4*s^3*t^2 + 4064*mtt^6*mWW^5*s^3*t^2 + 92990*ep*mtt^6*mWW^5*s^3*t^2 + 681308*ep^2*mtt^6*mWW^5*s^3*t^2 + 2078622*ep^3*mtt^6*mWW^5*s^3*t^2 + 2809288*ep^4*mtt^6*mWW^5*s^3*t^2 + 1398288*ep^5*mtt^6*mWW^5*s^3*t^2 - 7520*mtt^5*mWW^6*s^3*t^2 - 102860*ep*mtt^5*mWW^6*s^3*t^2 - 576890*ep^2*mtt^5*mWW^6*s^3*t^2 - 1569250*ep^3*mtt^5*mWW^6*s^3*t^2 - 2020820*ep^4*mtt^5*mWW^6*s^3*t^2 - 990432*ep^5*mtt^5*mWW^6*s^3*t^2 + 8948*mtt^4*mWW^7*s^3*t^2 + 85570*ep*mtt^4*mWW^7*s^3*t^2 + 292578*ep^2*mtt^4*mWW^7*s^3*t^2 + 478532*ep^3*mtt^4*mWW^7*s^3*t^2 + 384388*ep^4*mtt^4*mWW^7*s^3*t^2 + 127248*ep^5*mtt^4*mWW^7*s^3*t^2 - 6092*mtt^3*mWW^8*s^3*t^2 - 53230*ep*mtt^3*mWW^8*s^3*t^2 - 124096*ep^2*mtt^3*mWW^8*s^3*t^2 - 4070*ep^3*mtt^3*mWW^8*s^3*t^2 + 271348*ep^4*mtt^3*mWW^8*s^3*t^2 + 221008*ep^5*mtt^3*mWW^8*s^3*t^2 + 2180*mtt^2*mWW^9*s^3*t^2 + 21418*ep*mtt^2*mWW^9*s^3*t^2 + 59080*ep^2*mtt^2*mWW^9*s^3*t^2 + 23198*ep^3*mtt^2*mWW^9*s^3*t^2 - 100800*ep^4*mtt^2*mWW^9*s^3*t^2 - 97872*ep^5*mtt^2*mWW^9*s^3*t^2 - 348*mtt*mWW^10*s^3*t^2 - 4540*ep*mtt*mWW^10*s^3*t^2 - 19654*ep^2*mtt*mWW^10*s^3*t^2 - 34102*ep^3*mtt*mWW^10*s^3*t^2 - 20940*ep^4*mtt*mWW^10*s^3*t^2 + 64*ep^5*mtt*mWW^10*s^3*t^2 + 12*mWW^11*s^3*t^2 + 294*ep*mWW^11*s^3*t^2 + 2126*ep^2*mWW^11*s^3*t^2 + 5936*ep^3*mWW^11*s^3*t^2 + 6940*ep^4*mWW^11*s^3*t^2 + 2752*ep^5*mWW^11*s^3*t^2 - 2340*ep*mtt^8*mWW^2*s^4*t^2 - 22140*ep^2*mtt^8*mWW^2*s^4*t^2 - 74320*ep^3*mtt^8*mWW^2*s^4*t^2 - 106800*ep^4*mtt^8*mWW^2*s^4*t^2 - 56000*ep^5*mtt^8*mWW^2*s^4*t^2 - 780*mtt^7*mWW^3*s^4*t^2 - 23364*ep*mtt^7*mWW^3*s^4*t^2 - 178774*ep^2*mtt^7*mWW^3*s^4*t^2 - 547822*ep^3*mtt^7*mWW^3*s^4*t^2 - 741220*ep^4*mtt^7*mWW^3*s^4*t^2 - 369280*ep^5*mtt^7*mWW^3*s^4*t^2 + 2062*mtt^6*mWW^4*s^4*t^2 + 79668*ep*mtt^6*mWW^4*s^4*t^2 + 659186*ep^2*mtt^6*mWW^4*s^4*t^2 + 2095248*ep^3*mtt^6*mWW^4*s^4*t^2 + 2887904*ep^4*mtt^6*mWW^4*s^4*t^2 + 1453280*ep^5*mtt^6*mWW^4*s^4*t^2 - 2096*mtt^5*mWW^5*s^4*t^2 - 77524*ep*mtt^5*mWW^5*s^4*t^2 - 667458*ep^2*mtt^5*mWW^5*s^4*t^2 - 2193866*ep^3*mtt^5*mWW^5*s^4*t^2 - 3096164*ep^4*mtt^5*mWW^5*s^4*t^2 - 1588096*ep^5*mtt^5*mWW^5*s^4*t^2 + 1508*mtt^4*mWW^6*s^4*t^2 + 10176*ep*mtt^4*mWW^6*s^4*t^2 + 43370*ep^2*mtt^4*mWW^6*s^4*t^2 + 161234*ep^3*mtt^4*mWW^6*s^4*t^2 + 292380*ep^4*mtt^4*mWW^6*s^4*t^2 + 191984*ep^5*mtt^4*mWW^6*s^4*t^2 - 1300*mtt^3*mWW^7*s^4*t^2 + 23736*ep*mtt^3*mWW^7*s^4*t^2 + 322498*ep^2*mtt^3*mWW^7*s^4*t^2 + 1153614*ep^3*mtt^3*mWW^7*s^4*t^2 + 1653500*ep^4*mtt^3*mWW^7*s^4*t^2 + 836960*ep^5*mtt^3*mWW^7*s^4*t^2 + 870*mtt^2*mWW^8*s^4*t^2 - 9960*ep*mtt^2*mWW^8*s^4*t^2 - 179882*ep^2*mtt^2*mWW^8*s^4*t^2 - 714120*ep^3*mtt^2*mWW^8*s^4*t^2 - 1097496*ep^4*mtt^2*mWW^8*s^4*t^2 - 589952*ep^5*mtt^2*mWW^8*s^4*t^2 - 304*mtt*mWW^9*s^4*t^2 - 1096*ep*mtt*mWW^9*s^4*t^2 + 19734*ep^2*mtt*mWW^9*s^4*t^2 + 114098*ep^3*mtt*mWW^9*s^4*t^2 + 205148*ep^4*mtt*mWW^9*s^4*t^2 + 122208*ep^5*mtt*mWW^9*s^4*t^2 + 40*mWW^10*s^4*t^2 + 704*ep*mWW^10*s^4*t^2 + 3466*ep^2*mWW^10*s^4*t^2 + 5934*ep^3*mWW^10*s^4*t^2 + 2748*ep^4*mWW^10*s^4*t^2 - 1104*ep^5*mWW^10*s^4*t^2 + 1944*ep*mtt^7*mWW^2*s^5*t^2 + 18432*ep^2*mtt^7*mWW^2*s^5*t^2 + 62040*ep^3*mtt^7*mWW^2*s^5*t^2 + 89424*ep^4*mtt^7*mWW^2*s^5*t^2 + 47040*ep^5*mtt^7*mWW^2*s^5*t^2 + 564*mtt^6*mWW^3*s^5*t^2 + 21882*ep*mtt^6*mWW^3*s^5*t^2 + 175824*ep^2*mtt^6*mWW^3*s^5*t^2 + 548454*ep^3*mtt^6*mWW^3*s^5*t^2 + 747228*ep^4*mtt^6*mWW^3*s^5*t^2 + 372768*ep^5*mtt^6*mWW^3*s^5*t^2 - 950*mtt^5*mWW^4*s^5*t^2 - 54174*ep*mtt^5*mWW^4*s^5*t^2 - 478156*ep^2*mtt^5*mWW^4*s^5*t^2 - 1555692*ep^3*mtt^5*mWW^4*s^5*t^2 - 2166472*ep^4*mtt^5*mWW^4*s^5*t^2 - 1094800*ep^5*mtt^5*mWW^4*s^5*t^2 - 230*mtt^4*mWW^5*s^5*t^2 + 21444*ep*mtt^4*mWW^5*s^5*t^2 + 255556*ep^2*mtt^4*mWW^5*s^5*t^2 + 937030*ep^3*mtt^4*mWW^5*s^5*t^2 + 1394816*ep^4*mtt^4*mWW^5*s^5*t^2 + 738912*ep^5*mtt^4*mWW^5*s^5*t^2 + 1338*mtt^3*mWW^6*s^5*t^2 + 36454*ep*mtt^3*mWW^6*s^5*t^2 + 255802*ep^2*mtt^3*mWW^6*s^5*t^2 + 721950*ep^3*mtt^3*mWW^6*s^5*t^2 + 903404*ep^4*mtt^3*mWW^6*s^5*t^2 + 413840*ep^5*mtt^3*mWW^6*s^5*t^2 - 902*mtt^2*mWW^7*s^5*t^2 - 36848*ep*mtt^2*mWW^7*s^5*t^2 - 319046*ep^2*mtt^2*mWW^7*s^5*t^2 - 1031864*ep^3*mtt^2*mWW^7*s^5*t^2 - 1430056*ep^4*mtt^2*mWW^7*s^5*t^2 - 717808*ep^5*mtt^2*mWW^7*s^5*t^2 + 172*mtt*mWW^8*s^5*t^2 + 9832*ep*mtt*mWW^8*s^5*t^2 + 100226*ep^2*mtt*mWW^8*s^5*t^2 + 354990*ep^3*mtt*mWW^8*s^5*t^2 + 522620*ep^4*mtt*mWW^8*s^5*t^2 + 275200*ep^5*mtt*mWW^8*s^5*t^2 + 8*mWW^9*s^5*t^2 - 246*ep*mWW^9*s^5*t^2 - 5758*ep^2*mWW^9*s^5*t^2 - 26540*ep^3*mWW^9*s^5*t^2 - 44836*ep^4*mWW^9*s^5*t^2 - 25936*ep^5*mWW^9*s^5*t^2 - 828*ep*mtt^6*mWW^2*s^6*t^2 - 7860*ep^2*mtt^6*mWW^2*s^6*t^2 - 26496*ep^3*mtt^6*mWW^2*s^6*t^2 - 38256*ep^4*mtt^6*mWW^2*s^6*t^2 - 20160*ep^5*mtt^6*mWW^2*s^6*t^2 - 108*mtt^5*mWW^3*s^6*t^2 - 9194*ep*mtt^5*mWW^3*s^6*t^2 - 80434*ep^2*mtt^5*mWW^3*s^6*t^2 - 257456*ep^3*mtt^5*mWW^3*s^6*t^2 - 353696*ep^4*mtt^5*mWW^3*s^6*t^2 - 176432*ep^5*mtt^5*mWW^3*s^6*t^2 + 20*mtt^4*mWW^4*s^6*t^2 + 16178*ep*mtt^4*mWW^4*s^6*t^2 + 159990*ep^2*mtt^4*mWW^4*s^6*t^2 + 538124*ep^3*mtt^4*mWW^4*s^6*t^2 + 758208*ep^4*mtt^4*mWW^4*s^6*t^2 + 383920*ep^5*mtt^4*mWW^4*s^6*t^2 + 496*mtt^3*mWW^5*s^6*t^2 + 2610*ep*mtt^3*mWW^5*s^6*t^2 - 18224*ep^2*mtt^3*mWW^5*s^6*t^2 - 116434*ep^3*mtt^3*mWW^5*s^6*t^2 - 206140*ep^4*mtt^3*mWW^5*s^6*t^2 - 118960*ep^5*mtt^3*mWW^5*s^6*t^2 - 672*mtt^2*mWW^6*s^6*t^2 - 18132*ep*mtt^2*mWW^6*s^6*t^2 - 131824*ep^2*mtt^2*mWW^6*s^6*t^2 - 389248*ep^3*mtt^2*mWW^6*s^6*t^2 - 509744*ep^4*mtt^2*mWW^6*s^6*t^2 - 245600*ep^5*mtt^2*mWW^6*s^6*t^2 + 300*mtt*mWW^7*s^6*t^2 + 10116*ep*mtt*mWW^7*s^6*t^2 + 86058*ep^2*mtt*mWW^7*s^6*t^2 + 278966*ep^3*mtt*mWW^7*s^6*t^2 + 388948*ep^4*mtt*mWW^7*s^6*t^2 + 196736*ep^5*mtt*mWW^7*s^6*t^2 - 36*mWW^8*s^6*t^2 - 1326*ep*mWW^8*s^6*t^2 - 13466*ep^2*mWW^8*s^6*t^2 - 48192*ep^3*mWW^8*s^6*t^2 - 71576*ep^4*mWW^8*s^6*t^2 - 37936*ep^5*mWW^8*s^6*t^2 + 144*ep*mtt^5*mWW^2*s^7*t^2 + 1368*ep^2*mtt^5*mWW^2*s^7*t^2 + 4616*ep^3*mtt^5*mWW^2*s^7*t^2 + 6672*ep^4*mtt^5*mWW^2*s^7*t^2 + 3520*ep^5*mtt^5*mWW^2*s^7*t^2 - 60*mtt^4*mWW^3*s^7*t^2 + 1178*ep*mtt^4*mWW^3*s^7*t^2 + 14284*ep^2*mtt^4*mWW^3*s^7*t^2 + 49706*ep^3*mtt^4*mWW^3*s^7*t^2 + 70524*ep^4*mtt^4*mWW^3*s^7*t^2 + 35568*ep^5*mtt^4*mWW^3*s^7*t^2 + 148*mtt^3*mWW^4*s^7*t^2 - 808*ep*mtt^3*mWW^4*s^7*t^2 - 17392*ep^2*mtt^3*mWW^4*s^7*t^2 - 67260*ep^3*mtt^3*mWW^4*s^7*t^2 - 99632*ep^4*mtt^3*mWW^4*s^7*t^2 - 51376*ep^5*mtt^3*mWW^4*s^7*t^2 - 172*mtt^2*mWW^5*s^7*t^2 - 2396*ep*mtt^2*mWW^5*s^7*t^2 - 10440*ep^2*mtt^2*mWW^5*s^7*t^2 - 20280*ep^3*mtt^2*mWW^5*s^7*t^2 - 18248*ep^4*mtt^2*mWW^5*s^7*t^2 - 6064*ep^5*mtt^2*mWW^5*s^7*t^2 + 108*mtt*mWW^6*s^7*t^2 + 2872*ep*mtt*mWW^6*s^7*t^2 + 21192*ep^2*mtt*mWW^6*s^7*t^2 + 63668*ep^3*mtt*mWW^6*s^7*t^2 + 84704*ep^4*mtt*mWW^6*s^7*t^2 + 41456*ep^5*mtt*mWW^6*s^7*t^2 - 24*mWW^7*s^7*t^2 - 798*ep*mWW^7*s^7*t^2 - 7092*ep^2*mWW^7*s^7*t^2 - 23538*ep^3*mWW^7*s^7*t^2 - 33268*ep^4*mWW^7*s^7*t^2 - 16960*ep^5*mWW^7*s^7*t^2 + 24*mtt^3*mWW^3*s^8*t^2 + 128*ep*mtt^3*mWW^3*s^8*t^2 - 160*ep^2*mtt^3*mWW^3*s^8*t^2 - 1920*ep^3*mtt^3*mWW^3*s^8*t^2 - 3584*ep^4*mtt^3*mWW^3*s^8*t^2 - 2048*ep^5*mtt^3*mWW^3*s^8*t^2 - 48*mtt^2*mWW^4*s^8*t^2 - 448*ep*mtt^2*mWW^4*s^8*t^2 - 1472*ep^2*mtt^2*mWW^4*s^8*t^2 - 2048*ep^3*mtt^2*mWW^4*s^8*t^2 - 1024*ep^4*mtt^2*mWW^4*s^8*t^2 + 24*mtt*mWW^5*s^8*t^2 + 368*ep*mtt*mWW^5*s^8*t^2 + 2080*ep^2*mtt*mWW^5*s^8*t^2 + 5440*ep^3*mtt*mWW^5*s^8*t^2 + 6656*ep^4*mtt*mWW^5*s^8*t^2 + 3072*ep^5*mtt*mWW^5*s^8*t^2 - 48*ep*mWW^6*s^8*t^2 - 448*ep^2*mWW^6*s^8*t^2 - 1472*ep^3*mWW^6*s^8*t^2 - 2048*ep^4*mWW^6*s^8*t^2 - 1024*ep^5*mWW^6*s^8*t^2 - 36*ep*mtt^12*mWW*t^3 - 348*ep^2*mtt^12*mWW*t^3 - 1200*ep^3*mtt^12*mWW*t^3 - 1776*ep^4*mtt^12*mWW*t^3 - 960*ep^5*mtt^12*mWW*t^3 - 24*ep*mtt^11*mWW^2*t^3 - 216*ep^2*mtt^11*mWW^2*t^3 - 672*ep^3*mtt^11*mWW^2*t^3 - 864*ep^4*mtt^11*mWW^2*t^3 - 384*ep^5*mtt^11*mWW^2*t^3 - 294*mtt^10*mWW^3*t^3 - 3060*ep*mtt^10*mWW^3*t^3 - 12066*ep^2*mtt^10*mWW^3*t^3 - 22920*ep^3*mtt^10*mWW^3*t^3 - 21048*ep^4*mtt^10*mWW^3*t^3 - 7392*ep^5*mtt^10*mWW^3*t^3 + 1908*mtt^9*mWW^4*t^3 + 22020*ep*mtt^9*mWW^4*t^3 + 98670*ep^2*mtt^9*mWW^4*t^3 + 216666*ep^3*mtt^9*mWW^4*t^3 + 233268*ep^4*mtt^9*mWW^4*t^3 + 97968*ep^5*mtt^9*mWW^4*t^3 - 5202*mtt^8*mWW^5*t^3 - 61782*ep*mtt^8*mWW^5*t^3 - 285150*ep^2*mtt^8*mWW^5*t^3 - 643218*ep^3*mtt^8*mWW^5*t^3 - 708756*ep^4*mtt^8*mWW^5*t^3 - 303792*ep^5*mtt^8*mWW^5*t^3 + 7680*mtt^7*mWW^6*t^3 + 91854*ep*mtt^7*mWW^6*t^3 + 426282*ep^2*mtt^7*mWW^6*t^3 + 964140*ep^3*mtt^7*mWW^6*t^3 + 1062144*ep^4*mtt^7*mWW^6*t^3 + 454080*ep^5*mtt^7*mWW^6*t^3 - 6570*mtt^6*mWW^7*t^3 - 78528*ep*mtt^6*mWW^7*t^3 - 363390*ep^2*mtt^6*mWW^7*t^3 - 817068*ep^3*mtt^6*mWW^7*t^3 - 892128*ep^4*mtt^6*mWW^7*t^3 - 376896*ep^5*mtt^6*mWW^7*t^3 + 3204*mtt^5*mWW^8*t^3 + 38208*ep*mtt^5*mWW^8*t^3 + 175890*ep^2*mtt^5*mWW^8*t^3 + 391890*ep^3*mtt^5*mWW^8*t^3 + 422196*ep^4*mtt^5*mWW^8*t^3 + 175152*ep^5*mtt^5*mWW^8*t^3 - 798*mtt^4*mWW^9*t^3 - 9522*ep*mtt^4*mWW^9*t^3 - 43686*ep^2*mtt^4*mWW^9*t^3 - 96426*ep^3*mtt^4*mWW^9*t^3 - 102180*ep^4*mtt^4*mWW^9*t^3 - 41328*ep^5*mtt^4*mWW^9*t^3 + 72*mtt^3*mWW^10*t^3 + 870*ep*mtt^3*mWW^10*t^3 + 4014*ep^2*mtt^3*mWW^10*t^3 + 8808*ep^3*mtt^3*mWW^10*t^3 + 9144*ep^4*mtt^3*mWW^10*t^3 + 3552*ep^5*mtt^3*mWW^10*t^3 + 252*ep*mtt^11*mWW*s*t^3 + 2436*ep^2*mtt^11*mWW*s*t^3 + 8400*ep^3*mtt^11*mWW*s*t^3 + 12432*ep^4*mtt^11*mWW*s*t^3 + 6720*ep^5*mtt^11*mWW*s*t^3 - 1278*ep*mtt^10*mWW^2*s*t^3 - 12160*ep^2*mtt^10*mWW^2*s*t^3 - 41142*ep^3*mtt^10*mWW^2*s*t^3 - 59732*ep^4*mtt^10*mWW^2*s*t^3 - 31728*ep^5*mtt^10*mWW^2*s*t^3 + 1072*mtt^9*mWW^3*s*t^3 + 16541*ep*mtt^9*mWW^3*s*t^3 + 95730*ep^2*mtt^9*mWW^3*s*t^3 + 259875*ep^3*mtt^9*mWW^3*s*t^3 + 332438*ep^4*mtt^9*mWW^3*s*t^3 + 161704*ep^5*mtt^9*mWW^3*s*t^3 - 5964*mtt^8*mWW^4*s*t^3 - 78616*ep*mtt^8*mWW^4*s*t^3 - 405632*ep^2*mtt^8*mWW^4*s*t^3 - 1019828*ep^3*mtt^8*mWW^4*s*t^3 - 1238856*ep^4*mtt^8*mWW^4*s*t^3 - 580064*ep^5*mtt^8*mWW^4*s*t^3 + 13162*mtt^7*mWW^5*s*t^3 + 166028*ep*mtt^7*mWW^5*s*t^3 + 822134*ep^2*mtt^7*mWW^5*s*t^3 + 1997376*ep^3*mtt^7*mWW^5*s*t^3 + 2362236*ep^4*mtt^7*mWW^5*s*t^3 + 1082224*ep^5*mtt^7*mWW^5*s*t^3 - 13918*mtt^6*mWW^6*s*t^3 - 172158*ep*mtt^6*mWW^6*s*t^3 - 831704*ep^2*mtt^6*mWW^6*s*t^3 - 1965348*ep^3*mtt^6*mWW^6*s*t^3 - 2261176*ep^4*mtt^6*mWW^6*s*t^3 - 1007776*ep^5*mtt^6*mWW^6*s*t^3 + 5766*mtt^5*mWW^7*s*t^3 + 71492*ep*mtt^5*mWW^7*s*t^3 + 340382*ep^2*mtt^5*mWW^7*s*t^3 + 777600*ep^3*mtt^5*mWW^7*s*t^3 + 852900*ep^4*mtt^5*mWW^7*s*t^3 + 356880*ep^5*mtt^5*mWW^7*s*t^3 + 1592*mtt^4*mWW^8*s*t^3 + 17436*ep*mtt^4*mWW^8*s*t^3 + 77668*ep^2*mtt^4*mWW^8*s*t^3 + 181636*ep^3*mtt^4*mWW^8*s*t^3 + 219192*ep^4*mtt^4*mWW^8*s*t^3 + 107936*ep^5*mtt^4*mWW^8*s*t^3 - 2394*mtt^3*mWW^9*s*t^3 - 27644*ep*mtt^3*mWW^9*s*t^3 - 124294*ep^2*mtt^3*mWW^9*s*t^3 - 274668*ep^3*mtt^3*mWW^9*s*t^3 - 298132*ep^4*mtt^3*mWW^9*s*t^3 - 127248*ep^5*mtt^3*mWW^9*s*t^3 + 738*mtt^2*mWW^10*s*t^3 + 8600*ep*mtt^2*mWW^10*s*t^3 + 38436*ep^2*mtt^2*mWW^10*s*t^3 + 82586*ep^3*mtt^2*mWW^10*s*t^3 + 85308*ep^4*mtt^2*mWW^10*s*t^3 + 33872*ep^5*mtt^2*mWW^10*s*t^3 - 54*mtt*mWW^11*s*t^3 - 653*ep*mtt*mWW^11*s*t^3 - 2996*ep^2*mtt*mWW^11*s*t^3 - 6487*ep^3*mtt*mWW^11*s*t^3 - 6610*ep^4*mtt*mWW^11*s*t^3 - 2520*ep^5*mtt*mWW^11*s*t^3 - 756*ep*mtt^10*mWW*s^2*t^3 - 7308*ep^2*mtt^10*mWW*s^2*t^3 - 25200*ep^3*mtt^10*mWW*s^2*t^3 - 37296*ep^4*mtt^10*mWW*s^2*t^3 - 20160*ep^5*mtt^10*mWW*s^2*t^3 + 7248*ep*mtt^9*mWW^2*s^2*t^3 + 68828*ep^2*mtt^9*mWW^2*s^2*t^3 + 231828*ep^3*mtt^9*mWW^2*s^2*t^3 + 334384*ep^4*mtt^9*mWW^2*s^2*t^3 + 176112*ep^5*mtt^9*mWW^2*s^2*t^3 - 970*mtt^8*mWW^3*s^2*t^3 - 27814*ep*mtt^8*mWW^3*s^2*t^3 - 208800*ep^2*mtt^8*mWW^3*s^2*t^3 - 651636*ep^3*mtt^8*mWW^3*s^2*t^3 - 906264*ep^4*mtt^8*mWW^3*s^2*t^3 - 466560*ep^5*mtt^8*mWW^3*s^2*t^3 + 4924*mtt^7*mWW^4*s^2*t^3 + 64971*ep*mtt^7*mWW^4*s^2*t^3 + 337074*ep^2*mtt^7*mWW^4*s^2*t^3 + 885393*ep^3*mtt^7*mWW^4*s^2*t^3 + 1139738*ep^4*mtt^7*mWW^4*s^2*t^3 + 567864*ep^5*mtt^7*mWW^4*s^2*t^3 - 8098*mtt^6*mWW^5*s^2*t^3 - 77669*ep*mtt^6*mWW^5*s^2*t^3 - 268634*ep^2*mtt^6*mWW^5*s^2*t^3 - 480001*ep^3*mtt^6*mWW^5*s^2*t^3 - 469062*ep^4*mtt^6*mWW^5*s^2*t^3 - 200856*ep^5*mtt^6*mWW^5*s^2*t^3 + 2242*mtt^5*mWW^6*s^2*t^3 + 6423*ep*mtt^5*mWW^6*s^2*t^3 - 89240*ep^2*mtt^5*mWW^6*s^2*t^3 - 451091*ep^3*mtt^5*mWW^6*s^2*t^3 - 730422*ep^4*mtt^5*mWW^6*s^2*t^3 - 402488*ep^5*mtt^5*mWW^6*s^2*t^3 + 7944*mtt^4*mWW^7*s^2*t^3 + 92151*ep*mtt^4*mWW^7*s^2*t^3 + 438248*ep^2*mtt^4*mWW^7*s^2*t^3 + 1068159*ep^3*mtt^4*mWW^7*s^2*t^3 + 1299202*ep^4*mtt^4*mWW^7*s^2*t^3 + 626904*ep^5*mtt^4*mWW^7*s^2*t^3 - 9836*mtt^3*mWW^8*s^2*t^3 - 104495*ep*mtt^3*mWW^8*s^2*t^3 - 425278*ep^2*mtt^3*mWW^8*s^2*t^3 - 862877*ep^3*mtt^3*mWW^8*s^2*t^3 - 880706*ep^4*mtt^3*mWW^8*s^2*t^3 - 364984*ep^5*mtt^3*mWW^8*s^2*t^3 + 4650*mtt^2*mWW^9*s^2*t^3 + 49441*ep*mtt^2*mWW^9*s^2*t^3 + 192974*ep^2*mtt^2*mWW^9*s^2*t^3 + 352997*ep^3*mtt^2*mWW^9*s^2*t^3 + 303054*ep^4*mtt^2*mWW^9*s^2*t^3 + 97112*ep^5*mtt^2*mWW^9*s^2*t^3 - 898*mtt*mWW^10*s^2*t^3 - 10059*ep*mtt*mWW^10*s^2*t^3 - 40592*ep^2*mtt*mWW^10*s^2*t^3 - 73653*ep^3*mtt*mWW^10*s^2*t^3 - 58866*ep^4*mtt*mWW^10*s^2*t^3 - 15288*ep^5*mtt*mWW^10*s^2*t^3 + 42*mWW^11*s^2*t^3 + 559*ep*mWW^11*s^2*t^3 + 2728*ep^2*mWW^11*s^2*t^3 + 6081*ep^3*mWW^11*s^2*t^3 + 6238*ep^4*mWW^11*s^2*t^3 + 2344*ep^5*mWW^11*s^2*t^3 + 1260*ep*mtt^9*mWW*s^3*t^3 + 12180*ep^2*mtt^9*mWW*s^3*t^3 + 42000*ep^3*mtt^9*mWW*s^3*t^3 + 62160*ep^4*mtt^9*mWW*s^3*t^3 + 33600*ep^5*mtt^9*mWW*s^3*t^3 - 15984*ep*mtt^8*mWW^2*s^3*t^3 - 151772*ep^2*mtt^8*mWW^2*s^3*t^3 - 510420*ep^3*mtt^8*mWW^2*s^3*t^3 - 734344*ep^4*mtt^8*mWW^2*s^3*t^3 - 385440*ep^5*mtt^8*mWW^2*s^3*t^3 - 940*mtt^7*mWW^3*s^3*t^3 + 9490*ep*mtt^7*mWW^3*s^3*t^3 + 142576*ep^2*mtt^7*mWW^3*s^3*t^3 + 546842*ep^3*mtt^7*mWW^3*s^3*t^3 + 841088*ep^4*mtt^7*mWW^3*s^3*t^3 + 461696*ep^5*mtt^7*mWW^3*s^3*t^3 + 2574*mtt^6*mWW^4*s^3*t^3 + 67031*ep*mtt^6*mWW^4*s^3*t^3 + 497688*ep^2*mtt^6*mWW^4*s^3*t^3 + 1454905*ep^3*mtt^6*mWW^4*s^3*t^3 + 1863226*ep^4*mtt^6*mWW^4*s^3*t^3 + 871864*ep^5*mtt^6*mWW^4*s^3*t^3 - 4748*mtt^5*mWW^5*s^3*t^3 - 148194*ep*mtt^5*mWW^5*s^3*t^3 - 1170296*ep^2*mtt^5*mWW^5*s^3*t^3 - 3607246*ep^3*mtt^5*mWW^5*s^3*t^3 - 4845912*ep^4*mtt^5*mWW^5*s^3*t^3 - 2383872*ep^5*mtt^5*mWW^5*s^3*t^3 + 9036*mtt^4*mWW^6*s^3*t^3 + 158327*ep*mtt^4*mWW^6*s^3*t^3 + 1037470*ep^2*mtt^4*mWW^6*s^3*t^3 + 3039073*ep^3*mtt^4*mWW^6*s^3*t^3 + 4060122*ep^4*mtt^4*mWW^6*s^3*t^3 + 2031352*ep^5*mtt^4*mWW^6*s^3*t^3 - 11020*mtt^3*mWW^7*s^3*t^3 - 113704*ep*mtt^3*mWW^7*s^3*t^3 - 468108*ep^2*mtt^3*mWW^7*s^3*t^3 - 1024156*ep^3*mtt^3*mWW^7*s^3*t^3 - 1177860*ep^4*mtt^3*mWW^7*s^3*t^3 - 564656*ep^5*mtt^3*mWW^7*s^3*t^3 + 6934*mtt^2*mWW^8*s^3*t^3 + 56755*ep*mtt^2*mWW^8*s^3*t^3 + 127372*ep^2*mtt^2*mWW^8*s^3*t^3 + 24553*ep^3*mtt^2*mWW^8*s^3*t^3 - 203110*ep^4*mtt^2*mWW^8*s^3*t^3 - 158728*ep^5*mtt^2*mWW^8*s^3*t^3 - 2076*mtt*mWW^9*s^3*t^3 - 17500*ep*mtt*mWW^9*s^3*t^3 - 35344*ep^2*mtt*mWW^9*s^3*t^3 + 25944*ep^3*mtt*mWW^9*s^3*t^3 + 137020*ep^4*mtt*mWW^9*s^3*t^3 + 100144*ep^5*mtt*mWW^9*s^3*t^3 + 240*mWW^10*s^3*t^3 + 2519*ep*mWW^10*s^3*t^3 + 8234*ep^2*mWW^10*s^3*t^3 + 8505*ep^3*mWW^10*s^3*t^3 - 2390*ep^4*mWW^10*s^3*t^3 - 5960*ep^5*mWW^10*s^3*t^3 - 1260*ep*mtt^8*mWW*s^4*t^3 - 12180*ep^2*mtt^8*mWW*s^4*t^3 - 42000*ep^3*mtt^8*mWW*s^4*t^3 - 62160*ep^4*mtt^8*mWW*s^4*t^3 - 33600*ep^5*mtt^8*mWW*s^4*t^3 + 17856*ep*mtt^7*mWW^2*s^4*t^3 + 169568*ep^2*mtt^7*mWW^2*s^4*t^3 + 569760*ep^3*mtt^7*mWW^2*s^4*t^3 + 818416*ep^4*mtt^7*mWW^2*s^4*t^3 + 428640*ep^5*mtt^7*mWW^2*s^4*t^3 + 2310*mtt^6*mWW^3*s^4*t^3 + 19006*ep*mtt^6*mWW^3*s^4*t^3 + 50406*ep^2*mtt^6*mWW^3*s^4*t^3 + 20026*ep^3*mtt^6*mWW^3*s^4*t^3 - 86616*ep^4*mtt^6*mWW^3*s^4*t^3 - 88304*ep^5*mtt^6*mWW^3*s^4*t^3 - 6270*mtt^5*mWW^4*s^4*t^3 - 141717*ep*mtt^5*mWW^4*s^4*t^3 - 1003918*ep^2*mtt^5*mWW^4*s^4*t^3 - 2950169*ep^3*mtt^5*mWW^4*s^4*t^3 - 3860058*ep^4*mtt^5*mWW^4*s^4*t^3 - 1860968*ep^5*mtt^5*mWW^4*s^4*t^3 + 7442*mtt^4*mWW^5*s^4*t^3 + 187603*ep*mtt^4*mWW^5*s^4*t^3 + 1402446*ep^2*mtt^4*mWW^5*s^4*t^3 + 4271859*ep^3*mtt^4*mWW^5*s^4*t^3 + 5744210*ep^4*mtt^4*mWW^5*s^4*t^3 + 2841720*ep^5*mtt^4*mWW^5*s^4*t^3 - 6192*mtt^3*mWW^6*s^4*t^3 - 101262*ep*mtt^3*mWW^6*s^4*t^3 - 650892*ep^2*mtt^3*mWW^6*s^4*t^3 - 1917858*ep^3*mtt^3*mWW^6*s^4*t^3 - 2600084*ep^4*mtt^3*mWW^6*s^4*t^3 - 1325840*ep^5*mtt^3*mWW^6*s^4*t^3 + 4062*mtt^2*mWW^7*s^4*t^3 + 21292*ep*mtt^2*mWW^7*s^4*t^3 - 26718*ep^2*mtt^2*mWW^7*s^4*t^3 - 267100*ep^3*mtt^2*mWW^7*s^4*t^3 - 438092*ep^4*mtt^2*mWW^7*s^4*t^3 - 213440*ep^5*mtt^2*mWW^7*s^4*t^3 - 1634*mtt*mWW^8*s^4*t^3 - 2333*ep*mtt*mWW^8*s^4*t^3 + 84082*ep^2*mtt*mWW^8*s^4*t^3 + 383187*ep^3*mtt*mWW^8*s^4*t^3 + 599598*ep^4*mtt*mWW^8*s^4*t^3 + 317272*ep^5*mtt*mWW^8*s^4*t^3 + 282*mWW^9*s^4*t^3 + 1103*ep*mWW^9*s^4*t^3 - 9914*ep^2*mWW^9*s^4*t^3 - 57337*ep^3*mWW^9*s^4*t^3 - 99086*ep^4*mWW^9*s^4*t^3 - 56264*ep^5*mWW^9*s^4*t^3 + 756*ep*mtt^7*mWW*s^5*t^3 + 7308*ep^2*mtt^7*mWW*s^5*t^3 + 25200*ep^3*mtt^7*mWW*s^5*t^3 + 37296*ep^4*mtt^7*mWW*s^5*t^3 + 20160*ep^5*mtt^7*mWW*s^5*t^3 - 10470*ep*mtt^6*mWW^2*s^5*t^3 - 99416*ep^2*mtt^6*mWW^2*s^5*t^3 - 333798*ep^3*mtt^6*mWW^2*s^5*t^3 - 478900*ep^4*mtt^6*mWW^2*s^5*t^3 - 250416*ep^5*mtt^6*mWW^2*s^5*t^3 - 1496*mtt^5*mWW^3*s^5*t^3 - 19763*ep*mtt^5*mWW^3*s^5*t^3 - 102558*ep^2*mtt^5*mWW^3*s^5*t^3 - 246945*ep^3*mtt^5*mWW^3*s^5*t^3 - 277182*ep^4*mtt^5*mWW^3*s^5*t^3 - 114792*ep^5*mtt^5*mWW^3*s^5*t^3 + 3494*mtt^4*mWW^4*s^5*t^3 + 84081*ep*mtt^4*mWW^4*s^5*t^3 + 608496*ep^2*mtt^4*mWW^4*s^5*t^3 + 1811707*ep^3*mtt^4*mWW^4*s^5*t^3 + 2390926*ep^4*mtt^4*mWW^4*s^5*t^3 + 1159304*ep^5*mtt^4*mWW^4*s^5*t^3 - 2950*mtt^3*mWW^5*s^5*t^3 - 76874*ep*mtt^3*mWW^5*s^5*t^3 - 585390*ep^2*mtt^3*mWW^5*s^5*t^3 - 1802610*ep^3*mtt^3*mWW^5*s^5*t^3 - 2441612*ep^4*mtt^3*mWW^5*s^5*t^3 - 1214416*ep^5*mtt^3*mWW^5*s^5*t^3 + 1250*mtt^2*mWW^6*s^5*t^3 + 15556*ep*mtt^2*mWW^6*s^5*t^3 + 90918*ep^2*mtt^2*mWW^6*s^5*t^3 + 271272*ep^3*mtt^2*mWW^6*s^5*t^3 + 386472*ep^4*mtt^2*mWW^6*s^5*t^3 + 210592*ep^5*mtt^2*mWW^6*s^5*t^3 - 434*mtt*mWW^7*s^5*t^3 + 7361*ep*mtt*mWW^7*s^5*t^3 + 97176*ep^2*mtt*mWW^7*s^5*t^3 + 338243*ep^3*mtt*mWW^7*s^5*t^3 + 472250*ep^4*mtt*mWW^7*s^5*t^3 + 232184*ep^5*mtt*mWW^7*s^5*t^3 + 136*mWW^8*s^5*t^3 - 1799*ep*mWW^8*s^5*t^3 - 28054*ep^2*mWW^8*s^5*t^3 - 104541*ep^3*mWW^8*s^5*t^3 - 153762*ep^4*mWW^8*s^5*t^3 - 79480*ep^5*mWW^8*s^5*t^3 - 252*ep*mtt^6*mWW*s^6*t^3 - 2436*ep^2*mtt^6*mWW*s^6*t^3 - 8400*ep^3*mtt^6*mWW*s^6*t^3 - 12432*ep^4*mtt^6*mWW*s^6*t^3 - 6720*ep^5*mtt^6*mWW*s^6*t^3 + 2904*ep*mtt^5*mWW^2*s^6*t^3 + 27548*ep^2*mtt^5*mWW^2*s^6*t^3 + 92412*ep^3*mtt^5*mWW^2*s^6*t^3 + 132448*ep^4*mtt^5*mWW^2*s^6*t^3 + 69168*ep^5*mtt^5*mWW^2*s^6*t^3 + 298*mtt^4*mWW^3*s^6*t^3 + 5792*ep*mtt^4*mWW^3*s^6*t^3 + 37676*ep^2*mtt^4*mWW^3*s^6*t^3 + 105814*ep^3*mtt^4*mWW^3*s^6*t^3 + 133888*ep^4*mtt^4*mWW^3*s^6*t^3 + 62032*ep^5*mtt^4*mWW^3*s^6*t^3 - 666*mtt^3*mWW^4*s^6*t^3 - 18482*ep*mtt^3*mWW^4*s^6*t^3 - 138962*ep^2*mtt^3*mWW^4*s^6*t^3 - 420050*ep^3*mtt^3*mWW^4*s^6*t^3 - 557588*ep^4*mtt^3*mWW^4*s^6*t^3 - 270432*ep^5*mtt^3*mWW^4*s^6*t^3 + 438*mtt^2*mWW^5*s^6*t^3 + 11600*ep*mtt^2*mWW^5*s^6*t^3 + 89298*ep^2*mtt^2*mWW^5*s^6*t^3 + 276204*ep^3*mtt^2*mWW^5*s^6*t^3 + 374952*ep^4*mtt^2*mWW^5*s^6*t^3 + 186928*ep^5*mtt^2*mWW^5*s^6*t^3 - 86*mtt*mWW^6*s^6*t^3 + 678*ep*mtt*mWW^6*s^6*t^3 + 10078*ep^2*mtt*mWW^6*s^6*t^3 + 34074*ep^3*mtt*mWW^6*s^6*t^3 + 45036*ep^4*mtt*mWW^6*s^6*t^3 + 20240*ep^5*mtt*mWW^6*s^6*t^3 + 16*mWW^7*s^6*t^3 - 1376*ep*mWW^7*s^6*t^3 - 14562*ep^2*mWW^7*s^6*t^3 - 48950*ep^3*mWW^7*s^6*t^3 - 67920*ep^4*mWW^7*s^6*t^3 - 33568*ep^5*mWW^7*s^6*t^3 + 36*ep*mtt^5*mWW*s^7*t^3 + 348*ep^2*mtt^5*mWW*s^7*t^3 + 1200*ep^3*mtt^5*mWW*s^7*t^3 + 1776*ep^4*mtt^5*mWW*s^7*t^3 + 960*ep^5*mtt^5*mWW*s^7*t^3 - 252*ep*mtt^4*mWW^2*s^7*t^3 - 2380*ep^2*mtt^4*mWW^2*s^7*t^3 - 7968*ep^3*mtt^4*mWW^2*s^7*t^3 - 11408*ep^4*mtt^4*mWW^2*s^7*t^3 - 5952*ep^5*mtt^4*mWW^2*s^7*t^3 + 20*mtt^3*mWW^3*s^7*t^3 - 192*ep*mtt^3*mWW^3*s^7*t^3 - 2964*ep^2*mtt^3*mWW^3*s^7*t^3 - 11056*ep^3*mtt^3*mWW^3*s^7*t^3 - 16304*ep^4*mtt^3*mWW^3*s^7*t^3 - 8384*ep^5*mtt^3*mWW^3*s^7*t^3 + 712*ep*mtt^2*mWW^4*s^7*t^3 + 6584*ep^2*mtt^2*mWW^4*s^7*t^3 + 21376*ep^3*mtt^2*mWW^4*s^7*t^3 + 29344*ep^4*mtt^2*mWW^4*s^7*t^3 + 14464*ep^5*mtt^2*mWW^4*s^7*t^3 - 44*mtt*mWW^5*s^7*t^3 - 652*ep*mtt*mWW^5*s^7*t^3 - 3528*ep^2*mtt*mWW^5*s^7*t^3 - 8784*ep^3*mtt*mWW^5*s^7*t^3 - 10336*ep^4*mtt*mWW^5*s^7*t^3 - 4736*ep^5*mtt*mWW^5*s^7*t^3 + 24*mWW^6*s^7*t^3 + 252*ep*mWW^6*s^7*t^3 + 980*ep^2*mWW^6*s^7*t^3 + 1776*ep^3*mWW^6*s^7*t^3 + 1552*ep^4*mWW^6*s^7*t^3 + 576*ep^5*mWW^6*s^7*t^3 + 318*ep*mtt^11*mWW*t^4 + 3048*ep^2*mtt^11*mWW*t^4 + 10398*ep^3*mtt^11*mWW*t^4 + 15204*ep^4*mtt^11*mWW*t^4 + 8112*ep^5*mtt^11*mWW*t^4 - 1155*ep*mtt^10*mWW^2*t^4 - 11124*ep^2*mtt^10*mWW^2*t^4 - 38199*ep^3*mtt^10*mWW^2*t^4 - 56322*ep^4*mtt^10*mWW^2*t^4 - 30360*ep^5*mtt^10*mWW^2*t^4 + 984*mtt^9*mWW^3*t^4 + 13002*ep*mtt^9*mWW^3*t^4 + 66720*ep^2*mtt^9*mWW^3*t^4 + 166170*ep^3*mtt^9*mWW^3*t^4 + 201036*ep^4*mtt^9*mWW^3*t^4 + 94608*ep^5*mtt^9*mWW^3*t^4 - 5826*mtt^8*mWW^4*t^4 - 69222*ep*mtt^8*mWW^4*t^4 - 319170*ep^2*mtt^8*mWW^4*t^4 - 718290*ep^3*mtt^8*mWW^4*t^4 - 789924*ep^4*mtt^8*mWW^4*t^4 - 338928*ep^5*mtt^8*mWW^4*t^4 + 14580*mtt^7*mWW^5*t^4 + 172050*ep*mtt^7*mWW^5*t^4 + 785430*ep^2*mtt^7*mWW^5*t^4 + 1743456*ep^3*mtt^7*mWW^5*t^4 + 1883016*ep^4*mtt^7*mWW^5*t^4 + 789408*ep^5*mtt^7*mWW^5*t^4 - 19824*mtt^6*mWW^6*t^4 - 234462*ep*mtt^6*mWW^6*t^4 - 1070832*ep^2*mtt^6*mWW^6*t^4 - 2371038*ep^3*mtt^6*mWW^6*t^4 - 2545668*ep^4*mtt^6*mWW^6*t^4 - 1056816*ep^5*mtt^6*mWW^6*t^4 + 15600*mtt^5*mWW^7*t^4 + 184950*ep*mtt^5*mWW^7*t^4 + 845256*ep^2*mtt^5*mWW^7*t^4 + 1867458*ep^3*mtt^5*mWW^7*t^4 + 1993980*ep^4*mtt^5*mWW^7*t^4 + 820176*ep^5*mtt^5*mWW^7*t^4 - 6930*mtt^4*mWW^8*t^4 - 82398*ep*mtt^4*mWW^8*t^4 - 376902*ep^2*mtt^4*mWW^8*t^4 - 830682*ep^3*mtt^4*mWW^8*t^4 - 881316*ep^4*mtt^4*mWW^8*t^4 - 358512*ep^5*mtt^4*mWW^8*t^4 + 1524*mtt^3*mWW^9*t^4 + 18240*ep*mtt^3*mWW^9*t^4 + 83754*ep^2*mtt^3*mWW^9*t^4 + 184422*ep^3*mtt^3*mWW^9*t^4 + 194316*ep^4*mtt^3*mWW^9*t^4 + 77904*ep^5*mtt^3*mWW^9*t^4 - 108*mtt^2*mWW^10*t^4 - 1323*ep*mtt^2*mWW^10*t^4 - 6180*ep^2*mtt^2*mWW^10*t^4 - 13695*ep^3*mtt^2*mWW^10*t^4 - 14322*ep^4*mtt^2*mWW^10*t^4 - 5592*ep^5*mtt^2*mWW^10*t^4 - 1776*ep*mtt^10*mWW*s*t^4 - 17106*ep^2*mtt^10*mWW*s*t^4 - 58706*ep^3*mtt^10*mWW*s*t^4 - 86388*ep^4*mtt^10*mWW*s*t^4 - 46384*ep^5*mtt^10*mWW*s*t^4 + 10482*ep*mtt^9*mWW^2*s*t^4 + 100016*ep^2*mtt^9*mWW^2*s*t^4 + 339466*ep^3*mtt^9*mWW^2*s*t^4 + 494168*ep^4*mtt^9*mWW^2*s*t^4 + 262848*ep^5*mtt^9*mWW^2*s*t^4 - 3406*mtt^8*mWW^3*s*t^4 - 65473*ep*mtt^8*mWW^3*s*t^4 - 425322*ep^2*mtt^8*mWW^3*s*t^4 - 1229401*ep^3*mtt^8*mWW^3*s*t^4 - 1635630*ep^4*mtt^8*mWW^3*s*t^4 - 819368*ep^5*mtt^8*mWW^3*s*t^4 + 17922*mtt^7*mWW^4*s*t^4 + 242782*ep*mtt^7*mWW^4*s*t^4 + 1271276*ep^2*mtt^7*mWW^4*s*t^4 + 3204816*ep^3*mtt^7*mWW^4*s*t^4 + 3881660*ep^4*mtt^7*mWW^4*s*t^4 + 1811184*ep^5*mtt^7*mWW^4*s*t^4 - 38612*mtt^6*mWW^5*s*t^4 - 475184*ep*mtt^6*mWW^5*s*t^4 - 2280358*ep^2*mtt^6*mWW^5*s*t^4 - 5343914*ep^3*mtt^6*mWW^5*s*t^4 - 6090436*ep^4*mtt^6*mWW^5*s*t^4 - 2693616*ep^5*mtt^6*mWW^5*s*t^4 + 42926*mtt^5*mWW^6*s*t^4 + 510996*ep*mtt^5*mWW^6*s*t^4 + 2359814*ep^2*mtt^5*mWW^6*s*t^4 + 5306936*ep^3*mtt^5*mWW^6*s*t^4 + 5798972*ep^4*mtt^5*mWW^6*s*t^4 + 2454256*ep^5*mtt^5*mWW^6*s*t^4 - 24888*mtt^4*mWW^7*s*t^4 - 294006*ep*mtt^4*mWW^7*s*t^4 - 1333916*ep^2*mtt^4*mWW^7*s*t^4 - 2911602*ep^3*mtt^4*mWW^7*s*t^4 - 3055652*ep^4*mtt^4*mWW^7*s*t^4 - 1227376*ep^5*mtt^4*mWW^7*s*t^4 + 5906*mtt^3*mWW^8*s*t^4 + 71434*ep*mtt^3*mWW^8*s*t^4 + 324652*ep^2*mtt^3*mWW^8*s*t^4 + 687872*ep^3*mtt^3*mWW^8*s*t^4 + 677940*ep^4*mtt^3*mWW^8*s*t^4 + 244176*ep^5*mtt^3*mWW^8*s*t^4 + 536*mtt^2*mWW^9*s*t^4 + 5056*ep*mtt^2*mWW^9*s*t^4 + 19444*ep^2*mtt^2*mWW^9*s*t^4 + 42704*ep^3*mtt^2*mWW^9*s*t^4 + 53296*ep^4*mtt^2*mWW^9*s*t^4 + 28864*ep^5*mtt^2*mWW^9*s*t^4 - 402*mtt*mWW^10*s*t^4 - 4534*ep*mtt*mWW^10*s*t^4 - 19542*ep^2*mtt*mWW^10*s*t^4 - 40450*ep^3*mtt*mWW^10*s*t^4 - 40260*ep^4*mtt*mWW^10*s*t^4 - 15472*ep^5*mtt*mWW^10*s*t^4 + 18*mWW^11*s*t^4 + 223*ep*mWW^11*s*t^4 + 1042*ep^2*mWW^11*s*t^4 + 2279*ep^3*mWW^11*s*t^4 + 2330*ep^4*mWW^11*s*t^4 + 888*ep^5*mWW^11*s*t^4 + 4158*ep*mtt^9*mWW*s^2*t^4 + 40266*ep^2*mtt^9*mWW*s^2*t^4 + 139096*ep^3*mtt^9*mWW*s^2*t^4 + 206088*ep^4*mtt^9*mWW*s^2*t^4 + 111392*ep^5*mtt^9*mWW*s^2*t^4 - 33712*ep*mtt^8*mWW^2*s^2*t^4 - 320706*ep^2*mtt^8*mWW^2*s^2*t^4 - 1082382*ep^3*mtt^8*mWW^2*s^2*t^4 - 1564444*ep^4*mtt^8*mWW^2*s^2*t^4 - 825456*ep^5*mtt^8*mWW^2*s^2*t^4 + 3580*mtt^7*mWW^3*s^2*t^4 + 122009*ep*mtt^7*mWW^3*s^2*t^4 + 949416*ep^2*mtt^7*mWW^3*s^2*t^4 + 2976261*ep^3*mtt^7*mWW^3*s^2*t^4 + 4130010*ep^4*mtt^7*mWW^3*s^2*t^4 + 2119496*ep^5*mtt^7*mWW^3*s^2*t^4 - 17938*mtt^6*mWW^4*s^2*t^4 - 276672*ep*mtt^6*mWW^4*s^2*t^4 - 1591008*ep^2*mtt^6*mWW^4*s^2*t^4 - 4311870*ep^3*mtt^6*mWW^4*s^2*t^4 - 5519640*ep^4*mtt^6*mWW^4*s^2*t^4 - 2694784*ep^5*mtt^6*mWW^4*s^2*t^4 + 34152*mtt^5*mWW^5*s^2*t^4 + 387917*ep*mtt^5*mWW^5*s^2*t^4 + 1706394*ep^2*mtt^5*mWW^5*s^2*t^4 + 3753203*ep^3*mtt^5*mWW^5*s^2*t^4 + 4110214*ep^4*mtt^5*mWW^5*s^2*t^4 + 1782600*ep^5*mtt^5*mWW^5*s^2*t^4 - 30116*mtt^4*mWW^6*s^2*t^4 - 305018*ep*mtt^4*mWW^6*s^2*t^4 - 1126576*ep^2*mtt^4*mWW^6*s^2*t^4 - 1942246*ep^3*mtt^4*mWW^6*s^2*t^4 - 1539672*ep^4*mtt^4*mWW^6*s^2*t^4 - 421152*ep^5*mtt^4*mWW^6*s^2*t^4 + 10600*mtt^3*mWW^7*s^2*t^4 + 107309*ep*mtt^3*mWW^7*s^2*t^4 + 367252*ep^2*mtt^3*mWW^7*s^2*t^4 + 474201*ep^3*mtt^3*mWW^7*s^2*t^4 + 91426*ep^4*mtt^3*mWW^7*s^2*t^4 - 163640*ep^5*mtt^3*mWW^7*s^2*t^4 + 1018*mtt^2*mWW^8*s^2*t^4 + 5374*ep*mtt^2*mWW^8*s^2*t^4 + 9124*ep^2*mtt^2*mWW^8*s^2*t^4 + 39912*ep^3*mtt^2*mWW^8*s^2*t^4 + 114652*ep^4*mtt^2*mWW^8*s^2*t^4 + 99344*ep^5*mtt^2*mWW^8*s^2*t^4 - 1564*mtt*mWW^9*s^2*t^4 - 14113*ep*mtt*mWW^9*s^2*t^4 - 43936*ep^2*mtt*mWW^9*s^2*t^4 - 60729*ep^3*mtt*mWW^9*s^2*t^4 - 36362*ep^4*mtt*mWW^9*s^2*t^4 - 7800*ep^5*mtt*mWW^9*s^2*t^4 + 268*mWW^10*s^2*t^4 + 2748*ep*mWW^10*s^2*t^4 + 9774*ep^2*mWW^10*s^2*t^4 + 14554*ep^3*mWW^10*s^2*t^4 + 7728*ep^4*mWW^10*s^2*t^4 - 5280*ep*mtt^8*mWW*s^3*t^4 - 51420*ep^2*mtt^8*mWW*s^3*t^4 - 178820*ep^3*mtt^8*mWW*s^3*t^4 - 266760*ep^4*mtt^8*mWW*s^3*t^4 - 145120*ep^5*mtt^8*mWW*s^3*t^4 + 52240*ep*mtt^7*mWW^2*s^3*t^4 + 496424*ep^2*mtt^7*mWW^2*s^3*t^4 + 1669640*ep^3*mtt^7*mWW^2*s^3*t^4 + 2401528*ep^4*mtt^7*mWW^2*s^3*t^4 + 1259808*ep^5*mtt^7*mWW^2*s^3*t^4 + 36*mtt^6*mWW^3*s^3*t^4 - 105279*ep*mtt^6*mWW^3*s^3*t^4 - 993580*ep^2*mtt^6*mWW^3*s^3*t^4 - 3324927*ep^3*mtt^6*mWW^3*s^3*t^4 - 4751714*ep^4*mtt^6*mWW^3*s^3*t^4 - 2476680*ep^5*mtt^6*mWW^3*s^3*t^4 + 3716*mtt^5*mWW^4*s^3*t^4 + 79982*ep*mtt^5*mWW^4*s^3*t^4 + 531290*ep^2*mtt^5*mWW^4*s^3*t^4 + 1610460*ep^3*mtt^5*mWW^4*s^3*t^4 + 2253884*ep^4*mtt^5*mWW^4*s^3*t^4 + 1191520*ep^5*mtt^5*mWW^4*s^3*t^4 - 8958*mtt^4*mWW^5*s^3*t^4 - 13151*ep*mtt^4*mWW^5*s^3*t^4 + 417848*ep^2*mtt^4*mWW^5*s^3*t^4 + 1855419*ep^3*mtt^4*mWW^5*s^3*t^4 + 2837654*ep^4*mtt^4*mWW^5*s^3*t^4 + 1478328*ep^5*mtt^4*mWW^5*s^3*t^4 + 5948*mtt^3*mWW^6*s^3*t^4 - 24020*ep*mtt^3*mWW^6*s^3*t^4 - 616004*ep^2*mtt^3*mWW^6*s^3*t^4 - 2465876*ep^3*mtt^3*mWW^6*s^3*t^4 - 3777632*ep^4*mtt^3*mWW^6*s^3*t^4 - 2034352*ep^5*mtt^3*mWW^6*s^3*t^4 + 484*mtt^2*mWW^7*s^3*t^4 + 23955*ep*mtt^2*mWW^7*s^3*t^4 + 233220*ep^2*mtt^2*mWW^7*s^3*t^4 + 861723*ep^3*mtt^2*mWW^7*s^3*t^4 + 1353626*ep^4*mtt^2*mWW^7*s^3*t^4 + 770424*ep^5*mtt^2*mWW^7*s^3*t^4 - 1616*mtt*mWW^8*s^3*t^4 - 10434*ep*mtt*mWW^8*s^3*t^4 - 13350*ep^2*mtt*mWW^8*s^3*t^4 + 8848*ep^3*mtt*mWW^8*s^3*t^4 + 13132*ep^4*mtt*mWW^8*s^3*t^4 - 8912*ep^5*mtt*mWW^8*s^3*t^4 + 390*mWW^9*s^3*t^4 + 2083*ep*mWW^9*s^3*t^4 - 3468*ep^2*mWW^9*s^3*t^4 - 33011*ep^3*mWW^9*s^3*t^4 - 58342*ep^4*mWW^9*s^3*t^4 - 31944*ep^5*mWW^9*s^3*t^4 + 3930*ep*mtt^7*mWW*s^4*t^4 + 38460*ep^2*mtt^7*mWW*s^4*t^4 + 134510*ep^3*mtt^7*mWW*s^4*t^4 + 201780*ep^4*mtt^7*mWW*s^4*t^4 + 110320*ep^5*mtt^7*mWW*s^4*t^4 - 42039*ep*mtt^6*mWW^2*s^4*t^4 - 399248*ep^2*mtt^6*mWW^2*s^4*t^4 - 1339375*ep^3*mtt^6*mWW^2*s^4*t^4 - 1919186*ep^4*mtt^6*mWW^2*s^4*t^4 - 1002072*ep^5*mtt^6*mWW^2*s^4*t^4 - 2288*mtt^5*mWW^3*s^4*t^4 + 41989*ep*mtt^5*mWW^3*s^4*t^4 + 522448*ep^2*mtt^5*mWW^3*s^4*t^4 + 1870105*ep^3*mtt^5*mWW^3*s^4*t^4 + 2743994*ep^4*mtt^5*mWW^3*s^4*t^4 + 1448504*ep^5*mtt^5*mWW^3*s^4*t^4 + 4292*mtt^4*mWW^4*s^4*t^4 + 54370*ep*mtt^4*mWW^4*s^4*t^4 + 283414*ep^2*mtt^4*mWW^4*s^4*t^4 + 668812*ep^3*mtt^4*mWW^4*s^4*t^4 + 716588*ep^4*mtt^4*mWW^4*s^4*t^4 + 271920*ep^5*mtt^4*mWW^4*s^4*t^4 - 2544*mtt^3*mWW^5*s^4*t^4 - 112358*ep*mtt^3*mWW^5*s^4*t^4 - 942140*ep^2*mtt^3*mWW^5*s^4*t^4 - 2965274*ep^3*mtt^3*mWW^5*s^4*t^4 - 4025116*ep^4*mtt^3*mWW^5*s^4*t^4 - 1989200*ep^5*mtt^3*mWW^5*s^4*t^4 + 1040*mtt^2*mWW^6*s^4*t^4 + 66591*ep*mtt^2*mWW^6*s^4*t^4 + 595672*ep^2*mtt^2*mWW^6*s^4*t^4 + 1957823*ep^3*mtt^2*mWW^6*s^4*t^4 + 2760722*ep^4*mtt^2*mWW^6*s^4*t^4 + 1419288*ep^5*mtt^2*mWW^6*s^4*t^4 - 784*mtt*mWW^7*s^4*t^4 - 14065*ep*mtt*mWW^7*s^4*t^4 - 98656*ep^2*mtt*mWW^7*s^4*t^4 - 320773*ep^3*mtt*mWW^7*s^4*t^4 - 477762*ep^4*mtt*mWW^7*s^4*t^4 - 265752*ep^5*mtt*mWW^7*s^4*t^4 + 284*mWW^8*s^4*t^4 + 622*ep*mWW^8*s^4*t^4 - 9550*ep^2*mWW^8*s^4*t^4 - 40388*ep^3*mWW^8*s^4*t^4 - 54780*ep^4*mWW^8*s^4*t^4 - 23728*ep^5*mWW^8*s^4*t^4 - 1728*ep*mtt^6*mWW*s^5*t^4 - 16938*ep^2*mtt^6*mWW*s^5*t^4 - 59338*ep^3*mtt^6*mWW*s^5*t^4 - 89124*ep^4*mtt^6*mWW*s^5*t^4 - 48752*ep^5*mtt^6*mWW*s^5*t^4 + 16822*ep*mtt^5*mWW^2*s^5*t^4 + 159624*ep^2*mtt^5*mWW^2*s^5*t^4 + 534294*ep^3*mtt^5*mWW^2*s^5*t^4 + 763072*ep^4*mtt^5*mWW^2*s^5*t^4 + 396768*ep^5*mtt^5*mWW^2*s^5*t^4 + 1274*mtt^4*mWW^3*s^5*t^4 - 6734*ep*mtt^4*mWW^3*s^5*t^4 - 134210*ep^2*mtt^4*mWW^3*s^5*t^4 - 515118*ep^3*mtt^4*mWW^3*s^5*t^4 - 772372*ep^4*mtt^4*mWW^3*s^5*t^4 - 410960*ep^5*mtt^4*mWW^3*s^5*t^4 - 2586*mtt^3*mWW^4*s^5*t^4 - 37102*ep*mtt^3*mWW^4*s^5*t^4 - 206950*ep^2*mtt^3*mWW^4*s^5*t^4 - 532306*ep^3*mtt^3*mWW^4*s^5*t^4 - 635980*ep^4*mtt^3*mWW^4*s^5*t^4 - 283056*ep^5*mtt^3*mWW^4*s^5*t^4 + 1678*mtt^2*mWW^5*s^5*t^4 + 45934*ep*mtt^2*mWW^5*s^5*t^4 + 343604*ep^2*mtt^2*mWW^5*s^5*t^4 + 1037812*ep^3*mtt^2*mWW^5*s^5*t^4 + 1382072*ep^4*mtt^2*mWW^5*s^5*t^4 + 676800*ep^5*mtt^2*mWW^5*s^5*t^4 - 406*mtt*mWW^6*s^5*t^4 - 16880*ep*mtt*mWW^6*s^5*t^4 - 140114*ep^2*mtt*mWW^6*s^5*t^4 - 446060*ep^3*mtt*mWW^6*s^5*t^4 - 616772*ep^4*mtt*mWW^6*s^5*t^4 - 312688*ep^5*mtt*mWW^6*s^5*t^4 + 40*mWW^7*s^5*t^4 + 1128*ep*mWW^7*s^5*t^4 + 9384*ep^2*mWW^7*s^5*t^4 + 32556*ep^3*mWW^7*s^5*t^4 + 49744*ep^4*mWW^7*s^5*t^4 + 27968*ep^5*mWW^7*s^5*t^4 + 426*ep*mtt^5*mWW*s^6*t^4 + 4146*ep^2*mtt^5*mWW*s^6*t^4 + 14396*ep^3*mtt^5*mWW*s^6*t^4 + 21408*ep^4*mtt^5*mWW*s^6*t^4 + 11584*ep^5*mtt^5*mWW*s^6*t^4 - 2734*ep*mtt^4*mWW^2*s^6*t^4 - 25898*ep^2*mtt^4*mWW^2*s^6*t^4 - 86516*ep^3*mtt^4*mWW^2*s^6*t^4 - 123232*ep^4*mtt^4*mWW^2*s^6*t^4 - 63840*ep^5*mtt^4*mWW^2*s^6*t^4 - 180*mtt^3*mWW^3*s^6*t^4 + 486*ep*mtt^3*mWW^3*s^6*t^4 + 14528*ep^2*mtt^3*mWW^3*s^6*t^4 + 56910*ep^3*mtt^3*mWW^3*s^6*t^4 + 84676*ep^4*mtt^3*mWW^3*s^6*t^4 + 44400*ep^5*mtt^3*mWW^3*s^6*t^4 + 420*mtt^2*mWW^4*s^6*t^4 + 5952*ep*mtt^2*mWW^4*s^6*t^4 + 31972*ep^2*mtt^2*mWW^4*s^6*t^4 + 81092*ep^3*mtt^2*mWW^4*s^6*t^4 + 97256*ep^4*mtt^2*mWW^4*s^6*t^4 + 44128*ep^5*mtt^2*mWW^4*s^6*t^4 - 284*mtt*mWW^5*s^6*t^4 - 6172*ep*mtt*mWW^5*s^6*t^4 - 41562*ep^2*mtt*mWW^5*s^6*t^4 - 119374*ep^3*mtt*mWW^5*s^6*t^4 - 154684*ep^4*mtt*mWW^5*s^6*t^4 - 74704*ep^5*mtt*mWW^5*s^6*t^4 + 44*mWW^6*s^6*t^4 + 1658*ep*mWW^6*s^6*t^4 + 12974*ep^2*mWW^6*s^6*t^4 + 39668*ep^3*mWW^6*s^6*t^4 + 53072*ep^4*mWW^6*s^6*t^4 + 26144*ep^5*mWW^6*s^6*t^4 - 48*ep*mtt^4*mWW*s^7*t^4 - 456*ep^2*mtt^4*mWW*s^7*t^4 - 1536*ep^3*mtt^4*mWW*s^7*t^4 - 2208*ep^4*mtt^4*mWW*s^7*t^4 - 1152*ep^5*mtt^4*mWW*s^7*t^4 + 96*ep*mtt^3*mWW^2*s^7*t^4 + 912*ep^2*mtt^3*mWW^2*s^7*t^4 + 3072*ep^3*mtt^3*mWW^2*s^7*t^4 + 4416*ep^4*mtt^3*mWW^2*s^7*t^4 + 2304*ep^5*mtt^3*mWW^2*s^7*t^4 - 96*ep*mtt*mWW^4*s^7*t^4 - 912*ep^2*mtt*mWW^4*s^7*t^4 - 3072*ep^3*mtt*mWW^4*s^7*t^4 - 4416*ep^4*mtt*mWW^4*s^7*t^4 - 2304*ep^5*mtt*mWW^4*s^7*t^4 + 48*ep*mWW^5*s^7*t^4 + 456*ep^2*mWW^5*s^7*t^4 + 1536*ep^3*mWW^5*s^7*t^4 + 2208*ep^4*mWW^5*s^7*t^4 + 1152*ep^5*mWW^5*s^7*t^4 - 36*ep*mtt^11*t^5 - 330*ep^2*mtt^11*t^5 - 1062*ep^3*mtt^11*t^5 - 1452*ep^4*mtt^11*t^5 - 720*ep^5*mtt^11*t^5 - 1029*ep*mtt^10*mWW*t^5 - 9840*ep^2*mtt^10*mWW*t^5 - 33465*ep^3*mtt^10*mWW*t^5 - 48750*ep^4*mtt^10*mWW*t^5 - 25896*ep^5*mtt^10*mWW*t^5 + 5337*ep*mtt^9*mWW^2*t^5 + 50982*ep^2*mtt^9*mWW^2*t^5 + 173211*ep^3*mtt^9*mWW^2*t^5 + 252210*ep^4*mtt^9*mWW^2*t^5 + 134040*ep^5*mtt^9*mWW^2*t^5 - 1770*mtt^8*mWW^3*t^5 - 30801*ep*mtt^8*mWW^3*t^5 - 190206*ep^2*mtt^8*mWW^3*t^5 - 534813*ep^3*mtt^8*mWW^3*t^5 - 701310*ep^4*mtt^8*mWW^3*t^5 - 348840*ep^5*mtt^8*mWW^3*t^5 + 9540*mtt^7*mWW^4*t^5 + 120189*ep*mtt^7*mWW^4*t^5 + 586122*ep^2*mtt^7*mWW^4*t^5 + 1384719*ep^3*mtt^7*mWW^4*t^5 + 1587738*ep^4*mtt^7*mWW^4*t^5 + 707832*ep^5*mtt^7*mWW^4*t^5 - 21780*mtt^6*mWW^5*t^5 - 257001*ep*mtt^6*mWW^5*t^5 - 1169376*ep^2*mtt^6*mWW^5*t^5 - 2576325*ep^3*mtt^6*mWW^5*t^5 - 2752662*ep^4*mtt^6*mWW^5*t^5 - 1139976*ep^5*mtt^6*mWW^5*t^5 + 27048*mtt^5*mWW^6*t^5 + 315261*ep*mtt^5*mWW^6*t^5 + 1412004*ep^2*mtt^5*mWW^6*t^5 + 3049881*ep^3*mtt^5*mWW^6*t^5 + 3178686*ep^4*mtt^5*mWW^6*t^5 + 1275240*ep^5*mtt^5*mWW^6*t^5 - 19386*mtt^4*mWW^7*t^5 - 226521*ep*mtt^4*mWW^7*t^5 - 1015386*ep^2*mtt^4*mWW^7*t^5 - 2188473*ep^3*mtt^4*mWW^7*t^5 - 2267094*ep^4*mtt^4*mWW^7*t^5 - 899400*ep^5*mtt^4*mWW^7*t^5 + 7740*mtt^3*mWW^8*t^5 + 91221*ep*mtt^3*mWW^8*t^5 + 411984*ep^2*mtt^3*mWW^8*t^5 + 892293*ep^3*mtt^3*mWW^8*t^5 + 925686*ep^4*mtt^3*mWW^8*t^5 + 366216*ep^5*mtt^3*mWW^8*t^5 - 1464*mtt^2*mWW^9*t^5 - 17520*ep*mtt^2*mWW^9*t^5 - 80232*ep^2*mtt^2*mWW^9*t^5 - 175572*ep^3*mtt^2*mWW^9*t^5 - 183192*ep^4*mtt^2*mWW^9*t^5 - 72480*ep^5*mtt^2*mWW^9*t^5 + 72*mtt*mWW^10*t^5 + 900*ep*mtt*mWW^10*t^5 + 4278*ep^2*mtt*mWW^10*t^5 + 9606*ep^3*mtt*mWW^10*t^5 + 10140*ep^4*mtt*mWW^10*t^5 + 3984*ep^5*mtt*mWW^10*t^5 + 216*ep*mtt^10*s*t^5 + 1980*ep^2*mtt^10*s*t^5 + 6372*ep^3*mtt^10*s*t^5 + 8712*ep^4*mtt^10*s*t^5 + 4320*ep^5*mtt^10*s*t^5 + 4305*ep*mtt^9*mWW*s*t^5 + 41704*ep^2*mtt^9*mWW*s*t^5 + 144085*ep^3*mtt^9*mWW*s*t^5 + 213398*ep^4*mtt^9*mWW*s*t^5 + 115208*ep^5*mtt^9*mWW*s*t^5 - 29883*ep*mtt^8*mWW^2*s*t^5 - 284726*ep^2*mtt^8*mWW^2*s*t^5 - 964493*ep^3*mtt^8*mWW^2*s*t^5 - 1400470*ep^4*mtt^8*mWW^2*s*t^5 - 742408*ep^5*mtt^8*mWW^2*s*t^5 + 5628*mtt^7*mWW^3*s*t^5 + 137472*ep*mtt^7*mWW^3*s*t^5 + 976644*ep^2*mtt^7*mWW^3*s*t^5 + 2938680*ep^3*mtt^7*mWW^3*s*t^5 + 3991880*ep^4*mtt^7*mWW^3*s*t^5 + 2024096*ep^5*mtt^7*mWW^3*s*t^5 - 27144*mtt^6*mWW^4*s*t^5 - 397073*ep*mtt^6*mWW^4*s*t^5 - 2190814*ep^2*mtt^6*mWW^4*s*t^5 - 5697423*ep^3*mtt^6*mWW^4*s*t^5 - 7031418*ep^4*mtt^6*mWW^4*s*t^5 - 3323768*ep^5*mtt^6*mWW^4*s*t^5 + 53782*mtt^5*mWW^5*s*t^5 + 664570*ep*mtt^5*mWW^5*s*t^5 + 3184566*ep^2*mtt^5*mWW^5*s*t^5 + 7404894*ep^3*mtt^5*mWW^5*s*t^5 + 8341896*ep^4*mtt^5*mWW^5*s*t^5 + 3644352*ep^5*mtt^5*mWW^5*s*t^5 - 55720*mtt^4*mWW^6*s*t^5 - 646393*ep*mtt^4*mWW^6*s*t^5 - 2893340*ep^2*mtt^4*mWW^6*s*t^5 - 6279889*ep^3*mtt^4*mWW^6*s*t^5 - 6601686*ep^4*mtt^4*mWW^6*s*t^5 - 2682952*ep^5*mtt^4*mWW^6*s*t^5 + 31386*mtt^3*mWW^7*s*t^5 + 358062*ep*mtt^3*mWW^7*s*t^5 + 1562318*ep^2*mtt^3*mWW^7*s*t^5 + 3270658*ep^3*mtt^3*mWW^7*s*t^5 + 3280036*ep^4*mtt^3*mWW^7*s*t^5 + 1253360*ep^5*mtt^3*mWW^7*s*t^5 - 8710*mtt^2*mWW^8*s*t^5 - 101095*ep*mtt^2*mWW^8*s*t^5 - 443968*ep^2*mtt^2*mWW^8*s*t^5 - 919153*ep^3*mtt^2*mWW^8*s*t^5 - 894206*ep^4*mtt^2*mWW^8*s*t^5 - 323048*ep^5*mtt^2*mWW^8*s*t^5 + 700*mtt*mWW^9*s*t^5 + 9019*ep*mtt*mWW^9*s*t^5 + 42560*ep^2*mtt*mWW^9*s*t^5 + 90655*ep^3*mtt*mWW^9*s*t^5 + 86974*ep^4*mtt*mWW^9*s*t^5 + 29192*ep^5*mtt*mWW^9*s*t^5 + 78*mWW^10*s*t^5 + 800*ep*mWW^10*s*t^5 + 3076*ep^2*mWW^10*s*t^5 + 5614*ep^3*mWW^10*s*t^5 + 4884*ep^4*mWW^10*s*t^5 + 1648*ep^5*mWW^10*s*t^5 - 540*ep*mtt^9*s^2*t^5 - 4950*ep^2*mtt^9*s^2*t^5 - 15930*ep^3*mtt^9*s^2*t^5 - 21780*ep^4*mtt^9*s^2*t^5 - 10800*ep^5*mtt^9*s^2*t^5 - 6990*ep*mtt^8*mWW*s^2*t^5 - 69110*ep^2*mtt^8*mWW*s^2*t^5 - 244540*ep^3*mtt^8*mWW*s^2*t^5 - 370960*ep^4*mtt^8*mWW*s^2*t^5 - 204800*ep^5*mtt^8*mWW*s^2*t^5 + 66286*ep*mtt^7*mWW^2*s^2*t^5 + 631360*ep^2*mtt^7*mWW^2*s^2*t^5 + 2133782*ep^3*mtt^7*mWW^2*s^2*t^5 + 3088372*ep^4*mtt^7*mWW^2*s^2*t^5 + 1631120*ep^5*mtt^7*mWW^2*s^2*t^5 - 5852*mtt^6*mWW^3*s^2*t^5 - 233095*ep*mtt^6*mWW^3*s^2*t^5 - 1861972*ep^2*mtt^6*mWW^3*s^2*t^5 - 5863123*ep^3*mtt^6*mWW^3*s^2*t^5 - 8125966*ep^4*mtt^6*mWW^3*s^2*t^5 - 4156904*ep^5*mtt^6*mWW^3*s^2*t^5 + 26810*mtt^5*mWW^4*s^2*t^5 + 472246*ep*mtt^5*mWW^4*s^2*t^5 + 2910696*ep^2*mtt^5*mWW^4*s^2*t^5 + 8105412*ep^3*mtt^5*mWW^4*s^2*t^5 + 10453908*ep^4*mtt^5*mWW^4*s^2*t^5 + 5096560*ep^5*mtt^5*mWW^4*s^2*t^5 - 47322*mtt^4*mWW^5*s^2*t^5 - 578745*ep*mtt^4*mWW^5*s^2*t^5 - 2741138*ep^2*mtt^4*mWW^5*s^2*t^5 - 6349285*ep^3*mtt^4*mWW^5*s^2*t^5 - 7167730*ep^4*mtt^4*mWW^5*s^2*t^5 - 3157928*ep^5*mtt^4*mWW^5*s^2*t^5 + 40538*mtt^3*mWW^6*s^2*t^5 + 417264*ep*mtt^3*mWW^6*s^2*t^5 + 1597422*ep^2*mtt^3*mWW^6*s^2*t^5 + 2901444*ep^3*mtt^3*mWW^6*s^2*t^5 + 2485240*ep^4*mtt^3*mWW^6*s^2*t^5 + 787056*ep^5*mtt^3*mWW^6*s^2*t^5 - 17118*mtt^2*mWW^7*s^2*t^5 - 167057*ep*mtt^2*mWW^7*s^2*t^5 - 573314*ep^2*mtt^2*mWW^7*s^2*t^5 - 829641*ep^3*mtt^2*mWW^7*s^2*t^5 - 408210*ep^4*mtt^2*mWW^7*s^2*t^5 + 39096*ep^5*mtt^2*mWW^7*s^2*t^5 + 3020*mtt*mWW^8*s^2*t^5 + 32452*ep*mtt*mWW^8*s^2*t^5 + 122352*ep^2*mtt*mWW^8*s^2*t^5 + 188968*ep^3*mtt*mWW^8*s^2*t^5 + 93980*ep^4*mtt*mWW^8*s^2*t^5 - 14752*ep^5*mtt*mWW^8*s^2*t^5 - 76*mWW^9*s^2*t^5 - 1821*ep*mWW^9*s^2*t^5 - 11346*ep^2*mWW^9*s^2*t^5 - 27087*ep^3*mWW^9*s^2*t^5 - 26854*ep^4*mWW^9*s^2*t^5 - 8648*ep^5*mWW^9*s^2*t^5 + 720*ep*mtt^8*s^3*t^5 + 6600*ep^2*mtt^8*s^3*t^5 + 21240*ep^3*mtt^8*s^3*t^5 + 29040*ep^4*mtt^8*s^3*t^5 + 14400*ep^5*mtt^8*s^3*t^5 + 5490*ep*mtt^7*mWW*s^3*t^5 + 56200*ep^2*mtt^7*mWW*s^3*t^5 + 206610*ep^3*mtt^7*mWW*s^3*t^5 + 324860*ep^4*mtt^7*mWW*s^3*t^5 + 185040*ep^5*mtt^7*mWW*s^3*t^5 - 71814*ep*mtt^6*mWW^2*s^3*t^5 - 684716*ep^2*mtt^6*mWW^2*s^3*t^5 - 2311098*ep^3*mtt^6*mWW^2*s^3*t^5 - 3336220*ep^4*mtt^6*mWW^2*s^3*t^5 - 1755792*ep^5*mtt^6*mWW^2*s^3*t^5 + 1560*mtt^5*mWW^3*s^3*t^5 + 187972*ep*mtt^5*mWW^3*s^3*t^5 + 1676420*ep^2*mtt^5*mWW^3*s^3*t^5 + 5465956*ep^3*mtt^5*mWW^3*s^3*t^5 + 7673524*ep^4*mtt^5*mWW^3*s^3*t^5 + 3940480*ep^5*mtt^5*mWW^3*s^3*t^5 - 9898*mtt^4*mWW^4*s^3*t^5 - 246280*ep*mtt^4*mWW^4*s^3*t^5 - 1735624*ep^2*mtt^4*mWW^4*s^3*t^5 - 5154342*ep^3*mtt^4*mWW^4*s^3*t^5 - 6881440*ep^4*mtt^4*mWW^4*s^3*t^5 - 3426368*ep^5*mtt^4*mWW^4*s^3*t^5 + 17828*mtt^3*mWW^5*s^3*t^5 + 190352*ep*mtt^3*mWW^5*s^3*t^5 + 756320*ep^2*mtt^3*mWW^5*s^3*t^5 + 1475304*ep^3*mtt^3*mWW^5*s^3*t^5 + 1428480*ep^4*mtt^3*mWW^5*s^3*t^5 + 558560*ep^5*mtt^3*mWW^5*s^3*t^5 - 13028*mtt^2*mWW^6*s^3*t^5 - 83896*ep*mtt^2*mWW^6*s^3*t^5 - 29116*ep^2*mtt^2*mWW^6*s^3*t^5 + 672228*ep^3*mtt^2*mWW^6*s^3*t^5 + 1446984*ep^4*mtt^2*mWW^6*s^3*t^5 + 883360*ep^5*mtt^2*mWW^6*s^3*t^5 + 3868*mtt*mWW^7*s^3*t^5 + 19586*ep*mtt*mWW^7*s^3*t^5 - 48060*ep^2*mtt*mWW^7*s^3*t^5 - 413278*ep^3*mtt*mWW^7*s^3*t^5 - 767056*ep^4*mtt*mWW^7*s^3*t^5 - 453808*ep^5*mtt*mWW^7*s^3*t^5 - 330*mWW^8*s^3*t^5 - 2418*ep*mWW^8*s^3*t^5 - 904*ep^2*mWW^8*s^3*t^5 + 27012*ep^3*mWW^8*s^3*t^5 + 65700*ep^4*mWW^8*s^3*t^5 + 44912*ep^5*mWW^8*s^3*t^5 - 540*ep*mtt^7*s^4*t^5 - 4950*ep^2*mtt^7*s^4*t^5 - 15930*ep^3*mtt^7*s^4*t^5 - 21780*ep^4*mtt^7*s^4*t^5 - 10800*ep^5*mtt^7*s^4*t^5 - 2145*ep*mtt^6*mWW*s^4*t^5 - 23380*ep^2*mtt^6*mWW*s^4*t^5 - 91465*ep^3*mtt^6*mWW*s^4*t^5 - 151550*ep^4*mtt^6*mWW*s^4*t^5 - 89960*ep^5*mtt^6*mWW*s^4*t^5 + 37977*ep*mtt^5*mWW^2*s^4*t^5 + 362966*ep^2*mtt^5*mWW^2*s^4*t^5 + 1225787*ep^3*mtt^5*mWW^2*s^4*t^5 + 1768114*ep^4*mtt^5*mWW^2*s^4*t^5 + 928696*ep^5*mtt^5*mWW^2*s^4*t^5 + 774*mtt^4*mWW^3*s^4*t^5 - 72956*ep*mtt^4*mWW^3*s^4*t^5 - 726818*ep^2*mtt^4*mWW^3*s^4*t^5 - 2438052*ep^3*mtt^4*mWW^3*s^4*t^5 - 3450504*ep^4*mtt^4*mWW^3*s^4*t^5 - 1772064*ep^5*mtt^4*mWW^3*s^4*t^5 + 212*mtt^3*mWW^4*s^4*t^5 + 52920*ep*mtt^3*mWW^4*s^4*t^5 + 473950*ep^2*mtt^3*mWW^4*s^4*t^5 + 1526910*ep^3*mtt^3*mWW^4*s^4*t^5 + 2107852*ep^4*mtt^3*mWW^4*s^4*t^5 + 1065136*ep^5*mtt^3*mWW^4*s^4*t^5 - 2560*mtt^2*mWW^5*s^4*t^5 - 13031*ep*mtt^2*mWW^5*s^4*t^5 + 32956*ep^2*mtt^2*mWW^5*s^4*t^5 + 265605*ep^3*mtt^2*mWW^5*s^4*t^5 + 472182*ep^4*mtt^2*mWW^5*s^4*t^5 + 265448*ep^5*mtt^2*mWW^5*s^4*t^5 + 2028*mtt*mWW^6*s^4*t^5 - 1573*ep*mtt*mWW^6*s^4*t^5 - 135438*ep^2*mtt*mWW^6*s^4*t^5 - 566927*ep^3*mtt*mWW^6*s^4*t^5 - 869770*ep^4*mtt*mWW^6*s^4*t^5 - 462520*ep^5*mtt*mWW^6*s^4*t^5 - 454*mWW^7*s^4*t^5 + 404*ep*mWW^7*s^4*t^5 + 31274*ep^2*mWW^7*s^4*t^5 + 132088*ep^3*mWW^7*s^4*t^5 + 204592*ep^4*mWW^7*s^4*t^5 + 109856*ep^5*mWW^7*s^4*t^5 + 216*ep*mtt^6*s^5*t^5 + 1980*ep^2*mtt^6*s^5*t^5 + 6372*ep^3*mtt^6*s^5*t^5 + 8712*ep^4*mtt^6*s^5*t^5 + 4320*ep^5*mtt^6*s^5*t^5 + 429*ep*mtt^5*mWW*s^5*t^5 + 5120*ep^2*mtt^5*mWW*s^5*t^5 + 21625*ep^3*mtt^5*mWW*s^5*t^5 + 37870*ep^4*mtt^5*mWW*s^5*t^5 + 23336*ep^5*mtt^5*mWW*s^5*t^5 - 8263*ep*mtt^4*mWW^2*s^5*t^5 - 79486*ep^2*mtt^4*mWW^2*s^5*t^5 - 270209*ep^3*mtt^4*mWW^2*s^5*t^5 - 391966*ep^4*mtt^4*mWW^2*s^5*t^5 - 206696*ep^5*mtt^4*mWW^2*s^5*t^5 - 340*mtt^3*mWW^3*s^5*t^5 + 11738*ep*mtt^3*mWW^3*s^5*t^5 + 128888*ep^2*mtt^3*mWW^3*s^5*t^5 + 440902*ep^3*mtt^3*mWW^3*s^5*t^5 + 625668*ep^4*mtt^3*mWW^3*s^5*t^5 + 319984*ep^5*mtt^3*mWW^3*s^5*t^5 + 456*mtt^2*mWW^4*s^5*t^5 - 2880*ep*mtt^2*mWW^4*s^5*t^5 - 50956*ep^2*mtt^2*mWW^4*s^5*t^5 - 185132*ep^3*mtt^2*mWW^4*s^5*t^5 - 263000*ep^4*mtt^2*mWW^4*s^5*t^5 - 132448*ep^5*mtt^2*mWW^4*s^5*t^5 + 12*mtt*mWW^5*s^5*t^5 - 2867*ep*mtt*mWW^5*s^5*t^5 - 28432*ep^2*mtt*mWW^5*s^5*t^5 - 97739*ep^3*mtt*mWW^5*s^5*t^5 - 142650*ep^4*mtt*mWW^5*s^5*t^5 - 75384*ep^5*mtt*mWW^5*s^5*t^5 - 128*mWW^6*s^5*t^5 + 1051*ep*mWW^6*s^5*t^5 + 17126*ep^2*mWW^6*s^5*t^5 + 63445*ep^3*mWW^6*s^5*t^5 + 93110*ep^4*mWW^6*s^5*t^5 + 48456*ep^5*mWW^6*s^5*t^5 - 36*ep*mtt^5*s^6*t^5 - 330*ep^2*mtt^5*s^6*t^5 - 1062*ep^3*mtt^5*s^6*t^5 - 1452*ep^4*mtt^5*s^6*t^5 - 720*ep^5*mtt^5*s^6*t^5 - 60*ep*mtt^4*mWW*s^6*t^5 - 694*ep^2*mtt^4*mWW*s^6*t^5 - 2850*ep^3*mtt^4*mWW*s^6*t^5 - 4868*ep^4*mtt^4*mWW*s^6*t^5 - 2928*ep^5*mtt^4*mWW*s^6*t^5 + 360*ep*mtt^3*mWW^2*s^6*t^5 + 3620*ep^2*mtt^3*mWW^2*s^6*t^5 + 13020*ep^3*mtt^3*mWW^2*s^6*t^5 + 19960*ep^4*mtt^3*mWW^2*s^6*t^5 + 11040*ep^5*mtt^3*mWW^2*s^6*t^5 - 360*ep*mtt^2*mWW^3*s^6*t^5 - 3396*ep^2*mtt^2*mWW^3*s^6*t^5 - 11340*ep^3*mtt^2*mWW^3*s^6*t^5 - 16152*ep^4*mtt^2*mWW^3*s^6*t^5 - 8352*ep^5*mtt^2*mWW^3*s^6*t^5 + 60*ep*mtt*mWW^4*s^6*t^5 + 358*ep^2*mtt*mWW^4*s^6*t^5 + 330*ep^3*mtt*mWW^4*s^6*t^5 - 844*ep^4*mtt*mWW^4*s^6*t^5 - 1104*ep^5*mtt*mWW^4*s^6*t^5 + 36*ep*mWW^5*s^6*t^5 + 442*ep^2*mWW^5*s^6*t^5 + 1902*ep^3*mWW^5*s^6*t^5 + 3356*ep^4*mWW^5*s^6*t^5 + 2064*ep^5*mWW^5*s^6*t^5 + 264*ep*mtt^10*t^6 + 2412*ep^2*mtt^10*t^6 + 7728*ep^3*mtt^10*t^6 + 10512*ep^4*mtt^10*t^6 + 5184*ep^5*mtt^10*t^6 + 1299*ep*mtt^9*mWW*t^6 + 12612*ep^2*mtt^9*mWW*t^6 + 43683*ep^3*mtt^9*mWW*t^6 + 64842*ep^4*mtt^9*mWW*t^6 + 35064*ep^5*mtt^9*mWW*t^6 - 10545*ep*mtt^8*mWW^2*t^6 - 100356*ep^2*mtt^8*mWW^2*t^6 - 339273*ep^3*mtt^8*mWW^2*t^6 - 491070*ep^4*mtt^8*mWW^2*t^6 - 259176*ep^5*mtt^8*mWW^2*t^6 + 1872*mtt^7*mWW^3*t^6 + 45315*ep*mtt^7*mWW^3*t^6 + 321078*ep^2*mtt^7*mWW^3*t^6 + 965421*ep^3*mtt^7*mWW^3*t^6 + 1311630*ep^4*mtt^7*mWW^3*t^6 + 665064*ep^5*mtt^7*mWW^3*t^6 - 9078*mtt^6*mWW^4*t^6 - 128742*ep*mtt^6*mWW^4*t^6 - 692094*ep^2*mtt^6*mWW^4*t^6 - 1762098*ep^3*mtt^6*mWW^4*t^6 - 2140308*ep^4*mtt^6*mWW^4*t^6 - 999600*ep^5*mtt^6*mWW^4*t^6 + 18576*mtt^5*mWW^5*t^6 + 223989*ep*mtt^5*mWW^5*t^6 + 1039896*ep^2*mtt^5*mWW^5*t^6 + 2329245*ep^3*mtt^5*mWW^5*t^6 + 2523366*ep^4*mtt^5*mWW^5*t^6 + 1059528*ep^5*mtt^5*mWW^5*t^6 - 20634*mtt^4*mWW^6*t^6 - 236886*ep*mtt^4*mWW^6*t^6 - 1039782*ep^2*mtt^4*mWW^6*t^6 - 2188854*ep^3*mtt^4*mWW^6*t^6 - 2211084*ep^4*mtt^4*mWW^6*t^6 - 855120*ep^5*mtt^4*mWW^6*t^6 + 13164*mtt^3*mWW^7*t^6 + 150219*ep*mtt^3*mWW^7*t^6 + 653370*ep^2*mtt^3*mWW^7*t^6 + 1356717*ep^3*mtt^3*mWW^7*t^6 + 1342878*ep^4*mtt^3*mWW^7*t^6 + 503592*ep^5*mtt^3*mWW^7*t^6 - 4590*mtt^2*mWW^8*t^6 - 53100*ep*mtt^2*mWW^8*t^6 - 234210*ep^2*mtt^2*mWW^8*t^6 - 492552*ep^3*mtt^2*mWW^8*t^6 - 492792*ep^4*mtt^2*mWW^8*t^6 - 186336*ep^5*mtt^2*mWW^8*t^6 + 708*mtt*mWW^9*t^6 + 8418*ep*mtt*mWW^9*t^6 + 38196*ep^2*mtt*mWW^9*t^6 + 82542*ep^3*mtt*mWW^9*t^6 + 84756*ep^4*mtt*mWW^9*t^6 + 32880*ep^5*mtt*mWW^9*t^6 - 18*mWW^10*t^6 - 231*ep*mWW^10*t^6 - 1122*ep^2*mWW^10*t^6 - 2559*ep^3*mWW^10*t^6 - 2730*ep^4*mWW^10*t^6 - 1080*ep^5*mWW^10*t^6 - 1368*ep*mtt^9*s*t^6 - 12492*ep^2*mtt^9*s*t^6 - 39996*ep^3*mtt^9*s*t^6 - 54360*ep^4*mtt^9*s*t^6 - 26784*ep^5*mtt^9*s*t^6 - 2544*ep*mtt^8*mWW*s*t^6 - 26786*ep^2*mtt^8*mWW*s*t^6 - 101378*ep^3*mtt^8*mWW*s*t^6 - 163540*ep^4*mtt^8*mWW*s*t^6 - 95152*ep^5*mtt^8*mWW*s*t^6 + 39972*ep*mtt^7*mWW^2*s*t^6 + 381756*ep^2*mtt^7*mWW^2*s*t^6 + 1296864*ep^3*mtt^7*mWW^2*s*t^6 + 1888376*ep^4*mtt^7*mWW^2*s*t^6 + 1003232*ep^5*mtt^7*mWW^2*s*t^6 - 5304*mtt^6*mWW^3*s*t^6 - 167053*ep*mtt^6*mWW^3*s*t^6 - 1270400*ep^2*mtt^6*mWW^3*s*t^6 - 3925497*ep^3*mtt^6*mWW^3*s*t^6 - 5397102*ep^4*mtt^6*mWW^3*s*t^6 - 2751784*ep^5*mtt^6*mWW^3*s*t^6 + 22894*mtt^5*mWW^4*s*t^6 + 385160*ep*mtt^5*mWW^4*s*t^6 + 2309418*ep^2*mtt^5*mWW^4*s*t^6 + 6300424*ep^3*mtt^5*mWW^4*s*t^6 + 8004636*ep^4*mtt^5*mWW^4*s*t^6 + 3857008*ep^5*mtt^5*mWW^4*s*t^6 - 40008*mtt^4*mWW^5*s*t^6 - 519005*ep*mtt^4*mWW^5*s*t^6 - 2588500*ep^2*mtt^4*mWW^5*s*t^6 - 6192501*ep^3*mtt^4*mWW^5*s*t^6 - 7118606*ep^4*mtt^4*mWW^5*s*t^6 - 3161320*ep^5*mtt^4*mWW^5*s*t^6 + 36082*mtt^3*mWW^6*s*t^6 + 414058*ep*mtt^3*mWW^6*s*t^6 + 1826598*ep^2*mtt^3*mWW^6*s*t^6 + 3892630*ep^3*mtt^3*mWW^6*s*t^6 + 4005676*ep^4*mtt^3*mWW^6*s*t^6 + 1592016*ep^5*mtt^3*mWW^6*s*t^6 - 17542*mtt^2*mWW^7*s*t^6 - 191693*ep*mtt^2*mWW^7*s*t^6 - 794938*ep^2*mtt^2*mWW^7*s*t^6 - 1571645*ep^3*mtt^2*mWW^7*s*t^6 - 1475342*ep^4*mtt^2*mWW^7*s*t^6 - 520680*ep^5*mtt^2*mWW^7*s*t^6 + 4224*mtt*mWW^8*s*t^6 + 46610*ep*mtt*mWW^8*s*t^6 + 193816*ep^2*mtt*mWW^8*s*t^6 + 379206*ep^3*mtt*mWW^8*s*t^6 + 346440*ep^4*mtt*mWW^8*s*t^6 + 115904*ep^5*mtt*mWW^8*s*t^6 - 346*mWW^9*s*t^6 - 4137*ep*mWW^9*s*t^6 - 18472*ep^2*mWW^9*s*t^6 - 38107*ep^3*mWW^9*s*t^6 - 36178*ep^4*mWW^9*s*t^6 - 12440*ep^5*mWW^9*s*t^6 + 2880*ep*mtt^8*s^2*t^6 + 26280*ep^2*mtt^8*s^2*t^6 + 84060*ep^3*mtt^8*s^2*t^6 + 114120*ep^4*mtt^8*s^2*t^6 + 56160*ep^5*mtt^8*s^2*t^6 - 1110*ep*mtt^7*mWW*s^2*t^6 - 3460*ep^2*mtt^7*mWW*s^2*t^6 + 18150*ep^3*mtt^7*mWW*s^2*t^6 + 72580*ep^4*mtt^7*mWW*s^2*t^6 + 62640*ep^5*mtt^7*mWW*s^2*t^6 - 57852*ep*mtt^6*mWW^2*s^2*t^6 - 556664*ep^2*mtt^6*mWW^2*s^2*t^6 - 1904484*ep^3*mtt^6*mWW^2*s^2*t^6 - 2792392*ep^4*mtt^6*mWW^2*s^2*t^6 - 1493088*ep^5*mtt^6*mWW^2*s^2*t^6 + 4900*mtt^5*mWW^3*s^2*t^6 + 226192*ep*mtt^5*mWW^3*s^2*t^6 + 1846614*ep^2*mtt^5*mWW^3*s^2*t^6 + 5845338*ep^3*mtt^5*mWW^3*s^2*t^6 + 8107824*ep^4*mtt^5*mWW^3*s^2*t^6 + 4143216*ep^5*mtt^5*mWW^3*s^2*t^6 - 19910*mtt^4*mWW^4*s^2*t^6 - 416258*ep*mtt^4*mWW^4*s^2*t^6 - 2759830*ep^2*mtt^4*mWW^4*s^2*t^6 - 7920786*ep^3*mtt^4*mWW^4*s^2*t^6 - 10339216*ep^4*mtt^4*mWW^4*s^2*t^6 - 5057360*ep^5*mtt^4*mWW^4*s^2*t^6 + 30408*mtt^3*mWW^5*s^2*t^6 + 421570*ep*mtt^3*mWW^5*s^2*t^6 + 2214824*ep^2*mtt^3*mWW^5*s^2*t^6 + 5511722*ep^3*mtt^3*mWW^5*s^2*t^6 + 6528204*ep^4*mtt^3*mWW^5*s^2*t^6 + 2971376*ep^5*mtt^3*mWW^5*s^2*t^6 - 21764*mtt^2*mWW^6*s^2*t^6 - 233794*ep*mtt^2*mWW^6*s^2*t^6 - 951964*ep^2*mtt^2*mWW^6*s^2*t^6 - 1868658*ep^3*mtt^2*mWW^6*s^2*t^6 - 1769068*ep^4*mtt^2*mWW^6*s^2*t^6 - 646704*ep^5*mtt^2*mWW^6*s^2*t^6 + 7300*mtt*mWW^7*s^2*t^6 + 66704*ep*mtt*mWW^7*s^2*t^6 + 208078*ep^2*mtt*mWW^7*s^2*t^6 + 255162*ep^3*mtt*mWW^7*s^2*t^6 + 65144*ep^4*mtt*mWW^7*s^2*t^6 - 56176*ep^5*mtt*mWW^7*s^2*t^6 - 934*mWW^8*s^2*t^6 - 8332*ep*mWW^8*s^2*t^6 - 23878*ep^2*mWW^8*s^2*t^6 - 20504*ep^3*mWW^8*s^2*t^6 + 12804*ep^4*mWW^8*s^2*t^6 + 19936*ep^5*mWW^8*s^2*t^6 - 3120*ep*mtt^7*s^3*t^6 - 28440*ep^2*mtt^7*s^3*t^6 - 90840*ep^3*mtt^7*s^3*t^6 - 123120*ep^4*mtt^7*s^3*t^6 - 60480*ep^5*mtt^7*s^3*t^6 + 5700*ep*mtt^6*mWW*s^3*t^6 + 45840*ep^2*mtt^6*mWW*s^3*t^6 + 119700*ep^3*mtt^6*mWW*s^3*t^6 + 118680*ep^4*mtt^6*mWW*s^3*t^6 + 34080*ep^5*mtt^6*mWW*s^3*t^6 + 36624*ep*mtt^5*mWW^2*s^3*t^6 + 357800*ep^2*mtt^5*mWW^2*s^3*t^6 + 1241928*ep^3*mtt^5*mWW^2*s^3*t^6 + 1845208*ep^4*mtt^5*mWW^2*s^3*t^6 + 997920*ep^5*mtt^5*mWW^2*s^3*t^6 - 1448*mtt^4*mWW^3*s^3*t^6 - 133624*ep*mtt^4*mWW^3*s^3*t^6 - 1172524*ep^2*mtt^4*mWW^3*s^3*t^6 - 3794432*ep^3*mtt^4*mWW^3*s^3*t^6 - 5301008*ep^4*mtt^4*mWW^3*s^3*t^6 - 2710784*ep^5*mtt^4*mWW^3*s^3*t^6 + 6776*mtt^3*mWW^4*s^3*t^6 + 196700*ep*mtt^3*mWW^4*s^3*t^6 + 1444820*ep^2*mtt^3*mWW^4*s^3*t^6 + 4317900*ep^3*mtt^3*mWW^4*s^3*t^6 + 5728720*ep^4*mtt^3*mWW^4*s^3*t^6 + 2815824*ep^5*mtt^3*mWW^4*s^3*t^6 - 9768*mtt^2*mWW^5*s^3*t^6 - 148252*ep*mtt^2*mWW^5*s^3*t^6 - 823464*ep^2*mtt^2*mWW^5*s^3*t^6 - 2110992*ep^3*mtt^2*mWW^5*s^3*t^6 - 2534184*ep^4*mtt^2*mWW^5*s^3*t^6 - 1158320*ep^5*mtt^2*mWW^5*s^3*t^6 + 5512*mtt*mWW^6*s^3*t^6 + 52884*ep*mtt*mWW^6*s^3*t^6 + 179788*ep^2*mtt*mWW^6*s^3*t^6 + 269412*ep^3*mtt*mWW^6*s^3*t^6 + 162696*ep^4*mtt*mWW^6*s^3*t^6 + 20048*ep^5*mtt*mWW^6*s^3*t^6 - 1072*mWW^7*s^3*t^6 - 6624*ep*mWW^7*s^3*t^6 - 940*ep^2*mWW^7*s^3*t^6 + 57692*ep^3*mWW^7*s^3*t^6 + 119136*ep^4*mWW^7*s^3*t^6 + 70928*ep^5*mWW^7*s^3*t^6 + 1800*ep*mtt^6*s^4*t^6 + 16380*ep^2*mtt^6*s^4*t^6 + 52200*ep^3*mtt^6*s^4*t^6 + 70560*ep^4*mtt^6*s^4*t^6 + 34560*ep^5*mtt^6*s^4*t^6 - 4485*ep*mtt^5*mWW*s^4*t^6 - 38080*ep^2*mtt^5*mWW*s^4*t^6 - 109465*ep^3*mtt^5*mWW*s^4*t^6 - 128750*ep^4*mtt^5*mWW*s^4*t^6 - 52520*ep^5*mtt^5*mWW*s^4*t^6 - 7839*ep*mtt^4*mWW^2*s^4*t^6 - 80484*ep^2*mtt^4*mWW^2*s^4*t^6 - 293775*ep^3*mtt^4*mWW^2*s^4*t^6 - 456818*ep^4*mtt^4*mWW^2*s^4*t^6 - 256664*ep^5*mtt^4*mWW^2*s^4*t^6 - 20*mtt^3*mWW^3*s^4*t^6 + 30596*ep*mtt^3*mWW^3*s^4*t^6 + 289256*ep^2*mtt^3*mWW^3*s^4*t^6 + 957776*ep^3*mtt^3*mWW^3*s^4*t^6 + 1350128*ep^4*mtt^3*mWW^3*s^4*t^6 + 692224*ep^5*mtt^3*mWW^3*s^4*t^6 - 636*mtt^2*mWW^4*s^4*t^6 - 36500*ep*mtt^2*mWW^4*s^4*t^6 - 301116*ep^2*mtt^2*mWW^4*s^4*t^6 - 932008*ep^3*mtt^2*mWW^4*s^4*t^6 - 1246704*ep^4*mtt^2*mWW^4*s^4*t^6 - 610176*ep^5*mtt^2*mWW^4*s^4*t^6 + 1108*mtt*mWW^5*s^4*t^6 + 20657*ep*mtt*mWW^5*s^4*t^6 + 127304*ep^2*mtt*mWW^5*s^4*t^6 + 339369*ep^3*mtt*mWW^5*s^4*t^6 + 408254*ep^4*mtt*mWW^5*s^4*t^6 + 182568*ep^5*mtt*mWW^5*s^4*t^6 - 452*mWW^6*s^4*t^6 - 4613*ep*mWW^6*s^4*t^6 - 17100*ep^2*mWW^6*s^4*t^6 - 27921*ep^3*mWW^6*s^4*t^6 - 18174*ep^4*mWW^6*s^4*t^6 - 2280*ep^5*mWW^6*s^4*t^6 - 504*ep*mtt^5*s^5*t^6 - 4572*ep^2*mtt^5*s^5*t^6 - 14508*ep^3*mtt^5*s^5*t^6 - 19512*ep^4*mtt^5*s^5*t^6 - 9504*ep^5*mtt^5*s^5*t^6 + 1236*ep*mtt^4*mWW*s^5*t^6 + 10738*ep^2*mtt^4*mWW*s^5*t^6 + 32022*ep^3*mtt^4*mWW*s^5*t^6 + 39788*ep^4*mtt^4*mWW*s^5*t^6 + 17616*ep^5*mtt^4*mWW*s^5*t^6 - 360*ep*mtt^3*mWW^2*s^5*t^6 - 2052*ep^2*mtt^3*mWW^2*s^5*t^6 - 1260*ep^3*mtt^3*mWW^2*s^5*t^6 + 6696*ep^4*mtt^3*mWW^2*s^5*t^6 + 7776*ep^5*mtt^3*mWW^2*s^5*t^6 - 1296*ep*mtt^2*mWW^3*s^5*t^6 - 12552*ep^2*mtt^2*mWW^3*s^5*t^6 - 43272*ep^3*mtt^2*mWW^3*s^5*t^6 - 63696*ep^4*mtt^2*mWW^3*s^5*t^6 - 33984*ep^5*mtt^2*mWW^3*s^5*t^6 + 1248*ep*mtt*mWW^4*s^5*t^6 + 11168*ep^2*mtt*mWW^4*s^5*t^6 + 34776*ep^3*mtt*mWW^4*s^5*t^6 + 45712*ep^4*mtt*mWW^4*s^5*t^6 + 21696*ep^5*mtt*mWW^4*s^5*t^6 - 324*ep*mWW^5*s^5*t^6 - 2730*ep^2*mWW^5*s^5*t^6 - 7758*ep^3*mWW^5*s^5*t^6 - 8988*ep^4*mWW^5*s^5*t^6 - 3600*ep^5*mWW^5*s^5*t^6 + 48*ep*mtt^4*s^6*t^6 + 432*ep^2*mtt^4*s^6*t^6 + 1356*ep^3*mtt^4*s^6*t^6 + 1800*ep^4*mtt^4*s^6*t^6 + 864*ep^5*mtt^4*s^6*t^6 - 96*ep*mtt^3*mWW*s^6*t^6 - 864*ep^2*mtt^3*mWW*s^6*t^6 - 2712*ep^3*mtt^3*mWW*s^6*t^6 - 3600*ep^4*mtt^3*mWW*s^6*t^6 - 1728*ep^5*mtt^3*mWW*s^6*t^6 + 96*ep*mtt*mWW^3*s^6*t^6 + 864*ep^2*mtt*mWW^3*s^6*t^6 + 2712*ep^3*mtt*mWW^3*s^6*t^6 + 3600*ep^4*mtt*mWW^3*s^6*t^6 + 1728*ep^5*mtt*mWW^3*s^6*t^6 - 48*ep*mWW^4*s^6*t^6 - 432*ep^2*mWW^4*s^6*t^6 - 1356*ep^3*mWW^4*s^6*t^6 - 1800*ep^4*mWW^4*s^6*t^6 - 864*ep^5*mWW^4*s^6*t^6 - 828*ep*mtt^9*t^7 - 7542*ep^2*mtt^9*t^7 - 24066*ep^3*mtt^9*t^7 - 32580*ep^4*mtt^9*t^7 - 15984*ep^5*mtt^9*t^7 + 522*ep*mtt^8*mWW*t^7 + 3948*ep^2*mtt^8*mWW*t^7 + 9054*ep^3*mtt^8*mWW*t^7 + 6420*ep^4*mtt^8*mWW*t^7 - 144*ep^5*mtt^8*mWW*t^7 + 9942*ep*mtt^7*mWW^2*t^7 + 94992*ep^2*mtt^7*mWW^2*t^7 + 322638*ep^3*mtt^7*mWW^2*t^7 + 469092*ep^4*mtt^7*mWW^2*t^7 + 248496*ep^5*mtt^7*mWW^2*t^7 - 1194*mtt^6*mWW^3*t^7 - 42105*ep*mtt^6*mWW^3*t^7 - 328698*ep^2*mtt^6*mWW^3*t^7 - 1027197*ep^3*mtt^6*mWW^3*t^7 - 1420014*ep^4*mtt^6*mWW^3*t^7 - 725352*ep^5*mtt^6*mWW^3*t^7 + 5088*mtt^5*mWW^4*t^7 + 90393*ep*mtt^5*mWW^4*t^7 + 558336*ep^2*mtt^5*mWW^4*t^7 + 1550769*ep^3*mtt^5*mWW^4*t^7 + 1994718*ep^4*mtt^5*mWW^4*t^7 + 969576*ep^5*mtt^5*mWW^4*t^7 - 8982*mtt^4*mWW^5*t^7 - 118002*ep*mtt^4*mWW^5*t^7 - 592710*ep^2*mtt^4*mWW^5*t^7 - 1420614*ep^3*mtt^4*mWW^5*t^7 - 1632972*ep^4*mtt^4*mWW^5*t^7 - 724560*ep^5*mtt^4*mWW^5*t^7 + 8496*mtt^3*mWW^6*t^7 + 97404*ep*mtt^3*mWW^6*t^7 + 425664*ep^2*mtt^3*mWW^6*t^7 + 888516*ep^3*mtt^3*mWW^6*t^7 + 886968*ep^4*mtt^3*mWW^6*t^7 + 338592*ep^5*mtt^3*mWW^6*t^7 - 4566*mtt^2*mWW^7*t^7 - 50145*ep*mtt^2*mWW^7*t^7 - 207486*ep^2*mtt^2*mWW^7*t^7 - 404133*ep^3*mtt^2*mWW^7*t^7 - 367854*ep^4*mtt^2*mWW^7*t^7 - 122856*ep^5*mtt^2*mWW^7*t^7 + 1296*mtt*mWW^8*t^7 + 14433*ep*mtt*mWW^8*t^7 + 60678*ep^2*mtt*mWW^8*t^7 + 120207*ep^3*mtt*mWW^8*t^7 + 111402*ep^4*mtt*mWW^8*t^7 + 37944*ep^5*mtt*mWW^8*t^7 - 138*mWW^9*t^7 - 1614*ep*mWW^9*t^7 - 7182*ep^2*mWW^9*t^7 - 15174*ep^3*mWW^9*t^7 - 15180*ep^4*mWW^9*t^7 - 5712*ep^5*mWW^9*t^7 + 3600*ep*mtt^8*s*t^7 + 32760*ep^2*mtt^8*s*t^7 + 104400*ep^3*mtt^8*s*t^7 + 141120*ep^4*mtt^8*s*t^7 + 69120*ep^5*mtt^8*s*t^7 - 7230*ep*mtt^7*mWW*s*t^7 - 62540*ep^2*mtt^7*mWW*s*t^7 - 185050*ep^3*mtt^7*mWW*s*t^7 - 226780*ep^4*mtt^7*mWW*s*t^7 - 98000*ep^5*mtt^7*mWW*s*t^7 - 20460*ep*mtt^6*mWW^2*s*t^7 - 200892*ep^2*mtt^6*mWW^2*s*t^7 - 705568*ep^3*mtt^6*mWW^2*s*t^7 - 1063312*ep^4*mtt^6*mWW^2*s*t^7 - 583488*ep^5*mtt^6*mWW^2*s*t^7 + 2896*mtt^5*mWW^3*s*t^7 + 114835*ep*mtt^5*mWW^3*s*t^7 + 915306*ep^2*mtt^5*mWW^3*s*t^7 + 2880505*ep^3*mtt^5*mWW^3*s*t^7 + 3997338*ep^4*mtt^5*mWW^3*s*t^7 + 2048600*ep^5*mtt^5*mWW^3*s*t^7 - 10880*mtt^4*mWW^4*s*t^7 - 227649*ep*mtt^4*mWW^4*s*t^7 - 1508692*ep^2*mtt^4*mWW^4*s*t^7 - 4330893*ep^3*mtt^4*mWW^4*s*t^7 - 5663006*ep^4*mtt^4*mWW^4*s*t^7 - 2777000*ep^5*mtt^4*mWW^4*s*t^7 + 15906*mtt^3*mWW^5*s*t^7 + 237170*ep*mtt^3*mWW^5*s*t^7 + 1310786*ep^2*mtt^3*mWW^5*s*t^7 + 3367574*ep^3*mtt^3*mWW^5*s*t^7 + 4075636*ep^4*mtt^3*mWW^5*s*t^7 + 1883888*ep^5*mtt^3*mWW^5*s*t^7 - 11362*mtt^2*mWW^6*s*t^7 - 136276*ep*mtt^2*mWW^6*s*t^7 - 628218*ep^2*mtt^2*mWW^6*s*t^7 - 1393096*ep^3*mtt^2*mWW^6*s*t^7 - 1487544*ep^4*mtt^2*mWW^6*s*t^7 - 614624*ep^5*mtt^2*mWW^6*s*t^7 + 4046*mtt*mWW^7*s*t^7 + 42033*ep*mtt*mWW^7*s*t^7 + 163368*ep^2*mtt*mWW^7*s*t^7 + 298075*ep^3*mtt*mWW^7*s*t^7 + 251886*ep^4*mtt*mWW^7*s*t^7 + 76552*ep^5*mtt*mWW^7*s*t^7 - 606*mWW^8*s*t^7 - 6023*ep*mWW^8*s*t^7 - 21878*ep^2*mWW^8*s*t^7 - 35947*ep^3*mWW^8*s*t^7 - 25338*ep^4*mWW^8*s*t^7 - 5048*ep^5*mWW^8*s*t^7 - 6120*ep*mtt^7*s^2*t^7 - 55620*ep^2*mtt^7*s^2*t^7 - 176940*ep^3*mtt^7*s^2*t^7 - 238680*ep^4*mtt^7*s^2*t^7 - 116640*ep^5*mtt^7*s^2*t^7 + 17430*ep*mtt^6*mWW*s^2*t^7 + 153600*ep^2*mtt^6*mWW*s^2*t^7 + 467630*ep^3*mtt^6*mWW*s^2*t^7 + 596580*ep^4*mtt^6*mWW*s^2*t^7 + 272560*ep^5*mtt^6*mWW*s^2*t^7 + 8110*ep*mtt^5*mWW^2*s^2*t^7 + 92832*ep^2*mtt^5*mWW^2*s^2*t^7 + 378030*ep^3*mtt^5*mWW^2*s^2*t^7 + 647164*ep^4*mtt^5*mWW^2*s^2*t^7 + 393984*ep^5*mtt^5*mWW^2*s^2*t^7 - 2074*mtt^4*mWW^3*s^2*t^7 - 102866*ep*mtt^4*mWW^3*s^2*t^7 - 852104*ep^2*mtt^4*mWW^3*s^2*t^7 - 2722216*ep^3*mtt^4*mWW^3*s^2*t^7 - 3808036*ep^4*mtt^4*mWW^3*s^2*t^7 - 1961344*ep^5*mtt^4*mWW^3*s^2*t^7 + 7270*mtt^3*mWW^4*s^2*t^7 + 188694*ep*mtt^3*mWW^4*s^2*t^7 + 1344242*ep^2*mtt^3*mWW^4*s^2*t^7 + 3971790*ep^3*mtt^3*mWW^4*s^2*t^7 + 5252764*ep^4*mtt^3*mWW^4*s^2*t^7 + 2583520*ep^5*mtt^3*mWW^4*s^2*t^7 - 9026*mtt^2*mWW^5*s^2*t^7 - 157746*ep*mtt^2*mWW^5*s^2*t^7 - 954782*ep^2*mtt^2*mWW^5*s^2*t^7 - 2581082*ep^3*mtt^2*mWW^5*s^2*t^7 - 3215724*ep^4*mtt^2*mWW^5*s^2*t^7 - 1511360*ep^5*mtt^2*mWW^5*s^2*t^7 + 4682*mtt*mWW^6*s^2*t^7 + 60336*ep*mtt*mWW^6*s^2*t^7 + 297114*ep^2*mtt*mWW^6*s^2*t^7 + 697412*ep^3*mtt*mWW^6*s^2*t^7 + 782360*ep^4*mtt*mWW^6*s^2*t^7 + 338336*ep^5*mtt*mWW^6*s^2*t^7 - 852*mWW^7*s^2*t^7 - 7838*ep*mWW^7*s^2*t^7 - 25282*ep^2*mWW^7*s^2*t^7 - 34624*ep^3*mWW^7*s^2*t^7 - 16428*ep^4*mWW^7*s^2*t^7 + 944*ep^5*mWW^7*s^2*t^7 + 5040*ep*mtt^6*s^3*t^7 + 45720*ep^2*mtt^6*s^3*t^7 + 145080*ep^3*mtt^6*s^3*t^7 + 195120*ep^4*mtt^6*s^3*t^7 + 95040*ep^5*mtt^6*s^3*t^7 - 15930*ep*mtt^5*mWW*s^3*t^7 - 141420*ep^2*mtt^5*mWW*s^3*t^7 - 435310*ep^3*mtt^5*mWW*s^3*t^7 - 563700*ep^4*mtt^5*mWW*s^3*t^7 - 262640*ep^5*mtt^5*mWW*s^3*t^7 + 7430*ep*mtt^4*mWW^2*s^3*t^7 + 56584*ep^2*mtt^4*mWW^2*s^3*t^7 + 133822*ep^3*mtt^4*mWW^2*s^3*t^7 + 105620*ep^4*mtt^4*mWW^2*s^3*t^7 + 10224*ep^5*mtt^4*mWW^2*s^3*t^7 + 396*mtt^3*mWW^3*s^3*t^7 + 29724*ep*mtt^3*mWW^3*s^3*t^7 + 261872*ep^2*mtt^3*mWW^3*s^3*t^7 + 863592*ep^3*mtt^3*mWW^3*s^3*t^7 + 1235680*ep^4*mtt^3*mWW^3*s^3*t^7 + 647616*ep^5*mtt^3*mWW^3*s^3*t^7 - 1488*mtt^2*mWW^4*s^3*t^7 - 54000*ep*mtt^2*mWW^4*s^3*t^7 - 417020*ep^2*mtt^2*mWW^4*s^3*t^7 - 1267756*ep^3*mtt^2*mWW^4*s^3*t^7 - 1692808*ep^4*mtt^2*mWW^4*s^3*t^7 - 832928*ep^5*mtt^2*mWW^4*s^3*t^7 + 1612*mtt*mWW^5*s^3*t^7 + 36350*ep*mtt*mWW^5*s^3*t^7 + 244380*ep^2*mtt*mWW^5*s^3*t^7 + 690446*ep^3*mtt*mWW^5*s^3*t^7 + 874244*ep^4*mtt*mWW^5*s^3*t^7 + 411248*ep^5*mtt*mWW^5*s^3*t^7 - 520*mWW^6*s^3*t^7 - 8710*ep*mWW^6*s^3*t^7 - 51076*ep^2*mWW^6*s^3*t^7 - 133330*ep^3*mWW^6*s^3*t^7 - 159532*ep^4*mWW^6*s^3*t^7 - 71632*ep^5*mWW^6*s^3*t^7 - 1980*ep*mtt^5*s^4*t^7 - 17910*ep^2*mtt^5*s^4*t^7 - 56610*ep^3*mtt^5*s^4*t^7 - 75780*ep^4*mtt^5*s^4*t^7 - 36720*ep^5*mtt^5*s^4*t^7 + 5880*ep*mtt^4*mWW*s^4*t^7 + 52460*ep^2*mtt^4*mWW*s^4*t^7 + 162660*ep^3*mtt^4*mWW*s^4*t^7 + 212680*ep^4*mtt^4*mWW*s^4*t^7 + 100320*ep^5*mtt^4*mWW*s^4*t^7 - 5064*ep*mtt^3*mWW^2*s^4*t^7 - 43700*ep^2*mtt^3*mWW^2*s^4*t^7 - 128988*ep^3*mtt^3*mWW^2*s^4*t^7 - 158008*ep^4*mtt^3*mWW^2*s^4*t^7 - 68640*ep^5*mtt^3*mWW^2*s^4*t^7 - 288*ep*mtt^2*mWW^3*s^4*t^7 - 4560*ep^2*mtt^2*mWW^3*s^4*t^7 - 22896*ep^3*mtt^2*mWW^3*s^4*t^7 - 44256*ep^4*mtt^2*mWW^3*s^4*t^7 - 28800*ep^5*mtt^2*mWW^3*s^4*t^7 + 2148*ep*mtt*mWW^4*s^4*t^7 + 19930*ep^2*mtt*mWW^4*s^4*t^7 + 65166*ep^3*mtt*mWW^4*s^4*t^7 + 90716*ep^4*mtt*mWW^4*s^4*t^7 + 45840*ep^5*mtt*mWW^4*s^4*t^7 - 696*ep*mWW^5*s^4*t^7 - 6220*ep^2*mWW^5*s^4*t^7 - 19332*ep^3*mWW^5*s^4*t^7 - 25352*ep^4*mWW^5*s^4*t^7 - 12000*ep^5*mWW^5*s^4*t^7 + 288*ep*mtt^4*s^5*t^7 + 2592*ep^2*mtt^4*s^5*t^7 + 8136*ep^3*mtt^4*s^5*t^7 + 10800*ep^4*mtt^4*s^5*t^7 + 5184*ep^5*mtt^4*s^5*t^7 - 672*ep*mtt^3*mWW*s^5*t^7 - 6048*ep^2*mtt^3*mWW*s^5*t^7 - 18984*ep^3*mtt^3*mWW*s^5*t^7 - 25200*ep^4*mtt^3*mWW*s^5*t^7 - 12096*ep^5*mtt^3*mWW*s^5*t^7 + 288*ep*mtt^2*mWW^2*s^5*t^7 + 2592*ep^2*mtt^2*mWW^2*s^5*t^7 + 8136*ep^3*mtt^2*mWW^2*s^5*t^7 + 10800*ep^4*mtt^2*mWW^2*s^5*t^7 + 5184*ep^5*mtt^2*mWW^2*s^5*t^7 + 288*ep*mtt*mWW^3*s^5*t^7 + 2592*ep^2*mtt*mWW^3*s^5*t^7 + 8136*ep^3*mtt*mWW^3*s^5*t^7 + 10800*ep^4*mtt*mWW^3*s^5*t^7 + 5184*ep^5*mtt*mWW^3*s^5*t^7 - 192*ep*mWW^4*s^5*t^7 - 1728*ep^2*mWW^4*s^5*t^7 - 5424*ep^3*mWW^4*s^5*t^7 - 7200*ep^4*mWW^4*s^5*t^7 - 3456*ep^5*mWW^4*s^5*t^7 + 1440*ep*mtt^8*t^8 + 13080*ep^2*mtt^8*t^8 + 41580*ep^3*mtt^8*t^8 + 56040*ep^4*mtt^8*t^8 + 27360*ep^5*mtt^8*t^8 - 3804*ep*mtt^7*mWW*t^8 - 34032*ep^2*mtt^7*mWW*t^8 - 105900*ep^3*mtt^7*mWW*t^8 - 138984*ep^4*mtt^7*mWW*t^8 - 65760*ep^5*mtt^7*mWW*t^8 - 2025*ep*mtt^6*mWW^2*t^8 - 21252*ep^2*mtt^6*mWW^2*t^8 - 80109*ep^3*mtt^6*mWW^2*t^8 - 128598*ep^4*mtt^6*mWW^2*t^8 - 74376*ep^5*mtt^6*mWW^2*t^8 + 456*mtt^5*mWW^3*t^8 + 22713*ep*mtt^5*mWW^3*t^8 + 188112*ep^2*mtt^5*mWW^3*t^8 + 601413*ep^3*mtt^5*mWW^3*t^8 + 840726*ep^4*mtt^5*mWW^3*t^8 + 431880*ep^5*mtt^5*mWW^3*t^8 - 1650*mtt^4*mWW^4*t^8 - 42546*ep*mtt^4*mWW^4*t^8 - 304542*ep^2*mtt^4*mWW^4*t^8 - 909894*ep^3*mtt^4*mWW^4*t^8 - 1219308*ep^4*mtt^4*mWW^4*t^8 - 607440*ep^5*mtt^4*mWW^4*t^8 + 2328*mtt^3*mWW^5*t^8 + 39570*ep*mtt^3*mWW^5*t^8 + 237372*ep^2*mtt^3*mWW^5*t^8 + 643986*ep^3*mtt^3*mWW^5*t^8 + 811212*ep^4*mtt^3*mWW^5*t^8 + 386832*ep^5*mtt^3*mWW^5*t^8 - 1644*mtt^2*mWW^6*t^8 - 20625*ep*mtt^2*mWW^6*t^8 - 98772*ep^2*mtt^2*mWW^6*t^8 - 225429*ep^3*mtt^2*mWW^6*t^8 - 246534*ep^4*mtt^2*mWW^6*t^8 - 104136*ep^5*mtt^2*mWW^6*t^8 + 624*mtt*mWW^7*t^8 + 6417*ep*mtt*mWW^7*t^8 + 24132*ep^2*mtt*mWW^7*t^8 + 40725*ep^3*mtt*mWW^7*t^8 + 29190*ep^4*mtt*mWW^7*t^8 + 5832*ep^5*mtt*mWW^7*t^8 - 114*mWW^8*t^8 - 1140*ep*mWW^8*t^8 - 4098*ep^2*mWW^8*t^8 - 6372*ep^3*mWW^8*t^8 - 3744*ep^4*mWW^8*t^8 - 192*ep^5*mWW^8*t^8 - 5040*ep*mtt^7*s*t^8 - 45720*ep^2*mtt^7*s*t^8 - 145080*ep^3*mtt^7*s*t^8 - 195120*ep^4*mtt^7*s*t^8 - 95040*ep^5*mtt^7*s*t^8 + 16308*ep*mtt^6*mWW*s*t^8 + 146234*ep^2*mtt^6*mWW*s*t^8 + 456590*ep^3*mtt^6*mWW*s*t^8 + 601948*ep^4*mtt^6*mWW*s*t^8 + 286480*ep^5*mtt^6*mWW*s*t^8 - 9438*ep*mtt^5*mWW^2*s*t^8 - 78280*ep^2*mtt^5*mWW^2*s*t^8 - 215886*ep^3*mtt^5*mWW^2*s*t^8 - 236216*ep^4*mtt^5*mWW^2*s*t^8 - 84480*ep^5*mtt^5*mWW^2*s*t^8 - 870*mtt^4*mWW^3*s*t^8 - 35068*ep*mtt^4*mWW^3*s*t^8 - 283830*ep^2*mtt^4*mWW^3*s*t^8 - 910172*ep^3*mtt^4*mWW^3*s*t^8 - 1289784*ep^4*mtt^4*mWW^3*s*t^8 - 674976*ep^5*mtt^4*mWW^3*s*t^8 + 2766*mtt^3*mWW^4*s*t^8 + 76298*ep*mtt^3*mWW^4*s*t^8 + 553986*ep^2*mtt^3*mWW^4*s*t^8 + 1657730*ep^3*mtt^3*mWW^4*s*t^8 + 2217804*ep^4*mtt^3*mWW^4*s*t^8 + 1102736*ep^5*mtt^3*mWW^4*s*t^8 - 3162*mtt^2*mWW^5*s*t^8 - 63534*ep*mtt^2*mWW^5*s*t^8 - 410804*ep^2*mtt^2*mWW^5*s*t^8 - 1154340*ep^3*mtt^2*mWW^5*s*t^8 - 1478968*ep^4*mtt^2*mWW^5*s*t^8 - 711072*ep^5*mtt^2*mWW^5*s*t^8 + 1506*mtt*mWW^6*s*t^8 + 23068*ep*mtt*mWW^6*s*t^8 + 129006*ep^2*mtt*mWW^6*s*t^8 + 331628*ep^3*mtt*mWW^6*s*t^8 + 398892*ep^4*mtt*mWW^6*s*t^8 + 182640*ep^5*mtt*mWW^6*s*t^8 - 240*mWW^7*s*t^8 - 2594*ep*mWW^7*s*t^8 - 10592*ep^2*mWW^7*s*t^8 - 20470*ep^3*mWW^7*s*t^8 - 18556*ep^4*mWW^7*s*t^8 - 6288*ep^5*mWW^7*s*t^8 + 6480*ep*mtt^6*s^2*t^8 + 58680*ep^2*mtt^6*s^2*t^8 + 185760*ep^3*mtt^6*s^2*t^8 + 249120*ep^4*mtt^6*s^2*t^8 + 120960*ep^5*mtt^6*s^2*t^8 - 22224*ep*mtt^5*mWW*s^2*t^8 - 199462*ep^2*mtt^5*mWW*s^2*t^8 - 623630*ep^3*mtt^5*mWW*s^2*t^8 - 823724*ep^4*mtt^5*mWW*s^2*t^8 - 393040*ep^5*mtt^5*mWW*s^2*t^8 + 22412*ep*mtt^4*mWW^2*s^2*t^8 + 196286*ep^2*mtt^4*mWW^2*s^2*t^8 + 592438*ep^3*mtt^4*mWW^2*s^2*t^8 + 747020*ep^4*mtt^4*mWW^2*s^2*t^8 + 336304*ep^5*mtt^4*mWW^2*s^2*t^8 + 356*mtt^3*mWW^3*s^2*t^8 + 8070*ep*mtt^3*mWW^3*s^2*t^8 + 63276*ep^2*mtt^3*mWW^3*s^2*t^8 + 221074*ep^3*mtt^3*mWW^3*s^2*t^8 + 350780*ep^4*mtt^3*mWW^3*s^2*t^8 + 204624*ep^5*mtt^3*mWW^3*s^2*t^8 - 1044*mtt^2*mWW^4*s^2*t^8 - 33584*ep*mtt^2*mWW^4*s^2*t^8 - 254024*ep^2*mtt^2*mWW^4*s^2*t^8 - 772680*ep^3*mtt^2*mWW^4*s^2*t^8 - 1042144*ep^4*mtt^2*mWW^4*s^2*t^8 - 520384*ep^5*mtt^2*mWW^4*s^2*t^8 + 972*mtt*mWW^5*s^2*t^8 + 25022*ep*mtt*mWW^5*s^2*t^8 + 176098*ep^2*mtt*mWW^5*s^2*t^8 + 511560*ep^3*mtt*mWW^5*s^2*t^8 + 663544*ep^4*mtt*mWW^5*s^2*t^8 + 319584*ep^5*mtt*mWW^5*s^2*t^8 - 284*mWW^6*s^2*t^8 - 6176*ep*mWW^6*s^2*t^8 - 40854*ep^2*mWW^6*s^2*t^8 - 114522*ep^3*mWW^6*s^2*t^8 - 144596*ep^4*mWW^6*s^2*t^8 - 68048*ep^5*mWW^6*s^2*t^8 - 3600*ep*mtt^5*s^3*t^8 - 32520*ep^2*mtt^5*s^3*t^8 - 102600*ep^3*mtt^5*s^3*t^8 - 137040*ep^4*mtt^5*s^3*t^8 - 66240*ep^5*mtt^5*s^3*t^8 + 11640*ep*mtt^4*mWW*s^3*t^8 + 104540*ep^2*mtt^4*mWW*s^3*t^8 + 327180*ep^3*mtt^4*mWW*s^3*t^8 + 432760*ep^4*mtt^4*mWW*s^3*t^8 + 206880*ep^5*mtt^4*mWW*s^3*t^8 - 12816*ep*mtt^3*mWW^2*s^3*t^8 - 113800*ep^2*mtt^3*mWW^2*s^3*t^8 - 350472*ep^3*mtt^3*mWW^2*s^3*t^8 - 454352*ep^4*mtt^3*mWW^2*s^3*t^8 - 212160*ep^5*mtt^3*mWW^2*s^3*t^8 + 4608*ep*mtt^2*mWW^3*s^3*t^8 + 39360*ep^2*mtt^2*mWW^3*s^3*t^8 + 114336*ep^3*mtt^2*mWW^3*s^3*t^8 + 136896*ep^4*mtt^2*mWW^3*s^3*t^8 + 57600*ep^5*mtt^2*mWW^3*s^3*t^8 + 672*ep*mtt*mWW^4*s^3*t^8 + 7120*ep^2*mtt*mWW^4*s^3*t^8 + 27024*ep^3*mtt*mWW^4*s^3*t^8 + 43424*ep^4*mtt*mWW^4*s^3*t^8 + 24960*ep^5*mtt*mWW^4*s^3*t^8 - 504*ep*mWW^5*s^3*t^8 - 4700*ep^2*mWW^5*s^3*t^8 - 15468*ep^3*mWW^5*s^3*t^8 - 21688*ep^4*mWW^5*s^3*t^8 - 11040*ep^5*mWW^5*s^3*t^8 + 720*ep*mtt^4*s^4*t^8 + 6480*ep^2*mtt^4*s^4*t^8 + 20340*ep^3*mtt^4*s^4*t^8 + 27000*ep^4*mtt^4*s^4*t^8 + 12960*ep^5*mtt^4*s^4*t^8 - 1920*ep*mtt^3*mWW*s^4*t^8 - 17280*ep^2*mtt^3*mWW*s^4*t^8 - 54240*ep^3*mtt^3*mWW*s^4*t^8 - 72000*ep^4*mtt^3*mWW*s^4*t^8 - 34560*ep^5*mtt^3*mWW*s^4*t^8 + 1440*ep*mtt^2*mWW^2*s^4*t^8 + 12960*ep^2*mtt^2*mWW^2*s^4*t^8 + 40680*ep^3*mtt^2*mWW^2*s^4*t^8 + 54000*ep^4*mtt^2*mWW^2*s^4*t^8 + 25920*ep^5*mtt^2*mWW^2*s^4*t^8 - 240*ep*mWW^4*s^4*t^8 - 2160*ep^2*mWW^4*s^4*t^8 - 6780*ep^3*mWW^4*s^4*t^8 - 9000*ep^4*mWW^4*s^4*t^8 - 4320*ep^5*mWW^4*s^4*t^8 - 1500*ep*mtt^7*t^9 - 13590*ep^2*mtt^7*t^9 - 43050*ep^3*mtt^7*t^9 - 57780*ep^4*mtt^7*t^9 - 28080*ep^5*mtt^7*t^9 + 5247*ep*mtt^6*mWW*t^9 + 47352*ep^2*mtt^6*mWW*t^9 + 149187*ep^3*mtt^6*mWW*t^9 + 198906*ep^4*mtt^6*mWW*t^9 + 95928*ep^5*mtt^6*mWW*t^9 - 4839*ep*mtt^5*mWW^2*t^9 - 42834*ep^2*mtt^5*mWW^2*t^9 - 131277*ep^3*mtt^5*mWW^2*t^9 - 168990*ep^4*mtt^5*mWW^2*t^9 - 78120*ep^5*mtt^5*mWW^2*t^9 - 102*mtt^4*mWW^3*t^9 - 4398*ep*mtt^4*mWW^3*t^9 - 36654*ep^2*mtt^4*mWW^3*t^9 - 120642*ep^3*mtt^4*mWW^3*t^9 - 174708*ep^4*mtt^4*mWW^3*t^9 - 92976*ep^5*mtt^4*mWW^3*t^9 + 312*mtt^3*mWW^4*t^9 + 12324*ep*mtt^3*mWW^4*t^9 + 97554*ep^2*mtt^3*mWW^4*t^9 + 303894*ep^3*mtt^3*mWW^4*t^9 + 415980*ep^4*mtt^3*mWW^4*t^9 + 209616*ep^5*mtt^3*mWW^4*t^9 - 324*mtt^2*mWW^5*t^9 - 9399*ep*mtt^2*mWW^5*t^9 - 69288*ep^2*mtt^2*mWW^5*t^9 - 208815*ep^3*mtt^2*mWW^5*t^9 - 280002*ep^4*mtt^2*mWW^5*t^9 - 139032*ep^5*mtt^2*mWW^5*t^9 + 120*mtt*mWW^6*t^9 + 2631*ep*mtt*mWW^6*t^9 + 17718*ep^2*mtt*mWW^6*t^9 + 51129*ep^3*mtt*mWW^6*t^9 + 66870*ep^4*mtt*mWW^6*t^9 + 32712*ep^5*mtt*mWW^6*t^9 - 6*mWW^7*t^9 - 66*ep*mWW^7*t^9 - 258*ep^2*mWW^7*t^9 - 426*ep^3*mWW^7*t^9 - 276*ep^4*mWW^7*t^9 - 48*ep^5*mWW^7*t^9 + 3960*ep*mtt^6*s*t^9 + 35820*ep^2*mtt^6*s*t^9 + 113220*ep^3*mtt^6*s*t^9 + 151560*ep^4*mtt^6*s*t^9 + 73440*ep^5*mtt^6*s*t^9 - 14439*ep*mtt^5*mWW*s*t^9 - 130144*ep^2*mtt^5*mWW*s*t^9 - 409339*ep^3*mtt^5*mWW*s*t^9 - 544682*ep^4*mtt^5*mWW*s*t^9 - 262136*ep^5*mtt^5*mWW*s*t^9 + 17853*ep*mtt^4*mWW^2*s*t^9 + 159586*ep^2*mtt^4*mWW^2*s*t^9 + 496035*ep^3*mtt^4*mWW^2*s*t^9 + 650202*ep^4*mtt^4*mWW^2*s*t^9 + 307384*ep^5*mtt^4*mWW^2*s*t^9 + 116*mtt^3*mWW^3*s*t^9 - 4054*ep*mtt^3*mWW^3*s*t^9 - 39844*ep^2*mtt^3*mWW^3*s*t^9 - 118542*ep^3*mtt^3*mWW^3*s*t^9 - 139796*ep^4*mtt^3*mWW^3*s*t^9 - 55920*ep^5*mtt^3*mWW^3*s*t^9 - 312*mtt^2*mWW^4*s*t^9 - 9624*ep*mtt^2*mWW^4*s*t^9 - 72704*ep^2*mtt^2*mWW^4*s*t^9 - 223928*ep^3*mtt^2*mWW^4*s*t^9 - 307744*ep^4*mtt^2*mWW^4*s*t^9 - 156928*ep^5*mtt^2*mWW^4*s*t^9 + 276*mtt*mWW^5*s*t^9 + 8433*ep*mtt*mWW^5*s*t^9 + 62396*ep^2*mtt*mWW^5*s*t^9 + 186717*ep^3*mtt*mWW^5*s*t^9 + 248118*ep^4*mtt*mWW^5*s*t^9 + 122120*ep^5*mtt*mWW^5*s*t^9 - 80*mWW^6*s*t^9 - 2129*ep*mWW^6*s*t^9 - 15110*ep^2*mWW^6*s*t^9 - 44163*ep^3*mWW^6*s*t^9 - 57658*ep^4*mWW^6*s*t^9 - 27960*ep^5*mWW^6*s*t^9 - 3420*ep*mtt^5*s^2*t^9 - 30870*ep^2*mtt^5*s^2*t^9 - 97290*ep^3*mtt^5*s^2*t^9 - 129780*ep^4*mtt^5*s^2*t^9 - 62640*ep^5*mtt^5*s^2*t^9 + 11892*ep*mtt^4*mWW*s^2*t^9 + 107074*ep^2*mtt^4*mWW*s^2*t^9 + 336294*ep^3*mtt^4*mWW*s^2*t^9 + 446732*ep^4*mtt^4*mWW*s^2*t^9 + 214608*ep^5*mtt^4*mWW*s^2*t^9 - 15048*ep*mtt^3*mWW^2*s^2*t^9 - 134868*ep^2*mtt^3*mWW^2*s^2*t^9 - 420876*ep^3*mtt^3*mWW^2*s^2*t^9 - 554712*ep^4*mtt^3*mWW^2*s^2*t^9 - 264096*ep^5*mtt^3*mWW^2*s^2*t^9 + 7992*ep*mtt^2*mWW^3*s^2*t^9 + 70860*ep^2*mtt^2*mWW^3*s^2*t^9 + 217764*ep^3*mtt^2*mWW^3*s^2*t^9 + 281544*ep^4*mtt^2*mWW^3*s^2*t^9 + 131040*ep^5*mtt^2*mWW^3*s^2*t^9 - 1308*ep*mtt*mWW^4*s^2*t^9 - 11062*ep^2*mtt*mWW^4*s^2*t^9 - 31626*ep^3*mtt*mWW^4*s^2*t^9 - 36980*ep^4*mtt*mWW^4*s^2*t^9 - 15024*ep^5*mtt*mWW^4*s^2*t^9 - 108*ep*mWW^5*s^2*t^9 - 1134*ep^2*mWW^5*s^2*t^9 - 4266*ep^3*mWW^5*s^2*t^9 - 6804*ep^4*mWW^5*s^2*t^9 - 3888*ep^5*mWW^5*s^2*t^9 + 960*ep*mtt^4*s^3*t^9 + 8640*ep^2*mtt^4*s^3*t^9 + 27120*ep^3*mtt^4*s^3*t^9 + 36000*ep^4*mtt^4*s^3*t^9 + 17280*ep^5*mtt^4*s^3*t^9 - 2880*ep*mtt^3*mWW*s^3*t^9 - 25920*ep^2*mtt^3*mWW*s^3*t^9 - 81360*ep^3*mtt^3*mWW*s^3*t^9 - 108000*ep^4*mtt^3*mWW*s^3*t^9 - 51840*ep^5*mtt^3*mWW*s^3*t^9 + 2880*ep*mtt^2*mWW^2*s^3*t^9 + 25920*ep^2*mtt^2*mWW^2*s^3*t^9 + 81360*ep^3*mtt^2*mWW^2*s^3*t^9 + 108000*ep^4*mtt^2*mWW^2*s^3*t^9 + 51840*ep^5*mtt^2*mWW^2*s^3*t^9 - 960*ep*mtt*mWW^3*s^3*t^9 - 8640*ep^2*mtt*mWW^3*s^3*t^9 - 27120*ep^3*mtt*mWW^3*s^3*t^9 - 36000*ep^4*mtt*mWW^3*s^3*t^9 - 17280*ep^5*mtt*mWW^3*s^3*t^9 + 936*ep*mtt^6*t^10 + 8460*ep^2*mtt^6*t^10 + 26712*ep^3*mtt^6*t^10 + 35712*ep^4*mtt^6*t^10 + 17280*ep^5*mtt^6*t^10 - 3621*ep*mtt^5*mWW*t^10 - 32700*ep^2*mtt^5*mWW*t^10 - 103125*ep^3*mtt^5*mWW*t^10 - 137670*ep^4*mtt^5*mWW*t^10 - 66504*ep^5*mtt^5*mWW*t^10 + 4929*ep*mtt^4*mWW^2*t^10 + 44400*ep^2*mtt^4*mWW^2*t^10 + 139533*ep^3*mtt^4*mWW^2*t^10 + 185478*ep^4*mtt^4*mWW^2*t^10 + 89160*ep^5*mtt^4*mWW^2*t^10 + 12*mtt^3*mWW^3*t^10 - 2064*ep*mtt^3*mWW^3*t^10 - 18948*ep^2*mtt^3*mWW^3*t^10 - 58944*ep^3*mtt^3*mWW^3*t^10 - 76752*ep^4*mtt^3*mWW^3*t^10 - 35904*ep^5*mtt^3*mWW^3*t^10 - 36*mtt^2*mWW^4*t^10 - 1212*ep*mtt^2*mWW^4*t^10 - 9456*ep^2*mtt^2*mWW^4*t^10 - 29796*ep^3*mtt^2*mWW^4*t^10 - 41592*ep^4*mtt^2*mWW^4*t^10 - 21408*ep^5*mtt^2*mWW^4*t^10 + 36*mtt*mWW^5*t^10 + 1389*ep*mtt*mWW^5*t^10 + 10896*ep^2*mtt*mWW^5*t^10 + 33645*ep^3*mtt*mWW^5*t^10 + 45606*ep^4*mtt*mWW^5*t^10 + 22728*ep^5*mtt*mWW^5*t^10 - 12*mWW^6*t^10 - 357*ep*mWW^6*t^10 - 2652*ep^2*mWW^6*t^10 - 8025*ep^3*mWW^6*t^10 - 10782*ep^4*mWW^6*t^10 - 5352*ep^5*mWW^6*t^10 - 1656*ep*mtt^5*s*t^10 - 14940*ep^2*mtt^5*s*t^10 - 47052*ep^3*mtt^5*s*t^10 - 62712*ep^4*mtt^5*s*t^10 - 30240*ep^5*mtt^5*s*t^10 + 6180*ep*mtt^4*mWW*s*t^10 + 55706*ep^2*mtt^4*mWW*s*t^10 + 175230*ep^3*mtt^4*mWW*s*t^10 + 233212*ep^4*mtt^4*mWW*s*t^10 + 112272*ep^5*mtt^4*mWW*s*t^10 - 8616*ep*mtt^3*mWW^2*s*t^10 - 77540*ep^2*mtt^3*mWW^2*s*t^10 - 243372*ep^3*mtt^3*mWW^2*s*t^10 - 323032*ep^4*mtt^3*mWW^2*s*t^10 - 155040*ep^5*mtt^3*mWW^2*s*t^10 + 5328*ep*mtt^2*mWW^3*s*t^10 + 47784*ep^2*mtt^2*mWW^3*s*t^10 + 149256*ep^3*mtt^2*mWW^3*s*t^10 + 196944*ep^4*mtt^2*mWW^3*s*t^10 + 93888*ep^5*mtt^2*mWW^3*s*t^10 - 1248*ep*mtt*mWW^4*s*t^10 - 11072*ep^2*mtt*mWW^4*s*t^10 - 34056*ep^3*mtt*mWW^4*s*t^10 - 44080*ep^4*mtt*mWW^4*s*t^10 - 20544*ep^5*mtt*mWW^4*s*t^10 + 12*ep*mWW^5*s*t^10 + 62*ep^2*mWW^5*s*t^10 - 6*ep^3*mWW^5*s*t^10 - 332*ep^4*mWW^5*s*t^10 - 336*ep^5*mWW^5*s*t^10 + 720*ep*mtt^4*s^2*t^10 + 6480*ep^2*mtt^4*s^2*t^10 + 20340*ep^3*mtt^4*s^2*t^10 + 27000*ep^4*mtt^4*s^2*t^10 + 12960*ep^5*mtt^4*s^2*t^10 - 2400*ep*mtt^3*mWW*s^2*t^10 - 21600*ep^2*mtt^3*mWW*s^2*t^10 - 67800*ep^3*mtt^3*mWW*s^2*t^10 - 90000*ep^4*mtt^3*mWW*s^2*t^10 - 43200*ep^5*mtt^3*mWW*s^2*t^10 + 2880*ep*mtt^2*mWW^2*s^2*t^10 + 25920*ep^2*mtt^2*mWW^2*s^2*t^10 + 81360*ep^3*mtt^2*mWW^2*s^2*t^10 + 108000*ep^4*mtt^2*mWW^2*s^2*t^10 + 51840*ep^5*mtt^2*mWW^2*s^2*t^10 - 1440*ep*mtt*mWW^3*s^2*t^10 - 12960*ep^2*mtt*mWW^3*s^2*t^10 - 40680*ep^3*mtt*mWW^3*s^2*t^10 - 54000*ep^4*mtt*mWW^3*s^2*t^10 - 25920*ep^5*mtt*mWW^3*s^2*t^10 + 240*ep*mWW^4*s^2*t^10 + 2160*ep^2*mWW^4*s^2*t^10 + 6780*ep^3*mWW^4*s^2*t^10 + 9000*ep^4*mWW^4*s^2*t^10 + 4320*ep^5*mWW^4*s^2*t^10 - 324*ep*mtt^5*t^11 - 2922*ep^2*mtt^5*t^11 - 9198*ep^3*mtt^5*t^11 - 12252*ep^4*mtt^5*t^11 - 5904*ep^5*mtt^5*t^11 + 1296*ep*mtt^4*mWW*t^11 + 11688*ep^2*mtt^4*mWW*t^11 + 36792*ep^3*mtt^4*mWW*t^11 + 49008*ep^4*mtt^4*mWW*t^11 + 23616*ep^5*mtt^4*mWW*t^11 - 1944*ep*mtt^3*mWW^2*t^11 - 17532*ep^2*mtt^3*mWW^2*t^11 - 55188*ep^3*mtt^3*mWW^2*t^11 - 73512*ep^4*mtt^3*mWW^2*t^11 - 35424*ep^5*mtt^3*mWW^2*t^11 + 1296*ep*mtt^2*mWW^3*t^11 + 11688*ep^2*mtt^2*mWW^3*t^11 + 36792*ep^3*mtt^2*mWW^3*t^11 + 49008*ep^4*mtt^2*mWW^3*t^11 + 23616*ep^5*mtt^2*mWW^3*t^11 - 324*ep*mtt*mWW^4*t^11 - 2922*ep^2*mtt*mWW^4*t^11 - 9198*ep^3*mtt*mWW^4*t^11 - 12252*ep^4*mtt*mWW^4*t^11 - 5904*ep^5*mtt*mWW^4*t^11 + 288*ep*mtt^4*s*t^11 + 2592*ep^2*mtt^4*s*t^11 + 8136*ep^3*mtt^4*s*t^11 + 10800*ep^4*mtt^4*s*t^11 + 5184*ep^5*mtt^4*s*t^11 - 1056*ep*mtt^3*mWW*s*t^11 - 9504*ep^2*mtt^3*mWW*s*t^11 - 29832*ep^3*mtt^3*mWW*s*t^11 - 39600*ep^4*mtt^3*mWW*s*t^11 - 19008*ep^5*mtt^3*mWW*s*t^11 + 1440*ep*mtt^2*mWW^2*s*t^11 + 12960*ep^2*mtt^2*mWW^2*s*t^11 + 40680*ep^3*mtt^2*mWW^2*s*t^11 + 54000*ep^4*mtt^2*mWW^2*s*t^11 + 25920*ep^5*mtt^2*mWW^2*s*t^11 - 864*ep*mtt*mWW^3*s*t^11 - 7776*ep^2*mtt*mWW^3*s*t^11 - 24408*ep^3*mtt*mWW^3*s*t^11 - 32400*ep^4*mtt*mWW^3*s*t^11 - 15552*ep^5*mtt*mWW^3*s*t^11 + 192*ep*mWW^4*s*t^11 + 1728*ep^2*mWW^4*s*t^11 + 5424*ep^3*mWW^4*s*t^11 + 7200*ep^4*mWW^4*s*t^11 + 3456*ep^5*mWW^4*s*t^11 + 48*ep*mtt^4*t^12 + 432*ep^2*mtt^4*t^12 + 1356*ep^3*mtt^4*t^12 + 1800*ep^4*mtt^4*t^12 + 864*ep^5*mtt^4*t^12 - 192*ep*mtt^3*mWW*t^12 - 1728*ep^2*mtt^3*mWW*t^12 - 5424*ep^3*mtt^3*mWW*t^12 - 7200*ep^4*mtt^3*mWW*t^12 - 3456*ep^5*mtt^3*mWW*t^12 + 288*ep*mtt^2*mWW^2*t^12 + 2592*ep^2*mtt^2*mWW^2*t^12 + 8136*ep^3*mtt^2*mWW^2*t^12 + 10800*ep^4*mtt^2*mWW^2*t^12 + 5184*ep^5*mtt^2*mWW^2*t^12 - 192*ep*mtt*mWW^3*t^12 - 1728*ep^2*mtt*mWW^3*t^12 - 5424*ep^3*mtt*mWW^3*t^12 - 7200*ep^4*mtt*mWW^3*t^12 - 3456*ep^5*mtt*mWW^3*t^12 + 48*ep*mWW^4*t^12 + 432*ep^2*mWW^4*t^12 + 1356*ep^3*mWW^4*t^12 + 1800*ep^4*mWW^4*t^12 + 864*ep^5*mWW^4*t^12))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*(-mtt + mWW + s)*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(36*ep^2*mtt^5*mWW^8*s^3 + 360*ep^3*mtt^5*mWW^8*s^3 + 1340*ep^4*mtt^5*mWW^8*s^3 + 2360*ep^5*mtt^5*mWW^8*s^3 + 1984*ep^6*mtt^5*mWW^8*s^3 + 640*ep^7*mtt^5*mWW^8*s^3 - 108*ep^2*mtt^4*mWW^9*s^3 - 1136*ep^3*mtt^4*mWW^9*s^3 - 4340*ep^4*mtt^4*mWW^9*s^3 - 7744*ep^5*mtt^4*mWW^9*s^3 - 6544*ep^6*mtt^4*mWW^9*s^3 - 2112*ep^7*mtt^4*mWW^9*s^3 + 116*ep^2*mtt^3*mWW^10*s^3 + 1312*ep^3*mtt^3*mWW^10*s^3 + 5180*ep^4*mtt^3*mWW^10*s^3 + 9376*ep^5*mtt^3*mWW^10*s^3 + 7952*ep^6*mtt^3*mWW^10*s^3 + 2560*ep^7*mtt^3*mWW^10*s^3 - 52*ep^2*mtt^2*mWW^11*s^3 - 656*ep^3*mtt^2*mWW^11*s^3 - 2700*ep^4*mtt^2*mWW^11*s^3 - 4960*ep^5*mtt^2*mWW^11*s^3 - 4208*ep^6*mtt^2*mWW^11*s^3 - 1344*ep^7*mtt^2*mWW^11*s^3 + 8*ep^2*mtt*mWW^12*s^3 + 120*ep^3*mtt*mWW^12*s^3 + 520*ep^4*mtt*mWW^12*s^3 + 968*ep^5*mtt*mWW^12*s^3 + 816*ep^6*mtt*mWW^12*s^3 + 256*ep^7*mtt*mWW^12*s^3 - 72*ep^2*mtt^4*mWW^8*s^4 - 720*ep^3*mtt^4*mWW^8*s^4 - 2680*ep^4*mtt^4*mWW^8*s^4 - 4720*ep^5*mtt^4*mWW^8*s^4 - 3968*ep^6*mtt^4*mWW^8*s^4 - 1280*ep^7*mtt^4*mWW^8*s^4 + 198*ep^2*mtt^3*mWW^9*s^4 + 2134*ep^3*mtt^3*mWW^9*s^4 + 8302*ep^4*mtt^3*mWW^9*s^4 + 15050*ep^5*mtt^3*mWW^9*s^4 + 12908*ep^6*mtt^3*mWW^9*s^4 + 4224*ep^7*mtt^3*mWW^9*s^4 - 206*ep^2*mtt^2*mWW^10*s^4 - 2398*ep^3*mtt^2*mWW^10*s^4 - 9710*ep^4*mtt^2*mWW^10*s^4 - 18034*ep^5*mtt^2*mWW^10*s^4 - 15716*ep^6*mtt^2*mWW^10*s^4 - 5200*ep^7*mtt^2*mWW^10*s^4 + 90*ep^2*mtt*mWW^11*s^4 + 1146*ep^3*mtt*mWW^11*s^4 + 4834*ep^4*mtt*mWW^11*s^4 + 9190*ep^5*mtt*mWW^11*s^4 + 8132*ep^6*mtt*mWW^11*s^4 + 2720*ep^7*mtt*mWW^11*s^4 - 10*ep^2*mWW^12*s^4 - 162*ep^3*mWW^12*s^4 - 746*ep^4*mWW^12*s^4 - 1486*ep^5*mWW^12*s^4 - 1356*ep^6*mWW^12*s^4 - 464*ep^7*mWW^12*s^4 + 36*ep^2*mtt^3*mWW^8*s^5 + 360*ep^3*mtt^3*mWW^8*s^5 + 1340*ep^4*mtt^3*mWW^8*s^5 + 2360*ep^5*mtt^3*mWW^8*s^5 + 1984*ep^6*mtt^3*mWW^8*s^5 + 640*ep^7*mtt^3*mWW^8*s^5 - 84*ep^2*mtt^2*mWW^9*s^5 - 904*ep^3*mtt^2*mWW^9*s^5 - 3516*ep^4*mtt^2*mWW^9*s^5 - 6376*ep^5*mtt^2*mWW^9*s^5 - 5472*ep^6*mtt^2*mWW^9*s^5 - 1792*ep^7*mtt^2*mWW^9*s^5 + 60*ep^2*mtt*mWW^10*s^5 + 728*ep^3*mtt*mWW^10*s^5 + 3012*ep^4*mtt*mWW^10*s^5 + 5672*ep^5*mtt*mWW^10*s^5 + 4992*ep^6*mtt*mWW^10*s^5 + 1664*ep^7*mtt*mWW^10*s^5 - 12*ep^2*mWW^11*s^5 - 184*ep^3*mWW^11*s^5 - 836*ep^4*mWW^11*s^5 - 1656*ep^5*mWW^11*s^5 - 1504*ep^6*mWW^11*s^5 - 512*ep^7*mWW^11*s^5 - 108*ep*mtt^8*mWW^6*s*t - 1620*ep^2*mtt^8*mWW^6*s*t - 9744*ep^3*mtt^8*mWW^6*s*t - 30096*ep^4*mtt^8*mWW^6*s*t - 50496*ep^5*mtt^8*mWW^6*s*t - 43776*ep^6*mtt^8*mWW^6*s*t - 15360*ep^7*mtt^8*mWW^6*s*t + 378*ep*mtt^7*mWW^7*s*t + 5610*ep^2*mtt^7*mWW^7*s*t + 33510*ep^3*mtt^7*mWW^7*s*t + 103182*ep^4*mtt^7*mWW^7*s*t + 173160*ep^5*mtt^7*mWW^7*s*t + 150552*ep^6*mtt^7*mWW^7*s*t + 53088*ep^7*mtt^7*mWW^7*s*t - 456*ep*mtt^6*mWW^8*s*t - 6708*ep^2*mtt^6*mWW^8*s*t - 39912*ep^3*mtt^6*mWW^8*s*t - 123060*ep^4*mtt^6*mWW^8*s*t - 207744*ep^5*mtt^6*mWW^8*s*t - 182352*ep^6*mtt^6*mWW^8*s*t - 65088*ep^7*mtt^6*mWW^8*s*t + 180*ep*mtt^5*mWW^9*s*t + 2664*ep^2*mtt^5*mWW^9*s*t + 16116*ep^3*mtt^5*mWW^9*s*t + 51048*ep^4*mtt^5*mWW^9*s*t + 89232*ep^5*mtt^5*mWW^9*s*t + 81504*ep^6*mtt^5*mWW^9*s*t + 30336*ep^7*mtt^5*mWW^9*s*t + 36*ep*mtt^4*mWW^10*s*t + 456*ep^2*mtt^4*mWW^10*s*t + 2184*ep^3*mtt^4*mWW^10*s*t + 4836*ep^4*mtt^4*mWW^10*s*t + 4608*ep^5*mtt^4*mWW^10*s*t + 720*ep^6*mtt^4*mWW^10*s*t - 960*ep^7*mtt^4*mWW^10*s*t - 30*ep*mtt^3*mWW^11*s*t - 402*ep^2*mtt^3*mWW^11*s*t - 2154*ep^3*mtt^3*mWW^11*s*t - 5910*ep^4*mtt^3*mWW^11*s*t - 8760*ep^5*mtt^3*mWW^11*s*t - 6648*ep^6*mtt^3*mWW^11*s*t - 2016*ep^7*mtt^3*mWW^11*s*t + 396*ep*mtt^7*mWW^6*s^2*t + 5940*ep^2*mtt^7*mWW^6*s^2*t + 35728*ep^3*mtt^7*mWW^6*s^2*t + 110352*ep^4*mtt^7*mWW^6*s^2*t + 185152*ep^5*mtt^7*mWW^6*s^2*t + 160512*ep^6*mtt^7*mWW^6*s^2*t + 56320*ep^7*mtt^7*mWW^6*s^2*t - 1296*ep*mtt^6*mWW^7*s^2*t - 19160*ep^2*mtt^6*mWW^7*s^2*t - 114176*ep^3*mtt^6*mWW^7*s^2*t - 351276*ep^4*mtt^6*mWW^7*s^2*t - 589636*ep^5*mtt^6*mWW^7*s^2*t - 513072*ep^6*mtt^6*mWW^7*s^2*t - 181136*ep^7*mtt^6*mWW^7*s^2*t + 1432*ep*mtt^5*mWW^8*s^2*t + 20948*ep^2*mtt^5*mWW^8*s^2*t + 124282*ep^3*mtt^5*mWW^8*s^2*t + 383412*ep^4*mtt^5*mWW^8*s^2*t + 648978*ep^5*mtt^5*mWW^8*s^2*t + 571764*ep^6*mtt^5*mWW^8*s^2*t + 204960*ep^7*mtt^5*mWW^8*s^2*t - 480*ep*mtt^4*mWW^9*s^2*t - 7072*ep^2*mtt^4*mWW^9*s^2*t - 42804*ep^3*mtt^4*mWW^9*s^2*t - 136844*ep^4*mtt^4*mWW^9*s^2*t - 242440*ep^5*mtt^4*mWW^9*s^2*t - 224688*ep^6*mtt^4*mWW^9*s^2*t - 84896*ep^7*mtt^4*mWW^9*s^2*t - 132*ep*mtt^3*mWW^10*s^2*t - 1748*ep^2*mtt^3*mWW^10*s^2*t - 9006*ep^3*mtt^3*mWW^10*s^2*t - 22376*ep^4*mtt^3*mWW^10*s^2*t - 27422*ep^5*mtt^3*mWW^10*s^2*t - 14292*ep^6*mtt^3*mWW^10*s^2*t - 1424*ep^7*mtt^3*mWW^10*s^2*t + 80*ep*mtt^2*mWW^11*s^2*t + 1080*ep^2*mtt^2*mWW^11*s^2*t + 5844*ep^3*mtt^2*mWW^11*s^2*t + 16216*ep^4*mtt^2*mWW^11*s^2*t + 24444*ep^5*mtt^2*mWW^11*s^2*t + 19008*ep^6*mtt^2*mWW^11*s^2*t + 5936*ep^7*mtt^2*mWW^11*s^2*t + 12*ep^2*mtt*mWW^12*s^2*t + 132*ep^3*mtt*mWW^12*s^2*t + 516*ep^4*mtt*mWW^12*s^2*t + 924*ep^5*mtt*mWW^12*s^2*t + 768*ep^6*mtt*mWW^12*s^2*t + 240*ep^7*mtt*mWW^12*s^2*t - 540*ep*mtt^6*mWW^6*s^3*t - 8100*ep^2*mtt^6*mWW^6*s^3*t - 48720*ep^3*mtt^6*mWW^6*s^3*t - 150480*ep^4*mtt^6*mWW^6*s^3*t - 252480*ep^5*mtt^6*mWW^6*s^3*t - 218880*ep^6*mtt^6*mWW^6*s^3*t - 76800*ep^7*mtt^6*mWW^6*s^3*t + 1722*ep*mtt^5*mWW^7*s^3*t + 24638*ep^2*mtt^5*mWW^7*s^3*t + 143358*ep^3*mtt^5*mWW^7*s^3*t + 434898*ep^4*mtt^5*mWW^7*s^3*t + 725496*ep^5*mtt^5*mWW^7*s^3*t + 630872*ep^6*mtt^5*mWW^7*s^3*t + 223360*ep^7*mtt^5*mWW^7*s^3*t - 1856*ep*mtt^4*mWW^8*s^3*t - 24992*ep^2*mtt^4*mWW^8*s^3*t - 137804*ep^3*mtt^4*mWW^8*s^3*t - 405452*ep^4*mtt^4*mWW^8*s^3*t - 671980*ep^5*mtt^4*mWW^8*s^3*t - 591492*ep^6*mtt^4*mWW^8*s^3*t - 214544*ep^7*mtt^4*mWW^8*s^3*t + 652*ep*mtt^3*mWW^9*s^3*t + 7575*ep^2*mtt^3*mWW^9*s^3*t + 33899*ep^3*mtt^3*mWW^9*s^3*t + 85643*ep^4*mtt^3*mWW^9*s^3*t + 138457*ep^5*mtt^3*mWW^9*s^3*t + 133150*ep^6*mtt^3*mWW^9*s^3*t + 55592*ep^7*mtt^3*mWW^9*s^3*t + 76*ep*mtt^2*mWW^10*s^3*t + 1582*ep^2*mtt^2*mWW^10*s^3*t + 13742*ep^3*mtt^2*mWW^10*s^3*t + 49734*ep^4*mtt^2*mWW^10*s^3*t + 83978*ep^5*mtt^2*mWW^10*s^3*t + 65056*ep^6*mtt^2*mWW^10*s^3*t + 18144*ep^7*mtt^2*mWW^10*s^3*t - 54*ep*mtt*mWW^11*s^3*t - 735*ep^2*mtt*mWW^11*s^3*t - 4803*ep^3*mtt*mWW^11*s^3*t - 15735*ep^4*mtt*mWW^11*s^3*t - 26407*ep^5*mtt*mWW^11*s^3*t - 21698*ep^6*mtt*mWW^11*s^3*t - 6904*ep^7*mtt*mWW^11*s^3*t - 16*ep^2*mWW^12*s^3*t - 200*ep^3*mWW^12*s^3*t - 816*ep^4*mWW^12*s^3*t - 1480*ep^5*mWW^12*s^3*t - 1232*ep^6*mWW^12*s^3*t - 384*ep^7*mWW^12*s^3*t + 324*ep*mtt^5*mWW^6*s^4*t + 4860*ep^2*mtt^5*mWW^6*s^4*t + 29232*ep^3*mtt^5*mWW^6*s^4*t + 90288*ep^4*mtt^5*mWW^6*s^4*t + 151488*ep^5*mtt^5*mWW^6*s^4*t + 131328*ep^6*mtt^5*mWW^6*s^4*t + 46080*ep^7*mtt^5*mWW^6*s^4*t - 1068*ep*mtt^4*mWW^7*s^4*t - 14236*ep^2*mtt^4*mWW^7*s^4*t - 78228*ep^3*mtt^4*mWW^7*s^4*t - 228696*ep^4*mtt^4*mWW^7*s^4*t - 374724*ep^5*mtt^4*mWW^7*s^4*t - 324736*ep^6*mtt^4*mWW^7*s^4*t - 115664*ep^7*mtt^4*mWW^7*s^4*t + 1204*ep*mtt^3*mWW^8*s^4*t + 13798*ep^2*mtt^3*mWW^8*s^4*t + 61992*ep^3*mtt^3*mWW^8*s^4*t + 151118*ep^4*mtt^3*mWW^8*s^4*t + 222376*ep^5*mtt^3*mWW^8*s^4*t + 189624*ep^6*mtt^3*mWW^8*s^4*t + 71200*ep^7*mtt^3*mWW^8*s^4*t - 532*ep*mtt^2*mWW^9*s^4*t - 4240*ep^2*mtt^2*mWW^9*s^4*t - 2736*ep^3*mtt^2*mWW^9*s^4*t + 39476*ep^4*mtt^2*mWW^9*s^4*t + 106752*ep^5*mtt^2*mWW^9*s^4*t + 99704*ep^6*mtt^2*mWW^9*s^4*t + 30448*ep^7*mtt^2*mWW^9*s^4*t + 72*ep*mtt*mWW^10*s^4*t - 214*ep^2*mtt*mWW^10*s^4*t - 11888*ep^3*mtt*mWW^10*s^4*t - 61298*ep^4*mtt*mWW^10*s^4*t - 125672*ep^5*mtt*mWW^10*s^4*t - 114904*ep^6*mtt*mWW^10*s^4*t - 38784*ep^7*mtt*mWW^10*s^4*t + 32*ep^2*mWW^11*s^4*t + 1628*ep^3*mWW^11*s^4*t + 9112*ep^4*mWW^11*s^4*t + 19780*ep^5*mWW^11*s^4*t + 18984*ep^6*mWW^11*s^4*t + 6720*ep^7*mWW^11*s^4*t - 72*ep*mtt^4*mWW^6*s^5*t - 1080*ep^2*mtt^4*mWW^6*s^5*t - 6496*ep^3*mtt^4*mWW^6*s^5*t - 20064*ep^4*mtt^4*mWW^6*s^5*t - 33664*ep^5*mtt^4*mWW^6*s^5*t - 29184*ep^6*mtt^4*mWW^6*s^5*t - 10240*ep^7*mtt^4*mWW^6*s^5*t + 264*ep*mtt^3*mWW^7*s^5*t + 3148*ep^2*mtt^3*mWW^7*s^5*t + 15536*ep^3*mtt^3*mWW^7*s^5*t + 41892*ep^4*mtt^3*mWW^7*s^5*t + 65704*ep^5*mtt^3*mWW^7*s^5*t + 56384*ep^6*mtt^3*mWW^7*s^5*t + 20352*ep^7*mtt^3*mWW^7*s^5*t - 312*ep*mtt^2*mWW^8*s^5*t - 2948*ep^2*mtt^2*mWW^8*s^5*t - 9088*ep^3*mtt^2*mWW^8*s^5*t - 10940*ep^4*mtt^2*mWW^8*s^5*t - 4024*ep^5*mtt^2*mWW^8*s^5*t - 512*ep^6*mtt^2*mWW^8*s^5*t - 1408*ep^7*mtt^2*mWW^8*s^5*t + 120*ep*mtt*mWW^9*s^5*t + 772*ep^2*mtt*mWW^9*s^5*t - 2448*ep^3*mtt*mWW^9*s^5*t - 23540*ep^4*mtt*mWW^9*s^5*t - 54408*ep^5*mtt*mWW^9*s^5*t - 51392*ep^6*mtt*mWW^9*s^5*t - 17280*ep^7*mtt*mWW^9*s^5*t + 108*ep^2*mWW^10*s^5*t + 2496*ep^3*mWW^10*s^5*t + 12652*ep^4*mWW^10*s^5*t + 26392*ep^5*mWW^10*s^5*t + 24704*ep^6*mWW^10*s^5*t + 8576*ep^7*mWW^10*s^5*t - 108*ep*mtt^9*mWW^5*t^2 - 1620*ep^2*mtt^9*mWW^5*t^2 - 9744*ep^3*mtt^9*mWW^5*t^2 - 30096*ep^4*mtt^9*mWW^5*t^2 - 50496*ep^5*mtt^9*mWW^5*t^2 - 43776*ep^6*mtt^9*mWW^5*t^2 - 15360*ep^7*mtt^9*mWW^5*t^2 + 378*ep*mtt^8*mWW^6*t^2 + 5610*ep^2*mtt^8*mWW^6*t^2 + 33510*ep^3*mtt^8*mWW^6*t^2 + 103182*ep^4*mtt^8*mWW^6*t^2 + 173160*ep^5*mtt^8*mWW^6*t^2 + 150552*ep^6*mtt^8*mWW^6*t^2 + 53088*ep^7*mtt^8*mWW^6*t^2 - 456*ep*mtt^7*mWW^7*t^2 - 6708*ep^2*mtt^7*mWW^7*t^2 - 39912*ep^3*mtt^7*mWW^7*t^2 - 123060*ep^4*mtt^7*mWW^7*t^2 - 207744*ep^5*mtt^7*mWW^7*t^2 - 182352*ep^6*mtt^7*mWW^7*t^2 - 65088*ep^7*mtt^7*mWW^7*t^2 + 180*ep*mtt^6*mWW^8*t^2 + 2664*ep^2*mtt^6*mWW^8*t^2 + 16116*ep^3*mtt^6*mWW^8*t^2 + 51048*ep^4*mtt^6*mWW^8*t^2 + 89232*ep^5*mtt^6*mWW^8*t^2 + 81504*ep^6*mtt^6*mWW^8*t^2 + 30336*ep^7*mtt^6*mWW^8*t^2 + 36*ep*mtt^5*mWW^9*t^2 + 456*ep^2*mtt^5*mWW^9*t^2 + 2184*ep^3*mtt^5*mWW^9*t^2 + 4836*ep^4*mtt^5*mWW^9*t^2 + 4608*ep^5*mtt^5*mWW^9*t^2 + 720*ep^6*mtt^5*mWW^9*t^2 - 960*ep^7*mtt^5*mWW^9*t^2 - 30*ep*mtt^4*mWW^10*t^2 - 402*ep^2*mtt^4*mWW^10*t^2 - 2154*ep^3*mtt^4*mWW^10*t^2 - 5910*ep^4*mtt^4*mWW^10*t^2 - 8760*ep^5*mtt^4*mWW^10*t^2 - 6648*ep^6*mtt^4*mWW^10*t^2 - 2016*ep^7*mtt^4*mWW^10*t^2 + 396*ep*mtt^8*mWW^5*s*t^2 + 5940*ep^2*mtt^8*mWW^5*s*t^2 + 35728*ep^3*mtt^8*mWW^5*s*t^2 + 110352*ep^4*mtt^8*mWW^5*s*t^2 + 185152*ep^5*mtt^8*mWW^5*s*t^2 + 160512*ep^6*mtt^8*mWW^5*s*t^2 + 56320*ep^7*mtt^8*mWW^5*s*t^2 - 666*ep*mtt^7*mWW^6*s*t^2 - 9926*ep^2*mtt^7*mWW^6*s*t^2 - 59818*ep^3*mtt^7*mWW^6*s*t^2 - 186646*ep^4*mtt^7*mWW^6*s*t^2 - 318472*ep^5*mtt^7*mWW^6*s*t^2 - 282248*ep^6*mtt^7*mWW^6*s*t^2 - 101664*ep^7*mtt^7*mWW^6*s*t^2 - 758*ep*mtt^6*mWW^7*s*t^2 - 10922*ep^2*mtt^6*mWW^7*s*t^2 - 62364*ep^3*mtt^6*mWW^7*s*t^2 - 180446*ep^4*mtt^6*mWW^7*s*t^2 - 279722*ep^5*mtt^6*mWW^7*s*t^2 - 220404*ep^6*mtt^6*mWW^7*s*t^2 - 68784*ep^7*mtt^6*mWW^7*s*t^2 + 2196*ep*mtt^5*mWW^8*s*t^2 + 31666*ep^2*mtt^5*mWW^8*s*t^2 + 183436*ep^3*mtt^5*mWW^8*s*t^2 + 546986*ep^4*mtt^5*mWW^8*s*t^2 + 888020*ep^5*mtt^5*mWW^8*s*t^2 + 745728*ep^6*mtt^5*mWW^8*s*t^2 + 253248*ep^7*mtt^5*mWW^8*s*t^2 - 1320*ep*mtt^4*mWW^9*s*t^2 - 19072*ep^2*mtt^4*mWW^9*s*t^2 - 111302*ep^3*mtt^4*mWW^9*s*t^2 - 336444*ep^4*mtt^4*mWW^9*s*t^2 - 557058*ep^5*mtt^4*mWW^9*s*t^2 - 479628*ep^6*mtt^4*mWW^9*s*t^2 - 167696*ep^7*mtt^4*mWW^9*s*t^2 + 38*ep*mtt^3*mWW^10*s*t^2 + 824*ep^2*mtt^3*mWW^10*s*t^2 + 6510*ep^3*mtt^3*mWW^10*s*t^2 + 25144*ep^4*mtt^3*mWW^10*s*t^2 + 51316*ep^5*mtt^3*mWW^10*s*t^2 + 52984*ep^6*mtt^3*mWW^10*s*t^2 + 21664*ep^7*mtt^3*mWW^10*s*t^2 + 114*ep*mtt^2*mWW^11*s*t^2 + 1490*ep^2*mtt^2*mWW^11*s*t^2 + 7810*ep^3*mtt^2*mWW^11*s*t^2 + 21054*ep^4*mtt^2*mWW^11*s*t^2 + 30764*ep^5*mtt^2*mWW^11*s*t^2 + 23056*ep^6*mtt^2*mWW^11*s*t^2 + 6912*ep^7*mtt^2*mWW^11*s*t^2 + 144*mtt^7*mWW^5*s^2*t^2 + 1116*ep*mtt^7*mWW^5*s^2*t^2 - 2668*ep^2*mtt^7*mWW^5*s^2*t^2 - 54064*ep^3*mtt^7*mWW^5*s^2*t^2 - 223600*ep^4*mtt^7*mWW^5*s^2*t^2 - 429760*ep^5*mtt^7*mWW^5*s^2*t^2 - 402688*ep^6*mtt^7*mWW^5*s^2*t^2 - 148480*ep^7*mtt^7*mWW^5*s^2*t^2 - 504*mtt^6*mWW^6*s^2*t^2 - 5854*ep*mtt^6*mWW^6*s^2*t^2 - 21626*ep^2*mtt^6*mWW^6*s^2*t^2 - 2946*ep^3*mtt^6*mWW^6*s^2*t^2 + 185278*ep^4*mtt^6*mWW^6*s^2*t^2 + 513564*ep^5*mtt^6*mWW^6*s^2*t^2 + 571720*ep^6*mtt^6*mWW^6*s^2*t^2 + 236080*ep^7*mtt^6*mWW^6*s^2*t^2 + 608*mtt^5*mWW^7*s^2*t^2 + 10980*ep*mtt^5*mWW^7*s^2*t^2 + 85788*ep^2*mtt^5*mWW^7*s^2*t^2 + 364298*ep^3*mtt^5*mWW^7*s^2*t^2 + 879008*ep^4*mtt^5*mWW^7*s^2*t^2 + 1191170*ep^5*mtt^5*mWW^7*s^2*t^2 + 834916*ep^6*mtt^5*mWW^7*s^2*t^2 + 230992*ep^7*mtt^5*mWW^7*s^2*t^2 - 240*mtt^4*mWW^8*s^2*t^2 - 8784*ep*mtt^4*mWW^8*s^2*t^2 - 100001*ep^2*mtt^4*mWW^8*s^2*t^2 - 537851*ep^3*mtt^4*mWW^8*s^2*t^2 - 1543349*ep^4*mtt^4*mWW^8*s^2*t^2 - 2434461*ep^5*mtt^4*mWW^8*s^2*t^2 - 1991410*ep^6*mtt^4*mWW^8*s^2*t^2 - 657864*ep^7*mtt^4*mWW^8*s^2*t^2 - 48*mtt^3*mWW^9*s^2*t^2 + 2288*ep*mtt^3*mWW^9*s^2*t^2 + 39756*ep^2*mtt^3*mWW^9*s^2*t^2 + 247932*ep^3*mtt^3*mWW^9*s^2*t^2 + 773384*ep^4*mtt^3*mWW^9*s^2*t^2 + 1301816*ep^5*mtt^3*mWW^9*s^2*t^2 + 1131256*ep^6*mtt^3*mWW^9*s^2*t^2 + 396848*ep^7*mtt^3*mWW^9*s^2*t^2 + 40*mtt^2*mWW^10*s^2*t^2 + 430*ep*mtt^2*mWW^10*s^2*t^2 + 1281*ep^2*mtt^2*mWW^10*s^2*t^2 - 2713*ep^3*mtt^2*mWW^10*s^2*t^2 - 27963*ep^4*mtt^2*mWW^10*s^2*t^2 - 76241*ep^5*mtt^2*mWW^10*s^2*t^2 - 92418*ep^6*mtt^2*mWW^10*s^2*t^2 - 41832*ep^7*mtt^2*mWW^10*s^2*t^2 - 176*ep*mtt*mWW^11*s^2*t^2 - 2566*ep^2*mtt*mWW^11*s^2*t^2 - 15052*ep^3*mtt*mWW^11*s^2*t^2 - 44450*ep^4*mtt*mWW^11*s^2*t^2 - 69580*ep^5*mtt*mWW^11*s^2*t^2 - 54832*ep^6*mtt*mWW^11*s^2*t^2 - 17040*ep^7*mtt*mWW^11*s^2*t^2 - 12*ep^2*mWW^12*s^2*t^2 - 132*ep^3*mWW^12*s^2*t^2 - 516*ep^4*mWW^12*s^2*t^2 - 924*ep^5*mWW^12*s^2*t^2 - 768*ep^6*mWW^12*s^2*t^2 - 240*ep^7*mWW^12*s^2*t^2 - 432*mtt^6*mWW^5*s^3*t^2 - 4644*ep*mtt^6*mWW^5*s^3*t^2 - 11436*ep^2*mtt^6*mWW^5*s^3*t^2 + 45264*ep^3*mtt^6*mWW^5*s^3*t^2 + 309648*ep^4*mtt^6*mWW^5*s^3*t^2 + 683328*ep^5*mtt^6*mWW^5*s^3*t^2 + 682752*ep^6*mtt^6*mWW^5*s^3*t^2 + 261120*ep^7*mtt^6*mWW^5*s^3*t^2 + 1392*mtt^5*mWW^6*s^3*t^2 + 16738*ep*mtt^5*mWW^6*s^3*t^2 + 67174*ep^2*mtt^5*mWW^6*s^3*t^2 + 49786*ep^3*mtt^5*mWW^6*s^3*t^2 - 381594*ep^4*mtt^5*mWW^6*s^3*t^2 - 1183632*ep^5*mtt^5*mWW^6*s^3*t^2 - 1352152*ep^6*mtt^5*mWW^6*s^3*t^2 - 561536*ep^7*mtt^5*mWW^6*s^3*t^2 - 1504*mtt^4*mWW^7*s^3*t^2 - 21930*ep*mtt^4*mWW^7*s^3*t^2 - 131836*ep^2*mtt^4*mWW^7*s^3*t^2 - 414258*ep^3*mtt^4*mWW^7*s^3*t^2 - 683128*ep^4*mtt^4*mWW^7*s^3*t^2 - 491052*ep^5*mtt^4*mWW^7*s^3*t^2 + 7812*ep^6*mtt^4*mWW^7*s^3*t^2 + 131472*ep^7*mtt^4*mWW^7*s^3*t^2 + 480*mtt^3*mWW^8*s^3*t^2 + 11548*ep*mtt^3*mWW^8*s^3*t^2 + 107750*ep^2*mtt^3*mWW^8*s^3*t^2 + 514196*ep^3*mtt^3*mWW^8*s^3*t^2 + 1344354*ep^4*mtt^3*mWW^8*s^3*t^2 + 1942352*ep^5*mtt^3*mWW^8*s^3*t^2 + 1448384*ep^6*mtt^3*mWW^8*s^3*t^2 + 430208*ep^7*mtt^3*mWW^8*s^3*t^2 + 144*mtt^2*mWW^9*s^3*t^2 - 1048*ep*mtt^2*mWW^9*s^3*t^2 - 29969*ep^2*mtt^2*mWW^9*s^3*t^2 - 194139*ep^3*mtt^2*mWW^9*s^3*t^2 - 593689*ep^4*mtt^2*mWW^9*s^3*t^2 - 967121*ep^5*mtt^2*mWW^9*s^3*t^2 - 812466*ep^6*mtt^2*mWW^9*s^3*t^2 - 275832*ep^7*mtt^2*mWW^9*s^3*t^2 - 80*mtt*mWW^10*s^3*t^2 - 718*ep*mtt*mWW^10*s^3*t^2 - 2414*ep^2*mtt*mWW^10*s^3*t^2 - 5496*ep^3*mtt*mWW^10*s^3*t^2 - 9746*ep^4*mtt*mWW^10*s^3*t^2 - 4878*ep^5*mtt*mWW^10*s^3*t^2 + 11340*ep^6*mtt*mWW^10*s^3*t^2 + 11056*ep^7*mtt*mWW^10*s^3*t^2 + 54*ep*mWW^11*s^3*t^2 + 971*ep^2*mWW^11*s^3*t^2 + 7287*ep^3*mWW^11*s^3*t^2 + 25195*ep^4*mWW^11*s^3*t^2 + 43083*ep^5*mWW^11*s^3*t^2 + 35450*ep^6*mWW^11*s^3*t^2 + 11192*ep^7*mWW^11*s^3*t^2 + 432*mtt^5*mWW^5*s^4*t^2 + 4896*ep*mtt^5*mWW^5*s^4*t^2 + 15216*ep^2*mtt^5*mWW^5*s^4*t^2 - 22528*ep^3*mtt^5*mWW^5*s^4*t^2 - 239424*ep^4*mtt^5*mWW^5*s^4*t^2 - 565504*ep^5*mtt^5*mWW^5*s^4*t^2 - 580608*ep^6*mtt^5*mWW^5*s^4*t^2 - 225280*ep^7*mtt^5*mWW^5*s^4*t^2 - 1272*mtt^4*mWW^6*s^4*t^2 - 15140*ep*mtt^4*mWW^6*s^4*t^2 - 57816*ep^2*mtt^4*mWW^6*s^4*t^2 - 19012*ep^3*mtt^4*mWW^6*s^4*t^2 + 438028*ep^4*mtt^4*mWW^6*s^4*t^2 + 1234660*ep^5*mtt^4*mWW^6*s^4*t^2 + 1365376*ep^6*mtt^4*mWW^6*s^4*t^2 + 556048*ep^7*mtt^4*mWW^6*s^4*t^2 + 1184*mtt^3*mWW^7*s^4*t^2 + 15884*ep*mtt^3*mWW^7*s^4*t^2 + 80388*ep^2*mtt^3*mWW^7*s^4*t^2 + 177574*ep^3*mtt^3*mWW^7*s^4*t^2 + 71660*ep^4*mtt^3*mWW^7*s^4*t^2 - 395102*ep^5*mtt^3*mWW^7*s^4*t^2 - 679052*ep^6*mtt^3*mWW^7*s^4*t^2 - 336704*ep^7*mtt^3*mWW^7*s^4*t^2 - 240*mtt^2*mWW^8*s^4*t^2 - 5516*ep*mtt^2*mWW^8*s^4*t^2 - 47320*ep^2*mtt^2*mWW^8*s^4*t^2 - 211582*ep^3*mtt^2*mWW^8*s^4*t^2 - 520648*ep^4*mtt^2*mWW^8*s^4*t^2 - 693682*ep^5*mtt^2*mWW^8*s^4*t^2 - 454588*ep^6*mtt^2*mWW^8*s^4*t^2 - 107696*ep^7*mtt^2*mWW^8*s^4*t^2 - 144*mtt*mWW^9*s^4*t^2 - 476*ep*mtt*mWW^9*s^4*t^2 + 8292*ep^2*mtt*mWW^9*s^4*t^2 + 73018*ep^3*mtt*mWW^9*s^4*t^2 + 247436*ep^4*mtt*mWW^9*s^4*t^2 + 419726*ep^5*mtt*mWW^9*s^4*t^2 + 353372*ep^6*mtt*mWW^9*s^4*t^2 + 116832*ep^7*mtt*mWW^9*s^4*t^2 + 40*mWW^10*s^4*t^2 + 352*ep*mWW^10*s^4*t^2 + 1240*ep^2*mWW^10*s^4*t^2 + 2530*ep^3*mWW^10*s^4*t^2 + 2948*ep^4*mWW^10*s^4*t^2 - 98*ep^5*mWW^10*s^4*t^2 - 4500*ep^6*mWW^10*s^4*t^2 - 3200*ep^7*mWW^10*s^4*t^2 - 144*mtt^4*mWW^5*s^5*t^2 - 1656*ep*mtt^4*mWW^5*s^5*t^2 - 5432*ep^2*mtt^4*mWW^5*s^5*t^2 + 5344*ep^3*mtt^4*mWW^5*s^5*t^2 + 73120*ep^4*mtt^4*mWW^5*s^5*t^2 + 177280*ep^5*mtt^4*mWW^5*s^5*t^2 + 183808*ep^6*mtt^4*mWW^5*s^5*t^2 + 71680*ep^7*mtt^4*mWW^5*s^5*t^2 + 384*mtt^3*mWW^6*s^5*t^2 + 4544*ep*mtt^3*mWW^6*s^5*t^2 + 16584*ep^2*mtt^3*mWW^6*s^5*t^2 - 1520*ep^3*mtt^3*mWW^6*s^5*t^2 - 158248*ep^4*mtt^3*mWW^6*s^5*t^2 - 419280*ep^5*mtt^3*mWW^6*s^5*t^2 - 453248*ep^6*mtt^3*mWW^6*s^5*t^2 - 182016*ep^7*mtt^3*mWW^6*s^5*t^2 - 288*mtt^2*mWW^7*s^5*t^2 - 3744*ep*mtt^2*mWW^7*s^5*t^2 - 16960*ep^2*mtt^2*mWW^7*s^5*t^2 - 24464*ep^3*mtt^2*mWW^7*s^5*t^2 + 46208*ep^4*mtt^2*mWW^7*s^5*t^2 + 209392*ep^5*mtt^2*mWW^7*s^5*t^2 + 267680*ep^6*mtt^2*mWW^7*s^5*t^2 + 118912*ep^7*mtt^2*mWW^7*s^5*t^2 + 480*ep*mtt*mWW^8*s^5*t^2 + 5896*ep^2*mtt*mWW^8*s^5*t^2 + 32112*ep^3*mtt*mWW^8*s^5*t^2 + 89848*ep^4*mtt*mWW^8*s^5*t^2 + 129936*ep^5*mtt*mWW^8*s^5*t^2 + 89152*ep^6*mtt*mWW^8*s^5*t^2 + 21504*ep^7*mtt*mWW^8*s^5*t^2 + 48*mWW^9*s^5*t^2 + 376*ep*mWW^9*s^5*t^2 - 88*ep^2*mWW^9*s^5*t^2 - 11472*ep^3*mWW^9*s^5*t^2 - 50928*ep^4*mWW^9*s^5*t^2 - 97328*ep^5*mWW^9*s^5*t^2 - 87392*ep^6*mWW^9*s^5*t^2 - 30080*ep^7*mWW^9*s^5*t^2 - 108*ep*mtt^9*mWW^4*t^3 - 1620*ep^2*mtt^9*mWW^4*t^3 - 9744*ep^3*mtt^9*mWW^4*t^3 - 30096*ep^4*mtt^9*mWW^4*t^3 - 50496*ep^5*mtt^9*mWW^4*t^3 - 43776*ep^6*mtt^9*mWW^4*t^3 - 15360*ep^7*mtt^9*mWW^4*t^3 + 1116*ep*mtt^8*mWW^5*t^3 + 16512*ep^2*mtt^8*mWW^5*t^3 + 98112*ep^3*mtt^8*mWW^5*t^3 + 299796*ep^4*mtt^8*mWW^5*t^3 + 498144*ep^5*mtt^8*mWW^5*t^3 + 427920*ep^6*mtt^8*mWW^5*t^3 + 148800*ep^7*mtt^8*mWW^5*t^3 - 3024*ep*mtt^7*mWW^6*t^3 - 44340*ep^2*mtt^7*mWW^6*t^3 - 261720*ep^3*mtt^7*mWW^6*t^3 - 796476*ep^4*mtt^7*mWW^6*t^3 - 1320960*ep^5*mtt^7*mWW^6*t^3 - 1134576*ep^6*mtt^7*mWW^6*t^3 - 394944*ep^7*mtt^7*mWW^6*t^3 + 3312*ep*mtt^6*mWW^7*t^3 + 48282*ep^2*mtt^6*mWW^7*t^3 + 284244*ep^3*mtt^6*mWW^7*t^3 + 865782*ep^4*mtt^6*mWW^7*t^3 + 1441620*ep^5*mtt^6*mWW^7*t^3 + 1246224*ep^6*mtt^6*mWW^7*t^3 + 437376*ep^7*mtt^6*mWW^7*t^3 - 1332*ep*mtt^5*mWW^8*t^3 - 19608*ep^2*mtt^5*mWW^8*t^3 - 117180*ep^3*mtt^5*mWW^8*t^3 - 364236*ep^4*mtt^5*mWW^8*t^3 - 621612*ep^5*mtt^5*mWW^8*t^3 - 552408*ep^6*mtt^5*mWW^8*t^3 - 199584*ep^7*mtt^5*mWW^8*t^3 - 108*ep*mtt^4*mWW^9*t^3 - 1110*ep^2*mtt^4*mWW^9*t^3 - 3588*ep^3*mtt^4*mWW^9*t^3 - 1374*ep^4*mtt^4*mWW^9*t^3 + 14460*ep^5*mtt^4*mWW^9*t^3 + 27504*ep^6*mtt^4*mWW^9*t^3 + 14976*ep^7*mtt^4*mWW^9*t^3 + 144*ep*mtt^3*mWW^10*t^3 + 1884*ep^2*mtt^3*mWW^10*t^3 + 9876*ep^3*mtt^3*mWW^10*t^3 + 26604*ep^4*mtt^3*mWW^10*t^3 + 38844*ep^5*mtt^3*mWW^10*t^3 + 29112*ep^6*mtt^3*mWW^10*t^3 + 8736*ep^7*mtt^3*mWW^10*t^3 + 144*mtt^8*mWW^4*s*t^3 + 2268*ep*mtt^8*mWW^4*s*t^3 + 14612*ep^2*mtt^8*mWW^4*s*t^3 + 49872*ep^3*mtt^8*mWW^4*s*t^3 + 97424*ep^4*mtt^8*mWW^4*s*t^3 + 108864*ep^5*mtt^8*mWW^4*s*t^3 + 64256*ep^6*mtt^8*mWW^4*s*t^3 + 15360*ep^7*mtt^8*mWW^4*s*t^3 - 504*mtt^7*mWW^5*s*t^3 - 10408*ep*mtt^7*mWW^5*s*t^3 - 87712*ep^2*mtt^7*mWW^5*s*t^3 - 390316*ep^3*mtt^7*mWW^5*s*t^3 - 991284*ep^4*mtt^7*mWW^5*s*t^3 - 1442496*ep^5*mtt^7*mWW^5*s*t^3 - 1118048*ep^6*mtt^7*mWW^5*s*t^3 - 356992*ep^7*mtt^7*mWW^5*s*t^3 + 608*mtt^6*mWW^6*s*t^3 + 16174*ep*mtt^6*mWW^6*s*t^3 + 158668*ep^2*mtt^6*mWW^6*s*t^3 + 779776*ep^3*mtt^6*mWW^6*s*t^3 + 2123312*ep^4*mtt^6*mWW^6*s*t^3 + 3258622*ep^5*mtt^6*mWW^6*s*t^3 + 2638664*ep^6*mtt^6*mWW^6*s*t^3 + 874816*ep^7*mtt^6*mWW^6*s*t^3 - 240*mtt^5*mWW^7*s*t^3 - 7854*ep*mtt^5*mWW^7*s*t^3 - 84658*ep^2*mtt^5*mWW^7*s*t^3 - 440004*ep^3*mtt^5*mWW^7*s*t^3 - 1249310*ep^4*mtt^5*mWW^7*s*t^3 - 1995294*ep^5*mtt^5*mWW^7*s*t^3 - 1685392*ep^6*mtt^5*mWW^7*s*t^3 - 583648*ep^7*mtt^5*mWW^7*s*t^3 - 48*mtt^4*mWW^8*s*t^3 - 3284*ep*mtt^4*mWW^8*s*t^3 - 39534*ep^2*mtt^4*mWW^8*s*t^3 - 207746*ep^3*mtt^4*mWW^8*s*t^3 - 571782*ep^4*mtt^4*mWW^8*s*t^3 - 849878*ep^5*mtt^4*mWW^8*s*t^3 - 639768*ep^6*mtt^4*mWW^8*s*t^3 - 190080*ep^7*mtt^4*mWW^8*s*t^3 + 40*mtt^3*mWW^9*s*t^3 + 3728*ep*mtt^3*mWW^9*s*t^3 + 47505*ep^2*mtt^3*mWW^9*s*t^3 + 259605*ep^3*mtt^3*mWW^9*s*t^3 + 744841*ep^4*mtt^3*mWW^9*s*t^3 + 1171607*ep^5*mtt^3*mWW^9*s*t^3 + 954714*ep^6*mtt^3*mWW^9*s*t^3 + 314680*ep^7*mtt^3*mWW^9*s*t^3 - 486*ep*mtt^2*mWW^10*s*t^3 - 7104*ep^2*mtt^2*mWW^10*s*t^3 - 41996*ep^3*mtt^2*mWW^10*s*t^3 - 128688*ep^4*mtt^2*mWW^10*s*t^3 - 215922*ep^5*mtt^2*mWW^10*s*t^3 - 188036*ep^6*mtt^2*mWW^10*s*t^3 - 66288*ep^7*mtt^2*mWW^10*s*t^3 - 138*ep*mtt*mWW^11*s*t^3 - 1777*ep^2*mtt*mWW^11*s*t^3 - 9191*ep^3*mtt*mWW^11*s*t^3 - 24513*ep^4*mtt*mWW^11*s*t^3 - 35503*ep^5*mtt*mWW^11*s*t^3 - 26390*ep^6*mtt*mWW^11*s*t^3 - 7848*ep^7*mtt*mWW^11*s*t^3 - 432*mtt^7*mWW^4*s^2*t^3 - 6372*ep*mtt^7*mWW^4*s^2*t^3 - 37356*ep^2*mtt^7*mWW^4*s^2*t^3 - 110640*ep^3*mtt^7*mWW^4*s^2*t^3 - 171888*ep^4*mtt^7*mWW^4*s^2*t^3 - 124608*ep^5*mtt^7*mWW^4*s^2*t^3 - 17664*ep^6*mtt^7*mWW^4*s^2*t^3 + 15360*ep^7*mtt^7*mWW^4*s^2*t^3 + 696*mtt^6*mWW^5*s^2*t^3 + 15732*ep*mtt^6*mWW^5*s^2*t^3 + 142760*ep^2*mtt^6*mWW^5*s^2*t^3 + 674032*ep^3*mtt^6*mWW^5*s^2*t^3 + 1791700*ep^4*mtt^6*mWW^5*s^2*t^3 + 2695992*ep^5*mtt^6*mWW^5*s^2*t^3 + 2137200*ep^6*mtt^6*mWW^5*s^2*t^3 + 690848*ep^7*mtt^6*mWW^5*s^2*t^3 + 912*mtt^5*mWW^6*s^2*t^3 - 1228*ep*mtt^5*mWW^6*s^2*t^3 - 137782*ep^2*mtt^5*mWW^6*s^2*t^3 - 1048990*ep^3*mtt^5*mWW^6*s^2*t^3 - 3541206*ep^4*mtt^5*mWW^6*s^2*t^3 - 6198658*ep^5*mtt^5*mWW^6*s^2*t^3 - 5484184*ep^6*mtt^5*mWW^6*s^2*t^3 - 1934912*ep^7*mtt^5*mWW^6*s^2*t^3 - 2480*mtt^4*mWW^7*s^2*t^3 - 26704*ep*mtt^4*mWW^7*s^2*t^3 - 74351*ep^2*mtt^4*mWW^7*s^2*t^3 + 178557*ep^3*mtt^4*mWW^7*s^2*t^3 + 1515337*ep^4*mtt^4*mWW^7*s^2*t^3 + 3566835*ep^5*mtt^4*mWW^7*s^2*t^3 + 3738102*ep^6*mtt^4*mWW^7*s^2*t^3 + 1486072*ep^7*mtt^4*mWW^7*s^2*t^3 + 1488*mtt^3*mWW^8*s^2*t^3 + 25508*ep*mtt^3*mWW^8*s^2*t^3 + 185092*ep^2*mtt^3*mWW^8*s^2*t^3 + 722030*ep^3*mtt^3*mWW^8*s^2*t^3 + 1565692*ep^4*mtt^3*mWW^8*s^2*t^3 + 1818170*ep^5*mtt^3*mWW^8*s^2*t^3 + 987292*ep^6*mtt^3*mWW^8*s^2*t^3 + 161040*ep^7*mtt^3*mWW^8*s^2*t^3 - 72*mtt^2*mWW^9*s^2*t^3 - 6356*ep*mtt^2*mWW^9*s^2*t^3 - 83597*ep^2*mtt^2*mWW^9*s^2*t^3 - 471795*ep^3*mtt^2*mWW^9*s^2*t^3 - 1369189*ep^4*mtt^2*mWW^9*s^2*t^3 - 2139877*ep^5*mtt^2*mWW^9*s^2*t^3 - 1707850*ep^6*mtt^2*mWW^9*s^2*t^3 - 543112*ep^7*mtt^2*mWW^9*s^2*t^3 - 112*mtt*mWW^10*s^2*t^3 - 676*ep*mtt*mWW^10*s^2*t^3 + 3988*ep^2*mtt*mWW^10*s^2*t^3 + 50238*ep^3*mtt*mWW^10*s^2*t^3 + 192360*ep^4*mtt*mWW^10*s^2*t^3 + 359090*ep^5*mtt*mWW^10*s^2*t^3 + 332400*ep^6*mtt*mWW^10*s^2*t^3 + 121280*ep^7*mtt*mWW^10*s^2*t^3 + 96*ep*mWW^11*s^2*t^3 + 1486*ep^2*mWW^11*s^2*t^3 + 9208*ep^3*mWW^11*s^2*t^3 + 28234*ep^4*mWW^11*s^2*t^3 + 45136*ep^5*mWW^11*s^2*t^3 + 35824*ep^6*mWW^11*s^2*t^3 + 11104*ep^7*mWW^11*s^2*t^3 + 432*mtt^6*mWW^4*s^3*t^3 + 6588*ep*mtt^6*mWW^4*s^3*t^3 + 40596*ep^2*mtt^6*mWW^4*s^3*t^3 + 130128*ep^3*mtt^6*mWW^4*s^3*t^3 + 232080*ep^4*mtt^6*mWW^4*s^3*t^3 + 225600*ep^5*mtt^6*mWW^4*s^3*t^3 + 105216*ep^6*mtt^6*mWW^4*s^3*t^3 + 15360*ep^7*mtt^6*mWW^4*s^3*t^3 + 312*mtt^5*mWW^5*s^3*t^3 - 3536*ep*mtt^5*mWW^5*s^3*t^3 - 93144*ep^2*mtt^5*mWW^5*s^3*t^3 - 632380*ep^3*mtt^5*mWW^5*s^3*t^3 - 2045076*ep^4*mtt^5*mWW^5*s^3*t^3 - 3492448*ep^5*mtt^5*mWW^5*s^3*t^3 - 3033216*ep^6*mtt^5*mWW^5*s^3*t^3 - 1053632*ep^7*mtt^5*mWW^5*s^3*t^3 - 3888*mtt^4*mWW^6*s^3*t^3 - 35150*ep*mtt^4*mWW^6*s^3*t^3 - 17338*ep^2*mtt^4*mWW^6*s^3*t^3 + 857250*ep^3*mtt^4*mWW^6*s^3*t^3 + 4046138*ep^4*mtt^4*mWW^6*s^3*t^3 + 8122252*ep^5*mtt^4*mWW^6*s^3*t^3 + 7761520*ep^6*mtt^4*mWW^6*s^3*t^3 + 2882832*ep^7*mtt^4*mWW^6*s^3*t^3 + 5360*mtt^3*mWW^7*s^3*t^3 + 60400*ep*mtt^3*mWW^7*s^3*t^3 + 203749*ep^2*mtt^3*mWW^7*s^3*t^3 - 99985*ep^3*mtt^3*mWW^7*s^3*t^3 - 2300051*ep^4*mtt^3*mWW^7*s^3*t^3 - 5905383*ep^5*mtt^3*mWW^7*s^3*t^3 - 6363458*ep^6*mtt^3*mWW^7*s^3*t^3 - 2560120*ep^7*mtt^3*mWW^7*s^3*t^3 - 2352*mtt^2*mWW^8*s^3*t^3 - 33000*ep*mtt^2*mWW^8*s^3*t^3 - 185932*ep^2*mtt^2*mWW^8*s^3*t^3 - 531022*ep^3*mtt^2*mWW^8*s^3*t^3 - 693016*ep^4*mtt^2*mWW^8*s^3*t^3 - 55726*ep^5*mtt^2*mWW^8*s^3*t^3 + 734504*ep^6*mtt^2*mWW^8*s^3*t^3 + 498368*ep^7*mtt^2*mWW^8*s^3*t^3 + 24*mtt*mWW^9*s^3*t^3 + 3776*ep*mtt*mWW^9*s^3*t^3 + 51281*ep^2*mtt*mWW^9*s^3*t^3 + 291347*ep^3*mtt*mWW^9*s^3*t^3 + 826949*ep^4*mtt*mWW^9*s^3*t^3 + 1226977*ep^5*mtt*mWW^9*s^3*t^3 + 900534*ep^6*mtt*mWW^9*s^3*t^3 + 253160*ep^7*mtt*mWW^9*s^3*t^3 + 112*mWW^10*s^3*t^3 + 922*ep*mWW^10*s^3*t^3 + 356*ep^2*mWW^10*s^3*t^3 - 20090*ep^3*mWW^10*s^3*t^3 - 86896*ep^4*mWW^10*s^3*t^3 - 161016*ep^5*mWW^10*s^3*t^3 - 143116*ep^6*mWW^10*s^3*t^3 - 49792*ep^7*mWW^10*s^3*t^3 - 144*mtt^5*mWW^4*s^4*t^3 - 2592*ep*mtt^5*mWW^4*s^4*t^3 - 19472*ep^2*mtt^5*mWW^4*s^4*t^3 - 79104*ep^3*mtt^5*mWW^4*s^4*t^3 - 187712*ep^4*mtt^5*mWW^4*s^4*t^3 - 260352*ep^5*mtt^5*mWW^4*s^4*t^3 - 195584*ep^6*mtt^5*mWW^4*s^4*t^3 - 61440*ep^7*mtt^5*mWW^4*s^4*t^3 - 696*mtt^4*mWW^5*s^4*t^3 - 4072*ep*mtt^4*mWW^5*s^4*t^3 + 26296*ep^2*mtt^4*mWW^5*s^4*t^3 + 313368*ep^3*mtt^4*mWW^5*s^4*t^3 + 1181208*ep^4*mtt^4*mWW^5*s^4*t^3 + 2176184*ep^5*mtt^4*mWW^5*s^4*t^3 + 1987424*ep^6*mtt^4*mWW^5*s^4*t^3 + 718688*ep^7*mtt^4*mWW^5*s^4*t^3 + 2944*mtt^3*mWW^6*s^4*t^3 + 28328*ep*mtt^3*mWW^6*s^4*t^3 + 47460*ep^2*mtt^3*mWW^6*s^4*t^3 - 397032*ep^3*mtt^3*mWW^6*s^4*t^3 - 2184948*ep^4*mtt^3*mWW^6*s^4*t^3 - 4573720*ep^5*mtt^3*mWW^6*s^4*t^3 - 4470864*ep^6*mtt^3*mWW^6*s^4*t^3 - 1690272*ep^7*mtt^3*mWW^6*s^4*t^3 - 3216*mtt^2*mWW^7*s^4*t^3 - 34416*ep*mtt^2*mWW^7*s^4*t^3 - 103114*ep^2*mtt^2*mWW^7*s^4*t^3 + 116448*ep^3*mtt^2*mWW^7*s^4*t^3 + 1394978*ep^4*mtt^2*mWW^7*s^4*t^3 + 3358008*ep^5*mtt^2*mWW^7*s^4*t^3 + 3522704*ep^6*mtt^2*mWW^7*s^4*t^3 + 1399248*ep^7*mtt^2*mWW^7*s^4*t^3 + 1104*mtt*mWW^8*s^4*t^3 + 13256*ep*mtt*mWW^8*s^4*t^3 + 57584*ep^2*mtt*mWW^8*s^4*t^3 + 107328*ep^3*mtt*mWW^8*s^4*t^3 - 2904*ep^4*mtt*mWW^8*s^4*t^3 - 369992*ep^5*mtt*mWW^8*s^4*t^3 - 582512*ep^6*mtt*mWW^8*s^4*t^3 - 288192*ep^7*mtt*mWW^8*s^4*t^3 + 8*mWW^9*s^4*t^3 - 504*ep*mWW^9*s^4*t^3 - 8754*ep^2*mWW^9*s^4*t^3 - 61008*ep^3*mWW^9*s^4*t^3 - 200622*ep^4*mWW^9*s^4*t^3 - 330128*ep^5*mWW^9*s^4*t^3 - 261168*ep^6*mWW^9*s^4*t^3 - 78032*ep^7*mWW^9*s^4*t^3 + 216*ep*mtt^4*mWW^4*s^5*t^3 + 3240*ep^2*mtt^4*mWW^4*s^5*t^3 + 19488*ep^3*mtt^4*mWW^4*s^5*t^3 + 60192*ep^4*mtt^4*mWW^4*s^5*t^3 + 100992*ep^5*mtt^4*mWW^4*s^5*t^3 + 87552*ep^6*mtt^4*mWW^4*s^5*t^3 + 30720*ep^7*mtt^4*mWW^4*s^5*t^3 + 192*mtt^3*mWW^5*s^5*t^3 + 1168*ep*mtt^3*mWW^5*s^5*t^3 - 4712*ep^2*mtt^3*mWW^5*s^5*t^3 - 62816*ep^3*mtt^3*mWW^5*s^5*t^3 - 236344*ep^4*mtt^3*mWW^5*s^5*t^3 - 435376*ep^5*mtt^3*mWW^5*s^5*t^3 - 401280*ep^6*mtt^3*mWW^5*s^5*t^3 - 147712*ep^7*mtt^3*mWW^5*s^5*t^3 - 576*mtt^2*mWW^6*s^5*t^3 - 5088*ep*mtt^2*mWW^6*s^5*t^3 - 6744*ep^2*mtt^2*mWW^6*s^5*t^3 + 70400*ep^3*mtt^2*mWW^6*s^5*t^3 + 353544*ep^4*mtt^2*mWW^6*s^5*t^3 + 714128*ep^5*mtt^2*mWW^6*s^5*t^3 + 690432*ep^6*mtt^2*mWW^6*s^5*t^3 + 262400*ep^7*mtt^2*mWW^6*s^5*t^3 + 576*mtt*mWW^7*s^5*t^3 + 5808*ep*mtt*mWW^7*s^5*t^3 + 14664*ep^2*mtt*mWW^7*s^5*t^3 - 30304*ep^3*mtt*mWW^7*s^5*t^3 - 238824*ep^4*mtt*mWW^7*s^5*t^3 - 526096*ep^5*mtt*mWW^7*s^5*t^3 - 527232*ep^6*mtt*mWW^7*s^5*t^3 - 204544*ep^7*mtt*mWW^7*s^5*t^3 - 192*mWW^8*s^5*t^3 - 2104*ep*mWW^8*s^5*t^3 - 6448*ep^2*mWW^8*s^5*t^3 + 3232*ep^3*mWW^8*s^5*t^3 + 61432*ep^4*mWW^8*s^5*t^3 + 146352*ep^5*mWW^8*s^5*t^3 + 150528*ep^6*mWW^8*s^5*t^3 + 59136*ep^7*mWW^8*s^5*t^3 + 108*ep*mtt^9*mWW^3*t^4 + 1620*ep^2*mtt^9*mWW^3*t^4 + 9744*ep^3*mtt^9*mWW^3*t^4 + 30096*ep^4*mtt^9*mWW^3*t^4 + 50496*ep^5*mtt^9*mWW^3*t^4 + 43776*ep^6*mtt^9*mWW^3*t^4 + 15360*ep^7*mtt^9*mWW^3*t^4 + 516*ep^2*mtt^8*mWW^4*t^4 + 5628*ep^3*mtt^8*mWW^4*t^4 + 23424*ep^4*mtt^8*mWW^4*t^4 + 47088*ep^5*mtt^8*mWW^4*t^4 + 46080*ep^6*mtt^8*mWW^4*t^4 + 17664*ep^7*mtt^8*mWW^4*t^4 - 3132*ep*mtt^7*mWW^5*t^4 - 47124*ep^2*mtt^7*mWW^5*t^4 - 283524*ep^3*mtt^7*mWW^5*t^4 - 873504*ep^4*mtt^7*mWW^5*t^4 - 1458372*ep^5*mtt^7*mWW^5*t^4 - 1255608*ep^6*mtt^7*mWW^5*t^4 - 436896*ep^7*mtt^7*mWW^5*t^4 + 9108*ep*mtt^6*mWW^6*t^4 + 133008*ep^2*mtt^6*mWW^6*t^4 + 781068*ep^3*mtt^6*mWW^6*t^4 + 2362104*ep^4*mtt^6*mWW^6*t^4 + 3889008*ep^5*mtt^6*mWW^6*t^4 + 3313056*ep^6*mtt^6*mWW^6*t^4 + 1143168*ep^7*mtt^6*mWW^6*t^4 - 9900*ep*mtt^5*mWW^7*t^4 - 142608*ep^2*mtt^5*mWW^7*t^4 - 828948*ep^3*mtt^5*mWW^7*t^4 - 2491260*ep^4*mtt^5*mWW^7*t^4 - 4090068*ep^5*mtt^5*mWW^7*t^4 - 3483720*ep^6*mtt^5*mWW^7*t^4 - 1203936*ep^7*mtt^5*mWW^7*t^4 + 4104*ep*mtt^4*mWW^8*t^4 + 59145*ep^2*mtt^4*mWW^8*t^4 + 345447*ep^3*mtt^4*mWW^8*t^4 + 1048041*ep^4*mtt^4*mWW^8*t^4 + 1743957*ep^5*mtt^4*mWW^8*t^4 + 1509978*ep^6*mtt^4*mWW^8*t^4 + 531288*ep^7*mtt^4*mWW^8*t^4 - 36*ep*mtt^3*mWW^9*t^4 - 1314*ep^2*mtt^3*mWW^9*t^4 - 12678*ep^3*mtt^3*mWW^9*t^4 - 54414*ep^4*mtt^3*mWW^9*t^4 - 117882*ep^5*mtt^3*mWW^9*t^4 - 125892*ep^6*mtt^3*mWW^9*t^4 - 52464*ep^7*mtt^3*mWW^9*t^4 - 252*ep*mtt^2*mWW^10*t^4 - 3243*ep^2*mtt^2*mWW^10*t^4 - 16737*ep^3*mtt^2*mWW^10*t^4 - 44487*ep^4*mtt^2*mWW^10*t^4 - 64227*ep^5*mtt^2*mWW^10*t^4 - 47670*ep^6*mtt^2*mWW^10*t^4 - 14184*ep^7*mtt^2*mWW^10*t^4 + 144*mtt^8*mWW^3*s*t^4 + 1188*ep*mtt^8*mWW^3*s*t^4 - 1588*ep^2*mtt^8*mWW^3*s*t^4 - 47568*ep^3*mtt^8*mWW^3*s*t^4 - 203536*ep^4*mtt^8*mWW^3*s*t^4 - 396096*ep^5*mtt^8*mWW^3*s*t^4 - 373504*ep^6*mtt^8*mWW^3*s*t^4 - 138240*ep^7*mtt^8*mWW^3*s*t^4 - 1344*mtt^7*mWW^4*s*t^4 - 16112*ep*mtt^7*mWW^4*s*t^4 - 61568*ep^2*mtt^7*mWW^4*s*t^4 - 19484*ep^3*mtt^7*mWW^4*s*t^4 + 460764*ep^4*mtt^7*mWW^4*s*t^4 + 1272192*ep^5*mtt^7*mWW^4*s*t^4 + 1373312*ep^6*mtt^7*mWW^4*s*t^4 + 544000*ep^7*mtt^7*mWW^4*s*t^4 + 3528*mtt^6*mWW^5*s*t^4 + 53628*ep*mtt^6*mWW^5*s*t^4 + 327380*ep^2*mtt^6*mWW^5*s*t^4 + 1017368*ep^3*mtt^6*mWW^5*s*t^4 + 1668176*ep^4*mtt^6*mWW^5*s*t^4 + 1304496*ep^5*mtt^6*mWW^5*s*t^4 + 262192*ep^6*mtt^6*mWW^5*s*t^4 - 126528*ep^7*mtt^6*mWW^5*s*t^4 - 3808*mtt^5*mWW^6*s*t^4 - 73514*ep*mtt^5*mWW^6*s*t^4 - 576714*ep^2*mtt^5*mWW^6*s*t^4 - 2370218*ep^3*mtt^5*mWW^6*s*t^4 - 5505658*ep^4*mtt^5*mWW^6*s*t^4 - 7265424*ep^5*mtt^5*mWW^6*s*t^4 - 5067736*ep^6*mtt^5*mWW^6*s*t^4 - 1442528*ep^7*mtt^5*mWW^6*s*t^4 + 1536*mtt^4*mWW^7*s*t^4 + 41206*ep*mtt^4*mWW^7*s*t^4 + 395798*ep^2*mtt^4*mWW^7*s*t^4 + 1874646*ep^3*mtt^4*mWW^7*s*t^4 + 4872074*ep^4*mtt^4*mWW^7*s*t^4 + 7108444*ep^5*mtt^4*mWW^7*s*t^4 + 5466688*ep^6*mtt^4*mWW^7*s*t^4 + 1718208*ep^7*mtt^4*mWW^7*s*t^4 + 96*mtt^3*mWW^8*s*t^4 - 2128*ep*mtt^3*mWW^8*s*t^4 - 42418*ep^2*mtt^3*mWW^8*s*t^4 - 263104*ep^3*mtt^3*mWW^8*s*t^4 - 801486*ep^4*mtt^3*mWW^8*s*t^4 - 1333096*ep^5*mtt^3*mWW^8*s*t^4 - 1163704*ep^6*mtt^3*mWW^8*s*t^4 - 412640*ep^7*mtt^3*mWW^8*s*t^4 - 152*mtt^2*mWW^9*s*t^4 - 5036*ep*mtt^2*mWW^9*s*t^4 - 51509*ep^2*mtt^2*mWW^9*s*t^4 - 251099*ep^3*mtt^2*mWW^9*s*t^4 - 663113*ep^4*mtt^2*mWW^9*s*t^4 - 965009*ep^5*mtt^2*mWW^9*s*t^4 - 722802*ep^6*mtt^2*mWW^9*s*t^4 - 217080*ep^7*mtt^2*mWW^9*s*t^4 + 714*ep*mtt*mWW^10*s*t^4 + 9930*ep^2*mtt*mWW^10*s*t^4 + 55924*ep^3*mtt*mWW^10*s*t^4 + 163410*ep^4*mtt*mWW^10*s*t^4 + 260994*ep^5*mtt*mWW^10*s*t^4 + 215572*ep^6*mtt*mWW^10*s*t^4 + 71856*ep^7*mtt*mWW^10*s*t^4 + 54*ep*mWW^11*s*t^4 + 689*ep^2*mWW^11*s*t^4 + 3535*ep^3*mWW^11*s*t^4 + 9369*ep^4*mWW^11*s*t^4 + 13499*ep^5*mWW^11*s*t^4 + 9982*ep^6*mWW^11*s*t^4 + 2952*ep^7*mWW^11*s*t^4 - 576*mtt^7*mWW^3*s^2*t^4 - 5868*ep*mtt^7*mWW^3*s^2*t^4 - 10388*ep^2*mtt^7*mWW^3*s^2*t^4 + 89584*ep^3*mtt^7*mWW^3*s^2*t^4 + 503152*ep^4*mtt^7*mWW^3*s^2*t^4 + 1062592*ep^5*mtt^7*mWW^3*s^2*t^4 + 1041664*ep^6*mtt^7*mWW^3*s^2*t^4 + 394240*ep^7*mtt^7*mWW^3*s^2*t^4 + 4392*mtt^6*mWW^4*s^2*t^4 + 52144*ep*mtt^6*mWW^4*s^2*t^4 + 196836*ep^2*mtt^6*mWW^4*s^2*t^4 + 51276*ep^3*mtt^6*mWW^4*s^2*t^4 - 1523600*ep^4*mtt^6*mWW^4*s^2*t^4 - 4180456*ep^5*mtt^6*mWW^4*s^2*t^4 - 4517120*ep^6*mtt^6*mWW^4*s^2*t^4 - 1794784*ep^7*mtt^6*mWW^4*s^2*t^4 - 8752*mtt^5*mWW^5*s^2*t^4 - 120472*ep*mtt^5*mWW^5*s^2*t^4 - 637080*ep^2*mtt^5*mWW^5*s^2*t^4 - 1536712*ep^3*mtt^5*mWW^5*s^2*t^4 - 1209576*ep^4*mtt^5*mWW^5*s^2*t^4 + 1585320*ep^5*mtt^5*mWW^5*s^2*t^4 + 3510840*ep^6*mtt^5*mWW^5*s^2*t^4 + 1780720*ep^7*mtt^5*mWW^5*s^2*t^4 + 4952*mtt^4*mWW^6*s^2*t^4 + 96734*ep*mtt^4*mWW^6*s^2*t^4 + 764666*ep^2*mtt^4*mWW^6*s^2*t^4 + 3144610*ep^3*mtt^4*mWW^6*s^2*t^4 + 7171542*ep^4*mtt^4*mWW^6*s^2*t^4 + 9044892*ep^5*mtt^4*mWW^6*s^2*t^4 + 5812132*ep^6*mtt^4*mWW^6*s^2*t^4 + 1438976*ep^7*mtt^4*mWW^6*s^2*t^4 + 2304*mtt^3*mWW^7*s^2*t^4 - 720*ep*mtt^3*mWW^7*s^2*t^4 - 281772*ep^2*mtt^3*mWW^7*s^2*t^4 - 2079728*ep^3*mtt^3*mWW^7*s^2*t^4 - 6670620*ep^4*mtt^3*mWW^7*s^2*t^4 - 11045472*ep^5*mtt^3*mWW^7*s^2*t^4 - 9236936*ep^6*mtt^3*mWW^7*s^2*t^4 - 3074928*ep^7*mtt^3*mWW^7*s^2*t^4 - 2888*mtt^2*mWW^8*s^2*t^4 - 31848*ep*mtt^2*mWW^8*s^2*t^4 - 107563*ep^2*mtt^2*mWW^8*s^2*t^4 + 27383*ep^3*mtt^2*mWW^8*s^2*t^4 + 1052689*ep^4*mtt^2*mWW^8*s^2*t^4 + 2732457*ep^5*mtt^2*mWW^8*s^2*t^4 + 2949114*ep^6*mtt^2*mWW^8*s^2*t^4 + 1182584*ep^7*mtt^2*mWW^8*s^2*t^4 + 496*mtt*mWW^9*s^2*t^4 + 9652*ep*mtt*mWW^9*s^2*t^4 + 78390*ep^2*mtt*mWW^9*s^2*t^4 + 337354*ep^3*mtt*mWW^9*s^2*t^4 + 798562*ep^4*mtt*mWW^9*s^2*t^4 + 1016350*ep^5*mtt*mWW^9*s^2*t^4 + 627980*ep^6*mtt*mWW^9*s^2*t^4 + 137392*ep^7*mtt*mWW^9*s^2*t^4 + 72*mWW^10*s^2*t^4 + 378*ep*mWW^10*s^2*t^4 - 3521*ep^2*mWW^10*s^2*t^4 - 38519*ep^3*mWW^10*s^2*t^4 - 142021*ep^4*mWW^10*s^2*t^4 - 255427*ep^5*mWW^10*s^2*t^4 - 225690*ep^6*mWW^10*s^2*t^4 - 78024*ep^7*mWW^10*s^2*t^4 + 864*mtt^6*mWW^3*s^3*t^4 + 9396*ep*mtt^6*mWW^3*s^3*t^4 + 24492*ep^2*mtt^6*mWW^3*s^3*t^4 - 80784*ep^3*mtt^6*mWW^3*s^3*t^4 - 589200*ep^4*mtt^6*mWW^3*s^3*t^4 - 1316160*ep^5*mtt^6*mWW^3*s^3*t^4 - 1321728*ep^6*mtt^6*mWW^3*s^3*t^4 - 506880*ep^7*mtt^6*mWW^3*s^3*t^4 - 5136*mtt^5*mWW^4*s^3*t^4 - 60112*ep*mtt^5*mWW^4*s^3*t^4 - 226468*ep^2*mtt^5*mWW^4*s^3*t^4 - 78188*ep^3*mtt^5*mWW^4*s^3*t^4 + 1650232*ep^4*mtt^5*mWW^4*s^3*t^4 + 4606888*ep^5*mtt^5*mWW^4*s^3*t^4 + 5024576*ep^6*mtt^5*mWW^4*s^3*t^4 + 2012992*ep^7*mtt^5*mWW^4*s^3*t^4 + 7976*mtt^4*mWW^5*s^3*t^4 + 104380*ep*mtt^4*mWW^5*s^3*t^4 + 522516*ep^2*mtt^4*mWW^5*s^3*t^4 + 1171408*ep^3*mtt^4*mWW^5*s^3*t^4 + 641612*ep^4*mtt^4*mWW^5*s^3*t^4 - 1987420*ep^5*mtt^4*mWW^5*s^3*t^4 - 3586728*ep^6*mtt^4*mWW^5*s^3*t^4 - 1756848*ep^7*mtt^4*mWW^5*s^3*t^4 - 1408*mtt^3*mWW^6*s^3*t^4 - 41944*ep*mtt^3*mWW^6*s^3*t^4 - 427556*ep^2*mtt^3*mWW^6*s^3*t^4 - 2133040*ep^3*mtt^3*mWW^6*s^3*t^4 - 5667116*ep^4*mtt^3*mWW^6*s^3*t^4 - 8140328*ep^5*mtt^3*mWW^6*s^3*t^4 - 5920080*ep^6*mtt^3*mWW^6*s^3*t^4 - 1684864*ep^7*mtt^3*mWW^6*s^3*t^4 - 5232*mtt^2*mWW^7*s^3*t^4 - 40844*ep*mtt^2*mWW^7*s^3*t^4 + 40401*ep^2*mtt^2*mWW^7*s^3*t^4 + 1371497*ep^3*mtt^2*mWW^7*s^3*t^4 + 5601757*ep^4*mtt^2*mWW^7*s^3*t^4 + 10324007*ep^5*mtt^2*mWW^7*s^3*t^4 + 9184566*ep^6*mtt^2*mWW^7*s^3*t^4 + 3190664*ep^7*mtt^2*mWW^7*s^3*t^4 + 3280*mtt*mWW^8*s^3*t^4 + 34024*ep*mtt*mWW^8*s^3*t^4 + 97070*ep^2*mtt*mWW^8*s^3*t^4 - 141502*ep^3*mtt*mWW^8*s^3*t^4 - 1413054*ep^4*mtt*mWW^8*s^3*t^4 - 3252590*ep^5*mtt*mWW^8*s^3*t^4 - 3289372*ep^6*mtt*mWW^8*s^3*t^4 - 1260944*ep^7*mtt*mWW^8*s^3*t^4 - 344*mWW^9*s^3*t^4 - 4900*ep*mWW^9*s^3*t^4 - 30215*ep^2*mWW^9*s^3*t^4 - 106751*ep^3*mWW^9*s^3*t^4 - 213191*ep^4*mWW^9*s^3*t^4 - 212317*ep^5*mWW^9*s^3*t^4 - 70114*ep^6*mWW^9*s^3*t^4 + 13560*ep^7*mWW^9*s^3*t^4 - 576*mtt^5*mWW^3*s^4*t^4 - 6480*ep*mtt^5*mWW^3*s^4*t^4 - 19568*ep^2*mtt^5*mWW^3*s^4*t^4 + 34368*ep^3*mtt^5*mWW^3*s^4*t^4 + 332608*ep^4*mtt^5*mWW^3*s^4*t^4 + 776448*ep^5*mtt^5*mWW^3*s^4*t^4 + 793600*ep^6*mtt^5*mWW^3*s^4*t^4 + 307200*ep^7*mtt^5*mWW^3*s^4*t^4 + 2472*mtt^4*mWW^4*s^4*t^4 + 28240*ep*mtt^4*mWW^4*s^4*t^4 + 106120*ep^2*mtt^4*mWW^4*s^4*t^4 + 52344*ep^3*mtt^4*mWW^4*s^4*t^4 - 689840*ep^4*mtt^4*mWW^4*s^4*t^4 - 1996616*ep^5*mtt^4*mWW^4*s^4*t^4 - 2221440*ep^6*mtt^4*mWW^4*s^4*t^4 - 905952*ep^7*mtt^4*mWW^4*s^4*t^4 - 3040*mtt^3*mWW^5*s^4*t^4 - 37800*ep*mtt^3*mWW^5*s^4*t^4 - 182386*ep^2*mtt^3*mWW^5*s^4*t^4 - 432862*ep^3*mtt^3*mWW^5*s^4*t^4 - 406362*ep^4*mtt^3*mWW^5*s^4*t^4 + 277326*ep^5*mtt^3*mWW^5*s^4*t^4 + 868436*ep^6*mtt^3*mWW^5*s^4*t^4 + 491008*ep^7*mtt^3*mWW^5*s^4*t^4 + 48*mtt^2*mWW^6*s^4*t^4 + 7096*ep*mtt^2*mWW^6*s^4*t^4 + 100530*ep^2*mtt^2*mWW^6*s^4*t^4 + 652102*ep^3*mtt^2*mWW^6*s^4*t^4 + 2108658*ep^4*mtt^2*mWW^6*s^4*t^4 + 3516010*ep^5*mtt^2*mWW^6*s^4*t^4 + 2886948*ep^6*mtt^2*mWW^6*s^4*t^4 + 919248*ep^7*mtt^2*mWW^6*s^4*t^4 + 2016*mtt*mWW^7*s^4*t^4 + 18008*ep*mtt*mWW^7*s^4*t^4 + 16338*ep^2*mtt*mWW^7*s^4*t^4 - 386834*ep^3*mtt*mWW^7*s^4*t^4 - 1876230*ep^4*mtt*mWW^7*s^4*t^4 - 3701694*ep^5*mtt*mWW^7*s^4*t^4 - 3410564*ep^6*mtt*mWW^7*s^4*t^4 - 1207712*ep^7*mtt*mWW^7*s^4*t^4 - 920*mWW^8*s^4*t^4 - 9064*ep*mWW^8*s^4*t^4 - 21034*ep^2*mWW^8*s^4*t^4 + 80882*ep^3*mWW^8*s^4*t^4 + 531166*ep^4*mWW^8*s^4*t^4 + 1128526*ep^5*mWW^8*s^4*t^4 + 1083020*ep^6*mWW^8*s^4*t^4 + 396208*ep^7*mWW^8*s^4*t^4 + 144*mtt^4*mWW^3*s^5*t^4 + 1656*ep*mtt^4*mWW^3*s^5*t^4 + 5432*ep^2*mtt^4*mWW^3*s^5*t^4 - 5344*ep^3*mtt^4*mWW^3*s^5*t^4 - 73120*ep^4*mtt^4*mWW^3*s^5*t^4 - 177280*ep^5*mtt^4*mWW^3*s^5*t^4 - 183808*ep^6*mtt^4*mWW^3*s^5*t^4 - 71680*ep^7*mtt^4*mWW^3*s^5*t^4 - 384*mtt^3*mWW^4*s^5*t^4 - 4160*ep*mtt^3*mWW^4*s^5*t^4 - 15436*ep^2*mtt^3*mWW^4*s^5*t^4 - 11576*ep^3*mtt^3*mWW^4*s^5*t^4 + 79020*ep^4*mtt^3*mWW^4*s^5*t^4 + 250904*ep^5*mtt^3*mWW^4*s^5*t^4 + 294592*ep^6*mtt^3*mWW^4*s^5*t^4 + 126080*ep^7*mtt^3*mWW^4*s^5*t^4 + 288*mtt^2*mWW^5*s^5*t^4 + 3216*ep*mtt^2*mWW^5*s^5*t^4 + 16316*ep^2*mtt^2*mWW^5*s^5*t^4 + 63832*ep^3*mtt^2*mWW^5*s^5*t^4 + 172484*ep^4*mtt^2*mWW^5*s^5*t^4 + 256120*ep^5*mtt^2*mWW^5*s^5*t^4 + 176096*ep^6*mtt^2*mWW^5*s^5*t^4 + 39424*ep^7*mtt^2*mWW^5*s^5*t^4 - 576*ep*mtt*mWW^6*s^5*t^4 - 8052*ep^2*mtt*mWW^6*s^5*t^4 - 71560*ep^3*mtt*mWW^6*s^5*t^4 - 289548*ep^4*mtt*mWW^6*s^5*t^4 - 555832*ep^5*mtt*mWW^6*s^5*t^4 - 500736*ep^6*mtt*mWW^6*s^5*t^4 - 170368*ep^7*mtt*mWW^6*s^5*t^4 - 48*mWW^7*s^5*t^4 - 136*ep*mWW^7*s^5*t^4 + 1740*ep^2*mWW^7*s^5*t^4 + 24648*ep^3*mWW^7*s^5*t^4 + 111164*ep^4*mWW^7*s^5*t^4 + 226088*ep^5*mWW^7*s^5*t^4 + 213856*ep^6*mWW^7*s^5*t^4 + 76544*ep^7*mWW^7*s^5*t^4 + 108*ep*mtt^9*mWW^2*t^5 + 1620*ep^2*mtt^9*mWW^2*t^5 + 9744*ep^3*mtt^9*mWW^2*t^5 + 30096*ep^4*mtt^9*mWW^2*t^5 + 50496*ep^5*mtt^9*mWW^2*t^5 + 43776*ep^6*mtt^9*mWW^2*t^5 + 15360*ep^7*mtt^9*mWW^2*t^5 - 1044*ep*mtt^8*mWW^3*t^5 - 15600*ep^2*mtt^8*mWW^3*t^5 - 93480*ep^3*mtt^8*mWW^3*t^5 - 287652*ep^4*mtt^8*mWW^3*t^5 - 480768*ep^5*mtt^8*mWW^3*t^5 - 415056*ep^6*mtt^8*mWW^3*t^5 - 144960*ep^7*mtt^8*mWW^3*t^5 + 2844*ep*mtt^7*mWW^4*t^5 + 39216*ep^2*mtt^7*mWW^4*t^5 + 218592*ep^3*mtt^7*mWW^4*t^5 + 632124*ep^4*mtt^7*mWW^4*t^5 + 1002120*ep^5*mtt^7*mWW^4*t^5 + 826656*ep^6*mtt^7*mWW^4*t^5 + 277248*ep^7*mtt^7*mWW^4*t^5 + 900*ep*mtt^6*mWW^5*t^5 + 19980*ep^2*mtt^6*mWW^5*t^5 + 151140*ep^3*mtt^6*mWW^5*t^5 + 538128*ep^4*mtt^6*mWW^5*t^5 + 989892*ep^5*mtt^6*mWW^5*t^5 + 912888*ep^6*mtt^6*mWW^5*t^5 + 334752*ep^7*mtt^6*mWW^5*t^5 - 11916*ep*mtt^5*mWW^6*t^5 - 176652*ep^2*mtt^5*mWW^6*t^5 - 1048752*ep^3*mtt^5*mWW^6*t^5 - 3192744*ep^4*mtt^5*mWW^6*t^5 - 5273016*ep^5*mtt^5*mWW^6*t^5 - 4494768*ep^6*mtt^5*mWW^6*t^5 - 1549632*ep^7*mtt^5*mWW^6*t^5 + 15108*ep*mtt^4*mWW^7*t^5 + 215721*ep^2*mtt^4*mWW^7*t^5 + 1241463*ep^3*mtt^4*mWW^7*t^5 + 3689697*ep^4*mtt^4*mWW^7*t^5 + 5984745*ep^5*mtt^4*mWW^7*t^5 + 5032626*ep^6*mtt^4*mWW^7*t^5 + 1716600*ep^7*mtt^4*mWW^7*t^5 - 6588*ep*mtt^3*mWW^8*t^5 - 92784*ep^2*mtt^3*mWW^8*t^5 - 529056*ep^3*mtt^3*mWW^8*t^5 - 1566252*ep^4*mtt^3*mWW^8*t^5 - 2542512*ep^5*mtt^3*mWW^8*t^5 - 2147280*ep^6*mtt^3*mWW^8*t^5 - 737088*ep^7*mtt^3*mWW^8*t^5 + 396*ep*mtt^2*mWW^9*t^5 + 6057*ep^2*mtt^2*mWW^9*t^5 + 37887*ep^3*mtt^2*mWW^9*t^5 + 123801*ep^4*mtt^2*mWW^9*t^5 + 222081*ep^5*mtt^2*mWW^9*t^5 + 206562*ep^6*mtt^2*mWW^9*t^5 + 77496*ep^7*mtt^2*mWW^9*t^5 + 192*ep*mtt*mWW^10*t^5 + 2442*ep^2*mtt*mWW^10*t^5 + 12462*ep^3*mtt*mWW^10*t^5 + 32802*ep^4*mtt*mWW^10*t^5 + 46962*ep^5*mtt*mWW^10*t^5 + 34596*ep^6*mtt*mWW^10*t^5 + 10224*ep^7*mtt*mWW^10*t^5 - 576*ep*mtt^8*mWW^2*s*t^5 - 8640*ep^2*mtt^8*mWW^2*s*t^5 - 51968*ep^3*mtt^8*mWW^2*s*t^5 - 160512*ep^4*mtt^8*mWW^2*s*t^5 - 269312*ep^5*mtt^8*mWW^2*s*t^5 - 233472*ep^6*mtt^8*mWW^2*s*t^5 - 81920*ep^7*mtt^8*mWW^2*s*t^5 - 360*mtt^7*mWW^3*s*t^5 + 22*ep*mtt^7*mWW^3*s*t^5 + 52558*ep^2*mtt^7*mWW^3*s*t^5 + 426622*ep^3*mtt^7*mWW^3*s*t^5 + 1488462*ep^4*mtt^7*mWW^3*s*t^5 + 2663032*ep^5*mtt^7*mWW^3*s*t^5 + 2398120*ep^6*mtt^7*mWW^3*s*t^5 + 861344*ep^7*mtt^7*mWW^3*s*t^5 + 3440*mtt^6*mWW^4*s*t^5 + 30372*ep*mtt^6*mWW^4*s*t^5 - 6272*ep^2*mtt^6*mWW^4*s*t^5 - 926144*ep^3*mtt^6*mWW^4*s*t^5 - 4129556*ep^4*mtt^6*mWW^4*s*t^5 - 8073024*ep^5*mtt^6*mWW^4*s*t^5 - 7568568*ep^6*mtt^6*mWW^4*s*t^5 - 2769888*ep^7*mtt^6*mWW^4*s*t^5 - 8856*mtt^5*mWW^5*s*t^5 - 105904*ep*mtt^5*mWW^5*s*t^5 - 411132*ep^2*mtt^5*mWW^5*s*t^5 - 212128*ep^3*mtt^5*mWW^5*s*t^5 + 2642408*ep^4*mtt^5*mWW^5*s*t^5 + 7539204*ep^5*mtt^5*mWW^5*s*t^5 + 8191904*ep^6*mtt^5*mWW^5*s*t^5 + 3246144*ep^7*mtt^5*mWW^5*s*t^5 + 9344*mtt^4*mWW^6*s*t^5 + 141498*ep*mtt^4*mWW^6*s*t^5 + 861952*ep^2*mtt^4*mWW^6*s*t^5 + 2667124*ep^3*mtt^4*mWW^6*s*t^5 + 4304552*ep^4*mtt^4*mWW^6*s*t^5 + 3171722*ep^5*mtt^4*mWW^6*s*t^5 + 347752*ep^6*mtt^4*mWW^6*s*t^5 - 493824*ep^7*mtt^4*mWW^6*s*t^5 - 3896*mtt^3*mWW^7*s*t^5 - 80762*ep*mtt^3*mWW^7*s*t^5 - 660937*ep^2*mtt^3*mWW^7*s*t^5 - 2770413*ep^3*mtt^3*mWW^7*s*t^5 - 6440829*ep^4*mtt^3*mWW^7*s*t^5 - 8369605*ep^5*mtt^3*mWW^7*s*t^5 - 5656630*ep^6*mtt^3*mWW^7*s*t^5 - 1530568*ep^7*mtt^3*mWW^7*s*t^5 + 144*mtt^2*mWW^8*s*t^5 + 12384*ep*mtt^2*mWW^8*s*t^5 + 153148*ep^2*mtt^2*mWW^8*s*t^5 + 801980*ep^3*mtt^2*mWW^8*s*t^5 + 2179828*ep^4*mtt^2*mWW^8*s*t^5 + 3245280*ep^5*mtt^2*mWW^8*s*t^5 + 2512788*ep^6*mtt^2*mWW^8*s*t^5 + 786768*ep^7*mtt^2*mWW^8*s*t^5 + 184*mtt*mWW^9*s*t^5 + 3268*ep*mtt*mWW^9*s*t^5 + 23429*ep^2*mtt*mWW^9*s*t^5 + 87549*ep^3*mtt*mWW^9*s*t^5 + 180349*ep^4*mtt*mWW^9*s*t^5 + 193699*ep^5*mtt*mWW^9*s*t^5 + 89346*ep^6*mtt*mWW^9*s*t^5 + 8216*ep^7*mtt*mWW^9*s*t^5 - 302*ep*mWW^10*s*t^5 - 4106*ep^2*mWW^10*s*t^5 - 22622*ep^3*mWW^10*s*t^5 - 64702*ep^4*mWW^10*s*t^5 - 100996*ep^5*mWW^10*s*t^5 - 81240*ep^6*mWW^10*s*t^5 - 26272*ep^7*mWW^10*s*t^5 + 1224*ep*mtt^7*mWW^2*s^2*t^5 + 18360*ep^2*mtt^7*mWW^2*s^2*t^5 + 110432*ep^3*mtt^7*mWW^2*s^2*t^5 + 341088*ep^4*mtt^7*mWW^2*s^2*t^5 + 572288*ep^5*mtt^7*mWW^2*s^2*t^5 + 496128*ep^6*mtt^7*mWW^2*s^2*t^5 + 174080*ep^7*mtt^7*mWW^2*s^2*t^5 + 1176*mtt^6*mWW^3*s^2*t^5 + 7668*ep*mtt^6*mWW^3*s^2*t^5 - 60856*ep^2*mtt^6*mWW^3*s^2*t^5 - 755960*ep^3*mtt^6*mWW^3*s^2*t^5 - 2962656*ep^4*mtt^6*mWW^3*s^2*t^5 - 5596180*ep^5*mtt^6*mWW^3*s^2*t^5 - 5192864*ep^6*mtt^6*mWW^3*s^2*t^5 - 1897872*ep^7*mtt^6*mWW^3*s^2*t^5 - 9840*mtt^5*mWW^4*s^2*t^5 - 100696*ep*mtt^5*mWW^4*s^2*t^5 - 183460*ep^2*mtt^5*mWW^4*s^2*t^5 + 1485614*ep^3*mtt^5*mWW^4*s^2*t^5 + 8370396*ep^4*mtt^5*mWW^4*s^2*t^5 + 17555726*ep^5*mtt^5*mWW^4*s^2*t^5 + 17036468*ep^6*mtt^5*mWW^4*s^2*t^5 + 6364000*ep^7*mtt^5*mWW^4*s^2*t^5 + 21784*mtt^4*mWW^5*s^2*t^5 + 248584*ep*mtt^4*mWW^5*s^2*t^5 + 872050*ep^2*mtt^4*mWW^5*s^2*t^5 - 132790*ep^3*mtt^4*mWW^5*s^2*t^5 - 8144178*ep^4*mtt^4*mWW^5*s^2*t^5 - 20913022*ep^5*mtt^4*mWW^5*s^2*t^5 - 22011252*ep^6*mtt^4*mWW^5*s^2*t^5 - 8605920*ep^7*mtt^4*mWW^5*s^2*t^5 - 17696*mtt^3*mWW^6*s^2*t^5 - 232336*ep*mtt^3*mWW^6*s^2*t^5 - 1162748*ep^2*mtt^3*mWW^6*s^2*t^5 - 2563766*ep^3*mtt^3*mWW^6*s^2*t^5 - 1216084*ep^4*mtt^3*mWW^6*s^2*t^5 + 4797098*ep^5*mtt^3*mWW^6*s^2*t^5 + 8243636*ep^6*mtt^3*mWW^6*s^2*t^5 + 3955696*ep^7*mtt^3*mWW^6*s^2*t^5 + 3144*mtt^2*mWW^7*s^2*t^5 + 70596*ep*mtt^2*mWW^7*s^2*t^5 + 607789*ep^2*mtt^2*mWW^7*s^2*t^5 + 2631287*ep^3*mtt^2*mWW^7*s^2*t^5 + 6120437*ep^4*mtt^2*mWW^7*s^2*t^5 + 7634569*ep^5*mtt^2*mWW^7*s^2*t^5 + 4672826*ep^6*mtt^2*mWW^7*s^2*t^5 + 1032536*ep^7*mtt^2*mWW^7*s^2*t^5 + 1808*mtt*mWW^8*s^2*t^5 + 10064*ep*mtt*mWW^8*s^2*t^5 - 63418*ep^2*mtt*mWW^8*s^2*t^5 - 701490*ep^3*mtt*mWW^8*s^2*t^5 - 2432050*ep^4*mtt*mWW^8*s^2*t^5 - 4092550*ep^5*mtt*mWW^8*s^2*t^5 - 3397124*ep^6*mtt*mWW^8*s^2*t^5 - 1108608*ep^7*mtt*mWW^8*s^2*t^5 - 376*mWW^9*s^2*t^5 - 5104*ep*mWW^9*s^2*t^5 - 27477*ep^2*mWW^9*s^2*t^5 - 70687*ep^3*mWW^9*s^2*t^5 - 65913*ep^4*mWW^9*s^2*t^5 + 64151*ep^5*mWW^9*s^2*t^5 + 173302*ep^6*mWW^9*s^2*t^5 + 93768*ep^7*mWW^9*s^2*t^5 - 1296*ep*mtt^6*mWW^2*s^3*t^5 - 19440*ep^2*mtt^6*mWW^2*s^3*t^5 - 116928*ep^3*mtt^6*mWW^2*s^3*t^5 - 361152*ep^4*mtt^6*mWW^2*s^3*t^5 - 605952*ep^5*mtt^6*mWW^2*s^3*t^5 - 525312*ep^6*mtt^6*mWW^2*s^3*t^5 - 184320*ep^7*mtt^6*mWW^2*s^3*t^5 - 1464*mtt^5*mWW^3*s^3*t^5 - 13234*ep*mtt^5*mWW^3*s^3*t^5 + 23970*ep^2*mtt^5*mWW^3*s^3*t^5 + 649094*ep^3*mtt^5*mWW^3*s^3*t^5 + 2831546*ep^4*mtt^5*mWW^3*s^3*t^5 + 5577544*ep^5*mtt^5*mWW^3*s^3*t^5 + 5281480*ep^6*mtt^5*mWW^3*s^3*t^5 + 1949632*ep^7*mtt^5*mWW^3*s^3*t^5 + 9312*mtt^4*mWW^4*s^3*t^5 + 100092*ep*mtt^4*mWW^4*s^3*t^5 + 236936*ep^2*mtt^4*mWW^4*s^3*t^5 - 1093452*ep^3*mtt^4*mWW^4*s^3*t^5 - 7154404*ep^4*mtt^4*mWW^4*s^3*t^5 - 15604128*ep^5*mtt^4*mWW^4*s^3*t^5 - 15435148*ep^6*mtt^4*mWW^4*s^3*t^5 - 5830992*ep^7*mtt^4*mWW^4*s^3*t^5 - 18064*mtt^3*mWW^5*s^3*t^5 - 200188*ep*mtt^3*mWW^5*s^3*t^5 - 665831*ep^2*mtt^3*mWW^5*s^3*t^5 + 320545*ep^3*mtt^3*mWW^5*s^3*t^5 + 7132493*ep^4*mtt^3*mWW^5*s^3*t^5 + 17693643*ep^5*mtt^3*mWW^5*s^3*t^5 + 18408810*ep^6*mtt^3*mWW^5*s^3*t^5 + 7160408*ep^7*mtt^3*mWW^5*s^3*t^5 + 12960*mtt^2*mWW^6*s^3*t^5 + 151216*ep*mtt^2*mWW^6*s^3*t^5 + 634818*ep^2*mtt^2*mWW^6*s^3*t^5 + 930058*ep^3*mtt^2*mWW^6*s^3*t^5 - 1167314*ep^4*mtt^2*mWW^6*s^3*t^5 - 5868322*ep^5*mtt^2*mWW^6*s^3*t^5 - 7375648*ep^6*mtt^2*mWW^6*s^3*t^5 - 3183232*ep^7*mtt^2*mWW^6*s^3*t^5 - 1656*mtt*mWW^7*s^3*t^5 - 28610*ep*mtt*mWW^7*s^3*t^5 - 222617*ep^2*mtt*mWW^7*s^3*t^5 - 976485*ep^3*mtt*mWW^7*s^3*t^5 - 2379413*ep^4*mtt*mWW^7*s^3*t^5 - 3092901*ep^5*mtt*mWW^7*s^3*t^5 - 1930550*ep^6*mtt*mWW^7*s^3*t^5 - 418312*ep^7*mtt*mWW^7*s^3*t^5 - 1088*mWW^8*s^3*t^5 - 7980*ep*mWW^8*s^3*t^5 + 12404*ep^2*mWW^8*s^3*t^5 + 289808*ep^3*mWW^8*s^3*t^5 + 1109284*ep^4*mWW^8*s^3*t^5 + 1922196*ep^5*mWW^8*s^3*t^5 + 1597488*ep^6*mWW^8*s^3*t^5 + 514496*ep^7*mWW^8*s^3*t^5 + 684*ep*mtt^5*mWW^2*s^4*t^5 + 10260*ep^2*mtt^5*mWW^2*s^4*t^5 + 61712*ep^3*mtt^5*mWW^2*s^4*t^5 + 190608*ep^4*mtt^5*mWW^2*s^4*t^5 + 319808*ep^5*mtt^5*mWW^2*s^4*t^5 + 277248*ep^6*mtt^5*mWW^2*s^4*t^5 + 97280*ep^7*mtt^5*mWW^2*s^4*t^5 + 840*mtt^4*mWW^3*s^4*t^5 + 8596*ep*mtt^4*mWW^3*s^4*t^5 + 2396*ep^2*mtt^4*mWW^3*s^4*t^5 - 269396*ep^3*mtt^4*mWW^3*s^4*t^5 - 1290712*ep^4*mtt^4*mWW^3*s^4*t^5 - 2614836*ep^5*mtt^4*mWW^3*s^4*t^5 - 2501568*ep^6*mtt^4*mWW^3*s^4*t^5 - 926224*ep^7*mtt^4*mWW^3*s^4*t^5 - 3488*mtt^3*mWW^4*s^4*t^5 - 38540*ep*mtt^3*mWW^4*s^4*t^5 - 103122*ep^2*mtt^3*mWW^4*s^4*t^5 + 363768*ep^3*mtt^3*mWW^4*s^4*t^5 + 2669190*ep^4*mtt^3*mWW^4*s^4*t^5 + 6004904*ep^5*mtt^3*mWW^4*s^4*t^5 + 6030840*ep^6*mtt^3*mWW^4*s^4*t^5 + 2297056*ep^7*mtt^3*mWW^4*s^4*t^5 + 5424*mtt^2*mWW^5*s^4*t^5 + 59660*ep*mtt^2*mWW^5*s^4*t^5 + 199996*ep^2*mtt^2*mWW^5*s^4*t^5 - 117072*ep^3*mtt^2*mWW^5*s^4*t^5 - 2317832*ep^4*mtt^2*mWW^5*s^4*t^5 - 5784960*ep^5*mtt^2*mWW^5*s^4*t^5 - 6056456*ep^6*mtt^2*mWW^5*s^4*t^5 - 2364656*ep^7*mtt^2*mWW^5*s^4*t^5 - 3744*mtt*mWW^6*s^4*t^5 - 40704*ep*mtt*mWW^6*s^4*t^5 - 148334*ep^2*mtt*mWW^6*s^4*t^5 - 94768*ep^3*mtt*mWW^6*s^4*t^5 + 782302*ep^4*mtt*mWW^6*s^4*t^5 + 2302680*ep^5*mtt*mWW^6*s^4*t^5 + 2543592*ep^6*mtt*mWW^6*s^4*t^5 + 1026048*ep^7*mtt*mWW^6*s^4*t^5 + 968*mWW^7*s^4*t^5 + 10304*ep*mWW^7*s^4*t^5 + 38804*ep^2*mWW^7*s^4*t^5 + 55756*ep^3*mWW^7*s^4*t^5 - 33556*ep^4*mWW^7*s^4*t^5 - 227596*ep^5*mWW^7*s^4*t^5 - 293656*ep^6*mWW^7*s^4*t^5 - 129504*ep^7*mWW^7*s^4*t^5 - 144*ep*mtt^4*mWW^2*s^5*t^5 - 2160*ep^2*mtt^4*mWW^2*s^5*t^5 - 12992*ep^3*mtt^4*mWW^2*s^5*t^5 - 40128*ep^4*mtt^4*mWW^2*s^5*t^5 - 67328*ep^5*mtt^4*mWW^2*s^5*t^5 - 58368*ep^6*mtt^4*mWW^2*s^5*t^5 - 20480*ep^7*mtt^4*mWW^2*s^5*t^5 - 192*mtt^3*mWW^3*s^5*t^5 - 2008*ep*mtt^3*mWW^3*s^5*t^5 - 2468*ep^2*mtt^3*mWW^3*s^5*t^5 + 43120*ep^3*mtt^3*mWW^3*s^5*t^5 + 221012*ep^4*mtt^3*mWW^3*s^5*t^5 + 451208*ep^5*mtt^3*mWW^3*s^5*t^5 + 429888*ep^6*mtt^3*mWW^3*s^5*t^5 + 158080*ep^7*mtt^3*mWW^3*s^5*t^5 + 576*mtt^2*mWW^4*s^5*t^5 + 6360*ep*mtt^2*mWW^4*s^5*t^5 + 18460*ep^2*mtt^2*mWW^4*s^5*t^5 - 48064*ep^3*mtt^2*mWW^4*s^5*t^5 - 396428*ep^4*mtt^2*mWW^4*s^5*t^5 - 902488*ep^5*mtt^2*mWW^4*s^5*t^5 - 902912*ep^6*mtt^2*mWW^4*s^5*t^5 - 340864*ep^7*mtt^2*mWW^4*s^5*t^5 - 576*mtt*mWW^5*s^5*t^5 - 6120*ep*mtt*mWW^5*s^5*t^5 - 20876*ep^2*mtt*mWW^5*s^5*t^5 + 18736*ep^3*mtt*mWW^5*s^5*t^5 + 290332*ep^4*mtt*mWW^5*s^5*t^5 + 720664*ep^5*mtt*mWW^5*s^5*t^5 + 749632*ep^6*mtt*mWW^5*s^5*t^5 + 289408*ep^7*mtt*mWW^5*s^5*t^5 + 192*mWW^6*s^5*t^5 + 1912*ep*mWW^6*s^5*t^5 + 7044*ep^2*mWW^6*s^5*t^5 - 800*ep^3*mWW^6*s^5*t^5 - 74788*ep^4*mWW^6*s^5*t^5 - 202056*ep^5*mWW^6*s^5*t^5 - 218240*ep^6*mWW^6*s^5*t^5 - 86144*ep^7*mWW^6*s^5*t^5 - 378*ep*mtt^8*mWW^2*t^6 - 6126*ep^2*mtt^8*mWW^2*t^6 - 39138*ep^3*mtt^8*mWW^2*t^6 - 126606*ep^4*mtt^8*mWW^2*t^6 - 220248*ep^5*mtt^8*mWW^2*t^6 - 196632*ep^6*mtt^8*mWW^2*t^6 - 70752*ep^7*mtt^8*mWW^2*t^6 + 2988*ep*mtt^7*mWW^3*t^6 + 46320*ep^2*mtt^7*mWW^3*t^6 + 285816*ep^3*mtt^7*mWW^3*t^6 + 899508*ep^4*mtt^7*mWW^3*t^6 + 1529664*ep^5*mtt^7*mWW^3*t^6 + 1338768*ep^6*mtt^7*mWW^3*t^6 + 472896*ep^7*mtt^7*mWW^3*t^6 - 9384*ep*mtt^6*mWW^4*t^6 - 134028*ep^2*mtt^6*mWW^4*t^6 - 771396*ep^3*mtt^6*mWW^4*t^6 - 2292480*ep^4*mtt^6*mWW^4*t^6 - 3717936*ep^5*mtt^6*mWW^4*t^6 - 3125952*ep^6*mtt^6*mWW^4*t^6 - 1065984*ep^7*mtt^6*mWW^4*t^6 + 9864*ep*mtt^5*mWW^5*t^6 + 127692*ep^2*mtt^5*mWW^5*t^6 + 667044*ep^3*mtt^5*mWW^5*t^6 + 1811652*ep^4*mtt^5*mWW^5*t^6 + 2707140*ep^5*mtt^5*mWW^5*t^6 + 2112456*ep^6*mtt^5*mWW^5*t^6 + 671712*ep^7*mtt^5*mWW^5*t^6 + 3096*ep*mtt^4*mWW^6*t^6 + 57558*ep^2*mtt^4*mWW^6*t^6 + 397818*ep^3*mtt^4*mWW^6*t^6 + 1341954*ep^4*mtt^4*mWW^6*t^6 + 2380002*ep^5*mtt^4*mWW^6*t^6 + 2136228*ep^6*mtt^4*mWW^6*t^6 + 766704*ep^7*mtt^4*mWW^6*t^6 - 11460*ep*mtt^3*mWW^7*t^6 - 164298*ep^2*mtt^3*mWW^7*t^6 - 946638*ep^3*mtt^3*mWW^7*t^6 - 2807910*ep^4*mtt^3*mWW^7*t^6 - 4533546*ep^5*mtt^3*mWW^7*t^6 - 3787908*ep^6*mtt^3*mWW^7*t^6 - 1282800*ep^7*mtt^3*mWW^7*t^6 + 5760*ep*mtt^2*mWW^8*t^6 + 79575*ep^2*mtt^2*mWW^8*t^6 + 444249*ep^3*mtt^2*mWW^8*t^6 + 1285935*ep^4*mtt^2*mWW^8*t^6 + 2039139*ep^5*mtt^2*mWW^8*t^6 + 1681494*ep^6*mtt^2*mWW^8*t^6 + 563688*ep^7*mtt^2*mWW^8*t^6 - 432*ep*mtt*mWW^9*t^6 - 6012*ep^2*mtt*mWW^9*t^6 - 34308*ep^3*mtt*mWW^9*t^6 - 103044*ep^4*mtt*mWW^9*t^6 - 171396*ep^5*mtt*mWW^9*t^6 - 149064*ep^6*mtt*mWW^9*t^6 - 52704*ep^7*mtt*mWW^9*t^6 - 54*ep*mWW^10*t^6 - 681*ep^2*mWW^10*t^6 - 3447*ep^3*mWW^10*t^6 - 9009*ep^4*mWW^10*t^6 - 12819*ep^5*mWW^10*t^6 - 9390*ep^6*mWW^10*t^6 - 2760*ep^7*mWW^10*t^6 - 96*mtt^7*mWW^2*s*t^6 + 1274*ep*mtt^7*mWW^2*s*t^6 + 28390*ep^2*mtt^7*mWW^2*s*t^6 + 178646*ep^3*mtt^7*mWW^2*s*t^6 + 549946*ep^4*mtt^7*mWW^2*s*t^6 + 913736*ep^5*mtt^7*mWW^2*s*t^6 + 788680*ep^6*mtt^7*mWW^2*s*t^6 + 278304*ep^7*mtt^7*mWW^2*s*t^6 - 120*mtt^6*mWW^3*s*t^6 - 11854*ep*mtt^6*mWW^3*s*t^6 - 178470*ep^2*mtt^6*mWW^3*s*t^6 - 1117800*ep^3*mtt^6*mWW^3*s*t^6 - 3569966*ep^4*mtt^6*mWW^3*s*t^6 - 6141010*ep^5*mtt^6*mWW^3*s*t^6 - 5425652*ep^6*mtt^6*mWW^3*s*t^6 - 1932848*ep^7*mtt^6*mWW^3*s*t^6 - 2176*mtt^5*mWW^4*s*t^6 - 376*ep*mtt^5*mWW^4*s*t^6 + 323862*ep^2*mtt^5*mWW^4*s*t^6 + 2661732*ep^3*mtt^5*mWW^4*s*t^6 + 9291026*ep^4*mtt^5*mWW^4*s*t^6 + 16532860*ep^5*mtt^5*mWW^4*s*t^6 + 14754816*ep^6*mtt^5*mWW^4*s*t^6 + 5238976*ep^7*mtt^5*mWW^4*s*t^6 + 8808*mtt^4*mWW^5*s*t^6 + 75544*ep*mtt^4*mWW^5*s*t^6 - 37024*ep^2*mtt^4*mWW^5*s*t^6 - 2409454*ep^3*mtt^4*mWW^5*s*t^6 - 10394064*ep^4*mtt^4*mWW^5*s*t^6 - 19872646*ep^5*mtt^4*mWW^5*s*t^6 - 18274372*ep^6*mtt^4*mWW^5*s*t^6 - 6565552*ep^7*mtt^4*mWW^5*s*t^6 - 10656*mtt^3*mWW^6*s*t^6 - 124046*ep*mtt^3*mWW^6*s*t^6 - 470708*ep^2*mtt^3*mWW^6*s*t^6 - 252286*ep^3*mtt^3*mWW^6*s*t^6 + 2823552*ep^4*mtt^3*mWW^6*s*t^6 + 7984264*ep^5*mtt^3*mWW^6*s*t^6 + 8579864*ep^6*mtt^3*mWW^6*s*t^6 + 3363296*ep^7*mtt^3*mWW^6*s*t^6 + 4696*mtt^2*mWW^7*s*t^6 + 73770*ep*mtt^2*mWW^7*s*t^6 + 475913*ep^2*mtt^2*mWW^7*s*t^6 + 1600941*ep^3*mtt^2*mWW^7*s*t^6 + 2938937*ep^4*mtt^2*mWW^7*s*t^6 + 2797093*ep^5*mtt^2*mWW^7*s*t^6 + 1106610*ep^6*mtt^2*mWW^7*s*t^6 + 36280*ep^7*mtt^2*mWW^7*s*t^6 - 384*mtt*mWW^8*s*t^6 - 13492*ep*mtt*mWW^8*s*t^6 - 138946*ep^2*mtt*mWW^8*s*t^6 - 660910*ep^3*mtt*mWW^8*s*t^6 - 1662750*ep^4*mtt*mWW^8*s*t^6 - 2281826*ep^5*mtt*mWW^8*s*t^6 - 1606812*ep^6*mtt*mWW^8*s*t^6 - 450000*ep^7*mtt*mWW^8*s*t^6 - 72*mWW^9*s*t^6 - 820*ep*mWW^9*s*t^6 - 3017*ep^2*mWW^9*s*t^6 - 869*ep^3*mWW^9*s*t^6 + 23319*ep^4*mWW^9*s*t^6 + 67529*ep^5*mWW^9*s*t^6 + 76866*ep^6*mWW^9*s*t^6 + 31544*ep^7*mWW^9*s*t^6 + 288*mtt^6*mWW^2*s^2*t^6 - 1794*ep*mtt^6*mWW^2*s^2*t^6 - 51594*ep^2*mtt^6*mWW^2*s^2*t^6 - 316458*ep^3*mtt^6*mWW^2*s^2*t^6 - 926478*ep^4*mtt^6*mWW^2*s^2*t^6 - 1465332*ep^5*mtt^6*mWW^2*s^2*t^6 - 1216200*ep^6*mtt^6*mWW^2*s^2*t^6 - 418896*ep^7*mtt^6*mWW^2*s^2*t^6 + 368*mtt^5*mWW^3*s^2*t^6 + 16860*ep*mtt^5*mWW^3*s^2*t^6 + 252812*ep^2*mtt^5*mWW^3*s^2*t^6 + 1654386*ep^3*mtt^5*mWW^3*s^2*t^6 + 5460968*ep^4*mtt^5*mWW^3*s^2*t^6 + 9586714*ep^5*mtt^5*mWW^3*s^2*t^6 + 8567684*ep^6*mtt^5*mWW^3*s^2*t^6 + 3070960*ep^7*mtt^5*mWW^3*s^2*t^6 + 3832*mtt^4*mWW^4*s^2*t^6 + 24764*ep*mtt^4*mWW^4*s^2*t^6 - 286313*ep^2*mtt^4*mWW^4*s^2*t^6 - 3383471*ep^3*mtt^4*mWW^4*s^2*t^6 - 13275517*ep^4*mtt^4*mWW^4*s^2*t^6 - 25058149*ep^5*mtt^4*mWW^4*s^2*t^6 - 23130874*ep^6*mtt^4*mWW^4*s^2*t^6 - 8378504*ep^7*mtt^4*mWW^4*s^2*t^6 - 16416*mtt^3*mWW^5*s^2*t^6 - 160164*ep*mtt^3*mWW^5*s^2*t^6 - 193624*ep^2*mtt^3*mWW^5*s^2*t^6 + 3097148*ep^3*mtt^3*mWW^5*s^2*t^6 + 15563368*ep^4*mtt^3*mWW^5*s^2*t^6 + 31305920*ep^5*mtt^3*mWW^5*s^2*t^6 + 29527496*ep^6*mtt^3*mWW^5*s^2*t^6 + 10765360*ep^7*mtt^3*mWW^5*s^2*t^6 + 18256*mtt^2*mWW^6*s^2*t^6 + 191514*ep*mtt^2*mWW^6*s^2*t^6 + 561331*ep^2*mtt^2*mWW^6*s^2*t^6 - 698947*ep^3*mtt^2*mWW^6*s^2*t^6 - 7508253*ep^4*mtt^2*mWW^6*s^2*t^6 - 17099487*ep^5*mtt^2*mWW^6*s^2*t^6 - 16957870*ep^6*mtt^2*mWW^6*s^2*t^6 - 6365080*ep^7*mtt^2*mWW^6*s^2*t^6 - 6160*mtt*mWW^7*s^2*t^6 - 74808*ep*mtt*mWW^7*s^2*t^6 - 347314*ep^2*mtt*mWW^7*s^2*t^6 - 715664*ep^3*mtt*mWW^7*s^2*t^6 - 276654*ep^4*mtt*mWW^7*s^2*t^6 + 1425008*ep^5*mtt*mWW^7*s^2*t^6 + 2350520*ep^6*mtt*mWW^7*s^2*t^6 + 1115952*ep^7*mtt*mWW^7*s^2*t^6 - 168*mWW^8*s^2*t^6 + 3628*ep*mWW^8*s^2*t^6 + 64942*ep^2*mWW^8*s^2*t^6 + 365646*ep^3*mWW^8*s^2*t^6 + 973606*ep^4*mWW^8*s^2*t^6 + 1327406*ep^5*mWW^8*s^2*t^6 + 880364*ep^6*mWW^8*s^2*t^6 + 217888*ep^7*mWW^8*s^2*t^6 - 288*mtt^5*mWW^2*s^3*t^6 + 1470*ep*mtt^5*mWW^2*s^3*t^6 + 45370*ep^2*mtt^5*mWW^2*s^3*t^6 + 270426*ep^3*mtt^5*mWW^2*s^3*t^6 + 760870*ep^4*mtt^5*mWW^2*s^3*t^6 + 1154928*ep^5*mtt^5*mWW^2*s^3*t^6 + 924568*ep^6*mtt^5*mWW^2*s^3*t^6 + 310464*ep^7*mtt^5*mWW^2*s^3*t^6 + 104*mtt^4*mWW^3*s^3*t^6 - 7498*ep*mtt^4*mWW^3*s^3*t^6 - 162440*ep^2*mtt^4*mWW^3*s^3*t^6 - 1167154*ep^3*mtt^4*mWW^3*s^3*t^6 - 3968628*ep^4*mtt^4*mWW^3*s^3*t^6 - 7019772*ep^5*mtt^4*mWW^3*s^3*t^6 - 6265052*ep^6*mtt^4*mWW^3*s^3*t^6 - 2235792*ep^7*mtt^4*mWW^3*s^3*t^6 - 1632*mtt^3*mWW^4*s^3*t^6 - 15052*ep*mtt^3*mWW^4*s^3*t^6 + 133918*ep^2*mtt^3*mWW^4*s^3*t^6 + 1925148*ep^3*mtt^3*mWW^4*s^3*t^6 + 8079162*ep^4*mtt^3*mWW^4*s^3*t^6 + 15788656*ep^5*mtt^3*mWW^4*s^3*t^6 + 14850432*ep^6*mtt^3*mWW^4*s^3*t^6 + 5432320*ep^7*mtt^3*mWW^4*s^3*t^6 + 7152*mtt^2*mWW^5*s^3*t^6 + 76652*ep*mtt^2*mWW^5*s^3*t^6 + 115885*ep^2*mtt^2*mWW^5*s^3*t^6 - 1547225*ep^3*mtt^2*mWW^5*s^3*t^6 - 8294303*ep^4*mtt^2*mWW^5*s^3*t^6 - 17216747*ep^5*mtt^2*mWW^5*s^3*t^6 - 16526390*ep^6*mtt^2*mWW^5*s^3*t^6 - 6080680*ep^7*mtt^2*mWW^5*s^3*t^6 - 8384*mtt*mWW^6*s^3*t^6 - 84866*ep*mtt*mWW^6*s^3*t^6 - 210430*ep^2*mtt*mWW^6*s^3*t^6 + 608380*ep^3*mtt*mWW^6*s^3*t^6 + 4298178*ep^4*mtt*mWW^6*s^3*t^6 + 9143814*ep^5*mtt*mWW^6*s^3*t^6 + 8744036*ep^6*mtt*mWW^6*s^3*t^6 + 3192144*ep^7*mtt*mWW^6*s^3*t^6 + 3048*mWW^7*s^3*t^6 + 29294*ep*mWW^7*s^3*t^6 + 77265*ep^2*mWW^7*s^3*t^6 - 94327*ep^3*mWW^7*s^3*t^6 - 895151*ep^4*mWW^7*s^3*t^6 - 1890623*ep^5*mWW^7*s^3*t^6 - 1765610*ep^6*mWW^7*s^3*t^6 - 632280*ep^7*mWW^7*s^3*t^6 + 96*mtt^4*mWW^2*s^4*t^6 - 764*ep*mtt^4*mWW^2*s^4*t^6 - 18888*ep^2*mtt^4*mWW^2*s^4*t^6 - 110372*ep^3*mtt^4*mWW^2*s^4*t^6 - 309060*ep^4*mtt^4*mWW^2*s^4*t^6 - 467564*ep^5*mtt^4*mWW^2*s^4*t^6 - 372096*ep^6*mtt^4*mWW^2*s^4*t^6 - 123696*ep^7*mtt^4*mWW^2*s^4*t^6 - 352*mtt^3*mWW^3*s^4*t^6 - 388*ep*mtt^3*mWW^3*s^4*t^6 + 48360*ep^2*mtt^3*mWW^3*s^4*t^6 + 396722*ep^3*mtt^3*mWW^3*s^4*t^6 + 1352080*ep^4*mtt^3*mWW^3*s^4*t^6 + 2339014*ep^5*mtt^3*mWW^3*s^4*t^6 + 2033804*ep^6*mtt^3*mWW^3*s^4*t^6 + 709056*ep^7*mtt^3*mWW^3*s^4*t^6 + 480*mtt^2*mWW^4*s^4*t^6 + 4212*ep*mtt^2*mWW^4*s^4*t^6 - 36748*ep^2*mtt^2*mWW^4*s^4*t^6 - 513626*ep^3*mtt^2*mWW^4*s^4*t^6 - 2112172*ep^4*mtt^2*mWW^4*s^4*t^6 - 4053062*ep^5*mtt^2*mWW^4*s^4*t^6 - 3748420*ep^6*mtt^2*mWW^4*s^4*t^6 - 1351376*ep^7*mtt^2*mWW^4*s^4*t^6 - 288*mtt*mWW^5*s^4*t^6 - 4652*ep*mtt*mWW^5*s^4*t^6 + 2352*ep^2*mtt*mWW^5*s^4*t^6 + 283790*ep^3*mtt*mWW^5*s^4*t^6 + 1440840*ep^4*mtt*mWW^5*s^4*t^6 + 3031754*ep^5*mtt*mWW^5*s^4*t^6 + 2945700*ep^6*mtt*mWW^5*s^4*t^6 + 1089952*ep^7*mtt*mWW^5*s^4*t^6 + 64*mWW^6*s^4*t^6 + 1592*ep*mWW^6*s^4*t^6 + 4924*ep^2*mWW^6*s^4*t^6 - 56514*ep^3*mWW^6*s^4*t^6 - 371688*ep^4*mWW^6*s^4*t^6 - 850142*ep^5*mWW^6*s^4*t^6 - 858988*ep^6*mWW^6*s^4*t^6 - 323936*ep^7*mWW^6*s^4*t^6 + 192*ep*mtt^3*mWW^2*s^5*t^6 + 2848*ep^2*mtt^3*mWW^2*s^5*t^6 + 16896*ep^3*mtt^3*mWW^2*s^5*t^6 + 51328*ep^4*mtt^3*mWW^2*s^5*t^6 + 84480*ep^5*mtt^3*mWW^2*s^5*t^6 + 71680*ep^6*mtt^3*mWW^2*s^5*t^6 + 24576*ep^7*mtt^3*mWW^2*s^5*t^6 - 432*ep*mtt^2*mWW^3*s^5*t^6 - 8040*ep^2*mtt^2*mWW^3*s^5*t^6 - 51712*ep^3*mtt^2*mWW^3*s^5*t^6 - 161352*ep^4*mtt^2*mWW^3*s^5*t^6 - 266752*ep^5*mtt^2*mWW^3*s^5*t^6 - 225312*ep^6*mtt^2*mWW^3*s^5*t^6 - 76672*ep^7*mtt^2*mWW^3*s^5*t^6 + 288*ep*mtt*mWW^4*s^5*t^6 + 7536*ep^2*mtt*mWW^4*s^5*t^6 + 52736*ep^3*mtt*mWW^4*s^5*t^6 + 168720*ep^4*mtt*mWW^4*s^5*t^6 + 280064*ep^5*mtt*mWW^4*s^5*t^6 + 235584*ep^6*mtt*mWW^4*s^5*t^6 + 79616*ep^7*mtt*mWW^4*s^5*t^6 - 48*ep*mWW^5*s^5*t^6 - 2344*ep^2*mWW^5*s^5*t^6 - 17920*ep^3*mWW^5*s^5*t^6 - 58696*ep^4*mWW^5*s^5*t^6 - 97792*ep^5*mWW^5*s^5*t^6 - 81952*ep^6*mWW^5*s^5*t^6 - 27520*ep^7*mWW^5*s^5*t^6 - 72*ep*mtt^8*mWW*t^7 - 912*ep^2*mtt^8*mWW*t^7 - 4632*ep^3*mtt^8*mWW*t^7 - 12144*ep^4*mtt^8*mWW*t^7 - 17376*ep^5*mtt^8*mWW*t^7 - 12864*ep^6*mtt^8*mWW*t^7 - 3840*ep^7*mtt^8*mWW*t^7 + 252*ep*mtt^7*mWW^2*t^7 + 6000*ep^2*mtt^7*mWW^2*t^7 + 47376*ep^3*mtt^7*mWW^2*t^7 + 174948*ep^4*mtt^7*mWW^2*t^7 + 333240*ep^5*mtt^7*mWW^2*t^7 + 318048*ep^6*mtt^7*mWW^2*t^7 + 120576*ep^7*mtt^7*mWW^2*t^7 - 2652*ep*mtt^6*mWW^3*t^7 - 48846*ep^2*mtt^6*mWW^3*t^7 - 338868*ep^3*mtt^6*mWW^3*t^7 - 1157094*ep^4*mtt^6*mWW^3*t^7 - 2087940*ep^5*mtt^6*mWW^3*t^7 - 1911984*ep^6*mtt^6*mWW^3*t^7 - 700416*ep^7*mtt^6*mWW^3*t^7 + 11448*ep*mtt^5*mWW^4*t^7 + 172800*ep^2*mtt^5*mWW^4*t^7 + 1042284*ep^3*mtt^5*mWW^4*t^7 + 3217344*ep^4*mtt^5*mWW^4*t^7 + 5379900*ep^5*mtt^5*mWW^4*t^7 + 4638216*ep^6*mtt^5*mWW^4*t^7 + 1615968*ep^7*mtt^5*mWW^4*t^7 - 17712*ep*mtt^4*mWW^5*t^7 - 242076*ep^2*mtt^4*mWW^5*t^7 - 1335354*ep^3*mtt^4*mWW^5*t^7 - 3816312*ep^4*mtt^4*mWW^5*t^7 - 5973030*ep^5*mtt^4*mWW^5*t^7 - 4861620*ep^6*mtt^4*mWW^5*t^7 - 1608816*ep^7*mtt^4*mWW^5*t^7 + 8556*ep*mtt^3*mWW^6*t^7 + 105132*ep^2*mtt^3*mWW^6*t^7 + 517332*ep^3*mtt^3*mWW^6*t^7 + 1317096*ep^4*mtt^3*mWW^6*t^7 + 1838532*ep^5*mtt^3*mWW^6*t^7 + 1335768*ep^6*mtt^3*mWW^6*t^7 + 393504*ep^7*mtt^3*mWW^6*t^7 + 2628*ep*mtt^2*mWW^7*t^7 + 41301*ep^2*mtt^2*mWW^7*t^7 + 255273*ep^3*mtt^2*mWW^7*t^7 + 796353*ep^4*mtt^2*mWW^7*t^7 + 1332447*ep^5*mtt^2*mWW^7*t^7 + 1142310*ep^6*mtt^2*mWW^7*t^7 + 394728*ep^7*mtt^2*mWW^7*t^7 - 2592*ep*mtt*mWW^8*t^7 - 35322*ep^2*mtt*mWW^8*t^7 - 193914*ep^3*mtt*mWW^8*t^7 - 550386*ep^4*mtt*mWW^8*t^7 - 853902*ep^5*mtt*mWW^8*t^7 - 688044*ep^6*mtt*mWW^8*t^7 - 225360*ep^7*mtt*mWW^8*t^7 + 144*ep*mWW^9*t^7 + 1923*ep^2*mWW^9*t^7 + 10503*ep^3*mWW^9*t^7 + 30195*ep^4*mWW^9*t^7 + 48129*ep^5*mWW^9*t^7 + 40170*ep^6*mWW^9*t^7 + 13656*ep^7*mWW^9*t^7 + 168*ep*mtt^7*mWW*s*t^7 + 3016*ep^2*mtt^7*mWW*s*t^7 + 20280*ep^3*mtt^7*mWW*s*t^7 + 66520*ep^4*mtt^7*mWW*s*t^7 + 113952*ep^5*mtt^7*mWW*s*t^7 + 97504*ep^6*mtt^7*mWW*s*t^7 + 32640*ep^7*mtt^7*mWW*s*t^7 + 704*mtt^6*mWW^2*s*t^7 + 3302*ep*mtt^6*mWW^2*s*t^7 - 21024*ep^2*mtt^6*mWW^2*s*t^7 - 197932*ep^3*mtt^6*mWW^2*s*t^7 - 633640*ep^4*mtt^6*mWW^2*s*t^7 - 1041306*ep^5*mtt^6*mWW^2*s*t^7 - 895272*ep^6*mtt^6*mWW^2*s*t^7 - 321792*ep^7*mtt^6*mWW^2*s*t^7 + 8*mtt^5*mWW^3*s*t^7 + 12722*ep*mtt^5*mWW^3*s*t^7 + 181814*ep^2*mtt^5*mWW^3*s*t^7 + 1059928*ep^3*mtt^5*mWW^3*s*t^7 + 3229334*ep^4*mtt^5*mWW^3*s*t^7 + 5439970*ep^5*mtt^5*mWW^3*s*t^7 + 4813536*ep^6*mtt^5*mWW^3*s*t^7 + 1749728*ep^7*mtt^5*mWW^3*s*t^7 - 2176*mtt^4*mWW^4*s*t^7 - 45172*ep*mtt^4*mWW^4*s*t^7 - 473078*ep^2*mtt^4*mWW^4*s*t^7 - 2677094*ep^3*mtt^4*mWW^4*s*t^7 - 8299346*ep^4*mtt^4*mWW^4*s*t^7 - 14137926*ep^5*mtt^4*mWW^4*s*t^7 - 12434976*ep^6*mtt^4*mWW^4*s*t^7 - 4414112*ep^7*mtt^4*mWW^4*s*t^7 - 752*mtt^3*mWW^5*s*t^7 + 18784*ep*mtt^3*mWW^5*s*t^7 + 452539*ep^2*mtt^3*mWW^5*s*t^7 + 3186835*ep^3*mtt^3*mWW^5*s*t^7 + 10539295*ep^4*mtt^3*mWW^5*s*t^7 + 18155325*ep^5*mtt^3*mWW^5*s*t^7 + 15781822*ep^6*mtt^3*mWW^5*s*t^7 + 5467112*ep^7*mtt^3*mWW^5*s*t^7 + 4672*mtt^2*mWW^6*s*t^7 + 34322*ep*mtt^2*mWW^6*s*t^7 - 83404*ep^2*mtt^2*mWW^6*s*t^7 - 1528680*ep^3*mtt^2*mWW^6*s*t^7 - 5897696*ep^4*mtt^2*mWW^6*s*t^7 - 10592794*ep^5*mtt^2*mWW^6*s*t^7 - 9282172*ep^6*mtt^2*mWW^6*s*t^7 - 3197008*ep^7*mtt^2*mWW^6*s*t^7 - 2648*mtt*mWW^7*s*t^7 - 28906*ep*mtt*mWW^7*s*t^7 - 102655*ep^2*mtt*mWW^7*s*t^7 - 49593*ep^3*mtt*mWW^7*s*t^7 + 563269*ep^4*mtt*mWW^7*s*t^7 + 1523535*ep^5*mtt*mWW^7*s*t^7 + 1585438*ep^6*mtt*mWW^7*s*t^7 + 605640*ep^7*mtt*mWW^7*s*t^7 + 192*mWW^8*s*t^7 + 4780*ep*mWW^8*s*t^7 + 42792*ep^2*mWW^8*s*t^7 + 186256*ep^3*mWW^8*s*t^7 + 432264*ep^4*mWW^8*s*t^7 + 539244*ep^5*mWW^8*s*t^7 + 334120*ep^6*mWW^8*s*t^7 + 77792*ep^7*mWW^8*s*t^7 - 72*ep*mtt^6*mWW*s^2*t^7 - 3576*ep^2*mtt^6*mWW*s^2*t^7 - 33048*ep^3*mtt^6*mWW*s^2*t^7 - 126696*ep^4*mtt^6*mWW*s^2*t^7 - 237600*ep^5*mtt^6*mWW*s^2*t^7 - 215328*ep^6*mtt^6*mWW*s^2*t^7 - 74880*ep^7*mtt^6*mWW*s^2*t^7 - 1632*mtt^5*mWW^2*s^2*t^7 - 8172*ep*mtt^5*mWW^2*s^2*t^7 + 32338*ep^2*mtt^5*mWW^2*s^2*t^7 + 306838*ep^3*mtt^5*mWW^2*s^2*t^7 + 858698*ep^4*mtt^5*mWW^2*s^2*t^7 + 1199178*ep^5*mtt^5*mWW^2*s^2*t^7 + 889616*ep^6*mtt^5*mWW^2*s^2*t^7 + 291904*ep^7*mtt^5*mWW^2*s^2*t^7 + 728*mtt^4*mWW^3*s^2*t^7 - 12008*ep*mtt^4*mWW^3*s^2*t^7 - 216987*ep^2*mtt^4*mWW^3*s^2*t^7 - 1199047*ep^3*mtt^4*mWW^3*s^2*t^7 - 3316243*ep^4*mtt^4*mWW^3*s^2*t^7 - 5100249*ep^5*mtt^4*mWW^3*s^2*t^7 - 4234674*ep^6*mtt^4*mWW^3*s^2*t^7 - 1498568*ep^7*mtt^4*mWW^3*s^2*t^7 + 5024*mtt^3*mWW^4*s^2*t^7 + 63064*ep*mtt^3*mWW^4*s^2*t^7 + 454424*ep^2*mtt^3*mWW^4*s^2*t^7 + 2298658*ep^3*mtt^3*mWW^4*s^2*t^7 + 7119964*ep^4*mtt^3*mWW^4*s^2*t^7 + 12401718*ep^5*mtt^3*mWW^4*s^2*t^7 + 11147668*ep^6*mtt^3*mWW^4*s^2*t^7 + 4030384*ep^7*mtt^3*mWW^4*s^2*t^7 - 3120*mtt^2*mWW^5*s^2*t^7 - 35264*ep*mtt^2*mWW^5*s^2*t^7 - 342875*ep^2*mtt^2*mWW^5*s^2*t^7 - 2342829*ep^3*mtt^2*mWW^5*s^2*t^7 - 8359639*ep^4*mtt^2*mWW^5*s^2*t^7 - 15380187*ep^5*mtt^2*mWW^5*s^2*t^7 - 13993142*ep^6*mtt^2*mWW^5*s^2*t^7 - 4992408*ep^7*mtt^2*mWW^5*s^2*t^7 - 3584*mtt*mWW^6*s^2*t^7 - 29500*ep*mtt*mWW^6*s^2*t^7 + 47224*ep^2*mtt*mWW^6*s^2*t^7 + 1229250*ep^3*mtt*mWW^6*s^2*t^7 + 5020276*ep^4*mtt*mWW^6*s^2*t^7 + 9259870*ep^5*mtt*mWW^6*s^2*t^7 + 8214200*ep^6*mtt*mWW^6*s^2*t^7 + 2839232*ep^7*mtt*mWW^6*s^2*t^7 + 2584*mWW^7*s^2*t^7 + 21952*ep*mWW^7*s^2*t^7 + 29020*ep^2*mWW^7*s^2*t^7 - 264574*ep^3*mWW^7*s^2*t^7 - 1216232*ep^4*mWW^7*s^2*t^7 - 2182474*ep^5*mWW^7*s^2*t^7 - 1846356*ep^6*mWW^7*s^2*t^7 - 609488*ep^7*mWW^7*s^2*t^7 - 72*ep*mtt^5*mWW*s^3*t^7 + 1752*ep^2*mtt^5*mWW*s^3*t^7 + 23784*ep^3*mtt^5*mWW*s^3*t^7 + 102408*ep^4*mtt^5*mWW*s^3*t^7 + 202848*ep^5*mtt^5*mWW*s^3*t^7 + 189600*ep^6*mtt^5*mWW*s^3*t^7 + 67200*ep^7*mtt^5*mWW*s^3*t^7 + 1056*mtt^4*mWW^2*s^3*t^7 + 4994*ep*mtt^4*mWW^2*s^3*t^7 - 24894*ep^2*mtt^4*mWW^2*s^3*t^7 - 212558*ep^3*mtt^4*mWW^2*s^3*t^7 - 566706*ep^4*mtt^4*mWW^2*s^3*t^7 - 747836*ep^5*mtt^4*mWW^2*s^3*t^7 - 518472*ep^6*mtt^4*mWW^2*s^3*t^7 - 159376*ep^7*mtt^4*mWW^2*s^3*t^7 - 1504*mtt^3*mWW^3*s^3*t^7 - 1600*ep*mtt^3*mWW^3*s^3*t^7 + 103019*ep^2*mtt^3*mWW^3*s^3*t^7 + 624749*ep^3*mtt^3*mWW^3*s^3*t^7 + 1587363*ep^4*mtt^3*mWW^3*s^3*t^7 + 2113939*ep^5*mtt^3*mWW^3*s^3*t^7 + 1516330*ep^6*mtt^3*mWW^3*s^3*t^7 + 488280*ep^7*mtt^3*mWW^3*s^3*t^7 - 1824*mtt^2*mWW^4*s^3*t^7 - 25156*ep*mtt^2*mWW^4*s^3*t^7 - 177284*ep^2*mtt^2*mWW^4*s^3*t^7 - 810410*ep^3*mtt^2*mWW^4*s^3*t^7 - 2278052*ep^4*mtt^2*mWW^4*s^3*t^7 - 3703106*ep^5*mtt^2*mWW^4*s^3*t^7 - 3196808*ep^6*mtt^2*mWW^4*s^3*t^7 - 1141504*ep^7*mtt^2*mWW^4*s^3*t^7 + 3936*mtt*mWW^5*s^3*t^7 + 35080*ep*mtt*mWW^5*s^3*t^7 + 135879*ep^2*mtt*mWW^5*s^3*t^7 + 493309*ep^3*mtt*mWW^5*s^3*t^7 + 1623615*ep^4*mtt*mWW^5*s^3*t^7 + 3185083*ep^5*mtt*mWW^5*s^3*t^7 + 3096594*ep^6*mtt*mWW^5*s^3*t^7 + 1161528*ep^7*mtt*mWW^5*s^3*t^7 - 1664*mWW^6*s^3*t^7 - 13246*ep*mWW^6*s^3*t^7 - 38232*ep^2*mWW^6*s^3*t^7 - 116234*ep^3*mWW^6*s^3*t^7 - 457588*ep^4*mWW^6*s^3*t^7 - 1028848*ep^5*mWW^6*s^3*t^7 - 1066124*ep^6*mWW^6*s^3*t^7 - 408448*ep^7*mWW^6*s^3*t^7 + 48*ep*mtt^4*mWW*s^4*t^7 - 280*ep^2*mtt^4*mWW*s^4*t^7 - 6384*ep^3*mtt^4*mWW*s^4*t^7 - 30088*ep^4*mtt^4*mWW*s^4*t^7 - 61824*ep^5*mtt^4*mWW*s^4*t^7 - 58912*ep^6*mtt^4*mWW*s^4*t^7 - 21120*ep^7*mtt^4*mWW*s^4*t^7 - 128*mtt^3*mWW^2*s^4*t^7 - 304*ep*mtt^3*mWW^2*s^4*t^7 + 7880*ep^2*mtt^3*mWW^2*s^4*t^7 + 56072*ep^3*mtt^3*mWW^2*s^4*t^7 + 163808*ep^4*mtt^3*mWW^2*s^4*t^7 + 251144*ep^5*mtt^3*mWW^2*s^4*t^7 + 201760*ep^6*mtt^3*mWW^2*s^4*t^7 + 67488*ep^7*mtt^3*mWW^2*s^4*t^7 + 384*mtt^2*mWW^3*s^4*t^7 + 984*ep*mtt^2*mWW^3*s^4*t^7 - 20706*ep^2*mtt^2*mWW^3*s^4*t^7 - 132640*ep^3*mtt^2*mWW^3*s^4*t^7 - 329934*ep^4*mtt^2*mWW^3*s^4*t^7 - 416248*ep^5*mtt^2*mWW^3*s^4*t^7 - 276864*ep^6*mtt^2*mWW^3*s^4*t^7 - 82384*ep^7*mtt^2*mWW^3*s^4*t^7 - 384*mtt*mWW^4*s^4*t^7 - 1152*ep*mtt*mWW^4*s^4*t^7 + 19220*ep^2*mtt*mWW^4*s^4*t^7 + 121312*ep^3*mtt*mWW^4*s^4*t^7 + 280364*ep^4*mtt*mWW^4*s^4*t^7 + 309784*ep^5*mtt*mWW^4*s^4*t^7 + 169952*ep^6*mtt*mWW^4*s^4*t^7 + 42304*ep^7*mtt*mWW^4*s^4*t^7 + 128*mWW^5*s^4*t^7 + 424*ep*mWW^5*s^4*t^7 - 6114*ep^2*mWW^5*s^4*t^7 - 38360*ep^3*mWW^5*s^4*t^7 - 84150*ep^4*mWW^5*s^4*t^7 - 82856*ep^5*mWW^5*s^4*t^7 - 35936*ep^6*mWW^5*s^4*t^7 - 6288*ep^7*mWW^5*s^4*t^7 + 600*ep*mtt^7*mWW*t^8 + 7512*ep^2*mtt^7*mWW*t^8 + 37620*ep^3*mtt^7*mWW*t^8 + 97056*ep^4*mtt^7*mWW*t^8 + 136452*ep^5*mtt^7*mWW*t^8 + 99192*ep^6*mtt^7*mWW*t^8 + 29088*ep^7*mtt^7*mWW*t^8 - 216*ep*mtt^6*mWW^2*t^8 - 5424*ep^2*mtt^6*mWW^2*t^8 - 44028*ep^3*mtt^6*mWW^2*t^8 - 165924*ep^4*mtt^6*mWW^2*t^8 - 321456*ep^5*mtt^6*mWW^2*t^8 - 311376*ep^6*mtt^6*mWW^2*t^8 - 119616*ep^7*mtt^6*mWW^2*t^8 - 1512*ep*mtt^5*mWW^3*t^8 - 4380*ep^2*mtt^5*mWW^3*t^8 + 66060*ep^3*mtt^5*mWW^3*t^8 + 435612*ep^4*mtt^5*mWW^3*t^8 + 1046412*ep^5*mtt^5*mWW^3*t^8 + 1132824*ep^6*mtt^5*mWW^3*t^8 + 464544*ep^7*mtt^5*mWW^3*t^8 - 3084*ep*mtt^4*mWW^4*t^8 - 65871*ep^2*mtt^4*mWW^4*t^8 - 492549*ep^3*mtt^4*mWW^4*t^8 - 1753155*ep^4*mtt^4*mWW^4*t^8 - 3241599*ep^5*mtt^4*mWW^4*t^8 - 3012462*ep^6*mtt^4*mWW^4*t^8 - 1113480*ep^7*mtt^4*mWW^4*t^8 + 11016*ep*mtt^3*mWW^5*t^8 + 159390*ep^2*mtt^3*mWW^5*t^8 + 925782*ep^3*mtt^3*mWW^5*t^8 + 2764854*ep^4*mtt^3*mWW^5*t^8 + 4490514*ep^5*mtt^3*mWW^5*t^8 + 3771828*ep^6*mtt^3*mWW^5*t^8 + 1283376*ep^7*mtt^3*mWW^5*t^8 - 8784*ep*mtt^2*mWW^6*t^8 - 115269*ep^2*mtt^2*mWW^6*t^8 - 609399*ep^3*mtt^2*mWW^6*t^8 - 1669557*ep^4*mtt^2*mWW^6*t^8 - 2507613*ep^5*mtt^2*mWW^6*t^8 - 1961082*ep^6*mtt^2*mWW^6*t^8 - 624216*ep^7*mtt^2*mWW^6*t^8 + 1512*ep*mtt*mWW^7*t^8 + 17712*ep^2*mtt*mWW^7*t^8 + 82176*ep^3*mtt*mWW^7*t^8 + 195264*ep^4*mtt*mWW^7*t^8 + 251592*ep^5*mtt*mWW^7*t^8 + 166320*ep^6*mtt*mWW^7*t^8 + 43584*ep^7*mtt*mWW^7*t^8 + 468*ep*mWW^8*t^8 + 6330*ep^2*mWW^8*t^8 + 34338*ep^3*mWW^8*t^8 + 95850*ep^4*mWW^8*t^8 + 145698*ep^5*mWW^8*t^8 + 114756*ep^6*mWW^8*t^8 + 36720*ep^7*mWW^8*t^8 - 96*mtt^6*mWW*s*t^8 - 1800*ep*mtt^6*mWW*s*t^8 - 20996*ep^2*mtt^6*mWW*s*t^8 - 130724*ep^3*mtt^6*mWW*s*t^8 - 421588*ep^4*mtt^6*mWW*s*t^8 - 714388*ep^5*mtt^6*mWW*s*t^8 - 603240*ep^6*mtt^6*mWW*s*t^8 - 199008*ep^7*mtt^6*mWW*s*t^8 - 1376*mtt^5*mWW^2*s*t^8 - 9010*ep*mtt^5*mWW^2*s*t^8 + 10066*ep^2*mtt^5*mWW^2*s*t^8 + 231826*ep^3*mtt^5*mWW^2*s*t^8 + 817574*ep^4*mtt^5*mWW^2*s*t^8 + 1366752*ep^5*mtt^5*mWW^2*s*t^8 + 1155352*ep^6*mtt^5*mWW^2*s*t^8 + 398816*ep^7*mtt^5*mWW^2*s*t^8 + 2408*mtt^4*mWW^3*s*t^8 + 15538*ep*mtt^4*mWW^3*s*t^8 + 3326*ep^2*mtt^4*mWW^3*s*t^8 - 186894*ep^3*mtt^4*mWW^3*s*t^8 - 630706*ep^4*mtt^4*mWW^3*s*t^8 - 1059352*ep^5*mtt^4*mWW^3*s*t^8 - 1021496*ep^6*mtt^4*mWW^3*s*t^8 - 441824*ep^7*mtt^4*mWW^3*s*t^8 + 1440*mtt^3*mWW^4*s*t^8 + 22560*ep*mtt^3*mWW^4*s*t^8 + 156138*ep^2*mtt^3*mWW^4*s*t^8 + 644004*ep^3*mtt^3*mWW^4*s*t^8 + 1727202*ep^4*mtt^3*mWW^4*s*t^8 + 2918712*ep^5*mtt^3*mWW^4*s*t^8 + 2762664*ep^6*mtt^3*mWW^4*s*t^8 + 1099680*ep^7*mtt^3*mWW^4*s*t^8 - 3568*mtt^2*mWW^5*s*t^8 - 43768*ep*mtt^2*mWW^5*s*t^8 - 275471*ep^2*mtt^2*mWW^5*s*t^8 - 1185861*ep^3*mtt^2*mWW^5*s*t^8 - 3325951*ep^4*mtt^2*mWW^5*s*t^8 - 5505111*ep^5*mtt^2*mWW^5*s*t^8 - 4809694*ep^6*mtt^2*mWW^5*s*t^8 - 1704136*ep^7*mtt^2*mWW^5*s*t^8 + 640*mtt*mWW^6*s*t^8 + 13554*ep*mtt*mWW^6*s*t^8 + 145086*ep^2*mtt*mWW^6*s*t^8 + 814372*ep^3*mtt*mWW^6*s*t^8 + 2440346*ep^4*mtt*mWW^6*s*t^8 + 3950998*ep^5*mtt*mWW^6*s*t^8 + 3263276*ep^6*mtt*mWW^6*s*t^8 + 1076688*ep^7*mtt*mWW^6*s*t^8 + 552*mWW^7*s*t^8 + 2926*ep*mWW^7*s*t^8 - 18149*ep^2*mWW^7*s*t^8 - 186723*ep^3*mWW^7*s*t^8 - 606877*ep^4*mWW^7*s*t^8 - 957611*ep^5*mWW^7*s*t^8 - 746862*ep^6*mWW^7*s*t^8 - 230216*ep^7*mWW^7*s*t^8 + 192*mtt^5*mWW*s^2*t^8 + 1688*ep*mtt^5*mWW*s^2*t^8 + 19568*ep^2*mtt^5*mWW*s^2*t^8 + 158764*ep^3*mtt^5*mWW*s^2*t^8 + 604624*ep^4*mtt^5*mWW*s^2*t^8 + 1129740*ep^5*mtt^5*mWW*s^2*t^8 + 1013664*ep^6*mtt^5*mWW*s^2*t^8 + 347856*ep^7*mtt^5*mWW*s^2*t^8 + 2112*mtt^4*mWW^2*s^2*t^8 + 14254*ep*mtt^4*mWW^2*s^2*t^8 - 14780*ep^2*mtt^4*mWW^2*s^2*t^8 - 363248*ep^3*mtt^4*mWW^2*s^2*t^8 - 1281968*ep^4*mtt^4*mWW^2*s^2*t^8 - 2119634*ep^5*mtt^4*mWW^2*s^2*t^8 - 1750808*ep^6*mtt^4*mWW^2*s^2*t^8 - 582576*ep^7*mtt^4*mWW^2*s^2*t^8 - 5152*mtt^3*mWW^3*s^2*t^8 - 32812*ep*mtt^3*mWW^3*s^2*t^8 - 13016*ep^2*mtt^3*mWW^3*s^2*t^8 + 245736*ep^3*mtt^3*mWW^3*s^2*t^8 + 477284*ep^4*mtt^3*mWW^3*s^2*t^8 + 141184*ep^5*mtt^3*mWW^3*s^2*t^8 - 222872*ep^6*mtt^3*mWW^3*s^2*t^8 - 98640*ep^7*mtt^3*mWW^3*s^2*t^8 + 864*mtt^2*mWW^4*s^2*t^8 - 3584*ep*mtt^2*mWW^4*s^2*t^8 - 64049*ep^2*mtt^2*mWW^4*s^2*t^8 - 124731*ep^3*mtt^2*mWW^4*s^2*t^8 + 276775*ep^4*mtt^2*mWW^4*s^2*t^8 + 1103151*ep^5*mtt^2*mWW^4*s^2*t^8 + 1126870*ep^6*mtt^2*mWW^4*s^2*t^8 + 342440*ep^7*mtt^2*mWW^4*s^2*t^8 + 4320*mtt*mWW^5*s^2*t^8 + 40180*ep*mtt*mWW^5*s^2*t^8 + 129522*ep^2*mtt*mWW^5*s^2*t^8 + 181058*ep^3*mtt*mWW^5*s^2*t^8 + 156230*ep^4*mtt*mWW^5*s^2*t^8 + 270070*ep^5*mtt*mWW^5*s^2*t^8 + 414412*ep^6*mtt*mWW^5*s^2*t^8 + 224912*ep^7*mtt*mWW^5*s^2*t^8 - 2336*mWW^6*s^2*t^8 - 19726*ep*mWW^6*s^2*t^8 - 57005*ep^2*mWW^6*s^2*t^8 - 94939*ep^3*mWW^6*s^2*t^8 - 221905*ep^4*mWW^6*s^2*t^8 - 502431*ep^5*mWW^6*s^2*t^8 - 560146*ep^6*mWW^6*s^2*t^8 - 226312*ep^7*mWW^6*s^2*t^8 - 96*mtt^4*mWW*s^3*t^8 - 424*ep*mtt^4*mWW*s^3*t^8 - 6468*ep^2*mtt^4*mWW*s^3*t^8 - 74092*ep^3*mtt^4*mWW*s^3*t^8 - 318924*ep^4*mtt^4*mWW*s^3*t^8 - 629692*ep^5*mtt^4*mWW*s^3*t^8 - 582000*ep^6*mtt^4*mWW*s^3*t^8 - 203280*ep^7*mtt^4*mWW*s^3*t^8 - 640*mtt^3*mWW^2*s^3*t^8 - 4760*ep*mtt^3*mWW^2*s^3*t^8 + 10828*ep^2*mtt^3*mWW^2*s^3*t^8 + 202480*ep^3*mtt^3*mWW^2*s^3*t^8 + 783052*ep^4*mtt^3*mWW^2*s^3*t^8 + 1410976*ep^5*mtt^3*mWW^2*s^3*t^8 + 1236080*ep^6*mtt^3*mWW^2*s^3*t^8 + 422208*ep^7*mtt^3*mWW^2*s^3*t^8 + 2496*mtt^2*mWW^3*s^3*t^8 + 16968*ep*mtt^2*mWW^3*s^3*t^8 + 6631*ep^2*mtt^2*mWW^3*s^3*t^8 - 165781*ep^3*mtt^2*mWW^3*s^3*t^8 - 449345*ep^4*mtt^2*mWW^3*s^3*t^8 - 477715*ep^5*mtt^2*mWW^3*s^3*t^8 - 232622*ep^6*mtt^2*mWW^3*s^3*t^8 - 50920*ep^7*mtt^2*mWW^3*s^3*t^8 - 2688*mtt*mWW^4*s^3*t^8 - 17864*ep*mtt*mWW^4*s^3*t^8 - 19722*ep^2*mtt*mWW^4*s^3*t^8 + 17314*ep^3*mtt*mWW^4*s^3*t^8 - 190866*ep^4*mtt*mWW^4*s^3*t^8 - 790154*ep^5*mtt*mWW^4*s^3*t^8 - 942900*ep^6*mtt*mWW^4*s^3*t^8 - 361008*ep^7*mtt*mWW^4*s^3*t^8 + 928*mWW^5*s^3*t^8 + 6080*ep*mWW^5*s^3*t^8 + 8683*ep^2*mWW^5*s^3*t^8 + 19551*ep^3*mWW^5*s^3*t^8 + 173875*ep^4*mWW^5*s^3*t^8 + 482169*ep^5*mWW^5*s^3*t^8 + 517218*ep^6*mWW^5*s^3*t^8 + 191464*ep^7*mWW^5*s^3*t^8 - 64*ep*mtt^3*mWW*s^4*t^8 + 384*ep^2*mtt^3*mWW*s^4*t^8 + 8432*ep^3*mtt^3*mWW*s^4*t^8 + 38832*ep^4*mtt^3*mWW*s^4*t^8 + 77888*ep^5*mtt^3*mWW*s^4*t^8 + 72384*ep^6*mtt^3*mWW*s^4*t^8 + 25344*ep^7*mtt^3*mWW*s^4*t^8 + 192*ep*mtt^2*mWW^2*s^4*t^8 - 1152*ep^2*mtt^2*mWW^2*s^4*t^8 - 25296*ep^3*mtt^2*mWW^2*s^4*t^8 - 116496*ep^4*mtt^2*mWW^2*s^4*t^8 - 233664*ep^5*mtt^2*mWW^2*s^4*t^8 - 217152*ep^6*mtt^2*mWW^2*s^4*t^8 - 76032*ep^7*mtt^2*mWW^2*s^4*t^8 - 192*ep*mtt*mWW^3*s^4*t^8 + 1152*ep^2*mtt*mWW^3*s^4*t^8 + 25296*ep^3*mtt*mWW^3*s^4*t^8 + 116496*ep^4*mtt*mWW^3*s^4*t^8 + 233664*ep^5*mtt*mWW^3*s^4*t^8 + 217152*ep^6*mtt*mWW^3*s^4*t^8 + 76032*ep^7*mtt*mWW^3*s^4*t^8 + 64*ep*mWW^4*s^4*t^8 - 384*ep^2*mWW^4*s^4*t^8 - 8432*ep^3*mWW^4*s^4*t^8 - 38832*ep^4*mWW^4*s^4*t^8 - 77888*ep^5*mWW^4*s^4*t^8 - 72384*ep^6*mWW^4*s^4*t^8 - 25344*ep^7*mWW^4*s^4*t^8 - 72*ep*mtt^7*t^9 - 876*ep^2*mtt^7*t^9 - 4248*ep^3*mtt^7*t^9 - 10596*ep^4*mtt^7*t^9 - 14400*ep^5*mtt^7*t^9 - 10128*ep^6*mtt^7*t^9 - 2880*ep^7*mtt^7*t^9 - 1560*ep*mtt^6*mWW*t^9 - 19416*ep^2*mtt^6*mWW*t^9 - 96516*ep^3*mtt^6*mWW*t^9 - 246816*ep^4*mtt^6*mWW*t^9 - 343572*ep^5*mtt^6*mWW*t^9 - 247128*ep^6*mtt^6*mWW*t^9 - 71712*ep^7*mtt^6*mWW*t^9 + 2304*ep*mtt^5*mWW^2*t^9 + 29544*ep^2*mtt^5*mWW^2*t^9 + 152880*ep^3*mtt^5*mWW^2*t^9 + 411816*ep^4*mtt^5*mWW^2*t^9 + 611784*ep^5*mtt^5*mWW^2*t^9 + 476496*ep^6*mtt^5*mWW^2*t^9 + 152256*ep^7*mtt^5*mWW^2*t^9 + 2808*ep*mtt^4*mWW^3*t^9 + 28929*ep^2*mtt^4*mWW^3*t^9 + 106083*ep^3*mtt^4*mWW^3*t^9 + 152973*ep^4*mtt^4*mWW^3*t^9 + 11997*ep^5*mtt^4*mWW^3*t^9 - 169158*ep^6*mtt^4*mWW^3*t^9 - 113832*ep^7*mtt^4*mWW^3*t^9 - 4824*ep*mtt^3*mWW^4*t^9 - 47628*ep^2*mtt^3*mWW^4*t^9 - 161976*ep^3*mtt^3*mWW^4*t^9 - 189900*ep^4*mtt^3*mWW^4*t^9 + 100944*ep^5*mtt^3*mWW^4*t^9 + 384048*ep^6*mtt^3*mWW^4*t^9 + 221376*ep^7*mtt^3*mWW^4*t^9 - 504*ep*mtt^2*mWW^5*t^9 - 16773*ep^2*mtt^2*mWW^5*t^9 - 145407*ep^3*mtt^2*mWW^5*t^9 - 553593*ep^4*mtt^2*mWW^5*t^9 - 1059801*ep^5*mtt^2*mWW^5*t^9 - 1003698*ep^6*mtt^2*mWW^5*t^9 - 374904*ep^7*mtt^2*mWW^5*t^9 + 2592*ep*mtt*mWW^6*t^9 + 35622*ep^2*mtt*mWW^6*t^9 + 196842*ep^3*mtt*mWW^6*t^9 + 560982*ep^4*mtt*mWW^6*t^9 + 872094*ep^5*mtt*mWW^6*t^9 + 703068*ep^6*mtt*mWW^6*t^9 + 230160*ep^7*mtt*mWW^6*t^9 - 744*ep*mWW^7*t^9 - 9402*ep^2*mWW^7*t^9 - 47658*ep^3*mWW^7*t^9 - 124866*ep^4*mWW^7*t^9 - 179046*ep^5*mWW^7*t^9 - 133500*ep^6*mWW^7*t^9 - 40464*ep^7*mWW^7*t^9 + 96*ep*mtt^6*s*t^9 + 2056*ep^2*mtt^6*s*t^9 + 14692*ep^3*mtt^6*s*t^9 + 48464*ep^4*mtt^6*s*t^9 + 81212*ep^5*mtt^6*s*t^9 + 67080*ep^6*mtt^6*s*t^9 + 21600*ep^7*mtt^6*s*t^9 + 320*mtt^5*mWW*s*t^9 + 4472*ep*mtt^5*mWW*s*t^9 + 41840*ep^2*mtt^5*mWW*s*t^9 + 243944*ep^3*mtt^5*mWW*s*t^9 + 772184*ep^4*mtt^5*mWW*s*t^9 + 1294616*ep^5*mtt^5*mWW*s*t^9 + 1081776*ep^6*mtt^5*mWW*s*t^9 + 353088*ep^7*mtt^5*mWW*s*t^9 + 640*mtt^4*mWW^2*s*t^9 + 1194*ep*mtt^4*mWW^2*s*t^9 - 66444*ep^2*mtt^4*mWW^2*s*t^9 - 542760*ep^3*mtt^4*mWW^2*s*t^9 - 1807940*ep^4*mtt^4*mWW^2*s*t^9 - 3028330*ep^5*mtt^4*mWW^2*s*t^9 - 2518152*ep^6*mtt^4*mWW^2*s*t^9 - 824448*ep^7*mtt^4*mWW^2*s*t^9 - 3040*mtt^3*mWW^3*s*t^9 - 24168*ep*mtt^3*mWW^3*s*t^9 - 48337*ep^2*mtt^3*mWW^3*s*t^9 + 65079*ep^3*mtt^3*mWW^3*s*t^9 + 405731*ep^4*mtt^3*mWW^3*s*t^9 + 697289*ep^5*mtt^3*mWW^3*s*t^9 + 595702*ep^6*mtt^3*mWW^3*s*t^9 + 220424*ep^7*mtt^3*mWW^3*s*t^9 + 2080*mtt^2*mWW^4*s*t^9 + 19172*ep*mtt^2*mWW^4*s*t^9 + 94912*ep^2*mtt^2*mWW^4*s*t^9 + 407256*ep^3*mtt^2*mWW^4*s*t^9 + 1205988*ep^4*mtt^2*mWW^4*s*t^9 + 1961972*ep^5*mtt^2*mWW^4*s*t^9 + 1543132*ep^6*mtt^2*mWW^4*s*t^9 + 446768*ep^7*mtt^2*mWW^4*s*t^9 + 800*mtt*mWW^5*s*t^9 + 6448*ep*mtt*mWW^5*s*t^9 - 693*ep^2*mtt*mWW^5*s*t^9 - 147685*ep^3*mtt*mWW^5*s*t^9 - 552761*ep^4*mtt*mWW^5*s*t^9 - 868339*ep^5*mtt*mWW^5*s*t^9 - 615914*ep^6*mtt*mWW^5*s*t^9 - 153016*ep^7*mtt*mWW^5*s*t^9 - 800*mWW^6*s*t^9 - 7214*ep*mWW^6*s*t^9 - 23334*ep^2*mWW^6*s*t^9 - 40526*ep^3*mWW^6*s*t^9 - 71666*ep^4*mWW^6*s*t^9 - 138420*ep^5*mWW^6*s*t^9 - 153624*ep^6*mWW^6*s*t^9 - 64416*ep^7*mWW^6*s*t^9 + 24*ep*mtt^5*s^2*t^9 - 1484*ep^2*mtt^5*s^2*t^9 - 16640*ep^3*mtt^5*s^2*t^9 - 65140*ep^4*mtt^5*s^2*t^9 - 119224*ep^5*mtt^5*s^2*t^9 - 103776*ep^6*mtt^5*s^2*t^9 - 34560*ep^7*mtt^5*s^2*t^9 - 448*mtt^4*mWW*s^2*t^9 - 3664*ep*mtt^4*mWW*s^2*t^9 - 26760*ep^2*mtt^4*mWW*s^2*t^9 - 188844*ep^3*mtt^4*mWW*s^2*t^9 - 706280*ep^4*mtt^4*mWW*s^2*t^9 - 1310948*ep^5*mtt^4*mWW*s^2*t^9 - 1165920*ep^6*mtt^4*mWW*s^2*t^9 - 395952*ep^7*mtt^4*mWW*s^2*t^9 + 488*ep*mtt^3*mWW^2*s^2*t^9 + 56884*ep^2*mtt^3*mWW^2*s^2*t^9 + 551660*ep^3*mtt^3*mWW^2*s^2*t^9 + 2084556*ep^4*mtt^3*mWW^2*s^2*t^9 + 3785268*ep^5*mtt^3*mWW^2*s^2*t^9 + 3306672*ep^6*mtt^3*mWW^2*s^2*t^9 + 1111776*ep^7*mtt^3*mWW^2*s^2*t^9 + 2688*mtt^2*mWW^3*s^2*t^9 + 20208*ep*mtt^2*mWW^3*s^2*t^9 + 4259*ep^2*mtt^2*mWW^3*s^2*t^9 - 357203*ep^3*mtt^2*mWW^3*s^2*t^9 - 1368681*ep^4*mtt^2*mWW^3*s^2*t^9 - 2304277*ep^5*mtt^2*mWW^3*s^2*t^9 - 1891898*ep^6*mtt^2*mWW^3*s^2*t^9 - 615528*ep^7*mtt^2*mWW^3*s^2*t^9 - 3584*mtt*mWW^4*s^2*t^9 - 27344*ep*mtt*mWW^4*s^2*t^9 - 64862*ep^2*mtt*mWW^4*s^2*t^9 - 103658*ep^3*mtt*mWW^4*s^2*t^9 - 372358*ep^4*mtt*mWW^4*s^2*t^9 - 920902*ep^5*mtt*mWW^4*s^2*t^9 - 966436*ep^6*mtt*mWW^4*s^2*t^9 - 352240*ep^7*mtt*mWW^4*s^2*t^9 + 1344*mWW^5*s^2*t^9 + 10288*ep*mWW^5*s^2*t^9 + 31915*ep^2*mWW^5*s^2*t^9 + 114157*ep^3*mWW^5*s^2*t^9 + 425695*ep^4*mWW^5*s^2*t^9 + 865667*ep^5*mWW^5*s^2*t^9 + 817134*ep^6*mWW^5*s^2*t^9 + 284968*ep^7*mWW^5*s^2*t^9 - 48*ep*mtt^4*s^3*t^9 + 304*ep^2*mtt^4*s^3*t^9 + 6196*ep^3*mtt^4*s^3*t^9 + 27272*ep^4*mtt^4*s^3*t^9 + 52412*ep^5*mtt^4*s^3*t^9 + 46824*ep^6*mtt^4*s^3*t^9 + 15840*ep^7*mtt^4*s^3*t^9 + 128*mtt^3*mWW*s^3*t^9 + 800*ep*mtt^3*mWW*s^3*t^9 + 4608*ep^2*mtt^3*mWW*s^3*t^9 + 39672*ep^3*mtt^3*mWW*s^3*t^9 + 167128*ep^4*mtt^3*mWW*s^3*t^9 + 327472*ep^5*mtt^3*mWW*s^3*t^9 + 298896*ep^6*mtt^3*mWW*s^3*t^9 + 102816*ep^7*mtt^3*mWW*s^3*t^9 - 384*mtt^2*mWW^2*s^3*t^9 - 2112*ep*mtt^2*mWW^2*s^3*t^9 - 15648*ep^2*mtt^2*mWW^2*s^3*t^9 - 156192*ep^3*mtt^2*mWW^2*s^3*t^9 - 665016*ep^4*mtt^2*mWW^2*s^3*t^9 - 1296888*ep^5*mtt^2*mWW^2*s^3*t^9 - 1177632*ep^6*mtt^2*mWW^2*s^3*t^9 - 403488*ep^7*mtt^2*mWW^2*s^3*t^9 + 384*mtt*mWW^3*s^3*t^9 + 2016*ep*mtt*mWW^3*s^3*t^9 + 16256*ep^2*mtt*mWW^3*s^3*t^9 + 168584*ep^3*mtt*mWW^3*s^3*t^9 + 719560*ep^4*mtt*mWW^3*s^3*t^9 + 1401712*ep^5*mtt*mWW^3*s^3*t^9 + 1271280*ep^6*mtt*mWW^3*s^3*t^9 + 435168*ep^7*mtt*mWW^3*s^3*t^9 - 128*mWW^4*s^3*t^9 - 656*ep*mWW^4*s^3*t^9 - 5520*ep^2*mWW^4*s^3*t^9 - 58260*ep^3*mWW^4*s^3*t^9 - 248944*ep^4*mWW^4*s^3*t^9 - 484708*ep^5*mWW^4*s^3*t^9 - 439368*ep^6*mWW^4*s^3*t^9 - 150336*ep^7*mWW^4*s^3*t^9 + 312*ep*mtt^6*t^10 + 3780*ep^2*mtt^6*t^10 + 18240*ep^3*mtt^6*t^10 + 45252*ep^4*mtt^6*t^10 + 61152*ep^5*mtt^6*t^10 + 42768*ep^6*mtt^6*t^10 + 12096*ep^7*mtt^6*t^10 + 1512*ep*mtt^5*mWW*t^10 + 18840*ep^2*mtt^5*mWW*t^10 + 93660*ep^3*mtt^5*mWW*t^10 + 239160*ep^4*mtt^5*mWW*t^10 + 331908*ep^5*mtt^5*mWW*t^10 + 237720*ep^6*mtt^5*mWW*t^10 + 68640*ep^7*mtt^5*mWW*t^10 - 4446*ep*mtt^4*mWW^2*t^10 - 54762*ep^2*mtt^4*mWW^2*t^10 - 269298*ep^3*mtt^4*mWW^2*t^10 - 681918*ep^4*mtt^4*mWW^2*t^10 - 941856*ep^5*mtt^4*mWW^2*t^10 - 674376*ep^6*mtt^4*mWW^2*t^10 - 195744*ep^7*mtt^4*mWW^2*t^10 + 1152*ep*mtt^3*mWW^3*t^10 + 14238*ep^2*mtt^3*mWW^3*t^10 + 71550*ep^3*mtt^3*mWW^3*t^10 + 190134*ep^4*mtt^3*mWW^3*t^10 + 284010*ep^5*mtt^3*mWW^3*t^10 + 226692*ep^6*mtt^3*mWW^3*t^10 + 75504*ep^7*mtt^3*mWW^3*t^10 + 3420*ep*mtt^2*mWW^4*t^10 + 40881*ep^2*mtt^2*mWW^4*t^10 + 192255*ep^3*mtt^2*mWW^4*t^10 + 456045*ep^4*mtt^2*mWW^4*t^10 + 572949*ep^5*mtt^2*mWW^4*t^10 + 356778*ep^6*mtt^2*mWW^4*t^10 + 83352*ep^7*mtt^2*mWW^4*t^10 - 1944*ep*mtt*mWW^5*t^10 - 22308*ep^2*mtt*mWW^5*t^10 - 99708*ep^3*mtt*mWW^5*t^10 - 222132*ep^4*mtt*mWW^5*t^10 - 256956*ep^5*mtt*mWW^5*t^10 - 141336*ep^6*mtt*mWW^5*t^10 - 26016*ep^7*mtt*mWW^5*t^10 - 6*ep*mWW^6*t^10 - 669*ep^2*mWW^6*t^10 - 6699*ep^3*mWW^6*t^10 - 26541*ep^4*mWW^6*t^10 - 51207*ep^5*mWW^6*t^10 - 48246*ep^6*mWW^6*t^10 - 17832*ep^7*mWW^6*t^10 - 320*ep*mtt^5*s*t^10 - 6832*ep^2*mtt^5*s*t^10 - 48552*ep^3*mtt^5*s*t^10 - 158984*ep^4*mtt^5*s*t^10 - 264208*ep^5*mtt^5*s*t^10 - 216384*ep^6*mtt^5*s*t^10 - 69120*ep^7*mtt^5*s*t^10 - 352*mtt^4*mWW*s*t^10 - 3832*ep*mtt^4*mWW*s*t^10 - 24596*ep^2*mtt^4*mWW*s*t^10 - 119332*ep^3*mtt^4*mWW*s*t^10 - 359516*ep^4*mtt^4*mWW*s*t^10 - 596524*ep^5*mtt^4*mWW*s*t^10 - 497176*ep^6*mtt^4*mWW*s*t^10 - 161952*ep^7*mtt^4*mWW*s*t^10 + 512*mtt^3*mWW^2*s*t^10 + 8136*ep*mtt^3*mWW^2*s*t^10 + 88516*ep^2*mtt^3*mWW^2*s*t^10 + 542844*ep^3*mtt^3*mWW^2*s*t^10 + 1724892*ep^4*mtt^3*mWW^2*s*t^10 + 2863468*ep^5*mtt^3*mWW^2*s*t^10 + 2362096*ep^6*mtt^3*mWW^2*s*t^10 + 761856*ep^7*mtt^3*mWW^2*s*t^10 + 576*mtt^2*mWW^3*s*t^10 + 1784*ep*mtt^2*mWW^3*s*t^10 - 49719*ep^2*mtt^2*mWW^3*s*t^10 - 427743*ep^3*mtt^2*mWW^3*s*t^10 - 1430679*ep^4*mtt^2*mWW^3*s*t^10 - 2374833*ep^5*mtt^2*mWW^3*s*t^10 - 1944546*ep^6*mtt^2*mWW^3*s*t^10 - 624440*ep^7*mtt^2*mWW^3*s*t^10 - 1280*mtt*mWW^4*s*t^10 - 11048*ep*mtt*mWW^4*s*t^10 - 33542*ep^2*mtt*mWW^4*s*t^10 - 52730*ep^3*mtt*mWW^4*s*t^10 - 79542*ep^4*mtt*mWW^4*s*t^10 - 132318*ep^5*mtt*mWW^4*s*t^10 - 125588*ep^6*mtt*mWW^4*s*t^10 - 42992*ep^7*mtt*mWW^4*s*t^10 + 544*mWW^5*s*t^10 + 5280*ep*mWW^5*s*t^10 + 26173*ep^2*mWW^5*s*t^10 + 105513*ep^3*mWW^5*s*t^10 + 303829*ep^4*mWW^5*s*t^10 + 504415*ep^5*mWW^5*s*t^10 + 421598*ep^6*mWW^5*s*t^10 + 136648*ep^7*mWW^5*s*t^10 - 56*ep*mtt^4*s^2*t^10 + 3468*ep^2*mtt^4*s^2*t^10 + 38488*ep^3*mtt^4*s^2*t^10 + 148860*ep^4*mtt^4*s^2*t^10 + 268936*ep^5*mtt^4*s^2*t^10 + 231072*ep^6*mtt^4*s^2*t^10 + 76032*ep^7*mtt^4*s^2*t^10 + 256*mtt^3*mWW*s^2*t^10 + 2144*ep*mtt^3*mWW*s^2*t^10 + 4816*ep^2*mtt^3*mWW*s^2*t^10 - 2416*ep^3*mtt^3*mWW*s^2*t^10 - 22808*ep^4*mtt^3*mWW*s^2*t^10 - 30328*ep^5*mtt^3*mWW*s^2*t^10 - 14304*ep^6*mtt^3*mWW*s^2*t^10 - 1440*ep^7*mtt^3*mWW*s^2*t^10 - 768*mtt^2*mWW^2*s^2*t^10 - 6096*ep*mtt^2*mWW^2*s^2*t^10 - 35256*ep^2*mtt^2*mWW^2*s^2*t^10 - 223680*ep^3*mtt^2*mWW^2*s^2*t^10 - 824736*ep^4*mtt^2*mWW^2*s^2*t^10 - 1522632*ep^5*mtt^2*mWW^2*s^2*t^10 - 1343520*ep^6*mtt^2*mWW^2*s^2*t^10 - 451872*ep^7*mtt^2*mWW^2*s^2*t^10 + 768*mtt*mWW^3*s^2*t^10 + 5984*ep*mtt*mWW^3*s^2*t^10 + 42192*ep^2*mtt*mWW^3*s^2*t^10 + 300656*ep^3*mtt*mWW^3*s^2*t^10 + 1122456*ep^4*mtt*mWW^3*s^2*t^10 + 2060504*ep^5*mtt*mWW^3*s^2*t^10 + 1805664*ep^6*mtt*mWW^3*s^2*t^10 + 603936*ep^7*mtt*mWW^3*s^2*t^10 - 256*mWW^4*s^2*t^10 - 1976*ep*mWW^4*s^2*t^10 - 15220*ep^2*mWW^4*s^2*t^10 - 113048*ep^3*mWW^4*s^2*t^10 - 423772*ep^4*mWW^4*s^2*t^10 - 776480*ep^5*mWW^4*s^2*t^10 - 678912*ep^6*mWW^4*s^2*t^10 - 226656*ep^7*mWW^4*s^2*t^10 + 64*ep*mtt^3*s^3*t^10 - 416*ep^2*mtt^3*s^3*t^10 - 8176*ep^3*mtt^3*s^3*t^10 - 35128*ep^4*mtt^3*s^3*t^10 - 65880*ep^5*mtt^3*s^3*t^10 - 57456*ep^6*mtt^3*s^3*t^10 - 19008*ep^7*mtt^3*s^3*t^10 - 192*ep*mtt^2*mWW*s^3*t^10 + 1248*ep^2*mtt^2*mWW*s^3*t^10 + 24528*ep^3*mtt^2*mWW*s^3*t^10 + 105384*ep^4*mtt^2*mWW*s^3*t^10 + 197640*ep^5*mtt^2*mWW*s^3*t^10 + 172368*ep^6*mtt^2*mWW*s^3*t^10 + 57024*ep^7*mtt^2*mWW*s^3*t^10 + 192*ep*mtt*mWW^2*s^3*t^10 - 1248*ep^2*mtt*mWW^2*s^3*t^10 - 24528*ep^3*mtt*mWW^2*s^3*t^10 - 105384*ep^4*mtt*mWW^2*s^3*t^10 - 197640*ep^5*mtt*mWW^2*s^3*t^10 - 172368*ep^6*mtt*mWW^2*s^3*t^10 - 57024*ep^7*mtt*mWW^2*s^3*t^10 - 64*ep*mWW^3*s^3*t^10 + 416*ep^2*mWW^3*s^3*t^10 + 8176*ep^3*mWW^3*s^3*t^10 + 35128*ep^4*mWW^3*s^3*t^10 + 65880*ep^5*mWW^3*s^3*t^10 + 57456*ep^6*mWW^3*s^3*t^10 + 19008*ep^7*mWW^3*s^3*t^10 - 504*ep*mtt^5*t^11 - 6084*ep^2*mtt^5*t^11 - 29232*ep^3*mtt^5*t^11 - 72180*ep^4*mtt^5*t^11 - 97056*ep^5*mtt^5*t^11 - 67536*ep^6*mtt^5*t^11 - 19008*ep^7*mtt^5*t^11 - 96*ep*mtt^4*mWW*t^11 - 1464*ep^2*mtt^4*mWW*t^11 - 8604*ep^3*mtt^4*mWW*t^11 - 24984*ep^4*mtt^4*mWW*t^11 - 38172*ep^5*mtt^4*mWW*t^11 - 29352*ep^6*mtt^4*mWW*t^11 - 8928*ep^7*mtt^4*mWW*t^11 + 2808*ep*mtt^3*mWW^2*t^11 + 34548*ep^2*mtt^3*mWW^2*t^11 + 169320*ep^3*mtt^3*mWW^2*t^11 + 425916*ep^4*mtt^3*mWW^2*t^11 + 582144*ep^5*mtt^3*mWW^2*t^11 + 410736*ep^6*mtt^3*mWW^2*t^11 + 116928*ep^7*mtt^3*mWW^2*t^11 - 2808*ep*mtt^2*mWW^3*t^11 - 34041*ep^2*mtt^2*mWW^3*t^11 - 164241*ep^3*mtt^2*mWW^3*t^11 - 406953*ep^4*mtt^2*mWW^3*t^11 - 548583*ep^5*mtt^2*mWW^3*t^11 - 382326*ep^6*mtt^2*mWW^3*t^11 - 107688*ep^7*mtt^2*mWW^3*t^11 + 96*ep*mtt*mWW^4*t^11 + 714*ep^2*mtt*mWW^4*t^11 + 1098*ep^3*mtt*mWW^4*t^11 - 3006*ep^4*mtt*mWW^4*t^11 - 11298*ep^5*mtt*mWW^4*t^11 - 12468*ep^6*mtt*mWW^4*t^11 - 4656*ep^7*mtt*mWW^4*t^11 + 504*ep*mWW^5*t^11 + 6327*ep^2*mWW^5*t^11 + 31659*ep^3*mWW^5*t^11 + 81207*ep^4*mWW^5*t^11 + 112965*ep^5*mWW^5*t^11 + 80946*ep^6*mWW^5*t^11 + 23352*ep^7*mWW^5*t^11 + 352*ep*mtt^4*s*t^11 + 7496*ep^2*mtt^4*s*t^11 + 53028*ep^3*mtt^4*s*t^11 + 172576*ep^4*mtt^4*s*t^11 + 284780*ep^5*mtt^4*s*t^11 + 231528*ep^6*mtt^4*s*t^11 + 73440*ep^7*mtt^4*s*t^11 + 128*mtt^3*mWW*s*t^11 + 608*ep*mtt^3*mWW*s*t^11 - 7424*ep^2*mtt^3*mWW*s*t^11 - 71672*ep^3*mtt^3*mWW*s*t^11 - 243768*ep^4*mtt^3*mWW*s*t^11 - 403008*ep^5*mtt^3*mWW*s*t^11 - 325536*ep^6*mtt^3*mWW*s*t^11 - 102528*ep^7*mtt^3*mWW*s*t^11 - 384*mtt^2*mWW^2*s*t^11 - 3936*ep*mtt^2*mWW^2*s*t^11 - 22704*ep^2*mtt^2*mWW^2*s*t^11 - 103152*ep^3*mtt^2*mWW^2*s*t^11 - 304152*ep^4*mtt^2*mWW^2*s*t^11 - 499656*ep^5*mtt^2*mWW^2*s*t^11 - 412560*ep^6*mtt^2*mWW^2*s*t^11 - 133056*ep^7*mtt^2*mWW^2*s*t^11 + 384*mtt*mWW^3*s*t^11 + 4640*ep*mtt*mWW^3*s*t^11 + 37696*ep^2*mtt*mWW^3*s*t^11 + 209208*ep^3*mtt*mWW^3*s*t^11 + 649304*ep^4*mtt*mWW^3*s*t^11 + 1069216*ep^5*mtt*mWW^3*s*t^11 + 875616*ep^6*mtt*mWW^3*s*t^11 + 279936*ep^7*mtt*mWW^3*s*t^11 - 128*mWW^4*s*t^11 - 1664*ep*mWW^4*s*t^11 - 15064*ep^2*mWW^4*s*t^11 - 87412*ep^3*mWW^4*s*t^11 - 273960*ep^4*mWW^4*s*t^11 - 451332*ep^5*mWW^4*s*t^11 - 369048*ep^6*mWW^4*s*t^11 - 117792*ep^7*mWW^4*s*t^11 + 32*ep*mtt^3*s^2*t^11 - 1984*ep^2*mtt^3*s^2*t^11 - 21848*ep^3*mtt^3*s^2*t^11 - 83720*ep^4*mtt^3*s^2*t^11 - 149712*ep^5*mtt^3*s^2*t^11 - 127296*ep^6*mtt^3*s^2*t^11 - 41472*ep^7*mtt^3*s^2*t^11 - 96*ep*mtt^2*mWW*s^2*t^11 + 5952*ep^2*mtt^2*mWW*s^2*t^11 + 65544*ep^3*mtt^2*mWW*s^2*t^11 + 251160*ep^4*mtt^2*mWW*s^2*t^11 + 449136*ep^5*mtt^2*mWW*s^2*t^11 + 381888*ep^6*mtt^2*mWW*s^2*t^11 + 124416*ep^7*mtt^2*mWW*s^2*t^11 + 96*ep*mtt*mWW^2*s^2*t^11 - 5952*ep^2*mtt*mWW^2*s^2*t^11 - 65544*ep^3*mtt*mWW^2*s^2*t^11 - 251160*ep^4*mtt*mWW^2*s^2*t^11 - 449136*ep^5*mtt*mWW^2*s^2*t^11 - 381888*ep^6*mtt*mWW^2*s^2*t^11 - 124416*ep^7*mtt*mWW^2*s^2*t^11 - 32*ep*mWW^3*s^2*t^11 + 1984*ep^2*mWW^3*s^2*t^11 + 21848*ep^3*mWW^3*s^2*t^11 + 83720*ep^4*mWW^3*s^2*t^11 + 149712*ep^5*mWW^3*s^2*t^11 + 127296*ep^6*mWW^3*s^2*t^11 + 41472*ep^7*mWW^3*s^2*t^11 + 360*ep*mtt^4*t^12 + 4332*ep^2*mtt^4*t^12 + 20736*ep^3*mtt^4*t^12 + 50988*ep^4*mtt^4*t^12 + 68256*ep^5*mtt^4*t^12 + 47280*ep^6*mtt^4*t^12 + 13248*ep^7*mtt^4*t^12 - 672*ep*mtt^3*mWW*t^12 - 8016*ep^2*mtt^3*mWW*t^12 - 38016*ep^3*mtt^3*mWW*t^12 - 92664*ep^4*mtt^3*mWW*t^12 - 123096*ep^5*mtt^3*mWW*t^12 - 84720*ep^6*mtt^3*mWW*t^12 - 23616*ep^7*mtt^3*mWW*t^12 - 144*ep*mtt^2*mWW^2*t^12 - 1944*ep^2*mtt^2*mWW^2*t^12 - 10368*ep^3*mtt^2*mWW^2*t^12 - 27936*ep^4*mtt^2*mWW^2*t^12 - 40248*ep^5*mtt^2*mWW^2*t^12 - 29520*ep^6*mtt^2*mWW^2*t^12 - 8640*ep^7*mtt^2*mWW^2*t^12 + 864*ep*mtt*mWW^3*t^12 + 10608*ep^2*mtt*mWW^3*t^12 + 51840*ep^3*mtt*mWW^3*t^12 + 129912*ep^4*mtt*mWW^3*t^12 + 176760*ep^5*mtt*mWW^3*t^12 + 124080*ep^6*mtt*mWW^3*t^12 + 35136*ep^7*mtt*mWW^3*t^12 - 408*ep*mWW^4*t^12 - 4980*ep^2*mWW^4*t^12 - 24192*ep^3*mWW^4*t^12 - 60300*ep^4*mWW^4*t^12 - 81672*ep^5*mWW^4*t^12 - 57120*ep^6*mWW^4*t^12 - 16128*ep^7*mWW^4*t^12 - 128*ep*mtt^3*s*t^12 - 2720*ep^2*mtt^3*s*t^12 - 19168*ep^3*mtt^3*s*t^12 - 62056*ep^4*mtt^3*s*t^12 - 101784*ep^5*mtt^3*s*t^12 - 82224*ep^6*mtt^3*s*t^12 - 25920*ep^7*mtt^3*s*t^12 + 384*ep*mtt^2*mWW*s*t^12 + 8160*ep^2*mtt^2*mWW*s*t^12 + 57504*ep^3*mtt^2*mWW*s*t^12 + 186168*ep^4*mtt^2*mWW*s*t^12 + 305352*ep^5*mtt^2*mWW*s*t^12 + 246672*ep^6*mtt^2*mWW*s*t^12 + 77760*ep^7*mtt^2*mWW*s*t^12 - 384*ep*mtt*mWW^2*s*t^12 - 8160*ep^2*mtt*mWW^2*s*t^12 - 57504*ep^3*mtt*mWW^2*s*t^12 - 186168*ep^4*mtt*mWW^2*s*t^12 - 305352*ep^5*mtt*mWW^2*s*t^12 - 246672*ep^6*mtt*mWW^2*s*t^12 - 77760*ep^7*mtt*mWW^2*s*t^12 + 128*ep*mWW^3*s*t^12 + 2720*ep^2*mWW^3*s*t^12 + 19168*ep^3*mWW^3*s*t^12 + 62056*ep^4*mWW^3*s*t^12 + 101784*ep^5*mWW^3*s*t^12 + 82224*ep^6*mWW^3*s*t^12 + 25920*ep^7*mWW^3*s*t^12 - 96*ep*mtt^3*t^13 - 1152*ep^2*mtt^3*t^13 - 5496*ep^3*mtt^3*t^13 - 13464*ep^4*mtt^3*t^13 - 17952*ep^5*mtt^3*t^13 - 12384*ep^6*mtt^3*t^13 - 3456*ep^7*mtt^3*t^13 + 288*ep*mtt^2*mWW*t^13 + 3456*ep^2*mtt^2*mWW*t^13 + 16488*ep^3*mtt^2*mWW*t^13 + 40392*ep^4*mtt^2*mWW*t^13 + 53856*ep^5*mtt^2*mWW*t^13 + 37152*ep^6*mtt^2*mWW*t^13 + 10368*ep^7*mtt^2*mWW*t^13 - 288*ep*mtt*mWW^2*t^13 - 3456*ep^2*mtt*mWW^2*t^13 - 16488*ep^3*mtt*mWW^2*t^13 - 40392*ep^4*mtt*mWW^2*t^13 - 53856*ep^5*mtt*mWW^2*t^13 - 37152*ep^6*mtt*mWW^2*t^13 - 10368*ep^7*mtt*mWW^2*t^13 + 96*ep*mWW^3*t^13 + 1152*ep^2*mWW^3*t^13 + 5496*ep^3*mWW^3*t^13 + 13464*ep^4*mWW^3*t^13 + 17952*ep^5*mWW^3*t^13 + 12384*ep^6*mWW^3*t^13 + 3456*ep^7*mWW^3*t^13)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-36*ep*mtt^5*mWW^7*s^3 - 360*ep^2*mtt^5*mWW^7*s^3 - 1340*ep^3*mtt^5*mWW^7*s^3 - 2360*ep^4*mtt^5*mWW^7*s^3 - 1984*ep^5*mtt^5*mWW^7*s^3 - 640*ep^6*mtt^5*mWW^7*s^3 + 108*ep*mtt^4*mWW^8*s^3 + 1136*ep^2*mtt^4*mWW^8*s^3 + 4340*ep^3*mtt^4*mWW^8*s^3 + 7744*ep^4*mtt^4*mWW^8*s^3 + 6544*ep^5*mtt^4*mWW^8*s^3 + 2112*ep^6*mtt^4*mWW^8*s^3 - 116*ep*mtt^3*mWW^9*s^3 - 1312*ep^2*mtt^3*mWW^9*s^3 - 5180*ep^3*mtt^3*mWW^9*s^3 - 9376*ep^4*mtt^3*mWW^9*s^3 - 7952*ep^5*mtt^3*mWW^9*s^3 - 2560*ep^6*mtt^3*mWW^9*s^3 + 52*ep*mtt^2*mWW^10*s^3 + 656*ep^2*mtt^2*mWW^10*s^3 + 2700*ep^3*mtt^2*mWW^10*s^3 + 4960*ep^4*mtt^2*mWW^10*s^3 + 4208*ep^5*mtt^2*mWW^10*s^3 + 1344*ep^6*mtt^2*mWW^10*s^3 - 8*ep*mtt*mWW^11*s^3 - 120*ep^2*mtt*mWW^11*s^3 - 520*ep^3*mtt*mWW^11*s^3 - 968*ep^4*mtt*mWW^11*s^3 - 816*ep^5*mtt*mWW^11*s^3 - 256*ep^6*mtt*mWW^11*s^3 + 72*ep*mtt^4*mWW^7*s^4 + 720*ep^2*mtt^4*mWW^7*s^4 + 2680*ep^3*mtt^4*mWW^7*s^4 + 4720*ep^4*mtt^4*mWW^7*s^4 + 3968*ep^5*mtt^4*mWW^7*s^4 + 1280*ep^6*mtt^4*mWW^7*s^4 - 198*ep*mtt^3*mWW^8*s^4 - 2134*ep^2*mtt^3*mWW^8*s^4 - 8302*ep^3*mtt^3*mWW^8*s^4 - 15050*ep^4*mtt^3*mWW^8*s^4 - 12908*ep^5*mtt^3*mWW^8*s^4 - 4224*ep^6*mtt^3*mWW^8*s^4 + 206*ep*mtt^2*mWW^9*s^4 + 2398*ep^2*mtt^2*mWW^9*s^4 + 9710*ep^3*mtt^2*mWW^9*s^4 + 18034*ep^4*mtt^2*mWW^9*s^4 + 15716*ep^5*mtt^2*mWW^9*s^4 + 5200*ep^6*mtt^2*mWW^9*s^4 - 90*ep*mtt*mWW^10*s^4 - 1146*ep^2*mtt*mWW^10*s^4 - 4834*ep^3*mtt*mWW^10*s^4 - 9190*ep^4*mtt*mWW^10*s^4 - 8132*ep^5*mtt*mWW^10*s^4 - 2720*ep^6*mtt*mWW^10*s^4 + 10*ep*mWW^11*s^4 + 162*ep^2*mWW^11*s^4 + 746*ep^3*mWW^11*s^4 + 1486*ep^4*mWW^11*s^4 + 1356*ep^5*mWW^11*s^4 + 464*ep^6*mWW^11*s^4 - 36*ep*mtt^3*mWW^7*s^5 - 360*ep^2*mtt^3*mWW^7*s^5 - 1340*ep^3*mtt^3*mWW^7*s^5 - 2360*ep^4*mtt^3*mWW^7*s^5 - 1984*ep^5*mtt^3*mWW^7*s^5 - 640*ep^6*mtt^3*mWW^7*s^5 + 84*ep*mtt^2*mWW^8*s^5 + 904*ep^2*mtt^2*mWW^8*s^5 + 3516*ep^3*mtt^2*mWW^8*s^5 + 6376*ep^4*mtt^2*mWW^8*s^5 + 5472*ep^5*mtt^2*mWW^8*s^5 + 1792*ep^6*mtt^2*mWW^8*s^5 - 60*ep*mtt*mWW^9*s^5 - 728*ep^2*mtt*mWW^9*s^5 - 3012*ep^3*mtt*mWW^9*s^5 - 5672*ep^4*mtt*mWW^9*s^5 - 4992*ep^5*mtt*mWW^9*s^5 - 1664*ep^6*mtt*mWW^9*s^5 + 12*ep*mWW^10*s^5 + 184*ep^2*mWW^10*s^5 + 836*ep^3*mWW^10*s^5 + 1656*ep^4*mWW^10*s^5 + 1504*ep^5*mWW^10*s^5 + 512*ep^6*mWW^10*s^5 + 108*mtt^8*mWW^5*s*t + 1620*ep*mtt^8*mWW^5*s*t + 9744*ep^2*mtt^8*mWW^5*s*t + 30096*ep^3*mtt^8*mWW^5*s*t + 50496*ep^4*mtt^8*mWW^5*s*t + 43776*ep^5*mtt^8*mWW^5*s*t + 15360*ep^6*mtt^8*mWW^5*s*t - 378*mtt^7*mWW^6*s*t - 5610*ep*mtt^7*mWW^6*s*t - 33510*ep^2*mtt^7*mWW^6*s*t - 103182*ep^3*mtt^7*mWW^6*s*t - 173160*ep^4*mtt^7*mWW^6*s*t - 150552*ep^5*mtt^7*mWW^6*s*t - 53088*ep^6*mtt^7*mWW^6*s*t + 456*mtt^6*mWW^7*s*t + 6708*ep*mtt^6*mWW^7*s*t + 39912*ep^2*mtt^6*mWW^7*s*t + 123060*ep^3*mtt^6*mWW^7*s*t + 207744*ep^4*mtt^6*mWW^7*s*t + 182352*ep^5*mtt^6*mWW^7*s*t + 65088*ep^6*mtt^6*mWW^7*s*t - 180*mtt^5*mWW^8*s*t - 2664*ep*mtt^5*mWW^8*s*t - 16116*ep^2*mtt^5*mWW^8*s*t - 51048*ep^3*mtt^5*mWW^8*s*t - 89232*ep^4*mtt^5*mWW^8*s*t - 81504*ep^5*mtt^5*mWW^8*s*t - 30336*ep^6*mtt^5*mWW^8*s*t - 36*mtt^4*mWW^9*s*t - 456*ep*mtt^4*mWW^9*s*t - 2184*ep^2*mtt^4*mWW^9*s*t - 4836*ep^3*mtt^4*mWW^9*s*t - 4608*ep^4*mtt^4*mWW^9*s*t - 720*ep^5*mtt^4*mWW^9*s*t + 960*ep^6*mtt^4*mWW^9*s*t + 30*mtt^3*mWW^10*s*t + 402*ep*mtt^3*mWW^10*s*t + 2154*ep^2*mtt^3*mWW^10*s*t + 5910*ep^3*mtt^3*mWW^10*s*t + 8760*ep^4*mtt^3*mWW^10*s*t + 6648*ep^5*mtt^3*mWW^10*s*t + 2016*ep^6*mtt^3*mWW^10*s*t - 396*mtt^7*mWW^5*s^2*t - 5940*ep*mtt^7*mWW^5*s^2*t - 35728*ep^2*mtt^7*mWW^5*s^2*t - 110352*ep^3*mtt^7*mWW^5*s^2*t - 185152*ep^4*mtt^7*mWW^5*s^2*t - 160512*ep^5*mtt^7*mWW^5*s^2*t - 56320*ep^6*mtt^7*mWW^5*s^2*t + 1296*mtt^6*mWW^6*s^2*t + 19160*ep*mtt^6*mWW^6*s^2*t + 114176*ep^2*mtt^6*mWW^6*s^2*t + 351276*ep^3*mtt^6*mWW^6*s^2*t + 589636*ep^4*mtt^6*mWW^6*s^2*t + 513072*ep^5*mtt^6*mWW^6*s^2*t + 181136*ep^6*mtt^6*mWW^6*s^2*t - 1432*mtt^5*mWW^7*s^2*t - 20948*ep*mtt^5*mWW^7*s^2*t - 124282*ep^2*mtt^5*mWW^7*s^2*t - 383412*ep^3*mtt^5*mWW^7*s^2*t - 648978*ep^4*mtt^5*mWW^7*s^2*t - 571764*ep^5*mtt^5*mWW^7*s^2*t - 204960*ep^6*mtt^5*mWW^7*s^2*t + 480*mtt^4*mWW^8*s^2*t + 7072*ep*mtt^4*mWW^8*s^2*t + 42804*ep^2*mtt^4*mWW^8*s^2*t + 136844*ep^3*mtt^4*mWW^8*s^2*t + 242440*ep^4*mtt^4*mWW^8*s^2*t + 224688*ep^5*mtt^4*mWW^8*s^2*t + 84896*ep^6*mtt^4*mWW^8*s^2*t + 132*mtt^3*mWW^9*s^2*t + 1748*ep*mtt^3*mWW^9*s^2*t + 9006*ep^2*mtt^3*mWW^9*s^2*t + 22376*ep^3*mtt^3*mWW^9*s^2*t + 27422*ep^4*mtt^3*mWW^9*s^2*t + 14292*ep^5*mtt^3*mWW^9*s^2*t + 1424*ep^6*mtt^3*mWW^9*s^2*t - 80*mtt^2*mWW^10*s^2*t - 1080*ep*mtt^2*mWW^10*s^2*t - 5844*ep^2*mtt^2*mWW^10*s^2*t - 16216*ep^3*mtt^2*mWW^10*s^2*t - 24444*ep^4*mtt^2*mWW^10*s^2*t - 19008*ep^5*mtt^2*mWW^10*s^2*t - 5936*ep^6*mtt^2*mWW^10*s^2*t - 12*ep*mtt*mWW^11*s^2*t - 132*ep^2*mtt*mWW^11*s^2*t - 516*ep^3*mtt*mWW^11*s^2*t - 924*ep^4*mtt*mWW^11*s^2*t - 768*ep^5*mtt*mWW^11*s^2*t - 240*ep^6*mtt*mWW^11*s^2*t + 540*mtt^6*mWW^5*s^3*t + 8100*ep*mtt^6*mWW^5*s^3*t + 48720*ep^2*mtt^6*mWW^5*s^3*t + 150480*ep^3*mtt^6*mWW^5*s^3*t + 252480*ep^4*mtt^6*mWW^5*s^3*t + 218880*ep^5*mtt^6*mWW^5*s^3*t + 76800*ep^6*mtt^6*mWW^5*s^3*t - 1650*mtt^5*mWW^6*s^3*t - 24098*ep*mtt^5*mWW^6*s^3*t - 142478*ep^2*mtt^5*mWW^6*s^3*t - 436878*ep^3*mtt^5*mWW^6*s^3*t - 733328*ep^4*mtt^5*mWW^6*s^3*t - 639512*ep^5*mtt^5*mWW^6*s^3*t - 226560*ep^6*mtt^5*mWW^6*s^3*t + 1640*mtt^4*mWW^7*s^3*t + 23260*ep*mtt^4*mWW^7*s^3*t + 134804*ep^2*mtt^4*mWW^7*s^3*t + 411664*ep^3*mtt^4*mWW^7*s^3*t + 697612*ep^4*mtt^4*mWW^7*s^3*t + 619988*ep^5*mtt^4*mWW^7*s^3*t + 225104*ep^6*mtt^4*mWW^7*s^3*t - 420*mtt^3*mWW^8*s^3*t - 5531*ep*mtt^3*mWW^8*s^3*t - 30099*ep^2*mtt^3*mWW^8*s^3*t - 92791*ep^3*mtt^3*mWW^8*s^3*t - 169433*ep^4*mtt^3*mWW^8*s^3*t - 167790*ep^5*mtt^3*mWW^8*s^3*t - 68392*ep^6*mtt^3*mWW^8*s^3*t - 180*mtt^2*mWW^9*s^3*t - 2634*ep*mtt^2*mWW^9*s^3*t - 15862*ep^2*mtt^2*mWW^9*s^3*t - 46154*ep^3*mtt^2*mWW^9*s^3*t - 67594*ep^4*mtt^2*mWW^9*s^3*t - 46704*ep^5*mtt^2*mWW^9*s^3*t - 11424*ep^6*mtt^2*mWW^9*s^3*t + 70*mtt*mWW^10*s^3*t + 935*ep*mtt*mWW^10*s^3*t + 5243*ep^2*mtt*mWW^10*s^3*t + 15071*ep^3*mtt*mWW^10*s^3*t + 23199*ep^4*mtt*mWW^10*s^3*t + 18130*ep^5*mtt*mWW^10*s^3*t + 5624*ep^6*mtt*mWW^10*s^3*t + 16*ep*mWW^11*s^3*t + 200*ep^2*mWW^11*s^3*t + 816*ep^3*mWW^11*s^3*t + 1480*ep^4*mWW^11*s^3*t + 1232*ep^5*mWW^11*s^3*t + 384*ep^6*mWW^11*s^3*t - 324*mtt^5*mWW^5*s^4*t - 4860*ep*mtt^5*mWW^5*s^4*t - 29232*ep^2*mtt^5*mWW^5*s^4*t - 90288*ep^3*mtt^5*mWW^5*s^4*t - 151488*ep^4*mtt^5*mWW^5*s^4*t - 131328*ep^5*mtt^5*mWW^5*s^4*t - 46080*ep^6*mtt^5*mWW^5*s^4*t + 924*mtt^4*mWW^6*s^4*t + 13156*ep*mtt^4*mWW^6*s^4*t + 76468*ep^2*mtt^4*mWW^6*s^4*t + 232656*ep^3*mtt^4*mWW^6*s^4*t + 390388*ep^4*mtt^4*mWW^6*s^4*t + 342016*ep^5*mtt^4*mWW^6*s^4*t + 122064*ep^6*mtt^4*mWW^6*s^4*t - 808*mtt^3*mWW^7*s^4*t - 10520*ep*mtt^3*mWW^7*s^4*t - 56058*ep^2*mtt^3*mWW^7*s^4*t - 162528*ep^3*mtt^3*mWW^7*s^4*t - 271810*ep^4*mtt^3*mWW^7*s^4*t - 245716*ep^5*mtt^3*mWW^7*s^4*t - 92320*ep^6*mtt^3*mWW^7*s^4*t + 120*mtt^2*mWW^8*s^4*t + 474*ep*mtt^2*mWW^8*s^4*t - 4694*ep^2*mtt^2*mWW^8*s^4*t - 26994*ep^3*mtt^2*mWW^8*s^4*t - 48014*ep^4*mtt^2*mWW^8*s^4*t - 31524*ep^5*mtt^2*mWW^8*s^4*t - 4448*ep^6*mtt^2*mWW^8*s^4*t + 108*mtt*mWW^9*s^4*t + 2056*ep*mtt*mWW^9*s^4*t + 15826*ep^2*mtt*mWW^9*s^4*t + 55508*ep^3*mtt*mWW^9*s^4*t + 95986*ep^4*mtt*mWW^9*s^4*t + 79684*ep^5*mtt*mWW^9*s^4*t + 25184*ep^6*mtt*mWW^9*s^4*t - 20*mWW^10*s^4*t - 306*ep*mWW^10*s^4*t - 2310*ep^2*mWW^10*s^4*t - 8354*ep^3*mWW^10*s^4*t - 15062*ep^4*mWW^10*s^4*t - 13132*ep^5*mWW^10*s^4*t - 4400*ep^6*mWW^10*s^4*t + 72*mtt^4*mWW^5*s^5*t + 1080*ep*mtt^4*mWW^5*s^5*t + 6496*ep^2*mtt^4*mWW^5*s^5*t + 20064*ep^3*mtt^4*mWW^5*s^5*t + 33664*ep^4*mtt^4*mWW^5*s^5*t + 29184*ep^5*mtt^4*mWW^5*s^5*t + 10240*ep^6*mtt^4*mWW^5*s^5*t - 192*mtt^3*mWW^6*s^5*t - 2608*ep*mtt^3*mWW^6*s^5*t - 14656*ep^2*mtt^3*mWW^6*s^5*t - 43872*ep^3*mtt^3*mWW^6*s^5*t - 73536*ep^4*mtt^3*mWW^6*s^5*t - 65024*ep^5*mtt^3*mWW^6*s^5*t - 23552*ep^6*mtt^3*mWW^6*s^5*t + 144*mtt^2*mWW^7*s^5*t + 1560*ep*mtt^2*mWW^7*s^5*t + 6576*ep^2*mtt^2*mWW^7*s^5*t + 15768*ep^3*mtt^2*mWW^7*s^5*t + 24960*ep^4*mtt^2*mWW^7*s^5*t + 24288*ep^5*mtt^2*mWW^7*s^5*t + 10368*ep^6*mtt^2*mWW^7*s^5*t + 384*ep*mtt*mWW^8*s^5*t + 4832*ep^2*mtt*mWW^8*s^5*t + 19824*ep^3*mtt*mWW^8*s^5*t + 36032*ep^4*mtt*mWW^8*s^5*t + 29760*ep^5*mtt*mWW^8*s^5*t + 8960*ep^6*mtt*mWW^8*s^5*t - 24*mWW^9*s^5*t - 416*ep*mWW^9*s^5*t - 3248*ep^2*mWW^9*s^5*t - 11784*ep^3*mWW^9*s^5*t - 21120*ep^4*mWW^9*s^5*t - 18208*ep^5*mWW^9*s^5*t - 6016*ep^6*mWW^9*s^5*t + 108*mtt^9*mWW^4*t^2 + 1620*ep*mtt^9*mWW^4*t^2 + 9744*ep^2*mtt^9*mWW^4*t^2 + 30096*ep^3*mtt^9*mWW^4*t^2 + 50496*ep^4*mtt^9*mWW^4*t^2 + 43776*ep^5*mtt^9*mWW^4*t^2 + 15360*ep^6*mtt^9*mWW^4*t^2 - 378*mtt^8*mWW^5*t^2 - 5610*ep*mtt^8*mWW^5*t^2 - 33510*ep^2*mtt^8*mWW^5*t^2 - 103182*ep^3*mtt^8*mWW^5*t^2 - 173160*ep^4*mtt^8*mWW^5*t^2 - 150552*ep^5*mtt^8*mWW^5*t^2 - 53088*ep^6*mtt^8*mWW^5*t^2 + 456*mtt^7*mWW^6*t^2 + 6708*ep*mtt^7*mWW^6*t^2 + 39912*ep^2*mtt^7*mWW^6*t^2 + 123060*ep^3*mtt^7*mWW^6*t^2 + 207744*ep^4*mtt^7*mWW^6*t^2 + 182352*ep^5*mtt^7*mWW^6*t^2 + 65088*ep^6*mtt^7*mWW^6*t^2 - 180*mtt^6*mWW^7*t^2 - 2664*ep*mtt^6*mWW^7*t^2 - 16116*ep^2*mtt^6*mWW^7*t^2 - 51048*ep^3*mtt^6*mWW^7*t^2 - 89232*ep^4*mtt^6*mWW^7*t^2 - 81504*ep^5*mtt^6*mWW^7*t^2 - 30336*ep^6*mtt^6*mWW^7*t^2 - 36*mtt^5*mWW^8*t^2 - 456*ep*mtt^5*mWW^8*t^2 - 2184*ep^2*mtt^5*mWW^8*t^2 - 4836*ep^3*mtt^5*mWW^8*t^2 - 4608*ep^4*mtt^5*mWW^8*t^2 - 720*ep^5*mtt^5*mWW^8*t^2 + 960*ep^6*mtt^5*mWW^8*t^2 + 30*mtt^4*mWW^9*t^2 + 402*ep*mtt^4*mWW^9*t^2 + 2154*ep^2*mtt^4*mWW^9*t^2 + 5910*ep^3*mtt^4*mWW^9*t^2 + 8760*ep^4*mtt^4*mWW^9*t^2 + 6648*ep^5*mtt^4*mWW^9*t^2 + 2016*ep^6*mtt^4*mWW^9*t^2 - 504*mtt^8*mWW^4*s*t^2 - 7560*ep*mtt^8*mWW^4*s*t^2 - 45472*ep^2*mtt^8*mWW^4*s*t^2 - 140448*ep^3*mtt^8*mWW^4*s*t^2 - 235648*ep^4*mtt^8*mWW^4*s*t^2 - 204288*ep^5*mtt^8*mWW^4*s*t^2 - 71680*ep^6*mtt^8*mWW^4*s*t^2 + 1044*mtt^7*mWW^5*s*t^2 + 15536*ep*mtt^7*mWW^5*s*t^2 + 93328*ep^2*mtt^7*mWW^5*s*t^2 + 289828*ep^3*mtt^7*mWW^5*s*t^2 + 491632*ep^4*mtt^7*mWW^5*s*t^2 + 432800*ep^5*mtt^7*mWW^5*s*t^2 + 154752*ep^6*mtt^7*mWW^5*s*t^2 + 302*mtt^6*mWW^6*s*t^2 + 4214*ep*mtt^6*mWW^6*s*t^2 + 22452*ep^2*mtt^6*mWW^6*s*t^2 + 57386*ep^3*mtt^6*mWW^6*s*t^2 + 71978*ep^4*mtt^6*mWW^6*s*t^2 + 38052*ep^5*mtt^6*mWW^6*s*t^2 + 3696*ep^6*mtt^6*mWW^6*s*t^2 - 2016*mtt^5*mWW^7*s*t^2 - 29002*ep*mtt^5*mWW^7*s*t^2 - 167320*ep^2*mtt^5*mWW^7*s*t^2 - 495938*ep^3*mtt^5*mWW^7*s*t^2 - 798788*ep^4*mtt^5*mWW^7*s*t^2 - 664224*ep^5*mtt^5*mWW^7*s*t^2 - 222912*ep^6*mtt^5*mWW^7*s*t^2 + 1356*mtt^4*mWW^8*s*t^2 + 19528*ep*mtt^4*mWW^8*s*t^2 + 113486*ep^2*mtt^4*mWW^8*s*t^2 + 341280*ep^3*mtt^4*mWW^8*s*t^2 + 561666*ep^4*mtt^4*mWW^8*s*t^2 + 480348*ep^5*mtt^4*mWW^8*s*t^2 + 166736*ep^6*mtt^4*mWW^8*s*t^2 - 68*mtt^3*mWW^9*s*t^2 - 1226*ep*mtt^3*mWW^9*s*t^2 - 8664*ep^2*mtt^3*mWW^9*s*t^2 - 31054*ep^3*mtt^3*mWW^9*s*t^2 - 60076*ep^4*mtt^3*mWW^9*s*t^2 - 59632*ep^5*mtt^3*mWW^9*s*t^2 - 23680*ep^6*mtt^3*mWW^9*s*t^2 - 114*mtt^2*mWW^10*s*t^2 - 1490*ep*mtt^2*mWW^10*s*t^2 - 7810*ep^2*mtt^2*mWW^10*s*t^2 - 21054*ep^3*mtt^2*mWW^10*s*t^2 - 30764*ep^4*mtt^2*mWW^10*s*t^2 - 23056*ep^5*mtt^2*mWW^10*s*t^2 - 6912*ep^6*mtt^2*mWW^10*s*t^2 + 1008*mtt^7*mWW^4*s^2*t^2 + 15120*ep*mtt^7*mWW^4*s^2*t^2 + 90944*ep^2*mtt^7*mWW^4*s^2*t^2 + 280896*ep^3*mtt^7*mWW^4*s^2*t^2 + 471296*ep^4*mtt^7*mWW^4*s^2*t^2 + 408576*ep^5*mtt^7*mWW^4*s^2*t^2 + 143360*ep^6*mtt^7*mWW^4*s^2*t^2 - 1338*mtt^6*mWW^5*s^2*t^2 - 19390*ep*mtt^6*mWW^5*s^2*t^2 - 115022*ep^2*mtt^6*mWW^5*s^2*t^2 - 358098*ep^3*mtt^6*mWW^5*s^2*t^2 - 615496*ep^4*mtt^6*mWW^5*s^2*t^2 - 552728*ep^5*mtt^6*mWW^5*s^2*t^2 - 202464*ep^6*mtt^6*mWW^5*s^2*t^2 - 2680*mtt^5*mWW^6*s^2*t^2 - 39968*ep*mtt^5*mWW^6*s^2*t^2 - 235384*ep^2*mtt^5*mWW^6*s^2*t^2 - 698684*ep^3*mtt^5*mWW^6*s^2*t^2 - 1109468*ep^4*mtt^5*mWW^6*s^2*t^2 - 897640*ep^5*mtt^5*mWW^6*s^2*t^2 - 289264*ep^6*mtt^5*mWW^6*s^2*t^2 + 5788*mtt^4*mWW^7*s^2*t^2 + 84241*ep*mtt^4*mWW^7*s^2*t^2 + 492295*ep^2*mtt^4*mWW^7*s^2*t^2 + 1476241*ep^3*mtt^4*mWW^7*s^2*t^2 + 2405321*ep^4*mtt^4*mWW^7*s^2*t^2 + 2025018*ep^5*mtt^4*mWW^7*s^2*t^2 + 688648*ep^6*mtt^4*mWW^7*s^2*t^2 - 3024*mtt^3*mWW^8*s^2*t^2 - 43688*ep*mtt^3*mWW^8*s^2*t^2 - 255682*ep^2*mtt^3*mWW^8*s^2*t^2 - 775760*ep^3*mtt^3*mWW^8*s^2*t^2 - 1290754*ep^4*mtt^3*mWW^8*s^2*t^2 - 1117940*ep^5*mtt^3*mWW^8*s^2*t^2 - 393184*ep^6*mtt^3*mWW^8*s^2*t^2 + 46*mtt^2*mWW^9*s^2*t^2 + 951*ep*mtt^2*mWW^9*s^2*t^2 + 7821*ep^2*mtt^2*mWW^9*s^2*t^2 + 33379*ep^3*mtt^2*mWW^9*s^2*t^2 + 76097*ep^4*mtt^2*mWW^9*s^2*t^2 + 86698*ep^5*mtt^2*mWW^9*s^2*t^2 + 38360*ep^6*mtt^2*mWW^9*s^2*t^2 + 200*mtt*mWW^10*s^2*t^2 + 2770*ep*mtt*mWW^10*s^2*t^2 + 15424*ep^2*mtt*mWW^10*s^2*t^2 + 43718*ep^3*mtt*mWW^10*s^2*t^2 + 66496*ep^4*mtt*mWW^10*s^2*t^2 + 51472*ep^5*mtt*mWW^10*s^2*t^2 + 15840*ep^6*mtt*mWW^10*s^2*t^2 + 12*ep*mWW^11*s^2*t^2 + 132*ep^2*mWW^11*s^2*t^2 + 516*ep^3*mWW^11*s^2*t^2 + 924*ep^4*mWW^11*s^2*t^2 + 768*ep^5*mWW^11*s^2*t^2 + 240*ep^6*mWW^11*s^2*t^2 - 1080*mtt^6*mWW^4*s^3*t^2 - 16200*ep*mtt^6*mWW^4*s^3*t^2 - 97440*ep^2*mtt^6*mWW^4*s^3*t^2 - 300960*ep^3*mtt^6*mWW^4*s^3*t^2 - 504960*ep^4*mtt^6*mWW^4*s^3*t^2 - 437760*ep^5*mtt^6*mWW^4*s^3*t^2 - 153600*ep^6*mtt^6*mWW^4*s^3*t^2 + 1344*mtt^5*mWW^5*s^3*t^2 + 18332*ep*mtt^5*mWW^5*s^3*t^2 + 104244*ep^2*mtt^5*mWW^5*s^3*t^2 + 318840*ep^3*mtt^5*mWW^5*s^3*t^2 + 548848*ep^4*mtt^5*mWW^5*s^3*t^2 + 499504*ep^5*mtt^5*mWW^5*s^3*t^2 + 186560*ep^6*mtt^5*mWW^5*s^3*t^2 + 2714*mtt^4*mWW^6*s^3*t^2 + 42816*ep*mtt^4*mWW^6*s^3*t^2 + 263094*ep^2*mtt^4*mWW^6*s^3*t^2 + 800400*ep^3*mtt^4*mWW^6*s^3*t^2 + 1285296*ep^4*mtt^4*mWW^6*s^3*t^2 + 1041696*ep^5*mtt^4*mWW^6*s^3*t^2 + 333952*ep^6*mtt^4*mWW^6*s^3*t^2 - 5320*mtt^3*mWW^7*s^3*t^2 - 78899*ep*mtt^3*mWW^7*s^3*t^2 - 470161*ep^2*mtt^3*mWW^7*s^3*t^2 - 1426107*ep^3*mtt^3*mWW^7*s^3*t^2 - 2332087*ep^4*mtt^3*mWW^7*s^3*t^2 - 1958714*ep^5*mtt^3*mWW^7*s^3*t^2 - 661624*ep^6*mtt^3*mWW^7*s^3*t^2 + 2436*mtt^2*mWW^8*s^3*t^2 + 34571*ep*mtt^2*mWW^8*s^3*t^2 + 201401*ep^2*mtt^2*mWW^8*s^3*t^2 + 609403*ep^3*mtt^2*mWW^8*s^3*t^2 + 1010875*ep^4*mtt^2*mWW^8*s^3*t^2 + 872682*ep^5*mtt^2*mWW^8*s^3*t^2 + 305976*ep^6*mtt^2*mWW^8*s^3*t^2 - 8*mtt*mWW^9*s^3*t^2 + 383*ep*mtt*mWW^9*s^3*t^2 + 3613*ep^2*mtt*mWW^9*s^3*t^2 + 9251*ep^3*mtt*mWW^9*s^3*t^2 + 3679*ep^4*mtt*mWW^9*s^3*t^2 - 12694*ep^5*mtt*mWW^9*s^3*t^2 - 11208*ep^6*mtt*mWW^9*s^3*t^2 - 86*mWW^10*s^3*t^2 - 1291*ep*mWW^10*s^3*t^2 - 7919*ep^2*mWW^10*s^3*t^2 - 24075*ep^3*mWW^10*s^3*t^2 - 38147*ep^4*mWW^10*s^3*t^2 - 30058*ep^5*mWW^10*s^3*t^2 - 9272*ep^6*mWW^10*s^3*t^2 + 612*mtt^5*mWW^4*s^4*t^2 + 9180*ep*mtt^5*mWW^4*s^4*t^2 + 55216*ep^2*mtt^5*mWW^4*s^4*t^2 + 170544*ep^3*mtt^5*mWW^4*s^4*t^2 + 286144*ep^4*mtt^5*mWW^4*s^4*t^2 + 248064*ep^5*mtt^5*mWW^4*s^4*t^2 + 87040*ep^6*mtt^5*mWW^4*s^4*t^2 - 960*mtt^4*mWW^5*s^4*t^2 - 12588*ep*mtt^4*mWW^5*s^4*t^2 - 69184*ep^2*mtt^4*mWW^5*s^4*t^2 - 206788*ep^3*mtt^4*mWW^5*s^4*t^2 - 351936*ep^4*mtt^4*mWW^5*s^4*t^2 - 319264*ep^5*mtt^4*mWW^5*s^4*t^2 - 119296*ep^6*mtt^4*mWW^5*s^4*t^2 - 792*mtt^3*mWW^6*s^4*t^2 - 15084*ep*mtt^3*mWW^6*s^4*t^2 - 105612*ep^2*mtt^3*mWW^6*s^4*t^2 - 344692*ep^3*mtt^3*mWW^6*s^4*t^2 - 568844*ep^4*mtt^3*mWW^6*s^4*t^2 - 458584*ep^5*mtt^3*mWW^6*s^4*t^2 - 142176*ep^6*mtt^3*mWW^6*s^4*t^2 + 2016*mtt^2*mWW^7*s^4*t^2 + 31870*ep*mtt^2*mWW^7*s^4*t^2 + 204580*ep^2*mtt^2*mWW^7*s^4*t^2 + 653410*ep^3*mtt^2*mWW^7*s^4*t^2 + 1097284*ep^4*mtt^2*mWW^7*s^4*t^2 + 926728*ep^5*mtt^2*mWW^7*s^4*t^2 + 309712*ep^6*mtt^2*mWW^7*s^4*t^2 - 876*mtt*mWW^8*s^4*t^2 - 13116*ep*mtt*mWW^8*s^4*t^2 - 83468*ep^2*mtt*mWW^8*s^4*t^2 - 269912*ep^3*mtt*mWW^8*s^4*t^2 - 463332*ep^4*mtt*mWW^8*s^4*t^2 - 402248*ep^5*mtt*mWW^8*s^4*t^2 - 138752*ep^6*mtt*mWW^8*s^4*t^2 - 262*ep*mWW^9*s^4*t^2 - 1532*ep^2*mWW^9*s^4*t^2 - 2562*ep^3*mWW^9*s^4*t^2 + 684*ep^4*mWW^9*s^4*t^2 + 5304*ep^5*mWW^9*s^4*t^2 + 3472*ep^6*mWW^9*s^4*t^2 - 144*mtt^4*mWW^4*s^5*t^2 - 2160*ep*mtt^4*mWW^4*s^5*t^2 - 12992*ep^2*mtt^4*mWW^4*s^5*t^2 - 40128*ep^3*mtt^4*mWW^4*s^5*t^2 - 67328*ep^4*mtt^4*mWW^4*s^5*t^2 - 58368*ep^5*mtt^4*mWW^4*s^5*t^2 - 20480*ep^6*mtt^4*mWW^4*s^5*t^2 + 288*mtt^3*mWW^5*s^5*t^2 + 3720*ep*mtt^3*mWW^5*s^5*t^2 + 20144*ep^2*mtt^3*mWW^5*s^5*t^2 + 59400*ep^3*mtt^3*mWW^5*s^5*t^2 + 100112*ep^4*mtt^3*mWW^5*s^5*t^2 + 90240*ep^5*mtt^3*mWW^5*s^5*t^2 + 33536*ep^6*mtt^3*mWW^5*s^5*t^2 + 1176*ep*mtt^2*mWW^6*s^5*t^2 + 12944*ep^2*mtt^2*mWW^6*s^5*t^2 + 49464*ep^3*mtt^2*mWW^6*s^5*t^2 + 85328*ep^4*mtt^2*mWW^6*s^5*t^2 + 67008*ep^5*mtt^2*mWW^6*s^5*t^2 + 18944*ep^6*mtt^2*mWW^6*s^5*t^2 - 288*mtt*mWW^7*s^5*t^2 - 4872*ep*mtt*mWW^7*s^5*t^2 - 34352*ep^2*mtt*mWW^7*s^5*t^2 - 116616*ep^3*mtt*mWW^7*s^5*t^2 - 201680*ep^4*mtt*mWW^7*s^5*t^2 - 171264*ep^5*mtt*mWW^7*s^5*t^2 - 56576*ep^6*mtt*mWW^7*s^5*t^2 + 144*mWW^8*s^5*t^2 + 2136*ep*mWW^8*s^5*t^2 + 14256*ep^2*mWW^8*s^5*t^2 + 47880*ep^3*mWW^8*s^5*t^2 + 83568*ep^4*mWW^8*s^5*t^2 + 72384*ep^5*mWW^8*s^5*t^2 + 24576*ep^6*mWW^8*s^5*t^2 - 738*mtt^8*mWW^4*t^3 - 10902*ep*mtt^8*mWW^4*t^3 - 64602*ep^2*mtt^8*mWW^4*t^3 - 196614*ep^3*mtt^8*mWW^4*t^3 - 324984*ep^4*mtt^8*mWW^4*t^3 - 277368*ep^5*mtt^8*mWW^4*t^3 - 95712*ep^6*mtt^8*mWW^4*t^3 + 2568*mtt^7*mWW^5*t^3 + 37632*ep*mtt^7*mWW^5*t^3 + 221808*ep^2*mtt^7*mWW^5*t^3 + 673416*ep^3*mtt^7*mWW^5*t^3 + 1113216*ep^4*mtt^7*mWW^5*t^3 + 952224*ep^5*mtt^7*mWW^5*t^3 + 329856*ep^6*mtt^7*mWW^5*t^3 - 3132*mtt^6*mWW^6*t^3 - 45618*ep*mtt^6*mWW^6*t^3 - 268128*ep^2*mtt^6*mWW^6*t^3 - 814734*ep^3*mtt^6*mWW^6*t^3 - 1352388*ep^4*mtt^6*mWW^6*t^3 - 1164720*ep^5*mtt^6*mWW^6*t^3 - 407040*ep^6*mtt^6*mWW^6*t^3 + 1368*mtt^5*mWW^7*t^3 + 20064*ep*mtt^5*mWW^7*t^3 + 119364*ep^2*mtt^5*mWW^7*t^3 + 369072*ep^3*mtt^5*mWW^7*t^3 + 626220*ep^4*mtt^5*mWW^7*t^3 + 553128*ep^5*mtt^5*mWW^7*t^3 + 198624*ep^6*mtt^5*mWW^7*t^3 + 78*mtt^4*mWW^8*t^3 + 708*ep*mtt^4*mWW^8*t^3 + 1434*ep^2*mtt^4*mWW^8*t^3 - 4536*ep^3*mtt^4*mWW^8*t^3 - 23220*ep^4*mtt^4*mWW^8*t^3 - 34152*ep^5*mtt^4*mWW^8*t^3 - 16992*ep^6*mtt^4*mWW^8*t^3 - 144*mtt^3*mWW^9*t^3 - 1884*ep*mtt^3*mWW^9*t^3 - 9876*ep^2*mtt^3*mWW^9*t^3 - 26604*ep^3*mtt^3*mWW^9*t^3 - 38844*ep^4*mtt^3*mWW^9*t^3 - 29112*ep^5*mtt^3*mWW^9*t^3 - 8736*ep^6*mtt^3*mWW^9*t^3 - 36*mtt^8*mWW^3*s*t^3 - 540*ep*mtt^8*mWW^3*s*t^3 - 3248*ep^2*mtt^8*mWW^3*s*t^3 - 10032*ep^3*mtt^8*mWW^3*s*t^3 - 16832*ep^4*mtt^8*mWW^3*s*t^3 - 14592*ep^5*mtt^8*mWW^3*s*t^3 - 5120*ep^6*mtt^8*mWW^3*s*t^3 + 3372*mtt^7*mWW^4*s*t^3 + 49608*ep*mtt^7*mWW^4*s*t^3 + 292420*ep^2*mtt^7*mWW^4*s*t^3 + 884592*ep^3*mtt^7*mWW^4*s*t^3 + 1452976*ep^4*mtt^7*mWW^4*s*t^3 + 1232160*ep^5*mtt^7*mWW^4*s*t^3 + 422272*ep^6*mtt^7*mWW^4*s*t^3 - 9304*mtt^6*mWW^5*s*t^3 - 135618*ep*mtt^6*mWW^5*s*t^3 - 794756*ep^2*mtt^6*mWW^5*s*t^3 - 2399330*ep^3*mtt^6*mWW^5*s*t^3 - 3947004*ep^4*mtt^6*mWW^5*s*t^3 - 3362180*ep^5*mtt^6*mWW^5*s*t^3 - 1159888*ep^6*mtt^6*mWW^5*s*t^3 + 7010*mtt^5*mWW^6*s*t^3 + 102052*ep*mtt^5*mWW^6*s*t^3 + 600740*ep^2*mtt^5*mWW^6*s*t^3 + 1833680*ep^3*mtt^5*mWW^6*s*t^3 + 3068582*ep^4*mtt^5*mWW^6*s*t^3 + 2672008*ep^5*mtt^5*mWW^6*s*t^3 + 945088*ep^6*mtt^5*mWW^6*s*t^3 + 1476*mtt^4*mWW^7*s*t^3 + 19270*ep*mtt^4*mWW^7*s*t^3 + 97716*ep^2*mtt^4*mWW^7*s*t^3 + 241470*ep^3*mtt^4*mWW^7*s*t^3 + 295160*ep^4*mtt^4*mWW^7*s*t^3 + 153332*ep^5*mtt^4*mWW^7*s*t^3 + 16336*ep^6*mtt^4*mWW^7*s*t^3 - 3272*mtt^3*mWW^8*s*t^3 - 45271*ep*mtt^3*mWW^8*s*t^3 - 252061*ep^2*mtt^3*mWW^8*s*t^3 - 723835*ep^3*mtt^3*mWW^8*s*t^3 - 1132175*ep^4*mtt^3*mWW^8*s*t^3 - 915042*ep^5*mtt^3*mWW^8*s*t^3 - 298584*ep^6*mtt^3*mWW^8*s*t^3 + 616*mtt^2*mWW^9*s*t^3 + 8722*ep*mtt^2*mWW^9*s*t^3 + 49998*ep^2*mtt^2*mWW^9*s*t^3 + 148942*ep^3*mtt^2*mWW^9*s*t^3 + 243790*ep^4*mtt^2*mWW^9*s*t^3 + 207924*ep^5*mtt^2*mWW^9*s*t^3 + 72048*ep^6*mtt^2*mWW^9*s*t^3 + 138*mtt*mWW^10*s*t^3 + 1777*ep*mtt*mWW^10*s*t^3 + 9191*ep^2*mtt*mWW^10*s*t^3 + 24513*ep^3*mtt*mWW^10*s*t^3 + 35503*ep^4*mtt*mWW^10*s*t^3 + 26390*ep^5*mtt*mWW^10*s*t^3 + 7848*ep^6*mtt*mWW^10*s*t^3 + 180*mtt^7*mWW^3*s^2*t^3 + 2700*ep*mtt^7*mWW^3*s^2*t^3 + 16240*ep^2*mtt^7*mWW^3*s^2*t^3 + 50160*ep^3*mtt^7*mWW^3*s^2*t^3 + 84160*ep^4*mtt^7*mWW^3*s^2*t^3 + 72960*ep^5*mtt^7*mWW^3*s^2*t^3 + 25600*ep^6*mtt^7*mWW^3*s^2*t^3 - 6234*mtt^6*mWW^4*s^2*t^3 - 92906*ep*mtt^6*mWW^4*s^2*t^3 - 552674*ep^2*mtt^6*mWW^4*s^2*t^3 - 1679994*ep^3*mtt^6*mWW^4*s^2*t^3 - 2763856*ep^4*mtt^6*mWW^4*s^2*t^3 - 2341848*ep^5*mtt^6*mWW^4*s^2*t^3 - 800192*ep^6*mtt^6*mWW^4*s^2*t^3 + 14996*mtt^5*mWW^5*s^2*t^3 + 219318*ep*mtt^5*mWW^5*s^2*t^3 + 1288806*ep^2*mtt^5*mWW^5*s^2*t^3 + 3895266*ep^3*mtt^5*mWW^5*s^2*t^3 + 6407966*ep^4*mtt^5*mWW^5*s^2*t^3 + 5453632*ep^5*mtt^5*mWW^5*s^2*t^3 + 1877328*ep^6*mtt^5*mWW^5*s^2*t^3 - 8244*mtt^4*mWW^6*s^2*t^3 - 117922*ep*mtt^4*mWW^6*s^2*t^3 - 688964*ep^2*mtt^4*mWW^6*s^2*t^3 - 2107786*ep^3*mtt^4*mWW^6*s^2*t^3 - 3564596*ep^4*mtt^4*mWW^6*s^2*t^3 - 3153232*ep^5*mtt^4*mWW^6*s^2*t^3 - 1134560*ep^6*mtt^4*mWW^6*s^2*t^3 - 5484*mtt^3*mWW^7*s^2*t^3 - 79260*ep*mtt^3*mWW^7*s^2*t^3 - 451916*ep^2*mtt^3*mWW^7*s^2*t^3 - 1292060*ep^3*mtt^3*mWW^7*s^2*t^3 - 1954560*ep^4*mtt^3*mWW^7*s^2*t^3 - 1483496*ep^5*mtt^3*mWW^7*s^2*t^3 - 440912*ep^6*mtt^3*mWW^7*s^2*t^3 + 5686*mtt^2*mWW^8*s^2*t^3 + 80630*ep*mtt^2*mWW^8*s^2*t^3 + 460118*ep^2*mtt^2*mWW^8*s^2*t^3 + 1346858*ep^3*mtt^2*mWW^8*s^2*t^3 + 2137764*ep^4*mtt^2*mWW^8*s^2*t^3 + 1747744*ep^5*mtt^2*mWW^8*s^2*t^3 + 575408*ep^6*mtt^2*mWW^8*s^2*t^3 - 780*mtt*mWW^9*s^2*t^3 - 11158*ep*mtt*mWW^9*s^2*t^3 - 65198*ep^2*mtt*mWW^9*s^2*t^3 - 198190*ep^3*mtt*mWW^9*s^2*t^3 - 331322*ep^4*mtt*mWW^9*s^2*t^3 - 288640*ep^5*mtt*mWW^9*s^2*t^3 - 101984*ep^6*mtt*mWW^9*s^2*t^3 - 120*mWW^10*s^2*t^3 - 1690*ep*mWW^10*s^2*t^3 - 9580*ep^2*mWW^10*s^2*t^3 - 27502*ep^3*mWW^10*s^2*t^3 - 42052*ep^4*mWW^10*s^2*t^3 - 32464*ep^5*mWW^10*s^2*t^3 - 9904*ep^6*mWW^10*s^2*t^3 - 324*mtt^6*mWW^3*s^3*t^3 - 4860*ep*mtt^6*mWW^3*s^3*t^3 - 29232*ep^2*mtt^6*mWW^3*s^3*t^3 - 90288*ep^3*mtt^6*mWW^3*s^3*t^3 - 151488*ep^4*mtt^6*mWW^3*s^3*t^3 - 131328*ep^5*mtt^6*mWW^3*s^3*t^3 - 46080*ep^6*mtt^6*mWW^3*s^3*t^3 + 5688*mtt^5*mWW^4*s^3*t^3 + 86916*ep*mtt^5*mWW^4*s^3*t^3 + 526688*ep^2*mtt^5*mWW^4*s^3*t^3 + 1620028*ep^3*mtt^5*mWW^4*s^3*t^3 + 2683376*ep^4*mtt^5*mWW^4*s^3*t^3 + 2281008*ep^5*mtt^5*mWW^4*s^3*t^3 + 779904*ep^6*mtt^5*mWW^4*s^3*t^3 - 12796*mtt^4*mWW^5*s^3*t^3 - 190478*ep*mtt^4*mWW^5*s^3*t^3 - 1137536*ep^2*mtt^4*mWW^5*s^3*t^3 - 3477506*ep^3*mtt^4*mWW^5*s^3*t^3 - 5760452*ep^4*mtt^4*mWW^5*s^3*t^3 - 4918592*ep^5*mtt^4*mWW^5*s^3*t^3 - 1693648*ep^6*mtt^4*mWW^5*s^3*t^3 + 7192*mtt^3*mWW^6*s^3*t^3 + 102614*ep*mtt^3*mWW^6*s^3*t^3 + 602866*ep^2*mtt^3*mWW^6*s^3*t^3 + 1856174*ep^3*mtt^3*mWW^6*s^3*t^3 + 3153486*ep^4*mtt^3*mWW^6*s^3*t^3 + 2795268*ep^5*mtt^3*mWW^6*s^3*t^3 + 1005200*ep^6*mtt^3*mWW^6*s^3*t^3 + 3180*mtt^2*mWW^7*s^3*t^3 + 50353*ep*mtt^2*mWW^7*s^3*t^3 + 304109*ep^2*mtt^2*mWW^7*s^3*t^3 + 894741*ep^3*mtt^2*mWW^7*s^3*t^3 + 1361171*ep^4*mtt^2*mWW^7*s^3*t^3 + 1017814*ep^5*mtt^2*mWW^7*s^3*t^3 + 291496*ep^6*mtt^2*mWW^7*s^3*t^3 - 3248*mtt*mWW^8*s^3*t^3 - 48176*ep*mtt*mWW^8*s^3*t^3 - 284680*ep^2*mtt*mWW^8*s^3*t^3 - 848312*ep^3*mtt*mWW^8*s^3*t^3 - 1349104*ep^4*mtt*mWW^8*s^3*t^3 - 1090856*ep^5*mtt*mWW^8*s^3*t^3 - 351680*ep^6*mtt*mWW^8*s^3*t^3 + 308*mWW^9*s^3*t^3 + 4351*ep*mWW^9*s^3*t^3 + 25705*ep^2*mWW^9*s^3*t^3 + 78283*ep^3*mWW^9*s^3*t^3 + 129251*ep^4*mWW^9*s^3*t^3 + 110046*ep^5*mWW^9*s^3*t^3 + 37848*ep^6*mWW^9*s^3*t^3 + 252*mtt^5*mWW^3*s^4*t^3 + 3780*ep*mtt^5*mWW^3*s^4*t^3 + 22736*ep^2*mtt^5*mWW^3*s^4*t^3 + 70224*ep^3*mtt^5*mWW^3*s^4*t^3 + 117824*ep^4*mtt^5*mWW^3*s^4*t^3 + 102144*ep^5*mtt^5*mWW^3*s^4*t^3 + 35840*ep^6*mtt^5*mWW^3*s^4*t^3 - 2472*mtt^4*mWW^4*s^4*t^3 - 39036*ep*mtt^4*mWW^4*s^4*t^3 - 242024*ep^2*mtt^4*mWW^4*s^4*t^3 - 755372*ep^3*mtt^4*mWW^4*s^4*t^3 - 1262168*ep^4*mtt^4*mWW^4*s^4*t^3 - 1078272*ep^5*mtt^4*mWW^4*s^4*t^3 - 369760*ep^6*mtt^4*mWW^4*s^4*t^3 + 5256*mtt^3*mWW^5*s^4*t^3 + 80840*ep*mtt^3*mWW^5*s^4*t^3 + 499540*ep^2*mtt^3*mWW^5*s^4*t^3 + 1566328*ep^3*mtt^3*mWW^5*s^4*t^3 + 2635756*ep^4*mtt^3*mWW^5*s^4*t^3 + 2268248*ep^5*mtt^3*mWW^5*s^4*t^3 + 782784*ep^6*mtt^3*mWW^5*s^4*t^3 - 3456*mtt^2*mWW^6*s^4*t^3 - 51044*ep*mtt^2*mWW^6*s^4*t^3 - 315556*ep^2*mtt^2*mWW^6*s^4*t^3 - 1007636*ep^3*mtt^2*mWW^6*s^4*t^3 - 1738924*ep^4*mtt^2*mWW^6*s^4*t^3 - 1538120*ep^5*mtt^2*mWW^6*s^4*t^3 - 545344*ep^6*mtt^2*mWW^6*s^4*t^3 - 228*mtt*mWW^7*s^4*t^3 - 4868*ep*mtt*mWW^7*s^4*t^3 - 28212*ep^2*mtt*mWW^7*s^4*t^3 - 66144*ep^3*mtt*mWW^7*s^4*t^3 - 59148*ep^4*mtt*mWW^7*s^4*t^3 + 904*ep^5*mtt*mWW^7*s^4*t^3 + 19136*ep^6*mtt*mWW^7*s^4*t^3 + 648*mWW^8*s^4*t^3 + 10328*ep*mWW^8*s^4*t^3 + 63516*ep^2*mWW^8*s^4*t^3 + 192600*ep^3*mWW^8*s^4*t^3 + 306660*ep^4*mWW^8*s^4*t^3 + 245096*ep^5*mWW^8*s^4*t^3 + 77344*ep^6*mWW^8*s^4*t^3 - 72*mtt^4*mWW^3*s^5*t^3 - 1080*ep*mtt^4*mWW^3*s^5*t^3 - 6496*ep^2*mtt^4*mWW^3*s^5*t^3 - 20064*ep^3*mtt^4*mWW^3*s^5*t^3 - 33664*ep^4*mtt^4*mWW^3*s^5*t^3 - 29184*ep^5*mtt^4*mWW^3*s^5*t^3 - 10240*ep^6*mtt^4*mWW^3*s^5*t^3 + 384*mtt^3*mWW^4*s^5*t^3 + 6320*ep*mtt^3*mWW^4*s^5*t^3 + 40192*ep^2*mtt^3*mWW^4*s^5*t^3 + 127360*ep^3*mtt^3*mWW^4*s^5*t^3 + 214656*ep^4*mtt^3*mWW^4*s^5*t^3 + 184320*ep^5*mtt^3*mWW^4*s^5*t^3 + 63488*ep^6*mtt^3*mWW^4*s^5*t^3 - 720*mtt^2*mWW^5*s^5*t^3 - 11664*ep*mtt^2*mWW^5*s^5*t^3 - 75616*ep^2*mtt^2*mWW^5*s^5*t^3 - 244560*ep^3*mtt^2*mWW^5*s^5*t^3 - 418048*ep^4*mtt^2*mWW^5*s^5*t^3 - 361536*ep^5*mtt^2*mWW^5*s^5*t^3 - 124672*ep^6*mtt^2*mWW^5*s^5*t^3 + 576*mtt*mWW^6*s^5*t^3 + 8688*ep*mtt*mWW^6*s^5*t^3 + 56640*ep^2*mtt*mWW^6*s^5*t^3 + 187296*ep^3*mtt*mWW^6*s^5*t^3 + 326784*ep^4*mtt*mWW^6*s^5*t^3 + 286848*ep^5*mtt*mWW^6*s^5*t^3 + 99840*ep^6*mtt*mWW^6*s^5*t^3 - 168*mWW^7*s^5*t^3 - 2264*ep*mWW^7*s^5*t^3 - 14720*ep^2*mWW^7*s^5*t^3 - 50032*ep^3*mWW^7*s^5*t^3 - 89728*ep^4*mWW^7*s^5*t^3 - 80448*ep^5*mWW^7*s^5*t^3 - 28416*ep^6*mWW^7*s^5*t^3 - 108*mtt^9*mWW^2*t^4 - 1620*ep*mtt^9*mWW^2*t^4 - 9744*ep^2*mtt^9*mWW^2*t^4 - 30096*ep^3*mtt^9*mWW^2*t^4 - 50496*ep^4*mtt^9*mWW^2*t^4 - 43776*ep^5*mtt^9*mWW^2*t^4 - 15360*ep^6*mtt^9*mWW^2*t^4 + 738*mtt^8*mWW^3*t^4 + 10386*ep*mtt^8*mWW^3*t^4 + 58974*ep^2*mtt^8*mWW^3*t^4 + 173190*ep^3*mtt^8*mWW^3*t^4 + 277896*ep^4*mtt^8*mWW^3*t^4 + 231288*ep^5*mtt^8*mWW^3*t^4 + 78048*ep^6*mtt^8*mWW^3*t^4 + 564*mtt^7*mWW^4*t^4 + 9492*ep*mtt^7*mWW^4*t^4 + 61716*ep^2*mtt^7*mWW^4*t^4 + 200088*ep^3*mtt^7*mWW^4*t^4 + 345156*ep^4*mtt^7*mWW^4*t^4 + 303384*ep^5*mtt^7*mWW^4*t^4 + 107040*ep^6*mtt^7*mWW^4*t^4 - 5976*mtt^6*mWW^5*t^4 - 87390*ep*mtt^6*mWW^5*t^4 - 512940*ep^2*mtt^6*mWW^5*t^4 - 1547370*ep^3*mtt^6*mWW^5*t^4 - 2536620*ep^4*mtt^6*mWW^5*t^4 - 2148336*ep^5*mtt^6*mWW^5*t^4 - 736128*ep^6*mtt^6*mWW^5*t^4 + 8532*mtt^5*mWW^6*t^4 + 122544*ep*mtt^5*mWW^6*t^4 + 709584*ep^2*mtt^5*mWW^6*t^4 + 2122188*ep^3*mtt^5*mWW^6*t^4 + 3463848*ep^4*mtt^5*mWW^6*t^4 + 2930592*ep^5*mtt^5*mWW^6*t^4 + 1005312*ep^6*mtt^5*mWW^6*t^4 - 4182*mtt^4*mWW^7*t^4 - 59853*ep*mtt^4*mWW^7*t^4 - 346881*ep^2*mtt^4*mWW^7*t^4 - 1043505*ep^3*mtt^4*mWW^7*t^4 - 1720737*ep^4*mtt^4*mWW^7*t^4 - 1475826*ep^5*mtt^4*mWW^7*t^4 - 514296*ep^6*mtt^4*mWW^7*t^4 + 180*mtt^3*mWW^8*t^4 + 3198*ep*mtt^3*mWW^8*t^4 + 22554*ep^2*mtt^3*mWW^8*t^4 + 81018*ep^3*mtt^3*mWW^8*t^4 + 156726*ep^4*mtt^3*mWW^8*t^4 + 155004*ep^5*mtt^3*mWW^8*t^4 + 61200*ep^6*mtt^3*mWW^8*t^4 + 252*mtt^2*mWW^9*t^4 + 3243*ep*mtt^2*mWW^9*t^4 + 16737*ep^2*mtt^2*mWW^9*t^4 + 44487*ep^3*mtt^2*mWW^9*t^4 + 64227*ep^4*mtt^2*mWW^9*t^4 + 47670*ep^5*mtt^2*mWW^9*t^4 + 14184*ep^6*mtt^2*mWW^9*t^4 + 576*mtt^8*mWW^2*s*t^4 + 8640*ep*mtt^8*mWW^2*s*t^4 + 51968*ep^2*mtt^8*mWW^2*s*t^4 + 160512*ep^3*mtt^8*mWW^2*s*t^4 + 269312*ep^4*mtt^8*mWW^2*s*t^4 + 233472*ep^5*mtt^8*mWW^2*s*t^4 + 81920*ep^6*mtt^8*mWW^2*s*t^4 - 3468*mtt^7*mWW^3*s*t^4 - 49576*ep*mtt^7*mWW^3*s*t^4 - 285144*ep^2*mtt^7*mWW^3*s*t^4 - 845484*ep^3*mtt^7*mWW^3*s*t^4 - 1366128*ep^4*mtt^7*mWW^3*s*t^4 - 1142368*ep^5*mtt^7*mWW^3*s*t^4 - 386432*ep^6*mtt^7*mWW^3*s*t^4 - 1780*mtt^6*mWW^4*s*t^4 - 29122*ep*mtt^6*mWW^4*s*t^4 - 184348*ep^2*mtt^6*mWW^4*s*t^4 - 581390*ep^3*mtt^6*mWW^4*s*t^4 - 974012*ep^4*mtt^6*mWW^4*s*t^4 - 830820*ep^5*mtt^6*mWW^4*s*t^4 - 285008*ep^6*mtt^6*mWW^4*s*t^4 + 20492*mtt^5*mWW^5*s*t^4 + 296030*ep*mtt^5*mWW^5*s*t^4 + 1713862*ep^2*mtt^5*mWW^5*s*t^4 + 5093538*ep^3*mtt^5*mWW^5*s*t^4 + 8221094*ep^4*mtt^5*mWW^5*s*t^4 + 6852544*ep^5*mtt^5*mWW^5*s*t^4 + 2309920*ep^6*mtt^5*mWW^5*s*t^4 - 23710*mtt^4*mWW^6*s*t^4 - 337148*ep*mtt^4*mWW^6*s*t^4 - 1930578*ep^2*mtt^4*mWW^6*s*t^4 - 5707752*ep^3*mtt^4*mWW^6*s*t^4 - 9214504*ep^4*mtt^4*mWW^6*s*t^4 - 7714612*ep^5*mtt^4*mWW^6*s*t^4 - 2617936*ep^6*mtt^4*mWW^6*s*t^4 + 5956*mtt^3*mWW^7*s*t^4 + 85537*ep*mtt^3*mWW^7*s*t^4 + 499133*ep^2*mtt^3*mWW^7*s*t^4 + 1519809*ep^3*mtt^3*mWW^7*s*t^4 + 2552683*ep^4*mtt^3*mWW^7*s*t^4 + 2239274*ep^5*mtt^3*mWW^7*s*t^4 + 798008*ep^6*mtt^3*mWW^7*s*t^4 + 2872*mtt^2*mWW^8*s*t^4 + 38291*ep*mtt^2*mWW^8*s*t^4 + 204141*ep^2*mtt^2*mWW^8*s*t^4 + 556459*ep^3*mtt^2*mWW^8*s*t^4 + 815759*ep^4*mtt^2*mWW^8*s*t^4 + 608118*ep^5*mtt^2*mWW^8*s*t^4 + 179880*ep^6*mtt^2*mWW^8*s*t^4 - 884*mtt*mWW^9*s*t^4 - 11963*ep*mtt*mWW^9*s*t^4 - 65499*ep^2*mtt*mWW^9*s*t^4 - 186323*ep^3*mtt*mWW^9*s*t^4 - 290705*ep^4*mtt*mWW^9*s*t^4 - 235626*ep^5*mtt*mWW^9*s*t^4 - 77400*ep^6*mtt*mWW^9*s*t^4 - 54*mWW^10*s*t^4 - 689*ep*mWW^10*s*t^4 - 3535*ep^2*mWW^10*s*t^4 - 9369*ep^3*mWW^10*s*t^4 - 13499*ep^4*mWW^10*s*t^4 - 9982*ep^5*mWW^10*s*t^4 - 2952*ep^6*mWW^10*s*t^4 - 1224*mtt^7*mWW^2*s^2*t^4 - 18360*ep*mtt^7*mWW^2*s^2*t^4 - 110432*ep^2*mtt^7*mWW^2*s^2*t^4 - 341088*ep^3*mtt^7*mWW^2*s^2*t^4 - 572288*ep^4*mtt^7*mWW^2*s^2*t^4 - 496128*ep^5*mtt^7*mWW^2*s^2*t^4 - 174080*ep^6*mtt^7*mWW^2*s^2*t^4 + 6234*mtt^6*mWW^3*s^2*t^4 + 91126*ep*mtt^6*mWW^3*s^2*t^4 + 534326*ep^2*mtt^6*mWW^3*s^2*t^4 + 1608402*ep^3*mtt^6*mWW^3*s^2*t^4 + 2628424*ep^4*mtt^6*mWW^3*s^2*t^4 + 2215832*ep^5*mtt^6*mWW^3*s^2*t^4 + 753504*ep^6*mtt^6*mWW^3*s^2*t^4 + 1256*mtt^5*mWW^4*s^2*t^4 + 23586*ep*mtt^5*mWW^4*s^2*t^4 + 158154*ep^2*mtt^5*mWW^4*s^2*t^4 + 502486*ep^3*mtt^5*mWW^4*s^2*t^4 + 820302*ep^4*mtt^5*mWW^4*s^2*t^4 + 666984*ep^5*mtt^5*mWW^4*s^2*t^4 + 216224*ep^6*mtt^5*mWW^4*s^2*t^4 - 27330*mtt^4*mWW^5*s^2*t^4 - 400360*ep*mtt^4*mWW^5*s^2*t^4 - 2337566*ep^2*mtt^4*mWW^5*s^2*t^4 - 6956900*ep^3*mtt^4*mWW^5*s^2*t^4 - 11176400*ep^4*mtt^4*mWW^5*s^2*t^4 - 9227716*ep^5*mtt^4*mWW^5*s^2*t^4 - 3069600*ep^6*mtt^4*mWW^5*s^2*t^4 + 29872*mtt^3*mWW^6*s^2*t^4 + 427856*ep*mtt^3*mWW^6*s^2*t^4 + 2462916*ep^2*mtt^3*mWW^6*s^2*t^4 + 7286408*ep^3*mtt^3*mWW^6*s^2*t^4 + 11720388*ep^4*mtt^3*mWW^6*s^2*t^4 + 9740024*ep^5*mtt^3*mWW^6*s^2*t^4 + 3269120*ep^6*mtt^3*mWW^6*s^2*t^4 - 6002*mtt^2*mWW^7*s^2*t^4 - 83627*ep*mtt^2*mWW^7*s^2*t^4 - 479917*ep^2*mtt^2*mWW^7*s^2*t^4 - 1452107*ep^3*mtt^2*mWW^7*s^2*t^4 - 2444073*ep^4*mtt^2*mWW^7*s^2*t^4 - 2158338*ep^5*mtt^2*mWW^7*s^2*t^4 - 774376*ep^6*mtt^2*mWW^7*s^2*t^4 - 3408*mtt*mWW^8*s^2*t^4 - 47960*ep*mtt*mWW^8*s^2*t^4 - 267932*ep^2*mtt*mWW^8*s^2*t^4 - 756516*ep^3*mtt*mWW^8*s^2*t^4 - 1137916*ep^4*mtt*mWW^8*s^2*t^4 - 864948*ep^5*mtt*mWW^8*s^2*t^4 - 259952*ep^6*mtt*mWW^8*s^2*t^4 + 602*mWW^9*s^2*t^4 + 8459*ep*mWW^9*s^2*t^4 + 48371*ep^2*mWW^9*s^2*t^4 + 142435*ep^3*mWW^9*s^2*t^4 + 227803*ep^4*mWW^9*s^2*t^4 + 187650*ep^5*mWW^9*s^2*t^4 + 62200*ep^6*mWW^9*s^2*t^4 + 1296*mtt^6*mWW^2*s^3*t^4 + 19440*ep*mtt^6*mWW^2*s^3*t^4 + 116928*ep^2*mtt^6*mWW^2*s^3*t^4 + 361152*ep^3*mtt^6*mWW^2*s^3*t^4 + 605952*ep^4*mtt^6*mWW^2*s^3*t^4 + 525312*ep^5*mtt^6*mWW^2*s^3*t^4 + 184320*ep^6*mtt^6*mWW^2*s^3*t^4 - 5304*mtt^5*mWW^3*s^3*t^4 - 79616*ep*mtt^5*mWW^3*s^3*t^4 - 477540*ep^2*mtt^5*mWW^3*s^3*t^4 - 1463332*ep^3*mtt^5*mWW^3*s^3*t^4 - 2424440*ep^4*mtt^5*mWW^3*s^3*t^4 - 2065584*ep^5*mtt^5*mWW^3*s^3*t^4 - 708160*ep^6*mtt^5*mWW^3*s^3*t^4 + 608*mtt^4*mWW^4*s^3*t^4 + 5442*ep*mtt^4*mWW^4*s^3*t^4 + 23080*ep^2*mtt^4*mWW^4*s^3*t^4 + 72214*ep^3*mtt^4*mWW^4*s^3*t^4 + 157448*ep^4*mtt^4*mWW^4*s^3*t^4 + 182648*ep^5*mtt^4*mWW^4*s^3*t^4 + 79456*ep^6*mtt^4*mWW^4*s^3*t^4 + 16144*mtt^3*mWW^5*s^3*t^4 + 243726*ep*mtt^3*mWW^5*s^3*t^4 + 1452846*ep^2*mtt^3*mWW^5*s^3*t^4 + 4368846*ep^3*mtt^3*mWW^5*s^3*t^4 + 7031034*ep^4*mtt^3*mWW^5*s^3*t^4 + 5777436*ep^5*mtt^3*mWW^5*s^3*t^4 + 1904240*ep^6*mtt^3*mWW^5*s^3*t^4 - 18480*mtt^2*mWW^6*s^3*t^4 - 273298*ep*mtt^2*mWW^6*s^3*t^4 - 1613782*ep^2*mtt^2*mWW^6*s^3*t^4 - 4845890*ep^3*mtt^2*mWW^6*s^3*t^4 - 7832138*ep^4*mtt^2*mWW^6*s^3*t^4 - 6485340*ep^5*mtt^2*mWW^6*s^3*t^4 - 2155248*ep^6*mtt^2*mWW^6*s^3*t^4 + 4840*mtt*mWW^7*s^3*t^4 + 69570*ep*mtt*mWW^7*s^3*t^4 + 406438*ep^2*mtt*mWW^7*s^3*t^4 + 1225334*ep^3*mtt*mWW^7*s^3*t^4 + 2012190*ep^4*mtt*mWW^7*s^3*t^4 + 1707508*ep^5*mtt*mWW^7*s^3*t^4 + 584272*ep^6*mtt*mWW^7*s^3*t^4 + 896*mWW^8*s^3*t^4 + 13776*ep*mWW^8*s^3*t^4 + 81470*ep^2*mWW^8*s^3*t^4 + 237516*ep^3*mWW^8*s^3*t^4 + 361634*ep^4*mWW^8*s^3*t^4 + 273540*ep^5*mWW^8*s^3*t^4 + 80400*ep^6*mWW^8*s^3*t^4 - 684*mtt^5*mWW^2*s^4*t^4 - 10260*ep*mtt^5*mWW^2*s^4*t^4 - 61712*ep^2*mtt^5*mWW^2*s^4*t^4 - 190608*ep^3*mtt^5*mWW^2*s^4*t^4 - 319808*ep^4*mtt^5*mWW^2*s^4*t^4 - 277248*ep^5*mtt^5*mWW^2*s^4*t^4 - 97280*ep^6*mtt^5*mWW^2*s^4*t^4 + 2088*mtt^4*mWW^3*s^4*t^4 + 32228*ep*mtt^4*mWW^3*s^4*t^4 + 197808*ep^2*mtt^4*mWW^3*s^4*t^4 + 617444*ep^3*mtt^4*mWW^3*s^4*t^4 + 1038640*ep^4*mtt^4*mWW^3*s^4*t^4 + 896704*ep^5*mtt^4*mWW^3*s^4*t^4 + 311296*ep^6*mtt^4*mWW^3*s^4*t^4 - 648*mtt^3*mWW^4*s^4*t^4 - 9398*ep*mtt^3*mWW^4*s^4*t^4 - 62070*ep^2*mtt^3*mWW^4*s^4*t^4 - 216366*ep^3*mtt^3*mWW^4*s^4*t^4 - 405714*ep^4*mtt^3*mWW^4*s^4*t^4 - 384284*ep^5*mtt^3*mWW^4*s^4*t^4 - 142912*ep^6*mtt^3*mWW^4*s^4*t^4 - 3744*mtt^2*mWW^5*s^4*t^4 - 58254*ep*mtt^2*mWW^5*s^4*t^4 - 348098*ep^2*mtt^2*mWW^5*s^4*t^4 - 1035870*ep^3*mtt^2*mWW^5*s^4*t^4 - 1638902*ep^4*mtt^2*mWW^5*s^4*t^4 - 1319820*ep^5*mtt^2*mWW^5*s^4*t^4 - 426512*ep^6*mtt^2*mWW^5*s^4*t^4 + 4500*mtt*mWW^6*s^4*t^4 + 68690*ep*mtt*mWW^6*s^4*t^4 + 414214*ep^2*mtt*mWW^6*s^4*t^4 + 1254902*ep^3*mtt*mWW^6*s^4*t^4 + 2025666*ep^4*mtt*mWW^6*s^4*t^4 + 1662636*ep^5*mtt*mWW^6*s^4*t^4 + 545376*ep^6*mtt*mWW^6*s^4*t^4 - 1512*mWW^7*s^4*t^4 - 23006*ep*mWW^7*s^4*t^4 - 140142*ep^2*mWW^7*s^4*t^4 - 429502*ep^3*mWW^7*s^4*t^4 - 699882*ep^4*mWW^7*s^4*t^4 - 577988*ep^5*mWW^7*s^4*t^4 - 189968*ep^6*mWW^7*s^4*t^4 + 144*mtt^4*mWW^2*s^5*t^4 + 2160*ep*mtt^4*mWW^2*s^5*t^4 + 12992*ep^2*mtt^4*mWW^2*s^5*t^4 + 40128*ep^3*mtt^4*mWW^2*s^5*t^4 + 67328*ep^4*mtt^4*mWW^2*s^5*t^4 + 58368*ep^5*mtt^4*mWW^2*s^5*t^4 + 20480*ep^6*mtt^4*mWW^2*s^5*t^4 - 288*mtt^3*mWW^3*s^5*t^4 - 4548*ep*mtt^3*mWW^3*s^5*t^4 - 28424*ep^2*mtt^3*mWW^3*s^5*t^4 - 90220*ep^3*mtt^3*mWW^3*s^5*t^4 - 154392*ep^4*mtt^3*mWW^3*s^5*t^4 - 135872*ep^5*mtt^3*mWW^3*s^5*t^4 - 48256*ep^6*mtt^3*mWW^3*s^5*t^4 + 180*ep*mtt^2*mWW^4*s^5*t^4 + 3624*ep^2*mtt^2*mWW^4*s^5*t^4 + 19308*ep^3*mtt^2*mWW^4*s^5*t^4 + 44424*ep^4*mtt^2*mWW^4*s^5*t^4 + 47328*ep^5*mtt^2*mWW^4*s^5*t^4 + 19200*ep^6*mtt^2*mWW^4*s^5*t^4 + 288*mtt*mWW^5*s^5*t^4 + 4644*ep*mtt*mWW^5*s^5*t^4 + 26056*ep^2*mtt*mWW^5*s^5*t^4 + 71532*ep^3*mtt*mWW^5*s^5*t^4 + 105016*ep^4*mtt*mWW^5*s^5*t^4 + 79488*ep^5*mtt*mWW^5*s^5*t^4 + 24448*ep^6*mtt*mWW^5*s^5*t^4 - 144*mWW^6*s^5*t^4 - 2436*ep*mWW^6*s^5*t^4 - 14248*ep^2*mWW^6*s^5*t^4 - 40748*ep^3*mWW^6*s^5*t^4 - 62376*ep^4*mWW^6*s^5*t^4 - 49312*ep^5*mWW^6*s^5*t^4 - 15872*ep^6*mWW^6*s^5*t^4 + 306*mtt^8*mWW^2*t^5 + 5214*ep*mtt^8*mWW^2*t^5 + 34506*ep^2*mtt^8*mWW^2*t^5 + 114462*ep^3*mtt^8*mWW^2*t^5 + 202872*ep^4*mtt^8*mWW^2*t^5 + 183768*ep^5*mtt^8*mWW^2*t^5 + 66912*ep^6*mtt^8*mWW^2*t^5 - 3408*mtt^7*mWW^3*t^5 - 48708*ep*mtt^7*mWW^3*t^5 - 280308*ep^2*mtt^7*mWW^3*t^5 - 832212*ep^3*mtt^7*mWW^3*t^5 - 1347276*ep^4*mtt^7*mWW^3*t^5 - 1130040*ep^5*mtt^7*mWW^3*t^5 - 384288*ep^6*mtt^7*mWW^3*t^5 + 5076*mtt^6*mWW^4*t^5 + 67410*ep*mtt^6*mWW^4*t^5 + 361800*ep^2*mtt^6*mWW^4*t^5 + 1009242*ep^3*mtt^6*mWW^4*t^5 + 1546728*ep^4*mtt^6*mWW^4*t^5 + 1235448*ep^5*mtt^6*mWW^4*t^5 + 401376*ep^6*mtt^6*mWW^4*t^5 + 3384*mtt^5*mWW^5*t^5 + 54108*ep*mtt^5*mWW^5*t^5 + 339168*ep^2*mtt^5*mWW^5*t^5 + 1070556*ep^3*mtt^5*mWW^5*t^5 + 1809168*ep^4*mtt^5*mWW^5*t^5 + 1564176*ep^5*mtt^5*mWW^5*t^5 + 544320*ep^6*mtt^5*mWW^5*t^5 - 10926*mtt^4*mWW^6*t^5 - 155868*ep*mtt^4*mWW^6*t^5 - 894582*ep^2*mtt^4*mWW^6*t^5 - 2646192*ep^3*mtt^4*mWW^6*t^5 - 4264008*ep^4*mtt^4*mWW^6*t^5 - 3556800*ep^5*mtt^4*mWW^6*t^5 - 1202304*ep^6*mtt^4*mWW^6*t^5 + 6408*mtt^3*mWW^7*t^5 + 89586*ep*mtt^3*mWW^7*t^5 + 506502*ep^2*mtt^3*mWW^7*t^5 + 1485234*ep^3*mtt^3*mWW^7*t^5 + 2385786*ep^4*mtt^3*mWW^7*t^5 + 1992276*ep^5*mtt^3*mWW^7*t^5 + 675888*ep^6*mtt^3*mWW^7*t^5 - 648*mtt^2*mWW^8*t^5 - 9300*ep*mtt^2*mWW^8*t^5 - 54624*ep^2*mtt^2*mWW^8*t^5 - 168288*ep^3*mtt^2*mWW^8*t^5 - 286308*ep^4*mtt^2*mWW^8*t^5 - 254232*ep^5*mtt^2*mWW^8*t^5 - 91680*ep^6*mtt^2*mWW^8*t^5 - 192*mtt*mWW^9*t^5 - 2442*ep*mtt*mWW^9*t^5 - 12462*ep^2*mtt*mWW^9*t^5 - 32802*ep^3*mtt*mWW^9*t^5 - 46962*ep^4*mtt*mWW^9*t^5 - 34596*ep^5*mtt*mWW^9*t^5 - 10224*ep^6*mtt*mWW^9*t^5 - 1410*mtt^7*mWW^2*s*t^5 - 23118*ep*mtt^7*mWW^2*s*t^5 - 149166*ep^2*mtt^7*mWW^2*s*t^5 - 486930*ep^3*mtt^7*mWW^2*s*t^5 - 854760*ep^4*mtt^7*mWW^2*s*t^5 - 770472*ep^5*mtt^7*mWW^2*s*t^5 - 280224*ep^6*mtt^7*mWW^2*s*t^5 + 13568*mtt^6*mWW^3*s*t^5 + 196330*ep*mtt^6*mWW^3*s*t^5 + 1140092*ep^2*mtt^6*mWW^3*s*t^5 + 3403474*ep^3*mtt^6*mWW^3*s*t^5 + 5525068*ep^4*mtt^6*mWW^3*s*t^5 + 4637780*ep^5*mtt^6*mWW^3*s*t^5 + 1576208*ep^6*mtt^6*mWW^3*s*t^5 - 20416*mtt^5*mWW^4*s*t^5 - 281386*ep*mtt^5*mWW^4*s*t^5 - 1562710*ep^2*mtt^5*mWW^4*s*t^5 - 4486858*ep^3*mtt^5*mWW^4*s*t^5 - 7041110*ep^4*mtt^5*mWW^4*s*t^5 - 5731776*ep^5*mtt^5*mWW^4*s*t^5 - 1889824*ep^6*mtt^5*mWW^4*s*t^5 - 6724*mtt^4*mWW^5*s*t^5 - 105948*ep*mtt^4*mWW^5*s*t^5 - 650914*ep^2*mtt^4*mWW^5*s*t^5 - 2001200*ep^3*mtt^4*mWW^5*s*t^5 - 3275578*ep^4*mtt^4*mWW^5*s*t^5 - 2734284*ep^5*mtt^4*mWW^5*s*t^5 - 919952*ep^6*mtt^4*mWW^5*s*t^5 + 27766*mtt^3*mWW^6*s*t^5 + 390312*ep*mtt^3*mWW^6*s*t^5 + 2200648*ep^2*mtt^3*mWW^6*s*t^5 + 6376172*ep^3*mtt^3*mWW^6*s*t^5 + 10040290*ep^4*mtt^3*mWW^6*s*t^5 + 8168724*ep^5*mtt^3*mWW^6*s*t^5 + 2689328*ep^6*mtt^3*mWW^6*s*t^5 - 12704*mtt^2*mWW^7*s*t^5 - 175615*ep*mtt^2*mWW^7*s*t^5 - 979529*ep^2*mtt^2*mWW^7*s*t^5 - 2829471*ep^3*mtt^2*mWW^7*s*t^5 - 4475367*ep^4*mtt^2*mWW^7*s*t^5 - 3677706*ep^5*mtt^2*mWW^7*s*t^5 - 1225848*ep^6*mtt^2*mWW^7*s*t^5 - 452*mtt*mWW^8*s*t^5 - 5498*ep*mtt*mWW^8*s*t^5 - 24770*ep^2*mtt*mWW^8*s*t^5 - 48458*ep^3*mtt*mWW^8*s*t^5 - 30142*ep^4*mtt*mWW^8*s*t^5 + 19680*ep^5*mtt*mWW^8*s*t^5 + 22240*ep^6*mtt*mWW^8*s*t^5 + 372*mWW^9*s*t^5 + 4923*ep*mWW^9*s*t^5 + 26349*ep^2*mWW^9*s*t^5 + 73271*ep^3*mWW^9*s*t^5 + 111599*ep^4*mWW^9*s*t^5 + 88054*ep^5*mWW^9*s*t^5 + 28072*ep^6*mWW^9*s*t^5 + 2562*mtt^6*mWW^2*s^2*t^5 + 40482*ep*mtt^6*mWW^2*s^2*t^5 + 254226*ep^2*mtt^6*mWW^2*s^2*t^5 + 814422*ep^3*mtt^6*mWW^2*s^2*t^5 + 1411884*ep^4*mtt^6*mWW^2*s^2*t^5 + 1263048*ep^5*mtt^6*mWW^2*s^2*t^5 + 457776*ep^6*mtt^6*mWW^2*s^2*t^5 - 19684*mtt^5*mWW^3*s^2*t^5 - 290894*ep*mtt^5*mWW^3*s^2*t^5 - 1718496*ep^2*mtt^5*mWW^3*s^2*t^5 - 5193554*ep^3*mtt^5*mWW^3*s^2*t^5 - 8500384*ep^4*mtt^5*mWW^3*s^2*t^5 - 7172284*ep^5*mtt^5*mWW^3*s^2*t^5 - 2445312*ep^6*mtt^5*mWW^3*s^2*t^5 + 31190*mtt^4*mWW^4*s^2*t^5 + 444142*ep*mtt^4*mWW^4*s^2*t^5 + 2541028*ep^2*mtt^4*mWW^4*s^2*t^5 + 7471926*ep^3*mtt^4*mWW^4*s^2*t^5 + 11937570*ep^4*mtt^4*mWW^4*s^2*t^5 + 9842600*ep^5*mtt^4*mWW^4*s^2*t^5 + 3273504*ep^6*mtt^4*mWW^4*s^2*t^5 - 1352*mtt^3*mWW^5*s^2*t^5 - 7532*ep*mtt^3*mWW^5*s^2*t^5 + 458*ep^2*mtt^3*mWW^5*s^2*t^5 + 54596*ep^3*mtt^3*mWW^5*s^2*t^5 + 72546*ep^4*mtt^3*mWW^5*s^2*t^5 - 3372*ep^5*mtt^3*mWW^5*s^2*t^5 - 25008*ep^6*mtt^3*mWW^5*s^2*t^5 - 24674*mtt^2*mWW^6*s^2*t^5 - 355130*ep*mtt^2*mWW^6*s^2*t^5 - 2032434*ep^2*mtt^2*mWW^6*s^2*t^5 - 5909050*ep^3*mtt^2*mWW^6*s^2*t^5 - 9237640*ep^4*mtt^2*mWW^6*s^2*t^5 - 7395064*ep^5*mtt^2*mWW^6*s^2*t^5 - 2378896*ep^6*mtt^2*mWW^6*s^2*t^5 + 11692*mtt*mWW^7*s^2*t^5 + 164026*ep*mtt*mWW^7*s^2*t^5 + 923966*ep^2*mtt*mWW^7*s^2*t^5 + 2668926*ep^3*mtt*mWW^7*s^2*t^5 + 4179238*ep^4*mtt*mWW^7*s^2*t^5 + 3370136*ep^5*mtt*mWW^7*s^2*t^5 + 1094384*ep^6*mtt*mWW^7*s^2*t^5 + 266*mWW^8*s^2*t^5 + 3946*ep*mWW^8*s^2*t^5 + 20692*ep^2*mWW^8*s^2*t^5 + 48574*ep^3*mWW^8*s^2*t^5 + 48466*ep^4*mWW^8*s^2*t^5 + 10456*ep^5*mWW^8*s^2*t^5 - 7168*ep^6*mWW^8*s^2*t^5 - 2310*mtt^5*mWW^2*s^3*t^5 - 35314*ep*mtt^5*mWW^2*s^3*t^5 - 215874*ep^2*mtt^5*mWW^2*s^3*t^5 - 677230*ep^3*mtt^5*mWW^2*s^3*t^5 - 1155456*ep^4*mtt^5*mWW^2*s^3*t^5 - 1021432*ep^5*mtt^5*mWW^2*s^3*t^5 - 367104*ep^6*mtt^5*mWW^2*s^3*t^5 + 12836*mtt^4*mWW^3*s^3*t^5 + 193438*ep*mtt^4*mWW^3*s^3*t^5 + 1161132*ep^2*mtt^4*mWW^3*s^3*t^5 + 3551638*ep^3*mtt^4*mWW^3*s^3*t^5 + 5866288*ep^4*mtt^4*mWW^3*s^3*t^5 + 4986084*ep^5*mtt^4*mWW^3*s^3*t^5 + 1711280*ep^6*mtt^4*mWW^3*s^3*t^5 - 20620*mtt^3*mWW^4*s^3*t^5 - 303583*ep*mtt^3*mWW^4*s^3*t^5 - 1789399*ep^2*mtt^3*mWW^4*s^3*t^5 - 5383523*ep^3*mtt^3*mWW^4*s^3*t^5 - 8741893*ep^4*mtt^3*mWW^4*s^3*t^5 - 7287478*ep^5*mtt^3*mWW^4*s^3*t^5 - 2442184*ep^6*mtt^3*mWW^4*s^3*t^5 + 7944*mtt^2*mWW^5*s^3*t^5 + 112296*ep*mtt^2*mWW^5*s^3*t^5 + 647380*ep^2*mtt^2*mWW^5*s^3*t^5 + 1935468*ep^3*mtt^2*mWW^5*s^3*t^5 + 3154972*ep^4*mtt^2*mWW^5*s^3*t^5 + 2648940*ep^5*mtt^2*mWW^5*s^3*t^5 + 890224*ep^6*mtt^2*mWW^5*s^3*t^5 + 6178*mtt*mWW^6*s^3*t^5 + 93375*ep*mtt*mWW^6*s^3*t^5 + 552839*ep^2*mtt*mWW^6*s^3*t^5 + 1632351*ep^3*mtt*mWW^6*s^3*t^5 + 2551543*ep^4*mtt*mWW^6*s^3*t^5 + 2018578*ep^5*mtt*mWW^6*s^3*t^5 + 636984*ep^6*mtt*mWW^6*s^3*t^5 - 4028*mWW^7*s^3*t^5 - 59492*ep*mWW^7*s^3*t^5 - 348158*ep^2*mWW^7*s^3*t^5 - 1025584*ep^3*mWW^7*s^3*t^5 - 1609214*ep^4*mWW^7*s^3*t^5 - 1281332*ep^5*mWW^7*s^3*t^5 - 406160*ep^6*mWW^7*s^3*t^5 + 1044*mtt^4*mWW^2*s^4*t^5 + 15584*ep*mtt^4*mWW^2*s^4*t^5 + 93204*ep^2*mtt^4*mWW^2*s^4*t^5 + 286604*ep^3*mtt^4*mWW^2*s^4*t^5 + 479940*ep^4*mtt^4*mWW^2*s^4*t^5 + 416768*ep^5*mtt^4*mWW^2*s^4*t^5 + 147216*ep^6*mtt^4*mWW^2*s^4*t^5 - 3888*mtt^3*mWW^3*s^4*t^5 - 58992*ep*mtt^3*mWW^3*s^4*t^5 - 354858*ep^2*mtt^3*mWW^3*s^4*t^5 - 1087192*ep^3*mtt^3*mWW^3*s^4*t^5 - 1800362*ep^4*mtt^3*mWW^3*s^4*t^5 - 1536772*ep^5*mtt^3*mWW^3*s^4*t^5 - 530976*ep^6*mtt^3*mWW^3*s^4*t^5 + 5400*mtt^2*mWW^4*s^4*t^5 + 81578*ep*mtt^2*mWW^4*s^4*t^5 + 490474*ep^2*mtt^2*mWW^4*s^4*t^5 + 1496774*ep^3*mtt^2*mWW^4*s^4*t^5 + 2455738*ep^4*mtt^2*mWW^4*s^4*t^5 + 2064620*ep^5*mtt^2*mWW^4*s^4*t^5 + 698272*ep^6*mtt^2*mWW^4*s^4*t^5 - 3312*mtt*mWW^5*s^4*t^5 - 49292*ep*mtt*mWW^5*s^4*t^5 - 296238*ep^2*mtt*mWW^5*s^4*t^5 - 903188*ep^3*mtt*mWW^5*s^4*t^5 - 1472358*ep^4*mtt*mWW^5*s^4*t^5 - 1220684*ep^5*mtt*mWW^5*s^4*t^5 - 403488*ep^6*mtt*mWW^5*s^4*t^5 + 756*mWW^6*s^4*t^5 + 11122*ep*mWW^6*s^4*t^5 + 67418*ep^2*mWW^6*s^4*t^5 + 207002*ep^3*mWW^6*s^4*t^5 + 337042*ep^4*mWW^6*s^4*t^5 + 276068*ep^5*mWW^6*s^4*t^5 + 88976*ep^6*mWW^6*s^4*t^5 - 192*mtt^3*mWW^2*s^5*t^5 - 2848*ep*mtt^3*mWW^2*s^5*t^5 - 16896*ep^2*mtt^3*mWW^2*s^5*t^5 - 51328*ep^3*mtt^3*mWW^2*s^5*t^5 - 84480*ep^4*mtt^3*mWW^2*s^5*t^5 - 71680*ep^5*mtt^3*mWW^2*s^5*t^5 - 24576*ep^6*mtt^3*mWW^2*s^5*t^5 + 576*mtt^2*mWW^3*s^5*t^5 + 8664*ep*mtt^2*mWW^3*s^5*t^5 + 51568*ep^2*mtt^2*mWW^3*s^5*t^5 + 156504*ep^3*mtt^2*mWW^3*s^5*t^5 + 256960*ep^4*mtt^2*mWW^3*s^5*t^5 + 217440*ep^5*mtt^2*mWW^3*s^5*t^5 + 74368*ep^6*mtt^2*mWW^3*s^5*t^5 - 576*mtt*mWW^4*s^5*t^5 - 8784*ep*mtt*mWW^4*s^5*t^5 - 52448*ep^2*mtt*mWW^4*s^5*t^5 - 159024*ep^3*mtt*mWW^4*s^5*t^5 - 260480*ep^4*mtt*mWW^4*s^5*t^5 - 219840*ep^5*mtt*mWW^4*s^5*t^5 - 75008*ep^6*mtt*mWW^4*s^5*t^5 + 192*mWW^5*s^5*t^5 + 2968*ep*mWW^5*s^5*t^5 + 17776*ep^2*mWW^5*s^5*t^5 + 53848*ep^3*mWW^5*s^5*t^5 + 88000*ep^4*mWW^5*s^5*t^5 + 74080*ep^5*mWW^5*s^5*t^5 + 25216*ep^6*mWW^5*s^5*t^5 + 72*mtt^8*mWW*t^6 + 912*ep*mtt^8*mWW*t^6 + 4632*ep^2*mtt^8*mWW*t^6 + 12144*ep^3*mtt^8*mWW*t^6 + 17376*ep^4*mtt^8*mWW*t^6 + 12864*ep^5*mtt^8*mWW*t^6 + 3840*ep^6*mtt^8*mWW*t^6 + 420*mtt^7*mWW^2*t^6 + 2388*ep*mtt^7*mWW^2*t^6 - 5508*ep^2*mtt^7*mWW^2*t^6 - 67296*ep^3*mtt^7*mWW^2*t^6 - 182388*ep^4*mtt^7*mWW^2*t^6 - 208728*ep^5*mtt^7*mWW^2*t^6 - 88608*ep^6*mtt^7*mWW^2*t^6 + 4308*mtt^6*mWW^3*t^6 + 66618*ep*mtt^6*mWW^3*t^6 + 409596*ep^2*mtt^6*mWW^3*t^6 + 1283238*ep^3*mtt^6*mWW^3*t^6 + 2171208*ep^4*mtt^6*mWW^3*t^6 + 1890504*ep^5*mtt^6*mWW^3*t^6 + 664608*ep^6*mtt^6*mWW^3*t^6 - 13248*mtt^5*mWW^4*t^6 - 181800*ep*mtt^5*mWW^4*t^6 - 1006212*ep^2*mtt^5*mWW^4*t^6 - 2882208*ep^3*mtt^5*mWW^4*t^6 - 4516308*ep^4*mtt^5*mWW^4*t^6 - 3676632*ep^5*mtt^5*mWW^4*t^6 - 1216032*ep^6*mtt^5*mWW^4*t^6 + 7830*mtt^4*mWW^5*t^6 + 98310*ep*mtt^4*mWW^5*t^6 + 496764*ep^2*mtt^4*mWW^5*t^6 + 1304238*ep^3*mtt^4*mWW^5*t^6 + 1884006*ep^4*mtt^4*mWW^5*t^6 + 1420572*ep^5*mtt^4*mWW^5*t^6 + 435600*ep^6*mtt^4*mWW^5*t^6 + 5052*mtt^3*mWW^6*t^6 + 74712*ep*mtt^3*mWW^6*t^6 + 440136*ep^2*mtt^3*mWW^6*t^6 + 1322676*ep^3*mtt^3*mWW^6*t^6 + 2147760*ep^4*mtt^3*mWW^6*t^6 + 1795632*ep^5*mtt^3*mWW^6*t^6 + 606912*ep^6*mtt^3*mWW^6*t^6 - 5112*mtt^2*mWW^7*t^6 - 70275*ep*mtt^2*mWW^7*t^6 - 389625*ep^2*mtt^2*mWW^7*t^6 - 1117647*ep^3*mtt^2*mWW^7*t^6 - 1752831*ep^4*mtt^2*mWW^7*t^6 - 1427262*ep^5*mtt^2*mWW^7*t^6 - 472008*ep^6*mtt^2*mWW^7*t^6 + 624*mtt*mWW^8*t^6 + 8454*ep*mtt*mWW^8*t^6 + 46770*ep^2*mtt*mWW^8*t^6 + 135846*ep^3*mtt*mWW^8*t^6 + 218358*ep^4*mtt*mWW^8*t^6 + 183660*ep^5*mtt*mWW^8*t^6 + 62928*ep^6*mtt*mWW^8*t^6 + 54*mWW^9*t^6 + 681*ep*mWW^9*t^6 + 3447*ep^2*mWW^9*t^6 + 9009*ep^3*mWW^9*t^6 + 12819*ep^4*mWW^9*t^6 + 9390*ep^5*mWW^9*t^6 + 2760*ep^6*mWW^9*t^6 - 312*mtt^7*mWW*s*t^6 - 4120*ep*mtt^7*mWW*s*t^6 - 21864*ep^2*mtt^7*mWW*s*t^6 - 59848*ep^3*mtt^7*mWW*s*t^6 - 89184*ep^4*mtt^7*mWW*s*t^6 - 68512*ep^5*mtt^7*mWW*s*t^6 - 21120*ep^6*mtt^7*mWW*s*t^6 - 1306*mtt^6*mWW^2*s*t^6 - 9540*ep*mtt^6*mWW^2*s*t^6 - 4140*ep^2*mtt^6*mWW^2*s*t^6 + 130028*ep^3*mtt^6*mWW^2*s*t^6 + 429414*ep^4*mtt^6*mWW^2*s*t^6 + 537864*ep^5*mtt^6*mWW^2*s*t^6 + 242880*ep^6*mtt^6*mWW^2*s*t^6 - 12164*mtt^5*mWW^3*s*t^6 - 189820*ep*mtt^5*mWW^3*s*t^6 - 1174742*ep^2*mtt^5*mWW^3*s*t^6 - 3698056*ep^3*mtt^5*mWW^3*s*t^6 - 6283586*ep^4*mtt^5*mWW^3*s*t^6 - 5496976*ep^5*mtt^5*mWW^3*s*t^6 - 1944096*ep^6*mtt^5*mWW^3*s*t^6 + 39440*mtt^4*mWW^4*s*t^6 + 553492*ep*mtt^4*mWW^4*s*t^6 + 3117768*ep^2*mtt^4*mWW^4*s*t^6 + 9034984*ep^3*mtt^4*mWW^4*s*t^6 + 14249636*ep^4*mtt^4*mWW^4*s*t^6 + 11630024*ep^5*mtt^4*mWW^4*s*t^6 + 3845856*ep^6*mtt^4*mWW^4*s*t^6 - 27272*mtt^3*mWW^5*s*t^6 - 364860*ep*mtt^3*mWW^5*s*t^6 - 1964002*ep^2*mtt^3*mWW^5*s*t^6 - 5464068*ep^3*mtt^3*mWW^5*s*t^6 - 8309586*ep^4*mtt^3*mWW^5*s*t^6 - 6554956*ep^5*mtt^3*mWW^5*s*t^6 - 2092816*ep^6*mtt^3*mWW^5*s*t^6 - 7042*mtt^2*mWW^6*s*t^6 - 102962*ep*mtt^2*mWW^6*s*t^6 - 595108*ep^2*mtt^2*mWW^6*s*t^6 - 1738882*ep^3*mtt^2*mWW^6*s*t^6 - 2721414*ep^4*mtt^2*mWW^6*s*t^6 - 2179344*ep^5*mtt^2*mWW^6*s*t^6 - 704608*ep^6*mtt^2*mWW^6*s*t^6 + 8980*mtt*mWW^7*s*t^6 + 122196*ep*mtt*mWW^7*s*t^6 + 666768*ep^2*mtt*mWW^7*s*t^6 + 1870240*ep^3*mtt*mWW^7*s*t^6 + 2850596*ep^4*mtt*mWW^7*s*t^6 + 2243500*ep^5*mtt*mWW^7*s*t^6 + 713840*ep^6*mtt*mWW^7*s*t^6 - 324*mWW^8*s*t^6 - 4386*ep*mWW^8*s*t^6 - 24680*ep^2*mWW^8*s*t^6 - 74398*ep^3*mWW^8*s*t^6 - 125876*ep^4*mWW^8*s*t^6 - 111600*ep^5*mWW^8*s*t^6 - 39936*ep^6*mWW^8*s*t^6 + 504*mtt^6*mWW*s^2*t^6 + 6888*ep*mtt^6*mWW*s^2*t^6 + 37800*ep^2*mtt^6*mWW*s^2*t^6 + 106680*ep^3*mtt^6*mWW*s^2*t^6 + 163296*ep^4*mtt^6*mWW*s^2*t^6 + 128352*ep^5*mtt^6*mWW*s^2*t^6 + 40320*ep^6*mtt^6*mWW*s^2*t^6 + 1016*mtt^5*mWW^2*s^2*t^6 + 7554*ep*mtt^5*mWW^2*s^2*t^6 + 2246*ep^2*mtt^5*mWW^2*s^2*t^6 - 121038*ep^3*mtt^5*mWW^2*s^2*t^6 - 413570*ep^4*mtt^5*mWW^2*s^2*t^6 - 540608*ep^5*mtt^5*mWW^2*s^2*t^6 - 254512*ep^6*mtt^5*mWW^2*s^2*t^6 + 10470*mtt^4*mWW^3*s^2*t^6 + 169027*ep*mtt^4*mWW^3*s^2*t^6 + 1073787*ep^2*mtt^4*mWW^3*s^2*t^6 + 3451023*ep^3*mtt^4*mWW^3*s^2*t^6 + 5971035*ep^4*mtt^4*mWW^3*s^2*t^6 + 5316778*ep^5*mtt^4*mWW^3*s^2*t^6 + 1916168*ep^6*mtt^4*mWW^3*s^2*t^6 - 37984*mtt^3*mWW^4*s^2*t^6 - 551108*ep*mtt^3*mWW^4*s^2*t^6 - 3191534*ep^2*mtt^3*mWW^4*s^2*t^6 - 9433260*ep^3*mtt^3*mWW^4*s^2*t^6 - 15071278*ep^4*mtt^3*mWW^4*s^2*t^6 - 12399252*ep^5*mtt^3*mWW^4*s^2*t^6 - 4121056*ep^6*mtt^3*mWW^4*s^2*t^6 + 33412*mtt^2*mWW^5*s^2*t^6 + 468007*ep*mtt^2*mWW^5*s^2*t^6 + 2625173*ep^2*mtt^2*mWW^5*s^2*t^6 + 7536847*ep^3*mtt^2*mWW^5*s^2*t^6 + 11709867*ep^4*mtt^2*mWW^5*s^2*t^6 + 9357534*ep^5*mtt^2*mWW^5*s^2*t^6 + 3008552*ep^6*mtt^2*mWW^5*s^2*t^6 - 2856*mtt*mWW^6*s^2*t^6 - 35216*ep*mtt*mWW^6*s^2*t^6 - 179406*ep^2*mtt*mWW^6*s^2*t^6 - 489544*ep^3*mtt*mWW^6*s^2*t^6 - 756162*ep^4*mtt*mWW^6*s^2*t^6 - 617888*ep^5*mtt*mWW^6*s^2*t^6 - 203648*ep^6*mtt*mWW^6*s^2*t^6 - 4562*mWW^7*s^2*t^6 - 64432*ep*mWW^7*s^2*t^6 - 360146*ep^2*mWW^7*s^2*t^6 - 1017588*ep^3*mWW^7*s^2*t^6 - 1536948*ep^4*mWW^7*s^2*t^6 - 1181556*ep^5*mWW^7*s^2*t^6 - 362784*ep^6*mWW^7*s^2*t^6 - 360*mtt^5*mWW*s^3*t^6 - 5064*ep*mtt^5*mWW*s^3*t^6 - 28536*ep^2*mtt^5*mWW*s^3*t^6 - 82392*ep^3*mtt^5*mWW*s^3*t^6 - 128544*ep^4*mtt^5*mWW*s^3*t^6 - 102624*ep^5*mtt^5*mWW*s^3*t^6 - 32640*ep^6*mtt^5*mWW*s^3*t^6 + 302*mtt^4*mWW^2*s^3*t^6 + 6058*ep*mtt^4*mWW^2*s^3*t^6 + 45982*ep^2*mtt^4*mWW^2*s^3*t^6 + 177278*ep^3*mtt^4*mWW^2*s^3*t^6 + 367436*ep^4*mtt^4*mWW^2*s^3*t^6 + 388080*ep^5*mtt^4*mWW^2*s^3*t^6 + 163456*ep^6*mtt^4*mWW^2*s^3*t^6 - 3304*mtt^3*mWW^3*s^3*t^6 - 55015*ep*mtt^3*mWW^3*s^3*t^6 - 357877*ep^2*mtt^3*mWW^3*s^3*t^6 - 1179527*ep^3*mtt^3*mWW^3*s^3*t^6 - 2102331*ep^4*mtt^3*mWW^3*s^3*t^6 - 1938290*ep^5*mtt^3*mWW^3*s^3*t^6 - 726744*ep^6*mtt^3*mWW^3*s^3*t^6 + 11700*mtt^2*mWW^4*s^3*t^6 + 176491*ep*mtt^2*mWW^4*s^3*t^6 + 1056525*ep^2*mtt^2*mWW^4*s^3*t^6 + 3204283*ep^3*mtt^2*mWW^4*s^3*t^6 + 5227455*ep^4*mtt^2*mWW^4*s^3*t^6 + 4383442*ep^5*mtt^2*mWW^4*s^3*t^6 + 1486680*ep^6*mtt^2*mWW^4*s^3*t^6 - 12896*mtt*mWW^5*s^3*t^6 - 188713*ep*mtt*mWW^5*s^3*t^6 - 1099395*ep^2*mtt*mWW^5*s^3*t^6 - 3239393*ep^3*mtt*mWW^5*s^3*t^6 - 5109181*ep^4*mtt*mWW^5*s^3*t^6 - 4111278*ep^5*mtt*mWW^5*s^3*t^6 - 1324968*ep^6*mtt*mWW^5*s^3*t^6 + 4558*mWW^6*s^3*t^6 + 65955*ep*mWW^6*s^3*t^6 + 380133*ep^2*mWW^6*s^3*t^6 + 1106503*ep^3*mWW^6*s^3*t^6 + 1718669*ep^4*mWW^6*s^3*t^6 + 1355326*ep^5*mWW^6*s^3*t^6 + 425000*ep^6*mWW^6*s^3*t^6 + 96*mtt^4*mWW*s^4*t^6 + 1384*ep*mtt^4*mWW*s^4*t^6 + 7968*ep^2*mtt^4*mWW*s^4*t^6 + 23416*ep^3*mtt^4*mWW*s^4*t^6 + 37056*ep^4*mtt^4*mWW*s^4*t^6 + 29920*ep^5*mtt^4*mWW*s^4*t^6 + 9600*ep^6*mtt^4*mWW*s^4*t^6 - 432*mtt^3*mWW^2*s^4*t^6 - 6424*ep*mtt^3*mWW^2*s^4*t^6 - 38376*ep^2*mtt^3*mWW^2*s^4*t^6 - 118624*ep^3*mtt^3*mWW^2*s^4*t^6 - 200856*ep^4*mtt^3*mWW^2*s^4*t^6 - 176992*ep^5*mtt^3*mWW^2*s^4*t^6 - 63456*ep^6*mtt^3*mWW^2*s^4*t^6 + 720*mtt^2*mWW^3*s^4*t^6 + 11298*ep*mtt^2*mWW^3*s^4*t^6 + 69760*ep^2*mtt^2*mWW^3*s^4*t^6 + 222174*ep^3*mtt^2*mWW^3*s^4*t^6 + 388864*ep^4*mtt^2*mWW^3*s^4*t^6 + 356064*ep^5*mtt^2*mWW^3*s^4*t^6 + 133360*ep^6*mtt^2*mWW^3*s^4*t^6 - 528*mtt*mWW^4*s^4*t^6 - 8708*ep*mtt*mWW^4*s^4*t^6 - 54880*ep^2*mtt*mWW^4*s^4*t^6 - 177260*ep^3*mtt*mWW^4*s^4*t^6 - 315064*ep^4*mtt*mWW^4*s^4*t^6 - 293984*ep^5*mtt*mWW^4*s^4*t^6 - 112576*ep^6*mtt*mWW^4*s^4*t^6 + 144*mWW^5*s^4*t^6 + 2450*ep*mWW^5*s^4*t^6 + 15528*ep^2*mWW^5*s^4*t^6 + 50294*ep^3*mWW^5*s^4*t^6 + 90000*ep^4*mWW^5*s^4*t^6 + 84992*ep^5*mWW^5*s^4*t^6 + 33072*ep^6*mWW^5*s^4*t^6 - 672*mtt^7*mWW*t^7 - 8388*ep*mtt^7*mWW*t^7 - 41868*ep^2*mtt^7*mWW*t^7 - 107652*ep^3*mtt^7*mWW*t^7 - 150852*ep^4*mtt^7*mWW*t^7 - 109320*ep^5*mtt^7*mWW*t^7 - 31968*ep^6*mtt^7*mWW*t^7 - 1656*mtt^6*mWW^2*t^7 - 17772*ep*mtt^6*mWW^2*t^7 - 70728*ep^2*mtt^6*mWW^2*t^7 - 126144*ep^3*mtt^6*mWW^2*t^7 - 83268*ep^4*mtt^6*mWW^2*t^7 + 21480*ep^5*mtt^6*mWW^2*t^7 + 35808*ep^6*mtt^6*mWW^2*t^7 + 1800*mtt^5*mWW^3*t^7 + 9000*ep*mtt^5*mWW^3*t^7 - 36072*ep^2*mtt^5*mWW^3*t^7 - 335136*ep^3*mtt^5*mWW^3*t^7 - 863592*ep^4*mtt^5*mWW^3*t^7 - 961584*ep^5*mtt^5*mWW^3*t^7 - 399936*ep^6*mtt^5*mWW^3*t^7 + 9882*mtt^4*mWW^4*t^7 + 143766*ep*mtt^4*mWW^4*t^7 + 838590*ep^2*mtt^4*mWW^4*t^7 + 2512074*ep^3*mtt^4*mWW^4*t^7 + 4089024*ep^4*mtt^4*mWW^4*t^7 + 3441048*ep^5*mtt^4*mWW^4*t^7 + 1173216*ep^6*mtt^4*mWW^4*t^7 - 13608*mtt^3*mWW^5*t^7 - 179844*ep*mtt^3*mWW^5*t^7 - 957468*ep^2*mtt^3*mWW^5*t^7 - 2639772*ep^3*mtt^3*mWW^5*t^7 - 3986292*ep^4*mtt^3*mWW^5*t^7 - 3131400*ep^5*mtt^3*mWW^5*t^7 - 1000416*ep^6*mtt^3*mWW^5*t^7 + 2484*mtt^2*mWW^6*t^7 + 28974*ep*mtt^2*mWW^6*t^7 + 134352*ep^2*mtt^2*mWW^6*t^7 + 321294*ep^3*mtt^2*mWW^6*t^7 + 420384*ep^4*mtt^2*mWW^6*t^7 + 284952*ep^5*mtt^2*mWW^6*t^7 + 77280*ep^6*mtt^2*mWW^6*t^7 + 1968*mtt*mWW^7*t^7 + 26868*ep*mtt*mWW^7*t^7 + 147144*ep^2*mtt*mWW^7*t^7 + 414540*ep^3*mtt*mWW^7*t^7 + 635544*ep^4*mtt*mWW^7*t^7 + 504384*ep^5*mtt*mWW^7*t^7 + 162432*ep^6*mtt*mWW^7*t^7 - 198*mWW^8*t^7 - 2604*ep*mWW^8*t^7 - 13950*ep^2*mWW^8*t^7 - 39204*ep^3*mWW^8*t^7 - 60948*ep^4*mWW^8*t^7 - 49560*ep^5*mWW^8*t^7 - 16416*ep^6*mWW^8*t^7 + 2336*mtt^6*mWW*s*t^7 + 30596*ep*mtt^6*mWW*s*t^7 + 160432*ep^2*mtt^6*mWW*s*t^7 + 432172*ep^3*mtt^6*mWW*s*t^7 + 631728*ep^4*mtt^6*mWW*s*t^7 + 475152*ep^5*mtt^6*mWW*s*t^7 + 143424*ep^6*mtt^6*mWW*s*t^7 + 3234*mtt^5*mWW^2*s*t^7 + 36422*ep*mtt^5*mWW^2*s*t^7 + 153318*ep^2*mtt^5*mWW^2*s*t^7 + 292194*ep^3*mtt^5*mWW^2*s*t^7 + 217128*ep^4*mtt^5*mWW^2*s*t^7 - 26152*ep^5*mtt^5*mWW^2*s*t^7 - 77984*ep^6*mtt^5*mWW^2*s*t^7 - 8684*mtt^4*mWW^3*s*t^7 - 90062*ep*mtt^4*mWW^3*s*t^7 - 329746*ep^2*mtt^4*mWW^3*s*t^7 - 454790*ep^3*mtt^4*mWW^3*s*t^7 + 59106*ep^4*mtt^4*mWW^3*s*t^7 + 683064*ep^5*mtt^4*mWW^3*s*t^7 + 441152*ep^6*mtt^4*mWW^3*s*t^7 - 14564*mtt^3*mWW^4*s*t^7 - 222663*ep*mtt^3*mWW^4*s*t^7 - 1350857*ep^2*mtt^3*mWW^4*s*t^7 - 4169499*ep^3*mtt^3*mWW^4*s*t^7 - 6948039*ep^4*mtt^3*mWW^4*s*t^7 - 5965082*ep^5*mtt^3*mWW^4*s*t^7 - 2073016*ep^6*mtt^3*mWW^4*s*t^7 + 28416*mtt^2*mWW^5*s*t^7 + 387390*ep*mtt^2*mWW^5*s*t^7 + 2115636*ep^2*mtt^2*mWW^5*s*t^7 + 5934554*ep^3*mtt^2*mWW^5*s*t^7 + 9045864*ep^4*mtt^2*mWW^5*s*t^7 + 7125300*ep^5*mtt^2*mWW^5*s*t^7 + 2271440*ep^6*mtt^2*mWW^5*s*t^7 - 8590*mtt*mWW^6*s*t^7 - 112589*ep*mtt*mWW^6*s*t^7 - 592103*ep^2*mtt*mWW^6*s*t^7 - 1605461*ep^3*mtt*mWW^6*s*t^7 - 2373759*ep^4*mtt*mWW^6*s*t^7 - 1815754*ep^5*mtt*mWW^6*s*t^7 - 560504*ep^6*mtt*mWW^6*s*t^7 - 2148*mWW^7*s*t^7 - 29094*ep*mWW^7*s*t^7 - 156680*ep^2*mWW^7*s*t^7 - 429170*ep^3*mWW^7*s*t^7 - 632028*ep^4*mWW^7*s*t^7 - 476528*ep^5*mWW^7*s*t^7 - 144512*ep^6*mWW^7*s*t^7 - 2808*mtt^5*mWW*s^2*t^7 - 38276*ep*mtt^5*mWW*s^2*t^7 - 208532*ep^2*mtt^5*mWW*s^2*t^7 - 580972*ep^3*mtt^5*mWW*s^2*t^7 - 873796*ep^4*mtt^5*mWW*s^2*t^7 - 672912*ep^5*mtt^5*mWW*s^2*t^7 - 207024*ep^6*mtt^5*mWW*s^2*t^7 - 394*mtt^4*mWW^2*s^2*t^7 - 2440*ep*mtt^4*mWW^2*s^2*t^7 + 7124*ep^2*mtt^4*mWW^2*s^2*t^7 + 95852*ep^3*mtt^4*mWW^2*s^2*t^7 + 292130*ep^4*mtt^4*mWW^2*s^2*t^7 + 368744*ep^5*mtt^4*mWW^2*s^2*t^7 + 169056*ep^6*mtt^4*mWW^2*s^2*t^7 + 10744*mtt^3*mWW^3*s^2*t^7 + 134508*ep*mtt^3*mWW^3*s^2*t^7 + 657356*ep^2*mtt^3*mWW^3*s^2*t^7 + 1578640*ep^3*mtt^3*mWW^3*s^2*t^7 + 1913352*ep^4*mtt^3*mWW^3*s^2*t^7 + 1039040*ep^5*mtt^3*mWW^3*s^2*t^7 + 152592*ep^6*mtt^3*mWW^3*s^2*t^7 - 1788*mtt^2*mWW^4*s^2*t^7 - 8076*ep*mtt^2*mWW^4*s^2*t^7 + 49432*ep^2*mtt^2*mWW^4*s^2*t^7 + 414456*ep^3*mtt^2*mWW^4*s^2*t^7 + 1086760*ep^4*mtt^2*mWW^4*s^2*t^7 + 1258584*ep^5*mtt^2*mWW^4*s^2*t^7 + 550576*ep^6*mtt^2*mWW^4*s^2*t^7 - 13040*mtt*mWW^5*s^2*t^7 - 187224*ep*mtt*mWW^5*s^2*t^7 - 1067644*ep^2*mtt*mWW^5*s^2*t^7 - 3088604*ep^3*mtt*mWW^5*s^2*t^7 - 4802784*ep^4*mtt*mWW^5*s^2*t^7 - 3829528*ep^5*mtt*mWW^5*s^2*t^7 - 1230528*ep^6*mtt*mWW^5*s^2*t^7 + 7286*mWW^6*s^2*t^7 + 101220*ep*mWW^6*s^2*t^7 + 559096*ep^2*mWW^6*s^2*t^7 + 1567380*ep^3*mWW^6*s^2*t^7 + 2357842*ep^4*mWW^6*s^2*t^7 + 1810728*ep^5*mWW^6*s^2*t^7 + 556112*ep^6*mWW^6*s^2*t^7 + 1272*mtt^4*mWW*s^3*t^7 + 17892*ep*mtt^4*mWW*s^3*t^7 + 100320*ep^2*mtt^4*mWW*s^3*t^7 + 286356*ep^3*mtt^4*mWW*s^3*t^7 + 439320*ep^4*mtt^4*mWW*s^3*t^7 + 343752*ep^5*mtt^4*mWW*s^3*t^7 + 107088*ep^6*mtt^4*mWW*s^3*t^7 - 1640*mtt^3*mWW^2*s^3*t^7 - 23356*ep*mtt^3*mWW^2*s^3*t^7 - 133720*ep^2*mtt^3*mWW^2*s^3*t^7 - 396876*ep^3*mtt^3*mWW^2*s^3*t^7 - 644520*ep^4*mtt^3*mWW^2*s^3*t^7 - 542096*ep^5*mtt^3*mWW^2*s^3*t^7 - 184032*ep^6*mtt^3*mWW^2*s^3*t^7 - 2712*mtt^2*mWW^3*s^3*t^7 - 36967*ep*mtt^2*mWW^3*s^3*t^7 - 198011*ep^2*mtt^2*mWW^3*s^3*t^7 - 518623*ep^3*mtt^2*mWW^3*s^3*t^7 - 689213*ep^4*mtt^2*mWW^3*s^3*t^7 - 427714*ep^5*mtt^2*mWW^3*s^3*t^7 - 88760*ep^6*mtt^2*mWW^3*s^3*t^7 + 5256*mtt*mWW^4*s^3*t^7 + 72762*ep*mtt*mWW^4*s^3*t^7 + 399174*ep^2*mtt*mWW^4*s^3*t^7 + 1094994*ep^3*mtt*mWW^4*s^3*t^7 + 1577874*ep^4*mtt*mWW^4*s^3*t^7 + 1127316*ep^5*mtt*mWW^4*s^3*t^7 + 308304*ep^6*mtt*mWW^4*s^3*t^7 - 2176*mWW^5*s^3*t^7 - 30283*ep*mWW^5*s^3*t^7 - 167235*ep^2*mWW^5*s^3*t^7 - 463643*ep^3*mWW^5*s^3*t^7 - 679045*ep^4*mWW^5*s^3*t^7 - 497034*ep^5*mWW^5*s^3*t^7 - 141064*ep^6*mWW^5*s^3*t^7 - 128*mtt^3*mWW*s^4*t^7 - 1824*ep*mtt^3*mWW*s^4*t^7 - 10352*ep^2*mtt^3*mWW*s^4*t^7 - 29904*ep^3*mtt^3*mWW*s^4*t^7 - 46400*ep^4*mtt^3*mWW*s^4*t^7 - 36672*ep^5*mtt^3*mWW*s^4*t^7 - 11520*ep^6*mtt^3*mWW*s^4*t^7 + 384*mtt^2*mWW^2*s^4*t^7 + 5472*ep*mtt^2*mWW^2*s^4*t^7 + 31056*ep^2*mtt^2*mWW^2*s^4*t^7 + 89712*ep^3*mtt^2*mWW^2*s^4*t^7 + 139200*ep^4*mtt^2*mWW^2*s^4*t^7 + 110016*ep^5*mtt^2*mWW^2*s^4*t^7 + 34560*ep^6*mtt^2*mWW^2*s^4*t^7 - 384*mtt*mWW^3*s^4*t^7 - 5472*ep*mtt*mWW^3*s^4*t^7 - 31056*ep^2*mtt*mWW^3*s^4*t^7 - 89712*ep^3*mtt*mWW^3*s^4*t^7 - 139200*ep^4*mtt*mWW^3*s^4*t^7 - 110016*ep^5*mtt*mWW^3*s^4*t^7 - 34560*ep^6*mtt*mWW^3*s^4*t^7 + 128*mWW^4*s^4*t^7 + 1824*ep*mWW^4*s^4*t^7 + 10352*ep^2*mWW^4*s^4*t^7 + 29904*ep^3*mWW^4*s^4*t^7 + 46400*ep^4*mWW^4*s^4*t^7 + 36672*ep^5*mWW^4*s^4*t^7 + 11520*ep^6*mWW^4*s^4*t^7 + 72*mtt^7*t^8 + 876*ep*mtt^7*t^8 + 4248*ep^2*mtt^7*t^8 + 10596*ep^3*mtt^7*t^8 + 14400*ep^4*mtt^7*t^8 + 10128*ep^5*mtt^7*t^8 + 2880*ep^6*mtt^7*t^8 + 1872*mtt^6*mWW*t^8 + 23196*ep*mtt^6*mWW*t^8 + 114756*ep^2*mtt^6*mWW*t^8 + 292068*ep^3*mtt^6*mWW*t^8 + 404724*ep^4*mtt^6*mWW*t^8 + 289896*ep^5*mtt^6*mWW*t^8 + 83808*ep^6*mtt^6*mWW*t^8 - 288*mtt^5*mWW^2*t^8 - 4620*ep*mtt^5*mWW^2*t^8 - 29988*ep^2*mtt^5*mWW^2*t^8 - 100476*ep^3*mtt^5*mWW^2*t^8 - 182820*ep^4*mtt^5*mWW^2*t^8 - 171240*ep^5*mtt^5*mWW^2*t^8 - 64608*ep^6*mtt^5*mWW^2*t^8 - 6798*mtt^4*mWW^3*t^8 - 77895*ep*mtt^4*mWW^3*t^8 - 346041*ep^2*mtt^4*mWW^3*t^8 - 758919*ep^3*mtt^4*mWW^3*t^8 - 847425*ep^4*mtt^4*mWW^3*t^8 - 428586*ep^5*mtt^4*mWW^3*t^8 - 59736*ep^6*mtt^4*mWW^3*t^8 + 2592*mtt^3*mWW^4*t^8 + 20454*ep*mtt^3*mWW^4*t^8 + 31686*ep^2*mtt^3*mWW^4*t^8 - 125082*ep^3*mtt^3*mWW^4*t^8 - 504222*ep^4*mtt^3*mWW^4*t^8 - 640428*ep^5*mtt^3*mWW^4*t^8 - 282960*ep^6*mtt^3*mWW^4*t^8 + 6300*mtt^2*mWW^5*t^8 + 86295*ep*mtt^2*mWW^5*t^8 + 475047*ep^2*mtt^2*mWW^5*t^8 + 1348263*ep^3*mtt^2*mWW^5*t^8 + 2087229*ep^4*mtt^2*mWW^5*t^8 + 1676130*ep^5*mtt^2*mWW^5*t^8 + 546936*ep^6*mtt^2*mWW^5*t^8 - 3480*mtt*mWW^6*t^8 - 44580*ep*mtt*mWW^6*t^8 - 229320*ep^2*mtt*mWW^6*t^8 - 609804*ep^3*mtt*mWW^6*t^8 - 887136*ep^4*mtt*mWW^6*t^8 - 670704*ep^5*mtt*mWW^6*t^8 - 206016*ep^6*mtt*mWW^6*t^8 - 270*mWW^7*t^8 - 3726*ep*mWW^7*t^8 - 20388*ep^2*mWW^7*t^8 - 56646*ep^3*mWW^7*t^8 - 84750*ep^4*mWW^7*t^8 - 65196*ep^5*mWW^7*t^8 - 20304*ep^6*mWW^7*t^8 - 240*mtt^6*s*t^8 - 3088*ep*mtt^6*s*t^8 - 15868*ep^2*mtt^6*s*t^8 - 41816*ep^3*mtt^6*s*t^8 - 59732*ep^4*mtt^6*s*t^8 - 43896*ep^5*mtt^6*s*t^8 - 12960*ep^6*mtt^6*s*t^8 - 4824*mtt^5*mWW*s*t^8 - 62832*ep*mtt^5*mWW*s*t^8 - 326880*ep^2*mtt^5*mWW*s*t^8 - 871536*ep^3*mtt^5*mWW*s*t^8 - 1258488*ep^4*mtt^5*mWW*s*t^8 - 934032*ep^5*mtt^5*mWW*s*t^8 - 278208*ep^6*mtt^5*mWW*s*t^8 + 4914*mtt^4*mWW^2*s*t^8 + 65576*ep*mtt^4*mWW^2*s*t^8 + 352640*ep^2*mtt^4*mWW^2*s*t^8 + 981792*ep^3*mtt^4*mWW^2*s*t^8 + 1496126*ep^4*mtt^4*mWW^2*s*t^8 + 1184408*ep^5*mtt^4*mWW^2*s*t^8 + 380544*ep^6*mtt^4*mWW^2*s*t^8 + 11960*mtt^3*mWW^3*s*t^8 + 148677*ep*mtt^3*mWW^3*s*t^8 + 726757*ep^2*mtt^3*mWW^3*s*t^8 + 1782593*ep^3*mtt^3*mWW^3*s*t^8 + 2298043*ep^4*mtt^3*mWW^3*s*t^8 + 1453890*ep^5*mtt^3*mWW^3*s*t^8 + 340120*ep^6*mtt^3*mWW^3*s*t^8 - 13524*mtt^2*mWW^4*s*t^8 - 165439*ep*mtt^2*mWW^4*s*t^8 - 795783*ep^2*mtt^2*mWW^4*s*t^8 - 1922859*ep^3*mtt^2*mWW^4*s*t^8 - 2443085*ep^4*mtt^2*mWW^4*s*t^8 - 1519142*ep^5*mtt^2*mWW^4*s*t^8 - 344968*ep^6*mtt^2*mWW^4*s*t^8 - 2928*mtt*mWW^5*s*t^8 - 44625*ep*mtt*mWW^5*s*t^8 - 268325*ep^2*mtt*mWW^5*s*t^8 - 816213*ep^3*mtt*mWW^5*s*t^8 - 1334851*ep^4*mtt*mWW^5*s*t^8 - 1122706*ep^5*mtt*mWW^5*s*t^8 - 382552*ep^6*mtt*mWW^5*s*t^8 + 4642*mWW^6*s*t^8 + 61731*ep*mWW^6*s*t^8 + 327459*ep^2*mWW^6*s*t^8 + 888039*ep^3*mWW^6*s*t^8 + 1301987*ep^4*mWW^6*s*t^8 + 981478*ep^5*mWW^6*s*t^8 + 298024*ep^6*mWW^6*s*t^8 + 264*mtt^5*s^2*t^8 + 3548*ep*mtt^5*s^2*t^8 + 18992*ep^2*mtt^5*s^2*t^8 + 51844*ep^3*mtt^5*s^2*t^8 + 76264*ep^4*mtt^5*s^2*t^8 + 57408*ep^5*mtt^5*s^2*t^8 + 17280*ep^6*mtt^5*s^2*t^8 + 3776*mtt^4*mWW*s^2*t^8 + 51260*ep*mtt^4*mWW*s^2*t^8 + 277276*ep^2*mtt^4*mWW*s^2*t^8 + 764140*ep^3*mtt^4*mWW*s^2*t^8 + 1133484*ep^4*mtt^4*mWW*s^2*t^8 + 859440*ep^5*mtt^4*mWW*s^2*t^8 + 260304*ep^6*mtt^4*mWW*s^2*t^8 - 7960*mtt^3*mWW^2*s^2*t^8 - 108140*ep*mtt^3*mWW^2*s^2*t^8 - 586748*ep^2*mtt^3*mWW^2*s^2*t^8 - 1628756*ep^3*mtt^3*mWW^2*s^2*t^8 - 2444692*ep^4*mtt^3*mWW^2*s^2*t^8 - 1884144*ep^5*mtt^3*mWW^2*s^2*t^8 - 582720*ep^6*mtt^3*mWW^2*s^2*t^8 - 1416*mtt^2*mWW^3*s^2*t^8 - 18467*ep*mtt^2*mWW^3*s^2*t^8 - 91645*ep^2*mtt^2*mWW^3*s^2*t^8 - 210375*ep^3*mtt^2*mWW^3*s^2*t^8 - 217523*ep^4*mtt^2*mWW^3*s^2*t^8 - 68422*ep^5*mtt^2*mWW^3*s^2*t^8 + 16488*ep^6*mtt^2*mWW^3*s^2*t^8 + 10288*mtt*mWW^4*s^2*t^8 + 138726*ep*mtt*mWW^4*s^2*t^8 + 741130*ep^2*mtt*mWW^4*s^2*t^8 + 1998110*ep^3*mtt*mWW^4*s^2*t^8 + 2867430*ep^4*mtt*mWW^4*s^2*t^8 + 2077252*ep^5*mtt*mWW^4*s^2*t^8 + 592144*ep^6*mtt*mWW^4*s^2*t^8 - 4952*mWW^5*s^2*t^8 - 66879*ep*mWW^5*s^2*t^8 - 358477*ep^2*mWW^5*s^2*t^8 - 972755*ep^3*mWW^5*s^2*t^8 - 1410547*ep^4*mWW^5*s^2*t^8 - 1037310*ep^5*mWW^5*s^2*t^8 - 301960*ep^6*mWW^5*s^2*t^8 - 96*mtt^4*s^3*t^8 - 1336*ep*mtt^4*s^3*t^8 - 7372*ep^2*mtt^4*s^3*t^8 - 20624*ep^3*mtt^4*s^3*t^8 - 30932*ep^4*mtt^4*s^3*t^8 - 23640*ep^5*mtt^4*s^3*t^8 - 7200*ep^6*mtt^4*s^3*t^8 - 800*mtt^3*mWW*s^3*t^8 - 11200*ep*mtt^3*mWW*s^3*t^8 - 62232*ep^2*mtt^3*mWW*s^3*t^8 - 174992*ep^3*mtt^3*mWW*s^3*t^8 - 263224*ep^4*mtt^3*mWW*s^3*t^8 - 201408*ep^5*mtt^3*mWW*s^3*t^8 - 61344*ep^6*mtt^3*mWW*s^3*t^8 + 2976*mtt^2*mWW^2*s^3*t^8 + 41616*ep*mtt^2*mWW^2*s^3*t^8 + 230928*ep^2*mtt^2*mWW^2*s^3*t^8 + 648720*ep^3*mtt^2*mWW^2*s^3*t^8 + 975264*ep^4*mtt^2*mWW^2*s^3*t^8 + 746064*ep^5*mtt^2*mWW^2*s^3*t^8 + 227232*ep^6*mtt^2*mWW^2*s^3*t^8 - 3168*mtt*mWW^3*s^3*t^8 - 44288*ep*mtt*mWW^3*s^3*t^8 - 245672*ep^2*mtt*mWW^3*s^3*t^8 - 689968*ep^3*mtt*mWW^3*s^3*t^8 - 1037128*ep^4*mtt*mWW^3*s^3*t^8 - 793344*ep^5*mtt*mWW^3*s^3*t^8 - 241632*ep^6*mtt*mWW^3*s^3*t^8 + 1088*mWW^4*s^3*t^8 + 15208*ep*mWW^4*s^3*t^8 + 84348*ep^2*mWW^4*s^3*t^8 + 236864*ep^3*mWW^4*s^3*t^8 + 356020*ep^4*mWW^4*s^3*t^8 + 272328*ep^5*mWW^4*s^3*t^8 + 82944*ep^6*mWW^4*s^3*t^8 - 312*mtt^6*t^9 - 3780*ep*mtt^6*t^9 - 18240*ep^2*mtt^6*t^9 - 45252*ep^3*mtt^6*t^9 - 61152*ep^4*mtt^6*t^9 - 42768*ep^5*mtt^6*t^9 - 12096*ep^6*mtt^6*t^9 - 2016*mtt^5*mWW*t^9 - 24924*ep*mtt^5*mWW*t^9 - 122892*ep^2*mtt^5*mWW*t^9 - 311340*ep^3*mtt^5*mWW*t^9 - 428964*ep^4*mtt^5*mWW*t^9 - 305256*ep^5*mtt^5*mWW*t^9 - 87648*ep^6*mtt^5*mWW*t^9 + 3990*mtt^4*mWW^2*t^9 + 48966*ep*mtt^4*mWW^2*t^9 + 239958*ep^2*mtt^4*mWW^2*t^9 + 605946*ep^3*mtt^4*mWW^2*t^9 + 835428*ep^4*mtt^4*mWW^2*t^9 + 597744*ep^5*mtt^4*mWW^2*t^9 + 173568*ep^6*mtt^4*mWW^2*t^9 + 2232*mtt^3*mWW^3*t^9 + 27174*ep*mtt^3*mWW^3*t^9 + 130290*ep^2*mtt^3*mWW^3*t^9 + 314982*ep^3*mtt^3*mWW^3*t^9 + 403278*ep^4*mtt^3*mWW^3*t^9 + 256380*ep^5*mtt^3*mWW^3*t^9 + 61584*ep^6*mtt^3*mWW^3*t^9 - 5796*mtt^2*mWW^4*t^9 - 69522*ep*mtt^2*mWW^4*t^9 - 329640*ep^2*mtt^2*mWW^4*t^9 - 794670*ep^3*mtt^2*mWW^4*t^9 - 1027428*ep^4*mtt^2*mWW^4*t^9 - 672432*ep^5*mtt^2*mWW^4*t^9 - 172032*ep^6*mtt^2*mWW^4*t^9 + 888*mtt*mWW^5*t^9 + 8958*ep*mtt*mWW^5*t^9 + 32478*ep^2*mtt*mWW^5*t^9 + 48822*ep^3*mtt*mWW^5*t^9 + 15042*ep^4*mtt*mWW^5*t^9 - 32364*ep^5*mtt*mWW^5*t^9 - 24144*ep^6*mtt*mWW^5*t^9 + 1014*mWW^6*t^9 + 13128*ep*mWW^6*t^9 + 68046*ep^2*mWW^6*t^9 + 181512*ep^3*mWW^6*t^9 + 263796*ep^4*mWW^6*t^9 + 198696*ep^5*mWW^6*t^9 + 60768*ep^6*mWW^6*t^9 + 800*mtt^5*s*t^9 + 10240*ep*mtt^5*s*t^9 + 52296*ep^2*mtt^5*s*t^9 + 136856*ep^3*mtt^5*s*t^9 + 194032*ep^4*mtt^5*s*t^9 + 141504*ep^5*mtt^5*s*t^9 + 41472*ep^6*mtt^5*s*t^9 + 2928*mtt^4*mWW*s*t^9 + 38164*ep*mtt^4*mWW*s*t^9 + 198240*ep^2*mtt^4*mWW*s*t^9 + 526276*ep^3*mtt^4*mWW*s*t^9 + 754824*ep^4*mtt^4*mWW*s*t^9 + 555520*ep^5*mtt^4*mWW*s*t^9 + 163968*ep^6*mtt^4*mWW*s*t^9 - 9752*mtt^3*mWW^2*s*t^9 - 126316*ep*mtt^3*mWW^2*s*t^9 - 652972*ep^2*mtt^3*mWW^2*s*t^9 - 1729028*ep^3*mtt^3*mWW^2*s*t^9 - 2479660*ep^4*mtt^3*mWW^2*s*t^9 - 1829152*ep^5*mtt^3*mWW^2*s*t^9 - 542400*ep^6*mtt^3*mWW^2*s*t^9 + 3688*mtt^2*mWW^3*s*t^9 + 47631*ep*mtt^2*mWW^3*s*t^9 + 247239*ep^2*mtt^2*mWW^3*s*t^9 + 663807*ep^3*mtt^2*mWW^3*s*t^9 + 975369*ep^4*mtt^2*mWW^3*s*t^9 + 744450*ep^5*mtt^2*mWW^3*s*t^9 + 230456*ep^6*mtt^2*mWW^3*s*t^9 + 6168*mtt*mWW^4*s*t^9 + 79806*ep*mtt*mWW^4*s*t^9 + 409770*ep^2*mtt*mWW^4*s*t^9 + 1069294*ep^3*mtt*mWW^4*s*t^9 + 1497502*ep^4*mtt*mWW^4*s*t^9 + 1067972*ep^5*mtt*mWW^4*s*t^9 + 302768*ep^6*mtt*mWW^4*s*t^9 - 3832*mWW^5*s*t^9 - 49525*ep*mWW^5*s*t^9 - 254573*ep^2*mWW^5*s*t^9 - 667205*ep^3*mWW^5*s*t^9 - 942067*ep^4*mWW^5*s*t^9 - 680294*ep^5*mWW^5*s*t^9 - 196264*ep^6*mWW^5*s*t^9 - 616*mtt^4*s^2*t^9 - 8220*ep*mtt^4*s^2*t^9 - 43624*ep^2*mtt^4*s^2*t^9 - 117900*ep^3*mtt^4*s^2*t^9 - 171544*ep^4*mtt^4*s^2*t^9 - 127680*ep^5*mtt^4*s^2*t^9 - 38016*ep^6*mtt^4*s^2*t^9 - 416*mtt^3*mWW*s^2*t^9 - 5856*ep*mtt^3*mWW*s^2*t^9 - 32648*ep^2*mtt^3*mWW*s^2*t^9 - 91680*ep^3*mtt^3*mWW*s^2*t^9 - 137144*ep^4*mtt^3*mWW*s^2*t^9 - 104064*ep^5*mtt^3*mWW*s^2*t^9 - 31392*ep^6*mtt^3*mWW*s^2*t^9 + 4944*mtt^2*mWW^2*s^2*t^9 + 66888*ep*mtt^2*mWW^2*s^2*t^9 + 359688*ep^2*mtt^2*mWW^2*s^2*t^9 + 982440*ep^3*mtt^2*mWW^2*s^2*t^9 + 1440696*ep^4*mtt^2*mWW^2*s^2*t^9 + 1078272*ep^5*mtt^2*mWW^2*s^2*t^9 + 322272*ep^6*mtt^2*mWW^2*s^2*t^9 - 6176*mtt*mWW^3*s^2*t^9 - 83328*ep*mtt*mWW^3*s^2*t^9 - 446936*ep^2*mtt*mWW^3*s^2*t^9 - 1218240*ep^3*mtt*mWW^3*s^2*t^9 - 1783784*ep^4*mtt*mWW^3*s^2*t^9 - 1333632*ep^5*mtt*mWW^3*s^2*t^9 - 398304*ep^6*mtt*mWW^3*s^2*t^9 + 2264*mWW^4*s^2*t^9 + 30516*ep*mWW^4*s^2*t^9 + 163520*ep^2*mWW^4*s^2*t^9 + 445380*ep^3*mWW^4*s^2*t^9 + 651776*ep^4*mWW^4*s^2*t^9 + 487104*ep^5*mWW^4*s^2*t^9 + 145440*ep^6*mWW^4*s^2*t^9 + 128*mtt^3*s^3*t^9 + 1760*ep*mtt^3*s^3*t^9 + 9568*ep^2*mtt^3*s^3*t^9 + 26296*ep^3*mtt^3*s^3*t^9 + 38664*ep^4*mtt^3*s^3*t^9 + 28944*ep^5*mtt^3*s^3*t^9 + 8640*ep^6*mtt^3*s^3*t^9 - 384*mtt^2*mWW*s^3*t^9 - 5280*ep*mtt^2*mWW*s^3*t^9 - 28704*ep^2*mtt^2*mWW*s^3*t^9 - 78888*ep^3*mtt^2*mWW*s^3*t^9 - 115992*ep^4*mtt^2*mWW*s^3*t^9 - 86832*ep^5*mtt^2*mWW*s^3*t^9 - 25920*ep^6*mtt^2*mWW*s^3*t^9 + 384*mtt*mWW^2*s^3*t^9 + 5280*ep*mtt*mWW^2*s^3*t^9 + 28704*ep^2*mtt*mWW^2*s^3*t^9 + 78888*ep^3*mtt*mWW^2*s^3*t^9 + 115992*ep^4*mtt*mWW^2*s^3*t^9 + 86832*ep^5*mtt*mWW^2*s^3*t^9 + 25920*ep^6*mtt*mWW^2*s^3*t^9 - 128*mWW^3*s^3*t^9 - 1760*ep*mWW^3*s^3*t^9 - 9568*ep^2*mWW^3*s^3*t^9 - 26296*ep^3*mWW^3*s^3*t^9 - 38664*ep^4*mWW^3*s^3*t^9 - 28944*ep^5*mWW^3*s^3*t^9 - 8640*ep^6*mWW^3*s^3*t^9 + 504*mtt^5*t^10 + 6084*ep*mtt^5*t^10 + 29232*ep^2*mtt^5*t^10 + 72180*ep^3*mtt^5*t^10 + 97056*ep^4*mtt^5*t^10 + 67536*ep^5*mtt^5*t^10 + 19008*ep^6*mtt^5*t^10 + 456*mtt^4*mWW*t^10 + 5796*ep*mtt^4*mWW*t^10 + 29340*ep^2*mtt^4*mWW*t^10 + 75972*ep^3*mtt^4*mWW*t^10 + 106428*ep^4*mtt^4*mWW*t^10 + 76632*ep^5*mtt^4*mWW*t^10 + 22176*ep^6*mtt^4*mWW*t^10 - 3384*mtt^3*mWW^2*t^10 - 41412*ep*mtt^3*mWW^2*t^10 - 201840*ep^2*mtt^3*mWW^2*t^10 - 505116*ep^3*mtt^3*mWW^2*t^10 - 687288*ep^4*mtt^3*mWW^2*t^10 - 483072*ep^5*mtt^3*mWW^2*t^10 - 137088*ep^6*mtt^3*mWW^2*t^10 + 2376*mtt^2*mWW^3*t^10 + 28641*ep*mtt^2*mWW^3*t^10 + 137385*ep^2*mtt^2*mWW^3*t^10 + 338625*ep^3*mtt^2*mWW^3*t^10 + 454479*ep^4*mtt^2*mWW^3*t^10 + 315654*ep^5*mtt^2*mWW^3*t^10 + 88680*ep^6*mtt^2*mWW^3*t^10 + 1056*mtt*mWW^4*t^10 + 13350*ep*mtt*mWW^4*t^10 + 67230*ep^2*mtt*mWW^4*t^10 + 173310*ep^3*mtt*mWW^4*t^10 + 241914*ep^4*mtt*mWW^4*t^10 + 173700*ep^5*mtt*mWW^4*t^10 + 50160*ep^6*mtt*mWW^4*t^10 - 1008*mWW^5*t^10 - 12459*ep*mWW^5*t^10 - 61347*ep^2*mWW^5*t^10 - 154971*ep^3*mWW^5*t^10 - 212589*ep^4*mWW^5*t^10 - 150450*ep^5*mWW^5*t^10 - 42936*ep^6*mWW^5*t^10 - 880*mtt^4*s*t^10 - 11216*ep*mtt^4*s*t^10 - 56988*ep^2*mtt^4*s*t^10 - 148264*ep^3*mtt^4*s*t^10 - 208868*ep^4*mtt^4*s*t^10 - 151320*ep^5*mtt^4*s*t^10 - 44064*ep^6*mtt^4*s*t^10 + 832*mtt^3*mWW*s*t^10 + 10384*ep*mtt^3*mWW*s*t^10 + 51752*ep^2*mtt^3*mWW*s*t^10 + 132608*ep^3*mtt^3*mWW*s*t^10 + 184824*ep^4*mtt^3*mWW*s*t^10 + 133008*ep^5*mtt^3*mWW*s*t^10 + 38592*ep^6*mtt^3*mWW*s*t^10 + 2784*mtt^2*mWW^2*s*t^10 + 36144*ep*mtt^2*mWW^2*s*t^10 + 186672*ep^2*mtt^2*mWW^2*s*t^10 + 491760*ep^3*mtt^2*mWW^2*s*t^10 + 698736*ep^4*mtt^2*mWW^2*s*t^10 + 508896*ep^5*mtt^2*mWW^2*s*t^10 + 148608*ep^6*mtt^2*mWW^2*s*t^10 - 4544*mtt*mWW^3*s*t^10 - 58576*ep*mtt*mWW^3*s*t^10 - 300648*ep^2*mtt*mWW^3*s*t^10 - 788288*ep^3*mtt*mWW^3*s*t^10 - 1116472*ep^4*mtt*mWW^3*s*t^10 - 811536*ep^5*mtt*mWW^3*s*t^10 - 236736*ep^6*mtt*mWW^3*s*t^10 + 1808*mWW^4*s*t^10 + 23264*ep*mWW^4*s*t^10 + 119212*ep^2*mWW^4*s*t^10 + 312184*ep^3*mWW^4*s*t^10 + 441780*ep^4*mWW^4*s*t^10 + 320952*ep^5*mWW^4*s*t^10 + 93600*ep^6*mWW^4*s*t^10 + 352*mtt^3*s^2*t^10 + 4672*ep*mtt^3*s^2*t^10 + 24632*ep^2*mtt^3*s^2*t^10 + 66056*ep^3*mtt^3*s^2*t^10 + 95280*ep^4*mtt^3*s^2*t^10 + 70272*ep^5*mtt^3*s^2*t^10 + 20736*ep^6*mtt^3*s^2*t^10 - 1056*mtt^2*mWW*s^2*t^10 - 14016*ep*mtt^2*mWW*s^2*t^10 - 73896*ep^2*mtt^2*mWW*s^2*t^10 - 198168*ep^3*mtt^2*mWW*s^2*t^10 - 285840*ep^4*mtt^2*mWW*s^2*t^10 - 210816*ep^5*mtt^2*mWW*s^2*t^10 - 62208*ep^6*mtt^2*mWW*s^2*t^10 + 1056*mtt*mWW^2*s^2*t^10 + 14016*ep*mtt*mWW^2*s^2*t^10 + 73896*ep^2*mtt*mWW^2*s^2*t^10 + 198168*ep^3*mtt*mWW^2*s^2*t^10 + 285840*ep^4*mtt*mWW^2*s^2*t^10 + 210816*ep^5*mtt*mWW^2*s^2*t^10 + 62208*ep^6*mtt*mWW^2*s^2*t^10 - 352*mWW^3*s^2*t^10 - 4672*ep*mWW^3*s^2*t^10 - 24632*ep^2*mWW^3*s^2*t^10 - 66056*ep^3*mWW^3*s^2*t^10 - 95280*ep^4*mWW^3*s^2*t^10 - 70272*ep^5*mWW^3*s^2*t^10 - 20736*ep^6*mWW^3*s^2*t^10 - 360*mtt^4*t^11 - 4332*ep*mtt^4*t^11 - 20736*ep^2*mtt^4*t^11 - 50988*ep^3*mtt^4*t^11 - 68256*ep^4*mtt^4*t^11 - 47280*ep^5*mtt^4*t^11 - 13248*ep^6*mtt^4*t^11 + 576*mtt^3*mWW*t^11 + 6864*ep*mtt^3*mWW*t^11 + 32520*ep^2*mtt^3*mWW*t^11 + 79200*ep^3*mtt^3*mWW*t^11 + 105144*ep^4*mtt^3*mWW*t^11 + 72336*ep^5*mtt^3*mWW*t^11 + 20160*ep^6*mtt^3*mWW*t^11 + 432*mtt^2*mWW^2*t^11 + 5400*ep*mtt^2*mWW^2*t^11 + 26856*ep^2*mtt^2*mWW^2*t^11 + 68328*ep^3*mtt^2*mWW^2*t^11 + 94104*ep^4*mtt^2*mWW^2*t^11 + 66672*ep^5*mtt^2*mWW^2*t^11 + 19008*ep^6*mtt^2*mWW^2*t^11 - 1152*mtt*mWW^3*t^11 - 14064*ep*mtt*mWW^3*t^11 - 68328*ep^2*mtt*mWW^3*t^11 - 170304*ep^3*mtt*mWW^3*t^11 - 230616*ep^4*mtt*mWW^3*t^11 - 161232*ep^5*mtt*mWW^3*t^11 - 45504*ep^6*mtt*mWW^3*t^11 + 504*mWW^4*t^11 + 6132*ep*mWW^4*t^11 + 29688*ep^2*mWW^4*t^11 + 73764*ep^3*mWW^4*t^11 + 99624*ep^4*mWW^4*t^11 + 69504*ep^5*mWW^4*t^11 + 19584*ep^6*mWW^4*t^11 + 320*mtt^3*s*t^11 + 4064*ep*mtt^3*s*t^11 + 20560*ep^2*mtt^3*s*t^11 + 53224*ep^3*mtt^3*s*t^11 + 74568*ep^4*mtt^3*s*t^11 + 53712*ep^5*mtt^3*s*t^11 + 15552*ep^6*mtt^3*s*t^11 - 960*mtt^2*mWW*s*t^11 - 12192*ep*mtt^2*mWW*s*t^11 - 61680*ep^2*mtt^2*mWW*s*t^11 - 159672*ep^3*mtt^2*mWW*s*t^11 - 223704*ep^4*mtt^2*mWW*s*t^11 - 161136*ep^5*mtt^2*mWW*s*t^11 - 46656*ep^6*mtt^2*mWW*s*t^11 + 960*mtt*mWW^2*s*t^11 + 12192*ep*mtt*mWW^2*s*t^11 + 61680*ep^2*mtt*mWW^2*s*t^11 + 159672*ep^3*mtt*mWW^2*s*t^11 + 223704*ep^4*mtt*mWW^2*s*t^11 + 161136*ep^5*mtt*mWW^2*s*t^11 + 46656*ep^6*mtt*mWW^2*s*t^11 - 320*mWW^3*s*t^11 - 4064*ep*mWW^3*s*t^11 - 20560*ep^2*mWW^3*s*t^11 - 53224*ep^3*mWW^3*s*t^11 - 74568*ep^4*mWW^3*s*t^11 - 53712*ep^5*mWW^3*s*t^11 - 15552*ep^6*mWW^3*s*t^11 + 96*mtt^3*t^12 + 1152*ep*mtt^3*t^12 + 5496*ep^2*mtt^3*t^12 + 13464*ep^3*mtt^3*t^12 + 17952*ep^4*mtt^3*t^12 + 12384*ep^5*mtt^3*t^12 + 3456*ep^6*mtt^3*t^12 - 288*mtt^2*mWW*t^12 - 3456*ep*mtt^2*mWW*t^12 - 16488*ep^2*mtt^2*mWW*t^12 - 40392*ep^3*mtt^2*mWW*t^12 - 53856*ep^4*mtt^2*mWW*t^12 - 37152*ep^5*mtt^2*mWW*t^12 - 10368*ep^6*mtt^2*mWW*t^12 + 288*mtt*mWW^2*t^12 + 3456*ep*mtt*mWW^2*t^12 + 16488*ep^2*mtt*mWW^2*t^12 + 40392*ep^3*mtt*mWW^2*t^12 + 53856*ep^4*mtt*mWW^2*t^12 + 37152*ep^5*mtt*mWW^2*t^12 + 10368*ep^6*mtt*mWW^2*t^12 - 96*mWW^3*t^12 - 1152*ep*mWW^3*t^12 - 5496*ep^2*mWW^3*t^12 - 13464*ep^3*mWW^3*t^12 - 17952*ep^4*mWW^3*t^12 - 12384*ep^5*mWW^3*t^12 - 3456*ep^6*mWW^3*t^12))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*(-mtt + mWW + s)*(mtt - t)*t*(-mWW + t)^4*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-216*ep*mtt^10*mWW^7*s^4 - 900*ep^2*mtt^10*mWW^7*s^4 + 2040*ep^3*mtt^10*mWW^7*s^4 + 12580*ep^4*mtt^10*mWW^7*s^4 + 17216*ep^5*mtt^10*mWW^7*s^4 + 7360*ep^6*mtt^10*mWW^7*s^4 + 1224*ep*mtt^9*mWW^8*s^4 + 5520*ep^2*mtt^9*mWW^8*s^4 - 10928*ep^3*mtt^9*mWW^8*s^4 - 72800*ep^4*mtt^9*mWW^8*s^4 - 100744*ep^5*mtt^9*mWW^8*s^4 - 43168*ep^6*mtt^9*mWW^8*s^4 - 2856*ep*mtt^8*mWW^9*s^4 - 14248*ep^2*mtt^8*mWW^9*s^4 + 22776*ep^3*mtt^8*mWW^9*s^4 + 172088*ep^4*mtt^8*mWW^9*s^4 + 241824*ep^5*mtt^8*mWW^9*s^4 + 103904*ep^6*mtt^8*mWW^9*s^4 + 3464*ep*mtt^7*mWW^10*s^4 + 19848*ep^2*mtt^7*mWW^10*s^4 - 20600*ep^3*mtt^7*mWW^10*s^4 - 205336*ep^4*mtt^7*mWW^10*s^4 - 296256*ep^5*mtt^7*mWW^10*s^4 - 127904*ep^6*mtt^7*mWW^10*s^4 - 2200*ep*mtt^6*mWW^11*s^4 - 15728*ep^2*mtt^6*mWW^11*s^4 + 936*ep^3*mtt^6*mWW^11*s^4 + 112448*ep^4*mtt^6*mWW^11*s^4 + 174496*ep^5*mtt^6*mWW^11*s^4 + 76512*ep^6*mtt^6*mWW^11*s^4 + 536*ep*mtt^5*mWW^12*s^4 + 6600*ep^2*mtt^5*mWW^12*s^4 + 15080*ep^3*mtt^5*mWW^12*s^4 + 5640*ep^4*mtt^5*mWW^12*s^4 - 9616*ep^5*mtt^5*mWW^12*s^4 - 6240*ep^6*mtt^5*mWW^12*s^4 + 136*ep*mtt^4*mWW^13*s^4 - 920*ep^2*mtt^4*mWW^13*s^4 - 14232*ep^3*mtt^4*mWW^13*s^4 - 43320*ep^4*mtt^4*mWW^13*s^4 - 49696*ep^5*mtt^4*mWW^13*s^4 - 19552*ep^6*mtt^4*mWW^13*s^4 - 104*ep*mtt^3*mWW^14*s^4 - 232*ep^2*mtt^3*mWW^14*s^4 + 6104*ep^3*mtt^3*mWW^14*s^4 + 23352*ep^4*mtt^3*mWW^14*s^4 + 28416*ep^5*mtt^3*mWW^14*s^4 + 11296*ep^6*mtt^3*mWW^14*s^4 + 16*ep*mtt^2*mWW^15*s^4 + 52*ep^2*mtt^2*mWW^15*s^4 - 1280*ep^3*mtt^2*mWW^15*s^4 - 4964*ep^4*mtt^2*mWW^15*s^4 - 5984*ep^5*mtt^2*mWW^15*s^4 - 2336*ep^6*mtt^2*mWW^15*s^4 + 8*ep^2*mtt*mWW^16*s^4 + 104*ep^3*mtt*mWW^16*s^4 + 312*ep^4*mtt*mWW^16*s^4 + 344*ep^5*mtt*mWW^16*s^4 + 128*ep^6*mtt*mWW^16*s^4 + 1296*ep*mtt^9*mWW^7*s^5 + 5400*ep^2*mtt^9*mWW^7*s^5 - 12240*ep^3*mtt^9*mWW^7*s^5 - 75480*ep^4*mtt^9*mWW^7*s^5 - 103296*ep^5*mtt^9*mWW^7*s^5 - 44160*ep^6*mtt^9*mWW^7*s^5 - 6372*ep*mtt^8*mWW^8*s^5 - 29322*ep^2*mtt^8*mWW^8*s^5 + 56106*ep^3*mtt^8*mWW^8*s^5 + 383018*ep^4*mtt^8*mWW^8*s^5 + 533530*ep^5*mtt^8*mWW^8*s^5 + 229568*ep^6*mtt^8*mWW^8*s^5 + 12660*ep*mtt^7*mWW^9*s^5 + 65992*ep^2*mtt^7*mWW^9*s^5 - 95680*ep^3*mtt^7*mWW^9*s^5 - 776560*ep^4*mtt^7*mWW^9*s^5 - 1108660*ep^5*mtt^7*mWW^9*s^5 - 481112*ep^6*mtt^7*mWW^9*s^5 - 12676*ep*mtt^6*mWW^10*s^5 - 78280*ep^2*mtt^6*mWW^10*s^5 + 59392*ep^3*mtt^6*mWW^10*s^5 + 757248*ep^4*mtt^6*mWW^10*s^5 + 1130020*ep^5*mtt^6*mWW^10*s^5 + 497768*ep^6*mtt^6*mWW^10*s^5 + 6164*ep*mtt^5*mWW^11*s^5 + 50568*ep^2*mtt^5*mWW^11*s^5 + 27248*ep^3*mtt^5*mWW^11*s^5 - 274768*ep^4*mtt^5*mWW^11*s^5 - 479364*ep^5*mtt^5*mWW^11*s^5 - 221752*ep^6*mtt^5*mWW^11*s^5 - 652*ep*mtt^4*mWW^12*s^5 - 15452*ep^2*mtt^4*mWW^12*s^5 - 67724*ep^3*mtt^4*mWW^12*s^5 - 121420*ep^4*mtt^4*mWW^12*s^5 - 99080*ep^5*mtt^4*mWW^12*s^5 - 30584*ep^6*mtt^4*mWW^12*s^5 - 644*ep*mtt^3*mWW^13*s^5 + 440*ep^2*mtt^3*mWW^13*s^5 + 45600*ep^3*mtt^3*mWW^13*s^5 + 159312*ep^4*mtt^3*mWW^13*s^5 + 191844*ep^5*mtt^3*mWW^13*s^5 + 77048*ep^6*mtt^3*mWW^13*s^5 + 244*ep*mtt^2*mWW^14*s^5 + 696*ep^2*mtt^2*mWW^14*s^5 - 14864*ep^3*mtt^2*mWW^14*s^5 - 59920*ep^4*mtt^2*mWW^14*s^5 - 76036*ep^5*mtt^2*mWW^14*s^5 - 31432*ep^6*mtt^2*mWW^14*s^5 - 20*ep*mtt*mWW^15*s^5 - 32*ep^2*mtt*mWW^15*s^5 + 2304*ep^3*mtt*mWW^15*s^5 + 9032*ep^4*mtt*mWW^15*s^5 + 11604*ep^5*mtt*mWW^15*s^5 + 4888*ep^6*mtt*mWW^15*s^5 - 10*ep^2*mWW^16*s^5 - 142*ep^3*mWW^16*s^5 - 462*ep^4*mWW^16*s^5 - 562*ep^5*mWW^16*s^5 - 232*ep^6*mWW^16*s^5 - 3240*ep*mtt^8*mWW^7*s^6 - 13500*ep^2*mtt^8*mWW^7*s^6 + 30600*ep^3*mtt^8*mWW^7*s^6 + 188700*ep^4*mtt^8*mWW^7*s^6 + 258240*ep^5*mtt^8*mWW^7*s^6 + 110400*ep^6*mtt^8*mWW^7*s^6 + 13464*ep*mtt^7*mWW^8*s^6 + 63456*ep^2*mtt^7*mWW^8*s^6 - 116416*ep^3*mtt^7*mWW^8*s^6 - 818800*ep^4*mtt^7*mWW^8*s^6 - 1149032*ep^5*mtt^7*mWW^8*s^6 - 496640*ep^6*mtt^7*mWW^8*s^6 - 21912*ep*mtt^6*mWW^9*s^6 - 120376*ep^2*mtt^6*mWW^9*s^6 + 152560*ep^3*mtt^6*mWW^9*s^6 + 1365672*ep^4*mtt^6*mWW^9*s^6 + 1985144*ep^5*mtt^6*mWW^9*s^6 + 870496*ep^6*mtt^6*mWW^9*s^6 + 16808*ep*mtt^5*mWW^10*s^6 + 114592*ep^2*mtt^5*mWW^10*s^6 - 41872*ep^3*mtt^5*mWW^10*s^6 - 983888*ep^4*mtt^5*mWW^10*s^6 - 1536712*ep^5*mtt^5*mWW^10*s^6 - 692480*ep^6*mtt^5*mWW^10*s^6 - 4888*ep*mtt^4*mWW^11*s^6 - 53072*ep^2*mtt^4*mWW^11*s^6 - 91664*ep^3*mtt^4*mWW^11*s^6 + 83808*ep^4*mtt^4*mWW^11*s^6 + 274200*ep^5*mtt^4*mWW^11*s^6 + 146912*ep^6*mtt^4*mWW^11*s^6 - 984*ep*mtt^3*mWW^12*s^6 + 7136*ep^2*mtt^3*mWW^12*s^6 + 104992*ep^3*mtt^3*mWW^12*s^6 + 316848*ep^4*mtt^3*mWW^12*s^6 + 361544*ep^5*mtt^3*mWW^12*s^6 + 141568*ep^6*mtt^3*mWW^12*s^6 + 856*ep*mtt^2*mWW^13*s^6 + 2168*ep^2*mtt^2*mWW^13*s^6 - 46736*ep^3*mtt^2*mWW^13*s^6 - 188392*ep^4*mtt^2*mWW^13*s^6 - 240920*ep^5*mtt^2*mWW^13*s^6 - 100576*ep^6*mtt^2*mWW^13*s^6 - 104*ep*mtt*mWW^14*s^6 - 352*ep^2*mtt*mWW^14*s^6 + 9264*ep^3*mtt*mWW^14*s^6 + 38416*ep^4*mtt*mWW^14*s^6 + 50408*ep^5*mtt*mWW^14*s^6 + 21504*ep^6*mtt*mWW^14*s^6 - 52*ep^2*mWW^15*s^6 - 728*ep^3*mWW^15*s^6 - 2364*ep^4*mWW^15*s^6 - 2872*ep^5*mWW^15*s^6 - 1184*ep^6*mWW^15*s^6 + 4320*ep*mtt^7*mWW^7*s^7 + 18000*ep^2*mtt^7*mWW^7*s^7 - 40800*ep^3*mtt^7*mWW^7*s^7 - 251600*ep^4*mtt^7*mWW^7*s^7 - 344320*ep^5*mtt^7*mWW^7*s^7 - 147200*ep^6*mtt^7*mWW^7*s^7 - 14616*ep*mtt^6*mWW^8*s^7 - 71004*ep^2*mtt^6*mWW^8*s^7 + 123164*ep^3*mtt^6*mWW^8*s^7 + 901020*ep^4*mtt^6*mWW^8*s^7 + 1275708*ep^5*mtt^6*mWW^8*s^7 + 554240*ep^6*mtt^6*mWW^8*s^7 + 18312*ep*mtt^5*mWW^9*s^7 + 107960*ep^2*mtt^5*mWW^9*s^7 - 109736*ep^3*mtt^5*mWW^9*s^7 - 1156008*ep^4*mtt^5*mWW^9*s^7 - 1720288*ep^5*mtt^5*mWW^9*s^7 - 763664*ep^6*mtt^5*mWW^9*s^7 - 9200*ep*mtt^4*mWW^10*s^7 - 74548*ep^2*mtt^4*mWW^10*s^7 - 24588*ep^3*mtt^4*mWW^10*s^7 + 482084*ep^4*mtt^4*mWW^10*s^7 + 830140*ep^5*mtt^4*mWW^10*s^7 + 388816*ep^6*mtt^4*mWW^10*s^7 + 112*ep*mtt^3*mWW^11*s^7 + 18080*ep^2*mtt^3*mWW^11*s^7 + 102768*ep^3*mtt^3*mWW^11*s^7 + 217472*ep^4*mtt^3*mWW^11*s^7 + 199840*ep^5*mtt^3*mWW^11*s^7 + 67168*ep^6*mtt^3*mWW^11*s^7 + 1288*ep*mtt^2*mWW^12*s^7 + 2556*ep^2*mtt^2*mWW^12*s^7 - 65340*ep^3*mtt^2*mWW^12*s^7 - 257500*ep^4*mtt^2*mWW^12*s^7 - 327436*ep^5*mtt^2*mWW^12*s^7 - 136544*ep^6*mtt^2*mWW^12*s^7 - 216*ep*mtt*mWW^13*s^7 - 936*ep^2*mtt*mWW^13*s^7 + 16024*ep^3*mtt*mWW^13*s^7 + 69368*ep^4*mtt*mWW^13*s^7 + 92224*ep^5*mtt*mWW^13*s^7 + 39600*ep^6*mtt*mWW^13*s^7 - 108*ep^2*mWW^14*s^7 - 1492*ep^3*mWW^14*s^7 - 4836*ep^4*mWW^14*s^7 - 5868*ep^5*mWW^14*s^7 - 2416*ep^6*mWW^14*s^7 - 3240*ep*mtt^6*mWW^7*s^8 - 13500*ep^2*mtt^6*mWW^7*s^8 + 30600*ep^3*mtt^6*mWW^7*s^8 + 188700*ep^4*mtt^6*mWW^7*s^8 + 258240*ep^5*mtt^6*mWW^7*s^8 + 110400*ep^6*mtt^6*mWW^7*s^8 + 8424*ep*mtt^5*mWW^8*s^8 + 42696*ep^2*mtt^5*mWW^8*s^8 - 68136*ep^3*mtt^5*mWW^8*s^8 - 528440*ep^4*mtt^5*mWW^8*s^8 - 757072*ep^5*mtt^5*mWW^8*s^8 - 331040*ep^6*mtt^5*mWW^8*s^8 - 7224*ep*mtt^4*mWW^9*s^8 - 47824*ep^2*mtt^4*mWW^9*s^8 + 29008*ep^3*mtt^4*mWW^9*s^8 + 458272*ep^4*mtt^4*mWW^9*s^8 + 709240*ep^5*mtt^4*mWW^9*s^8 + 320576*ep^6*mtt^4*mWW^9*s^8 + 1336*ep*mtt^3*mWW^10*s^8 + 19048*ep^2*mtt^3*mWW^10*s^8 + 41240*ep^3*mtt^3*mWW^10*s^8 - 9624*ep^4*mtt^3*mWW^10*s^8 - 81760*ep^5*mtt^3*mWW^10*s^8 - 48608*ep^6*mtt^3*mWW^10*s^8 + 928*ep*mtt^2*mWW^11*s^8 + 828*ep^2*mtt^2*mWW^11*s^8 - 45152*ep^3*mtt^2*mWW^11*s^8 - 167212*ep^4*mtt^2*mWW^11*s^8 - 207760*ep^5*mtt^2*mWW^11*s^8 - 85600*ep^6*mtt^2*mWW^11*s^8 - 224*ep*mtt*mWW^12*s^8 - 1136*ep^2*mtt*mWW^12*s^8 + 13968*ep^3*mtt*mWW^12*s^8 + 63248*ep^4*mtt*mWW^12*s^8 + 85104*ep^5*mtt*mWW^12*s^8 + 36736*ep^6*mtt*mWW^12*s^8 - 112*ep^2*mWW^13*s^8 - 1528*ep^3*mWW^13*s^8 - 4944*ep^4*mWW^13*s^8 - 5992*ep^5*mWW^13*s^8 - 2464*ep^6*mWW^13*s^8 + 1296*ep*mtt^5*mWW^7*s^9 + 5400*ep^2*mtt^5*mWW^7*s^9 - 12240*ep^3*mtt^5*mWW^7*s^9 - 75480*ep^4*mtt^5*mWW^7*s^9 - 103296*ep^5*mtt^5*mWW^7*s^9 - 44160*ep^6*mtt^5*mWW^7*s^9 - 2340*ep*mtt^4*mWW^8*s^9 - 12714*ep^2*mtt^4*mWW^8*s^9 + 17482*ep^3*mtt^4*mWW^8*s^9 + 150730*ep^4*mtt^4*mWW^8*s^9 + 219962*ep^5*mtt^4*mWW^8*s^9 + 97088*ep^6*mtt^4*mWW^8*s^9 + 996*ep*mtt^3*mWW^9*s^9 + 8800*ep^2*mtt^3*mWW^9*s^9 + 2696*ep^3*mtt^3*mWW^9*s^9 - 60936*ep^4*mtt^3*mWW^9*s^9 - 105836*ep^5*mtt^3*mWW^9*s^9 - 50008*ep^6*mtt^3*mWW^9*s^9 + 292*ep*mtt^2*mWW^10*s^9 - 508*ep^2*mtt^2*mWW^10*s^9 - 14588*ep^3*mtt^2*mWW^10*s^9 - 45676*ep^4*mtt^2*mWW^10*s^9 - 52616*ep^5*mtt^2*mWW^10*s^9 - 20728*ep^6*mtt^2*mWW^10*s^9 - 116*ep*mtt*mWW^11*s^9 - 664*ep^2*mtt*mWW^11*s^9 + 6024*ep^3*mtt*mWW^11*s^9 + 28768*ep^4*mtt*mWW^11*s^9 + 39212*ep^5*mtt*mWW^11*s^9 + 17016*ep^6*mtt*mWW^11*s^9 - 58*ep^2*mWW^12*s^9 - 782*ep^3*mWW^12*s^9 - 2526*ep^4*mWW^12*s^9 - 3058*ep^5*mWW^12*s^9 - 1256*ep^6*mWW^12*s^9 - 216*ep*mtt^4*mWW^7*s^10 - 900*ep^2*mtt^4*mWW^7*s^10 + 2040*ep^3*mtt^4*mWW^7*s^10 + 12580*ep^4*mtt^4*mWW^7*s^10 + 17216*ep^5*mtt^4*mWW^7*s^10 + 7360*ep^6*mtt^4*mWW^7*s^10 + 216*ep*mtt^3*mWW^8*s^10 + 1368*ep^2*mtt^3*mWW^8*s^10 - 1272*ep^3*mtt^3*mWW^8*s^10 - 14728*ep^4*mtt^3*mWW^8*s^10 - 22352*ep^5*mtt^3*mWW^8*s^10 - 10048*ep^6*mtt^3*mWW^8*s^10 + 24*ep*mtt^2*mWW^9*s^10 - 304*ep^2*mtt^2*mWW^9*s^10 - 1624*ep^3*mtt^2*mWW^9*s^10 - 2528*ep^4*mtt^2*mWW^9*s^10 - 1424*ep^5*mtt^2*mWW^9*s^10 - 192*ep^6*mtt^2*mWW^9*s^10 - 24*ep*mtt*mWW^10*s^10 - 152*ep^2*mtt*mWW^10*s^10 + 1016*ep^3*mtt*mWW^10*s^10 + 5192*ep^4*mtt*mWW^10*s^10 + 7184*ep^5*mtt*mWW^10*s^10 + 3136*ep^6*mtt*mWW^10*s^10 - 12*ep^2*mWW^11*s^10 - 160*ep^3*mWW^11*s^10 - 516*ep^4*mWW^11*s^10 - 624*ep^5*mWW^11*s^10 - 256*ep^6*mWW^11*s^10 + 72*ep*mtt^15*mWW^4*s*t + 1152*ep^2*mtt^15*mWW^4*s*t + 6568*ep^3*mtt^15*mWW^4*s*t + 16912*ep^4*mtt^15*mWW^4*s*t + 20096*ep^5*mtt^15*mWW^4*s*t + 8960*ep^6*mtt^15*mWW^4*s*t - 612*ep*mtt^14*mWW^5*s*t - 9668*ep^2*mtt^14*mWW^5*s*t - 54820*ep^3*mtt^14*mWW^5*s*t - 141052*ep^4*mtt^14*mWW^5*s*t - 167960*ep^5*mtt^14*mWW^5*s*t - 75168*ep^6*mtt^14*mWW^5*s*t + 2284*ep*mtt^13*mWW^6*s*t + 35684*ep^2*mtt^13*mWW^6*s*t + 201532*ep^3*mtt^13*mWW^6*s*t + 519036*ep^4*mtt^13*mWW^6*s*t + 620536*ep^5*mtt^13*mWW^6*s*t + 279328*ep^6*mtt^13*mWW^6*s*t - 4880*ep*mtt^12*mWW^7*s*t - 75568*ep^2*mtt^12*mWW^7*s*t - 426016*ep^3*mtt^12*mWW^7*s*t - 1101024*ep^4*mtt^12*mWW^7*s*t - 1325376*ep^5*mtt^12*mWW^7*s*t - 601856*ep^6*mtt^12*mWW^7*s*t + 6496*ep*mtt^11*mWW^8*s*t + 100016*ep^2*mtt^11*mWW^8*s*t + 564816*ep^3*mtt^11*mWW^8*s*t + 1471008*ep^4*mtt^11*mWW^8*s*t + 1791104*ep^5*mtt^11*mWW^8*s*t + 824320*ep^6*mtt^11*mWW^8*s*t - 5432*ep*mtt^10*mWW^9*s*t - 83608*ep^2*mtt^10*mWW^9*s*t - 476168*ep^3*mtt^10*mWW^9*s*t - 1259832*ep^4*mtt^10*mWW^9*s*t - 1564976*ep^5*mtt^10*mWW^9*s*t - 736064*ep^6*mtt^10*mWW^9*s*t + 2632*ep*mtt^9*mWW^10*s*t + 41048*ep^2*mtt^9*mWW^10*s*t + 239960*ep^3*mtt^9*mWW^10*s*t + 658392*ep^4*mtt^9*mWW^10*s*t + 851760*ep^5*mtt^9*mWW^10*s*t + 417088*ep^6*mtt^9*mWW^10*s*t - 464*ep*mtt^8*mWW^11*s*t - 7984*ep^2*mtt^8*mWW^11*s*t - 52992*ep^3*mtt^8*mWW^11*s*t - 166656*ep^4*mtt^8*mWW^11*s*t - 244096*ep^5*mtt^8*mWW^11*s*t - 132608*ep^6*mtt^8*mWW^11*s*t - 200*ep*mtt^7*mWW^12*s*t - 2512*ep^2*mtt^7*mWW^12*s*t - 9944*ep^3*mtt^7*mWW^12*s*t - 11856*ep^4*mtt^7*mWW^12*s*t + 5056*ep^5*mtt^7*mWW^12*s*t + 11776*ep^6*mtt^7*mWW^12*s*t + 124*ep*mtt^6*mWW^13*s*t + 1724*ep^2*mtt^6*mWW^13*s*t + 8524*ep^3*mtt^6*mWW^13*s*t + 18452*ep^4*mtt^6*mWW^13*s*t + 17416*ep^5*mtt^6*mWW^13*s*t + 5600*ep^6*mtt^6*mWW^13*s*t - 20*ep*mtt^5*mWW^14*s*t - 284*ep^2*mtt^5*mWW^14*s*t - 1460*ep^3*mtt^5*mWW^14*s*t - 3380*ep^4*mtt^5*mWW^14*s*t - 3560*ep^5*mtt^5*mWW^14*s*t - 1376*ep^6*mtt^5*mWW^14*s*t - 432*ep*mtt^14*mWW^4*s^2*t - 7344*ep^2*mtt^14*mWW^4*s^2*t - 43296*ep^3*mtt^14*mWW^4*s^2*t - 113664*ep^4*mtt^14*mWW^4*s^2*t - 136704*ep^5*mtt^14*mWW^4*s^2*t - 61440*ep^6*mtt^14*mWW^4*s^2*t - 72*mtt^13*mWW^5*s^2*t + 2496*ep*mtt^13*mWW^5*s^2*t + 54220*ep^2*mtt^13*mWW^5*s^2*t + 338392*ep^3*mtt^13*mWW^5*s^2*t + 910588*ep^4*mtt^13*mWW^5*s^2*t + 1111784*ep^5*mtt^13*mWW^5*s^2*t + 505312*ep^6*mtt^13*mWW^5*s^2*t + 540*mtt^12*mWW^6*s^2*t - 5106*ep*mtt^12*mWW^6*s^2*t - 174094*ep^2*mtt^12*mWW^6*s^2*t - 1164250*ep^3*mtt^12*mWW^6*s^2*t - 3221798*ep^4*mtt^12*mWW^6*s^2*t - 4001852*ep^5*mtt^12*mWW^6*s^2*t - 1842960*ep^6*mtt^12*mWW^6*s^2*t - 1744*mtt^11*mWW^7*s^2*t + 2274*ep*mtt^11*mWW^7*s^2*t + 317090*ep^2*mtt^11*mWW^7*s^2*t + 2307450*ep^3*mtt^11*mWW^7*s^2*t + 6592742*ep^4*mtt^11*mWW^7*s^2*t + 8354844*ep^5*mtt^11*mWW^7*s^2*t + 3909264*ep^6*mtt^11*mWW^7*s^2*t + 3136*mtt^10*mWW^8*s^2*t + 8040*ep*mtt^10*mWW^8*s^2*t - 357776*ep^2*mtt^10*mWW^8*s^2*t - 2887280*ep^3*mtt^10*mWW^8*s^2*t - 8559704*ep^4*mtt^10*mWW^8*s^2*t - 11113168*ep^5*mtt^10*mWW^8*s^2*t - 5304768*ep^6*mtt^10*mWW^8*s^2*t - 3360*mtt^9*mWW^9*s^2*t - 15720*ep*mtt^9*mWW^9*s^2*t + 255656*ep^2*mtt^9*mWW^9*s^2*t + 2336960*ep^3*mtt^9*mWW^9*s^2*t + 7237600*ep^4*mtt^9*mWW^9*s^2*t + 9692800*ep^5*mtt^9*mWW^9*s^2*t + 4752384*ep^6*mtt^9*mWW^9*s^2*t + 2072*mtt^8*mWW^10*s^2*t + 12084*ep*mtt^8*mWW^10*s^2*t - 112348*ep^2*mtt^8*mWW^10*s^2*t - 1182612*ep^3*mtt^8*mWW^10*s^2*t - 3874228*ep^4*mtt^8*mWW^10*s^2*t - 5430504*ep^5*mtt^8*mWW^10*s^2*t - 2773344*ep^6*mtt^8*mWW^10*s^2*t - 560*mtt^7*mWW^11*s^2*t - 3444*ep*mtt^7*mWW^11*s^2*t + 25924*ep^2*mtt^7*mWW^11*s^2*t + 312820*ep^3*mtt^7*mWW^11*s^2*t + 1137028*ep^4*mtt^7*mWW^11*s^2*t + 1753352*ep^5*mtt^7*mWW^11*s^2*t + 972000*ep^6*mtt^7*mWW^11*s^2*t - 96*mtt^6*mWW^12*s^2*t - 744*ep*mtt^6*mWW^12*s^2*t + 1040*ep^2*mtt^6*mWW^12*s^2*t + 7040*ep^3*mtt^6*mWW^12*s^2*t - 46712*ep^4*mtt^6*mWW^12*s^2*t - 177104*ep^5*mtt^6*mWW^12*s^2*t - 145344*ep^6*mtt^6*mWW^12*s^2*t + 104*mtt^5*mWW^13*s^2*t + 600*ep*mtt^5*mWW^13*s^2*t - 3844*ep^2*mtt^5*mWW^13*s^2*t - 35400*ep^3*mtt^5*mWW^13*s^2*t - 86956*ep^4*mtt^5*mWW^13*s^2*t - 79752*ep^5*mtt^5*mWW^13*s^2*t - 20832*ep^6*mtt^5*mWW^13*s^2*t - 20*mtt^4*mWW^14*s^2*t - 18*ep*mtt^4*mWW^14*s^2*t + 1818*ep^2*mtt^4*mWW^14*s^2*t + 11646*ep^3*mtt^4*mWW^14*s^2*t + 28074*ep^4*mtt^4*mWW^14*s^2*t + 29124*ep^5*mtt^4*mWW^14*s^2*t + 10736*ep^6*mtt^4*mWW^14*s^2*t - 30*ep*mtt^3*mWW^15*s^2*t - 342*ep^2*mtt^3*mWW^15*s^2*t - 1470*ep^3*mtt^3*mWW^15*s^2*t - 2970*ep^4*mtt^3*mWW^15*s^2*t - 2820*ep^5*mtt^3*mWW^15*s^2*t - 1008*ep^6*mtt^3*mWW^15*s^2*t + 864*ep*mtt^13*mWW^4*s^3*t + 17280*ep^2*mtt^13*mWW^4*s^3*t + 109920*ep^3*mtt^13*mWW^4*s^3*t + 300480*ep^4*mtt^13*mWW^4*s^3*t + 370176*ep^5*mtt^13*mWW^4*s^3*t + 168960*ep^6*mtt^13*mWW^4*s^3*t + 648*mtt^12*mWW^5*s^3*t + 1416*ep*mtt^12*mWW^5*s^3*t - 101116*ep^2*mtt^12*mWW^5*s^3*t - 819496*ep^3*mtt^12*mWW^5*s^3*t - 2417172*ep^4*mtt^12*mWW^5*s^3*t - 3087032*ep^5*mtt^12*mWW^5*s^3*t - 1439648*ep^6*mtt^12*mWW^5*s^3*t - 4512*mtt^11*mWW^6*s^3*t - 32512*ep*mtt^11*mWW^6*s^3*t + 237664*ep^2*mtt^11*mWW^6*s^3*t + 2711020*ep^3*mtt^11*mWW^6*s^3*t + 8622208*ep^4*mtt^11*mWW^6*s^3*t + 11386252*ep^5*mtt^11*mWW^6*s^3*t + 5418152*ep^6*mtt^11*mWW^6*s^3*t + 13424*mtt^10*mWW^7*s^3*t + 116212*ep*mtt^10*mWW^7*s^3*t - 274792*ep^2*mtt^10*mWW^7*s^3*t - 5231480*ep^3*mtt^10*mWW^7*s^3*t - 17855776*ep^4*mtt^10*mWW^7*s^3*t - 24307860*ep^5*mtt^10*mWW^7*s^3*t - 11789872*ep^6*mtt^10*mWW^7*s^3*t - 22000*mtt^9*mWW^8*s^3*t - 201596*ep*mtt^9*mWW^8*s^3*t + 146188*ep^2*mtt^9*mWW^8*s^3*t + 6489840*ep^3*mtt^9*mWW^8*s^3*t + 23517132*ep^4*mtt^9*mWW^8*s^3*t + 32897196*ep^5*mtt^9*mWW^8*s^3*t + 16261144*ep^6*mtt^9*mWW^8*s^3*t + 21120*mtt^8*mWW^9*s^3*t + 194108*ep*mtt^8*mWW^9*s^3*t - 26264*ep^2*mtt^8*mWW^9*s^3*t - 5333148*ep^3*mtt^8*mWW^9*s^3*t - 20138160*ep^4*mtt^8*mWW^9*s^3*t - 28882616*ep^5*mtt^8*mWW^9*s^3*t - 14585344*ep^6*mtt^8*mWW^9*s^3*t - 11248*mtt^7*mWW^10*s^3*t - 98140*ep*mtt^7*mWW^10*s^3*t + 30496*ep^2*mtt^7*mWW^10*s^3*t + 2817916*ep^3*mtt^7*mWW^10*s^3*t + 10787312*ep^4*mtt^7*mWW^10*s^3*t + 15915440*ep^5*mtt^7*mWW^10*s^3*t + 8296272*ep^6*mtt^7*mWW^10*s^3*t + 2192*mtt^6*mWW^11*s^3*t + 14132*ep*mtt^6*mWW^11*s^3*t - 53376*ep^2*mtt^6*mWW^11*s^3*t - 801228*ep^3*mtt^6*mWW^11*s^3*t - 3010248*ep^4*mtt^6*mWW^11*s^3*t - 4739056*ep^5*mtt^6*mWW^11*s^3*t - 2668192*ep^6*mtt^6*mWW^11*s^3*t + 816*mtt^5*mWW^12*s^3*t + 9228*ep*mtt^5*mWW^12*s^3*t + 24552*ep^2*mtt^5*mWW^12*s^3*t - 15660*ep^3*mtt^5*mWW^12*s^3*t - 28824*ep^4*mtt^5*mWW^12*s^3*t + 212400*ep^5*mtt^5*mWW^12*s^3*t + 264432*ep^6*mtt^5*mWW^12*s^3*t - 520*mtt^4*mWW^13*s^3*t - 3924*ep*mtt^4*mWW^13*s^3*t + 3732*ep^2*mtt^4*mWW^13*s^3*t + 102100*ep^3*mtt^4*mWW^13*s^3*t + 295748*ep^4*mtt^4*mWW^13*s^3*t + 312304*ep^5*mtt^4*mWW^13*s^3*t + 103456*ep^6*mtt^4*mWW^13*s^3*t + 80*mtt^3*mWW^14*s^3*t + 108*ep*mtt^3*mWW^14*s^3*t - 5376*ep^2*mtt^3*mWW^14*s^3*t - 33272*ep^3*mtt^3*mWW^14*s^3*t - 78480*ep^4*mtt^3*mWW^14*s^3*t - 82140*ep^5*mtt^3*mWW^14*s^3*t - 31096*ep^6*mtt^3*mWW^14*s^3*t + 104*ep*mtt^2*mWW^15*s^3*t + 1000*ep^2*mtt^2*mWW^15*s^3*t + 3380*ep^3*mtt^2*mWW^15*s^3*t + 5480*ep^4*mtt^2*mWW^15*s^3*t + 4612*ep^5*mtt^2*mWW^15*s^3*t + 1616*ep^6*mtt^2*mWW^15*s^3*t + 12*ep^2*mtt*mWW^16*s^3*t + 108*ep^3*mtt*mWW^16*s^3*t + 300*ep^4*mtt*mWW^16*s^3*t + 324*ep^5*mtt*mWW^16*s^3*t + 120*ep^6*mtt*mWW^16*s^3*t - 12096*ep^2*mtt^12*mWW^4*s^4*t - 108864*ep^3*mtt^12*mWW^4*s^4*t - 341376*ep^4*mtt^12*mWW^4*s^4*t - 451584*ep^5*mtt^12*mWW^4*s^4*t - 215040*ep^6*mtt^12*mWW^4*s^4*t - 2520*mtt^11*mWW^5*s^4*t - 28392*ep*mtt^11*mWW^5*s^4*t + 1764*ep^2*mtt^11*mWW^5*s^4*t + 866376*ep^3*mtt^11*mWW^5*s^4*t + 3272108*ep^4*mtt^11*mWW^5*s^4*t + 4587912*ep^5*mtt^11*mWW^5*s^4*t + 2242912*ep^6*mtt^11*mWW^5*s^4*t + 16116*mtt^10*mWW^6*s^4*t + 179154*ep*mtt^10*mWW^6*s^4*t + 245630*ep^2*mtt^10*mWW^6*s^4*t - 3124310*ep^3*mtt^10*mWW^6*s^4*t - 13295442*ep^4*mtt^10*mWW^6*s^4*t - 19258524*ep^5*mtt^10*mWW^6*s^4*t - 9559456*ep^6*mtt^10*mWW^6*s^4*t - 43536*mtt^9*mWW^7*s^4*t - 474286*ep*mtt^9*mWW^7*s^4*t - 819278*ep^2*mtt^9*mWW^7*s^4*t + 6632638*ep^3*mtt^9*mWW^7*s^4*t + 30021374*ep^4*mtt^9*mWW^7*s^4*t + 44241920*ep^5*mtt^9*mWW^7*s^4*t + 22171280*ep^6*mtt^9*mWW^7*s^4*t + 63704*mtt^8*mWW^8*s^4*t + 672404*ep*mtt^8*mWW^8*s^4*t + 1178868*ep^2*mtt^8*mWW^8*s^4*t - 8984204*ep^3*mtt^8*mWW^8*s^4*t - 41167724*ep^4*mtt^8*mWW^8*s^4*t - 61158600*ep^5*mtt^8*mWW^8*s^4*t - 30896448*ep^6*mtt^8*mWW^8*s^4*t - 53040*mtt^7*mWW^9*s^4*t - 530208*ep*mtt^7*mWW^9*s^4*t - 804668*ep^2*mtt^7*mWW^9*s^4*t + 7827896*ep^3*mtt^7*mWW^9*s^4*t + 34746420*ep^4*mtt^7*mWW^9*s^4*t + 51827488*ep^5*mtt^7*mWW^9*s^4*t + 26498048*ep^6*mtt^7*mWW^9*s^4*t + 22800*mtt^6*mWW^10*s^4*t + 201864*ep*mtt^6*mWW^10*s^4*t + 140248*ep^2*mtt^6*mWW^10*s^4*t - 4115768*ep^3*mtt^6*mWW^10*s^4*t - 16894176*ep^4*mtt^6*mWW^10*s^4*t - 25441656*ep^5*mtt^6*mWW^10*s^4*t - 13390272*ep^6*mtt^6*mWW^10*s^4*t - 1936*mtt^5*mWW^11*s^4*t - 1244*ep*mtt^5*mWW^11*s^4*t + 130200*ep^2*mtt^5*mWW^11*s^4*t + 972988*ep^3*mtt^5*mWW^11*s^4*t + 3369416*ep^4*mtt^5*mWW^11*s^4*t + 5478352*ep^5*mtt^5*mWW^11*s^4*t + 3244256*ep^6*mtt^5*mWW^11*s^4*t - 2424*mtt^4*mWW^12*s^4*t - 25524*ep*mtt^4*mWW^12*s^4*t - 59508*ep^2*mtt^4*mWW^12*s^4*t + 166532*ep^3*mtt^4*mWW^12*s^4*t + 699820*ep^4*mtt^4*mWW^12*s^4*t + 634288*ep^5*mtt^4*mWW^12*s^4*t + 75008*ep^6*mtt^4*mWW^12*s^4*t + 936*mtt^3*mWW^13*s^4*t + 6136*ep*mtt^3*mWW^13*s^4*t - 8344*ep^2*mtt^3*mWW^13*s^4*t - 167936*ep^3*mtt^3*mWW^13*s^4*t - 479552*ep^4*mtt^3*mWW^13*s^4*t - 523432*ep^5*mtt^3*mWW^13*s^4*t - 192224*ep^6*mtt^3*mWW^13*s^4*t - 100*mtt^2*mWW^14*s^4*t + 198*ep*mtt^2*mWW^14*s^4*t + 8058*ep^2*mtt^2*mWW^14*s^4*t + 36478*ep^3*mtt^2*mWW^14*s^4*t + 69970*ep^4*mtt^2*mWW^14*s^4*t + 63284*ep^5*mtt^2*mWW^14*s^4*t + 21600*ep^6*mtt^2*mWW^14*s^4*t - 102*ep*mtt*mWW^15*s^4*t - 858*ep^2*mtt*mWW^15*s^4*t - 1658*ep^3*mtt*mWW^15*s^4*t - 358*ep^4*mtt*mWW^15*s^4*t + 1072*ep^5*mtt*mWW^15*s^4*t + 528*ep^6*mtt*mWW^15*s^4*t - 16*ep^2*mWW^16*s^4*t - 168*ep^3*mWW^16*s^4*t - 480*ep^4*mWW^16*s^4*t - 520*ep^5*mWW^16*s^4*t - 192*ep^6*mWW^16*s^4*t - 3024*ep*mtt^11*mWW^4*s^5*t - 24192*ep^2*mtt^11*mWW^4*s^5*t - 58128*ep^3*mtt^11*mWW^4*s^5*t - 27552*ep^4*mtt^11*mWW^4*s^5*t + 59136*ep^5*mtt^11*mWW^4*s^5*t + 53760*ep^6*mtt^11*mWW^4*s^5*t + 5544*mtt^10*mWW^5*s^5*t + 77952*ep*mtt^10*mWW^5*s^5*t + 294700*ep^2*mtt^10*mWW^5*s^5*t - 31472*ep^3*mtt^10*mWW^5*s^5*t - 2092412*ep^4*mtt^10*mWW^5*s^5*t - 3796744*ep^5*mtt^10*mWW^5*s^5*t - 2051168*ep^6*mtt^10*mWW^5*s^5*t - 32184*mtt^9*mWW^6*s^5*t - 394020*ep*mtt^9*mWW^6*s^5*t - 1211644*ep^2*mtt^9*mWW^6*s^5*t + 1619408*ep^3*mtt^9*mWW^6*s^5*t + 13728436*ep^4*mtt^9*mWW^6*s^5*t + 22356028*ep^5*mtt^9*mWW^6*s^5*t + 11585976*ep^6*mtt^9*mWW^6*s^5*t + 77648*mtt^8*mWW^7*s^5*t + 893728*ep*mtt^8*mWW^7*s^5*t + 2420478*ep^2*mtt^8*mWW^7*s^5*t - 5667058*ep^3*mtt^8*mWW^7*s^5*t - 36155142*ep^4*mtt^8*mWW^7*s^5*t - 56550430*ep^5*mtt^8*mWW^7*s^5*t - 28855416*ep^6*mtt^8*mWW^7*s^5*t - 98928*mtt^7*mWW^8*s^5*t - 1077164*ep*mtt^7*mWW^8*s^5*t - 2564144*ep^2*mtt^7*mWW^8*s^5*t + 9208280*ep^3*mtt^7*mWW^8*s^5*t + 50234752*ep^4*mtt^7*mWW^8*s^5*t + 76773220*ep^5*mtt^7*mWW^8*s^5*t + 38972816*ep^6*mtt^7*mWW^8*s^5*t + 68304*mtt^6*mWW^9*s^5*t + 686252*ep*mtt^6*mWW^9*s^5*t + 1311972*ep^2*mtt^6*mWW^9*s^5*t - 8109784*ep^3*mtt^6*mWW^9*s^5*t - 38771628*ep^4*mtt^6*mWW^9*s^5*t - 58482556*ep^5*mtt^6*mWW^9*s^5*t - 29907072*ep^6*mtt^6*mWW^9*s^5*t - 20880*mtt^5*mWW^10*s^5*t - 171020*ep*mtt^5*mWW^10*s^5*t - 94556*ep^2*mtt^5*mWW^10*s^5*t + 3653144*ep^3*mtt^5*mWW^10*s^5*t + 14964908*ep^4*mtt^5*mWW^10*s^5*t + 22750772*ep^5*mtt^5*mWW^10*s^5*t + 12114176*ep^6*mtt^5*mWW^10*s^5*t - 2032*mtt^4*mWW^11*s^5*t - 37860*ep*mtt^4*mWW^11*s^5*t - 185444*ep^2*mtt^4*mWW^11*s^5*t - 392332*ep^3*mtt^4*mWW^11*s^5*t - 966732*ep^4*mtt^4*mWW^11*s^5*t - 2094880*ep^5*mtt^4*mWW^11*s^5*t - 1592432*ep^6*mtt^4*mWW^11*s^5*t + 3216*mtt^3*mWW^12*s^5*t + 28700*ep*mtt^3*mWW^12*s^5*t + 41400*ep^2*mtt^3*mWW^12*s^5*t - 354936*ep^3*mtt^3*mWW^12*s^5*t - 1265912*ep^4*mtt^3*mWW^12*s^5*t - 1380836*ep^5*mtt^3*mWW^12*s^5*t - 450064*ep^6*mtt^3*mWW^12*s^5*t - 728*mtt^2*mWW^13*s^5*t - 3260*ep*mtt^2*mWW^13*s^5*t + 16328*ep^2*mtt^2*mWW^13*s^5*t + 152456*ep^3*mtt^2*mWW^13*s^5*t + 387856*ep^4*mtt^2*mWW^13*s^5*t + 400820*ep^5*mtt^2*mWW^13*s^5*t + 142240*ep^6*mtt^2*mWW^13*s^5*t + 40*mtt*mWW^14*s^5*t - 304*ep*mtt*mWW^14*s^5*t - 5040*ep^2*mtt*mWW^14*s^5*t - 19832*ep^3*mtt*mWW^14*s^5*t - 36680*ep^4*mtt*mWW^14*s^5*t - 34544*ep^5*mtt*mWW^14*s^5*t - 12856*ep^6*mtt*mWW^14*s^5*t + 20*ep*mWW^15*s^5*t + 142*ep^2*mWW^15*s^5*t + 254*ep^3*mWW^15*s^5*t + 106*ep^4*mWW^15*s^5*t + 14*ep^5*mWW^15*s^5*t + 40*ep^6*mWW^15*s^5*t + 6048*ep*mtt^10*mWW^4*s^6*t + 66528*ep^2*mtt^10*mWW^4*s^6*t + 279552*ep^3*mtt^10*mWW^4*s^6*t + 567168*ep^4*mtt^10*mWW^4*s^6*t + 559104*ep^5*mtt^10*mWW^4*s^6*t + 215040*ep^6*mtt^10*mWW^4*s^6*t - 7560*mtt^9*mWW^5*s^6*t - 111048*ep*mtt^9*mWW^5*s^6*t - 538132*ep^2*mtt^9*mWW^5*s^6*t - 936040*ep^3*mtt^9*mWW^5*s^6*t + 12852*ep^4*mtt^9*mWW^5*s^6*t + 1549240*ep^5*mtt^9*mWW^5*s^6*t + 1099168*ep^6*mtt^9*mWW^5*s^6*t + 39300*mtt^8*mWW^6*s^6*t + 490346*ep*mtt^8*mWW^6*s^6*t + 1745926*ep^2*mtt^8*mWW^6*s^6*t - 13622*ep^3*mtt^8*mWW^6*s^6*t - 10860506*ep^4*mtt^8*mWW^6*s^6*t - 19478996*ep^5*mtt^8*mWW^6*s^6*t - 10361488*ep^6*mtt^8*mWW^6*s^6*t - 82960*mtt^7*mWW^7*s^6*t - 965962*ep*mtt^7*mWW^7*s^6*t - 2868618*ep^2*mtt^7*mWW^7*s^6*t + 4103582*ep^3*mtt^7*mWW^7*s^6*t + 32624754*ep^4*mtt^7*mWW^7*s^6*t + 52021316*ep^5*mtt^7*mWW^7*s^6*t + 26520976*ep^6*mtt^7*mWW^7*s^6*t + 88912*mtt^6*mWW^8*s^6*t + 970712*ep*mtt^6*mWW^8*s^6*t + 2458908*ep^2*mtt^6*mWW^8*s^6*t - 7366148*ep^3*mtt^6*mWW^8*s^6*t - 42346564*ep^4*mtt^6*mWW^8*s^6*t - 64711068*ep^5*mtt^6*mWW^8*s^6*t - 32607936*ep^6*mtt^6*mWW^8*s^6*t - 47256*mtt^5*mWW^9*s^6*t - 464628*ep*mtt^5*mWW^9*s^6*t - 906572*ep^2*mtt^5*mWW^9*s^6*t + 5634956*ep^3*mtt^5*mWW^9*s^6*t + 27010148*ep^4*mtt^5*mWW^9*s^6*t + 40663064*ep^5*mtt^5*mWW^9*s^6*t + 20731504*ep^6*mtt^5*mWW^9*s^6*t + 6948*mtt^4*mWW^10*s^6*t + 39914*ep*mtt^4*mWW^10*s^6*t - 74110*ep^2*mtt^4*mWW^10*s^6*t - 1673154*ep^3*mtt^4*mWW^10*s^6*t - 6563198*ep^4*mtt^4*mWW^10*s^6*t - 10356832*ep^5*mtt^4*mWW^10*s^6*t - 5763104*ep^6*mtt^4*mWW^10*s^6*t + 4352*mtt^3*mWW^11*s^6*t + 48358*ep*mtt^3*mWW^11*s^6*t + 126206*ep^2*mtt^3*mWW^11*s^6*t - 275106*ep^3*mtt^3*mWW^11*s^6*t - 1262278*ep^4*mtt^3*mWW^11*s^6*t - 1153292*ep^5*mtt^3*mWW^11*s^6*t - 154000*ep^6*mtt^3*mWW^11*s^6*t - 1944*mtt^2*mWW^12*s^6*t - 14100*ep*mtt^2*mWW^12*s^6*t - 760*ep^2*mtt^2*mWW^12*s^6*t + 311336*ep^3*mtt^2*mWW^12*s^6*t + 983880*ep^4*mtt^2*mWW^12*s^6*t + 1089620*ep^5*mtt^2*mWW^12*s^6*t + 390848*ep^6*mtt^2*mWW^12*s^6*t + 208*mtt*mWW^13*s^6*t + 256*ep*mtt*mWW^13*s^6*t - 10420*ep^2*mtt*mWW^13*s^6*t - 69888*ep^3*mtt*mWW^13*s^6*t - 176068*ep^4*mtt*mWW^13*s^6*t - 192392*ep^5*mtt*mWW^13*s^6*t - 75024*ep^6*mtt*mWW^13*s^6*t + 104*ep*mWW^14*s^6*t + 1044*ep^2*mWW^14*s^6*t + 4532*ep^3*mWW^14*s^6*t + 9812*ep^4*mWW^14*s^6*t + 10236*ep^5*mWW^14*s^6*t + 4016*ep^6*mWW^14*s^6*t - 6048*ep*mtt^9*mWW^4*s^7*t - 72576*ep^2*mtt^9*mWW^4*s^7*t - 333984*ep^3*mtt^9*mWW^4*s^7*t - 737856*ep^4*mtt^9*mWW^4*s^7*t - 784896*ep^5*mtt^9*mWW^4*s^7*t - 322560*ep^6*mtt^9*mWW^4*s^7*t + 6552*mtt^8*mWW^5*s^7*t + 94584*ep*mtt^8*mWW^5*s^7*t + 485100*ep^2*mtt^8*mWW^5*s^7*t + 1068648*ep^3*mtt^8*mWW^5*s^7*t + 887012*ep^4*mtt^8*mWW^5*s^7*t - 92904*ep^5*mtt^8*mWW^5*s^7*t - 338912*ep^6*mtt^8*mWW^5*s^7*t - 30000*mtt^7*mWW^6*s^7*t - 372264*ep*mtt^7*mWW^6*s^7*t - 1346296*ep^2*mtt^7*mWW^6*s^7*t - 269780*ep^3*mtt^7*mWW^6*s^7*t + 7110888*ep^4*mtt^7*mWW^6*s^7*t + 12986052*ep^5*mtt^7*mWW^6*s^7*t + 6882200*ep^6*mtt^7*mWW^6*s^7*t + 53904*mtt^6*mWW^7*s^7*t + 627444*ep*mtt^6*mWW^7*s^7*t + 1863644*ep^2*mtt^6*mWW^7*s^7*t - 2726564*ep^3*mtt^6*mWW^7*s^7*t - 21130452*ep^4*mtt^6*mWW^7*s^7*t - 33183944*ep^5*mtt^6*mWW^7*s^7*t - 16672704*ep^6*mtt^6*mWW^7*s^7*t - 46064*mtt^5*mWW^8*s^7*t - 499692*ep*mtt^5*mWW^8*s^7*t - 1259768*ep^2*mtt^5*mWW^8*s^7*t + 4166036*ep^3*mtt^5*mWW^8*s^7*t + 23142128*ep^4*mtt^5*mWW^8*s^7*t + 34893688*ep^5*mtt^5*mWW^8*s^7*t + 17380472*ep^6*mtt^5*mWW^8*s^7*t + 16056*mtt^4*mWW^9*s^7*t + 149008*ep*mtt^4*mWW^9*s^7*t + 267020*ep^2*mtt^4*mWW^9*s^7*t - 2266552*ep^3*mtt^4*mWW^9*s^7*t - 10567772*ep^4*mtt^4*mWW^9*s^7*t - 15986144*ep^5*mtt^4*mWW^9*s^7*t - 8210432*ep^6*mtt^4*mWW^9*s^7*t + 1584*mtt^3*mWW^10*s^7*t + 27352*ep*mtt^3*mWW^10*s^7*t + 104856*ep^2*mtt^3*mWW^10*s^7*t + 140292*ep^3*mtt^3*mWW^10*s^7*t + 407144*ep^4*mtt^3*mWW^10*s^7*t + 1171500*ep^5*mtt^3*mWW^10*s^7*t + 951752*ep^6*mtt^3*mWW^10*s^7*t - 2464*mtt^2*mWW^11*s^7*t - 22644*ep*mtt^2*mWW^11*s^7*t - 35964*ep^2*mtt^2*mWW^11*s^7*t + 324780*ep^3*mtt^2*mWW^11*s^7*t + 1206932*ep^4*mtt^2*mWW^11*s^7*t + 1370448*ep^5*mtt^2*mWW^11*s^7*t + 479552*ep^6*mtt^2*mWW^11*s^7*t + 432*mtt*mWW^12*s^7*t + 2044*ep*mtt*mWW^12*s^7*t - 8456*ep^2*mtt*mWW^12*s^7*t - 115140*ep^3*mtt*mWW^12*s^7*t - 346720*ep^4*mtt*mWW^12*s^7*t - 404328*ep^5*mtt*mWW^12*s^7*t - 161240*ep^6*mtt*mWW^12*s^7*t + 216*ep*mWW^13*s^7*t + 2440*ep^2*mWW^13*s^7*t + 12264*ep^3*mWW^13*s^7*t + 28696*ep^4*mWW^13*s^7*t + 30528*ep^5*mWW^13*s^7*t + 11872*ep^6*mWW^13*s^7*t + 3456*ep*mtt^8*mWW^4*s^8*t + 43200*ep^2*mtt^8*mWW^4*s^8*t + 206400*ep^3*mtt^8*mWW^4*s^8*t + 470400*ep^4*mtt^8*mWW^4*s^8*t + 513024*ep^5*mtt^8*mWW^4*s^8*t + 215040*ep^6*mtt^8*mWW^4*s^8*t - 3528*mtt^7*mWW^5*s^8*t - 48696*ep*mtt^7*mWW^5*s^8*t - 246644*ep^2*mtt^7*mWW^5*s^8*t - 562664*ep^3*mtt^7*mWW^5*s^8*t - 553628*ep^4*mtt^7*mWW^5*s^8*t - 123688*ep^5*mtt^7*mWW^5*s^8*t + 79648*ep^6*mtt^7*mWW^5*s^8*t + 13932*mtt^6*mWW^6*s^8*t + 171102*ep*mtt^6*mWW^6*s^8*t + 594386*ep^2*mtt^6*mWW^6*s^8*t - 25930*ep^3*mtt^6*mWW^6*s^8*t - 3563678*ep^4*mtt^6*mWW^6*s^8*t - 6165332*ep^5*mtt^6*mWW^6*s^8*t - 3179712*ep^6*mtt^6*mWW^6*s^8*t - 20464*mtt^5*mWW^7*s^8*t - 237994*ep*mtt^5*mWW^7*s^8*t - 682274*ep^2*mtt^5*mWW^7*s^8*t + 1328266*ep^3*mtt^5*mWW^7*s^8*t + 8885026*ep^4*mtt^5*mWW^7*s^8*t + 13542400*ep^5*mtt^5*mWW^7*s^8*t + 6671952*ep^6*mtt^5*mWW^7*s^8*t + 12632*mtt^4*mWW^8*s^8*t + 134924*ep*mtt^4*mWW^8*s^8*t + 331480*ep^2*mtt^4*mWW^8*s^8*t - 1397136*ep^3*mtt^4*mWW^8*s^8*t - 7323008*ep^4*mtt^4*mWW^8*s^8*t - 10920012*ep^5*mtt^4*mWW^8*s^8*t - 5401280*ep^6*mtt^4*mWW^8*s^8*t - 1512*mtt^3*mWW^9*s^8*t - 8780*ep*mtt^3*mWW^9*s^8*t - 704*ep^2*mtt^3*mWW^9*s^8*t + 371036*ep^3*mtt^3*mWW^9*s^8*t + 1673120*ep^4*mtt^3*mWW^9*s^8*t + 2701128*ep^5*mtt^3*mWW^9*s^8*t + 1481328*ep^6*mtt^3*mWW^9*s^8*t - 1508*mtt^2*mWW^10*s^8*t - 16682*ep*mtt^2*mWW^10*s^8*t - 39334*ep^2*mtt^2*mWW^10*s^8*t + 158774*ep^3*mtt^2*mWW^10*s^8*t + 672458*ep^4*mtt^2*mWW^10*s^8*t + 741572*ep^5*mtt^2*mWW^10*s^8*t + 230640*ep^6*mtt^2*mWW^10*s^8*t + 448*mtt*mWW^11*s^8*t + 3086*ep*mtt*mWW^11*s^8*t - 138*ep^2*mtt*mWW^11*s^8*t - 97374*ep^3*mtt*mWW^11*s^8*t - 339174*ep^4*mtt*mWW^11*s^8*t - 413728*ep^5*mtt*mWW^11*s^8*t - 167712*ep^6*mtt*mWW^11*s^8*t + 224*ep*mWW^12*s^8*t + 2716*ep^2*mWW^12*s^8*t + 14660*ep^3*mWW^12*s^8*t + 35476*ep^4*mWW^12*s^8*t + 38108*ep^5*mWW^12*s^8*t + 14800*ep^6*mWW^12*s^8*t - 1080*ep*mtt^7*mWW^4*s^9*t - 13824*ep^2*mtt^7*mWW^4*s^9*t - 67416*ep^3*mtt^7*mWW^4*s^9*t - 156144*ep^4*mtt^7*mWW^4*s^9*t - 172416*ep^5*mtt^7*mWW^4*s^9*t - 72960*ep^6*mtt^7*mWW^4*s^9*t + 1080*mtt^6*mWW^5*s^9*t + 14052*ep*mtt^6*mWW^5*s^9*t + 67496*ep^2*mtt^6*mWW^5*s^9*t + 145364*ep^3*mtt^6*mWW^5*s^9*t + 129192*ep^4*mtt^6*mWW^5*s^9*t + 11968*ep^5*mtt^6*mWW^5*s^9*t - 29312*ep^6*mtt^6*mWW^5*s^9*t - 3576*mtt^5*mWW^6*s^9*t - 43744*ep*mtt^5*mWW^6*s^9*t - 141200*ep^2*mtt^5*mWW^6*s^9*t + 87580*ep^3*mtt^5*mWW^6*s^9*t + 1114792*ep^4*mtt^5*mWW^6*s^9*t + 1785724*ep^5*mtt^5*mWW^6*s^9*t + 888296*ep^6*mtt^5*mWW^6*s^9*t + 4016*mtt^4*mWW^7*s^9*t + 46824*ep*mtt^4*mWW^7*s^9*t + 128302*ep^2*mtt^4*mWW^7*s^9*t - 356802*ep^3*mtt^4*mWW^7*s^9*t - 2072534*ep^4*mtt^4*mWW^7*s^9*t - 3072950*ep^5*mtt^4*mWW^7*s^9*t - 1488600*ep^6*mtt^4*mWW^7*s^9*t - 1392*mtt^3*mWW^8*s^9*t - 13836*ep*mtt^3*mWW^8*s^9*t - 33028*ep^2*mtt^3*mWW^8*s^9*t + 210596*ep^3*mtt^3*mWW^8*s^9*t + 1057108*ep^4*mtt^3*mWW^8*s^9*t + 1593768*ep^5*mtt^3*mWW^8*s^9*t + 798752*ep^6*mtt^3*mWW^8*s^9*t - 360*mtt^2*mWW^9*s^9*t - 5072*ep*mtt^2*mWW^9*s^9*t - 14144*ep^2*mtt^2*mWW^9*s^9*t + 21172*ep^3*mtt^2*mWW^9*s^9*t + 100912*ep^4*mtt^2*mWW^9*s^9*t + 72468*ep^5*mtt^2*mWW^9*s^9*t - 7392*ep^6*mtt^2*mWW^9*s^9*t + 232*mtt*mWW^10*s^9*t + 1972*ep*mtt*mWW^10*s^9*t + 3380*ep^2*mtt*mWW^10*s^9*t - 40424*ep^3*mtt*mWW^10*s^9*t - 163308*ep^4*mtt*mWW^10*s^9*t - 207156*ep^5*mtt*mWW^10*s^9*t - 85192*ep^6*mtt*mWW^10*s^9*t + 116*ep*mWW^11*s^9*t + 1482*ep^2*mWW^11*s^9*t + 8378*ep^3*mWW^11*s^9*t + 20702*ep^4*mWW^11*s^9*t + 22386*ep^5*mWW^11*s^9*t + 8696*ep^6*mWW^11*s^9*t + 144*ep*mtt^6*mWW^4*s^10*t + 1872*ep^2*mtt^6*mWW^4*s^10*t + 9248*ep^3*mtt^6*mWW^4*s^10*t + 21632*ep^4*mtt^6*mWW^4*s^10*t + 24064*ep^5*mtt^6*mWW^4*s^10*t + 10240*ep^6*mtt^6*mWW^4*s^10*t - 144*mtt^5*mWW^5*s^10*t - 1752*ep*mtt^5*mWW^5*s^10*t - 7720*ep^2*mtt^5*mWW^5*s^10*t - 14288*ep^3*mtt^5*mWW^5*s^10*t - 7488*ep^4*mtt^5*mWW^5*s^10*t + 7424*ep^5*mtt^5*mWW^5*s^10*t + 7168*ep^6*mtt^5*mWW^5*s^10*t + 384*mtt^4*mWW^6*s^10*t + 4760*ep*mtt^4*mWW^6*s^10*t + 13944*ep^2*mtt^4*mWW^6*s^10*t - 21648*ep^3*mtt^4*mWW^6*s^10*t - 153936*ep^4*mtt^4*mWW^6*s^10*t - 229888*ep^5*mtt^4*mWW^6*s^10*t - 110336*ep^6*mtt^4*mWW^6*s^10*t - 288*mtt^3*mWW^7*s^10*t - 3360*ep*mtt^3*mWW^7*s^10*t - 8984*ep^2*mtt^3*mWW^7*s^10*t + 35984*ep^3*mtt^3*mWW^7*s^10*t + 191032*ep^4*mtt^3*mWW^7*s^10*t + 280080*ep^5*mtt^3*mWW^7*s^10*t + 134976*ep^6*mtt^3*mWW^7*s^10*t - 288*ep*mtt^2*mWW^8*s^10*t - 744*ep^2*mtt^2*mWW^8*s^10*t - 4800*ep^3*mtt^2*mWW^8*s^10*t - 25128*ep^4*mtt^2*mWW^8*s^10*t - 46128*ep^5*mtt^2*mWW^8*s^10*t - 27072*ep^6*mtt^2*mWW^8*s^10*t + 48*mtt*mWW^9*s^10*t + 472*ep*mtt*mWW^9*s^10*t + 1312*ep^2*mtt*mWW^9*s^10*t - 6368*ep^3*mtt*mWW^9*s^10*t - 30808*ep^4*mtt*mWW^9*s^10*t - 40656*ep^5*mtt*mWW^9*s^10*t - 16960*ep^6*mtt*mWW^9*s^10*t + 24*ep*mWW^10*s^10*t + 320*ep^2*mWW^10*s^10*t + 1872*ep^3*mWW^10*s^10*t + 4696*ep^4*mWW^10*s^10*t + 5104*ep^5*mWW^10*s^10*t + 1984*ep^6*mWW^10*s^10*t + 72*ep*mtt^16*mWW^3*t^2 + 1152*ep^2*mtt^16*mWW^3*t^2 + 6568*ep^3*mtt^16*mWW^3*t^2 + 16912*ep^4*mtt^16*mWW^3*t^2 + 20096*ep^5*mtt^16*mWW^3*t^2 + 8960*ep^6*mtt^16*mWW^3*t^2 - 612*ep*mtt^15*mWW^4*t^2 - 9668*ep^2*mtt^15*mWW^4*t^2 - 54820*ep^3*mtt^15*mWW^4*t^2 - 141052*ep^4*mtt^15*mWW^4*t^2 - 167960*ep^5*mtt^15*mWW^4*t^2 - 75168*ep^6*mtt^15*mWW^4*t^2 + 2284*ep*mtt^14*mWW^5*t^2 + 35684*ep^2*mtt^14*mWW^5*t^2 + 201532*ep^3*mtt^14*mWW^5*t^2 + 519036*ep^4*mtt^14*mWW^5*t^2 + 620536*ep^5*mtt^14*mWW^5*t^2 + 279328*ep^6*mtt^14*mWW^5*t^2 - 4880*ep*mtt^13*mWW^6*t^2 - 75568*ep^2*mtt^13*mWW^6*t^2 - 426016*ep^3*mtt^13*mWW^6*t^2 - 1101024*ep^4*mtt^13*mWW^6*t^2 - 1325376*ep^5*mtt^13*mWW^6*t^2 - 601856*ep^6*mtt^13*mWW^6*t^2 + 6496*ep*mtt^12*mWW^7*t^2 + 100016*ep^2*mtt^12*mWW^7*t^2 + 564816*ep^3*mtt^12*mWW^7*t^2 + 1471008*ep^4*mtt^12*mWW^7*t^2 + 1791104*ep^5*mtt^12*mWW^7*t^2 + 824320*ep^6*mtt^12*mWW^7*t^2 - 5432*ep*mtt^11*mWW^8*t^2 - 83608*ep^2*mtt^11*mWW^8*t^2 - 476168*ep^3*mtt^11*mWW^8*t^2 - 1259832*ep^4*mtt^11*mWW^8*t^2 - 1564976*ep^5*mtt^11*mWW^8*t^2 - 736064*ep^6*mtt^11*mWW^8*t^2 + 2632*ep*mtt^10*mWW^9*t^2 + 41048*ep^2*mtt^10*mWW^9*t^2 + 239960*ep^3*mtt^10*mWW^9*t^2 + 658392*ep^4*mtt^10*mWW^9*t^2 + 851760*ep^5*mtt^10*mWW^9*t^2 + 417088*ep^6*mtt^10*mWW^9*t^2 - 464*ep*mtt^9*mWW^10*t^2 - 7984*ep^2*mtt^9*mWW^10*t^2 - 52992*ep^3*mtt^9*mWW^10*t^2 - 166656*ep^4*mtt^9*mWW^10*t^2 - 244096*ep^5*mtt^9*mWW^10*t^2 - 132608*ep^6*mtt^9*mWW^10*t^2 - 200*ep*mtt^8*mWW^11*t^2 - 2512*ep^2*mtt^8*mWW^11*t^2 - 9944*ep^3*mtt^8*mWW^11*t^2 - 11856*ep^4*mtt^8*mWW^11*t^2 + 5056*ep^5*mtt^8*mWW^11*t^2 + 11776*ep^6*mtt^8*mWW^11*t^2 + 124*ep*mtt^7*mWW^12*t^2 + 1724*ep^2*mtt^7*mWW^12*t^2 + 8524*ep^3*mtt^7*mWW^12*t^2 + 18452*ep^4*mtt^7*mWW^12*t^2 + 17416*ep^5*mtt^7*mWW^12*t^2 + 5600*ep^6*mtt^7*mWW^12*t^2 - 20*ep*mtt^6*mWW^13*t^2 - 284*ep^2*mtt^6*mWW^13*t^2 - 1460*ep^3*mtt^6*mWW^13*t^2 - 3380*ep^4*mtt^6*mWW^13*t^2 - 3560*ep^5*mtt^6*mWW^13*t^2 - 1376*ep^6*mtt^6*mWW^13*t^2 - 432*ep*mtt^15*mWW^3*s*t^2 - 7776*ep^2*mtt^15*mWW^3*s*t^2 - 47184*ep^3*mtt^15*mWW^3*s*t^2 - 125856*ep^4*mtt^15*mWW^3*s*t^2 - 152832*ep^5*mtt^15*mWW^3*s*t^2 - 69120*ep^6*mtt^15*mWW^3*s*t^2 - 72*mtt^14*mWW^4*s*t^2 + 1932*ep*mtt^14*mWW^4*s*t^2 + 49064*ep^2*mtt^14*mWW^4*s*t^2 + 322068*ep^3*mtt^14*mWW^4*s*t^2 + 889616*ep^4*mtt^14*mWW^4*s*t^2 + 1104048*ep^5*mtt^14*mWW^4*s*t^2 + 507584*ep^6*mtt^14*mWW^4*s*t^2 + 540*mtt^13*mWW^5*s*t^2 - 466*ep*mtt^13*mWW^5*s*t^2 - 116454*ep^2*mtt^13*mWW^5*s*t^2 - 892418*ep^3*mtt^13*mWW^5*s*t^2 - 2615742*ep^4*mtt^13*mWW^5*s*t^2 - 3361444*ep^5*mtt^13*mWW^5*s*t^2 - 1585456*ep^6*mtt^13*mWW^5*s*t^2 - 1744*mtt^12*mWW^6*s*t^2 - 14498*ep*mtt^12*mWW^6*s*t^2 + 92882*ep^2*mtt^12*mWW^6*s*t^2 + 1179694*ep^3*mtt^12*mWW^6*s*t^2 + 3936582*ep^4*mtt^12*mWW^6*s*t^2 + 5408956*ep^5*mtt^12*mWW^6*s*t^2 + 2670608*ep^6*mtt^12*mWW^6*s*t^2 + 3136*mtt^11*mWW^7*s*t^2 + 42824*ep*mtt^11*mWW^7*s*t^2 + 120576*ep^2*mtt^11*mWW^7*s*t^2 - 421640*ep^3*mtt^11*mWW^7*s*t^2 - 2626112*ep^4*mtt^11*mWW^7*s*t^2 - 4400048*ep^5*mtt^11*mWW^7*s*t^2 - 2428096*ep^6*mtt^11*mWW^7*s*t^2 - 3360*mtt^10*mWW^8*s*t^2 - 60912*ep*mtt^10*mWW^8*s*t^2 - 374464*ep^2*mtt^10*mWW^8*s*t^2 - 955616*ep^3*mtt^10*mWW^8*s*t^2 - 799472*ep^4*mtt^10*mWW^8*s*t^2 + 463216*ep^5*mtt^10*mWW^8*s*t^2 + 736448*ep^6*mtt^10*mWW^8*s*t^2 + 2072*mtt^9*mWW^9*s*t^2 + 49492*ep*mtt^9*mWW^9*s*t^2 + 414884*ep^2*mtt^9*mWW^9*s*t^2 + 1607812*ep^3*mtt^9*mWW^9*s*t^2 + 3042324*ep^4*mtt^9*mWW^9*s*t^2 + 2650408*ep^5*mtt^9*mWW^9*s*t^2 + 807008*ep^6*mtt^9*mWW^9*s*t^2 - 560*mtt^8*mWW^10*s*t^2 - 22204*ep*mtt^8*mWW^10*s*t^2 - 243516*ep^2*mtt^8*mWW^10*s*t^2 - 1144892*ep^3*mtt^8*mWW^10*s*t^2 - 2569748*ep^4*mtt^8*mWW^10*s*t^2 - 2699096*ep^5*mtt^8*mWW^10*s*t^2 - 1056544*ep^6*mtt^8*mWW^10*s*t^2 - 96*mtt^7*mWW^11*s*t^2 + 3768*ep*mtt^7*mWW^11*s*t^2 + 70448*ep^2*mtt^7*mWW^11*s*t^2 + 408616*ep^3*mtt^7*mWW^11*s*t^2 + 1045168*ep^4*mtt^7*mWW^11*s*t^2 + 1220944*ep^5*mtt^7*mWW^11*s*t^2 + 529472*ep^6*mtt^7*mWW^11*s*t^2 + 104*mtt^6*mWW^12*s*t^2 + 916*ep*mtt^6*mWW^12*s*t^2 - 2776*ep^2*mtt^6*mWW^12*s*t^2 - 48260*ep^3*mtt^6*mWW^12*s*t^2 - 168048*ep^4*mtt^6*mWW^12*s*t^2 - 234752*ep^5*mtt^6*mWW^12*s*t^2 - 116224*ep^6*mtt^6*mWW^12*s*t^2 - 20*mtt^5*mWW^13*s*t^2 - 466*ep*mtt^5*mWW^13*s*t^2 - 3470*ep^2*mtt^5*mWW^13*s*t^2 - 11090*ep^3*mtt^5*mWW^13*s*t^2 - 15142*ep^4*mtt^5*mWW^13*s*t^2 - 5924*ep^5*mtt^5*mWW^13*s*t^2 + 1872*ep^6*mtt^5*mWW^13*s*t^2 + 46*ep*mtt^4*mWW^14*s*t^2 + 602*ep^2*mtt^4*mWW^14*s*t^2 + 2910*ep^3*mtt^4*mWW^14*s*t^2 + 6430*ep^4*mtt^4*mWW^14*s*t^2 + 6524*ep^5*mtt^4*mWW^14*s*t^2 + 2448*ep^6*mtt^4*mWW^14*s*t^2 + 864*ep*mtt^14*mWW^3*s^2*t^2 + 20736*ep^2*mtt^14*mWW^3*s^2*t^2 + 141024*ep^3*mtt^14*mWW^3*s^2*t^2 + 398016*ep^4*mtt^14*mWW^3*s^2*t^2 + 499200*ep^5*mtt^14*mWW^3*s^2*t^2 + 230400*ep^6*mtt^14*mWW^3*s^2*t^2 + 648*mtt^13*mWW^4*s^2*t^2 + 4836*ep*mtt^13*mWW^4*s^2*t^2 - 75616*ep^2*mtt^13*mWW^4*s^2*t^2 - 772652*ep^3*mtt^13*mWW^4*s^2*t^2 - 2454576*ep^4*mtt^13*mWW^4*s^2*t^2 - 3259408*ep^5*mtt^13*mWW^4*s^2*t^2 - 1558592*ep^6*mtt^13*mWW^4*s^2*t^2 - 3948*mtt^12*mWW^5*s^2*t^2 - 51294*ep*mtt^12*mWW^5*s^2*t^2 - 40698*ep^2*mtt^12*mWW^5*s^2*t^2 + 1356958*ep^3*mtt^12*mWW^5*s^2*t^2 + 5606982*ep^4*mtt^12*mWW^5*s^2*t^2 + 8246480*ep^5*mtt^12*mWW^5*s^2*t^2 + 4184160*ep^6*mtt^12*mWW^5*s^2*t^2 + 9348*mtt^11*mWW^6*s^2*t^2 + 152680*ep*mtt^11*mWW^6*s^2*t^2 + 685620*ep^2*mtt^11*mWW^6*s^2*t^2 + 402236*ep^3*mtt^11*mWW^6*s^2*t^2 - 3707008*ep^4*mtt^11*mWW^6*s^2*t^2 - 8116684*ep^5*mtt^11*mWW^6*s^2*t^2 - 4875312*ep^6*mtt^11*mWW^6*s^2*t^2 - 9304*mtt^10*mWW^7*s^2*t^2 - 217118*ep*mtt^10*mWW^7*s^2*t^2 - 1639484*ep^2*mtt^10*mWW^7*s^2*t^2 - 5467866*ep^3*mtt^10*mWW^7*s^2*t^2 - 8407436*ep^4*mtt^10*mWW^7*s^2*t^2 - 5143784*ep^5*mtt^10*mWW^7*s^2*t^2 - 511328*ep^6*mtt^10*mWW^7*s^2*t^2 - 968*mtt^9*mWW^8*s^2*t^2 + 143112*ep*mtt^9*mWW^8*s^2*t^2 + 2025672*ep^2*mtt^9*mWW^8*s^2*t^2 + 10189988*ep^3*mtt^9*mWW^8*s^2*t^2 + 23256356*ep^4*mtt^9*mWW^8*s^2*t^2 + 24361704*ep^5*mtt^9*mWW^8*s^2*t^2 + 9443936*ep^6*mtt^9*mWW^8*s^2*t^2 + 11856*mtt^8*mWW^9*s^2*t^2 - 3476*ep*mtt^8*mWW^9*s^2*t^2 - 1512124*ep^2*mtt^8*mWW^9*s^2*t^2 - 10253536*ep^3*mtt^8*mWW^9*s^2*t^2 - 27202528*ep^4*mtt^8*mWW^9*s^2*t^2 - 31949336*ep^5*mtt^8*mWW^9*s^2*t^2 - 13801056*ep^6*mtt^8*mWW^9*s^2*t^2 - 12112*mtt^7*mWW^10*s^2*t^2 - 55520*ep*mtt^7*mWW^10*s^2*t^2 + 727216*ep^2*mtt^7*mWW^10*s^2*t^2 + 6373428*ep^3*mtt^7*mWW^10*s^2*t^2 + 18543028*ep^4*mtt^7*mWW^10*s^2*t^2 + 23194288*ep^5*mtt^7*mWW^10*s^2*t^2 + 10579072*ep^6*mtt^7*mWW^10*s^2*t^2 + 5272*mtt^6*mWW^11*s^2*t^2 + 29580*ep*mtt^6*mWW^11*s^2*t^2 - 241440*ep^2*mtt^6*mWW^11*s^2*t^2 - 2437696*ep^3*mtt^6*mWW^11*s^2*t^2 - 7520212*ep^4*mtt^6*mWW^11*s^2*t^2 - 9884136*ep^5*mtt^6*mWW^11*s^2*t^2 - 4721248*ep^6*mtt^6*mWW^11*s^2*t^2 - 576*mtt^5*mWW^12*s^2*t^2 - 1772*ep*mtt^5*mWW^12*s^2*t^2 + 55064*ep^2*mtt^5*mWW^12*s^2*t^2 + 477656*ep^3*mtt^5*mWW^12*s^2*t^2 + 1537436*ep^4*mtt^5*mWW^12*s^2*t^2 + 2174824*ep^5*mtt^5*mWW^12*s^2*t^2 + 1118688*ep^6*mtt^5*mWW^12*s^2*t^2 - 292*mtt^4*mWW^13*s^2*t^2 - 2126*ep*mtt^4*mWW^13*s^2*t^2 - 1018*ep^2*mtt^4*mWW^13*s^2*t^2 + 17138*ep^3*mtt^4*mWW^13*s^2*t^2 + 12058*ep^4*mtt^4*mWW^13*s^2*t^2 - 63064*ep^5*mtt^4*mWW^13*s^2*t^2 - 68736*ep^6*mtt^4*mWW^13*s^2*t^2 + 76*mtt^3*mWW^14*s^2*t^2 + 120*ep*mtt^3*mWW^14*s^2*t^2 - 5220*ep^2*mtt^3*mWW^14*s^2*t^2 - 32192*ep^3*mtt^3*mWW^14*s^2*t^2 - 73156*ep^4*mtt^3*mWW^14*s^2*t^2 - 70436*ep^5*mtt^3*mWW^14*s^2*t^2 - 23632*ep^6*mtt^3*mWW^14*s^2*t^2 + 114*ep*mtt^2*mWW^15*s^2*t^2 + 1292*ep^2*mtt^2*mWW^15*s^2*t^2 + 5514*ep^3*mtt^2*mWW^15*s^2*t^2 + 11040*ep^4*mtt^2*mWW^15*s^2*t^2 + 10352*ep^5*mtt^2*mWW^15*s^2*t^2 + 3648*ep^6*mtt^2*mWW^15*s^2*t^2 - 24192*ep^2*mtt^13*mWW^3*s^3*t^2 - 217728*ep^3*mtt^13*mWW^3*s^3*t^2 - 682752*ep^4*mtt^13*mWW^3*s^3*t^2 - 903168*ep^5*mtt^13*mWW^3*s^3*t^2 - 430080*ep^6*mtt^13*mWW^3*s^3*t^2 - 2520*mtt^12*mWW^4*s^3*t^2 - 36348*ep*mtt^12*mWW^4*s^3*t^2 - 29904*ep^2*mtt^12*mWW^4*s^3*t^2 + 1007508*ep^3*mtt^12*mWW^4*s^3*t^2 + 4148544*ep^4*mtt^12*mWW^4*s^3*t^2 + 6040848*ep^5*mtt^12*mWW^4*s^3*t^2 + 3024192*ep^6*mtt^12*mWW^4*s^3*t^2 + 11580*mtt^11*mWW^5*s^3*t^2 + 181214*ep*mtt^11*mWW^5*s^3*t^2 + 644326*ep^2*mtt^11*mWW^5*s^3*t^2 - 874266*ep^3*mtt^11*mWW^5*s^3*t^2 - 8234538*ep^4*mtt^11*mWW^5*s^3*t^2 - 14197004*ep^5*mtt^11*mWW^5*s^3*t^2 - 7709680*ep^6*mtt^11*mWW^5*s^3*t^2 - 13256*mtt^10*mWW^6*s^3*t^2 - 299342*ep*mtt^10*mWW^6*s^3*t^2 - 1897190*ep^2*mtt^10*mWW^6*s^3*t^2 - 4322614*ep^3*mtt^10*mWW^6*s^3*t^2 - 1569010*ep^4*mtt^10*mWW^6*s^3*t^2 + 6046396*ep^5*mtt^10*mWW^6*s^3*t^2 + 5442792*ep^6*mtt^10*mWW^6*s^3*t^2 - 22680*mtt^9*mWW^7*s^3*t^2 + 21964*ep*mtt^9*mWW^7*s^3*t^2 + 2573950*ep^2*mtt^9*mWW^7*s^3*t^2 + 15472714*ep^3*mtt^9*mWW^7*s^3*t^2 + 36649394*ep^4*mtt^9*mWW^7*s^3*t^2 + 38125530*ep^5*mtt^9*mWW^7*s^3*t^2 + 14384984*ep^6*mtt^9*mWW^7*s^3*t^2 + 83096*mtt^8*mWW^8*s^3*t^2 + 576468*ep*mtt^8*mWW^8*s^3*t^2 - 1862730*ep^2*mtt^8*mWW^8*s^3*t^2 - 25167804*ep^3*mtt^8*mWW^8*s^3*t^2 - 76235718*ep^4*mtt^8*mWW^8*s^3*t^2 - 94009536*ep^5*mtt^8*mWW^8*s^3*t^2 - 41538080*ep^6*mtt^8*mWW^8*s^3*t^2 - 104192*mtt^7*mWW^9*s^3*t^2 - 838688*ep*mtt^7*mWW^9*s^3*t^2 + 850226*ep^2*mtt^7*mWW^9*s^3*t^2 + 24984624*ep^3*mtt^7*mWW^9*s^3*t^2 + 83320026*ep^4*mtt^7*mWW^9*s^3*t^2 + 108665156*ep^5*mtt^7*mWW^9*s^3*t^2 + 50249208*ep^6*mtt^7*mWW^9*s^3*t^2 + 66360*mtt^6*mWW^10*s^3*t^2 + 531736*ep*mtt^6*mWW^10*s^3*t^2 - 514682*ep^2*mtt^6*mWW^10*s^3*t^2 - 15922028*ep^3*mtt^6*mWW^10*s^3*t^2 - 54285918*ep^4*mtt^6*mWW^10*s^3*t^2 - 72590020*ep^5*mtt^6*mWW^10*s^3*t^2 - 34448472*ep^6*mtt^6*mWW^10*s^3*t^2 - 19624*mtt^5*mWW^11*s^3*t^2 - 135452*ep*mtt^5*mWW^11*s^3*t^2 + 419746*ep^2*mtt^5*mWW^11*s^3*t^2 + 6171488*ep^3*mtt^5*mWW^11*s^3*t^2 + 20303090*ep^4*mtt^5*mWW^11*s^3*t^2 + 27557552*ep^5*mtt^5*mWW^11*s^3*t^2 + 13458984*ep^6*mtt^5*mWW^11*s^3*t^2 + 160*mtt^4*mWW^12*s^3*t^2 - 11688*ep*mtt^4*mWW^12*s^3*t^2 - 181106*ep^2*mtt^4*mWW^12*s^3*t^2 - 1084268*ep^3*mtt^4*mWW^12*s^3*t^2 - 3232854*ep^4*mtt^4*mWW^12*s^3*t^2 - 4629116*ep^5*mtt^4*mWW^12*s^3*t^2 - 2468808*ep^6*mtt^4*mWW^12*s^3*t^2 + 1284*mtt^3*mWW^13*s^3*t^2 + 10738*ep*mtt^3*mWW^13*s^3*t^2 + 10576*ep^2*mtt^3*mWW^13*s^3*t^2 - 124022*ep^3*mtt^3*mWW^13*s^3*t^2 - 363560*ep^4*mtt^3*mWW^13*s^3*t^2 - 291992*ep^5*mtt^3*mWW^13*s^3*t^2 - 30824*ep^6*mtt^3*mWW^13*s^3*t^2 - 208*mtt^2*mWW^14*s^3*t^2 - 378*ep*mtt^2*mWW^14*s^3*t^2 + 13432*ep^2*mtt^2*mWW^14*s^3*t^2 + 86434*ep^3*mtt^2*mWW^14*s^3*t^2 + 202840*ep^4*mtt^2*mWW^14*s^3*t^2 + 203640*ep^5*mtt^2*mWW^14*s^3*t^2 + 72336*ep^6*mtt^2*mWW^14*s^3*t^2 - 224*ep*mtt*mWW^15*s^3*t^2 - 2440*ep^2*mtt*mWW^15*s^3*t^2 - 9930*ep^3*mtt*mWW^15*s^3*t^2 - 19244*ep^4*mtt*mWW^15*s^3*t^2 - 17962*ep^5*mtt*mWW^15*s^3*t^2 - 6432*ep^6*mtt*mWW^15*s^3*t^2 - 12*ep^2*mWW^16*s^3*t^2 - 108*ep^3*mWW^16*s^3*t^2 - 300*ep^4*mWW^16*s^3*t^2 - 324*ep^5*mWW^16*s^3*t^2 - 120*ep^6*mWW^16*s^3*t^2 - 3024*ep*mtt^12*mWW^3*s^4*t^2 + 159600*ep^3*mtt^12*mWW^3*s^4*t^2 + 655200*ep^4*mtt^12*mWW^3*s^4*t^2 + 962304*ep^5*mtt^12*mWW^3*s^4*t^2 + 483840*ep^6*mtt^12*mWW^3*s^4*t^2 + 5544*mtt^11*mWW^4*s^4*t^2 + 85260*ep*mtt^11*mWW^4*s^4*t^2 + 235480*ep^2*mtt^11*mWW^4*s^4*t^2 - 959812*ep^3*mtt^11*mWW^4*s^4*t^2 - 5418504*ep^4*mtt^11*mWW^4*s^4*t^2 - 8490944*ep^5*mtt^11*mWW^4*s^4*t^2 - 4380544*ep^6*mtt^11*mWW^4*s^4*t^2 - 16620*mtt^10*mWW^5*s^4*t^2 - 270726*ep*mtt^10*mWW^5*s^4*t^2 - 980722*ep^2*mtt^10*mWW^5*s^4*t^2 + 1365502*ep^3*mtt^10*mWW^5*s^4*t^2 + 12835102*ep^4*mtt^10*mWW^5*s^4*t^2 + 22160008*ep^5*mtt^10*mWW^5*s^4*t^2 + 12018944*ep^6*mtt^10*mWW^5*s^4*t^2 - 17284*mtt^9*mWW^6*s^4*t^2 + 14012*ep*mtt^9*mWW^6*s^4*t^2 + 1121580*ep^2*mtt^9*mWW^6*s^4*t^2 + 4080220*ep^3*mtt^9*mWW^6*s^4*t^2 + 3221064*ep^4*mtt^9*mWW^6*s^4*t^2 - 4132920*ep^5*mtt^9*mWW^6*s^4*t^2 - 4943888*ep^6*mtt^9*mWW^6*s^4*t^2 + 145528*mtt^8*mWW^7*s^4*t^2 + 1242042*ep*mtt^8*mWW^7*s^4*t^2 + 772422*ep^2*mtt^8*mWW^7*s^4*t^2 - 19605534*ep^3*mtt^8*mWW^7*s^4*t^2 - 68179238*ep^4*mtt^8*mWW^7*s^4*t^2 - 85722484*ep^5*mtt^8*mWW^7*s^4*t^2 - 37581264*ep^6*mtt^8*mWW^7*s^4*t^2 - 273648*mtt^7*mWW^8*s^4*t^2 - 2521340*ep*mtt^7*mWW^8*s^4*t^2 - 2813462*ep^2*mtt^7*mWW^8*s^4*t^2 + 36129452*ep^3*mtt^7*mWW^8*s^4*t^2 + 140484902*ep^4*mtt^7*mWW^8*s^4*t^2 + 189565952*ep^5*mtt^7*mWW^8*s^4*t^2 + 88344320*ep^6*mtt^7*mWW^8*s^4*t^2 + 255144*mtt^6*mWW^9*s^4*t^2 + 2324812*ep*mtt^6*mWW^9*s^4*t^2 + 2178884*ep^2*mtt^6*mWW^9*s^4*t^2 - 37520408*ep^3*mtt^6*mWW^9*s^4*t^2 - 144991368*ep^4*mtt^6*mWW^9*s^4*t^2 - 198491280*ep^5*mtt^6*mWW^9*s^4*t^2 - 94168800*ep^6*mtt^6*mWW^9*s^4*t^2 - 124560*mtt^5*mWW^10*s^4*t^2 - 1057776*ep*mtt^5*mWW^10*s^4*t^2 - 171166*ep^2*mtt^5*mWW^10*s^4*t^2 + 23031220*ep^3*mtt^5*mWW^10*s^4*t^2 + 83832986*ep^4*mtt^5*mWW^10*s^4*t^2 + 114711144*ep^5*mtt^5*mWW^10*s^4*t^2 + 55157280*ep^6*mtt^5*mWW^10*s^4*t^2 + 24984*mtt^4*mWW^11*s^4*t^2 + 160072*ep*mtt^4*mWW^11*s^4*t^2 - 570532*ep^2*mtt^4*mWW^11*s^4*t^2 - 7665344*ep^3*mtt^4*mWW^11*s^4*t^2 - 25009436*ep^4*mtt^4*mWW^11*s^4*t^2 - 34186800*ep^5*mtt^4*mWW^11*s^4*t^2 - 16917376*ep^6*mtt^4*mWW^11*s^4*t^2 + 2392*mtt^3*mWW^12*s^4*t^2 + 38872*ep*mtt^3*mWW^12*s^4*t^2 + 234966*ep^2*mtt^3*mWW^12*s^4*t^2 + 792008*ep^3*mtt^3*mWW^12*s^4*t^2 + 1968258*ep^4*mtt^3*mWW^12*s^4*t^2 + 3007152*ep^5*mtt^3*mWW^12*s^4*t^2 + 1794944*ep^6*mtt^3*mWW^12*s^4*t^2 - 1612*mtt^2*mWW^13*s^4*t^2 - 11982*ep*mtt^2*mWW^13*s^4*t^2 + 5790*ep^2*mtt^2*mWW^13*s^4*t^2 + 266970*ep^3*mtt^2*mWW^13*s^4*t^2 + 764850*ep^4*mtt^2*mWW^13*s^4*t^2 + 776280*ep^5*mtt^2*mWW^13*s^4*t^2 + 247264*ep^6*mtt^2*mWW^13*s^4*t^2 + 132*mtt*mWW^14*s^4*t^2 - 308*ep*mtt*mWW^14*s^4*t^2 - 14246*ep^2*mtt*mWW^14*s^4*t^2 - 78400*ep^3*mtt*mWW^14*s^4*t^2 - 173314*ep^4*mtt*mWW^14*s^4*t^2 - 167712*ep^5*mtt*mWW^14*s^4*t^2 - 58128*ep^6*mtt*mWW^14*s^4*t^2 + 86*ep*mWW^15*s^4*t^2 + 1006*ep^2*mWW^15*s^4*t^2 + 4526*ep^3*mWW^15*s^4*t^2 + 9498*ep^4*mWW^15*s^4*t^2 + 9300*ep^5*mWW^15*s^4*t^2 + 3408*ep^6*mWW^15*s^4*t^2 + 6048*ep*mtt^11*mWW^3*s^5*t^2 + 36288*ep^2*mtt^11*mWW^3*s^5*t^2 + 7392*ep^3*mtt^11*mWW^3*s^5*t^2 - 286272*ep^4*mtt^11*mWW^3*s^5*t^2 - 569856*ep^5*mtt^11*mWW^3*s^5*t^2 - 322560*ep^6*mtt^11*mWW^3*s^5*t^2 - 7560*mtt^10*mWW^4*s^5*t^2 - 108276*ep*mtt^10*mWW^4*s^5*t^2 - 296128*ep^2*mtt^10*mWW^4*s^5*t^2 + 1103788*ep^3*mtt^10*mWW^4*s^5*t^2 + 6301344*ep^4*mtt^10*mWW^4*s^5*t^2 + 9830576*ep^5*mtt^10*mWW^4*s^5*t^2 + 5043136*ep^6*mtt^10*mWW^4*s^5*t^2 + 9588*mtt^9*mWW^5*s^5*t^2 + 174474*ep*mtt^9*mWW^5*s^5*t^2 + 313410*ep^2*mtt^9*mWW^5*s^5*t^2 - 4164470*ep^3*mtt^9*mWW^5*s^5*t^2 - 19289886*ep^4*mtt^9*mWW^5*s^5*t^2 - 29458972*ep^5*mtt^9*mWW^5*s^5*t^2 - 15146544*ep^6*mtt^9*mWW^5*s^5*t^2 + 80736*mtt^8*mWW^6*s^5*t^2 + 711146*ep*mtt^8*mWW^6*s^5*t^2 + 1879166*ep^2*mtt^8*mWW^6*s^5*t^2 + 1446886*ep^3*mtt^8*mWW^6*s^5*t^2 + 317490*ep^4*mtt^8*mWW^6*s^5*t^2 + 2404144*ep^5*mtt^8*mWW^6*s^5*t^2 + 2594672*ep^6*mtt^8*mWW^6*s^5*t^2 - 285520*mtt^7*mWW^7*s^5*t^2 - 2770808*ep*mtt^7*mWW^7*s^5*t^2 - 5965684*ep^2*mtt^7*mWW^7*s^5*t^2 + 16638604*ep^3*mtt^7*mWW^7*s^5*t^2 + 85898940*ep^4*mtt^7*mWW^7*s^5*t^2 + 120949900*ep^5*mtt^7*mWW^7*s^5*t^2 + 56831768*ep^6*mtt^7*mWW^7*s^5*t^2 + 406928*mtt^6*mWW^8*s^5*t^2 + 3935480*ep*mtt^6*mWW^8*s^5*t^2 + 7098416*ep^2*mtt^6*mWW^8*s^5*t^2 - 37398034*ep^3*mtt^6*mWW^8*s^5*t^2 - 168532480*ep^4*mtt^6*mWW^8*s^5*t^2 - 236747278*ep^5*mtt^6*mWW^8*s^5*t^2 - 112704936*ep^6*mtt^6*mWW^8*s^5*t^2 - 298860*mtt^5*mWW^9*s^5*t^2 - 2775430*ep*mtt^5*mWW^9*s^5*t^2 - 3600248*ep^2*mtt^5*mWW^9*s^5*t^2 + 37440106*ep^3*mtt^5*mWW^9*s^5*t^2 + 152480120*ep^4*mtt^5*mWW^9*s^5*t^2 + 211845616*ep^5*mtt^5*mWW^9*s^5*t^2 + 101291392*ep^6*mtt^5*mWW^9*s^5*t^2 + 108864*mtt^4*mWW^10*s^5*t^2 + 905334*ep*mtt^4*mWW^10*s^5*t^2 + 121692*ep^2*mtt^4*mWW^10*s^5*t^2 - 19628276*ep^3*mtt^4*mWW^10*s^5*t^2 - 71196140*ep^4*mtt^4*mWW^10*s^5*t^2 - 97553138*ep^5*mtt^4*mWW^10*s^5*t^2 - 47108240*ep^6*mtt^4*mWW^10*s^5*t^2 - 11672*mtt^3*mWW^11*s^5*t^2 - 44884*ep*mtt^3*mWW^11*s^5*t^2 + 554156*ep^2*mtt^3*mWW^11*s^5*t^2 + 4765032*ep^3*mtt^3*mWW^11*s^5*t^2 + 14506884*ep^4*mtt^3*mWW^11*s^5*t^2 + 19724108*ep^5*mtt^3*mWW^11*s^5*t^2 + 9909592*ep^6*mtt^3*mWW^11*s^5*t^2 - 3144*mtt^2*mWW^12*s^5*t^2 - 36472*ep*mtt^2*mWW^12*s^5*t^2 - 124536*ep^2*mtt^2*mWW^12*s^5*t^2 - 43870*ep^3*mtt^2*mWW^12*s^5*t^2 + 220928*ep^4*mtt^2*mWW^12*s^5*t^2 - 19074*ep^5*mtt^2*mWW^12*s^5*t^2 - 261640*ep^6*mtt^2*mWW^12*s^5*t^2 + 640*mtt*mWW^13*s^5*t^2 + 2984*ep*mtt*mWW^13*s^5*t^2 - 21538*ep^2*mtt*mWW^13*s^5*t^2 - 190856*ep^3*mtt*mWW^13*s^5*t^2 - 471642*ep^4*mtt*mWW^13*s^5*t^2 - 455084*ep^5*mtt*mWW^13*s^5*t^2 - 143936*ep^6*mtt*mWW^13*s^5*t^2 + 404*ep*mWW^14*s^5*t^2 + 5006*ep^2*mWW^14*s^5*t^2 + 23698*ep^3*mWW^14*s^5*t^2 + 50714*ep^4*mWW^14*s^5*t^2 + 49058*ep^5*mWW^14*s^5*t^2 + 17296*ep^6*mWW^14*s^5*t^2 - 6048*ep*mtt^10*mWW^3*s^6*t^2 - 48384*ep^2*mtt^10*mWW^3*s^6*t^2 - 116256*ep^3*mtt^10*mWW^3*s^6*t^2 - 55104*ep^4*mtt^10*mWW^3*s^6*t^2 + 118272*ep^5*mtt^10*mWW^3*s^6*t^2 + 107520*ep^6*mtt^10*mWW^3*s^6*t^2 + 6552*mtt^9*mWW^4*s^6*t^2 + 81228*ep*mtt^9*mWW^4*s^6*t^2 + 136416*ep^2*mtt^9*mWW^4*s^6*t^2 - 1367268*ep^3*mtt^9*mWW^4*s^6*t^2 - 6078576*ep^4*mtt^9*mWW^4*s^6*t^2 - 8898288*ep^5*mtt^9*mWW^4*s^6*t^2 - 4423104*ep^6*mtt^9*mWW^4*s^6*t^2 + 4380*mtt^8*mWW^5*s^6*t^2 + 15686*ep*mtt^8*mWW^5*s^6*t^2 + 620794*ep^2*mtt^8*mWW^5*s^6*t^2 + 6075018*ep^3*mtt^8*mWW^5*s^6*t^2 + 20228922*ep^4*mtt^8*mWW^5*s^6*t^2 + 27765664*ep^5*mtt^8*mWW^5*s^6*t^2 + 13504736*ep^6*mtt^8*mWW^5*s^6*t^2 - 115076*mtt^7*mWW^6*s^6*t^2 - 1124992*ep*mtt^7*mWW^6*s^6*t^2 - 3647892*ep^2*mtt^7*mWW^6*s^6*t^2 - 4481484*ep^3*mtt^7*mWW^6*s^6*t^2 - 258192*ep^4*mtt^7*mWW^6*s^6*t^2 + 3382884*ep^5*mtt^7*mWW^6*s^6*t^2 + 1886032*ep^6*mtt^7*mWW^6*s^6*t^2 + 291000*mtt^6*mWW^7*s^6*t^2 + 2884446*ep*mtt^6*mWW^7*s^6*t^2 + 6903444*ep^2*mtt^6*mWW^7*s^6*t^2 - 12469186*ep^3*mtt^6*mWW^7*s^6*t^2 - 77365580*ep^4*mtt^6*mWW^7*s^6*t^2 - 113601356*ep^5*mtt^6*mWW^7*s^6*t^2 - 54826384*ep^6*mtt^6*mWW^7*s^6*t^2 - 328472*mtt^5*mWW^8*s^6*t^2 - 3192300*ep*mtt^5*mWW^8*s^6*t^2 - 6009090*ep^2*mtt^5*mWW^8*s^6*t^2 + 28142588*ep^3*mtt^5*mWW^8*s^6*t^2 + 130230110*ep^4*mtt^5*mWW^8*s^6*t^2 + 184264836*ep^5*mtt^5*mWW^8*s^6*t^2 + 88145504*ep^6*mtt^5*mWW^8*s^6*t^2 + 185820*mtt^4*mWW^9*s^6*t^2 + 1702090*ep*mtt^4*mWW^9*s^6*t^2 + 2053010*ep^2*mtt^4*mWW^9*s^6*t^2 - 23811282*ep^3*mtt^4*mWW^9*s^6*t^2 - 95364038*ep^4*mtt^4*mWW^9*s^6*t^2 - 131918144*ep^5*mtt^4*mWW^9*s^6*t^2 - 63042592*ep^6*mtt^4*mWW^9*s^6*t^2 - 45924*mtt^3*mWW^10*s^6*t^2 - 347656*ep*mtt^3*mWW^10*s^6*t^2 + 258528*ep^2*mtt^3*mWW^10*s^6*t^2 + 9497660*ep^3*mtt^3*mWW^10*s^6*t^2 + 32571964*ep^4*mtt^3*mWW^10*s^6*t^2 + 43990052*ep^5*mtt^3*mWW^10*s^6*t^2 + 21196496*ep^6*mtt^3*mWW^10*s^6*t^2 + 656*mtt^2*mWW^11*s^6*t^2 - 22662*ep*mtt^2*mWW^11*s^6*t^2 - 286488*ep^2*mtt^2*mWW^11*s^6*t^2 - 1385662*ep^3*mtt^2*mWW^11*s^6*t^2 - 3624032*ep^4*mtt^2*mWW^11*s^6*t^2 - 4888660*ep^5*mtt^2*mWW^11*s^6*t^2 - 2542352*ep^6*mtt^2*mWW^11*s^6*t^2 + 1064*mtt*mWW^12*s^6*t^2 + 9544*ep*mtt*mWW^12*s^6*t^2 + 11030*ep^2*mtt*mWW^12*s^6*t^2 - 125992*ep^3*mtt*mWW^12*s^6*t^2 - 374234*ep^4*mtt*mWW^12*s^6*t^2 - 297436*ep^5*mtt*mWW^12*s^6*t^2 - 32448*ep^6*mtt*mWW^12*s^6*t^2 + 664*ep*mWW^13*s^6*t^2 + 8632*ep^2*mWW^13*s^6*t^2 + 41864*ep^3*mWW^13*s^6*t^2 + 88760*ep^4*mWW^13*s^6*t^2 + 82176*ep^5*mWW^13*s^6*t^2 + 26592*ep^6*mWW^13*s^6*t^2 + 3456*ep*mtt^9*mWW^3*s^7*t^2 + 31104*ep^2*mtt^9*mWW^3*s^7*t^2 + 97536*ep^3*mtt^9*mWW^3*s^7*t^2 + 129024*ep^4*mtt^9*mWW^3*s^7*t^2 + 61440*ep^5*mtt^9*mWW^3*s^7*t^2 - 3528*mtt^8*mWW^4*s^7*t^2 - 34836*ep*mtt^8*mWW^4*s^7*t^2 + 25936*ep^2*mtt^8*mWW^4*s^7*t^2 + 1157852*ep^3*mtt^8*mWW^4*s^7*t^2 + 4126656*ep^4*mtt^8*mWW^4*s^7*t^2 + 5618608*ep^5*mtt^8*mWW^4*s^7*t^2 + 2689472*ep^6*mtt^8*mWW^4*s^7*t^2 - 10572*mtt^7*mWW^5*s^7*t^2 - 97926*ep*mtt^7*mWW^5*s^7*t^2 - 775102*ep^2*mtt^7*mWW^5*s^7*t^2 - 4576478*ep^3*mtt^7*mWW^5*s^7*t^2 - 13063022*ep^4*mtt^7*mWW^5*s^7*t^2 - 16683860*ep^5*mtt^7*mWW^5*s^7*t^2 - 7747600*ep^6*mtt^7*mWW^5*s^7*t^2 + 85592*mtt^6*mWW^6*s^7*t^2 + 838590*ep*mtt^6*mWW^6*s^7*t^2 + 2641310*ep^2*mtt^6*mWW^6*s^7*t^2 + 2646574*ep^3*mtt^6*mWW^6*s^7*t^2 - 2605622*ep^4*mtt^6*mWW^6*s^7*t^2 - 7311316*ep^5*mtt^6*mWW^6*s^7*t^2 - 4201688*ep^6*mtt^6*mWW^6*s^7*t^2 - 167960*mtt^5*mWW^7*s^7*t^2 - 1657628*ep*mtt^5*mWW^7*s^7*t^2 - 3805014*ep^2*mtt^5*mWW^7*s^7*t^2 + 7900198*ep^3*mtt^5*mWW^7*s^7*t^2 + 46122534*ep^4*mtt^5*mWW^7*s^7*t^2 + 67495750*ep^5*mtt^5*mWW^7*s^7*t^2 + 32715128*ep^6*mtt^5*mWW^7*s^7*t^2 + 148488*mtt^4*mWW^8*s^7*t^2 + 1428204*ep*mtt^4*mWW^8*s^7*t^2 + 2461474*ep^2*mtt^4*mWW^8*s^7*t^2 - 13948738*ep^3*mtt^4*mWW^8*s^7*t^2 - 61493826*ep^4*mtt^4*mWW^8*s^7*t^2 - 86038114*ep^5*mtt^4*mWW^8*s^7*t^2 - 41001552*ep^6*mtt^4*mWW^8*s^7*t^2 - 60956*mtt^3*mWW^9*s^7*t^2 - 534486*ep*mtt^3*mWW^9*s^7*t^2 - 419410*ep^2*mtt^3*mWW^9*s^7*t^2 + 8979086*ep^3*mtt^3*mWW^9*s^7*t^2 + 33826422*ep^4*mtt^3*mWW^9*s^7*t^2 + 45919072*ep^5*mtt^3*mWW^9*s^7*t^2 + 21755712*ep^6*mtt^3*mWW^9*s^7*t^2 + 8456*mtt^2*mWW^10*s^7*t^2 + 45886*ep*mtt^2*mWW^10*s^7*t^2 - 214486*ep^2*mtt^2*mWW^10*s^7*t^2 - 2449974*ep^3*mtt^2*mWW^10*s^7*t^2 - 7576994*ep^4*mtt^2*mWW^10*s^7*t^2 - 9919360*ep^5*mtt^2*mWW^10*s^7*t^2 - 4725464*ep^6*mtt^2*mWW^10*s^7*t^2 + 480*mtt*mWW^11*s^7*t^2 + 9560*ep*mtt*mWW^11*s^7*t^2 + 55846*ep^2*mtt*mWW^11*s^7*t^2 + 166826*ep^3*mtt*mWW^11*s^7*t^2 + 391410*ep^4*mtt*mWW^11*s^7*t^2 + 600398*ep^5*mtt*mWW^11*s^7*t^2 + 358232*ep^6*mtt*mWW^11*s^7*t^2 + 332*ep*mWW^12*s^7*t^2 + 4870*ep^2*mWW^12*s^7*t^2 + 23662*ep^3*mWW^12*s^7*t^2 + 45114*ep^4*mWW^12*s^7*t^2 + 31590*ep^5*mWW^12*s^7*t^2 + 4160*ep^6*mWW^12*s^7*t^2 - 1080*ep*mtt^8*mWW^3*s^8*t^2 - 10368*ep^2*mtt^8*mWW^3*s^8*t^2 - 36312*ep^3*mtt^8*mWW^3*s^8*t^2 - 58608*ep^4*mtt^8*mWW^3*s^8*t^2 - 43392*ep^5*mtt^8*mWW^3*s^8*t^2 - 11520*ep^6*mtt^8*mWW^3*s^8*t^2 + 1080*mtt^7*mWW^4*s^8*t^2 + 6888*ep*mtt^7*mWW^4*s^8*t^2 - 53236*ep^2*mtt^7*mWW^4*s^8*t^2 - 561608*ep^3*mtt^7*mWW^4*s^8*t^2 - 1714524*ep^4*mtt^7*mWW^4*s^8*t^2 - 2189608*ep^5*mtt^7*mWW^4*s^8*t^2 - 1010912*ep^6*mtt^7*mWW^4*s^8*t^2 + 6780*mtt^6*mWW^5*s^8*t^2 + 60546*ep*mtt^6*mWW^5*s^8*t^2 + 372534*ep^2*mtt^6*mWW^5*s^8*t^2 + 1864366*ep^3*mtt^6*mWW^5*s^8*t^2 + 4927758*ep^4*mtt^6*mWW^5*s^8*t^2 + 5970704*ep^5*mtt^6*mWW^5*s^8*t^2 + 2649120*ep^6*mtt^6*mWW^5*s^8*t^2 - 35004*mtt^5*mWW^6*s^8*t^2 - 334788*ep*mtt^5*mWW^6*s^8*t^2 - 951500*ep^2*mtt^5*mWW^6*s^8*t^2 - 508956*ep^3*mtt^5*mWW^6*s^8*t^2 + 2449720*ep^4*mtt^5*mWW^6*s^8*t^2 + 4801344*ep^5*mtt^5*mWW^6*s^8*t^2 + 2652208*ep^6*mtt^5*mWW^6*s^8*t^2 + 54056*mtt^4*mWW^7*s^8*t^2 + 527734*ep*mtt^4*mWW^7*s^8*t^2 + 1076034*ep^2*mtt^4*mWW^7*s^8*t^2 - 3252934*ep^3*mtt^4*mWW^7*s^8*t^2 - 16359346*ep^4*mtt^4*mWW^7*s^8*t^2 - 23348984*ep^5*mtt^4*mWW^7*s^8*t^2 - 11236224*ep^6*mtt^4*mWW^7*s^8*t^2 - 36144*mtt^3*mWW^8*s^8*t^2 - 340592*ep*mtt^3*mWW^8*s^8*t^2 - 477764*ep^2*mtt^3*mWW^8*s^8*t^2 + 4056832*ep^3*mtt^3*mWW^8*s^8*t^2 + 16485980*ep^4*mtt^3*mWW^8*s^8*t^2 + 22516072*ep^5*mtt^3*mWW^8*s^8*t^2 + 10596096*ep^6*mtt^3*mWW^8*s^8*t^2 + 9756*mtt^2*mWW^9*s^8*t^2 + 76526*ep*mtt^2*mWW^9*s^8*t^2 - 17774*ep^2*mtt^2*mWW^9*s^8*t^2 - 1839374*ep^3*mtt^2*mWW^9*s^8*t^2 - 6332190*ep^4*mtt^2*mWW^9*s^8*t^2 - 8305680*ep^5*mtt^2*mWW^9*s^8*t^2 - 3846112*ep^6*mtt^2*mWW^9*s^8*t^2 - 524*mtt*mWW^10*s^8*t^2 + 1164*ep*mtt*mWW^10*s^8*t^2 + 48388*ep^2*mtt*mWW^10*s^8*t^2 + 314980*ep^3*mtt*mWW^10*s^8*t^2 + 897544*ep^4*mtt*mWW^10*s^8*t^2 + 1172032*ep^5*mtt*mWW^10*s^8*t^2 + 566576*ep^6*mtt*mWW^10*s^8*t^2 - 238*ep*mWW^11*s^8*t^2 - 2442*ep^2*mWW^11*s^8*t^2 - 13186*ep^3*mWW^11*s^8*t^2 - 38286*ep^4*mWW^11*s^8*t^2 - 53320*ep^5*mWW^11*s^8*t^2 - 27456*ep^6*mWW^11*s^8*t^2 + 144*ep*mtt^7*mWW^3*s^9*t^2 + 1440*ep^2*mtt^7*mWW^3*s^9*t^2 + 5360*ep^3*mtt^7*mWW^3*s^9*t^2 + 9440*ep^4*mtt^7*mWW^3*s^9*t^2 + 7936*ep^5*mtt^7*mWW^3*s^9*t^2 + 2560*ep^6*mtt^7*mWW^3*s^9*t^2 - 144*mtt^6*mWW^4*s^9*t^2 + 120*ep*mtt^6*mWW^4*s^9*t^2 + 20120*ep^2*mtt^6*mWW^4*s^9*t^2 + 136912*ep^3*mtt^6*mWW^4*s^9*t^2 + 368464*ep^4*mtt^6*mWW^4*s^9*t^2 + 441824*ep^5*mtt^6*mWW^4*s^9*t^2 + 196224*ep^6*mtt^6*mWW^4*s^9*t^2 - 1920*mtt^5*mWW^5*s^9*t^2 - 14864*ep*mtt^5*mWW^5*s^9*t^2 - 79108*ep^2*mtt^5*mWW^5*s^9*t^2 - 389392*ep^3*mtt^5*mWW^5*s^9*t^2 - 1006092*ep^4*mtt^5*mWW^5*s^9*t^2 - 1162848*ep^5*mtt^5*mWW^5*s^9*t^2 - 485024*ep^6*mtt^5*mWW^5*s^9*t^2 + 7264*mtt^4*mWW^6*s^9*t^2 + 67208*ep*mtt^4*mWW^6*s^9*t^2 + 160440*ep^2*mtt^4*mWW^6*s^9*t^2 - 28300*ep^3*mtt^4*mWW^6*s^9*t^2 - 743504*ep^4*mtt^4*mWW^6*s^9*t^2 - 1241620*ep^5*mtt^4*mWW^6*s^9*t^2 - 667472*ep^6*mtt^4*mWW^6*s^9*t^2 - 8832*mtt^3*mWW^7*s^9*t^2 - 85760*ep*mtt^3*mWW^7*s^9*t^2 - 144036*ep^2*mtt^3*mWW^7*s^9*t^2 + 702732*ep^3*mtt^3*mWW^7*s^9*t^2 + 3032796*ep^4*mtt^3*mWW^7*s^9*t^2 + 4162500*ep^5*mtt^3*mWW^7*s^9*t^2 + 1966744*ep^6*mtt^3*mWW^7*s^9*t^2 + 4272*mtt^2*mWW^8*s^9*t^2 + 38768*ep*mtt^2*mWW^8*s^9*t^2 + 36148*ep^2*mtt^2*mWW^8*s^9*t^2 - 607396*ep^3*mtt^2*mWW^8*s^9*t^2 - 2265188*ep^4*mtt^2*mWW^8*s^9*t^2 - 2982532*ep^5*mtt^2*mWW^8*s^9*t^2 - 1363112*ep^6*mtt^2*mWW^8*s^9*t^2 - 640*mtt*mWW^9*s^9*t^2 - 3376*ep*mtt*mWW^9*s^9*t^2 + 12712*ep^2*mtt*mWW^9*s^9*t^2 + 179444*ep^3*mtt*mWW^9*s^9*t^2 + 578640*ep^4*mtt*mWW^9*s^9*t^2 + 750188*ep^5*mtt*mWW^9*s^9*t^2 + 345576*ep^6*mtt*mWW^9*s^9*t^2 - 320*ep*mWW^10*s^9*t^2 - 3876*ep^2*mWW^10*s^9*t^2 - 20480*ep^3*mWW^10*s^9*t^2 - 51356*ep^4*mWW^10*s^9*t^2 - 59928*ep^5*mWW^10*s^9*t^2 - 26216*ep^6*mWW^10*s^9*t^2 - 192*ep*mtt^5*mWW^4*s^10*t^2 - 2464*ep^2*mtt^5*mWW^4*s^10*t^2 - 11968*ep^3*mtt^5*mWW^4*s^10*t^2 - 27392*ep^4*mtt^5*mWW^4*s^10*t^2 - 29696*ep^5*mtt^5*mWW^4*s^10*t^2 - 12288*ep^6*mtt^5*mWW^4*s^10*t^2 + 192*mtt^4*mWW^5*s^10*t^2 + 1072*ep*mtt^4*mWW^5*s^10*t^2 + 5336*ep^2*mtt^4*mWW^5*s^10*t^2 + 33648*ep^3*mtt^4*mWW^5*s^10*t^2 + 91480*ep^4*mtt^4*mWW^5*s^10*t^2 + 100736*ep^5*mtt^4*mWW^5*s^10*t^2 + 38016*ep^6*mtt^4*mWW^5*s^10*t^2 - 576*mtt^3*mWW^6*s^10*t^2 - 5136*ep*mtt^3*mWW^6*s^10*t^2 - 8848*ep^2*mtt^3*mWW^6*s^10*t^2 + 11760*ep^3*mtt^3*mWW^6*s^10*t^2 + 59504*ep^4*mtt^3*mWW^6*s^10*t^2 + 84192*ep^5*mtt^3*mWW^6*s^10*t^2 + 43904*ep^6*mtt^3*mWW^6*s^10*t^2 + 576*mtt^2*mWW^7*s^10*t^2 + 5808*ep*mtt^2*mWW^7*s^10*t^2 + 7776*ep^2*mtt^2*mWW^7*s^10*t^2 - 61904*ep^3*mtt^2*mWW^7*s^10*t^2 - 236960*ep^4*mtt^2*mWW^7*s^10*t^2 - 308128*ep^5*mtt^2*mWW^7*s^10*t^2 - 139648*ep^6*mtt^2*mWW^7*s^10*t^2 - 192*mtt*mWW^8*s^10*t^2 - 1456*ep*mtt*mWW^8*s^10*t^2 - 592*ep^2*mtt*mWW^8*s^10*t^2 + 34896*ep^3*mtt*mWW^8*s^10*t^2 + 129168*ep^4*mtt*mWW^8*s^10*t^2 + 170656*ep^5*mtt*mWW^8*s^10*t^2 + 77440*ep^6*mtt*mWW^8*s^10*t^2 - 96*ep*mWW^9*s^10*t^2 - 1208*ep^2*mWW^9*s^10*t^2 - 6432*ep^3*mWW^9*s^10*t^2 - 15800*ep^4*mWW^9*s^10*t^2 - 17760*ep^5*mWW^9*s^10*t^2 - 7424*ep^6*mWW^9*s^10*t^2 + 72*ep*mtt^16*mWW^2*t^3 + 720*ep^2*mtt^16*mWW^2*t^3 + 2680*ep^3*mtt^16*mWW^2*t^3 + 4720*ep^4*mtt^16*mWW^2*t^3 + 3968*ep^5*mtt^16*mWW^2*t^3 + 1280*ep^6*mtt^16*mWW^2*t^3 - 1248*ep*mtt^15*mWW^3*t^3 - 15976*ep^2*mtt^15*mWW^3*t^3 - 77712*ep^3*mtt^15*mWW^3*t^3 - 178936*ep^4*mtt^15*mWW^3*t^3 - 195792*ep^5*mtt^15*mWW^3*t^3 - 81856*ep^6*mtt^15*mWW^3*t^3 + 7536*ep*mtt^14*mWW^4*t^3 + 102992*ep^2*mtt^14*mWW^4*t^3 + 528184*ep^3*mtt^14*mWW^4*t^3 + 1266144*ep^4*mtt^14*mWW^4*t^3 + 1428904*ep^5*mtt^14*mWW^4*t^3 + 612000*ep^6*mtt^14*mWW^4*t^3 - 23936*ep*mtt^13*mWW^5*t^3 - 335460*ep^2*mtt^13*mWW^5*t^3 - 1755304*ep^3*mtt^13*mWW^5*t^3 - 4276220*ep^4*mtt^13*mWW^5*t^3 - 4891800*ep^5*mtt^13*mWW^5*t^3 - 2119840*ep^6*mtt^13*mWW^5*t^3 + 46160*ep*mtt^12*mWW^6*t^3 + 653936*ep^2*mtt^12*mWW^6*t^3 + 3456472*ep^3*mtt^12*mWW^6*t^3 + 8505624*ep^4*mtt^12*mWW^6*t^3 + 9829600*ep^5*mtt^12*mWW^6*t^3 + 4302848*ep^6*mtt^12*mWW^6*t^3 - 57120*ep*mtt^11*mWW^7*t^3 - 813744*ep^2*mtt^11*mWW^7*t^3 - 4333560*ep^3*mtt^11*mWW^7*t^3 - 10767912*ep^4*mtt^11*mWW^7*t^3 - 12585664*ep^5*mtt^11*mWW^7*t^3 - 5576320*ep^6*mtt^11*mWW^7*t^3 + 45472*ep*mtt^10*mWW^8*t^3 + 651888*ep^2*mtt^10*mWW^8*t^3 + 3506552*ep^3*mtt^10*mWW^8*t^3 + 8834776*ep^4*mtt^10*mWW^8*t^3 + 10497648*ep^5*mtt^10*mWW^8*t^3 + 4733504*ep^6*mtt^10*mWW^8*t^3 - 21856*ep*mtt^9*mWW^9*t^3 - 318472*ep^2*mtt^9*mWW^9*t^3 - 1750664*ep^3*mtt^9*mWW^9*t^3 - 4531824*ep^4*mtt^9*mWW^9*t^3 - 5548304*ep^5*mtt^9*mWW^9*t^3 - 2578240*ep^6*mtt^9*mWW^9*t^3 + 4776*ep*mtt^8*mWW^10*t^3 + 74880*ep^2*mtt^8*mWW^10*t^3 + 444624*ep^3*mtt^8*mWW^10*t^3 + 1246680*ep^4*mtt^8*mWW^10*t^3 + 1647200*ep^5*mtt^8*mWW^10*t^3 + 819200*ep^6*mtt^8*mWW^10*t^3 + 640*ep*mtt^7*mWW^11*t^3 + 5304*ep^2*mtt^7*mWW^11*t^3 + 5608*ep^3*mtt^7*mWW^11*t^3 - 50784*ep^4*mtt^7*mWW^11*t^3 - 142640*ep^5*mtt^7*mWW^11*t^3 - 101568*ep^6*mtt^7*mWW^11*t^3 - 592*ep*mtt^6*mWW^12*t^3 - 7296*ep^2*mtt^6*mWW^12*t^3 - 32720*ep^3*mtt^6*mWW^12*t^3 - 65048*ep^4*mtt^6*mWW^12*t^3 - 56024*ep^5*mtt^6*mWW^12*t^3 - 15840*ep^6*mtt^6*mWW^12*t^3 + 96*ep*mtt^5*mWW^13*t^3 + 1228*ep^2*mtt^5*mWW^13*t^3 + 5840*ep^3*mtt^5*mWW^13*t^3 + 12780*ep^4*mtt^5*mWW^13*t^3 + 12904*ep^5*mtt^5*mWW^13*t^3 + 4832*ep^6*mtt^5*mWW^13*t^3 - 504*ep*mtt^15*mWW^2*s*t^3 - 4608*ep^2*mtt^15*mWW^2*s*t^3 - 14872*ep^3*mtt^15*mWW^2*s*t^3 - 20848*ep^4*mtt^15*mWW^2*s*t^3 - 11648*ep^5*mtt^15*mWW^2*s*t^3 - 1280*ep^6*mtt^15*mWW^2*s*t^3 - 72*mtt^14*mWW^3*s*t^3 + 7200*ep*mtt^14*mWW^3*s*t^3 + 98908*ep^2*mtt^14*mWW^3*s*t^3 + 489816*ep^3*mtt^14*mWW^3*s*t^3 + 1133900*ep^4*mtt^14*mWW^3*s*t^3 + 1241160*ep^5*mtt^14*mWW^3*s*t^3 + 517728*ep^6*mtt^14*mWW^3*s*t^3 + 1176*mtt^13*mWW^4*s*t^3 - 28984*ep*mtt^13*mWW^4*s*t^3 - 547716*ep^2*mtt^13*mWW^4*s*t^3 - 3087564*ep^3*mtt^13*mWW^4*s*t^3 - 7736660*ep^4*mtt^13*mWW^4*s*t^3 - 8947308*ep^5*mtt^13*mWW^4*s*t^3 - 3887984*ep^6*mtt^13*mWW^4*s*t^3 - 6360*mtt^12*mWW^5*s*t^3 + 42020*ep*mtt^12*mWW^5*s*t^3 + 1443324*ep^2*mtt^12*mWW^5*s*t^3 + 9125592*ep^3*mtt^12*mWW^5*s*t^3 + 24145612*ep^4*mtt^12*mWW^5*s*t^3 + 28892884*ep^5*mtt^12*mWW^5*s*t^3 + 12867728*ep^6*mtt^12*mWW^5*s*t^3 + 17576*mtt^11*mWW^6*s*t^3 + 19116*ep*mtt^11*mWW^6*s*t^3 - 2095756*ep^2*mtt^11*mWW^6*s*t^3 - 15391502*ep^3*mtt^11*mWW^6*s*t^3 - 43138364*ep^4*mtt^11*mWW^6*s*t^3 - 53408470*ep^5*mtt^11*mWW^6*s*t^3 - 24379160*ep^6*mtt^11*mWW^6*s*t^3 - 28584*mtt^10*mWW^7*s*t^3 - 153352*ep*mtt^10*mWW^7*s*t^3 + 1636376*ep^2*mtt^10*mWW^7*s*t^3 + 15633056*ep^3*mtt^10*mWW^7*s*t^3 + 47359820*ep^4*mtt^10*mWW^7*s*t^3 + 61236788*ep^5*mtt^10*mWW^7*s*t^3 + 28840976*ep^6*mtt^10*mWW^7*s*t^3 + 28536*mtt^9*mWW^8*s*t^3 + 236104*ep*mtt^9*mWW^8*s*t^3 - 415952*ep^2*mtt^9*mWW^8*s*t^3 - 9134544*ep^3*mtt^9*mWW^8*s*t^3 - 31690444*ep^4*mtt^9*mWW^8*s*t^3 - 43868076*ep^5*mtt^9*mWW^8*s*t^3 - 21665264*ep^6*mtt^9*mWW^8*s*t^3 - 16936*mtt^8*mWW^9*s*t^3 - 184448*ep*mtt^8*mWW^9*s*t^3 - 385496*ep^2*mtt^8*mWW^9*s*t^3 + 2165104*ep^3*mtt^8*mWW^9*s*t^3 + 11280188*ep^4*mtt^8*mWW^9*s*t^3 + 18139900*ep^5*mtt^8*mWW^9*s*t^3 + 9825328*ep^6*mtt^8*mWW^9*s*t^3 + 4920*mtt^7*mWW^10*s*t^3 + 75480*ep*mtt^7*mWW^10*s*t^3 + 399376*ep^2*mtt^7*mWW^10*s*t^3 + 727028*ep^3*mtt^7*mWW^10*s*t^3 - 468252*ep^4*mtt^7*mWW^10*s*t^3 - 2758784*ep^5*mtt^7*mWW^10*s*t^3 - 2114368*ep^6*mtt^7*mWW^10*s*t^3 + 144*mtt^6*mWW^11*s*t^3 - 11416*ep*mtt^6*mWW^11*s*t^3 - 153684*ep^2*mtt^6*mWW^11*s*t^3 - 690968*ep^3*mtt^6*mWW^11*s*t^3 - 1304456*ep^4*mtt^6*mWW^11*s*t^3 - 969740*ep^5*mtt^6*mWW^11*s*t^3 - 166320*ep^6*mtt^6*mWW^11*s*t^3 - 496*mtt^5*mWW^12*s*t^3 - 1744*ep*mtt^5*mWW^12*s*t^3 + 28052*ep^2*mtt^5*mWW^12*s*t^3 + 206476*ep^3*mtt^5*mWW^12*s*t^3 + 514768*ep^4*mtt^5*mWW^12*s*t^3 + 538680*ep^5*mtt^5*mWW^12*s*t^3 + 197344*ep^6*mtt^5*mWW^12*s*t^3 + 96*mtt^4*mWW^13*s*t^3 + 476*ep*mtt^4*mWW^13*s*t^3 - 3396*ep^2*mtt^4*mWW^13*s*t^3 - 29992*ep^3*mtt^4*mWW^13*s*t^3 - 79896*ep^4*mtt^4*mWW^13*s*t^3 - 89664*ep^5*mtt^4*mWW^13*s*t^3 - 36224*ep^6*mtt^4*mWW^13*s*t^3 + 52*ep*mtt^3*mWW^14*s*t^3 + 572*ep^2*mtt^3*mWW^14*s*t^3 + 2370*ep^3*mtt^3*mWW^14*s*t^3 + 4632*ep^4*mtt^3*mWW^14*s*t^3 + 4278*ep^5*mtt^3*mWW^14*s*t^3 + 1496*ep^6*mtt^3*mWW^14*s*t^3 + 1296*ep*mtt^14*mWW^2*s^2*t^3 + 9072*ep^2*mtt^14*mWW^2*s^2*t^3 + 13248*ep^3*mtt^14*mWW^2*s^2*t^3 - 24768*ep^4*mtt^14*mWW^2*s^2*t^3 - 73728*ep^5*mtt^14*mWW^2*s^2*t^3 - 46080*ep^6*mtt^14*mWW^2*s^2*t^3 + 720*mtt^13*mWW^3*s^2*t^3 - 11532*ep*mtt^13*mWW^3*s^2*t^3 - 216100*ep^2*mtt^13*mWW^3*s^2*t^3 - 1143804*ep^3*mtt^13*mWW^3*s^2*t^3 - 2708556*ep^4*mtt^13*mWW^3*s^2*t^3 - 2985432*ep^5*mtt^13*mWW^3*s^2*t^3 - 1244576*ep^6*mtt^13*mWW^3*s^2*t^3 - 10476*mtt^12*mWW^4*s^2*t^3 - 26326*ep*mtt^12*mWW^4*s^2*t^3 + 951350*ep^2*mtt^12*mWW^4*s^2*t^3 + 7209106*ep^3*mtt^12*mWW^4*s^2*t^3 + 20011494*ep^4*mtt^12*mWW^4*s^2*t^3 + 24313348*ep^5*mtt^12*mWW^4*s^2*t^3 + 10858544*ep^6*mtt^12*mWW^4*s^2*t^3 + 49748*mtt^11*mWW^5*s^2*t^3 + 347288*ep*mtt^11*mWW^5*s^2*t^3 - 1597798*ep^2*mtt^11*mWW^5*s^2*t^3 - 19831018*ep^3*mtt^11*mWW^5*s^2*t^3 - 61854102*ep^4*mtt^11*mWW^5*s^2*t^3 - 79554414*ep^5*mtt^11*mWW^5*s^2*t^3 - 36845784*ep^6*mtt^11*mWW^5*s^2*t^3 - 116864*mtt^10*mWW^6*s^2*t^3 - 1037270*ep*mtt^10*mWW^6*s^2*t^3 + 535486*ep^2*mtt^10*mWW^6*s^2*t^3 + 29614546*ep^3*mtt^10*mWW^6*s^2*t^3 + 104689378*ep^4*mtt^10*mWW^6*s^2*t^3 + 142086964*ep^5*mtt^10*mWW^6*s^2*t^3 + 68074800*ep^6*mtt^10*mWW^6*s^2*t^3 + 151832*mtt^9*mWW^7*s^2*t^3 + 1523838*ep*mtt^9*mWW^7*s^2*t^3 + 1999519*ep^2*mtt^9*mWW^7*s^2*t^3 - 24005511*ep^3*mtt^9*mWW^7*s^2*t^3 - 101696815*ep^4*mtt^9*mWW^7*s^2*t^3 - 147848731*ep^5*mtt^9*mWW^7*s^2*t^3 - 73969212*ep^6*mtt^9*mWW^7*s^2*t^3 - 104404*mtt^8*mWW^8*s^2*t^3 - 1191340*ep*mtt^8*mWW^8*s^2*t^3 - 3410892*ep^2*mtt^8*mWW^8*s^2*t^3 + 6381418*ep^3*mtt^8*mWW^8*s^2*t^3 + 48151396*ep^4*mtt^8*mWW^8*s^2*t^3 + 81383790*ep^5*mtt^8*mWW^8*s^2*t^3 + 44418552*ep^6*mtt^8*mWW^8*s^2*t^3 + 21288*mtt^7*mWW^9*s^2*t^3 + 405560*ep*mtt^7*mWW^9*s^2*t^3 + 2687548*ep^2*mtt^7*mWW^9*s^2*t^3 + 7330342*ep^3*mtt^7*mWW^9*s^2*t^3 + 5894720*ep^4*mtt^7*mWW^9*s^2*t^3 - 5621954*ep^5*mtt^7*mWW^9*s^2*t^3 - 7575944*ep^6*mtt^7*mWW^9*s^2*t^3 + 20092*mtt^6*mWW^10*s^2*t^3 + 51124*ep*mtt^6*mWW^10*s^2*t^3 - 1379148*ep^2*mtt^6*mWW^10*s^2*t^3 - 9499718*ep^3*mtt^6*mWW^10*s^2*t^3 - 23319316*ep^4*mtt^6*mWW^10*s^2*t^3 - 24292474*ep^5*mtt^6*mWW^10*s^2*t^3 - 8926760*ep^6*mtt^6*mWW^10*s^2*t^3 - 15416*mtt^5*mWW^11*s^2*t^3 - 76056*ep*mtt^5*mWW^11*s^2*t^3 + 600714*ep^2*mtt^5*mWW^11*s^2*t^3 + 5364744*ep^3*mtt^5*mWW^11*s^2*t^3 + 14798490*ep^4*mtt^5*mWW^11*s^2*t^3 + 17322620*ep^5*mtt^5*mWW^11*s^2*t^3 + 7338064*ep^6*mtt^5*mWW^11*s^2*t^3 + 3488*mtt^4*mWW^12*s^2*t^3 + 10050*ep*mtt^4*mWW^12*s^2*t^3 - 224586*ep^2*mtt^4*mWW^12*s^2*t^3 - 1663892*ep^3*mtt^4*mWW^12*s^2*t^3 - 4518474*ep^4*mtt^4*mWW^12*s^2*t^3 - 5426842*ep^5*mtt^4*mWW^12*s^2*t^3 - 2402504*ep^6*mtt^4*mWW^12*s^2*t^3 + 84*mtt^3*mWW^13*s^2*t^3 + 3936*ep*mtt^3*mWW^13*s^2*t^3 + 44082*ep^2*mtt^3*mWW^13*s^2*t^3 + 218836*ep^3*mtt^3*mWW^13*s^2*t^3 + 549758*ep^4*mtt^3*mWW^13*s^2*t^3 + 676816*ep^5*mtt^3*mWW^13*s^2*t^3 + 318048*ep^6*mtt^3*mWW^13*s^2*t^3 - 92*mtt^2*mWW^14*s^2*t^3 - 430*ep*mtt^2*mWW^14*s^2*t^3 + 2302*ep^2*mtt^2*mWW^14*s^2*t^3 + 18252*ep^3*mtt^2*mWW^14*s^2*t^3 + 39794*ep^4*mtt^2*mWW^14*s^2*t^3 + 32110*ep^5*mtt^2*mWW^14*s^2*t^3 + 7064*ep^6*mtt^2*mWW^14*s^2*t^3 - 138*ep*mtt*mWW^15*s^2*t^3 - 1549*ep^2*mtt*mWW^15*s^2*t^3 - 6549*ep^3*mtt*mWW^15*s^2*t^3 - 12999*ep^4*mtt*mWW^15*s^2*t^3 - 12073*ep^5*mtt*mWW^15*s^2*t^3 - 4212*ep^6*mtt*mWW^15*s^2*t^3 - 864*ep*mtt^13*mWW^2*s^3*t^3 + 6912*ep^2*mtt^13*mWW^2*s^3*t^3 + 107808*ep^3*mtt^13*mWW^2*s^3*t^3 + 382272*ep^4*mtt^13*mWW^2*s^3*t^3 + 532992*ep^5*mtt^13*mWW^2*s^3*t^3 + 261120*ep^6*mtt^13*mWW^2*s^3*t^3 - 3168*mtt^12*mWW^3*s^3*t^3 - 17796*ep*mtt^12*mWW^3*s^3*t^3 + 77540*ep^2*mtt^12*mWW^3*s^3*t^3 + 805300*ep^3*mtt^12*mWW^3*s^3*t^3 + 2233828*ep^4*mtt^12*mWW^3*s^3*t^3 + 2599496*ep^5*mtt^12*mWW^3*s^3*t^3 + 1098720*ep^6*mtt^12*mWW^3*s^3*t^3 + 40632*mtt^11*mWW^4*s^3*t^3 + 368228*ep*mtt^11*mWW^4*s^3*t^3 + 95884*ep^2*mtt^11*mWW^4*s^3*t^3 - 7963920*ep^3*mtt^11*mWW^4*s^3*t^3 - 28699604*ep^4*mtt^11*mWW^4*s^3*t^3 - 38350836*ep^5*mtt^11*mWW^4*s^3*t^3 - 17952192*ep^6*mtt^11*mWW^4*s^3*t^3 - 167032*mtt^10*mWW^5*s^3*t^3 - 1658548*ep*mtt^10*mWW^5*s^3*t^3 - 2182186*ep^2*mtt^10*mWW^5*s^3*t^3 + 24609374*ep^3*mtt^10*mWW^5*s^3*t^3 + 101220186*ep^4*mtt^10*mWW^5*s^3*t^3 + 142008878*ep^5*mtt^10*mWW^5*s^3*t^3 + 68533616*ep^6*mtt^10*mWW^5*s^3*t^3 + 322592*mtt^9*mWW^6*s^3*t^3 + 3333268*ep*mtt^9*mWW^6*s^3*t^3 + 6153406*ep^2*mtt^9*mWW^6*s^3*t^3 - 37800834*ep^3*mtt^9*mWW^6*s^3*t^3 - 174913158*ep^4*mtt^9*mWW^6*s^3*t^3 - 255699986*ep^5*mtt^9*mWW^6*s^3*t^3 - 126725080*ep^6*mtt^9*mWW^6*s^3*t^3 - 300016*mtt^8*mWW^7*s^3*t^3 - 3262190*ep*mtt^8*mWW^7*s^3*t^3 - 7760559*ep^2*mtt^8*mWW^7*s^3*t^3 + 26946089*ep^3*mtt^8*mWW^7*s^3*t^3 + 151038843*ep^4*mtt^8*mWW^7*s^3*t^3 + 235556445*ep^5*mtt^8*mWW^7*s^3*t^3 + 121826908*ep^6*mtt^8*mWW^7*s^3*t^3 + 62352*mtt^7*mWW^8*s^3*t^3 + 1018676*ep*mtt^7*mWW^8*s^3*t^3 + 5029819*ep^2*mtt^7*mWW^8*s^3*t^3 + 4694741*ep^3*mtt^7*mWW^8*s^3*t^3 - 25791991*ep^4*mtt^7*mWW^8*s^3*t^3 - 65417161*ep^5*mtt^7*mWW^8*s^3*t^3 - 42181956*ep^6*mtt^7*mWW^8*s^3*t^3 + 135648*mtt^6*mWW^9*s^3*t^3 + 899634*ep*mtt^6*mWW^9*s^3*t^3 - 2013795*ep^2*mtt^6*mWW^9*s^3*t^3 - 28560845*ep^3*mtt^6*mWW^9*s^3*t^3 - 78820753*ep^4*mtt^6*mWW^9*s^3*t^3 - 85654589*ep^5*mtt^6*mWW^9*s^3*t^3 - 32289588*ep^6*mtt^6*mWW^9*s^3*t^3 - 135520*mtt^5*mWW^10*s^3*t^3 - 980412*ep*mtt^5*mWW^10*s^3*t^3 + 1292455*ep^2*mtt^5*mWW^10*s^3*t^3 + 27796285*ep^3*mtt^5*mWW^10*s^3*t^3 + 85737769*ep^4*mtt^5*mWW^10*s^3*t^3 + 104485419*ep^5*mtt^5*mWW^10*s^3*t^3 + 45182604*ep^6*mtt^5*mWW^10*s^3*t^3 + 51536*mtt^4*mWW^11*s^3*t^3 + 321714*ep*mtt^4*mWW^11*s^3*t^3 - 1122713*ep^2*mtt^4*mWW^11*s^3*t^3 - 13843927*ep^3*mtt^4*mWW^11*s^3*t^3 - 41229095*ep^4*mtt^4*mWW^11*s^3*t^3 - 50848343*ep^5*mtt^4*mWW^11*s^3*t^3 - 22615420*ep^6*mtt^4*mWW^11*s^3*t^3 - 6536*mtt^3*mWW^12*s^3*t^3 - 11512*ep*mtt^3*mWW^12*s^3*t^3 + 502029*ep^2*mtt^3*mWW^12*s^3*t^3 + 3522447*ep^3*mtt^3*mWW^12*s^3*t^3 + 9552015*ep^4*mtt^3*mWW^12*s^3*t^3 + 11654993*ep^5*mtt^3*mWW^12*s^3*t^3 + 5283156*ep^6*mtt^3*mWW^12*s^3*t^3 - 616*mtt^2*mWW^13*s^3*t^3 - 10614*ep*mtt^2*mWW^13*s^3*t^3 - 72623*ep^2*mtt^2*mWW^13*s^3*t^3 - 269037*ep^3*mtt^2*mWW^13*s^3*t^3 - 609989*ep^4*mtt^2*mWW^13*s^3*t^3 - 774501*ep^5*mtt^2*mWW^13*s^3*t^3 - 393676*ep^6*mtt^2*mWW^13*s^3*t^3 + 128*mtt*mWW^14*s^3*t^3 + 296*ep*mtt*mWW^14*s^3*t^3 - 7609*ep^2*mtt*mWW^14*s^3*t^3 - 50031*ep^3*mtt*mWW^14*s^3*t^3 - 114087*ep^4*mtt*mWW^14*s^3*t^3 - 106157*ep^5*mtt*mWW^14*s^3*t^3 - 33028*ep^6*mtt*mWW^14*s^3*t^3 + 120*ep*mWW^15*s^3*t^3 + 1440*ep^2*mWW^15*s^3*t^3 + 6550*ep^3*mWW^15*s^3*t^3 + 13764*ep^4*mWW^15*s^3*t^3 + 13350*ep^5*mWW^15*s^3*t^3 + 4816*ep^6*mWW^15*s^3*t^3 - 3024*ep*mtt^12*mWW^2*s^4*t^3 - 66528*ep^2*mtt^12*mWW^2*s^4*t^3 - 439152*ep^3*mtt^12*mWW^2*s^4*t^3 - 1222368*ep^4*mtt^12*mWW^2*s^4*t^3 - 1521408*ep^5*mtt^12*mWW^2*s^4*t^3 - 698880*ep^6*mtt^12*mWW^2*s^4*t^3 + 8064*mtt^11*mWW^3*s^4*t^3 + 104748*ep*mtt^11*mWW^3*s^4*t^3 + 554708*ep^2*mtt^11*mWW^3*s^4*t^3 + 1564388*ep^3*mtt^11*mWW^3*s^4*t^3 + 2531732*ep^4*mtt^11*mWW^3*s^4*t^3 + 2254504*ep^5*mtt^11*mWW^3*s^4*t^3 + 857696*ep^6*mtt^11*mWW^3*s^4*t^3 - 90036*mtt^10*mWW^4*s^4*t^3 - 985986*ep*mtt^10*mWW^4*s^4*t^3 - 2865294*ep^2*mtt^10*mWW^4*s^4*t^3 + 2750022*ep^3*mtt^10*mWW^4*s^4*t^3 + 25728362*ep^4*mtt^10*mWW^4*s^4*t^3 + 40624212*ep^5*mtt^10*mWW^4*s^4*t^3 + 20350288*ep^6*mtt^10*mWW^4*s^4*t^3 + 315492*mtt^9*mWW^5*s^4*t^3 + 3324292*ep*mtt^9*mWW^5*s^4*t^3 + 7893892*ep^2*mtt^9*mWW^5*s^4*t^3 - 22509812*ep^3*mtt^9*mWW^5*s^4*t^3 - 125733360*ep^4*mtt^9*mWW^5*s^4*t^3 - 187920944*ep^5*mtt^9*mWW^5*s^4*t^3 - 93115576*ep^6*mtt^9*mWW^5*s^4*t^3 - 479480*mtt^8*mWW^6*s^4*t^3 - 5018578*ep*mtt^8*mWW^6*s^4*t^3 - 10885654*ep^2*mtt^8*mWW^6*s^4*t^3 + 43977842*ep^3*mtt^8*mWW^6*s^4*t^3 + 225161790*ep^4*mtt^8*mWW^6*s^4*t^3 + 336008488*ep^5*mtt^8*mWW^6*s^4*t^3 + 167850680*ep^6*mtt^8*mWW^6*s^4*t^3 + 242456*mtt^7*mWW^7*s^4*t^3 + 2743366*ep*mtt^7*mWW^7*s^4*t^3 + 6177821*ep^2*mtt^7*mWW^7*s^4*t^3 - 30232551*ep^3*mtt^7*mWW^7*s^4*t^3 - 159537025*ep^4*mtt^7*mWW^7*s^4*t^3 - 249432039*ep^5*mtt^7*mWW^7*s^4*t^3 - 129721484*ep^6*mtt^7*mWW^7*s^4*t^3 + 220548*mtt^6*mWW^8*s^4*t^3 + 1664204*ep*mtt^6*mWW^8*s^4*t^3 + 924820*ep^2*mtt^6*mWW^8*s^4*t^3 - 17895844*ep^3*mtt^6*mWW^8*s^4*t^3 - 46777144*ep^4*mtt^6*mWW^8*s^4*t^3 - 37269016*ep^5*mtt^6*mWW^8*s^4*t^3 - 6234576*ep^6*mtt^6*mWW^8*s^4*t^3 - 394344*mtt^5*mWW^9*s^4*t^3 - 3259686*ep*mtt^5*mWW^9*s^4*t^3 - 1989313*ep^2*mtt^5*mWW^9*s^4*t^3 + 49710313*ep^3*mtt^5*mWW^9*s^4*t^3 + 171165697*ep^4*mtt^5*mWW^9*s^4*t^3 + 212961993*ep^5*mtt^5*mWW^9*s^4*t^3 + 92113012*ep^6*mtt^5*mWW^9*s^4*t^3 + 232320*mtt^4*mWW^10*s^4*t^3 + 1796684*ep*mtt^4*mWW^10*s^4*t^3 - 622922*ep^2*mtt^4*mWW^10*s^4*t^3 - 40108872*ep^3*mtt^4*mWW^10*s^4*t^3 - 131635898*ep^4*mtt^4*mWW^10*s^4*t^3 - 166029032*ep^5*mtt^4*mWW^10*s^4*t^3 - 73989200*ep^6*mtt^4*mWW^10*s^4*t^3 - 59496*mtt^3*mWW^11*s^4*t^3 - 363898*ep*mtt^3*mWW^11*s^4*t^3 + 1322039*ep^2*mtt^3*mWW^11*s^4*t^3 + 15983839*ep^3*mtt^3*mWW^11*s^4*t^3 + 47609933*ep^4*mtt^3*mWW^11*s^4*t^3 + 59058323*ep^5*mtt^3*mWW^11*s^4*t^3 + 26524636*ep^6*mtt^3*mWW^11*s^4*t^3 + 4040*mtt^2*mWW^12*s^4*t^3 - 8930*ep*mtt^2*mWW^12*s^4*t^3 - 483018*ep^2*mtt^2*mWW^12*s^4*t^3 - 2913706*ep^3*mtt^2*mWW^12*s^4*t^3 - 7510958*ep^4*mtt^2*mWW^12*s^4*t^3 - 9016644*ep^5*mtt^2*mWW^12*s^4*t^3 - 4090752*ep^6*mtt^2*mWW^12*s^4*t^3 + 436*mtt*mWW^13*s^4*t^3 + 6378*ep*mtt*mWW^13*s^4*t^3 + 34197*ep^2*mtt*mWW^13*s^4*t^3 + 89647*ep^3*mtt*mWW^13*s^4*t^3 + 170927*ep^4*mtt*mWW^13*s^4*t^3 + 238675*ep^5*mtt*mWW^13*s^4*t^3 + 140948*ep^6*mtt*mWW^13*s^4*t^3 + 430*ep*mWW^14*s^4*t^3 + 5252*ep^2*mWW^14*s^4*t^3 + 23886*ep^3*mWW^14*s^4*t^3 + 48312*ep^4*mWW^14*s^4*t^3 + 42888*ep^5*mWW^14*s^4*t^3 + 13208*ep^6*mWW^14*s^4*t^3 + 9072*ep*mtt^11*mWW^2*s^5*t^3 + 145152*ep^2*mtt^11*mWW^2*s^5*t^3 + 827568*ep^3*mtt^11*mWW^2*s^5*t^3 + 2130912*ep^4*mtt^11*mWW^2*s^5*t^3 + 2532096*ep^5*mtt^11*mWW^2*s^5*t^3 + 1128960*ep^6*mtt^11*mWW^2*s^5*t^3 - 13104*mtt^10*mWW^3*s^5*t^3 - 201684*ep*mtt^10*mWW^3*s^5*t^3 - 1291444*ep^2*mtt^10*mWW^3*s^5*t^3 - 4377996*ep^3*mtt^10*mWW^3*s^5*t^3 - 8201172*ep^4*mtt^10*mWW^3*s^5*t^3 - 7978824*ep^5*mtt^10*mWW^3*s^5*t^3 - 3129056*ep^6*mtt^10*mWW^3*s^5*t^3 + 125424*mtt^9*mWW^4*s^5*t^3 + 1410296*ep*mtt^9*mWW^4*s^5*t^3 + 4960832*ep^2*mtt^9*mWW^4*s^5*t^3 + 2962948*ep^3*mtt^9*mWW^4*s^5*t^3 - 16571280*ep^4*mtt^9*mWW^4*s^5*t^3 - 32648204*ep^5*mtt^9*mWW^4*s^5*t^3 - 17522176*ep^6*mtt^9*mWW^4*s^5*t^3 - 368248*mtt^8*mWW^5*s^5*t^3 - 3826784*ep*mtt^8*mWW^5*s^5*t^3 - 9576032*ep^2*mtt^8*mWW^5*s^5*t^3 + 19910164*ep^3*mtt^8*mWW^5*s^5*t^3 + 123948560*ep^4*mtt^8*mWW^5*s^5*t^3 + 187817044*ep^5*mtt^8*mWW^5*s^5*t^3 + 93569056*ep^6*mtt^8*mWW^5*s^5*t^3 + 413880*mtt^7*mWW^6*s^5*t^3 + 4234148*ep*mtt^7*mWW^6*s^5*t^3 + 7985736*ep^2*mtt^7*mWW^6*s^5*t^3 - 45416914*ep^3*mtt^7*mWW^6*s^5*t^3 - 212821936*ep^4*mtt^7*mWW^6*s^5*t^3 - 311260922*ep^5*mtt^7*mWW^6*s^5*t^3 - 153959160*ep^6*mtt^7*mWW^6*s^5*t^3 + 3616*mtt^6*mWW^7*s^5*t^3 - 217694*ep*mtt^6*mWW^7*s^5*t^3 + 993207*ep^2*mtt^6*mWW^7*s^5*t^3 + 25352655*ep^3*mtt^6*mWW^7*s^5*t^3 + 102890993*ep^4*mtt^6*mWW^7*s^5*t^3 + 156315699*ep^5*mtt^6*mWW^7*s^5*t^3 + 81193996*ep^6*mtt^6*mWW^7*s^5*t^3 - 444120*mtt^5*mWW^8*s^5*t^3 - 3873700*ep*mtt^5*mWW^8*s^5*t^3 - 6377645*ep^2*mtt^5*mWW^8*s^5*t^3 + 27645421*ep^3*mtt^5*mWW^8*s^5*t^3 + 111677901*ep^4*mtt^5*mWW^8*s^5*t^3 + 138056651*ep^5*mtt^5*mWW^8*s^5*t^3 + 57515068*ep^6*mtt^5*mWW^8*s^5*t^3 + 429304*mtt^4*mWW^9*s^5*t^3 + 3639860*ep*mtt^4*mWW^9*s^5*t^3 + 3256518*ep^2*mtt^4*mWW^9*s^5*t^3 - 49942260*ep^3*mtt^4*mWW^9*s^5*t^3 - 181123466*ep^4*mtt^4*mWW^9*s^5*t^3 - 232463692*ep^5*mtt^4*mWW^9*s^5*t^3 - 103539808*ep^6*mtt^4*mWW^9*s^5*t^3 - 174472*mtt^3*mWW^10*s^5*t^3 - 1328356*ep*mtt^3*mWW^10*s^5*t^3 + 661058*ep^2*mtt^3*mWW^10*s^5*t^3 + 31030464*ep^3*mtt^3*mWW^10*s^5*t^3 + 101199646*ep^4*mtt^3*mWW^10*s^5*t^3 + 127896956*ep^5*mtt^3*mWW^10*s^5*t^3 + 57333920*ep^6*mtt^3*mWW^10*s^5*t^3 + 28432*mtt^2*mWW^11*s^5*t^3 + 142110*ep*mtt^2*mWW^11*s^5*t^3 - 965477*ep^2*mtt^2*mWW^11*s^5*t^3 - 9034549*ep^3*mtt^2*mWW^11*s^5*t^3 - 25583995*ep^4*mtt^2*mWW^11*s^5*t^3 - 31055149*ep^5*mtt^2*mWW^11*s^5*t^3 - 13811316*ep^6*mtt^2*mWW^11*s^5*t^3 - 712*mtt*mWW^12*s^5*t^3 + 12876*ep*mtt*mWW^12*s^5*t^3 + 209779*ep^2*mtt*mWW^12*s^5*t^3 + 1052353*ep^3*mtt*mWW^12*s^5*t^3 + 2487461*ep^4*mtt*mWW^12*s^5*t^3 + 2843231*ep^5*mtt*mWW^12*s^5*t^3 + 1252252*ep^6*mtt*mWW^12*s^5*t^3 - 144*ep*mWW^13*s^5*t^3 - 1684*ep^2*mWW^13*s^5*t^3 - 9854*ep^3*mWW^13*s^5*t^3 - 33624*ep^4*mWW^13*s^5*t^3 - 54886*ep^5*mWW^13*s^5*t^3 - 31736*ep^6*mWW^13*s^5*t^3 - 12096*ep*mtt^10*mWW^2*s^6*t^3 - 175392*ep^2*mtt^10*mWW^2*s^6*t^3 - 940128*ep^3*mtt^10*mWW^2*s^6*t^3 - 2329152*ep^4*mtt^10*mWW^2*s^6*t^3 - 2698752*ep^5*mtt^10*mWW^2*s^6*t^3 - 1182720*ep^6*mtt^10*mWW^2*s^6*t^3 + 14112*mtt^9*mWW^3*s^6*t^3 + 222180*ep*mtt^9*mWW^3*s^6*t^3 + 1442252*ep^2*mtt^9*mWW^3*s^6*t^3 + 4907644*ep^3*mtt^9*mWW^3*s^6*t^3 + 9149980*ep^4*mtt^9*mWW^3*s^6*t^3 + 8804600*ep^5*mtt^9*mWW^3*s^6*t^3 + 3400992*ep^6*mtt^9*mWW^3*s^6*t^3 - 113556*mtt^8*mWW^4*s^6*t^3 - 1237426*ep*mtt^8*mWW^4*s^6*t^3 - 4391294*ep^2*mtt^8*mWW^4*s^6*t^3 - 3850866*ep^3*mtt^8*mWW^4*s^6*t^3 + 9541450*ep^4*mtt^8*mWW^4*s^6*t^3 + 21513708*ep^5*mtt^8*mWW^4*s^6*t^3 + 11951184*ep^6*mtt^8*mWW^4*s^6*t^3 + 273980*mtt^7*mWW^5*s^6*t^3 + 2740240*ep*mtt^7*mWW^5*s^6*t^3 + 6283906*ep^2*mtt^7*mWW^5*s^6*t^3 - 16268002*ep^3*mtt^7*mWW^5*s^6*t^3 - 91026982*ep^4*mtt^7*mWW^5*s^6*t^3 - 135054174*ep^5*mtt^7*mWW^5*s^6*t^3 - 66781448*ep^6*mtt^7*mWW^5*s^6*t^3 - 206576*mtt^6*mWW^6*s^6*t^3 - 2058794*ep*mtt^6*mWW^6*s^6*t^3 - 2465446*ep^2*mtt^6*mWW^6*s^6*t^3 + 32988166*ep^3*mtt^6*mWW^6*s^6*t^3 + 135172838*ep^4*mtt^6*mWW^6*s^6*t^3 + 191270724*ep^5*mtt^6*mWW^6*s^6*t^3 + 93097200*ep^6*mtt^6*mWW^6*s^6*t^3 - 146168*mtt^5*mWW^7*s^6*t^3 - 1255688*ep*mtt^5*mWW^7*s^6*t^3 - 4072888*ep^2*mtt^5*mWW^7*s^6*t^3 - 10800478*ep^3*mtt^5*mWW^7*s^6*t^3 - 28561876*ep^4*mtt^5*mWW^7*s^6*t^3 - 42596694*ep^5*mtt^5*mWW^7*s^6*t^3 - 22980920*ep^6*mtt^5*mWW^7*s^6*t^3 + 350060*mtt^4*mWW^8*s^6*t^3 + 3096118*ep*mtt^4*mWW^8*s^6*t^3 + 5082580*ep^2*mtt^4*mWW^8*s^6*t^3 - 24288530*ep^3*mtt^4*mWW^8*s^6*t^3 - 100929636*ep^4*mtt^4*mWW^8*s^6*t^3 - 131071000*ep^5*mtt^4*mWW^8*s^6*t^3 - 57909632*ep^6*mtt^4*mWW^8*s^6*t^3 - 227572*mtt^3*mWW^9*s^6*t^3 - 1909016*ep*mtt^3*mWW^9*s^6*t^3 - 1378158*ep^2*mtt^3*mWW^9*s^6*t^3 + 28720842*ep^3*mtt^3*mWW^9*s^6*t^3 + 102430594*ep^4*mtt^3*mWW^9*s^6*t^3 + 131624454*ep^5*mtt^3*mWW^9*s^6*t^3 + 58989784*ep^6*mtt^3*mWW^9*s^6*t^3 + 60632*mtt^2*mWW^10*s^6*t^3 + 424018*ep*mtt^2*mWW^10*s^6*t^3 - 658518*ep^2*mtt^2*mWW^10*s^6*t^3 - 12767598*ep^3*mtt^2*mWW^10*s^6*t^3 - 39443930*ep^4*mtt^2*mWW^10*s^6*t^3 - 48773820*ep^5*mtt^2*mWW^10*s^6*t^3 - 21611840*ep^6*mtt^2*mWW^10*s^6*t^3 - 4912*mtt*mWW^11*s^6*t^3 - 6100*ep*mtt*mWW^11*s^6*t^3 + 370680*ep^2*mtt*mWW^11*s^6*t^3 + 2453082*ep^3*mtt*mWW^11*s^6*t^3 + 6269564*ep^4*mtt*mWW^11*s^6*t^3 + 7168086*ep^5*mtt*mWW^11*s^6*t^3 + 3048712*ep^6*mtt*mWW^11*s^6*t^3 - 2540*ep*mWW^12*s^6*t^3 - 31706*ep^2*mWW^12*s^6*t^3 - 154772*ep^3*mWW^12*s^6*t^3 - 360914*ep^4*mWW^12*s^6*t^3 - 401660*ep^5*mWW^12*s^6*t^3 - 170816*ep^6*mWW^12*s^6*t^3 + 9504*ep*mtt^9*mWW^2*s^7*t^3 + 131328*ep^2*mtt^9*mWW^2*s^7*t^3 + 680352*ep^3*mtt^9*mWW^2*s^7*t^3 + 1647168*ep^4*mtt^9*mWW^2*s^7*t^3 + 1878528*ep^5*mtt^9*mWW^2*s^7*t^3 + 814080*ep^6*mtt^9*mWW^2*s^7*t^3 - 10080*mtt^8*mWW^3*s^7*t^3 - 153228*ep*mtt^8*mWW^3*s^7*t^3 - 952180*ep^2*mtt^8*mWW^3*s^7*t^3 - 3089956*ep^3*mtt^8*mWW^3*s^7*t^3 - 5502964*ep^4*mtt^8*mWW^3*s^7*t^3 - 5080808*ep^5*mtt^8*mWW^3*s^7*t^3 - 1892704*ep^6*mtt^8*mWW^3*s^7*t^3 + 66456*mtt^7*mWW^4*s^7*t^3 + 683076*ep*mtt^7*mWW^4*s^7*t^3 + 2280300*ep^2*mtt^7*mWW^4*s^7*t^3 + 1774104*ep^3*mtt^7*mWW^4*s^7*t^3 - 5235604*ep^4*mtt^7*mWW^4*s^7*t^3 - 11219868*ep^5*mtt^7*mWW^4*s^7*t^3 - 6189824*ep^6*mtt^7*mWW^4*s^7*t^3 - 128808*mtt^6*mWW^5*s^7*t^3 - 1235268*ep*mtt^6*mWW^5*s^7*t^3 - 2383962*ep^2*mtt^6*mWW^5*s^7*t^3 + 9462278*ep^3*mtt^6*mWW^5*s^7*t^3 + 45327722*ep^4*mtt^6*mWW^5*s^7*t^3 + 65215334*ep^5*mtt^6*mWW^5*s^7*t^3 + 31925744*ep^6*mtt^6*mWW^5*s^7*t^3 + 54384*mtt^5*mWW^6*s^7*t^3 + 544492*ep*mtt^5*mWW^6*s^7*t^3 - 70138*ep^2*mtt^5*mWW^6*s^7*t^3 - 14627822*ep^3*mtt^5*mWW^6*s^7*t^3 - 53374734*ep^4*mtt^5*mWW^6*s^7*t^3 - 73161070*ep^5*mtt^5*mWW^6*s^7*t^3 - 35058520*ep^6*mtt^5*mWW^6*s^7*t^3 + 104416*mtt^4*mWW^7*s^7*t^3 + 920560*ep*mtt^4*mWW^7*s^7*t^3 + 2372928*ep^2*mtt^4*mWW^7*s^7*t^3 + 828404*ep^3*mtt^4*mWW^7*s^7*t^3 - 4638984*ep^4*mtt^4*mWW^7*s^7*t^3 - 5831140*ep^5*mtt^4*mWW^7*s^7*t^3 - 1852952*ep^6*mtt^4*mWW^7*s^7*t^3 - 136632*mtt^3*mWW^8*s^7*t^3 - 1202076*ep*mtt^3*mWW^8*s^7*t^3 - 1714248*ep^2*mtt^3*mWW^8*s^7*t^3 + 11596540*ep^3*mtt^3*mWW^8*s^7*t^3 + 45883360*ep^4*mtt^3*mWW^8*s^7*t^3 + 59790656*ep^5*mtt^3*mWW^8*s^7*t^3 + 26756432*ep^6*mtt^3*mWW^8*s^7*t^3 + 58344*mtt^2*mWW^9*s^7*t^3 + 470164*ep*mtt^2*mWW^9*s^7*t^3 + 74294*ep^2*mtt^2*mWW^9*s^7*t^3 - 8898898*ep^3*mtt^2*mWW^9*s^7*t^3 - 29951990*ep^4*mtt^2*mWW^9*s^7*t^3 - 37758634*ep^5*mtt^2*mWW^9*s^7*t^3 - 16761856*ep^6*mtt^2*mWW^9*s^7*t^3 - 8080*mtt*mWW^10*s^7*t^3 - 39860*ep*mtt*mWW^10*s^7*t^3 + 276726*ep^2*mtt*mWW^10*s^7*t^3 + 2559770*ep^3*mtt*mWW^10*s^7*t^3 + 7036962*ep^4*mtt*mWW^10*s^7*t^3 + 8163946*ep^5*mtt*mWW^10*s^7*t^3 + 3441032*ep^6*mtt*mWW^10*s^7*t^3 - 4276*ep*mWW^11*s^7*t^3 - 54216*ep^2*mWW^11*s^7*t^3 - 264036*ep^3*mWW^11*s^7*t^3 - 601112*ep^4*mWW^11*s^7*t^3 - 642192*ep^5*mWW^11*s^7*t^3 - 259832*ep^6*mWW^11*s^7*t^3 - 4536*ep*mtt^8*mWW^2*s^8*t^3 - 60912*ep^2*mtt^8*mWW^2*s^8*t^3 - 308808*ep^3*mtt^8*mWW^2*s^8*t^3 - 736272*ep^4*mtt^8*mWW^2*s^8*t^3 - 830592*ep^5*mtt^8*mWW^2*s^8*t^3 - 357120*ep^6*mtt^8*mWW^2*s^8*t^3 + 4608*mtt^7*mWW^3*s^8*t^3 + 65796*ep*mtt^7*mWW^3*s^8*t^3 + 377540*ep^2*mtt^7*mWW^3*s^8*t^3 + 1117020*ep^3*mtt^7*mWW^3*s^8*t^3 + 1805652*ep^4*mtt^7*mWW^3*s^8*t^3 + 1517064*ep^5*mtt^7*mWW^3*s^8*t^3 + 517600*ep^6*mtt^7*mWW^3*s^8*t^3 - 24012*mtt^6*mWW^4*s^8*t^3 - 229198*ep*mtt^6*mWW^4*s^8*t^3 - 690274*ep^2*mtt^6*mWW^4*s^8*t^3 - 325550*ep^3*mtt^6*mWW^4*s^8*t^3 + 2158614*ep^4*mtt^6*mWW^4*s^8*t^3 + 4092436*ep^5*mtt^6*mWW^4*s^8*t^3 + 2214032*ep^6*mtt^6*mWW^4*s^8*t^3 + 36332*mtt^5*mWW^5*s^8*t^3 + 337668*ep*mtt^5*mWW^5*s^8*t^3 + 500676*ep^2*mtt^5*mWW^5*s^8*t^3 - 3294264*ep^3*mtt^5*mWW^5*s^8*t^3 - 13827656*ep^4*mtt^5*mWW^5*s^8*t^3 - 19352908*ep^5*mtt^5*mWW^5*s^8*t^3 - 9414856*ep^6*mtt^5*mWW^5*s^8*t^3 - 5272*mtt^4*mWW^6*s^8*t^3 - 63966*ep*mtt^4*mWW^6*s^8*t^3 + 235502*ep^2*mtt^4*mWW^6*s^8*t^3 + 3619038*ep^3*mtt^4*mWW^6*s^8*t^3 + 11981442*ep^4*mtt^4*mWW^6*s^8*t^3 + 15978400*ep^5*mtt^4*mWW^6*s^8*t^3 + 7577640*ep^6*mtt^4*mWW^6*s^8*t^3 - 31176*mtt^3*mWW^7*s^8*t^3 - 273556*ep*mtt^3*mWW^7*s^8*t^3 - 589756*ep^2*mtt^3*mWW^7*s^8*t^3 + 801020*ep^3*mtt^3*mWW^7*s^8*t^3 + 4767500*ep^4*mtt^3*mWW^7*s^8*t^3 + 6327184*ep^5*mtt^3*mWW^7*s^8*t^3 + 2759008*ep^6*mtt^3*mWW^7*s^8*t^3 + 25252*mtt^2*mWW^8*s^8*t^3 + 220022*ep*mtt^2*mWW^8*s^8*t^3 + 230210*ep^2*mtt^2*mWW^8*s^8*t^3 - 2760562*ep^3*mtt^2*mWW^8*s^8*t^3 - 10168478*ep^4*mtt^2*mWW^8*s^8*t^3 - 13066092*ep^5*mtt^2*mWW^8*s^8*t^3 - 5833296*ep^6*mtt^2*mWW^8*s^8*t^3 - 5732*mtt*mWW^9*s^8*t^3 - 39668*ep*mtt*mWW^9*s^8*t^3 + 75380*ep^2*mtt*mWW^9*s^8*t^3 + 1277216*ep^3*mtt*mWW^9*s^8*t^3 + 3788776*ep^4*mtt*mWW^9*s^8*t^3 + 4470644*ep^5*mtt*mWW^9*s^8*t^3 + 1878856*ep^6*mtt*mWW^9*s^8*t^3 - 2962*ep*mWW^10*s^8*t^3 - 38046*ep^2*mWW^10*s^8*t^3 - 184630*ep^3*mWW^10*s^8*t^3 - 414698*ep^4*mWW^10*s^8*t^3 - 434056*ep^5*mWW^10*s^8*t^3 - 171304*ep^6*mWW^10*s^8*t^3 + 1224*ep*mtt^7*mWW^2*s^9*t^3 + 16128*ep^2*mtt^7*mWW^2*s^9*t^3 + 80552*ep^3*mtt^7*mWW^2*s^9*t^3 + 189968*ep^4*mtt^7*mWW^2*s^9*t^3 + 212608*ep^5*mtt^7*mWW^2*s^9*t^3 + 90880*ep^6*mtt^7*mWW^2*s^9*t^3 - 1224*mtt^6*mWW^3*s^9*t^3 - 16188*ep*mtt^6*mWW^3*s^9*t^3 - 82968*ep^2*mtt^6*mWW^3*s^9*t^3 - 208988*ep^3*mtt^6*mWW^3*s^9*t^3 - 270952*ep^4*mtt^6*mWW^3*s^9*t^3 - 168544*ep^5*mtt^6*mWW^3*s^9*t^3 - 37376*ep^6*mtt^6*mWW^3*s^9*t^3 + 4776*mtt^5*mWW^4*s^9*t^3 + 41816*ep*mtt^5*mWW^4*s^9*t^3 + 109964*ep^2*mtt^5*mWW^4*s^9*t^3 - 1792*ep^3*mtt^5*mWW^4*s^9*t^3 - 516212*ep^4*mtt^5*mWW^4*s^9*t^3 - 898552*ep^5*mtt^5*mWW^4*s^9*t^3 - 485328*ep^6*mtt^5*mWW^4*s^9*t^3 - 5392*mtt^4*mWW^5*s^9*t^3 - 49612*ep*mtt^4*mWW^5*s^9*t^3 - 45912*ep^2*mtt^4*mWW^5*s^9*t^3 + 586992*ep^3*mtt^4*mWW^5*s^9*t^3 + 2180640*ep^4*mtt^4*mWW^5*s^9*t^3 + 2972164*ep^5*mtt^4*mWW^5*s^9*t^3 + 1446256*ep^6*mtt^4*mWW^5*s^9*t^3 - 240*mtt^3*mWW^6*s^9*t^3 + 2000*ep*mtt^3*mWW^6*s^9*t^3 - 48848*ep^2*mtt^3*mWW^6*s^9*t^3 - 441488*ep^3*mtt^3*mWW^6*s^9*t^3 - 1324976*ep^4*mtt^3*mWW^6*s^9*t^3 - 1718384*ep^5*mtt^3*mWW^6*s^9*t^3 - 815680*ep^6*mtt^3*mWW^6*s^9*t^3 + 3672*mtt^2*mWW^7*s^9*t^3 + 32452*ep*mtt^2*mWW^7*s^9*t^3 + 57136*ep^2*mtt^2*mWW^7*s^9*t^3 - 193748*ep^3*mtt^2*mWW^7*s^9*t^3 - 860000*ep^4*mtt^2*mWW^7*s^9*t^3 - 1140152*ep^5*mtt^2*mWW^7*s^9*t^3 - 516800*ep^6*mtt^2*mWW^7*s^9*t^3 - 1592*mtt*mWW^8*s^9*t^3 - 13456*ep*mtt*mWW^8*s^9*t^3 - 188*ep^2*mtt*mWW^8*s^9*t^3 + 256296*ep^3*mtt*mWW^8*s^9*t^3 + 812564*ep^4*mtt*mWW^8*s^9*t^3 + 964168*ep^5*mtt*mWW^8*s^9*t^3 + 401552*ep^6*mtt*mWW^8*s^9*t^3 - 796*ep*mWW^9*s^9*t^3 - 10432*ep^2*mWW^9*s^9*t^3 - 49664*ep^3*mWW^9*s^9*t^3 - 108632*ep^4*mWW^9*s^9*t^3 - 110668*ep^5*mWW^9*s^9*t^3 - 42544*ep^6*mWW^9*s^9*t^3 - 144*ep*mtt^6*mWW^2*s^10*t^3 - 1872*ep^2*mtt^6*mWW^2*s^10*t^3 - 9248*ep^3*mtt^6*mWW^2*s^10*t^3 - 21632*ep^4*mtt^6*mWW^2*s^10*t^3 - 24064*ep^5*mtt^6*mWW^2*s^10*t^3 - 10240*ep^6*mtt^6*mWW^2*s^10*t^3 + 144*mtt^5*mWW^3*s^10*t^3 + 1752*ep*mtt^5*mWW^3*s^10*t^3 + 7720*ep^2*mtt^5*mWW^3*s^10*t^3 + 14288*ep^3*mtt^5*mWW^3*s^10*t^3 + 7488*ep^4*mtt^5*mWW^3*s^10*t^3 - 7424*ep^5*mtt^5*mWW^3*s^10*t^3 - 7168*ep^6*mtt^5*mWW^3*s^10*t^3 - 384*mtt^4*mWW^4*s^10*t^3 - 3032*ep*mtt^4*mWW^4*s^10*t^3 - 6744*ep^2*mtt^4*mWW^4*s^10*t^3 + 5328*ep^3*mtt^4*mWW^4*s^10*t^3 + 53296*ep^4*mtt^4*mWW^4*s^10*t^3 + 92160*ep^5*mtt^4*mWW^4*s^10*t^3 + 51456*ep^6*mtt^4*mWW^4*s^10*t^3 + 288*mtt^3*mWW^5*s^10*t^3 + 2640*ep*mtt^3*mWW^5*s^10*t^3 - 448*ep^2*mtt^3*mWW^5*s^10*t^3 - 36000*ep^3*mtt^3*mWW^5*s^10*t^3 - 104400*ep^4*mtt^3*mWW^5*s^10*t^3 - 132064*ep^5*mtt^3*mWW^5*s^10*t^3 - 64896*ep^6*mtt^3*mWW^5*s^10*t^3 - 576*ep*mtt^2*mWW^6*s^10*t^3 + 1776*ep^2*mtt^2*mWW^6*s^10*t^3 + 22496*ep^3*mtt^2*mWW^6*s^10*t^3 + 62096*ep^4*mtt^2*mWW^6*s^10*t^3 + 74656*ep^5*mtt^2*mWW^6*s^10*t^3 + 34432*ep^6*mtt^2*mWW^6*s^10*t^3 - 48*mtt*mWW^7*s^10*t^3 - 616*ep*mtt*mWW^7*s^10*t^3 - 40*ep^2*mtt*mWW^7*s^10*t^3 + 4624*ep^3*mtt*mWW^7*s^10*t^3 + 5456*ep^4*mtt*mWW^7*s^10*t^3 - 1696*ep^5*mtt*mWW^7*s^10*t^3 - 3200*ep^6*mtt*mWW^7*s^10*t^3 - 24*ep*mWW^8*s^10*t^3 - 392*ep^2*mWW^8*s^10*t^3 - 1488*ep^3*mWW^8*s^10*t^3 - 2304*ep^4*mWW^8*s^10*t^3 - 1568*ep^5*mWW^8*s^10*t^3 - 384*ep^6*mWW^8*s^10*t^3 - 396*ep*mtt^15*mWW^2*t^4 - 3700*ep^2*mtt^15*mWW^2*t^4 - 12540*ep^3*mtt^15*mWW^2*t^4 - 19692*ep^4*mtt^15*mWW^2*t^4 - 14616*ep^5*mtt^15*mWW^2*t^4 - 4256*ep^6*mtt^15*mWW^2*t^4 + 5788*ep*mtt^14*mWW^3*t^4 + 68548*ep^2*mtt^14*mWW^3*t^4 + 311036*ep^3*mtt^14*mWW^3*t^4 + 677692*ep^4*mtt^14*mWW^3*t^4 + 712008*ep^5*mtt^14*mWW^3*t^4 + 289888*ep^6*mtt^14*mWW^3*t^4 - 31988*ep*mtt^13*mWW^4*t^4 - 409732*ep^2*mtt^13*mWW^4*t^4 - 1993008*ep^3*mtt^13*mWW^4*t^4 - 4586556*ep^4*mtt^13*mWW^4*t^4 - 5016652*ep^5*mtt^13*mWW^4*t^4 - 2098544*ep^6*mtt^13*mWW^4*t^4 + 95300*ep*mtt^12*mWW^5*t^4 + 1262818*ep^2*mtt^12*mWW^5*t^4 + 6316638*ep^3*mtt^12*mWW^5*t^4 + 14849526*ep^4*mtt^12*mWW^5*t^4 + 16500206*ep^5*mtt^12*mWW^5*t^4 + 6979032*ep^6*mtt^12*mWW^5*t^4 - 174284*ep*mtt^11*mWW^6*t^4 - 2345448*ep^2*mtt^11*mWW^6*t^4 - 11889848*ep^3*mtt^11*mWW^6*t^4 - 28271272*ep^4*mtt^11*mWW^6*t^4 - 31720700*ep^5*mtt^11*mWW^6*t^4 - 13524848*ep^6*mtt^11*mWW^6*t^4 + 206068*ep*mtt^10*mWW^7*t^4 + 2791952*ep^2*mtt^10*mWW^7*t^4 + 14259640*ep^3*mtt^10*mWW^7*t^4 + 34192184*ep^4*mtt^10*mWW^7*t^4 + 38708492*ep^5*mtt^10*mWW^7*t^4 + 16649904*ep^6*mtt^10*mWW^7*t^4 - 158380*ep*mtt^9*mWW^8*t^4 - 2153480*ep^2*mtt^9*mWW^8*t^4 - 11070464*ep^3*mtt^9*mWW^8*t^4 - 26801640*ep^4*mtt^9*mWW^8*t^4 - 30699188*ep^5*mtt^9*mWW^8*t^4 - 13370448*ep^6*mtt^9*mWW^8*t^4 + 75508*ep*mtt^8*mWW^9*t^4 + 1033692*ep^2*mtt^8*mWW^9*t^4 + 5377388*ep^3*mtt^8*mWW^9*t^4 + 13242236*ep^4*mtt^8*mWW^9*t^4 + 15478392*ep^5*mtt^8*mWW^9*t^4 + 6885664*ep^6*mtt^8*mWW^9*t^4 - 18680*ep*mtt^7*mWW^10*t^4 - 263908*ep^2*mtt^7*mWW^10*t^4 - 1427308*ep^3*mtt^7*mWW^10*t^4 - 3678316*ep^4*mtt^7*mWW^10*t^4 - 4509116*ep^5*mtt^7*mWW^10*t^4 - 2098992*ep^6*mtt^7*mWW^10*t^4 + 224*ep*mtt^6*mWW^11*t^4 + 9788*ep^2*mtt^6*mWW^11*t^4 + 89948*ep^3*mtt^6*mWW^11*t^4 + 328092*ep^4*mtt^6*mWW^11*t^4 + 513420*ep^5*mtt^6*mWW^11*t^4 + 284528*ep^6*mtt^6*mWW^11*t^4 + 1008*ep*mtt^5*mWW^12*t^4 + 11468*ep^2*mtt^5*mWW^12*t^4 + 47440*ep^3*mtt^5*mWW^12*t^4 + 86308*ep^4*mtt^5*mWW^12*t^4 + 65744*ep^5*mtt^5*mWW^12*t^4 + 14592*ep^6*mtt^5*mWW^12*t^4 - 168*ep*mtt^4*mWW^13*t^4 - 1998*ep^2*mtt^4*mWW^13*t^4 - 8922*ep^3*mtt^4*mWW^13*t^4 - 18562*ep^4*mtt^4*mWW^13*t^4 - 17990*ep^5*mtt^4*mWW^13*t^4 - 6520*ep^6*mtt^4*mWW^13*t^4 + 2496*ep*mtt^14*mWW^2*s*t^4 + 19944*ep^2*mtt^14*mWW^2*s*t^4 + 48872*ep^3*mtt^14*mWW^2*s*t^4 + 30512*ep^4*mtt^14*mWW^2*s*t^4 - 30080*ep^5*mtt^14*mWW^2*s*t^4 - 30464*ep^6*mtt^14*mWW^2*s*t^4 + 396*mtt^13*mWW^3*s*t^4 - 30638*ep*mtt^13*mWW^3*s*t^4 - 377882*ep^2*mtt^13*mWW^3*s*t^4 - 1678650*ep^3*mtt^13*mWW^3*s*t^4 - 3542650*ep^4*mtt^13*mWW^3*s*t^4 - 3604368*ep^5*mtt^13*mWW^3*s*t^4 - 1426208*ep^6*mtt^13*mWW^3*s*t^4 - 5392*mtt^12*mWW^4*s*t^4 + 117418*ep*mtt^12*mWW^4*s*t^4 + 2028546*ep^2*mtt^12*mWW^4*s*t^4 + 10618522*ep^3*mtt^12*mWW^4*s*t^4 + 25140654*ep^4*mtt^12*mWW^4*s*t^4 + 27839244*ep^5*mtt^12*mWW^4*s*t^4 + 11705808*ep^6*mtt^12*mWW^4*s*t^4 + 26596*mtt^11*mWW^5*s*t^4 - 180954*ep*mtt^11*mWW^5*s*t^4 - 5364964*ep^2*mtt^11*mWW^5*s*t^4 - 31715638*ep^3*mtt^11*mWW^5*s*t^4 - 79952256*ep^4*mtt^11*mWW^5*s*t^4 - 92097536*ep^5*mtt^11*mWW^5*s*t^4 - 39758208*ep^6*mtt^11*mWW^5*s*t^4 - 68704*mtt^10*mWW^6*s*t^4 + 19168*ep*mtt^10*mWW^6*s*t^4 + 8233613*ep^2*mtt^10*mWW^6*s*t^4 + 55174739*ep^3*mtt^10*mWW^6*s*t^4 + 146460943*ep^4*mtt^10*mWW^6*s*t^4 + 173893069*ep^5*mtt^10*mWW^6*s*t^4 + 76615172*ep^6*mtt^10*mWW^6*s*t^4 + 105580*mtt^9*mWW^7*s*t^4 + 338840*ep*mtt^9*mWW^7*s*t^4 - 7757600*ep^2*mtt^9*mWW^7*s*t^4 - 60475852*ep^3*mtt^9*mWW^7*s*t^4 - 168956780*ep^4*mtt^9*mWW^7*s*t^4 - 206553820*ep^5*mtt^9*mWW^7*s*t^4 - 92899248*ep^6*mtt^9*mWW^7*s*t^4 - 100488*mtt^8*mWW^8*s*t^4 - 530300*ep*mtt^8*mWW^8*s*t^4 + 4482916*ep^2*mtt^8*mWW^8*s*t^4 + 42733388*ep^3*mtt^8*mWW^8*s*t^4 + 126264032*ep^4*mtt^8*mWW^8*s*t^4 + 159457004*ep^5*mtt^8*mWW^8*s*t^4 + 73485488*ep^6*mtt^8*mWW^8*s*t^4 + 57892*mtt^7*mWW^9*s*t^4 + 380552*ep*mtt^7*mWW^9*s*t^4 - 1500916*ep^2*mtt^7*mWW^9*s*t^4 - 19086244*ep^3*mtt^7*mWW^9*s*t^4 - 60256368*ep^4*mtt^7*mWW^9*s*t^4 - 79284036*ep^5*mtt^7*mWW^9*s*t^4 - 37759760*ep^6*mtt^7*mWW^9*s*t^4 - 17616*mtt^6*mWW^10*s*t^4 - 132072*ep*mtt^6*mWW^10*s*t^4 + 242826*ep^2*mtt^6*mWW^10*s*t^4 + 4896046*ep^3*mtt^6*mWW^10*s*t^4 + 16962418*ep^4*mtt^6*mWW^10*s*t^4 + 23819150*ep^5*mtt^6*mWW^10*s*t^4 + 11974808*ep^6*mtt^6*mWW^10*s*t^4 + 1064*mtt^5*mWW^11*s*t^4 + 12086*ep*mtt^5*mWW^11*s*t^4 + 7514*ep^2*mtt^5*mWW^11*s*t^4 - 403706*ep^3*mtt^5*mWW^11*s*t^4 - 1956506*ep^4*mtt^5*mWW^11*s*t^4 - 3382420*ep^5*mtt^5*mWW^11*s*t^4 - 1968432*ep^6*mtt^5*mWW^11*s*t^4 + 840*mtt^4*mWW^12*s*t^4 + 3698*ep*mtt^4*mWW^12*s*t^4 - 24302*ep^2*mtt^4*mWW^12*s*t^4 - 173662*ep^3*mtt^4*mWW^12*s*t^4 - 332070*ep^4*mtt^4*mWW^12*s*t^4 - 187216*ep^5*mtt^4*mWW^12*s*t^4 + 17312*ep^6*mtt^4*mWW^12*s*t^4 - 168*mtt^3*mWW^13*s*t^4 - 78*ep*mtt^3*mWW^13*s*t^4 + 12728*ep^2*mtt^3*mWW^13*s*t^4 + 72410*ep^3*mtt^3*mWW^13*s*t^4 + 158320*ep^4*mtt^3*mWW^13*s*t^4 + 149828*ep^5*mtt^3*mWW^13*s*t^4 + 50320*ep^6*mtt^3*mWW^13*s*t^4 - 216*ep*mtt^2*mWW^14*s*t^4 - 2423*ep^2*mtt^2*mWW^14*s*t^4 - 10225*ep^3*mtt^2*mWW^14*s*t^4 - 20249*ep^4*mtt^2*mWW^14*s*t^4 - 18819*ep^5*mtt^2*mWW^14*s*t^4 - 6588*ep^6*mtt^2*mWW^14*s*t^4 - 5664*ep*mtt^13*mWW^2*s^2*t^4 - 25568*ep^2*mtt^13*mWW^2*s^2*t^4 + 64992*ep^3*mtt^13*mWW^2*s^2*t^4 + 476608*ep^4*mtt^13*mWW^2*s^2*t^4 + 781056*ep^5*mtt^13*mWW^2*s^2*t^4 + 403456*ep^6*mtt^13*mWW^2*s^2*t^4 - 3540*mtt^12*mWW^3*s^2*t^4 + 40194*ep*mtt^12*mWW^3*s^2*t^4 + 658382*ep^2*mtt^12*mWW^3*s^2*t^4 + 2883114*ep^3*mtt^12*mWW^3*s^2*t^4 + 5683502*ep^4*mtt^12*mWW^3*s^2*t^4 + 5306140*ep^5*mtt^12*mWW^3*s^2*t^4 + 1920528*ep^6*mtt^12*mWW^3*s^2*t^4 + 44028*mtt^11*mWW^4*s^2*t^4 + 103024*ep*mtt^11*mWW^4*s^2*t^4 - 3065526*ep^2*mtt^11*mWW^4*s^2*t^4 - 21478766*ep^3*mtt^11*mWW^4*s^2*t^4 - 55999854*ep^4*mtt^11*mWW^4*s^2*t^4 - 64786706*ep^5*mtt^11*mWW^4*s^2*t^4 - 27857640*ep^6*mtt^11*mWW^4*s^2*t^4 - 195496*mtt^10*mWW^5*s^2*t^4 - 1164818*ep*mtt^10*mWW^5*s^2*t^4 + 6183848*ep^2*mtt^10*mWW^5*s^2*t^4 + 66057326*ep^3*mtt^10*mWW^5*s^2*t^4 + 193723376*ep^4*mtt^10*mWW^5*s^2*t^4 + 238397108*ep^5*mtt^10*mWW^5*s^2*t^4 + 106596176*ep^6*mtt^10*mWW^5*s^2*t^4 + 445168*mtt^9*mWW^6*s^2*t^4 + 3294360*ep*mtt^9*mWW^6*s^2*t^4 - 6274528*ep^2*mtt^9*mWW^6*s^2*t^4 - 114699138*ep^3*mtt^9*mWW^6*s^2*t^4 - 364643452*ep^4*mtt^9*mWW^6*s^2*t^4 - 465752394*ep^5*mtt^9*mWW^6*s^2*t^4 - 213163496*ep^6*mtt^9*mWW^6*s^2*t^4 - 583164*mtt^8*mWW^7*s^2*t^4 - 4676472*ep*mtt^8*mWW^7*s^2*t^4 + 3074053*ep^2*mtt^8*mWW^7*s^2*t^4 + 124065221*ep^3*mtt^8*mWW^7*s^2*t^4 + 418391939*ep^4*mtt^8*mWW^7*s^2*t^4 + 549337403*ep^5*mtt^8*mWW^7*s^2*t^4 + 256227580*ep^6*mtt^8*mWW^7*s^2*t^4 + 444300*mtt^7*mWW^8*s^2*t^4 + 3650974*ep*mtt^7*mWW^8*s^2*t^4 - 631374*ep^2*mtt^7*mWW^8*s^2*t^4 - 84960536*ep^3*mtt^7*mWW^8*s^2*t^4 - 298138566*ep^4*mtt^7*mWW^8*s^2*t^4 - 400990102*ep^5*mtt^7*mWW^8*s^2*t^4 - 190841336*ep^6*mtt^7*mWW^8*s^2*t^4 - 174332*mtt^6*mWW^9*s^2*t^4 - 1425278*ep*mtt^6*mWW^9*s^2*t^4 + 217706*ep^2*mtt^6*mWW^9*s^2*t^4 + 33685512*ep^3*mtt^6*mWW^9*s^2*t^4 + 121848022*ep^4*mtt^6*mWW^9*s^2*t^4 + 169581794*ep^5*mtt^6*mWW^9*s^2*t^4 + 83478056*ep^6*mtt^6*mWW^9*s^2*t^4 + 10988*mtt^5*mWW^10*s^2*t^4 + 106134*ep*mtt^5*mWW^10*s^2*t^4 - 2086*ep^2*mtt^5*mWW^10*s^2*t^4 - 3641640*ep^3*mtt^5*mWW^10*s^2*t^4 - 16461262*ep^4*mtt^5*mWW^10*s^2*t^4 - 27550158*ep^5*mtt^5*mWW^10*s^2*t^4 - 15677016*ep^6*mtt^5*mWW^10*s^2*t^4 + 17104*mtt^4*mWW^11*s^2*t^4 + 97176*ep*mtt^4*mWW^11*s^2*t^4 - 346994*ep^2*mtt^4*mWW^11*s^2*t^4 - 3583760*ep^3*mtt^4*mWW^11*s^2*t^4 - 8958442*ep^4*mtt^4*mWW^11*s^2*t^4 - 8777652*ep^5*mtt^4*mWW^11*s^2*t^4 - 2855472*ep^6*mtt^4*mWW^11*s^2*t^4 - 5384*mtt^3*mWW^12*s^2*t^4 - 15862*ep*mtt^3*mWW^12*s^2*t^4 + 284740*ep^2*mtt^3*mWW^12*s^2*t^4 + 1977750*ep^3*mtt^3*mWW^12*s^2*t^4 + 4925332*ep^4*mtt^3*mWW^12*s^2*t^4 + 5363008*ep^5*mtt^3*mWW^12*s^2*t^4 + 2139456*ep^6*mtt^3*mWW^12*s^2*t^4 + 292*mtt^2*mWW^13*s^2*t^4 - 4360*ep*mtt^2*mWW^13*s^2*t^4 - 76746*ep^2*mtt^2*mWW^13*s^2*t^4 - 385374*ep^3*mtt^2*mWW^13*s^2*t^4 - 879694*ep^4*mtt^2*mWW^13*s^2*t^4 - 946038*ep^5*mtt^2*mWW^13*s^2*t^4 - 386680*ep^6*mtt^2*mWW^13*s^2*t^4 + 36*mtt*mWW^14*s^2*t^4 + 538*ep*mtt*mWW^14*s^2*t^4 + 3494*ep^2*mtt*mWW^14*s^2*t^4 + 12794*ep^3*mtt*mWW^14*s^2*t^4 + 27562*ep^4*mtt*mWW^14*s^2*t^4 + 32000*ep^5*mtt*mWW^14*s^2*t^4 + 14816*ep^6*mtt*mWW^14*s^2*t^4 + 54*ep*mWW^15*s^2*t^4 + 599*ep^2*mWW^15*s^2*t^4 + 2505*ep^3*mWW^15*s^2*t^4 + 4929*ep^4*mWW^15*s^2*t^4 + 4541*ep^5*mWW^15*s^2*t^4 + 1572*ep^6*mWW^15*s^2*t^4 + 2832*ep*mtt^12*mWW^2*s^3*t^4 - 71120*ep^2*mtt^12*mWW^2*s^3*t^4 - 781968*ep^3*mtt^12*mWW^2*s^3*t^4 - 2563856*ep^4*mtt^12*mWW^2*s^3*t^4 - 3427104*ep^5*mtt^12*mWW^2*s^3*t^4 - 1625984*ep^6*mtt^12*mWW^2*s^3*t^4 + 13836*mtt^11*mWW^3*s^3*t^4 + 93466*ep*mtt^11*mWW^3*s^3*t^4 + 233882*ep^2*mtt^11*mWW^3*s^3*t^4 + 740102*ep^3*mtt^11*mWW^3*s^3*t^4 + 2525490*ep^4*mtt^11*mWW^3*s^3*t^4 + 3980984*ep^5*mtt^11*mWW^3*s^3*t^4 + 2140512*ep^6*mtt^11*mWW^3*s^3*t^4 - 155312*mtt^10*mWW^4*s^3*t^4 - 1335602*ep*mtt^10*mWW^4*s^3*t^4 - 1441744*ep^2*mtt^10*mWW^4*s^3*t^4 + 16992028*ep^3*mtt^10*mWW^4*s^3*t^4 + 63921304*ep^4*mtt^10*mWW^4*s^3*t^4 + 83956006*ep^5*mtt^10*mWW^4*s^3*t^4 + 38366408*ep^6*mtt^10*mWW^4*s^3*t^4 + 614628*mtt^9*mWW^5*s^3*t^4 + 5530226*ep*mtt^9*mWW^5*s^3*t^4 + 6230294*ep^2*mtt^9*mWW^5*s^3*t^4 - 75583594*ep^3*mtt^9*mWW^5*s^3*t^4 - 292538074*ep^4*mtt^9*mWW^5*s^3*t^4 - 393726880*ep^5*mtt^9*mWW^5*s^3*t^4 - 183789208*ep^6*mtt^9*mWW^5*s^3*t^4 - 1217008*mtt^8*mWW^6*s^3*t^4 - 10980574*ep*mtt^8*mWW^6*s^3*t^4 - 12321184*ep^2*mtt^8*mWW^6*s^3*t^4 + 152659212*ep^3*mtt^8*mWW^6*s^3*t^4 + 595242672*ep^4*mtt^8*mWW^6*s^3*t^4 + 808539866*ep^5*mtt^8*mWW^6*s^3*t^4 + 380919096*ep^6*mtt^8*mWW^6*s^3*t^4 + 1324084*mtt^7*mWW^7*s^3*t^4 + 11731410*ep*mtt^7*mWW^7*s^3*t^4 + 11319998*ep^2*mtt^7*mWW^7*s^3*t^4 - 175773676*ep^3*mtt^7*mWW^7*s^3*t^4 - 675375150*ep^4*mtt^7*mWW^7*s^3*t^4 - 920519858*ep^5*mtt^7*mWW^7*s^3*t^4 - 436625520*ep^6*mtt^7*mWW^7*s^3*t^4 - 750256*mtt^6*mWW^8*s^3*t^4 - 6403020*ep*mtt^6*mWW^8*s^3*t^4 - 3478217*ep^2*mtt^6*mWW^8*s^3*t^4 + 115746543*ep^3*mtt^6*mWW^8*s^3*t^4 + 430309829*ep^4*mtt^6*mWW^8*s^3*t^4 + 589348781*ep^5*mtt^6*mWW^8*s^3*t^4 + 282864900*ep^6*mtt^6*mWW^8*s^3*t^4 + 123448*mtt^5*mWW^9*s^3*t^4 + 967302*ep*mtt^5*mWW^9*s^3*t^4 - 1154042*ep^2*mtt^5*mWW^9*s^3*t^4 - 32453300*ep^3*mtt^5*mWW^9*s^3*t^4 - 117474690*ep^4*mtt^5*mWW^9*s^3*t^4 - 168434766*ep^5*mtt^5*mWW^9*s^3*t^4 - 85340248*ep^6*mtt^5*mWW^9*s^3*t^4 + 89072*mtt^4*mWW^10*s^3*t^4 + 674840*ep*mtt^4*mWW^10*s^3*t^4 + 179475*ep^2*mtt^4*mWW^10*s^3*t^4 - 9661893*ep^3*mtt^4*mWW^10*s^3*t^4 - 27352131*ep^4*mtt^4*mWW^10*s^3*t^4 - 26422839*ep^5*mtt^4*mWW^10*s^3*t^4 - 7779492*ep^6*mtt^4*mWW^10*s^3*t^4 - 50408*mtt^3*mWW^11*s^3*t^4 - 303140*ep*mtt^3*mWW^11*s^3*t^4 + 958480*ep^2*mtt^3*mWW^11*s^3*t^4 + 11337454*ep^3*mtt^3*mWW^11*s^3*t^4 + 31558884*ep^4*mtt^3*mWW^11*s^3*t^4 + 36012514*ep^5*mtt^3*mWW^11*s^3*t^4 + 14738944*ep^6*mtt^3*mWW^11*s^3*t^4 + 8064*mtt^2*mWW^12*s^3*t^4 + 15982*ep*mtt^2*mWW^12*s^3*t^4 - 543435*ep^2*mtt^2*mWW^12*s^3*t^4 - 3643175*ep^3*mtt^2*mWW^12*s^3*t^4 - 9209465*ep^4*mtt^2*mWW^12*s^3*t^4 - 10337319*ep^5*mtt^2*mWW^12*s^3*t^4 - 4294988*ep^6*mtt^2*mWW^12*s^3*t^4 - 148*mtt*mWW^13*s^3*t^4 + 6304*ep*mtt*mWW^13*s^3*t^4 + 88060*ep^2*mtt*mWW^13*s^3*t^4 + 425398*ep^3*mtt*mWW^13*s^3*t^4 + 965460*ep^4*mtt*mWW^13*s^3*t^4 + 1045958*ep^5*mtt*mWW^13*s^3*t^4 + 433792*ep^6*mtt*mWW^13*s^3*t^4 - 26*ep*mWW^14*s^3*t^4 - 447*ep^2*mWW^14*s^3*t^4 - 3131*ep^3*mWW^14*s^3*t^4 - 10273*ep^4*mWW^14*s^3*t^4 - 15343*ep^5*mWW^14*s^3*t^4 - 8212*ep^6*mWW^14*s^3*t^4 + 12264*ep*mtt^11*mWW^2*s^4*t^4 + 315448*ep^2*mtt^11*mWW^2*s^4*t^4 + 2182152*ep^3*mtt^11*mWW^2*s^4*t^4 + 6174280*ep^4*mtt^11*mWW^2*s^4*t^4 + 7716240*ep^5*mtt^11*mWW^2*s^4*t^4 + 3537856*ep^6*mtt^11*mWW^2*s^4*t^4 - 31044*mtt^10*mWW^3*s^4*t^4 - 421014*ep*mtt^10*mWW^3*s^4*t^4 - 2716606*ep^2*mtt^10*mWW^3*s^4*t^4 - 10191510*ep^3*mtt^10*mWW^3*s^4*t^4 - 21510694*ep^4*mtt^10*mWW^3*s^4*t^4 - 23163468*ep^5*mtt^10*mWW^3*s^4*t^4 - 9818896*ep^6*mtt^10*mWW^3*s^4*t^4 + 309788*mtt^9*mWW^4*s^4*t^4 + 3312468*ep*mtt^9*mWW^4*s^4*t^4 + 11041688*ep^2*mtt^9*mWW^4*s^4*t^4 + 5204464*ep^3*mtt^9*mWW^4*s^4*t^4 - 38902092*ep^4*mtt^9*mWW^4*s^4*t^4 - 72077756*ep^5*mtt^9*mWW^4*s^4*t^4 - 37255856*ep^6*mtt^9*mWW^4*s^4*t^4 - 1080200*mtt^8*mWW^5*s^4*t^4 - 10601706*ep*mtt^8*mWW^5*s^4*t^4 - 24597156*ep^2*mtt^8*mWW^5*s^4*t^4 + 56645892*ep^3*mtt^8*mWW^5*s^4*t^4 + 322318404*ep^4*mtt^8*mWW^5*s^4*t^4 + 470263254*ep^5*mtt^8*mWW^5*s^4*t^4 + 227419784*ep^6*mtt^8*mWW^5*s^4*t^4 + 1832888*mtt^7*mWW^6*s^4*t^4 + 17063704*ep*mtt^7*mWW^6*s^4*t^4 + 29758790*ep^2*mtt^7*mWW^6*s^4*t^4 - 156514142*ep^3*mtt^7*mWW^6*s^4*t^4 - 694771638*ep^4*mtt^7*mWW^6*s^4*t^4 - 971574346*ep^5*mtt^7*mWW^6*s^4*t^4 - 463629864*ep^6*mtt^7*mWW^6*s^4*t^4 - 1608620*mtt^6*mWW^7*s^4*t^4 - 14258300*ep*mtt^6*mWW^7*s^4*t^4 - 16810473*ep^2*mtt^6*mWW^7*s^4*t^4 + 186238299*ep^3*mtt^6*mWW^7*s^4*t^4 + 735517685*ep^4*mtt^6*mWW^7*s^4*t^4 + 1006498373*ep^5*mtt^6*mWW^7*s^4*t^4 + 477413748*ep^6*mtt^6*mWW^7*s^4*t^4 + 602772*mtt^5*mWW^8*s^4*t^4 + 4958082*ep*mtt^5*mWW^8*s^4*t^4 + 423838*ep^2*mtt^5*mWW^8*s^4*t^4 - 105918704*ep^3*mtt^5*mWW^8*s^4*t^4 - 380096114*ep^4*mtt^5*mWW^8*s^4*t^4 - 516139066*ep^5*mtt^5*mWW^8*s^4*t^4 - 246682328*ep^6*mtt^5*mWW^8*s^4*t^4 + 84512*mtt^4*mWW^9*s^4*t^4 + 830050*ep*mtt^4*mWW^9*s^4*t^4 + 3353583*ep^2*mtt^4*mWW^9*s^4*t^4 + 11419909*ep^3*mtt^4*mWW^9*s^4*t^4 + 34563365*ep^4*mtt^4*mWW^9*s^4*t^4 + 55700705*ep^5*mtt^4*mWW^9*s^4*t^4 + 32012580*ep^6*mtt^4*mWW^9*s^4*t^4 - 149568*mtt^3*mWW^10*s^4*t^4 - 1137764*ep*mtt^3*mWW^10*s^4*t^4 - 23734*ep^2*mtt^3*mWW^10*s^4*t^4 + 20113290*ep^3*mtt^3*mWW^10*s^4*t^4 + 62826598*ep^4*mtt^3*mWW^10*s^4*t^4 + 73284354*ep^5*mtt^3*mWW^10*s^4*t^4 + 29835880*ep^6*mtt^3*mWW^10*s^4*t^4 + 42776*mtt^2*mWW^11*s^4*t^4 + 238038*ep*mtt^2*mWW^11*s^4*t^4 - 1100717*ep^2*mtt^2*mWW^11*s^4*t^4 - 11307045*ep^3*mtt^2*mWW^11*s^4*t^4 - 31303555*ep^4*mtt^2*mWW^11*s^4*t^4 - 36213261*ep^5*mtt^2*mWW^11*s^4*t^4 - 15175604*ep^6*mtt^2*mWW^11*s^4*t^4 - 3304*mtt*mWW^12*s^4*t^4 + 6446*ep*mtt*mWW^12*s^4*t^4 + 383394*ep^2*mtt*mWW^12*s^4*t^4 + 2261068*ep^3*mtt*mWW^12*s^4*t^4 + 5486630*ep^4*mtt*mWW^12*s^4*t^4 + 6031822*ep^5*mtt*mWW^12*s^4*t^4 + 2477448*ep^6*mtt*mWW^12*s^4*t^4 - 2268*ep*mWW^13*s^4*t^4 - 28055*ep^2*mWW^13*s^4*t^4 - 133673*ep^3*mWW^13*s^4*t^4 - 302869*ep^4*mWW^13*s^4*t^4 - 326851*ep^5*mWW^13*s^4*t^4 - 134748*ep^6*mWW^13*s^4*t^4 - 30576*ep*mtt^10*mWW^2*s^5*t^4 - 547904*ep^2*mtt^10*mWW^2*s^5*t^4 - 3308928*ep^3*mtt^10*mWW^2*s^5*t^4 - 8776880*ep^4*mtt^10*mWW^2*s^5*t^4 - 10594080*ep^5*mtt^10*mWW^2*s^5*t^4 - 4764032*ep^6*mtt^10*mWW^2*s^5*t^4 + 44052*mtt^9*mWW^3*s^5*t^4 + 714246*ep*mtt^9*mWW^3*s^5*t^4 + 4857758*ep^2*mtt^9*mWW^3*s^5*t^4 + 17281362*ep^3*mtt^9*mWW^3*s^5*t^4 + 33348278*ep^4*mtt^9*mWW^3*s^5*t^4 + 32960656*ep^5*mtt^9*mWW^3*s^5*t^4 + 13063488*ep^6*mtt^9*mWW^3*s^5*t^4 - 383376*mtt^8*mWW^4*s^5*t^4 - 4327878*ep*mtt^8*mWW^4*s^5*t^4 - 16677764*ep^2*mtt^8*mWW^4*s^5*t^4 - 21318636*ep^3*mtt^8*mWW^4*s^5*t^4 + 13875868*ep^4*mtt^8*mWW^4*s^5*t^4 + 52158618*ep^5*mtt^8*mWW^4*s^5*t^4 + 30925408*ep^6*mtt^8*mWW^4*s^5*t^4 + 1162316*mtt^7*mWW^5*s^5*t^4 + 11473262*ep*mtt^7*mWW^5*s^5*t^4 + 29611200*ep^2*mtt^7*mWW^5*s^5*t^4 - 36003298*ep^3*mtt^7*mWW^5*s^5*t^4 - 273722820*ep^4*mtt^7*mWW^5*s^5*t^4 - 415354284*ep^5*mtt^7*mWW^5*s^5*t^4 - 204475960*ep^6*mtt^7*mWW^5*s^5*t^4 - 1663984*mtt^6*mWW^6*s^5*t^4 - 15271272*ep*mtt^6*mWW^6*s^5*t^4 - 27315825*ep^2*mtt^6*mWW^6*s^5*t^4 + 126935845*ep^3*mtt^6*mWW^6*s^5*t^4 + 572523701*ep^4*mtt^6*mWW^6*s^5*t^4 + 800614019*ep^5*mtt^6*mWW^6*s^5*t^4 + 381953516*ep^6*mtt^6*mWW^6*s^5*t^4 + 1141668*mtt^5*mWW^7*s^5*t^4 + 9839900*ep*mtt^5*mWW^7*s^5*t^4 + 9559142*ep^2*mtt^5*mWW^7*s^5*t^4 - 138409888*ep^3*mtt^5*mWW^7*s^5*t^4 - 526708918*ep^4*mtt^5*mWW^7*s^5*t^4 - 710707544*ep^5*mtt^5*mWW^7*s^5*t^4 - 333991136*ep^6*mtt^5*mWW^7*s^5*t^4 - 227312*mtt^4*mWW^8*s^5*t^4 - 1661246*ep*mtt^4*mWW^8*s^5*t^4 + 3111883*ep^2*mtt^4*mWW^8*s^5*t^4 + 59892515*ep^3*mtt^4*mWW^8*s^5*t^4 + 198713757*ep^4*mtt^4*mWW^8*s^5*t^4 + 264724079*ep^5*mtt^4*mWW^8*s^5*t^4 + 125595948*ep^6*mtt^4*mWW^8*s^5*t^4 - 145532*mtt^3*mWW^9*s^5*t^4 - 1303710*ep*mtt^3*mWW^9*s^5*t^4 - 2719808*ep^2*mtt^3*mWW^9*s^5*t^4 + 4732142*ep^3*mtt^3*mWW^9*s^5*t^4 + 22670852*ep^4*mtt^3*mWW^9*s^5*t^4 + 24788232*ep^5*mtt^3*mWW^9*s^5*t^4 + 8031040*ep^6*mtt^3*mWW^9*s^5*t^4 + 83568*mtt^2*mWW^10*s^5*t^4 + 615056*ep*mtt^2*mWW^10*s^5*t^4 - 378351*ep^2*mtt^2*mWW^10*s^5*t^4 - 13862525*ep^3*mtt^2*mWW^10*s^5*t^4 - 42680677*ep^4*mtt^2*mWW^10*s^5*t^4 - 50810843*ep^5*mtt^2*mWW^10*s^5*t^4 - 21419908*ep^6*mtt^2*mWW^10*s^5*t^4 - 11400*mtt*mWW^11*s^5*t^4 - 39922*ep*mtt*mWW^11*s^5*t^4 + 596908*ep^2*mtt*mWW^11*s^5*t^4 + 4516178*ep^3*mtt*mWW^11*s^5*t^4 + 11744688*ep^4*mtt*mWW^11*s^5*t^4 + 13219292*ep^5*mtt*mWW^11*s^5*t^4 + 5458616*ep^6*mtt*mWW^11*s^5*t^4 - 7604*ep*mWW^12*s^5*t^4 - 95319*ep^2*mWW^12*s^5*t^4 - 454511*ep^3*mWW^12*s^5*t^4 - 1015497*ep^4*mWW^12*s^5*t^4 - 1067777*ep^5*mWW^12*s^5*t^4 - 426132*ep^6*mWW^12*s^5*t^4 + 34944*ep*mtt^9*mWW^2*s^6*t^4 + 550816*ep^2*mtt^9*mWW^2*s^6*t^4 + 3107328*ep^3*mtt^9*mWW^2*s^6*t^4 + 7933408*ep^4*mtt^9*mWW^2*s^6*t^4 + 9360960*ep^5*mtt^9*mWW^2*s^6*t^4 + 4152064*ep^6*mtt^9*mWW^2*s^6*t^4 - 40956*mtt^8*mWW^3*s^6*t^4 - 696002*ep*mtt^8*mWW^3*s^6*t^4 - 4594258*ep^2*mtt^8*mWW^3*s^6*t^4 - 15063370*ep^3*mtt^8*mWW^3*s^6*t^4 - 26259690*ep^4*mtt^8*mWW^3*s^6*t^4 - 23486812*ep^5*mtt^8*mWW^3*s^6*t^4 - 8563152*ep^6*mtt^8*mWW^3*s^6*t^4 + 303412*mtt^7*mWW^4*s^6*t^4 + 3410112*ep*mtt^7*mWW^4*s^6*t^4 + 13258074*ep^2*mtt^7*mWW^4*s^6*t^4 + 17912578*ep^3*mtt^7*mWW^4*s^6*t^4 - 7646614*ep^4*mtt^7*mWW^4*s^6*t^4 - 37246674*ep^5*mtt^7*mWW^4*s^6*t^4 - 22803848*ep^6*mtt^7*mWW^4*s^6*t^4 - 787416*mtt^6*mWW^5*s^6*t^4 - 7589966*ep*mtt^6*mWW^5*s^6*t^4 - 19163952*ep^2*mtt^6*mWW^5*s^6*t^4 + 22753358*ep^3*mtt^6*mWW^5*s^6*t^4 + 172354040*ep^4*mtt^6*mWW^5*s^6*t^4 + 261183904*ep^5*mtt^6*mWW^5*s^6*t^4 + 128988608*ep^6*mtt^6*mWW^5*s^6*t^4 + 936304*mtt^5*mWW^6*s^6*t^4 + 8353736*ep*mtt^5*mWW^6*s^6*t^4 + 13548478*ep^2*mtt^5*mWW^6*s^6*t^4 - 74275420*ep^3*mtt^5*mWW^6*s^6*t^4 - 318437050*ep^4*mtt^5*mWW^6*s^6*t^4 - 438604696*ep^5*mtt^5*mWW^6*s^6*t^4 - 207681904*ep^6*mtt^5*mWW^6*s^6*t^4 - 488748*mtt^4*mWW^7*s^6*t^4 - 4058354*ep*mtt^4*mWW^7*s^6*t^4 - 2302992*ep^2*mtt^4*mWW^7*s^6*t^4 + 66836084*ep^3*mtt^4*mWW^7*s^6*t^4 + 240573224*ep^4*mtt^4*mWW^7*s^6*t^4 + 318246530*ep^5*mtt^4*mWW^7*s^6*t^4 + 147691224*ep^6*mtt^4*mWW^7*s^6*t^4 + 31476*mtt^3*mWW^8*s^6*t^4 + 102032*ep*mtt^3*mWW^8*s^6*t^4 - 2379218*ep^2*mtt^3*mWW^8*s^6*t^4 - 20018590*ep^3*mtt^3*mWW^8*s^6*t^4 - 59850386*ep^4*mtt^3*mWW^8*s^6*t^4 - 77589450*ep^5*mtt^3*mWW^8*s^6*t^4 - 36536584*ep^6*mtt^3*mWW^8*s^6*t^4 + 61376*mtt^2*mWW^9*s^6*t^4 + 546630*ep*mtt^2*mWW^9*s^6*t^4 + 875408*ep^2*mtt^2*mWW^9*s^6*t^4 - 4455562*ep^3*mtt^2*mWW^9*s^6*t^4 - 17696040*ep^4*mtt^2*mWW^9*s^6*t^4 - 21874132*ep^5*mtt^2*mWW^9*s^6*t^4 - 9117552*ep^6*mtt^2*mWW^9*s^6*t^4 - 15448*mtt*mWW^10*s^6*t^4 - 98808*ep*mtt*mWW^10*s^6*t^4 + 294554*ep^2*mtt*mWW^10*s^6*t^4 + 3795384*ep^3*mtt*mWW^10*s^6*t^4 + 10864962*ep^4*mtt*mWW^10*s^6*t^4 + 12658836*ep^5*mtt*mWW^10*s^6*t^4 + 5304704*ep^6*mtt*mWW^10*s^6*t^4 - 9700*ep*mWW^11*s^6*t^4 - 123006*ep^2*mWW^11*s^6*t^4 - 587950*ep^3*mWW^11*s^6*t^4 - 1307470*ep^4*mWW^11*s^6*t^4 - 1361298*ep^5*mWW^11*s^6*t^4 - 536536*ep^6*mWW^11*s^6*t^4 - 23376*ep*mtt^8*mWW^2*s^7*t^4 - 343472*ep^2*mtt^8*mWW^2*s^7*t^4 - 1854192*ep^3*mtt^8*mWW^2*s^7*t^4 - 4605488*ep^4*mtt^8*mWW^2*s^7*t^4 - 5337696*ep^5*mtt^8*mWW^2*s^7*t^4 - 2339456*ep^6*mtt^8*mWW^2*s^7*t^4 + 24900*mtt^7*mWW^3*s^7*t^4 + 418686*ep*mtt^7*mWW^3*s^7*t^4 + 2592638*ep^2*mtt^7*mWW^3*s^7*t^4 + 7594386*ep^3*mtt^7*mWW^3*s^7*t^4 + 11361158*ep^4*mtt^7*mWW^3*s^7*t^4 + 8457720*ep^5*mtt^7*mWW^3*s^7*t^4 + 2543072*ep^6*mtt^7*mWW^3*s^7*t^4 - 152368*mtt^6*mWW^4*s^7*t^4 - 1658854*ep*mtt^6*mWW^4*s^7*t^4 - 6187944*ep^2*mtt^6*mWW^4*s^7*t^4 - 7258204*ep^3*mtt^6*mWW^4*s^7*t^4 + 7187584*ep^4*mtt^6*mWW^4*s^7*t^4 + 22052706*ep^5*mtt^6*mWW^4*s^7*t^4 + 12819400*ep^6*mtt^6*mWW^4*s^7*t^4 + 332236*mtt^5*mWW^5*s^7*t^4 + 3095958*ep*mtt^5*mWW^5*s^7*t^4 + 7246846*ep^2*mtt^5*mWW^5*s^7*t^4 - 11555406*ep^3*mtt^5*mWW^5*s^7*t^4 - 74148922*ep^4*mtt^5*mWW^5*s^7*t^4 - 110049600*ep^5*mtt^5*mWW^5*s^7*t^4 - 54136456*ep^6*mtt^5*mWW^5*s^7*t^4 - 323776*mtt^4*mWW^6*s^7*t^4 - 2806638*ep*mtt^4*mWW^6*s^7*t^4 - 3852176*ep^2*mtt^4*mWW^6*s^7*t^4 + 28316784*ep^3*mtt^4*mWW^6*s^7*t^4 + 113633344*ep^4*mtt^4*mWW^6*s^7*t^4 + 153494174*ep^5*mtt^4*mWW^6*s^7*t^4 + 71924464*ep^6*mtt^4*mWW^6*s^7*t^4 + 128092*mtt^3*mWW^7*s^7*t^4 + 1022938*ep*mtt^3*mWW^7*s^7*t^4 + 71666*ep^2*mtt^3*mWW^7*s^7*t^4 - 20001810*ep^3*mtt^3*mWW^7*s^7*t^4 - 68354070*ep^4*mtt^3*mWW^7*s^7*t^4 - 88656928*ep^5*mtt^3*mWW^7*s^7*t^4 - 40648080*ep^6*mtt^3*mWW^7*s^7*t^4 - 1360*mtt^2*mWW^8*s^7*t^4 + 45486*ep*mtt^2*mWW^8*s^7*t^4 + 730384*ep^2*mtt^2*mWW^8*s^7*t^4 + 4201212*ep^3*mtt^2*mWW^8*s^7*t^4 + 11038920*ep^4*mtt^2*mWW^8*s^7*t^4 + 13422102*ep^5*mtt^2*mWW^8*s^7*t^4 + 6083976*ep^6*mtt^2*mWW^8*s^7*t^4 - 7724*mtt*mWW^9*s^7*t^4 - 72334*ep*mtt*mWW^9*s^7*t^4 - 101198*ep^2*mtt*mWW^9*s^7*t^4 + 784878*ep^3*mtt*mWW^9*s^7*t^4 + 3028778*ep^4*mtt*mWW^9*s^7*t^4 + 3866216*ep^5*mtt*mWW^9*s^7*t^4 + 1697976*ep^6*mtt*mWW^9*s^7*t^4 - 4586*ep*mWW^10*s^7*t^4 - 58824*ep^2*mWW^10*s^7*t^4 - 279488*ep^3*mWW^10*s^7*t^4 - 615864*ep^4*mWW^10*s^7*t^4 - 635574*ep^5*mWW^10*s^7*t^4 - 248896*ep^6*mWW^10*s^7*t^4 + 9348*ep*mtt^7*mWW^2*s^8*t^4 + 130780*ep^2*mtt^7*mWW^2*s^8*t^4 + 682068*ep^3*mtt^7*mWW^2*s^8*t^4 + 1654276*ep^4*mtt^7*mWW^2*s^8*t^4 + 1884744*ep^5*mtt^7*mWW^2*s^8*t^4 + 815584*ep^6*mtt^7*mWW^2*s^8*t^4 - 9516*mtt^6*mWW^3*s^8*t^4 - 153006*ep*mtt^6*mWW^3*s^8*t^4 - 867982*ep^2*mtt^6*mWW^3*s^8*t^4 - 2178462*ep^3*mtt^6*mWW^3*s^8*t^4 - 2481790*ep^4*mtt^6*mWW^3*s^8*t^4 - 1062524*ep^5*mtt^6*mWW^3*s^8*t^4 - 28752*ep^6*mtt^6*mWW^3*s^8*t^4 + 46452*mtt^5*mWW^4*s^8*t^4 + 483032*ep*mtt^5*mWW^4*s^8*t^4 + 1689344*ep^2*mtt^5*mWW^4*s^8*t^4 + 1409972*ep^3*mtt^5*mWW^4*s^8*t^4 - 3930364*ep^4*mtt^5*mWW^4*s^8*t^4 - 8609716*ep^5*mtt^5*mWW^4*s^8*t^4 - 4706608*ep^6*mtt^5*mWW^4*s^8*t^4 - 83128*mtt^4*mWW^5*s^8*t^4 - 749106*ep*mtt^4*mWW^5*s^8*t^4 - 1583510*ep^2*mtt^4*mWW^5*s^8*t^4 + 3655274*ep^3*mtt^4*mWW^5*s^8*t^4 + 19872238*ep^4*mtt^4*mWW^5*s^8*t^4 + 28786888*ep^5*mtt^4*mWW^5*s^8*t^4 + 14060048*ep^6*mtt^4*mWW^5*s^8*t^4 + 65832*mtt^3*mWW^6*s^8*t^4 + 558444*ep*mtt^3*mWW^6*s^8*t^4 + 616660*ep^2*mtt^3*mWW^6*s^8*t^4 - 6465644*ep^3*mtt^3*mWW^6*s^8*t^4 - 24501436*ep^4*mtt^3*mWW^6*s^8*t^4 - 32526944*ep^5*mtt^3*mWW^6*s^8*t^4 - 15096928*ep^6*mtt^3*mWW^6*s^8*t^4 - 20508*mtt^2*mWW^7*s^8*t^4 - 157306*ep*mtt^2*mWW^7*s^8*t^4 + 72110*ep^2*mtt^2*mWW^7*s^8*t^4 + 3604046*ep^3*mtt^2*mWW^7*s^8*t^4 + 11748998*ep^4*mtt^2*mWW^7*s^8*t^4 + 14869652*ep^5*mtt^2*mWW^7*s^8*t^4 + 6696944*ep^6*mtt^2*mWW^7*s^8*t^4 + 868*mtt*mWW^8*s^8*t^4 - 4616*ep*mtt*mWW^8*s^8*t^4 - 115888*ep^2*mtt*mWW^8*s^8*t^4 - 652380*ep^3*mtt*mWW^8*s^8*t^4 - 1560012*ep^4*mtt*mWW^8*s^8*t^4 - 1673908*ep^5*mtt*mWW^8*s^8*t^4 - 658512*ep^6*mtt*mWW^8*s^8*t^4 + 410*ep*mWW^9*s^8*t^4 + 4726*ep^2*mWW^9*s^8*t^4 + 24486*ep^3*mWW^9*s^8*t^4 + 58250*ep^4*mWW^9*s^8*t^4 + 62368*ep^5*mWW^9*s^8*t^4 + 24144*ep^6*mWW^9*s^8*t^4 - 2064*ep*mtt^6*mWW^2*s^9*t^4 - 27688*ep^2*mtt^6*mWW^2*s^9*t^4 - 139752*ep^3*mtt^6*mWW^2*s^9*t^4 - 330560*ep^4*mtt^6*mWW^2*s^9*t^4 - 369120*ep^5*mtt^6*mWW^2*s^9*t^4 - 157056*ep^6*mtt^6*mWW^2*s^9*t^4 + 2064*mtt^5*mWW^3*s^9*t^4 + 30864*ep*mtt^5*mWW^3*s^9*t^4 + 157156*ep^2*mtt^5*mWW^3*s^9*t^4 + 321360*ep^3*mtt^5*mWW^3*s^9*t^4 + 202124*ep^4*mtt^5*mWW^3*s^9*t^4 - 120112*ep^5*mtt^5*mWW^3*s^9*t^4 - 133984*ep^6*mtt^5*mWW^3*s^9*t^4 - 7808*mtt^4*mWW^4*s^9*t^4 - 77228*ep*mtt^4*mWW^4*s^9*t^4 - 251638*ep^2*mtt^4*mWW^4*s^9*t^4 - 79934*ep^3*mtt^4*mWW^4*s^9*t^4 + 1067022*ep^4*mtt^4*mWW^4*s^9*t^4 + 1936386*ep^5*mtt^4*mWW^4*s^9*t^4 + 1007936*ep^6*mtt^4*mWW^4*s^9*t^4 + 11040*mtt^3*mWW^5*s^9*t^4 + 96676*ep*mtt^3*mWW^5*s^9*t^4 + 182880*ep^2*mtt^3*mWW^5*s^9*t^4 - 615712*ep^3*mtt^3*mWW^5*s^9*t^4 - 2955640*ep^4*mtt^3*mWW^5*s^9*t^4 - 4181636*ep^5*mtt^3*mWW^5*s^9*t^4 - 2015464*ep^6*mtt^3*mWW^5*s^9*t^4 - 6912*mtt^2*mWW^6*s^9*t^4 - 58316*ep*mtt^2*mWW^6*s^9*t^4 - 47844*ep^2*mtt^2*mWW^6*s^9*t^4 + 792692*ep^3*mtt^2*mWW^6*s^9*t^4 + 2875508*ep^4*mtt^2*mWW^6*s^9*t^4 + 3775600*ep^5*mtt^2*mWW^6*s^9*t^4 + 1745912*ep^6*mtt^2*mWW^6*s^9*t^4 + 1616*mtt*mWW^7*s^9*t^4 + 11180*ep*mtt*mWW^7*s^9*t^4 - 19172*ep^2*mtt*mWW^7*s^9*t^4 - 348400*ep^3*mtt*mWW^7*s^9*t^4 - 1043284*ep^4*mtt*mWW^7*s^9*t^4 - 1237356*ep^5*mtt*mWW^7*s^9*t^4 - 521560*ep^6*mtt*mWW^7*s^9*t^4 + 808*ep*mWW^8*s^9*t^4 + 10146*ep^2*mWW^8*s^9*t^4 + 48626*ep^3*mWW^8*s^9*t^4 + 108030*ep^4*mWW^8*s^9*t^4 + 111758*ep^5*mWW^8*s^9*t^4 + 43496*ep^6*mWW^8*s^9*t^4 + 192*ep*mtt^5*mWW^2*s^10*t^4 + 2464*ep^2*mtt^5*mWW^2*s^10*t^4 + 11968*ep^3*mtt^5*mWW^2*s^10*t^4 + 27392*ep^4*mtt^5*mWW^2*s^10*t^4 + 29696*ep^5*mtt^5*mWW^2*s^10*t^4 + 12288*ep^6*mtt^5*mWW^2*s^10*t^4 - 192*mtt^4*mWW^3*s^10*t^4 - 2584*ep*mtt^4*mWW^3*s^10*t^4 - 11636*ep^2*mtt^4*mWW^3*s^10*t^4 - 19368*ep^3*mtt^4*mWW^3*s^10*t^4 - 3420*ep^4*mtt^4*mWW^3*s^10*t^4 + 19776*ep^5*mtt^4*mWW^3*s^10*t^4 + 13504*ep^6*mtt^4*mWW^3*s^10*t^4 + 576*mtt^3*mWW^4*s^10*t^4 + 5496*ep*mtt^3*mWW^4*s^10*t^4 + 16696*ep^2*mtt^3*mWW^4*s^10*t^4 - 9016*ep^3*mtt^3*mWW^4*s^10*t^4 - 126952*ep^4*mtt^3*mWW^4*s^10*t^4 - 205456*ep^5*mtt^3*mWW^4*s^10*t^4 - 102464*ep^6*mtt^3*mWW^4*s^10*t^4 - 576*mtt^2*mWW^5*s^10*t^4 - 4872*ep*mtt^2*mWW^5*s^10*t^4 - 8304*ep^2*mtt^2*mWW^5*s^10*t^4 + 45160*ep^3*mtt^2*mWW^5*s^10*t^4 + 200128*ep^4*mtt^2*mWW^5*s^10*t^4 + 278576*ep^5*mtt^2*mWW^5*s^10*t^4 + 131648*ep^6*mtt^2*mWW^5*s^10*t^4 + 192*mtt*mWW^6*s^10*t^4 + 1672*ep*mtt*mWW^6*s^10*t^4 - 536*ep^2*mtt*mWW^6*s^10*t^4 - 35080*ep^3*mtt*mWW^6*s^10*t^4 - 111320*ep^4*mtt*mWW^6*s^10*t^4 - 137648*ep^5*mtt*mWW^6*s^10*t^4 - 61120*ep^6*mtt*mWW^6*s^10*t^4 + 96*ep*mWW^7*s^10*t^4 + 1316*ep^2*mWW^7*s^10*t^4 + 6336*ep^3*mWW^7*s^10*t^4 + 14172*ep^4*mWW^7*s^10*t^4 + 15056*ep^5*mWW^7*s^10*t^4 + 6144*ep^6*mWW^7*s^10*t^4 - 48*ep*mtt^15*mWW*t^5 - 608*ep^2*mtt^15*mWW*t^5 - 2896*ep^3*mtt^15*mWW*t^5 - 6432*ep^4*mtt^15*mWW*t^5 - 6656*ep^5*mtt^15*mWW*t^5 - 2560*ep^6*mtt^15*mWW*t^5 + 936*ep*mtt^14*mWW^2*t^5 + 8080*ep^2*mtt^14*mWW^2*t^5 + 24368*ep^3*mtt^14*mWW^2*t^5 + 32928*ep^4*mtt^14*mWW^2*t^5 + 20696*ep^5*mtt^14*mWW^2*t^5 + 5472*ep^6*mtt^14*mWW^2*t^5 - 11648*ep*mtt^13*mWW^3*t^5 - 129256*ep^2*mtt^13*mWW^3*t^5 - 552960*ep^3*mtt^13*mWW^3*t^5 - 1157416*ep^4*mtt^13*mWW^3*t^5 - 1195184*ep^5*mtt^13*mWW^3*t^5 - 489536*ep^6*mtt^13*mWW^3*t^5 + 63560*ep*mtt^12*mWW^4*t^5 + 781480*ep^2*mtt^12*mWW^4*t^5 + 3676520*ep^3*mtt^12*mWW^4*t^5 + 8271216*ep^4*mtt^12*mWW^4*t^5 + 8936168*ep^5*mtt^12*mWW^4*t^5 + 3729056*ep^6*mtt^12*mWW^4*t^5 - 187648*ep*mtt^11*mWW^5*t^5 - 2408634*ep^2*mtt^11*mWW^5*t^5 - 11734342*ep^3*mtt^11*mWW^5*t^5 - 27034710*ep^4*mtt^11*mWW^5*t^5 - 29606610*ep^5*mtt^11*mWW^5*t^5 - 12410216*ep^6*mtt^11*mWW^5*t^5 + 337632*ep*mtt^10*mWW^6*t^5 + 4414630*ep^2*mtt^10*mWW^6*t^5 + 21826458*ep^3*mtt^10*mWW^6*t^5 + 50808714*ep^4*mtt^10*mWW^6*t^5 + 55996942*ep^5*mtt^10*mWW^6*t^5 + 23531544*ep^6*mtt^10*mWW^6*t^5 - 390464*ep*mtt^9*mWW^7*t^5 - 5137482*ep^2*mtt^9*mWW^7*t^5 - 25551626*ep^3*mtt^9*mWW^7*t^5 - 59808014*ep^4*mtt^9*mWW^7*t^5 - 66227110*ep^5*mtt^9*mWW^7*t^5 - 27924024*ep^6*mtt^9*mWW^7*t^5 + 293120*ep*mtt^8*mWW^8*t^5 + 3855198*ep^2*mtt^8*mWW^8*t^5 + 19212026*ep^3*mtt^8*mWW^8*t^5 + 45168882*ep^4*mtt^8*mWW^8*t^5 + 50313006*ep^5*mtt^8*mWW^8*t^5 + 21343768*ep^6*mtt^8*mWW^8*t^5 - 138000*ep*mtt^7*mWW^9*t^5 - 1809590*ep^2*mtt^7*mWW^9*t^5 - 9035670*ep^3*mtt^7*mWW^9*t^5 - 21397746*ep^4*mtt^7*mWW^9*t^5 - 24092138*ep^5*mtt^7*mWW^9*t^5 - 10344456*ep^6*mtt^7*mWW^9*t^5 + 36088*ep*mtt^6*mWW^10*t^5 + 474434*ep^2*mtt^6*mWW^10*t^5 + 2395982*ep^3*mtt^6*mWW^10*t^5 + 5790910*ep^4*mtt^6*mWW^10*t^5 + 6691330*ep^5*mtt^6*mWW^10*t^5 + 2952616*ep^6*mtt^6*mWW^10*t^5 - 2944*ep*mtt^5*mWW^11*t^5 - 42022*ep^2*mtt^5*mWW^11*t^5 - 234462*ep^3*mtt^5*mWW^11*t^5 - 632562*ep^4*mtt^5*mWW^11*t^5 - 813026*ep^5*mtt^5*mWW^11*t^5 - 393704*ep^6*mtt^5*mWW^11*t^5 - 712*ep*mtt^4*mWW^12*t^5 - 7678*ep^2*mtt^4*mWW^12*t^5 - 29562*ep^3*mtt^4*mWW^12*t^5 - 48074*ep^4*mtt^4*mWW^12*t^5 - 28926*ep^5*mtt^4*mWW^12*t^5 - 2008*ep^6*mtt^4*mWW^12*t^5 + 128*ep*mtt^3*mWW^13*t^5 + 1448*ep^2*mtt^3*mWW^13*t^5 + 6164*ep^3*mtt^3*mWW^13*t^5 + 12304*ep^4*mtt^3*mWW^13*t^5 + 11508*ep^5*mtt^3*mWW^13*t^5 + 4048*ep^6*mtt^3*mWW^13*t^5 + 288*ep*mtt^14*mWW*s*t^5 + 3792*ep^2*mtt^14*mWW*s*t^5 + 18624*ep^3*mtt^14*mWW*s*t^5 + 42288*ep^4*mtt^14*mWW*s*t^5 + 44448*ep^5*mtt^14*mWW*s*t^5 + 17280*ep^6*mtt^14*mWW*s*t^5 + 48*mtt^13*mWW^2*s*t^5 - 4740*ep*mtt^13*mWW^2*s*t^5 - 33036*ep^2*mtt^13*mWW^2*s*t^5 - 42128*ep^3*mtt^13*mWW^2*s*t^5 + 96940*ep^4*mtt^13*mWW^2*s*t^5 + 244100*ep^5*mtt^13*mWW^2*s*t^5 + 136016*ep^6*mtt^13*mWW^2*s*t^5 - 888*mtt^12*mWW^3*s*t^5 + 54728*ep*mtt^12*mWW^3*s*t^5 + 601616*ep^2*mtt^12*mWW^3*s*t^5 + 2330364*ep^3*mtt^12*mWW^3*s*t^5 + 4333288*ep^4*mtt^12*mWW^3*s*t^5 + 4010028*ep^5*mtt^12*mWW^3*s*t^5 + 1515824*ep^6*mtt^12*mWW^3*s*t^5 + 10760*mtt^11*mWW^4*s*t^5 - 209768*ep*mtt^11*mWW^4*s*t^5 - 3408732*ep^2*mtt^11*mWW^4*s*t^5 - 16823300*ep^3*mtt^11*mWW^4*s*t^5 - 38143436*ep^4*mtt^11*mWW^4*s*t^5 - 41116084*ep^5*mtt^11*mWW^4*s*t^5 - 17100560*ep^6*mtt^11*mWW^4*s*t^5 - 52800*mtt^10*mWW^5*s*t^5 + 314164*ep*mtt^10*mWW^5*s*t^5 + 9295326*ep^2*mtt^10*mWW^5*s*t^5 + 53168094*ep^3*mtt^10*mWW^5*s*t^5 + 130499982*ep^4*mtt^10*mWW^5*s*t^5 + 147441682*ep^5*mtt^10*mWW^5*s*t^5 + 62894312*ep^6*mtt^10*mWW^5*s*t^5 + 134848*mtt^9*mWW^6*s*t^5 - 18754*ep*mtt^9*mWW^6*s*t^5 - 14692345*ep^2*mtt^9*mWW^6*s*t^5 - 95777495*ep^3*mtt^9*mWW^6*s*t^5 - 248058295*ep^4*mtt^9*mWW^6*s*t^5 - 288470195*ep^5*mtt^9*mWW^6*s*t^5 - 125008924*ep^6*mtt^9*mWW^6*s*t^5 - 202784*mtt^8*mWW^7*s*t^5 - 566680*ep*mtt^8*mWW^7*s*t^5 + 14646251*ep^2*mtt^8*mWW^7*s*t^5 + 108722093*ep^3*mtt^8*mWW^7*s*t^5 + 294032253*ep^4*mtt^8*mWW^7*s*t^5 + 349761775*ep^5*mtt^8*mWW^7*s*t^5 + 153627692*ep^6*mtt^8*mWW^7*s*t^5 + 187680*mtt^7*mWW^8*s*t^5 + 806970*ep*mtt^7*mWW^8*s*t^5 - 9685757*ep^2*mtt^7*mWW^8*s*t^5 - 81113609*ep^3*mtt^7*mWW^8*s*t^5 - 227051319*ep^4*mtt^7*mWW^8*s*t^5 - 275314745*ep^5*mtt^7*mWW^8*s*t^5 - 122555060*ep^6*mtt^7*mWW^8*s*t^5 - 105440*mtt^6*mWW^9*s*t^5 - 509828*ep*mtt^6*mWW^9*s*t^5 + 4481991*ep^2*mtt^6*mWW^9*s*t^5 + 40222709*ep^3*mtt^6*mWW^9*s*t^5 + 114946049*ep^4*mtt^6*mWW^9*s*t^5 + 141601315*ep^5*mtt^6*mWW^9*s*t^5 + 63950524*ep^6*mtt^6*mWW^9*s*t^5 + 32560*mtt^5*mWW^10*s*t^5 + 138502*ep*mtt^5*mWW^10*s*t^5 - 1543203*ep^2*mtt^5*mWW^10*s*t^5 - 13021347*ep^3*mtt^5*mWW^10*s*t^5 - 37101849*ep^4*mtt^5*mWW^10*s*t^5 - 46262171*ep^5*mtt^5*mWW^10*s*t^5 - 21265052*ep^6*mtt^5*mWW^10*s*t^5 - 3528*mtt^4*mWW^11*s*t^5 + 1592*ep*mtt^4*mWW^11*s*t^5 + 377801*ep^2*mtt^4*mWW^11*s*t^5 + 2504683*ep^3*mtt^4*mWW^11*s*t^5 + 6909095*ep^4*mtt^4*mWW^11*s*t^5 + 8759273*ep^5*mtt^4*mWW^11*s*t^5 + 4155124*ep^6*mtt^4*mWW^11*s*t^5 - 584*mtt^3*mWW^12*s*t^5 - 6674*ep*mtt^3*mWW^12*s*t^5 - 36427*ep^2*mtt^3*mWW^12*s*t^5 - 148143*ep^3*mtt^3*mWW^12*s*t^5 - 424025*ep^4*mtt^3*mWW^12*s*t^5 - 634439*ep^5*mtt^3*mWW^12*s*t^5 - 351308*ep^6*mtt^3*mWW^12*s*t^5 + 128*mtt^2*mWW^13*s*t^5 + 8*ep*mtt^2*mWW^13*s*t^5 - 9401*ep^2*mtt^2*mWW^13*s*t^5 - 49383*ep^3*mtt^2*mWW^13*s*t^5 - 98251*ep^4*mtt^2*mWW^13*s*t^5 - 80857*ep^5*mtt^2*mWW^13*s*t^5 - 21364*ep^6*mtt^2*mWW^13*s*t^5 + 192*ep*mtt*mWW^14*s*t^5 + 2124*ep^2*mtt*mWW^14*s*t^5 + 8838*ep^3*mtt*mWW^14*s*t^5 + 17280*ep^4*mtt*mWW^14*s*t^5 + 15870*ep^5*mtt*mWW^14*s*t^5 + 5496*ep^6*mtt*mWW^14*s*t^5 - 576*ep*mtt^13*mWW*s^2*t^5 - 8448*ep^2*mtt^13*mWW*s^2*t^5 - 44736*ep^3*mtt^13*mWW*s^2*t^5 - 106752*ep^4*mtt^13*mWW*s^2*t^5 - 115968*ep^5*mtt^13*mWW*s^2*t^5 - 46080*ep^6*mtt^13*mWW*s^2*t^5 - 432*mtt^12*mWW^2*s^2*t^5 + 7228*ep*mtt^12*mWW^2*s^2*t^5 + 8912*ep^2*mtt^12*mWW^2*s^2*t^5 - 390164*ep^3*mtt^12*mWW^2*s^2*t^5 - 1654680*ep^4*mtt^12*mWW^2*s^2*t^5 - 2388336*ep^5*mtt^12*mWW^2*s^2*t^5 - 1159488*ep^6*mtt^12*mWW^2*s^2*t^5 + 6860*mtt^11*mWW^3*s^2*t^5 - 55082*ep*mtt^11*mWW^3*s^2*t^5 - 710404*ep^2*mtt^11*mWW^3*s^2*t^5 - 1829312*ep^3*mtt^11*mWW^3*s^2*t^5 - 933096*ep^4*mtt^11*mWW^3*s^2*t^5 + 1516258*ep^5*mtt^11*mWW^3*s^2*t^5 + 1279496*ep^6*mtt^11*mWW^3*s^2*t^5 - 76992*mtt^10*mWW^4*s^2*t^5 - 218422*ep*mtt^10*mWW^4*s^2*t^5 + 3887744*ep^2*mtt^10*mWW^4*s^2*t^5 + 26608524*ep^3*mtt^10*mWW^4*s^2*t^5 + 66798848*ep^4*mtt^10*mWW^4*s^2*t^5 + 75396242*ep^5*mtt^10*mWW^4*s^2*t^5 + 32181576*ep^6*mtt^10*mWW^4*s^2*t^5 + 345360*mtt^9*mWW^5*s^2*t^5 + 2075068*ep*mtt^9*mWW^5*s^2*t^5 - 8646642*ep^2*mtt^9*mWW^5*s^2*t^5 - 97164596*ep^3*mtt^9*mWW^5*s^2*t^5 - 282307026*ep^4*mtt^9*mWW^5*s^2*t^5 - 343722988*ep^5*mtt^9*mWW^5*s^2*t^5 - 152698256*ep^6*mtt^9*mWW^5*s^2*t^5 - 790408*mtt^8*mWW^6*s^2*t^5 - 5634900*ep*mtt^8*mWW^6*s^2*t^5 + 10651464*ep^2*mtt^8*mWW^6*s^2*t^5 + 186947006*ep^3*mtt^8*mWW^6*s^2*t^5 + 580337524*ep^4*mtt^8*mWW^6*s^2*t^5 + 726949202*ep^5*mtt^8*mWW^6*s^2*t^5 + 327603592*ep^6*mtt^8*mWW^6*s^2*t^5 + 1038156*mtt^7*mWW^7*s^2*t^5 + 7730254*ep*mtt^7*mWW^7*s^2*t^5 - 9362280*ep^2*mtt^7*mWW^7*s^2*t^5 - 222149912*ep^3*mtt^7*mWW^7*s^2*t^5 - 709130292*ep^4*mtt^7*mWW^7*s^2*t^5 - 899217038*ep^5*mtt^7*mWW^7*s^2*t^5 - 408141048*ep^6*mtt^7*mWW^7*s^2*t^5 - 806560*mtt^6*mWW^8*s^2*t^5 - 5860698*ep*mtt^6*mWW^8*s^2*t^5 + 7901730*ep^2*mtt^6*mWW^8*s^2*t^5 + 171716026*ep^3*mtt^6*mWW^8*s^2*t^5 + 545223686*ep^4*mtt^6*mWW^8*s^2*t^5 + 692412440*ep^5*mtt^6*mWW^8*s^2*t^5 + 315368576*ep^6*mtt^6*mWW^8*s^2*t^5 + 352204*mtt^5*mWW^9*s^2*t^5 + 2298398*ep*mtt^5*mWW^9*s^2*t^5 - 6059812*ep^2*mtt^5*mWW^9*s^2*t^5 - 85564968*ep^3*mtt^5*mWW^9*s^2*t^5 - 261368584*ep^4*mtt^5*mWW^9*s^2*t^5 - 329620606*ep^5*mtt^5*mWW^9*s^2*t^5 - 150499192*ep^6*mtt^5*mWW^9*s^2*t^5 - 66808*mtt^4*mWW^10*s^2*t^5 - 283398*ep*mtt^4*mWW^10*s^2*t^5 + 2941258*ep^2*mtt^4*mWW^10*s^2*t^5 + 24791346*ep^3*mtt^4*mWW^10*s^2*t^5 + 70590718*ep^4*mtt^4*mWW^10*s^2*t^5 + 88259028*ep^5*mtt^4*mWW^10*s^2*t^5 + 40714736*ep^6*mtt^4*mWW^10*s^2*t^5 - 4280*mtt^3*mWW^11*s^2*t^5 - 73460*ep*mtt^3*mWW^11*s^2*t^5 - 543572*ep^2*mtt^3*mWW^11*s^2*t^5 - 2339976*ep^3*mtt^3*mWW^11*s^2*t^5 - 6028308*ep^4*mtt^3*mWW^11*s^2*t^5 - 8073012*ep^5*mtt^3*mWW^11*s^2*t^5 - 4135312*ep^6*mtt^3*mWW^11*s^2*t^5 + 3088*mtt^2*mWW^12*s^2*t^5 + 13056*ep*mtt^2*mWW^12*s^2*t^5 - 104170*ep^2*mtt^2*mWW^12*s^2*t^5 - 792606*ep^3*mtt^2*mWW^12*s^2*t^5 - 1882782*ep^4*mtt^2*mWW^12*s^2*t^5 - 1857362*ep^5*mtt^2*mWW^12*s^2*t^5 - 643304*ep^6*mtt^2*mWW^12*s^2*t^5 - 188*mtt*mWW^13*s^2*t^5 + 2742*ep*mtt*mWW^13*s^2*t^5 + 46614*ep^2*mtt*mWW^13*s^2*t^5 + 223868*ep^3*mtt*mWW^13*s^2*t^5 + 483018*ep^4*mtt*mWW^13*s^2*t^5 + 484938*ep^5*mtt*mWW^13*s^2*t^5 + 183688*ep^6*mtt*mWW^13*s^2*t^5 - 210*ep*mWW^14*s^2*t^5 - 2394*ep^2*mWW^14*s^2*t^5 - 10500*ep^3*mWW^14*s^2*t^5 - 22274*ep^4*mWW^14*s^2*t^5 - 22798*ep^5*mWW^14*s^2*t^5 - 8984*ep^6*mWW^14*s^2*t^5 + 4032*ep^2*mtt^12*mWW*s^3*t^5 + 34944*ep^3*mtt^12*mWW*s^3*t^5 + 103488*ep^4*mtt^12*mWW*s^3*t^5 + 126336*ep^5*mtt^12*mWW*s^3*t^5 + 53760*ep^6*mtt^12*mWW*s^3*t^5 + 1680*mtt^11*mWW^2*s^3*t^5 + 4532*ep*mtt^11*mWW^2*s^3*t^5 + 196016*ep^2*mtt^11*mWW^2*s^3*t^5 + 1919132*ep^3*mtt^11*mWW^2*s^3*t^5 + 6221872*ep^4*mtt^11*mWW^2*s^3*t^5 + 8265960*ep^5*mtt^11*mWW^2*s^3*t^5 + 3894040*ep^6*mtt^11*mWW^2*s^3*t^5 - 23008*mtt^10*mWW^3*s^3*t^5 - 181976*ep*mtt^10*mWW^3*s^3*t^5 - 1227174*ep^2*mtt^10*mWW^3*s^3*t^5 - 7133170*ep^3*mtt^10*mWW^3*s^3*t^5 - 20418994*ep^4*mtt^10*mWW^3*s^3*t^5 - 25874470*ep^5*mtt^10*mWW^3*s^3*t^5 - 11813480*ep^6*mtt^10*mWW^3*s^3*t^5 + 234984*mtt^9*mWW^4*s^3*t^5 + 2167604*ep*mtt^9*mWW^4*s^3*t^5 + 4992664*ep^2*mtt^9*mWW^4*s^3*t^5 - 8692988*ep^3*mtt^9*mWW^4*s^3*t^5 - 52797784*ep^4*mtt^9*mWW^4*s^3*t^5 - 76453864*ep^5*mtt^9*mWW^4*s^3*t^5 - 36764824*ep^6*mtt^9*mWW^4*s^3*t^5 - 952360*mtt^8*mWW^5*s^3*t^5 - 8692340*ep*mtt^8*mWW^5*s^3*t^5 - 13061502*ep^2*mtt^8*mWW^5*s^3*t^5 + 93104274*ep^3*mtt^8*mWW^5*s^3*t^5 + 384660622*ep^4*mtt^8*mWW^5*s^3*t^5 + 524269450*ep^5*mtt^8*mWW^5*s^3*t^5 + 245993552*ep^6*mtt^8*mWW^5*s^3*t^5 + 1929992*mtt^7*mWW^6*s^3*t^5 + 16984812*ep*mtt^7*mWW^6*s^3*t^5 + 18429898*ep^2*mtt^7*mWW^6*s^3*t^5 - 227778716*ep^3*mtt^7*mWW^6*s^3*t^5 - 870786738*ep^4*mtt^7*mWW^6*s^3*t^5 - 1164263512*ep^5*mtt^7*mWW^6*s^3*t^5 - 541673064*ep^6*mtt^7*mWW^6*s^3*t^5 - 2179280*mtt^6*mWW^7*s^3*t^5 - 18176452*ep*mtt^6*mWW^7*s^3*t^5 - 10815702*ep^2*mtt^6*mWW^7*s^3*t^5 + 295624450*ep^3*mtt^6*mWW^7*s^3*t^5 + 1057690306*ep^4*mtt^6*mWW^7*s^3*t^5 + 1387583030*ep^5*mtt^6*mWW^7*s^3*t^5 + 639954744*ep^6*mtt^6*mWW^7*s^3*t^5 + 1384928*mtt^5*mWW^8*s^3*t^5 + 10615630*ep*mtt^5*mWW^8*s^3*t^5 - 2873519*ep^2*mtt^5*mWW^8*s^3*t^5 - 227863421*ep^3*mtt^5*mWW^8*s^3*t^5 - 755406437*ep^4*mtt^5*mWW^8*s^3*t^5 - 969024929*ep^5*mtt^5*mWW^8*s^3*t^5 - 442584508*ep^6*mtt^5*mWW^8*s^3*t^5 - 442040*mtt^4*mWW^9*s^3*t^5 - 2832252*ep*mtt^4*mWW^9*s^3*t^5 + 7279037*ep^2*mtt^4*mWW^9*s^3*t^5 + 101837443*ep^3*mtt^4*mWW^9*s^3*t^5 + 308097303*ep^4*mtt^4*mWW^9*s^3*t^5 + 385497001*ep^5*mtt^4*mWW^9*s^3*t^5 + 174782948*ep^6*mtt^4*mWW^9*s^3*t^5 + 32168*mtt^3*mWW^10*s^3*t^5 - 11444*ep*mtt^3*mWW^10*s^3*t^5 - 3247048*ep^2*mtt^3*mWW^10*s^3*t^5 - 21043826*ep^3*mtt^3*mWW^10*s^3*t^5 - 56477456*ep^4*mtt^3*mWW^10*s^3*t^5 - 69499218*ep^5*mtt^3*mWW^10*s^3*t^5 - 31961976*ep^6*mtt^3*mWW^10*s^3*t^5 + 15440*mtt^2*mWW^11*s^3*t^5 + 126020*ep*mtt^2*mWW^11*s^3*t^5 + 149694*ep^2*mtt^2*mWW^11*s^3*t^5 - 1118574*ep^3*mtt^2*mWW^11*s^3*t^5 - 3558234*ep^4*mtt^2*mWW^11*s^3*t^5 - 3453002*ep^5*mtt^2*mWW^11*s^3*t^5 - 981656*ep^6*mtt^2*mWW^11*s^3*t^5 - 2504*mtt*mWW^12*s^3*t^5 - 1630*ep*mtt*mWW^12*s^3*t^5 + 203349*ep^2*mtt*mWW^12*s^3*t^5 + 1244891*ep^3*mtt*mWW^12*s^3*t^5 + 2959711*ep^4*mtt*mWW^12*s^3*t^5 + 3118987*ep^5*mtt*mWW^12*s^3*t^5 + 1213212*ep^6*mtt*mWW^12*s^3*t^5 - 2504*ep*mWW^13*s^3*t^5 - 29745*ep^2*mWW^13*s^3*t^5 - 134439*ep^3*mWW^13*s^3*t^5 - 287659*ep^4*mWW^13*s^3*t^5 - 291769*ep^5*mWW^13*s^3*t^5 - 112748*ep^6*mWW^13*s^3*t^5 + 2016*ep*mtt^11*mWW*s^4*t^5 + 17472*ep^2*mtt^11*mWW*s^4*t^5 + 51744*ep^3*mtt^11*mWW*s^4*t^5 + 63168*ep^4*mtt^11*mWW*s^4*t^5 + 26880*ep^5*mtt^11*mWW*s^4*t^5 - 3696*mtt^10*mWW^2*s^4*t^5 - 31476*ep*mtt^10*mWW^2*s^4*t^5 - 531312*ep^2*mtt^10*mWW^2*s^4*t^5 - 4032548*ep^3*mtt^10*mWW^2*s^4*t^5 - 12160520*ep^4*mtt^10*mWW^2*s^4*t^5 - 15718000*ep^5*mtt^10*mWW^2*s^4*t^5 - 7321360*ep^6*mtt^10*mWW^2*s^4*t^5 + 44052*mtt^9*mWW^3*s^4*t^5 + 648646*ep*mtt^9*mWW^3*s^4*t^5 + 4840318*ep^2*mtt^9*mWW^3*s^4*t^5 + 20307694*ep^3*mtt^9*mWW^3*s^4*t^5 + 45291646*ep^4*mtt^9*mWW^3*s^4*t^5 + 49585900*ep^5*mtt^9*mWW^3*s^4*t^5 + 20894704*ep^6*mtt^9*mWW^3*s^4*t^5 - 398944*mtt^8*mWW^4*s^4*t^5 - 4693718*ep*mtt^8*mWW^4*s^4*t^5 - 18743066*ep^2*mtt^8*mWW^4*s^4*t^5 - 24077026*ep^3*mtt^8*mWW^4*s^4*t^5 + 18900650*ep^4*mtt^8*mWW^4*s^4*t^5 + 66224024*ep^5*mtt^8*mWW^4*s^4*t^5 + 39304944*ep^6*mtt^8*mWW^4*s^4*t^5 + 1438768*mtt^7*mWW^5*s^4*t^5 + 14583912*ep*mtt^7*mWW^5*s^4*t^5 + 37818574*ep^2*mtt^7*mWW^5*s^4*t^5 - 54917586*ep^3*mtt^7*mWW^5*s^4*t^5 - 388721358*ep^4*mtt^7*mWW^5*s^4*t^5 - 586807958*ep^5*mtt^7*mWW^5*s^4*t^5 - 287767984*ep^6*mtt^7*mWW^5*s^4*t^5 - 2544472*mtt^6*mWW^6*s^4*t^5 - 23337264*ep*mtt^6*mWW^6*s^4*t^5 - 40602116*ep^2*mtt^6*mWW^6*s^4*t^5 + 203734976*ep^3*mtt^6*mWW^6*s^4*t^5 + 898629396*ep^4*mtt^6*mWW^6*s^4*t^5 + 1244319984*ep^5*mtt^6*mWW^6*s^4*t^5 + 588926120*ep^6*mtt^6*mWW^6*s^4*t^5 + 2424092*mtt^5*mWW^7*s^4*t^5 + 20360374*ep*mtt^5*mWW^7*s^4*t^5 + 19019390*ep^2*mtt^5*mWW^7*s^4*t^5 - 273228778*ep^3*mtt^5*mWW^7*s^4*t^5 - 1011908706*ep^4*mtt^5*mWW^7*s^4*t^5 - 1335281212*ep^5*mtt^5*mWW^7*s^4*t^5 - 616795112*ep^6*mtt^5*mWW^7*s^4*t^5 - 1223440*mtt^4*mWW^8*s^4*t^5 - 9183198*ep*mtt^4*mWW^8*s^4*t^5 + 2654228*ep^2*mtt^4*mWW^8*s^4*t^5 + 191882128*ep^3*mtt^4*mWW^8*s^4*t^5 + 627287220*ep^4*mtt^4*mWW^8*s^4*t^5 + 795943206*ep^5*mtt^4*mWW^8*s^4*t^5 + 360165312*ep^6*mtt^4*mWW^8*s^4*t^5 + 266392*mtt^3*mWW^9*s^4*t^5 + 1515748*ep*mtt^3*mWW^9*s^4*t^5 - 6402878*ep^2*mtt^3*mWW^9*s^4*t^5 - 69597814*ep^3*mtt^3*mWW^9*s^4*t^5 - 201487530*ep^4*mtt^3*mWW^9*s^4*t^5 - 246480190*ep^5*mtt^3*mWW^9*s^4*t^5 - 109962240*ep^6*mtt^3*mWW^9*s^4*t^5 + 4376*mtt^2*mWW^10*s^4*t^5 + 186904*ep*mtt^2*mWW^10*s^4*t^5 + 1899068*ep^2*mtt^2*mWW^10*s^4*t^5 + 8767204*ep^3*mtt^2*mWW^10*s^4*t^5 + 20825996*ep^4*mtt^2*mWW^10*s^4*t^5 + 24490572*ep^5*mtt^2*mWW^10*s^4*t^5 + 11092472*ep^6*mtt^2*mWW^10*s^4*t^5 - 7128*mtt*mWW^11*s^4*t^5 - 45192*ep*mtt*mWW^11*s^4*t^5 + 113204*ep^2*mtt*mWW^11*s^4*t^5 + 1493028*ep^3*mtt*mWW^11*s^4*t^5 + 4106364*ep^4*mtt*mWW^11*s^4*t^5 + 4532356*ep^5*mtt*mWW^11*s^4*t^5 + 1782824*ep^6*mtt*mWW^11*s^4*t^5 - 6752*ep*mWW^12*s^4*t^5 - 82882*ep^2*mWW^12*s^4*t^5 - 383022*ep^3*mWW^12*s^4*t^5 - 826326*ep^4*mWW^12*s^4*t^5 - 835562*ep^5*mWW^12*s^4*t^5 - 319680*ep^6*mWW^12*s^4*t^5 - 4032*ep*mtt^10*mWW*s^5*t^5 - 40992*ep^2*mtt^10*mWW*s^5*t^5 - 155904*ep^3*mtt^10*mWW*s^5*t^5 - 281568*ep^4*mtt^10*mWW*s^5*t^5 - 243264*ep^5*mtt^10*mWW*s^5*t^5 - 80640*ep^6*mtt^10*mWW*s^5*t^5 + 5040*mtt^9*mWW^2*s^5*t^5 + 50284*ep*mtt^9*mWW^2*s^5*t^5 + 698840*ep^2*mtt^9*mWW^2*s^5*t^5 + 4910092*ep^3*mtt^9*mWW^2*s^5*t^5 + 14453592*ep^4*mtt^9*mWW^2*s^5*t^5 + 18497664*ep^5*mtt^9*mWW^2*s^5*t^5 + 8567688*ep^6*mtt^9*mWW^2*s^5*t^5 - 53080*mtt^8*mWW^3*s^5*t^5 - 949500*ep*mtt^8*mWW^3*s^5*t^5 - 6757346*ep^2*mtt^8*mWW^3*s^5*t^5 - 23963678*ep^3*mtt^8*mWW^3*s^5*t^5 - 45001238*ep^4*mtt^8*mWW^3*s^5*t^5 - 42984014*ep^5*mtt^8*mWW^3*s^5*t^5 - 16479032*ep^6*mtt^8*mWW^3*s^5*t^5 + 411096*mtt^7*mWW^4*s^5*t^5 + 5274148*ep*mtt^7*mWW^4*s^5*t^5 + 22920460*ep^2*mtt^7*mWW^4*s^5*t^5 + 33933740*ep^3*mtt^7*mWW^4*s^5*t^5 - 12553444*ep^4*mtt^7*mWW^4*s^5*t^5 - 70900320*ep^5*mtt^7*mWW^4*s^5*t^5 - 44124384*ep^6*mtt^7*mWW^4*s^5*t^5 - 1292856*mtt^6*mWW^5*s^5*t^5 - 13406508*ep*mtt^6*mWW^5*s^5*t^5 - 38185890*ep^2*mtt^6*mWW^5*s^5*t^5 + 27931206*ep^3*mtt^6*mWW^5*s^5*t^5 + 299777678*ep^4*mtt^6*mWW^5*s^5*t^5 + 474733370*ep^5*mtt^6*mWW^5*s^5*t^5 + 237803376*ep^6*mtt^6*mWW^5*s^5*t^5 + 1959288*mtt^5*mWW^6*s^5*t^5 + 17824990*ep*mtt^5*mWW^6*s^5*t^5 + 32564935*ep^2*mtt^5*mWW^6*s^5*t^5 - 137392037*ep^3*mtt^5*mWW^6*s^5*t^5 - 626472671*ep^4*mtt^5*mWW^6*s^5*t^5 - 872903845*ep^5*mtt^5*mWW^6*s^5*t^5 - 414943996*ep^6*mtt^5*mWW^6*s^5*t^5 - 1538120*mtt^4*mWW^7*s^5*t^5 - 12612120*ep*mtt^4*mWW^7*s^5*t^5 - 10679605*ep^2*mtt^4*mWW^7*s^5*t^5 + 169109529*ep^3*mtt^4*mWW^7*s^5*t^5 + 612933569*ep^4*mtt^4*mWW^7*s^5*t^5 + 799501847*ep^5*mtt^4*mWW^7*s^5*t^5 + 366321108*ep^6*mtt^4*mWW^7*s^5*t^5 + 594312*mtt^3*mWW^8*s^5*t^5 + 4254164*ep*mtt^3*mWW^8*s^5*t^5 - 3208438*ep^2*mtt^3*mWW^8*s^5*t^5 - 99415418*ep^3*mtt^3*mWW^8*s^5*t^5 - 312428466*ep^4*mtt^3*mWW^8*s^5*t^5 - 388378514*ep^5*mtt^3*mWW^8*s^5*t^5 - 173041096*ep^6*mtt^3*mWW^8*s^5*t^5 - 82472*mtt^2*mWW^9*s^5*t^5 - 355832*ep*mtt^2*mWW^9*s^5*t^5 + 3294932*ep^2*mtt^2*mWW^9*s^5*t^5 + 27447452*ep^3*mtt^2*mWW^9*s^5*t^5 + 74653408*ep^4*mtt^2*mWW^9*s^5*t^5 + 88153152*ep^5*mtt^2*mWW^9*s^5*t^5 + 38316680*ep^6*mtt^2*mWW^9*s^5*t^5 - 3208*mtt*mWW^10*s^5*t^5 - 72930*ep*mtt*mWW^10*s^5*t^5 - 565893*ep^2*mtt*mWW^10*s^5*t^5 - 2164649*ep^3*mtt*mWW^10*s^5*t^5 - 4402259*ep^4*mtt*mWW^10*s^5*t^5 - 4554681*ep^5*mtt*mWW^10*s^5*t^5 - 1858724*ep^6*mtt*mWW^10*s^5*t^5 - 4200*ep*mWW^11*s^5*t^5 - 52523*ep^2*mWW^11*s^5*t^5 - 241869*ep^3*mWW^11*s^5*t^5 - 512713*ep^4*mWW^11*s^5*t^5 - 503603*ep^5*mWW^11*s^5*t^5 - 186068*ep^6*mWW^11*s^5*t^5 + 4032*ep*mtt^9*mWW*s^6*t^5 + 43008*ep^2*mtt^9*mWW*s^6*t^5 + 173376*ep^3*mtt^9*mWW*s^6*t^5 + 333312*ep^4*mtt^9*mWW*s^6*t^5 + 306432*ep^5*mtt^9*mWW*s^6*t^5 + 107520*ep^6*mtt^9*mWW*s^6*t^5 - 4368*mtt^8*mWW^2*s^6*t^5 - 43180*ep*mtt^8*mWW^2*s^6*t^5 - 543184*ep^2*mtt^8*mWW^2*s^6*t^5 - 3729532*ep^3*mtt^8*mWW^2*s^6*t^5 - 10927400*ep^4*mtt^8*mWW^2*s^6*t^5 - 13946160*ep^5*mtt^8*mWW^2*s^6*t^5 - 6432416*ep^6*mtt^8*mWW^2*s^6*t^5 + 41588*mtt^7*mWW^3*s^6*t^5 + 792738*ep*mtt^7*mWW^3*s^6*t^5 + 5201048*ep^2*mtt^7*mWW^3*s^6*t^5 + 15413892*ep^3*mtt^7*mWW^3*s^6*t^5 + 22681092*ep^4*mtt^7*mWW^3*s^6*t^5 + 16326914*ep^5*mtt^7*mWW^3*s^6*t^5 + 4689736*ep^6*mtt^7*mWW^3*s^6*t^5 - 262464*mtt^6*mWW^4*s^6*t^5 - 3458634*ep*mtt^6*mWW^4*s^6*t^5 - 14928904*ep^2*mtt^6*mWW^4*s^6*t^5 - 19126652*ep^3*mtt^6*mWW^4*s^6*t^5 + 20430200*ep^4*mtt^6*mWW^4*s^6*t^5 + 63390142*ep^5*mtt^6*mWW^4*s^6*t^5 + 36758824*ep^6*mtt^6*mWW^4*s^6*t^5 + 699688*mtt^5*mWW^5*s^6*t^5 + 7188680*ep*mtt^5*mWW^5*s^6*t^5 + 20238874*ep^2*mtt^5*mWW^5*s^6*t^5 - 15988872*ep^3*mtt^5*mWW^5*s^6*t^5 - 163280222*ep^4*mtt^5*mWW^5*s^6*t^5 - 258539620*ep^5*mtt^5*mWW^5*s^6*t^5 - 130056584*ep^6*mtt^5*mWW^5*s^6*t^5 - 886608*mtt^4*mWW^6*s^6*t^5 - 7860580*ep*mtt^4*mWW^6*s^6*t^5 - 13276246*ep^2*mtt^4*mWW^6*s^6*t^5 + 64289700*ep^3*mtt^4*mWW^6*s^6*t^5 + 280468370*ep^4*mtt^4*mWW^6*s^6*t^5 + 386257924*ep^5*mtt^4*mWW^6*s^6*t^5 + 182795816*ep^6*mtt^4*mWW^6*s^6*t^5 + 554244*mtt^3*mWW^7*s^6*t^5 + 4396714*ep*mtt^3*mWW^7*s^6*t^5 + 2439516*ep^2*mtt^3*mWW^7*s^6*t^5 - 65502484*ep^3*mtt^3*mWW^7*s^6*t^5 - 226826680*ep^4*mtt^3*mWW^7*s^6*t^5 - 290246422*ep^5*mtt^3*mWW^7*s^6*t^5 - 131251608*ep^6*mtt^3*mWW^7*s^6*t^5 - 154048*mtt^2*mWW^8*s^6*t^5 - 1026394*ep*mtt^2*mWW^8*s^6*t^5 + 1762604*ep^2*mtt^2*mWW^8*s^6*t^5 + 30101604*ep^3*mtt^2*mWW^8*s^6*t^5 + 89975900*ep^4*mtt^2*mWW^8*s^6*t^5 + 109027622*ep^5*mtt^2*mWW^8*s^6*t^5 + 47666344*ep^6*mtt^2*mWW^8*s^6*t^5 + 11968*mtt*mWW^9*s^6*t^5 + 13996*ep*mtt*mWW^9*s^6*t^5 - 922094*ep^2*mtt*mWW^9*s^6*t^5 - 6003336*ep^3*mtt*mWW^9*s^6*t^5 - 14991342*ep^4*mtt*mWW^9*s^6*t^5 - 16658472*ep^5*mtt*mWW^9*s^6*t^5 - 6866536*ep^6*mtt*mWW^9*s^6*t^5 + 6068*ep*mWW^10*s^6*t^5 + 75618*ep^2*mWW^10*s^6*t^5 + 362704*ep^3*mWW^10*s^6*t^5 + 815810*ep^4*mWW^10*s^6*t^5 + 863720*ep^5*mWW^10*s^6*t^5 + 346344*ep^6*mWW^10*s^6*t^5 - 2304*ep*mtt^8*mWW*s^7*t^5 - 25152*ep^2*mtt^8*mWW*s^7*t^5 - 104064*ep^3*mtt^8*mWW*s^7*t^5 - 205248*ep^4*mtt^8*mWW*s^7*t^5 - 193152*ep^5*mtt^8*mWW*s^7*t^5 - 69120*ep^6*mtt^8*mWW*s^7*t^5 + 2352*mtt^7*mWW^2*s^7*t^5 + 21852*ep*mtt^7*mWW^2*s^7*t^5 + 256368*ep^2*mtt^7*mWW^2*s^7*t^5 + 1762324*ep^3*mtt^7*mWW^2*s^7*t^5 + 5186320*ep^4*mtt^7*mWW^2*s^7*t^5 + 6618296*ep^5*mtt^7*mWW^2*s^7*t^5 + 3037928*ep^6*mtt^7*mWW^2*s^7*t^5 - 20880*mtt^6*mWW^3*s^7*t^5 - 394512*ep*mtt^6*mWW^3*s^7*t^5 - 2328402*ep^2*mtt^6*mWW^3*s^7*t^5 - 5465622*ep^3*mtt^6*mWW^3*s^7*t^5 - 4733014*ep^4*mtt^6*mWW^3*s^7*t^5 + 90214*ep^5*mtt^6*mWW^3*s^7*t^5 + 1372424*ep^6*mtt^6*mWW^3*s^7*t^5 + 101048*mtt^5*mWW^4*s^7*t^5 + 1326436*ep*mtt^5*mWW^4*s^7*t^5 + 5473444*ep^2*mtt^5*mWW^4*s^7*t^5 + 4860600*ep^3*mtt^5*mWW^4*s^7*t^5 - 15535444*ep^4*mtt^5*mWW^4*s^7*t^5 - 33976012*ep^5*mtt^5*mWW^4*s^7*t^5 - 18351512*ep^6*mtt^5*mWW^4*s^7*t^5 - 218368*mtt^4*mWW^5*s^7*t^5 - 2197720*ep*mtt^4*mWW^5*s^7*t^5 - 5845158*ep^2*mtt^4*mWW^5*s^7*t^5 + 7168810*ep^3*mtt^4*mWW^5*s^7*t^5 + 56197006*ep^4*mtt^4*mWW^5*s^7*t^5 + 86975134*ep^5*mtt^4*mWW^5*s^7*t^5 + 43555288*ep^6*mtt^4*mWW^5*s^7*t^5 + 222336*mtt^3*mWW^6*s^7*t^5 + 1914508*ep*mtt^3*mWW^6*s^7*t^5 + 2736520*ep^2*mtt^3*mWW^6*s^7*t^5 - 18391036*ep^3*mtt^3*mWW^6*s^7*t^5 - 74535432*ep^4*mtt^3*mWW^6*s^7*t^5 - 100653800*ep^5*mtt^3*mWW^6*s^7*t^5 - 47171208*ep^6*mtt^3*mWW^6*s^7*t^5 - 103472*mtt^2*mWW^7*s^7*t^5 - 793848*ep*mtt^2*mWW^7*s^7*t^5 - 52478*ep^2*mtt^2*mWW^7*s^7*t^5 + 14358750*ep^3*mtt^2*mWW^7*s^7*t^5 + 47298614*ep^4*mtt^2*mWW^7*s^7*t^5 + 59397162*ep^5*mtt^2*mWW^7*s^7*t^5 + 26542328*ep^6*mtt^2*mWW^7*s^7*t^5 + 16984*mtt*mWW^8*s^7*t^5 + 93332*ep*mtt*mWW^8*s^7*t^5 - 460860*ep^2*mtt*mWW^8*s^7*t^5 - 4667056*ep^3*mtt*mWW^8*s^7*t^5 - 12919508*ep^4*mtt*mWW^8*s^7*t^5 - 15008900*ep^5*mtt*mWW^8*s^7*t^5 - 6346824*ep^6*mtt*mWW^8*s^7*t^5 + 9216*ep*mWW^9*s^7*t^5 + 115158*ep^2*mWW^9*s^7*t^5 + 546414*ep^3*mWW^9*s^7*t^5 + 1212786*ep^4*mWW^9*s^7*t^5 + 1266898*ep^5*mWW^9*s^7*t^5 + 502696*ep^6*mWW^9*s^7*t^5 + 720*ep*mtt^7*mWW*s^8*t^5 + 7968*ep^2*mtt^7*mWW*s^8*t^5 + 33456*ep^3*mtt^7*mWW*s^8*t^5 + 66912*ep^4*mtt^7*mWW*s^8*t^5 + 63744*ep^5*mtt^7*mWW*s^8*t^5 + 23040*ep^6*mtt^7*mWW*s^8*t^5 - 720*mtt^6*mWW^2*s^8*t^5 - 6212*ep*mtt^6*mWW^2*s^8*t^5 - 68896*ep^2*mtt^6*mWW^2*s^8*t^5 - 479612*ep^3*mtt^6*mWW^2*s^8*t^5 - 1422552*ep^4*mtt^6*mWW^2*s^8*t^5 - 1815240*ep^5*mtt^6*mWW^2*s^8*t^5 - 827760*ep^6*mtt^6*mWW^2*s^8*t^5 + 6188*mtt^5*mWW^3*s^8*t^5 + 110162*ep*mtt^5*mWW^3*s^8*t^5 + 567918*ep^2*mtt^5*mWW^3*s^8*t^5 + 942286*ep^3*mtt^5*mWW^3*s^8*t^5 - 238906*ep^4*mtt^5*mWW^3*s^8*t^5 - 1849568*ep^5*mtt^5*mWW^3*s^8*t^5 - 1169280*ep^6*mtt^5*mWW^3*s^8*t^5 - 21408*mtt^4*mWW^4*s^8*t^5 - 275634*ep*mtt^4*mWW^4*s^8*t^5 - 1060542*ep^2*mtt^4*mWW^4*s^8*t^5 - 294422*ep^3*mtt^4*mWW^4*s^8*t^5 + 5394518*ep^4*mtt^4*mWW^4*s^8*t^5 + 9717856*ep^5*mtt^4*mWW^4*s^8*t^5 + 4961088*ep^6*mtt^4*mWW^4*s^8*t^5 + 34296*mtt^3*mWW^5*s^8*t^5 + 339908*ep*mtt^3*mWW^5*s^8*t^5 + 834996*ep^2*mtt^3*mWW^5*s^8*t^5 - 1716132*ep^3*mtt^3*mWW^5*s^8*t^5 - 10556972*ep^4*mtt^3*mWW^5*s^8*t^5 - 15852688*ep^5*mtt^3*mWW^5*s^8*t^5 - 7849776*ep^6*mtt^3*mWW^5*s^8*t^5 - 25520*mtt^2*mWW^6*s^8*t^5 - 215368*ep*mtt^2*mWW^6*s^8*t^5 - 227028*ep^2*mtt^2*mWW^6*s^8*t^5 + 2640360*ep^3*mtt^2*mWW^6*s^8*t^5 + 9966364*ep^4*mtt^2*mWW^6*s^8*t^5 + 13267272*ep^5*mtt^2*mWW^6*s^8*t^5 + 6190944*ep^6*mtt^2*mWW^6*s^8*t^5 + 7164*mtt*mWW^7*s^8*t^5 + 52346*ep*mtt*mWW^7*s^8*t^5 - 60322*ep^2*mtt*mWW^7*s^8*t^5 - 1404282*ep^3*mtt*mWW^7*s^8*t^5 - 4341946*ep^4*mtt*mWW^7*s^8*t^5 - 5344336*ep^5*mtt*mWW^7*s^8*t^5 - 2365968*ep^6*mtt*mWW^7*s^8*t^5 + 3678*ep*mWW^8*s^8*t^5 + 46226*ep^2*mWW^8*s^8*t^5 + 218826*ep^3*mWW^8*s^8*t^5 + 487462*ep^4*mWW^8*s^8*t^5 + 515040*ep^5*mWW^8*s^8*t^5 + 208272*ep^6*mWW^8*s^8*t^5 - 96*ep*mtt^6*mWW*s^9*t^5 - 1072*ep^2*mtt^6*mWW*s^9*t^5 - 4544*ep^3*mtt^6*mWW*s^9*t^5 - 9168*ep^4*mtt^6*mWW*s^9*t^5 - 8800*ep^5*mtt^6*mWW*s^9*t^5 - 3200*ep^6*mtt^6*mWW*s^9*t^5 + 96*mtt^5*mWW^2*s^9*t^5 + 776*ep*mtt^5*mWW^2*s^9*t^5 + 8212*ep^2*mtt^5*mWW^2*s^9*t^5 + 58068*ep^3*mtt^5*mWW^2*s^9*t^5 + 173500*ep^4*mtt^5*mWW^2*s^9*t^5 + 221020*ep^5*mtt^5*mWW^2*s^9*t^5 + 99880*ep^6*mtt^5*mWW^2*s^9*t^5 - 832*mtt^4*mWW^3*s^9*t^5 - 13700*ep*mtt^4*mWW^3*s^9*t^5 - 58534*ep^2*mtt^4*mWW^3*s^9*t^5 - 48038*ep^3*mtt^4*mWW^3*s^9*t^5 + 181094*ep^4*mtt^4*mWW^3*s^9*t^5 + 378322*ep^5*mtt^4*mWW^3*s^9*t^5 + 200616*ep^6*mtt^4*mWW^3*s^9*t^5 + 1920*mtt^3*mWW^4*s^9*t^5 + 24524*ep*mtt^3*mWW^4*s^9*t^5 + 85652*ep^2*mtt^3*mWW^4*s^9*t^5 - 65668*ep^3*mtt^3*mWW^4*s^9*t^5 - 767716*ep^4*mtt^3*mWW^4*s^9*t^5 - 1220600*ep^5*mtt^3*mWW^4*s^9*t^5 - 595040*ep^6*mtt^3*mWW^4*s^9*t^5 - 1728*mtt^2*mWW^5*s^9*t^5 - 17468*ep*mtt^2*mWW^5*s^9*t^5 - 39952*ep^2*mtt^2*mWW^5*s^9*t^5 + 148232*ep^3*mtt^2*mWW^5*s^9*t^5 + 762688*ep^4*mtt^2*mWW^5*s^9*t^5 + 1108068*ep^5*mtt^2*mWW^5*s^9*t^5 + 535584*ep^6*mtt^2*mWW^5*s^9*t^5 + 544*mtt*mWW^6*s^9*t^5 + 4924*ep*mtt*mWW^6*s^9*t^5 + 312*ep^2*mtt*mWW^6*s^9*t^5 - 99088*ep^3*mtt*mWW^6*s^9*t^5 - 356984*ep^4*mtt*mWW^6*s^9*t^5 - 499764*ep^5*mtt*mWW^6*s^9*t^5 - 250760*ep^6*mtt*mWW^6*s^9*t^5 + 272*ep*mWW^7*s^9*t^5 + 3846*ep^2*mWW^7*s^9*t^5 + 19486*ep^3*mWW^7*s^9*t^5 + 47306*ep^4*mWW^7*s^9*t^5 + 55546*ep^5*mWW^7*s^9*t^5 + 25208*ep^6*mWW^7*s^9*t^5 + 144*ep*mtt^3*mWW^3*s^10*t^5 + 216*ep^2*mtt^3*mWW^3*s^10*t^5 - 1456*ep^3*mtt^3*mWW^3*s^10*t^5 - 4456*ep^4*mtt^3*mWW^3*s^10*t^5 - 4400*ep^5*mtt^3*mWW^3*s^10*t^5 - 1472*ep^6*mtt^3*mWW^3*s^10*t^5 - 96*ep*mtt^2*mWW^4*s^10*t^5 - 200*ep^2*mtt^2*mWW^4*s^10*t^5 + 672*ep^3*mtt^2*mWW^4*s^10*t^5 + 2392*ep^4*mtt^2*mWW^4*s^10*t^5 + 2448*ep^5*mtt^2*mWW^4*s^10*t^5 + 832*ep^6*mtt^2*mWW^4*s^10*t^5 - 48*ep*mtt*mWW^5*s^10*t^5 + 8*ep^2*mtt*mWW^5*s^10*t^5 + 912*ep^3*mtt*mWW^5*s^10*t^5 + 2312*ep^4*mtt*mWW^5*s^10*t^5 + 2160*ep^5*mtt*mWW^5*s^10*t^5 + 704*ep^6*mtt*mWW^5*s^10*t^5 - 24*ep^2*mWW^6*s^10*t^5 - 128*ep^3*mWW^6*s^10*t^5 - 248*ep^4*mWW^6*s^10*t^5 - 208*ep^5*mWW^6*s^10*t^5 - 64*ep^6*mWW^6*s^10*t^5 + 496*ep*mtt^14*mWW*t^6 + 6176*ep^2*mtt^14*mWW*t^6 + 28784*ep^3*mtt^14*mWW*t^6 + 62272*ep^4*mtt^14*mWW*t^6 + 62720*ep^5*mtt^14*mWW*t^6 + 23552*ep^6*mtt^14*mWW*t^6 - 2812*ep*mtt^13*mWW^2*t^6 - 29364*ep^2*mtt^13*mWW^2*t^6 - 116580*ep^3*mtt^13*mWW^2*t^6 - 224348*ep^4*mtt^13*mWW^2*t^6 - 210928*ep^5*mtt^13*mWW^2*t^6 - 77568*ep^6*mtt^13*mWW^2*t^6 + 13980*ep*mtt^12*mWW^3*t^6 + 146584*ep^2*mtt^12*mWW^3*t^6 + 596872*ep^3*mtt^12*mWW^3*t^6 + 1220488*ep^4*mtt^12*mWW^3*t^6 + 1268332*ep^5*mtt^12*mWW^3*t^6 + 535344*ep^6*mtt^12*mWW^3*t^6 - 64216*ep*mtt^11*mWW^4*t^6 - 760952*ep^2*mtt^11*mWW^4*t^6 - 3494896*ep^3*mtt^11*mWW^4*t^6 - 7825656*ep^4*mtt^11*mWW^4*t^6 - 8563656*ep^5*mtt^11*mWW^4*t^6 - 3670944*ep^6*mtt^11*mWW^4*t^6 + 190912*ep*mtt^10*mWW^5*t^6 + 2406978*ep^2*mtt^10*mWW^5*t^6 + 11595110*ep^3*mtt^10*mWW^5*t^6 + 26639662*ep^4*mtt^10*mWW^5*t^6 + 29320594*ep^5*mtt^10*mWW^5*t^6 + 12442344*ep^6*mtt^10*mWW^5*t^6 - 350564*ep*mtt^9*mWW^6*t^6 - 4526476*ep^2*mtt^9*mWW^6*t^6 - 22158632*ep^3*mtt^9*mWW^6*t^6 - 51242436*ep^4*mtt^9*mWW^6*t^6 - 56303348*ep^5*mtt^9*mWW^6*t^6 - 23686544*ep^6*mtt^9*mWW^6*t^6 + 408284*ep*mtt^8*mWW^7*t^6 + 5303508*ep^2*mtt^8*mWW^7*t^6 + 26054316*ep^3*mtt^8*mWW^7*t^6 + 60282332*ep^4*mtt^8*mWW^7*t^6 + 66074952*ep^5*mtt^8*mWW^7*t^6 + 27643488*ep^6*mtt^8*mWW^7*t^6 - 304364*ep*mtt^7*mWW^8*t^6 - 3938820*ep^2*mtt^7*mWW^8*t^6 - 19299400*ep^3*mtt^7*mWW^8*t^6 - 44582396*ep^4*mtt^7*mWW^8*t^6 - 48799100*ep^5*mtt^7*mWW^8*t^6 - 20370480*ep^6*mtt^7*mWW^8*t^6 + 141316*ep*mtt^6*mWW^9*t^6 + 1809992*ep^2*mtt^6*mWW^9*t^6 + 8813776*ep^3*mtt^6*mWW^9*t^6 + 20326296*ep^4*mtt^6*mWW^9*t^6 + 22277596*ep^5*mtt^6*mWW^9*t^6 + 9320944*ep^6*mtt^6*mWW^9*t^6 - 37232*ep*mtt^5*mWW^10*t^6 - 469808*ep^2*mtt^5*mWW^10*t^6 - 2271620*ep^3*mtt^5*mWW^10*t^6 - 5249552*ep^4*mtt^5*mWW^10*t^6 - 5802524*ep^5*mtt^5*mWW^10*t^6 - 2455664*ep^6*mtt^5*mWW^10*t^6 + 4088*ep*mtt^4*mWW^11*t^6 + 51060*ep^2*mtt^4*mWW^11*t^6 + 248828*ep^3*mtt^4*mWW^11*t^6 + 591324*ep^4*mtt^4*mWW^11*t^6 + 680588*ep^5*mtt^4*mWW^11*t^6 + 300912*ep^6*mtt^4*mWW^11*t^6 + 148*ep*mtt^3*mWW^12*t^6 + 1516*ep^2*mtt^3*mWW^12*t^6 + 5064*ep^3*mtt^3*mWW^12*t^6 + 5156*ep^4*mtt^3*mWW^12*t^6 - 2364*ep^5*mtt^3*mWW^12*t^6 - 4400*ep^6*mtt^3*mWW^12*t^6 - 36*ep*mtt^2*mWW^13*t^6 - 394*ep^2*mtt^2*mWW^13*t^6 - 1622*ep^3*mtt^2*mWW^13*t^6 - 3142*ep^4*mtt^2*mWW^13*t^6 - 2862*ep^5*mtt^2*mWW^13*t^6 - 984*ep^6*mtt^2*mWW^13*t^6 - 2640*ep*mtt^13*mWW*s*t^6 - 34252*ep^2*mtt^13*mWW*s*t^6 - 164876*ep^3*mtt^13*mWW*s*t^6 - 364932*ep^4*mtt^13*mWW*s*t^6 - 373444*ep^5*mtt^13*mWW*s*t^6 - 141776*ep^6*mtt^13*mWW*s*t^6 - 496*mtt^12*mWW^2*s*t^6 + 9292*ep*mtt^12*mWW^2*s*t^6 + 122392*ep^2*mtt^12*mWW^2*s*t^6 + 485236*ep^3*mtt^12*mWW^2*s*t^6 + 874048*ep^4*mtt^12*mWW^2*s*t^6 + 736648*ep^5*mtt^12*mWW^2*s*t^6 + 231200*ep^6*mtt^12*mWW^2*s*t^6 + 2316*mtt^11*mWW^3*s*t^6 - 46518*ep*mtt^11*mWW^3*s*t^6 - 531234*ep^2*mtt^11*mWW^3*s*t^6 - 1826642*ep^3*mtt^11*mWW^3*s*t^6 - 2918394*ep^4*mtt^11*mWW^3*s*t^6 - 2382232*ep^5*mtt^11*mWW^3*s*t^6 - 864576*ep^6*mtt^11*mWW^3*s*t^6 - 11664*mtt^10*mWW^4*s*t^6 + 173974*ep*mtt^10*mWW^4*s*t^6 + 2707904*ep^2*mtt^10*mWW^4*s*t^6 + 12439172*ep^3*mtt^10*mWW^4*s*t^6 + 27005152*ep^4*mtt^10*mWW^4*s*t^6 + 28904174*ep^5*mtt^10*mWW^4*s*t^6 + 12342968*ep^6*mtt^10*mWW^4*s*t^6 + 52552*mtt^9*mWW^5*s*t^6 - 244624*ep*mtt^9*mWW^5*s*t^6 - 7818694*ep^2*mtt^9*mWW^5*s*t^6 - 44023610*ep^3*mtt^9*mWW^5*s*t^6 - 107224778*ep^4*mtt^9*mWW^5*s*t^6 - 121663830*ep^5*mtt^9*mWW^5*s*t^6 - 52732216*ep^6*mtt^9*mWW^5*s*t^6 - 138360*mtt^8*mWW^6*s*t^6 - 94570*ep*mtt^8*mWW^6*s*t^6 + 12991035*ep^2*mtt^8*mWW^6*s*t^6 + 85731837*ep^3*mtt^8*mWW^6*s*t^6 + 222017829*ep^4*mtt^8*mWW^6*s*t^6 + 258469657*ep^5*mtt^8*mWW^6*s*t^6 + 112608852*ep^6*mtt^8*mWW^6*s*t^6 + 212204*mtt^7*mWW^7*s*t^6 + 686360*ep*mtt^7*mWW^7*s*t^6 - 13570982*ep^2*mtt^7*mWW^7*s*t^6 - 102661120*ep^3*mtt^7*mWW^7*s*t^6 - 276805590*ep^4*mtt^7*mWW^7*s*t^6 - 327396840*ep^5*mtt^7*mWW^7*s*t^6 - 143193152*ep^6*mtt^7*mWW^7*s*t^6 - 196080*mtt^6*mWW^8*s*t^6 - 849512*ep*mtt^6*mWW^8*s*t^6 + 9617938*ep^2*mtt^6*mWW^8*s*t^6 + 80067202*ep^3*mtt^6*mWW^8*s*t^6 + 220900966*ep^4*mtt^6*mWW^8*s*t^6 + 263688742*ep^5*mtt^6*mWW^8*s*t^6 + 115691704*ep^6*mtt^6*mWW^8*s*t^6 + 108284*mtt^5*mWW^9*s*t^6 + 472900*ep*mtt^5*mWW^9*s*t^6 - 4983718*ep^2*mtt^5*mWW^9*s*t^6 - 41649564*ep^3*mtt^5*mWW^9*s*t^6 - 114859854*ep^4*mtt^5*mWW^9*s*t^6 - 137265616*ep^5*mtt^5*mWW^9*s*t^6 - 60326752*ep^6*mtt^5*mWW^9*s*t^6 - 33032*mtt^4*mWW^10*s*t^6 - 98876*ep*mtt^4*mWW^10*s*t^6 + 1960084*ep^2*mtt^4*mWW^10*s*t^6 + 14369440*ep^3*mtt^4*mWW^10*s*t^6 + 38342028*ep^4*mtt^4*mWW^10*s*t^6 + 45372020*ep^5*mtt^4*mWW^10*s*t^6 + 19928336*ep^6*mtt^4*mWW^10*s*t^6 + 4200*mtt^3*mWW^11*s*t^6 - 12130*ep*mtt^3*mWW^11*s*t^6 - 530248*ep^2*mtt^3*mWW^11*s*t^6 - 3088686*ep^3*mtt^3*mWW^11*s*t^6 - 7713552*ep^4*mtt^3*mWW^11*s*t^6 - 8946608*ep^5*mtt^3*mWW^11*s*t^6 - 3926336*ep^6*mtt^3*mWW^11*s*t^6 + 112*mtt^2*mWW^12*s*t^6 + 6498*ep*mtt^2*mWW^12*s*t^6 + 68950*ep^2*mtt^2*mWW^12*s*t^6 + 316394*ep^3*mtt^2*mWW^12*s*t^6 + 740082*ep^4*mtt^2*mWW^12*s*t^6 + 858652*ep^5*mtt^2*mWW^12*s*t^6 + 386512*ep^6*mtt^2*mWW^12*s*t^6 - 36*mtt*mWW^13*s*t^6 - 100*ep*mtt*mWW^13*s*t^6 + 1416*ep^2*mtt*mWW^13*s*t^6 + 7650*ep^3*mtt*mWW^13*s*t^6 + 11708*ep^4*mtt*mWW^13*s*t^6 + 2970*ep^5*mtt*mWW^13*s*t^6 - 3288*ep^6*mtt*mWW^13*s*t^6 - 54*ep*mWW^14*s*t^6 - 591*ep^2*mWW^14*s*t^6 - 2433*ep^3*mWW^14*s*t^6 - 4713*ep^4*mWW^14*s*t^6 - 4293*ep^5*mWW^14*s*t^6 - 1476*ep^6*mWW^14*s*t^6 + 4176*ep*mtt^12*mWW*s^2*t^6 + 63124*ep^2*mtt^12*mWW*s^2*t^6 + 336668*ep^3*mtt^12*mWW*s^2*t^6 + 795740*ep^4*mtt^12*mWW*s^2*t^6 + 850196*ep^5*mtt^12*mWW*s^2*t^6 + 332176*ep^6*mtt^12*mWW*s^2*t^6 + 4032*mtt^11*mWW^2*s^2*t^6 + 6616*ep*mtt^11*mWW^2*s^2*t^6 - 122998*ep^2*mtt^11*mWW^2*s^2*t^6 - 425118*ep^3*mtt^11*mWW^2*s^2*t^6 - 251666*ep^4*mtt^11*mWW^2*s^2*t^6 + 478262*ep^5*mtt^11*mWW^2*s^2*t^6 + 479352*ep^6*mtt^11*mWW^2*s^2*t^6 - 16416*mtt^10*mWW^3*s^2*t^6 - 19256*ep*mtt^10*mWW^3*s^2*t^6 + 275452*ep^2*mtt^10*mWW^3*s^2*t^6 - 438378*ep^3*mtt^10*mWW^3*s^2*t^6 - 5066188*ep^4*mtt^10*mWW^3*s^2*t^6 - 8573718*ep^5*mtt^10*mWW^3*s^2*t^6 - 4285976*ep^6*mtt^10*mWW^3*s^2*t^6 + 69992*mtt^9*mWW^4*s^2*t^6 + 277876*ep*mtt^9*mWW^4*s^2*t^6 - 1577448*ep^2*mtt^9*mWW^4*s^2*t^6 - 11525592*ep^3*mtt^9*mWW^4*s^2*t^6 - 28191948*ep^4*mtt^9*mWW^4*s^2*t^6 - 32536856*ep^5*mtt^9*mWW^4*s^2*t^6 - 15029664*ep^6*mtt^9*mWW^4*s^2*t^6 - 287072*mtt^8*mWW^5*s^2*t^6 - 1929272*ep*mtt^8*mWW^5*s^2*t^6 + 3948376*ep^2*mtt^8*mWW^5*s^2*t^6 + 63429082*ep^3*mtt^8*mWW^5*s^2*t^6 + 195098784*ep^4*mtt^8*mWW^5*s^2*t^6 + 246579294*ep^5*mtt^8*mWW^5*s^2*t^6 + 113686008*ep^6*mtt^8*mWW^5*s^2*t^6 + 685864*mtt^7*mWW^6*s^2*t^6 + 5183580*ep*mtt^7*mWW^6*s^2*t^6 - 5546044*ep^2*mtt^7*mWW^6*s^2*t^6 - 144850426*ep^3*mtt^7*mWW^6*s^2*t^6 - 466052236*ep^4*mtt^7*mWW^6*s^2*t^6 - 594199434*ep^5*mtt^7*mWW^6*s^2*t^6 - 271914984*ep^6*mtt^7*mWW^6*s^2*t^6 - 929976*mtt^6*mWW^7*s^2*t^6 - 7040048*ep*mtt^6*mWW^7*s^2*t^6 + 6801008*ep^2*mtt^6*mWW^7*s^2*t^6 + 190077806*ep^3*mtt^6*mWW^7*s^2*t^6 + 610522016*ep^4*mtt^6*mWW^7*s^2*t^6 + 773840002*ep^5*mtt^6*mWW^7*s^2*t^6 + 351101832*ep^6*mtt^6*mWW^7*s^2*t^6 + 733072*mtt^5*mWW^8*s^2*t^6 + 5197124*ep*mtt^5*mWW^8*s^2*t^6 - 8239184*ep^2*mtt^5*mWW^8*s^2*t^6 - 157429266*ep^3*mtt^5*mWW^8*s^2*t^6 - 488052216*ep^4*mtt^5*mWW^8*s^2*t^6 - 608746706*ep^5*mtt^5*mWW^8*s^2*t^6 - 273201224*ep^6*mtt^5*mWW^8*s^2*t^6 - 326736*mtt^4*mWW^9*s^2*t^6 - 1960960*ep*mtt^4*mWW^9*s^2*t^6 + 7210388*ep^2*mtt^4*mWW^9*s^2*t^6 + 83582870*ep^3*mtt^4*mWW^9*s^2*t^6 + 242675420*ep^4*mtt^4*mWW^9*s^2*t^6 + 294898082*ep^5*mtt^4*mWW^9*s^2*t^6 + 130517576*ep^6*mtt^4*mWW^9*s^2*t^6 + 71848*mtt^3*mWW^10*s^2*t^6 + 247708*ep*mtt^3*mWW^10*s^2*t^6 - 3606926*ep^2*mtt^3*mWW^10*s^2*t^6 - 27054584*ep^3*mtt^3*mWW^10*s^2*t^6 - 71829282*ep^4*mtt^3*mWW^10*s^2*t^6 - 84311548*ep^5*mtt^3*mWW^10*s^2*t^6 - 36734416*ep^6*mtt^3*mWW^10*s^2*t^6 - 4088*mtt^2*mWW^11*s^2*t^6 + 40040*ep*mtt^2*mWW^11*s^2*t^6 + 839060*ep^2*mtt^2*mWW^11*s^2*t^6 + 4446476*ep^3*mtt^2*mWW^11*s^2*t^6 + 10669628*ep^4*mtt^2*mWW^11*s^2*t^6 + 12107844*ep^5*mtt^2*mWW^11*s^2*t^6 + 5237840*ep^6*mtt^2*mWW^11*s^2*t^6 - 520*mtt*mWW^12*s^2*t^6 - 6792*ep*mtt*mWW^12*s^2*t^6 - 35720*ep^2*mtt*mWW^12*s^2*t^6 - 110470*ep^3*mtt*mWW^12*s^2*t^6 - 239868*ep^4*mtt*mWW^12*s^2*t^6 - 312518*ep^5*mtt*mWW^12*s^2*t^6 - 163032*ep^6*mtt*mWW^12*s^2*t^6 - 792*ep*mWW^13*s^2*t^6 - 9088*ep^2*mWW^13*s^2*t^6 - 39068*ep^3*mWW^13*s^2*t^6 - 78184*ep^4*mWW^13*s^2*t^6 - 72900*ep^5*mWW^13*s^2*t^6 - 25488*ep^6*mWW^13*s^2*t^6 + 2880*ep*mtt^11*mWW*s^3*t^6 - 3204*ep^2*mtt^11*mWW*s^3*t^6 - 164748*ep^3*mtt^11*mWW*s^3*t^6 - 596204*ep^4*mtt^11*mWW*s^3*t^6 - 775732*ep^5*mtt^11*mWW*s^3*t^6 - 338192*ep^6*mtt^11*mWW*s^3*t^6 - 13952*mtt^10*mWW^2*s^3*t^6 - 79488*ep*mtt^10*mWW^2*s^3*t^6 - 208406*ep^2*mtt^10*mWW^2*s^3*t^6 - 1238086*ep^3*mtt^10*mWW^2*s^3*t^6 - 4629554*ep^4*mtt^10*mWW^2*s^3*t^6 - 6935682*ep^5*mtt^10*mWW^2*s^3*t^6 - 3556720*ep^6*mtt^10*mWW^2*s^3*t^6 + 49900*mtt^9*mWW^3*s^3*t^6 + 342146*ep*mtt^9*mWW^3*s^3*t^6 + 1630852*ep^2*mtt^9*mWW^3*s^3*t^6 + 8896560*ep^3*mtt^9*mWW^3*s^3*t^6 + 26026384*ep^4*mtt^9*mWW^3*s^3*t^6 + 33274550*ep^5*mtt^9*mWW^3*s^3*t^6 + 15127096*ep^6*mtt^9*mWW^3*s^3*t^6 - 175312*mtt^8*mWW^4*s^3*t^6 - 1803950*ep*mtt^8*mWW^4*s^3*t^6 - 6657704*ep^2*mtt^8*mWW^4*s^3*t^6 - 8874102*ep^3*mtt^8*mWW^4*s^3*t^6 + 4999872*ep^4*mtt^8*mWW^4*s^3*t^6 + 23260428*ep^5*mtt^8*mWW^4*s^3*t^6 + 15754768*ep^6*mtt^8*mWW^4*s^3*t^6 + 640960*mtt^7*mWW^5*s^3*t^6 + 6622896*ep*mtt^7*mWW^5*s^3*t^6 + 15594240*ep^2*mtt^7*mWW^5*s^3*t^6 - 43476064*ep^3*mtt^7*mWW^5*s^3*t^6 - 242386300*ep^4*mtt^7*mWW^5*s^3*t^6 - 361369628*ep^5*mtt^7*mWW^5*s^3*t^6 - 179386752*ep^6*mtt^7*mWW^5*s^3*t^6 - 1370664*mtt^6*mWW^6*s^3*t^6 - 12911230*ep*mtt^6*mWW^6*s^3*t^6 - 19422489*ep^2*mtt^6*mWW^6*s^3*t^6 + 149934083*ep^3*mtt^6*mWW^6*s^3*t^6 + 625742381*ep^4*mtt^6*mWW^6*s^3*t^6 + 865601299*ep^5*mtt^6*mWW^6*s^3*t^6 + 412262604*ep^6*mtt^6*mWW^6*s^3*t^6 + 1614284*mtt^5*mWW^7*s^3*t^6 + 13728932*ep*mtt^5*mWW^7*s^3*t^6 + 9566462*ep^2*mtt^5*mWW^7*s^3*t^6 - 218046316*ep^3*mtt^5*mWW^7*s^3*t^6 - 790672798*ep^4*mtt^5*mWW^7*s^3*t^6 - 1042280900*ep^5*mtt^5*mWW^7*s^3*t^6 - 482583400*ep^6*mtt^5*mWW^7*s^3*t^6 - 1056896*mtt^4*mWW^8*s^3*t^6 - 7909734*ep*mtt^4*mWW^8*s^3*t^6 + 4022033*ep^2*mtt^4*mWW^8*s^3*t^6 + 178646417*ep^3*mtt^4*mWW^8*s^3*t^6 + 575741659*ep^4*mtt^4*mWW^8*s^3*t^6 + 725381101*ep^5*mtt^4*mWW^8*s^3*t^6 + 326885612*ep^6*mtt^4*mWW^8*s^3*t^6 + 363848*mtt^3*mWW^9*s^3*t^6 + 2166400*ep*mtt^3*mWW^9*s^3*t^6 - 7298268*ep^2*mtt^3*mWW^9*s^3*t^6 - 85580092*ep^3*mtt^3*mWW^9*s^3*t^6 - 245813776*ep^4*mtt^3*mWW^9*s^3*t^6 - 295505624*ep^5*mtt^3*mWW^9*s^3*t^6 - 129560928*ep^6*mtt^3*mWW^9*s^3*t^6 - 53032*mtt^2*mWW^10*s^3*t^6 - 123858*ep*mtt^2*mWW^10*s^3*t^6 + 3271011*ep^2*mtt^2*mWW^10*s^3*t^6 + 22304419*ep^3*mtt^2*mWW^10*s^3*t^6 + 57076929*ep^4*mtt^2*mWW^10*s^3*t^6 + 65341935*ep^5*mtt^2*mWW^10*s^3*t^6 + 27901364*ep^6*mtt^2*mWW^10*s^3*t^6 + 864*mtt*mWW^11*s^3*t^6 - 34614*ep*mtt*mWW^11*s^3*t^6 - 489138*ep^2*mtt*mWW^11*s^3*t^6 - 2377836*ep^3*mtt*mWW^11*s^3*t^6 - 5448010*ep^4*mtt*mWW^11*s^3*t^6 - 5971802*ep^5*mtt*mWW^11*s^3*t^6 - 2508448*ep^6*mtt*mWW^11*s^3*t^6 - 380*ep*mWW^12*s^3*t^6 - 5389*ep^2*mWW^12*s^3*t^6 - 24235*ep^3*mWW^12*s^3*t^6 - 40583*ep^4*mWW^12*s^3*t^6 - 19945*ep^5*mWW^12*s^3*t^6 + 2996*ep^6*mWW^12*s^3*t^6 - 19632*ep*mtt^10*mWW*s^4*t^6 - 166444*ep^2*mtt^10*mWW*s^4*t^6 - 475268*ep^3*mtt^10*mWW*s^4*t^6 - 543396*ep^4*mtt^10*mWW*s^4*t^6 - 189580*ep^5*mtt^10*mWW*s^4*t^6 + 25360*ep^6*mtt^10*mWW*s^4*t^6 + 26768*mtt^9*mWW^2*s^4*t^6 + 170372*ep*mtt^9*mWW^2*s^4*t^6 + 659964*ep^2*mtt^9*mWW^2*s^4*t^6 + 3760976*ep^3*mtt^9*mWW^2*s^4*t^6 + 12101012*ep^4*mtt^9*mWW^2*s^4*t^6 + 16577484*ep^5*mtt^9*mWW^2*s^4*t^6 + 7971936*ep^6*mtt^9*mWW^2*s^4*t^6 - 85232*mtt^8*mWW^3*s^4*t^6 - 768876*ep*mtt^8*mWW^3*s^4*t^6 - 3878960*ep^2*mtt^8*mWW^3*s^4*t^6 - 15512172*ep^3*mtt^8*mWW^3*s^4*t^6 - 37142864*ep^4*mtt^8*mWW^3*s^4*t^6 - 43064200*ep^5*mtt^8*mWW^3*s^4*t^6 - 18561664*ep^6*mtt^8*mWW^3*s^4*t^6 + 238064*mtt^7*mWW^4*s^4*t^6 + 3244472*ep*mtt^7*mWW^4*s^4*t^6 + 14972212*ep^2*mtt^7*mWW^4*s^4*t^6 + 23923102*ep^3*mtt^7*mWW^4*s^4*t^6 - 6116148*ep^4*mtt^7*mWW^4*s^4*t^6 - 48634014*ep^5*mtt^7*mWW^4*s^4*t^6 - 32335800*ep^6*mtt^7*mWW^4*s^4*t^6 - 748976*mtt^6*mWW^5*s^4*t^6 - 9067000*ep*mtt^6*mWW^5*s^4*t^6 - 29692200*ep^2*mtt^6*mWW^5*s^4*t^6 + 17420706*ep^3*mtt^6*mWW^5*s^4*t^6 + 242860028*ep^4*mtt^6*mWW^5*s^4*t^6 + 404276530*ep^5*mtt^6*mWW^5*s^4*t^6 + 208645224*ep^6*mtt^6*mWW^5*s^4*t^6 + 1405992*mtt^5*mWW^6*s^4*t^6 + 14156800*ep*mtt^5*mWW^6*s^4*t^6 + 30139110*ep^2*mtt^5*mWW^6*s^4*t^6 - 110364222*ep^3*mtt^5*mWW^6*s^4*t^6 - 554077054*ep^4*mtt^5*mWW^6*s^4*t^6 - 803328394*ep^5*mtt^5*mWW^6*s^4*t^6 - 391676456*ep^6*mtt^5*mWW^6*s^4*t^6 - 1402336*mtt^4*mWW^7*s^4*t^6 - 12104092*ep*mtt^4*mWW^7*s^4*t^6 - 12502102*ep^2*mtt^4*mWW^7*s^4*t^6 + 161361306*ep^3*mtt^4*mWW^7*s^4*t^6 + 610865058*ep^4*mtt^4*mWW^7*s^4*t^6 + 815347222*ep^5*mtt^4*mWW^7*s^4*t^6 + 380315816*ep^6*mtt^4*mWW^7*s^4*t^6 + 730224*mtt^3*mWW^8*s^4*t^6 + 5352352*ep*mtt^3*mWW^8*s^4*t^6 - 2828128*ep^2*mtt^3*mWW^8*s^4*t^6 - 117936862*ep^3*mtt^3*mWW^8*s^4*t^6 - 375257520*ep^4*mtt^3*mWW^8*s^4*t^6 - 468562474*ep^5*mtt^3*mWW^8*s^4*t^6 - 209756520*ep^6*mtt^3*mWW^8*s^4*t^6 - 178432*mtt^2*mWW^9*s^4*t^6 - 957112*ep*mtt^2*mWW^9*s^4*t^6 + 4636360*ep^2*mtt^2*mWW^9*s^4*t^6 + 45884202*ep^3*mtt^2*mWW^9*s^4*t^6 + 126969380*ep^4*mtt^2*mWW^9*s^4*t^6 + 149340338*ep^5*mtt^2*mWW^9*s^4*t^6 + 64409480*ep^6*mtt^2*mWW^9*s^4*t^6 + 13928*mtt*mWW^10*s^4*t^6 - 16348*ep*mtt*mWW^10*s^4*t^6 - 1449558*ep^2*mtt*mWW^10*s^4*t^6 - 8571890*ep^3*mtt*mWW^10*s^4*t^6 - 20789650*ep^4*mtt*mWW^10*s^4*t^6 - 22961370*ep^5*mtt*mWW^10*s^4*t^6 - 9523480*ep^6*mtt*mWW^10*s^4*t^6 + 9064*ep*mWW^11*s^4*t^6 + 109746*ep^2*mWW^11*s^4*t^6 + 510122*ep^3*mWW^11*s^4*t^6 + 1131154*ep^4*mWW^11*s^4*t^6 + 1198458*ep^5*mWW^11*s^4*t^6 + 486104*ep^6*mWW^11*s^4*t^6 + 31104*ep*mtt^9*mWW*s^5*t^6 + 290404*ep^2*mtt^9*mWW*s^5*t^6 + 978716*ep^3*mtt^9*mWW*s^5*t^6 + 1508108*ep^4*mtt^9*mWW*s^5*t^6 + 1065380*ep^5*mtt^9*mWW*s^5*t^6 + 276688*ep^6*mtt^9*mWW*s^5*t^6 - 30960*mtt^8*mWW^2*s^5*t^6 - 187156*ep*mtt^8*mWW^2*s^5*t^6 - 736220*ep^2*mtt^8*mWW^2*s^5*t^6 - 4632416*ep^3*mtt^8*mWW^2*s^5*t^6 - 15170812*ep^4*mtt^8*mWW^2*s^5*t^6 - 20581652*ep^5*mtt^8*mWW^2*s^5*t^6 - 9697232*ep^6*mtt^8*mWW^2*s^5*t^6 + 89572*mtt^7*mWW^3*s^5*t^6 + 887214*ep*mtt^7*mWW^3*s^5*t^6 + 4083926*ep^2*mtt^7*mWW^3*s^5*t^6 + 12349654*ep^3*mtt^7*mWW^3*s^5*t^6 + 23430606*ep^4*mtt^7*mWW^3*s^5*t^6 + 23361020*ep^5*mtt^7*mWW^3*s^5*t^6 + 8987592*ep^6*mtt^7*mWW^3*s^5*t^6 - 189920*mtt^6*mWW^4*s^5*t^6 - 2998938*ep*mtt^6*mWW^4*s^5*t^6 - 14008062*ep^2*mtt^6*mWW^4*s^5*t^6 - 16095528*ep^3*mtt^6*mWW^4*s^5*t^6 + 32023758*ep^4*mtt^6*mWW^4*s^5*t^6 + 81715050*ep^5*mtt^6*mWW^4*s^5*t^6 + 46486520*ep^6*mtt^6*mWW^4*s^5*t^6 + 482816*mtt^5*mWW^5*s^5*t^6 + 6435692*ep*mtt^5*mWW^5*s^5*t^6 + 22876282*ep^2*mtt^5*mWW^5*s^5*t^6 - 9095486*ep^3*mtt^5*mWW^5*s^5*t^6 - 178321166*ep^4*mtt^5*mWW^5*s^5*t^6 - 304406402*ep^5*mtt^5*mWW^5*s^5*t^6 - 158386032*ep^6*mtt^5*mWW^5*s^5*t^6 - 772912*mtt^4*mWW^6*s^5*t^6 - 7971968*ep*mtt^4*mWW^6*s^5*t^6 - 18140858*ep^2*mtt^4*mWW^6*s^5*t^6 + 56876346*ep^3*mtt^4*mWW^6*s^5*t^6 + 304048094*ep^4*mtt^4*mWW^6*s^5*t^6 + 449468130*ep^5*mtt^4*mWW^6*s^5*t^6 + 222036584*ep^6*mtt^4*mWW^6*s^5*t^6 + 627620*mtt^3*mWW^7*s^5*t^6 + 5327286*ep*mtt^3*mWW^7*s^5*t^6 + 5068314*ep^2*mtt^3*mWW^7*s^5*t^6 - 72242338*ep^3*mtt^3*mWW^7*s^5*t^6 - 269894150*ep^4*mtt^3*mWW^7*s^5*t^6 - 359112284*ep^5*mtt^3*mWW^7*s^5*t^6 - 167521200*ep^6*mtt^3*mWW^7*s^5*t^6 - 238880*mtt^2*mWW^8*s^5*t^6 - 1658658*ep*mtt^2*mWW^8*s^5*t^6 + 1898262*ep^2*mtt^2*mWW^8*s^5*t^6 + 42449608*ep^3*mtt^2*mWW^8*s^5*t^6 + 130025194*ep^4*mtt^2*mWW^8*s^5*t^6 + 159728874*ep^5*mtt^2*mWW^8*s^5*t^6 + 70792400*ep^6*mtt^2*mWW^8*s^5*t^6 + 32664*mtt*mWW^9*s^5*t^6 + 117792*ep*mtt*mWW^9*s^5*t^6 - 1567550*ep^2*mtt*mWW^9*s^5*t^6 - 11821122*ep^3*mtt*mWW^9*s^5*t^6 - 30793750*ep^4*mtt*mWW^9*s^5*t^6 - 35139970*ep^5*mtt*mWW^9*s^5*t^6 - 14854936*ep^6*mtt*mWW^9*s^5*t^6 + 21472*ep*mWW^10*s^5*t^6 + 264302*ep^2*mWW^10*s^5*t^6 + 1236406*ep^3*mWW^10*s^5*t^6 + 2729398*ep^4*mWW^10*s^5*t^6 + 2857374*ep^5*mWW^10*s^5*t^6 + 1142336*ep^6*mWW^10*s^5*t^6 - 25680*ep*mtt^8*mWW*s^6*t^6 - 243108*ep^2*mtt^8*mWW*s^6*t^6 - 835404*ep^3*mtt^8*mWW*s^6*t^6 - 1319948*ep^4*mtt^8*mWW*s^6*t^6 - 963556*ep^5*mtt^8*mWW*s^6*t^6 - 261584*ep^6*mtt^8*mWW*s^6*t^6 + 21856*mtt^7*mWW^2*s^6*t^6 + 118960*ep*mtt^7*mWW^2*s^6*t^6 + 430914*ep^2*mtt^7*mWW^2*s^6*t^6 + 3180258*ep^3*mtt^7*mWW^2*s^6*t^6 + 10971062*ep^4*mtt^7*mWW^2*s^6*t^6 + 14991902*ep^5*mtt^7*mWW^2*s^6*t^6 + 6995160*ep^6*mtt^7*mWW^2*s^6*t^6 - 59104*mtt^6*mWW^3*s^6*t^6 - 598008*ep*mtt^6*mWW^3*s^6*t^6 - 2367688*ep^2*mtt^6*mWW^3*s^6*t^6 - 4712870*ep^3*mtt^6*mWW^3*s^6*t^6 - 4598392*ep^4*mtt^6*mWW^3*s^6*t^6 - 1344090*ep^5*mtt^6*mWW^3*s^6*t^6 + 584632*ep^6*mtt^6*mWW^3*s^6*t^6 + 89944*mtt^5*mWW^4*s^6*t^6 + 1548084*ep*mtt^5*mWW^4*s^6*t^6 + 6870856*ep^2*mtt^5*mWW^4*s^6*t^6 + 2978374*ep^3*mtt^5*mWW^4*s^6*t^6 - 34583540*ep^4*mtt^5*mWW^4*s^6*t^6 - 65229638*ep^5*mtt^5*mWW^4*s^6*t^6 - 34024744*ep^6*mtt^5*mWW^4*s^6*t^6 - 162288*mtt^4*mWW^5*s^6*t^6 - 2401944*ep*mtt^4*mWW^5*s^6*t^6 - 8826074*ep^2*mtt^4*mWW^5*s^6*t^6 + 5836634*ep^3*mtt^4*mWW^5*s^6*t^6 + 80510798*ep^4*mtt^4*mWW^5*s^6*t^6 + 135888506*ep^5*mtt^4*mWW^5*s^6*t^6 + 70617976*ep^6*mtt^4*mWW^5*s^6*t^6 + 210400*mtt^3*mWW^6*s^6*t^6 + 2220680*ep*mtt^3*mWW^6*s^6*t^6 + 5042922*ep^2*mtt^3*mWW^6*s^6*t^6 - 17393386*ep^3*mtt^3*mWW^6*s^6*t^6 - 92223034*ep^4*mtt^3*mWW^6*s^6*t^6 - 137753350*ep^5*mtt^3*mWW^6*s^6*t^6 - 68866488*ep^6*mtt^3*mWW^6*s^6*t^6 - 129328*mtt^2*mWW^7*s^6*t^6 - 1070456*ep*mtt^2*mWW^7*s^6*t^6 - 661812*ep^2*mtt^2*mWW^7*s^6*t^6 + 16880470*ep^3*mtt^2*mWW^7*s^6*t^6 + 60818396*ep^4*mtt^2*mWW^7*s^6*t^6 + 80584050*ep^5*mtt^2*mWW^7*s^6*t^6 + 37696552*ep^6*mtt^2*mWW^7*s^6*t^6 + 28520*mtt*mWW^8*s^6*t^6 + 173236*ep*mtt*mWW^8*s^6*t^6 - 579892*ep^2*mtt*mWW^8*s^6*t^6 - 6927422*ep^3*mtt*mWW^8*s^6*t^6 - 20057800*ep^4*mtt*mWW^8*s^6*t^6 - 24264690*ep^5*mtt*mWW^8*s^6*t^6 - 10720504*ep^6*mtt*mWW^8*s^6*t^6 + 17208*ep*mWW^9*s^6*t^6 + 213562*ep^2*mWW^9*s^6*t^6 + 1006146*ep^3*mWW^9*s^6*t^6 + 2243738*ep^4*mWW^9*s^6*t^6 + 2381426*ep^5*mWW^9*s^6*t^6 + 969080*ep^6*mWW^9*s^6*t^6 + 11904*ep*mtt^7*mWW*s^7*t^6 + 110516*ep^2*mtt^7*mWW*s^7*t^6 + 368092*ep^3*mtt^7*mWW*s^7*t^6 + 553980*ep^4*mtt^7*mWW*s^7*t^6 + 374564*ep^5*mtt^7*mWW*s^7*t^6 + 90064*ep^6*mtt^7*mWW*s^7*t^6 - 8992*mtt^6*mWW^2*s^7*t^6 - 43224*ep*mtt^6*mWW^2*s^7*t^6 - 135886*ep^2*mtt^6*mWW^2*s^7*t^6 - 1246998*ep^3*mtt^6*mWW^2*s^7*t^6 - 4566954*ep^4*mtt^6*mWW^2*s^7*t^6 - 6301642*ep^5*mtt^6*mWW^2*s^7*t^6 - 2918192*ep^6*mtt^6*mWW^2*s^7*t^6 + 23588*mtt^5*mWW^3*s^7*t^6 + 230910*ep*mtt^5*mWW^3*s^7*t^6 + 739364*ep^2*mtt^5*mWW^3*s^7*t^6 + 578528*ep^3*mtt^5*mWW^3*s^7*t^6 - 1588168*ep^4*mtt^5*mWW^3*s^7*t^6 - 3519478*ep^5*mtt^5*mWW^3*s^7*t^6 - 2028008*ep^6*mtt^5*mWW^3*s^7*t^6 - 24512*mtt^4*mWW^4*s^7*t^6 - 431958*ep*mtt^4*mWW^4*s^7*t^6 - 1723218*ep^2*mtt^4*mWW^4*s^7*t^6 + 1082458*ep^3*mtt^4*mWW^4*s^7*t^6 + 15403490*ep^4*mtt^4*mWW^4*s^7*t^6 + 25099636*ep^5*mtt^4*mWW^4*s^7*t^6 + 12370136*ep^6*mtt^4*mWW^4*s^7*t^6 + 21928*mtt^3*mWW^5*s^7*t^6 + 412564*ep*mtt^3*mWW^5*s^7*t^6 + 1607844*ep^2*mtt^3*mWW^5*s^7*t^6 - 1886548*ep^3*mtt^3*mWW^5*s^7*t^6 - 18806988*ep^4*mtt^3*mWW^5*s^7*t^6 - 31338432*ep^5*mtt^3*mWW^5*s^7*t^6 - 16306720*ep^6*mtt^3*mWW^5*s^7*t^6 - 19712*mtt^2*mWW^6*s^7*t^6 - 230684*ep*mtt^2*mWW^6*s^7*t^6 - 546602*ep^2*mtt^2*mWW^6*s^7*t^6 + 2196142*ep^3*mtt^2*mWW^6*s^7*t^6 + 11913522*ep^4*mtt^2*mWW^6*s^7*t^6 + 18468102*ep^5*mtt^2*mWW^6*s^7*t^6 + 9544032*ep^6*mtt^2*mWW^6*s^7*t^6 + 7700*mtt*mWW^7*s^7*t^6 + 63694*ep*mtt*mWW^7*s^7*t^6 - 6524*ep^2*mtt*mWW^7*s^7*t^6 - 1399720*ep^3*mtt*mWW^7*s^7*t^6 - 4987400*ep^4*mtt*mWW^7*s^7*t^6 - 6856334*ep^5*mtt*mWW^7*s^7*t^6 - 3356616*ep^6*mtt*mWW^7*s^7*t^6 + 4074*ep*mWW^8*s^7*t^6 + 52426*ep^2*mWW^8*s^7*t^6 + 256206*ep^3*mWW^8*s^7*t^6 + 603958*ep^4*mWW^8*s^7*t^6 + 686704*ep^5*mWW^8*s^7*t^6 + 301304*ep^6*mWW^8*s^7*t^6 - 2880*ep*mtt^6*mWW*s^8*t^6 - 25316*ep^2*mtt^6*mWW*s^8*t^6 - 76732*ep^3*mtt^6*mWW*s^8*t^6 - 97516*ep^4*mtt^6*mWW*s^8*t^6 - 45988*ep^5*mtt^6*mWW*s^8*t^6 - 2768*ep^6*mtt^6*mWW*s^8*t^6 + 1872*mtt^5*mWW^2*s^8*t^6 + 7920*ep*mtt^5*mWW^2*s^8*t^6 + 20652*ep^2*mtt^5*mWW^2*s^8*t^6 + 249680*ep^3*mtt^5*mWW^2*s^8*t^6 + 964644*ep^4*mtt^5*mWW^2*s^8*t^6 + 1338192*ep^5*mtt^5*mWW^2*s^8*t^6 + 613520*ep^6*mtt^5*mWW^2*s^8*t^6 - 5008*mtt^4*mWW^3*s^8*t^6 - 44032*ep*mtt^4*mWW^3*s^8*t^6 - 99228*ep^2*mtt^4*mWW^3*s^8*t^6 + 74372*ep^3*mtt^4*mWW^3*s^8*t^6 + 631180*ep^4*mtt^4*mWW^3*s^8*t^6 + 959740*ep^5*mtt^4*mWW^3*s^8*t^6 + 497840*ep^6*mtt^4*mWW^3*s^8*t^6 + 3792*mtt^3*mWW^4*s^8*t^6 + 57776*ep*mtt^3*mWW^4*s^8*t^6 + 178752*ep^2*mtt^3*mWW^4*s^8*t^6 - 468992*ep^3*mtt^3*mWW^4*s^8*t^6 - 2836560*ep^4*mtt^3*mWW^4*s^8*t^6 - 4165552*ep^5*mtt^3*mWW^4*s^8*t^6 - 1959328*ep^6*mtt^3*mWW^4*s^8*t^6 - 48*mtt^2*mWW^5*s^8*t^6 - 20176*ep*mtt^2*mWW^5*s^8*t^6 - 96564*ep^2*mtt^2*mWW^5*s^8*t^6 + 223436*ep^3*mtt^2*mWW^5*s^8*t^6 + 1705364*ep^4*mtt^2*mWW^5*s^8*t^6 + 2801316*ep^5*mtt^2*mWW^5*s^8*t^6 + 1454288*ep^6*mtt^2*mWW^5*s^8*t^6 - 608*mtt*mWW^6*s^8*t^6 - 2144*ep*mtt*mWW^6*s^8*t^6 + 7700*ep^2*mtt*mWW^6*s^8*t^6 + 24368*ep^3*mtt*mWW^6*s^8*t^6 - 124948*ep^4*mtt*mWW^6*s^8*t^6 - 411104*ep^5*mtt*mWW^6*s^8*t^6 - 300400*ep^6*mtt*mWW^6*s^8*t^6 - 304*ep*mWW^7*s^8*t^6 - 2124*ep^2*mWW^7*s^8*t^6 - 2324*ep^3*mWW^7*s^8*t^6 + 15884*ep^4*mWW^7*s^8*t^6 + 42564*ep^5*mWW^7*s^8*t^6 + 28624*ep^6*mWW^7*s^8*t^6 + 272*ep*mtt^5*mWW*s^9*t^6 + 2104*ep^2*mtt^5*mWW*s^9*t^6 + 4768*ep^3*mtt^5*mWW*s^9*t^6 + 1896*ep^4*mtt^5*mWW*s^9*t^6 - 4560*ep^5*mtt^5*mWW*s^9*t^6 - 3520*ep^6*mtt^5*mWW*s^9*t^6 - 128*mtt^4*mWW^2*s^9*t^6 - 480*ep*mtt^4*mWW^2*s^9*t^6 - 1048*ep^2*mtt^4*mWW^2*s^9*t^6 - 16952*ep^3*mtt^4*mWW^2*s^9*t^6 - 67432*ep^4*mtt^4*mWW^2*s^9*t^6 - 92584*ep^5*mtt^4*mWW^2*s^9*t^6 - 41456*ep^6*mtt^4*mWW^2*s^9*t^6 + 384*mtt^3*mWW^3*s^9*t^6 + 2440*ep*mtt^3*mWW^3*s^9*t^6 + 932*ep^2*mtt^3*mWW^3*s^9*t^6 - 5924*ep^3*mtt^3*mWW^3*s^9*t^6 + 5348*ep^4*mtt^3*mWW^3*s^9*t^6 + 20076*ep^5*mtt^3*mWW^3*s^9*t^6 + 7720*ep^6*mtt^3*mWW^3*s^9*t^6 - 384*mtt^2*mWW^4*s^9*t^6 - 3120*ep*mtt^2*mWW^4*s^9*t^6 - 2340*ep^2*mtt^2*mWW^4*s^9*t^6 + 36004*ep^3*mtt^2*mWW^4*s^9*t^6 + 121580*ep^4*mtt^2*mWW^4*s^9*t^6 + 150428*ep^5*mtt^2*mWW^4*s^9*t^6 + 66088*ep^6*mtt^2*mWW^4*s^9*t^6 + 128*mtt*mWW^5*s^9*t^6 + 952*ep*mtt*mWW^5*s^9*t^6 - 188*ep^2*mtt*mWW^5*s^9*t^6 - 23260*ep^3*mtt*mWW^5*s^9*t^6 - 75404*ep^4*mtt*mWW^5*s^9*t^6 - 87948*ep^5*mtt*mWW^5*s^9*t^6 - 34120*ep^6*mtt*mWW^5*s^9*t^6 + 64*ep*mWW^6*s^9*t^6 + 796*ep^2*mWW^6*s^9*t^6 + 3956*ep^3*mWW^6*s^9*t^6 + 8892*ep^4*mWW^6*s^9*t^6 + 8956*ep^5*mWW^6*s^9*t^6 + 3240*ep^6*mWW^6*s^9*t^6 - 48*ep*mtt^14*t^7 - 584*ep^2*mtt^14*t^7 - 2640*ep^3*mtt^14*t^7 - 5496*ep^4*mtt^14*t^7 - 5312*ep^5*mtt^14*t^7 - 1920*ep^6*mtt^14*t^7 - 1648*ep*mtt^13*mWW*t^7 - 20140*ep^2*mtt^13*mWW*t^7 - 92088*ep^3*mtt^13*mWW*t^7 - 195460*ep^4*mtt^13*mWW*t^7 - 193384*ep^5*mtt^13*mWW*t^7 - 71520*ep^6*mtt^13*mWW*t^7 + 9256*ep*mtt^12*mWW^2*t^7 + 107840*ep^2*mtt^12*mWW^2*t^7 + 474544*ep^3*mtt^12*mWW^2*t^7 + 983352*ep^4*mtt^12*mWW^2*t^7 + 961760*ep^5*mtt^12*mWW^2*t^7 + 355328*ep^6*mtt^12*mWW^2*t^7 - 21712*ep*mtt^11*mWW^3*t^7 - 240780*ep^2*mtt^11*mWW^3*t^7 - 1028396*ep^3*mtt^11*mWW^3*t^7 - 2142092*ep^4*mtt^11*mWW^3*t^7 - 2183404*ep^5*mtt^11*mWW^3*t^7 - 870896*ep^6*mtt^11*mWW^3*t^7 + 41368*ep*mtt^10*mWW^4*t^7 + 474252*ep^2*mtt^10*mWW^4*t^7 + 2146916*ep^3*mtt^10*mWW^4*t^7 + 4868940*ep^4*mtt^10*mWW^4*t^7 + 5500908*ep^5*mtt^10*mWW^4*t^7 + 2455536*ep^6*mtt^10*mWW^4*t^7 - 92944*ep*mtt^9*mWW^5*t^7 - 1170342*ep^2*mtt^9*mWW^5*t^7 - 5723790*ep^3*mtt^9*mWW^5*t^7 - 13594146*ep^4*mtt^9*mWW^5*t^7 - 15652946*ep^5*mtt^9*mWW^5*t^7 - 6995112*ep^6*mtt^9*mWW^5*t^7 + 176048*ep*mtt^8*mWW^6*t^7 + 2302034*ep^2*mtt^8*mWW^6*t^7 + 11464646*ep^3*mtt^8*mWW^6*t^7 + 27113574*ep^4*mtt^8*mWW^6*t^7 + 30601098*ep^5*mtt^8*mWW^6*t^7 + 13277000*ep^6*mtt^8*mWW^6*t^7 - 218480*ep*mtt^7*mWW^7*t^7 - 2865246*ep^2*mtt^7*mWW^7*t^7 - 14204838*ep^3*mtt^7*mWW^7*t^7 - 33167418*ep^4*mtt^7*mWW^7*t^7 - 36727114*ep^5*mtt^7*mWW^7*t^7 - 15559944*ep^6*mtt^7*mWW^7*t^7 + 168512*ep*mtt^6*mWW^8*t^7 + 2187210*ep^2*mtt^6*mWW^8*t^7 + 10722526*ep^3*mtt^6*mWW^8*t^7 + 24724782*ep^4*mtt^6*mWW^8*t^7 + 26994114*ep^5*mtt^6*mWW^8*t^7 + 11252136*ep^6*mtt^6*mWW^8*t^7 - 78208*ep*mtt^5*mWW^9*t^7 - 996902*ep^2*mtt^5*mWW^9*t^7 - 4813986*ep^3*mtt^5*mWW^9*t^7 - 10968450*ep^4*mtt^5*mWW^9*t^7 - 11853278*ep^5*mtt^5*mWW^9*t^7 - 4891096*ep^6*mtt^5*mWW^9*t^7 + 20072*ep*mtt^4*mWW^10*t^7 + 249046*ep^2*mtt^4*mWW^10*t^7 + 1178290*ep^3*mtt^4*mWW^10*t^7 + 2651482*ep^4*mtt^4*mWW^10*t^7 + 2846318*ep^5*mtt^4*mWW^10*t^7 + 1170072*ep^6*mtt^4*mWW^10*t^7 - 2240*ep*mtt^3*mWW^11*t^7 - 26654*ep^2*mtt^3*mWW^11*t^7 - 122438*ep^3*mtt^3*mWW^11*t^7 - 272274*ep^4*mtt^3*mWW^11*t^7 - 292914*ep^5*mtt^3*mWW^11*t^7 - 121640*ep^6*mtt^3*mWW^11*t^7 + 24*ep*mtt^2*mWW^12*t^7 + 266*ep^2*mtt^2*mWW^12*t^7 + 1254*ep^3*mtt^2*mWW^12*t^7 + 3206*ep^4*mtt^2*mWW^12*t^7 + 4154*ep^5*mtt^2*mWW^12*t^7 + 2056*ep^6*mtt^2*mWW^12*t^7 + 240*ep*mtt^13*s*t^7 + 3064*ep^2*mtt^13*s*t^7 + 14376*ep^3*mtt^13*s*t^7 + 30696*ep^4*mtt^13*s*t^7 + 30184*ep^5*mtt^13*s*t^7 + 11040*ep^6*mtt^13*s*t^7 + 48*mtt^12*mWW*s*t^7 + 8064*ep*mtt^12*mWW*s*t^7 + 98064*ep^2*mtt^12*mWW*s*t^7 + 457024*ep^3*mtt^12*mWW*s*t^7 + 987312*ep^4*mtt^12*mWW*s*t^7 + 990192*ep^5*mtt^12*mWW*s*t^7 + 369856*ep^6*mtt^12*mWW*s*t^7 + 1696*mtt^11*mWW^2*s*t^7 - 25332*ep*mtt^11*mWW^2*s*t^7 - 447588*ep^2*mtt^11*mWW^2*s*t^7 - 2200378*ep^3*mtt^11*mWW^2*s*t^7 - 4773084*ep^4*mtt^11*mWW^2*s*t^7 - 4747674*ep^5*mtt^11*mWW^2*s*t^7 - 1749800*ep^6*mtt^11*mWW^2*s*t^7 - 7560*mtt^10*mWW^3*s*t^7 + 26764*ep*mtt^10*mWW^3*s*t^7 + 817812*ep^2*mtt^10*mWW^3*s*t^7 + 4003776*ep^3*mtt^10*mWW^3*s*t^7 + 8479512*ep^4*mtt^10*mWW^3*s*t^7 + 8396728*ep^5*mtt^10*mWW^3*s*t^7 + 3168608*ep^6*mtt^10*mWW^3*s*t^7 + 14152*mtt^9*mWW^4*s*t^7 - 42596*ep*mtt^9*mWW^4*s*t^7 - 1306126*ep^2*mtt^9*mWW^4*s*t^7 - 6206318*ep^3*mtt^9*mWW^4*s*t^7 - 13607366*ep^4*mtt^9*mWW^4*s*t^7 - 14998258*ep^5*mtt^9*mWW^4*s*t^7 - 6696168*ep^6*mtt^9*mWW^4*s*t^7 - 27216*mtt^8*mWW^5*s*t^7 + 55564*ep*mtt^8*mWW^5*s*t^7 + 2826952*ep^2*mtt^8*mWW^5*s*t^7 + 16160436*ep^3*mtt^8*mWW^5*s*t^7 + 40811188*ep^4*mtt^8*mWW^5*s*t^7 + 49277868*ep^5*mtt^8*mWW^5*s*t^7 + 23074928*ep^6*mtt^8*mWW^5*s*t^7 + 65728*mtt^7*mWW^6*s*t^7 + 139014*ep*mtt^7*mWW^6*s*t^7 - 4941815*ep^2*mtt^7*mWW^6*s*t^7 - 35252467*ep^3*mtt^7*mWW^6*s*t^7 - 95713941*ep^4*mtt^7*mWW^6*s*t^7 - 116733467*ep^5*mtt^7*mWW^6*s*t^7 - 53435612*ep^6*mtt^7*mWW^6*s*t^7 - 110320*mtt^6*mWW^7*s*t^7 - 487076*ep*mtt^6*mWW^7*s*t^7 + 5614197*ep^2*mtt^6*mWW^7*s*t^7 + 47529699*ep^3*mtt^6*mWW^7*s*t^7 + 133368295*ep^4*mtt^6*mWW^7*s*t^7 + 162245889*ep^5*mtt^6*mWW^7*s*t^7 + 72862036*ep^6*mtt^6*mWW^7*s*t^7 + 108160*mtt^5*mWW^8*s*t^7 + 556570*ep*mtt^5*mWW^8*s*t^7 - 4373531*ep^2*mtt^5*mWW^8*s*t^7 - 40345367*ep^3*mtt^5*mWW^8*s*t^7 - 114127321*ep^4*mtt^5*mWW^8*s*t^7 - 137878099*ep^5*mtt^5*mWW^8*s*t^7 - 61050492*ep^6*mtt^5*mWW^8*s*t^7 - 60352*mtt^4*mWW^9*s*t^7 - 286824*ep*mtt^4*mWW^9*s*t^7 + 2548301*ep^2*mtt^4*mWW^9*s*t^7 + 22230743*ep^3*mtt^4*mWW^9*s*t^7 + 61562351*ep^4*mtt^4*mWW^9*s*t^7 + 73279713*ep^5*mtt^4*mWW^9*s*t^7 + 32017748*ep^6*mtt^4*mWW^9*s*t^7 + 17856*mtt^3*mWW^10*s*t^7 + 49486*ep*mtt^3*mWW^10*s*t^7 - 1108841*ep^2*mtt^3*mWW^10*s*t^7 - 7928207*ep^3*mtt^3*mWW^10*s*t^7 - 20732219*ep^4*mtt^3*mWW^10*s*t^7 - 24007247*ep^5*mtt^3*mWW^10*s*t^7 - 10319948*ep^6*mtt^3*mWW^10*s*t^7 - 2216*mtt^2*mWW^11*s*t^7 + 9232*ep*mtt^2*mWW^11*s*t^7 + 307651*ep^2*mtt^2*mWW^11*s*t^7 + 1711353*ep^3*mtt^2*mWW^11*s*t^7 + 4100709*ep^4*mtt^2*mWW^11*s*t^7 + 4558195*ep^5*mtt^2*mWW^11*s*t^7 + 1919676*ep^6*mtt^2*mWW^11*s*t^7 + 24*mtt*mWW^12*s*t^7 - 3142*ep*mtt*mWW^12*s*t^7 - 38539*ep^2*mtt*mWW^12*s*t^7 - 176551*ep^3*mtt*mWW^12*s*t^7 - 390941*ep^4*mtt*mWW^12*s*t^7 - 420255*ep^5*mtt*mWW^12*s*t^7 - 174956*ep^6*mtt*mWW^12*s*t^7 + 36*ep*mWW^13*s*t^7 + 399*ep^2*mWW^13*s*t^7 + 1881*ep^3*mWW^13*s*t^7 + 4809*ep^4*mWW^13*s*t^7 + 6231*ep^5*mWW^13*s*t^7 + 3084*ep^6*mWW^13*s*t^7 - 336*ep*mtt^12*s^2*t^7 - 5096*ep^2*mtt^12*s^2*t^7 - 26712*ep^3*mtt^12*s^2*t^7 - 60984*ep^4*mtt^12*s^2*t^7 - 62552*ep^5*mtt^12*s^2*t^7 - 23520*ep^6*mtt^12*s^2*t^7 - 384*mtt^11*mWW*s^2*t^7 - 11272*ep*mtt^11*mWW*s^2*t^7 - 142040*ep^2*mtt^11*mWW*s^2*t^7 - 749976*ep^3*mtt^11*mWW*s^2*t^7 - 1780136*ep^4*mtt^11*mWW*s^2*t^7 - 1904992*ep^5*mtt^11*mWW*s^2*t^7 - 743680*ep^6*mtt^11*mWW*s^2*t^7 - 12128*mtt^10*mWW^2*s^2*t^7 - 38852*ep*mtt^10*mWW^2*s^2*t^7 + 534146*ep^2*mtt^10*mWW^2*s^2*t^7 + 3603310*ep^3*mtt^10*mWW^2*s^2*t^7 + 8402662*ep^4*mtt^10*mWW^2*s^2*t^7 + 8425526*ep^5*mtt^10*mWW^2*s^2*t^7 + 3021816*ep^6*mtt^10*mWW^2*s^2*t^7 + 49736*mtt^9*mWW^3*s^2*t^7 + 232622*ep*mtt^9*mWW^3*s^2*t^7 - 679537*ep^2*mtt^9*mWW^3*s^2*t^7 - 5644675*ep^3*mtt^9*mWW^3*s^2*t^7 - 12002863*ep^4*mtt^9*mWW^3*s^2*t^7 - 10646863*ep^5*mtt^9*mWW^3*s^2*t^7 - 3353100*ep^6*mtt^9*mWW^3*s^2*t^7 - 78828*mtt^8*mWW^4*s^2*t^7 - 423312*ep*mtt^8*mWW^4*s^2*t^7 + 258764*ep^2*mtt^8*mWW^4*s^2*t^7 + 5265522*ep^3*mtt^8*mWW^4*s^2*t^7 + 13545044*ep^4*mtt^8*mWW^4*s^2*t^7 + 16089354*ep^5*mtt^8*mWW^4*s^2*t^7 + 7794536*ep^6*mtt^8*mWW^4*s^2*t^7 + 115072*mtt^7*mWW^5*s^2*t^7 + 928512*ep*mtt^7*mWW^5*s^2*t^7 + 583882*ep^2*mtt^7*mWW^5*s^2*t^7 - 15548434*ep^3*mtt^7*mWW^5*s^2*t^7 - 60946050*ep^4*mtt^7*mWW^5*s^2*t^7 - 89049038*ep^5*mtt^7*mWW^5*s^2*t^7 - 46171544*ep^6*mtt^7*mWW^5*s^2*t^7 - 242388*mtt^6*mWW^6*s^2*t^7 - 2250468*ep*mtt^6*mWW^6*s^2*t^7 - 1239452*ep^2*mtt^6*mWW^6*s^2*t^7 + 45717292*ep^3*mtt^6*mWW^6*s^2*t^7 + 174042000*ep^4*mtt^6*mWW^6*s^2*t^7 + 243129832*ep^5*mtt^6*mWW^6*s^2*t^7 + 119395744*ep^6*mtt^6*mWW^6*s^2*t^7 + 368024*mtt^5*mWW^7*s^2*t^7 + 3192376*ep*mtt^5*mWW^7*s^2*t^7 + 63908*ep^2*mtt^5*mWW^7*s^2*t^7 - 72270168*ep^3*mtt^5*mWW^7*s^2*t^7 - 254916860*ep^4*mtt^5*mWW^7*s^2*t^7 - 339689152*ep^5*mtt^5*mWW^7*s^2*t^7 - 160171328*ep^6*mtt^5*mWW^7*s^2*t^7 - 311060*mtt^4*mWW^8*s^2*t^7 - 2374184*ep*mtt^4*mWW^8*s^2*t^7 + 2497348*ep^2*mtt^4*mWW^8*s^2*t^7 + 66554124*ep^3*mtt^4*mWW^8*s^2*t^7 + 214377808*ep^4*mtt^4*mWW^8*s^2*t^7 + 272830156*ep^5*mtt^4*mWW^8*s^2*t^7 + 124355888*ep^6*mtt^4*mWW^8*s^2*t^7 + 139504*mtt^3*mWW^9*s^2*t^7 + 843760*ep*mtt^3*mWW^9*s^2*t^7 - 3227018*ep^2*mtt^3*mWW^9*s^2*t^7 - 37118438*ep^3*mtt^3*mWW^9*s^2*t^7 - 107487934*ep^4*mtt^3*mWW^9*s^2*t^7 - 130072506*ep^5*mtt^3*mWW^9*s^2*t^7 - 57344648*ep^6*mtt^3*mWW^9*s^2*t^7 - 29516*mtt^2*mWW^10*s^2*t^7 - 82848*ep*mtt^2*mWW^10*s^2*t^7 + 1718050*ep^2*mtt^2*mWW^10*s^2*t^7 + 12126390*ep^3*mtt^2*mWW^10*s^2*t^7 + 31257074*ep^4*mtt^2*mWW^10*s^2*t^7 + 35749898*ep^5*mtt^2*mWW^10*s^2*t^7 + 15215752*ep^6*mtt^2*mWW^10*s^2*t^7 + 1968*mtt*mWW^11*s^2*t^7 - 18062*ep*mtt*mWW^11*s^2*t^7 - 386587*ep^2*mtt*mWW^11*s^2*t^7 - 2012757*ep^3*mtt*mWW^11*s^2*t^7 - 4654829*ep^4*mtt*mWW^11*s^2*t^7 - 5035657*ep^5*mtt*mWW^11*s^2*t^7 - 2071956*ep^6*mtt*mWW^11*s^2*t^7 + 2064*ep*mWW^12*s^2*t^7 + 23632*ep^2*mWW^12*s^2*t^7 + 104522*ep^3*mWW^12*s^2*t^7 + 225068*ep^4*mWW^12*s^2*t^7 + 235994*ep^5*mWW^12*s^2*t^7 + 96040*ep^6*mWW^12*s^2*t^7 - 336*ep*mtt^11*s^3*t^7 - 1064*ep^2*mtt^11*s^3*t^7 + 6216*ep^3*mtt^11*s^3*t^7 + 29064*ep^4*mtt^11*s^3*t^7 + 38920*ep^5*mtt^11*s^3*t^7 + 16800*ep^6*mtt^11*s^3*t^7 + 1296*mtt^10*mWW*s^3*t^7 - 9160*ep*mtt^10*mWW*s^3*t^7 - 74852*ep^2*mtt^10*mWW*s^3*t^7 + 85356*ep^3*mtt^10*mWW*s^3*t^7 + 958316*ep^4*mtt^10*mWW*s^3*t^7 + 1537180*ep^5*mtt^10*mWW*s^3*t^7 + 728616*ep^6*mtt^10*mWW*s^3*t^7 + 36304*mtt^9*mWW^2*s^3*t^7 + 256940*ep*mtt^9*mWW^2*s^3*t^7 + 297298*ep^2*mtt^9*mWW^2*s^3*t^7 - 1414410*ep^3*mtt^9*mWW^2*s^3*t^7 - 4189258*ep^4*mtt^9*mWW^2*s^3*t^7 - 3770274*ep^5*mtt^9*mWW^2*s^3*t^7 - 957224*ep^6*mtt^9*mWW^2*s^3*t^7 - 137360*mtt^8*mWW^3*s^3*t^7 - 858890*ep*mtt^8*mWW^3*s^3*t^7 - 812495*ep^2*mtt^8*mWW^3*s^3*t^7 + 3042297*ep^3*mtt^8*mWW^3*s^3*t^7 + 6051107*ep^4*mtt^8*mWW^3*s^3*t^7 + 2266657*ep^5*mtt^8*mWW^3*s^3*t^7 - 804356*ep^6*mtt^8*mWW^3*s^3*t^7 + 184576*mtt^7*mWW^4*s^3*t^7 + 1430128*ep*mtt^7*mWW^4*s^3*t^7 + 3054895*ep^2*mtt^7*mWW^4*s^3*t^7 - 1806839*ep^3*mtt^7*mWW^4*s^3*t^7 - 17687915*ep^4*mtt^7*mWW^4*s^3*t^7 - 27814457*ep^5*mtt^7*mWW^4*s^3*t^7 - 14733588*ep^6*mtt^7*mWW^4*s^3*t^7 - 188328*mtt^6*mWW^5*s^3*t^7 - 2435982*ep*mtt^6*mWW^5*s^3*t^7 - 8114481*ep^2*mtt^6*mWW^5*s^3*t^7 + 8415509*ep^3*mtt^6*mWW^5*s^3*t^7 + 87913889*ep^4*mtt^6*mWW^5*s^3*t^7 + 150725173*ep^5*mtt^6*mWW^5*s^3*t^7 + 81418372*ep^6*mtt^6*mWW^5*s^3*t^7 + 325768*mtt^5*mWW^6*s^3*t^7 + 4178174*ep*mtt^5*mWW^6*s^3*t^7 + 11146144*ep^2*mtt^5*mWW^6*s^3*t^7 - 36478838*ep^3*mtt^5*mWW^6*s^3*t^7 - 211549648*ep^4*mtt^5*mWW^6*s^3*t^7 - 328728928*ep^5*mtt^5*mWW^6*s^3*t^7 - 168627008*ep^6*mtt^5*mWW^6*s^3*t^7 - 443568*mtt^4*mWW^7*s^3*t^7 - 4508466*ep*mtt^4*mWW^7*s^3*t^7 - 6620574*ep^2*mtt^4*mWW^7*s^3*t^7 + 63217686*ep^3*mtt^4*mWW^7*s^3*t^7 + 266681418*ep^4*mtt^4*mWW^7*s^3*t^7 + 377353528*ep^5*mtt^4*mWW^7*s^3*t^7 + 183670144*ep^6*mtt^4*mWW^7*s^3*t^7 + 312128*mtt^3*mWW^8*s^3*t^7 + 2531204*ep*mtt^3*mWW^8*s^3*t^7 - 424061*ep^2*mtt^3*mWW^8*s^3*t^7 - 56128691*ep^3*mtt^3*mWW^8*s^3*t^7 - 190472863*ep^4*mtt^3*mWW^8*s^3*t^7 - 247572433*ep^5*mtt^3*mWW^8*s^3*t^7 - 114391860*ep^6*mtt^3*mWW^8*s^3*t^7 - 103016*mtt^2*mWW^9*s^3*t^7 - 596714*ep*mtt^2*mWW^9*s^3*t^7 + 2498999*ep^2*mtt^2*mWW^9*s^3*t^7 + 27104625*ep^3*mtt^2*mWW^9*s^3*t^7 + 77282553*ep^4*mtt^2*mWW^9*s^3*t^7 + 92774781*ep^5*mtt^2*mWW^9*s^3*t^7 + 40729516*ep^6*mtt^2*mWW^9*s^3*t^7 + 12200*mtt*mWW^10*s^3*t^7 + 1762*ep*mtt*mWW^10*s^3*t^7 - 1087116*ep^2*mtt*mWW^10*s^3*t^7 - 6675534*ep^3*mtt*mWW^10*s^3*t^7 - 16400276*ep^4*mtt*mWW^10*s^3*t^7 - 18252284*ep^5*mtt*mWW^10*s^3*t^7 - 7625200*ep^6*mtt*mWW^10*s^3*t^7 + 11340*ep*mWW^11*s^3*t^7 + 137307*ep^2*mWW^11*s^3*t^7 + 632623*ep^3*mWW^11*s^3*t^7 + 1383613*ep^4*mWW^11*s^3*t^7 + 1442137*ep^5*mWW^11*s^3*t^7 + 575788*ep^6*mWW^11*s^3*t^7 + 1680*ep*mtt^10*s^4*t^7 + 15400*ep^2*mtt^10*s^4*t^7 + 51240*ep^3*mtt^10*s^4*t^7 + 79800*ep^4*mtt^10*s^4*t^7 + 59080*ep^5*mtt^10*s^4*t^7 + 16800*ep^6*mtt^10*s^4*t^7 - 2400*mtt^9*mWW*s^4*t^7 + 48192*ep*mtt^9*mWW*s^4*t^7 + 483316*ep^2*mtt^9*mWW*s^4*t^7 + 1271628*ep^3*mtt^9*mWW*s^4*t^7 + 1024276*ep^4*mtt^9*mWW*s^4*t^7 - 249900*ep^5*mtt^9*mWW*s^4*t^7 - 435272*ep^6*mtt^9*mWW*s^4*t^7 - 58816*mtt^8*mWW^2*s^4*t^7 - 463312*ep*mtt^8*mWW^2*s^4*t^7 - 1379500*ep^2*mtt^8*mWW^2*s^4*t^7 - 3107336*ep^3*mtt^8*mWW^2*s^4*t^7 - 6587748*ep^4*mtt^8*mWW^2*s^4*t^7 - 8311472*ep^5*mtt^8*mWW^2*s^4*t^7 - 4006536*ep^6*mtt^8*mWW^2*s^4*t^7 + 206880*mtt^7*mWW^3*s^4*t^7 + 1349430*ep*mtt^7*mWW^3*s^4*t^7 + 2076559*ep^2*mtt^7*mWW^3*s^4*t^7 - 70237*ep^3*mtt^7*mWW^3*s^4*t^7 + 740597*ep^4*mtt^7*mWW^3*s^4*t^7 + 5509991*ep^5*mtt^7*mWW^3*s^4*t^7 + 3723388*ep^6*mtt^7*mWW^3*s^4*t^7 - 238300*mtt^6*mWW^4*s^4*t^7 - 2063636*ep*mtt^6*mWW^4*s^4*t^7 - 4838346*ep^2*mtt^6*mWW^4*s^4*t^7 + 5208058*ep^3*mtt^6*mWW^4*s^4*t^7 + 39849302*ep^4*mtt^6*mWW^4*s^4*t^7 + 60454946*ep^5*mtt^6*mWW^4*s^4*t^7 + 30159144*ep^6*mtt^6*mWW^4*s^4*t^7 + 150808*mtt^5*mWW^5*s^4*t^7 + 2613082*ep*mtt^5*mWW^5*s^4*t^7 + 10040581*ep^2*mtt^5*mWW^5*s^4*t^7 - 9382563*ep^3*mtt^5*mWW^5*s^4*t^7 - 108187345*ep^4*mtt^5*mWW^5*s^4*t^7 - 184275095*ep^5*mtt^5*mWW^5*s^4*t^7 - 97336028*ep^6*mtt^5*mWW^5*s^4*t^7 - 182360*mtt^4*mWW^6*s^4*t^7 - 3141476*ep*mtt^4*mWW^6*s^4*t^7 - 10906472*ep^2*mtt^4*mWW^6*s^4*t^7 + 20818256*ep^3*mtt^4*mWW^6*s^4*t^7 + 159568360*ep^4*mtt^4*mWW^6*s^4*t^7 + 261779116*ep^5*mtt^4*mWW^6*s^4*t^7 + 137294512*ep^6*mtt^4*mWW^6*s^4*t^7 + 224368*mtt^3*mWW^7*s^4*t^7 + 2536098*ep*mtt^3*mWW^7*s^4*t^7 + 5028993*ep^2*mtt^3*mWW^7*s^4*t^7 - 30557275*ep^3*mtt^3*mWW^7*s^4*t^7 - 144681829*ep^4*mtt^3*mWW^7*s^4*t^7 - 213635383*ep^5*mtt^3*mWW^7*s^4*t^7 - 106790108*ep^6*mtt^3*mWW^7*s^4*t^7 - 123756*mtt^2*mWW^8*s^4*t^7 - 1002628*ep*mtt^2*mWW^8*s^4*t^7 + 226286*ep^2*mtt^2*mWW^8*s^4*t^7 + 22820914*ep^3*mtt^2*mWW^8*s^4*t^7 + 77916942*ep^4*mtt^2*mWW^8*s^4*t^7 + 102280794*ep^5*mtt^2*mWW^8*s^4*t^7 + 47775592*ep^6*mtt^2*mWW^8*s^4*t^7 + 23576*mtt*mWW^9*s^4*t^7 + 103310*ep*mtt*mWW^9*s^4*t^7 - 985929*ep^2*mtt*mWW^9*s^4*t^7 - 8178225*ep^3*mtt*mWW^9*s^4*t^7 - 22227443*ep^4*mtt*mWW^9*s^4*t^7 - 26263085*ep^5*mtt*mWW^9*s^4*t^7 - 11476092*ep^6*mtt*mWW^9*s^4*t^7 + 19260*ep*mWW^10*s^4*t^7 + 239112*ep^2*mWW^10*s^4*t^7 + 1125540*ep^3*mWW^10*s^4*t^7 + 2505088*ep^4*mWW^10*s^4*t^7 + 2651008*ep^5*mWW^10*s^4*t^7 + 1074600*ep^6*mWW^10*s^4*t^7 - 2352*ep*mtt^9*s^5*t^7 - 23576*ep^2*mtt^9*s^5*t^7 - 88200*ep^3*mtt^9*s^5*t^7 - 156744*ep^4*mtt^9*s^5*t^7 - 133448*ep^5*mtt^9*s^5*t^7 - 43680*ep^6*mtt^9*s^5*t^7 + 2640*mtt^8*mWW*s^5*t^7 - 65872*ep*mtt^8*mWW*s^5*t^7 - 649240*ep^2*mtt^8*mWW*s^5*t^7 - 1777912*ep^3*mtt^8*mWW*s^5*t^7 - 1675240*ep^4*mtt^8*mWW*s^5*t^7 - 80536*ep^5*mtt^8*mWW*s^5*t^7 + 397520*ep^6*mtt^8*mWW*s^5*t^7 + 55424*mtt^7*mWW^2*s^5*t^7 + 429348*ep*mtt^7*mWW^2*s^5*t^7 + 1489896*ep^2*mtt^7*mWW^2*s^5*t^7 + 4945090*ep^3*mtt^7*mWW^2*s^5*t^7 + 12165336*ep^4*mtt^7*mWW^2*s^5*t^7 + 14722290*ep^5*mtt^7*mWW^2*s^5*t^7 + 6494072*ep^6*mtt^7*mWW^2*s^5*t^7 - 183896*mtt^6*mWW^3*s^5*t^7 - 1185498*ep*mtt^6*mWW^3*s^5*t^7 - 1778995*ep^2*mtt^6*mWW^3*s^5*t^7 - 45363*ep^3*mtt^6*mWW^3*s^5*t^7 - 841349*ep^4*mtt^6*mWW^3*s^5*t^7 - 4021487*ep^5*mtt^6*mWW^3*s^5*t^7 - 2167020*ep^6*mtt^6*mWW^3*s^5*t^7 + 186288*mtt^5*mWW^4*s^5*t^7 + 1642180*ep*mtt^5*mWW^4*s^5*t^7 + 3295773*ep^2*mtt^5*mWW^4*s^5*t^7 - 9579113*ep^3*mtt^5*mWW^4*s^5*t^7 - 47799661*ep^4*mtt^5*mWW^4*s^5*t^7 - 66977431*ep^5*mtt^5*mWW^4*s^5*t^7 - 31604764*ep^6*mtt^5*mWW^4*s^5*t^7 - 63600*mtt^4*mWW^5*s^5*t^7 - 1406068*ep*mtt^4*mWW^5*s^5*t^7 - 5290862*ep^2*mtt^4*mWW^5*s^5*t^7 + 10398992*ep^3*mtt^4*mWW^5*s^5*t^7 + 78967998*ep^4*mtt^4*mWW^5*s^5*t^7 + 127259844*ep^5*mtt^4*mWW^5*s^5*t^7 + 65115744*ep^6*mtt^4*mWW^5*s^5*t^7 + 25232*mtt^3*mWW^6*s^5*t^7 + 976964*ep*mtt^3*mWW^6*s^5*t^7 + 4210390*ep^2*mtt^3*mWW^6*s^5*t^7 - 7405592*ep^3*mtt^3*mWW^6*s^5*t^7 - 64094966*ep^4*mtt^3*mWW^6*s^5*t^7 - 108888988*ep^5*mtt^3*mWW^6*s^5*t^7 - 58272320*ep^6*mtt^3*mWW^6*s^5*t^7 - 36360*mtt^2*mWW^7*s^5*t^7 - 519562*ep*mtt^2*mWW^7*s^5*t^7 - 1317723*ep^2*mtt^2*mWW^7*s^5*t^7 + 6274405*ep^3*mtt^2*mWW^7*s^5*t^7 + 34088979*ep^4*mtt^2*mWW^7*s^5*t^7 + 53555081*ep^5*mtt^2*mWW^7*s^5*t^7 + 27942740*ep^6*mtt^2*mWW^7*s^5*t^7 + 14272*mtt*mWW^8*s^5*t^7 + 115860*ep*mtt*mWW^8*s^5*t^7 - 104019*ep^2*mtt*mWW^8*s^5*t^7 - 3375273*ep^3*mtt*mWW^8*s^5*t^7 - 11636509*ep^4*mtt*mWW^8*s^5*t^7 - 15777047*ep^5*mtt*mWW^8*s^5*t^7 - 7630460*ep^6*mtt*mWW^8*s^5*t^7 + 9880*ep*mWW^9*s^5*t^7 + 129956*ep^2*mWW^9*s^5*t^7 + 647846*ep^3*mWW^9*s^5*t^7 + 1535116*ep^4*mWW^9*s^5*t^7 + 1734362*ep^5*mWW^9*s^5*t^7 + 751208*ep^6*mWW^9*s^5*t^7 + 1680*ep*mtt^8*s^6*t^7 + 17416*ep^2*mtt^8*s^6*t^7 + 67704*ep^3*mtt^8*s^6*t^7 + 124824*ep^4*mtt^8*s^6*t^7 + 109816*ep^5*mtt^8*s^6*t^7 + 36960*ep^6*mtt^8*s^6*t^7 - 1728*mtt^7*mWW*s^6*t^7 + 46136*ep*mtt^7*mWW*s^6*t^7 + 432416*ep^2*mtt^7*mWW*s^6*t^7 + 1079456*ep^3*mtt^7*mWW*s^6*t^7 + 725808*ep^4*mtt^7*mWW*s^6*t^7 - 454232*ep^5*mtt^7*mWW*s^6*t^7 - 485136*ep^6*mtt^7*mWW*s^6*t^7 - 30112*mtt^6*mWW^2*s^6*t^7 - 222308*ep*mtt^6*mWW^2*s^6*t^7 - 799598*ep^2*mtt^6*mWW^2*s^6*t^7 - 3174146*ep^3*mtt^6*mWW^2*s^6*t^7 - 8397018*ep^4*mtt^6*mWW^2*s^6*t^7 - 10176746*ep^5*mtt^6*mWW^2*s^6*t^7 - 4387560*ep^6*mtt^6*mWW^2*s^6*t^7 + 96728*mtt^5*mWW^3*s^6*t^7 + 605548*ep*mtt^5*mWW^3*s^6*t^7 + 764414*ep^2*mtt^5*mWW^3*s^6*t^7 - 479228*ep^3*mtt^5*mWW^3*s^6*t^7 - 484698*ep^4*mtt^5*mWW^3*s^6*t^7 + 834508*ep^5*mtt^5*mWW^3*s^6*t^7 + 340064*ep^6*mtt^5*mWW^3*s^6*t^7 - 90400*mtt^4*mWW^4*s^6*t^7 - 755316*ep*mtt^4*mWW^4*s^6*t^7 - 1076000*ep^2*mtt^4*mWW^4*s^6*t^7 + 6931250*ep^3*mtt^4*mWW^4*s^6*t^7 + 27445564*ep^4*mtt^4*mWW^4*s^6*t^7 + 35750470*ep^5*mtt^4*mWW^4*s^6*t^7 + 16014920*ep^6*mtt^4*mWW^4*s^6*t^7 + 17872*mtt^3*mWW^5*s^6*t^7 + 398568*ep*mtt^3*mWW^5*s^6*t^7 + 1197068*ep^2*mtt^3*mWW^5*s^6*t^7 - 5654800*ep^3*mtt^3*mWW^5*s^6*t^7 - 30308132*ep^4*mtt^3*mWW^5*s^6*t^7 - 45613216*ep^5*mtt^3*mWW^5*s^6*t^7 - 22538976*ep^6*mtt^3*mWW^5*s^6*t^7 + 9472*mtt^2*mWW^6*s^6*t^7 - 70916*ep*mtt^2*mWW^6*s^6*t^7 - 553470*ep^2*mtt^2*mWW^6*s^6*t^7 + 1277914*ep^3*mtt^2*mWW^6*s^6*t^7 + 11262670*ep^4*mtt^2*mWW^6*s^6*t^7 + 19881138*ep^5*mtt^2*mWW^6*s^6*t^7 + 10941144*ep^6*mtt^2*mWW^6*s^6*t^7 - 1832*mtt*mWW^7*s^6*t^7 + 11444*ep*mtt*mWW^7*s^6*t^7 + 115830*ep^2*mtt*mWW^7*s^6*t^7 - 66740*ep^3*mtt*mWW^7*s^6*t^7 - 1824530*ep^4*mtt*mWW^7*s^6*t^7 - 3822452*ep^5*mtt*mWW^7*s^6*t^7 - 2329648*ep^6*mtt*mWW^7*s^6*t^7 - 1396*ep*mWW^8*s^6*t^7 - 7836*ep^2*mWW^8*s^6*t^7 + 8990*ep^3*mWW^8*s^6*t^7 + 134552*ep^4*mWW^8*s^6*t^7 + 272794*ep^5*mWW^8*s^6*t^7 + 165672*ep^6*mWW^8*s^6*t^7 - 624*ep*mtt^7*s^7*t^7 - 6584*ep^2*mtt^7*s^7*t^7 - 26088*ep^3*mtt^7*s^7*t^7 - 48936*ep^4*mtt^7*s^7*t^7 - 43688*ep^5*mtt^7*s^7*t^7 - 14880*ep^6*mtt^7*s^7*t^7 + 624*mtt^6*mWW*s^7*t^7 - 17448*ep*mtt^6*mWW*s^7*t^7 - 150100*ep^2*mtt^6*mWW*s^7*t^7 - 299524*ep^3*mtt^6*mWW*s^7*t^7 + 31196*ep^4*mtt^6*mWW*s^7*t^7 + 528492*ep^5*mtt^6*mWW*s^7*t^7 + 329800*ep^6*mtt^6*mWW*s^7*t^7 + 8592*mtt^5*mWW^2*s^7*t^7 + 61828*ep*mtt^5*mWW^2*s^7*t^7 + 228106*ep^2*mtt^5*mWW^2*s^7*t^7 + 998898*ep^3*mtt^5*mWW^2*s^7*t^7 + 2705166*ep^4*mtt^5*mWW^2*s^7*t^7 + 3240794*ep^5*mtt^5*mWW^2*s^7*t^7 + 1366424*ep^6*mtt^5*mWW^2*s^7*t^7 - 27984*mtt^4*mWW^3*s^7*t^7 - 167320*ep*mtt^4*mWW^3*s^7*t^7 - 157306*ep^2*mtt^4*mWW^3*s^7*t^7 + 231770*ep^3*mtt^4*mWW^3*s^7*t^7 + 72562*ep^4*mtt^4*mWW^3*s^7*t^7 - 405402*ep^5*mtt^4*mWW^3*s^7*t^7 - 144560*ep^6*mtt^4*mWW^3*s^7*t^7 + 26160*mtt^3*mWW^4*s^7*t^7 + 195248*ep*mtt^3*mWW^4*s^7*t^7 + 139628*ep^2*mtt^3*mWW^4*s^7*t^7 - 2247412*ep^3*mtt^3*mWW^4*s^7*t^7 - 7411308*ep^4*mtt^3*mWW^4*s^7*t^7 - 8853884*ep^5*mtt^3*mWW^4*s^7*t^7 - 3712944*ep^6*mtt^3*mWW^4*s^7*t^7 - 5856*mtt^2*mWW^5*s^7*t^7 - 70400*ep*mtt^2*mWW^5*s^7*t^7 - 67272*ep^2*mtt^2*mWW^5*s^7*t^7 + 1559456*ep^3*mtt^2*mWW^5*s^7*t^7 + 6012640*ep^4*mtt^2*mWW^5*s^7*t^7 + 8076480*ep^5*mtt^2*mWW^5*s^7*t^7 + 3720488*ep^6*mtt^2*mWW^5*s^7*t^7 - 1536*mtt*mWW^6*s^7*t^7 - 7492*ep*mtt*mWW^6*s^7*t^7 - 21598*ep^2*mtt*mWW^6*s^7*t^7 - 197878*ep^3*mtt*mWW^6*s^7*t^7 - 816410*ep^4*mtt*mWW^6*s^7*t^7 - 1275222*ep^5*mtt*mWW^6*s^7*t^7 - 672584*ep^6*mtt*mWW^6*s^7*t^7 - 704*ep*mWW^7*s^7*t^7 - 4042*ep^2*mWW^7*s^7*t^7 + 1514*ep^3*mWW^7*s^7*t^7 + 44914*ep^4*mWW^7*s^7*t^7 + 87182*ep^5*mWW^7*s^7*t^7 + 49856*ep^6*mWW^7*s^7*t^7 + 96*ep*mtt^6*s^8*t^7 + 1024*ep^2*mtt^6*s^8*t^7 + 4104*ep^3*mtt^6*s^8*t^7 + 7776*ep^4*mtt^6*s^8*t^7 + 7000*ep^5*mtt^6*s^8*t^7 + 2400*ep^6*mtt^6*s^8*t^7 - 96*mtt^5*mWW*s^8*t^7 + 3200*ep*mtt^5*mWW*s^8*t^7 + 23472*ep^2*mtt^5*mWW*s^8*t^7 + 24484*ep^3*mtt^5*mWW*s^8*t^7 - 88536*ep^4*mtt^5*mWW*s^8*t^7 - 191860*ep^5*mtt^5*mWW*s^8*t^7 - 99016*ep^6*mtt^5*mWW*s^8*t^7 - 960*mtt^4*mWW^2*s^8*t^7 - 7888*ep*mtt^4*mWW^2*s^8*t^7 - 32168*ep^2*mtt^4*mWW^2*s^8*t^7 - 123620*ep^3*mtt^4*mWW^2*s^8*t^7 - 290464*ep^4*mtt^4*mWW^2*s^8*t^7 - 314636*ep^5*mtt^4*mWW^2*s^8*t^7 - 122696*ep^6*mtt^4*mWW^2*s^8*t^7 + 3456*mtt^3*mWW^3*s^8*t^7 + 19120*ep*mtt^3*mWW^3*s^8*t^7 + 10808*ep^2*mtt^3*mWW^3*s^8*t^7 - 8920*ep^3*mtt^3*mWW^3*s^8*t^7 + 127512*ep^4*mtt^3*mWW^3*s^8*t^7 + 248184*ep^5*mtt^3*mWW^3*s^8*t^7 + 107104*ep^6*mtt^3*mWW^3*s^8*t^7 - 3648*mtt^2*mWW^4*s^8*t^7 - 24000*ep*mtt^2*mWW^4*s^8*t^7 - 2680*ep^2*mtt^2*mWW^4*s^8*t^7 + 286240*ep^3*mtt^2*mWW^4*s^8*t^7 + 789848*ep^4*mtt^2*mWW^4*s^8*t^7 + 837984*ep^5*mtt^2*mWW^4*s^8*t^7 + 318720*ep^6*mtt^2*mWW^4*s^8*t^7 + 1248*mtt*mWW^5*s^8*t^7 + 9488*ep*mtt*mWW^5*s^8*t^7 - 5608*ep^2*mtt*mWW^5*s^8*t^7 - 223180*ep^3*mtt*mWW^5*s^8*t^7 - 667968*ep^4*mtt*mWW^5*s^8*t^7 - 750020*ep^5*mtt*mWW^5*s^8*t^7 - 289368*ep^6*mtt*mWW^5*s^8*t^7 + 624*ep*mWW^6*s^8*t^7 + 7840*ep^2*mWW^6*s^8*t^7 + 36924*ep^3*mWW^6*s^8*t^7 + 78824*ep^4*mWW^6*s^8*t^7 + 76820*ep^5*mWW^6*s^8*t^7 + 27560*ep^6*mWW^6*s^8*t^7 - 192*ep*mtt^4*mWW*s^9*t^7 - 896*ep^2*mtt^4*mWW*s^9*t^7 + 1552*ep^3*mtt^4*mWW*s^9*t^7 + 12464*ep^4*mtt^4*mWW*s^9*t^7 + 19040*ep^5*mtt^4*mWW*s^9*t^7 + 8832*ep^6*mtt^4*mWW*s^9*t^7 + 320*ep*mtt^3*mWW^2*s^9*t^7 + 1568*ep^2*mtt^3*mWW^2*s^9*t^7 - 1952*ep^3*mtt^3*mWW^2*s^9*t^7 - 18944*ep^4*mtt^3*mWW^2*s^9*t^7 - 29568*ep^5*mtt^3*mWW^2*s^9*t^7 - 13824*ep^6*mtt^3*mWW^2*s^9*t^7 - 64*ep*mtt^2*mWW^3*s^9*t^7 - 480*ep^2*mtt^2*mWW^3*s^9*t^7 - 1024*ep^3*mtt^2*mWW^3*s^9*t^7 - 288*ep^4*mtt^2*mWW^3*s^9*t^7 + 1088*ep^5*mtt^2*mWW^3*s^9*t^7 + 768*ep^6*mtt^2*mWW^3*s^9*t^7 - 64*ep*mtt*mWW^4*s^9*t^7 - 160*ep^2*mtt*mWW^4*s^9*t^7 + 1696*ep^3*mtt*mWW^4*s^9*t^7 + 7552*ep^4*mtt*mWW^4*s^9*t^7 + 10368*ep^5*mtt*mWW^4*s^9*t^7 + 4608*ep^6*mtt*mWW^4*s^9*t^7 - 32*ep^2*mWW^5*s^9*t^7 - 272*ep^3*mWW^5*s^9*t^7 - 784*ep^4*mWW^5*s^9*t^7 - 928*ep^5*mWW^5*s^9*t^7 - 384*ep^6*mWW^5*s^9*t^7 + 304*ep*mtt^13*t^8 + 3616*ep^2*mtt^13*t^8 + 16020*ep^3*mtt^13*t^8 + 32800*ep^4*mtt^13*t^8 + 31276*ep^5*mtt^13*t^8 + 11184*ep^6*mtt^13*t^8 + 2064*ep*mtt^12*mWW*t^8 + 24830*ep^2*mtt^12*mWW*t^8 + 111930*ep^3*mtt^12*mWW*t^8 + 234762*ep^4*mtt^12*mWW*t^8 + 230006*ep^5*mtt^12*mWW*t^8 + 84408*ep^6*mtt^12*mWW*t^8 - 16964*ep*mtt^11*mWW^2*t^8 - 199912*ep^2*mtt^11*mWW^2*t^8 - 884728*ep^3*mtt^11*mWW^2*t^8 - 1828808*ep^4*mtt^11*mWW^2*t^8 - 1772708*ep^5*mtt^11*mWW^2*t^8 - 646160*ep^6*mtt^11*mWW^2*t^8 + 41028*ep*mtt^10*mWW^3*t^8 + 475780*ep^2*mtt^10*mWW^3*t^8 + 2086516*ep^3*mtt^10*mWW^3*t^8 + 4320532*ep^4*mtt^10*mWW^3*t^8 + 4240032*ep^5*mtt^10*mWW^3*t^8 + 1581632*ep^6*mtt^10*mWW^3*t^8 - 46028*ep*mtt^9*mWW^4*t^8 - 531224*ep^2*mtt^9*mWW^4*t^8 - 2364356*ep^3*mtt^9*mWW^4*t^8 - 5106712*ep^4*mtt^9*mWW^4*t^8 - 5358592*ep^5*mtt^9*mWW^4*t^8 - 2185088*ep^6*mtt^9*mWW^4*t^8 + 28324*ep*mtt^8*mWW^5*t^8 + 357700*ep^2*mtt^8*mWW^5*t^8 + 1809508*ep^3*mtt^8*mWW^5*t^8 + 4567276*ep^4*mtt^8*mWW^5*t^8 + 5627816*ep^5*mtt^8*mWW^5*t^8 + 2675936*ep^6*mtt^8*mWW^5*t^8 - 24036*ep*mtt^7*mWW^6*t^8 - 371576*ep^2*mtt^7*mWW^6*t^8 - 2169140*ep^3*mtt^7*mWW^6*t^8 - 5953832*ep^4*mtt^7*mWW^6*t^8 - 7669992*ep^5*mtt^7*mWW^6*t^8 - 3733024*ep^6*mtt^7*mWW^6*t^8 + 38044*ep*mtt^6*mWW^7*t^8 + 561952*ep^2*mtt^6*mWW^7*t^8 + 3083248*ep^3*mtt^6*mWW^7*t^8 + 7863488*ep^4*mtt^6*mWW^7*t^8 + 9420068*ep^5*mtt^6*mWW^7*t^8 + 4289680*ep^6*mtt^6*mWW^7*t^8 - 37748*ep*mtt^5*mWW^8*t^8 - 520520*ep^2*mtt^5*mWW^8*t^8 - 2681936*ep^3*mtt^5*mWW^8*t^8 - 6439592*ep^4*mtt^5*mWW^8*t^8 - 7281532*ep^5*mtt^5*mWW^8*t^8 - 3137392*ep^6*mtt^5*mWW^8*t^8 + 19388*ep*mtt^4*mWW^9*t^8 + 254574*ep^2*mtt^4*mWW^9*t^8 + 1256386*ep^3*mtt^4*mWW^9*t^8 + 2901882*ep^4*mtt^4*mWW^9*t^8 + 3163442*ep^5*mtt^4*mWW^9*t^8 + 1314728*ep^6*mtt^4*mWW^9*t^8 - 4808*ep*mtt^3*mWW^10*t^8 - 60256*ep^2*mtt^3*mWW^10*t^8 - 285908*ep^3*mtt^3*mWW^10*t^8 - 639856*ep^4*mtt^3*mWW^10*t^8 - 679332*ep^5*mtt^3*mWW^10*t^8 - 275600*ep^6*mtt^3*mWW^10*t^8 + 432*ep*mtt^2*mWW^11*t^8 + 5036*ep^2*mtt^2*mWW^11*t^8 + 22460*ep^3*mtt^2*mWW^11*t^8 + 48060*ep^4*mtt^2*mWW^11*t^8 + 49516*ep^5*mtt^2*mWW^11*t^8 + 19696*ep^6*mtt^2*mWW^11*t^8 - 1328*ep*mtt^12*s*t^8 - 16584*ep^2*mtt^12*s*t^8 - 76368*ep^3*mtt^12*s*t^8 - 160568*ep^4*mtt^12*s*t^8 - 155904*ep^5*mtt^12*s*t^8 - 56448*ep^6*mtt^12*s*t^8 - 304*mtt^11*mWW*s*t^8 - 10456*ep*mtt^11*mWW*s*t^8 - 102374*ep^2*mtt^11*mWW*s*t^8 - 438168*ep^3*mtt^11*mWW*s*t^8 - 908122*ep^4*mtt^11*mWW*s*t^8 - 890336*ep^5*mtt^11*mWW*s*t^8 - 328160*ep^6*mtt^11*mWW*s*t^8 - 2368*mtt^10*mWW^2*s*t^8 + 42114*ep*mtt^10*mWW^2*s*t^8 + 727815*ep^2*mtt^10*mWW^2*s*t^8 + 3608381*ep^3*mtt^10*mWW^2*s*t^8 + 7870541*ep^4*mtt^10*mWW^2*s*t^8 + 7846585*ep^5*mtt^10*mWW^2*s*t^8 + 2897492*ep^6*mtt^10*mWW^2*s*t^8 + 14596*mtt^9*mWW^3*s*t^8 - 25260*ep*mtt^9*mWW^3*s*t^8 - 1541276*ep^2*mtt^9*mWW^3*s*t^8 - 8538704*ep^3*mtt^9*mWW^3*s*t^8 - 19281016*ep^4*mtt^9*mWW^3*s*t^8 - 19565140*ep^5*mtt^9*mWW^3*s*t^8 - 7326160*ep^6*mtt^9*mWW^3*s*t^8 - 26432*mtt^8*mWW^4*s*t^8 - 46032*ep*mtt^8*mWW^4*s*t^8 + 1549138*ep^2*mtt^8*mWW^4*s*t^8 + 9488082*ep^3*mtt^8*mWW^4*s*t^8 + 22315018*ep^4*mtt^8*mWW^4*s*t^8 + 23662674*ep^5*mtt^8*mWW^4*s*t^8 + 9397032*ep^6*mtt^8*mWW^4*s*t^8 + 19596*mtt^7*mWW^5*s*t^8 + 53236*ep*mtt^7*mWW^5*s*t^8 - 847640*ep^2*mtt^7*mWW^5*s*t^8 - 5800622*ep^3*mtt^7*mWW^5*s*t^8 - 15522908*ep^4*mtt^7*mWW^5*s*t^8 - 19414742*ep^5*mtt^7*mWW^5*s*t^8 - 9287960*ep^6*mtt^7*mWW^5*s*t^8 - 8728*mtt^6*mWW^6*s*t^8 - 44884*ep*mtt^6*mWW^6*s*t^8 + 409306*ep^2*mtt^6*mWW^6*s*t^8 + 4428466*ep^3*mtt^6*mWW^6*s*t^8 + 15577806*ep^4*mtt^6*mWW^6*s*t^8 + 23361594*ep^5*mtt^6*mWW^6*s*t^8 + 12629640*ep^6*mtt^6*mWW^6*s*t^8 + 15308*mtt^5*mWW^7*s*t^8 + 130748*ep*mtt^5*mWW^7*s*t^8 - 413744*ep^2*mtt^5*mWW^7*s*t^8 - 6995646*ep^3*mtt^5*mWW^7*s*t^8 - 24440236*ep^4*mtt^5*mWW^7*s*t^8 - 34458374*ep^5*mtt^5*mWW^7*s*t^8 - 17408216*ep^6*mtt^5*mWW^7*s*t^8 - 22736*mtt^4*mWW^8*s*t^8 - 176280*ep*mtt^4*mWW^8*s*t^8 + 498676*ep^2*mtt^4*mWW^8*s*t^8 + 7905484*ep^3*mtt^4*mWW^8*s*t^8 + 25567316*ep^4*mtt^4*mWW^8*s*t^8 + 33492260*ep^5*mtt^4*mWW^8*s*t^8 + 15797840*ep^6*mtt^4*mWW^8*s*t^8 + 15012*mtt^3*mWW^9*s*t^8 + 95412*ep*mtt^3*mWW^9*s*t^8 - 458138*ep^2*mtt^3*mWW^9*s*t^8 - 5201522*ep^3*mtt^3*mWW^9*s*t^8 - 15456738*ep^4*mtt^3*mWW^9*s*t^8 - 19125074*ep^5*mtt^3*mWW^9*s*t^8 - 8593832*ep^6*mtt^3*mWW^9*s*t^8 - 4376*mtt^2*mWW^10*s*t^8 - 14878*ep*mtt^2*mWW^10*s*t^8 + 264159*ep^2*mtt^2*mWW^10*s*t^8 + 2003625*ep^3*mtt^2*mWW^10*s*t^8 + 5348581*ep^4*mtt^2*mWW^10*s*t^8 + 6243061*ep^5*mtt^2*mWW^10*s*t^8 + 2691268*ep^6*mtt^2*mWW^10*s*t^8 + 432*mtt*mWW^11*s*t^8 - 3040*ep*mtt*mWW^11*s*t^8 - 76892*ep^2*mtt*mWW^11*s*t^8 - 416698*ep^3*mtt*mWW^11*s*t^8 - 981764*ep^4*mtt*mWW^11*s*t^8 - 1070878*ep^5*mtt*mWW^11*s*t^8 - 442040*ep^6*mtt*mWW^11*s*t^8 + 648*ep*mWW^12*s*t^8 + 7554*ep^2*mWW^12*s*t^8 + 33690*ep^3*mWW^12*s*t^8 + 72090*ep^4*mWW^12*s*t^8 + 74274*ep^5*mWW^12*s*t^8 + 29544*ep^6*mWW^12*s*t^8 + 1312*ep*mtt^11*s^2*t^8 + 21600*ep^2*mtt^11*s^2*t^8 + 117800*ep^3*mtt^11*s^2*t^8 + 273536*ep^4*mtt^11*s^2*t^8 + 282488*ep^5*mtt^11*s^2*t^8 + 106464*ep^6*mtt^11*s^2*t^8 + 2144*mtt^10*mWW*s^2*t^8 + 17816*ep*mtt^10*mWW*s^2*t^8 + 92808*ep^2*mtt^10*mWW*s^2*t^8 + 418350*ep^3*mtt^10*mWW*s^2*t^8 + 1050016*ep^4*mtt^10*mWW*s^2*t^8 + 1204714*ep^5*mtt^10*mWW*s^2*t^8 + 495912*ep^6*mtt^10*mWW*s^2*t^8 + 14144*mtt^9*mWW^2*s^2*t^8 + 58916*ep*mtt^9*mWW^2*s^2*t^8 - 640304*ep^2*mtt^9*mWW^2*s^2*t^8 - 4972418*ep^3*mtt^9*mWW^2*s^2*t^8 - 12503460*ep^4*mtt^9*mWW^2*s^2*t^8 - 13298286*ep^5*mtt^9*mWW^2*s^2*t^8 - 5058552*ep^6*mtt^9*mWW^2*s^2*t^8 - 82996*mtt^8*mWW^3*s^2*t^8 - 450124*ep*mtt^8*mWW^3*s^2*t^8 + 1343549*ep^2*mtt^8*mWW^3*s^2*t^8 + 13997889*ep^3*mtt^8*mWW^3*s^2*t^8 + 35268547*ep^4*mtt^8*mWW^3*s^2*t^8 + 36777123*ep^5*mtt^8*mWW^3*s^2*t^8 + 13752732*ep^6*mtt^8*mWW^3*s^2*t^8 + 138044*mtt^7*mWW^4*s^2*t^8 + 764554*ep*mtt^7*mWW^4*s^2*t^8 - 1512022*ep^2*mtt^7*mWW^4*s^2*t^8 - 18347436*ep^3*mtt^7*mWW^4*s^2*t^8 - 46919870*ep^4*mtt^7*mWW^4*s^2*t^8 - 50185102*ep^5*mtt^7*mWW^4*s^2*t^8 - 19705688*ep^6*mtt^7*mWW^4*s^2*t^8 - 86188*mtt^6*mWW^5*s^2*t^8 - 517814*ep*mtt^6*mWW^5*s^2*t^8 + 697670*ep^2*mtt^6*mWW^5*s^2*t^8 + 12222736*ep^3*mtt^6*mWW^5*s^2*t^8 + 37164462*ep^4*mtt^6*mWW^5*s^2*t^8 + 47728950*ep^5*mtt^6*mWW^5*s^2*t^8 + 22720504*ep^6*mtt^6*mWW^5*s^2*t^8 + 12564*mtt^5*mWW^6*s^2*t^8 + 281978*ep*mtt^5*mWW^6*s^2*t^8 + 788446*ep^2*mtt^5*mWW^6*s^2*t^8 - 5607156*ep^3*mtt^5*mWW^6*s^2*t^8 - 31751802*ep^4*mtt^5*mWW^6*s^2*t^8 - 53636886*ep^5*mtt^5*mWW^6*s^2*t^8 - 29935544*ep^6*mtt^5*mWW^6*s^2*t^8 - 16556*mtt^4*mWW^7*s^2*t^8 - 434126*ep*mtt^4*mWW^7*s^2*t^8 - 1390532*ep^2*mtt^4*mWW^7*s^2*t^8 + 6623466*ep^3*mtt^4*mWW^7*s^2*t^8 + 39051504*ep^4*mtt^4*mWW^7*s^2*t^8 + 64045220*ep^5*mtt^4*mWW^7*s^2*t^8 + 34503184*ep^6*mtt^4*mWW^7*s^2*t^8 + 35204*mtt^3*mWW^8*s^2*t^8 + 418654*ep*mtt^3*mWW^8*s^2*t^8 + 492550*ep^2*mtt^3*mWW^8*s^2*t^8 - 8582996*ep^3*mtt^3*mWW^8*s^2*t^8 - 35699218*ep^4*mtt^3*mWW^8*s^2*t^8 - 51463194*ep^5*mtt^3*mWW^8*s^2*t^8 - 25563720*ep^6*mtt^3*mWW^8*s^2*t^8 - 19796*mtt^2*mWW^9*s^2*t^8 - 150794*ep*mtt^2*mWW^9*s^2*t^8 + 335706*ep^2*mtt^2*mWW^9*s^2*t^8 + 5796274*ep^3*mtt^2*mWW^9*s^2*t^8 + 18467034*ep^4*mtt^2*mWW^9*s^2*t^8 + 23669896*ep^5*mtt^2*mWW^9*s^2*t^8 + 10899200*ep^6*mtt^2*mWW^9*s^2*t^8 + 3436*mtt*mWW^10*s^2*t^8 + 5402*ep*mtt*mWW^10*s^2*t^8 - 282366*ep^2*mtt*mWW^10*s^2*t^8 - 1916658*ep^3*mtt*mWW^10*s^2*t^8 - 4957394*ep^4*mtt*mWW^10*s^2*t^8 - 5711564*ep^5*mtt*mWW^10*s^2*t^8 - 2450576*ep^6*mtt*mWW^10*s^2*t^8 + 4226*ep*mWW^11*s^2*t^8 + 52895*ep^2*mWW^11*s^2*t^8 + 250149*ep^3*mWW^11*s^2*t^8 + 556645*ep^4*mWW^11*s^2*t^8 + 586641*ep^5*mWW^11*s^2*t^8 + 236084*ep^6*mWW^11*s^2*t^8 + 2992*ep*mtt^10*s^3*t^8 + 16168*ep^2*mtt^10*s^3*t^8 - 192*ep^3*mtt^10*s^3*t^8 - 106088*ep^4*mtt^10*s^3*t^8 - 172400*ep^5*mtt^10*s^3*t^8 - 79680*ep^6*mtt^10*s^3*t^8 - 6288*mtt^9*mWW*s^3*t^8 - 4344*ep*mtt^9*mWW*s^3*t^8 + 200116*ep^2*mtt^9*mWW*s^3*t^8 + 504896*ep^3*mtt^9*mWW*s^3*t^8 - 49484*ep^4*mtt^9*mWW*s^3*t^8 - 977160*ep^5*mtt^9*mWW*s^3*t^8 - 620952*ep^6*mtt^9*mWW*s^3*t^8 - 34192*mtt^8*mWW^2*s^3*t^8 - 334792*ep*mtt^8*mWW^2*s^3*t^8 - 810506*ep^2*mtt^8*mWW^2*s^3*t^8 + 1220718*ep^3*mtt^8*mWW^2*s^3*t^8 + 7409874*ep^4*mtt^8*mWW^2*s^3*t^8 + 9780506*ep^5*mtt^8*mWW^2*s^3*t^8 + 4052248*ep^6*mtt^8*mWW^2*s^3*t^8 + 192324*mtt^7*mWW^3*s^3*t^8 + 1298342*ep*mtt^7*mWW^3*s^3*t^8 + 792266*ep^2*mtt^7*mWW^3*s^3*t^8 - 11643604*ep^3*mtt^7*mWW^3*s^3*t^8 - 33567114*ep^4*mtt^7*mWW^3*s^3*t^8 - 35336750*ep^5*mtt^7*mWW^3*s^3*t^8 - 13091424*ep^6*mtt^7*mWW^3*s^3*t^8 - 294280*mtt^6*mWW^4*s^3*t^8 - 1830232*ep*mtt^6*mWW^4*s^3*t^8 + 288861*ep^2*mtt^6*mWW^4*s^3*t^8 + 23735553*ep^3*mtt^6*mWW^4*s^3*t^8 + 64217943*ep^4*mtt^6*mWW^4*s^3*t^8 + 69170671*ep^5*mtt^6*mWW^4*s^3*t^8 + 27340780*ep^6*mtt^6*mWW^4*s^3*t^8 + 159160*mtt^5*mWW^5*s^3*t^8 + 1111002*ep*mtt^5*mWW^5*s^3*t^8 - 283310*ep^2*mtt^5*mWW^5*s^3*t^8 - 20877266*ep^3*mtt^5*mWW^5*s^3*t^8 - 67654894*ep^4*mtt^5*mWW^5*s^3*t^8 - 86655756*ep^5*mtt^5*mWW^5*s^3*t^8 - 40148448*ep^6*mtt^5*mWW^5*s^3*t^8 + 4704*mtt^4*mWW^6*s^3*t^8 - 359612*ep*mtt^4*mWW^6*s^3*t^8 - 1377447*ep^2*mtt^4*mWW^6*s^3*t^8 + 8471065*ep^3*mtt^4*mWW^6*s^3*t^8 + 48886355*ep^4*mtt^4*mWW^6*s^3*t^8 + 80169123*ep^5*mtt^4*mWW^6*s^3*t^8 + 43033428*ep^6*mtt^4*mWW^6*s^3*t^8 - 17036*mtt^3*mWW^7*s^3*t^8 + 285770*ep*mtt^3*mWW^7*s^3*t^8 + 1874722*ep^2*mtt^3*mWW^7*s^3*t^8 - 2981304*ep^3*mtt^3*mWW^7*s^3*t^8 - 31512746*ep^4*mtt^3*mWW^7*s^3*t^8 - 57108806*ep^5*mtt^3*mWW^7*s^3*t^8 - 31951488*ep^6*mtt^3*mWW^7*s^3*t^8 - 9576*mtt^2*mWW^8*s^3*t^8 - 218720*ep*mtt^2*mWW^8*s^3*t^8 - 679253*ep^2*mtt^2*mWW^8*s^3*t^8 + 3044531*ep^3*mtt^2*mWW^8*s^3*t^8 + 17694289*ep^4*mtt^2*mWW^8*s^3*t^8 + 28427317*ep^5*mtt^2*mWW^8*s^3*t^8 + 14995028*ep^6*mtt^2*mWW^8*s^3*t^8 + 5184*mtt*mWW^9*s^3*t^8 + 44078*ep*mtt*mWW^9*s^3*t^8 - 97026*ep^2*mtt*mWW^9*s^3*t^8 - 1859058*ep^3*mtt*mWW^9*s^3*t^8 - 6231906*ep^4*mtt*mWW^9*s^3*t^8 - 8318312*ep^5*mtt*mWW^9*s^3*t^8 - 3964392*ep^6*mtt*mWW^9*s^3*t^8 + 5516*ep*mWW^10*s^3*t^8 + 75409*ep^2*mWW^10*s^3*t^8 + 384661*ep^3*mWW^10*s^3*t^8 + 913771*ep^4*mWW^10*s^3*t^8 + 1021567*ep^5*mWW^10*s^3*t^8 + 434900*ep^6*mWW^10*s^3*t^8 - 9440*ep*mtt^9*s^4*t^8 - 77520*ep^2*mtt^9*s^4*t^8 - 214560*ep^3*mtt^9*s^4*t^8 - 248720*ep^4*mtt^9*s^4*t^8 - 108000*ep^5*mtt^9*s^4*t^8 - 5760*ep^6*mtt^9*s^4*t^8 + 9920*mtt^8*mWW*s^4*t^8 - 24544*ep*mtt^8*mWW*s^4*t^8 - 554058*ep^2*mtt^8*mWW*s^4*t^8 - 1332646*ep^3*mtt^8*mWW*s^4*t^8 - 232350*ep^4*mtt^8*mWW*s^4*t^8 + 1790342*ep^5*mtt^8*mWW*s^4*t^8 + 1209640*ep^6*mtt^8*mWW*s^4*t^8 + 42160*mtt^7*mWW^2*s^4*t^8 + 502936*ep*mtt^7*mWW^2*s^4*t^8 + 2108452*ep^2*mtt^7*mWW^2*s^4*t^8 + 3639464*ep^3*mtt^7*mWW^2*s^4*t^8 + 1794020*ep^4*mtt^7*mWW^2*s^4*t^8 - 1369896*ep^5*mtt^7*mWW^2*s^4*t^8 - 1123456*ep^6*mtt^7*mWW^2*s^4*t^8 - 232348*mtt^6*mWW^3*s^4*t^8 - 1605636*ep*mtt^6*mWW^3*s^4*t^8 - 2231679*ep^2*mtt^6*mWW^3*s^4*t^8 + 5082933*ep^3*mtt^6*mWW^3*s^4*t^8 + 17286507*ep^4*mtt^6*mWW^3*s^4*t^8 + 17600619*ep^5*mtt^6*mWW^3*s^4*t^8 + 6396844*ep^6*mtt^6*mWW^3*s^4*t^8 + 329100*mtt^5*mWW^4*s^4*t^8 + 2089254*ep*mtt^5*mWW^4*s^4*t^8 + 482864*ep^2*mtt^5*mWW^4*s^4*t^8 - 21647538*ep^3*mtt^5*mWW^4*s^4*t^8 - 59645108*ep^4*mtt^5*mWW^4*s^4*t^8 - 64190060*ep^5*mtt^5*mWW^4*s^4*t^8 - 25468736*ep^6*mtt^5*mWW^4*s^4*t^8 - 160936*mtt^4*mWW^5*s^4*t^8 - 1167202*ep*mtt^4*mWW^5*s^4*t^8 + 246357*ep^2*mtt^4*mWW^5*s^4*t^8 + 22433487*ep^3*mtt^4*mWW^5*s^4*t^8 + 72024635*ep^4*mtt^4*mWW^5*s^4*t^8 + 89853495*ep^5*mtt^4*mWW^5*s^4*t^8 + 40152508*ep^6*mtt^4*mWW^5*s^4*t^8 - 9032*mtt^3*mWW^6*s^4*t^8 + 196364*ep*mtt^3*mWW^6*s^4*t^8 + 456388*ep^2*mtt^3*mWW^6*s^4*t^8 - 8680404*ep^3*mtt^3*mWW^6*s^4*t^8 - 40267252*ep^4*mtt^3*mWW^6*s^4*t^8 - 61251632*ep^5*mtt^3*mWW^6*s^4*t^8 - 31278592*ep^6*mtt^3*mWW^6*s^4*t^8 + 23812*mtt^2*mWW^7*s^4*t^8 - 3040*ep*mtt^2*mWW^7*s^4*t^8 - 667253*ep^2*mtt^2*mWW^7*s^4*t^8 + 455771*ep^3*mtt^2*mWW^7*s^4*t^8 + 10789889*ep^4*mtt^2*mWW^7*s^4*t^8 + 21415129*ep^5*mtt^2*mWW^7*s^4*t^8 + 12464164*ep^6*mtt^2*mWW^7*s^4*t^8 - 2676*mtt*mWW^8*s^4*t^8 + 23542*ep*mtt*mWW^8*s^4*t^8 + 248408*ep^2*mtt*mWW^8*s^4*t^8 + 246494*ep^3*mtt*mWW^8*s^4*t^8 - 1700044*ep^4*mtt*mWW^8*s^4*t^8 - 4116380*ep^5*mtt*mWW^8*s^4*t^8 - 2565696*ep^6*mtt*mWW^8*s^4*t^8 - 2234*ep*mWW^9*s^4*t^8 - 11959*ep^2*mWW^9*s^4*t^8 + 16999*ep^3*mWW^9*s^4*t^8 + 198423*ep^4*mWW^9*s^4*t^8 + 376383*ep^5*mWW^9*s^4*t^8 + 219084*ep^6*mWW^9*s^4*t^8 + 11056*ep*mtt^8*s^5*t^8 + 94344*ep^2*mtt^8*s^5*t^8 + 279920*ep^3*mtt^8*s^5*t^8 + 368120*ep^4*mtt^8*s^5*t^8 + 211424*ep^5*mtt^8*s^5*t^8 + 39936*ep^6*mtt^8*s^5*t^8 - 9040*mtt^7*mWW*s^5*t^8 + 35672*ep*mtt^7*mWW*s^5*t^8 + 551522*ep^2*mtt^7*mWW*s^5*t^8 + 982424*ep^3*mtt^7*mWW*s^5*t^8 - 938482*ep^4*mtt^7*mWW*s^5*t^8 - 3202624*ep^5*mtt^7*mWW*s^5*t^8 - 1788528*ep^6*mtt^7*mWW*s^5*t^8 - 26864*mtt^6*mWW^2*s^5*t^8 - 365154*ep*mtt^6*mWW^2*s^5*t^8 - 1789685*ep^2*mtt^6*mWW^2*s^5*t^8 - 4052687*ep^3*mtt^6*mWW^2*s^5*t^8 - 4310511*ep^4*mtt^6*mWW^2*s^5*t^8 - 1825127*ep^5*mtt^6*mWW^2*s^5*t^8 - 139956*ep^6*mtt^6*mWW^2*s^5*t^8 + 153928*mtt^5*mWW^3*s^5*t^8 + 1043386*ep*mtt^5*mWW^3*s^5*t^8 + 1640496*ep^2*mtt^5*mWW^3*s^5*t^8 - 968970*ep^3*mtt^5*mWW^3*s^5*t^8 - 4219844*ep^4*mtt^5*mWW^3*s^5*t^8 - 3574692*ep^5*mtt^5*mWW^3*s^5*t^8 - 1263352*ep^6*mtt^5*mWW^3*s^5*t^8 - 204544*mtt^4*mWW^4*s^5*t^8 - 1298132*ep*mtt^4*mWW^4*s^5*t^8 - 363413*ep^2*mtt^4*mWW^4*s^5*t^8 + 12732267*ep^3*mtt^4*mWW^4*s^5*t^8 + 34669069*ep^4*mtt^4*mWW^4*s^5*t^8 + 36654925*ep^5*mtt^4*mWW^4*s^5*t^8 + 14259676*ep^6*mtt^4*mWW^4*s^5*t^8 + 94304*mtt^3*mWW^5*s^5*t^8 + 672224*ep*mtt^3*mWW^5*s^5*t^8 - 271554*ep^2*mtt^3*mWW^5*s^5*t^8 - 13374092*ep^3*mtt^3*mWW^5*s^5*t^8 - 41126126*ep^4*mtt^3*mWW^5*s^5*t^8 - 49253756*ep^5*mtt^3*mWW^5*s^5*t^8 - 21073880*ep^6*mtt^3*mWW^5*s^5*t^8 - 2128*mtt^2*mWW^6*s^5*t^8 - 67534*ep*mtt^2*mWW^6*s^5*t^8 + 203773*ep^2*mtt^2*mWW^6*s^5*t^8 + 4742935*ep^3*mtt^2*mWW^6*s^5*t^8 + 16885383*ep^4*mtt^2*mWW^6*s^5*t^8 + 22928103*ep^5*mtt^2*mWW^6*s^5*t^8 + 10881804*ep^6*mtt^2*mWW^6*s^5*t^8 - 5656*mtt*mWW^7*s^5*t^8 - 23698*ep*mtt*mWW^7*s^5*t^8 - 832*ep^2*mtt*mWW^7*s^5*t^8 - 230674*ep^3*mtt*mWW^7*s^5*t^8 - 1632332*ep^4*mtt*mWW^7*s^5*t^8 - 2993520*ep^5*mtt*mWW^7*s^5*t^8 - 1705696*ep^6*mtt*mWW^7*s^5*t^8 - 3980*ep*mWW^8*s^5*t^8 - 35851*ep^2*mWW^8*s^5*t^8 - 107283*ep^3*mWW^8*s^5*t^8 - 109997*ep^4*mWW^8*s^5*t^8 + 10787*ep^5*mWW^8*s^5*t^8 + 52716*ep^6*mWW^8*s^5*t^8 - 6752*ep*mtt^7*s^6*t^8 - 56576*ep^2*mtt^7*s^6*t^8 - 162312*ep^3*mtt^7*s^6*t^8 - 200672*ep^4*mtt^7*s^6*t^8 - 101336*ep^5*mtt^7*s^6*t^8 - 13152*ep^6*mtt^7*s^6*t^8 + 4704*mtt^6*mWW*s^6*t^8 - 21768*ep*mtt^6*mWW*s^6*t^8 - 268884*ep^2*mtt^6*mWW*s^6*t^8 - 208118*ep^3*mtt^6*mWW*s^6*t^8 + 1451372*ep^4*mtt^6*mWW*s^6*t^8 + 2823598*ep^5*mtt^6*mWW*s^6*t^8 + 1406520*ep^6*mtt^6*mWW*s^6*t^8 + 7120*mtt^5*mWW^2*s^6*t^8 + 132696*ep*mtt^5*mWW^2*s^6*t^8 + 741540*ep^2*mtt^5*mWW^2*s^6*t^8 + 1696234*ep^3*mtt^5*mWW^2*s^6*t^8 + 1543976*ep^4*mtt^5*mWW^2*s^6*t^8 + 219666*ep^5*mtt^5*mWW^2*s^6*t^8 - 239048*ep^6*mtt^5*mWW^2*s^6*t^8 - 52320*mtt^4*mWW^3*s^6*t^8 - 346536*ep*mtt^4*mWW^3*s^6*t^8 - 560184*ep^2*mtt^4*mWW^3*s^6*t^8 - 136252*ep^3*mtt^4*mWW^3*s^6*t^8 - 126788*ep^4*mtt^4*mWW^3*s^6*t^8 - 544600*ep^5*mtt^4*mWW^3*s^6*t^8 - 196368*ep^6*mtt^4*mWW^3*s^6*t^8 + 67200*mtt^3*mWW^4*s^6*t^8 + 423296*ep*mtt^3*mWW^4*s^6*t^8 + 95376*ep^2*mtt^3*mWW^4*s^6*t^8 - 4151916*ep^3*mtt^3*mWW^4*s^6*t^8 - 10927400*ep^4*mtt^3*mWW^4*s^6*t^8 - 11082396*ep^5*mtt^3*mWW^4*s^6*t^8 - 4082384*ep^6*mtt^3*mWW^4*s^6*t^8 - 29440*mtt^2*mWW^5*s^6*t^8 - 203288*ep*mtt^2*mWW^5*s^6*t^8 + 123108*ep^2*mtt^2*mWW^5*s^6*t^8 + 4107290*ep^3*mtt^2*mWW^5*s^6*t^8 + 11996124*ep^4*mtt^2*mWW^5*s^6*t^8 + 13674038*ep^5*mtt^2*mWW^5*s^6*t^8 + 5549496*ep^6*mtt^2*mWW^5*s^6*t^8 + 2736*mtt*mWW^6*s^6*t^8 + 15016*ep*mtt*mWW^6*s^6*t^8 - 138484*ep^2*mtt*mWW^6*s^6*t^8 - 1286134*ep^3*mtt*mWW^6*s^6*t^8 - 3544800*ep^4*mtt*mWW^6*s^6*t^8 - 4059582*ep^5*mtt*mWW^6*s^6*t^8 - 1670024*ep^6*mtt*mWW^6*s^6*t^8 + 1960*ep*mWW^7*s^6*t^8 + 28008*ep^2*mWW^7*s^6*t^8 + 145048*ep^3*mWW^7*s^6*t^8 + 336572*ep^4*mWW^7*s^6*t^8 + 357780*ep^5*mWW^7*s^6*t^8 + 141984*ep^6*mWW^7*s^6*t^8 + 2128*ep*mtt^6*s^7*t^8 + 16920*ep^2*mtt^6*s^7*t^8 + 43680*ep^3*mtt^6*s^7*t^8 + 42664*ep^4*mtt^6*s^7*t^8 + 8592*ep^5*mtt^6*s^7*t^8 - 5184*ep^6*mtt^6*s^7*t^8 - 1264*mtt^5*mWW*s^7*t^8 + 6200*ep*mtt^5*mWW*s^7*t^8 + 59984*ep^2*mtt^5*mWW*s^7*t^8 - 63296*ep^3*mtt^5*mWW*s^7*t^8 - 731816*ep^4*mtt^5*mWW*s^7*t^8 - 1150872*ep^5*mtt^5*mWW*s^7*t^8 - 534872*ep^6*mtt^5*mWW*s^7*t^8 + 384*mtt^4*mWW^2*s^7*t^8 - 20296*ep*mtt^4*mWW^2*s^7*t^8 - 148888*ep^2*mtt^4*mWW^2*s^7*t^8 - 242188*ep^3*mtt^4*mWW^2*s^7*t^8 + 175568*ep^4*mtt^4*mWW^2*s^7*t^8 + 658388*ep^5*mtt^4*mWW^2*s^7*t^8 + 368696*ep^6*mtt^4*mWW^2*s^7*t^8 + 6432*mtt^3*mWW^3*s^7*t^8 + 42944*ep*mtt^3*mWW^3*s^7*t^8 + 85352*ep^2*mtt^3*mWW^3*s^7*t^8 + 158200*ep^3*mtt^3*mWW^3*s^7*t^8 + 397944*ep^4*mtt^3*mWW^3*s^7*t^8 + 471256*ep^5*mtt^3*mWW^3*s^7*t^8 + 167408*ep^6*mtt^3*mWW^3*s^7*t^8 - 8960*mtt^2*mWW^4*s^7*t^8 - 55184*ep*mtt^2*mWW^4*s^7*t^8 - 9184*ep^2*mtt^2*mWW^4*s^7*t^8 + 519056*ep^3*mtt^2*mWW^4*s^7*t^8 + 1275120*ep^4*mtt^2*mWW^4*s^7*t^8 + 1181568*ep^5*mtt^2*mWW^4*s^7*t^8 + 384720*ep^6*mtt^2*mWW^4*s^7*t^8 + 3408*mtt*mWW^5*s^7*t^8 + 23656*ep*mtt*mWW^5*s^7*t^8 - 17688*ep^2*mtt*mWW^5*s^7*t^8 - 507416*ep^3*mtt*mWW^5*s^7*t^8 - 1438128*ep^4*mtt*mWW^5*s^7*t^8 - 1565120*ep^5*mtt*mWW^5*s^7*t^8 - 594456*ep^6*mtt*mWW^5*s^7*t^8 + 1704*ep*mWW^6*s^7*t^8 + 20032*ep^2*mWW^6*s^7*t^8 + 88508*ep^3*mWW^6*s^7*t^8 + 180344*ep^4*mWW^6*s^7*t^8 + 170396*ep^5*mWW^6*s^7*t^8 + 60088*ep^6*mWW^6*s^7*t^8 - 272*ep*mtt^5*s^8*t^8 - 1968*ep^2*mtt^5*s^8*t^8 - 3988*ep^3*mtt^5*s^8*t^8 - 1072*ep^4*mtt^5*s^8*t^8 + 3860*ep^5*mtt^5*s^8*t^8 + 2640*ep^6*mtt^5*s^8*t^8 + 128*mtt^4*mWW*s^8*t^8 - 640*ep*mtt^4*mWW*s^8*t^8 - 3944*ep^2*mtt^4*mWW*s^8*t^8 + 24628*ep^3*mtt^4*mWW*s^8*t^8 + 124104*ep^4*mtt^4*mWW*s^8*t^8 + 172332*ep^5*mtt^4*mWW*s^8*t^8 + 76032*ep^6*mtt^4*mWW*s^8*t^8 - 384*mtt^3*mWW^2*s^8*t^8 + 544*ep*mtt^3*mWW^2*s^8*t^8 + 11488*ep^2*mtt^3*mWW^2*s^8*t^8 - 12776*ep^3*mtt^3*mWW^2*s^8*t^8 - 151200*ep^4*mtt^3*mWW^2*s^8*t^8 - 239128*ep^5*mtt^3*mWW^2*s^8*t^8 - 111264*ep^6*mtt^3*mWW^2*s^8*t^8 + 384*mtt^2*mWW^3*s^8*t^8 + 1856*ep*mtt^2*mWW^3*s^8*t^8 - 4304*ep^2*mtt^2*mWW^3*s^8*t^8 - 38008*ep^3*mtt^2*mWW^3*s^8*t^8 - 78768*ep^4*mtt^2*mWW^3*s^8*t^8 - 67848*ep^5*mtt^2*mWW^3*s^8*t^8 - 21312*ep^6*mtt^2*mWW^3*s^8*t^8 - 128*mtt*mWW^4*s^8*t^8 - 1424*ep*mtt*mWW^4*s^8*t^8 - 240*ep^2*mtt*mWW^4*s^8*t^8 + 35772*ep^3*mtt*mWW^4*s^8*t^8 + 120080*ep^4*mtt*mWW^4*s^8*t^8 + 144452*ep^5*mtt*mWW^4*s^8*t^8 + 59088*ep^6*mtt*mWW^4*s^8*t^8 - 64*ep*mWW^5*s^8*t^8 - 1032*ep^2*mWW^5*s^8*t^8 - 5628*ep^3*mWW^5*s^8*t^8 - 13144*ep^4*mWW^5*s^8*t^8 - 13668*ep^5*mWW^5*s^8*t^8 - 5184*ep^6*mWW^5*s^8*t^8 - 800*ep*mtt^12*t^9 - 9296*ep^2*mtt^12*t^9 - 40320*ep^3*mtt^12*t^9 - 81128*ep^4*mtt^12*t^9 - 76280*ep^5*mtt^12*t^9 - 26976*ep^6*mtt^12*t^9 + 368*ep*mtt^11*mWW*t^9 + 3830*ep^2*mtt^11*mWW*t^9 + 14362*ep^3*mtt^11*mWW*t^9 + 23786*ep^4*mtt^11*mWW*t^9 + 17390*ep^5*mtt^11*mWW*t^9 + 4504*ep^6*mtt^11*mWW*t^9 + 13960*ep*mtt^10*mWW^2*t^9 + 162966*ep^2*mtt^10*mWW^2*t^9 + 713594*ep^3*mtt^10*mWW^2*t^9 + 1458058*ep^4*mtt^10*mWW^2*t^9 + 1396598*ep^5*mtt^10*mWW^2*t^9 + 503224*ep^6*mtt^10*mWW^2*t^9 - 45728*ep*mtt^9*mWW^3*t^9 - 528342*ep^2*mtt^9*mWW^3*t^9 - 2293862*ep^3*mtt^9*mWW^3*t^9 - 4662482*ep^4*mtt^9*mWW^3*t^9 - 4458058*ep^5*mtt^9*mWW^3*t^9 - 1609608*ep^6*mtt^9*mWW^3*t^9 + 61648*ep*mtt^8*mWW^4*t^9 + 707602*ep^2*mtt^8*mWW^4*t^9 + 3067398*ep^3*mtt^8*mWW^4*t^9 + 6274102*ep^4*mtt^8*mWW^4*t^9 + 6084218*ep^5*mtt^8*mWW^4*t^9 + 2246152*ep^6*mtt^8*mWW^4*t^9 - 36128*ep*mtt^7*mWW^5*t^9 - 417090*ep^2*mtt^7*mWW^5*t^9 - 1848802*ep^3*mtt^7*mWW^5*t^9 - 3953510*ep^4*mtt^7*mWW^5*t^9 - 4087390*ep^5*mtt^7*mWW^5*t^9 - 1636760*ep^6*mtt^7*mWW^5*t^9 + 832*ep*mtt^6*mWW^6*t^9 + 25350*ep^2*mtt^6*mWW^6*t^9 + 224218*ep^3*mtt^6*mWW^6*t^9 + 818674*ep^4*mtt^6*mWW^6*t^9 + 1271510*ep^5*mtt^6*mWW^6*t^9 + 699576*ep^6*mtt^6*mWW^6*t^9 + 8800*ep*mtt^5*mWW^7*t^9 + 77134*ep^2*mtt^5*mWW^7*t^9 + 199086*ep^3*mtt^5*mWW^7*t^9 + 51322*ep^4*mtt^5*mWW^7*t^9 - 381118*ep^5*mtt^5*mWW^7*t^9 - 339224*ep^6*mtt^5*mWW^7*t^9 - 2672*ep*mtt^4*mWW^8*t^9 - 14058*ep^2*mtt^4*mWW^8*t^9 + 22322*ep^3*mtt^4*mWW^8*t^9 + 238522*ep^4*mtt^4*mWW^8*t^9 + 445958*ep^5*mtt^4*mWW^8*t^9 + 258808*ep^6*mtt^4*mWW^8*t^9 - 528*ep*mtt^3*mWW^9*t^9 - 11692*ep^2*mtt^3*mWW^9*t^9 - 76928*ep^3*mtt^3*mWW^9*t^9 - 212652*ep^4*mtt^3*mWW^9*t^9 - 263048*ep^5*mtt^3*mWW^9*t^9 - 120672*ep^6*mtt^3*mWW^9*t^9 + 248*ep*mtt^2*mWW^10*t^9 + 3596*ep^2*mtt^2*mWW^10*t^9 + 18932*ep^3*mtt^2*mWW^10*t^9 + 45308*ep^4*mtt^2*mWW^10*t^9 + 50220*ep^5*mtt^2*mWW^10*t^9 + 20976*ep^6*mtt^2*mWW^10*t^9 + 2976*ep*mtt^11*s*t^9 + 36296*ep^2*mtt^11*s*t^9 + 163812*ep^3*mtt^11*s*t^9 + 338904*ep^4*mtt^11*s*t^9 + 324812*ep^5*mtt^11*s*t^9 + 116400*ep^6*mtt^11*s*t^9 + 800*mtt^10*mWW*s*t^9 + 4128*ep*mtt^10*mWW*s*t^9 - 20102*ep^2*mtt^10*mWW*s*t^9 - 179822*ep^3*mtt^10*mWW*s*t^9 - 439398*ep^4*mtt^10*mWW*s*t^9 - 445046*ep^5*mtt^10*mWW*s*t^9 - 162040*ep^6*mtt^10*mWW*s*t^9 + 432*mtt^9*mWW^2*s*t^9 - 34954*ep*mtt^9*mWW^2*s*t^9 - 464785*ep^2*mtt^9*mWW^2*s*t^9 - 2165119*ep^3*mtt^9*mWW^2*s*t^9 - 4597095*ep^4*mtt^9*mWW^2*s*t^9 - 4515179*ep^5*mtt^9*mWW^2*s*t^9 - 1652220*ep^6*mtt^9*mWW^2*s*t^9 - 13528*mtt^8*mWW^3*s*t^9 + 18500*ep*mtt^8*mWW^3*s*t^9 + 1395159*ep^2*mtt^8*mWW^3*s*t^9 + 7819817*ep^3*mtt^8*mWW^3*s*t^9 + 17630065*ep^4*mtt^8*mWW^3*s*t^9 + 17747503*ep^5*mtt^8*mWW^3*s*t^9 + 6571244*ep^6*mtt^8*mWW^3*s*t^9 + 32200*mtt^7*mWW^4*s*t^9 + 74382*ep*mtt^7*mWW^4*s*t^9 - 1825467*ep^2*mtt^7*mWW^4*s*t^9 - 11670911*ep^3*mtt^7*mWW^4*s*t^9 - 27311217*ep^4*mtt^7*mWW^4*s*t^9 - 28050303*ep^5*mtt^7*mWW^4*s*t^9 - 10564524*ep^6*mtt^7*mWW^4*s*t^9 - 29448*mtt^6*mWW^5*s*t^9 - 93548*ep*mtt^6*mWW^5*s*t^9 + 1286385*ep^2*mtt^6*mWW^5*s*t^9 + 8774395*ep^3*mtt^6*mWW^5*s*t^9 + 21120979*ep^4*mtt^6*mWW^5*s*t^9 + 22422609*ep^5*mtt^6*mWW^5*s*t^9 + 8827348*ep^6*mtt^6*mWW^5*s*t^9 + 6680*mtt^5*mWW^6*s*t^9 + 6406*ep*mtt^5*mWW^6*s*t^9 - 436109*ep^2*mtt^5*mWW^6*s*t^9 - 2708489*ep^3*mtt^5*mWW^6*s*t^9 - 7076671*ep^4*mtt^5*mWW^6*s*t^9 - 8703573*ep^5*mtt^5*mWW^6*s*t^9 - 4088484*ep^6*mtt^5*mWW^6*s*t^9 + 5848*mtt^4*mWW^7*s*t^9 + 28640*ep*mtt^4*mWW^7*s*t^9 - 74237*ep^2*mtt^4*mWW^7*s*t^9 - 462699*ep^3*mtt^4*mWW^7*s*t^9 + 15193*ep^4*mtt^4*mWW^7*s*t^9 + 1763435*ep^5*mtt^4*mWW^7*s*t^9 + 1576540*ep^6*mtt^4*mWW^7*s*t^9 - 2952*mtt^3*mWW^8*s*t^9 + 2706*ep*mtt^3*mWW^8*s*t^9 + 158119*ep^2*mtt^3*mWW^8*s*t^9 + 439575*ep^3*mtt^3*mWW^8*s*t^9 - 140107*ep^4*mtt^3*mWW^8*s*t^9 - 1483177*ep^5*mtt^3*mWW^8*s*t^9 - 1174324*ep^6*mtt^3*mWW^8*s*t^9 - 280*mtt^2*mWW^9*s*t^9 - 11916*ep*mtt^2*mWW^9*s*t^9 - 52695*ep^2*mtt^2*mWW^9*s*t^9 + 87303*ep^3*mtt^2*mWW^9*s*t^9 + 803535*ep^4*mtt^2*mWW^9*s*t^9 + 1400649*ep^5*mtt^2*mWW^9*s*t^9 + 768244*ep^6*mtt^2*mWW^9*s*t^9 + 248*mtt*mWW^10*s*t^9 + 2308*ep*mtt*mWW^10*s*t^9 - 7958*ep^2*mtt*mWW^10*s*t^9 - 126260*ep^3*mtt*mWW^10*s*t^9 - 412150*ep^4*mtt*mWW^10*s*t^9 - 537060*ep^5*mtt*mWW^10*s*t^9 - 249648*ep^6*mtt*mWW^10*s*t^9 + 372*ep*mWW^11*s*t^9 + 5394*ep^2*mWW^11*s*t^9 + 28398*ep^3*mWW^11*s*t^9 + 67962*ep^4*mWW^11*s*t^9 + 75330*ep^5*mWW^11*s*t^9 + 31464*ep^6*mWW^11*s*t^9 - 1536*ep*mtt^10*s^2*t^9 - 32792*ep^2*mtt^10*s^2*t^9 - 198244*ep^3*mtt^10*s^2*t^9 - 481640*ep^4*mtt^10*s^2*t^9 - 508620*ep^5*mtt^10*s^2*t^9 - 193968*ep^6*mtt^10*s^2*t^9 - 4864*mtt^9*mWW*s^2*t^9 - 24728*ep*mtt^9*mWW*s^2*t^9 + 64588*ep^2*mtt^9*mWW*s^2*t^9 + 616430*ep^3*mtt^9*mWW*s^2*t^9 + 1392912*ep^4*mtt^9*mWW*s^2*t^9 + 1302398*ep^5*mtt^9*mWW*s^2*t^9 + 441464*ep^6*mtt^9*mWW*s^2*t^9 - 464*mtt^8*mWW^2*s^2*t^9 - 15788*ep*mtt^8*mWW^2*s^2*t^9 + 101308*ep^2*mtt^8*mWW^2*s^2*t^9 + 1456662*ep^3*mtt^8*mWW^2*s^2*t^9 + 4531584*ep^4*mtt^8*mWW^2*s^2*t^9 + 5427194*ep^5*mtt^8*mWW^2*s^2*t^9 + 2228584*ep^6*mtt^8*mWW^2*s^2*t^9 + 61276*mtt^7*mWW^3*s^2*t^9 + 391390*ep*mtt^7*mWW^3*s^2*t^9 - 604624*ep^2*mtt^7*mWW^3*s^2*t^9 - 9776256*ep^3*mtt^7*mWW^3*s^2*t^9 - 26581884*ep^4*mtt^7*mWW^3*s^2*t^9 - 28819350*ep^5*mtt^7*mWW^3*s^2*t^9 - 11067032*ep^6*mtt^7*mWW^3*s^2*t^9 - 137864*mtt^6*mWW^4*s^2*t^9 - 814010*ep*mtt^6*mWW^4*s^2*t^9 + 1384374*ep^2*mtt^6*mWW^4*s^2*t^9 + 19267510*ep^3*mtt^6*mWW^4*s^2*t^9 + 50110362*ep^4*mtt^6*mWW^4*s^2*t^9 + 53017036*ep^5*mtt^6*mWW^4*s^2*t^9 + 20167952*ep^6*mtt^6*mWW^4*s^2*t^9 + 117588*mtt^5*mWW^5*s^2*t^9 + 615322*ep*mtt^5*mWW^5*s^2*t^9 - 1856544*ep^2*mtt^5*mWW^5*s^2*t^9 - 18646220*ep^3*mtt^5*mWW^5*s^2*t^9 - 46815340*ep^4*mtt^5*mWW^5*s^2*t^9 - 49704910*ep^5*mtt^5*mWW^5*s^2*t^9 - 19407736*ep^6*mtt^5*mWW^5*s^2*t^9 - 28608*mtt^4*mWW^6*s^2*t^9 - 83878*ep*mtt^4*mWW^6*s^2*t^9 + 1262414*ep^2*mtt^4*mWW^6*s^2*t^9 + 8599618*ep^3*mtt^4*mWW^6*s^2*t^9 + 21708962*ep^4*mtt^4*mWW^6*s^2*t^9 + 24931988*ep^5*mtt^4*mWW^6*s^2*t^9 + 10869424*ep^6*mtt^4*mWW^6*s^2*t^9 - 14268*mtt^3*mWW^7*s^2*t^9 - 91134*ep*mtt^3*mWW^7*s^2*t^9 - 174128*ep^2*mtt^3*mWW^7*s^2*t^9 - 670000*ep^3*mtt^3*mWW^7*s^2*t^9 - 3486628*ep^4*mtt^3*mWW^7*s^2*t^9 - 6667546*ep^5*mtt^3*mWW^7*s^2*t^9 - 4066856*ep^6*mtt^3*mWW^7*s^2*t^9 + 7832*mtt^2*mWW^8*s^2*t^9 + 15802*ep*mtt^2*mWW^8*s^2*t^9 - 241318*ep^2*mtt^2*mWW^8*s^2*t^9 - 893818*ep^3*mtt^2*mWW^8*s^2*t^9 - 431738*ep^4*mtt^2*mWW^8*s^2*t^9 + 1450760*ep^5*mtt^2*mWW^8*s^2*t^9 + 1385280*ep^6*mtt^2*mWW^8*s^2*t^9 - 628*mtt*mWW^9*s^2*t^9 + 9246*ep*mtt*mWW^9*s^2*t^9 + 100372*ep^2*mtt*mWW^9*s^2*t^9 + 240270*ep^3*mtt*mWW^9*s^2*t^9 + 2748*ep^4*mtt*mWW^9*s^2*t^9 - 521984*ep^5*mtt*mWW^9*s^2*t^9 - 409664*ep^6*mtt*mWW^9*s^2*t^9 - 686*ep*mWW^10*s^2*t^9 - 3650*ep^2*mWW^10*s^2*t^9 + 4048*ep^3*mWW^10*s^2*t^9 + 50662*ep^4*mWW^10*s^2*t^9 + 93034*ep^5*mWW^10*s^2*t^9 + 52552*ep^6*mWW^10*s^2*t^9 - 9152*ep*mtt^9*s^3*t^9 - 55920*ep^2*mtt^9*s^3*t^9 - 52952*ep^3*mtt^9*s^3*t^9 + 175296*ep^4*mtt^9*s^3*t^9 + 356104*ep^5*mtt^9*s^3*t^9 + 174624*ep^6*mtt^9*s^3*t^9 + 12032*mtt^8*mWW*s^3*t^9 + 52088*ep*mtt^8*mWW*s^3*t^9 - 128504*ep^2*mtt^8*mWW*s^3*t^9 - 863752*ep^3*mtt^8*mWW*s^3*t^9 - 1323448*ep^4*mtt^8*mWW*s^3*t^9 - 682088*ep^5*mtt^8*mWW*s^3*t^9 - 53832*ep^6*mtt^8*mWW*s^3*t^9 - 4096*mtt^7*mWW^2*s^3*t^9 + 124884*ep*mtt^7*mWW^2*s^3*t^9 + 1003156*ep^2*mtt^7*mWW^2*s^3*t^9 + 1767206*ep^3*mtt^7*mWW^2*s^3*t^9 - 784316*ep^4*mtt^7*mWW^2*s^3*t^9 - 3934690*ep^5*mtt^7*mWW^2*s^3*t^9 - 2246592*ep^6*mtt^7*mWW^2*s^3*t^9 - 106608*mtt^6*mWW^3*s^3*t^9 - 873468*ep*mtt^6*mWW^3*s^3*t^9 - 1477416*ep^2*mtt^6*mWW^3*s^3*t^9 + 4837844*ep^3*mtt^6*mWW^3*s^3*t^9 + 19875028*ep^4*mtt^6*mWW^3*s^3*t^9 + 24078244*ep^5*mtt^6*mWW^3*s^3*t^9 + 9770864*ep^6*mtt^6*mWW^3*s^3*t^9 + 227632*mtt^5*mWW^4*s^3*t^9 + 1480874*ep*mtt^5*mWW^4*s^3*t^9 + 126477*ep^2*mtt^5*mWW^4*s^3*t^9 - 18047353*ep^3*mtt^5*mWW^4*s^3*t^9 - 49795881*ep^4*mtt^5*mWW^4*s^3*t^9 - 52816521*ep^5*mtt^5*mWW^4*s^3*t^9 - 20068044*ep^6*mtt^5*mWW^4*s^3*t^9 - 178992*mtt^4*mWW^5*s^3*t^9 - 1018964*ep*mtt^4*mWW^5*s^3*t^9 + 1563253*ep^2*mtt^4*mWW^5*s^3*t^9 + 21523779*ep^3*mtt^4*mWW^5*s^3*t^9 + 54755467*ep^4*mtt^4*mWW^5*s^3*t^9 + 57597045*ep^5*mtt^4*mWW^5*s^3*t^9 + 22218548*ep^6*mtt^4*mWW^5*s^3*t^9 + 46032*mtt^3*mWW^6*s^3*t^9 + 196656*ep*mtt^3*mWW^6*s^3*t^9 - 1440670*ep^2*mtt^3*mWW^6*s^3*t^9 - 11419924*ep^3*mtt^3*mWW^6*s^3*t^9 - 29054370*ep^4*mtt^3*mWW^6*s^3*t^9 - 32346052*ep^5*mtt^3*mWW^6*s^3*t^9 - 13423576*ep^6*mtt^3*mWW^6*s^3*t^9 + 7776*mtt^2*mWW^7*s^3*t^9 + 62852*ep*mtt^2*mWW^7*s^3*t^9 + 361838*ep^2*mtt^2*mWW^7*s^3*t^9 + 1995098*ep^3*mtt^2*mWW^7*s^3*t^9 + 5997790*ep^4*mtt^2*mWW^7*s^3*t^9 + 8168726*ep^5*mtt^2*mWW^7*s^3*t^9 + 4047576*ep^6*mtt^2*mWW^7*s^3*t^9 - 3776*mtt*mWW^8*s^3*t^9 - 11902*ep*mtt*mWW^8*s^3*t^9 + 86653*ep^2*mtt*mWW^8*s^3*t^9 + 400303*ep^3*mtt*mWW^8*s^3*t^9 + 375031*ep^4*mtt*mWW^8*s^3*t^9 - 279737*ep^5*mtt*mWW^8*s^3*t^9 - 398396*ep^6*mtt*mWW^8*s^3*t^9 - 3868*ep*mWW^9*s^3*t^9 - 38867*ep^2*mWW^9*s^3*t^9 - 140249*ep^3*mWW^9*s^3*t^9 - 220597*ep^4*mWW^9*s^3*t^9 - 141031*ep^5*mWW^9*s^3*t^9 - 21172*ep^6*mWW^9*s^3*t^9 + 20640*ep*mtt^8*s^4*t^9 + 151840*ep^2*mtt^8*s^4*t^9 + 327400*ep^3*mtt^8*s^4*t^9 + 165440*ep^4*mtt^8*s^4*t^9 - 180040*ep^5*mtt^8*s^4*t^9 - 149280*ep^6*mtt^8*s^4*t^9 - 15488*mtt^7*mWW*s^4*t^9 - 56616*ep*mtt^7*mWW*s^4*t^9 + 137922*ep^2*mtt^7*mWW*s^4*t^9 + 407690*ep^3*mtt^7*mWW*s^4*t^9 - 607314*ep^4*mtt^7*mWW*s^4*t^9 - 1916178*ep^5*mtt^7*mWW*s^4*t^9 - 1080224*ep^6*mtt^7*mWW*s^4*t^9 + 12528*mtt^6*mWW^2*s^4*t^9 - 136100*ep*mtt^6*mWW^2*s^4*t^9 - 1441182*ep^2*mtt^6*mWW^2*s^4*t^9 - 3112686*ep^3*mtt^6*mWW^2*s^4*t^9 - 501618*ep^4*mtt^6*mWW^2*s^4*t^9 + 3885346*ep^5*mtt^6*mWW^2*s^4*t^9 + 2559632*ep^6*mtt^6*mWW^2*s^4*t^9 + 86284*mtt^5*mWW^3*s^4*t^9 + 765422*ep*mtt^5*mWW^3*s^4*t^9 + 2010386*ep^2*mtt^5*mWW^3*s^4*t^9 + 213814*ep^3*mtt^5*mWW^3*s^4*t^9 - 6942622*ep^4*mtt^5*mWW^3*s^4*t^9 - 10485052*ep^5*mtt^5*mWW^3*s^4*t^9 - 4719624*ep^6*mtt^5*mWW^3*s^4*t^9 - 179392*mtt^4*mWW^4*s^4*t^9 - 1178586*ep*mtt^4*mWW^4*s^4*t^9 - 656726*ep^2*mtt^4*mWW^4*s^4*t^9 + 10057966*ep^3*mtt^4*mWW^4*s^4*t^9 + 28092742*ep^4*mtt^4*mWW^4*s^4*t^9 + 29148996*ep^5*mtt^4*mWW^4*s^4*t^9 + 10872120*ep^6*mtt^4*mWW^4*s^4*t^9 + 127512*mtt^3*mWW^5*s^4*t^9 + 755260*ep*mtt^3*mWW^5*s^4*t^9 - 757050*ep^2*mtt^3*mWW^5*s^4*t^9 - 13612706*ep^3*mtt^3*mWW^5*s^4*t^9 - 34919662*ep^4*mtt^3*mWW^5*s^4*t^9 - 36316858*ep^5*mtt^3*mWW^5*s^4*t^9 - 13731376*ep^6*mtt^3*mWW^5*s^4*t^9 - 31696*mtt^2*mWW^6*s^4*t^9 - 156208*ep*mtt^2*mWW^6*s^4*t^9 + 796950*ep^2*mtt^2*mWW^6*s^4*t^9 + 7074630*ep^3*mtt^2*mWW^6*s^4*t^9 + 18014682*ep^4*mtt^2*mWW^6*s^4*t^9 + 19516490*ep^5*mtt^2*mWW^6*s^4*t^9 + 7757504*ep^6*mtt^2*mWW^6*s^4*t^9 + 252*mtt*mWW^7*s^4*t^9 - 14114*ep*mtt*mWW^7*s^4*t^9 - 249562*ep^2*mtt*mWW^7*s^4*t^9 - 1406878*ep^3*mtt*mWW^7*s^4*t^9 - 3443202*ep^4*mtt*mWW^7*s^4*t^9 - 3826776*ep^5*mtt*mWW^7*s^4*t^9 - 1587368*ep^6*mtt*mWW^7*s^4*t^9 + 302*ep*mWW^8*s^4*t^9 + 7422*ep^2*mWW^8*s^4*t^9 + 50770*ep^3*mWW^8*s^4*t^9 + 141554*ep^4*mWW^8*s^4*t^9 + 174072*ep^5*mWW^8*s^4*t^9 + 78616*ep^6*mWW^8*s^4*t^9 - 19680*ep*mtt^7*s^5*t^9 - 142104*ep^2*mtt^7*s^5*t^9 - 290700*ep^3*mtt^7*s^5*t^9 - 100392*ep^4*mtt^7*s^5*t^9 + 234780*ep^5*mtt^7*s^5*t^9 + 166896*ep^6*mtt^7*s^5*t^9 + 10912*mtt^6*mWW*s^5*t^9 + 35272*ep*mtt^6*mWW*s^5*t^9 - 66114*ep^2*mtt^6*mWW*s^5*t^9 + 188454*ep^3*mtt^6*mWW*s^5*t^9 + 1907934*ep^4*mtt^6*mWW*s^5*t^9 + 3103678*ep^5*mtt^6*mWW*s^5*t^9 + 1474672*ep^6*mtt^6*mWW*s^5*t^9 - 14800*mtt^5*mWW^2*s^5*t^9 + 47454*ep*mtt^5*mWW^2*s^5*t^9 + 833121*ep^2*mtt^5*mWW^2*s^5*t^9 + 1625681*ep^3*mtt^5*mWW^2*s^5*t^9 - 834881*ep^4*mtt^5*mWW^2*s^5*t^9 - 3983059*ep^5*mtt^5*mWW^2*s^5*t^9 - 2291492*ep^6*mtt^5*mWW^2*s^5*t^9 - 28576*mtt^4*mWW^3*s^5*t^9 - 284628*ep*mtt^4*mWW^3*s^5*t^9 - 982099*ep^2*mtt^4*mWW^3*s^5*t^9 - 1312601*ep^3*mtt^4*mWW^3*s^5*t^9 + 65719*ep^4*mtt^4*mWW^3*s^5*t^9 + 1681693*ep^5*mtt^4*mWW^3*s^5*t^9 + 1074492*ep^6*mtt^4*mWW^3*s^5*t^9 + 65408*mtt^3*mWW^4*s^5*t^9 + 426384*ep*mtt^3*mWW^4*s^5*t^9 + 314546*ep^2*mtt^3*mWW^4*s^5*t^9 - 2852902*ep^3*mtt^3*mWW^4*s^5*t^9 - 7769186*ep^4*mtt^3*mWW^4*s^5*t^9 - 7609538*ep^5*mtt^3*mWW^4*s^5*t^9 - 2660072*ep^6*mtt^3*mWW^4*s^5*t^9 - 40448*mtt^2*mWW^5*s^5*t^9 - 247388*ep*mtt^2*mWW^5*s^5*t^9 + 185640*ep^2*mtt^2*mWW^5*s^5*t^9 + 4205104*ep^3*mtt^2*mWW^5*s^5*t^9 + 10915996*ep^4*mtt^2*mWW^5*s^5*t^9 + 11262024*ep^5*mtt^2*mWW^5*s^5*t^9 + 4166904*ep^6*mtt^2*mWW^5*s^5*t^9 + 7504*mtt*mWW^6*s^5*t^9 + 35826*ep*mtt*mWW^6*s^5*t^9 - 215659*ep^2*mtt*mWW^6*s^5*t^9 - 1833295*ep^3*mtt*mWW^6*s^5*t^9 - 4568325*ep^4*mtt*mWW^6*s^5*t^9 - 4797271*ep^5*mtt*mWW^6*s^5*t^9 - 1826468*ep^6*mtt*mWW^6*s^5*t^9 + 5224*ep*mWW^7*s^5*t^9 + 61149*ep^2*mWW^7*s^5*t^9 + 268723*ep^3*mWW^7*s^5*t^9 + 549023*ep^4*mWW^7*s^5*t^9 + 525485*ep^5*mWW^7*s^5*t^9 + 189980*ep^6*mWW^7*s^5*t^9 + 9664*ep*mtt^6*s^6*t^9 + 64424*ep^2*mtt^6*s^6*t^9 + 99788*ep^3*mtt^6*s^6*t^9 - 65224*ep^4*mtt^6*s^6*t^9 - 241052*ep^5*mtt^6*s^6*t^9 - 130800*ep^6*mtt^6*s^6*t^9 - 3968*mtt^5*mWW*s^6*t^9 - 13072*ep*mtt^5*mWW*s^6*t^9 + 1932*ep^2*mtt^5*mWW*s^6*t^9 - 246306*ep^3*mtt^5*mWW*s^6*t^9 - 1177768*ep^4*mtt^5*mWW*s^6*t^9 - 1670010*ep^5*mtt^5*mWW*s^6*t^9 - 749584*ep^6*mtt^5*mWW*s^6*t^9 + 8128*mtt^4*mWW^2*s^6*t^9 + 4864*ep*mtt^4*mWW^2*s^6*t^9 - 213464*ep^2*mtt^4*mWW^2*s^6*t^9 - 269034*ep^3*mtt^4*mWW^2*s^6*t^9 + 1030252*ep^4*mtt^4*mWW^2*s^6*t^9 + 2226846*ep^5*mtt^4*mWW^2*s^6*t^9 + 1137712*ep^6*mtt^4*mWW^2*s^6*t^9 - 576*mtt^3*mWW^3*s^6*t^9 + 19392*ep*mtt^3*mWW^3*s^6*t^9 + 198168*ep^2*mtt^3*mWW^3*s^6*t^9 + 651612*ep^3*mtt^3*mWW^3*s^6*t^9 + 919328*ep^4*mtt^3*mWW^3*s^6*t^9 + 521772*ep^5*mtt^3*mWW^3*s^6*t^9 + 65008*ep^6*mtt^3*mWW^3*s^6*t^9 - 7360*mtt^2*mWW^4*s^6*t^9 - 45760*ep*mtt^2*mWW^4*s^6*t^9 - 53608*ep^2*mtt^2*mWW^4*s^6*t^9 + 67160*ep^3*mtt^2*mWW^4*s^6*t^9 + 71792*ep^4*mtt^2*mWW^4*s^6*t^9 - 138864*ep^5*mtt^2*mWW^4*s^6*t^9 - 135296*ep^6*mtt^2*mWW^4*s^6*t^9 + 3776*mtt*mWW^5*s^6*t^9 + 23984*ep*mtt*mWW^5*s^6*t^9 - 10980*ep^2*mtt*mWW^5*s^6*t^9 - 382650*ep^3*mtt*mWW^5*s^6*t^9 - 1015736*ep^4*mtt*mWW^5*s^6*t^9 - 1046802*ep^5*mtt*mWW^5*s^6*t^9 - 381856*ep^6*mtt*mWW^5*s^6*t^9 + 1824*ep*mWW^6*s^6*t^9 + 19544*ep^2*mWW^6*s^6*t^9 + 78790*ep^3*mWW^6*s^6*t^9 + 149292*ep^4*mWW^6*s^6*t^9 + 133582*ep^5*mWW^6*s^6*t^9 + 45312*ep^6*mWW^6*s^6*t^9 - 2304*ep*mtt^5*s^7*t^9 - 13248*ep^2*mtt^5*s^7*t^9 - 6976*ep^3*mtt^5*s^7*t^9 + 59920*ep^4*mtt^5*s^7*t^9 + 105680*ep^5*mtt^5*s^7*t^9 + 49728*ep^6*mtt^5*s^7*t^9 + 576*mtt^4*mWW*s^7*t^9 + 2880*ep*mtt^4*mWW*s^7*t^9 + 7856*ep^2*mtt^4*mWW*s^7*t^9 + 60528*ep^3*mtt^4*mWW*s^7*t^9 + 206256*ep^4*mtt^4*mWW*s^7*t^9 + 265952*ep^5*mtt^4*mWW*s^7*t^9 + 114672*ep^6*mtt^4*mWW*s^7*t^9 - 1728*mtt^3*mWW^2*s^7*t^9 - 4384*ep*mtt^3*mWW^2*s^7*t^9 + 18432*ep^2*mtt^3*mWW^2*s^7*t^9 - 17152*ep^3*mtt^3*mWW^2*s^7*t^9 - 302112*ep^4*mtt^3*mWW^2*s^7*t^9 - 502144*ep^5*mtt^3*mWW^2*s^7*t^9 - 238272*ep^6*mtt^3*mWW^2*s^7*t^9 + 1728*mtt^2*mWW^3*s^7*t^9 + 9056*ep*mtt^2*mWW^3*s^7*t^9 - 11360*ep^2*mtt^2*mWW^3*s^7*t^9 - 138656*ep^3*mtt^2*mWW^3*s^7*t^9 - 296480*ep^4*mtt^2*mWW^3*s^7*t^9 - 258400*ep^5*mtt^2*mWW^3*s^7*t^9 - 81888*ep^6*mtt^2*mWW^3*s^7*t^9 - 576*mtt*mWW^4*s^7*t^9 - 4960*ep*mtt*mWW^4*s^7*t^9 + 2240*ep^2*mtt*mWW^4*s^7*t^9 + 121536*ep^3*mtt*mWW^4*s^7*t^9 + 374672*ep^4*mtt*mWW^4*s^7*t^9 + 431024*ep^5*mtt*mWW^4*s^7*t^9 + 171264*ep^6*mtt*mWW^4*s^7*t^9 - 288*ep*mWW^5*s^7*t^9 - 3920*ep^2*mWW^5*s^7*t^9 - 19280*ep^3*mWW^5*s^7*t^9 - 42256*ep^4*mWW^5*s^7*t^9 - 42112*ep^5*mWW^5*s^7*t^9 - 15504*ep^6*mWW^5*s^7*t^9 + 192*ep*mtt^4*s^8*t^9 + 800*ep^2*mtt^4*s^8*t^9 - 1808*ep^3*mtt^4*s^8*t^9 - 11176*ep^4*mtt^4*s^8*t^9 - 15384*ep^5*mtt^4*s^8*t^9 - 6624*ep^6*mtt^4*s^8*t^9 - 320*ep*mtt^3*mWW*s^8*t^9 - 1408*ep^2*mtt^3*mWW*s^8*t^9 + 2416*ep^3*mtt^3*mWW*s^8*t^9 + 17040*ep^4*mtt^3*mWW*s^8*t^9 + 23904*ep^5*mtt^3*mWW*s^8*t^9 + 10368*ep^6*mtt^3*mWW*s^8*t^9 + 64*ep*mtt^2*mWW^2*s^8*t^9 + 448*ep^2*mtt^2*mWW^2*s^8*t^9 + 848*ep^3*mtt^2*mWW^2*s^8*t^9 + 128*ep^4*mtt^2*mWW^2*s^8*t^9 - 912*ep^5*mtt^2*mWW^2*s^8*t^9 - 576*ep^6*mtt^2*mWW^2*s^8*t^9 + 64*ep*mtt*mWW^3*s^8*t^9 + 128*ep^2*mtt*mWW^3*s^8*t^9 - 1712*ep^3*mtt*mWW^3*s^8*t^9 - 6672*ep^4*mtt*mWW^3*s^8*t^9 - 8352*ep^5*mtt*mWW^3*s^8*t^9 - 3456*ep^6*mtt*mWW^3*s^8*t^9 + 32*ep^2*mWW^4*s^8*t^9 + 256*ep^3*mWW^4*s^8*t^9 + 680*ep^4*mWW^4*s^8*t^9 + 744*ep^5*mWW^4*s^8*t^9 + 288*ep^6*mWW^4*s^8*t^9 + 1120*ep*mtt^11*t^10 + 12704*ep^2*mtt^11*t^10 + 53880*ep^3*mtt^11*t^10 + 106432*ep^4*mtt^11*t^10 + 98600*ep^5*mtt^11*t^10 + 34464*ep^6*mtt^11*t^10 - 3824*ep*mtt^10*mWW*t^10 - 42974*ep^2*mtt^10*mWW*t^10 - 180570*ep^3*mtt^10*mWW*t^10 - 353666*ep^4*mtt^10*mWW*t^10 - 325166*ep^5*mtt^10*mWW*t^10 - 112920*ep^6*mtt^10*mWW*t^10 - 676*ep*mtt^9*mWW^2*t^10 - 9268*ep^2*mtt^9*mWW^2*t^10 - 46504*ep^3*mtt^9*mWW^2*t^10 - 105996*ep^4*mtt^9*mWW^2*t^10 - 110660*ep^5*mtt^9*mWW^2*t^10 - 42576*ep^6*mtt^9*mWW^2*t^10 + 21388*ep*mtt^8*mWW^3*t^10 + 244084*ep^2*mtt^8*mWW^3*t^10 + 1044332*ep^3*mtt^8*mWW^3*t^10 + 2087468*ep^4*mtt^8*mWW^3*t^10 + 1960296*ep^5*mtt^8*mWW^3*t^10 + 694752*ep^6*mtt^8*mWW^3*t^10 - 41108*ep*mtt^7*mWW^4*t^10 - 463940*ep^2*mtt^7*mWW^4*t^10 - 1965488*ep^3*mtt^7*mWW^4*t^10 - 3901196*ep^4*mtt^7*mWW^4*t^10 - 3648348*ep^5*mtt^7*mWW^4*t^10 - 1291440*ep^6*mtt^7*mWW^4*t^10 + 34940*ep*mtt^6*mWW^5*t^10 + 390296*ep^2*mtt^6*mWW^5*t^10 + 1641120*ep^3*mtt^6*mWW^5*t^10 + 3250008*ep^4*mtt^6*mWW^5*t^10 + 3048420*ep^5*mtt^6*mWW^5*t^10 + 1088016*ep^6*mtt^6*mWW^5*t^10 - 12716*ep*mtt^5*mWW^6*t^10 - 139676*ep^2*mtt^5*mWW^6*t^10 - 582600*ep^3*mtt^5*mWW^6*t^10 - 1162564*ep^4*mtt^5*mWW^6*t^10 - 1116124*ep^5*mtt^5*mWW^6*t^10 - 414000*ep^6*mtt^5*mWW^6*t^10 - 284*ep*mtt^4*mWW^7*t^10 - 4052*ep^2*mtt^4*mWW^7*t^10 - 16156*ep^3*mtt^4*mWW^7*t^10 - 15404*ep^4*mtt^4*mWW^7*t^10 + 15800*ep^5*mtt^4*mWW^7*t^10 + 22176*ep^6*mtt^4*mWW^7*t^10 + 1412*ep*mtt^3*mWW^8*t^10 + 15476*ep^2*mtt^3*mWW^8*t^10 + 62248*ep^3*mtt^3*mWW^8*t^10 + 113052*ep^4*mtt^3*mWW^8*t^10 + 91604*ep^5*mtt^3*mWW^8*t^10 + 25488*ep^6*mtt^3*mWW^8*t^10 - 252*ep*mtt^2*mWW^9*t^10 - 2650*ep^2*mtt^2*mWW^9*t^10 - 10262*ep^3*mtt^2*mWW^9*t^10 - 18134*ep^4*mtt^2*mWW^9*t^10 - 14422*ep^5*mtt^2*mWW^9*t^10 - 3960*ep^6*mtt^2*mWW^9*t^10 - 3424*ep*mtt^10*s*t^10 - 40696*ep^2*mtt^10*s*t^10 - 179628*ep^3*mtt^10*s*t^10 - 365152*ep^4*mtt^10*s*t^10 - 345148*ep^5*mtt^10*s*t^10 - 122352*ep^6*mtt^10*s*t^10 - 1120*mtt^9*mWW*s*t^10 + 3136*ep*mtt^9*mWW*s*t^10 + 131214*ep^2*mtt^9*mWW*s*t^10 + 698458*ep^3*mtt^9*mWW*s*t^10 + 1518538*ep^4*mtt^9*mWW*s*t^10 + 1480086*ep^5*mtt^9*mWW*s*t^10 + 533048*ep^6*mtt^9*mWW*s*t^10 + 2704*mtt^8*mWW^2*s*t^10 + 15386*ep*mtt^8*mWW^2*s*t^10 - 38957*ep^2*mtt^8*mWW^2*s*t^10 - 439091*ep^3*mtt^8*mWW^2*s*t^10 - 1092555*ep^4*mtt^8*mWW^2*s*t^10 - 1108971*ep^5*mtt^8*mWW^2*s*t^10 - 404156*ep^6*mtt^8*mWW^2*s*t^10 + 3380*mtt^7*mWW^3*s*t^10 - 8036*ep*mtt^7*mWW^3*s*t^10 - 393450*ep^2*mtt^7*mWW^3*s*t^10 - 2164496*ep^3*mtt^7*mWW^3*s*t^10 - 4841818*ep^4*mtt^7*mWW^3*s*t^10 - 4843612*ep^5*mtt^7*mWW^3*s*t^10 - 1783248*ep^6*mtt^7*mWW^3*s*t^10 - 18008*mtt^6*mWW^4*s*t^10 - 58868*ep*mtt^6*mWW^4*s*t^10 + 808698*ep^2*mtt^6*mWW^4*s*t^10 + 5516282*ep^3*mtt^6*mWW^4*s*t^10 + 12953846*ep^4*mtt^6*mWW^4*s*t^10 + 13159946*ep^5*mtt^6*mWW^4*s*t^10 + 4873544*ep^6*mtt^6*mWW^4*s*t^10 + 23100*mtt^5*mWW^5*s*t^10 + 88556*ep*mtt^5*mWW^5*s*t^10 - 832242*ep^2*mtt^5*mWW^5*s*t^10 - 5990396*ep^3*mtt^5*mWW^5*s*t^10 - 14162050*ep^4*mtt^5*mWW^5*s*t^10 - 14421480*ep^5*mtt^5*mWW^5*s*t^10 - 5360768*ep^6*mtt^5*mWW^5*s*t^10 - 11840*mtt^4*mWW^6*s*t^10 - 31712*ep*mtt^4*mWW^6*s*t^10 + 540988*ep^2*mtt^4*mWW^6*s*t^10 + 3416580*ep^3*mtt^4*mWW^6*s*t^10 + 7792964*ep^4*mtt^4*mWW^6*s*t^10 + 7858668*ep^5*mtt^4*mWW^6*s*t^10 + 2938992*ep^6*mtt^4*mWW^6*s*t^10 + 876*mtt^3*mWW^7*s*t^10 - 14252*ep*mtt^3*mWW^7*s*t^10 - 201606*ep^2*mtt^3*mWW^7*s*t^10 - 856656*ep^3*mtt^3*mWW^7*s*t^10 - 1720518*ep^4*mtt^3*mWW^7*s*t^10 - 1699460*ep^5*mtt^3*mWW^7*s*t^10 - 666544*ep^6*mtt^3*mWW^7*s*t^10 + 1160*mtt^2*mWW^8*s*t^10 + 9620*ep*mtt^2*mWW^8*s*t^10 + 11702*ep^2*mtt^2*mWW^8*s*t^10 - 82046*ep^3*mtt^2*mWW^8*s*t^10 - 249230*ep^4*mtt^2*mWW^8*s*t^10 - 222414*ep^5*mtt^2*mWW^8*s*t^10 - 49112*ep^6*mtt^2*mWW^8*s*t^10 - 252*mtt*mWW^9*s*t^10 - 28*ep*mtt*mWW^9*s*t^10 + 18324*ep^2*mtt*mWW^9*s*t^10 + 96386*ep^3*mtt*mWW^9*s*t^10 + 193176*ep^4*mtt*mWW^9*s*t^10 + 164018*ep^5*mtt*mWW^9*s*t^10 + 46536*ep^6*mtt*mWW^9*s*t^10 - 378*ep*mWW^10*s*t^10 - 3975*ep^2*mWW^10*s*t^10 - 15393*ep^3*mWW^10*s*t^10 - 27201*ep^4*mWW^10*s*t^10 - 21633*ep^5*mWW^10*s*t^10 - 5940*ep^6*mWW^10*s*t^10 - 160*ep*mtt^9*s^2*t^10 + 18336*ep^2*mtt^9*s^2*t^10 + 154760*ep^3*mtt^9*s^2*t^10 + 421128*ep^4*mtt^9*s^2*t^10 + 468800*ep^5*mtt^9*s^2*t^10 + 183936*ep^6*mtt^9*s^2*t^10 + 5696*mtt^8*mWW*s^2*t^10 + 31224*ep*mtt^8*mWW*s^2*t^10 - 95462*ep^2*mtt^8*mWW*s^2*t^10 - 986160*ep^3*mtt^8*mWW*s^2*t^10 - 2442798*ep^4*mtt^8*mWW*s^2*t^10 - 2491244*ep^5*mtt^8*mWW*s^2*t^10 - 913616*ep^6*mtt^8*mWW*s^2*t^10 - 14112*mtt^7*mWW^2*s^2*t^10 - 60452*ep*mtt^7*mWW^2*s^2*t^10 + 252384*ep^2*mtt^7*mWW^2*s^2*t^10 + 1830498*ep^3*mtt^7*mWW^2*s^2*t^10 + 3798004*ep^4*mtt^7*mWW^2*s^2*t^10 + 3353742*ep^5*mtt^7*mWW^2*s^2*t^10 + 1088376*ep^6*mtt^7*mWW^2*s^2*t^10 - 7000*mtt^6*mWW^3*s^2*t^10 - 101896*ep*mtt^6*mWW^3*s^2*t^10 - 332424*ep^2*mtt^6*mWW^3*s^2*t^10 + 380426*ep^3*mtt^6*mWW^3*s^2*t^10 + 3099164*ep^4*mtt^6*mWW^3*s^2*t^10 + 4442034*ep^5*mtt^6*mWW^3*s^2*t^10 + 1959816*ep^6*mtt^6*mWW^3*s^2*t^10 + 54648*mtt^5*mWW^4*s^2*t^10 + 381340*ep*mtt^5*mWW^4*s^2*t^10 - 13816*ep^2*mtt^5*mWW^4*s^2*t^10 - 5819050*ep^3*mtt^5*mWW^4*s^2*t^10 - 16786252*ep^4*mtt^5*mWW^4*s^2*t^10 - 18350102*ep^5*mtt^5*mWW^4*s^2*t^10 - 7048728*ep^6*mtt^5*mWW^4*s^2*t^10 - 65712*mtt^4*mWW^5*s^2*t^10 - 381880*ep*mtt^4*mWW^5*s^2*t^10 + 637868*ep^2*mtt^4*mWW^5*s^2*t^10 + 8673830*ep^3*mtt^4*mWW^5*s^2*t^10 + 22039280*ep^4*mtt^4*mWW^5*s^2*t^10 + 22795670*ep^5*mtt^4*mWW^5*s^2*t^10 + 8496344*ep^6*mtt^4*mWW^5*s^2*t^10 + 31312*mtt^3*mWW^6*s^2*t^10 + 132852*ep*mtt^3*mWW^6*s^2*t^10 - 792512*ep^2*mtt^3*mWW^6*s^2*t^10 - 5957554*ep^3*mtt^3*mWW^6*s^2*t^10 - 13788356*ep^4*mtt^3*mWW^6*s^2*t^10 - 13766958*ep^5*mtt^3*mWW^6*s^2*t^10 - 5068024*ep^6*mtt^3*mWW^6*s^2*t^10 - 4280*mtt^2*mWW^7*s^2*t^10 + 8744*ep*mtt^2*mWW^7*s^2*t^10 + 387624*ep^2*mtt^2*mWW^7*s^2*t^10 + 1914454*ep^3*mtt^2*mWW^7*s^2*t^10 + 3984100*ep^4*mtt^2*mWW^7*s^2*t^10 + 3846814*ep^5*mtt^2*mWW^7*s^2*t^10 + 1419704*ep^6*mtt^2*mWW^7*s^2*t^10 - 552*mtt*mWW^8*s^2*t^10 - 9036*ep*mtt*mWW^8*s^2*t^10 - 53576*ep^2*mtt*mWW^8*s^2*t^10 - 155918*ep^3*mtt*mWW^8*s^2*t^10 - 257772*ep^4*mtt*mWW^8*s^2*t^10 - 242570*ep^5*mtt*mWW^8*s^2*t^10 - 101096*ep^6*mtt*mWW^8*s^2*t^10 - 736*ep*mWW^9*s^2*t^10 - 8422*ep^2*mWW^9*s^2*t^10 - 35286*ep^3*mWW^9*s^2*t^10 - 66498*ep^4*mWW^9*s^2*t^10 - 56186*ep^5*mWW^9*s^2*t^10 - 16712*ep^6*mWW^9*s^2*t^10 + 13248*ep*mtt^8*s^3*t^10 + 82736*ep^2*mtt^8*s^3*t^10 + 92408*ep^3*mtt^8*s^3*t^10 - 206336*ep^4*mtt^8*s^3*t^10 - 457256*ep^5*mtt^8*s^3*t^10 - 228000*ep^6*mtt^8*s^3*t^10 - 11392*mtt^7*mWW*s^3*t^10 - 82656*ep*mtt^7*mWW*s^3*t^10 - 99810*ep^2*mtt^7*mWW*s^3*t^10 + 495104*ep^3*mtt^7*mWW*s^3*t^10 + 1590522*ep^4*mtt^7*mWW*s^3*t^10 + 1665456*ep^5*mtt^7*mWW*s^3*t^10 + 598584*ep^6*mtt^7*mWW*s^3*t^10 + 28880*mtt^6*mWW^2*s^3*t^10 + 113282*ep*mtt^6*mWW^2*s^3*t^10 - 412937*ep^2*mtt^6*mWW^2*s^3*t^10 - 2441507*ep^3*mtt^6*mWW^2*s^3*t^10 - 3885539*ep^4*mtt^6*mWW^2*s^3*t^10 - 2361487*ep^5*mtt^6*mWW^2*s^3*t^10 - 420980*ep^6*mtt^6*mWW^2*s^3*t^10 - 2252*mtt^5*mWW^3*s^3*t^10 + 127096*ep*mtt^5*mWW^3*s^3*t^10 + 1023788*ep^2*mtt^5*mWW^3*s^3*t^10 + 2240984*ep^3*mtt^5*mWW^3*s^3*t^10 + 961584*ep^4*mtt^5*mWW^3*s^3*t^10 - 1664208*ep^5*mtt^5*mWW^3*s^3*t^10 - 1284288*ep^6*mtt^5*mWW^3*s^3*t^10 - 55616*mtt^4*mWW^4*s^3*t^10 - 440482*ep*mtt^4*mWW^4*s^3*t^10 - 694619*ep^2*mtt^4*mWW^4*s^3*t^10 + 2449675*ep^3*mtt^4*mWW^4*s^3*t^10 + 9490559*ep^4*mtt^4*mWW^4*s^3*t^10 + 11132423*ep^5*mtt^4*mWW^4*s^3*t^10 + 4414588*ep^6*mtt^4*mWW^4*s^3*t^10 + 62440*mtt^3*mWW^5*s^3*t^10 + 385136*ep*mtt^3*mWW^5*s^3*t^10 - 199214*ep^2*mtt^3*mWW^5*s^3*t^10 - 5883216*ep^3*mtt^3*mWW^5*s^3*t^10 - 15232562*ep^4*mtt^3*mWW^5*s^3*t^10 - 15561696*ep^5*mtt^3*mWW^5*s^3*t^10 - 5702344*ep^6*mtt^3*mWW^5*s^3*t^10 - 25072*mtt^2*mWW^6*s^3*t^10 - 117426*ep*mtt^2*mWW^6*s^3*t^10 + 504613*ep^2*mtt^2*mWW^6*s^3*t^10 + 4181067*ep^3*mtt^2*mWW^6*s^3*t^10 + 9745095*ep^4*mtt^2*mWW^6*s^3*t^10 + 9647847*ep^5*mtt^2*mWW^6*s^3*t^10 + 3495588*ep^6*mtt^2*mWW^6*s^3*t^10 + 3012*mtt*mWW^7*s^3*t^10 - 1192*ep*mtt*mWW^7*s^3*t^10 - 237644*ep^2*mtt*mWW^7*s^3*t^10 - 1272056*ep^3*mtt*mWW^7*s^3*t^10 - 2732392*ep^4*mtt*mWW^7*s^3*t^10 - 2650480*ep^5*mtt*mWW^7*s^3*t^10 - 961264*ep^6*mtt*mWW^7*s^3*t^10 + 2994*ep*mWW^8*s^3*t^10 + 33087*ep^2*mWW^8*s^3*t^10 + 137541*ep^3*mWW^8*s^3*t^10 + 269069*ep^4*mWW^8*s^3*t^10 + 249401*ep^5*mWW^8*s^3*t^10 + 88116*ep^6*mWW^8*s^3*t^10 - 22112*ep*mtt^7*s^4*t^10 - 145024*ep^2*mtt^7*s^4*t^10 - 210472*ep^3*mtt^7*s^4*t^10 + 191984*ep^4*mtt^7*s^4*t^10 + 592984*ep^5*mtt^7*s^4*t^10 + 313440*ep^6*mtt^7*s^4*t^10 + 11200*mtt^6*mWW*s^4*t^10 + 87880*ep*mtt^6*mWW*s^4*t^10 + 209748*ep^2*mtt^6*mWW*s^4*t^10 + 141074*ep^3*mtt^6*mWW*s^4*t^10 - 77948*ep^4*mtt^6*mWW*s^4*t^10 - 85482*ep^5*mtt^6*mWW*s^4*t^10 + 472*ep^6*mtt^6*mWW*s^4*t^10 - 29312*mtt^5*mWW^2*s^4*t^10 - 118300*ep*mtt^5*mWW^2*s^4*t^10 + 271378*ep^2*mtt^5*mWW^2*s^4*t^10 + 1412220*ep^3*mtt^5*mWW^2*s^4*t^10 + 1178994*ep^4*mtt^5*mWW^2*s^4*t^10 - 608844*ep^5*mtt^5*mWW^2*s^4*t^10 - 735696*ep^6*mtt^5*mWW^2*s^4*t^10 + 15088*mtt^4*mWW^3*s^4*t^10 - 8160*ep*mtt^4*mWW^3*s^4*t^10 - 712658*ep^2*mtt^4*mWW^3*s^4*t^10 - 2345654*ep^3*mtt^4*mWW^3*s^4*t^10 - 2534002*ep^4*mtt^4*mWW^3*s^4*t^10 - 541846*ep^5*mtt^4*mWW^3*s^4*t^10 + 343544*ep^6*mtt^4*mWW^3*s^4*t^10 + 18608*mtt^3*mWW^4*s^4*t^10 + 164016*ep*mtt^3*mWW^4*s^4*t^10 + 459092*ep^2*mtt^3*mWW^4*s^4*t^10 + 303360*ep^3*mtt^3*mWW^4*s^4*t^10 - 692716*ep^4*mtt^3*mWW^4*s^4*t^10 - 1226904*ep^5*mtt^3*mWW^4*s^4*t^10 - 547680*ep^6*mtt^3*mWW^4*s^4*t^10 - 21232*mtt^2*mWW^5*s^4*t^10 - 133520*ep*mtt^2*mWW^5*s^4*t^10 - 2800*ep^2*mtt^2*mWW^5*s^4*t^10 + 1530646*ep^3*mtt^2*mWW^5*s^4*t^10 + 3955552*ep^4*mtt^2*mWW^5*s^4*t^10 + 3908162*ep^5*mtt^2*mWW^5*s^4*t^10 + 1370600*ep^6*mtt^2*mWW^5*s^4*t^10 + 5648*mtt*mWW^6*s^4*t^10 + 25932*ep*mtt*mWW^6*s^4*t^10 - 126470*ep^2*mtt*mWW^6*s^4*t^10 - 1023348*ep^3*mtt*mWW^6*s^4*t^10 - 2392726*ep^4*mtt*mWW^6*s^4*t^10 - 2376148*ep^5*mtt*mWW^6*s^4*t^10 - 861744*ep^6*mtt*mWW^6*s^4*t^10 + 4264*ep*mWW^7*s^4*t^10 + 46734*ep^2*mWW^7*s^4*t^10 + 192174*ep^3*mWW^7*s^4*t^10 + 370862*ep^4*mWW^7*s^4*t^10 + 338078*ep^5*mWW^7*s^4*t^10 + 117064*ep^6*mWW^7*s^4*t^10 + 16288*ep*mtt^6*s^5*t^10 + 98952*ep^2*mtt^6*s^5*t^10 + 92308*ep^3*mtt^6*s^5*t^10 - 307008*ep^4*mtt^6*s^5*t^10 - 616796*ep^5*mtt^6*s^5*t^10 - 300144*ep^6*mtt^6*s^5*t^10 - 5408*mtt^5*mWW*s^5*t^10 - 46704*ep*mtt^5*mWW*s^5*t^10 - 142076*ep^2*mtt^5*mWW*s^5*t^10 - 222026*ep^3*mtt^5*mWW*s^5*t^10 - 247012*ep^4*mtt^5*mWW*s^5*t^10 - 214246*ep^5*mtt^5*mWW*s^5*t^10 - 88480*ep^6*mtt^5*mWW*s^5*t^10 + 14912*mtt^4*mWW^2*s^5*t^10 + 65992*ep*mtt^4*mWW^2*s^5*t^10 - 60184*ep^2*mtt^4*mWW^2*s^5*t^10 - 334280*ep^3*mtt^4*mWW^2*s^5*t^10 + 235116*ep^4*mtt^4*mWW^2*s^5*t^10 + 1127532*ep^5*mtt^4*mWW^2*s^5*t^10 + 669400*ep^6*mtt^4*mWW^2*s^5*t^10 - 12288*mtt^3*mWW^3*s^5*t^10 - 47376*ep*mtt^3*mWW^3*s^5*t^10 + 181480*ep^2*mtt^3*mWW^3*s^5*t^10 + 1053792*ep^3*mtt^3*mWW^3*s^5*t^10 + 1686664*ep^4*mtt^3*mWW^3*s^5*t^10 + 1048440*ep^5*mtt^3*mWW^3*s^5*t^10 + 196120*ep^6*mtt^3*mWW^3*s^5*t^10 + 1472*mtt^2*mWW^4*s^5*t^10 + 2904*ep*mtt^2*mWW^4*s^5*t^10 - 102912*ep^2*mtt^2*mWW^4*s^5*t^10 - 671792*ep^3*mtt^2*mWW^4*s^5*t^10 - 1599728*ep^4*mtt^2*mWW^4*s^5*t^10 - 1658080*ep^5*mtt^2*mWW^4*s^5*t^10 - 628680*ep^6*mtt^2*mWW^4*s^5*t^10 + 1312*mtt*mWW^5*s^5*t^10 + 8752*ep*mtt*mWW^5*s^5*t^10 + 23844*ep^2*mtt*mWW^5*s^5*t^10 + 77018*ep^3*mtt*mWW^5*s^5*t^10 + 204204*ep^4*mtt*mWW^5*s^5*t^10 + 250510*ep^5*mtt*mWW^5*s^5*t^10 + 106920*ep^6*mtt*mWW^5*s^5*t^10 + 400*ep*mWW^6*s^5*t^10 + 2816*ep^2*mWW^6*s^5*t^10 + 5236*ep^3*mWW^6*s^5*t^10 + 116*ep^4*mWW^6*s^5*t^10 - 6992*ep^5*mWW^6*s^5*t^10 - 4288*ep^6*mWW^6*s^5*t^10 - 5728*ep*mtt^5*s^6*t^10 - 30208*ep^2*mtt^5*s^6*t^10 + 3976*ep^3*mtt^5*s^6*t^10 + 203656*ep^4*mtt^5*s^6*t^10 + 320352*ep^5*mtt^5*s^6*t^10 + 145152*ep^6*mtt^5*s^6*t^10 + 1024*mtt^4*mWW*s^6*t^10 + 12224*ep*mtt^4*mWW*s^6*t^10 + 44992*ep^2*mtt^4*mWW*s^6*t^10 + 44456*ep^3*mtt^4*mWW*s^6*t^10 - 55796*ep^4*mtt^4*mWW*s^6*t^10 - 125020*ep^5*mtt^4*mWW*s^6*t^10 - 58560*ep^6*mtt^4*mWW*s^6*t^10 - 3072*mtt^3*mWW^2*s^6*t^10 - 15488*ep*mtt^3*mWW^2*s^6*t^10 - 4208*ep^2*mtt^3*mWW^2*s^6*t^10 + 15272*ep^3*mtt^3*mWW^2*s^6*t^10 - 128536*ep^4*mtt^3*mWW^2*s^6*t^10 - 287664*ep^5*mtt^3*mWW^2*s^6*t^10 - 152064*ep^6*mtt^3*mWW^2*s^6*t^10 + 3072*mtt^2*mWW^3*s^6*t^10 + 16704*ep*mtt^2*mWW^3*s^6*t^10 - 11888*ep^2*mtt^2*mWW^3*s^6*t^10 - 207416*ep^3*mtt^2*mWW^3*s^6*t^10 - 446992*ep^4*mtt^2*mWW^3*s^6*t^10 - 385288*ep^5*mtt^2*mWW^3*s^6*t^10 - 120192*ep^6*mtt^2*mWW^3*s^6*t^10 - 1024*mtt*mWW^4*s^6*t^10 - 7200*ep*mtt*mWW^4*s^6*t^10 + 7472*ep^2*mtt*mWW^4*s^6*t^10 + 171312*ep^3*mtt*mWW^4*s^6*t^10 + 484496*ep^4*mtt*mWW^4*s^6*t^10 + 531888*ep^5*mtt*mWW^4*s^6*t^10 + 205056*ep^6*mtt*mWW^4*s^6*t^10 - 512*ep*mWW^5*s^6*t^10 - 6160*ep^2*mWW^5*s^6*t^10 - 27600*ep^3*mWW^5*s^6*t^10 - 56828*ep^4*mWW^5*s^6*t^10 - 54268*ep^5*mWW^5*s^6*t^10 - 19392*ep^6*mWW^5*s^6*t^10 + 768*ep*mtt^4*s^7*t^10 + 3200*ep^2*mtt^4*s^7*t^10 - 7232*ep^3*mtt^4*s^7*t^10 - 44704*ep^4*mtt^4*s^7*t^10 - 61536*ep^5*mtt^4*s^7*t^10 - 26496*ep^6*mtt^4*s^7*t^10 - 1280*ep*mtt^3*mWW*s^7*t^10 - 5632*ep^2*mtt^3*mWW*s^7*t^10 + 9664*ep^3*mtt^3*mWW*s^7*t^10 + 68160*ep^4*mtt^3*mWW*s^7*t^10 + 95616*ep^5*mtt^3*mWW*s^7*t^10 + 41472*ep^6*mtt^3*mWW*s^7*t^10 + 256*ep*mtt^2*mWW^2*s^7*t^10 + 1792*ep^2*mtt^2*mWW^2*s^7*t^10 + 3392*ep^3*mtt^2*mWW^2*s^7*t^10 + 512*ep^4*mtt^2*mWW^2*s^7*t^10 - 3648*ep^5*mtt^2*mWW^2*s^7*t^10 - 2304*ep^6*mtt^2*mWW^2*s^7*t^10 + 256*ep*mtt*mWW^3*s^7*t^10 + 512*ep^2*mtt*mWW^3*s^7*t^10 - 6848*ep^3*mtt*mWW^3*s^7*t^10 - 26688*ep^4*mtt*mWW^3*s^7*t^10 - 33408*ep^5*mtt*mWW^3*s^7*t^10 - 13824*ep^6*mtt*mWW^3*s^7*t^10 + 128*ep^2*mWW^4*s^7*t^10 + 1024*ep^3*mWW^4*s^7*t^10 + 2720*ep^4*mWW^4*s^7*t^10 + 2976*ep^5*mWW^4*s^7*t^10 + 1152*ep^6*mWW^4*s^7*t^10 - 880*ep*mtt^10*t^11 - 9736*ep^2*mtt^10*t^11 - 40320*ep^3*mtt^10*t^11 - 78088*ep^4*mtt^10*t^11 - 71200*ep^5*mtt^10*t^11 - 24576*ep^6*mtt^10*t^11 + 4272*ep*mtt^9*mWW*t^11 + 47070*ep^2*mtt^9*mWW*t^11 + 194182*ep^3*mtt^9*mWW*t^11 + 374946*ep^4*mtt^9*mWW*t^11 + 341106*ep^5*mtt^9*mWW*t^11 + 117544*ep^6*mtt^9*mWW*t^11 - 7072*ep*mtt^8*mWW^2*t^11 - 77250*ep^2*mtt^8*mWW^2*t^11 - 316078*ep^3*mtt^8*mWW^2*t^11 - 606382*ep^4*mtt^8*mWW^2*t^11 - 548970*ep^5*mtt^8*mWW^2*t^11 - 188488*ep^6*mtt^8*mWW^2*t^11 + 2000*ep*mtt^7*mWW^3*t^11 + 20246*ep^2*mtt^7*mWW^3*t^11 + 76566*ep^3*mtt^7*mWW^3*t^11 + 137354*ep^4*mtt^7*mWW^3*t^11 + 117794*ep^5*mtt^7*mWW^3*t^11 + 38760*ep^6*mtt^7*mWW^3*t^11 + 8160*ep*mtt^6*mWW^4*t^11 + 91590*ep^2*mtt^6*mWW^4*t^11 + 384370*ep^3*mtt^6*mWW^4*t^11 + 752010*ep^4*mtt^6*mWW^4*t^11 + 690870*ep^5*mtt^6*mWW^4*t^11 + 239800*ep^6*mtt^6*mWW^4*t^11 - 11440*ep*mtt^5*mWW^5*t^11 - 126054*ep^2*mtt^5*mWW^5*t^11 - 520030*ep^3*mtt^5*mWW^5*t^11 - 1004122*ep^4*mtt^5*mWW^5*t^11 - 913530*ep^5*mtt^5*mWW^5*t^11 - 314824*ep^6*mtt^5*mWW^5*t^11 + 6368*ep*mtt^4*mWW^6*t^11 + 69050*ep^2*mtt^4*mWW^6*t^11 + 280518*ep^3*mtt^4*mWW^6*t^11 + 535094*ep^4*mtt^4*mWW^6*t^11 + 482354*ep^5*mtt^4*mWW^6*t^11 + 165096*ep^6*mtt^4*mWW^6*t^11 - 1488*ep*mtt^3*mWW^7*t^11 - 15630*ep^2*mtt^3*mWW^7*t^11 - 61502*ep^3*mtt^3*mWW^7*t^11 - 114258*ep^4*mtt^3*mWW^7*t^11 - 100890*ep^5*mtt^3*mWW^7*t^11 - 33992*ep^6*mtt^3*mWW^7*t^11 + 80*ep*mtt^2*mWW^8*t^11 + 714*ep^2*mtt^2*mWW^8*t^11 + 2294*ep^3*mtt^2*mWW^8*t^11 + 3446*ep^4*mtt^2*mWW^8*t^11 + 2466*ep^5*mtt^2*mWW^8*t^11 + 680*ep^6*mtt^2*mWW^8*t^11 + 2096*ep*mtt^9*s*t^11 + 24192*ep^2*mtt^9*s*t^11 + 104052*ep^3*mtt^9*s*t^11 + 207272*ep^4*mtt^9*s*t^11 + 192852*ep^5*mtt^9*s*t^11 + 67536*ep^6*mtt^9*s*t^11 + 880*mtt^8*mWW*s*t^11 - 3200*ep*mtt^8*mWW*s*t^11 - 107050*ep^2*mtt^8*mWW*s*t^11 - 548562*ep^3*mtt^8*mWW*s*t^11 - 1166630*ep^4*mtt^8*mWW*s*t^11 - 1120198*ep^5*mtt^8*mWW*s*t^11 - 399160*ep^6*mtt^8*mWW*s*t^11 - 3392*mtt^7*mWW^2*s*t^11 - 7214*ep*mtt^7*mWW^2*s*t^11 + 184039*ep^2*mtt^7*mWW^2*s*t^11 + 1120239*ep^3*mtt^7*mWW^2*s*t^11 + 2500249*ep^4*mtt^7*mWW^2*s*t^11 + 2449435*ep^5*mtt^7*mWW^2*s*t^11 + 881564*ep^6*mtt^7*mWW^2*s*t^11 + 3680*mtt^6*mWW^3*s*t^11 + 11788*ep*mtt^6*mWW^3*s*t^11 - 144469*ep^2*mtt^6*mWW^3*s*t^11 - 942643*ep^3*mtt^6*mWW^3*s*t^11 - 2117723*ep^4*mtt^6*mWW^3*s*t^11 - 2069485*ep^5*mtt^6*mWW^3*s*t^11 - 741828*ep^6*mtt^6*mWW^3*s*t^11 + 1680*mtt^5*mWW^4*s*t^11 + 14430*ep*mtt^5*mWW^4*s*t^11 + 13999*ep^2*mtt^5*mWW^4*s*t^11 - 177781*ep^3*mtt^5*mWW^4*s*t^11 - 597279*ep^4*mtt^5*mWW^4*s*t^11 - 690509*ep^5*mtt^5*mWW^4*s*t^11 - 272260*ep^6*mtt^5*mWW^4*s*t^11 - 6480*mtt^4*mWW^5*s*t^11 - 36576*ep*mtt^4*mWW^5*s*t^11 + 100983*ep^2*mtt^4*mWW^5*s*t^11 + 1108973*ep^3*mtt^4*mWW^5*s*t^11 + 2791353*ep^4*mtt^4*mWW^5*s*t^11 + 2879103*ep^5*mtt^4*mWW^5*s*t^11 + 1065644*ep^6*mtt^4*mWW^5*s*t^11 + 4960*mtt^3*mWW^6*s*t^11 + 21870*ep*mtt^3*mWW^6*s*t^11 - 133235*ep^2*mtt^3*mWW^6*s*t^11 - 1034483*ep^3*mtt^3*mWW^6*s*t^11 - 2426445*ep^4*mtt^3*mWW^6*s*t^11 - 2420327*ep^5*mtt^3*mWW^6*s*t^11 - 878220*ep^6*mtt^3*mWW^6*s*t^11 - 1408*mtt^2*mWW^7*s*t^11 - 1636*ep*mtt^2*mWW^7*s*t^11 + 82521*ep^2*mtt^2*mWW^7*s*t^11 + 455911*ep^3*mtt^2*mWW^7*s*t^11 + 968471*ep^4*mtt^2*mWW^7*s*t^11 + 918465*ep^5*mtt^2*mWW^7*s*t^11 + 323156*ep^6*mtt^2*mWW^7*s*t^11 + 80*mtt*mWW^8*s*t^11 - 1678*ep*mtt*mWW^8*s*t^11 - 22051*ep^2*mtt*mWW^8*s*t^11 - 89147*ep^3*mtt*mWW^8*s*t^11 - 164437*ep^4*mtt*mWW^8*s*t^11 - 143035*ep^5*mtt*mWW^8*s*t^11 - 47452*ep^6*mtt*mWW^8*s*t^11 + 120*ep*mWW^9*s*t^11 + 1071*ep^2*mWW^9*s*t^11 + 3441*ep^3*mWW^9*s*t^11 + 5169*ep^4*mWW^9*s*t^11 + 3699*ep^5*mWW^9*s*t^11 + 1020*ep^6*mWW^9*s*t^11 + 1616*ep*mtt^8*s^2*t^11 + 2256*ep^2*mtt^8*s^2*t^11 - 51596*ep^3*mtt^8*s^2*t^11 - 192848*ep^4*mtt^8*s^2*t^11 - 240020*ep^5*mtt^8*s^2*t^11 - 99408*ep^6*mtt^8*s^2*t^11 - 3584*mtt^7*mWW*s^2*t^11 - 26048*ep*mtt^7*mWW*s^2*t^11 + 10206*ep^2*mtt^7*mWW*s^2*t^11 + 496512*ep^3*mtt^7*mWW*s^2*t^11 + 1424990*ep^4*mtt^7*mWW*s^2*t^11 + 1555916*ep^5*mtt^7*mWW*s^2*t^11 + 594768*ep^6*mtt^7*mWW*s^2*t^11 + 13024*mtt^6*mWW^2*s^2*t^11 + 74972*ep*mtt^6*mWW^2*s^2*t^11 - 109920*ep^2*mtt^6*mWW^2*s^2*t^11 - 1540294*ep^3*mtt^6*mWW^2*s^2*t^11 - 3803860*ep^4*mtt^6*mWW^2*s^2*t^11 - 3804018*ep^5*mtt^6*mWW^2*s^2*t^11 - 1368584*ep^6*mtt^6*mWW^2*s^2*t^11 - 14976*mtt^5*mWW^3*s^2*t^11 - 63948*ep*mtt^5*mWW^3*s^2*t^11 + 284690*ep^2*mtt^5*mWW^3*s^2*t^11 + 2082744*ep^3*mtt^5*mWW^3*s^2*t^11 + 4450570*ep^4*mtt^5*mWW^3*s^2*t^11 + 4077904*ep^5*mtt^5*mWW^3*s^2*t^11 + 1376416*ep^6*mtt^5*mWW^3*s^2*t^11 + 1344*mtt^4*mWW^4*s^2*t^11 - 27976*ep*mtt^4*mWW^4*s^2*t^11 - 305820*ep^2*mtt^4*mWW^4*s^2*t^11 - 984158*ep^3*mtt^4*mWW^4*s^2*t^11 - 1383832*ep^4*mtt^4*mWW^4*s^2*t^11 - 872166*ep^5*mtt^4*mWW^4*s^2*t^11 - 195992*ep^6*mtt^4*mWW^4*s^2*t^11 + 9344*mtt^3*mWW^5*s^2*t^11 + 73128*ep*mtt^3*mWW^5*s^2*t^11 + 91234*ep^2*mtt^3*mWW^5*s^2*t^11 - 573472*ep^3*mtt^3*mWW^5*s^2*t^11 - 1968334*ep^4*mtt^3*mWW^5*s^2*t^11 - 2225956*ep^5*mtt^3*mWW^5*s^2*t^11 - 858544*ep^6*mtt^3*mWW^5*s^2*t^11 - 6432*mtt^2*mWW^6*s^2*t^11 - 34868*ep*mtt^2*mWW^6*s^2*t^11 + 85624*ep^2*mtt^2*mWW^6*s^2*t^11 + 920270*ep^3*mtt^2*mWW^6*s^2*t^11 + 2235148*ep^4*mtt^2*mWW^6*s^2*t^11 + 2238418*ep^5*mtt^2*mWW^6*s^2*t^11 + 809480*ep^6*mtt^2*mWW^6*s^2*t^11 + 1280*mtt*mWW^7*s^2*t^11 + 1572*ep*mtt*mWW^7*s^2*t^11 - 75090*ep^2*mtt*mWW^7*s^2*t^11 - 418264*ep^3*mtt*mWW^7*s^2*t^11 - 891802*ep^4*mtt*mWW^7*s^2*t^11 - 846968*ep^5*mtt*mWW^7*s^2*t^11 - 298048*ep^6*mtt*mWW^7*s^2*t^11 + 1552*ep*mWW^8*s^2*t^11 + 16820*ep^2*mWW^8*s^2*t^11 + 68258*ep^3*mWW^8*s^2*t^11 + 129968*ep^4*mWW^8*s^2*t^11 + 116890*ep^5*mWW^8*s^2*t^11 + 39912*ep^6*mWW^8*s^2*t^11 - 9776*ep*mtt^7*s^3*t^11 - 59360*ep^2*mtt^7*s^3*t^11 - 55476*ep^3*mtt^7*s^3*t^11 + 182848*ep^4*mtt^7*s^3*t^11 + 367252*ep^5*mtt^7*s^3*t^11 + 178512*ep^6*mtt^7*s^3*t^11 + 5424*mtt^6*mWW*s^3*t^11 + 56640*ep*mtt^6*mWW*s^3*t^11 + 157402*ep^2*mtt^6*mWW*s^3*t^11 - 101874*ep^3*mtt^6*mWW*s^3*t^11 - 996238*ep^4*mtt^6*mWW*s^3*t^11 - 1361866*ep^5*mtt^6*mWW*s^3*t^11 - 573688*ep^6*mtt^6*mWW*s^3*t^11 - 18464*mtt^5*mWW^2*s^3*t^11 - 119054*ep*mtt^5*mWW^2*s^3*t^11 - 55781*ep^2*mtt^5*mWW^2*s^3*t^11 + 1024667*ep^3*mtt^5*mWW^2*s^3*t^11 + 2708597*ep^4*mtt^5*mWW^2*s^3*t^11 + 2636847*ep^5*mtt^5*mWW^2*s^3*t^11 + 908108*ep^6*mtt^5*mWW^2*s^3*t^11 + 21424*mtt^4*mWW^3*s^3*t^11 + 103248*ep*mtt^4*mWW^3*s^3*t^11 - 213663*ep^2*mtt^4*mWW^3*s^3*t^11 - 1922877*ep^3*mtt^4*mWW^3*s^3*t^11 - 3929365*ep^4*mtt^4*mWW^3*s^3*t^11 - 3341411*ep^5*mtt^4*mWW^3*s^3*t^11 - 1039436*ep^6*mtt^4*mWW^3*s^3*t^11 - 7728*mtt^3*mWW^4*s^3*t^11 - 16340*ep*mtt^3*mWW^4*s^3*t^11 + 279754*ep^2*mtt^3*mWW^4*s^3*t^11 + 1422714*ep^3*mtt^3*mWW^4*s^3*t^11 + 2665062*ep^4*mtt^3*mWW^4*s^3*t^11 + 2232386*ep^5*mtt^3*mWW^4*s^3*t^11 + 701672*ep^6*mtt^3*mWW^4*s^3*t^11 - 2080*mtt^2*mWW^5*s^3*t^11 - 24232*ep*mtt^2*mWW^5*s^3*t^11 - 113944*ep^2*mtt^2*mWW^5*s^3*t^11 - 284444*ep^3*mtt^2*mWW^5*s^3*t^11 - 401204*ep^4*mtt^2*mWW^5*s^3*t^11 - 301464*ep^5*mtt^2*mWW^5*s^3*t^11 - 92912*ep^6*mtt^2*mWW^5*s^3*t^11 + 1424*mtt*mWW^6*s^3*t^11 + 8354*ep*mtt*mWW^6*s^3*t^11 - 6709*ep^2*mtt*mWW^6*s^3*t^11 - 131505*ep^3*mtt*mWW^6*s^3*t^11 - 320811*ep^4*mtt*mWW^6*s^3*t^11 - 312389*ep^5*mtt*mWW^6*s^3*t^11 - 109444*ep^6*mtt*mWW^6*s^3*t^11 + 1160*ep*mWW^7*s^3*t^11 + 12301*ep^2*mWW^7*s^3*t^11 + 48795*ep^3*mWW^7*s^3*t^11 + 91111*ep^4*mWW^7*s^3*t^11 + 80645*ep^5*mWW^7*s^3*t^11 + 27188*ep^6*mWW^7*s^3*t^11 + 11872*ep*mtt^6*s^4*t^11 + 68664*ep^2*mtt^6*s^4*t^11 + 40284*ep^3*mtt^6*s^4*t^11 - 292856*ep^4*mtt^6*s^4*t^11 - 522156*ep^5*mtt^6*s^4*t^11 - 245808*ep^6*mtt^6*s^4*t^11 - 3616*mtt^5*mWW*s^4*t^11 - 45616*ep*mtt^5*mWW*s^4*t^11 - 161020*ep^2*mtt^5*mWW*s^4*t^11 - 47954*ep^3*mtt^5*mWW*s^4*t^11 + 611536*ep^4*mtt^5*mWW*s^4*t^11 + 974670*ep^5*mtt^5*mWW*s^4*t^11 + 434200*ep^6*mtt^5*mWW*s^4*t^11 + 11520*mtt^4*mWW^2*s^4*t^11 + 77504*ep*mtt^4*mWW^2*s^4*t^11 + 88080*ep^2*mtt^4*mWW^2*s^4*t^11 - 343870*ep^3*mtt^4*mWW^2*s^4*t^11 - 998596*ep^4*mtt^4*mWW^2*s^4*t^11 - 929934*ep^5*mtt^4*mWW^2*s^4*t^11 - 297304*ep^6*mtt^4*mWW^2*s^4*t^11 - 12864*mtt^3*mWW^3*s^4*t^11 - 68624*ep*mtt^3*mWW^3*s^4*t^11 + 56960*ep^2*mtt^3*mWW^3*s^4*t^11 + 866588*ep^3*mtt^3*mWW^3*s^4*t^11 + 1816248*ep^4*mtt^3*mWW^3*s^4*t^11 + 1524636*ep^5*mtt^3*mWW^3*s^4*t^11 + 462256*ep^6*mtt^3*mWW^3*s^4*t^11 + 5632*mtt^2*mWW^4*s^4*t^11 + 27120*ep*mtt^2*mWW^4*s^4*t^11 - 85840*ep^2*mtt^2*mWW^4*s^4*t^11 - 748048*ep^3*mtt^2*mWW^4*s^4*t^11 - 1692968*ep^4*mtt^2*mWW^4*s^4*t^11 - 1617272*ep^5*mtt^2*mWW^4*s^4*t^11 - 565024*ep^6*mtt^2*mWW^4*s^4*t^11 - 672*mtt*mWW^5*s^4*t^11 - 1536*ep*mtt*mWW^5*s^4*t^11 + 41596*ep^2*mtt*mWW^5*s^4*t^11 + 269878*ep^3*mtt*mWW^5*s^4*t^11 + 631032*ep^4*mtt*mWW^5*s^4*t^11 + 639958*ep^5*mtt*mWW^5*s^4*t^11 + 236344*ep^6*mtt*mWW^5*s^4*t^11 - 720*ep*mWW^6*s^4*t^11 - 8440*ep^2*mWW^6*s^4*t^11 - 36878*ep^3*mWW^6*s^4*t^11 - 74396*ep^4*mWW^6*s^4*t^11 - 69902*ep^5*mWW^6*s^4*t^11 - 24664*ep^6*mWW^6*s^4*t^11 - 6080*ep*mtt^5*s^5*t^11 - 30816*ep^2*mtt^5*s^5*t^11 + 13904*ep^3*mtt^5*s^5*t^11 + 240728*ep^4*mtt^5*s^5*t^11 + 365576*ep^5*mtt^5*s^5*t^11 + 163488*ep^6*mtt^5*s^5*t^11 + 896*mtt^4*mWW*s^5*t^11 + 15872*ep*mtt^4*mWW*s^5*t^11 + 61840*ep^2*mtt^4*mWW*s^5*t^11 - 6800*ep^3*mtt^4*mWW*s^5*t^11 - 350844*ep^4*mtt^4*mWW*s^5*t^11 - 533052*ep^5*mtt^4*mWW*s^5*t^11 - 235872*ep^6*mtt^4*mWW*s^5*t^11 - 2688*mtt^3*mWW^2*s^5*t^11 - 19520*ep*mtt^3*mWW^2*s^5*t^11 - 31856*ep^2*mtt^3*mWW^2*s^5*t^11 + 50248*ep^3*mtt^3*mWW^2*s^5*t^11 + 199224*ep^4*mtt^3*mWW^2*s^5*t^11 + 202112*ep^5*mtt^3*mWW^2*s^5*t^11 + 68160*ep^6*mtt^3*mWW^2*s^5*t^11 + 2688*mtt^2*mWW^3*s^5*t^11 + 15296*ep*mtt^2*mWW^3*s^5*t^11 - 3344*ep^2*mtt^2*mWW^3*s^5*t^11 - 155032*ep^3*mtt^2*mWW^3*s^5*t^11 - 345456*ep^4*mtt^2*mWW^3*s^5*t^11 - 300264*ep^5*mtt^2*mWW^3*s^5*t^11 - 93888*ep^6*mtt^2*mWW^3*s^5*t^11 - 896*mtt*mWW^4*s^5*t^11 - 5120*ep*mtt*mWW^4*s^5*t^11 + 8976*ep^2*mtt*mWW^4*s^5*t^11 + 117000*ep^3*mtt*mWW^4*s^5*t^11 + 292976*ep^4*mtt*mWW^4*s^5*t^11 + 298520*ep^5*mtt*mWW^4*s^5*t^11 + 109344*ep^6*mtt*mWW^4*s^5*t^11 - 448*ep*mWW^5*s^5*t^11 - 4800*ep^2*mWW^5*s^5*t^11 - 19320*ep^3*mWW^5*s^5*t^11 - 36628*ep^4*mWW^5*s^5*t^11 - 32892*ep^5*mWW^5*s^5*t^11 - 11232*ep^6*mWW^5*s^5*t^11 + 1152*ep*mtt^4*s^6*t^11 + 4800*ep^2*mtt^4*s^6*t^11 - 10848*ep^3*mtt^4*s^6*t^11 - 67056*ep^4*mtt^4*s^6*t^11 - 92304*ep^5*mtt^4*s^6*t^11 - 39744*ep^6*mtt^4*s^6*t^11 - 1920*ep*mtt^3*mWW*s^6*t^11 - 8448*ep^2*mtt^3*mWW*s^6*t^11 + 14496*ep^3*mtt^3*mWW*s^6*t^11 + 102240*ep^4*mtt^3*mWW*s^6*t^11 + 143424*ep^5*mtt^3*mWW*s^6*t^11 + 62208*ep^6*mtt^3*mWW*s^6*t^11 + 384*ep*mtt^2*mWW^2*s^6*t^11 + 2688*ep^2*mtt^2*mWW^2*s^6*t^11 + 5088*ep^3*mtt^2*mWW^2*s^6*t^11 + 768*ep^4*mtt^2*mWW^2*s^6*t^11 - 5472*ep^5*mtt^2*mWW^2*s^6*t^11 - 3456*ep^6*mtt^2*mWW^2*s^6*t^11 + 384*ep*mtt*mWW^3*s^6*t^11 + 768*ep^2*mtt*mWW^3*s^6*t^11 - 10272*ep^3*mtt*mWW^3*s^6*t^11 - 40032*ep^4*mtt*mWW^3*s^6*t^11 - 50112*ep^5*mtt*mWW^3*s^6*t^11 - 20736*ep^6*mtt*mWW^3*s^6*t^11 + 192*ep^2*mWW^4*s^6*t^11 + 1536*ep^3*mWW^4*s^6*t^11 + 4080*ep^4*mWW^4*s^6*t^11 + 4464*ep^5*mWW^4*s^6*t^11 + 1728*ep^6*mWW^4*s^6*t^11 + 368*ep*mtt^9*t^12 + 3968*ep^2*mtt^9*t^12 + 16020*ep^3*mtt^9*t^12 + 30368*ep^4*mtt^9*t^12 + 27212*ep^5*mtt^9*t^12 + 9264*ep^6*mtt^9*t^12 - 2064*ep*mtt^8*mWW*t^12 - 22216*ep^2*mtt^8*mWW*t^12 - 89544*ep^3*mtt^8*mWW*t^12 - 169536*ep^4*mtt^8*mWW*t^12 - 151792*ep^5*mtt^8*mWW*t^12 - 51648*ep^6*mtt^8*mWW*t^12 + 4656*ep*mtt^7*mWW^2*t^12 + 49968*ep^2*mtt^7*mWW^2*t^12 + 200844*ep^3*mtt^7*mWW^2*t^12 + 379488*ep^4*mtt^7*mWW^2*t^12 + 339300*ep^5*mtt^7*mWW^2*t^12 + 115344*ep^6*mtt^7*mWW^2*t^12 - 5200*ep*mtt^6*mWW^3*t^12 - 55480*ep^2*mtt^6*mWW^3*t^12 - 221760*ep^3*mtt^6*mWW^3*t^12 - 417280*ep^4*mtt^6*mWW^3*t^12 - 372040*ep^5*mtt^6*mWW^3*t^12 - 126240*ep^6*mtt^6*mWW^3*t^12 + 2640*ep*mtt^5*mWW^4*t^12 + 27680*ep^2*mtt^5*mWW^4*t^12 + 108780*ep^3*mtt^5*mWW^4*t^12 + 202080*ep^4*mtt^5*mWW^4*t^12 + 178580*ep^5*mtt^5*mWW^4*t^12 + 60240*ep^6*mtt^5*mWW^4*t^12 - 48*ep*mtt^4*mWW^5*t^12 + 72*ep^2*mtt^4*mWW^5*t^12 + 2520*ep^3*mtt^4*mWW^5*t^12 + 7872*ep^4*mtt^4*mWW^5*t^12 + 8928*ep^5*mtt^4*mWW^5*t^12 + 3456*ep^6*mtt^4*mWW^5*t^12 - 496*ep*mtt^3*mWW^6*t^12 - 5584*ep^2*mtt^3*mWW^6*t^12 - 23436*ep^3*mtt^3*mWW^6*t^12 - 45664*ep^4*mtt^3*mWW^6*t^12 - 41668*ep^5*mtt^3*mWW^6*t^12 - 14352*ep^6*mtt^3*mWW^6*t^12 + 144*ep*mtt^2*mWW^7*t^12 + 1592*ep^2*mtt^2*mWW^7*t^12 + 6576*ep^3*mtt^2*mWW^7*t^12 + 12672*ep^4*mtt^2*mWW^7*t^12 + 11480*ep^5*mtt^2*mWW^7*t^12 + 3936*ep^6*mtt^2*mWW^7*t^12 - 624*ep*mtt^8*s*t^12 - 6944*ep^2*mtt^8*s*t^12 - 28884*ep^3*mtt^8*s*t^12 - 56040*ep^4*mtt^8*s*t^12 - 51092*ep^5*mtt^8*s*t^12 - 17616*ep^6*mtt^8*s*t^12 - 368*mtt^7*mWW*s*t^12 + 552*ep*mtt^7*mWW*s*t^12 + 33780*ep^2*mtt^7*mWW*s*t^12 + 174874*ep^3*mtt^7*mWW*s*t^12 + 368196*ep^4*mtt^7*mWW*s*t^12 + 349374*ep^5*mtt^7*mWW*s*t^12 + 123192*ep^6*mtt^7*mWW*s*t^12 + 1696*mtt^6*mWW^2*s*t^12 + 4960*ep*mtt^6*mWW^2*s*t^12 - 71504*ep^2*mtt^6*mWW^2*s*t^12 - 453260*ep^3*mtt^6*mWW^2*s*t^12 - 1008980*ep^4*mtt^6*mWW^2*s*t^12 - 980600*ep^5*mtt^6*mWW^2*s*t^12 - 350112*ep^6*mtt^6*mWW^2*s*t^12 - 2960*mtt^5*mWW^3*s*t^12 - 11456*ep*mtt^5*mWW^3*s*t^12 + 91472*ep^2*mtt^5*mWW^3*s*t^12 + 644266*ep^3*mtt^5*mWW^3*s*t^12 + 1464352*ep^4*mtt^5*mWW^3*s*t^12 + 1433390*ep^5*mtt^5*mWW^3*s*t^12 + 513336*ep^6*mtt^5*mWW^3*s*t^12 + 2240*mtt^4*mWW^4*s*t^12 + 7240*ep*mtt^4*mWW^4*s*t^12 - 81020*ep^2*mtt^4*mWW^4*s*t^12 - 521140*ep^3*mtt^4*mWW^4*s*t^12 - 1151120*ep^4*mtt^4*mWW^4*s*t^12 - 1109600*ep^5*mtt^4*mWW^4*s*t^12 - 393600*ep^6*mtt^4*mWW^4*s*t^12 - 400*mtt^3*mWW^5*s*t^12 + 2024*ep*mtt^3*mWW^5*s*t^12 + 46004*ep^2*mtt^3*mWW^5*s*t^12 + 204014*ep^3*mtt^3*mWW^5*s*t^12 + 391940*ep^4*mtt^3*mWW^5*s*t^12 + 349562*ep^5*mtt^3*mWW^5*s*t^12 + 118056*ep^6*mtt^3*mWW^5*s*t^12 - 352*mtt^2*mWW^6*s*t^12 - 3472*ep*mtt^2*mWW^6*s*t^12 - 9000*ep^2*mtt^2*mWW^6*s*t^12 + 7436*ep^3*mtt^2*mWW^6*s*t^12 + 59084*ep^4*mtt^2*mWW^6*s*t^12 + 77736*ep^5*mtt^2*mWW^6*s*t^12 + 31968*ep^6*mtt^2*mWW^6*s*t^12 + 144*mtt*mWW^7*s*t^12 + 560*ep*mtt*mWW^7*s*t^12 - 5176*ep^2*mtt*mWW^7*s*t^12 - 37170*ep^3*mtt*mWW^7*s*t^12 - 86440*ep^4*mtt*mWW^7*s*t^12 - 85990*ep^5*mtt*mWW^7*s*t^12 - 31128*ep^6*mtt*mWW^7*s*t^12 + 216*ep*mWW^8*s*t^12 + 2388*ep^2*mWW^8*s*t^12 + 9864*ep^3*mWW^8*s*t^12 + 19008*ep^4*mWW^8*s*t^12 + 17220*ep^5*mWW^8*s*t^12 + 5904*ep^6*mWW^8*s*t^12 - 1152*ep*mtt^7*s^2*t^12 - 5776*ep^2*mtt^7*s^2*t^12 + 3160*ep^3*mtt^7*s^2*t^12 + 47096*ep^4*mtt^7*s^2*t^12 + 70992*ep^5*mtt^7*s^2*t^12 + 31680*ep^6*mtt^7*s^2*t^12 + 1120*mtt^6*mWW*s^2*t^12 + 11264*ep*mtt^6*mWW*s^2*t^12 + 21496*ep^2*mtt^6*mWW*s^2*t^12 - 91264*ep^3*mtt^6*mWW*s^2*t^12 - 379436*ep^4*mtt^6*mWW*s^2*t^12 - 465700*ep^5*mtt^6*mWW*s^2*t^12 - 188880*ep^6*mtt^6*mWW*s^2*t^12 - 4576*mtt^5*mWW^2*s^2*t^12 - 33008*ep*mtt^5*mWW^2*s^2*t^12 - 16088*ep^2*mtt^5*mWW^2*s^2*t^12 + 389332*ep^3*mtt^5*mWW^2*s^2*t^12 + 1157648*ep^4*mtt^5*mWW^2*s^2*t^12 + 1254276*ep^5*mtt^5*mWW^2*s^2*t^12 + 473616*ep^6*mtt^5*mWW^2*s^2*t^12 + 7104*mtt^4*mWW^3*s^2*t^12 + 42272*ep*mtt^4*mWW^3*s^2*t^12 - 36776*ep^2*mtt^4*mWW^3*s^2*t^12 - 714564*ep^3*mtt^4*mWW^3*s^2*t^12 - 1790620*ep^4*mtt^4*mWW^3*s^2*t^12 - 1791008*ep^5*mtt^4*mWW^3*s^2*t^12 - 643008*ep^6*mtt^4*mWW^3*s^2*t^12 - 5056*mtt^3*mWW^4*s^2*t^12 - 23968*ep*mtt^3*mWW^4*s^2*t^12 + 80224*ep^2*mtt^3*mWW^4*s^2*t^12 + 679616*ep^3*mtt^3*mWW^4*s^2*t^12 + 1526360*ep^4*mtt^3*mWW^4*s^2*t^12 + 1450552*ep^5*mtt^3*mWW^4*s^2*t^12 + 504672*ep^6*mtt^3*mWW^4*s^2*t^12 + 1504*mtt^2*mWW^5*s^2*t^12 + 3584*ep*mtt^2*mWW^5*s^2*t^12 - 60280*ep^2*mtt^2*mWW^5*s^2*t^12 - 342184*ep^3*mtt^2*mWW^5*s^2*t^12 - 709316*ep^4*mtt^2*mWW^5*s^2*t^12 - 653700*ep^5*mtt^2*mWW^5*s^2*t^12 - 224208*ep^6*mtt^2*mWW^5*s^2*t^12 - 96*mtt*mWW^6*s^2*t^12 + 1168*ep*mtt*mWW^6*s^2*t^12 + 18888*ep^2*mtt*mWW^6*s^2*t^12 + 82580*ep^3*mtt*mWW^6*s^2*t^12 + 160736*ep^4*mtt*mWW^6*s^2*t^12 + 145652*ep^5*mtt*mWW^6*s^2*t^12 + 49872*ep^6*mtt*mWW^6*s^2*t^12 - 160*ep*mWW^7*s^2*t^12 - 1688*ep^2*mWW^7*s^2*t^12 - 6676*ep^3*mWW^7*s^2*t^12 - 12468*ep^4*mWW^7*s^2*t^12 - 11064*ep^5*mWW^7*s^2*t^12 - 3744*ep^6*mWW^7*s^2*t^12 + 3472*ep*mtt^6*s^3*t^12 + 19712*ep^2*mtt^6*s^3*t^12 + 9020*ep^3*mtt^6*s^3*t^12 - 92248*ep^4*mtt^6*s^3*t^12 - 159092*ep^5*mtt^6*s^3*t^12 - 74064*ep^6*mtt^6*s^3*t^12 - 1136*mtt^5*mWW*s^3*t^12 - 17112*ep*mtt^5*mWW*s^3*t^12 - 61900*ep^2*mtt^5*mWW*s^3*t^12 + 14954*ep^3*mtt^5*mWW*s^3*t^12 + 367628*ep^4*mtt^5*mWW*s^3*t^12 + 547158*ep^5*mtt^5*mWW*s^3*t^12 + 240408*ep^6*mtt^5*mWW*s^3*t^12 + 4032*mtt^4*mWW^2*s^3*t^12 + 34000*ep*mtt^4*mWW^2*s^3*t^12 + 61624*ep^2*mtt^4*mWW^2*s^3*t^12 - 173152*ep^3*mtt^4*mWW^2*s^3*t^12 - 730132*ep^4*mtt^4*mWW^2*s^3*t^12 - 866748*ep^5*mtt^4*mWW^2*s^3*t^12 - 341424*ep^6*mtt^4*mWW^2*s^3*t^12 - 5280*mtt^3*mWW^3*s^3*t^12 - 33480*ep*mtt^3*mWW^3*s^3*t^12 - 4556*ep^2*mtt^3*mWW^3*s^3*t^12 + 363548*ep^3*mtt^3*mWW^3*s^3*t^12 + 952084*ep^4*mtt^3*mWW^3*s^3*t^12 + 948132*ep^5*mtt^3*mWW^3*s^3*t^12 + 335952*ep^6*mtt^3*mWW^3*s^3*t^12 + 3008*mtt^2*mWW^4*s^3*t^12 + 15480*ep*mtt^2*mWW^4*s^3*t^12 - 32756*ep^2*mtt^2*mWW^4*s^3*t^12 - 336572*ep^3*mtt^2*mWW^4*s^3*t^12 - 768020*ep^4*mtt^2*mWW^4*s^3*t^12 - 729108*ep^5*mtt^2*mWW^4*s^3*t^12 - 252432*ep^6*mtt^2*mWW^4*s^3*t^12 - 624*mtt*mWW^5*s^3*t^12 - 1792*ep*mtt*mWW^5*s^3*t^12 + 23912*ep^2*mtt*mWW^5*s^3*t^12 + 146218*ep^3*mtt*mWW^5*s^3*t^12 + 315664*ep^4*mtt*mWW^5*s^3*t^12 + 299574*ep^5*mtt*mWW^5*s^3*t^12 + 105048*ep^6*mtt*mWW^5*s^3*t^12 - 568*ep*mWW^6*s^3*t^12 - 6036*ep^2*mWW^6*s^3*t^12 - 24016*ep^3*mWW^6*s^3*t^12 - 44976*ep^4*mWW^6*s^3*t^12 - 39916*ep^5*mWW^6*s^3*t^12 - 13488*ep^6*mWW^6*s^3*t^12 - 2832*ep*mtt^5*s^4*t^12 - 14160*ep^2*mtt^5*s^4*t^12 + 7916*ep^3*mtt^5*s^4*t^12 + 115528*ep^4*mtt^5*s^4*t^12 + 173516*ep^5*mtt^5*s^4*t^12 + 77232*ep^6*mtt^5*s^4*t^12 + 384*mtt^4*mWW*s^4*t^12 + 8640*ep*mtt^4*mWW*s^4*t^12 + 34472*ep^2*mtt^4*mWW*s^4*t^12 - 18684*ep^3*mtt^4*mWW*s^4*t^12 - 255012*ep^4*mtt^4*mWW*s^4*t^12 - 374656*ep^5*mtt^4*mWW*s^4*t^12 - 164544*ep^6*mtt^4*mWW*s^4*t^12 - 1152*mtt^3*mWW^2*s^4*t^12 - 10912*ep*mtt^3*mWW^2*s^4*t^12 - 25392*ep^2*mtt^3*mWW^2*s^4*t^12 + 38240*ep^3*mtt^3*mWW^2*s^4*t^12 + 217944*ep^4*mtt^3*mWW^2*s^4*t^12 + 276872*ep^5*mtt^3*mWW^2*s^4*t^12 + 112800*ep^6*mtt^3*mWW^2*s^4*t^12 + 1152*mtt^2*mWW^3*s^4*t^12 + 7040*ep*mtt^2*mWW^3*s^4*t^12 + 2176*ep^2*mtt^2*mWW^3*s^4*t^12 - 58544*ep^3*mtt^2*mWW^3*s^4*t^12 - 143744*ep^4*mtt^2*mWW^3*s^4*t^12 - 132496*ep^5*mtt^2*mWW^3*s^4*t^12 - 43584*ep^6*mtt^2*mWW^3*s^4*t^12 - 384*mtt*mWW^4*s^4*t^12 - 1744*ep*mtt*mWW^4*s^4*t^12 + 4736*ep^2*mtt*mWW^4*s^4*t^12 + 37524*ep^3*mtt*mWW^4*s^4*t^12 + 76064*ep^4*mtt*mWW^4*s^4*t^12 + 65420*ep^5*mtt*mWW^4*s^4*t^12 + 20784*ep^6*mtt*mWW^4*s^4*t^12 - 192*ep*mWW^5*s^4*t^12 - 1832*ep^2*mWW^5*s^4*t^12 - 6452*ep^3*mWW^5*s^4*t^12 - 10780*ep^4*mWW^5*s^4*t^12 - 8656*ep^5*mWW^5*s^4*t^12 - 2688*ep^6*mWW^5*s^4*t^12 + 768*ep*mtt^4*s^5*t^12 + 3200*ep^2*mtt^4*s^5*t^12 - 7232*ep^3*mtt^4*s^5*t^12 - 44704*ep^4*mtt^4*s^5*t^12 - 61536*ep^5*mtt^4*s^5*t^12 - 26496*ep^6*mtt^4*s^5*t^12 - 1280*ep*mtt^3*mWW*s^5*t^12 - 5632*ep^2*mtt^3*mWW*s^5*t^12 + 9664*ep^3*mtt^3*mWW*s^5*t^12 + 68160*ep^4*mtt^3*mWW*s^5*t^12 + 95616*ep^5*mtt^3*mWW*s^5*t^12 + 41472*ep^6*mtt^3*mWW*s^5*t^12 + 256*ep*mtt^2*mWW^2*s^5*t^12 + 1792*ep^2*mtt^2*mWW^2*s^5*t^12 + 3392*ep^3*mtt^2*mWW^2*s^5*t^12 + 512*ep^4*mtt^2*mWW^2*s^5*t^12 - 3648*ep^5*mtt^2*mWW^2*s^5*t^12 - 2304*ep^6*mtt^2*mWW^2*s^5*t^12 + 256*ep*mtt*mWW^3*s^5*t^12 + 512*ep^2*mtt*mWW^3*s^5*t^12 - 6848*ep^3*mtt*mWW^3*s^5*t^12 - 26688*ep^4*mtt*mWW^3*s^5*t^12 - 33408*ep^5*mtt*mWW^3*s^5*t^12 - 13824*ep^6*mtt*mWW^3*s^5*t^12 + 128*ep^2*mWW^4*s^5*t^12 + 1024*ep^3*mWW^4*s^5*t^12 + 2720*ep^4*mWW^4*s^5*t^12 + 2976*ep^5*mWW^4*s^5*t^12 + 1152*ep^6*mWW^4*s^5*t^12 - 64*ep*mtt^8*t^13 - 672*ep^2*mtt^8*t^13 - 2640*ep^3*mtt^8*t^13 - 4888*ep^4*mtt^8*t^13 - 4296*ep^5*mtt^8*t^13 - 1440*ep^6*mtt^8*t^13 + 384*ep*mtt^7*mWW*t^13 + 4032*ep^2*mtt^7*mWW*t^13 + 15840*ep^3*mtt^7*mWW*t^13 + 29328*ep^4*mtt^7*mWW*t^13 + 25776*ep^5*mtt^7*mWW*t^13 + 8640*ep^6*mtt^7*mWW*t^13 - 960*ep*mtt^6*mWW^2*t^13 - 10080*ep^2*mtt^6*mWW^2*t^13 - 39600*ep^3*mtt^6*mWW^2*t^13 - 73320*ep^4*mtt^6*mWW^2*t^13 - 64440*ep^5*mtt^6*mWW^2*t^13 - 21600*ep^6*mtt^6*mWW^2*t^13 + 1280*ep*mtt^5*mWW^3*t^13 + 13440*ep^2*mtt^5*mWW^3*t^13 + 52800*ep^3*mtt^5*mWW^3*t^13 + 97760*ep^4*mtt^5*mWW^3*t^13 + 85920*ep^5*mtt^5*mWW^3*t^13 + 28800*ep^6*mtt^5*mWW^3*t^13 - 960*ep*mtt^4*mWW^4*t^13 - 10080*ep^2*mtt^4*mWW^4*t^13 - 39600*ep^3*mtt^4*mWW^4*t^13 - 73320*ep^4*mtt^4*mWW^4*t^13 - 64440*ep^5*mtt^4*mWW^4*t^13 - 21600*ep^6*mtt^4*mWW^4*t^13 + 384*ep*mtt^3*mWW^5*t^13 + 4032*ep^2*mtt^3*mWW^5*t^13 + 15840*ep^3*mtt^3*mWW^5*t^13 + 29328*ep^4*mtt^3*mWW^5*t^13 + 25776*ep^5*mtt^3*mWW^5*t^13 + 8640*ep^6*mtt^3*mWW^5*t^13 - 64*ep*mtt^2*mWW^6*t^13 - 672*ep^2*mtt^2*mWW^6*t^13 - 2640*ep^3*mtt^2*mWW^6*t^13 - 4888*ep^4*mtt^2*mWW^6*t^13 - 4296*ep^5*mtt^2*mWW^6*t^13 - 1440*ep^6*mtt^2*mWW^6*t^13 + 64*ep*mtt^7*s*t^13 + 672*ep^2*mtt^7*s*t^13 + 2640*ep^3*mtt^7*s*t^13 + 4888*ep^4*mtt^7*s*t^13 + 4296*ep^5*mtt^7*s*t^13 + 1440*ep^6*mtt^7*s*t^13 + 64*mtt^6*mWW*s*t^13 + 128*ep*mtt^6*mWW*s*t^13 - 3072*ep^2*mtt^6*mWW*s*t^13 - 17552*ep^3*mtt^6*mWW*s*t^13 - 37252*ep^4*mtt^6*mWW*s*t^13 - 35076*ep^5*mtt^6*mWW*s*t^13 - 12240*ep^6*mtt^6*mWW*s*t^13 - 320*mtt^5*mWW^2*s*t^13 - 1504*ep*mtt^5*mWW^2*s*t^13 + 6288*ep^2*mtt^5*mWW^2*s*t^13 + 52120*ep^3*mtt^5*mWW^2*s*t^13 + 120272*ep^4*mtt^5*mWW^2*s*t^13 + 117384*ep^5*mtt^5*mWW^2*s*t^13 + 41760*ep^6*mtt^5*mWW^2*s*t^13 + 640*mtt^4*mWW^3*s*t^13 + 3360*ep*mtt^4*mWW^3*s*t^13 - 8880*ep^2*mtt^4*mWW^3*s*t^13 - 89720*ep^3*mtt^4*mWW^3*s*t^13 - 213660*ep^4*mtt^4*mWW^3*s*t^13 - 211140*ep^5*mtt^4*mWW^3*s*t^13 - 75600*ep^6*mtt^4*mWW^3*s*t^13 - 640*mtt^3*mWW^4*s*t^13 - 3200*ep*mtt^3*mWW^4*s*t^13 + 10560*ep^2*mtt^3*mWW^4*s*t^13 + 96320*ep^3*mtt^3*mWW^4*s*t^13 + 225880*ep^4*mtt^3*mWW^4*s*t^13 + 221880*ep^5*mtt^3*mWW^4*s*t^13 + 79200*ep^6*mtt^3*mWW^4*s*t^13 + 320*mtt^2*mWW^5*s*t^13 + 1216*ep*mtt^2*mWW^5*s*t^13 - 9312*ep^2*mtt^2*mWW^5*s*t^13 - 64000*ep^3*mtt^2*mWW^5*s*t^13 - 142268*ep^4*mtt^2*mWW^5*s*t^13 - 136716*ep^5*mtt^2*mWW^5*s*t^13 - 48240*ep^6*mtt^2*mWW^5*s*t^13 - 64*mtt*mWW^6*s*t^13 + 32*ep*mtt*mWW^6*s*t^13 + 4752*ep^2*mtt*mWW^6*s*t^13 + 24152*ep^3*mtt*mWW^6*s*t^13 + 49472*ep^4*mtt*mWW^6*s*t^13 + 45816*ep^5*mtt*mWW^6*s*t^13 + 15840*ep^6*mtt*mWW^6*s*t^13 - 96*ep*mWW^7*s*t^13 - 1008*ep^2*mWW^7*s*t^13 - 3960*ep^3*mWW^7*s*t^13 - 7332*ep^4*mWW^7*s*t^13 - 6444*ep^5*mWW^7*s*t^13 - 2160*ep^6*mWW^7*s*t^13 + 256*ep*mtt^6*s^2*t^13 + 1472*ep^2*mtt^6*s^2*t^13 + 832*ep^3*mtt^6*s^2*t^13 - 6288*ep^4*mtt^6*s^2*t^13 - 11088*ep^5*mtt^6*s^2*t^13 - 5184*ep^6*mtt^6*s^2*t^13 - 128*mtt^5*mWW*s^2*t^13 - 1856*ep*mtt^5*mWW*s^2*t^13 - 6272*ep^2*mtt^5*mWW*s^2*t^13 + 4176*ep^3*mtt^5*mWW*s^2*t^13 + 45464*ep^4*mtt^5*mWW*s^2*t^13 + 64680*ep^5*mtt^5*mWW*s^2*t^13 + 27936*ep^6*mtt^5*mWW*s^2*t^13 + 512*mtt^4*mWW^2*s^2*t^13 + 4736*ep*mtt^4*mWW^2*s^2*t^13 + 9056*ep^2*mtt^4*mWW^2*s^2*t^13 - 30048*ep^3*mtt^4*mWW^2*s^2*t^13 - 128072*ep^4*mtt^4*mWW^2*s^2*t^13 - 155688*ep^5*mtt^4*mWW^2*s^2*t^13 - 62496*ep^6*mtt^4*mWW^2*s^2*t^13 - 768*mtt^3*mWW^3*s^2*t^13 - 5504*ep*mtt^3*mWW^3*s^2*t^13 - 2944*ep^2*mtt^3*mWW^3*s^2*t^13 + 61792*ep^3*mtt^3*mWW^3*s^2*t^13 + 183408*ep^4*mtt^3*mWW^3*s^2*t^13 + 197712*ep^5*mtt^3*mWW^3*s^2*t^13 + 74304*ep^6*mtt^3*mWW^3*s^2*t^13 + 512*mtt^2*mWW^4*s^2*t^13 + 2816*ep*mtt^2*mWW^4*s^2*t^13 - 4864*ep^2*mtt^2*mWW^4*s^2*t^13 - 59328*ep^3*mtt^2*mWW^4*s^2*t^13 - 142112*ep^4*mtt^2*mWW^4*s^2*t^13 - 139488*ep^5*mtt^2*mWW^4*s^2*t^13 - 49536*ep^6*mtt^2*mWW^4*s^2*t^13 - 128*mtt*mWW^5*s^2*t^13 - 320*ep*mtt*mWW^5*s^2*t^13 + 4864*ep^2*mtt*mWW^5*s^2*t^13 + 27600*ep^3*mtt*mWW^5*s^2*t^13 + 56696*ep^4*mtt*mWW^5*s^2*t^13 + 51720*ep^5*mtt*mWW^5*s^2*t^13 + 17568*ep^6*mtt*mWW^5*s^2*t^13 - 128*ep*mWW^6*s^2*t^13 - 1312*ep^2*mWW^6*s^2*t^13 - 5024*ep^3*mWW^6*s^2*t^13 - 9096*ep^4*mWW^6*s^2*t^13 - 7848*ep^5*mWW^6*s^2*t^13 - 2592*ep^6*mWW^6*s^2*t^13 - 448*ep*mtt^5*s^3*t^13 - 2272*ep^2*mtt^5*s^3*t^13 + 976*ep^3*mtt^5*s^3*t^13 + 17464*ep^4*mtt^5*s^3*t^13 + 26472*ep^5*mtt^5*s^3*t^13 + 11808*ep^6*mtt^5*s^3*t^13 + 64*mtt^4*mWW*s^3*t^13 + 1664*ep*mtt^4*mWW*s^3*t^13 + 6720*ep^2*mtt^4*mWW*s^3*t^13 - 4880*ep^3*mtt^4*mWW*s^3*t^13 - 54580*ep^4*mtt^4*mWW*s^3*t^13 - 79284*ep^5*mtt^4*mWW*s^3*t^13 - 34704*ep^6*mtt^4*mWW*s^3*t^13 - 192*mtt^3*mWW^2*s^3*t^13 - 2272*ep*mtt^3*mWW^2*s^3*t^13 - 6256*ep^2*mtt^3*mWW^2*s^3*t^13 + 9592*ep^3*mtt^3*mWW^2*s^3*t^13 + 60040*ep^4*mtt^3*mWW^2*s^3*t^13 + 79680*ep^5*mtt^3*mWW^2*s^3*t^13 + 33408*ep^6*mtt^3*mWW^2*s^3*t^13 + 192*mtt^2*mWW^3*s^3*t^13 + 1312*ep*mtt^2*mWW^3*s^3*t^13 + 1168*ep^2*mtt^2*mWW^3*s^3*t^13 - 9256*ep^3*mtt^2*mWW^3*s^3*t^13 - 27280*ep^4*mtt^2*mWW^3*s^3*t^13 - 28056*ep^5*mtt^2*mWW^3*s^3*t^13 - 10080*ep^6*mtt^2*mWW^3*s^3*t^13 - 64*mtt*mWW^4*s^3*t^13 - 224*ep*mtt*mWW^4*s^3*t^13 + 912*ep^2*mtt*mWW^4*s^3*t^13 + 4376*ep^3*mtt*mWW^4*s^3*t^13 + 5440*ep^4*mtt*mWW^4*s^3*t^13 + 1848*ep^5*mtt*mWW^4*s^3*t^13 - 288*ep^6*mtt*mWW^4*s^3*t^13 - 32*ep*mWW^5*s^3*t^13 - 272*ep^2*mWW^5*s^3*t^13 - 808*ep^3*mWW^5*s^3*t^13 - 1084*ep^4*mWW^5*s^3*t^13 - 660*ep^5*mWW^5*s^3*t^13 - 144*ep^6*mWW^5*s^3*t^13 + 192*ep*mtt^4*s^4*t^13 + 800*ep^2*mtt^4*s^4*t^13 - 1808*ep^3*mtt^4*s^4*t^13 - 11176*ep^4*mtt^4*s^4*t^13 - 15384*ep^5*mtt^4*s^4*t^13 - 6624*ep^6*mtt^4*s^4*t^13 - 320*ep*mtt^3*mWW*s^4*t^13 - 1408*ep^2*mtt^3*mWW*s^4*t^13 + 2416*ep^3*mtt^3*mWW*s^4*t^13 + 17040*ep^4*mtt^3*mWW*s^4*t^13 + 23904*ep^5*mtt^3*mWW*s^4*t^13 + 10368*ep^6*mtt^3*mWW*s^4*t^13 + 64*ep*mtt^2*mWW^2*s^4*t^13 + 448*ep^2*mtt^2*mWW^2*s^4*t^13 + 848*ep^3*mtt^2*mWW^2*s^4*t^13 + 128*ep^4*mtt^2*mWW^2*s^4*t^13 - 912*ep^5*mtt^2*mWW^2*s^4*t^13 - 576*ep^6*mtt^2*mWW^2*s^4*t^13 + 64*ep*mtt*mWW^3*s^4*t^13 + 128*ep^2*mtt*mWW^3*s^4*t^13 - 1712*ep^3*mtt*mWW^3*s^4*t^13 - 6672*ep^4*mtt*mWW^3*s^4*t^13 - 8352*ep^5*mtt*mWW^3*s^4*t^13 - 3456*ep^6*mtt*mWW^3*s^4*t^13 + 32*ep^2*mWW^4*s^4*t^13 + 256*ep^3*mWW^4*s^4*t^13 + 680*ep^4*mWW^4*s^4*t^13 + 744*ep^5*mWW^4*s^4*t^13 + 288*ep^6*mWW^4*s^4*t^13)/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(180*ep*mtt^9*mWW^7*s^4 + 1440*ep^2*mtt^9*mWW^7*s^4 + 3820*ep^3*mtt^9*mWW^7*s^4 + 4160*ep^4*mtt^9*mWW^7*s^4 + 1600*ep^5*mtt^9*mWW^7*s^4 - 1116*ep*mtt^8*mWW^8*s^4 - 9208*ep^2*mtt^8*mWW^8*s^4 - 24724*ep^3*mtt^8*mWW^8*s^4 - 27032*ep^4*mtt^8*mWW^8*s^4 - 10400*ep^5*mtt^8*mWW^8*s^4 + 2956*ep*mtt^7*mWW^9*s^4 + 25304*ep^2*mtt^7*mWW^9*s^4 + 68852*ep^3*mtt^7*mWW^9*s^4 + 75560*ep^4*mtt^7*mWW^9*s^4 + 29056*ep^5*mtt^7*mWW^9*s^4 - 4348*ep*mtt^6*mWW^10*s^4 - 38904*ep^2*mtt^6*mWW^10*s^4 - 107412*ep^3*mtt^6*mWW^10*s^4 - 118264*ep^4*mtt^6*mWW^10*s^4 - 45408*ep^5*mtt^6*mWW^10*s^4 + 3860*ep*mtt^5*mWW^11*s^4 + 36440*ep^2*mtt^5*mWW^11*s^4 + 102220*ep^3*mtt^5*mWW^11*s^4 + 112840*ep^4*mtt^5*mWW^11*s^4 + 43200*ep^5*mtt^5*mWW^11*s^4 - 2100*ep*mtt^4*mWW^12*s^4 - 21160*ep^2*mtt^4*mWW^12*s^4 - 60380*ep^3*mtt^4*mWW^12*s^4 - 66760*ep^4*mtt^4*mWW^12*s^4 - 25440*ep^5*mtt^4*mWW^12*s^4 + 676*ep*mtt^3*mWW^13*s^4 + 7368*ep^2*mtt^3*mWW^13*s^4 + 21404*ep^3*mtt^3*mWW^13*s^4 + 23672*ep^4*mtt^3*mWW^13*s^4 + 8960*ep^5*mtt^3*mWW^13*s^4 - 116*ep*mtt^2*mWW^14*s^4 - 1384*ep^2*mtt^2*mWW^14*s^4 - 4092*ep^3*mtt^2*mWW^14*s^4 - 4520*ep^4*mtt^2*mWW^14*s^4 - 1696*ep^5*mtt^2*mWW^14*s^4 + 8*ep*mtt*mWW^15*s^4 + 104*ep^2*mtt*mWW^15*s^4 + 312*ep^3*mtt*mWW^15*s^4 + 344*ep^4*mtt*mWW^15*s^4 + 128*ep^5*mtt*mWW^15*s^4 - 1080*ep*mtt^8*mWW^7*s^5 - 8640*ep^2*mtt^8*mWW^7*s^5 - 22920*ep^3*mtt^8*mWW^7*s^5 - 24960*ep^4*mtt^8*mWW^7*s^5 - 9600*ep^5*mtt^8*mWW^7*s^5 + 5886*ep*mtt^7*mWW^8*s^5 + 48978*ep^2*mtt^7*mWW^8*s^5 + 132194*ep^3*mtt^7*mWW^8*s^5 + 145102*ep^4*mtt^7*mWW^8*s^5 + 56000*ep^5*mtt^7*mWW^8*s^5 - 13574*ep*mtt^6*mWW^9*s^5 - 118250*ep^2*mtt^6*mWW^9*s^5 - 325202*ep^3*mtt^6*mWW^9*s^5 - 359862*ep^4*mtt^6*mWW^9*s^5 - 139336*ep^5*mtt^6*mWW^9*s^5 + 17198*ep*mtt^5*mWW^10*s^5 + 157970*ep^2*mtt^5*mWW^10*s^5 + 443266*ep^3*mtt^5*mWW^10*s^5 + 494638*ep^4*mtt^5*mWW^10*s^5 + 192144*ep^5*mtt^5*mWW^10*s^5 - 12982*ep*mtt^4*mWW^11*s^5 - 126682*ep^2*mtt^4*mWW^11*s^5 - 363186*ep^3*mtt^4*mWW^11*s^5 - 408934*ep^4*mtt^4*mWW^11*s^5 - 159448*ep^5*mtt^4*mWW^11*s^5 + 5898*ep*mtt^3*mWW^12*s^5 + 61638*ep^2*mtt^3*mWW^12*s^5 + 180854*ep^3*mtt^3*mWW^12*s^5 + 205786*ep^4*mtt^3*mWW^12*s^5 + 80672*ep^5*mtt^3*mWW^12*s^5 - 1538*ep*mtt^2*mWW^13*s^5 - 17390*ep^2*mtt^2*mWW^13*s^5 - 52390*ep^3*mtt^2*mWW^13*s^5 - 60466*ep^4*mtt^2*mWW^13*s^5 - 23928*ep^5*mtt^2*mWW^13*s^5 + 202*ep*mtt*mWW^14*s^5 + 2518*ep^2*mtt*mWW^14*s^5 + 7846*ep^3*mtt*mWW^14*s^5 + 9258*ep^4*mtt*mWW^14*s^5 + 3728*ep^5*mtt*mWW^14*s^5 - 10*ep*mWW^15*s^5 - 142*ep^2*mWW^15*s^5 - 462*ep^3*mWW^15*s^5 - 562*ep^4*mWW^15*s^5 - 232*ep^5*mWW^15*s^5 + 2700*ep*mtt^7*mWW^7*s^6 + 21600*ep^2*mtt^7*mWW^7*s^6 + 57300*ep^3*mtt^7*mWW^7*s^6 + 62400*ep^4*mtt^7*mWW^7*s^6 + 24000*ep^5*mtt^7*mWW^7*s^6 - 12660*ep*mtt^6*mWW^8*s^6 - 106360*ep^2*mtt^6*mWW^8*s^6 - 288700*ep^3*mtt^6*mWW^8*s^6 - 318200*ep^4*mtt^6*mWW^8*s^6 - 123200*ep^5*mtt^6*mWW^8*s^6 + 24724*ep*mtt^5*mWW^9*s^6 + 219568*ep^2*mtt^5*mWW^9*s^6 + 610508*ep^3*mtt^5*mWW^9*s^6 + 681104*ep^4*mtt^5*mWW^9*s^6 + 265440*ep^5*mtt^5*mWW^9*s^6 - 25900*ep*mtt^4*mWW^10*s^6 - 244712*ep^2*mtt^4*mWW^10*s^6 - 697572*ep^3*mtt^4*mWW^10*s^6 - 787912*ep^4*mtt^4*mWW^10*s^6 - 309152*ep^5*mtt^4*mWW^10*s^6 + 15508*ep*mtt^3*mWW^11*s^6 + 157056*ep^2*mtt^3*mWW^11*s^6 + 459532*ep^3*mtt^3*mWW^11*s^6 + 525984*ep^4*mtt^3*mWW^11*s^6 + 208000*ep^5*mtt^3*mWW^11*s^6 - 5164*ep*mtt^2*mWW^12*s^6 - 56776*ep^2*mtt^2*mWW^12*s^6 - 171044*ep^3*mtt^2*mWW^12*s^6 - 198920*ep^4*mtt^2*mWW^12*s^6 - 79488*ep^5*mtt^2*mWW^12*s^6 + 844*ep*mtt*mWW^13*s^6 + 10352*ep^2*mtt*mWW^13*s^6 + 32340*ep^3*mtt*mWW^13*s^6 + 38416*ep^4*mtt*mWW^13*s^6 + 15584*ep^5*mtt*mWW^13*s^6 - 52*ep*mWW^14*s^6 - 728*ep^2*mWW^14*s^6 - 2364*ep^3*mWW^14*s^6 - 2872*ep^4*mWW^14*s^6 - 1184*ep^5*mWW^14*s^6 - 3600*ep*mtt^6*mWW^7*s^7 - 28800*ep^2*mtt^6*mWW^7*s^7 - 76400*ep^3*mtt^6*mWW^7*s^7 - 83200*ep^4*mtt^6*mWW^7*s^7 - 32000*ep^5*mtt^6*mWW^7*s^7 + 14100*ep*mtt^5*mWW^8*s^7 + 119820*ep^2*mtt^5*mWW^8*s^7 + 327340*ep^3*mtt^5*mWW^8*s^7 + 362420*ep^4*mtt^5*mWW^8*s^7 + 140800*ep^5*mtt^5*mWW^8*s^7 - 22396*ep*mtt^4*mWW^9*s^7 - 203492*ep^2*mtt^4*mWW^9*s^7 - 572692*ep^3*mtt^4*mWW^9*s^7 - 644316*ep^4*mtt^4*mWW^9*s^7 - 252720*ep^5*mtt^4*mWW^9*s^7 + 18184*ep*mtt^3*mWW^10*s^7 + 177976*ep^2*mtt^3*mWW^10*s^7 + 516216*ep^3*mtt^3*mWW^10*s^7 + 590152*ep^4*mtt^3*mWW^10*s^7 + 233728*ep^5*mtt^3*mWW^10*s^7 - 7688*ep*mtt^2*mWW^11*s^7 - 82248*ep^2*mtt^2*mWW^11*s^7 - 246552*ep^3*mtt^2*mWW^11*s^7 - 286904*ep^4*mtt^2*mWW^11*s^7 - 114912*ep^5*mtt^2*mWW^11*s^7 + 1508*ep*mtt*mWW^12*s^7 + 18236*ep^2*mtt*mWW^12*s^7 + 56924*ep^3*mtt*mWW^12*s^7 + 67716*ep^4*mtt*mWW^12*s^7 + 27520*ep^5*mtt*mWW^12*s^7 - 108*ep*mWW^13*s^7 - 1492*ep^2*mWW^13*s^7 - 4836*ep^3*mWW^13*s^7 - 5868*ep^4*mWW^13*s^7 - 2416*ep^5*mWW^13*s^7 + 2700*ep*mtt^5*mWW^7*s^8 + 21600*ep^2*mtt^5*mWW^7*s^8 + 57300*ep^3*mtt^5*mWW^7*s^8 + 62400*ep^4*mtt^5*mWW^7*s^8 + 24000*ep^5*mtt^5*mWW^7*s^8 - 8460*ep*mtt^4*mWW^8*s^8 - 72960*ep^2*mtt^4*mWW^8*s^8 - 200900*ep^3*mtt^4*mWW^8*s^8 - 223600*ep^4*mtt^4*mWW^8*s^8 - 87200*ep^5*mtt^4*mWW^8*s^8 + 10244*ep*mtt^3*mWW^9*s^8 + 96008*ep^2*mtt^3*mWW^9*s^8 + 274268*ep^3*mtt^3*mWW^9*s^8 + 311544*ep^4*mtt^3*mWW^9*s^8 + 123040*ep^5*mtt^3*mWW^9*s^8 - 5732*ep*mtt^2*mWW^10*s^8 - 59336*ep^2*mtt^2*mWW^10*s^8 - 176236*ep^3*mtt^2*mWW^10*s^8 - 204424*ep^4*mtt^2*mWW^10*s^8 - 81792*ep^5*mtt^2*mWW^10*s^8 + 1360*ep*mtt*mWW^11*s^8 + 16216*ep^2*mtt*mWW^11*s^8 + 50512*ep^3*mtt*mWW^11*s^8 + 60072*ep^4*mtt*mWW^11*s^8 + 24416*ep^5*mtt*mWW^11*s^8 - 112*ep*mWW^12*s^8 - 1528*ep^2*mWW^12*s^8 - 4944*ep^3*mWW^12*s^8 - 5992*ep^4*mWW^12*s^8 - 2464*ep^5*mWW^12*s^8 - 1080*ep*mtt^4*mWW^7*s^9 - 8640*ep^2*mtt^4*mWW^7*s^9 - 22920*ep^3*mtt^4*mWW^7*s^9 - 24960*ep^4*mtt^4*mWW^7*s^9 - 9600*ep^5*mtt^4*mWW^7*s^9 + 2526*ep*mtt^3*mWW^8*s^9 + 22258*ep^2*mtt^3*mWW^8*s^9 + 61954*ep^3*mtt^3*mWW^8*s^9 + 69422*ep^4*mtt^3*mWW^8*s^9 + 27200*ep^5*mtt^3*mWW^8*s^9 - 2062*ep*mtt^2*mWW^9*s^9 - 20386*ep^2*mtt^2*mWW^9*s^9 - 59594*ep^3*mtt^2*mWW^9*s^9 - 68606*ep^4*mtt^2*mWW^9*s^9 - 27336*ep^5*mtt^2*mWW^9*s^9 + 610*ep*mtt*mWW^10*s^9 + 7166*ep^2*mtt*mWW^10*s^9 + 22254*ep^3*mtt*mWW^10*s^9 + 26434*ep^4*mtt*mWW^10*s^9 + 10736*ep^5*mtt*mWW^10*s^9 - 58*ep*mWW^11*s^9 - 782*ep^2*mWW^11*s^9 - 2526*ep^3*mWW^11*s^9 - 3058*ep^4*mWW^11*s^9 - 1256*ep^5*mWW^11*s^9 + 180*ep*mtt^3*mWW^7*s^10 + 1440*ep^2*mtt^3*mWW^7*s^10 + 3820*ep^3*mtt^3*mWW^7*s^10 + 4160*ep^4*mtt^3*mWW^7*s^10 + 1600*ep^5*mtt^3*mWW^7*s^10 - 276*ep*mtt^2*mWW^8*s^10 - 2528*ep^2*mtt^2*mWW^8*s^10 - 7164*ep^3*mtt^2*mWW^8*s^10 - 8112*ep^4*mtt^2*mWW^8*s^10 - 3200*ep^5*mtt^2*mWW^8*s^10 + 108*ep*mtt*mWW^9*s^10 + 1248*ep^2*mtt*mWW^9*s^10 + 3860*ep^3*mtt*mWW^9*s^10 + 4576*ep^4*mtt*mWW^9*s^10 + 1856*ep^5*mtt*mWW^9*s^10 - 12*ep*mWW^10*s^10 - 160*ep^2*mWW^10*s^10 - 516*ep^3*mWW^10*s^10 - 624*ep^4*mWW^10*s^10 - 256*ep^5*mWW^10*s^10 + 72*mtt^14*mWW^4*s*t + 1152*ep*mtt^14*mWW^4*s*t + 6568*ep^2*mtt^14*mWW^4*s*t + 16912*ep^3*mtt^14*mWW^4*s*t + 20096*ep^4*mtt^14*mWW^4*s*t + 8960*ep^5*mtt^14*mWW^4*s*t - 540*mtt^13*mWW^5*s*t - 8516*ep*mtt^13*mWW^5*s*t - 48252*ep^2*mtt^13*mWW^5*s*t - 124140*ep^3*mtt^13*mWW^5*s*t - 147864*ep^4*mtt^13*mWW^5*s*t - 66208*ep^5*mtt^13*mWW^5*s*t + 1744*mtt^12*mWW^6*s*t + 27168*ep*mtt^12*mWW^6*s*t + 153280*ep^2*mtt^12*mWW^6*s*t + 394896*ep^3*mtt^12*mWW^6*s*t + 472672*ep^4*mtt^12*mWW^6*s*t + 213120*ep^5*mtt^12*mWW^6*s*t - 3136*mtt^11*mWW^7*s*t - 48400*ep*mtt^11*mWW^7*s*t - 272736*ep^2*mtt^11*mWW^7*s*t - 706128*ep^3*mtt^11*mWW^7*s*t - 852704*ep^4*mtt^11*mWW^7*s*t - 388736*ep^5*mtt^11*mWW^7*s*t + 3360*mtt^10*mWW^8*s*t + 51616*ep*mtt^10*mWW^8*s*t + 292080*ep^2*mtt^10*mWW^8*s*t + 764880*ep^3*mtt^10*mWW^8*s*t + 938400*ep^4*mtt^10*mWW^8*s*t + 435584*ep^5*mtt^10*mWW^8*s*t - 2072*mtt^9*mWW^9*s*t - 31992*ep*mtt^9*mWW^9*s*t - 184088*ep^2*mtt^9*mWW^9*s*t - 494952*ep^3*mtt^9*mWW^9*s*t - 626576*ep^4*mtt^9*mWW^9*s*t - 300480*ep^5*mtt^9*mWW^9*s*t + 560*mtt^8*mWW^10*s*t + 9056*ep*mtt^8*mWW^10*s*t + 55872*ep^2*mtt^8*mWW^10*s*t + 163440*ep^3*mtt^8*mWW^10*s*t + 225184*ep^4*mtt^8*mWW^10*s*t + 116608*ep^5*mtt^8*mWW^10*s*t + 96*mtt^7*mWW^11*s*t + 1072*ep*mtt^7*mWW^11*s*t + 2880*ep^2*mtt^7*mWW^11*s*t - 3216*ep^3*mtt^7*mWW^11*s*t - 18912*ep^4*mtt^7*mWW^11*s*t - 16000*ep^5*mtt^7*mWW^11*s*t - 104*mtt^6*mWW^12*s*t - 1440*ep*mtt^6*mWW^12*s*t - 7064*ep^2*mtt^6*mWW^12*s*t - 15072*ep^3*mtt^6*mWW^12*s*t - 13856*ep^4*mtt^6*mWW^12*s*t - 4224*ep^5*mtt^6*mWW^12*s*t + 20*mtt^5*mWW^13*s*t + 284*ep*mtt^5*mWW^13*s*t + 1460*ep^2*mtt^5*mWW^13*s*t + 3380*ep^3*mtt^5*mWW^13*s*t + 3560*ep^4*mtt^5*mWW^13*s*t + 1376*ep^5*mtt^5*mWW^13*s*t - 432*mtt^13*mWW^4*s^2*t - 7344*ep*mtt^13*mWW^4*s^2*t - 43296*ep^2*mtt^13*mWW^4*s^2*t - 113664*ep^3*mtt^13*mWW^4*s^2*t - 136704*ep^4*mtt^13*mWW^4*s^2*t - 61440*ep^5*mtt^13*mWW^4*s^2*t + 2856*mtt^12*mWW^5*s^2*t + 48548*ep*mtt^12*mWW^5*s^2*t + 286944*ep^2*mtt^12*mWW^5*s^2*t + 756844*ep^3*mtt^12*mWW^5*s^2*t + 915816*ep^4*mtt^12*mWW^5*s^2*t + 414432*ep^5*mtt^12*mWW^5*s^2*t - 7850*mtt^11*mWW^6*s^2*t - 134674*ep*mtt^11*mWW^6*s^2*t - 802930*ep^2*mtt^11*mWW^6*s^2*t - 2138230*ep^3*mtt^11*mWW^6*s^2*t - 2614620*ep^4*mtt^11*mWW^6*s^2*t - 1196176*ep^5*mtt^11*mWW^6*s^2*t + 11252*mtt^10*mWW^7*s^2*t + 198620*ep*mtt^10*mWW^7*s^2*t + 1209108*ep^2*mtt^10*mWW^7*s^2*t + 3281540*ep^3*mtt^10*mWW^7*s^2*t + 4087624*ep^4*mtt^10*mWW^7*s^2*t + 1904096*ep^5*mtt^10*mWW^7*s^2*t - 8196*mtt^9*mWW^8*s^2*t - 157444*ep*mtt^9*mWW^8*s^2*t - 1009916*ep^2*mtt^9*mWW^8*s^2*t - 2856644*ep^3*mtt^9*mWW^8*s^2*t - 3690280*ep^4*mtt^9*mWW^8*s^2*t - 1776480*ep^5*mtt^9*mWW^8*s^2*t + 1492*mtt^8*mWW^9*s^2*t + 48836*ep*mtt^8*mWW^9*s^2*t + 386196*ep^2*mtt^8*mWW^9*s^2*t + 1243724*ep^3*mtt^8*mWW^9*s^2*t + 1769144*ep^4*mtt^8*mWW^9*s^2*t + 919328*ep^5*mtt^8*mWW^9*s^2*t + 2024*mtt^7*mWW^10*s^2*t + 18152*ep*mtt^7*mWW^10*s^2*t + 41296*ep^2*mtt^7*mWW^10*s^2*t - 39664*ep^3*mtt^7*mWW^10*s^2*t - 219936*ep^4*mtt^7*mWW^10*s^2*t - 176512*ep^5*mtt^7*mWW^10*s^2*t - 1380*mtt^6*mWW^11*s^2*t - 18796*ep*mtt^6*mWW^11*s^2*t - 91300*ep^2*mtt^6*mWW^11*s^2*t - 193940*ep^3*mtt^6*mWW^11*s^2*t - 178280*ep^4*mtt^6*mWW^11*s^2*t - 54624*ep^5*mtt^6*mWW^11*s^2*t + 148*mtt^5*mWW^12*s^2*t + 3380*ep*mtt^5*mWW^12*s^2*t + 22012*ep^2*mtt^5*mWW^12*s^2*t + 58820*ep^3*mtt^5*mWW^12*s^2*t + 68776*ep^4*mtt^5*mWW^12*s^2*t + 29024*ep^5*mtt^5*mWW^12*s^2*t + 116*mtt^4*mWW^13*s^2*t + 1064*ep*mtt^4*mWW^13*s^2*t + 3356*ep^2*mtt^4*mWW^13*s^2*t + 4184*ep^3*mtt^4*mWW^13*s^2*t + 1280*ep^4*mtt^4*mWW^13*s^2*t - 640*ep^5*mtt^4*mWW^13*s^2*t - 30*mtt^3*mWW^14*s^2*t - 342*ep*mtt^3*mWW^14*s^2*t - 1470*ep^2*mtt^3*mWW^14*s^2*t - 2970*ep^3*mtt^3*mWW^14*s^2*t - 2820*ep^4*mtt^3*mWW^14*s^2*t - 1008*ep^5*mtt^3*mWW^14*s^2*t + 864*mtt^12*mWW^4*s^3*t + 17280*ep*mtt^12*mWW^4*s^3*t + 109920*ep^2*mtt^12*mWW^4*s^3*t + 300480*ep^3*mtt^12*mWW^4*s^3*t + 370176*ep^4*mtt^12*mWW^4*s^3*t + 168960*ep^5*mtt^12*mWW^4*s^3*t - 4416*mtt^11*mWW^5*s^3*t - 95428*ep*mtt^11*mWW^5*s^3*t - 627904*ep^2*mtt^11*mWW^5*s^3*t - 1752036*ep^3*mtt^11*mWW^5*s^3*t - 2191928*ep^4*mtt^11*mWW^5*s^3*t - 1013408*ep^5*mtt^11*mWW^5*s^3*t + 7552*mtt^10*mWW^6*s^3*t + 201052*ep*mtt^10*mWW^6*s^3*t + 1424516*ep^2*mtt^10*mWW^6*s^3*t + 4137980*ep^3*mtt^10*mWW^6*s^3*t + 5323180*ep^4*mtt^10*mWW^6*s^3*t + 2515480*ep^5*mtt^10*mWW^6*s^3*t - 1004*mtt^9*mWW^7*s^3*t - 168692*ep*mtt^9*mWW^7*s^3*t - 1502652*ep^2*mtt^9*mWW^7*s^3*t - 4815116*ep^3*mtt^9*mWW^7*s^3*t - 6573056*ep^4*mtt^9*mWW^7*s^3*t - 3240216*ep^5*mtt^9*mWW^7*s^3*t - 14008*mtt^8*mWW^8*s^3*t - 40160*ep*mtt^8*mWW^8*s^3*t + 434732*ep^2*mtt^8*mWW^8*s^3*t + 2305640*ep^3*mtt^8*mWW^8*s^3*t + 3831572*ep^4*mtt^8*mWW^8*s^3*t + 2112720*ep^5*mtt^8*mWW^8*s^3*t + 20956*mtt^7*mWW^9*s^3*t + 196232*ep*mtt^7*mWW^9*s^3*t + 608440*ep^2*mtt^7*mWW^9*s^3*t + 646280*ep^3*mtt^7*mWW^9*s^3*t - 84276*ep^4*mtt^7*mWW^9*s^3*t - 353456*ep^5*mtt^7*mWW^9*s^3*t - 13184*mtt^6*mWW^10*s^3*t - 152968*ep*mtt^6*mWW^10*s^3*t - 653004*ep^2*mtt^6*mWW^10*s^3*t - 1287272*ep^3*mtt^6*mWW^10*s^3*t - 1168324*ep^4*mtt^6*mWW^10*s^3*t - 389952*ep^5*mtt^6*mWW^10*s^3*t + 2828*mtt^5*mWW^11*s^3*t + 40424*ep*mtt^5*mWW^11*s^3*t + 206544*ep^2*mtt^5*mWW^11*s^3*t + 489392*ep^3*mtt^5*mWW^11*s^3*t + 544652*ep^4*mtt^5*mWW^11*s^3*t + 231840*ep^5*mtt^5*mWW^11*s^3*t + 904*mtt^4*mWW^12*s^3*t + 7488*ep*mtt^4*mWW^12*s^3*t + 20292*ep^2*mtt^4*mWW^12*s^3*t + 13448*ep^3*mtt^4*mWW^12*s^3*t - 18532*ep^4*mtt^4*mWW^12*s^3*t - 21584*ep^5*mtt^4*mWW^12*s^3*t - 572*mtt^3*mWW^13*s^3*t - 6084*ep*mtt^3*mWW^13*s^3*t - 24312*ep^2*mtt^3*mWW^13*s^3*t - 45428*ep^3*mtt^3*mWW^13*s^3*t - 39780*ep^4*mtt^3*mWW^13*s^3*t - 12720*ep^5*mtt^3*mWW^13*s^3*t + 80*mtt^2*mWW^14*s^3*t + 844*ep*mtt^2*mWW^14*s^3*t + 3320*ep^2*mtt^2*mWW^14*s^3*t + 6332*ep^3*mtt^2*mWW^14*s^3*t + 5992*ep^4*mtt^2*mWW^14*s^3*t + 2216*ep^5*mtt^2*mWW^14*s^3*t + 12*ep*mtt*mWW^15*s^3*t + 108*ep^2*mtt*mWW^15*s^3*t + 300*ep^3*mtt*mWW^15*s^3*t + 324*ep^4*mtt*mWW^15*s^3*t + 120*ep^5*mtt*mWW^15*s^3*t - 12096*ep*mtt^11*mWW^4*s^4*t - 108864*ep^2*mtt^11*mWW^4*s^4*t - 341376*ep^3*mtt^11*mWW^4*s^4*t - 451584*ep^4*mtt^11*mWW^4*s^4*t - 215040*ep^5*mtt^11*mWW^4*s^4*t - 3696*mtt^10*mWW^5*s^4*t + 23996*ep*mtt^10*mWW^5*s^4*t + 414064*ep^2*mtt^10*mWW^5*s^4*t + 1500380*ep^3*mtt^10*mWW^5*s^4*t + 2121224*ep^4*mtt^10*mWW^5*s^4*t + 1051232*ep^5*mtt^10*mWW^5*s^4*t + 22354*mtt^9*mWW^6*s^4*t + 106066*ep*mtt^9*mWW^6*s^4*t - 242910*ep^2*mtt^9*mWW^6*s^4*t - 1977322*ep^3*mtt^9*mWW^6*s^4*t - 3429756*ep^4*mtt^9*mWW^6*s^4*t - 1875392*ep^5*mtt^9*mWW^6*s^4*t - 56680*mtt^8*mWW^7*s^4*t - 472464*ep*mtt^8*mWW^7*s^4*t - 1215524*ep^2*mtt^8*mWW^7*s^4*t - 749464*ep^3*mtt^8*mWW^7*s^4*t + 1030436*ep^4*mtt^8*mWW^7*s^4*t + 1079472*ep^5*mtt^8*mWW^7*s^4*t + 76964*mtt^7*mWW^8*s^4*t + 772276*ep*mtt^7*mWW^8*s^4*t + 2821592*ep^2*mtt^7*mWW^8*s^4*t + 4727060*ep^3*mtt^7*mWW^8*s^4*t + 3592396*ep^4*mtt^7*mWW^8*s^4*t + 962672*ep^5*mtt^7*mWW^8*s^4*t - 58236*mtt^6*mWW^9*s^4*t - 642576*ep*mtt^6*mWW^9*s^4*t - 2645696*ep^2*mtt^6*mWW^9*s^4*t - 5219728*ep^3*mtt^6*mWW^9*s^4*t - 4994708*ep^4*mtt^6*mWW^9*s^4*t - 1876368*ep^5*mtt^6*mWW^9*s^4*t + 21420*mtt^5*mWW^10*s^4*t + 256136*ep*mtt^5*mWW^10*s^4*t + 1133976*ep^2*mtt^5*mWW^10*s^4*t + 2454528*ep^3*mtt^5*mWW^10*s^4*t + 2628900*ep^4*mtt^5*mWW^10*s^4*t + 1121200*ep^5*mtt^5*mWW^10*s^4*t - 160*mtt^4*mWW^11*s^4*t - 11920*ep*mtt^4*mWW^11*s^4*t - 82348*ep^2*mtt^4*mWW^11*s^4*t - 268040*ep^3*mtt^4*mWW^11*s^4*t - 408620*ep^4*mtt^4*mWW^11*s^4*t - 233008*ep^5*mtt^4*mWW^11*s^4*t - 2716*mtt^3*mWW^12*s^4*t - 27060*ep*mtt^3*mWW^12*s^4*t - 103504*ep^2*mtt^3*mWW^12*s^4*t - 179188*ep^3*mtt^3*mWW^12*s^4*t - 134652*ep^4*mtt^3*mWW^12*s^4*t - 29872*ep^5*mtt^3*mWW^12*s^4*t + 820*mtt^2*mWW^13*s^4*t + 8260*ep*mtt^2*mWW^13*s^4*t + 30920*ep^2*mtt^2*mWW^13*s^4*t + 55348*ep^3*mtt^2*mWW^13*s^4*t + 48028*ep^4*mtt^2*mWW^13*s^4*t + 15728*ep^5*mtt^2*mWW^13*s^4*t - 70*mtt*mWW^14*s^4*t - 602*ep*mtt*mWW^14*s^4*t - 1538*ep^2*mtt*mWW^14*s^4*t - 1718*ep^3*mtt*mWW^14*s^4*t - 1144*ep^4*mtt*mWW^14*s^4*t - 432*ep^5*mtt*mWW^14*s^4*t - 16*ep*mWW^15*s^4*t - 168*ep^2*mWW^15*s^4*t - 480*ep^3*mWW^15*s^4*t - 520*ep^4*mWW^15*s^4*t - 192*ep^5*mWW^15*s^4*t - 3024*mtt^10*mWW^4*s^5*t - 24192*ep*mtt^10*mWW^4*s^5*t - 58128*ep^2*mtt^10*mWW^4*s^5*t - 27552*ep^3*mtt^10*mWW^4*s^5*t + 59136*ep^4*mtt^10*mWW^4*s^5*t + 53760*ep^5*mtt^10*mWW^4*s^5*t + 23016*mtt^9*mWW^5*s^5*t + 214340*ep*mtt^9*mWW^5*s^5*t + 712488*ep^2*mtt^9*mWW^5*s^5*t + 1048852*ep^3*mtt^9*mWW^5*s^5*t + 648312*ep^4*mtt^9*mWW^5*s^5*t + 108192*ep^5*mtt^9*mWW^5*s^5*t - 72860*mtt^8*mWW^6*s^5*t - 739912*ep*mtt^8*mWW^6*s^5*t - 2806576*ep^2*mtt^8*mWW^6*s^5*t - 5049664*ep^3*mtt^8*mWW^6*s^5*t - 4346196*ep^4*mtt^8*mWW^6*s^5*t - 1439992*ep^5*mtt^8*mWW^6*s^5*t + 124304*mtt^7*mWW^7*s^5*t + 1329918*ep*mtt^7*mWW^7*s^5*t + 5389630*ep^2*mtt^7*mWW^7*s^5*t + 10542898*ep^3*mtt^7*mWW^7*s^5*t + 10060226*ep^4*mtt^7*mWW^7*s^5*t + 3773824*ep^5*mtt^7*mWW^7*s^5*t - 121984*mtt^6*mWW^8*s^5*t - 1347622*ep*mtt^6*mWW^8*s^5*t - 5644838*ep^2*mtt^6*mWW^8*s^5*t - 11547626*ep^3*mtt^6*mWW^8*s^5*t - 11671610*ep^4*mtt^6*mWW^8*s^5*t - 4685264*ep^5*mtt^6*mWW^8*s^5*t + 65472*mtt^5*mWW^9*s^5*t + 739266*ep*mtt^5*mWW^9*s^5*t + 3124718*ep^2*mtt^5*mWW^9*s^5*t + 6587126*ep^3*mtt^5*mWW^9*s^5*t + 7028426*ep^4*mtt^5*mWW^9*s^5*t + 3027632*ep^5*mtt^5*mWW^9*s^5*t - 12888*mtt^4*mWW^10*s^5*t - 151918*ep*mtt^4*mWW^10*s^5*t - 619438*ep^2*mtt^4*mWW^10*s^5*t - 1378218*ep^3*mtt^4*mWW^10*s^5*t - 1700786*ep^4*mtt^4*mWW^10*s^5*t - 874448*ep^5*mtt^4*mWW^10*s^5*t - 4432*mtt^3*mWW^11*s^5*t - 44990*ep*mtt^3*mWW^11*s^5*t - 205278*ep^2*mtt^3*mWW^11*s^5*t - 388458*ep^3*mtt^3*mWW^11*s^5*t - 267018*ep^4*mtt^3*mWW^11*s^5*t - 22112*ep^5*mtt^3*mWW^11*s^5*t + 2864*mtt^2*mWW^12*s^5*t + 29806*ep*mtt^2*mWW^12*s^5*t + 125942*ep^2*mtt^2*mWW^12*s^5*t + 248714*ep^3*mtt^2*mWW^12*s^5*t + 224050*ep^4*mtt^2*mWW^12*s^5*t + 71024*ep^5*mtt^2*mWW^12*s^5*t - 488*mtt*mWW^13*s^5*t - 4838*ep*mtt*mWW^13*s^5*t - 18774*ep^2*mtt*mWW^13*s^5*t - 36178*ep^3*mtt*mWW^13*s^5*t - 34554*ep^4*mtt*mWW^13*s^5*t - 12656*ep^5*mtt*mWW^13*s^5*t + 20*mWW^14*s^5*t + 142*ep*mWW^14*s^5*t + 254*ep^2*mWW^14*s^5*t + 106*ep^3*mWW^14*s^5*t + 14*ep^4*mWW^14*s^5*t + 40*ep^5*mWW^14*s^5*t + 6048*mtt^9*mWW^4*s^6*t + 66528*ep*mtt^9*mWW^4*s^6*t + 279552*ep^2*mtt^9*mWW^4*s^6*t + 567168*ep^3*mtt^9*mWW^4*s^6*t + 559104*ep^4*mtt^9*mWW^4*s^6*t + 215040*ep^5*mtt^9*mWW^4*s^6*t - 36960*mtt^8*mWW^5*s^6*t - 417004*ep*mtt^8*mWW^5*s^6*t - 1803088*ep^2*mtt^8*mWW^5*s^6*t - 3766140*ep^3*mtt^8*mWW^5*s^6*t - 3818696*ep^4*mtt^8*mWW^5*s^6*t - 1508192*ep^5*mtt^8*mWW^5*s^6*t + 94426*mtt^7*mWW^6*s^6*t + 1075762*ep*mtt^7*mWW^6*s^6*t + 4710290*ep^2*mtt^7*mWW^6*s^6*t + 9998054*ep^3*mtt^7*mWW^6*s^6*t + 10332748*ep^4*mtt^7*mWW^6*s^6*t + 4168240*ep^5*mtt^7*mWW^6*s^6*t - 128684*mtt^6*mWW^7*s^6*t - 1463524*ep*mtt^6*mWW^7*s^6*t - 6397212*ep^2*mtt^6*mWW^7*s^6*t - 13686108*ep^3*mtt^6*mWW^7*s^6*t - 14402968*ep^4*mtt^6*mWW^7*s^6*t - 5963744*ep^5*mtt^6*mWW^7*s^6*t + 97108*mtt^5*mWW^8*s^6*t + 1090536*ep*mtt^5*mWW^8*s^6*t + 4659824*ep^2*mtt^5*mWW^8*s^6*t + 9963872*ep^3*mtt^5*mWW^8*s^6*t + 10754804*ep^4*mtt^5*mWW^8*s^6*t + 4651872*ep^5*mtt^5*mWW^8*s^6*t - 35088*mtt^4*mWW^9*s^6*t - 380868*ep*mtt^4*mWW^9*s^6*t - 1486196*ep^2*mtt^4*mWW^9*s^6*t - 3110532*ep^3*mtt^4*mWW^9*s^6*t - 3600740*ep^4*mtt^4*mWW^9*s^6*t - 1754128*ep^5*mtt^4*mWW^9*s^6*t - 222*mtt^3*mWW^10*s^6*t - 10434*ep*mtt^3*mWW^10*s^6*t - 165806*ep^2*mtt^3*mWW^10*s^6*t - 417582*ep^3*mtt^3*mWW^10*s^6*t - 245124*ep^4*mtt^3*mWW^10*s^6*t + 63376*ep^5*mtt^3*mWW^10*s^6*t + 4580*mtt^2*mWW^11*s^6*t + 52224*ep*mtt^2*mWW^11*s^6*t + 264956*ep^2*mtt^2*mWW^11*s^6*t + 588936*ep^3*mtt^2*mWW^11*s^6*t + 559880*ep^4*mtt^2*mWW^11*s^6*t + 178464*ep^5*mtt^2*mWW^11*s^6*t - 1312*mtt*mWW^12*s^6*t - 14264*ep*mtt*mWW^12*s^6*t - 66852*ep^2*mtt*mWW^12*s^6*t - 147480*ep^3*mtt*mWW^12*s^6*t - 149244*ep^4*mtt*mWW^12*s^6*t - 54944*ep^5*mtt*mWW^12*s^6*t + 104*mWW^13*s^6*t + 1044*ep*mWW^13*s^6*t + 4532*ep^2*mWW^13*s^6*t + 9812*ep^3*mWW^13*s^6*t + 10236*ep^4*mWW^13*s^6*t + 4016*ep^5*mWW^13*s^6*t - 6048*mtt^8*mWW^4*s^7*t - 72576*ep*mtt^8*mWW^4*s^7*t - 333984*ep^2*mtt^8*mWW^4*s^7*t - 737856*ep^3*mtt^8*mWW^4*s^7*t - 784896*ep^4*mtt^8*mWW^4*s^7*t - 322560*ep^5*mtt^8*mWW^4*s^7*t + 31584*mtt^7*mWW^5*s^7*t + 381332*ep*mtt^7*mWW^5*s^7*t + 1767136*ep^2*mtt^7*mWW^5*s^7*t + 3934196*ep^3*mtt^7*mWW^5*s^7*t + 4219544*ep^4*mtt^7*mWW^5*s^7*t + 1748768*ep^5*mtt^7*mWW^5*s^7*t - 67400*mtt^6*mWW^6*s^7*t - 802436*ep*mtt^6*mWW^6*s^7*t - 3686700*ep^2*mtt^6*mWW^6*s^7*t - 8208820*ep^3*mtt^6*mWW^6*s^7*t - 8870940*ep^4*mtt^6*mWW^6*s^7*t - 3723224*ep^5*mtt^6*mWW^6*s^7*t + 73748*mtt^5*mWW^7*s^7*t + 851296*ep*mtt^5*mWW^7*s^7*t + 3795624*ep^2*mtt^5*mWW^7*s^7*t + 8382304*ep^3*mtt^5*mWW^7*s^7*t + 9178044*ep^4*mtt^5*mWW^7*s^7*t + 3959304*ep^5*mtt^5*mWW^7*s^7*t - 40856*mtt^4*mWW^8*s^7*t - 444328*ep*mtt^4*mWW^8*s^7*t - 1810948*ep^2*mtt^4*mWW^8*s^7*t - 3870640*ep^3*mtt^4*mWW^8*s^7*t - 4392508*ep^4*mtt^4*mWW^8*s^7*t - 2044784*ep^5*mtt^4*mWW^8*s^7*t + 7112*mtt^3*mWW^9*s^7*t + 58684*ep*mtt^3*mWW^9*s^7*t + 74068*ep^2*mtt^3*mWW^9*s^7*t + 14340*ep^3*mtt^3*mWW^9*s^7*t + 185172*ep^4*mtt^3*mWW^9*s^7*t + 247760*ep^5*mtt^3*mWW^9*s^7*t + 3400*mtt^2*mWW^10*s^7*t + 46372*ep*mtt^2*mWW^10*s^7*t + 293752*ep^2*mtt^2*mWW^10*s^7*t + 722076*ep^3*mtt^2*mWW^10*s^7*t + 710488*ep^4*mtt^2*mWW^10*s^7*t + 224744*ep^5*mtt^2*mWW^10*s^7*t - 1756*mtt*mWW^11*s^7*t - 20784*ep*mtt*mWW^11*s^7*t - 111212*ep^2*mtt*mWW^11*s^7*t - 264296*ep^3*mtt*mWW^11*s^7*t - 275432*ep^4*mtt*mWW^11*s^7*t - 101880*ep^5*mtt*mWW^11*s^7*t + 216*mWW^12*s^7*t + 2440*ep*mWW^12*s^7*t + 12264*ep^2*mWW^12*s^7*t + 28696*ep^3*mWW^12*s^7*t + 30528*ep^4*mWW^12*s^7*t + 11872*ep^5*mWW^12*s^7*t + 3456*mtt^7*mWW^4*s^8*t + 43200*ep*mtt^7*mWW^4*s^8*t + 206400*ep^2*mtt^7*mWW^4*s^8*t + 470400*ep^3*mtt^7*mWW^4*s^8*t + 513024*ep^4*mtt^7*mWW^4*s^8*t + 215040*ep^5*mtt^7*mWW^4*s^8*t - 15504*mtt^6*mWW^5*s^8*t - 194092*ep*mtt^6*mWW^5*s^8*t - 930096*ep^2*mtt^6*mWW^5*s^8*t - 2129804*ep^3*mtt^6*mWW^5*s^8*t - 2337192*ep^4*mtt^6*mWW^5*s^8*t - 986592*ep^5*mtt^6*mWW^5*s^8*t + 27358*mtt^5*mWW^6*s^8*t + 331598*ep*mtt^5*mWW^6*s^8*t + 1556894*ep^2*mtt^5*mWW^6*s^8*t + 3551210*ep^3*mtt^5*mWW^6*s^8*t + 3931020*ep^4*mtt^5*mWW^6*s^8*t + 1686560*ep^5*mtt^5*mWW^6*s^8*t - 23056*mtt^4*mWW^7*s^8*t - 261392*ep*mtt^4*mWW^7*s^8*t - 1147876*ep^2*mtt^4*mWW^7*s^8*t - 2562360*ep^3*mtt^4*mWW^7*s^8*t - 2897076*ep^4*mtt^4*mWW^7*s^8*t - 1301424*ep^5*mtt^4*mWW^7*s^8*t + 7996*mtt^3*mWW^8*s^8*t + 75464*ep*mtt^3*mWW^8*s^8*t + 231796*ep^2*mtt^3*mWW^8*s^8*t + 430960*ep^3*mtt^3*mWW^8*s^8*t + 561288*ep^4*mtt^3*mWW^8*s^8*t + 328976*ep^5*mtt^3*mWW^8*s^8*t + 752*mtt^2*mWW^9*s^8*t + 18064*ep*mtt^2*mWW^9*s^8*t + 160624*ep^2*mtt^2*mWW^9*s^8*t + 433616*ep^3*mtt^2*mWW^9*s^8*t + 431072*ep^4*mtt^2*mWW^9*s^8*t + 129440*ep^5*mtt^2*mWW^9*s^8*t - 1226*mtt*mWW^10*s^8*t - 15878*ep*mtt*mWW^10*s^8*t - 95026*ep^2*mtt*mWW^10*s^8*t - 238010*ep^3*mtt*mWW^10*s^8*t - 252788*ep^4*mtt*mWW^10*s^8*t - 93712*ep^5*mtt*mWW^10*s^8*t + 224*mWW^11*s^8*t + 2716*ep*mWW^11*s^8*t + 14660*ep^2*mWW^11*s^8*t + 35476*ep^3*mWW^11*s^8*t + 38108*ep^4*mWW^11*s^8*t + 14800*ep^5*mWW^11*s^8*t - 1080*mtt^6*mWW^4*s^9*t - 13824*ep*mtt^6*mWW^4*s^9*t - 67416*ep^2*mtt^6*mWW^4*s^9*t - 156144*ep^3*mtt^6*mWW^4*s^9*t - 172416*ep^4*mtt^6*mWW^4*s^9*t - 72960*ep^5*mtt^6*mWW^4*s^9*t + 4116*mtt^5*mWW^5*s^9*t + 52784*ep*mtt^5*mWW^5*s^9*t + 258356*ep^2*mtt^5*mWW^5*s^9*t + 601800*ep^3*mtt^5*mWW^5*s^9*t + 669376*ep^4*mtt^5*mWW^5*s^9*t + 285568*ep^5*mtt^5*mWW^5*s^9*t - 5804*mtt^4*mWW^6*s^9*t - 70256*ep*mtt^4*mWW^6*s^9*t - 332200*ep^2*mtt^4*mWW^6*s^9*t - 770008*ep^3*mtt^4*mWW^6*s^9*t - 870044*ep^4*mtt^4*mWW^6*s^9*t - 381128*ep^5*mtt^4*mWW^6*s^9*t + 3400*mtt^3*mWW^7*s^9*t + 35670*ep*mtt^3*mWW^7*s^9*t + 143046*ep^2*mtt^3*mWW^7*s^9*t + 313178*ep^3*mtt^3*mWW^7*s^9*t + 372882*ep^4*mtt^3*mWW^7*s^9*t + 181328*ep^5*mtt^3*mWW^7*s^9*t - 336*mtt^2*mWW^8*s^9*t + 494*ep*mtt^2*mWW^8*s^9*t + 32078*ep^2*mtt^2*mWW^8*s^9*t + 100034*ep^3*mtt^2*mWW^8*s^9*t + 95042*ep^4*mtt^2*mWW^8*s^9*t + 21744*ep^5*mtt^2*mWW^8*s^9*t - 412*mtt*mWW^9*s^9*t - 5966*ep*mtt*mWW^9*s^9*t - 39938*ep^2*mtt*mWW^9*s^9*t - 104570*ep^3*mtt*mWW^9*s^9*t - 112618*ep^4*mtt*mWW^9*s^9*t - 41712*ep^5*mtt*mWW^9*s^9*t + 116*mWW^10*s^9*t + 1482*ep*mWW^10*s^9*t + 8378*ep^2*mWW^10*s^9*t + 20702*ep^3*mWW^10*s^9*t + 22386*ep^4*mWW^10*s^9*t + 8696*ep^5*mWW^10*s^9*t + 144*mtt^5*mWW^4*s^10*t + 1872*ep*mtt^5*mWW^4*s^10*t + 9248*ep^2*mtt^5*mWW^4*s^10*t + 21632*ep^3*mtt^5*mWW^4*s^10*t + 24064*ep^4*mtt^5*mWW^4*s^10*t + 10240*ep^5*mtt^5*mWW^4*s^10*t - 456*mtt^4*mWW^5*s^10*t - 5960*ep*mtt^4*mWW^5*s^10*t - 29648*ep^2*mtt^4*mWW^5*s^10*t - 69952*ep^3*mtt^4*mWW^5*s^10*t - 78592*ep^4*mtt^4*mWW^5*s^10*t - 33792*ep^5*mtt^4*mWW^5*s^10*t + 480*mtt^3*mWW^6*s^10*t + 5632*ep*mtt^3*mWW^6*s^10*t + 26336*ep^2*mtt^3*mWW^6*s^10*t + 61904*ep^3*mtt^3*mWW^6*s^10*t + 71936*ep^4*mtt^3*mWW^6*s^10*t + 32512*ep^5*mtt^3*mWW^6*s^10*t - 144*mtt^2*mWW^7*s^10*t - 1032*ep*mtt^2*mWW^7*s^10*t - 1408*ep^2*mtt^2*mWW^7*s^10*t - 744*ep^3*mtt^2*mWW^7*s^10*t - 3408*ep^4*mtt^2*mWW^7*s^10*t - 3904*ep^5*mtt^2*mWW^7*s^10*t - 48*mtt*mWW^8*s^10*t - 832*ep*mtt*mWW^8*s^10*t - 6400*ep^2*mtt*mWW^8*s^10*t - 17536*ep^3*mtt*mWW^8*s^10*t - 19104*ep^4*mtt*mWW^8*s^10*t - 7040*ep^5*mtt*mWW^8*s^10*t + 24*mWW^9*s^10*t + 320*ep*mWW^9*s^10*t + 1872*ep^2*mWW^9*s^10*t + 4696*ep^3*mWW^9*s^10*t + 5104*ep^4*mWW^9*s^10*t + 1984*ep^5*mWW^9*s^10*t + 72*mtt^15*mWW^3*t^2 + 1152*ep*mtt^15*mWW^3*t^2 + 6568*ep^2*mtt^15*mWW^3*t^2 + 16912*ep^3*mtt^15*mWW^3*t^2 + 20096*ep^4*mtt^15*mWW^3*t^2 + 8960*ep^5*mtt^15*mWW^3*t^2 - 540*mtt^14*mWW^4*t^2 - 8516*ep*mtt^14*mWW^4*t^2 - 48252*ep^2*mtt^14*mWW^4*t^2 - 124140*ep^3*mtt^14*mWW^4*t^2 - 147864*ep^4*mtt^14*mWW^4*t^2 - 66208*ep^5*mtt^14*mWW^4*t^2 + 1744*mtt^13*mWW^5*t^2 + 27168*ep*mtt^13*mWW^5*t^2 + 153280*ep^2*mtt^13*mWW^5*t^2 + 394896*ep^3*mtt^13*mWW^5*t^2 + 472672*ep^4*mtt^13*mWW^5*t^2 + 213120*ep^5*mtt^13*mWW^5*t^2 - 3136*mtt^12*mWW^6*t^2 - 48400*ep*mtt^12*mWW^6*t^2 - 272736*ep^2*mtt^12*mWW^6*t^2 - 706128*ep^3*mtt^12*mWW^6*t^2 - 852704*ep^4*mtt^12*mWW^6*t^2 - 388736*ep^5*mtt^12*mWW^6*t^2 + 3360*mtt^11*mWW^7*t^2 + 51616*ep*mtt^11*mWW^7*t^2 + 292080*ep^2*mtt^11*mWW^7*t^2 + 764880*ep^3*mtt^11*mWW^7*t^2 + 938400*ep^4*mtt^11*mWW^7*t^2 + 435584*ep^5*mtt^11*mWW^7*t^2 - 2072*mtt^10*mWW^8*t^2 - 31992*ep*mtt^10*mWW^8*t^2 - 184088*ep^2*mtt^10*mWW^8*t^2 - 494952*ep^3*mtt^10*mWW^8*t^2 - 626576*ep^4*mtt^10*mWW^8*t^2 - 300480*ep^5*mtt^10*mWW^8*t^2 + 560*mtt^9*mWW^9*t^2 + 9056*ep*mtt^9*mWW^9*t^2 + 55872*ep^2*mtt^9*mWW^9*t^2 + 163440*ep^3*mtt^9*mWW^9*t^2 + 225184*ep^4*mtt^9*mWW^9*t^2 + 116608*ep^5*mtt^9*mWW^9*t^2 + 96*mtt^8*mWW^10*t^2 + 1072*ep*mtt^8*mWW^10*t^2 + 2880*ep^2*mtt^8*mWW^10*t^2 - 3216*ep^3*mtt^8*mWW^10*t^2 - 18912*ep^4*mtt^8*mWW^10*t^2 - 16000*ep^5*mtt^8*mWW^10*t^2 - 104*mtt^7*mWW^11*t^2 - 1440*ep*mtt^7*mWW^11*t^2 - 7064*ep^2*mtt^7*mWW^11*t^2 - 15072*ep^3*mtt^7*mWW^11*t^2 - 13856*ep^4*mtt^7*mWW^11*t^2 - 4224*ep^5*mtt^7*mWW^11*t^2 + 20*mtt^6*mWW^12*t^2 + 284*ep*mtt^6*mWW^12*t^2 + 1460*ep^2*mtt^6*mWW^12*t^2 + 3380*ep^3*mtt^6*mWW^12*t^2 + 3560*ep^4*mtt^6*mWW^12*t^2 + 1376*ep^5*mtt^6*mWW^12*t^2 - 432*mtt^14*mWW^3*s*t^2 - 7776*ep*mtt^14*mWW^3*s*t^2 - 47184*ep^2*mtt^14*mWW^3*s*t^2 - 125856*ep^3*mtt^14*mWW^3*s*t^2 - 152832*ep^4*mtt^14*mWW^3*s*t^2 - 69120*ep^5*mtt^14*mWW^3*s*t^2 + 2292*mtt^13*mWW^4*s*t^2 + 42960*ep*mtt^13*mWW^4*s*t^2 + 266732*ep^2*mtt^13*mWW^4*s*t^2 + 723680*ep^3*mtt^13*mWW^4*s*t^2 + 891952*ep^4*mtt^13*mWW^4*s*t^2 + 409024*ep^5*mtt^13*mWW^4*s*t^2 - 3774*mtt^12*mWW^5*s*t^2 - 82622*ep*mtt^12*mWW^5*s*t^2 - 551310*ep^2*mtt^12*mWW^5*s*t^2 - 1565338*ep^3*mtt^12*mWW^5*s*t^2 - 1998076*ep^4*mtt^12*mWW^5*s*t^2 - 944080*ep^5*mtt^12*mWW^5*s*t^2 - 1444*mtt^11*mWW^6*s*t^2 + 26464*ep*mtt^11*mWW^6*s*t^2 + 332972*ep^2*mtt^11*mWW^6*s*t^2 + 1198272*ep^3*mtt^11*mWW^6*s*t^2 + 1758280*ep^4*mtt^11*mWW^6*s*t^2 + 917536*ep^5*mtt^11*mWW^6*s*t^2 + 13892*mtt^10*mWW^7*s*t^2 + 148752*ep*mtt^10*mWW^7*s*t^2 + 579588*ep^2*mtt^10*mWW^7*s*t^2 + 993680*ep^3*mtt^10*mWW^7*s*t^2 + 693496*ep^4*mtt^10*mWW^7*s*t^2 + 113632*ep^5*mtt^10*mWW^7*s*t^2 - 21612*mtt^9*mWW^8*s*t^2 - 275088*ep*mtt^9*mWW^8*s*t^2 - 1316876*ep^2*mtt^9*mWW^8*s*t^2 - 2943024*ep^3*mtt^9*mWW^8*s*t^2 - 3076664*ep^4*mtt^9*mWW^8*s*t^2 - 1206496*ep^5*mtt^9*mWW^8*s*t^2 + 16328*mtt^8*mWW^9*s*t^2 + 221460*ep*mtt^8*mWW^9*s*t^2 + 1128648*ep^2*mtt^8*mWW^9*s*t^2 + 2690140*ep^3*mtt^8*mWW^9*s*t^2 + 3015168*ep^4*mtt^8*mWW^9*s*t^2 + 1278016*ep^5*mtt^8*mWW^9*s*t^2 - 5836*mtt^7*mWW^10*s*t^2 - 84928*ep*mtt^7*mWW^10*s*t^2 - 461660*ep^2*mtt^7*mWW^10*s*t^2 - 1170912*ep^3*mtt^7*mWW^10*s*t^2 - 1395624*ep^4*mtt^7*mWW^10*s*t^2 - 628640*ep^5*mtt^7*mWW^10*s*t^2 + 204*mtt^6*mWW^11*s*t^2 + 6656*ep*mtt^6*mWW^11*s*t^2 + 53228*ep^2*mtt^6*mWW^11*s*t^2 + 173728*ep^3*mtt^6*mWW^11*s*t^2 + 249480*ep^4*mtt^6*mWW^11*s*t^2 + 129824*ep^5*mtt^6*mWW^11*s*t^2 + 488*mtt^5*mWW^12*s*t^2 + 5408*ep*mtt^5*mWW^12*s*t^2 + 21712*ep^2*mtt^5*mWW^12*s*t^2 + 38000*ep^3*mtt^5*mWW^12*s*t^2 + 26984*ep^4*mtt^5*mWW^12*s*t^2 + 4768*ep^5*mtt^5*mWW^12*s*t^2 - 106*mtt^4*mWW^13*s*t^2 - 1286*ep*mtt^4*mWW^13*s*t^2 - 5850*ep^2*mtt^4*mWW^13*s*t^2 - 12370*ep^3*mtt^4*mWW^13*s*t^2 - 12164*ep^4*mtt^4*mWW^13*s*t^2 - 4464*ep^5*mtt^4*mWW^13*s*t^2 + 864*mtt^13*mWW^3*s^2*t^2 + 20736*ep*mtt^13*mWW^3*s^2*t^2 + 141024*ep^2*mtt^13*mWW^3*s^2*t^2 + 398016*ep^3*mtt^13*mWW^3*s^2*t^2 + 499200*ep^4*mtt^13*mWW^3*s^2*t^2 + 230400*ep^5*mtt^13*mWW^3*s^2*t^2 - 1428*mtt^12*mWW^4*s^2*t^2 - 69928*ep*mtt^12*mWW^4*s^2*t^2 - 558260*ep^2*mtt^12*mWW^4*s^2*t^2 - 1695840*ep^3*mtt^12*mWW^4*s^2*t^2 - 2226832*ep^4*mtt^12*mWW^4*s^2*t^2 - 1063232*ep^5*mtt^12*mWW^4*s^2*t^2 - 11298*mtt^11*mWW^5*s^2*t^2 - 38730*ep*mtt^11*mWW^5*s^2*t^2 + 272578*ep^2*mtt^11*mWW^5*s^2*t^2 + 1539666*ep^3*mtt^11*mWW^5*s^2*t^2 + 2562056*ep^4*mtt^11*mWW^5*s^2*t^2 + 1404288*ep^5*mtt^11*mWW^5*s^2*t^2 + 48178*mtt^10*mWW^6*s^2*t^2 + 529958*ep*mtt^10*mWW^6*s^2*t^2 + 2169338*ep^2*mtt^10*mWW^6*s^2*t^2 + 4089322*ep^3*mtt^10*mWW^6*s^2*t^2 + 3492868*ep^4*mtt^10*mWW^6*s^2*t^2 + 1044976*ep^5*mtt^10*mWW^6*s^2*t^2 - 80292*mtt^9*mWW^7*s^2*t^2 - 1053886*ep*mtt^9*mWW^7*s^2*t^2 - 5184360*ep^2*mtt^9*mWW^7*s^2*t^2 - 11875698*ep^3*mtt^9*mWW^7*s^2*t^2 - 12732836*ep^4*mtt^9*mWW^7*s^2*t^2 - 5143408*ep^5*mtt^9*mWW^7*s^2*t^2 + 65128*mtt^8*mWW^8*s^2*t^2 + 955346*ep*mtt^8*mWW^8*s^2*t^2 + 5138184*ep^2*mtt^8*mWW^8*s^2*t^2 + 12679474*ep^3*mtt^8*mWW^8*s^2*t^2 + 14544804*ep^4*mtt^8*mWW^8*s^2*t^2 + 6273904*ep^5*mtt^8*mWW^8*s^2*t^2 - 18256*mtt^7*mWW^9*s^2*t^2 - 350634*ep*mtt^7*mWW^9*s^2*t^2 - 2211052*ep^2*mtt^7*mWW^9*s^2*t^2 - 6077990*ep^3*mtt^7*mWW^9*s^2*t^2 - 7579396*ep^4*mtt^7*mWW^9*s^2*t^2 - 3508912*ep^5*mtt^7*mWW^9*s^2*t^2 - 9572*mtt^6*mWW^10*s^2*t^2 - 65930*ep*mtt^6*mWW^10*s^2*t^2 - 65156*ep^2*mtt^6*mWW^10*s^2*t^2 + 383294*ep^3*mtt^6*mWW^10*s^2*t^2 + 960988*ep^4*mtt^6*mWW^10*s^2*t^2 + 617616*ep^5*mtt^6*mWW^10*s^2*t^2 + 8372*mtt^5*mWW^11*s^2*t^2 + 94742*ep*mtt^5*mWW^11*s^2*t^2 + 402824*ep^2*mtt^5*mWW^11*s^2*t^2 + 800858*ep^3*mtt^5*mWW^11*s^2*t^2 + 741716*ep^4*mtt^5*mWW^11*s^2*t^2 + 252848*ep^5*mtt^5*mWW^11*s^2*t^2 - 1428*mtt^4*mWW^12*s^2*t^2 - 19154*ep*mtt^4*mWW^12*s^2*t^2 - 97108*ep^2*mtt^4*mWW^12*s^2*t^2 - 231962*ep^3*mtt^4*mWW^12*s^2*t^2 - 262500*ep^4*mtt^4*mWW^12*s^2*t^2 - 112368*ep^5*mtt^4*mWW^12*s^2*t^2 - 382*mtt^3*mWW^13*s^2*t^2 - 3812*ep*mtt^3*mWW^13*s^2*t^2 - 13526*ep^2*mtt^3*mWW^13*s^2*t^2 - 20180*ep^3*mtt^3*mWW^13*s^2*t^2 - 10420*ep^4*mtt^3*mWW^13*s^2*t^2 + 240*ep^5*mtt^3*mWW^13*s^2*t^2 + 114*mtt^2*mWW^14*s^2*t^2 + 1292*ep*mtt^2*mWW^14*s^2*t^2 + 5514*ep^2*mtt^2*mWW^14*s^2*t^2 + 11040*ep^3*mtt^2*mWW^14*s^2*t^2 + 10352*ep^4*mtt^2*mWW^14*s^2*t^2 + 3648*ep^5*mtt^2*mWW^14*s^2*t^2 - 24192*ep*mtt^12*mWW^3*s^3*t^2 - 217728*ep^2*mtt^12*mWW^3*s^3*t^2 - 682752*ep^3*mtt^12*mWW^3*s^3*t^2 - 903168*ep^4*mtt^12*mWW^3*s^3*t^2 - 430080*ep^5*mtt^12*mWW^3*s^3*t^2 - 8628*mtt^11*mWW^4*s^3*t^2 + 4424*ep*mtt^11*mWW^4*s^3*t^2 + 504460*ep^2*mtt^11*mWW^4*s^3*t^2 + 2062992*ep^3*mtt^11*mWW^4*s^3*t^2 + 3063440*ep^4*mtt^11*mWW^4*s^3*t^2 + 1563712*ep^5*mtt^11*mWW^4*s^3*t^2 + 45186*mtt^10*mWW^5*s^3*t^2 + 390222*ep*mtt^10*mWW^5*s^3*t^2 + 1076850*ep^2*mtt^10*mWW^5*s^3*t^2 + 852178*ep^3*mtt^10*mWW^5*s^3*t^2 - 629892*ep^4*mtt^10*mWW^5*s^3*t^2 - 852304*ep^5*mtt^10*mWW^5*s^3*t^2 - 87536*mtt^9*mWW^6*s^3*t^2 - 1072820*ep*mtt^9*mWW^6*s^3*t^2 - 4927736*ep^2*mtt^9*mWW^6*s^3*t^2 - 10530812*ep^3*mtt^9*mWW^6*s^3*t^2 - 10489040*ep^4*mtt^9*mWW^6*s^3*t^2 - 3908312*ep^5*mtt^9*mWW^6*s^3*t^2 + 57872*mtt^8*mWW^7*s^3*t^2 + 999522*ep*mtt^8*mWW^7*s^3*t^2 + 5832698*ep^2*mtt^8*mWW^7*s^3*t^2 + 14911302*ep^3*mtt^8*mWW^7*s^3*t^2 + 17283166*ep^4*mtt^8*mWW^7*s^3*t^2 + 7436816*ep^5*mtt^8*mWW^7*s^3*t^2 + 45596*mtt^7*mWW^8*s^3*t^2 + 167784*ep*mtt^7*mWW^8*s^3*t^2 - 856658*ep^2*mtt^7*mWW^8*s^3*t^2 - 4903752*ep^3*mtt^7*mWW^8*s^3*t^2 - 7791098*ep^4*mtt^7*mWW^8*s^3*t^2 - 4049552*ep^5*mtt^7*mWW^8*s^3*t^2 - 108040*mtt^6*mWW^9*s^3*t^2 - 1075758*ep*mtt^6*mWW^9*s^3*t^2 - 3964654*ep^2*mtt^6*mWW^9*s^3*t^2 - 6827590*ep^3*mtt^6*mWW^9*s^3*t^2 - 5484246*ep^4*mtt^6*mWW^9*s^3*t^2 - 1605352*ep^5*mtt^6*mWW^9*s^3*t^2 + 76656*mtt^5*mWW^10*s^3*t^2 + 860112*ep*mtt^5*mWW^10*s^3*t^2 + 3680814*ep^2*mtt^5*mWW^10*s^3*t^2 + 7595908*ep^3*mtt^5*mWW^10*s^3*t^2 + 7605558*ep^4*mtt^5*mWW^10*s^3*t^2 + 2950832*ep^5*mtt^5*mWW^10*s^3*t^2 - 21912*mtt^4*mWW^11*s^3*t^2 - 261758*ep*mtt^4*mWW^11*s^3*t^2 - 1200358*ep^2*mtt^4*mWW^11*s^3*t^2 - 2691002*ep^3*mtt^4*mWW^11*s^3*t^2 - 2961858*ep^4*mtt^4*mWW^11*s^3*t^2 - 1270680*ep^5*mtt^4*mWW^11*s^3*t^2 - 480*mtt^3*mWW^12*s^3*t^2 - 2080*ep*mtt^3*mWW^12*s^3*t^2 + 10398*ep^2*mtt^3*mWW^12*s^3*t^2 + 93744*ep^3*mtt^3*mWW^12*s^3*t^2 + 203666*ep^4*mtt^3*mWW^12*s^3*t^2 + 133872*ep^5*mtt^3*mWW^12*s^3*t^2 + 1486*mtt^2*mWW^13*s^3*t^2 + 16840*ep*mtt^2*mWW^13*s^3*t^2 + 71892*ep^2*mtt^2*mWW^13*s^3*t^2 + 140180*ep^3*mtt^2*mWW^13*s^3*t^2 + 123138*ep^4*mtt^2*mWW^13*s^3*t^2 + 38200*ep^5*mtt^2*mWW^13*s^3*t^2 - 200*mtt*mWW^14*s^3*t^2 - 2284*ep*mtt*mWW^14*s^3*t^2 - 9870*ep^2*mtt*mWW^14*s^3*t^2 - 20096*ep^3*mtt*mWW^14*s^3*t^2 - 19342*ep^4*mtt*mWW^14*s^3*t^2 - 7032*ep^5*mtt*mWW^14*s^3*t^2 - 12*ep*mWW^15*s^3*t^2 - 108*ep^2*mWW^15*s^3*t^2 - 300*ep^3*mWW^15*s^3*t^2 - 324*ep^4*mWW^15*s^3*t^2 - 120*ep^5*mWW^15*s^3*t^2 - 3024*mtt^11*mWW^3*s^4*t^2 + 159600*ep^2*mtt^11*mWW^3*s^4*t^2 + 655200*ep^3*mtt^11*mWW^3*s^4*t^2 + 962304*ep^4*mtt^11*mWW^3*s^4*t^2 + 483840*ep^5*mtt^11*mWW^3*s^4*t^2 + 21252*mtt^10*mWW^4*s^4*t^2 + 106736*ep*mtt^10*mWW^4*s^4*t^2 - 172508*ep^2*mtt^10*mWW^4*s^4*t^2 - 1677144*ep^3*mtt^10*mWW^4*s^4*t^2 - 2965312*ep^4*mtt^10*mWW^4*s^4*t^2 - 1629824*ep^5*mtt^10*mWW^4*s^4*t^2 - 41586*mtt^9*mWW^5*s^4*t^2 - 314634*ep*mtt^9*mWW^5*s^4*t^2 - 574630*ep^2*mtt^9*mWW^5*s^4*t^2 + 574770*ep^3*mtt^9*mWW^5*s^4*t^2 + 2440656*ep^4*mtt^9*mWW^5*s^4*t^2 + 1691744*ep^5*mtt^9*mWW^5*s^4*t^2 - 23074*mtt^8*mWW^6*s^4*t^2 - 232050*ep*mtt^8*mWW^6*s^4*t^2 - 1010142*ep^2*mtt^8*mWW^6*s^4*t^2 - 2475782*ep^3*mtt^8*mWW^6*s^4*t^2 - 3204856*ep^4*mtt^8*mWW^6*s^4*t^2 - 1621200*ep^5*mtt^8*mWW^6*s^4*t^2 + 209596*mtt^7*mWW^7*s^4*t^2 + 2184336*ep*mtt^7*mWW^7*s^4*t^2 + 8767816*ep^2*mtt^7*mWW^7*s^4*t^2 + 17244416*ep^3*mtt^7*mWW^7*s^4*t^2 + 16725276*ep^4*mtt^7*mWW^7*s^4*t^2 + 6366144*ep^5*mtt^7*mWW^7*s^4*t^2 - 351460*mtt^6*mWW^8*s^4*t^2 - 3871466*ep*mtt^6*mWW^8*s^4*t^2 - 16424296*ep^2*mtt^6*mWW^8*s^4*t^2 - 33815430*ep^3*mtt^6*mWW^8*s^4*t^2 - 33906724*ep^4*mtt^6*mWW^8*s^4*t^2 - 13207168*ep^5*mtt^6*mWW^8*s^4*t^2 + 289716*mtt^5*mWW^9*s^4*t^2 + 3307218*ep*mtt^5*mWW^9*s^4*t^2 + 14545220*ep^2*mtt^5*mWW^9*s^4*t^2 + 31040018*ep^3*mtt^5*mWW^9*s^4*t^2 + 32263404*ep^4*mtt^5*mWW^9*s^4*t^2 + 13032864*ep^5*mtt^5*mWW^9*s^4*t^2 - 121980*mtt^4*mWW^10*s^4*t^2 - 1423296*ep*mtt^4*mWW^10*s^4*t^2 - 6403792*ep^2*mtt^4*mWW^10*s^4*t^2 - 14109912*ep^3*mtt^4*mWW^10*s^4*t^2 - 15286156*ep^4*mtt^4*mWW^10*s^4*t^2 - 6472448*ep^5*mtt^4*mWW^10*s^4*t^2 + 18188*mtt^3*mWW^11*s^4*t^2 + 215500*ep*mtt^3*mWW^11*s^4*t^2 + 992160*ep^2*mtt^3*mWW^11*s^4*t^2 + 2359236*ep^3*mtt^3*mWW^11*s^4*t^2 + 2868004*ep^4*mtt^3*mWW^11*s^4*t^2 + 1373504*ep^5*mtt^3*mWW^11*s^4*t^2 + 3688*mtt^2*mWW^12*s^4*t^2 + 43134*ep*mtt^2*mWW^12*s^4*t^2 + 189892*ep^2*mtt^2*mWW^12*s^4*t^2 + 345954*ep^3*mtt^2*mWW^12*s^4*t^2 + 233620*ep^4*mtt^2*mWW^12*s^4*t^2 + 25728*ep^5*mtt^2*mWW^12*s^4*t^2 - 1402*mtt*mWW^13*s^4*t^2 - 16484*ep*mtt*mWW^13*s^4*t^2 - 73846*ep^2*mtt*mWW^13*s^4*t^2 - 150824*ep^3*mtt*mWW^13*s^4*t^2 - 139516*ep^4*mtt*mWW^13*s^4*t^2 - 46592*ep^5*mtt*mWW^13*s^4*t^2 + 86*mWW^14*s^4*t^2 + 1006*ep*mWW^14*s^4*t^2 + 4526*ep^2*mWW^14*s^4*t^2 + 9498*ep^3*mWW^14*s^4*t^2 + 9300*ep^4*mWW^14*s^4*t^2 + 3408*ep^5*mWW^14*s^4*t^2 + 6048*mtt^10*mWW^3*s^5*t^2 + 36288*ep*mtt^10*mWW^3*s^5*t^2 + 7392*ep^2*mtt^10*mWW^3*s^5*t^2 - 286272*ep^3*mtt^10*mWW^3*s^5*t^2 - 569856*ep^4*mtt^10*mWW^3*s^5*t^2 - 322560*ep^5*mtt^10*mWW^3*s^5*t^2 - 19068*mtt^9*mWW^4*s^5*t^2 - 84280*ep*mtt^9*mWW^4*s^5*t^2 + 255220*ep^2*mtt^9*mWW^4*s^5*t^2 + 1806672*ep^3*mtt^9*mWW^4*s^5*t^2 + 3038000*ep^4*mtt^9*mWW^4*s^5*t^2 + 1629376*ep^5*mtt^9*mWW^4*s^5*t^2 - 30666*mtt^8*mWW^5*s^5*t^2 - 573942*ep*mtt^8*mWW^5*s^5*t^2 - 3591938*ep^2*mtt^8*mWW^5*s^5*t^2 - 9846858*ep^3*mtt^8*mWW^5*s^5*t^2 - 12247108*ep^4*mtt^8*mWW^5*s^5*t^2 - 5644368*ep^5*mtt^8*mWW^5*s^5*t^2 + 239260*mtt^7*mWW^6*s^5*t^2 + 2962324*ep*mtt^7*mWW^6*s^5*t^2 + 14166520*ep^2*mtt^7*mWW^6*s^5*t^2 + 32482876*ep^3*mtt^7*mWW^6*s^5*t^2 + 35667708*ep^4*mtt^7*mWW^6*s^5*t^2 + 14991552*ep^5*mtt^7*mWW^6*s^5*t^2 - 492412*mtt^6*mWW^7*s^5*t^2 - 5840648*ep*mtt^6*mWW^7*s^5*t^2 - 26819380*ep^2*mtt^6*mWW^7*s^5*t^2 - 59315936*ep^3*mtt^6*mWW^7*s^5*t^2 - 63158304*ep^4*mtt^6*mWW^7*s^5*t^2 - 25861240*ep^5*mtt^6*mWW^7*s^5*t^2 + 517748*mtt^5*mWW^8*s^5*t^2 + 6106908*ep*mtt^5*mWW^8*s^5*t^2 + 27908942*ep^2*mtt^5*mWW^8*s^5*t^2 + 61574748*ep^3*mtt^5*mWW^8*s^5*t^2 + 65626710*ep^4*mtt^5*mWW^8*s^5*t^2 + 26984944*ep^5*mtt^5*mWW^8*s^5*t^2 - 298558*mtt^4*mWW^9*s^5*t^2 - 3518316*ep*mtt^4*mWW^9*s^5*t^2 - 16090564*ep^2*mtt^4*mWW^9*s^5*t^2 - 35789224*ep^3*mtt^4*mWW^9*s^5*t^2 - 38766098*ep^4*mtt^4*mWW^9*s^5*t^2 - 16294608*ep^5*mtt^4*mWW^9*s^5*t^2 + 84164*mtt^3*mWW^10*s^5*t^2 + 983776*ep*mtt^3*mWW^10*s^5*t^2 + 4482416*ep^2*mtt^3*mWW^10*s^5*t^2 + 10186420*ep^3*mtt^3*mWW^10*s^5*t^2 + 11528512*ep^4*mtt^3*mWW^10*s^5*t^2 + 5117376*ep^5*mtt^3*mWW^10*s^5*t^2 - 3968*mtt^2*mWW^11*s^5*t^2 - 40692*ep*mtt^2*mWW^11*s^5*t^2 - 172152*ep^2*mtt^2*mWW^11*s^5*t^2 - 519944*ep^3*mtt^2*mWW^11*s^5*t^2 - 876780*ep^4*mtt^2*mWW^11*s^5*t^2 - 537912*ep^5*mtt^2*mWW^11*s^5*t^2 - 2952*mtt*mWW^12*s^5*t^2 - 36424*ep*mtt*mWW^12*s^5*t^2 - 170154*ep^2*mtt*mWW^12*s^5*t^2 - 343196*ep^3*mtt*mWW^12*s^5*t^2 - 291842*ep^4*mtt*mWW^12*s^5*t^2 - 79856*ep^5*mtt*mWW^12*s^5*t^2 + 404*mWW^13*s^5*t^2 + 5006*ep*mWW^13*s^5*t^2 + 23698*ep^2*mWW^13*s^5*t^2 + 50714*ep^3*mWW^13*s^5*t^2 + 49058*ep^4*mWW^13*s^5*t^2 + 17296*ep^5*mWW^13*s^5*t^2 - 6048*mtt^9*mWW^3*s^6*t^2 - 48384*ep*mtt^9*mWW^3*s^6*t^2 - 116256*ep^2*mtt^9*mWW^3*s^6*t^2 - 55104*ep^3*mtt^9*mWW^3*s^6*t^2 + 118272*ep^4*mtt^9*mWW^3*s^6*t^2 + 107520*ep^5*mtt^9*mWW^3*s^6*t^2 + 3108*mtt^8*mWW^4*s^6*t^2 - 64120*ep*mtt^8*mWW^4*s^6*t^2 - 741692*ep^2*mtt^8*mWW^4*s^6*t^2 - 2486400*ep^3*mtt^8*mWW^4*s^6*t^2 - 3386992*ep^4*mtt^8*mWW^4*s^6*t^2 - 1636544*ep^5*mtt^8*mWW^4*s^6*t^2 + 95754*mtt^7*mWW^5*s^6*t^2 + 1347642*ep*mtt^7*mWW^5*s^6*t^2 + 7085190*ep^2*mtt^7*mWW^5*s^6*t^2 + 17314318*ep^3*mtt^7*mWW^5*s^6*t^2 + 19824456*ep^4*mtt^7*mWW^5*s^6*t^2 + 8575040*ep^5*mtt^7*mWW^5*s^6*t^2 - 318386*mtt^6*mWW^6*s^6*t^2 - 4049574*ep*mtt^6*mWW^6*s^6*t^2 - 19739842*ep^2*mtt^6*mWW^6*s^6*t^2 - 45633482*ep^3*mtt^6*mWW^6*s^6*t^2 - 50106540*ep^4*mtt^6*mWW^6*s^6*t^2 - 20963536*ep^5*mtt^6*mWW^6*s^6*t^2 + 466756*mtt^5*mWW^7*s^6*t^2 + 5754926*ep*mtt^5*mWW^7*s^6*t^2 + 27430764*ep^2*mtt^5*mWW^7*s^6*t^2 + 62391874*ep^3*mtt^5*mWW^7*s^6*t^2 + 67744448*ep^4*mtt^5*mWW^7*s^6*t^2 + 28128192*ep^5*mtt^5*mWW^7*s^6*t^2 - 367984*mtt^4*mWW^8*s^6*t^2 - 4457936*ep*mtt^4*mWW^8*s^6*t^2 - 21029288*ep^2*mtt^4*mWW^8*s^6*t^2 - 47676716*ep^3*mtt^4*mWW^8*s^6*t^2 - 51936596*ep^4*mtt^4*mWW^8*s^6*t^2 - 21739552*ep^5*mtt^4*mWW^8*s^6*t^2 + 154378*mtt^3*mWW^9*s^6*t^2 + 1836418*ep*mtt^3*mWW^9*s^6*t^2 + 8579222*ep^2*mtt^3*mWW^9*s^6*t^2 + 19559314*ep^3*mtt^3*mWW^9*s^6*t^2 + 21709972*ep^4*mtt^3*mWW^9*s^6*t^2 + 9330656*ep^5*mtt^3*mWW^9*s^6*t^2 - 27130*mtt^2*mWW^10*s^6*t^2 - 310122*ep*mtt^2*mWW^10*s^6*t^2 - 1421570*ep^2*mtt^2*mWW^10*s^6*t^2 - 3364194*ep^3*mtt^2*mWW^10*s^6*t^2 - 4033648*ep^4*mtt^2*mWW^10*s^6*t^2 - 1893424*ep^5*mtt^2*mWW^10*s^6*t^2 - 1112*mtt*mWW^11*s^6*t^2 - 17482*ep*mtt*mWW^11*s^6*t^2 - 88392*ep^2*mtt*mWW^11*s^6*t^2 - 138370*ep^3*mtt*mWW^11*s^6*t^2 - 15548*ep^4*mtt*mWW^11*s^6*t^2 + 65056*ep^5*mtt*mWW^11*s^6*t^2 + 664*mWW^12*s^6*t^2 + 8632*ep*mWW^12*s^6*t^2 + 41864*ep^2*mWW^12*s^6*t^2 + 88760*ep^3*mWW^12*s^6*t^2 + 82176*ep^4*mWW^12*s^6*t^2 + 26592*ep^5*mWW^12*s^6*t^2 + 3456*mtt^8*mWW^3*s^7*t^2 + 31104*ep*mtt^8*mWW^3*s^7*t^2 + 97536*ep^2*mtt^8*mWW^3*s^7*t^2 + 129024*ep^3*mtt^8*mWW^3*s^7*t^2 + 61440*ep^4*mtt^8*mWW^3*s^7*t^2 + 7428*mtt^7*mWW^4*s^7*t^2 + 138968*ep*mtt^7*mWW^4*s^7*t^2 + 855940*ep^2*mtt^7*mWW^4*s^7*t^2 + 2291760*ep^3*mtt^7*mWW^4*s^7*t^2 + 2776112*ep^4*mtt^7*mWW^4*s^7*t^2 + 1246912*ep^5*mtt^7*mWW^4*s^7*t^2 - 85722*mtt^6*mWW^5*s^7*t^2 - 1167270*ep*mtt^6*mWW^5*s^7*t^2 - 5966458*ep^2*mtt^6*mWW^5*s^7*t^2 - 14230746*ep^3*mtt^6*mWW^5*s^7*t^2 - 15951036*ep^4*mtt^6*mWW^5*s^7*t^2 - 6772528*ep^5*mtt^6*mWW^5*s^7*t^2 + 205832*mtt^5*mWW^6*s^7*t^2 + 2672132*ep*mtt^5*mWW^6*s^7*t^2 + 13243512*ep^2*mtt^5*mWW^6*s^7*t^2 + 30877708*ep^3*mtt^5*mWW^6*s^7*t^2 + 33990952*ep^4*mtt^5*mWW^6*s^7*t^2 + 14210184*ep^5*mtt^5*mWW^6*s^7*t^2 - 234120*mtt^4*mWW^7*s^7*t^2 - 2954938*ep*mtt^4*mWW^7*s^7*t^2 - 14450762*ep^2*mtt^4*mWW^7*s^7*t^2 - 33448446*ep^3*mtt^4*mWW^7*s^7*t^2 - 36691206*ep^4*mtt^4*mWW^7*s^7*t^2 - 15322288*ep^5*mtt^4*mWW^7*s^7*t^2 + 140260*mtt^3*mWW^8*s^7*t^2 + 1723444*ep*mtt^3*mWW^8*s^7*t^2 + 8340848*ep^2*mtt^3*mWW^8*s^7*t^2 + 19303724*ep^3*mtt^3*mWW^8*s^7*t^2 + 21323340*ep^4*mtt^3*mWW^8*s^7*t^2 + 9006240*ep^5*mtt^3*mWW^8*s^7*t^2 - 41306*mtt^2*mWW^9*s^7*t^2 - 490566*ep*mtt^2*mWW^9*s^7*t^2 - 2349114*ep^2*mtt^2*mWW^9*s^7*t^2 - 5510738*ep^3*mtt^2*mWW^9*s^7*t^2 - 6269044*ep^4*mtt^2*mWW^9*s^7*t^2 - 2745184*ep^5*mtt^2*mWW^9*s^7*t^2 + 3840*mtt*mWW^10*s^7*t^2 + 41680*ep*mtt*mWW^10*s^7*t^2 + 199268*ep^2*mtt*mWW^10*s^7*t^2 + 522056*ep^3*mtt*mWW^10*s^7*t^2 + 694828*ep^4*mtt*mWW^10*s^7*t^2 + 353304*ep^5*mtt*mWW^10*s^7*t^2 + 332*mWW^11*s^7*t^2 + 4870*ep*mWW^11*s^7*t^2 + 23662*ep^2*mWW^11*s^7*t^2 + 45114*ep^3*mWW^11*s^7*t^2 + 31590*ep^4*mWW^11*s^7*t^2 + 4160*ep^5*mWW^11*s^7*t^2 - 1080*mtt^7*mWW^3*s^8*t^2 - 10368*ep*mtt^7*mWW^3*s^8*t^2 - 36312*ep^2*mtt^7*mWW^3*s^8*t^2 - 58608*ep^3*mtt^7*mWW^3*s^8*t^2 - 43392*ep^4*mtt^7*mWW^3*s^8*t^2 - 11520*ep^5*mtt^7*mWW^3*s^8*t^2 - 6072*mtt^6*mWW^4*s^8*t^2 - 88684*ep*mtt^6*mWW^4*s^8*t^2 - 475640*ep^2*mtt^6*mWW^4*s^8*t^2 - 1171932*ep^3*mtt^6*mWW^4*s^8*t^2 - 1344040*ep^4*mtt^6*mWW^4*s^8*t^2 - 580832*ep^5*mtt^6*mWW^4*s^8*t^2 + 37914*mtt^5*mWW^5*s^8*t^2 + 516498*ep*mtt^5*mWW^5*s^8*t^2 + 2630590*ep^2*mtt^5*mWW^5*s^8*t^2 + 6228822*ep^3*mtt^5*mWW^5*s^8*t^2 + 6918272*ep^4*mtt^5*mWW^5*s^8*t^2 + 2909664*ep^5*mtt^5*mWW^5*s^8*t^2 - 71294*mtt^4*mWW^6*s^8*t^2 - 945750*ep*mtt^4*mWW^6*s^8*t^2 - 4777434*ep^2*mtt^4*mWW^6*s^8*t^2 - 11240258*ep^3*mtt^4*mWW^6*s^8*t^2 - 12394720*ep^4*mtt^4*mWW^6*s^8*t^2 - 5169808*ep^5*mtt^4*mWW^6*s^8*t^2 + 63556*mtt^3*mWW^7*s^8*t^2 + 817752*ep*mtt^3*mWW^7*s^8*t^2 + 4110916*ep^2*mtt^3*mWW^7*s^8*t^2 + 9677336*ep^3*mtt^3*mWW^7*s^8*t^2 + 10689896*ep^4*mtt^3*mWW^7*s^8*t^2 + 4468208*ep^5*mtt^3*mWW^7*s^8*t^2 - 28284*mtt^2*mWW^8*s^8*t^2 - 350084*ep*mtt^2*mWW^8*s^8*t^2 - 1750092*ep^2*mtt^2*mWW^8*s^8*t^2 - 4149988*ep^3*mtt^2*mWW^8*s^8*t^2 - 4642416*ep^4*mtt^2*mWW^8*s^8*t^2 - 1968912*ep^5*mtt^2*mWW^8*s^8*t^2 + 5498*mtt*mWW^9*s^8*t^2 + 64998*ep*mtt*mWW^9*s^8*t^2 + 326902*ep^2*mtt*mWW^9*s^8*t^2 + 803986*ep^3*mtt*mWW^9*s^8*t^2 + 944984*ep^4*mtt*mWW^9*s^8*t^2 + 422128*ep^5*mtt*mWW^9*s^8*t^2 - 238*mWW^10*s^8*t^2 - 2442*ep*mWW^10*s^8*t^2 - 13186*ep^2*mWW^10*s^8*t^2 - 38286*ep^3*mWW^10*s^8*t^2 - 53320*ep^4*mWW^10*s^8*t^2 - 27456*ep^5*mWW^10*s^8*t^2 + 144*mtt^6*mWW^3*s^9*t^2 + 1440*ep*mtt^6*mWW^3*s^9*t^2 + 5360*ep^2*mtt^6*mWW^3*s^9*t^2 + 9440*ep^3*mtt^6*mWW^3*s^9*t^2 + 7936*ep^4*mtt^6*mWW^3*s^9*t^2 + 2560*ep^5*mtt^6*mWW^3*s^9*t^2 + 1848*mtt^5*mWW^4*s^9*t^2 + 24904*ep*mtt^5*mWW^4*s^9*t^2 + 125968*ep^2*mtt^5*mWW^4*s^9*t^2 + 297744*ep^3*mtt^5*mWW^4*s^9*t^2 + 331232*ep^4*mtt^5*mWW^4*s^9*t^2 + 139904*ep^5*mtt^5*mWW^4*s^9*t^2 - 8224*mtt^4*mWW^5*s^9*t^2 - 114036*ep*mtt^4*mWW^5*s^9*t^2 - 584680*ep^2*mtt^4*mWW^5*s^9*t^2 - 1380500*ep^3*mtt^4*mWW^5*s^9*t^2 - 1520896*ep^4*mtt^4*mWW^5*s^9*t^2 - 633184*ep^5*mtt^4*mWW^5*s^9*t^2 + 12464*mtt^3*mWW^6*s^9*t^2 + 169980*ep*mtt^3*mWW^6*s^9*t^2 + 882012*ep^2*mtt^3*mWW^6*s^9*t^2 + 2099572*ep^3*mtt^3*mWW^6*s^9*t^2 + 2316196*ep^4*mtt^3*mWW^6*s^9*t^2 + 960560*ep^5*mtt^3*mWW^6*s^9*t^2 - 8688*mtt^2*mWW^7*s^9*t^2 - 113664*ep*mtt^2*mWW^7*s^9*t^2 - 593696*ep^2*mtt^2*mWW^7*s^9*t^2 - 1429096*ep^3*mtt^2*mWW^7*s^9*t^2 - 1589040*ep^4*mtt^2*mWW^7*s^9*t^2 - 661960*ep^5*mtt^2*mWW^7*s^9*t^2 + 2776*mtt*mWW^8*s^9*t^2 + 34292*ep*mtt*mWW^8*s^9*t^2 + 179756*ep^2*mtt*mWW^8*s^9*t^2 + 441716*ep^3*mtt*mWW^8*s^9*t^2 + 502980*ep^4*mtt*mWW^8*s^9*t^2 + 214496*ep^5*mtt*mWW^8*s^9*t^2 - 320*mWW^9*s^9*t^2 - 3876*ep*mWW^9*s^9*t^2 - 20480*ep^2*mWW^9*s^9*t^2 - 51356*ep^3*mWW^9*s^9*t^2 - 59928*ep^4*mWW^9*s^9*t^2 - 26216*ep^5*mWW^9*s^9*t^2 - 192*mtt^4*mWW^4*s^10*t^2 - 2464*ep*mtt^4*mWW^4*s^10*t^2 - 11968*ep^2*mtt^4*mWW^4*s^10*t^2 - 27392*ep^3*mtt^4*mWW^4*s^10*t^2 - 29696*ep^4*mtt^4*mWW^4*s^10*t^2 - 12288*ep^5*mtt^4*mWW^4*s^10*t^2 + 672*mtt^3*mWW^5*s^10*t^2 + 9704*ep*mtt^3*mWW^5*s^10*t^2 + 50528*ep^2*mtt^3*mWW^5*s^10*t^2 + 118792*ep^3*mtt^3*mWW^5*s^10*t^2 + 128896*ep^4*mtt^3*mWW^5*s^10*t^2 + 52608*ep^5*mtt^3*mWW^5*s^10*t^2 - 864*mtt^2*mWW^6*s^10*t^2 - 12264*ep*mtt^2*mWW^6*s^10*t^2 - 66464*ep^2*mtt^2*mWW^6*s^10*t^2 - 161288*ep^3*mtt^2*mWW^6*s^10*t^2 - 178144*ep^4*mtt^2*mWW^6*s^10*t^2 - 73216*ep^5*mtt^2*mWW^6*s^10*t^2 + 480*mtt*mWW^7*s^10*t^2 + 6232*ep*mtt*mWW^7*s^10*t^2 + 34336*ep^2*mtt*mWW^7*s^10*t^2 + 85688*ep^3*mtt*mWW^7*s^10*t^2 + 96704*ep^4*mtt*mWW^7*s^10*t^2 + 40320*ep^5*mtt*mWW^7*s^10*t^2 - 96*mWW^8*s^10*t^2 - 1208*ep*mWW^8*s^10*t^2 - 6432*ep^2*mWW^8*s^10*t^2 - 15800*ep^3*mWW^8*s^10*t^2 - 17760*ep^4*mWW^8*s^10*t^2 - 7424*ep^5*mWW^8*s^10*t^2 + 72*mtt^15*mWW^2*t^3 + 720*ep*mtt^15*mWW^2*t^3 + 2680*ep^2*mtt^15*mWW^2*t^3 + 4720*ep^3*mtt^15*mWW^2*t^3 + 3968*ep^4*mtt^15*mWW^2*t^3 + 1280*ep^5*mtt^15*mWW^2*t^3 - 1176*mtt^14*mWW^3*t^3 - 15256*ep*mtt^14*mWW^3*t^3 - 75032*ep^2*mtt^14*mWW^3*t^3 - 174216*ep^3*mtt^14*mWW^3*t^3 - 191824*ep^4*mtt^14*mWW^3*t^3 - 80576*ep^5*mtt^14*mWW^3*t^3 + 6360*mtt^13*mWW^4*t^3 + 87736*ep*mtt^13*mWW^4*t^3 + 453152*ep^2*mtt^13*mWW^4*t^3 + 1091928*ep^3*mtt^13*mWW^4*t^3 + 1237080*ep^4*mtt^13*mWW^4*t^3 + 531424*ep^5*mtt^13*mWW^4*t^3 - 17576*mtt^12*mWW^5*t^3 - 247724*ep*mtt^12*mWW^5*t^3 - 1302152*ep^2*mtt^12*mWW^5*t^3 - 3184292*ep^3*mtt^12*mWW^5*t^3 - 3654720*ep^4*mtt^12*mWW^5*t^3 - 1588416*ep^5*mtt^12*mWW^5*t^3 + 28584*mtt^11*mWW^6*t^3 + 406212*ep*mtt^11*mWW^6*t^3 + 2154320*ep^2*mtt^11*mWW^6*t^3 + 5321332*ep^3*mtt^11*mWW^6*t^3 + 6174880*ep^4*mtt^11*mWW^6*t^3 + 2714432*ep^5*mtt^11*mWW^6*t^3 - 28536*mtt^10*mWW^7*t^3 - 407532*ep*mtt^10*mWW^7*t^3 - 2179240*ep^2*mtt^10*mWW^7*t^3 - 5446580*ep^3*mtt^10*mWW^7*t^3 - 6410784*ep^4*mtt^10*mWW^7*t^3 - 2861888*ep^5*mtt^10*mWW^7*t^3 + 16936*mtt^9*mWW^8*t^3 + 244356*ep*mtt^9*mWW^8*t^3 + 1327312*ep^2*mtt^9*mWW^8*t^3 + 3388196*ep^3*mtt^9*mWW^8*t^3 + 4086864*ep^4*mtt^9*mWW^8*t^3 + 1871616*ep^5*mtt^9*mWW^8*t^3 - 4920*mtt^8*mWW^9*t^3 - 74116*ep*mtt^8*mWW^9*t^3 - 423352*ep^2*mtt^8*mWW^9*t^3 - 1143628*ep^3*mtt^8*mWW^9*t^3 - 1461440*ep^4*mtt^8*mWW^9*t^3 - 706624*ep^5*mtt^8*mWW^9*t^3 - 144*mtt^7*mWW^10*t^3 + 764*ep*mtt^7*mWW^10*t^3 + 21272*ep^2*mtt^7*mWW^10*t^3 + 103052*ep^3*mtt^7*mWW^10*t^3 + 185760*ep^4*mtt^7*mWW^10*t^3 + 112576*ep^5*mtt^7*mWW^10*t^3 + 496*mtt^6*mWW^11*t^3 + 6068*ep*mtt^6*mWW^11*t^3 + 26880*ep^2*mtt^6*mWW^11*t^3 + 52268*ep^3*mtt^6*mWW^11*t^3 + 43120*ep^4*mtt^6*mWW^11*t^3 + 11008*ep^5*mtt^6*mWW^11*t^3 - 96*mtt^5*mWW^12*t^3 - 1228*ep*mtt^5*mWW^12*t^3 - 5840*ep^2*mtt^5*mWW^12*t^3 - 12780*ep^3*mtt^5*mWW^12*t^3 - 12904*ep^4*mtt^5*mWW^12*t^3 - 4832*ep^5*mtt^5*mWW^12*t^3 - 504*mtt^14*mWW^2*s*t^3 - 4608*ep*mtt^14*mWW^2*s*t^3 - 14872*ep^2*mtt^14*mWW^2*s*t^3 - 20848*ep^3*mtt^14*mWW^2*s*t^3 - 11648*ep^4*mtt^14*mWW^2*s*t^3 - 1280*ep^5*mtt^14*mWW^2*s*t^3 + 7056*mtt^13*mWW^3*s*t^3 + 92516*ep*mtt^13*mWW^3*s*t^3 + 458488*ep^2*mtt^13*mWW^3*s*t^3 + 1069036*ep^3*mtt^13*mWW^3*s*t^3 + 1178696*ep^4*mtt^13*mWW^3*s*t^3 + 494688*ep^5*mtt^13*mWW^3*s*t^3 - 31088*mtt^12*mWW^4*s*t^3 - 451216*ep*mtt^12*mWW^4*s*t^3 - 2414332*ep^2*mtt^12*mWW^4*s*t^3 - 5953664*ep^3*mtt^12*mWW^4*s*t^3 - 6847060*ep^4*mtt^12*mWW^4*s*t^3 - 2969680*ep^5*mtt^12*mWW^4*s*t^3 + 63340*mtt^11*mWW^5*s*t^3 + 985196*ep*mtt^11*mWW^5*s*t^3 + 5528404*ep^2*mtt^11*mWW^5*s*t^3 + 14109524*ep^3*mtt^11*mWW^5*s*t^3 + 16669168*ep^4*mtt^11*mWW^5*s*t^3 + 7392128*ep^5*mtt^11*mWW^5*s*t^3 - 58308*mtt^10*mWW^6*s*t^3 - 1025892*ep*mtt^10*mWW^6*s*t^3 - 6206198*ep^2*mtt^10*mWW^6*s*t^3 - 16685756*ep^3*mtt^10*mWW^6*s*t^3 - 20527950*ep^4*mtt^10*mWW^6*s*t^3 - 9415416*ep^5*mtt^10*mWW^6*s*t^3 - 1096*mtt^9*mWW^7*s*t^3 + 245308*ep*mtt^9*mWW^7*s*t^3 + 2366694*ep^2*mtt^9*mWW^7*s*t^3 + 7904144*ep^3*mtt^9*mWW^7*s*t^3 + 11138102*ep^4*mtt^9*mWW^7*s*t^3 + 5633368*ep^5*mtt^9*mWW^7*s*t^3 + 55908*mtt^8*mWW^8*s*t^3 + 573244*ep*mtt^8*mWW^8*s*t^3 + 2112330*ep^2*mtt^8*mWW^8*s*t^3 + 3350708*ep^3*mtt^8*mWW^8*s*t^3 + 2018778*ep^4*mtt^8*mWW^8*s*t^3 + 152232*ep^5*mtt^8*mWW^8*s*t^3 - 54472*mtt^7*mWW^9*s*t^3 - 657684*ep*mtt^7*mWW^9*s*t^3 - 3000746*ep^2*mtt^7*mWW^9*s*t^3 - 6431616*ep^3*mtt^7*mWW^9*s*t^3 - 6473786*ep^4*mtt^7*mWW^9*s*t^3 - 2449256*ep^5*mtt^7*mWW^9*s*t^3 + 22300*mtt^6*mWW^10*s*t^3 + 287924*ep*mtt^6*mWW^10*s*t^3 + 1411318*ep^2*mtt^6*mWW^10*s*t^3 + 3267996*ep^3*mtt^6*mWW^10*s*t^3 + 3581606*ep^4*mtt^6*mWW^10*s*t^3 + 1489496*ep^5*mtt^6*mWW^10*s*t^3 - 2392*mtt^5*mWW^11*s*t^3 - 37488*ep*mtt^5*mWW^11*s*t^3 - 216390*ep^2*mtt^5*mWW^11*s*t^3 - 577404*ep^3*mtt^5*mWW^11*s*t^3 - 717686*ep^4*mtt^5*mWW^11*s*t^3 - 333720*ep^5*mtt^5*mWW^11*s*t^3 - 980*mtt^4*mWW^12*s*t^3 - 9980*ep*mtt^4*mWW^12*s*t^3 - 36150*ep^2*mtt^4*mWW^12*s*t^3 - 55076*ep^3*mtt^4*mWW^12*s*t^3 - 29790*ep^4*mtt^4*mWW^12*s*t^3 - 184*ep^5*mtt^4*mWW^12*s*t^3 + 236*mtt^3*mWW^13*s*t^3 + 2680*ep*mtt^3*mWW^13*s*t^3 + 11454*ep^2*mtt^3*mWW^13*s*t^3 + 22956*ep^3*mtt^3*mWW^13*s*t^3 + 21570*ep^4*mtt^3*mWW^13*s*t^3 + 7624*ep^5*mtt^3*mWW^13*s*t^3 + 1296*mtt^13*mWW^2*s^2*t^3 + 9072*ep*mtt^13*mWW^2*s^2*t^3 + 13248*ep^2*mtt^13*mWW^2*s^2*t^3 - 24768*ep^3*mtt^13*mWW^2*s^2*t^3 - 73728*ep^4*mtt^13*mWW^2*s^2*t^3 - 46080*ep^5*mtt^13*mWW^2*s^2*t^3 - 14268*mtt^12*mWW^3*s^2*t^3 - 192644*ep*mtt^12*mWW^3*s^2*t^3 - 974300*ep^2*mtt^12*mWW^3*s^2*t^3 - 2297100*ep^3*mtt^12*mWW^3*s^2*t^3 - 2542552*ep^4*mtt^12*mWW^3*s^2*t^3 - 1065376*ep^5*mtt^12*mWW^3*s^2*t^3 + 41206*mtt^11*mWW^4*s^2*t^3 + 727962*ep*mtt^11*mWW^4*s^2*t^3 + 4356838*ep^2*mtt^11*mWW^4*s^2*t^3 + 11464230*ep^3*mtt^11*mWW^4*s^2*t^3 + 13711412*ep^4*mtt^11*mWW^4*s^2*t^3 + 6092272*ep^5*mtt^11*mWW^4*s^2*t^3 - 16594*mtt^10*mWW^5*s^2*t^3 - 807824*ep*mtt^10*mWW^5*s^2*t^3 - 6407792*ep^2*mtt^10*mWW^5*s^2*t^3 - 19289416*ep^3*mtt^10*mWW^5*s^2*t^3 - 25027694*ep^4*mtt^10*mWW^5*s^2*t^3 - 11768120*ep^5*mtt^10*mWW^5*s^2*t^3 - 128760*mtt^9*mWW^6*s^2*t^3 - 811338*ep*mtt^9*mWW^6*s^2*t^3 - 370158*ep^2*mtt^9*mWW^6*s^2*t^3 + 5994770*ep^3*mtt^9*mWW^6*s^2*t^3 + 12839974*ep^4*mtt^9*mWW^6*s^2*t^3 + 7605752*ep^5*mtt^9*mWW^6*s^2*t^3 + 281864*mtt^8*mWW^7*s^2*t^3 + 2988277*ep*mtt^8*mWW^7*s^2*t^3 + 11785639*ep^2*mtt^8*mWW^7*s^2*t^3 + 21547907*ep^3*mtt^8*mWW^7*s^2*t^3 + 18074269*ep^4*mtt^8*mWW^7*s^2*t^3 + 5441284*ep^5*mtt^8*mWW^7*s^2*t^3 - 255522*mtt^7*mWW^8*s^2*t^3 - 3083721*ep*mtt^7*mWW^8*s^2*t^3 - 14097345*ep^2*mtt^7*mWW^8*s^2*t^3 - 30401939*ep^3*mtt^7*mWW^8*s^2*t^3 - 30988829*ep^4*mtt^7*mWW^8*s^2*t^3 - 11976324*ep^5*mtt^7*mWW^8*s^2*t^3 + 94564*mtt^6*mWW^9*s^2*t^3 + 1276097*ep*mtt^6*mWW^9*s^2*t^3 + 6456599*ep^2*mtt^6*mWW^9*s^2*t^3 + 15244519*ep^3*mtt^6*mWW^9*s^2*t^3 + 16906657*ep^4*mtt^6*mWW^9*s^2*t^3 + 7089364*ep^5*mtt^6*mWW^9*s^2*t^3 + 12426*mtt^5*mWW^10*s^2*t^3 + 72299*ep*mtt^5*mWW^10*s^2*t^3 - 24705*ep^2*mtt^5*mWW^10*s^2*t^3 - 796079*ep^3*mtt^5*mWW^10*s^2*t^3 - 1571265*ep^4*mtt^5*mWW^10*s^2*t^3 - 913236*ep^5*mtt^5*mWW^10*s^2*t^3 - 21308*mtt^4*mWW^11*s^2*t^3 - 238317*ep*mtt^4*mWW^11*s^2*t^3 - 1009879*ep^2*mtt^4*mWW^11*s^2*t^3 - 2032155*ep^3*mtt^4*mWW^11*s^2*t^3 - 1944793*ep^4*mtt^4*mWW^11*s^2*t^3 - 707188*ep^5*mtt^4*mWW^11*s^2*t^3 + 5012*mtt^3*mWW^12*s^2*t^3 + 59691*ep*mtt^3*mWW^12*s^2*t^3 + 272991*ep^2*mtt^3*mWW^12*s^2*t^3 + 601041*ep^3*mtt^3*mWW^12*s^2*t^3 + 638765*ep^4*mtt^3*mWW^12*s^2*t^3 + 261220*ep^5*mtt^3*mWW^12*s^2*t^3 + 222*mtt^2*mWW^13*s^2*t^3 + 1995*ep*mtt^2*mWW^13*s^2*t^3 + 5413*ep^2*mtt^2*mWW^13*s^2*t^3 + 1989*ep^3*mtt^2*mWW^13*s^2*t^3 - 10143*ep^4*mtt^2*mWW^13*s^2*t^3 - 9356*ep^5*mtt^2*mWW^13*s^2*t^3 - 138*mtt*mWW^14*s^2*t^3 - 1549*ep*mtt*mWW^14*s^2*t^3 - 6549*ep^2*mtt*mWW^14*s^2*t^3 - 12999*ep^3*mtt*mWW^14*s^2*t^3 - 12073*ep^4*mtt*mWW^14*s^2*t^3 - 4212*ep^5*mtt*mWW^14*s^2*t^3 - 864*mtt^12*mWW^2*s^3*t^3 + 6912*ep*mtt^12*mWW^2*s^3*t^3 + 107808*ep^2*mtt^12*mWW^2*s^3*t^3 + 382272*ep^3*mtt^12*mWW^2*s^3*t^3 + 532992*ep^4*mtt^12*mWW^2*s^3*t^3 + 261120*ep^5*mtt^12*mWW^2*s^3*t^3 + 636*mtt^11*mWW^3*s^3*t^3 + 33604*ep*mtt^11*mWW^3*s^3*t^3 + 255476*ep^2*mtt^11*mWW^3*s^3*t^3 + 710884*ep^3*mtt^11*mWW^3*s^3*t^3 + 829000*ep^4*mtt^11*mWW^3*s^3*t^3 + 340960*ep^5*mtt^11*mWW^3*s^3*t^3 + 54352*mtt^10*mWW^4*s^3*t^3 + 256992*ep*mtt^10*mWW^4*s^3*t^3 - 510988*ep^2*mtt^10*mWW^4*s^3*t^3 - 4193240*ep^3*mtt^10*mWW^4*s^3*t^3 - 6963388*ep^4*mtt^10*mWW^4*s^3*t^3 - 3613568*ep^5*mtt^10*mWW^4*s^3*t^3 - 265768*mtt^9*mWW^5*s^3*t^3 - 2223570*ep*mtt^9*mWW^5*s^3*t^3 - 5991766*ep^2*mtt^9*mWW^5*s^3*t^3 - 5208446*ep^3*mtt^9*mWW^5*s^3*t^3 + 1476910*ep^4*mtt^9*mWW^5*s^3*t^3 + 2926864*ep^5*mtt^9*mWW^5*s^3*t^3 + 532412*mtt^8*mWW^6*s^3*t^3 + 5389336*ep*mtt^8*mWW^6*s^3*t^3 + 20247900*ep^2*mtt^8*mWW^6*s^3*t^3 + 35585568*ep^3*mtt^8*mWW^6*s^3*t^3 + 29223768*ep^4*mtt^8*mWW^6*s^3*t^3 + 8878696*ep^5*mtt^8*mWW^6*s^3*t^3 - 504456*mtt^7*mWW^7*s^3*t^3 - 5689967*ep*mtt^7*mWW^7*s^3*t^3 - 24324959*ep^2*mtt^7*mWW^7*s^3*t^3 - 49441301*ep^3*mtt^7*mWW^7*s^3*t^3 - 47936785*ep^4*mtt^7*mWW^7*s^3*t^3 - 17765444*ep^5*mtt^7*mWW^7*s^3*t^3 + 135780*mtt^6*mWW^8*s^3*t^3 + 1786858*ep*mtt^6*mWW^8*s^3*t^3 + 8750828*ep^2*mtt^6*mWW^8*s^3*t^3 + 19985422*ep^3*mtt^6*mWW^8*s^3*t^3 + 21505416*ep^4*mtt^6*mWW^8*s^3*t^3 + 8782464*ep^5*mtt^6*mWW^8*s^3*t^3 + 161216*mtt^5*mWW^9*s^3*t^3 + 1742655*ep*mtt^5*mWW^9*s^3*t^3 + 7205847*ep^2*mtt^5*mWW^9*s^3*t^3 + 14284829*ep^3*mtt^5*mWW^9*s^3*t^3 + 13561529*ep^4*mtt^5*mWW^9*s^3*t^3 + 4923236*ep^5*mtt^5*mWW^9*s^3*t^3 - 164164*mtt^4*mWW^10*s^3*t^3 - 1905084*ep*mtt^4*mWW^10*s^3*t^3 - 8480366*ep^2*mtt^4*mWW^10*s^3*t^3 - 18100320*ep^3*mtt^4*mWW^10*s^3*t^3 - 18546674*ep^4*mtt^4*mWW^10*s^3*t^3 - 7296872*ep^5*mtt^4*mWW^10*s^3*t^3 + 57196*mtt^3*mWW^11*s^3*t^3 + 678659*ep*mtt^3*mWW^11*s^3*t^3 + 3098827*ep^2*mtt^3*mWW^11*s^3*t^3 + 6824977*ep^3*mtt^3*mWW^11*s^3*t^3 + 7264913*ep^4*mtt^3*mWW^11*s^3*t^3 + 2982244*ep^5*mtt^3*mWW^11*s^3*t^3 - 5572*mtt^2*mWW^12*s^3*t^3 - 67526*ep*mtt^2*mWW^12*s^3*t^3 - 320708*ep^2*mtt^2*mWW^12*s^3*t^3 - 759930*ep^3*mtt^2*mWW^12*s^3*t^3 - 893016*ep^4*mtt^2*mWW^12*s^3*t^3 - 407248*ep^5*mtt^2*mWW^12*s^3*t^3 - 888*mtt*mWW^13*s^3*t^3 - 10309*ep*mtt*mWW^13*s^3*t^3 - 44449*ep^2*mtt*mWW^13*s^3*t^3 - 84479*ep^3*mtt*mWW^13*s^3*t^3 - 68015*ep^4*mtt*mWW^13*s^3*t^3 - 17268*ep^5*mtt*mWW^13*s^3*t^3 + 120*mWW^14*s^3*t^3 + 1440*ep*mWW^14*s^3*t^3 + 6550*ep^2*mWW^14*s^3*t^3 + 13764*ep^3*mWW^14*s^3*t^3 + 13350*ep^4*mWW^14*s^3*t^3 + 4816*ep^5*mWW^14*s^3*t^3 - 3024*mtt^11*mWW^2*s^4*t^3 - 66528*ep*mtt^11*mWW^2*s^4*t^3 - 439152*ep^2*mtt^11*mWW^2*s^4*t^3 - 1222368*ep^3*mtt^11*mWW^2*s^4*t^3 - 1521408*ep^4*mtt^11*mWW^2*s^4*t^3 - 698880*ep^5*mtt^11*mWW^2*s^4*t^3 + 49308*mtt^10*mWW^3*s^4*t^3 + 591220*ep*mtt^10*mWW^3*s^4*t^3 + 2735796*ep^2*mtt^10*mWW^3*s^4*t^3 + 6128948*ep^3*mtt^10*mWW^3*s^4*t^3 + 6661032*ep^4*mtt^10*mWW^3*s^4*t^3 + 2810976*ep^5*mtt^10*mWW^3*s^4*t^3 - 252350*mtt^9*mWW^4*s^4*t^3 - 2622866*ep*mtt^9*mWW^4*s^4*t^3 - 10360086*ep^2*mtt^9*mWW^4*s^4*t^3 - 19859598*ep^3*mtt^9*mWW^4*s^4*t^3 - 18701260*ep^4*mtt^9*mWW^4*s^4*t^3 - 6958960*ep^5*mtt^9*mWW^4*s^4*t^3 + 592906*mtt^8*mWW^5*s^4*t^3 + 6114638*ep*mtt^8*mWW^5*s^4*t^3 + 23832770*ep^2*mtt^8*mWW^5*s^4*t^3 + 44691418*ep^3*mtt^8*mWW^5*s^4*t^3 + 40720116*ep^4*mtt^8*mWW^5*s^4*t^3 + 14476008*ep^5*mtt^8*mWW^5*s^4*t^3 - 662836*mtt^7*mWW^6*s^4*t^3 - 6946700*ep*mtt^7*mWW^6*s^4*t^3 - 27539424*ep^2*mtt^7*mWW^6*s^4*t^3 - 52401484*ep^3*mtt^7*mWW^6*s^4*t^3 - 48246756*ep^4*mtt^7*mWW^6*s^4*t^3 - 17216656*ep^5*mtt^7*mWW^6*s^4*t^3 + 174820*mtt^6*mWW^7*s^4*t^3 + 1663185*ep*mtt^6*mWW^7*s^4*t^3 + 5647077*ep^2*mtt^6*mWW^7*s^4*t^3 + 8707171*ep^3*mtt^6*mWW^7*s^4*t^3 + 6166711*ep^4*mtt^6*mWW^7*s^4*t^3 + 1565164*ep^5*mtt^6*mWW^7*s^4*t^3 + 399610*mtt^5*mWW^8*s^4*t^3 + 4835043*ep*mtt^5*mWW^8*s^4*t^3 + 22525491*ep^2*mtt^5*mWW^8*s^4*t^3 + 49892161*ep^3*mtt^5*mWW^8*s^4*t^3 + 52421187*ep^4*mtt^5*mWW^8*s^4*t^3 + 20961516*ep^5*mtt^5*mWW^8*s^4*t^3 - 488568*mtt^4*mWW^9*s^4*t^3 - 5855392*ep*mtt^4*mWW^9*s^4*t^3 - 26983838*ep^2*mtt^4*mWW^9*s^4*t^3 - 59323724*ep^3*mtt^4*mWW^9*s^4*t^3 - 62227358*ep^4*mtt^4*mWW^9*s^4*t^3 - 24957544*ep^5*mtt^4*mWW^9*s^4*t^3 + 237720*mtt^3*mWW^10*s^4*t^3 + 2860566*ep*mtt^3*mWW^10*s^4*t^3 + 13246614*ep^2*mtt^3*mWW^10*s^4*t^3 + 29368962*ep^3*mtt^3*mWW^10*s^4*t^3 + 31215746*ep^4*mtt^3*mWW^10*s^4*t^3 + 12732296*ep^5*mtt^3*mWW^10*s^4*t^3 - 49904*mtt^2*mWW^11*s^4*t^3 - 600839*ep*mtt^2*mWW^11*s^4*t^3 - 2797979*ep^2*mtt^2*mWW^11*s^4*t^3 - 6314029*ep^3*mtt^2*mWW^11*s^4*t^3 - 6910237*ep^4*mtt^2*mWW^11*s^4*t^3 - 2921060*ep^5*mtt^2*mWW^11*s^4*t^3 + 1888*mtt*mWW^12*s^4*t^3 + 22421*ep*mtt*mWW^12*s^4*t^3 + 108845*ep^2*mtt*mWW^12*s^4*t^3 + 284231*ep^3*mtt*mWW^12*s^4*t^3 + 379339*ep^4*mtt*mWW^12*s^4*t^3 + 193932*ep^5*mtt*mWW^12*s^4*t^3 + 430*mWW^13*s^4*t^3 + 5252*ep*mWW^13*s^4*t^3 + 23886*ep^2*mWW^13*s^4*t^3 + 48312*ep^3*mWW^13*s^4*t^3 + 42888*ep^4*mWW^13*s^4*t^3 + 13208*ep^5*mWW^13*s^4*t^3 + 9072*mtt^10*mWW^2*s^5*t^3 + 145152*ep*mtt^10*mWW^2*s^5*t^3 + 827568*ep^2*mtt^10*mWW^2*s^5*t^3 + 2130912*ep^3*mtt^10*mWW^2*s^5*t^3 + 2532096*ep^4*mtt^10*mWW^2*s^5*t^3 + 1128960*ep^5*mtt^10*mWW^2*s^5*t^3 - 102900*mtt^9*mWW^3*s^5*t^3 - 1277444*ep*mtt^9*mWW^3*s^5*t^3 - 6080396*ep^2*mtt^9*mWW^3*s^5*t^3 - 13860756*ep^3*mtt^9*mWW^3*s^5*t^3 - 15168328*ep^4*mtt^9*mWW^3*s^5*t^3 - 6390496*ep^5*mtt^9*mWW^3*s^5*t^3 + 379540*mtt^8*mWW^4*s^5*t^3 + 4318236*ep*mtt^8*mWW^4*s^5*t^3 + 18919864*ep^2*mtt^8*mWW^4*s^5*t^3 + 40214556*ep^3*mtt^8*mWW^4*s^5*t^3 + 41585036*ep^4*mtt^8*mWW^4*s^5*t^3 + 16732288*ep^5*mtt^8*mWW^4*s^5*t^3 - 616588*mtt^7*mWW^5*s^5*t^3 - 6698636*ep*mtt^7*mWW^5*s^5*t^3 - 27951700*ep^2*mtt^7*mWW^5*s^5*t^3 - 56709364*ep^3*mtt^7*mWW^5*s^5*t^3 - 56212624*ep^4*mtt^7*mWW^5*s^5*t^3 - 21743808*ep^5*mtt^7*mWW^5*s^5*t^3 + 338900*mtt^6*mWW^6*s^5*t^3 + 3227768*ep*mtt^6*mWW^6*s^5*t^3 + 11417966*ep^2*mtt^6*mWW^6*s^5*t^3 + 19351064*ep^3*mtt^6*mWW^6*s^5*t^3 + 16125094*ep^4*mtt^6*mWW^6*s^5*t^3 + 5301928*ep^5*mtt^6*mWW^6*s^5*t^3 + 330224*mtt^5*mWW^7*s^5*t^3 + 4558543*ep*mtt^5*mWW^7*s^5*t^3 + 23456581*ep^2*mtt^5*mWW^7*s^5*t^3 + 55521505*ep^3*mtt^5*mWW^7*s^5*t^3 + 60887271*ep^4*mtt^5*mWW^7*s^5*t^3 + 25073740*ep^5*mtt^5*mWW^7*s^5*t^3 - 662284*mtt^4*mWW^8*s^5*t^3 - 8265532*ep*mtt^4*mWW^8*s^5*t^3 - 39465264*ep^2*mtt^4*mWW^8*s^5*t^3 - 88921212*ep^3*mtt^4*mWW^8*s^5*t^3 - 94646556*ep^4*mtt^4*mWW^8*s^5*t^3 - 38270544*ep^5*mtt^4*mWW^8*s^5*t^3 + 449740*mtt^3*mWW^9*s^5*t^3 + 5529382*ep*mtt^3*mWW^9*s^5*t^3 + 26116832*ep^2*mtt^3*mWW^9*s^5*t^3 + 58510454*ep^3*mtt^3*mWW^9*s^5*t^3 + 62262384*ep^4*mtt^3*mWW^9*s^5*t^3 + 25273680*ep^5*mtt^3*mWW^9*s^5*t^3 - 143868*mtt^2*mWW^10*s^5*t^3 - 1758108*ep*mtt^2*mWW^10*s^5*t^3 - 8282392*ep^2*mtt^2*mWW^10*s^5*t^3 - 18609672*ep^3*mtt^2*mWW^10*s^5*t^3 - 19975424*ep^4*mtt^2*mWW^10*s^5*t^3 - 8212128*ep^5*mtt^2*mWW^10*s^5*t^3 + 18308*mtt*mWW^11*s^5*t^3 + 222323*ep*mtt*mWW^11*s^5*t^3 + 1050795*ep^2*mtt*mWW^11*s^5*t^3 + 2406137*ep^3*mtt*mWW^11*s^5*t^3 + 2665937*ep^4*mtt*mWW^11*s^5*t^3 + 1138116*ep^5*mtt*mWW^11*s^5*t^3 - 144*mWW^12*s^5*t^3 - 1684*ep*mWW^12*s^5*t^3 - 9854*ep^2*mWW^12*s^5*t^3 - 33624*ep^3*mWW^12*s^5*t^3 - 54886*ep^4*mWW^12*s^5*t^3 - 31736*ep^5*mWW^12*s^5*t^3 - 12096*mtt^9*mWW^2*s^6*t^3 - 175392*ep*mtt^9*mWW^2*s^6*t^3 - 940128*ep^2*mtt^9*mWW^2*s^6*t^3 - 2329152*ep^3*mtt^9*mWW^2*s^6*t^3 - 2698752*ep^4*mtt^9*mWW^2*s^6*t^3 - 1182720*ep^5*mtt^9*mWW^2*s^6*t^3 + 109284*mtt^8*mWW^3*s^6*t^3 + 1374604*ep*mtt^8*mWW^3*s^6*t^3 + 6611612*ep^2*mtt^8*mWW^3*s^6*t^3 + 15172444*ep^3*mtt^8*mWW^3*s^6*t^3 + 16657144*ep^4*mtt^8*mWW^3*s^6*t^3 + 7020832*ep^5*mtt^8*mWW^3*s^6*t^3 - 317702*mtt^7*mWW^4*s^6*t^3 - 3771594*ep*mtt^7*mWW^4*s^6*t^3 - 17248198*ep^2*mtt^7*mWW^4*s^6*t^3 - 38054726*ep^3*mtt^7*mWW^4*s^6*t^3 - 40543780*ep^4*mtt^7*mWW^4*s^6*t^3 - 16680560*ep^5*mtt^7*mWW^4*s^6*t^3 + 362930*mtt^6*mWW^5*s^6*t^3 + 4033644*ep*mtt^6*mWW^5*s^6*t^3 + 17394436*ep^2*mtt^6*mWW^5*s^6*t^3 + 36618316*ep^3*mtt^6*mWW^5*s^6*t^3 + 37664522*ep^4*mtt^6*mWW^5*s^6*t^3 + 15057112*ep^5*mtt^6*mWW^5*s^6*t^3 - 4640*mtt^5*mWW^6*s^6*t^3 + 494678*ep*mtt^5*mWW^6*s^6*t^3 + 4310146*ep^2*mtt^5*mWW^6*s^6*t^3 + 12515474*ep^3*mtt^5*mWW^6*s^6*t^3 + 14999806*ep^4*mtt^5*mWW^6*s^6*t^3 + 6449096*ep^5*mtt^5*mWW^6*s^6*t^3 - 404324*mtt^4*mWW^7*s^6*t^3 - 5364634*ep*mtt^4*mWW^7*s^6*t^3 - 26687788*ep^2*mtt^4*mWW^7*s^6*t^3 - 61584194*ep^3*mtt^4*mWW^7*s^6*t^3 - 66310908*ep^4*mtt^4*mWW^7*s^6*t^3 - 26940288*ep^5*mtt^4*mWW^7*s^6*t^3 + 423306*mtt^3*mWW^8*s^6*t^3 + 5367166*ep*mtt^3*mWW^8*s^6*t^3 + 25940002*ep^2*mtt^3*mWW^8*s^6*t^3 + 58805338*ep^3*mtt^3*mWW^8*s^6*t^3 + 62726348*ep^4*mtt^3*mWW^8*s^6*t^3 + 25373440*ep^5*mtt^3*mWW^8*s^6*t^3 - 194278*mtt^2*mWW^9*s^6*t^3 - 2422468*ep*mtt^2*mWW^9*s^6*t^3 - 11594080*ep^2*mtt^2*mWW^9*s^6*t^3 - 26142564*ep^3*mtt^2*mWW^9*s^6*t^3 - 27846810*ep^4*mtt^2*mWW^9*s^6*t^3 - 11282008*ep^5*mtt^2*mWW^9*s^6*t^3 + 40060*mtt*mWW^10*s^6*t^3 + 495254*ep*mtt*mWW^10*s^6*t^3 + 2363970*ep^2*mtt*mWW^10*s^6*t^3 + 5341098*ep^3*mtt*mWW^10*s^6*t^3 + 5722602*ep^4*mtt*mWW^10*s^6*t^3 + 2337224*ep^5*mtt*mWW^10*s^6*t^3 - 2540*mWW^11*s^6*t^3 - 31706*ep*mWW^11*s^6*t^3 - 154772*ep^2*mWW^11*s^6*t^3 - 360914*ep^3*mWW^11*s^6*t^3 - 401660*ep^4*mWW^11*s^6*t^3 - 170816*ep^5*mWW^11*s^6*t^3 + 9504*mtt^8*mWW^2*s^7*t^3 + 131328*ep*mtt^8*mWW^2*s^7*t^3 + 680352*ep^2*mtt^8*mWW^2*s^7*t^3 + 1647168*ep^3*mtt^8*mWW^2*s^7*t^3 + 1878528*ep^4*mtt^8*mWW^2*s^7*t^3 + 814080*ep^5*mtt^8*mWW^2*s^7*t^3 - 69132*mtt^7*mWW^3*s^7*t^3 - 877076*ep*mtt^7*mWW^3*s^7*t^3 - 4248420*ep^2*mtt^7*mWW^3*s^7*t^3 - 9797620*ep^3*mtt^7*mWW^3*s^7*t^3 - 10789608*ep^4*mtt^7*mWW^3*s^7*t^3 - 4555104*ep^5*mtt^7*mWW^3*s^7*t^3 + 160744*mtt^6*mWW^4*s^7*t^3 + 1974568*ep*mtt^6*mWW^4*s^7*t^3 + 9323172*ep^2*mtt^6*mWW^4*s^7*t^3 + 21108240*ep^3*mtt^6*mWW^4*s^7*t^3 + 22932908*ep^4*mtt^6*mWW^4*s^7*t^3 + 9568448*ep^5*mtt^6*mWW^4*s^7*t^3 - 124256*mtt^5*mWW^5*s^7*t^3 - 1407466*ep*mtt^5*mWW^5*s^7*t^3 - 6295678*ep^2*mtt^5*mWW^5*s^7*t^3 - 13790054*ep^3*mtt^5*mWW^5*s^7*t^3 - 14718866*ep^4*mtt^5*mWW^5*s^7*t^3 - 6064880*ep^5*mtt^5*mWW^5*s^7*t^3 - 69788*mtt^4*mWW^6*s^7*t^3 - 1085216*ep*mtt^4*mWW^6*s^7*t^3 - 5772944*ep^2*mtt^4*mWW^6*s^7*t^3 - 13675512*ep^3*mtt^4*mWW^6*s^7*t^3 - 14782708*ep^4*mtt^4*mWW^6*s^7*t^3 - 5976312*ep^5*mtt^4*mWW^6*s^7*t^3 + 189132*mtt^3*mWW^7*s^7*t^3 + 2510368*ep*mtt^3*mWW^7*s^7*t^3 + 12417812*ep^2*mtt^3*mWW^7*s^7*t^3 + 28424016*ep^3*mtt^3*mWW^7*s^7*t^3 + 30343808*ep^4*mtt^3*mWW^7*s^7*t^3 + 12227808*ep^5*mtt^3*mWW^7*s^7*t^3 - 131608*mtt^2*mWW^8*s^7*t^3 - 1688592*ep*mtt^2*mWW^8*s^7*t^3 - 8216400*ep^2*mtt^2*mWW^8*s^7*t^3 - 18615424*ep^3*mtt^2*mWW^8*s^7*t^3 - 19745624*ep^4*mtt^2*mWW^8*s^7*t^3 - 7923344*ep^5*mtt^2*mWW^8*s^7*t^3 + 39680*mtt*mWW^9*s^7*t^3 + 499758*ep*mtt*mWW^9*s^7*t^3 + 2409550*ep^2*mtt*mWW^9*s^7*t^3 + 5423562*ep^3*mtt*mWW^9*s^7*t^3 + 5721898*ep^4*mtt*mWW^9*s^7*t^3 + 2284336*ep^5*mtt*mWW^9*s^7*t^3 - 4276*mWW^10*s^7*t^3 - 54216*ep*mWW^10*s^7*t^3 - 264036*ep^2*mWW^10*s^7*t^3 - 601112*ep^3*mWW^10*s^7*t^3 - 642192*ep^4*mWW^10*s^7*t^3 - 259832*ep^5*mWW^10*s^7*t^3 - 4536*mtt^7*mWW^2*s^8*t^3 - 60912*ep*mtt^7*mWW^2*s^8*t^3 - 308808*ep^2*mtt^7*mWW^2*s^8*t^3 - 736272*ep^3*mtt^7*mWW^2*s^8*t^3 - 830592*ep^4*mtt^7*mWW^2*s^8*t^3 - 357120*ep^5*mtt^7*mWW^2*s^8*t^3 + 26124*mtt^6*mWW^3*s^8*t^3 + 334036*ep*mtt^6*mWW^3*s^8*t^3 + 1628884*ep^2*mtt^6*mWW^3*s^8*t^3 + 3776196*ep^3*mtt^6*mWW^3*s^8*t^3 + 4175240*ep^4*mtt^6*mWW^3*s^8*t^3 + 1768160*ep^5*mtt^6*mWW^3*s^8*t^3 - 48362*mtt^5*mWW^4*s^8*t^3 - 617622*ep*mtt^5*mWW^4*s^8*t^3 - 3014282*ep^2*mtt^5*mWW^4*s^8*t^3 - 6993210*ep^3*mtt^5*mWW^4*s^8*t^3 - 7730332*ep^4*mtt^5*mWW^4*s^8*t^3 - 3264752*ep^5*mtt^5*mWW^4*s^8*t^3 + 23918*mtt^4*mWW^5*s^8*t^3 + 281890*ep*mtt^4*mWW^5*s^8*t^3 + 1365426*ep^2*mtt^4*mWW^5*s^8*t^3 + 3213926*ep^3*mtt^4*mWW^5*s^8*t^3 + 3626640*ep^4*mtt^4*mWW^5*s^8*t^3 + 1555256*ep^5*mtt^4*mWW^5*s^8*t^3 + 28180*mtt^3*mWW^6*s^8*t^3 + 404380*ep*mtt^3*mWW^6*s^8*t^3 + 2006908*ep^2*mtt^3*mWW^6*s^8*t^3 + 4522100*ep^3*mtt^3*mWW^6*s^8*t^3 + 4717888*ep^4*mtt^3*mWW^6*s^8*t^3 + 1856784*ep^5*mtt^3*mWW^6*s^8*t^3 - 41032*mtt^2*mWW^7*s^8*t^3 - 550136*ep*mtt^2*mWW^7*s^8*t^3 - 2705568*ep^2*mtt^2*mWW^7*s^8*t^3 - 6121104*ep^3*mtt^2*mWW^7*s^8*t^3 - 6446032*ep^4*mtt^2*mWW^7*s^8*t^3 - 2562192*ep^5*mtt^2*mWW^7*s^8*t^3 + 18670*mtt*mWW^8*s^8*t^3 + 241610*ep*mtt*mWW^8*s^8*t^3 + 1172710*ep^2*mtt*mWW^8*s^8*t^3 + 2625382*ep^3*mtt*mWW^8*s^8*t^3 + 2733084*ep^4*mtt*mWW^8*s^8*t^3 + 1071488*ep^5*mtt*mWW^8*s^8*t^3 - 2962*mWW^9*s^8*t^3 - 38046*ep*mWW^9*s^8*t^3 - 184630*ep^2*mWW^9*s^8*t^3 - 414698*ep^3*mWW^9*s^8*t^3 - 434056*ep^4*mWW^9*s^8*t^3 - 171304*ep^5*mWW^9*s^8*t^3 + 1224*mtt^6*mWW^2*s^9*t^3 + 16128*ep*mtt^6*mWW^2*s^9*t^3 + 80552*ep^2*mtt^6*mWW^2*s^9*t^3 + 189968*ep^3*mtt^6*mWW^2*s^9*t^3 + 212608*ep^4*mtt^6*mWW^2*s^9*t^3 + 90880*ep^5*mtt^6*mWW^2*s^9*t^3 - 5388*mtt^5*mWW^3*s^9*t^3 - 69520*ep*mtt^5*mWW^3*s^9*t^3 - 341756*ep^2*mtt^5*mWW^3*s^9*t^3 - 797768*ep^3*mtt^5*mWW^3*s^9*t^3 - 887392*ep^4*mtt^5*mWW^3*s^9*t^3 - 377856*ep^5*mtt^5*mWW^3*s^9*t^3 + 7780*mtt^4*mWW^4*s^9*t^3 + 104876*ep*mtt^4*mWW^4*s^9*t^3 + 532716*ep^2*mtt^4*mWW^4*s^9*t^3 + 1267948*ep^3*mtt^4*mWW^4*s^9*t^3 + 1424600*ep^4*mtt^4*mWW^4*s^9*t^3 + 608400*ep^5*mtt^4*mWW^4*s^9*t^3 - 2456*mtt^3*mWW^5*s^9*t^3 - 32548*ep*mtt^3*mWW^5*s^9*t^3 - 189100*ep^2*mtt^3*mWW^5*s^9*t^3 - 500988*ep^3*mtt^3*mWW^5*s^9*t^3 - 604476*ep^4*mtt^3*mWW^5*s^9*t^3 - 269408*ep^5*mtt^3*mWW^5*s^9*t^3 - 3792*mtt^2*mWW^6*s^9*t^3 - 54204*ep*mtt^2*mWW^6*s^9*t^3 - 250308*ep^2*mtt^2*mWW^6*s^9*t^3 - 524628*ep^3*mtt^2*mWW^6*s^9*t^3 - 515228*ep^4*mtt^2*mWW^6*s^9*t^3 - 193184*ep^5*mtt^2*mWW^6*s^9*t^3 + 3428*mtt*mWW^7*s^9*t^3 + 46980*ep*mtt*mWW^7*s^9*t^3 + 225240*ep^2*mtt*mWW^7*s^9*t^3 + 490740*ep^3*mtt*mWW^7*s^9*t^3 + 495916*ep^4*mtt*mWW^7*s^9*t^3 + 188832*ep^5*mtt*mWW^7*s^9*t^3 - 796*mWW^8*s^9*t^3 - 10432*ep*mWW^8*s^9*t^3 - 49664*ep^2*mWW^8*s^9*t^3 - 108632*ep^3*mWW^8*s^9*t^3 - 110668*ep^4*mWW^8*s^9*t^3 - 42544*ep^5*mWW^8*s^9*t^3 - 144*mtt^5*mWW^2*s^10*t^3 - 1872*ep*mtt^5*mWW^2*s^10*t^3 - 9248*ep^2*mtt^5*mWW^2*s^10*t^3 - 21632*ep^3*mtt^5*mWW^2*s^10*t^3 - 24064*ep^4*mtt^5*mWW^2*s^10*t^3 - 10240*ep^5*mtt^5*mWW^2*s^10*t^3 + 456*mtt^4*mWW^3*s^10*t^3 + 5960*ep*mtt^4*mWW^3*s^10*t^3 + 29648*ep^2*mtt^4*mWW^3*s^10*t^3 + 69952*ep^3*mtt^4*mWW^3*s^10*t^3 + 78592*ep^4*mtt^4*mWW^3*s^10*t^3 + 33792*ep^5*mtt^4*mWW^3*s^10*t^3 - 480*mtt^3*mWW^4*s^10*t^3 - 7072*ep*mtt^3*mWW^4*s^10*t^3 - 37856*ep^2*mtt^3*mWW^4*s^10*t^3 - 92464*ep^3*mtt^3*mWW^4*s^10*t^3 - 105216*ep^4*mtt^3*mWW^4*s^10*t^3 - 45312*ep^5*mtt^3*mWW^4*s^10*t^3 + 144*mtt^2*mWW^5*s^10*t^3 + 2400*ep*mtt^2*mWW^5*s^10*t^3 + 17152*ep^2*mtt^2*mWW^5*s^10*t^3 + 49376*ep^3*mtt^2*mWW^5*s^10*t^3 + 61024*ep^4*mtt^2*mWW^5*s^10*t^3 + 27264*ep^5*mtt^2*mWW^5*s^10*t^3 + 48*mtt*mWW^6*s^10*t^3 + 976*ep*mtt*mWW^6*s^10*t^3 + 1792*ep^2*mtt*mWW^6*s^10*t^3 - 2928*ep^3*mtt*mWW^6*s^10*t^3 - 8768*ep^4*mtt*mWW^6*s^10*t^3 - 5120*ep^5*mtt*mWW^6*s^10*t^3 - 24*mWW^7*s^10*t^3 - 392*ep*mWW^7*s^10*t^3 - 1488*ep^2*mWW^7*s^10*t^3 - 2304*ep^3*mWW^7*s^10*t^3 - 1568*ep^4*mWW^7*s^10*t^3 - 384*ep^5*mWW^7*s^10*t^3 - 396*mtt^14*mWW^2*t^4 - 3700*ep*mtt^14*mWW^2*t^4 - 12540*ep^2*mtt^14*mWW^2*t^4 - 19692*ep^3*mtt^14*mWW^2*t^4 - 14616*ep^4*mtt^14*mWW^2*t^4 - 4256*ep^5*mtt^14*mWW^2*t^4 + 5392*mtt^13*mWW^3*t^4 + 64848*ep*mtt^13*mWW^3*t^4 + 298496*ep^2*mtt^13*mWW^3*t^4 + 658000*ep^3*mtt^13*mWW^3*t^4 + 697392*ep^4*mtt^13*mWW^3*t^4 + 285632*ep^5*mtt^13*mWW^3*t^4 - 26596*mtt^12*mWW^4*t^4 - 344884*ep*mtt^12*mWW^4*t^4 - 1694512*ep^2*mtt^12*mWW^4*t^4 - 3928556*ep^3*mtt^12*mWW^4*t^4 - 4319260*ep^4*mtt^12*mWW^4*t^4 - 1812912*ep^5*mtt^12*mWW^4*t^4 + 68704*mtt^11*mWW^5*t^4 + 917934*ep*mtt^11*mWW^5*t^4 + 4622126*ep^2*mtt^11*mWW^5*t^4 + 10920970*ep^3*mtt^11*mWW^5*t^4 + 12180946*ep^4*mtt^11*mWW^5*t^4 + 5166120*ep^5*mtt^11*mWW^5*t^4 - 105580*mtt^10*mWW^6*t^4 - 1427514*ep*mtt^10*mWW^6*t^4 - 7267722*ep^2*mtt^10*mWW^6*t^4 - 17350302*ep^3*mtt^10*mWW^6*t^4 - 19539754*ep^4*mtt^10*mWW^6*t^4 - 8358728*ep^5*mtt^10*mWW^6*t^4 + 100488*mtt^9*mWW^7*t^4 + 1364438*ep*mtt^9*mWW^7*t^4 + 6991918*ep^2*mtt^9*mWW^7*t^4 + 16841882*ep^3*mtt^9*mWW^7*t^4 + 19168738*ep^4*mtt^9*mWW^7*t^4 + 8291176*ep^5*mtt^9*mWW^7*t^4 - 57892*mtt^8*mWW^8*t^4 - 789042*ep*mtt^8*mWW^8*t^4 - 4078546*ep^2*mtt^8*mWW^8*t^4 - 9959758*ep^3*mtt^8*mWW^8*t^4 - 11530450*ep^4*mtt^8*mWW^8*t^4 - 5079272*ep^5*mtt^8*mWW^8*t^4 + 17616*mtt^7*mWW^9*t^4 + 244650*ep*mtt^7*mWW^9*t^4 + 1298842*ep^2*mtt^7*mWW^9*t^4 + 3282478*ep^3*mtt^7*mWW^9*t^4 + 3947942*ep^4*mtt^7*mWW^9*t^4 + 1806392*ep^5*mtt^7*mWW^9*t^4 - 1064*mtt^6*mWW^10*t^4 - 19258*ep*mtt^6*mWW^10*t^4 - 128466*ep^2*mtt^6*mWW^10*t^4 - 395838*ep^3*mtt^6*mWW^10*t^4 - 561174*ep^4*mtt^6*mWW^10*t^4 - 292600*ep^5*mtt^6*mWW^10*t^4 - 840*mtt^5*mWW^11*t^4 - 9470*ep*mtt^5*mWW^11*t^4 - 38518*ep^2*mtt^5*mWW^11*t^4 - 67746*ep^3*mtt^5*mWW^11*t^4 - 47754*ep^4*mtt^5*mWW^11*t^4 - 8072*ep^5*mtt^5*mWW^11*t^4 + 168*mtt^4*mWW^12*t^4 + 1998*ep*mtt^4*mWW^12*t^4 + 8922*ep^2*mtt^4*mWW^12*t^4 + 18562*ep^3*mtt^4*mWW^12*t^4 + 17990*ep^4*mtt^4*mWW^12*t^4 + 6520*ep^5*mtt^4*mWW^12*t^4 + 2496*mtt^13*mWW^2*s*t^4 + 19944*ep*mtt^13*mWW^2*s*t^4 + 48872*ep^2*mtt^13*mWW^2*s*t^4 + 30512*ep^3*mtt^13*mWW^2*s*t^4 - 30080*ep^4*mtt^13*mWW^2*s*t^4 - 30464*ep^5*mtt^13*mWW^2*s*t^4 - 29862*mtt^12*mWW^3*s*t^4 - 345354*ep*mtt^12*mWW^3*s*t^4 - 1527586*ep^2*mtt^12*mWW^3*s*t^4 - 3244598*ep^3*mtt^12*mWW^3*s*t^4 - 3325720*ep^4*mtt^12*mWW^3*s*t^4 - 1322880*ep^5*mtt^12*mWW^3*s*t^4 + 124256*mtt^11*mWW^4*s*t^4 + 1615820*ep*mtt^11*mWW^4*s*t^4 + 7943724*ep^2*mtt^11*mWW^4*s*t^4 + 18380756*ep^3*mtt^11*mWW^4*s*t^4 + 20126308*ep^4*mtt^11*mWW^4*s*t^4 + 8399696*ep^5*mtt^11*mWW^4*s*t^4 - 252426*mtt^10*mWW^5*s*t^4 - 3504220*ep*mtt^10*mWW^5*s*t^4 - 18133486*ep^2*mtt^10*mWW^5*s*t^4 - 43589428*ep^3*mtt^10*mWW^5*s*t^4 - 49101320*ep^4*mtt^10*mWW^5*s*t^4 - 20921440*ep^5*mtt^10*mWW^5*s*t^4 + 261368*mtt^9*mWW^6*s*t^4 + 3884661*ep*mtt^9*mWW^6*s*t^4 + 21132241*ep^2*mtt^9*mWW^6*s*t^4 + 52714559*ep^3*mtt^9*mWW^6*s*t^4 + 61108647*ep^4*mtt^9*mWW^6*s*t^4 + 26632684*ep^5*mtt^9*mWW^6*s*t^4 - 93294*mtt^8*mWW^7*s*t^4 - 1749137*ep*mtt^8*mWW^7*s*t^4 - 10905285*ep^2*mtt^8*mWW^7*s*t^4 - 29758315*ep^3*mtt^8*mWW^7*s*t^4 - 36830749*ep^4*mtt^8*mWW^7*s*t^4 - 16882180*ep^5*mtt^8*mWW^7*s*t^4 - 78336*mtt^7*mWW^8*s*t^4 - 655915*ep*mtt^7*mWW^8*s*t^4 - 1633579*ep^2*mtt^7*mWW^8*s*t^4 - 557333*ep^3*mtt^7*mWW^8*s*t^4 + 2545143*ep^4*mtt^7*mWW^8*s*t^4 + 2247020*ep^5*mtt^7*mWW^8*s*t^4 + 104098*mtt^6*mWW^9*s*t^4 + 1196835*ep*mtt^6*mWW^9*s*t^4 + 5204927*ep^2*mtt^6*mWW^9*s*t^4 + 10687205*ep^3*mtt^6*mWW^9*s*t^4 + 10372467*ep^4*mtt^6*mWW^9*s*t^4 + 3816508*ep^5*mtt^6*mWW^9*s*t^4 - 45080*mtt^5*mWW^10*s*t^4 - 549425*ep*mtt^5*mWW^10*s*t^4 - 2557813*ep^2*mtt^5*mWW^10*s*t^4 - 5677011*ep^3*mtt^5*mWW^10*s*t^4 - 6015315*ep^4*mtt^5*mWW^10*s*t^4 - 2438236*ep^5*mtt^5*mWW^10*s*t^4 + 5916*mtt^4*mWW^11*s*t^4 + 78239*ep*mtt^4*mWW^11*s*t^4 + 398835*ep^2*mtt^4*mWW^11*s*t^4 + 975637*ep^3*mtt^4*mWW^11*s*t^4 + 1141033*ep^4*mtt^4*mWW^11*s*t^4 + 508180*ep^5*mtt^4*mWW^11*s*t^4 + 1152*mtt^3*mWW^12*s*t^4 + 11763*ep*mtt^3*mWW^12*s*t^4 + 42619*ep^2*mtt^3*mWW^12*s*t^4 + 64549*ep^3*mtt^3*mWW^12*s*t^4 + 34129*ep^4*mtt^3*mWW^12*s*t^4 - 332*ep^5*mtt^3*mWW^12*s*t^4 - 288*mtt^2*mWW^13*s*t^4 - 3211*ep*mtt^2*mWW^13*s*t^4 - 13469*ep^2*mtt^2*mWW^13*s*t^4 - 26533*ep^3*mtt^2*mWW^13*s*t^4 - 24543*ep^4*mtt^2*mWW^13*s*t^4 - 8556*ep^5*mtt^2*mWW^13*s*t^4 - 5664*mtt^12*mWW^2*s^2*t^4 - 25568*ep*mtt^12*mWW^2*s^2*t^4 + 64992*ep^2*mtt^12*mWW^2*s^2*t^4 + 476608*ep^3*mtt^12*mWW^2*s^2*t^4 + 781056*ep^4*mtt^12*mWW^2*s^2*t^4 + 403456*ep^5*mtt^12*mWW^2*s^2*t^4 + 54138*mtt^11*mWW^3*s^2*t^4 + 550662*ep*mtt^11*mWW^3*s^2*t^4 + 2084442*ep^2*mtt^11*mWW^3*s^2*t^4 + 3710370*ep^3*mtt^11*mWW^3*s^2*t^4 + 3123700*ep^4*mtt^11*mWW^3*s^2*t^4 + 1001008*ep^5*mtt^11*mWW^3*s^2*t^4 - 157070*mtt^10*mWW^4*s^2*t^4 - 2083412*ep*mtt^10*mWW^4*s^2*t^4 - 10340144*ep^2*mtt^10*mWW^4*s^2*t^4 - 23879564*ep^3*mtt^10*mWW^4*s^2*t^4 - 25852090*ep^4*mtt^10*mWW^4*s^2*t^4 - 10590760*ep^5*mtt^10*mWW^4*s^2*t^4 + 124884*mtt^9*mWW^5*s^2*t^4 + 2495160*ep*mtt^9*mWW^5*s^2*t^4 + 15636778*ep^2*mtt^9*mWW^5*s^2*t^4 + 41656872*ep^3*mtt^9*mWW^5*s^2*t^4 + 49585418*ep^4*mtt^9*mWW^5*s^2*t^4 + 21705768*ep^5*mtt^9*mWW^5*s^2*t^4 + 239528*mtt^8*mWW^6*s^2*t^4 + 1381672*ep*mtt^8*mWW^6*s^2*t^4 - 98412*ep^2*mtt^8*mWW^6*s^2*t^4 - 12059124*ep^3*mtt^8*mWW^6*s^2*t^4 - 22611400*ep^4*mtt^8*mWW^6*s^2*t^4 - 12229344*ep^5*mtt^8*mWW^6*s^2*t^4 - 643706*mtt^7*mWW^7*s^2*t^4 - 6663995*ep*mtt^7*mWW^7*s^2*t^4 - 25862747*ep^2*mtt^7*mWW^7*s^2*t^4 - 47612821*ep^3*mtt^7*mWW^7*s^2*t^4 - 41904871*ep^4*mtt^7*mWW^7*s^2*t^4 - 14202380*ep^5*mtt^7*mWW^7*s^2*t^4 + 617674*mtt^6*mWW^8*s^2*t^4 + 7100489*ep*mtt^6*mWW^8*s^2*t^4 + 31129147*ep^2*mtt^6*mWW^8*s^2*t^4 + 65277575*ep^3*mtt^6*mWW^8*s^2*t^4 + 65725063*ep^4*mtt^6*mWW^8*s^2*t^4 + 25497452*ep^5*mtt^6*mWW^8*s^2*t^4 - 266658*mtt^5*mWW^9*s^2*t^4 - 3236927*ep*mtt^5*mWW^9*s^2*t^4 - 15027183*ep^2*mtt^5*mWW^9*s^2*t^4 - 33342629*ep^3*mtt^5*mWW^9*s^2*t^4 - 35452431*ep^4*mtt^5*mWW^9*s^2*t^4 - 14471852*ep^5*mtt^5*mWW^9*s^2*t^4 + 18962*mtt^4*mWW^10*s^2*t^4 + 281677*ep*mtt^4*mWW^10*s^2*t^4 + 1574687*ep^2*mtt^4*mWW^10*s^2*t^4 + 4139239*ep^3*mtt^4*mWW^10*s^2*t^4 + 5134943*ep^4*mtt^4*mWW^10*s^2*t^4 + 2399692*ep^5*mtt^4*mWW^10*s^2*t^4 + 24848*mtt^3*mWW^11*s^2*t^4 + 280657*ep*mtt^3*mWW^11*s^2*t^4 + 1193869*ep^2*mtt^3*mWW^11*s^2*t^4 + 2383095*ep^3*mtt^3*mWW^11*s^2*t^4 + 2226007*ep^4*mtt^3*mWW^11*s^2*t^4 + 778284*ep^5*mtt^3*mWW^11*s^2*t^4 - 7244*mtt^2*mWW^12*s^2*t^4 - 84161*ep*mtt^2*mWW^12*s^2*t^4 - 373191*ep^2*mtt^2*mWW^12*s^2*t^4 - 790831*ep^3*mtt^2*mWW^12*s^2*t^4 - 802017*ep^4*mtt^2*mWW^12*s^2*t^4 - 311636*ep^5*mtt^2*mWW^12*s^2*t^4 + 254*mtt*mWW^13*s^2*t^4 + 3147*ep*mtt*mWW^13*s^2*t^4 + 15257*ep^2*mtt*mWW^13*s^2*t^4 + 36281*ep^3*mtt*mWW^13*s^2*t^4 + 42081*ep^4*mtt*mWW^13*s^2*t^4 + 18740*ep^5*mtt*mWW^13*s^2*t^4 + 54*mWW^14*s^2*t^4 + 599*ep*mWW^14*s^2*t^4 + 2505*ep^2*mWW^14*s^2*t^4 + 4929*ep^3*mWW^14*s^2*t^4 + 4541*ep^4*mWW^14*s^2*t^4 + 1572*ep^5*mWW^14*s^2*t^4 + 2832*mtt^11*mWW^2*s^3*t^4 - 71120*ep*mtt^11*mWW^2*s^3*t^4 - 781968*ep^2*mtt^11*mWW^2*s^3*t^4 - 2563856*ep^3*mtt^11*mWW^2*s^3*t^4 - 3427104*ep^4*mtt^11*mWW^2*s^3*t^4 - 1625984*ep^5*mtt^11*mWW^2*s^3*t^4 + 5130*mtt^10*mWW^3*s^3*t^4 + 379658*ep*mtt^10*mWW^3*s^3*t^4 + 3166206*ep^2*mtt^10*mWW^3*s^3*t^4 + 9748142*ep^3*mtt^10*mWW^3*s^3*t^4 + 12845840*ep^4*mtt^10*mWW^3*s^3*t^4 + 6121024*ep^5*mtt^10*mWW^3*s^3*t^4 - 191960*mtt^9*mWW^4*s^3*t^4 - 2316794*ep*mtt^9*mWW^4*s^3*t^4 - 10914314*ep^2*mtt^9*mWW^4*s^3*t^4 - 25216470*ep^3*mtt^9*mWW^4*s^3*t^4 - 28516006*ep^4*mtt^9*mWW^4*s^3*t^4 - 12568392*ep^5*mtt^9*mWW^4*s^3*t^4 + 826014*mtt^8*mWW^5*s^3*t^4 + 8856776*ep*mtt^8*mWW^5*s^3*t^4 + 36499544*ep^2*mtt^8*mWW^5*s^3*t^4 + 73755400*ep^3*mtt^8*mWW^5*s^3*t^4 + 73811354*ep^4*mtt^8*mWW^5*s^3*t^4 + 29344432*ep^5*mtt^8*mWW^5*s^3*t^4 - 1612616*mtt^7*mWW^6*s^3*t^4 - 17698392*ep*mtt^7*mWW^6*s^3*t^4 - 74452132*ep^2*mtt^7*mWW^6*s^3*t^4 - 151975736*ep^3*mtt^7*mWW^6*s^3*t^4 - 151517724*ep^4*mtt^7*mWW^6*s^3*t^4 - 59176984*ep^5*mtt^7*mWW^6*s^3*t^4 + 1663334*mtt^6*mWW^7*s^3*t^4 + 18915442*ep*mtt^6*mWW^7*s^3*t^4 + 82491380*ep^2*mtt^6*mWW^7*s^3*t^4 + 173593682*ep^3*mtt^6*mWW^7*s^3*t^4 + 176958834*ep^4*mtt^6*mWW^7*s^3*t^4 + 69996424*ep^5*mtt^6*mWW^7*s^3*t^4 - 846468*mtt^5*mWW^8*s^3*t^4 - 9925539*ep*mtt^5*mWW^8*s^3*t^4 - 44685249*ep^2*mtt^5*mWW^8*s^3*t^4 - 96958637*ep^3*mtt^5*mWW^8*s^3*t^4 - 101688663*ep^4*mtt^5*mWW^8*s^3*t^4 - 41221324*ep^5*mtt^5*mWW^8*s^3*t^4 + 73344*mtt^4*mWW^9*s^3*t^4 + 908069*ep*mtt^4*mWW^9*s^3*t^4 + 4415501*ep^2*mtt^4*mWW^9*s^3*t^4 + 10715711*ep^3*mtt^4*mWW^9*s^3*t^4 + 12874707*ep^4*mtt^4*mWW^9*s^3*t^4 + 5976796*ep^5*mtt^4*mWW^9*s^3*t^4 + 131168*mtt^3*mWW^10*s^3*t^4 + 1561358*ep*mtt^3*mWW^10*s^3*t^4 + 7049078*ep^2*mtt^3*mWW^10*s^3*t^4 + 14940750*ep^3*mtt^3*mWW^10*s^3*t^4 + 14859958*ep^4*mtt^3*mWW^10*s^3*t^4 + 5578704*ep^5*mtt^3*mWW^10*s^3*t^4 - 58404*mtt^2*mWW^11*s^3*t^4 - 700874*ep*mtt^2*mWW^11*s^3*t^4 - 3209372*ep^2*mtt^2*mWW^11*s^3*t^4 - 6969110*ep^3*mtt^2*mWW^11*s^3*t^4 - 7185504*ep^4*mtt^2*mWW^11*s^3*t^4 - 2824192*ep^5*mtt^2*mWW^11*s^3*t^4 + 7652*mtt*mWW^12*s^3*t^4 + 91863*ep*mtt*mWW^12*s^3*t^4 + 424457*ep^2*mtt*mWW^12*s^3*t^4 + 940397*ep^3*mtt*mWW^12*s^3*t^4 + 999651*ep^4*mtt*mWW^12*s^3*t^4 + 407708*ep^5*mtt*mWW^12*s^3*t^4 - 26*mWW^13*s^3*t^4 - 447*ep*mWW^13*s^3*t^4 - 3131*ep^2*mWW^13*s^3*t^4 - 10273*ep^3*mWW^13*s^3*t^4 - 15343*ep^4*mWW^13*s^3*t^4 - 8212*ep^5*mWW^13*s^3*t^4 + 12264*mtt^10*mWW^2*s^4*t^4 + 315448*ep*mtt^10*mWW^2*s^4*t^4 + 2182152*ep^2*mtt^10*mWW^2*s^4*t^4 + 6174280*ep^3*mtt^10*mWW^2*s^4*t^4 + 7716240*ep^4*mtt^10*mWW^2*s^4*t^4 + 3537856*ep^5*mtt^10*mWW^2*s^4*t^4 - 175470*mtt^9*mWW^3*s^4*t^4 - 2681318*ep*mtt^9*mWW^3*s^4*t^4 - 14876646*ep^2*mtt^9*mWW^3*s^4*t^4 - 37709186*ep^3*mtt^9*mWW^3*s^4*t^4 - 44403588*ep^4*mtt^9*mWW^3*s^4*t^4 - 19697072*ep^5*mtt^9*mWW^3*s^4*t^4 + 839234*mtt^8*mWW^4*s^4*t^4 + 10562094*ep*mtt^8*mWW^4*s^4*t^4 + 50943614*ep^2*mtt^8*mWW^4*s^4*t^4 + 117538882*ep^3*mtt^8*mWW^4*s^4*t^4 + 130040928*ep^4*mtt^8*mWW^4*s^4*t^4 + 55355424*ep^5*mtt^8*mWW^4*s^4*t^4 - 1971868*mtt^7*mWW^5*s^4*t^4 - 23217770*ep*mtt^7*mWW^5*s^4*t^4 - 105317578*ep^2*mtt^7*mWW^5*s^4*t^4 - 230841326*ep^3*mtt^7*mWW^5*s^4*t^4 - 244972202*ep^4*mtt^7*mWW^5*s^4*t^4 - 100784952*ep^5*mtt^7*mWW^5*s^4*t^4 + 2536436*mtt^6*mWW^6*s^4*t^4 + 29379140*ep*mtt^6*mWW^6*s^4*t^4 + 131031200*ep^2*mtt^6*mWW^6*s^4*t^4 + 282417836*ep^3*mtt^6*mWW^6*s^4*t^4 + 294758860*ep^4*mtt^6*mWW^6*s^4*t^4 + 119201824*ep^5*mtt^6*mWW^6*s^4*t^4 - 1728922*mtt^5*mWW^7*s^4*t^4 - 20016649*ep*mtt^5*mWW^7*s^4*t^4 - 89298709*ep^2*mtt^5*mWW^7*s^4*t^4 - 192660735*ep^3*mtt^5*mWW^7*s^4*t^4 - 201384797*ep^4*mtt^5*mWW^7*s^4*t^4 - 81481476*ep^5*mtt^5*mWW^7*s^4*t^4 + 409078*mtt^4*mWW^8*s^4*t^4 + 4629011*ep*mtt^4*mWW^8*s^4*t^4 + 20383973*ep^2*mtt^4*mWW^8*s^4*t^4 + 44369549*ep^3*mtt^4*mWW^8*s^4*t^4 + 47825113*ep^4*mtt^4*mWW^8*s^4*t^4 + 20170980*ep^5*mtt^4*mWW^8*s^4*t^4 + 209968*mtt^3*mWW^9*s^4*t^4 + 2642780*ep*mtt^3*mWW^9*s^4*t^4 + 12510024*ep^2*mtt^3*mWW^9*s^4*t^4 + 27318584*ep^3*mtt^3*mWW^9*s^4*t^4 + 27574700*ep^4*mtt^3*mWW^9*s^4*t^4 + 10413584*ep^5*mtt^3*mWW^9*s^4*t^4 - 165976*mtt^2*mWW^10*s^4*t^4 - 2045926*ep*mtt^2*mWW^10*s^4*t^4 - 9588818*ep^2*mtt^2*mWW^10*s^4*t^4 - 21097934*ep^3*mtt^2*mWW^10*s^4*t^4 - 21850178*ep^4*mtt^2*mWW^10*s^4*t^4 - 8584328*ep^5*mtt^2*mWW^10*s^4*t^4 + 37524*mtt*mWW^11*s^4*t^4 + 461245*ep*mtt*mWW^11*s^4*t^4 + 2164461*ep^2*mtt*mWW^11*s^4*t^4 + 4792919*ep^3*mtt*mWW^11*s^4*t^4 + 5021775*ep^4*mtt*mWW^11*s^4*t^4 + 2002908*ep^5*mtt*mWW^11*s^4*t^4 - 2268*mWW^12*s^4*t^4 - 28055*ep*mWW^12*s^4*t^4 - 133673*ep^2*mWW^12*s^4*t^4 - 302869*ep^3*mWW^12*s^4*t^4 - 326851*ep^4*mWW^12*s^4*t^4 - 134748*ep^5*mWW^12*s^4*t^4 - 30576*mtt^9*mWW^2*s^5*t^4 - 547904*ep*mtt^9*mWW^2*s^5*t^4 - 3308928*ep^2*mtt^9*mWW^2*s^5*t^4 - 8776880*ep^3*mtt^9*mWW^2*s^5*t^4 - 10594080*ep^4*mtt^9*mWW^2*s^5*t^4 - 4764032*ep^5*mtt^9*mWW^2*s^5*t^4 + 317190*mtt^8*mWW^3*s^5*t^4 + 4450926*ep*mtt^8*mWW^3*s^5*t^4 + 23295642*ep^2*mtt^8*mWW^3*s^5*t^4 + 56766762*ep^3*mtt^8*mWW^3*s^5*t^4 + 65029624*ep^4*mtt^8*mWW^3*s^5*t^4 + 28288096*ep^5*mtt^8*mWW^3*s^5*t^4 - 1167008*mtt^7*mWW^4*s^5*t^4 - 14802658*ep*mtt^7*mWW^4*s^5*t^4 - 71703646*ep^2*mtt^7*mWW^4*s^5*t^4 - 165432334*ep^3*mtt^7*mWW^4*s^5*t^4 - 182375410*ep^4*mtt^7*mWW^4*s^5*t^4 - 77174624*ep^5*mtt^7*mWW^4*s^5*t^4 + 2127650*mtt^6*mWW^5*s^5*t^4 + 25782086*ep*mtt^6*mWW^5*s^5*t^4 + 120055704*ep^2*mtt^6*mWW^5*s^5*t^4 + 268301202*ep^3*mtt^6*mWW^5*s^5*t^4 + 288179798*ep^4*mtt^6*mWW^5*s^5*t^4 + 119226440*ep^5*mtt^6*mWW^5*s^5*t^4 - 2071472*mtt^5*mWW^6*s^5*t^4 - 24547387*ep*mtt^5*mWW^6*s^5*t^4 - 112135611*ep^2*mtt^5*mWW^6*s^5*t^4 - 246594385*ep^3*mtt^5*mWW^6*s^5*t^4 - 261195381*ep^4*mtt^5*mWW^6*s^5*t^4 - 106599012*ep^5*mtt^5*mWW^6*s^5*t^4 + 955254*mtt^4*mWW^7*s^5*t^4 + 11063225*ep*mtt^4*mWW^7*s^5*t^4 + 49713447*ep^2*mtt^4*mWW^7*s^5*t^4 + 108436767*ep^3*mtt^4*mWW^7*s^5*t^4 + 114791303*ep^4*mtt^4*mWW^7*s^5*t^4 + 46983276*ep^5*mtt^4*mWW^7*s^5*t^4 - 5568*mtt^3*mWW^8*s^5*t^4 + 213630*ep*mtt^3*mWW^8*s^5*t^4 + 1856400*ep^2*mtt^3*mWW^8*s^5*t^4 + 4616130*ep^3*mtt^3*mWW^8*s^5*t^4 + 4090016*ep^4*mtt^3*mWW^8*s^5*t^4 + 1027808*ep^5*mtt^3*mWW^8*s^5*t^4 - 188266*mtt^2*mWW^9*s^5*t^4 - 2399350*ep*mtt^2*mWW^9*s^5*t^4 - 11517202*ep^2*mtt^2*mWW^9*s^5*t^4 - 25630770*ep^3*mtt^2*mWW^9*s^5*t^4 - 26586716*ep^4*mtt^2*mWW^9*s^5*t^4 - 10407216*ep^5*mtt^2*mWW^9*s^5*t^4 + 70400*mtt*mWW^10*s^5*t^4 + 882623*ep*mtt*mWW^10*s^5*t^4 + 4197233*ep^2*mtt*mWW^10*s^5*t^4 + 9322989*ep^3*mtt*mWW^10*s^5*t^4 + 9718383*ep^4*mtt*mWW^10*s^5*t^4 + 3839252*ep^5*mtt*mWW^10*s^5*t^4 - 7604*mWW^11*s^5*t^4 - 95319*ep*mWW^11*s^5*t^4 - 454511*ep^2*mWW^11*s^5*t^4 - 1015497*ep^3*mWW^11*s^5*t^4 - 1067777*ep^4*mWW^11*s^5*t^4 - 426132*ep^5*mWW^11*s^5*t^4 + 34944*mtt^8*mWW^2*s^6*t^4 + 550816*ep*mtt^8*mWW^2*s^6*t^4 + 3107328*ep^2*mtt^8*mWW^2*s^6*t^4 + 7933408*ep^3*mtt^8*mWW^2*s^6*t^4 + 9360960*ep^4*mtt^8*mWW^2*s^6*t^4 + 4152064*ep^5*mtt^8*mWW^2*s^6*t^4 - 292818*mtt^7*mWW^3*s^6*t^4 - 3972706*ep*mtt^7*mWW^3*s^6*t^4 - 20264994*ep^2*mtt^7*mWW^3*s^6*t^4 - 48467542*ep^3*mtt^7*mWW^3*s^6*t^4 - 54769300*ep^4*mtt^7*mWW^3*s^6*t^4 - 23590640*ep^5*mtt^7*mWW^3*s^6*t^4 + 888934*mtt^6*mWW^4*s^6*t^4 + 11340620*ep*mtt^6*mWW^4*s^6*t^4 + 55114116*ep^2*mtt^6*mWW^4*s^6*t^4 + 127252084*ep^3*mtt^6*mWW^4*s^6*t^4 + 140109902*ep^4*mtt^6*mWW^4*s^6*t^4 + 59143704*ep^5*mtt^6*mWW^4*s^6*t^4 - 1318900*mtt^5*mWW^5*s^6*t^4 - 16292808*ep*mtt^5*mWW^5*s^6*t^4 - 77137618*ep^2*mtt^5*mWW^5*s^6*t^4 - 174312472*ep^3*mtt^5*mWW^5*s^6*t^4 - 188316722*ep^4*mtt^5*mWW^5*s^6*t^4 - 78033000*ep^5*mtt^5*mWW^5*s^6*t^4 + 1001336*mtt^4*mWW^6*s^6*t^4 + 12079638*ep*mtt^4*mWW^6*s^6*t^4 + 56229750*ep^2*mtt^4*mWW^6*s^6*t^4 + 125378590*ep^3*mtt^4*mWW^6*s^6*t^4 + 133897198*ep^4*mtt^4*mWW^6*s^6*t^4 + 54824360*ep^5*mtt^4*mWW^6*s^6*t^4 - 311802*mtt^3*mWW^7*s^6*t^4 - 3587990*ep*mtt^3*mWW^7*s^6*t^4 - 16225194*ep^2*mtt^3*mWW^7*s^6*t^4 - 35714578*ep^3*mtt^3*mWW^7*s^6*t^4 - 38143156*ep^4*mtt^3*mWW^7*s^6*t^4 - 15710512*ep^5*mtt^3*mWW^7*s^6*t^4 - 46874*mtt^2*mWW^8*s^6*t^4 - 697956*ep*mtt^2*mWW^8*s^6*t^4 - 3610124*ep^2*mtt^2*mWW^8*s^6*t^4 - 8239284*ep^3*mtt^2*mWW^8*s^6*t^4 - 8483322*ep^4*mtt^2*mWW^8*s^6*t^4 - 3241000*ep^5*mtt^2*mWW^8*s^6*t^4 + 54880*mtt*mWW^9*s^6*t^4 + 706080*ep*mtt*mWW^9*s^6*t^4 + 3403486*ep^2*mtt*mWW^9*s^6*t^4 + 7590544*ep^3*mtt*mWW^9*s^6*t^4 + 7894666*ep^4*mtt*mWW^9*s^6*t^4 + 3103688*ep^5*mtt*mWW^9*s^6*t^4 - 9700*mWW^10*s^6*t^4 - 123006*ep*mWW^10*s^6*t^4 - 587950*ep^2*mWW^10*s^6*t^4 - 1307470*ep^3*mWW^10*s^6*t^4 - 1361298*ep^4*mWW^10*s^6*t^4 - 536536*ep^5*mWW^10*s^6*t^4 - 23376*mtt^7*mWW^2*s^7*t^4 - 343472*ep*mtt^7*mWW^2*s^7*t^4 - 1854192*ep^2*mtt^7*mWW^2*s^7*t^4 - 4605488*ep^3*mtt^7*mWW^2*s^7*t^4 - 5337696*ep^4*mtt^7*mWW^2*s^7*t^4 - 2339456*ep^5*mtt^7*mWW^2*s^7*t^4 + 158862*mtt^6*mWW^3*s^7*t^4 + 2110798*ep*mtt^6*mWW^3*s^7*t^4 + 10588218*ep^2*mtt^6*mWW^3*s^7*t^4 + 25006810*ep^3*mtt^6*mWW^3*s^7*t^4 + 27994560*ep^4*mtt^6*mWW^3*s^7*t^4 + 11976832*ep^5*mtt^6*mWW^3*s^7*t^4 - 401800*mtt^5*mWW^4*s^7*t^4 - 5161718*ep*mtt^5*mWW^4*s^7*t^4 - 25174606*ep^2*mtt^5*mWW^4*s^7*t^4 - 58187386*ep^3*mtt^5*mWW^4*s^7*t^4 - 64025490*ep^4*mtt^5*mWW^4*s^7*t^4 - 26985800*ep^5*mtt^5*mWW^4*s^7*t^4 + 491770*mtt^4*mWW^5*s^7*t^4 + 6192772*ep*mtt^4*mWW^5*s^7*t^4 + 29761728*ep^2*mtt^4*mWW^5*s^7*t^4 + 67837788*ep^3*mtt^4*mWW^5*s^7*t^4 + 73526870*ep^4*mtt^4*mWW^5*s^7*t^4 + 30452672*ep^5*mtt^4*mWW^5*s^7*t^4 - 297904*mtt^3*mWW^6*s^7*t^4 - 3667324*ep*mtt^3*mWW^6*s^7*t^4 - 17418904*ep^2*mtt^3*mWW^6*s^7*t^4 - 39309748*ep^3*mtt^3*mWW^6*s^7*t^4 - 42164616*ep^4*mtt^3*mWW^6*s^7*t^4 - 17248752*ep^5*mtt^3*mWW^6*s^7*t^4 + 69058*mtt^2*mWW^7*s^7*t^4 + 798502*ep*mtt^2*mWW^7*s^7*t^4 + 3681622*ep^2*mtt^2*mWW^7*s^7*t^4 + 8178850*ep^3*mtt^2*mWW^7*s^7*t^4 + 8701664*ep^4*mtt^2*mWW^7*s^7*t^4 + 3535808*ep^5*mtt^2*mWW^7*s^7*t^4 + 7976*mtt*mWW^8*s^7*t^4 + 120626*ep*mtt*mWW^8*s^7*t^4 + 612102*ep^2*mtt*mWW^8*s^7*t^4 + 1386878*ep^3*mtt*mWW^8*s^7*t^4 + 1444922*ep^4*mtt*mWW^8*s^7*t^4 + 569592*ep^5*mtt*mWW^8*s^7*t^4 - 4586*mWW^9*s^7*t^4 - 58824*ep*mWW^9*s^7*t^4 - 279488*ep^2*mWW^9*s^7*t^4 - 615864*ep^3*mWW^9*s^7*t^4 - 635574*ep^4*mWW^9*s^7*t^4 - 248896*ep^5*mWW^9*s^7*t^4 + 9348*mtt^6*mWW^2*s^8*t^4 + 130780*ep*mtt^6*mWW^2*s^8*t^4 + 682068*ep^2*mtt^6*mWW^2*s^8*t^4 + 1654276*ep^3*mtt^6*mWW^2*s^8*t^4 + 1884744*ep^4*mtt^6*mWW^2*s^8*t^4 + 815584*ep^5*mtt^6*mWW^2*s^8*t^4 - 50730*mtt^5*mWW^3*s^8*t^4 - 662418*ep*mtt^5*mWW^3*s^8*t^4 - 3275346*ep^2*mtt^5*mWW^3*s^8*t^4 - 7650822*ep^3*mtt^5*mWW^3*s^8*t^4 - 8493260*ep^4*mtt^5*mWW^3*s^8*t^4 - 3611024*ep^5*mtt^5*mWW^3*s^8*t^4 + 106090*mtt^4*mWW^4*s^8*t^4 + 1375074*ep*mtt^4*mWW^4*s^8*t^4 + 6724974*ep^2*mtt^4*mWW^4*s^8*t^4 + 15541230*ep^3*mtt^4*mWW^4*s^8*t^4 + 17071496*ep^4*mtt^4*mWW^4*s^8*t^4 + 7179552*ep^5*mtt^4*mWW^4*s^8*t^4 - 107780*mtt^3*mWW^5*s^8*t^4 - 1387664*ep*mtt^3*mWW^5*s^8*t^4 - 6763228*ep^2*mtt^3*mWW^5*s^8*t^4 - 15510720*ep^3*mtt^3*mWW^5*s^8*t^4 - 16820416*ep^4*mtt^3*mWW^5*s^8*t^4 - 6948272*ep^5*mtt^3*mWW^5*s^8*t^4 + 53880*mtt^2*mWW^6*s^8*t^4 + 679884*ep*mtt^2*mWW^6*s^8*t^4 + 3294584*ep^2*mtt^2*mWW^6*s^8*t^4 + 7490788*ep^3*mtt^2*mWW^6*s^8*t^4 + 8014672*ep^4*mtt^2*mWW^6*s^8*t^4 + 3251888*ep^5*mtt^2*mWW^6*s^8*t^4 - 11218*mtt*mWW^7*s^8*t^4 - 133982*ep*mtt*mWW^7*s^8*t^4 - 635058*ep^2*mtt*mWW^7*s^8*t^4 - 1412762*ep^3*mtt*mWW^7*s^8*t^4 - 1468724*ep^4*mtt*mWW^7*s^8*t^4 - 573632*ep^5*mtt*mWW^7*s^8*t^4 + 410*mWW^8*s^8*t^4 + 4726*ep*mWW^8*s^8*t^4 + 24486*ep^2*mWW^8*s^8*t^4 + 58250*ep^3*mWW^8*s^8*t^4 + 62368*ep^4*mWW^8*s^8*t^4 + 24144*ep^5*mWW^8*s^8*t^4 - 2064*mtt^5*mWW^2*s^9*t^4 - 27688*ep*mtt^5*mWW^2*s^9*t^4 - 139752*ep^2*mtt^5*mWW^2*s^9*t^4 - 330560*ep^3*mtt^5*mWW^2*s^9*t^4 - 369120*ep^4*mtt^5*mWW^2*s^9*t^4 - 157056*ep^5*mtt^5*mWW^2*s^9*t^4 + 8840*mtt^4*mWW^3*s^9*t^4 + 113348*ep*mtt^4*mWW^3*s^9*t^4 + 552016*ep^2*mtt^4*mWW^3*s^9*t^4 + 1274116*ep^3*mtt^4*mWW^3*s^9*t^4 + 1400528*ep^4*mtt^4*mWW^3*s^9*t^4 + 590432*ep^5*mtt^4*mWW^3*s^9*t^4 - 14944*mtt^3*mWW^4*s^9*t^4 - 195434*ep*mtt^3*mWW^4*s^9*t^4 - 953094*ep^2*mtt^3*mWW^4*s^9*t^4 - 2189702*ep^3*mtt^3*mWW^4*s^9*t^4 - 2390058*ep^4*mtt^3*mWW^4*s^9*t^4 - 999264*ep^5*mtt^3*mWW^4*s^9*t^4 + 12432*mtt^2*mWW^5*s^9*t^4 + 164362*ep*mtt^2*mWW^5*s^9*t^4 + 807774*ep^2*mtt^2*mWW^5*s^9*t^4 + 1852286*ep^3*mtt^2*mWW^5*s^9*t^4 + 2000930*ep^4*mtt^2*mWW^5*s^9*t^4 + 822632*ep^5*mtt^2*mWW^5*s^9*t^4 - 5072*mtt*mWW^6*s^9*t^4 - 65694*ep*mtt*mWW^6*s^9*t^4 - 321330*ep^2*mtt*mWW^6*s^9*t^4 - 726650*ep^3*mtt*mWW^6*s^9*t^4 - 765558*ep^4*mtt*mWW^6*s^9*t^4 - 304080*ep^5*mtt*mWW^6*s^9*t^4 + 808*mWW^7*s^9*t^4 + 10146*ep*mWW^7*s^9*t^4 + 48626*ep^2*mWW^7*s^9*t^4 + 108030*ep^3*mWW^7*s^9*t^4 + 111758*ep^4*mWW^7*s^9*t^4 + 43496*ep^5*mWW^7*s^9*t^4 + 192*mtt^4*mWW^2*s^10*t^4 + 2464*ep*mtt^4*mWW^2*s^10*t^4 + 11968*ep^2*mtt^4*mWW^2*s^10*t^4 + 27392*ep^3*mtt^4*mWW^2*s^10*t^4 + 29696*ep^4*mtt^4*mWW^2*s^10*t^4 + 12288*ep^5*mtt^4*mWW^2*s^10*t^4 - 672*mtt^3*mWW^3*s^10*t^4 - 8444*ep*mtt^3*mWW^3*s^10*t^4 - 40448*ep^2*mtt^3*mWW^3*s^10*t^4 - 92052*ep^3*mtt^3*mWW^3*s^10*t^4 - 99776*ep^4*mtt^3*mWW^3*s^10*t^4 - 41408*ep^5*mtt^3*mWW^3*s^10*t^4 + 864*mtt^2*mWW^4*s^10*t^4 + 11292*ep*mtt^2*mWW^4*s^10*t^4 + 53888*ep^2*mtt^2*mWW^4*s^10*t^4 + 121060*ep^3*mtt^2*mWW^4*s^10*t^4 + 129680*ep^4*mtt^2*mWW^4*s^10*t^4 + 53376*ep^5*mtt^2*mWW^4*s^10*t^4 - 480*mtt*mWW^5*s^10*t^4 - 6628*ep*mtt*mWW^5*s^10*t^4 - 31744*ep^2*mtt*mWW^5*s^10*t^4 - 70572*ep^3*mtt*mWW^5*s^10*t^4 - 74656*ep^4*mtt*mWW^5*s^10*t^4 - 30400*ep^5*mtt*mWW^5*s^10*t^4 + 96*mWW^6*s^10*t^4 + 1316*ep*mWW^6*s^10*t^4 + 6336*ep^2*mWW^6*s^10*t^4 + 14172*ep^3*mWW^6*s^10*t^4 + 15056*ep^4*mWW^6*s^10*t^4 + 6144*ep^5*mWW^6*s^10*t^4 - 48*mtt^14*mWW*t^5 - 608*ep*mtt^14*mWW*t^5 - 2896*ep^2*mtt^14*mWW*t^5 - 6432*ep^3*mtt^14*mWW*t^5 - 6656*ep^4*mtt^14*mWW*t^5 - 2560*ep^5*mtt^14*mWW*t^5 + 888*mtt^13*mWW^2*t^5 + 7472*ep*mtt^13*mWW^2*t^5 + 21472*ep^2*mtt^13*mWW^2*t^5 + 26496*ep^3*mtt^13*mWW^2*t^5 + 14040*ep^4*mtt^13*mWW^2*t^5 + 2912*ep^5*mtt^13*mWW^2*t^5 - 10760*mtt^12*mWW^3*t^5 - 121784*ep*mtt^12*mWW^3*t^5 - 531488*ep^2*mtt^12*mWW^3*t^5 - 1130920*ep^3*mtt^12*mWW^3*t^5 - 1181144*ep^4*mtt^12*mWW^3*t^5 - 486624*ep^5*mtt^12*mWW^3*t^5 + 52800*mtt^11*mWW^4*t^5 + 659696*ep*mtt^11*mWW^4*t^5 + 3145032*ep^2*mtt^11*mWW^4*t^5 + 7140296*ep^3*mtt^11*mWW^4*t^5 + 7755024*ep^4*mtt^11*mWW^4*t^5 + 3242432*ep^5*mtt^11*mWW^4*t^5 - 134848*mtt^10*mWW^5*t^5 - 1748938*ep*mtt^10*mWW^5*t^5 - 8589310*ep^2*mtt^10*mWW^5*t^5 - 19894414*ep^3*mtt^10*mWW^5*t^5 - 21851586*ep^4*mtt^10*mWW^5*t^5 - 9167784*ep^5*mtt^10*mWW^5*t^5 + 202784*mtt^9*mWW^6*t^5 + 2665692*ep*mtt^9*mWW^6*t^5 + 13237148*ep^2*mtt^9*mWW^6*t^5 + 30914300*ep^3*mtt^9*mWW^6*t^5 + 34145356*ep^4*mtt^9*mWW^6*t^5 + 14363760*ep^5*mtt^9*mWW^6*t^5 - 187680*mtt^8*mWW^7*t^5 - 2471790*ep*mtt^8*mWW^7*t^5 - 12314478*ep^2*mtt^8*mWW^7*t^5 - 28893714*ep^3*mtt^8*mWW^7*t^5 - 32081754*ep^4*mtt^8*mWW^7*t^5 - 13560264*ep^5*mtt^8*mWW^7*t^5 + 105440*mtt^7*mWW^8*t^5 + 1383408*ep*mtt^7*mWW^8*t^5 + 6897548*ep^2*mtt^7*mWW^8*t^5 + 16275168*ep^3*mtt^7*mWW^8*t^5 + 18231252*ep^4*mtt^7*mWW^8*t^5 + 7783504*ep^5*mtt^7*mWW^8*t^5 - 32560*mtt^6*mWW^9*t^5 - 426182*ep*mtt^6*mWW^9*t^5 - 2138122*ep^2*mtt^6*mWW^9*t^5 - 5122578*ep^3*mtt^6*mWW^9*t^5 - 5860886*ep^4*mtt^6*mWW^9*t^5 - 2560952*ep^5*mtt^6*mWW^9*t^5 + 3528*mtt^5*mWW^10*t^5 + 48252*ep*mtt^5*mWW^10*t^5 + 257860*ep^2*mtt^5*mWW^10*t^5 + 668332*ep^3*mtt^5*mWW^10*t^5 + 830444*ep^4*mtt^5*mWW^10*t^5 + 391664*ep^5*mtt^5*mWW^10*t^5 + 584*mtt^4*mWW^11*t^5 + 6230*ep*mtt^4*mWW^11*t^5 + 23398*ep^2*mtt^4*mWW^11*t^5 + 35770*ep^3*mtt^4*mWW^11*t^5 + 17418*ep^4*mtt^4*mWW^11*t^5 - 2040*ep^5*mtt^4*mWW^11*t^5 - 128*mtt^3*mWW^12*t^5 - 1448*ep*mtt^3*mWW^12*t^5 - 6164*ep^2*mtt^3*mWW^12*t^5 - 12304*ep^3*mtt^3*mWW^12*t^5 - 11508*ep^4*mtt^3*mWW^12*t^5 - 4048*ep^5*mtt^3*mWW^12*t^5 + 288*mtt^13*mWW*s*t^5 + 3792*ep*mtt^13*mWW*s*t^5 + 18624*ep^2*mtt^13*mWW*s*t^5 + 42288*ep^3*mtt^13*mWW*s*t^5 + 44448*ep^4*mtt^13*mWW*s*t^5 + 17280*ep^5*mtt^13*mWW*s*t^5 - 4820*mtt^12*mWW^2*s*t^5 - 29388*ep*mtt^12*mWW^2*s*t^5 - 17952*ep^2*mtt^12*mWW^2*s*t^5 + 157340*ep^3*mtt^12*mWW^2*s*t^5 + 310244*ep^4*mtt^12*mWW^2*s*t^5 + 162256*ep^5*mtt^12*mWW^2*s*t^5 + 52796*mtt^11*mWW^3*s*t^5 + 533876*ep*mtt^11*mWW^3*s*t^5 + 2040052*ep^2*mtt^11*mWW^3*s*t^5 + 3791868*ep^3*mtt^11*mWW^3*s*t^5 + 3508912*ep^4*mtt^11*mWW^3*s*t^5 + 1319936*ep^5*mtt^11*mWW^3*s*t^5 - 222292*mtt^10*mWW^4*s*t^5 - 2649944*ep*mtt^10*mWW^4*s*t^5 - 12081616*ep^2*mtt^10*mWW^4*s*t^5 - 26379416*ep^3*mtt^10*mWW^4*s*t^5 - 27723164*ep^4*mtt^10*mWW^4*s*t^5 - 11286768*ep^5*mtt^10*mWW^4*s*t^5 + 455288*mtt^9*mWW^5*s*t^5 + 5857638*ep*mtt^9*mWW^5*s*t^5 + 28497454*ep^2*mtt^9*mWW^5*s*t^5 + 65278518*ep^3*mtt^9*mWW^5*s*t^5 + 70822846*ep^4*mtt^9*mWW^5*s*t^5 + 29331736*ep^5*mtt^9*mWW^5*s*t^5 - 479764*mtt^8*mWW^6*s*t^5 - 6532647*ep*mtt^8*mWW^6*s*t^5 - 33216945*ep^2*mtt^8*mWW^6*s*t^5 - 78529901*ep^3*mtt^8*mWW^6*s*t^5 - 87048475*ep^4*mtt^8*mWW^6*s*t^5 - 36520668*ep^5*mtt^8*mWW^6*s*t^5 + 200784*mtt^7*mWW^7*s*t^5 + 3085798*ep*mtt^7*mWW^7*s*t^5 + 17064714*ep^2*mtt^7*mWW^7*s*t^5 + 42739702*ep^3*mtt^7*mWW^7*s*t^5 + 49334602*ep^4*mtt^7*mWW^7*s*t^5 + 21283400*ep^5*mtt^7*mWW^7*s*t^5 + 82716*mtt^6*mWW^8*s*t^5 + 695741*ep*mtt^6*mWW^8*s*t^5 + 1855489*ep^2*mtt^6*mWW^8*s*t^5 + 1442011*ep^3*mtt^6*mWW^8*s*t^5 - 847321*ep^4*mtt^6*mWW^8*s*t^5 - 1118676*ep^5*mtt^6*mWW^8*s*t^5 - 133944*mtt^5*mWW^9*s*t^5 - 1551050*ep*mtt^5*mWW^9*s*t^5 - 6844840*ep^2*mtt^5*mWW^9*s*t^5 - 14425830*ep^3*mtt^5*mWW^9*s*t^5 - 14585600*ep^4*mtt^5*mWW^9*s*t^5 - 5688736*ep^5*mtt^5*mWW^9*s*t^5 + 57496*mtt^4*mWW^10*s*t^5 + 690703*ep*mtt^4*mWW^10*s*t^5 + 3180145*ep^2*mtt^4*mWW^10*s*t^5 + 7021021*ep^3*mtt^4*mWW^10*s*t^5 + 7448335*ep^4*mtt^4*mWW^10*s*t^5 + 3042220*ep^5*mtt^4*mWW^10*s*t^5 - 7980*mtt^3*mWW^11*s*t^5 - 98834*ep*mtt^3*mWW^11*s*t^5 - 475850*ep^2*mtt^3*mWW^11*s*t^5 - 1114098*ep^3*mtt^3*mWW^11*s*t^5 - 1263062*ep^4*mtt^3*mWW^11*s*t^5 - 551096*ep^5*mtt^3*mWW^11*s*t^5 - 760*mtt^2*mWW^12*s*t^5 - 7809*ep*mtt^2*mWW^12*s*t^5 - 28113*ep^2*mtt^2*mWW^12*s*t^5 - 40783*ep^3*mtt^2*mWW^12*s*t^5 - 17635*ep^4*mtt^2*mWW^12*s*t^5 + 3620*ep^5*mtt^2*mWW^12*s*t^5 + 192*mtt*mWW^13*s*t^5 + 2124*ep*mtt*mWW^13*s*t^5 + 8838*ep^2*mtt*mWW^13*s*t^5 + 17280*ep^3*mtt*mWW^13*s*t^5 + 15870*ep^4*mtt*mWW^13*s*t^5 + 5496*ep^5*mtt*mWW^13*s*t^5 - 576*mtt^12*mWW*s^2*t^5 - 8448*ep*mtt^12*mWW*s^2*t^5 - 44736*ep^2*mtt^12*mWW*s^2*t^5 - 106752*ep^3*mtt^12*mWW*s^2*t^5 - 115968*ep^4*mtt^12*mWW*s^2*t^5 - 46080*ep^5*mtt^12*mWW*s^2*t^5 + 9100*mtt^11*mWW^2*s^2*t^5 - 3424*ep*mtt^11*mWW^2*s^2*t^5 - 487076*ep^2*mtt^11*mWW^2*s^2*t^5 - 1892376*ep^3*mtt^11*mWW^2*s^2*t^5 - 2638896*ep^4*mtt^11*mWW^2*s^2*t^5 - 1255488*ep^5*mtt^11*mWW^2*s^2*t^5 - 81554*mtt^10*mWW^3*s^2*t^5 - 503900*ep*mtt^10*mWW^3*s^2*t^5 - 293892*ep^2*mtt^10*mWW^3*s^2*t^5 + 2974820*ep^3*mtt^10*mWW^3*s^2*t^5 + 6058774*ep^4*mtt^10*mWW^3*s^2*t^5 + 3315992*ep^5*mtt^10*mWW^3*s^2*t^5 + 238828*mtt^9*mWW^4*s^2*t^5 + 2261564*ep*mtt^9*mWW^4*s^2*t^5 + 7663008*ep^2*mtt^9*mWW^4*s^2*t^5 + 11488412*ep^3*mtt^9*mWW^4*s^2*t^5 + 7281980*ep^4*mtt^9*mWW^4*s^2*t^5 + 1345328*ep^5*mtt^9*mWW^4*s^2*t^5 - 185716*mtt^8*mWW^5*s^2*t^5 - 2299594*ep*mtt^8*mWW^5*s^2*t^5 - 10447328*ep^2*mtt^8*mWW^5*s^2*t^5 - 21426098*ep^3*mtt^8*mWW^5*s^2*t^5 - 19832200*ep^4*mtt^8*mWW^5*s^2*t^5 - 6617344*ep^5*mtt^8*mWW^5*s^2*t^5 - 375212*mtt^7*mWW^6*s^2*t^5 - 3649214*ep*mtt^7*mWW^6*s^2*t^5 - 13585098*ep^2*mtt^7*mWW^6*s^2*t^5 - 25685442*ep^3*mtt^7*mWW^6*s^2*t^5 - 25560338*ep^4*mtt^7*mWW^6*s^2*t^5 - 10738856*ep^5*mtt^7*mWW^6*s^2*t^5 + 979794*mtt^6*mWW^7*s^2*t^5 + 10962266*ep*mtt^6*mWW^7*s^2*t^5 + 47177494*ep^2*mtt^6*mWW^7*s^2*t^5 + 98788070*ep^3*mtt^6*mWW^7*s^2*t^5 + 101254568*ep^4*mtt^6*mWW^7*s^2*t^5 + 40737728*ep^5*mtt^6*mWW^7*s^2*t^5 - 936508*mtt^5*mWW^8*s^2*t^5 - 10959964*ep*mtt^5*mWW^8*s^2*t^5 - 49203208*ep^2*mtt^5*mWW^8*s^2*t^5 - 106338156*ep^3*mtt^5*mWW^8*s^2*t^5 - 111015284*ep^4*mtt^5*mWW^8*s^2*t^5 - 44889360*ep^5*mtt^5*mWW^8*s^2*t^5 + 431390*mtt^4*mWW^9*s^2*t^5 + 5169976*ep*mtt^4*mWW^9*s^2*t^5 + 23776360*ep^2*mtt^4*mWW^9*s^2*t^5 + 52535408*ep^3*mtt^4*mWW^9*s^2*t^5 + 55894906*ep^4*mtt^4*mWW^9*s^2*t^5 + 22929640*ep^5*mtt^4*mWW^9*s^2*t^5 - 73696*mtt^3*mWW^10*s^2*t^5 - 905398*ep*mtt^3*mWW^10*s^2*t^5 - 4309126*ep^2*mtt^3*mWW^10*s^2*t^5 - 9946802*ep^3*mtt^3*mWW^10*s^2*t^5 - 11117370*ep^4*mtt^3*mWW^10*s^2*t^5 - 4787528*ep^5*mtt^3*mWW^10*s^2*t^5 - 9944*mtt^2*mWW^11*s^2*t^5 - 110802*ep*mtt^2*mWW^11*s^2*t^5 - 450262*ep^2*mtt^2*mWW^11*s^2*t^5 - 809926*ep^3*mtt^2*mWW^11*s^2*t^5 - 617250*ep^4*mtt^2*mWW^11*s^2*t^5 - 144296*ep^5*mtt^2*mWW^11*s^2*t^5 + 4304*mtt*mWW^12*s^2*t^5 + 49332*ep*mtt*mWW^12*s^2*t^5 + 214364*ep^2*mtt*mWW^12*s^2*t^5 + 441116*ep^3*mtt*mWW^12*s^2*t^5 + 429876*ep^4*mtt*mWW^12*s^2*t^5 + 159248*ep^5*mtt*mWW^12*s^2*t^5 - 210*mWW^13*s^2*t^5 - 2394*ep*mWW^13*s^2*t^5 - 10500*ep^2*mWW^13*s^2*t^5 - 22274*ep^3*mWW^13*s^2*t^5 - 22798*ep^4*mWW^13*s^2*t^5 - 8984*ep^5*mWW^13*s^2*t^5 + 4032*ep*mtt^11*mWW*s^3*t^5 + 34944*ep^2*mtt^11*mWW*s^3*t^5 + 103488*ep^3*mtt^11*mWW*s^3*t^5 + 126336*ep^4*mtt^11*mWW*s^3*t^5 + 53760*ep^5*mtt^11*mWW*s^3*t^5 - 2228*mtt^10*mWW^2*s^3*t^5 + 231920*ep*mtt^10*mWW^2*s^3*t^5 + 2164188*ep^2*mtt^10*mWW^2*s^3*t^5 + 6730032*ep^3*mtt^10*mWW^2*s^3*t^5 + 8717328*ep^4*mtt^10*mWW^2*s^3*t^5 + 4041320*ep^5*mtt^10*mWW^2*s^3*t^5 - 20104*mtt^9*mWW^3*s^3*t^5 - 1407878*ep*mtt^9*mWW^3*s^3*t^5 - 11499254*ep^2*mtt^9*mWW^3*s^3*t^5 - 34567154*ep^3*mtt^9*mWW^3*s^3*t^5 - 44366602*ep^4*mtt^9*mWW^3*s^3*t^5 - 20571024*ep^5*mtt^9*mWW^3*s^3*t^5 + 323344*mtt^8*mWW^4*s^3*t^5 + 5776318*ep*mtt^8*mWW^4*s^3*t^5 + 35006866*ep^2*mtt^8*mWW^4*s^3*t^5 + 93589522*ep^3*mtt^8*mWW^4*s^3*t^5 + 114041302*ep^4*mtt^8*mWW^4*s^3*t^5 + 51745768*ep^5*mtt^8*mWW^4*s^3*t^5 - 1290932*mtt^7*mWW^5*s^3*t^5 - 16712628*ep*mtt^7*mWW^5*s^3*t^5 - 82815912*ep^2*mtt^7*mWW^5*s^3*t^5 - 195829028*ep^3*mtt^7*mWW^5*s^3*t^5 - 221399636*ep^4*mtt^7*mWW^5*s^3*t^5 - 96025928*ep^5*mtt^7*mWW^5*s^3*t^5 + 2469564*mtt^6*mWW^6*s^3*t^5 + 29630002*ep*mtt^6*mWW^6*s^3*t^5 + 136943232*ep^2*mtt^6*mWW^6*s^3*t^5 + 305410886*ep^3*mtt^6*mWW^6*s^3*t^5 + 329261516*ep^4*mtt^6*mWW^6*s^3*t^5 + 137462528*ep^5*mtt^6*mWW^6*s^3*t^5 - 2596824*mtt^5*mWW^7*s^3*t^5 - 30831048*ep*mtt^5*mWW^7*s^3*t^5 - 140692966*ep^2*mtt^5*mWW^7*s^3*t^5 - 309098260*ep^3*mtt^5*mWW^7*s^3*t^5 - 327700854*ep^4*mtt^5*mWW^7*s^3*t^5 - 134354088*ep^5*mtt^5*mWW^7*s^3*t^5 + 1503656*mtt^4*mWW^8*s^3*t^5 + 17962809*ep*mtt^4*mWW^8*s^3*t^5 + 82395861*ep^2*mtt^4*mWW^8*s^3*t^5 + 181566935*ep^3*mtt^4*mWW^8*s^3*t^5 + 192612839*ep^4*mtt^4*mWW^8*s^3*t^5 + 78790916*ep^5*mtt^4*mWW^8*s^3*t^5 - 406284*mtt^3*mWW^9*s^3*t^5 - 4894304*ep*mtt^3*mWW^9*s^3*t^5 - 22720894*ep^2*mtt^3*mWW^9*s^3*t^5 - 50865188*ep^3*mtt^3*mWW^9*s^3*t^5 - 54954042*ep^4*mtt^3*mWW^9*s^3*t^5 - 22879584*ep^5*mtt^3*mWW^9*s^3*t^5 + 1640*mtt^2*mWW^10*s^3*t^5 + 21584*ep*mtt^2*mWW^10*s^3*t^5 + 189780*ep^2*mtt^2*mWW^10*s^3*t^5 + 860100*ep^3*mtt^2*mWW^10*s^3*t^5 + 1595840*ep^4*mtt^2*mWW^10*s^3*t^5 + 971288*ep^5*mtt^2*mWW^10*s^3*t^5 + 20672*mtt*mWW^11*s^3*t^5 + 248938*ep*mtt*mWW^11*s^3*t^5 + 1128594*ep^2*mtt*mWW^11*s^3*t^5 + 2386326*ep^3*mtt*mWW^11*s^3*t^5 + 2357742*ep^4*mtt*mWW^11*s^3*t^5 + 877792*ep^5*mtt*mWW^11*s^3*t^5 - 2504*mWW^12*s^3*t^5 - 29745*ep*mWW^12*s^3*t^5 - 134439*ep^2*mWW^12*s^3*t^5 - 287659*ep^3*mWW^12*s^3*t^5 - 291769*ep^4*mWW^12*s^3*t^5 - 112748*ep^5*mWW^12*s^3*t^5 + 2016*mtt^10*mWW*s^4*t^5 + 17472*ep*mtt^10*mWW*s^4*t^5 + 51744*ep^2*mtt^10*mWW*s^4*t^5 + 63168*ep^3*mtt^10*mWW*s^4*t^5 + 26880*ep^4*mtt^10*mWW*s^4*t^5 - 19700*mtt^9*mWW^2*s^4*t^5 - 615360*ep*mtt^9*mWW^2*s^4*t^5 - 4456692*ep^2*mtt^9*mWW^2*s^4*t^5 - 12789832*ep^3*mtt^9*mWW^2*s^4*t^5 - 16029856*ep^4*mtt^9*mWW^2*s^4*t^5 - 7335920*ep^5*mtt^9*mWW^2*s^4*t^5 + 231506*mtt^8*mWW^3*s^4*t^5 + 4468694*ep*mtt^8*mWW^3*s^4*t^5 + 27867266*ep^2*mtt^8*mWW^3*s^4*t^5 + 75044866*ep^3*mtt^8*mWW^3*s^4*t^5 + 91251924*ep^4*mtt^8*mWW^3*s^4*t^5 + 41167840*ep^5*mtt^8*mWW^3*s^4*t^5 - 1117872*mtt^7*mWW^4*s^4*t^5 - 16268320*ep*mtt^7*mWW^4*s^4*t^5 - 87404980*ep^2*mtt^7*mWW^4*s^4*t^5 - 217040680*ep^3*mtt^7*mWW^4*s^4*t^5 - 252135844*ep^4*mtt^7*mWW^4*s^4*t^5 - 110867088*ep^5*mtt^7*mWW^4*s^4*t^5 + 2668784*mtt^6*mWW^5*s^4*t^5 + 34324238*ep*mtt^6*mWW^5*s^4*t^5 + 168355970*ep^2*mtt^6*mWW^5*s^4*t^5 + 392588362*ep^3*mtt^6*mWW^5*s^4*t^5 + 436756262*ep^4*mtt^6*mWW^5*s^4*t^5 + 186321936*ep^5*mtt^6*mWW^5*s^4*t^5 - 3555228*mtt^5*mWW^6*s^4*t^5 - 43566398*ep*mtt^5*mWW^6*s^4*t^5 - 204781342*ep^2*mtt^5*mWW^6*s^4*t^5 - 460901986*ep^3*mtt^5*mWW^6*s^4*t^5 - 497838302*ep^4*mtt^5*mWW^6*s^4*t^5 - 207070248*ep^5*mtt^5*mWW^6*s^4*t^5 + 2716418*mtt^4*mWW^7*s^4*t^5 + 32808448*ep*mtt^4*mWW^7*s^4*t^5 + 152071008*ep^2*mtt^4*mWW^7*s^4*t^5 + 337554696*ep^3*mtt^4*mWW^7*s^4*t^5 + 359583670*ep^4*mtt^4*mWW^7*s^4*t^5 + 147423680*ep^5*mtt^4*mWW^7*s^4*t^5 - 1113496*mtt^3*mWW^8*s^4*t^5 - 13431724*ep*mtt^3*mWW^8*s^4*t^5 - 62238576*ep^2*mtt^3*mWW^8*s^4*t^5 - 138110948*ep^3*mtt^3*mWW^8*s^4*t^5 - 147045144*ep^4*mtt^3*mWW^8*s^4*t^5 - 60179488*ep^5*mtt^3*mWW^8*s^4*t^5 + 174124*mtt^2*mWW^9*s^4*t^5 + 2092206*ep*mtt^2*mWW^9*s^4*t^5 + 9749386*ep^2*mtt^2*mWW^9*s^4*t^5 + 21980338*ep^3*mtt^2*mWW^9*s^4*t^5 + 23960554*ep^4*mtt^2*mWW^9*s^4*t^5 + 10057808*ep^5*mtt^2*mWW^9*s^4*t^5 + 20200*mtt*mWW^10*s^4*t^5 + 253626*ep*mtt*mWW^10*s^4*t^5 + 1169238*ep^2*mtt*mWW^10*s^4*t^5 + 2438342*ep^3*mtt*mWW^10*s^4*t^5 + 2305418*ep^4*mtt*mWW^10*s^4*t^5 + 801160*ep^5*mtt*mWW^10*s^4*t^5 - 6752*mWW^11*s^4*t^5 - 82882*ep*mWW^11*s^4*t^5 - 383022*ep^2*mWW^11*s^4*t^5 - 826326*ep^3*mWW^11*s^4*t^5 - 835562*ep^4*mWW^11*s^4*t^5 - 319680*ep^5*mWW^11*s^4*t^5 - 4032*mtt^9*mWW*s^5*t^5 - 40992*ep*mtt^9*mWW*s^5*t^5 - 155904*ep^2*mtt^9*mWW*s^5*t^5 - 281568*ep^3*mtt^9*mWW*s^5*t^5 - 243264*ep^4*mtt^9*mWW*s^5*t^5 - 80640*ep^5*mtt^9*mWW*s^5*t^5 + 38932*mtt^8*mWW^2*s^5*t^5 + 833528*ep*mtt^8*mWW^2*s^5*t^5 + 5419468*ep^2*mtt^8*mWW^2*s^5*t^5 + 14879544*ep^3*mtt^8*mWW^2*s^5*t^5 + 18264600*ep^4*mtt^8*mWW^2*s^5*t^5 + 8277048*ep^5*mtt^8*mWW^2*s^5*t^5 - 341540*mtt^7*mWW^3*s^5*t^5 - 5615066*ep*mtt^7*mWW^3*s^5*t^5 - 32396562*ep^2*mtt^7*mWW^3*s^5*t^5 - 83770310*ep^3*mtt^7*mWW^3*s^5*t^5 - 99618826*ep^4*mtt^7*mWW^3*s^5*t^5 - 44415536*ep^5*mtt^7*mWW^3*s^5*t^5 + 1287596*mtt^6*mWW^4*s^5*t^5 + 17919494*ep*mtt^6*mWW^4*s^5*t^5 + 93199766*ep^2*mtt^6*mWW^4*s^5*t^5 + 226331610*ep^3*mtt^6*mWW^4*s^5*t^5 + 258988814*ep^4*mtt^6*mWW^4*s^5*t^5 + 112773424*ep^5*mtt^6*mWW^4*s^5*t^5 - 2439748*mtt^5*mWW^5*s^5*t^5 - 31344536*ep*mtt^5*mWW^5*s^5*t^5 - 153273048*ep^2*mtt^5*mWW^5*s^5*t^5 - 355681188*ep^3*mtt^5*mWW^5*s^5*t^5 - 393339008*ep^4*mtt^5*mWW^5*s^5*t^5 - 166758736*ep^5*mtt^5*mWW^5*s^5*t^5 + 2564388*mtt^4*mWW^6*s^5*t^5 + 31787379*ep*mtt^4*mWW^6*s^5*t^5 + 150707539*ep^2*mtt^4*mWW^6*s^5*t^5 + 340390065*ep^3*mtt^4*mWW^6*s^5*t^5 + 367323305*ep^4*mtt^4*mWW^6*s^5*t^5 + 152163324*ep^5*mtt^4*mWW^6*s^5*t^5 - 1508012*mtt^3*mWW^7*s^5*t^5 - 18446236*ep*mtt^3*mWW^7*s^5*t^5 - 86443406*ep^2*mtt^3*mWW^7*s^5*t^5 - 192883828*ep^3*mtt^3*mWW^7*s^5*t^5 - 205474670*ep^4*mtt^3*mWW^7*s^5*t^5 - 83926552*ep^5*mtt^3*mWW^7*s^5*t^5 + 448644*mtt^2*mWW^8*s^5*t^5 + 5465674*ep*mtt^2*mWW^8*s^5*t^5 + 25564752*ep^2*mtt^2*mWW^8*s^5*t^5 + 56898982*ep^3*mtt^2*mWW^8*s^5*t^5 + 60419420*ep^4*mtt^2*mWW^8*s^5*t^5 + 24568080*ep^5*mtt^2*mWW^8*s^5*t^5 - 42028*mtt*mWW^9*s^5*t^5 - 505954*ep*mtt*mWW^9*s^5*t^5 - 2371904*ep^2*mtt*mWW^9*s^5*t^5 - 5334498*ep^3*mtt*mWW^9*s^5*t^5 - 5755328*ep^4*mtt*mWW^9*s^5*t^5 - 2377480*ep^5*mtt*mWW^9*s^5*t^5 - 4200*mWW^10*s^5*t^5 - 52523*ep*mWW^10*s^5*t^5 - 241869*ep^2*mWW^10*s^5*t^5 - 512713*ep^3*mWW^10*s^5*t^5 - 503603*ep^4*mWW^10*s^5*t^5 - 186068*ep^5*mWW^10*s^5*t^5 + 4032*mtt^8*mWW*s^6*t^5 + 43008*ep*mtt^8*mWW*s^6*t^5 + 173376*ep^2*mtt^8*mWW*s^6*t^5 + 333312*ep^3*mtt^8*mWW*s^6*t^5 + 306432*ep^4*mtt^8*mWW*s^6*t^5 + 107520*ep^5*mtt^8*mWW*s^6*t^5 - 37340*mtt^7*mWW^2*s^6*t^5 - 680992*ep*mtt^7*mWW^2*s^6*t^5 - 4145388*ep^2*mtt^7*mWW^2*s^6*t^5 - 11024040*ep^3*mtt^7*mWW^2*s^6*t^5 - 13298064*ep^4*mtt^7*mWW^2*s^6*t^5 - 5964256*ep^5*mtt^7*mWW^2*s^6*t^5 + 254834*mtt^6*mWW^3*s^6*t^5 + 3900064*ep*mtt^6*mWW^3*s^6*t^5 + 21586328*ep^2*mtt^6*mWW^3*s^6*t^5 + 54508392*ep^3*mtt^6*mWW^3*s^6*t^5 + 63946998*ep^4*mtt^6*mWW^3*s^6*t^5 + 28304184*ep^5*mtt^6*mWW^3*s^6*t^5 - 784372*mtt^5*mWW^4*s^6*t^5 - 10693512*ep*mtt^5*mWW^4*s^6*t^5 - 54705748*ep^2*mtt^5*mWW^4*s^6*t^5 - 131349040*ep^3*mtt^5*mWW^4*s^6*t^5 - 149226720*ep^4*mtt^5*mWW^4*s^6*t^5 - 64734352*ep^5*mtt^5*mWW^4*s^6*t^5 + 1217704*mtt^4*mWW^5*s^6*t^5 + 15687438*ep*mtt^4*mWW^5*s^6*t^5 + 76706264*ep^2*mtt^4*mWW^5*s^6*t^5 + 177640206*ep^3*mtt^4*mWW^5*s^6*t^5 + 195824788*ep^4*mtt^4*mWW^5*s^6*t^5 + 82734040*ep^5*mtt^4*mWW^5*s^6*t^5 - 1025860*mtt^3*mWW^6*s^6*t^5 - 12868972*ep*mtt^3*mWW^6*s^6*t^5 - 61524700*ep^2*mtt^3*mWW^6*s^6*t^5 - 139372036*ep^3*mtt^3*mWW^6*s^6*t^5 - 150207312*ep^4*mtt^3*mWW^6*s^6*t^5 - 61981584*ep^5*mtt^3*mWW^6*s^6*t^5 + 463810*mtt^2*mWW^7*s^6*t^5 + 5749632*ep*mtt^2*mWW^7*s^6*t^5 + 27226800*ep^2*mtt^2*mWW^7*s^6*t^5 + 60946920*ep^3*mtt^2*mWW^7*s^6*t^5 + 64756990*ep^4*mtt^2*mWW^7*s^6*t^5 + 26289896*ep^5*mtt^2*mWW^7*s^6*t^5 - 98876*mtt*mWW^8*s^6*t^5 - 1219004*ep*mtt*mWW^8*s^6*t^5 - 5751636*ep^2*mtt*mWW^8*s^6*t^5 - 12782724*ep^3*mtt*mWW^8*s^6*t^5 - 13439152*ep^4*mtt*mWW^8*s^6*t^5 - 5382112*ep^5*mtt*mWW^8*s^6*t^5 + 6068*mWW^9*s^6*t^5 + 75618*ep*mWW^9*s^6*t^5 + 362704*ep^2*mWW^9*s^6*t^5 + 815810*ep^3*mWW^9*s^6*t^5 + 863720*ep^4*mWW^9*s^6*t^5 + 346344*ep^5*mWW^9*s^6*t^5 - 2304*mtt^7*mWW*s^7*t^5 - 25152*ep*mtt^7*mWW*s^7*t^5 - 104064*ep^2*mtt^7*mWW*s^7*t^5 - 205248*ep^3*mtt^7*mWW*s^7*t^5 - 193152*ep^4*mtt^7*mWW*s^7*t^5 - 69120*ep^5*mtt^7*mWW*s^7*t^5 + 20740*mtt^6*mWW^2*s^7*t^5 + 342384*ep*mtt^6*mWW^2*s^7*t^5 + 1981716*ep^2*mtt^6*mWW^2*s^7*t^5 + 5123216*ep^3*mtt^6*mWW^2*s^7*t^5 + 6069776*ep^4*mtt^6*mWW^2*s^7*t^5 + 2687128*ep^5*mtt^6*mWW^2*s^7*t^5 - 107056*mtt^5*mWW^3*s^7*t^5 - 1560850*ep*mtt^5*mWW^3*s^7*t^5 - 8378978*ep^2*mtt^5*mWW^3*s^7*t^5 - 20773830*ep^3*mtt^5*mWW^3*s^7*t^5 - 24109814*ep^4*mtt^5*mWW^3*s^7*t^5 - 10607632*ep^5*mtt^5*mWW^3*s^7*t^5 + 264088*mtt^4*mWW^4*s^7*t^5 + 3558390*ep*mtt^4*mWW^4*s^7*t^5 + 18005618*ep^2*mtt^4*mWW^4*s^7*t^5 + 42936282*ep^3*mtt^4*mWW^4*s^7*t^5 + 48631086*ep^4*mtt^4*mWW^4*s^7*t^5 + 21096552*ep^5*mtt^4*mWW^4*s^7*t^5 - 331984*mtt^3*mWW^5*s^7*t^5 - 4308956*ep*mtt^3*mWW^5*s^7*t^5 - 21117960*ep^2*mtt^3*mWW^5*s^7*t^5 - 48914924*ep^3*mtt^3*mWW^5*s^7*t^5 - 53886320*ep^4*mtt^3*mWW^5*s^7*t^5 - 22750640*ep^5*mtt^3*mWW^5*s^7*t^5 + 219268*mtt^2*mWW^6*s^7*t^5 + 2794052*ep*mtt^2*mWW^6*s^7*t^5 + 13487676*ep^2*mtt^2*mWW^6*s^7*t^5 + 30675476*ep^3*mtt^2*mWW^6*s^7*t^5 + 33070768*ep^4*mtt^2*mWW^6*s^7*t^5 + 13627288*ep^5*mtt^2*mWW^6*s^7*t^5 - 71968*mtt*mWW^7*s^7*t^5 - 903506*ep*mtt*mWW^7*s^7*t^5 - 4309062*ep^2*mtt*mWW^7*s^7*t^5 - 9642878*ep^3*mtt*mWW^7*s^7*t^5 - 10188762*ep^4*mtt*mWW^7*s^7*t^5 - 4102272*ep^5*mtt*mWW^7*s^7*t^5 + 9216*mWW^8*s^7*t^5 + 115158*ep*mWW^8*s^7*t^5 + 546414*ep^2*mWW^8*s^7*t^5 + 1212786*ep^3*mWW^8*s^7*t^5 + 1266898*ep^4*mWW^8*s^7*t^5 + 502696*ep^5*mWW^8*s^7*t^5 + 720*mtt^6*mWW*s^8*t^5 + 7968*ep*mtt^6*mWW*s^8*t^5 + 33456*ep^2*mtt^6*mWW*s^8*t^5 + 66912*ep^3*mtt^6*mWW*s^8*t^5 + 63744*ep^4*mtt^6*mWW*s^8*t^5 + 23040*ep^5*mtt^6*mWW*s^8*t^5 - 6452*mtt^5*mWW^2*s^8*t^5 - 98800*ep*mtt^5*mWW^2*s^8*t^5 - 546908*ep^2*mtt^5*mWW^2*s^8*t^5 - 1374072*ep^3*mtt^5*mWW^2*s^8*t^5 - 1594488*ep^4*mtt^5*mWW^2*s^8*t^5 - 693840*ep^5*mtt^5*mWW^2*s^8*t^5 + 24214*mtt^4*mWW^3*s^8*t^5 + 337798*ep*mtt^4*mWW^3*s^8*t^5 + 1763994*ep^2*mtt^4*mWW^3*s^8*t^5 + 4300674*ep^3*mtt^4*mWW^3*s^8*t^5 + 4940472*ep^4*mtt^4*mWW^3*s^8*t^5 + 2159664*ep^5*mtt^4*mWW^3*s^8*t^5 - 44808*mtt^3*mWW^4*s^8*t^5 - 599044*ep*mtt^3*mWW^4*s^8*t^5 - 3002000*ep^2*mtt^3*mWW^4*s^8*t^5 - 7130348*ep^3*mtt^3*mWW^4*s^8*t^5 - 8088376*ep^4*mtt^3*mWW^4*s^8*t^5 - 3527568*ep^5*mtt^3*mWW^4*s^8*t^5 + 42860*mtt^2*mWW^5*s^8*t^5 + 564792*ep*mtt^2*mWW^5*s^8*t^5 + 2780268*ep^2*mtt^2*mWW^5*s^8*t^5 + 6470360*ep^3*mtt^2*mWW^5*s^8*t^5 + 7177512*ep^4*mtt^2*mWW^5*s^8*t^5 + 3057504*ep^5*mtt^2*mWW^5*s^8*t^5 - 20212*mtt*mWW^6*s^8*t^5 - 263740*ep*mtt*mWW^6*s^8*t^5 - 1286996*ep^2*mtt*mWW^6*s^8*t^5 - 2948668*ep^3*mtt*mWW^6*s^8*t^5 - 3202064*ep^4*mtt*mWW^6*s^8*t^5 - 1330752*ep^5*mtt*mWW^6*s^8*t^5 + 3678*mWW^7*s^8*t^5 + 46226*ep*mWW^7*s^8*t^5 + 218826*ep^2*mWW^7*s^8*t^5 + 487462*ep^3*mWW^7*s^8*t^5 + 515040*ep^4*mWW^7*s^8*t^5 + 208272*ep^5*mWW^7*s^8*t^5 - 96*mtt^5*mWW*s^9*t^5 - 1072*ep*mtt^5*mWW*s^9*t^5 - 4544*ep^2*mtt^5*mWW*s^9*t^5 - 9168*ep^3*mtt^5*mWW*s^9*t^5 - 8800*ep^4*mtt^5*mWW*s^9*t^5 - 3200*ep^5*mtt^5*mWW*s^9*t^5 + 880*mtt^4*mWW^2*s^9*t^5 + 12660*ep*mtt^4*mWW^2*s^9*t^5 + 67172*ep^2*mtt^4*mWW^2*s^9*t^5 + 163692*ep^3*mtt^4*mWW^2*s^9*t^5 + 185316*ep^4*mtt^4*mWW^2*s^9*t^5 + 78840*ep^5*mtt^4*mWW^2*s^9*t^5 - 2336*mtt^3*mWW^3*s^9*t^5 - 30834*ep*mtt^3*mWW^3*s^9*t^5 - 156826*ep^2*mtt^3*mWW^3*s^9*t^5 - 377166*ep^3*mtt^3*mWW^3*s^9*t^5 - 429654*ep^4*mtt^3*mWW^3*s^9*t^5 - 186480*ep^5*mtt^3*mWW^3*s^9*t^5 + 2688*mtt^2*mWW^4*s^9*t^5 + 35214*ep*mtt^2*mWW^4*s^9*t^5 + 173286*ep^2*mtt^2*mWW^4*s^9*t^5 + 411874*ep^3*mtt^2*mWW^4*s^9*t^5 + 474650*ep^4*mtt^2*mWW^4*s^9*t^5 + 211888*ep^5*mtt^2*mWW^4*s^9*t^5 - 1408*mtt*mWW^5*s^9*t^5 - 19430*ep*mtt*mWW^5*s^9*t^5 - 96270*ep^2*mtt*mWW^5*s^9*t^5 - 231546*ep^3*mtt*mWW^5*s^9*t^5 - 272450*ep^4*mtt*mWW^5*s^9*t^5 - 124720*ep^5*mtt*mWW^5*s^9*t^5 + 272*mWW^6*s^9*t^5 + 3846*ep*mWW^6*s^9*t^5 + 19486*ep^2*mWW^6*s^9*t^5 + 47306*ep^3*mWW^6*s^9*t^5 + 55546*ep^4*mWW^6*s^9*t^5 + 25208*ep^5*mWW^6*s^9*t^5 - 120*ep*mtt^2*mWW^3*s^10*t^5 - 640*ep^2*mtt^2*mWW^3*s^10*t^5 - 1240*ep^3*mtt^2*mWW^3*s^10*t^5 - 1040*ep^4*mtt^2*mWW^3*s^10*t^5 - 320*ep^5*mtt^2*mWW^3*s^10*t^5 + 144*ep*mtt*mWW^4*s^10*t^5 + 768*ep^2*mtt*mWW^4*s^10*t^5 + 1488*ep^3*mtt*mWW^4*s^10*t^5 + 1248*ep^4*mtt*mWW^4*s^10*t^5 + 384*ep^5*mtt*mWW^4*s^10*t^5 - 24*ep*mWW^5*s^10*t^5 - 128*ep^2*mWW^5*s^10*t^5 - 248*ep^3*mWW^5*s^10*t^5 - 208*ep^4*mWW^5*s^10*t^5 - 64*ep^5*mWW^5*s^10*t^5 + 496*mtt^13*mWW*t^6 + 6176*ep*mtt^13*mWW*t^6 + 28784*ep^2*mtt^13*mWW*t^6 + 62272*ep^3*mtt^13*mWW*t^6 + 62720*ep^4*mtt^13*mWW*t^6 + 23552*ep^5*mtt^13*mWW*t^6 - 2316*mtt^12*mWW^2*t^6 - 23188*ep*mtt^12*mWW^2*t^6 - 87796*ep^2*mtt^12*mWW^2*t^6 - 162076*ep^3*mtt^12*mWW^2*t^6 - 148208*ep^4*mtt^12*mWW^2*t^6 - 54016*ep^5*mtt^12*mWW^2*t^6 + 11664*mtt^11*mWW^3*t^6 + 123396*ep*mtt^11*mWW^3*t^6 + 509076*ep^2*mtt^11*mWW^3*t^6 + 1058412*ep^3*mtt^11*mWW^3*t^6 + 1120124*ep^4*mtt^11*mWW^3*t^6 + 481328*ep^5*mtt^11*mWW^3*t^6 - 52552*mtt^10*mWW^4*t^6 - 637556*ep*mtt^10*mWW^4*t^6 - 2985820*ep^2*mtt^10*mWW^4*t^6 - 6767244*ep^3*mtt^10*mWW^4*t^6 - 7443532*ep^4*mtt^10*mWW^4*t^6 - 3189616*ep^5*mtt^10*mWW^4*t^6 + 138360*mtt^9*mWW^5*t^6 + 1769422*ep*mtt^9*mWW^5*t^6 + 8609290*ep^2*mtt^9*mWW^5*t^6 + 19872418*ep^3*mtt^9*mWW^5*t^6 + 21877062*ep^4*mtt^9*mWW^5*t^6 + 9252728*ep^5*mtt^9*mWW^5*t^6 - 212204*mtt^8*mWW^6*t^6 - 2757054*ep*mtt^8*mWW^6*t^6 - 13549342*ep^2*mtt^8*mWW^6*t^6 - 31370018*ep^3*mtt^8*mWW^6*t^6 - 34426286*ep^4*mtt^8*mWW^6*t^6 - 14433816*ep^5*mtt^8*mWW^6*t^6 + 196080*mtt^7*mWW^7*t^6 + 2546454*ep*mtt^7*mWW^7*t^6 + 12504974*ep^2*mtt^7*mWW^7*t^6 + 28912314*ep^3*mtt^7*mWW^7*t^6 + 31648666*ep^4*mtt^7*mWW^7*t^6 + 13209672*ep^5*mtt^7*mWW^7*t^6 - 108284*mtt^6*mWW^8*t^6 - 1392366*ep*mtt^6*mWW^8*t^6 - 6794426*ep^2*mtt^6*mWW^8*t^6 - 15670082*ep^3*mtt^6*mWW^8*t^6 - 17150434*ep^4*mtt^6*mWW^8*t^6 - 7160808*ep^5*mtt^6*mWW^8*t^6 + 33032*mtt^5*mWW^9*t^6 + 417626*ep*mtt^5*mWW^9*t^6 + 2019350*ep^2*mtt^5*mWW^9*t^6 + 4656214*ep^3*mtt^5*mWW^9*t^6 + 5127162*ep^4*mtt^5*mWW^9*t^6 + 2160136*ep^5*mtt^5*mWW^9*t^6 - 4200*mtt^4*mWW^10*t^6 - 52182*ep*mtt^4*mWW^10*t^6 - 252270*ep^2*mtt^4*mWW^10*t^6 - 593338*ep^3*mtt^4*mWW^10*t^6 - 675362*ep^4*mtt^4*mWW^10*t^6 - 295528*ep^5*mtt^4*mWW^10*t^6 - 112*mtt^3*mWW^11*t^6 - 1122*ep*mtt^3*mWW^11*t^6 - 3442*ep^2*mtt^3*mWW^11*t^6 - 2014*ep^3*mtt^3*mWW^11*t^6 + 5226*ep^4*mtt^3*mWW^11*t^6 + 5384*ep^5*mtt^3*mWW^11*t^6 + 36*mtt^2*mWW^12*t^6 + 394*ep*mtt^2*mWW^12*t^6 + 1622*ep^2*mtt^2*mWW^12*t^6 + 3142*ep^3*mtt^2*mWW^12*t^6 + 2862*ep^4*mtt^2*mWW^12*t^6 + 984*ep^5*mtt^2*mWW^12*t^6 - 2640*mtt^12*mWW*s*t^6 - 34252*ep*mtt^12*mWW*s*t^6 - 164876*ep^2*mtt^12*mWW*s*t^6 - 364932*ep^3*mtt^12*mWW*s*t^6 - 373444*ep^4*mtt^12*mWW*s*t^6 - 141776*ep^5*mtt^12*mWW*s*t^6 + 10348*mtt^11*mWW^2*s*t^6 + 88804*ep*mtt^11*mWW^2*s*t^6 + 262064*ep^2*mtt^11*mWW^2*s*t^6 + 327508*ep^3*mtt^11*mWW^2*s*t^6 + 152524*ep^4*mtt^11*mWW^2*s*t^6 + 4592*ep^5*mtt^11*mWW^2*s*t^6 - 46290*mtt^10*mWW^3*s*t^6 - 371110*ep*mtt^10*mWW^3*s*t^6 - 981170*ep^2*mtt^10*mWW^3*s*t^6 - 1057538*ep^3*mtt^10*mWW^3*s*t^6 - 455076*ep^4*mtt^10*mWW^3*s*t^6 - 91376*ep^5*mtt^10*mWW^3*s*t^6 + 185812*mtt^9*mWW^4*s*t^6 + 1941982*ep*mtt^9*mWW^4*s*t^6 + 7793118*ep^2*mtt^9*mWW^4*s*t^6 + 15456058*ep^3*mtt^9*mWW^4*s*t^6 + 15414222*ep^4*mtt^9*mWW^4*s*t^6 + 6243608*ep^5*mtt^9*mWW^4*s*t^6 - 398616*mtt^8*mWW^5*s*t^6 - 4696260*ep*mtt^8*mWW^5*s*t^6 - 21182592*ep^2*mtt^8*mWW^5*s*t^6 - 45882620*ep^3*mtt^8*mWW^5*s*t^6 - 48011192*ep^4*mtt^8*mWW^5*s*t^6 - 19548960*ep^5*mtt^8*mWW^5*s*t^6 + 426780*mtt^7*mWW^6*s*t^6 + 5340671*ep*mtt^7*mWW^6*s*t^6 + 25290617*ep^2*mtt^7*mWW^6*s*t^6 + 56462321*ep^3*mtt^7*mWW^6*s*t^6 + 59808391*ep^4*mtt^7*mWW^6*s*t^6 + 24246860*ep^5*mtt^7*mWW^6*s*t^6 - 167814*mtt^6*mWW^7*s*t^6 - 2264341*ep*mtt^6*mWW^7*s*t^6 - 11308853*ep^2*mtt^6*mWW^7*s*t^6 - 25992275*ep^3*mtt^6*mWW^7*s*t^6 - 27775009*ep^4*mtt^6*mWW^7*s*t^6 - 11160468*ep^5*mtt^6*mWW^7*s*t^6 - 87884*mtt^5*mWW^8*s*t^6 - 961357*ep*mtt^5*mWW^8*s*t^6 - 4065401*ep^2*mtt^5*mWW^8*s*t^6 - 8475723*ep^3*mtt^5*mWW^8*s*t^6 - 8795519*ep^4*mtt^5*mWW^8*s*t^6 - 3641996*ep^5*mtt^5*mWW^8*s*t^6 + 122310*mtt^4*mWW^9*s*t^6 + 1461275*ep*mtt^4*mWW^9*s*t^6 + 6686613*ep^2*mtt^4*mWW^9*s*t^6 + 14672973*ep^3*mtt^4*mWW^9*s*t^6 + 15497105*ep^4*mtt^4*mWW^9*s*t^6 + 6323124*ep^5*mtt^4*mWW^9*s*t^6 - 48952*mtt^3*mWW^10*s*t^6 - 588143*ep*mtt^3*mWW^10*s*t^6 - 2711177*ep^2*mtt^3*mWW^10*s*t^6 - 6001769*ep^3*mtt^3*mWW^10*s*t^6 - 6394291*ep^4*mtt^3*mWW^10*s*t^6 - 2626428*ep^5*mtt^3*mWW^10*s*t^6 + 6832*mtt^2*mWW^11*s*t^6 + 81663*ep*mtt^2*mWW^11*s*t^6 + 378975*ep^2*mtt^2*mWW^11*s*t^6 + 857137*ep^3*mtt^2*mWW^11*s*t^6 + 942645*ep^4*mtt^2*mWW^11*s*t^6 + 401028*ep^5*mtt^2*mWW^11*s*t^6 + 168*mtt*mWW^12*s*t^6 + 1659*ep*mtt*mWW^12*s*t^6 + 5115*ep^2*mtt*mWW^12*s*t^6 + 3573*ep^3*mtt*mWW^12*s*t^6 - 6063*ep^4*mtt*mWW^12*s*t^6 - 6732*ep^5*mtt*mWW^12*s*t^6 - 54*mWW^13*s*t^6 - 591*ep*mWW^13*s*t^6 - 2433*ep^2*mWW^13*s*t^6 - 4713*ep^3*mWW^13*s*t^6 - 4293*ep^4*mWW^13*s*t^6 - 1476*ep^5*mWW^13*s*t^6 + 4320*mtt^11*mWW*s^2*t^6 + 63940*ep*mtt^11*mWW*s^2*t^6 + 336620*ep^2*mtt^11*mWW*s^2*t^6 + 789164*ep^3*mtt^11*mWW*s^2*t^6 + 838580*ep^4*mtt^11*mWW*s^2*t^6 + 326416*ep^5*mtt^11*mWW*s^2*t^6 - 12476*mtt^10*mWW^2*s^2*t^6 - 26146*ep*mtt^10*mWW^2*s^2*t^6 + 396054*ep^2*mtt^10*mWW^2*s^2*t^6 + 1773786*ep^3*mtt^10*mWW^2*s^2*t^6 + 2600022*ep^4*mtt^10*mWW^2*s^2*t^6 + 1284920*ep^5*mtt^10*mWW^2*s^2*t^6 + 47976*mtt^9*mWW^3*s^2*t^6 - 191894*ep*mtt^9*mWW^3*s^2*t^6 - 4040396*ep^2*mtt^9*mWW^3*s^2*t^6 - 14223730*ep^3*mtt^9*mWW^3*s^2*t^6 - 19012420*ep^4*mtt^9*mWW^3*s^2*t^6 - 8803056*ep^5*mtt^9*mWW^3*s^2*t^6 - 143480*mtt^8*mWW^4*s^2*t^6 - 109342*ep*mtt^8*mWW^4*s^2*t^6 + 6285592*ep^2*mtt^8*mWW^4*s^2*t^6 + 25766090*ep^3*mtt^8*mWW^4*s^2*t^6 + 36625276*ep^4*mtt^8*mWW^4*s^2*t^6 + 17589584*ep^5*mtt^8*mWW^4*s^2*t^6 + 85424*mtt^7*mWW^5*s^2*t^6 - 655802*ep*mtt^7*mWW^5*s^2*t^6 - 10458318*ep^2*mtt^7*mWW^5*s^2*t^6 - 37289738*ep^3*mtt^7*mWW^5*s^2*t^6 - 51999342*ep^4*mtt^7*mWW^5*s^2*t^6 - 25334424*ep^5*mtt^7*mWW^5*s^2*t^6 + 390140*mtt^6*mWW^6*s^2*t^6 + 5637110*ep*mtt^6*mWW^6*s^2*t^6 + 30534252*ep^2*mtt^6*mWW^6*s^2*t^6 + 77348974*ep^3*mtt^6*mWW^6*s^2*t^6 + 92134108*ep^4*mtt^6*mWW^6*s^2*t^6 + 41548176*ep^5*mtt^6*mWW^6*s^2*t^6 - 894404*mtt^5*mWW^7*s^2*t^6 - 11062262*ep*mtt^5*mWW^7*s^2*t^6 - 52616678*ep^2*mtt^5*mWW^7*s^2*t^6 - 120297894*ep^3*mtt^5*mWW^7*s^2*t^6 - 132396138*ep^4*mtt^5*mWW^7*s^2*t^6 - 56216264*ep^5*mtt^5*mWW^7*s^2*t^6 + 831672*mtt^4*mWW^8*s^2*t^6 + 10080678*ep*mtt^4*mWW^8*s^2*t^6 + 46851284*ep^2*mtt^4*mWW^8*s^2*t^6 + 104435838*ep^3*mtt^4*mWW^8*s^2*t^6 + 111951464*ep^4*mtt^4*mWW^8*s^2*t^6 + 46293184*ep^5*mtt^4*mWW^8*s^2*t^6 - 386072*mtt^3*mWW^9*s^2*t^6 - 4660274*ep*mtt^3*mWW^9*s^2*t^6 - 21554654*ep^2*mtt^3*mWW^9*s^2*t^6 - 47777762*ep^3*mtt^3*mWW^9*s^2*t^6 - 50875542*ep^4*mtt^3*mWW^9*s^2*t^6 - 20863416*ep^5*mtt^3*mWW^9*s^2*t^6 + 80344*mtt^2*mWW^10*s^2*t^6 + 964196*ep*mtt^2*mWW^10*s^2*t^6 + 4455086*ep^2*mtt^2*mWW^10*s^2*t^6 + 9926456*ep^3*mtt^2*mWW^10*s^2*t^6 + 10670286*ep^4*mtt^2*mWW^10*s^2*t^6 + 4421432*ep^5*mtt^2*mWW^10*s^2*t^6 - 2652*mtt*mWW^11*s^2*t^6 - 31116*ep*mtt*mWW^11*s^2*t^6 - 149774*ep^2*mtt*mWW^11*s^2*t^6 - 373000*ep^3*mtt*mWW^11*s^2*t^6 - 463394*ep^4*mtt*mWW^11*s^2*t^6 - 221064*ep^5*mtt*mWW^11*s^2*t^6 - 792*mWW^12*s^2*t^6 - 9088*ep*mWW^12*s^2*t^6 - 39068*ep^2*mWW^12*s^2*t^6 - 78184*ep^3*mWW^12*s^2*t^6 - 72900*ep^4*mWW^12*s^2*t^6 - 25488*ep^5*mWW^12*s^2*t^6 + 1872*mtt^10*mWW*s^3*t^6 - 8916*ep*mtt^10*mWW*s^3*t^6 - 164412*ep^2*mtt^10*mWW*s^3*t^6 - 550172*ep^3*mtt^10*mWW*s^3*t^6 - 694420*ep^4*mtt^10*mWW*s^3*t^6 - 297872*ep^5*mtt^10*mWW*s^3*t^6 - 15484*mtt^9*mWW^2*s^3*t^6 - 441850*ep*mtt^9*mWW^2*s^3*t^6 - 3109194*ep^2*mtt^9*mWW^2*s^3*t^6 - 8752766*ep^3*mtt^9*mWW^2*s^3*t^6 - 10808514*ep^4*mtt^9*mWW^2*s^3*t^6 - 4893952*ep^5*mtt^9*mWW^2*s^3*t^6 + 53702*mtt^8*mWW^3*s^3*t^6 + 2308302*ep*mtt^8*mWW^3*s^3*t^6 + 17613458*ep^2*mtt^8*mWW^3*s^3*t^6 + 51152154*ep^3*mtt^8*mWW^3*s^3*t^6 + 64043960*ep^4*mtt^8*mWW^3*s^3*t^6 + 29116968*ep^5*mtt^8*mWW^3*s^3*t^6 - 262976*mtt^7*mWW^4*s^3*t^6 - 6722946*ep*mtt^7*mWW^4*s^3*t^6 - 46209244*ep^2*mtt^7*mWW^4*s^3*t^6 - 129793070*ep^3*mtt^7*mWW^4*s^3*t^6 - 160948140*ep^4*mtt^7*mWW^4*s^3*t^6 - 73223464*ep^5*mtt^7*mWW^4*s^3*t^6 + 940840*mtt^6*mWW^5*s^3*t^6 + 15157774*ep*mtt^6*mWW^5*s^3*t^6 + 86771280*ep^2*mtt^6*mWW^5*s^3*t^6 + 224096694*ep^3*mtt^6*mWW^5*s^3*t^6 + 266851252*ep^4*mtt^6*mWW^5*s^3*t^6 + 119186632*ep^5*mtt^6*mWW^5*s^3*t^6 - 1815164*mtt^5*mWW^6*s^3*t^6 - 24162343*ep*mtt^5*mWW^6*s^3*t^6 - 121952169*ep^2*mtt^5*mWW^6*s^3*t^6 - 290771241*ep^3*mtt^5*mWW^6*s^3*t^6 - 328992111*ep^4*mtt^5*mWW^6*s^3*t^6 - 142163716*ep^5*mtt^5*mWW^6*s^3*t^6 + 1942026*mtt^4*mWW^7*s^3*t^6 + 24208929*ep*mtt^4*mWW^7*s^3*t^6 + 115466597*ep^2*mtt^4*mWW^7*s^3*t^6 + 262935379*ep^3*mtt^4*mWW^7*s^3*t^6 + 286662665*ep^4*mtt^4*mWW^7*s^3*t^6 + 120167124*ep^5*mtt^4*mWW^7*s^3*t^6 - 1160056*mtt^3*mWW^8*s^3*t^6 - 14165816*ep*mtt^3*mWW^8*s^3*t^6 - 66184076*ep^2*mtt^3*mWW^8*s^3*t^6 - 147694592*ep^3*mtt^3*mWW^8*s^3*t^6 - 157890492*ep^4*mtt^3*mWW^8*s^3*t^6 - 64917272*ep^5*mtt^3*mWW^8*s^3*t^6 + 359076*mtt^2*mWW^9*s^3*t^6 + 4354564*ep*mtt^2*mWW^9*s^3*t^6 + 20210920*ep^2*mtt^2*mWW^9*s^3*t^6 + 44810976*ep^3*mtt^2*mWW^9*s^3*t^6 + 47584240*ep^4*mtt^2*mWW^9*s^3*t^6 + 19412344*ep^5*mtt^2*mWW^9*s^3*t^6 - 43456*mtt*mWW^10*s^3*t^6 - 522309*ep*mtt*mWW^10*s^3*t^6 - 2418925*ep^2*mtt*mWW^10*s^3*t^6 - 5392779*ep^3*mtt*mWW^10*s^3*t^6 - 5788495*ep^4*mtt*mWW^10*s^3*t^6 - 2389788*ep^5*mtt*mWW^10*s^3*t^6 - 380*mWW^11*s^3*t^6 - 5389*ep*mWW^11*s^3*t^6 - 24235*ep^2*mWW^11*s^3*t^6 - 40583*ep^3*mWW^11*s^3*t^6 - 19945*ep^4*mWW^11*s^3*t^6 + 2996*ep^5*mWW^11*s^3*t^6 - 16608*mtt^9*mWW*s^4*t^6 - 149308*ep*mtt^9*mWW*s^4*t^6 - 476276*ep^2*mtt^9*mWW*s^4*t^6 - 681492*ep^3*mtt^9*mWW*s^4*t^6 - 433516*ep^4*mtt^9*mWW*s^4*t^6 - 95600*ep^5*mtt^9*mWW*s^4*t^6 + 64948*mtt^8*mWW^2*s^4*t^6 + 1122104*ep*mtt^8*mWW^2*s^4*t^6 + 6605604*ep^2*mtt^8*mWW^2*s^4*t^6 + 17099224*ep^3*mtt^8*mWW^2*s^4*t^6 + 20139464*ep^4*mtt^8*mWW^2*s^4*t^6 + 8839536*ep^5*mtt^8*mWW^2*s^4*t^6 - 181000*mtt^7*mWW^3*s^4*t^6 - 4278424*ep*mtt^7*mWW^3*s^4*t^6 - 28638144*ep^2*mtt^7*mWW^3*s^4*t^6 - 79283528*ep^3*mtt^7*mWW^3*s^4*t^6 - 97352344*ep^4*mtt^7*mWW^3*s^4*t^6 - 43978736*ep^5*mtt^7*mWW^3*s^4*t^6 + 610016*mtt^6*mWW^4*s^4*t^6 + 11488432*ep*mtt^6*mWW^4*s^4*t^6 + 70864738*ep^2*mtt^6*mWW^4*s^4*t^6 + 189998096*ep^3*mtt^6*mWW^4*s^4*t^6 + 230775318*ep^4*mtt^6*mWW^4*s^4*t^6 + 104233608*ep^5*mtt^6*mWW^4*s^4*t^6 - 1459664*mtt^5*mWW^5*s^4*t^6 - 21637920*ep*mtt^5*mWW^5*s^4*t^6 - 117695000*ep^2*mtt^5*mWW^5*s^4*t^6 - 294951948*ep^3*mtt^5*mWW^5*s^4*t^6 - 345127876*ep^4*mtt^5*mWW^5*s^4*t^6 - 152718656*ep^5*mtt^5*mWW^5*s^4*t^6 + 2019908*mtt^4*mWW^6*s^4*t^6 + 26536542*ep*mtt^4*mWW^6*s^4*t^6 + 132296290*ep^2*mtt^4*mWW^6*s^4*t^6 + 312056702*ep^3*mtt^4*mWW^6*s^4*t^6 + 349825486*ep^4*mtt^4*mWW^6*s^4*t^6 + 150025736*ep^5*mtt^4*mWW^6*s^4*t^6 - 1594848*mtt^3*mWW^7*s^4*t^6 - 19938156*ep*mtt^3*mWW^7*s^4*t^6 - 95174864*ep^2*mtt^3*mWW^7*s^4*t^6 - 216259396*ep^3*mtt^3*mWW^7*s^4*t^6 - 234707920*ep^4*mtt^3*mWW^7*s^4*t^6 - 97810112*ep^5*mtt^3*mWW^7*s^4*t^6 + 691840*mtt^2*mWW^8*s^4*t^6 + 8501512*ep*mtt^2*mWW^8*s^4*t^6 + 39887374*ep^2*mtt^2*mWW^8*s^4*t^6 + 88999288*ep^3*mtt^2*mWW^8*s^4*t^6 + 94787658*ep^4*mtt^2*mWW^8*s^4*t^6 + 38738088*ep^5*mtt^2*mWW^8*s^4*t^6 - 143656*mtt*mWW^9*s^4*t^6 - 1754528*ep*mtt*mWW^9*s^4*t^6 - 8179844*ep^2*mtt*mWW^9*s^4*t^6 - 18108100*ep^3*mtt*mWW^9*s^4*t^6 - 19104728*ep^4*mtt*mWW^9*s^4*t^6 - 7719968*ep^5*mtt*mWW^9*s^4*t^6 + 9064*mWW^10*s^4*t^6 + 109746*ep*mWW^10*s^4*t^6 + 510122*ep^2*mWW^10*s^4*t^6 + 1131154*ep^3*mWW^10*s^4*t^6 + 1198458*ep^4*mWW^10*s^4*t^6 + 486104*ep^5*mWW^10*s^4*t^6 + 26064*mtt^8*mWW*s^5*t^6 + 261844*ep*mtt^8*mWW*s^5*t^6 + 980396*ep^2*mtt^8*mWW*s^5*t^6 + 1738268*ep^3*mtt^8*mWW*s^5*t^6 + 1471940*ep^4*mtt^8*mWW*s^5*t^6 + 478288*ep^5*mtt^8*mWW*s^5*t^6 - 88364*mtt^7*mWW^2*s^5*t^6 - 1362288*ep*mtt^7*mWW^2*s^5*t^6 - 7534316*ep^2*mtt^7*mWW^2*s^5*t^6 - 18791208*ep^3*mtt^7*mWW^2*s^5*t^6 - 21572720*ep^4*mtt^7*mWW^2*s^5*t^6 - 9275904*ep^5*mtt^7*mWW^2*s^5*t^6 + 195002*mtt^6*mWW^3*s^5*t^6 + 3954726*ep*mtt^6*mWW^3*s^5*t^6 + 25097842*ep^2*mtt^6*mWW^3*s^5*t^6 + 67922634*ep^3*mtt^6*mWW^3*s^5*t^6 + 82517084*ep^4*mtt^6*mWW^3*s^5*t^6 + 37087736*ep^5*mtt^6*mWW^3*s^5*t^6 - 501964*mtt^5*mWW^4*s^5*t^6 - 8801824*ep*mtt^5*mWW^4*s^5*t^6 - 52582830*ep^2*mtt^5*mWW^4*s^5*t^6 - 139228560*ep^3*mtt^5*mWW^4*s^5*t^6 - 168624278*ep^4*mtt^5*mWW^4*s^5*t^6 - 76349312*ep^5*mtt^5*mWW^4*s^5*t^6 + 950852*mtt^4*mWW^5*s^5*t^6 + 13785126*ep*mtt^4*mWW^5*s^5*t^6 + 73890236*ep^2*mtt^4*mWW^5*s^5*t^6 + 184003990*ep^3*mtt^4*mWW^5*s^5*t^6 + 215113788*ep^4*mtt^4*mWW^5*s^5*t^6 + 95441712*ep^5*mtt^4*mWW^5*s^5*t^6 - 1034148*mtt^3*mWW^6*s^5*t^6 - 13557436*ep*mtt^3*mWW^6*s^5*t^6 - 67403342*ep^2*mtt^3*mWW^6*s^5*t^6 - 158728540*ep^3*mtt^3*mWW^6*s^5*t^6 - 177817294*ep^4*mtt^3*mWW^6*s^5*t^6 - 76273432*ep^5*mtt^3*mWW^6*s^5*t^6 + 617794*mtt^2*mWW^7*s^5*t^6 + 7764922*ep*mtt^2*mWW^7*s^5*t^6 + 37188336*ep^2*mtt^2*mWW^7*s^5*t^6 + 84579430*ep^3*mtt^2*mWW^7*s^5*t^6 + 91719910*ep^4*mtt^2*mWW^7*s^5*t^6 + 38159160*ep^5*mtt^2*mWW^7*s^5*t^6 - 186708*mtt*mWW^8*s^5*t^6 - 2311292*ep*mtt*mWW^8*s^5*t^6 - 10894808*ep^2*mtt*mWW^8*s^5*t^6 - 24315652*ep^3*mtt*mWW^8*s^5*t^6 - 25819404*ep^4*mtt*mWW^8*s^5*t^6 - 10502744*ep^5*mtt*mWW^8*s^5*t^6 + 21472*mWW^9*s^5*t^6 + 264302*ep*mWW^9*s^5*t^6 + 1236406*ep^2*mWW^9*s^5*t^6 + 2729398*ep^3*mWW^9*s^5*t^6 + 2857374*ep^4*mWW^9*s^5*t^6 + 1142336*ep^5*mWW^9*s^5*t^6 - 20640*mtt^7*mWW*s^6*t^6 - 214548*ep*mtt^7*mWW*s^6*t^6 - 837084*ep^2*mtt^7*mWW*s^6*t^6 - 1550108*ep^3*mtt^7*mWW*s^6*t^6 - 1370116*ep^4*mtt^7*mWW*s^6*t^6 - 463184*ep^5*mtt^7*mWW*s^6*t^6 + 65372*mtt^6*mWW^2*s^6*t^6 + 954990*ep*mtt^6*mWW^2*s^6*t^6 + 5102494*ep^2*mtt^6*mWW^2*s^6*t^6 + 12419338*ep^3*mtt^6*mWW^2*s^6*t^6 + 13973878*ep^4*mtt^6*mWW^2*s^6*t^6 + 5895288*ep^5*mtt^6*mWW^2*s^6*t^6 - 110744*mtt^5*mWW^3*s^6*t^6 - 2067674*ep*mtt^5*mWW^3*s^6*t^6 - 12682064*ep^2*mtt^5*mWW^3*s^6*t^6 - 33749950*ep^3*mtt^5*mWW^3*s^6*t^6 - 40591104*ep^4*mtt^5*mWW^3*s^6*t^6 - 18108160*ep^5*mtt^5*mWW^3*s^6*t^6 + 197480*mtt^4*mWW^4*s^6*t^6 + 3419010*ep*mtt^4*mWW^4*s^6*t^6 + 20338806*ep^2*mtt^4*mWW^4*s^6*t^6 + 54090690*ep^3*mtt^4*mWW^4*s^6*t^6 + 66089390*ep^4*mtt^4*mWW^4*s^6*t^6 + 30246088*ep^5*mtt^4*mWW^4*s^6*t^6 - 289304*mtt^3*mWW^5*s^6*t^6 - 4213988*ep*mtt^3*mWW^5*s^6*t^6 - 22672020*ep^2*mtt^3*mWW^5*s^6*t^6 - 57020444*ep^3*mtt^3*mWW^5*s^6*t^6 - 67568676*ep^4*mtt^3*mWW^5*s^6*t^6 - 30430480*ep^5*mtt^3*mWW^5*s^6*t^6 + 243332*mtt^2*mWW^6*s^6*t^6 + 3220982*ep*mtt^2*mWW^6*s^6*t^6 + 16125258*ep^2*mtt^2*mWW^6*s^6*t^6 + 38342154*ep^3*mtt^2*mWW^6*s^6*t^6 + 43449210*ep^4*mtt^2*mWW^6*s^6*t^6 + 18866760*ep^5*mtt^2*mWW^6*s^6*t^6 - 102704*mtt*mWW^7*s^6*t^6 - 1303374*ep*mtt*mWW^7*s^6*t^6 - 6285536*ep^2*mtt*mWW^7*s^6*t^6 - 14397818*ep^3*mtt*mWW^7*s^6*t^6 - 15734248*ep^4*mtt*mWW^7*s^6*t^6 - 6601632*ep^5*mtt*mWW^7*s^6*t^6 + 17208*mWW^8*s^6*t^6 + 213562*ep*mWW^8*s^6*t^6 + 1006146*ep^2*mWW^8*s^6*t^6 + 2243738*ep^3*mWW^8*s^6*t^6 + 2381426*ep^4*mWW^8*s^6*t^6 + 969080*ep^5*mWW^8*s^6*t^6 + 8880*mtt^6*mWW*s^7*t^6 + 93380*ep*mtt^6*mWW*s^7*t^6 + 369100*ep^2*mtt^6*mWW*s^7*t^6 + 692076*ep^3*mtt^6*mWW*s^7*t^6 + 618500*ep^4*mtt^6*mWW*s^7*t^6 + 211024*ep^5*mtt^6*mWW*s^7*t^6 - 27524*mtt^5*mWW^2*s^7*t^6 - 387210*ep*mtt^5*mWW^2*s^7*t^6 - 2013986*ep^2*mtt^5*mWW^2*s^7*t^6 - 4796510*ep^3*mtt^5*mWW^2*s^7*t^6 - 5287890*ep^4*mtt^5*mWW^2*s^7*t^6 - 2183840*ep^5*mtt^5*mWW^2*s^7*t^6 + 35410*mtt^4*mWW^3*s^7*t^6 + 612974*ep*mtt^4*mWW^3*s^7*t^6 + 3633050*ep^2*mtt^4*mWW^3*s^7*t^6 + 9473578*ep^3*mtt^4*mWW^3*s^7*t^6 + 11213332*ep^4*mtt^4*mWW^3*s^7*t^6 + 4925800*ep^5*mtt^4*mWW^3*s^7*t^6 - 33960*mtt^3*mWW^4*s^7*t^6 - 613040*ep*mtt^3*mWW^4*s^7*t^6 - 3741936*ep^2*mtt^3*mWW^4*s^7*t^6 - 10222584*ep^3*mtt^3*mWW^4*s^7*t^6 - 12819120*ep^4*mtt^3*mWW^4*s^7*t^6 - 6005104*ep^5*mtt^3*mWW^4*s^7*t^6 + 31460*mtt^2*mWW^5*s^7*t^6 + 489124*ep*mtt^2*mWW^5*s^7*t^6 + 2752188*ep^2*mtt^2*mWW^5*s^7*t^6 + 7293412*ep^3*mtt^2*mWW^5*s^7*t^6 + 9111560*ep^4*mtt^2*mWW^5*s^7*t^6 + 4305488*ep^5*mtt^2*mWW^5*s^7*t^6 - 18340*mtt*mWW^6*s^7*t^6 - 256294*ep*mtt*mWW^6*s^7*t^6 - 1338142*ep^2*mtt*mWW^6*s^7*t^6 - 3352090*ep^3*mtt*mWW^6*s^7*t^6 - 4018446*ep^4*mtt*mWW^6*s^7*t^6 - 1842672*ep^5*mtt*mWW^6*s^7*t^6 + 4074*mWW^7*s^7*t^6 + 52426*ep*mWW^7*s^7*t^6 + 256206*ep^2*mWW^7*s^7*t^6 + 603958*ep^3*mWW^7*s^7*t^6 + 686704*ep^4*mWW^7*s^7*t^6 + 301304*ep^5*mWW^7*s^7*t^6 - 1872*mtt^5*mWW*s^8*t^6 - 19604*ep*mtt^5*mWW*s^8*t^6 - 77068*ep^2*mtt^5*mWW*s^8*t^6 - 143548*ep^3*mtt^5*mWW*s^8*t^6 - 127300*ep^4*mtt^5*mWW*s^8*t^6 - 43088*ep^5*mtt^5*mWW*s^8*t^6 + 5944*mtt^4*mWW^2*s^8*t^6 + 80464*ep*mtt^4*mWW^2*s^8*t^6 + 406172*ep^2*mtt^4*mWW^2*s^8*t^6 + 942432*ep^3*mtt^4*mWW^2*s^8*t^6 + 1012316*ep^4*mtt^4*mWW^2*s^8*t^6 + 406432*ep^5*mtt^4*mWW^2*s^8*t^6 - 6296*mtt^3*mWW^3*s^8*t^6 - 97948*ep*mtt^3*mWW^3*s^8*t^6 - 550856*ep^2*mtt^3*mWW^3*s^8*t^6 - 1382420*ep^3*mtt^3*mWW^3*s^8*t^6 - 1577296*ep^4*mtt^3*mWW^3*s^8*t^6 - 665744*ep^5*mtt^3*mWW^3*s^8*t^6 + 1944*mtt^2*mWW^4*s^8*t^6 + 39404*ep*mtt^2*mWW^4*s^8*t^6 + 258840*ep^2*mtt^2*mWW^4*s^8*t^6 + 749380*ep^3*mtt^2*mWW^4*s^8*t^6 + 980512*ep^4*mtt^2*mWW^4*s^8*t^6 + 472528*ep^5*mtt^2*mWW^4*s^8*t^6 + 584*mtt*mWW^5*s^8*t^6 + 1728*ep*mtt*mWW^5*s^8*t^6 - 19020*ep^2*mtt*mWW^5*s^8*t^6 - 130656*ep^3*mtt*mWW^5*s^8*t^6 - 255532*ep^4*mtt*mWW^5*s^8*t^6 - 157280*ep^5*mtt*mWW^5*s^8*t^6 - 304*mWW^6*s^8*t^6 - 2124*ep*mWW^6*s^8*t^6 - 2324*ep^2*mWW^6*s^8*t^6 + 15884*ep^3*mWW^6*s^8*t^6 + 42564*ep^4*mWW^6*s^8*t^6 + 28624*ep^5*mWW^6*s^8*t^6 + 128*mtt^4*mWW*s^9*t^6 + 1288*ep*mtt^4*mWW*s^9*t^6 + 4816*ep^2*mtt^4*mWW*s^9*t^6 + 8472*ep^3*mtt^4*mWW*s^9*t^6 + 7056*ep^4*mtt^4*mWW*s^9*t^6 + 2240*ep^5*mtt^4*mWW*s^9*t^6 - 448*mtt^3*mWW^2*s^9*t^6 - 5680*ep*mtt^3*mWW^2*s^9*t^6 - 27096*ep^2*mtt^3*mWW^2*s^9*t^6 - 59728*ep^3*mtt^3*mWW^2*s^9*t^6 - 60872*ep^4*mtt^3*mWW^2*s^9*t^6 - 23056*ep^5*mtt^3*mWW^2*s^9*t^6 + 576*mtt^2*mWW^3*s^9*t^6 + 7652*ep*mtt^2*mWW^3*s^9*t^6 + 39204*ep^2*mtt^2*mWW^3*s^9*t^6 + 90388*ep^3*mtt^2*mWW^3*s^9*t^6 + 93740*ep^4*mtt^2*mWW^3*s^9*t^6 + 35240*ep^5*mtt^2*mWW^3*s^9*t^6 - 320*mtt*mWW^4*s^9*t^6 - 4120*ep*mtt*mWW^4*s^9*t^6 - 21264*ep^2*mtt*mWW^4*s^9*t^6 - 48856*ep^3*mtt*mWW^4*s^9*t^6 - 49648*ep^4*mtt*mWW^4*s^9*t^6 - 17920*ep^5*mtt*mWW^4*s^9*t^6 + 64*mWW^5*s^9*t^6 + 796*ep*mWW^5*s^9*t^6 + 3956*ep^2*mWW^5*s^9*t^6 + 8892*ep^3*mWW^5*s^9*t^6 + 8956*ep^4*mWW^5*s^9*t^6 + 3240*ep^5*mWW^5*s^9*t^6 - 48*mtt^13*t^7 - 584*ep*mtt^13*t^7 - 2640*ep^2*mtt^13*t^7 - 5496*ep^3*mtt^13*t^7 - 5312*ep^4*mtt^13*t^7 - 1920*ep^5*mtt^13*t^7 - 1696*mtt^12*mWW*t^7 - 20724*ep*mtt^12*mWW*t^7 - 94728*ep^2*mtt^12*mWW*t^7 - 200956*ep^3*mtt^12*mWW*t^7 - 198696*ep^4*mtt^12*mWW*t^7 - 73440*ep^5*mtt^12*mWW*t^7 + 7560*mtt^11*mWW^2*t^7 + 87116*ep*mtt^11*mWW^2*t^7 + 379816*ep^2*mtt^11*mWW^2*t^7 + 782396*ep^3*mtt^11*mWW^2*t^7 + 763064*ep^4*mtt^11*mWW^2*t^7 + 281888*ep^5*mtt^11*mWW^2*t^7 - 14152*mtt^10*mWW^3*t^7 - 153664*ep*mtt^10*mWW^3*t^7 - 648580*ep^2*mtt^10*mWW^3*t^7 - 1359696*ep^3*mtt^10*mWW^3*t^7 - 1420340*ep^4*mtt^10*mWW^3*t^7 - 589008*ep^5*mtt^10*mWW^3*t^7 + 27216*mtt^9*mWW^4*t^7 + 320588*ep*mtt^9*mWW^4*t^7 + 1498336*ep^2*mtt^9*mWW^4*t^7 + 3509244*ep^3*mtt^9*mWW^4*t^7 + 4080568*ep^4*mtt^9*mWW^4*t^7 + 1866528*ep^5*mtt^9*mWW^4*t^7 - 65728*mtt^8*mWW^5*t^7 - 849754*ep*mtt^8*mWW^5*t^7 - 4225454*ep^2*mtt^8*mWW^5*t^7 - 10084902*ep^3*mtt^8*mWW^5*t^7 - 11572378*ep^4*mtt^8*mWW^5*t^7 - 5128584*ep^5*mtt^8*mWW^5*t^7 + 110320*mtt^7*mWW^6*t^7 + 1452280*ep*mtt^7*mWW^6*t^7 + 7239192*ep^2*mtt^7*mWW^6*t^7 + 17028672*ep^3*mtt^7*mWW^6*t^7 + 19028720*ep^4*mtt^7*mWW^6*t^7 + 8148416*ep^5*mtt^7*mWW^6*t^7 - 108160*mtt^6*mWW^7*t^7 - 1412966*ep*mtt^6*mWW^7*t^7 - 6965646*ep^2*mtt^6*mWW^7*t^7 - 16138746*ep^3*mtt^6*mWW^7*t^7 - 17698394*ep^4*mtt^6*mWW^7*t^7 - 7411528*ep^5*mtt^6*mWW^7*t^7 + 60352*mtt^5*mWW^8*t^7 + 774244*ep*mtt^5*mWW^8*t^7 + 3756880*ep^2*mtt^5*mWW^8*t^7 + 8586036*ep^3*mtt^5*mWW^8*t^7 + 9295720*ep^4*mtt^5*mWW^8*t^7 + 3840608*ep^5*mtt^5*mWW^8*t^7 - 17856*mtt^4*mWW^9*t^7 - 222658*ep*mtt^4*mWW^9*t^7 - 1057106*ep^2*mtt^4*mWW^9*t^7 - 2382414*ep^3*mtt^4*mWW^9*t^7 - 2557558*ep^4*mtt^4*mWW^9*t^7 - 1050488*ep^5*mtt^4*mWW^9*t^7 + 2216*mtt^3*mWW^10*t^7 + 26388*ep*mtt^3*mWW^10*t^7 + 121184*ep^2*mtt^3*mWW^10*t^7 + 269068*ep^3*mtt^3*mWW^10*t^7 + 288760*ep^4*mtt^3*mWW^10*t^7 + 119584*ep^5*mtt^3*mWW^10*t^7 - 24*mtt^2*mWW^11*t^7 - 266*ep*mtt^2*mWW^11*t^7 - 1254*ep^2*mtt^2*mWW^11*t^7 - 3206*ep^3*mtt^2*mWW^11*t^7 - 4154*ep^4*mtt^2*mWW^11*t^7 - 2056*ep^5*mtt^2*mWW^11*t^7 + 240*mtt^12*s*t^7 + 3064*ep*mtt^12*s*t^7 + 14376*ep^2*mtt^12*s*t^7 + 30696*ep^3*mtt^12*s*t^7 + 30184*ep^4*mtt^12*s*t^7 + 11040*ep^5*mtt^12*s*t^7 + 7960*mtt^11*mWW*s*t^7 + 101120*ep*mtt^11*mWW*s*t^7 + 476752*ep^2*mtt^11*mWW*s*t^7 + 1033744*ep^3*mtt^11*mWW*s*t^7 + 1037768*ep^4*mtt^11*mWW*s*t^7 + 387616*ep^5*mtt^11*mWW*s*t^7 - 29760*mtt^10*mWW^2*s*t^7 - 346984*ep*mtt^10*mWW^2*s*t^7 - 1522966*ep^2*mtt^10*mWW^2*s*t^7 - 3131208*ep^3*mtt^10*mWW^2*s*t^7 - 3017698*ep^4*mtt^10*mWW^2*s*t^7 - 1087624*ep^5*mtt^10*mWW^2*s*t^7 + 41232*mtt^9*mWW^3*s*t^7 + 362108*ep*mtt^9*mWW^3*s*t^7 + 1143830*ep^2*mtt^9*mWW^3*s*t^7 + 1718152*ep^3*mtt^9*mWW^3*s*t^7 + 1293622*ep^4*mtt^9*mWW^3*s*t^7 + 411096*ep^5*mtt^9*mWW^3*s*t^7 - 61588*mtt^8*mWW^4*s*t^7 - 419698*ep*mtt^8*mWW^4*s*t^7 - 759196*ep^2*mtt^8*mWW^4*s*t^7 - 177294*ep^3*mtt^8*mWW^4*s*t^7 + 346048*ep^4*mtt^8*mWW^4*s*t^7 + 8928*ep^5*mtt^8*mWW^4*s*t^7 + 136028*mtt^7*mWW^5*s*t^7 + 1260426*ep*mtt^7*mWW^5*s*t^7 + 4384440*ep^2*mtt^7*mWW^5*s*t^7 + 7707986*ep^3*mtt^7*mWW^5*s*t^7 + 7289000*ep^4*mtt^7*mWW^5*s*t^7 + 3056000*ep^5*mtt^7*mWW^5*s*t^7 - 164424*mtt^6*mWW^6*s*t^7 - 1702853*ep*mtt^6*mWW^6*s*t^7 - 6665883*ep^2*mtt^6*mWW^6*s*t^7 - 12592955*ep^3*mtt^6*mWW^6*s*t^7 - 11696689*ep^4*mtt^6*mWW^6*s*t^7 - 4355796*ep^5*mtt^6*mWW^6*s*t^7 + 51996*mtt^5*mWW^7*s*t^7 + 459410*ep*mtt^5*mWW^7*s*t^7 + 1314966*ep^2*mtt^5*mWW^7*s*t^7 + 1167514*ep^3*mtt^5*mWW^7*s*t^7 - 487326*ep^4*mtt^5*mWW^7*s*t^7 - 836760*ep^5*mtt^5*mWW^7*s*t^7 + 67360*mtt^4*mWW^8*s*t^7 + 900847*ep*mtt^4*mWW^8*s*t^7 + 4576291*ep^2*mtt^4*mWW^8*s*t^7 + 11000713*ep^3*mtt^4*mWW^8*s*t^7 + 12562025*ep^4*mtt^4*mWW^8*s*t^7 + 5479124*ep^5*mtt^4*mWW^8*s*t^7 - 71460*mtt^3*mWW^9*s*t^7 - 890122*ep*mtt^3*mWW^9*s*t^7 - 4230188*ep^2*mtt^3*mWW^9*s*t^7 - 9570626*ep^3*mtt^3*mWW^9*s*t^7 - 10347436*ep^4*mtt^3*mWW^9*s*t^7 - 4295568*ep^5*mtt^3*mWW^9*s*t^7 + 25704*mtt^2*mWW^10*s*t^7 + 311145*ep*mtt^2*mWW^10*s*t^7 + 1441065*ep^2*mtt^2*mWW^10*s*t^7 + 3192343*ep^3*mtt^2*mWW^10*s*t^7 + 3392043*ep^4*mtt^2*mWW^10*s*t^7 + 1386620*ep^5*mtt^2*mWW^10*s*t^7 - 3324*mtt*mWW^11*s*t^7 - 38862*ep*mtt*mWW^11*s*t^7 - 175368*ep^2*mtt*mWW^11*s*t^7 - 383874*ep^3*mtt*mWW^11*s*t^7 - 407772*ep^4*mtt*mWW^11*s*t^7 - 167760*ep^5*mtt*mWW^11*s*t^7 + 36*mWW^12*s*t^7 + 399*ep*mWW^12*s*t^7 + 1881*ep^2*mWW^12*s*t^7 + 4809*ep^3*mWW^12*s*t^7 + 6231*ep^4*mWW^12*s*t^7 + 3084*ep^5*mWW^12*s*t^7 - 336*mtt^11*s^2*t^7 - 5096*ep*mtt^11*s^2*t^7 - 26712*ep^2*mtt^11*s^2*t^7 - 60984*ep^3*mtt^11*s^2*t^7 - 62552*ep^4*mtt^11*s^2*t^7 - 23520*ep^5*mtt^11*s^2*t^7 - 10704*mtt^10*mWW*s^2*t^7 - 157296*ep*mtt^10*mWW*s^2*t^7 - 819264*ep^2*mtt^10*mWW*s^2*t^7 - 1893136*ep^3*mtt^10*mWW*s^2*t^7 - 1981232*ep^4*mtt^10*mWW*s^2*t^7 - 760768*ep^5*mtt^10*mWW*s^2*t^7 + 24552*mtt^9*mWW^2*s^2*t^7 + 300226*ep*mtt^9*mWW^2*s^2*t^7 + 1344982*ep^2*mtt^9*mWW^2*s^2*t^7 + 2706038*ep^3*mtt^9*mWW^2*s^2*t^7 + 2418050*ep^4*mtt^9*mWW^2*s^2*t^7 + 737832*ep^5*mtt^9*mWW^2*s^2*t^7 + 2568*mtt^8*mWW^3*s^2*t^7 + 500409*ep*mtt^8*mWW^3*s^2*t^7 + 4220535*ep^2*mtt^8*mWW^3*s^2*t^7 + 12521743*ep^3*mtt^8*mWW^3*s^2*t^7 + 15709037*ep^4*mtt^8*mWW^3*s^2*t^7 + 7127428*ep^5*mtt^8*mWW^3*s^2*t^7 - 26766*mtt^7*mWW^4*s^2*t^7 - 1757053*ep*mtt^7*mWW^4*s^2*t^7 - 13920033*ep^2*mtt^7*mWW^4*s^2*t^7 - 40333535*ep^3*mtt^7*mWW^4*s^2*t^7 - 49752209*ep^4*mtt^7*mWW^4*s^2*t^7 - 22157204*ep^5*mtt^7*mWW^4*s^2*t^7 + 35424*mtt^6*mWW^5*s^2*t^7 + 2474215*ep*mtt^6*mWW^5*s^2*t^7 + 19984523*ep^2*mtt^6*mWW^5*s^2*t^7 + 59144437*ep^3*mtt^6*mWW^5*s^2*t^7 + 74603829*ep^4*mtt^6*mWW^5*s^2*t^7 + 33988932*ep^5*mtt^6*mWW^5*s^2*t^7 - 183526*mtt^5*mWW^6*s^2*t^7 - 3928183*ep*mtt^5*mWW^6*s^2*t^7 - 25599423*ep^2*mtt^5*mWW^6*s^2*t^7 - 70572333*ep^3*mtt^5*mWW^6*s^2*t^7 - 87022187*ep^4*mtt^5*mWW^6*s^2*t^7 - 39610268*ep^5*mtt^5*mWW^6*s^2*t^7 + 391912*mtt^4*mWW^7*s^2*t^7 + 5633647*ep*mtt^4*mWW^7*s^2*t^7 + 30048503*ep^2*mtt^4*mWW^7*s^2*t^7 + 74283901*ep^3*mtt^4*mWW^7*s^2*t^7 + 86013745*ep^4*mtt^4*mWW^7*s^2*t^7 + 37721012*ep^5*mtt^4*mWW^7*s^2*t^7 - 370314*mtt^3*mWW^8*s^2*t^7 - 4764771*ep*mtt^3*mWW^8*s^2*t^7 - 23293415*ep^2*mtt^3*mWW^8*s^2*t^7 - 53912609*ep^3*mtt^3*mWW^8*s^2*t^7 - 59355247*ep^4*mtt^3*mWW^8*s^2*t^7 - 25017964*ep^5*mtt^3*mWW^8*s^2*t^7 + 169840*mtt^2*mWW^9*s^2*t^7 + 2098161*ep*mtt^2*mWW^9*s^2*t^7 + 9878013*ep^2*mtt^2*mWW^9*s^2*t^7 + 22114499*ep^3*mtt^2*mWW^9*s^2*t^7 + 23637059*ep^4*mtt^2*mWW^9*s^2*t^7 + 9696028*ep^5*mtt^2*mWW^9*s^2*t^7 - 34714*mtt*mWW^10*s^2*t^7 - 417891*ep*mtt*mWW^10*s^2*t^7 - 1922231*ep^2*mtt*mWW^10*s^2*t^7 - 4223089*ep^3*mtt*mWW^10*s^2*t^7 - 4444287*ep^4*mtt*mWW^10*s^2*t^7 - 1797548*ep^5*mtt*mWW^10*s^2*t^7 + 2064*mWW^11*s^2*t^7 + 23632*ep*mWW^11*s^2*t^7 + 104522*ep^2*mWW^11*s^2*t^7 + 225068*ep^3*mWW^11*s^2*t^7 + 235994*ep^4*mWW^11*s^2*t^7 + 96040*ep^5*mWW^11*s^2*t^7 - 336*mtt^10*s^3*t^7 - 1064*ep*mtt^10*s^3*t^7 + 6216*ep^2*mtt^10*s^3*t^7 + 29064*ep^3*mtt^10*s^3*t^7 + 38920*ep^4*mtt^10*s^3*t^7 + 16800*ep^5*mtt^10*s^3*t^7 - 7432*mtt^9*mWW*s^3*t^7 - 13180*ep*mtt^9*mWW*s^3*t^7 + 234516*ep^2*mtt^9*mWW*s^3*t^7 + 956228*ep^3*mtt^9*mWW*s^3*t^7 + 1271156*ep^4*mtt^9*mWW*s^3*t^7 + 555192*ep^5*mtt^9*mWW*s^3*t^7 + 64536*mtt^8*mWW^2*s^3*t^7 + 719542*ep*mtt^8*mWW^2*s^3*t^7 + 3117586*ep^2*mtt^8*mWW^2*s^3*t^7 + 6662682*ep^3*mtt^8*mWW^2*s^3*t^7 + 7060278*ep^4*mtt^8*mWW^2*s^3*t^7 + 2975040*ep^5*mtt^8*mWW^2*s^3*t^7 - 162668*mtt^7*mWW^3*s^3*t^7 - 2855685*ep*mtt^7*mWW^3*s^3*t^7 - 16860549*ep^2*mtt^7*mWW^3*s^3*t^7 - 43504287*ep^3*mtt^7*mWW^3*s^3*t^7 - 50975327*ep^4*mtt^7*mWW^3*s^3*t^7 - 22264108*ep^5*mtt^7*mWW^3*s^3*t^7 + 207952*mtt^6*mWW^4*s^3*t^7 + 5196156*ep*mtt^6*mWW^4*s^3*t^7 + 35206150*ep^2*mtt^6*mWW^4*s^3*t^7 + 97435228*ep^3*mtt^6*mWW^4*s^3*t^7 + 119072890*ep^4*mtt^6*mWW^4*s^3*t^7 + 53457512*ep^5*mtt^6*mWW^4*s^3*t^7 - 278352*mtt^5*mWW^5*s^3*t^7 - 6842833*ep*mtt^5*mWW^5*s^3*t^7 - 46529321*ep^2*mtt^5*mWW^5*s^3*t^7 - 130321927*ep^3*mtt^5*mWW^5*s^3*t^7 - 161720379*ep^4*mtt^5*mWW^5*s^3*t^7 - 73830012*ep^5*mtt^5*mWW^5*s^3*t^7 + 483228*mtt^4*mWW^6*s^3*t^7 + 8321281*ep*mtt^4*mWW^6*s^3*t^7 + 49390551*ep^2*mtt^4*mWW^6*s^3*t^7 + 130322423*ep^3*mtt^4*mWW^6*s^3*t^7 + 157380649*ep^4*mtt^4*mWW^6*s^3*t^7 + 71050612*ep^5*mtt^4*mWW^6*s^3*t^7 - 565476*mtt^3*mWW^7*s^3*t^7 - 7868995*ep*mtt^3*mWW^7*s^3*t^7 - 40986425*ep^2*mtt^3*mWW^7*s^3*t^7 - 99712305*ep^3*mtt^3*mWW^7*s^3*t^7 - 114221411*ep^4*mtt^3*mWW^7*s^3*t^7 - 49748988*ep^5*mtt^3*mWW^7*s^3*t^7 + 352992*mtt^2*mWW^8*s^3*t^7 + 4514338*ep*mtt^2*mWW^8*s^3*t^7 + 21928474*ep^2*mtt^2*mWW^8*s^3*t^7 + 50428070*ep^3*mtt^2*mWW^8*s^3*t^7 + 55170566*ep^4*mtt^2*mWW^8*s^3*t^7 + 23121048*ep^5*mtt^2*mWW^8*s^3*t^7 - 105784*mtt*mWW^9*s^3*t^7 - 1306867*ep*mtt*mWW^9*s^3*t^7 - 6139821*ep^2*mtt*mWW^9*s^3*t^7 - 13678789*ep^3*mtt*mWW^9*s^3*t^7 - 14519479*ep^4*mtt*mWW^9*s^3*t^7 - 5908884*ep^5*mtt*mWW^9*s^3*t^7 + 11340*mWW^10*s^3*t^7 + 137307*ep*mWW^10*s^3*t^7 + 632623*ep^2*mWW^10*s^3*t^7 + 1383613*ep^3*mWW^10*s^3*t^7 + 1442137*ep^4*mWW^10*s^3*t^7 + 575788*ep^5*mWW^10*s^3*t^7 + 1680*mtt^9*s^4*t^7 + 15400*ep*mtt^9*s^4*t^7 + 51240*ep^2*mtt^9*s^4*t^7 + 79800*ep^3*mtt^9*s^4*t^7 + 59080*ep^4*mtt^9*s^4*t^7 + 16800*ep^5*mtt^9*s^4*t^7 + 37840*mtt^8*mWW*s^4*t^7 + 336660*ep*mtt^8*mWW*s^4*t^7 + 1059660*ep^2*mtt^8*mWW*s^4*t^7 + 1497860*ep^3*mtt^8*mWW*s^4*t^7 + 944900*ep^4*mtt^8*mWW*s^4*t^7 + 207880*ep^5*mtt^8*mWW*s^4*t^7 - 177000*mtt^7*mWW^2*s^4*t^7 - 2034728*ep*mtt^7*mWW^2*s^4*t^7 - 8948516*ep^2*mtt^7*mWW^2*s^4*t^7 - 18862432*ep^3*mtt^7*mWW^2*s^4*t^7 - 19144924*ep^4*mtt^7*mWW^2*s^4*t^7 - 7523760*ep^5*mtt^7*mWW^2*s^4*t^7 + 296452*mtt^6*mWW^3*s^4*t^7 + 4571255*ep*mtt^6*mWW^3*s^4*t^7 + 25161715*ep^2*mtt^6*mWW^3*s^4*t^7 + 62268781*ep^3*mtt^6*mWW^3*s^4*t^7 + 70896833*ep^4*mtt^6*mWW^3*s^4*t^7 + 30263044*ep^5*mtt^6*mWW^3*s^4*t^7 - 262870*mtt^5*mWW^4*s^4*t^7 - 5801505*ep*mtt^5*mWW^4*s^4*t^7 - 37870813*ep^2*mtt^5*mWW^4*s^4*t^7 - 103499867*ep^3*mtt^5*mWW^4*s^4*t^7 - 126096989*ep^4*mtt^5*mWW^4*s^4*t^7 - 56687540*ep^5*mtt^5*mWW^4*s^4*t^7 + 236484*mtt^4*mWW^5*s^4*t^7 + 5702910*ep*mtt^4*mWW^5*s^4*t^7 + 38715018*ep^2*mtt^4*mWW^5*s^4*t^7 + 109204586*ep^3*mtt^4*mWW^5*s^4*t^7 + 136985906*ep^4*mtt^4*mWW^5*s^4*t^7 + 63332808*ep^5*mtt^4*mWW^5*s^4*t^7 - 302692*mtt^3*mWW^6*s^4*t^7 - 5275390*ep*mtt^3*mWW^6*s^4*t^7 - 31609602*ep^2*mtt^3*mWW^6*s^4*t^7 - 84481682*ep^3*mtt^3*mWW^6*s^4*t^7 - 103488386*ep^4*mtt^3*mWW^6*s^4*t^7 - 47412168*ep^5*mtt^3*mWW^6*s^4*t^7 + 268092*mtt^2*mWW^7*s^4*t^7 + 3752415*ep*mtt^2*mWW^7*s^4*t^7 + 19657603*ep^2*mtt^2*mWW^7*s^4*t^7 + 48236629*ep^3*mtt^2*mWW^7*s^4*t^7 + 55811177*ep^4*mtt^2*mWW^7*s^4*t^7 + 24565892*ep^5*mtt^2*mWW^7*s^4*t^7 - 117246*mtt*mWW^8*s^4*t^7 - 1506129*ep*mtt*mWW^8*s^4*t^7 - 7341845*ep^2*mtt*mWW^8*s^4*t^7 - 16948763*ep^3*mtt*mWW^8*s^4*t^7 - 18618605*ep^4*mtt*mWW^8*s^4*t^7 - 7837556*ep^5*mtt*mWW^8*s^4*t^7 + 19260*mWW^9*s^4*t^7 + 239112*ep*mWW^9*s^4*t^7 + 1125540*ep^2*mWW^9*s^4*t^7 + 2505088*ep^3*mWW^9*s^4*t^7 + 2651008*ep^4*mWW^9*s^4*t^7 + 1074600*ep^5*mWW^9*s^4*t^7 - 2352*mtt^8*s^5*t^7 - 23576*ep*mtt^8*s^5*t^7 - 88200*ep^2*mtt^8*s^5*t^7 - 156744*ep^3*mtt^8*s^5*t^7 - 133448*ep^4*mtt^8*s^5*t^7 - 43680*ep^5*mtt^8*s^5*t^7 - 46584*mtt^7*mWW*s^5*t^7 - 447416*ep*mtt^7*mWW*s^5*t^7 - 1578712*ep^2*mtt^7*mWW*s^5*t^7 - 2614584*ep^3*mtt^7*mWW*s^5*t^7 - 2056784*ep^4*mtt^7*mWW*s^5*t^7 - 620080*ep^5*mtt^7*mWW*s^5*t^7 + 189840*mtt^6*mWW^2*s^5*t^7 + 2204636*ep*mtt^6*mWW^2*s^5*t^7 + 9749950*ep^2*mtt^6*mWW^2*s^5*t^7 + 20471796*ep^3*mtt^6*mWW^2*s^5*t^7 + 20493290*ep^4*mtt^6*mWW^2*s^5*t^7 + 7864648*ep^5*mtt^6*mWW^2*s^5*t^7 - 265692*mtt^5*mWW^3*s^5*t^7 - 3856415*ep*mtt^5*mWW^3*s^5*t^7 - 20386485*ep^2*mtt^5*mWW^3*s^5*t^7 - 48907193*ep^3*mtt^5*mWW^3*s^5*t^7 - 54181251*ep^4*mtt^5*mWW^3*s^5*t^7 - 22518812*ep^5*mtt^5*mWW^3*s^5*t^7 + 166512*mtt^4*mWW^4*s^5*t^7 + 3423740*ep*mtt^4*mWW^4*s^5*t^7 + 21761828*ep^2*mtt^4*mWW^4*s^5*t^7 + 58706284*ep^3*mtt^4*mWW^4*s^5*t^7 + 70969012*ep^4*mtt^4*mWW^4*s^5*t^7 + 31723200*ep^5*mtt^4*mWW^4*s^5*t^7 - 65512*mtt^3*mWW^5*s^5*t^7 - 1994406*ep*mtt^3*mWW^5*s^5*t^7 - 14494184*ep^2*mtt^3*mWW^5*s^5*t^7 - 42514562*ep^3*mtt^3*mWW^5*s^5*t^7 - 54868376*ep^4*mtt^3*mWW^5*s^5*t^7 - 25950144*ep^5*mtt^3*mWW^5*s^5*t^7 + 50904*mtt^2*mWW^6*s^5*t^7 + 1126436*ep*mtt^2*mWW^6*s^5*t^7 + 7537152*ep^2*mtt^2*mWW^6*s^5*t^7 + 21706532*ep^3*mtt^2*mWW^6*s^5*t^7 + 28125312*ep^4*mtt^2*mWW^6*s^5*t^7 + 13465904*ep^5*mtt^2*mWW^6*s^5*t^7 - 36996*mtt*mWW^7*s^5*t^7 - 560395*ep*mtt*mWW^7*s^5*t^7 - 3119755*ep^2*mtt*mWW^7*s^5*t^7 - 8106325*ep^3*mtt*mWW^7*s^5*t^7 - 9877317*ep^4*mtt*mWW^7*s^5*t^7 - 4549364*ep^5*mtt*mWW^7*s^5*t^7 + 9880*mWW^8*s^5*t^7 + 129956*ep*mWW^8*s^5*t^7 + 647846*ep^2*mWW^8*s^5*t^7 + 1535116*ep^3*mWW^8*s^5*t^7 + 1734362*ep^4*mWW^8*s^5*t^7 + 751208*ep^5*mWW^8*s^5*t^7 + 1680*mtt^7*s^6*t^7 + 17416*ep*mtt^7*s^6*t^7 + 67704*ep^2*mtt^7*s^6*t^7 + 124824*ep^3*mtt^7*s^6*t^7 + 109816*ep^4*mtt^7*s^6*t^7 + 36960*ep^5*mtt^7*s^6*t^7 + 27920*mtt^6*mWW*s^6*t^7 + 270120*ep*mtt^6*mWW*s^6*t^7 + 961208*ep^2*mtt^6*mWW*s^6*t^7 + 1605576*ep^3*mtt^6*mWW*s^6*t^7 + 1273592*ep^4*mtt^6*mWW*s^6*t^7 + 387024*ep^5*mtt^6*mWW*s^6*t^7 - 107880*mtt^5*mWW^2*s^6*t^7 - 1256582*ep*mtt^5*mWW^2*s^6*t^7 - 5558914*ep^2*mtt^5*mWW^2*s^6*t^7 - 11601282*ep^3*mtt^5*mWW^2*s^6*t^7 - 11467782*ep^4*mtt^5*mWW^2*s^6*t^7 - 4317800*ep^5*mtt^5*mWW^2*s^6*t^7 + 136908*mtt^4*mWW^3*s^6*t^7 + 1890464*ep*mtt^4*mWW^3*s^6*t^7 + 9623994*ep^2*mtt^4*mWW^3*s^6*t^7 + 22308932*ep^3*mtt^4*mWW^3*s^6*t^7 + 23875734*ep^4*mtt^4*mWW^3*s^6*t^7 + 9563672*ep^5*mtt^4*mWW^3*s^6*t^7 - 66448*mtt^3*mWW^4*s^6*t^7 - 1208656*ep*mtt^3*mWW^4*s^6*t^7 - 7265288*ep^2*mtt^3*mWW^4*s^6*t^7 - 18913720*ep^3*mtt^3*mWW^4*s^6*t^7 - 22236544*ep^4*mtt^3*mWW^4*s^6*t^7 - 9697328*ep^5*mtt^3*mWW^4*s^6*t^7 + 2616*mtt^2*mWW^5*s^6*t^7 + 282228*ep*mtt^2*mWW^5*s^6*t^7 + 2406896*ep^2*mtt^2*mWW^5*s^6*t^7 + 7566732*ep^3*mtt^2*mWW^5*s^6*t^7 + 10169000*ep^4*mtt^2*mWW^5*s^6*t^7 + 4937872*ep^5*mtt^2*mWW^5*s^6*t^7 + 6600*mtt*mWW^6*s^6*t^7 + 6126*ep*mtt*mWW^6*s^6*t^7 - 316590*ep^2*mtt*mWW^6*s^6*t^7 - 1508814*ep^3*mtt*mWW^6*s^6*t^7 - 2468930*ep^4*mtt*mWW^6*s^6*t^7 - 1356392*ep^5*mtt*mWW^6*s^6*t^7 - 1396*mWW^7*s^6*t^7 - 7836*ep*mWW^7*s^6*t^7 + 8990*ep^2*mWW^7*s^6*t^7 + 134552*ep^3*mWW^7*s^6*t^7 + 272794*ep^4*mWW^7*s^6*t^7 + 165672*ep^5*mWW^7*s^6*t^7 - 624*mtt^6*s^7*t^7 - 6584*ep*mtt^6*s^7*t^7 - 26088*ep^2*mtt^6*s^7*t^7 - 48936*ep^3*mtt^6*s^7*t^7 - 43688*ep^4*mtt^6*s^7*t^7 - 14880*ep^5*mtt^6*s^7*t^7 - 8216*mtt^5*mWW*s^7*t^7 - 76844*ep*mtt^5*mWW*s^7*t^7 - 259996*ep^2*mtt^5*mWW*s^7*t^7 - 405804*ep^3*mtt^5*mWW*s^7*t^7 - 294988*ep^4*mtt^5*mWW*s^7*t^7 - 80552*ep^5*mtt^5*mWW*s^7*t^7 + 32088*mtt^4*mWW^2*s^7*t^7 + 370710*ep*mtt^4*mWW^2*s^7*t^7 + 1623462*ep^2*mtt^4*mWW^2*s^7*t^7 + 3337930*ep^3*mtt^4*mWW^2*s^7*t^7 + 3234866*ep^4*mtt^4*mWW^2*s^7*t^7 + 1188544*ep^5*mtt^4*mWW^2*s^7*t^7 - 40024*mtt^3*mWW^3*s^7*t^7 - 525952*ep*mtt^3*mWW^3*s^7*t^7 - 2572124*ep^2*mtt^3*mWW^3*s^7*t^7 - 5724440*ep^3*mtt^3*mWW^3*s^7*t^7 - 5858772*ep^4*mtt^3*mWW^3*s^7*t^7 - 2230032*ep^5*mtt^3*mWW^3*s^7*t^7 + 19064*mtt^2*mWW^4*s^7*t^7 + 286716*ep*mtt^2*mWW^4*s^7*t^7 + 1545496*ep^2*mtt^2*mWW^4*s^7*t^7 + 3701932*ep^3*mtt^2*mWW^4*s^7*t^7 + 4039192*ep^4*mtt^2*mWW^4*s^7*t^7 + 1637856*ep^5*mtt^2*mWW^4*s^7*t^7 - 1584*mtt*mWW^5*s^7*t^7 - 40548*ep*mtt*mWW^5*s^7*t^7 - 278856*ep^2*mtt*mWW^5*s^7*t^7 - 782332*ep^3*mtt*mWW^5*s^7*t^7 - 965648*ep^4*mtt*mWW^5*s^7*t^7 - 435592*ep^5*mtt*mWW^5*s^7*t^7 - 704*mWW^6*s^7*t^7 - 4042*ep*mWW^6*s^7*t^7 + 1514*ep^2*mWW^6*s^7*t^7 + 44914*ep^3*mWW^6*s^7*t^7 + 87182*ep^4*mWW^6*s^7*t^7 + 49856*ep^5*mWW^6*s^7*t^7 + 96*mtt^5*s^8*t^7 + 1024*ep*mtt^5*s^8*t^7 + 4104*ep^2*mtt^5*s^8*t^7 + 7776*ep^3*mtt^5*s^8*t^7 + 7000*ep^4*mtt^5*s^8*t^7 + 2400*ep^5*mtt^5*s^8*t^7 + 912*mtt^4*mWW*s^8*t^7 + 7400*ep*mtt^4*mWW*s^8*t^7 + 19204*ep^2*mtt^4*mWW*s^8*t^7 + 17152*ep^3*mtt^4*mWW*s^8*t^7 - 356*ep^4*mtt^4*mWW*s^8*t^7 - 4792*ep^5*mtt^4*mWW*s^8*t^7 - 3936*mtt^3*mWW^2*s^8*t^7 - 43584*ep*mtt^3*mWW^2*s^8*t^7 - 182408*ep^2*mtt^3*mWW^2*s^8*t^7 - 357296*ep^3*mtt^3*mWW^2*s^8*t^7 - 328936*ep^4*mtt^3*mWW^2*s^8*t^7 - 114544*ep^5*mtt^3*mWW^2*s^8*t^7 + 5376*mtt^2*mWW^3*s^8*t^7 + 67256*ep*mtt^2*mWW^3*s^8*t^7 + 315760*ep^2*mtt^2*mWW^3*s^8*t^7 + 672520*ep^3*mtt^2*mWW^3*s^8*t^7 + 653968*ep^4*mtt^2*mWW^3*s^8*t^7 + 234032*ep^5*mtt^2*mWW^3*s^8*t^7 - 3072*mtt*mWW^4*s^8*t^7 - 40256*ep*mtt*mWW^4*s^8*t^7 - 196208*ep^2*mtt*mWW^4*s^8*t^7 - 427488*ep^3*mtt*mWW^4*s^8*t^7 - 421040*ep^4*mtt*mWW^4*s^8*t^7 - 151568*ep^5*mtt*mWW^4*s^8*t^7 + 624*mWW^5*s^8*t^7 + 7840*ep*mWW^5*s^8*t^7 + 36924*ep^2*mWW^5*s^8*t^7 + 78824*ep^3*mWW^5*s^8*t^7 + 76820*ep^4*mWW^5*s^8*t^7 + 27560*ep^5*mWW^5*s^8*t^7 + 160*ep*mtt^3*mWW*s^9*t^7 + 1360*ep^2*mtt^3*mWW*s^9*t^7 + 3920*ep^3*mtt^3*mWW*s^9*t^7 + 4640*ep^4*mtt^3*mWW*s^9*t^7 + 1920*ep^5*mtt^3*mWW*s^9*t^7 - 352*ep*mtt^2*mWW^2*s^9*t^7 - 2992*ep^2*mtt^2*mWW^2*s^9*t^7 - 8624*ep^3*mtt^2*mWW^2*s^9*t^7 - 10208*ep^4*mtt^2*mWW^2*s^9*t^7 - 4224*ep^5*mtt^2*mWW^2*s^9*t^7 + 224*ep*mtt*mWW^3*s^9*t^7 + 1904*ep^2*mtt*mWW^3*s^9*t^7 + 5488*ep^3*mtt*mWW^3*s^9*t^7 + 6496*ep^4*mtt*mWW^3*s^9*t^7 + 2688*ep^5*mtt*mWW^3*s^9*t^7 - 32*ep*mWW^4*s^9*t^7 - 272*ep^2*mWW^4*s^9*t^7 - 784*ep^3*mWW^4*s^9*t^7 - 928*ep^4*mWW^4*s^9*t^7 - 384*ep^5*mWW^4*s^9*t^7 + 304*mtt^12*t^8 + 3616*ep*mtt^12*t^8 + 16020*ep^2*mtt^12*t^8 + 32800*ep^3*mtt^12*t^8 + 31276*ep^4*mtt^12*t^8 + 11184*ep^5*mtt^12*t^8 + 2368*mtt^11*mWW*t^8 + 28446*ep*mtt^11*mWW*t^8 + 127950*ep^2*mtt^11*mWW*t^8 + 267562*ep^3*mtt^11*mWW*t^8 + 261282*ep^4*mtt^11*mWW*t^8 + 95592*ep^5*mtt^11*mWW*t^8 - 14596*mtt^10*mWW^2*t^8 - 171466*ep*mtt^10*mWW^2*t^8 - 756778*ep^2*mtt^10*mWW^2*t^8 - 1561246*ep^3*mtt^10*mWW^2*t^8 - 1511426*ep^4*mtt^10*mWW^2*t^8 - 550568*ep^5*mtt^10*mWW^2*t^8 + 26432*mtt^9*mWW^3*t^8 + 304314*ep*mtt^9*mWW^3*t^8 + 1329738*ep^2*mtt^9*mWW^3*t^8 + 2759286*ep^3*mtt^9*mWW^3*t^8 + 2728606*ep^4*mtt^9*mWW^3*t^8 + 1031064*ep^5*mtt^9*mWW^3*t^8 - 19596*mtt^8*mWW^4*t^8 - 226910*ep*mtt^8*mWW^4*t^8 - 1034618*ep^2*mtt^8*mWW^4*t^8 - 2347426*ep^3*mtt^8*mWW^4*t^8 - 2629986*ep^4*mtt^8*mWW^4*t^8 - 1154024*ep^5*mtt^8*mWW^4*t^8 + 8728*mtt^7*mWW^5*t^8 + 130790*ep*mtt^7*mWW^5*t^8 + 774890*ep^2*mtt^7*mWW^5*t^8 + 2219850*ep^3*mtt^7*mWW^5*t^8 + 2997830*ep^4*mtt^7*mWW^5*t^8 + 1521912*ep^5*mtt^7*mWW^5*t^8 - 15308*mtt^6*mWW^6*t^8 - 240786*ep*mtt^6*mWW^6*t^8 - 1394250*ep^2*mtt^6*mWW^6*t^8 - 3733982*ep^3*mtt^6*mWW^6*t^8 - 4672162*ep^4*mtt^6*mWW^6*t^8 - 2211112*ep^5*mtt^6*mWW^6*t^8 + 22736*mtt^5*mWW^7*t^8 + 321166*ep*mtt^5*mWW^7*t^8 + 1688998*ep^2*mtt^5*mWW^7*t^8 + 4129506*ep^3*mtt^5*mWW^7*t^8 + 4747906*ep^4*mtt^5*mWW^7*t^8 + 2078568*ep^5*mtt^5*mWW^7*t^8 - 15012*mtt^4*mWW^8*t^8 - 199354*ep*mtt^4*mWW^8*t^8 - 992938*ep^2*mtt^4*mWW^8*t^8 - 2310086*ep^3*mtt^4*mWW^8*t^8 - 2533626*ep^4*mtt^4*mWW^8*t^8 - 1058824*ep^5*mtt^4*mWW^8*t^8 + 4376*mtt^3*mWW^9*t^8 + 55220*ep*mtt^3*mWW^9*t^8 + 263448*ep^2*mtt^3*mWW^9*t^8 + 591796*ep^3*mtt^3*mWW^9*t^8 + 629816*ep^4*mtt^3*mWW^9*t^8 + 255904*ep^5*mtt^3*mWW^9*t^8 - 432*mtt^2*mWW^10*t^8 - 5036*ep*mtt^2*mWW^10*t^8 - 22460*ep^2*mtt^2*mWW^10*t^8 - 48060*ep^3*mtt^2*mWW^10*t^8 - 49516*ep^4*mtt^2*mWW^10*t^8 - 19696*ep^5*mtt^2*mWW^10*t^8 - 1328*mtt^11*s*t^8 - 16584*ep*mtt^11*s*t^8 - 76368*ep^2*mtt^11*s*t^8 - 160568*ep^3*mtt^11*s*t^8 - 155904*ep^4*mtt^11*s*t^8 - 56448*ep^5*mtt^11*s*t^8 - 9688*mtt^10*mWW*s*t^8 - 119482*ep*mtt^10*mWW*s*t^8 - 549356*ep^2*mtt^10*mWW*s*t^8 - 1167526*ep^3*mtt^10*mWW*s*t^8 - 1153516*ep^4*mtt^10*mWW*s*t^8 - 425552*ep^5*mtt^10*mWW*s*t^8 + 49944*mtt^9*mWW^2*s*t^8 + 611213*ep*mtt^9*mWW^2*s*t^8 + 2788009*ep^2*mtt^9*mWW^2*s*t^8 + 5876207*ep^3*mtt^9*mWW^2*s*t^8 + 5753847*ep^4*mtt^9*mWW^2*s*t^8 + 2100780*ep^5*mtt^9*mWW^2*s*t^8 - 66698*mtt^8*mWW^3*s*t^8 - 790709*ep*mtt^8*mWW^3*s*t^8 - 3522225*ep^2*mtt^8*mWW^3*s*t^8 - 7327775*ep^3*mtt^8*mWW^3*s*t^8 - 7136669*ep^4*mtt^8*mWW^3*s*t^8 - 2601924*ep^5*mtt^8*mWW^3*s*t^8 + 15636*mtt^7*mWW^4*s*t^8 + 99191*ep*mtt^7*mWW^4*s*t^8 + 145455*ep^2*mtt^7*mWW^4*s*t^8 - 41007*ep^3*mtt^7*mWW^4*s*t^8 - 156247*ep^4*mtt^7*mWW^4*s*t^8 - 41388*ep^5*mtt^7*mWW^4*s*t^8 + 19238*mtt^6*mWW^5*s*t^8 + 414833*ep*mtt^6*mWW^5*s*t^8 + 2536999*ep^2*mtt^6*mWW^5*s*t^8 + 6245175*ep^3*mtt^6*mWW^5*s*t^8 + 6644647*ep^4*mtt^6*mWW^5*s*t^8 + 2526188*ep^5*mtt^6*mWW^5*s*t^8 + 2716*mtt^5*mWW^6*s*t^8 - 196979*ep*mtt^5*mWW^6*s*t^8 - 1810901*ep^2*mtt^5*mWW^6*s*t^8 - 5387917*ep^3*mtt^5*mWW^6*s*t^8 - 6594723*ep^4*mtt^5*mWW^6*s*t^8 - 2862076*ep^5*mtt^5*mWW^6*s*t^8 - 4598*mtt^4*mWW^7*s*t^8 + 136775*ep*mtt^4*mWW^7*s*t^8 + 1457639*ep^2*mtt^4*mWW^7*s*t^8 + 4737025*ep^3*mtt^4*mWW^7*s*t^8 + 6303443*ep^4*mtt^4*mWW^7*s*t^8 + 2987516*ep^5*mtt^4*mWW^7*s*t^8 - 19316*mtt^3*mWW^8*s*t^8 - 333643*ep*mtt^3*mWW^8*s*t^8 - 1977167*ep^2*mtt^3*mWW^8*s*t^8 - 5186333*ep^3*mtt^3*mWW^8*s*t^8 - 6214441*ep^4*mtt^3*mWW^8*s*t^8 - 2782100*ep^5*mtt^3*mWW^8*s*t^8 + 20010*mtt^2*mWW^9*s*t^8 + 269557*ep*mtt^2*mWW^9*s*t^8 + 1360373*ep^2*mtt^2*mWW^9*s*t^8 + 3203699*ep^3*mtt^2*mWW^9*s*t^8 + 3552557*ep^4*mtt^2*mWW^9*s*t^8 + 1498564*ep^5*mtt^2*mWW^9*s*t^8 - 6564*mtt*mWW^10*s*t^8 - 81726*ep*mtt*mWW^10*s*t^8 - 386148*ep^2*mtt*mWW^10*s*t^8 - 863070*ep^3*mtt*mWW^10*s*t^8 - 917268*ep^4*mtt*mWW^10*s*t^8 - 373104*ep^5*mtt*mWW^10*s*t^8 + 648*mWW^11*s*t^8 + 7554*ep*mWW^11*s*t^8 + 33690*ep^2*mWW^11*s*t^8 + 72090*ep^3*mWW^11*s*t^8 + 74274*ep^4*mWW^11*s*t^8 + 29544*ep^5*mWW^11*s*t^8 + 1456*mtt^10*s^2*t^8 + 22344*ep*mtt^10*s^2*t^8 + 117488*ep^2*mtt^10*s^2*t^8 + 267512*ep^3*mtt^10*s^2*t^8 + 273056*ep^4*mtt^10*s^2*t^8 + 102144*ep^5*mtt^10*s^2*t^8 + 10976*mtt^9*mWW*s^2*t^8 + 153972*ep*mtt^9*mWW*s^2*t^8 + 777618*ep^2*mtt^9*mWW*s^2*t^8 + 1759940*ep^3*mtt^9*mWW*s^2*t^8 + 1814526*ep^4*mtt^9*mWW*s^2*t^8 + 689208*ep^5*mtt^9*mWW*s^2*t^8 - 29992*mtt^8*mWW^2*s^2*t^8 - 481604*ep*mtt^8*mWW^2*s^2*t^8 - 2606980*ep^2*mtt^8*mWW^2*s^2*t^8 - 6057320*ep^3*mtt^8*mWW^2*s^2*t^8 - 6241216*ep^4*mtt^8*mWW^2*s^2*t^8 - 2315648*ep^5*mtt^8*mWW^2*s^2*t^8 - 26702*mtt^7*mWW^3*s^2*t^8 - 233903*ep*mtt^7*mWW^3*s^2*t^8 - 812047*ep^2*mtt^7*mWW^3*s^2*t^8 - 1660289*ep^3*mtt^7*mWW^3*s^2*t^8 - 2065871*ep^4*mtt^7*mWW^3*s^2*t^8 - 1133548*ep^5*mtt^7*mWW^3*s^2*t^8 + 123298*mtt^6*mWW^4*s^2*t^8 + 1810565*ep*mtt^6*mWW^4*s^2*t^8 + 9641115*ep^2*mtt^6*mWW^4*s^2*t^8 + 23356923*ep^3*mtt^6*mWW^4*s^2*t^8 + 26277663*ep^4*mtt^6*mWW^4*s^2*t^8 + 11183756*ep^5*mtt^6*mWW^4*s^2*t^8 - 100738*mtt^5*mWW^5*s^2*t^8 - 2042159*ep*mtt^5*mWW^5*s^2*t^8 - 12811799*ep^2*mtt^5*mWW^5*s^2*t^8 - 34021425*ep^3*mtt^5*mWW^5*s^2*t^8 - 40459395*ep^4*mtt^5*mWW^5*s^2*t^8 - 17812924*ep^5*mtt^5*mWW^5*s^2*t^8 + 20998*mtt^4*mWW^6*s^2*t^8 + 1150033*ep*mtt^4*mWW^6*s^2*t^8 + 9152115*ep^2*mtt^4*mWW^6*s^2*t^8 + 27256847*ep^3*mtt^4*mWW^6*s^2*t^8 + 34872051*ep^4*mtt^4*mWW^6*s^2*t^8 + 16207516*ep^5*mtt^4*mWW^6*s^2*t^8 - 25154*mtt^3*mWW^7*s^2*t^8 - 849061*ep*mtt^3*mWW^7*s^2*t^8 - 6322437*ep^2*mtt^3*mWW^7*s^2*t^8 - 18568563*ep^3*mtt^3*mWW^7*s^2*t^8 - 23806197*ep^4*mtt^3*mWW^7*s^2*t^8 - 11161828*ep^5*mtt^3*mWW^7*s^2*t^8 + 47246*mtt^2*mWW^8*s^2*t^8 + 758503*ep*mtt^2*mWW^8*s^2*t^8 + 4323105*ep^2*mtt^2*mWW^8*s^2*t^8 + 11100161*ep^3*mtt^2*mWW^8*s^2*t^8 + 13142173*ep^4*mtt^2*mWW^8*s^2*t^8 + 5847972*ep^5*mtt^2*mWW^8*s^2*t^8 - 25614*mtt*mWW^9*s^2*t^8 - 341585*ep*mtt*mWW^9*s^2*t^8 - 1708327*ep^2*mtt*mWW^9*s^2*t^8 - 3990431*ep^3*mtt*mWW^9*s^2*t^8 - 4393431*ep^4*mtt*mWW^9*s^2*t^8 - 1842732*ep^5*mtt*mWW^9*s^2*t^8 + 4226*mWW^10*s^2*t^8 + 52895*ep*mWW^10*s^2*t^8 + 250149*ep^2*mWW^10*s^2*t^8 + 556645*ep^3*mWW^10*s^2*t^8 + 586641*ep^4*mWW^10*s^2*t^8 + 236084*ep^5*mWW^10*s^2*t^8 + 2128*mtt^9*s^3*t^8 + 11704*ep*mtt^9*s^3*t^8 + 1680*ep^2*mtt^9*s^3*t^8 - 69944*ep^3*mtt^9*s^3*t^8 - 115808*ep^4*mtt^9*s^3*t^8 - 53760*ep^5*mtt^9*s^3*t^8 + 6392*mtt^8*mWW*s^3*t^8 + 12516*ep*mtt^8*mWW*s^3*t^8 - 191176*ep^2*mtt^8*mWW*s^3*t^8 - 788796*ep^3*mtt^8*mWW*s^3*t^8 - 1048816*ep^4*mtt^8*mWW*s^3*t^8 - 457320*ep^5*mtt^8*mWW*s^3*t^8 - 95880*mtt^7*mWW^2*s^3*t^8 - 842990*ep*mtt^7*mWW^2*s^3*t^8 - 2656458*ep^2*mtt^7*mWW^2*s^3*t^8 - 3937618*ep^3*mtt^7*mWW^2*s^3*t^8 - 2898734*ep^4*mtt^7*mWW^2*s^3*t^8 - 919472*ep^5*mtt^7*mWW^2*s^3*t^8 + 271182*mtt^6*mWW^3*s^3*t^8 + 3043236*ep*mtt^6*mWW^3*s^3*t^8 + 13080922*ep^2*mtt^6*mWW^3*s^3*t^8 + 27123104*ep^3*mtt^6*mWW^3*s^3*t^8 + 27303756*ep^4*mtt^6*mWW^3*s^3*t^8 + 10737440*ep^5*mtt^6*mWW^3*s^3*t^8 - 317896*mtt^5*mWW^4*s^3*t^8 - 4366959*ep*mtt^5*mWW^4*s^3*t^8 - 22247109*ep^2*mtt^5*mWW^4*s^3*t^8 - 52343713*ep^3*mtt^5*mWW^4*s^3*t^8 - 57635119*ep^4*mtt^5*mWW^4*s^3*t^8 - 24074140*ep^5*mtt^5*mWW^4*s^3*t^8 + 141904*mtt^4*mWW^5*s^3*t^8 + 2869657*ep*mtt^4*mWW^5*s^3*t^8 + 18101375*ep^2*mtt^4*mWW^5*s^3*t^8 + 48562635*ep^3*mtt^4*mWW^5*s^3*t^8 + 58479737*ep^4*mtt^4*mWW^5*s^3*t^8 + 26095828*ep^5*mtt^4*mWW^5*s^3*t^8 + 8712*mtt^3*mWW^6*s^3*t^8 - 864044*ep*mtt^3*mWW^6*s^3*t^8 - 8241866*ep^2*mtt^3*mWW^6*s^3*t^8 - 26357020*ep^3*mtt^3*mWW^6*s^3*t^8 - 35237894*ep^4*mtt^3*mWW^6*s^3*t^8 - 16929424*ep^5*mtt^3*mWW^6*s^3*t^8 - 8434*mtt^2*mWW^7*s^3*t^8 + 322878*ep*mtt^2*mWW^7*s^3*t^8 + 3411634*ep^2*mtt^2*mWW^7*s^3*t^8 + 11406070*ep^3*mtt^2*mWW^7*s^3*t^8 + 15740420*ep^4*mtt^2*mWW^7*s^3*t^8 + 7763776*ep^5*mtt^2*mWW^7*s^3*t^8 - 13624*mtt*mWW^8*s^3*t^8 - 261407*ep*mtt*mWW^8*s^3*t^8 - 1643663*ep^2*mtt*mWW^8*s^3*t^8 - 4508489*ep^3*mtt*mWW^8*s^3*t^8 - 5609109*ep^4*mtt*mWW^8*s^3*t^8 - 2597828*ep^5*mtt*mWW^8*s^3*t^8 + 5516*mWW^9*s^3*t^8 + 75409*ep*mWW^9*s^3*t^8 + 384661*ep^2*mWW^9*s^3*t^8 + 913771*ep^3*mWW^9*s^3*t^8 + 1021567*ep^4*mWW^9*s^3*t^8 + 434900*ep^5*mWW^9*s^3*t^8 - 7280*mtt^8*s^4*t^8 - 66360*ep*mtt^8*s^4*t^8 - 219240*ep^2*mtt^8*s^4*t^8 - 339080*ep^3*mtt^8*s^4*t^8 - 249480*ep^4*mtt^8*s^4*t^8 - 70560*ep^5*mtt^8*s^4*t^8 - 24000*mtt^7*mWW*s^4*t^8 - 189514*ep*mtt^7*mWW*s^4*t^8 - 471342*ep^2*mtt^7*mWW*s^4*t^8 - 388766*ep^3*mtt^7*mWW*s^4*t^8 + 45742*ep^4*mtt^7*mWW*s^4*t^8 + 128680*ep^5*mtt^7*mWW*s^4*t^8 + 195060*mtt^6*mWW^2*s^4*t^8 + 1955786*ep*mtt^6*mWW^2*s^4*t^8 + 7361466*ep^2*mtt^6*mWW^2*s^4*t^8 + 13285622*ep^3*mtt^6*mWW^2*s^4*t^8 + 11656362*ep^4*mtt^6*mWW^2*s^4*t^8 + 4020152*ep^5*mtt^6*mWW^2*s^4*t^8 - 394266*mtt^5*mWW^3*s^4*t^8 - 4511341*ep*mtt^5*mWW^3*s^4*t^8 - 19628269*ep^2*mtt^5*mWW^3*s^4*t^8 - 40553819*ep^3*mtt^5*mWW^3*s^4*t^8 - 40007525*ep^4*mtt^5*mWW^3*s^4*t^8 - 15167652*ep^5*mtt^5*mWW^3*s^4*t^8 + 347838*mtt^4*mWW^4*s^4*t^8 + 4626929*ep*mtt^4*mWW^4*s^4*t^8 + 22928379*ep^2*mtt^4*mWW^4*s^4*t^8 + 52501895*ep^3*mtt^4*mWW^4*s^4*t^8 + 56217099*ep^4*mtt^4*mWW^4*s^4*t^8 + 22793612*ep^5*mtt^4*mWW^4*s^4*t^8 - 113404*mtt^3*mWW^5*s^4*t^8 - 2093004*ep*mtt^3*mWW^5*s^4*t^8 - 12667548*ep^2*mtt^3*mWW^5*s^4*t^8 - 33154644*ep^3*mtt^3*mWW^5*s^4*t^8 - 39221224*ep^4*mtt^3*mWW^5*s^4*t^8 - 17247008*ep^5*mtt^3*mWW^5*s^4*t^8 - 22216*mtt^2*mWW^6*s^4*t^8 + 166580*ep*mtt^2*mWW^6*s^4*t^8 + 2695676*ep^2*mtt^2*mWW^6*s^4*t^8 + 9738948*ep^3*mtt^2*mWW^6*s^4*t^8 + 13796692*ep^4*mtt^2*mWW^6*s^4*t^8 + 6865872*ep^5*mtt^2*mWW^6*s^4*t^8 + 20502*mtt*mWW^7*s^4*t^8 + 122883*ep*mtt*mWW^7*s^4*t^8 - 16121*ep^2*mtt*mWW^7*s^4*t^8 - 1288579*ep^3*mtt*mWW^7*s^4*t^8 - 2614049*ep^4*mtt*mWW^7*s^4*t^8 - 1542180*ep^5*mtt*mWW^7*s^4*t^8 - 2234*mWW^8*s^4*t^8 - 11959*ep*mWW^8*s^4*t^8 + 16999*ep^2*mWW^8*s^4*t^8 + 198423*ep^3*mWW^8*s^4*t^8 + 376383*ep^4*mWW^8*s^4*t^8 + 219084*ep^5*mWW^8*s^4*t^8 + 8176*mtt^7*s^5*t^8 + 79464*ep*mtt^7*s^5*t^8 + 286160*ep^2*mtt^7*s^5*t^8 + 488600*ep^3*mtt^7*s^5*t^8 + 400064*ep^4*mtt^7*s^5*t^8 + 126336*ep^5*mtt^7*s^5*t^8 + 19032*mtt^6*mWW*s^5*t^8 + 142350*ep*mtt^6*mWW*s^5*t^8 + 307028*ep^2*mtt^6*mWW*s^5*t^8 + 124162*ep^3*mtt^6*mWW*s^5*t^8 - 244060*ep^4*mtt^6*mWW*s^5*t^8 - 184512*ep^5*mtt^6*mWW*s^5*t^8 - 152048*mtt^5*mWW^2*s^5*t^8 - 1550983*ep*mtt^5*mWW^2*s^5*t^8 - 5948523*ep^2*mtt^5*mWW^2*s^5*t^8 - 10883925*ep^3*mtt^5*mWW^2*s^5*t^8 - 9594621*ep^4*mtt^5*mWW^2*s^5*t^8 - 3284332*ep^5*mtt^5*mWW^2*s^5*t^8 + 269508*mtt^4*mWW^3*s^5*t^8 + 3099815*ep*mtt^4*mWW^3*s^5*t^8 + 13502013*ep^2*mtt^4*mWW^3*s^5*t^8 + 27654305*ep^3*mtt^4*mWW^3*s^5*t^8 + 26764995*ep^4*mtt^4*mWW^3*s^5*t^8 + 9848924*ep^5*mtt^4*mWW^3*s^5*t^8 - 205216*mtt^3*mWW^4*s^5*t^8 - 2642632*ep*mtt^3*mWW^4*s^5*t^8 - 12708366*ep^2*mtt^3*mWW^4*s^5*t^8 - 28163592*ep^3*mtt^3*mWW^4*s^5*t^8 - 29083634*ep^4*mtt^3*mWW^4*s^5*t^8 - 11325632*ep^5*mtt^3*mWW^4*s^5*t^8 + 61904*mtt^2*mWW^5*s^5*t^8 + 953478*ep*mtt^2*mWW^5*s^5*t^8 + 5210362*ep^2*mtt^2*mWW^5*s^5*t^8 + 12691610*ep^3*mtt^2*mWW^5*s^5*t^8 + 14161806*ep^4*mtt^2*mWW^5*s^5*t^8 + 5912104*ep^5*mtt^2*mWW^5*s^5*t^8 + 2624*mtt*mWW^6*s^5*t^8 - 47561*ep*mtt*mWW^6*s^5*t^8 - 563471*ep^2*mtt*mWW^6*s^5*t^8 - 1891403*ep^3*mtt*mWW^6*s^5*t^8 - 2568937*ep^4*mtt*mWW^6*s^5*t^8 - 1237764*ep^5*mtt*mWW^6*s^5*t^8 - 3980*mWW^7*s^5*t^8 - 35851*ep*mWW^7*s^5*t^8 - 107283*ep^2*mWW^7*s^5*t^8 - 109997*ep^3*mWW^7*s^5*t^8 + 10787*ep^4*mWW^7*s^5*t^8 + 52716*ep^5*mWW^7*s^5*t^8 - 4592*mtt^6*s^6*t^8 - 45416*ep*mtt^6*s^6*t^8 - 166992*ep^2*mtt^6*s^6*t^8 - 291032*ep^3*mtt^6*s^6*t^8 - 242816*ep^4*mtt^6*s^6*t^8 - 77952*ep^5*mtt^6*s^6*t^8 - 4512*mtt^5*mWW*s^6*t^8 - 12072*ep*mtt^5*mWW*s^6*t^8 + 108334*ep^2*mtt^5*mWW*s^6*t^8 + 475280*ep^3*mtt^5*mWW*s^6*t^8 + 635938*ep^4*mtt^5*mWW*s^6*t^8 + 276552*ep^5*mtt^5*mWW*s^6*t^8 + 54328*mtt^4*mWW^2*s^6*t^8 + 537732*ep*mtt^4*mWW^2*s^6*t^8 + 1987516*ep^2*mtt^4*mWW^2*s^6*t^8 + 3488480*ep^3*mtt^4*mWW^2*s^6*t^8 + 2940544*ep^4*mtt^4*mWW^2*s^6*t^8 + 961168*ep^5*mtt^4*mWW^2*s^6*t^8 - 91952*mtt^3*mWW^3*s^6*t^8 - 1049052*ep*mtt^3*mWW^3*s^6*t^8 - 4523304*ep^2*mtt^3*mWW^3*s^6*t^8 - 9104612*ep^3*mtt^3*mWW^3*s^6*t^8 - 8587096*ep^4*mtt^3*mWW^3*s^6*t^8 - 3049888*ep^5*mtt^3*mWW^3*s^6*t^8 + 63888*mtt^2*mWW^4*s^6*t^8 + 795356*ep*mtt^2*mWW^4*s^6*t^8 + 3706204*ep^2*mtt^2*mWW^4*s^6*t^8 + 7927180*ep^3*mtt^2*mWW^4*s^6*t^8 + 7857340*ep^4*mtt^2*mWW^4*s^6*t^8 + 2917136*ep^5*mtt^2*mWW^4*s^6*t^8 - 19120*mtt*mWW^5*s^6*t^8 - 251868*ep*mtt*mWW^5*s^6*t^8 - 1228006*ep^2*mtt*mWW^5*s^6*t^8 - 2718588*ep^3*mtt*mWW^5*s^6*t^8 - 2772762*ep^4*mtt*mWW^5*s^6*t^8 - 1056872*ep^5*mtt*mWW^5*s^6*t^8 + 1960*mWW^6*s^6*t^8 + 28008*ep*mWW^6*s^6*t^8 + 145048*ep^2*mWW^6*s^6*t^8 + 336572*ep^3*mWW^6*s^6*t^8 + 357780*ep^4*mWW^6*s^6*t^8 + 141984*ep^5*mWW^6*s^6*t^8 + 1264*mtt^5*s^7*t^8 + 12456*ep*mtt^5*s^7*t^8 + 45552*ep^2*mtt^5*s^7*t^8 + 78808*ep^3*mtt^5*s^7*t^8 + 65184*ep^4*mtt^5*s^7*t^8 + 20736*ep^5*mtt^5*s^7*t^8 - 1016*mtt^4*mWW*s^7*t^8 - 22456*ep*mtt^4*mWW*s^7*t^8 - 140320*ep^2*mtt^4*mWW*s^7*t^8 - 351456*ep^3*mtt^4*mWW*s^7*t^8 - 381384*ep^4*mtt^4*mWW*s^7*t^8 - 148808*ep^5*mtt^4*mWW*s^7*t^8 - 6240*mtt^3*mWW^2*s^7*t^8 - 47848*ep*mtt^3*mWW^2*s^7*t^8 - 112996*ep^2*mtt^3*mWW^2*s^7*t^8 - 79144*ep^3*mtt^3*mWW^2*s^7*t^8 + 32772*ep^4*mtt^3*mWW^2*s^7*t^8 + 40384*ep^5*mtt^3*mWW^2*s^7*t^8 + 12176*mtt^2*mWW^3*s^7*t^8 + 131784*ep*mtt^2*mWW^3*s^7*t^8 + 539252*ep^2*mtt^2*mWW^3*s^7*t^8 + 1028104*ep^3*mtt^2*mWW^3*s^7*t^8 + 913324*ep^4*mtt^2*mWW^3*s^7*t^8 + 302416*ep^5*mtt^2*mWW^3*s^7*t^8 - 7888*mtt*mWW^4*s^7*t^8 - 94544*ep*mtt*mWW^4*s^7*t^8 - 425564*ep^2*mtt*mWW^4*s^7*t^8 - 877200*ep^3*mtt*mWW^4*s^7*t^8 - 833316*ep^4*mtt*mWW^4*s^7*t^8 - 294016*ep^5*mtt*mWW^4*s^7*t^8 + 1704*mWW^5*s^7*t^8 + 20032*ep*mWW^5*s^7*t^8 + 88508*ep^2*mWW^5*s^7*t^8 + 180344*ep^3*mWW^5*s^7*t^8 + 170396*ep^4*mWW^5*s^7*t^8 + 60088*ep^5*mWW^5*s^7*t^8 - 128*mtt^4*s^8*t^8 - 1224*ep*mtt^4*s^8*t^8 - 4300*ep^2*mtt^4*s^8*t^8 - 7096*ep^3*mtt^4*s^8*t^8 - 5572*ep^4*mtt^4*s^8*t^8 - 1680*ep^5*mtt^4*s^8*t^8 + 448*mtt^3*mWW*s^8*t^8 + 6240*ep*mtt^3*mWW*s^8*t^8 + 31264*ep^2*mtt^3*mWW*s^8*t^8 + 69600*ep^3*mtt^3*mWW*s^8*t^8 + 70288*ep^4*mtt^3*mWW*s^8*t^8 + 26160*ep^5*mtt^3*mWW*s^8*t^8 - 576*mtt^2*mWW^2*s^8*t^8 - 9840*ep*mtt^2*mWW^2*s^8*t^8 - 55256*ep^2*mtt^2*mWW^2*s^8*t^8 - 131056*ep^3*mtt^2*mWW^2*s^8*t^8 - 137528*ep^4*mtt^2*mWW^2*s^8*t^8 - 52464*ep^5*mtt^2*mWW^2*s^8*t^8 + 320*mtt*mWW^3*s^8*t^8 + 5856*ep*mtt*mWW^3*s^8*t^8 + 33920*ep^2*mtt*mWW^3*s^8*t^8 + 81696*ep^3*mtt*mWW^3*s^8*t^8 + 86480*ep^4*mtt*mWW^3*s^8*t^8 + 33168*ep^5*mtt*mWW^3*s^8*t^8 - 64*mWW^4*s^8*t^8 - 1032*ep*mWW^4*s^8*t^8 - 5628*ep^2*mWW^4*s^8*t^8 - 13144*ep^3*mWW^4*s^8*t^8 - 13668*ep^4*mWW^4*s^8*t^8 - 5184*ep^5*mWW^4*s^8*t^8 - 800*mtt^11*t^9 - 9296*ep*mtt^11*t^9 - 40320*ep^2*mtt^11*t^9 - 81128*ep^3*mtt^11*t^9 - 76280*ep^4*mtt^11*t^9 - 26976*ep^5*mtt^11*t^9 - 432*mtt^10*mWW*t^9 - 5466*ep*mtt^10*mWW*t^9 - 25958*ep^2*mtt^10*mWW*t^9 - 57342*ep^3*mtt^10*mWW*t^9 - 58890*ep^4*mtt^10*mWW*t^9 - 22472*ep^5*mtt^10*mWW*t^9 + 13528*mtt^9*mWW^2*t^9 + 157500*ep*mtt^9*mWW^2*t^9 + 687636*ep^2*mtt^9*mWW^2*t^9 + 1400716*ep^3*mtt^9*mWW^2*t^9 + 1337708*ep^4*mtt^9*mWW^2*t^9 + 480752*ep^5*mtt^9*mWW^2*t^9 - 32200*mtt^8*mWW^3*t^9 - 370842*ep*mtt^8*mWW^3*t^9 - 1606226*ep^2*mtt^8*mWW^3*t^9 - 3261766*ep^3*mtt^8*mWW^3*t^9 - 3120350*ep^4*mtt^8*mWW^3*t^9 - 1128856*ep^5*mtt^8*mWW^3*t^9 + 29448*mtt^7*mWW^4*t^9 + 336760*ep*mtt^7*mWW^4*t^9 + 1461172*ep^2*mtt^7*mWW^4*t^9 + 3012336*ep^3*mtt^7*mWW^4*t^9 + 2963868*ep^4*mtt^7*mWW^4*t^9 + 1117296*ep^5*mtt^7*mWW^4*t^9 - 6680*mtt^6*mWW^5*t^9 - 80330*ep*mtt^6*mWW^5*t^9 - 387630*ep^2*mtt^6*mWW^5*t^9 - 941174*ep^3*mtt^6*mWW^5*t^9 - 1123522*ep^4*mtt^6*mWW^5*t^9 - 519464*ep^5*mtt^6*mWW^5*t^9 - 5848*mtt^5*mWW^6*t^9 - 54980*ep*mtt^5*mWW^6*t^9 - 163412*ep^2*mtt^5*mWW^6*t^9 - 122500*ep^3*mtt^5*mWW^6*t^9 + 147988*ep^4*mtt^5*mWW^6*t^9 + 180112*ep^5*mtt^5*mWW^6*t^9 + 2952*mtt^4*mWW^7*t^9 + 22154*ep*mtt^4*mWW^7*t^9 + 35674*ep^2*mtt^4*mWW^7*t^9 - 71178*ep^3*mtt^4*mWW^7*t^9 - 233130*ep^4*mtt^4*mWW^7*t^9 - 159112*ep^5*mtt^4*mWW^7*t^9 + 280*mtt^3*mWW^8*t^9 + 8096*ep*mtt^3*mWW^8*t^9 + 57996*ep^2*mtt^3*mWW^8*t^9 + 167344*ep^3*mtt^3*mWW^8*t^9 + 212828*ep^4*mtt^3*mWW^8*t^9 + 99696*ep^5*mtt^3*mWW^8*t^9 - 248*mtt^2*mWW^9*t^9 - 3596*ep*mtt^2*mWW^9*t^9 - 18932*ep^2*mtt^2*mWW^9*t^9 - 45308*ep^3*mtt^2*mWW^9*t^9 - 50220*ep^4*mtt^2*mWW^9*t^9 - 20976*ep^5*mtt^2*mWW^9*t^9 + 2976*mtt^10*s*t^9 + 36296*ep*mtt^10*s*t^9 + 163812*ep^2*mtt^10*s*t^9 + 338904*ep^3*mtt^10*s*t^9 + 324812*ep^4*mtt^10*s*t^9 + 116400*ep^5*mtt^10*s*t^9 + 1808*mtt^9*mWW*s*t^9 + 19090*ep*mtt^9*mWW*s*t^9 + 78062*ep^2*mtt^9*mWW*s*t^9 + 157634*ep^3*mtt^9*mWW*s*t^9 + 154990*ep^4*mtt^9*mWW*s*t^9 + 58136*ep^5*mtt^9*mWW*s*t^9 - 38852*mtt^8*mWW^2*s*t^9 - 466187*ep*mtt^8*mWW^2*s*t^9 - 2087929*ep^2*mtt^8*mWW^2*s*t^9 - 4330681*ep^3*mtt^8*mWW^2*s*t^9 - 4183731*ep^4*mtt^8*mWW^2*s*t^9 - 1512060*ep^5*mtt^8*mWW^2*s*t^9 + 68212*mtt^7*mWW^3*s*t^9 + 839542*ep*mtt^7*mWW^3*s*t^9 + 3837230*ep^2*mtt^7*mWW^3*s*t^9 + 8068926*ep^3*mtt^7*mWW^3*s*t^9 + 7861706*ep^4*mtt^7*mWW^3*s*t^9 + 2853064*ep^5*mtt^7*mWW^3*s*t^9 - 26664*mtt^6*mWW^4*s*t^9 - 367561*ep*mtt^6*mWW^4*s*t^9 - 1826745*ep^2*mtt^6*mWW^4*s*t^9 - 4063959*ep^3*mtt^6*mWW^4*s*t^9 - 4105099*ep^4*mtt^6*mWW^4*s*t^9 - 1517052*ep^5*mtt^6*mWW^4*s*t^9 - 27292*mtt^5*mWW^5*s*t^9 - 294890*ep*mtt^5*mWW^5*s*t^9 - 1204096*ep^2*mtt^5*mWW^5*s*t^9 - 2347562*ep^3*mtt^5*mWW^5*s*t^9 - 2217112*ep^4*mtt^5*mWW^5*s*t^9 - 824768*ep^5*mtt^5*mWW^5*s*t^9 + 20528*mtt^4*mWW^6*s*t^9 + 268365*ep*mtt^4*mWW^6*s*t^9 + 1313467*ep^2*mtt^4*mWW^6*s*t^9 + 2997675*ep^3*mtt^4*mWW^6*s*t^9 + 3227585*ep^4*mtt^4*mWW^6*s*t^9 + 1328660*ep^5*mtt^4*mWW^6*s*t^9 + 3388*mtt^3*mWW^7*s*t^9 - 9918*ep*mtt^3*mWW^7*s*t^9 - 271682*ep^2*mtt^3*mWW^7*s*t^9 - 1039910*ep^3*mtt^3*mWW^7*s*t^9 - 1504614*ep^4*mtt^3*mWW^7*s*t^9 - 759224*ep^5*mtt^3*mWW^7*s*t^9 - 4056*mtt^2*mWW^8*s*t^9 - 15827*ep*mtt^2*mWW^8*s*t^9 + 74789*ep^2*mtt^2*mWW^8*s*t^9 + 454803*ep^3*mtt^2*mWW^8*s*t^9 + 748399*ep^4*mtt^2*mWW^8*s*t^9 + 401612*ep^5*mtt^2*mWW^8*s*t^9 - 420*mtt*mWW^9*s*t^9 - 14304*ep*mtt*mWW^9*s*t^9 - 105306*ep^2*mtt*mWW^9*s*t^9 - 303792*ep^3*mtt*mWW^9*s*t^9 - 382266*ep^4*mtt*mWW^9*s*t^9 - 176232*ep^5*mtt*mWW^9*s*t^9 + 372*mWW^10*s*t^9 + 5394*ep*mWW^10*s*t^9 + 28398*ep^2*mWW^10*s*t^9 + 67962*ep^3*mWW^10*s*t^9 + 75330*ep^4*mWW^10*s*t^9 + 31464*ep^5*mWW^10*s*t^9 - 2304*mtt^9*s^2*t^9 - 36728*ep*mtt^9*s^2*t^9 - 196468*ep^2*mtt^9*s^2*t^9 - 449768*ep^3*mtt^9*s^2*t^9 - 459228*ep^4*mtt^9*s^2*t^9 - 171504*ep^5*mtt^9*s^2*t^9 - 4336*mtt^8*mWW*s^2*t^9 - 39776*ep*mtt^8*mWW*s^2*t^9 - 137626*ep^2*mtt^8*mWW*s^2*t^9 - 240292*ep^3*mtt^8*mWW*s^2*t^9 - 213698*ep^4*mtt^8*mWW*s^2*t^9 - 75592*ep^5*mtt^8*mWW*s^2*t^9 + 18076*mtt^7*mWW^2*s^2*t^9 + 287836*ep*mtt^7*mWW^2*s^2*t^9 + 1553552*ep^2*mtt^7*mWW^2*s^2*t^9 + 3614068*ep^3*mtt^7*mWW^2*s^2*t^9 + 3745540*ep^4*mtt^7*mWW^2*s^2*t^9 + 1408208*ep^5*mtt^7*mWW^2*s^2*t^9 + 30390*mtt^6*mWW^3*s^2*t^9 + 140616*ep*mtt^6*mWW^3*s^2*t^9 - 184484*ep^2*mtt^6*mWW^3*s^2*t^9 - 1517000*ep^3*mtt^6*mWW^3*s^2*t^9 - 2109370*ep^4*mtt^6*mWW^3*s^2*t^9 - 850792*ep^5*mtt^6*mWW^3*s^2*t^9 - 128148*mtt^5*mWW^4*s^2*t^9 - 1294830*ep*mtt^5*mWW^4*s^2*t^9 - 4953554*ep^2*mtt^5*mWW^4*s^2*t^9 - 9239274*ep^3*mtt^5*mWW^4*s^2*t^9 - 8562378*ep^4*mtt^5*mWW^4*s^2*t^9 - 3195656*ep^5*mtt^5*mWW^4*s^2*t^9 + 127270*mtt^4*mWW^5*s^2*t^9 + 1462006*ep*mtt^4*mWW^5*s^2*t^9 + 6412670*ep^2*mtt^4*mWW^5*s^2*t^9 + 13493866*ep^3*mtt^4*mWW^5*s^2*t^9 + 13715788*ep^4*mtt^4*mWW^5*s^2*t^9 + 5423120*ep^5*mtt^4*mWW^5*s^2*t^9 - 31708*mtt^3*mWW^6*s^2*t^9 - 473408*ep*mtt^3*mWW^6*s^2*t^9 - 2587924*ep^2*mtt^3*mWW^6*s^2*t^9 - 6498000*ep^3*mtt^3*mWW^6*s^2*t^9 - 7609488*ep^4*mtt^3*mWW^6*s^2*t^9 - 3373632*ep^5*mtt^3*mWW^6*s^2*t^9 - 18110*mtt^2*mWW^7*s^2*t^9 - 121372*ep*mtt^2*mWW^7*s^2*t^9 - 107664*ep^2*mtt^2*mWW^7*s^2*t^9 + 702940*ep^3*mtt^2*mWW^7*s^2*t^9 + 1657478*ep^4*mtt^2*mWW^7*s^2*t^9 + 1018968*ep^5*mtt^2*mWW^7*s^2*t^9 + 9556*mtt*mWW^8*s^2*t^9 + 79306*ep*mtt*mWW^8*s^2*t^9 + 197450*ep^2*mtt*mWW^8*s^2*t^9 + 82798*ep^3*mtt*mWW^8*s^2*t^9 - 257678*ep^4*mtt*mWW^8*s^2*t^9 - 235672*ep^5*mtt*mWW^8*s^2*t^9 - 686*mWW^9*s^2*t^9 - 3650*ep*mWW^9*s^2*t^9 + 4048*ep^2*mWW^9*s^2*t^9 + 50662*ep^3*mWW^9*s^2*t^9 + 93034*ep^4*mWW^9*s^2*t^9 + 52552*ep^5*mWW^9*s^2*t^9 - 5120*mtt^8*s^3*t^9 - 35280*ep*mtt^8*s^3*t^9 - 62360*ep^2*mtt^8*s^3*t^9 + 8160*ep^3*mtt^8*s^3*t^9 + 97480*ep^4*mtt^8*s^3*t^9 + 57120*ep^5*mtt^8*s^3*t^9 + 10352*mtt^7*mWW*s^3*t^9 + 106176*ep*mtt^7*mWW*s^3*t^9 + 415192*ep^2*mtt^7*mWW*s^3*t^9 + 789136*ep^3*mtt^7*mWW*s^3*t^9 + 727696*ep^4*mtt^7*mWW*s^3*t^9 + 257928*ep^5*mtt^7*mWW*s^3*t^9 + 46220*mtt^6*mWW^2*s^3*t^9 + 367776*ep*mtt^6*mWW^2*s^3*t^9 + 947682*ep^2*mtt^6*mWW^2*s^3*t^9 + 918424*ep^3*mtt^6*mWW^2*s^3*t^9 + 191058*ep^4*mtt^6*mWW^2*s^3*t^9 - 90488*ep^5*mtt^6*mWW^2*s^3*t^9 - 193832*mtt^5*mWW^3*s^3*t^9 - 1906200*ep*mtt^5*mWW^3*s^3*t^9 - 6999014*ep^2*mtt^5*mWW^3*s^3*t^9 - 12304228*ep^3*mtt^5*mWW^3*s^3*t^9 - 10535574*ep^4*mtt^5*mWW^3*s^3*t^9 - 3565176*ep^5*mtt^5*mWW^3*s^3*t^9 + 279092*mtt^4*mWW^4*s^3*t^9 + 3018485*ep*mtt^4*mWW^4*s^3*t^9 + 12364441*ep^2*mtt^4*mWW^4*s^3*t^9 + 24168291*ep^3*mtt^4*mWW^4*s^3*t^9 + 22726303*ep^4*mtt^4*mWW^4*s^3*t^9 + 8280836*ep^5*mtt^4*mWW^4*s^3*t^9 - 180376*mtt^3*mWW^5*s^3*t^9 - 2107564*ep*mtt^3*mWW^5*s^3*t^9 - 9337714*ep^2*mtt^3*mWW^5*s^3*t^9 - 19581948*ep^3*mtt^3*mWW^5*s^3*t^9 - 19577918*ep^4*mtt^3*mWW^5*s^3*t^9 - 7522416*ep^5*mtt^3*mWW^5*s^3*t^9 + 37564*mtt^2*mWW^6*s^3*t^9 + 516630*ep*mtt^2*mWW^6*s^3*t^9 + 2644870*ep^2*mtt^2*mWW^6*s^3*t^9 + 6271282*ep^3*mtt^2*mWW^6*s^3*t^9 + 6974366*ep^4*mtt^2*mWW^6*s^3*t^9 + 2946888*ep^5*mtt^2*mWW^6*s^3*t^9 + 9968*mtt*mWW^7*s^3*t^9 + 78844*ep*mtt*mWW^7*s^3*t^9 + 167152*ep^2*mtt*mWW^7*s^3*t^9 - 48520*ep^3*mtt*mWW^7*s^3*t^9 - 462380*ep^4*mtt*mWW^7*s^3*t^9 - 343520*ep^5*mtt*mWW^7*s^3*t^9 - 3868*mWW^8*s^3*t^9 - 38867*ep*mWW^8*s^3*t^9 - 140249*ep^2*mWW^8*s^3*t^9 - 220597*ep^3*mWW^8*s^3*t^9 - 141031*ep^4*mWW^8*s^3*t^9 - 21172*ep^5*mWW^8*s^3*t^9 + 12000*mtt^7*s^4*t^9 + 107680*ep*mtt^7*s^4*t^9 + 347800*ep^2*mtt^7*s^4*t^9 + 523040*ep^3*mtt^7*s^4*t^9 + 372200*ep^4*mtt^7*s^4*t^9 + 101280*ep^5*mtt^7*s^4*t^9 - 18656*mtt^6*mWW*s^4*t^9 - 212222*ep*mtt^6*mWW*s^4*t^9 - 913390*ep^2*mtt^6*mWW*s^4*t^9 - 1849074*ep^3*mtt^6*mWW*s^4*t^9 - 1763314*ep^4*mtt^6*mWW*s^4*t^9 - 634064*ep^5*mtt^6*mWW*s^4*t^9 - 59572*mtt^5*mWW^2*s^4*t^9 - 501972*ep*mtt^5*mWW^2*s^4*t^9 - 1448860*ep^2*mtt^5*mWW^2*s^4*t^9 - 1802668*ep^3*mtt^5*mWW^2*s^4*t^9 - 928416*ep^4*mtt^5*mWW^2*s^4*t^9 - 139408*ep^5*mtt^5*mWW^2*s^4*t^9 + 194518*mtt^4*mWW^3*s^4*t^9 + 1973290*ep*mtt^4*mWW^3*s^4*t^9 + 7502614*ep^2*mtt^4*mWW^3*s^4*t^9 + 13562102*ep^3*mtt^4*mWW^3*s^4*t^9 + 11770140*ep^4*mtt^4*mWW^3*s^4*t^9 + 3951320*ep^5*mtt^4*mWW^3*s^4*t^9 - 219864*mtt^3*mWW^4*s^4*t^9 - 2425152*ep*mtt^3*mWW^4*s^4*t^9 - 10101656*ep^2*mtt^3*mWW^4*s^4*t^9 - 19857968*ep^3*mtt^3*mWW^4*s^4*t^9 - 18538336*ep^4*mtt^3*mWW^4*s^4*t^9 - 6613312*ep^5*mtt^3*mWW^4*s^4*t^9 + 116044*mtt^2*mWW^5*s^4*t^9 + 1358662*ep*mtt^2*mWW^5*s^4*t^9 + 5997734*ep^2*mtt^2*mWW^5*s^4*t^9 + 12391546*ep^3*mtt^2*mWW^5*s^4*t^9 + 12073774*ep^4*mtt^2*mWW^5*s^4*t^9 + 4474784*ep^5*mtt^2*mWW^5*s^4*t^9 - 24772*mtt*mWW^6*s^4*t^9 - 307708*ep*mtt*mWW^6*s^4*t^9 - 1435012*ep^2*mtt*mWW^6*s^4*t^9 - 3108532*ep^3*mtt*mWW^6*s^4*t^9 - 3160120*ep^4*mtt*mWW^6*s^4*t^9 - 1219216*ep^5*mtt*mWW^6*s^4*t^9 + 302*mWW^7*s^4*t^9 + 7422*ep*mWW^7*s^4*t^9 + 50770*ep^2*mWW^7*s^4*t^9 + 141554*ep^3*mWW^7*s^4*t^9 + 174072*ep^4*mWW^7*s^4*t^9 + 78616*ep^5*mWW^7*s^4*t^9 - 10080*mtt^6*s^5*t^9 - 93144*ep*mtt^6*s^5*t^9 - 313740*ep^2*mtt^6*s^5*t^9 - 496872*ep^3*mtt^6*s^5*t^9 - 375780*ep^4*mtt^6*s^5*t^9 - 109584*ep^5*mtt^6*s^5*t^9 + 19168*mtt^5*mWW*s^5*t^9 + 225454*ep*mtt^5*mWW*s^5*t^9 + 996650*ep^2*mtt^5*mWW*s^5*t^9 + 2047518*ep^3*mtt^5*mWW*s^5*t^9 + 1964402*ep^4*mtt^5*mWW*s^5*t^9 + 707248*ep^5*mtt^5*mWW*s^5*t^9 + 18680*mtt^4*mWW^2*s^5*t^9 + 99607*ep*mtt^4*mWW^2*s^5*t^9 - 22137*ep^2*mtt^4*mWW^2*s^5*t^9 - 745915*ep^3*mtt^4*mWW^2*s^5*t^9 - 1195151*ep^4*mtt^4*mWW^2*s^5*t^9 - 550428*ep^5*mtt^4*mWW^2*s^5*t^9 - 75472*mtt^3*mWW^3*s^5*t^9 - 742262*ep*mtt^3*mWW^3*s^5*t^9 - 2714916*ep^2*mtt^3*mWW^3*s^5*t^9 - 4687762*ep^3*mtt^3*mWW^3*s^5*t^9 - 3853004*ep^4*mtt^3*mWW^3*s^5*t^9 - 1211640*ep^5*mtt^3*mWW^3*s^5*t^9 + 73856*mtt^2*mWW^4*s^5*t^9 + 813188*ep*mtt^2*mWW^4*s^5*t^9 + 3375626*ep^2*mtt^2*mWW^4*s^5*t^9 + 6573652*ep^3*mtt^2*mWW^4*s^5*t^9 + 6036222*ep^4*mtt^2*mWW^4*s^5*t^9 + 2101168*ep^5*mtt^2*mWW^4*s^5*t^9 - 31376*mtt*mWW^5*s^5*t^9 - 363224*ep*mtt*mWW^5*s^5*t^9 - 1581374*ep^2*mtt*mWW^5*s^5*t^9 - 3203548*ep^3*mtt*mWW^5*s^5*t^9 - 3040734*ep^4*mtt*mWW^5*s^5*t^9 - 1089880*ep^5*mtt*mWW^5*s^5*t^9 + 5224*mWW^6*s^5*t^9 + 61149*ep*mWW^6*s^5*t^9 + 268723*ep^2*mWW^6*s^5*t^9 + 549023*ep^3*mWW^6*s^5*t^9 + 525485*ep^4*mWW^6*s^5*t^9 + 189980*ep^5*mWW^6*s^5*t^9 + 3904*mtt^5*s^6*t^9 + 35144*ep*mtt^5*s^6*t^9 + 113948*ep^2*mtt^5*s^6*t^9 + 171896*ep^3*mtt^5*s^6*t^9 + 122548*ep^4*mtt^5*s^6*t^9 + 33360*ep^5*mtt^5*s^6*t^9 - 9920*mtt^4*mWW*s^6*t^9 - 115992*ep*mtt^4*mWW*s^6*t^9 - 509618*ep^2*mtt^4*mWW*s^6*t^9 - 1039828*ep^3*mtt^4*mWW*s^6*t^9 - 990682*ep^4*mtt^4*mWW*s^6*t^9 - 354400*ep^5*mtt^4*mWW*s^6*t^9 + 4512*mtt^3*mWW^2*s^6*t^9 + 90816*ep*mtt^3*mWW^2*s^6*t^9 + 544696*ep^2*mtt^3*mWW^2*s^6*t^9 + 1330112*ep^3*mtt^3*mWW^2*s^6*t^9 + 1416840*ep^4*mtt^3*mWW^2*s^6*t^9 + 545072*ep^5*mtt^3*mWW^2*s^6*t^9 + 6944*mtt^2*mWW^3*s^6*t^9 + 44624*ep*mtt^2*mWW^3*s^6*t^9 + 54892*ep^2*mtt^2*mWW^3*s^6*t^9 - 108568*ep^3*mtt^2*mWW^3*s^6*t^9 - 265764*ep^4*mtt^2*mWW^3*s^6*t^9 - 141952*ep^5*mtt^2*mWW^3*s^6*t^9 - 7264*mtt*mWW^4*s^6*t^9 - 74584*ep*mtt*mWW^4*s^6*t^9 - 287508*ep^2*mtt*mWW^4*s^6*t^9 - 521784*ep^3*mtt*mWW^4*s^6*t^9 - 448012*ep^4*mtt*mWW^4*s^6*t^9 - 146080*ep^5*mtt*mWW^4*s^6*t^9 + 1824*mWW^5*s^6*t^9 + 19544*ep*mWW^5*s^6*t^9 + 78790*ep^2*mWW^5*s^6*t^9 + 149292*ep^3*mWW^5*s^6*t^9 + 133582*ep^4*mWW^5*s^6*t^9 + 45312*ep^5*mWW^5*s^6*t^9 - 576*mtt^4*s^7*t^9 - 4512*ep*mtt^4*s^7*t^9 - 11392*ep^2*mtt^4*s^7*t^9 - 10832*ep^3*mtt^4*s^7*t^9 - 2032*ep^4*mtt^4*s^7*t^9 + 1344*ep^5*mtt^4*s^7*t^9 + 2016*mtt^3*mWW*s^7*t^9 + 22384*ep*mtt^3*mWW*s^7*t^9 + 93872*ep^2*mtt^3*mWW*s^7*t^9 + 184768*ep^3*mtt^3*mWW*s^7*t^9 + 171312*ep^4*mtt^3*mWW*s^7*t^9 + 60048*ep^5*mtt^3*mWW*s^7*t^9 - 2592*mtt^2*mWW^2*s^7*t^9 - 35152*ep*mtt^2*mWW^2*s^7*t^9 - 172848*ep^2*mtt^2*mWW^2*s^7*t^9 - 379296*ep^3*mtt^2*mWW^2*s^7*t^9 - 378640*ep^4*mtt^2*mWW^2*s^7*t^9 - 139632*ep^5*mtt^2*mWW^2*s^7*t^9 + 1440*mtt*mWW^3*s^7*t^9 + 21200*ep*mtt*mWW^3*s^7*t^9 + 109648*ep^2*mtt*mWW^3*s^7*t^9 + 247616*ep^3*mtt*mWW^3*s^7*t^9 + 251472*ep^4*mtt*mWW^3*s^7*t^9 + 93744*ep^5*mtt*mWW^3*s^7*t^9 - 288*mWW^4*s^7*t^9 - 3920*ep*mWW^4*s^7*t^9 - 19280*ep^2*mWW^4*s^7*t^9 - 42256*ep^3*mWW^4*s^7*t^9 - 42112*ep^4*mWW^4*s^7*t^9 - 15504*ep^5*mWW^4*s^7*t^9 - 160*ep*mtt^3*s^8*t^9 - 1280*ep^2*mtt^3*s^8*t^9 - 3400*ep^3*mtt^3*s^8*t^9 - 3720*ep^4*mtt^3*s^8*t^9 - 1440*ep^5*mtt^3*s^8*t^9 + 352*ep*mtt^2*mWW*s^8*t^9 + 2816*ep^2*mtt^2*mWW*s^8*t^9 + 7480*ep^3*mtt^2*mWW*s^8*t^9 + 8184*ep^4*mtt^2*mWW*s^8*t^9 + 3168*ep^5*mtt^2*mWW*s^8*t^9 - 224*ep*mtt*mWW^2*s^8*t^9 - 1792*ep^2*mtt*mWW^2*s^8*t^9 - 4760*ep^3*mtt*mWW^2*s^8*t^9 - 5208*ep^4*mtt*mWW^2*s^8*t^9 - 2016*ep^5*mtt*mWW^2*s^8*t^9 + 32*ep*mWW^3*s^8*t^9 + 256*ep^2*mWW^3*s^8*t^9 + 680*ep^3*mWW^3*s^8*t^9 + 744*ep^4*mWW^3*s^8*t^9 + 288*ep^5*mWW^3*s^8*t^9 + 1120*mtt^10*t^10 + 12704*ep*mtt^10*t^10 + 53880*ep^2*mtt^10*t^10 + 106432*ep^3*mtt^10*t^10 + 98600*ep^4*mtt^10*t^10 + 34464*ep^5*mtt^10*t^10 - 2704*mtt^9*mWW*t^10 - 30270*ep*mtt^9*mWW*t^10 - 126690*ep^2*mtt^9*mWW*t^10 - 247234*ep^3*mtt^9*mWW*t^10 - 226566*ep^4*mtt^9*mWW*t^10 - 78456*ep^5*mtt^9*mWW*t^10 - 3380*mtt^8*mWW^2*t^10 - 39538*ep*mtt^8*mWW^2*t^10 - 173194*ep^2*mtt^8*mWW^2*t^10 - 353230*ep^3*mtt^8*mWW^2*t^10 - 337226*ep^4*mtt^8*mWW^2*t^10 - 121032*ep^5*mtt^8*mWW^2*t^10 + 18008*mtt^7*mWW^3*t^10 + 204546*ep*mtt^7*mWW^3*t^10 + 871138*ep^2*mtt^7*mWW^3*t^10 + 1734238*ep^3*mtt^7*mWW^3*t^10 + 1623070*ep^4*mtt^7*mWW^3*t^10 + 573720*ep^5*mtt^7*mWW^3*t^10 - 23100*mtt^6*mWW^4*t^10 - 259394*ep*mtt^6*mWW^4*t^10 - 1094350*ep^2*mtt^6*mWW^4*t^10 - 2166958*ep^3*mtt^6*mWW^4*t^10 - 2025278*ep^4*mtt^6*mWW^4*t^10 - 717720*ep^5*mtt^6*mWW^4*t^10 + 11840*mtt^5*mWW^5*t^10 + 130902*ep*mtt^5*mWW^5*t^10 + 546770*ep^2*mtt^5*mWW^5*t^10 + 1083050*ep^3*mtt^5*mWW^5*t^10 + 1023142*ep^4*mtt^5*mWW^5*t^10 + 370296*ep^5*mtt^5*mWW^5*t^10 - 876*mtt^4*mWW^6*t^10 - 8774*ep*mtt^4*mWW^6*t^10 - 35830*ep^2*mtt^4*mWW^6*t^10 - 79514*ep^3*mtt^4*mWW^6*t^10 - 92982*ep^4*mtt^4*mWW^6*t^10 - 43704*ep^5*mtt^4*mWW^6*t^10 - 1160*mtt^3*mWW^7*t^10 - 12826*ep*mtt^3*mWW^7*t^10 - 51986*ep^2*mtt^3*mWW^7*t^10 - 94918*ep^3*mtt^3*mWW^7*t^10 - 77182*ep^4*mtt^3*mWW^7*t^10 - 21528*ep^5*mtt^3*mWW^7*t^10 + 252*mtt^2*mWW^8*t^10 + 2650*ep*mtt^2*mWW^8*t^10 + 10262*ep^2*mtt^2*mWW^8*t^10 + 18134*ep^3*mtt^2*mWW^8*t^10 + 14422*ep^4*mtt^2*mWW^8*t^10 + 3960*ep^5*mtt^2*mWW^8*t^10 - 3424*mtt^9*s*t^10 - 40696*ep*mtt^9*s*t^10 - 179628*ep^2*mtt^9*s*t^10 - 365152*ep^3*mtt^9*s*t^10 - 345148*ep^4*mtt^9*s*t^10 - 122352*ep^5*mtt^9*s*t^10 + 6816*mtt^8*mWW*s*t^10 + 84334*ep*mtt^8*mWW*s*t^10 + 383702*ep^2*mtt^8*mWW*s*t^10 + 794514*ep^3*mtt^8*mWW*s*t^10 + 758962*ep^4*mtt^8*mWW*s*t^10 + 270632*ep^5*mtt^8*mWW*s*t^10 + 8812*mtt^7*mWW^2*s*t^10 + 93413*ep*mtt^7*mWW^2*s*t^10 + 374051*ep^2*mtt^7*mWW^2*s*t^10 + 714299*ep^3*mtt^7*mWW^2*s*t^10 + 651541*ep^4*mtt^7*mWW^2*s*t^10 + 226404*ep^5*mtt^7*mWW^2*s*t^10 - 29974*mtt^6*mWW^3*s*t^10 - 350367*ep*mtt^6*mWW^3*s*t^10 - 1530527*ep^2*mtt^6*mWW^3*s*t^10 - 3104393*ep^3*mtt^6*mWW^3*s*t^10 - 2940527*ep^4*mtt^6*mWW^3*s*t^10 - 1044972*ep^5*mtt^6*mWW^3*s*t^10 + 15524*mtt^5*mWW^4*s*t^10 + 208429*ep*mtt^5*mWW^4*s*t^10 + 1011569*ep^2*mtt^5*mWW^4*s*t^10 + 2199947*ep^3*mtt^5*mWW^4*s*t^10 + 2178607*ep^4*mtt^5*mWW^4*s*t^10 + 794444*ep^5*mtt^5*mWW^4*s*t^10 + 14210*mtt^4*mWW^5*s*t^10 + 125005*ep*mtt^4*mWW^5*s*t^10 + 392179*ep^2*mtt^4*mWW^5*s*t^10 + 571483*ep^3*mtt^4*mWW^5*s*t^10 + 403007*ep^4*mtt^4*mWW^5*s*t^10 + 117516*ep^5*mtt^4*mWW^5*s*t^10 - 15100*mtt^3*mWW^6*s*t^10 - 150665*ep*mtt^3*mWW^6*s*t^10 - 564211*ep^2*mtt^3*mWW^6*s*t^10 - 1018023*ep^3*mtt^3*mWW^6*s*t^10 - 900933*ep^4*mtt^3*mWW^6*s*t^10 - 317028*ep^5*mtt^3*mWW^6*s*t^10 + 1774*mtt^2*mWW^7*s*t^10 + 15211*ep*mtt^2*mWW^7*s*t^10 + 49655*ep^2*mtt^2*mWW^7*s*t^10 + 90397*ep^3*mtt^2*mWW^7*s*t^10 + 98623*ep^4*mtt^2*mWW^7*s*t^10 + 48620*ep^5*mtt^2*mWW^7*s*t^10 + 1740*mtt*mWW^8*s*t^10 + 19311*ep*mtt*mWW^8*s*t^10 + 78603*ep^2*mtt*mWW^8*s*t^10 + 144129*ep^3*mtt*mWW^8*s*t^10 + 117501*ep^4*mtt*mWW^8*s*t^10 + 32676*ep^5*mtt*mWW^8*s*t^10 - 378*mWW^9*s*t^10 - 3975*ep*mWW^9*s*t^10 - 15393*ep^2*mWW^9*s*t^10 - 27201*ep^3*mWW^9*s*t^10 - 21633*ep^4*mWW^9*s*t^10 - 5940*ep^5*mWW^9*s*t^10 + 1472*mtt^8*s^2*t^10 + 26640*ep*mtt^8*s^2*t^10 + 150776*ep^2*mtt^8*s^2*t^10 + 353880*ep^3*mtt^8*s^2*t^10 + 365552*ep^4*mtt^8*s^2*t^10 + 137280*ep^5*mtt^8*s^2*t^10 + 1776*mtt^7*mWW*s^2*t^10 - 11874*ep*mtt^7*mWW*s^2*t^10 - 170820*ep^2*mtt^7*mWW*s^2*t^10 - 512282*ep^3*mtt^7*mWW*s^2*t^10 - 589096*ep^4*mtt^7*mWW*s^2*t^10 - 233984*ep^5*mtt^7*mWW*s^2*t^10 - 11788*mtt^6*mWW^2*s^2*t^10 - 114850*ep*mtt^6*mWW^2*s^2*t^10 - 420374*ep^2*mtt^6*mWW^2*s^2*t^10 - 746126*ep^3*mtt^6*mWW^2*s^2*t^10 - 645030*ep^4*mtt^6*mWW^2*s^2*t^10 - 215352*ep^5*mtt^6*mWW^2*s^2*t^10 - 7700*mtt^5*mWW^3*s^2*t^10 - 37450*ep*mtt^5*mWW^3*s^2*t^10 + 37668*ep^2*mtt^5*mWW^3*s^2*t^10 + 384342*ep^3*mtt^5*mWW^3*s^2*t^10 + 571740*ep^4*mtt^5*mWW^3*s^2*t^10 + 250640*ep^5*mtt^5*mWW^3*s^2*t^10 + 60904*mtt^4*mWW^4*s^2*t^10 + 594910*ep*mtt^4*mWW^4*s^2*t^10 + 2156774*ep^2*mtt^4*mWW^4*s^2*t^10 + 3717194*ep^3*mtt^4*mWW^4*s^2*t^10 + 3095730*ep^4*mtt^4*mWW^4*s^2*t^10 + 1010088*ep^5*mtt^4*mWW^4*s^2*t^10 - 75448*mtt^3*mWW^5*s^2*t^10 - 784438*ep*mtt^3*mWW^5*s^2*t^10 - 3061300*ep^2*mtt^3*mWW^5*s^2*t^10 - 5677126*ep^3*mtt^3*mWW^5*s^2*t^10 - 5051296*ep^4*mtt^3*mWW^5*s^2*t^10 - 1736992*ep^5*mtt^3*mWW^5*s^2*t^10 + 36228*mtt^2*mWW^6*s^2*t^10 + 384538*ep*mtt^2*mWW^6*s^2*t^10 + 1537678*ep^2*mtt^2*mWW^6*s^2*t^10 + 2925966*ep^3*mtt^2*mWW^6*s^2*t^10 + 2673118*ep^4*mtt^2*mWW^6*s^2*t^10 + 944152*ep^5*mtt^2*mWW^6*s^2*t^10 - 4708*mtt*mWW^7*s^2*t^10 - 49054*ep*mtt*mWW^7*s^2*t^10 - 195116*ep^2*mtt*mWW^7*s^2*t^10 - 379350*ep^3*mtt*mWW^7*s^2*t^10 - 364532*ep^4*mtt*mWW^7*s^2*t^10 - 139120*ep^5*mtt*mWW^7*s^2*t^10 - 736*mWW^8*s^2*t^10 - 8422*ep*mWW^8*s^2*t^10 - 35286*ep^2*mWW^8*s^2*t^10 - 66498*ep^3*mWW^8*s^2*t^10 - 56186*ep^4*mWW^8*s^2*t^10 - 16712*ep^5*mWW^8*s^2*t^10 + 5952*mtt^7*s^3*t^10 + 45680*ep*mtt^7*s^3*t^10 + 110456*ep^2*mtt^7*s^3*t^10 + 93760*ep^3*mtt^7*s^3*t^10 + 2392*ep^4*mtt^7*s^3*t^10 - 20640*ep^5*mtt^7*s^3*t^10 - 22864*mtt^6*mWW*s^3*t^10 - 205654*ep*mtt^6*mWW*s^3*t^10 - 670276*ep^2*mtt^6*mWW*s^3*t^10 - 1029282*ep^3*mtt^6*mWW*s^3*t^10 - 759020*ep^4*mtt^6*mWW*s^3*t^10 - 217224*ep^5*mtt^6*mWW*s^3*t^10 + 20868*mtt^5*mWW^2*s^3*t^10 + 228681*ep*mtt^5*mWW^2*s^3*t^10 + 948769*ep^2*mtt^5*mWW^2*s^3*t^10 + 1865755*ep^3*mtt^5*mWW^2*s^3*t^10 + 1739723*ep^4*mtt^5*mWW^2*s^3*t^10 + 614060*ep^5*mtt^5*mWW^2*s^3*t^10 + 30954*mtt^4*mWW^3*s^3*t^10 + 264599*ep*mtt^4*mWW^3*s^3*t^10 + 781391*ep^2*mtt^4*mWW^3*s^3*t^10 + 1006461*ep^3*mtt^4*mWW^3*s^3*t^10 + 550247*ep^4*mtt^4*mWW^3*s^3*t^10 + 94268*ep^5*mtt^4*mWW^3*s^3*t^10 - 81704*mtt^3*mWW^4*s^3*t^10 - 827854*ep*mtt^3*mWW^4*s^3*t^10 - 3131144*ep^2*mtt^3*mWW^4*s^3*t^10 - 5608162*ep^3*mtt^3*mWW^4*s^3*t^10 - 4804096*ep^4*mtt^3*mWW^4*s^3*t^10 - 1585344*ep^5*mtt^3*mWW^4*s^3*t^10 + 68676*mtt^2*mWW^5*s^3*t^10 + 734464*ep*mtt^2*mWW^5*s^3*t^10 + 2949224*ep^2*mtt^2*mWW^5*s^3*t^10 + 5586840*ep^3*mtt^2*mWW^5*s^3*t^10 + 5028708*ep^4*mtt^2*mWW^5*s^3*t^10 + 1729720*ep^5*mtt^2*mWW^5*s^3*t^10 - 24876*mtt*mWW^6*s^3*t^10 - 273003*ep*mtt*mWW^6*s^3*t^10 - 1125961*ep^2*mtt*mWW^6*s^3*t^10 - 2184441*ep^3*mtt*mWW^6*s^3*t^10 - 2007355*ep^4*mtt*mWW^6*s^3*t^10 - 702956*ep^5*mtt*mWW^6*s^3*t^10 + 2994*mWW^7*s^3*t^10 + 33087*ep*mWW^7*s^3*t^10 + 137541*ep^2*mWW^7*s^3*t^10 + 269069*ep^3*mWW^7*s^3*t^10 + 249401*ep^4*mWW^7*s^3*t^10 + 88116*ep^5*mWW^7*s^3*t^10 - 9248*mtt^6*s^4*t^10 - 79840*ep*mtt^6*s^4*t^10 - 242824*ep^2*mtt^6*s^4*t^10 - 335920*ep^3*mtt^6*s^4*t^10 - 213128*ep^4*mtt^6*s^4*t^10 - 49440*ep^5*mtt^6*s^4*t^10 + 30240*mtt^5*mWW*s^4*t^10 + 296400*ep*mtt^5*mWW*s^4*t^10 + 1082862*ep^2*mtt^5*mWW*s^4*t^10 + 1884616*ep^3*mtt^5*mWW*s^4*t^10 + 1577618*ep^4*mtt^5*mWW*s^4*t^10 + 509704*ep^5*mtt^5*mWW*s^4*t^10 - 29136*mtt^4*mWW^2*s^4*t^10 - 340158*ep*mtt^4*mWW^2*s^4*t^10 - 1490674*ep^2*mtt^4*mWW^2*s^4*t^10 - 3036822*ep^3*mtt^4*mWW^2*s^4*t^10 - 2891130*ep^4*mtt^4*mWW^2*s^4*t^10 - 1033672*ep^5*mtt^4*mWW^2*s^4*t^10 - 5816*mtt^3*mWW^3*s^4*t^10 + 3004*ep*mtt^3*mWW^3*s^4*t^10 + 287548*ep^2*mtt^3*mWW^3*s^4*t^10 + 1004772*ep^3*mtt^3*mWW^3*s^4*t^10 + 1249196*ep^4*mtt^3*mWW^3*s^4*t^10 + 523584*ep^5*mtt^3*mWW^3*s^4*t^10 + 28584*mtt^2*mWW^4*s^4*t^10 + 275152*ep*mtt^2*mWW^4*s^4*t^10 + 975788*ep^2*mtt^2*mWW^4*s^4*t^10 + 1629160*ep^3*mtt^2*mWW^4*s^4*t^10 + 1295508*ep^4*mtt^2*mWW^4*s^4*t^10 + 395424*ep^5*mtt^2*mWW^4*s^4*t^10 - 18888*mtt*mWW^5*s^4*t^10 - 201292*ep*mtt*mWW^5*s^4*t^10 - 804874*ep^2*mtt*mWW^5*s^4*t^10 - 1516668*ep^3*mtt*mWW^5*s^4*t^10 - 1356142*ep^4*mtt*mWW^5*s^4*t^10 - 462664*ep^5*mtt*mWW^5*s^4*t^10 + 4264*mWW^6*s^4*t^10 + 46734*ep*mWW^6*s^4*t^10 + 192174*ep^2*mWW^6*s^4*t^10 + 370862*ep^3*mWW^6*s^4*t^10 + 338078*ep^4*mWW^6*s^4*t^10 + 117064*ep^5*mWW^6*s^4*t^10 + 5152*mtt^5*s^5*t^10 + 42696*ep*mtt^5*s^5*t^10 + 120916*ep^2*mtt^5*s^5*t^10 + 148608*ep^3*mtt^5*s^5*t^10 + 76132*ep^4*mtt^5*s^5*t^10 + 10896*ep^5*mtt^5*s^5*t^10 - 16848*mtt^4*mWW*s^5*t^10 - 166984*ep*mtt^4*mWW*s^5*t^10 - 618722*ep^2*mtt^4*mWW*s^5*t^10 - 1091504*ep^3*mtt^4*mWW*s^5*t^10 - 924470*ep^4*mtt^4*mWW*s^5*t^10 - 301552*ep^5*mtt^4*mWW*s^5*t^10 + 19232*mtt^3*mWW^2*s^5*t^10 + 225156*ep*mtt^3*mWW^2*s^5*t^10 + 988182*ep^2*mtt^3*mWW^2*s^5*t^10 + 2010472*ep^3*mtt^3*mWW^2*s^5*t^10 + 1908334*ep^4*mtt^3*mWW^2*s^5*t^10 + 680120*ep^5*mtt^3*mWW^2*s^5*t^10 - 8128*mtt^2*mWW^3*s^5*t^10 - 117440*ep*mtt^2*mWW^3*s^5*t^10 - 600162*ep^2*mtt^2*mWW^3*s^5*t^10 - 1347404*ep^3*mtt^2*mWW^3*s^5*t^10 - 1366186*ep^4*mtt^2*mWW^3*s^5*t^10 - 510208*ep^5*mtt^2*mWW^3*s^5*t^10 + 192*mtt*mWW^4*s^5*t^10 + 13628*ep*mtt*mWW^4*s^5*t^10 + 103078*ep^2*mtt*mWW^4*s^5*t^10 + 273696*ep^3*mtt*mWW^4*s^5*t^10 + 302942*ep^4*mtt*mWW^4*s^5*t^10 + 118888*ep^5*mtt*mWW^4*s^5*t^10 + 400*mWW^5*s^5*t^10 + 2816*ep*mWW^5*s^5*t^10 + 5236*ep^2*mWW^5*s^5*t^10 + 116*ep^3*mWW^5*s^5*t^10 - 6992*ep^4*mWW^5*s^5*t^10 - 4288*ep^5*mWW^5*s^5*t^10 - 1024*mtt^4*s^6*t^10 - 6544*ep*mtt^4*s^6*t^10 - 8456*ep^2*mtt^4*s^6*t^10 + 11992*ep^3*mtt^4*s^6*t^10 + 30480*ep^4*mtt^4*s^6*t^10 + 15552*ep^5*mtt^4*s^6*t^10 + 3584*mtt^3*mWW*s^6*t^10 + 32640*ep*mtt^3*mWW*s^6*t^10 + 108680*ep^2*mtt^3*mWW*s^6*t^10 + 171252*ep^3*mtt^3*mWW*s^6*t^10 + 129836*ep^4*mtt^3*mWW*s^6*t^10 + 38208*ep^5*mtt^3*mWW*s^6*t^10 - 4608*mtt^2*mWW^2*s^6*t^10 - 51808*ep*mtt^2*mWW^2*s^6*t^10 - 219592*ep^2*mtt^2*mWW^2*s^6*t^10 - 435308*ep^3*mtt^2*mWW^2*s^6*t^10 - 405380*ep^4*mtt^2*mWW^2*s^6*t^10 - 142464*ep^5*mtt^2*mWW^2*s^6*t^10 + 2560*mtt*mWW^3*s^6*t^10 + 31872*ep*mtt*mWW^3*s^6*t^10 + 146968*ep^2*mtt*mWW^3*s^6*t^10 + 308892*ep^3*mtt*mWW^3*s^6*t^10 + 299332*ep^4*mtt*mWW^3*s^6*t^10 + 108096*ep^5*mtt*mWW^3*s^6*t^10 - 512*mWW^4*s^6*t^10 - 6160*ep*mWW^4*s^6*t^10 - 27600*ep^2*mWW^4*s^6*t^10 - 56828*ep^3*mWW^4*s^6*t^10 - 54268*ep^4*mWW^4*s^6*t^10 - 19392*ep^5*mWW^4*s^6*t^10 - 640*ep*mtt^3*s^7*t^10 - 5120*ep^2*mtt^3*s^7*t^10 - 13600*ep^3*mtt^3*s^7*t^10 - 14880*ep^4*mtt^3*s^7*t^10 - 5760*ep^5*mtt^3*s^7*t^10 + 1408*ep*mtt^2*mWW*s^7*t^10 + 11264*ep^2*mtt^2*mWW*s^7*t^10 + 29920*ep^3*mtt^2*mWW*s^7*t^10 + 32736*ep^4*mtt^2*mWW*s^7*t^10 + 12672*ep^5*mtt^2*mWW*s^7*t^10 - 896*ep*mtt*mWW^2*s^7*t^10 - 7168*ep^2*mtt*mWW^2*s^7*t^10 - 19040*ep^3*mtt*mWW^2*s^7*t^10 - 20832*ep^4*mtt*mWW^2*s^7*t^10 - 8064*ep^5*mtt*mWW^2*s^7*t^10 + 128*ep*mWW^3*s^7*t^10 + 1024*ep^2*mWW^3*s^7*t^10 + 2720*ep^3*mWW^3*s^7*t^10 + 2976*ep^4*mWW^3*s^7*t^10 + 1152*ep^5*mWW^3*s^7*t^10 - 880*mtt^9*t^11 - 9736*ep*mtt^9*t^11 - 40320*ep^2*mtt^9*t^11 - 78088*ep^3*mtt^9*t^11 - 71200*ep^4*mtt^9*t^11 - 24576*ep^5*mtt^9*t^11 + 3392*mtt^8*mWW*t^11 + 37334*ep*mtt^8*mWW*t^11 + 153862*ep^2*mtt^8*mWW*t^11 + 296858*ep^3*mtt^8*mWW*t^11 + 269906*ep^4*mtt^8*mWW*t^11 + 92968*ep^5*mtt^8*mWW*t^11 - 3680*mtt^7*mWW^2*t^11 - 39916*ep*mtt^7*mWW^2*t^11 - 162216*ep^2*mtt^7*mWW^2*t^11 - 309524*ep^3*mtt^7*mWW^2*t^11 - 279064*ep^4*mtt^7*mWW^2*t^11 - 95520*ep^5*mtt^7*mWW^2*t^11 - 1680*mtt^6*mWW^3*t^11 - 19670*ep*mtt^6*mWW^3*t^11 - 85650*ep^2*mtt^6*mWW^3*t^11 - 172170*ep^3*mtt^6*mWW^3*t^11 - 161270*ep^4*mtt^6*mWW^3*t^11 - 56760*ep^5*mtt^6*mWW^3*t^11 + 6480*mtt^5*mWW^4*t^11 + 71920*ep*mtt^5*mWW^4*t^11 + 298720*ep^2*mtt^5*mWW^4*t^11 + 579840*ep^3*mtt^5*mWW^4*t^11 + 529600*ep^4*mtt^5*mWW^4*t^11 + 183040*ep^5*mtt^5*mWW^4*t^11 - 4960*mtt^4*mWW^5*t^11 - 54134*ep*mtt^4*mWW^5*t^11 - 221310*ep^2*mtt^4*mWW^5*t^11 - 424282*ep^3*mtt^4*mWW^5*t^11 - 383930*ep^4*mtt^4*mWW^5*t^11 - 131784*ep^5*mtt^4*mWW^5*t^11 + 1408*mtt^3*mWW^6*t^11 + 14916*ep*mtt^3*mWW^6*t^11 + 59208*ep^2*mtt^3*mWW^6*t^11 + 110812*ep^3*mtt^3*mWW^6*t^11 + 98424*ep^4*mtt^3*mWW^6*t^11 + 33312*ep^5*mtt^3*mWW^6*t^11 - 80*mtt^2*mWW^7*t^11 - 714*ep*mtt^2*mWW^7*t^11 - 2294*ep^2*mtt^2*mWW^7*t^11 - 3446*ep^3*mtt^2*mWW^7*t^11 - 2466*ep^4*mtt^2*mWW^7*t^11 - 680*ep^5*mtt^2*mWW^7*t^11 + 2096*mtt^8*s*t^11 + 24192*ep*mtt^8*s*t^11 + 104052*ep^2*mtt^8*s*t^11 + 207272*ep^3*mtt^8*s*t^11 + 192852*ep^4*mtt^8*s*t^11 + 67536*ep^5*mtt^8*s*t^11 - 6440*mtt^7*mWW*s*t^11 - 76322*ep*mtt^7*mWW*s*t^11 - 335638*ep^2*mtt^7*mWW*s*t^11 - 679190*ep^3*mtt^7*mWW*s*t^11 - 638882*ep^4*mtt^7*mWW*s*t^11 - 225448*ep^5*mtt^7*mWW*s*t^11 + 4080*mtt^6*mWW^2*s*t^11 + 55589*ep*mtt^6*mWW^2*s*t^11 + 270533*ep^2*mtt^6*mWW^2*s*t^11 + 584091*ep^3*mtt^6*mWW^2*s*t^11 + 573047*ep^4*mtt^6*mWW^2*s*t^11 + 207980*ep^5*mtt^6*mWW^2*s*t^11 + 4528*mtt^5*mWW^3*s*t^11 + 39462*ep*mtt^5*mWW^3*s*t^11 + 122408*ep^2*mtt^5*mWW^3*s*t^11 + 175930*ep^3*mtt^5*mWW^3*s*t^11 + 119304*ep^4*mtt^5*mWW^3*s*t^11 + 30848*ep^5*mtt^5*mWW^3*s*t^11 - 3352*mtt^4*mWW^4*s*t^11 - 32947*ep*mtt^4*mWW^4*s*t^11 - 120581*ep^2*mtt^4*mWW^4*s*t^11 - 210181*ep^3*mtt^4*mWW^4*s*t^11 - 176167*ep^4*mtt^4*mWW^4*s*t^11 - 56972*ep^5*mtt^4*mWW^4*s*t^11 - 5448*mtt^3*mWW^5*s*t^11 - 58094*ep*mtt^3*mWW^5*s*t^11 - 231998*ep^2*mtt^3*mWW^5*s*t^11 - 435978*ep^3*mtt^3*mWW^5*s*t^11 - 388154*ep^4*mtt^3*mWW^5*s*t^11 - 131528*ep^5*mtt^3*mWW^5*s*t^11 + 6528*mtt^2*mWW^6*s*t^11 + 68895*ep*mtt^2*mWW^6*s*t^11 + 272347*ep^2*mtt^2*mWW^6*s*t^11 + 507729*ep^3*mtt^2*mWW^6*s*t^11 + 449385*ep^4*mtt^2*mWW^6*s*t^11 + 151636*ep^5*mtt^2*mWW^6*s*t^11 - 2112*mtt*mWW^7*s*t^11 - 21846*ep*mtt*mWW^7*s*t^11 - 84564*ep^2*mtt*mWW^7*s*t^11 - 154842*ep^3*mtt*mWW^7*s*t^11 - 135084*ep^4*mtt*mWW^7*s*t^11 - 45072*ep^5*mtt*mWW^7*s*t^11 + 120*mWW^8*s*t^11 + 1071*ep*mWW^8*s*t^11 + 3441*ep^2*mWW^8*s*t^11 + 5169*ep^3*mWW^8*s*t^11 + 3699*ep^4*mWW^8*s*t^11 + 1020*ep^5*mWW^8*s*t^11 - 112*mtt^7*s^2*t^11 - 6480*ep*mtt^7*s^2*t^11 - 47180*ep^2*mtt^7*s^2*t^11 - 122096*ep^3*mtt^7*s^2*t^11 - 132308*ep^4*mtt^7*s^2*t^11 - 51024*ep^5*mtt^7*s^2*t^11 - 3200*mtt^6*mWW*s^2*t^11 - 14238*ep*mtt^6*mWW*s^2*t^11 + 23016*ep^2*mtt^6*mWW*s^2*t^11 + 167818*ep^3*mtt^6*mWW*s^2*t^11 + 236724*ep^4*mtt^6*mWW*s^2*t^11 + 102960*ep^5*mtt^6*mWW*s^2*t^11 + 12272*mtt^5*mWW^2*s^2*t^11 + 104226*ep*mtt^5*mWW^2*s^2*t^11 + 310006*ep^2*mtt^5*mWW^2*s^2*t^11 + 419278*ep^3*mtt^5*mWW^2*s^2*t^11 + 260722*ep^4*mtt^5*mWW^2*s^2*t^11 + 59496*ep^5*mtt^5*mWW^2*s^2*t^11 - 13296*mtt^4*mWW^3*s^2*t^11 - 128104*ep*mtt^4*mWW^3*s^2*t^11 - 458326*ep^2*mtt^4*mWW^3*s^2*t^11 - 783404*ep^3*mtt^4*mWW^3*s^2*t^11 - 647078*ep^4*mtt^4*mWW^3*s^2*t^11 - 207192*ep^5*mtt^4*mWW^3*s^2*t^11 - 1616*mtt^3*mWW^4*s^2*t^11 - 18284*ep*mtt^3*mWW^4*s^2*t^11 - 75776*ep^2*mtt^3*mWW^4*s^2*t^11 - 142164*ep^3*mtt^3*mWW^4*s^2*t^11 - 122608*ep^4*mtt^3*mWW^4*s^2*t^11 - 39552*ep^5*mtt^3*mWW^4*s^2*t^11 + 12256*mtt^2*mWW^5*s^2*t^11 + 130866*ep*mtt^2*mWW^5*s^2*t^11 + 522764*ep^2*mtt^2*mWW^5*s^2*t^11 + 980882*ep^3*mtt^2*mWW^5*s^2*t^11 + 870680*ep^4*mtt^2*mWW^5*s^2*t^11 + 293952*ep^5*mtt^2*mWW^5*s^2*t^11 - 7856*mtt*mWW^6*s^2*t^11 - 84806*ep*mtt*mWW^6*s^2*t^11 - 342762*ep^2*mtt*mWW^6*s^2*t^11 - 650282*ep^3*mtt*mWW^6*s^2*t^11 - 583022*ep^4*mtt*mWW^6*s^2*t^11 - 198552*ep^5*mtt*mWW^6*s^2*t^11 + 1552*mWW^7*s^2*t^11 + 16820*ep*mWW^7*s^2*t^11 + 68258*ep^2*mWW^7*s^2*t^11 + 129968*ep^3*mWW^7*s^2*t^11 + 116890*ep^4*mWW^7*s^2*t^11 + 39912*ep^5*mWW^7*s^2*t^11 - 3440*mtt^6*s^3*t^11 - 27392*ep*mtt^6*s^3*t^11 - 71892*ep^2*mtt^6*s^3*t^11 - 76064*ep^3*mtt^6*s^3*t^11 - 25868*ep^4*mtt^6*s^3*t^11 + 2256*ep^5*mtt^6*s^3*t^11 + 15288*mtt^5*mWW*s^3*t^11 + 135946*ep*mtt^5*mWW*s^3*t^11 + 434274*ep^2*mtt^5*mWW*s^3*t^11 + 646610*ep^3*mtt^5*mWW*s^3*t^11 + 456698*ep^4*mtt^5*mWW*s^3*t^11 + 123704*ep^5*mtt^5*mWW*s^3*t^11 - 26496*mtt^4*mWW^2*s^3*t^11 - 259555*ep*mtt^4*mWW^2*s^3*t^11 - 946215*ep^2*mtt^4*mWW^2*s^3*t^11 - 1641393*ep^3*mtt^4*mWW^2*s^3*t^11 - 1368529*ep^4*mtt^4*mWW^2*s^3*t^11 - 440292*ep^5*mtt^4*mWW^2*s^3*t^11 + 21000*mtt^3*mWW^3*s^3*t^11 + 224608*ep*mtt^3*mWW^3*s^3*t^11 + 903126*ep^2*mtt^3*mWW^3*s^3*t^11 + 1714048*ep^3*mtt^3*mWW^3*s^3*t^11 + 1543434*ep^4*mtt^3*mWW^3*s^3*t^11 + 528904*ep^5*mtt^3*mWW^3*s^3*t^11 - 5304*mtt^2*mWW^4*s^3*t^11 - 65074*ep*mtt^2*mWW^4*s^3*t^11 - 296448*ep^2*mtt^2*mWW^4*s^3*t^11 - 618926*ep^3*mtt^2*mWW^4*s^3*t^11 - 598088*ep^4*mtt^2*mWW^4*s^3*t^11 - 215840*ep^5*mtt^2*mWW^4*s^3*t^11 - 2208*mtt*mWW^5*s^3*t^11 - 20834*ep*mtt*mWW^5*s^3*t^11 - 71640*ep^2*mtt*mWW^5*s^3*t^11 - 115386*ep^3*mtt*mWW^5*s^3*t^11 - 88292*ep^4*mtt*mWW^5*s^3*t^11 - 25920*ep^5*mtt*mWW^5*s^3*t^11 + 1160*mWW^6*s^3*t^11 + 12301*ep*mWW^6*s^3*t^11 + 48795*ep^2*mWW^6*s^3*t^11 + 91111*ep^3*mWW^6*s^3*t^11 + 80645*ep^4*mWW^6*s^3*t^11 + 27188*ep^5*mWW^6*s^3*t^11 + 3232*mtt^5*s^4*t^11 + 25176*ep*mtt^5*s^4*t^11 + 63036*ep^2*mtt^5*s^4*t^11 + 59368*ep^3*mtt^5*s^4*t^11 + 10932*ep^4*mtt^5*s^4*t^11 - 7344*ep^5*mtt^5*s^4*t^11 - 12176*mtt^4*mWW*s^4*t^11 - 108448*ep*mtt^4*mWW*s^4*t^11 - 347458*ep^2*mtt^4*mWW*s^4*t^11 - 519324*ep^3*mtt^4*mWW*s^4*t^11 - 368466*ep^4*mtt^4*mWW*s^4*t^11 - 100328*ep^5*mtt^4*mWW*s^4*t^11 + 17856*mtt^3*mWW^2*s^4*t^11 + 178632*ep*mtt^3*mWW^2*s^4*t^11 + 668012*ep^2*mtt^3*mWW^2*s^4*t^11 + 1187456*ep^3*mtt^3*mWW^2*s^4*t^11 + 1011532*ep^4*mtt^3*mWW^2*s^4*t^11 + 331312*ep^5*mtt^3*mWW^2*s^4*t^11 - 12832*mtt^2*mWW^3*s^4*t^11 - 141064*ep*mtt^2*mWW^3*s^4*t^11 - 582672*ep^2*mtt^2*mWW^3*s^4*t^11 - 1128808*ep^3*mtt^2*mWW^3*s^4*t^11 - 1031296*ep^4*mtt^2*mWW^3*s^4*t^11 - 356928*ep^5*mtt^2*mWW^3*s^4*t^11 + 4640*mtt*mWW^4*s^4*t^11 + 54144*ep*mtt*mWW^4*s^4*t^11 + 235960*ep^2*mtt*mWW^4*s^4*t^11 + 475704*ep^3*mtt*mWW^4*s^4*t^11 + 447200*ep^4*mtt*mWW^4*s^4*t^11 + 157952*ep^5*mtt*mWW^4*s^4*t^11 - 720*mWW^5*s^4*t^11 - 8440*ep*mWW^5*s^4*t^11 - 36878*ep^2*mWW^5*s^4*t^11 - 74396*ep^3*mWW^5*s^4*t^11 - 69902*ep^4*mWW^5*s^4*t^11 - 24664*ep^5*mWW^5*s^4*t^11 - 896*mtt^4*s^5*t^11 - 4800*ep*mtt^4*s^5*t^11 - 16*ep^2*mtt^4*s^5*t^11 + 30008*ep^3*mtt^4*s^5*t^11 + 47912*ep^4*mtt^4*s^5*t^11 + 21792*ep^5*mtt^4*s^5*t^11 + 3136*mtt^3*mWW*s^5*t^11 + 23616*ep*mtt^3*mWW*s^5*t^11 + 55048*ep^2*mtt^3*mWW*s^5*t^11 + 42348*ep^3*mtt^3*mWW*s^5*t^11 - 5084*ep^4*mtt^3*mWW*s^5*t^11 - 12864*ep^5*mtt^3*mWW*s^5*t^11 - 4032*mtt^2*mWW^2*s^5*t^11 - 37632*ep*mtt^2*mWW^2*s^5*t^11 - 129368*ep^2*mtt^2*mWW^2*s^5*t^11 - 211348*ep^3*mtt^2*mWW^2*s^5*t^11 - 166460*ep^4*mtt^2*mWW^2*s^5*t^11 - 50880*ep^5*mtt^2*mWW^2*s^5*t^11 + 2240*mtt*mWW^3*s^5*t^11 + 23616*ep*mtt*mWW^3*s^5*t^11 + 93656*ep^2*mtt*mWW^3*s^5*t^11 + 175620*ep^3*mtt*mWW^3*s^5*t^11 + 156524*ep^4*mtt*mWW^3*s^5*t^11 + 53184*ep^5*mtt*mWW^3*s^5*t^11 - 448*mWW^4*s^5*t^11 - 4800*ep*mWW^4*s^5*t^11 - 19320*ep^2*mWW^4*s^5*t^11 - 36628*ep^3*mWW^4*s^5*t^11 - 32892*ep^4*mWW^4*s^5*t^11 - 11232*ep^5*mWW^4*s^5*t^11 - 960*ep*mtt^3*s^6*t^11 - 7680*ep^2*mtt^3*s^6*t^11 - 20400*ep^3*mtt^3*s^6*t^11 - 22320*ep^4*mtt^3*s^6*t^11 - 8640*ep^5*mtt^3*s^6*t^11 + 2112*ep*mtt^2*mWW*s^6*t^11 + 16896*ep^2*mtt^2*mWW*s^6*t^11 + 44880*ep^3*mtt^2*mWW*s^6*t^11 + 49104*ep^4*mtt^2*mWW*s^6*t^11 + 19008*ep^5*mtt^2*mWW*s^6*t^11 - 1344*ep*mtt*mWW^2*s^6*t^11 - 10752*ep^2*mtt*mWW^2*s^6*t^11 - 28560*ep^3*mtt*mWW^2*s^6*t^11 - 31248*ep^4*mtt*mWW^2*s^6*t^11 - 12096*ep^5*mtt*mWW^2*s^6*t^11 + 192*ep*mWW^3*s^6*t^11 + 1536*ep^2*mWW^3*s^6*t^11 + 4080*ep^3*mWW^3*s^6*t^11 + 4464*ep^4*mWW^3*s^6*t^11 + 1728*ep^5*mWW^3*s^6*t^11 + 368*mtt^8*t^12 + 3968*ep*mtt^8*t^12 + 16020*ep^2*mtt^8*t^12 + 30368*ep^3*mtt^8*t^12 + 27212*ep^4*mtt^8*t^12 + 9264*ep^5*mtt^8*t^12 - 1696*mtt^7*mWW*t^12 - 18248*ep*mtt^7*mWW*t^12 - 73524*ep^2*mtt^7*mWW*t^12 - 139168*ep^3*mtt^7*mWW*t^12 - 124580*ep^4*mtt^7*mWW*t^12 - 42384*ep^5*mtt^7*mWW*t^12 + 2960*mtt^6*mWW^2*t^12 + 31720*ep*mtt^6*mWW^2*t^12 + 127320*ep^2*mtt^6*mWW^2*t^12 + 240320*ep^3*mtt^6*mWW^2*t^12 + 214720*ep^4*mtt^6*mWW^2*t^12 + 72960*ep^5*mtt^6*mWW^2*t^12 - 2240*mtt^5*mWW^3*t^12 - 23760*ep*mtt^5*mWW^3*t^12 - 94440*ep^2*mtt^5*mWW^3*t^12 - 176960*ep^3*mtt^5*mWW^3*t^12 - 157320*ep^4*mtt^5*mWW^3*t^12 - 53280*ep^5*mtt^5*mWW^3*t^12 + 400*mtt^4*mWW^4*t^12 + 3920*ep*mtt^4*mWW^4*t^12 + 14340*ep^2*mtt^4*mWW^4*t^12 + 25120*ep^3*mtt^4*mWW^4*t^12 + 21260*ep^4*mtt^4*mWW^4*t^12 + 6960*ep^5*mtt^4*mWW^4*t^12 + 352*mtt^3*mWW^5*t^12 + 3992*ep*mtt^3*mWW^5*t^12 + 16860*ep^2*mtt^3*mWW^5*t^12 + 32992*ep^3*mtt^3*mWW^5*t^12 + 30188*ep^4*mtt^3*mWW^5*t^12 + 10416*ep^5*mtt^3*mWW^5*t^12 - 144*mtt^2*mWW^6*t^12 - 1592*ep*mtt^2*mWW^6*t^12 - 6576*ep^2*mtt^2*mWW^6*t^12 - 12672*ep^3*mtt^2*mWW^6*t^12 - 11480*ep^4*mtt^2*mWW^6*t^12 - 3936*ep^5*mtt^2*mWW^6*t^12 - 624*mtt^7*s*t^12 - 6944*ep*mtt^7*s*t^12 - 28884*ep^2*mtt^7*s*t^12 - 56040*ep^3*mtt^7*s*t^12 - 51092*ep^4*mtt^7*s*t^12 - 17616*ep^5*mtt^7*s*t^12 + 2056*mtt^6*mWW*s*t^12 + 23400*ep*mtt^6*mWW*s*t^12 + 99330*ep^2*mtt^6*mWW*s*t^12 + 195688*ep^3*mtt^6*mWW*s*t^12 + 180414*ep^4*mtt^6*mWW*s*t^12 + 62712*ep^5*mtt^6*mWW*s*t^12 - 1648*mtt^5*mWW^2*s*t^12 - 20788*ep*mtt^5*mWW^2*s*t^12 - 95850*ep^2*mtt^5*mWW^2*s*t^12 - 199888*ep^3*mtt^5*mWW^2*s*t^12 - 191602*ep^4*mtt^5*mWW^2*s*t^12 - 68424*ep^5*mtt^5*mWW^2*s*t^12 - 1272*mtt^4*mWW^3*s*t^12 - 9580*ep*mtt^4*mWW^3*s*t^12 - 22356*ep^2*mtt^4*mWW^3*s*t^12 - 17520*ep^3*mtt^4*mWW^3*s*t^12 + 1328*ep^4*mtt^4*mWW^3*s*t^12 + 4800*ep^5*mtt^4*mWW^3*s*t^12 + 2288*mtt^3*mWW^4*s*t^12 + 21240*ep*mtt^3*mWW^4*s*t^12 + 72264*ep^2*mtt^3*mWW^4*s*t^12 + 116600*ep^3*mtt^3*mWW^4*s*t^12 + 90648*ep^4*mtt^3*mWW^4*s*t^12 + 27360*ep^5*mtt^3*mWW^4*s*t^12 - 488*mtt^2*mWW^5*s*t^12 - 3536*ep*mtt^2*mWW^5*s*t^12 - 7542*ep^2*mtt^2*mWW^5*s*t^12 - 4280*ep^3*mtt^2*mWW^5*s*t^12 + 2830*ep^4*mtt^2*mWW^5*s*t^12 + 2616*ep^5*mtt^2*mWW^5*s*t^12 - 528*mtt*mWW^6*s*t^12 - 6180*ep*mtt*mWW^6*s*t^12 - 26826*ep^2*mtt*mWW^6*s*t^12 - 53568*ep^3*mtt*mWW^6*s*t^12 - 49746*ep^4*mtt*mWW^6*s*t^12 - 17352*ep^5*mtt*mWW^6*s*t^12 + 216*mWW^7*s*t^12 + 2388*ep*mWW^7*s*t^12 + 9864*ep^2*mWW^7*s*t^12 + 19008*ep^3*mWW^7*s*t^12 + 17220*ep^4*mWW^7*s*t^12 + 5904*ep^5*mWW^7*s*t^12 - 240*mtt^6*s^2*t^12 - 1192*ep*mtt^6*s^2*t^12 + 736*ep^2*mtt^6*s^2*t^12 + 9968*ep^3*mtt^6*s^2*t^12 + 14904*ep^4*mtt^6*s^2*t^12 + 6624*ep^5*mtt^6*s^2*t^12 + 2128*mtt^5*mWW*s^2*t^12 + 17080*ep*mtt^5*mWW*s^2*t^12 + 45656*ep^2*mtt^5*mWW*s^2*t^12 + 50588*ep^3*mtt^5*mWW*s^2*t^12 + 20316*ep^4*mtt^5*mWW*s^2*t^12 + 432*ep^5*mtt^5*mWW*s^2*t^12 - 6272*mtt^4*mWW^2*s^2*t^12 - 58088*ep*mtt^4*mWW^2*s^2*t^12 - 196660*ep^2*mtt^4*mWW^2*s^2*t^12 - 314500*ep^3*mtt^4*mWW^2*s^2*t^12 - 241368*ep^4*mtt^4*mWW^2*s^2*t^12 - 71712*ep^5*mtt^4*mWW^2*s^2*t^12 + 8608*mtt^3*mWW^3*s^2*t^12 + 85392*ep*mtt^3*mWW^3*s^2*t^12 + 315360*ep^2*mtt^3*mWW^3*s^2*t^12 + 552760*ep^3*mtt^3*mWW^3*s^2*t^12 + 464232*ep^4*mtt^3*mWW^3*s^2*t^12 + 150048*ep^5*mtt^3*mWW^3*s^2*t^12 - 5872*mtt^2*mWW^4*s^2*t^12 - 60568*ep*mtt^2*mWW^4*s^2*t^12 - 233720*ep^2*mtt^2*mWW^4*s^2*t^12 - 426680*ep^3*mtt^2*mWW^4*s^2*t^12 - 371208*ep^4*mtt^2*mWW^4*s^2*t^12 - 123552*ep^5*mtt^2*mWW^4*s^2*t^12 + 1808*mtt*mWW^5*s^2*t^12 + 19064*ep*mtt*mWW^5*s^2*t^12 + 75304*ep^2*mtt*mWW^5*s^2*t^12 + 140332*ep^3*mtt*mWW^5*s^2*t^12 + 124188*ep^4*mtt*mWW^5*s^2*t^12 + 41904*ep^5*mtt*mWW^5*s^2*t^12 - 160*mWW^6*s^2*t^12 - 1688*ep*mWW^6*s^2*t^12 - 6676*ep^2*mWW^6*s^2*t^12 - 12468*ep^3*mWW^6*s^2*t^12 - 11064*ep^4*mWW^6*s^2*t^12 - 3744*ep^5*mWW^6*s^2*t^12 + 880*mtt^5*s^3*t^12 + 6704*ep*mtt^5*s^3*t^12 + 15980*ep^2*mtt^5*s^3*t^12 + 13112*ep^3*mtt^5*s^3*t^12 - 260*ep^4*mtt^5*s^3*t^12 - 3216*ep^5*mtt^5*s^3*t^12 - 3832*mtt^4*mWW*s^3*t^12 - 32248*ep*mtt^4*mWW*s^3*t^12 - 94110*ep^2*mtt^4*mWW*s^3*t^12 - 122560*ep^3*mtt^4*mWW*s^3*t^12 - 70858*ep^4*mtt^4*mWW*s^3*t^12 - 13992*ep^5*mtt^4*mWW*s^3*t^12 + 6784*mtt^3*mWW^2*s^3*t^12 + 62556*ep*mtt^3*mWW^2*s^3*t^12 + 210466*ep^2*mtt^3*mWW^2*s^3*t^12 + 333984*ep^3*mtt^3*mWW^2*s^3*t^12 + 254050*ep^4*mtt^3*mWW^2*s^3*t^12 + 74760*ep^5*mtt^3*mWW^2*s^3*t^12 - 6160*mtt^2*mWW^3*s^3*t^12 - 61220*ep*mtt^2*mWW^3*s^3*t^12 - 226538*ep^2*mtt^2*mWW^3*s^3*t^12 - 397712*ep^3*mtt^2*mWW^3*s^3*t^12 - 334402*ep^4*mtt^2*mWW^3*s^3*t^12 - 108168*ep^5*mtt^2*mWW^3*s^3*t^12 + 2896*mtt*mWW^4*s^3*t^12 + 30244*ep*mtt*mWW^4*s^3*t^12 + 118218*ep^2*mtt*mWW^4*s^3*t^12 + 218152*ep^3*mtt*mWW^4*s^3*t^12 + 191386*ep^4*mtt*mWW^4*s^3*t^12 + 64104*ep^5*mtt*mWW^4*s^3*t^12 - 568*mWW^5*s^3*t^12 - 6036*ep*mWW^5*s^3*t^12 - 24016*ep^2*mWW^5*s^3*t^12 - 44976*ep^3*mWW^5*s^3*t^12 - 39916*ep^4*mWW^5*s^3*t^12 - 13488*ep^5*mWW^5*s^3*t^12 - 384*mtt^4*s^4*t^12 - 1896*ep*mtt^4*s^4*t^12 + 1268*ep^2*mtt^4*s^4*t^12 + 16192*ep^3*mtt^4*s^4*t^12 + 24116*ep^4*mtt^4*s^4*t^12 + 10704*ep^5*mtt^4*s^4*t^12 + 1344*mtt^3*mWW*s^4*t^12 + 8608*ep*mtt^3*mWW*s^4*t^12 + 11384*ep^2*mtt^3*mWW*s^4*t^12 - 14468*ep^3*mtt^3*mWW*s^4*t^12 - 38028*ep^4*mtt^3*mWW*s^4*t^12 - 19440*ep^5*mtt^3*mWW*s^4*t^12 - 1728*mtt^2*mWW^2*s^4*t^12 - 13360*ep*mtt^2*mWW^2*s^4*t^12 - 33024*ep^2*mtt^2*mWW^2*s^4*t^12 - 30420*ep^3*mtt^2*mWW^2*s^4*t^12 - 4948*ep^4*mtt^2*mWW^2*s^4*t^12 + 4080*ep^5*mtt^2*mWW^2*s^4*t^12 + 960*mtt*mWW^3*s^4*t^12 + 8480*ep*mtt*mWW^3*s^4*t^12 + 26824*ep^2*mtt*mWW^3*s^4*t^12 + 39476*ep^3*mtt*mWW^3*s^4*t^12 + 27516*ep^4*mtt*mWW^3*s^4*t^12 + 7344*ep^5*mtt*mWW^3*s^4*t^12 - 192*mWW^4*s^4*t^12 - 1832*ep*mWW^4*s^4*t^12 - 6452*ep^2*mWW^4*s^4*t^12 - 10780*ep^3*mWW^4*s^4*t^12 - 8656*ep^4*mWW^4*s^4*t^12 - 2688*ep^5*mWW^4*s^4*t^12 - 640*ep*mtt^3*s^5*t^12 - 5120*ep^2*mtt^3*s^5*t^12 - 13600*ep^3*mtt^3*s^5*t^12 - 14880*ep^4*mtt^3*s^5*t^12 - 5760*ep^5*mtt^3*s^5*t^12 + 1408*ep*mtt^2*mWW*s^5*t^12 + 11264*ep^2*mtt^2*mWW*s^5*t^12 + 29920*ep^3*mtt^2*mWW*s^5*t^12 + 32736*ep^4*mtt^2*mWW*s^5*t^12 + 12672*ep^5*mtt^2*mWW*s^5*t^12 - 896*ep*mtt*mWW^2*s^5*t^12 - 7168*ep^2*mtt*mWW^2*s^5*t^12 - 19040*ep^3*mtt*mWW^2*s^5*t^12 - 20832*ep^4*mtt*mWW^2*s^5*t^12 - 8064*ep^5*mtt*mWW^2*s^5*t^12 + 128*ep*mWW^3*s^5*t^12 + 1024*ep^2*mWW^3*s^5*t^12 + 2720*ep^3*mWW^3*s^5*t^12 + 2976*ep^4*mWW^3*s^5*t^12 + 1152*ep^5*mWW^3*s^5*t^12 - 64*mtt^7*t^13 - 672*ep*mtt^7*t^13 - 2640*ep^2*mtt^7*t^13 - 4888*ep^3*mtt^7*t^13 - 4296*ep^4*mtt^7*t^13 - 1440*ep^5*mtt^7*t^13 + 320*mtt^6*mWW*t^13 + 3360*ep*mtt^6*mWW*t^13 + 13200*ep^2*mtt^6*mWW*t^13 + 24440*ep^3*mtt^6*mWW*t^13 + 21480*ep^4*mtt^6*mWW*t^13 + 7200*ep^5*mtt^6*mWW*t^13 - 640*mtt^5*mWW^2*t^13 - 6720*ep*mtt^5*mWW^2*t^13 - 26400*ep^2*mtt^5*mWW^2*t^13 - 48880*ep^3*mtt^5*mWW^2*t^13 - 42960*ep^4*mtt^5*mWW^2*t^13 - 14400*ep^5*mtt^5*mWW^2*t^13 + 640*mtt^4*mWW^3*t^13 + 6720*ep*mtt^4*mWW^3*t^13 + 26400*ep^2*mtt^4*mWW^3*t^13 + 48880*ep^3*mtt^4*mWW^3*t^13 + 42960*ep^4*mtt^4*mWW^3*t^13 + 14400*ep^5*mtt^4*mWW^3*t^13 - 320*mtt^3*mWW^4*t^13 - 3360*ep*mtt^3*mWW^4*t^13 - 13200*ep^2*mtt^3*mWW^4*t^13 - 24440*ep^3*mtt^3*mWW^4*t^13 - 21480*ep^4*mtt^3*mWW^4*t^13 - 7200*ep^5*mtt^3*mWW^4*t^13 + 64*mtt^2*mWW^5*t^13 + 672*ep*mtt^2*mWW^5*t^13 + 2640*ep^2*mtt^2*mWW^5*t^13 + 4888*ep^3*mtt^2*mWW^5*t^13 + 4296*ep^4*mtt^2*mWW^5*t^13 + 1440*ep^5*mtt^2*mWW^5*t^13 + 64*mtt^6*s*t^13 + 672*ep*mtt^6*s*t^13 + 2640*ep^2*mtt^6*s*t^13 + 4888*ep^3*mtt^6*s*t^13 + 4296*ep^4*mtt^6*s*t^13 + 1440*ep^5*mtt^6*s*t^13 - 160*mtt^5*mWW*s*t^13 - 1680*ep*mtt^5*mWW*s*t^13 - 6600*ep^2*mtt^5*mWW*s*t^13 - 12220*ep^3*mtt^5*mWW*s*t^13 - 10740*ep^4*mtt^5*mWW*s*t^13 - 3600*ep^5*mtt^5*mWW*s*t^13 - 96*mtt^4*mWW^2*s*t^13 - 1008*ep*mtt^4*mWW^2*s*t^13 - 3960*ep^2*mtt^4*mWW^2*s*t^13 - 7332*ep^3*mtt^4*mWW^2*s*t^13 - 6444*ep^4*mtt^4*mWW^2*s*t^13 - 2160*ep^5*mtt^4*mWW^2*s*t^13 + 704*mtt^3*mWW^3*s*t^13 + 7392*ep*mtt^3*mWW^3*s*t^13 + 29040*ep^2*mtt^3*mWW^3*s*t^13 + 53768*ep^3*mtt^3*mWW^3*s*t^13 + 47256*ep^4*mtt^3*mWW^3*s*t^13 + 15840*ep^5*mtt^3*mWW^3*s*t^13 - 896*mtt^2*mWW^4*s*t^13 - 9408*ep*mtt^2*mWW^4*s*t^13 - 36960*ep^2*mtt^2*mWW^4*s*t^13 - 68432*ep^3*mtt^2*mWW^4*s*t^13 - 60144*ep^4*mtt^2*mWW^4*s*t^13 - 20160*ep^5*mtt^2*mWW^4*s*t^13 + 480*mtt*mWW^5*s*t^13 + 5040*ep*mtt*mWW^5*s*t^13 + 19800*ep^2*mtt*mWW^5*s*t^13 + 36660*ep^3*mtt*mWW^5*s*t^13 + 32220*ep^4*mtt*mWW^5*s*t^13 + 10800*ep^5*mtt*mWW^5*s*t^13 - 96*mWW^6*s*t^13 - 1008*ep*mWW^6*s*t^13 - 3960*ep^2*mWW^6*s*t^13 - 7332*ep^3*mWW^6*s*t^13 - 6444*ep^4*mWW^6*s*t^13 - 2160*ep^5*mWW^6*s*t^13 + 64*mtt^5*s^2*t^13 + 512*ep*mtt^5*s^2*t^13 + 1360*ep^2*mtt^5*s^2*t^13 + 1488*ep^3*mtt^5*s^2*t^13 + 576*ep^4*mtt^5*s^2*t^13 - 384*mtt^4*mWW*s^2*t^13 - 3360*ep*mtt^4*mWW*s^2*t^13 - 10464*ep^2*mtt^4*mWW*s^2*t^13 - 15048*ep^3*mtt^4*mWW*s^2*t^13 - 10152*ep^4*mtt^4*mWW*s^2*t^13 - 2592*ep^5*mtt^4*mWW*s^2*t^13 + 896*mtt^3*mWW^2*s^2*t^13 + 8320*ep*mtt^3*mWW^2*s^2*t^13 + 28256*ep^2*mtt^3*mWW^2*s^2*t^13 + 45312*ep^3*mtt^3*mWW^2*s^2*t^13 + 34848*ep^4*mtt^3*mWW^2*s^2*t^13 + 10368*ep^5*mtt^3*mWW^2*s^2*t^13 - 1024*mtt^2*mWW^3*s^2*t^13 - 9920*ep*mtt^2*mWW^3*s^2*t^13 - 35584*ep^2*mtt^2*mWW^3*s^2*t^13 - 60528*ep^3*mtt^2*mWW^3*s^2*t^13 - 49392*ep^4*mtt^2*mWW^3*s^2*t^13 - 15552*ep^5*mtt^2*mWW^3*s^2*t^13 + 576*mtt*mWW^4*s^2*t^13 + 5760*ep*mtt*mWW^4*s^2*t^13 + 21456*ep^2*mtt*mWW^4*s^2*t^13 + 37872*ep^3*mtt*mWW^4*s^2*t^13 + 31968*ep^4*mtt*mWW^4*s^2*t^13 + 10368*ep^5*mtt*mWW^4*s^2*t^13 - 128*mWW^5*s^2*t^13 - 1312*ep*mWW^5*s^2*t^13 - 5024*ep^2*mWW^5*s^2*t^13 - 9096*ep^3*mWW^5*s^2*t^13 - 7848*ep^4*mWW^5*s^2*t^13 - 2592*ep^5*mWW^5*s^2*t^13 - 64*mtt^4*s^3*t^13 - 352*ep*mtt^4*s^3*t^13 - 80*ep^2*mtt^4*s^3*t^13 + 1912*ep^3*mtt^4*s^3*t^13 + 3144*ep^4*mtt^4*s^3*t^13 + 1440*ep^5*mtt^4*s^3*t^13 + 224*mtt^3*mWW*s^3*t^13 + 1328*ep*mtt^3*mWW*s^3*t^13 + 1048*ep^2*mtt^3*mWW*s^3*t^13 - 4652*ep^3*mtt^3*mWW*s^3*t^13 - 8772*ep^4*mtt^3*mWW*s^3*t^13 - 4176*ep^5*mtt^3*mWW*s^3*t^13 - 288*mtt^2*mWW^2*s^3*t^13 - 1872*ep*mtt^2*mWW^2*s^3*t^13 - 2664*ep^2*mtt^2*mWW^2*s^3*t^13 + 2484*ep^3*mtt^2*mWW^2*s^3*t^13 + 7452*ep^4*mtt^2*mWW^2*s^3*t^13 + 3888*ep^5*mtt^2*mWW^2*s^3*t^13 + 160*mtt*mWW^3*s^3*t^13 + 1168*ep*mtt*mWW^3*s^3*t^13 + 2504*ep^2*mtt*mWW^3*s^3*t^13 + 1340*ep^3*mtt*mWW^3*s^3*t^13 - 1164*ep^4*mtt*mWW^3*s^3*t^13 - 1008*ep^5*mtt*mWW^3*s^3*t^13 - 32*mWW^4*s^3*t^13 - 272*ep*mWW^4*s^3*t^13 - 808*ep^2*mWW^4*s^3*t^13 - 1084*ep^3*mWW^4*s^3*t^13 - 660*ep^4*mWW^4*s^3*t^13 - 144*ep^5*mWW^4*s^3*t^13 - 160*ep*mtt^3*s^4*t^13 - 1280*ep^2*mtt^3*s^4*t^13 - 3400*ep^3*mtt^3*s^4*t^13 - 3720*ep^4*mtt^3*s^4*t^13 - 1440*ep^5*mtt^3*s^4*t^13 + 352*ep*mtt^2*mWW*s^4*t^13 + 2816*ep^2*mtt^2*mWW*s^4*t^13 + 7480*ep^3*mtt^2*mWW*s^4*t^13 + 8184*ep^4*mtt^2*mWW*s^4*t^13 + 3168*ep^5*mtt^2*mWW*s^4*t^13 - 224*ep*mtt*mWW^2*s^4*t^13 - 1792*ep^2*mtt*mWW^2*s^4*t^13 - 4760*ep^3*mtt*mWW^2*s^4*t^13 - 5208*ep^4*mtt*mWW^2*s^4*t^13 - 2016*ep^5*mtt*mWW^2*s^4*t^13 + 32*ep*mWW^3*s^4*t^13 + 256*ep^2*mWW^3*s^4*t^13 + 680*ep^3*mWW^3*s^4*t^13 + 744*ep^4*mWW^3*s^4*t^13 + 288*ep^5*mWW^3*s^4*t^13))/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^3*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-36*mtt^11*mWW^3 - 108*ep*mtt^11*mWW^3 + 964*ep^2*mtt^11*mWW^3 + 6156*ep^3*mtt^11*mWW^3 + 13840*ep^4*mtt^11*mWW^3 + 14064*ep^5*mtt^11*mWW^3 + 5440*ep^6*mtt^11*mWW^3 + 198*mtt^10*mWW^4 + 676*ep*mtt^10*mWW^4 - 3992*ep^2*mtt^10*mWW^4 - 28012*ep^3*mtt^10*mWW^4 - 65030*ep^4*mtt^10*mWW^4 - 67944*ep^5*mtt^10*mWW^4 - 27032*ep^6*mtt^10*mWW^4 - 392*mtt^9*mWW^5 - 1636*ep*mtt^9*mWW^5 + 4664*ep^2*mtt^9*mWW^5 + 43872*ep^3*mtt^9*mWW^5 + 111896*ep^4*mtt^9*mWW^5 + 125796*ep^5*mtt^9*mWW^5 + 53336*ep^6*mtt^9*mWW^5 + 206*mtt^8*mWW^6 + 1484*ep*mtt^8*mWW^6 + 2052*ep^2*mtt^8*mWW^6 - 13176*ep^3*mtt^8*mWW^6 - 57898*ep^4*mtt^8*mWW^6 - 84068*ep^5*mtt^8*mWW^6 - 41560*ep^6*mtt^8*mWW^6 + 436*mtt^7*mWW^7 + 1040*ep*mtt^7*mWW^7 - 7732*ep^2*mtt^7*mWW^7 - 41460*ep^3*mtt^7*mWW^7 - 78312*ep^4*mtt^7*mWW^7 - 68764*ep^5*mtt^7*mWW^7 - 24952*ep^6*mtt^7*mWW^7 - 874*mtt^6*mWW^8 - 3960*ep*mtt^6*mWW^8 + 2736*ep^2*mtt^6*mWW^8 + 56580*ep^3*mtt^6*mWW^8 + 156474*ep^4*mtt^6*mWW^8 + 188884*ep^5*mtt^6*mWW^8 + 88032*ep^6*mtt^6*mWW^8 + 672*mtt^5*mWW^9 + 4236*ep*mtt^5*mWW^9 + 4576*ep^2*mtt^5*mWW^9 - 32440*ep^3*mtt^5*mWW^9 - 121528*ep^4*mtt^5*mWW^9 - 163124*ep^5*mtt^5*mWW^9 - 78888*ep^6*mtt^5*mWW^9 - 238*mtt^4*mWW^10 - 2292*ep*mtt^4*mWW^10 - 4380*ep^2*mtt^4*mWW^10 + 11656*ep^3*mtt^4*mWW^10 + 49658*ep^4*mtt^4*mWW^10 + 57052*ep^5*mtt^4*mWW^10 + 20448*ep^6*mtt^4*mWW^10 + 24*mtt^3*mWW^11 + 628*ep*mtt^3*mWW^11 + 952*ep^2*mtt^3*mWW^11 - 4416*ep^3*mtt^3*mWW^11 - 8888*ep^4*mtt^3*mWW^11 + 5756*ep^5*mtt^3*mWW^11 + 13144*ep^6*mtt^3*mWW^11 + 4*mtt^2*mWW^12 - 68*ep*mtt^2*mWW^12 + 256*ep^2*mtt^2*mWW^12 + 1168*ep^3*mtt^2*mWW^12 - 524*ep^4*mtt^2*mWW^12 - 8348*ep^5*mtt^2*mWW^12 - 8904*ep^6*mtt^2*mWW^12 - 96*ep^2*mtt*mWW^13 + 192*ep^3*mtt*mWW^13 + 240*ep^4*mtt*mWW^13 + 432*ep^6*mtt*mWW^13 - 120*ep^3*mWW^14 + 72*ep^4*mWW^14 + 696*ep^5*mWW^14 + 504*ep^6*mWW^14 + 288*mtt^10*mWW^3*s + 864*ep*mtt^10*mWW^3*s - 7712*ep^2*mtt^10*mWW^3*s - 49248*ep^3*mtt^10*mWW^3*s - 110720*ep^4*mtt^10*mWW^3*s - 112512*ep^5*mtt^10*mWW^3*s - 43520*ep^6*mtt^10*mWW^3*s - 1374*mtt^9*mWW^4*s - 4758*ep*mtt^9*mWW^4*s + 27450*ep^2*mtt^9*mWW^4*s + 194522*ep^3*mtt^9*mWW^4*s + 453036*ep^4*mtt^9*mWW^4*s + 474172*ep^5*mtt^9*mWW^4*s + 188856*ep^6*mtt^9*mWW^4*s + 2234*mtt^8*mWW^5*s + 9894*ep*mtt^8*mWW^5*s - 23538*ep^2*mtt^8*mWW^5*s - 244762*ep^3*mtt^8*mWW^5*s - 636720*ep^4*mtt^8*mWW^5*s - 722828*ep^5*mtt^8*mWW^5*s - 308312*ep^6*mtt^8*mWW^5*s - 584*mtt^7*mWW^6*s - 7018*ep*mtt^7*mWW^6*s - 22710*ep^2*mtt^7*mWW^6*s + 2874*ep^3*mtt^7*mWW^6*s + 154242*ep^4*mtt^7*mWW^6*s + 281872*ep^5*mtt^7*mWW^6*s + 152828*ep^6*mtt^7*mWW^6*s - 2624*mtt^6*mWW^7*s - 6772*ep*mtt^6*mWW^7*s + 43630*ep^2*mtt^6*mWW^7*s + 265406*ep^3*mtt^6*mWW^7*s + 568194*ep^4*mtt^6*mWW^7*s + 565670*ep^5*mtt^6*mWW^7*s + 223744*ep^6*mtt^6*mWW^7*s + 3606*mtt^5*mWW^8*s + 17820*ep*mtt^5*mWW^8*s - 5854*ep^2*mtt^5*mWW^8*s - 252994*ep^3*mtt^5*mWW^8*s - 751240*ep^4*mtt^5*mWW^8*s - 923738*ep^5*mtt^5*mWW^8*s - 424048*ep^6*mtt^5*mWW^8*s - 1942*mtt^4*mWW^9*s - 15474*ep*mtt^4*mWW^9*s - 24210*ep^2*mtt^4*mWW^9*s + 105450*ep^3*mtt^4*mWW^9*s + 438076*ep^4*mtt^4*mWW^9*s + 580440*ep^5*mtt^4*mWW^9*s + 266556*ep^6*mtt^4*mWW^9*s + 380*mtt^3*mWW^10*s + 6838*ep*mtt^3*mWW^10*s + 15326*ep^2*mtt^3*mWW^10*s - 28690*ep^3*mtt^3*mWW^10*s - 129990*ep^4*mtt^3*mWW^10*s - 133044*ep^5*mtt^3*mWW^10*s - 33988*ep^6*mtt^3*mWW^10*s + 28*mtt^2*mWW^11*s - 1536*ep*mtt^2*mWW^11*s - 1814*ep^2*mtt^2*mWW^11*s + 8570*ep^3*mtt^2*mWW^11*s + 13186*ep^4*mtt^2*mWW^11*s - 18458*ep^5*mtt^2*mWW^11*s - 30120*ep^6*mtt^2*mWW^11*s - 12*mtt*mWW^12*s + 142*ep*mtt*mWW^12*s - 676*ep^2*mtt*mWW^12*s - 576*ep^3*mtt*mWW^12*s + 2272*ep^4*mtt*mWW^12*s + 6050*ep^5*mtt*mWW^12*s + 5952*ep^6*mtt*mWW^12*s + 108*ep^2*mWW^13*s - 552*ep^3*mWW^13*s - 336*ep^4*mWW^13*s + 2376*ep^5*mWW^13*s + 2052*ep^6*mWW^13*s - 1008*mtt^9*mWW^3*s^2 - 3024*ep*mtt^9*mWW^3*s^2 + 26992*ep^2*mtt^9*mWW^3*s^2 + 172368*ep^3*mtt^9*mWW^3*s^2 + 387520*ep^4*mtt^9*mWW^3*s^2 + 393792*ep^5*mtt^9*mWW^3*s^2 + 152320*ep^6*mtt^9*mWW^3*s^2 + 4074*mtt^8*mWW^4*s^2 + 14378*ep*mtt^8*mWW^4*s^2 - 80374*ep^2*mtt^8*mWW^4*s^2 - 577318*ep^3*mtt^8*mWW^4*s^2 - 1350412*ep^4*mtt^8*mWW^4*s^2 - 1416772*ep^5*mtt^8*mWW^4*s^2 - 565096*ep^6*mtt^8*mWW^4*s^2 - 5136*mtt^7*mWW^5*s^2 - 24903*ep*mtt^7*mWW^5*s^2 + 42306*ep^2*mtt^7*mWW^5*s^2 + 541110*ep^3*mtt^7*mWW^5*s^2 + 1456780*ep^4*mtt^7*mWW^5*s^2 + 1681377*ep^5*mtt^7*mWW^5*s^2 + 724466*ep^6*mtt^7*mWW^5*s^2 - 320*mtt^6*mWW^6*s^2 + 12233*ep*mtt^6*mWW^6*s^2 + 85872*ep^2*mtt^6*mWW^6*s^2 + 207292*ep^3*mtt^6*mWW^6*s^2 + 155294*ep^4*mtt^6*mWW^6*s^2 - 86229*ep^5*mtt^6*mWW^6*s^2 - 115614*ep^6*mtt^6*mWW^6*s^2 + 6318*mtt^5*mWW^7*s^2 + 18321*ep*mtt^5*mWW^7*s^2 - 97850*ep^2*mtt^5*mWW^7*s^2 - 679626*ep^3*mtt^5*mWW^7*s^2 - 1589294*ep^4*mtt^5*mWW^7*s^2 - 1695495*ep^5*mtt^5*mWW^7*s^2 - 698342*ep^6*mtt^5*mWW^7*s^2 - 5508*mtt^4*mWW^8*s^2 - 32587*ep*mtt^4*mWW^8*s^2 - 7996*ep^2*mtt^4*mWW^8*s^2 + 433400*ep^3*mtt^4*mWW^8*s^2 + 1406910*ep^4*mtt^4*mWW^8*s^2 + 1771187*ep^5*mtt^4*mWW^8*s^2 + 807298*ep^6*mtt^4*mWW^8*s^2 + 1516*mtt^3*mWW^9*s^2 + 21683*ep*mtt^3*mWW^9*s^2 + 49478*ep^2*mtt^3*mWW^9*s^2 - 109214*ep^3*mtt^3*mWW^9*s^2 - 563768*ep^4*mtt^3*mWW^9*s^2 - 755301*ep^5*mtt^3*mWW^9*s^2 - 334858*ep^6*mtt^3*mWW^9*s^2 + 192*mtt^2*mWW^10*s^2 - 7133*ep*mtt^2*mWW^10*s^2 - 19632*ep^2*mtt^2*mWW^10*s^2 + 15172*ep^3*mtt^2*mWW^10*s^2 + 97242*ep^4*mtt^2*mWW^10*s^2 + 90457*ep^5*mtt^2*mWW^10*s^2 + 12150*ep^6*mtt^2*mWW^10*s^2 - 138*mtt*mWW^11*s^2 + 1075*ep*mtt*mWW^11*s^2 + 754*ep^2*mtt*mWW^11*s^2 - 2462*ep^3*mtt*mWW^11*s^2 + 2042*ep^4*mtt*mWW^11*s^2 + 15499*ep^5*mtt*mWW^11*s^2 + 15102*ep^6*mtt*mWW^11*s^2 + 10*mWW^12*s^2 - 43*ep*mWW^12*s^2 + 450*ep^2*mWW^12*s^2 - 722*ep^3*mWW^12*s^2 - 2314*ep^4*mWW^12*s^2 + 1485*ep^5*mWW^12*s^2 + 2574*ep^6*mWW^12*s^2 + 2016*mtt^8*mWW^3*s^3 + 6048*ep*mtt^8*mWW^3*s^3 - 53984*ep^2*mtt^8*mWW^3*s^3 - 344736*ep^3*mtt^8*mWW^3*s^3 - 775040*ep^4*mtt^8*mWW^3*s^3 - 787584*ep^5*mtt^8*mWW^3*s^3 - 304640*ep^6*mtt^8*mWW^3*s^3 - 6678*mtt^7*mWW^4*s^3 - 24206*ep*mtt^7*mWW^4*s^3 + 129346*ep^2*mtt^7*mWW^4*s^3 + 947618*ep^3*mtt^7*mWW^4*s^3 + 2230396*ep^4*mtt^7*mWW^4*s^3 + 2347884*ep^5*mtt^7*mWW^4*s^3 + 938392*ep^6*mtt^7*mWW^4*s^3 + 5854*mtt^6*mWW^5*s^3 + 33257*ep*mtt^6*mWW^5*s^3 - 20736*ep^2*mtt^6*mWW^5*s^3 - 563484*ep^3*mtt^6*mWW^5*s^3 - 1635620*ep^4*mtt^6*mWW^5*s^3 - 1953261*ep^5*mtt^6*mWW^5*s^3 - 858970*ep^6*mtt^6*mWW^5*s^3 + 3138*mtt^5*mWW^6*s^3 - 7770*ep*mtt^5*mWW^6*s^3 - 159878*ep^2*mtt^5*mWW^6*s^3 - 616966*ep^3*mtt^5*mWW^6*s^3 - 1062836*ep^4*mtt^5*mWW^6*s^3 - 855152*ep^5*mtt^5*mWW^6*s^3 - 260312*ep^6*mtt^5*mWW^6*s^3 - 7688*mtt^4*mWW^7*s^3 - 26723*ep*mtt^4*mWW^7*s^3 + 106640*ep^2*mtt^4*mWW^7*s^3 + 887336*ep^3*mtt^4*mWW^7*s^3 + 2238082*ep^4*mtt^4*mWW^7*s^3 + 2502955*ep^5*mtt^4*mWW^7*s^3 + 1057126*ep^6*mtt^4*mWW^7*s^3 + 3476*mtt^3*mWW^8*s^3 + 31274*ep*mtt^3*mWW^8*s^3 + 37818*ep^2*mtt^3*mWW^8*s^3 - 337170*ep^3*mtt^3*mWW^8*s^3 - 1273142*ep^4*mtt^3*mWW^8*s^3 - 1664280*ep^5*mtt^3*mWW^8*s^3 - 761336*ep^6*mtt^3*mWW^8*s^3 + 308*mtt^2*mWW^9*s^3 - 14881*ep*mtt^2*mWW^9*s^3 - 50412*ep^2*mtt^2*mWW^9*s^3 + 22772*ep^3*mtt^2*mWW^9*s^3 + 294166*ep^4*mtt^2*mWW^9*s^3 + 421997*ep^5*mtt^2*mWW^9*s^3 + 186594*ep^6*mtt^2*mWW^9*s^3 - 488*mtt*mWW^10*s^3 + 3246*ep*mtt*mWW^10*s^3 + 11042*ep^2*mtt*mWW^10*s^3 + 5350*ep^3*mtt*mWW^10*s^3 - 10930*ep^4*mtt*mWW^10*s^3 - 8532*ep^5*mtt*mWW^10*s^3 + 3288*ep^6*mtt*mWW^10*s^3 + 62*mWW^11*s^3 - 245*ep*mWW^11*s^3 + 164*ep^2*mWW^11*s^3 - 720*ep^3*mWW^11*s^3 - 5076*ep^4*mWW^11*s^3 - 4027*ep^5*mWW^11*s^3 - 142*ep^6*mWW^11*s^3 - 2520*mtt^7*mWW^3*s^4 - 7560*ep*mtt^7*mWW^3*s^4 + 67480*ep^2*mtt^7*mWW^3*s^4 + 430920*ep^3*mtt^7*mWW^3*s^4 + 968800*ep^4*mtt^7*mWW^3*s^4 + 984480*ep^5*mtt^7*mWW^3*s^4 + 380800*ep^6*mtt^7*mWW^3*s^4 + 6510*mtt^6*mWW^4*s^4 + 24570*ep*mtt^6*mWW^4*s^4 - 122430*ep^2*mtt^6*mWW^4*s^4 - 925750*ep^3*mtt^6*mWW^4*s^4 - 2199960*ep^4*mtt^6*mWW^4*s^4 - 2327780*ep^5*mtt^6*mWW^4*s^4 - 933240*ep^6*mtt^6*mWW^4*s^4 - 2980*mtt^5*mWW^5*s^4 - 24510*ep*mtt^5*mWW^5*s^4 - 33560*ep^2*mtt^5*mWW^5*s^4 + 196400*ep^3*mtt^5*mWW^5*s^4 + 778880*ep^4*mtt^5*mWW^5*s^4 + 1038910*ep^5*mtt^5*mWW^5*s^4 + 485260*ep^6*mtt^5*mWW^5*s^4 - 4870*mtt^4*mWW^6*s^4 - 2856*ep*mtt^4*mWW^6*s^4 + 162678*ep^2*mtt^4*mWW^6*s^4 + 797062*ep^3*mtt^4*mWW^6*s^4 + 1637820*ep^4*mtt^4*mWW^6*s^4 + 1586402*ep^5*mtt^4*mWW^6*s^4 + 595060*ep^6*mtt^4*mWW^6*s^4 + 4786*mtt^3*mWW^7*s^4 + 22544*ep*mtt^3*mWW^7*s^4 - 50620*ep^2*mtt^3*mWW^7*s^4 - 609392*ep^3*mtt^3*mWW^7*s^4 - 1676926*ep^4*mtt^3*mWW^7*s^4 - 1955808*ep^5*mtt^3*mWW^7*s^4 - 843224*ep^6*mtt^3*mWW^7*s^4 - 312*mtt^2*mWW^8*s^4 - 16770*ep*mtt^2*mWW^8*s^4 - 47046*ep^2*mtt^2*mWW^8*s^4 + 90862*ep^3*mtt^2*mWW^8*s^4 + 533870*ep^4*mtt^2*mWW^8*s^4 + 756980*ep^5*mtt^2*mWW^8*s^4 + 354640*ep^6*mtt^2*mWW^8*s^4 - 774*mtt*mWW^9*s^4 + 5162*ep*mtt*mWW^9*s^4 + 25664*ep^2*mtt*mWW^9*s^4 + 23780*ep^3*mtt*mWW^9*s^4 - 34406*ep^4*mtt*mWW^9*s^4 - 74494*ep^5*mtt*mWW^9*s^4 - 36228*ep^6*mtt*mWW^9*s^4 + 160*mWW^10*s^4 - 580*ep*mWW^10*s^4 - 2166*ep^2*mWW^10*s^4 - 3882*ep^3*mWW^10*s^4 - 8078*ep^4*mWW^10*s^4 - 8690*ep^5*mWW^10*s^4 - 3068*ep^6*mWW^10*s^4 + 2016*mtt^6*mWW^3*s^5 + 6048*ep*mtt^6*mWW^3*s^5 - 53984*ep^2*mtt^6*mWW^3*s^5 - 344736*ep^3*mtt^6*mWW^3*s^5 - 775040*ep^4*mtt^6*mWW^3*s^5 - 787584*ep^5*mtt^6*mWW^3*s^5 - 304640*ep^6*mtt^6*mWW^3*s^5 - 3738*mtt^5*mWW^4*s^5 - 15106*ep*mtt^5*mWW^4*s^5 + 66542*ep^2*mtt^5*mWW^4*s^5 + 533582*ep^3*mtt^5*mWW^4*s^5 + 1289540*ep^4*mtt^5*mWW^4*s^5 + 1376564*ep^5*mtt^5*mWW^4*s^5 + 554792*ep^6*mtt^5*mWW^4*s^5 - 138*mtt^4*mWW^5*s^5 + 8856*ep*mtt^4*mWW^5*s^5 + 58126*ep^2*mtt^4*mWW^5*s^5 + 136878*ep^3*mtt^4*mWW^5*s^5 + 124104*ep^4*mtt^4*mWW^5*s^5 + 3834*ep^5*mtt^4*mWW^5*s^5 - 36556*ep^6*mtt^4*mWW^5*s^5 + 3404*mtt^3*mWW^6*s^5 + 6990*ep*mtt^3*mWW^6*s^5 - 89434*ep^2*mtt^3*mWW^6*s^5 - 527162*ep^3*mtt^3*mWW^6*s^5 - 1184982*ep^4*mtt^3*mWW^6*s^5 - 1227220*ep^5*mtt^3*mWW^6*s^5 - 486460*ep^6*mtt^3*mWW^6*s^5 - 1206*mtt^2*mWW^7*s^5 - 10764*ep*mtt^2*mWW^7*s^5 - 1558*ep^2*mtt^2*mWW^7*s^5 + 189990*ep^3*mtt^2*mWW^7*s^5 + 616868*ep^4*mtt^2*mWW^7*s^5 + 763638*ep^5*mtt^2*mWW^7*s^5 + 338168*ep^6*mtt^2*mWW^7*s^5 - 558*mtt*mWW^8*s^5 + 4726*ep*mtt*mWW^8*s^5 + 25476*ep^2*mtt*mWW^8*s^5 + 21676*ep^3*mtt*mWW^8*s^5 - 58598*ep^4*mtt*mWW^8*s^5 - 120482*ep^5*mtt*mWW^8*s^5 - 62416*ep^6*mtt*mWW^8*s^5 + 220*mWW^9*s^5 - 726*ep*mWW^9*s^5 - 5096*ep^2*mWW^9*s^5 - 10348*ep^3*mWW^9*s^5 - 12540*ep^4*mWW^9*s^5 - 9518*ep^5*mWW^9*s^5 - 3176*ep^6*mWW^9*s^5 - 1008*mtt^5*mWW^3*s^6 - 3024*ep*mtt^5*mWW^3*s^6 + 26992*ep^2*mtt^5*mWW^3*s^6 + 172368*ep^3*mtt^5*mWW^3*s^6 + 387520*ep^4*mtt^5*mWW^3*s^6 + 393792*ep^5*mtt^5*mWW^3*s^6 + 152320*ep^6*mtt^5*mWW^3*s^6 + 1134*mtt^4*mWW^4*s^6 + 5278*ep*mtt^4*mWW^4*s^6 - 17570*ep^2*mtt^4*mWW^4*s^6 - 163282*ep^3*mtt^4*mWW^4*s^6 - 409556*ep^4*mtt^4*mWW^4*s^6 - 445452*ep^5*mtt^4*mWW^4*s^6 - 181496*ep^6*mtt^4*mWW^4*s^6 + 856*mtt^3*mWW^5*s^6 - 499*ep*mtt^3*mWW^5*s^6 - 36542*ep^2*mtt^3*mWW^5*s^6 - 159258*ep^3*mtt^3*mWW^5*s^6 - 303060*ep^4*mtt^3*mWW^5*s^6 - 275907*ep^5*mtt^3*mWW^5*s^6 - 98038*ep^6*mtt^3*mWW^5*s^6 - 1076*mtt^2*mWW^6*s^6 - 3803*ep*mtt^2*mWW^6*s^6 + 22388*ep^2*mtt^2*mWW^6*s^6 + 167968*ep^3*mtt^2*mWW^6*s^6 + 409038*ep^4*mtt^2*mWW^6*s^6 + 442795*ep^5*mtt^2*mWW^6*s^6 + 180642*ep^6*mtt^2*mWW^6*s^6 - 92*mtt*mWW^7*s^6 + 2535*ep*mtt*mWW^7*s^6 + 10010*ep^2*mtt*mWW^7*s^6 - 5234*ep^3*mtt*mWW^7*s^6 - 69796*ep^4*mtt*mWW^7*s^6 - 106869*ep^5*mtt*mWW^7*s^6 - 51258*ep^6*mtt*mWW^7*s^6 + 170*mWW^8*s^6 - 503*ep*mWW^8*s^6 - 5134*ep^2*mWW^8*s^6 - 12354*ep^3*mWW^8*s^6 - 14274*ep^4*mWW^8*s^6 - 8551*ep^5*mWW^8*s^6 - 2170*ep^6*mWW^8*s^6 + 288*mtt^4*mWW^3*s^7 + 864*ep*mtt^4*mWW^3*s^7 - 7712*ep^2*mtt^4*mWW^3*s^7 - 49248*ep^3*mtt^4*mWW^3*s^7 - 110720*ep^4*mtt^4*mWW^3*s^7 - 112512*ep^5*mtt^4*mWW^3*s^7 - 43520*ep^6*mtt^4*mWW^3*s^7 - 114*mtt^3*mWW^4*s^7 - 858*ep*mtt^3*mWW^4*s^7 + 534*ep^2*mtt^3*mWW^4*s^7 + 17078*ep^3*mtt^3*mWW^4*s^7 + 49812*ep^4*mtt^3*mWW^4*s^7 + 57892*ep^5*mtt^3*mWW^4*s^7 + 24456*ep^6*mtt^3*mWW^4*s^7 - 334*mtt^2*mWW^5*s^7 - 567*ep*mtt^2*mWW^5*s^7 + 10244*ep^2*mtt^2*mWW^5*s^7 + 55400*ep^3*mtt^2*mWW^5*s^7 + 117580*ep^4*mtt^2*mWW^5*s^7 + 116143*ep^5*mtt^2*mWW^5*s^7 + 44254*ep^6*mtt^2*mWW^5*s^7 + 90*mtt*mWW^6*s^7 + 766*ep*mtt*mWW^6*s^7 - 474*ep^2*mtt*mWW^6*s^7 - 16330*ep^3*mtt*mWW^6*s^7 - 48504*ep^4*mtt*mWW^6*s^7 - 56964*ep^5*mtt*mWW^6*s^7 - 24216*ep^6*mtt*mWW^6*s^7 + 70*mWW^7*s^7 - 181*ep*mWW^7*s^7 - 2520*ep^2*mWW^7*s^7 - 7020*ep^3*mWW^7*s^7 - 8816*ep^4*mWW^7*s^7 - 5327*ep^5*mWW^7*s^7 - 1262*ep^6*mWW^7*s^7 - 36*mtt^3*mWW^3*s^8 - 108*ep*mtt^3*mWW^3*s^8 + 964*ep^2*mtt^3*mWW^3*s^8 + 6156*ep^3*mtt^3*mWW^3*s^8 + 13840*ep^4*mtt^3*mWW^3*s^8 + 14064*ep^5*mtt^3*mWW^3*s^8 + 5440*ep^6*mtt^3*mWW^3*s^8 - 12*mtt^2*mWW^4*s^8 + 26*ep*mtt^2*mWW^4*s^8 + 494*ep^2*mtt^2*mWW^4*s^8 + 1562*ep^3*mtt^2*mWW^4*s^8 + 2174*ep^4*mtt^2*mWW^4*s^8 + 1436*ep^5*mtt^2*mWW^4*s^8 + 368*ep^6*mtt^2*mWW^4*s^8 + 36*mtt*mWW^5*s^8 + 108*ep*mtt*mWW^5*s^8 - 964*ep^2*mtt*mWW^5*s^8 - 6156*ep^3*mtt*mWW^5*s^8 - 13840*ep^4*mtt*mWW^5*s^8 - 14064*ep^5*mtt*mWW^5*s^8 - 5440*ep^6*mtt*mWW^5*s^8 + 12*mWW^6*s^8 - 26*ep*mWW^6*s^8 - 494*ep^2*mWW^6*s^8 - 1562*ep^3*mWW^6*s^8 - 2174*ep^4*mWW^6*s^8 - 1436*ep^5*mWW^6*s^8 - 368*ep^6*mWW^6*s^8 - 36*mtt^11*mWW^2*t - 324*ep*mtt^11*mWW^2*t - 332*ep^2*mtt^11*mWW^2*t + 3732*ep^3*mtt^11*mWW^2*t + 13264*ep^4*mtt^11*mWW^2*t + 16656*ep^5*mtt^11*mWW^2*t + 7360*ep^6*mtt^11*mWW^2*t + 480*mtt^10*mWW^3*t + 2612*ep*mtt^10*mWW^3*t - 5428*ep^2*mtt^10*mWW^3*t - 64724*ep^3*mtt^10*mWW^3*t - 166940*ep^4*mtt^10*mWW^3*t - 181248*ep^5*mtt^10*mWW^3*t - 72816*ep^6*mtt^10*mWW^3*t - 1950*mtt^9*mWW^4*t - 8520*ep*mtt^9*mWW^4*t + 26818*ep^2*mtt^9*mWW^4*t + 236570*ep^3*mtt^9*mWW^4*t + 563216*ep^4*mtt^9*mWW^4*t + 581662*ep^5*mtt^9*mWW^4*t + 225372*ep^6*mtt^9*mWW^4*t + 3558*mtt^8*mWW^5*t + 14424*ep*mtt^8*mWW^5*t - 38544*ep^2*mtt^8*mWW^5*t - 340748*ep^3*mtt^8*mWW^5*t - 801434*ep^4*mtt^8*mWW^5*t - 829500*ep^5*mtt^8*mWW^5*t - 326828*ep^6*mtt^8*mWW^5*t - 2696*mtt^7*mWW^6*t - 12224*ep*mtt^7*mWW^6*t + 3688*ep^2*mtt^7*mWW^6*t + 142936*ep^3*mtt^7*mWW^6*t + 409996*ep^4*mtt^7*mWW^6*t + 505928*ep^5*mtt^7*mWW^6*t + 237428*ep^6*mtt^7*mWW^6*t - 696*mtt^6*mWW^7*t + 1034*ep*mtt^6*mWW^7*t + 40792*ep^2*mtt^6*mWW^7*t + 158696*ep^3*mtt^6*mWW^7*t + 222544*ep^4*mtt^6*mWW^7*t + 85414*ep^5*mtt^6*mWW^7*t - 26200*ep^6*mtt^6*mWW^7*t + 2962*mtt^5*mWW^8*t + 8974*ep*mtt^5*mWW^8*t - 35172*ep^2*mtt^5*mWW^8*t - 220032*ep^3*mtt^5*mWW^8*t - 449190*ep^4*mtt^5*mWW^8*t - 431846*ep^5*mtt^5*mWW^8*t - 168576*ep^6*mtt^5*mWW^8*t - 2298*mtt^4*mWW^9*t - 10004*ep*mtt^4*mWW^9*t + 1952*ep^2*mtt^4*mWW^9*t + 101412*ep^3*mtt^4*mWW^9*t + 308830*ep^4*mtt^4*mWW^9*t + 430144*ep^5*mtt^4*mWW^9*t + 232396*ep^6*mtt^4*mWW^9*t + 744*mtt^3*mWW^10*t + 5392*ep*mtt^3*mWW^10*t + 10756*ep^2*mtt^3*mWW^10*t - 21988*ep^3*mtt^3*mWW^10*t - 133152*ep^4*mtt^3*mWW^10*t - 228572*ep^5*mtt^3*mWW^10*t - 137468*ep^6*mtt^3*mWW^10*t - 52*mtt^2*mWW^11*t - 1570*ep*mtt^2*mWW^11*t - 5284*ep^2*mtt^2*mWW^11*t + 7460*ep^3*mtt^2*mWW^11*t + 37456*ep^4*mtt^2*mWW^11*t + 43862*ep^5*mtt^2*mWW^11*t + 20512*ep^6*mtt^2*mWW^11*t - 16*mtt*mWW^12*t + 206*ep*mtt*mWW^12*t + 706*ep^2*mtt*mWW^12*t - 4130*ep^3*mtt*mWW^12*t - 4038*ep^4*mtt*mWW^12*t + 12972*ep^5*mtt*mWW^12*t + 13356*ep^6*mtt*mWW^12*t + 48*ep^2*mWW^13*t + 816*ep^3*mWW^13*t - 552*ep^4*mWW^13*t - 5472*ep^5*mWW^13*t - 4536*ep^6*mWW^13*t + 288*mtt^10*mWW^2*s*t + 2592*ep*mtt^10*mWW^2*s*t + 2656*ep^2*mtt^10*mWW^2*s*t - 29856*ep^3*mtt^10*mWW^2*s*t - 106112*ep^4*mtt^10*mWW^2*s*t - 133248*ep^5*mtt^10*mWW^2*s*t - 58880*ep^6*mtt^10*mWW^2*s*t - 3396*mtt^9*mWW^3*s*t - 18212*ep*mtt^9*mWW^3*s*t + 39668*ep^2*mtt^9*mWW^3*s*t + 459308*ep^3*mtt^9*mWW^3*s*t + 1179504*ep^4*mtt^9*mWW^3*s*t + 1278504*ep^5*mtt^9*mWW^3*s*t + 513328*ep^6*mtt^9*mWW^3*s*t + 11760*mtt^8*mWW^4*s*t + 49980*ep*mtt^8*mWW^4*s*t - 168744*ep^2*mtt^8*mWW^4*s*t - 1440016*ep^3*mtt^8*mWW^4*s*t - 3409504*ep^4*mtt^8*mWW^4*s*t - 3515948*ep^5*mtt^8*mWW^4*s*t - 1362344*ep^6*mtt^8*mWW^4*s*t - 17056*mtt^7*mWW^5*s*t - 66892*ep*mtt^7*mWW^5*s*t + 190504*ep^2*mtt^7*mWW^5*s*t + 1634424*ep^3*mtt^7*mWW^5*s*t + 3843844*ep^4*mtt^7*mWW^5*s*t + 3997396*ep^5*mtt^7*mWW^5*s*t + 1584884*ep^6*mtt^7*mWW^5*s*t + 7338*mtt^6*mWW^6*s*t + 36648*ep*mtt^6*mWW^6*s*t + 42432*ep^2*mtt^6*mWW^6*s*t - 201888*ep^3*mtt^6*mWW^6*s*t - 893694*ep^4*mtt^6*mWW^6*s*t - 1357352*ep^5*mtt^6*mWW^6*s*t - 723820*ep^6*mtt^6*mWW^6*s*t + 8758*mtt^5*mWW^7*s*t + 15812*ep*mtt^5*mWW^7*s*t - 225232*ep^2*mtt^5*mWW^7*s*t - 1081880*ep^3*mtt^5*mWW^7*s*t - 1890874*ep^4*mtt^5*mWW^7*s*t - 1402748*ep^5*mtt^5*mWW^7*s*t - 345756*ep^6*mtt^5*mWW^7*s*t - 12876*mtt^4*mWW^8*s*t - 40198*ep*mtt^4*mWW^8*s*t + 130968*ep^2*mtt^4*mWW^8*s*t + 907968*ep^3*mtt^4*mWW^8*s*t + 2003436*ep^4*mtt^4*mWW^8*s*t + 2101118*ep^5*mtt^4*mWW^8*s*t + 888896*ep^6*mtt^4*mWW^8*s*t + 6284*mtt^3*mWW^9*s*t + 29904*ep*mtt^3*mWW^9*s*t + 14988*ep^2*mtt^3*mWW^9*s*t - 278500*ep^3*mtt^3*mWW^9*s*t - 990644*ep^4*mtt^3*mWW^9*s*t - 1413836*ep^5*mtt^3*mWW^9*s*t - 747972*ep^6*mtt^3*mWW^9*s*t - 1054*mtt^2*mWW^10*s*t - 12080*ep*mtt^2*mWW^10*s*t - 37996*ep^2*mtt^2*mWW^10*s*t + 42964*ep^3*mtt^2*mWW^10*s*t + 330534*ep^4*mtt^2*mWW^10*s*t + 503020*ep^5*mtt^2*mWW^10*s*t + 262868*ep^6*mtt^2*mWW^10*s*t - 62*mtt*mWW^11*s*t + 2684*ep*mtt*mWW^11*s*t + 11576*ep^2*mtt*mWW^11*s*t - 17624*ep^3*mtt*mWW^11*s*t - 71638*ep^4*mtt*mWW^11*s*t - 39396*ep^5*mtt*mWW^11*s*t + 7708*ep^6*mtt*mWW^11*s*t + 16*mWW^12*s*t - 238*ep*mWW^12*s*t - 820*ep^2*mWW^12*s*t + 5100*ep^3*mWW^12*s*t + 5148*ep^4*mWW^12*s*t - 17510*ep^5*mWW^12*s*t - 18912*ep^6*mWW^12*s*t - 1008*mtt^9*mWW^2*s^2*t - 9072*ep*mtt^9*mWW^2*s^2*t - 9296*ep^2*mtt^9*mWW^2*s^2*t + 104496*ep^3*mtt^9*mWW^2*s^2*t + 371392*ep^4*mtt^9*mWW^2*s^2*t + 466368*ep^5*mtt^9*mWW^2*s^2*t + 206080*ep^6*mtt^9*mWW^2*s^2*t + 10332*mtt^8*mWW^3*s^2*t + 54348*ep*mtt^8*mWW^3*s^2*t - 125692*ep^2*mtt^8*mWW^3*s^2*t - 1402884*ep^3*mtt^8*mWW^3*s^2*t - 3582208*ep^4*mtt^8*mWW^3*s^2*t - 3874584*ep^5*mtt^8*mWW^3*s^2*t - 1554448*ep^6*mtt^8*mWW^3*s^2*t - 29574*mtt^7*mWW^4*s^2*t - 120615*ep*mtt^7*mWW^4*s^2*t + 449704*ep^2*mtt^7*mWW^4*s^2*t + 3668332*ep^3*mtt^7*mWW^4*s^2*t + 8615496*ep^4*mtt^7*mWW^4*s^2*t + 8863019*ep^5*mtt^7*mWW^4*s^2*t + 3433382*ep^6*mtt^7*mWW^4*s^2*t + 31334*mtt^6*mWW^5*s^2*t + 115420*ep*mtt^6*mWW^5*s^2*t - 367132*ep^2*mtt^6*mWW^5*s^2*t - 2989952*ep^3*mtt^6*mWW^5*s^2*t - 7021618*ep^4*mtt^6*mWW^5*s^2*t - 7356284*ep^5*mtt^6*mWW^5*s^2*t - 2946936*ep^6*mtt^6*mWW^5*s^2*t - 48*mtt^5*mWW^6*s^2*t - 16265*ep*mtt^5*mWW^6*s^2*t - 240472*ep^2*mtt^5*mWW^6*s^2*t - 871560*ep^3*mtt^5*mWW^6*s^2*t - 1097354*ep^4*mtt^5*mWW^6*s^2*t - 215679*ep^5*mtt^5*mWW^6*s^2*t + 293282*ep^6*mtt^5*mWW^6*s^2*t - 26412*mtt^4*mWW^7*s^2*t - 67088*ep*mtt^4*mWW^7*s^2*t + 479816*ep^2*mtt^4*mWW^7*s^2*t + 2661412*ep^3*mtt^4*mWW^7*s^2*t + 5201100*ep^4*mtt^4*mWW^7*s^2*t + 4611132*ep^5*mtt^4*mWW^7*s^2*t + 1564616*ep^6*mtt^4*mWW^7*s^2*t + 20952*mtt^3*mWW^8*s^2*t + 68805*ep*mtt^3*mWW^8*s^2*t - 168404*ep^2*mtt^3*mWW^8*s^2*t - 1412948*ep^3*mtt^3*mWW^8*s^2*t - 3422882*ep^4*mtt^3*mWW^8*s^2*t - 3841945*ep^5*mtt^3*mWW^8*s^2*t - 1692170*ep^6*mtt^3*mWW^8*s^2*t - 5876*mtt^2*mWW^9*s^2*t - 33806*ep*mtt^2*mWW^9*s^2*t - 55440*ep^2*mtt^2*mWW^9*s^2*t + 260944*ep^3*mtt^2*mWW^9*s^2*t + 1183752*ep^4*mtt^2*mWW^9*s^2*t + 1706854*ep^5*mtt^2*mWW^9*s^2*t + 861284*ep^6*mtt^2*mWW^9*s^2*t + 214*mtt*mWW^10*s^2*t + 9523*ep*mtt*mWW^10*s^2*t + 43124*ep^2*mtt*mWW^10*s^2*t - 27984*ep^3*mtt*mWW^10*s^2*t - 283508*ep^4*mtt*mWW^10*s^2*t - 362683*ep^5*mtt*mWW^10*s^2*t - 144430*ep^6*mtt*mWW^10*s^2*t + 86*mWW^11*s^2*t - 1250*ep*mWW^11*s^2*t - 6208*ep^2*mWW^11*s^2*t + 10144*ep^3*mWW^11*s^2*t + 35830*ep^4*mWW^11*s^2*t + 3802*ep^5*mWW^11*s^2*t - 20660*ep^6*mWW^11*s^2*t + 2016*mtt^8*mWW^2*s^3*t + 18144*ep*mtt^8*mWW^2*s^3*t + 18592*ep^2*mtt^8*mWW^2*s^3*t - 208992*ep^3*mtt^8*mWW^2*s^3*t - 742784*ep^4*mtt^8*mWW^2*s^3*t - 932736*ep^5*mtt^8*mWW^2*s^3*t - 412160*ep^6*mtt^8*mWW^2*s^3*t - 17556*mtt^7*mWW^3*s^3*t - 89908*ep*mtt^7*mWW^3*s^3*t + 225092*ep^2*mtt^7*mWW^3*s^3*t + 2396380*ep^3*mtt^7*mWW^3*s^3*t + 6072304*ep^4*mtt^7*mWW^3*s^3*t + 6548808*ep^5*mtt^7*mWW^3*s^3*t + 2624496*ep^6*mtt^7*mWW^3*s^3*t + 39684*mtt^6*mWW^4*s^3*t + 151251*ep*mtt^6*mWW^4*s^3*t - 656322*ep^2*mtt^6*mWW^4*s^3*t - 5017638*ep^3*mtt^6*mWW^4*s^3*t - 11634216*ep^4*mtt^6*mWW^4*s^3*t - 11917389*ep^5*mtt^6*mWW^4*s^3*t - 4612410*ep^6*mtt^6*mWW^4*s^3*t - 25324*mtt^5*mWW^5*s^3*t - 78836*ep*mtt^5*mWW^5*s^3*t + 324684*ep^2*mtt^5*mWW^5*s^3*t + 2354028*ep^3*mtt^5*mWW^5*s^3*t + 5496408*ep^4*mtt^5*mWW^5*s^3*t + 5853096*ep^5*mtt^5*mWW^5*s^3*t + 2401224*ep^6*mtt^5*mWW^5*s^3*t - 19394*mtt^4*mWW^6*s^3*t - 55701*ep*mtt^4*mWW^6*s^3*t + 472586*ep^2*mtt^4*mWW^6*s^3*t + 2664402*ep^3*mtt^4*mWW^6*s^3*t + 5141202*ep^4*mtt^4*mWW^6*s^3*t + 4322579*ep^5*mtt^4*mWW^6*s^3*t + 1317814*ep^6*mtt^4*mWW^6*s^3*t + 33802*mtt^3*mWW^7*s^3*t + 94018*ep*mtt^3*mWW^7*s^3*t - 505564*ep^2*mtt^3*mWW^7*s^3*t - 3096388*ep^3*mtt^3*mWW^7*s^3*t - 6506442*ep^4*mtt^3*mWW^7*s^3*t - 6301294*ep^5*mtt^3*mWW^7*s^3*t - 2375252*ep^6*mtt^3*mWW^7*s^3*t - 15142*mtt^2*mWW^8*s^3*t - 52251*ep*mtt^2*mWW^8*s^3*t + 80642*ep^2*mtt^2*mWW^8*s^3*t + 979254*ep^3*mtt^2*mWW^8*s^3*t + 2680650*ep^4*mtt^2*mWW^8*s^3*t + 3205885*ep^5*mtt^2*mWW^8*s^3*t + 1445266*ep^6*mtt^2*mWW^8*s^3*t + 1734*mtt*mWW^9*s^3*t + 15758*ep*mtt*mWW^9*s^3*t + 56240*ep^2*mtt*mWW^9*s^3*t - 74976*ep^3*mtt*mWW^9*s^3*t - 587482*ep^4*mtt*mWW^9*s^3*t - 864286*ep^5*mtt*mWW^9*s^3*t - 408332*ep^6*mtt*mWW^9*s^3*t + 180*mWW^10*s^3*t - 2475*ep*mWW^10*s^3*t - 15950*ep^2*mWW^10*s^3*t + 3930*ep^3*mWW^10*s^3*t + 80360*ep^4*mWW^10*s^3*t + 85337*ep^5*mWW^10*s^3*t + 19354*ep^6*mWW^10*s^3*t - 2520*mtt^7*mWW^2*s^4*t - 22680*ep*mtt^7*mWW^2*s^4*t - 23240*ep^2*mtt^7*mWW^2*s^4*t + 261240*ep^3*mtt^7*mWW^2*s^4*t + 928480*ep^4*mtt^7*mWW^2*s^4*t + 1165920*ep^5*mtt^7*mWW^2*s^4*t + 515200*ep^6*mtt^7*mWW^2*s^4*t + 18060*mtt^6*mWW^3*s^4*t + 88900*ep*mtt^6*mWW^3*s^4*t - 248500*ep^2*mtt^6*mWW^3*s^4*t - 2483740*ep^3*mtt^6*mWW^3*s^4*t - 6225240*ep^4*mtt^6*mWW^3*s^4*t - 6685560*ep^5*mtt^6*mWW^3*s^4*t - 2675120*ep^6*mtt^6*mWW^3*s^4*t - 29910*mtt^5*mWW^4*s^4*t - 99930*ep*mtt^5*mWW^4*s^4*t + 564830*ep^2*mtt^5*mWW^4*s^4*t + 3903870*ep^3*mtt^5*mWW^4*s^4*t + 8846160*ep^4*mtt^5*mWW^4*s^4*t + 8983500*ep^5*mtt^5*mWW^4*s^4*t + 3467320*ep^6*mtt^5*mWW^4*s^4*t + 4510*mtt^4*mWW^5*s^4*t - 5784*ep*mtt^4*mWW^5*s^4*t - 86784*ep^2*mtt^4*mWW^5*s^4*t - 272652*ep^3*mtt^4*mWW^5*s^4*t - 585218*ep^4*mtt^4*mWW^5*s^4*t - 755196*ep^5*mtt^4*mWW^5*s^4*t - 390620*ep^6*mtt^4*mWW^5*s^4*t + 25686*mtt^3*mWW^6*s^4*t + 81140*ep*mtt^3*mWW^6*s^4*t - 460848*ep^2*mtt^3*mWW^6*s^4*t - 2910420*ep^3*mtt^3*mWW^6*s^4*t - 6091026*ep^4*mtt^3*mWW^6*s^4*t - 5727072*ep^5*mtt^3*mWW^6*s^4*t - 2052116*ep^6*mtt^3*mWW^6*s^4*t - 20158*mtt^2*mWW^7*s^4*t - 54496*ep*mtt^2*mWW^7*s^4*t + 274724*ep^2*mtt^2*mWW^7*s^4*t + 1765436*ep^3*mtt^2*mWW^7*s^4*t + 3920046*ep^4*mtt^2*mWW^7*s^4*t + 4032460*ep^5*mtt^2*mWW^7*s^4*t + 1609620*ep^6*mtt^2*mWW^7*s^4*t + 4200*mtt*mWW^8*s^4*t + 14982*ep*mtt*mWW^8*s^4*t - 1842*ep^2*mtt*mWW^8*s^4*t - 256350*ep^3*mtt*mWW^8*s^4*t - 885802*ep^4*mtt*mWW^8*s^4*t - 1164040*ep^5*mtt*mWW^8*s^4*t - 540556*ep^6*mtt*mWW^8*s^4*t + 132*mWW^9*s^4*t - 2108*ep*mWW^9*s^4*t - 18268*ep^2*mWW^9*s^4*t - 7504*ep^3*mWW^9*s^4*t + 91952*ep^4*mWW^9*s^4*t + 149220*ep^5*mWW^9*s^4*t + 65984*ep^6*mWW^9*s^4*t + 2016*mtt^6*mWW^2*s^5*t + 18144*ep*mtt^6*mWW^2*s^5*t + 18592*ep^2*mtt^6*mWW^2*s^5*t - 208992*ep^3*mtt^6*mWW^2*s^5*t - 742784*ep^4*mtt^6*mWW^2*s^5*t - 932736*ep^5*mtt^6*mWW^2*s^5*t - 412160*ep^6*mtt^6*mWW^2*s^5*t - 11340*mtt^5*mWW^3*s^5*t - 52332*ep*mtt^5*mWW^3*s^5*t + 172508*ep^2*mtt^5*mWW^3*s^5*t + 1577604*ep^3*mtt^5*mWW^3*s^5*t + 3888080*ep^4*mtt^5*mWW^3*s^5*t + 4148088*ep^5*mtt^5*mWW^3*s^5*t + 1655696*ep^6*mtt^5*mWW^3*s^5*t + 11880*mtt^4*mWW^4*s^5*t + 27330*ep*mtt^4*mWW^4*s^5*t - 285948*ep^2*mtt^4*mWW^4*s^5*t - 1653100*ep^3*mtt^4*mWW^4*s^5*t - 3559856*ep^4*mtt^4*mWW^4*s^5*t - 3535382*ep^5*mtt^4*mWW^4*s^5*t - 1351612*ep^6*mtt^4*mWW^4*s^5*t + 6232*mtt^3*mWW^5*s^5*t + 36572*ep*mtt^3*mWW^5*s^5*t - 66240*ep^2*mtt^3*mWW^5*s^5*t - 773584*ep^3*mtt^3*mWW^5*s^5*t - 1845084*ep^4*mtt^3*mWW^5*s^5*t - 1841356*ep^5*mtt^3*mWW^5*s^5*t - 679612*ep^6*mtt^3*mWW^5*s^5*t - 13668*mtt^2*mWW^6*s^5*t - 39580*ep*mtt^2*mWW^6*s^5*t + 237820*ep^2*mtt^2*mWW^6*s^5*t + 1487112*ep^3*mtt^2*mWW^6*s^5*t + 3194900*ep^4*mtt^2*mWW^6*s^5*t + 3138324*ep^5*mtt^2*mWW^6*s^5*t + 1187956*ep^6*mtt^2*mWW^6*s^5*t + 4944*mtt*mWW^7*s^5*t + 10026*ep*mtt*mWW^7*s^5*t - 70612*ep^2*mtt*mWW^7*s^5*t - 430132*ep^3*mtt*mWW^7*s^5*t - 1006060*ep^4*mtt*mWW^7*s^5*t - 1104310*ep^5*mtt*mWW^7*s^5*t - 465968*ep^6*mtt*mWW^7*s^5*t - 96*mWW^8*s^5*t - 312*ep*mWW^8*s^5*t - 6192*ep^2*mWW^8*s^5*t + 2108*ep^3*mWW^8*s^5*t + 73788*ep^4*mWW^8*s^5*t + 130828*ep^5*mWW^8*s^5*t + 67140*ep^6*mWW^8*s^5*t - 1008*mtt^5*mWW^2*s^6*t - 9072*ep*mtt^5*mWW^2*s^6*t - 9296*ep^2*mtt^5*mWW^2*s^6*t + 104496*ep^3*mtt^5*mWW^2*s^6*t + 371392*ep^4*mtt^5*mWW^2*s^6*t + 466368*ep^5*mtt^5*mWW^2*s^6*t + 206080*ep^6*mtt^5*mWW^2*s^6*t + 4116*mtt^4*mWW^3*s^6*t + 16772*ep*mtt^4*mWW^3*s^6*t - 73108*ep^2*mtt^4*mWW^3*s^6*t - 584108*ep^3*mtt^4*mWW^3*s^6*t - 1397984*ep^4*mtt^4*mWW^3*s^6*t - 1473864*ep^5*mtt^4*mWW^3*s^6*t - 585648*ep^6*mtt^4*mWW^3*s^6*t - 1770*mtt^3*mWW^4*s^6*t + 3285*ep*mtt^3*mWW^4*s^6*t + 79244*ep^2*mtt^3*mWW^4*s^6*t + 303856*ep^3*mtt^3*mWW^4*s^6*t + 541864*ep^4*mtt^3*mWW^4*s^6*t + 482123*ep^5*mtt^3*mWW^4*s^6*t + 173094*ep^6*mtt^3*mWW^4*s^6*t - 3974*mtt^2*mWW^5*s^6*t - 17092*ep*mtt^2*mWW^5*s^6*t + 58212*ep^2*mtt^2*mWW^5*s^6*t + 483704*ep^3*mtt^2*mWW^5*s^6*t + 1126178*ep^4*mtt^2*mWW^5*s^6*t + 1149228*ep^5*mtt^2*mWW^5*s^6*t + 442976*ep^6*mtt^2*mWW^5*s^6*t + 2938*mtt*mWW^6*s^6*t + 5549*ep*mtt*mWW^6*s^6*t - 61488*ep^2*mtt*mWW^6*s^6*t - 331996*ep^3*mtt*mWW^6*s^6*t - 702568*ep^4*mtt*mWW^6*s^6*t - 704737*ep^5*mtt*mWW^6*s^6*t - 276306*ep^6*mtt*mWW^6*s^6*t - 238*mWW^7*s^6*t + 694*ep*mWW^7*s^6*t + 6076*ep^2*mWW^7*s^6*t + 22856*ep^3*mWW^7*s^6*t + 59686*ep^4*mWW^7*s^6*t + 79346*ep^5*mWW^7*s^6*t + 38940*ep^6*mWW^7*s^6*t + 288*mtt^4*mWW^2*s^7*t + 2592*ep*mtt^4*mWW^2*s^7*t + 2656*ep^2*mtt^4*mWW^2*s^7*t - 29856*ep^3*mtt^4*mWW^2*s^7*t - 106112*ep^4*mtt^4*mWW^2*s^7*t - 133248*ep^5*mtt^4*mWW^2*s^7*t - 58880*ep^6*mtt^4*mWW^2*s^7*t - 732*mtt^3*mWW^3*s^7*t - 2108*ep*mtt^3*mWW^3*s^7*t + 17132*ep^2*mtt^3*mWW^3*s^7*t + 108404*ep^3*mtt^3*mWW^3*s^7*t + 243408*ep^4*mtt^3*mWW^3*s^7*t + 249624*ep^5*mtt^3*mWW^3*s^7*t + 98128*ep^6*mtt^3*mWW^3*s^7*t - 156*mtt^2*mWW^4*s^7*t - 3105*ep*mtt^2*mWW^4*s^7*t - 9914*ep^2*mtt^2*mWW^4*s^7*t + 1858*ep^3*mtt^2*mWW^4*s^7*t + 50104*ep^4*mtt^2*mWW^4*s^7*t + 75071*ep^5*mtt^2*mWW^4*s^7*t + 34558*ep^6*mtt^2*mWW^4*s^7*t + 756*mtt*mWW^5*s^7*t + 2116*ep*mtt*mWW^5*s^7*t - 16372*ep^2*mtt*mWW^5*s^7*t - 101460*ep^3*mtt*mWW^5*s^7*t - 224000*ep^4*mtt*mWW^5*s^7*t - 227152*ep^5*mtt*mWW^5*s^7*t - 88704*ep^6*mtt*mWW^5*s^7*t - 156*mWW^6*s^7*t + 433*ep*mWW^6*s^7*t + 6282*ep^2*mWW^6*s^7*t + 21414*ep^3*mWW^6*s^7*t + 38544*ep^4*mWW^6*s^7*t + 38009*ep^5*mWW^6*s^7*t + 15762*ep^6*mWW^6*s^7*t - 36*mtt^3*mWW^2*s^8*t - 324*ep*mtt^3*mWW^2*s^8*t - 332*ep^2*mtt^3*mWW^2*s^8*t + 3732*ep^3*mtt^3*mWW^2*s^8*t + 13264*ep^4*mtt^3*mWW^2*s^8*t + 16656*ep^5*mtt^3*mWW^2*s^8*t + 7360*ep^6*mtt^3*mWW^2*s^8*t + 36*mtt^2*mWW^3*s^8*t - 72*ep*mtt^2*mWW^3*s^8*t - 1672*ep^2*mtt^2*mWW^3*s^8*t - 6240*ep^3*mtt^2*mWW^3*s^8*t - 10924*ep^4*mtt^2*mWW^3*s^8*t - 9768*ep^5*mtt^2*mWW^3*s^8*t - 3616*ep^6*mtt^2*mWW^3*s^8*t + 36*mtt*mWW^4*s^8*t + 324*ep*mtt*mWW^4*s^8*t + 332*ep^2*mtt*mWW^4*s^8*t - 3732*ep^3*mtt*mWW^4*s^8*t - 13264*ep^4*mtt*mWW^4*s^8*t - 16656*ep^5*mtt*mWW^4*s^8*t - 7360*ep^6*mtt*mWW^4*s^8*t - 36*mWW^5*s^8*t + 72*ep*mWW^5*s^8*t + 1672*ep^2*mWW^5*s^8*t + 6240*ep^3*mWW^5*s^8*t + 10924*ep^4*mWW^5*s^8*t + 9768*ep^5*mWW^5*s^8*t + 3616*ep^6*mWW^5*s^8*t + 162*mtt^10*mWW^2*t^2 + 1976*ep*mtt^10*mWW^2*t^2 + 3932*ep^2*mtt^10*mWW^2*t^2 - 16352*ep^3*mtt^10*mWW^2*t^2 - 73958*ep^4*mtt^10*mWW^2*t^2 - 100920*ep^5*mtt^10*mWW^2*t^2 - 46872*ep^6*mtt^10*mWW^2*t^2 - 1820*mtt^9*mWW^3*t^2 - 13582*ep*mtt^9*mWW^3*t^2 + 3108*ep^2*mtt^9*mWW^3*t^2 + 235340*ep^3*mtt^9*mWW^3*t^2 + 704132*ep^4*mtt^9*mWW^3*t^2 + 825042*ep^5*mtt^9*mWW^3*t^2 + 349124*ep^6*mtt^9*mWW^3*t^2 + 6832*mtt^8*mWW^4*t^2 + 37654*ep*mtt^8*mWW^4*t^2 - 58808*ep^2*mtt^8*mWW^4*t^2 - 806116*ep^3*mtt^8*mWW^4*t^2 - 2081684*ep^4*mtt^8*mWW^4*t^2 - 2235810*ep^5*mtt^8*mWW^4*t^2 - 884244*ep^6*mtt^8*mWW^4*t^2 - 12080*mtt^7*mWW^5*t^2 - 52898*ep*mtt^7*mWW^5*t^2 + 115832*ep^2*mtt^7*mWW^5*t^2 + 1132604*ep^3*mtt^7*mWW^5*t^2 + 2645792*ep^4*mtt^7*mWW^5*t^2 + 2643782*ep^5*mtt^7*mWW^5*t^2 + 984920*ep^6*mtt^7*mWW^5*t^2 + 10180*mtt^6*mWW^6*t^2 + 36404*ep*mtt^6*mWW^6*t^2 - 68698*ep^2*mtt^6*mWW^6*t^2 - 572458*ep^3*mtt^6*mWW^6*t^2 - 1213270*ep^4*mtt^6*mWW^6*t^2 - 1167306*ep^5*mtt^6*mWW^6*t^2 - 446100*ep^6*mtt^6*mWW^6*t^2 - 1804*mtt^5*mWW^7*t^2 - 4942*ep*mtt^5*mWW^7*t^2 - 35844*ep^2*mtt^5*mWW^7*t^2 - 221404*ep^3*mtt^5*mWW^7*t^2 - 441424*ep^4*mtt^5*mWW^7*t^2 - 256782*ep^5*mtt^5*mWW^7*t^2 + 25096*ep^6*mtt^5*mWW^7*t^2 - 3780*mtt^4*mWW^8*t^2 - 9802*ep*mtt^4*mWW^8*t^2 + 68374*ep^2*mtt^4*mWW^8*t^2 + 377834*ep^3*mtt^4*mWW^8*t^2 + 662494*ep^4*mtt^4*mWW^8*t^2 + 412376*ep^5*mtt^4*mWW^8*t^2 + 28840*ep^6*mtt^4*mWW^8*t^2 + 3208*mtt^3*mWW^9*t^2 + 7058*ep*mtt^3*mWW^9*t^2 - 33424*ep^2*mtt^3*mWW^9*t^2 - 139884*ep^3*mtt^3*mWW^9*t^2 - 231600*ep^4*mtt^3*mWW^9*t^2 - 205494*ep^5*mtt^3*mWW^9*t^2 - 76952*ep^6*mtt^3*mWW^9*t^2 - 990*mtt^2*mWW^10*t^2 - 2424*ep*mtt^2*mWW^10*t^2 + 4454*ep^2*mtt^2*mWW^10*t^2 + 5098*ep^3*mtt^2*mWW^10*t^2 + 41684*ep^4*mtt^2*mWW^10*t^2 + 147134*ep^5*mtt^2*mWW^10*t^2 + 116564*ep^6*mtt^2*mWW^10*t^2 + 80*mtt*mWW^11*t^2 + 700*ep*mtt*mWW^11*t^2 + 1624*ep^2*mtt*mWW^11*t^2 + 6048*ep^3*mtt*mWW^11*t^2 - 16484*ep^4*mtt*mWW^11*t^2 - 75716*ep^5*mtt*mWW^11*t^2 - 60396*ep^6*mtt*mWW^11*t^2 + 12*mWW^12*t^2 - 144*ep*mWW^12*t^2 - 550*ep^2*mWW^12*t^2 - 710*ep^3*mWW^12*t^2 + 4318*ep^4*mWW^12*t^2 + 13694*ep^5*mWW^12*t^2 + 10020*ep^6*mWW^12*t^2 - 1182*mtt^9*mWW^2*s*t^2 - 14310*ep*mtt^9*mWW^2*s*t^2 - 28070*ep^2*mtt^9*mWW^2*s*t^2 + 119674*ep^3*mtt^9*mWW^2*s*t^2 + 536060*ep^4*mtt^9*mWW^2*s*t^2 + 728828*ep^5*mtt^9*mWW^2*s*t^2 + 337656*ep^6*mtt^9*mWW^2*s*t^2 + 11618*mtt^8*mWW^3*s*t^2 + 85206*ep*mtt^8*mWW^3*s*t^2 - 25414*ep^2*mtt^8*mWW^3*s*t^2 - 1493398*ep^3*mtt^8*mWW^3*s*t^2 - 4429292*ep^4*mtt^8*mWW^3*s*t^2 - 5167808*ep^5*mtt^8*mWW^3*s*t^2 - 2181008*ep^6*mtt^8*mWW^3*s*t^2 - 36930*mtt^7*mWW^4*s*t^2 - 196100*ep*mtt^7*mWW^4*s*t^2 + 348366*ep^2*mtt^7*mWW^4*s*t^2 + 4347058*ep^3*mtt^7*mWW^4*s*t^2 + 11051032*ep^4*mtt^7*mWW^4*s*t^2 + 11776018*ep^5*mtt^7*mWW^4*s*t^2 + 4635836*ep^6*mtt^7*mWW^4*s*t^2 + 52014*mtt^6*mWW^5*s*t^2 + 209193*ep*mtt^6*mWW^5*s*t^2 - 565064*ep^2*mtt^6*mWW^5*s*t^2 - 4821600*ep^3*mtt^6*mWW^5*s*t^2 - 10888452*ep^4*mtt^6*mWW^5*s*t^2 - 10673193*ep^5*mtt^6*mWW^5*s*t^2 - 3927874*ep^6*mtt^6*mWW^5*s*t^2 - 28588*mtt^5*mWW^6*s*t^2 - 77670*ep*mtt^5*mWW^6*s*t^2 + 218674*ep^2*mtt^5*mWW^6*s*t^2 + 1202626*ep^3*mtt^5*mWW^6*s*t^2 + 2104822*ep^4*mtt^5*mWW^6*s*t^2 + 1841220*ep^5*mtt^5*mWW^6*s*t^2 + 717508*ep^6*mtt^5*mWW^6*s*t^2 - 7666*mtt^4*mWW^7*s*t^2 - 39101*ep*mtt^4*mWW^7*s*t^2 + 232112*ep^2*mtt^4*mWW^7*s*t^2 + 1720828*ep^3*mtt^4*mWW^7*s*t^2 + 3607228*ep^4*mtt^4*mWW^7*s*t^2 + 2929321*ep^5*mtt^4*mWW^7*s*t^2 + 703054*ep^6*mtt^4*mWW^7*s*t^2 + 17438*mtt^3*mWW^8*s*t^2 + 44782*ep*mtt^3*mWW^8*s*t^2 - 264010*ep^2*mtt^3*mWW^8*s*t^2 - 1372814*ep^3*mtt^3*mWW^8*s*t^2 - 2406948*ep^4*mtt^3*mWW^8*s*t^2 - 1781568*ep^5*mtt^3*mWW^8*s*t^2 - 421584*ep^6*mtt^3*mWW^8*s*t^2 - 7870*mtt^2*mWW^9*s*t^2 - 13315*ep*mtt^2*mWW^9*s*t^2 + 92396*ep^2*mtt^2*mWW^9*s*t^2 + 285732*ep^3*mtt^2*mWW^9*s*t^2 + 434252*ep^4*mtt^2*mWW^9*s*t^2 + 526495*ep^5*mtt^2*mWW^9*s*t^2 + 305862*ep^6*mtt^2*mWW^9*s*t^2 + 1150*mtt*mWW^10*s*t^2 + 1722*ep*mtt*mWW^10*s*t^2 - 7008*ep^2*mtt*mWW^10*s*t^2 + 19472*ep^3*mtt*mWW^10*s*t^2 - 21078*ep^4*mtt*mWW^10*s*t^2 - 245978*ep^5*mtt*mWW^10*s*t^2 - 223096*ep^6*mtt*mWW^10*s*t^2 + 16*mWW^11*s*t^2 - 407*ep*mWW^11*s*t^2 - 1982*ep^2*mWW^11*s*t^2 - 7578*ep^3*mWW^11*s*t^2 + 12376*ep^4*mWW^11*s*t^2 + 66665*ep^5*mWW^11*s*t^2 + 53646*ep^6*mWW^11*s*t^2 + 3738*mtt^8*mWW^2*s^2*t^2 + 44842*ep*mtt^8*mWW^2*s^2*t^2 + 86394*ep^2*mtt^8*mWW^2*s^2*t^2 - 379862*ep^3*mtt^8*mWW^2*s^2*t^2 - 1681596*ep^4*mtt^8*mWW^2*s^2*t^2 - 2276036*ep^5*mtt^8*mWW^2*s^2*t^2 - 1051176*ep^6*mtt^8*mWW^2*s^2*t^2 - 31488*mtt^7*mWW^3*s^2*t^2 - 226059*ep*mtt^7*mWW^3*s^2*t^2 + 87042*ep^2*mtt^7*mWW^3*s^2*t^2 + 4018398*ep^3*mtt^7*mWW^3*s^2*t^2 + 11790468*ep^4*mtt^7*mWW^3*s^2*t^2 + 13683165*ep^5*mtt^7*mWW^3*s^2*t^2 + 5755434*ep^6*mtt^7*mWW^3*s^2*t^2 + 82128*mtt^6*mWW^4*s^2*t^2 + 413892*ep*mtt^6*mWW^4*s^2*t^2 - 866278*ep^2*mtt^6*mWW^4*s^2*t^2 - 9640234*ep^3*mtt^6*mWW^4*s^2*t^2 - 23982870*ep^4*mtt^6*mWW^4*s^2*t^2 - 25269242*ep^5*mtt^6*mWW^4*s^2*t^2 - 9879476*ep^6*mtt^6*mWW^4*s^2*t^2 - 85924*mtt^5*mWW^5*s^2*t^2 - 295090*ep*mtt^5*mWW^5*s^2*t^2 + 1105232*ep^2*mtt^5*mWW^5*s^2*t^2 + 7765992*ep^3*mtt^5*mWW^5*s^2*t^2 + 16496568*ep^4*mtt^5*mWW^5*s^2*t^2 + 15554362*ep^5*mtt^5*mWW^5*s^2*t^2 + 5568332*ep^6*mtt^5*mWW^5*s^2*t^2 + 18724*mtt^4*mWW^6*s^2*t^2 - 17677*ep*mtt^4*mWW^6*s^2*t^2 - 176832*ep^2*mtt^4*mWW^6*s^2*t^2 + 560624*ep^3*mtt^4*mWW^6*s^2*t^2 + 2745958*ep^4*mtt^4*mWW^6*s^2*t^2 + 3313213*ep^5*mtt^4*mWW^6*s^2*t^2 + 1227158*ep^6*mtt^4*mWW^6*s^2*t^2 + 32092*mtt^3*mWW^7*s^2*t^2 + 131689*ep*mtt^3*mWW^7*s^2*t^2 - 525314*ep^2*mtt^3*mWW^7*s^2*t^2 - 3857554*ep^3*mtt^3*mWW^7*s^2*t^2 - 8089388*ep^4*mtt^3*mWW^7*s^2*t^2 - 7116191*ep^5*mtt^3*mWW^7*s^2*t^2 - 2203318*ep^6*mtt^3*mWW^7*s^2*t^2 - 24740*mtt^2*mWW^8*s^2*t^2 - 56620*ep*mtt^2*mWW^8*s^2*t^2 + 367714*ep^2*mtt^2*mWW^8*s^2*t^2 + 1708218*ep^3*mtt^2*mWW^8*s^2*t^2 + 2917270*ep^4*mtt^2*mWW^8*s^2*t^2 + 2396890*ep^5*mtt^2*mWW^8*s^2*t^2 + 796500*ep^6*mtt^2*mWW^8*s^2*t^2 + 5672*mtt*mWW^9*s^2*t^2 + 4592*ep*mtt*mWW^9*s^2*t^2 - 79944*ep^2*mtt*mWW^9*s^2*t^2 - 153788*ep^3*mtt*mWW^9*s^2*t^2 - 183488*ep^4*mtt*mWW^9*s^2*t^2 - 386076*ep^5*mtt*mWW^9*s^2*t^2 - 315144*ep^6*mtt*mWW^9*s^2*t^2 - 202*mWW^10*s^2*t^2 + 431*ep*mWW^10*s^2*t^2 + 1986*ep^2*mWW^10*s^2*t^2 - 21794*ep^3*mWW^10*s^2*t^2 - 12922*ep^4*mWW^10*s^2*t^2 + 99915*ep^5*mWW^10*s^2*t^2 + 101690*ep^6*mWW^10*s^2*t^2 - 6678*mtt^7*mWW^2*s^3*t^2 - 79198*ep*mtt^7*mWW^2*s^3*t^2 - 149086*ep^2*mtt^7*mWW^2*s^3*t^2 + 681730*ep^3*mtt^7*mWW^2*s^3*t^2 + 2973964*ep^4*mtt^7*mWW^2*s^3*t^2 + 4002348*ep^5*mtt^7*mWW^2*s^3*t^2 + 1841112*ep^6*mtt^7*mWW^2*s^3*t^2 + 46870*mtt^6*mWW^3*s^3*t^2 + 327575*ep*mtt^6*mWW^3*s^3*t^2 - 162780*ep^2*mtt^6*mWW^3*s^3*t^2 - 5927920*ep^3*mtt^6*mWW^3*s^3*t^2 - 17157580*ep^4*mtt^6*mWW^3*s^3*t^2 - 19775175*ep^5*mtt^6*mWW^3*s^3*t^2 - 8281390*ep^6*mtt^6*mWW^3*s^3*t^2 - 95762*mtt^5*mWW^4*s^3*t^2 - 445018*ep*mtt^5*mWW^4*s^3*t^2 + 1166042*ep^2*mtt^5*mWW^4*s^3*t^2 + 11202882*ep^3*mtt^5*mWW^4*s^3*t^2 + 26978120*ep^4*mtt^5*mWW^4*s^3*t^2 + 27920536*ep^5*mtt^5*mWW^4*s^3*t^2 + 10791568*ep^6*mtt^5*mWW^4*s^3*t^2 + 64614*mtt^4*mWW^5*s^3*t^2 + 142252*ep*mtt^4*mWW^5*s^3*t^2 - 1086458*ep^2*mtt^4*mWW^5*s^3*t^2 - 5435466*ep^3*mtt^4*mWW^5*s^3*t^2 - 9831176*ep^4*mtt^4*mWW^5*s^3*t^2 - 8152466*ep^5*mtt^4*mWW^5*s^3*t^2 - 2609140*ep^6*mtt^4*mWW^5*s^3*t^2 + 15336*mtt^3*mWW^6*s^3*t^2 + 163054*ep*mtt^3*mWW^6*s^3*t^2 - 116074*ep^2*mtt^3*mWW^6*s^3*t^2 - 3362782*ep^3*mtt^3*mWW^6*s^3*t^2 - 9167674*ep^4*mtt^3*mWW^6*s^3*t^2 - 9745216*ep^5*mtt^3*mWW^6*s^3*t^2 - 3687444*ep^6*mtt^3*mWW^6*s^3*t^2 - 36782*mtt^2*mWW^7*s^3*t^2 - 132933*ep*mtt^2*mWW^7*s^3*t^2 + 547240*ep^2*mtt^2*mWW^7*s^3*t^2 + 3681088*ep^3*mtt^2*mWW^7*s^3*t^2 + 7563464*ep^4*mtt^2*mWW^7*s^3*t^2 + 6859741*ep^5*mtt^2*mWW^7*s^3*t^2 + 2337942*ep^6*mtt^2*mWW^7*s^3*t^2 + 13492*mtt*mWW^8*s^3*t^2 + 22596*ep*mtt*mWW^8*s^3*t^2 - 221198*ep^2*mtt*mWW^8*s^3*t^2 - 847706*ep^3*mtt*mWW^8*s^3*t^2 - 1334374*ep^4*mtt*mWW^8*s^3*t^2 - 1171354*ep^5*mtt*mWW^8*s^3*t^2 - 481168*ep^6*mtt*mWW^8*s^3*t^2 - 1090*mWW^9*s^3*t^2 + 1672*ep*mWW^9*s^3*t^2 + 22314*ep^2*mWW^9*s^3*t^2 + 8174*ep^3*mWW^9*s^3*t^2 - 24744*ep^4*mWW^9*s^3*t^2 + 61586*ep^5*mWW^9*s^3*t^2 + 88520*ep^6*mWW^9*s^3*t^2 + 7350*mtt^6*mWW^2*s^4*t^2 + 85890*ep*mtt^6*mWW^2*s^4*t^2 + 156730*ep^2*mtt^6*mWW^2*s^4*t^2 - 754670*ep^3*mtt^6*mWW^2*s^4*t^2 - 3230920*ep^4*mtt^6*mWW^2*s^4*t^2 - 4315780*ep^5*mtt^6*mWW^2*s^4*t^2 - 1974840*ep^6*mtt^6*mWW^2*s^4*t^2 - 41260*mtt^5*mWW^3*s^4*t^2 - 278460*ep*mtt^5*mWW^3*s^4*t^2 + 180200*ep^2*mtt^5*mWW^3*s^4*t^2 + 5158760*ep^3*mtt^5*mWW^3*s^4*t^2 + 14666860*ep^4*mtt^5*mWW^3*s^4*t^2 + 16748740*ep^5*mtt^5*mWW^3*s^4*t^2 + 6972040*ep^6*mtt^5*mWW^3*s^4*t^2 + 61200*mtt^4*mWW^4*s^4*t^2 + 244784*ep*mtt^4*mWW^4*s^4*t^2 - 910974*ep^2*mtt^4*mWW^4*s^4*t^2 - 7131078*ep^3*mtt^4*mWW^4*s^4*t^2 - 16227126*ep^4*mtt^4*mWW^4*s^4*t^2 - 16234346*ep^5*mtt^4*mWW^4*s^4*t^2 - 6130140*ep^6*mtt^4*mWW^4*s^4*t^2 - 16756*mtt^3*mWW^5*s^4*t^2 + 48231*ep*mtt^3*mWW^5*s^4*t^2 + 537194*ep^2*mtt^3*mWW^5*s^4*t^2 + 878426*ep^3*mtt^3*mWW^5*s^4*t^2 - 439984*ep^4*mtt^3*mWW^5*s^4*t^2 - 1955393*ep^5*mtt^3*mWW^5*s^4*t^2 - 1141350*ep^6*mtt^3*mWW^5*s^4*t^2 - 25022*mtt^2*mWW^6*s^4*t^2 - 150713*ep*mtt^2*mWW^6*s^4*t^2 + 256738*ep^2*mtt^2*mWW^6*s^4*t^2 + 3275998*ep^3*mtt^2*mWW^6*s^4*t^2 + 8133714*ep^4*mtt^2*mWW^6*s^4*t^2 + 8397291*ep^5*mtt^2*mWW^6*s^4*t^2 + 3192314*ep^6*mtt^2*mWW^6*s^4*t^2 + 16852*mtt*mWW^7*s^4*t^2 + 50909*ep*mtt*mWW^7*s^4*t^2 - 269358*ep^2*mtt*mWW^7*s^4*t^2 - 1559878*ep^3*mtt*mWW^7*s^4*t^2 - 3057508*ep^4*mtt*mWW^7*s^4*t^2 - 2776951*ep^5*mtt*mWW^7*s^4*t^2 - 992706*ep^6*mtt*mWW^7*s^4*t^2 - 2380*mWW^8*s^4*t^2 - 777*ep*mWW^8*s^4*t^2 + 49254*ep^2*mWW^8*s^4*t^2 + 133250*ep^3*mWW^8*s^4*t^2 + 158076*ep^4*mWW^8*s^4*t^2 + 140087*ep^5*mWW^8*s^4*t^2 + 76122*ep^6*mWW^8*s^4*t^2 - 5082*mtt^5*mWW^2*s^5*t^2 - 58226*ep*mtt^5*mWW^2*s^5*t^2 - 101682*ep^2*mtt^5*mWW^2*s^5*t^2 + 525742*ep^3*mtt^5*mWW^2*s^5*t^2 + 2195508*ep^4*mtt^5*mWW^2*s^5*t^2 + 2902900*ep^5*mtt^5*mWW^2*s^5*t^2 + 1318632*ep^6*mtt^5*mWW^2*s^5*t^2 + 21390*mtt^4*mWW^3*s^5*t^2 + 137652*ep*mtt^4*mWW^3*s^5*t^2 - 118398*ep^2*mtt^4*mWW^3*s^5*t^2 - 2633910*ep^3*mtt^4*mWW^3*s^5*t^2 - 7307172*ep^4*mtt^4*mWW^3*s^5*t^2 - 8235582*ep^5*mtt^4*mWW^3*s^5*t^2 - 3398604*ep^6*mtt^4*mWW^3*s^5*t^2 - 19782*mtt^3*mWW^4*s^5*t^2 - 51920*ep*mtt^3*mWW^4*s^5*t^2 + 409474*ep^2*mtt^3*mWW^4*s^5*t^2 + 2295638*ep^3*mtt^3*mWW^4*s^5*t^2 + 4572888*ep^4*mtt^3*mWW^4*s^5*t^2 + 4161594*ep^5*mtt^3*mWW^4*s^5*t^2 + 1457804*ep^6*mtt^3*mWW^4*s^5*t^2 - 4706*mtt^2*mWW^5*s^5*t^2 - 74342*ep*mtt^2*mWW^5*s^5*t^2 - 101666*ep^2*mtt^2*mWW^5*s^5*t^2 + 856914*ep^3*mtt^2*mWW^5*s^5*t^2 + 3106476*ep^4*mtt^2*mWW^5*s^5*t^2 + 3815828*ep^5*mtt^2*mWW^5*s^5*t^2 + 1630360*ep^6*mtt^2*mWW^5*s^5*t^2 + 11000*mtt*mWW^6*s^5*t^2 + 52898*ep*mtt*mWW^6*s^5*t^2 - 139108*ep^2*mtt*mWW^6*s^5*t^2 - 1284528*ep^3*mtt*mWW^6*s^5*t^2 - 2992728*ep^4*mtt*mWW^6*s^5*t^2 - 3014050*ep^5*mtt*mWW^6*s^5*t^2 - 1141868*ep^6*mtt*mWW^6*s^5*t^2 - 2692*mWW^7*s^5*t^2 - 5622*ep*mWW^7*s^5*t^2 + 51164*ep^2*mWW^7*s^5*t^2 + 236920*ep^3*mWW^7*s^5*t^2 + 417628*ep^4*mWW^7*s^5*t^2 + 360862*ep^5*mWW^7*s^5*t^2 + 129932*ep^6*mWW^7*s^5*t^2 + 2142*mtt^4*mWW^2*s^6*t^2 + 23870*ep*mtt^4*mWW^2*s^6*t^2 + 38990*ep^2*mtt^4*mWW^2*s^6*t^2 - 223874*ep^3*mtt^4*mWW^2*s^6*t^2 - 903140*ep^4*mtt^4*mWW^2*s^6*t^2 - 1176588*ep^5*mtt^4*mWW^2*s^6*t^2 - 528696*ep^6*mtt^4*mWW^2*s^6*t^2 - 6008*mtt^3*mWW^3*s^6*t^2 - 36091*ep*mtt^3*mWW^3*s^6*t^2 + 42834*ep^2*mtt^3*mWW^3*s^6*t^2 + 724238*ep^3*mtt^3*mWW^3*s^6*t^2 + 1938572*ep^4*mtt^3*mWW^3*s^6*t^2 + 2141373*ep^5*mtt^3*mWW^3*s^6*t^2 + 871658*ep^6*mtt^3*mWW^3*s^6*t^2 + 2080*mtt^2*mWW^4*s^6*t^2 - 7356*ep*mtt^2*mWW^4*s^6*t^2 - 97890*ep^2*mtt^2*mWW^4*s^6*t^2 - 242726*ep^3*mtt^2*mWW^4*s^6*t^2 - 178578*ep^4*mtt^2*mWW^4*s^6*t^2 + 60866*ep^5*mtt^2*mWW^4*s^6*t^2 + 90164*ep^6*mtt^2*mWW^4*s^6*t^2 + 3320*mtt*mWW^5*s^6*t^2 + 25561*ep*mtt*mWW^5*s^6*t^2 - 9018*ep^2*mtt*mWW^5*s^6*t^2 - 435830*ep^3*mtt*mWW^5*s^6*t^2 - 1240968*ep^4*mtt*mWW^5*s^6*t^2 - 1394739*ep^5*mtt*mWW^5*s^6*t^2 - 568966*ep^6*mtt*mWW^5*s^6*t^2 - 1630*mWW^6*s^6*t^2 - 6296*ep*mWW^6*s^6*t^2 + 25300*ep^2*mWW^6*s^6*t^2 + 180520*ep^3*mWW^6*s^6*t^2 + 389178*ep^4*mWW^6*s^6*t^2 + 374848*ep^5*mWW^6*s^6*t^2 + 138432*ep^6*mWW^6*s^6*t^2 - 498*mtt^3*mWW^2*s^7*t^2 - 5322*ep*mtt^3*mWW^2*s^7*t^2 - 7754*ep^2*mtt^3*mWW^2*s^7*t^2 + 52822*ep^3*mtt^3*mWW^2*s^7*t^2 + 202436*ep^4*mtt^3*mWW^2*s^7*t^2 + 257636*ep^5*mtt^3*mWW^2*s^7*t^2 + 113736*ep^6*mtt^3*mWW^2*s^7*t^2 + 698*mtt^2*mWW^3*s^7*t^2 + 3759*ep*mtt^2*mWW^3*s^7*t^2 - 6592*ep^2*mtt^2*mWW^3*s^7*t^2 - 81508*ep^3*mtt^2*mWW^3*s^7*t^2 - 205988*ep^4*mtt^2*mWW^3*s^7*t^2 - 219755*ep^5*mtt^2*mWW^3*s^7*t^2 - 87254*ep^6*mtt^2*mWW^3*s^7*t^2 + 282*mtt*mWW^4*s^7*t^2 + 4542*ep*mtt*mWW^4*s^7*t^2 + 10614*ep^2*mtt*mWW^4*s^7*t^2 - 30634*ep^3*mtt*mWW^4*s^7*t^2 - 150136*ep^4*mtt*mWW^4*s^7*t^2 - 202004*ep^5*mtt*mWW^4*s^7*t^2 - 91064*ep^6*mtt*mWW^4*s^7*t^2 - 482*mWW^5*s^7*t^2 - 2907*ep*mWW^5*s^7*t^2 + 3948*ep^2*mWW^5*s^7*t^2 + 58960*ep^3*mWW^5*s^7*t^2 + 151744*ep^4*mWW^5*s^7*t^2 + 161819*ep^5*mWW^5*s^7*t^2 + 63718*ep^6*mWW^5*s^7*t^2 + 48*mtt^2*mWW^2*s^8*t^2 + 478*ep*mtt^2*mWW^2*s^8*t^2 + 546*ep^2*mtt^2*mWW^2*s^8*t^2 - 5210*ep^3*mtt^2*mWW^2*s^8*t^2 - 18354*ep^4*mtt^2*mWW^2*s^8*t^2 - 22388*ep^5*mtt^2*mWW^2*s^8*t^2 - 9552*ep^6*mtt^2*mWW^2*s^8*t^2 - 48*mWW^4*s^8*t^2 - 478*ep*mWW^4*s^8*t^2 - 546*ep^2*mWW^4*s^8*t^2 + 5210*ep^3*mWW^4*s^8*t^2 + 18354*ep^4*mWW^4*s^8*t^2 + 22388*ep^5*mWW^4*s^8*t^2 + 9552*ep^6*mWW^4*s^8*t^2 + 24*mtt^10*mWW*t^3 + 64*ep*mtt^10*mWW*t^3 - 512*ep^2*mtt^10*mWW*t^3 - 2912*ep^3*mtt^10*mWW*t^3 - 5816*ep^4*mtt^10*mWW*t^3 - 5216*ep^5*mtt^10*mWW*t^3 - 1760*ep^6*mtt^10*mWW*t^3 - 246*mtt^9*mWW^2*t^3 - 4936*ep*mtt^9*mWW^2*t^3 - 15638*ep^2*mtt^9*mWW^2*t^3 + 20234*ep^3*mtt^9*mWW^2*t^3 + 159616*ep^4*mtt^9*mWW^2*t^3 + 244814*ep^5*mtt^9*mWW^2*t^3 + 120796*ep^6*mtt^9*mWW^2*t^3 + 2746*mtt^8*mWW^3*t^3 + 31158*ep*mtt^8*mWW^3*t^3 + 40058*ep^2*mtt^8*mWW^3*t^3 - 369686*ep^3*mtt^8*mWW^3*t^3 - 1391196*ep^4*mtt^8*mWW^3*t^3 - 1797488*ep^5*mtt^8*mWW^3*t^3 - 810536*ep^6*mtt^8*mWW^3*t^3 - 10962*mtt^7*mWW^4*t^3 - 81961*ep*mtt^7*mWW^4*t^3 + 15496*ep^2*mtt^7*mWW^4*t^3 + 1368556*ep^3*mtt^7*mWW^4*t^3 + 4042552*ep^4*mtt^7*mWW^4*t^3 + 4663421*ep^5*mtt^7*mWW^4*t^3 + 1940402*ep^6*mtt^7*mWW^4*t^3 + 20182*mtt^6*mWW^5*t^3 + 108230*ep*mtt^6*mWW^5*t^3 - 135964*ep^2*mtt^6*mWW^5*t^3 - 2030572*ep^3*mtt^6*mWW^5*t^3 - 5115986*ep^4*mtt^6*mWW^5*t^3 - 5287042*ep^5*mtt^6*mWW^5*t^3 - 1990960*ep^6*mtt^6*mWW^5*t^3 - 18386*mtt^5*mWW^6*t^3 - 66217*ep*mtt^5*mWW^6*t^3 + 156936*ep^2*mtt^5*mWW^6*t^3 + 1231176*ep^3*mtt^5*mWW^6*t^3 + 2481812*ep^4*mtt^5*mWW^6*t^3 + 2088441*ep^5*mtt^5*mWW^6*t^3 + 617806*ep^6*mtt^5*mWW^6*t^3 + 6562*mtt^4*mWW^7*t^3 + 2800*ep*mtt^4*mWW^7*t^3 - 65140*ep^2*mtt^4*mWW^7*t^3 + 15728*ep^3*mtt^4*mWW^7*t^3 + 492258*ep^4*mtt^4*mWW^7*t^3 + 728584*ep^5*mtt^4*mWW^7*t^3 + 310232*ep^6*mtt^4*mWW^7*t^3 + 1650*mtt^3*mWW^8*t^3 + 17293*ep*mtt^3*mWW^8*t^3 - 6008*ep^2*mtt^3*mWW^8*t^3 - 359804*ep^3*mtt^3*mWW^8*t^3 - 899568*ep^4*mtt^3*mWW^8*t^3 - 729225*ep^5*mtt^3*mWW^8*t^3 - 138306*ep^6*mtt^3*mWW^8*t^3 - 2102*mtt^2*mWW^9*t^3 - 6386*ep*mtt^2*mWW^9*t^3 + 17068*ep^2*mtt^2*mWW^9*t^3 + 139820*ep^3*mtt^2*mWW^9*t^3 + 225706*ep^4*mtt^2*mWW^9*t^3 + 37046*ep^5*mtt^2*mWW^9*t^3 - 91664*ep^6*mtt^2*mWW^9*t^3 + 584*mtt*mWW^10*t^3 - 355*ep*mtt*mWW^10*t^3 - 7522*ep^2*mtt*mWW^10*t^3 - 10978*ep^3*mtt*mWW^10*t^3 + 18436*ep^4*mtt*mWW^10*t^3 + 64085*ep^5*mtt*mWW^10*t^3 + 45958*ep^6*mtt*mWW^10*t^3 - 52*mWW^11*t^3 + 310*ep*mWW^11*t^3 + 1226*ep^2*mWW^11*t^3 - 1562*ep^3*mWW^11*t^3 - 7814*ep^4*mWW^11*t^3 - 7420*ep^5*mWW^11*t^3 - 1968*ep^6*mWW^11*t^3 - 168*mtt^9*mWW*s*t^3 - 448*ep*mtt^9*mWW*s*t^3 + 3584*ep^2*mtt^9*mWW*s*t^3 + 20384*ep^3*mtt^9*mWW*s*t^3 + 40712*ep^4*mtt^9*mWW*s*t^3 + 36512*ep^5*mtt^9*mWW*s*t^3 + 12320*ep^6*mtt^9*mWW*s*t^3 + 1596*mtt^8*mWW^2*s*t^3 + 31792*ep*mtt^8*mWW^2*s*t^3 + 99348*ep^2*mtt^8*mWW^2*s*t^3 - 136316*ep^3*mtt^8*mWW^2*s*t^3 - 1035352*ep^4*mtt^8*mWW^2*s*t^3 - 1576052*ep^5*mtt^8*mWW^2*s*t^3 - 773912*ep^6*mtt^8*mWW^2*s*t^3 - 15664*mtt^7*mWW^3*s*t^3 - 173434*ep*mtt^7*mWW^3*s*t^3 - 211378*ep^2*mtt^7*mWW^3*s*t^3 + 2088074*ep^3*mtt^7*mWW^3*s*t^3 + 7742402*ep^4*mtt^7*mWW^3*s*t^3 + 9935792*ep^5*mtt^7*mWW^3*s*t^3 + 4458624*ep^6*mtt^7*mWW^3*s*t^3 + 52728*mtt^6*mWW^4*s*t^3 + 377615*ep*mtt^6*mWW^4*s*t^3 - 139512*ep^2*mtt^6*mWW^4*s*t^3 - 6520052*ep^3*mtt^6*mWW^4*s*t^3 - 18832074*ep^4*mtt^6*mWW^4*s*t^3 - 21477163*ep^5*mtt^6*mWW^4*s*t^3 - 8867366*ep^6*mtt^6*mWW^4*s*t^3 - 77788*mtt^5*mWW^5*s*t^3 - 378248*ep*mtt^5*mWW^5*s*t^3 + 675558*ep^2*mtt^5*mWW^5*s*t^3 + 7719638*ep^3*mtt^5*mWW^5*s*t^3 + 18519494*ep^4*mtt^5*mWW^5*s*t^3 + 18571442*ep^5*mtt^5*mWW^5*s*t^3 + 6830640*ep^6*mtt^5*mWW^5*s*t^3 + 50196*mtt^4*mWW^6*s*t^3 + 121675*ep*mtt^4*mWW^6*s*t^3 - 616104*ep^2*mtt^4*mWW^6*s*t^3 - 2996352*ep^3*mtt^4*mWW^6*s*t^3 - 4647306*ep^4*mtt^4*mWW^6*s*t^3 - 2821939*ep^5*mtt^4*mWW^6*s*t^3 - 424170*ep^6*mtt^4*mWW^6*s*t^3 - 4532*mtt^3*mWW^7*s*t^3 + 73184*ep*mtt^3*mWW^7*s*t^3 + 174854*ep^2*mtt^3*mWW^7*s*t^3 - 1079658*ep^3*mtt^3*mWW^7*s*t^3 - 4119862*ep^4*mtt^3*mWW^7*s*t^3 - 4802390*ep^5*mtt^3*mWW^7*s*t^3 - 1844924*ep^6*mtt^3*mWW^7*s*t^3 - 10316*mtt^2*mWW^8*s*t^3 - 63633*ep*mtt^2*mWW^8*s*t^3 + 47620*ep^2*mtt^2*mWW^8*s*t^3 + 1141140*ep^3*mtt^2*mWW^8*s*t^3 + 2707942*ep^4*mtt^2*mWW^8*s*t^3 + 2246245*ep^5*mtt^2*mWW^8*s*t^3 + 516170*ep^6*mtt^2*mWW^8*s*t^3 + 4408*mtt*mWW^9*s*t^3 + 10298*ep*mtt*mWW^9*s*t^3 - 42730*ep^2*mtt*mWW^9*s*t^3 - 239718*ep^3*mtt*mWW^9*s*t^3 - 337786*ep^4*mtt*mWW^9*s*t^3 - 45124*ep^5*mtt*mWW^9*s*t^3 + 127836*ep^6*mtt*mWW^9*s*t^3 - 460*mWW^10*s*t^3 + 1199*ep*mWW^10*s*t^3 + 8760*ep^2*mWW^10*s*t^3 + 2860*ep^3*mWW^10*s*t^3 - 38170*ep^4*mWW^10*s*t^3 - 67323*ep^5*mWW^10*s*t^3 - 35218*ep^6*mWW^10*s*t^3 + 504*mtt^8*mWW*s^2*t^3 + 1344*ep*mtt^8*mWW*s^2*t^3 - 10752*ep^2*mtt^8*mWW*s^2*t^3 - 61152*ep^3*mtt^8*mWW*s^2*t^3 - 122136*ep^4*mtt^8*mWW*s^2*t^3 - 109536*ep^5*mtt^8*mWW*s^2*t^3 - 36960*ep^6*mtt^8*mWW*s^2*t^3 - 4410*mtt^7*mWW^2*s^2*t^3 - 87057*ep*mtt^7*mWW^2*s^2*t^3 - 267544*ep^2*mtt^7*mWW^2*s^2*t^3 + 392844*ep^3*mtt^7*mWW^2*s^2*t^3 + 2858920*ep^4*mtt^7*mWW^2*s^2*t^3 + 4313397*ep^5*mtt^7*mWW^2*s^2*t^3 + 2105946*ep^6*mtt^7*mWW^2*s^2*t^3 + 37178*mtt^6*mWW^3*s^2*t^3 + 400372*ep*mtt^6*mWW^3*s^2*t^3 + 456860*ep^2*mtt^6*mWW^3*s^2*t^3 - 4900984*ep^3*mtt^6*mWW^3*s^2*t^3 - 17866518*ep^4*mtt^6*mWW^3*s^2*t^3 - 22745148*ep^5*mtt^6*mWW^3*s^2*t^3 - 10147744*ep^6*mtt^6*mWW^3*s^2*t^3 - 101994*mtt^5*mWW^4*s^2*t^3 - 690154*ep*mtt^5*mWW^4*s^2*t^3 + 434166*ep^2*mtt^5*mWW^4*s^2*t^3 + 12502070*ep^3*mtt^5*mWW^4*s^2*t^3 + 35043484*ep^4*mtt^5*mWW^4*s^2*t^3 + 39341092*ep^5*mtt^5*mWW^4*s^2*t^3 + 16067400*ep^6*mtt^5*mWW^4*s^2*t^3 + 113242*mtt^4*mWW^5*s^2*t^3 + 464398*ep*mtt^4*mWW^5*s^2*t^3 - 1324324*ep^2*mtt^4*mWW^5*s^2*t^3 - 11032212*ep^3*mtt^4*mWW^5*s^2*t^3 - 24360958*ep^4*mtt^4*mWW^5*s^2*t^3 - 23063082*ep^5*mtt^4*mWW^5*s^2*t^3 - 8068776*ep^6*mtt^4*mWW^5*s^2*t^3 - 41658*mtt^3*mWW^6*s^2*t^3 + 23149*ep*mtt^3*mWW^6*s^2*t^3 + 887784*ep^2*mtt^3*mWW^6*s^2*t^3 + 1620384*ep^3*mtt^3*mWW^6*s^2*t^3 - 858264*ep^4*mtt^3*mWW^6*s^2*t^3 - 4008757*ep^5*mtt^3*mWW^6*s^2*t^3 - 2449950*ep^6*mtt^3*mWW^6*s^2*t^3 - 13426*mtt^2*mWW^7*s^2*t^3 - 170628*ep*mtt^2*mWW^7*s^2*t^3 - 122548*ep^2*mtt^2*mWW^7*s^2*t^3 + 2480752*ep^3*mtt^2*mWW^7*s^2*t^3 + 7651770*ep^4*mtt^2*mWW^7*s^2*t^3 + 8305764*ep^5*mtt^2*mWW^7*s^2*t^3 + 3083740*ep^6*mtt^2*mWW^7*s^2*t^3 + 12598*mtt*mWW^8*s^2*t^3 + 61562*ep*mtt*mWW^8*s^2*t^3 - 78574*ep^2*mtt*mWW^8*s^2*t^3 - 1096346*ep^3*mtt*mWW^8*s^2*t^3 - 2444628*ep^4*mtt*mWW^8*s^2*t^3 - 2015320*ep^5*mtt*mWW^8*s^2*t^3 - 498380*ep^6*mtt*mWW^8*s^2*t^3 - 2034*mWW^9*s^2*t^3 - 2986*ep*mWW^9*s^2*t^3 + 24932*ep^2*mWW^9*s^2*t^3 + 94644*ep^3*mWW^9*s^2*t^3 + 98330*ep^4*mWW^9*s^2*t^3 - 18410*ep^5*mWW^9*s^2*t^3 - 55276*ep^6*mWW^9*s^2*t^3 - 840*mtt^7*mWW*s^3*t^3 - 2240*ep*mtt^7*mWW*s^3*t^3 + 17920*ep^2*mtt^7*mWW*s^3*t^3 + 101920*ep^3*mtt^7*mWW*s^3*t^3 + 203560*ep^4*mtt^7*mWW*s^3*t^3 + 182560*ep^5*mtt^7*mWW*s^3*t^3 + 61600*ep^6*mtt^7*mWW*s^3*t^3 + 6720*mtt^6*mWW^2*s^3*t^3 + 131165*ep*mtt^6*mWW^2*s^3*t^3 + 394830*ep^2*mtt^6*mWW^2*s^3*t^3 - 627670*ep^3*mtt^6*mWW^2*s^3*t^3 - 4350880*ep^4*mtt^6*mWW^2*s^3*t^3 - 6494695*ep^5*mtt^6*mWW^2*s^3*t^3 - 3148910*ep^6*mtt^6*mWW^2*s^3*t^3 - 47040*mtt^5*mWW^3*s^3*t^3 - 491108*ep*mtt^5*mWW^3*s^3*t^3 - 516484*ep^2*mtt^5*mWW^3*s^3*t^3 + 6123676*ep^3*mtt^5*mWW^3*s^3*t^3 + 21895556*ep^4*mtt^5*mWW^3*s^3*t^3 + 27611064*ep^5*mtt^5*mWW^3*s^3*t^3 + 12232560*ep^6*mtt^5*mWW^3*s^3*t^3 + 99948*mtt^4*mWW^4*s^3*t^3 + 623038*ep*mtt^4*mWW^4*s^3*t^3 - 654456*ep^2*mtt^4*mWW^4*s^3*t^3 - 12177216*ep^3*mtt^4*mWW^4*s^3*t^3 - 32678536*ep^4*mtt^4*mWW^4*s^3*t^3 - 35818638*ep^5*mtt^4*mWW^4*s^3*t^3 - 14382300*ep^6*mtt^4*mWW^4*s^3*t^3 - 74196*mtt^3*mWW^5*s^3*t^3 - 197514*ep*mtt^3*mWW^5*s^3*t^3 + 1293280*ep^2*mtt^3*mWW^5*s^3*t^3 + 6996796*ep^3*mtt^3*mWW^5*s^3*t^3 + 12780420*ep^4*mtt^3*mWW^5*s^3*t^3 + 10190830*ep^5*mtt^3*mWW^5*s^3*t^3 + 2939184*ep^6*mtt^3*mWW^5*s^3*t^3 + 3548*mtt^2*mWW^6*s^3*t^3 - 169935*ep*mtt^2*mWW^6*s^3*t^3 - 564666*ep^2*mtt^2*mWW^6*s^3*t^3 + 1147918*ep^3*mtt^2*mWW^6*s^3*t^3 + 6723584*ep^4*mtt^2*mWW^6*s^3*t^3 + 9256377*ep^5*mtt^2*mWW^6*s^3*t^3 + 4154806*ep^6*mtt^2*mWW^6*s^3*t^3 + 16200*mtt*mWW^7*s^3*t^3 + 124152*ep*mtt*mWW^7*s^3*t^3 - 5524*ep^2*mtt*mWW^7*s^3*t^3 - 1896904*ep^3*mtt*mWW^7*s^3*t^3 - 5256824*ep^4*mtt*mWW^7*s^3*t^3 - 5470880*ep^5*mtt*mWW^7*s^3*t^3 - 1991628*ep^6*mtt*mWW^7*s^3*t^3 - 4340*mWW^8*s^3*t^3 - 17558*ep*mWW^8*s^3*t^3 + 35100*ep^2*mWW^8*s^3*t^3 + 331480*ep^3*mWW^8*s^3*t^3 + 683120*ep^4*mWW^8*s^3*t^3 + 543382*ep^5*mWW^8*s^3*t^3 + 134688*ep^6*mWW^8*s^3*t^3 + 840*mtt^6*mWW*s^4*t^3 + 2240*ep*mtt^6*mWW*s^4*t^3 - 17920*ep^2*mtt^6*mWW*s^4*t^3 - 101920*ep^3*mtt^6*mWW*s^4*t^3 - 203560*ep^4*mtt^6*mWW*s^4*t^3 - 182560*ep^5*mtt^6*mWW*s^4*t^3 - 61600*ep^6*mtt^6*mWW*s^4*t^3 - 6090*mtt^5*mWW^2*s^4*t^3 - 117170*ep*mtt^5*mWW^2*s^4*t^3 - 343510*ep^2*mtt^5*mWW^2*s^4*t^3 + 600370*ep^3*mtt^5*mWW^2*s^4*t^3 + 3934800*ep^4*mtt^5*mWW^2*s^4*t^3 + 5797360*ep^5*mtt^5*mWW^2*s^4*t^3 + 2786560*ep^6*mtt^5*mWW^2*s^4*t^3 + 33550*mtt^4*mWW^3*s^4*t^3 + 338862*ep*mtt^4*mWW^3*s^4*t^3 + 322866*ep^2*mtt^4*mWW^3*s^4*t^3 - 4307334*ep^3*mtt^4*mWW^3*s^4*t^3 - 15073224*ep^4*mtt^4*mWW^3*s^4*t^3 - 18796536*ep^5*mtt^4*mWW^3*s^4*t^3 - 8256520*ep^6*mtt^4*mWW^3*s^4*t^3 - 50682*mtt^3*mWW^4*s^4*t^3 - 273628*ep*mtt^3*mWW^4*s^4*t^3 + 525346*ep^2*mtt^3*mWW^4*s^4*t^3 + 6186186*ep^3*mtt^3*mWW^4*s^4*t^3 + 15415516*ep^4*mtt^3*mWW^4*s^4*t^3 + 16167410*ep^5*mtt^3*mWW^4*s^4*t^3 + 6280380*ep^6*mtt^3*mWW^4*s^4*t^3 + 18166*mtt^2*mWW^5*s^4*t^3 - 35346*ep*mtt^2*mWW^5*s^4*t^3 - 649852*ep^2*mtt^2*mWW^5*s^4*t^3 - 1530696*ep^3*mtt^2*mWW^5*s^4*t^3 - 622750*ep^4*mtt^2*mWW^5*s^4*t^3 + 1402738*ep^5*mtt^2*mWW^5*s^4*t^3 + 1154364*ep^6*mtt^2*mWW^5*s^4*t^3 + 9084*mtt*mWW^6*s^4*t^3 + 114686*ep*mtt*mWW^6*s^4*t^3 + 144224*ep^2*mtt*mWW^6*s^4*t^3 - 1328136*ep^3*mtt*mWW^6*s^4*t^3 - 4683976*ep^4*mtt*mWW^6*s^4*t^3 - 5626310*ep^5*mtt*mWW^6*s^4*t^3 - 2345092*ep^6*mtt*mWW^6*s^4*t^3 - 4804*mWW^7*s^4*t^3 - 29316*ep*mWW^7*s^4*t^3 + 19062*ep^2*mWW^7*s^4*t^3 + 479378*ep^3*mWW^7*s^4*t^3 + 1226578*ep^4*mWW^7*s^4*t^3 + 1230218*ep^5*mWW^7*s^4*t^3 + 438740*ep^6*mWW^7*s^4*t^3 - 504*mtt^5*mWW*s^5*t^3 - 1344*ep*mtt^5*mWW*s^5*t^3 + 10752*ep^2*mtt^5*mWW*s^5*t^3 + 61152*ep^3*mtt^5*mWW*s^5*t^3 + 122136*ep^4*mtt^5*mWW*s^5*t^3 + 109536*ep^5*mtt^5*mWW*s^5*t^3 + 36960*ep^6*mtt^5*mWW*s^5*t^3 + 3276*mtt^4*mWW^2*s^5*t^3 + 61866*ep*mtt^4*mWW^2*s^5*t^3 + 175168*ep^2*mtt^4*mWW^2*s^5*t^3 - 343704*ep^3*mtt^4*mWW^2*s^5*t^3 - 2109976*ep^4*mtt^4*mWW^2*s^5*t^3 - 3058194*ep^5*mtt^4*mWW^2*s^5*t^3 - 1453716*ep^6*mtt^4*mWW^2*s^5*t^3 - 12896*mtt^3*mWW^3*s^5*t^3 - 126466*ep*mtt^3*mWW^3*s^5*t^3 - 108842*ep^2*mtt^3*mWW^3*s^5*t^3 + 1632082*ep^3*mtt^3*mWW^3*s^5*t^3 + 5590602*ep^4*mtt^3*mWW^3*s^5*t^3 + 6885072*ep^5*mtt^3*mWW^3*s^5*t^3 + 2993536*ep^6*mtt^3*mWW^3*s^5*t^3 + 11580*mtt^2*mWW^4*s^5*t^3 + 41152*ep*mtt^2*mWW^4*s^5*t^3 - 223698*ep^2*mtt^2*mWW^4*s^5*t^3 - 1454858*ep^3*mtt^2*mWW^4*s^5*t^3 - 3022654*ep^4*mtt^2*mWW^4*s^5*t^3 - 2775718*ep^5*mtt^2*mWW^4*s^5*t^3 - 959292*ep^6*mtt^2*mWW^4*s^5*t^3 + 1136*mtt*mWW^5*s^5*t^3 + 47502*ep*mtt*mWW^5*s^5*t^3 + 155154*ep^2*mtt*mWW^5*s^5*t^3 - 214906*ep^3*mtt*mWW^5*s^5*t^3 - 1553482*ep^4*mtt*mWW^5*s^5*t^3 - 2260596*ep^5*mtt*mWW^5*s^5*t^3 - 1058616*ep^6*mtt*mWW^5*s^5*t^3 - 2784*mWW^6*s^5*t^3 - 23358*ep*mWW^6*s^5*t^3 - 8174*ep^2*mWW^6*s^5*t^3 + 325010*ep^3*mWW^6*s^5*t^3 + 984150*ep^4*mWW^6*s^5*t^3 + 1112188*ep^5*mWW^6*s^5*t^3 + 446600*ep^6*mWW^6*s^5*t^3 + 168*mtt^4*mWW*s^6*t^3 + 448*ep*mtt^4*mWW*s^6*t^3 - 3584*ep^2*mtt^4*mWW*s^6*t^3 - 20384*ep^3*mtt^4*mWW*s^6*t^3 - 40712*ep^4*mtt^4*mWW*s^6*t^3 - 36512*ep^5*mtt^4*mWW*s^6*t^3 - 12320*ep^6*mtt^4*mWW*s^6*t^3 - 966*mtt^3*mWW^2*s^6*t^3 - 17797*ep*mtt^3*mWW^2*s^6*t^3 - 48028*ep^2*mtt^3*mWW^2*s^6*t^3 + 109016*ep^3*mtt^3*mWW^2*s^6*t^3 + 619272*ep^4*mtt^3*mWW^2*s^6*t^3 + 878717*ep^5*mtt^3*mWW^2*s^6*t^3 + 411562*ep^6*mtt^3*mWW^2*s^6*t^3 + 2174*mtt^2*mWW^3*s^6*t^3 + 21416*ep*mtt^2*mWW^3*s^6*t^3 + 18584*ep^2*mtt^2*mWW^3*s^6*t^3 - 272588*ep^3*mtt^2*mWW^3*s^6*t^3 - 927206*ep^4*mtt^2*mWW^3*s^6*t^3 - 1131388*ep^5*mtt^2*mWW^3*s^6*t^3 - 487024*ep^6*mtt^2*mWW^3*s^6*t^3 - 570*mtt*mWW^4*s^6*t^3 + 5235*ep*mtt*mWW^4*s^6*t^3 + 46952*ep^2*mtt*mWW^4*s^6*t^3 + 90092*ep^3*mtt*mWW^4*s^6*t^3 - 9936*ep^4*mtt*mWW^4*s^6*t^3 - 162671*ep^5*mtt*mWW^4*s^6*t^3 - 108974*ep^6*mtt*mWW^4*s^6*t^3 - 742*mWW^5*s^6*t^3 - 9022*ep*mWW^5*s^6*t^3 - 13852*ep^2*mWW^5*s^6*t^3 + 91952*ep^3*mWW^5*s^6*t^3 + 353262*ep^4*mWW^5*s^6*t^3 + 445710*ep^5*mWW^5*s^6*t^3 + 194164*ep^6*mWW^5*s^6*t^3 - 24*mtt^3*mWW*s^7*t^3 - 64*ep*mtt^3*mWW*s^7*t^3 + 512*ep^2*mtt^3*mWW*s^7*t^3 + 2912*ep^3*mtt^3*mWW*s^7*t^3 + 5816*ep^4*mtt^3*mWW*s^7*t^3 + 5216*ep^5*mtt^3*mWW*s^7*t^3 + 1760*ep^6*mtt^3*mWW*s^7*t^3 + 120*mtt^2*mWW^2*s^7*t^3 + 2137*ep*mtt^2*mWW^2*s^7*t^3 + 5374*ep^2*mtt^2*mWW^2*s^7*t^3 - 14774*ep^3*mtt^2*mWW^2*s^7*t^3 - 76400*ep^4*mtt^2*mWW^2*s^7*t^3 - 105347*ep^5*mtt^2*mWW^2*s^7*t^3 - 48326*ep^6*mtt^2*mWW^2*s^7*t^3 - 48*mtt*mWW^3*s^7*t^3 - 800*ep*mtt*mWW^3*s^7*t^3 - 1664*ep^2*mtt*mWW^3*s^7*t^3 + 6760*ep^3*mtt*mWW^3*s^7*t^3 + 29584*ep^4*mtt*mWW^3*s^7*t^3 + 38632*ep^5*mtt*mWW^3*s^7*t^3 + 17104*ep^6*mtt*mWW^3*s^7*t^3 - 48*mWW^4*s^7*t^3 - 1297*ep*mWW^4*s^7*t^3 - 4294*ep^2*mWW^4*s^7*t^3 + 5222*ep^3*mWW^4*s^7*t^3 + 41648*ep^4*mWW^4*s^7*t^3 + 62267*ep^5*mWW^4*s^7*t^3 + 29750*ep^6*mWW^4*s^7*t^3 - 224*mtt^9*mWW*t^4 - 610*ep*mtt^9*mWW*t^4 + 4592*ep^2*mtt^9*mWW*t^4 + 26240*ep^3*mtt^9*mWW*t^4 + 52156*ep^4*mtt^9*mWW*t^4 + 46466*ep^5*mtt^9*mWW*t^4 + 15572*ep^6*mtt^9*mWW*t^4 + 514*mtt^8*mWW^2*t^4 + 7646*ep*mtt^8*mWW^2*t^4 + 23482*ep^2*mtt^8*mWW^2*t^4 - 30158*ep^3*mtt^8*mWW^2*t^4 - 240788*ep^4*mtt^8*mWW^2*t^4 - 372336*ep^5*mtt^8*mWW^2*t^4 - 185160*ep^6*mtt^8*mWW^2*t^4 - 1496*mtt^7*mWW^3*t^4 - 37703*ep*mtt^7*mWW^3*t^4 - 113304*ep^2*mtt^7*mWW^3*t^4 + 214968*ep^3*mtt^7*mWW^3*t^4 + 1396162*ep^4*mtt^7*mWW^3*t^4 + 2091167*ep^5*mtt^7*mWW^3*t^4 + 1024702*ep^6*mtt^7*mWW^3*t^4 + 7314*mtt^6*mWW^4*t^4 + 95086*ep*mtt^6*mWW^4*t^4 + 132976*ep^2*mtt^6*mWW^4*t^4 - 1092444*ep^3*mtt^6*mWW^4*t^4 - 4161814*ep^4*mtt^6*mWW^4*t^4 - 5375746*ep^5*mtt^6*mWW^4*t^4 - 2418588*ep^6*mtt^6*mWW^4*t^4 - 16584*mtt^5*mWW^5*t^4 - 129757*ep*mtt^5*mWW^5*t^4 - 7940*ep^2*mtt^5*mWW^5*t^4 + 1944552*ep^3*mtt^5*mWW^5*t^4 + 5725318*ep^4*mtt^5*mWW^5*t^4 + 6457885*ep^5*mtt^5*mWW^5*t^4 + 2607406*ep^6*mtt^5*mWW^5*t^4 + 17570*mtt^4*mWW^6*t^4 + 88376*ep*mtt^4*mWW^6*t^4 - 97338*ep^2*mtt^4*mWW^6*t^4 - 1468574*ep^3*mtt^4*mWW^6*t^4 - 3452980*ep^4*mtt^4*mWW^6*t^4 - 3200610*ep^5*mtt^4*mWW^6*t^4 - 1021852*ep^6*mtt^4*mWW^6*t^4 - 8328*mtt^3*mWW^7*t^4 - 14745*ep*mtt^3*mWW^7*t^4 + 89776*ep^2*mtt^3*mWW^7*t^4 + 341060*ep^3*mtt^3*mWW^7*t^4 + 296654*ep^4*mtt^3*mWW^7*t^4 - 198627*ep^5*mtt^3*mWW^7*t^4 - 285134*ep^6*mtt^3*mWW^7*t^4 + 782*mtt^2*mWW^8*t^4 - 15106*ep*mtt^2*mWW^8*t^4 - 42428*ep^2*mtt^2*mWW^8*t^4 + 125868*ep^3*mtt^2*mWW^8*t^4 + 576434*ep^4*mtt^2*mWW^8*t^4 + 729822*ep^5*mtt^2*mWW^8*t^4 + 311780*ep^6*mtt^2*mWW^8*t^4 + 552*mtt*mWW^9*t^4 + 7455*ep*mtt*mWW^9*t^4 + 10668*ep^2*mtt*mWW^9*t^4 - 68388*ep^3*mtt*mWW^9*t^4 - 202850*ep^4*mtt*mWW^9*t^4 - 173947*ep^5*mtt*mWW^9*t^4 - 38034*ep^6*mtt*mWW^9*t^4 - 100*mWW^10*t^4 - 642*ep*mWW^10*t^4 - 484*ep^2*mWW^10*t^4 + 6876*ep^3*mWW^10*t^4 + 11708*ep^4*mWW^10*t^4 - 4074*ep^5*mWW^10*t^4 - 10692*ep^6*mWW^10*t^4 + 1376*mtt^8*mWW*s*t^4 + 3728*ep*mtt^8*mWW*s*t^4 - 28284*ep^2*mtt^8*mWW*s*t^4 - 161156*ep^3*mtt^8*mWW*s*t^4 - 319868*ep^4*mtt^8*mWW*s*t^4 - 284652*ep^5*mtt^8*mWW*s*t^4 - 95304*ep^6*mtt^8*mWW*s*t^4 - 2630*mtt^7*mWW^2*s*t^4 - 42150*ep*mtt^7*mWW^2*s*t^4 - 133202*ep^2*mtt^7*mWW^2*s*t^4 + 158258*ep^3*mtt^7*mWW^2*s*t^4 + 1324732*ep^4*mtt^7*mWW^2*s*t^4 + 2056708*ep^5*mtt^7*mWW^2*s*t^4 + 1022604*ep^6*mtt^7*mWW^2*s*t^4 + 7058*mtt^6*mWW^3*s*t^4 + 180931*ep*mtt^6*mWW^3*s*t^4 + 541884*ep^2*mtt^6*mWW^3*s*t^4 - 1038332*ep^3*mtt^6*mWW^3*s*t^4 - 6674492*ep^4*mtt^6*mWW^3*s*t^4 - 9941879*ep^5*mtt^6*mWW^3*s*t^4 - 4847010*ep^6*mtt^6*mWW^3*s*t^4 - 30524*mtt^5*mWW^4*s*t^4 - 379094*ep*mtt^5*mWW^4*s*t^4 - 481530*ep^2*mtt^5*mWW^4*s*t^4 + 4514226*ep^3*mtt^5*mWW^4*s*t^4 + 16703866*ep^4*mtt^5*mWW^4*s*t^4 + 21288148*ep^5*mtt^5*mWW^4*s*t^4 + 9482348*ep^6*mtt^5*mWW^4*s*t^4 + 56068*mtt^4*mWW^5*s*t^4 + 400446*ep*mtt^4*mWW^5*s*t^4 - 127242*ep^2*mtt^4*mWW^5*s*t^4 - 6507702*ep^3*mtt^4*mWW^5*s*t^4 - 18205278*ep^4*mtt^4*mWW^5*s*t^4 - 19952160*ep^5*mtt^4*mWW^5*s*t^4 - 7872052*ep^6*mtt^4*mWW^5*s*t^4 - 44262*mtt^3*mWW^6*s*t^4 - 174888*ep*mtt^3*mWW^6*s*t^4 + 426220*ep^2*mtt^3*mWW^6*s*t^4 + 3591048*ep^3*mtt^3*mWW^6*s*t^4 + 7355006*ep^4*mtt^3*mWW^6*s*t^4 + 6015936*ep^5*mtt^3*mWW^6*s*t^4 + 1607964*ep^6*mtt^3*mWW^6*s*t^4 + 12450*mtt^2*mWW^7*s*t^4 - 20831*ep*mtt^2*mWW^7*s*t^4 - 266558*ep^2*mtt^2*mWW^7*s*t^4 - 281290*ep^3*mtt^2*mWW^7*s*t^4 + 935182*ep^4*mtt^2*mWW^7*s*t^4 + 2178513*ep^5*mtt^2*mWW^7*s*t^4 + 1262134*ep^6*mtt^2*mWW^7*s*t^4 + 1288*mtt*mWW^8*s*t^4 + 39652*ep*mtt*mWW^8*s*t^4 + 77304*ep^2*mtt*mWW^8*s*t^4 - 347708*ep^3*mtt*mWW^8*s*t^4 - 1322908*ep^4*mtt*mWW^8*s*t^4 - 1531512*ep^5*mtt*mWW^8*s*t^4 - 596948*ep^6*mtt*mWW^8*s*t^4 - 824*mWW^9*s*t^4 - 7794*ep*mWW^9*s*t^4 - 8592*ep^2*mWW^9*s*t^4 + 72656*ep^3*mWW^9*s*t^4 + 203760*ep^4*mWW^9*s*t^4 + 170898*ep^5*mWW^9*s*t^4 + 36264*ep^6*mWW^9*s*t^4 - 3552*mtt^7*mWW*s^2*t^4 - 9570*ep*mtt^7*mWW*s^2*t^4 + 73228*ep^2*mtt^7*mWW*s^2*t^4 + 415940*ep^3*mtt^7*mWW*s^2*t^4 + 824312*ep^4*mtt^7*mWW*s^2*t^4 + 732670*ep^5*mtt^7*mWW*s^2*t^4 + 245052*ep^6*mtt^7*mWW*s^2*t^4 + 5440*mtt^6*mWW^2*s^2*t^4 + 96075*ep*mtt^6*mWW^2*s^2*t^4 + 313826*ep^2*mtt^6*mWW^2*s^2*t^4 - 338990*ep^3*mtt^6*mWW^2*s^2*t^4 - 3012252*ep^4*mtt^6*mWW^2*s^2*t^4 - 4699021*ep^5*mtt^6*mWW^2*s^2*t^4 - 2335830*ep^6*mtt^6*mWW^2*s^2*t^4 - 13250*mtt^5*mWW^3*s^2*t^4 - 349633*ep*mtt^5*mWW^3*s^2*t^4 - 1048730*ep^2*mtt^5*mWW^3*s^2*t^4 + 1997254*ep^3*mtt^5*mWW^3*s^2*t^4 + 12799934*ep^4*mtt^5*mWW^3*s^2*t^4 + 18972939*ep^5*mtt^5*mWW^3*s^2*t^4 + 9201518*ep^6*mtt^5*mWW^3*s^2*t^4 + 49588*mtt^4*mWW^4*s^2*t^4 + 581811*ep*mtt^4*mWW^4*s^2*t^4 + 636554*ep^2*mtt^4*mWW^4*s^2*t^4 - 7277138*ep^3*mtt^4*mWW^4*s^2*t^4 - 25943160*ep^4*mtt^4*mWW^4*s^2*t^4 - 32494785*ep^5*mtt^4*mWW^4*s^2*t^4 - 14288998*ep^6*mtt^4*mWW^4*s^2*t^4 - 70032*mtt^3*mWW^5*s^2*t^4 - 434014*ep*mtt^3*mWW^5*s^2*t^4 + 436712*ep^2*mtt^3*mWW^5*s^2*t^4 + 8078012*ep^3*mtt^3*mWW^5*s^2*t^4 + 20902248*ep^4*mtt^3*mWW^5*s^2*t^4 + 21842506*ep^5*mtt^3*mWW^5*s^2*t^4 + 8277224*ep^6*mtt^3*mWW^5*s^2*t^4 + 36824*mtt^2*mWW^6*s^2*t^4 + 76651*ep*mtt^2*mWW^6*s^2*t^4 - 616674*ep^2*mtt^2*mWW^6*s^2*t^4 - 2838114*ep^3*mtt^2*mWW^6*s^2*t^4 - 4184056*ep^4*mtt^2*mWW^6*s^2*t^4 - 2025569*ep^5*mtt^2*mWW^6*s^2*t^4 + 85194*ep^6*mtt^2*mWW^6*s^2*t^4 - 3430*mtt*mWW^7*s^2*t^4 + 60521*ep*mtt*mWW^7*s^2*t^4 + 237270*ep^2*mtt*mWW^7*s^2*t^4 - 238150*ep^3*mtt*mWW^7*s^2*t^4 - 2075150*ep^4*mtt*mWW^7*s^2*t^4 - 3084523*ep^5*mtt*mWW^7*s^2*t^4 - 1463274*ep^6*mtt*mWW^7*s^2*t^4 - 1588*mWW^8*s^2*t^4 - 21841*ep*mWW^8*s^2*t^4 - 32186*ep^2*mWW^8*s^2*t^4 + 201186*ep^3*mWW^8*s^2*t^4 + 688124*ep^4*mWW^8*s^2*t^4 + 755783*ep^5*mWW^8*s^2*t^4 + 279114*ep^6*mWW^8*s^2*t^4 + 4960*mtt^6*mWW*s^3*t^4 + 13280*ep*mtt^6*mWW*s^3*t^4 - 102600*ep^2*mtt^6*mWW*s^3*t^4 - 580760*ep^3*mtt^6*mWW*s^3*t^4 - 1149000*ep^4*mtt^6*mWW*s^3*t^4 - 1019880*ep^5*mtt^6*mWW*s^3*t^4 - 340720*ep^6*mtt^6*mWW*s^3*t^4 - 5740*mtt^5*mWW^2*s^3*t^4 - 115720*ep*mtt^5*mWW^2*s^3*t^4 - 392924*ep^2*mtt^5*mWW^2*s^3*t^4 + 376540*ep^3*mtt^5*mWW^2*s^3*t^4 + 3617448*ep^4*mtt^5*mWW^2*s^3*t^4 + 5675724*ep^5*mtt^5*mWW^2*s^3*t^4 + 2820480*ep^6*mtt^5*mWW^2*s^3*t^4 + 12278*mtt^4*mWW^3*s^3*t^4 + 343251*ep*mtt^4*mWW^3*s^3*t^4 + 1043550*ep^2*mtt^4*mWW^3*s^3*t^4 - 1900914*ep^3*mtt^4*mWW^3*s^3*t^4 - 12374482*ep^4*mtt^4*mWW^3*s^3*t^4 - 18296673*ep^5*mtt^4*mWW^3*s^3*t^4 - 8831170*ep^6*mtt^4*mWW^3*s^3*t^4 - 38890*mtt^3*mWW^4*s^3*t^4 - 421894*ep*mtt^3*mWW^4*s^3*t^4 - 345372*ep^2*mtt^3*mWW^4*s^3*t^4 + 5690436*ep^3*mtt^3*mWW^4*s^3*t^4 + 19251122*ep^4*mtt^3*mWW^4*s^3*t^4 + 23521954*ep^5*mtt^3*mWW^4*s^3*t^4 + 10155092*ep^6*mtt^3*mWW^4*s^3*t^4 + 38990*mtt^2*mWW^5*s^3*t^4 + 182467*ep*mtt^2*mWW^5*s^3*t^4 - 498326*ep^2*mtt^2*mWW^5*s^3*t^4 - 4489210*ep^3*mtt^2*mWW^5*s^3*t^4 - 10081430*ep^4*mtt^2*mWW^5*s^3*t^4 - 9508257*ep^5*mtt^2*mWW^5*s^3*t^4 - 3262234*ep^6*mtt^2*mWW^5*s^3*t^4 - 10842*mtt*mWW^6*s^3*t^4 + 25042*ep*mtt*mWW^6*s^3*t^4 + 360244*ep^2*mtt*mWW^6*s^3*t^4 + 717556*ep^3*mtt*mWW^6*s^3*t^4 - 147606*ep^4*mtt*mWW^6*s^3*t^4 - 1524342*ep^5*mtt*mWW^6*s^3*t^4 - 1043604*ep^6*mtt*mWW^6*s^3*t^4 - 756*mWW^7*s^3*t^4 - 26426*ep*mWW^7*s^3*t^4 - 64572*ep^2*mWW^7*s^3*t^4 + 186352*ep^3*mWW^7*s^3*t^4 + 883948*ep^4*mWW^7*s^3*t^4 + 1151474*ep^5*mWW^7*s^3*t^4 + 502156*ep^6*mWW^7*s^3*t^4 - 4000*mtt^5*mWW*s^4*t^4 - 10630*ep*mtt^5*mWW*s^4*t^4 + 83080*ep^2*mtt^5*mWW*s^4*t^4 + 468360*ep^3*mtt^5*mWW*s^4*t^4 + 924780*ep^4*mtt^5*mWW*s^4*t^4 + 819550*ep^5*mtt^5*mWW*s^4*t^4 + 273420*ep^6*mtt^5*mWW*s^4*t^4 + 3170*mtt^4*mWW^2*s^4*t^4 + 77520*ep*mtt^4*mWW^2*s^4*t^4 + 275606*ep^2*mtt^4*mWW^2*s^4*t^4 - 225890*ep^3*mtt^4*mWW^2*s^4*t^4 - 2414332*ep^4*mtt^4*mWW^2*s^4*t^4 - 3815086*ep^5*mtt^4*mWW^2*s^4*t^4 - 1895100*ep^6*mtt^4*mWW^2*s^4*t^4 - 5442*mtt^3*mWW^3*s^4*t^4 - 175640*ep*mtt^3*mWW^3*s^4*t^4 - 558238*ep^2*mtt^3*mWW^3*s^4*t^4 + 874258*ep^3*mtt^3*mWW^3*s^4*t^4 + 6119020*ep^4*mtt^3*mWW^3*s^4*t^4 + 9097270*ep^5*mtt^3*mWW^3*s^4*t^4 + 4381860*ep^6*mtt^3*mWW^3*s^4*t^4 + 14702*mtt^2*mWW^4*s^4*t^4 + 139024*ep*mtt^2*mWW^4*s^4*t^4 + 35336*ep^2*mtt^2*mWW^4*s^4*t^4 - 2162976*ep^3*mtt^2*mWW^4*s^4*t^4 - 6689862*ep^4*mtt^2*mWW^4*s^4*t^4 - 7818336*ep^5*mtt^2*mWW^4*s^4*t^4 - 3265088*ep^6*mtt^2*mWW^4*s^4*t^4 - 9206*mtt*mWW^5*s^4*t^4 - 15226*ep*mtt*mWW^5*s^4*t^4 + 237082*ep^2*mtt*mWW^5*s^4*t^4 + 1049402*ep^3*mtt*mWW^5*s^4*t^4 + 1631892*ep^4*mtt*mWW^5*s^4*t^4 + 982928*ep^5*mtt*mWW^5*s^4*t^4 + 133144*ep^6*mtt*mWW^5*s^4*t^4 + 680*mWW^6*s^4*t^4 - 15456*ep*mWW^6*s^4*t^4 - 72938*ep^2*mWW^6*s^4*t^4 - 346*ep^3*mWW^6*s^4*t^4 + 436158*ep^4*mWW^6*s^4*t^4 + 742506*ep^5*mWW^6*s^4*t^4 + 375508*ep^6*mWW^6*s^4*t^4 + 1824*mtt^4*mWW*s^5*t^4 + 4800*ep*mtt^4*mWW*s^5*t^4 - 38092*ep^2*mtt^4*mWW*s^5*t^4 - 213620*ep^3*mtt^4*mWW*s^5*t^4 - 420716*ep^4*mtt^4*mWW*s^5*t^4 - 372076*ep^5*mtt^4*mWW*s^5*t^4 - 123912*ep^6*mtt^4*mWW*s^5*t^4 - 814*mtt^3*mWW^2*s^5*t^4 - 27306*ep*mtt^3*mWW^2*s^5*t^4 - 102626*ep^2*mtt^3*mWW^2*s^5*t^4 + 67778*ep^3*mtt^3*mWW^2*s^5*t^4 + 846396*ep^4*mtt^3*mWW^2*s^5*t^4 + 1349560*ep^5*mtt^3*mWW^2*s^5*t^4 + 670020*ep^6*mtt^3*mWW^2*s^5*t^4 + 704*mtt^2*mWW^3*s^5*t^4 + 41542*ep*mtt^2*mWW^3*s^5*t^4 + 151838*ep^2*mtt^2*mWW^3*s^5*t^4 - 129178*ep^3*mtt^2*mWW^3*s^5*t^4 - 1311530*ep^4*mtt^2*mWW^3*s^5*t^4 - 2027484*ep^5*mtt^2*mWW^3*s^5*t^4 - 987332*ep^6*mtt^2*mWW^3*s^5*t^4 - 2350*mtt*mWW^4*s^5*t^4 - 14656*ep*mtt*mWW^4*s^5*t^4 + 29022*ep^2*mtt*mWW^4*s^5*t^4 + 346730*ep^3*mtt*mWW^4*s^5*t^4 + 850552*ep^4*mtt*mWW^4*s^5*t^4 + 863686*ep^5*mtt*mWW^4*s^5*t^4 + 320680*ep^6*mtt*mWW^4*s^5*t^4 + 764*mWW^5*s^5*t^4 - 3916*ep*mWW^5*s^5*t^4 - 40286*ep^2*mWW^5*s^5*t^4 - 75054*ep^3*mWW^5*s^5*t^4 + 27250*ep^4*mWW^5*s^5*t^4 + 177098*ep^5*mWW^5*s^5*t^4 + 116512*ep^6*mWW^5*s^5*t^4 - 416*mtt^3*mWW*s^6*t^4 - 1078*ep*mtt^3*mWW*s^6*t^4 + 8764*ep^2*mtt^3*mWW*s^6*t^4 + 48756*ep^3*mtt^3*mWW*s^6*t^4 + 95648*ep^4*mtt^3*mWW*s^6*t^4 + 84322*ep^5*mtt^3*mWW*s^6*t^4 + 28004*ep^6*mtt^3*mWW*s^6*t^4 + 60*mtt^2*mWW^2*s^6*t^4 + 3935*ep*mtt^2*mWW^2*s^6*t^4 + 15838*ep^2*mtt^2*mWW^2*s^6*t^4 - 7538*ep^3*mtt^2*mWW^2*s^6*t^4 - 121204*ep^4*mtt^2*mWW^2*s^6*t^4 - 195549*ep^5*mtt^2*mWW^2*s^6*t^4 - 97014*ep^6*mtt^2*mWW^2*s^6*t^4 + 180*mtt*mWW^3*s^6*t^4 - 2668*ep*mtt*mWW^3*s^6*t^4 - 17688*ep^2*mtt*mWW^3*s^6*t^4 - 21816*ep^3*mtt*mWW^3*s^6*t^4 + 38076*ep^4*mtt*mWW^3*s^6*t^4 + 98260*ep^5*mtt*mWW^3*s^6*t^4 + 55320*ep^6*mtt*mWW^3*s^6*t^4 + 160*mWW^4*s^6*t^4 - 277*ep*mWW^4*s^6*t^4 - 6986*ep^2*mWW^4*s^6*t^4 - 18834*ep^3*mWW^4*s^6*t^4 - 10704*ep^4*mWW^4*s^6*t^4 + 15079*ep^5*mWW^4*s^6*t^4 + 14554*ep^6*mWW^4*s^6*t^4 + 32*mtt^2*mWW*s^7*t^4 + 80*ep*mtt^2*mWW*s^7*t^4 - 688*ep^2*mtt^2*mWW*s^7*t^4 - 3760*ep^3*mtt^2*mWW*s^7*t^4 - 7312*ep^4*mtt^2*mWW*s^7*t^4 - 6400*ep^5*mtt^2*mWW*s^7*t^4 - 2112*ep^6*mtt^2*mWW*s^7*t^4 - 32*mWW^3*s^7*t^4 - 80*ep*mWW^3*s^7*t^4 + 688*ep^2*mWW^3*s^7*t^4 + 3760*ep^3*mWW^3*s^7*t^4 + 7312*ep^4*mWW^3*s^7*t^4 + 6400*ep^5*mWW^3*s^7*t^4 + 2112*ep^6*mWW^3*s^7*t^4 + 24*mtt^9*t^5 + 52*ep*mtt^9*t^5 - 520*ep^2*mtt^9*t^5 - 2640*ep^3*mtt^9*t^5 - 4904*ep^4*mtt^9*t^5 - 4132*ep^5*mtt^9*t^5 - 1320*ep^6*mtt^9*t^5 + 672*mtt^8*mWW*t^5 + 1974*ep*mtt^8*mWW*t^5 - 13278*ep^2*mtt^8*mWW*t^5 - 78626*ep^3*mtt^8*mWW*t^5 - 157862*ep^4*mtt^8*mWW*t^5 - 141172*ep^5*mtt^8*mWW*t^5 - 47356*ep^6*mtt^8*mWW*t^5 - 1914*mtt^7*mWW^2*t^5 - 10899*ep*mtt^7*mWW^2*t^5 - 810*ep^2*mtt^7*mWW^2*t^5 + 147614*ep^3*mtt^7*mWW^2*t^5 + 453006*ep^4*mtt^7*mWW^2*t^5 + 541333*ep^5*mtt^7*mWW^2*t^5 + 234102*ep^6*mtt^7*mWW^2*t^5 + 866*mtt^6*mWW^3*t^5 + 28308*ep*mtt^6*mWW^3*t^5 + 118282*ep^2*mtt^6*mWW^3*t^5 - 16734*ep^3*mtt^6*mWW^3*t^5 - 832092*ep^4*mtt^6*mWW^3*t^5 - 1464238*ep^5*mtt^6*mWW^3*t^5 - 774440*ep^6*mtt^6*mWW^3*t^5 + 220*mtt^5*mWW^4*t^5 - 54738*ep*mtt^5*mWW^4*t^5 - 212780*ep^2*mtt^5*mWW^4*t^5 + 185060*ep^3*mtt^5*mWW^4*t^5 + 1986704*ep^4*mtt^5*mWW^4*t^5 + 3223222*ep^5*mtt^5*mWW^4*t^5 + 1647752*ep^6*mtt^5*mWW^4*t^5 + 3844*mtt^4*mWW^5*t^5 + 78514*ep*mtt^4*mWW^5*t^5 + 146158*ep^2*mtt^4*mWW^5*t^5 - 759106*ep^3*mtt^4*mWW^5*t^5 - 3157566*ep^4*mtt^4*mWW^5*t^5 - 4169832*ep^5*mtt^4*mWW^5*t^5 - 1897484*ep^6*mtt^4*mWW^5*t^5 - 7554*mtt^3*mWW^6*t^5 - 68107*ep*mtt^3*mWW^6*t^5 - 36778*ep^2*mtt^3*mWW^6*t^5 + 829258*ep^3*mtt^3*mWW^6*t^5 + 2468478*ep^4*mtt^3*mWW^6*t^5 + 2688809*ep^5*mtt^3*mWW^6*t^5 + 1030070*ep^6*mtt^3*mWW^6*t^5 + 4922*mtt^2*mWW^7*t^5 + 27732*ep*mtt^2*mWW^7*t^5 - 6874*ep^2*mtt^2*mWW^7*t^5 - 345686*ep^3*mtt^2*mWW^7*t^5 - 787904*ep^4*mtt^2*mWW^7*t^5 - 612974*ep^5*mtt^2*mWW^7*t^5 - 122320*ep^6*mtt^2*mWW^7*t^5 - 1048*mtt*mWW^8*t^5 - 1324*ep*mtt*mWW^8*t^5 + 10232*ep^2*mtt*mWW^8*t^5 + 34596*ep^3*mtt*mWW^8*t^5 - 4340*ep^4*mtt*mWW^8*t^5 - 114600*ep^5*mtt*mWW^8*t^5 - 95740*ep^6*mtt*mWW^8*t^5 - 32*mWW^9*t^5 - 1512*ep*mWW^9*t^5 - 3632*ep^2*mWW^9*t^5 + 6264*ep^3*mWW^9*t^5 + 36480*ep^4*mWW^9*t^5 + 53584*ep^5*mWW^9*t^5 + 26736*ep^6*mWW^9*t^5 - 144*mtt^8*s*t^5 - 312*ep*mtt^8*s*t^5 + 3120*ep^2*mtt^8*s*t^5 + 15840*ep^3*mtt^8*s*t^5 + 29424*ep^4*mtt^8*s*t^5 + 24792*ep^5*mtt^8*s*t^5 + 7920*ep^6*mtt^8*s*t^5 - 3624*mtt^7*mWW*s*t^5 - 10506*ep*mtt^7*mWW*s*t^5 + 71962*ep^2*mtt^7*mWW*s*t^5 + 422766*ep^3*mtt^7*mWW*s*t^5 + 845682*ep^4*mtt^7*mWW*s*t^5 + 754188*ep^5*mtt^7*mWW*s*t^5 + 252428*ep^6*mtt^7*mWW*s*t^5 + 8518*mtt^6*mWW^2*s*t^5 + 49413*ep*mtt^6*mWW^2*s*t^5 + 6984*ep^2*mtt^6*mWW^2*s*t^5 - 664320*ep^3*mtt^6*mWW^2*s*t^5 - 2064576*ep^4*mtt^6*mWW^2*s*t^5 - 2482197*ep^5*mtt^6*mWW^2*s*t^5 - 1077310*ep^6*mtt^6*mWW^2*s*t^5 - 2054*mtt^5*mWW^3*s*t^5 - 109832*ep*mtt^5*mWW^3*s*t^5 - 490968*ep^2*mtt^5*mWW^3*s*t^5 - 31448*ep^3*mtt^5*mWW^3*s*t^5 + 3121978*ep^4*mtt^5*mWW^3*s*t^5 + 5636848*ep^5*mtt^5*mWW^3*s*t^5 + 2999860*ep^6*mtt^5*mWW^3*s*t^5 - 1748*mtt^4*mWW^4*s*t^5 + 179374*ep*mtt^4*mWW^4*s*t^5 + 712060*ep^2*mtt^4*mWW^4*s*t^5 - 567456*ep^3*mtt^4*mWW^4*s*t^5 - 6413872*ep^4*mtt^4*mWW^4*s*t^5 - 10378934*ep^5*mtt^4*mWW^4*s*t^5 - 5273568*ep^6*mtt^4*mWW^4*s*t^5 - 10924*mtt^3*mWW^5*s*t^5 - 204874*ep*mtt^3*mWW^5*s*t^5 - 341046*ep^2*mtt^3*mWW^5*s*t^5 + 2126602*ep^3*mtt^3*mWW^5*s*t^5 + 8345414*ep^4*mtt^3*mWW^5*s*t^5 + 10718176*ep^5*mtt^3*mWW^5*s*t^5 + 4768156*ep^6*mtt^3*mWW^5*s*t^5 + 16166*mtt^2*mWW^6*s*t^5 + 128353*ep*mtt^2*mWW^6*s*t^5 + 9896*ep^2*mtt^2*mWW^6*s*t^5 - 1762736*ep^3*mtt^2*mWW^6*s*t^5 - 4832712*ep^4*mtt^2*mWW^6*s*t^5 - 4979097*ep^5*mtt^2*mWW^6*s*t^5 - 1799598*ep^6*mtt^2*mWW^6*s*t^5 - 6886*mtt*mWW^7*s*t^5 - 30860*ep*mtt*mWW^7*s*t^5 + 40116*ep^2*mtt*mWW^7*s*t^5 + 478072*ep^3*mtt*mWW^7*s*t^5 + 921790*ep^4*mtt*mWW^7*s*t^5 + 568100*ep^5*mtt*mWW^7*s*t^5 + 30884*ep^6*mtt*mWW^7*s*t^5 + 696*mWW^8*s*t^5 - 756*ep*mWW^8*s*t^5 - 12124*ep^2*mWW^8*s*t^5 - 17320*ep^3*mWW^8*s*t^5 + 46872*ep^4*mWW^8*s*t^5 + 138124*ep^5*mWW^8*s*t^5 + 91228*ep^6*mWW^8*s*t^5 + 360*mtt^7*s^2*t^5 + 780*ep*mtt^7*s^2*t^5 - 7800*ep^2*mtt^7*s^2*t^5 - 39600*ep^3*mtt^7*s^2*t^5 - 73560*ep^4*mtt^7*s^2*t^5 - 61980*ep^5*mtt^7*s^2*t^5 - 19800*ep^6*mtt^7*s^2*t^5 + 8040*mtt^6*mWW*s^2*t^5 + 22944*ep*mtt^6*mWW*s^2*t^5 - 160552*ep^2*mtt^6*mWW*s^2*t^5 - 934528*ep^3*mtt^6*mWW*s^2*t^5 - 1861240*ep^4*mtt^6*mWW*s^2*t^5 - 1654448*ep^5*mtt^6*mWW*s^2*t^5 - 552280*ep^6*mtt^6*mWW*s^2*t^5 - 15014*mtt^5*mWW^2*s^2*t^5 - 88957*ep*mtt^5*mWW^2*s^2*t^5 - 18338*ep^2*mtt^5*mWW^2*s^2*t^5 + 1191510*ep^3*mtt^5*mWW^2*s^2*t^5 + 3750762*ep^4*mtt^5*mWW^2*s^2*t^5 + 4536871*ep^5*mtt^5*mWW^2*s^2*t^5 + 1975774*ep^6*mtt^5*mWW^2*s^2*t^5 + 278*mtt^4*mWW^3*s^2*t^5 + 162950*ep*mtt^4*mWW^3*s^2*t^5 + 802902*ep^2*mtt^4*mWW^3*s^2*t^5 + 287378*ep^3*mtt^4*mWW^3*s^2*t^5 - 4332516*ep^4*mtt^4*mWW^3*s^2*t^5 - 8206888*ep^5*mtt^4*mWW^3*s^2*t^5 - 4422872*ep^6*mtt^4*mWW^3*s^2*t^5 + 4130*mtt^3*mWW^4*s^2*t^5 - 214585*ep*mtt^3*mWW^4*s^2*t^5 - 890914*ep^2*mtt^3*mWW^4*s^2*t^5 + 555822*ep^3*mtt^3*mWW^4*s^2*t^5 + 7437266*ep^4*mtt^3*mWW^4*s^2*t^5 + 12099571*ep^5*mtt^3*mWW^4*s^2*t^5 + 6123798*ep^6*mtt^3*mWW^4*s^2*t^5 + 10962*mtt^2*mWW^5*s^2*t^5 + 182452*ep*mtt^2*mWW^5*s^2*t^5 + 247328*ep^2*mtt^2*mWW^5*s^2*t^5 - 2093716*ep^3*mtt^2*mWW^5*s^2*t^5 - 7589858*ep^4*mtt^2*mWW^5*s^2*t^5 - 9373872*ep^5*mtt^2*mWW^5*s^2*t^5 - 4038912*ep^6*mtt^2*mWW^5*s^2*t^5 - 11116*mtt*mWW^6*s^2*t^5 - 72952*ep*mtt*mWW^6*s^2*t^5 + 53008*ep^2*mtt*mWW^6*s^2*t^5 + 1190600*ep^3*mtt*mWW^6*s^2*t^5 + 2901140*ep^4*mtt*mWW^6*s^2*t^5 + 2727144*ep^5*mtt*mWW^6*s^2*t^5 + 884160*ep^6*mtt*mWW^6*s^2*t^5 + 2360*mWW^7*s^2*t^5 + 7368*ep*mWW^7*s^2*t^5 - 25634*ep^2*mWW^7*s^2*t^5 - 157466*ep^3*mWW^7*s^2*t^5 - 231994*ep^4*mWW^7*s^2*t^5 - 66398*ep^5*mWW^7*s^2*t^5 + 50132*ep^6*mWW^7*s^2*t^5 - 480*mtt^6*s^3*t^5 - 1040*ep*mtt^6*s^3*t^5 + 10400*ep^2*mtt^6*s^3*t^5 + 52800*ep^3*mtt^6*s^3*t^5 + 98080*ep^4*mtt^6*s^3*t^5 + 82640*ep^5*mtt^6*s^3*t^5 + 26400*ep^6*mtt^6*s^3*t^5 - 9360*mtt^5*mWW*s^3*t^5 - 26196*ep*mtt^5*mWW*s^3*t^5 + 188148*ep^2*mtt^5*mWW*s^3*t^5 + 1082972*ep^3*mtt^5*mWW*s^3*t^5 + 2145380*ep^4*mtt^5*mWW*s^3*t^5 + 1899352*ep^5*mtt^5*mWW*s^3*t^5 + 631960*ep^6*mtt^5*mWW*s^3*t^5 + 13162*mtt^4*mWW^2*s^3*t^5 + 79595*ep*mtt^4*mWW^2*s^3*t^5 + 19314*ep^2*mtt^4*mWW^2*s^3*t^5 - 1074910*ep^3*mtt^4*mWW^2*s^3*t^5 - 3414418*ep^4*mtt^4*mWW^2*s^3*t^5 - 4147693*ep^5*mtt^4*mWW^2*s^3*t^5 - 1810026*ep^6*mtt^4*mWW^2*s^3*t^5 + 3042*mtt^3*mWW^3*s^3*t^5 - 112232*ep*mtt^3*mWW^3*s^3*t^5 - 649294*ep^2*mtt^3*mWW^3*s^3*t^5 - 529314*ep^3*mtt^3*mWW^3*s^3*t^5 + 2538544*ep^4*mtt^3*mWW^3*s^3*t^5 + 5398074*ep^5*mtt^3*mWW^3*s^3*t^5 + 2998892*ep^6*mtt^3*mWW^3*s^3*t^5 - 4342*mtt^2*mWW^4*s^3*t^5 + 110071*ep*mtt^2*mWW^4*s^3*t^5 + 507740*ep^2*mtt^2*mWW^4*s^3*t^5 - 115104*ep^3*mtt^2*mWW^4*s^3*t^5 - 3538344*ep^4*mtt^2*mWW^4*s^3*t^5 - 5936815*ep^5*mtt^2*mWW^4*s^3*t^5 - 3017206*ep^6*mtt^2*mWW^4*s^3*t^5 - 4522*mtt*mWW^5*s^3*t^5 - 62320*ep*mtt*mWW^5*s^3*t^5 - 48274*ep^2*mtt*mWW^5*s^3*t^5 + 839362*ep^3*mtt*mWW^5*s^3*t^5 + 2690576*ep^4*mtt*mWW^5*s^3*t^5 + 3110430*ep^5*mtt*mWW^5*s^3*t^5 + 1267164*ep^6*mtt*mWW^5*s^3*t^5 + 2500*mWW^6*s^3*t^5 + 12122*ep*mWW^6*s^3*t^5 - 28034*ep^2*mWW^6*s^3*t^5 - 255806*ep^3*mWW^6*s^3*t^5 - 519818*ep^4*mWW^6*s^3*t^5 - 405988*ep^5*mWW^6*s^3*t^5 - 97184*ep^6*mWW^6*s^3*t^5 + 360*mtt^5*s^4*t^5 + 780*ep*mtt^5*s^4*t^5 - 7800*ep^2*mtt^5*s^4*t^5 - 39600*ep^3*mtt^5*s^4*t^5 - 73560*ep^4*mtt^5*s^4*t^5 - 61980*ep^5*mtt^5*s^4*t^5 - 19800*ep^6*mtt^5*s^4*t^5 + 6000*mtt^4*mWW*s^4*t^5 + 16374*ep*mtt^4*mWW*s^4*t^5 - 121582*ep^2*mtt^4*mWW*s^4*t^5 - 690018*ep^3*mtt^4*mWW*s^4*t^5 - 1357590*ep^4*mtt^4*mWW*s^4*t^5 - 1195668*ep^5*mtt^4*mWW*s^4*t^5 - 396140*ep^6*mtt^4*mWW*s^4*t^5 - 5872*mtt^3*mWW^2*s^4*t^5 - 35688*ep*mtt^3*mWW^2*s^4*t^5 - 5604*ep^2*mtt^3*mWW^2*s^4*t^5 + 504660*ep^3*mtt^3*mWW^2*s^4*t^5 + 1589352*ep^4*mtt^3*mWW^2*s^4*t^5 + 1923828*ep^5*mtt^3*mWW^2*s^4*t^5 + 837004*ep^6*mtt^3*mWW^2*s^4*t^5 - 3232*mtt^2*mWW^3*s^4*t^5 + 32902*ep*mtt^2*mWW^3*s^4*t^5 + 266452*ep^2*mtt^2*mWW^3*s^4*t^5 + 428160*ep^3*mtt^2*mWW^3*s^4*t^5 - 364484*ep^4*mtt^2*mWW^3*s^4*t^5 - 1365070*ep^5*mtt^2*mWW^3*s^4*t^5 - 844504*ep^6*mtt^2*mWW^3*s^4*t^5 + 2144*mtt*mWW^4*s^4*t^5 - 20404*ep*mtt*mWW^4*s^4*t^5 - 127124*ep^2*mtt*mWW^4*s^4*t^5 - 91180*ep^3*mtt*mWW^4*s^4*t^5 + 490504*ep^4*mtt*mWW^4*s^4*t^5 + 977808*ep^5*mtt*mWW^4*s^4*t^5 + 519580*ep^6*mtt*mWW^4*s^4*t^5 + 664*mWW^5*s^4*t^5 + 6292*ep*mWW^5*s^4*t^5 - 4342*ep^2*mWW^5*s^4*t^5 - 113814*ep^3*mWW^5*s^4*t^5 - 288894*ep^4*mWW^5*s^4*t^5 - 284294*ep^5*mWW^5*s^4*t^5 - 98444*ep^6*mWW^5*s^4*t^5 - 144*mtt^4*s^5*t^5 - 312*ep*mtt^4*s^5*t^5 + 3120*ep^2*mtt^4*s^5*t^5 + 15840*ep^3*mtt^4*s^5*t^5 + 29424*ep^4*mtt^4*s^5*t^5 + 24792*ep^5*mtt^4*s^5*t^5 + 7920*ep^6*mtt^4*s^5*t^5 - 1992*mtt^3*mWW*s^5*t^5 - 5250*ep*mtt^3*mWW*s^5*t^5 + 40786*ep^2*mtt^3*mWW*s^5*t^5 + 227158*ep^3*mtt^3*mWW*s^5*t^5 + 442762*ep^4*mtt^3*mWW*s^5*t^5 + 387164*ep^5*mtt^3*mWW*s^5*t^5 + 127516*ep^6*mtt^3*mWW*s^5*t^5 + 1208*mtt^2*mWW^2*s^5*t^5 + 6748*ep*mtt^2*mWW^2*s^5*t^5 - 3442*ep^2*mtt^2*mWW^2*s^5*t^5 - 114714*ep^3*mtt^2*mWW^2*s^5*t^5 - 333654*ep^4*mtt^2*mWW^2*s^5*t^5 - 389074*ep^5*mtt^2*mWW^2*s^5*t^5 - 165088*ep^6*mtt^2*mWW^2*s^5*t^5 + 1300*mtt*mWW^3*s^5*t^5 - 1596*ep*mtt*mWW^3*s^5*t^5 - 51482*ep^2*mtt*mWW^3*s^5*t^5 - 160246*ep^3*mtt*mWW^3*s^5*t^5 - 173938*ep^4*mtt*mWW^3*s^5*t^5 - 35342*ep^5*mtt*mWW^3*s^5*t^5 + 31160*ep^6*mtt*mWW^3*s^5*t^5 - 404*mWW^4*s^5*t^5 + 282*ep*mWW^4*s^5*t^5 + 11018*ep^2*mWW^4*s^5*t^5 + 32858*ep^3*mWW^4*s^5*t^5 + 37742*ep^4*mWW^4*s^5*t^5 + 15148*ep^5*mWW^4*s^5*t^5 - 356*ep^6*mWW^4*s^5*t^5 + 24*mtt^3*s^6*t^5 + 52*ep*mtt^3*s^6*t^5 - 520*ep^2*mtt^3*s^6*t^5 - 2640*ep^3*mtt^3*s^6*t^5 - 4904*ep^4*mtt^3*s^6*t^5 - 4132*ep^5*mtt^3*s^6*t^5 - 1320*ep^6*mtt^3*s^6*t^5 + 264*mtt^2*mWW*s^6*t^5 + 660*ep*mtt^2*mWW*s^6*t^5 - 5484*ep^2*mtt^2*mWW*s^6*t^5 - 29724*ep^3*mtt^2*mWW*s^6*t^5 - 57132*ep^4*mtt^2*mWW*s^6*t^5 - 49416*ep^5*mtt^2*mWW*s^6*t^5 - 16128*ep^6*mtt^2*mWW*s^6*t^5 - 88*mtt*mWW^2*s^6*t^5 - 212*ep*mtt*mWW^2*s^6*t^5 + 1896*ep^2*mtt*mWW^2*s^6*t^5 + 10160*ep^3*mtt*mWW^2*s^6*t^5 + 19528*ep^4*mtt*mWW^2*s^6*t^5 + 16932*ep^5*mtt*mWW^2*s^6*t^5 + 5544*ep^6*mtt*mWW^2*s^6*t^5 - 200*mWW^3*s^6*t^5 - 500*ep*mWW^3*s^6*t^5 + 4108*ep^2*mWW^3*s^6*t^5 + 22204*ep^3*mWW^3*s^6*t^5 + 42508*ep^4*mWW^3*s^6*t^5 + 36616*ep^5*mWW^3*s^6*t^5 + 11904*ep^6*mWW^3*s^6*t^5 - 128*mtt^8*t^6 - 308*ep*mtt^8*t^6 + 2590*ep^2*mtt^8*t^6 + 13678*ep^3*mtt^8*t^6 + 25774*ep^4*mtt^8*t^6 + 21910*ep^5*mtt^8*t^6 + 7044*ep^6*mtt^8*t^6 - 792*mtt^7*mWW*t^6 - 2639*ep*mtt^7*mWW*t^6 + 15680*ep^2*mtt^7*mWW*t^6 + 99124*ep^3*mtt^7*mWW*t^6 + 204014*ep^4*mtt^7*mWW*t^6 + 184987*ep^5*mtt^7*mWW*t^6 + 62570*ep^6*mtt^7*mWW*t^6 + 3540*mtt^6*mWW^2*t^6 + 14262*ep*mtt^6*mWW^2*t^6 - 34404*ep^2*mtt^6*mWW^2*t^6 - 311504*ep^3*mtt^6*mWW^2*t^6 - 715660*ep^4*mtt^6*mWW^2*t^6 - 709510*ep^5*mtt^6*mWW^2*t^6 - 263204*ep^6*mtt^6*mWW^2*t^6 - 3360*mtt^5*mWW^3*t^6 - 21764*ep*mtt^5*mWW^3*t^6 - 35264*ep^2*mtt^5*mWW^3*t^6 + 151136*ep^3*mtt^5*mWW^3*t^6 + 680660*ep^4*mtt^5*mWW^3*t^6 + 947596*ep^5*mtt^5*mWW^3*t^6 + 451796*ep^6*mtt^5*mWW^3*t^6 - 1332*mtt^4*mWW^4*t^6 + 13920*ep*mtt^4*mWW^4*t^6 + 122000*ep^2*mtt^4*mWW^4*t^6 + 188900*ep^3*mtt^4*mWW^4*t^6 - 296092*ep^4*mtt^4*mWW^4*t^6 - 928012*ep^5*mtt^4*mWW^4*t^6 - 585608*ep^6*mtt^4*mWW^4*t^6 + 3016*mtt^3*mWW^5*t^6 - 10275*ep*mtt^3*mWW^5*t^6 - 102280*ep^2*mtt^3*mWW^5*t^6 - 111172*ep^3*mtt^3*mWW^5*t^6 + 421054*ep^4*mtt^3*mWW^5*t^6 + 1018159*ep^5*mtt^3*mWW^5*t^6 + 610442*ep^6*mtt^3*mWW^5*t^6 - 340*mtt^2*mWW^6*t^6 + 15058*ep*mtt^2*mWW^6*t^6 + 42316*ep^2*mtt^2*mWW^6*t^6 - 99144*ep^3*mtt^2*mWW^6*t^6 - 553236*ep^4*mtt^2*mWW^6*t^6 - 804866*ep^5*mtt^2*mWW^6*t^6 - 393020*ep^6*mtt^2*mWW^6*t^6 - 912*mtt*mWW^7*t^6 - 10786*ep*mtt*mWW^7*t^6 - 13528*ep^2*mtt*mWW^7*t^6 + 86256*ep^3*mtt*mWW^7*t^6 + 284048*ep^4*mtt*mWW^7*t^6 + 316194*ep^5*mtt*mWW^7*t^6 + 123048*ep^6*mtt*mWW^7*t^6 + 308*mWW^8*t^6 + 2532*ep*mWW^8*t^6 + 2890*ep^2*mWW^8*t^6 - 17274*ep^3*mWW^8*t^6 - 50562*ep^4*mWW^8*t^6 - 46458*ep^5*mWW^8*t^6 - 13068*ep^6*mWW^8*t^6 + 672*mtt^7*s*t^6 + 1604*ep*mtt^7*s*t^6 - 13646*ep^2*mtt^7*s*t^6 - 71790*ep^3*mtt^7*s*t^6 - 135022*ep^4*mtt^7*s*t^6 - 114614*ep^5*mtt^7*s*t^6 - 36804*ep^6*mtt^7*s*t^6 + 3696*mtt^6*mWW*s*t^6 + 12108*ep*mtt^6*mWW*s*t^6 - 73090*ep^2*mtt^6*mWW*s*t^6 - 457162*ep^3*mtt^6*mWW*s*t^6 - 935994*ep^4*mtt^6*mWW*s*t^6 - 845378*ep^5*mtt^6*mWW*s*t^6 - 285044*ep^6*mtt^6*mWW*s*t^6 - 13658*mtt^5*mWW^2*s*t^6 - 53488*ep*mtt^5*mWW^2*s*t^6 + 141760*ep^2*mtt^5*mWW^2*s*t^6 + 1218232*ep^3*mtt^5*mWW^2*s*t^6 + 2766678*ep^4*mtt^5*mWW^2*s*t^6 + 2726232*ep^5*mtt^5*mWW^2*s*t^6 + 1007524*ep^6*mtt^5*mWW^2*s*t^6 + 9616*mtt^4*mWW^3*s*t^6 + 63943*ep*mtt^4*mWW^3*s*t^6 + 115614*ep^2*mtt^4*mWW^3*s*t^6 - 406334*ep^3*mtt^4*mWW^3*s*t^6 - 1975944*ep^4*mtt^4*mWW^3*s*t^6 - 2816801*ep^5*mtt^4*mWW^3*s*t^6 - 1360510*ep^6*mtt^4*mWW^3*s*t^6 + 5388*mtt^3*mWW^4*s*t^6 - 29370*ep*mtt^3*mWW^4*s*t^6 - 334590*ep^2*mtt^3*mWW^4*s*t^6 - 639366*ep^3*mtt^3*mWW^4*s*t^6 + 412642*ep^4*mtt^3*mWW^4*s*t^6 + 2020032*ep^5*mtt^3*mWW^4*s*t^6 + 1354256*ep^6*mtt^3*mWW^4*s*t^6 - 6832*mtt^2*mWW^5*s*t^6 + 18076*ep*mtt^2*mWW^5*s*t^6 + 209498*ep^2*mtt^2*mWW^5*s*t^6 + 271850*ep^3*mtt^2*mWW^5*s*t^6 - 684078*ep^4*mtt^2*mWW^5*s*t^6 - 1802286*ep^5*mtt^2*mWW^5*s*t^6 - 1092868*ep^6*mtt^2*mWW^5*s*t^6 + 446*mtt*mWW^6*s*t^6 - 20250*ep*mtt*mWW^6*s*t^6 - 52612*ep^2*mtt*mWW^6*s*t^6 + 152700*ep^3*mtt*mWW^6*s*t^6 + 758054*ep^4*mtt*mWW^6*s*t^6 + 1050734*ep^5*mtt*mWW^6*s*t^6 + 493360*ep^6*mtt*mWW^6*s*t^6 + 672*mWW^7*s*t^6 + 7377*ep*mWW^7*s*t^6 + 7066*ep^2*mWW^7*s*t^6 - 68130*ep^3*mWW^7*s*t^6 - 206336*ep^4*mWW^7*s*t^6 - 217919*ep^5*mWW^7*s*t^6 - 79914*ep^6*mWW^7*s*t^6 - 1440*mtt^6*s^2*t^6 - 3400*ep*mtt^6*s^2*t^6 + 29380*ep^2*mtt^6*s^2*t^6 + 153780*ep^3*mtt^6*s^2*t^6 + 288500*ep^4*mtt^6*s^2*t^6 + 244420*ep^5*mtt^6*s^2*t^6 + 78360*ep^6*mtt^6*s^2*t^6 - 6864*mtt^5*mWW*s^2*t^6 - 22054*ep*mtt^5*mWW*s^2*t^6 + 135516*ep^2*mtt^5*mWW*s^2*t^6 + 837452*ep^3*mtt^5*mWW*s^2*t^6 + 1704216*ep^4*mtt^5*mWW*s^2*t^6 + 1532186*ep^5*mtt^5*mWW*s^2*t^6 + 514716*ep^6*mtt^5*mWW*s^2*t^6 + 20336*mtt^4*mWW^2*s^2*t^6 + 76413*ep*mtt^4*mWW^2*s^2*t^6 - 231184*ep^2*mtt^4*mWW^2*s^2*t^6 - 1852800*ep^3*mtt^4*mWW^2*s^2*t^6 - 4135306*ep^4*mtt^4*mWW^2*s^2*t^6 - 4033581*ep^5*mtt^4*mWW^2*s^2*t^6 - 1479942*ep^6*mtt^4*mWW^2*s^2*t^6 - 9544*mtt^3*mWW^3*s^2*t^6 - 66005*ep*mtt^3*mWW^3*s^2*t^6 - 140460*ep^2*mtt^3*mWW^3*s^2*t^6 + 345608*ep^3*mtt^3*mWW^3*s^2*t^6 + 1966266*ep^4*mtt^3*mWW^3*s^2*t^6 + 2918805*ep^5*mtt^3*mWW^3*s^2*t^6 + 1439266*ep^6*mtt^3*mWW^3*s^2*t^6 - 7448*mtt^2*mWW^4*s^2*t^6 + 16442*ep*mtt^2*mWW^4*s^2*t^6 + 326520*ep^2*mtt^2*mWW^4*s^2*t^6 + 802592*ep^3*mtt^2*mWW^4*s^2*t^6 + 181644*ep^4*mtt^2*mWW^4*s^2*t^6 - 1214002*ep^5*mtt^2*mWW^4*s^2*t^6 - 964708*ep^6*mtt^2*mWW^4*s^2*t^6 + 5144*mtt*mWW^5*s^2*t^6 - 7291*ep*mtt*mWW^5*s^2*t^6 - 133648*ep^2*mtt*mWW^5*s^2*t^6 - 234284*ep^3*mtt*mWW^5*s^2*t^6 + 224994*ep^4*mtt*mWW^5*s^2*t^6 + 855087*ep^5*mtt*mWW^5*s^2*t^6 + 548606*ep^6*mtt*mWW^5*s^2*t^6 - 184*mWW^6*s^2*t^6 + 5895*ep*mWW^6*s^2*t^6 + 13876*ep^2*mWW^6*s^2*t^6 - 52348*ep^3*mWW^6*s^2*t^6 - 230314*ep^4*mWW^6*s^2*t^6 - 302915*ep^5*mWW^6*s^2*t^6 - 136298*ep^6*mWW^6*s^2*t^6 + 1600*mtt^5*s^3*t^6 + 3720*ep*mtt^5*s^3*t^6 - 32860*ep^2*mtt^5*s^3*t^6 - 170780*ep^3*mtt^5*s^3*t^6 - 319260*ep^4*mtt^5*s^3*t^6 - 269740*ep^5*mtt^5*s^3*t^6 - 86280*ep^6*mtt^5*s^3*t^6 + 6336*mtt^4*mWW*s^3*t^6 + 19904*ep*mtt^4*mWW*s^3*t^6 - 124808*ep^2*mtt^4*mWW*s^3*t^6 - 760624*ep^3*mtt^4*mWW*s^3*t^6 - 1536824*ep^4*mtt^4*mWW*s^3*t^6 - 1374160*ep^5*mtt^4*mWW*s^3*t^6 - 459584*ep^6*mtt^4*mWW*s^3*t^6 - 14498*mtt^3*mWW^2*s^3*t^6 - 50966*ep*mtt^3*mWW^2*s^3*t^6 + 187934*ep^2*mtt^3*mWW^2*s^3*t^6 + 1367446*ep^3*mtt^3*mWW^2*s^3*t^6 + 2967280*ep^4*mtt^3*mWW^2*s^3*t^6 + 2841376*ep^5*mtt^3*mWW^2*s^3*t^6 + 1027316*ep^6*mtt^3*mWW^2*s^3*t^6 + 3580*mtt^2*mWW^3*s^3*t^6 + 26695*ep*mtt^2*mWW^3*s^3*t^6 + 76584*ep^2*mtt^2*mWW^3*s^3*t^6 - 62780*ep^3*mtt^2*mWW^3*s^3*t^6 - 694970*ep^4*mtt^2*mWW^3*s^3*t^6 - 1146195*ep^5*mtt^2*mWW^3*s^3*t^6 - 593074*ep^6*mtt^2*mWW^3*s^3*t^6 + 4310*mtt*mWW^4*s^3*t^6 + 1064*ep*mtt*mWW^4*s^3*t^6 - 133110*ep^2*mtt*mWW^4*s^3*t^6 - 445214*ep^3*mtt*mWW^4*s^3*t^6 - 454712*ep^4*mtt*mWW^4*s^3*t^6 + 11510*ep^5*mtt*mWW^4*s^3*t^6 + 170584*ep^6*mtt*mWW^4*s^3*t^6 - 1328*mWW^5*s^3*t^6 - 417*ep*mWW^5*s^3*t^6 + 26260*ep^2*mWW^5*s^3*t^6 + 71952*ep^3*mWW^5*s^3*t^6 + 38486*ep^4*mWW^5*s^3*t^6 - 62791*ep^5*mWW^5*s^3*t^6 - 58962*ep^6*mWW^5*s^3*t^6 - 960*mtt^4*s^4*t^6 - 2180*ep*mtt^4*s^4*t^6 + 19910*ep^2*mtt^4*s^4*t^6 + 102390*ep^3*mtt^4*s^4*t^6 + 190390*ep^4*mtt^4*s^4*t^6 + 160190*ep^5*mtt^4*s^4*t^6 + 51060*ep^6*mtt^4*s^4*t^6 - 2904*mtt^3*mWW*s^4*t^6 - 8883*ep*mtt^3*mWW*s^4*t^6 + 57028*ep^2*mtt^3*mWW*s^4*t^6 + 341920*ep^3*mtt^3*mWW*s^4*t^6 + 684906*ep^4*mtt^3*mWW*s^4*t^6 + 608339*ep^5*mtt^3*mWW*s^4*t^6 + 202346*ep^6*mtt^3*mWW*s^4*t^6 + 4952*mtt^2*mWW^2*s^4*t^6 + 15399*ep*mtt^2*mWW^2*s^4*t^6 - 78032*ep^2*mtt^2*mWW^2*s^4*t^6 - 495300*ep^3*mtt^2*mWW^2*s^4*t^6 - 1023206*ep^4*mtt^2*mWW^2*s^4*t^6 - 944451*ep^5*mtt^2*mWW^2*s^4*t^6 - 330466*ep^6*mtt^2*mWW^2*s^4*t^6 - 180*mtt*mWW^3*s^4*t^6 - 2361*ep*mtt*mWW^3*s^4*t^6 - 18248*ep^2*mtt*mWW^3*s^4*t^6 - 41692*ep^3*mtt*mWW^3*s^4*t^6 - 6498*ep^4*mtt*mWW^3*s^4*t^6 + 68389*ep^5*mtt*mWW^3*s^4*t^6 + 52910*ep^6*mtt*mWW^3*s^4*t^6 - 924*mWW^4*s^4*t^6 - 2039*ep*mWW^4*s^4*t^6 + 19342*ep^2*mWW^4*s^4*t^6 + 93130*ep^3*mWW^4*s^4*t^6 + 155576*ep^4*mWW^4*s^4*t^6 + 108877*ep^5*mWW^4*s^4*t^6 + 24726*ep^6*mWW^4*s^4*t^6 + 288*mtt^3*s^5*t^6 + 628*ep*mtt^3*s^5*t^6 - 6070*ep^2*mtt^3*s^5*t^6 - 30678*ep^3*mtt^3*s^5*t^6 - 56534*ep^4*mtt^3*s^5*t^6 - 47230*ep^5*mtt^3*s^5*t^6 - 14964*ep^6*mtt^3*s^5*t^6 + 528*mtt^2*mWW*s^5*t^6 + 1564*ep*mtt^2*mWW*s^5*t^6 - 10326*ep^2*mtt^2*mWW*s^5*t^6 - 60710*ep^3*mtt^2*mWW*s^5*t^6 - 120318*ep^4*mtt^2*mWW*s^5*t^6 - 105974*ep^5*mtt^2*mWW*s^5*t^6 - 35004*ep^6*mtt^2*mWW*s^5*t^6 - 704*mtt*mWW^2*s^5*t^6 - 1684*ep*mtt*mWW^2*s^5*t^6 + 14622*ep^2*mtt*mWW^2*s^5*t^6 + 77326*ep^3*mtt*mWW^2*s^5*t^6 + 146366*ep^4*mtt*mWW^2*s^5*t^6 + 124998*ep^5*mtt*mWW^2*s^5*t^6 + 40356*ep^6*mtt*mWW^2*s^5*t^6 - 112*mWW^3*s^5*t^6 - 508*ep*mWW^3*s^5*t^6 + 1774*ep^2*mWW^3*s^5*t^6 + 14062*ep^3*mWW^3*s^5*t^6 + 30486*ep^4*mWW^3*s^5*t^6 + 28206*ep^5*mWW^3*s^5*t^6 + 9612*ep^6*mWW^3*s^5*t^6 - 32*mtt^2*s^6*t^6 - 64*ep*mtt^2*s^6*t^6 + 696*ep^2*mtt^2*s^6*t^6 + 3400*ep^3*mtt^2*s^6*t^6 + 6152*ep^4*mtt^2*s^6*t^6 + 5064*ep^5*mtt^2*s^6*t^6 + 1584*ep^6*mtt^2*s^6*t^6 + 32*mWW^2*s^6*t^6 + 64*ep*mWW^2*s^6*t^6 - 696*ep^2*mWW^2*s^6*t^6 - 3400*ep^3*mWW^2*s^6*t^6 - 6152*ep^4*mWW^2*s^6*t^6 - 5064*ep^5*mWW^2*s^6*t^6 - 1584*ep^6*mWW^2*s^6*t^6 + 272*mtt^7*t^7 + 724*ep*mtt^7*t^7 - 5106*ep^2*mtt^7*t^7 - 28246*ep^3*mtt^7*t^7 - 54074*ep^4*mtt^7*t^7 - 46398*ep^5*mtt^7*t^7 - 15012*ep^6*mtt^7*t^7 + 96*mtt^6*mWW*t^7 + 696*ep*mtt^6*mWW*t^7 - 4362*ep^2*mtt^6*mWW*t^7 - 34010*ep^3*mtt^6*mWW*t^7 - 77518*ep^4*mtt^6*mWW*t^7 - 74902*ep^5*mtt^6*mWW*t^7 - 26432*ep^6*mtt^6*mWW*t^7 - 2776*mtt^5*mWW^2*t^7 - 11255*ep*mtt^5*mWW^2*t^7 + 33698*ep^2*mtt^5*mWW^2*t^7 + 272802*ep^3*mtt^5*mWW^2*t^7 + 595072*ep^4*mtt^5*mWW^2*t^7 + 557645*ep^5*mtt^5*mWW^2*t^7 + 193774*ep^6*mtt^5*mWW^2*t^7 + 4524*mtt^4*mWW^3*t^7 + 19706*ep*mtt^4*mWW^3*t^7 - 20770*ep^2*mtt^4*mWW^3*t^7 - 299814*ep^3*mtt^4*mWW^3*t^7 - 728394*ep^4*mtt^4*mWW^3*t^7 - 738188*ep^5*mtt^4*mWW^3*t^7 - 277016*ep^6*mtt^4*mWW^3*t^7 - 1776*mtt^3*mWW^4*t^7 - 8766*ep*mtt^3*mWW^4*t^7 - 20142*ep^2*mtt^3*mWW^4*t^7 + 19270*ep^3*mtt^3*mWW^4*t^7 + 189430*ep^4*mtt^3*mWW^4*t^7 + 311696*ep^5*mtt^3*mWW^4*t^7 + 162176*ep^6*mtt^3*mWW^4*t^7 - 1208*mtt^2*mWW^5*t^7 - 5032*ep*mtt^2*mWW^5*t^7 + 20626*ep^2*mtt^2*mWW^5*t^7 + 115682*ep^3*mtt^2*mWW^5*t^7 + 147838*ep^4*mtt^2*mWW^5*t^7 + 13302*ep^5*mtt^2*mWW^5*t^7 - 51400*ep^6*mtt^2*mWW^5*t^7 + 1048*mtt*mWW^6*t^7 + 4569*ep*mtt*mWW^6*t^7 - 4322*ep^2*mtt*mWW^6*t^7 - 52146*ep^3*mtt*mWW^6*t^7 - 82124*ep^4*mtt*mWW^6*t^7 - 22967*ep^5*mtt*mWW^6*t^7 + 19142*ep^6*mtt*mWW^6*t^7 - 180*mWW^7*t^7 - 642*ep*mWW^7*t^7 + 378*ep^2*mWW^7*t^7 + 6462*ep^3*mWW^7*t^7 + 9770*ep^4*mWW^7*t^7 - 188*ep^5*mWW^7*t^7 - 5232*ep^6*mWW^7*t^7 - 1216*mtt^6*s*t^7 - 3200*ep*mtt^6*s*t^7 + 22968*ep^2*mtt^6*s*t^7 + 126236*ep^3*mtt^6*s*t^7 + 240928*ep^4*mtt^6*s*t^7 + 206244*ep^5*mtt^6*s*t^7 + 66600*ep^6*mtt^6*s*t^7 - 416*mtt^5*mWW*s*t^7 - 2872*ep*mtt^5*mWW*s*t^7 + 15926*ep^2*mtt^5*mWW*s*t^7 + 127062*ep^3*mtt^5*mWW*s*t^7 + 289746*ep^4*mtt^5*mWW*s*t^7 + 279538*ep^5*mtt^5*mWW*s*t^7 + 98472*ep^6*mtt^5*mWW*s*t^7 + 8888*mtt^4*mWW^2*s*t^7 + 34633*ep*mtt^4*mWW^2*s*t^7 - 115388*ep^2*mtt^4*mWW^2*s*t^7 - 883740*ep^3*mtt^4*mWW^2*s*t^7 - 1899774*ep^4*mtt^4*mWW^2*s*t^7 - 1764949*ep^5*mtt^4*mWW^2*s*t^7 - 609510*ep^6*mtt^4*mWW^2*s*t^7 - 11244*mtt^3*mWW^3*s*t^7 - 46182*ep*mtt^3*mWW^3*s*t^7 + 68360*ep^2*mtt^3*mWW^3*s*t^7 + 775268*ep^3*mtt^3*mWW^3*s*t^7 + 1818176*ep^4*mtt^3*mWW^3*s*t^7 + 1809634*ep^5*mtt^3*mWW^3*s*t^7 + 671300*ep^6*mtt^3*mWW^3*s*t^7 + 2804*mtt^2*mWW^4*s*t^7 + 12652*ep*mtt^2*mWW^4*s*t^7 + 34284*ep^2*mtt^2*mWW^4*s*t^7 + 796*ep^3*mtt^2*mWW^4*s*t^7 - 233480*ep^4*mtt^2*mWW^4*s*t^7 - 443408*ep^5*mtt^2*mWW^4*s*t^7 - 246624*ep^6*mtt^2*mWW^4*s*t^7 + 1948*mtt*mWW^5*s*t^7 + 8270*ep*mtt*mWW^5*s*t^7 - 29534*ep^2*mtt*mWW^5*s*t^7 - 185162*ep^3*mtt*mWW^5*s*t^7 - 282770*ep^4*mtt*mWW^5*s*t^7 - 117444*ep^5*mtt*mWW^5*s*t^7 + 25428*ep^6*mtt*mWW^5*s*t^7 - 764*mWW^6*s*t^7 - 3301*ep*mWW^6*s*t^7 + 3384*ep^2*mWW^6*s*t^7 + 39540*ep^3*mWW^6*s*t^7 + 67174*ep^4*mWW^6*s*t^7 + 30385*ep^5*mWW^6*s*t^7 - 5666*ep^6*mWW^6*s*t^7 + 2144*mtt^5*s^2*t^7 + 5560*ep*mtt^5*s^2*t^7 - 40812*ep^2*mtt^5*s^2*t^7 - 222484*ep^3*mtt^5*s^2*t^7 - 422972*ep^4*mtt^5*s^2*t^7 - 360996*ep^5*mtt^5*s^2*t^7 - 116280*ep^6*mtt^5*s^2*t^7 + 608*mtt^4*mWW*s^2*t^7 + 4312*ep*mtt^4*mWW*s^2*t^7 - 20214*ep^2*mtt^4*mWW*s^2*t^7 - 170326*ep^3*mtt^4*mWW*s^2*t^7 - 391826*ep^4*mtt^4*mWW*s^2*t^7 - 379074*ep^5*mtt^4*mWW*s^2*t^7 - 133656*ep^6*mtt^4*mWW*s^2*t^7 - 10392*mtt^3*mWW^2*s^2*t^7 - 38369*ep*mtt^3*mWW^2*s^2*t^7 + 147484*ep^2*mtt^3*mWW^2*s^2*t^7 + 1055000*ep^3*mtt^3*mWW^2*s^2*t^7 + 2224238*ep^4*mtt^3*mWW^2*s^2*t^7 + 2041425*ep^5*mtt^3*mWW^2*s^2*t^7 + 698454*ep^6*mtt^3*mWW^2*s^2*t^7 + 9620*mtt^2*mWW^3*s^2*t^7 + 36266*ep*mtt^2*mWW^3*s^2*t^7 - 79476*ep^2*mtt^2*mWW^3*s^2*t^7 - 704268*ep^3*mtt^2*mWW^3*s^2*t^7 - 1570656*ep^4*mtt^2*mWW^3*s^2*t^7 - 1517102*ep^5*mtt^2*mWW^3*s^2*t^7 - 550256*ep^6*mtt^2*mWW^3*s^2*t^7 - 1216*mtt*mWW^4*s^2*t^7 - 4425*ep*mtt*mWW^4*s^2*t^7 - 17208*ep^2*mtt*mWW^4*s^2*t^7 - 30284*ep^3*mtt*mWW^4*s^2*t^7 + 33354*ep^4*mtt*mWW^4*s^2*t^7 + 132941*ep^5*mtt*mWW^4*s^2*t^7 + 89446*ep^6*mtt*mWW^4*s^2*t^7 - 764*mWW^5*s^2*t^7 - 3344*ep*mWW^5*s^2*t^7 + 10226*ep^2*mWW^5*s^2*t^7 + 72362*ep^3*mWW^5*s^2*t^7 + 127862*ep^4*mWW^5*s^2*t^7 + 82806*ep^5*mWW^5*s^2*t^7 + 12292*ep^6*mWW^5*s^2*t^7 - 1856*mtt^4*s^3*t^7 - 4720*ep*mtt^4*s^3*t^7 + 35688*ep^2*mtt^4*s^3*t^7 + 192496*ep^3*mtt^4*s^3*t^7 + 364088*ep^4*mtt^4*s^3*t^7 + 309504*ep^5*mtt^4*s^3*t^7 + 99360*ep^6*mtt^4*s^3*t^7 - 288*mtt^3*mWW*s^3*t^7 - 2664*ep*mtt^3*mWW*s^3*t^7 + 8706*ep^2*mtt^3*mWW*s^3*t^7 + 88706*ep^3*mtt^3*mWW*s^3*t^7 + 212182*ep^4*mtt^3*mWW*s^3*t^7 + 209014*ep^5*mtt^3*mWW*s^3*t^7 + 74456*ep^6*mtt^3*mWW*s^3*t^7 + 5288*mtt^2*mWW^2*s^3*t^7 + 18035*ep*mtt^2*mWW^2*s^3*t^7 - 84748*ep^2*mtt^2*mWW^2*s^3*t^7 - 556440*ep^3*mtt^2*mWW^2*s^3*t^7 - 1141770*ep^4*mtt^2*mWW^2*s^3*t^7 - 1029107*ep^5*mtt^2*mWW^2*s^3*t^7 - 346858*ep^6*mtt^2*mWW^2*s^3*t^7 - 3252*mtt*mWW^3*s^3*t^7 - 10670*ep*mtt*mWW^3*s^3*t^7 + 38046*ep^2*mtt*mWW^3*s^3*t^7 + 261758*ep^3*mtt*mWW^3*s^3*t^7 + 542554*ep^4*mtt*mWW^3*s^3*t^7 + 497712*ep^5*mtt*mWW^3*s^3*t^7 + 172604*ep^6*mtt*mWW^3*s^3*t^7 + 108*mWW^4*s^3*t^7 + 19*ep*mWW^4*s^3*t^7 + 2308*ep^2*mWW^4*s^3*t^7 + 13480*ep^3*mWW^4*s^3*t^7 + 22946*ep^4*mWW^4*s^3*t^7 + 12877*ep^5*mWW^4*s^3*t^7 + 438*ep^6*mWW^4*s^3*t^7 + 784*mtt^3*s^4*t^7 + 1940*ep*mtt^3*s^4*t^7 - 15282*ep^2*mtt^3*s^4*t^7 - 81254*ep^3*mtt^3*s^4*t^7 - 152602*ep^4*mtt^3*s^4*t^7 - 129006*ep^5*mtt^3*s^4*t^7 - 41220*ep^6*mtt^3*s^4*t^7 - 64*mtt^2*mWW*s^4*t^7 + 400*ep*mtt^2*mWW*s^4*t^7 + 1336*ep^2*mtt^2*mWW*s^4*t^7 - 4632*ep^3*mtt^2*mWW*s^4*t^7 - 20280*ep^4*mtt^2*mWW*s^4*t^7 - 24448*ep^5*mtt^2*mWW*s^4*t^7 - 9672*ep^6*mtt^2*mWW*s^4*t^7 - 1072*mtt*mWW^2*s^4*t^7 - 3220*ep*mtt*mWW^2*s^4*t^7 + 20106*ep^2*mtt*mWW^2*s^4*t^7 + 118830*ep^3*mtt*mWW^2*s^4*t^7 + 234562*ep^4*mtt*mWW^2*s^4*t^7 + 205510*ep^5*mtt*mWW^2*s^4*t^7 + 67524*ep^6*mtt*mWW^2*s^4*t^7 + 352*mWW^3*s^4*t^7 + 880*ep*mWW^3*s^4*t^7 - 6160*ep^2*mWW^3*s^4*t^7 - 32944*ep^3*mWW^3*s^4*t^7 - 61680*ep^4*mWW^3*s^4*t^7 - 52056*ep^5*mWW^3*s^4*t^7 - 16632*ep^6*mWW^3*s^4*t^7 - 128*mtt^2*s^5*t^7 - 304*ep*mtt^2*s^5*t^7 + 2544*ep^2*mtt^2*s^5*t^7 + 13252*ep^3*mtt^2*s^5*t^7 + 24632*ep^4*mtt^2*s^5*t^7 + 20652*ep^5*mtt^2*s^5*t^7 + 6552*ep^6*mtt^2*s^5*t^7 + 64*mtt*mWW*s^5*t^7 + 128*ep*mtt*mWW*s^5*t^7 - 1392*ep^2*mtt*mWW*s^5*t^7 - 6800*ep^3*mtt*mWW*s^5*t^7 - 12304*ep^4*mtt*mWW*s^5*t^7 - 10128*ep^5*mtt*mWW*s^5*t^7 - 3168*ep^6*mtt*mWW*s^5*t^7 + 64*mWW^2*s^5*t^7 + 176*ep*mWW^2*s^5*t^7 - 1152*ep^2*mWW^2*s^5*t^7 - 6452*ep^3*mWW^2*s^5*t^7 - 12328*ep^4*mWW^2*s^5*t^7 - 10524*ep^5*mWW^2*s^5*t^7 - 3384*ep^6*mWW^2*s^5*t^7 - 288*mtt^6*t^8 - 844*ep*mtt^6*t^8 + 4978*ep^2*mtt^6*t^8 + 29070*ep^3*mtt^6*t^8 + 56618*ep^4*mtt^6*t^8 + 49054*ep^5*mtt^6*t^8 + 15972*ep^6*mtt^6*t^8 + 600*mtt^5*mWW*t^8 + 1807*ep*mtt^5*mWW*t^8 - 6372*ep^2*mtt^5*mWW*t^8 - 38976*ep^3*mtt^5*mWW*t^8 - 73210*ep^4*mtt^5*mWW*t^8 - 61015*ep^5*mtt^5*mWW*t^8 - 19202*ep^6*mtt^5*mWW*t^8 + 452*mtt^4*mWW^2*t^8 + 2570*ep*mtt^4*mWW^2*t^8 - 8348*ep^2*mtt^4*mWW^2*t^8 - 74584*ep^3*mtt^4*mWW^2*t^8 - 168740*ep^4*mtt^4*mWW^2*t^8 - 159946*ep^5*mtt^4*mWW^2*t^8 - 55324*ep^6*mtt^4*mWW^2*t^8 - 2048*mtt^3*mWW^3*t^8 - 9726*ep*mtt^3*mWW^3*t^8 + 13760*ep^2*mtt^3*mWW^3*t^8 + 164380*ep^3*mtt^3*mWW^3*t^8 + 373548*ep^4*mtt^3*mWW^3*t^8 + 350666*ep^5*mtt^3*mWW^3*t^8 + 120060*ep^6*mtt^3*mWW^3*t^8 + 1752*mtt^2*mWW^4*t^8 + 8348*ep*mtt^2*mWW^4*t^8 - 2142*ep^2*mtt^2*mWW^4*t^8 - 91926*ep^3*mtt^2*mWW^4*t^8 - 225374*ep^4*mtt^2*mWW^4*t^8 - 217982*ep^5*mtt^2*mWW^4*t^8 - 75796*ep^6*mtt^2*mWW^4*t^8 - 440*mtt*mWW^5*t^8 - 1769*ep*mtt*mWW^5*t^8 - 1612*ep^2*mtt*mWW^5*t^8 + 9508*ep^3*mtt*mWW^5*t^8 + 31406*ep^4*mtt*mWW^5*t^8 + 34501*ep^5*mtt*mWW^5*t^8 + 12886*ep^6*mtt*mWW^5*t^8 - 28*mWW^6*t^8 - 386*ep*mWW^6*t^8 - 264*ep^2*mWW^6*t^8 + 2528*ep^3*mWW^6*t^8 + 5752*ep^4*mWW^6*t^8 + 4722*ep^5*mWW^6*t^8 + 1404*ep^6*mWW^6*t^8 + 1056*mtt^5*s*t^8 + 3060*ep*mtt^5*s*t^8 - 18390*ep^2*mtt^5*s*t^8 - 106566*ep^3*mtt^5*s*t^8 - 206838*ep^4*mtt^5*s*t^8 - 178734*ep^5*mtt^5*s*t^8 - 58068*ep^6*mtt^5*s*t^8 - 1824*mtt^4*mWW*s*t^8 - 5234*ep*mtt^4*mWW*s*t^8 + 21738*ep^2*mtt^4*mWW*s*t^8 + 126426*ep^3*mtt^4*mWW*s*t^8 + 235142*ep^4*mtt^4*mWW*s*t^8 + 195056*ep^5*mtt^4*mWW*s*t^8 + 61192*ep^6*mtt^4*mWW*s*t^8 - 1144*mtt^3*mWW^2*s*t^8 - 6266*ep*mtt^3*mWW^2*s*t^8 + 21070*ep^2*mtt^3*mWW^2*s*t^8 + 183326*ep^3*mtt^3*mWW^2*s*t^8 + 411890*ep^4*mtt^3*mWW^2*s*t^8 + 389052*ep^5*mtt^3*mWW^2*s*t^8 + 134296*ep^6*mtt^3*mWW^2*s*t^8 + 3816*mtt^2*mWW^3*s*t^8 + 17090*ep*mtt^2*mWW^3*s*t^8 - 32842*ep^2*mtt^2*mWW^3*s*t^8 - 324470*ep^3*mtt^2*mWW^3*s*t^8 - 717134*ep^4*mtt^2*mWW^3*s*t^8 - 664644*ep^5*mtt^2*mWW^3*s*t^8 - 225864*ep^6*mtt^2*mWW^3*s*t^8 - 2184*mtt*mWW^4*s*t^8 - 9746*ep*mtt*mWW^4*s*t^8 + 7472*ep^2*mtt*mWW^4*s*t^8 + 126088*ep^3*mtt*mWW^4*s*t^8 + 292220*ep^4*mtt*mWW^4*s*t^8 + 275578*ep^5*mtt*mWW^4*s*t^8 + 94412*ep^6*mtt*mWW^4*s*t^8 + 280*mWW^5*s*t^8 + 1096*ep*mWW^5*s*t^8 + 952*ep^2*mWW^5*s*t^8 - 4804*ep^3*mWW^5*s*t^8 - 15280*ep^4*mWW^5*s*t^8 - 16308*ep^5*mWW^5*s*t^8 - 5968*ep^6*mWW^5*s*t^8 - 1440*mtt^4*s^2*t^8 - 4116*ep*mtt^4*s^2*t^8 + 25302*ep^2*mtt^4*s^2*t^8 + 145278*ep^3*mtt^4*s^2*t^8 + 280806*ep^4*mtt^4*s^2*t^8 + 241878*ep^5*mtt^4*s^2*t^8 + 78372*ep^6*mtt^4*s^2*t^8 + 2040*mtt^3*mWW*s^2*t^8 + 5527*ep*mtt^3*mWW*s^2*t^8 - 28056*ep^2*mtt^3*mWW*s^2*t^8 - 155628*ep^3*mtt^3*mWW*s^2*t^8 - 287614*ep^4*mtt^3*mWW*s^2*t^8 - 238243*ep^5*mtt^3*mWW*s^2*t^8 - 74714*ep^6*mtt^3*mWW*s^2*t^8 + 884*mtt^2*mWW^2*s^2*t^8 + 4724*ep*mtt^2*mWW^2*s^2*t^8 - 17056*ep^2*mtt^2*mWW^2*s^2*t^8 - 143368*ep^3*mtt^2*mWW^2*s^2*t^8 - 319924*ep^4*mtt^2*mWW^2*s^2*t^8 - 301348*ep^5*mtt^2*mWW^2*s^2*t^8 - 103896*ep^6*mtt^2*mWW^2*s^2*t^8 - 2128*mtt*mWW^3*s^2*t^8 - 8797*ep*mtt*mWW^3*s^2*t^8 + 23968*ep^2*mtt*mWW^3*s^2*t^8 + 196420*ep^3*mtt*mWW^3*s^2*t^8 + 419610*ep^4*mtt*mWW^3*s^2*t^8 + 382593*ep^5*mtt*mWW^3*s^2*t^8 + 128766*ep^6*mtt*mWW^3*s^2*t^8 + 644*mWW^4*s^2*t^8 + 2662*ep*mWW^4*s^2*t^8 - 4158*ep^2*mWW^4*s^2*t^8 - 42702*ep^3*mWW^4*s^2*t^8 - 92878*ep^4*mWW^4*s^2*t^8 - 84880*ep^5*mWW^4*s^2*t^8 - 28528*ep^6*mWW^4*s^2*t^8 + 864*mtt^3*s^3*t^8 + 2428*ep*mtt^3*s^3*t^8 - 15346*ep^2*mtt^3*s^3*t^8 - 87138*ep^3*mtt^3*s^3*t^8 - 167570*ep^4*mtt^3*s^3*t^8 - 143770*ep^5*mtt^3*s^3*t^8 - 46428*ep^6*mtt^3*s^3*t^8 - 1008*mtt^2*mWW*s^3*t^8 - 2580*ep*mtt^2*mWW*s^3*t^8 + 16386*ep^2*mtt^2*mWW*s^3*t^8 + 87882*ep^3*mtt^2*mWW*s^3*t^8 + 162642*ep^4*mtt^2*mWW*s^3*t^8 + 135378*ep^5*mtt^2*mWW*s^3*t^8 + 42660*ep^6*mtt^2*mWW*s^3*t^8 - 192*mtt*mWW^2*s^3*t^8 - 1076*ep*mtt*mWW^2*s^3*t^8 + 4094*ep^2*mtt*mWW^2*s^3*t^8 + 34278*ep^3*mtt*mWW^2*s^3*t^8 + 76798*ep^4*mtt*mWW^2*s^3*t^8 + 72638*ep^5*mtt*mWW^2*s^3*t^8 + 25140*ep^6*mtt*mWW^2*s^3*t^8 + 336*mWW^3*s^3*t^8 + 1228*ep*mWW^3*s^3*t^8 - 5134*ep^2*mWW^3*s^3*t^8 - 35022*ep^3*mWW^3*s^3*t^8 - 71870*ep^4*mWW^3*s^3*t^8 - 64246*ep^5*mWW^3*s^3*t^8 - 21372*ep^6*mWW^3*s^3*t^8 - 192*mtt^2*s^4*t^8 - 528*ep*mtt^2*s^4*t^8 + 3456*ep^2*mtt^2*s^4*t^8 + 19356*ep^3*mtt^2*s^4*t^8 + 36984*ep^4*mtt^2*s^4*t^8 + 31572*ep^5*mtt^2*s^4*t^8 + 10152*ep^6*mtt^2*s^4*t^8 + 192*mtt*mWW*s^4*t^8 + 480*ep*mtt*mWW*s^4*t^8 - 3696*ep^2*mtt*mWW*s^4*t^8 - 19704*ep^3*mtt*mWW*s^4*t^8 - 36960*ep^4*mtt*mWW*s^4*t^8 - 31176*ep^5*mtt*mWW*s^4*t^8 - 9936*ep^6*mtt*mWW*s^4*t^8 + 48*ep*mWW^2*s^4*t^8 + 240*ep^2*mWW^2*s^4*t^8 + 348*ep^3*mWW^2*s^4*t^8 - 24*ep^4*mWW^2*s^4*t^8 - 396*ep^5*mWW^2*s^4*t^8 - 216*ep^6*mWW^2*s^4*t^8 + 152*mtt^5*t^9 + 488*ep*mtt^5*t^9 - 2398*ep^2*mtt^5*t^9 - 14914*ep^3*mtt^5*t^9 - 29590*ep^4*mtt^5*t^9 - 25894*ep^5*mtt^5*t^9 - 8484*ep^6*mtt^5*t^9 - 504*mtt^4*mWW*t^9 - 1804*ep*mtt^4*mWW*t^9 + 5532*ep^2*mtt^4*mWW*t^9 + 39560*ep^3*mtt^4*mWW*t^9 + 80004*ep^4*mtt^4*mWW*t^9 + 70364*ep^5*mtt^4*mWW*t^9 + 23088*ep^6*mtt^4*mWW*t^9 + 496*mtt^3*mWW^2*t^9 + 1824*ep*mtt^3*mWW^2*t^9 - 2684*ep^2*mtt^3*mWW^2*t^9 - 24672*ep^3*mtt^3*mWW^2*t^9 - 50060*ep^4*mtt^3*mWW^2*t^9 - 43512*ep^5*mtt^3*mWW^2*t^9 - 14112*ep^6*mtt^3*mWW^2*t^9 + 16*mtt^2*mWW^3*t^9 + 472*ep*mtt^2*mWW^3*t^9 - 1160*ep^2*mtt^2*mWW^3*t^9 - 14204*ep^3*mtt^2*mWW^3*t^9 - 33944*ep^4*mtt^2*mWW^3*t^9 - 32708*ep^5*mtt^2*mWW^3*t^9 - 11352*ep^6*mtt^2*mWW^3*t^9 - 264*mtt*mWW^4*t^9 - 1640*ep*mtt*mWW^4*t^9 + 234*ep^2*mtt*mWW^4*t^9 + 18754*ep^3*mtt*mWW^4*t^9 + 46002*ep^4*mtt*mWW^4*t^9 + 43966*ep^5*mtt*mWW^4*t^9 + 15108*ep^6*mtt*mWW^4*t^9 + 104*mWW^5*t^9 + 660*ep*mWW^5*t^9 + 476*ep^2*mWW^5*t^9 - 4524*ep^3*mWW^5*t^9 - 12412*ep^4*mWW^5*t^9 - 12216*ep^5*mWW^5*t^9 - 4248*ep^6*mWW^5*t^9 - 432*mtt^4*s*t^9 - 1376*ep*mtt^4*s*t^9 + 6860*ep^2*mtt^4*s*t^9 + 42384*ep^3*mtt^4*s*t^9 + 83860*ep^4*mtt^4*s*t^9 + 73232*ep^5*mtt^4*s*t^9 + 23952*ep^6*mtt^4*s*t^9 + 1152*mtt^3*mWW*s*t^9 + 3960*ep*mtt^3*mWW*s*t^9 - 14028*ep^2*mtt^3*mWW*s*t^9 - 94824*ep^3*mtt^3*mWW*s*t^9 - 189540*ep^4*mtt^3*mWW*s*t^9 - 165696*ep^5*mtt^3*mWW*s*t^9 - 54144*ep^6*mtt^3*mWW*s*t^9 - 864*mtt^2*mWW^2*s*t^9 - 2984*ep*mtt^2*mWW^2*s*t^9 + 6548*ep^2*mtt^2*mWW^2*s*t^9 + 49356*ep^3*mtt^2*mWW^2*s*t^9 + 97276*ep^4*mtt^2*mWW^2*s*t^9 + 83348*ep^5*mtt^2*mWW^2*s*t^9 + 26760*ep^6*mtt^2*mWW^2*s*t^9 - 408*ep*mtt*mWW^3*s*t^9 + 1548*ep^2*mtt*mWW^3*s*t^9 + 16224*ep^3*mtt*mWW^3*s*t^9 + 38628*ep^4*mtt*mWW^3*s*t^9 + 37464*ep^5*mtt*mWW^3*s*t^9 + 13104*ep^6*mtt*mWW^3*s*t^9 + 144*mWW^4*s*t^9 + 808*ep*mWW^4*s*t^9 - 928*ep^2*mWW^4*s*t^9 - 13140*ep^3*mWW^4*s*t^9 - 30224*ep^4*mWW^4*s*t^9 - 28348*ep^5*mWW^4*s*t^9 - 9672*ep^6*mWW^4*s*t^9 + 408*mtt^3*s^2*t^9 + 1288*ep*mtt^3*s^2*t^9 - 6526*ep^2*mtt^3*s^2*t^9 - 40026*ep^3*mtt^3*s^2*t^9 - 78950*ep^4*mtt^3*s^2*t^9 - 68782*ep^5*mtt^3*s^2*t^9 - 22452*ep^6*mtt^3*s^2*t^9 - 840*mtt^2*mWW*s^2*t^9 - 2732*ep*mtt^2*mWW*s^2*t^9 + 11712*ep^2*mtt^2*mWW*s^2*t^9 + 74272*ep^3*mtt^2*mWW*s^2*t^9 + 146544*ep^4*mtt^2*mWW*s^2*t^9 + 127300*ep^5*mtt^2*mWW*s^2*t^9 + 41424*ep^6*mtt^2*mWW*s^2*t^9 + 456*mtt*mWW^2*s^2*t^9 + 1472*ep*mtt*mWW^2*s^2*t^9 - 4934*ep^2*mtt*mWW^2*s^2*t^9 - 32082*ep^3*mtt*mWW^2*s^2*t^9 - 62110*ep^4*mtt*mWW^2*s^2*t^9 - 52910*ep^5*mtt*mWW^2*s^2*t^9 - 16932*ep^6*mtt*mWW^2*s^2*t^9 - 24*mWW^3*s^2*t^9 - 28*ep*mWW^3*s^2*t^9 - 252*ep^2*mWW^3*s^2*t^9 - 2164*ep^3*mWW^3*s^2*t^9 - 5484*ep^4*mWW^3*s^2*t^9 - 5608*ep^5*mWW^3*s^2*t^9 - 2040*ep^6*mWW^3*s^2*t^9 - 128*mtt^2*s^3*t^9 - 400*ep*mtt^2*s^3*t^9 + 2064*ep^2*mtt^2*s^3*t^9 + 12556*ep^3*mtt^2*s^3*t^9 + 24680*ep^4*mtt^2*s^3*t^9 + 21444*ep^5*mtt^2*s^3*t^9 + 6984*ep^6*mtt^2*s^3*t^9 + 192*mtt*mWW*s^3*t^9 + 576*ep*mtt*mWW*s^3*t^9 - 3216*ep^2*mtt*mWW*s^3*t^9 - 19008*ep^3*mtt*mWW*s^3*t^9 - 37008*ep^4*mtt*mWW*s^3*t^9 - 31968*ep^5*mtt*mWW*s^3*t^9 - 10368*ep^6*mtt*mWW*s^3*t^9 - 64*mWW^2*s^3*t^9 - 176*ep*mWW^2*s^3*t^9 + 1152*ep^2*mWW^2*s^3*t^9 + 6452*ep^3*mWW^2*s^3*t^9 + 12328*ep^4*mWW^2*s^3*t^9 + 10524*ep^5*mWW^2*s^3*t^9 + 3384*ep^6*mWW^2*s^3*t^9 - 32*mtt^4*t^10 - 112*ep*mtt^4*t^10 + 456*ep^2*mtt^4*t^10 + 3052*ep^3*mtt^4*t^10 + 6176*ep^4*mtt^4*t^10 + 5460*ep^5*mtt^4*t^10 + 1800*ep^6*mtt^4*t^10 + 128*mtt^3*mWW*t^10 + 512*ep*mtt^3*mWW*t^10 - 1280*ep^2*mtt^3*mWW*t^10 - 10400*ep^3*mtt^3*mWW*t^10 - 21768*ep^4*mtt^3*mWW*t^10 - 19512*ep^5*mtt^3*mWW*t^10 - 6480*ep^6*mtt^3*mWW*t^10 - 192*mtt^2*mWW^2*t^10 - 864*ep*mtt^2*mWW^2*t^10 + 1104*ep^2*mtt^2*mWW^2*t^10 + 12888*ep^3*mtt^2*mWW^2*t^10 + 28248*ep^4*mtt^2*mWW^2*t^10 + 25776*ep^5*mtt^2*mWW^2*t^10 + 8640*ep^6*mtt^2*mWW^2*t^10 + 128*mtt*mWW^3*t^10 + 640*ep*mtt*mWW^3*t^10 - 192*ep^2*mtt*mWW^3*t^10 - 6784*ep^3*mtt*mWW^3*t^10 - 15896*ep^4*mtt*mWW^3*t^10 - 14856*ep^5*mtt*mWW^3*t^10 - 5040*ep^6*mtt*mWW^3*t^10 - 32*mWW^4*t^10 - 176*ep*mWW^4*t^10 - 88*ep^2*mWW^4*t^10 + 1244*ep^3*mWW^4*t^10 + 3240*ep^4*mWW^4*t^10 + 3132*ep^5*mWW^4*t^10 + 1080*ep^6*mWW^4*t^10 + 64*mtt^3*s*t^10 + 224*ep*mtt^3*s*t^10 - 912*ep^2*mtt^3*s*t^10 - 6104*ep^3*mtt^3*s*t^10 - 12352*ep^4*mtt^3*s*t^10 - 10920*ep^5*mtt^3*s*t^10 - 3600*ep^6*mtt^3*s*t^10 - 192*mtt^2*mWW*s*t^10 - 736*ep*mtt^2*mWW*s*t^10 + 2192*ep^2*mtt^2*mWW*s*t^10 + 16504*ep^3*mtt^2*mWW*s*t^10 + 34120*ep^4*mtt^2*mWW*s*t^10 + 30432*ep^5*mtt^2*mWW*s*t^10 + 10080*ep^6*mtt^2*mWW*s*t^10 + 192*mtt*mWW^2*s*t^10 + 800*ep*mtt*mWW^2*s*t^10 - 1648*ep^2*mtt*mWW^2*s*t^10 - 14696*ep^3*mtt*mWW^2*s*t^10 - 31184*ep^4*mtt*mWW^2*s*t^10 - 28104*ep^5*mtt*mWW^2*s*t^10 - 9360*ep^6*mtt*mWW^2*s*t^10 - 64*mWW^3*s*t^10 - 288*ep*mWW^3*s*t^10 + 368*ep^2*mWW^3*s*t^10 + 4296*ep^3*mWW^3*s*t^10 + 9416*ep^4*mWW^3*s*t^10 + 8592*ep^5*mWW^3*s*t^10 + 2880*ep^6*mWW^3*s*t^10 - 32*mtt^2*s^2*t^10 - 112*ep*mtt^2*s^2*t^10 + 456*ep^2*mtt^2*s^2*t^10 + 3052*ep^3*mtt^2*s^2*t^10 + 6176*ep^4*mtt^2*s^2*t^10 + 5460*ep^5*mtt^2*s^2*t^10 + 1800*ep^6*mtt^2*s^2*t^10 + 64*mtt*mWW*s^2*t^10 + 224*ep*mtt*mWW*s^2*t^10 - 912*ep^2*mtt*mWW*s^2*t^10 - 6104*ep^3*mtt*mWW*s^2*t^10 - 12352*ep^4*mtt*mWW*s^2*t^10 - 10920*ep^5*mtt*mWW*s^2*t^10 - 3600*ep^6*mtt*mWW*s^2*t^10 - 32*mWW^2*s^2*t^10 - 112*ep*mWW^2*s^2*t^10 + 456*ep^2*mWW^2*s^2*t^10 + 3052*ep^3*mWW^2*s^2*t^10 + 6176*ep^4*mWW^2*s^2*t^10 + 5460*ep^5*mWW^2*s^2*t^10 + 1800*ep^6*mWW^2*s^2*t^10))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW^2*s^4*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {-((1 + ep)*s*(-mWW + t)^2)/(2*(1 + 2*ep)*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), ((1 + ep)*s*(-mtt + mWW + s + t)*(-2*mtt + mWW + 2*s + t))/(2*(1 + 2*ep)*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (2*mtt^3 + 2*ep*mtt^3 - 2*mtt^2*mWW - 2*ep*mtt^2*mWW - 5*mtt^2*s - 3*ep*mtt^2*s + 2*mtt*mWW*s - ep*mtt*mWW*s + 4*mtt*s^2 + 3*ep*mWW*s^2 - s^3 + ep*s^3 - 2*mtt^2*t - 2*ep*mtt^2*t + 2*mtt*mWW*t + 2*ep*mtt*mWW*t + 2*mtt*s*t + mWW*s*t + 4*ep*mWW*s*t + 2*ep*s^2*t)/(s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), ((1 + ep)*(mtt - t)*(3*mtt^2 + 5*ep*mtt^2 - 5*mtt*mWW - 8*ep*mtt*mWW + 2*mWW^2 + 3*ep*mWW^2 - 7*mtt*s - 11*ep*mtt*s + 5*mWW*s + 8*ep*mWW*s + 4*s^2 + 6*ep*s^2 - 5*mtt*t - 8*ep*mtt*t + 3*mWW*t + 5*ep*mWW*t + 6*s*t + 9*ep*s*t + 2*t^2 + 3*ep*t^2))/((1 + 2*ep)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 4*ep)*mtt*(3*mtt^3 + 5*ep*mtt^3 - 2*mtt^2*mWW - 4*ep*mtt^2*mWW - mtt*mWW^2 - ep*mtt*mWW^2 - 3*mtt^2*s - 5*ep*mtt^2*s - mtt*mWW*s + ep*mtt*mWW*s + 2*mWW^2*s + 2*ep*mWW^2*s - 2*mtt*s^2 - 2*ep*mtt*s^2 + 3*mWW*s^2 + 3*ep*mWW*s^2 + 2*s^3 + 2*ep*s^3 - 7*mtt^2*t - 11*ep*mtt^2*t + 6*mtt*mWW*t + 10*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t + 5*mtt*s*t + 7*ep*mtt*s*t - 2*mWW*s*t - 4*ep*mWW*s*t + s^2*t + ep*s^2*t + 4*mtt*t^2 + 6*ep*mtt*t^2 - 4*mWW*t^2 - 6*ep*mWW*t^2 - s*t^2 - ep*s*t^2))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), (ep*(1 + 4*ep))/((1 + 2*ep)*(-mtt + s)*(-mtt + mWW + s)), ((1 + 3*ep)*(1 + 4*ep)*t*(-(mtt*mWW) - ep*mtt*mWW + 2*mWW^2 + 3*ep*mWW^2 + mWW*s + ep*mWW*s - 3*mWW*t - 5*ep*mWW*t + 2*t^2 + 3*ep*t^2))/((1 + ep)*(1 + 2*ep)*mWW^2*s*(-mtt + s)*(-mtt + mWW + s)), -(12*mtt^4*mWW + 56*ep*mtt^4*mWW + 84*ep^2*mtt^4*mWW + 40*ep^3*mtt^4*mWW - 8*mtt^3*mWW^2 - 40*ep*mtt^3*mWW^2 - 64*ep^2*mtt^3*mWW^2 - 32*ep^3*mtt^3*mWW^2 - 4*mtt^2*mWW^3 - 16*ep*mtt^2*mWW^3 - 20*ep^2*mtt^2*mWW^3 - 8*ep^3*mtt^2*mWW^3 - 12*mtt^3*mWW*s - 50*ep*mtt^3*mWW*s - 68*ep^2*mtt^3*mWW*s - 30*ep^3*mtt^3*mWW*s - 16*mtt^2*mWW^2*s - 106*ep*mtt^2*mWW^2*s - 214*ep^2*mtt^2*mWW^2*s - 136*ep^3*mtt^2*mWW^2*s + 20*mtt*mWW^3*s + 124*ep*mtt*mWW^3*s + 242*ep^2*mtt*mWW^3*s + 150*ep^3*mtt*mWW^3*s - 12*mtt^2*mWW*s^2 - 68*ep*mtt^2*mWW*s^2 - 116*ep^2*mtt^2*mWW*s^2 - 60*ep^3*mtt^2*mWW*s^2 + 22*mtt*mWW^2*s^2 + 127*ep*mtt*mWW^2*s^2 + 222*ep^2*mtt*mWW^2*s^2 + 117*ep^3*mtt*mWW^2*s^2 - 6*mWW^3*s^2 - 43*ep*mWW^3*s^2 - 86*ep^2*mWW^3*s^2 - 49*ep^3*mWW^3*s^2 + 12*mtt*mWW*s^3 + 62*ep*mtt*mWW*s^3 + 100*ep^2*mtt*mWW*s^3 + 50*ep^3*mtt*mWW*s^3 - 4*mWW^2*s^3 - 30*ep*mWW^2*s^3 - 60*ep^2*mWW^2*s^3 - 34*ep^3*mWW^2*s^3 - 24*mtt^4*t - 136*ep*mtt^4*t - 232*ep^2*mtt^4*t - 120*ep^3*mtt^4*t + 24*mtt^3*mWW*t + 226*ep*mtt^3*mWW*t + 516*ep^2*mtt^3*mWW*t + 338*ep^3*mtt^3*mWW*t - 16*mtt^2*mWW^2*t - 198*ep*mtt^2*mWW^2*t - 506*ep^2*mtt^2*mWW^2*t - 360*ep^3*mtt^2*mWW^2*t + 16*mtt*mWW^3*t + 108*ep*mtt*mWW^3*t + 222*ep^2*mtt*mWW^3*t + 142*ep^3*mtt*mWW^3*t + 48*mtt^3*s*t + 290*ep*mtt^3*s*t + 512*ep^2*mtt^3*s*t + 270*ep^3*mtt^3*s*t - 42*mtt^2*mWW*s*t - 356*ep*mtt^2*mWW*s*t - 734*ep^2*mtt^2*mWW*s*t - 420*ep^3*mtt^2*mWW*s*t + 34*mtt*mWW^2*s*t + 296*ep*mtt*mWW^2*s*t + 640*ep^2*mtt*mWW^2*s*t + 390*ep^3*mtt*mWW^2*s*t - 20*mWW^3*s*t - 150*ep*mWW^3*s*t - 318*ep^2*mWW^3*s*t - 200*ep^3*mWW^3*s*t - 24*mtt^2*s^2*t - 172*ep*mtt^2*s^2*t - 328*ep^2*mtt^2*s^2*t - 180*ep^3*mtt^2*s^2*t + 38*mtt*mWW*s^2*t + 278*ep*mtt*mWW*s^2*t + 538*ep^2*mtt*mWW*s^2*t + 298*ep^3*mtt*mWW*s^2*t - 14*mWW^2*s^2*t - 106*ep*mWW^2*s^2*t - 210*ep^2*mWW^2*s^2*t - 118*ep^3*mWW^2*s^2*t + 18*ep*mtt*s^3*t + 48*ep^2*mtt*s^3*t + 30*ep^3*mtt*s^3*t - 8*mWW*s^3*t - 50*ep*mWW*s^3*t - 88*ep^2*mWW*s^3*t - 46*ep^3*mWW*s^3*t + 44*mtt^3*t^2 + 214*ep*mtt^3*t^2 + 288*ep^2*mtt^3*t^2 + 94*ep^3*mtt^3*t^2 - 74*mtt^2*mWW*t^2 - 480*ep*mtt^2*mWW*t^2 - 878*ep^2*mtt^2*mWW*t^2 - 472*ep^3*mtt^2*mWW*t^2 + 44*mtt*mWW^2*t^2 + 373*ep*mtt*mWW^2*t^2 + 822*ep^2*mtt*mWW^2*t^2 + 529*ep^3*mtt*mWW^2*t^2 - 14*mWW^3*t^2 - 107*ep*mWW^3*t^2 - 232*ep^2*mWW^3*t^2 - 151*ep^3*mWW^3*t^2 - 74*mtt^2*s*t^2 - 418*ep*mtt^2*s*t^2 - 680*ep^2*mtt^2*s*t^2 - 324*ep^3*mtt^2*s*t^2 + 82*mtt*mWW*s*t^2 + 520*ep*mtt*mWW*s*t^2 + 912*ep^2*mtt*mWW*s*t^2 + 462*ep^3*mtt*mWW*s*t^2 - 24*mWW^2*s*t^2 - 166*ep*mWW^2*s*t^2 - 312*ep^2*mWW^2*s*t^2 - 170*ep^3*mWW^2*s*t^2 + 24*mtt*s^2*t^2 + 155*ep*mtt*s^2*t^2 + 276*ep^2*mtt*s^2*t^2 + 145*ep^3*mtt*s^2*t^2 - 28*mWW*s^2*t^2 - 171*ep*mWW*s^2*t^2 - 296*ep^2*mWW*s^2*t^2 - 153*ep^3*mWW*s^2*t^2 - 14*mtt^2*t^3 - 26*ep*mtt^2*t^3 + 72*ep^2*mtt^2*t^3 + 120*ep^3*mtt^2*t^3 + 28*mtt*mWW*t^3 + 116*ep*mtt*mWW*t^3 + 90*ep^2*mtt*mWW*t^3 - 34*ep^3*mtt*mWW*t^3 - 14*mWW^2*t^3 - 90*ep*mWW^2*t^3 - 162*ep^2*mWW^2*t^3 - 86*ep^3*mWW^2*t^3 + 20*mtt*s*t^3 + 100*ep*mtt*s*t^3 + 130*ep^2*mtt*s*t^3 + 38*ep^3*mtt*s*t^3 - 16*mWW*s*t^3 - 84*ep*mWW*s*t^3 - 110*ep^2*mWW*s*t^3 - 30*ep^3*mWW*s*t^3 - 4*mtt*t^4 - 37*ep*mtt*t^4 - 98*ep^2*mtt*t^4 - 77*ep^3*mtt*t^4 + 4*mWW*t^4 + 37*ep*mWW*t^4 + 98*ep^2*mWW*t^4 + 77*ep^3*mWW*t^4)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*ep^2*(s + t)^2*(6*mtt^2 + 16*ep*mtt^2 + 10*ep^2*mtt^2 - 16*mtt*mWW - 50*ep*mtt*mWW - 38*ep^2*mtt*mWW - 12*mtt*s - 32*ep*mtt*s - 20*ep^2*mtt*s + 7*mWW*s + 20*ep*mWW*s + 13*ep^2*mWW*s + 6*s^2 + 16*ep*s^2 + 10*ep^2*s^2 - 2*mtt*t + 2*ep*mtt*t + 8*ep^2*mtt*t + 19*mWW*t + 58*ep*mWW*t + 43*ep^2*mWW*t + 11*s*t + 28*ep*s*t + 17*ep^2*s*t - 7*t^2 - 26*ep*t^2 - 23*ep^2*t^2))/(2*(1 + ep)*(1 + 2*ep)*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (t*(-4*mtt^3*mWW - 14*ep*mtt^3*mWW - 10*ep^2*mtt^3*mWW + 20*mtt^2*mWW^2 + 90*ep*mtt^2*mWW^2 + 88*ep^2*mtt^2*mWW^2 - 12*mtt*mWW^3 - 52*ep*mtt*mWW^3 - 46*ep^2*mtt*mWW^3 + 12*mtt^2*mWW*s + 42*ep*mtt^2*mWW*s + 30*ep^2*mtt^2*mWW*s - 40*mtt*mWW^2*s - 180*ep*mtt*mWW^2*s - 176*ep^2*mtt*mWW^2*s + 12*mWW^3*s + 52*ep*mWW^3*s + 46*ep^2*mWW^3*s - 12*mtt*mWW*s^2 - 42*ep*mtt*mWW*s^2 - 30*ep^2*mtt*mWW*s^2 + 20*mWW^2*s^2 + 90*ep*mWW^2*s^2 + 88*ep^2*mWW^2*s^2 + 4*mWW*s^3 + 14*ep*mWW*s^3 + 10*ep^2*mWW*s^3 - 4*mtt^2*mWW*t - 22*ep*mtt^2*mWW*t - 30*ep^2*mtt^2*mWW*t - 12*mtt*mWW^2*t - 49*ep*mtt*mWW^2*t - 43*ep^2*mtt*mWW^2*t + 10*mWW^3*t + 39*ep*mWW^3*t + 29*ep^2*mWW^3*t + 8*mtt*mWW*s*t + 44*ep*mtt*mWW*s*t + 60*ep^2*mtt*mWW*s*t + 12*mWW^2*s*t + 49*ep*mWW^2*s*t + 43*ep^2*mWW^2*s*t - 4*mWW*s^2*t - 22*ep*mWW*s^2*t - 30*ep^2*mWW*s^2*t + 8*mtt^2*t^2 + 32*ep*mtt^2*t^2 + 30*ep^2*mtt^2*t^2 + 8*mtt*mWW*t^2 + 31*ep*mtt*mWW*t^2 + 35*ep^2*mtt*mWW*t^2 - 6*mWW^2*t^2 - 28*ep*mWW^2*t^2 - 28*ep^2*mWW^2*t^2 - 16*mtt*s*t^2 - 64*ep*mtt*s*t^2 - 60*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 31*ep*mWW*s*t^2 - 35*ep^2*mWW*s*t^2 + 8*s^2*t^2 + 32*ep*s^2*t^2 + 30*ep^2*s^2*t^2 - 16*mtt*t^3 - 64*ep*mtt*t^3 - 60*ep^2*mtt*t^3 + 5*ep*mWW*t^3 + 5*ep^2*mWW*t^3 + 16*s*t^3 + 64*ep*s*t^3 + 60*ep^2*s*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(4*(1 + ep)*(1 + 2*ep)*mWW^2*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)), (-3*ep^2*t^2*(-2*mtt^2*mWW - 2*ep*mtt^2*mWW - 2*ep*mtt*mWW^2 + 4*mtt*mWW*s + 4*ep*mtt*mWW*s + 2*ep*mWW^2*s - 2*mWW*s^2 - 2*ep*mWW*s^2 - 4*mtt*mWW*t - 8*ep*mtt*mWW*t + 3*mWW^2*t + 7*ep*mWW^2*t + 4*mWW*s*t + 8*ep*mWW*s*t + 4*mtt*t^2 + 6*ep*mtt*t^2 + 3*mWW*t^2 + 5*ep*mWW*t^2 - 4*s*t^2 - 6*ep*s*t^2 - 4*t^3 - 6*ep*t^3))/(2*(1 + ep)*(1 + 2*ep)*mWW^2*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), (-6*mtt^4*mWW^3*s - 28*ep*mtt^4*mWW^3*s - 42*ep^2*mtt^4*mWW^3*s - 20*ep^3*mtt^4*mWW^3*s + 4*mtt^3*mWW^4*s + 20*ep*mtt^3*mWW^4*s + 32*ep^2*mtt^3*mWW^4*s + 16*ep^3*mtt^3*mWW^4*s + 2*mtt^2*mWW^5*s + 8*ep*mtt^2*mWW^5*s + 10*ep^2*mtt^2*mWW^5*s + 4*ep^3*mtt^2*mWW^5*s + 6*mtt^3*mWW^3*s^2 + 16*ep*mtt^3*mWW^3*s^2 + 10*ep^2*mtt^3*mWW^3*s^2 + 8*mtt^2*mWW^4*s^2 + 86*ep*mtt^2*mWW^4*s^2 + 206*ep^2*mtt^2*mWW^4*s^2 + 140*ep^3*mtt^2*mWW^4*s^2 - 10*mtt*mWW^5*s^2 - 86*ep*mtt*mWW^5*s^2 - 196*ep^2*mtt*mWW^5*s^2 - 132*ep^3*mtt*mWW^5*s^2 + 6*mtt^2*mWW^3*s^3 + 52*ep*mtt^2*mWW^3*s^3 + 106*ep^2*mtt^2*mWW^3*s^3 + 60*ep^3*mtt^2*mWW^3*s^3 - 11*mtt*mWW^4*s^3 - 92*ep*mtt*mWW^4*s^3 - 189*ep^2*mtt*mWW^4*s^3 - 108*ep^3*mtt*mWW^4*s^3 + 3*mWW^5*s^3 + 32*ep*mWW^5*s^3 + 73*ep^2*mWW^5*s^3 + 44*ep^3*mWW^5*s^3 - 6*mtt*mWW^3*s^4 - 40*ep*mtt*mWW^3*s^4 - 74*ep^2*mtt*mWW^3*s^4 - 40*ep^3*mtt*mWW^3*s^4 + 2*mWW^4*s^4 + 24*ep*mWW^4*s^4 + 54*ep^2*mWW^4*s^4 + 32*ep^3*mWW^4*s^4 - 6*mtt^5*mWW^2*t - 28*ep*mtt^5*mWW^2*t - 42*ep^2*mtt^5*mWW^2*t - 20*ep^3*mtt^5*mWW^2*t + 4*mtt^4*mWW^3*t + 20*ep*mtt^4*mWW^3*t + 32*ep^2*mtt^4*mWW^3*t + 16*ep^3*mtt^4*mWW^3*t + 2*mtt^3*mWW^4*t + 8*ep*mtt^3*mWW^4*t + 10*ep^2*mtt^3*mWW^4*t + 4*ep^3*mtt^3*mWW^4*t + 6*mtt^4*mWW^2*s*t + 4*ep*mtt^4*mWW^2*s*t - 22*ep^2*mtt^4*mWW^2*s*t - 20*ep^3*mtt^4*mWW^2*s*t + 28*mtt^3*mWW^3*s*t + 204*ep*mtt^3*mWW^3*s*t + 432*ep^2*mtt^3*mWW^3*s*t + 280*ep^3*mtt^3*mWW^3*s*t - 20*mtt^2*mWW^4*s*t - 132*ep*mtt^2*mWW^4*s*t - 288*ep^2*mtt^2*mWW^4*s*t - 200*ep^3*mtt^2*mWW^4*s*t - 10*mtt*mWW^5*s*t - 60*ep*mtt*mWW^5*s*t - 102*ep^2*mtt*mWW^5*s*t - 52*ep^3*mtt*mWW^5*s*t + 6*mtt^3*mWW^2*s^2*t + 76*ep*mtt^3*mWW^2*s^2*t + 170*ep^2*mtt^3*mWW^2*s^2*t + 100*ep^3*mtt^3*mWW^2*s^2*t - 35*mtt^2*mWW^3*s^2*t - 284*ep*mtt^2*mWW^3*s^2*t - 653*ep^2*mtt^2*mWW^3*s^2*t - 452*ep^3*mtt^2*mWW^3*s^2*t + mtt*mWW^4*s^2*t + 14*ep*mtt*mWW^4*s^2*t + 101*ep^2*mtt*mWW^4*s^2*t + 124*ep^3*mtt*mWW^4*s^2*t + 16*mWW^5*s^2*t + 146*ep*mWW^5*s^2*t + 322*ep^2*mWW^5*s^2*t + 204*ep^3*mWW^5*s^2*t - 6*mtt^2*mWW^2*s^3*t - 52*ep*mtt^2*mWW^2*s^3*t - 106*ep^2*mtt^2*mWW^2*s^3*t - 60*ep^3*mtt^2*mWW^2*s^3*t - 7*mtt*mWW^3*s^3*t - 32*ep*mtt*mWW^3*s^3*t - 37*ep^2*mtt*mWW^3*s^3*t - 12*ep^3*mtt*mWW^3*s^3*t + 9*mWW^4*s^3*t + 68*ep*mWW^4*s^3*t + 123*ep^2*mWW^4*s^3*t + 64*ep^3*mWW^4*s^3*t + 4*mWW^3*s^4*t + 16*ep*mWW^3*s^4*t + 20*ep^2*mWW^3*s^4*t + 8*ep^3*mWW^3*s^4*t - 6*mtt^5*mWW*t^2 - 40*ep*mtt^5*mWW*t^2 - 74*ep^2*mtt^5*mWW*t^2 - 40*ep^3*mtt^5*mWW*t^2 + 36*mtt^4*mWW^2*t^2 + 206*ep*mtt^4*mWW^2*t^2 + 374*ep^2*mtt^4*mWW^2*t^2 + 216*ep^3*mtt^4*mWW^2*t^2 - 22*mtt^3*mWW^3*t^2 - 124*ep*mtt^3*mWW^3*t^2 - 234*ep^2*mtt^3*mWW^3*t^2 - 144*ep^3*mtt^3*mWW^3*t^2 - 8*mtt^2*mWW^4*t^2 - 42*ep*mtt^2*mWW^4*t^2 - 66*ep^2*mtt^2*mWW^4*t^2 - 32*ep^3*mtt^2*mWW^4*t^2 + 18*mtt^4*mWW*s*t^2 + 120*ep*mtt^4*mWW*s*t^2 + 222*ep^2*mtt^4*mWW*s*t^2 + 120*ep^3*mtt^4*mWW*s*t^2 - 80*mtt^3*mWW^2*s*t^2 - 500*ep*mtt^3*mWW^2*s*t^2 - 1020*ep^2*mtt^3*mWW^2*s*t^2 - 672*ep^3*mtt^3*mWW^2*s*t^2 - 10*mtt^2*mWW^3*s*t^2 - 120*ep*mtt^2*mWW^3*s*t^2 - 214*ep^2*mtt^2*mWW^3*s*t^2 - 80*ep^3*mtt^2*mWW^3*s*t^2 + 54*mtt*mWW^4*s*t^2 + 408*ep*mtt*mWW^4*s*t^2 + 870*ep^2*mtt*mWW^4*s*t^2 + 564*ep^3*mtt*mWW^4*s*t^2 + 8*mWW^5*s*t^2 + 52*ep*mWW^5*s*t^2 + 92*ep^2*mWW^5*s*t^2 + 48*ep^3*mWW^5*s*t^2 - 18*mtt^3*mWW*s^2*t^2 - 120*ep*mtt^3*mWW*s^2*t^2 - 222*ep^2*mtt^3*mWW*s^2*t^2 - 120*ep^3*mtt^3*mWW*s^2*t^2 + 43*mtt^2*mWW^2*s^2*t^2 + 292*ep*mtt^2*mWW^2*s^2*t^2 + 673*ep^2*mtt^2*mWW^2*s^2*t^2 + 496*ep^3*mtt^2*mWW^2*s^2*t^2 + 19*mtt*mWW^3*s^2*t^2 + 198*ep*mtt*mWW^3*s^2*t^2 + 375*ep^2*mtt*mWW^3*s^2*t^2 + 172*ep^3*mtt*mWW^3*s^2*t^2 - 36*mWW^4*s^2*t^2 - 338*ep*mWW^4*s^2*t^2 - 786*ep^2*mWW^4*s^2*t^2 - 532*ep^3*mWW^4*s^2*t^2 + 6*mtt^2*mWW*s^3*t^2 + 40*ep*mtt^2*mWW*s^3*t^2 + 74*ep^2*mtt^2*mWW*s^3*t^2 + 40*ep^3*mtt^2*mWW*s^3*t^2 + 4*mtt*mWW^2*s^3*t^2 + 40*ep*mtt*mWW^2*s^3*t^2 + 76*ep^2*mtt*mWW^2*s^3*t^2 + 40*ep^3*mtt*mWW^2*s^3*t^2 - 4*mWW^3*s^3*t^2 - 56*ep*mWW^3*s^3*t^2 - 120*ep^2*mWW^3*s^3*t^2 - 68*ep^3*mWW^3*s^3*t^2 + 2*mtt^4*mWW*t^3 - 50*ep^2*mtt^4*mWW*t^3 - 72*ep^3*mtt^4*mWW*t^3 - 66*mtt^3*mWW^2*t^3 - 400*ep*mtt^3*mWW^2*t^3 - 726*ep^2*mtt^3*mWW^2*t^3 - 404*ep^3*mtt^3*mWW^2*t^3 + 54*mtt^2*mWW^3*t^3 + 340*ep*mtt^2*mWW^3*t^3 + 674*ep^2*mtt^2*mWW^3*t^3 + 424*ep^3*mtt^2*mWW^3*t^3 + 10*mtt*mWW^4*t^3 + 60*ep*mtt*mWW^4*t^3 + 102*ep^2*mtt*mWW^4*t^3 + 52*ep^3*mtt*mWW^4*t^3 + 6*mtt^3*mWW*s*t^3 + 92*ep*mtt^3*mWW*s*t^3 + 330*ep^2*mtt^3*mWW*s*t^3 + 316*ep^3*mtt^3*mWW*s*t^3 + 138*mtt^2*mWW^2*s*t^3 + 928*ep*mtt^2*mWW^2*s*t^3 + 1834*ep^2*mtt^2*mWW^2*s*t^3 + 1116*ep^3*mtt^2*mWW^2*s*t^3 - 98*mtt*mWW^3*s*t^3 - 692*ep*mtt*mWW^3*s*t^3 - 1510*ep^2*mtt*mWW^3*s*t^3 - 1036*ep^3*mtt*mWW^3*s*t^3 - 38*mWW^4*s*t^3 - 296*ep*mWW^4*s*t^3 - 614*ep^2*mWW^4*s*t^3 - 380*ep^3*mWW^4*s*t^3 - 40*ep*mtt^2*mWW*s^2*t^3 - 188*ep^2*mtt^2*mWW*s^2*t^3 - 196*ep^3*mtt^2*mWW*s^2*t^3 - 60*mtt*mWW^2*s^2*t^3 - 422*ep*mtt*mWW^2*s^2*t^3 - 834*ep^2*mtt*mWW^2*s^2*t^3 - 496*ep^3*mtt*mWW^2*s^2*t^3 + 60*mWW^3*s^2*t^3 + 462*ep*mWW^3*s^2*t^3 + 1022*ep^2*mWW^3*s^2*t^3 + 692*ep^3*mWW^3*s^2*t^3 - 8*mtt*mWW*s^3*t^3 - 52*ep*mtt*mWW*s^3*t^3 - 92*ep^2*mtt*mWW*s^3*t^3 - 48*ep^3*mtt*mWW*s^3*t^3 + 8*mWW^2*s^3*t^3 + 52*ep*mWW^2*s^3*t^3 + 92*ep^2*mWW^2*s^3*t^3 + 48*ep^3*mWW^2*s^3*t^3 + 12*mtt^4*t^4 + 86*ep*mtt^4*t^4 + 182*ep^2*mtt^4*t^4 + 120*ep^3*mtt^4*t^4 + 30*mtt^3*mWW*t^4 + 232*ep*mtt^3*mWW*t^4 + 550*ep^2*mtt^3*mWW*t^4 + 408*ep^3*mtt^3*mWW*t^4 + 20*mtt^2*mWW^2*t^4 + 96*ep*mtt^2*mWW^2*t^4 + 88*ep^2*mtt^2*mWW^2*t^4 - 24*ep^3*mtt^2*mWW^2*t^4 - 58*mtt*mWW^3*t^4 - 388*ep*mtt*mWW^3*t^4 - 774*ep^2*mtt*mWW^3*t^4 - 480*ep^3*mtt*mWW^3*t^4 - 4*mWW^4*t^4 - 26*ep*mWW^4*t^4 - 46*ep^2*mWW^4*t^4 - 24*ep^3*mWW^4*t^4 - 24*mtt^3*s*t^4 - 172*ep*mtt^3*s*t^4 - 364*ep^2*mtt^3*s*t^4 - 240*ep^3*mtt^3*s*t^4 - 72*mtt^2*mWW*s*t^4 - 572*ep*mtt^2*mWW*s*t^4 - 1320*ep^2*mtt^2*mWW*s*t^4 - 940*ep^3*mtt^2*mWW*s*t^4 + 8*mtt*mWW^2*s*t^4 + 100*ep*mtt*mWW^2*s*t^4 + 340*ep^2*mtt*mWW^2*s*t^4 + 320*ep^3*mtt*mWW^2*s*t^4 + 86*mWW^3*s*t^4 + 636*ep*mWW^3*s*t^4 + 1334*ep^2*mWW^3*s*t^4 + 856*ep^3*mWW^3*s*t^4 + 12*mtt^2*s^2*t^4 + 86*ep*mtt^2*s^2*t^4 + 182*ep^2*mtt^2*s^2*t^4 + 120*ep^3*mtt^2*s^2*t^4 + 24*mtt*mWW*s^2*t^4 + 196*ep*mtt*mWW*s^2*t^4 + 448*ep^2*mtt*mWW*s^2*t^4 + 312*ep^3*mtt*mWW*s^2*t^4 - 36*mWW^2*s^2*t^4 - 282*ep*mWW^2*s^2*t^4 - 630*ep^2*mWW^2*s^2*t^4 - 432*ep^3*mWW^2*s^2*t^4 - 40*mtt^3*t^5 - 284*ep*mtt^3*t^5 - 592*ep^2*mtt^3*t^5 - 384*ep^3*mtt^3*t^5 - 26*mtt^2*mWW*t^5 - 192*ep*mtt^2*mWW*t^5 - 426*ep^2*mtt^2*mWW*t^5 - 296*ep^3*mtt^2*mWW*t^5 + 44*mtt*mWW^2*t^5 + 324*ep*mtt*mWW^2*t^5 + 716*ep^2*mtt*mWW^2*t^5 + 496*ep^3*mtt*mWW^2*t^5 + 22*mWW^3*t^5 + 152*ep*mWW^3*t^5 + 302*ep^2*mWW^3*t^5 + 184*ep^3*mWW^3*t^5 + 56*mtt^2*s*t^5 + 396*ep*mtt^2*s*t^5 + 820*ep^2*mtt^2*s*t^5 + 528*ep^3*mtt^2*s*t^5 + 16*mtt*mWW*s*t^5 + 136*ep*mtt*mWW*s*t^5 + 312*ep^2*mtt*mWW*s*t^5 + 216*ep^3*mtt*mWW*s*t^5 - 72*mWW^2*s*t^5 - 532*ep*mWW^2*s*t^5 - 1132*ep^2*mWW^2*s*t^5 - 744*ep^3*mWW^2*s*t^5 - 16*mtt*s^2*t^5 - 112*ep*mtt*s^2*t^5 - 228*ep^2*mtt*s^2*t^5 - 144*ep^3*mtt*s^2*t^5 + 16*mWW*s^2*t^5 + 112*ep*mWW*s^2*t^5 + 228*ep^2*mWW*s^2*t^5 + 144*ep^3*mWW*s^2*t^5 + 44*mtt^2*t^6 + 310*ep*mtt^2*t^6 + 638*ep^2*mtt^2*t^6 + 408*ep^3*mtt^2*t^6 - 16*mtt*mWW*t^6 - 112*ep*mtt*mWW*t^6 - 228*ep^2*mtt*mWW*t^6 - 144*ep^3*mtt*mWW*t^6 - 28*mWW^2*t^6 - 198*ep*mWW^2*t^6 - 410*ep^2*mWW^2*t^6 - 264*ep^3*mWW^2*t^6 - 32*mtt*s*t^6 - 224*ep*mtt*s*t^6 - 456*ep^2*mtt*s*t^6 - 288*ep^3*mtt*s*t^6 + 32*mWW*s*t^6 + 224*ep*mWW*s*t^6 + 456*ep^2*mWW*s*t^6 + 288*ep^3*mWW*s*t^6 - 16*mtt*t^7 - 112*ep*mtt*t^7 - 228*ep^2*mtt*t^7 - 144*ep^3*mtt*t^7 + 16*mWW*t^7 + 112*ep*mWW*t^7 + 228*ep^2*mWW*t^7 + 144*ep^3*mWW*t^7)/(2*(1 + 2*ep)*(1 + 4*ep)*mWW^3*(-mtt + mWW)*s*(-mtt + s)*(-mtt + mWW + s)*t*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (6*ep^2*(3*mtt^4*mWW^2 + 14*ep*mtt^4*mWW^2 + 21*ep^2*mtt^4*mWW^2 + 10*ep^3*mtt^4*mWW^2 - 2*mtt^3*mWW^3 - 10*ep*mtt^3*mWW^3 - 16*ep^2*mtt^3*mWW^3 - 8*ep^3*mtt^3*mWW^3 - mtt^2*mWW^4 - 4*ep*mtt^2*mWW^4 - 5*ep^2*mtt^2*mWW^4 - 2*ep^3*mtt^2*mWW^4 - 6*mtt^3*mWW^2*s - 28*ep*mtt^3*mWW^2*s - 42*ep^2*mtt^3*mWW^2*s - 20*ep^3*mtt^3*mWW^2*s + 7*mtt^2*mWW^3*s + 34*ep*mtt^2*mWW^3*s + 53*ep^2*mtt^2*mWW^3*s + 26*ep^3*mtt^2*mWW^3*s - 3*mtt*mWW^4*s - 14*ep*mtt*mWW^4*s - 21*ep^2*mtt*mWW^4*s - 10*ep^3*mtt*mWW^4*s + 3*mtt^2*mWW^2*s^2 + 14*ep*mtt^2*mWW^2*s^2 + 21*ep^2*mtt^2*mWW^2*s^2 + 10*ep^3*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 - 18*ep*mtt*mWW^3*s^2 - 26*ep^2*mtt*mWW^3*s^2 - 12*ep^3*mtt*mWW^3*s^2 + 2*mWW^4*s^2 + 8*ep*mWW^4*s^2 + 10*ep^2*mWW^4*s^2 + 4*ep^3*mWW^4*s^2 + 2*mWW^3*s^3 + 8*ep*mWW^3*s^3 + 10*ep^2*mWW^3*s^3 + 4*ep^3*mWW^3*s^3 + 3*mtt^4*mWW*t + 20*ep*mtt^4*mWW*t + 37*ep^2*mtt^4*mWW*t + 20*ep^3*mtt^4*mWW*t - 15*mtt^3*mWW^2*t - 89*ep*mtt^3*mWW^2*t - 166*ep^2*mtt^3*mWW^2*t - 98*ep^3*mtt^3*mWW^2*t + 9*mtt^2*mWW^3*t + 52*ep*mtt^2*mWW^3*t + 101*ep^2*mtt^2*mWW^3*t + 64*ep^3*mtt^2*mWW^3*t + 3*mtt*mWW^4*t + 17*ep*mtt*mWW^4*t + 28*ep^2*mtt*mWW^4*t + 14*ep^3*mtt*mWW^4*t - 6*mtt^3*mWW*s*t - 40*ep*mtt^3*mWW*s*t - 74*ep^2*mtt^3*mWW*s*t - 40*ep^3*mtt^3*mWW*s*t + 15*mtt^2*mWW^2*s*t + 93*ep*mtt^2*mWW^2*s*t + 178*ep^2*mtt^2*mWW^2*s*t + 106*ep^3*mtt^2*mWW^2*s*t - 11*mtt*mWW^3*s*t - 58*ep*mtt*mWW^3*s*t - 107*ep^2*mtt*mWW^3*s*t - 66*ep^3*mtt*mWW^3*s*t + 5*mWW^4*s*t + 17*ep*mWW^4*s*t + 18*ep^2*mWW^4*s*t + 6*ep^3*mWW^4*s*t + 3*mtt^2*mWW*s^2*t + 20*ep*mtt^2*mWW*s^2*t + 37*ep^2*mtt^2*mWW*s^2*t + 20*ep^3*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t - 32*ep*mtt*mWW^2*s^2*t - 54*ep^2*mtt*mWW^2*s^2*t - 28*ep^3*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t + 16*ep*mWW^3*s^2*t + 22*ep^2*mWW^3*s^2*t + 10*ep^3*mWW^3*s^2*t + 2*mtt^3*mWW*t^2 + 20*ep*mtt^3*mWW*t^2 + 62*ep^2*mtt^3*mWW*t^2 + 56*ep^3*mtt^3*mWW*t^2 + 18*mtt^2*mWW^2*t^2 + 111*ep*mtt^2*mWW^2*t^2 + 197*ep^2*mtt^2*mWW^2*t^2 + 104*ep^3*mtt^2*mWW^2*t^2 - 18*mtt*mWW^3*t^2 - 118*ep*mtt*mWW^3*t^2 - 236*ep^2*mtt*mWW^3*t^2 - 148*ep^3*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 13*ep*mWW^4*t^2 - 23*ep^2*mWW^4*t^2 - 12*ep^3*mWW^4*t^2 + 5*mtt^2*mWW*s*t^2 + 20*ep*mtt^2*mWW*s*t^2 + 5*ep^2*mtt^2*mWW*s*t^2 - 22*ep^3*mtt^2*mWW*s*t^2 - 10*mtt*mWW^2*s*t^2 - 68*ep*mtt*mWW^2*s*t^2 - 116*ep^2*mtt*mWW^2*s*t^2 - 52*ep^3*mtt*mWW^2*s*t^2 + 4*mWW^3*s*t^2 + 44*ep*mWW^3*s*t^2 + 106*ep^2*mWW^3*s*t^2 + 72*ep^3*mWW^3*s*t^2 - 4*mtt*mWW*s^2*t^2 - 26*ep*mtt*mWW*s^2*t^2 - 46*ep^2*mtt*mWW*s^2*t^2 - 24*ep^3*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 26*ep*mWW^2*s^2*t^2 + 46*ep^2*mWW^2*s^2*t^2 + 24*ep^3*mWW^2*s^2*t^2 - 6*mtt^3*t^3 - 43*ep*mtt^3*t^3 - 91*ep^2*mtt^3*t^3 - 60*ep^3*mtt^3*t^3 - 13*mtt^2*mWW*t^3 - 96*ep*mtt^2*mWW*t^3 - 213*ep^2*mtt^2*mWW*t^3 - 148*ep^3*mtt^2*mWW*t^3 + 8*mtt*mWW^2*t^3 + 63*ep*mtt*mWW^2*t^3 + 153*ep^2*mtt*mWW^2*t^3 + 116*ep^3*mtt*mWW^2*t^3 + 11*mWW^3*t^3 + 76*ep*mWW^3*t^3 + 151*ep^2*mWW^3*t^3 + 92*ep^3*mWW^3*t^3 + 6*mtt^2*s*t^3 + 43*ep*mtt^2*s*t^3 + 91*ep^2*mtt^2*s*t^3 + 60*ep^3*mtt^2*s*t^3 + 12*ep*mtt*mWW*s*t^3 + 42*ep^2*mtt*mWW*s*t^3 + 36*ep^3*mtt*mWW*s*t^3 - 6*mWW^2*s*t^3 - 55*ep*mWW^2*s*t^3 - 133*ep^2*mWW^2*s*t^3 - 96*ep^3*mWW^2*s*t^3 + 14*mtt^2*t^4 + 99*ep*mtt^2*t^4 + 205*ep^2*mtt^2*t^4 + 132*ep^3*mtt^2*t^4 - 14*mWW^2*t^4 - 99*ep*mWW^2*t^4 - 205*ep^2*mWW^2*t^4 - 132*ep^3*mWW^2*t^4 - 8*mtt*s*t^4 - 56*ep*mtt*s*t^4 - 114*ep^2*mtt*s*t^4 - 72*ep^3*mtt*s*t^4 + 8*mWW*s*t^4 + 56*ep*mWW*s*t^4 + 114*ep^2*mWW*s*t^4 + 72*ep^3*mWW*s*t^4 - 8*mtt*t^5 - 56*ep*mtt*t^5 - 114*ep^2*mtt*t^5 - 72*ep^3*mtt*t^5 + 8*mWW*t^5 + 56*ep*mWW*t^5 + 114*ep^2*mWW*t^5 + 72*ep^3*mWW*t^5))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^3*s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), ((1 + 4*ep)*(-2*mtt^2 + 3*mtt*mWW + 4*mtt*s - 3*mWW*s - 2*s^2 + 3*mtt*t - 4*mWW*t - 3*s*t)*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + mtt*t - 2*mWW*t - s*t))/((1 + ep)*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)^2), (3*ep*(-1 + 2*ep)*(-mtt + s)*(2*mtt^2 - 3*mtt*mWW - 4*mtt*s + 3*mWW*s + 2*s^2 - 3*mtt*t + 4*mWW*t + 3*s*t))/((1 + ep)*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(12*mtt^6 + 50*ep*mtt^6 + 68*ep^2*mtt^6 + 30*ep^3*mtt^6 - 38*mtt^5*mWW - 166*ep*mtt^5*mWW - 240*ep^2*mtt^5*mWW - 112*ep^3*mtt^5*mWW + 50*mtt^4*mWW^2 + 256*ep*mtt^4*mWW^2 + 442*ep^2*mtt^4*mWW^2 + 248*ep^3*mtt^4*mWW^2 - 34*mtt^3*mWW^3 - 212*ep*mtt^3*mWW^3 - 430*ep^2*mtt^3*mWW^3 - 276*ep^3*mtt^3*mWW^3 + 10*mtt^2*mWW^4 + 70*ep*mtt^2*mWW^4 + 154*ep^2*mtt^2*mWW^4 + 106*ep^3*mtt^2*mWW^4 + 2*ep*mtt*mWW^5 + 6*ep^2*mtt*mWW^5 + 4*ep^3*mtt*mWW^5 - 40*mtt^5*s - 172*ep*mtt^5*s - 244*ep^2*mtt^5*s - 112*ep^3*mtt^5*s + 90*mtt^4*mWW*s + 419*ep*mtt^4*mWW*s + 652*ep^2*mtt^4*mWW*s + 323*ep^3*mtt^4*mWW*s - 68*mtt^3*mWW^2*s - 395*ep*mtt^3*mWW^2*s - 748*ep^2*mtt^3*mWW^2*s - 433*ep^3*mtt^3*mWW^2*s + 18*mtt^2*mWW^3*s + 161*ep*mtt^2*mWW^3*s + 380*ep^2*mtt^2*mWW^3*s + 249*ep^3*mtt^2*mWW^3*s - 13*ep*mtt*mWW^4*s - 40*ep^2*mtt*mWW^4*s - 27*ep^3*mtt*mWW^4*s + 40*mtt^4*s^2 + 184*ep*mtt^4*s^2 + 284*ep^2*mtt^4*s^2 + 140*ep^3*mtt^4*s^2 - 42*mtt^3*mWW*s^2 - 250*ep*mtt^3*mWW*s^2 - 484*ep^2*mtt^3*mWW*s^2 - 276*ep^3*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 + 58*ep*mtt^2*mWW^2*s^2 + 250*ep^2*mtt^2*mWW^2*s^2 + 184*ep^3*mtt^2*mWW^2*s^2 + 10*mtt*mWW^3*s^2 + 8*ep*mtt*mWW^3*s^2 - 50*ep^2*mtt*mWW^3*s^2 - 48*ep^3*mtt*mWW^3*s^2 - 20*ep*mtt^3*s^3 - 68*ep^2*mtt^3*s^3 - 48*ep^3*mtt^3*s^3 - 34*mtt^2*mWW*s^3 - 93*ep*mtt^2*mWW*s^3 - 28*ep^2*mtt^2*mWW*s^3 + 31*ep^3*mtt^2*mWW*s^3 + 26*mtt*mWW^2*s^3 + 81*ep*mtt*mWW^2*s^3 + 56*ep^2*mtt*mWW^2*s^3 + ep^3*mtt*mWW^2*s^3 - 20*mtt^2*s^4 - 74*ep*mtt^2*s^4 - 80*ep^2*mtt^2*s^4 - 26*ep^3*mtt^2*s^4 + 24*mtt*mWW*s^4 + 90*ep*mtt*mWW*s^4 + 100*ep^2*mtt*mWW*s^4 + 34*ep^3*mtt*mWW*s^4 + 8*mtt*s^5 + 32*ep*mtt*s^5 + 40*ep^2*mtt*s^5 + 16*ep^3*mtt*s^5 - 62*mtt^5*t - 280*ep*mtt^5*t - 408*ep^2*mtt^5*t - 190*ep^3*mtt^5*t + 156*mtt^4*mWW*t + 687*ep*mtt^4*mWW*t + 956*ep^2*mtt^4*mWW*t + 401*ep^3*mtt^4*mWW*t - 150*mtt^3*mWW^2*t - 693*ep*mtt^3*mWW^2*t - 1014*ep^2*mtt^3*mWW^2*t - 435*ep^3*mtt^3*mWW^2*t + 88*mtt^2*mWW^3*t + 503*ep*mtt^2*mWW^3*t + 922*ep^2*mtt^2*mWW^3*t + 519*ep^3*mtt^2*mWW^3*t - 32*mtt*mWW^4*t - 215*ep*mtt*mWW^4*t - 450*ep^2*mtt*mWW^4*t - 291*ep^3*mtt*mWW^4*t - 2*ep*mWW^5*t - 6*ep^2*mWW^5*t - 4*ep^3*mWW^5*t + 174*mtt^4*s*t + 815*ep*mtt^4*s*t + 1228*ep^2*mtt^4*s*t + 587*ep^3*mtt^4*s*t - 334*mtt^3*mWW*s*t - 1612*ep*mtt^3*mWW*s*t - 2486*ep^2*mtt^3*mWW*s*t - 1184*ep^3*mtt^3*mWW*s*t + 218*mtt^2*mWW^2*s*t + 1156*ep*mtt^2*mWW^2*s*t + 1940*ep^2*mtt^2*mWW^2*s*t + 978*ep^3*mtt^2*mWW^2*s*t - 70*mtt*mWW^3*s*t - 432*ep*mtt*mWW^3*s*t - 818*ep^2*mtt*mWW^3*s*t - 456*ep^3*mtt*mWW^3*s*t + 12*mWW^4*s*t + 73*ep*mWW^4*s*t + 136*ep^2*mWW^4*s*t + 75*ep^3*mWW^4*s*t - 150*mtt^3*s^2*t - 756*ep*mtt^3*s^2*t - 1208*ep^2*mtt^3*s^2*t - 602*ep^3*mtt^3*s^2*t + 196*mtt^2*mWW*s^2*t + 1101*ep*mtt^2*mWW*s^2*t + 1916*ep^2*mtt^2*mWW*s^2*t + 1011*ep^3*mtt^2*mWW*s^2*t - 82*mtt*mWW^2*s^2*t - 525*ep*mtt*mWW^2*s^2*t - 996*ep^2*mtt*mWW^2*s^2*t - 553*ep^3*mtt*mWW^2*s^2*t + 20*mWW^3*s^2*t + 116*ep*mWW^3*s^2*t + 208*ep^2*mWW^3*s^2*t + 112*ep^3*mWW^3*s^2*t + 26*mtt^2*s^3*t + 187*ep*mtt^2*s^3*t + 364*ep^2*mtt^2*s^3*t + 203*ep^3*mtt^2*s^3*t - 26*mtt*mWW*s^3*t - 222*ep*mtt*mWW*s^3*t - 462*ep^2*mtt*mWW*s^3*t - 266*ep^3*mtt*mWW*s^3*t + 20*mWW^2*s^3*t + 115*ep*mWW^2*s^3*t + 198*ep^2*mWW^2*s^3*t + 103*ep^3*mWW^2*s^3*t + 12*mtt*s^4*t + 34*ep*mtt*s^4*t + 24*ep^2*mtt*s^4*t + 2*ep^3*mtt*s^4*t + 8*mWW*s^4*t + 46*ep*mWW*s^4*t + 76*ep^2*mWW*s^4*t + 38*ep^3*mWW*s^4*t + 126*mtt^4*t^2 + 623*ep*mtt^4*t^2 + 986*ep^2*mtt^4*t^2 + 501*ep^3*mtt^4*t^2 - 266*mtt^3*mWW*t^2 - 1290*ep*mtt^3*mWW*t^2 - 1980*ep^2*mtt^3*mWW*t^2 - 956*ep^3*mtt^3*mWW*t^2 + 160*mtt^2*mWW^2*t^2 + 690*ep*mtt^2*mWW^2*t^2 + 864*ep^2*mtt^2*mWW^2*t^2 + 262*ep^3*mtt^2*mWW^2*t^2 - 42*mtt*mWW^3*t^2 - 168*ep*mtt*mWW^3*t^2 - 166*ep^2*mtt*mWW^3*t^2 + 8*ep^3*mtt*mWW^3*t^2 + 22*mWW^4*t^2 + 145*ep*mWW^4*t^2 + 296*ep^2*mWW^4*t^2 + 185*ep^3*mWW^4*t^2 - 270*mtt^3*s*t^2 - 1369*ep*mtt^3*s*t^2 - 2178*ep^2*mtt^3*s*t^2 - 1091*ep^3*mtt^3*s*t^2 + 440*mtt^2*mWW*s*t^2 + 2294*ep*mtt^2*mWW*s*t^2 + 3720*ep^2*mtt^2*mWW*s*t^2 + 1878*ep^3*mtt^2*mWW*s*t^2 - 204*mtt*mWW^2*s*t^2 - 1080*ep*mtt*mWW^2*s*t^2 - 1754*ep^2*mtt*mWW^2*s*t^2 - 866*ep^3*mtt*mWW^2*s*t^2 + 26*mWW^3*s*t^2 + 123*ep*mWW^3*s*t^2 + 172*ep^2*mWW^3*s*t^2 + 63*ep^3*mWW^3*s*t^2 + 168*mtt^2*s^2*t^2 + 909*ep*mtt^2*s^2*t^2 + 1486*ep^2*mtt^2*s^2*t^2 + 745*ep^3*mtt^2*s^2*t^2 - 204*mtt*mWW*s^2*t^2 - 1164*ep*mtt*mWW*s^2*t^2 - 1970*ep^2*mtt*mWW*s^2*t^2 - 1010*ep^3*mtt*mWW*s^2*t^2 + 64*mWW^2*s^2*t^2 + 367*ep*mWW^2*s^2*t^2 + 624*ep^2*mWW^2*s^2*t^2 + 321*ep^3*mWW^2*s^2*t^2 - 24*mtt*s^3*t^2 - 163*ep*mtt*s^3*t^2 - 294*ep^2*mtt*s^3*t^2 - 155*ep^3*mtt*s^3*t^2 + 36*mWW*s^3*t^2 + 211*ep*mWW*s^3*t^2 + 354*ep^2*mWW*s^3*t^2 + 179*ep^3*mWW*s^3*t^2 - 114*mtt^3*t^3 - 599*ep*mtt^3*t^3 - 984*ep^2*mtt^3*t^3 - 511*ep^3*mtt^3*t^3 + 228*mtt^2*mWW*t^3 + 1262*ep*mtt^2*mWW*t^3 + 2194*ep^2*mtt^2*mWW*t^3 + 1220*ep^3*mtt^2*mWW*t^3 - 102*mtt*mWW^2*t^3 - 540*ep*mtt*mWW^2*t^3 - 884*ep^2*mtt*mWW^2*t^3 - 458*ep^3*mtt*mWW^2*t^3 - 12*mWW^3*t^3 - 123*ep*mWW^3*t^3 - 326*ep^2*mWW^3*t^3 - 251*ep^3*mWW^3*t^3 + 164*mtt^2*s*t^3 + 879*ep*mtt^2*s*t^3 + 1424*ep^2*mtt^2*s*t^3 + 709*ep^3*mtt^2*s*t^3 - 230*mtt*mWW*s*t^3 - 1310*ep*mtt*mWW*s*t^3 - 2246*ep^2*mtt*mWW*s*t^3 - 1190*ep^3*mtt*mWW*s*t^3 + 78*mWW^2*s*t^3 + 479*ep*mWW^2*s*t^3 + 882*ep^2*mWW^2*s*t^3 + 505*ep^3*mWW^2*s*t^3 - 56*mtt*s^2*t^3 - 325*ep*mtt*s^2*t^3 - 544*ep^2*mtt*s^2*t^3 - 275*ep^3*mtt*s^2*t^3 + 52*mWW*s^2*t^3 + 309*ep*mWW*s^2*t^3 + 524*ep^2*mWW*s^2*t^3 + 267*ep^3*mWW*s^2*t^3 + 34*mtt^2*t^4 + 171*ep*mtt^2*t^4 + 246*ep^2*mtt^2*t^4 + 97*ep^3*mtt^2*t^4 - 76*mtt*mWW*t^4 - 458*ep*mtt*mWW*t^4 - 838*ep^2*mtt*mWW*t^4 - 480*ep^3*mtt*mWW*t^4 + 42*mWW^2*t^4 + 287*ep*mWW^2*t^4 + 592*ep^2*mWW^2*t^4 + 383*ep^3*mWW^2*t^4 - 24*mtt*s*t^4 - 125*ep*mtt*s*t^4 - 174*ep^2*mtt*s*t^4 - 61*ep^3*mtt*s*t^4 + 20*mWW*s*t^4 + 109*ep*mWW*s*t^4 + 154*ep^2*mWW*s*t^4 + 53*ep^3*mWW*s*t^4 + 4*mtt*t^5 + 35*ep*mtt*t^5 + 92*ep^2*mtt*t^5 + 73*ep^3*mtt*t^5 - 4*mWW*t^5 - 35*ep*mWW*t^5 - 92*ep^2*mWW*t^5 - 73*ep^3*mWW*t^5))/(2*ep*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*ep*(-6*mtt^8 - 22*ep*mtt^8 - 26*ep^2*mtt^8 - 10*ep^3*mtt^8 + 25*mtt^7*mWW + 100*ep*mtt^7*mWW + 133*ep^2*mtt^7*mWW + 58*ep^3*mtt^7*mWW - 44*mtt^6*mWW^2 - 210*ep*mtt^6*mWW^2 - 342*ep^2*mtt^6*mWW^2 - 184*ep^3*mtt^6*mWW^2 + 42*mtt^5*mWW^3 + 242*ep*mtt^5*mWW^3 + 460*ep^2*mtt^5*mWW^3 + 280*ep^3*mtt^5*mWW^3 - 22*mtt^4*mWW^4 - 144*ep*mtt^4*mWW^4 - 296*ep^2*mtt^4*mWW^4 - 190*ep^3*mtt^4*mWW^4 + 5*mtt^3*mWW^5 + 34*ep*mtt^3*mWW^5 + 71*ep^2*mtt^3*mWW^5 + 46*ep^3*mtt^3*mWW^5 + 32*mtt^7*s + 126*ep*mtt^7*s + 164*ep^2*mtt^7*s + 70*ep^3*mtt^7*s - 103*mtt^6*mWW*s - 443*ep*mtt^6*mWW*s - 641*ep^2*mtt^6*mWW*s - 301*ep^3*mtt^6*mWW*s + 129*mtt^5*mWW^2*s + 667*ep*mtt^5*mWW^2*s + 1157*ep^2*mtt^5*mWW^2*s + 639*ep^3*mtt^5*mWW^2*s - 77*mtt^4*mWW^3*s - 507*ep*mtt^4*mWW^3*s - 1037*ep^2*mtt^4*mWW^3*s - 643*ep^3*mtt^4*mWW^3*s + 19*mtt^3*mWW^4*s + 163*ep*mtt^3*mWW^4*s + 375*ep^2*mtt^3*mWW^4*s + 247*ep^3*mtt^3*mWW^4*s - 6*ep*mtt^2*mWW^5*s - 18*ep^2*mtt^2*mWW^5*s - 12*ep^3*mtt^2*mWW^5*s - 60*mtt^6*s^2 - 252*ep*mtt^6*s^2 - 356*ep^2*mtt^6*s^2 - 164*ep^3*mtt^6*s^2 + 131*mtt^5*mWW*s^2 + 623*ep*mtt^5*mWW*s^2 + 1005*ep^2*mtt^5*mWW*s^2 + 513*ep^3*mtt^5*mWW*s^2 - 85*mtt^4*mWW^2*s^2 - 559*ep*mtt^4*mWW^2*s^2 - 1141*ep^2*mtt^4*mWW^2*s^2 - 679*ep^3*mtt^4*mWW^2*s^2 + 9*mtt^3*mWW^3*s^2 + 199*ep*mtt^3*mWW^3*s^2 + 561*ep^2*mtt^3*mWW^3*s^2 + 383*ep^3*mtt^3*mWW^3*s^2 + 5*mtt^2*mWW^4*s^2 - 11*ep*mtt^2*mWW^4*s^2 - 69*ep^2*mtt^2*mWW^4*s^2 - 53*ep^3*mtt^2*mWW^4*s^2 + 40*mtt^5*s^3 + 188*ep*mtt^5*s^3 + 304*ep^2*mtt^5*s^3 + 156*ep^3*mtt^5*s^3 - 25*mtt^4*mWW*s^3 - 211*ep*mtt^4*mWW*s^3 - 499*ep^2*mtt^4*mWW*s^3 - 313*ep^3*mtt^4*mWW*s^3 - 38*mtt^3*mWW^2*s^3 - 23*ep*mtt^3*mWW^2*s^3 + 222*ep^2*mtt^3*mWW^2*s^3 + 207*ep^3*mtt^3*mWW^2*s^3 + 23*mtt^2*mWW^3*s^3 + 46*ep*mtt^2*mWW^3*s^3 - 27*ep^2*mtt^2*mWW^3*s^3 - 50*ep^3*mtt^2*mWW^3*s^3 + 10*mtt^4*s^4 + 18*ep*mtt^4*s^4 - 26*ep^2*mtt^4*s^4 - 34*ep^3*mtt^4*s^4 - 56*mtt^3*mWW*s^4 - 175*ep*mtt^3*mWW*s^4 - 118*ep^2*mtt^3*mWW*s^4 + ep^3*mtt^3*mWW*s^4 + 38*mtt^2*mWW^2*s^4 + 125*ep*mtt^2*mWW^2*s^4 + 104*ep^2*mtt^2*mWW^2*s^4 + 17*ep^3*mtt^2*mWW^2*s^4 - 24*mtt^3*s^5 - 90*ep*mtt^3*s^5 - 100*ep^2*mtt^3*s^5 - 34*ep^3*mtt^3*s^5 + 28*mtt^2*mWW*s^5 + 106*ep*mtt^2*mWW*s^5 + 120*ep^2*mtt^2*mWW*s^5 + 42*ep^3*mtt^2*mWW*s^5 + 8*mtt^2*s^6 + 32*ep*mtt^2*s^6 + 40*ep^2*mtt^2*s^6 + 16*ep^3*mtt^2*s^6 + 37*mtt^7*t + 148*ep*mtt^7*t + 193*ep^2*mtt^7*t + 82*ep^3*mtt^7*t - 134*mtt^6*mWW*t - 541*ep*mtt^6*mWW*t - 698*ep^2*mtt^6*mWW*t - 275*ep^3*mtt^6*mWW*t + 197*mtt^5*mWW^2*t + 883*ep*mtt^5*mWW^2*t + 1289*ep^2*mtt^5*mWW^2*t + 583*ep^3*mtt^5*mWW^2*t - 161*mtt^4*mWW^3*t - 871*ep*mtt^4*mWW^3*t - 1529*ep^2*mtt^4*mWW^3*t - 839*ep^3*mtt^4*mWW^3*t + 82*mtt^3*mWW^4*t + 517*ep*mtt^3*mWW^4*t + 1018*ep^2*mtt^3*mWW^4*t + 619*ep^3*mtt^3*mWW^4*t - 21*mtt^2*mWW^5*t - 136*ep*mtt^2*mWW^5*t - 273*ep^2*mtt^2*mWW^5*t - 170*ep^3*mtt^2*mWW^5*t - 169*mtt^6*s*t - 725*ep*mtt^6*s*t - 1019*ep^2*mtt^6*s*t - 463*ep^3*mtt^6*s*t + 475*mtt^5*mWW*s*t + 2102*ep*mtt^5*mWW*s*t + 3017*ep^2*mtt^5*mWW*s*t + 1350*ep^3*mtt^5*mWW*s*t - 505*mtt^4*mWW^2*s*t - 2489*ep*mtt^4*mWW^2*s*t - 3957*ep^2*mtt^4*mWW^2*s*t - 1925*ep^3*mtt^4*mWW^2*s*t + 275*mtt^3*mWW^3*s*t + 1638*ep*mtt^3*mWW^3*s*t + 3031*ep^2*mtt^3*mWW^3*s*t + 1684*ep^3*mtt^3*mWW^3*s*t - 82*mtt^2*mWW^4*s*t - 570*ep*mtt^2*mWW^4*s*t - 1162*ep^2*mtt^2*mWW^4*s*t - 698*ep^3*mtt^2*mWW^4*s*t + 6*mtt*mWW^5*s*t + 44*ep*mtt*mWW^5*s*t + 90*ep^2*mtt*mWW^5*s*t + 52*ep^3*mtt*mWW^5*s*t + 269*mtt^5*s^2*t + 1237*ep*mtt^5*s^2*t + 1855*ep^2*mtt^5*s^2*t + 887*ep^3*mtt^5*s^2*t - 548*mtt^4*mWW*s^2*t - 2707*ep*mtt^4*mWW*s^2*t - 4312*ep^2*mtt^4*mWW*s^2*t - 2129*ep^3*mtt^4*mWW*s^2*t + 374*mtt^3*mWW^2*s^2*t + 2154*ep*mtt^3*mWW^2*s^2*t + 3844*ep^2*mtt^3*mWW^2*s^2*t + 2040*ep^3*mtt^3*mWW^2*s^2*t - 112*mtt^2*mWW^3*s^2*t - 815*ep*mtt^2*mWW^3*s^2*t - 1660*ep^2*mtt^2*mWW^3*s^2*t - 957*ep^3*mtt^2*mWW^3*s^2*t + 17*mtt*mWW^4*s^2*t + 131*ep*mtt*mWW^4*s^2*t + 273*ep^2*mtt*mWW^4*s^2*t + 159*ep^3*mtt*mWW^4*s^2*t - 163*mtt^4*s^3*t - 841*ep*mtt^4*s^3*t - 1381*ep^2*mtt^4*s^3*t - 703*ep^3*mtt^4*s^3*t + 205*mtt^3*mWW*s^3*t + 1262*ep*mtt^3*mWW*s^3*t + 2335*ep^2*mtt^3*mWW*s^3*t + 1278*ep^3*mtt^3*mWW*s^3*t - 75*mtt^2*mWW^2*s^3*t - 623*ep*mtt^2*mWW^2*s^3*t - 1323*ep^2*mtt^2*mWW^2*s^3*t - 775*ep^3*mtt^2*mWW^2*s^3*t + 17*mtt*mWW^3*s^3*t + 138*ep*mtt*mWW^3*s^3*t + 289*ep^2*mtt*mWW^3*s^3*t + 168*ep^3*mtt*mWW^3*s^3*t + 10*mtt^3*s^4*t + 131*ep*mtt^3*s^4*t + 308*ep^2*mtt^3*s^4*t + 187*ep^3*mtt^3*s^4*t - 2*mtt^2*mWW*s^4*t - 146*ep*mtt^2*mWW*s^4*t - 398*ep^2*mtt^2*mWW*s^4*t - 254*ep^3*mtt^2*mWW*s^4*t + 12*mtt*mWW^2*s^4*t + 95*ep*mtt*mWW^2*s^4*t + 190*ep^2*mtt*mWW^2*s^4*t + 107*ep^3*mtt*mWW^2*s^4*t + 16*mtt^2*s^5*t + 50*ep*mtt^2*s^5*t + 44*ep^2*mtt^2*s^5*t + 10*ep^3*mtt^2*s^5*t + 4*mtt*mWW*s^5*t + 30*ep*mtt*mWW*s^5*t + 56*ep^2*mtt*mWW*s^5*t + 30*ep^3*mtt*mWW*s^5*t - 94*mtt^6*t^2 - 415*ep*mtt^6*t^2 - 604*ep^2*mtt^6*t^2 - 291*ep^3*mtt^6*t^2 + 305*mtt^5*mWW*t^2 + 1315*ep*mtt^5*mWW*t^2 + 1817*ep^2*mtt^5*mWW*t^2 + 787*ep^3*mtt^5*mWW*t^2 - 366*mtt^4*mWW^2*t^2 - 1602*ep*mtt^4*mWW^2*t^2 - 2196*ep^2*mtt^4*mWW^2*t^2 - 884*ep^3*mtt^4*mWW^2*t^2 + 220*mtt^3*mWW^3*t^2 + 1089*ep*mtt^3*mWW^3*t^2 + 1690*ep^2*mtt^3*mWW^3*t^2 + 773*ep^3*mtt^3*mWW^3*t^2 - 92*mtt^2*mWW^4*t^2 - 557*ep*mtt^2*mWW^4*t^2 - 1040*ep^2*mtt^2*mWW^4*t^2 - 587*ep^3*mtt^2*mWW^4*t^2 + 27*mtt*mWW^5*t^2 + 170*ep*mtt*mWW^5*t^2 + 333*ep^2*mtt*mWW^5*t^2 + 202*ep^3*mtt*mWW^5*t^2 + 348*mtt^5*s*t^2 + 1625*ep*mtt^5*s*t^2 + 2462*ep^2*mtt^5*s*t^2 + 1205*ep^3*mtt^5*s*t^2 - 875*mtt^4*mWW*s*t^2 - 4149*ep*mtt^4*mWW*s*t^2 - 6297*ep^2*mtt^4*mWW*s*t^2 - 3011*ep^3*mtt^4*mWW*s*t^2 + 758*mtt^3*mWW^2*s*t^2 + 3740*ep*mtt^3*mWW^2*s*t^2 + 5780*ep^2*mtt^3*mWW^2*s*t^2 + 2706*ep^3*mtt^3*mWW^2*s*t^2 - 301*mtt^2*mWW^3*s*t^2 - 1650*ep*mtt^2*mWW^3*s*t^2 - 2749*ep^2*mtt^2*mWW^3*s*t^2 - 1340*ep^3*mtt^2*mWW^3*s*t^2 + 76*mtt*mWW^4*s*t^2 + 472*ep*mtt*mWW^4*s*t^2 + 876*ep^2*mtt*mWW^4*s*t^2 + 480*ep^3*mtt*mWW^4*s*t^2 - 6*mWW^5*s*t^2 - 38*ep*mWW^5*s*t^2 - 72*ep^2*mWW^5*s*t^2 - 40*ep^3*mWW^5*s*t^2 - 429*mtt^4*s^2*t^2 - 2130*ep*mtt^4*s^2*t^2 - 3349*ep^2*mtt^4*s^2*t^2 - 1660*ep^3*mtt^4*s^2*t^2 + 799*mtt^3*mWW*s^2*t^2 + 4186*ep*mtt^3*mWW*s^2*t^2 + 6837*ep^2*mtt^3*mWW*s^2*t^2 + 3462*ep^3*mtt^3*mWW*s^2*t^2 - 477*mtt^2*mWW^2*s^2*t^2 - 2691*ep*mtt^2*mWW^2*s^2*t^2 - 4593*ep^2*mtt^2*mWW^2*s^2*t^2 - 2367*ep^3*mtt^2*mWW^2*s^2*t^2 + 109*mtt*mWW^3*s^2*t^2 + 663*ep*mtt*mWW^3*s^2*t^2 + 1173*ep^2*mtt*mWW^3*s^2*t^2 + 607*ep^3*mtt*mWW^3*s^2*t^2 - 10*mWW^4*s^2*t^2 - 60*ep*mWW^4*s^2*t^2 - 108*ep^2*mWW^4*s^2*t^2 - 58*ep^3*mWW^4*s^2*t^2 + 193*mtt^3*s^3*t^2 + 1065*ep*mtt^3*s^3*t^2 + 1771*ep^2*mtt^3*s^3*t^2 + 899*ep^3*mtt^3*s^3*t^2 - 260*mtt^2*mWW*s^3*t^2 - 1549*ep*mtt^2*mWW*s^3*t^2 - 2694*ep^2*mtt^2*mWW*s^3*t^2 - 1405*ep^3*mtt^2*mWW*s^3*t^2 + 105*mtt*mWW^2*s^3*t^2 + 656*ep*mtt*mWW^2*s^3*t^2 + 1167*ep^2*mtt*mWW^2*s^3*t^2 + 616*ep^3*mtt*mWW^2*s^3*t^2 - 10*mWW^3*s^3*t^2 - 60*ep*mWW^3*s^3*t^2 - 104*ep^2*mWW^3*s^3*t^2 - 54*ep^3*mWW^3*s^3*t^2 - 18*mtt^2*s^4*t^2 - 145*ep*mtt^2*s^4*t^2 - 280*ep^2*mtt^2*s^4*t^2 - 153*ep^3*mtt^2*s^4*t^2 + 34*mtt*mWW*s^4*t^2 + 217*ep*mtt*mWW*s^4*t^2 + 380*ep^2*mtt*mWW*s^4*t^2 + 197*ep^3*mtt*mWW*s^4*t^2 - 4*mWW^2*s^4*t^2 - 24*ep*mWW^2*s^4*t^2 - 40*ep^2*mWW^2*s^4*t^2 - 20*ep^3*mWW^2*s^4*t^2 + 120*mtt^5*t^3 + 576*ep*mtt^5*t^3 + 906*ep^2*mtt^5*t^3 + 470*ep^3*mtt^5*t^3 - 367*mtt^4*mWW*t^3 - 1739*ep*mtt^4*mWW*t^3 - 2663*ep^2*mtt^4*mWW*t^3 - 1319*ep^3*mtt^4*mWW*t^3 + 378*mtt^3*mWW^2*t^3 + 1753*ep*mtt^3*mWW^2*t^3 + 2556*ep^2*mtt^3*mWW^2*t^3 + 1149*ep^3*mtt^3*mWW^2*t^3 - 146*mtt^2*mWW^3*t^3 - 661*ep*mtt^2*mWW^3*t^3 - 878*ep^2*mtt^2*mWW^3*t^3 - 299*ep^3*mtt^2*mWW^3*t^3 + 26*mtt*mWW^4*t^3 + 139*ep*mtt*mWW^4*t^3 + 210*ep^2*mtt*mWW^4*t^3 + 77*ep^3*mtt*mWW^4*t^3 - 11*mWW^5*t^3 - 68*ep*mWW^5*t^3 - 131*ep^2*mWW^5*t^3 - 78*ep^3*mWW^5*t^3 - 331*mtt^4*s*t^3 - 1645*ep*mtt^4*s*t^3 - 2597*ep^2*mtt^4*s*t^3 - 1307*ep^3*mtt^4*s*t^3 + 780*mtt^3*mWW*s*t^3 + 4012*ep*mtt^3*mWW*s*t^3 + 6514*ep^2*mtt^3*mWW*s*t^3 + 3354*ep^3*mtt^3*mWW*s*t^3 - 578*mtt^2*mWW^2*s*t^3 - 3072*ep*mtt^2*mWW^2*s*t^3 - 5062*ep^2*mtt^2*mWW^2*s*t^3 - 2600*ep^3*mtt^2*mWW^2*s*t^3 + 142*mtt*mWW^3*s*t^3 + 770*ep*mtt*mWW^3*s*t^3 + 1234*ep^2*mtt*mWW^3*s*t^3 + 582*ep^3*mtt*mWW^3*s*t^3 - 13*mWW^4*s*t^3 - 65*ep*mWW^4*s*t^3 - 89*ep^2*mWW^4*s*t^3 - 29*ep^3*mWW^4*s*t^3 + 276*mtt^3*s^2*t^3 + 1449*ep*mtt^3*s^2*t^3 + 2324*ep^2*mtt^3*s^2*t^3 + 1151*ep^3*mtt^3*s^2*t^3 - 470*mtt^2*mWW*s^2*t^3 - 2617*ep*mtt^2*mWW*s^2*t^3 - 4398*ep^2*mtt^2*mWW*s^2*t^3 - 2275*ep^3*mtt^2*mWW*s^2*t^3 + 238*mtt*mWW^2*s^2*t^3 + 1411*ep*mtt*mWW^2*s^2*t^3 + 2474*ep^2*mtt*mWW^2*s^2*t^3 + 1325*ep^3*mtt*mWW^2*s^2*t^3 - 32*mWW^3*s^2*t^3 - 195*ep*mWW^3*s^2*t^3 - 340*ep^2*mWW^3*s^2*t^3 - 177*ep^3*mWW^3*s^2*t^3 - 68*mtt^2*s^3*t^3 - 400*ep*mtt^2*s^3*t^3 - 676*ep^2*mtt^2*s^3*t^3 - 344*ep^3*mtt^2*s^3*t^3 + 82*mtt*mWW*s^3*t^3 + 494*ep*mtt*mWW*s^3*t^3 + 844*ep^2*mtt*mWW*s^3*t^3 + 432*ep^3*mtt*mWW*s^3*t^3 - 18*mWW^2*s^3*t^3 - 110*ep*mWW^2*s^3*t^3 - 188*ep^2*mWW^2*s^3*t^3 - 96*ep^3*mWW^2*s^3*t^3 - 74*mtt^4*t^4 - 374*ep*mtt^4*t^4 - 606*ep^2*mtt^4*t^4 - 318*ep^3*mtt^4*t^4 + 226*mtt^3*mWW*t^4 + 1167*ep*mtt^3*mWW*t^4 + 1930*ep^2*mtt^3*mWW*t^4 + 1033*ep^3*mtt^3*mWW*t^4 - 224*mtt^2*mWW^2*t^4 - 1167*ep*mtt^2*mWW^2*t^4 - 1934*ep^2*mtt^2*mWW^2*t^4 - 1031*ep^3*mtt^2*mWW^2*t^4 + 66*mtt*mWW^3*t^4 + 329*ep*mtt*mWW^3*t^4 + 502*ep^2*mtt*mWW^3*t^4 + 235*ep^3*mtt*mWW^3*t^4 + 6*mWW^4*t^4 + 45*ep*mWW^4*t^4 + 108*ep^2*mWW^4*t^4 + 81*ep^3*mWW^4*t^4 + 128*mtt^3*s*t^4 + 643*ep*mtt^3*s*t^4 + 980*ep^2*mtt^3*s*t^4 + 453*ep^3*mtt^3*s*t^4 - 295*mtt^2*mWW*s*t^4 - 1592*ep*mtt^2*mWW*s*t^4 - 2635*ep^2*mtt^2*mWW*s*t^4 - 1358*ep^3*mtt^2*mWW*s*t^4 + 206*mtt*mWW^2*s*t^4 + 1200*ep*mtt*mWW^2*s*t^4 + 2134*ep^2*mtt*mWW^2*s*t^4 + 1188*ep^3*mtt*mWW^2*s*t^4 - 39*mWW^3*s*t^4 - 251*ep*mWW^3*s*t^4 - 479*ep^2*mWW^3*s*t^4 - 283*ep^3*mWW^3*s*t^4 - 52*mtt^2*s^2*t^4 - 276*ep*mtt^2*s^2*t^4 - 418*ep^2*mtt^2*s^2*t^4 - 182*ep^3*mtt^2*s^2*t^4 + 74*mtt*mWW*s^2*t^4 + 415*ep*mtt*mWW*s^2*t^4 + 662*ep^2*mtt*mWW*s^2*t^4 + 309*ep^3*mtt*mWW*s^2*t^4 - 26*mWW^2*s^2*t^4 - 155*ep*mWW^2*s^2*t^4 - 264*ep^2*mWW^2*s^2*t^4 - 135*ep^3*mWW^2*s^2*t^4 + 15*mtt^3*t^5 + 72*ep*mtt^3*t^5 + 101*ep^2*mtt^3*t^5 + 40*ep^3*mtt^3*t^5 - 51*mtt^2*mWW*t^5 - 272*ep*mtt^2*mWW*t^5 - 447*ep^2*mtt^2*mWW*t^5 - 230*ep^3*mtt^2*mWW*t^5 + 57*mtt*mWW^2*t^5 + 328*ep*mtt*mWW^2*t^5 + 591*ep^2*mtt*mWW^2*t^5 + 340*ep^3*mtt*mWW^2*t^5 - 21*mWW^3*t^5 - 128*ep*mWW^3*t^5 - 245*ep^2*mWW^3*t^5 - 150*ep^3*mWW^3*t^5 - 8*mtt^2*s*t^5 - 24*ep*mtt^2*s*t^5 + 10*ep^2*mtt^2*s*t^5 + 42*ep^3*mtt^2*s*t^5 + 18*mtt*mWW*s*t^5 + 70*ep*mtt*mWW*s*t^5 + 42*ep^2*mtt*mWW*s*t^5 - 34*ep^3*mtt*mWW*s*t^5 - 10*mWW^2*s*t^5 - 46*ep*mWW^2*s*t^5 - 52*ep^2*mWW^2*s*t^5 - 8*ep^3*mWW^2*s*t^5 + 2*mtt^2*t^6 + 15*ep*mtt^2*t^6 + 36*ep^2*mtt^2*t^6 + 27*ep^3*mtt^2*t^6 - 4*mtt*mWW*t^6 - 30*ep*mtt*mWW*t^6 - 72*ep^2*mtt*mWW*t^6 - 54*ep^3*mtt*mWW*t^6 + 2*mWW^2*t^6 + 15*ep*mWW^2*t^6 + 36*ep^2*mWW^2*t^6 + 27*ep^3*mWW^2*t^6))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((1 + 4*ep)*(-(mtt*mWW) + mWW*s - mtt*t + 2*mWW*t + s*t)*(2*mtt^2 - 3*mtt*mWW - 4*mtt*s + 3*mWW*s + 2*s^2 - 3*mtt*t + 4*mWW*t + 3*s*t))/((1 + ep)*s*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t))), (3*ep*(-1 + 2*ep)*(-mtt + s)*(2*mtt^2 - 3*mtt*mWW - 4*mtt*s + 3*mWW*s + 2*s^2 - 3*mtt*t + 4*mWW*t + 3*s*t))/((1 + ep)*s^2*(-mtt + mWW + s)*(mWW - t)^2*(-mtt + s + t)), ((-mtt + s + t)*(4*mtt^2*mWW^3 + 24*ep*mtt^2*mWW^3 + 32*ep^2*mtt^2*mWW^3 - 6*mtt*mWW^4 - 34*ep*mtt*mWW^4 - 46*ep^2*mtt*mWW^4 - 2*ep*mWW^5 - 2*ep^2*mWW^5 - 8*mtt*mWW^3*s - 48*ep*mtt*mWW^3*s - 64*ep^2*mtt*mWW^3*s + 6*mWW^4*s + 34*ep*mWW^4*s + 46*ep^2*mWW^4*s + 4*mWW^3*s^2 + 24*ep*mWW^3*s^2 + 32*ep^2*mWW^3*s^2 + 4*mtt^2*mWW^2*t + 24*ep*mtt^2*mWW^2*t + 32*ep^2*mtt^2*mWW^2*t - 16*mtt*mWW^3*t - 90*ep*mtt*mWW^3*t - 110*ep^2*mtt*mWW^3*t + 22*mWW^4*t + 121*ep*mWW^4*t + 147*ep^2*mWW^4*t - 8*mtt*mWW^2*s*t - 48*ep*mtt*mWW^2*s*t - 64*ep^2*mtt*mWW^2*s*t + 16*mWW^3*s*t + 90*ep*mWW^3*s*t + 110*ep^2*mWW^3*s*t + 4*mWW^2*s^2*t + 24*ep*mWW^2*s^2*t + 32*ep^2*mWW^2*s^2*t + 2*mtt*mWW^2*t^2 - 6*ep*mtt*mWW^2*t^2 - 26*ep^2*mtt*mWW^2*t^2 - 36*mWW^3*t^2 - 165*ep*mWW^3*t^2 - 171*ep^2*mWW^3*t^2 - 2*mWW^2*s*t^2 + 6*ep*mWW^2*s*t^2 + 26*ep^2*mWW^2*s*t^2 - 4*mtt*mWW*t^3 - 14*ep*mtt*mWW*t^3 - 10*ep^2*mtt*mWW*t^3 + 54*mWW^2*t^3 + 247*ep*mWW^2*t^3 + 259*ep^2*mWW^2*t^3 + 4*mWW*s*t^3 + 14*ep*mWW*s*t^3 + 10*ep^2*mWW*s*t^3 - 32*mWW*t^4 - 137*ep*mWW*t^4 - 135*ep^2*mWW*t^4 + 8*t^5 + 32*ep*t^5 + 30*ep^2*t^5))/(2*ep*(1 + 2*ep)*mWW^2*s*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^3), (-3*ep*(-mtt + s + t)*(2*mtt^2*mWW^3 + 10*ep*mtt^2*mWW^3 + 12*ep^2*mtt^2*mWW^3 - 3*mtt*mWW^4 - 15*ep*mtt*mWW^4 - 18*ep^2*mtt*mWW^4 - 4*mtt*mWW^3*s - 20*ep*mtt*mWW^3*s - 24*ep^2*mtt*mWW^3*s + 3*mWW^4*s + 15*ep*mWW^4*s + 18*ep^2*mWW^4*s + 2*mWW^3*s^2 + 10*ep*mWW^3*s^2 + 12*ep^2*mWW^3*s^2 + 2*mtt^2*mWW^2*t + 14*ep*mtt^2*mWW^2*t + 20*ep^2*mtt^2*mWW^2*t - 8*mtt*mWW^3*t - 42*ep*mtt*mWW^3*t - 52*ep^2*mtt*mWW^3*t + 11*mWW^4*t + 51*ep*mWW^4*t + 58*ep^2*mWW^4*t - 4*mtt*mWW^2*s*t - 28*ep*mtt*mWW^2*s*t - 40*ep^2*mtt*mWW^2*s*t + 8*mWW^3*s*t + 42*ep*mWW^3*s*t + 52*ep^2*mWW^3*s*t + 2*mWW^2*s^2*t + 14*ep*mWW^2*s^2*t + 20*ep^2*mWW^2*s^2*t + mtt*mWW^2*t^2 - 9*ep*mtt*mWW^2*t^2 - 22*ep^2*mtt*mWW^2*t^2 - 18*mWW^3*t^2 - 66*ep*mWW^3*t^2 - 58*ep^2*mWW^3*t^2 - mWW^2*s*t^2 + 9*ep*mWW^2*s*t^2 + 22*ep^2*mWW^2*s*t^2 - 2*mtt*mWW*t^3 - 6*ep*mtt*mWW*t^3 - 4*ep^2*mtt*mWW*t^3 + 27*mWW^2*t^3 + 109*ep*mWW^2*t^3 + 106*ep^2*mWW^2*t^3 + 2*mWW*s*t^3 + 6*ep*mWW*s*t^3 + 4*ep^2*mWW*s*t^3 - 16*mWW*t^4 - 60*ep*mWW*t^4 - 54*ep^2*mWW*t^4 + 4*t^5 + 14*ep*t^5 + 12*ep^2*t^5))/((1 + ep)*(1 + 2*ep)*mWW^2*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^3), -(-24*ep*mtt^10*mWW - 64*ep^2*mtt^10*mWW - 40*ep^3*mtt^10*mWW - 12*mtt^9*mWW^2 + 80*ep*mtt^9*mWW^2 + 296*ep^2*mtt^9*mWW^2 + 212*ep^3*mtt^9*mWW^2 + 62*mtt^8*mWW^3 + 12*ep*mtt^8*mWW^3 - 362*ep^2*mtt^8*mWW^3 - 336*ep^3*mtt^8*mWW^3 - 138*mtt^7*mWW^4 - 448*ep*mtt^7*mWW^4 - 402*ep^2*mtt^7*mWW^4 - 76*ep^3*mtt^7*mWW^4 + 172*mtt^6*mWW^5 + 960*ep*mtt^6*mWW^5 + 1716*ep^2*mtt^6*mWW^5 + 968*ep^3*mtt^6*mWW^5 - 128*mtt^5*mWW^6 - 1008*ep*mtt^5*mWW^6 - 2212*ep^2*mtt^5*mWW^6 - 1428*ep^3*mtt^5*mWW^6 + 54*mtt^4*mWW^7 + 556*ep*mtt^4*mWW^7 + 1366*ep^2*mtt^4*mWW^7 + 944*ep^3*mtt^4*mWW^7 - 10*mtt^3*mWW^8 - 128*ep*mtt^3*mWW^8 - 338*ep^2*mtt^3*mWW^8 - 244*ep^3*mtt^3*mWW^8 + 186*ep*mtt^9*mWW*s + 496*ep^2*mtt^9*mWW*s + 310*ep^3*mtt^9*mWW*s + 64*mtt^8*mWW^2*s - 592*ep*mtt^8*mWW^2*s - 2042*ep^2*mtt^8*mWW^2*s - 1438*ep^3*mtt^8*mWW^2*s - 258*mtt^7*mWW^3*s + 208*ep*mtt^7*mWW^3*s + 2274*ep^2*mtt^7*mWW^3*s + 1944*ep^3*mtt^7*mWW^3*s + 414*mtt^6*mWW^4*s + 1500*ep*mtt^6*mWW^4*s + 1592*ep^2*mtt^6*mWW^4*s + 430*ep^3*mtt^6*mWW^4*s - 324*mtt^5*mWW^5*s - 2770*ep*mtt^5*mWW^5*s - 6024*ep^2*mtt^5*mWW^5*s - 3706*ep^3*mtt^5*mWW^5*s + 108*mtt^4*mWW^6*s + 2108*ep*mtt^4*mWW^6*s + 5658*ep^2*mtt^4*mWW^6*s + 3870*ep^3*mtt^4*mWW^6*s + 6*mtt^3*mWW^7*s - 696*ep*mtt^3*mWW^7*s - 2202*ep^2*mtt^3*mWW^7*s - 1604*ep^3*mtt^3*mWW^7*s - 10*mtt^2*mWW^8*s + 56*ep*mtt^2*mWW^8*s + 248*ep^2*mtt^2*mWW^8*s + 194*ep^3*mtt^2*mWW^8*s - 630*ep*mtt^8*mWW*s^2 - 1680*ep^2*mtt^8*mWW*s^2 - 1050*ep^3*mtt^8*mWW*s^2 - 132*mtt^7*mWW^2*s^2 + 1869*ep*mtt^7*mWW^2*s^2 + 6022*ep^2*mtt^7*mWW^2*s^2 + 4161*ep^3*mtt^7*mWW^2*s^2 + 368*mtt^6*mWW^3*s^2 - 1130*ep*mtt^6*mWW^3*s^2 - 5724*ep^2*mtt^6*mWW^3*s^2 - 4530*ep^3*mtt^6*mWW^3*s^2 - 314*mtt^5*mWW^4*s^2 - 1931*ep*mtt^5*mWW^4*s^2 - 3300*ep^2*mtt^5*mWW^4*s^2 - 1583*ep^3*mtt^5*mWW^4*s^2 + 14*mtt^4*mWW^5*s^2 + 3372*ep*mtt^4*mWW^5*s^2 + 9738*ep^2*mtt^4*mWW^5*s^2 + 6620*ep^3*mtt^4*mWW^5*s^2 + 102*mtt^3*mWW^6*s^2 - 2007*ep*mtt^3*mWW^6*s^2 - 6732*ep^2*mtt^3*mWW^6*s^2 - 4875*ep^3*mtt^3*mWW^6*s^2 - 38*mtt^2*mWW^7*s^2 + 516*ep*mtt^2*mWW^7*s^2 + 1866*ep^2*mtt^2*mWW^7*s^2 + 1400*ep^3*mtt^2*mWW^7*s^2 - 59*ep*mtt*mWW^8*s^2 - 190*ep^2*mtt*mWW^8*s^2 - 143*ep^3*mtt*mWW^8*s^2 + 1218*ep*mtt^7*mWW*s^3 + 3248*ep^2*mtt^7*mWW*s^3 + 2030*ep^3*mtt^7*mWW*s^3 + 120*mtt^6*mWW^2*s^3 - 3265*ep*mtt^6*mWW^2*s^3 - 9840*ep^2*mtt^6*mWW^2*s^3 - 6655*ep^3*mtt^6*mWW^2*s^3 - 140*mtt^5*mWW^3*s^3 + 2098*ep*mtt^5*mWW^3*s^3 + 7172*ep^2*mtt^5*mWW^3*s^3 + 5270*ep^3*mtt^5*mWW^3*s^3 - 130*mtt^4*mWW^4*s^3 + 1735*ep*mtt^4*mWW^4*s^3 + 5450*ep^2*mtt^4*mWW^4*s^3 + 3593*ep^3*mtt^4*mWW^4*s^3 + 206*mtt^3*mWW^5*s^3 - 3112*ep*mtt^3*mWW^5*s^3 - 10354*ep^2*mtt^3*mWW^5*s^3 - 7332*ep^3*mtt^3*mWW^5*s^3 - 46*mtt^2*mWW^6*s^3 + 1685*ep*mtt^2*mWW^6*s^3 + 5362*ep^2*mtt^2*mWW^6*s^3 + 3823*ep^3*mtt^2*mWW^6*s^3 - 10*mtt*mWW^7*s^3 - 380*ep*mtt*mWW^7*s^3 - 1102*ep^2*mtt*mWW^7*s^3 - 772*ep^3*mtt*mWW^7*s^3 + 21*ep*mWW^8*s^3 + 64*ep^2*mWW^8*s^3 + 43*ep^3*mWW^8*s^3 - 1470*ep*mtt^6*mWW*s^4 - 3920*ep^2*mtt^6*mWW*s^4 - 2450*ep^3*mtt^6*mWW*s^4 - 20*mtt^5*mWW^2*s^4 + 3410*ep*mtt^5*mWW^2*s^4 + 9620*ep^2*mtt^5*mWW^2*s^4 + 6350*ep^3*mtt^5*mWW^2*s^4 - 130*mtt^4*mWW^3*s^4 - 1654*ep*mtt^4*mWW^3*s^4 - 4210*ep^2*mtt^4*mWW^3*s^4 - 2870*ep^3*mtt^4*mWW^3*s^4 + 204*mtt^3*mWW^4*s^4 - 1984*ep*mtt^3*mWW^4*s^4 - 6676*ep^2*mtt^3*mWW^4*s^4 - 4592*ep^3*mtt^3*mWW^4*s^4 - 18*mtt^2*mWW^5*s^4 + 2552*ep*mtt^2*mWW^5*s^4 + 7482*ep^2*mtt^2*mWW^5*s^4 + 5096*ep^3*mtt^2*mWW^5*s^4 - 36*mtt*mWW^6*s^4 - 944*ep*mtt*mWW^6*s^4 - 2568*ep^2*mtt*mWW^6*s^4 - 1716*ep^3*mtt*mWW^6*s^4 + 90*ep*mWW^7*s^4 + 272*ep^2*mWW^7*s^4 + 182*ep^3*mWW^7*s^4 + 1134*ep*mtt^5*mWW*s^5 + 3024*ep^2*mtt^5*mWW*s^5 + 1890*ep^3*mtt^5*mWW*s^5 - 48*mtt^4*mWW^2*s^5 - 2130*ep*mtt^4*mWW^2*s^5 - 5626*ep^2*mtt^4*mWW^2*s^5 - 3612*ep^3*mtt^4*mWW^2*s^5 + 118*mtt^3*mWW^3*s^5 + 284*ep*mtt^3*mWW^3*s^5 + 282*ep^2*mtt^3*mWW^3*s^5 + 156*ep^3*mtt^3*mWW^3*s^5 - 4*mtt^2*mWW^4*s^5 + 1760*ep*mtt^2*mWW^4*s^5 + 4890*ep^2*mtt^2*mWW^4*s^5 + 3194*ep^3*mtt^2*mWW^4*s^5 - 50*mtt*mWW^5*s^5 - 1166*ep*mtt*mWW^5*s^5 - 3030*ep^2*mtt*mWW^5*s^5 - 1954*ep^3*mtt*mWW^5*s^5 + 166*ep*mWW^6*s^5 + 492*ep^2*mWW^6*s^5 + 326*ep^3*mWW^6*s^5 - 546*ep*mtt^4*mWW*s^6 - 1456*ep^2*mtt^4*mWW*s^6 - 910*ep^3*mtt^4*mWW*s^6 + 36*mtt^3*mWW^2*s^6 + 737*ep*mtt^3*mWW^2*s^6 + 1822*ep^2*mtt^3*mWW^2*s^6 + 1133*ep^3*mtt^3*mWW^2*s^6 - 12*mtt^2*mWW^3*s^6 + 338*ep*mtt^2*mWW^3*s^6 + 936*ep^2*mtt^2*mWW^3*s^6 + 586*ep^3*mtt^2*mWW^3*s^6 - 32*mtt*mWW^4*s^6 - 717*ep*mtt*mWW^4*s^6 - 1790*ep^2*mtt*mWW^4*s^6 - 1117*ep^3*mtt*mWW^4*s^6 + 164*ep*mWW^5*s^6 + 472*ep^2*mWW^5*s^6 + 308*ep^3*mWW^5*s^6 + 150*ep*mtt^3*mWW*s^7 + 400*ep^2*mtt^3*mWW*s^7 + 250*ep^3*mtt^3*mWW*s^7 - 8*mtt^2*mWW^2*s^7 - 109*ep*mtt^2*mWW^2*s^7 - 252*ep^2*mtt^2*mWW^2*s^7 - 151*ep^3*mtt^2*mWW^2*s^7 - 8*mtt*mWW^3*s^7 - 174*ep*mtt*mWW^3*s^7 - 416*ep^2*mtt*mWW^3*s^7 - 250*ep^3*mtt*mWW^3*s^7 + 85*ep*mWW^4*s^7 + 236*ep^2*mWW^4*s^7 + 151*ep^3*mWW^4*s^7 - 18*ep*mtt^2*mWW*s^8 - 48*ep^2*mtt^2*mWW*s^8 - 30*ep^3*mtt^2*mWW*s^8 + 18*ep*mWW^3*s^8 + 48*ep^2*mWW^3*s^8 + 30*ep^3*mWW^3*s^8 + 12*mtt^9*mWW*t + 178*ep*mtt^9*mWW*t + 404*ep^2*mtt^9*mWW*t + 238*ep^3*mtt^9*mWW*t - 668*ep*mtt^8*mWW^2*t - 1874*ep^2*mtt^8*mWW^2*t - 1266*ep^3*mtt^8*mWW^2*t - 142*mtt^7*mWW^3*t + 632*ep*mtt^7*mWW^3*t + 2798*ep^2*mtt^7*mWW^3*t + 2208*ep^3*mtt^7*mWW^3*t + 352*mtt^6*mWW^4*t + 604*ep*mtt^6*mWW^4*t - 758*ep^2*mtt^6*mWW^4*t - 1238*ep^3*mtt^6*mWW^4*t - 416*mtt^5*mWW^5*t - 1886*ep*mtt^5*mWW^5*t - 2520*ep^2*mtt^5*mWW^5*t - 906*ep^3*mtt^5*mWW^5*t + 304*mtt^4*mWW^6*t + 1996*ep*mtt^4*mWW^6*t + 3754*ep^2*mtt^4*mWW^6*t + 2058*ep^3*mtt^4*mWW^6*t - 142*mtt^3*mWW^7*t - 1148*ep*mtt^3*mWW^7*t - 2490*ep^2*mtt^3*mWW^7*t - 1556*ep^3*mtt^3*mWW^7*t + 32*mtt^2*mWW^8*t + 292*ep*mtt^2*mWW^8*t + 686*ep^2*mtt^2*mWW^8*t + 462*ep^3*mtt^2*mWW^8*t - 64*mtt^8*mWW*s*t - 1118*ep*mtt^8*mWW*s*t - 2578*ep^2*mtt^8*mWW*s*t - 1512*ep^3*mtt^8*mWW*s*t - 40*mtt^7*mWW^2*s*t + 3554*ep*mtt^7*mWW^2*s*t + 10114*ep^2*mtt^7*mWW^2*s*t + 6780*ep^3*mtt^7*mWW^2*s*t + 642*mtt^6*mWW^3*s*t - 2602*ep*mtt^6*mWW^3*s*t - 11818*ep^2*mtt^6*mWW^3*s*t - 9262*ep^3*mtt^6*mWW^3*s*t - 1130*mtt^5*mWW^4*s*t - 2878*ep*mtt^5*mWW^4*s*t - 238*ep^2*mtt^5*mWW^4*s*t + 2054*ep^3*mtt^5*mWW^4*s*t + 902*mtt^4*mWW^5*s*t + 5994*ep*mtt^4*mWW^5*s*t + 10916*ep^2*mtt^4*mWW^5*s*t + 5780*ep^3*mtt^4*mWW^5*s*t - 378*mtt^3*mWW^6*s*t - 3962*ep*mtt^3*mWW^6*s*t - 8948*ep^2*mtt^3*mWW^6*s*t - 5528*ep^3*mtt^3*mWW^6*s*t + 48*mtt^2*mWW^7*s*t + 966*ep*mtt^2*mWW^7*s*t + 2552*ep^2*mtt^2*mWW^7*s*t + 1714*ep^3*mtt^2*mWW^7*s*t + 20*mtt*mWW^8*s*t + 46*ep*mtt*mWW^8*s*t - 26*ep^3*mtt*mWW^8*s*t + 132*mtt^7*mWW*s^2*t + 2985*ep*mtt^7*mWW*s^2*t + 7042*ep^2*mtt^7*mWW*s^2*t + 4129*ep^3*mtt^7*mWW*s^2*t + 192*mtt^6*mWW^2*s^2*t - 7879*ep*mtt^6*mWW^2*s^2*t - 22834*ep^2*mtt^6*mWW^2*s^2*t - 15215*ep^3*mtt^6*mWW^2*s^2*t - 1118*mtt^5*mWW^3*s^2*t + 4330*ep*mtt^5*mWW^3*s^2*t + 20002*ep^2*mtt^5*mWW^3*s^2*t + 15602*ep^3*mtt^5*mWW^3*s^2*t + 1200*mtt^4*mWW^4*s^2*t + 4924*ep*mtt^4*mWW^4*s^2*t + 5066*ep^2*mtt^4*mWW^4*s^2*t + 874*ep^3*mtt^4*mWW^4*s^2*t - 444*mtt^3*mWW^5*s^2*t - 6601*ep*mtt^3*mWW^5*s^2*t - 15370*ep^2*mtt^3*mWW^5*s^2*t - 9449*ep^3*mtt^3*mWW^5*s^2*t - 20*mtt^2*mWW^6*s^2*t + 2281*ep*mtt^2*mWW^6*s^2*t + 6610*ep^2*mtt^2*mWW^6*s^2*t + 4513*ep^3*mtt^2*mWW^6*s^2*t + 70*mtt*mWW^7*s^2*t - 10*ep*mtt*mWW^7*s^2*t - 526*ep^2*mtt*mWW^7*s^2*t - 494*ep^3*mtt*mWW^7*s^2*t - 12*mWW^8*s^2*t - 30*ep*mWW^8*s^2*t + 10*ep^2*mWW^8*s^2*t + 40*ep^3*mWW^8*s^2*t - 120*mtt^6*mWW*s^3*t - 4385*ep*mtt^6*mWW*s^3*t - 10680*ep^2*mtt^6*mWW*s^3*t - 6295*ep^3*mtt^6*mWW*s^3*t - 360*mtt^5*mWW^2*s^3*t + 9396*ep*mtt^5*mWW^2*s^3*t + 27788*ep^2*mtt^5*mWW^2*s^3*t + 18440*ep^3*mtt^5*mWW^2*s^3*t + 910*mtt^4*mWW^3*s^3*t - 3614*ep*mtt^4*mWW^3*s^3*t - 16840*ep^2*mtt^4*mWW^3*s^3*t - 13184*ep^3*mtt^4*mWW^3*s^3*t - 398*mtt^3*mWW^4*s^3*t - 4380*ep*mtt^3*mWW^4*s^3*t - 8424*ep^2*mtt^3*mWW^4*s^3*t - 4246*ep^3*mtt^3*mWW^4*s^3*t - 110*mtt^2*mWW^5*s^3*t + 3595*ep*mtt^2*mWW^5*s^3*t + 10380*ep^2*mtt^2*mWW^5*s^3*t + 6919*ep^3*mtt^2*mWW^5*s^3*t + 110*mtt*mWW^6*s^3*t - 572*ep*mtt*mWW^6*s^3*t - 2376*ep^2*mtt*mWW^6*s^3*t - 1834*ep^3*mtt*mWW^6*s^3*t - 32*mWW^7*s^3*t - 40*ep*mWW^7*s^3*t + 152*ep^2*mWW^7*s^3*t + 200*ep^3*mWW^7*s^3*t + 20*mtt^5*mWW*s^4*t + 3820*ep*mtt^5*mWW*s^4*t + 9720*ep^2*mtt^5*mWW*s^4*t + 5800*ep^3*mtt^5*mWW*s^4*t + 320*mtt^4*mWW^2*s^4*t - 6494*ep*mtt^4*mWW^2*s^4*t - 19502*ep^2*mtt^4*mWW^2*s^4*t - 12900*ep^3*mtt^4*mWW^2*s^4*t - 312*mtt^3*mWW^3*s^4*t + 1349*ep*mtt^3*mWW^3*s^4*t + 6586*ep^2*mtt^3*mWW^3*s^4*t + 5361*ep^3*mtt^3*mWW^3*s^4*t - 52*mtt^2*mWW^4*s^4*t + 2657*ep*mtt^2*mWW^4*s^4*t + 6910*ep^2*mtt^2*mWW^4*s^4*t + 4189*ep^3*mtt^2*mWW^4*s^4*t + 96*mtt*mWW^5*s^4*t - 1297*ep*mtt*mWW^5*s^4*t - 4146*ep^2*mtt*mWW^5*s^4*t - 2901*ep^3*mtt*mWW^5*s^4*t - 40*mWW^6*s^4*t + 61*ep*mWW^6*s^4*t + 496*ep^2*mWW^6*s^4*t + 451*ep^3*mWW^6*s^4*t + 48*mtt^4*mWW*s^5*t - 1968*ep*mtt^4*mWW*s^5*t - 5314*ep^2*mtt^4*mWW*s^5*t - 3238*ep^3*mtt^4*mWW*s^5*t - 120*mtt^3*mWW^2*s^5*t + 2614*ep*mtt^3*mWW^2*s^5*t + 7762*ep^2*mtt^3*mWW^2*s^5*t + 5096*ep^3*mtt^3*mWW^2*s^5*t + 8*mtt^2*mWW^3*s^5*t + 95*ep*mtt^2*mWW^3*s^5*t - 226*ep^2*mtt^2*mWW^3*s^5*t - 437*ep^3*mtt^2*mWW^3*s^5*t + 36*mtt*mWW^4*s^5*t - 1104*ep*mtt*mWW^4*s^5*t - 3074*ep^2*mtt*mWW^4*s^5*t - 1978*ep^3*mtt*mWW^4*s^5*t - 28*mWW^5*s^5*t + 195*ep*mWW^5*s^5*t + 740*ep^2*mWW^5*s^5*t + 557*ep^3*mWW^5*s^5*t - 36*mtt^3*mWW*s^6*t + 553*ep*mtt^3*mWW*s^6*t + 1618*ep^2*mtt^3*mWW*s^6*t + 1017*ep^3*mtt^3*mWW*s^6*t - 583*ep*mtt^2*mWW^2*s^6*t - 1566*ep^2*mtt^2*mWW^2*s^6*t - 995*ep^3*mtt^2*mWW^2*s^6*t + 12*mtt*mWW^3*s^6*t - 243*ep*mtt*mWW^3*s^6*t - 634*ep^2*mtt*mWW^3*s^6*t - 367*ep^3*mtt*mWW^3*s^6*t - 8*mWW^4*s^6*t + 177*ep*mWW^4*s^6*t + 518*ep^2*mWW^4*s^6*t + 345*ep^3*mWW^4*s^6*t + 8*mtt^2*mWW*s^7*t - 65*ep*mtt^2*mWW*s^7*t - 212*ep^2*mtt^2*mWW*s^7*t - 139*ep^3*mtt^2*mWW*s^7*t + 8*mtt*mWW^2*s^7*t + 60*ep*mtt*mWW^2*s^7*t + 112*ep^2*mtt*mWW^2*s^7*t + 60*ep^3*mtt*mWW^2*s^7*t + 53*ep*mWW^3*s^7*t + 132*ep^2*mWW^3*s^7*t + 79*ep^3*mWW^3*s^7*t - 12*ep*mtt^9*t^2 - 44*ep^2*mtt^9*t^2 - 40*ep^3*mtt^9*t^2 - 62*mtt^8*mWW*t^2 - 452*ep*mtt^8*mWW*t^2 - 756*ep^2*mtt^8*mWW*t^2 - 306*ep^3*mtt^8*mWW*t^2 + 154*mtt^7*mWW^2*t^2 + 1869*ep*mtt^7*mWW^2*t^2 + 4126*ep^2*mtt^7*mWW^2*t^2 + 2419*ep^3*mtt^7*mWW^2*t^2 - 6*mtt^6*mWW^3*t^2 - 2312*ep*mtt^6*mWW^3*t^2 - 6594*ep^2*mtt^6*mWW^3*t^2 - 4544*ep^3*mtt^6*mWW^3*t^2 - 274*mtt^5*mWW^4*t^2 + 549*ep*mtt^5*mWW^4*t^2 + 3656*ep^2*mtt^5*mWW^4*t^2 + 3149*ep^3*mtt^5*mWW^4*t^2 + 270*mtt^4*mWW^5*t^2 + 722*ep*mtt^4*mWW^5*t^2 - 80*ep^2*mtt^4*mWW^5*t^2 - 744*ep^3*mtt^4*mWW^5*t^2 - 114*mtt^3*mWW^6*t^2 - 547*ep*mtt^3*mWW^6*t^2 - 538*ep^2*mtt^3*mWW^6*t^2 + 39*ep^3*mtt^3*mWW^6*t^2 + 54*mtt^2*mWW^7*t^2 + 338*ep*mtt^2*mWW^7*t^2 + 550*ep^2*mtt^2*mWW^7*t^2 + 226*ep^3*mtt^2*mWW^7*t^2 - 22*mtt*mWW^8*t^2 - 155*ep*mtt*mWW^8*t^2 - 320*ep^2*mtt*mWW^8*t^2 - 199*ep^3*mtt*mWW^8*t^2 + 60*ep*mtt^8*s*t^2 + 220*ep^2*mtt^8*s*t^2 + 200*ep^3*mtt^8*s*t^2 + 298*mtt^7*mWW*s*t^2 + 2450*ep*mtt^7*mWW*s*t^2 + 4340*ep^2*mtt^7*mWW*s*t^2 + 1896*ep^3*mtt^7*mWW*s*t^2 - 534*mtt^6*mWW^2*s*t^2 - 8221*ep*mtt^6*mWW^2*s*t^2 - 18938*ep^2*mtt^6*mWW^2*s*t^2 - 11299*ep^3*mtt^6*mWW^2*s*t^2 - 184*mtt^5*mWW^3*s*t^2 + 7908*ep*mtt^5*mWW^3*s*t^2 + 23900*ep^2*mtt^5*mWW^3*s*t^2 + 16776*ep^3*mtt^5*mWW^3*s*t^2 + 804*mtt^4*mWW^4*s*t^2 - 549*ep*mtt^4*mWW^4*s*t^2 - 7802*ep^2*mtt^4*mWW^4*s*t^2 - 7261*ep^3*mtt^4*mWW^4*s*t^2 - 480*mtt^3*mWW^5*s*t^2 - 2818*ep*mtt^3*mWW^5*s*t^2 - 4254*ep^2*mtt^3*mWW^5*s*t^2 - 1816*ep^3*mtt^3*mWW^5*s*t^2 + 144*mtt^2*mWW^6*s*t^2 + 1481*ep*mtt^2*mWW^6*s*t^2 + 3104*ep^2*mtt^2*mWW^6*s*t^2 + 1831*ep^3*mtt^2*mWW^6*s*t^2 - 26*mtt*mWW^7*s*t^2 - 156*ep*mtt*mWW^7*s*t^2 - 250*ep^2*mtt*mWW^7*s*t^2 - 128*ep^3*mtt*mWW^7*s*t^2 - 22*mWW^8*s*t^2 - 155*ep*mWW^8*s*t^2 - 320*ep^2*mWW^8*s*t^2 - 199*ep^3*mWW^8*s*t^2 - 120*ep*mtt^7*s^2*t^2 - 440*ep^2*mtt^7*s^2*t^2 - 400*ep^3*mtt^7*s^2*t^2 - 560*mtt^6*mWW*s^2*t^2 - 5431*ep*mtt^6*mWW*s^2*t^2 - 10226*ep^2*mtt^6*mWW*s^2*t^2 - 4775*ep^3*mtt^6*mWW*s^2*t^2 + 598*mtt^5*mWW^2*s^2*t^2 + 14236*ep*mtt^5*mWW^2*s^2*t^2 + 34518*ep^2*mtt^5*mWW^2*s^2*t^2 + 20960*ep^3*mtt^5*mWW^2*s^2*t^2 + 616*mtt^4*mWW^3*s^2*t^2 - 9832*ep*mtt^4*mWW^3*s^2*t^2 - 32246*ep^2*mtt^4*mWW^3*s^2*t^2 - 23178*ep^3*mtt^4*mWW^3*s^2*t^2 - 770*mtt^3*mWW^4*s^2*t^2 - 758*ep*mtt^3*mWW^4*s^2*t^2 + 4240*ep^2*mtt^3*mWW^4*s^2*t^2 + 5000*ep^3*mtt^3*mWW^4*s^2*t^2 + 88*mtt^2*mWW^5*s^2*t^2 + 2245*ep*mtt^2*mWW^5*s^2*t^2 + 5188*ep^2*mtt^2*mWW^5*s^2*t^2 + 3111*ep^3*mtt^2*mWW^5*s^2*t^2 + 64*mtt*mWW^6*s^2*t^2 + 12*ep*mtt*mWW^6*s^2*t^2 - 202*ep^2*mtt*mWW^6*s^2*t^2 - 162*ep^3*mtt*mWW^6*s^2*t^2 - 36*mWW^7*s^2*t^2 - 352*ep*mWW^7*s^2*t^2 - 832*ep^2*mWW^7*s^2*t^2 - 556*ep^3*mWW^7*s^2*t^2 + 120*ep*mtt^6*s^3*t^2 + 440*ep^2*mtt^6*s^3*t^2 + 400*ep^3*mtt^6*s^3*t^2 + 500*mtt^5*mWW*s^3*t^2 + 6264*ep*mtt^5*mWW*s^3*t^2 + 12624*ep^2*mtt^5*mWW*s^3*t^2 + 6260*ep^3*mtt^5*mWW*s^3*t^2 - 150*mtt^4*mWW^2*s^3*t^2 - 12282*ep*mtt^4*mWW^2*s^3*t^2 - 31610*ep^2*mtt^4*mWW^2*s^3*t^2 - 19510*ep^3*mtt^4*mWW^2*s^3*t^2 - 638*mtt^3*mWW^3*s^3*t^2 + 5482*ep*mtt^3*mWW^3*s^3*t^2 + 19980*ep^2*mtt^3*mWW^3*s^3*t^2 + 14816*ep^3*mtt^3*mWW^3*s^3*t^2 + 180*mtt^2*mWW^4*s^3*t^2 + 828*ep*mtt^2*mWW^4*s^3*t^2 + 98*ep^2*mtt^2*mWW^4*s^3*t^2 - 938*ep^3*mtt^2*mWW^4*s^3*t^2 + 182*mtt*mWW^5*s^3*t^2 + 102*ep*mtt*mWW^5*s^3*t^2 - 452*ep^2*mtt*mWW^5*s^3*t^2 - 336*ep^3*mtt*mWW^5*s^3*t^2 - 58*mWW^6*s^3*t^2 - 466*ep*mWW^6*s^3*t^2 - 1048*ep^2*mWW^6*s^3*t^2 - 692*ep^3*mWW^6*s^3*t^2 - 60*ep*mtt^5*s^4*t^2 - 220*ep^2*mtt^5*s^4*t^2 - 200*ep^3*mtt^5*s^4*t^2 - 190*mtt^4*mWW*s^4*t^2 - 3926*ep*mtt^4*mWW*s^4*t^2 - 8576*ep^2*mtt^4*mWW*s^4*t^2 - 4500*ep^3*mtt^4*mWW*s^4*t^2 - 108*mtt^3*mWW^2*s^4*t^2 + 5605*ep*mtt^3*mWW^2*s^4*t^2 + 15212*ep^2*mtt^3*mWW^2*s^4*t^2 + 9475*ep^3*mtt^3*mWW^2*s^4*t^2 + 202*mtt^2*mWW^3*s^4*t^2 - 1479*ep*mtt^2*mWW^3*s^4*t^2 - 5770*ep^2*mtt^2*mWW^3*s^4*t^2 - 4465*ep^3*mtt^2*mWW^3*s^4*t^2 + 68*mtt*mWW^4*s^4*t^2 - 105*ep*mtt*mWW^4*s^4*t^2 - 244*ep^2*mtt*mWW^4*s^4*t^2 + 65*ep^3*mtt*mWW^4*s^4*t^2 - 60*mWW^5*s^4*t^2 - 299*ep*mWW^5*s^4*t^2 - 578*ep^2*mWW^5*s^4*t^2 - 375*ep^3*mWW^5*s^4*t^2 + 12*ep*mtt^4*s^5*t^2 + 44*ep^2*mtt^4*s^5*t^2 + 40*ep^3*mtt^4*s^5*t^2 + 2*mtt^3*mWW*s^5*t^2 + 1246*ep*mtt^3*mWW*s^5*t^2 + 3020*ep^2*mtt^3*mWW*s^5*t^2 + 1676*ep^3*mtt^3*mWW*s^5*t^2 + 20*mtt^2*mWW^2*s^5*t^2 - 1417*ep*mtt^2*mWW^2*s^5*t^2 - 3732*ep^2*mtt^2*mWW^2*s^5*t^2 - 2279*ep^3*mtt^2*mWW^2*s^5*t^2 + 2*mtt*mWW^3*s^5*t^2 + 172*ep*mtt*mWW^3*s^5*t^2 + 648*ep^2*mtt*mWW^3*s^5*t^2 + 578*ep^3*mtt*mWW^3*s^5*t^2 - 8*mWW^4*s^5*t^2 + 35*ep*mWW^4*s^5*t^2 + 52*ep^2*mWW^4*s^5*t^2 - 15*ep^3*mWW^4*s^5*t^2 + 12*mtt^2*mWW*s^6*t^2 - 151*ep*mtt^2*mWW*s^6*t^2 - 426*ep^2*mtt^2*mWW*s^6*t^2 - 251*ep^3*mtt^2*mWW*s^6*t^2 + 20*mtt*mWW^2*s^6*t^2 + 210*ep*mtt*mWW^2*s^6*t^2 + 424*ep^2*mtt*mWW^2*s^6*t^2 + 234*ep^3*mtt*mWW^2*s^6*t^2 + 8*mWW^3*s^6*t^2 + 61*ep*mWW^3*s^6*t^2 + 82*ep^2*mWW^3*s^6*t^2 + 17*ep^3*mWW^3*s^6*t^2 + 40*ep*mtt^8*t^3 + 144*ep^2*mtt^8*t^3 + 128*ep^3*mtt^8*t^3 + 126*mtt^7*mWW*t^3 + 547*ep*mtt^7*mWW*t^3 + 450*ep^2*mtt^7*mWW*t^3 - 155*ep^3*mtt^7*mWW*t^3 - 404*mtt^6*mWW^2*t^3 - 2627*ep*mtt^6*mWW^2*t^3 - 4350*ep^2*mtt^6*mWW^2*t^3 - 1891*ep^3*mtt^6*mWW^2*t^3 + 362*mtt^5*mWW^3*t^3 + 3604*ep*mtt^5*mWW^3*t^3 + 7710*ep^2*mtt^5*mWW^3*t^3 + 4532*ep^3*mtt^5*mWW^3*t^3 + 44*mtt^4*mWW^4*t^3 - 1334*ep*mtt^4*mWW^4*t^3 - 4136*ep^2*mtt^4*mWW^4*t^3 - 2918*ep^3*mtt^4*mWW^4*t^3 - 154*mtt^3*mWW^5*t^3 - 397*ep*mtt^3*mWW^5*t^3 - 126*ep^2*mtt^3*mWW^5*t^3 + 109*ep^3*mtt^3*mWW^5*t^3 - 8*mtt^2*mWW^6*t^3 - 47*ep*mtt^2*mWW^6*t^3 - 138*ep^2*mtt^2*mWW^6*t^3 - 103*ep^3*mtt^2*mWW^6*t^3 + 34*mtt*mWW^7*t^3 + 214*ep*mtt*mWW^7*t^3 + 446*ep^2*mtt*mWW^7*t^3 + 298*ep^3*mtt*mWW^7*t^3 - 176*ep*mtt^7*s*t^3 - 632*ep^2*mtt^7*s*t^3 - 560*ep^3*mtt^7*s*t^3 - 522*mtt^6*mWW*s*t^3 - 2541*ep*mtt^6*mWW*s*t^3 - 2616*ep^2*mtt^6*mWW*s*t^3 + 127*ep^3*mtt^6*mWW*s*t^3 + 1246*mtt^5*mWW^2*s*t^3 + 9334*ep*mtt^5*mWW^2*s*t^3 + 16632*ep^2*mtt^5*mWW^2*s*t^3 + 7836*ep^3*mtt^5*mWW^2*s*t^3 - 686*mtt^4*mWW^3*s*t^3 - 9838*ep*mtt^4*mWW^3*s*t^3 - 23160*ep^2*mtt^4*mWW^3*s*t^3 - 14492*ep^3*mtt^4*mWW^3*s*t^3 - 168*mtt^3*mWW^4*s*t^3 + 3038*ep*mtt^3*mWW^4*s*t^3 + 10278*ep^2*mtt^3*mWW^4*s*t^3 + 7780*ep^3*mtt^3*mWW^4*s*t^3 + 54*mtt^2*mWW^5*s*t^3 + 77*ep*mtt^2*mWW^5*s*t^3 - 286*ep^2*mtt^2*mWW^5*s*t^3 - 405*ep^3*mtt^2*mWW^5*s*t^3 + 42*mtt*mWW^6*s*t^3 - 108*ep*mtt*mWW^6*s*t^3 - 662*ep^2*mtt*mWW^6*s*t^3 - 584*ep^3*mtt*mWW^6*s*t^3 + 34*mWW^7*s*t^3 + 214*ep*mWW^7*s*t^3 + 446*ep^2*mWW^7*s*t^3 + 298*ep^3*mWW^7*s*t^3 + 304*ep*mtt^6*s^2*t^3 + 1088*ep^2*mtt^6*s^2*t^3 + 960*ep^3*mtt^6*s^2*t^3 + 834*mtt^5*mWW*s^2*t^3 + 4635*ep*mtt^5*mWW*s^2*t^3 + 5696*ep^2*mtt^5*mWW*s^2*t^3 + 787*ep^3*mtt^5*mWW*s^2*t^3 - 1332*mtt^4*mWW^2*s^2*t^3 - 12353*ep*mtt^4*mWW^2*s^2*t^3 - 23800*ep^2*mtt^4*mWW^2*s^2*t^3 - 11971*ep^3*mtt^4*mWW^2*s^2*t^3 + 210*mtt^3*mWW^3*s^2*t^3 + 9014*ep*mtt^3*mWW^3*s^2*t^3 + 23896*ep^2*mtt^3*mWW^3*s^2*t^3 + 15848*ep^3*mtt^3*mWW^3*s^2*t^3 + 226*mtt^2*mWW^4*s^2*t^3 - 1786*ep*mtt^2*mWW^4*s^2*t^3 - 7080*ep^2*mtt^2*mWW^4*s^2*t^3 - 5752*ep^3*mtt^2*mWW^4*s^2*t^3 + 80*mtt*mWW^5*s^2*t^3 + 171*ep*mtt*mWW^5*s^2*t^3 - 64*ep^2*mtt*mWW^5*s^2*t^3 - 163*ep^3*mtt*mWW^5*s^2*t^3 - 18*mWW^6*s^2*t^3 + 15*ep*mWW^6*s^2*t^3 + 264*ep^2*mWW^6*s^2*t^3 + 291*ep^3*mWW^6*s^2*t^3 - 256*ep*mtt^5*s^3*t^3 - 912*ep^2*mtt^5*s^3*t^3 - 800*ep^3*mtt^5*s^3*t^3 - 630*mtt^4*mWW*s^3*t^3 - 4129*ep*mtt^4*mWW*s^3*t^3 - 5892*ep^2*mtt^4*mWW*s^3*t^3 - 1573*ep^3*mtt^4*mWW*s^3*t^3 + 554*mtt^3*mWW^2*s^3*t^3 + 7456*ep*mtt^3*mWW^2*s^3*t^3 + 15616*ep^2*mtt^3*mWW^2*s^3*t^3 + 8262*ep^3*mtt^3*mWW^2*s^3*t^3 + 202*mtt^2*mWW^3*s^3*t^3 - 3108*ep*mtt^2*mWW^3*s^3*t^3 - 9892*ep^2*mtt^2*mWW^3*s^3*t^3 - 7026*ep^3*mtt^2*mWW^3*s^3*t^3 - 126*mtt*mWW^4*s^3*t^3 + 108*ep*mtt*mWW^4*s^3*t^3 + 1248*ep^2*mtt*mWW^4*s^3*t^3 + 1218*ep^3*mtt*mWW^4*s^3*t^3 - 40*mWW^5*s^3*t^3 - 191*ep*mWW^5*s^3*t^3 - 248*ep^2*mWW^5*s^3*t^3 - 81*ep^3*mWW^5*s^3*t^3 + 104*ep*mtt^4*s^4*t^3 + 368*ep^2*mtt^4*s^4*t^3 + 320*ep^3*mtt^4*s^4*t^3 + 216*mtt^3*mWW*s^4*t^3 + 1782*ep*mtt^3*mWW*s^4*t^3 + 2910*ep^2*mtt^3*mWW*s^4*t^3 + 1052*ep^3*mtt^3*mWW*s^4*t^3 - 76*mtt^2*mWW^2*s^4*t^3 - 2054*ep*mtt^2*mWW^2*s^4*t^3 - 4610*ep^2*mtt^2*mWW^2*s^4*t^3 - 2500*ep^3*mtt^2*mWW^2*s^4*t^3 - 124*mtt*mWW^3*s^4*t^3 + 190*ep*mtt*mWW^3*s^4*t^3 + 1306*ep^2*mtt*mWW^3*s^4*t^3 + 1116*ep^3*mtt*mWW^3*s^4*t^3 + 48*mWW^4*s^4*t^3 + 170*ep*mWW^4*s^4*t^3 + 154*ep^2*mWW^4*s^4*t^3 + 12*ep^3*mWW^4*s^4*t^3 - 16*ep*mtt^3*s^5*t^3 - 56*ep^2*mtt^3*s^5*t^3 - 48*ep^3*mtt^3*s^5*t^3 - 24*mtt^2*mWW*s^5*t^3 - 294*ep*mtt^2*mWW*s^5*t^3 - 548*ep^2*mtt^2*mWW*s^5*t^3 - 238*ep^3*mtt^2*mWW*s^5*t^3 + 12*mtt*mWW^2*s^5*t^3 + 244*ep*mtt*mWW^2*s^5*t^3 + 512*ep^2*mtt*mWW^2*s^5*t^3 + 264*ep^3*mtt*mWW^2*s^5*t^3 + 36*mWW^3*s^5*t^3 + 138*ep*mWW^3*s^5*t^3 + 140*ep^2*mWW^3*s^5*t^3 + 22*ep^3*mWW^3*s^5*t^3 - 44*ep*mtt^7*t^4 - 156*ep^2*mtt^7*t^4 - 136*ep^3*mtt^7*t^4 - 114*mtt^6*mWW*t^4 - 313*ep*mtt^6*mWW*t^4 + 138*ep^2*mtt^6*mWW*t^4 + 537*ep^3*mtt^6*mWW*t^4 + 422*mtt^5*mWW^2*t^4 + 1936*ep*mtt^5*mWW^2*t^4 + 2228*ep^2*mtt^5*mWW^2*t^4 + 374*ep^3*mtt^5*mWW^2*t^4 - 528*mtt^4*mWW^3*t^4 - 3170*ep*mtt^4*mWW^3*t^4 - 5330*ep^2*mtt^4*mWW^3*t^4 - 2588*ep^3*mtt^4*mWW^3*t^4 + 192*mtt^3*mWW^4*t^4 + 1684*ep*mtt^3*mWW^4*t^4 + 3582*ep^2*mtt^3*mWW^4*t^4 + 2190*ep^3*mtt^3*mWW^4*t^4 + 82*mtt^2*mWW^5*t^4 + 227*ep*mtt^2*mWW^5*t^4 + 160*ep^2*mtt^2*mWW^5*t^4 + 19*ep^3*mtt^2*mWW^5*t^4 - 54*mtt*mWW^6*t^4 - 320*ep*mtt*mWW^6*t^4 - 622*ep^2*mtt*mWW^6*t^4 - 396*ep^3*mtt*mWW^6*t^4 + 164*ep*mtt^6*s*t^4 + 580*ep^2*mtt^6*s*t^4 + 504*ep^3*mtt^6*s*t^4 + 392*mtt^5*mWW*s*t^4 + 1216*ep*mtt^5*mWW*s*t^4 - 70*ep^2*mtt^5*mWW*s*t^4 - 1546*ep^3*mtt^5*mWW*s*t^4 - 1036*mtt^4*mWW^2*s*t^4 - 5122*ep*mtt^4*mWW^2*s*t^4 - 6284*ep^2*mtt^4*mWW^2*s*t^4 - 1302*ep^3*mtt^4*mWW^2*s*t^4 + 766*mtt^3*mWW^3*s*t^4 + 5568*ep*mtt^3*mWW^3*s*t^4 + 10280*ep^2*mtt^3*mWW^3*s*t^4 + 5346*ep^3*mtt^3*mWW^3*s*t^4 - 46*mtt^2*mWW^4*s*t^4 - 1774*ep*mtt^2*mWW^4*s*t^4 - 4950*ep^2*mtt^2*mWW^4*s*t^4 - 3518*ep^3*mtt^2*mWW^4*s*t^4 - 22*mtt*mWW^5*s*t^4 + 268*ep*mtt*mWW^5*s*t^4 + 1066*ep^2*mtt*mWW^5*s*t^4 + 912*ep^3*mtt*mWW^5*s*t^4 - 54*mWW^6*s*t^4 - 320*ep*mWW^6*s*t^4 - 622*ep^2*mWW^6*s*t^4 - 396*ep^3*mWW^6*s*t^4 - 228*ep*mtt^5*s^2*t^4 - 804*ep^2*mtt^5*s^2*t^4 - 696*ep^3*mtt^5*s^2*t^4 - 498*mtt^4*mWW*s^2*t^4 - 1765*ep*mtt^4*mWW*s^2*t^4 - 542*ep^2*mtt^4*mWW*s^2*t^4 + 1501*ep^3*mtt^4*mWW*s^2*t^4 + 820*mtt^3*mWW^2*s^2*t^4 + 4519*ep*mtt^3*mWW^2*s^2*t^4 + 5892*ep^2*mtt^3*mWW^2*s^2*t^4 + 1353*ep^3*mtt^3*mWW^2*s^2*t^4 - 150*mtt^2*mWW^3*s^2*t^4 - 2372*ep*mtt^2*mWW^3*s^2*t^4 - 5308*ep^2*mtt^2*mWW^3*s^2*t^4 - 3050*ep^3*mtt^2*mWW^3*s^2*t^4 - 176*mtt*mWW^4*s^2*t^4 - 43*ep*mtt*mWW^4*s^2*t^4 + 1204*ep^2*mtt*mWW^4*s^2*t^4 + 1295*ep^3*mtt*mWW^4*s^2*t^4 + 4*mWW^5*s^2*t^4 - 111*ep*mWW^5*s^2*t^4 - 442*ep^2*mWW^5*s^2*t^4 - 403*ep^3*mWW^5*s^2*t^4 + 140*ep*mtt^4*s^3*t^4 + 492*ep^2*mtt^4*s^3*t^4 + 424*ep^3*mtt^4*s^3*t^4 + 276*mtt^3*mWW*s^3*t^4 + 1134*ep*mtt^3*mWW*s^3*t^4 + 742*ep^2*mtt^3*mWW*s^3*t^4 - 512*ep^3*mtt^3*mWW*s^3*t^4 - 202*mtt^2*mWW^2*s^3*t^4 - 1359*ep*mtt^2*mWW^2*s^3*t^4 - 1808*ep^2*mtt^2*mWW^2*s^3*t^4 - 311*ep^3*mtt^2*mWW^2*s^3*t^4 - 152*mtt*mWW^3*s^3*t^4 - 318*ep*mtt*mWW^3*s^3*t^4 - 58*ep^2*mtt*mWW^3*s^3*t^4 + 112*ep^3*mtt*mWW^3*s^3*t^4 + 110*mWW^4*s^3*t^4 + 499*ep*mWW^4*s^3*t^4 + 696*ep^2*mWW^4*s^3*t^4 + 287*ep^3*mWW^4*s^3*t^4 - 32*ep*mtt^3*s^4*t^4 - 112*ep^2*mtt^3*s^4*t^4 - 96*ep^3*mtt^3*s^4*t^4 - 56*mtt^2*mWW*s^4*t^4 - 272*ep*mtt^2*mWW*s^4*t^4 - 268*ep^2*mtt^2*mWW*s^4*t^4 + 20*ep^3*mtt^2*mWW*s^4*t^4 - 4*mtt*mWW^2*s^4*t^4 + 26*ep*mtt*mWW^2*s^4*t^4 - 28*ep^2*mtt*mWW^2*s^4*t^4 - 114*ep^3*mtt*mWW^2*s^4*t^4 + 52*mWW^3*s^4*t^4 + 254*ep*mWW^3*s^4*t^4 + 392*ep^2*mWW^3*s^4*t^4 + 190*ep^3*mWW^3*s^4*t^4 + 16*ep*mtt^6*t^5 + 56*ep^2*mtt^6*t^5 + 48*ep^3*mtt^6*t^5 + 34*mtt^5*mWW*t^5 + 27*ep*mtt^5*mWW*t^5 - 270*ep^2*mtt^5*mWW*t^5 - 351*ep^3*mtt^5*mWW*t^5 - 148*mtt^4*mWW^2*t^5 - 475*ep*mtt^4*mWW^2*t^5 - 120*ep^2*mtt^4*mWW^2*t^5 + 391*ep^3*mtt^4*mWW^2*t^5 + 240*mtt^3*mWW^3*t^5 + 1103*ep*mtt^3*mWW^3*t^5 + 1420*ep^2*mtt^3*mWW^3*t^5 + 453*ep^3*mtt^3*mWW^3*t^5 - 172*mtt^2*mWW^4*t^5 - 969*ep*mtt^2*mWW^4*t^5 - 1680*ep^2*mtt^2*mWW^4*t^5 - 915*ep^3*mtt^2*mWW^4*t^5 + 46*mtt*mWW^5*t^5 + 298*ep*mtt*mWW^5*t^5 + 594*ep^2*mtt*mWW^5*t^5 + 374*ep^3*mtt*mWW^5*t^5 - 48*ep*mtt^5*s*t^5 - 168*ep^2*mtt^5*s*t^5 - 144*ep^3*mtt^5*s*t^5 - 92*mtt^4*mWW*s*t^5 - 99*ep*mtt^4*mWW*s*t^5 + 656*ep^2*mtt^4*mWW*s*t^5 + 895*ep^3*mtt^4*mWW*s*t^5 + 262*mtt^3*mWW^2*s*t^5 + 792*ep*mtt^3*mWW^2*s*t^5 - 30*ep^2*mtt^3*mWW^2*s*t^5 - 944*ep^3*mtt^3*mWW^2*s*t^5 - 202*mtt^2*mWW^3*s*t^5 - 797*ep*mtt^2*mWW^3*s*t^5 - 642*ep^2*mtt^2*mWW^3*s*t^5 + 153*ep^3*mtt^2*mWW^3*s*t^5 - 14*mtt*mWW^4*s*t^5 - 146*ep*mtt*mWW^4*s*t^5 - 410*ep^2*mtt*mWW^4*s*t^5 - 334*ep^3*mtt*mWW^4*s*t^5 + 46*mWW^5*s*t^5 + 298*ep*mWW^5*s*t^5 + 594*ep^2*mWW^5*s*t^5 + 374*ep^3*mWW^5*s*t^5 + 48*ep*mtt^4*s^2*t^5 + 168*ep^2*mtt^4*s^2*t^5 + 144*ep^3*mtt^4*s^2*t^5 + 82*mtt^3*mWW*s^2*t^5 + 117*ep*mtt^3*mWW*s^2*t^5 - 502*ep^2*mtt^3*mWW*s^2*t^5 - 737*ep^3*mtt^3*mWW*s^2*t^5 - 110*mtt^2*mWW^2*s^2*t^5 - 201*ep*mtt^2*mWW^2*s^2*t^5 + 546*ep^2*mtt^2*mWW^2*s^2*t^5 + 901*ep^3*mtt^2*mWW^2*s^2*t^5 - 38*mtt*mWW^3*s^2*t^5 - 431*ep*mtt*mWW^3*s^2*t^5 - 1182*ep^2*mtt*mWW^3*s^2*t^5 - 933*ep^3*mtt*mWW^3*s^2*t^5 + 66*mWW^4*s^2*t^5 + 467*ep*mWW^4*s^2*t^5 + 970*ep^2*mWW^4*s^2*t^5 + 625*ep^3*mWW^4*s^2*t^5 - 16*ep*mtt^3*s^3*t^5 - 56*ep^2*mtt^3*s^3*t^5 - 48*ep^3*mtt^3*s^3*t^5 - 24*mtt^2*mWW*s^3*t^5 - 45*ep*mtt^2*mWW*s^3*t^5 + 116*ep^2*mtt^2*mWW*s^3*t^5 + 193*ep^3*mtt^2*mWW*s^3*t^5 - 4*mtt*mWW^2*s^3*t^5 - 116*ep*mtt*mWW^2*s^3*t^5 - 396*ep^2*mtt*mWW^2*s^3*t^5 - 348*ep^3*mtt*mWW^2*s^3*t^5 + 20*mWW^3*s^3*t^5 + 153*ep*mWW^3*s^3*t^5 + 320*ep^2*mWW^3*s^3*t^5 + 203*ep^3*mWW^3*s^3*t^5 + 4*mtt^4*mWW*t^6 + 37*ep*mtt^4*mWW*t^6 + 98*ep^2*mtt^4*mWW*t^6 + 77*ep^3*mtt^4*mWW*t^6 - 12*mtt^3*mWW^2*t^6 - 111*ep*mtt^3*mWW^2*t^6 - 294*ep^2*mtt^3*mWW^2*t^6 - 231*ep^3*mtt^3*mWW^2*t^6 + 12*mtt^2*mWW^3*t^6 + 111*ep*mtt^2*mWW^3*t^6 + 294*ep^2*mtt^2*mWW^3*t^6 + 231*ep^3*mtt^2*mWW^3*t^6 - 4*mtt*mWW^4*t^6 - 37*ep*mtt*mWW^4*t^6 - 98*ep^2*mtt*mWW^4*t^6 - 77*ep^3*mtt*mWW^4*t^6 - 8*mtt^3*mWW*s*t^6 - 74*ep*mtt^3*mWW*s*t^6 - 196*ep^2*mtt^3*mWW*s*t^6 - 154*ep^3*mtt^3*mWW*s*t^6 + 12*mtt^2*mWW^2*s*t^6 + 111*ep*mtt^2*mWW^2*s*t^6 + 294*ep^2*mtt^2*mWW^2*s*t^6 + 231*ep^3*mtt^2*mWW^2*s*t^6 - 4*mWW^4*s*t^6 - 37*ep*mWW^4*s*t^6 - 98*ep^2*mWW^4*s*t^6 - 77*ep^3*mWW^4*s*t^6 + 4*mtt^2*mWW*s^2*t^6 + 37*ep*mtt^2*mWW*s^2*t^6 + 98*ep^2*mtt^2*mWW*s^2*t^6 + 77*ep^3*mtt^2*mWW*s^2*t^6 - 4*mWW^3*s^2*t^6 - 37*ep*mWW^3*s^2*t^6 - 98*ep^2*mWW^3*s^2*t^6 - 77*ep^3*mWW^3*s^2*t^6)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)^2*s^2*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*ep*mtt^8*mWW + 16*ep^2*mtt^8*mWW + 10*ep^3*mtt^8*mWW + 12*mtt^7*mWW^2 + 19*ep*mtt^7*mWW^2 - 19*ep^2*mtt^7*mWW^2 - 28*ep^3*mtt^7*mWW^2 - 50*mtt^6*mWW^3 - 167*ep*mtt^6*mWW^3 - 167*ep^2*mtt^6*mWW^3 - 46*ep^3*mtt^6*mWW^3 + 88*mtt^5*mWW^4 + 410*ep*mtt^5*mWW^4 + 646*ep^2*mtt^5*mWW^4 + 336*ep^3*mtt^5*mWW^4 - 84*mtt^4*mWW^5 - 508*ep*mtt^4*mWW^5 - 986*ep^2*mtt^4*mWW^5 - 602*ep^3*mtt^4*mWW^5 + 44*mtt^3*mWW^6 + 323*ep*mtt^3*mWW^6 + 701*ep^2*mtt^3*mWW^6 + 460*ep^3*mtt^3*mWW^6 - 10*mtt^2*mWW^7 - 83*ep*mtt^2*mWW^7 - 191*ep^2*mtt^2*mWW^7 - 130*ep^3*mtt^2*mWW^7 - 36*ep*mtt^7*mWW*s - 96*ep^2*mtt^7*mWW*s - 60*ep^3*mtt^7*mWW*s - 52*mtt^6*mWW^2*s - 73*ep*mtt^6*mWW^2*s + 104*ep^2*mtt^6*mWW^2*s + 133*ep^3*mtt^6*mWW^2*s + 168*mtt^5*mWW^3*s + 594*ep*mtt^5*mWW^3*s + 668*ep^2*mtt^5*mWW^3*s + 230*ep^3*mtt^5*mWW^3*s - 208*mtt^4*mWW^4*s - 1116*ep*mtt^4*mWW^4*s - 1966*ep^2*mtt^4*mWW^4*s - 1086*ep^3*mtt^4*mWW^4*s + 120*mtt^3*mWW^5*s + 950*ep*mtt^3*mWW^5*s + 2074*ep^2*mtt^3*mWW^5*s + 1304*ep^3*mtt^3*mWW^5*s - 28*mtt^2*mWW^6*s - 347*ep*mtt^2*mWW^6*s - 866*ep^2*mtt^2*mWW^6*s - 575*ep^3*mtt^2*mWW^6*s + 28*ep*mtt*mWW^7*s + 82*ep^2*mtt*mWW^7*s + 54*ep^3*mtt*mWW^7*s + 90*ep*mtt^6*mWW*s^2 + 240*ep^2*mtt^6*mWW*s^2 + 150*ep^3*mtt^6*mWW*s^2 + 80*mtt^5*mWW^2*s^2 + 74*ep*mtt^5*mWW^2*s^2 - 254*ep^2*mtt^5*mWW^2*s^2 - 260*ep^3*mtt^5*mWW^2*s^2 - 172*mtt^4*mWW^3*s^2 - 690*ep*mtt^4*mWW^3*s^2 - 952*ep^2*mtt^4*mWW^3*s^2 - 422*ep^3*mtt^4*mWW^3*s^2 + 102*mtt^3*mWW^4*s^2 + 920*ep*mtt^3*mWW^4*s^2 + 2085*ep^2*mtt^3*mWW^4*s^2 + 1289*ep^3*mtt^3*mWW^4*s^2 - 464*ep*mtt^2*mWW^5*s^2 - 1389*ep^2*mtt^2*mWW^5*s^2 - 949*ep^3*mtt^2*mWW^5*s^2 - 10*mtt*mWW^6*s^2 + 70*ep*mtt*mWW^6*s^2 + 269*ep^2*mtt*mWW^6*s^2 + 191*ep^3*mtt*mWW^6*s^2 + ep^2*mWW^7*s^2 + ep^3*mWW^7*s^2 - 120*ep*mtt^5*mWW*s^3 - 320*ep^2*mtt^5*mWW*s^3 - 200*ep^3*mtt^5*mWW*s^3 - 40*mtt^4*mWW^2*s^3 + 54*ep*mtt^4*mWW^2*s^3 + 356*ep^2*mtt^4*mWW^2*s^3 + 270*ep^3*mtt^4*mWW^2*s^3 + 8*mtt^3*mWW^3*s^3 + 178*ep*mtt^3*mWW^3*s^3 + 522*ep^2*mtt^3*mWW^3*s^3 + 348*ep^3*mtt^3*mWW^3*s^3 + 68*mtt^2*mWW^4*s^3 - 139*ep*mtt^2*mWW^4*s^3 - 870*ep^2*mtt^2*mWW^4*s^3 - 671*ep^3*mtt^2*mWW^4*s^3 - 36*mtt*mWW^5*s^3 + 30*ep*mtt*mWW^5*s^3 + 316*ep^2*mtt*mWW^5*s^3 + 254*ep^3*mtt*mWW^5*s^3 - 3*ep*mWW^6*s^3 - 4*ep^2*mWW^6*s^3 - ep^3*mWW^6*s^3 + 90*ep*mtt^4*mWW*s^4 + 240*ep^2*mtt^4*mWW*s^4 + 150*ep^3*mtt^4*mWW*s^4 - 20*mtt^3*mWW^2*s^4 - 161*ep*mtt^3*mWW^2*s^4 - 299*ep^2*mtt^3*mWW^2*s^4 - 160*ep^3*mtt^3*mWW^2*s^4 + 78*mtt^2*mWW^3*s^4 + 171*ep*mtt^2*mWW^3*s^4 - 29*ep^2*mtt^2*mWW^3*s^4 - 122*ep^3*mtt^2*mWW^3*s^4 - 50*mtt*mWW^4*s^4 - 68*ep*mtt*mWW^4*s^4 + 119*ep^2*mtt*mWW^4*s^4 + 139*ep^3*mtt*mWW^4*s^4 - 8*ep*mWW^5*s^4 - 15*ep^2*mWW^5*s^4 - 7*ep^3*mWW^5*s^4 - 36*ep*mtt^3*mWW*s^5 - 96*ep^2*mtt^3*mWW*s^5 - 60*ep^3*mtt^3*mWW*s^5 + 28*mtt^2*mWW^2*s^5 + 115*ep*mtt^2*mWW^2*s^5 + 140*ep^2*mtt^2*mWW^2*s^5 + 53*ep^3*mtt^2*mWW^2*s^5 - 32*mtt*mWW^3*s^5 - 84*ep*mtt*mWW^3*s^5 - 38*ep^2*mtt*mWW^3*s^5 + 14*ep^3*mtt*mWW^3*s^5 - 7*ep*mWW^4*s^5 - 14*ep^2*mWW^4*s^5 - 7*ep^3*mWW^4*s^5 + 6*ep*mtt^2*mWW*s^6 + 16*ep^2*mtt^2*mWW*s^6 + 10*ep^3*mtt^2*mWW*s^6 - 8*mtt*mWW^2*s^6 - 28*ep*mtt*mWW^2*s^6 - 28*ep^2*mtt*mWW^2*s^6 - 8*ep^3*mtt*mWW^2*s^6 - 2*ep*mWW^3*s^6 - 4*ep^2*mWW^3*s^6 - 2*ep^3*mWW^3*s^6 - 12*mtt^7*mWW*t - 82*ep*mtt^7*mWW*t - 152*ep^2*mtt^7*mWW*t - 82*ep^3*mtt^7*mWW*t - 12*mtt^6*mWW^2*t + 109*ep*mtt^6*mWW^2*t + 390*ep^2*mtt^6*mWW^2*t + 287*ep^3*mtt^6*mWW^2*t + 130*mtt^5*mWW^3*t + 266*ep*mtt^5*mWW^3*t - 134*ep^2*mtt^5*mWW^3*t - 346*ep^3*mtt^5*mWW^3*t - 222*mtt^4*mWW^4*t - 818*ep*mtt^4*mWW^4*t - 822*ep^2*mtt^4*mWW^4*t - 122*ep^3*mtt^4*mWW^4*t + 194*mtt^3*mWW^5*t + 1050*ep*mtt^3*mWW^5*t + 1758*ep^2*mtt^3*mWW^5*t + 874*ep^3*mtt^3*mWW^5*t - 110*mtt^2*mWW^6*t - 763*ep*mtt^2*mWW^6*t - 1552*ep^2*mtt^2*mWW^6*t - 941*ep^3*mtt^2*mWW^6*t + 32*mtt*mWW^7*t + 238*ep*mtt*mWW^7*t + 512*ep^2*mtt*mWW^7*t + 330*ep^3*mtt*mWW^7*t + 52*mtt^6*mWW*s*t + 385*ep*mtt^6*mWW*s*t + 740*ep^2*mtt^6*mWW*s*t + 407*ep^3*mtt^6*mWW*s*t + 68*mtt^5*mWW^2*s*t - 343*ep*mtt^5*mWW^2*s*t - 1408*ep^2*mtt^5*mWW^2*s*t - 1053*ep^3*mtt^5*mWW^2*s*t - 456*mtt^4*mWW^3*s*t - 1293*ep*mtt^4*mWW^3*s*t - 656*ep^2*mtt^4*mWW^3*s*t + 341*ep^3*mtt^4*mWW^3*s*t + 582*mtt^3*mWW^4*s*t + 2755*ep*mtt^3*mWW^4*s*t + 4050*ep^2*mtt^3*mWW^4*s*t + 1761*ep^3*mtt^3*mWW^4*s*t - 348*mtt^2*mWW^5*s*t - 2320*ep*mtt^2*mWW^5*s*t - 4472*ep^2*mtt^2*mWW^5*s*t - 2532*ep^3*mtt^2*mWW^5*s*t + 114*mtt*mWW^6*s*t + 900*ep*mtt*mWW^6*s*t + 1910*ep^2*mtt*mWW^6*s*t + 1168*ep^3*mtt*mWW^6*s*t - 12*mWW^7*s*t - 84*ep*mWW^7*s*t - 164*ep^2*mWW^7*s*t - 92*ep^3*mWW^7*s*t - 80*mtt^5*mWW*s^2*t - 692*ep*mtt^5*mWW*s^2*t - 1412*ep^2*mtt^5*mWW*s^2*t - 800*ep^3*mtt^5*mWW*s^2*t - 152*mtt^4*mWW^2*s^2*t + 299*ep*mtt^4*mWW^2*s^2*t + 1800*ep^2*mtt^4*mWW^2*s^2*t + 1409*ep^3*mtt^4*mWW^2*s^2*t + 578*mtt^3*mWW^3*s^2*t + 2169*ep*mtt^3*mWW^3*s^2*t + 2420*ep^2*mtt^3*mWW^3*s^2*t + 737*ep^3*mtt^3*mWW^3*s^2*t - 496*mtt^2*mWW^4*s^2*t - 3048*ep*mtt^2*mWW^4*s^2*t - 5510*ep^2*mtt^2*mWW^4*s^2*t - 2964*ep^3*mtt^2*mWW^4*s^2*t + 182*mtt*mWW^5*s^2*t + 1525*ep*mtt*mWW^5*s^2*t + 3216*ep^2*mtt*mWW^5*s^2*t + 1913*ep^3*mtt*mWW^5*s^2*t - 32*mWW^6*s^2*t - 253*ep*mWW^6*s^2*t - 514*ep^2*mWW^6*s^2*t - 295*ep^3*mWW^6*s^2*t + 40*mtt^4*mWW*s^3*t + 558*ep*mtt^4*mWW*s^3*t + 1288*ep^2*mtt^4*mWW*s^3*t + 770*ep^3*mtt^4*mWW*s^3*t + 168*mtt^3*mWW^2*s^3*t + 75*ep*mtt^3*mWW^2*s^3*t - 840*ep^2*mtt^3*mWW^2*s^3*t - 771*ep^3*mtt^3*mWW^2*s^3*t - 316*mtt^2*mWW^3*s^3*t - 1604*ep*mtt^2*mWW^3*s^3*t - 2508*ep^2*mtt^2*mWW^3*s^3*t - 1212*ep^3*mtt^2*mWW^3*s^3*t + 164*mtt*mWW^4*s^3*t + 1372*ep*mtt*mWW^4*s^3*t + 2826*ep^2*mtt*mWW^4*s^3*t + 1638*ep^3*mtt*mWW^4*s^3*t - 40*mWW^5*s^3*t - 353*ep*mWW^5*s^3*t - 734*ep^2*mWW^5*s^3*t - 425*ep^3*mWW^5*s^3*t + 20*mtt^3*mWW*s^4*t - 142*ep*mtt^3*mWW*s^4*t - 512*ep^2*mtt^3*mWW*s^4*t - 350*ep^3*mtt^3*mWW*s^4*t - 92*mtt^2*mWW^2*s^4*t - 224*ep*mtt^2*mWW^2*s^4*t - 50*ep^2*mtt^2*mWW^2*s^4*t + 84*ep^3*mtt^2*mWW^2*s^4*t + 72*mtt*mWW^3*s^4*t + 543*ep*mtt*mWW^3*s^4*t + 1050*ep^2*mtt*mWW^3*s^4*t + 579*ep^3*mtt*mWW^3*s^4*t - 28*mWW^4*s^4*t - 261*ep*mWW^4*s^4*t - 544*ep^2*mWW^4*s^4*t - 313*ep^3*mWW^4*s^4*t - 28*mtt^2*mWW*s^5*t - 55*ep*mtt^2*mWW*s^5*t + 20*ep^2*mtt^2*mWW*s^5*t + 47*ep^3*mtt^2*mWW*s^5*t + 20*mtt*mWW^2*s^5*t + 88*ep*mtt*mWW^2*s^5*t + 120*ep^2*mtt*mWW^2*s^5*t + 52*ep^3*mtt*mWW^2*s^5*t - 8*mWW^3*s^5*t - 81*ep*mWW^3*s^5*t - 172*ep^2*mWW^3*s^5*t - 99*ep^3*mWW^3*s^5*t + 8*mtt*mWW*s^6*t + 28*ep*mtt*mWW*s^6*t + 28*ep^2*mtt*mWW*s^6*t + 8*ep^3*mtt*mWW*s^6*t - 4*ep*mWW^2*s^6*t - 12*ep^2*mWW^2*s^6*t - 8*ep^3*mWW^2*s^6*t + 3*ep*mtt^7*t^2 + 11*ep^2*mtt^7*t^2 + 10*ep^3*mtt^7*t^2 + 62*mtt^6*mWW*t^2 + 320*ep*mtt^6*mWW*t^2 + 485*ep^2*mtt^6*mWW*t^2 + 211*ep^3*mtt^6*mWW*t^2 - 92*mtt^5*mWW^2*t^2 - 670*ep*mtt^5*mWW^2*t^2 - 1271*ep^2*mtt^5*mWW^2*t^2 - 675*ep^3*mtt^5*mWW^2*t^2 - 86*mtt^4*mWW^3*t^2 + 94*ep*mtt^4*mWW^3*t^2 + 859*ep^2*mtt^4*mWW^3*t^2 + 719*ep^3*mtt^4*mWW^3*t^2 + 188*mtt^3*mWW^4*t^2 + 442*ep*mtt^3*mWW^4*t^2 - 142*ep^2*mtt^3*mWW^4*t^2 - 528*ep^3*mtt^3*mWW^4*t^2 - 82*mtt^2*mWW^5*t^2 - 259*ep*mtt^2*mWW^5*t^2 - 20*ep^2*mtt^2*mWW^5*t^2 + 285*ep^3*mtt^2*mWW^5*t^2 + 32*mtt*mWW^6*t^2 + 225*ep*mtt*mWW^6*t^2 + 398*ep^2*mtt*mWW^6*t^2 + 177*ep^3*mtt*mWW^6*t^2 - 22*mWW^7*t^2 - 155*ep*mWW^7*t^2 - 320*ep^2*mWW^7*t^2 - 199*ep^3*mWW^7*t^2 - 12*ep*mtt^6*s*t^2 - 44*ep^2*mtt^6*s*t^2 - 40*ep^3*mtt^6*s*t^2 - 236*mtt^5*mWW*s*t^2 - 1293*ep*mtt^5*mWW*s*t^2 - 2070*ep^2*mtt^5*mWW*s*t^2 - 965*ep^3*mtt^5*mWW*s*t^2 + 268*mtt^4*mWW^2*s*t^2 + 2198*ep*mtt^4*mWW^2*s*t^2 + 4454*ep^2*mtt^4*mWW^2*s*t^2 + 2508*ep^3*mtt^4*mWW^2*s*t^2 + 274*mtt^3*mWW^3*s*t^2 + 119*ep*mtt^3*mWW^3*s*t^2 - 1582*ep^2*mtt^3*mWW^3*s*t^2 - 1531*ep^3*mtt^3*mWW^3*s*t^2 - 428*mtt^2*mWW^4*s*t^2 - 1724*ep*mtt^2*mWW^4*s*t^2 - 1868*ep^2*mtt^2*mWW^4*s*t^2 - 436*ep^3*mtt^2*mWW^4*s*t^2 + 158*mtt*mWW^5*s*t^2 + 1022*ep*mtt*mWW^5*s*t^2 + 1774*ep^2*mtt*mWW^5*s*t^2 + 870*ep^3*mtt*mWW^5*s*t^2 - 36*mWW^6*s*t^2 - 310*ep*mWW^6*s*t^2 - 664*ep^2*mWW^6*s*t^2 - 406*ep^3*mWW^6*s*t^2 + 18*ep*mtt^5*s^2*t^2 + 66*ep^2*mtt^5*s^2*t^2 + 60*ep^3*mtt^5*s^2*t^2 + 324*mtt^4*mWW*s^2*t^2 + 1939*ep*mtt^4*mWW*s^2*t^2 + 3318*ep^2*mtt^4*mWW*s^2*t^2 + 1655*ep^3*mtt^4*mWW*s^2*t^2 - 242*mtt^3*mWW^2*s^2*t^2 - 2458*ep*mtt^3*mWW^2*s^2*t^2 - 5422*ep^2*mtt^3*mWW^2*s^2*t^2 - 3230*ep^3*mtt^3*mWW^2*s^2*t^2 - 316*mtt^2*mWW^3*s^2*t^2 - 719*ep*mtt^2*mWW^3*s^2*t^2 + 194*ep^2*mtt^2*mWW^3*s^2*t^2 + 681*ep^3*mtt^2*mWW^3*s^2*t^2 + 300*mtt*mWW^4*s^2*t^2 + 1767*ep*mtt*mWW^4*s^2*t^2 + 2956*ep^2*mtt*mWW^4*s^2*t^2 + 1481*ep^3*mtt*mWW^4*s^2*t^2 - 58*mWW^5*s^2*t^2 - 523*ep*mWW^5*s^2*t^2 - 1096*ep^2*mWW^5*s^2*t^2 - 647*ep^3*mWW^5*s^2*t^2 - 12*ep*mtt^4*s^3*t^2 - 44*ep^2*mtt^4*s^3*t^2 - 40*ep^3*mtt^4*s^3*t^2 - 176*mtt^3*mWW*s^3*t^2 - 1259*ep*mtt^3*mWW*s^3*t^2 - 2384*ep^2*mtt^3*mWW*s^3*t^2 - 1285*ep^3*mtt^3*mWW*s^3*t^2 + 56*mtt^2*mWW^2*s^3*t^2 + 1042*ep*mtt^2*mWW^2*s^3*t^2 + 2624*ep^2*mtt^2*mWW^2*s^3*t^2 + 1662*ep^3*mtt^2*mWW^2*s^3*t^2 + 136*mtt*mWW^3*s^3*t^2 + 606*ep*mtt*mWW^3*s^3*t^2 + 750*ep^2*mtt*mWW^3*s^3*t^2 + 260*ep^3*mtt*mWW^3*s^3*t^2 - 60*mWW^4*s^3*t^2 - 509*ep*mWW^4*s^3*t^2 - 1034*ep^2*mWW^4*s^3*t^2 - 597*ep^3*mWW^4*s^3*t^2 + 3*ep*mtt^3*s^4*t^2 + 11*ep^2*mtt^3*s^4*t^2 + 10*ep^3*mtt^3*s^4*t^2 + 14*mtt^2*mWW*s^4*t^2 + 273*ep*mtt^2*mWW*s^4*t^2 + 669*ep^2*mtt^2*mWW*s^4*t^2 + 410*ep^3*mtt^2*mWW*s^4*t^2 + 2*mtt*mWW^2*s^4*t^2 - 152*ep*mtt*mWW^2*s^4*t^2 - 443*ep^2*mtt*mWW^2*s^4*t^2 - 291*ep^3*mtt*mWW^2*s^4*t^2 - 8*mWW^3*s^4*t^2 - 100*ep*mWW^3*s^4*t^2 - 221*ep^2*mWW^3*s^4*t^2 - 129*ep^3*mWW^3*s^4*t^2 + 12*mtt*mWW*s^5*t^2 + 20*ep*mtt*mWW*s^5*t^2 - 18*ep^2*mtt*mWW*s^5*t^2 - 26*ep^3*mtt*mWW*s^5*t^2 + 8*mWW^2*s^5*t^2 + 40*ep*mWW^2*s^5*t^2 + 58*ep^2*mWW^2*s^5*t^2 + 26*ep^3*mWW^2*s^5*t^2 - 10*ep*mtt^6*t^3 - 36*ep^2*mtt^6*t^3 - 32*ep^3*mtt^6*t^3 - 126*mtt^5*mWW*t^3 - 593*ep*mtt^5*mWW*t^3 - 816*ep^2*mtt^5*mWW*t^3 - 309*ep^3*mtt^5*mWW*t^3 + 278*mtt^4*mWW^2*t^3 + 1497*ep*mtt^4*mWW^2*t^3 + 2370*ep^2*mtt^4*mWW^2*t^3 + 1093*ep^3*mtt^4*mWW^2*t^3 - 84*mtt^3*mWW^3*t^3 - 706*ep*mtt^3*mWW^3*t^3 - 1368*ep^2*mtt^3*mWW^3*t^3 - 682*ep^3*mtt^3*mWW^3*t^3 - 128*mtt^2*mWW^4*t^3 - 443*ep*mtt^2*mWW^4*t^3 - 484*ep^2*mtt^2*mWW^4*t^3 - 221*ep^3*mtt^2*mWW^4*t^3 + 26*mtt*mWW^5*t^3 + 41*ep*mtt*mWW^5*t^3 - 112*ep^2*mtt*mWW^5*t^3 - 147*ep^3*mtt*mWW^5*t^3 + 34*mWW^6*t^3 + 214*ep*mWW^6*t^3 + 446*ep^2*mWW^6*t^3 + 298*ep^3*mWW^6*t^3 + 34*ep*mtt^5*s*t^3 + 122*ep^2*mtt^5*s*t^3 + 108*ep^3*mtt^5*s*t^3 + 396*mtt^4*mWW*s*t^3 + 1969*ep*mtt^4*mWW*s*t^3 + 2882*ep^2*mtt^4*mWW*s*t^3 + 1209*ep^3*mtt^4*mWW*s*t^3 - 698*mtt^3*mWW^2*s*t^3 - 4052*ep*mtt^3*mWW^2*s*t^3 - 6868*ep^2*mtt^3*mWW^2*s*t^3 - 3446*ep^3*mtt^3*mWW^2*s*t^3 + 182*mtt^2*mWW^3*s*t^3 + 1657*ep*mtt^2*mWW^3*s*t^3 + 3512*ep^2*mtt^2*mWW^3*s*t^3 + 2025*ep^3*mtt^2*mWW^3*s*t^3 + 138*mtt*mWW^4*s*t^3 + 503*ep*mtt*mWW^4*s*t^3 + 508*ep^2*mtt*mWW^4*s*t^3 + 155*ep^3*mtt*mWW^4*s*t^3 - 18*mWW^5*s*t^3 - 111*ep*mWW^5*s*t^3 - 156*ep^2*mWW^5*s*t^3 - 51*ep^3*mWW^5*s*t^3 - 42*ep*mtt^4*s^2*t^3 - 150*ep^2*mtt^4*s^2*t^3 - 132*ep^3*mtt^4*s^2*t^3 - 438*mtt^3*mWW*s^2*t^3 - 2338*ep*mtt^3*mWW*s^2*t^3 - 3658*ep^2*mtt^3*mWW*s^2*t^3 - 1678*ep^3*mtt^3*mWW*s^2*t^3 + 592*mtt^2*mWW^2*s^2*t^3 + 3723*ep*mtt^2*mWW^2*s^2*t^3 + 6682*ep^2*mtt^2*mWW^2*s^2*t^3 + 3547*ep^3*mtt^2*mWW^2*s^2*t^3 - 134*mtt*mWW^3*s^2*t^3 - 1173*ep*mtt*mWW^3*s^2*t^3 - 2528*ep^2*mtt*mWW^3*s^2*t^3 - 1533*ep^3*mtt*mWW^3*s^2*t^3 - 40*mWW^4*s^2*t^3 - 230*ep*mWW^4*s^2*t^3 - 386*ep^2*mWW^4*s^2*t^3 - 204*ep^3*mWW^4*s^2*t^3 + 22*ep*mtt^3*s^3*t^3 + 78*ep^2*mtt^3*s^3*t^3 + 68*ep^3*mtt^3*s^3*t^3 + 192*mtt^2*mWW*s^3*t^3 + 1141*ep*mtt^2*mWW*s^3*t^3 + 1934*ep^2*mtt^2*mWW*s^3*t^3 + 965*ep^3*mtt^2*mWW*s^3*t^3 - 208*mtt*mWW^2*s^3*t^3 - 1387*ep*mtt*mWW^2*s^3*t^3 - 2564*ep^2*mtt*mWW^2*s^3*t^3 - 1393*ep^3*mtt*mWW^2*s^3*t^3 + 48*mWW^3*s^3*t^3 + 320*ep*mWW^3*s^3*t^3 + 616*ep^2*mWW^3*s^3*t^3 + 360*ep^3*mWW^3*s^3*t^3 - 4*ep*mtt^2*s^4*t^3 - 14*ep^2*mtt^2*s^4*t^3 - 12*ep^3*mtt^2*s^4*t^3 - 24*mtt*mWW*s^4*t^3 - 179*ep*mtt*mWW*s^4*t^3 - 342*ep^2*mtt*mWW*s^4*t^3 - 187*ep^3*mtt*mWW*s^4*t^3 + 36*mWW^2*s^4*t^3 + 219*ep*mWW^2*s^4*t^3 + 380*ep^2*mWW^2*s^4*t^3 + 199*ep^3*mWW^2*s^4*t^3 + 11*ep*mtt^5*t^4 + 39*ep^2*mtt^5*t^4 + 34*ep^3*mtt^5*t^4 + 114*mtt^4*mWW*t^4 + 513*ep*mtt^4*mWW*t^4 + 657*ep^2*mtt^4*mWW*t^4 + 214*ep^3*mtt^4*mWW*t^4 - 308*mtt^3*mWW^2*t^4 - 1594*ep*mtt^3*mWW^2*t^4 - 2489*ep^2*mtt^3*mWW^2*t^4 - 1177*ep^3*mtt^3*mWW^2*t^4 + 220*mtt^2*mWW^3*t^4 + 1285*ep*mtt^2*mWW^3*t^4 + 2229*ep^2*mtt^2*mWW^3*t^4 + 1180*ep^3*mtt^2*mWW^3*t^4 + 28*mtt*mWW^4*t^4 + 105*ep*mtt*mWW^4*t^4 + 186*ep^2*mtt*mWW^4*t^4 + 145*ep^3*mtt*mWW^4*t^4 - 54*mWW^5*t^4 - 320*ep*mWW^5*t^4 - 622*ep^2*mWW^5*t^4 - 396*ep^3*mWW^5*t^4 - 30*ep*mtt^4*s*t^4 - 106*ep^2*mtt^4*s*t^4 - 92*ep^3*mtt^4*s*t^4 - 278*mtt^3*mWW*s*t^4 - 1328*ep*mtt^3*mWW*s*t^4 - 1830*ep^2*mtt^3*mWW*s*t^4 - 692*ep^3*mtt^3*mWW*s*t^4 + 564*mtt^2*mWW^2*s*t^4 + 3106*ep*mtt^2*mWW^2*s*t^4 + 5100*ep^2*mtt^2*mWW^2*s*t^4 + 2542*ep^3*mtt^2*mWW^2*s*t^4 - 290*mtt*mWW^3*s*t^4 - 1835*ep*mtt*mWW^3*s*t^4 - 3370*ep^2*mtt*mWW^3*s*t^4 - 1877*ep^3*mtt*mWW^3*s*t^4 + 4*mWW^4*s*t^4 + 87*ep*mWW^4*s*t^4 + 206*ep^2*mWW^4*s*t^4 + 119*ep^3*mWW^4*s*t^4 + 27*ep*mtt^3*s^2*t^4 + 95*ep^2*mtt^3*s^2*t^4 + 82*ep^3*mtt^3*s^2*t^4 + 220*mtt^2*mWW*s^2*t^4 + 1136*ep*mtt^2*mWW*s^2*t^4 + 1701*ep^2*mtt^2*mWW*s^2*t^4 + 737*ep^3*mtt^2*mWW*s^2*t^4 - 314*mtt*mWW^2*s^2*t^4 - 1848*ep*mtt*mWW^2*s^2*t^4 - 3171*ep^2*mtt*mWW^2*s^2*t^4 - 1643*ep^3*mtt*mWW^2*s^2*t^4 + 110*mWW^3*s^2*t^4 + 733*ep*mWW^3*s^2*t^4 + 1407*ep^2*mWW^3*s^2*t^4 + 824*ep^3*mWW^3*s^2*t^4 - 8*ep*mtt^2*s^3*t^4 - 28*ep^2*mtt^2*s^3*t^4 - 24*ep^3*mtt^2*s^3*t^4 - 56*mtt*mWW*s^3*t^4 - 321*ep*mtt*mWW*s^3*t^4 - 528*ep^2*mtt*mWW*s^3*t^4 - 259*ep^3*mtt*mWW*s^3*t^4 + 52*mWW^2*s^3*t^4 + 317*ep*mWW^2*s^3*t^4 + 548*ep^2*mWW^2*s^3*t^4 + 283*ep^3*mWW^2*s^3*t^4 - 4*ep*mtt^4*t^5 - 14*ep^2*mtt^4*t^5 - 12*ep^3*mtt^4*t^5 - 34*mtt^3*mWW*t^5 - 127*ep*mtt^3*mWW*t^5 - 92*ep^2*mtt^3*mWW*t^5 + 33*ep^3*mtt^3*mWW*t^5 + 114*mtt^2*mWW^2*t^5 + 564*ep*mtt^2*mWW^2*t^5 + 820*ep^2*mtt^2*mWW^2*t^5 + 344*ep^3*mtt^2*mWW^2*t^5 - 126*mtt*mWW^3*t^5 - 731*ep*mtt*mWW^3*t^5 - 1308*ep^2*mtt*mWW^3*t^5 - 739*ep^3*mtt*mWW^3*t^5 + 46*mWW^4*t^5 + 298*ep*mWW^4*t^5 + 594*ep^2*mWW^4*t^5 + 374*ep^3*mWW^4*t^5 + 8*ep*mtt^3*s*t^5 + 28*ep^2*mtt^3*s*t^5 + 24*ep^3*mtt^3*s*t^5 + 58*mtt^2*mWW*s*t^5 + 240*ep*mtt^2*mWW*s*t^5 + 226*ep^2*mtt^2*mWW*s*t^5 - 4*ep^3*mtt^2*mWW*s*t^5 - 124*mtt*mWW^2*s*t^5 - 655*ep*mtt*mWW^2*s*t^5 - 1002*ep^2*mtt*mWW^2*s*t^5 - 447*ep^3*mtt*mWW^2*s*t^5 + 66*mWW^3*s*t^5 + 407*ep*mWW^3*s*t^5 + 748*ep^2*mWW^3*s*t^5 + 427*ep^3*mWW^3*s*t^5 - 4*ep*mtt^2*s^2*t^5 - 14*ep^2*mtt^2*s^2*t^5 - 12*ep^3*mtt^2*s^2*t^5 - 24*mtt*mWW*s^2*t^5 - 113*ep*mtt*mWW*s^2*t^5 - 134*ep^2*mtt*mWW*s^2*t^5 - 29*ep^3*mtt*mWW*s^2*t^5 + 20*mWW^2*s^2*t^5 + 105*ep*mWW^2*s^2*t^5 + 140*ep^2*mWW^2*s^2*t^5 + 41*ep^3*mWW^2*s^2*t^5 - 4*mtt^2*mWW*t^6 - 37*ep*mtt^2*mWW*t^6 - 98*ep^2*mtt^2*mWW*t^6 - 77*ep^3*mtt^2*mWW*t^6 + 8*mtt*mWW^2*t^6 + 74*ep*mtt*mWW^2*t^6 + 196*ep^2*mtt*mWW^2*t^6 + 154*ep^3*mtt*mWW^2*t^6 - 4*mWW^3*t^6 - 37*ep*mWW^3*t^6 - 98*ep^2*mWW^3*t^6 - 77*ep^3*mWW^3*t^6 + 4*mtt*mWW*s*t^6 + 37*ep*mtt*mWW*s*t^6 + 98*ep^2*mtt*mWW*s*t^6 + 77*ep^3*mtt*mWW*s*t^6 - 4*mWW^2*s*t^6 - 37*ep*mWW^2*s*t^6 - 98*ep^2*mWW^2*s*t^6 - 77*ep^3*mWW^2*s*t^6))/(ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*s^2*(-mtt + s)*(-mtt + mWW + s)^2*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^7*s + 22*ep*mtt^7*s + 20*ep^2*mtt^7*s - 25*mtt^6*mWW*s - 97*ep*mtt^6*mWW*s - 108*ep^2*mtt^6*mWW*s - 26*ep^3*mtt^6*mWW*s + 44*mtt^5*mWW^2*s + 200*ep*mtt^5*mWW^2*s + 302*ep^2*mtt^5*mWW^2*s + 148*ep^3*mtt^5*mWW^2*s - 42*mtt^4*mWW^3*s - 238*ep*mtt^4*mWW^3*s - 458*ep^2*mtt^4*mWW^3*s - 288*ep^3*mtt^4*mWW^3*s + 22*mtt^3*mWW^4*s + 154*ep*mtt^3*mWW^4*s + 342*ep^2*mtt^3*mWW^4*s + 236*ep^3*mtt^3*mWW^4*s - 5*mtt^2*mWW^5*s - 41*ep*mtt^2*mWW^5*s - 98*ep^2*mtt^2*mWW^5*s - 70*ep^3*mtt^2*mWW^5*s - 20*mtt^6*s^2 - 68*ep*mtt^6*s^2 - 48*ep^2*mtt^6*s^2 + 16*ep^3*mtt^6*s^2 + 65*mtt^5*mWW*s^2 + 245*ep*mtt^5*mWW*s^2 + 258*ep^2*mtt^5*mWW*s^2 + 48*ep^3*mtt^5*mWW*s^2 - 79*mtt^4*mWW^2*s^2 - 388*ep*mtt^4*mWW^2*s^2 - 644*ep^2*mtt^4*mWW^2*s^2 - 343*ep^3*mtt^4*mWW^2*s^2 + 43*mtt^3*mWW^3*s^2 + 324*ep*mtt^3*mWW^3*s^2 + 740*ep^2*mtt^3*mWW^3*s^2 + 501*ep^3*mtt^3*mWW^3*s^2 - 9*mtt^2*mWW^4*s^2 - 124*ep*mtt^2*mWW^4*s^2 - 340*ep^2*mtt^2*mWW^4*s^2 - 245*ep^3*mtt^2*mWW^4*s^2 + 11*ep*mtt*mWW^5*s^2 + 34*ep^2*mtt*mWW^5*s^2 + 23*ep^3*mtt*mWW^5*s^2 + 20*mtt^5*s^3 + 52*ep*mtt^5*s^3 - 8*ep^2*mtt^5*s^3 - 64*ep^3*mtt^5*s^3 - 41*mtt^4*mWW*s^3 - 141*ep*mtt^4*mWW*s^3 - 118*ep^2*mtt^4*mWW*s^3 + 12*ep^3*mtt^4*mWW*s^3 + 17*mtt^3*mWW^2*s^3 + 174*ep*mtt^3*mWW^2*s^3 + 449*ep^2*mtt^3*mWW^2*s^3 + 310*ep^3*mtt^3*mWW^2*s^3 + 9*mtt^2*mWW^3*s^3 - 104*ep*mtt^2*mWW^3*s^3 - 425*ep^2*mtt^2*mWW^3*s^3 - 342*ep^3*mtt^2*mWW^3*s^3 - 5*mtt*mWW^4*s^3 + 16*ep*mtt*mWW^4*s^3 + 93*ep^2*mtt*mWW^4*s^3 + 78*ep^3*mtt*mWW^4*s^3 + 3*ep*mWW^5*s^3 + 9*ep^2*mWW^5*s^3 + 6*ep^3*mWW^5*s^3 + 32*ep*mtt^4*s^4 + 112*ep^2*mtt^4*s^4 + 96*ep^3*mtt^4*s^4 - 17*mtt^3*mWW*s^4 - 77*ep*mtt^3*mWW*s^4 - 114*ep^2*mtt^3*mWW*s^4 - 64*ep^3*mtt^3*mWW*s^4 + 30*mtt^2*mWW^2*s^4 + 36*ep*mtt^2*mWW^2*s^4 - 131*ep^2*mtt^2*mWW^2*s^4 - 153*ep^3*mtt^2*mWW^2*s^4 - 13*mtt*mWW^3*s^4 - 4*ep*mtt*mWW^3*s^4 + 94*ep^2*mtt*mWW^3*s^4 + 95*ep^3*mtt*mWW^3*s^4 + 5*ep*mWW^4*s^4 + 15*ep^2*mWW^4*s^4 + 10*ep^3*mWW^4*s^4 - 10*mtt^3*s^5 - 58*ep*mtt^3*s^5 - 108*ep^2*mtt^3*s^5 - 64*ep^3*mtt^3*s^5 + 22*mtt^2*mWW*s^5 + 82*ep*mtt^2*mWW*s^5 + 90*ep^2*mtt^2*mWW*s^5 + 30*ep^3*mtt^2*mWW*s^5 - 12*mtt*mWW^2*s^5 - 22*ep*mtt*mWW^2*s^5 + 24*ep^2*mtt*mWW^2*s^5 + 38*ep^3*mtt*mWW^2*s^5 + 2*ep*mWW^3*s^5 + 6*ep^2*mWW^3*s^5 + 4*ep^3*mWW^3*s^5 + 4*mtt^2*s^6 + 20*ep*mtt^2*s^6 + 32*ep^2*mtt^2*s^6 + 16*ep^3*mtt^2*s^6 - 4*mtt*mWW*s^6 - 12*ep*mtt*mWW*s^6 - 8*ep^2*mtt*mWW*s^6 + 6*mtt^7*t + 28*ep*mtt^7*t + 48*ep^2*mtt^7*t + 30*ep^3*mtt^7*t - 25*mtt^6*mWW*t - 113*ep*mtt^6*mWW*t - 182*ep^2*mtt^6*mWW*t - 104*ep^3*mtt^6*mWW*t + 44*mtt^5*mWW^2*t + 208*ep*mtt^5*mWW^2*t + 338*ep^2*mtt^5*mWW^2*t + 184*ep^3*mtt^5*mWW^2*t - 42*mtt^4*mWW^3*t - 226*ep*mtt^4*mWW^3*t - 402*ep^2*mtt^4*mWW^3*t - 228*ep^3*mtt^4*mWW^3*t + 22*mtt^3*mWW^4*t + 140*ep*mtt^3*mWW^4*t + 278*ep^2*mtt^3*mWW^4*t + 170*ep^3*mtt^3*mWW^4*t - 5*mtt^2*mWW^5*t - 37*ep*mtt^2*mWW^5*t - 80*ep^2*mtt^2*mWW^5*t - 52*ep^3*mtt^2*mWW^5*t - 51*mtt^6*s*t - 215*ep*mtt^6*s*t - 288*ep^2*mtt^6*s*t - 118*ep^3*mtt^6*s*t + 174*mtt^5*mWW*s*t + 723*ep*mtt^5*mWW*s*t + 938*ep^2*mtt^5*mWW*s*t + 353*ep^3*mtt^5*mWW*s*t - 232*mtt^4*mWW^2*s*t - 1038*ep*mtt^4*mWW^2*s*t - 1478*ep^2*mtt^4*mWW^2*s*t - 624*ep^3*mtt^4*mWW^2*s*t + 162*mtt^3*mWW^3*s*t + 888*ep*mtt^3*mWW^3*s*t + 1560*ep^2*mtt^3*mWW^3*s*t + 834*ep^3*mtt^3*mWW^3*s*t - 69*mtt^2*mWW^4*s*t - 479*ep*mtt^2*mWW^4*s*t - 998*ep^2*mtt^2*mWW^4*s*t - 618*ep^3*mtt^2*mWW^4*s*t + 16*mtt*mWW^5*s*t + 121*ep*mtt*mWW^5*s*t + 266*ep^2*mtt*mWW^5*s*t + 173*ep^3*mtt*mWW^5*s*t + 107*mtt^5*s^2*t + 421*ep*mtt^5*s^2*t + 472*ep^2*mtt^5*s^2*t + 112*ep^3*mtt^5*s^2*t - 295*mtt^4*mWW*s^2*t - 1216*ep*mtt^4*mWW*s^2*t - 1489*ep^2*mtt^4*mWW*s^2*t - 456*ep^3*mtt^4*mWW*s^2*t + 293*mtt^3*mWW^2*s^2*t + 1464*ep*mtt^3*mWW^2*s^2*t + 2320*ep^2*mtt^3*mWW^2*s^2*t + 1097*ep^3*mtt^3*mWW^2*s^2*t - 135*mtt^2*mWW^3*s^2*t - 947*ep*mtt^2*mWW^3*s^2*t - 1960*ep^2*mtt^2*mWW^3*s^2*t - 1188*ep^3*mtt^2*mWW^3*s^2*t + 36*mtt*mWW^4*s^2*t + 309*ep*mtt*mWW^4*s^2*t + 708*ep^2*mtt*mWW^4*s^2*t + 461*ep^3*mtt*mWW^4*s^2*t - 6*mWW^5*s^2*t - 31*ep*mWW^5*s^2*t - 51*ep^2*mWW^5*s^2*t - 26*ep^3*mWW^5*s^2*t - 75*mtt^4*s^3*t - 253*ep*mtt^4*s^3*t - 168*ep^2*mtt^4*s^3*t + 72*ep^3*mtt^4*s^3*t + 156*mtt^3*mWW*s^3*t + 671*ep*mtt^3*mWW*s^3*t + 830*ep^2*mtt^3*mWW*s^3*t + 231*ep^3*mtt^3*mWW*s^3*t - 109*mtt^2*mWW^2*s^3*t - 777*ep*mtt^2*mWW^2*s^3*t - 1583*ep^2*mtt^2*mWW^2*s^3*t - 935*ep^3*mtt^2*mWW^2*s^3*t + 38*mtt*mWW^3*s^3*t + 406*ep*mtt*mWW^3*s^3*t + 996*ep^2*mtt*mWW^3*s^3*t + 676*ep^3*mtt*mWW^3*s^3*t - 10*mWW^4*s^3*t - 63*ep*mWW^4*s^3*t - 123*ep^2*mWW^4*s^3*t - 76*ep^3*mWW^4*s^3*t + 3*mtt^3*s^4*t - 37*ep*mtt^3*s^4*t - 168*ep^2*mtt^3*s^4*t - 158*ep^3*mtt^3*s^4*t - 4*mtt^2*mWW*s^4*t - 61*ep*mtt^2*mWW*s^4*t - 121*ep^2*mtt^2*mWW*s^4*t - 46*ep^3*mtt^2*mWW*s^4*t + 11*mtt*mWW^2*s^4*t + 195*ep*mtt*mWW^2*s^4*t + 514*ep^2*mtt*mWW^2*s^4*t + 352*ep^3*mtt*mWW^2*s^4*t - 10*mWW^3*s^4*t - 77*ep*mWW^3*s^4*t - 165*ep^2*mWW^3*s^4*t - 108*ep^3*mWW^3*s^4*t + 10*mtt^2*s^5*t + 56*ep*mtt^2*s^5*t + 104*ep^2*mtt^2*s^5*t + 62*ep^3*mtt^2*s^5*t - 6*mtt*mWW*s^5*t - 4*ep*mtt*mWW*s^5*t + 24*ep^2*mtt*mWW*s^5*t + 22*ep^3*mtt*mWW*s^5*t - 4*mWW^2*s^5*t - 32*ep*mWW^2*s^5*t - 68*ep^2*mWW^2*s^5*t - 44*ep^3*mWW^2*s^5*t - 31*mtt^6*t^2 - 149*ep*mtt^6*t^2 - 250*ep^2*mtt^6*t^2 - 146*ep^3*mtt^6*t^2 + 109*mtt^5*mWW*t^2 + 498*ep*mtt^5*mWW*t^2 + 774*ep^2*mtt^5*mWW*t^2 + 407*ep^3*mtt^5*mWW*t^2 - 153*mtt^4*mWW^2*t^2 - 690*ep*mtt^4*mWW^2*t^2 - 1018*ep^2*mtt^4*mWW^2*t^2 - 473*ep^3*mtt^4*mWW^2*t^2 + 119*mtt^3*mWW^3*t^2 + 588*ep*mtt^3*mWW^3*t^2 + 928*ep^2*mtt^3*mWW^3*t^2 + 441*ep^3*mtt^3*mWW^3*t^2 - 60*mtt^2*mWW^4*t^2 - 353*ep*mtt^2*mWW^4*t^2 - 648*ep^2*mtt^2*mWW^4*t^2 - 361*ep^3*mtt^2*mWW^4*t^2 + 16*mtt*mWW^5*t^2 + 106*ep*mtt*mWW^5*t^2 + 214*ep^2*mtt*mWW^5*t^2 + 132*ep^3*mtt*mWW^5*t^2 + 150*mtt^5*s*t^2 + 691*ep*mtt^5*s*t^2 + 1038*ep^2*mtt^5*s*t^2 + 503*ep^3*mtt^5*s*t^2 - 450*mtt^4*mWW*s*t^2 - 2036*ep*mtt^4*mWW*s*t^2 - 2936*ep^2*mtt^4*mWW*s*t^2 - 1312*ep^3*mtt^4*mWW*s*t^2 + 489*mtt^3*mWW^2*s*t^2 + 2262*ep*mtt^3*mWW^2*s*t^2 + 3261*ep^2*mtt^3*mWW^2*s*t^2 + 1386*ep^3*mtt^3*mWW^2*s*t^2 - 245*mtt^2*mWW^3*s*t^2 - 1260*ep*mtt^2*mWW^3*s*t^2 - 1983*ep^2*mtt^2*mWW^3*s*t^2 - 898*ep^3*mtt^2*mWW^3*s*t^2 + 73*mtt*mWW^4*s*t^2 + 445*ep*mtt*mWW^4*s*t^2 + 811*ep^2*mtt*mWW^4*s*t^2 + 431*ep^3*mtt*mWW^4*s*t^2 - 17*mWW^5*s*t^2 - 102*ep*mWW^5*s*t^2 - 191*ep^2*mWW^5*s*t^2 - 110*ep^3*mWW^5*s*t^2 - 210*mtt^4*s^2*t^2 - 928*ep*mtt^4*s^2*t^2 - 1255*ep^2*mtt^4*s^2*t^2 - 489*ep^3*mtt^4*s^2*t^2 + 528*mtt^3*mWW*s^2*t^2 + 2420*ep*mtt^3*mWW*s^2*t^2 + 3383*ep^2*mtt^3*mWW*s^2*t^2 + 1369*ep^3*mtt^3*mWW*s^2*t^2 - 461*mtt^2*mWW^2*s^2*t^2 - 2378*ep*mtt^2*mWW^2*s^2*t^2 - 3750*ep^2*mtt^2*mWW^2*s^2*t^2 - 1767*ep^3*mtt^2*mWW^2*s^2*t^2 + 166*mtt*mWW^3*s^2*t^2 + 1031*ep*mtt*mWW^3*s^2*t^2 + 1893*ep^2*mtt*mWW^3*s^2*t^2 + 1042*ep^3*mtt*mWW^3*s^2*t^2 - 23*mWW^4*s^2*t^2 - 153*ep*mWW^4*s^2*t^2 - 295*ep^2*mWW^4*s^2*t^2 - 171*ep^3*mWW^4*s^2*t^2 + 97*mtt^3*s^3*t^2 + 399*ep*mtt^3*s^3*t^2 + 439*ep^2*mtt^3*s^3*t^2 + 83*ep^3*mtt^3*s^3*t^2 - 212*mtt^2*mWW*s^3*t^2 - 1033*ep*mtt^2*mWW*s^3*t^2 - 1456*ep^2*mtt^2*mWW*s^3*t^2 - 561*ep^3*mtt^2*mWW*s^3*t^2 + 157*mtt*mWW^2*s^3*t^2 + 955*ep*mtt*mWW^2*s^3*t^2 + 1677*ep^2*mtt*mWW^2*s^3*t^2 + 877*ep^3*mtt*mWW^2*s^3*t^2 - 42*mWW^3*s^3*t^2 - 293*ep*mWW^3*s^3*t^2 - 576*ep^2*mWW^3*s^3*t^2 - 343*ep^3*mWW^3*s^3*t^2 - 6*mtt^2*s^4*t^2 - 13*ep*mtt^2*s^4*t^2 + 28*ep^2*mtt^2*s^4*t^2 + 49*ep^3*mtt^2*s^4*t^2 + 28*mtt*mWW*s^4*t^2 + 171*ep*mtt*mWW*s^4*t^2 + 278*ep^2*mtt*mWW*s^4*t^2 + 127*ep^3*mtt*mWW*s^4*t^2 - 22*mWW^2*s^4*t^2 - 146*ep*mWW^2*s^4*t^2 - 270*ep^2*mWW^2*s^4*t^2 - 152*ep^3*mWW^2*s^4*t^2 + 63*mtt^5*t^3 + 318*ep*mtt^5*t^3 + 540*ep^2*mtt^5*t^3 + 309*ep^3*mtt^5*t^3 - 196*mtt^4*mWW*t^3 - 957*ep*mtt^4*mWW*t^3 - 1549*ep^2*mtt^4*mWW*t^3 - 832*ep^3*mtt^4*mWW*t^3 + 213*mtt^3*mWW^2*t^3 + 988*ep*mtt^3*mWW^2*t^3 + 1466*ep^2*mtt^3*mWW^2*t^3 + 683*ep^3*mtt^3*mWW^2*t^3 - 101*mtt^2*mWW^3*t^3 - 445*ep*mtt^2*mWW^3*t^3 - 576*ep^2*mtt^2*mWW^3*t^3 - 184*ep^3*mtt^2*mWW^3*t^3 + 32*mtt*mWW^4*t^3 + 164*ep*mtt*mWW^4*t^3 + 250*ep^2*mtt*mWW^4*t^3 + 102*ep^3*mtt*mWW^4*t^3 - 11*mWW^5*t^3 - 68*ep*mWW^5*t^3 - 131*ep^2*mWW^5*t^3 - 78*ep^3*mWW^5*t^3 - 192*mtt^4*s*t^3 - 942*ep*mtt^4*s*t^3 - 1486*ep^2*mtt^4*s*t^3 - 752*ep^3*mtt^4*s*t^3 + 526*mtt^3*mWW*s*t^3 + 2585*ep*mtt^3*mWW*s*t^3 + 4026*ep^2*mtt^3*mWW*s*t^3 + 1979*ep^3*mtt^3*mWW*s*t^3 - 487*mtt^2*mWW^2*s*t^3 - 2449*ep*mtt^2*mWW^2*s*t^3 - 3831*ep^2*mtt^2*mWW^2*s*t^3 - 1853*ep^3*mtt^2*mWW^2*s*t^3 + 160*mtt*mWW^3*s*t^3 + 846*ep*mtt*mWW^3*s*t^3 + 1340*ep^2*mtt*mWW^3*s*t^3 + 630*ep^3*mtt*mWW^3*s*t^3 - 7*mWW^4*s*t^3 - 40*ep*mWW^4*s*t^3 - 49*ep^2*mWW^4*s*t^3 - 4*ep^3*mWW^4*s*t^3 + 166*mtt^3*s^2*t^3 + 794*ep*mtt^3*s^2*t^3 + 1155*ep^2*mtt^3*s^2*t^3 + 499*ep^3*mtt^3*s^2*t^3 - 383*mtt^2*mWW*s^2*t^3 - 1899*ep*mtt^2*mWW*s^2*t^3 - 2830*ep^2*mtt^2*mWW*s^2*t^3 - 1250*ep^3*mtt^2*mWW*s^2*t^3 + 288*mtt*mWW^2*s^2*t^3 + 1566*ep*mtt*mWW^2*s^2*t^3 + 2539*ep^2*mtt*mWW^2*s^2*t^3 + 1241*ep^3*mtt*mWW^2*s^2*t^3 - 71*mWW^3*s^2*t^3 - 449*ep*mWW^3*s^2*t^3 - 828*ep^2*mWW^3*s^2*t^3 - 466*ep^3*mWW^3*s^2*t^3 - 40*mtt^2*s^3*t^3 - 190*ep*mtt^2*s^3*t^3 - 252*ep^2*mtt^2*s^3*t^3 - 86*ep^3*mtt^2*s^3*t^3 + 84*mtt*mWW*s^3*t^3 + 443*ep*mtt*mWW*s^3*t^3 + 664*ep^2*mtt*mWW*s^3*t^3 + 285*ep^3*mtt*mWW*s^3*t^3 - 44*mWW^2*s^3*t^3 - 257*ep*mWW^2*s^3*t^3 - 424*ep^2*mWW^2*s^3*t^3 - 207*ep^3*mWW^2*s^3*t^3 - 57*mtt^4*t^4 - 299*ep*mtt^4*t^4 - 511*ep^2*mtt^4*t^4 - 287*ep^3*mtt^4*t^4 + 171*mtt^3*mWW*t^4 + 905*ep*mtt^3*mWW*t^4 + 1551*ep^2*mtt^3*mWW*t^4 + 869*ep^3*mtt^3*mWW*t^4 - 165*mtt^2*mWW^2*t^4 - 868*ep*mtt^2*mWW^2*t^4 - 1461*ep^2*mtt^2*mWW^2*t^4 - 796*ep^3*mtt^2*mWW^2*t^4 + 45*mtt*mWW^3*t^4 + 217*ep*mtt*mWW^3*t^4 + 313*ep^2*mtt*mWW^3*t^4 + 133*ep^3*mtt*mWW^3*t^4 + 6*mWW^4*t^4 + 45*ep*mWW^4*t^4 + 108*ep^2*mWW^4*t^4 + 81*ep^3*mWW^4*t^4 + 99*mtt^3*s*t^4 + 503*ep*mtt^3*s*t^4 + 793*ep^2*mtt^3*s*t^4 + 389*ep^3*mtt^3*s*t^4 - 252*mtt^2*mWW*s*t^4 - 1311*ep*mtt^2*mWW*s*t^4 - 2104*ep^2*mtt^2*mWW*s*t^4 - 1049*ep^3*mtt^2*mWW*s*t^4 + 213*mtt*mWW^2*s*t^4 + 1171*ep*mtt*mWW^2*s*t^4 + 1979*ep^2*mtt*mWW^2*s*t^4 + 1045*ep^3*mtt*mWW^2*s*t^4 - 60*mWW^3*s*t^4 - 363*ep*mWW^3*s*t^4 - 668*ep^2*mWW^3*s*t^4 - 385*ep^3*mWW^3*s*t^4 - 40*mtt^2*s^2*t^4 - 202*ep*mtt^2*s^2*t^4 - 296*ep^2*mtt^2*s^2*t^4 - 124*ep^3*mtt^2*s^2*t^4 + 76*mtt*mWW*s^2*t^4 + 387*ep*mtt*mWW*s^2*t^4 + 558*ep^2*mtt*mWW*s^2*t^4 + 223*ep^3*mtt*mWW*s^2*t^4 - 36*mWW^2*s^2*t^4 - 189*ep*mWW^2*s^2*t^4 - 274*ep^2*mWW^2*s^2*t^4 - 107*ep^3*mWW^2*s^2*t^4 + 17*mtt^3*t^5 + 87*ep*mtt^3*t^5 + 137*ep^2*mtt^3*t^5 + 67*ep^3*mtt^3*t^5 - 55*mtt^2*mWW*t^5 - 302*ep*mtt^2*mWW*t^5 - 519*ep^2*mtt^2*mWW*t^5 - 284*ep^3*mtt^2*mWW*t^5 + 59*mtt*mWW^2*t^5 + 343*ep*mtt*mWW^2*t^5 + 627*ep^2*mtt*mWW^2*t^5 + 367*ep^3*mtt*mWW^2*t^5 - 21*mWW^3*t^5 - 128*ep*mWW^3*t^5 - 245*ep^2*mWW^3*t^5 - 150*ep^3*mWW^3*t^5 - 10*mtt^2*s*t^5 - 46*ep*mtt^2*s*t^5 - 52*ep^2*mtt^2*s*t^5 - 8*ep^3*mtt^2*s*t^5 + 18*mtt*mWW*s*t^5 + 77*ep*mtt*mWW*s*t^5 + 68*ep^2*mtt*mWW*s*t^5 - 11*ep^3*mtt*mWW*s*t^5 - 8*mWW^2*s*t^5 - 31*ep*mWW^2*s*t^5 - 16*ep^2*mWW^2*s*t^5 + 19*ep^3*mWW^2*s*t^5 + 2*mtt^2*t^6 + 15*ep*mtt^2*t^6 + 36*ep^2*mtt^2*t^6 + 27*ep^3*mtt^2*t^6 - 4*mtt*mWW*t^6 - 30*ep*mtt*mWW*t^6 - 72*ep^2*mtt*mWW*t^6 - 54*ep^3*mtt*mWW*t^6 + 2*mWW^2*t^6 + 15*ep*mWW^2*t^6 + 36*ep^2*mWW^2*t^6 + 27*ep^3*mWW^2*t^6))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*(mtt - mWW - s)*s^2*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-12*mtt^5 - 44*ep*mtt^5 - 40*ep^2*mtt^5 + 26*mtt^4*mWW + 98*ep*mtt^4*mWW + 92*ep^2*mtt^4*mWW - 8*mtt^3*mWW^2 - 36*ep*mtt^3*mWW^2 - 40*ep^2*mtt^3*mWW^2 - 6*mtt^2*mWW^3 - 18*ep*mtt^2*mWW^3 - 12*ep^2*mtt^2*mWW^3 + 36*mtt^4*s + 132*ep*mtt^4*s + 120*ep^2*mtt^4*s - 54*mtt^3*mWW*s - 212*ep*mtt^3*mWW*s - 206*ep^2*mtt^3*mWW*s + 8*mtt^2*mWW^2*s + 54*ep*mtt^2*mWW^2*s + 74*ep^2*mtt^2*mWW^2*s + 10*mtt*mWW^3*s + 22*ep*mtt*mWW^3*s + 8*ep^2*mtt*mWW^3*s - 36*mtt^3*s^2 - 132*ep*mtt^3*s^2 - 120*ep^2*mtt^3*s^2 + 30*mtt^2*mWW*s^2 + 130*ep*mtt^2*mWW*s^2 + 136*ep^2*mtt^2*mWW*s^2 + 11*mtt*mWW^2*s^2 + 16*ep*mtt*mWW^2*s^2 - 7*ep^2*mtt*mWW^2*s^2 - mWW^3*s^2 - 2*ep*mWW^3*s^2 - ep^2*mWW^3*s^2 + 12*mtt^2*s^3 + 44*ep*mtt^2*s^3 + 40*ep^2*mtt^2*s^3 - 2*mtt*mWW*s^3 - 16*ep*mtt*mWW*s^3 - 22*ep^2*mtt*mWW*s^3 - 2*mWW^2*s^3 - 4*ep*mWW^2*s^3 - 2*ep^2*mWW^2*s^3 + 34*mtt^4*t + 122*ep*mtt^4*t + 108*ep^2*mtt^4*t - 70*mtt^3*mWW*t - 260*ep*mtt^3*mWW*t - 238*ep^2*mtt^3*mWW*t + 12*mtt^2*mWW^2*t + 64*ep*mtt^2*mWW^2*t + 76*ep^2*mtt^2*mWW^2*t + 24*mtt*mWW^3*t + 74*ep*mtt*mWW^3*t + 54*ep^2*mtt*mWW^3*t - 66*mtt^3*s*t - 228*ep*mtt^3*s*t - 194*ep^2*mtt^3*s*t + 64*mtt^2*mWW*s*t + 240*ep*mtt^2*mWW*s*t + 216*ep^2*mtt^2*mWW*s*t + 16*mtt*mWW^2*s*t + 42*ep*mtt*mWW^2*s*t + 22*ep^2*mtt*mWW^2*s*t - 18*mWW^3*s*t - 54*ep*mWW^3*s*t - 40*ep^2*mWW^3*s*t + 30*mtt^2*s^2*t + 90*ep*mtt^2*s^2*t + 64*ep^2*mtt^2*s^2*t - 2*mtt*mWW*s^2*t + 10*ep^2*mtt*mWW*s^2*t - 28*mWW^2*s^2*t - 90*ep*mWW^2*s^2*t - 74*ep^2*mWW^2*s^2*t + 2*mtt*s^3*t + 16*ep*mtt*s^3*t + 22*ep^2*mtt*s^3*t - 10*mWW*s^3*t - 40*ep*mWW*s^3*t - 38*ep^2*mWW*s^3*t - 30*mtt^3*t^2 - 100*ep*mtt^3*t^2 - 82*ep^2*mtt^3*t^2 + 76*mtt^2*mWW*t^2 + 264*ep*mtt^2*mWW*t^2 + 224*ep^2*mtt^2*mWW*t^2 - 27*mtt*mWW^2*t^2 - 106*ep*mtt*mWW^2*t^2 - 99*ep^2*mtt*mWW^2*t^2 - 19*mWW^3*t^2 - 58*ep*mWW^3*t^2 - 43*ep^2*mWW^3*t^2 + 36*mtt^2*s*t^2 + 102*ep*mtt^2*s*t^2 + 70*ep^2*mtt^2*s*t^2 - 18*mtt*mWW*s*t^2 - 54*ep*mtt*mWW*s*t^2 - 32*ep^2*mtt*mWW*s*t^2 - 10*mWW^2*s*t^2 - 36*ep*mWW^2*s*t^2 - 34*ep^2*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + 28*ep*mtt*s^2*t^2 + 37*ep^2*mtt*s^2*t^2 - 7*mWW*s^2*t^2 - 40*ep*mWW*s^2*t^2 - 45*ep^2*mWW*s^2*t^2 + 2*mtt^2*t^3 - 2*ep*mtt^2*t^3 - 8*ep^2*mtt^2*t^3 - 28*mtt*mWW*t^3 - 82*ep*mtt*mWW*t^3 - 58*ep^2*mtt*mWW*t^3 + 26*mWW^2*t^3 + 84*ep*mWW^2*t^3 + 66*ep^2*mWW^2*t^3 - 8*mtt*s*t^3 - 10*ep*mtt*s*t^3 + 2*ep^2*mtt*s*t^3 + 4*mWW*s*t^3 + 2*ep*mWW*s*t^3 - 6*ep^2*mWW*s*t^3 + 7*mtt*t^4 + 26*ep*mtt*t^4 + 23*ep^2*mtt*t^4 - 7*mWW*t^4 - 26*ep*mWW*t^4 - 23*ep^2*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-2*mtt^5 - 8*ep*mtt^5 - 8*ep^2*mtt^5 + 9*mtt^4*mWW + 34*ep*mtt^4*mWW + 32*ep^2*mtt^4*mWW - 17*mtt^3*mWW^2 - 55*ep*mtt^3*mWW^2 - 44*ep^2*mtt^3*mWW^2 + 17*mtt^2*mWW^3 + 47*ep*mtt^2*mWW^3 + 30*ep^2*mtt^2*mWW^3 - 8*mtt*mWW^4 - 22*ep*mtt*mWW^4 - 14*ep^2*mtt*mWW^4 + 10*mtt^4*s + 40*ep*mtt^4*s + 40*ep^2*mtt^4*s - 36*mtt^3*mWW*s - 136*ep*mtt^3*mWW*s - 128*ep^2*mtt^3*mWW*s + 51*mtt^2*mWW^2*s + 165*ep*mtt^2*mWW^2*s + 132*ep^2*mtt^2*mWW^2*s - 34*mtt*mWW^3*s - 94*ep*mtt*mWW^3*s - 60*ep^2*mtt*mWW^3*s + 8*mWW^4*s + 22*ep*mWW^4*s + 14*ep^2*mWW^4*s - 20*mtt^3*s^2 - 80*ep*mtt^3*s^2 - 80*ep^2*mtt^3*s^2 + 54*mtt^2*mWW*s^2 + 204*ep*mtt^2*mWW*s^2 + 192*ep^2*mtt^2*mWW*s^2 - 51*mtt*mWW^2*s^2 - 165*ep*mtt*mWW^2*s^2 - 132*ep^2*mtt*mWW^2*s^2 + 17*mWW^3*s^2 + 47*ep*mWW^3*s^2 + 30*ep^2*mWW^3*s^2 + 20*mtt^2*s^3 + 80*ep*mtt^2*s^3 + 80*ep^2*mtt^2*s^3 - 36*mtt*mWW*s^3 - 136*ep*mtt*mWW*s^3 - 128*ep^2*mtt*mWW*s^3 + 17*mWW^2*s^3 + 55*ep*mWW^2*s^3 + 44*ep^2*mWW^2*s^3 - 10*mtt*s^4 - 40*ep*mtt*s^4 - 40*ep^2*mtt*s^4 + 9*mWW*s^4 + 34*ep*mWW*s^4 + 32*ep^2*mWW*s^4 + 2*s^5 + 8*ep*s^5 + 8*ep^2*s^5 + 9*mtt^4*t + 38*ep*mtt^4*t + 40*ep^2*mtt^4*t - 30*mtt^3*mWW*t - 132*ep*mtt^3*mWW*t - 140*ep^2*mtt^3*mWW*t + 37*mtt^2*mWW^2*t + 145*ep*mtt^2*mWW^2*t + 140*ep^2*mtt^2*mWW^2*t - 22*mtt*mWW^3*t - 62*ep*mtt*mWW^3*t - 40*ep^2*mtt*mWW^3*t + 10*mWW^4*t + 28*ep*mWW^4*t + 18*ep^2*mWW^4*t - 36*mtt^3*s*t - 152*ep*mtt^3*s*t - 160*ep^2*mtt^3*s*t + 90*mtt^2*mWW*s*t + 396*ep*mtt^2*mWW*s*t + 420*ep^2*mtt^2*mWW*s*t - 74*mtt*mWW^2*s*t - 290*ep*mtt*mWW^2*s*t - 280*ep^2*mtt*mWW^2*s*t + 22*mWW^3*s*t + 62*ep*mWW^3*s*t + 40*ep^2*mWW^3*s*t + 54*mtt^2*s^2*t + 228*ep*mtt^2*s^2*t + 240*ep^2*mtt^2*s^2*t - 90*mtt*mWW*s^2*t - 396*ep*mtt*mWW*s^2*t - 420*ep^2*mtt*mWW*s^2*t + 37*mWW^2*s^2*t + 145*ep*mWW^2*s^2*t + 140*ep^2*mWW^2*s^2*t - 36*mtt*s^3*t - 152*ep*mtt*s^3*t - 160*ep^2*mtt*s^3*t + 30*mWW*s^3*t + 132*ep*mWW*s^3*t + 140*ep^2*mWW*s^3*t + 9*s^4*t + 38*ep*s^4*t + 40*ep^2*s^4*t - 17*mtt^3*t^2 - 69*ep*mtt^3*t^2 - 72*ep^2*mtt^3*t^2 + 43*mtt^2*mWW*t^2 + 205*ep*mtt^2*mWW*t^2 + 230*ep^2*mtt^2*mWW*t^2 - 34*mtt*mWW^2*t^2 - 166*ep*mtt*mWW^2*t^2 - 188*ep^2*mtt*mWW^2*t^2 + 51*mtt^2*s*t^2 + 207*ep*mtt^2*s*t^2 + 216*ep^2*mtt^2*s*t^2 - 86*mtt*mWW*s*t^2 - 410*ep*mtt*mWW*s*t^2 - 460*ep^2*mtt*mWW*s*t^2 + 34*mWW^2*s*t^2 + 166*ep*mWW^2*s*t^2 + 188*ep^2*mWW^2*s*t^2 - 51*mtt*s^2*t^2 - 207*ep*mtt*s^2*t^2 - 216*ep^2*mtt*s^2*t^2 + 43*mWW*s^2*t^2 + 205*ep*mWW*s^2*t^2 + 230*ep^2*mWW*s^2*t^2 + 17*s^3*t^2 + 69*ep*s^3*t^2 + 72*ep^2*s^3*t^2 + 15*mtt^2*t^3 + 51*ep*mtt^2*t^3 + 48*ep^2*mtt^2*t^3 - 26*mtt*mWW*t^3 - 122*ep*mtt*mWW*t^3 - 136*ep^2*mtt*mWW*t^3 + 20*mWW^2*t^3 + 96*ep*mWW^2*t^3 + 108*ep^2*mWW^2*t^3 - 30*mtt*s*t^3 - 102*ep*mtt*s*t^3 - 96*ep^2*mtt*s*t^3 + 26*mWW*s*t^3 + 122*ep*mWW*s*t^3 + 136*ep^2*mWW*s*t^3 + 15*s^2*t^3 + 51*ep*s^2*t^3 + 48*ep^2*s^2*t^3 - 6*mtt*t^4 - 12*ep*mtt*t^4 - 6*ep^2*mtt*t^4 + 6*s*t^4 + 12*ep*s*t^4 + 6*ep^2*s*t^4 + 2*t^5 + 4*ep*t^5 + 2*ep^2*t^5))/(2*(1 + ep)*(1 + 2*ep)^2*s^2*(-mtt + s)*(-mtt + mWW + s)*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)^2*(-mtt + s)*(-4*mtt^5*mWW^3 - 36*ep*mtt^5*mWW^3 - 56*ep^2*mtt^5*mWW^3 + 14*mtt^4*mWW^4 + 110*ep*mtt^4*mWW^4 + 172*ep^2*mtt^4*mWW^4 - 16*mtt^3*mWW^5 - 116*ep*mtt^3*mWW^5 - 184*ep^2*mtt^3*mWW^5 + 6*mtt^2*mWW^6 + 42*ep*mtt^2*mWW^6 + 68*ep^2*mtt^2*mWW^6 + 20*mtt^4*mWW^3*s + 180*ep*mtt^4*mWW^3*s + 280*ep^2*mtt^4*mWW^3*s - 56*mtt^3*mWW^4*s - 440*ep*mtt^3*mWW^4*s - 688*ep^2*mtt^3*mWW^4*s + 48*mtt^2*mWW^5*s + 348*ep*mtt^2*mWW^5*s + 552*ep^2*mtt^2*mWW^5*s - 12*mtt*mWW^6*s - 84*ep*mtt*mWW^6*s - 136*ep^2*mtt*mWW^6*s - 40*mtt^3*mWW^3*s^2 - 360*ep*mtt^3*mWW^3*s^2 - 560*ep^2*mtt^3*mWW^3*s^2 + 84*mtt^2*mWW^4*s^2 + 660*ep*mtt^2*mWW^4*s^2 + 1032*ep^2*mtt^2*mWW^4*s^2 - 48*mtt*mWW^5*s^2 - 348*ep*mtt*mWW^5*s^2 - 552*ep^2*mtt*mWW^5*s^2 + 6*mWW^6*s^2 + 42*ep*mWW^6*s^2 + 68*ep^2*mWW^6*s^2 + 40*mtt^2*mWW^3*s^3 + 360*ep*mtt^2*mWW^3*s^3 + 560*ep^2*mtt^2*mWW^3*s^3 - 56*mtt*mWW^4*s^3 - 440*ep*mtt*mWW^4*s^3 - 688*ep^2*mtt*mWW^4*s^3 + 16*mWW^5*s^3 + 116*ep*mWW^5*s^3 + 184*ep^2*mWW^5*s^3 - 20*mtt*mWW^3*s^4 - 180*ep*mtt*mWW^3*s^4 - 280*ep^2*mtt*mWW^3*s^4 + 14*mWW^4*s^4 + 110*ep*mWW^4*s^4 + 172*ep^2*mWW^4*s^4 + 4*mWW^3*s^5 + 36*ep*mWW^3*s^5 + 56*ep^2*mWW^3*s^5 - 4*mtt^5*mWW^2*t - 12*ep*mtt^5*mWW^2*t - 8*ep^2*mtt^5*mWW^2*t + 32*mtt^4*mWW^3*t + 204*ep*mtt^4*mWW^3*t + 256*ep^2*mtt^4*mWW^3*t - 82*mtt^3*mWW^4*t - 528*ep*mtt^3*mWW^4*t - 686*ep^2*mtt^3*mWW^4*t + 82*mtt^2*mWW^5*t + 488*ep*mtt^2*mWW^5*t + 640*ep^2*mtt^2*mWW^5*t - 28*mtt*mWW^6*t - 156*ep*mtt*mWW^6*t - 210*ep^2*mtt*mWW^6*t + 20*mtt^4*mWW^2*s*t + 60*ep*mtt^4*mWW^2*s*t + 40*ep^2*mtt^4*mWW^2*s*t - 128*mtt^3*mWW^3*s*t - 816*ep*mtt^3*mWW^3*s*t - 1024*ep^2*mtt^3*mWW^3*s*t + 246*mtt^2*mWW^4*s*t + 1584*ep*mtt^2*mWW^4*s*t + 2058*ep^2*mtt^2*mWW^4*s*t - 164*mtt*mWW^5*s*t - 976*ep*mtt*mWW^5*s*t - 1280*ep^2*mtt*mWW^5*s*t + 28*mWW^6*s*t + 156*ep*mWW^6*s*t + 210*ep^2*mWW^6*s*t - 40*mtt^3*mWW^2*s^2*t - 120*ep*mtt^3*mWW^2*s^2*t - 80*ep^2*mtt^3*mWW^2*s^2*t + 192*mtt^2*mWW^3*s^2*t + 1224*ep*mtt^2*mWW^3*s^2*t + 1536*ep^2*mtt^2*mWW^3*s^2*t - 246*mtt*mWW^4*s^2*t - 1584*ep*mtt*mWW^4*s^2*t - 2058*ep^2*mtt*mWW^4*s^2*t + 82*mWW^5*s^2*t + 488*ep*mWW^5*s^2*t + 640*ep^2*mWW^5*s^2*t + 40*mtt^2*mWW^2*s^3*t + 120*ep*mtt^2*mWW^2*s^3*t + 80*ep^2*mtt^2*mWW^2*s^3*t - 128*mtt*mWW^3*s^3*t - 816*ep*mtt*mWW^3*s^3*t - 1024*ep^2*mtt*mWW^3*s^3*t + 82*mWW^4*s^3*t + 528*ep*mWW^4*s^3*t + 686*ep^2*mWW^4*s^3*t - 20*mtt*mWW^2*s^4*t - 60*ep*mtt*mWW^2*s^4*t - 40*ep^2*mtt*mWW^2*s^4*t + 32*mWW^3*s^4*t + 204*ep*mWW^3*s^4*t + 256*ep^2*mWW^3*s^4*t + 4*mWW^2*s^5*t + 12*ep*mWW^2*s^5*t + 8*ep^2*mWW^2*s^5*t + 6*mtt^4*mWW^2*t^2 + 2*ep*mtt^4*mWW^2*t^2 + 4*ep^2*mtt^4*mWW^2*t^2 - 8*mtt^3*mWW^3*t^2 - 30*ep*mtt^3*mWW^3*t^2 - 70*ep^2*mtt^3*mWW^3*t^2 + 32*mtt^2*mWW^4*t^2 + 230*ep*mtt^2*mWW^4*t^2 + 324*ep^2*mtt^2*mWW^4*t^2 - 52*mtt*mWW^5*t^2 - 295*ep*mtt*mWW^5*t^2 - 357*ep^2*mtt*mWW^5*t^2 + 22*mWW^6*t^2 + 105*ep*mWW^6*t^2 + 123*ep^2*mWW^6*t^2 - 24*mtt^3*mWW^2*s*t^2 - 8*ep*mtt^3*mWW^2*s*t^2 - 16*ep^2*mtt^3*mWW^2*s*t^2 + 24*mtt^2*mWW^3*s*t^2 + 90*ep*mtt^2*mWW^3*s*t^2 + 210*ep^2*mtt^2*mWW^3*s*t^2 - 64*mtt*mWW^4*s*t^2 - 460*ep*mtt*mWW^4*s*t^2 - 648*ep^2*mtt*mWW^4*s*t^2 + 52*mWW^5*s*t^2 + 295*ep*mWW^5*s*t^2 + 357*ep^2*mWW^5*s*t^2 + 36*mtt^2*mWW^2*s^2*t^2 + 12*ep*mtt^2*mWW^2*s^2*t^2 + 24*ep^2*mtt^2*mWW^2*s^2*t^2 - 24*mtt*mWW^3*s^2*t^2 - 90*ep*mtt*mWW^3*s^2*t^2 - 210*ep^2*mtt*mWW^3*s^2*t^2 + 32*mWW^4*s^2*t^2 + 230*ep*mWW^4*s^2*t^2 + 324*ep^2*mWW^4*s^2*t^2 - 24*mtt*mWW^2*s^3*t^2 - 8*ep*mtt*mWW^2*s^3*t^2 - 16*ep^2*mtt*mWW^2*s^3*t^2 + 8*mWW^3*s^3*t^2 + 30*ep*mWW^3*s^3*t^2 + 70*ep^2*mWW^3*s^3*t^2 + 6*mWW^2*s^4*t^2 + 2*ep*mWW^2*s^4*t^2 + 4*ep^2*mWW^2*s^4*t^2 + 4*mtt^4*mWW*t^3 + 20*ep*mtt^4*mWW*t^3 + 16*ep^2*mtt^4*mWW*t^3 - 62*mtt^3*mWW^2*t^3 - 348*ep*mtt^3*mWW^2*t^3 - 418*ep^2*mtt^3*mWW^2*t^3 + 54*mtt^2*mWW^3*t^3 + 324*ep*mtt^2*mWW^3*t^3 + 450*ep^2*mtt^2*mWW^3*t^3 + 18*mtt*mWW^4*t^3 + 28*ep*mtt*mWW^4*t^3 - 56*ep^2*mtt*mWW^4*t^3 - 14*mWW^5*t^3 - 36*ep*mWW^5*t^3 - 16*ep^2*mWW^5*t^3 - 16*mtt^3*mWW*s*t^3 - 80*ep*mtt^3*mWW*s*t^3 - 64*ep^2*mtt^3*mWW*s*t^3 + 186*mtt^2*mWW^2*s*t^3 + 1044*ep*mtt^2*mWW^2*s*t^3 + 1254*ep^2*mtt^2*mWW^2*s*t^3 - 108*mtt*mWW^3*s*t^3 - 648*ep*mtt*mWW^3*s*t^3 - 900*ep^2*mtt*mWW^3*s*t^3 - 18*mWW^4*s*t^3 - 28*ep*mWW^4*s*t^3 + 56*ep^2*mWW^4*s*t^3 + 24*mtt^2*mWW*s^2*t^3 + 120*ep*mtt^2*mWW*s^2*t^3 + 96*ep^2*mtt^2*mWW*s^2*t^3 - 186*mtt*mWW^2*s^2*t^3 - 1044*ep*mtt*mWW^2*s^2*t^3 - 1254*ep^2*mtt*mWW^2*s^2*t^3 + 54*mWW^3*s^2*t^3 + 324*ep*mWW^3*s^2*t^3 + 450*ep^2*mWW^3*s^2*t^3 - 16*mtt*mWW*s^3*t^3 - 80*ep*mtt*mWW*s^3*t^3 - 64*ep^2*mtt*mWW*s^3*t^3 + 62*mWW^2*s^3*t^3 + 348*ep*mWW^2*s^3*t^3 + 418*ep^2*mWW^2*s^3*t^3 + 4*mWW*s^4*t^3 + 20*ep*mWW*s^4*t^3 + 16*ep^2*mWW*s^4*t^3 + 24*mtt^3*mWW*t^4 + 154*ep*mtt^3*mWW*t^4 + 190*ep^2*mtt^3*mWW*t^4 + 54*mtt^2*mWW^2*t^4 + 268*ep*mtt^2*mWW^2*t^4 + 290*ep^2*mtt^2*mWW^2*t^4 - 96*mtt*mWW^3*t^4 - 500*ep*mtt*mWW^3*t^4 - 568*ep^2*mtt*mWW^3*t^4 + 18*mWW^4*t^4 + 82*ep*mWW^4*t^4 + 96*ep^2*mWW^4*t^4 - 72*mtt^2*mWW*s*t^4 - 462*ep*mtt^2*mWW*s*t^4 - 570*ep^2*mtt^2*mWW*s*t^4 - 108*mtt*mWW^2*s*t^4 - 536*ep*mtt*mWW^2*s*t^4 - 580*ep^2*mtt*mWW^2*s*t^4 + 96*mWW^3*s*t^4 + 500*ep*mWW^3*s*t^4 + 568*ep^2*mWW^3*s*t^4 + 72*mtt*mWW*s^2*t^4 + 462*ep*mtt*mWW*s^2*t^4 + 570*ep^2*mtt*mWW*s^2*t^4 + 54*mWW^2*s^2*t^4 + 268*ep*mWW^2*s^2*t^4 + 290*ep^2*mWW^2*s^2*t^4 - 24*mWW*s^3*t^4 - 154*ep*mWW*s^3*t^4 - 190*ep^2*mWW*s^3*t^4 - 8*mtt^3*t^5 - 44*ep*mtt^3*t^5 - 48*ep^2*mtt^3*t^5 - 44*mtt^2*mWW*t^5 - 228*ep*mtt^2*mWW*t^5 - 250*ep^2*mtt^2*mWW*t^5 + 30*mtt*mWW^2*t^5 + 156*ep*mtt*mWW^2*t^5 + 168*ep^2*mtt*mWW^2*t^5 + 22*mWW^3*t^5 + 116*ep*mWW^3*t^5 + 130*ep^2*mWW^3*t^5 + 24*mtt^2*s*t^5 + 132*ep*mtt^2*s*t^5 + 144*ep^2*mtt^2*s*t^5 + 88*mtt*mWW*s*t^5 + 456*ep*mtt*mWW*s*t^5 + 500*ep^2*mtt*mWW*s*t^5 - 30*mWW^2*s*t^5 - 156*ep*mWW^2*s*t^5 - 168*ep^2*mWW^2*s*t^5 - 24*mtt*s^2*t^5 - 132*ep*mtt*s^2*t^5 - 144*ep^2*mtt*s^2*t^5 - 44*mWW*s^2*t^5 - 228*ep*mWW*s^2*t^5 - 250*ep^2*mWW*s^2*t^5 + 8*s^3*t^5 + 44*ep*s^3*t^5 + 48*ep^2*s^3*t^5 + 16*mtt^2*t^6 + 76*ep*mtt^2*t^6 + 78*ep^2*mtt^2*t^6 + 8*mtt*mWW*t^6 + 31*ep*mtt*mWW*t^6 + 29*ep^2*mtt*mWW*t^6 - 24*mWW^2*t^6 - 107*ep*mWW^2*t^6 - 107*ep^2*mWW^2*t^6 - 32*mtt*s*t^6 - 152*ep*mtt*s*t^6 - 156*ep^2*mtt*s*t^6 - 8*mWW*s*t^6 - 31*ep*mWW*s*t^6 - 29*ep^2*mWW*s*t^6 + 16*s^2*t^6 + 76*ep*s^2*t^6 + 78*ep^2*s^2*t^6 - 8*mtt*t^7 - 32*ep*mtt*t^7 - 30*ep^2*mtt*t^7 + 8*mWW*t^7 + 32*ep*mWW*t^7 + 30*ep^2*mWW*t^7 + 8*s*t^7 + 32*ep*s*t^7 + 30*ep^2*s*t^7))/(2*ep*(1 + ep)*(1 + 2*ep)*mWW^2*s^3*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)), ((-1 + ep)*(-1 + 2*ep)*(-12*ep*mtt^9*mWW^3*s - 80*ep^2*mtt^9*mWW^3*s - 196*ep^3*mtt^9*mWW^3*s - 208*ep^4*mtt^9*mWW^3*s - 80*ep^5*mtt^9*mWW^3*s + 44*ep*mtt^8*mWW^4*s + 296*ep^2*mtt^8*mWW^4*s + 732*ep^3*mtt^8*mWW^4*s + 784*ep^4*mtt^8*mWW^4*s + 304*ep^5*mtt^8*mWW^4*s - 44*ep*mtt^7*mWW^5*s - 304*ep^2*mtt^7*mWW^5*s - 772*ep^3*mtt^7*mWW^5*s - 848*ep^4*mtt^7*mWW^5*s - 336*ep^5*mtt^7*mWW^5*s - 20*ep*mtt^6*mWW^6*s - 120*ep^2*mtt^6*mWW^6*s - 260*ep^3*mtt^6*mWW^6*s - 240*ep^4*mtt^6*mWW^6*s - 80*ep^5*mtt^6*mWW^6*s + 60*ep*mtt^5*mWW^7*s + 400*ep^2*mtt^5*mWW^7*s + 980*ep^3*mtt^5*mWW^7*s + 1040*ep^4*mtt^5*mWW^7*s + 400*ep^5*mtt^5*mWW^7*s - 28*ep*mtt^4*mWW^8*s - 200*ep^2*mtt^4*mWW^8*s - 524*ep^3*mtt^4*mWW^8*s - 592*ep^4*mtt^4*mWW^8*s - 240*ep^5*mtt^4*mWW^8*s - 4*ep*mtt^3*mWW^9*s - 16*ep^2*mtt^3*mWW^9*s - 12*ep^3*mtt^3*mWW^9*s + 16*ep^4*mtt^3*mWW^9*s + 16*ep^5*mtt^3*mWW^9*s + 4*ep*mtt^2*mWW^10*s + 24*ep^2*mtt^2*mWW^10*s + 52*ep^3*mtt^2*mWW^10*s + 48*ep^4*mtt^2*mWW^10*s + 16*ep^5*mtt^2*mWW^10*s + 60*ep*mtt^8*mWW^3*s^2 + 376*ep^2*mtt^8*mWW^3*s^2 + 868*ep^3*mtt^8*mWW^3*s^2 + 872*ep^4*mtt^8*mWW^3*s^2 + 320*ep^5*mtt^8*mWW^3*s^2 - 148*ep*mtt^7*mWW^4*s^2 - 828*ep^2*mtt^7*mWW^4*s^2 - 1640*ep^3*mtt^7*mWW^4*s^2 - 1320*ep^4*mtt^7*mWW^4*s^2 - 336*ep^5*mtt^7*mWW^4*s^2 + 4*ep*mtt^6*mWW^5*s^2 - 360*ep^2*mtt^6*mWW^5*s^2 - 1892*ep^3*mtt^6*mWW^5*s^2 - 3192*ep^4*mtt^6*mWW^5*s^2 - 1760*ep^5*mtt^6*mWW^5*s^2 + 244*ep*mtt^5*mWW^6*s^2 + 1988*ep^2*mtt^5*mWW^6*s^2 + 5872*ep^3*mtt^5*mWW^6*s^2 + 7480*ep^4*mtt^5*mWW^6*s^2 + 3472*ep^5*mtt^5*mWW^6*s^2 - 156*ep*mtt^4*mWW^7*s^2 - 952*ep^2*mtt^4*mWW^7*s^2 - 2148*ep^3*mtt^4*mWW^7*s^2 - 2120*ep^4*mtt^4*mWW^7*s^2 - 768*ep^5*mtt^4*mWW^7*s^2 - 76*ep*mtt^3*mWW^8*s^2 - 948*ep^2*mtt^3*mWW^8*s^2 - 3496*ep^3*mtt^3*mWW^8*s^2 - 5112*ep^4*mtt^3*mWW^8*s^2 - 2608*ep^5*mtt^3*mWW^8*s^2 + 92*ep*mtt^2*mWW^9*s^2 + 936*ep^2*mtt^2*mWW^9*s^2 + 3172*ep^3*mtt^2*mWW^9*s^2 + 4440*ep^4*mtt^2*mWW^9*s^2 + 2208*ep^5*mtt^2*mWW^9*s^2 - 20*ep*mtt*mWW^10*s^2 - 212*ep^2*mtt*mWW^10*s^2 - 736*ep^3*mtt*mWW^10*s^2 - 1048*ep^4*mtt*mWW^10*s^2 - 528*ep^5*mtt*mWW^10*s^2 - 108*ep*mtt^7*mWW^3*s^3 - 576*ep^2*mtt^7*mWW^3*s^3 - 1092*ep^3*mtt^7*mWW^3*s^3 - 864*ep^4*mtt^7*mWW^3*s^3 - 240*ep^5*mtt^7*mWW^3*s^3 + 94*ep*mtt^6*mWW^4*s^3 - 164*ep^2*mtt^6*mWW^4*s^3 - 2318*ep^3*mtt^6*mWW^4*s^3 - 4492*ep^4*mtt^6*mWW^4*s^3 - 2528*ep^5*mtt^6*mWW^4*s^3 + 352*ep*mtt^5*mWW^5*s^3 + 3784*ep^2*mtt^5*mWW^5*s^3 + 12968*ep^3*mtt^5*mWW^5*s^3 + 17984*ep^4*mtt^5*mWW^5*s^3 + 8736*ep^5*mtt^5*mWW^5*s^3 - 438*ep*mtt^4*mWW^6*s^3 - 3532*ep^2*mtt^4*mWW^6*s^3 - 10386*ep^3*mtt^4*mWW^6*s^3 - 13196*ep^4*mtt^4*mWW^6*s^3 - 6096*ep^5*mtt^4*mWW^6*s^3 - 124*ep*mtt^3*mWW^7*s^3 - 1904*ep^2*mtt^3*mWW^7*s^3 - 7364*ep^3*mtt^3*mWW^7*s^3 - 10816*ep^4*mtt^3*mWW^7*s^3 - 5424*ep^5*mtt^3*mWW^7*s^3 + 338*ep*mtt^2*mWW^8*s^3 + 3620*ep^2*mtt^2*mWW^8*s^3 + 12430*ep^3*mtt^2*mWW^8*s^3 + 17308*ep^4*mtt^2*mWW^8*s^3 + 8448*ep^5*mtt^2*mWW^8*s^3 - 120*ep*mtt*mWW^9*s^3 - 1304*ep^2*mtt*mWW^9*s^3 - 4512*ep^3*mtt*mWW^9*s^3 - 6304*ep^4*mtt*mWW^9*s^3 - 3072*ep^5*mtt*mWW^9*s^3 + 6*ep*mWW^10*s^3 + 76*ep^2*mWW^10*s^3 + 274*ep^3*mWW^10*s^3 + 380*ep^4*mWW^10*s^3 + 176*ep^5*mWW^10*s^3 + 60*ep*mtt^6*mWW^3*s^4 + 40*ep^2*mtt^6*mWW^3*s^4 - 700*ep^3*mtt^6*mWW^3*s^4 - 1480*ep^4*mtt^6*mWW^3*s^4 - 800*ep^5*mtt^6*mWW^3*s^4 + 216*ep*mtt^5*mWW^4*s^4 + 2968*ep^2*mtt^5*mWW^4*s^4 + 10928*ep^3*mtt^5*mWW^4*s^4 + 15392*ep^4*mtt^5*mWW^4*s^4 + 7360*ep^5*mtt^5*mWW^4*s^4 - 588*ep*mtt^4*mWW^5*s^4 - 5752*ep^2*mtt^4*mWW^5*s^4 - 18740*ep^3*mtt^4*mWW^5*s^4 - 25064*ep^4*mtt^4*mWW^5*s^4 - 11776*ep^5*mtt^4*mWW^5*s^4 + 64*ep*mtt^3*mWW^6*s^4 + 96*ep^2*mtt^3*mWW^6*s^4 - 416*ep^3*mtt^3*mWW^6*s^4 - 960*ep^4*mtt^3*mWW^6*s^4 - 512*ep^5*mtt^3*mWW^6*s^4 + 500*ep*mtt^2*mWW^7*s^4 + 5352*ep^2*mtt^2*mWW^7*s^4 + 18140*ep^3*mtt^2*mWW^7*s^4 + 24744*ep^4*mtt^2*mWW^7*s^4 + 11744*ep^5*mtt^2*mWW^7*s^4 - 280*ep*mtt*mWW^8*s^4 - 3064*ep^2*mtt*mWW^8*s^4 - 10512*ep^3*mtt*mWW^8*s^4 - 14432*ep^4*mtt*mWW^8*s^4 - 6848*ep^5*mtt*mWW^8*s^4 + 28*ep*mWW^9*s^4 + 360*ep^2*mWW^9*s^4 + 1300*ep^3*mWW^9*s^4 + 1800*ep^4*mWW^9*s^4 + 832*ep^5*mWW^9*s^4 + 60*ep*mtt^5*mWW^3*s^5 + 880*ep^2*mtt^5*mWW^3*s^5 + 3220*ep^3*mtt^5*mWW^3*s^5 + 4400*ep^4*mtt^5*mWW^3*s^5 + 2000*ep^5*mtt^5*mWW^3*s^5 - 384*ep*mtt^4*mWW^4*s^5 - 4032*ep^2*mtt^4*mWW^4*s^5 - 13352*ep^3*mtt^4*mWW^4*s^5 - 17688*ep^4*mtt^4*mWW^4*s^5 - 8080*ep^5*mtt^4*mWW^4*s^5 + 268*ep*mtt^3*mWW^5*s^5 + 2656*ep^2*mtt^3*mWW^5*s^5 + 8708*ep^3*mtt^3*mWW^5*s^5 + 11648*ep^4*mtt^3*mWW^5*s^5 + 5424*ep^5*mtt^3*mWW^5*s^5 + 332*ep*mtt^2*mWW^6*s^5 + 3352*ep^2*mtt^2*mWW^6*s^5 + 10892*ep^3*mtt^2*mWW^6*s^5 + 14288*ep^4*mtt^2*mWW^6*s^5 + 6512*ep^5*mtt^2*mWW^6*s^5 - 328*ep*mtt*mWW^7*s^5 - 3536*ep^2*mtt*mWW^7*s^5 - 11928*ep^3*mtt*mWW^7*s^5 - 16048*ep^4*mtt*mWW^7*s^5 - 7424*ep^5*mtt*mWW^7*s^5 + 52*ep*mWW^8*s^5 + 680*ep^2*mWW^8*s^5 + 2460*ep^3*mWW^8*s^5 + 3400*ep^4*mWW^8*s^5 + 1568*ep^5*mWW^8*s^5 - 108*ep*mtt^4*mWW^3*s^6 - 1080*ep^2*mtt^4*mWW^3*s^6 - 3444*ep^3*mtt^4*mWW^3*s^6 - 4392*ep^4*mtt^4*mWW^3*s^6 - 1920*ep^5*mtt^4*mWW^3*s^6 + 212*ep*mtt^3*mWW^4*s^6 + 2132*ep^2*mtt^3*mWW^4*s^6 + 6896*ep^3*mtt^3*mWW^4*s^6 + 8968*ep^4*mtt^3*mWW^4*s^6 + 4016*ep^5*mtt^3*mWW^4*s^6 + 68*ep*mtt^2*mWW^5*s^6 + 488*ep^2*mtt^2*mWW^5*s^6 + 1228*ep^3*mtt^2*mWW^5*s^6 + 1288*ep^4*mtt^2*mWW^5*s^6 + 480*ep^5*mtt^2*mWW^5*s^6 - 204*ep*mtt*mWW^6*s^6 - 2084*ep^2*mtt*mWW^6*s^6 - 6792*ep^3*mtt*mWW^6*s^6 - 8872*ep^4*mtt*mWW^6*s^6 - 3984*ep^5*mtt*mWW^6*s^6 + 48*ep*mWW^7*s^6 + 640*ep^2*mWW^7*s^6 + 2320*ep^3*mWW^7*s^6 + 3200*ep^4*mWW^7*s^6 + 1472*ep^5*mWW^7*s^6 + 60*ep*mtt^3*mWW^3*s^7 + 544*ep^2*mtt^3*mWW^3*s^7 + 1652*ep^3*mtt^3*mWW^3*s^7 + 2048*ep^4*mtt^3*mWW^3*s^7 + 880*ep^5*mtt^3*mWW^3*s^7 - 26*ep*mtt^2*mWW^4*s^7 - 324*ep^2*mtt^2*mWW^4*s^7 - 1142*ep^3*mtt^2*mWW^4*s^7 - 1548*ep^4*mtt^2*mWW^4*s^7 - 704*ep^5*mtt^2*mWW^4*s^7 - 64*ep*mtt*mWW^5*s^7 - 568*ep^2*mtt*mWW^5*s^7 - 1704*ep^3*mtt*mWW^5*s^7 - 2096*ep^4*mtt*mWW^5*s^7 - 896*ep^5*mtt*mWW^5*s^7 + 22*ep*mWW^6*s^7 + 300*ep^2*mWW^6*s^7 + 1090*ep^3*mWW^6*s^7 + 1500*ep^4*mWW^6*s^7 + 688*ep^5*mWW^6*s^7 - 12*ep*mtt^2*mWW^3*s^8 - 104*ep^2*mtt^2*mWW^3*s^8 - 308*ep^3*mtt^2*mWW^3*s^8 - 376*ep^4*mtt^2*mWW^3*s^8 - 160*ep^5*mtt^2*mWW^3*s^8 - 8*ep*mtt*mWW^4*s^8 - 48*ep^2*mtt*mWW^4*s^8 - 104*ep^3*mtt*mWW^4*s^8 - 96*ep^4*mtt*mWW^4*s^8 - 32*ep^5*mtt*mWW^4*s^8 + 4*ep*mWW^5*s^8 + 56*ep^2*mWW^5*s^8 + 204*ep^3*mWW^5*s^8 + 280*ep^4*mWW^5*s^8 + 128*ep^5*mWW^5*s^8 + 24*ep*mtt^10*mWW^2*t + 208*ep^2*mtt^10*mWW^2*t + 616*ep^3*mtt^10*mWW^2*t + 752*ep^4*mtt^10*mWW^2*t + 320*ep^5*mtt^10*mWW^2*t + 12*mtt^9*mWW^3*t + 16*ep*mtt^9*mWW^3*t - 472*ep^2*mtt^9*mWW^3*t - 2012*ep^3*mtt^9*mWW^3*t - 2888*ep^4*mtt^9*mWW^3*t - 1376*ep^5*mtt^9*mWW^3*t - 14*mtt^8*mWW^4*t - 20*ep*mtt^8*mWW^4*t + 558*ep^2*mtt^8*mWW^4*t + 2452*ep^3*mtt^8*mWW^4*t + 3632*ep^4*mtt^8*mWW^4*t + 1792*ep^5*mtt^8*mWW^4*t - 62*mtt^7*mWW^5*t - 592*ep*mtt^7*mWW^5*t - 2082*ep^2*mtt^7*mWW^5*t - 3464*ep^3*mtt^7*mWW^5*t - 2776*ep^4*mtt^7*mWW^5*t - 864*ep^5*mtt^7*mWW^5*t + 180*mtt^6*mWW^6*t + 1760*ep*mtt^6*mWW^6*t + 6388*ep^2*mtt^6*mWW^6*t + 11024*ep^3*mtt^6*mWW^6*t + 9200*ep^4*mtt^6*mWW^6*t + 3008*ep^5*mtt^6*mWW^6*t - 208*mtt^5*mWW^7*t - 2272*ep*mtt^5*mWW^7*t - 9540*ep^2*mtt^5*mWW^7*t - 19564*ep^3*mtt^5*mWW^7*t - 19736*ep^4*mtt^5*mWW^7*t - 7840*ep^5*mtt^5*mWW^7*t + 122*mtt^4*mWW^8*t + 1468*ep*mtt^4*mWW^8*t + 6830*ep^2*mtt^4*mWW^8*t + 15412*ep^3*mtt^4*mWW^8*t + 16880*ep^4*mtt^4*mWW^8*t + 7168*ep^5*mtt^4*mWW^8*t - 30*mtt^3*mWW^9*t - 384*ep*mtt^3*mWW^9*t - 1890*ep^2*mtt^3*mWW^9*t - 4464*ep^3*mtt^3*mWW^9*t - 5064*ep^4*mtt^3*mWW^9*t - 2208*ep^5*mtt^3*mWW^9*t - 186*ep*mtt^9*mWW^2*s*t - 1660*ep^2*mtt^9*mWW^2*s*t - 5046*ep^3*mtt^9*mWW^2*s*t - 6292*ep^4*mtt^9*mWW^2*s*t - 2720*ep^5*mtt^9*mWW^2*s*t - 64*mtt^8*mWW^3*s*t + 140*ep*mtt^8*mWW^3*s*t + 4586*ep^2*mtt^8*mWW^3*s*t + 17422*ep^3*mtt^8*mWW^3*s*t + 24388*ep^4*mtt^8*mWW^3*s*t + 11552*ep^5*mtt^8*mWW^3*s*t + 50*mtt^7*mWW^4*s*t - 448*ep*mtt^7*mWW^4*s*t - 6494*ep^2*mtt^7*mWW^4*s*t - 23036*ep^3*mtt^7*mWW^4*s*t - 32336*ep^4*mtt^7*mWW^4*s*t - 15776*ep^5*mtt^7*mWW^4*s*t + 258*mtt^6*mWW^5*s*t + 2628*ep*mtt^6*mWW^5*s*t + 9776*ep^2*mtt^6*mWW^5*s*t + 17782*ep^3*mtt^6*mWW^5*s*t + 16652*ep^4*mtt^6*mWW^5*s*t + 6528*ep^5*mtt^6*mWW^5*s*t - 508*mtt^5*mWW^6*s*t - 4622*ep*mtt^5*mWW^6*s*t - 14776*ep^2*mtt^5*mWW^6*s*t - 20610*ep^3*mtt^5*mWW^6*s*t - 12044*ep^4*mtt^5*mWW^6*s*t - 2000*ep^5*mtt^5*mWW^6*s*t + 372*mtt^4*mWW^7*s*t + 3704*ep*mtt^4*mWW^7*s*t + 13926*ep^2*mtt^4*mWW^7*s*t + 24722*ep^3*mtt^4*mWW^7*s*t + 20668*ep^4*mtt^4*mWW^7*s*t + 6432*ep^5*mtt^4*mWW^7*s*t - 118*mtt^3*mWW^8*s*t - 1376*ep*mtt^3*mWW^8*s*t - 6258*ep^2*mtt^3*mWW^8*s*t - 13376*ep^3*mtt^3*mWW^8*s*t - 13144*ep^4*mtt^3*mWW^8*s*t - 4672*ep^5*mtt^3*mWW^8*s*t + 10*mtt^2*mWW^9*s*t + 184*ep*mtt^2*mWW^9*s*t + 1104*ep^2*mtt^2*mWW^9*s*t + 2746*ep^3*mtt^2*mWW^9*s*t + 2836*ep^4*mtt^2*mWW^9*s*t + 960*ep^5*mtt^2*mWW^9*s*t - 24*ep*mtt*mWW^10*s*t - 204*ep^2*mtt*mWW^10*s*t - 604*ep^3*mtt*mWW^10*s*t - 728*ep^4*mtt*mWW^10*s*t - 304*ep^5*mtt*mWW^10*s*t + 630*ep*mtt^8*mWW^2*s^2*t + 5748*ep^2*mtt^8*mWW^2*s^2*t + 17802*ep^3*mtt^8*mWW^2*s^2*t + 22524*ep^4*mtt^8*mWW^2*s^2*t + 9840*ep^5*mtt^8*mWW^2*s^2*t + 132*mtt^7*mWW^3*s^2*t - 1061*ep*mtt^7*mWW^3*s^2*t - 16568*ep^2*mtt^7*mWW^3*s^2*t - 58929*ep^3*mtt^7*mWW^3*s^2*t - 81246*ep^4*mtt^7*mWW^3*s^2*t - 38424*ep^5*mtt^7*mWW^3*s^2*t - 48*mtt^6*mWW^4*s^2*t + 1894*ep*mtt^6*mWW^4*s^2*t + 18952*ep^2*mtt^6*mWW^4*s^2*t + 63022*ep^3*mtt^6*mWW^4*s^2*t + 87788*ep^4*mtt^6*mWW^4*s^2*t + 43408*ep^5*mtt^6*mWW^4*s^2*t - 374*mtt^5*mWW^5*s^2*t - 3045*ep*mtt^5*mWW^5*s^2*t - 6378*ep^2*mtt^5*mWW^5*s^2*t - 861*ep^3*mtt^5*mWW^5*s^2*t + 6954*ep^4*mtt^5*mWW^5*s^2*t + 3544*ep^5*mtt^5*mWW^5*s^2*t + 394*mtt^4*mWW^6*s^2*t + 1624*ep*mtt^4*mWW^6*s^2*t - 7170*ep^2*mtt^4*mWW^6*s^2*t - 45112*ep^3*mtt^4*mWW^6*s^2*t - 73784*ep^4*mtt^4*mWW^6*s^2*t - 38416*ep^5*mtt^4*mWW^6*s^2*t - 102*mtt^3*mWW^7*s^2*t + 83*ep*mtt^3*mWW^7*s^2*t + 6494*ep^2*mtt^3*mWW^7*s^2*t + 28523*ep^3*mtt^3*mWW^7*s^2*t + 46130*ep^4*mtt^3*mWW^7*s^2*t + 25512*ep^5*mtt^3*mWW^7*s^2*t - 2*mtt^2*mWW^8*s^2*t + 12*ep*mtt^2*mWW^8*s^2*t + 290*ep^2*mtt^2*mWW^8*s^2*t - 132*ep^3*mtt^2*mWW^8*s^2*t - 3112*ep^4*mtt^2*mWW^8*s^2*t - 3328*ep^5*mtt^2*mWW^8*s^2*t - 169*ep*mtt*mWW^9*s^2*t - 1732*ep^2*mtt*mWW^9*s^2*t - 5589*ep^3*mtt*mWW^9*s^2*t - 7022*ep^4*mtt*mWW^9*s^2*t - 2984*ep^5*mtt*mWW^9*s^2*t + 32*ep*mWW^10*s^2*t + 364*ep^2*mWW^10*s^2*t + 1276*ep^3*mWW^10*s^2*t + 1768*ep^4*mWW^10*s^2*t + 848*ep^5*mWW^10*s^2*t - 1218*ep*mtt^7*mWW^2*s^3*t - 11276*ep^2*mtt^7*mWW^2*s^3*t - 35342*ep^3*mtt^7*mWW^2*s^3*t - 45124*ep^4*mtt^7*mWW^2*s^3*t - 19840*ep^5*mtt^7*mWW^2*s^3*t - 120*mtt^6*mWW^3*s^3*t + 2619*ep*mtt^6*mWW^3*s^3*t + 30258*ep^2*mtt^6*mWW^3*s^3*t + 102557*ep^3*mtt^6*mWW^3*s^3*t + 139678*ep^4*mtt^6*mWW^3*s^3*t + 66008*ep^5*mtt^6*mWW^3*s^3*t - 20*mtt^5*mWW^4*s^3*t - 2468*ep*mtt^5*mWW^4*s^3*t - 20104*ep^2*mtt^5*mWW^4*s^3*t - 64488*ep^3*mtt^5*mWW^4*s^3*t - 91688*ep^4*mtt^5*mWW^4*s^3*t - 47328*ep^5*mtt^5*mWW^4*s^3*t + 162*mtt^4*mWW^5*s^3*t - 1423*ep*mtt^4*mWW^5*s^3*t - 23968*ep^2*mtt^4*mWW^5*s^3*t - 85645*ep^3*mtt^4*mWW^5*s^3*t - 114678*ep^4*mtt^4*mWW^5*s^3*t - 51608*ep^5*mtt^4*mWW^5*s^3*t + 66*mtt^3*mWW^6*s^3*t + 4556*ep*mtt^3*mWW^6*s^3*t + 39842*ep^2*mtt^3*mWW^6*s^3*t + 128368*ep^3*mtt^3*mWW^6*s^3*t + 174824*ep^4*mtt^3*mWW^6*s^3*t + 84688*ep^5*mtt^3*mWW^6*s^3*t - 98*mtt^2*mWW^7*s^3*t - 1999*ep*mtt^2*mWW^7*s^3*t - 13276*ep^2*mtt^2*mWW^7*s^3*t - 40549*ep^3*mtt^2*mWW^7*s^3*t - 57910*ep^4*mtt^2*mWW^7*s^3*t - 30584*ep^5*mtt^2*mWW^7*s^3*t + 10*mtt*mWW^8*s^3*t - 198*ep*mtt*mWW^8*s^3*t - 3002*ep^2*mtt*mWW^8*s^3*t - 10278*ep^3*mtt*mWW^8*s^3*t - 12532*ep^4*mtt*mWW^8*s^3*t - 4880*ep^5*mtt*mWW^8*s^3*t + 131*ep*mWW^9*s^3*t + 1526*ep^2*mWW^9*s^3*t + 5377*ep^3*mWW^9*s^3*t + 7430*ep^4*mWW^9*s^3*t + 3544*ep^5*mWW^9*s^3*t + 1470*ep*mtt^6*mWW^2*s^4*t + 13700*ep^2*mtt^6*mWW^2*s^4*t + 43170*ep^3*mtt^6*mWW^2*s^4*t + 55340*ep^4*mtt^6*mWW^2*s^4*t + 24400*ep^5*mtt^6*mWW^2*s^4*t + 20*mtt^5*mWW^3*s^4*t - 3218*ep*mtt^5*mWW^3*s^4*t - 30504*ep^2*mtt^5*mWW^3*s^4*t - 98854*ep^3*mtt^5*mWW^3*s^4*t - 132836*ep^4*mtt^5*mWW^3*s^4*t - 62640*ep^5*mtt^5*mWW^3*s^4*t + 50*mtt^4*mWW^4*s^4*t + 636*ep*mtt^4*mWW^4*s^4*t + 1930*ep^2*mtt^4*mWW^4*s^4*t + 5496*ep^3*mtt^4*mWW^4*s^4*t + 13152*ep^4*mtt^4*mWW^4*s^4*t + 10704*ep^5*mtt^4*mWW^4*s^4*t + 108*mtt^3*mWW^5*s^4*t + 5116*ep*mtt^3*mWW^5*s^4*t + 43168*ep^2*mtt^3*mWW^5*s^4*t + 134080*ep^3*mtt^3*mWW^5*s^4*t + 173720*ep^4*mtt^3*mWW^5*s^4*t + 79024*ep^5*mtt^3*mWW^5*s^4*t - 182*mtt^2*mWW^6*s^4*t - 4272*ep*mtt^2*mWW^6*s^4*t - 30582*ep^2*mtt^2*mWW^6*s^4*t - 92380*ep^3*mtt^2*mWW^6*s^4*t - 123640*ep^4*mtt^2*mWW^6*s^4*t - 59888*ep^5*mtt^2*mWW^6*s^4*t + 36*mtt*mWW^7*s^4*t + 352*ep*mtt*mWW^7*s^4*t + 748*ep^2*mtt*mWW^7*s^4*t + 1040*ep^3*mtt*mWW^7*s^4*t + 2984*ep^4*mtt*mWW^7*s^4*t + 2832*ep^5*mtt*mWW^7*s^4*t + 204*ep*mWW^8*s^4*t + 2436*ep^2*mWW^8*s^4*t + 8600*ep^3*mWW^8*s^4*t + 11792*ep^4*mWW^8*s^4*t + 5568*ep^5*mWW^8*s^4*t - 1134*ep*mtt^5*mWW^2*s^5*t - 10548*ep^2*mtt^5*mWW^2*s^5*t - 33186*ep^3*mtt^5*mWW^2*s^5*t - 42492*ep^4*mtt^5*mWW^2*s^5*t - 18720*ep^5*mtt^5*mWW^2*s^5*t + 48*mtt^4*mWW^3*s^5*t + 2106*ep*mtt^4*mWW^3*s^5*t + 16718*ep^2*mtt^4*mWW^3*s^5*t + 51328*ep^3*mtt^4*mWW^3*s^5*t + 67632*ep^4*mtt^4*mWW^3*s^5*t + 31696*ep^5*mtt^4*mWW^3*s^5*t - 6*mtt^3*mWW^4*s^5*t + 1110*ep*mtt^3*mWW^4*s^5*t + 11114*ep^2*mtt^3*mWW^4*s^5*t + 34626*ep^3*mtt^3*mWW^4*s^5*t + 42028*ep^4*mtt^3*mWW^4*s^5*t + 16992*ep^5*mtt^3*mWW^4*s^5*t - 124*mtt^2*mWW^5*s^5*t - 3402*ep*mtt^2*mWW^5*s^5*t - 25626*ep^2*mtt^2*mWW^5*s^5*t - 76968*ep^3*mtt^2*mWW^5*s^5*t - 99264*ep^4*mtt^2*mWW^5*s^5*t - 45520*ep^5*mtt^2*mWW^5*s^5*t + 50*mtt*mWW^6*s^5*t + 948*ep*mtt*mWW^6*s^5*t + 6134*ep^2*mtt*mWW^6*s^5*t + 18084*ep^3*mtt*mWW^6*s^5*t + 24680*ep^4*mtt*mWW^6*s^5*t + 12288*ep^5*mtt*mWW^6*s^5*t + 132*ep*mWW^7*s^5*t + 1648*ep^2*mWW^7*s^5*t + 5828*ep^3*mWW^7*s^5*t + 7864*ep^4*mWW^7*s^5*t + 3648*ep^5*mWW^7*s^5*t + 546*ep*mtt^4*mWW^2*s^6*t + 5020*ep^2*mtt^4*mWW^2*s^6*t + 15646*ep^3*mtt^4*mWW^2*s^6*t + 19892*ep^4*mtt^4*mWW^2*s^6*t + 8720*ep^5*mtt^4*mWW^2*s^6*t - 36*mtt^3*mWW^3*s^6*t - 673*ep*mtt^3*mWW^3*s^6*t - 4280*ep^2*mtt^3*mWW^3*s^6*t - 12021*ep^3*mtt^3*mWW^3*s^6*t - 15254*ep^4*mtt^3*mWW^3*s^6*t - 7032*ep^5*mtt^3*mWW^3*s^6*t - 20*mtt^2*mWW^4*s^6*t - 908*ep*mtt^2*mWW^4*s^6*t - 7412*ep^2*mtt^2*mWW^4*s^6*t - 22204*ep^3*mtt^2*mWW^4*s^6*t - 27576*ep^4*mtt^2*mWW^4*s^6*t - 11920*ep^5*mtt^2*mWW^4*s^6*t + 32*mtt*mWW^5*s^6*t + 749*ep*mtt*mWW^5*s^6*t + 5428*ep^2*mtt*mWW^5*s^6*t + 16137*ep^3*mtt*mWW^5*s^6*t + 20830*ep^4*mtt*mWW^5*s^6*t + 9560*ep^5*mtt*mWW^5*s^6*t + 6*ep*mWW^6*s^6*t + 164*ep^2*mWW^6*s^6*t + 626*ep^3*mWW^6*s^6*t + 764*ep^4*mWW^6*s^6*t + 320*ep^5*mWW^6*s^6*t - 150*ep*mtt^3*mWW^2*s^7*t - 1348*ep^2*mtt^3*mWW^2*s^7*t - 4122*ep^3*mtt^3*mWW^2*s^7*t - 5164*ep^4*mtt^3*mWW^2*s^7*t - 2240*ep^5*mtt^3*mWW^2*s^7*t + 8*mtt^2*mWW^3*s^7*t + 63*ep*mtt^2*mWW^3*s^7*t + 214*ep^2*mtt^2*mWW^3*s^7*t + 405*ep^3*mtt^2*mWW^3*s^7*t + 430*ep^4*mtt^2*mWW^3*s^7*t + 184*ep^5*mtt^2*mWW^3*s^7*t + 8*mtt*mWW^4*s^7*t + 214*ep*mtt*mWW^4*s^7*t + 1564*ep^2*mtt*mWW^4*s^7*t + 4490*ep^3*mtt*mWW^4*s^7*t + 5468*ep^4*mtt*mWW^4*s^7*t + 2336*ep^5*mtt*mWW^4*s^7*t - 31*ep*mWW^5*s^7*t - 318*ep^2*mWW^5*s^7*t - 1061*ep^3*mWW^5*s^7*t - 1438*ep^4*mWW^5*s^7*t - 664*ep^5*mWW^5*s^7*t + 18*ep*mtt^2*mWW^2*s^8*t + 156*ep^2*mtt^2*mWW^2*s^8*t + 462*ep^3*mtt^2*mWW^2*s^8*t + 564*ep^4*mtt^2*mWW^2*s^8*t + 240*ep^5*mtt^2*mWW^2*s^8*t + 8*ep*mtt*mWW^3*s^8*t + 48*ep^2*mtt*mWW^3*s^8*t + 104*ep^3*mtt*mWW^3*s^8*t + 96*ep^4*mtt*mWW^3*s^8*t + 32*ep^5*mtt*mWW^3*s^8*t - 10*ep*mWW^4*s^8*t - 108*ep^2*mWW^4*s^8*t - 358*ep^3*mWW^4*s^8*t - 468*ep^4*mWW^4*s^8*t - 208*ep^5*mWW^4*s^8*t - 12*mtt^9*mWW^2*t^2 - 274*ep*mtt^9*mWW^2*t^2 - 1776*ep^2*mtt^9*mWW^2*t^2 - 4702*ep^3*mtt^9*mWW^2*t^2 - 5412*ep^4*mtt^9*mWW^2*t^2 - 2224*ep^5*mtt^9*mWW^2*t^2 - 60*mtt^8*mWW^3*t^2 + 36*ep*mtt^8*mWW^3*t^2 + 3394*ep^2*mtt^8*mWW^3*t^2 + 13266*ep^3*mtt^8*mWW^3*t^2 + 18644*ep^4*mtt^8*mWW^3*t^2 + 8880*ep^5*mtt^8*mWW^3*t^2 + 108*mtt^7*mWW^4*t^2 + 388*ep*mtt^7*mWW^4*t^2 - 2220*ep^2*mtt^7*mWW^4*t^2 - 12508*ep^3*mtt^7*mWW^4*t^2 - 19896*ep^4*mtt^7*mWW^4*t^2 - 10272*ep^5*mtt^7*mWW^4*t^2 + 230*mtt^6*mWW^5*t^2 + 2060*ep*mtt^6*mWW^5*t^2 + 6408*ep^2*mtt^6*mWW^5*t^2 + 8330*ep^3*mtt^6*mWW^5*t^2 + 3676*ep^4*mtt^6*mWW^5*t^2 - 304*ep^5*mtt^6*mWW^5*t^2 - 652*mtt^5*mWW^6*t^2 - 5978*ep*mtt^5*mWW^6*t^2 - 19248*ep^2*mtt^5*mWW^6*t^2 - 26302*ep^3*mtt^5*mWW^6*t^2 - 12836*ep^4*mtt^5*mWW^6*t^2 + 336*ep^5*mtt^5*mWW^6*t^2 + 680*mtt^4*mWW^7*t^2 + 7308*ep*mtt^4*mWW^7*t^2 + 29818*ep^2*mtt^4*mWW^7*t^2 + 58302*ep^3*mtt^4*mWW^7*t^2 + 54588*ep^4*mtt^4*mWW^7*t^2 + 19344*ep^5*mtt^4*mWW^7*t^2 - 420*mtt^3*mWW^8*t^2 - 5160*ep*mtt^3*mWW^8*t^2 - 24356*ep^2*mtt^3*mWW^8*t^2 - 55160*ep^3*mtt^3*mWW^8*t^2 - 59872*ep^4*mtt^3*mWW^8*t^2 - 24832*ep^5*mtt^3*mWW^8*t^2 + 126*mtt^2*mWW^9*t^2 + 1620*ep*mtt^2*mWW^9*t^2 + 7980*ep^2*mtt^2*mWW^9*t^2 + 18774*ep^3*mtt^2*mWW^9*t^2 + 21108*ep^4*mtt^2*mWW^9*t^2 + 9072*ep^5*mtt^2*mWW^9*t^2 + 24*ep*mtt^9*mWW*s*t^2 + 232*ep^2*mtt^9*mWW*s*t^2 + 776*ep^3*mtt^9*mWW*s*t^2 + 1048*ep^4*mtt^9*mWW*s*t^2 + 480*ep^5*mtt^9*mWW*s*t^2 + 64*mtt^8*mWW^2*s*t^2 + 1456*ep*mtt^8*mWW^2*s*t^2 + 9406*ep^2*mtt^8*mWW^2*s*t^2 + 24406*ep^3*mtt^8*mWW^2*s*t^2 + 26964*ep^4*mtt^8*mWW^2*s*t^2 + 10320*ep^5*mtt^8*mWW^2*s*t^2 + 300*mtt^7*mWW^3*s*t^2 - 260*ep*mtt^7*mWW^3*s*t^2 - 17816*ep^2*mtt^7*mWW^3*s*t^2 - 68672*ep^3*mtt^7*mWW^3*s*t^2 - 94552*ep^4*mtt^7*mWW^3*s*t^2 - 43472*ep^5*mtt^7*mWW^3*s*t^2 - 382*mtt^6*mWW^4*s*t^2 - 414*ep*mtt^6*mWW^4*s*t^2 + 16674*ep^2*mtt^6*mWW^4*s*t^2 + 73342*ep^3*mtt^6*mWW^4*s*t^2 + 109876*ep^4*mtt^6*mWW^4*s*t^2 + 54752*ep^5*mtt^6*mWW^4*s*t^2 - 990*mtt^5*mWW^5*s*t^2 - 9968*ep*mtt^5*mWW^5*s*t^2 - 37656*ep^2*mtt^5*mWW^5*s*t^2 - 70862*ep^3*mtt^5*mWW^5*s*t^2 - 68276*ep^4*mtt^5*mWW^5*s*t^2 - 26800*ep^5*mtt^5*mWW^5*s*t^2 + 1930*mtt^4*mWW^6*s*t^2 + 18872*ep*mtt^4*mWW^6*s*t^2 + 67728*ep^2*mtt^4*mWW^6*s*t^2 + 114266*ep^3*mtt^4*mWW^6*s*t^2 + 92140*ep^4*mtt^4*mWW^6*s*t^2 + 28432*ep^5*mtt^4*mWW^6*s*t^2 - 1346*mtt^3*mWW^7*s*t^2 - 14984*ep*mtt^3*mWW^7*s*t^2 - 63610*ep^2*mtt^3*mWW^7*s*t^2 - 129516*ep^3*mtt^3*mWW^7*s*t^2 - 127144*ep^4*mtt^3*mWW^7*s*t^2 - 47888*ep^5*mtt^3*mWW^7*s*t^2 + 492*mtt^2*mWW^8*s*t^2 + 6090*ep*mtt^2*mWW^8*s*t^2 + 28732*ep^2*mtt^2*mWW^8*s*t^2 + 63962*ep^3*mtt^2*mWW^8*s*t^2 + 67268*ep^4*mtt^2*mWW^8*s*t^2 + 26656*ep^5*mtt^2*mWW^8*s*t^2 - 68*mtt*mWW^9*s*t^2 - 836*ep*mtt*mWW^9*s*t^2 - 3870*ep^2*mtt*mWW^9*s*t^2 - 8254*ep^3*mtt*mWW^9*s*t^2 - 8004*ep^4*mtt*mWW^9*s*t^2 - 2768*ep^5*mtt*mWW^9*s*t^2 + 20*ep*mWW^10*s*t^2 + 180*ep^2*mWW^10*s*t^2 + 552*ep^3*mWW^10*s*t^2 + 680*ep^4*mWW^10*s*t^2 + 288*ep^5*mWW^10*s*t^2 - 144*ep*mtt^8*mWW*s^2*t^2 - 1392*ep^2*mtt^8*mWW*s^2*t^2 - 4656*ep^3*mtt^8*mWW*s^2*t^2 - 6288*ep^4*mtt^8*mWW*s^2*t^2 - 2880*ep^5*mtt^8*mWW*s^2*t^2 - 132*mtt^7*mWW^2*s^2*t^2 - 3195*ep*mtt^7*mWW^2*s^2*t^2 - 20956*ep^2*mtt^7*mWW^2*s^2*t^2 - 53387*ep^3*mtt^7*mWW^2*s^2*t^2 - 55842*ep^4*mtt^7*mWW^2*s^2*t^2 - 19016*ep^5*mtt^7*mWW^2*s^2*t^2 - 592*mtt^6*mWW^3*s^2*t^2 + 1334*ep*mtt^6*mWW^3*s^2*t^2 + 42974*ep^2*mtt^6*mWW^3*s^2*t^2 + 159692*ep^3*mtt^6*mWW^3*s^2*t^2 + 214600*ep^4*mtt^6*mWW^3*s^2*t^2 + 95344*ep^5*mtt^6*mWW^3*s^2*t^2 + 442*mtt^5*mWW^4*s^2*t^2 - 2512*ep*mtt^5*mWW^4*s^2*t^2 - 47894*ep^2*mtt^5*mWW^4*s^2*t^2 - 182132*ep^3*mtt^5*mWW^4*s^2*t^2 - 264240*ep^4*mtt^5*mWW^4*s^2*t^2 - 130816*ep^5*mtt^5*mWW^4*s^2*t^2 + 1526*mtt^4*mWW^5*s^2*t^2 + 16027*ep*mtt^4*mWW^5*s^2*t^2 + 65406*ep^2*mtt^4*mWW^5*s^2*t^2 + 141191*ep^3*mtt^4*mWW^5*s^2*t^2 + 163578*ep^4*mtt^4*mWW^5*s^2*t^2 + 78104*ep^5*mtt^4*mWW^5*s^2*t^2 - 1846*mtt^3*mWW^6*s^2*t^2 - 17795*ep*mtt^3*mWW^6*s^2*t^2 - 61810*ep^2*mtt^3*mWW^6*s^2*t^2 - 101187*ep^3*mtt^3*mWW^6*s^2*t^2 - 84298*ep^4*mtt^3*mWW^6*s^2*t^2 - 30760*ep^5*mtt^3*mWW^6*s^2*t^2 + 758*mtt^2*mWW^7*s^2*t^2 + 7886*ep*mtt^2*mWW^7*s^2*t^2 + 28944*ep^2*mtt^2*mWW^7*s^2*t^2 + 45988*ep^3*mtt^2*mWW^7*s^2*t^2 + 30944*ep^4*mtt^2*mWW^7*s^2*t^2 + 6160*ep^5*mtt^2*mWW^7*s^2*t^2 - 168*mtt*mWW^8*s^2*t^2 - 1722*ep*mtt*mWW^8*s^2*t^2 - 5600*ep^2*mtt*mWW^8*s^2*t^2 - 5506*ep^3*mtt*mWW^8*s^2*t^2 + 2548*ep^4*mtt*mWW^8*s^2*t^2 + 4752*ep^5*mtt*mWW^8*s^2*t^2 + 12*mWW^9*s^2*t^2 + 121*ep*mWW^9*s^2*t^2 + 328*ep^2*mWW^9*s^2*t^2 - 3*ep^3*mWW^9*s^2*t^2 - 1002*ep^4*mWW^9*s^2*t^2 - 888*ep^5*mWW^9*s^2*t^2 + 360*ep*mtt^7*mWW*s^3*t^2 + 3480*ep^2*mtt^7*mWW*s^3*t^2 + 11640*ep^3*mtt^7*mWW*s^3*t^2 + 15720*ep^4*mtt^7*mWW*s^3*t^2 + 7200*ep^5*mtt^7*mWW*s^3*t^2 + 120*mtt^6*mWW^2*s^3*t^2 + 3743*ep*mtt^6*mWW^2*s^3*t^2 + 26114*ep^2*mtt^6*mWW^2*s^3*t^2 + 66489*ep^3*mtt^6*mWW^2*s^3*t^2 + 65886*ep^4*mtt^6*mWW^2*s^3*t^2 + 19080*ep^5*mtt^6*mWW^2*s^3*t^2 + 560*mtt^5*mWW^3*s^3*t^2 - 3570*ep*mtt^5*mWW^3*s^3*t^2 - 62408*ep^2*mtt^5*mWW^3*s^3*t^2 - 219842*ep^3*mtt^5*mWW^3*s^3*t^2 - 289156*ep^4*mtt^5*mWW^3*s^3*t^2 - 125936*ep^5*mtt^5*mWW^3*s^3*t^2 - 126*mtt^4*mWW^4*s^3*t^2 + 5840*ep*mtt^4*mWW^4*s^3*t^2 + 63896*ep^2*mtt^4*mWW^4*s^3*t^2 + 226762*ep^3*mtt^4*mWW^4*s^3*t^2 + 328196*ep^4*mtt^4*mWW^4*s^3*t^2 + 165616*ep^5*mtt^4*mWW^4*s^3*t^2 - 958*mtt^3*mWW^5*s^3*t^2 - 9028*ep*mtt^3*mWW^5*s^3*t^2 - 32840*ep^2*mtt^3*mWW^5*s^3*t^2 - 71866*ep^3*mtt^3*mWW^5*s^3*t^2 - 99676*ep^4*mtt^3*mWW^5*s^3*t^2 - 59456*ep^5*mtt^3*mWW^5*s^3*t^2 + 598*mtt^2*mWW^6*s^3*t^2 + 3685*ep*mtt^2*mWW^6*s^3*t^2 - 1802*ep^2*mtt^2*mWW^6*s^3*t^2 - 41175*ep^3*mtt^2*mWW^6*s^3*t^2 - 70666*ep^4*mtt^2*mWW^6*s^3*t^2 - 33768*ep^5*mtt^2*mWW^6*s^3*t^2 - 162*mtt*mWW^7*s^3*t^2 - 554*ep*mtt*mWW^7*s^3*t^2 + 6824*ep^2*mtt*mWW^7*s^3*t^2 + 38492*ep^3*mtt*mWW^7*s^3*t^2 + 64872*ep^4*mtt*mWW^7*s^3*t^2 + 35216*ep^5*mtt*mWW^7*s^3*t^2 + 32*mWW^8*s^3*t^2 + 100*ep*mWW^8*s^3*t^2 - 1472*ep^2*mWW^8*s^3*t^2 - 8196*ep^3*mWW^8*s^3*t^2 - 14152*ep^4*mWW^8*s^3*t^2 - 7952*ep^5*mWW^8*s^3*t^2 - 480*ep*mtt^6*mWW*s^4*t^2 - 4640*ep^2*mtt^6*mWW*s^4*t^2 - 15520*ep^3*mtt^6*mWW*s^4*t^2 - 20960*ep^4*mtt^6*mWW*s^4*t^2 - 9600*ep^5*mtt^6*mWW*s^4*t^2 - 20*mtt^5*mWW^2*s^4*t^2 - 2552*ep*mtt^5*mWW^2*s^4*t^2 - 20856*ep^2*mtt^5*mWW^2*s^4*t^2 - 55636*ep^3*mtt^5*mWW^2*s^4*t^2 - 54984*ep^4*mtt^5*mWW^2*s^4*t^2 - 14720*ep^5*mtt^5*mWW^2*s^4*t^2 - 220*mtt^4*mWW^3*s^4*t^2 + 4862*ep*mtt^4*mWW^3*s^4*t^2 + 57158*ep^2*mtt^4*mWW^3*s^4*t^2 + 190504*ep^3*mtt^4*mWW^3*s^4*t^2 + 247408*ep^4*mtt^4*mWW^3*s^4*t^2 + 107984*ep^5*mtt^4*mWW^3*s^4*t^2 - 74*mtt^3*mWW^4*s^4*t^2 - 4105*ep*mtt^3*mWW^4*s^4*t^2 - 37694*ep^2*mtt^3*mWW^4*s^4*t^2 - 133497*ep^3*mtt^3*mWW^4*s^4*t^2 - 200414*ep^4*mtt^3*mWW^4*s^4*t^2 - 106232*ep^5*mtt^3*mWW^4*s^4*t^2 + 156*mtt^2*mWW^5*s^4*t^2 - 621*ep*mtt^2*mWW^5*s^4*t^2 - 14096*ep^2*mtt^2*mWW^5*s^4*t^2 - 45457*ep^3*mtt^2*mWW^5*s^4*t^2 - 46390*ep^4*mtt^2*mWW^5*s^4*t^2 - 10904*ep^5*mtt^2*mWW^5*s^4*t^2 - 58*mtt*mWW^6*s^4*t^2 + 1503*ep*mtt*mWW^6*s^4*t^2 + 20346*ep^2*mtt*mWW^6*s^4*t^2 + 74927*ep^3*mtt*mWW^6*s^4*t^2 + 106002*ep^4*mtt*mWW^6*s^4*t^2 + 50952*ep^5*mtt*mWW^6*s^4*t^2 + 40*mWW^7*s^4*t^2 - 143*ep*mWW^7*s^4*t^2 - 4762*ep^2*mWW^7*s^4*t^2 - 20553*ep^3*mWW^7*s^4*t^2 - 32134*ep^4*mWW^7*s^4*t^2 - 16904*ep^5*mWW^7*s^4*t^2 + 360*ep*mtt^5*mWW*s^5*t^2 + 3480*ep^2*mtt^5*mWW*s^5*t^2 + 11640*ep^3*mtt^5*mWW*s^5*t^2 + 15720*ep^4*mtt^5*mWW*s^5*t^2 + 7200*ep^5*mtt^5*mWW*s^5*t^2 - 48*mtt^4*mWW^2*s^5*t^2 + 1062*ep*mtt^4*mWW^2*s^5*t^2 + 11650*ep^2*mtt^4*mWW^2*s^5*t^2 + 34496*ep^3*mtt^4*mWW^2*s^5*t^2 + 37248*ep^4*mtt^4*mWW^2*s^5*t^2 + 11744*ep^5*mtt^4*mWW^2*s^5*t^2 - 20*mtt^3*mWW^3*s^5*t^2 - 3362*ep*mtt^3*mWW^3*s^5*t^2 - 30800*ep^2*mtt^3*mWW^3*s^5*t^2 - 97886*ep^3*mtt^3*mWW^3*s^5*t^2 - 126532*ep^4*mtt^3*mWW^3*s^5*t^2 - 56176*ep^5*mtt^3*mWW^3*s^5*t^2 + 20*mtt^2*mWW^4*s^5*t^2 + 421*ep*mtt^2*mWW^4*s^5*t^2 + 4628*ep^2*mtt^2*mWW^4*s^5*t^2 + 21629*ep^3*mtt^2*mWW^4*s^5*t^2 + 40710*ep^4*mtt^2*mWW^4*s^5*t^2 + 25672*ep^5*mtt^2*mWW^4*s^5*t^2 + 28*mtt*mWW^5*s^5*t^2 + 1752*ep*mtt*mWW^5*s^5*t^2 + 15712*ep^2*mtt*mWW^5*s^5*t^2 + 49300*ep^3*mtt*mWW^5*s^5*t^2 + 61968*ep^4*mtt*mWW^5*s^5*t^2 + 26464*ep^5*mtt*mWW^5*s^5*t^2 + 28*mWW^6*s^5*t^2 - 305*ep*mWW^6*s^5*t^2 - 5478*ep^2*mWW^6*s^5*t^2 - 21603*ep^3*mWW^6*s^5*t^2 - 32058*ep^4*mWW^6*s^5*t^2 - 16152*ep^5*mWW^6*s^5*t^2 - 144*ep*mtt^4*mWW*s^6*t^2 - 1392*ep^2*mtt^4*mWW*s^6*t^2 - 4656*ep^3*mtt^4*mWW*s^6*t^2 - 6288*ep^4*mtt^4*mWW*s^6*t^2 - 2880*ep^5*mtt^4*mWW*s^6*t^2 + 36*mtt^3*mWW^2*s^6*t^2 - 283*ep*mtt^3*mWW^2*s^6*t^2 - 4412*ep^2*mtt^3*mWW^2*s^6*t^2 - 14627*ep^3*mtt^3*mWW^2*s^6*t^2 - 17778*ep^4*mtt^3*mWW^2*s^6*t^2 - 6920*ep^5*mtt^3*mWW^2*s^6*t^2 + 40*mtt^2*mWW^3*s^6*t^2 + 1056*ep*mtt^2*mWW^3*s^6*t^2 + 8026*ep^2*mtt^2*mWW^3*s^6*t^2 + 24338*ep^3*mtt^2*mWW^3*s^6*t^2 + 31268*ep^4*mtt^2*mWW^3*s^6*t^2 + 14096*ep^5*mtt^2*mWW^3*s^6*t^2 + 12*mtt*mWW^4*s^6*t^2 + 441*ep*mtt*mWW^4*s^6*t^2 + 3208*ep^2*mtt*mWW^4*s^6*t^2 + 8349*ep^3*mtt*mWW^4*s^6*t^2 + 8254*ep^4*mtt*mWW^4*s^6*t^2 + 2360*ep^5*mtt*mWW^4*s^6*t^2 + 8*mWW^5*s^6*t^2 - 222*ep*mWW^5*s^6*t^2 - 2934*ep^2*mWW^5*s^6*t^2 - 10636*ep^3*mWW^5*s^6*t^2 - 14880*ep^4*mWW^5*s^6*t^2 - 7104*ep^5*mWW^5*s^6*t^2 + 24*ep*mtt^3*mWW*s^7*t^2 + 232*ep^2*mtt^3*mWW*s^7*t^2 + 776*ep^3*mtt^3*mWW*s^7*t^2 + 1048*ep^4*mtt^3*mWW*s^7*t^2 + 480*ep^5*mtt^3*mWW*s^7*t^2 - 8*mtt^2*mWW^2*s^7*t^2 + 43*ep*mtt^2*mWW^2*s^7*t^2 + 830*ep^2*mtt^2*mWW^2*s^7*t^2 + 2961*ep^3*mtt^2*mWW^2*s^7*t^2 + 3918*ep^4*mtt^2*mWW^2*s^7*t^2 + 1736*ep^5*mtt^2*mWW^2*s^7*t^2 - 8*mtt*mWW^3*s^7*t^2 - 96*ep*mtt*mWW^3*s^7*t^2 - 528*ep^2*mtt*mWW^3*s^7*t^2 - 1400*ep^3*mtt*mWW^3*s^7*t^2 - 1680*ep^4*mtt*mWW^3*s^7*t^2 - 720*ep^5*mtt*mWW^3*s^7*t^2 - 59*ep*mWW^4*s^7*t^2 - 598*ep^2*mWW^4*s^7*t^2 - 1945*ep^3*mWW^4*s^7*t^2 - 2486*ep^4*mWW^4*s^7*t^2 - 1080*ep^5*mWW^4*s^7*t^2 + 12*ep*mtt^9*mWW*t^3 + 116*ep^2*mtt^9*mWW*t^3 + 400*ep^3*mtt^9*mWW*t^3 + 592*ep^4*mtt^9*mWW*t^3 + 320*ep^5*mtt^9*mWW*t^3 + 74*mtt^8*mWW^2*t^3 + 1086*ep*mtt^8*mWW^2*t^3 + 5648*ep^2*mtt^8*mWW^2*t^3 + 12944*ep^3*mtt^8*mWW^2*t^3 + 13136*ep^4*mtt^8*mWW^2*t^3 + 4672*ep^5*mtt^8*mWW^2*t^3 + 142*mtt^7*mWW^3*t^3 - 77*ep*mtt^7*mWW^3*t^3 - 7890*ep^2*mtt^7*mWW^3*t^3 - 30657*ep^3*mtt^7*mWW^3*t^3 - 42694*ep^4*mtt^7*mWW^3*t^3 - 20104*ep^5*mtt^7*mWW^3*t^3 - 456*mtt^6*mWW^4*t^3 - 2908*ep*mtt^6*mWW^4*t^3 - 1932*ep^2*mtt^6*mWW^4*t^3 + 18016*ep^3*mtt^6*mWW^4*t^3 + 39408*ep^4*mtt^6*mWW^4*t^3 + 23232*ep^5*mtt^6*mWW^4*t^3 - 238*mtt^5*mWW^5*t^3 - 2061*ep*mtt^5*mWW^5*t^3 - 6144*ep^2*mtt^5*mWW^5*t^3 - 7843*ep^3*mtt^5*mWW^5*t^3 - 4298*ep^4*mtt^5*mWW^5*t^3 - 1016*ep^5*mtt^5*mWW^5*t^3 + 954*mtt^4*mWW^6*t^3 + 8156*ep*mtt^4*mWW^6*t^3 + 22504*ep^2*mtt^4*mWW^6*t^3 + 19350*ep^3*mtt^4*mWW^6*t^3 - 8476*ep^4*mtt^4*mWW^6*t^3 - 14288*ep^5*mtt^4*mWW^6*t^3 - 686*mtt^3*mWW^7*t^3 - 6809*ep*mtt^3*mWW^7*t^3 - 24466*ep^2*mtt^3*mWW^7*t^3 - 38801*ep^3*mtt^3*mWW^7*t^3 - 24582*ep^4*mtt^3*mWW^7*t^3 - 2696*ep^5*mtt^3*mWW^7*t^3 + 372*mtt^2*mWW^8*t^3 + 4698*ep*mtt^2*mWW^8*t^3 + 22532*ep^2*mtt^2*mWW^8*t^3 + 50978*ep^3*mtt^2*mWW^8*t^3 + 54220*ep^4*mtt^2*mWW^8*t^3 + 21520*ep^5*mtt^2*mWW^8*t^3 - 162*mtt*mWW^9*t^3 - 2097*ep*mtt*mWW^9*t^3 - 10368*ep^2*mtt*mWW^9*t^3 - 24387*ep^3*mtt*mWW^9*t^3 - 27306*ep^4*mtt*mWW^9*t^3 - 11640*ep^5*mtt*mWW^9*t^3 - 68*ep*mtt^8*mWW*s*t^3 - 592*ep^2*mtt^8*mWW*s*t^3 - 1684*ep^3*mtt^8*mWW*s*t^3 - 1720*ep^4*mtt^8*mWW*s*t^3 - 416*ep^5*mtt^8*mWW*s*t^3 - 350*mtt^7*mWW^2*s*t^3 - 4900*ep*mtt^7*mWW^2*s*t^3 - 24534*ep^2*mtt^7*mWW^2*s*t^3 - 53624*ep^3*mtt^7*mWW^2*s*t^3 - 51072*ep^4*mtt^7*mWW^2*s*t^3 - 16544*ep^5*mtt^7*mWW^2*s*t^3 - 634*mtt^6*mWW^3*s*t^3 - 1271*ep*mtt^6*mWW^3*s*t^3 + 20368*ep^2*mtt^6*mWW^3*s*t^3 + 86879*ep^3*mtt^6*mWW^3*s*t^3 + 117570*ep^4*mtt^6*mWW^3*s*t^3 + 50760*ep^5*mtt^6*mWW^3*s*t^3 + 1508*mtt^5*mWW^4*s*t^3 + 11076*ep*mtt^5*mWW^4*s*t^3 + 19828*ep^2*mtt^5*mWW^4*s*t^3 - 14748*ep^3*mtt^5*mWW^4*s*t^3 - 63504*ep^4*mtt^5*mWW^4*s*t^3 - 39360*ep^5*mtt^5*mWW^4*s*t^3 + 1078*mtt^4*mWW^5*s*t^3 + 10071*ep*mtt^4*mWW^5*s*t^3 + 34588*ep^2*mtt^4*mWW^5*s*t^3 + 58249*ep^3*mtt^4*mWW^5*s*t^3 + 49254*ep^4*mtt^4*mWW^5*s*t^3 + 16840*ep^5*mtt^4*mWW^5*s*t^3 - 2630*mtt^3*mWW^6*s*t^3 - 26604*ep*mtt^3*mWW^6*s*t^3 - 100226*ep^2*mtt^3*mWW^6*s*t^3 - 179436*ep^3*mtt^3*mWW^6*s*t^3 - 153224*ep^4*mtt^3*mWW^6*s*t^3 - 49440*ep^5*mtt^3*mWW^6*s*t^3 + 1418*mtt^2*mWW^7*s*t^3 + 17115*ep*mtt^2*mWW^7*s*t^3 + 78632*ep^2*mtt^2*mWW^7*s*t^3 + 171845*ep^3*mtt^2*mWW^7*s*t^3 + 178678*ep^4*mtt^2*mWW^7*s*t^3 + 70296*ep^5*mtt^2*mWW^7*s*t^3 - 448*mtt*mWW^8*s*t^3 - 6084*ep*mtt*mWW^8*s*t^3 - 30924*ep^2*mtt*mWW^8*s*t^3 - 73232*ep^3*mtt*mWW^8*s*t^3 - 81416*ep^4*mtt*mWW^8*s*t^3 - 34048*ep^5*mtt*mWW^8*s*t^3 + 58*mWW^9*s*t^3 + 665*ep*mWW^9*s*t^3 + 2860*ep^2*mWW^9*s*t^3 + 5751*ep^3*mWW^9*s*t^3 + 5434*ep^4*mWW^9*s*t^3 + 1912*ep^5*mWW^9*s*t^3 + 186*ep*mtt^7*mWW*s^2*t^3 + 1436*ep^2*mtt^7*mWW*s^2*t^3 + 3054*ep^3*mtt^7*mWW*s^2*t^3 + 444*ep^4*mtt^7*mWW*s^2*t^3 - 2464*ep^5*mtt^7*mWW*s^2*t^3 + 640*mtt^6*mWW^2*s^2*t^3 + 8436*ep*mtt^6*mWW^2*s^2*t^3 + 39530*ep^2*mtt^6*mWW^2*s^2*t^3 + 77822*ep^3*mtt^6*mWW^2*s^2*t^3 + 61788*ep^4*mtt^6*mWW^2*s^2*t^3 + 13264*ep^5*mtt^6*mWW^2*s^2*t^3 + 1090*mtt^5*mWW^3*s^2*t^3 + 4589*ep*mtt^5*mWW^3*s^2*t^3 - 11982*ep^2*mtt^5*mWW^3*s^2*t^3 - 68295*ep^3*mtt^5*mWW^3*s^2*t^3 - 77794*ep^4*mtt^5*mWW^3*s^2*t^3 - 17672*ep^5*mtt^5*mWW^3*s^2*t^3 - 1706*mtt^4*mWW^4*s^2*t^3 - 13112*ep*mtt^4*mWW^4*s^2*t^3 - 26804*ep^2*mtt^4*mWW^4*s^2*t^3 + 3066*ep^3*mtt^4*mWW^4*s^2*t^3 + 46196*ep^4*mtt^4*mWW^4*s^2*t^3 + 24576*ep^5*mtt^4*mWW^4*s^2*t^3 - 1732*mtt^3*mWW^5*s^2*t^3 - 19308*ep*mtt^3*mWW^5*s^2*t^3 - 86898*ep^2*mtt^3*mWW^5*s^2*t^3 - 202514*ep^3*mtt^3*mWW^5*s^2*t^3 - 235636*ep^4*mtt^3*mWW^5*s^2*t^3 - 106128*ep^5*mtt^3*mWW^5*s^2*t^3 + 2418*mtt^2*mWW^6*s^2*t^3 + 29204*ep*mtt^2*mWW^6*s^2*t^3 + 137106*ep^2*mtt^2*mWW^6*s^2*t^3 + 314792*ep^3*mtt^2*mWW^6*s^2*t^3 + 352224*ep^4*mtt^2*mWW^6*s^2*t^3 + 152624*ep^5*mtt^2*mWW^6*s^2*t^3 - 810*mtt*mWW^7*s^2*t^3 - 11393*ep*mtt*mWW^7*s^2*t^3 - 59328*ep^2*mtt*mWW^7*s^2*t^3 - 143411*ep^3*mtt*mWW^7*s^2*t^3 - 163194*ep^4*mtt*mWW^7*s^2*t^3 - 70328*ep^5*mtt*mWW^7*s^2*t^3 + 132*mWW^8*s^2*t^3 + 1686*ep*mWW^8*s^2*t^3 + 7836*ep^2*mWW^8*s^2*t^3 + 16638*ep^3*mWW^8*s^2*t^3 + 16484*ep^4*mWW^8*s^2*t^3 + 6128*ep^5*mWW^8*s^2*t^3 - 336*ep*mtt^6*mWW*s^3*t^3 - 2448*ep^2*mtt^6*mWW*s^3*t^3 - 4368*ep^3*mtt^6*mWW*s^3*t^3 + 2288*ep^4*mtt^6*mWW*s^3*t^3 + 7040*ep^5*mtt^6*mWW*s^3*t^3 - 540*mtt^5*mWW^2*s^3*t^3 - 6494*ep*mtt^5*mWW^2*s^3*t^3 - 26180*ep^2*mtt^5*mWW^2*s^3*t^3 - 35718*ep^3*mtt^5*mWW^2*s^3*t^3 - 2012*ep^4*mtt^5*mWW^2*s^3*t^3 + 17344*ep^5*mtt^5*mWW^2*s^3*t^3 - 842*mtt^4*mWW^3*s^3*t^3 - 4735*ep*mtt^4*mWW^3*s^3*t^3 - 3510*ep^2*mtt^4*mWW^3*s^3*t^3 + 641*ep^3*mtt^4*mWW^3*s^3*t^3 - 32698*ep^4*mtt^4*mWW^3*s^3*t^3 - 45304*ep^5*mtt^4*mWW^3*s^3*t^3 + 674*mtt^3*mWW^4*s^3*t^3 + 3346*ep*mtt^3*mWW^4*s^3*t^3 - 9358*ep^2*mtt^3*mWW^4*s^3*t^3 - 71722*ep^3*mtt^3*mWW^4*s^3*t^3 - 112492*ep^4*mtt^3*mWW^4*s^3*t^3 - 50016*ep^5*mtt^3*mWW^4*s^3*t^3 + 1148*mtt^2*mWW^5*s^3*t^3 + 16406*ep*mtt^2*mWW^5*s^3*t^3 + 94116*ep^2*mtt^2*mWW^5*s^3*t^3 + 261814*ep^3*mtt^2*mWW^5*s^3*t^3 + 341612*ep^4*mtt^2*mWW^5*s^3*t^3 + 165952*ep^5*mtt^2*mWW^5*s^3*t^3 - 874*mtt*mWW^6*s^3*t^3 - 13108*ep*mtt*mWW^6*s^3*t^3 - 73422*ep^2*mtt*mWW^6*s^3*t^3 - 192132*ep^3*mtt*mWW^6*s^3*t^3 - 236672*ep^4*mtt*mWW^6*s^3*t^3 - 110240*ep^5*mtt*mWW^6*s^3*t^3 + 178*mWW^7*s^3*t^3 + 2633*ep*mWW^7*s^3*t^3 + 13778*ep^2*mWW^7*s^3*t^3 + 32717*ep^3*mWW^7*s^3*t^3 + 36454*ep^4*mWW^7*s^3*t^3 + 15480*ep^5*mWW^7*s^3*t^3 + 424*ep*mtt^5*mWW*s^4*t^3 + 3212*ep^2*mtt^5*mWW*s^4*t^3 + 6612*ep^3*mtt^5*mWW*s^4*t^3 + 88*ep^4*mtt^5*mWW*s^4*t^3 - 6400*ep^5*mtt^5*mWW*s^4*t^3 + 170*mtt^4*mWW^2*s^4*t^3 + 1576*ep*mtt^4*mWW^2*s^4*t^3 + 1980*ep^2*mtt^4*mWW^2*s^4*t^3 - 17698*ep^3*mtt^4*mWW^2*s^4*t^3 - 51012*ep^4*mtt^4*mWW^2*s^4*t^3 - 36256*ep^5*mtt^4*mWW^2*s^4*t^3 + 196*mtt^3*mWW^3*s^4*t^3 + 576*ep*mtt^3*mWW^3*s^4*t^3 - 2156*ep^2*mtt^3*mWW^3*s^4*t^3 + 2216*ep^3*mtt^3*mWW^3*s^4*t^3 + 35136*ep^4*mtt^3*mWW^3*s^4*t^3 + 39168*ep^5*mtt^3*mWW^3*s^4*t^3 + 10*mtt^2*mWW^4*s^4*t^3 + 3032*ep*mtt^2*mWW^4*s^4*t^3 + 31386*ep^2*mtt^2*mWW^4*s^4*t^3 + 110148*ep^3*mtt^2*mWW^4*s^4*t^3 + 153552*ep^4*mtt^2*mWW^4*s^4*t^3 + 72704*ep^5*mtt^2*mWW^4*s^4*t^3 - 288*mtt*mWW^5*s^4*t^3 - 6194*ep*mtt*mWW^5*s^4*t^3 - 44380*ep^2*mtt*mWW^5*s^4*t^3 - 137718*ep^3*mtt*mWW^5*s^4*t^3 - 190100*ep^4*mtt*mWW^5*s^4*t^3 - 95440*ep^5*mtt*mWW^5*s^4*t^3 + 144*mWW^6*s^4*t^3 + 2546*ep*mWW^6*s^4*t^3 + 15422*ep^2*mWW^6*s^4*t^3 + 41808*ep^3*mWW^6*s^4*t^3 + 52400*ep^4*mWW^6*s^4*t^3 + 24656*ep^5*mWW^6*s^4*t^3 - 348*ep*mtt^4*mWW*s^5*t^3 - 2864*ep^2*mtt^4*mWW*s^5*t^3 - 7308*ep^3*mtt^4*mWW*s^5*t^3 - 5064*ep^4*mtt^4*mWW*s^5*t^3 + 1120*ep^5*mtt^4*mWW*s^5*t^3 + 26*mtt^3*mWW^2*s^5*t^3 + 570*ep*mtt^3*mWW^2*s^5*t^3 + 5242*ep^2*mtt^3*mWW^2*s^5*t^3 + 21718*ep^3*mtt^3*mWW^2*s^5*t^3 + 37452*ep^4*mtt^3*mWW^2*s^5*t^3 + 22112*ep^5*mtt^3*mWW^2*s^5*t^3 + 92*mtt^2*mWW^3*s^5*t^3 + 1546*ep*mtt^2*mWW^3*s^5*t^3 + 8574*ep^2*mtt^2*mWW^3*s^5*t^3 + 17364*ep^3*mtt^2*mWW^3*s^5*t^3 + 8608*ep^4*mtt^2*mWW^3*s^5*t^3 - 4336*ep^5*mtt^2*mWW^3*s^5*t^3 - 22*mtt*mWW^4*s^5*t^3 - 1622*ep*mtt*mWW^4*s^5*t^3 - 15558*ep^2*mtt*mWW^4*s^5*t^3 - 53898*ep^3*mtt*mWW^4*s^5*t^3 - 76772*ep^4*mtt*mWW^4*s^5*t^3 - 38176*ep^5*mtt*mWW^4*s^5*t^3 + 32*mWW^5*s^5*t^3 + 1086*ep*mWW^5*s^5*t^3 + 8718*ep^2*mWW^5*s^5*t^3 + 28012*ep^3*mWW^5*s^5*t^3 + 39168*ep^4*mWW^5*s^5*t^3 + 19792*ep^5*mWW^5*s^5*t^3 + 162*ep*mtt^3*mWW*s^6*t^3 + 1444*ep^2*mtt^3*mWW*s^6*t^3 + 4286*ep^3*mtt^3*mWW*s^6*t^3 + 4668*ep^4*mtt^3*mWW*s^6*t^3 + 1376*ep^5*mtt^3*mWW*s^6*t^3 - 20*mtt^2*mWW^2*s^6*t^3 - 274*ep*mtt^2*mWW^2*s^6*t^3 - 1686*ep^2*mtt^2*mWW^2*s^6*t^3 - 5444*ep^3*mtt^2*mWW^2*s^6*t^3 - 8280*ep^4*mtt^2*mWW^2*s^6*t^3 - 4592*ep^5*mtt^2*mWW^2*s^6*t^3 - 44*mtt*mWW^3*s^6*t^3 - 660*ep*mtt*mWW^3*s^6*t^3 - 3708*ep^2*mtt*mWW^3*s^6*t^3 - 9140*ep^3*mtt*mWW^3*s^6*t^3 - 9424*ep^4*mtt*mWW^3*s^6*t^3 - 3088*ep^5*mtt*mWW^3*s^6*t^3 - 8*mWW^4*s^6*t^3 + 188*ep*mWW^4*s^6*t^3 + 2438*ep^2*mWW^4*s^6*t^3 + 9138*ep^3*mWW^4*s^6*t^3 + 13612*ep^4*mWW^4*s^6*t^3 + 7040*ep^5*mWW^4*s^6*t^3 - 32*ep*mtt^2*mWW*s^7*t^3 - 304*ep^2*mtt^2*mWW*s^7*t^3 - 992*ep^3*mtt^2*mWW*s^7*t^3 - 1296*ep^4*mtt^2*mWW*s^7*t^3 - 576*ep^5*mtt^2*mWW*s^7*t^3 + 32*ep*mWW^3*s^7*t^3 + 304*ep^2*mWW^3*s^7*t^3 + 992*ep^3*mWW^3*s^7*t^3 + 1296*ep^4*mWW^3*s^7*t^3 + 576*ep^5*mWW^3*s^7*t^3 - 52*ep*mtt^8*mWW*t^4 - 500*ep^2*mtt^8*mWW*t^4 - 1712*ep^3*mtt^8*mWW*t^4 - 2512*ep^4*mtt^8*mWW*t^4 - 1344*ep^5*mtt^8*mWW*t^4 - 188*mtt^7*mWW^2*t^4 - 2179*ep*mtt^7*mWW^2*t^4 - 9204*ep^2*mtt^7*mWW^2*t^4 - 17091*ep^3*mtt^7*mWW^2*t^4 - 13066*ep^4*mtt^7*mWW^2*t^4 - 2552*ep^5*mtt^7*mWW^2*t^4 - 194*mtt^6*mWW^3*t^4 - 320*ep*mtt^6*mWW^3*t^4 + 6784*ep^2*mtt^6*mWW^3*t^4 + 28614*ep^3*mtt^6*mWW^3*t^4 + 39556*ep^4*mtt^6*mWW^3*t^4 + 17840*ep^5*mtt^6*mWW^3*t^4 + 1112*mtt^5*mWW^4*t^4 + 9424*ep*mtt^5*mWW^4*t^4 + 25668*ep^2*mtt^5*mWW^4*t^4 + 21572*ep^3*mtt^5*mWW^4*t^4 - 9944*ep^4*mtt^5*mWW^4*t^4 - 16032*ep^5*mtt^5*mWW^4*t^4 - 310*mtt^4*mWW^5*t^4 - 3177*ep*mtt^4*mWW^5*t^4 - 11498*ep^2*mtt^4*mWW^5*t^4 - 16769*ep^3*mtt^4*mWW^5*t^4 - 6150*ep^4*mtt^4*mWW^5*t^4 + 3704*ep^5*mtt^4*mWW^5*t^4 - 840*mtt^3*mWW^6*t^4 - 7461*ep*mtt^3*mWW^6*t^4 - 22568*ep^2*mtt^3*mWW^6*t^4 - 26925*ep^3*mtt^3*mWW^6*t^4 - 8326*ep^4*mtt^3*mWW^6*t^4 + 3000*ep^5*mtt^3*mWW^6*t^4 + 326*mtt^2*mWW^7*t^4 + 2656*ep*mtt^2*mWW^7*t^4 + 6040*ep^2*mtt^2*mWW^7*t^4 - 594*ep^3*mtt^2*mWW^7*t^4 - 15660*ep^4*mtt^2*mWW^7*t^4 - 12688*ep^5*mtt^2*mWW^7*t^4 + 28*mtt*mWW^8*t^4 + 248*ep*mtt*mWW^8*t^4 + 1000*ep^2*mtt*mWW^8*t^4 + 2828*ep^3*mtt*mWW^8*t^4 + 4840*ep^4*mtt*mWW^8*t^4 + 3296*ep^5*mtt*mWW^8*t^4 + 66*mWW^9*t^4 + 861*ep*mWW^9*t^4 + 4278*ep^2*mWW^9*t^4 + 10077*ep^3*mWW^9*t^4 + 11262*ep^4*mWW^9*t^4 + 4776*ep^5*mWW^9*t^4 - 48*ep*mtt^8*s*t^4 - 488*ep^2*mtt^8*s*t^4 - 1760*ep^3*mtt^8*s*t^4 - 2664*ep^4*mtt^8*s*t^4 - 1440*ep^5*mtt^8*s*t^4 + 32*ep*mtt^7*mWW*s*t^4 + 68*ep^2*mtt^7*mWW*s*t^4 - 868*ep^3*mtt^7*mWW*s*t^4 - 3232*ep^4*mtt^7*mWW*s*t^4 - 2880*ep^5*mtt^7*mWW*s*t^4 + 758*mtt^6*mWW^2*s*t^4 + 9157*ep*mtt^6*mWW^2*s*t^4 + 41342*ep^2*mtt^6*mWW^2*s*t^4 + 85753*ep^3*mtt^6*mWW^2*s*t^4 + 81766*ep^4*mtt^6*mWW^2*s*t^4 + 28680*ep^5*mtt^6*mWW^2*s*t^4 + 778*mtt^5*mWW^3*s*t^4 + 4128*ep*mtt^5*mWW^3*s*t^4 - 1684*ep^2*mtt^5*mWW^3*s*t^4 - 33514*ep^3*mtt^5*mWW^3*s*t^4 - 50004*ep^4*mtt^5*mWW^3*s*t^4 - 20048*ep^5*mtt^5*mWW^3*s*t^4 - 3184*mtt^4*mWW^4*s*t^4 - 32096*ep*mtt^4*mWW^4*s*t^4 - 121230*ep^2*mtt^4*mWW^4*s*t^4 - 220646*ep^3*mtt^4*mWW^4*s*t^4 - 197420*ep^4*mtt^4*mWW^4*s*t^4 - 70448*ep^5*mtt^4*mWW^4*s*t^4 + 502*mtt^3*mWW^5*s*t^4 + 8512*ep*mtt^3*mWW^5*s*t^4 + 49700*ep^2*mtt^3*mWW^5*s*t^4 + 128370*ep^3*mtt^3*mWW^5*s*t^4 + 151556*ep^4*mtt^3*mWW^5*s*t^4 + 66256*ep^5*mtt^3*mWW^5*s*t^4 + 1624*mtt^2*mWW^6*s*t^4 + 15981*ep*mtt^2*mWW^6*s*t^4 + 57682*ep^2*mtt^2*mWW^6*s*t^4 + 96119*ep^3*mtt^2*mWW^6*s*t^4 + 72282*ep^4*mtt^2*mWW^6*s*t^4 + 18648*ep^5*mtt^2*mWW^6*s*t^4 - 552*mtt*mWW^7*s*t^4 - 7028*ep*mtt*mWW^7*s*t^4 - 33724*ep^2*mtt*mWW^7*s*t^4 - 75672*ep^3*mtt*mWW^7*s*t^4 - 78984*ep^4*mtt*mWW^7*s*t^4 - 30560*ep^5*mtt*mWW^7*s*t^4 + 74*mWW^8*s*t^4 + 1362*ep*mWW^8*s*t^4 + 8334*ep^2*mWW^8*s*t^4 + 22218*ep^3*mWW^8*s*t^4 + 26700*ep^4*mWW^8*s*t^4 + 11792*ep^5*mWW^8*s*t^4 + 240*ep*mtt^7*s^2*t^4 + 2440*ep^2*mtt^7*s^2*t^4 + 8800*ep^3*mtt^7*s^2*t^4 + 13320*ep^4*mtt^7*s^2*t^4 + 7200*ep^5*mtt^7*s^2*t^4 + 466*ep*mtt^6*mWW*s^2*t^4 + 5644*ep^2*mtt^6*mWW*s^2*t^4 + 24310*ep^3*mtt^6*mWW*s^2*t^4 + 44308*ep^4*mtt^6*mWW*s^2*t^4 + 28704*ep^5*mtt^6*mWW*s^2*t^4 - 1158*mtt^5*mWW^2*s^2*t^4 - 14504*ep*mtt^5*mWW^2*s^2*t^4 - 69110*ep^2*mtt^5*mWW^2*s^2*t^4 - 155236*ep^3*mtt^5*mWW^2*s^2*t^4 - 168504*ep^4*mtt^5*mWW^2*s^2*t^4 - 72656*ep^5*mtt^5*mWW^2*s^2*t^4 - 1150*mtt^4*mWW^3*s^2*t^4 - 10903*ep*mtt^4*mWW^3*s^2*t^4 - 42876*ep^2*mtt^4*mWW^3*s^2*t^4 - 101729*ep^3*mtt^4*mWW^3*s^2*t^4 - 138086*ep^4*mtt^4*mWW^3*s^2*t^4 - 76248*ep^5*mtt^4*mWW^3*s^2*t^4 + 3200*mtt^3*mWW^4*s^2*t^4 + 38852*ep*mtt^3*mWW^4*s^2*t^4 + 184708*ep^2*mtt^3*mWW^4*s^2*t^4 + 434488*ep^3*mtt^3*mWW^4*s^2*t^4 + 505784*ep^4*mtt^3*mWW^4*s^2*t^4 + 231680*ep^5*mtt^3*mWW^4*s^2*t^4 - 114*mtt^2*mWW^5*s^2*t^4 - 4822*ep*mtt^2*mWW^5*s^2*t^4 - 37018*ep^2*mtt^2*mWW^5*s^2*t^4 - 110674*ep^3*mtt^2*mWW^5*s^2*t^4 - 148028*ep^4*mtt^2*mWW^5*s^2*t^4 - 73936*ep^5*mtt^2*mWW^5*s^2*t^4 - 1082*mtt*mWW^6*s^2*t^4 - 13746*ep*mtt*mWW^6*s^2*t^4 - 67714*ep^2*mtt*mWW^6*s^2*t^4 - 159886*ep^3*mtt*mWW^6*s^2*t^4 - 178548*ep^4*mtt*mWW^6*s^2*t^4 - 75200*ep^5*mtt*mWW^6*s^2*t^4 + 192*mWW^7*s^2*t^4 + 3409*ep*mWW^7*s^2*t^4 + 20790*ep^2*mWW^7*s^2*t^4 + 55895*ep^3*mWW^7*s^2*t^4 + 67962*ep^4*mWW^7*s^2*t^4 + 30456*ep^5*mWW^7*s^2*t^4 - 480*ep*mtt^6*s^3*t^4 - 4880*ep^2*mtt^6*s^3*t^4 - 17600*ep^3*mtt^6*s^3*t^4 - 26640*ep^4*mtt^6*s^3*t^4 - 14400*ep^5*mtt^6*s^3*t^4 - 1126*ep*mtt^5*mWW*s^3*t^4 - 12992*ep^2*mtt^5*mWW*s^3*t^4 - 53246*ep^3*mtt^5*mWW*s^3*t^4 - 92956*ep^4*mtt^5*mWW*s^3*t^4 - 58176*ep^5*mtt^5*mWW*s^3*t^4 + 806*mtt^4*mWW^2*s^3*t^4 + 10344*ep*mtt^4*mWW^2*s^3*t^4 + 51198*ep^2*mtt^4*mWW^2*s^3*t^4 + 121876*ep^3*mtt^4*mWW^2*s^3*t^4 + 145648*ep^4*mtt^4*mWW^2*s^3*t^4 + 71696*ep^5*mtt^4*mWW^2*s^3*t^4 + 686*mtt^3*mWW^3*s^3*t^4 + 10878*ep*mtt^3*mWW^3*s^3*t^4 + 69072*ep^2*mtt^3*mWW^3*s^3*t^4 + 213084*ep^3*mtt^3*mWW^3*s^3*t^4 + 306496*ep^4*mtt^3*mWW^3*s^3*t^4 + 162960*ep^5*mtt^3*mWW^3*s^3*t^4 - 1338*mtt^2*mWW^4*s^3*t^4 - 20140*ep*mtt^2*mWW^4*s^3*t^4 - 114848*ep^2*mtt^2*mWW^4*s^3*t^4 - 311038*ep^3*mtt^2*mWW^4*s^3*t^4 - 402364*ep^4*mtt^2*mWW^4*s^3*t^4 - 199168*ep^5*mtt^2*mWW^4*s^3*t^4 - 30*mtt*mWW^5*s^3*t^4 - 408*ep*mtt*mWW^5*s^3*t^4 - 3440*ep^2*mtt*mWW^5*s^3*t^4 - 11878*ep^3*mtt*mWW^5*s^3*t^4 - 13932*ep^4*mtt*mWW^5*s^3*t^4 - 3904*ep^5*mtt*mWW^5*s^3*t^4 + 220*mWW^6*s^3*t^4 + 3988*ep*mWW^6*s^3*t^4 + 25162*ep^2*mWW^6*s^3*t^4 + 70066*ep^3*mWW^6*s^3*t^4 + 87812*ep^4*mWW^6*s^3*t^4 + 40352*ep^5*mWW^6*s^3*t^4 + 480*ep*mtt^5*s^4*t^4 + 4880*ep^2*mtt^5*s^4*t^4 + 17600*ep^3*mtt^5*s^4*t^4 + 26640*ep^4*mtt^5*s^4*t^4 + 14400*ep^5*mtt^5*s^4*t^4 + 1042*ep*mtt^4*mWW*s^4*t^4 + 11932*ep^2*mtt^4*mWW*s^4*t^4 + 48238*ep^3*mtt^4*mWW*s^4*t^4 + 83020*ep^4*mtt^4*mWW*s^4*t^4 + 51264*ep^5*mtt^4*mWW*s^4*t^4 - 230*mtt^3*mWW^2*s^4*t^4 - 2893*ep*mtt^3*mWW^2*s^4*t^4 - 14294*ep^2*mtt^3*mWW^2*s^4*t^4 - 35377*ep^3*mtt^3*mWW^2*s^4*t^4 - 47590*ep^4*mtt^3*mWW^2*s^4*t^4 - 27672*ep^5*mtt^3*mWW^2*s^4*t^4 - 64*mtt^2*mWW^3*s^4*t^4 - 4115*ep*mtt^2*mWW^3*s^4*t^4 - 38488*ep^2*mtt^2*mWW^3*s^4*t^4 - 136771*ep^3*mtt^2*mWW^3*s^4*t^4 - 207066*ep^4*mtt^2*mWW^3*s^4*t^4 - 112040*ep^5*mtt^2*mWW^3*s^4*t^4 + 270*mtt*mWW^4*s^4*t^4 + 4751*ep*mtt*mWW^4*s^4*t^4 + 29866*ep^2*mtt*mWW^4*s^4*t^4 + 86503*ep^3*mtt*mWW^4*s^4*t^4 + 118122*ep^4*mtt*mWW^4*s^4*t^4 + 61288*ep^5*mtt*mWW^4*s^4*t^4 - 24*mWW^5*s^4*t^4 + 399*ep*mWW^5*s^4*t^4 + 5528*ep^2*mWW^5*s^4*t^4 + 20287*ep^3*mWW^5*s^4*t^4 + 28794*ep^4*mWW^5*s^4*t^4 + 13912*ep^5*mWW^5*s^4*t^4 - 240*ep*mtt^4*s^5*t^4 - 2440*ep^2*mtt^4*s^5*t^4 - 8800*ep^3*mtt^4*s^5*t^4 - 13320*ep^4*mtt^4*s^5*t^4 - 7200*ep^5*mtt^4*s^5*t^4 - 418*ep*mtt^3*mWW*s^5*t^4 - 4804*ep^2*mtt^3*mWW*s^5*t^4 - 19366*ep^3*mtt^3*mWW*s^5*t^4 - 33172*ep^4*mtt^3*mWW*s^5*t^4 - 20352*ep^5*mtt^3*mWW*s^5*t^4 + 12*mtt^2*mWW^2*s^5*t^4 + 59*ep*mtt^2*mWW^2*s^5*t^4 - 52*ep^2*mtt^2*mWW^2*s^5*t^4 - 149*ep^3*mtt^2*mWW^2*s^5*t^4 + 1818*ep^4*mtt^2*mWW^2*s^5*t^4 + 2792*ep^5*mtt^2*mWW^2*s^5*t^4 - 56*mtt*mWW^3*s^5*t^4 + 452*ep*mtt*mWW^3*s^5*t^4 + 8452*ep^2*mtt*mWW^3*s^5*t^4 + 34944*ep^3*mtt*mWW^3*s^5*t^4 + 56240*ep^4*mtt*mWW^3*s^5*t^4 + 31472*ep^5*mtt*mWW^3*s^5*t^4 - 60*mWW^4*s^5*t^4 - 773*ep*mWW^4*s^5*t^4 - 3900*ep^2*mWW^4*s^5*t^4 - 9805*ep^3*mWW^4*s^5*t^4 - 12462*ep^4*mWW^4*s^5*t^4 - 6360*ep^5*mWW^4*s^5*t^4 + 48*ep*mtt^3*s^6*t^4 + 488*ep^2*mtt^3*s^6*t^4 + 1760*ep^3*mtt^3*s^6*t^4 + 2664*ep^4*mtt^3*s^6*t^4 + 1440*ep^5*mtt^3*s^6*t^4 + 56*ep*mtt^2*mWW*s^6*t^4 + 652*ep^2*mtt^2*mWW*s^6*t^4 + 2644*ep^3*mtt^2*mWW*s^6*t^4 + 4544*ep^4*mtt^2*mWW*s^6*t^4 + 2784*ep^5*mtt^2*mWW*s^6*t^4 + 16*ep*mtt*mWW^2*s^6*t^4 + 120*ep^2*mtt*mWW^2*s^6*t^4 + 224*ep^3*mtt*mWW^2*s^6*t^4 - 72*ep^4*mtt*mWW^2*s^6*t^4 - 288*ep^5*mtt*mWW^2*s^6*t^4 - 120*ep*mWW^3*s^6*t^4 - 1260*ep^2*mWW^3*s^6*t^4 - 4628*ep^3*mWW^3*s^6*t^4 - 7136*ep^4*mWW^3*s^6*t^4 - 3936*ep^5*mWW^3*s^6*t^4 + 84*ep*mtt^7*mWW*t^5 + 804*ep^2*mtt^7*mWW*t^5 + 2736*ep^3*mtt^7*mWW*t^5 + 3984*ep^4*mtt^7*mWW*t^5 + 2112*ep^5*mtt^7*mWW*t^5 + 240*mtt^6*mWW^2*t^5 + 2384*ep*mtt^6*mWW^2*t^5 + 8196*ep^2*mtt^6*mWW^2*t^5 + 10796*ep^3*mtt^6*mWW^2*t^5 + 2328*ep^4*mtt^6*mWW^2*t^5 - 3424*ep^5*mtt^6*mWW^2*t^5 + 134*mtt^5*mWW^3*t^5 + 665*ep*mtt^5*mWW^3*t^5 - 448*ep^2*mtt^5*mWW^3*t^5 - 5401*ep^3*mtt^5*mWW^3*t^5 - 6526*ep^4*mtt^5*mWW^3*t^5 - 1384*ep^5*mtt^5*mWW^3*t^5 - 1454*mtt^4*mWW^4*t^5 - 14314*ep*mtt^4*mWW^4*t^5 - 51568*ep^2*mtt^4*mWW^4*t^5 - 85056*ep^3*mtt^4*mWW^4*t^5 - 62928*ep^4*mtt^4*mWW^4*t^5 - 15680*ep^5*mtt^4*mWW^4*t^5 + 1068*mtt^3*mWW^5*t^5 + 11354*ep*mtt^3*mWW^5*t^5 + 44890*ep^2*mtt^3*mWW^5*t^5 + 81928*ep^3*mtt^3*mWW^5*t^5 + 67400*ep^4*mtt^3*mWW^5*t^5 + 18720*ep^5*mtt^3*mWW^5*t^5 + 388*mtt^2*mWW^6*t^5 + 3896*ep*mtt^2*mWW^6*t^5 + 14906*ep^2*mtt^2*mWW^6*t^5 + 28462*ep^3*mtt^2*mWW^6*t^5 + 28476*ep^4*mtt^2*mWW^6*t^5 + 12432*ep^5*mtt^2*mWW^6*t^5 - 274*mtt*mWW^7*t^5 - 2815*ep*mtt*mWW^7*t^5 - 10774*ep^2*mtt*mWW^7*t^5 - 19407*ep^3*mtt*mWW^7*t^5 - 16666*ep^4*mtt*mWW^7*t^5 - 5624*ep^5*mtt*mWW^7*t^5 - 102*mWW^8*t^5 - 1254*ep*mWW^8*t^5 - 6006*ep^2*mWW^8*t^5 - 14058*ep^3*mWW^8*t^5 - 16068*ep^4*mWW^8*t^5 - 7152*ep^5*mWW^8*t^5 + 256*ep*mtt^7*s*t^5 + 2592*ep^2*mtt^7*s*t^5 + 9296*ep^3*mtt^7*s*t^5 + 13968*ep^4*mtt^7*s*t^5 + 7488*ep^5*mtt^7*s*t^5 - 140*ep*mtt^6*mWW*s*t^5 - 1120*ep^2*mtt^6*mWW*s*t^5 - 2748*ep^3*mtt^6*mWW*s*t^5 - 1984*ep^4*mtt^6*mWW*s*t^5 + 192*ep^5*mtt^6*mWW*s*t^5 - 788*mtt^5*mWW^2*s*t^5 - 9616*ep*mtt^5*mWW^2*s*t^5 - 45312*ep^2*mtt^5*mWW^2*s*t^5 - 103004*ep^3*mtt^5*mWW^2*s*t^5 - 113504*ep^4*mtt^5*mWW^2*s*t^5 - 48880*ep^5*mtt^5*mWW^2*s*t^5 - 566*mtt^4*mWW^3*s*t^5 - 3543*ep*mtt^4*mWW^3*s*t^5 - 1876*ep^2*mtt^4*mWW^3*s*t^5 + 22807*ep^3*mtt^4*mWW^3*s*t^5 + 48098*ep^4*mtt^4*mWW^3*s*t^5 + 28216*ep^5*mtt^4*mWW^3*s*t^5 + 3402*mtt^3*mWW^4*s*t^5 + 37490*ep*mtt^3*mWW^4*s*t^5 + 157582*ep^2*mtt^3*mWW^4*s*t^5 + 319234*ep^3*mtt^3*mWW^4*s*t^5 + 311732*ep^4*mtt^3*mWW^4*s*t^5 + 116976*ep^5*mtt^3*mWW^4*s*t^5 - 1798*mtt^2*mWW^5*s*t^5 - 22980*ep*mtt^2*mWW^5*s*t^5 - 111976*ep^2*mtt^2*mWW^5*s*t^5 - 259066*ep^3*mtt^2*mWW^5*s*t^5 - 284148*ep^4*mtt^2*mWW^5*s*t^5 - 118096*ep^5*mtt^2*mWW^5*s*t^5 - 358*mtt*mWW^6*s*t^5 - 2658*ep*mtt*mWW^6*s*t^5 - 4786*ep^2*mtt*mWW^6*s*t^5 + 4230*ep^3*mtt*mWW^6*s*t^5 + 18036*ep^4*mtt*mWW^6*s*t^5 + 11872*ep^5*mtt*mWW^6*s*t^5 + 108*mWW^7*s*t^5 + 1191*ep*mWW^7*s*t^5 + 4896*ep^2*mWW^7*s*t^5 + 9251*ep^3*mWW^7*s*t^5 + 7802*ep^4*mWW^7*s*t^5 + 2232*ep^5*mWW^7*s*t^5 - 1088*ep*mtt^6*s^2*t^5 - 11008*ep^2*mtt^6*s^2*t^5 - 39440*ep^3*mtt^6*s^2*t^5 - 59184*ep^4*mtt^6*s^2*t^5 - 31680*ep^5*mtt^6*s^2*t^5 - 286*ep*mtt^5*mWW*s^2*t^5 - 3740*ep^2*mtt^5*mWW*s^2*t^5 - 16858*ep^3*mtt^5*mWW*s^2*t^5 - 31788*ep^4*mtt^5*mWW*s^2*t^5 - 21120*ep^5*mtt^5*mWW*s^2*t^5 + 936*mtt^4*mWW^2*s^2*t^5 + 14514*ep*mtt^4*mWW^2*s^2*t^5 + 85844*ep^2*mtt^4*mWW^2*s^2*t^5 + 240038*ep^3*mtt^4*mWW^2*s^2*t^5 + 318748*ep^4*mtt^4*mWW^2*s^2*t^5 + 161968*ep^5*mtt^4*mWW^2*s^2*t^5 + 782*mtt^3*mWW^3*s^2*t^5 + 6457*ep*mtt^3*mWW^3*s^2*t^5 + 15604*ep^2*mtt^3*mWW^3*s^2*t^5 + 3915*ep^3*mtt^3*mWW^3*s^2*t^5 - 30486*ep^4*mtt^3*mWW^3*s^2*t^5 - 29176*ep^5*mtt^3*mWW^3*s^2*t^5 - 2748*mtt^2*mWW^4*s^2*t^5 - 35254*ep*mtt^2*mWW^4*s^2*t^5 - 174910*ep^2*mtt^2*mWW^4*s^2*t^5 - 417616*ep^3*mtt^2*mWW^4*s^2*t^5 - 476600*ep^4*mtt^2*mWW^4*s^2*t^5 - 207472*ep^5*mtt^2*mWW^4*s^2*t^5 + 1058*mtt*mWW^5*s^2*t^5 + 15911*ep*mtt*mWW^5*s^2*t^5 + 89144*ep^2*mtt*mWW^5*s^2*t^5 + 232097*ep^3*mtt*mWW^5*s^2*t^5 + 282558*ep^4*mtt*mWW^5*s^2*t^5 + 129672*ep^5*mtt*mWW^5*s^2*t^5 + 116*mWW^6*s^2*t^5 + 1042*ep*mWW^6*s^2*t^5 + 3098*ep^2*mWW^6*s^2*t^5 + 3048*ep^3*mWW^6*s^2*t^5 - 944*ep^4*mWW^6*s^2*t^5 - 2192*ep^5*mWW^6*s^2*t^5 + 1792*ep*mtt^5*s^3*t^5 + 18112*ep^2*mtt^5*s^3*t^5 + 64800*ep^3*mtt^5*s^3*t^5 + 97056*ep^4*mtt^5*s^3*t^5 + 51840*ep^5*mtt^5*s^3*t^5 + 840*ep*mtt^4*mWW*s^3*t^5 + 9636*ep^2*mtt^4*mWW*s^3*t^5 + 38628*ep^3*mtt^4*mWW*s^3*t^5 + 65712*ep^4*mtt^4*mWW*s^3*t^5 + 40128*ep^5*mtt^4*mWW*s^3*t^5 - 468*mtt^3*mWW^2*s^3*t^5 - 10162*ep*mtt^3*mWW^2*s^3*t^5 - 73080*ep^2*mtt^3*mWW^2*s^3*t^5 - 230734*ep^3*mtt^3*mWW^2*s^3*t^5 - 331524*ep^4*mtt^3*mWW^2*s^3*t^5 - 177424*ep^5*mtt^3*mWW^2*s^3*t^5 - 390*mtt^2*mWW^3*s^3*t^5 - 4469*ep*mtt^2*mWW^3*s^3*t^5 - 19524*ep^2*mtt^2*mWW^3*s^3*t^5 - 39711*ep^3*mtt^2*mWW^3*s^3*t^5 - 34434*ep^4*mtt^2*mWW^3*s^3*t^5 - 8056*ep^5*mtt^2*mWW^3*s^3*t^5 + 936*mtt*mWW^4*s^3*t^5 + 14430*ep*mtt*mWW^4*s^3*t^5 + 83428*ep^2*mtt*mWW^4*s^3*t^5 + 224242*ep^3*mtt*mWW^4*s^3*t^5 + 280460*ep^4*mtt*mWW^4*s^3*t^5 + 131504*ep^5*mtt*mWW^4*s^3*t^5 - 254*mWW^5*s^3*t^5 - 3983*ep*mWW^5*s^3*t^5 - 23212*ep^2*mWW^5*s^3*t^5 - 62665*ep^3*mWW^5*s^3*t^5 - 78934*ep^4*mWW^5*s^3*t^5 - 37480*ep^5*mWW^5*s^3*t^5 - 1408*ep*mtt^4*s^4*t^5 - 14208*ep^2*mtt^4*s^4*t^5 - 50720*ep^3*mtt^4*s^4*t^5 - 75744*ep^4*mtt^4*s^4*t^5 - 40320*ep^5*mtt^4*s^4*t^5 - 682*ep*mtt^3*mWW*s^4*t^5 - 7592*ep^2*mtt^3*mWW*s^4*t^5 - 29370*ep^3*mtt^3*mWW*s^4*t^5 - 48044*ep^4*mtt^3*mWW*s^4*t^5 - 28224*ep^5*mtt^3*mWW*s^4*t^5 + 80*mtt^2*mWW^2*s^4*t^5 + 3408*ep*mtt^2*mWW^2*s^4*t^5 + 29800*ep^2*mtt^2*mWW^2*s^4*t^5 + 102720*ep^3*mtt^2*mWW^2*s^4*t^5 + 154208*ep^4*mtt^2*mWW^2*s^4*t^5 + 84272*ep^5*mtt^2*mWW^2*s^4*t^5 + 40*mtt*mWW^3*s^4*t^5 + 994*ep*mtt*mWW^3*s^4*t^5 + 7320*ep^2*mtt*mWW^3*s^4*t^5 + 22250*ep^3*mtt*mWW^3*s^4*t^5 + 29116*ep^4*mtt*mWW^3*s^4*t^5 + 13472*ep^5*mtt*mWW^3*s^4*t^5 - 160*mWW^4*s^4*t^5 - 2688*ep*mWW^4*s^4*t^5 - 16560*ep^2*mWW^4*s^4*t^5 - 46648*ep^3*mWW^4*s^4*t^5 - 60560*ep^4*mWW^4*s^4*t^5 - 29360*ep^5*mWW^4*s^4*t^5 + 512*ep*mtt^3*s^5*t^5 + 5152*ep^2*mtt^3*s^5*t^5 + 18320*ep^3*mtt^3*s^5*t^5 + 27216*ep^4*mtt^3*s^5*t^5 + 14400*ep^5*mtt^3*s^5*t^5 + 184*ep*mtt^2*mWW*s^5*t^5 + 2012*ep^2*mtt^2*mWW*s^5*t^5 + 7612*ep^3*mtt^2*mWW*s^5*t^5 + 12120*ep^4*mtt^2*mWW*s^5*t^5 + 6912*ep^5*mtt^2*mWW*s^5*t^5 - 592*ep*mtt*mWW^2*s^5*t^5 - 6088*ep^2*mtt*mWW^2*s^5*t^5 - 22072*ep^3*mtt*mWW^2*s^5*t^5 - 33568*ep^4*mtt*mWW^2*s^5*t^5 - 18240*ep^5*mtt*mWW^2*s^5*t^5 - 104*ep*mWW^3*s^5*t^5 - 1076*ep^2*mWW^3*s^5*t^5 - 3860*ep^3*mWW^3*s^5*t^5 - 5768*ep^4*mWW^3*s^5*t^5 - 3072*ep^5*mWW^3*s^5*t^5 - 64*ep*mtt^2*s^6*t^5 - 640*ep^2*mtt^2*s^6*t^5 - 2256*ep^3*mtt^2*s^6*t^5 - 3312*ep^4*mtt^2*s^6*t^5 - 1728*ep^5*mtt^2*s^6*t^5 + 64*ep*mWW^2*s^6*t^5 + 640*ep^2*mWW^2*s^6*t^5 + 2256*ep^3*mWW^2*s^6*t^5 + 3312*ep^4*mWW^2*s^6*t^5 + 1728*ep^5*mWW^2*s^6*t^5 - 60*ep*mtt^6*mWW*t^6 - 572*ep^2*mtt^6*mWW*t^6 - 1936*ep^3*mtt^6*mWW*t^6 - 2800*ep^4*mtt^6*mWW*t^6 - 1472*ep^5*mtt^6*mWW*t^6 - 148*mtt^5*mWW^2*t^6 - 1288*ep*mtt^5*mWW^2*t^6 - 3388*ep^2*mtt^5*mWW^2*t^6 - 1320*ep^3*mtt^5*mWW^2*t^6 + 5792*ep^4*mtt^5*mWW^2*t^6 + 5632*ep^5*mtt^5*mWW^2*t^6 - 22*mtt^4*mWW^3*t^6 - 281*ep*mtt^4*mWW^3*t^6 - 1718*ep^2*mtt^4*mWW^3*t^6 - 5821*ep^3*mtt^4*mWW^3*t^6 - 9630*ep^4*mtt^4*mWW^3*t^6 - 5928*ep^5*mtt^4*mWW^3*t^6 + 920*mtt^3*mWW^4*t^6 + 9879*ep*mtt^3*mWW^4*t^6 + 40000*ep^2*mtt^3*mWW^4*t^6 + 76831*ep^3*mtt^3*mWW^4*t^6 + 70146*ep^4*mtt^3*mWW^4*t^6 + 24344*ep^5*mtt^3*mWW^4*t^6 - 1020*mtt^2*mWW^5*t^6 - 11531*ep*mtt^2*mWW^5*t^6 - 49512*ep^2*mtt^2*mWW^5*t^6 - 101175*ep^3*mtt^2*mWW^5*t^6 - 98514*ep^4*mtt^2*mWW^5*t^6 - 36568*ep^5*mtt^2*mWW^5*t^6 + 108*mtt*mWW^6*t^6 + 1349*ep*mtt*mWW^6*t^6 + 6268*ep^2*mtt*mWW^6*t^6 + 13357*ep^3*mtt*mWW^6*t^6 + 12950*ep^4*mtt*mWW^6*t^6 + 4488*ep^5*mtt*mWW^6*t^6 + 162*mWW^7*t^6 + 1932*ep*mWW^7*t^6 + 8922*ep^2*mWW^7*t^6 + 20064*ep^3*mWW^7*t^6 + 22056*ep^4*mWW^7*t^6 + 9504*ep^5*mWW^7*t^6 - 544*ep*mtt^6*s*t^6 - 5488*ep^2*mtt^6*s*t^6 - 19584*ep^3*mtt^6*s*t^6 - 29232*ep^4*mtt^6*s*t^6 - 15552*ep^5*mtt^6*s*t^6 + 752*ep*mtt^5*mWW*s*t^6 + 7420*ep^2*mtt^5*mWW*s*t^6 + 25756*ep^3*mtt^5*mWW*s*t^6 + 37192*ep^4*mtt^5*mWW*s*t^6 + 19040*ep^5*mtt^5*mWW*s*t^6 + 370*mtt^4*mWW^2*s*t^6 + 4856*ep*mtt^4*mWW^2*s*t^6 + 25024*ep^2*mtt^4*mWW^2*s*t^6 + 63026*ep^3*mtt^4*mWW^2*s*t^6 + 77044*ep^4*mtt^4*mWW^2*s*t^6 + 36560*ep^5*mtt^4*mWW^2*s*t^6 + 240*mtt^3*mWW^3*s*t^6 + 360*ep*mtt^3*mWW^3*s*t^6 - 11642*ep^2*mtt^3*mWW^3*s*t^6 - 57818*ep^3*mtt^3*mWW^3*s*t^6 - 97748*ep^4*mtt^3*mWW^3*s*t^6 - 55952*ep^5*mtt^3*mWW^3*s*t^6 - 1696*mtt^2*mWW^4*s*t^6 - 18561*ep*mtt^2*mWW^4*s*t^6 - 76098*ep^2*mtt^2*mWW^4*s*t^6 - 145715*ep^3*mtt^2*mWW^4*s*t^6 - 128962*ep^4*mtt^2*mWW^4*s*t^6 - 41208*ep^5*mtt^2*mWW^4*s*t^6 + 1144*mtt*mWW^5*s*t^6 + 14138*ep*mtt*mWW^5*s*t^6 + 66766*ep^2*mtt*mWW^5*s*t^6 + 150184*ep^3*mtt*mWW^5*s*t^6 + 160696*ep^4*mtt*mWW^5*s*t^6 + 65472*ep^5*mtt*mWW^5*s*t^6 - 58*mWW^6*s*t^6 - 1001*ep*mWW^6*s*t^6 - 5982*ep^2*mWW^6*s*t^6 - 15849*ep^3*mWW^6*s*t^6 - 18990*ep^4*mWW^6*s*t^6 - 8360*ep^5*mWW^6*s*t^6 + 1888*ep*mtt^5*s^2*t^6 + 19024*ep^2*mtt^5*s^2*t^6 + 67776*ep^3*mtt^5*s^2*t^6 + 100944*ep^4*mtt^5*s^2*t^6 + 53568*ep^5*mtt^5*s^2*t^6 - 1742*ep*mtt^4*mWW*s^2*t^6 - 17152*ep^2*mtt^4*mWW*s^2*t^6 - 59574*ep^3*mtt^4*mWW*s^2*t^6 - 85836*ep^4*mtt^4*mWW*s^2*t^6 - 43712*ep^5*mtt^4*mWW*s^2*t^6 - 302*mtt^3*mWW^2*s^2*t^6 - 6549*ep*mtt^3*mWW^2*s^2*t^6 - 46866*ep^2*mtt^3*mWW^2*s^2*t^6 - 146893*ep^3*mtt^3*mWW^2*s^2*t^6 - 208150*ep^4*mtt^3*mWW^2*s^2*t^6 - 109256*ep^5*mtt^3*mWW^2*s^2*t^6 - 332*mtt^2*mWW^3*s^2*t^6 + 166*ep*mtt^2*mWW^3*s^2*t^6 + 23594*ep^2*mtt^2*mWW^3*s^2*t^6 + 109372*ep^3*mtt^2*mWW^3*s^2*t^6 + 182832*ep^4*mtt^2*mWW^3*s^2*t^6 + 104656*ep^5*mtt^2*mWW^3*s^2*t^6 + 950*mtt*mWW^4*s^2*t^6 + 10933*ep*mtt*mWW^4*s^2*t^6 + 47374*ep^2*mtt*mWW^4*s^2*t^6 + 95897*ep^3*mtt*mWW^4*s^2*t^6 + 89678*ep^4*mtt*mWW^4*s^2*t^6 + 30344*ep^5*mtt*mWW^4*s^2*t^6 - 396*mWW^5*s^2*t^6 - 5416*ep*mWW^5*s^2*t^6 - 28214*ep^2*mWW^5*s^2*t^6 - 69458*ep^3*mWW^5*s^2*t^6 - 80748*ep^4*mWW^5*s^2*t^6 - 35600*ep^5*mWW^5*s^2*t^6 - 2400*ep*mtt^4*s^3*t^6 - 24144*ep^2*mtt^4*s^3*t^6 - 85824*ep^3*mtt^4*s^3*t^6 - 127440*ep^4*mtt^4*s^3*t^6 - 67392*ep^5*mtt^4*s^3*t^6 + 1602*ep*mtt^3*mWW*s^3*t^6 + 15700*ep^2*mtt^3*mWW*s^3*t^6 + 54494*ep^3*mtt^3*mWW*s^3*t^6 + 78492*ep^4*mtt^3*mWW*s^3*t^6 + 39968*ep^5*mtt^3*mWW*s^3*t^6 + 80*mtt^2*mWW^2*s^3*t^6 + 3871*ep*mtt^2*mWW^2*s^3*t^6 + 34326*ep^2*mtt^2*mWW^2*s^3*t^6 + 117869*ep^3*mtt^2*mWW^2*s^3*t^6 + 174454*ep^4*mtt^2*mWW^2*s^3*t^6 + 93432*ep^5*mtt^2*mWW^2*s^3*t^6 + 120*mtt*mWW^3*s^3*t^6 - 698*ep*mtt*mWW^3*s^3*t^6 - 15156*ep^2*mtt*mWW^3*s^3*t^6 - 63638*ep^3*mtt*mWW^3*s^3*t^6 - 102468*ep^4*mtt*mWW^3*s^3*t^6 - 57296*ep^5*mtt*mWW^3*s^3*t^6 - 176*mWW^4*s^3*t^6 - 2167*ep*mWW^4*s^3*t^6 - 10126*ep^2*mWW^4*s^3*t^6 - 22261*ep^3*mWW^4*s^3*t^6 - 22942*ep^4*mWW^4*s^3*t^6 - 8840*ep^5*mWW^4*s^3*t^6 + 1312*ep*mtt^3*s^4*t^6 + 13168*ep^2*mtt^3*s^4*t^6 + 46656*ep^3*mtt^3*s^4*t^6 + 68976*ep^4*mtt^3*s^4*t^6 + 36288*ep^5*mtt^3*s^4*t^6 - 680*ep*mtt^2*mWW*s^4*t^6 - 6676*ep^2*mtt^2*mWW*s^4*t^6 - 23252*ep^3*mtt^2*mWW*s^4*t^6 - 33672*ep^4*mtt^2*mWW*s^4*t^6 - 17280*ep^5*mtt^2*mWW*s^4*t^6 - 1024*ep*mtt*mWW^2*s^4*t^6 - 10464*ep^2*mtt*mWW^2*s^4*t^6 - 37552*ep^3*mtt*mWW^2*s^4*t^6 - 56336*ep^4*mtt*mWW^2*s^4*t^6 - 30144*ep^5*mtt*mWW^2*s^4*t^6 + 392*ep*mWW^3*s^4*t^6 + 3972*ep^2*mWW^3*s^4*t^6 + 14148*ep^3*mWW^3*s^4*t^6 + 21032*ep^4*mWW^3*s^4*t^6 + 11136*ep^5*mWW^3*s^4*t^6 - 256*ep*mtt^2*s^5*t^6 - 2560*ep^2*mtt^2*s^5*t^6 - 9024*ep^3*mtt^2*s^5*t^6 - 13248*ep^4*mtt^2*s^5*t^6 - 6912*ep^5*mtt^2*s^5*t^6 + 128*ep*mtt*mWW*s^5*t^6 + 1280*ep^2*mtt*mWW*s^5*t^6 + 4512*ep^3*mtt*mWW*s^5*t^6 + 6624*ep^4*mtt*mWW*s^5*t^6 + 3456*ep^5*mtt*mWW*s^5*t^6 + 128*ep*mWW^2*s^5*t^6 + 1280*ep^2*mWW^2*s^5*t^6 + 4512*ep^3*mWW^2*s^5*t^6 + 6624*ep^4*mWW^2*s^5*t^6 + 3456*ep^5*mWW^2*s^5*t^6 + 16*ep*mtt^5*mWW*t^7 + 152*ep^2*mtt^5*mWW*t^7 + 512*ep^3*mtt^5*mWW*t^7 + 736*ep^4*mtt^5*mWW*t^7 + 384*ep^5*mtt^5*mWW*t^7 + 30*mtt^4*mWW^2*t^7 + 186*ep*mtt^4*mWW^2*t^7 - 36*ep^2*mtt^4*mWW^2*t^7 - 2204*ep^3*mtt^4*mWW^2*t^7 - 4776*ep^4*mtt^4*mWW^2*t^7 - 3040*ep^5*mtt^4*mWW^2*t^7 - 16*mtt^3*mWW^3*t^7 - 100*ep*mtt^3*mWW^3*t^7 - 2*ep^2*mtt^3*mWW^3*t^7 + 1050*ep^3*mtt^3*mWW^3*t^7 + 2292*ep^4*mtt^3*mWW^3*t^7 + 1456*ep^5*mtt^3*mWW^3*t^7 - 196*mtt^2*mWW^4*t^7 - 2144*ep*mtt^2*mWW^4*t^7 - 8746*ep^2*mtt^2*mWW^4*t^7 - 16502*ep^3*mtt^2*mWW^4*t^7 - 14188*ep^4*mtt^2*mWW^4*t^7 - 4304*ep^5*mtt^2*mWW^4*t^7 + 320*mtt*mWW^5*t^7 + 3764*ep*mtt*mWW^5*t^7 + 16882*ep^2*mtt*mWW^5*t^7 + 36110*ep^3*mtt*mWW^5*t^7 + 36924*ep^4*mtt*mWW^5*t^7 + 14480*ep^5*mtt*mWW^5*t^7 - 138*mWW^6*t^7 - 1722*ep*mWW^6*t^7 - 8250*ep^2*mWW^6*t^7 - 18966*ep^3*mWW^6*t^7 - 20988*ep^4*mWW^6*t^7 - 8976*ep^5*mWW^6*t^7 + 576*ep*mtt^5*s*t^7 + 5792*ep^2*mtt^5*s*t^7 + 20576*ep^3*mtt^5*s*t^7 + 30528*ep^4*mtt^5*s*t^7 + 16128*ep^5*mtt^5*s*t^7 - 1208*ep*mtt^4*mWW*s*t^7 - 12104*ep^2*mtt^4*mWW*s*t^7 - 42800*ep^3*mtt^4*mWW*s*t^7 - 63128*ep^4*mtt^4*mWW*s*t^7 - 33120*ep^5*mtt^4*mWW*s*t^7 - 50*mtt^3*mWW^2*s*t^7 - 322*ep*mtt^3*mWW^2*s*t^7 - 74*ep^2*mtt^3*mWW^2*s*t^7 + 2986*ep^3*mtt^3*mWW^2*s*t^7 + 6212*ep^4*mtt^3*mWW^2*s*t^7 + 3568*ep^5*mtt^3*mWW^2*s*t^7 - 46*mtt^2*mWW^3*s*t^7 + 680*ep*mtt^2*mWW^3*s*t^7 + 9860*ep^2*mtt^2*mWW^3*s*t^7 + 38646*ep^3*mtt^2*mWW^3*s*t^7 + 60420*ep^4*mtt^2*mWW^3*s*t^7 + 33200*ep^5*mtt^2*mWW^3*s*t^7 + 290*mtt*mWW^4*s*t^7 + 2598*ep*mtt*mWW^4*s*t^7 + 7110*ep^2*mtt*mWW^4*s*t^7 + 3462*ep^3*mtt*mWW^4*s*t^7 - 10516*ep^4*mtt*mWW^4*s*t^7 - 10544*ep^5*mtt*mWW^4*s*t^7 - 194*mWW^5*s*t^7 - 2324*ep*mWW^5*s*t^7 - 10584*ep^2*mWW^5*s*t^7 - 22870*ep^3*mWW^5*s*t^7 - 23516*ep^4*mWW^5*s*t^7 - 9232*ep^5*mWW^5*s*t^7 - 1536*ep*mtt^4*s^2*t^7 - 15424*ep^2*mtt^4*s^2*t^7 - 54688*ep^3*mtt^4*s^2*t^7 - 80928*ep^4*mtt^4*s^2*t^7 - 42624*ep^5*mtt^4*s^2*t^7 + 2528*ep*mtt^3*mWW*s^2*t^7 + 25292*ep^2*mtt^3*mWW*s^2*t^7 + 89324*ep^3*mtt^3*mWW*s^2*t^7 + 131504*ep^4*mtt^3*mWW*s^2*t^7 + 68832*ep^5*mtt^3*mWW*s^2*t^7 + 20*mtt^2*mWW^2*s^2*t^7 + 184*ep*mtt^2*mWW^2*s^2*t^7 + 722*ep^2*mtt^2*mWW^2*s^2*t^7 + 1678*ep^3*mtt^2*mWW^2*s^2*t^7 + 2644*ep^4*mtt^2*mWW^2*s^2*t^7 + 1872*ep^5*mtt^2*mWW^2*s^2*t^7 + 52*mtt*mWW^3*s^2*t^7 - 838*ep*mtt*mWW^3*s^2*t^7 - 11932*ep^2*mtt*mWW^3*s^2*t^7 - 46494*ep^3*mtt*mWW^3*s^2*t^7 - 72204*ep^4*mtt*mWW^3*s^2*t^7 - 39344*ep^5*mtt*mWW^3*s^2*t^7 - 56*mWW^4*s^2*t^7 - 194*ep*mWW^4*s^2*t^7 + 1790*ep^2*mWW^4*s^2*t^7 + 10756*ep^3*mWW^4*s^2*t^7 + 19240*ep^4*mWW^4*s^2*t^7 + 11264*ep^5*mWW^4*s^2*t^7 + 1344*ep*mtt^3*s^3*t^7 + 13472*ep^2*mtt^3*s^3*t^7 + 47648*ep^3*mtt^3*s^3*t^7 + 70272*ep^4*mtt^3*s^3*t^7 + 36864*ep^5*mtt^3*s^3*t^7 - 1720*ep*mtt^2*mWW*s^3*t^7 - 17180*ep^2*mtt^2*mWW*s^3*t^7 - 60572*ep^3*mtt^2*mWW*s^3*t^7 - 88984*ep^4*mtt^2*mWW*s^3*t^7 - 46464*ep^5*mtt^2*mWW*s^3*t^7 - 16*ep*mtt*mWW^2*s^3*t^7 - 264*ep^2*mtt*mWW^2*s^3*t^7 - 1224*ep^3*mtt*mWW^2*s^3*t^7 - 2320*ep^4*mtt*mWW^2*s^3*t^7 - 1536*ep^5*mtt*mWW^2*s^3*t^7 + 392*ep*mWW^3*s^3*t^7 + 3972*ep^2*mWW^3*s^3*t^7 + 14148*ep^3*mWW^3*s^3*t^7 + 21032*ep^4*mWW^3*s^3*t^7 + 11136*ep^5*mWW^3*s^3*t^7 - 384*ep*mtt^2*s^4*t^7 - 3840*ep^2*mtt^2*s^4*t^7 - 13536*ep^3*mtt^2*s^4*t^7 - 19872*ep^4*mtt^2*s^4*t^7 - 10368*ep^5*mtt^2*s^4*t^7 + 384*ep*mtt*mWW*s^4*t^7 + 3840*ep^2*mtt*mWW*s^4*t^7 + 13536*ep^3*mtt*mWW*s^4*t^7 + 19872*ep^4*mtt*mWW*s^4*t^7 + 10368*ep^5*mtt*mWW*s^4*t^7 + 4*mtt^3*mWW^2*t^8 + 61*ep*mtt^3*mWW^2*t^8 + 352*ep^2*mtt^3*mWW^2*t^8 + 961*ep^3*mtt^3*mWW^2*t^8 + 1246*ep^4*mtt^3*mWW^2*t^8 + 616*ep^5*mtt^3*mWW^2*t^8 + 4*mtt^2*mWW^3*t^8 + 61*ep*mtt^2*mWW^3*t^8 + 352*ep^2*mtt^2*mWW^3*t^8 + 961*ep^3*mtt^2*mWW^3*t^8 + 1246*ep^4*mtt^2*mWW^3*t^8 + 616*ep^5*mtt^2*mWW^3*t^8 - 20*mtt*mWW^4*t^8 - 305*ep*mtt*mWW^4*t^8 - 1760*ep^2*mtt*mWW^4*t^8 - 4805*ep^3*mtt*mWW^4*t^8 - 6230*ep^4*mtt*mWW^4*t^8 - 3080*ep^5*mtt*mWW^4*t^8 + 12*mWW^5*t^8 + 183*ep*mWW^5*t^8 + 1056*ep^2*mWW^5*t^8 + 2883*ep^3*mWW^5*t^8 + 3738*ep^4*mWW^5*t^8 + 1848*ep^5*mWW^5*t^8 - 304*ep*mtt^4*s*t^8 - 3048*ep^2*mtt^4*s*t^8 - 10784*ep^3*mtt^4*s*t^8 - 15912*ep^4*mtt^4*s*t^8 - 8352*ep^5*mtt^4*s*t^8 + 800*ep*mtt^3*mWW*s*t^8 + 8016*ep^2*mtt^3*mWW*s*t^8 + 28336*ep^3*mtt^3*mWW*s*t^8 + 41760*ep^4*mtt^3*mWW*s*t^8 + 21888*ep^5*mtt^3*mWW*s*t^8 - 4*mtt^2*mWW^2*s*t^8 - 637*ep*mtt^2*mWW^2*s*t^8 - 6112*ep^2*mtt^2*mWW^2*s*t^8 - 21265*ep^3*mtt^2*mWW^2*s*t^8 - 31054*ep^4*mtt^2*mWW^2*s*t^8 - 16168*ep^5*mtt^2*mWW^2*s*t^8 - 8*mtt*mWW^3*s*t^8 - 154*ep*mtt*mWW^3*s*t^8 - 1040*ep^2*mtt*mWW^3*s*t^8 - 3186*ep^3*mtt*mWW^3*s*t^8 - 4508*ep^4*mtt*mWW^3*s*t^8 - 2384*ep^5*mtt*mWW^3*s*t^8 + 12*mWW^4*s*t^8 + 295*ep*mWW^4*s*t^8 + 2184*ep^2*mWW^4*s*t^8 + 6899*ep^3*mWW^4*s*t^8 + 9714*ep^4*mWW^4*s*t^8 + 5016*ep^5*mWW^4*s*t^8 + 560*ep*mtt^3*s^2*t^8 + 5608*ep^2*mtt^3*s^2*t^8 + 19808*ep^3*mtt^3*s^2*t^8 + 29160*ep^4*mtt^3*s^2*t^8 + 15264*ep^5*mtt^3*s^2*t^8 - 1136*ep*mtt^2*mWW*s^2*t^8 - 11368*ep^2*mtt^2*mWW*s^2*t^8 - 40112*ep^3*mtt^2*mWW*s^2*t^8 - 58968*ep^4*mtt^2*mWW*s^2*t^8 - 30816*ep^5*mtt^2*mWW*s^2*t^8 + 592*ep*mtt*mWW^2*s^2*t^8 + 5912*ep^2*mtt*mWW^2*s^2*t^8 + 20800*ep^3*mtt*mWW^2*s^2*t^8 + 30456*ep^4*mtt*mWW^2*s^2*t^8 + 15840*ep^5*mtt*mWW^2*s^2*t^8 - 16*ep*mWW^3*s^2*t^8 - 152*ep^2*mWW^3*s^2*t^8 - 496*ep^3*mWW^3*s^2*t^8 - 648*ep^4*mWW^3*s^2*t^8 - 288*ep^5*mWW^3*s^2*t^8 - 256*ep*mtt^2*s^3*t^8 - 2560*ep^2*mtt^2*s^3*t^8 - 9024*ep^3*mtt^2*s^3*t^8 - 13248*ep^4*mtt^2*s^3*t^8 - 6912*ep^5*mtt^2*s^3*t^8 + 384*ep*mtt*mWW*s^3*t^8 + 3840*ep^2*mtt*mWW*s^3*t^8 + 13536*ep^3*mtt*mWW*s^3*t^8 + 19872*ep^4*mtt*mWW*s^3*t^8 + 10368*ep^5*mtt*mWW*s^3*t^8 - 128*ep*mWW^2*s^3*t^8 - 1280*ep^2*mWW^2*s^3*t^8 - 4512*ep^3*mWW^2*s^3*t^8 - 6624*ep^4*mWW^2*s^3*t^8 - 3456*ep^5*mWW^2*s^3*t^8 + 64*ep*mtt^3*s*t^9 + 640*ep^2*mtt^3*s*t^9 + 2256*ep^3*mtt^3*s*t^9 + 3312*ep^4*mtt^3*s*t^9 + 1728*ep^5*mtt^3*s*t^9 - 192*ep*mtt^2*mWW*s*t^9 - 1920*ep^2*mtt^2*mWW*s*t^9 - 6768*ep^3*mtt^2*mWW*s*t^9 - 9936*ep^4*mtt^2*mWW*s*t^9 - 5184*ep^5*mtt^2*mWW*s*t^9 + 192*ep*mtt*mWW^2*s*t^9 + 1920*ep^2*mtt*mWW^2*s*t^9 + 6768*ep^3*mtt*mWW^2*s*t^9 + 9936*ep^4*mtt*mWW^2*s*t^9 + 5184*ep^5*mtt*mWW^2*s*t^9 - 64*ep*mWW^3*s*t^9 - 640*ep^2*mWW^3*s*t^9 - 2256*ep^3*mWW^3*s*t^9 - 3312*ep^4*mWW^3*s*t^9 - 1728*ep^5*mWW^3*s*t^9 - 64*ep*mtt^2*s^2*t^9 - 640*ep^2*mtt^2*s^2*t^9 - 2256*ep^3*mtt^2*s^2*t^9 - 3312*ep^4*mtt^2*s^2*t^9 - 1728*ep^5*mtt^2*s^2*t^9 + 128*ep*mtt*mWW*s^2*t^9 + 1280*ep^2*mtt*mWW*s^2*t^9 + 4512*ep^3*mtt*mWW*s^2*t^9 + 6624*ep^4*mtt*mWW*s^2*t^9 + 3456*ep^5*mtt*mWW*s^2*t^9 - 64*ep*mWW^2*s^2*t^9 - 640*ep^2*mWW^2*s^2*t^9 - 2256*ep^3*mWW^2*s^2*t^9 - 3312*ep^4*mWW^2*s^2*t^9 - 1728*ep^5*mWW^2*s^2*t^9))/(4*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^3*(-mtt + mWW)*s^2*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (72*ep*mtt^10*mWW^3*s^2 + 204*ep^2*mtt^10*mWW^3*s^2 - 664*ep^3*mtt^10*mWW^3*s^2 - 3260*ep^4*mtt^10*mWW^3*s^2 - 4304*ep^5*mtt^10*mWW^3*s^2 - 1840*ep^6*mtt^10*mWW^3*s^2 - 168*ep*mtt^9*mWW^4*s^2 - 520*ep^2*mtt^9*mWW^4*s^2 + 1344*ep^3*mtt^9*mWW^4*s^2 + 7328*ep^4*mtt^9*mWW^4*s^2 + 9984*ep^5*mtt^9*mWW^4*s^2 + 4352*ep^6*mtt^9*mWW^4*s^2 + 8*ep*mtt^8*mWW^5*s^2 + 152*ep^2*mtt^8*mWW^5*s^2 + 560*ep^3*mtt^8*mWW^5*s^2 + 608*ep^4*mtt^8*mWW^5*s^2 - 64*ep^5*mtt^8*mWW^5*s^2 - 256*ep^6*mtt^8*mWW^5*s^2 + 216*ep*mtt^7*mWW^6*s^2 + 536*ep^2*mtt^7*mWW^6*s^2 - 2432*ep^3*mtt^7*mWW^6*s^2 - 10688*ep^4*mtt^7*mWW^6*s^2 - 13696*ep^5*mtt^7*mWW^6*s^2 - 5760*ep^6*mtt^7*mWW^6*s^2 - 104*ep*mtt^6*mWW^7*s^2 - 400*ep^2*mtt^6*mWW^7*s^2 + 512*ep^3*mtt^6*mWW^7*s^2 + 4264*ep^4*mtt^6*mWW^7*s^2 + 6432*ep^5*mtt^6*mWW^7*s^2 + 2976*ep^6*mtt^6*mWW^7*s^2 - 56*ep*mtt^5*mWW^8*s^2 - 24*ep^2*mtt^5*mWW^8*s^2 + 1216*ep^3*mtt^5*mWW^8*s^2 + 3744*ep^4*mtt^5*mWW^8*s^2 + 4096*ep^5*mtt^5*mWW^8*s^2 + 1536*ep^6*mtt^5*mWW^8*s^2 + 24*ep*mtt^4*mWW^9*s^2 + 40*ep^2*mtt^4*mWW^9*s^2 - 432*ep^3*mtt^4*mWW^9*s^2 - 1664*ep^4*mtt^4*mWW^9*s^2 - 2112*ep^5*mtt^4*mWW^9*s^2 - 896*ep^6*mtt^4*mWW^9*s^2 + 8*ep*mtt^3*mWW^10*s^2 + 8*ep^2*mtt^3*mWW^10*s^2 - 128*ep^3*mtt^3*mWW^10*s^2 - 384*ep^4*mtt^3*mWW^10*s^2 - 384*ep^5*mtt^3*mWW^10*s^2 - 128*ep^6*mtt^3*mWW^10*s^2 + 4*ep^2*mtt^2*mWW^11*s^2 + 24*ep^3*mtt^2*mWW^11*s^2 + 52*ep^4*mtt^2*mWW^11*s^2 + 48*ep^5*mtt^2*mWW^11*s^2 + 16*ep^6*mtt^2*mWW^11*s^2 - 360*ep*mtt^9*mWW^3*s^3 - 876*ep^2*mtt^9*mWW^3*s^3 + 3440*ep^3*mtt^9*mWW^3*s^3 + 14732*ep^4*mtt^9*mWW^3*s^3 + 18136*ep^5*mtt^9*mWW^3*s^3 + 7360*ep^6*mtt^9*mWW^3*s^3 + 576*ep*mtt^8*mWW^4*s^3 + 984*ep^2*mtt^8*mWW^4*s^3 - 5476*ep^3*mtt^8*mWW^4*s^3 - 16196*ep^4*mtt^8*mWW^4*s^3 - 12656*ep^5*mtt^8*mWW^4*s^3 - 1648*ep^6*mtt^8*mWW^4*s^3 + 424*ep*mtt^7*mWW^5*s^3 + 2184*ep^2*mtt^7*mWW^5*s^3 - 3436*ep^3*mtt^7*mWW^5*s^3 - 34388*ep^4*mtt^7*mWW^5*s^3 - 61296*ep^5*mtt^7*mWW^5*s^3 - 33904*ep^6*mtt^7*mWW^5*s^3 - 944*ep*mtt^6*mWW^6*s^3 - 2840*ep^2*mtt^6*mWW^6*s^3 + 7100*ep^3*mtt^6*mWW^6*s^3 + 38620*ep^4*mtt^6*mWW^6*s^3 + 53328*ep^5*mtt^6*mWW^6*s^3 + 24208*ep^6*mtt^6*mWW^6*s^3 - 24*ep*mtt^5*mWW^7*s^3 - 1056*ep^2*mtt^5*mWW^7*s^3 + 1652*ep^3*mtt^5*mWW^7*s^3 + 25636*ep^4*mtt^5*mWW^7*s^3 + 52288*ep^5*mtt^5*mWW^7*s^3 + 31376*ep^6*mtt^5*mWW^7*s^3 + 416*ep*mtt^4*mWW^8*s^3 + 2024*ep^2*mtt^4*mWW^8*s^3 - 3084*ep^3*mtt^4*mWW^8*s^3 - 30444*ep^4*mtt^4*mWW^8*s^3 - 53840*ep^5*mtt^4*mWW^8*s^3 - 29648*ep^6*mtt^4*mWW^8*s^3 - 40*ep*mtt^3*mWW^9*s^3 - 232*ep^2*mtt^3*mWW^9*s^3 - 1444*ep^3*mtt^3*mWW^9*s^3 - 5244*ep^4*mtt^3*mWW^9*s^3 - 8080*ep^5*mtt^3*mWW^9*s^3 - 4304*ep^6*mtt^3*mWW^9*s^3 - 48*ep*mtt^2*mWW^10*s^3 - 168*ep^2*mtt^2*mWW^10*s^3 + 1460*ep^3*mtt^2*mWW^10*s^3 + 8020*ep^4*mtt^2*mWW^10*s^3 + 13168*ep^5*mtt^2*mWW^10*s^3 + 7088*ep^6*mtt^2*mWW^10*s^3 - 20*ep^2*mtt*mWW^11*s^3 - 212*ep^3*mtt*mWW^11*s^3 - 736*ep^4*mtt*mWW^11*s^3 - 1048*ep^5*mtt*mWW^11*s^3 - 528*ep^6*mtt*mWW^11*s^3 + 648*ep*mtt^8*mWW^3*s^4 + 972*ep^2*mtt^8*mWW^3*s^4 - 6696*ep^3*mtt^8*mWW^3*s^4 - 19932*ep^4*mtt^8*mWW^3*s^4 - 18432*ep^5*mtt^8*mWW^3*s^4 - 5520*ep^6*mtt^8*mWW^3*s^4 - 372*ep*mtt^7*mWW^4*s^4 + 2734*ep^2*mtt^7*mWW^4*s^4 + 7032*ep^3*mtt^7*mWW^4*s^4 - 27150*ep^4*mtt^7*mWW^4*s^4 - 80916*ep^5*mtt^7*mWW^4*s^4 - 52624*ep^6*mtt^7*mWW^4*s^4 - 1720*ep*mtt^6*mWW^5*s^4 - 9834*ep^2*mtt^6*mWW^5*s^4 + 8212*ep^3*mtt^6*mWW^5*s^4 + 126474*ep^4*mtt^6*mWW^5*s^4 + 233844*ep^5*mtt^6*mWW^5*s^4 + 129792*ep^6*mtt^6*mWW^5*s^4 + 1244*ep*mtt^5*mWW^6*s^4 + 3222*ep^2*mtt^5*mWW^6*s^4 - 5616*ep^3*mtt^5*mWW^6*s^4 - 26302*ep^4*mtt^5*mWW^6*s^4 - 30548*ep^5*mtt^5*mWW^6*s^4 - 12560*ep^6*mtt^5*mWW^6*s^4 + 1048*ep*mtt^4*mWW^7*s^4 + 8310*ep^2*mtt^4*mWW^7*s^4 - 6372*ep^3*mtt^4*mWW^7*s^4 - 122286*ep^4*mtt^4*mWW^7*s^4 - 236332*ep^5*mtt^4*mWW^7*s^4 - 133920*ep^6*mtt^4*mWW^7*s^4 - 924*ep*mtt^3*mWW^8*s^4 - 6198*ep^2*mtt^3*mWW^8*s^4 + 248*ep^3*mtt^3*mWW^8*s^4 + 63462*ep^4*mtt^3*mWW^8*s^4 + 128164*ep^5*mtt^3*mWW^8*s^4 + 74064*ep^6*mtt^3*mWW^8*s^4 + 24*ep*mtt^2*mWW^9*s^4 + 546*ep^2*mtt^2*mWW^9*s^4 + 4780*ep^3*mtt^2*mWW^9*s^4 + 15470*ep^4*mtt^2*mWW^9*s^4 + 20540*ep^5*mtt^2*mWW^9*s^4 + 9472*ep^6*mtt^2*mWW^9*s^4 + 52*ep*mtt*mWW^10*s^4 + 242*ep^2*mtt*mWW^10*s^4 - 1664*ep^3*mtt*mWW^10*s^4 - 10010*ep^4*mtt*mWW^10*s^4 - 16700*ep^5*mtt*mWW^10*s^4 - 8880*ep^6*mtt*mWW^10*s^4 + 6*ep^2*mWW^11*s^4 + 76*ep^3*mWW^11*s^4 + 274*ep^4*mWW^11*s^4 + 380*ep^5*mWW^11*s^4 + 176*ep^6*mWW^11*s^4 - 360*ep*mtt^7*mWW^3*s^5 + 1140*ep^2*mtt^7*mWW^3*s^5 + 5120*ep^3*mtt^7*mWW^3*s^5 - 7220*ep^4*mtt^7*mWW^3*s^5 - 29240*ep^5*mtt^7*mWW^3*s^5 - 18400*ep^6*mtt^7*mWW^3*s^5 - 936*ep*mtt^6*mWW^4*s^5 - 10620*ep^2*mtt^6*mWW^4*s^5 - 184*ep^3*mtt^6*mWW^4*s^5 + 127012*ep^4*mtt^6*mWW^4*s^5 + 256216*ep^5*mtt^6*mWW^4*s^5 + 142880*ep^6*mtt^6*mWW^4*s^5 + 2468*ep*mtt^5*mWW^5*s^5 + 14772*ep^2*mtt^5*mWW^5*s^5 - 8732*ep^3*mtt^5*mWW^5*s^5 - 176516*ep^4*mtt^5*mWW^5*s^5 - 330840*ep^5*mtt^5*mWW^5*s^5 - 182848*ep^6*mtt^5*mWW^5*s^5 + 36*ep*mtt^4*mWW^6*s^5 + 3564*ep^2*mtt^4*mWW^6*s^5 - 3468*ep^3*mtt^4*mWW^6*s^5 - 68028*ep^4*mtt^4*mWW^6*s^5 - 128232*ep^5*mtt^4*mWW^6*s^5 - 67968*ep^6*mtt^4*mWW^6*s^5 - 2096*ep*mtt^3*mWW^7*s^5 - 15492*ep^2*mtt^3*mWW^7*s^5 + 7064*ep^3*mtt^3*mWW^7*s^5 + 193988*ep^4*mtt^3*mWW^7*s^5 + 372504*ep^5*mtt^3*mWW^7*s^5 + 206368*ep^6*mtt^3*mWW^7*s^5 + 912*ep*mtt^2*mWW^8*s^5 + 7132*ep^2*mtt^2*mWW^8*s^5 + 3232*ep^3*mtt^2*mWW^8*s^5 - 61716*ep^4*mtt^2*mWW^8*s^5 - 132472*ep^5*mtt^2*mWW^8*s^5 - 77152*ep^6*mtt^2*mWW^8*s^5 - 12*ep*mtt*mWW^9*s^5 - 420*ep^2*mtt*mWW^9*s^5 - 3452*ep^3*mtt*mWW^9*s^5 - 10252*ep^4*mtt*mWW^9*s^5 - 12424*ep^5*mtt*mWW^9*s^5 - 5120*ep^6*mtt*mWW^9*s^5 - 12*ep*mWW^10*s^5 - 76*ep^2*mWW^10*s^5 + 420*ep^3*mWW^10*s^5 + 2732*ep^4*mWW^10*s^5 + 4488*ep^5*mWW^10*s^5 + 2240*ep^6*mWW^10*s^5 - 360*ep*mtt^6*mWW^3*s^6 - 3900*ep^2*mtt^6*mWW^3*s^6 + 920*ep^3*mtt^6*mWW^3*s^6 + 47660*ep^4*mtt^6*mWW^3*s^6 + 89200*ep^5*mtt^6*mWW^3*s^6 + 46000*ep^6*mtt^6*mWW^3*s^6 + 1824*ep*mtt^5*mWW^4*s^6 + 13660*ep^2*mtt^5*mWW^4*s^6 - 7104*ep^3*mtt^5*mWW^4*s^6 - 169108*ep^4*mtt^5*mWW^4*s^6 - 312024*ep^5*mtt^5*mWW^4*s^6 - 164640*ep^6*mtt^5*mWW^4*s^6 - 1372*ep*mtt^4*mWW^5*s^6 - 9084*ep^2*mtt^4*mWW^5*s^6 + 2340*ep^3*mtt^4*mWW^5*s^6 + 100636*ep^4*mtt^4*mWW^5*s^6 + 195688*ep^5*mtt^4*mWW^5*s^6 + 108992*ep^6*mtt^4*mWW^5*s^6 - 1408*ep*mtt^3*mWW^6*s^6 - 10072*ep^2*mtt^3*mWW^6*s^6 + 9104*ep^3*mtt^3*mWW^6*s^6 + 138600*ep^4*mtt^3*mWW^6*s^6 + 246320*ep^5*mtt^3*mWW^6*s^6 + 127168*ep^6*mtt^3*mWW^6*s^6 + 1728*ep*mtt^2*mWW^7*s^6 + 12908*ep^2*mtt^2*mWW^7*s^6 - 3920*ep^3*mtt^2*mWW^7*s^6 - 150396*ep^4*mtt^2*mWW^7*s^6 - 287584*ep^5*mtt^2*mWW^7*s^6 - 156176*ep^6*mtt^2*mWW^7*s^6 - 416*ep*mtt*mWW^8*s^6 - 3588*ep^2*mtt*mWW^8*s^6 - 2000*ep^3*mtt*mWW^8*s^6 + 30508*ep^4*mtt*mWW^8*s^6 + 65704*ep^5*mtt*mWW^8*s^6 + 37472*ep^6*mtt*mWW^8*s^6 + 4*ep*mWW^9*s^6 + 76*ep^2*mWW^9*s^6 + 660*ep^3*mWW^9*s^6 + 2100*ep^4*mWW^9*s^6 + 2696*ep^5*mWW^9*s^6 + 1184*ep^6*mWW^9*s^6 + 648*ep*mtt^5*mWW^3*s^7 + 3996*ep^2*mtt^5*mWW^3*s^7 - 4176*ep^3*mtt^5*mWW^3*s^7 - 52860*ep^4*mtt^5*mWW^3*s^7 - 89496*ep^5*mtt^5*mWW^3*s^7 - 44160*ep^6*mtt^5*mWW^3*s^7 - 1248*ep*mtt^4*mWW^4*s^7 - 8440*ep^2*mtt^4*mWW^4*s^7 + 6012*ep^3*mtt^4*mWW^4*s^7 + 105804*ep^4*mtt^4*mWW^4*s^7 + 188112*ep^5*mtt^4*mWW^4*s^7 + 96208*ep^6*mtt^4*mWW^4*s^7 - 20*ep*mtt^3*mWW^5*s^7 + 1008*ep^2*mtt^3*mWW^5*s^7 + 3032*ep^3*mtt^3*mWW^5*s^7 - 4500*ep^4*mtt^3*mWW^5*s^7 - 19680*ep^5*mtt^3*mWW^5*s^7 - 13872*ep^6*mtt^3*mWW^5*s^7 + 1180*ep*mtt^2*mWW^6*s^7 + 7792*ep^2*mtt^2*mWW^6*s^7 - 6312*ep^3*mtt^2*mWW^6*s^7 - 99892*ep^4*mtt^2*mWW^6*s^7 - 175888*ep^5*mtt^2*mWW^6*s^7 - 89616*ep^6*mtt^2*mWW^6*s^7 - 628*ep*mtt*mWW^7*s^7 - 5004*ep^2*mtt*mWW^7*s^7 + 1144*ep^3*mtt*mWW^7*s^7 + 57360*ep^4*mtt*mWW^7*s^7 + 109176*ep^5*mtt*mWW^7*s^7 + 58032*ep^6*mtt*mWW^7*s^7 + 68*ep*mWW^8*s^7 + 648*ep^2*mWW^8*s^7 + 300*ep^3*mWW^8*s^7 - 5912*ep^4*mWW^8*s^7 - 12224*ep^5*mWW^8*s^7 - 6592*ep^6*mWW^8*s^7 - 360*ep*mtt^4*mWW^3*s^8 - 1884*ep^2*mtt^4*mWW^3*s^8 + 2600*ep^3*mtt^4*mWW^3*s^8 + 25708*ep^4*mtt^4*mWW^3*s^8 + 41824*ep^5*mtt^4*mWW^3*s^8 + 20240*ep^6*mtt^4*mWW^3*s^8 + 348*ep*mtt^3*mWW^4*s^8 + 2446*ep^2*mtt^3*mWW^4*s^8 - 1688*ep^3*mtt^3*mWW^4*s^8 - 30702*ep^4*mtt^3*mWW^4*s^8 - 54388*ep^5*mtt^3*mWW^4*s^8 - 27472*ep^6*mtt^3*mWW^4*s^8 + 284*ep*mtt^2*mWW^5*s^8 + 1150*ep^2*mtt^2*mWW^5*s^8 - 2520*ep^3*mtt^2*mWW^5*s^8 - 17142*ep^4*mtt^2*mWW^5*s^8 - 25340*ep^5*mtt^2*mWW^5*s^8 - 11584*ep^6*mtt^2*mWW^5*s^8 - 348*ep*mtt*mWW^6*s^8 - 2446*ep^2*mtt*mWW^6*s^8 + 1688*ep^3*mtt*mWW^6*s^8 + 30702*ep^4*mtt*mWW^6*s^8 + 54388*ep^5*mtt*mWW^6*s^8 + 27472*ep^6*mtt*mWW^6*s^8 + 76*ep*mWW^7*s^8 + 734*ep^2*mWW^7*s^8 - 80*ep^3*mWW^7*s^8 - 8566*ep^4*mWW^7*s^8 - 16484*ep^5*mWW^7*s^8 - 8656*ep^6*mWW^7*s^8 + 72*ep*mtt^3*mWW^3*s^9 + 348*ep^2*mtt^3*mWW^3*s^9 - 544*ep^3*mtt^3*mWW^3*s^9 - 4828*ep^4*mtt^3*mWW^3*s^9 - 7688*ep^5*mtt^3*mWW^3*s^9 - 3680*ep^6*mtt^3*mWW^3*s^9 - 24*ep*mtt^2*mWW^4*s^9 - 244*ep^2*mtt^2*mWW^4*s^9 + 64*ep^3*mtt^2*mWW^4*s^9 + 3012*ep^4*mtt^2*mWW^4*s^9 + 5672*ep^5*mtt^2*mWW^4*s^9 + 2944*ep^6*mtt^2*mWW^4*s^9 - 72*ep*mtt*mWW^5*s^9 - 348*ep^2*mtt*mWW^5*s^9 + 544*ep^3*mtt*mWW^5*s^9 + 4828*ep^4*mtt*mWW^5*s^9 + 7688*ep^5*mtt*mWW^5*s^9 + 3680*ep^6*mtt*mWW^5*s^9 + 24*ep*mWW^6*s^9 + 244*ep^2*mWW^6*s^9 - 64*ep^3*mWW^6*s^9 - 3012*ep^4*mWW^6*s^9 - 5672*ep^5*mWW^6*s^9 - 2944*ep^6*mWW^6*s^9 - 36*ep^2*mtt^11*mWW^2*s*t - 348*ep^3*mtt^11*mWW^2*s*t - 1200*ep^4*mtt^11*mWW^2*s*t - 1776*ep^5*mtt^11*mWW^2*s*t - 960*ep^6*mtt^11*mWW^2*s*t + 108*ep*mtt^10*mWW^3*s*t + 486*ep^2*mtt^10*mWW^3*s*t - 490*ep^3*mtt^10*mWW^3*s*t - 6656*ep^4*mtt^10*mWW^3*s*t - 13568*ep^5*mtt^10*mWW^3*s*t - 8752*ep^6*mtt^10*mWW^3*s*t - 282*ep*mtt^9*mWW^4*s*t - 988*ep^2*mtt^9*mWW^4*s*t + 5058*ep^3*mtt^9*mWW^4*s*t + 33392*ep^4*mtt^9*mWW^4*s*t + 62760*ep^5*mtt^9*mWW^4*s*t + 39200*ep^6*mtt^9*mWW^4*s*t + 68*ep*mtt^8*mWW^5*s*t - 334*ep^2*mtt^8*mWW^5*s*t - 9166*ep^3*mtt^8*mWW^5*s*t - 42676*ep^4*mtt^8*mWW^5*s*t - 75520*ep^5*mtt^8*mWW^5*s*t - 46144*ep^6*mtt^8*mWW^5*s*t + 366*ep*mtt^7*mWW^6*s*t + 2396*ep^2*mtt^7*mWW^6*s*t + 6142*ep^3*mtt^7*mWW^6*s*t + 7264*ep^4*mtt^7*mWW^6*s*t + 2744*ep^5*mtt^7*mWW^6*s*t - 1056*ep^6*mtt^7*mWW^6*s*t - 284*ep*mtt^6*mWW^7*s*t - 1474*ep^2*mtt^6*mWW^7*s*t + 2594*ep^3*mtt^6*mWW^7*s*t + 30076*ep^4*mtt^6*mWW^7*s*t + 63408*ep^5*mtt^6*mWW^7*s*t + 41760*ep^6*mtt^6*mWW^7*s*t - 62*ep*mtt^5*mWW^8*s*t - 996*ep^2*mtt^5*mWW^8*s*t - 8834*ep^3*mtt^5*mWW^8*s*t - 34608*ep^4*mtt^5*mWW^8*s*t - 58280*ep^5*mtt^5*mWW^8*s*t - 34848*ep^6*mtt^5*mWW^8*s*t + 108*ep*mtt^4*mWW^9*s*t + 1318*ep^2*mtt^4*mWW^9*s*t + 7038*ep^3*mtt^4*mWW^9*s*t + 19204*ep^4*mtt^4*mWW^9*s*t + 25632*ep^5*mtt^4*mWW^9*s*t + 13120*ep^6*mtt^4*mWW^9*s*t - 22*ep*mtt^3*mWW^10*s*t - 376*ep^2*mtt^3*mWW^10*s*t - 2018*ep^3*mtt^3*mWW^10*s*t - 4848*ep^4*mtt^3*mWW^10*s*t - 5448*ep^5*mtt^3*mWW^10*s*t - 2336*ep^6*mtt^3*mWW^10*s*t + 4*ep^2*mtt^2*mWW^11*s*t + 24*ep^3*mtt^2*mWW^11*s*t + 52*ep^4*mtt^2*mWW^11*s*t + 48*ep^5*mtt^2*mWW^11*s*t + 16*ep^6*mtt^2*mWW^11*s*t + 144*ep*mtt^10*mWW^2*s^2*t + 972*ep^2*mtt^10*mWW^2*s^2*t + 1556*ep^3*mtt^10*mWW^2*s^2*t - 640*ep^4*mtt^10*mWW^2*s^2*t - 2192*ep^5*mtt^10*mWW^2*s^2*t - 320*ep^6*mtt^10*mWW^2*s^2*t - 1884*ep*mtt^9*mWW^3*s^2*t - 8884*ep^2*mtt^9*mWW^3*s^2*t + 7684*ep^3*mtt^9*mWW^3*s^2*t + 107204*ep^4*mtt^9*mWW^3*s^2*t + 198880*ep^5*mtt^9*mWW^3*s^2*t + 113392*ep^6*mtt^9*mWW^3*s^2*t + 48*mtt^8*mWW^4*s^2*t + 4012*ep*mtt^8*mWW^4*s^2*t + 16492*ep^2*mtt^8*mWW^4*s^2*t - 30938*ep^3*mtt^8*mWW^4*s^2*t - 282930*ep^4*mtt^8*mWW^4*s^2*t - 528884*ep^5*mtt^8*mWW^4*s^2*t - 314464*ep^6*mtt^8*mWW^4*s^2*t - 200*mtt^7*mWW^5*s^2*t - 1642*ep*mtt^7*mWW^5*s^2*t - 800*ep^2*mtt^7*mWW^5*s^2*t + 35920*ep^3*mtt^7*mWW^5*s^2*t + 170402*ep^4*mtt^7*mWW^5*s^2*t + 306892*ep^5*mtt^7*mWW^5*s^2*t + 192000*ep^6*mtt^7*mWW^5*s^2*t + 352*mtt^6*mWW^6*s^2*t - 1630*ep*mtt^6*mWW^6*s^2*t - 19540*ep^2*mtt^6*mWW^6*s^2*t - 27334*ep^3*mtt^6*mWW^6*s^2*t + 88624*ep^4*mtt^6*mWW^6*s^2*t + 245128*ep^5*mtt^6*mWW^6*s^2*t + 158704*ep^6*mtt^6*mWW^6*s^2*t - 336*mtt^5*mWW^7*s^2*t - 48*ep*mtt^5*mWW^7*s^2*t + 11688*ep^2*mtt^5*mWW^7*s^2*t + 26108*ep^3*mtt^5*mWW^7*s^2*t - 63764*ep^4*mtt^5*mWW^7*s^2*t - 240632*ep^5*mtt^5*mWW^7*s^2*t - 185296*ep^6*mtt^5*mWW^7*s^2*t + 176*mtt^4*mWW^8*s^2*t + 1696*ep*mtt^4*mWW^8*s^2*t + 2188*ep^2*mtt^4*mWW^8*s^2*t - 13966*ep^3*mtt^4*mWW^8*s^2*t - 32546*ep^4*mtt^4*mWW^8*s^2*t + 2140*ep^5*mtt^4*mWW^8*s^2*t + 29184*ep^6*mtt^4*mWW^8*s^2*t - 40*mtt^3*mWW^9*s^2*t - 554*ep*mtt^3*mWW^9*s^2*t - 1864*ep^2*mtt^3*mWW^9*s^2*t - 1680*ep^3*mtt^3*mWW^9*s^2*t + 810*ep^4*mtt^3*mWW^9*s^2*t - 452*ep^5*mtt^3*mWW^9*s^2*t - 2528*ep^6*mtt^3*mWW^9*s^2*t - 94*ep*mtt^2*mWW^10*s^2*t - 208*ep^2*mtt^2*mWW^10*s^2*t + 3066*ep^3*mtt^2*mWW^10*s^2*t + 14180*ep^4*mtt^2*mWW^10*s^2*t + 20896*ep^5*mtt^2*mWW^10*s^2*t + 10160*ep^6*mtt^2*mWW^10*s^2*t - 44*ep^2*mtt*mWW^11*s^2*t - 416*ep^3*mtt*mWW^11*s^2*t - 1340*ep^4*mtt*mWW^11*s^2*t - 1776*ep^5*mtt*mWW^11*s^2*t - 832*ep^6*mtt*mWW^11*s^2*t - 864*ep*mtt^9*mWW^2*s^3*t - 5076*ep^2*mtt^9*mWW^2*s^3*t - 2028*ep^3*mtt^9*mWW^2*s^3*t + 29040*ep^4*mtt^9*mWW^2*s^3*t + 50448*ep^5*mtt^9*mWW^2*s^3*t + 22080*ep^6*mtt^9*mWW^2*s^3*t + 7648*ep*mtt^8*mWW^3*s^3*t + 37024*ep^2*mtt^8*mWW^3*s^3*t - 26358*ep^3*mtt^8*mWW^3*s^3*t - 421678*ep^4*mtt^8*mWW^3*s^3*t - 777924*ep^5*mtt^8*mWW^3*s^3*t - 433808*ep^6*mtt^8*mWW^3*s^3*t - 208*mtt^7*mWW^4*s^3*t - 12730*ep*mtt^7*mWW^4*s^3*t - 53198*ep^2*mtt^7*mWW^4*s^3*t + 60600*ep^3*mtt^7*mWW^4*s^3*t + 728040*ep^4*mtt^7*mWW^4*s^3*t + 1394444*ep^5*mtt^7*mWW^4*s^3*t + 829792*ep^6*mtt^7*mWW^4*s^3*t + 720*mtt^6*mWW^5*s^3*t + 1876*ep*mtt^6*mWW^5*s^3*t - 15716*ep^2*mtt^6*mWW^5*s^3*t - 42666*ep^3*mtt^6*mWW^5*s^3*t - 12482*ep^4*mtt^6*mWW^5*s^3*t - 16908*ep^5*mtt^6*mWW^5*s^3*t - 55552*ep^6*mtt^6*mWW^5*s^3*t - 984*mtt^5*mWW^6*s^3*t + 6524*ep*mtt^5*mWW^6*s^3*t + 67078*ep^2*mtt^5*mWW^6*s^3*t + 55744*ep^3*mtt^5*mWW^6*s^3*t - 498150*ep^4*mtt^5*mWW^6*s^3*t - 1178760*ep^5*mtt^5*mWW^6*s^3*t - 736144*ep^6*mtt^5*mWW^6*s^3*t + 680*mtt^4*mWW^7*s^3*t + 348*ep*mtt^4*mWW^7*s^3*t - 23766*ep^2*mtt^4*mWW^7*s^3*t - 90050*ep^3*mtt^4*mWW^7*s^3*t - 22624*ep^4*mtt^4*mWW^7*s^3*t + 281888*ep^5*mtt^4*mWW^7*s^3*t + 284624*ep^6*mtt^4*mWW^7*s^3*t - 248*mtt^3*mWW^8*s^3*t - 3758*ep*mtt^3*mWW^8*s^3*t - 10398*ep^2*mtt^3*mWW^8*s^3*t + 48928*ep^3*mtt^3*mWW^8*s^3*t + 248504*ep^4*mtt^3*mWW^8*s^3*t + 336100*ep^5*mtt^3*mWW^8*s^3*t + 136608*ep^6*mtt^3*mWW^8*s^3*t + 40*mtt^2*mWW^9*s^3*t + 752*ep*mtt^2*mWW^9*s^3*t + 3028*ep^2*mtt^2*mWW^9*s^3*t + 218*ep^3*mtt^2*mWW^9*s^3*t - 21390*ep^4*mtt^2*mWW^9*s^3*t - 40916*ep^5*mtt^2*mWW^9*s^3*t - 22464*ep^6*mtt^2*mWW^9*s^3*t + 204*ep*mtt*mWW^10*s^3*t + 986*ep^2*mtt*mWW^10*s^3*t - 4828*ep^3*mtt*mWW^10*s^3*t - 30810*ep^4*mtt*mWW^10*s^3*t - 50520*ep^5*mtt*mWW^10*s^3*t - 26160*ep^6*mtt*mWW^10*s^3*t + 38*ep^2*mWW^11*s^3*t + 440*ep^3*mWW^11*s^3*t + 1550*ep^4*mWW^11*s^3*t + 2148*ep^5*mWW^11*s^3*t + 1024*ep^6*mWW^11*s^3*t + 2160*ep*mtt^8*mWW^2*s^4*t + 12060*ep^2*mtt^8*mWW^2*s^4*t - 1020*ep^3*mtt^8*mWW^2*s^4*t - 93600*ep^4*mtt^8*mWW^2*s^4*t - 157200*ep^5*mtt^8*mWW^2*s^4*t - 72000*ep^6*mtt^8*mWW^2*s^4*t - 13680*ep*mtt^7*mWW^3*s^4*t - 68050*ep^2*mtt^7*mWW^3*s^4*t + 33864*ep^3*mtt^7*mWW^3*s^4*t + 723078*ep^4*mtt^7*mWW^3*s^4*t + 1357804*ep^5*mtt^7*mWW^3*s^4*t + 759248*ep^6*mtt^7*mWW^3*s^4*t + 320*mtt^6*mWW^4*s^4*t + 15848*ep*mtt^6*mWW^4*s^4*t + 65038*ep^2*mtt^6*mWW^4*s^4*t - 29776*ep^3*mtt^6*mWW^4*s^4*t - 714098*ep^4*mtt^6*mWW^4*s^4*t - 1487820*ep^5*mtt^6*mWW^4*s^4*t - 933024*ep^6*mtt^6*mWW^4*s^4*t - 848*mtt^5*mWW^5*s^4*t + 5976*ep*mtt^5*mWW^5*s^4*t + 66318*ep^2*mtt^5*mWW^5*s^4*t - 6016*ep^3*mtt^5*mWW^5*s^4*t - 690230*ep^4*mtt^5*mWW^5*s^4*t - 1261976*ep^5*mtt^5*mWW^5*s^4*t - 638144*ep^6*mtt^5*mWW^5*s^4*t + 768*mtt^4*mWW^6*s^4*t - 13426*ep*mtt^4*mWW^6*s^4*t - 103256*ep^2*mtt^4*mWW^6*s^4*t - 57888*ep^3*mtt^4*mWW^6*s^4*t + 865138*ep^4*mtt^4*mWW^6*s^4*t + 1975712*ep^5*mtt^4*mWW^6*s^4*t + 1228784*ep^6*mtt^4*mWW^6*s^4*t - 272*mtt^3*mWW^7*s^4*t + 126*ep*mtt^3*mWW^7*s^4*t + 10784*ep^2*mtt^3*mWW^7*s^4*t + 94308*ep^3*mtt^3*mWW^7*s^4*t + 203526*ep^4*mtt^3*mWW^7*s^4*t + 48676*ep^5*mtt^3*mWW^7*s^4*t - 116816*ep^6*mtt^3*mWW^7*s^4*t + 32*mtt^2*mWW^8*s^4*t + 3466*ep*mtt^2*mWW^8*s^4*t + 20836*ep^2*mtt^2*mWW^8*s^4*t - 28892*ep^3*mtt^2*mWW^8*s^4*t - 313854*ep^4*mtt^2*mWW^8*s^4*t - 526604*ep^5*mtt^2*mWW^8*s^4*t - 259776*ep^6*mtt^2*mWW^8*s^4*t - 382*ep*mtt*mWW^9*s^4*t - 3212*ep^2*mtt*mWW^9*s^4*t - 6996*ep^3*mtt*mWW^9*s^4*t + 3666*ep^4*mtt*mWW^9*s^4*t + 24152*ep^5*mtt*mWW^9*s^4*t + 17664*ep^6*mtt*mWW^9*s^4*t - 88*ep*mWW^10*s^4*t - 518*ep^2*mWW^10*s^4*t + 2416*ep^3*mWW^10*s^4*t + 16374*ep^4*mWW^10*s^4*t + 27256*ep^5*mWW^10*s^4*t + 14064*ep^6*mWW^10*s^4*t - 2880*ep*mtt^7*mWW^2*s^5*t - 15660*ep^2*mtt^7*mWW^2*s^5*t + 5420*ep^3*mtt^7*mWW^2*s^5*t + 138800*ep^4*mtt^7*mWW^2*s^5*t + 230320*ep^5*mtt^7*mWW^2*s^5*t + 107200*ep^6*mtt^7*mWW^2*s^5*t + 12132*ep*mtt^6*mWW^3*s^5*t + 62590*ep^2*mtt^6*mWW^3*s^5*t - 8342*ep^3*mtt^6*mWW^3*s^5*t - 586044*ep^4*mtt^6*mWW^3*s^5*t - 1153672*ep^5*mtt^6*mWW^3*s^5*t - 659920*ep^6*mtt^6*mWW^3*s^5*t - 160*mtt^5*mWW^4*s^5*t - 6430*ep*mtt^5*mWW^4*s^5*t - 23096*ep^2*mtt^5*mWW^4*s^5*t - 44982*ep^3*mtt^5*mWW^4*s^5*t + 62184*ep^4*mtt^5*mWW^4*s^5*t + 379040*ep^5*mtt^5*mWW^4*s^5*t + 345568*ep^6*mtt^5*mWW^4*s^5*t + 192*mtt^4*mWW^5*s^5*t - 14112*ep*mtt^4*mWW^5*s^5*t - 93714*ep^2*mtt^4*mWW^5*s^5*t + 50458*ep^3*mtt^4*mWW^5*s^5*t + 1099184*ep^4*mtt^4*mWW^5*s^5*t + 1996412*ep^5*mtt^4*mWW^5*s^5*t + 1050448*ep^6*mtt^4*mWW^5*s^5*t + 104*mtt^3*mWW^6*s^5*t + 12504*ep*mtt^3*mWW^6*s^5*t + 71290*ep^2*mtt^3*mWW^6*s^5*t + 30422*ep^3*mtt^3*mWW^6*s^5*t - 611728*ep^4*mtt^3*mWW^6*s^5*t - 1401408*ep^5*mtt^3*mWW^6*s^5*t - 885600*ep^6*mtt^3*mWW^6*s^5*t - 176*mtt^2*mWW^7*s^5*t + 596*ep*mtt^2*mWW^7*s^5*t + 13944*ep^2*mtt^2*mWW^7*s^5*t - 39432*ep^3*mtt^2*mWW^7*s^5*t - 291152*ep^4*mtt^2*mWW^7*s^5*t - 399432*ep^5*mtt^2*mWW^7*s^5*t - 140592*ep^6*mtt^2*mWW^7*s^5*t + 40*mtt*mWW^8*s^5*t - 1906*ep*mtt*mWW^8*s^5*t - 16422*ep^2*mtt*mWW^8*s^5*t + 2608*ep^3*mtt*mWW^8*s^5*t + 183356*ep^4*mtt*mWW^8*s^5*t + 346296*ep^5*mtt*mWW^8*s^5*t + 183072*ep^6*mtt*mWW^8*s^5*t + 96*ep*mWW^9*s^5*t + 972*ep^2*mWW^9*s^5*t + 2984*ep^3*mWW^9*s^5*t + 2712*ep^4*mWW^9*s^5*t - 1012*ep^5*mWW^9*s^5*t - 1712*ep^6*mWW^9*s^5*t + 2160*ep*mtt^6*mWW^2*s^6*t + 11556*ep^2*mtt^6*mWW^2*s^6*t - 5892*ep^3*mtt^6*mWW^2*s^6*t - 110400*ep^4*mtt^6*mWW^2*s^6*t - 182064*ep^5*mtt^6*mWW^2*s^6*t - 85440*ep^6*mtt^6*mWW^2*s^6*t - 4796*ep*mtt^5*mWW^3*s^6*t - 26616*ep^2*mtt^5*mWW^3*s^6*t - 19612*ep^3*mtt^5*mWW^3*s^6*t + 167552*ep^4*mtt^5*mWW^3*s^6*t + 394136*ep^5*mtt^5*mWW^3*s^6*t + 244752*ep^6*mtt^5*mWW^3*s^6*t - 80*mtt^4*mWW^4*s^6*t - 2764*ep*mtt^4*mWW^4*s^6*t - 15696*ep^2*mtt^4*mWW^4*s^6*t + 64942*ep^3*mtt^4*mWW^4*s^6*t + 359170*ep^4*mtt^4*mWW^4*s^6*t + 459380*ep^5*mtt^4*mWW^4*s^6*t + 156768*ep^6*mtt^4*mWW^4*s^6*t + 312*mtt^3*mWW^5*s^6*t + 10766*ep*mtt^3*mWW^5*s^6*t + 57760*ep^2*mtt^3*mWW^5*s^6*t - 34944*ep^3*mtt^3*mWW^5*s^6*t - 668378*ep^4*mtt^3*mWW^5*s^6*t - 1214016*ep^5*mtt^3*mWW^5*s^6*t - 644400*ep^6*mtt^3*mWW^5*s^6*t - 336*mtt^2*mWW^6*s^6*t - 4756*ep*mtt^2*mWW^6*s^6*t - 16434*ep^2*mtt^2*mWW^6*s^6*t - 10538*ep^3*mtt^2*mWW^6*s^6*t + 117156*ep^4*mtt^2*mWW^6*s^6*t + 315140*ep^5*mtt^2*mWW^6*s^6*t + 223232*ep^6*mtt^2*mWW^6*s^6*t + 104*mtt*mWW^7*s^6*t - 1142*ep*mtt*mWW^7*s^6*t - 14930*ep^2*mtt*mWW^7*s^6*t + 7700*ep^3*mtt*mWW^7*s^6*t + 188852*ep^4*mtt*mWW^7*s^6*t + 328916*ep^5*mtt*mWW^7*s^6*t + 159216*ep^6*mtt*mWW^7*s^6*t + 532*ep*mWW^8*s^6*t + 4552*ep^2*mWW^8*s^6*t + 72*ep^3*mWW^8*s^6*t - 48576*ep^4*mWW^8*s^6*t - 94580*ep^5*mWW^8*s^6*t - 51056*ep^6*mWW^8*s^6*t - 864*ep*mtt^5*mWW^2*s^7*t - 4572*ep^2*mtt^5*mWW^2*s^7*t + 2844*ep^3*mtt^5*mWW^2*s^7*t + 45840*ep^4*mtt^5*mWW^2*s^7*t + 75312*ep^5*mtt^5*mWW^2*s^7*t + 35520*ep^6*mtt^5*mWW^2*s^7*t + 216*ep*mtt^4*mWW^3*s^7*t + 2404*ep^2*mtt^4*mWW^3*s^7*t + 17974*ep^3*mtt^4*mWW^3*s^7*t + 43082*ep^4*mtt^4*mWW^3*s^7*t + 33868*ep^5*mtt^4*mWW^3*s^7*t + 3728*ep^6*mtt^4*mWW^3*s^7*t + 112*mtt^3*mWW^4*s^7*t + 2986*ep*mtt^3*mWW^4*s^7*t + 14586*ep^2*mtt^3*mWW^4*s^7*t - 28100*ep^3*mtt^3*mWW^4*s^7*t - 223680*ep^4*mtt^3*mWW^4*s^7*t - 341556*ep^5*mtt^3*mWW^4*s^7*t - 154208*ep^6*mtt^3*mWW^4*s^7*t - 208*mtt^2*mWW^5*s^7*t - 3104*ep*mtt^2*mWW^5*s^7*t - 13948*ep^2*mtt^2*mWW^5*s^7*t + 4406*ep^3*mtt^2*mWW^5*s^7*t + 138406*ep^4*mtt^2*mWW^5*s^7*t + 257952*ep^5*mtt^2*mWW^5*s^7*t + 138544*ep^6*mtt^2*mWW^5*s^7*t + 96*mtt*mWW^6*s^7*t + 350*ep*mtt*mWW^6*s^7*t - 2364*ep^2*mtt*mWW^6*s^7*t + 4052*ep^3*mtt*mWW^6*s^7*t + 43030*ep^4*mtt*mWW^6*s^7*t + 61464*ep^5*mtt*mWW^6*s^7*t + 22128*ep^6*mtt*mWW^6*s^7*t + 416*ep*mWW^7*s^7*t + 3870*ep^2*mWW^7*s^7*t - 1392*ep^3*mWW^7*s^7*t - 47350*ep^4*mWW^7*s^7*t - 87904*ep^5*mWW^7*s^7*t - 46096*ep^6*mWW^7*s^7*t + 144*ep*mtt^4*mWW^2*s^8*t + 756*ep^2*mtt^4*mWW^2*s^8*t - 532*ep^3*mtt^4*mWW^2*s^8*t - 7840*ep^4*mtt^4*mWW^2*s^8*t - 12848*ep^5*mtt^4*mWW^2*s^8*t - 6080*ep^6*mtt^4*mWW^2*s^8*t + 264*ep*mtt^3*mWW^3*s^8*t + 1086*ep^2*mtt^3*mWW^3*s^8*t - 4784*ep^3*mtt^3*mWW^3*s^8*t - 27146*ep^4*mtt^3*mWW^3*s^8*t - 40548*ep^5*mtt^3*mWW^3*s^8*t - 19152*ep^6*mtt^3*mWW^3*s^8*t - 32*mtt^2*mWW^4*s^8*t - 648*ep*mtt^2*mWW^4*s^8*t - 3242*ep^2*mtt^2*mWW^4*s^8*t + 2684*ep^3*mtt^2*mWW^4*s^8*t + 36738*ep^4*mtt^2*mWW^4*s^8*t + 61356*ep^5*mtt^2*mWW^4*s^8*t + 29856*ep^6*mtt^2*mWW^4*s^8*t + 32*mtt*mWW^5*s^8*t + 172*ep*mtt*mWW^5*s^8*t + 450*ep^2*mtt*mWW^5*s^8*t + 2152*ep^3*mtt*mWW^5*s^8*t + 6222*ep^4*mtt*mWW^5*s^8*t + 7740*ep^5*mtt*mWW^5*s^8*t + 3504*ep^6*mtt*mWW^5*s^8*t + 68*ep*mWW^6*s^8*t + 830*ep^2*mWW^6*s^8*t - 600*ep^3*mWW^6*s^8*t - 11334*ep^4*mWW^6*s^8*t - 20020*ep^5*mWW^6*s^8*t - 10048*ep^6*mWW^6*s^8*t - 8*ep*mtt^2*mWW^3*s^9*t - 40*ep^2*mtt^2*mWW^3*s^9*t + 64*ep^3*mtt^2*mWW^3*s^9*t + 608*ep^4*mtt^2*mWW^3*s^9*t + 1024*ep^5*mtt^2*mWW^3*s^9*t + 512*ep^6*mtt^2*mWW^3*s^9*t + 8*ep*mtt*mWW^4*s^9*t + 104*ep^2*mtt*mWW^4*s^9*t + 512*ep^3*mtt*mWW^4*s^9*t + 1184*ep^4*mtt*mWW^4*s^9*t + 1280*ep^5*mtt*mWW^4*s^9*t + 512*ep^6*mtt*mWW^4*s^9*t - 16*ep^2*mWW^5*s^9*t - 144*ep^3*mWW^5*s^9*t - 448*ep^4*mWW^5*s^9*t - 576*ep^5*mWW^5*s^9*t - 256*ep^6*mWW^5*s^9*t - 36*ep^2*mtt^11*mWW^2*t^2 - 348*ep^3*mtt^11*mWW^2*t^2 - 1200*ep^4*mtt^11*mWW^2*t^2 - 1776*ep^5*mtt^11*mWW^2*t^2 - 960*ep^6*mtt^11*mWW^2*t^2 - 36*ep*mtt^10*mWW^3*t^2 - 270*ep^2*mtt^10*mWW^3*t^2 - 474*ep^3*mtt^10*mWW^3*t^2 + 612*ep^4*mtt^10*mWW^3*t^2 + 2400*ep^5*mtt^10*mWW^3*t^2 + 1728*ep^6*mtt^10*mWW^3*t^2 + 150*ep*mtt^9*mWW^4*t^2 + 1548*ep^2*mtt^9*mWW^4*t^2 + 6042*ep^3*mtt^9*mWW^4*t^2 + 11376*ep^4*mtt^9*mWW^4*t^2 + 10440*ep^5*mtt^9*mWW^4*t^2 + 3744*ep^6*mtt^9*mWW^4*t^2 - 228*ep*mtt^8*mWW^5*t^2 - 2670*ep^2*mtt^8*mWW^5*t^2 - 12174*ep^3*mtt^8*mWW^5*t^2 - 27276*ep^4*mtt^8*mWW^5*t^2 - 30096*ep^5*mtt^8*mWW^5*t^2 - 13056*ep^6*mtt^8*mWW^5*t^2 + 102*ep*mtt^7*mWW^6*t^2 + 1476*ep^2*mtt^7*mWW^6*t^2 + 8046*ep^3*mtt^7*mWW^6*t^2 + 20640*ep^4*mtt^7*mWW^6*t^2 + 25080*ep^5*mtt^7*mWW^6*t^2 + 11616*ep^6*mtt^7*mWW^6*t^2 + 132*ep*mtt^6*mWW^7*t^2 + 1302*ep^2*mtt^6*mWW^7*t^2 + 4794*ep^3*mtt^6*mWW^7*t^2 + 8460*ep^4*mtt^6*mWW^7*t^2 + 7296*ep^5*mtt^6*mWW^7*t^2 + 2496*ep^6*mtt^6*mWW^7*t^2 - 222*ep*mtt^5*mWW^8*t^2 - 2604*ep^2*mtt^5*mWW^8*t^2 - 11850*ep^3*mtt^5*mWW^8*t^2 - 26352*ep^4*mtt^5*mWW^8*t^2 - 28680*ep^5*mtt^5*mWW^8*t^2 - 12192*ep^6*mtt^5*mWW^8*t^2 + 132*ep*mtt^4*mWW^9*t^2 + 1638*ep^2*mtt^4*mWW^9*t^2 + 7854*ep^3*mtt^4*mWW^9*t^2 + 18204*ep^4*mtt^4*mWW^9*t^2 + 20400*ep^5*mtt^4*mWW^9*t^2 + 8832*ep^6*mtt^4*mWW^9*t^2 - 30*ep*mtt^3*mWW^10*t^2 - 384*ep^2*mtt^3*mWW^10*t^2 - 1890*ep^3*mtt^3*mWW^10*t^2 - 4464*ep^4*mtt^3*mWW^10*t^2 - 5064*ep^5*mtt^3*mWW^10*t^2 - 2208*ep^6*mtt^3*mWW^10*t^2 + 18*ep^2*mtt^11*mWW*s*t^2 + 156*ep^3*mtt^11*mWW*s*t^2 + 462*ep^4*mtt^11*mWW*s*t^2 + 564*ep^5*mtt^11*mWW*s*t^2 + 240*ep^6*mtt^11*mWW*s*t^2 + 144*ep*mtt^10*mWW^2*s*t^2 + 1170*ep^2*mtt^10*mWW^2*s*t^2 + 3524*ep^3*mtt^10*mWW^2*s*t^2 + 6374*ep^4*mtt^10*mWW^2*s*t^2 + 8548*ep^5*mtt^10*mWW^2*s*t^2 + 5680*ep^6*mtt^10*mWW^2*s*t^2 - 1254*ep*mtt^9*mWW^3*s*t^2 - 5860*ep^2*mtt^9*mWW^3*s*t^2 + 9086*ep^3*mtt^9*mWW^3*s*t^2 + 92784*ep^4*mtt^9*mWW^3*s*t^2 + 170880*ep^5*mtt^9*mWW^3*s*t^2 + 98064*ep^6*mtt^9*mWW^3*s*t^2 + 48*mtt^8*mWW^4*s*t^2 + 2596*ep*mtt^8*mWW^4*s*t^2 + 6466*ep^2*mtt^8*mWW^4*s*t^2 - 64378*ep^3*mtt^8*mWW^4*s*t^2 - 354256*ep^4*mtt^8*mWW^4*s*t^2 - 620112*ep^5*mtt^8*mWW^4*s*t^2 - 364032*ep^6*mtt^8*mWW^4*s*t^2 - 200*mtt^7*mWW^5*s*t^2 - 1298*ep*mtt^7*mWW^5*s*t^2 + 8272*ep^2*mtt^7*mWW^5*s*t^2 + 105902*ep^3*mtt^7*mWW^5*s*t^2 + 399952*ep^4*mtt^7*mWW^5*s*t^2 + 645664*ep^5*mtt^7*mWW^5*s*t^2 + 377056*ep^6*mtt^7*mWW^5*s*t^2 + 352*mtt^6*mWW^6*s*t^2 - 584*ep*mtt^6*mWW^6*s*t^2 - 20102*ep^2*mtt^6*mWW^6*s*t^2 - 76458*ep^3*mtt^6*mWW^6*s*t^2 - 113580*ep^4*mtt^6*mWW^6*s*t^2 - 71864*ep^5*mtt^6*mWW^6*s*t^2 - 16992*ep^6*mtt^6*mWW^6*s*t^2 - 336*mtt^5*mWW^7*s*t^2 - 714*ep*mtt^5*mWW^7*s*t^2 + 7380*ep^2*mtt^5*mWW^7*s*t^2 + 14550*ep^3*mtt^5*mWW^7*s*t^2 - 76644*ep^4*mtt^5*mWW^7*s*t^2 - 240456*ep^5*mtt^5*mWW^7*s*t^2 - 178272*ep^6*mtt^5*mWW^7*s*t^2 + 176*mtt^4*mWW^8*s*t^2 + 1988*ep*mtt^4*mWW^8*s*t^2 + 8438*ep^2*mtt^4*mWW^8*s*t^2 + 26858*ep^3*mtt^4*mWW^8*s*t^2 + 82768*ep^4*mtt^4*mWW^8*s*t^2 + 150192*ep^5*mtt^4*mWW^8*s*t^2 + 99968*ep^6*mtt^4*mWW^8*s*t^2 - 40*mtt^3*mWW^9*s*t^2 - 958*ep*mtt^3*mWW^9*s*t^2 - 7290*ep^2*mtt^3*mWW^9*s*t^2 - 28178*ep^3*mtt^3*mWW^9*s*t^2 - 60750*ep^4*mtt^3*mWW^9*s*t^2 - 69556*ep^5*mtt^3*mWW^9*s*t^2 - 32592*ep^6*mtt^3*mWW^9*s*t^2 + 80*ep*mtt^2*mWW^10*s*t^2 + 1532*ep^2*mtt^2*mWW^10*s*t^2 + 9142*ep^3*mtt^2*mWW^10*s*t^2 + 23494*ep^4*mtt^2*mWW^10*s*t^2 + 26868*ep^5*mtt^2*mWW^10*s*t^2 + 11184*ep^6*mtt^2*mWW^10*s*t^2 - 24*ep^2*mtt*mWW^11*s*t^2 - 204*ep^3*mtt*mWW^11*s*t^2 - 604*ep^4*mtt*mWW^11*s*t^2 - 728*ep^5*mtt*mWW^11*s*t^2 - 304*ep^6*mtt*mWW^11*s*t^2 - 126*ep^2*mtt^10*mWW*s^2*t^2 - 1092*ep^3*mtt^10*mWW*s^2*t^2 - 3234*ep^4*mtt^10*mWW*s^2*t^2 - 3948*ep^5*mtt^10*mWW*s^2*t^2 - 1680*ep^6*mtt^10*mWW*s^2*t^2 - 1344*ep*mtt^9*mWW^2*s^2*t^2 - 8416*ep^2*mtt^9*mWW^2*s^2*t^2 - 10304*ep^3*mtt^9*mWW^2*s^2*t^2 + 11680*ep^4*mtt^9*mWW^2*s^2*t^2 + 15296*ep^5*mtt^9*mWW^2*s^2*t^2 - 6912*ep^6*mtt^9*mWW^2*s^2*t^2 + 12124*ep*mtt^8*mWW^3*s^2*t^2 + 61224*ep^2*mtt^8*mWW^3*s^2*t^2 - 51572*ep^3*mtt^8*mWW^3*s^2*t^2 - 758076*ep^4*mtt^8*mWW^3*s^2*t^2 - 1392716*ep^5*mtt^8*mWW^3*s^2*t^2 - 769920*ep^6*mtt^8*mWW^3*s^2*t^2 - 504*mtt^7*mWW^4*s^2*t^2 - 25778*ep*mtt^7*mWW^4*s^2*t^2 - 106844*ep^2*mtt^7*mWW^4*s^2*t^2 + 231118*ep^3*mtt^7*mWW^4*s^2*t^2 + 2026208*ep^4*mtt^7*mWW^4*s^2*t^2 + 3751572*ep^5*mtt^7*mWW^4*s^2*t^2 + 2191616*ep^6*mtt^7*mWW^4*s^2*t^2 + 1792*mtt^6*mWW^5*s^2*t^2 + 16360*ep*mtt^6*mWW^5*s^2*t^2 + 14410*ep^2*mtt^6*mWW^5*s^2*t^2 - 306790*ep^3*mtt^6*mWW^5*s^2*t^2 - 1443872*ep^4*mtt^6*mWW^5*s^2*t^2 - 2504276*ep^5*mtt^6*mWW^5*s^2*t^2 - 1509104*ep^6*mtt^6*mWW^5*s^2*t^2 - 2560*mtt^5*mWW^6*s^2*t^2 + 1508*ep*mtt^5*mWW^6*s^2*t^2 + 102186*ep^2*mtt^5*mWW^6*s^2*t^2 + 228920*ep^3*mtt^5*mWW^6*s^2*t^2 - 254306*ep^4*mtt^5*mWW^6*s^2*t^2 - 1046656*ep^5*mtt^5*mWW^6*s^2*t^2 - 700560*ep^6*mtt^5*mWW^6*s^2*t^2 + 1968*mtt^4*mWW^7*s^2*t^2 + 1768*ep*mtt^4*mWW^7*s^2*t^2 - 63260*ep^2*mtt^4*mWW^7*s^2*t^2 - 149380*ep^3*mtt^4*mWW^7*s^2*t^2 + 339888*ep^4*mtt^4*mWW^7*s^2*t^2 + 1277852*ep^5*mtt^4*mWW^7*s^2*t^2 + 957520*ep^6*mtt^4*mWW^7*s^2*t^2 - 904*mtt^3*mWW^8*s^2*t^2 - 7774*ep*mtt^3*mWW^8*s^2*t^2 - 10396*ep^2*mtt^3*mWW^8*s^2*t^2 + 67810*ep^3*mtt^3*mWW^8*s^2*t^2 + 190828*ep^4*mtt^3*mWW^8*s^2*t^2 + 81220*ep^5*mtt^3*mWW^8*s^2*t^2 - 74080*ep^6*mtt^3*mWW^8*s^2*t^2 + 208*mtt^2*mWW^9*s^2*t^2 + 2964*ep*mtt^2*mWW^9*s^2*t^2 + 10788*ep^2*mtt^2*mWW^9*s^2*t^2 - 2110*ep^3*mtt^2*mWW^9*s^2*t^2 - 77958*ep^4*mtt^2*mWW^9*s^2*t^2 - 132800*ep^5*mtt^2*mWW^9*s^2*t^2 - 65344*ep^6*mtt^2*mWW^9*s^2*t^2 + 172*ep*mtt*mWW^10*s^2*t^2 + 382*ep^2*mtt*mWW^10*s^2*t^2 - 7144*ep^3*mtt*mWW^10*s^2*t^2 - 32986*ep^4*mtt*mWW^10*s^2*t^2 - 47992*ep^5*mtt*mWW^10*s^2*t^2 - 22672*ep^6*mtt*mWW^10*s^2*t^2 + 52*ep^2*mWW^11*s^2*t^2 + 544*ep^3*mWW^11*s^2*t^2 + 1828*ep^4*mWW^11*s^2*t^2 + 2448*ep^5*mWW^11*s^2*t^2 + 1136*ep^6*mWW^11*s^2*t^2 + 378*ep^2*mtt^9*mWW*s^3*t^2 + 3276*ep^3*mtt^9*mWW*s^3*t^2 + 9702*ep^4*mtt^9*mWW*s^3*t^2 + 11844*ep^5*mtt^9*mWW*s^3*t^2 + 5040*ep^6*mtt^9*mWW*s^3*t^2 + 4716*ep*mtt^8*mWW^2*s^3*t^2 + 26364*ep^2*mtt^8*mWW^2*s^3*t^2 + 9784*ep^3*mtt^8*mWW^2*s^3*t^2 - 117688*ep^4*mtt^8*mWW^2*s^3*t^2 - 147640*ep^5*mtt^8*mWW^2*s^3*t^2 - 17168*ep^6*mtt^8*mWW^2*s^3*t^2 - 37094*ep*mtt^7*mWW^3*s^3*t^2 - 193954*ep^2*mtt^7*mWW^3*s^3*t^2 + 110508*ep^3*mtt^7*mWW^3*s^3*t^2 + 2158676*ep^4*mtt^7*mWW^3*s^3*t^2 + 3974012*ep^5*mtt^7*mWW^3*s^3*t^2 + 2158160*ep^6*mtt^7*mWW^3*s^3*t^2 + 1424*mtt^6*mWW^4*s^3*t^2 + 68504*ep*mtt^6*mWW^4*s^3*t^2 + 311266*ep^2*mtt^6*mWW^4*s^3*t^2 - 342430*ep^3*mtt^6*mWW^4*s^3*t^2 - 4431948*ep^4*mtt^6*mWW^4*s^3*t^2 - 8498164*ep^5*mtt^6*mWW^4*s^3*t^2 - 4976112*ep^6*mtt^6*mWW^4*s^3*t^2 - 4272*mtt^5*mWW^5*s^3*t^2 - 32498*ep*mtt^5*mWW^5*s^3*t^2 - 23570*ep^2*mtt^5*mWW^5*s^3*t^2 + 384642*ep^3*mtt^5*mWW^5*s^3*t^2 + 1740538*ep^4*mtt^5*mWW^5*s^3*t^2 + 3138620*ep^5*mtt^5*mWW^5*s^3*t^2 + 2001040*ep^6*mtt^5*mWW^5*s^3*t^2 + 4832*mtt^4*mWW^6*s^3*t^2 - 13456*ep*mtt^4*mWW^6*s^3*t^2 - 255562*ep^2*mtt^4*mWW^6*s^3*t^2 - 327002*ep^3*mtt^4*mWW^6*s^3*t^2 + 1657584*ep^4*mtt^4*mWW^6*s^3*t^2 + 4207808*ep^5*mtt^4*mWW^6*s^3*t^2 + 2608768*ep^6*mtt^4*mWW^6*s^3*t^2 - 2720*mtt^3*mWW^7*s^3*t^2 + 4066*ep*mtt^3*mWW^7*s^3*t^2 + 132876*ep^2*mtt^3*mWW^7*s^3*t^2 + 271140*ep^3*mtt^3*mWW^7*s^3*t^2 - 712598*ep^4*mtt^3*mWW^7*s^3*t^2 - 2496960*ep^5*mtt^3*mWW^7*s^3*t^2 - 1831744*ep^6*mtt^3*mWW^7*s^3*t^2 + 912*mtt^2*mWW^8*s^3*t^2 + 8900*ep*mtt^2*mWW^8*s^3*t^2 + 14548*ep^2*mtt^2*mWW^8*s^3*t^2 - 130586*ep^3*mtt^2*mWW^8*s^3*t^2 - 491130*ep^4*mtt^2*mWW^8*s^3*t^2 - 504408*ep^5*mtt^2*mWW^8*s^3*t^2 - 110368*ep^6*mtt^2*mWW^8*s^3*t^2 - 176*mtt*mWW^9*s^3*t^2 - 2970*ep*mtt*mWW^9*s^3*t^2 - 11354*ep^2*mtt*mWW^9*s^3*t^2 + 17554*ep^3*mtt*mWW^9*s^3*t^2 + 163162*ep^4*mtt*mWW^9*s^3*t^2 + 275412*ep^5*mtt*mWW^9*s^3*t^2 + 142192*ep^6*mtt*mWW^9*s^3*t^2 - 168*ep*mWW^10*s^3*t^2 - 992*ep^2*mWW^10*s^3*t^2 + 3114*ep^3*mWW^10*s^3*t^2 + 23702*ep^4*mWW^10*s^3*t^2 + 39476*ep^5*mWW^10*s^3*t^2 + 20192*ep^6*mWW^10*s^3*t^2 - 630*ep^2*mtt^8*mWW*s^4*t^2 - 5460*ep^3*mtt^8*mWW*s^4*t^2 - 16170*ep^4*mtt^8*mWW*s^4*t^2 - 19740*ep^5*mtt^8*mWW*s^4*t^2 - 8400*ep^6*mtt^8*mWW*s^4*t^2 - 8496*ep*mtt^7*mWW^2*s^4*t^2 - 44400*ep^2*mtt^7*mWW^2*s^4*t^2 + 6536*ep^3*mtt^7*mWW^2*s^4*t^2 + 278952*ep^4*mtt^7*mWW^2*s^4*t^2 + 345136*ep^5*mtt^7*mWW^2*s^4*t^2 + 65280*ep^6*mtt^7*mWW^2*s^4*t^2 + 53428*ep*mtt^6*mWW^3*s^4*t^2 + 288978*ep^2*mtt^6*mWW^3*s^4*t^2 - 90122*ep^3*mtt^6*mWW^3*s^4*t^2 - 2900828*ep^4*mtt^6*mWW^3*s^4*t^2 - 5401704*ep^5*mtt^6*mWW^3*s^4*t^2 - 2909504*ep^6*mtt^6*mWW^3*s^4*t^2 - 1616*mtt^5*mWW^4*s^4*t^2 - 78414*ep*mtt^5*mWW^4*s^4*t^2 - 381228*ep^2*mtt^5*mWW^4*s^4*t^2 + 169390*ep^3*mtt^5*mWW^4*s^4*t^2 + 4441424*ep^4*mtt^5*mWW^4*s^4*t^2 + 8969328*ep^5*mtt^5*mWW^4*s^4*t^2 + 5353504*ep^6*mtt^5*mWW^4*s^4*t^2 + 3936*mtt^4*mWW^5*s^4*t^2 + 15576*ep*mtt^4*mWW^5*s^4*t^2 - 55446*ep^2*mtt^4*mWW^5*s^4*t^2 - 183924*ep^3*mtt^4*mWW^5*s^4*t^2 - 172798*ep^4*mtt^4*mWW^5*s^4*t^2 - 476796*ep^5*mtt^4*mWW^5*s^4*t^2 - 587120*ep^6*mtt^4*mWW^5*s^4*t^2 - 3352*mtt^3*mWW^6*s^4*t^2 + 30712*ep*mtt^3*mWW^6*s^4*t^2 + 314978*ep^2*mtt^3*mWW^6*s^4*t^2 + 228752*ep^3*mtt^3*mWW^6*s^4*t^2 - 2593934*ep^4*mtt^3*mWW^6*s^4*t^2 - 5898516*ep^5*mtt^3*mWW^6*s^4*t^2 - 3550832*ep^6*mtt^3*mWW^6*s^4*t^2 + 1312*mtt^2*mWW^7*s^4*t^2 - 9056*ep*mtt^2*mWW^7*s^4*t^2 - 110422*ep^2*mtt^2*mWW^7*s^4*t^2 - 190434*ep^3*mtt^2*mWW^7*s^4*t^2 + 644236*ep^4*mtt^2*mWW^7*s^4*t^2 + 2087320*ep^5*mtt^2*mWW^7*s^4*t^2 + 1506112*ep^6*mtt^2*mWW^7*s^4*t^2 - 328*mtt*mWW^8*s^4*t^2 - 4730*ep*mtt*mWW^8*s^4*t^2 - 16690*ep^2*mtt*mWW^8*s^4*t^2 + 68402*ep^3*mtt*mWW^8*s^4*t^2 + 376618*ep^4*mtt*mWW^8*s^4*t^2 + 498924*ep^5*mtt*mWW^8*s^4*t^2 + 185968*ep^6*mtt*mWW^8*s^4*t^2 + 48*mWW^9*s^4*t^2 + 980*ep*mWW^9*s^4*t^2 + 4572*ep^2*mWW^9*s^4*t^2 - 5732*ep^3*mWW^9*s^4*t^2 - 65564*ep^4*mWW^9*s^4*t^2 - 114320*ep^5*mWW^9*s^4*t^2 - 59616*ep^6*mWW^9*s^4*t^2 + 630*ep^2*mtt^7*mWW*s^5*t^2 + 5460*ep^3*mtt^7*mWW*s^5*t^2 + 16170*ep^4*mtt^7*mWW*s^5*t^2 + 19740*ep^5*mtt^7*mWW*s^5*t^2 + 8400*ep^6*mtt^7*mWW*s^5*t^2 + 8664*ep*mtt^6*mWW^2*s^5*t^2 + 43346*ep^2*mtt^6*mWW^2*s^5*t^2 - 21756*ep^3*mtt^6*mWW^2*s^5*t^2 - 328418*ep^4*mtt^6*mWW^2*s^5*t^2 - 409788*ep^5*mtt^6*mWW^2*s^5*t^2 - 96240*ep^6*mtt^6*mWW^2*s^5*t^2 - 39574*ep*mtt^5*mWW^3*s^5*t^2 - 223088*ep^2*mtt^5*mWW^3*s^5*t^2 - 5198*ep^3*mtt^5*mWW^3*s^5*t^2 + 1927608*ep^4*mtt^5*mWW^3*s^5*t^2 + 3678312*ep^5*mtt^5*mWW^3*s^5*t^2 + 1973168*ep^6*mtt^5*mWW^3*s^5*t^2 + 624*mtt^4*mWW^4*s^5*t^2 + 39844*ep*mtt^4*mWW^4*s^5*t^2 + 215458*ep^2*mtt^4*mWW^4*s^5*t^2 + 75546*ep^3*mtt^4*mWW^4*s^5*t^2 - 1925548*ep^4*mtt^4*mWW^4*s^5*t^2 - 4374480*ep^5*mtt^4*mWW^4*s^5*t^2 - 2755904*ep^6*mtt^4*mWW^4*s^5*t^2 - 1144*mtt^3*mWW^5*s^5*t^2 + 11362*ep*mtt^3*mWW^5*s^5*t^2 + 112706*ep^2*mtt^3*mWW^5*s^5*t^2 - 18172*ep^3*mtt^3*mWW^5*s^5*t^2 - 1068664*ep^4*mtt^3*mWW^5*s^5*t^2 - 1732420*ep^5*mtt^3*mWW^5*s^5*t^2 - 722896*ep^6*mtt^3*mWW^5*s^5*t^2 + 720*mtt^2*mWW^6*s^5*t^2 - 26116*ep*mtt^2*mWW^6*s^5*t^2 - 192132*ep^2*mtt^2*mWW^6*s^5*t^2 - 73014*ep^3*mtt^2*mWW^6*s^5*t^2 + 1745842*ep^4*mtt^2*mWW^6*s^5*t^2 + 3754752*ep^5*mtt^2*mWW^6*s^5*t^2 + 2214688*ep^6*mtt^2*mWW^6*s^5*t^2 - 280*mtt*mWW^7*s^5*t^2 + 4368*ep*mtt*mWW^7*s^5*t^2 + 36578*ep^2*mtt*mWW^7*s^5*t^2 + 59890*ep^3*mtt*mWW^7*s^5*t^2 - 216536*ep^4*mtt*mWW^7*s^5*t^2 - 704964*ep^5*mtt*mWW^7*s^5*t^2 - 512992*ep^6*mtt*mWW^7*s^5*t^2 + 80*mWW^8*s^5*t^2 + 1452*ep*mWW^8*s^5*t^2 + 7366*ep^2*mWW^8*s^5*t^2 - 14980*ep^3*mWW^8*s^5*t^2 - 126262*ep^4*mWW^8*s^5*t^2 - 200048*ep^5*mWW^8*s^5*t^2 - 94400*ep^6*mWW^8*s^5*t^2 - 378*ep^2*mtt^6*mWW*s^6*t^2 - 3276*ep^3*mtt^6*mWW*s^6*t^2 - 9702*ep^4*mtt^6*mWW*s^6*t^2 - 11844*ep^5*mtt^6*mWW*s^6*t^2 - 5040*ep^6*mtt^6*mWW*s^6*t^2 - 5040*ep*mtt^5*mWW^2*s^6*t^2 - 24600*ep^2*mtt^5*mWW^2*s^6*t^2 + 18512*ep^3*mtt^5*mWW^2*s^6*t^2 + 212968*ep^4*mtt^5*mWW^2*s^6*t^2 + 275728*ep^5*mtt^5*mWW^2*s^6*t^2 + 80000*ep^6*mtt^5*mWW^2*s^6*t^2 + 14576*ep*mtt^4*mWW^3*s^6*t^2 + 87196*ep^2*mtt^4*mWW^3*s^6*t^2 + 47292*ep^3*mtt^4*mWW^3*s^6*t^2 - 559076*ep^4*mtt^4*mWW^3*s^6*t^2 - 1129772*ep^5*mtt^4*mWW^3*s^6*t^2 - 603008*ep^6*mtt^4*mWW^3*s^6*t^2 + 136*mtt^3*mWW^4*s^6*t^2 - 6002*ep*mtt^3*mWW^4*s^6*t^2 - 46656*ep^2*mtt^3*mWW^4*s^6*t^2 - 101498*ep^3*mtt^3*mWW^4*s^6*t^2 + 160684*ep^4*mtt^3*mWW^4*s^6*t^2 + 709132*ep^5*mtt^3*mWW^4*s^6*t^2 + 549088*ep^6*mtt^3*mWW^4*s^6*t^2 - 192*mtt^2*mWW^5*s^6*t^2 - 11940*ep*mtt^2*mWW^5*s^6*t^2 - 67568*ep^2*mtt^2*mWW^5*s^6*t^2 + 32760*ep^3*mtt^2*mWW^5*s^6*t^2 + 691288*ep^4*mtt^2*mWW^5*s^6*t^2 + 1166556*ep^5*mtt^2*mWW^5*s^6*t^2 + 554608*ep^6*mtt^2*mWW^5*s^6*t^2 - 24*mtt*mWW^6*s^6*t^2 + 8750*ep*mtt*mWW^6*s^6*t^2 + 55280*ep^2*mtt*mWW^6*s^6*t^2 + 11970*ep^3*mtt*mWW^6*s^6*t^2 - 520056*ep^4*mtt*mWW^6*s^6*t^2 - 1089812*ep^5*mtt*mWW^6*s^6*t^2 - 634976*ep^6*mtt*mWW^6*s^6*t^2 + 80*mWW^7*s^6*t^2 - 344*ep*mWW^7*s^6*t^2 - 3682*ep^2*mWW^7*s^6*t^2 - 9432*ep^3*mWW^7*s^6*t^2 + 12470*ep^4*mWW^7*s^6*t^2 + 65324*ep^5*mWW^7*s^6*t^2 + 52800*ep^6*mWW^7*s^6*t^2 + 126*ep^2*mtt^5*mWW*s^7*t^2 + 1092*ep^3*mtt^5*mWW*s^7*t^2 + 3234*ep^4*mtt^5*mWW*s^7*t^2 + 3948*ep^5*mtt^5*mWW*s^7*t^2 + 1680*ep^6*mtt^5*mWW*s^7*t^2 + 1548*ep*mtt^4*mWW^2*s^7*t^2 + 7536*ep^2*mtt^4*mWW^2*s^7*t^2 - 6880*ep^3*mtt^4*mWW^2*s^7*t^2 - 73148*ep^4*mtt^4*mWW^2*s^7*t^2 - 101840*ep^5*mtt^4*mWW^2*s^7*t^2 - 37168*ep^6*mtt^4*mWW^2*s^7*t^2 - 2350*ep*mtt^3*mWW^3*s^7*t^2 - 15434*ep^2*mtt^3*mWW^3*s^7*t^2 - 21420*ep^3*mtt^3*mWW^3*s^7*t^2 + 39332*ep^4*mtt^3*mWW^3*s^7*t^2 + 102300*ep^5*mtt^3*mWW^3*s^7*t^2 + 52976*ep^6*mtt^3*mWW^3*s^7*t^2 - 112*mtt^2*mWW^4*s^7*t^2 - 1096*ep*mtt^2*mWW^4*s^7*t^2 - 1062*ep^2*mtt^2*mWW^4*s^7*t^2 + 26550*ep^3*mtt^2*mWW^4*s^7*t^2 + 80856*ep^4*mtt^2*mWW^4*s^7*t^2 + 66516*ep^5*mtt^2*mWW^4*s^7*t^2 + 4656*ep^6*mtt^2*mWW^4*s^7*t^2 + 80*mtt*mWW^5*s^7*t^2 + 2850*ep*mtt*mWW^5*s^7*t^2 + 14880*ep^2*mtt*mWW^5*s^7*t^2 - 2284*ep^3*mtt*mWW^5*s^7*t^2 - 126370*ep^4*mtt*mWW^5*s^7*t^2 - 218928*ep^5*mtt*mWW^5*s^7*t^2 - 105728*ep^6*mtt*mWW^5*s^7*t^2 + 32*mWW^6*s^7*t^2 - 952*ep*mWW^6*s^7*t^2 - 6502*ep^2*mWW^6*s^7*t^2 - 1162*ep^3*mWW^6*s^7*t^2 + 63328*ep^4*mWW^6*s^7*t^2 + 131588*ep^5*mWW^6*s^7*t^2 + 76288*ep^6*mWW^6*s^7*t^2 - 18*ep^2*mtt^4*mWW*s^8*t^2 - 156*ep^3*mtt^4*mWW*s^8*t^2 - 462*ep^4*mtt^4*mWW*s^8*t^2 - 564*ep^5*mtt^4*mWW*s^8*t^2 - 240*ep^6*mtt^4*mWW*s^8*t^2 - 192*ep*mtt^3*mWW^2*s^8*t^2 - 964*ep^2*mtt^3*mWW^2*s^8*t^2 + 932*ep^3*mtt^3*mWW^2*s^8*t^2 + 10480*ep^4*mtt^3*mWW^2*s^8*t^2 + 16336*ep^5*mtt^3*mWW^2*s^8*t^2 + 7488*ep^6*mtt^3*mWW^2*s^8*t^2 + 180*ep*mtt^2*mWW^3*s^8*t^2 + 1208*ep^2*mtt^2*mWW^3*s^8*t^2 + 1900*ep^3*mtt^2*mWW^3*s^8*t^2 - 1032*ep^4*mtt^2*mWW^3*s^8*t^2 - 3712*ep^5*mtt^2*mWW^3*s^8*t^2 - 1664*ep^6*mtt^2*mWW^3*s^8*t^2 + 196*ep*mtt*mWW^4*s^8*t^2 + 1052*ep^2*mtt*mWW^4*s^8*t^2 - 340*ep^3*mtt*mWW^4*s^8*t^2 - 8796*ep^4*mtt*mWW^4*s^8*t^2 - 14232*ep^5*mtt*mWW^4*s^8*t^2 - 6560*ep^6*mtt*mWW^4*s^8*t^2 - 184*ep*mWW^5*s^8*t^2 - 1014*ep^2*mWW^5*s^8*t^2 + 40*ep^3*mWW^5*s^8*t^2 + 7202*ep^4*mWW^5*s^8*t^2 + 11676*ep^5*mWW^5*s^8*t^2 + 5200*ep^6*mWW^5*s^8*t^2 + 18*ep^2*mtt^11*mWW*t^3 + 156*ep^3*mtt^11*mWW*t^3 + 462*ep^4*mtt^11*mWW*t^3 + 564*ep^5*mtt^11*mWW*t^3 + 240*ep^6*mtt^11*mWW*t^3 + 198*ep^2*mtt^10*mWW^2*t^3 + 1968*ep^3*mtt^10*mWW^2*t^3 + 7014*ep^4*mtt^10*mWW^2*t^3 + 10740*ep^5*mtt^10*mWW^2*t^3 + 6000*ep^6*mtt^10*mWW^2*t^3 + 294*ep*mtt^9*mWW^3*t^3 + 2340*ep^2*mtt^9*mWW^3*t^3 + 5106*ep^3*mtt^9*mWW^3*t^3 - 1032*ep^4*mtt^9*mWW^3*t^3 - 14184*ep^5*mtt^9*mWW^3*t^3 - 11424*ep^6*mtt^9*mWW^3*t^3 - 1104*ep*mtt^8*mWW^4*t^3 - 11082*ep^2*mtt^8*mWW^4*t^3 - 41388*ep^3*mtt^8*mWW^4*t^3 - 72810*ep^4*mtt^8*mWW^4*t^3 - 60252*ep^5*mtt^8*mWW^4*t^3 - 18384*ep^6*mtt^8*mWW^4*t^3 + 1488*ep*mtt^7*mWW^5*t^3 + 16752*ep^2*mtt^7*mWW^5*t^3 + 72882*ep^3*mtt^7*mWW^5*t^3 + 155106*ep^4*mtt^7*mWW^5*t^3 + 162132*ep^5*mtt^7*mWW^5*t^3 + 66480*ep^6*mtt^7*mWW^5*t^3 - 666*ep*mtt^6*mWW^6*t^3 - 9210*ep^2*mtt^6*mWW^6*t^3 - 48456*ep^3*mtt^6*mWW^6*t^3 - 120912*ep^4*mtt^6*mWW^6*t^3 - 143568*ep^5*mtt^6*mWW^6*t^3 - 65088*ep^6*mtt^6*mWW^6*t^3 - 426*ep*mtt^5*mWW^7*t^3 - 3396*ep^2*mtt^5*mWW^7*t^3 - 7866*ep^3*mtt^5*mWW^7*t^3 - 1884*ep^4*mtt^5*mWW^7*t^3 + 12720*ep^5*mtt^5*mWW^7*t^3 + 10752*ep^6*mtt^5*mWW^7*t^3 + 780*ep*mtt^4*mWW^8*t^3 + 8826*ep^2*mtt^4*mWW^8*t^3 + 38388*ep^3*mtt^4*mWW^8*t^3 + 80862*ep^4*mtt^4*mWW^8*t^3 + 82548*ep^5*mtt^4*mWW^8*t^3 + 32496*ep^6*mtt^4*mWW^8*t^3 - 492*ep*mtt^3*mWW^9*t^3 - 6018*ep^2*mtt^3*mWW^9*t^3 - 28326*ep^3*mtt^3*mWW^9*t^3 - 64140*ep^4*mtt^3*mWW^9*t^3 - 69840*ep^5*mtt^3*mWW^9*t^3 - 29184*ep^6*mtt^3*mWW^9*t^3 + 126*ep*mtt^2*mWW^10*t^3 + 1572*ep^2*mtt^2*mWW^10*t^3 + 7536*ep^3*mtt^2*mWW^10*t^3 + 17334*ep^4*mtt^2*mWW^10*t^3 + 19140*ep^5*mtt^2*mWW^10*t^3 + 8112*ep^6*mtt^2*mWW^10*t^3 - 204*ep^2*mtt^10*mWW*s*t^3 - 1728*ep^3*mtt^10*mWW*s*t^3 - 4932*ep^4*mtt^10*mWW*s*t^3 - 5688*ep^5*mtt^10*mWW*s*t^3 - 2208*ep^6*mtt^10*mWW*s*t^3 - 480*ep*mtt^9*mWW^2*s*t^3 - 3847*ep^2*mtt^9*mWW^2*s*t^3 - 13568*ep^3*mtt^9*mWW^2*s*t^3 - 37247*ep^4*mtt^9*mWW^2*s*t^3 - 67138*ep^5*mtt^9*mWW^2*s*t^3 - 47640*ep^6*mtt^9*mWW^2*s*t^3 + 4032*ep*mtt^8*mWW^3*s*t^3 + 15884*ep^2*mtt^8*mWW^3*s*t^3 - 55982*ep^3*mtt^8*mWW^3*s*t^3 - 367406*ep^4*mtt^8*mWW^3*s*t^3 - 598592*ep^5*mtt^8*mWW^3*s*t^3 - 306976*ep^6*mtt^8*mWW^3*s*t^3 - 296*mtt^7*mWW^4*s*t^3 - 9736*ep*mtt^7*mWW^4*s*t^3 - 14234*ep^2*mtt^7*mWW^4*s*t^3 + 311836*ep^3*mtt^7*mWW^4*s*t^3 + 1497326*ep^4*mtt^7*mWW^4*s*t^3 + 2448148*ep^5*mtt^7*mWW^4*s*t^3 + 1353168*ep^6*mtt^7*mWW^4*s*t^3 + 1072*mtt^6*mWW^5*s*t^3 + 8648*ep*mtt^6*mWW^5*s*t^3 - 24966*ep^2*mtt^6*mWW^5*s*t^3 - 447966*ep^3*mtt^6*mWW^5*s*t^3 - 1705176*ep^4*mtt^6*mWW^5*s*t^3 - 2666996*ep^5*mtt^6*mWW^5*s*t^3 - 1493680*ep^6*mtt^6*mWW^5*s*t^3 - 1576*mtt^5*mWW^6*s*t^3 - 2626*ep*mtt^5*mWW^6*s*t^3 + 55964*ep^2*mtt^5*mWW^6*s*t^3 + 270712*ep^3*mtt^5*mWW^6*s*t^3 + 504054*ep^4*mtt^5*mWW^6*s*t^3 + 480036*ep^5*mtt^5*mWW^6*s*t^3 + 213680*ep^6*mtt^5*mWW^6*s*t^3 + 1288*mtt^4*mWW^7*s*t^3 + 3476*ep*mtt^4*mWW^7*s*t^3 - 24704*ep^2*mtt^4*mWW^7*s*t^3 - 64598*ep^3*mtt^4*mWW^7*s*t^3 + 174406*ep^4*mtt^4*mWW^7*s*t^3 + 611432*ep^5*mtt^4*mWW^7*s*t^3 + 443264*ep^6*mtt^4*mWW^7*s*t^3 - 656*mtt^3*mWW^8*s*t^3 - 5960*ep*mtt^3*mWW^8*s*t^3 - 16498*ep^2*mtt^3*mWW^8*s*t^3 - 18508*ep^3*mtt^3*mWW^8*s*t^3 - 54406*ep^4*mtt^3*mWW^8*s*t^3 - 164324*ep^5*mtt^3*mWW^8*s*t^3 - 139984*ep^6*mtt^3*mWW^8*s*t^3 + 168*mtt^2*mWW^9*s*t^3 + 2788*ep*mtt^2*mWW^9*s*t^3 + 14930*ep^2*mtt^2*mWW^9*s*t^3 + 32926*ep^3*mtt^2*mWW^9*s*t^3 + 26060*ep^4*mtt^2*mWW^9*s*t^3 - 580*ep^5*mtt^2*mWW^9*s*t^3 - 5040*ep^6*mtt^2*mWW^9*s*t^3 - 142*ep*mtt*mWW^10*s*t^3 - 2345*ep^2*mtt*mWW^10*s*t^3 - 13304*ep^3*mtt*mWW^10*s*t^3 - 33231*ep^4*mtt*mWW^10*s*t^3 - 36978*ep^5*mtt*mWW^10*s*t^3 - 14872*ep^6*mtt*mWW^10*s*t^3 + 20*ep^2*mWW^11*s*t^3 + 180*ep^3*mWW^11*s*t^3 + 552*ep^4*mWW^11*s*t^3 + 680*ep^5*mWW^11*s*t^3 + 288*ep^6*mWW^11*s*t^3 - 288*ep*mtt^9*mWW*s^2*t^3 - 690*ep^2*mtt^9*mWW*s^2*t^3 + 8688*ep^3*mtt^9*mWW*s^2*t^3 + 40630*ep^4*mtt^9*mWW*s^2*t^3 + 60564*ep^5*mtt^9*mWW*s^2*t^3 + 29936*ep^6*mtt^9*mWW*s^2*t^3 + 2988*ep*mtt^8*mWW^2*s^2*t^3 + 18083*ep^2*mtt^8*mWW^2*s^2*t^3 + 33196*ep^3*mtt^8*mWW^2*s^2*t^3 + 74535*ep^4*mtt^8*mWW^2*s^2*t^3 + 213390*ep^5*mtt^8*mWW^2*s^2*t^3 + 200216*ep^6*mtt^8*mWW^2*s^2*t^3 - 29248*ep*mtt^7*mWW^3*s^2*t^3 - 141798*ep^2*mtt^7*mWW^3*s^2*t^3 + 186592*ep^3*mtt^7*mWW^3*s^2*t^3 + 1960398*ep^4*mtt^7*mWW^3*s^2*t^3 + 3330392*ep^5*mtt^7*mWW^3*s^2*t^3 + 1689728*ep^6*mtt^7*mWW^3*s^2*t^3 + 1856*mtt^6*mWW^4*s^2*t^3 + 74406*ep*mtt^6*mWW^4*s^2*t^3 + 287670*ep^2*mtt^6*mWW^4*s^2*t^3 - 853036*ep^3*mtt^6*mWW^4*s^2*t^3 - 6353064*ep^4*mtt^6*mWW^4*s^2*t^3 - 11208268*ep^5*mtt^6*mWW^4*s^2*t^3 - 6278272*ep^6*mtt^6*mWW^4*s^2*t^3 - 5864*mtt^5*mWW^5*s^2*t^3 - 68036*ep*mtt^5*mWW^5*s^2*t^3 - 122374*ep^2*mtt^5*mWW^5*s^2*t^3 + 1095636*ep^3*mtt^5*mWW^5*s^2*t^3 + 5691738*ep^4*mtt^5*mWW^5*s^2*t^3 + 9699636*ep^5*mtt^5*mWW^5*s^2*t^3 + 5591632*ep^6*mtt^5*mWW^5*s^2*t^3 + 6992*mtt^4*mWW^6*s^2*t^3 + 16118*ep*mtt^4*mWW^6*s^2*t^3 - 171824*ep^2*mtt^4*mWW^6*s^2*t^3 - 630386*ep^3*mtt^4*mWW^6*s^2*t^3 - 376840*ep^4*mtt^4*mWW^6*s^2*t^3 + 538760*ep^5*mtt^4*mWW^6*s^2*t^3 + 443568*ep^6*mtt^4*mWW^6*s^2*t^3 - 4208*mtt^3*mWW^7*s^2*t^3 - 1024*ep*mtt^3*mWW^7*s^2*t^3 + 147396*ep^2*mtt^3*mWW^7*s^2*t^3 + 234032*ep^3*mtt^3*mWW^7*s^2*t^3 - 1152744*ep^4*mtt^3*mWW^7*s^2*t^3 - 3243564*ep^5*mtt^3*mWW^7*s^2*t^3 - 2185200*ep^6*mtt^3*mWW^7*s^2*t^3 + 1616*mtt^2*mWW^8*s^2*t^3 + 10578*ep*mtt^2*mWW^8*s^2*t^3 + 2164*ep^2*mtt^2*mWW^8*s^2*t^3 - 103284*ep^3*mtt^2*mWW^8*s^2*t^3 - 128382*ep^4*mtt^2*mWW^8*s^2*t^3 + 217936*ep^5*mtt^2*mWW^8*s^2*t^3 + 315952*ep^6*mtt^2*mWW^8*s^2*t^3 - 392*mtt*mWW^9*s^2*t^3 - 5420*ep*mtt*mWW^9*s^2*t^3 - 18462*ep^2*mtt*mWW^9*s^2*t^3 + 25020*ep^3*mtt*mWW^9*s^2*t^3 + 227490*ep^4*mtt*mWW^9*s^2*t^3 + 367900*ep^5*mtt*mWW^9*s^2*t^3 + 181744*ep^6*mtt*mWW^9*s^2*t^3 - 74*ep*mWW^10*s^2*t^3 - 165*ep^2*mWW^10*s^2*t^3 + 3542*ep^3*mWW^10*s^2*t^3 + 16239*ep^4*mWW^10*s^2*t^3 + 23254*ep^5*mWW^10*s^2*t^3 + 10696*ep^6*mWW^10*s^2*t^3 + 1440*ep*mtt^8*mWW*s^3*t^3 + 5856*ep^2*mtt^8*mWW*s^3*t^3 - 23184*ep^3*mtt^8*mWW*s^3*t^3 - 145928*ep^4*mtt^8*mWW*s^3*t^3 - 237936*ep^5*mtt^8*mWW*s^3*t^3 - 125248*ep^6*mtt^8*mWW*s^3*t^3 - 7728*ep*mtt^7*mWW^2*s^3*t^3 - 39410*ep^2*mtt^7*mWW^2*s^3*t^3 - 31532*ep^3*mtt^7*mWW^2*s^3*t^3 - 52638*ep^4*mtt^7*mWW^2*s^3*t^3 - 402932*ep^5*mtt^7*mWW^2*s^3*t^3 - 463184*ep^6*mtt^7*mWW^2*s^3*t^3 + 67496*ep*mtt^6*mWW^3*s^3*t^3 + 348590*ep^2*mtt^6*mWW^3*s^3*t^3 - 247612*ep^3*mtt^6*mWW^3*s^3*t^3 - 3881534*ep^4*mtt^6*mWW^3*s^3*t^3 - 6641256*ep^5*mtt^6*mWW^3*s^3*t^3 - 3269024*ep^6*mtt^6*mWW^3*s^3*t^3 - 3736*mtt^5*mWW^4*s^3*t^3 - 156278*ep*mtt^5*mWW^4*s^3*t^3 - 697306*ep^2*mtt^5*mWW^4*s^3*t^3 + 1024200*ep^3*mtt^5*mWW^4*s^3*t^3 + 10865040*ep^4*mtt^5*mWW^4*s^3*t^3 + 19901120*ep^5*mtt^5*mWW^4*s^3*t^3 + 11182208*ep^6*mtt^5*mWW^4*s^3*t^3 + 10184*mtt^4*mWW^5*s^3*t^3 + 121418*ep*mtt^4*mWW^5*s^3*t^3 + 292516*ep^2*mtt^4*mWW^5*s^3*t^3 - 1264546*ep^3*mtt^4*mWW^5*s^3*t^3 - 7787852*ep^4*mtt^4*mWW^5*s^3*t^3 - 13787548*ep^5*mtt^4*mWW^5*s^3*t^3 - 8066896*ep^6*mtt^4*mWW^5*s^3*t^3 - 9944*mtt^3*mWW^6*s^3*t^3 - 13580*ep*mtt^3*mWW^6*s^3*t^3 + 299226*ep^2*mtt^3*mWW^6*s^3*t^3 + 731992*ep^3*mtt^3*mWW^6*s^3*t^3 - 837210*ep^4*mtt^3*mWW^6*s^3*t^3 - 3235164*ep^5*mtt^3*mWW^6*s^3*t^3 - 2003504*ep^6*mtt^3*mWW^6*s^3*t^3 + 4368*mtt^2*mWW^7*s^3*t^3 - 10556*ep*mtt^2*mWW^7*s^3*t^3 - 231098*ep^2*mtt^2*mWW^7*s^3*t^3 - 268064*ep^3*mtt^2*mWW^7*s^3*t^3 + 1930186*ep^4*mtt^2*mWW^7*s^3*t^3 + 4946032*ep^5*mtt^2*mWW^7*s^3*t^3 + 3204544*ep^6*mtt^2*mWW^7*s^3*t^3 - 1056*mtt*mWW^8*s^3*t^3 - 4974*ep*mtt*mWW^8*s^3*t^3 + 11554*ep^2*mtt*mWW^8*s^3*t^3 + 98812*ep^3*mtt*mWW^8*s^3*t^3 + 71224*ep^4*mtt*mWW^8*s^3*t^3 - 279120*ep^5*mtt*mWW^8*s^3*t^3 - 326656*ep^6*mtt*mWW^8*s^3*t^3 + 184*mWW^9*s^3*t^3 + 2762*ep*mWW^9*s^3*t^3 + 9784*ep^2*mWW^9*s^3*t^3 - 22658*ep^3*mWW^9*s^3*t^3 - 169352*ep^4*mWW^9*s^3*t^3 - 273564*ep^5*mWW^9*s^3*t^3 - 136848*ep^6*mWW^9*s^3*t^3 - 2880*ep*mtt^7*mWW*s^4*t^3 - 13050*ep^2*mtt^7*mWW*s^4*t^3 + 35160*ep^3*mtt^7*mWW*s^4*t^3 + 260470*ep^4*mtt^7*mWW*s^4*t^3 + 440820*ep^5*mtt^7*mWW*s^4*t^3 + 237680*ep^6*mtt^7*mWW*s^4*t^3 + 10776*ep*mtt^6*mWW^2*s^4*t^3 + 48356*ep^2*mtt^6*mWW^2*s^4*t^3 - 3060*ep^3*mtt^6*mWW^2*s^4*t^3 - 55144*ep^4*mtt^6*mWW^2*s^4*t^3 + 399048*ep^5*mtt^6*mWW^2*s^4*t^3 + 563648*ep^6*mtt^6*mWW^2*s^4*t^3 - 72078*ep*mtt^5*mWW^3*s^4*t^3 - 390364*ep^2*mtt^5*mWW^3*s^4*t^3 + 94658*ep^3*mtt^5*mWW^3*s^4*t^3 + 3504264*ep^4*mtt^5*mWW^3*s^4*t^3 + 5998964*ep^5*mtt^5*mWW^3*s^4*t^3 + 2814608*ep^6*mtt^5*mWW^3*s^4*t^3 + 3056*mtt^4*mWW^4*s^4*t^3 + 141654*ep*mtt^4*mWW^4*s^4*t^3 + 695130*ep^2*mtt^4*mWW^4*s^4*t^3 - 491920*ep^3*mtt^4*mWW^4*s^4*t^3 - 8651696*ep^4*mtt^4*mWW^4*s^4*t^3 - 16476084*ep^5*mtt^4*mWW^4*s^4*t^3 - 9333040*ep^6*mtt^4*mWW^4*s^4*t^3 - 7168*mtt^3*mWW^5*s^4*t^3 - 82488*ep*mtt^3*mWW^5*s^4*t^3 - 205840*ep^2*mtt^3*mWW^5*s^4*t^3 + 691334*ep^3*mtt^3*mWW^5*s^4*t^3 + 4700094*ep^4*mtt^3*mWW^5*s^4*t^3 + 8654948*ep^5*mtt^3*mWW^5*s^4*t^3 + 5218704*ep^6*mtt^3*mWW^5*s^4*t^3 + 5816*mtt^2*mWW^6*s^4*t^3 - 6264*ep*mtt^2*mWW^6*s^4*t^3 - 269686*ep^2*mtt^2*mWW^6*s^4*t^3 - 412334*ep^3*mtt^2*mWW^6*s^4*t^3 + 1541808*ep^4*mtt^2*mWW^6*s^4*t^3 + 3955048*ep^5*mtt^2*mWW^6*s^4*t^3 + 2317984*ep^6*mtt^2*mWW^6*s^4*t^3 - 1968*mtt*mWW^7*s^4*t^3 + 10342*ep*mtt*mWW^7*s^4*t^3 + 140810*ep^2*mtt*mWW^7*s^4*t^3 + 125696*ep^3*mtt*mWW^7*s^4*t^3 - 1240384*ep^4*mtt*mWW^7*s^4*t^3 - 2991524*ep^5*mtt*mWW^7*s^4*t^3 - 1878192*ep^6*mtt*mWW^7*s^4*t^3 + 264*mWW^8*s^4*t^3 + 938*ep*mWW^8*s^4*t^3 - 3916*ep^2*mWW^8*s^4*t^3 - 26574*ep^3*mWW^8*s^4*t^3 - 19092*ep^4*mWW^8*s^4*t^3 + 70620*ep^5*mWW^8*s^4*t^3 + 81648*ep^6*mWW^8*s^4*t^3 + 2880*ep*mtt^6*mWW*s^5*t^3 + 13572*ep^2*mtt^6*mWW*s^5*t^3 - 30816*ep^3*mtt^6*mWW*s^5*t^3 - 248452*ep^4*mtt^6*mWW*s^5*t^3 - 427704*ep^5*mtt^6*mWW*s^5*t^3 - 233120*ep^6*mtt^6*mWW*s^5*t^3 - 8640*ep*mtt^5*mWW^2*s^5*t^3 - 35867*ep^2*mtt^5*mWW^2*s^5*t^3 + 28808*ep^3*mtt^5*mWW^2*s^5*t^3 + 147909*ep^4*mtt^5*mWW^2*s^5*t^3 - 131226*ep^5*mtt^5*mWW^2*s^5*t^3 - 325112*ep^6*mtt^5*mWW^2*s^5*t^3 + 37336*ep*mtt^4*mWW^3*s^5*t^3 + 212844*ep^2*mtt^4*mWW^3*s^5*t^3 + 68738*ep^3*mtt^4*mWW^3*s^5*t^3 - 1330338*ep^4*mtt^4*mWW^3*s^5*t^3 - 2258492*ep^5*mtt^4*mWW^3*s^5*t^3 - 935888*ep^6*mtt^4*mWW^3*s^5*t^3 - 848*mtt^3*mWW^4*s^5*t^3 - 57142*ep*mtt^3*mWW^4*s^5*t^3 - 315554*ep^2*mtt^3*mWW^4*s^5*t^3 + 4184*ep^3*mtt^3*mWW^4*s^5*t^3 + 3089468*ep^4*mtt^3*mWW^4*s^5*t^3 + 6270928*ep^5*mtt^3*mWW^4*s^5*t^3 + 3627904*ep^6*mtt^3*mWW^4*s^5*t^3 + 1952*mtt^2*mWW^5*s^5*t^3 + 19618*ep*mtt^2*mWW^5*s^5*t^3 + 40698*ep^2*mtt^2*mWW^5*s^5*t^3 - 167784*ep^3*mtt^2*mWW^5*s^5*t^3 - 1145612*ep^4*mtt^2*mWW^5*s^5*t^3 - 2278640*ep^5*mtt^2*mWW^5*s^5*t^3 - 1486144*ep^6*mtt^2*mWW^5*s^5*t^3 - 1520*mtt*mWW^6*s^5*t^3 + 8522*ep*mtt*mWW^6*s^5*t^3 + 114495*ep^2*mtt*mWW^6*s^5*t^3 + 105776*ep^3*mtt*mWW^6*s^5*t^3 - 851739*ep^4*mtt*mWW^6*s^5*t^3 - 1914274*ep^5*mtt*mWW^6*s^5*t^3 - 1091416*ep^6*mtt*mWW^6*s^5*t^3 + 416*mWW^7*s^5*t^3 - 2574*ep*mWW^7*s^5*t^3 - 31580*ep^2*mWW^7*s^5*t^3 - 21434*ep^3*mWW^7*s^5*t^3 + 299788*ep^4*mWW^7*s^5*t^3 + 689296*ep^5*mWW^7*s^5*t^3 + 421504*ep^6*mWW^7*s^5*t^3 - 1440*ep*mtt^5*mWW*s^6*t^3 - 6846*ep^2*mtt^5*mWW*s^6*t^3 + 14928*ep^3*mtt^5*mWW*s^6*t^3 + 123002*ep^4*mtt^5*mWW*s^6*t^3 + 212748*ep^5*mtt^5*mWW*s^6*t^3 + 116368*ep^6*mtt^5*mWW*s^6*t^3 + 3804*ep*mtt^4*mWW^2*s^6*t^3 + 15563*ep^2*mtt^4*mWW^2*s^6*t^3 - 20860*ep^3*mtt^4*mWW^2*s^6*t^3 - 118713*ep^4*mtt^4*mWW^2*s^6*t^3 - 62962*ep^5*mtt^4*mWW^2*s^6*t^3 + 54488*ep^6*mtt^4*mWW^2*s^6*t^3 - 8432*ep*mtt^3*mWW^3*s^6*t^3 - 51674*ep^2*mtt^3*mWW^3*s^6*t^3 - 64016*ep^3*mtt^3*mWW^3*s^6*t^3 + 83102*ep^4*mtt^3*mWW^3*s^6*t^3 + 123300*ep^5*mtt^3*mWW^3*s^6*t^3 - 23056*ep^6*mtt^3*mWW^3*s^6*t^3 - 32*mtt^2*mWW^4*s^6*t^3 + 8356*ep*mtt^2*mWW^4*s^6*t^3 + 57498*ep^2*mtt^2*mWW^4*s^6*t^3 + 53780*ep^3*mtt^2*mWW^4*s^6*t^3 - 367730*ep^4*mtt^2*mWW^4*s^6*t^3 - 884772*ep^5*mtt^2*mWW^4*s^6*t^3 - 545792*ep^6*mtt^2*mWW^4*s^6*t^3 - 176*mtt*mWW^5*s^6*t^3 - 660*ep*mtt*mWW^5*s^6*t^3 + 2730*ep^2*mtt*mWW^5*s^6*t^3 + 22292*ep^3*mtt*mWW^5*s^6*t^3 + 115490*ep^4*mtt*mWW^5*s^6*t^3 + 272652*ep^5*mtt*mWW^5*s^6*t^3 + 209264*ep^6*mtt*mWW^5*s^6*t^3 + 208*mWW^6*s^6*t^3 - 1628*ep*mWW^6*s^6*t^3 - 17751*ep^2*mWW^6*s^6*t^3 - 10444*ep^3*mWW^6*s^6*t^3 + 151409*ep^4*mWW^6*s^6*t^3 + 321754*ep^5*mWW^6*s^6*t^3 + 181048*ep^6*mWW^6*s^6*t^3 + 288*ep*mtt^4*mWW*s^7*t^3 + 1320*ep^2*mtt^4*mWW*s^7*t^3 - 3408*ep^3*mtt^4*mWW*s^7*t^3 - 25840*ep^4*mtt^4*mWW*s^7*t^3 - 44064*ep^5*mtt^4*mWW*s^7*t^3 - 23936*ep^6*mtt^4*mWW*s^7*t^3 - 720*ep*mtt^3*mWW^2*s^7*t^3 - 3052*ep^2*mtt^3*mWW^2*s^7*t^3 + 5252*ep^3*mtt^3*mWW^2*s^7*t^3 + 34872*ep^4*mtt^3*mWW^2*s^7*t^3 + 41776*ep^5*mtt^3*mWW^2*s^7*t^3 + 11872*ep^6*mtt^3*mWW^2*s^7*t^3 + 600*ep*mtt^2*mWW^3*s^7*t^3 + 4202*ep^2*mtt^2*mWW^3*s^7*t^3 + 12720*ep^3*mtt^2*mWW^3*s^7*t^3 + 33134*ep^4*mtt^2*mWW^3*s^7*t^3 + 60564*ep^5*mtt^2*mWW^3*s^7*t^3 + 42320*ep^6*mtt^2*mWW^3*s^7*t^3 - 156*ep*mtt*mWW^4*s^7*t^3 - 2146*ep^2*mtt*mWW^4*s^7*t^3 - 7860*ep^3*mtt*mWW^4*s^7*t^3 - 7122*ep^4*mtt*mWW^4*s^7*t^3 + 8484*ep^5*mtt*mWW^4*s^7*t^3 + 11920*ep^6*mtt*mWW^4*s^7*t^3 - 12*ep*mWW^5*s^7*t^3 + 252*ep^2*mWW^5*s^7*t^3 - 1520*ep^3*mWW^5*s^7*t^3 - 18916*ep^4*mWW^5*s^7*t^3 - 46024*ep^5*mWW^5*s^7*t^3 - 32960*ep^6*mWW^5*s^7*t^3 + 24*ep^2*mtt^3*mWW*s^8*t^3 + 204*ep^3*mtt^3*mWW*s^8*t^3 + 588*ep^4*mtt^3*mWW*s^8*t^3 + 696*ep^5*mtt^3*mWW*s^8*t^3 + 288*ep^6*mtt^3*mWW*s^8*t^3 - 24*ep^2*mtt^2*mWW^2*s^8*t^3 - 204*ep^3*mtt^2*mWW^2*s^8*t^3 - 588*ep^4*mtt^2*mWW^2*s^8*t^3 - 696*ep^5*mtt^2*mWW^2*s^8*t^3 - 288*ep^6*mtt^2*mWW^2*s^8*t^3 - 24*ep^2*mtt*mWW^3*s^8*t^3 - 204*ep^3*mtt*mWW^3*s^8*t^3 - 588*ep^4*mtt*mWW^3*s^8*t^3 - 696*ep^5*mtt*mWW^3*s^8*t^3 - 288*ep^6*mtt*mWW^3*s^8*t^3 + 24*ep^2*mWW^4*s^8*t^3 + 204*ep^3*mWW^4*s^8*t^3 + 588*ep^4*mWW^4*s^8*t^3 + 696*ep^5*mWW^4*s^8*t^3 + 288*ep^6*mWW^4*s^8*t^3 - 78*ep^2*mtt^10*mWW*t^4 - 636*ep^3*mtt^10*mWW*t^4 - 1698*ep^4*mtt^10*mWW*t^4 - 1740*ep^5*mtt^10*mWW*t^4 - 528*ep^6*mtt^10*mWW*t^4 - 507*ep^2*mtt^9*mWW^2*t^4 - 5292*ep^3*mtt^9*mWW^2*t^4 - 19887*ep^4*mtt^9*mWW^2*t^4 - 31986*ep^5*mtt^9*mWW^2*t^4 - 18648*ep^6*mtt^9*mWW^2*t^4 - 1044*ep*mtt^8*mWW^3*t^4 - 8928*ep^2*mtt^8*mWW^3*t^4 - 23688*ep^3*mtt^8*mWW^3*t^4 - 13740*ep^4*mtt^8*mWW^3*t^4 + 27288*ep^5*mtt^8*mWW^3*t^4 + 29472*ep^6*mtt^8*mWW^3*t^4 + 3588*ep*mtt^7*mWW^4*t^4 + 35982*ep^2*mtt^7*mWW^4*t^4 + 133662*ep^3*mtt^7*mWW^4*t^4 + 231612*ep^4*mtt^7*mWW^4*t^4 + 185328*ep^5*mtt^7*mWW^4*t^4 + 52608*ep^6*mtt^7*mWW^4*t^4 - 4260*ep*mtt^6*mWW^5*t^4 - 46410*ep^2*mtt^6*mWW^5*t^4 - 193638*ep^3*mtt^6*mWW^5*t^4 - 392196*ep^4*mtt^6*mWW^5*t^4 - 387552*ep^5*mtt^6*mWW^5*t^4 - 149184*ep^6*mtt^6*mWW^5*t^4 + 1674*ep*mtt^5*mWW^6*t^4 + 21666*ep^2*mtt^5*mWW^6*t^4 + 107808*ep^3*mtt^5*mWW^6*t^4 + 257136*ep^4*mtt^5*mWW^6*t^4 + 293808*ep^5*mtt^5*mWW^6*t^4 + 128448*ep^6*mtt^5*mWW^6*t^4 + 528*ep*mtt^4*mWW^7*t^4 + 2856*ep^2*mtt^4*mWW^7*t^4 - 2880*ep^3*mtt^4*mWW^7*t^4 - 39156*ep^4*mtt^4*mWW^7*t^4 - 73464*ep^5*mtt^4*mWW^7*t^4 - 42144*ep^6*mtt^4*mWW^7*t^4 - 876*ep*mtt^3*mWW^8*t^4 - 9222*ep^2*mtt^3*mWW^8*t^4 - 36486*ep^3*mtt^3*mWW^8*t^4 - 68184*ep^4*mtt^3*mWW^8*t^4 - 59640*ep^5*mtt^3*mWW^8*t^4 - 18912*ep^6*mtt^3*mWW^8*t^4 + 552*ep*mtt^2*mWW^9*t^4 + 6624*ep^2*mtt^2*mWW^9*t^4 + 30474*ep^3*mtt^2*mWW^9*t^4 + 67158*ep^4*mtt^2*mWW^9*t^4 + 70764*ep^5*mtt^2*mWW^9*t^4 + 28368*ep^6*mtt^2*mWW^9*t^4 - 162*ep*mtt*mWW^10*t^4 - 1983*ep^2*mtt*mWW^10*t^4 - 9324*ep^3*mtt*mWW^10*t^4 - 21045*ep^4*mtt*mWW^10*t^4 - 22806*ep^5*mtt*mWW^10*t^4 - 9480*ep^6*mtt*mWW^10*t^4 - 36*ep^2*mtt^10*s*t^4 - 330*ep^3*mtt^10*s*t^4 - 1062*ep^4*mtt^10*s*t^4 - 1452*ep^5*mtt^10*s*t^4 - 720*ep^6*mtt^10*s*t^4 - 288*ep*mtt^9*mWW*s*t^4 - 927*ep^2*mtt^9*mWW*s*t^4 + 6432*ep^3*mtt^9*mWW*s*t^4 + 33013*ep^4*mtt^9*mWW*s*t^4 + 49590*ep^5*mtt^9*mWW*s*t^4 + 24200*ep^6*mtt^9*mWW*s*t^4 + 432*ep*mtt^8*mWW^2*s*t^4 + 4850*ep^2*mtt^8*mWW^2*s*t^4 + 33834*ep^3*mtt^8*mWW^2*s*t^4 + 142612*ep^4*mtt^8*mWW^2*s*t^4 + 275908*ep^5*mtt^8*mWW^2*s*t^4 + 187984*ep^6*mtt^8*mWW^2*s*t^4 - 3404*ep*mtt^7*mWW^3*s*t^4 + 1488*ep^2*mtt^7*mWW^3*s*t^4 + 158774*ep^3*mtt^7*mWW^3*s*t^4 + 579426*ep^4*mtt^7*mWW^3*s*t^4 + 713292*ep^5*mtt^7*mWW^3*s*t^4 + 260784*ep^6*mtt^7*mWW^3*s*t^4 + 752*mtt^6*mWW^4*s*t^4 + 15924*ep*mtt^6*mWW^4*s*t^4 - 16836*ep^2*mtt^6*mWW^4*s*t^4 - 800496*ep^3*mtt^6*mWW^4*s*t^4 - 3219144*ep^4*mtt^6*mWW^4*s*t^4 - 4821112*ep^5*mtt^6*mWW^4*s*t^4 - 2480736*ep^6*mtt^6*mWW^4*s*t^4 - 2440*mtt^5*mWW^5*s*t^4 - 24620*ep*mtt^5*mWW^5*s*t^4 + 31774*ep^2*mtt^5*mWW^5*s*t^4 + 1032184*ep^3*mtt^5*mWW^5*s*t^4 + 4048766*ep^4*mtt^5*mWW^5*s*t^4 + 6188768*ep^5*mtt^5*mWW^5*s*t^4 + 3328352*ep^6*mtt^5*mWW^5*s*t^4 + 2928*mtt^4*mWW^6*s*t^4 + 13544*ep*mtt^4*mWW^6*s*t^4 - 52440*ep^2*mtt^4*mWW^6*s*t^4 - 485376*ep^3*mtt^4*mWW^6*s*t^4 - 1364436*ep^4*mtt^4*mWW^6*s*t^4 - 1821388*ep^5*mtt^4*mWW^6*s*t^4 - 961328*ep^6*mtt^4*mWW^6*s*t^4 - 1760*mtt^3*mWW^7*s*t^4 - 3288*ep*mtt^3*mWW^7*s*t^4 + 38078*ep^2*mtt^3*mWW^7*s*t^4 + 47802*ep^3*mtt^3*mWW^7*s*t^4 - 416832*ep^4*mtt^3*mWW^7*s*t^4 - 1040264*ep^5*mtt^3*mWW^7*s*t^4 - 660032*ep^6*mtt^3*mWW^7*s*t^4 + 736*mtt^2*mWW^8*s*t^4 + 4592*ep*mtt^2*mWW^8*s*t^4 + 4554*ep^2*mtt^2*mWW^8*s*t^4 + 4874*ep^3*mtt^2*mWW^8*s*t^4 + 120756*ep^4*mtt^2*mWW^8*s*t^4 + 327120*ep^5*mtt^2*mWW^8*s*t^4 + 238272*ep^6*mtt^2*mWW^8*s*t^4 - 216*mtt*mWW^9*s*t^4 - 2976*ep*mtt*mWW^9*s*t^4 - 11685*ep^2*mtt*mWW^9*s*t^4 - 3800*ep^3*mtt*mWW^9*s*t^4 + 62547*ep^4*mtt*mWW^9*s*t^4 + 114262*ep^5*mtt*mWW^9*s*t^4 + 57320*ep^6*mtt*mWW^9*s*t^4 + 84*ep*mWW^10*s*t^4 + 1180*ep^2*mWW^10*s*t^4 + 6102*ep^3*mWW^10*s*t^4 + 14354*ep^4*mWW^10*s*t^4 + 15276*ep^5*mWW^10*s*t^4 + 5904*ep^6*mWW^10*s*t^4 + 216*ep^2*mtt^9*s^2*t^4 + 1980*ep^3*mtt^9*s^2*t^4 + 6372*ep^4*mtt^9*s^2*t^4 + 8712*ep^5*mtt^9*s^2*t^4 + 4320*ep^6*mtt^9*s^2*t^4 + 3264*ep*mtt^8*mWW*s^2*t^4 + 15501*ep^2*mtt^8*mWW*s^2*t^4 - 32672*ep^3*mtt^8*mWW*s^2*t^4 - 269275*ep^4*mtt^8*mWW*s^2*t^4 - 459658*ep^5*mtt^8*mWW*s^2*t^4 - 247160*ep^6*mtt^8*mWW*s^2*t^4 - 3264*ep*mtt^7*mWW^2*s^2*t^4 - 20560*ep^2*mtt^7*mWW^2*s^2*t^4 - 77616*ep^3*mtt^7*mWW^2*s^2*t^4 - 351880*ep^4*mtt^7*mWW^2*s^2*t^4 - 827752*ep^5*mtt^7*mWW^2*s^2*t^4 - 641600*ep^6*mtt^7*mWW^2*s^2*t^4 + 23412*ep*mtt^6*mWW^3*s^2*t^4 + 84976*ep^2*mtt^6*mWW^3*s^2*t^4 - 320966*ep^3*mtt^6*mWW^3*s^2*t^4 - 1755566*ep^4*mtt^6*mWW^3*s^2*t^4 - 2241340*ep^5*mtt^6*mWW^3*s^2*t^4 - 712160*ep^6*mtt^6*mWW^3*s^2*t^4 - 3240*mtt^5*mWW^4*s^2*t^4 - 99248*ep*mtt^5*mWW^4*s^2*t^4 - 304228*ep^2*mtt^5*mWW^4*s^2*t^4 + 1680492*ep^3*mtt^5*mWW^4*s^2*t^4 + 9714976*ep^4*mtt^5*mWW^4*s^2*t^4 + 15818712*ep^5*mtt^5*mWW^4*s^2*t^4 + 8312224*ep^6*mtt^5*mWW^4*s^2*t^4 + 9376*mtt^4*mWW^5*s^2*t^4 + 132028*ep*mtt^4*mWW^5*s^2*t^4 + 292950*ep^2*mtt^4*mWW^5*s^2*t^4 - 2130720*ep^3*mtt^4*mWW^5*s^2*t^4 - 11370834*ep^4*mtt^4*mWW^5*s^2*t^4 - 18810988*ep^5*mtt^4*mWW^5*s^2*t^4 - 10376464*ep^6*mtt^4*mWW^5*s^2*t^4 - 9512*mtt^3*mWW^6*s^2*t^4 - 58392*ep*mtt^3*mWW^6*s^2*t^4 + 34020*ep^2*mtt^3*mWW^6*s^2*t^4 + 1001252*ep^3*mtt^3*mWW^6*s^2*t^4 + 3119408*ep^4*mtt^3*mWW^6*s^2*t^4 + 4344744*ep^5*mtt^3*mWW^6*s^2*t^4 + 2360192*ep^6*mtt^3*mWW^6*s^2*t^4 + 4048*mtt^2*mWW^7*s^2*t^4 + 44*ep*mtt^2*mWW^7*s^2*t^4 - 137840*ep^2*mtt^2*mWW^7*s^2*t^4 - 112846*ep^3*mtt^2*mWW^7*s^2*t^4 + 1453514*ep^4*mtt^2*mWW^7*s^2*t^4 + 3375412*ep^5*mtt^2*mWW^7*s^2*t^4 + 2065120*ep^6*mtt^2*mWW^7*s^2*t^4 - 896*mtt*mWW^8*s^2*t^4 - 792*ep*mtt*mWW^8*s^2*t^4 + 25536*ep^2*mtt*mWW^8*s^2*t^4 + 10204*ep^3*mtt*mWW^8*s^2*t^4 - 405676*ep^4*mtt*mWW^8*s^2*t^4 - 986304*ep^5*mtt*mWW^8*s^2*t^4 - 656576*ep^6*mtt*mWW^8*s^2*t^4 + 224*mWW^9*s^2*t^4 + 2948*ep*mWW^9*s^2*t^4 + 9333*ep^2*mWW^9*s^2*t^4 - 19972*ep^3*mWW^9*s^2*t^4 - 143727*ep^4*mWW^9*s^2*t^4 - 224994*ep^5*mWW^9*s^2*t^4 - 109432*ep^6*mWW^9*s^2*t^4 - 540*ep^2*mtt^8*s^3*t^4 - 4950*ep^3*mtt^8*s^3*t^4 - 15930*ep^4*mtt^8*s^3*t^4 - 21780*ep^5*mtt^8*s^3*t^4 - 10800*ep^6*mtt^8*s^3*t^4 - 10560*ep*mtt^7*mWW*s^3*t^4 - 53070*ep^2*mtt^7*mWW*s^3*t^4 + 82180*ep^3*mtt^7*mWW*s^3*t^4 + 809850*ep^4*mtt^7*mWW*s^3*t^4 + 1427420*ep^5*mtt^7*mWW*s^3*t^4 + 784080*ep^6*mtt^7*mWW*s^3*t^4 + 9432*ep*mtt^6*mWW^2*s^3*t^4 + 46356*ep^2*mtt^6*mWW^2*s^3*t^4 + 69548*ep^3*mtt^6*mWW^2*s^3*t^4 + 316572*ep^4*mtt^6*mWW^2*s^3*t^4 + 1065264*ep^5*mtt^6*mWW^2*s^3*t^4 + 973472*ep^6*mtt^6*mWW^2*s^3*t^4 - 36564*ep*mtt^5*mWW^3*s^3*t^4 - 160974*ep^2*mtt^5*mWW^3*s^3*t^4 + 199806*ep^3*mtt^5*mWW^3*s^3*t^4 + 1570020*ep^4*mtt^5*mWW^3*s^3*t^4 + 1526628*ep^5*mtt^5*mWW^3*s^3*t^4 - 87600*ep^6*mtt^5*mWW^3*s^3*t^4 + 4544*mtt^4*mWW^4*s^3*t^4 + 151598*ep*mtt^4*mWW^4*s^3*t^4 + 598122*ep^2*mtt^4*mWW^4*s^3*t^4 - 1505782*ep^3*mtt^4*mWW^4*s^3*t^4 - 11500406*ep^4*mtt^4*mWW^4*s^3*t^4 - 19400096*ep^5*mtt^4*mWW^4*s^3*t^4 - 10162288*ep^6*mtt^4*mWW^4*s^3*t^4 - 11496*mtt^3*mWW^5*s^3*t^4 - 179044*ep*mtt^3*mWW^5*s^3*t^4 - 527988*ep^2*mtt^3*mWW^5*s^3*t^4 + 1999328*ep^3*mtt^3*mWW^5*s^3*t^4 + 12808116*ep^4*mtt^3*mWW^5*s^3*t^4 + 21863560*ep^5*mtt^3*mWW^5*s^3*t^4 + 12129968*ep^6*mtt^3*mWW^5*s^3*t^4 + 9888*mtt^2*mWW^6*s^3*t^4 + 65380*ep*mtt^2*mWW^6*s^3*t^4 - 7698*ep^2*mtt^2*mWW^6*s^3*t^4 - 954488*ep^3*mtt^2*mWW^6*s^3*t^4 - 3035914*ep^4*mtt^2*mWW^6*s^3*t^4 - 4215700*ep^5*mtt^2*mWW^6*s^3*t^4 - 2284576*ep^6*mtt^2*mWW^6*s^3*t^4 - 3176*mtt*mWW^7*s^3*t^4 + 1952*ep*mtt*mWW^7*s^3*t^4 + 127852*ep^2*mtt*mWW^7*s^3*t^4 + 116710*ep^3*mtt*mWW^7*s^3*t^4 - 1224598*ep^4*mtt*mWW^7*s^3*t^4 - 2848096*ep^5*mtt*mWW^7*s^3*t^4 - 1718000*ep^6*mtt*mWW^7*s^3*t^4 + 240*mWW^8*s^3*t^4 - 2194*ep*mWW^8*s^3*t^4 - 21004*ep^2*mWW^8*s^3*t^4 + 7152*ep^3*mWW^8*s^3*t^4 + 301858*ep^4*mWW^8*s^3*t^4 + 640816*ep^5*mWW^8*s^3*t^4 + 392640*ep^6*mWW^8*s^3*t^4 + 720*ep^2*mtt^7*s^4*t^4 + 6600*ep^3*mtt^7*s^4*t^4 + 21240*ep^4*mtt^7*s^4*t^4 + 29040*ep^5*mtt^7*s^4*t^4 + 14400*ep^6*mtt^7*s^4*t^4 + 15360*ep*mtt^6*mWW*s^4*t^4 + 78540*ep^2*mtt^6*mWW*s^4*t^4 - 108380*ep^3*mtt^6*mWW*s^4*t^4 - 1147480*ep^4*mtt^6*mWW*s^4*t^4 - 2044000*ep^5*mtt^6*mWW*s^4*t^4 - 1130240*ep^6*mtt^6*mWW*s^4*t^4 - 13632*ep*mtt^5*mWW^2*s^4*t^4 - 60863*ep^2*mtt^5*mWW^2*s^4*t^4 + 188*ep^3*mtt^5*mWW^2*s^4*t^4 + 90533*ep^4*mtt^5*mWW^2*s^4*t^4 - 392778*ep^5*mtt^5*mWW^2*s^4*t^4 - 600760*ep^6*mtt^5*mWW^2*s^4*t^4 + 19940*ep*mtt^4*mWW^3*s^4*t^4 + 96106*ep^2*mtt^4*mWW^3*s^4*t^4 + 87734*ep^3*mtt^4*mWW^3*s^4*t^4 + 201964*ep^4*mtt^4*mWW^3*s^4*t^4 + 1314256*ep^5*mtt^4*mWW^3*s^4*t^4 + 1514832*ep^6*mtt^4*mWW^3*s^4*t^4 - 2424*mtt^3*mWW^4*s^4*t^4 - 89156*ep*mtt^3*mWW^4*s^4*t^4 - 402298*ep^2*mtt^3*mWW^4*s^4*t^4 + 513450*ep^3*mtt^3*mWW^4*s^4*t^4 + 5621976*ep^4*mtt^3*mWW^4*s^4*t^4 + 9730744*ep^5*mtt^3*mWW^4*s^4*t^4 + 5030304*ep^6*mtt^3*mWW^4*s^4*t^4 + 5432*mtt^2*mWW^5*s^4*t^4 + 94196*ep*mtt^2*mWW^5*s^4*t^4 + 318708*ep^2*mtt^2*mWW^5*s^4*t^4 - 867362*ep^3*mtt^2*mWW^5*s^4*t^4 - 6387042*ep^4*mtt^2*mWW^5*s^4*t^4 - 11147276*ep^5*mtt^2*mWW^5*s^4*t^4 - 6224704*ep^6*mtt^2*mWW^5*s^4*t^4 - 3912*mtt*mWW^6*s^4*t^4 - 26300*ep*mtt*mWW^6*s^4*t^4 + 4193*ep^2*mtt*mWW^6*s^4*t^4 + 388586*ep^3*mtt*mWW^6*s^4*t^4 + 1207635*ep^4*mtt*mWW^6*s^4*t^4 + 1645618*ep^5*mtt*mWW^6*s^4*t^4 + 887000*ep^6*mtt*mWW^6*s^4*t^4 + 904*mWW^7*s^4*t^4 - 408*ep*mWW^7*s^4*t^4 - 37074*ep^2*mWW^7*s^4*t^4 - 38528*ep^3*mWW^7*s^4*t^4 + 336070*ep^4*mWW^7*s^4*t^4 + 793548*ep^5*mWW^7*s^4*t^4 + 477680*ep^6*mWW^7*s^4*t^4 - 540*ep^2*mtt^6*s^5*t^4 - 4950*ep^3*mtt^6*s^5*t^4 - 15930*ep^4*mtt^6*s^5*t^4 - 21780*ep^5*mtt^6*s^5*t^4 - 10800*ep^6*mtt^6*s^5*t^4 - 11040*ep*mtt^5*mWW*s^5*t^4 - 56667*ep^2*mtt^5*mWW*s^5*t^4 + 75656*ep^3*mtt^5*mWW*s^5*t^4 + 816553*ep^4*mtt^5*mWW*s^5*t^4 + 1456750*ep^5*mtt^5*mWW*s^5*t^4 + 805928*ep^6*mtt^5*mWW*s^5*t^4 + 10248*ep*mtt^4*mWW^2*s^5*t^4 + 45610*ep^2*mtt^4*mWW^2*s^5*t^4 - 38814*ep^3*mtt^4*mWW^2*s^5*t^4 - 344972*ep^4*mtt^4*mWW^2*s^5*t^4 - 335228*ep^5*mtt^4*mWW^2*s^5*t^4 - 6544*ep^6*mtt^4*mWW^2*s^5*t^4 - 276*ep*mtt^3*mWW^3*s^5*t^4 - 2202*ep^2*mtt^3*mWW^3*s^5*t^4 - 144796*ep^3*mtt^3*mWW^3*s^5*t^4 - 916070*ep^4*mtt^3*mWW^3*s^5*t^4 - 1982616*ep^5*mtt^3*mWW^3*s^5*t^4 - 1400384*ep^6*mtt^3*mWW^3*s^5*t^4 + 368*mtt^2*mWW^4*s^5*t^4 + 16458*ep*mtt^2*mWW^4*s^5*t^4 + 87118*ep^2*mtt^2*mWW^4*s^5*t^4 + 1904*ep^3*mtt^2*mWW^4*s^5*t^4 - 730132*ep^4*mtt^2*mWW^4*s^5*t^4 - 1319828*ep^5*mtt^2*mWW^4*s^5*t^4 - 646256*ep^6*mtt^2*mWW^4*s^5*t^4 - 896*mtt*mWW^5*s^5*t^4 - 19200*ep*mtt*mWW^5*s^5*t^4 - 74141*ep^2*mtt*mWW^5*s^5*t^4 + 168544*ep^3*mtt*mWW^5*s^5*t^4 + 1390515*ep^4*mtt*mWW^5*s^5*t^4 + 2489950*ep^5*mtt*mWW^5*s^5*t^4 + 1415496*ep^6*mtt*mWW^5*s^5*t^4 + 528*mWW^6*s^5*t^4 + 3810*ep*mWW^6*s^5*t^4 + 1062*ep^2*mWW^6*s^5*t^4 - 55384*ep^3*mWW^6*s^5*t^4 - 193244*ep^4*mWW^6*s^5*t^4 - 278608*ep^5*mWW^6*s^5*t^4 - 153600*ep^6*mWW^6*s^5*t^4 + 216*ep^2*mtt^5*s^6*t^4 + 1980*ep^3*mtt^5*s^6*t^4 + 6372*ep^4*mtt^5*s^6*t^4 + 8712*ep^5*mtt^5*s^6*t^4 + 4320*ep^6*mtt^5*s^6*t^4 + 3648*ep*mtt^4*mWW*s^6*t^4 + 18597*ep^2*mtt^4*mWW*s^6*t^4 - 25672*ep^3*mtt^4*mWW*s^6*t^4 - 269883*ep^4*mtt^4*mWW*s^6*t^4 - 478250*ep^5*mtt^4*mWW*s^6*t^4 - 263160*ep^6*mtt^4*mWW*s^6*t^4 - 3600*ep*mtt^3*mWW^2*s^6*t^4 - 16806*ep^2*mtt^3*mWW^2*s^6*t^4 + 20992*ep^3*mtt^3*mWW^2*s^6*t^4 + 194994*ep^4*mtt^3*mWW^2*s^6*t^4 + 294948*ep^5*mtt^3*mWW^2*s^6*t^4 + 132112*ep^6*mtt^3*mWW^2*s^6*t^4 - 2448*ep*mtt^2*mWW^3*s^6*t^4 - 12458*ep^2*mtt^2*mWW^3*s^6*t^4 + 45412*ep^3*mtt^2*mWW^3*s^6*t^4 + 360534*ep^4*mtt^2*mWW^3*s^6*t^4 + 689596*ep^5*mtt^2*mWW^3*s^6*t^4 + 420784*ep^6*mtt^2*mWW^3*s^6*t^4 + 1292*ep*mtt*mWW^4*s^6*t^4 + 4894*ep^2*mtt*mWW^4*s^6*t^4 - 25424*ep^3*mtt*mWW^4*s^6*t^4 - 155526*ep^4*mtt*mWW^4*s^6*t^4 - 263836*ep^5*mtt*mWW^4*s^6*t^4 - 146480*ep^6*mtt*mWW^4*s^6*t^4 + 1108*ep*mWW^5*s^6*t^4 + 6157*ep^2*mWW^5*s^6*t^4 - 11888*ep^3*mWW^5*s^6*t^4 - 119691*ep^4*mWW^5*s^6*t^4 - 229570*ep^5*mWW^5*s^6*t^4 - 137976*ep^6*mWW^5*s^6*t^4 - 36*ep^2*mtt^4*s^7*t^4 - 330*ep^3*mtt^4*s^7*t^4 - 1062*ep^4*mtt^4*s^7*t^4 - 1452*ep^5*mtt^4*s^7*t^4 - 720*ep^6*mtt^4*s^7*t^4 - 384*ep*mtt^3*mWW*s^7*t^4 - 1896*ep^2*mtt^3*mWW*s^7*t^4 + 3092*ep^3*mtt^3*mWW*s^7*t^4 + 28920*ep^4*mtt^3*mWW*s^7*t^4 + 49888*ep^5*mtt^3*mWW*s^7*t^4 + 26880*ep^6*mtt^3*mWW*s^7*t^4 + 384*ep*mtt^2*mWW^2*s^7*t^4 + 1920*ep^2*mtt^2*mWW^2*s^7*t^4 - 2840*ep^3*mtt^2*mWW^2*s^7*t^4 - 27972*ep^4*mtt^2*mWW^2*s^7*t^4 - 48376*ep^5*mtt^2*mWW^2*s^7*t^4 - 26016*ep^6*mtt^2*mWW^2*s^7*t^4 + 384*ep*mtt*mWW^3*s^7*t^4 + 1992*ep^2*mtt*mWW^3*s^7*t^4 - 2276*ep^3*mtt*mWW^3*s^7*t^4 - 26568*ep^4*mtt*mWW^3*s^7*t^4 - 47104*ep^5*mtt*mWW^3*s^7*t^4 - 25728*ep^6*mtt*mWW^3*s^7*t^4 - 384*ep*mWW^4*s^7*t^4 - 1980*ep^2*mWW^4*s^7*t^4 + 2354*ep^3*mWW^4*s^7*t^4 + 26682*ep^4*mWW^4*s^7*t^4 + 47044*ep^5*mWW^4*s^7*t^4 + 25584*ep^6*mWW^4*s^7*t^4 - 36*ep^2*mtt^10*t^5 - 330*ep^3*mtt^10*t^5 - 1062*ep^4*mtt^10*t^5 - 1452*ep^5*mtt^10*t^5 - 720*ep^6*mtt^10*t^5 + 141*ep^2*mtt^9*mWW*t^5 + 1020*ep^3*mtt^9*mWW*t^5 + 2085*ep^4*mtt^9*mWW*t^5 + 870*ep^5*mtt^9*mWW*t^5 - 696*ep^6*mtt^9*mWW*t^5 + 1071*ep^2*mtt^8*mWW^2*t^5 + 11442*ep^3*mtt^8*mWW^2*t^5 + 43989*ep^4*mtt^8*mWW^2*t^5 + 72078*ep^5*mtt^8*mWW^2*t^5 + 42600*ep^6*mtt^8*mWW^2*t^5 + 2070*ep*mtt^7*mWW^3*t^5 + 18522*ep^2*mtt^7*mWW^3*t^5 + 53946*ep^3*mtt^7*mWW^3*t^5 + 47406*ep^4*mtt^7*mWW^3*t^5 - 30132*ep^5*mtt^7*mWW^3*t^5 - 48432*ep^6*mtt^7*mWW^3*t^5 - 6666*ep*mtt^6*mWW^4*t^5 - 68178*ep^2*mtt^6*mWW^4*t^5 - 259530*ep^3*mtt^6*mWW^4*t^5 - 462246*ep^4*mtt^6*mWW^4*t^5 - 381660*ep^5*mtt^6*mWW^4*t^5 - 113040*ep^6*mtt^6*mWW^4*t^5 + 7122*ep*mtt^5*mWW^5*t^5 + 76872*ep^2*mtt^5*mWW^5*t^5 + 316170*ep^3*mtt^5*mWW^5*t^5 + 627264*ep^4*mtt^5*mWW^5*t^5 + 602952*ep^5*mtt^5*mWW^5*t^5 + 224160*ep^6*mtt^5*mWW^5*t^5 - 2280*ep*mtt^4*mWW^6*t^5 - 27198*ep^2*mtt^4*mWW^6*t^5 - 125268*ep^3*mtt^4*mWW^6*t^5 - 279162*ep^4*mtt^4*mWW^6*t^5 - 300348*ep^5*mtt^4*mWW^6*t^5 - 123984*ep^6*mtt^4*mWW^6*t^5 - 516*ep*mtt^3*mWW^7*t^5 - 3438*ep^2*mtt^3*mWW^7*t^5 - 3102*ep^3*mtt^3*mWW^7*t^5 + 19104*ep^4*mtt^3*mWW^7*t^5 + 44856*ep^5*mtt^3*mWW^7*t^5 + 26976*ep^6*mtt^3*mWW^7*t^5 + 360*ep*mtt^2*mWW^8*t^5 + 3234*ep^2*mtt^2*mWW^8*t^5 + 9696*ep^3*mtt^2*mWW^8*t^5 + 10146*ep^4*mtt^2*mWW^8*t^5 - 1092*ep^5*mtt^2*mWW^8*t^5 - 5424*ep^6*mtt^2*mWW^8*t^5 - 156*ep*mtt*mWW^9*t^5 - 1785*ep^2*mtt*mWW^9*t^5 - 7722*ep^3*mtt*mWW^9*t^5 - 15699*ep^4*mtt*mWW^9*t^5 - 14802*ep^5*mtt*mWW^9*t^5 - 5016*ep^6*mtt*mWW^9*t^5 + 66*ep*mWW^10*t^5 + 795*ep^2*mWW^10*t^5 + 3678*ep^3*mWW^10*t^5 + 8175*ep^4*mWW^10*t^5 + 8730*ep^5*mWW^10*t^5 + 3576*ep^6*mWW^10*t^5 + 480*ep^2*mtt^9*s*t^5 + 4392*ep^3*mtt^9*s*t^5 + 14100*ep^4*mtt^9*s*t^5 + 19224*ep^5*mtt^9*s*t^5 + 9504*ep^6*mtt^9*s*t^5 + 1824*ep*mtt^8*mWW*s*t^5 + 8646*ep^2*mtt^8*mWW*s*t^5 - 17822*ep^3*mtt^8*mWW*s*t^5 - 146540*ep^4*mtt^8*mWW*s*t^5 - 247408*ep^5*mtt^8*mWW*s*t^5 - 131200*ep^6*mtt^8*mWW*s*t^5 - 1152*ep*mtt^7*mWW^2*s*t^5 - 11972*ep^2*mtt^7*mWW^2*s*t^5 - 66586*ep^3*mtt^7*mWW^2*s*t^5 - 239790*ep^4*mtt^7*mWW^2*s*t^5 - 438740*ep^5*mtt^7*mWW^2*s*t^5 - 294640*ep^6*mtt^7*mWW^2*s*t^5 - 5596*ep*mtt^6*mWW^3*s*t^5 - 62456*ep^2*mtt^6*mWW^3*s*t^5 - 211640*ep^3*mtt^6*mWW^3*s*t^5 - 171948*ep^4*mtt^6*mWW^3*s*t^5 + 318868*ep^5*mtt^6*mWW^3*s*t^5 + 435552*ep^6*mtt^6*mWW^3*s*t^5 - 960*mtt^5*mWW^4*s*t^5 - 5540*ep*mtt^5*mWW^4*s*t^5 + 128028*ep^2*mtt^5*mWW^4*s*t^5 + 1174072*ep^3*mtt^5*mWW^4*s*t^5 + 3628592*ep^4*mtt^5*mWW^4*s*t^5 + 4678664*ep^5*mtt^5*mWW^4*s*t^5 + 2121056*ep^6*mtt^5*mWW^4*s*t^5 + 2936*mtt^4*mWW^5*s*t^5 + 31294*ep*mtt^4*mWW^5*s*t^5 - 54514*ep^2*mtt^4*mWW^5*s*t^5 - 1452174*ep^3*mtt^4*mWW^5*s*t^5 - 5471430*ep^4*mtt^4*mWW^5*s*t^5 - 8003116*ep^5*mtt^4*mWW^5*s*t^5 - 4103824*ep^6*mtt^4*mWW^5*s*t^5 - 3024*mtt^3*mWW^6*s*t^5 - 25900*ep*mtt^3*mWW^6*s*t^5 - 7434*ep^2*mtt^3*mWW^6*s*t^5 + 582996*ep^3*mtt^3*mWW^6*s*t^5 + 2339518*ep^4*mtt^3*mWW^6*s*t^5 + 3562868*ep^5*mtt^3*mWW^6*s*t^5 + 1918608*ep^6*mtt^3*mWW^6*s*t^5 + 1168*mtt^2*mWW^7*s*t^5 + 3192*ep*mtt^2*mWW^7*s*t^5 - 12650*ep^2*mtt^2*mWW^7*s*t^5 + 22898*ep^3*mtt^2*mWW^7*s*t^5 + 352492*ep^4*mtt^2*mWW^7*s*t^5 + 670788*ep^5*mtt^2*mWW^7*s*t^5 + 367424*ep^6*mtt^2*mWW^7*s*t^5 - 208*mtt*mWW^8*s*t^5 + 840*ep*mtt*mWW^8*s*t^5 + 9106*ep^2*mtt*mWW^8*s*t^5 - 28486*ep^3*mtt*mWW^8*s*t^5 - 258920*ep^4*mtt*mWW^8*s*t^5 - 492584*ep^5*mtt*mWW^8*s*t^5 - 290176*ep^6*mtt*mWW^8*s*t^5 + 88*mWW^9*s*t^5 + 1038*ep*mWW^9*s*t^5 + 2766*ep^2*mWW^9*s*t^5 - 7650*ep^3*mWW^9*s*t^5 - 46074*ep^4*mWW^9*s*t^5 - 68564*ep^5*mWW^9*s*t^5 - 32304*ep^6*mWW^9*s*t^5 - 1908*ep^2*mtt^8*s^2*t^5 - 17442*ep^3*mtt^8*s^2*t^5 - 55926*ep^4*mtt^8*s^2*t^5 - 76140*ep^5*mtt^8*s^2*t^5 - 37584*ep^6*mtt^8*s^2*t^5 - 12480*ep*mtt^7*mWW*s^2*t^5 - 63222*ep^2*mtt^7*mWW*s^2*t^5 + 91562*ep^3*mtt^7*mWW*s^2*t^5 + 935256*ep^4*mtt^7*mWW*s^2*t^5 + 1651240*ep^5*mtt^7*mWW*s^2*t^5 + 906144*ep^6*mtt^7*mWW*s^2*t^5 + 11160*ep*mtt^6*mWW^2*s^2*t^5 + 70232*ep^2*mtt^6*mWW^2*s^2*t^5 + 115986*ep^3*mtt^6*mWW^2*s^2*t^5 + 89950*ep^4*mtt^6*mWW^2*s^2*t^5 + 272308*ep^5*mtt^6*mWW^2*s^2*t^5 + 336592*ep^6*mtt^6*mWW^2*s^2*t^5 + 12008*ep*mtt^5*mWW^3*s^2*t^5 + 111976*ep^2*mtt^5*mWW^3*s^2*t^5 + 186588*ep^3*mtt^5*mWW^3*s^2*t^5 - 733688*ep^4*mtt^5*mWW^3*s^2*t^5 - 2630596*ep^5*mtt^5*mWW^3*s^2*t^5 - 2174848*ep^6*mtt^5*mWW^3*s^2*t^5 + 2784*mtt^4*mWW^4*s^2*t^5 + 40738*ep*mtt^4*mWW^4*s^2*t^5 - 39420*ep^2*mtt^4*mWW^4*s^2*t^5 - 1730342*ep^3*mtt^4*mWW^4*s^2*t^5 - 6424464*ep^4*mtt^4*mWW^4*s^2*t^5 - 8633652*ep^5*mtt^4*mWW^4*s^2*t^5 - 3812512*ep^6*mtt^4*mWW^4*s^2*t^5 - 7592*mtt^3*mWW^5*s^2*t^5 - 114222*ep*mtt^3*mWW^5*s^2*t^5 - 216336*ep^2*mtt^3*mWW^5*s^2*t^5 + 2288122*ep^3*mtt^3*mWW^5*s^2*t^5 + 11094880*ep^4*mtt^3*mWW^5*s^2*t^5 + 17365204*ep^5*mtt^3*mWW^5*s^2*t^5 + 9093696*ep^6*mtt^3*mWW^5*s^2*t^5 + 6920*mtt^2*mWW^6*s^2*t^5 + 74636*ep*mtt^2*mWW^6*s^2*t^5 + 137260*ep^2*mtt^2*mWW^6*s^2*t^5 - 1021992*ep^3*mtt^2*mWW^6*s^2*t^5 - 5047080*ep^4*mtt^2*mWW^6*s^2*t^5 - 8054308*ep^5*mtt^2*mWW^6*s^2*t^5 - 4374464*ep^6*mtt^2*mWW^6*s^2*t^5 - 2120*mtt*mWW^7*s^2*t^5 - 8238*ep*mtt*mWW^7*s^2*t^5 + 20788*ep^2*mtt*mWW^7*s^2*t^5 + 51528*ep^3*mtt*mWW^7*s^2*t^5 - 221670*ep^4*mtt*mWW^7*s^2*t^5 - 561516*ep^5*mtt*mWW^7*s^2*t^5 - 314768*ep^6*mtt*mWW^7*s^2*t^5 + 8*mWW^8*s^2*t^5 - 3602*ep*mWW^8*s^2*t^5 - 19082*ep^2*mWW^8*s^2*t^5 + 38582*ep^3*mWW^8*s^2*t^5 + 370806*ep^4*mWW^8*s^2*t^5 + 677828*ep^5*mWW^8*s^2*t^5 + 382352*ep^6*mWW^8*s^2*t^5 + 3600*ep^2*mtt^7*s^3*t^5 + 32880*ep^3*mtt^7*s^3*t^5 + 105300*ep^4*mtt^7*s^3*t^5 + 143160*ep^5*mtt^7*s^3*t^5 + 70560*ep^6*mtt^7*s^3*t^5 + 28800*ep*mtt^6*mWW*s^3*t^5 + 147960*ep^2*mtt^6*mWW*s^3*t^5 - 194940*ep^3*mtt^6*mWW*s^3*t^5 - 2117160*ep^4*mtt^6*mWW*s^3*t^5 - 3774240*ep^5*mtt^6*mWW*s^3*t^5 - 2085120*ep^6*mtt^6*mWW*s^3*t^5 - 29568*ep*mtt^5*mWW^2*s^3*t^5 - 163710*ep^2*mtt^5*mWW^2*s^3*t^5 - 39768*ep^3*mtt^5*mWW^2*s^3*t^5 + 943966*ep^4*mtt^5*mWW^2*s^3*t^5 + 1476852*ep^5*mtt^5*mWW^2*s^3*t^5 + 549680*ep^6*mtt^5*mWW^2*s^3*t^5 - 21208*ep*mtt^4*mWW^3*s^3*t^5 - 143138*ep^2*mtt^4*mWW^3*s^3*t^5 + 114994*ep^3*mtt^4*mWW^3*s^3*t^5 + 2470864*ep^4*mtt^4*mWW^3*s^3*t^5 + 5731392*ep^5*mtt^4*mWW^3*s^3*t^5 + 4024480*ep^6*mtt^4*mWW^3*s^3*t^5 - 2440*mtt^3*mWW^4*s^3*t^5 - 27406*ep*mtt^3*mWW^4*s^3*t^5 + 22694*ep^2*mtt^3*mWW^4*s^3*t^5 + 949756*ep^3*mtt^3*mWW^4*s^3*t^5 + 3223836*ep^4*mtt^3*mWW^4*s^3*t^5 + 3675164*ep^5*mtt^3*mWW^4*s^3*t^5 + 1128928*ep^6*mtt^3*mWW^4*s^3*t^5 + 5688*mtt^2*mWW^5*s^3*t^5 + 97112*ep*mtt^2*mWW^5*s^3*t^5 + 261476*ep^2*mtt^2*mWW^5*s^3*t^5 - 1460666*ep^3*mtt^2*mWW^5*s^3*t^5 - 8083650*ep^4*mtt^2*mWW^5*s^3*t^5 - 12919512*ep^5*mtt^2*mWW^5*s^3*t^5 - 6752432*ep^6*mtt^2*mWW^5*s^3*t^5 - 4296*mtt*mWW^6*s^3*t^5 - 54194*ep*mtt*mWW^6*s^3*t^5 - 129906*ep^2*mtt*mWW^6*s^3*t^5 + 647440*ep^3*mtt*mWW^6*s^3*t^5 + 3556268*ep^4*mtt*mWW^6*s^3*t^5 + 5750212*ep^5*mtt*mWW^6*s^3*t^5 + 3101248*ep^6*mtt*mWW^6*s^3*t^5 + 1048*mWW^7*s^3*t^5 + 6464*ep*mWW^7*s^3*t^5 - 248*ep^2*mWW^7*s^3*t^5 - 61144*ep^3*mWW^7*s^3*t^5 - 135040*ep^4*mWW^7*s^3*t^5 - 128820*ep^5*mWW^7*s^3*t^5 - 57696*ep^6*mWW^7*s^3*t^5 - 3660*ep^2*mtt^6*s^4*t^5 - 33390*ep^3*mtt^6*s^4*t^5 - 106770*ep^4*mtt^6*s^4*t^5 - 144900*ep^5*mtt^6*s^4*t^5 - 71280*ep^6*mtt^6*s^4*t^5 - 29760*ep*mtt^5*mWW*s^4*t^5 - 153075*ep^2*mtt^5*mWW*s^4*t^5 + 198800*ep^3*mtt^5*mWW*s^4*t^5 + 2175425*ep^4*mtt^5*mWW*s^4*t^5 + 3878110*ep^5*mtt^5*mWW*s^4*t^5 + 2141800*ep^6*mtt^5*mWW*s^4*t^5 + 33480*ep*mtt^4*mWW^2*s^4*t^5 + 177077*ep^2*mtt^4*mWW^2*s^4*t^5 - 73910*ep^3*mtt^4*mWW^2*s^4*t^5 - 1639861*ep^4*mtt^4*mWW^2*s^4*t^5 - 2782726*ep^5*mtt^4*mWW^2*s^4*t^5 - 1370920*ep^6*mtt^4*mWW^2*s^4*t^5 + 19362*ep*mtt^3*mWW^3*s^4*t^5 + 111256*ep^2*mtt^3*mWW^3*s^4*t^5 - 225624*ep^3*mtt^3*mWW^3*s^4*t^5 - 2379550*ep^4*mtt^3*mWW^3*s^4*t^5 - 4858780*ep^5*mtt^3*mWW^3*s^4*t^5 - 3123760*ep^6*mtt^3*mWW^3*s^4*t^5 + 640*mtt^2*mWW^4*s^4*t^5 - 9386*ep*mtt^2*mWW^4*s^4*t^5 - 91852*ep^2*mtt^2*mWW^4*s^4*t^5 - 99390*ep^3*mtt^2*mWW^4*s^4*t^5 + 668460*ep^4*mtt^2*mWW^4*s^4*t^5 + 1901632*ep^5*mtt^2*mWW^4*s^4*t^5 + 1409648*ep^6*mtt^2*mWW^4*s^4*t^5 - 1280*mtt*mWW^5*s^4*t^5 - 24598*ep*mtt*mWW^5*s^4*t^5 - 73353*ep^2*mtt*mWW^5*s^4*t^5 + 362504*ep^3*mtt*mWW^5*s^4*t^5 + 2080509*ep^4*mtt*mWW^5*s^4*t^5 + 3324574*ep^5*mtt*mWW^5*s^4*t^5 + 1725256*ep^6*mtt*mWW^5*s^4*t^5 + 640*mWW^6*s^4*t^5 + 10902*ep*mWW^6*s^4*t^5 + 34447*ep^2*mWW^6*s^4*t^5 - 121430*ep^3*mWW^6*s^4*t^5 - 774693*ep^4*mWW^6*s^4*t^5 - 1287670*ep^5*mWW^6*s^4*t^5 - 697304*ep^6*mWW^6*s^4*t^5 + 2016*ep^2*mtt^5*s^5*t^5 + 18360*ep^3*mtt^5*s^5*t^5 + 58572*ep^4*mtt^5*s^5*t^5 + 79272*ep^5*mtt^5*s^5*t^5 + 38880*ep^6*mtt^5*s^5*t^5 + 13920*ep*mtt^4*mWW*s^5*t^5 + 71034*ep^2*mtt^4*mWW*s^5*t^5 - 96470*ep^3*mtt^4*mWW*s^5*t^5 - 1021560*ep^4*mtt^4*mWW*s^5*t^5 - 1808440*ep^5*mtt^4*mWW*s^5*t^5 - 993504*ep^6*mtt^4*mWW*s^5*t^5 - 16992*ep*mtt^3*mWW^2*s^5*t^5 - 89006*ep^2*mtt^3*mWW^2*s^5*t^5 + 67522*ep^3*mtt^3*mWW^2*s^5*t^5 + 1002476*ep^4*mtt^3*mWW^2*s^5*t^5 + 1760152*ep^5*mtt^3*mWW^2*s^5*t^5 + 933728*ep^6*mtt^3*mWW^2*s^5*t^5 - 7392*ep*mtt^2*mWW^3*s^5*t^5 - 39848*ep^2*mtt^2*mWW^3*s^5*t^5 + 87870*ep^3*mtt^2*mWW^3*s^5*t^5 + 823646*ep^4*mtt^2*mWW^3*s^5*t^5 + 1567268*ep^5*mtt^2*mWW^3*s^5*t^5 + 940016*ep^6*mtt^2*mWW^3*s^5*t^5 + 10340*ep*mtt*mWW^4*s^5*t^5 + 57868*ep^2*mtt*mWW^4*s^5*t^5 - 49526*ep^3*mtt*mWW^4*s^5*t^5 - 765490*ep^4*mtt*mWW^4*s^5*t^5 - 1458652*ep^5*mtt*mWW^4*s^5*t^5 - 847120*ep^6*mtt*mWW^4*s^5*t^5 + 124*ep*mWW^5*s^5*t^5 - 1824*ep^2*mWW^5*s^5*t^5 - 25596*ep^3*mWW^5*s^5*t^5 - 90924*ep^4*mWW^5*s^5*t^5 - 130960*ep^5*mWW^5*s^5*t^5 - 68160*ep^6*mWW^5*s^5*t^5 - 540*ep^2*mtt^4*s^6*t^5 - 4902*ep^3*mtt^4*s^6*t^5 - 15570*ep^4*mtt^4*s^6*t^5 - 20964*ep^5*mtt^4*s^6*t^5 - 10224*ep^6*mtt^4*s^6*t^5 - 2304*ep*mtt^3*mWW*s^6*t^5 - 11436*ep^2*mtt^3*mWW*s^6*t^5 + 18282*ep^3*mtt^3*mWW*s^6*t^5 + 173850*ep^4*mtt^3*mWW*s^6*t^5 + 301668*ep^5*mtt^3*mWW*s^6*t^5 + 163440*ep^6*mtt^3*mWW*s^6*t^5 + 3072*ep*mtt^2*mWW^2*s^6*t^5 + 16356*ep^2*mtt^2*mWW^2*s^6*t^5 - 14254*ep^3*mtt^2*mWW^2*s^6*t^5 - 199374*ep^4*mtt^2*mWW^2*s^6*t^5 - 358124*ep^5*mtt^2*mWW^2*s^6*t^5 - 196176*ep^6*mtt^2*mWW^2*s^6*t^5 + 768*ep*mtt*mWW^3*s^6*t^5 + 3756*ep^2*mtt*mWW^3*s^6*t^5 - 6730*ep^3*mtt*mWW^3*s^6*t^5 - 60522*ep^4*mtt*mWW^3*s^6*t^5 - 104900*ep^5*mtt*mWW^3*s^6*t^5 - 57072*ep^6*mtt*mWW^3*s^6*t^5 - 1536*ep*mWW^4*s^6*t^5 - 8136*ep^2*mWW^4*s^6*t^5 + 7604*ep^3*mWW^4*s^6*t^5 + 101616*ep^4*mWW^4*s^6*t^5 + 182320*ep^5*mWW^4*s^6*t^5 + 100032*ep^6*mWW^4*s^6*t^5 + 48*ep^2*mtt^3*s^7*t^5 + 432*ep^3*mtt^3*s^7*t^5 + 1356*ep^4*mtt^3*s^7*t^5 + 1800*ep^5*mtt^3*s^7*t^5 + 864*ep^6*mtt^3*s^7*t^5 - 48*ep^2*mtt^2*mWW*s^7*t^5 - 432*ep^3*mtt^2*mWW*s^7*t^5 - 1356*ep^4*mtt^2*mWW*s^7*t^5 - 1800*ep^5*mtt^2*mWW*s^7*t^5 - 864*ep^6*mtt^2*mWW*s^7*t^5 - 48*ep^2*mtt*mWW^2*s^7*t^5 - 432*ep^3*mtt*mWW^2*s^7*t^5 - 1356*ep^4*mtt*mWW^2*s^7*t^5 - 1800*ep^5*mtt*mWW^2*s^7*t^5 - 864*ep^6*mtt*mWW^2*s^7*t^5 + 48*ep^2*mWW^3*s^7*t^5 + 432*ep^3*mWW^3*s^7*t^5 + 1356*ep^4*mWW^3*s^7*t^5 + 1800*ep^5*mWW^3*s^7*t^5 + 864*ep^6*mWW^3*s^7*t^5 + 264*ep^2*mtt^9*t^6 + 2412*ep^3*mtt^9*t^6 + 7728*ep^4*mtt^9*t^6 + 10512*ep^5*mtt^9*t^6 + 5184*ep^6*mtt^9*t^6 - 369*ep^2*mtt^8*mWW*t^6 - 2874*ep^3*mtt^8*mWW*t^6 - 7023*ep^4*mtt^8*mWW*t^6 - 5946*ep^5*mtt^8*mWW*t^6 - 888*ep^6*mtt^8*mWW*t^6 - 2082*ep^2*mtt^7*mWW^2*t^6 - 21618*ep^3*mtt^7*mWW^2*t^6 - 80700*ep^4*mtt^7*mWW^2*t^6 - 128736*ep^5*mtt^7*mWW^2*t^6 - 74304*ep^6*mtt^7*mWW^2*t^6 - 2448*ep*mtt^6*mWW^3*t^6 - 21330*ep^2*mtt^6*mWW^3*t^6 - 57426*ep^3*mtt^6*mWW^3*t^6 - 30792*ep^4*mtt^6*mWW^3*t^6 + 77784*ep^5*mtt^6*mWW^3*t^6 + 82272*ep^6*mtt^6*mWW^3*t^6 + 7590*ep*mtt^5*mWW^4*t^6 + 79422*ep^2*mtt^5*mWW^4*t^6 + 310512*ep^3*mtt^5*mWW^4*t^6 + 568524*ep^4*mtt^5*mWW^4*t^6 + 482808*ep^5*mtt^5*mWW^4*t^6 + 147744*ep^6*mtt^5*mWW^4*t^6 - 7632*ep*mtt^4*mWW^5*t^6 - 84132*ep^2*mtt^4*mWW^5*t^6 - 353958*ep^3*mtt^4*mWW^5*t^6 - 717102*ep^4*mtt^4*mWW^5*t^6 - 702156*ep^5*mtt^4*mWW^5*t^6 - 265680*ep^6*mtt^4*mWW^5*t^6 + 2112*ep*mtt^3*mWW^6*t^6 + 24156*ep^2*mtt^3*mWW^6*t^6 + 106302*ep^3*mtt^3*mWW^6*t^6 + 226506*ep^4*mtt^3*mWW^6*t^6 + 233748*ep^5*mtt^3*mWW^6*t^6 + 92976*ep^6*mtt^3*mWW^6*t^6 + 516*ep*mtt^2*mWW^7*t^6 + 5550*ep^2*mtt^2*mWW^7*t^6 + 22602*ep^3*mtt^2*mWW^7*t^6 + 44172*ep^4*mtt^2*mWW^7*t^6 + 42240*ep^5*mtt^2*mWW^7*t^6 + 16320*ep^6*mtt^2*mWW^7*t^6 - 102*ep*mtt*mWW^8*t^6 - 1020*ep^2*mtt*mWW^8*t^6 - 3672*ep^3*mtt*mWW^8*t^6 - 5790*ep^4*mtt*mWW^8*t^6 - 3732*ep^5*mtt*mWW^8*t^6 - 624*ep^6*mtt*mWW^8*t^6 - 36*ep*mWW^9*t^6 - 459*ep^2*mWW^9*t^6 - 2280*ep^3*mWW^9*t^6 - 5523*ep^4*mWW^9*t^6 - 6522*ep^5*mWW^9*t^6 - 3000*ep^6*mWW^9*t^6 - 2196*ep^2*mtt^8*s*t^6 - 20034*ep^3*mtt^8*s*t^6 - 64062*ep^4*mtt^8*s*t^6 - 86940*ep^5*mtt^8*s*t^6 - 42768*ep^6*mtt^8*s*t^6 - 4800*ep*mtt^7*mWW*s*t^6 - 22488*ep^2*mtt^7*mWW*s*t^6 + 50788*ep^3*mtt^7*mWW*s*t^6 + 404704*ep^4*mtt^7*mWW*s*t^6 + 688400*ep^5*mtt^7*mWW*s*t^6 + 370496*ep^6*mtt^7*mWW*s*t^6 + 6000*ep*mtt^6*mWW^2*s*t^6 + 43034*ep^2*mtt^6*mWW^2*s*t^6 + 85456*ep^3*mtt^6*mWW^2*s*t^6 + 31358*ep^4*mtt^6*mWW^2*s*t^6 - 18500*ep^5*mtt^6*mWW^2*s*t^6 + 20752*ep^6*mtt^6*mWW^2*s*t^6 + 12322*ep*mtt^5*mWW^3*s*t^6 + 86942*ep^2*mtt^5*mWW^3*s*t^6 + 83040*ep^3*mtt^5*mWW^3*s*t^6 - 580884*ep^4*mtt^5*mWW^3*s*t^6 - 1546476*ep^5*mtt^5*mWW^3*s*t^6 - 1088032*ep^6*mtt^5*mWW^3*s*t^6 + 592*mtt^4*mWW^4*s*t^6 - 15786*ep*mtt^4*mWW^4*s*t^6 - 219528*ep^2*mtt^4*mWW^4*s*t^6 - 943180*ep^3*mtt^4*mWW^4*s*t^6 - 1770442*ep^4*mtt^4*mWW^4*s*t^6 - 1362272*ep^5*mtt^4*mWW^4*s*t^6 - 246432*ep^6*mtt^4*mWW^4*s*t^6 - 1808*mtt^3*mWW^5*s*t^6 - 13034*ep*mtt^3*mWW^5*s*t^6 + 109378*ep^2*mtt^3*mWW^5*s*t^6 + 1220424*ep^3*mtt^3*mWW^5*s*t^6 + 3937524*ep^4*mtt^3*mWW^5*s*t^6 + 5246388*ep^5*mtt^3*mWW^5*s*t^6 + 2489840*ep^6*mtt^3*mWW^5*s*t^6 + 1792*mtt^2*mWW^6*s*t^6 + 21684*ep*mtt^2*mWW^6*s*t^6 + 25382*ep^2*mtt^2*mWW^6*s*t^6 - 492938*ep^3*mtt^2*mWW^6*s*t^6 - 2179868*ep^4*mtt^2*mWW^6*s*t^6 - 3342188*ep^5*mtt^2*mWW^6*s*t^6 - 1754672*ep^6*mtt^2*mWW^6*s*t^6 - 528*mtt*mWW^7*s*t^6 - 4988*ep*mtt*mWW^7*s*t^6 - 15854*ep^2*mtt*mWW^7*s*t^6 - 7088*ep^3*mtt*mWW^7*s*t^6 + 78898*ep^4*mtt*mWW^7*s*t^6 + 185668*ep^5*mtt*mWW^7*s*t^6 + 124864*ep^6*mtt*mWW^7*s*t^6 - 48*mWW^8*s*t^6 - 1398*ep*mWW^8*s*t^6 - 4670*ep^2*mWW^8*s*t^6 + 23532*ep^3*mWW^8*s*t^6 + 142772*ep^4*mWW^8*s*t^6 + 235920*ep^5*mWW^8*s*t^6 + 125952*ep^6*mWW^8*s*t^6 + 6480*ep^2*mtt^7*s^2*t^6 + 59040*ep^3*mtt^7*s^2*t^6 + 188460*ep^4*mtt^7*s^2*t^6 + 255240*ep^5*mtt^7*s^2*t^6 + 125280*ep^6*mtt^7*s^2*t^6 + 23040*ep*mtt^6*mWW*s^2*t^6 + 113550*ep^2*mtt^6*mWW*s^2*t^6 - 197880*ep^3*mtt^6*mWW*s^2*t^6 - 1819150*ep^4*mtt^6*mWW*s^2*t^6 - 3176100*ep^5*mtt^6*mWW*s^2*t^6 - 1738160*ep^6*mtt^6*mWW*s^2*t^6 - 32784*ep*mtt^5*mWW^2*s^2*t^6 - 193874*ep^2*mtt^5*mWW^2*s^2*t^6 - 52340*ep^3*mtt^5*mWW^2*s^2*t^6 + 1373094*ep^4*mtt^5*mWW^2*s^2*t^6 + 2608084*ep^5*mtt^5*mWW^2*s^2*t^6 + 1372528*ep^6*mtt^5*mWW^2*s^2*t^6 - 22568*ep*mtt^4*mWW^3*s^2*t^6 - 132162*ep^2*mtt^4*mWW^3*s^2*t^6 + 125540*ep^3*mtt^4*mWW^3*s^2*t^6 + 2031398*ep^4*mtt^4*mWW^3*s^2*t^6 + 4280464*ep^5*mtt^4*mWW^3*s^2*t^6 + 2789456*ep^6*mtt^4*mWW^3*s^2*t^6 - 1008*mtt^3*mWW^4*s^2*t^6 + 31522*ep*mtt^3*mWW^4*s^2*t^6 + 311812*ep^2*mtt^3*mWW^4*s^2*t^6 + 783850*ep^3*mtt^3*mWW^4*s^2*t^6 + 76560*ep^4*mtt^3*mWW^4*s^2*t^6 - 1965764*ep^5*mtt^3*mWW^4*s^2*t^6 - 1825504*ep^6*mtt^3*mWW^4*s^2*t^6 + 2600*mtt^2*mWW^5*s^2*t^6 + 27168*ep*mtt^2*mWW^5*s^2*t^6 - 47900*ep^2*mtt^2*mWW^5*s^2*t^6 - 1215028*ep^3*mtt^2*mWW^5*s^2*t^6 - 4317028*ep^4*mtt^2*mWW^5*s^2*t^6 - 5844756*ep^5*mtt^2*mWW^5*s^2*t^6 - 2723376*ep^6*mtt^2*mWW^5*s^2*t^6 - 2240*mtt*mWW^6*s^2*t^6 - 33942*ep*mtt*mWW^6*s^2*t^6 - 79338*ep^2*mtt*mWW^6*s^2*t^6 + 546362*ep^3*mtt*mWW^6*s^2*t^6 + 2822578*ep^4*mtt*mWW^6*s^2*t^6 + 4450912*ep^5*mtt*mWW^6*s^2*t^6 + 2337232*ep^6*mtt*mWW^6*s^2*t^6 + 648*mWW^7*s^2*t^6 + 7564*ep*mWW^7*s^2*t^6 + 21120*ep^2*mWW^7*s^2*t^6 - 52352*ep^3*mWW^7*s^2*t^6 - 364648*ep^4*mWW^7*s^2*t^6 - 619312*ep^5*mWW^7*s^2*t^6 - 342448*ep^6*mWW^7*s^2*t^6 - 9240*ep^2*mtt^6*s^3*t^6 - 84060*ep^3*mtt^6*s^3*t^6 - 267780*ep^4*mtt^6*s^3*t^6 - 361800*ep^5*mtt^6*s^3*t^6 - 177120*ep^6*mtt^6*s^3*t^6 - 37440*ep*mtt^5*mWW*s^3*t^6 - 186000*ep^2*mtt^5*mWW*s^3*t^6 + 307620*ep^3*mtt^5*mWW*s^3*t^6 + 2910140*ep^4*mtt^5*mWW*s^3*t^6 + 5097720*ep^5*mtt^5*mWW*s^3*t^6 + 2793760*ep^6*mtt^5*mWW*s^3*t^6 + 56796*ep*mtt^4*mWW^2*s^3*t^6 + 314924*ep^2*mtt^4*mWW^2*s^3*t^6 - 114964*ep^3*mtt^4*mWW^2*s^3*t^6 - 3132180*ep^4*mtt^4*mWW^2*s^3*t^6 - 5742184*ep^5*mtt^4*mWW^2*s^3*t^6 - 3112912*ep^6*mtt^4*mWW^2*s^3*t^6 + 14266*ep*mtt^3*mWW^3*s^3*t^6 + 72466*ep^2*mtt^3*mWW^3*s^3*t^6 - 238024*ep^3*mtt^3*mWW^3*s^3*t^6 - 1926012*ep^4*mtt^3*mWW^3*s^3*t^6 - 3748876*ep^5*mtt^3*mWW^3*s^3*t^6 - 2361584*ep^6*mtt^3*mWW^3*s^3*t^6 + 400*mtt^2*mWW^4*s^3*t^6 - 40100*ep*mtt^2*mWW^4*s^3*t^6 - 268994*ep^2*mtt^2*mWW^4*s^3*t^6 - 104270*ep^3*mtt^2*mWW^4*s^3*t^6 + 2236420*ep^4*mtt^2*mWW^4*s^3*t^6 + 4994932*ep^5*mtt^2*mWW^4*s^3*t^6 + 3171696*ep^6*mtt^2*mWW^4*s^3*t^6 - 752*mtt*mWW^5*s^3*t^6 - 1998*ep*mtt*mWW^5*s^3*t^6 + 51486*ep^2*mtt*mWW^5*s^3*t^6 + 376936*ep^3*mtt*mWW^5*s^3*t^6 + 969184*ep^4*mtt*mWW^5*s^3*t^6 + 1012180*ep^5*mtt*mWW^5*s^3*t^6 + 337584*ep^6*mtt*mWW^5*s^3*t^6 + 352*mWW^6*s^3*t^6 + 8476*ep*mWW^6*s^3*t^6 + 25958*ep^2*mWW^6*s^3*t^6 - 137838*ep^3*mWW^6*s^3*t^6 - 772972*ep^4*mWW^6*s^3*t^6 - 1230372*ep^5*mWW^6*s^3*t^6 - 641824*ep^6*mWW^6*s^3*t^6 + 6840*ep^2*mtt^5*s^4*t^6 + 62100*ep^3*mtt^5*s^4*t^6 + 197280*ep^4*mtt^5*s^4*t^6 + 265680*ep^5*mtt^5*s^4*t^6 + 129600*ep^6*mtt^5*s^4*t^6 + 24960*ep*mtt^4*mWW*s^4*t^6 + 122715*ep^2*mtt^4*mWW*s^4*t^6 - 214270*ep^3*mtt^4*mWW*s^4*t^6 - 1958735*ep^4*mtt^4*mWW*s^4*t^6 - 3407210*ep^5*mtt^4*mWW*s^4*t^6 - 1858360*ep^6*mtt^4*mWW*s^4*t^6 - 39648*ep*mtt^3*mWW^2*s^4*t^6 - 213560*ep^2*mtt^3*mWW^2*s^4*t^6 + 147918*ep^3*mtt^3*mWW^2*s^4*t^6 + 2438694*ep^4*mtt^3*mWW^2*s^4*t^6 + 4418668*ep^5*mtt^3*mWW^2*s^4*t^6 + 2419728*ep^6*mtt^3*mWW^2*s^4*t^6 + 176*ep*mtt^2*mWW^3*s^4*t^6 + 5284*ep^2*mtt^2*mWW^3*s^4*t^6 + 93566*ep^3*mtt^2*mWW^3*s^4*t^6 + 437050*ep^4*mtt^2*mWW^3*s^4*t^6 + 792356*ep^5*mtt^2*mWW^3*s^4*t^6 + 496048*ep^6*mtt^2*mWW^3*s^4*t^6 + 18884*ep*mtt*mWW^4*s^4*t^6 + 107596*ep^2*mtt*mWW^4*s^4*t^6 - 68586*ep^3*mtt*mWW^4*s^4*t^6 - 1299942*ep^4*mtt*mWW^4*s^4*t^6 - 2490428*ep^5*mtt*mWW^4*s^4*t^6 - 1443664*ep^6*mtt*mWW^4*s^4*t^6 - 4372*ep*mWW^5*s^4*t^6 - 28947*ep^2*mWW^5*s^4*t^6 - 21376*ep^3*mWW^5*s^4*t^6 + 183637*ep^4*mWW^5*s^4*t^6 + 418342*ep^5*mWW^5*s^4*t^6 + 255496*ep^6*mWW^5*s^4*t^6 - 2484*ep^2*mtt^4*s^5*t^6 - 22482*ep^3*mtt^4*s^5*t^6 - 71118*ep^4*mtt^4*s^5*t^6 - 95292*ep^5*mtt^4*s^5*t^6 - 46224*ep^6*mtt^4*s^5*t^6 - 5760*ep*mtt^3*mWW*s^5*t^6 - 26976*ep^2*mtt^3*mWW*s^5*t^6 + 60504*ep^3*mtt^3*mWW*s^5*t^6 + 482268*ep^4*mtt^3*mWW*s^5*t^6 + 819336*ep^5*mtt^3*mWW*s^5*t^6 + 440928*ep^6*mtt^3*mWW*s^5*t^6 + 9600*ep*mtt^2*mWW^2*s^5*t^6 + 51312*ep^2*mtt^2*mWW^2*s^5*t^6 - 43280*ep^3*mtt^2*mWW^2*s^5*t^6 - 621396*ep^4*mtt^2*mWW^2*s^5*t^6 - 1120696*ep^5*mtt^2*mWW^2*s^5*t^6 - 615840*ep^6*mtt^2*mWW^2*s^5*t^6 - 1920*ep*mtt*mWW^3*s^5*t^6 - 11760*ep^2*mtt*mWW^3*s^5*t^6 - 5024*ep^3*mtt*mWW^3*s^5*t^6 + 80460*ep^4*mtt*mWW^3*s^5*t^6 + 164552*ep^5*mtt*mWW^3*s^5*t^6 + 93792*ep^6*mtt*mWW^3*s^5*t^6 - 1920*ep*mWW^4*s^5*t^6 - 10092*ep^2*mWW^4*s^5*t^6 + 10282*ep^3*mWW^4*s^5*t^6 + 129786*ep^4*mWW^4*s^5*t^6 + 232100*ep^5*mWW^4*s^5*t^6 + 127344*ep^6*mWW^4*s^5*t^6 + 336*ep^2*mtt^3*s^6*t^6 + 3024*ep^3*mtt^3*s^6*t^6 + 9492*ep^4*mtt^3*s^6*t^6 + 12600*ep^5*mtt^3*s^6*t^6 + 6048*ep^6*mtt^3*s^6*t^6 - 432*ep^2*mtt^2*mWW*s^6*t^6 - 3888*ep^3*mtt^2*mWW*s^6*t^6 - 12204*ep^4*mtt^2*mWW*s^6*t^6 - 16200*ep^5*mtt^2*mWW*s^6*t^6 - 7776*ep^6*mtt^2*mWW*s^6*t^6 - 144*ep^2*mtt*mWW^2*s^6*t^6 - 1296*ep^3*mtt*mWW^2*s^6*t^6 - 4068*ep^4*mtt*mWW^2*s^6*t^6 - 5400*ep^5*mtt*mWW^2*s^6*t^6 - 2592*ep^6*mtt*mWW^2*s^6*t^6 + 240*ep^2*mWW^3*s^6*t^6 + 2160*ep^3*mWW^3*s^6*t^6 + 6780*ep^4*mWW^3*s^6*t^6 + 9000*ep^5*mWW^3*s^6*t^6 + 4320*ep^6*mWW^3*s^6*t^6 - 828*ep^2*mtt^8*t^7 - 7542*ep^3*mtt^8*t^7 - 24066*ep^4*mtt^8*t^7 - 32580*ep^5*mtt^8*t^7 - 15984*ep^6*mtt^8*t^7 + 1344*ep^2*mtt^7*mWW*t^7 + 11706*ep^3*mtt^7*mWW*t^7 + 34998*ep^4*mtt^7*mWW*t^7 + 43500*ep^5*mtt^7*mWW*t^7 + 19152*ep^6*mtt^7*mWW*t^7 + 2592*ep^2*mtt^6*mWW^2*t^7 + 26214*ep^3*mtt^6*mWW^2*t^7 + 95106*ep^4*mtt^6*mWW^2*t^7 + 147684*ep^5*mtt^6*mWW^2*t^7 + 83184*ep^6*mtt^6*mWW^2*t^7 + 1698*ep*mtt^5*mWW^3*t^7 + 11880*ep^2*mtt^5*mWW^3*t^7 + 11838*ep^3*mtt^5*mWW^3*t^7 - 74244*ep^4*mtt^5*mWW^3*t^7 - 193536*ep^5*mtt^5*mWW^3*t^7 - 131136*ep^6*mtt^5*mWW^3*t^7 - 5220*ep*mtt^4*mWW^4*t^7 - 54402*ep^2*mtt^4*mWW^4*t^7 - 210084*ep^3*mtt^4*mWW^4*t^7 - 373602*ep^4*mtt^4*mWW^4*t^7 - 298380*ep^5*mtt^4*mWW^4*t^7 - 79632*ep^6*mtt^4*mWW^4*t^7 + 5208*ep*mtt^3*mWW^5*t^7 + 59520*ep^2*mtt^3*mWW^5*t^7 + 260100*ep^3*mtt^3*mWW^5*t^7 + 545880*ep^4*mtt^3*mWW^5*t^7 + 551712*ep^5*mtt^3*mWW^5*t^7 + 215040*ep^6*mtt^3*mWW^5*t^7 - 1488*ep*mtt^2*mWW^6*t^7 - 17796*ep^2*mtt^2*mWW^6*t^7 - 81888*ep^3*mtt^2*mWW^6*t^7 - 181716*ep^4*mtt^2*mWW^6*t^7 - 194904*ep^5*mtt^2*mWW^6*t^7 - 80928*ep^6*mtt^2*mWW^6*t^7 - 258*ep*mtt*mWW^7*t^7 - 3096*ep^2*mtt*mWW^7*t^7 - 14268*ep^3*mtt*mWW^7*t^7 - 31674*ep^4*mtt*mWW^7*t^7 - 34092*ep^5*mtt*mWW^7*t^7 - 14352*ep^6*mtt*mWW^7*t^7 + 60*ep*mWW^8*t^7 + 786*ep^2*mWW^8*t^7 + 3924*ep^3*mWW^8*t^7 + 9318*ep^4*mWW^8*t^7 + 10596*ep^5*mWW^8*t^7 + 4656*ep^6*mWW^8*t^7 + 5040*ep^2*mtt^7*s*t^7 + 45840*ep^3*mtt^7*s*t^7 + 145980*ep^4*mtt^7*s*t^7 + 197160*ep^5*mtt^7*s*t^7 + 96480*ep^6*mtt^7*s*t^7 + 6720*ep*mtt^6*mWW*s*t^7 + 27252*ep^2*mtt^6*mWW*s*t^7 - 110036*ep^3*mtt^6*mWW*s*t^7 - 692692*ep^4*mtt^6*mWW*s*t^7 - 1138024*ep^5*mtt^6*mWW*s*t^7 - 606560*ep^6*mtt^6*mWW*s*t^7 - 12384*ep*mtt^5*mWW^2*s*t^7 - 76331*ep^2*mtt^5*mWW^2*s*t^7 - 37500*ep^3*mtt^5*mWW^2*s*t^7 + 493805*ep^4*mtt^5*mWW^2*s*t^7 + 997814*ep^5*mtt^5*mWW^2*s*t^7 + 549896*ep^6*mtt^5*mWW^2*s*t^7 - 5368*ep*mtt^4*mWW^3*s*t^7 - 23430*ep^2*mtt^4*mWW^3*s*t^7 + 92078*ep^3*mtt^4*mWW^3*s*t^7 + 659384*ep^4*mtt^4*mWW^3*s*t^7 + 1235120*ep^5*mtt^4*mWW^3*s*t^7 + 762016*ep^6*mtt^4*mWW^3*s*t^7 - 120*mtt^3*mWW^4*s*t^7 + 20218*ep*mtt^3*mWW^4*s*t^7 + 161650*ep^2*mtt^3*mWW^4*s*t^7 + 325520*ep^3*mtt^3*mWW^4*s*t^7 - 193576*ep^4*mtt^3*mWW^4*s*t^7 - 1178104*ep^5*mtt^3*mWW^4*s*t^7 - 901888*ep^6*mtt^3*mWW^4*s*t^7 + 408*mtt^2*mWW^5*s*t^7 - 5946*ep*mtt^2*mWW^5*s*t^7 - 107458*ep^2*mtt^2*mWW^5*s*t^7 - 533028*ep^3*mtt^2*mWW^5*s*t^7 - 1161464*ep^4*mtt^2*mWW^5*s*t^7 - 1135928*ep^5*mtt^2*mWW^5*s*t^7 - 392384*ep^6*mtt^2*mWW^5*s*t^7 - 456*mtt*mWW^6*s*t^7 - 5846*ep*mtt*mWW^6*s*t^7 + 3999*ep^2*mtt*mWW^6*s*t^7 + 232828*ep^3*mtt*mWW^6*s*t^7 + 889657*ep^4*mtt*mWW^6*s*t^7 + 1271014*ep^5*mtt*mWW^6*s*t^7 + 630824*ep^6*mtt*mWW^6*s*t^7 + 168*mWW^7*s*t^7 + 2606*ep*mWW^7*s*t^7 + 9278*ep^2*mWW^7*s*t^7 - 15702*ep^3*mWW^7*s*t^7 - 141094*ep^4*mWW^7*s*t^7 - 249052*ep^5*mWW^7*s*t^7 - 138384*ep^6*mWW^7*s*t^7 - 11160*ep^2*mtt^6*s^2*t^7 - 101340*ep^3*mtt^6*s^2*t^7 - 322020*ep^4*mtt^6*s^2*t^7 - 433800*ep^5*mtt^6*s^2*t^7 - 211680*ep^6*mtt^6*s^2*t^7 - 22560*ep*mtt^5*mWW*s^2*t^7 - 100884*ep^2*mtt^5*mWW*s^2*t^7 + 285632*ep^3*mtt^5*mWW*s^2*t^7 + 2066284*ep^4*mtt^5*mWW*s^2*t^7 + 3483688*ep^5*mtt^5*mWW*s^2*t^7 + 1879520*ep^6*mtt^5*mWW*s^2*t^7 + 43404*ep*mtt^4*mWW^2*s^2*t^7 + 242053*ep^2*mtt^4*mWW^2*s^2*t^7 - 106256*ep^3*mtt^4*mWW^2*s^2*t^7 - 2542987*ep^4*mtt^4*mWW^2*s^2*t^7 - 4716942*ep^5*mtt^4*mWW^2*s^2*t^7 - 2606264*ep^6*mtt^4*mWW^2*s^2*t^7 - 3804*ep*mtt^3*mWW^3*s^2*t^7 - 39042*ep^2*mtt^3*mWW^3*s^2*t^7 - 183500*ep^3*mtt^3*mWW^3*s^2*t^7 - 495714*ep^4*mtt^3*mWW^3*s^2*t^7 - 762732*ep^5*mtt^3*mWW^3*s^2*t^7 - 483920*ep^6*mtt^3*mWW^3*s^2*t^7 + 64*mtt^2*mWW^4*s^2*t^7 - 30480*ep*mtt^2*mWW^4*s^2*t^7 - 187470*ep^2*mtt^2*mWW^4*s^2*t^7 - 19428*ep^3*mtt^2*mWW^4*s^2*t^7 + 1690874*ep^4*mtt^2*mWW^4*s^2*t^7 + 3531364*ep^5*mtt^2*mWW^4*s^2*t^7 + 2149312*ep^6*mtt^2*mWW^4*s^2*t^7 - 112*mtt*mWW^5*s^2*t^7 + 11936*ep*mtt*mWW^5*s^2*t^7 + 99568*ep^2*mtt*mWW^5*s^2*t^7 + 218208*ep^3*mtt*mWW^5*s^2*t^7 - 56880*ep^4*mtt*mWW^5*s^2*t^7 - 638624*ep^5*mtt*mWW^5*s^2*t^7 - 508704*ep^6*mtt*mWW^5*s^2*t^7 + 48*mWW^6*s^2*t^7 + 1504*ep*mWW^6*s^2*t^7 - 2921*ep^2*mWW^6*s^2*t^7 - 92020*ep^3*mWW^6*s^2*t^7 - 335525*ep^4*mWW^6*s^2*t^7 - 457770*ep^5*mWW^6*s^2*t^7 - 215960*ep^6*mWW^6*s^2*t^7 + 11520*ep^2*mtt^5*s^3*t^7 + 104400*ep^3*mtt^5*s^3*t^7 + 330840*ep^4*mtt^5*s^3*t^7 + 444240*ep^5*mtt^5*s^3*t^7 + 216000*ep^6*mtt^5*s^3*t^7 + 23520*ep*mtt^4*mWW*s^3*t^7 + 105252*ep^2*mtt^4*mWW*s^3*t^7 - 295276*ep^3*mtt^4*mWW*s^3*t^7 - 2138472*ep^4*mtt^4*mWW*s^3*t^7 - 3598784*ep^5*mtt^4*mWW*s^3*t^7 - 1937280*ep^6*mtt^4*mWW*s^3*t^7 - 46224*ep*mtt^3*mWW^2*s^3*t^7 - 247464*ep^2*mtt^3*mWW^2*s^3*t^7 + 204664*ep^3*mtt^3*mWW^2*s^3*t^7 + 2996256*ep^4*mtt^3*mWW^2*s^3*t^7 + 5424768*ep^5*mtt^3*mWW^2*s^3*t^7 + 2987680*ep^6*mtt^3*mWW^2*s^3*t^7 + 15416*ep*mtt^2*mWW^3*s^3*t^7 + 94394*ep^2*mtt^2*mWW^3*s^3*t^7 + 59628*ep^3*mtt^2*mWW^3*s^3*t^7 - 546134*ep^4*mtt^2*mWW^3*s^3*t^7 - 1124964*ep^5*mtt^2*mWW^3*s^3*t^7 - 617680*ep^6*mtt^2*mWW^3*s^3*t^7 + 13740*ep*mtt*mWW^4*s^3*t^7 + 74870*ep^2*mtt*mWW^4*s^3*t^7 - 74512*ep^3*mtt*mWW^4*s^3*t^7 - 998150*ep^4*mtt*mWW^4*s^3*t^7 - 1853364*ep^5*mtt*mWW^4*s^3*t^7 - 1060624*ep^6*mtt*mWW^4*s^3*t^7 - 6452*ep*mWW^5*s^3*t^7 - 38668*ep^2*mWW^5*s^3*t^7 + 232*ep^3*mWW^5*s^3*t^7 + 352972*ep^4*mWW^5*s^3*t^7 + 704648*ep^5*mWW^5*s^3*t^7 + 410368*ep^6*mWW^5*s^3*t^7 - 5580*ep^2*mtt^4*s^4*t^7 - 50430*ep^3*mtt^4*s^4*t^7 - 159210*ep^4*mtt^4*s^4*t^7 - 212820*ep^5*mtt^4*s^4*t^7 - 102960*ep^6*mtt^4*s^4*t^7 - 7680*ep*mtt^3*mWW*s^4*t^7 - 31380*ep^2*mtt^3*mWW*s^4*t^7 + 122230*ep^3*mtt^3*mWW*s^4*t^7 + 774630*ep^4*mtt^3*mWW*s^4*t^7 + 1269020*ep^5*mtt^3*mWW*s^4*t^7 + 673680*ep^6*mtt^3*mWW*s^4*t^7 + 15360*ep*mtt^2*mWW^2*s^4*t^7 + 80100*ep^2*mtt^2*mWW^2*s^4*t^7 - 87710*ep^3*mtt^2*mWW^2*s^4*t^7 - 1054230*ep^4*mtt^2*mWW^2*s^4*t^7 - 1876060*ep^5*mtt^2*mWW^2*s^4*t^7 - 1026960*ep^6*mtt^2*mWW^2*s^4*t^7 - 7680*ep*mtt*mWW^3*s^4*t^7 - 43740*ep^2*mtt*mWW^3*s^4*t^7 + 10450*ep^3*mtt*mWW^3*s^4*t^7 + 421410*ep^4*mtt*mWW^3*s^4*t^7 + 796340*ep^5*mtt*mWW^3*s^4*t^7 + 444720*ep^6*mtt*mWW^3*s^4*t^7 + 600*ep^2*mWW^4*s^4*t^7 + 5460*ep^3*mWW^4*s^4*t^7 + 17400*ep^4*mWW^4*s^4*t^7 + 23520*ep^5*mWW^4*s^4*t^7 + 11520*ep^6*mWW^4*s^4*t^7 + 1008*ep^2*mtt^3*s^5*t^7 + 9072*ep^3*mtt^3*s^5*t^7 + 28476*ep^4*mtt^3*s^5*t^7 + 37800*ep^5*mtt^3*s^5*t^7 + 18144*ep^6*mtt^3*s^5*t^7 - 1584*ep^2*mtt^2*mWW*s^5*t^7 - 14256*ep^3*mtt^2*mWW*s^5*t^7 - 44748*ep^4*mtt^2*mWW*s^5*t^7 - 59400*ep^5*mtt^2*mWW*s^5*t^7 - 28512*ep^6*mtt^2*mWW*s^5*t^7 + 144*ep^2*mtt*mWW^2*s^5*t^7 + 1296*ep^3*mtt*mWW^2*s^5*t^7 + 4068*ep^4*mtt*mWW^2*s^5*t^7 + 5400*ep^5*mtt*mWW^2*s^5*t^7 + 2592*ep^6*mtt*mWW^2*s^5*t^7 + 432*ep^2*mWW^3*s^5*t^7 + 3888*ep^3*mWW^3*s^5*t^7 + 12204*ep^4*mWW^3*s^5*t^7 + 16200*ep^5*mWW^3*s^5*t^7 + 7776*ep^6*mWW^3*s^5*t^7 + 1440*ep^2*mtt^7*t^8 + 13080*ep^3*mtt^7*t^8 + 41580*ep^4*mtt^7*t^8 + 56040*ep^5*mtt^7*t^8 + 27360*ep^6*mtt^7*t^8 - 2928*ep^2*mtt^6*mWW*t^8 - 26256*ep^3*mtt^6*mWW*t^8 - 81972*ep^4*mtt^6*mWW*t^8 - 108024*ep^5*mtt^6*mWW*t^8 - 51360*ep^6*mtt^6*mWW*t^8 - 1143*ep^2*mtt^5*mWW^2*t^8 - 11976*ep^3*mtt^5*mWW^2*t^8 - 45075*ep^4*mtt^5*mWW^2*t^8 - 72282*ep^5*mtt^5*mWW^2*t^8 - 41784*ep^6*mtt^5*mWW^2*t^8 - 612*ep*mtt^4*mWW^3*t^8 - 576*ep^2*mtt^4*mWW^3*t^8 + 30618*ep^3*mtt^4*mWW^3*t^8 + 142998*ep^4*mtt^4*mWW^3*t^8 + 235116*ep^5*mtt^4*mWW^3*t^8 + 132816*ep^6*mtt^4*mWW^3*t^8 + 1944*ep*mtt^3*mWW^4*t^8 + 18072*ep^2*mtt^3*mWW^4*t^8 + 57246*ep^3*mtt^3*mWW^4*t^8 + 67530*ep^4*mtt^3*mWW^4*t^8 + 6708*ep^5*mtt^3*mWW^4*t^8 - 25680*ep^6*mtt^3*mWW^4*t^8 - 2028*ep*mtt^2*mWW^5*t^8 - 23622*ep^2*mtt^2*mWW^5*t^8 - 104922*ep^3*mtt^2*mWW^5*t^8 - 222396*ep^4*mtt^2*mWW^5*t^8 - 225312*ep^5*mtt^2*mWW^5*t^8 - 87360*ep^6*mtt^2*mWW^5*t^8 + 672*ep*mtt*mWW^6*t^8 + 8535*ep^2*mtt*mWW^6*t^8 + 41490*ep^3*mtt*mWW^6*t^8 + 96357*ep^4*mtt*mWW^6*t^8 + 107310*ep^5*mtt*mWW^6*t^8 + 46056*ep^6*mtt*mWW^6*t^8 + 24*ep*mWW^7*t^8 + 222*ep^2*mWW^7*t^8 + 720*ep^3*mWW^7*t^8 + 978*ep^4*mWW^7*t^8 + 444*ep^5*mWW^7*t^8 - 48*ep^6*mWW^7*t^8 - 6540*ep^2*mtt^6*s*t^8 - 59310*ep^3*mtt^6*s*t^8 - 188130*ep^4*mtt^6*s*t^8 - 252900*ep^5*mtt^6*s*t^8 - 123120*ep^6*mtt^6*s*t^8 - 5280*ep*mtt^5*mWW*s*t^8 - 14691*ep^2*mtt^5*mWW*s*t^8 + 147248*ep^3*mtt^5*mWW*s*t^8 + 736457*ep^4*mtt^5*mWW*s*t^8 + 1151758*ep^5*mtt^5*mWW*s*t^8 + 601768*ep^6*mtt^5*mWW*s*t^8 + 12240*ep*mtt^4*mWW^2*s*t^8 + 66266*ep^2*mtt^4*mWW^2*s*t^8 - 50446*ep^3*mtt^4*mWW^2*s*t^8 - 786980*ep^4*mtt^4*mWW^2*s*t^8 - 1429772*ep^5*mtt^4*mWW^2*s*t^8 - 786288*ep^6*mtt^4*mWW^2*s*t^8 - 4256*ep*mtt^3*mWW^3*s*t^8 - 35898*ep^2*mtt^3*mWW^3*s*t^8 - 98976*ep^3*mtt^3*mWW^3*s*t^8 - 101670*ep^4*mtt^3*mWW^3*s*t^8 - 32368*ep^5*mtt^3*mWW^3*s*t^8 - 5472*ep^6*mtt^3*mWW^3*s*t^8 - 16*mtt^2*mWW^4*s*t^8 - 7654*ep*mtt^2*mWW^4*s*t^8 - 42274*ep^2*mtt^2*mWW^4*s*t^8 + 24600*ep^3*mtt^2*mWW^4*s*t^8 + 491412*ep^4*mtt^2*mWW^4*s*t^8 + 949156*ep^5*mtt^2*mWW^4*s*t^8 + 558416*ep^6*mtt^2*mWW^4*s*t^8 + 32*mtt*mWW^5*s*t^8 + 5588*ep*mtt*mWW^5*s*t^8 + 40923*ep^2*mtt*mWW^5*s*t^8 + 74964*ep^3*mtt*mWW^5*s*t^8 - 67997*ep^4*mtt*mWW^5*s*t^8 - 304106*ep^5*mtt*mWW^5*s*t^8 - 216024*ep^6*mtt*mWW^5*s*t^8 - 16*mWW^6*s*t^8 - 638*ep*mWW^6*s*t^8 - 7786*ep^2*mWW^6*s*t^8 - 38080*ep^3*mWW^6*s*t^8 - 83092*ep^4*mWW^6*s*t^8 - 81768*ep^5*mWW^6*s*t^8 - 29280*ep^6*mWW^6*s*t^8 + 10440*ep^2*mtt^5*s^2*t^8 + 94500*ep^3*mtt^5*s^2*t^8 + 298980*ep^4*mtt^5*s^2*t^8 + 400680*ep^5*mtt^5*s^2*t^8 + 194400*ep^6*mtt^5*s^2*t^8 + 11328*ep*mtt^4*mWW*s^2*t^8 + 39075*ep^2*mtt^4*mWW*s^2*t^8 - 247028*ep^3*mtt^4*mWW*s^2*t^8 - 1360065*ep^4*mtt^4*mWW*s^2*t^8 - 2173294*ep^5*mtt^4*mWW*s^2*t^8 - 1145256*ep^6*mtt^4*mWW*s^2*t^8 - 26448*ep*mtt^3*mWW^2*s^2*t^8 - 136102*ep^2*mtt^3*mWW^2*s^2*t^8 + 171020*ep^3*mtt^3*mWW^2*s^2*t^8 + 1895326*ep^4*mtt^3*mWW^2*s^2*t^8 + 3359484*ep^5*mtt^3*mWW^2*s^2*t^8 + 1839920*ep^6*mtt^3*mWW^2*s^2*t^8 + 15264*ep*mtt^2*mWW^3*s^2*t^8 + 92846*ep^2*mtt^2*mWW^3*s^2*t^8 + 31232*ep^3*mtt^2*mWW^3*s^2*t^8 - 685654*ep^4*mtt^2*mWW^3*s^2*t^8 - 1387644*ep^5*mtt^2*mWW^3*s^2*t^8 - 787184*ep^6*mtt^2*mWW^3*s^2*t^8 + 3460*ep*mtt*mWW^4*s^2*t^8 + 13526*ep^2*mtt*mWW^4*s^2*t^8 - 63028*ep^3*mtt*mWW^4*s^2*t^8 - 377458*ep^4*mtt*mWW^4*s^2*t^8 - 623764*ep^5*mtt*mWW^4*s^2*t^8 - 341456*ep^6*mtt*mWW^4*s^2*t^8 - 3604*ep*mWW^5*s^2*t^8 - 19809*ep^2*mWW^5*s^2*t^8 + 13088*ep^3*mWW^5*s^2*t^8 + 228199*ep^4*mWW^5*s^2*t^8 + 423674*ep^5*mWW^5*s^2*t^8 + 239192*ep^6*mWW^5*s^2*t^8 - 7020*ep^2*mtt^4*s^3*t^8 - 63390*ep^3*mtt^4*s^3*t^8 - 199890*ep^4*mtt^4*s^3*t^8 - 266820*ep^5*mtt^4*s^3*t^8 - 128880*ep^6*mtt^4*s^3*t^8 - 5760*ep*mtt^3*mWW*s^3*t^8 - 16776*ep^2*mtt^3*mWW*s^3*t^8 + 152724*ep^3*mtt^3*mWW*s^3*t^8 + 773568*ep^4*mtt^3*mWW*s^3*t^8 + 1208976*ep^5*mtt^3*mWW*s^3*t^8 + 629568*ep^6*mtt^3*mWW*s^3*t^8 + 13440*ep*mtt^2*mWW^2*s^3*t^8 + 65856*ep^2*mtt^2*mWW^2*s^3*t^8 - 115144*ep^3*mtt^2*mWW^2*s^3*t^8 - 1044348*ep^4*mtt^2*mWW^2*s^3*t^8 - 1805576*ep^5*mtt^2*mWW^2*s^3*t^8 - 978528*ep^6*mtt^2*mWW^2*s^3*t^8 - 9600*ep*mtt*mWW^3*s^3*t^8 - 53304*ep^2*mtt*mWW^3*s^3*t^8 + 25676*ep^3*mtt*mWW^3*s^3*t^8 + 567552*ep^4*mtt*mWW^3*s^3*t^8 + 1051504*ep^5*mtt*mWW^3*s^3*t^8 + 583872*ep^6*mtt*mWW^3*s^3*t^8 + 1920*ep*mWW^4*s^3*t^8 + 11244*ep^2*mWW^4*s^3*t^8 + 134*ep^3*mWW^4*s^3*t^8 - 96882*ep^4*mWW^4*s^3*t^8 - 188084*ep^5*mWW^4*s^3*t^8 - 106032*ep^6*mWW^4*s^3*t^8 + 1680*ep^2*mtt^3*s^4*t^8 + 15120*ep^3*mtt^3*s^4*t^8 + 47460*ep^4*mtt^3*s^4*t^8 + 63000*ep^5*mtt^3*s^4*t^8 + 30240*ep^6*mtt^3*s^4*t^8 - 3120*ep^2*mtt^2*mWW*s^4*t^8 - 28080*ep^3*mtt^2*mWW*s^4*t^8 - 88140*ep^4*mtt^2*mWW*s^4*t^8 - 117000*ep^5*mtt^2*mWW*s^4*t^8 - 56160*ep^6*mtt^2*mWW*s^4*t^8 + 1200*ep^2*mtt*mWW^2*s^4*t^8 + 10800*ep^3*mtt*mWW^2*s^4*t^8 + 33900*ep^4*mtt*mWW^2*s^4*t^8 + 45000*ep^5*mtt*mWW^2*s^4*t^8 + 21600*ep^6*mtt*mWW^2*s^4*t^8 + 240*ep^2*mWW^3*s^4*t^8 + 2160*ep^3*mWW^3*s^4*t^8 + 6780*ep^4*mWW^3*s^4*t^8 + 9000*ep^5*mWW^3*s^4*t^8 + 4320*ep^6*mWW^3*s^4*t^8 - 1500*ep^2*mtt^6*t^9 - 13590*ep^3*mtt^6*t^9 - 43050*ep^4*mtt^6*t^9 - 57780*ep^5*mtt^6*t^9 - 28080*ep^6*mtt^6*t^9 + 3573*ep^2*mtt^5*mWW*t^9 + 32256*ep^3*mtt^5*mWW*t^9 + 101673*ep^4*mtt^5*mWW*t^9 + 135630*ep^5*mtt^5*mWW*t^9 + 65448*ep^6*mtt^5*mWW*t^9 - 1113*ep^2*mtt^4*mWW^2*t^9 - 9546*ep^3*mtt^4*mWW^2*t^9 - 27879*ep^4*mtt^4*mWW^2*t^9 - 33546*ep^5*mtt^4*mWW^2*t^9 - 14136*ep^6*mtt^4*mWW^2*t^9 + 66*ep*mtt^3*mWW^3*t^9 - 2346*ep^2*mtt^3*mWW^3*t^9 - 25836*ep^3*mtt^3*mWW^3*t^9 - 89940*ep^4*mtt^3*mWW^3*t^9 - 130488*ep^5*mtt^3*mWW^3*t^9 - 68256*ep^6*mtt^3*mWW^3*t^9 - 258*ep*mtt^2*mWW^4*t^9 - 390*ep^2*mtt^2*mWW^4*t^9 + 11202*ep^3*mtt^2*mWW^4*t^9 + 53226*ep^4*mtt^2*mWW^4*t^9 + 86868*ep^5*mtt^2*mWW^4*t^9 + 48432*ep^6*mtt^2*mWW^4*t^9 + 318*ep*mtt*mWW^5*t^9 + 3405*ep^2*mtt*mWW^5*t^9 + 13548*ep^3*mtt*mWW^5*t^9 + 24819*ep^4*mtt*mWW^5*t^9 + 20442*ep^5*mtt*mWW^5*t^9 + 5688*ep^6*mtt*mWW^5*t^9 - 126*ep*mWW^6*t^9 - 1629*ep^2*mWW^6*t^9 - 8034*ep^3*mWW^6*t^9 - 18849*ep^4*mWW^6*t^9 - 21126*ep^5*mWW^6*t^9 - 9096*ep^6*mWW^6*t^9 + 4896*ep^2*mtt^5*s*t^9 + 44280*ep^3*mtt^5*s*t^9 + 139932*ep^4*mtt^5*s*t^9 + 187272*ep^5*mtt^5*s*t^9 + 90720*ep^6*mtt^5*s*t^9 + 2208*ep*mtt^4*mWW*s*t^9 + 282*ep^2*mtt^4*mWW*s*t^9 - 114382*ep^3*mtt^4*mWW*s*t^9 - 473968*ep^4*mtt^4*mWW*s*t^9 - 702440*ep^5*mtt^4*mWW*s*t^9 - 357920*ep^6*mtt^4*mWW*s*t^9 - 5952*ep*mtt^3*mWW^2*s*t^9 - 26206*ep^2*mtt^3*mWW^2*s*t^9 + 78754*ep^3*mtt^3*mWW^2*s*t^9 + 553980*ep^4*mtt^3*mWW^2*s*t^9 + 926520*ep^5*mtt^3*mWW^2*s*t^9 + 496544*ep^6*mtt^3*mWW^2*s*t^9 + 4568*ep*mtt^2*mWW^3*s*t^9 + 28748*ep^2*mtt^2*mWW^3*s*t^9 + 16550*ep^3*mtt^2*mWW^3*s*t^9 - 185398*ep^4*mtt^2*mWW^3*s*t^9 - 392596*ep^5*mtt^2*mWW^3*s*t^9 - 226672*ep^6*mtt^2*mWW^3*s*t^9 - 124*ep*mtt*mWW^4*s*t^9 - 4648*ep^2*mtt*mWW^4*s*t^9 - 34086*ep^3*mtt*mWW^4*s*t^9 - 97110*ep^4*mtt*mWW^4*s*t^9 - 123668*ep^5*mtt*mWW^4*s*t^9 - 59504*ep^6*mtt*mWW^4*s*t^9 - 700*ep*mWW^5*s*t^9 - 3072*ep^2*mWW^5*s*t^9 + 8884*ep^3*mWW^5*s*t^9 + 62564*ep^4*mWW^5*s*t^9 + 104912*ep^5*mWW^5*s*t^9 + 56832*ep^6*mWW^5*s*t^9 - 5076*ep^2*mtt^4*s^2*t^9 - 45810*ep^3*mtt^4*s^2*t^9 - 144342*ep^4*mtt^4*s^2*t^9 - 192492*ep^5*mtt^4*s^2*t^9 - 92880*ep^6*mtt^4*s^2*t^9 - 2304*ep*mtt^3*mWW*s^2*t^9 - 756*ep^2*mtt^3*mWW*s^2*t^9 + 114822*ep^3*mtt^3*mWW*s^2*t^9 + 478710*ep^4*mtt^3*mWW*s^2*t^9 + 709308*ep^5*mtt^3*mWW*s^2*t^9 + 360720*ep^6*mtt^3*mWW*s^2*t^9 + 6144*ep*mtt^2*mWW^2*s^2*t^9 + 25740*ep^2*mtt^2*mWW^2*s^2*t^9 - 92090*ep^3*mtt^2*mWW^2*s^2*t^9 - 601962*ep^4*mtt^2*mWW^2*s^2*t^9 - 991876*ep^5*mtt^2*mWW^2*s^2*t^9 - 527856*ep^6*mtt^2*mWW^2*s^2*t^9 - 5376*ep*mtt*mWW^3*s^2*t^9 - 28908*ep^2*mtt*mWW^3*s^2*t^9 + 22954*ep^3*mtt*mWW^3*s^2*t^9 + 345162*ep^4*mtt*mWW^3*s^2*t^9 + 625796*ep^5*mtt*mWW^3*s^2*t^9 + 345072*ep^6*mtt*mWW^3*s^2*t^9 + 1536*ep*mWW^4*s^2*t^9 + 9000*ep^2*mWW^4*s^2*t^9 + 124*ep^3*mWW^4*s^2*t^9 - 77568*ep^4*mWW^4*s^2*t^9 - 150736*ep^5*mWW^4*s^2*t^9 - 85056*ep^6*mWW^4*s^2*t^9 + 1680*ep^2*mtt^3*s^3*t^9 + 15120*ep^3*mtt^3*s^3*t^9 + 47460*ep^4*mtt^3*s^3*t^9 + 63000*ep^5*mtt^3*s^3*t^9 + 30240*ep^6*mtt^3*s^3*t^9 - 3600*ep^2*mtt^2*mWW*s^3*t^9 - 32400*ep^3*mtt^2*mWW*s^3*t^9 - 101700*ep^4*mtt^2*mWW*s^3*t^9 - 135000*ep^5*mtt^2*mWW*s^3*t^9 - 64800*ep^6*mtt^2*mWW*s^3*t^9 + 2160*ep^2*mtt*mWW^2*s^3*t^9 + 19440*ep^3*mtt*mWW^2*s^3*t^9 + 61020*ep^4*mtt*mWW^2*s^3*t^9 + 81000*ep^5*mtt*mWW^2*s^3*t^9 + 38880*ep^6*mtt*mWW^2*s^3*t^9 - 240*ep^2*mWW^3*s^3*t^9 - 2160*ep^3*mWW^3*s^3*t^9 - 6780*ep^4*mWW^3*s^3*t^9 - 9000*ep^5*mWW^3*s^3*t^9 - 4320*ep^6*mWW^3*s^3*t^9 + 936*ep^2*mtt^5*t^10 + 8460*ep^3*mtt^5*t^10 + 26712*ep^4*mtt^5*t^10 + 35712*ep^5*mtt^5*t^10 + 17280*ep^6*mtt^5*t^10 - 2481*ep^2*mtt^4*mWW*t^10 - 22410*ep^3*mtt^4*mWW*t^10 - 70695*ep^4*mtt^4*mWW*t^10 - 94410*ep^5*mtt^4*mWW*t^10 - 45624*ep^6*mtt^4*mWW*t^10 + 1704*ep^2*mtt^3*mWW^2*t^10 + 15330*ep^3*mtt^3*mWW^2*t^10 + 48090*ep^4*mtt^3*mWW^2*t^10 + 63780*ep^5*mtt^3*mWW^2*t^10 + 30576*ep^6*mtt^3*mWW^2*t^10 + 12*ep*mtt^2*mWW^3*t^10 + 576*ep^2*mtt^2*mWW^3*t^10 + 4722*ep^3*mtt^2*mWW^3*t^10 + 14958*ep^4*mtt^2*mWW^3*t^10 + 20700*ep^5*mtt^2*mWW^3*t^10 + 10512*ep^6*mtt^2*mWW^3*t^10 - 24*ep*mtt*mWW^4*t^10 - 1020*ep^2*mtt*mWW^4*t^10 - 8094*ep^3*mtt*mWW^4*t^10 - 24966*ep^4*mtt*mWW^4*t^10 - 33660*ep^5*mtt*mWW^4*t^10 - 16656*ep^6*mtt*mWW^4*t^10 + 12*ep*mWW^5*t^10 + 285*ep^2*mWW^5*t^10 + 1992*ep^3*mWW^5*t^10 + 5901*ep^4*mWW^5*t^10 + 7878*ep^5*mWW^5*t^10 + 3912*ep^6*mWW^5*t^10 - 1980*ep^2*mtt^4*s*t^10 - 17862*ep^3*mtt^4*s*t^10 - 56250*ep^4*mtt^4*s*t^10 - 74964*ep^5*mtt^4*s*t^10 - 36144*ep^6*mtt^4*s*t^10 - 384*ep*mtt^3*mWW*s*t^10 + 3024*ep^2*mtt^3*mWW*s*t^10 + 47552*ep^3*mtt^3*mWW*s*t^10 + 169260*ep^4*mtt^3*mWW*s*t^10 + 237448*ep^5*mtt^3*mWW*s*t^10 + 117600*ep^6*mtt^3*mWW*s*t^10 + 1152*ep*mtt^2*mWW^2*s*t^10 + 2256*ep^2*mtt^2*mWW^2*s*t^10 - 40464*ep^3*mtt^2*mWW^2*s*t^10 - 185964*ep^4*mtt^2*mWW^2*s*t^10 - 283464*ep^5*mtt^2*mWW^2*s*t^10 - 146016*ep^6*mtt^2*mWW^2*s*t^10 - 1152*ep*mtt*mWW^3*s*t^10 - 5664*ep^2*mtt*mWW^3*s*t^10 + 9720*ep^3*mtt*mWW^3*s*t^10 + 89148*ep^4*mtt*mWW^3*s*t^10 + 154440*ep^5*mtt*mWW^3*s*t^10 + 83808*ep^6*mtt*mWW^3*s*t^10 + 384*ep*mWW^4*s*t^10 + 2364*ep^2*mWW^4*s*t^10 + 1054*ep^3*mWW^4*s*t^10 - 16194*ep^4*mWW^4*s*t^10 - 33460*ep^5*mWW^4*s*t^10 - 19248*ep^6*mWW^4*s*t^10 + 1008*ep^2*mtt^3*s^2*t^10 + 9072*ep^3*mtt^3*s^2*t^10 + 28476*ep^4*mtt^3*s^2*t^10 + 37800*ep^5*mtt^3*s^2*t^10 + 18144*ep^6*mtt^3*s^2*t^10 - 2448*ep^2*mtt^2*mWW*s^2*t^10 - 22032*ep^3*mtt^2*mWW*s^2*t^10 - 69156*ep^4*mtt^2*mWW*s^2*t^10 - 91800*ep^5*mtt^2*mWW*s^2*t^10 - 44064*ep^6*mtt^2*mWW*s^2*t^10 + 1872*ep^2*mtt*mWW^2*s^2*t^10 + 16848*ep^3*mtt*mWW^2*s^2*t^10 + 52884*ep^4*mtt*mWW^2*s^2*t^10 + 70200*ep^5*mtt*mWW^2*s^2*t^10 + 33696*ep^6*mtt*mWW^2*s^2*t^10 - 432*ep^2*mWW^3*s^2*t^10 - 3888*ep^3*mWW^3*s^2*t^10 - 12204*ep^4*mWW^3*s^2*t^10 - 16200*ep^5*mWW^3*s^2*t^10 - 7776*ep^6*mWW^3*s^2*t^10 - 324*ep^2*mtt^4*t^11 - 2922*ep^3*mtt^4*t^11 - 9198*ep^4*mtt^4*t^11 - 12252*ep^5*mtt^4*t^11 - 5904*ep^6*mtt^4*t^11 + 924*ep^2*mtt^3*mWW*t^11 + 8334*ep^3*mtt^3*mWW*t^11 + 26238*ep^4*mtt^3*mWW*t^11 + 34956*ep^5*mtt^3*mWW*t^11 + 16848*ep^6*mtt^3*mWW*t^11 - 828*ep^2*mtt^2*mWW^2*t^11 - 7470*ep^3*mtt^2*mWW^2*t^11 - 23526*ep^4*mtt^2*mWW^2*t^11 - 31356*ep^5*mtt^2*mWW^2*t^11 - 15120*ep^6*mtt^2*mWW^2*t^11 + 180*ep^2*mtt*mWW^3*t^11 + 1626*ep^3*mtt*mWW^3*t^11 + 5130*ep^4*mtt*mWW^3*t^11 + 6852*ep^5*mtt*mWW^3*t^11 + 3312*ep^6*mtt*mWW^3*t^11 + 48*ep^2*mWW^4*t^11 + 432*ep^3*mWW^4*t^11 + 1356*ep^4*mWW^4*t^11 + 1800*ep^5*mWW^4*t^11 + 864*ep^6*mWW^4*t^11 + 336*ep^2*mtt^3*s*t^11 + 3024*ep^3*mtt^3*s*t^11 + 9492*ep^4*mtt^3*s*t^11 + 12600*ep^5*mtt^3*s*t^11 + 6048*ep^6*mtt^3*s*t^11 - 912*ep^2*mtt^2*mWW*s*t^11 - 8208*ep^3*mtt^2*mWW*s*t^11 - 25764*ep^4*mtt^2*mWW*s*t^11 - 34200*ep^5*mtt^2*mWW*s*t^11 - 16416*ep^6*mtt^2*mWW*s*t^11 + 816*ep^2*mtt*mWW^2*s*t^11 + 7344*ep^3*mtt*mWW^2*s*t^11 + 23052*ep^4*mtt*mWW^2*s*t^11 + 30600*ep^5*mtt*mWW^2*s*t^11 + 14688*ep^6*mtt*mWW^2*s*t^11 - 240*ep^2*mWW^3*s*t^11 - 2160*ep^3*mWW^3*s*t^11 - 6780*ep^4*mWW^3*s*t^11 - 9000*ep^5*mWW^3*s*t^11 - 4320*ep^6*mWW^3*s*t^11 + 48*ep^2*mtt^3*t^12 + 432*ep^3*mtt^3*t^12 + 1356*ep^4*mtt^3*t^12 + 1800*ep^5*mtt^3*t^12 + 864*ep^6*mtt^3*t^12 - 144*ep^2*mtt^2*mWW*t^12 - 1296*ep^3*mtt^2*mWW*t^12 - 4068*ep^4*mtt^2*mWW*t^12 - 5400*ep^5*mtt^2*mWW*t^12 - 2592*ep^6*mtt^2*mWW*t^12 + 144*ep^2*mtt*mWW^2*t^12 + 1296*ep^3*mtt*mWW^2*t^12 + 4068*ep^4*mtt*mWW^2*t^12 + 5400*ep^5*mtt*mWW^2*t^12 + 2592*ep^6*mtt*mWW^2*t^12 - 48*ep^2*mWW^3*t^12 - 432*ep^3*mWW^3*t^12 - 1356*ep^4*mWW^3*t^12 - 1800*ep^5*mWW^3*t^12 - 864*ep^6*mWW^3*t^12)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^3*(-mtt + mWW)^2*s^2*(-mtt + s)*(-mtt + mWW + s)*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-60*ep*mtt^9*mWW^3*s - 400*ep^2*mtt^9*mWW^3*s - 980*ep^3*mtt^9*mWW^3*s - 1040*ep^4*mtt^9*mWW^3*s - 400*ep^5*mtt^9*mWW^3*s + 172*ep*mtt^8*mWW^4*s + 1160*ep^2*mtt^8*mWW^4*s + 2876*ep^3*mtt^8*mWW^4*s + 3088*ep^4*mtt^8*mWW^4*s + 1200*ep^5*mtt^8*mWW^4*s - 92*ep*mtt^7*mWW^5*s - 656*ep^2*mtt^7*mWW^5*s - 1716*ep^3*mtt^7*mWW^5*s - 1936*ep^4*mtt^7*mWW^5*s - 784*ep^5*mtt^7*mWW^5*s - 148*ep*mtt^6*mWW^6*s - 952*ep^2*mtt^6*mWW^6*s - 2244*ep^3*mtt^6*mWW^6*s - 2288*ep^4*mtt^6*mWW^6*s - 848*ep^5*mtt^6*mWW^6*s + 172*ep*mtt^5*mWW^7*s + 1168*ep^2*mtt^5*mWW^7*s + 2916*ep^3*mtt^5*mWW^7*s + 3152*ep^4*mtt^5*mWW^7*s + 1232*ep^5*mtt^5*mWW^7*s - 28*ep*mtt^4*mWW^8*s - 232*ep^2*mtt^4*mWW^8*s - 684*ep^3*mtt^4*mWW^8*s - 848*ep^4*mtt^4*mWW^8*s - 368*ep^5*mtt^4*mWW^8*s - 20*ep*mtt^3*mWW^9*s - 112*ep^2*mtt^3*mWW^9*s - 220*ep^3*mtt^3*mWW^9*s - 176*ep^4*mtt^3*mWW^9*s - 48*ep^5*mtt^3*mWW^9*s + 4*ep*mtt^2*mWW^10*s + 24*ep^2*mtt^2*mWW^10*s + 52*ep^3*mtt^2*mWW^10*s + 48*ep^4*mtt^2*mWW^10*s + 16*ep^5*mtt^2*mWW^10*s + 240*ep*mtt^8*mWW^3*s^2 + 1480*ep^2*mtt^8*mWW^3*s^2 + 3360*ep^3*mtt^8*mWW^3*s^2 + 3320*ep^4*mtt^8*mWW^3*s^2 + 1200*ep^5*mtt^8*mWW^3*s^2 - 436*ep*mtt^7*mWW^4*s^2 - 2196*ep^2*mtt^7*mWW^4*s^2 - 3616*ep^3*mtt^7*mWW^4*s^2 - 1896*ep^4*mtt^7*mWW^4*s^2 + 80*ep^5*mtt^7*mWW^4*s^2 - 232*ep*mtt^6*mWW^5*s^2 - 2960*ep^2*mtt^6*mWW^5*s^2 - 11008*ep^3*mtt^6*mWW^5*s^2 - 16168*ep^4*mtt^6*mWW^5*s^2 - 8272*ep^5*mtt^6*mWW^5*s^2 + 788*ep*mtt^5*mWW^6*s^2 + 6036*ep^2*mtt^5*mWW^6*s^2 + 17056*ep^3*mtt^5*mWW^6*s^2 + 21048*ep^4*mtt^5*mWW^6*s^2 + 9552*ep^5*mtt^5*mWW^6*s^2 - 192*ep*mtt^4*mWW^7*s^2 - 376*ep^2*mtt^4*mWW^7*s^2 + 1376*ep^3*mtt^4*mWW^7*s^2 + 4072*ep^4*mtt^4*mWW^7*s^2 + 2704*ep^5*mtt^4*mWW^7*s^2 - 332*ep*mtt^3*mWW^8*s^2 - 3628*ep^2*mtt^3*mWW^8*s^2 - 12704*ep^3*mtt^3*mWW^8*s^2 - 18104*ep^4*mtt^3*mWW^8*s^2 - 9104*ep^5*mtt^3*mWW^8*s^2 + 184*ep*mtt^2*mWW^9*s^2 + 1856*ep^2*mtt^2*mWW^9*s^2 + 6272*ep^3*mtt^2*mWW^9*s^2 + 8776*ep^4*mtt^2*mWW^9*s^2 + 4368*ep^5*mtt^2*mWW^9*s^2 - 20*ep*mtt*mWW^10*s^2 - 212*ep^2*mtt*mWW^10*s^2 - 736*ep^3*mtt*mWW^10*s^2 - 1048*ep^4*mtt*mWW^10*s^2 - 528*ep^5*mtt*mWW^10*s^2 - 300*ep*mtt^7*mWW^3*s^3 - 1400*ep^2*mtt^7*mWW^3*s^3 - 2100*ep^3*mtt^7*mWW^3*s^3 - 1000*ep^4*mtt^7*mWW^3*s^3 + 34*ep*mtt^6*mWW^4*s^3 - 2656*ep^2*mtt^6*mWW^4*s^3 - 13526*ep^3*mtt^6*mWW^4*s^3 - 21836*ep^4*mtt^6*mWW^4*s^3 - 11360*ep^5*mtt^6*mWW^4*s^3 + 1196*ep*mtt^5*mWW^5*s^3 + 12204*ep^2*mtt^5*mWW^5*s^3 + 40896*ep^3*mtt^5*mWW^5*s^3 + 56088*ep^4*mtt^5*mWW^5*s^3 + 27088*ep^5*mtt^5*mWW^5*s^3 - 862*ep*mtt^4*mWW^6*s^3 - 6260*ep^2*mtt^4*mWW^6*s^3 - 17186*ep^3*mtt^4*mWW^6*s^3 - 21004*ep^4*mtt^4*mWW^6*s^3 - 9552*ep^5*mtt^4*mWW^6*s^3 - 692*ep*mtt^3*mWW^7*s^3 - 8560*ep^2*mtt^3*mWW^7*s^3 - 30980*ep^3*mtt^3*mWW^7*s^3 - 44120*ep^4*mtt^3*mWW^7*s^3 - 21728*ep^5*mtt^3*mWW^7*s^3 + 822*ep*mtt^2*mWW^8*s^3 + 8840*ep^2*mtt^2*mWW^8*s^3 + 30438*ep^3*mtt^2*mWW^8*s^3 + 42460*ep^4*mtt^2*mWW^8*s^3 + 20736*ep^5*mtt^2*mWW^8*s^3 - 204*ep*mtt*mWW^9*s^3 - 2244*ep^2*mtt*mWW^9*s^3 - 7816*ep^3*mtt*mWW^9*s^3 - 10968*ep^4*mtt*mWW^9*s^3 - 5360*ep^5*mtt*mWW^9*s^3 + 6*ep*mWW^10*s^3 + 76*ep^2*mWW^10*s^3 + 274*ep^3*mWW^10*s^3 + 380*ep^4*mWW^10*s^3 + 176*ep^5*mWW^10*s^3 - 1200*ep^2*mtt^6*mWW^3*s^4 - 5600*ep^3*mtt^6*mWW^3*s^4 - 8400*ep^4*mtt^6*mWW^3*s^4 - 4000*ep^5*mtt^6*mWW^3*s^4 + 814*ep*mtt^5*mWW^4*s^4 + 9824*ep^2*mtt^5*mWW^4*s^4 + 34534*ep^3*mtt^5*mWW^4*s^4 + 47404*ep^4*mtt^5*mWW^4*s^4 + 22240*ep^5*mtt^5*mWW^4*s^4 - 1282*ep*mtt^4*mWW^5*s^4 - 12740*ep^2*mtt^4*mWW^5*s^4 - 41878*ep^3*mtt^4*mWW^5*s^4 - 56308*ep^4*mtt^4*mWW^5*s^4 - 26512*ep^5*mtt^4*mWW^5*s^4 - 268*ep*mtt^3*mWW^6*s^4 - 3728*ep^2*mtt^3*mWW^6*s^4 - 13452*ep^3*mtt^3*mWW^6*s^4 - 18376*ep^4*mtt^3*mWW^6*s^4 - 8480*ep^5*mtt^3*mWW^6*s^4 + 1236*ep*mtt^2*mWW^7*s^4 + 13352*ep^2*mtt^2*mWW^7*s^4 + 45356*ep^3*mtt^2*mWW^7*s^4 + 61768*ep^4*mtt^2*mWW^7*s^4 + 29152*ep^5*mtt^2*mWW^7*s^4 - 546*ep*mtt*mWW^8*s^4 - 6096*ep^2*mtt*mWW^8*s^4 - 21082*ep^3*mtt*mWW^8*s^4 - 29028*ep^4*mtt*mWW^8*s^4 - 13760*ep^5*mtt*mWW^8*s^4 + 46*ep*mWW^9*s^4 + 588*ep^2*mWW^9*s^4 + 2122*ep^3*mWW^9*s^4 + 2940*ep^4*mWW^9*s^4 + 1360*ep^5*mWW^9*s^4 + 300*ep*mtt^5*mWW^3*s^5 + 3200*ep^2*mtt^5*mWW^3*s^5 + 10500*ep^3*mtt^5*mWW^3*s^5 + 13600*ep^4*mtt^5*mWW^3*s^5 + 6000*ep^5*mtt^5*mWW^3*s^5 - 866*ep*mtt^4*mWW^4*s^5 - 8976*ep^2*mtt^4*mWW^4*s^5 - 29426*ep^3*mtt^4*mWW^4*s^5 - 38556*ep^4*mtt^4*mWW^4*s^5 - 17360*ep^5*mtt^4*mWW^4*s^5 + 304*ep*mtt^3*mWW^5*s^5 + 3468*ep^2*mtt^3*mWW^5*s^5 + 12140*ep^3*mtt^3*mWW^5*s^5 + 16824*ep^4*mtt^3*mWW^5*s^5 + 7968*ep^5*mtt^3*mWW^5*s^5 + 772*ep*mtt^2*mWW^6*s^5 + 7748*ep^2*mtt^2*mWW^6*s^5 + 24984*ep^3*mtt^2*mWW^6*s^5 + 32416*ep^4*mtt^2*mWW^6*s^5 + 14528*ep^5*mtt^2*mWW^6*s^5 - 604*ep*mtt*mWW^7*s^5 - 6668*ep^2*mtt*mWW^7*s^5 - 22640*ep^3*mtt*mWW^7*s^5 - 30424*ep^4*mtt*mWW^7*s^5 - 13968*ep^5*mtt*mWW^7*s^5 + 94*ep*mWW^8*s^5 + 1228*ep^2*mWW^8*s^5 + 4442*ep^3*mWW^8*s^5 + 6140*ep^4*mWW^8*s^5 + 2832*ep^5*mWW^8*s^5 - 240*ep*mtt^4*mWW^3*s^6 - 2200*ep^2*mtt^4*mWW^3*s^6 - 6720*ep^3*mtt^4*mWW^3*s^6 - 8360*ep^4*mtt^4*mWW^3*s^6 - 3600*ep^5*mtt^4*mWW^3*s^6 + 302*ep*mtt^3*mWW^4*s^6 + 3124*ep^2*mtt^3*mWW^4*s^6 + 10178*ep^3*mtt^3*mWW^4*s^6 + 13196*ep^4*mtt^3*mWW^4*s^6 + 5840*ep^5*mtt^3*mWW^4*s^6 + 166*ep*mtt^2*mWW^5*s^6 + 1204*ep^2*mtt^2*mWW^5*s^6 + 3106*ep^3*mtt^2*mWW^5*s^6 + 3380*ep^4*mtt^2*mWW^5*s^6 + 1312*ep^5*mtt^2*mWW^5*s^6 - 302*ep*mtt*mWW^6*s^6 - 3124*ep^2*mtt*mWW^6*s^6 - 10178*ep^3*mtt*mWW^6*s^6 - 13196*ep^4*mtt*mWW^6*s^6 - 5840*ep^5*mtt*mWW^6*s^6 + 74*ep*mWW^7*s^6 + 996*ep^2*mWW^7*s^6 + 3614*ep^3*mWW^7*s^6 + 4980*ep^4*mWW^7*s^6 + 2288*ep^5*mWW^7*s^6 + 60*ep*mtt^3*mWW^3*s^7 + 520*ep^2*mtt^3*mWW^3*s^7 + 1540*ep^3*mtt^3*mWW^3*s^7 + 1880*ep^4*mtt^3*mWW^3*s^7 + 800*ep^5*mtt^3*mWW^3*s^7 - 20*ep*mtt^2*mWW^4*s^7 - 280*ep^2*mtt^2*mWW^4*s^7 - 1020*ep^3*mtt^2*mWW^4*s^7 - 1400*ep^4*mtt^2*mWW^4*s^7 - 640*ep^5*mtt^2*mWW^4*s^7 - 60*ep*mtt*mWW^5*s^7 - 520*ep^2*mtt*mWW^5*s^7 - 1540*ep^3*mtt*mWW^5*s^7 - 1880*ep^4*mtt*mWW^5*s^7 - 800*ep^5*mtt*mWW^5*s^7 + 20*ep*mWW^6*s^7 + 280*ep^2*mWW^6*s^7 + 1020*ep^3*mWW^6*s^7 + 1400*ep^4*mWW^6*s^7 + 640*ep^5*mWW^6*s^7 - 36*ep*mtt^10*mWW^2*t - 348*ep^2*mtt^10*mWW^2*t - 1200*ep^3*mtt^10*mWW^2*t - 1776*ep^4*mtt^10*mWW^2*t - 960*ep^5*mtt^10*mWW^2*t - 36*mtt^9*mWW^3*t - 234*ep*mtt^9*mWW^3*t - 126*ep^2*mtt^9*mWW^3*t + 1812*ep^3*mtt^9*mWW^3*t + 4176*ep^4*mtt^9*mWW^3*t + 2688*ep^5*mtt^9*mWW^3*t + 186*mtt^8*mWW^4*t + 1782*ep*mtt^8*mWW^4*t + 6168*ep^2*mtt^8*mWW^4*t + 9564*ep^3*mtt^8*mWW^4*t + 6264*ep^4*mtt^8*mWW^4*t + 1056*ep^5*mtt^8*mWW^4*t - 414*mtt^7*mWW^5*t - 4452*ep*mtt^7*mWW^5*t - 18342*ep^2*mtt^7*mWW^5*t - 36840*ep^3*mtt^7*mWW^5*t - 36360*ep^4*mtt^7*mWW^5*t - 14112*ep^5*mtt^7*mWW^5*t + 516*mtt^6*mWW^6*t + 5928*ep*mtt^6*mWW^6*t + 26388*ep^2*mtt^6*mWW^6*t + 57480*ep^3*mtt^6*mWW^6*t + 61440*ep^4*mtt^6*mWW^6*t + 25728*ep^5*mtt^6*mWW^6*t - 384*mtt^5*mWW^7*t - 4626*ep*mtt^5*mWW^7*t - 21594*ep^2*mtt^5*mWW^7*t - 49020*ep^3*mtt^5*mWW^7*t - 54144*ep^4*mtt^5*mWW^7*t - 23232*ep^5*mtt^5*mWW^7*t + 162*mtt^4*mWW^8*t + 2022*ep*mtt^4*mWW^8*t + 9744*ep^2*mtt^4*mWW^8*t + 22668*ep^3*mtt^4*mWW^8*t + 25464*ep^4*mtt^4*mWW^8*t + 11040*ep^5*mtt^4*mWW^8*t - 30*mtt^3*mWW^9*t - 384*ep*mtt^3*mWW^9*t - 1890*ep^2*mtt^3*mWW^9*t - 4464*ep^3*mtt^3*mWW^9*t - 5064*ep^4*mtt^3*mWW^9*t - 2208*ep^5*mtt^3*mWW^9*t + 120*ep*mtt^9*mWW^2*s*t + 1256*ep^2*mtt^9*mWW^2*s*t + 4736*ep^3*mtt^9*mWW^2*s*t + 7648*ep^4*mtt^9*mWW^2*s*t + 4480*ep^5*mtt^9*mWW^2*s*t + 144*mtt^8*mWW^3*s*t + 1666*ep*mtt^8*mWW^3*s*t + 6358*ep^2*mtt^8*mWW^3*s*t + 9552*ep^3*mtt^8*mWW^3*s*t + 3304*ep^4*mtt^8*mWW^3*s*t - 2624*ep^5*mtt^8*mWW^3*s*t - 622*mtt^7*mWW^4*s*t - 7800*ep*mtt^7*mWW^4*s*t - 35744*ep^2*mtt^7*mWW^4*s*t - 77594*ep^3*mtt^7*mWW^4*s*t - 79452*ep^4*mtt^7*mWW^4*s*t - 30016*ep^5*mtt^7*mWW^4*s*t + 1090*mtt^6*mWW^5*s*t + 12980*ep*mtt^6*mWW^5*s*t + 59194*ep^2*mtt^6*mWW^5*s*t + 132344*ep^3*mtt^6*mWW^5*s*t + 145176*ep^4*mtt^6*mWW^5*s*t + 61888*ep^5*mtt^6*mWW^5*s*t - 988*mtt^5*mWW^6*s*t - 10804*ep*mtt^5*mWW^6*s*t - 46704*ep^2*mtt^5*mWW^6*s*t - 100648*ep^3*mtt^5*mWW^6*s*t - 108880*ep^4*mtt^5*mWW^6*s*t - 47088*ep^5*mtt^5*mWW^6*s*t + 484*mtt^4*mWW^7*s*t + 5046*ep*mtt^4*mWW^7*s*t + 20846*ep^2*mtt^4*mWW^7*s*t + 41688*ep^3*mtt^4*mWW^7*s*t + 40664*ep^4*mtt^4*mWW^7*s*t + 15680*ep^5*mtt^4*mWW^7*s*t - 118*mtt^3*mWW^8*s*t - 1460*ep*mtt^3*mWW^8*s*t - 6780*ep^2*mtt^3*mWW^8*s*t - 13906*ep^3*mtt^3*mWW^8*s*t - 12220*ep^4*mtt^3*mWW^8*s*t - 3488*ep^5*mtt^3*mWW^8*s*t + 10*mtt^2*mWW^9*s*t + 276*ep*mtt^2*mWW^9*s*t + 1778*ep^2*mtt^2*mWW^9*s*t + 4432*ep^3*mtt^2*mWW^9*s*t + 4488*ep^4*mtt^2*mWW^9*s*t + 1472*ep^5*mtt^2*mWW^9*s*t - 24*ep*mtt*mWW^10*s*t - 204*ep^2*mtt*mWW^10*s*t - 604*ep^3*mtt*mWW^10*s*t - 728*ep^4*mtt*mWW^10*s*t - 304*ep^5*mtt*mWW^10*s*t - 60*ep*mtt^8*mWW^2*s^2*t - 1060*ep^2*mtt^8*mWW^2*s^2*t - 5680*ep^3*mtt^8*mWW^2*s^2*t - 11600*ep^4*mtt^8*mWW^2*s^2*t - 8000*ep^5*mtt^8*mWW^2*s^2*t - 188*mtt^7*mWW^3*s^2*t - 3866*ep*mtt^7*mWW^3*s^2*t - 21760*ep^2*mtt^7*mWW^3*s^2*t - 50966*ep^3*mtt^7*mWW^3*s^2*t - 49788*ep^4*mtt^7*mWW^3*s^2*t - 14672*ep^5*mtt^7*mWW^3*s^2*t + 616*mtt^6*mWW^4*s^2*t + 10778*ep*mtt^6*mWW^4*s^2*t + 59636*ep^2*mtt^6*mWW^4*s^2*t + 150474*ep^3*mtt^6*mWW^4*s^2*t + 175360*ep^4*mtt^6*mWW^4*s^2*t + 74768*ep^5*mtt^6*mWW^4*s^2*t - 706*mtt^5*mWW^5*s^2*t - 8376*ep*mtt^5*mWW^5*s^2*t - 36040*ep^2*mtt^5*mWW^5*s^2*t - 80414*ep^3*mtt^5*mWW^5*s^2*t - 95400*ep^4*mtt^5*mWW^5*s^2*t - 46176*ep^5*mtt^5*mWW^5*s^2*t + 294*mtt^4*mWW^6*s^2*t - 224*ep*mtt^4*mWW^6*s^2*t - 17108*ep^2*mtt^4*mWW^6*s^2*t - 67762*ep^3*mtt^4*mWW^6*s^2*t - 94116*ep^4*mtt^4*mWW^6*s^2*t - 42848*ep^5*mtt^4*mWW^6*s^2*t + 6*mtt^3*mWW^7*s^2*t + 1782*ep*mtt^3*mWW^7*s^2*t + 15184*ep^2*mtt^3*mWW^7*s^2*t + 51524*ep^3*mtt^3*mWW^7*s^2*t + 75608*ep^4*mtt^3*mWW^7*s^2*t + 39328*ep^5*mtt^3*mWW^7*s^2*t - 22*mtt^2*mWW^8*s^2*t + 370*ep*mtt^2*mWW^8*s^2*t + 5280*ep^2*mtt^2*mWW^8*s^2*t + 16356*ep^3*mtt^2*mWW^8*s^2*t + 17628*ep^4*mtt^2*mWW^8*s^2*t + 5632*ep^5*mtt^2*mWW^8*s^2*t - 436*ep*mtt*mWW^9*s^2*t - 4496*ep^2*mtt*mWW^9*s^2*t - 14808*ep^3*mtt*mWW^9*s^2*t - 19460*ep^4*mtt*mWW^9*s^2*t - 8880*ep^5*mtt*mWW^9*s^2*t + 32*ep*mWW^10*s^2*t + 364*ep^2*mWW^10*s^2*t + 1276*ep^3*mWW^10*s^2*t + 1768*ep^4*mWW^10*s^2*t + 848*ep^5*mWW^10*s^2*t - 240*ep*mtt^7*mWW^2*s^3*t - 1360*ep^2*mtt^7*mWW^2*s^3*t - 640*ep^3*mtt^7*mWW^2*s^3*t + 5440*ep^4*mtt^7*mWW^2*s^3*t + 6400*ep^5*mtt^7*mWW^2*s^3*t + 40*mtt^6*mWW^3*s^3*t + 3464*ep*mtt^6*mWW^3*s^3*t + 25036*ep^2*mtt^6*mWW^3*s^3*t + 67916*ep^3*mtt^6*mWW^3*s^3*t + 75848*ep^4*mtt^6*mWW^3*s^3*t + 27456*ep^5*mtt^6*mWW^3*s^3*t + 28*mtt^5*mWW^4*s^3*t - 2910*ep*mtt^5*mWW^4*s^3*t - 21748*ep^2*mtt^5*mWW^4*s^3*t - 67346*ep^3*mtt^5*mWW^4*s^3*t - 93472*ep^4*mtt^5*mWW^4*s^3*t - 46352*ep^5*mtt^5*mWW^4*s^3*t - 290*mtt^4*mWW^5*s^3*t - 6396*ep*mtt^4*mWW^5*s^3*t - 46660*ep^2*mtt^4*mWW^5*s^3*t - 130534*ep^3*mtt^4*mWW^5*s^3*t - 149600*ep^4*mtt^4*mWW^5*s^3*t - 57760*ep^5*mtt^4*mWW^5*s^3*t + 346*mtt^3*mWW^6*s^3*t + 8650*ep*mtt^3*mWW^6*s^3*t + 61536*ep^2*mtt^3*mWW^6*s^3*t + 182128*ep^3*mtt^3*mWW^6*s^3*t + 233912*ep^4*mtt^3*mWW^6*s^3*t + 106816*ep^5*mtt^3*mWW^6*s^3*t - 134*mtt^2*mWW^7*s^3*t - 1820*ep*mtt^2*mWW^7*s^3*t - 7860*ep^2*mtt^2*mWW^7*s^3*t - 21830*ep^3*mtt^2*mWW^7*s^3*t - 34252*ep^4*mtt^2*mWW^7*s^3*t - 20144*ep^5*mtt^2*mWW^7*s^3*t + 10*mtt*mWW^8*s^3*t - 996*ep*mtt*mWW^8*s^3*t - 11840*ep^2*mtt*mWW^8*s^3*t - 39882*ep^3*mtt*mWW^8*s^3*t - 51952*ep^4*mtt*mWW^8*s^3*t - 23120*ep^5*mtt*mWW^8*s^3*t + 248*ep*mWW^9*s^3*t + 2896*ep^2*mWW^9*s^3*t + 10188*ep^3*mWW^9*s^3*t + 14076*ep^4*mWW^9*s^3*t + 6704*ep^5*mWW^9*s^3*t + 420*ep*mtt^6*mWW^2*s^4*t + 3100*ep^2*mtt^6*mWW^2*s^4*t + 6640*ep^3*mtt^6*mWW^2*s^4*t + 3440*ep^4*mtt^6*mWW^2*s^4*t - 1600*ep^5*mtt^6*mWW^2*s^4*t + 100*mtt^5*mWW^3*s^4*t - 386*ep*mtt^5*mWW^3*s^4*t - 6174*ep^2*mtt^5*mWW^3*s^4*t - 20044*ep^3*mtt^5*mWW^3*s^4*t - 23472*ep^4*mtt^5*mWW^3*s^4*t - 7904*ep^5*mtt^5*mWW^3*s^4*t - 342*mtt^4*mWW^4*s^4*t - 4522*ep*mtt^4*mWW^4*s^4*t - 26524*ep^2*mtt^4*mWW^4*s^4*t - 64636*ep^3*mtt^4*mWW^4*s^4*t - 65900*ep^4*mtt^4*mWW^4*s^4*t - 22480*ep^5*mtt^4*mWW^4*s^4*t + 392*mtt^3*mWW^5*s^4*t + 7966*ep*mtt^3*mWW^5*s^4*t + 54898*ep^2*mtt^3*mWW^5*s^4*t + 154060*ep^3*mtt^3*mWW^5*s^4*t + 183660*ep^4*mtt^3*mWW^5*s^4*t + 76144*ep^5*mtt^3*mWW^5*s^4*t - 166*mtt^2*mWW^6*s^4*t - 3246*ep*mtt^2*mWW^6*s^4*t - 21220*ep^2*mtt^2*mWW^6*s^4*t - 63224*ep^3*mtt^2*mWW^6*s^4*t - 83796*ep^4*mtt^2*mWW^6*s^4*t - 39504*ep^5*mtt^2*mWW^6*s^4*t + 16*mtt*mWW^7*s^4*t - 722*ep*mtt*mWW^7*s^4*t - 9836*ep^2*mtt*mWW^7*s^4*t - 32850*ep^3*mtt*mWW^7*s^4*t - 41304*ep^4*mtt*mWW^7*s^4*t - 17504*ep^5*mtt*mWW^7*s^4*t + 442*ep*mWW^8*s^4*t + 5324*ep^2*mWW^8*s^4*t + 18710*ep^3*mWW^8*s^4*t + 25644*ep^4*mWW^8*s^4*t + 12080*ep^5*mWW^8*s^4*t - 264*ep*mtt^5*mWW^2*s^5*t - 2072*ep^2*mtt^5*mWW^2*s^5*t - 5120*ep^3*mtt^5*mWW^2*s^5*t - 4384*ep^4*mtt^5*mWW^2*s^5*t - 640*ep^5*mtt^5*mWW^2*s^5*t - 64*mtt^4*mWW^3*s^5*t - 1042*ep*mtt^4*mWW^3*s^5*t - 6818*ep^2*mtt^4*mWW^3*s^5*t - 19036*ep^3*mtt^4*mWW^3*s^5*t - 24048*ep^4*mtt^4*mWW^3*s^5*t - 11392*ep^5*mtt^4*mWW^3*s^5*t + 122*mtt^3*mWW^4*s^5*t + 2866*ep*mtt^3*mWW^4*s^5*t + 20948*ep^2*mtt^3*mWW^4*s^5*t + 58816*ep^3*mtt^3*mWW^4*s^5*t + 69172*ep^4*mtt^3*mWW^4*s^5*t + 28176*ep^5*mtt^3*mWW^4*s^5*t - 56*mtt^2*mWW^5*s^5*t - 1364*ep*mtt^2*mWW^5*s^5*t - 10726*ep^2*mtt^2*mWW^5*s^5*t - 32230*ep^3*mtt^2*mWW^5*s^5*t - 39488*ep^4*mtt^2*mWW^5*s^5*t - 16256*ep^5*mtt^2*mWW^5*s^5*t - 2*mtt*mWW^6*s^5*t - 404*ep*mtt*mWW^6*s^5*t - 4208*ep^2*mtt*mWW^6*s^5*t - 12726*ep^3*mtt*mWW^6*s^5*t - 15304*ep^4*mtt*mWW^6*s^5*t - 6432*ep^5*mtt*mWW^6*s^5*t + 280*ep*mWW^7*s^5*t + 3524*ep^2*mWW^7*s^5*t + 12312*ep^3*mWW^7*s^5*t + 16644*ep^4*mWW^7*s^5*t + 7696*ep^5*mWW^7*s^5*t + 60*ep*mtt^4*mWW^2*s^6*t + 484*ep^2*mtt^4*mWW^2*s^6*t + 1264*ep^3*mtt^4*mWW^2*s^6*t + 1232*ep^4*mtt^4*mWW^2*s^6*t + 320*ep^5*mtt^4*mWW^2*s^6*t - 4*mtt^3*mWW^3*s^6*t + 358*ep*mtt^3*mWW^3*s^6*t + 3548*ep^2*mtt^3*mWW^3*s^6*t + 11374*ep^3*mtt^3*mWW^3*s^6*t + 15004*ep^4*mtt^3*mWW^3*s^6*t + 6960*ep^5*mtt^3*mWW^3*s^6*t + 20*mtt^2*mWW^4*s^6*t - 90*ep*mtt^2*mWW^4*s^6*t - 2224*ep^2*mtt^2*mWW^4*s^6*t - 8094*ep^3*mtt^2*mWW^4*s^6*t - 10692*ep^4*mtt^2*mWW^4*s^6*t - 4640*ep^5*mtt^2*mWW^4*s^6*t - 16*mtt*mWW^5*s^6*t - 374*ep*mtt*mWW^5*s^6*t - 2468*ep^2*mtt*mWW^5*s^6*t - 6834*ep^3*mtt*mWW^5*s^6*t - 8564*ep^4*mtt*mWW^5*s^6*t - 3984*ep^5*mtt*mWW^5*s^6*t + 70*ep*mWW^6*s^6*t + 876*ep^2*mWW^6*s^6*t + 2962*ep^3*mWW^6*s^6*t + 3884*ep^4*mWW^6*s^6*t + 1728*ep^5*mWW^6*s^6*t + 8*mtt^2*mWW^3*s^7*t + 40*ep*mtt^2*mWW^3*s^7*t - 64*ep^2*mtt^2*mWW^3*s^7*t - 608*ep^3*mtt^2*mWW^3*s^7*t - 1024*ep^4*mtt^2*mWW^3*s^7*t - 512*ep^5*mtt^2*mWW^3*s^7*t - 8*mtt*mWW^4*s^7*t - 104*ep*mtt*mWW^4*s^7*t - 512*ep^2*mtt*mWW^4*s^7*t - 1184*ep^3*mtt*mWW^4*s^7*t - 1280*ep^4*mtt*mWW^4*s^7*t - 512*ep^5*mtt*mWW^4*s^7*t + 16*ep*mWW^5*s^7*t + 144*ep^2*mWW^5*s^7*t + 448*ep^3*mWW^5*s^7*t + 576*ep^4*mWW^5*s^7*t + 256*ep^5*mWW^5*s^7*t + 18*ep*mtt^10*mWW*t^2 + 156*ep^2*mtt^10*mWW*t^2 + 462*ep^3*mtt^10*mWW*t^2 + 564*ep^4*mtt^10*mWW*t^2 + 240*ep^5*mtt^10*mWW*t^2 + 144*ep*mtt^9*mWW^2*t^2 + 1464*ep^2*mtt^9*mWW^2*t^2 + 5352*ep^3*mtt^9*mWW^2*t^2 + 8400*ep^4*mtt^9*mWW^2*t^2 + 4800*ep^5*mtt^9*mWW^2*t^2 + 258*mtt^8*mWW^3*t^2 + 1962*ep*mtt^8*mWW^3*t^2 + 3516*ep^2*mtt^8*mWW^3*t^2 - 4572*ep^3*mtt^8*mWW^3*t^2 - 18408*ep^4*mtt^8*mWW^3*t^2 - 13536*ep^5*mtt^8*mWW^3*t^2 - 1176*mtt^7*mWW^4*t^2 - 11262*ep*mtt^7*mWW^4*t^2 - 38736*ep^2*mtt^7*mWW^4*t^2 - 58674*ep^3*mtt^7*mWW^4*t^2 - 35580*ep^4*mtt^7*mWW^4*t^2 - 3792*ep^5*mtt^7*mWW^4*t^2 + 2250*mtt^6*mWW^5*t^2 + 23562*ep*mtt^6*mWW^5*t^2 + 93276*ep^2*mtt^6*mWW^5*t^2 + 176940*ep^3*mtt^6*mWW^5*t^2 + 161352*ep^4*mtt^6*mWW^5*t^2 + 56160*ep^5*mtt^6*mWW^5*t^2 - 2400*mtt^5*mWW^6*t^2 - 26844*ep*mtt^5*mWW^6*t^2 - 115344*ep^2*mtt^5*mWW^6*t^2 - 240372*ep^3*mtt^5*mWW^6*t^2 - 243480*ep^4*mtt^5*mWW^6*t^2 - 95520*ep^5*mtt^5*mWW^6*t^2 + 1590*mtt^4*mWW^7*t^2 + 18822*ep*mtt^4*mWW^7*t^2 + 85884*ep^2*mtt^4*mWW^7*t^2 + 189468*ep^3*mtt^4*mWW^7*t^2 + 202056*ep^4*mtt^4*mWW^7*t^2 + 83040*ep^5*mtt^4*mWW^7*t^2 - 648*mtt^3*mWW^8*t^2 - 7974*ep*mtt^3*mWW^8*t^2 - 37752*ep^2*mtt^3*mWW^8*t^2 - 85938*ep^3*mtt^3*mWW^8*t^2 - 94044*ep^4*mtt^3*mWW^8*t^2 - 39504*ep^5*mtt^3*mWW^8*t^2 + 126*mtt^2*mWW^9*t^2 + 1572*ep*mtt^2*mWW^9*t^2 + 7536*ep^2*mtt^2*mWW^9*t^2 + 17334*ep^3*mtt^2*mWW^9*t^2 + 19140*ep^4*mtt^2*mWW^9*t^2 + 8112*ep^5*mtt^2*mWW^9*t^2 - 108*ep*mtt^9*mWW*s*t^2 - 936*ep^2*mtt^9*mWW*s*t^2 - 2772*ep^3*mtt^9*mWW*s*t^2 - 3384*ep^4*mtt^9*mWW*s*t^2 - 1440*ep^5*mtt^9*mWW*s*t^2 - 568*ep*mtt^8*mWW^2*s*t^2 - 6252*ep^2*mtt^8*mWW^2*s*t^2 - 24756*ep^3*mtt^8*mWW^2*s*t^2 - 41640*ep^4*mtt^8*mWW^2*s*t^2 - 25184*ep^5*mtt^8*mWW^2*s*t^2 - 910*mtt^7*mWW^3*s*t^2 - 8828*ep*mtt^7*mWW^3*s*t^2 - 27460*ep^2*mtt^7*mWW^3*s*t^2 - 24638*ep^3*mtt^7*mWW^3*s*t^2 + 22512*ep^4*mtt^7*mWW^3*s*t^2 + 35264*ep^5*mtt^7*mWW^3*s*t^2 + 3544*mtt^6*mWW^4*s*t^2 + 40314*ep*mtt^6*mWW^4*s*t^2 + 171686*ep^2*mtt^6*mWW^4*s*t^2 + 346768*ep^3*mtt^6*mWW^4*s*t^2 + 325852*ep^4*mtt^6*mWW^4*s*t^2 + 108864*ep^5*mtt^6*mWW^4*s*t^2 - 5524*mtt^5*mWW^5*s*t^2 - 64596*ep*mtt^5*mWW^5*s*t^2 - 290524*ep^2*mtt^5*mWW^5*s*t^2 - 637444*ep^3*mtt^5*mWW^5*s*t^2 - 679256*ep^4*mtt^5*mWW^5*s*t^2 - 277968*ep^5*mtt^5*mWW^5*s*t^2 + 4460*mtt^4*mWW^6*s*t^2 + 51278*ep*mtt^4*mWW^6*s*t^2 + 229156*ep^2*mtt^4*mWW^6*s*t^2 + 502486*ep^3*mtt^4*mWW^6*s*t^2 + 542420*ep^4*mtt^4*mWW^6*s*t^2 + 229328*ep^5*mtt^4*mWW^6*s*t^2 - 2042*mtt^3*mWW^7*s*t^2 - 22590*ep*mtt^3*mWW^7*s*t^2 - 96132*ep^2*mtt^3*mWW^7*s*t^2 - 196700*ep^3*mtt^3*mWW^7*s*t^2 - 196468*ep^4*mtt^3*mWW^7*s*t^2 - 77200*ep^5*mtt^3*mWW^7*s*t^2 + 540*mtt^2*mWW^8*s*t^2 + 5988*ep*mtt^2*mWW^8*s*t^2 + 24654*ep^2*mtt^2*mWW^8*s*t^2 + 45726*ep^3*mtt^2*mWW^8*s*t^2 + 37600*ep^4*mtt^2*mWW^8*s*t^2 + 10480*ep^5*mtt^2*mWW^8*s*t^2 - 68*mtt*mWW^9*s*t^2 - 910*ep*mtt*mWW^9*s*t^2 - 4372*ep^2*mtt*mWW^9*s*t^2 - 9222*ep^3*mtt*mWW^9*s*t^2 - 8316*ep^4*mtt*mWW^9*s*t^2 - 2432*ep^5*mtt*mWW^9*s*t^2 + 20*ep*mWW^10*s*t^2 + 180*ep^2*mWW^10*s*t^2 + 552*ep^3*mWW^10*s*t^2 + 680*ep^4*mWW^10*s*t^2 + 288*ep^5*mWW^10*s*t^2 + 270*ep*mtt^8*mWW*s^2*t^2 + 2340*ep^2*mtt^8*mWW*s^2*t^2 + 6930*ep^3*mtt^8*mWW*s^2*t^2 + 8460*ep^4*mtt^8*mWW*s^2*t^2 + 3600*ep^5*mtt^8*mWW*s^2*t^2 + 770*ep*mtt^7*mWW^2*s^2*t^2 + 10068*ep^2*mtt^7*mWW^2*s^2*t^2 + 45358*ep^3*mtt^7*mWW^2*s^2*t^2 + 83484*ep^4*mtt^7*mWW^2*s^2*t^2 + 53760*ep^5*mtt^7*mWW^2*s^2*t^2 + 1056*mtt^6*mWW^3*s^2*t^2 + 13668*ep*mtt^6*mWW^3*s^2*t^2 + 58444*ep^2*mtt^6*mWW^3*s^2*t^2 + 97744*ep^3*mtt^6*mWW^3*s^2*t^2 + 38648*ep^4*mtt^6*mWW^3*s^2*t^2 - 28144*ep^5*mtt^6*mWW^3*s^2*t^2 - 3332*mtt^5*mWW^4*s^2*t^2 - 47388*ep*mtt^5*mWW^4*s^2*t^2 - 244972*ep^2*mtt^5*mWW^4*s^2*t^2 - 591736*ep^3*mtt^5*mWW^4*s^2*t^2 - 656972*ep^4*mtt^5*mWW^4*s^2*t^2 - 262576*ep^5*mtt^5*mWW^4*s^2*t^2 + 3944*mtt^4*mWW^5*s^2*t^2 + 52820*ep*mtt^4*mWW^5*s^2*t^2 + 269822*ep^2*mtt^4*mWW^5*s^2*t^2 + 674162*ep^3*mtt^4*mWW^5*s^2*t^2 + 814104*ep^4*mtt^4*mWW^5*s^2*t^2 + 374928*ep^5*mtt^4*mWW^5*s^2*t^2 - 2196*mtt^3*mWW^6*s^2*t^2 - 22984*ep*mtt^3*mWW^6*s^2*t^2 - 91224*ep^2*mtt^3*mWW^6*s^2*t^2 - 185152*ep^3*mtt^3*mWW^6*s^2*t^2 - 207000*ep^4*mtt^3*mWW^6*s^2*t^2 - 101488*ep^5*mtt^3*mWW^6*s^2*t^2 + 620*mtt^2*mWW^7*s^2*t^2 + 2840*ep*mtt^2*mWW^7*s^2*t^2 - 10868*ep^2*mtt^2*mWW^7*s^2*t^2 - 78560*ep^3*mtt^2*mWW^7*s^2*t^2 - 133416*ep^4*mtt^2*mWW^7*s^2*t^2 - 69456*ep^5*mtt^2*mWW^7*s^2*t^2 - 104*mtt*mWW^8*s^2*t^2 - 274*ep*mtt*mWW^8*s^2*t^2 + 4336*ep^2*mtt*mWW^8*s^2*t^2 + 25438*ep^3*mtt*mWW^8*s^2*t^2 + 45952*ep^4*mtt*mWW^8*s^2*t^2 + 26688*ep^5*mtt*mWW^8*s^2*t^2 + 12*mWW^9*s^2*t^2 + 278*ep*mWW^9*s^2*t^2 + 2054*ep^2*mWW^9*s^2*t^2 + 5816*ep^3*mWW^9*s^2*t^2 + 6740*ep^4*mWW^9*s^2*t^2 + 2688*ep^5*mWW^9*s^2*t^2 - 360*ep*mtt^7*mWW*s^3*t^2 - 3120*ep^2*mtt^7*mWW*s^3*t^2 - 9240*ep^3*mtt^7*mWW*s^3*t^2 - 11280*ep^4*mtt^7*mWW*s^3*t^2 - 4800*ep^5*mtt^7*mWW*s^3*t^2 - 250*ep*mtt^6*mWW^2*s^3*t^2 - 6592*ep^2*mtt^6*mWW^2*s^3*t^2 - 39122*ep^3*mtt^6*mWW^2*s^3*t^2 - 82676*ep^4*mtt^6*mWW^2*s^3*t^2 - 57600*ep^5*mtt^6*mWW^2*s^3*t^2 - 284*mtt^5*mWW^3*s^3*t^2 - 7310*ep*mtt^5*mWW^3*s^3*t^2 - 42096*ep^2*mtt^5*mWW^3*s^3*t^2 - 86586*ep^3*mtt^5*mWW^3*s^3*t^2 - 47428*ep^4*mtt^5*mWW^3*s^3*t^2 + 18512*ep^5*mtt^5*mWW^3*s^3*t^2 + 528*mtt^4*mWW^4*s^3*t^2 + 16272*ep*mtt^4*mWW^4*s^3*t^2 + 116736*ep^2*mtt^4*mWW^4*s^3*t^2 + 348416*ep^3*mtt^4*mWW^4*s^3*t^2 + 448824*ep^4*mtt^4*mWW^4*s^3*t^2 + 202864*ep^5*mtt^4*mWW^4*s^3*t^2 - 250*mtt^3*mWW^5*s^3*t^2 - 6916*ep*mtt^3*mWW^5*s^3*t^2 - 50772*ep^2*mtt^3*mWW^5*s^3*t^2 - 176906*ep^3*mtt^3*mWW^5*s^3*t^2 - 283760*ep^4*mtt^3*mWW^5*s^3*t^2 - 165408*ep^5*mtt^3*mWW^5*s^3*t^2 + 20*mtt^2*mWW^6*s^3*t^2 - 4518*ep*mtt^2*mWW^6*s^3*t^2 - 46238*ep^2*mtt^2*mWW^6*s^3*t^2 - 148208*ep^3*mtt^2*mWW^6*s^3*t^2 - 179220*ep^4*mtt^2*mWW^6*s^3*t^2 - 67936*ep^5*mtt^2*mWW^6*s^3*t^2 - 22*mtt*mWW^7*s^3*t^2 + 3236*ep*mtt*mWW^7*s^3*t^2 + 34080*ep^2*mtt*mWW^7*s^3*t^2 + 120102*ep^3*mtt*mWW^7*s^3*t^2 + 169648*ep^4*mtt*mWW^7*s^3*t^2 + 82336*ep^5*mtt*mWW^7*s^3*t^2 + 8*mWW^8*s^3*t^2 - 250*ep*mWW^8*s^3*t^2 - 2862*ep^2*mWW^8*s^3*t^2 - 11144*ep^3*mWW^8*s^3*t^2 - 17564*ep^4*mWW^8*s^3*t^2 - 9504*ep^5*mWW^8*s^3*t^2 + 270*ep*mtt^6*mWW*s^4*t^2 + 2340*ep^2*mtt^6*mWW*s^4*t^2 + 6930*ep^3*mtt^6*mWW*s^4*t^2 + 8460*ep^4*mtt^6*mWW*s^4*t^2 + 3600*ep^5*mtt^6*mWW*s^4*t^2 - 350*ep*mtt^5*mWW^2*s^4*t^2 - 72*ep^2*mtt^5*mWW^2*s^4*t^2 + 12498*ep^3*mtt^5*mWW^2*s^4*t^2 + 37524*ep^4*mtt^5*mWW^2*s^4*t^2 + 30080*ep^5*mtt^5*mWW^2*s^4*t^2 - 254*mtt^4*mWW^3*s^4*t^2 - 1114*ep*mtt^4*mWW^3*s^4*t^2 - 844*ep^2*mtt^4*mWW^3*s^4*t^2 - 4944*ep^3*mtt^4*mWW^3*s^4*t^2 - 27736*ep^4*mtt^4*mWW^3*s^4*t^2 - 30192*ep^5*mtt^4*mWW^3*s^4*t^2 + 656*mtt^3*mWW^4*s^4*t^2 + 4754*ep*mtt^3*mWW^4*s^4*t^2 + 7616*ep^2*mtt^3*mWW^4*s^4*t^2 - 20582*ep^3*mtt^3*mWW^4*s^4*t^2 - 62432*ep^4*mtt^3*mWW^4*s^4*t^2 - 40864*ep^5*mtt^3*mWW^4*s^4*t^2 - 518*mtt^2*mWW^5*s^4*t^2 - 6194*ep*mtt^2*mWW^5*s^4*t^2 - 28546*ep^2*mtt^2*mWW^5*s^4*t^2 - 50494*ep^3*mtt^2*mWW^5*s^4*t^2 - 21656*ep^4*mtt^2*mWW^5*s^4*t^2 + 12640*ep^5*mtt^2*mWW^5*s^4*t^2 + 116*mtt*mWW^6*s^4*t^2 + 3864*ep*mtt*mWW^6*s^4*t^2 + 31448*ep^2*mtt*mWW^6*s^4*t^2 + 97028*ep^3*mtt*mWW^6*s^4*t^2 + 121804*ep^4*mtt*mWW^6*s^4*t^2 + 51648*ep^5*mtt*mWW^6*s^4*t^2 - 966*ep*mWW^7*s^4*t^2 - 9566*ep^2*mWW^7*s^4*t^2 - 33044*ep^3*mWW^7*s^4*t^2 - 46460*ep^4*mWW^7*s^4*t^2 - 22688*ep^5*mWW^7*s^4*t^2 - 108*ep*mtt^5*mWW*s^5*t^2 - 936*ep^2*mtt^5*mWW*s^5*t^2 - 2772*ep^3*mtt^5*mWW*s^5*t^2 - 3384*ep^4*mtt^5*mWW*s^5*t^2 - 1440*ep^5*mtt^5*mWW*s^5*t^2 + 346*ep*mtt^4*mWW^2*s^5*t^2 + 2124*ep^2*mtt^4*mWW^2*s^5*t^2 + 2606*ep^3*mtt^4*mWW^2*s^5*t^2 - 3156*ep^4*mtt^4*mWW^2*s^5*t^2 - 5280*ep^5*mtt^4*mWW^2*s^5*t^2 + 138*mtt^3*mWW^3*s^5*t^2 + 1854*ep*mtt^3*mWW^3*s^5*t^2 + 10404*ep^2*mtt^3*mWW^3*s^5*t^2 + 29292*ep^3*mtt^3*mWW^3*s^5*t^2 + 41052*ep^4*mtt^3*mWW^3*s^5*t^2 + 22320*ep^5*mtt^3*mWW^3*s^5*t^2 - 232*mtt^2*mWW^4*s^5*t^2 - 2902*ep*mtt^2*mWW^4*s^5*t^2 - 13502*ep^2*mtt^2*mWW^4*s^5*t^2 - 26812*ep^3*mtt^2*mWW^4*s^5*t^2 - 22084*ep^4*mtt^2*mWW^4*s^5*t^2 - 5168*ep^5*mtt^2*mWW^4*s^5*t^2 + 106*mtt*mWW^5*s^5*t^2 + 1410*ep*mtt*mWW^5*s^5*t^2 + 7056*ep^2*mtt*mWW^5*s^5*t^2 + 14012*ep^3*mtt*mWW^5*s^5*t^2 + 8788*ep^4*mtt*mWW^5*s^5*t^2 - 912*ep^5*mtt*mWW^5*s^5*t^2 - 12*mWW^6*s^5*t^2 - 624*ep*mWW^6*s^5*t^2 - 5362*ep^2*mWW^6*s^5*t^2 - 16998*ep^3*mWW^6*s^5*t^2 - 22080*ep^4*mWW^6*s^5*t^2 - 9904*ep^5*mWW^6*s^5*t^2 + 18*ep*mtt^4*mWW*s^6*t^2 + 156*ep^2*mtt^4*mWW*s^6*t^2 + 462*ep^3*mtt^4*mWW*s^6*t^2 + 564*ep^4*mtt^4*mWW*s^6*t^2 + 240*ep^5*mtt^4*mWW*s^6*t^2 - 92*ep*mtt^3*mWW^2*s^6*t^2 - 740*ep^2*mtt^3*mWW^2*s^6*t^2 - 1936*ep^3*mtt^3*mWW^2*s^6*t^2 - 1936*ep^4*mtt^3*mWW^2*s^6*t^2 - 576*ep^5*mtt^3*mWW^2*s^6*t^2 - 4*mtt^2*mWW^3*s^6*t^2 - 232*ep*mtt^2*mWW^3*s^6*t^2 - 1964*ep^2*mtt^2*mWW^3*s^6*t^2 - 6296*ep^3*mtt^2*mWW^3*s^6*t^2 - 8640*ep^4*mtt^2*mWW^3*s^6*t^2 - 4224*ep^5*mtt^2*mWW^3*s^6*t^2 + 12*mtt*mWW^4*s^6*t^2 + 212*ep*mtt*mWW^4*s^6*t^2 + 1172*ep^2*mtt*mWW^4*s^6*t^2 + 2620*ep^3*mtt*mWW^4*s^6*t^2 + 2392*ep^4*mtt*mWW^4*s^6*t^2 + 672*ep^5*mtt*mWW^4*s^6*t^2 - 8*mWW^5*s^6*t^2 - 74*ep*mWW^5*s^6*t^2 - 136*ep^2*mWW^5*s^6*t^2 + 446*ep^3*mWW^5*s^6*t^2 + 1572*ep^4*mWW^5*s^6*t^2 + 1200*ep^5*mWW^5*s^6*t^2 - 60*ep*mtt^9*mWW*t^3 - 480*ep^2*mtt^9*mWW*t^3 - 1236*ep^3*mtt^9*mWW*t^3 - 1176*ep^4*mtt^9*mWW*t^3 - 288*ep^5*mtt^9*mWW*t^3 - 303*ep*mtt^8*mWW^2*t^3 - 3348*ep^2*mtt^8*mWW^2*t^3 - 13299*ep^3*mtt^8*mWW^2*t^3 - 22410*ep^4*mtt^8*mWW^2*t^3 - 13560*ep^5*mtt^8*mWW^2*t^3 - 786*mtt^7*mWW^3*t^3 - 6663*ep*mtt^7*mWW^3*t^3 - 16824*ep^2*mtt^7*mWW^3*t^3 - 5013*ep^3*mtt^7*mWW^3*t^3 + 31290*ep^4*mtt^7*mWW^3*t^3 + 29496*ep^5*mtt^7*mWW^3*t^3 + 3198*mtt^6*mWW^4*t^3 + 31383*ep*mtt^6*mWW^4*t^3 + 111750*ep^2*mtt^6*mWW^4*t^3 + 177951*ep^3*mtt^6*mWW^4*t^3 + 118458*ep^4*mtt^6*mWW^4*t^3 + 19320*ep^5*mtt^6*mWW^4*t^3 - 5208*mtt^5*mWW^5*t^3 - 54231*ep*mtt^5*mWW^5*t^3 - 212112*ep^2*mtt^5*mWW^5*t^3 - 393207*ep^3*mtt^5*mWW^5*t^3 - 344658*ep^4*mtt^5*mWW^5*t^3 - 112344*ep^5*mtt^5*mWW^5*t^3 + 4482*mtt^4*mWW^6*t^3 + 49053*ep*mtt^4*mWW^6*t^3 + 204576*ep^2*mtt^4*mWW^6*t^3 + 409971*ep^3*mtt^4*mWW^6*t^3 + 394986*ep^4*mtt^4*mWW^6*t^3 + 145272*ep^5*mtt^4*mWW^6*t^3 - 2364*mtt^3*mWW^7*t^3 - 27375*ep*mtt^3*mWW^7*t^3 - 121572*ep^2*mtt^3*mWW^7*t^3 - 259659*ep^3*mtt^3*mWW^7*t^3 - 266394*ep^4*mtt^3*mWW^7*t^3 - 104376*ep^5*mtt^3*mWW^7*t^3 + 840*mtt^2*mWW^8*t^3 + 10179*ep*mtt^2*mWW^8*t^3 + 47334*ep^2*mtt^2*mWW^8*t^3 + 105537*ep^3*mtt^2*mWW^8*t^3 + 112710*ep^4*mtt^2*mWW^8*t^3 + 45960*ep^5*mtt^2*mWW^8*t^3 - 162*mtt*mWW^9*t^3 - 1983*ep*mtt*mWW^9*t^3 - 9324*ep^2*mtt*mWW^9*t^3 - 21045*ep^3*mtt*mWW^9*t^3 - 22806*ep^4*mtt*mWW^9*t^3 - 9480*ep^5*mtt*mWW^9*t^3 + 540*ep*mtt^8*mWW*s*t^3 + 4572*ep^2*mtt^8*mWW*s*t^3 + 13048*ep^3*mtt^8*mWW*s*t^3 + 15072*ep^4*mtt^8*mWW*s*t^3 + 5888*ep^5*mtt^8*mWW*s*t^3 + 1240*ep*mtt^7*mWW^2*s*t^3 + 14500*ep^2*mtt^7*mWW^2*s*t^3 + 60552*ep^3*mtt^7*mWW^2*s*t^3 + 106092*ep^4*mtt^7*mWW^2*s*t^3 + 66096*ep^5*mtt^7*mWW^2*s*t^3 + 2350*mtt^6*mWW^3*s*t^3 + 20563*ep*mtt^6*mWW^3*s*t^3 + 51860*ep^2*mtt^6*mWW^3*s*t^3 + 3553*ep^3*mtt^6*mWW^3*s*t^3 - 138698*ep^4*mtt^6*mWW^3*s*t^3 - 129208*ep^5*mtt^6*mWW^3*s*t^3 - 8246*mtt^5*mWW^4*s*t^3 - 89144*ep*mtt^5*mWW^4*s*t^3 - 358362*ep^2*mtt^5*mWW^4*s*t^3 - 669120*ep^3*mtt^5*mWW^4*s*t^3 - 558932*ep^4*mtt^5*mWW^4*s*t^3 - 150272*ep^5*mtt^5*mWW^4*s*t^3 + 11228*mtt^4*mWW^5*s*t^3 + 130995*ep*mtt^4*mWW^5*s*t^3 + 586316*ep^2*mtt^4*mWW^5*s*t^3 + 1268171*ep^3*mtt^4*mWW^5*s*t^3 + 1316162*ep^4*mtt^4*mWW^5*s*t^3 + 518392*ep^5*mtt^4*mWW^5*s*t^3 - 7570*mtt^3*mWW^6*s*t^3 - 90678*ep*mtt^3*mWW^6*s*t^3 - 420304*ep^2*mtt^3*mWW^6*s*t^3 - 946920*ep^3*mtt^3*mWW^6*s*t^3 - 1034900*ep^4*mtt^3*mWW^6*s*t^3 - 436624*ep^5*mtt^3*mWW^6*s*t^3 + 2748*mtt^2*mWW^7*s*t^3 + 31689*ep*mtt^2*mWW^7*s*t^3 + 140668*ep^2*mtt^2*mWW^7*s*t^3 + 302253*ep^3*mtt^2*mWW^7*s*t^3 + 317910*ep^4*mtt^2*mWW^7*s*t^3 + 131176*ep^5*mtt^2*mWW^7*s*t^3 - 568*mtt*mWW^8*s*t^3 - 5850*ep*mtt*mWW^8*s*t^3 - 21878*ep^2*mtt*mWW^8*s*t^3 - 36316*ep^3*mtt*mWW^8*s*t^3 - 26428*ep^4*mtt*mWW^8*s*t^3 - 6336*ep^5*mtt*mWW^8*s*t^3 + 58*mWW^9*s*t^3 + 645*ep*mWW^9*s*t^3 + 2628*ep^2*mWW^9*s*t^3 + 4779*ep^3*mWW^9*s*t^3 + 3722*ep^4*mWW^9*s*t^3 + 888*ep^5*mWW^9*s*t^3 - 1584*ep*mtt^7*mWW*s^2*t^3 - 13692*ep^2*mtt^7*mWW*s^2*t^3 - 40420*ep^3*mtt^7*mWW*s^2*t^3 - 49224*ep^4*mtt^7*mWW*s^2*t^3 - 20960*ep^5*mtt^7*mWW*s^2*t^3 - 1820*ep*mtt^6*mWW^2*s^2*t^3 - 23876*ep^2*mtt^6*mWW^2*s^2*t^3 - 107108*ep^3*mtt^6*mWW^2*s^2*t^3 - 196180*ep^4*mtt^6*mWW^2*s^2*t^3 - 125696*ep^5*mtt^6*mWW^2*s^2*t^3 - 2286*mtt^5*mWW^3*s^2*t^3 - 19403*ep*mtt^5*mWW^3*s^2*t^3 - 37032*ep^2*mtt^5*mWW^3*s^2*t^3 + 70879*ep^3*mtt^5*mWW^3*s^2*t^3 + 292434*ep^4*mtt^5*mWW^3*s^2*t^3 + 238456*ep^5*mtt^5*mWW^3*s^2*t^3 + 6706*mtt^4*mWW^4*s^2*t^3 + 81457*ep*mtt^4*mWW^4*s^2*t^3 + 370538*ep^2*mtt^4*mWW^4*s^2*t^3 + 786369*ep^3*mtt^4*mWW^4*s^2*t^3 + 748526*ep^4*mtt^4*mWW^4*s^2*t^3 + 237976*ep^5*mtt^4*mWW^4*s^2*t^3 - 7404*mtt^3*mWW^5*s^2*t^3 - 101090*ep*mtt^3*mWW^5*s^2*t^3 - 525988*ep^2*mtt^3*mWW^5*s^2*t^3 - 1304602*ep^3*mtt^3*mWW^5*s^2*t^3 - 1526792*ep^4*mtt^3*mWW^5*s^2*t^3 - 671520*ep^5*mtt^3*mWW^5*s^2*t^3 + 3866*mtt^2*mWW^6*s^2*t^3 + 52102*ep*mtt^2*mWW^6*s^2*t^3 + 269618*ep^2*mtt^2*mWW^6*s^2*t^3 + 674654*ep^3*mtt^2*mWW^6*s^2*t^3 + 816764*ep^4*mtt^2*mWW^6*s^2*t^3 + 381792*ep^5*mtt^2*mWW^6*s^2*t^3 - 970*mtt*mWW^7*s^2*t^3 - 9733*ep*mtt*mWW^7*s^2*t^3 - 34424*ep^2*mtt*mWW^7*s^2*t^3 - 55759*ep^3*mtt*mWW^7*s^2*t^3 - 47846*ep^4*mtt*mWW^7*s^2*t^3 - 20520*ep^5*mtt*mWW^7*s^2*t^3 + 88*mWW^8*s^2*t^3 + 23*ep*mWW^8*s^2*t^3 - 5576*ep^2*mWW^8*s^2*t^3 - 25357*ep^3*mWW^8*s^2*t^3 - 39410*ep^4*mWW^8*s^2*t^3 - 20296*ep^5*mWW^8*s^2*t^3 + 2136*ep*mtt^6*mWW*s^3*t^3 + 18648*ep^2*mtt^6*mWW*s^3*t^3 + 55920*ep^3*mtt^6*mWW*s^3*t^3 + 69696*ep^4*mtt^6*mWW*s^3*t^3 + 30720*ep^5*mtt^6*mWW*s^3*t^3 + 936*ep*mtt^5*mWW^2*s^3*t^3 + 16584*ep^2*mtt^5*mWW^2*s^3*t^3 + 85044*ep^3*mtt^5*mWW^2*s^3*t^3 + 166812*ep^4*mtt^5*mWW^2*s^3*t^3 + 111024*ep^5*mtt^5*mWW^2*s^3*t^3 + 594*mtt^4*mWW^3*s^3*t^3 + 2079*ep*mtt^4*mWW^3*s^3*t^3 - 26676*ep^2*mtt^4*mWW^3*s^3*t^3 - 171267*ep^3*mtt^4*mWW^3*s^3*t^3 - 348210*ep^4*mtt^4*mWW^3*s^3*t^3 - 235128*ep^5*mtt^4*mWW^3*s^3*t^3 - 1434*mtt^3*mWW^4*s^3*t^3 - 22310*ep*mtt^3*mWW^4*s^3*t^3 - 123522*ep^2*mtt^3*mWW^4*s^3*t^3 - 306002*ep^3*mtt^3*mWW^4*s^3*t^3 - 326000*ep^4*mtt^3*mWW^4*s^3*t^3 - 113728*ep^5*mtt^3*mWW^4*s^3*t^3 + 1360*mtt^2*mWW^5*s^3*t^3 + 27690*ep*mtt^2*mWW^5*s^3*t^3 + 184912*ep^2*mtt^2*mWW^5*s^3*t^3 + 543234*ep^3*mtt^2*mWW^5*s^3*t^3 + 719568*ep^4*mtt^2*mWW^5*s^3*t^3 + 351008*ep^5*mtt^2*mWW^5*s^3*t^3 - 658*mtt*mWW^6*s^3*t^3 - 10842*ep*mtt*mWW^6*s^3*t^3 - 64138*ep^2*mtt*mWW^6*s^3*t^3 - 179226*ep^3*mtt*mWW^6*s^3*t^3 - 241148*ep^4*mtt*mWW^6*s^3*t^3 - 125200*ep^5*mtt*mWW^6*s^3*t^3 + 138*mWW^7*s^3*t^3 + 623*ep*mWW^7*s^3*t^3 - 3000*ep^2*mWW^7*s^3*t^3 - 18967*ep^3*mWW^7*s^3*t^3 - 29486*ep^4*mWW^7*s^3*t^3 - 13704*ep^5*mWW^7*s^3*t^3 - 1404*ep*mtt^5*mWW*s^4*t^3 - 12312*ep^2*mtt^5*mWW*s^4*t^3 - 37180*ep^3*mtt^5*mWW*s^4*t^3 - 46824*ep^4*mtt^5*mWW*s^4*t^3 - 20960*ep^5*mtt^5*mWW*s^4*t^3 + 167*ep*mtt^4*mWW^2*s^4*t^3 - 2596*ep^2*mtt^4*mWW^2*s^4*t^3 - 23889*ep^3*mtt^4*mWW^2*s^4*t^3 - 56706*ep^4*mtt^4*mWW^2*s^4*t^3 - 41256*ep^5*mtt^4*mWW^2*s^4*t^3 + 200*mtt^3*mWW^3*s^4*t^3 + 5090*ep*mtt^3*mWW^3*s^4*t^3 + 40628*ep^2*mtt^3*mWW^3*s^4*t^3 + 138474*ep^3*mtt^3*mWW^3*s^4*t^3 + 213580*ep^4*mtt^3*mWW^3*s^4*t^3 + 121968*ep^5*mtt^3*mWW^3*s^4*t^3 - 316*mtt^2*mWW^4*s^4*t^3 - 2384*ep*mtt^2*mWW^4*s^4*t^3 - 3812*ep^2*mtt^2*mWW^4*s^4*t^3 + 6840*ep^3*mtt^2*mWW^4*s^4*t^3 + 18352*ep^4*mtt^2*mWW^4*s^4*t^3 + 9120*ep^5*mtt^2*mWW^4*s^4*t^3 + 80*mtt*mWW^5*s^4*t^3 - 2624*ep*mtt*mWW^5*s^4*t^3 - 30688*ep^2*mtt*mWW^5*s^4*t^3 - 112052*ep^3*mtt*mWW^5*s^4*t^3 - 168488*ep^4*mtt*mWW^5*s^4*t^3 - 90528*ep^5*mtt*mWW^5*s^4*t^3 + 36*mWW^6*s^4*t^3 + 939*ep*mWW^6*s^4*t^3 + 6836*ep^2*mWW^6*s^4*t^3 + 21759*ep^3*mWW^6*s^4*t^3 + 32310*ep^4*mWW^6*s^4*t^3 + 18200*ep^5*mWW^6*s^4*t^3 + 396*ep*mtt^4*mWW*s^5*t^3 + 3468*ep^2*mtt^4*mWW*s^5*t^3 + 10456*ep^3*mtt^4*mWW*s^5*t^3 + 13152*ep^4*mtt^4*mWW*s^5*t^3 + 5888*ep^5*mtt^4*mWW*s^5*t^3 - 244*ep*mtt^3*mWW^2*s^5*t^3 - 1468*ep^2*mtt^3*mWW^2*s^5*t^3 - 1888*ep^3*mtt^3*mWW^2*s^5*t^3 + 1696*ep^4*mtt^3*mWW^2*s^5*t^3 + 3104*ep^5*mtt^3*mWW^2*s^5*t^3 - 72*mtt^2*mWW^3*s^5*t^3 - 1690*ep*mtt^2*mWW^3*s^5*t^3 - 12160*ep^2*mtt^2*mWW^3*s^5*t^3 - 37214*ep^3*mtt^2*mWW^3*s^5*t^3 - 51092*ep^4*mtt^2*mWW^3*s^5*t^3 - 25872*ep^5*mtt^2*mWW^3*s^5*t^3 + 92*mtt*mWW^4*s^5*t^3 + 1082*ep*mtt*mWW^4*s^5*t^3 + 4492*ep^2*mtt*mWW^4*s^5*t^3 + 8130*ep^3*mtt*mWW^4*s^5*t^3 + 6012*ep^4*mtt*mWW^4*s^5*t^3 + 1072*ep^5*mtt*mWW^4*s^5*t^3 - 20*mWW^5*s^5*t^3 + 264*ep*mWW^5*s^5*t^3 + 3940*ep^2*mWW^5*s^5*t^3 + 15140*ep^3*mWW^5*s^5*t^3 + 23320*ep^4*mWW^5*s^5*t^3 + 12736*ep^5*mWW^5*s^5*t^3 - 24*ep*mtt^3*mWW*s^6*t^3 - 204*ep^2*mtt^3*mWW*s^6*t^3 - 588*ep^3*mtt^3*mWW*s^6*t^3 - 696*ep^4*mtt^3*mWW*s^6*t^3 - 288*ep^5*mtt^3*mWW*s^6*t^3 + 24*ep*mtt^2*mWW^2*s^6*t^3 + 204*ep^2*mtt^2*mWW^2*s^6*t^3 + 588*ep^3*mtt^2*mWW^2*s^6*t^3 + 696*ep^4*mtt^2*mWW^2*s^6*t^3 + 288*ep^5*mtt^2*mWW^2*s^6*t^3 + 24*ep*mtt*mWW^3*s^6*t^3 + 204*ep^2*mtt*mWW^3*s^6*t^3 + 588*ep^3*mtt*mWW^3*s^6*t^3 + 696*ep^4*mtt*mWW^3*s^6*t^3 + 288*ep^5*mtt*mWW^3*s^6*t^3 - 24*ep*mWW^4*s^6*t^3 - 204*ep^2*mWW^4*s^6*t^3 - 588*ep^3*mWW^4*s^6*t^3 - 696*ep^4*mWW^4*s^6*t^3 - 288*ep^5*mWW^4*s^6*t^3 - 36*ep*mtt^9*t^4 - 330*ep^2*mtt^9*t^4 - 1062*ep^3*mtt^9*t^4 - 1452*ep^4*mtt^9*t^4 - 720*ep^5*mtt^9*t^4 + 117*ep*mtt^8*mWW*t^4 + 870*ep^2*mtt^8*mWW*t^4 + 1911*ep^3*mtt^8*mWW*t^4 + 1146*ep^4*mtt^8*mWW*t^4 - 264*ep^5*mtt^8*mWW*t^4 + 651*ep*mtt^7*mWW^2*t^4 + 7224*ep^2*mtt^7*mWW^2*t^4 + 28779*ep^3*mtt^7*mWW^2*t^4 + 48522*ep^4*mtt^7*mWW^2*t^4 + 29304*ep^5*mtt^7*mWW^2*t^4 + 1284*mtt^6*mWW^3*t^4 + 11208*ep*mtt^6*mWW^3*t^4 + 29898*ep^2*mtt^6*mWW^3*t^4 + 13614*ep^3*mtt^6*mWW^3*t^4 - 47364*ep^4*mtt^6*mWW^3*t^4 - 48240*ep^5*mtt^6*mWW^3*t^4 - 4752*mtt^5*mWW^4*t^4 - 48003*ep*mtt^5*mWW^4*t^4 - 177678*ep^2*mtt^5*mWW^4*t^4 - 297909*ep^3*mtt^5*mWW^4*t^4 - 215838*ep^4*mtt^5*mWW^4*t^4 - 45480*ep^5*mtt^5*mWW^4*t^4 + 6666*mtt^4*mWW^5*t^4 + 70644*ep*mtt^4*mWW^5*t^4 + 281736*ep^2*mtt^4*mWW^5*t^4 + 531966*ep^3*mtt^4*mWW^5*t^4 + 474132*ep^4*mtt^4*mWW^5*t^4 + 157296*ep^5*mtt^4*mWW^5*t^4 - 4464*mtt^3*mWW^6*t^4 - 48789*ep*mtt^3*mWW^6*t^4 - 202428*ep^2*mtt^3*mWW^6*t^4 - 401157*ep^3*mtt^3*mWW^6*t^4 - 379494*ep^4*mtt^3*mWW^6*t^4 - 136008*ep^5*mtt^3*mWW^6*t^4 + 1584*mtt^2*mWW^7*t^4 + 17976*ep*mtt^2*mWW^7*t^4 + 77754*ep^2*mtt^2*mWW^7*t^4 + 160602*ep^3*mtt^2*mWW^7*t^4 + 157956*ep^4*mtt^2*mWW^7*t^4 + 58608*ep^5*mtt^2*mWW^7*t^4 - 384*mtt*mWW^8*t^4 - 4563*ep*mtt*mWW^8*t^4 - 20724*ep^2*mtt*mWW^8*t^4 - 44919*ep^3*mtt*mWW^8*t^4 - 46338*ep^4*mtt*mWW^8*t^4 - 18072*ep^5*mtt*mWW^8*t^4 + 66*mWW^9*t^4 + 795*ep*mWW^9*t^4 + 3678*ep^2*mWW^9*t^4 + 8175*ep^3*mWW^9*t^4 + 8730*ep^4*mWW^9*t^4 + 3576*ep^5*mWW^9*t^4 + 180*ep*mtt^8*s*t^4 + 1650*ep^2*mtt^8*s*t^4 + 5310*ep^3*mtt^8*s*t^4 + 7260*ep^4*mtt^8*s*t^4 + 3600*ep^5*mtt^8*s*t^4 - 1692*ep*mtt^7*mWW*s*t^4 - 14516*ep^2*mtt^7*mWW*s*t^4 - 42364*ep^3*mtt^7*mWW*s*t^4 - 50776*ep^4*mtt^7*mWW*s*t^4 - 21152*ep^5*mtt^7*mWW*s*t^4 - 1155*ep*mtt^6*mWW^2*s*t^4 - 15752*ep^2*mtt^6*mWW^2*s*t^4 - 73635*ep^3*mtt^6*mWW^2*s*t^4 - 139254*ep^4*mtt^6*mWW^2*s*t^4 - 91304*ep^5*mtt^6*mWW^2*s*t^4 - 3114*mtt^5*mWW^3*s*t^4 - 23968*ep*mtt^5*mWW^3*s*t^4 - 38656*ep^2*mtt^5*mWW^3*s*t^4 + 94550*ep^3*mtt^5*mWW^3*s*t^4 + 323076*ep^4*mtt^5*mWW^3*s*t^4 + 241312*ep^5*mtt^5*mWW^3*s*t^4 + 9850*mtt^4*mWW^4*s*t^4 + 100435*ep*mtt^4*mWW^4*s*t^4 + 371184*ep^2*mtt^4*mWW^4*s*t^4 + 604489*ep^3*mtt^4*mWW^4*s*t^4 + 385290*ep^4*mtt^4*mWW^4*s*t^4 + 33752*ep^5*mtt^4*mWW^4*s*t^4 - 11610*mtt^3*mWW^5*s*t^4 - 134158*ep*mtt^3*mWW^5*s*t^4 - 590864*ep^2*mtt^3*mWW^5*s*t^4 - 1242588*ep^3*mtt^3*mWW^5*s*t^4 - 1237444*ep^4*mtt^3*mWW^5*s*t^4 - 460976*ep^5*mtt^3*mWW^5*s*t^4 + 6248*mtt^2*mWW^6*s*t^4 + 78273*ep*mtt^2*mWW^6*s*t^4 + 376782*ep^2*mtt^2*mWW^6*s*t^4 + 870015*ep^3*mtt^2*mWW^6*s*t^4 + 959882*ep^4*mtt^2*mWW^6*s*t^4 + 403960*ep^5*mtt^2*mWW^6*s*t^4 - 1520*mtt*mWW^7*s*t^4 - 19304*ep*mtt*mWW^7*s*t^4 - 94400*ep^2*mtt*mWW^7*s*t^4 - 221944*ep^3*mtt*mWW^7*s*t^4 - 251124*ep^4*mtt*mWW^7*s*t^4 - 109408*ep^5*mtt*mWW^7*s*t^4 + 146*mWW^8*s*t^4 + 1389*ep*mWW^8*s*t^4 + 4572*ep^2*mWW^8*s*t^4 + 6167*ep^3*mWW^8*s*t^4 + 3090*ep^4*mWW^8*s*t^4 + 216*ep^5*mWW^8*s*t^4 - 360*ep*mtt^7*s^2*t^4 - 3300*ep^2*mtt^7*s^2*t^4 - 10620*ep^3*mtt^7*s^2*t^4 - 14520*ep^4*mtt^7*s^2*t^4 - 7200*ep^5*mtt^7*s^2*t^4 + 4734*ep*mtt^6*mWW*s^2*t^4 + 41492*ep^2*mtt^6*mWW*s^2*t^4 + 125226*ep^3*mtt^6*mWW*s^2*t^4 + 157660*ep^4*mtt^6*mWW*s^2*t^4 + 70608*ep^5*mtt^6*mWW*s^2*t^4 - 615*ep*mtt^5*mWW^2*s^2*t^4 + 3392*ep^2*mtt^5*mWW^2*s^2*t^4 + 48505*ep^3*mtt^5*mWW^2*s^2*t^4 + 128134*ep^4*mtt^5*mWW^2*s^2*t^4 + 98744*ep^5*mtt^5*mWW^2*s^2*t^4 + 2380*mtt^4*mWW^3*s^2*t^4 + 11770*ep*mtt^4*mWW^3*s^2*t^4 - 38066*ep^2*mtt^4*mWW^3*s^2*t^4 - 318728*ep^3*mtt^4*mWW^3*s^2*t^4 - 632784*ep^4*mtt^4*mWW^3*s^2*t^4 - 404736*ep^5*mtt^4*mWW^3*s^2*t^4 - 6296*mtt^3*mWW^4*s^2*t^4 - 61444*ep*mtt^3*mWW^4*s^2*t^4 - 207970*ep^2*mtt^3*mWW^4*s^2*t^4 - 273422*ep^3*mtt^3*mWW^4*s^2*t^4 - 52744*ep^4*mtt^3*mWW^4*s^2*t^4 + 100352*ep^5*mtt^3*mWW^4*s^2*t^4 + 6006*mtt^2*mWW^5*s^2*t^4 + 77570*ep*mtt^2*mWW^5*s^2*t^4 + 382124*ep^2*mtt^2*mWW^5*s^2*t^4 + 889844*ep^3*mtt^2*mWW^5*s^2*t^4 + 969236*ep^4*mtt^2*mWW^5*s^2*t^4 + 392832*ep^5*mtt^2*mWW^5*s^2*t^4 - 2484*mtt*mWW^6*s^2*t^4 - 37329*ep*mtt*mWW^6*s^2*t^4 - 208538*ep^2*mtt*mWW^6*s^2*t^4 - 540263*ep^3*mtt*mWW^6*s^2*t^4 - 652310*ep^4*mtt*mWW^6*s^2*t^4 - 296312*ep^5*mtt*mWW^6*s^2*t^4 + 394*mWW^7*s^2*t^4 + 5794*ep*mWW^7*s^2*t^4 + 31946*ep^2*mWW^7*s^2*t^4 + 82818*ep^3*mWW^7*s^2*t^4 + 101648*ep^4*mWW^7*s^2*t^4 + 47632*ep^5*mWW^7*s^2*t^4 + 360*ep*mtt^6*s^3*t^4 + 3300*ep^2*mtt^6*s^3*t^4 + 10620*ep^3*mtt^6*s^3*t^4 + 14520*ep^4*mtt^6*s^3*t^4 + 7200*ep^5*mtt^6*s^3*t^4 - 5220*ep*mtt^5*mWW*s^3*t^4 - 46080*ep^2*mtt^5*mWW*s^3*t^4 - 140604*ep^3*mtt^5*mWW*s^3*t^4 - 179784*ep^4*mtt^5*mWW*s^3*t^4 - 82272*ep^5*mtt^5*mWW*s^3*t^4 + 2517*ep*mtt^4*mWW^2*s^3*t^4 + 15808*ep^2*mtt^4*mWW^2*s^3*t^4 + 22801*ep^3*mtt^4*mWW^2*s^3*t^4 - 13318*ep^4*mtt^4*mWW^2*s^3*t^4 - 31288*ep^5*mtt^4*mWW^2*s^3*t^4 - 506*mtt^3*mWW^3*s^3*t^4 + 4410*ep*mtt^3*mWW^3*s^3*t^4 + 77768*ep^2*mtt^3*mWW^3*s^3*t^4 + 314052*ep^3*mtt^3*mWW^3*s^3*t^4 + 505936*ep^4*mtt^3*mWW^3*s^3*t^4 + 289600*ep^5*mtt^3*mWW^3*s^3*t^4 + 1210*mtt^2*mWW^4*s^3*t^4 + 7536*ep*mtt^2*mWW^4*s^3*t^4 - 888*ep^2*mtt^2*mWW^4*s^3*t^4 - 86002*ep^3*mtt^2*mWW^4*s^3*t^4 - 192580*ep^4*mtt^2*mWW^4*s^3*t^4 - 127856*ep^5*mtt^2*mWW^4*s^3*t^4 - 974*mtt*mWW^5*s^3*t^4 - 15500*ep*mtt*mWW^5*s^3*t^4 - 90016*ep^2*mtt*mWW^5*s^3*t^4 - 236974*ep^3*mtt*mWW^5*s^3*t^4 - 285084*ep^4*mtt*mWW^5*s^3*t^4 - 127152*ep^5*mtt*mWW^5*s^3*t^4 + 270*mWW^6*s^3*t^4 + 5633*ep*mWW^6*s^3*t^4 + 37732*ep^2*mWW^6*s^3*t^4 + 108715*ep^3*mWW^6*s^3*t^4 + 140806*ep^4*mWW^6*s^3*t^4 + 67544*ep^5*mWW^6*s^3*t^4 - 180*ep*mtt^5*s^4*t^4 - 1650*ep^2*mtt^5*s^4*t^4 - 5310*ep^3*mtt^5*s^4*t^4 - 7260*ep^4*mtt^5*s^4*t^4 - 3600*ep^5*mtt^5*s^4*t^4 + 2421*ep*mtt^4*mWW*s^4*t^4 + 21398*ep^2*mtt^4*mWW*s^4*t^4 + 65431*ep^3*mtt^4*mWW*s^4*t^4 + 83962*ep^4*mtt^4*mWW*s^4*t^4 + 38648*ep^5*mtt^4*mWW*s^4*t^4 - 1734*ep*mtt^3*mWW^2*s^4*t^4 - 13584*ep^2*mtt^3*mWW^2*s^4*t^4 - 35102*ep^3*mtt^3*mWW^2*s^4*t^4 - 34780*ep^4*mtt^3*mWW^2*s^4*t^4 - 10160*ep^5*mtt^3*mWW^2*s^4*t^4 - 44*mtt^2*mWW^3*s^4*t^4 - 3690*ep*mtt^2*mWW^3*s^4*t^4 - 33380*ep^2*mtt^2*mWW^3*s^4*t^4 - 111094*ep^3*mtt^2*mWW^3*s^4*t^4 - 158860*ep^4*mtt^2*mWW^3*s^4*t^4 - 82672*ep^5*mtt^2*mWW^3*s^4*t^4 + 2118*ep*mtt*mWW^4*s^4*t^4 + 19654*ep^2*mtt*mWW^4*s^4*t^4 + 63676*ep^3*mtt*mWW^4*s^4*t^4 + 87144*ep^4*mtt*mWW^4*s^4*t^4 + 43008*ep^5*mtt*mWW^4*s^4*t^4 + 44*mWW^5*s^4*t^4 + 1017*ep*mWW^5*s^4*t^4 + 7130*ep^2*mWW^5*s^4*t^4 + 21055*ep^3*mWW^5*s^4*t^4 + 28066*ep^4*mWW^5*s^4*t^4 + 14008*ep^5*mWW^5*s^4*t^4 + 36*ep*mtt^4*s^5*t^4 + 330*ep^2*mtt^4*s^5*t^4 + 1062*ep^3*mtt^4*s^5*t^4 + 1452*ep^4*mtt^4*s^5*t^4 + 720*ep^5*mtt^4*s^5*t^4 - 360*ep*mtt^3*mWW*s^5*t^4 - 3164*ep^2*mtt^3*mWW*s^5*t^4 - 9600*ep^3*mtt^3*mWW*s^5*t^4 - 12208*ep^4*mtt^3*mWW*s^5*t^4 - 5568*ep^5*mtt^3*mWW*s^5*t^4 + 336*ep*mtt^2*mWW^2*s^5*t^4 + 2912*ep^2*mtt^2*mWW^2*s^5*t^4 + 8652*ep^3*mtt^2*mWW^2*s^5*t^4 + 10696*ep^4*mtt^2*mWW^2*s^5*t^4 + 4704*ep^5*mtt^2*mWW^2*s^5*t^4 + 264*ep*mtt*mWW^3*s^5*t^4 + 2348*ep^2*mtt*mWW^3*s^5*t^4 + 7248*ep^3*mtt*mWW^3*s^5*t^4 + 9424*ep^4*mtt*mWW^3*s^5*t^4 + 4416*ep^5*mtt*mWW^3*s^5*t^4 - 276*ep*mWW^4*s^5*t^4 - 2426*ep^2*mWW^4*s^5*t^4 - 7362*ep^3*mWW^4*s^5*t^4 - 9364*ep^4*mWW^4*s^5*t^4 - 4272*ep^5*mWW^4*s^5*t^4 + 228*ep*mtt^8*t^5 + 2082*ep^2*mtt^8*t^5 + 6666*ep^3*mtt^8*t^5 + 9060*ep^4*mtt^8*t^5 + 4464*ep^5*mtt^8*t^5 - 480*ep*mtt^7*mWW*t^5 - 4086*ep^2*mtt^7*mWW*t^5 - 11778*ep^3*mtt^7*mWW*t^5 - 13860*ep^4*mtt^7*mWW*t^5 - 5616*ep^5*mtt^7*mWW*t^5 - 951*ep*mtt^6*mWW^2*t^5 - 10308*ep^2*mtt^6*mWW^2*t^5 - 40143*ep^3*mtt^6*mWW^2*t^5 - 66354*ep^4*mtt^6*mWW^2*t^5 - 39384*ep^5*mtt^6*mWW^2*t^5 - 1164*mtt^5*mWW^3*t^5 - 9171*ep*mtt^5*mWW^3*t^5 - 17220*ep^2*mtt^5*mWW^3*t^5 + 22965*ep^3*mtt^5*mWW^3*t^5 + 96774*ep^4*mtt^5*mWW^3*t^5 + 73416*ep^5*mtt^5*mWW^3*t^5 + 4002*mtt^4*mWW^4*t^5 + 40590*ep*mtt^4*mWW^4*t^5 + 150054*ep^2*mtt^4*mWW^4*t^5 + 247650*ep^3*mtt^4*mWW^4*t^5 + 170196*ep^4*mtt^4*mWW^4*t^5 + 28848*ep^5*mtt^4*mWW^4*t^5 - 4968*mtt^3*mWW^5*t^5 - 54078*ep*mtt^3*mWW^5*t^5 - 222276*ep^2*mtt^3*mWW^5*t^5 - 432786*ep^3*mtt^3*mWW^5*t^5 - 398220*ep^4*mtt^3*mWW^5*t^5 - 137232*ep^5*mtt^3*mWW^5*t^5 + 2616*mtt^2*mWW^6*t^5 + 29445*ep*mtt^2*mWW^6*t^5 + 126150*ep^2*mtt^2*mWW^6*t^5 + 258135*ep^3*mtt^2*mWW^6*t^5 + 252474*ep^4*mtt^2*mWW^6*t^5 + 94200*ep^5*mtt^2*mWW^6*t^5 - 516*mtt*mWW^7*t^5 - 5919*ep*mtt*mWW^7*t^5 - 25794*ep^2*mtt*mWW^7*t^5 - 53361*ep^3*mtt*mWW^7*t^5 - 52278*ep^4*mtt*mWW^7*t^5 - 19272*ep^5*mtt*mWW^7*t^5 + 30*mWW^8*t^5 + 336*ep*mWW^8*t^5 + 1398*ep^2*mWW^8*t^5 + 2652*ep^3*mWW^8*t^5 + 2208*ep^4*mWW^8*t^5 + 576*ep^5*mWW^8*t^5 - 960*ep*mtt^7*s*t^5 - 8760*ep^2*mtt^7*s*t^5 - 28020*ep^3*mtt^7*s*t^5 - 38040*ep^4*mtt^7*s*t^5 - 18720*ep^5*mtt^7*s*t^5 + 4236*ep*mtt^6*mWW*s*t^5 + 37400*ep^2*mtt^6*mWW*s*t^5 + 114144*ep^3*mtt^6*mWW*s*t^5 + 145984*ep^4*mtt^6*mWW*s*t^5 + 66816*ep^5*mtt^6*mWW*s*t^5 - 1580*ep*mtt^5*mWW^2*s*t^5 - 9402*ep^2*mtt^5*mWW^2*s*t^5 - 7638*ep^3*mtt^5*mWW^2*s*t^5 + 27648*ep^4*mtt^5*mWW^2*s*t^5 + 35552*ep^5*mtt^5*mWW^2*s*t^5 + 2162*mtt^4*mWW^3*s*t^5 + 13527*ep*mtt^4*mWW^3*s*t^5 - 2416*ep^2*mtt^4*mWW^3*s*t^5 - 163975*ep^3*mtt^4*mWW^3*s*t^5 - 366034*ep^4*mtt^4*mWW^3*s*t^5 - 241784*ep^5*mtt^4*mWW^3*s*t^5 - 6128*mtt^3*mWW^4*s*t^5 - 55728*ep*mtt^3*mWW^4*s*t^5 - 167678*ep^2*mtt^3*mWW^4*s*t^5 - 165362*ep^3*mtt^3*mWW^4*s*t^5 + 57996*ep^4*mtt^3*mWW^4*s*t^5 + 130480*ep^5*mtt^3*mWW^4*s*t^5 + 6160*mtt^2*mWW^5*s*t^5 + 67794*ep*mtt^2*mWW^5*s*t^5 + 279994*ep^2*mtt^2*mWW^5*s*t^5 + 540388*ep^3*mtt^2*mWW^5*s*t^5 + 479368*ep^4*mtt^2*mWW^5*s*t^5 + 150656*ep^5*mtt^2*mWW^5*s*t^5 - 2524*mtt*mWW^6*s*t^5 - 32210*ep*mtt*mWW^6*s*t^5 - 156424*ep^2*mtt*mWW^6*s*t^5 - 359686*ep^3*mtt*mWW^6*s*t^5 - 390832*ep^4*mtt*mWW^6*s*t^5 - 160704*ep^5*mtt*mWW^6*s*t^5 + 330*mWW^7*s*t^5 + 4921*ep*mWW^7*s*t^5 + 27286*ep^2*mWW^7*s*t^5 + 70149*ep^3*mWW^7*s*t^5 + 83910*ep^4*mWW^7*s*t^5 + 37704*ep^5*mWW^7*s*t^5 + 1560*ep*mtt^6*s^2*t^5 + 14220*ep^2*mtt^6*s^2*t^5 + 45420*ep^3*mtt^6*s^2*t^5 + 61560*ep^4*mtt^6*s^2*t^5 + 30240*ep^5*mtt^6*s^2*t^5 - 8580*ep*mtt^5*mWW*s^2*t^5 - 76308*ep^2*mtt^5*mWW*s^2*t^5 - 235440*ep^3*mtt^5*mWW*s^2*t^5 - 305616*ep^4*mtt^5*mWW*s^2*t^5 - 142656*ep^5*mtt^5*mWW*s^2*t^5 + 7123*ep*mtt^4*mWW^2*s^2*t^5 + 58506*ep^2*mtt^4*mWW^2*s^2*t^5 + 159929*ep^3*mtt^4*mWW^2*s^2*t^5 + 172026*ep^4*mtt^4*mWW^2*s^2*t^5 + 59016*ep^5*mtt^4*mWW^2*s^2*t^5 - 1182*mtt^3*mWW^3*s^2*t^5 - 3510*ep*mtt^3*mWW^3*s^2*t^5 + 40796*ep^2*mtt^3*mWW^3*s^2*t^5 + 229780*ep^3*mtt^3*mWW^3*s^2*t^5 + 412768*ep^4*mtt^3*mWW^3*s^2*t^5 + 249728*ep^5*mtt^3*mWW^3*s^2*t^5 + 2722*mtt^2*mWW^4*s^2*t^5 + 17296*ep*mtt^2*mWW^4*s^2*t^5 + 3968*ep^2*mtt^2*mWW^4*s^2*t^5 - 160478*ep^3*mtt^2*mWW^4*s^2*t^5 - 357012*ep^4*mtt^2*mWW^4*s^2*t^5 - 228896*ep^5*mtt^2*mWW^4*s^2*t^5 - 2022*mtt*mWW^5*s^2*t^5 - 21004*ep*mtt*mWW^5*s^2*t^5 - 79844*ep^2*mtt*mWW^5*s^2*t^5 - 135266*ep^3*mtt*mWW^5*s^2*t^5 - 93988*ep^4*mtt*mWW^5*s^2*t^5 - 14736*ep^5*mtt*mWW^5*s^2*t^5 + 482*mWW^6*s^2*t^5 + 7019*ep*mWW^6*s^2*t^5 + 37798*ep^2*mWW^6*s^2*t^5 + 93367*ep^3*mWW^6*s^2*t^5 + 106806*ep^4*mWW^6*s^2*t^5 + 45768*ep^5*mWW^6*s^2*t^5 - 1200*ep*mtt^5*s^3*t^5 - 10920*ep^2*mtt^5*s^3*t^5 - 34800*ep^3*mtt^5*s^3*t^5 - 47040*ep^4*mtt^5*s^3*t^5 - 23040*ep^5*mtt^5*s^3*t^5 + 6420*ep*mtt^4*mWW*s^3*t^5 + 57192*ep^2*mtt^4*mWW*s^3*t^5 + 176916*ep^3*mtt^4*mWW*s^3*t^5 + 230520*ep^4*mtt^4*mWW*s^3*t^5 + 108192*ep^5*mtt^4*mWW*s^3*t^5 - 6146*ep*mtt^3*mWW^2*s^3*t^5 - 52598*ep^2*mtt^3*mWW^2*s^3*t^5 - 154336*ep^3*mtt^3*mWW^2*s^3*t^5 - 187312*ep^4*mtt^3*mWW^2*s^3*t^5 - 79968*ep^5*mtt^3*mWW^2*s^3*t^5 + 160*mtt^2*mWW^3*s^3*t^5 - 1490*ep*mtt^2*mWW^3*s^3*t^5 - 25458*ep^2*mtt^2*mWW^3*s^3*t^5 - 101000*ep^3*mtt^2*mWW^3*s^3*t^5 - 159536*ep^4*mtt^2*mWW^3*s^3*t^5 - 89376*ep^5*mtt^2*mWW^3*s^3*t^5 - 352*mtt*mWW^4*s^3*t^5 + 1174*ep*mtt*mWW^4*s^3*t^5 + 31234*ep^2*mtt*mWW^4*s^3*t^5 + 122920*ep^3*mtt*mWW^4*s^3*t^5 + 184400*ep^4*mtt*mWW^4*s^3*t^5 + 96864*ep^5*mtt*mWW^4*s^3*t^5 + 192*mWW^5*s^3*t^5 + 1290*ep*mWW^5*s^3*t^5 + 982*ep^2*mWW^5*s^3*t^5 - 8356*ep^3*mWW^5*s^3*t^5 - 19304*ep^4*mWW^5*s^3*t^5 - 11904*ep^5*mWW^5*s^3*t^5 + 420*ep*mtt^4*s^4*t^5 + 3810*ep^2*mtt^4*s^4*t^5 + 12090*ep^3*mtt^4*s^4*t^5 + 16260*ep^4*mtt^4*s^4*t^5 + 7920*ep^5*mtt^4*s^4*t^5 - 1644*ep*mtt^3*mWW*s^4*t^5 - 14630*ep^2*mtt^3*mWW*s^4*t^5 - 45198*ep^3*mtt^3*mWW*s^4*t^5 - 58828*ep^4*mtt^3*mWW*s^4*t^5 - 27600*ep^5*mtt^3*mWW*s^4*t^5 + 1476*ep*mtt^2*mWW^2*s^4*t^5 + 12930*ep^2*mtt^2*mWW^2*s^4*t^5 + 39042*ep^3*mtt^2*mWW^2*s^4*t^5 + 49332*ep^4*mtt^2*mWW^2*s^4*t^5 + 22320*ep^5*mtt^2*mWW^2*s^4*t^5 + 300*ep*mtt*mWW^3*s^4*t^5 + 2790*ep^2*mtt*mWW^3*s^4*t^5 + 9150*ep^3*mtt*mWW^3*s^4*t^5 + 12780*ep^4*mtt*mWW^3*s^4*t^5 + 6480*ep^5*mtt*mWW^3*s^4*t^5 - 552*ep*mWW^4*s^4*t^5 - 4900*ep^2*mWW^4*s^4*t^5 - 15084*ep^3*mWW^4*s^4*t^5 - 19544*ep^4*mWW^4*s^4*t^5 - 9120*ep^5*mWW^4*s^4*t^5 - 48*ep*mtt^3*s^5*t^5 - 432*ep^2*mtt^3*s^5*t^5 - 1356*ep^3*mtt^3*s^5*t^5 - 1800*ep^4*mtt^3*s^5*t^5 - 864*ep^5*mtt^3*s^5*t^5 + 48*ep*mtt^2*mWW*s^5*t^5 + 432*ep^2*mtt^2*mWW*s^5*t^5 + 1356*ep^3*mtt^2*mWW*s^5*t^5 + 1800*ep^4*mtt^2*mWW*s^5*t^5 + 864*ep^5*mtt^2*mWW*s^5*t^5 + 48*ep*mtt*mWW^2*s^5*t^5 + 432*ep^2*mtt*mWW^2*s^5*t^5 + 1356*ep^3*mtt*mWW^2*s^5*t^5 + 1800*ep^4*mtt*mWW^2*s^5*t^5 + 864*ep^5*mtt*mWW^2*s^5*t^5 - 48*ep*mWW^3*s^5*t^5 - 432*ep^2*mWW^3*s^5*t^5 - 1356*ep^3*mWW^3*s^5*t^5 - 1800*ep^4*mWW^3*s^5*t^5 - 864*ep^5*mWW^3*s^5*t^5 - 600*ep*mtt^7*t^6 - 5460*ep^2*mtt^7*t^6 - 17400*ep^3*mtt^7*t^6 - 23520*ep^4*mtt^7*t^6 - 11520*ep^5*mtt^7*t^6 + 1464*ep*mtt^6*mWW*t^6 + 13080*ep^2*mtt^6*mWW*t^6 + 40620*ep^3*mtt^6*mWW*t^6 + 53160*ep^4*mtt^6*mWW*t^6 + 25056*ep^5*mtt^6*mWW*t^6 + 177*ep*mtt^5*mWW^2*t^6 + 2826*ep^2*mtt^5*mWW^2*t^6 + 14343*ep^3*mtt^5*mWW^2*t^6 + 28170*ep^4*mtt^5*mWW^2*t^6 + 18744*ep^5*mtt^5*mWW^2*t^6 + 534*mtt^4*mWW^3*t^6 + 2532*ep*mtt^4*mWW^3*t^6 - 8208*ep^2*mtt^4*mWW^3*t^6 - 65622*ep^3*mtt^4*mWW^3*t^6 - 124932*ep^4*mtt^4*mWW^3*t^6 - 76464*ep^5*mtt^4*mWW^3*t^6 - 1752*mtt^3*mWW^4*t^6 - 16344*ep*mtt^3*mWW^4*t^6 - 51822*ep^2*mtt^3*mWW^4*t^6 - 60330*ep^3*mtt^3*mWW^4*t^6 - 3252*ep^4*mtt^3*mWW^4*t^6 + 25680*ep^5*mtt^3*mWW^4*t^6 + 1992*mtt^2*mWW^5*t^6 + 21786*ep*mtt^2*mWW^5*t^6 + 89646*ep^2*mtt^2*mWW^5*t^6 + 173424*ep^3*mtt^2*mWW^5*t^6 + 156744*ep^4*mtt^2*mWW^5*t^6 + 52128*ep^5*mtt^2*mWW^5*t^6 - 864*mtt*mWW^6*t^6 - 10137*ep*mtt*mWW^6*t^6 - 45384*ep^2*mtt*mWW^6*t^6 - 97005*ep^3*mtt*mWW^6*t^6 - 99174*ep^4*mtt*mWW^6*t^6 - 38856*ep^5*mtt*mWW^6*t^6 + 90*mWW^7*t^6 + 1122*ep*mWW^7*t^6 + 5322*ep^2*mWW^7*t^6 + 11970*ep^3*mWW^7*t^6 + 12804*ep^4*mWW^7*t^6 + 5232*ep^5*mWW^7*t^6 + 2040*ep*mtt^6*s*t^6 + 18540*ep^2*mtt^6*s*t^6 + 58980*ep^3*mtt^6*s*t^6 + 79560*ep^4*mtt^6*s*t^6 + 38880*ep^5*mtt^6*s*t^6 - 6960*ep*mtt^5*mWW*s*t^6 - 62400*ep^2*mtt^5*mWW*s*t^6 - 194776*ep^3*mtt^5*mWW*s*t^6 - 256656*ep^4*mtt^5*mWW*s*t^6 - 122048*ep^5*mtt^5*mWW*s*t^6 + 5825*ep*mtt^4*mWW^2*s*t^6 + 50108*ep^2*mtt^4*mWW^2*s*t^6 + 146697*ep^3*mtt^4*mWW^2*s*t^6 + 176298*ep^4*mtt^4*mWW^2*s*t^6 + 73752*ep^5*mtt^4*mWW^2*s*t^6 - 696*mtt^3*mWW^3*s*t^6 - 3768*ep*mtt^3*mWW^3*s*t^6 + 7044*ep^2*mtt^3*mWW^3*s*t^6 + 77320*ep^3*mtt^3*mWW^3*s*t^6 + 159396*ep^4*mtt^3*mWW^3*s*t^6 + 103184*ep^5*mtt^3*mWW^3*s*t^6 + 1718*mtt^2*mWW^4*s*t^6 + 11318*ep*mtt^2*mWW^4*s*t^6 + 7262*ep^2*mtt^2*mWW^4*s*t^6 - 83274*ep^3*mtt^2*mWW^4*s*t^6 - 196744*ep^4*mtt^2*mWW^4*s*t^6 - 128000*ep^5*mtt^2*mWW^4*s*t^6 - 1396*mtt*mWW^5*s*t^6 - 12798*ep*mtt*mWW^5*s*t^6 - 39456*ep^2*mtt*mWW^5*s*t^6 - 43246*ep^3*mtt*mWW^5*s*t^6 + 2024*ep^4*mtt*mWW^5*s*t^6 + 21632*ep^5*mtt*mWW^5*s*t^6 + 374*mWW^6*s*t^6 + 4343*ep*mWW^6*s*t^6 + 18902*ep^2*mWW^6*s*t^6 + 38299*ep^3*mWW^6*s*t^6 + 36122*ep^4*mWW^6*s*t^6 + 12600*ep^5*mWW^6*s*t^6 - 2520*ep*mtt^5*s^2*t^6 - 22860*ep^2*mtt^5*s^2*t^6 - 72540*ep^3*mtt^5*s^2*t^6 - 97560*ep^4*mtt^5*s^2*t^6 - 47520*ep^5*mtt^5*s^2*t^6 + 9000*ep*mtt^4*mWW*s^2*t^6 + 80712*ep^2*mtt^4*mWW*s^2*t^6 + 252064*ep^3*mtt^4*mWW*s^2*t^6 + 332448*ep^4*mtt^4*mWW*s^2*t^6 + 158336*ep^5*mtt^4*mWW*s^2*t^6 - 9310*ep*mtt^3*mWW^2*s^2*t^6 - 81946*ep^2*mtt^3*mWW^2*s^2*t^6 - 249328*ep^3*mtt^3*mWW^2*s^2*t^6 - 317600*ep^4*mtt^3*mWW^2*s^2*t^6 - 144736*ep^5*mtt^3*mWW^2*s^2*t^6 + 220*mtt^2*mWW^3*s^2*t^6 + 2706*ep*mtt^2*mWW^3*s^2*t^6 + 10278*ep^2*mtt^2*mWW^3*s^2*t^6 + 10984*ep^3*mtt^2*mWW^3*s^2*t^6 - 9600*ep^4*mtt^2*mWW^3*s^2*t^6 - 16608*ep^5*mtt^2*mWW^3*s^2*t^6 - 420*mtt*mWW^4*s^2*t^6 - 618*ep*mtt*mWW^4*s^2*t^6 + 18146*ep^2*mtt*mWW^4*s^2*t^6 + 84252*ep^3*mtt*mWW^4*s^2*t^6 + 134984*ep^4*mtt*mWW^4*s^2*t^6 + 74176*ep^5*mtt*mWW^4*s^2*t^6 + 200*mWW^5*s^2*t^6 + 766*ep*mWW^5*s^2*t^6 - 4114*ep^2*mWW^5*s^2*t^6 - 24760*ep^3*mWW^5*s^2*t^6 - 41808*ep^4*mWW^5*s^2*t^6 - 23264*ep^5*mWW^5*s^2*t^6 + 1320*ep*mtt^4*s^3*t^6 + 11940*ep^2*mtt^4*s^3*t^6 + 37740*ep^3*mtt^4*s^3*t^6 + 50520*ep^4*mtt^4*s^3*t^6 + 24480*ep^5*mtt^4*s^3*t^6 - 3840*ep*mtt^3*mWW*s^3*t^6 - 34416*ep^2*mtt^3*mWW*s^3*t^6 - 107400*ep^3*mtt^3*mWW*s^3*t^6 - 141552*ep^4*mtt^3*mWW*s^3*t^6 - 67392*ep^5*mtt^3*mWW*s^3*t^6 + 3480*ep*mtt^2*mWW^2*s^3*t^6 + 30828*ep^2*mtt^2*mWW^2*s^3*t^6 + 94620*ep^3*mtt^2*mWW^2*s^3*t^6 + 122136*ep^4*mtt^2*mWW^2*s^3*t^6 + 56736*ep^5*mtt^2*mWW^2*s^3*t^6 - 720*ep*mtt*mWW^3*s^3*t^6 - 6168*ep^2*mtt*mWW^3*s^3*t^6 - 18000*ep^3*mtt*mWW^3*s^3*t^6 - 21696*ep^4*mtt*mWW^3*s^3*t^6 - 9216*ep^5*mtt*mWW^3*s^3*t^6 - 240*ep*mWW^4*s^3*t^6 - 2184*ep^2*mWW^4*s^3*t^6 - 6960*ep^3*mWW^4*s^3*t^6 - 9408*ep^4*mWW^4*s^3*t^6 - 4608*ep^5*mWW^4*s^3*t^6 - 240*ep*mtt^3*s^4*t^6 - 2160*ep^2*mtt^3*s^4*t^6 - 6780*ep^3*mtt^3*s^4*t^6 - 9000*ep^4*mtt^3*s^4*t^6 - 4320*ep^5*mtt^3*s^4*t^6 + 336*ep*mtt^2*mWW*s^4*t^6 + 3024*ep^2*mtt^2*mWW*s^4*t^6 + 9492*ep^3*mtt^2*mWW*s^4*t^6 + 12600*ep^4*mtt^2*mWW*s^4*t^6 + 6048*ep^5*mtt^2*mWW*s^4*t^6 + 48*ep*mtt*mWW^2*s^4*t^6 + 432*ep^2*mtt*mWW^2*s^4*t^6 + 1356*ep^3*mtt*mWW^2*s^4*t^6 + 1800*ep^4*mtt*mWW^2*s^4*t^6 + 864*ep^5*mtt*mWW^2*s^4*t^6 - 144*ep*mWW^3*s^4*t^6 - 1296*ep^2*mWW^3*s^4*t^6 - 4068*ep^3*mWW^3*s^4*t^6 - 5400*ep^4*mWW^3*s^4*t^6 - 2592*ep^5*mWW^3*s^4*t^6 + 840*ep*mtt^6*t^7 + 7620*ep^2*mtt^6*t^7 + 24180*ep^3*mtt^6*t^7 + 32520*ep^4*mtt^6*t^7 + 15840*ep^5*mtt^6*t^7 - 2304*ep*mtt^5*mWW*t^7 - 20796*ep^2*mtt^5*mWW*t^7 - 65532*ep^3*mtt^5*mWW*t^7 - 87384*ep^4*mtt^5*mWW*t^7 - 42144*ep^5*mtt^5*mWW*t^7 + 1338*ep*mtt^4*mWW^2*t^7 + 11646*ep^2*mtt^4*mWW^2*t^7 + 34800*ep^3*mtt^4*mWW^2*t^7 + 43272*ep^4*mtt^4*mWW^2*t^7 + 19104*ep^5*mtt^4*mWW^2*t^7 - 78*mtt^3*mWW^3*t^7 + 618*ep*mtt^3*mWW^3*t^7 + 10764*ep^2*mtt^3*mWW^3*t^7 + 42576*ep^3*mtt^3*mWW^3*t^7 + 66912*ep^4*mtt^3*mWW^3*t^7 + 37248*ep^5*mtt^3*mWW^3*t^7 + 270*mtt^2*mWW^4*t^7 + 1110*ep*mtt^2*mWW^4*t^7 - 5340*ep^2*mtt^2*mWW^4*t^7 - 35376*ep^3*mtt^2*mWW^4*t^7 - 63456*ep^4*mtt^2*mWW^4*t^7 - 37248*ep^5*mtt^2*mWW^4*t^7 - 306*mtt*mWW^5*t^7 - 2946*ep*mtt*mWW^5*t^7 - 9936*ep^2*mtt*mWW^5*t^7 - 13596*ep^3*mtt*mWW^5*t^7 - 5112*ep^4*mtt*mWW^5*t^7 + 2016*ep^5*mtt*mWW^5*t^7 + 114*mWW^6*t^7 + 1344*ep*mWW^6*t^7 + 6042*ep^2*mWW^6*t^7 + 12948*ep^3*mWW^6*t^7 + 13248*ep^4*mWW^6*t^7 + 5184*ep^5*mWW^6*t^7 - 2160*ep*mtt^5*s*t^7 - 19560*ep^2*mtt^5*s*t^7 - 61920*ep^3*mtt^5*s*t^7 - 83040*ep^4*mtt^5*s*t^7 - 40320*ep^5*mtt^5*s*t^7 + 6552*ep*mtt^4*mWW*s*t^7 + 59036*ep^2*mtt^4*mWW*s*t^7 + 185596*ep^3*mtt^4*mWW*s*t^7 + 246808*ep^4*mtt^4*mWW*s*t^7 + 118688*ep^5*mtt^4*mWW*s*t^7 - 6450*ep*mtt^3*mWW^2*s*t^7 - 57534*ep^2*mtt^3*mWW^2*s*t^7 - 178232*ep^3*mtt^3*mWW^2*s*t^7 - 232480*ep^4*mtt^3*mWW^2*s*t^7 - 109184*ep^5*mtt^3*mWW^2*s*t^7 + 64*mtt^2*mWW^3*s*t^7 + 1900*ep*mtt^2*mWW^3*s*t^7 + 12874*ep^2*mtt^2*mWW^3*s*t^7 + 33142*ep^3*mtt^2*mWW^3*s*t^7 + 34756*ep^4*mtt^2*mWW^3*s*t^7 + 11824*ep^5*mtt^2*mWW^3*s*t^7 - 116*mtt*mWW^4*s*t^7 + 304*ep*mtt*mWW^4*s*t^7 + 9362*ep^2*mtt*mWW^4*s*t^7 + 37806*ep^3*mtt*mWW^4*s*t^7 + 58596*ep^4*mtt*mWW^4*s*t^7 + 32048*ep^5*mtt*mWW^4*s*t^7 + 52*mWW^5*s*t^7 - 146*ep*mWW^5*s*t^7 - 4178*ep^2*mWW^5*s*t^7 - 16392*ep^3*mWW^5*s*t^7 - 24640*ep^4*mWW^5*s*t^7 - 13056*ep^5*mWW^5*s*t^7 + 1800*ep*mtt^4*s^2*t^7 + 16260*ep^2*mtt^4*s^2*t^7 + 51300*ep^3*mtt^4*s^2*t^7 + 68520*ep^4*mtt^4*s^2*t^7 + 33120*ep^5*mtt^4*s^2*t^7 - 4896*ep*mtt^3*mWW*s^2*t^7 - 44048*ep^2*mtt^3*mWW*s^2*t^7 - 138192*ep^3*mtt^3*mWW*s^2*t^7 - 183328*ep^4*mtt^3*mWW*s^2*t^7 - 87936*ep^5*mtt^3*mWW*s^2*t^7 + 4584*ep*mtt^2*mWW^2*s^2*t^7 + 40964*ep^2*mtt^2*mWW^2*s^2*t^7 + 127308*ep^3*mtt^2*mWW^2*s^2*t^7 + 166936*ep^4*mtt^2*mWW^2*s^2*t^7 + 79008*ep^5*mtt^2*mWW^2*s^2*t^7 - 1680*ep*mtt*mWW^3*s^2*t^7 - 14824*ep^2*mtt*mWW^3*s^2*t^7 - 45240*ep^3*mtt*mWW^3*s^2*t^7 - 57968*ep^4*mtt*mWW^3*s^2*t^7 - 26688*ep^5*mtt*mWW^3*s^2*t^7 + 192*ep*mWW^4*s^2*t^7 + 1648*ep^2*mWW^4*s^2*t^7 + 4824*ep^3*mWW^4*s^2*t^7 + 5840*ep^4*mWW^4*s^2*t^7 + 2496*ep^5*mWW^4*s^2*t^7 - 480*ep*mtt^3*s^3*t^7 - 4320*ep^2*mtt^3*s^3*t^7 - 13560*ep^3*mtt^3*s^3*t^7 - 18000*ep^4*mtt^3*s^3*t^7 - 8640*ep^5*mtt^3*s^3*t^7 + 864*ep*mtt^2*mWW*s^3*t^7 + 7776*ep^2*mtt^2*mWW*s^3*t^7 + 24408*ep^3*mtt^2*mWW*s^3*t^7 + 32400*ep^4*mtt^2*mWW*s^3*t^7 + 15552*ep^5*mtt^2*mWW*s^3*t^7 - 288*ep*mtt*mWW^2*s^3*t^7 - 2592*ep^2*mtt*mWW^2*s^3*t^7 - 8136*ep^3*mtt*mWW^2*s^3*t^7 - 10800*ep^4*mtt*mWW^2*s^3*t^7 - 5184*ep^5*mtt*mWW^2*s^3*t^7 - 96*ep*mWW^3*s^3*t^7 - 864*ep^2*mWW^3*s^3*t^7 - 2712*ep^3*mWW^3*s^3*t^7 - 3600*ep^4*mWW^3*s^3*t^7 - 1728*ep^5*mWW^3*s^3*t^7 - 660*ep*mtt^5*t^8 - 5970*ep^2*mtt^5*t^8 - 18870*ep^3*mtt^5*t^8 - 25260*ep^4*mtt^5*t^8 - 12240*ep^5*mtt^5*t^8 + 1929*ep*mtt^4*mWW*t^8 + 17430*ep^2*mtt^4*mWW*t^8 + 55011*ep^3*mtt^4*mWW*t^8 + 73506*ep^4*mtt^4*mWW*t^8 + 35544*ep^5*mtt^4*mWW*t^8 - 1704*ep*mtt^3*mWW^2*t^8 - 15330*ep^2*mtt^3*mWW^2*t^8 - 48090*ep^3*mtt^3*mWW^2*t^8 - 63780*ep^4*mtt^3*mWW^2*t^8 - 30576*ep^5*mtt^3*mWW^2*t^8 - 12*mtt^2*mWW^3*t^8 - 24*ep*mtt^2*mWW^3*t^8 + 258*ep^2*mtt^2*mWW^3*t^8 + 726*ep^3*mtt^2*mWW^3*t^8 + 204*ep^4*mtt^2*mWW^3*t^8 - 432*ep^5*mtt^2*mWW^3*t^8 + 24*mtt*mWW^4*t^8 + 744*ep*mtt*mWW^4*t^8 + 5604*ep^2*mtt*mWW^4*t^8 + 17124*ep^3*mtt*mWW^4*t^8 + 23208*ep^4*mtt*mWW^4*t^8 + 11616*ep^5*mtt*mWW^4*t^8 - 12*mWW^5*t^8 - 285*ep*mWW^5*t^8 - 1992*ep^2*mWW^5*t^8 - 5901*ep^3*mWW^5*t^8 - 7878*ep^4*mWW^5*t^8 - 3912*ep^5*mWW^5*t^8 + 1140*ep*mtt^4*s*t^8 + 10290*ep^2*mtt^4*s*t^8 + 32430*ep^3*mtt^4*s*t^8 + 43260*ep^4*mtt^4*s*t^8 + 20880*ep^5*mtt^4*s*t^8 - 3192*ep*mtt^3*mWW*s*t^8 - 28772*ep^2*mtt^3*mWW*s*t^8 - 90504*ep^3*mtt^3*mWW*s*t^8 - 120448*ep^4*mtt^3*mWW*s*t^8 - 57984*ep^5*mtt^3*mWW*s*t^8 + 3096*ep*mtt^2*mWW^2*s*t^8 + 27828*ep^2*mtt^2*mWW^2*s*t^8 + 87192*ep^3*mtt^2*mWW^2*s*t^8 + 115488*ep^4*mtt^2*mWW^2*s*t^8 + 55296*ep^5*mtt^2*mWW^2*s*t^8 - 1176*ep*mtt*mWW^3*s*t^8 - 10500*ep^2*mtt*mWW^3*s*t^8 - 32592*ep^3*mtt*mWW^3*s*t^8 - 42672*ep^4*mtt*mWW^3*s*t^8 - 20160*ep^5*mtt*mWW^3*s*t^8 + 132*ep*mWW^4*s*t^8 + 1154*ep^2*mWW^4*s*t^8 + 3474*ep^3*mWW^4*s*t^8 + 4372*ep^4*mWW^4*s*t^8 + 1968*ep^5*mWW^4*s*t^8 - 480*ep*mtt^3*s^2*t^8 - 4320*ep^2*mtt^3*s^2*t^8 - 13560*ep^3*mtt^3*s^2*t^8 - 18000*ep^4*mtt^3*s^2*t^8 - 8640*ep^5*mtt^3*s^2*t^8 + 1056*ep*mtt^2*mWW*s^2*t^8 + 9504*ep^2*mtt^2*mWW*s^2*t^8 + 29832*ep^3*mtt^2*mWW*s^2*t^8 + 39600*ep^4*mtt^2*mWW*s^2*t^8 + 19008*ep^5*mtt^2*mWW*s^2*t^8 - 672*ep*mtt*mWW^2*s^2*t^8 - 6048*ep^2*mtt*mWW^2*s^2*t^8 - 18984*ep^3*mtt*mWW^2*s^2*t^8 - 25200*ep^4*mtt*mWW^2*s^2*t^8 - 12096*ep^5*mtt*mWW^2*s^2*t^8 + 96*ep*mWW^3*s^2*t^8 + 864*ep^2*mWW^3*s^2*t^8 + 2712*ep^3*mWW^3*s^2*t^8 + 3600*ep^4*mWW^3*s^2*t^8 + 1728*ep^5*mWW^3*s^2*t^8 + 276*ep*mtt^4*t^9 + 2490*ep^2*mtt^4*t^9 + 7842*ep^3*mtt^4*t^9 + 10452*ep^4*mtt^4*t^9 + 5040*ep^5*mtt^4*t^9 - 828*ep*mtt^3*mWW*t^9 - 7470*ep^2*mtt^3*mWW*t^9 - 23526*ep^3*mtt^3*mWW*t^9 - 31356*ep^4*mtt^3*mWW*t^9 - 15120*ep^5*mtt^3*mWW*t^9 + 828*ep*mtt^2*mWW^2*t^9 + 7470*ep^2*mtt^2*mWW^2*t^9 + 23526*ep^3*mtt^2*mWW^2*t^9 + 31356*ep^4*mtt^2*mWW^2*t^9 + 15120*ep^5*mtt^2*mWW^2*t^9 - 276*ep*mtt*mWW^3*t^9 - 2490*ep^2*mtt*mWW^3*t^9 - 7842*ep^3*mtt*mWW^3*t^9 - 10452*ep^4*mtt*mWW^3*t^9 - 5040*ep^5*mtt*mWW^3*t^9 - 240*ep*mtt^3*s*t^9 - 2160*ep^2*mtt^3*s*t^9 - 6780*ep^3*mtt^3*s*t^9 - 9000*ep^4*mtt^3*s*t^9 - 4320*ep^5*mtt^3*s*t^9 + 624*ep*mtt^2*mWW*s*t^9 + 5616*ep^2*mtt^2*mWW*s*t^9 + 17628*ep^3*mtt^2*mWW*s*t^9 + 23400*ep^4*mtt^2*mWW*s*t^9 + 11232*ep^5*mtt^2*mWW*s*t^9 - 528*ep*mtt*mWW^2*s*t^9 - 4752*ep^2*mtt*mWW^2*s*t^9 - 14916*ep^3*mtt*mWW^2*s*t^9 - 19800*ep^4*mtt*mWW^2*s*t^9 - 9504*ep^5*mtt*mWW^2*s*t^9 + 144*ep*mWW^3*s*t^9 + 1296*ep^2*mWW^3*s*t^9 + 4068*ep^3*mWW^3*s*t^9 + 5400*ep^4*mWW^3*s*t^9 + 2592*ep^5*mWW^3*s*t^9 - 48*ep*mtt^3*t^10 - 432*ep^2*mtt^3*t^10 - 1356*ep^3*mtt^3*t^10 - 1800*ep^4*mtt^3*t^10 - 864*ep^5*mtt^3*t^10 + 144*ep*mtt^2*mWW*t^10 + 1296*ep^2*mtt^2*mWW*t^10 + 4068*ep^3*mtt^2*mWW*t^10 + 5400*ep^4*mtt^2*mWW*t^10 + 2592*ep^5*mtt^2*mWW*t^10 - 144*ep*mtt*mWW^2*t^10 - 1296*ep^2*mtt*mWW^2*t^10 - 4068*ep^3*mtt*mWW^2*t^10 - 5400*ep^4*mtt*mWW^2*t^10 - 2592*ep^5*mtt*mWW^2*t^10 + 48*ep*mWW^3*t^10 + 432*ep^2*mWW^3*t^10 + 1356*ep^3*mWW^3*t^10 + 1800*ep^4*mWW^3*t^10 + 864*ep^5*mWW^3*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^3*(-mtt + mWW)^2*s^2*(-mtt + s)*(-mtt + mWW + s)*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-12*ep^2*mtt^5*mWW^7*s - 80*ep^3*mtt^5*mWW^7*s - 196*ep^4*mtt^5*mWW^7*s - 208*ep^5*mtt^5*mWW^7*s - 80*ep^6*mtt^5*mWW^7*s + 20*ep^2*mtt^4*mWW^8*s + 136*ep^3*mtt^4*mWW^8*s + 340*ep^4*mtt^4*mWW^8*s + 368*ep^5*mtt^4*mWW^8*s + 144*ep^6*mtt^4*mWW^8*s - 4*ep^2*mtt^3*mWW^9*s - 32*ep^3*mtt^3*mWW^9*s - 92*ep^4*mtt^3*mWW^9*s - 112*ep^5*mtt^3*mWW^9*s - 48*ep^6*mtt^3*mWW^9*s - 4*ep^2*mtt^2*mWW^10*s - 24*ep^3*mtt^2*mWW^10*s - 52*ep^4*mtt^2*mWW^10*s - 48*ep^5*mtt^2*mWW^10*s - 16*ep^6*mtt^2*mWW^10*s + 12*ep^2*mtt^4*mWW^7*s^2 + 56*ep^3*mtt^4*mWW^7*s^2 + 84*ep^4*mtt^4*mWW^7*s^2 + 40*ep^5*mtt^4*mWW^7*s^2 + 4*ep^2*mtt^3*mWW^8*s^2 + 148*ep^3*mtt^3*mWW^8*s^2 + 672*ep^4*mtt^3*mWW^8*s^2 + 1064*ep^5*mtt^3*mWW^8*s^2 + 560*ep^6*mtt^3*mWW^8*s^2 - 36*ep^2*mtt^2*mWW^9*s^2 - 416*ep^3*mtt^2*mWW^9*s^2 - 1492*ep^4*mtt^2*mWW^9*s^2 - 2152*ep^5*mtt^2*mWW^9*s^2 - 1088*ep^6*mtt^2*mWW^9*s^2 + 20*ep^2*mtt*mWW^10*s^2 + 212*ep^3*mtt*mWW^10*s^2 + 736*ep^4*mtt*mWW^10*s^2 + 1048*ep^5*mtt*mWW^10*s^2 + 528*ep^6*mtt*mWW^10*s^2 + 12*ep^2*mtt^3*mWW^7*s^3 + 128*ep^3*mtt^3*mWW^7*s^3 + 420*ep^4*mtt^3*mWW^7*s^3 + 544*ep^5*mtt^3*mWW^7*s^3 + 240*ep^6*mtt^3*mWW^7*s^3 - 34*ep^2*mtt^2*mWW^8*s^3 - 356*ep^3*mtt^2*mWW^8*s^3 - 1166*ep^4*mtt^2*mWW^8*s^3 - 1516*ep^5*mtt^2*mWW^8*s^3 - 672*ep^6*mtt^2*mWW^8*s^3 + 28*ep^2*mtt*mWW^9*s^3 + 304*ep^3*mtt*mWW^9*s^3 + 1020*ep^4*mtt*mWW^9*s^3 + 1352*ep^5*mtt*mWW^9*s^3 + 608*ep^6*mtt*mWW^9*s^3 - 6*ep^2*mWW^10*s^3 - 76*ep^3*mWW^10*s^3 - 274*ep^4*mWW^10*s^3 - 380*ep^5*mWW^10*s^3 - 176*ep^6*mWW^10*s^3 - 12*ep^2*mtt^2*mWW^7*s^4 - 104*ep^3*mtt^2*mWW^7*s^4 - 308*ep^4*mtt^2*mWW^7*s^4 - 376*ep^5*mtt^2*mWW^7*s^4 - 160*ep^6*mtt^2*mWW^7*s^4 + 16*ep^2*mtt*mWW^8*s^4 + 160*ep^3*mtt*mWW^8*s^4 + 512*ep^4*mtt*mWW^8*s^4 + 656*ep^5*mtt*mWW^8*s^4 + 288*ep^6*mtt*mWW^8*s^4 - 4*ep^2*mWW^9*s^4 - 56*ep^3*mWW^9*s^4 - 204*ep^4*mWW^9*s^4 - 280*ep^5*mWW^9*s^4 - 128*ep^6*mWW^9*s^4 + 36*ep*mtt^7*mWW^5*t + 492*ep^2*mtt^7*mWW^5*t + 2592*ep^3*mtt^7*mWW^5*t + 6576*ep^4*mtt^7*mWW^5*t + 8064*ep^5*mtt^7*mWW^5*t + 3840*ep^6*mtt^7*mWW^5*t - 114*ep*mtt^6*mWW^6*t - 1530*ep^2*mtt^6*mWW^6*t - 7956*ep^3*mtt^6*mWW^6*t - 20040*ep^4*mtt^6*mWW^6*t - 24528*ep^5*mtt^6*mWW^6*t - 11712*ep^6*mtt^6*mWW^6*t + 102*ep*mtt^5*mWW^7*t + 1344*ep^2*mtt^5*mWW^7*t + 6918*ep^3*mtt^5*mWW^7*t + 17424*ep^4*mtt^5*mWW^7*t + 21528*ep^5*mtt^5*mWW^7*t + 10464*ep^6*mtt^5*mWW^7*t - 6*ep*mtt^4*mWW^8*t - 90*ep^2*mtt^4*mWW^8*t - 564*ep^3*mtt^4*mWW^8*t - 1800*ep^4*mtt^4*mWW^8*t - 2832*ep^5*mtt^4*mWW^8*t - 1728*ep^6*mtt^4*mWW^8*t - 18*ep*mtt^3*mWW^9*t - 216*ep^2*mtt^3*mWW^9*t - 990*ep^3*mtt^3*mWW^9*t - 2160*ep^4*mtt^3*mWW^9*t - 2232*ep^5*mtt^3*mWW^9*t - 864*ep^6*mtt^3*mWW^9*t - 132*ep*mtt^6*mWW^5*s*t - 1804*ep^2*mtt^6*mWW^5*s*t - 9504*ep^3*mtt^6*mWW^5*s*t - 24112*ep^4*mtt^6*mWW^5*s*t - 29568*ep^5*mtt^6*mWW^5*s*t - 14080*ep^6*mtt^6*mWW^5*s*t + 340*ep*mtt^5*mWW^6*s*t + 4856*ep^2*mtt^5*mWW^6*s*t + 25876*ep^3*mtt^5*mWW^6*s*t + 65784*ep^4*mtt^5*mWW^6*s*t + 80736*ep^5*mtt^5*mWW^6*s*t + 38544*ep^6*mtt^5*mWW^6*s*t - 244*ep*mtt^4*mWW^7*s*t - 3668*ep^2*mtt^4*mWW^7*s*t - 20016*ep^3*mtt^4*mWW^7*s*t - 51928*ep^4*mtt^4*mWW^7*s*t - 65144*ep^5*mtt^4*mWW^7*s*t - 31872*ep^6*mtt^4*mWW^7*s*t - 4*ep*mtt^3*mWW^8*s*t - 16*ep^2*mtt^3*mWW^8*s*t + 402*ep^3*mtt^3*mWW^8*s*t + 2838*ep^4*mtt^3*mWW^8*s*t + 6100*ep^5*mtt^3*mWW^8*s*t + 4240*ep^6*mtt^3*mWW^8*s*t + 40*ep*mtt^2*mWW^9*s*t + 608*ep^2*mtt^2*mWW^9*s*t + 3054*ep^3*mtt^2*mWW^9*s*t + 6918*ep^4*mtt^2*mWW^9*s*t + 7332*ep^5*mtt^2*mWW^9*s*t + 2960*ep^6*mtt^2*mWW^9*s*t + 24*ep^2*mtt*mWW^10*s*t + 200*ep^3*mtt*mWW^10*s*t + 584*ep^4*mtt*mWW^10*s*t + 712*ep^5*mtt*mWW^10*s*t + 304*ep^6*mtt*mWW^10*s*t + 180*ep*mtt^5*mWW^5*s^2*t + 2460*ep^2*mtt^5*mWW^5*s^2*t + 12960*ep^3*mtt^5*mWW^5*s^2*t + 32880*ep^4*mtt^5*mWW^5*s^2*t + 40320*ep^5*mtt^5*mWW^5*s^2*t + 19200*ep^6*mtt^5*mWW^5*s^2*t - 402*ep*mtt^4*mWW^6*s^2*t - 5738*ep^2*mtt^4*mWW^6*s^2*t - 30196*ep^3*mtt^4*mWW^6*s^2*t - 76088*ep^4*mtt^4*mWW^6*s^2*t - 93168*ep^5*mtt^4*mWW^6*s^2*t - 44640*ep^6*mtt^4*mWW^6*s^2*t + 278*ep*mtt^3*mWW^7*s^2*t + 3802*ep^2*mtt^3*mWW^7*s^2*t + 18046*ep^3*mtt^3*mWW^7*s^2*t + 41686*ep^4*mtt^3*mWW^7*s^2*t + 48912*ep^5*mtt^3*mWW^7*s^2*t + 23584*ep^6*mtt^3*mWW^7*s^2*t - 54*ep*mtt^2*mWW^8*s^2*t - 179*ep^2*mtt^2*mWW^8*s^2*t + 2770*ep^3*mtt^2*mWW^8*s^2*t + 13965*ep^4*mtt^2*mWW^8*s^2*t + 21734*ep^5*mtt^2*mWW^8*s^2*t + 10856*ep^6*mtt^2*mWW^8*s^2*t - 2*ep*mtt*mWW^9*s^2*t - 321*ep^2*mtt*mWW^9*s^2*t - 3300*ep^3*mtt*mWW^9*s^2*t - 11467*ep^4*mtt*mWW^9*s^2*t - 16446*ep^5*mtt*mWW^9*s^2*t - 8344*ep^6*mtt*mWW^9*s^2*t - 36*ep^2*mWW^10*s^2*t - 388*ep^3*mWW^10*s^2*t - 1312*ep^4*mWW^10*s^2*t - 1784*ep^5*mWW^10*s^2*t - 848*ep^6*mWW^10*s^2*t - 108*ep*mtt^4*mWW^5*s^3*t - 1476*ep^2*mtt^4*mWW^5*s^3*t - 7776*ep^3*mtt^4*mWW^5*s^3*t - 19728*ep^4*mtt^4*mWW^5*s^3*t - 24192*ep^5*mtt^4*mWW^5*s^3*t - 11520*ep^6*mtt^4*mWW^5*s^3*t + 240*ep*mtt^3*mWW^6*s^3*t + 3028*ep^2*mtt^3*mWW^6*s^3*t + 14588*ep^3*mtt^3*mWW^6*s^3*t + 34984*ep^4*mtt^3*mWW^6*s^3*t + 42240*ep^5*mtt^3*mWW^6*s^3*t + 20496*ep^6*mtt^3*mWW^6*s^3*t - 164*ep*mtt^2*mWW^7*s^3*t - 1648*ep^2*mtt^2*mWW^7*s^3*t - 5420*ep^3*mtt^2*mWW^7*s^3*t - 8776*ep^4*mtt^2*mWW^7*s^3*t - 9000*ep^5*mtt^2*mWW^7*s^3*t - 5168*ep^6*mtt^2*mWW^7*s^3*t + 32*ep*mtt*mWW^8*s^3*t + 18*ep^2*mtt*mWW^8*s^3*t - 2536*ep^3*mtt*mWW^8*s^3*t - 10854*ep^4*mtt*mWW^8*s^3*t - 15332*ep^5*mtt*mWW^8*s^3*t - 6784*ep^6*mtt*mWW^8*s^3*t + 54*ep^2*mWW^9*s^3*t + 928*ep^3*mWW^9*s^3*t + 3702*ep^4*mWW^9*s^3*t + 5420*ep^5*mWW^9*s^3*t + 2592*ep^6*mWW^9*s^3*t + 24*ep*mtt^3*mWW^5*s^4*t + 328*ep^2*mtt^3*mWW^5*s^4*t + 1728*ep^3*mtt^3*mWW^5*s^4*t + 4384*ep^4*mtt^3*mWW^5*s^4*t + 5376*ep^5*mtt^3*mWW^5*s^4*t + 2560*ep^6*mtt^3*mWW^5*s^4*t - 64*ep*mtt^2*mWW^6*s^4*t - 616*ep^2*mtt^2*mWW^6*s^4*t - 2312*ep^3*mtt^2*mWW^6*s^4*t - 4640*ep^4*mtt^2*mWW^6*s^4*t - 5280*ep^5*mtt^2*mWW^6*s^4*t - 2688*ep^6*mtt^2*mWW^6*s^4*t + 40*ep*mtt*mWW^7*s^4*t + 256*ep^2*mtt*mWW^7*s^4*t - 144*ep^3*mtt*mWW^7*s^4*t - 2712*ep^4*mtt*mWW^7*s^4*t - 4384*ep^5*mtt*mWW^7*s^4*t - 1888*ep^6*mtt*mWW^7*s^4*t + 32*ep^2*mWW^8*s^4*t + 728*ep^3*mWW^8*s^4*t + 2968*ep^4*mWW^8*s^4*t + 4288*ep^5*mWW^8*s^4*t + 2016*ep^6*mWW^8*s^4*t + 36*ep*mtt^7*mWW^4*t^2 + 492*ep^2*mtt^7*mWW^4*t^2 + 2592*ep^3*mtt^7*mWW^4*t^2 + 6576*ep^4*mtt^7*mWW^4*t^2 + 8064*ep^5*mtt^7*mWW^4*t^2 + 3840*ep^6*mtt^7*mWW^4*t^2 - 324*ep*mtt^6*mWW^5*t^2 - 4320*ep^2*mtt^6*mWW^5*t^2 - 22284*ep^3*mtt^6*mWW^5*t^2 - 55584*ep^4*mtt^6*mWW^5*t^2 - 67248*ep^5*mtt^6*mWW^5*t^2 - 31680*ep^6*mtt^6*mWW^5*t^2 + 846*ep*mtt^5*mWW^6*t^2 + 11046*ep^2*mtt^5*mWW^6*t^2 + 55992*ep^3*mtt^5*mWW^6*t^2 + 137880*ep^4*mtt^5*mWW^6*t^2 + 165408*ep^5*mtt^5*mWW^6*t^2 + 77568*ep^6*mtt^5*mWW^6*t^2 - 762*ep*mtt^4*mWW^7*t^2 - 9822*ep^2*mtt^4*mWW^7*t^2 - 49350*ep^3*mtt^4*mWW^7*t^2 - 121134*ep^4*mtt^4*mWW^7*t^2 - 145692*ep^5*mtt^4*mWW^7*t^2 - 68880*ep^6*mtt^4*mWW^7*t^2 + 102*ep*mtt^3*mWW^8*t^2 + 1452*ep^2*mtt^3*mWW^8*t^2 + 8094*ep^3*mtt^3*mWW^8*t^2 + 22092*ep^4*mtt^3*mWW^8*t^2 + 29568*ep^5*mtt^3*mWW^8*t^2 + 15552*ep^6*mtt^3*mWW^8*t^2 + 102*ep*mtt^2*mWW^9*t^2 + 1152*ep^2*mtt^2*mWW^9*t^2 + 4956*ep^3*mtt^2*mWW^9*t^2 + 10170*ep^4*mtt^2*mWW^9*t^2 + 9900*ep^5*mtt^2*mWW^9*t^2 + 3600*ep^6*mtt^2*mWW^9*t^2 - 48*mtt^6*mWW^4*s*t^2 - 620*ep*mtt^6*mWW^4*s*t^2 - 2964*ep^2*mtt^6*mWW^4*s*t^2 - 6176*ep^3*mtt^6*mWW^4*s*t^2 - 4176*ep^4*mtt^6*mWW^4*s*t^2 + 2944*ep^5*mtt^6*mWW^4*s*t^2 + 3840*ep^6*mtt^6*mWW^4*s*t^2 + 152*mtt^5*mWW^5*s*t^2 + 2468*ep*mtt^5*mWW^5*s*t^2 + 16612*ep^2*mtt^5*mWW^5*s*t^2 + 58332*ep^3*mtt^5*mWW^5*s*t^2 + 110292*ep^4*mtt^5*mWW^5*s*t^2 + 105760*ep^5*mtt^5*mWW^5*s*t^2 + 40224*ep^6*mtt^5*mWW^5*s*t^2 - 136*mtt^4*mWW^6*s*t^2 - 3256*ep*mtt^4*mWW^6*s*t^2 - 30414*ep^2*mtt^4*mWW^6*s*t^2 - 136096*ep^3*mtt^4*mWW^6*s*t^2 - 308666*ep^4*mtt^4*mWW^6*s*t^2 - 343928*ep^5*mtt^4*mWW^6*s*t^2 - 150160*ep^6*mtt^4*mWW^6*s*t^2 + 8*mtt^3*mWW^7*s*t^2 + 1460*ep*mtt^3*mWW^7*s*t^2 + 20922*ep^2*mtt^3*mWW^7*s*t^2 + 111742*ep^3*mtt^3*mWW^7*s*t^2 + 279068*ep^4*mtt^3*mWW^7*s*t^2 + 332808*ep^5*mtt^3*mWW^7*s*t^2 + 154160*ep^6*mtt^3*mWW^7*s*t^2 + 24*mtt^2*mWW^8*s*t^2 + 76*ep*mtt^2*mWW^8*s*t^2 - 2028*ep^2*mtt^2*mWW^8*s*t^2 - 15886*ep^3*mtt^2*mWW^8*s*t^2 - 47106*ep^4*mtt^2*mWW^8*s*t^2 - 64656*ep^5*mtt^2*mWW^8*s*t^2 - 34512*ep^6*mtt^2*mWW^8*s*t^2 - 128*ep*mtt*mWW^9*s*t^2 - 2096*ep^2*mtt*mWW^9*s*t^2 - 11692*ep^3*mtt*mWW^9*s*t^2 - 28964*ep^4*mtt*mWW^9*s*t^2 - 32672*ep^5*mtt*mWW^9*s*t^2 - 13552*ep^6*mtt*mWW^9*s*t^2 - 20*ep^2*mWW^10*s*t^2 - 176*ep^3*mWW^10*s*t^2 - 532*ep^4*mWW^10*s*t^2 - 664*ep^5*mWW^10*s*t^2 - 288*ep^6*mWW^10*s*t^2 + 144*mtt^5*mWW^4*s^2*t^2 + 1644*ep*mtt^5*mWW^4*s^2*t^2 + 5940*ep^2*mtt^5*mWW^4*s^2*t^2 + 2976*ep^3*mtt^5*mWW^4*s^2*t^2 - 26928*ep^4*mtt^5*mWW^4*s^2*t^2 - 57216*ep^5*mtt^5*mWW^4*s^2*t^2 - 34560*ep^6*mtt^5*mWW^4*s^2*t^2 - 384*mtt^4*mWW^5*s^2*t^2 - 4884*ep*mtt^4*mWW^5*s^2*t^2 - 23456*ep^2*mtt^4*mWW^5*s^2*t^2 - 49964*ep^3*mtt^4*mWW^5*s^2*t^2 - 32976*ep^4*mtt^4*mWW^5*s^2*t^2 + 31616*ep^5*mtt^4*mWW^5*s^2*t^2 + 39488*ep^6*mtt^4*mWW^5*s^2*t^2 + 288*mtt^3*mWW^6*s^2*t^2 + 4534*ep*mtt^3*mWW^6*s^2*t^2 + 30970*ep^2*mtt^3*mWW^6*s^2*t^2 + 111296*ep^3*mtt^3*mWW^6*s^2*t^2 + 210484*ep^4*mtt^3*mWW^6*s^2*t^2 + 194832*ep^5*mtt^3*mWW^6*s^2*t^2 + 68224*ep^6*mtt^3*mWW^6*s^2*t^2 - 1022*ep*mtt^2*mWW^7*s^2*t^2 - 15027*ep^2*mtt^2*mWW^7*s^2*t^2 - 79912*ep^3*mtt^2*mWW^7*s^2*t^2 - 198085*ep^4*mtt^2*mWW^7*s^2*t^2 - 234178*ep^5*mtt^2*mWW^7*s^2*t^2 - 107016*ep^6*mtt^2*mWW^7*s^2*t^2 - 48*mtt*mWW^8*s^2*t^2 - 274*ep*mtt*mWW^8*s^2*t^2 + 944*ep^2*mtt*mWW^8*s^2*t^2 + 8612*ep^3*mtt*mWW^8*s^2*t^2 + 23438*ep^4*mtt*mWW^8*s^2*t^2 + 31876*ep^5*mtt*mWW^8*s^2*t^2 + 18064*ep^6*mtt*mWW^8*s^2*t^2 + 2*ep*mWW^9*s^2*t^2 + 653*ep^2*mWW^9*s^2*t^2 + 7208*ep^3*mWW^9*s^2*t^2 + 24739*ep^4*mWW^9*s^2*t^2 + 33934*ep^5*mWW^9*s^2*t^2 + 16184*ep^6*mWW^9*s^2*t^2 - 144*mtt^4*mWW^4*s^3*t^2 - 1572*ep*mtt^4*mWW^4*s^3*t^2 - 4956*ep^2*mtt^4*mWW^4*s^3*t^2 + 2208*ep^3*mtt^4*mWW^4*s^3*t^2 + 40080*ep^4*mtt^4*mWW^4*s^3*t^2 + 73344*ep^5*mtt^4*mWW^4*s^3*t^2 + 42240*ep^6*mtt^4*mWW^4*s^3*t^2 + 312*mtt^3*mWW^5*s^3*t^2 + 3660*ep*mtt^3*mWW^5*s^3*t^2 + 14356*ep^2*mtt^3*mWW^5*s^3*t^2 + 14068*ep^3*mtt^3*mWW^5*s^3*t^2 - 42588*ep^4*mtt^3*mWW^5*s^3*t^2 - 111520*ep^5*mtt^3*mWW^5*s^3*t^2 - 72928*ep^6*mtt^3*mWW^5*s^3*t^2 - 168*mtt^2*mWW^6*s^3*t^2 - 2452*ep*mtt^2*mWW^6*s^3*t^2 - 13668*ep^2*mtt^2*mWW^6*s^3*t^2 - 34716*ep^3*mtt^2*mWW^6*s^3*t^2 - 34460*ep^4*mtt^2*mWW^6*s^3*t^2 + 3824*ep^5*mtt^2*mWW^6*s^3*t^2 + 19200*ep^6*mtt^2*mWW^6*s^3*t^2 - 24*mtt*mWW^7*s^3*t^2 + 188*ep*mtt*mWW^7*s^3*t^2 + 4166*ep^2*mtt*mWW^7*s^3*t^2 + 20208*ep^3*mtt*mWW^7*s^3*t^2 + 43026*ep^4*mtt*mWW^7*s^3*t^2 + 42764*ep^5*mtt*mWW^7*s^3*t^2 + 15776*ep^6*mtt*mWW^7*s^3*t^2 + 24*mWW^8*s^3*t^2 + 176*ep*mWW^8*s^3*t^2 + 174*ep^2*mWW^8*s^3*t^2 - 1120*ep^3*mWW^8*s^3*t^2 - 4042*ep^4*mWW^8*s^3*t^2 - 5820*ep^5*mWW^8*s^3*t^2 - 3136*ep^6*mWW^8*s^3*t^2 + 48*mtt^3*mWW^4*s^4*t^2 + 512*ep*mtt^3*mWW^4*s^4*t^2 + 1488*ep^2*mtt^3*mWW^4*s^4*t^2 - 1600*ep^3*mtt^3*mWW^4*s^4*t^2 - 15552*ep^4*mtt^3*mWW^4*s^4*t^2 - 27136*ep^5*mtt^3*mWW^4*s^4*t^2 - 15360*ep^6*mtt^3*mWW^4*s^4*t^2 - 80*mtt^2*mWW^5*s^4*t^2 - 920*ep*mtt^2*mWW^5*s^4*t^2 - 3192*ep^2*mtt^2*mWW^5*s^4*t^2 - 152*ep^3*mtt^2*mWW^5*s^4*t^2 + 20856*ep^4*mtt^2*mWW^5*s^4*t^2 + 41392*ep^5*mtt^2*mWW^5*s^4*t^2 + 24896*ep^6*mtt^2*mWW^5*s^4*t^2 + 16*mtt*mWW^6*s^4*t^2 + 304*ep*mtt*mWW^6*s^4*t^2 + 1840*ep^2*mtt*mWW^6*s^4*t^2 + 4624*ep^3*mtt*mWW^6*s^4*t^2 + 3904*ep^4*mtt*mWW^6*s^4*t^2 - 2336*ep^5*mtt*mWW^6*s^4*t^2 - 4032*ep^6*mtt*mWW^6*s^4*t^2 + 16*mWW^7*s^4*t^2 + 104*ep*mWW^7*s^4*t^2 - 136*ep^2*mWW^7*s^4*t^2 - 2872*ep^3*mWW^7*s^4*t^2 - 9208*ep^4*mWW^7*s^4*t^2 - 11920*ep^5*mWW^7*s^4*t^2 - 5504*ep^6*mWW^7*s^4*t^2 - 36*ep*mtt^7*mWW^3*t^3 - 492*ep^2*mtt^7*mWW^3*t^3 - 2592*ep^3*mtt^7*mWW^3*t^3 - 6576*ep^4*mtt^7*mWW^3*t^3 - 8064*ep^5*mtt^7*mWW^3*t^3 - 3840*ep^6*mtt^7*mWW^3*t^3 + 12*ep*mtt^6*mWW^4*t^3 - 108*ep^2*mtt^6*mWW^4*t^3 - 1728*ep^3*mtt^6*mWW^4*t^3 - 6576*ep^4*mtt^6*mWW^4*t^3 - 9984*ep^5*mtt^6*mWW^4*t^3 - 5376*ep^6*mtt^6*mWW^4*t^3 + 372*ep*mtt^5*mWW^5*t^3 + 5880*ep^2*mtt^5*mWW^5*t^3 + 34416*ep^3*mtt^5*mWW^5*t^3 + 93972*ep^4*mtt^5*mWW^5*t^3 + 121272*ep^5*mtt^5*mWW^5*t^3 + 59808*ep^6*mtt^5*mWW^5*t^3 - 1494*ep*mtt^4*mWW^6*t^3 - 19920*ep^2*mtt^4*mWW^6*t^3 - 102798*ep^3*mtt^4*mWW^6*t^3 - 256632*ep^4*mtt^4*mWW^6*t^3 - 310824*ep^5*mtt^4*mWW^6*t^3 - 146592*ep^6*mtt^4*mWW^6*t^3 + 1854*ep*mtt^3*mWW^7*t^3 + 23184*ep^2*mtt^3*mWW^7*t^3 + 112884*ep^3*mtt^3*mWW^7*t^3 + 268614*ep^4*mtt^3*mWW^7*t^3 + 313428*ep^5*mtt^3*mWW^7*t^3 + 143856*ep^6*mtt^3*mWW^7*t^3 - 558*ep*mtt^2*mWW^8*t^3 - 6897*ep^2*mtt^2*mWW^8*t^3 - 33318*ep^3*mtt^2*mWW^8*t^3 - 79173*ep^4*mtt^2*mWW^8*t^3 - 93006*ep^5*mtt^2*mWW^8*t^3 - 43368*ep^6*mtt^2*mWW^8*t^3 - 150*ep*mtt*mWW^9*t^3 - 1647*ep^2*mtt*mWW^9*t^3 - 6864*ep^3*mtt*mWW^9*t^3 - 13629*ep^4*mtt*mWW^9*t^3 - 12822*ep^5*mtt*mWW^9*t^3 - 4488*ep^6*mtt*mWW^9*t^3 - 48*mtt^6*mWW^3*s*t^3 - 332*ep*mtt^6*mWW^3*s*t^3 + 972*ep^2*mtt^6*mWW^3*s*t^3 + 14560*ep^3*mtt^6*mWW^3*s*t^3 + 48432*ep^4*mtt^6*mWW^3*s*t^3 + 67456*ep^5*mtt^6*mWW^3*s*t^3 + 34560*ep^6*mtt^6*mWW^3*s*t^3 + 384*mtt^5*mWW^4*s*t^3 + 3988*ep*mtt^5*mWW^4*s*t^3 + 9224*ep^2*mtt^5*mWW^4*s*t^3 - 29412*ep^3*mtt^5*mWW^4*s*t^3 - 168528*ep^4*mtt^5*mWW^4*s*t^3 - 270376*ep^5*mtt^5*mWW^4*s*t^3 - 146816*ep^6*mtt^5*mWW^4*s*t^3 - 976*mtt^4*mWW^5*s*t^3 - 11288*ep*mtt^4*mWW^5*s*t^3 - 40556*ep^2*mtt^4*mWW^5*s*t^3 - 16412*ep^3*mtt^4*mWW^5*s*t^3 + 204832*ep^4*mtt^4*mWW^5*s*t^3 + 427184*ep^5*mtt^4*mWW^5*s*t^3 + 255744*ep^6*mtt^4*mWW^5*s*t^3 + 880*mtt^3*mWW^6*s*t^3 + 11840*ep*mtt^3*mWW^6*s*t^3 + 61142*ep^2*mtt^3*mWW^6*s*t^3 + 141688*ep^3*mtt^3*mWW^6*s*t^3 + 109386*ep^4*mtt^3*mWW^6*s*t^3 - 69560*ep^5*mtt^3*mWW^6*s*t^3 - 101984*ep^6*mtt^3*mWW^6*s*t^3 - 128*mtt^2*mWW^7*s*t^3 - 4012*ep*mtt^2*mWW^7*s*t^3 - 41366*ep^2*mtt^2*mWW^7*s*t^3 - 185180*ep^3*mtt^2*mWW^7*s*t^3 - 392990*ep^4*mtt^2*mWW^7*s*t^3 - 390292*ep^5*mtt^2*mWW^7*s*t^3 - 146416*ep^6*mtt^2*mWW^7*s*t^3 - 112*mtt*mWW^8*s*t^3 - 284*ep*mtt*mWW^8*s*t^3 + 9044*ep^2*mtt*mWW^8*s*t^3 + 65762*ep^3*mtt*mWW^8*s*t^3 + 176142*ep^4*mtt*mWW^8*s*t^3 + 209920*ep^5*mtt*mWW^8*s*t^3 + 94368*ep^6*mtt*mWW^8*s*t^3 + 88*ep*mWW^9*s*t^3 + 1492*ep^2*mWW^9*s*t^3 + 8670*ep^3*mWW^9*s*t^3 + 22138*ep^4*mWW^9*s*t^3 + 25452*ep^5*mWW^9*s*t^3 + 10640*ep^6*mWW^9*s*t^3 + 144*mtt^5*mWW^3*s^2*t^3 + 1212*ep*mtt^5*mWW^3*s^2*t^3 + 36*ep^2*mtt^5*mWW^3*s^2*t^3 - 28128*ep^3*mtt^5*mWW^3*s^2*t^3 - 105840*ep^4*mtt^5*mWW^3*s^2*t^3 - 153984*ep^5*mtt^5*mWW^3*s^2*t^3 - 80640*ep^6*mtt^5*mWW^3*s^2*t^3 - 912*mtt^4*mWW^4*s^2*t^3 - 9308*ep*mtt^4*mWW^4*s^2*t^3 - 20324*ep^2*mtt^4*mWW^4*s^2*t^3 + 76976*ep^3*mtt^4*mWW^4*s^2*t^3 + 418864*ep^4*mtt^4*mWW^4*s^2*t^3 + 668592*ep^5*mtt^4*mWW^4*s^2*t^3 + 363904*ep^6*mtt^4*mWW^4*s^2*t^3 + 1760*mtt^3*mWW^5*s^2*t^3 + 19188*ep*mtt^3*mWW^5*s^2*t^3 + 57984*ep^2*mtt^3*mWW^5*s^2*t^3 - 45868*ep^3*mtt^3*mWW^5*s^2*t^3 - 555576*ep^4*mtt^3*mWW^5*s^2*t^3 - 1002008*ep^5*mtt^3*mWW^5*s^2*t^3 - 577616*ep^6*mtt^3*mWW^5*s^2*t^3 - 1248*mtt^2*mWW^6*s^2*t^3 - 14532*ep*mtt^2*mWW^6*s^2*t^3 - 56886*ep^2*mtt^2*mWW^6*s^2*t^3 - 57348*ep^3*mtt^2*mWW^6*s^2*t^3 + 176894*ep^4*mtt^2*mWW^6*s^2*t^3 + 480532*ep^5*mtt^2*mWW^6*s^2*t^3 + 322976*ep^6*mtt^2*mWW^6*s^2*t^3 + 144*mtt*mWW^7*s^2*t^3 + 2600*ep*mtt*mWW^7*s^2*t^3 + 20999*ep^2*mtt*mWW^7*s^2*t^3 + 87946*ep^3*mtt*mWW^7*s^2*t^3 + 176653*ep^4*mtt*mWW^7*s^2*t^3 + 153406*ep^5*mtt*mWW^7*s^2*t^3 + 40360*ep^6*mtt*mWW^7*s^2*t^3 + 112*mWW^8*s^2*t^3 + 840*ep*mWW^8*s^2*t^3 - 1797*ep^2*mWW^8*s^2*t^3 - 33470*ep^3*mWW^8*s^2*t^3 - 110659*ep^4*mWW^8*s^2*t^3 - 146106*ep^5*mWW^8*s^2*t^3 - 68792*ep^6*mWW^8*s^2*t^3 - 144*mtt^4*mWW^3*s^3*t^3 - 1284*ep*mtt^4*mWW^3*s^3*t^3 - 1020*ep^2*mtt^4*mWW^3*s^3*t^3 + 22944*ep^3*mtt^4*mWW^3*s^3*t^3 + 92688*ep^4*mtt^4*mWW^3*s^3*t^3 + 137856*ep^5*mtt^4*mWW^3*s^3*t^3 + 72960*ep^6*mtt^4*mWW^3*s^3*t^3 + 672*mtt^3*mWW^4*s^3*t^3 + 6604*ep*mtt^3*mWW^4*s^3*t^3 + 13408*ep^2*mtt^3*mWW^4*s^3*t^3 - 58804*ep^3*mtt^3*mWW^4*s^3*t^3 - 305840*ep^4*mtt^3*mWW^4*s^3*t^3 - 486120*ep^5*mtt^3*mWW^4*s^3*t^3 - 265856*ep^6*mtt^3*mWW^4*s^3*t^3 - 928*mtt^2*mWW^5*s^3*t^3 - 9628*ep*mtt^2*mWW^5*s^3*t^3 - 26556*ep^2*mtt^2*mWW^5*s^3*t^3 + 33796*ep^3*mtt^2*mWW^5*s^3*t^3 + 298212*ep^4*mtt^2*mWW^5*s^3*t^3 + 523872*ep^5*mtt^2*mWW^5*s^3*t^3 + 302368*ep^6*mtt^2*mWW^5*s^3*t^3 + 416*mtt*mWW^6*s^3*t^3 + 4676*ep*mtt*mWW^6*s^3*t^3 + 17332*ep^2*mtt*mWW^6*s^3*t^3 + 16444*ep^3*mtt*mWW^6*s^3*t^3 - 53972*ep^4*mtt*mWW^6*s^3*t^3 - 146928*ep^5*mtt*mWW^6*s^3*t^3 - 101536*ep^6*mtt*mWW^6*s^3*t^3 - 16*mWW^7*s^3*t^3 - 368*ep*mWW^7*s^3*t^3 - 3212*ep^2*mWW^7*s^3*t^3 - 14812*ep^3*mWW^7*s^3*t^3 - 32432*ep^4*mWW^7*s^3*t^3 - 30408*ep^5*mWW^7*s^3*t^3 - 8704*ep^6*mWW^7*s^3*t^3 + 48*mtt^3*mWW^3*s^4*t^3 + 440*ep*mtt^3*mWW^3*s^4*t^3 + 504*ep^2*mtt^3*mWW^3*s^4*t^3 - 6784*ep^3*mtt^3*mWW^3*s^4*t^3 - 28704*ep^4*mtt^3*mWW^3*s^4*t^3 - 43264*ep^5*mtt^3*mWW^3*s^4*t^3 - 23040*ep^6*mtt^3*mWW^3*s^4*t^3 - 144*mtt^2*mWW^4*s^4*t^3 - 1296*ep*mtt^2*mWW^4*s^4*t^3 - 2200*ep^2*mtt^2*mWW^4*s^4*t^3 + 12968*ep^3*mtt^2*mWW^4*s^4*t^3 + 62080*ep^4*mtt^2*mWW^4*s^4*t^3 + 97888*ep^5*mtt^2*mWW^4*s^4*t^3 + 54144*ep^6*mtt^2*mWW^4*s^4*t^3 + 144*mtt*mWW^5*s^4*t^3 + 1368*ep*mtt*mWW^5*s^4*t^3 + 3160*ep^2*mtt*mWW^5*s^4*t^3 - 6160*ep^3*mtt*mWW^5*s^4*t^3 - 40848*ep^4*mtt*mWW^5*s^4*t^3 - 69248*ep^5*mtt*mWW^5*s^4*t^3 - 40384*ep^6*mtt*mWW^5*s^4*t^3 - 48*mWW^6*s^4*t^3 - 512*ep*mWW^6*s^4*t^3 - 1464*ep^2*mWW^6*s^4*t^3 - 24*ep^3*mWW^6*s^4*t^3 + 7472*ep^4*mWW^6*s^4*t^3 + 14624*ep^5*mWW^6*s^4*t^3 + 9280*ep^6*mWW^6*s^4*t^3 - 36*ep*mtt^7*mWW^2*t^4 - 492*ep^2*mtt^7*mWW^2*t^4 - 2592*ep^3*mtt^7*mWW^2*t^4 - 6576*ep^4*mtt^7*mWW^2*t^4 - 8064*ep^5*mtt^7*mWW^2*t^4 - 3840*ep^6*mtt^7*mWW^2*t^4 + 288*ep*mtt^6*mWW^3*t^4 + 3936*ep^2*mtt^6*mWW^3*t^4 + 20736*ep^3*mtt^6*mWW^3*t^4 + 52608*ep^4*mtt^6*mWW^3*t^4 + 64512*ep^5*mtt^6*mWW^3*t^4 + 30720*ep^6*mtt^6*mWW^3*t^4 - 228*ep*mtt^5*mWW^4*t^4 - 2880*ep^2*mtt^5*mWW^4*t^4 - 14364*ep^3*mtt^5*mWW^4*t^4 - 35592*ep^4*mtt^5*mWW^4*t^4 - 43872*ep^5*mtt^5*mWW^4*t^4 - 21504*ep^6*mtt^5*mWW^4*t^4 + 300*ep*mtt^4*mWW^5*t^4 + 1392*ep^2*mtt^4*mWW^5*t^4 - 4212*ep^3*mtt^4*mWW^5*t^4 - 32520*ep^4*mtt^4*mWW^5*t^4 - 58944*ep^5*mtt^4*mWW^5*t^4 - 34176*ep^6*mtt^4*mWW^5*t^4 + 78*ep*mtt^3*mWW^6*t^4 + 3984*ep^2*mtt^3*mWW^6*t^4 + 33798*ep^3*mtt^3*mWW^6*t^4 + 111180*ep^4*mtt^3*mWW^6*t^4 + 160128*ep^5*mtt^3*mWW^6*t^4 + 84672*ep^6*mtt^3*mWW^6*t^4 - 1302*ep*mtt^2*mWW^7*t^4 - 16407*ep^2*mtt^2*mWW^7*t^4 - 80508*ep^3*mtt^2*mWW^7*t^4 - 192897*ep^4*mtt^2*mWW^7*t^4 - 226206*ep^5*mtt^2*mWW^7*t^4 - 104040*ep^6*mtt^2*mWW^7*t^4 + 834*ep*mtt*mWW^8*t^4 + 9756*ep^2*mtt*mWW^8*t^4 + 44244*ep^3*mtt*mWW^8*t^4 + 98178*ep^4*mtt*mWW^8*t^4 + 107292*ep^5*mtt*mWW^8*t^4 + 46416*ep^6*mtt*mWW^8*t^4 + 66*ep*mWW^9*t^4 + 711*ep^2*mWW^9*t^4 + 2898*ep^3*mWW^9*t^4 + 5619*ep^4*mWW^9*t^4 + 5154*ep^5*mWW^9*t^4 + 1752*ep^6*mWW^9*t^4 + 156*ep*mtt^6*mWW^2*s*t^4 + 2132*ep^2*mtt^6*mWW^2*s*t^4 + 11232*ep^3*mtt^6*mWW^2*s*t^4 + 28496*ep^4*mtt^6*mWW^2*s*t^4 + 34944*ep^5*mtt^6*mWW^2*s*t^4 + 16640*ep^6*mtt^6*mWW^2*s*t^4 + 88*mtt^5*mWW^3*s*t^4 - 52*ep*mtt^5*mWW^3*s*t^4 - 11548*ep^2*mtt^5*mWW^3*s*t^4 - 83620*ep^3*mtt^5*mWW^3*s*t^4 - 243116*ep^4*mtt^5*mWW^3*s*t^4 - 320280*ep^5*mtt^5*mWW^3*s*t^4 - 159024*ep^6*mtt^5*mWW^3*s*t^4 - 248*mtt^4*mWW^4*s*t^4 - 2916*ep*mtt^4*mWW^4*s*t^4 + 1004*ep^2*mtt^4*mWW^4*s*t^4 + 104152*ep^3*mtt^4*mWW^4*s*t^4 + 412664*ep^4*mtt^4*mWW^4*s*t^4 + 623648*ep^5*mtt^4*mWW^4*s*t^4 + 335728*ep^6*mtt^4*mWW^4*s*t^4 + 1024*mtt^3*mWW^5*s*t^4 + 12240*ep*mtt^3*mWW^5*s*t^4 + 33216*ep^2*mtt^3*mWW^5*s*t^4 - 84724*ep^3*mtt^3*mWW^5*s*t^4 - 557484*ep^4*mtt^3*mWW^5*s*t^4 - 931040*ep^5*mtt^3*mWW^5*s*t^4 - 517456*ep^6*mtt^3*mWW^5*s*t^4 - 1568*mtt^2*mWW^6*s*t^4 - 16124*ep*mtt^2*mWW^6*s*t^4 - 40748*ep^2*mtt^2*mWW^6*s*t^4 + 87768*ep^3*mtt^2*mWW^6*s*t^4 + 583472*ep^4*mtt^2*mWW^6*s*t^4 + 955752*ep^5*mtt^2*mWW^6*s*t^4 + 520368*ep^6*mtt^2*mWW^6*s*t^4 + 616*mtt*mWW^7*s*t^4 + 6484*ep*mtt*mWW^7*s*t^4 + 23024*ep^2*mtt*mWW^7*s*t^4 + 16086*ep^3*mtt*mWW^7*s*t^4 - 90558*ep^4*mtt*mWW^7*s*t^4 - 209972*ep^5*mtt*mWW^7*s*t^4 - 131536*ep^6*mtt*mWW^7*s*t^4 + 88*mWW^8*s*t^4 + 212*ep*mWW^8*s*t^4 - 7020*ep^2*mWW^8*s*t^4 - 50414*ep^3*mWW^8*s*t^4 - 132214*ep^4*mWW^8*s*t^4 - 151732*ep^5*mWW^8*s*t^4 - 64240*ep^6*mWW^8*s*t^4 - 252*ep*mtt^5*mWW^2*s^2*t^4 - 3444*ep^2*mtt^5*mWW^2*s^2*t^4 - 18144*ep^3*mtt^5*mWW^2*s^2*t^4 - 46032*ep^4*mtt^5*mWW^2*s^2*t^4 - 56448*ep^5*mtt^5*mWW^2*s^2*t^4 - 26880*ep^6*mtt^5*mWW^2*s^2*t^4 - 240*mtt^4*mWW^3*s^2*t^4 - 1328*ep*mtt^4*mWW^3*s^2*t^4 + 11452*ep^2*mtt^4*mWW^3*s^2*t^4 + 120488*ep^3*mtt^4*mWW^3*s^2*t^4 + 385204*ep^4*mtt^4*mWW^3*s^2*t^4 + 527416*ep^5*mtt^4*mWW^3*s^2*t^4 + 266432*ep^6*mtt^4*mWW^3*s^2*t^4 + 864*mtt^3*mWW^4*s^2*t^4 + 8712*ep*mtt^3*mWW^4*s^2*t^4 + 6868*ep^2*mtt^3*mWW^4*s^2*t^4 - 194344*ep^3*mtt^3*mWW^4*s^2*t^4 - 808788*ep^4*mtt^3*mWW^4*s^2*t^4 - 1222856*ep^5*mtt^3*mWW^4*s^2*t^4 - 650704*ep^6*mtt^3*mWW^4*s^2*t^4 - 1536*mtt^2*mWW^5*s^2*t^4 - 16968*ep*mtt^2*mWW^5*s^2*t^4 - 41902*ep^2*mtt^2*mWW^5*s^2*t^4 + 139676*ep^3*mtt^2*mWW^5*s^2*t^4 + 832390*ep^4*mtt^2*mWW^5*s^2*t^4 + 1371220*ep^5*mtt^2*mWW^5*s^2*t^4 + 758160*ep^6*mtt^2*mWW^5*s^2*t^4 + 1440*mtt*mWW^6*s^2*t^4 + 14644*ep*mtt*mWW^6*s^2*t^4 + 35548*ep^2*mtt*mWW^6*s^2*t^4 - 87448*ep^3*mtt*mWW^6*s^2*t^4 - 550656*ep^4*mtt*mWW^6*s^2*t^4 - 900736*ep^5*mtt*mWW^6*s^2*t^4 - 493520*ep^6*mtt*mWW^6*s^2*t^4 - 528*mWW^7*s^2*t^4 - 4808*ep*mWW^7*s^2*t^4 - 8570*ep^2*mWW^7*s^2*t^4 + 39340*ep^3*mWW^7*s^2*t^4 + 186538*ep^4*mWW^7*s^2*t^4 + 279676*ep^5*mWW^7*s^2*t^4 + 145744*ep^6*mWW^7*s^2*t^4 + 180*ep*mtt^4*mWW^2*s^3*t^4 + 2460*ep^2*mtt^4*mWW^2*s^3*t^4 + 12960*ep^3*mtt^4*mWW^2*s^3*t^4 + 32880*ep^4*mtt^4*mWW^2*s^3*t^4 + 40320*ep^5*mtt^4*mWW^2*s^3*t^4 + 19200*ep^6*mtt^4*mWW^2*s^3*t^4 + 216*mtt^3*mWW^3*s^3*t^4 + 1660*ep*mtt^3*mWW^3*s^3*t^4 - 4004*ep^2*mtt^3*mWW^3*s^3*t^4 - 73060*ep^3*mtt^3*mWW^3*s^3*t^4 - 251492*ep^4*mtt^3*mWW^3*s^3*t^4 - 352040*ep^5*mtt^3*mWW^3*s^3*t^4 - 178672*ep^6*mtt^3*mWW^3*s^3*t^4 - 744*mtt^2*mWW^4*s^3*t^4 - 6900*ep*mtt^2*mWW^4*s^3*t^4 - 6534*ep^2*mtt^2*mWW^4*s^3*t^4 + 123640*ep^3*mtt^2*mWW^4*s^3*t^4 + 507526*ep^4*mtt^2*mWW^4*s^3*t^4 + 750804*ep^5*mtt^2*mWW^4*s^3*t^4 + 391200*ep^6*mtt^2*mWW^4*s^3*t^4 + 840*mtt*mWW^5*s^3*t^4 + 8036*ep*mtt*mWW^5*s^3*t^4 + 14744*ep^2*mtt*mWW^5*s^3*t^4 - 81492*ep^3*mtt*mWW^5*s^3*t^4 - 394680*ep^4*mtt*mWW^5*s^3*t^4 - 609256*ep^5*mtt*mWW^5*s^3*t^4 - 324352*ep^6*mtt*mWW^5*s^3*t^4 - 312*mWW^6*s^3*t^4 - 2976*ep*mWW^6*s^3*t^4 - 6714*ep^2*mWW^6*s^3*t^4 + 17520*ep^3*mWW^6*s^3*t^4 + 104422*ep^4*mWW^6*s^3*t^4 + 168444*ep^5*mWW^6*s^3*t^4 + 91856*ep^6*mWW^6*s^3*t^4 - 48*ep*mtt^3*mWW^2*s^4*t^4 - 656*ep^2*mtt^3*mWW^2*s^4*t^4 - 3456*ep^3*mtt^3*mWW^2*s^4*t^4 - 8768*ep^4*mtt^3*mWW^2*s^4*t^4 - 10752*ep^5*mtt^3*mWW^2*s^4*t^4 - 5120*ep^6*mtt^3*mWW^2*s^4*t^4 - 64*mtt^2*mWW^3*s^4*t^4 - 568*ep*mtt^2*mWW^3*s^4*t^4 + 164*ep^2*mtt^2*mWW^3*s^4*t^4 + 15456*ep^3*mtt^2*mWW^3*s^4*t^4 + 56796*ep^4*mtt^2*mWW^3*s^4*t^4 + 80392*ep^5*mtt^2*mWW^3*s^4*t^4 + 40544*ep^6*mtt^2*mWW^3*s^4*t^4 + 128*mtt*mWW^4*s^4*t^4 + 1152*ep*mtt*mWW^4*s^4*t^4 + 1344*ep^2*mtt*mWW^4*s^4*t^4 - 19376*ep^3*mtt*mWW^4*s^4*t^4 - 82688*ep^4*mtt*mWW^4*s^4*t^4 - 123376*ep^5*mtt*mWW^4*s^4*t^4 - 63840*ep^6*mtt*mWW^4*s^4*t^4 - 64*mWW^5*s^4*t^4 - 536*ep*mWW^5*s^4*t^4 - 852*ep^2*mWW^5*s^4*t^4 + 7376*ep^3*mWW^5*s^4*t^4 + 34660*ep^4*mWW^5*s^4*t^4 + 53736*ep^5*mWW^5*s^4*t^4 + 28416*ep^6*mWW^5*s^4*t^4 + 102*ep*mtt^6*mWW^2*t^5 + 1638*ep^2*mtt^6*mWW^2*t^5 + 9684*ep^3*mtt^6*mWW^2*t^5 + 26616*ep^4*mtt^6*mWW^2*t^5 + 34512*ep^5*mtt^6*mWW^2*t^5 + 17088*ep^6*mtt^6*mWW^2*t^5 - 642*ep*mtt^5*mWW^3*t^5 - 9240*ep^2*mtt^5*mWW^3*t^5 - 50682*ep^3*mtt^5*mWW^3*t^5 - 132432*ep^4*mtt^5*mWW^3*t^5 - 165864*ep^5*mtt^5*mWW^3*t^5 - 80160*ep^6*mtt^5*mWW^3*t^5 + 162*ep*mtt^4*mWW^4*t^5 + 3678*ep^2*mtt^4*mWW^4*t^5 + 26256*ep^3*mtt^4*mWW^4*t^5 + 81804*ep^4*mtt^4*mWW^4*t^5 + 116664*ep^5*mtt^4*mWW^4*t^5 + 62496*ep^6*mtt^4*mWW^4*t^5 + 30*ep*mtt^3*mWW^5*t^5 + 1284*ep^2*mtt^3*mWW^5*t^5 + 9786*ep^3*mtt^3*mWW^5*t^5 + 28140*ep^4*mtt^3*mWW^5*t^5 + 34032*ep^5*mtt^3*mWW^5*t^5 + 14208*ep^6*mtt^3*mWW^5*t^5 + 1140*ep*mtt^2*mWW^6*t^5 + 10962*ep^2*mtt^2*mWW^6*t^5 + 37632*ep^3*mtt^2*mWW^6*t^5 + 55974*ep^4*mtt^2*mWW^6*t^5 + 32148*ep^5*mtt^2*mWW^6*t^5 + 2544*ep^6*mtt^2*mWW^6*t^5 - 420*ep*mtt*mWW^7*t^5 - 4101*ep^2*mtt*mWW^7*t^5 - 14220*ep^3*mtt*mWW^7*t^5 - 20805*ep^4*mtt*mWW^7*t^5 - 10470*ep^5*mtt*mWW^7*t^5 + 696*ep^6*mtt*mWW^7*t^5 - 372*ep*mWW^8*t^5 - 4221*ep^2*mWW^8*t^5 - 18456*ep^3*mWW^8*t^5 - 39297*ep^4*mWW^8*t^5 - 41022*ep^5*mWW^8*t^5 - 16872*ep^6*mWW^8*t^5 + 48*mtt^5*mWW^2*s*t^5 - 200*ep*mtt^5*mWW^2*s*t^5 - 6528*ep^2*mtt^5*mWW^2*s*t^5 - 35968*ep^3*mtt^5*mWW^2*s*t^5 - 89352*ep^4*mtt^5*mWW^2*s*t^5 - 108504*ep^5*mtt^5*mWW^2*s*t^5 - 52368*ep^6*mtt^5*mWW^2*s*t^5 - 736*mtt^4*mWW^3*s*t^5 - 2912*ep*mtt^4*mWW^3*s*t^5 + 25004*ep^2*mtt^4*mWW^3*s*t^5 + 194880*ep^3*mtt^4*mWW^3*s*t^5 + 509564*ep^4*mtt^4*mWW^3*s*t^5 + 598512*ep^5*mtt^4*mWW^3*s*t^5 + 269536*ep^6*mtt^4*mWW^3*s*t^5 + 368*mtt^3*mWW^4*s*t^5 + 1400*ep*mtt^3*mWW^4*s*t^5 - 19612*ep^2*mtt^3*mWW^4*s*t^5 - 163626*ep^3*mtt^3*mWW^4*s*t^5 - 465998*ep^4*mtt^3*mWW^4*s*t^5 - 588044*ep^5*mtt^3*mWW^4*s*t^5 - 281840*ep^6*mtt^3*mWW^4*s*t^5 + 784*mtt^2*mWW^5*s*t^5 + 3096*ep*mtt^2*mWW^5*s*t^5 - 8052*ep^2*mtt^2*mWW^5*s*t^5 - 33438*ep^3*mtt^2*mWW^5*s*t^5 + 24982*ep^4*mtt^2*mWW^5*s*t^5 + 158804*ep^5*mtt^2*mWW^5*s*t^5 + 126672*ep^6*mtt^2*mWW^5*s*t^5 + 32*mtt*mWW^6*s*t^5 + 2304*ep*mtt*mWW^6*s*t^5 + 8088*ep^2*mtt*mWW^6*s*t^5 - 39356*ep^3*mtt*mWW^6*s*t^5 - 236220*ep^4*mtt*mWW^6*s*t^5 - 394416*ep^5*mtt*mWW^6*s*t^5 - 218224*ep^6*mtt*mWW^6*s*t^5 - 496*mWW^7*s*t^5 - 3688*ep*mWW^7*s*t^5 + 1100*ep^2*mWW^7*s*t^5 + 77448*ep^3*mWW^7*s*t^5 + 256604*ep^4*mWW^7*s*t^5 + 332808*ep^5*mWW^7*s*t^5 + 155744*ep^6*mWW^7*s*t^5 - 96*mtt^4*mWW^2*s^2*t^5 + 158*ep*mtt^4*mWW^2*s^2*t^5 + 9006*ep^2*mtt^4*mWW^2*s^2*t^5 + 47364*ep^3*mtt^4*mWW^2*s^2*t^5 + 109992*ep^4*mtt^4*mWW^2*s^2*t^5 + 126784*ep^5*mtt^4*mWW^2*s^2*t^5 + 59616*ep^6*mtt^4*mWW^2*s^2*t^5 + 848*mtt^3*mWW^3*s^2*t^5 + 4194*ep*mtt^3*mWW^3*s^2*t^5 - 23418*ep^2*mtt^3*mWW^3*s^2*t^5 - 211450*ep^3*mtt^3*mWW^3*s^2*t^5 - 571682*ep^4*mtt^3*mWW^3*s^2*t^5 - 680264*ep^5*mtt^3*mWW^3*s^2*t^5 - 308256*ep^6*mtt^3*mWW^3*s^2*t^5 - 880*mtt^2*mWW^4*s^2*t^5 - 6018*ep*mtt^2*mWW^4*s^2*t^5 + 15317*ep^2*mtt^2*mWW^4*s^2*t^5 + 235482*ep^3*mtt^2*mWW^4*s^2*t^5 + 735913*ep^4*mtt^2*mWW^4*s^2*t^5 + 945622*ep^5*mtt^2*mWW^4*s^2*t^5 + 445640*ep^6*mtt^2*mWW^4*s^2*t^5 - 400*mtt*mWW^5*s^2*t^5 - 1482*ep*mtt*mWW^5*s^2*t^5 + 2357*ep^2*mtt*mWW^5*s^2*t^5 - 27760*ep^3*mtt*mWW^5*s^2*t^5 - 199289*ep^4*mtt*mWW^5*s^2*t^5 - 362938*ep^5*mtt*mWW^5*s^2*t^5 - 208936*ep^6*mtt*mWW^5*s^2*t^5 + 528*mWW^6*s^2*t^5 + 3148*ep*mWW^6*s^2*t^5 - 3250*ep^2*mWW^6*s^2*t^5 - 43528*ep^3*mWW^6*s^2*t^5 - 74598*ep^4*mWW^6*s^2*t^5 - 28772*ep^5*mWW^6*s^2*t^5 + 12128*ep^6*mWW^6*s^2*t^5 + 48*mtt^3*mWW^2*s^3*t^5 - 124*ep*mtt^3*mWW^2*s^3*t^5 - 4980*ep^2*mtt^3*mWW^2*s^3*t^5 - 25560*ep^3*mtt^3*mWW^2*s^3*t^5 - 58392*ep^4*mtt^3*mWW^2*s^3*t^5 - 66104*ep^5*mtt^3*mWW^2*s^3*t^5 - 30480*ep^6*mtt^3*mWW^2*s^3*t^5 - 112*mtt^2*mWW^3*s^3*t^5 - 128*ep*mtt^2*mWW^3*s^3*t^5 + 10604*ep^2*mtt^2*mWW^3*s^3*t^5 + 75680*ep^3*mtt^2*mWW^3*s^3*t^5 + 210972*ep^4*mtt^2*mWW^3*s^3*t^5 + 267032*ep^5*mtt^2*mWW^3*s^3*t^5 + 128464*ep^6*mtt^2*mWW^3*s^3*t^5 + 80*mtt*mWW^4*s^3*t^5 + 604*ep*mtt*mWW^4*s^3*t^5 - 6150*ep^2*mtt*mWW^4*s^3*t^5 - 73300*ep^3*mtt*mWW^4*s^3*t^5 - 243158*ep^4*mtt*mWW^4*s^3*t^5 - 332140*ep^5*mtt*mWW^4*s^3*t^5 - 164320*ep^6*mtt*mWW^4*s^3*t^5 - 16*mWW^5*s^3*t^5 - 352*ep*mWW^5*s^3*t^5 + 598*ep^2*mWW^5*s^3*t^5 + 23828*ep^3*mWW^5*s^3*t^5 + 92594*ep^4*mWW^5*s^3*t^5 + 133804*ep^5*mWW^5*s^3*t^5 + 67488*ep^6*mWW^5*s^3*t^5 + 64*ep*mtt^2*mWW^2*s^4*t^5 + 864*ep^2*mtt^2*mWW^2*s^4*t^5 + 4480*ep^3*mtt^2*mWW^2*s^4*t^5 + 11136*ep^4*mtt^2*mWW^2*s^4*t^5 + 13312*ep^5*mtt^2*mWW^2*s^4*t^5 + 6144*ep^6*mtt^2*mWW^2*s^4*t^5 - 80*ep*mtt*mWW^3*s^4*t^5 - 1624*ep^2*mtt*mWW^3*s^4*t^5 - 9440*ep^3*mtt*mWW^3*s^4*t^5 - 24088*ep^4*mtt*mWW^3*s^4*t^5 - 28640*ep^5*mtt*mWW^3*s^4*t^5 - 13024*ep^6*mtt*mWW^3*s^4*t^5 + 16*ep*mWW^4*s^4*t^5 + 760*ep^2*mWW^4*s^4*t^5 + 4960*ep^3*mWW^4*s^4*t^5 + 12952*ep^4*mWW^4*s^4*t^5 + 15328*ep^5*mWW^4*s^4*t^5 + 6880*ep^6*mWW^4*s^4*t^5 + 36*ep*mtt^6*mWW*t^6 + 384*ep^2*mtt^6*mWW*t^6 + 1548*ep^3*mtt^6*mWW*t^6 + 2976*ep^4*mtt^6*mWW*t^6 + 2736*ep^5*mtt^6*mWW*t^6 + 960*ep^6*mtt^6*mWW*t^6 - 546*ep*mtt^5*mWW^2*t^6 - 7362*ep^2*mtt^5*mWW^2*t^6 - 38184*ep^3*mtt^5*mWW^2*t^6 - 95136*ep^4*mtt^5*mWW^2*t^6 - 114288*ep^5*mtt^5*mWW^2*t^6 - 53184*ep^6*mtt^5*mWW^2*t^6 + 1170*ep*mtt^4*mWW^3*t^6 + 16578*ep^2*mtt^4*mWW^3*t^6 + 89634*ep^3*mtt^4*mWW^3*t^6 + 231030*ep^4*mtt^4*mWW^3*t^6 + 285468*ep^5*mtt^4*mWW^3*t^6 + 136080*ep^6*mtt^4*mWW^3*t^6 + 126*ep*mtt^3*mWW^4*t^6 - 1524*ep^2*mtt^3*mWW^4*t^6 - 22638*ep^3*mtt^3*mWW^4*t^6 - 87672*ep^4*mtt^3*mWW^4*t^6 - 137544*ep^5*mtt^3*mWW^4*t^6 - 77088*ep^6*mtt^3*mWW^4*t^6 - 1230*ep*mtt^2*mWW^5*t^6 - 13602*ep^2*mtt^2*mWW^5*t^6 - 56676*ep^3*mtt^2*mWW^5*t^6 - 111036*ep^4*mtt^2*mWW^5*t^6 - 101448*ep^5*mtt^2*mWW^5*t^6 - 33888*ep^6*mtt^2*mWW^5*t^6 - 84*ep*mtt*mWW^6*t^6 - 276*ep^2*mtt*mWW^6*t^6 + 2040*ep^3*mtt*mWW^6*t^6 + 11040*ep^4*mtt*mWW^6*t^6 + 17664*ep^5*mtt*mWW^6*t^6 + 9216*ep^6*mtt*mWW^6*t^6 + 528*ep*mWW^7*t^6 + 5802*ep^2*mWW^7*t^6 + 24276*ep^3*mWW^7*t^6 + 48798*ep^4*mWW^7*t^6 + 47412*ep^5*mWW^7*t^6 + 17904*ep^6*mWW^7*t^6 - 48*ep*mtt^5*mWW*s*t^6 - 956*ep^2*mtt^5*mWW*s*t^6 - 5912*ep^3*mtt^5*mWW*s*t^6 - 15364*ep^4*mtt^5*mWW*s*t^6 - 17560*ep^5*mtt^5*mWW*s*t^6 - 7200*ep^6*mtt^5*mWW*s*t^6 + 272*mtt^4*mWW^2*s*t^6 + 2596*ep*mtt^4*mWW^2*s*t^6 + 16474*ep^2*mtt^4*mWW^2*s*t^6 + 83384*ep^3*mtt^4*mWW^2*s*t^6 + 242794*ep^4*mtt^4*mWW^2*s*t^6 + 340592*ep^5*mtt^4*mWW^2*s*t^6 + 179440*ep^6*mtt^4*mWW^2*s*t^6 + 1048*mtt^3*mWW^3*s*t^6 + 4528*ep*mtt^3*mWW^3*s*t^6 - 32650*ep^2*mtt^3*mWW^3*s*t^6 - 266526*ep^3*mtt^3*mWW^3*s*t^6 - 713736*ep^4*mtt^3*mWW^3*s*t^6 - 864128*ep^5*mtt^3*mWW^3*s*t^6 - 402832*ep^6*mtt^3*mWW^3*s*t^6 - 2120*mtt^2*mWW^4*s*t^6 - 11788*ep*mtt^2*mWW^4*s*t^6 + 16136*ep^2*mtt^2*mWW^4*s*t^6 + 222454*ep^3*mtt^2*mWW^4*s*t^6 + 534670*ep^4*mtt^2*mWW^4*s*t^6 + 532240*ep^5*mtt^2*mWW^4*s*t^6 + 199824*ep^6*mtt^2*mWW^4*s*t^6 + 8*mtt*mWW^5*s*t^6 - 184*ep*mtt*mWW^5*s*t^6 + 3860*ep^2*mtt*mWW^5*s*t^6 + 46048*ep^3*mtt*mWW^5*s*t^6 + 164468*ep^4*mtt*mWW^5*s*t^6 + 236792*ep^5*mtt*mWW^5*s*t^6 + 119216*ep^6*mtt*mWW^5*s*t^6 + 792*mWW^6*s*t^6 + 4896*ep*mWW^6*s*t^6 - 2924*ep^2*mWW^6*s*t^6 - 79880*ep^3*mWW^6*s*t^6 - 213756*ep^4*mWW^6*s*t^6 - 228584*ep^5*mWW^6*s*t^6 - 88544*ep^6*mWW^6*s*t^6 - 12*ep*mtt^4*mWW*s^2*t^6 + 760*ep^2*mtt^4*mWW*s^2*t^6 + 7180*ep^3*mtt^4*mWW*s^2*t^6 + 21800*ep^4*mtt^4*mWW*s^2*t^6 + 26912*ep^5*mtt^4*mWW*s^2*t^6 + 11520*ep^6*mtt^4*mWW*s^2*t^6 - 208*mtt^3*mWW^2*s^2*t^6 - 2190*ep*mtt^3*mWW^2*s^2*t^6 - 12882*ep^2*mtt^3*mWW^2*s^2*t^6 - 59832*ep^3*mtt^3*mWW^2*s^2*t^6 - 173564*ep^4*mtt^3*mWW^2*s^2*t^6 - 251016*ep^5*mtt^3*mWW^2*s^2*t^6 - 137088*ep^6*mtt^3*mWW^2*s^2*t^6 - 528*mtt^2*mWW^3*s^2*t^6 - 1914*ep*mtt^2*mWW^3*s^2*t^6 + 22429*ep^2*mtt^2*mWW^3*s^2*t^6 + 165128*ep^3*mtt^2*mWW^3*s^2*t^6 + 444743*ep^4*mtt^2*mWW^3*s^2*t^6 + 562254*ep^5*mtt^2*mWW^3*s^2*t^6 + 278840*ep^6*mtt^2*mWW^3*s^2*t^6 + 1680*mtt*mWW^4*s^2*t^6 + 10590*ep*mtt*mWW^4*s^2*t^6 - 8720*ep^2*mtt*mWW^4*s^2*t^6 - 179252*ep^3*mtt*mWW^4*s^2*t^6 - 457058*ep^4*mtt*mWW^4*s^2*t^6 - 480452*ep^5*mtt*mWW^4*s^2*t^6 - 193008*ep^6*mtt*mWW^4*s^2*t^6 - 944*mWW^5*s^2*t^6 - 6474*ep*mWW^5*s^2*t^6 - 1563*ep^2*mWW^5*s^2*t^6 + 66992*ep^3*mWW^5*s^2*t^6 + 164751*ep^4*mWW^5*s^2*t^6 + 143166*ep^5*mWW^5*s^2*t^6 + 40120*ep^6*mWW^5*s^2*t^6 + 24*ep*mtt^3*mWW*s^3*t^6 - 188*ep^2*mtt^3*mWW*s^3*t^6 - 2816*ep^3*mtt^3*mWW*s^3*t^6 - 9412*ep^4*mtt^3*mWW*s^3*t^6 - 12088*ep^5*mtt^3*mWW*s^3*t^6 - 5280*ep^6*mtt^3*mWW*s^3*t^6 - 64*mtt^2*mWW^2*s^3*t^6 - 184*ep*mtt^2*mWW^2*s^3*t^6 + 2636*ep^2*mtt^2*mWW^2*s^3*t^6 + 16024*ep^3*mtt^2*mWW^2*s^3*t^6 + 37124*ep^4*mtt^2*mWW^2*s^3*t^6 + 41352*ep^5*mtt^2*mWW^2*s^3*t^6 + 18432*ep^6*mtt^2*mWW^2*s^3*t^6 + 128*mtt*mWW^3*s^3*t^6 + 320*ep*mtt*mWW^3*s^3*t^6 - 4666*ep^2*mtt*mWW^3*s^3*t^6 - 23900*ep^3*mtt*mWW^3*s^3*t^6 - 46966*ep^4*mtt*mWW^3*s^3*t^6 - 47244*ep^5*mtt*mWW^3*s^3*t^6 - 21120*ep^6*mtt*mWW^3*s^3*t^6 - 64*mWW^4*s^3*t^6 - 160*ep*mWW^4*s^3*t^6 + 2194*ep^2*mWW^4*s^3*t^6 + 10476*ep^3*mWW^4*s^3*t^6 + 18582*ep^4*mWW^4*s^3*t^6 + 17116*ep^5*mWW^4*s^3*t^6 + 7584*ep^6*mWW^4*s^3*t^6 + 168*ep*mtt^5*mWW*t^7 + 2016*ep^2*mtt^5*mWW*t^7 + 9348*ep^3*mtt^5*mWW*t^7 + 21036*ep^4*mtt^5*mWW*t^7 + 23064*ep^5*mtt^5*mWW*t^7 + 9888*ep^6*mtt^5*mWW*t^7 + 1098*ep*mtt^4*mWW^2*t^7 + 13668*ep^2*mtt^4*mWW^2*t^7 + 65778*ep^3*mtt^4*mWW^2*t^7 + 153300*ep^4*mtt^4*mWW^2*t^7 + 173568*ep^5*mtt^4*mWW^2*t^7 + 76608*ep^6*mtt^4*mWW^2*t^7 - 2442*ep*mtt^3*mWW^3*t^7 - 30852*ep^2*mtt^3*mWW^3*t^7 - 150708*ep^3*mtt^3*mWW^3*t^7 - 356286*ep^4*mtt^3*mWW^3*t^7 - 408900*ep^5*mtt^3*mWW^3*t^7 - 182832*ep^6*mtt^3*mWW^3*t^7 + 546*ep*mtt^2*mWW^4*t^7 + 8619*ep^2*mtt^2*mWW^4*t^7 + 50358*ep^3*mtt^2*mWW^4*t^7 + 137163*ep^4*mtt^2*mWW^4*t^7 + 176418*ep^5*mtt^2*mWW^4*t^7 + 86616*ep^6*mtt^2*mWW^4*t^7 + 1002*ep*mtt*mWW^5*t^7 + 10815*ep^2*mtt*mWW^5*t^7 + 43932*ep^3*mtt*mWW^5*t^7 + 84189*ep^4*mtt*mWW^5*t^7 + 75846*ep^5*mtt*mWW^5*t^7 + 25416*ep^6*mtt*mWW^5*t^7 - 372*ep*mWW^6*t^7 - 4266*ep^2*mWW^6*t^7 - 18708*ep^3*mWW^6*t^7 - 39402*ep^4*mWW^6*t^7 - 39996*ep^5*mWW^6*t^7 - 15696*ep^6*mWW^6*t^7 - 96*mtt^4*mWW*s*t^7 - 564*ep*mtt^4*mWW*s*t^7 - 2300*ep^2*mtt^4*mWW*s*t^7 - 17076*ep^3*mtt^4*mWW*s*t^7 - 65380*ep^4*mtt^4*mWW*s*t^7 - 103944*ep^5*mtt^4*mWW*s*t^7 - 58080*ep^6*mtt^4*mWW*s*t^7 - 672*mtt^3*mWW^2*s*t^7 - 5020*ep*mtt^3*mWW^2*s*t^7 - 17622*ep^2*mtt^3*mWW^2*s*t^7 - 68208*ep^3*mtt^3*mWW^2*s*t^7 - 207798*ep^4*mtt^3*mWW^2*s*t^7 - 305576*ep^5*mtt^3*mWW^2*s*t^7 - 162144*ep^6*mtt^3*mWW^2*s*t^7 + 640*mtt^2*mWW^3*s*t^7 + 5540*ep*mtt^2*mWW^3*s*t^7 + 39110*ep^2*mtt^2*mWW^3*s*t^7 + 229028*ep^3*mtt^2*mWW^3*s*t^7 + 693342*ep^4*mtt^2*mWW^3*s*t^7 + 960420*ep^5*mtt^2*mWW^3*s*t^7 + 490480*ep^6*mtt^2*mWW^3*s*t^7 + 1120*mtt*mWW^4*s*t^7 + 6244*ep*mtt*mWW^4*s*t^7 - 15864*ep^2*mtt*mWW^4*s*t^7 - 183070*ep^3*mtt*mWW^4*s*t^7 - 496262*ep^4*mtt*mWW^4*s*t^7 - 582080*ep^5*mtt*mWW^4*s*t^7 - 259648*ep^6*mtt*mWW^4*s*t^7 - 992*mWW^5*s*t^7 - 6200*ep*mWW^5*s*t^7 - 3276*ep^2*mWW^5*s*t^7 + 39698*ep^3*mWW^5*s*t^7 + 77022*ep^4*mWW^5*s*t^7 + 32068*ep^5*mWW^5*s*t^7 - 10320*ep^6*mWW^5*s*t^7 + 96*mtt^3*mWW*s^2*t^7 + 500*ep*mtt^3*mWW*s^2*t^7 + 256*ep^2*mtt^3*mWW*s^2*t^7 + 3592*ep^3*mtt^3*mWW*s^2*t^7 + 29876*ep^4*mtt^3*mWW*s^2*t^7 + 62832*ep^5*mtt^3*mWW*s^2*t^7 + 40656*ep^6*mtt^3*mWW*s^2*t^7 + 288*mtt^2*mWW^2*s^2*t^7 + 2300*ep*mtt^2*mWW^2*s^2*t^7 + 6964*ep^2*mtt^2*mWW^2*s^2*t^7 + 18952*ep^3*mtt^2*mWW^2*s^2*t^7 + 48500*ep^4*mtt^2*mWW^2*s^2*t^7 + 64224*ep^5*mtt^2*mWW^2*s^2*t^7 + 29808*ep^6*mtt^2*mWW^2*s^2*t^7 - 864*mtt*mWW^3*s^2*t^7 - 6124*ep*mtt*mWW^3*s^2*t^7 - 14747*ep^2*mtt*mWW^3*s^2*t^7 - 48374*ep^3*mtt*mWW^3*s^2*t^7 - 185257*ep^4*mtt*mWW^3*s^2*t^7 - 314886*ep^5*mtt*mWW^3*s^2*t^7 - 180456*ep^6*mtt*mWW^3*s^2*t^7 + 480*mWW^4*s^2*t^7 + 3324*ep*mWW^4*s^2*t^7 + 7515*ep^2*mWW^4*s^2*t^7 + 25722*ep^3*mWW^4*s^2*t^7 + 106545*ep^4*mWW^4*s^2*t^7 + 187398*ep^5*mWW^4*s^2*t^7 + 109800*ep^6*mWW^4*s^2*t^7 - 32*ep*mtt^2*mWW*s^3*t^7 + 256*ep^2*mtt^2*mWW*s^3*t^7 + 3704*ep^3*mtt^2*mWW*s^3*t^7 + 12008*ep^4*mtt^2*mWW*s^3*t^7 + 14928*ep^5*mtt^2*mWW*s^3*t^7 + 6336*ep^6*mtt^2*mWW*s^3*t^7 + 64*ep*mtt*mWW^2*s^3*t^7 - 512*ep^2*mtt*mWW^2*s^3*t^7 - 7408*ep^3*mtt*mWW^2*s^3*t^7 - 24016*ep^4*mtt*mWW^2*s^3*t^7 - 29856*ep^5*mtt*mWW^2*s^3*t^7 - 12672*ep^6*mtt*mWW^2*s^3*t^7 - 32*ep*mWW^3*s^3*t^7 + 256*ep^2*mWW^3*s^3*t^7 + 3704*ep^3*mWW^3*s^3*t^7 + 12008*ep^4*mWW^3*s^3*t^7 + 14928*ep^5*mWW^3*s^3*t^7 + 6336*ep^6*mWW^3*s^3*t^7 - 72*ep*mtt^5*t^8 - 804*ep^2*mtt^5*t^8 - 3444*ep^3*mtt^5*t^8 - 7152*ep^4*mtt^5*t^8 - 7248*ep^5*mtt^5*t^8 - 2880*ep^6*mtt^5*t^8 - 708*ep*mtt^4*mWW*t^8 - 8148*ep^2*mtt^4*mWW*t^8 - 36072*ep^3*mtt^4*mWW*t^8 - 77376*ep^4*mtt^4*mWW*t^8 - 80832*ep^5*mtt^4*mWW*t^8 - 33024*ep^6*mtt^4*mWW*t^8 - 42*ep*mtt^3*mWW^2*t^8 - 996*ep^2*mtt^3*mWW^2*t^8 - 6930*ep^3*mtt^3*mWW^2*t^8 - 20400*ep^4*mtt^3*mWW^2*t^8 - 27048*ep^5*mtt^3*mWW^2*t^8 - 13344*ep^6*mtt^3*mWW^2*t^8 + 2310*ep*mtt^2*mWW^3*t^8 + 27597*ep^2*mtt^2*mWW^3*t^8 + 127200*ep^3*mtt^2*mWW^3*t^8 + 284043*ep^4*mtt^2*mWW^3*t^8 + 308538*ep^5*mtt^2*mWW^3*t^8 + 130872*ep^6*mtt^2*mWW^3*t^8 - 1302*ep*mtt*mWW^4*t^8 - 15708*ep^2*mtt*mWW^4*t^8 - 73200*ep^3*mtt*mWW^4*t^8 - 165378*ep^4*mtt*mWW^4*t^8 - 181836*ep^5*mtt*mWW^4*t^8 - 78096*ep^6*mtt*mWW^4*t^8 - 186*ep*mWW^5*t^8 - 1941*ep^2*mWW^5*t^8 - 7554*ep^3*mWW^5*t^8 - 13737*ep^4*mWW^5*t^8 - 11574*ep^5*mWW^5*t^8 - 3528*ep^6*mWW^5*t^8 + 24*ep*mtt^4*s*t^8 + 1156*ep^2*mtt^4*s*t^8 + 9288*ep^3*mtt^4*s*t^8 + 28580*ep^4*mtt^4*s*t^8 + 38232*ep^5*mtt^4*s*t^8 + 18720*ep^6*mtt^4*s*t^8 + 224*mtt^3*mWW*s*t^8 + 1452*ep*mtt^3*mWW*s*t^8 + 7236*ep^2*mtt^3*mWW*s*t^8 + 47348*ep^3*mtt^3*mWW*s*t^8 + 159652*ep^4*mtt^3*mWW*s*t^8 + 231880*ep^5*mtt^3*mWW*s*t^8 + 120288*ep^6*mtt^3*mWW*s*t^8 + 96*mtt^2*mWW^2*s*t^8 + 716*ep*mtt^2*mWW^2*s*t^8 - 5884*ep^2*mtt^2*mWW^2*s*t^8 - 67024*ep^3*mtt^2*mWW^2*s*t^8 - 217696*ep^4*mtt^2*mWW^2*s*t^8 - 296904*ep^5*mtt^2*mWW^2*s*t^8 - 147744*ep^6*mtt^2*mWW^2*s*t^8 - 864*mtt*mWW^3*s*t^8 - 5884*ep*mtt*mWW^3*s*t^8 - 14596*ep^2*mtt*mWW^3*s*t^8 - 45386*ep^3*mtt*mWW^3*s*t^8 - 158418*ep^4*mtt*mWW^3*s*t^8 - 255140*ep^5*mtt*mWW^3*s*t^8 - 140272*ep^6*mtt*mWW^3*s*t^8 + 544*mWW^4*s*t^8 + 3692*ep*mWW^4*s*t^8 + 12076*ep^2*mWW^4*s*t^8 + 55678*ep^3*mWW^4*s*t^8 + 187630*ep^4*mWW^4*s*t^8 + 281668*ep^5*mWW^4*s*t^8 + 148912*ep^6*mWW^4*s*t^8 + 48*ep*mtt^3*s^2*t^8 - 352*ep^2*mtt^3*s^2*t^8 - 5844*ep^3*mtt^3*s^2*t^8 - 21428*ep^4*mtt^3*s^2*t^8 - 30984*ep^5*mtt^3*s^2*t^8 - 15840*ep^6*mtt^3*s^2*t^8 - 128*mtt^2*mWW*s^2*t^8 - 704*ep*mtt^2*mWW*s^2*t^8 - 1048*ep^2*mtt^2*mWW*s^2*t^8 - 7324*ep^3*mtt^2*mWW*s^2*t^8 - 37380*ep^4*mtt^2*mWW*s^2*t^8 - 65112*ep^5*mtt^2*mWW*s^2*t^8 - 36864*ep^6*mtt^2*mWW*s^2*t^8 + 256*mtt*mWW^2*s^2*t^8 + 1264*ep*mtt*mWW^2*s^2*t^8 + 3152*ep^2*mtt*mWW^2*s^2*t^8 + 32180*ep^3*mtt*mWW^2*s^2*t^8 + 139044*ep^4*mtt*mWW^2*s^2*t^8 + 223176*ep^5*mtt*mWW^2*s^2*t^8 + 121248*ep^6*mtt*mWW^2*s^2*t^8 - 128*mWW^3*s^2*t^8 - 608*ep*mWW^3*s^2*t^8 - 1752*ep^2*mWW^3*s^2*t^8 - 19012*ep^3*mWW^3*s^2*t^8 - 80236*ep^4*mWW^3*s^2*t^8 - 127080*ep^5*mWW^3*s^2*t^8 - 68544*ep^6*mWW^3*s^2*t^8 + 240*ep*mtt^4*t^9 + 2664*ep^2*mtt^4*t^9 + 11328*ep^3*mtt^4*t^9 + 23328*ep^4*mtt^4*t^9 + 23424*ep^5*mtt^4*t^9 + 9216*ep^6*mtt^4*t^9 + 576*ep*mtt^3*mWW*t^9 + 6600*ep^2*mtt^3*mWW*t^9 + 29028*ep^3*mtt^3*mWW*t^9 + 61692*ep^4*mtt^3*mWW*t^9 + 63672*ep^5*mtt^3*mWW*t^9 + 25632*ep^6*mtt^3*mWW*t^9 - 1224*ep*mtt^2*mWW^2*t^9 - 13740*ep^2*mtt^2*mWW^2*t^9 - 59112*ep^3*mtt^2*mWW^2*t^9 - 122988*ep^4*mtt^2*mWW^2*t^9 - 124488*ep^5*mtt^2*mWW^2*t^9 - 49248*ep^6*mtt^2*mWW^2*t^9 - 240*ep*mtt*mWW^3*t^9 - 2955*ep^2*mtt*mWW^3*t^9 - 13968*ep^3*mtt*mWW^3*t^9 - 31707*ep^4*mtt*mWW^3*t^9 - 34698*ep^5*mtt*mWW^3*t^9 - 14712*ep^6*mtt*mWW^3*t^9 + 648*ep*mWW^4*t^9 + 7431*ep^2*mWW^4*t^9 + 32724*ep^3*mWW^4*t^9 + 69675*ep^4*mWW^4*t^9 + 72090*ep^5*mWW^4*t^9 + 29112*ep^6*mWW^4*t^9 - 56*ep*mtt^3*s*t^9 - 2692*ep^2*mtt^3*s*t^9 - 21424*ep^3*mtt^3*s*t^9 - 65036*ep^4*mtt^3*s*t^9 - 85608*ep^5*mtt^3*s*t^9 - 41184*ep^6*mtt^3*s*t^9 - 128*mtt^2*mWW*s*t^9 - 776*ep*mtt^2*mWW*s*t^9 - 908*ep^2*mtt^2*mWW*s*t^9 - 88*ep^3*mtt^2*mWW*s*t^9 - 5996*ep^4*mtt^2*mWW*s*t^9 - 15624*ep^5*mtt^2*mWW*s*t^9 - 10080*ep^6*mtt^2*mWW*s*t^9 + 256*mtt*mWW^2*s*t^9 + 1720*ep*mtt*mWW^2*s*t^9 + 9892*ep^2*mtt*mWW^2*s*t^9 + 64448*ep^3*mtt*mWW^2*s*t^9 + 207100*ep^4*mtt*mWW^2*s*t^9 + 288072*ep^5*mtt*mWW^2*s*t^9 + 143712*ep^6*mtt*mWW^2*s*t^9 - 128*mWW^3*s*t^9 - 888*ep*mWW^3*s*t^9 - 6292*ep^2*mWW^3*s*t^9 - 42936*ep^3*mWW^3*s*t^9 - 136068*ep^4*mWW^3*s*t^9 - 186840*ep^5*mWW^3*s*t^9 - 92448*ep^6*mWW^3*s*t^9 - 64*ep*mtt^2*s^2*t^9 + 480*ep^2*mtt^2*s^2*t^9 + 7696*ep^3*mtt^2*s^2*t^9 + 27432*ep^4*mtt^2*s^2*t^9 + 38448*ep^5*mtt^2*s^2*t^9 + 19008*ep^6*mtt^2*s^2*t^9 + 128*ep*mtt*mWW*s^2*t^9 - 960*ep^2*mtt*mWW*s^2*t^9 - 15392*ep^3*mtt*mWW*s^2*t^9 - 54864*ep^4*mtt*mWW*s^2*t^9 - 76896*ep^5*mtt*mWW*s^2*t^9 - 38016*ep^6*mtt*mWW*s^2*t^9 - 64*ep*mWW^2*s^2*t^9 + 480*ep^2*mWW^2*s^2*t^9 + 7696*ep^3*mWW^2*s^2*t^9 + 27432*ep^4*mWW^2*s^2*t^9 + 38448*ep^5*mWW^2*s^2*t^9 + 19008*ep^6*mWW^2*s^2*t^9 - 264*ep*mtt^3*t^10 - 2916*ep^2*mtt^3*t^10 - 12324*ep^3*mtt^3*t^10 - 25200*ep^4*mtt^3*t^10 - 25104*ep^5*mtt^3*t^10 - 9792*ep^6*mtt^3*t^10 + 120*ep*mtt^2*mWW*t^10 + 1260*ep^2*mtt^2*mWW*t^10 + 5028*ep^3*mtt^2*mWW*t^10 + 9720*ep^4*mtt^2*mWW*t^10 + 9216*ep^5*mtt^2*mWW*t^10 + 3456*ep^6*mtt^2*mWW*t^10 + 552*ep*mtt*mWW^2*t^10 + 6228*ep^2*mtt*mWW^2*t^10 + 26916*ep^3*mtt*mWW^2*t^10 + 56160*ep^4*mtt*mWW^2*t^10 + 56880*ep^5*mtt*mWW^2*t^10 + 22464*ep^6*mtt*mWW^2*t^10 - 408*ep*mWW^3*t^10 - 4572*ep^2*mWW^3*t^10 - 19620*ep^3*mWW^3*t^10 - 40680*ep^4*mWW^3*t^10 - 40992*ep^5*mWW^3*t^10 - 16128*ep^6*mWW^3*t^10 + 32*ep*mtt^2*s*t^10 + 1536*ep^2*mtt^2*s*t^10 + 12136*ep^3*mtt^2*s*t^10 + 36456*ep^4*mtt^2*s*t^10 + 47376*ep^5*mtt^2*s*t^10 + 22464*ep^6*mtt^2*s*t^10 - 64*ep*mtt*mWW*s*t^10 - 3072*ep^2*mtt*mWW*s*t^10 - 24272*ep^3*mtt*mWW*s*t^10 - 72912*ep^4*mtt*mWW*s*t^10 - 94752*ep^5*mtt*mWW*s*t^10 - 44928*ep^6*mtt*mWW*s*t^10 + 32*ep*mWW^2*s*t^10 + 1536*ep^2*mWW^2*s*t^10 + 12136*ep^3*mWW^2*s*t^10 + 36456*ep^4*mWW^2*s*t^10 + 47376*ep^5*mWW^2*s*t^10 + 22464*ep^6*mWW^2*s*t^10 + 96*ep*mtt^2*t^11 + 1056*ep^2*mtt^2*t^11 + 4440*ep^3*mtt^2*t^11 + 9024*ep^4*mtt^2*t^11 + 8928*ep^5*mtt^2*t^11 + 3456*ep^6*mtt^2*t^11 - 192*ep*mtt*mWW*t^11 - 2112*ep^2*mtt*mWW*t^11 - 8880*ep^3*mtt*mWW*t^11 - 18048*ep^4*mtt*mWW*t^11 - 17856*ep^5*mtt*mWW*t^11 - 6912*ep^6*mtt*mWW*t^11 + 96*ep*mWW^2*t^11 + 1056*ep^2*mWW^2*t^11 + 4440*ep^3*mWW^2*t^11 + 9024*ep^4*mWW^2*t^11 + 8928*ep^5*mWW^2*t^11 + 3456*ep^6*mWW^2*t^11)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*(-mtt + s)*(-mtt + mWW + s)*t*(-mtt + t)*(-mWW + t)^4*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-12*ep*mtt^5*mWW^6*s - 80*ep^2*mtt^5*mWW^6*s - 196*ep^3*mtt^5*mWW^6*s - 208*ep^4*mtt^5*mWW^6*s - 80*ep^5*mtt^5*mWW^6*s + 20*ep*mtt^4*mWW^7*s + 136*ep^2*mtt^4*mWW^7*s + 340*ep^3*mtt^4*mWW^7*s + 368*ep^4*mtt^4*mWW^7*s + 144*ep^5*mtt^4*mWW^7*s - 4*ep*mtt^3*mWW^8*s - 32*ep^2*mtt^3*mWW^8*s - 92*ep^3*mtt^3*mWW^8*s - 112*ep^4*mtt^3*mWW^8*s - 48*ep^5*mtt^3*mWW^8*s - 4*ep*mtt^2*mWW^9*s - 24*ep^2*mtt^2*mWW^9*s - 52*ep^3*mtt^2*mWW^9*s - 48*ep^4*mtt^2*mWW^9*s - 16*ep^5*mtt^2*mWW^9*s + 12*ep*mtt^4*mWW^6*s^2 + 56*ep^2*mtt^4*mWW^6*s^2 + 84*ep^3*mtt^4*mWW^6*s^2 + 40*ep^4*mtt^4*mWW^6*s^2 + 4*ep*mtt^3*mWW^7*s^2 + 148*ep^2*mtt^3*mWW^7*s^2 + 672*ep^3*mtt^3*mWW^7*s^2 + 1064*ep^4*mtt^3*mWW^7*s^2 + 560*ep^5*mtt^3*mWW^7*s^2 - 36*ep*mtt^2*mWW^8*s^2 - 416*ep^2*mtt^2*mWW^8*s^2 - 1492*ep^3*mtt^2*mWW^8*s^2 - 2152*ep^4*mtt^2*mWW^8*s^2 - 1088*ep^5*mtt^2*mWW^8*s^2 + 20*ep*mtt*mWW^9*s^2 + 212*ep^2*mtt*mWW^9*s^2 + 736*ep^3*mtt*mWW^9*s^2 + 1048*ep^4*mtt*mWW^9*s^2 + 528*ep^5*mtt*mWW^9*s^2 + 12*ep*mtt^3*mWW^6*s^3 + 128*ep^2*mtt^3*mWW^6*s^3 + 420*ep^3*mtt^3*mWW^6*s^3 + 544*ep^4*mtt^3*mWW^6*s^3 + 240*ep^5*mtt^3*mWW^6*s^3 - 34*ep*mtt^2*mWW^7*s^3 - 356*ep^2*mtt^2*mWW^7*s^3 - 1166*ep^3*mtt^2*mWW^7*s^3 - 1516*ep^4*mtt^2*mWW^7*s^3 - 672*ep^5*mtt^2*mWW^7*s^3 + 28*ep*mtt*mWW^8*s^3 + 304*ep^2*mtt*mWW^8*s^3 + 1020*ep^3*mtt*mWW^8*s^3 + 1352*ep^4*mtt*mWW^8*s^3 + 608*ep^5*mtt*mWW^8*s^3 - 6*ep*mWW^9*s^3 - 76*ep^2*mWW^9*s^3 - 274*ep^3*mWW^9*s^3 - 380*ep^4*mWW^9*s^3 - 176*ep^5*mWW^9*s^3 - 12*ep*mtt^2*mWW^6*s^4 - 104*ep^2*mtt^2*mWW^6*s^4 - 308*ep^3*mtt^2*mWW^6*s^4 - 376*ep^4*mtt^2*mWW^6*s^4 - 160*ep^5*mtt^2*mWW^6*s^4 + 16*ep*mtt*mWW^7*s^4 + 160*ep^2*mtt*mWW^7*s^4 + 512*ep^3*mtt*mWW^7*s^4 + 656*ep^4*mtt*mWW^7*s^4 + 288*ep^5*mtt*mWW^7*s^4 - 4*ep*mWW^8*s^4 - 56*ep^2*mWW^8*s^4 - 204*ep^3*mWW^8*s^4 - 280*ep^4*mWW^8*s^4 - 128*ep^5*mWW^8*s^4 + 36*mtt^7*mWW^4*t + 492*ep*mtt^7*mWW^4*t + 2592*ep^2*mtt^7*mWW^4*t + 6576*ep^3*mtt^7*mWW^4*t + 8064*ep^4*mtt^7*mWW^4*t + 3840*ep^5*mtt^7*mWW^4*t - 114*mtt^6*mWW^5*t - 1530*ep*mtt^6*mWW^5*t - 7956*ep^2*mtt^6*mWW^5*t - 20040*ep^3*mtt^6*mWW^5*t - 24528*ep^4*mtt^6*mWW^5*t - 11712*ep^5*mtt^6*mWW^5*t + 102*mtt^5*mWW^6*t + 1344*ep*mtt^5*mWW^6*t + 6918*ep^2*mtt^5*mWW^6*t + 17424*ep^3*mtt^5*mWW^6*t + 21528*ep^4*mtt^5*mWW^6*t + 10464*ep^5*mtt^5*mWW^6*t - 6*mtt^4*mWW^7*t - 90*ep*mtt^4*mWW^7*t - 564*ep^2*mtt^4*mWW^7*t - 1800*ep^3*mtt^4*mWW^7*t - 2832*ep^4*mtt^4*mWW^7*t - 1728*ep^5*mtt^4*mWW^7*t - 18*mtt^3*mWW^8*t - 216*ep*mtt^3*mWW^8*t - 990*ep^2*mtt^3*mWW^8*t - 2160*ep^3*mtt^3*mWW^8*t - 2232*ep^4*mtt^3*mWW^8*t - 864*ep^5*mtt^3*mWW^8*t - 132*mtt^6*mWW^4*s*t - 1804*ep*mtt^6*mWW^4*s*t - 9504*ep^2*mtt^6*mWW^4*s*t - 24112*ep^3*mtt^6*mWW^4*s*t - 29568*ep^4*mtt^6*mWW^4*s*t - 14080*ep^5*mtt^6*mWW^4*s*t + 364*mtt^5*mWW^5*s*t + 4956*ep*mtt^5*mWW^5*s*t + 25868*ep^2*mtt^5*mWW^5*s*t + 65220*ep^3*mtt^5*mWW^5*s*t + 79856*ep^4*mtt^5*mWW^5*s*t + 38144*ep^5*mtt^5*mWW^5*s*t - 284*mtt^4*mWW^6*s*t - 3840*ep*mtt^4*mWW^6*s*t - 20016*ep^2*mtt^4*mWW^6*s*t - 50964*ep^3*mtt^4*mWW^6*s*t - 63592*ep^4*mtt^4*mWW^6*s*t - 31152*ep^5*mtt^4*mWW^6*s*t + 4*mtt^3*mWW^7*s*t + 28*ep*mtt^3*mWW^7*s*t + 426*ep^2*mtt^3*mWW^7*s*t + 2602*ep^3*mtt^3*mWW^7*s*t + 5636*ep^4*mtt^3*mWW^7*s*t + 4000*ep^5*mtt^3*mWW^7*s*t + 48*mtt^2*mWW^8*s*t + 636*ep*mtt^2*mWW^8*s*t + 3038*ep^2*mtt^2*mWW^8*s*t + 6754*ep^3*mtt^2*mWW^8*s*t + 7124*ep^4*mtt^2*mWW^8*s*t + 2880*ep^5*mtt^2*mWW^8*s*t + 24*ep*mtt*mWW^9*s*t + 200*ep^2*mtt*mWW^9*s*t + 584*ep^3*mtt*mWW^9*s*t + 712*ep^4*mtt*mWW^9*s*t + 304*ep^5*mtt*mWW^9*s*t + 180*mtt^5*mWW^4*s^2*t + 2460*ep*mtt^5*mWW^4*s^2*t + 12960*ep^2*mtt^5*mWW^4*s^2*t + 32880*ep^3*mtt^5*mWW^4*s^2*t + 40320*ep^4*mtt^5*mWW^4*s^2*t + 19200*ep^5*mtt^5*mWW^4*s^2*t - 426*mtt^4*mWW^5*s^2*t - 5790*ep*mtt^4*mWW^5*s^2*t - 30084*ep^2*mtt^4*mWW^5*s^2*t - 75748*ep^3*mtt^4*mWW^5*s^2*t - 92968*ep^4*mtt^4*mWW^5*s^2*t - 44640*ep^5*mtt^4*mWW^5*s^2*t + 270*mtt^3*mWW^6*s^2*t + 3526*ep*mtt^3*mWW^6*s^2*t + 17442*ep^2*mtt^3*mWW^6*s^2*t + 42918*ep^3*mtt^3*mWW^6*s^2*t + 53112*ep^4*mtt^3*mWW^6*s^2*t + 26384*ep^5*mtt^3*mWW^6*s^2*t + 18*mtt^2*mWW^7*s^2*t + 473*ep*mtt^2*mWW^7*s^2*t + 3674*ep^2*mtt^2*mWW^7*s^2*t + 10809*ep^3*mtt^2*mWW^7*s^2*t + 13150*ep^4*mtt^2*mWW^7*s^2*t + 5416*ep^5*mtt^2*mWW^7*s^2*t - 42*mtt*mWW^8*s^2*t - 645*ep*mtt*mWW^8*s^2*t - 3712*ep^2*mtt*mWW^8*s^2*t - 9883*ep^3*mtt*mWW^8*s^2*t - 12262*ep^4*mtt*mWW^8*s^2*t - 5704*ep^5*mtt*mWW^8*s^2*t - 36*ep*mWW^9*s^2*t - 388*ep^2*mWW^9*s^2*t - 1312*ep^3*mWW^9*s^2*t - 1784*ep^4*mWW^9*s^2*t - 848*ep^5*mWW^9*s^2*t - 108*mtt^4*mWW^4*s^3*t - 1476*ep*mtt^4*mWW^4*s^3*t - 7776*ep^2*mtt^4*mWW^4*s^3*t - 19728*ep^3*mtt^4*mWW^4*s^3*t - 24192*ep^4*mtt^4*mWW^4*s^3*t - 11520*ep^5*mtt^4*mWW^4*s^3*t + 216*mtt^3*mWW^5*s^3*t + 2832*ep*mtt^3*mWW^5*s^3*t + 14388*ep^2*mtt^3*mWW^5*s^3*t + 35996*ep^3*mtt^3*mWW^5*s^3*t + 44480*ep^4*mtt^3*mWW^5*s^3*t + 21696*ep^5*mtt^3*mWW^5*s^3*t - 96*mtt^2*mWW^6*s^3*t - 1106*ep*mtt^2*mWW^6*s^3*t - 4868*ep^2*mtt^2*mWW^6*s^3*t - 11574*ep^3*mtt^2*mWW^6*s^3*t - 15236*ep^4*mtt^2*mWW^6*s^3*t - 8528*ep^5*mtt^2*mWW^6*s^3*t - 24*mtt*mWW^7*s^3*t - 450*ep*mtt*mWW^7*s^3*t - 3056*ep^2*mtt*mWW^7*s^3*t - 8458*ep^3*mtt*mWW^7*s^3*t - 9788*ep^4*mtt*mWW^7*s^3*t - 3744*ep^5*mtt*mWW^7*s^3*t + 12*mWW^8*s^3*t + 176*ep*mWW^8*s^3*t + 1096*ep^2*mWW^8*s^3*t + 3092*ep^3*mWW^8*s^3*t + 3872*ep^4*mWW^8*s^3*t + 1712*ep^5*mWW^8*s^3*t + 24*mtt^3*mWW^4*s^4*t + 328*ep*mtt^3*mWW^4*s^4*t + 1728*ep^2*mtt^3*mWW^4*s^4*t + 4384*ep^3*mtt^3*mWW^4*s^4*t + 5376*ep^4*mtt^3*mWW^4*s^4*t + 2560*ep^5*mtt^3*mWW^4*s^4*t - 40*mtt^2*mWW^5*s^4*t - 468*ep*mtt^2*mWW^5*s^4*t - 2216*ep^2*mtt^2*mWW^5*s^4*t - 5428*ep^3*mtt^2*mWW^5*s^4*t - 6840*ep^4*mtt^2*mWW^5*s^4*t - 3488*ep^5*mtt^2*mWW^5*s^4*t + 8*mtt*mWW^6*s^4*t + 16*ep*mtt*mWW^6*s^4*t - 368*ep^2*mtt*mWW^6*s^4*t - 1464*ep^3*mtt*mWW^6*s^4*t - 1680*ep^4*mtt*mWW^6*s^4*t - 448*ep^5*mtt*mWW^6*s^4*t + 8*mWW^7*s^4*t + 124*ep*mWW^7*s^4*t + 856*ep^2*mWW^7*s^4*t + 2508*ep^3*mWW^7*s^4*t + 3144*ep^4*mWW^7*s^4*t + 1376*ep^5*mWW^7*s^4*t - 210*mtt^6*mWW^4*t^2 - 2790*ep*mtt^6*mWW^4*t^2 - 14328*ep^2*mtt^6*mWW^4*t^2 - 35544*ep^3*mtt^6*mWW^4*t^2 - 42720*ep^4*mtt^6*mWW^4*t^2 - 19968*ep^5*mtt^6*mWW^4*t^2 + 744*mtt^5*mWW^5*t^2 + 9702*ep*mtt^5*mWW^5*t^2 + 49074*ep^2*mtt^5*mWW^5*t^2 + 120456*ep^3*mtt^5*mWW^5*t^2 + 143880*ep^4*mtt^5*mWW^5*t^2 + 67104*ep^5*mtt^5*mWW^5*t^2 - 756*mtt^4*mWW^6*t^2 - 9732*ep*mtt^4*mWW^6*t^2 - 48786*ep^2*mtt^4*mWW^6*t^2 - 119334*ep^3*mtt^4*mWW^6*t^2 - 142860*ep^4*mtt^4*mWW^6*t^2 - 67152*ep^5*mtt^4*mWW^6*t^2 + 120*mtt^3*mWW^7*t^2 + 1668*ep*mtt^3*mWW^7*t^2 + 9084*ep^2*mtt^3*mWW^7*t^2 + 24252*ep^3*mtt^3*mWW^7*t^2 + 31800*ep^4*mtt^3*mWW^7*t^2 + 16416*ep^5*mtt^3*mWW^7*t^2 + 102*mtt^2*mWW^8*t^2 + 1152*ep*mtt^2*mWW^8*t^2 + 4956*ep^2*mtt^2*mWW^8*t^2 + 10170*ep^3*mtt^2*mWW^8*t^2 + 9900*ep^4*mtt^2*mWW^8*t^2 + 3600*ep^5*mtt^2*mWW^8*t^2 + 24*mtt^6*mWW^3*s*t^2 + 328*ep*mtt^6*mWW^3*s*t^2 + 1728*ep^2*mtt^6*mWW^3*s*t^2 + 4384*ep^3*mtt^6*mWW^3*s*t^2 + 5376*ep^4*mtt^6*mWW^3*s*t^2 + 2560*ep^5*mtt^6*mWW^3*s*t^2 + 544*mtt^5*mWW^4*s*t^2 + 7208*ep*mtt^5*mWW^4*s*t^2 + 37160*ep^2*mtt^5*mWW^4*s*t^2 + 92040*ep^3*mtt^5*mWW^4*s*t^2 + 109872*ep^4*mtt^5*mWW^4*s*t^2 + 50848*ep^5*mtt^5*mWW^4*s*t^2 - 1744*mtt^4*mWW^5*s*t^2 - 23242*ep*mtt^4*mWW^5*s*t^2 - 119252*ep^2*mtt^4*mWW^5*s*t^2 - 294050*ep^3*mtt^4*mWW^5*s*t^2 - 350632*ep^4*mtt^4*mWW^5*s*t^2 - 162784*ep^5*mtt^4*mWW^5*s*t^2 + 1584*mtt^3*mWW^6*s*t^2 + 21358*ep*mtt^3*mWW^6*s*t^2 + 109972*ep^2*mtt^3*mWW^6*s*t^2 + 272602*ep^3*mtt^3*mWW^6*s*t^2 + 328340*ep^4*mtt^3*mWW^6*s*t^2 + 154864*ep^5*mtt^3*mWW^6*s*t^2 - 232*mtt^2*mWW^7*s*t^2 - 3244*ep*mtt^2*mWW^7*s*t^2 - 17536*ep^2*mtt^2*mWW^7*s*t^2 - 47144*ep^3*mtt^2*mWW^7*s*t^2 - 63148*ep^4*mtt^2*mWW^7*s*t^2 - 33552*ep^5*mtt^2*mWW^7*s*t^2 - 176*mtt*mWW^8*s*t^2 - 2376*ep*mtt*mWW^8*s*t^2 - 11860*ep^2*mtt*mWW^8*s*t^2 - 27468*ep^3*mtt*mWW^8*s*t^2 - 29720*ep^4*mtt*mWW^8*s*t^2 - 12032*ep^5*mtt*mWW^8*s*t^2 - 20*ep*mWW^9*s*t^2 - 176*ep^2*mWW^9*s*t^2 - 532*ep^3*mWW^9*s*t^2 - 664*ep^4*mWW^9*s*t^2 - 288*ep^5*mWW^9*s*t^2 - 72*mtt^5*mWW^3*s^2*t^2 - 984*ep*mtt^5*mWW^3*s^2*t^2 - 5184*ep^2*mtt^5*mWW^3*s^2*t^2 - 13152*ep^3*mtt^5*mWW^3*s^2*t^2 - 16128*ep^4*mtt^5*mWW^3*s^2*t^2 - 7680*ep^5*mtt^5*mWW^3*s^2*t^2 - 450*mtt^4*mWW^4*s^2*t^2 - 6058*ep*mtt^4*mWW^4*s^2*t^2 - 31776*ep^2*mtt^4*mWW^4*s^2*t^2 - 78820*ep^3*mtt^4*mWW^4*s^2*t^2 - 92904*ep^4*mtt^4*mWW^4*s^2*t^2 - 42016*ep^5*mtt^4*mWW^4*s^2*t^2 + 1396*mtt^3*mWW^5*s^2*t^2 + 19112*ep*mtt^3*mWW^5*s^2*t^2 + 101186*ep^2*mtt^3*mWW^5*s^2*t^2 + 254906*ep^3*mtt^3*mWW^5*s^2*t^2 + 307272*ep^4*mtt^3*mWW^5*s^2*t^2 + 142928*ep^5*mtt^3*mWW^5*s^2*t^2 - 1080*mtt^2*mWW^6*s^2*t^2 - 15124*ep*mtt^2*mWW^6*s^2*t^2 - 81578*ep^2*mtt^2*mWW^6*s^2*t^2 - 210758*ep^3*mtt^2*mWW^6*s^2*t^2 - 262112*ep^4*mtt^2*mWW^6*s^2*t^2 - 126256*ep^5*mtt^2*mWW^6*s^2*t^2 + 132*mtt*mWW^7*s^2*t^2 + 1841*ep*mtt*mWW^7*s^2*t^2 + 9784*ep^2*mtt*mWW^7*s^2*t^2 + 27085*ep^3*mtt*mWW^7*s^2*t^2 + 38458*ep^4*mtt*mWW^7*s^2*t^2 + 21656*ep^5*mtt*mWW^7*s^2*t^2 + 74*mWW^8*s^2*t^2 + 1249*ep*mWW^8*s^2*t^2 + 7892*ep^2*mWW^8*s^2*t^2 + 21747*ep^3*mWW^8*s^2*t^2 + 26710*ep^4*mWW^8*s^2*t^2 + 11944*ep^5*mWW^8*s^2*t^2 + 72*mtt^4*mWW^3*s^3*t^2 + 984*ep*mtt^4*mWW^3*s^3*t^2 + 5184*ep^2*mtt^4*mWW^3*s^3*t^2 + 13152*ep^3*mtt^4*mWW^3*s^3*t^2 + 16128*ep^4*mtt^4*mWW^3*s^3*t^2 + 7680*ep^5*mtt^4*mWW^3*s^3*t^2 + 108*mtt^3*mWW^4*s^3*t^2 + 1652*ep*mtt^3*mWW^4*s^3*t^2 + 9384*ep^2*mtt^3*mWW^4*s^3*t^2 + 23696*ep^3*mtt^3*mWW^4*s^3*t^2 + 27072*ep^4*mtt^3*mWW^4*s^3*t^2 + 11360*ep^5*mtt^3*mWW^4*s^3*t^2 - 452*mtt^2*mWW^5*s^3*t^2 - 6298*ep*mtt^2*mWW^5*s^3*t^2 - 33752*ep^2*mtt^2*mWW^5*s^3*t^2 - 84726*ep^3*mtt^2*mWW^5*s^3*t^2 - 100204*ep^4*mtt^2*mWW^5*s^3*t^2 - 45040*ep^5*mtt^2*mWW^5*s^3*t^2 + 292*mtt*mWW^6*s^3*t^2 + 3968*ep*mtt*mWW^6*s^3*t^2 + 21136*ep^2*mtt*mWW^6*s^3*t^2 + 53964*ep^3*mtt*mWW^6*s^3*t^2 + 65768*ep^4*mtt*mWW^6*s^3*t^2 + 30560*ep^5*mtt*mWW^6*s^3*t^2 - 20*mWW^7*s^3*t^2 - 210*ep*mWW^7*s^3*t^2 - 1088*ep^2*mWW^7*s^3*t^2 - 3398*ep^3*mWW^7*s^3*t^2 - 5308*ep^4*mWW^7*s^3*t^2 - 3024*ep^5*mWW^7*s^3*t^2 - 24*mtt^3*mWW^3*s^4*t^2 - 328*ep*mtt^3*mWW^3*s^4*t^2 - 1728*ep^2*mtt^3*mWW^3*s^4*t^2 - 4384*ep^3*mtt^3*mWW^3*s^4*t^2 - 5376*ep^4*mtt^3*mWW^3*s^4*t^2 - 2560*ep^5*mtt^3*mWW^3*s^4*t^2 + 8*mtt^2*mWW^4*s^4*t^2 - 12*ep*mtt^2*mWW^4*s^4*t^2 - 440*ep^2*mtt^2*mWW^4*s^4*t^2 - 1372*ep^3*mtt^2*mWW^4*s^4*t^2 - 1320*ep^4*mtt^2*mWW^4*s^4*t^2 - 224*ep^5*mtt^2*mWW^4*s^4*t^2 + 56*mtt*mWW^5*s^4*t^2 + 864*ep*mtt*mWW^5*s^4*t^2 + 5200*ep^2*mtt*mWW^5*s^4*t^2 + 14024*ep^3*mtt*mWW^5*s^4*t^2 + 17040*ep^4*mtt*mWW^5*s^4*t^2 + 7552*ep^5*mtt*mWW^5*s^4*t^2 - 40*mWW^6*s^4*t^2 - 524*ep*mWW^6*s^4*t^2 - 3032*ep^2*mWW^6*s^4*t^2 - 8268*ep^3*mWW^6*s^4*t^2 - 10344*ep^4*mWW^6*s^4*t^2 - 4768*ep^5*mWW^6*s^4*t^2 - 36*mtt^7*mWW^2*t^3 - 492*ep*mtt^7*mWW^2*t^3 - 2592*ep^2*mtt^7*mWW^2*t^3 - 6576*ep^3*mtt^7*mWW^2*t^3 - 8064*ep^4*mtt^7*mWW^2*t^3 - 3840*ep^5*mtt^7*mWW^2*t^3 + 222*mtt^6*mWW^3*t^3 + 2682*ep*mtt^6*mWW^3*t^3 + 12600*ep^2*mtt^6*mWW^3*t^3 + 28968*ep^3*mtt^6*mWW^3*t^3 + 32736*ep^4*mtt^6*mWW^3*t^3 + 14592*ep^5*mtt^6*mWW^3*t^3 - 372*mtt^5*mWW^4*t^3 - 3822*ep*mtt^5*mWW^4*t^3 - 14658*ep^2*mtt^5*mWW^4*t^3 - 26484*ep^3*mtt^5*mWW^4*t^3 - 22608*ep^4*mtt^5*mWW^4*t^3 - 7296*ep^5*mtt^5*mWW^4*t^3 - 738*mtt^4*mWW^5*t^3 - 10188*ep*mtt^4*mWW^5*t^3 - 54012*ep^2*mtt^4*mWW^5*t^3 - 137298*ep^3*mtt^4*mWW^5*t^3 - 167964*ep^4*mtt^4*mWW^5*t^3 - 79440*ep^5*mtt^4*mWW^5*t^3 + 1734*mtt^3*mWW^6*t^3 + 21516*ep*mtt^3*mWW^6*t^3 + 103800*ep^2*mtt^3*mWW^6*t^3 + 244362*ep^3*mtt^3*mWW^6*t^3 + 281628*ep^4*mtt^3*mWW^6*t^3 + 127440*ep^5*mtt^3*mWW^6*t^3 - 660*mtt^2*mWW^7*t^3 - 8049*ep*mtt^2*mWW^7*t^3 - 38274*ep^2*mtt^2*mWW^7*t^3 - 89343*ep^3*mtt^2*mWW^7*t^3 - 102906*ep^4*mtt^2*mWW^7*t^3 - 46968*ep^5*mtt^2*mWW^7*t^3 - 150*mtt*mWW^8*t^3 - 1647*ep*mtt*mWW^8*t^3 - 6864*ep^2*mtt*mWW^8*t^3 - 13629*ep^3*mtt*mWW^8*t^3 - 12822*ep^4*mtt*mWW^8*t^3 - 4488*ep^5*mtt*mWW^8*t^3 + 156*mtt^6*mWW^2*s*t^3 + 2132*ep*mtt^6*mWW^2*s*t^3 + 11232*ep^2*mtt^6*mWW^2*s*t^3 + 28496*ep^3*mtt^6*mWW^2*s*t^3 + 34944*ep^4*mtt^6*mWW^2*s*t^3 + 16640*ep^5*mtt^6*mWW^2*s*t^3 - 844*mtt^5*mWW^3*s*t^3 - 10784*ep*mtt^5*mWW^3*s*t^3 - 53580*ep^2*mtt^5*mWW^3*s*t^3 - 128664*ep^3*mtt^5*mWW^3*s*t^3 - 149848*ep^4*mtt^5*mWW^3*s*t^3 - 68064*ep^5*mtt^5*mWW^3*s*t^3 + 1128*mtt^4*mWW^4*s*t^3 + 14518*ep*mtt^4*mWW^4*s*t^3 + 71552*ep^2*mtt^4*mWW^4*s*t^3 + 169898*ep^3*mtt^4*mWW^4*s*t^3 + 195536*ep^4*mtt^4*mWW^4*s*t^3 + 87808*ep^5*mtt^4*mWW^4*s*t^3 + 952*mtt^3*mWW^5*s*t^3 + 11640*ep*mtt^3*mWW^5*s*t^3 + 55660*ep^2*mtt^3*mWW^5*s*t^3 + 126928*ep^3*mtt^3*mWW^5*s*t^3 + 138500*ep^4*mtt^3*mWW^5*s*t^3 + 58224*ep^5*mtt^3*mWW^5*s*t^3 - 2564*mtt^2*mWW^6*s*t^3 - 33346*ep*mtt^2*mWW^6*s*t^3 - 165476*ep^2*mtt^2*mWW^6*s*t^3 - 390798*ep^3*mtt^2*mWW^6*s*t^3 - 443056*ep^4*mtt^2*mWW^6*s*t^3 - 194752*ep^5*mtt^2*mWW^6*s*t^3 + 1044*mtt*mWW^7*s*t^3 + 14036*ep*mtt*mWW^7*s*t^3 + 71398*ep^2*mtt*mWW^7*s*t^3 + 172914*ep^3*mtt*mWW^7*s*t^3 + 201576*ep^4*mtt*mWW^7*s*t^3 + 91424*ep^5*mtt*mWW^7*s*t^3 + 128*mWW^8*s*t^3 + 1744*ep*mWW^8*s*t^3 + 8854*ep^2*mWW^8*s*t^3 + 20806*ep^3*mWW^8*s*t^3 + 22708*ep^4*mWW^8*s*t^3 + 9200*ep^5*mWW^8*s*t^3 - 252*mtt^5*mWW^2*s^2*t^3 - 3444*ep*mtt^5*mWW^2*s^2*t^3 - 18144*ep^2*mtt^5*mWW^2*s^2*t^3 - 46032*ep^3*mtt^5*mWW^2*s^2*t^3 - 56448*ep^4*mtt^5*mWW^2*s^2*t^3 - 26880*ep^5*mtt^5*mWW^2*s^2*t^3 + 1134*mtt^4*mWW^3*s^2*t^3 + 15118*ep*mtt^4*mWW^3*s^2*t^3 + 78008*ep^2*mtt^4*mWW^3*s^2*t^3 + 192700*ep^3*mtt^4*mWW^3*s^2*t^3 + 228968*ep^4*mtt^4*mWW^3*s^2*t^3 + 105440*ep^5*mtt^4*mWW^3*s^2*t^3 - 1196*mtt^3*mWW^4*s^2*t^3 - 16652*ep*mtt^3*mWW^4*s^2*t^3 - 89938*ep^2*mtt^3*mWW^4*s^2*t^3 - 232302*ep^3*mtt^3*mWW^4*s^2*t^3 - 287472*ep^4*mtt^3*mWW^4*s^2*t^3 - 137152*ep^5*mtt^3*mWW^4*s^2*t^3 - 408*mtt^2*mWW^5*s^2*t^3 - 4022*ep*mtt^2*mWW^5*s^2*t^3 - 12622*ep^2*mtt^2*mWW^5*s^2*t^3 - 7368*ep^3*mtt^2*mWW^5*s^2*t^3 + 22100*ep^4*mtt^2*mWW^5*s^2*t^3 + 24624*ep^5*mtt^2*mWW^5*s^2*t^3 + 1128*mtt*mWW^6*s^2*t^3 + 15202*ep*mtt*mWW^6*s^2*t^3 + 79038*ep^2*mtt*mWW^6*s^2*t^3 + 190116*ep^3*mtt*mWW^6*s^2*t^3 + 212340*ep^4*mtt*mWW^6*s^2*t^3 + 88976*ep^5*mtt*mWW^6*s^2*t^3 - 406*mWW^7*s^2*t^3 - 6226*ep*mWW^7*s^2*t^3 - 36558*ep^2*mWW^7*s^2*t^3 - 97786*ep^3*mWW^7*s^2*t^3 - 120352*ep^4*mWW^7*s^2*t^3 - 55392*ep^5*mWW^7*s^2*t^3 + 180*mtt^4*mWW^2*s^3*t^3 + 2460*ep*mtt^4*mWW^2*s^3*t^3 + 12960*ep^2*mtt^4*mWW^2*s^3*t^3 + 32880*ep^3*mtt^4*mWW^2*s^3*t^3 + 40320*ep^4*mtt^4*mWW^2*s^3*t^3 + 19200*ep^5*mtt^4*mWW^2*s^3*t^3 - 624*mtt^3*mWW^3*s^3*t^3 - 8612*ep*mtt^3*mWW^3*s^3*t^3 - 45676*ep^2*mtt^3*mWW^3*s^3*t^3 - 115280*ep^3*mtt^3*mWW^3*s^3*t^3 - 139336*ep^4*mtt^3*mWW^3*s^3*t^3 - 65056*ep^5*mtt^3*mWW^3*s^3*t^3 + 520*mtt^2*mWW^4*s^3*t^3 + 7022*ep*mtt^2*mWW^4*s^3*t^3 + 36988*ep^2*mtt^2*mWW^4*s^3*t^3 + 94074*ep^3*mtt^2*mWW^4*s^3*t^3 + 115676*ep^4*mtt^2*mWW^4*s^3*t^3 + 55184*ep^5*mtt^2*mWW^4*s^3*t^3 + 112*mtt*mWW^5*s^3*t^3 + 1620*ep*mtt*mWW^5*s^3*t^3 + 8284*ep^2*mtt*mWW^5*s^3*t^3 + 17248*ep^3*mtt*mWW^5*s^3*t^3 + 14120*ep^4*mtt*mWW^5*s^3*t^3 + 3072*ep^5*mtt*mWW^5*s^3*t^3 - 188*mWW^6*s^3*t^3 - 2634*ep*mWW^6*s^3*t^3 - 13852*ep^2*mWW^6*s^3*t^3 - 32954*ep^3*mWW^6*s^3*t^3 - 35964*ep^4*mWW^6*s^3*t^3 - 14704*ep^5*mWW^6*s^3*t^3 - 48*mtt^3*mWW^2*s^4*t^3 - 656*ep*mtt^3*mWW^2*s^4*t^3 - 3456*ep^2*mtt^3*mWW^2*s^4*t^3 - 8768*ep^3*mtt^3*mWW^2*s^4*t^3 - 10752*ep^4*mtt^3*mWW^2*s^4*t^3 - 5120*ep^5*mtt^3*mWW^2*s^4*t^3 + 112*mtt^2*mWW^3*s^4*t^3 + 1596*ep*mtt^2*mWW^3*s^4*t^3 + 8648*ep^2*mtt^2*mWW^3*s^4*t^3 + 22276*ep^3*mtt^2*mWW^3*s^4*t^3 + 27480*ep^4*mtt^2*mWW^3*s^4*t^3 + 13088*ep^5*mtt^2*mWW^3*s^4*t^3 - 80*mtt*mWW^4*s^4*t^3 - 1096*ep*mtt*mWW^4*s^4*t^3 - 6160*ep^2*mtt*mWW^4*s^4*t^3 - 16584*ep^3*mtt*mWW^4*s^4*t^3 - 21168*ep^4*mtt*mWW^4*s^4*t^3 - 10304*ep^5*mtt*mWW^4*s^4*t^3 + 16*mWW^5*s^4*t^3 + 156*ep*mWW^5*s^4*t^3 + 968*ep^2*mWW^5*s^4*t^3 + 3076*ep^3*mWW^5*s^4*t^3 + 4440*ep^4*mWW^5*s^4*t^3 + 2336*ep^5*mWW^5*s^4*t^3 + 66*mtt^6*mWW^2*t^4 + 1254*ep*mtt^6*mWW^2*t^4 + 8136*ep^2*mtt^6*mWW^2*t^4 + 23640*ep^3*mtt^6*mWW^2*t^4 + 31776*ep^4*mtt^6*mWW^2*t^4 + 16128*ep^5*mtt^6*mWW^2*t^4 + 144*mtt^5*mWW^3*t^4 + 942*ep*mtt^5*mWW^3*t^4 + 294*ep^2*mtt^5*mWW^3*t^4 - 9108*ep^3*mtt^5*mWW^3*t^4 - 21264*ep^4*mtt^5*mWW^3*t^4 - 14208*ep^5*mtt^5*mWW^3*t^4 + 1038*mtt^4*mWW^4*t^4 + 11580*ep*mtt^4*mWW^4*t^4 + 49800*ep^2*mtt^4*mWW^4*t^4 + 104778*ep^3*mtt^4*mWW^4*t^4 + 109020*ep^4*mtt^4*mWW^4*t^4 + 45264*ep^5*mtt^4*mWW^4*t^4 - 1656*mtt^3*mWW^5*t^4 - 17532*ep*mtt^3*mWW^5*t^4 - 70002*ep^2*mtt^3*mWW^5*t^4 - 133182*ep^3*mtt^3*mWW^5*t^4 - 121500*ep^4*mtt^3*mWW^5*t^4 - 42768*ep^5*mtt^3*mWW^5*t^4 - 642*mtt^2*mWW^6*t^4 - 8358*ep*mtt^2*mWW^6*t^4 - 42234*ep^2*mtt^2*mWW^6*t^4 - 103554*ep^3*mtt^2*mWW^6*t^4 - 123300*ep^4*mtt^2*mWW^6*t^4 - 57072*ep^5*mtt^2*mWW^6*t^4 + 984*mtt*mWW^7*t^4 + 11403*ep*mtt*mWW^7*t^4 + 51108*ep^2*mtt*mWW^7*t^4 + 111807*ep^3*mtt*mWW^7*t^4 + 120114*ep^4*mtt*mWW^7*t^4 + 50904*ep^5*mtt*mWW^7*t^4 + 66*mWW^8*t^4 + 711*ep*mWW^8*t^4 + 2898*ep^2*mWW^8*t^4 + 5619*ep^3*mWW^8*t^4 + 5154*ep^4*mWW^8*t^4 + 1752*ep^5*mWW^8*t^4 - 280*mtt^5*mWW^2*s*t^4 - 4596*ep*mtt^5*mWW^2*s*t^4 - 27672*ep^2*mtt^5*mWW^2*s*t^4 - 77700*ep^3*mtt^5*mWW^2*s*t^4 - 103184*ep^4*mtt^5*mWW^2*s*t^4 - 52368*ep^5*mtt^5*mWW^2*s*t^4 + 396*mtt^4*mWW^3*s*t^4 + 5302*ep*mtt^4*mWW^3*s*t^4 + 28664*ep^2*mtt^4*mWW^3*s*t^4 + 76326*ep^3*mtt^4*mWW^3*s*t^4 + 100232*ep^4*mtt^4*mWW^3*s*t^4 + 51984*ep^5*mtt^4*mWW^3*s*t^4 - 2004*mtt^3*mWW^4*s*t^4 - 23980*ep*mtt^3*mWW^4*s*t^4 - 110516*ep^2*mtt^3*mWW^4*s*t^4 - 243928*ep^3*mtt^3*mWW^4*s*t^4 - 260020*ep^4*mtt^3*mWW^4*s*t^4 - 108544*ep^5*mtt^3*mWW^4*s*t^4 + 3124*mtt^2*mWW^5*s*t^4 + 40626*ep*mtt^2*mWW^5*s*t^4 + 200400*ep^2*mtt^2*mWW^5*s*t^4 + 468946*ep^3*mtt^2*mWW^5*s*t^4 + 524200*ep^4*mtt^2*mWW^5*s*t^4 + 226096*ep^5*mtt^2*mWW^5*s*t^4 - 420*mtt*mWW^6*s*t^4 - 6392*ep*mtt*mWW^6*s*t^4 - 35612*ep^2*mtt*mWW^6*s*t^4 - 93252*ep^3*mtt*mWW^6*s*t^4 - 115836*ep^4*mtt*mWW^6*s*t^4 - 55152*ep^5*mtt*mWW^6*s*t^4 - 816*mWW^7*s*t^4 - 10840*ep*mWW^7*s*t^4 - 54424*ep^2*mWW^7*s*t^4 - 128712*ep^3*mWW^7*s*t^4 - 144432*ep^4*mWW^7*s*t^4 - 62016*ep^5*mWW^7*s*t^4 + 426*mtt^4*mWW^2*s^2*t^4 + 6294*ep*mtt^4*mWW^2*s^2*t^4 + 35416*ep^2*mtt^4*mWW^2*s^2*t^4 + 95616*ep^3*mtt^4*mWW^2*s^2*t^4 + 124352*ep^4*mtt^4*mWW^2*s^2*t^4 + 62496*ep^5*mtt^4*mWW^2*s^2*t^4 - 1256*mtt^3*mWW^3*s^2*t^4 - 16300*ep*mtt^3*mWW^3*s^2*t^4 - 81290*ep^2*mtt^3*mWW^3*s^2*t^4 - 195962*ep^3*mtt^3*mWW^3*s^2*t^4 - 230984*ep^4*mtt^3*mWW^3*s^2*t^4 - 107472*ep^5*mtt^3*mWW^3*s^2*t^4 + 1804*mtt^2*mWW^4*s^2*t^4 + 22500*ep*mtt^2*mWW^4*s^2*t^4 + 107646*ep^2*mtt^2*mWW^4*s^2*t^4 + 242722*ep^3*mtt^2*mWW^4*s^2*t^4 + 259872*ep^4*mtt^2*mWW^4*s^2*t^4 + 107232*ep^5*mtt^2*mWW^4*s^2*t^4 - 1544*mtt*mWW^5*s^2*t^4 - 21610*ep*mtt*mWW^5*s^2*t^4 - 116914*ep^2*mtt*mWW^5*s^2*t^4 - 293376*ep^3*mtt*mWW^5*s^2*t^4 - 342692*ep^4*mtt*mWW^5*s^2*t^4 - 150880*ep^5*mtt*mWW^5*s^2*t^4 + 570*mWW^6*s^2*t^4 + 9092*ep*mWW^6*s^2*t^4 + 54926*ep^2*mWW^6*s^2*t^4 + 150328*ep^3*mWW^6*s^2*t^4 + 188588*ep^4*mWW^6*s^2*t^4 + 88240*ep^5*mWW^6*s^2*t^4 - 276*mtt^3*mWW^2*s^3*t^4 - 3816*ep*mtt^3*mWW^2*s^3*t^4 - 20360*ep^2*mtt^3*mWW^2*s^3*t^4 - 52692*ep^3*mtt^3*mWW^2*s^3*t^4 - 66256*ep^4*mtt^3*mWW^2*s^3*t^4 - 32400*ep^5*mtt^3*mWW^2*s^3*t^4 + 844*mtt^2*mWW^3*s^3*t^4 + 11644*ep*mtt^2*mWW^3*s^3*t^4 + 61556*ep^2*mtt^2*mWW^3*s^3*t^4 + 155172*ep^3*mtt^2*mWW^3*s^3*t^4 + 187880*ep^4*mtt^2*mWW^3*s^3*t^4 + 88144*ep^5*mtt^2*mWW^3*s^3*t^4 - 860*mtt*mWW^4*s^3*t^4 - 11668*ep*mtt*mWW^4*s^3*t^4 - 60688*ep^2*mtt*mWW^4*s^3*t^4 - 148664*ep^3*mtt*mWW^4*s^3*t^4 - 173152*ep^4*mtt*mWW^4*s^3*t^4 - 77824*ep^5*mtt*mWW^4*s^3*t^4 + 292*mWW^5*s^3*t^4 + 3936*ep*mWW^5*s^3*t^4 + 20356*ep^2*mWW^5*s^3*t^4 + 48872*ep^3*mWW^5*s^3*t^4 + 54984*ep^4*mWW^5*s^3*t^4 + 23616*ep^5*mWW^5*s^3*t^4 + 64*mtt^2*mWW^2*s^4*t^4 + 864*ep*mtt^2*mWW^2*s^4*t^4 + 4480*ep^2*mtt^2*mWW^2*s^4*t^4 + 11136*ep^3*mtt^2*mWW^2*s^4*t^4 + 13312*ep^4*mtt^2*mWW^2*s^4*t^4 + 6144*ep^5*mtt^2*mWW^2*s^4*t^4 - 128*mtt*mWW^3*s^4*t^4 - 1768*ep*mtt*mWW^3*s^4*t^4 - 9200*ep^2*mtt*mWW^3*s^4*t^4 - 22792*ep^3*mtt*mWW^3*s^4*t^4 - 27104*ep^4*mtt*mWW^3*s^4*t^4 - 12448*ep^5*mtt*mWW^3*s^4*t^4 + 64*mWW^4*s^4*t^4 + 904*ep*mWW^4*s^4*t^4 + 4720*ep^2*mWW^4*s^4*t^4 + 11656*ep^3*mWW^4*s^4*t^4 + 13792*ep^4*mWW^4*s^4*t^4 + 6304*ep^5*mWW^4*s^4*t^4 + 36*mtt^6*mWW*t^5 + 384*ep*mtt^6*mWW*t^5 + 1548*ep^2*mtt^6*mWW*t^5 + 2976*ep^3*mtt^6*mWW*t^5 + 2736*ep^4*mtt^6*mWW*t^5 + 960*ep^5*mtt^6*mWW*t^5 - 786*mtt^5*mWW^2*t^5 - 10182*ep*mtt^5*mWW^2*t^5 - 50976*ep^2*mtt^5*mWW^2*t^5 - 123324*ep^3*mtt^5*mWW^2*t^5 - 144600*ep^4*mtt^5*mWW^2*t^5 - 65952*ep^5*mtt^5*mWW^2*t^5 - 876*mtt^4*mWW^3*t^5 - 7902*ep*mtt^4*mWW^3*t^5 - 23544*ep^2*mtt^4*mWW^3*t^5 - 22974*ep^3*mtt^4*mWW^3*t^5 + 7644*ep^4*mtt^4*mWW^3*t^5 + 17232*ep^5*mtt^4*mWW^3*t^5 + 1686*mtt^3*mWW^4*t^5 + 18816*ep*mtt^3*mWW^4*t^5 + 79788*ep^2*mtt^3*mWW^4*t^5 + 161322*ep^3*mtt^3*mWW^4*t^5 + 155532*ep^4*mtt^3*mWW^4*t^5 + 56976*ep^5*mtt^3*mWW^4*t^5 + 1782*mtt^2*mWW^5*t^5 + 19320*ep*mtt^2*mWW^5*t^5 + 79866*ep^2*mtt^2*mWW^5*t^5 + 159528*ep^3*mtt^2*mWW^5*t^5 + 155448*ep^4*mtt^2*mWW^5*t^5 + 59616*ep^5*mtt^2*mWW^5*t^5 - 1404*mtt*mWW^6*t^5 - 15504*ep*mtt*mWW^6*t^5 - 65328*ep^2*mtt*mWW^6*t^5 - 132612*ep^3*mtt*mWW^6*t^5 - 130584*ep^4*mtt*mWW^6*t^5 - 50208*ep^5*mtt*mWW^6*t^5 - 438*mWW^7*t^5 - 4932*ep*mWW^7*t^5 - 21354*ep^2*mWW^7*t^5 - 44916*ep^3*mWW^7*t^5 - 46176*ep^4*mWW^7*t^5 - 18624*ep^5*mWW^7*t^5 - 120*mtt^5*mWW*s*t^5 - 1364*ep*mtt^5*mWW*s*t^5 - 5888*ep^2*mtt^5*mWW*s*t^5 - 12076*ep^3*mtt^5*mWW*s*t^5 - 11752*ep^4*mtt^5*mWW*s*t^5 - 4320*ep^5*mtt^5*mWW*s*t^5 + 1772*mtt^4*mWW^2*s*t^5 + 24678*ep*mtt^4*mWW^2*s*t^5 + 131032*ep^2*mtt^4*mWW^2*s*t^5 + 331990*ep^3*mtt^4*mWW^2*s*t^5 + 403472*ep^4*mtt^4*mWW^2*s*t^5 + 189136*ep^5*mtt^4*mWW^2*s*t^5 - 120*mtt^3*mWW^3*s*t^5 - 4228*ep*mtt^3*mWW^3*s*t^5 - 35714*ep^2*mtt^3*mWW^3*s*t^5 - 124130*ep^3*mtt^3*mWW^3*s*t^5 - 192536*ep^4*mtt^3*mWW^3*s*t^5 - 110032*ep^5*mtt^3*mWW^3*s*t^5 - 2912*mtt^2*mWW^4*s*t^5 - 38602*ep*mtt^2*mWW^4*s*t^5 - 193098*ep^2*mtt^2*mWW^4*s*t^5 - 455368*ep^3*mtt^2*mWW^4*s*t^5 - 507412*ep^4*mtt^2*mWW^4*s*t^5 - 214528*ep^5*mtt^2*mWW^4*s*t^5 - 304*mtt*mWW^5*s*t^5 - 2836*ep*mtt*mWW^5*s*t^5 - 8444*ep^2*mtt*mWW^5*s*t^5 - 5124*ep^3*mtt*mWW^5*s*t^5 + 12076*ep^4*mtt*mWW^5*s*t^5 + 12992*ep^5*mtt*mWW^5*s*t^5 + 1684*mWW^6*s*t^5 + 22232*ep*mWW^6*s*t^5 + 111212*ep^2*mWW^6*s*t^5 + 262608*ep^3*mWW^6*s*t^5 + 294352*ep^4*mWW^6*s*t^5 + 126272*ep^5*mWW^6*s*t^5 + 132*mtt^4*mWW*s^2*t^5 + 1576*ep*mtt^4*mWW*s^2*t^5 + 7132*ep^2*mtt^4*mWW*s^2*t^5 + 15224*ep^3*mtt^4*mWW*s^2*t^5 + 15296*ep^4*mtt^4*mWW*s^2*t^5 + 5760*ep^5*mtt^4*mWW*s^2*t^5 - 1114*mtt^3*mWW^2*s^2*t^5 - 16098*ep*mtt^3*mWW^2*s^2*t^5 - 88748*ep^2*mtt^3*mWW^2*s^2*t^5 - 232644*ep^3*mtt^3*mWW^2*s^2*t^5 - 291264*ep^4*mtt^3*mWW^2*s^2*t^5 - 140016*ep^5*mtt^3*mWW^2*s^2*t^5 + 1054*mtt^2*mWW^3*s^2*t^5 + 15621*ep*mtt^2*mWW^3*s^2*t^5 + 88048*ep^2*mtt^2*mWW^3*s^2*t^5 + 239571*ep^3*mtt^2*mWW^3*s^2*t^5 + 315462*ep^4*mtt^2*mWW^3*s^2*t^5 + 160616*ep^5*mtt^2*mWW^3*s^2*t^5 + 706*mtt*mWW^4*s^2*t^5 + 10803*ep*mtt*mWW^4*s^2*t^5 + 62334*ep^2*mtt*mWW^4*s^2*t^5 + 160163*ep^3*mtt*mWW^4*s^2*t^5 + 184138*ep^4*mtt*mWW^4*s^2*t^5 + 76440*ep^5*mtt*mWW^4*s^2*t^5 - 778*mWW^5*s^2*t^5 - 11866*ep*mWW^5*s^2*t^5 - 68442*ep^2*mWW^5*s^2*t^5 - 181306*ep^3*mWW^5*s^2*t^5 - 222336*ep^4*mWW^5*s^2*t^5 - 102224*ep^5*mWW^5*s^2*t^5 - 48*mtt^3*mWW*s^3*t^5 - 596*ep*mtt^3*mWW*s^3*t^5 - 2792*ep^2*mtt^3*mWW*s^3*t^5 - 6124*ep^3*mtt^3*mWW*s^3*t^5 - 6280*ep^4*mtt^3*mWW*s^3*t^5 - 2400*ep^5*mtt^3*mWW*s^3*t^5 + 128*mtt^2*mWW^2*s^3*t^5 + 1764*ep*mtt^2*mWW^2*s^3*t^5 + 9400*ep^2*mtt^2*mWW^2*s^3*t^5 + 24612*ep^3*mtt^2*mWW^2*s^3*t^5 + 31464*ep^4*mtt^2*mWW^2*s^3*t^5 + 15552*ep^5*mtt^2*mWW^2*s^3*t^5 - 112*mtt*mWW^3*s^3*t^5 - 1770*ep*mtt*mWW^3*s^3*t^5 - 10604*ep^2*mtt*mWW^3*s^3*t^5 - 31158*ep^3*mtt*mWW^3*s^3*t^5 - 44124*ep^4*mtt*mWW^3*s^3*t^5 - 23712*ep^5*mtt*mWW^3*s^3*t^5 + 32*mWW^4*s^3*t^5 + 578*ep*mWW^4*s^3*t^5 + 3780*ep^2*mWW^4*s^3*t^5 + 11998*ep^3*mWW^4*s^3*t^5 + 18076*ep^4*mWW^4*s^3*t^5 + 10176*ep^5*mWW^4*s^3*t^5 + 240*mtt^5*mWW*t^6 + 2820*ep*mtt^5*mWW*t^6 + 12792*ep^2*mtt^5*mWW*t^6 + 28188*ep^3*mtt^5*mWW*t^6 + 30312*ep^4*mtt^5*mWW*t^6 + 12768*ep^5*mtt^5*mWW*t^6 + 2046*mtt^4*mWW^2*t^6 + 24480*ep*mtt^4*mWW^2*t^6 + 113178*ep^2*mtt^4*mWW^2*t^6 + 254004*ep^3*mtt^4*mWW^2*t^6 + 277824*ep^4*mtt^4*mWW^2*t^6 + 118848*ep^5*mtt^4*mWW^2*t^6 - 1560*mtt^3*mWW^3*t^6 - 20340*ep*mtt^3*mWW^3*t^6 - 102426*ep^2*mtt^3*mWW^3*t^6 - 248994*ep^3*mtt^3*mWW^3*t^6 - 293076*ep^4*mtt^3*mWW^3*t^6 - 134064*ep^5*mtt^3*mWW^3*t^6 - 3012*mtt^2*mWW^4*t^6 - 32922*ep*mtt^2*mWW^4*t^6 - 136542*ep^2*mtt^2*mWW^4*t^6 - 270564*ep^3*mtt^2*mWW^4*t^6 - 256896*ep^4*mtt^2*mWW^4*t^6 - 93504*ep^5*mtt^2*mWW^4*t^6 + 1320*mtt*mWW^5*t^6 + 15228*ep*mtt*mWW^5*t^6 + 67368*ep^2*mtt*mWW^5*t^6 + 143652*ep^3*mtt*mWW^5*t^6 + 148248*ep^4*mtt*mWW^5*t^6 + 59424*ep^5*mtt*mWW^5*t^6 + 966*mWW^6*t^6 + 10734*ep*mWW^6*t^6 + 45630*ep^2*mWW^6*t^6 + 93714*ep^3*mWW^6*t^6 + 93588*ep^4*mWW^6*t^6 + 36528*ep^5*mWW^6*t^6 - 476*mtt^4*mWW*s*t^6 - 6360*ep*mtt^4*mWW*s*t^6 - 32572*ep^2*mtt^4*mWW*s*t^6 - 79824*ep^3*mtt^4*mWW*s*t^6 - 94032*ep^4*mtt^4*mWW*s*t^6 - 42816*ep^5*mtt^4*mWW*s*t^6 - 2788*mtt^3*mWW^2*s*t^6 - 36562*ep*mtt^3*mWW^2*s*t^6 - 183200*ep^2*mtt^3*mWW^2*s*t^6 - 438002*ep^3*mtt^3*mWW^2*s*t^6 - 501864*ep^4*mtt^3*mWW^2*s*t^6 - 221664*ep^5*mtt^3*mWW^2*s*t^6 + 4612*mtt^2*mWW^3*s*t^6 + 61282*ep*mtt^2*mWW^3*s*t^6 + 311736*ep^2*mtt^2*mWW^3*s*t^6 + 758750*ep^3*mtt^2*mWW^3*s*t^6 + 887772*ep^4*mtt^2*mWW^3*s*t^6 + 401488*ep^5*mtt^2*mWW^3*s*t^6 + 1044*mtt*mWW^4*s*t^6 + 12844*ep*mtt*mWW^4*s*t^6 + 58736*ep^2*mtt*mWW^4*s*t^6 + 122172*ep^3*mtt*mWW^4*s*t^6 + 113276*ep^4*mtt*mWW^4*s*t^6 + 36048*ep^5*mtt*mWW^4*s*t^6 - 2392*mWW^5*s*t^6 - 31144*ep*mWW^5*s*t^6 - 154232*ep^2*mWW^5*s*t^6 - 361920*ep^3*mWW^5*s*t^6 - 404000*ep^4*mWW^5*s*t^6 - 172672*ep^5*mWW^5*s*t^6 + 172*mtt^3*mWW*s^2*t^6 + 2720*ep*mtt^3*mWW*s^2*t^6 + 16004*ep^2*mtt^3*mWW*s^2*t^6 + 43720*ep^3*mtt^3*mWW*s^2*t^6 + 56136*ep^4*mtt^3*mWW*s^2*t^6 + 27408*ep^5*mtt^3*mWW*s^2*t^6 + 804*mtt^2*mWW^2*s^2*t^6 + 10732*ep*mtt^2*mWW^2*s^2*t^6 + 54684*ep^2*mtt^2*mWW^2*s^2*t^6 + 131168*ep^3*mtt^2*mWW^2*s^2*t^6 + 148632*ep^4*mtt^2*mWW^2*s^2*t^6 + 64080*ep^5*mtt^2*mWW^2*s^2*t^6 - 2124*mtt*mWW^3*s^2*t^6 - 29603*ep*mtt*mWW^3*s^2*t^6 - 157194*ep^2*mtt*mWW^3*s^2*t^6 - 392773*ep^3*mtt*mWW^3*s^2*t^6 - 464382*ep^4*mtt*mWW^3*s^2*t^6 - 209544*ep^5*mtt*mWW^3*s^2*t^6 + 1148*mWW^4*s^2*t^6 + 16139*ep*mWW^4*s^2*t^6 + 86398*ep^2*mWW^4*s^2*t^6 + 217549*ep^3*mWW^4*s^2*t^6 + 259182*ep^4*mWW^4*s^2*t^6 + 117864*ep^5*mWW^4*s^2*t^6 + 64*mtt^2*mWW*s^3*t^6 + 784*ep*mtt^2*mWW*s^3*t^6 + 3608*ep^2*mtt^2*mWW*s^3*t^6 + 7736*ep^3*mtt^2*mWW*s^3*t^6 + 7728*ep^4*mtt^2*mWW*s^3*t^6 + 2880*ep^5*mtt^2*mWW*s^3*t^6 - 128*mtt*mWW^2*s^3*t^6 - 1568*ep*mtt*mWW^2*s^3*t^6 - 7216*ep^2*mtt*mWW^2*s^3*t^6 - 15472*ep^3*mtt*mWW^2*s^3*t^6 - 15456*ep^4*mtt*mWW^2*s^3*t^6 - 5760*ep^5*mtt*mWW^2*s^3*t^6 + 64*mWW^3*s^3*t^6 + 784*ep*mWW^3*s^3*t^6 + 3608*ep^2*mWW^3*s^3*t^6 + 7736*ep^3*mWW^3*s^3*t^6 + 7728*ep^4*mWW^3*s^3*t^6 + 2880*ep^5*mWW^3*s^3*t^6 - 72*mtt^5*t^7 - 804*ep*mtt^5*t^7 - 3444*ep^2*mtt^5*t^7 - 7152*ep^3*mtt^5*t^7 - 7248*ep^4*mtt^5*t^7 - 2880*ep^5*mtt^5*t^7 - 948*mtt^4*mWW*t^7 - 10812*ep*mtt^4*mWW*t^7 - 47400*ep^2*mtt^4*mWW*t^7 - 100704*ep^3*mtt^4*mWW*t^7 - 104256*ep^4*mtt^4*mWW*t^7 - 42240*ep^5*mtt^4*mWW*t^7 - 882*mtt^3*mWW^2*t^7 - 10512*ep*mtt^3*mWW^2*t^7 - 48282*ep^2*mtt^3*mWW^2*t^7 - 107292*ep^3*mtt^3*mWW^2*t^7 - 115824*ep^4*mtt^3*mWW^2*t^7 - 48768*ep^5*mtt^3*mWW^2*t^7 + 3558*mtt^2*mWW^3*t^7 + 41541*ep*mtt^2*mWW^3*t^7 + 186900*ep^2*mtt^2*mWW^3*t^7 + 407727*ep^3*mtt^2*mWW^3*t^7 + 433314*ep^4*mtt^2*mWW^3*t^7 + 180120*ep^5*mtt^2*mWW^3*t^7 - 318*mtt*mWW^4*t^7 - 4413*ep*mtt*mWW^4*t^7 - 23436*ep^2*mtt*mWW^4*t^7 - 59463*ep^3*mtt*mWW^4*t^7 - 72402*ep^4*mtt*mWW^4*t^7 - 34008*ep^5*mtt*mWW^4*t^7 - 1338*mWW^5*t^7 - 15000*ep*mWW^5*t^7 - 64338*ep^2*mWW^5*t^7 - 133116*ep^3*mWW^5*t^7 - 133584*ep^4*mWW^5*t^7 - 52224*ep^5*mWW^5*t^7 + 168*mtt^4*s*t^7 + 2044*ep*mtt^4*s*t^7 + 9576*ep^2*mtt^4*s*t^7 + 21644*ep^3*mtt^4*s*t^7 + 23688*ep^4*mtt^4*s*t^7 + 10080*ep^5*mtt^4*s*t^7 + 1324*mtt^3*mWW*s*t^7 + 16800*ep*mtt^3*mWW*s*t^7 + 81676*ep^2*mtt^3*mWW*s*t^7 + 190008*ep^3*mtt^3*mWW*s*t^7 + 212416*ep^4*mtt^3*mWW*s*t^7 + 91776*ep^5*mtt^3*mWW*s*t^7 - 820*mtt^2*mWW^2*s*t^7 - 9936*ep*mtt^2*mWW^2*s*t^7 - 46552*ep^2*mtt^2*mWW^2*s*t^7 - 105932*ep^3*mtt^2*mWW^2*s*t^7 - 117696*ep^4*mtt^2*mWW^2*s*t^7 - 51264*ep^5*mtt^2*mWW^2*s*t^7 - 3004*mtt*mWW^3*s*t^7 - 38736*ep*mtt*mWW^3*s*t^7 - 190466*ep^2*mtt*mWW^3*s*t^7 - 445270*ep^3*mtt*mWW^3*s*t^7 - 496988*ep^4*mtt*mWW^3*s*t^7 - 213136*ep^5*mtt*mWW^3*s*t^7 + 2332*mWW^4*s*t^7 + 29816*ep*mWW^4*s*t^7 + 145670*ep^2*mWW^4*s*t^7 + 339298*ep^3*mWW^4*s*t^7 + 378316*ep^4*mWW^4*s*t^7 + 162448*ep^5*mWW^4*s*t^7 - 96*mtt^3*s^2*t^7 - 1240*ep*mtt^3*s^2*t^7 - 6132*ep^2*mtt^3*s^2*t^7 - 14492*ep^3*mtt^3*s^2*t^7 - 16440*ep^4*mtt^3*s^2*t^7 - 7200*ep^5*mtt^3*s^2*t^7 - 304*mtt^2*mWW*s^2*t^7 - 4224*ep*mtt^2*mWW*s^2*t^7 - 22220*ep^2*mtt^2*mWW*s^2*t^7 - 54756*ep^3*mtt^2*mWW*s^2*t^7 - 63672*ep^4*mtt^2*mWW*s^2*t^7 - 28224*ep^5*mtt^2*mWW*s^2*t^7 + 896*mtt*mWW^2*s^2*t^7 + 12168*ep*mtt*mWW^2*s^2*t^7 + 62836*ep^2*mtt*mWW^2*s^2*t^7 + 152988*ep^3*mtt*mWW^2*s^2*t^7 + 176664*ep^4*mtt*mWW^2*s^2*t^7 + 78048*ep^5*mtt*mWW^2*s^2*t^7 - 496*mWW^3*s^2*t^7 - 6704*ep*mWW^3*s^2*t^7 - 34484*ep^2*mWW^3*s^2*t^7 - 83740*ep^3*mWW^3*s^2*t^7 - 96552*ep^4*mWW^3*s^2*t^7 - 42624*ep^5*mWW^3*s^2*t^7 + 240*mtt^4*t^8 + 2664*ep*mtt^4*t^8 + 11328*ep^2*mtt^4*t^8 + 23328*ep^3*mtt^4*t^8 + 23424*ep^4*mtt^4*t^8 + 9216*ep^5*mtt^4*t^8 + 840*mtt^3*mWW*t^8 + 9516*ep*mtt^3*mWW*t^8 + 41352*ep^2*mtt^3*mWW*t^8 + 86892*ep^3*mtt^3*mWW*t^8 + 88776*ep^4*mtt^3*mWW*t^8 + 35424*ep^5*mtt^3*mWW*t^8 - 1248*mtt^2*mWW^2*t^8 - 13944*ep*mtt^2*mWW^2*t^8 - 59700*ep^2*mtt^2*mWW^2*t^8 - 123684*ep^3*mtt^2*mWW^2*t^8 - 124776*ep^4*mtt^2*mWW^2*t^8 - 49248*ep^5*mtt^2*mWW^2*t^8 - 984*mtt*mWW^3*t^8 - 11295*ep*mtt*mWW^3*t^8 - 49764*ep^2*mtt*mWW^3*t^8 - 105915*ep^3*mtt*mWW^3*t^8 - 109434*ep^4*mtt*mWW^3*t^8 - 44088*ep^5*mtt*mWW^3*t^8 + 1152*mWW^4*t^8 + 13059*ep*mWW^4*t^8 + 56784*ep^2*mWW^4*t^8 + 119379*ep^3*mWW^4*t^8 + 122010*ep^4*mWW^4*t^8 + 48696*ep^5*mWW^4*t^8 - 392*mtt^3*s*t^8 - 4732*ep*mtt^3*s*t^8 - 21952*ep^2*mtt^3*s*t^8 - 49028*ep^3*mtt^3*s*t^8 - 52920*ep^4*mtt^3*s*t^8 - 22176*ep^5*mtt^3*s*t^8 - 280*mtt^2*mWW*s*t^8 - 3700*ep*mtt^2*mWW*s*t^8 - 18464*ep^2*mtt^2*mWW*s*t^8 - 43340*ep^3*mtt^2*mWW*s*t^8 - 48168*ep^4*mtt^2*mWW*s*t^8 - 20448*ep^5*mtt^2*mWW*s*t^8 + 1736*mtt*mWW^2*s*t^8 + 21596*ep*mtt*mWW^2*s*t^8 + 102784*ep^2*mtt*mWW^2*s*t^8 + 233764*ep^3*mtt*mWW^2*s*t^8 + 255096*ep^4*mtt*mWW^2*s*t^8 + 107424*ep^5*mtt*mWW^2*s*t^8 - 1064*mWW^3*s*t^8 - 13164*ep*mWW^3*s*t^8 - 62368*ep^2*mWW^3*s*t^8 - 141396*ep^3*mWW^3*s*t^8 - 154008*ep^4*mWW^3*s*t^8 - 64800*ep^5*mWW^3*s*t^8 + 128*mtt^2*s^2*t^8 + 1632*ep*mtt^2*s^2*t^8 + 7936*ep^2*mtt^2*s^2*t^8 + 18360*ep^3*mtt^2*s^2*t^8 + 20304*ep^4*mtt^2*s^2*t^8 + 8640*ep^5*mtt^2*s^2*t^8 - 256*mtt*mWW*s^2*t^8 - 3264*ep*mtt*mWW*s^2*t^8 - 15872*ep^2*mtt*mWW*s^2*t^8 - 36720*ep^3*mtt*mWW*s^2*t^8 - 40608*ep^4*mtt*mWW*s^2*t^8 - 17280*ep^5*mtt*mWW*s^2*t^8 + 128*mWW^2*s^2*t^8 + 1632*ep*mWW^2*s^2*t^8 + 7936*ep^2*mWW^2*s^2*t^8 + 18360*ep^3*mWW^2*s^2*t^8 + 20304*ep^4*mWW^2*s^2*t^8 + 8640*ep^5*mWW^2*s^2*t^8 - 264*mtt^3*t^9 - 2916*ep*mtt^3*t^9 - 12324*ep^2*mtt^3*t^9 - 25200*ep^3*mtt^3*t^9 - 25104*ep^4*mtt^3*t^9 - 9792*ep^5*mtt^3*t^9 + 24*mtt^2*mWW*t^9 + 204*ep*mtt^2*mWW*t^9 + 588*ep^2*mtt^2*mWW*t^9 + 696*ep^3*mtt^2*mWW*t^9 + 288*ep^4*mtt^2*mWW*t^9 + 744*mtt*mWW^2*t^9 + 8340*ep*mtt*mWW^2*t^9 + 35796*ep^2*mtt*mWW^2*t^9 + 74208*ep^3*mtt*mWW^2*t^9 + 74736*ep^4*mtt*mWW^2*t^9 + 29376*ep^5*mtt*mWW^2*t^9 - 504*mWW^3*t^9 - 5628*ep*mWW^3*t^9 - 24060*ep^2*mWW^3*t^9 - 49704*ep^3*mWW^3*t^9 - 49920*ep^4*mWW^3*t^9 - 19584*ep^5*mWW^3*t^9 + 224*mtt^2*s*t^9 + 2688*ep*mtt^2*s*t^9 + 12376*ep^2*mtt^2*s*t^9 + 27384*ep^3*mtt^2*s*t^9 + 29232*ep^4*mtt^2*s*t^9 + 12096*ep^5*mtt^2*s*t^9 - 448*mtt*mWW*s*t^9 - 5376*ep*mtt*mWW*s*t^9 - 24752*ep^2*mtt*mWW*s*t^9 - 54768*ep^3*mtt*mWW*s*t^9 - 58464*ep^4*mtt*mWW*s*t^9 - 24192*ep^5*mtt*mWW*s*t^9 + 224*mWW^2*s*t^9 + 2688*ep*mWW^2*s*t^9 + 12376*ep^2*mWW^2*s*t^9 + 27384*ep^3*mWW^2*s*t^9 + 29232*ep^4*mWW^2*s*t^9 + 12096*ep^5*mWW^2*s*t^9 + 96*mtt^2*t^10 + 1056*ep*mtt^2*t^10 + 4440*ep^2*mtt^2*t^10 + 9024*ep^3*mtt^2*t^10 + 8928*ep^4*mtt^2*t^10 + 3456*ep^5*mtt^2*t^10 - 192*mtt*mWW*t^10 - 2112*ep*mtt*mWW*t^10 - 8880*ep^2*mtt*mWW*t^10 - 18048*ep^3*mtt*mWW*t^10 - 17856*ep^4*mtt*mWW*t^10 - 6912*ep^5*mtt*mWW*t^10 + 96*mWW^2*t^10 + 1056*ep*mWW^2*t^10 + 4440*ep^2*mWW^2*t^10 + 9024*ep^3*mWW^2*t^10 + 8928*ep^4*mWW^2*t^10 + 3456*ep^5*mWW^2*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*(-mtt + s)*(-mtt + mWW + s)*t*(-mtt + t)*(-mWW + t)^4*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (72*ep*mtt^9*mWW^6*s^2 + 60*ep^2*mtt^9*mWW^6*s^2 - 784*ep^3*mtt^9*mWW^6*s^2 - 1692*ep^4*mtt^9*mWW^6*s^2 - 920*ep^5*mtt^9*mWW^6*s^2 - 240*ep*mtt^8*mWW^7*s^2 - 244*ep^2*mtt^8*mWW^7*s^2 + 2496*ep^3*mtt^8*mWW^7*s^2 + 5596*ep^4*mtt^8*mWW^7*s^2 + 3096*ep^5*mtt^8*mWW^7*s^2 + 248*ep*mtt^7*mWW^8*s^2 + 380*ep^2*mtt^7*mWW^8*s^2 - 2208*ep^3*mtt^7*mWW^8*s^2 - 5564*ep^4*mtt^7*mWW^8*s^2 - 3224*ep^5*mtt^7*mWW^8*s^2 - 32*ep*mtt^6*mWW^9*s^2 - 276*ep^2*mtt^6*mWW^9*s^2 - 432*ep^3*mtt^6*mWW^9*s^2 + 156*ep^4*mtt^6*mWW^9*s^2 + 344*ep^5*mtt^6*mWW^9*s^2 - 72*ep*mtt^5*mWW^10*s^2 + 84*ep^2*mtt^5*mWW^10*s^2 + 1328*ep^3*mtt^5*mWW^10*s^2 + 2316*ep^4*mtt^5*mWW^10*s^2 + 1144*ep^5*mtt^5*mWW^10*s^2 + 16*ep*mtt^4*mWW^11*s^2 + 4*ep^2*mtt^4*mWW^11*s^2 - 288*ep^3*mtt^4*mWW^11*s^2 - 652*ep^4*mtt^4*mWW^11*s^2 - 376*ep^5*mtt^4*mWW^11*s^2 + 8*ep*mtt^3*mWW^12*s^2 - 12*ep^2*mtt^3*mWW^12*s^2 - 128*ep^3*mtt^3*mWW^12*s^2 - 180*ep^4*mtt^3*mWW^12*s^2 - 72*ep^5*mtt^3*mWW^12*s^2 + 4*ep^2*mtt^2*mWW^13*s^2 + 16*ep^3*mtt^2*mWW^13*s^2 + 20*ep^4*mtt^2*mWW^13*s^2 + 8*ep^5*mtt^2*mWW^13*s^2 - 288*ep*mtt^8*mWW^6*s^3 - 96*ep^2*mtt^8*mWW^6*s^3 + 2968*ep^3*mtt^8*mWW^6*s^3 + 5536*ep^4*mtt^8*mWW^6*s^3 + 2760*ep^5*mtt^8*mWW^6*s^3 + 600*ep*mtt^7*mWW^7*s^3 - 308*ep^2*mtt^7*mWW^7*s^3 - 5220*ep^3*mtt^7*mWW^7*s^3 - 5096*ep^4*mtt^7*mWW^7*s^3 - 88*ep^5*mtt^7*mWW^7*s^3 - 8*ep*mtt^6*mWW^8*s^3 + 1864*ep^2*mtt^6*mWW^8*s^3 - 2696*ep^3*mtt^6*mWW^8*s^3 - 21520*ep^4*mtt^6*mWW^8*s^3 - 19448*ep^5*mtt^6*mWW^8*s^3 - 656*ep*mtt^5*mWW^9*s^3 - 2668*ep^2*mtt^5*mWW^9*s^3 + 8572*ep^3*mtt^5*mWW^9*s^3 + 35912*ep^4*mtt^5*mWW^9*s^3 + 28328*ep^5*mtt^5*mWW^9*s^3 + 336*ep*mtt^4*mWW^10*s^3 + 1360*ep^2*mtt^4*mWW^10*s^3 - 1688*ep^3*mtt^4*mWW^10*s^3 - 10304*ep^4*mtt^4*mWW^10*s^3 - 8552*ep^5*mtt^4*mWW^10*s^3 + 56*ep*mtt^3*mWW^11*s^3 - 76*ep^2*mtt^3*mWW^11*s^3 - 3436*ep^3*mtt^3*mWW^11*s^3 - 9176*ep^4*mtt^3*mWW^11*s^3 - 6472*ep^5*mtt^3*mWW^11*s^3 - 40*ep*mtt^2*mWW^12*s^3 - 56*ep^2*mtt^2*mWW^12*s^3 + 1672*ep^3*mtt^2*mWW^12*s^3 + 5040*ep^4*mtt^2*mWW^12*s^3 + 3736*ep^5*mtt^2*mWW^12*s^3 - 20*ep^2*mtt*mWW^13*s^3 - 172*ep^3*mtt*mWW^13*s^3 - 392*ep^4*mtt*mWW^13*s^3 - 264*ep^5*mtt*mWW^13*s^3 + 360*ep*mtt^7*mWW^6*s^4 - 420*ep^2*mtt^7*mWW^6*s^4 - 3080*ep^3*mtt^7*mWW^6*s^4 - 2300*ep^4*mtt^7*mWW^6*s^4 - 36*ep*mtt^6*mWW^7*s^4 + 3510*ep^2*mtt^6*mWW^7*s^4 - 3520*ep^3*mtt^6*mWW^7*s^4 - 32578*ep^4*mtt^6*mWW^7*s^4 - 27600*ep^5*mtt^6*mWW^7*s^4 - 1348*ep*mtt^5*mWW^8*s^4 - 7496*ep^2*mtt^5*mWW^8*s^4 + 19064*ep^3*mtt^5*mWW^8*s^4 + 88220*ep^4*mtt^5*mWW^8*s^4 + 68408*ep^5*mtt^5*mWW^8*s^4 + 1224*ep*mtt^4*mWW^9*s^4 + 5834*ep^2*mtt^4*mWW^9*s^4 - 10752*ep^3*mtt^4*mWW^9*s^4 - 55642*ep^4*mtt^4*mWW^9*s^4 - 43880*ep^5*mtt^4*mWW^9*s^4 - 48*ep*mtt^3*mWW^10*s^4 - 1140*ep^2*mtt^3*mWW^10*s^4 - 7320*ep^3*mtt^3*mWW^10*s^4 - 14548*ep^4*mtt^3*mWW^10*s^4 - 9040*ep^5*mtt^3*mWW^10*s^4 - 164*ep*mtt^2*mWW^11*s^4 - 262*ep^2*mtt^2*mWW^11*s^4 + 6784*ep^3*mtt^2*mWW^11*s^4 + 19978*ep^4*mtt^2*mWW^11*s^4 + 14176*ep^5*mtt^2*mWW^11*s^4 + 12*ep*mtt*mWW^12*s^4 - 32*ep^2*mtt*mWW^12*s^4 - 1240*ep^3*mtt*mWW^12*s^4 - 3276*ep^4*mtt*mWW^12*s^4 - 2152*ep^5*mtt*mWW^12*s^4 + 6*ep^2*mWW^13*s^4 + 64*ep^3*mWW^13*s^4 + 146*ep^4*mWW^13*s^4 + 88*ep^5*mWW^13*s^4 + 1440*ep^2*mtt^6*mWW^6*s^5 - 1680*ep^3*mtt^6*mWW^6*s^5 - 12320*ep^4*mtt^6*mWW^6*s^5 - 9200*ep^5*mtt^6*mWW^6*s^5 - 1092*ep*mtt^5*mWW^7*s^5 - 6398*ep^2*mtt^5*mWW^7*s^5 + 16872*ep^3*mtt^5*mWW^7*s^5 + 73130*ep^4*mtt^5*mWW^7*s^5 + 53040*ep^5*mtt^5*mWW^7*s^5 + 1712*ep*mtt^4*mWW^8*s^5 + 8414*ep^2*mtt^4*mWW^8*s^5 - 20128*ep^3*mtt^4*mWW^8*s^5 - 90134*ep^4*mtt^4*mWW^8*s^5 - 66616*ep^5*mtt^4*mWW^8*s^5 - 424*ep*mtt^3*mWW^9*s^5 - 3340*ep^2*mtt^3*mWW^9*s^5 - 2560*ep^3*mtt^3*mWW^9*s^5 + 9188*ep^4*mtt^3*mWW^9*s^5 + 9120*ep^5*mtt^3*mWW^9*s^5 - 240*ep*mtt^2*mWW^10*s^5 - 212*ep^2*mtt^2*mWW^10*s^5 + 10240*ep^3*mtt^2*mWW^10*s^5 + 28052*ep^4*mtt^2*mWW^10*s^5 + 18848*ep^5*mtt^2*mWW^10*s^5 + 44*ep*mtt*mWW^11*s^5 + 74*ep^2*mtt*mWW^11*s^5 - 2984*ep^3*mtt*mWW^11*s^5 - 8462*ep^4*mtt*mWW^11*s^5 - 5520*ep^5*mtt*mWW^11*s^5 + 22*ep^2*mWW^12*s^5 + 240*ep^3*mWW^12*s^5 + 546*ep^4*mWW^12*s^5 + 328*ep^5*mWW^12*s^5 - 360*ep*mtt^5*mWW^6*s^6 - 1740*ep^2*mtt^5*mWW^6*s^6 + 5600*ep^3*mtt^5*mWW^6*s^6 + 20780*ep^4*mtt^5*mWW^6*s^6 + 13800*ep^5*mtt^5*mWW^6*s^6 + 1092*ep*mtt^4*mWW^7*s^6 + 4874*ep^2*mtt^4*mWW^7*s^6 - 14736*ep^3*mtt^4*mWW^7*s^6 - 56902*ep^4*mtt^4*mWW^7*s^6 - 39080*ep^5*mtt^4*mWW^7*s^6 - 580*ep*mtt^3*mWW^8*s^6 - 3652*ep^2*mtt^3*mWW^8*s^6 + 4544*ep^3*mtt^3*mWW^8*s^6 + 28408*ep^4*mtt^3*mWW^8*s^6 + 21200*ep^5*mtt^3*mWW^8*s^6 - 148*ep*mtt^2*mWW^9*s^6 + 280*ep^2*mtt^2*mWW^9*s^6 + 6832*ep^3*mtt^2*mWW^9*s^6 + 15564*ep^4*mtt^2*mWW^9*s^6 + 9472*ep^5*mtt^2*mWW^9*s^6 + 60*ep*mtt*mWW^10*s^6 + 208*ep^2*mtt*mWW^10*s^6 - 3280*ep^3*mtt*mWW^10*s^6 - 9764*ep^4*mtt*mWW^10*s^6 - 6360*ep^5*mtt*mWW^10*s^6 + 30*ep^2*mWW^11*s^6 + 336*ep^3*mWW^11*s^6 + 762*ep^4*mWW^11*s^6 + 456*ep^5*mWW^11*s^6 + 288*ep*mtt^4*mWW^6*s^7 + 960*ep^2*mtt^4*mWW^6*s^7 - 3976*ep^3*mtt^4*mWW^6*s^7 - 12928*ep^4*mtt^4*mWW^6*s^7 - 8280*ep^5*mtt^4*mWW^6*s^7 - 324*ep*mtt^3*mWW^7*s^7 - 1590*ep^2*mtt^3*mWW^7*s^7 + 4060*ep^3*mtt^3*mWW^7*s^7 + 16630*ep^4*mtt^3*mWW^7*s^7 + 11304*ep^5*mtt^3*mWW^7*s^7 - 32*ep*mtt^2*mWW^8*s^7 + 446*ep^2*mtt^2*mWW^8*s^7 + 1768*ep^3*mtt^2*mWW^8*s^7 + 1690*ep^4*mtt^2*mWW^8*s^7 + 400*ep^5*mtt^2*mWW^8*s^7 + 36*ep*mtt*mWW^9*s^7 + 166*ep^2*mtt*mWW^9*s^7 - 1708*ep^3*mtt*mWW^9*s^7 - 5286*ep^4*mtt*mWW^9*s^7 - 3448*ep^5*mtt*mWW^9*s^7 + 18*ep^2*mWW^10*s^7 + 208*ep^3*mWW^10*s^7 + 470*ep^4*mWW^10*s^7 + 280*ep^5*mWW^10*s^7 - 72*ep*mtt^3*mWW^6*s^8 - 204*ep^2*mtt^3*mWW^6*s^8 + 952*ep^3*mtt^3*mWW^6*s^8 + 2924*ep^4*mtt^3*mWW^6*s^8 + 1840*ep^5*mtt^3*mWW^6*s^8 + 156*ep^2*mtt^2*mWW^7*s^8 + 48*ep^3*mtt^2*mWW^7*s^8 - 780*ep^4*mtt^2*mWW^7*s^8 - 672*ep^5*mtt^2*mWW^7*s^8 + 8*ep*mtt*mWW^8*s^8 + 44*ep^2*mtt*mWW^8*s^8 - 344*ep^3*mtt*mWW^8*s^8 - 1100*ep^4*mtt*mWW^8*s^8 - 720*ep^5*mtt*mWW^8*s^8 + 4*ep^2*mWW^9*s^8 + 48*ep^3*mWW^9*s^8 + 108*ep^4*mWW^9*s^8 + 64*ep^5*mWW^9*s^8 - 24*ep*mtt^13*mWW^3*t - 352*ep^2*mtt^13*mWW^3*t - 1720*ep^3*mtt^13*mWW^3*t - 3344*ep^4*mtt^13*mWW^3*t - 2240*ep^5*mtt^13*mWW^3*t + 172*ep*mtt^12*mWW^4*t + 2432*ep^2*mtt^12*mWW^4*t + 11708*ep^3*mtt^12*mWW^4*t + 22776*ep^4*mtt^12*mWW^4*t + 15392*ep^5*mtt^12*mWW^4*t - 516*ep*mtt^11*mWW^5*t - 7088*ep^2*mtt^11*mWW^5*t - 33764*ep^3*mtt^11*mWW^5*t - 65960*ep^4*mtt^11*mWW^5*t - 45152*ep^5*mtt^11*mWW^5*t + 828*ep*mtt^10*mWW^6*t + 11136*ep^2*mtt^10*mWW^6*t + 52796*ep^3*mtt^10*mWW^6*t + 104184*ep^4*mtt^10*mWW^6*t + 72736*ep^5*mtt^10*mWW^6*t - 740*ep*mtt^9*mWW^7*t - 9840*ep^2*mtt^9*mWW^7*t - 46900*ep^3*mtt^9*mWW^7*t - 94600*ep^4*mtt^9*mWW^7*t - 68320*ep^5*mtt^9*mWW^7*t + 324*ep*mtt^8*mWW^8*t + 4352*ep^2*mtt^8*mWW^8*t + 21460*ep^3*mtt^8*mWW^8*t + 45864*ep^4*mtt^8*mWW^8*t + 35680*ep^5*mtt^8*mWW^8*t - 12*ep*mtt^7*mWW^9*t - 272*ep^2*mtt^7*mWW^9*t - 2188*ep^3*mtt^7*mWW^9*t - 7096*ep^4*mtt^7*mWW^9*t - 7712*ep^5*mtt^7*mWW^9*t - 44*ep*mtt^6*mWW^10*t - 512*ep^2*mtt^6*mWW^10*t - 1996*ep^3*mtt^6*mWW^10*t - 2840*ep^4*mtt^6*mWW^10*t - 928*ep^5*mtt^6*mWW^10*t + 12*ep*mtt^5*mWW^11*t + 144*ep^2*mtt^5*mWW^11*t + 604*ep^3*mtt^5*mWW^11*t + 1016*ep^4*mtt^5*mWW^11*t + 544*ep^5*mtt^5*mWW^11*t + 120*ep*mtt^12*mWW^3*s*t + 1904*ep^2*mtt^12*mWW^3*s*t + 9704*ep^3*mtt^12*mWW^3*s*t + 19312*ep^4*mtt^12*mWW^3*s*t + 13120*ep^5*mtt^12*mWW^3*s*t + 24*mtt^11*mWW^4*s*t - 508*ep*mtt^11*mWW^4*s*t - 11280*ep^2*mtt^11*mWW^4*s*t - 61692*ep^3*mtt^11*mWW^4*s*t - 127088*ep^4*mtt^11*mWW^4*s*t - 88576*ep^5*mtt^11*mWW^4*s*t - 148*mtt^10*mWW^5*s*t + 554*ep*mtt^10*mWW^5*s*t + 28024*ep^2*mtt^10*mWW^5*s*t + 167238*ep^3*mtt^10*mWW^5*s*t + 358172*ep^4*mtt^10*mWW^5*s*t + 257040*ep^5*mtt^10*mWW^5*s*t + 368*mtt^9*mWW^6*s*t + 562*ep*mtt^9*mWW^6*s*t - 37620*ep^2*mtt^9*mWW^6*s*t - 249634*ep^3*mtt^9*mWW^6*s*t - 558612*ep^4*mtt^9*mWW^6*s*t - 415024*ep^5*mtt^9*mWW^6*s*t - 460*mtt^8*mWW^7*s*t - 1726*ep*mtt^8*mWW^7*s*t + 29288*ep^2*mtt^8*mWW^7*s*t + 219214*ep^3*mtt^8*mWW^7*s*t + 515660*ep^4*mtt^8*mWW^7*s*t + 400464*ep^5*mtt^8*mWW^7*s*t + 280*mtt^7*mWW^8*s*t + 1282*ep*mtt^7*mWW^8*s*t - 13076*ep^2*mtt^7*mWW^8*s*t - 108850*ep^3*mtt^7*mWW^8*s*t - 272452*ep^4*mtt^7*mWW^8*s*t - 226544*ep^5*mtt^7*mWW^8*s*t - 44*mtt^6*mWW^9*s*t - 130*ep*mtt^6*mWW^9*s*t + 2728*ep^2*mtt^6*mWW^9*s*t + 22226*ep^3*mtt^6*mWW^9*s*t + 64148*ep^4*mtt^6*mWW^9*s*t + 63792*ep^5*mtt^6*mWW^9*s*t - 32*mtt^5*mWW^10*s*t - 202*ep*mtt^5*mWW^10*s*t + 484*ep^2*mtt^5*mWW^10*s*t + 4826*ep^3*mtt^5*mWW^10*s*t + 6468*ep^4*mtt^5*mWW^10*s*t - 1424*ep^5*mtt^5*mWW^10*s*t + 12*mtt^4*mWW^11*s*t + 30*ep*mtt^4*mWW^11*s*t - 632*ep^2*mtt^4*mWW^11*s*t - 3662*ep^3*mtt^4*mWW^11*s*t - 6508*ep^4*mtt^4*mWW^11*s*t - 3280*ep^5*mtt^4*mWW^11*s*t + 18*ep*mtt^3*mWW^12*s*t + 180*ep^2*mtt^3*mWW^12*s*t + 630*ep^3*mtt^3*mWW^12*s*t + 900*ep^4*mtt^3*mWW^12*s*t + 432*ep^5*mtt^3*mWW^12*s*t - 168*ep*mtt^11*mWW^3*s^2*t - 3472*ep^2*mtt^11*mWW^3*s^2*t - 19768*ep^3*mtt^11*mWW^3*s^2*t - 41552*ep^4*mtt^11*mWW^3*s^2*t - 29120*ep^5*mtt^11*mWW^3*s^2*t - 192*mtt^10*mWW^4*s^2*t - 1036*ep*mtt^10*mWW^4*s^2*t + 15288*ep^2*mtt^10*mWW^4*s^2*t + 124364*ep^3*mtt^10*mWW^4*s^2*t + 288840*ep^4*mtt^10*mWW^4*s^2*t + 212576*ep^5*mtt^10*mWW^4*s^2*t + 1076*mtt^9*mWW^5*s^2*t + 7934*ep*mtt^9*mWW^5*s^2*t - 26568*ep^2*mtt^9*mWW^5*s^2*t - 338986*ep^3*mtt^9*mWW^5*s^2*t - 854640*ep^4*mtt^9*mWW^5*s^2*t - 656000*ep^5*mtt^9*mWW^5*s^2*t - 2404*mtt^8*mWW^6*s^2*t - 18660*ep*mtt^8*mWW^6*s^2*t + 23856*ep^2*mtt^8*mWW^6*s^2*t + 528500*ep^3*mtt^8*mWW^6*s^2*t + 1416932*ep^4*mtt^8*mWW^6*s^2*t + 1127408*ep^5*mtt^8*mWW^6*s^2*t + 2648*mtt^7*mWW^7*s^2*t + 20926*ep*mtt^7*mWW^7*s^2*t - 15704*ep^2*mtt^7*mWW^7*s^2*t - 508558*ep^3*mtt^7*mWW^7*s^2*t - 1408416*ep^4*mtt^7*mWW^7*s^2*t - 1155528*ep^5*mtt^7*mWW^7*s^2*t - 1352*mtt^6*mWW^8*s^2*t - 10532*ep*mtt^6*mWW^8*s^2*t + 13384*ep^2*mtt^6*mWW^8*s^2*t + 285088*ep^3*mtt^6*mWW^8*s^2*t + 787980*ep^4*mtt^6*mWW^8*s^2*t + 671088*ep^5*mtt^6*mWW^8*s^2*t + 100*mtt^5*mWW^9*s^2*t + 186*ep*mtt^5*mWW^9*s^2*t - 9168*ep^2*mtt^5*mWW^9*s^2*t - 60990*ep^3*mtt^5*mWW^9*s^2*t - 164296*ep^4*mtt^5*mWW^9*s^2*t - 162504*ep^5*mtt^5*mWW^9*s^2*t + 172*mtt^4*mWW^10*s^2*t + 1716*ep*mtt^4*mWW^10*s^2*t + 1280*ep^2*mtt^4*mWW^10*s^2*t - 21164*ep^3*mtt^4*mWW^10*s^2*t - 48740*ep^4*mtt^4*mWW^10*s^2*t - 22512*ep^5*mtt^4*mWW^10*s^2*t - 48*mtt^3*mWW^11*s^2*t - 270*ep*mtt^3*mWW^11*s^2*t + 1688*ep^2*mtt^3*mWW^11*s^2*t + 12486*ep^3*mtt^3*mWW^11*s^2*t + 24384*ep^4*mtt^3*mWW^11*s^2*t + 14696*ep^5*mtt^3*mWW^11*s^2*t - 96*ep*mtt^2*mWW^12*s^2*t - 560*ep^2*mtt^2*mWW^12*s^2*t - 820*ep^3*mtt^2*mWW^12*s^2*t - 212*ep^4*mtt^2*mWW^12*s^2*t + 48*ep^5*mtt^2*mWW^12*s^2*t - 24*ep^2*mtt*mWW^13*s^2*t - 152*ep^3*mtt*mWW^13*s^2*t - 280*ep^4*mtt*mWW^13*s^2*t - 152*ep^5*mtt*mWW^13*s^2*t - 168*ep*mtt^10*mWW^3*s^3*t + 560*ep^2*mtt^10*mWW^3*s^3*t + 11144*ep^3*mtt^10*mWW^3*s^3*t + 31024*ep^4*mtt^10*mWW^3*s^3*t + 24640*ep^5*mtt^10*mWW^3*s^3*t + 648*mtt^9*mWW^4*s^3*t + 7252*ep*mtt^9*mWW^4*s^3*t + 8960*ep^2*mtt^9*mWW^4*s^3*t - 106300*ep^3*mtt^9*mWW^4*s^3*t - 339648*ep^4*mtt^9*mWW^4*s^3*t - 277312*ep^5*mtt^9*mWW^4*s^3*t - 3240*mtt^8*mWW^5*s^3*t - 30792*ep*mtt^8*mWW^5*s^3*t - 40676*ep^2*mtt^8*mWW^5*s^3*t + 377964*ep^3*mtt^8*mWW^5*s^3*t + 1238472*ep^4*mtt^8*mWW^5*s^3*t + 1026112*ep^5*mtt^8*mWW^5*s^3*t + 6336*mtt^7*mWW^6*s^3*t + 56472*ep*mtt^7*mWW^6*s^3*t + 63386*ep^2*mtt^7*mWW^6*s^3*t - 725380*ep^3*mtt^7*mWW^6*s^3*t - 2323070*ep^4*mtt^7*mWW^6*s^3*t - 1934840*ep^5*mtt^7*mWW^6*s^3*t - 5892*mtt^6*mWW^7*s^3*t - 51510*ep*mtt^6*mWW^7*s^3*t - 35868*ep^2*mtt^6*mWW^7*s^3*t + 784594*ep^3*mtt^6*mWW^7*s^3*t + 2391684*ep^4*mtt^6*mWW^7*s^3*t + 1996280*ep^5*mtt^6*mWW^7*s^3*t + 2280*mtt^5*mWW^8*s^3*t + 18622*ep*mtt^5*mWW^8*s^3*t - 9782*ep^2*mtt^5*mWW^8*s^3*t - 414782*ep^3*mtt^5*mWW^8*s^3*t - 1177746*ep^4*mtt^5*mWW^8*s^3*t - 1005736*ep^5*mtt^5*mWW^8*s^3*t + 144*mtt^4*mWW^9*s^3*t + 3324*ep*mtt^4*mWW^9*s^3*t + 18024*ep^2*mtt^4*mWW^9*s^3*t + 33828*ep^3*mtt^4*mWW^9*s^3*t + 70904*ep^4*mtt^4*mWW^9*s^3*t + 102776*ep^5*mtt^4*mWW^9*s^3*t - 336*mtt^3*mWW^10*s^3*t - 3388*ep*mtt^3*mWW^10*s^3*t - 2626*ep^2*mtt^3*mWW^10*s^3*t + 51976*ep^3*mtt^3*mWW^10*s^3*t + 134766*ep^4*mtt^3*mWW^10*s^3*t + 85112*ep^5*mtt^3*mWW^10*s^3*t + 60*mtt^2*mWW^11*s^3*t + 74*ep*mtt^2*mWW^11*s^3*t - 2620*ep^2*mtt^2*mWW^11*s^3*t - 12326*ep^3*mtt^2*mWW^11*s^3*t - 21916*ep^4*mtt^2*mWW^11*s^3*t - 13592*ep^5*mtt^2*mWW^11*s^3*t + 114*ep*mtt*mWW^12*s^3*t + 606*ep^2*mtt*mWW^12*s^3*t - 1034*ep^3*mtt*mWW^12*s^3*t - 5150*ep^4*mtt*mWW^12*s^3*t - 3864*ep^5*mtt*mWW^12*s^3*t + 36*ep^2*mWW^13*s^3*t + 316*ep^3*mWW^13*s^3*t + 680*ep^4*mWW^13*s^3*t + 424*ep^5*mWW^13*s^3*t + 840*ep*mtt^9*mWW^3*s^4*t + 7280*ep^2*mtt^9*mWW^3*s^4*t + 21560*ep^3*mtt^9*mWW^3*s^4*t + 26320*ep^4*mtt^9*mWW^3*s^4*t + 11200*ep^5*mtt^9*mWW^3*s^4*t - 1200*mtt^8*mWW^4*s^4*t - 14980*ep*mtt^8*mWW^4*s^4*t - 49560*ep^2*mtt^8*mWW^4*s^4*t + 5700*ep^3*mtt^8*mWW^4*s^4*t + 219400*ep^4*mtt^8*mWW^4*s^4*t + 220640*ep^5*mtt^8*mWW^4*s^4*t + 5240*mtt^7*mWW^5*s^4*t + 51680*ep*mtt^7*mWW^5*s^4*t + 117220*ep^2*mtt^7*mWW^5*s^4*t - 294880*ep^3*mtt^7*mWW^5*s^4*t - 1291580*ep^4*mtt^7*mWW^5*s^4*t - 1126320*ep^5*mtt^7*mWW^5*s^4*t - 8680*mtt^6*mWW^6*s^4*t - 79448*ep*mtt^6*mWW^6*s^4*t - 128034*ep^2*mtt^6*mWW^6*s^4*t + 762836*ep^3*mtt^6*mWW^6*s^4*t + 2642886*ep^4*mtt^6*mWW^6*s^4*t + 2212040*ep^5*mtt^6*mWW^6*s^4*t + 6404*mtt^5*mWW^7*s^4*t + 56798*ep*mtt^5*mWW^7*s^4*t + 51372*ep^2*mtt^5*mWW^7*s^4*t - 796202*ep^3*mtt^5*mWW^7*s^4*t - 2449644*ep^4*mtt^5*mWW^7*s^4*t - 2020072*ep^5*mtt^5*mWW^7*s^4*t - 1492*mtt^4*mWW^8*s^4*t - 10224*ep*mtt^4*mWW^8*s^4*t + 18606*ep^2*mtt^4*mWW^8*s^4*t + 295276*ep^3*mtt^4*mWW^8*s^4*t + 806610*ep^4*mtt^4*mWW^8*s^4*t + 696184*ep^5*mtt^4*mWW^8*s^4*t - 532*mtt^3*mWW^9*s^4*t - 6860*ep*mtt^3*mWW^9*s^4*t - 17772*ep^2*mtt^3*mWW^9*s^4*t + 45232*ep^3*mtt^3*mWW^9*s^4*t + 146084*ep^4*mtt^3*mWW^9*s^4*t + 69968*ep^5*mtt^3*mWW^9*s^4*t + 284*mtt^2*mWW^10*s^4*t + 1976*ep*mtt^2*mWW^10*s^4*t - 1590*ep^2*mtt^2*mWW^10*s^4*t - 42656*ep^3*mtt^2*mWW^10*s^4*t - 97742*ep^4*mtt^2*mWW^10*s^4*t - 59640*ep^5*mtt^2*mWW^10*s^4*t - 24*mtt*mWW^11*s^4*t + 230*ep*mtt*mWW^11*s^4*t + 2492*ep^2*mtt*mWW^11*s^4*t + 2658*ep^3*mtt*mWW^11*s^4*t - 3596*ep^4*mtt*mWW^11*s^4*t - 4856*ep^5*mtt*mWW^11*s^4*t - 12*ep*mWW^12*s^4*t - 14*ep^2*mWW^12*s^4*t + 476*ep^3*mWW^12*s^4*t + 1262*ep^4*mWW^12*s^4*t + 856*ep^5*mWW^12*s^4*t - 1176*ep*mtt^8*mWW^3*s^5*t - 12208*ep^2*mtt^8*mWW^3*s^5*t - 45640*ep^3*mtt^8*mWW^3*s^5*t - 73136*ep^4*mtt^8*mWW^3*s^5*t - 42560*ep^5*mtt^8*mWW^3*s^5*t + 1320*mtt^7*mWW^4*s^5*t + 16268*ep*mtt^7*mWW^4*s^5*t + 61488*ep^2*mtt^7*mWW^4*s^5*t + 56492*ep^3*mtt^7*mWW^4*s^5*t - 85296*ep^4*mtt^7*mWW^4*s^5*t - 122752*ep^5*mtt^7*mWW^4*s^5*t - 4900*mtt^6*mWW^5*s^5*t - 47974*ep*mtt^6*mWW^5*s^5*t - 114672*ep^2*mtt^6*mWW^5*s^5*t + 217054*ep^3*mtt^6*mWW^5*s^5*t + 1032140*ep^4*mtt^6*mWW^5*s^5*t + 896272*ep^5*mtt^6*mWW^5*s^5*t + 6560*mtt^5*mWW^6*s^5*t + 60342*ep*mtt^5*mWW^6*s^5*t + 95746*ep^2*mtt^5*mWW^6*s^5*t - 588890*ep^3*mtt^5*mWW^6*s^5*t - 1979998*ep^4*mtt^5*mWW^6*s^5*t - 1613096*ep^5*mtt^5*mWW^6*s^5*t - 3424*mtt^4*mWW^7*s^5*t - 29316*ep*mtt^4*mWW^7*s^5*t - 18440*ep^2*mtt^4*mWW^7*s^5*t + 467056*ep^3*mtt^4*mWW^7*s^5*t + 1378820*ep^4*mtt^4*mWW^7*s^5*t + 1112272*ep^5*mtt^4*mWW^7*s^5*t + 80*mtt^3*mWW^8*s^5*t - 1940*ep*mtt^3*mWW^8*s^5*t - 19020*ep^2*mtt^3*mWW^8*s^5*t - 68040*ep^3*mtt^3*mWW^8*s^5*t - 168376*ep^4*mtt^3*mWW^8*s^5*t - 173952*ep^5*mtt^3*mWW^8*s^5*t + 452*mtt^2*mWW^9*s^5*t + 4110*ep*mtt^2*mWW^9*s^5*t + 4696*ep^2*mtt^2*mWW^9*s^5*t - 51874*ep^3*mtt^2*mWW^9*s^5*t - 130552*ep^4*mtt^2*mWW^9*s^5*t - 71568*ep^5*mtt^2*mWW^9*s^5*t - 88*mtt*mWW^10*s^5*t - 142*ep*mtt*mWW^10*s^5*t + 3114*ep^2*mtt*mWW^10*s^5*t + 13430*ep^3*mtt*mWW^10*s^5*t + 20742*ep^4*mtt*mWW^10*s^5*t + 9160*ep^5*mtt*mWW^10*s^5*t - 44*ep*mWW^11*s^5*t - 352*ep^2*mWW^11*s^5*t - 932*ep^3*mWW^11*s^5*t - 1128*ep^4*mWW^11*s^5*t - 432*ep^5*mWW^11*s^5*t + 840*ep*mtt^7*mWW^3*s^6*t + 9296*ep^2*mtt^7*mWW^3*s^6*t + 37016*ep^3*mtt^7*mWW^3*s^6*t + 62608*ep^4*mtt^7*mWW^3*s^6*t + 38080*ep^5*mtt^7*mWW^3*s^6*t - 864*mtt^6*mWW^4*s^6*t - 10052*ep*mtt^6*mWW^4*s^6*t - 37240*ep^2*mtt^6*mWW^4*s^6*t - 38428*ep^3*mtt^6*mWW^4*s^6*t + 34488*ep^4*mtt^6*mWW^4*s^6*t + 58016*ep^5*mtt^6*mWW^4*s^6*t + 2628*mtt^5*mWW^5*s^6*t + 25566*ep*mtt^5*mWW^5*s^6*t + 55936*ep^2*mtt^5*mWW^5*s^6*t - 143338*ep^3*mtt^5*mWW^5*s^6*t - 586792*ep^4*mtt^5*mWW^5*s^6*t - 485600*ep^5*mtt^5*mWW^5*s^6*t - 2628*mtt^4*mWW^6*s^6*t - 24144*ep*mtt^4*mWW^6*s^6*t - 32522*ep^2*mtt^4*mWW^6*s^6*t + 279980*ep^3*mtt^4*mWW^6*s^6*t + 873098*ep^4*mtt^4*mWW^6*s^6*t + 683224*ep^5*mtt^4*mWW^6*s^6*t + 708*mtt^3*mWW^7*s^6*t + 5048*ep*mtt^3*mWW^7*s^6*t - 2400*ep^2*mtt^3*mWW^7*s^6*t - 126452*ep^3*mtt^3*mWW^7*s^6*t - 360144*ep^4*mtt^3*mWW^7*s^6*t - 293328*ep^5*mtt^3*mWW^7*s^6*t + 276*mtt^2*mWW^8*s^6*t + 3008*ep*mtt^2*mWW^8*s^6*t + 6212*ep^2*mtt^2*mWW^8*s^6*t - 18484*ep^3*mtt^2*mWW^8*s^6*t - 44460*ep^4*mtt^2*mWW^8*s^6*t - 10112*ep^5*mtt^2*mWW^8*s^6*t - 120*mtt*mWW^9*s^6*t - 654*ep*mtt*mWW^9*s^6*t + 976*ep^2*mtt*mWW^9*s^6*t + 17046*ep^3*mtt*mWW^9*s^6*t + 37864*ep^4*mtt*mWW^9*s^6*t + 21104*ep^5*mtt*mWW^9*s^6*t - 60*ep*mWW^10*s^6*t - 610*ep^2*mWW^10*s^6*t - 2476*ep^3*mWW^10*s^6*t - 4118*ep^4*mWW^10*s^6*t - 2168*ep^5*mWW^10*s^6*t - 312*ep*mtt^6*mWW^3*s^7*t - 3568*ep^2*mtt^6*mWW^3*s^7*t - 14632*ep^3*mtt^6*mWW^3*s^7*t - 25328*ep^4*mtt^6*mWW^3*s^7*t - 15680*ep^5*mtt^6*mWW^3*s^7*t + 312*mtt^5*mWW^4*s^7*t + 3356*ep*mtt^5*mWW^4*s^7*t + 11232*ep^2*mtt^5*mWW^4*s^7*t + 8076*ep^3*mtt^5*mWW^4*s^7*t - 18080*ep^4*mtt^5*mWW^4*s^7*t - 22336*ep^5*mtt^5*mWW^4*s^7*t - 736*mtt^4*mWW^5*s^7*t - 7324*ep*mtt^4*mWW^5*s^7*t - 13412*ep^2*mtt^4*mWW^5*s^7*t + 58576*ep^3*mtt^4*mWW^5*s^7*t + 199440*ep^4*mtt^4*mWW^5*s^7*t + 155040*ep^5*mtt^4*mWW^5*s^7*t + 464*mtt^3*mWW^6*s^7*t + 4096*ep*mtt^3*mWW^6*s^7*t + 4128*ep^2*mtt^3*mWW^6*s^7*t - 63664*ep^3*mtt^3*mWW^6*s^7*t - 187176*ep^4*mtt^3*mWW^6*s^7*t - 142288*ep^5*mtt^3*mWW^6*s^7*t + 32*mtt^2*mWW^7*s^7*t + 656*ep*mtt^2*mWW^7*s^7*t + 1900*ep^2*mtt^2*mWW^7*s^7*t + 5624*ep^3*mtt^2*mWW^7*s^7*t + 21660*ep^4*mtt^2*mWW^7*s^7*t + 25208*ep^5*mtt^2*mWW^7*s^7*t - 72*mtt*mWW^8*s^7*t - 532*ep*mtt*mWW^8*s^7*t - 584*ep^2*mtt*mWW^8*s^7*t + 8780*ep^3*mtt*mWW^8*s^7*t + 23376*ep^4*mtt*mWW^8*s^7*t + 13824*ep^5*mtt*mWW^8*s^7*t - 36*ep*mWW^9*s^7*t - 400*ep^2*mWW^9*s^7*t - 1832*ep^3*mWW^9*s^7*t - 3204*ep^4*mWW^9*s^7*t - 1736*ep^5*mWW^9*s^7*t + 48*ep*mtt^5*mWW^3*s^8*t + 560*ep^2*mtt^5*mWW^3*s^8*t + 2336*ep^3*mtt^5*mWW^3*s^8*t + 4096*ep^4*mtt^5*mWW^3*s^8*t + 2560*ep^5*mtt^5*mWW^3*s^8*t - 48*mtt^4*mWW^4*s^8*t - 472*ep*mtt^4*mWW^4*s^8*t - 1320*ep^2*mtt^4*mWW^4*s^8*t + 80*ep^3*mtt^4*mWW^4*s^8*t + 4608*ep^4*mtt^4*mWW^4*s^8*t + 4352*ep^5*mtt^4*mWW^4*s^8*t + 80*mtt^3*mWW^5*s^8*t + 872*ep*mtt^3*mWW^5*s^8*t + 1236*ep^2*mtt^3*mWW^5*s^8*t - 9864*ep^3*mtt^3*mWW^5*s^8*t - 29252*ep^4*mtt^3*mWW^5*s^8*t - 21392*ep^5*mtt^3*mWW^5*s^8*t - 16*mtt^2*mWW^6*s^8*t - 48*ep*mtt^2*mWW^6*s^8*t - 76*ep^2*mtt^2*mWW^6*s^8*t + 3456*ep^3*mtt^2*mWW^6*s^8*t + 11756*ep^4*mtt^2*mWW^6*s^8*t + 9840*ep^5*mtt^2*mWW^6*s^8*t - 16*mtt*mWW^7*s^8*t - 136*ep*mtt*mWW^7*s^8*t - 308*ep^2*mtt*mWW^7*s^8*t + 1624*ep^3*mtt*mWW^7*s^8*t + 4980*ep^4*mtt*mWW^7*s^8*t + 3024*ep^5*mtt*mWW^7*s^8*t - 8*ep*mWW^8*s^8*t - 92*ep^2*mWW^8*s^8*t - 448*ep^3*mWW^8*s^8*t - 796*ep^4*mWW^8*s^8*t - 432*ep^5*mWW^8*s^8*t - 24*ep*mtt^13*mWW^2*t^2 - 208*ep^2*mtt^13*mWW^2*t^2 - 616*ep^3*mtt^13*mWW^2*t^2 - 752*ep^4*mtt^13*mWW^2*t^2 - 320*ep^5*mtt^13*mWW^2*t^2 + 336*ep*mtt^12*mWW^3*t^2 + 3896*ep^2*mtt^12*mWW^3*t^2 + 15992*ep^3*mtt^12*mWW^3*t^2 + 27232*ep^4*mtt^12*mWW^3*t^2 + 16384*ep^5*mtt^12*mWW^3*t^2 - 1720*ep*mtt^11*mWW^4*t^2 - 21252*ep^2*mtt^11*mWW^4*t^2 - 92064*ep^3*mtt^11*mWW^4*t^2 - 163908*ep^4*mtt^11*mWW^4*t^2 - 102416*ep^5*mtt^11*mWW^4*t^2 + 4524*ep*mtt^10*mWW^5*t^2 + 56560*ep^2*mtt^10*mWW^5*t^2 + 248536*ep^3*mtt^10*mWW^5*t^2 + 450508*ep^4*mtt^10*mWW^5*t^2 + 287152*ep^5*mtt^10*mWW^5*t^2 - 6832*ep*mtt^9*mWW^6*t^2 - 85116*ep^2*mtt^9*mWW^6*t^2 - 375752*ep^3*mtt^9*mWW^6*t^2 - 690580*ep^4*mtt^9*mWW^6*t^2 - 448720*ep^5*mtt^9*mWW^6*t^2 + 6004*ep*mtt^8*mWW^7*t^2 + 74456*ep^2*mtt^8*mWW^7*t^2 + 330896*ep^3*mtt^8*mWW^7*t^2 + 620028*ep^4*mtt^8*mWW^7*t^2 + 413936*ep^5*mtt^8*mWW^7*t^2 - 2776*ep*mtt^7*mWW^8*t^2 - 34748*ep^2*mtt^7*mWW^8*t^2 - 158352*ep^3*mtt^7*mWW^8*t^2 - 309516*ep^4*mtt^7*mWW^8*t^2 - 217648*ep^5*mtt^7*mWW^8*t^2 + 340*ep*mtt^6*mWW^9*t^2 + 4960*ep^2*mtt^6*mWW^9*t^2 + 26904*ep^3*mtt^6*mWW^9*t^2 + 63204*ep^4*mtt^6*mWW^9*t^2 + 52752*ep^5*mtt^6*mWW^9*t^2 + 216*ep*mtt^5*mWW^10*t^2 + 2188*ep^2*mtt^5*mWW^10*t^2 + 7264*ep^3*mtt^5*mWW^10*t^2 + 8148*ep^4*mtt^5*mWW^10*t^2 + 1104*ep^5*mtt^5*mWW^10*t^2 - 68*ep*mtt^4*mWW^11*t^2 - 736*ep^2*mtt^4*mWW^11*t^2 - 2808*ep^3*mtt^4*mWW^11*t^2 - 4364*ep^4*mtt^4*mWW^11*t^2 - 2224*ep^5*mtt^4*mWW^11*t^2 + 120*ep*mtt^12*mWW^2*s*t^2 + 896*ep^2*mtt^12*mWW^2*s*t^2 + 1976*ep^3*mtt^12*mWW^2*s*t^2 + 1168*ep^4*mtt^12*mWW^2*s*t^2 - 320*ep^5*mtt^12*mWW^2*s*t^2 + 24*mtt^11*mWW^3*s*t^2 - 1364*ep*mtt^11*mWW^3*s*t^2 - 17448*ep^2*mtt^11*mWW^3*s*t^2 - 72620*ep^3*mtt^11*mWW^3*s*t^2 - 123024*ep^4*mtt^11*mWW^3*s*t^2 - 73088*ep^5*mtt^11*mWW^3*s*t^2 - 312*mtt^10*mWW^4*s*t^2 + 4156*ep*mtt^10*mWW^4*s*t^2 + 84280*ep^2*mtt^10*mWW^4*s*t^2 + 413308*ep^3*mtt^10*mWW^4*s*t^2 + 774584*ep^4*mtt^10*mWW^4*s*t^2 + 495904*ep^5*mtt^10*mWW^4*s*t^2 + 1408*mtt^9*mWW^5*s*t^2 - 3268*ep*mtt^9*mWW^5*s*t^2 - 193002*ep^2*mtt^9*mWW^5*s*t^2 - 1076092*ep^3*mtt^9*mWW^5*s*t^2 - 2143894*ep^4*mtt^9*mWW^5*s*t^2 - 1431832*ep^5*mtt^9*mWW^5*s*t^2 - 3116*mtt^8*mWW^6*s*t^2 - 5922*ep*mtt^8*mWW^6*s*t^2 + 250908*ep^2*mtt^8*mWW^6*s*t^2 + 1586776*ep^3*mtt^8*mWW^6*s*t^2 + 3327354*ep^4*mtt^8*mWW^6*s*t^2 + 2304360*ep^5*mtt^8*mWW^6*s*t^2 + 3716*mtt^7*mWW^7*s*t^2 + 13696*ep*mtt^7*mWW^7*s*t^2 - 199930*ep^2*mtt^7*mWW^7*s*t^2 - 1420616*ep^3*mtt^7*mWW^7*s*t^2 - 3118566*ep^4*mtt^7*mWW^7*s*t^2 - 2240920*ep^5*mtt^7*mWW^7*s*t^2 - 2288*mtt^6*mWW^8*s*t^2 - 9430*ep*mtt^6*mWW^8*s*t^2 + 101884*ep^2*mtt^6*mWW^8*s*t^2 + 768156*ep^3*mtt^6*mWW^8*s*t^2 + 1753898*ep^4*mtt^6*mWW^8*s*t^2 + 1316840*ep^5*mtt^6*mWW^8*s*t^2 + 488*mtt^5*mWW^9*s*t^2 + 1052*ep*mtt^5*mWW^9*s*t^2 - 32718*ep^2*mtt^5*mWW^9*s*t^2 - 220988*ep^3*mtt^5*mWW^9*s*t^2 - 524274*ep^4*mtt^5*mWW^9*s*t^2 - 424840*ep^5*mtt^5*mWW^9*s*t^2 + 148*mtt^4*mWW^10*s*t^2 + 1258*ep*mtt^4*mWW^10*s*t^2 + 3540*ep^2*mtt^4*mWW^10*s*t^2 + 9256*ep^3*mtt^4*mWW^10*s*t^2 + 34510*ep^4*mtt^4*mWW^10*s*t^2 + 46008*ep^5*mtt^4*mWW^10*s*t^2 - 68*mtt^3*mWW^11*s*t^2 - 196*ep*mtt^3*mWW^11*s*t^2 + 2586*ep^2*mtt^3*mWW^11*s*t^2 + 14252*ep^3*mtt^3*mWW^11*s*t^2 + 23038*ep^4*mtt^3*mWW^11*s*t^2 + 10168*ep^5*mtt^3*mWW^11*s*t^2 - 102*ep*mtt^2*mWW^12*s*t^2 - 996*ep^2*mtt^2*mWW^12*s*t^2 - 3408*ep^3*mtt^2*mWW^12*s*t^2 - 4794*ep^4*mtt^2*mWW^12*s*t^2 - 2280*ep^5*mtt^2*mWW^12*s*t^2 - 168*ep*mtt^11*mWW^2*s^2*t^2 - 448*ep^2*mtt^11*mWW^2*s^2*t^2 + 3416*ep^3*mtt^11*mWW^2*s^2*t^2 + 12880*ep^4*mtt^11*mWW^2*s^2*t^2 + 11200*ep^5*mtt^11*mWW^2*s^2*t^2 - 192*mtt^10*mWW^3*s^2*t^2 + 592*ep*mtt^10*mWW^3*s^2*t^2 + 20816*ep^2*mtt^10*mWW^3*s^2*t^2 + 96960*ep^3*mtt^10*mWW^3*s^2*t^2 + 165760*ep^4*mtt^10*mWW^3*s^2*t^2 + 95744*ep^5*mtt^10*mWW^3*s^2*t^2 + 2232*mtt^9*mWW^4*s^2*t^2 + 11640*ep*mtt^9*mWW^4*s^2*t^2 - 85092*ep^2*mtt^9*mWW^4*s^2*t^2 - 685304*ep^3*mtt^9*mWW^4*s^2*t^2 - 1465732*ep^4*mtt^9*mWW^4*s^2*t^2 - 990848*ep^5*mtt^9*mWW^4*s^2*t^2 - 8988*mtt^8*mWW^5*s^2*t^2 - 60394*ep*mtt^8*mWW^5*s^2*t^2 + 153642*ep^2*mtt^8*mWW^5*s^2*t^2 + 1929194*ep^3*mtt^8*mWW^5*s^2*t^2 + 4506138*ep^4*mtt^8*mWW^5*s^2*t^2 + 3204920*ep^5*mtt^8*mWW^5*s^2*t^2 + 17580*mtt^7*mWW^6*s^2*t^2 + 121548*ep*mtt^7*mWW^6*s^2*t^2 - 174918*ep^2*mtt^7*mWW^6*s^2*t^2 - 3053610*ep^3*mtt^7*mWW^6*s^2*t^2 - 7464848*ep^4*mtt^7*mWW^6*s^2*t^2 - 5476088*ep^5*mtt^7*mWW^6*s^2*t^2 - 18200*mtt^6*mWW^7*s^2*t^2 - 122918*ep*mtt^6*mWW^7*s^2*t^2 + 168982*ep^2*mtt^6*mWW^7*s^2*t^2 + 3009286*ep^3*mtt^6*mWW^7*s^2*t^2 + 7463894*ep^4*mtt^6*mWW^7*s^2*t^2 + 5592632*ep^5*mtt^6*mWW^7*s^2*t^2 + 9360*mtt^5*mWW^8*s^2*t^2 + 59408*ep*mtt^5*mWW^8*s^2*t^2 - 142402*ep^2*mtt^5*mWW^8*s^2*t^2 - 1826810*ep^3*mtt^5*mWW^8*s^2*t^2 - 4469232*ep^4*mtt^5*mWW^8*s^2*t^2 - 3405544*ep^5*mtt^5*mWW^8*s^2*t^2 - 1356*mtt^4*mWW^9*s^2*t^2 - 5502*ep*mtt^4*mWW^9*s^2*t^2 + 76018*ep^2*mtt^4*mWW^9*s^2*t^2 + 570070*ep^3*mtt^4*mWW^9*s^2*t^2 + 1346026*ep^4*mtt^4*mWW^9*s^2*t^2 + 1065208*ep^5*mtt^4*mWW^9*s^2*t^2 - 628*mtt^3*mWW^10*s^2*t^2 - 5412*ep*mtt^3*mWW^10*s^2*t^2 - 12818*ep^2*mtt^3*mWW^10*s^2*t^2 - 6430*ep^3*mtt^3*mWW^10*s^2*t^2 - 24784*ep^4*mtt^3*mWW^10*s^2*t^2 - 59400*ep^5*mtt^3*mWW^10*s^2*t^2 + 192*mtt^2*mWW^11*s^2*t^2 + 990*ep*mtt^2*mWW^11*s^2*t^2 - 5814*ep^2*mtt^2*mWW^11*s^2*t^2 - 43470*ep^3*mtt^2*mWW^11*s^2*t^2 - 79454*ep^4*mtt^2*mWW^11*s^2*t^2 - 42488*ep^5*mtt^2*mWW^11*s^2*t^2 + 216*ep*mtt*mWW^12*s^2*t^2 + 2014*ep^2*mtt*mWW^12*s^2*t^2 + 6562*ep^3*mtt*mWW^12*s^2*t^2 + 9092*ep^4*mtt*mWW^12*s^2*t^2 + 4520*ep^5*mtt*mWW^12*s^2*t^2 + 20*ep^2*mWW^13*s^2*t^2 + 136*ep^3*mWW^13*s^2*t^2 + 260*ep^4*mWW^13*s^2*t^2 + 144*ep^5*mWW^13*s^2*t^2 - 168*ep*mtt^10*mWW^2*s^3*t^2 - 4480*ep^2*mtt^10*mWW^2*s^3*t^2 - 27496*ep^3*mtt^10*mWW^2*s^3*t^2 - 59696*ep^4*mtt^10*mWW^2*s^3*t^2 - 42560*ep^5*mtt^10*mWW^2*s^3*t^2 + 648*mtt^9*mWW^3*s^3*t^2 + 6276*ep*mtt^9*mWW^3*s^3*t^2 + 23336*ep^2*mtt^9*mWW^3*s^3*t^2 + 47708*ep^3*mtt^9*mWW^3*s^3*t^2 + 63952*ep^4*mtt^9*mWW^3*s^3*t^2 + 42880*ep^5*mtt^9*mWW^3*s^3*t^2 - 6624*mtt^8*mWW^4*s^3*t^2 - 61420*ep*mtt^8*mWW^4*s^3*t^2 - 96836*ep^2*mtt^8*mWW^4*s^3*t^2 + 452684*ep^3*mtt^8*mWW^4*s^3*t^2 + 1462996*ep^4*mtt^8*mWW^4*s^3*t^2 + 1115200*ep^5*mtt^8*mWW^4*s^3*t^2 + 23280*mtt^7*mWW^5*s^3*t^2 + 195224*ep*mtt^7*mWW^5*s^3*t^2 + 197152*ep^2*mtt^7*mWW^5*s^3*t^2 - 2017616*ep^3*mtt^7*mWW^5*s^3*t^2 - 5867432*ep^4*mtt^7*mWW^5*s^3*t^2 - 4455448*ep^5*mtt^7*mWW^5*s^3*t^2 - 39024*mtt^6*mWW^6*s^3*t^2 - 300704*ep*mtt^6*mWW^6*s^3*t^2 - 157340*ep^2*mtt^6*mWW^6*s^3*t^2 + 3854802*ep^3*mtt^6*mWW^6*s^3*t^2 + 10598362*ep^4*mtt^6*mWW^6*s^3*t^2 + 8042440*ep^5*mtt^6*mWW^6*s^3*t^2 + 33432*mtt^5*mWW^7*s^3*t^2 + 244468*ep*mtt^5*mWW^7*s^3*t^2 - 30372*ep^2*mtt^5*mWW^7*s^3*t^2 - 4113904*ep^3*mtt^5*mWW^7*s^3*t^2 - 10777668*ep^4*mtt^5*mWW^7*s^3*t^2 - 8164968*ep^5*mtt^5*mWW^7*s^3*t^2 - 13060*mtt^4*mWW^8*s^3*t^2 - 90690*ep*mtt^4*mWW^8*s^3*t^2 + 136066*ep^2*mtt^4*mWW^8*s^3*t^2 + 2379958*ep^3*mtt^4*mWW^8*s^3*t^2 + 5950250*ep^4*mtt^4*mWW^8*s^3*t^2 + 4520992*ep^5*mtt^4*mWW^8*s^3*t^2 + 604*mtt^3*mWW^9*s^3*t^2 + 4*ep*mtt^3*mWW^9*s^3*t^2 - 79748*ep^2*mtt^3*mWW^9*s^3*t^2 - 542640*ep^3*mtt^3*mWW^9*s^3*t^2 - 1294344*ep^4*mtt^3*mWW^9*s^3*t^2 - 1042088*ep^5*mtt^3*mWW^9*s^3*t^2 + 868*mtt^2*mWW^10*s^3*t^2 + 7472*ep*mtt^2*mWW^10*s^3*t^2 + 6700*ep^2*mtt^2*mWW^10*s^3*t^2 - 73658*ep^3*mtt^2*mWW^10*s^3*t^2 - 152698*ep^4*mtt^2*mWW^10*s^3*t^2 - 59192*ep^5*mtt^2*mWW^10*s^3*t^2 - 124*mtt*mWW^11*s^3*t^2 - 388*ep*mtt*mWW^11*s^3*t^2 + 6400*ep^2*mtt*mWW^11*s^3*t^2 + 43988*ep^3*mtt*mWW^11*s^3*t^2 + 82724*ep^4*mtt*mWW^11*s^3*t^2 + 46312*ep^5*mtt*mWW^11*s^3*t^2 - 74*ep*mWW^12*s^3*t^2 - 878*ep^2*mWW^12*s^3*t^2 - 3826*ep^3*mWW^12*s^3*t^2 - 6446*ep^4*mWW^12*s^3*t^2 - 3568*ep^5*mWW^12*s^3*t^2 + 840*ep*mtt^9*mWW^2*s^4*t^2 + 12320*ep^2*mtt^9*mWW^2*s^4*t^2 + 60200*ep^3*mtt^9*mWW^2*s^4*t^2 + 117040*ep^4*mtt^9*mWW^2*s^4*t^2 + 78400*ep^5*mtt^9*mWW^2*s^4*t^2 - 1200*mtt^8*mWW^3*s^4*t^2 - 16040*ep*mtt^8*mWW^3*s^4*t^2 - 90960*ep^2*mtt^8*mWW^3*s^4*t^2 - 270680*ep^3*mtt^8*mWW^3*s^4*t^2 - 406560*ep^4*mtt^8*mWW^3*s^4*t^2 - 239360*ep^5*mtt^8*mWW^3*s^4*t^2 + 10560*mtt^7*mWW^4*s^4*t^2 + 107440*ep*mtt^7*mWW^4*s^4*t^2 + 298400*ep^2*mtt^7*mWW^4*s^4*t^2 - 5160*ep^3*mtt^7*mWW^4*s^4*t^2 - 965880*ep^4*mtt^7*mWW^4*s^4*t^2 - 900800*ep^5*mtt^7*mWW^4*s^4*t^2 - 31544*mtt^6*mWW^5*s^4*t^2 - 271232*ep*mtt^6*mWW^5*s^4*t^2 - 447752*ep^2*mtt^6*mWW^5*s^4*t^2 + 1618764*ep^3*mtt^6*mWW^5*s^4*t^2 + 5587436*ep^4*mtt^6*mWW^5*s^4*t^2 + 4419960*ep^5*mtt^6*mWW^5*s^4*t^2 + 43648*mtt^5*mWW^6*s^4*t^2 + 341552*ep*mtt^5*mWW^6*s^4*t^2 + 295250*ep^2*mtt^5*mWW^6*s^4*t^2 - 3589938*ep^3*mtt^5*mWW^6*s^4*t^2 - 10269472*ep^4*mtt^5*mWW^6*s^4*t^2 - 7861320*ep^5*mtt^5*mWW^6*s^4*t^2 - 29052*mtt^4*mWW^7*s^4*t^2 - 219042*ep*mtt^4*mWW^7*s^4*t^2 - 11326*ep^2*mtt^4*mWW^7*s^4*t^2 + 3554382*ep^3*mtt^4*mWW^7*s^4*t^2 + 9391098*ep^4*mtt^4*mWW^7*s^4*t^2 + 7089200*ep^5*mtt^4*mWW^7*s^4*t^2 + 7348*mtt^3*mWW^8*s^4*t^2 + 51152*ep*mtt^3*mWW^8*s^4*t^2 - 99576*ep^2*mtt^3*mWW^8*s^4*t^2 - 1571168*ep^3*mtt^3*mWW^8*s^4*t^2 - 3921656*ep^4*mtt^3*mWW^8*s^4*t^2 - 2975296*ep^5*mtt^3*mWW^8*s^4*t^2 + 628*mtt^2*mWW^9*s^4*t^2 + 8716*ep*mtt^2*mWW^9*s^4*t^2 + 45096*ep^2*mtt^2*mWW^9*s^4*t^2 + 140812*ep^3*mtt^2*mWW^9*s^4*t^2 + 321208*ep^4*mtt^2*mWW^9*s^4*t^2 + 304968*ep^5*mtt^2*mWW^9*s^4*t^2 - 388*mtt*mWW^10*s^4*t^2 - 3096*ep*mtt*mWW^10*s^4*t^2 + 1750*ep^2*mtt*mWW^10*s^4*t^2 + 74978*ep^3*mtt*mWW^10*s^4*t^2 + 162624*ep^4*mtt*mWW^10*s^4*t^2 + 89608*ep^5*mtt*mWW^10*s^4*t^2 - 226*ep*mWW^11*s^4*t^2 - 2850*ep^2*mWW^11*s^4*t^2 - 12830*ep^3*mWW^11*s^4*t^2 - 21470*ep^4*mWW^11*s^4*t^2 - 11504*ep^5*mWW^11*s^4*t^2 - 1176*ep*mtt^8*mWW^2*s^5*t^2 - 15232*ep^2*mtt^8*mWW^2*s^5*t^2 - 68824*ep^3*mtt^8*mWW^2*s^5*t^2 - 127568*ep^4*mtt^8*mWW^2*s^5*t^2 - 82880*ep^5*mtt^8*mWW^2*s^5*t^2 + 1320*mtt^7*mWW^3*s^5*t^2 + 18484*ep*mtt^7*mWW^3*s^5*t^2 + 106664*ep^2*mtt^7*mWW^3*s^5*t^2 + 312588*ep^3*mtt^7*mWW^3*s^5*t^2 + 452368*ep^4*mtt^7*mWW^3*s^5*t^2 + 254336*ep^5*mtt^7*mWW^3*s^5*t^2 - 9720*mtt^6*mWW^4*s^5*t^2 - 97500*ep*mtt^6*mWW^4*s^5*t^2 - 283088*ep^2*mtt^6*mWW^4*s^5*t^2 - 110316*ep^3*mtt^6*mWW^4*s^5*t^2 + 616608*ep^4*mtt^6*mWW^4*s^5*t^2 + 646816*ep^5*mtt^6*mWW^4*s^5*t^2 + 23856*mtt^5*mWW^5*s^5*t^2 + 201604*ep*mtt^5*mWW^5*s^5*t^2 + 331598*ep^2*mtt^5*mWW^5*s^5*t^2 - 1135452*ep^3*mtt^5*mWW^5*s^5*t^2 - 3958862*ep^4*mtt^5*mWW^5*s^5*t^2 - 3156352*ep^5*mtt^5*mWW^5*s^5*t^2 - 25908*mtt^4*mWW^6*s^5*t^2 - 204014*ep*mtt^4*mWW^6*s^5*t^2 - 161656*ep^2*mtt^4*mWW^6*s^5*t^2 + 2269750*ep^3*mtt^4*mWW^6*s^5*t^2 + 6401900*ep^4*mtt^4*mWW^6*s^5*t^2 + 4878800*ep^5*mtt^4*mWW^6*s^5*t^2 + 12164*mtt^3*mWW^7*s^5*t^2 + 92604*ep*mtt^3*mWW^7*s^5*t^2 - 18190*ep^2*mtt^3*mWW^7*s^5*t^2 - 1716528*ep^3*mtt^3*mWW^7*s^5*t^2 - 4451234*ep^4*mtt^3*mWW^7*s^5*t^2 - 3325816*ep^5*mtt^3*mWW^7*s^5*t^2 - 1348*mtt^2*mWW^8*s^5*t^2 - 6268*ep*mtt^2*mWW^8*s^5*t^2 + 51994*ep^2*mtt^2*mWW^8*s^5*t^2 + 445232*ep^3*mtt^2*mWW^8*s^5*t^2 + 1059006*ep^4*mtt^2*mWW^8*s^5*t^2 + 810512*ep^5*mtt^2*mWW^8*s^5*t^2 - 364*mtt*mWW^9*s^5*t^2 - 4260*ep*mtt*mWW^9*s^5*t^2 - 11416*ep^2*mtt*mWW^9*s^5*t^2 + 24000*ep^3*mtt*mWW^9*s^5*t^2 + 68320*ep^4*mtt*mWW^9*s^5*t^2 + 24200*ep^5*mtt*mWW^9*s^5*t^2 - 210*ep*mWW^10*s^5*t^2 - 2786*ep^2*mWW^10*s^5*t^2 - 12738*ep^3*mWW^10*s^5*t^2 - 20410*ep^4*mWW^10*s^5*t^2 - 9936*ep^5*mWW^10*s^5*t^2 + 840*ep*mtt^7*mWW^2*s^6*t^2 + 10304*ep^2*mtt^7*mWW^2*s^6*t^2 + 44744*ep^3*mtt^7*mWW^2*s^6*t^2 + 80752*ep^4*mtt^7*mWW^2*s^6*t^2 + 51520*ep^5*mtt^7*mWW^2*s^6*t^2 - 864*mtt^6*mWW^3*s^6*t^2 - 11616*ep*mtt^6*mWW^3*s^6*t^2 - 62512*ep^2*mtt^6*mWW^3*s^6*t^2 - 167920*ep^3*mtt^6*mWW^3*s^6*t^2 - 222656*ep^4*mtt^6*mWW^3*s^6*t^2 - 115712*ep^5*mtt^6*mWW^3*s^6*t^2 + 5112*mtt^5*mWW^4*s^6*t^2 + 48344*ep*mtt^5*mWW^4*s^6*t^2 + 128780*ep^2*mtt^5*mWW^4*s^6*t^2 + 12952*ep^3*mtt^5*mWW^4*s^6*t^2 - 375364*ep^4*mtt^5*mWW^4*s^6*t^2 - 371264*ep^5*mtt^5*mWW^4*s^6*t^2 - 9852*mtt^4*mWW^5*s^6*t^2 - 81794*ep*mtt^4*mWW^5*s^6*t^2 - 115070*ep^2*mtt^4*mWW^5*s^6*t^2 + 570946*ep^3*mtt^4*mWW^5*s^6*t^2 + 1841770*ep^4*mtt^4*mWW^5*s^6*t^2 + 1458192*ep^5*mtt^4*mWW^5*s^6*t^2 + 7812*mtt^3*mWW^6*s^6*t^2 + 62100*ep*mtt^3*mWW^6*s^6*t^2 + 31592*ep^2*mtt^3*mWW^6*s^6*t^2 - 819132*ep^3*mtt^3*mWW^6*s^6*t^2 - 2214772*ep^4*mtt^3*mWW^6*s^6*t^2 - 1662560*ep^5*mtt^3*mWW^6*s^6*t^2 - 2196*mtt^2*mWW^7*s^6*t^2 - 15328*ep*mtt^2*mWW^7*s^6*t^2 + 20324*ep^2*mtt^2*mWW^7*s^6*t^2 + 390176*ep^3*mtt^2*mWW^7*s^6*t^2 + 953008*ep^4*mtt^2*mWW^7*s^6*t^2 + 695936*ep^5*mtt^2*mWW^7*s^6*t^2 - 12*mtt*mWW^8*s^6*t^2 - 1572*ep*mtt*mWW^8*s^6*t^2 - 12708*ep^2*mtt*mWW^8*s^6*t^2 - 40564*ep^3*mtt*mWW^8*s^6*t^2 - 83368*ep^4*mtt*mWW^8*s^6*t^2 - 70560*ep^5*mtt*mWW^8*s^6*t^2 - 14*ep*mWW^9*s^6*t^2 - 358*ep^2*mWW^9*s^6*t^2 - 1698*ep^3*mWW^9*s^6*t^2 - 1130*ep^4*mWW^9*s^6*t^2 + 1136*ep^5*mWW^9*s^6*t^2 - 312*ep*mtt^6*mWW^2*s^7*t^2 - 3712*ep^2*mtt^6*mWW^2*s^7*t^2 - 15736*ep^3*mtt^6*mWW^2*s^7*t^2 - 27920*ep^4*mtt^6*mWW^2*s^7*t^2 - 17600*ep^5*mtt^6*mWW^2*s^7*t^2 + 312*mtt^5*mWW^3*s^7*t^2 + 3868*ep*mtt^5*mWW^3*s^7*t^2 + 18264*ep^2*mtt^5*mWW^3*s^7*t^2 + 40900*ep^3*mtt^5*mWW^3*s^7*t^2 + 43440*ep^4*mtt^5*mWW^3*s^7*t^2 + 17536*ep^5*mtt^5*mWW^3*s^7*t^2 - 1392*mtt^4*mWW^4*s^7*t^2 - 12020*ep*mtt^4*mWW^4*s^7*t^2 - 27108*ep^2*mtt^4*mWW^4*s^7*t^2 + 17444*ep^3*mtt^4*mWW^4*s^7*t^2 + 133012*ep^4*mtt^4*mWW^4*s^7*t^2 + 122368*ep^5*mtt^4*mWW^4*s^7*t^2 + 1984*mtt^3*mWW^5*s^7*t^2 + 16632*ep*mtt^3*mWW^5*s^7*t^2 + 17276*ep^2*mtt^3*mWW^5*s^7*t^2 - 153320*ep^3*mtt^3*mWW^5*s^7*t^2 - 453172*ep^4*mtt^3*mWW^5*s^7*t^2 - 353840*ep^5*mtt^3*mWW^5*s^7*t^2 - 1040*mtt^2*mWW^6*s^7*t^2 - 8024*ep*mtt^2*mWW^6*s^7*t^2 + 1564*ep^2*mtt^2*mWW^6*s^7*t^2 + 135000*ep^3*mtt^2*mWW^6*s^7*t^2 + 332172*ep^4*mtt^2*mWW^6*s^7*t^2 + 237568*ep^5*mtt^2*mWW^6*s^7*t^2 + 136*mtt*mWW^7*s^7*t^2 + 492*ep*mtt*mWW^7*s^7*t^2 - 4212*ep^2*mtt*mWW^7*s^7*t^2 - 34908*ep^3*mtt*mWW^7*s^7*t^2 - 82812*ep^4*mtt*mWW^7*s^7*t^2 - 61424*ep^5*mtt*mWW^7*s^7*t^2 + 68*ep*mWW^8*s^7*t^2 + 744*ep^2*mWW^8*s^7*t^2 + 3388*ep^3*mWW^8*s^7*t^2 + 6768*ep^4*mWW^8*s^7*t^2 + 4704*ep^5*mWW^8*s^7*t^2 + 48*ep*mtt^5*mWW^2*s^8*t^2 + 560*ep^2*mtt^5*mWW^2*s^8*t^2 + 2336*ep^3*mtt^5*mWW^2*s^8*t^2 + 4096*ep^4*mtt^5*mWW^2*s^8*t^2 + 2560*ep^5*mtt^5*mWW^2*s^8*t^2 - 48*mtt^4*mWW^3*s^8*t^2 - 536*ep*mtt^4*mWW^3*s^8*t^2 - 2056*ep^2*mtt^4*mWW^3*s^8*t^2 - 2928*ep^3*mtt^4*mWW^3*s^8*t^2 - 512*ep^4*mtt^4*mWW^3*s^8*t^2 + 1280*ep^5*mtt^4*mWW^3*s^8*t^2 + 144*mtt^3*mWW^4*s^8*t^2 + 1080*ep*mtt^3*mWW^4*s^8*t^2 + 1916*ep^2*mtt^3*mWW^4*s^8*t^2 - 3544*ep^3*mtt^3*mWW^4*s^8*t^2 - 16316*ep^4*mtt^3*mWW^4*s^8*t^2 - 14960*ep^5*mtt^3*mWW^4*s^8*t^2 - 144*mtt^2*mWW^5*s^8*t^2 - 1296*ep*mtt^2*mWW^5*s^8*t^2 - 404*ep^2*mtt^2*mWW^5*s^8*t^2 + 15040*ep^3*mtt^2*mWW^5*s^8*t^2 + 37508*ep^4*mtt^2*mWW^5*s^8*t^2 + 27248*ep^5*mtt^2*mWW^5*s^8*t^2 + 48*mtt*mWW^6*s^8*t^2 + 296*ep*mtt*mWW^6*s^8*t^2 - 284*ep^2*mtt*mWW^6*s^8*t^2 - 7896*ep^3*mtt*mWW^6*s^8*t^2 - 20116*ep^4*mtt*mWW^6*s^8*t^2 - 14480*ep^5*mtt*mWW^6*s^8*t^2 + 24*ep*mWW^7*s^8*t^2 + 268*ep^2*mWW^7*s^8*t^2 + 1216*ep^3*mWW^7*s^8*t^2 + 2252*ep^4*mWW^7*s^8*t^2 + 1424*ep^5*mWW^7*s^8*t^2 + 92*ep*mtt^12*mWW^2*t^3 + 696*ep^2*mtt^12*mWW^2*t^3 + 1732*ep^3*mtt^12*mWW^2*t^3 + 1896*ep^4*mtt^12*mWW^2*t^3 + 864*ep^5*mtt^12*mWW^2*t^3 - 876*ep*mtt^11*mWW^3*t^3 - 8924*ep^2*mtt^11*mWW^3*t^3 - 32980*ep^3*mtt^11*mWW^3*t^3 - 53044*ep^4*mtt^11*mWW^3*t^3 - 31376*ep^5*mtt^11*mWW^3*t^3 + 3956*ep*mtt^10*mWW^4*t^3 + 45620*ep^2*mtt^10*mWW^4*t^3 + 187224*ep^3*mtt^10*mWW^4*t^3 + 321120*ep^4*mtt^10*mWW^4*t^3 + 195840*ep^5*mtt^10*mWW^4*t^3 - 10264*ep*mtt^9*mWW^5*t^3 - 122902*ep^2*mtt^9*mWW^5*t^3 - 519060*ep^3*mtt^9*mWW^5*t^3 - 906262*ep^4*mtt^9*mWW^5*t^3 - 558232*ep^5*mtt^9*mWW^5*t^3 + 16100*ep*mtt^8*mWW^6*t^3 + 192968*ep^2*mtt^8*mWW^6*t^3 + 817524*ep^3*mtt^8*mWW^6*t^3 + 1435632*ep^4*mtt^8*mWW^6*t^3 + 890496*ep^5*mtt^8*mWW^6*t^3 - 15272*ep*mtt^7*mWW^7*t^3 - 180866*ep^2*mtt^7*mWW^7*t^3 - 762992*ep^3*mtt^7*mWW^7*t^3 - 1346526*ep^4*mtt^7*mWW^7*t^3 - 844024*ep^5*mtt^7*mWW^7*t^3 + 8236*ep*mtt^6*mWW^8*t^3 + 96404*ep^2*mtt^6*mWW^8*t^3 + 406480*ep^3*mtt^6*mWW^8*t^3 + 727024*ep^4*mtt^6*mWW^8*t^3 + 465856*ep^5*mtt^6*mWW^8*t^3 - 1976*ep*mtt^5*mWW^9*t^3 - 23370*ep^2*mtt^5*mWW^9*t^3 - 101444*ep^3*mtt^5*mWW^9*t^3 - 190850*ep^4*mtt^5*mWW^9*t^3 - 130120*ep^5*mtt^5*mWW^9*t^3 - 96*ep*mtt^4*mWW^10*t^3 - 648*ep^2*mtt^4*mWW^10*t^3 - 160*ep^3*mtt^4*mWW^10*t^3 + 5592*ep^4*mtt^4*mWW^10*t^3 + 8032*ep^5*mtt^4*mWW^10*t^3 + 100*ep*mtt^3*mWW^11*t^3 + 1022*ep^2*mtt^3*mWW^11*t^3 + 3676*ep^3*mtt^3*mWW^11*t^3 + 5418*ep^4*mtt^3*mWW^11*t^3 + 2664*ep^5*mtt^3*mWW^11*t^3 - 424*ep*mtt^11*mWW^2*s*t^3 - 2280*ep^2*mtt^11*mWW^2*s*t^3 - 1032*ep^3*mtt^11*mWW^2*s*t^3 + 7032*ep^4*mtt^11*mWW^2*s*t^3 + 7264*ep^5*mtt^11*mWW^2*s*t^3 - 92*mtt^10*mWW^3*s*t^3 + 3330*ep*mtt^10*mWW^3*s*t^3 + 34908*ep^2*mtt^10*mWW^3*s*t^3 + 116530*ep^3*mtt^10*mWW^3*s*t^3 + 166412*ep^4*mtt^10*mWW^3*s*t^3 + 88592*ep^5*mtt^10*mWW^3*s*t^3 + 784*mtt^9*mWW^4*s*t^3 - 9202*ep*mtt^9*mWW^4*s*t^3 - 164574*ep^2*mtt^9*mWW^4*s*t^3 - 732906*ep^3*mtt^9*mWW^4*s*t^3 - 1284574*ep^4*mtt^9*mWW^4*s*t^3 - 786008*ep^5*mtt^9*mWW^4*s*t^3 - 3172*mtt^8*mWW^5*s*t^3 + 6890*ep*mtt^8*mWW^5*s*t^3 + 382048*ep^2*mtt^8*mWW^5*s*t^3 + 2022932*ep^3*mtt^8*mWW^5*s*t^3 + 3849326*ep^4*mtt^8*mWW^5*s*t^3 + 2469496*ep^5*mtt^8*mWW^5*s*t^3 + 7092*mtt^7*mWW^6*s*t^3 + 14098*ep*mtt^7*mWW^6*s*t^3 - 515015*ep^2*mtt^7*mWW^6*s*t^3 - 3150956*ep^3*mtt^7*mWW^6*s*t^3 - 6322511*ep^4*mtt^7*mWW^6*s*t^3 - 4182588*ep^5*mtt^7*mWW^6*s*t^3 - 9008*mtt^6*mWW^7*s*t^3 - 32996*ep*mtt^6*mWW^7*s*t^3 + 441836*ep^2*mtt^6*mWW^7*s*t^3 + 3025360*ep^3*mtt^6*mWW^7*s*t^3 + 6292448*ep^4*mtt^6*mWW^7*s*t^3 + 4264320*ep^5*mtt^6*mWW^7*s*t^3 + 6264*mtt^5*mWW^8*s*t^3 + 24400*ep*mtt^5*mWW^8*s*t^3 - 260811*ep^2*mtt^5*mWW^8*s*t^3 - 1833136*ep^3*mtt^5*mWW^8*s*t^3 - 3870353*ep^4*mtt^5*mWW^8*s*t^3 - 2675204*ep^5*mtt^5*mWW^8*s*t^3 - 1972*mtt^4*mWW^9*s*t^3 - 4438*ep*mtt^4*mWW^9*s*t^3 + 110096*ep^2*mtt^4*mWW^9*s*t^3 + 673180*ep^3*mtt^4*mWW^9*s*t^3 + 1397958*ep^4*mtt^4*mWW^9*s*t^3 + 983896*ep^5*mtt^4*mWW^9*s*t^3 + 4*mtt^3*mWW^10*s*t^3 - 2430*ep*mtt^3*mWW^10*s*t^3 - 27581*ep^2*mtt^3*mWW^10*s*t^3 - 118828*ep^3*mtt^3*mWW^10*s*t^3 - 233617*ep^4*mtt^3*mWW^10*s*t^3 - 172228*ep^5*mtt^3*mWW^10*s*t^3 + 100*mtt^2*mWW^11*s*t^3 + 622*ep*mtt^2*mWW^11*s*t^3 - 88*ep^2*mtt^2*mWW^11*s*t^3 - 6130*ep^3*mtt^2*mWW^11*s*t^3 - 9120*ep^4*mtt^2*mWW^11*s*t^3 - 864*ep^5*mtt^2*mWW^11*s*t^3 + 150*ep*mtt*mWW^12*s*t^3 + 1461*ep^2*mtt*mWW^12*s*t^3 + 4986*ep^3*mtt*mWW^12*s*t^3 + 6999*ep^4*mtt*mWW^12*s*t^3 + 3324*ep^5*mtt*mWW^12*s*t^3 + 548*ep*mtt^10*mWW^2*s^2*t^3 - 1672*ep^2*mtt^10*mWW^2*s^2*t^3 - 33188*ep^3*mtt^10*mWW^2*s^2*t^3 - 87128*ep^4*mtt^10*mWW^2*s^2*t^3 - 64800*ep^5*mtt^10*mWW^2*s^2*t^3 + 652*mtt^9*mWW^3*s^2*t^3 - 494*ep*mtt^9*mWW^3*s^2*t^3 - 25292*ep^2*mtt^9*mWW^3*s^2*t^3 - 61154*ep^3*mtt^9*mWW^3*s^2*t^3 - 24832*ep^4*mtt^9*mWW^3*s^2*t^3 + 22976*ep^5*mtt^9*mWW^3*s^2*t^3 - 4964*mtt^8*mWW^4*s^2*t^3 - 27460*ep*mtt^8*mWW^4*s^2*t^3 + 121574*ep^2*mtt^8*mWW^4*s^2*t^3 + 1079268*ep^3*mtt^8*mWW^4*s^2*t^3 + 2277614*ep^4*mtt^8*mWW^4*s^2*t^3 + 1507800*ep^5*mtt^8*mWW^4*s^2*t^3 + 17572*mtt^7*mWW^5*s^2*t^3 + 124236*ep*mtt^7*mWW^5*s^2*t^3 - 237180*ep^2*mtt^7*mWW^5*s^2*t^3 - 3438426*ep^3*mtt^7*mWW^5*s^2*t^3 - 7963522*ep^4*mtt^7*mWW^5*s^2*t^3 - 5543256*ep^5*mtt^7*mWW^5*s^2*t^3 - 34036*mtt^6*mWW^6*s^2*t^3 - 236464*ep*mtt^6*mWW^6*s^2*t^3 + 323970*ep^2*mtt^6*mWW^6*s^2*t^3 + 5634486*ep^3*mtt^6*mWW^6*s^2*t^3 + 13325980*ep^4*mtt^6*mWW^6*s^2*t^3 + 9426400*ep^5*mtt^6*mWW^6*s^2*t^3 + 36996*mtt^5*mWW^7*s^2*t^3 + 234792*ep*mtt^5*mWW^7*s^2*t^3 - 394106*ep^2*mtt^5*mWW^7*s^2*t^3 - 5704146*ep^3*mtt^5*mWW^7*s^2*t^3 - 13259108*ep^4*mtt^5*mWW^7*s^2*t^3 - 9400528*ep^5*mtt^5*mWW^7*s^2*t^3 - 21580*mtt^4*mWW^8*s^2*t^3 - 119380*ep*mtt^4*mWW^8*s^2*t^3 + 368904*ep^2*mtt^4*mWW^8*s^2*t^3 + 3713666*ep^3*mtt^4*mWW^8*s^2*t^3 + 8253922*ep^4*mtt^4*mWW^8*s^2*t^3 + 5801192*ep^5*mtt^4*mWW^8*s^2*t^3 + 5532*mtt^3*mWW^9*s^2*t^3 + 21540*ep*mtt^3*mWW^9*s^2*t^3 - 207400*ep^2*mtt^3*mWW^9*s^2*t^3 - 1439566*ep^3*mtt^3*mWW^9*s^2*t^3 - 3002098*ep^4*mtt^3*mWW^9*s^2*t^3 - 2077720*ep^5*mtt^3*mWW^9*s^2*t^3 - 28*mtt^2*mWW^10*s^2*t^3 + 3908*ep*mtt^2*mWW^10*s^2*t^3 + 52666*ep^2*mtt^2*mWW^10*s^2*t^3 + 240278*ep^3*mtt^2*mWW^10*s^2*t^3 + 460904*ep^4*mtt^2*mWW^10*s^2*t^3 + 321808*ep^5*mtt^2*mWW^10*s^2*t^3 - 144*mtt*mWW^11*s^2*t^3 - 1098*ep*mtt*mWW^11*s^2*t^3 - 22*ep^2*mtt*mWW^11*s^2*t^3 + 14396*ep^3*mtt*mWW^11*s^2*t^3 + 26968*ep^4*mtt*mWW^11*s^2*t^3 + 10624*ep^5*mtt*mWW^11*s^2*t^3 - 128*ep*mWW^12*s^2*t^3 - 1442*ep^2*mWW^12*s^2*t^3 - 5614*ep^3*mWW^12*s^2*t^3 - 8700*ep^4*mWW^12*s^2*t^3 - 4496*ep^5*mWW^12*s^2*t^3 + 464*ep*mtt^9*mWW^2*s^3*t^3 + 18936*ep^2*mtt^9*mWW^2*s^3*t^3 + 123808*ep^3*mtt^9*mWW^2*s^3*t^3 + 268920*ep^4*mtt^9*mWW^2*s^3*t^3 + 187872*ep^5*mtt^9*mWW^2*s^3*t^3 - 1944*mtt^8*mWW^3*s^3*t^3 - 17532*ep*mtt^8*mWW^3*s^3*t^3 - 86928*ep^2*mtt^8*mWW^3*s^3*t^3 - 287536*ep^3*mtt^8*mWW^3*s^3*t^3 - 507948*ep^4*mtt^8*mWW^3*s^3*t^3 - 339152*ep^5*mtt^8*mWW^3*s^3*t^3 + 13104*mtt^7*mWW^4*s^3*t^3 + 132188*ep*mtt^7*mWW^4*s^3*t^3 + 269448*ep^2*mtt^7*mWW^4*s^3*t^3 - 761532*ep^3*mtt^7*mWW^4*s^3*t^3 - 2845872*ep^4*mtt^7*mWW^4*s^3*t^3 - 2225216*ep^5*mtt^7*mWW^4*s^3*t^3 - 39736*mtt^6*mWW^5*s^3*t^3 - 359632*ep*mtt^6*mWW^5*s^3*t^3 - 423772*ep^2*mtt^6*mWW^5*s^3*t^3 + 3674718*ep^3*mtt^6*mWW^5*s^3*t^3 + 10898286*ep^4*mtt^6*mWW^5*s^3*t^3 + 8231936*ep^5*mtt^6*mWW^5*s^3*t^3 + 64568*mtt^5*mWW^6*s^3*t^3 + 493402*ep*mtt^5*mWW^6*s^3*t^3 + 194101*ep^2*mtt^5*mWW^6*s^3*t^3 - 6406016*ep^3*mtt^5*mWW^6*s^3*t^3 - 16973491*ep^4*mtt^5*mWW^6*s^3*t^3 - 12531036*ep^5*mtt^5*mWW^6*s^3*t^3 - 57276*mtt^4*mWW^7*s^3*t^3 - 376560*ep*mtt^4*mWW^7*s^3*t^3 + 243524*ep^2*mtt^4*mWW^7*s^3*t^3 + 6527178*ep^3*mtt^4*mWW^7*s^3*t^3 + 15641894*ep^4*mtt^4*mWW^7*s^3*t^3 + 11219848*ep^5*mtt^4*mWW^7*s^3*t^3 + 25916*mtt^3*mWW^8*s^3*t^3 + 149442*ep*mtt^3*mWW^8*s^3*t^3 - 365506*ep^2*mtt^3*mWW^8*s^3*t^3 - 4020420*ep^3*mtt^3*mWW^8*s^3*t^3 - 8871576*ep^4*mtt^3*mWW^8*s^3*t^3 - 6153632*ep^5*mtt^3*mWW^8*s^3*t^3 - 4612*mtt^2*mWW^9*s^3*t^3 - 18574*ep*mtt^2*mWW^9*s^3*t^3 + 184316*ep^2*mtt^2*mWW^9*s^3*t^3 + 1295086*ep^3*mtt^2*mWW^9*s^3*t^3 + 2657616*ep^4*mtt^2*mWW^9*s^3*t^3 + 1788808*ep^5*mtt^2*mWW^9*s^3*t^3 - 20*mtt*mWW^10*s^3*t^3 - 3072*ep*mtt*mWW^10*s^3*t^3 - 32819*ep^2*mtt*mWW^10*s^3*t^3 - 141352*ep^3*mtt*mWW^10*s^3*t^3 - 264333*ep^4*mtt*mWW^10*s^3*t^3 - 179748*ep^5*mtt*mWW^10*s^3*t^3 - 126*ep*mWW^11*s^3*t^3 - 1300*ep^2*mWW^11*s^3*t^3 - 3934*ep^3*mWW^11*s^3*t^3 - 3496*ep^4*mWW^11*s^3*t^3 + 320*ep^5*mWW^11*s^3*t^3 - 2140*ep*mtt^8*mWW^2*s^4*t^3 - 38520*ep^2*mtt^8*mWW^2*s^4*t^3 - 206340*ep^3*mtt^8*mWW^2*s^4*t^3 - 416520*ep^4*mtt^8*mWW^2*s^4*t^3 - 282080*ep^5*mtt^8*mWW^2*s^4*t^3 + 3160*mtt^7*mWW^3*s^4*t^3 + 39840*ep*mtt^7*mWW^3*s^4*t^3 + 216920*ep^2*mtt^7*mWW^3*s^4*t^3 + 585040*ep^3*mtt^7*mWW^3*s^4*t^3 + 800880*ep^4*mtt^7*mWW^3*s^4*t^3 + 446720*ep^5*mtt^7*mWW^3*s^4*t^3 - 18584*mtt^6*mWW^4*s^4*t^3 - 209844*ep*mtt^6*mWW^4*s^4*t^3 - 597776*ep^2*mtt^6*mWW^4*s^4*t^3 + 367384*ep^3*mtt^6*mWW^4*s^4*t^3 + 3059892*ep^4*mtt^6*mWW^4*s^4*t^3 + 2677360*ep^5*mtt^6*mWW^4*s^4*t^3 + 46968*mtt^5*mWW^5*s^4*t^3 + 430796*ep*mtt^5*mWW^5*s^4*t^3 + 721262*ep^2*mtt^5*mWW^5*s^4*t^3 - 2963938*ep^3*mtt^5*mWW^5*s^4*t^3 - 10118768*ep^4*mtt^5*mWW^5*s^4*t^3 - 7968208*ep^5*mtt^5*mWW^5*s^4*t^3 - 61488*mtt^4*mWW^6*s^4*t^3 - 457336*ep*mtt^4*mWW^6*s^4*t^3 - 259416*ep^2*mtt^4*mWW^6*s^4*t^3 + 5001442*ep^3*mtt^4*mWW^6*s^4*t^3 + 13479334*ep^4*mtt^4*mWW^6*s^4*t^3 + 10061896*ep^5*mtt^4*mWW^6*s^4*t^3 + 41880*mtt^3*mWW^7*s^4*t^3 + 270836*ep*mtt^3*mWW^7*s^4*t^3 - 195888*ep^2*mtt^3*mWW^7*s^4*t^3 - 4608768*ep^3*mtt^3*mWW^7*s^4*t^3 - 10781680*ep^4*mtt^3*mWW^7*s^4*t^3 - 7626048*ep^5*mtt^3*mWW^7*s^4*t^3 - 13208*mtt^2*mWW^8*s^4*t^3 - 75920*ep*mtt^2*mWW^8*s^4*t^3 + 223148*ep^2*mtt^2*mWW^8*s^4*t^3 + 2297880*ep^3*mtt^2*mWW^8*s^4*t^3 + 4947400*ep^4*mtt^2*mWW^8*s^4*t^3 + 3335424*ep^5*mtt^2*mWW^8*s^4*t^3 + 1272*mtt*mWW^9*s^4*t^3 + 2848*ep*mtt*mWW^9*s^4*t^3 - 78806*ep^2*mtt*mWW^9*s^4*t^3 - 502430*ep^3*mtt*mWW^9*s^4*t^3 - 1002544*ep^4*mtt*mWW^9*s^4*t^3 - 652784*ep^5*mtt*mWW^9*s^4*t^3 + 600*ep*mWW^10*s^4*t^3 + 7316*ep^2*mWW^10*s^4*t^3 + 32930*ep^3*mWW^10*s^4*t^3 + 60166*ep^4*mWW^10*s^4*t^3 + 38440*ep^5*mWW^10*s^4*t^3 + 2648*ep*mtt^7*mWW^2*s^5*t^3 + 38984*ep^2*mtt^7*mWW^2*s^5*t^3 + 190168*ep^3*mtt^7*mWW^2*s^5*t^3 + 367144*ep^4*mtt^7*mWW^2*s^5*t^3 + 242976*ep^5*mtt^7*mWW^2*s^5*t^3 - 3020*mtt^6*mWW^3*s^5*t^3 - 41654*ep*mtt^6*mWW^3*s^5*t^3 - 214596*ep^2*mtt^6*mWW^3*s^5*t^3 - 473390*ep^3*mtt^6*mWW^3*s^5*t^3 - 481356*ep^4*mtt^6*mWW^3*s^5*t^3 - 198544*ep^5*mtt^6*mWW^3*s^5*t^3 + 15136*mtt^5*mWW^4*s^5*t^3 + 166870*ep*mtt^5*mWW^4*s^5*t^3 + 472854*ep^2*mtt^5*mWW^4*s^5*t^3 - 271530*ep^3*mtt^5*mWW^4*s^5*t^3 - 2380938*ep^4*mtt^5*mWW^4*s^5*t^3 - 2100840*ep^5*mtt^5*mWW^4*s^5*t^3 - 30692*mtt^4*mWW^5*s^5*t^3 - 264170*ep*mtt^4*mWW^5*s^5*t^3 - 402996*ep^2*mtt^4*mWW^5*s^5*t^3 + 1788078*ep^3*mtt^4*mWW^5*s^5*t^3 + 5957452*ep^4*mtt^4*mWW^5*s^5*t^3 + 4698184*ep^5*mtt^4*mWW^5*s^5*t^3 + 30532*mtt^3*mWW^6*s^5*t^3 + 215960*ep*mtt^3*mWW^6*s^5*t^3 + 53656*ep^2*mtt^3*mWW^6*s^5*t^3 - 2553624*ep^3*mtt^3*mWW^6*s^5*t^3 - 6546308*ep^4*mtt^3*mWW^6*s^5*t^3 - 4816208*ep^5*mtt^3*mWW^6*s^5*t^3 - 14432*mtt^2*mWW^7*s^5*t^3 - 91822*ep*mtt^2*mWW^7*s^5*t^3 + 112972*ep^2*mtt^2*mWW^7*s^5*t^3 + 1852514*ep^3*mtt^2*mWW^7*s^5*t^3 + 4164544*ep^4*mtt^2*mWW^7*s^5*t^3 + 2852936*ep^5*mtt^2*mWW^7*s^5*t^3 + 2476*mtt*mWW^8*s^5*t^3 + 12514*ep*mtt*mWW^8*s^5*t^3 - 71614*ep^2*mtt*mWW^8*s^5*t^3 - 615054*ep^3*mtt*mWW^8*s^5*t^3 - 1281586*ep^4*mtt*mWW^8*s^5*t^3 - 832760*ep^5*mtt*mWW^8*s^5*t^3 + 1286*ep*mWW^9*s^5*t^3 + 15316*ep^2*mWW^9*s^5*t^3 + 65718*ep^3*mWW^9*s^5*t^3 + 113432*ep^4*mWW^9*s^5*t^3 + 67984*ep^5*mWW^9*s^5*t^3 - 1636*ep*mtt^6*mWW^2*s^6*t^3 - 21720*ep^2*mtt^6*mWW^2*s^6*t^3 - 99548*ep^3*mtt^6*mWW^2*s^6*t^3 - 185352*ep^4*mtt^6*mWW^2*s^6*t^3 - 119904*ep^5*mtt^6*mWW^2*s^6*t^3 + 1692*mtt^5*mWW^3*s^6*t^3 + 23250*ep*mtt^5*mWW^3*s^6*t^3 + 107732*ep^2*mtt^5*mWW^3*s^6*t^3 + 178910*ep^3*mtt^5*mWW^3*s^6*t^3 + 81328*ep^4*mtt^5*mWW^3*s^6*t^3 - 19712*ep^5*mtt^5*mWW^3*s^6*t^3 - 6948*mtt^4*mWW^4*s^6*t^3 - 69052*ep*mtt^4*mWW^4*s^6*t^3 - 171302*ep^2*mtt^4*mWW^4*s^6*t^3 + 185340*ep^3*mtt^4*mWW^4*s^6*t^3 + 1062666*ep^4*mtt^4*mWW^4*s^6*t^3 + 896168*ep^5*mtt^4*mWW^4*s^6*t^3 + 10660*mtt^3*mWW^5*s^6*t^3 + 84296*ep*mtt^3*mWW^5*s^6*t^3 + 90824*ep^2*mtt^3*mWW^5*s^6*t^3 - 704048*ep^3*mtt^3*mWW^5*s^6*t^3 - 2106228*ep^4*mtt^3*mWW^5*s^6*t^3 - 1626144*ep^5*mtt^3*mWW^5*s^6*t^3 - 7244*mtt^2*mWW^6*s^6*t^3 - 49536*ep*mtt^2*mWW^6*s^6*t^3 + 15884*ep^2*mtt^2*mWW^6*s^6*t^3 + 746056*ep^3*mtt^2*mWW^6*s^6*t^3 + 1794312*ep^4*mtt^2*mWW^6*s^6*t^3 + 1277648*ep^5*mtt^2*mWW^6*s^6*t^3 + 1840*mtt*mWW^7*s^6*t^3 + 11094*ep*mtt*mWW^7*s^6*t^3 - 30348*ep^2*mtt*mWW^7*s^6*t^3 - 345374*ep^3*mtt*mWW^7*s^6*t^3 - 739484*ep^4*mtt*mWW^7*s^6*t^3 - 481952*ep^5*mtt*mWW^7*s^6*t^3 + 944*ep*mWW^8*s^6*t^3 + 11042*ep^2*mWW^8*s^6*t^3 + 46088*ep^3*mWW^8*s^6*t^3 + 77398*ep^4*mWW^8*s^6*t^3 + 45224*ep^5*mWW^8*s^6*t^3 + 512*ep*mtt^5*mWW^2*s^7*t^3 + 6312*ep^2*mtt^5*mWW^2*s^7*t^3 + 27408*ep^3*mtt^5*mWW^2*s^7*t^3 + 49128*ep^4*mtt^5*mWW^2*s^7*t^3 + 30880*ep^5*mtt^5*mWW^2*s^7*t^3 - 512*mtt^4*mWW^3*s^7*t^3 - 6576*ep*mtt^4*mWW^3*s^7*t^3 - 25928*ep^2*mtt^4*mWW^3*s^7*t^3 - 25076*ep^3*mtt^4*mWW^3*s^7*t^3 + 26092*ep^4*mtt^4*mWW^3*s^7*t^3 + 36944*ep^5*mtt^4*mWW^3*s^7*t^3 + 1600*mtt^3*mWW^4*s^7*t^3 + 13456*ep*mtt^3*mWW^4*s^7*t^3 + 25520*ep^2*mtt^3*mWW^4*s^7*t^3 - 61024*ep^3*mtt^3*mWW^4*s^7*t^3 - 235352*ep^4*mtt^3*mWW^4*s^7*t^3 - 184640*ep^5*mtt^3*mWW^4*s^7*t^3 - 1664*mtt^2*mWW^5*s^7*t^3 - 12640*ep*mtt^2*mWW^5*s^7*t^3 - 6888*ep^2*mtt^2*mWW^5*s^7*t^3 + 148536*ep^3*mtt^2*mWW^5*s^7*t^3 + 409688*ep^4*mtt^2*mWW^5*s^7*t^3 + 309808*ep^5*mtt^2*mWW^5*s^7*t^3 + 576*mtt*mWW^6*s^7*t^3 + 3744*ep*mtt*mWW^6*s^7*t^3 - 6536*ep^2*mtt*mWW^6*s^7*t^3 - 90464*ep^3*mtt*mWW^6*s^7*t^3 - 195520*ep^4*mtt*mWW^6*s^7*t^3 - 128128*ep^5*mtt*mWW^6*s^7*t^3 + 288*ep*mWW^7*s^7*t^3 + 3296*ep^2*mWW^7*s^7*t^3 + 13228*ep^3*mWW^7*s^7*t^3 + 21612*ep^4*mWW^7*s^7*t^3 + 12448*ep^5*mWW^7*s^7*t^3 - 64*ep*mtt^4*mWW^2*s^8*t^3 - 736*ep^2*mtt^4*mWW^2*s^8*t^3 - 3008*ep^3*mtt^4*mWW^2*s^8*t^3 - 5120*ep^4*mtt^4*mWW^2*s^8*t^3 - 3072*ep^5*mtt^4*mWW^2*s^8*t^3 + 64*mtt^3*mWW^3*s^8*t^3 + 712*ep*mtt^3*mWW^3*s^8*t^3 + 2108*ep^2*mtt^3*mWW^3*s^8*t^3 - 344*ep^3*mtt^3*mWW^3*s^8*t^3 - 7532*ep^4*mtt^3*mWW^3*s^8*t^3 - 6448*ep^5*mtt^3*mWW^3*s^8*t^3 - 128*mtt^2*mWW^4*s^8*t^3 - 912*ep*mtt^2*mWW^4*s^8*t^3 - 1364*ep^2*mtt^2*mWW^4*s^8*t^3 + 7776*ep^3*mtt^2*mWW^4*s^8*t^3 + 25444*ep^4*mtt^2*mWW^4*s^8*t^3 + 19536*ep^5*mtt^2*mWW^4*s^8*t^3 + 64*mtt*mWW^5*s^8*t^3 + 488*ep*mtt*mWW^5*s^8*t^3 - 396*ep^2*mtt*mWW^5*s^8*t^3 - 8792*ep^3*mtt*mWW^5*s^8*t^3 - 19972*ep^4*mtt*mWW^5*s^8*t^3 - 13584*ep^5*mtt*mWW^5*s^8*t^3 + 32*ep*mWW^6*s^8*t^3 + 388*ep^2*mWW^6*s^8*t^3 + 1552*ep^3*mWW^6*s^8*t^3 + 2572*ep^4*mWW^6*s^8*t^3 + 1520*ep^5*mWW^6*s^8*t^3 + 24*ep*mtt^12*mWW*t^4 + 256*ep^2*mtt^12*mWW*t^4 + 936*ep^3*mtt^12*mWW*t^4 + 1344*ep^4*mtt^12*mWW*t^4 + 640*ep^5*mtt^12*mWW*t^4 - 576*ep*mtt^11*mWW^2*t^4 - 5908*ep^2*mtt^11*mWW^2*t^4 - 21824*ep^3*mtt^11*mWW^2*t^4 - 34604*ep^4*mtt^11*mWW^2*t^4 - 19888*ep^5*mtt^11*mWW^2*t^4 + 2620*ep*mtt^10*mWW^3*t^4 + 27556*ep^2*mtt^10*mWW^3*t^4 + 105508*ep^3*mtt^10*mWW^3*t^4 + 175372*ep^4*mtt^10*mWW^3*t^4 + 106224*ep^5*mtt^10*mWW^3*t^4 - 6072*ep*mtt^9*mWW^4*t^4 - 67704*ep^2*mtt^9*mWW^4*t^4 - 274048*ep^3*mtt^9*mWW^4*t^4 - 476120*ep^4*mtt^9*mWW^4*t^4 - 298336*ep^5*mtt^9*mWW^4*t^4 + 10040*ep*mtt^8*mWW^5*t^4 + 118918*ep^2*mtt^8*mWW^5*t^4 + 503172*ep^3*mtt^8*mWW^5*t^4 + 893790*ep^4*mtt^8*mWW^5*t^4 + 564920*ep^5*mtt^8*mWW^5*t^4 - 13480*ep*mtt^7*mWW^6*t^4 - 162076*ep^2*mtt^7*mWW^6*t^4 - 689104*ep^3*mtt^7*mWW^6*t^4 - 1215604*ep^4*mtt^7*mWW^6*t^4 - 758736*ep^5*mtt^7*mWW^6*t^4 + 13456*ep*mtt^6*mWW^7*t^4 + 157658*ep^2*mtt^6*mWW^7*t^4 + 654924*ep^3*mtt^6*mWW^7*t^4 + 1131754*ep^4*mtt^6*mWW^7*t^4 + 693608*ep^5*mtt^6*mWW^7*t^4 - 8520*ep*mtt^5*mWW^8*t^4 - 96176*ep^2*mtt^5*mWW^8*t^4 - 387968*ep^3*mtt^5*mWW^8*t^4 - 657952*ep^4*mtt^5*mWW^8*t^4 - 398464*ep^5*mtt^5*mWW^8*t^4 + 2832*ep*mtt^4*mWW^9*t^4 + 30954*ep^2*mtt^4*mWW^9*t^4 + 122148*ep^3*mtt^4*mWW^9*t^4 + 205890*ep^4*mtt^4*mWW^9*t^4 + 125256*ep^5*mtt^4*mWW^9*t^4 - 280*ep*mtt^3*mWW^10*t^4 - 3048*ep^2*mtt^3*mWW^10*t^4 - 12272*ep^3*mtt^3*mWW^10*t^4 - 21800*ep^4*mtt^3*mWW^10*t^4 - 14240*ep^5*mtt^3*mWW^10*t^4 - 44*ep*mtt^2*mWW^11*t^4 - 430*ep^2*mtt^2*mWW^11*t^4 - 1472*ep^3*mtt^2*mWW^11*t^4 - 2070*ep^4*mtt^2*mWW^11*t^4 - 984*ep^5*mtt^2*mWW^11*t^4 - 96*ep*mtt^11*mWW*s*t^4 - 1096*ep^2*mtt^11*mWW*s*t^4 - 4224*ep^3*mtt^11*mWW*s*t^4 - 6264*ep^4*mtt^11*mWW*s*t^4 - 3040*ep^5*mtt^11*mWW*s*t^4 - 24*mtt^10*mWW^2*s*t^4 + 1792*ep*mtt^10*mWW^2*s*t^4 + 18588*ep^2*mtt^10*mWW^2*s*t^4 + 65164*ep^3*mtt^10*mWW^2*s*t^4 + 97264*ep^4*mtt^10*mWW^2*s*t^4 + 52736*ep^5*mtt^10*mWW^2*s*t^4 + 552*mtt^9*mWW^3*s*t^4 - 4800*ep*mtt^9*mWW^3*s*t^4 - 79906*ep^2*mtt^9*mWW^3*s*t^4 - 319708*ep^3*mtt^9*mWW^3*s*t^4 - 527802*ep^4*mtt^9*mWW^3*s*t^4 - 315816*ep^5*mtt^9*mWW^3*s*t^4 - 2068*mtt^8*mWW^4*s*t^4 + 4870*ep*mtt^8*mWW^4*s*t^4 + 192990*ep^2*mtt^8*mWW^4*s*t^4 + 908802*ep^3*mtt^8*mWW^4*s*t^4 + 1652358*ep^4*mtt^8*mWW^4*s*t^4 + 1055608*ep^5*mtt^8*mWW^4*s*t^4 + 4004*mtt^7*mWW^5*s*t^4 + 824*ep*mtt^7*mWW^5*s*t^4 - 324714*ep^2*mtt^7*mWW^5*s*t^4 - 1779156*ep^3*mtt^7*mWW^5*s*t^4 - 3466242*ep^4*mtt^7*mWW^5*s*t^4 - 2291016*ep^5*mtt^7*mWW^5*s*t^4 - 6036*mtt^6*mWW^6*s*t^4 - 15190*ep*mtt^6*mWW^6*s*t^4 + 392343*ep^2*mtt^6*mWW^6*s*t^4 + 2472320*ep^3*mtt^6*mWW^6*s*t^4 + 5026691*ep^4*mtt^6*mWW^6*s*t^4 + 3367372*ep^5*mtt^6*mWW^6*s*t^4 + 7444*mtt^5*mWW^7*s*t^4 + 30126*ep*mtt^5*mWW^7*s*t^4 - 339902*ep^2*mtt^5*mWW^7*s*t^4 - 2401746*ep^3*mtt^5*mWW^7*s*t^4 - 4982262*ep^4*mtt^5*mWW^7*s*t^4 - 3344440*ep^5*mtt^5*mWW^7*s*t^4 - 6012*mtt^4*mWW^8*s*t^4 - 25488*ep*mtt^4*mWW^8*s*t^4 + 221787*ep^2*mtt^4*mWW^8*s*t^4 + 1594018*ep^3*mtt^4*mWW^8*s*t^4 + 3282719*ep^4*mtt^4*mWW^8*s*t^4 + 2189596*ep^5*mtt^4*mWW^8*s*t^4 + 2508*mtt^3*mWW^9*s*t^4 + 7252*ep*mtt^3*mWW^9*s*t^4 - 113294*ep^2*mtt^3*mWW^9*s*t^4 - 694072*ep^3*mtt^3*mWW^9*s*t^4 - 1365446*ep^4*mtt^3*mWW^9*s*t^4 - 895768*ep^5*mtt^3*mWW^9*s*t^4 - 324*mtt^2*mWW^10*s*t^4 + 1538*ep*mtt^2*mWW^10*s*t^4 + 38745*ep^2*mtt^2*mWW^10*s*t^4 + 176016*ep^3*mtt^2*mWW^10*s*t^4 + 315849*ep^4*mtt^2*mWW^10*s*t^4 + 201316*ep^5*mtt^2*mWW^10*s*t^4 - 44*mtt*mWW^11*s*t^4 - 762*ep*mtt*mWW^11*s*t^4 - 4896*ep^2*mtt*mWW^11*s*t^4 - 15206*ep^3*mtt*mWW^11*s*t^4 - 23760*ep^4*mtt*mWW^11*s*t^4 - 15072*ep^5*mtt*mWW^11*s*t^4 - 66*ep*mWW^12*s*t^4 - 645*ep^2*mWW^12*s*t^4 - 2208*ep^3*mWW^12*s*t^4 - 3105*ep^4*mWW^12*s*t^4 - 1476*ep^5*mWW^12*s*t^4 + 72*ep*mtt^10*mWW*s^2*t^4 + 1200*ep^2*mtt^10*mWW*s^2*t^4 + 5688*ep^3*mtt^10*mWW*s^2*t^4 + 9360*ep^4*mtt^10*mWW*s^2*t^4 + 4800*ep^5*mtt^10*mWW*s^2*t^4 + 168*mtt^9*mWW^2*s^2*t^4 - 128*ep*mtt^9*mWW^2*s^2*t^4 - 2772*ep^2*mtt^9*mWW^2*s^2*t^4 + 14260*ep^3*mtt^9*mWW^2*s^2*t^4 + 61616*ep^4*mtt^9*mWW^2*s^2*t^4 + 53592*ep^5*mtt^9*mWW^2*s^2*t^4 - 3364*mtt^8*mWW^3*s^2*t^4 - 13990*ep*mtt^8*mWW^3*s^2*t^4 + 20722*ep^2*mtt^8*mWW^3*s^2*t^4 + 137042*ep^3*mtt^8*mWW^3*s^2*t^4 + 182086*ep^4*mtt^8*mWW^3*s^2*t^4 + 81696*ep^5*mtt^8*mWW^3*s^2*t^4 + 11300*mtt^7*mWW^4*s^2*t^4 + 66888*ep*mtt^7*mWW^4*s^2*t^4 - 74858*ep^2*mtt^7*mWW^4*s^2*t^4 - 1221872*ep^3*mtt^7*mWW^4*s^2*t^4 - 2742194*ep^4*mtt^7*mWW^4*s^2*t^4 - 1889280*ep^5*mtt^7*mWW^4*s^2*t^4 - 18740*mtt^6*mWW^5*s^2*t^4 - 143208*ep*mtt^6*mWW^5*s^2*t^4 + 132784*ep^2*mtt^6*mWW^5*s^2*t^4 + 3236662*ep^3*mtt^6*mWW^5*s^2*t^4 + 7914002*ep^4*mtt^6*mWW^5*s^2*t^4 + 5675376*ep^5*mtt^6*mWW^5*s^2*t^4 + 22724*mtt^5*mWW^6*s^2*t^4 + 184780*ep*mtt^5*mWW^6*s^2*t^4 - 184340*ep^2*mtt^5*mWW^6*s^2*t^4 - 4509044*ep^3*mtt^5*mWW^6*s^2*t^4 - 11172300*ep^4*mtt^5*mWW^6*s^2*t^4 - 8079320*ep^5*mtt^5*mWW^6*s^2*t^4 - 22284*mtt^4*mWW^7*s^2*t^4 - 154084*ep*mtt^4*mWW^7*s^2*t^4 + 254178*ep^2*mtt^4*mWW^7*s^2*t^4 + 4005642*ep^3*mtt^4*mWW^7*s^2*t^4 + 9508420*ep^4*mtt^4*mWW^7*s^2*t^4 + 6789992*ep^5*mtt^4*mWW^7*s^2*t^4 + 14348*mtt^3*mWW^8*s^2*t^4 + 76432*ep*mtt^3*mWW^8*s^2*t^4 - 266194*ep^2*mtt^3*mWW^8*s^2*t^4 - 2493928*ep^3*mtt^3*mWW^8*s^2*t^4 - 5415898*ep^4*mtt^3*mWW^8*s^2*t^4 - 3730512*ep^5*mtt^3*mWW^8*s^2*t^4 - 4636*mtt^2*mWW^9*s^2*t^4 - 16352*ep*mtt^2*mWW^9*s^2*t^4 + 162908*ep^2*mtt^2*mWW^9*s^2*t^4 + 1047338*ep^3*mtt^2*mWW^9*s^2*t^4 + 2055874*ep^4*mtt^2*mWW^9*s^2*t^4 + 1340864*ep^5*mtt^2*mWW^9*s^2*t^4 + 484*mtt*mWW^10*s^2*t^4 - 772*ep*mtt*mWW^10*s^2*t^4 - 47772*ep^2*mtt*mWW^10*s^2*t^4 - 238664*ep^3*mtt*mWW^10*s^2*t^4 - 429720*ep^4*mtt*mWW^10*s^2*t^4 - 264752*ep^5*mtt*mWW^10*s^2*t^4 + 362*ep*mWW^11*s^2*t^4 + 4144*ep^2*mWW^11*s^2*t^4 + 16876*ep^3*mWW^11*s^2*t^4 + 28754*ep^4*mWW^11*s^2*t^4 + 17544*ep^5*mWW^11*s^2*t^4 + 240*ep*mtt^9*mWW*s^3*t^4 + 1480*ep^2*mtt^9*mWW*s^3*t^4 + 2160*ep^3*mtt^9*mWW*s^3*t^4 + 120*ep^4*mtt^9*mWW*s^3*t^4 - 800*ep^5*mtt^9*mWW*s^3*t^4 - 480*mtt^8*mWW^2*s^3*t^4 - 6080*ep*mtt^8*mWW^2*s^3*t^4 - 58180*ep^2*mtt^8*mWW^2*s^3*t^4 - 284920*ep^3*mtt^8*mWW^2*s^3*t^4 - 555900*ep^4*mtt^8*mWW^2*s^3*t^4 - 362920*ep^5*mtt^8*mWW^2*s^3*t^4 + 8144*mtt^7*mWW^3*s^3*t^4 + 54840*ep*mtt^7*mWW^3*s^3*t^4 + 172840*ep^2*mtt^7*mWW^3*s^3*t^4 + 524332*ep^3*mtt^7*mWW^3*s^3*t^4 + 988692*ep^4*mtt^7*mWW^3*s^3*t^4 + 669992*ep^5*mtt^7*mWW^3*s^3*t^4 - 24096*mtt^6*mWW^4*s^3*t^4 - 199752*ep*mtt^6*mWW^4*s^3*t^4 - 316366*ep^2*mtt^6*mWW^4*s^3*t^4 + 1216096*ep^3*mtt^6*mWW^4*s^3*t^4 + 3941630*ep^4*mtt^6*mWW^4*s^3*t^4 + 2961888*ep^5*mtt^6*mWW^4*s^3*t^4 + 33576*mtt^5*mWW^5*s^3*t^4 + 337724*ep*mtt^5*mWW^5*s^3*t^4 + 389918*ep^2*mtt^5*mWW^5*s^3*t^4 - 4229288*ep^3*mtt^5*mWW^5*s^3*t^4 - 12452670*ep^4*mtt^5*mWW^5*s^3*t^4 - 9374992*ep^5*mtt^5*mWW^5*s^3*t^4 - 31856*mtt^4*mWW^6*s^3*t^4 - 304970*ep*mtt^4*mWW^6*s^3*t^4 - 178607*ep^2*mtt^4*mWW^6*s^3*t^4 + 4949144*ep^3*mtt^4*mWW^6*s^3*t^4 + 13886841*ep^4*mtt^4*mWW^6*s^3*t^4 + 10492796*ep^5*mtt^4*mWW^6*s^3*t^4 + 23552*mtt^3*mWW^7*s^3*t^4 + 164754*ep*mtt^3*mWW^7*s^3*t^4 - 138480*ep^2*mtt^3*mWW^7*s^3*t^4 - 3440502*ep^3*mtt^3*mWW^7*s^3*t^4 - 8593996*ep^4*mtt^3*mWW^7*s^3*t^4 - 6349544*ep^5*mtt^3*mWW^7*s^3*t^4 - 10864*mtt^2*mWW^8*s^3*t^4 - 54170*ep*mtt^2*mWW^8*s^3*t^4 + 206432*ep^2*mtt^2*mWW^8*s^3*t^4 + 1776710*ep^3*mtt^2*mWW^8*s^3*t^4 + 3781540*ep^4*mtt^2*mWW^8*s^3*t^4 + 2598632*ep^5*mtt^2*mWW^8*s^3*t^4 + 2024*mtt*mWW^9*s^3*t^4 + 5810*ep*mtt*mWW^9*s^3*t^4 - 96950*ep^2*mtt*mWW^9*s^3*t^4 - 584550*ep^3*mtt*mWW^9*s^3*t^4 - 1112810*ep^4*mtt*mWW^9*s^3*t^4 - 703408*ep^5*mtt*mWW^9*s^3*t^4 + 1604*ep*mWW^10*s^3*t^4 + 17913*ep^2*mWW^10*s^3*t^4 + 70818*ep^3*mWW^10*s^3*t^4 + 116553*ep^4*mWW^10*s^3*t^4 + 68356*ep^5*mWW^10*s^3*t^4 - 600*ep*mtt^8*mWW*s^4*t^4 - 4960*ep^2*mtt^8*mWW*s^4*t^4 - 13800*ep^3*mtt^8*mWW*s^4*t^4 - 15840*ep^4*mtt^8*mWW*s^4*t^4 - 6400*ep^5*mtt^8*mWW*s^4*t^4 + 720*mtt^7*mWW^2*s^4*t^4 + 9920*ep*mtt^7*mWW^2*s^4*t^4 + 95460*ep^2*mtt^7*mWW^2*s^4*t^4 + 457640*ep^3*mtt^7*mWW^2*s^4*t^4 + 873300*ep^4*mtt^7*mWW^2*s^4*t^4 + 557120*ep^5*mtt^7*mWW^2*s^4*t^4 - 9976*mtt^6*mWW^3*s^4*t^4 - 74668*ep*mtt^6*mWW^3*s^4*t^4 - 265678*ep^2*mtt^6*mWW^3*s^4*t^4 - 769312*ep^3*mtt^6*mWW^3*s^4*t^4 - 1350494*ep^4*mtt^6*mWW^3*s^4*t^4 - 885680*ep^5*mtt^6*mWW^3*s^4*t^4 + 25440*mtt^5*mWW^4*s^4*t^4 + 242096*ep*mtt^5*mWW^4*s^4*t^4 + 489474*ep^2*mtt^5*mWW^4*s^4*t^4 - 1315228*ep^3*mtt^5*mWW^4*s^4*t^4 - 4837438*ep^4*mtt^5*mWW^4*s^4*t^4 - 3698912*ep^5*mtt^5*mWW^4*s^4*t^4 - 28656*mtt^4*mWW^5*s^4*t^4 - 318896*ep*mtt^4*mWW^5*s^4*t^4 - 502876*ep^2*mtt^4*mWW^5*s^4*t^4 + 3639834*ep^3*mtt^4*mWW^5*s^4*t^4 + 11474742*ep^4*mtt^4*mWW^5*s^4*t^4 + 8773384*ep^5*mtt^4*mWW^5*s^4*t^4 + 19728*mtt^3*mWW^6*s^4*t^4 + 190912*ep*mtt^3*mWW^6*s^4*t^4 + 153172*ep^2*mtt^3*mWW^6*s^4*t^4 - 2978624*ep^3*mtt^3*mWW^6*s^4*t^4 - 8755424*ep^4*mtt^3*mWW^6*s^4*t^4 - 6793152*ep^5*mtt^3*mWW^6*s^4*t^4 - 9688*mtt^2*mWW^7*s^4*t^4 - 59404*ep*mtt^2*mWW^7*s^4*t^4 + 97406*ep^2*mtt^2*mWW^7*s^4*t^4 + 1408804*ep^3*mtt^2*mWW^7*s^4*t^4 + 3444470*ep^4*mtt^2*mWW^7*s^4*t^4 + 2593056*ep^5*mtt^2*mWW^7*s^4*t^4 + 2432*mtt*mWW^8*s^4*t^4 + 9424*ep*mtt*mWW^8*s^4*t^4 - 79002*ep^2*mtt*mWW^8*s^4*t^4 - 515804*ep^3*mtt*mWW^8*s^4*t^4 - 1021446*ep^4*mtt*mWW^8*s^4*t^4 - 679008*ep^5*mtt*mWW^8*s^4*t^4 + 1856*ep*mWW^9*s^4*t^4 + 20524*ep^2*mWW^9*s^4*t^4 + 80090*ep^3*mWW^9*s^4*t^4 + 131810*ep^4*mWW^9*s^4*t^4 + 78152*ep^5*mWW^9*s^4*t^4 + 576*ep*mtt^7*mWW*s^5*t^4 + 5064*ep^2*mtt^7*mWW*s^5*t^4 + 15264*ep^3*mtt^7*mWW*s^5*t^4 + 18936*ep^4*mtt^7*mWW*s^5*t^4 + 8160*ep^5*mtt^7*mWW*s^5*t^4 - 600*mtt^6*mWW^2*s^5*t^4 - 6784*ep*mtt^6*mWW^2*s^5*t^4 - 64332*ep^2*mtt^6*mWW^2*s^5*t^4 - 325156*ep^3*mtt^6*mWW^2*s^5*t^4 - 632936*ep^4*mtt^6*mWW^2*s^5*t^4 - 403152*ep^5*mtt^6*mWW^2*s^5*t^4 + 6424*mtt^5*mWW^3*s^5*t^4 + 51892*ep*mtt^5*mWW^3*s^5*t^4 + 172696*ep^2*mtt^5*mWW^3*s^5*t^4 + 370980*ep^3*mtt^5*mWW^3*s^5*t^4 + 531864*ep^4*mtt^5*mWW^3*s^5*t^4 + 326296*ep^5*mtt^5*mWW^3*s^5*t^4 - 13724*mtt^4*mWW^4*s^5*t^4 - 143438*ep*mtt^4*mWW^4*s^5*t^4 - 294818*ep^2*mtt^4*mWW^4*s^5*t^4 + 1000006*ep^3*mtt^4*mWW^4*s^5*t^4 + 3503566*ep^4*mtt^4*mWW^4*s^5*t^4 + 2642584*ep^5*mtt^4*mWW^4*s^5*t^4 + 11636*mtt^3*mWW^5*s^5*t^4 + 135012*ep*mtt^3*mWW^5*s^5*t^4 + 217624*ep^2*mtt^3*mWW^5*s^5*t^4 - 1688308*ep^3*mtt^3*mWW^5*s^5*t^4 - 5368532*ep^4*mtt^3*mWW^5*s^5*t^4 - 4131664*ep^5*mtt^3*mWW^5*s^5*t^4 - 4796*mtt^2*mWW^6*s^5*t^4 - 42904*ep*mtt^2*mWW^6*s^5*t^4 - 11848*ep^2*mtt^2*mWW^6*s^5*t^4 + 812388*ep^3*mtt^2*mWW^6*s^5*t^4 + 2389312*ep^4*mtt^2*mWW^6*s^5*t^4 + 1916240*ep^5*mtt^2*mWW^6*s^5*t^4 + 1060*mtt*mWW^7*s^5*t^4 + 3144*ep*mtt*mWW^7*s^5*t^4 - 36696*ep^2*mtt*mWW^7*s^5*t^4 - 196720*ep^3*mtt*mWW^7*s^5*t^4 - 407788*ep^4*mtt*mWW^7*s^5*t^4 - 309704*ep^5*mtt*mWW^7*s^5*t^4 + 774*ep*mWW^8*s^5*t^4 + 8086*ep^2*mWW^8*s^5*t^4 + 29786*ep^3*mWW^8*s^5*t^4 + 50442*ep^4*mWW^8*s^5*t^4 + 32648*ep^5*mWW^8*s^5*t^4 - 264*ep*mtt^6*mWW*s^6*t^4 - 2384*ep^2*mtt^6*mWW*s^6*t^4 - 7416*ep^3*mtt^6*mWW*s^6*t^4 - 9456*ep^4*mtt^6*mWW*s^6*t^4 - 4160*ep^5*mtt^6*mWW*s^6*t^4 + 264*mtt^5*mWW^2*s^6*t^4 + 2048*ep*mtt^5*mWW^2*s^6*t^4 + 18692*ep^2*mtt^5*mWW^2*s^6*t^4 + 107556*ep^3*mtt^5*mWW^2*s^6*t^4 + 220136*ep^4*mtt^5*mWW^2*s^6*t^4 + 141464*ep^5*mtt^5*mWW^2*s^6*t^4 - 1988*mtt^4*mWW^3*s^6*t^4 - 18778*ep*mtt^4*mWW^3*s^6*t^4 - 56792*ep^2*mtt^4*mWW^3*s^6*t^4 - 36374*ep^3*mtt^4*mWW^3*s^6*t^4 + 62588*ep^4*mtt^4*mWW^3*s^6*t^4 + 67696*ep^5*mtt^4*mWW^3*s^6*t^4 + 3420*mtt^3*mWW^4*s^6*t^4 + 38424*ep*mtt^3*mWW^4*s^6*t^4 + 76972*ep^2*mtt^3*mWW^4*s^6*t^4 - 343588*ep^3*mtt^3*mWW^4*s^6*t^4 - 1131308*ep^4*mtt^3*mWW^4*s^6*t^4 - 834720*ep^5*mtt^3*mWW^4*s^6*t^4 - 1932*mtt^2*mWW^5*s^6*t^4 - 22516*ep*mtt^2*mWW^5*s^6*t^4 - 31932*ep^2*mtt^2*mWW^5*s^6*t^4 + 335096*ep^3*mtt^2*mWW^5*s^6*t^4 + 1062900*ep^4*mtt^2*mWW^5*s^6*t^4 + 833504*ep^5*mtt^2*mWW^5*s^6*t^4 + 236*mtt*mWW^6*s^6*t^4 + 616*ep*mtt*mWW^6*s^6*t^4 - 11008*ep^2*mtt*mWW^6*s^6*t^4 - 58208*ep^3*mtt*mWW^6*s^6*t^4 - 148252*ep^4*mtt*mWW^6*s^6*t^4 - 132248*ep^5*mtt*mWW^6*s^6*t^4 + 150*ep*mWW^7*s^6*t^4 + 1524*ep^2*mWW^7*s^6*t^4 + 5558*ep^3*mWW^7*s^6*t^4 + 11872*ep^4*mWW^7*s^6*t^4 + 9872*ep^5*mWW^7*s^6*t^4 + 48*ep*mtt^5*mWW*s^7*t^4 + 440*ep^2*mtt^5*mWW*s^7*t^4 + 1392*ep^3*mtt^5*mWW*s^7*t^4 + 1800*ep^4*mtt^5*mWW*s^7*t^4 + 800*ep^5*mtt^5*mWW*s^7*t^4 - 48*mtt^4*mWW^2*s^7*t^4 - 192*ep*mtt^4*mWW^2*s^7*t^4 - 1548*ep^2*mtt^4*mWW^2*s^7*t^4 - 12720*ep^3*mtt^4*mWW^2*s^7*t^4 - 28876*ep^4*mtt^4*mWW^2*s^7*t^4 - 18952*ep^5*mtt^4*mWW^2*s^7*t^4 + 208*mtt^3*mWW^3*s^7*t^4 + 2932*ep*mtt^3*mWW^3*s^7*t^4 + 8570*ep^2*mtt^3*mWW^3*s^7*t^4 - 12964*ep^3*mtt^3*mWW^3*s^7*t^4 - 63130*ep^4*mtt^3*mWW^3*s^7*t^4 - 50776*ep^5*mtt^3*mWW^3*s^7*t^4 - 272*mtt^2*mWW^4*s^7*t^4 - 3000*ep*mtt^2*mWW^4*s^7*t^4 - 5706*ep^2*mtt^2*mWW^4*s^7*t^4 + 29592*ep^3*mtt^2*mWW^4*s^7*t^4 + 89138*ep^4*mtt^2*mWW^4*s^7*t^4 + 61008*ep^5*mtt^2*mWW^4*s^7*t^4 + 112*mtt*mWW^5*s^7*t^4 + 1020*ep*mtt*mWW^5*s^7*t^4 + 286*ep^2*mtt*mWW^5*s^7*t^4 - 17980*ep^3*mtt*mWW^5*s^7*t^4 - 57950*ep^4*mtt*mWW^5*s^7*t^4 - 49496*ep^5*mtt*mWW^5*s^7*t^4 + 56*ep*mWW^6*s^7*t^4 + 774*ep^2*mWW^6*s^7*t^4 + 3688*ep^3*mWW^6*s^7*t^4 + 7626*ep^4*mWW^6*s^7*t^4 + 5448*ep^5*mWW^6*s^7*t^4 - 48*ep*mtt^2*mWW^3*s^8*t^4 - 8*ep^2*mtt^2*mWW^3*s^8*t^4 + 496*ep^3*mtt^2*mWW^3*s^8*t^4 + 824*ep^4*mtt^2*mWW^3*s^8*t^4 + 368*ep^5*mtt^2*mWW^3*s^8*t^4 - 16*ep*mtt*mWW^4*s^8*t^4 + 16*ep^2*mtt*mWW^4*s^8*t^4 + 240*ep^3*mtt*mWW^4*s^8*t^4 + 368*ep^4*mtt*mWW^4*s^8*t^4 + 160*ep^5*mtt*mWW^4*s^8*t^4 - 8*ep^2*mWW^5*s^8*t^4 - 32*ep^3*mWW^5*s^8*t^4 - 40*ep^4*mWW^5*s^8*t^4 - 16*ep^5*mWW^5*s^8*t^4 + 88*ep*mtt^11*mWW*t^5 + 1148*ep^2*mtt^11*mWW*t^5 + 5200*ep^3*mtt^11*mWW*t^5 + 9612*ep^4*mtt^11*mWW*t^5 + 6192*ep^5*mtt^11*mWW*t^5 + 928*ep*mtt^10*mWW^2*t^5 + 9308*ep^2*mtt^10*mWW^2*t^5 + 32920*ep^3*mtt^10*mWW^2*t^5 + 48444*ep^4*mtt^10*mWW^2*t^5 + 25200*ep^5*mtt^10*mWW^2*t^5 - 5756*ep*mtt^9*mWW^3*t^5 - 61924*ep^2*mtt^9*mWW^3*t^5 - 238012*ep^3*mtt^9*mWW^3*t^5 - 385332*ep^4*mtt^9*mWW^3*t^5 - 222736*ep^5*mtt^9*mWW^3*t^5 + 11796*ep*mtt^8*mWW^4*t^5 + 131064*ep^2*mtt^8*mWW^4*t^5 + 522720*ep^3*mtt^8*mWW^4*t^5 + 881620*ep^4*mtt^8*mWW^4*t^5 + 531280*ep^5*mtt^8*mWW^4*t^5 - 11484*ep*mtt^7*mWW^5*t^5 - 134300*ep^2*mtt^7*mWW^5*t^5 - 564384*ep^3*mtt^7*mWW^5*t^5 - 1001960*ep^4*mtt^7*mWW^5*t^5 - 632992*ep^5*mtt^7*mWW^5*t^5 + 5892*ep*mtt^6*mWW^6*t^5 + 76992*ep^2*mtt^6*mWW^6*t^5 + 354340*ep^3*mtt^6*mWW^6*t^5 + 675368*ep^4*mtt^6*mWW^6*t^5 + 451168*ep^5*mtt^6*mWW^6*t^5 - 2548*ep*mtt^5*mWW^7*t^5 - 36588*ep^2*mtt^5*mWW^7*t^5 - 177820*ep^3*mtt^5*mWW^7*t^5 - 347924*ep^4*mtt^5*mWW^7*t^5 - 235920*ep^5*mtt^5*mWW^7*t^5 + 1916*ep*mtt^4*mWW^8*t^5 + 23304*ep^2*mtt^4*mWW^8*t^5 + 99752*ep^3*mtt^4*mWW^8*t^5 + 176372*ep^4*mtt^4*mWW^8*t^5 + 110416*ep^5*mtt^4*mWW^8*t^5 - 1036*ep*mtt^3*mWW^9*t^5 - 11024*ep^2*mtt^3*mWW^9*t^5 - 41880*ep^3*mtt^3*mWW^9*t^5 - 67100*ep^4*mtt^3*mWW^9*t^5 - 38640*ep^5*mtt^3*mWW^9*t^5 + 204*ep*mtt^2*mWW^10*t^5 + 2020*ep^2*mtt^2*mWW^10*t^5 + 7164*ep^3*mtt^2*mWW^10*t^5 + 10900*ep^4*mtt^2*mWW^10*t^5 + 6032*ep^5*mtt^2*mWW^10*t^5 - 208*ep*mtt^10*mWW*s*t^5 - 3224*ep^2*mtt^10*mWW*s*t^5 - 16320*ep^3*mtt^10*mWW*s*t^5 - 32536*ep^4*mtt^10*mWW*s*t^5 - 22112*ep^5*mtt^10*mWW*s*t^5 - 88*mtt^9*mWW^2*s*t^5 - 3564*ep*mtt^9*mWW^2*s*t^5 - 27342*ep^2*mtt^9*mWW^2*s*t^5 - 78528*ep^3*mtt^9*mWW^2*s*t^5 - 90446*ep^4*mtt^9*mWW^2*s*t^5 - 32952*ep^5*mtt^9*mWW^2*s*t^5 - 1016*mtt^8*mWW^3*s*t^5 + 7636*ep*mtt^8*mWW^3*s*t^5 + 151246*ep^2*mtt^8*mWW^3*s*t^5 + 648616*ep^3*mtt^8*mWW^3*s*t^5 + 1079062*ep^4*mtt^8*mWW^3*s*t^5 + 622936*ep^5*mtt^8*mWW^3*s*t^5 + 4740*mtt^7*mWW^4*s*t^5 + 6230*ep*mtt^7*mWW^4*s*t^5 - 288158*ep^2*mtt^7*mWW^4*s*t^5 - 1565422*ep^3*mtt^7*mWW^4*s*t^5 - 2926310*ep^4*mtt^7*mWW^4*s*t^5 - 1841720*ep^5*mtt^7*mWW^4*s*t^5 - 7056*mtt^6*mWW^5*s*t^5 - 23762*ep*mtt^6*mWW^5*s*t^5 + 299592*ep^2*mtt^6*mWW^5*s*t^5 + 1952356*ep^3*mtt^6*mWW^5*s*t^5 + 3963982*ep^4*mtt^6*mWW^5*s*t^5 + 2649848*ep^5*mtt^6*mWW^5*s*t^5 + 4428*mtt^5*mWW^6*s*t^5 + 17378*ep*mtt^5*mWW^6*s*t^5 - 207150*ep^2*mtt^5*mWW^6*s*t^5 - 1488740*ep^3*mtt^5*mWW^6*s*t^5 - 3231140*ep^4*mtt^5*mWW^6*s*t^5 - 2276816*ep^5*mtt^5*mWW^6*s*t^5 - 1464*mtt^4*mWW^7*s*t^5 - 6710*ep*mtt^4*mWW^7*s*t^5 + 105468*ep^2*mtt^4*mWW^7*s*t^5 + 816834*ep^3*mtt^4*mWW^7*s*t^5 + 1865160*ep^4*mtt^4*mWW^7*s*t^5 + 1359872*ep^5*mtt^4*mWW^7*s*t^5 + 1084*mtt^3*mWW^8*s*t^5 + 6650*ep*mtt^3*mWW^8*s*t^5 - 44610*ep^2*mtt^3*mWW^8*s*t^5 - 405670*ep^3*mtt^3*mWW^8*s*t^5 - 926678*ep^4*mtt^3*mWW^8*s*t^5 - 663416*ep^5*mtt^3*mWW^8*s*t^5 - 832*mtt^2*mWW^9*s*t^5 - 4014*ep*mtt^2*mWW^9*s*t^5 + 24464*ep^2*mtt^2*mWW^9*s*t^5 + 192088*ep^3*mtt^2*mWW^9*s*t^5 + 399694*ep^4*mtt^2*mWW^9*s*t^5 + 266680*ep^5*mtt^2*mWW^9*s*t^5 + 204*mtt*mWW^10*s*t^5 + 58*ep*mtt*mWW^10*s*t^5 - 13316*ep^2*mtt*mWW^10*s*t^5 - 65960*ep^3*mtt*mWW^10*s*t^5 - 117138*ep^4*mtt*mWW^10*s*t^5 - 71368*ep^5*mtt*mWW^10*s*t^5 + 306*ep*mWW^11*s*t^5 + 3030*ep^2*mWW^11*s*t^5 + 10746*ep^3*mWW^11*s*t^5 + 16350*ep^4*mWW^11*s*t^5 + 9048*ep^5*mWW^11*s*t^5 - 144*ep*mtt^9*mWW*s^2*t^5 - 320*ep^2*mtt^9*mWW*s^2*t^5 + 4424*ep^3*mtt^9*mWW*s^2*t^5 + 17800*ep^4*mtt^9*mWW*s^2*t^5 + 16800*ep^5*mtt^9*mWW*s^2*t^5 + 520*mtt^8*mWW^2*s^2*t^5 + 3504*ep*mtt^8*mWW^2*s^2*t^5 + 1406*ep^2*mtt^8*mWW^2*s^2*t^5 - 43320*ep^3*mtt^8*mWW^2*s^2*t^5 - 122014*ep^4*mtt^8*mWW^2*s^2*t^5 - 96568*ep^5*mtt^8*mWW^2*s^2*t^5 + 5100*mtt^7*mWW^3*s^2*t^5 + 27794*ep*mtt^7*mWW^3*s^2*t^5 - 15734*ep^2*mtt^7*mWW^3*s^2*t^5 - 314190*ep^3*mtt^7*mWW^3*s^2*t^5 - 614218*ep^4*mtt^7*mWW^3*s^2*t^5 - 368240*ep^5*mtt^7*mWW^3*s^2*t^5 - 21708*mtt^6*mWW^4*s^2*t^5 - 128168*ep*mtt^6*mWW^4*s^2*t^5 + 80502*ep^2*mtt^6*mWW^4*s^2*t^5 + 1838888*ep^3*mtt^6*mWW^4*s^2*t^5 + 4046022*ep^4*mtt^6*mWW^4*s^2*t^5 + 2700120*ep^5*mtt^6*mWW^4*s^2*t^5 + 28736*mtt^5*mWW^5*s^2*t^5 + 184170*ep*mtt^5*mWW^5*s^2*t^5 - 180078*ep^2*mtt^5*mWW^5*s^2*t^5 - 3512654*ep^3*mtt^5*mWW^5*s^2*t^5 - 8117210*ep^4*mtt^5*mWW^5*s^2*t^5 - 5633584*ep^5*mtt^5*mWW^5*s^2*t^5 - 15120*mtt^4*mWW^6*s^2*t^5 - 113192*ep*mtt^4*mWW^6*s^2*t^5 + 198770*ep^2*mtt^4*mWW^6*s^2*t^5 + 3231636*ep^3*mtt^4*mWW^6*s^2*t^5 + 7788206*ep^4*mtt^4*mWW^6*s^2*t^5 + 5591160*ep^5*mtt^4*mWW^6*s^2*t^5 + 2604*mtt^3*mWW^7*s^2*t^5 + 29462*ep*mtt^3*mWW^7*s^2*t^5 - 112138*ep^2*mtt^3*mWW^7*s^2*t^5 - 1539898*ep^3*mtt^3*mWW^7*s^2*t^5 - 3881878*ep^4*mtt^3*mWW^7*s^2*t^5 - 2900400*ep^5*mtt^3*mWW^7*s^2*t^5 - 492*mtt^2*mWW^8*s^2*t^5 - 4696*ep*mtt^2*mWW^8*s^2*t^5 + 39450*ep^2*mtt^2*mWW^8*s^2*t^5 + 418704*ep^3*mtt^2*mWW^8*s^2*t^5 + 1074898*ep^4*mtt^2*mWW^8*s^2*t^5 + 835784*ep^5*mtt^2*mWW^8*s^2*t^5 + 360*mtt*mWW^9*s^2*t^5 + 638*ep*mtt*mWW^9*s^2*t^5 - 18418*ep^2*mtt*mWW^9*s^2*t^5 - 108242*ep^3*mtt*mWW^9*s^2*t^5 - 231630*ep^4*mtt*mWW^9*s^2*t^5 - 168784*ep^5*mtt*mWW^9*s^2*t^5 + 632*ep*mWW^10*s^2*t^5 + 6560*ep^2*mWW^10*s^2*t^5 + 24652*ep^3*mWW^10*s^2*t^5 + 40024*ep^4*mWW^10*s^2*t^5 + 23712*ep^5*mWW^10*s^2*t^5 + 760*ep*mtt^8*mWW*s^3*t^5 + 9780*ep^2*mtt^8*mWW*s^3*t^5 + 40680*ep^3*mtt^8*mWW*s^3*t^5 + 62620*ep^4*mtt^8*mWW*s^3*t^5 + 30960*ep^5*mtt^8*mWW*s^3*t^5 - 1136*mtt^7*mWW^2*s^3*t^5 + 2860*ep*mtt^7*mWW^2*s^3*t^5 + 81374*ep^2*mtt^7*mWW^2*s^3*t^5 + 307744*ep^3*mtt^7*mWW^2*s^3*t^5 + 439630*ep^4*mtt^7*mWW^2*s^3*t^5 + 219320*ep^5*mtt^7*mWW^2*s^3*t^5 - 10188*mtt^6*mWW^3*s^3*t^5 - 76014*ep*mtt^6*mWW^3*s^3*t^5 - 253334*ep^2*mtt^6*mWW^3*s^3*t^5 - 661938*ep^3*mtt^6*mWW^3*s^3*t^5 - 992222*ep^4*mtt^6*mWW^3*s^3*t^5 - 542176*ep^5*mtt^6*mWW^3*s^3*t^5 + 38064*mtt^5*mWW^4*s^3*t^5 + 248890*ep*mtt^5*mWW^4*s^3*t^5 + 230612*ep^2*mtt^5*mWW^4*s^3*t^5 - 1361898*ep^3*mtt^5*mWW^4*s^3*t^5 - 3547868*ep^4*mtt^5*mWW^4*s^3*t^5 - 2471920*ep^5*mtt^5*mWW^4*s^3*t^5 - 42808*mtt^4*mWW^5*s^3*t^5 - 308300*ep*mtt^4*mWW^5*s^3*t^5 - 24814*ep^2*mtt^4*mWW^5*s^3*t^5 + 4234294*ep^3*mtt^4*mWW^5*s^3*t^5 + 10386308*ep^4*mtt^4*mWW^5*s^3*t^5 + 7246216*ep^5*mtt^4*mWW^5*s^3*t^5 + 17488*mtt^3*mWW^6*s^3*t^5 + 151620*ep*mtt^3*mWW^6*s^3*t^5 - 110510*ep^2*mtt^3*mWW^6*s^3*t^5 - 3603578*ep^3*mtt^3*mWW^6*s^3*t^5 - 9029820*ep^4*mtt^3*mWW^6*s^3*t^5 - 6485072*ep^5*mtt^3*mWW^6*s^3*t^5 - 1052*mtt^2*mWW^7*s^3*t^5 - 15706*ep*mtt^2*mWW^7*s^3*t^5 + 87878*ep^2*mtt^2*mWW^7*s^3*t^5 + 1129528*ep^3*mtt^2*mWW^7*s^3*t^5 + 2915456*ep^4*mtt^2*mWW^7*s^3*t^5 + 2220584*ep^5*mtt^2*mWW^7*s^3*t^5 - 368*mtt*mWW^8*s^3*t^5 - 4074*ep*mtt*mWW^8*s^3*t^5 - 21084*ep^2*mtt*mWW^8*s^3*t^5 - 88508*ep^3*mtt*mWW^8*s^3*t^5 - 249182*ep^4*mtt*mWW^8*s^3*t^5 - 233240*ep^5*mtt*mWW^8*s^3*t^5 - 36*ep*mWW^9*s^3*t^5 + 98*ep^2*mWW^9*s^3*t^5 + 3676*ep^3*mWW^9*s^3*t^5 + 15078*ep^4*mWW^9*s^3*t^5 + 15328*ep^5*mWW^9*s^3*t^5 - 520*ep*mtt^7*mWW*s^4*t^5 - 11620*ep^2*mtt^7*mWW*s^4*t^5 - 62560*ep^3*mtt^7*mWW*s^4*t^5 - 114180*ep^4*mtt^7*mWW*s^4*t^5 - 66320*ep^5*mtt^7*mWW*s^4*t^5 + 1104*mtt^6*mWW^2*s^4*t^5 - 8004*ep*mtt^6*mWW^2*s^4*t^5 - 118598*ep^2*mtt^6*mWW^2*s^4*t^5 - 376928*ep^3*mtt^6*mWW^2*s^4*t^5 - 422478*ep^4*mtt^6*mWW^2*s^4*t^5 - 135240*ep^5*mtt^6*mWW^2*s^4*t^5 + 10252*mtt^5*mWW^3*s^4*t^5 + 72330*ep*mtt^5*mWW^3*s^4*t^5 + 271354*ep^2*mtt^5*mWW^3*s^4*t^5 + 945558*ep^3*mtt^5*mWW^3*s^4*t^5 + 1625482*ep^4*mtt^5*mWW^3*s^4*t^5 + 927408*ep^5*mtt^5*mWW^3*s^4*t^5 - 32308*mtt^4*mWW^4*s^4*t^5 - 211236*ep*mtt^4*mWW^4*s^4*t^5 - 206760*ep^2*mtt^4*mWW^4*s^4*t^5 + 975448*ep^3*mtt^4*mWW^4*s^4*t^5 + 2498832*ep^4*mtt^4*mWW^4*s^4*t^5 + 1699312*ep^5*mtt^4*mWW^4*s^4*t^5 + 29508*mtt^3*mWW^5*s^4*t^5 + 222404*ep*mtt^3*mWW^5*s^4*t^5 + 37128*ep^2*mtt^3*mWW^5*s^4*t^5 - 3075952*ep^3*mtt^3*mWW^5*s^4*t^5 - 7550956*ep^4*mtt^3*mWW^5*s^4*t^5 - 5201264*ep^5*mtt^3*mWW^5*s^4*t^5 - 8620*mtt^2*mWW^6*s^4*t^5 - 73884*ep*mtt^2*mWW^6*s^4*t^5 + 75690*ep^2*mtt^2*mWW^6*s^4*t^5 + 1923580*ep^3*mtt^2*mWW^6*s^4*t^5 + 4767798*ep^4*mtt^2*mWW^6*s^4*t^5 + 3399448*ep^5*mtt^2*mWW^6*s^4*t^5 + 64*mtt*mWW^7*s^4*t^5 - 1702*ep*mtt*mWW^7*s^4*t^5 - 51854*ep^2*mtt*mWW^7*s^4*t^5 - 334518*ep^3*mtt*mWW^7*s^4*t^5 - 782890*ep^4*mtt*mWW^7*s^4*t^5 - 591856*ep^5*mtt*mWW^7*s^4*t^5 - 28*ep*mWW^8*s^4*t^5 + 1140*ep^2*mWW^8*s^4*t^5 + 11772*ep^3*mWW^8*s^4*t^5 + 34712*ep^4*mWW^8*s^4*t^5 + 29952*ep^5*mWW^8*s^4*t^5 - 288*ep*mtt^6*mWW*s^5*t^5 + 3632*ep^2*mtt^6*mWW*s^5*t^5 + 34960*ep^3*mtt^6*mWW*s^5*t^5 + 75008*ep^4*mtt^6*mWW*s^5*t^5 + 46848*ep^5*mtt^6*mWW*s^5*t^5 - 376*mtt^5*mWW^2*s^5*t^5 + 5784*ep*mtt^5*mWW^2*s^5*t^5 + 68152*ep^2*mtt^5*mWW^2*s^5*t^5 + 204120*ep^3*mtt^5*mWW^2*s^5*t^5 + 189160*ep^4*mtt^5*mWW^2*s^5*t^5 + 20560*ep^5*mtt^5*mWW^2*s^5*t^5 - 5388*mtt^4*mWW^3*s^5*t^5 - 32078*ep*mtt^4*mWW^3*s^5*t^5 - 103948*ep^2*mtt^4*mWW^3*s^5*t^5 - 458158*ep^3*mtt^4*mWW^3*s^5*t^5 - 888748*ep^4*mtt^4*mWW^3*s^5*t^5 - 523712*ep^5*mtt^4*mWW^3*s^5*t^5 + 13620*mtt^3*mWW^4*s^5*t^5 + 87056*ep*mtt^3*mWW^4*s^5*t^5 + 51660*ep^2*mtt^3*mWW^4*s^5*t^5 - 537988*ep^3*mtt^3*mWW^4*s^5*t^5 - 1191076*ep^4*mtt^3*mWW^4*s^5*t^5 - 746288*ep^5*mtt^3*mWW^4*s^5*t^5 - 9572*mtt^2*mWW^5*s^5*t^5 - 72676*ep*mtt^2*mWW^5*s^5*t^5 + 7284*ep^2*mtt^2*mWW^5*s^5*t^5 + 1156704*ep^3*mtt^2*mWW^5*s^5*t^5 + 2767372*ep^4*mtt^2*mWW^5*s^5*t^5 + 1869552*ep^5*mtt^2*mWW^5*s^5*t^5 + 1716*mtt*mWW^6*s^5*t^5 + 12136*ep*mtt*mWW^6*s^5*t^5 - 37476*ep^2*mtt*mWW^6*s^5*t^5 - 462340*ep^3*mtt*mWW^6*s^5*t^5 - 1079236*ep^4*mtt*mWW^6*s^5*t^5 - 753376*ep^5*mtt*mWW^6*s^5*t^5 + 898*ep*mWW^7*s^5*t^5 + 11752*ep^2*mWW^7*s^5*t^5 + 53742*ep^3*mWW^7*s^5*t^5 + 99104*ep^4*mWW^7*s^5*t^5 + 62864*ep^5*mWW^7*s^5*t^5 + 448*ep*mtt^5*mWW*s^6*t^5 + 1384*ep^2*mtt^5*mWW*s^6*t^5 - 5560*ep^3*mtt^5*mWW*s^6*t^5 - 19024*ep^4*mtt^5*mWW*s^6*t^5 - 13248*ep^5*mtt^5*mWW*s^6*t^5 - 88*mtt^4*mWW^2*s^6*t^5 - 1628*ep*mtt^4*mWW^2*s^6*t^5 - 14140*ep^2*mtt^4*mWW^2*s^6*t^5 - 51104*ep^3*mtt^4*mWW^2*s^6*t^5 - 55768*ep^4*mtt^4*mWW^2*s^6*t^5 - 8528*ep^5*mtt^4*mWW^2*s^6*t^5 + 1368*mtt^3*mWW^3*s^6*t^5 + 6728*ep*mtt^3*mWW^3*s^6*t^5 + 11832*ep^2*mtt^3*mWW^3*s^6*t^5 + 72732*ep^3*mtt^3*mWW^3*s^6*t^5 + 163980*ep^4*mtt^3*mWW^3*s^6*t^5 + 96640*ep^5*mtt^3*mWW^3*s^6*t^5 - 2472*mtt^2*mWW^4*s^6*t^5 - 14968*ep*mtt^2*mWW^4*s^6*t^5 + 1696*ep^2*mtt^2*mWW^4*s^6*t^5 + 136860*ep^3*mtt^2*mWW^4*s^6*t^5 + 253684*ep^4*mtt^2*mWW^4*s^6*t^5 + 135840*ep^5*mtt^2*mWW^4*s^6*t^5 + 1192*mtt*mWW^5*s^6*t^5 + 9400*ep*mtt*mWW^5*s^6*t^5 - 4304*ep^2*mtt*mWW^5*s^6*t^5 - 190692*ep^3*mtt*mWW^5*s^6*t^5 - 458076*ep^4*mtt*mWW^5*s^6*t^5 - 310208*ep^5*mtt*mWW^5*s^6*t^5 + 596*ep*mWW^6*s^6*t^5 + 7404*ep^2*mWW^6*s^6*t^5 + 32132*ep^3*mWW^6*s^6*t^5 + 55556*ep^4*mWW^6*s^6*t^5 + 32944*ep^5*mWW^6*s^6*t^5 - 136*ep*mtt^4*mWW*s^7*t^5 - 780*ep^2*mtt^4*mWW*s^7*t^5 - 824*ep^3*mtt^4*mWW*s^7*t^5 + 700*ep^4*mtt^4*mWW*s^7*t^5 + 880*ep^5*mtt^4*mWW*s^7*t^5 + 64*mtt^3*mWW^2*s^7*t^5 + 120*ep*mtt^3*mWW^2*s^7*t^5 - 160*ep^2*mtt^3*mWW^2*s^7*t^5 + 5096*ep^3*mtt^3*mWW^2*s^7*t^5 + 13472*ep^4*mtt^3*mWW^2*s^7*t^5 + 8208*ep^5*mtt^3*mWW^2*s^7*t^5 - 128*mtt^2*mWW^3*s^7*t^5 - 640*ep*mtt^2*mWW^3*s^7*t^5 + 508*ep^2*mtt^2*mWW^3*s^7*t^5 + 5392*ep^3*mtt^2*mWW^3*s^7*t^5 + 11996*ep^4*mtt^2*mWW^3*s^7*t^5 + 9880*ep^5*mtt^2*mWW^3*s^7*t^5 + 64*mtt*mWW^4*s^7*t^5 + 400*ep*mtt*mWW^4*s^7*t^5 - 616*ep^2*mtt*mWW^4*s^7*t^5 - 8608*ep^3*mtt*mWW^4*s^7*t^5 - 14904*ep^4*mtt*mWW^4*s^7*t^5 - 6624*ep^5*mtt*mWW^4*s^7*t^5 + 32*ep*mWW^5*s^7*t^5 + 344*ep^2*mWW^5*s^7*t^5 + 1280*ep^3*mWW^5*s^7*t^5 + 1728*ep^4*mWW^5*s^7*t^5 + 712*ep^5*mWW^5*s^7*t^5 - 48*ep*mtt^11*t^6 - 536*ep^2*mtt^11*t^6 - 2104*ep^3*mtt^11*t^6 - 3392*ep^4*mtt^11*t^6 - 1920*ep^5*mtt^11*t^6 - 392*ep*mtt^10*mWW*t^6 - 4580*ep^2*mtt^10*mWW*t^6 - 18780*ep^3*mtt^10*mWW*t^6 - 31592*ep^4*mtt^10*mWW*t^6 - 18656*ep^5*mtt^10*mWW*t^6 + 840*ep*mtt^9*mWW^2*t^6 + 10716*ep^2*mtt^9*mWW^2*t^6 + 47080*ep^3*mtt^9*mWW^2*t^6 + 83484*ep^4*mtt^9*mWW^2*t^6 + 51440*ep^5*mtt^9*mWW^2*t^6 + 3380*ep*mtt^8*mWW^3*t^6 + 34092*ep^2*mtt^8*mWW^3*t^6 + 121456*ep^3*mtt^8*mWW^3*t^6 + 180424*ep^4*mtt^8*mWW^3*t^6 + 95008*ep^5*mtt^8*mWW^3*t^6 - 12272*ep*mtt^7*mWW^4*t^6 - 132292*ep^2*mtt^7*mWW^4*t^6 - 506560*ep^3*mtt^7*mWW^4*t^6 - 809892*ep^4*mtt^7*mWW^4*t^6 - 459664*ep^5*mtt^7*mWW^4*t^6 + 14748*ep*mtt^6*mWW^5*t^6 + 162996*ep^2*mtt^6*mWW^5*t^6 + 641664*ep^3*mtt^6*mWW^5*t^6 + 1057272*ep^4*mtt^6*mWW^5*t^6 + 618720*ep^5*mtt^6*mWW^5*t^6 - 7288*ep*mtt^5*mWW^6*t^6 - 84460*ep^2*mtt^5*mWW^6*t^6 - 349560*ep^3*mtt^5*mWW^6*t^6 - 606508*ep^4*mtt^5*mWW^6*t^6 - 372784*ep^5*mtt^5*mWW^6*t^6 + 460*ep*mtt^4*mWW^7*t^6 + 9444*ep^2*mtt^4*mWW^7*t^6 + 55360*ep^3*mtt^4*mWW^7*t^6 + 121976*ep^4*mtt^4*mWW^7*t^6 + 88800*ep^5*mtt^4*mWW^7*t^6 + 720*ep*mtt^3*mWW^8*t^6 + 5868*ep^2*mtt^3*mWW^8*t^6 + 14984*ep^3*mtt^3*mWW^8*t^6 + 12276*ep^4*mtt^3*mWW^8*t^6 + 592*ep^5*mtt^3*mWW^8*t^6 - 148*ep*mtt^2*mWW^9*t^6 - 1248*ep^2*mtt^2*mWW^9*t^6 - 3540*ep^3*mtt^2*mWW^9*t^6 - 4048*ep^4*mtt^2*mWW^9*t^6 - 1536*ep^5*mtt^2*mWW^9*t^6 + 144*ep*mtt^10*s*t^6 + 1752*ep^2*mtt^10*s*t^6 + 7344*ep^3*mtt^10*s*t^6 + 12360*ep^4*mtt^10*s*t^6 + 7200*ep^5*mtt^10*s*t^6 + 48*mtt^9*mWW*s*t^6 + 1248*ep*mtt^9*mWW*s*t^6 + 11908*ep^2*mtt^9*mWW*s*t^6 + 48484*ep^3*mtt^9*mWW*s*t^6 + 83720*ep^4*mtt^9*mWW*s*t^6 + 50912*ep^5*mtt^9*mWW*s*t^6 + 440*mtt^8*mWW^2*s*t^6 + 1828*ep*mtt^8*mWW^2*s*t^6 - 24738*ep^2*mtt^8*mWW^2*s*t^6 - 176574*ep^3*mtt^8*mWW^2*s*t^6 - 367124*ep^4*mtt^8*mWW^2*s*t^6 - 243952*ep^5*mtt^8*mWW^2*s*t^6 - 400*mtt^7*mWW^3*s*t^6 - 9992*ep*mtt^7*mWW^3*s*t^6 - 60514*ep^2*mtt^7*mWW^3*s*t^6 - 128744*ep^3*mtt^7*mWW^3*s*t^6 - 79914*ep^4*mtt^7*mWW^3*s*t^6 + 15704*ep^5*mtt^7*mWW^3*s*t^6 - 3780*mtt^6*mWW^4*s*t^6 - 6030*ep*mtt^6*mWW^4*s*t^6 + 214862*ep^2*mtt^6*mWW^4*s*t^6 + 1151616*ep^3*mtt^6*mWW^4*s*t^6 + 2054296*ep^4*mtt^6*mWW^4*s*t^6 + 1215456*ep^5*mtt^6*mWW^4*s*t^6 + 8492*mtt^5*mWW^5*s*t^6 + 35136*ep*mtt^5*mWW^5*s*t^6 - 273818*ep^2*mtt^5*mWW^5*s*t^6 - 1894568*ep^3*mtt^5*mWW^5*s*t^6 - 3706710*ep^4*mtt^5*mWW^5*s*t^6 - 2337112*ep^5*mtt^5*mWW^5*s*t^6 - 6256*mtt^4*mWW^6*s*t^6 - 26430*ep*mtt^4*mWW^6*s*t^6 + 207754*ep^2*mtt^4*mWW^6*s*t^6 + 1480092*ep^3*mtt^4*mWW^6*s*t^6 + 2995348*ep^4*mtt^4*mWW^6*s*t^6 + 1956112*ep^5*mtt^4*mWW^6*s*t^6 + 1032*mtt^3*mWW^7*s*t^6 + 360*ep*mtt^3*mWW^7*s*t^6 - 96390*ep^2*mtt^3*mWW^7*s*t^6 - 566440*ep^3*mtt^3*mWW^7*s*t^6 - 1163478*ep^4*mtt^3*mWW^7*s*t^6 - 795224*ep^5*mtt^3*mWW^7*s*t^6 + 572*mtt^2*mWW^8*s*t^6 + 3830*ep*mtt^2*mWW^8*s*t^6 + 13826*ep^2*mtt^2*mWW^8*s*t^6 + 62000*ep^3*mtt^2*mWW^8*s*t^6 + 158552*ep^4*mtt^2*mWW^8*s*t^6 + 132320*ep^5*mtt^2*mWW^8*s*t^6 - 148*mtt*mWW^9*s*t^6 + 128*ep*mtt*mWW^9*s*t^6 + 7230*ep^2*mtt*mWW^9*s*t^6 + 22100*ep^3*mtt*mWW^9*s*t^6 + 19022*ep^4*mtt*mWW^9*s*t^6 + 888*ep^5*mtt*mWW^9*s*t^6 - 222*ep*mWW^10*s*t^6 - 1872*ep^2*mWW^10*s*t^6 - 5310*ep^3*mWW^10*s*t^6 - 6072*ep^4*mWW^10*s*t^6 - 2304*ep^5*mWW^10*s*t^6 - 720*ep^2*mtt^9*s^2*t^6 - 5160*ep^3*mtt^9*s^2*t^6 - 10920*ep^4*mtt^9*s^2*t^6 - 7200*ep^5*mtt^9*s^2*t^6 - 288*mtt^8*mWW*s^2*t^6 - 776*ep*mtt^8*mWW*s^2*t^6 + 2804*ep^2*mtt^8*mWW*s^2*t^6 - 28988*ep^4*mtt^8*mWW*s^2*t^6 - 32752*ep^5*mtt^8*mWW*s^2*t^6 - 2168*mtt^7*mWW^2*s^2*t^6 - 13016*ep*mtt^7*mWW^2*s^2*t^6 + 12288*ep^2*mtt^7*mWW^2*s^2*t^6 + 224230*ep^3*mtt^7*mWW^2*s^2*t^6 + 498914*ep^4*mtt^7*mWW^2*s^2*t^6 + 336928*ep^5*mtt^7*mWW^2*s^2*t^6 + 2572*mtt^6*mWW^3*s^2*t^6 + 8458*ep*mtt^6*mWW^3*s^2*t^6 - 60092*ep^2*mtt^6*mWW^3*s^2*t^6 - 338022*ep^3*mtt^6*mWW^3*s^2*t^6 - 583040*ep^4*mtt^6*mWW^3*s^2*t^6 - 343696*ep^5*mtt^6*mWW^3*s^2*t^6 + 12164*mtt^5*mWW^4*s^2*t^6 + 83316*ep*mtt^5*mWW^4*s^2*t^6 + 39180*ep^2*mtt^5*mWW^4*s^2*t^6 - 812286*ep^3*mtt^5*mWW^4*s^2*t^6 - 1983314*ep^4*mtt^5*mWW^4*s^2*t^6 - 1343808*ep^5*mtt^5*mWW^4*s^2*t^6 - 25640*mtt^4*mWW^5*s^2*t^6 - 154626*ep*mtt^4*mWW^5*s^2*t^6 + 133684*ep^2*mtt^4*mWW^5*s^2*t^6 + 2512242*ep^3*mtt^4*mWW^5*s^2*t^6 + 5451828*ep^4*mtt^4*mWW^5*s^2*t^6 + 3570704*ep^5*mtt^4*mWW^5*s^2*t^6 + 16784*mtt^3*mWW^6*s^2*t^6 + 91256*ep*mtt^3*mWW^6*s^2*t^6 - 254512*ep^2*mtt^3*mWW^6*s^2*t^6 - 2490542*ep^3*mtt^3*mWW^6*s^2*t^6 - 5191650*ep^4*mtt^3*mWW^6*s^2*t^6 - 3387104*ep^5*mtt^3*mWW^6*s^2*t^6 - 3140*mtt^2*mWW^7*s^2*t^6 - 11138*ep*mtt^2*mWW^7*s^2*t^6 + 160452*ep^2*mtt^2*mWW^7*s^2*t^6 + 1071334*ep^3*mtt^2*mWW^7*s^2*t^6 + 2169032*ep^4*mtt^2*mWW^7*s^2*t^6 + 1423696*ep^5*mtt^2*mWW^7*s^2*t^6 - 284*mtt*mWW^8*s^2*t^6 - 2996*ep*mtt*mWW^8*s^2*t^6 - 29420*ep^2*mtt*mWW^8*s^2*t^6 - 153618*ep^3*mtt*mWW^8*s^2*t^6 - 317830*ep^4*mtt*mWW^8*s^2*t^6 - 219360*ep^5*mtt*mWW^8*s^2*t^6 - 478*ep*mWW^9*s^2*t^6 - 3664*ep^2*mWW^9*s^2*t^6 - 8178*ep^3*mWW^9*s^2*t^6 - 4032*ep^4*mWW^9*s^2*t^6 + 2592*ep^5*mWW^9*s^2*t^6 - 480*ep*mtt^8*s^3*t^6 - 3920*ep^2*mtt^8*s^3*t^6 - 10720*ep^3*mtt^8*s^3*t^6 - 12080*ep^4*mtt^8*s^3*t^6 - 4800*ep^5*mtt^8*s^3*t^6 + 672*mtt^7*mWW*s^3*t^6 - 1368*ep*mtt^7*mWW*s^3*t^6 - 38356*ep^2*mtt^7*mWW*s^3*t^6 - 111128*ep^3*mtt^7*mWW*s^3*t^6 - 94324*ep^4*mtt^7*mWW*s^3*t^6 - 7800*ep^5*mtt^7*mWW*s^3*t^6 + 4056*mtt^6*mWW^2*s^3*t^6 + 19452*ep*mtt^6*mWW^2*s^3*t^6 + 3430*ep^2*mtt^6*mWW^2*s^3*t^6 - 41030*ep^3*mtt^6*mWW^2*s^3*t^6 + 3372*ep^4*mtt^6*mWW^2*s^3*t^6 + 39072*ep^5*mtt^6*mWW^2*s^3*t^6 - 5544*mtt^5*mWW^3*s^3*t^6 - 5064*ep*mtt^5*mWW^3*s^3*t^6 + 200304*ep^2*mtt^5*mWW^3*s^3*t^6 + 704292*ep^3*mtt^5*mWW^3*s^3*t^6 + 776872*ep^4*mtt^5*mWW^3*s^3*t^6 + 239992*ep^5*mtt^5*mWW^3*s^3*t^6 - 13916*mtt^4*mWW^4*s^3*t^6 - 104314*ep*mtt^4*mWW^4*s^3*t^6 - 219350*ep^2*mtt^4*mWW^4*s^3*t^6 + 31842*ep^3*mtt^4*mWW^4*s^3*t^6 + 685142*ep^4*mtt^4*mWW^4*s^3*t^6 + 642944*ep^5*mtt^4*mWW^4*s^3*t^6 + 26724*mtt^3*mWW^5*s^3*t^6 + 164232*ep*mtt^3*mWW^5*s^3*t^6 - 33112*ep^2*mtt^3*mWW^5*s^3*t^6 - 1923956*ep^3*mtt^3*mWW^5*s^3*t^6 - 4218160*ep^4*mtt^3*mWW^5*s^3*t^6 - 2745048*ep^5*mtt^3*mWW^5*s^3*t^6 - 13836*mtt^2*mWW^6*s^3*t^6 - 80032*ep*mtt^2*mWW^6*s^3*t^6 + 176550*ep^2*mtt^2*mWW^6*s^3*t^6 + 1951282*ep^3*mtt^2*mWW^6*s^3*t^6 + 4062444*ep^4*mtt^2*mWW^6*s^3*t^6 + 2603472*ep^5*mtt^2*mWW^6*s^3*t^6 + 1844*mtt*mWW^7*s^3*t^6 + 6328*ep*mtt*mWW^7*s^3*t^6 - 101012*ep^2*mtt*mWW^7*s^3*t^6 - 667448*ep^3*mtt*mWW^7*s^3*t^6 - 1320260*ep^4*mtt*mWW^7*s^3*t^6 - 838888*ep^5*mtt*mWW^7*s^3*t^6 + 1246*ep*mWW^8*s^3*t^6 + 15466*ep^2*mWW^8*s^3*t^6 + 66866*ep^3*mWW^8*s^3*t^6 + 116994*ep^4*mWW^8*s^3*t^6 + 71056*ep^5*mWW^8*s^3*t^6 + 720*ep*mtt^7*s^4*t^6 + 6600*ep^2*mtt^7*s^4*t^6 + 21240*ep^3*mtt^7*s^4*t^6 + 29040*ep^4*mtt^7*s^4*t^6 + 14400*ep^5*mtt^7*s^4*t^6 - 768*mtt^6*mWW*s^4*t^6 + 2064*ep*mtt^6*mWW*s^4*t^6 + 47608*ep^2*mtt^6*mWW*s^4*t^6 + 131532*ep^3*mtt^6*mWW*s^4*t^6 + 97236*ep^4*mtt^6*mWW*s^4*t^6 - 7160*ep^5*mtt^6*mWW*s^4*t^6 - 3560*mtt^5*mWW^2*s^4*t^6 - 10968*ep*mtt^5*mWW^2*s^4*t^6 + 2680*ep^2*mtt^5*mWW^2*s^4*t^6 - 164054*ep^3*mtt^5*mWW^2*s^4*t^6 - 585370*ep^4*mtt^5*mWW^2*s^4*t^6 - 469632*ep^5*mtt^5*mWW^2*s^4*t^6 + 5644*mtt^4*mWW^3*s^4*t^6 + 10014*ep*mtt^4*mWW^3*s^4*t^6 - 154376*ep^2*mtt^4*mWW^3*s^4*t^6 - 502870*ep^3*mtt^4*mWW^3*s^4*t^6 - 376712*ep^4*mtt^4*mWW^3*s^4*t^6 + 39592*ep^5*mtt^4*mWW^3*s^4*t^6 + 6028*mtt^3*mWW^4*s^4*t^6 + 42368*ep*mtt^3*mWW^4*s^4*t^6 + 117524*ep^2*mtt^3*mWW^4*s^4*t^6 + 251912*ep^3*mtt^3*mWW^4*s^4*t^6 + 283540*ep^4*mtt^3*mWW^4*s^4*t^6 + 82800*ep^5*mtt^3*mWW^4*s^4*t^6 - 10908*mtt^2*mWW^5*s^4*t^6 - 67428*ep*mtt^2*mWW^5*s^4*t^6 + 13244*ep^2*mtt^2*mWW^5*s^4*t^6 + 771364*ep^3*mtt^2*mWW^5*s^4*t^6 + 1640612*ep^4*mtt^2*mWW^5*s^4*t^6 + 1029288*ep^5*mtt^2*mWW^5*s^4*t^6 + 3564*mtt*mWW^6*s^4*t^6 + 21224*ep*mtt*mWW^6*s^4*t^6 - 57860*ep^2*mtt*mWW^6*s^4*t^6 - 617338*ep^3*mtt*mWW^6*s^4*t^6 - 1287530*ep^4*mtt*mWW^6*s^4*t^6 - 817328*ep^5*mtt*mWW^6*s^4*t^6 + 2326*ep*mWW^7*s^4*t^6 + 26340*ep^2*mWW^7*s^4*t^6 + 105014*ep^3*mWW^7*s^4*t^6 + 171024*ep^4*mWW^7*s^4*t^6 + 97320*ep^5*mWW^7*s^4*t^6 - 432*ep*mtt^6*s^5*t^6 - 4104*ep^2*mtt^6*s^5*t^6 - 13776*ep^3*mtt^6*s^5*t^6 - 19608*ep^4*mtt^6*s^5*t^6 - 10080*ep^5*mtt^6*s^5*t^6 + 432*mtt^5*mWW*s^5*t^6 - 712*ep*mtt^5*mWW*s^5*t^6 - 23168*ep^2*mtt^5*mWW*s^5*t^6 - 60708*ep^3*mtt^5*mWW*s^5*t^6 - 28252*ep^4*mtt^5*mWW*s^5*t^6 + 23896*ep^5*mtt^5*mWW*s^5*t^6 + 1424*mtt^4*mWW^2*s^5*t^6 + 1400*ep*mtt^4*mWW^2*s^5*t^6 - 5616*ep^2*mtt^4*mWW^2*s^5*t^6 + 155284*ep^3*mtt^4*mWW^2*s^5*t^6 + 501692*ep^4*mtt^4*mWW^2*s^5*t^6 + 386704*ep^5*mtt^4*mWW^2*s^5*t^6 - 2944*mtt^3*mWW^3*s^5*t^6 - 9452*ep*mtt^3*mWW^3*s^5*t^6 + 46242*ep^2*mtt^3*mWW^3*s^5*t^6 + 163888*ep^3*mtt^3*mWW^3*s^5*t^6 + 75090*ep^4*mtt^3*mWW^3*s^5*t^6 - 75048*ep^5*mtt^3*mWW^3*s^5*t^6 - 112*mtt^2*mWW^4*s^5*t^6 + 336*ep*mtt^2*mWW^4*s^5*t^6 - 20970*ep^2*mtt^2*mWW^4*s^5*t^6 - 182060*ep^3*mtt^2*mWW^4*s^5*t^6 - 387210*ep^4*mtt^2*mWW^4*s^5*t^6 - 244016*ep^5*mtt^2*mWW^4*s^5*t^6 + 1200*mtt*mWW^5*s^5*t^6 + 8132*ep*mtt*mWW^5*s^5*t^6 + 1742*ep^2*mtt*mWW^5*s^5*t^6 - 85484*ep^3*mtt*mWW^5*s^5*t^6 - 185062*ep^4*mtt*mWW^5*s^5*t^6 - 111008*ep^5*mtt*mWW^5*s^5*t^6 + 632*ep*mWW^6*s^5*t^6 + 6578*ep^2*mWW^6*s^5*t^6 + 24040*ep^3*mWW^6*s^5*t^6 + 36118*ep^4*mWW^6*s^5*t^6 + 19056*ep^5*mWW^6*s^5*t^6 + 96*ep*mtt^5*s^6*t^6 + 928*ep^2*mtt^5*s^6*t^6 + 3176*ep^3*mtt^5*s^6*t^6 + 4600*ep^4*mtt^5*s^6*t^6 + 2400*ep^5*mtt^5*s^6*t^6 - 96*mtt^4*mWW*s^6*t^6 - 160*ep*mtt^4*mWW*s^6*t^6 + 3528*ep^2*mtt^4*mWW*s^6*t^6 + 11888*ep^3*mtt^4*mWW*s^6*t^6 + 5856*ep^4*mtt^4*mWW*s^6*t^6 - 6232*ep^5*mtt^4*mWW*s^6*t^6 - 192*mtt^3*mWW^2*s^6*t^6 + 528*ep*mtt^3*mWW^2*s^6*t^6 + 1448*ep^2*mtt^3*mWW^2*s^6*t^6 - 45552*ep^3*mtt^3*mWW^2*s^6*t^6 - 136976*ep^4*mtt^3*mWW^2*s^6*t^6 - 101808*ep^5*mtt^3*mWW^2*s^6*t^6 + 672*mtt^2*mWW^3*s^6*t^6 + 2688*ep*mtt^2*mWW^3*s^6*t^6 - 5624*ep^2*mtt^2*mWW^3*s^6*t^6 - 20776*ep^3*mtt^2*mWW^3*s^6*t^6 + 5448*ep^4*mtt^2*mWW^3*s^6*t^6 + 27392*ep^5*mtt^2*mWW^3*s^6*t^6 - 384*mtt*mWW^4*s^6*t^6 - 3152*ep*mtt*mWW^4*s^6*t^6 + 1080*ep^2*mtt*mWW^4*s^6*t^6 + 63752*ep^3*mtt*mWW^4*s^6*t^6 + 156360*ep^4*mtt*mWW^4*s^6*t^6 + 107664*ep^5*mtt*mWW^4*s^6*t^6 - 192*ep*mWW^5*s^6*t^6 - 2416*ep^2*mWW^5*s^6*t^6 - 10568*ep^3*mWW^5*s^6*t^6 - 18392*ep^4*mWW^5*s^6*t^6 - 10984*ep^5*mWW^5*s^6*t^6 + 96*ep*mtt^3*mWW*s^7*t^6 + 256*ep^2*mtt^3*mWW*s^7*t^6 - 1288*ep^3*mtt^3*mWW*s^7*t^6 - 3656*ep^4*mtt^3*mWW*s^7*t^6 - 2208*ep^5*mtt^3*mWW*s^7*t^6 - 64*ep*mtt^2*mWW^2*s^7*t^6 - 208*ep^2*mtt^2*mWW^2*s^7*t^6 + 616*ep^3*mtt^2*mWW^2*s^7*t^6 + 2008*ep^4*mtt^2*mWW^2*s^7*t^6 + 1248*ep^5*mtt^2*mWW^2*s^7*t^6 - 32*ep*mtt*mWW^3*s^7*t^6 - 32*ep^2*mtt*mWW^3*s^7*t^6 + 776*ep^3*mtt*mWW^3*s^7*t^6 + 1832*ep^4*mtt*mWW^3*s^7*t^6 + 1056*ep^5*mtt*mWW^3*s^7*t^6 - 16*ep^2*mWW^4*s^7*t^6 - 104*ep^3*mWW^4*s^7*t^6 - 184*ep^4*mWW^4*s^7*t^6 - 96*ep^5*mWW^4*s^7*t^6 + 208*ep*mtt^10*t^7 + 2240*ep^2*mtt^10*t^7 + 8500*ep^3*mtt^10*t^7 + 13308*ep^4*mtt^10*t^7 + 7344*ep^5*mtt^10*t^7 + 72*ep*mtt^9*mWW*t^7 + 890*ep^2*mtt^9*mWW*t^7 + 3796*ep^3*mtt^9*mWW*t^7 + 6530*ep^4*mtt^9*mWW*t^7 + 3912*ep^5*mtt^9*mWW*t^7 - 2396*ep*mtt^8*mWW^2*t^7 - 26384*ep^2*mtt^8*mWW^2*t^7 - 102316*ep^3*mtt^8*mWW^2*t^7 - 163464*ep^4*mtt^8*mWW^2*t^7 - 92000*ep^5*mtt^8*mWW^2*t^7 + 3520*ep*mtt^7*mWW^3*t^7 + 39206*ep^2*mtt^7*mWW^3*t^7 + 153736*ep^3*mtt^7*mWW^3*t^7 + 248202*ep^4*mtt^7*mWW^3*t^7 + 141096*ep^5*mtt^7*mWW^3*t^7 + 1260*ep*mtt^6*mWW^4*t^7 + 11812*ep^2*mtt^6*mWW^4*t^7 + 38440*ep^3*mtt^6*mWW^4*t^7 + 51384*ep^4*mtt^6*mWW^4*t^7 + 23904*ep^5*mtt^6*mWW^4*t^7 - 6488*ep*mtt^5*mWW^5*t^7 - 68218*ep^2*mtt^5*mWW^5*t^7 - 253660*ep^3*mtt^5*mWW^5*t^7 - 392074*ep^4*mtt^5*mWW^5*t^7 - 214760*ep^5*mtt^5*mWW^5*t^7 + 5308*ep*mtt^4*mWW^6*t^7 + 56072*ep^2*mtt^4*mWW^6*t^7 + 210004*ep^3*mtt^4*mWW^6*t^7 + 328104*ep^4*mtt^4*mWW^6*t^7 + 182112*ep^5*mtt^4*mWW^6*t^7 - 1584*ep*mtt^3*mWW^7*t^7 - 16614*ep^2*mtt^3*mWW^7*t^7 - 62144*ep^3*mtt^3*mWW^7*t^7 - 97922*ep^4*mtt^3*mWW^7*t^7 - 55176*ep^5*mtt^3*mWW^7*t^7 + 100*ep*mtt^2*mWW^8*t^7 + 996*ep^2*mtt^2*mWW^8*t^7 + 3644*ep^3*mtt^2*mWW^8*t^7 + 5932*ep^4*mtt^2*mWW^8*t^7 + 3568*ep^5*mtt^2*mWW^8*t^7 - 528*ep*mtt^9*s*t^7 - 6200*ep^2*mtt^9*s*t^7 - 25216*ep^3*mtt^9*s*t^7 - 41336*ep^4*mtt^9*s*t^7 - 23520*ep^5*mtt^9*s*t^7 - 208*mtt^8*mWW*s*t^7 - 1368*ep*mtt^8*mWW*s*t^7 + 450*ep^2*mtt^8*mWW*s*t^7 + 19030*ep^3*mtt^8*mWW*s*t^7 + 40984*ep^4*mtt^8*mWW*s*t^7 + 25472*ep^5*mtt^8*mWW*s*t^7 - 280*mtt^7*mWW^2*s*t^7 + 1606*ep*mtt^7*mWW^2*s*t^7 + 46097*ep^2*mtt^7*mWW^2*s*t^7 + 227320*ep^3*mtt^7*mWW^2*s*t^7 + 407589*ep^4*mtt^7*mWW^2*s*t^7 + 245588*ep^5*mtt^7*mWW^2*s*t^7 + 2116*mtt^6*mWW^3*s*t^7 + 9104*ep*mtt^6*mWW^3*s*t^7 - 75576*ep^2*mtt^6*mWW^3*s*t^7 - 531824*ep^3*mtt^6*mWW^3*s*t^7 - 1039164*ep^4*mtt^6*mWW^3*s*t^7 - 648176*ep^5*mtt^6*mWW^3*s*t^7 - 1404*mtt^5*mWW^4*s*t^7 - 7648*ep*mtt^5*mWW^4*s*t^7 + 32609*ep^2*mtt^5*mWW^4*s*t^7 + 288324*ep^3*mtt^5*mWW^4*s*t^7 + 598635*ep^4*mtt^5*mWW^4*s*t^7 + 388524*ep^5*mtt^5*mWW^4*s*t^7 - 2664*mtt^4*mWW^5*s*t^7 - 15002*ep*mtt^4*mWW^5*s*t^7 + 36152*ep^2*mtt^4*mWW^5*s*t^7 + 369992*ep^3*mtt^4*mWW^5*s*t^7 + 735298*ep^4*mtt^4*mWW^5*s*t^7 + 447624*ep^5*mtt^4*mWW^5*s*t^7 + 3824*mtt^3*mWW^6*s*t^7 + 19126*ep*mtt^3*mWW^6*s*t^7 - 77149*ep^2*mtt^3*mWW^6*s*t^7 - 630528*ep^3*mtt^3*mWW^6*s*t^7 - 1232053*ep^4*mtt^3*mWW^6*s*t^7 - 757780*ep^5*mtt^3*mWW^6*s*t^7 - 1484*mtt^2*mWW^7*s*t^7 - 3860*ep*mtt^2*mWW^7*s*t^7 + 64648*ep^2*mtt^2*mWW^7*s*t^7 + 366968*ep^3*mtt^2*mWW^7*s*t^7 + 666656*ep^4*mtt^2*mWW^7*s*t^7 + 401152*ep^5*mtt^2*mWW^7*s*t^7 + 100*mtt*mWW^8*s*t^7 - 1580*ep*mtt*mWW^8*s*t^7 - 22525*ep^2*mtt*mWW^8*s*t^7 - 89532*ep^3*mtt*mWW^8*s*t^7 - 145507*ep^4*mtt*mWW^8*s*t^7 - 84236*ep^5*mtt*mWW^8*s*t^7 + 150*ep*mWW^9*s*t^7 + 1494*ep^2*mWW^9*s*t^7 + 5466*ep^3*mWW^9*s*t^7 + 8898*ep^4*mWW^9*s*t^7 + 5352*ep^5*mWW^9*s*t^7 - 240*ep*mtt^8*s^2*t^7 + 704*ep^2*mtt^8*s^2*t^7 + 13572*ep^3*mtt^8*s^2*t^7 + 33484*ep^4*mtt^8*s^2*t^7 + 23280*ep^5*mtt^8*s^2*t^7 + 1056*mtt^7*mWW*s^2*t^7 + 4112*ep*mtt^7*mWW*s^2*t^7 - 14706*ep^2*mtt^7*mWW*s^2*t^7 - 83314*ep^3*mtt^7*mWW*s^2*t^7 - 118084*ep^4*mtt^7*mWW*s^2*t^7 - 51824*ep^5*mtt^7*mWW*s^2*t^7 + 776*mtt^6*mWW^2*s^2*t^7 + 10064*ep*mtt^6*mWW^2*s^2*t^7 + 23748*ep^2*mtt^6*mWW^2*s^2*t^7 - 74622*ep^3*mtt^6*mWW^2*s^2*t^7 - 287534*ep^4*mtt^6*mWW^2*s^2*t^7 - 229352*ep^5*mtt^6*mWW^2*s^2*t^7 - 7680*mtt^5*mWW^3*s^2*t^7 - 42704*ep*mtt^5*mWW^3*s^2*t^7 + 48284*ep^2*mtt^5*mWW^3*s^2*t^7 + 666526*ep^3*mtt^5*mWW^3*s^2*t^7 + 1319762*ep^4*mtt^5*mWW^3*s^2*t^7 + 802232*ep^5*mtt^5*mWW^3*s^2*t^7 + 6448*mtt^4*mWW^4*s^2*t^7 + 22060*ep*mtt^4*mWW^4*s^2*t^7 - 141550*ep^2*mtt^4*mWW^4*s^2*t^7 - 780006*ep^3*mtt^4*mWW^4*s^2*t^7 - 1256780*ep^4*mtt^4*mWW^4*s^2*t^7 - 671472*ep^5*mtt^4*mWW^4*s^2*t^7 + 3136*mtt^3*mWW^5*s^2*t^7 + 31280*ep*mtt^3*mWW^5*s^2*t^7 + 87358*ep^2*mtt^3*mWW^5*s^2*t^7 - 7934*ep^3*mtt^3*mWW^5*s^2*t^7 - 296264*ep^4*mtt^3*mWW^5*s^2*t^7 - 266016*ep^5*mtt^3*mWW^5*s^2*t^7 - 5112*mtt^2*mWW^6*s^2*t^7 - 29720*ep*mtt^2*mWW^6*s^2*t^7 + 37264*ep^2*mtt^2*mWW^6*s^2*t^7 + 526878*ep^3*mtt^2*mWW^6*s^2*t^7 + 1087330*ep^4*mtt^2*mWW^6*s^2*t^7 + 682840*ep^5*mtt^2*mWW^6*s^2*t^7 + 1376*mtt*mWW^7*s^2*t^7 + 3632*ep*mtt*mWW^7*s^2*t^7 - 57000*ep^2*mtt*mWW^7*s^2*t^7 - 320206*ep^3*mtt*mWW^7*s^2*t^7 - 573638*ep^4*mtt*mWW^7*s^2*t^7 - 340264*ep^5*mtt*mWW^7*s^2*t^7 + 1516*ep*mWW^8*s^2*t^7 + 15898*ep^2*mWW^8*s^2*t^7 + 59106*ep^3*mWW^8*s^2*t^7 + 91724*ep^4*mWW^8*s^2*t^7 + 50576*ep^5*mWW^8*s^2*t^7 + 2080*ep*mtt^7*s^3*t^7 + 14384*ep^2*mtt^7*s^3*t^7 + 27872*ep^3*mtt^7*s^3*t^7 + 13264*ep^4*mtt^7*s^3*t^7 - 4800*ep^5*mtt^7*s^3*t^7 - 2048*mtt^6*mWW*s^3*t^7 - 5032*ep*mtt^6*mWW*s^3*t^7 + 33370*ep^2*mtt^6*mWW*s^3*t^7 + 86906*ep^3*mtt^6*mWW*s^3*t^7 + 3692*ep^4*mtt^6*mWW*s^3*t^7 - 68184*ep^5*mtt^6*mWW*s^3*t^7 - 440*mtt^5*mWW^2*s^3*t^7 - 14810*ep*mtt^5*mWW^2*s^3*t^7 - 94515*ep^2*mtt^5*mWW^2*s^3*t^7 - 199404*ep^3*mtt^5*mWW^2*s^3*t^7 - 121347*ep^4*mtt^5*mWW^2*s^3*t^7 + 21156*ep^5*mtt^5*mWW^2*s^3*t^7 + 9956*mtt^4*mWW^3*s^3*t^7 + 50068*ep*mtt^4*mWW^3*s^3*t^7 - 18190*ep^2*mtt^4*mWW^3*s^3*t^7 - 339294*ep^3*mtt^4*mWW^3*s^3*t^7 - 471220*ep^4*mtt^4*mWW^3*s^3*t^7 - 184048*ep^5*mtt^4*mWW^3*s^3*t^7 - 9052*mtt^3*mWW^4*s^3*t^7 - 35202*ep*mtt^3*mWW^4*s^3*t^7 + 138958*ep^2*mtt^3*mWW^4*s^3*t^7 + 791348*ep^3*mtt^3*mWW^4*s^3*t^7 + 1166964*ep^4*mtt^3*mWW^4*s^3*t^7 + 548560*ep^5*mtt^3*mWW^4*s^3*t^7 + 236*mtt^2*mWW^5*s^3*t^7 - 6622*ep*mtt^2*mWW^5*s^3*t^7 - 85938*ep^2*mtt^2*mWW^5*s^3*t^7 - 326666*ep^3*mtt^2*mWW^5*s^3*t^7 - 476778*ep^4*mtt^2*mWW^5*s^3*t^7 - 235024*ep^5*mtt^2*mWW^5*s^3*t^7 + 1348*mtt*mWW^6*s^3*t^7 + 8324*ep*mtt*mWW^6*s^3*t^7 - 91*ep^2*mtt*mWW^6*s^3*t^7 - 83504*ep^3*mtt*mWW^6*s^3*t^7 - 178401*ep^4*mtt*mWW^6*s^3*t^7 - 111732*ep^5*mtt*mWW^6*s^3*t^7 + 1194*ep*mWW^7*s^3*t^7 + 12022*ep^2*mWW^7*s^3*t^7 + 42742*ep^3*mWW^7*s^3*t^7 + 63826*ep^4*mWW^7*s^3*t^7 + 34072*ep^5*mWW^7*s^3*t^7 - 2640*ep*mtt^6*s^4*t^7 - 18976*ep^2*mtt^6*s^4*t^7 - 40388*ep^3*mtt^6*s^4*t^7 - 26956*ep^4*mtt^6*s^4*t^7 - 240*ep^5*mtt^6*s^4*t^7 + 1888*mtt^5*mWW*s^4*t^7 + 2952*ep*mtt^5*mWW*s^4*t^7 - 29808*ep^2*mtt^5*mWW*s^4*t^7 - 7474*ep^3*mtt^5*mWW*s^4*t^7 + 190898*ep^4*mtt^5*mWW*s^4*t^7 + 202696*ep^5*mtt^5*mWW*s^4*t^7 - 584*mtt^4*mWW^2*s^4*t^7 + 4248*ep*mtt^4*mWW^2*s^4*t^7 + 68102*ep^2*mtt^4*mWW^2*s^4*t^7 + 232046*ep^3*mtt^4*mWW^2*s^4*t^7 + 290332*ep^4*mtt^4*mWW^2*s^4*t^7 + 115808*ep^5*mtt^4*mWW^2*s^4*t^7 - 5400*mtt^3*mWW^3*s^4*t^7 - 24220*ep*mtt^3*mWW^3*s^4*t^7 + 6572*ep^2*mtt^3*mWW^3*s^4*t^7 + 37448*ep^3*mtt^3*mWW^3*s^4*t^7 - 137620*ep^4*mtt^3*mWW^3*s^4*t^7 - 186192*ep^5*mtt^3*mWW^3*s^4*t^7 + 5000*mtt^2*mWW^4*s^4*t^7 + 24460*ep*mtt^2*mWW^4*s^4*t^7 - 47560*ep^2*mtt^2*mWW^4*s^4*t^7 - 407892*ep^3*mtt^2*mWW^4*s^4*t^7 - 686900*ep^4*mtt^2*mWW^4*s^4*t^7 - 358832*ep^5*mtt^2*mWW^4*s^4*t^7 - 904*mtt*mWW^5*s^4*t^7 - 4204*ep*mtt*mWW^5*s^4*t^7 + 28964*ep^2*mtt*mWW^5*s^4*t^7 + 217914*ep^3*mtt*mWW^5*s^4*t^7 + 426498*ep^4*mtt*mWW^5*s^4*t^7 + 261512*ep^5*mtt*mWW^5*s^4*t^7 - 660*ep*mWW^6*s^4*t^7 - 7646*ep^2*mWW^6*s^4*t^7 - 31014*ep^3*mWW^6*s^4*t^7 - 50620*ep^4*mWW^6*s^4*t^7 - 28608*ep^5*mWW^6*s^4*t^7 + 1392*ep*mtt^5*s^5*t^7 + 9544*ep^2*mtt^5*s^5*t^7 + 17952*ep^3*mtt^5*s^5*t^7 + 7016*ep^4*mtt^5*s^5*t^7 - 4704*ep^5*mtt^5*s^5*t^7 - 816*mtt^4*mWW*s^5*t^7 - 848*ep*mtt^4*mWW*s^5*t^7 + 10740*ep^2*mtt^4*mWW*s^5*t^7 - 30440*ep^3*mtt^4*mWW*s^5*t^7 - 164636*ep^4*mtt^4*mWW*s^5*t^7 - 144376*ep^5*mtt^4*mWW*s^5*t^7 + 784*mtt^3*mWW^2*s^5*t^7 + 2168*ep*mtt^3*mWW^2*s^5*t^7 - 19664*ep^2*mtt^3*mWW^2*s^5*t^7 - 91296*ep^3*mtt^3*mWW^2*s^5*t^7 - 126168*ep^4*mtt^3*mWW^2*s^5*t^7 - 54816*ep^5*mtt^3*mWW^2*s^5*t^7 + 880*mtt^2*mWW^3*s^5*t^7 + 3184*ep*mtt^2*mWW^3*s^5*t^7 + 380*ep^2*mtt^2*mWW^3*s^5*t^7 + 34752*ep^3*mtt^2*mWW^3*s^5*t^7 + 129212*ep^4*mtt^2*mWW^3*s^5*t^7 + 107416*ep^5*mtt^2*mWW^3*s^5*t^7 - 848*mtt*mWW^4*s^5*t^7 - 5504*ep*mtt*mWW^4*s^5*t^7 + 3104*ep^2*mtt*mWW^4*s^5*t^7 + 85928*ep^3*mtt*mWW^4*s^5*t^7 + 185224*ep^4*mtt*mWW^4*s^5*t^7 + 116272*ep^5*mtt*mWW^4*s^5*t^7 - 424*ep*mWW^5*s^5*t^7 - 4456*ep^2*mWW^5*s^5*t^7 - 16608*ep^3*mWW^5*s^5*t^7 - 25592*ep^4*mWW^5*s^5*t^7 - 13904*ep^5*mWW^5*s^5*t^7 - 272*ep*mtt^4*s^6*t^7 - 1696*ep^2*mtt^4*s^6*t^7 - 2292*ep^3*mtt^4*s^6*t^7 + 1220*ep^4*mtt^4*s^6*t^7 + 2640*ep^5*mtt^4*s^6*t^7 + 128*mtt^3*mWW*s^6*t^7 + 112*ep*mtt^3*mWW*s^6*t^7 - 936*ep^2*mtt^3*mWW*s^6*t^7 + 11496*ep^3*mtt^3*mWW*s^6*t^7 + 40616*ep^4*mtt^3*mWW*s^6*t^7 + 32304*ep^5*mtt^3*mWW*s^6*t^7 - 256*mtt^2*mWW^2*s^6*t^7 - 880*ep*mtt^2*mWW^2*s^6*t^7 + 2616*ep^2*mtt^2*mWW^2*s^6*t^7 + 8272*ep^3*mtt^2*mWW^2*s^6*t^7 + 592*ep^4*mtt^2*mWW^2*s^6*t^7 - 6384*ep^5*mtt^2*mWW^2*s^6*t^7 + 128*mtt*mWW^3*s^6*t^7 + 976*ep*mtt*mWW^3*s^6*t^7 - 760*ep^2*mtt*mWW^3*s^6*t^7 - 20744*ep^3*mtt*mWW^3*s^6*t^7 - 47912*ep^4*mtt*mWW^3*s^6*t^7 - 31728*ep^5*mtt*mWW^3*s^6*t^7 + 64*ep*mWW^4*s^6*t^7 + 776*ep^2*mWW^4*s^6*t^7 + 3268*ep^3*mWW^4*s^6*t^7 + 5484*ep^4*mWW^4*s^6*t^7 + 3168*ep^5*mWW^4*s^6*t^7 - 336*ep*mtt^9*t^8 - 3480*ep^2*mtt^9*t^8 - 12720*ep^3*mtt^9*t^8 - 19296*ep^4*mtt^9*t^8 - 10368*ep^5*mtt^9*t^8 + 880*ep*mtt^8*mWW*t^8 + 9110*ep^2*mtt^8*mWW*t^8 + 33308*ep^3*mtt^8*mWW*t^8 + 50606*ep^4*mtt^8*mWW*t^8 + 27256*ep^5*mtt^8*mWW*t^8 + 416*ep*mtt^7*mWW^2*t^8 + 4300*ep^2*mtt^7*mWW^2*t^8 + 15584*ep^3*mtt^7*mWW^2*t^8 + 23196*ep^4*mtt^7*mWW^2*t^8 + 12144*ep^5*mtt^7*mWW^2*t^8 - 3520*ep*mtt^6*mWW^3*t^8 - 36350*ep^2*mtt^6*mWW^3*t^8 - 132340*ep^3*mtt^6*mWW^3*t^8 - 199710*ep^4*mtt^6*mWW^3*t^8 - 106680*ep^5*mtt^6*mWW^3*t^8 + 4080*ep*mtt^5*mWW^4*t^8 + 42000*ep^2*mtt^5*mWW^4*t^8 + 152560*ep^3*mtt^5*mWW^4*t^8 + 230120*ep^4*mtt^5*mWW^4*t^8 + 123040*ep^5*mtt^5*mWW^4*t^8 - 1424*ep*mtt^4*mWW^5*t^8 - 14470*ep^2*mtt^4*mWW^5*t^8 - 51980*ep^3*mtt^4*mWW^5*t^8 - 77934*ep^4*mtt^4*mWW^5*t^8 - 41592*ep^5*mtt^4*mWW^5*t^8 - 320*ep*mtt^3*mWW^6*t^8 - 3460*ep^2*mtt^3*mWW^6*t^8 - 13088*ep^3*mtt^3*mWW^6*t^8 - 20196*ep^4*mtt^3*mWW^6*t^8 - 10896*ep^5*mtt^3*mWW^6*t^8 + 224*ep*mtt^2*mWW^7*t^8 + 2350*ep^2*mtt^2*mWW^7*t^8 + 8676*ep^3*mtt^2*mWW^7*t^8 + 13214*ep^4*mtt^2*mWW^7*t^8 + 7096*ep^5*mtt^2*mWW^7*t^8 + 688*ep*mtt^8*s*t^8 + 7728*ep^2*mtt^8*s*t^8 + 30276*ep^3*mtt^8*s*t^8 + 48172*ep^4*mtt^8*s*t^8 + 26736*ep^5*mtt^8*s*t^8 + 336*mtt^7*mWW*s*t^8 + 448*ep*mtt^7*mWW*s*t^8 - 20306*ep^2*mtt^7*mWW*s*t^8 - 106916*ep^3*mtt^7*mWW*s*t^8 - 187254*ep^4*mtt^7*mWW*s*t^8 - 108568*ep^5*mtt^7*mWW*s*t^8 - 544*mtt^6*mWW^2*s*t^8 - 2902*ep*mtt^6*mWW^2*s*t^8 + 7487*ep^2*mtt^6*mWW^2*s*t^8 + 70900*ep^3*mtt^6*mWW^2*s*t^8 + 138267*ep^4*mtt^6*mWW^2*s*t^8 + 83692*ep^5*mtt^6*mWW^2*s*t^8 - 960*mtt^5*mWW^3*s*t^8 - 3866*ep*mtt^5*mWW^3*s*t^8 + 30718*ep^2*mtt^5*mWW^3*s*t^8 + 203262*ep^3*mtt^5*mWW^3*s*t^8 + 375298*ep^4*mtt^5*mWW^3*s*t^8 + 221608*ep^5*mtt^5*mWW^3*s*t^8 + 2560*mtt^4*mWW^4*s*t^8 + 11780*ep*mtt^4*mWW^4*s*t^8 - 58577*ep^2*mtt^4*mWW^4*s*t^8 - 430374*ep^3*mtt^4*mWW^4*s*t^8 - 804981*ep^4*mtt^4*mWW^4*s*t^8 - 477108*ep^5*mtt^4*mWW^4*s*t^8 - 1520*mtt^3*mWW^5*s*t^8 - 4628*ep*mtt^3*mWW^5*s*t^8 + 55330*ep^2*mtt^3*mWW^5*s*t^8 + 317480*ep^3*mtt^3*mWW^5*s*t^8 + 557862*ep^4*mtt^3*mWW^5*s*t^8 + 321176*ep^5*mtt^3*mWW^5*s*t^8 - 96*mtt^2*mWW^6*s*t^8 - 3278*ep*mtt^2*mWW^6*s*t^8 - 23971*ep^2*mtt^2*mWW^6*s*t^8 - 68808*ep^3*mtt^2*mWW^6*s*t^8 - 87167*ep^4*mtt^2*mWW^6*s*t^8 - 41020*ep^5*mtt^2*mWW^6*s*t^8 + 224*mtt*mWW^7*s*t^8 + 1422*ep*mtt*mWW^7*s*t^8 - 1934*ep^2*mtt*mWW^7*s*t^8 - 28834*ep^3*mtt*mWW^7*s*t^8 - 60018*ep^4*mtt*mWW^7*s*t^8 - 37160*ep^5*mtt*mWW^7*s*t^8 + 336*ep*mWW^8*s*t^8 + 3525*ep^2*mWW^8*s*t^8 + 13014*ep^3*mWW^8*s*t^8 + 19821*ep^4*mWW^8*s*t^8 + 10644*ep^5*mWW^8*s*t^8 + 752*ep*mtt^7*s^2*t^8 + 2208*ep^2*mtt^7*s^2*t^8 - 10980*ep^3*mtt^7*s^2*t^8 - 38452*ep^4*mtt^7*s^2*t^8 - 29328*ep^5*mtt^7*s^2*t^8 - 1376*mtt^6*mWW*s^2*t^8 - 7328*ep*mtt^6*mWW*s^2*t^8 + 10438*ep^2*mtt^6*mWW*s^2*t^8 + 117874*ep^3*mtt^6*mWW*s^2*t^8 + 219036*ep^4*mtt^6*mWW*s^2*t^8 + 125136*ep^5*mtt^6*mWW*s^2*t^8 + 2368*mtt^5*mWW^2*s^2*t^8 + 6796*ep*mtt^5*mWW^2*s^2*t^8 - 49574*ep^2*mtt^5*mWW^2*s^2*t^8 - 220436*ep^3*mtt^5*mWW^2*s^2*t^8 - 290702*ep^4*mtt^5*mWW^2*s^2*t^8 - 123512*ep^5*mtt^5*mWW^2*s^2*t^8 + 1568*mtt^4*mWW^3*s^2*t^8 + 16816*ep*mtt^4*mWW^3*s^2*t^8 + 45944*ep^2*mtt^4*mWW^3*s^2*t^8 - 25554*ep^3*mtt^4*mWW^3*s^2*t^8 - 204430*ep^4*mtt^4*mWW^3*s^2*t^8 - 167704*ep^5*mtt^4*mWW^3*s^2*t^8 - 5152*mtt^3*mWW^4*s^2*t^8 - 28792*ep*mtt^3*mWW^4*s^2*t^8 + 26532*ep^2*mtt^3*mWW^4*s^2*t^8 + 401188*ep^3*mtt^3*mWW^4*s^2*t^8 + 767824*ep^4*mtt^3*mWW^4*s^2*t^8 + 445440*ep^5*mtt^3*mWW^4*s^2*t^8 + 3008*mtt^2*mWW^5*s^2*t^8 + 11648*ep*mtt^2*mWW^5*s^2*t^8 - 62458*ep^2*mtt^2*mWW^5*s^2*t^8 - 383410*ep^3*mtt^2*mWW^5*s^2*t^8 - 647920*ep^4*mtt^2*mWW^5*s^2*t^8 - 356128*ep^5*mtt^2*mWW^5*s^2*t^8 - 416*mtt*mWW^6*s^2*t^8 + 540*ep*mtt*mWW^6*s^2*t^8 + 31330*ep^2*mtt*mWW^6*s^2*t^8 + 137268*ep^3*mtt*mWW^6*s^2*t^8 + 218546*ep^4*mtt*mWW^6*s^2*t^8 + 118792*ep^5*mtt*mWW^6*s^2*t^8 - 432*ep*mWW^7*s^2*t^8 - 4420*ep^2*mWW^7*s^2*t^8 - 15950*ep^3*mWW^7*s^2*t^8 - 23902*ep^4*mWW^7*s^2*t^8 - 12696*ep^5*mWW^7*s^2*t^8 - 3216*ep*mtt^6*s^3*t^8 - 18800*ep^2*mtt^6*s^3*t^8 - 19100*ep^3*mtt^6*s^3*t^8 + 28044*ep^4*mtt^6*s^3*t^8 + 37872*ep^5*mtt^6*s^3*t^8 + 2064*mtt^5*mWW*s^3*t^8 + 11072*ep*mtt^5*mWW*s^3*t^8 + 4882*ep^2*mtt^5*mWW*s^3*t^8 - 32736*ep^3*mtt^5*mWW*s^3*t^8 - 30678*ep^4*mtt^5*mWW*s^3*t^8 + 3896*ep^5*mtt^5*mWW*s^3*t^8 - 3648*mtt^4*mWW^2*s^3*t^8 - 9750*ep*mtt^4*mWW^2*s^3*t^8 + 61671*ep^2*mtt^4*mWW^2*s^3*t^8 + 205576*ep^3*mtt^4*mWW^2*s^3*t^8 + 151271*ep^4*mtt^4*mWW^2*s^3*t^8 - 6260*ep^5*mtt^4*mWW^2*s^3*t^8 - 80*mtt^3*mWW^3*s^3*t^8 - 7910*ep*mtt^3*mWW^3*s^3*t^8 - 59848*ep^2*mtt^3*mWW^3*s^3*t^8 - 152026*ep^3*mtt^3*mWW^3*s^3*t^8 - 154408*ep^4*mtt^3*mWW^3*s^3*t^8 - 51808*ep^5*mtt^3*mWW^3*s^3*t^8 + 2848*mtt^2*mWW^4*s^3*t^8 + 15886*ep*mtt^2*mWW^4*s^3*t^8 - 622*ep^2*mtt^2*mWW^4*s^3*t^8 - 120750*ep^3*mtt^2*mWW^4*s^3*t^8 - 213322*ep^4*mtt^2*mWW^4*s^3*t^8 - 109160*ep^5*mtt^2*mWW^4*s^3*t^8 - 1184*mtt*mWW^5*s^3*t^8 - 5106*ep*mtt*mWW^5*s^3*t^8 + 22494*ep^2*mtt*mWW^5*s^3*t^8 + 153554*ep^3*mtt*mWW^5*s^3*t^8 + 269910*ep^4*mtt*mWW^5*s^3*t^8 + 152072*ep^5*mtt*mWW^5*s^3*t^8 - 976*ep*mWW^6*s^3*t^8 - 9777*ep^2*mWW^6*s^3*t^8 - 34518*ep^3*mWW^6*s^3*t^8 - 50817*ep^4*mWW^6*s^3*t^8 - 26612*ep^5*mWW^6*s^3*t^8 + 3296*ep*mtt^5*s^4*t^8 + 18072*ep^2*mtt^5*s^4*t^8 + 11220*ep^3*mtt^5*s^4*t^8 - 45700*ep^4*mtt^5*s^4*t^8 - 49488*ep^5*mtt^5*s^4*t^8 - 1344*mtt^4*mWW*s^4*t^8 - 6480*ep*mtt^4*mWW*s^4*t^8 - 5884*ep^2*mtt^4*mWW*s^4*t^8 - 25938*ep^3*mtt^4*mWW*s^4*t^8 - 94990*ep^4*mtt^4*mWW*s^4*t^8 - 81464*ep^5*mtt^4*mWW*s^4*t^8 + 2464*mtt^3*mWW^2*s^4*t^8 + 7872*ep*mtt^3*mWW^2*s^4*t^8 - 28796*ep^2*mtt^3*mWW^2*s^4*t^8 - 91360*ep^3*mtt^3*mWW^2*s^4*t^8 - 30336*ep^4*mtt^3*mWW^2*s^4*t^8 + 41856*ep^5*mtt^3*mWW^2*s^4*t^8 - 896*mtt^2*mWW^3*s^4*t^8 - 3264*ep*mtt^2*mWW^3*s^4*t^8 + 22164*ep^2*mtt^2*mWW^3*s^4*t^8 + 131460*ep^3*mtt^2*mWW^3*s^4*t^8 + 224124*ep^4*mtt^2*mWW^3*s^4*t^8 + 124912*ep^5*mtt^2*mWW^3*s^4*t^8 - 224*mtt*mWW^4*s^4*t^8 - 1376*ep*mtt*mWW^4*s^4*t^8 - 5500*ep^2*mtt*mWW^4*s^4*t^8 - 26756*ep^3*mtt*mWW^4*s^4*t^8 - 57004*ep^4*mtt*mWW^4*s^4*t^8 - 38640*ep^5*mtt*mWW^4*s^4*t^8 - 48*ep*mWW^5*s^4*t^8 - 56*ep^2*mWW^5*s^4*t^8 + 1374*ep^3*mWW^5*s^4*t^8 + 3906*ep^4*mWW^5*s^4*t^8 + 2824*ep^5*mWW^5*s^4*t^8 - 1376*ep*mtt^4*s^5*t^8 - 6336*ep^2*mtt^4*s^5*t^8 + 3720*ep^3*mtt^4*s^5*t^8 + 35992*ep^4*mtt^4*s^5*t^8 + 31200*ep^5*mtt^4*s^5*t^8 + 320*mtt^3*mWW*s^5*t^8 + 1536*ep*mtt^3*mWW*s^5*t^8 + 2240*ep^2*mtt^3*mWW*s^5*t^8 + 13320*ep^3*mtt^3*mWW*s^5*t^8 + 38504*ep^4*mtt^3*mWW*s^5*t^8 + 30000*ep^5*mtt^3*mWW*s^5*t^8 - 640*mtt^2*mWW^2*s^5*t^8 - 2368*ep*mtt^2*mWW^2*s^5*t^8 + 5008*ep^2*mtt^2*mWW^2*s^5*t^8 + 18184*ep^3*mtt^2*mWW^2*s^5*t^8 + 3864*ep^4*mtt^2*mWW^2*s^5*t^8 - 11088*ep^5*mtt^2*mWW^2*s^5*t^8 + 320*mtt*mWW^3*s^5*t^8 + 2048*ep*mtt*mWW^3*s^5*t^8 - 2656*ep^2*mtt*mWW^3*s^5*t^8 - 41928*ep^3*mtt*mWW^3*s^5*t^8 - 88904*ep^4*mtt*mWW^3*s^5*t^8 - 55920*ep^5*mtt*mWW^3*s^5*t^8 + 160*ep*mWW^4*s^5*t^8 + 1744*ep^2*mWW^4*s^5*t^8 + 6704*ep^3*mWW^4*s^5*t^8 + 10544*ep^4*mWW^4*s^5*t^8 + 5808*ep^5*mWW^4*s^5*t^8 + 192*ep*mtt^3*s^6*t^8 + 608*ep^2*mtt^3*s^6*t^8 - 2416*ep^3*mtt^3*s^6*t^8 - 8760*ep^4*mtt^3*s^6*t^8 - 6624*ep^5*mtt^3*s^6*t^8 - 128*ep*mtt^2*mWW*s^6*t^8 - 480*ep^2*mtt^2*mWW*s^6*t^8 + 1088*ep^3*mtt^2*mWW*s^6*t^8 + 4776*ep^4*mtt^2*mWW*s^6*t^8 + 3744*ep^5*mtt^2*mWW*s^6*t^8 - 64*ep*mtt*mWW^2*s^6*t^8 - 96*ep^2*mtt*mWW^2*s^6*t^8 + 1552*ep^3*mtt*mWW^2*s^6*t^8 + 4440*ep^4*mtt*mWW^2*s^6*t^8 + 3168*ep^5*mtt*mWW^2*s^6*t^8 - 32*ep^2*mWW^3*s^6*t^8 - 224*ep^3*mWW^3*s^6*t^8 - 456*ep^4*mWW^3*s^6*t^8 - 288*ep^5*mWW^3*s^6*t^8 + 240*ep*mtt^8*t^9 + 2384*ep^2*mtt^8*t^9 + 8356*ep^3*mtt^8*t^9 + 12236*ep^4*mtt^8*t^9 + 6384*ep^5*mtt^8*t^9 - 992*ep*mtt^7*mWW*t^9 - 9864*ep^2*mtt^7*mWW*t^9 - 34620*ep^3*mtt^7*mWW*t^9 - 50780*ep^4*mtt^7*mWW*t^9 - 26544*ep^5*mtt^7*mWW*t^9 + 1360*ep*mtt^6*mWW^2*t^9 + 13560*ep^2*mtt^6*mWW^2*t^9 + 47760*ep^3*mtt^6*mWW^2*t^9 + 70360*ep^4*mtt^6*mWW^2*t^9 + 36960*ep^5*mtt^6*mWW^2*t^9 - 320*ep*mtt^5*mWW^3*t^9 - 3280*ep^2*mtt^5*mWW^3*t^9 - 11960*ep^3*mtt^5*mWW^3*t^9 - 18360*ep^4*mtt^5*mWW^3*t^9 - 10080*ep^5*mtt^5*mWW^3*t^9 - 880*ep*mtt^4*mWW^4*t^9 - 8640*ep^2*mtt^4*mWW^4*t^9 - 29820*ep^3*mtt^4*mWW^4*t^9 - 42820*ep^4*mtt^4*mWW^4*t^9 - 21840*ep^5*mtt^4*mWW^4*t^9 + 800*ep*mtt^3*mWW^5*t^9 + 7896*ep^2*mtt^3*mWW^5*t^9 + 27444*ep^3*mtt^3*mWW^5*t^9 + 39764*ep^4*mtt^3*mWW^5*t^9 + 20496*ep^5*mtt^3*mWW^5*t^9 - 208*ep*mtt^2*mWW^6*t^9 - 2056*ep^2*mtt^2*mWW^6*t^9 - 7160*ep^3*mtt^2*mWW^6*t^9 - 10400*ep^4*mtt^2*mWW^6*t^9 - 5376*ep^5*mtt^2*mWW^6*t^9 - 368*ep*mtt^7*s*t^9 - 3888*ep^2*mtt^7*s*t^9 - 14436*ep^3*mtt^7*s*t^9 - 22052*ep^4*mtt^7*s*t^9 - 11856*ep^5*mtt^7*s*t^9 - 240*mtt^6*mWW*s*t^9 - 152*ep*mtt^6*mWW*s*t^9 + 14796*ep^2*mtt^6*mWW*s*t^9 + 72330*ep^3*mtt^6*mWW*s*t^9 + 121330*ep^4*mtt^6*mWW*s*t^9 + 68136*ep^5*mtt^6*mWW*s*t^9 + 752*mtt^5*mWW^2*s*t^9 + 2600*ep*mtt^5*mWW^2*s*t^9 - 23652*ep^2*mtt^5*mWW^2*s*t^9 - 141490*ep^3*mtt^5*mWW^2*s*t^9 - 249394*ep^4*mtt^5*mWW^2*s*t^9 - 143016*ep^5*mtt^5*mWW^2*s*t^9 - 608*mtt^4*mWW^3*s*t^9 - 1832*ep*mtt^4*mWW^3*s*t^9 + 21324*ep^2*mtt^4*mWW^3*s*t^9 + 120640*ep^3*mtt^4*mWW^3*s*t^9 + 209716*ep^4*mtt^4*mWW^3*s*t^9 + 119760*ep^5*mtt^4*mWW^3*s*t^9 - 288*mtt^3*mWW^4*s*t^9 - 2752*ep*mtt^3*mWW^4*s*t^9 - 8616*ep^2*mtt^3*mWW^4*s*t^9 - 9000*ep^3*mtt^3*mWW^4*s*t^9 + 296*ep^4*mtt^3*mWW^4*s*t^9 + 3360*ep^5*mtt^3*mWW^4*s*t^9 + 592*mtt^2*mWW^5*s*t^9 + 3256*ep*mtt^2*mWW^5*s*t^9 - 5868*ep^2*mtt^2*mWW^5*s*t^9 - 63734*ep^3*mtt^2*mWW^5*s*t^9 - 122102*ep^4*mtt^2*mWW^5*s*t^9 - 71544*ep^5*mtt^2*mWW^5*s*t^9 - 208*mtt*mWW^6*s*t^9 - 440*ep*mtt*mWW^6*s*t^9 + 8988*ep^2*mtt*mWW^6*s*t^9 + 46430*ep^3*mtt*mWW^6*s*t^9 + 77806*ep^4*mtt*mWW^6*s*t^9 + 43224*ep^5*mtt*mWW^6*s*t^9 - 312*ep*mWW^7*s*t^9 - 3084*ep^2*mWW^7*s*t^9 - 10740*ep^3*mWW^7*s*t^9 - 15600*ep^4*mWW^7*s*t^9 - 8064*ep^5*mWW^7*s*t^9 - 768*ep*mtt^6*s^2*t^9 - 3408*ep^2*mtt^6*s^2*t^9 + 2952*ep^3*mtt^6*s^2*t^9 + 21792*ep^4*mtt^6*s^2*t^9 + 18432*ep^5*mtt^6*s^2*t^9 + 736*mtt^5*mWW*s^2*t^9 + 5536*ep*mtt^5*mWW*s^2*t^9 + 3912*ep^2*mtt^5*mWW*s^2*t^9 - 53008*ep^3*mtt^5*mWW*s^2*t^9 - 129964*ep^4*mtt^5*mWW*s^2*t^9 - 84912*ep^5*mtt^5*mWW*s^2*t^9 - 2048*mtt^4*mWW^2*s^2*t^9 - 10352*ep*mtt^4*mWW^2*s^2*t^9 + 15520*ep^2*mtt^4*mWW^2*s^2*t^9 + 156204*ep^3*mtt^4*mWW^2*s^2*t^9 + 276320*ep^4*mtt^4*mWW^2*s^2*t^9 + 152256*ep^5*mtt^4*mWW^2*s^2*t^9 + 1728*mtt^3*mWW^3*s^2*t^9 + 5680*ep*mtt^3*mWW^3*s^2*t^9 - 34472*ep^2*mtt^3*mWW^3*s^2*t^9 - 175296*ep^3*mtt^3*mWW^3*s^2*t^9 - 260592*ep^4*mtt^3*mWW^3*s^2*t^9 - 128448*ep^5*mtt^3*mWW^3*s^2*t^9 - 256*mtt^2*mWW^4*s^2*t^9 + 1232*ep*mtt^2*mWW^4*s^2*t^9 + 22296*ep^2*mtt^2*mWW^4*s^2*t^9 + 74464*ep^3*mtt^2*mWW^4*s^2*t^9 + 96616*ep^4*mtt^2*mWW^4*s^2*t^9 + 44448*ep^5*mtt^2*mWW^4*s^2*t^9 - 160*mtt*mWW^5*s^2*t^9 - 1168*ep*mtt*mWW^5*s^2*t^9 - 2368*ep^2*mtt*mWW^5*s^2*t^9 - 528*ep^3*mtt*mWW^5*s^2*t^9 + 2332*ep^4*mtt*mWW^5*s^2*t^9 + 1392*ep^5*mtt*mWW^5*s^2*t^9 - 160*ep*mWW^6*s^2*t^9 - 1480*ep^2*mWW^6*s^2*t^9 - 4788*ep^3*mWW^6*s^2*t^9 - 6504*ep^4*mWW^6*s^2*t^9 - 3168*ep^5*mWW^6*s^2*t^9 + 2064*ep*mtt^5*s^3*t^9 + 10160*ep^2*mtt^5*s^3*t^9 - 852*ep^3*mtt^5*s^3*t^9 - 43892*ep^4*mtt^5*s^3*t^9 - 40080*ep^5*mtt^5*s^3*t^9 - 752*mtt^4*mWW*s^3*t^9 - 6808*ep*mtt^4*mWW*s^3*t^9 - 14612*ep^2*mtt^4*mWW*s^3*t^9 + 19786*ep^3*mtt^4*mWW*s^3*t^9 + 85546*ep^4*mtt^4*mWW*s^3*t^9 + 63240*ep^5*mtt^4*mWW*s^3*t^9 + 1808*mtt^3*mWW^2*s^3*t^9 + 8952*ep*mtt^3*mWW^2*s^3*t^9 - 6092*ep^2*mtt^3*mWW^2*s^3*t^9 - 77726*ep^3*mtt^3*mWW^2*s^3*t^9 - 116270*ep^4*mtt^3*mWW^2*s^3*t^9 - 51672*ep^5*mtt^3*mWW^2*s^3*t^9 - 1360*mtt^2*mWW^3*s^3*t^9 - 5456*ep*mtt^2*mWW^3*s^3*t^9 + 18240*ep^2*mtt^2*mWW^3*s^3*t^9 + 109802*ep^3*mtt^2*mWW^3*s^3*t^9 + 166870*ep^4*mtt^2*mWW^3*s^3*t^9 + 82104*ep^5*mtt^2*mWW^3*s^3*t^9 + 304*mtt*mWW^4*s^3*t^9 + 968*ep*mtt*mWW^4*s^3*t^9 - 10556*ep^2*mtt*mWW^4*s^3*t^9 - 61310*ep^3*mtt*mWW^4*s^3*t^9 - 107654*ep^4*mtt*mWW^4*s^3*t^9 - 61752*ep^5*mtt*mWW^4*s^3*t^9 + 280*ep*mWW^5*s^3*t^9 + 2860*ep^2*mWW^5*s^3*t^9 + 10300*ep^3*mWW^5*s^3*t^9 + 15400*ep^4*mWW^5*s^3*t^9 + 8160*ep^5*mWW^5*s^3*t^9 - 1552*ep*mtt^4*s^4*t^9 - 6464*ep^2*mtt^4*s^4*t^9 + 8812*ep^3*mtt^4*s^4*t^9 + 49436*ep^4*mtt^4*s^4*t^9 + 40368*ep^5*mtt^4*s^4*t^9 + 256*mtt^3*mWW*s^4*t^9 + 2672*ep*mtt^3*mWW*s^4*t^9 + 6728*ep^2*mtt^3*mWW*s^4*t^9 - 6664*ep^3*mtt^3*mWW*s^4*t^9 - 35684*ep^4*mtt^3*mWW*s^4*t^9 - 27408*ep^5*mtt^3*mWW*s^4*t^9 - 512*mtt^2*mWW^2*s^4*t^9 - 2480*ep*mtt^2*mWW^2*s^4*t^9 + 1304*ep^2*mtt^2*mWW^2*s^4*t^9 + 17096*ep^3*mtt^2*mWW^2*s^4*t^9 + 21636*ep^4*mtt^2*mWW^2*s^4*t^9 + 7056*ep^5*mtt^2*mWW^2*s^4*t^9 + 256*mtt*mWW^3*s^4*t^9 + 1232*ep*mtt*mWW^3*s^4*t^9 - 2760*ep^2*mtt*mWW^3*s^4*t^9 - 23144*ep^3*mtt*mWW^3*s^4*t^9 - 40780*ep^4*mtt*mWW^3*s^4*t^9 - 22704*ep^5*mtt*mWW^3*s^4*t^9 + 128*ep*mWW^4*s^4*t^9 + 1192*ep^2*mWW^4*s^4*t^9 + 3900*ep^3*mWW^4*s^4*t^9 + 5392*ep^4*mWW^4*s^4*t^9 + 2688*ep^5*mWW^4*s^4*t^9 + 384*ep*mtt^3*s^5*t^9 + 1216*ep^2*mtt^3*s^5*t^9 - 4832*ep^3*mtt^3*s^5*t^9 - 17520*ep^4*mtt^3*s^5*t^9 - 13248*ep^5*mtt^3*s^5*t^9 - 256*ep*mtt^2*mWW*s^5*t^9 - 960*ep^2*mtt^2*mWW*s^5*t^9 + 2176*ep^3*mtt^2*mWW*s^5*t^9 + 9552*ep^4*mtt^2*mWW*s^5*t^9 + 7488*ep^5*mtt^2*mWW*s^5*t^9 - 128*ep*mtt*mWW^2*s^5*t^9 - 192*ep^2*mtt*mWW^2*s^5*t^9 + 3104*ep^3*mtt*mWW^2*s^5*t^9 + 8880*ep^4*mtt*mWW^2*s^5*t^9 + 6336*ep^5*mtt*mWW^2*s^5*t^9 - 64*ep^2*mWW^3*s^5*t^9 - 448*ep^3*mWW^3*s^5*t^9 - 912*ep^4*mWW^3*s^5*t^9 - 576*ep^5*mWW^3*s^5*t^9 - 64*ep*mtt^7*t^10 - 608*ep^2*mtt^7*t^10 - 2032*ep^3*mtt^7*t^10 - 2856*ep^4*mtt^7*t^10 - 1440*ep^5*mtt^7*t^10 + 320*ep*mtt^6*mWW*t^10 + 3040*ep^2*mtt^6*mWW*t^10 + 10160*ep^3*mtt^6*mWW*t^10 + 14280*ep^4*mtt^6*mWW*t^10 + 7200*ep^5*mtt^6*mWW*t^10 - 640*ep*mtt^5*mWW^2*t^10 - 6080*ep^2*mtt^5*mWW^2*t^10 - 20320*ep^3*mtt^5*mWW^2*t^10 - 28560*ep^4*mtt^5*mWW^2*t^10 - 14400*ep^5*mtt^5*mWW^2*t^10 + 640*ep*mtt^4*mWW^3*t^10 + 6080*ep^2*mtt^4*mWW^3*t^10 + 20320*ep^3*mtt^4*mWW^3*t^10 + 28560*ep^4*mtt^4*mWW^3*t^10 + 14400*ep^5*mtt^4*mWW^3*t^10 - 320*ep*mtt^3*mWW^4*t^10 - 3040*ep^2*mtt^3*mWW^4*t^10 - 10160*ep^3*mtt^3*mWW^4*t^10 - 14280*ep^4*mtt^3*mWW^4*t^10 - 7200*ep^5*mtt^3*mWW^4*t^10 + 64*ep*mtt^2*mWW^5*t^10 + 608*ep^2*mtt^2*mWW^5*t^10 + 2032*ep^3*mtt^2*mWW^5*t^10 + 2856*ep^4*mtt^2*mWW^5*t^10 + 1440*ep^5*mtt^2*mWW^5*t^10 + 64*ep*mtt^6*s*t^10 + 608*ep^2*mtt^6*s*t^10 + 2032*ep^3*mtt^6*s*t^10 + 2856*ep^4*mtt^6*s*t^10 + 1440*ep^5*mtt^6*s*t^10 + 64*mtt^5*mWW*s*t^10 + 128*ep*mtt^5*mWW*s*t^10 - 2528*ep^2*mtt^5*mWW*s*t^10 - 12384*ep^3*mtt^5*mWW*s*t^10 - 19980*ep^4*mtt^5*mWW*s*t^10 - 10800*ep^5*mtt^5*mWW*s*t^10 - 256*mtt^4*mWW^2*s*t^10 - 1056*ep*mtt^4*mWW^2*s*t^10 + 4944*ep^2*mtt^4*mWW^2*s*t^10 + 32264*ep^3*mtt^4*mWW^2*s*t^10 + 55644*ep^4*mtt^4*mWW^2*s*t^10 + 30960*ep^5*mtt^4*mWW^2*s*t^10 + 384*mtt^3*mWW^3*s*t^10 + 1664*ep*mtt^3*mWW^3*s*t^10 - 6656*ep^2*mtt^3*mWW^3*s*t^10 - 45856*ep^3*mtt^3*mWW^3*s*t^10 - 79896*ep^4*mtt^3*mWW^3*s*t^10 - 44640*ep^5*mtt^3*mWW^3*s*t^10 - 256*mtt^2*mWW^4*s*t^10 - 896*ep*mtt^2*mWW^4*s*t^10 + 6464*ep^2*mtt^2*mWW^4*s*t^10 + 37344*ep^3*mtt^2*mWW^4*s*t^10 + 62784*ep^4*mtt^2*mWW^4*s*t^10 + 34560*ep^5*mtt^2*mWW^4*s*t^10 + 64*mtt*mWW^5*s*t^10 - 3744*ep^2*mtt*mWW^5*s*t^10 - 16448*ep^3*mtt*mWW^5*s*t^10 - 25692*ep^4*mtt*mWW^5*s*t^10 - 13680*ep^5*mtt*mWW^5*s*t^10 + 96*ep*mWW^6*s*t^10 + 912*ep^2*mWW^6*s*t^10 + 3048*ep^3*mWW^6*s*t^10 + 4284*ep^4*mWW^6*s*t^10 + 2160*ep^5*mWW^6*s*t^10 + 256*ep*mtt^5*s^2*t^10 + 1216*ep^2*mtt^5*s^2*t^10 - 384*ep^3*mtt^5*s^2*t^10 - 5904*ep^4*mtt^5*s^2*t^10 - 5184*ep^5*mtt^5*s^2*t^10 - 128*mtt^4*mWW*s^2*t^10 - 1472*ep*mtt^4*mWW*s^2*t^10 - 3328*ep^2*mtt^4*mWW*s^2*t^10 + 8336*ep^3*mtt^4*mWW*s^2*t^10 + 30840*ep^4*mtt^4*mWW*s^2*t^10 + 22752*ep^5*mtt^4*mWW*s^2*t^10 + 384*mtt^3*mWW^2*s^2*t^10 + 2752*ep*mtt^3*mWW^2*s^2*t^10 + 1504*ep^2*mtt^3*mWW^2*s^2*t^10 - 26544*ep^3*mtt^3*mWW^2*s^2*t^10 - 62352*ep^4*mtt^3*mWW^2*s^2*t^10 - 39744*ep^5*mtt^3*mWW^2*s^2*t^10 - 384*mtt^2*mWW^3*s^2*t^10 - 1984*ep*mtt^2*mWW^3*s^2*t^10 + 3296*ep^2*mtt^2*mWW^3*s^2*t^10 + 33456*ep^3*mtt^2*mWW^3*s^2*t^10 + 61056*ep^4*mtt^2*mWW^3*s^2*t^10 + 34560*ep^5*mtt^2*mWW^3*s^2*t^10 + 128*mtt*mWW^4*s^2*t^10 + 320*ep*mtt*mWW^4*s^2*t^10 - 3872*ep^2*mtt*mWW^4*s^2*t^10 - 18704*ep^3*mtt*mWW^4*s^2*t^10 - 28896*ep^4*mtt*mWW^4*s^2*t^10 - 14976*ep^5*mtt*mWW^4*s^2*t^10 + 128*ep*mWW^5*s^2*t^10 + 1184*ep^2*mWW^5*s^2*t^10 + 3840*ep^3*mWW^5*s^2*t^10 + 5256*ep^4*mWW^5*s^2*t^10 + 2592*ep^5*mWW^5*s^2*t^10 - 448*ep*mtt^4*s^3*t^10 - 1824*ep^2*mtt^4*s^3*t^10 + 2800*ep^3*mtt^4*s^3*t^10 + 14664*ep^4*mtt^4*s^3*t^10 + 11808*ep^5*mtt^4*s^3*t^10 + 64*mtt^3*mWW*s^3*t^10 + 1152*ep*mtt^3*mWW*s^3*t^10 + 3296*ep^2*mtt^3*mWW*s^3*t^10 - 7200*ep^3*mtt^3*mWW*s^3*t^10 - 29916*ep^4*mtt^3*mWW*s^3*t^10 - 22896*ep^5*mtt^3*mWW*s^3*t^10 - 128*mtt^2*mWW^2*s^3*t^10 - 928*ep*mtt^2*mWW^2*s^3*t^10 - 880*ep^2*mtt^2*mWW^2*s^3*t^10 + 6568*ep^3*mtt^2*mWW^2*s^3*t^10 + 16356*ep^4*mtt^2*mWW^2*s^3*t^10 + 10512*ep^5*mtt^2*mWW^2*s^3*t^10 + 64*mtt*mWW^3*s^3*t^10 + 192*ep*mtt*mWW^3*s^3*t^10 - 832*ep^2*mtt*mWW^3*s^3*t^10 - 2736*ep^3*mtt*mWW^3*s^3*t^10 - 1620*ep^4*mtt*mWW^3*s^3*t^10 + 432*ep^5*mtt*mWW^3*s^3*t^10 + 32*ep*mWW^4*s^3*t^10 + 240*ep^2*mWW^4*s^3*t^10 + 568*ep^3*mWW^4*s^3*t^10 + 516*ep^4*mWW^4*s^3*t^10 + 144*ep^5*mWW^4*s^3*t^10 + 192*ep*mtt^3*s^4*t^10 + 608*ep^2*mtt^3*s^4*t^10 - 2416*ep^3*mtt^3*s^4*t^10 - 8760*ep^4*mtt^3*s^4*t^10 - 6624*ep^5*mtt^3*s^4*t^10 - 128*ep*mtt^2*mWW*s^4*t^10 - 480*ep^2*mtt^2*mWW*s^4*t^10 + 1088*ep^3*mtt^2*mWW*s^4*t^10 + 4776*ep^4*mtt^2*mWW*s^4*t^10 + 3744*ep^5*mtt^2*mWW*s^4*t^10 - 64*ep*mtt*mWW^2*s^4*t^10 - 96*ep^2*mtt*mWW^2*s^4*t^10 + 1552*ep^3*mtt*mWW^2*s^4*t^10 + 4440*ep^4*mtt*mWW^2*s^4*t^10 + 3168*ep^5*mtt*mWW^2*s^4*t^10 - 32*ep^2*mWW^3*s^4*t^10 - 224*ep^3*mWW^3*s^4*t^10 - 456*ep^4*mWW^3*s^4*t^10 - 288*ep^5*mWW^3*s^4*t^10)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*(-mtt + s)*(-mtt + mWW + s)^3*(mtt - t)*t*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-60*ep*mtt^8*mWW^6*s^2 - 280*ep^2*mtt^8*mWW^6*s^2 - 420*ep^3*mtt^8*mWW^6*s^2 - 200*ep^4*mtt^8*mWW^6*s^2 + 232*ep*mtt^7*mWW^7*s^2 + 1096*ep^2*mtt^7*mWW^7*s^2 + 1664*ep^3*mtt^7*mWW^7*s^2 + 800*ep^4*mtt^7*mWW^7*s^2 - 324*ep*mtt^6*mWW^8*s^2 - 1568*ep^2*mtt^6*mWW^8*s^2 - 2436*ep^3*mtt^6*mWW^8*s^2 - 1192*ep^4*mtt^6*mWW^8*s^2 + 176*ep*mtt^5*mWW^9*s^2 + 912*ep^2*mtt^5*mWW^9*s^2 + 1504*ep^3*mtt^5*mWW^9*s^2 + 768*ep^4*mtt^5*mWW^9*s^2 - 4*ep*mtt^4*mWW^10*s^2 - 88*ep^2*mtt^4*mWW^10*s^2 - 236*ep^3*mtt^4*mWW^10*s^2 - 152*ep^4*mtt^4*mWW^10*s^2 - 24*ep*mtt^3*mWW^11*s^2 - 88*ep^2*mtt^3*mWW^11*s^2 - 96*ep^3*mtt^3*mWW^11*s^2 - 32*ep^4*mtt^3*mWW^11*s^2 + 4*ep*mtt^2*mWW^12*s^2 + 16*ep^2*mtt^2*mWW^12*s^2 + 20*ep^3*mtt^2*mWW^12*s^2 + 8*ep^4*mtt^2*mWW^12*s^2 + 240*ep*mtt^7*mWW^6*s^3 + 1000*ep^2*mtt^7*mWW^6*s^3 + 1360*ep^3*mtt^7*mWW^6*s^3 + 600*ep^4*mtt^7*mWW^6*s^3 - 628*ep*mtt^6*mWW^7*s^3 - 2100*ep^2*mtt^6*mWW^7*s^3 - 1992*ep^3*mtt^6*mWW^7*s^3 - 400*ep^4*mtt^6*mWW^7*s^3 + 316*ep*mtt^5*mWW^8*s^3 - 780*ep^2*mtt^5*mWW^8*s^3 - 4616*ep^3*mtt^5*mWW^8*s^3 - 4024*ep^4*mtt^5*mWW^8*s^3 + 440*ep*mtt^4*mWW^9*s^3 + 5112*ep^2*mtt^4*mWW^9*s^3 + 12592*ep^3*mtt^4*mWW^9*s^3 + 8736*ep^4*mtt^4*mWW^9*s^3 - 536*ep*mtt^3*mWW^10*s^3 - 4656*ep^2*mtt^3*mWW^10*s^3 - 10560*ep^3*mtt^3*mWW^10*s^3 - 7064*ep^4*mtt^3*mWW^10*s^3 + 188*ep*mtt^2*mWW^11*s^3 + 1596*ep^2*mtt^2*mWW^11*s^3 + 3608*ep^3*mtt^2*mWW^11*s^3 + 2416*ep^4*mtt^2*mWW^11*s^3 - 20*ep*mtt*mWW^12*s^3 - 172*ep^2*mtt*mWW^12*s^3 - 392*ep^3*mtt*mWW^12*s^3 - 264*ep^4*mtt*mWW^12*s^3 - 300*ep*mtt^6*mWW^6*s^4 - 800*ep^2*mtt^6*mWW^6*s^4 - 500*ep^3*mtt^6*mWW^6*s^4 + 190*ep*mtt^5*mWW^7*s^4 - 2500*ep^2*mtt^5*mWW^7*s^4 - 8330*ep^3*mtt^5*mWW^7*s^4 - 6000*ep^4*mtt^5*mWW^7*s^4 + 1054*ep*mtt^4*mWW^8*s^4 + 12072*ep^2*mtt^4*mWW^8*s^4 + 28546*ep^3*mtt^4*mWW^8*s^4 + 18680*ep^4*mtt^4*mWW^8*s^4 - 1596*ep*mtt^3*mWW^9*s^4 - 14528*ep^2*mtt^3*mWW^9*s^4 - 32532*ep^3*mtt^3*mWW^9*s^4 - 20896*ep^4*mtt^3*mWW^9*s^4 + 776*ep*mtt^2*mWW^10*s^4 + 6904*ep^2*mtt^2*mWW^10*s^4 + 15392*ep^3*mtt^2*mWW^10*s^4 + 9840*ep^4*mtt^2*mWW^10*s^4 - 130*ep*mtt*mWW^11*s^4 - 1212*ep^2*mtt*mWW^11*s^4 - 2722*ep^3*mtt*mWW^11*s^4 - 1712*ep^4*mtt*mWW^11*s^4 + 6*ep*mWW^12*s^4 + 64*ep^2*mWW^12*s^4 + 146*ep^3*mWW^12*s^4 + 88*ep^4*mWW^12*s^4 - 1200*ep^2*mtt^5*mWW^6*s^5 - 3200*ep^3*mtt^5*mWW^6*s^5 - 2000*ep^4*mtt^5*mWW^6*s^5 + 910*ep*mtt^4*mWW^7*s^5 + 9460*ep^2*mtt^4*mWW^7*s^5 + 20990*ep^3*mtt^4*mWW^7*s^5 + 12800*ep^4*mtt^4*mWW^7*s^5 - 1912*ep*mtt^3*mWW^8*s^5 - 17044*ep^2*mtt^3*mWW^8*s^5 - 36780*ep^3*mtt^3*mWW^8*s^5 - 22440*ep^4*mtt^3*mWW^8*s^5 + 1276*ep*mtt^2*mWW^9*s^5 + 11420*ep^2*mtt^2*mWW^9*s^5 + 24832*ep^3*mtt^2*mWW^9*s^5 + 15192*ep^4*mtt^2*mWW^9*s^5 - 296*ep*mtt*mWW^10*s^5 - 2876*ep^2*mtt*mWW^10*s^5 - 6388*ep^3*mtt*mWW^10*s^5 - 3880*ep^4*mtt*mWW^10*s^5 + 22*ep*mWW^11*s^5 + 240*ep^2*mWW^11*s^5 + 546*ep^3*mWW^11*s^5 + 328*ep^4*mWW^11*s^5 + 300*ep*mtt^4*mWW^6*s^6 + 2600*ep^2*mtt^4*mWW^6*s^6 + 5300*ep^3*mtt^4*mWW^6*s^6 + 3000*ep^4*mtt^4*mWW^6*s^6 - 1070*ep*mtt^3*mWW^7*s^6 - 8820*ep^2*mtt^3*mWW^7*s^6 - 18030*ep^3*mtt^3*mWW^7*s^6 - 10400*ep^4*mtt^3*mWW^7*s^6 + 1022*ep*mtt^2*mWW^8*s^6 + 8880*ep^2*mtt^2*mWW^8*s^6 + 18674*ep^3*mtt^2*mWW^8*s^6 + 10960*ep^4*mtt^2*mWW^8*s^6 - 314*ep*mtt*mWW^9*s^6 - 3124*ep^2*mtt*mWW^9*s^6 - 6866*ep^3*mtt*mWW^9*s^6 - 4080*ep^4*mtt*mWW^9*s^6 + 30*ep*mWW^10*s^6 + 336*ep^2*mWW^10*s^6 + 762*ep^3*mWW^10*s^6 + 456*ep^4*mWW^10*s^6 - 240*ep*mtt^3*mWW^6*s^7 - 1720*ep^2*mtt^3*mWW^6*s^7 - 3280*ep^3*mtt^3*mWW^6*s^7 - 1800*ep^4*mtt^3*mWW^6*s^7 + 398*ep*mtt^2*mWW^7*s^7 + 3184*ep^2*mtt^2*mWW^7*s^7 + 6386*ep^3*mtt^2*mWW^7*s^7 + 3600*ep^4*mtt^2*mWW^7*s^7 - 160*ep*mtt*mWW^8*s^7 - 1608*ep^2*mtt*mWW^8*s^7 - 3496*ep^3*mtt*mWW^8*s^7 - 2048*ep^4*mtt*mWW^8*s^7 + 18*ep*mWW^9*s^7 + 208*ep^2*mWW^9*s^7 + 470*ep^3*mWW^9*s^7 + 280*ep^4*mWW^9*s^7 + 60*ep*mtt^2*mWW^6*s^8 + 400*ep^2*mtt^2*mWW^6*s^8 + 740*ep^3*mtt^2*mWW^6*s^8 + 400*ep^4*mtt^2*mWW^6*s^8 - 32*ep*mtt*mWW^7*s^8 - 320*ep^2*mtt*mWW^7*s^8 - 688*ep^3*mtt*mWW^7*s^8 - 400*ep^4*mtt*mWW^7*s^8 + 4*ep*mWW^8*s^8 + 48*ep^2*mWW^8*s^8 + 108*ep^3*mWW^8*s^8 + 64*ep^4*mWW^8*s^8 - 24*mtt^12*mWW^3*t - 352*ep*mtt^12*mWW^3*t - 1720*ep^2*mtt^12*mWW^3*t - 3344*ep^3*mtt^12*mWW^3*t - 2240*ep^4*mtt^12*mWW^3*t + 148*mtt^11*mWW^4*t + 2080*ep*mtt^11*mWW^4*t + 9988*ep^2*mtt^11*mWW^4*t + 19432*ep^3*mtt^11*mWW^4*t + 13152*ep^4*mtt^11*mWW^4*t - 368*mtt^10*mWW^5*t - 5008*ep*mtt^10*mWW^5*t - 23776*ep^2*mtt^10*mWW^5*t - 46528*ep^3*mtt^10*mWW^5*t - 32000*ep^4*mtt^10*mWW^5*t + 460*mtt^9*mWW^6*t + 6128*ep*mtt^9*mWW^6*t + 29020*ep^2*mtt^9*mWW^6*t + 57656*ep^3*mtt^9*mWW^6*t + 40736*ep^4*mtt^9*mWW^6*t - 280*mtt^8*mWW^7*t - 3712*ep*mtt^8*mWW^7*t - 17880*ep^2*mtt^8*mWW^7*t - 36944*ep^3*mtt^8*mWW^7*t - 27584*ep^4*mtt^8*mWW^7*t + 44*mtt^7*mWW^8*t + 640*ep*mtt^7*mWW^8*t + 3580*ep^2*mtt^7*mWW^8*t + 8920*ep^3*mtt^7*mWW^8*t + 8096*ep^4*mtt^7*mWW^8*t + 32*mtt^6*mWW^9*t + 368*ep*mtt^6*mWW^9*t + 1392*ep^2*mtt^6*mWW^9*t + 1824*ep^3*mtt^6*mWW^9*t + 384*ep^4*mtt^6*mWW^9*t - 12*mtt^5*mWW^10*t - 144*ep*mtt^5*mWW^10*t - 604*ep^2*mtt^5*mWW^10*t - 1016*ep^3*mtt^5*mWW^10*t - 544*ep^4*mtt^5*mWW^10*t + 120*mtt^11*mWW^3*s*t + 1904*ep*mtt^11*mWW^3*s*t + 9704*ep^2*mtt^11*mWW^3*s*t + 19312*ep^3*mtt^11*mWW^3*s*t + 13120*ep^4*mtt^11*mWW^3*s*t - 620*mtt^10*mWW^4*s*t - 9624*ep*mtt^10*mWW^4*s*t - 48940*ep^2*mtt^10*mWW^4*s*t - 98480*ep^3*mtt^10*mWW^4*s*t - 68096*ep^4*mtt^10*mWW^4*s*t + 1202*mtt^9*mWW^5*s*t + 18708*ep*mtt^9*mWW^5*s*t + 96454*ep^2*mtt^9*mWW^5*s*t + 198820*ep^3*mtt^9*mWW^5*s*t + 141616*ep^4*mtt^9*mWW^5*s*t - 960*mtt^8*mWW^6*s*t - 16040*ep*mtt^8*mWW^6*s*t - 87608*ep^2*mtt^8*mWW^6*s*t - 191384*ep^3*mtt^8*mWW^6*s*t - 144608*ep^4*mtt^8*mWW^6*s*t + 38*mtt^7*mWW^7*s*t + 3132*ep*mtt^7*mWW^7*s*t + 25922*ep^2*mtt^7*mWW^7*s*t + 72460*ep^3*mtt^7*mWW^7*s*t + 65808*ep^4*mtt^7*mWW^7*s*t + 388*mtt^6*mWW^8*s*t + 3960*ep*mtt^6*mWW^8*s*t + 13028*ep^2*mtt^6*mWW^8*s*t + 13472*ep^3*mtt^6*mWW^8*s*t - 448*ep^4*mtt^6*mWW^8*s*t - 162*mtt^5*mWW^9*s*t - 2100*ep*mtt^5*mWW^9*s*t - 9318*ep^2*mtt^5*mWW^9*s*t - 16292*ep^3*mtt^5*mWW^9*s*t - 9008*ep^4*mtt^5*mWW^9*s*t - 24*mtt^4*mWW^10*s*t - 120*ep*mtt^4*mWW^10*s*t + 128*ep^2*mtt^4*mWW^10*s*t + 1192*ep^3*mtt^4*mWW^10*s*t + 1184*ep^4*mtt^4*mWW^10*s*t + 18*mtt^3*mWW^11*s*t + 180*ep*mtt^3*mWW^11*s*t + 630*ep^2*mtt^3*mWW^11*s*t + 900*ep^3*mtt^3*mWW^11*s*t + 432*ep^4*mtt^3*mWW^11*s*t - 168*mtt^10*mWW^3*s^2*t - 3472*ep*mtt^10*mWW^3*s^2*t - 19768*ep^2*mtt^10*mWW^3*s^2*t - 41552*ep^3*mtt^10*mWW^3*s^2*t - 29120*ep^4*mtt^10*mWW^3*s^2*t + 508*mtt^9*mWW^4*s^2*t + 12840*ep*mtt^9*mWW^4*s^2*t + 78724*ep^2*mtt^9*mWW^4*s^2*t + 173592*ep^3*mtt^9*mWW^4*s^2*t + 126496*ep^4*mtt^9*mWW^4*s^2*t + 62*mtt^8*mWW^5*s^2*t - 12044*ep*mtt^8*mWW^5*s^2*t - 99786*ep^2*mtt^8*mWW^5*s^2*t - 251736*ep^3*mtt^8*mWW^5*s^2*t - 200416*ep^4*mtt^8*mWW^5*s^2*t - 1950*mtt^7*mWW^6*s^2*t - 10432*ep*mtt^7*mWW^6*s^2*t + 8426*ep^2*mtt^7*mWW^6*s^2*t + 103204*ep^3*mtt^7*mWW^6*s^2*t + 119344*ep^4*mtt^7*mWW^6*s^2*t + 2868*mtt^6*mWW^7*s^2*t + 26552*ep*mtt^6*mWW^7*s^2*t + 80256*ep^2*mtt^6*mWW^7*s^2*t + 85092*ep^3*mtt^6*mWW^7*s^2*t + 15128*ep^4*mtt^6*mWW^7*s^2*t - 1568*mtt^5*mWW^8*s^2*t - 15864*ep*mtt^5*mWW^8*s^2*t - 57720*ep^2*mtt^5*mWW^8*s^2*t - 86280*ep^3*mtt^5*mWW^8*s^2*t - 42040*ep^4*mtt^5*mWW^8*s^2*t + 102*mtt^4*mWW^9*s^2*t + 860*ep*mtt^4*mWW^9*s^2*t + 4606*ep^2*mtt^4*mWW^9*s^2*t + 10592*ep^3*mtt^4*mWW^9*s^2*t + 7248*ep^4*mtt^4*mWW^9*s^2*t + 194*mtt^3*mWW^10*s^2*t + 1960*ep*mtt^3*mWW^10*s^2*t + 6434*ep^2*mtt^3*mWW^10*s^2*t + 8676*ep^3*mtt^3*mWW^10*s^2*t + 4224*ep^4*mtt^3*mWW^10*s^2*t - 48*mtt^2*mWW^11*s^2*t - 376*ep*mtt^2*mWW^11*s^2*t - 1020*ep^2*mtt^2*mWW^11*s^2*t - 1308*ep^3*mtt^2*mWW^11*s^2*t - 712*ep^4*mtt^2*mWW^11*s^2*t - 24*ep*mtt*mWW^12*s^2*t - 152*ep^2*mtt*mWW^12*s^2*t - 280*ep^3*mtt*mWW^12*s^2*t - 152*ep^4*mtt*mWW^12*s^2*t - 168*mtt^9*mWW^3*s^3*t + 560*ep*mtt^9*mWW^3*s^3*t + 11144*ep^2*mtt^9*mWW^3*s^3*t + 31024*ep^3*mtt^9*mWW^3*s^3*t + 24640*ep^4*mtt^9*mWW^3*s^3*t + 1684*mtt^8*mWW^4*s^3*t + 8584*ep*mtt^8*mWW^4*s^3*t - 3932*ep^2*mtt^8*mWW^4*s^3*t - 61664*ep^3*mtt^8*mWW^4*s^3*t - 65472*ep^4*mtt^8*mWW^4*s^3*t - 5516*mtt^7*mWW^5*s^3*t - 45620*ep*mtt^7*mWW^5*s^3*t - 117512*ep^2*mtt^7*mWW^5*s^3*t - 98552*ep^3*mtt^7*mWW^5*s^3*t - 4800*ep^4*mtt^7*mWW^5*s^3*t + 8432*mtt^6*mWW^6*s^3*t + 81578*ep*mtt^6*mWW^6*s^3*t + 267864*ep^2*mtt^6*mWW^6*s^3*t + 357710*ep^3*mtt^6*mWW^6*s^3*t + 161816*ep^4*mtt^6*mWW^6*s^3*t - 6334*mtt^5*mWW^7*s^3*t - 63494*ep*mtt^5*mWW^7*s^3*t - 220302*ep^2*mtt^5*mWW^7*s^3*t - 322222*ep^3*mtt^5*mWW^7*s^3*t - 167840*ep^4*mtt^5*mWW^7*s^3*t + 1796*mtt^4*mWW^8*s^3*t + 16096*ep*mtt^4*mWW^8*s^3*t + 51448*ep^2*mtt^4*mWW^8*s^3*t + 74900*ep^3*mtt^4*mWW^8*s^3*t + 42024*ep^4*mtt^4*mWW^8*s^3*t + 376*mtt^3*mWW^9*s^3*t + 4880*ep*mtt^3*mWW^9*s^3*t + 19516*ep^2*mtt^3*mWW^9*s^3*t + 30364*ep^3*mtt^3*mWW^9*s^3*t + 15664*ep^4*mtt^3*mWW^9*s^3*t - 312*mtt^2*mWW^10*s^3*t - 2774*ep*mtt^2*mWW^10*s^3*t - 7728*ep^2*mtt^2*mWW^10*s^3*t - 9642*ep^3*mtt^2*mWW^10*s^3*t - 4712*ep^4*mtt^2*mWW^10*s^3*t + 42*mtt*mWW^11*s^3*t + 154*ep*mtt*mWW^11*s^3*t - 814*ep^2*mtt*mWW^11*s^3*t - 2598*ep^3*mtt*mWW^11*s^3*t - 1744*ep^4*mtt*mWW^11*s^3*t + 36*ep*mWW^12*s^3*t + 316*ep^2*mWW^12*s^3*t + 680*ep^3*mWW^12*s^3*t + 424*ep^4*mWW^12*s^3*t + 840*mtt^8*mWW^3*s^4*t + 7280*ep*mtt^8*mWW^3*s^4*t + 21560*ep^2*mtt^8*mWW^3*s^4*t + 26320*ep^3*mtt^8*mWW^3*s^4*t + 11200*ep^4*mtt^8*mWW^3*s^4*t - 4700*mtt^7*mWW^4*s^4*t - 44280*ep*mtt^7*mWW^4*s^4*t - 147460*ep^2*mtt^7*mWW^4*s^4*t - 209000*ep^3*mtt^7*mWW^4*s^4*t - 107360*ep^4*mtt^7*mWW^4*s^4*t + 10340*mtt^6*mWW^5*s^4*t + 104540*ep*mtt^6*mWW^5*s^4*t + 372780*ep^2*mtt^6*mWW^5*s^4*t + 567060*ep^3*mtt^6*mWW^5*s^4*t + 313680*ep^4*mtt^6*mWW^5*s^4*t - 11120*mtt^5*mWW^6*s^4*t - 115658*ep*mtt^5*mWW^6*s^4*t - 420084*ep^2*mtt^5*mWW^6*s^4*t - 656458*ep^3*mtt^5*mWW^6*s^4*t - 377560*ep^4*mtt^5*mWW^6*s^4*t + 5550*mtt^4*mWW^7*s^4*t + 55038*ep*mtt^4*mWW^7*s^4*t + 188698*ep^2*mtt^4*mWW^7*s^4*t + 291690*ep^3*mtt^4*mWW^7*s^4*t + 176144*ep^4*mtt^4*mWW^7*s^4*t - 466*mtt^3*mWW^8*s^4*t - 1844*ep*mtt^3*mWW^8*s^4*t + 4838*ep^2*mtt^3*mWW^8*s^4*t + 12328*ep^3*mtt^3*mWW^8*s^4*t - 584*ep^4*mtt^3*mWW^8*s^4*t - 630*mtt^2*mWW^9*s^4*t - 6532*ep*mtt^2*mWW^9*s^4*t - 23322*ep^2*mtt^2*mWW^9*s^4*t - 34204*ep^3*mtt^2*mWW^9*s^4*t - 15800*ep^4*mtt^2*mWW^9*s^4*t + 198*mtt*mWW^10*s^4*t + 1470*ep*mtt*mWW^10*s^4*t + 2514*ep^2*mtt*mWW^10*s^4*t + 1002*ep^3*mtt*mWW^10*s^4*t - 576*ep^4*mtt*mWW^10*s^4*t - 12*mWW^11*s^4*t - 14*ep*mWW^11*s^4*t + 476*ep^2*mWW^11*s^4*t + 1262*ep^3*mWW^11*s^4*t + 856*ep^4*mWW^11*s^4*t - 1176*mtt^7*mWW^3*s^5*t - 12208*ep*mtt^7*mWW^3*s^5*t - 45640*ep^2*mtt^7*mWW^3*s^5*t - 73136*ep^3*mtt^7*mWW^3*s^5*t - 42560*ep^4*mtt^7*mWW^3*s^5*t + 5212*mtt^6*mWW^4*s^5*t + 54840*ep*mtt^6*mWW^4*s^5*t + 208252*ep^2*mtt^6*mWW^4*s^5*t + 339408*ep^3*mtt^6*mWW^4*s^5*t + 201088*ep^4*mtt^6*mWW^4*s^5*t - 8902*mtt^5*mWW^5*s^5*t - 95412*ep*mtt^5*mWW^5*s^5*t - 364714*ep^2*mtt^5*mWW^5*s^5*t - 601132*ep^3*mtt^5*mWW^5*s^5*t - 362960*ep^4*mtt^5*mWW^5*s^5*t + 7000*mtt^4*mWW^6*s^5*t + 73610*ep*mtt^4*mWW^6*s^5*t + 272532*ep^2*mtt^4*mWW^6*s^5*t + 449194*ep^3*mtt^4*mWW^6*s^5*t + 281144*ep^4*mtt^4*mWW^6*s^5*t - 2008*mtt^3*mWW^7*s^5*t - 18294*ep*mtt^3*mWW^7*s^5*t - 54712*ep^2*mtt^3*mWW^7*s^5*t - 88482*ep^3*mtt^3*mWW^7*s^5*t - 68536*ep^4*mtt^3*mWW^7*s^5*t - 424*mtt^2*mWW^8*s^5*t - 5466*ep*mtt^2*mWW^8*s^5*t - 26244*ep^2*mtt^2*mWW^8*s^5*t - 41746*ep^3*mtt^2*mWW^8*s^5*t - 15576*ep^4*mtt^2*mWW^8*s^5*t + 342*mtt*mWW^9*s^5*t + 3218*ep*mtt*mWW^9*s^5*t + 11026*ep^2*mtt*mWW^9*s^5*t + 15966*ep^3*mtt*mWW^9*s^5*t + 7000*ep^4*mtt*mWW^9*s^5*t - 44*mWW^10*s^5*t - 352*ep*mWW^10*s^5*t - 932*ep^2*mWW^10*s^5*t - 1128*ep^3*mWW^10*s^5*t - 432*ep^4*mWW^10*s^5*t + 840*mtt^6*mWW^3*s^6*t + 9296*ep*mtt^6*mWW^3*s^6*t + 37016*ep^2*mtt^6*mWW^3*s^6*t + 62608*ep^3*mtt^6*mWW^3*s^6*t + 38080*ep^4*mtt^6*mWW^3*s^6*t - 3020*mtt^5*mWW^4*s^6*t - 33416*ep*mtt^5*mWW^4*s^6*t - 133460*ep^2*mtt^5*mWW^4*s^6*t - 227480*ep^3*mtt^5*mWW^4*s^6*t - 140064*ep^4*mtt^5*mWW^4*s^6*t + 3958*mtt^4*mWW^5*s^6*t + 43212*ep*mtt^4*mWW^5*s^6*t + 169566*ep^2*mtt^4*mWW^5*s^6*t + 290160*ep^3*mtt^4*mWW^5*s^6*t + 183104*ep^4*mtt^4*mWW^5*s^6*t - 2070*mtt^3*mWW^6*s^6*t - 20926*ep*mtt^3*mWW^6*s^6*t - 74914*ep^2*mtt^3*mWW^6*s^6*t - 129298*ep^3*mtt^3*mWW^6*s^6*t - 90232*ep^4*mtt^3*mWW^6*s^6*t + 86*mtt^2*mWW^7*s^6*t - 210*ep*mtt^2*mWW^7*s^6*t - 7562*ep^2*mtt^2*mWW^7*s^6*t - 11626*ep^3*mtt^2*mWW^7*s^6*t + 2168*ep^4*mtt^2*mWW^7*s^6*t + 266*mtt*mWW^8*s^6*t + 2878*ep*mtt*mWW^8*s^6*t + 12902*ep^2*mtt*mWW^8*s^6*t + 21610*ep^3*mtt*mWW^8*s^6*t + 10264*ep^4*mtt*mWW^8*s^6*t - 60*mWW^9*s^6*t - 610*ep*mWW^9*s^6*t - 2476*ep^2*mWW^9*s^6*t - 4118*ep^3*mWW^9*s^6*t - 2168*ep^4*mWW^9*s^6*t - 312*mtt^5*mWW^3*s^7*t - 3568*ep*mtt^5*mWW^3*s^7*t - 14632*ep^2*mtt^5*mWW^3*s^7*t - 25328*ep^3*mtt^5*mWW^3*s^7*t - 15680*ep^4*mtt^5*mWW^3*s^7*t + 892*mtt^4*mWW^4*s^7*t + 10200*ep*mtt^4*mWW^4*s^7*t + 41996*ep^2*mtt^4*mWW^4*s^7*t + 73408*ep^3*mtt^4*mWW^4*s^7*t + 46144*ep^4*mtt^4*mWW^4*s^7*t - 832*mtt^3*mWW^5*s^7*t - 8876*ep*mtt^3*mWW^5*s^7*t - 34804*ep^2*mtt^3*mWW^5*s^7*t - 61504*ep^3*mtt^3*mWW^5*s^7*t - 40864*ep^4*mtt^3*mWW^5*s^7*t + 200*mtt^2*mWW^6*s^7*t + 1612*ep*mtt^2*mWW^6*s^7*t + 3788*ep^2*mtt^2*mWW^6*s^7*t + 7512*ep^3*mtt^2*mWW^6*s^7*t + 8496*ep^4*mtt^2*mWW^6*s^7*t + 88*mtt*mWW^7*s^7*t + 1080*ep*mtt*mWW^7*s^7*t + 6028*ep^2*mtt*mWW^7*s^7*t + 10828*ep^3*mtt*mWW^7*s^7*t + 5144*ep^4*mtt*mWW^7*s^7*t - 36*mWW^8*s^7*t - 400*ep*mWW^8*s^7*t - 1832*ep^2*mWW^8*s^7*t - 3204*ep^3*mWW^8*s^7*t - 1736*ep^4*mWW^8*s^7*t + 48*mtt^4*mWW^3*s^8*t + 560*ep*mtt^4*mWW^3*s^8*t + 2336*ep^2*mtt^4*mWW^3*s^8*t + 4096*ep^3*mtt^4*mWW^3*s^8*t + 2560*ep^4*mtt^4*mWW^3*s^8*t - 104*mtt^3*mWW^4*s^8*t - 1224*ep*mtt^3*mWW^4*s^8*t - 5168*ep^2*mtt^3*mWW^4*s^8*t - 9216*ep^3*mtt^3*mWW^4*s^8*t - 5888*ep^4*mtt^3*mWW^4*s^8*t + 56*mtt^2*mWW^5*s^8*t + 500*ep*mtt^2*mWW^5*s^8*t + 1792*ep^2*mtt^2*mWW^5*s^8*t + 3412*ep^3*mtt^2*mWW^5*s^8*t + 2640*ep^4*mtt^2*mWW^5*s^8*t + 8*mtt*mWW^6*s^8*t + 128*ep*mtt*mWW^6*s^8*t + 976*ep^2*mtt*mWW^6*s^8*t + 1864*ep^3*mtt*mWW^6*s^8*t + 864*ep^4*mtt*mWW^6*s^8*t - 8*mWW^7*s^8*t - 92*ep*mWW^7*s^8*t - 448*ep^2*mWW^7*s^8*t - 796*ep^3*mWW^7*s^8*t - 432*ep^4*mWW^7*s^8*t - 24*mtt^12*mWW^2*t^2 - 208*ep*mtt^12*mWW^2*t^2 - 616*ep^2*mtt^12*mWW^2*t^2 - 752*ep^3*mtt^12*mWW^2*t^2 - 320*ep^4*mtt^12*mWW^2*t^2 + 312*mtt^11*mWW^3*t^2 + 3688*ep*mtt^11*mWW^3*t^2 + 15376*ep^2*mtt^11*mWW^3*t^2 + 26480*ep^3*mtt^11*mWW^3*t^2 + 16064*ep^4*mtt^11*mWW^3*t^2 - 1408*mtt^10*mWW^4*t^2 - 17564*ep*mtt^10*mWW^4*t^2 - 76688*ep^2*mtt^10*mWW^4*t^2 - 137428*ep^3*mtt^10*mWW^4*t^2 - 86352*ep^4*mtt^10*mWW^4*t^2 + 3116*mtt^9*mWW^5*t^2 + 38996*ep*mtt^9*mWW^5*t^2 + 171848*ep^2*mtt^9*mWW^5*t^2 + 313080*ep^3*mtt^9*mWW^5*t^2 + 200800*ep^4*mtt^9*mWW^5*t^2 - 3716*mtt^8*mWW^6*t^2 - 46120*ep*mtt^8*mWW^6*t^2 - 203904*ep^2*mtt^8*mWW^6*t^2 - 377500*ep^3*mtt^8*mWW^6*t^2 - 247920*ep^4*mtt^8*mWW^6*t^2 + 2288*mtt^7*mWW^7*t^2 + 28336*ep*mtt^7*mWW^7*t^2 + 126992*ep^2*mtt^7*mWW^7*t^2 + 242528*ep^3*mtt^7*mWW^7*t^2 + 166016*ep^4*mtt^7*mWW^7*t^2 - 488*mtt^6*mWW^8*t^2 - 6412*ep*mtt^6*mWW^8*t^2 - 31360*ep^2*mtt^6*mWW^8*t^2 - 66988*ep^3*mtt^6*mWW^8*t^2 - 51632*ep^4*mtt^6*mWW^8*t^2 - 148*mtt^5*mWW^9*t^2 - 1452*ep*mtt^5*mWW^9*t^2 - 4456*ep^2*mtt^5*mWW^9*t^2 - 3784*ep^3*mtt^5*mWW^9*t^2 + 1120*ep^4*mtt^5*mWW^9*t^2 + 68*mtt^4*mWW^10*t^2 + 736*ep*mtt^4*mWW^10*t^2 + 2808*ep^2*mtt^4*mWW^10*t^2 + 4364*ep^3*mtt^4*mWW^10*t^2 + 2224*ep^4*mtt^4*mWW^10*t^2 + 120*mtt^11*mWW^2*s*t^2 + 896*ep*mtt^11*mWW^2*s*t^2 + 1976*ep^2*mtt^11*mWW^2*s*t^2 + 1168*ep^3*mtt^11*mWW^2*s*t^2 - 320*ep^4*mtt^11*mWW^2*s*t^2 - 1332*mtt^10*mWW^3*s*t^2 - 15840*ep*mtt^10*mWW^3*s*t^2 - 66108*ep^2*mtt^10*mWW^3*s*t^2 - 113232*ep^3*mtt^10*mWW^3*s*t^2 - 67968*ep^4*mtt^10*mWW^3*s*t^2 + 4880*mtt^9*mWW^4*s*t^2 + 64800*ep*mtt^9*mWW^4*s*t^2 + 294760*ep^2*mtt^9*mWW^4*s*t^2 + 540408*ep^3*mtt^9*mWW^4*s*t^2 + 343392*ep^4*mtt^9*mWW^4*s*t^2 - 7976*mtt^8*mWW^5*s*t^2 - 112534*ep*mtt^8*mWW^5*s*t^2 - 536688*ep^2*mtt^8*mWW^5*s*t^2 - 1026002*ep^3*mtt^8*mWW^5*s*t^2 - 677320*ep^4*mtt^8*mWW^5*s*t^2 + 5294*mtt^7*mWW^6*s*t^2 + 84678*ep*mtt^7*mWW^6*s*t^2 + 440040*ep^2*mtt^7*mWW^6*s*t^2 + 902276*ep^3*mtt^7*mWW^6*s*t^2 + 632592*ep^4*mtt^7*mWW^6*s*t^2 + 798*mtt^6*mWW^7*s*t^2 - 6008*ep*mtt^6*mWW^7*s*t^2 - 88404*ep^2*mtt^6*mWW^7*s*t^2 - 264038*ep^3*mtt^6*mWW^7*s*t^2 - 230488*ep^4*mtt^6*mWW^7*s*t^2 - 2884*mtt^5*mWW^8*s*t^2 - 28156*ep*mtt^5*mWW^8*s*t^2 - 93200*ep^2*mtt^5*mWW^8*s*t^2 - 117680*ep^3*mtt^5*mWW^8*s*t^2 - 43200*ep^4*mtt^5*mWW^8*s*t^2 + 1060*mtt^4*mWW^9*s*t^2 + 12210*ep*mtt^4*mWW^9*s*t^2 + 49872*ep^2*mtt^4*mWW^9*s*t^2 + 84418*ep^3*mtt^4*mWW^9*s*t^2 + 49800*ep^4*mtt^4*mWW^9*s*t^2 + 142*mtt^3*mWW^10*s*t^2 + 950*ep*mtt^3*mWW^10*s*t^2 + 1160*ep^2*mtt^3*mWW^10*s*t^2 - 2524*ep^3*mtt^3*mWW^10*s*t^2 - 4208*ep^4*mtt^3*mWW^10*s*t^2 - 102*mtt^2*mWW^11*s*t^2 - 996*ep*mtt^2*mWW^11*s*t^2 - 3408*ep^2*mtt^2*mWW^11*s*t^2 - 4794*ep^3*mtt^2*mWW^11*s*t^2 - 2280*ep^4*mtt^2*mWW^11*s*t^2 - 168*mtt^10*mWW^2*s^2*t^2 - 448*ep*mtt^10*mWW^2*s^2*t^2 + 3416*ep^2*mtt^10*mWW^2*s^2*t^2 + 12880*ep^3*mtt^10*mWW^2*s^2*t^2 + 11200*ep^4*mtt^10*mWW^2*s^2*t^2 + 1272*mtt^9*mWW^3*s^2*t^2 + 15632*ep*mtt^9*mWW^3*s^2*t^2 + 65576*ep^2*mtt^9*mWW^3*s^2*t^2 + 108976*ep^3*mtt^9*mWW^3*s^2*t^2 + 61504*ep^4*mtt^9*mWW^3*s^2*t^2 - 1680*mtt^8*mWW^4*s^2*t^2 - 42316*ep*mtt^8*mWW^4*s^2*t^2 - 248016*ep^2*mtt^8*mWW^4*s^2*t^2 - 508548*ep^3*mtt^8*mWW^4*s^2*t^2 - 339040*ep^4*mtt^8*mWW^4*s^2*t^2 - 5130*mtt^7*mWW^5*s^2*t^2 - 5978*ep*mtt^7*mWW^5*s^2*t^2 + 159130*ep^2*mtt^7*mWW^5*s^2*t^2 + 509138*ep^3*mtt^7*mWW^5*s^2*t^2 + 413672*ep^4*mtt^7*mWW^5*s^2*t^2 + 17578*mtt^6*mWW^6*s^2*t^2 + 148124*ep*mtt^6*mWW^6*s^2*t^2 + 406576*ep^2*mtt^6*mWW^6*s^2*t^2 + 413146*ep^3*mtt^6*mWW^6*s^2*t^2 + 113632*ep^4*mtt^6*mWW^6*s^2*t^2 - 20492*mtt^5*mWW^7*s^2*t^2 - 207990*ep*mtt^5*mWW^7*s^2*t^2 - 741582*ep^2*mtt^5*mWW^7*s^2*t^2 - 1106172*ep^3*mtt^5*mWW^7*s^2*t^2 - 590584*ep^4*mtt^5*mWW^7*s^2*t^2 + 10324*mtt^4*mWW^8*s^2*t^2 + 112132*ep*mtt^4*mWW^8*s^2*t^2 + 434412*ep^2*mtt^4*mWW^8*s^2*t^2 + 716380*ep^3*mtt^4*mWW^8*s^2*t^2 + 427792*ep^4*mtt^4*mWW^8*s^2*t^2 - 1138*mtt^3*mWW^9*s^2*t^2 - 12962*ep*mtt^3*mWW^9*s^2*t^2 - 57302*ep^2*mtt^3*mWW^9*s^2*t^2 - 116478*ep^3*mtt^3*mWW^9*s^2*t^2 - 87080*ep^4*mtt^3*mWW^9*s^2*t^2 - 742*mtt^2*mWW^10*s^2*t^2 - 8056*ep*mtt^2*mWW^10*s^2*t^2 - 29068*ep^2*mtt^2*mWW^10*s^2*t^2 - 39686*ep^3*mtt^2*mWW^10*s^2*t^2 - 16480*ep^4*mtt^2*mWW^10*s^2*t^2 + 176*mtt*mWW^11*s^2*t^2 + 1842*ep*mtt*mWW^11*s^2*t^2 + 6722*ep^2*mtt*mWW^11*s^2*t^2 + 10104*ep^3*mtt*mWW^11*s^2*t^2 + 5240*ep^4*mtt*mWW^11*s^2*t^2 + 20*ep*mWW^12*s^2*t^2 + 136*ep^2*mWW^12*s^2*t^2 + 260*ep^3*mWW^12*s^2*t^2 + 144*ep^4*mWW^12*s^2*t^2 - 168*mtt^9*mWW^2*s^3*t^2 - 4480*ep*mtt^9*mWW^2*s^3*t^2 - 27496*ep^2*mtt^9*mWW^2*s^3*t^2 - 59696*ep^3*mtt^9*mWW^2*s^3*t^2 - 42560*ep^4*mtt^9*mWW^2*s^3*t^2 + 2868*mtt^8*mWW^3*s^3*t^2 + 32320*ep*mtt^8*mWW^3*s^3*t^2 + 133756*ep^2*mtt^8*mWW^3*s^3*t^2 + 241136*ep^3*mtt^8*mWW^3*s^3*t^2 + 158720*ep^4*mtt^8*mWW^3*s^3*t^2 - 15736*mtt^7*mWW^4*s^3*t^2 - 148380*ep*mtt^7*mWW^4*s^3*t^2 - 508952*ep^2*mtt^7*mWW^4*s^3*t^2 - 774052*ep^3*mtt^7*mWW^4*s^3*t^2 - 446080*ep^4*mtt^7*mWW^4*s^3*t^2 + 39512*mtt^6*mWW^5*s^3*t^2 + 387508*ep*mtt^6*mWW^5*s^3*t^2 + 1371296*ep^2*mtt^6*mWW^5*s^3*t^2 + 2100964*ep^3*mtt^6*mWW^5*s^3*t^2 + 1190200*ep^4*mtt^6*mWW^5*s^3*t^2 - 51736*mtt^5*mWW^6*s^3*t^2 - 541580*ep*mtt^5*mWW^6*s^3*t^2 - 2032918*ep^2*mtt^5*mWW^6*s^3*t^2 - 3256854*ep^3*mtt^5*mWW^6*s^3*t^2 - 1899312*ep^4*mtt^5*mWW^6*s^3*t^2 + 35460*mtt^4*mWW^7*s^3*t^2 + 388372*ep*mtt^4*mWW^7*s^3*t^2 + 1518646*ep^2*mtt^4*mWW^7*s^3*t^2 + 2532806*ep^3*mtt^4*mWW^7*s^3*t^2 + 1534808*ep^4*mtt^4*mWW^7*s^3*t^2 - 10502*mtt^3*mWW^8*s^3*t^2 - 115390*ep*mtt^3*mWW^8*s^3*t^2 - 458176*ep^2*mtt^3*mWW^8*s^3*t^2 - 808628*ep^3*mtt^3*mWW^8*s^3*t^2 - 531816*ep^4*mtt^3*mWW^8*s^3*t^2 - 382*mtt^2*mWW^9*s^3*t^2 - 6522*ep*mtt^2*mWW^9*s^3*t^2 - 30464*ep^2*mtt^2*mWW^9*s^3*t^2 - 29836*ep^3*mtt^2*mWW^9*s^3*t^2 + 8960*ep^4*mtt^2*mWW^9*s^3*t^2 + 758*mtt*mWW^10*s^3*t^2 + 9030*ep*mtt*mWW^10*s^3*t^2 + 38134*ep^2*mtt*mWW^10*s^3*t^2 + 60606*ep^3*mtt*mWW^10*s^3*t^2 + 30648*ep^4*mtt*mWW^10*s^3*t^2 - 74*mWW^11*s^3*t^2 - 878*ep*mWW^11*s^3*t^2 - 3826*ep^2*mWW^11*s^3*t^2 - 6446*ep^3*mWW^11*s^3*t^2 - 3568*ep^4*mWW^11*s^3*t^2 + 840*mtt^8*mWW^2*s^4*t^2 + 12320*ep*mtt^8*mWW^2*s^4*t^2 + 60200*ep^2*mtt^8*mWW^2*s^4*t^2 + 117040*ep^3*mtt^8*mWW^2*s^4*t^2 + 78400*ep^4*mtt^8*mWW^2*s^4*t^2 - 8640*mtt^7*mWW^3*s^4*t^2 - 99840*ep*mtt^7*mWW^3*s^4*t^2 - 414960*ep^2*mtt^7*mWW^3*s^4*t^2 - 730800*ep^3*mtt^7*mWW^3*s^4*t^2 - 461760*ep^4*mtt^7*mWW^3*s^4*t^2 + 31640*mtt^6*mWW^4*s^4*t^2 + 338120*ep*mtt^6*mWW^4*s^4*t^2 + 1316560*ep^2*mtt^6*mWW^4*s^4*t^2 + 2204160*ep^3*mtt^6*mWW^4*s^4*t^2 + 1341920*ep^4*mtt^6*mWW^4*s^4*t^2 - 56408*mtt^5*mWW^5*s^4*t^2 - 605688*ep*mtt^5*mWW^5*s^4*t^2 - 2360404*ep^2*mtt^5*mWW^5*s^4*t^2 - 3934340*ep^3*mtt^5*mWW^5*s^4*t^2 - 2377880*ep^4*mtt^5*mWW^5*s^4*t^2 + 53124*mtt^4*mWW^6*s^4*t^2 + 587234*ep*mtt^4*mWW^6*s^4*t^2 + 2337158*ep^2*mtt^4*mWW^6*s^4*t^2 + 3957132*ep^3*mtt^4*mWW^6*s^4*t^2 + 2420976*ep^4*mtt^4*mWW^6*s^4*t^2 - 25058*mtt^3*mWW^7*s^4*t^2 - 280464*ep*mtt^3*mWW^7*s^4*t^2 - 1127236*ep^2*mtt^3*mWW^7*s^4*t^2 - 1958086*ep^3*mtt^3*mWW^7*s^4*t^2 - 1242112*ep^4*mtt^3*mWW^7*s^4*t^2 + 3910*mtt^2*mWW^8*s^4*t^2 + 39720*ep*mtt^2*mWW^8*s^4*t^2 + 146352*ep^2*mtt^2*mWW^8*s^4*t^2 + 279058*ep^3*mtt^2*mWW^8*s^4*t^2 + 213216*ep^4*mtt^2*mWW^8*s^4*t^2 + 818*mtt*mWW^9*s^4*t^2 + 11416*ep*mtt*mWW^9*s^4*t^2 + 54856*ep^2*mtt*mWW^9*s^4*t^2 + 86410*ep^3*mtt*mWW^9*s^4*t^2 + 37976*ep^4*mtt*mWW^9*s^4*t^2 - 226*mWW^10*s^4*t^2 - 2850*ep*mWW^10*s^4*t^2 - 12830*ep^2*mWW^10*s^4*t^2 - 21470*ep^3*mWW^10*s^4*t^2 - 11504*ep^4*mWW^10*s^4*t^2 - 1176*mtt^7*mWW^2*s^5*t^2 - 15232*ep*mtt^7*mWW^2*s^5*t^2 - 68824*ep^2*mtt^7*mWW^2*s^5*t^2 - 127568*ep^3*mtt^7*mWW^2*s^5*t^2 - 82880*ep^4*mtt^7*mWW^2*s^5*t^2 + 9588*mtt^6*mWW^3*s^5*t^2 + 111392*ep*mtt^6*mWW^3*s^5*t^2 + 463484*ep^2*mtt^6*mWW^3*s^5*t^2 + 812560*ep^3*mtt^6*mWW^3*s^5*t^2 + 509056*ep^4*mtt^6*mWW^3*s^5*t^2 - 27552*mtt^5*mWW^4*s^5*t^2 - 306776*ep*mtt^5*mWW^4*s^5*t^2 - 1238472*ep^2*mtt^5*mWW^4*s^5*t^2 - 2123472*ep^3*mtt^5*mWW^4*s^5*t^2 - 1309088*ep^4*mtt^5*mWW^4*s^5*t^2 + 37776*mtt^4*mWW^5*s^5*t^2 + 422266*ep*mtt^4*mWW^5*s^5*t^2 + 1709968*ep^2*mtt^4*mWW^5*s^5*t^2 + 2932910*ep^3*mtt^4*mWW^5*s^5*t^2 + 1806080*ep^4*mtt^4*mWW^5*s^5*t^2 - 26134*mtt^3*mWW^6*s^5*t^2 - 295626*ep*mtt^3*mWW^6*s^5*t^2 - 1207714*ep^2*mtt^3*mWW^6*s^5*t^2 - 2096542*ep^3*mtt^3*mWW^6*s^5*t^2 - 1309040*ep^4*mtt^3*mWW^6*s^5*t^2 + 8054*mtt^2*mWW^7*s^5*t^2 + 88672*ep*mtt^2*mWW^7*s^5*t^2 + 354670*ep^2*mtt^2*mWW^7*s^5*t^2 + 634988*ep^3*mtt^2*mWW^7*s^5*t^2 + 420744*ep^4*mtt^2*mWW^7*s^5*t^2 - 346*mtt*mWW^8*s^5*t^2 - 1542*ep*mtt*mWW^8*s^5*t^2 + 2154*ep^2*mtt*mWW^8*s^5*t^2 - 6210*ep^3*mtt*mWW^8*s^5*t^2 - 19976*ep^4*mtt*mWW^8*s^5*t^2 - 210*mWW^9*s^5*t^2 - 2786*ep*mWW^9*s^5*t^2 - 12738*ep^2*mWW^9*s^5*t^2 - 20410*ep^3*mWW^9*s^5*t^2 - 9936*ep^4*mWW^9*s^5*t^2 + 840*mtt^6*mWW^2*s^6*t^2 + 10304*ep*mtt^6*mWW^2*s^6*t^2 + 44744*ep^2*mtt^6*mWW^2*s^6*t^2 + 80752*ep^3*mtt^6*mWW^2*s^6*t^2 + 51520*ep^4*mtt^6*mWW^2*s^6*t^2 - 5448*mtt^5*mWW^3*s^6*t^2 - 63440*ep*mtt^5*mWW^3*s^6*t^2 - 264152*ep^2*mtt^5*mWW^3*s^6*t^2 - 462448*ep^3*mtt^5*mWW^3*s^6*t^2 - 288832*ep^4*mtt^5*mWW^3*s^6*t^2 + 12320*mtt^4*mWW^4*s^6*t^2 + 141140*ep*mtt^4*mWW^4*s^6*t^2 + 583120*ep^2*mtt^4*mWW^4*s^6*t^2 + 1013612*ep^3*mtt^4*mWW^4*s^6*t^2 + 628768*ep^4*mtt^4*mWW^4*s^6*t^2 - 12802*mtt^3*mWW^5*s^6*t^2 - 146754*ep*mtt^3*mWW^5*s^6*t^2 - 608686*ep^2*mtt^3*mWW^5*s^6*t^2 - 1059598*ep^3*mtt^3*mWW^5*s^6*t^2 - 656720*ep^4*mtt^3*mWW^5*s^6*t^2 + 6222*mtt^2*mWW^6*s^6*t^2 + 70290*ep*mtt^2*mWW^6*s^6*t^2 + 291050*ep^2*mtt^2*mWW^6*s^6*t^2 + 514470*ep^3*mtt^2*mWW^6*s^6*t^2 + 325552*ep^4*mtt^2*mWW^6*s^6*t^2 - 1118*mtt*mWW^7*s^6*t^2 - 11662*ep*mtt*mWW^7*s^6*t^2 - 46474*ep^2*mtt*mWW^7*s^6*t^2 - 88794*ep^3*mtt*mWW^7*s^6*t^2 - 63088*ep^4*mtt*mWW^7*s^6*t^2 - 14*mWW^8*s^6*t^2 - 358*ep*mWW^8*s^6*t^2 - 1698*ep^2*mWW^8*s^6*t^2 - 1130*ep^3*mWW^8*s^6*t^2 + 1136*ep^4*mWW^8*s^6*t^2 - 312*mtt^5*mWW^2*s^7*t^2 - 3712*ep*mtt^5*mWW^2*s^7*t^2 - 15736*ep^2*mtt^5*mWW^2*s^7*t^2 - 27920*ep^3*mtt^5*mWW^2*s^7*t^2 - 17600*ep^4*mtt^5*mWW^2*s^7*t^2 + 1548*mtt^4*mWW^3*s^7*t^2 + 18048*ep*mtt^4*mWW^3*s^7*t^2 + 75204*ep^2*mtt^4*mWW^3*s^7*t^2 + 131664*ep^3*mtt^4*mWW^3*s^7*t^2 + 82176*ep^4*mtt^4*mWW^3*s^7*t^2 - 2680*mtt^3*mWW^4*s^7*t^2 - 31724*ep*mtt^3*mWW^4*s^7*t^2 - 134024*ep^2*mtt^3*mWW^4*s^7*t^2 - 235332*ep^3*mtt^3*mWW^4*s^7*t^2 - 146240*ep^4*mtt^3*mWW^4*s^7*t^2 + 2032*mtt^2*mWW^5*s^7*t^2 + 23560*ep*mtt^2*mWW^5*s^7*t^2 + 99856*ep^2*mtt^2*mWW^5*s^7*t^2 + 175552*ep^3*mtt^2*mWW^5*s^7*t^2 + 108528*ep^4*mtt^2*mWW^5*s^7*t^2 - 656*mtt*mWW^6*s^7*t^2 - 7268*ep*mtt*mWW^6*s^7*t^2 - 31504*ep^2*mtt*mWW^6*s^7*t^2 - 58380*ep^3*mtt*mWW^6*s^7*t^2 - 37904*ep^4*mtt*mWW^6*s^7*t^2 + 68*mWW^7*s^7*t^2 + 744*ep*mWW^7*s^7*t^2 + 3388*ep^2*mWW^7*s^7*t^2 + 6768*ep^3*mWW^7*s^7*t^2 + 4704*ep^4*mWW^7*s^7*t^2 + 48*mtt^4*mWW^2*s^8*t^2 + 560*ep*mtt^4*mWW^2*s^8*t^2 + 2336*ep^2*mtt^4*mWW^2*s^8*t^2 + 4096*ep^3*mtt^4*mWW^2*s^8*t^2 + 2560*ep^4*mtt^4*mWW^2*s^8*t^2 - 168*mtt^3*mWW^3*s^8*t^2 - 1960*ep*mtt^3*mWW^3*s^8*t^2 - 8176*ep^2*mtt^3*mWW^3*s^8*t^2 - 14336*ep^3*mtt^3*mWW^3*s^8*t^2 - 8960*ep^4*mtt^3*mWW^3*s^8*t^2 + 216*mtt^2*mWW^4*s^8*t^2 + 2700*ep*mtt^2*mWW^4*s^8*t^2 + 11712*ep^2*mtt^2*mWW^4*s^8*t^2 + 20652*ep^3*mtt^2*mWW^4*s^8*t^2 + 12720*ep^4*mtt^2*mWW^4*s^8*t^2 - 120*mtt*mWW^5*s^8*t^2 - 1376*ep*mtt*mWW^5*s^8*t^2 - 6320*ep^2*mtt*mWW^5*s^8*t^2 - 11704*ep^3*mtt*mWW^5*s^8*t^2 - 7360*ep^4*mtt*mWW^5*s^8*t^2 + 24*mWW^6*s^8*t^2 + 268*ep*mWW^6*s^8*t^2 + 1216*ep^2*mWW^6*s^8*t^2 + 2252*ep^3*mWW^6*s^8*t^2 + 1424*ep^4*mWW^6*s^8*t^2 + 92*mtt^11*mWW^2*t^3 + 696*ep*mtt^11*mWW^2*t^3 + 1732*ep^2*mtt^11*mWW^2*t^3 + 1896*ep^3*mtt^11*mWW^2*t^3 + 864*ep^4*mtt^11*mWW^2*t^3 - 784*mtt^10*mWW^3*t^3 - 8228*ep*mtt^10*mWW^3*t^3 - 31248*ep^2*mtt^10*mWW^3*t^3 - 51148*ep^3*mtt^10*mWW^3*t^3 - 30512*ep^4*mtt^10*mWW^3*t^3 + 3172*mtt^9*mWW^4*t^3 + 37392*ep*mtt^9*mWW^4*t^3 + 155976*ep^2*mtt^9*mWW^4*t^3 + 269972*ep^3*mtt^9*mWW^4*t^3 + 165328*ep^4*mtt^9*mWW^4*t^3 - 7092*mtt^8*mWW^5*t^3 - 85510*ep*mtt^8*mWW^5*t^3 - 363084*ep^2*mtt^8*mWW^5*t^3 - 636290*ep^3*mtt^8*mWW^5*t^3 - 392904*ep^4*mtt^8*mWW^5*t^3 + 9008*mtt^7*mWW^6*t^3 + 107458*ep*mtt^7*mWW^6*t^3 + 454440*ep^2*mtt^7*mWW^6*t^3 + 799342*ep^3*mtt^7*mWW^6*t^3 + 497592*ep^4*mtt^7*mWW^6*t^3 - 6264*mtt^6*mWW^7*t^3 - 73408*ep*mtt^6*mWW^7*t^3 - 308552*ep^2*mtt^6*mWW^7*t^3 - 547184*ep^3*mtt^6*mWW^7*t^3 - 346432*ep^4*mtt^6*mWW^7*t^3 + 1972*mtt^5*mWW^8*t^3 + 22996*ep*mtt^5*mWW^8*t^3 + 97928*ep^2*mtt^5*mWW^8*t^3 + 179840*ep^3*mtt^5*mWW^8*t^3 + 119424*ep^4*mtt^5*mWW^8*t^3 - 4*mtt^4*mWW^9*t^3 - 374*ep*mtt^4*mWW^9*t^3 - 3516*ep^2*mtt^4*mWW^9*t^3 - 11010*ep^3*mtt^4*mWW^9*t^3 - 10696*ep^4*mtt^4*mWW^9*t^3 - 100*mtt^3*mWW^10*t^3 - 1022*ep*mtt^3*mWW^10*t^3 - 3676*ep^2*mtt^3*mWW^10*t^3 - 5418*ep^3*mtt^3*mWW^10*t^3 - 2664*ep^4*mtt^3*mWW^10*t^3 - 424*mtt^10*mWW^2*s*t^3 - 2280*ep*mtt^10*mWW^2*s*t^3 - 1032*ep^2*mtt^10*mWW^2*s*t^3 + 7032*ep^3*mtt^10*mWW^2*s*t^3 + 7264*ep^4*mtt^10*mWW^2*s*t^3 + 3142*mtt^9*mWW^3*s*t^3 + 28912*ep*mtt^9*mWW^3*s*t^3 + 94142*ep^2*mtt^9*mWW^3*s*t^3 + 132236*ep^3*mtt^9*mWW^3*s*t^3 + 68688*ep^4*mtt^9*mWW^3*s*t^3 - 10092*mtt^8*mWW^4*s*t^3 - 114994*ep*mtt^8*mWW^4*s*t^3 - 462980*ep^2*mtt^8*mWW^4*s*t^3 - 771446*ep^3*mtt^8*mWW^4*s*t^3 - 454168*ep^4*mtt^8*mWW^4*s*t^3 + 15978*mtt^7*mWW^5*s*t^3 + 201522*ep*mtt^7*mWW^5*s*t^3 + 877196*ep^2*mtt^7*mWW^5*s*t^3 + 1542696*ep^3*mtt^7*mWW^5*s*t^3 + 942688*ep^4*mtt^7*mWW^5*s*t^3 - 10458*mtt^6*mWW^6*s*t^3 - 149379*ep*mtt^6*mWW^6*s*t^3 - 707030*ep^2*mtt^6*mWW^6*s*t^3 - 1317073*ep^3*mtt^6*mWW^6*s*t^3 - 838820*ep^4*mtt^6*mWW^6*s*t^3 - 2312*mtt^5*mWW^7*s*t^3 - 2307*ep*mtt^5*mWW^7*s*t^3 + 76044*ep^2*mtt^5*mWW^7*s*t^3 + 242291*ep^3*mtt^5*mWW^7*s*t^3 + 196684*ep^4*mtt^5*mWW^7*s*t^3 + 7024*mtt^4*mWW^8*s*t^3 + 68112*ep*mtt^4*mWW^8*s*t^3 + 233716*ep^2*mtt^4*mWW^8*s*t^3 + 339444*ep^3*mtt^4*mWW^8*s*t^3 + 179344*ep^4*mtt^4*mWW^8*s*t^3 - 3070*mtt^3*mWW^9*s*t^3 - 32116*ep*mtt^3*mWW^9*s*t^3 - 121296*ep^2*mtt^3*mWW^9*s*t^3 - 197182*ep^3*mtt^3*mWW^9*s*t^3 - 117496*ep^4*mtt^3*mWW^9*s*t^3 + 62*mtt^2*mWW^10*s*t^3 + 1069*ep*mtt^2*mWW^10*s*t^3 + 6254*ep^2*mtt^2*mWW^10*s*t^3 + 15003*ep^3*mtt^2*mWW^10*s*t^3 + 12492*ep^4*mtt^2*mWW^10*s*t^3 + 150*mtt*mWW^11*s*t^3 + 1461*ep*mtt*mWW^11*s*t^3 + 4986*ep^2*mtt*mWW^11*s*t^3 + 6999*ep^3*mtt*mWW^11*s*t^3 + 3324*ep^4*mtt*mWW^11*s*t^3 + 548*mtt^9*mWW^2*s^2*t^3 - 1672*ep*mtt^9*mWW^2*s^2*t^3 - 33188*ep^2*mtt^9*mWW^2*s^2*t^3 - 87128*ep^3*mtt^9*mWW^2*s^2*t^3 - 64800*ep^4*mtt^9*mWW^2*s^2*t^3 - 2894*mtt^8*mWW^3*s^2*t^3 - 8432*ep*mtt^8*mWW^3*s^2*t^3 + 51902*ep^2*mtt^8*mWW^3*s^2*t^3 + 201840*ep^3*mtt^8*mWW^3*s^2*t^3 + 174784*ep^4*mtt^8*mWW^3*s^2*t^3 + 3138*mtt^7*mWW^4*s^2*t^3 + 23934*ep*mtt^7*mWW^4*s^2*t^3 + 37390*ep^2*mtt^7*mWW^4*s^2*t^3 - 61342*ep^3*mtt^7*mWW^4*s^2*t^3 - 119768*ep^4*mtt^7*mWW^4*s^2*t^3 + 10974*mtt^6*mWW^5*s^2*t^3 + 83814*ep*mtt^6*mWW^5*s^2*t^3 + 236876*ep^2*mtt^6*mWW^5*s^2*t^3 + 365352*ep^3*mtt^6*mWW^5*s^2*t^3 + 259600*ep^4*mtt^6*mWW^5*s^2*t^3 - 36214*mtt^5*mWW^6*s^2*t^3 - 342976*ep*mtt^5*mWW^6*s^2*t^3 - 1180862*ep^2*mtt^5*mWW^6*s^2*t^3 - 1808500*ep^3*mtt^5*mWW^6*s^2*t^3 - 1053968*ep^4*mtt^5*mWW^6*s^2*t^3 + 43518*mtt^4*mWW^7*s^2*t^3 + 450586*ep*mtt^4*mWW^7*s^2*t^3 + 1676564*ep^2*mtt^4*mWW^7*s^2*t^3 + 2672904*ep^3*mtt^4*mWW^7*s^2*t^3 + 1560608*ep^4*mtt^4*mWW^7*s^2*t^3 - 24522*mtt^3*mWW^8*s^2*t^3 - 265802*ep*mtt^3*mWW^8*s^2*t^3 - 1029474*ep^2*mtt^3*mWW^8*s^2*t^3 - 1691058*ep^3*mtt^3*mWW^8*s^2*t^3 - 1008104*ep^4*mtt^3*mWW^8*s^2*t^3 + 5394*mtt^2*mWW^9*s^2*t^3 + 60034*ep*mtt^2*mWW^9*s^2*t^3 + 240560*ep^2*mtt^2*mWW^9*s^2*t^3 + 414140*ep^3*mtt^2*mWW^9*s^2*t^3 + 261280*ep^4*mtt^2*mWW^9*s^2*t^3 + 186*mtt*mWW^10*s^2*t^3 + 1956*ep*mtt*mWW^10*s^2*t^3 + 5846*ep^2*mtt*mWW^10*s^2*t^3 + 2492*ep^3*mtt*mWW^10*s^2*t^3 - 5136*ep^4*mtt*mWW^10*s^2*t^3 - 128*mWW^11*s^2*t^3 - 1442*ep*mWW^11*s^2*t^3 - 5614*ep^2*mWW^11*s^2*t^3 - 8700*ep^3*mWW^11*s^2*t^3 - 4496*ep^4*mWW^11*s^2*t^3 + 464*mtt^8*mWW^2*s^3*t^3 + 18936*ep*mtt^8*mWW^2*s^3*t^3 + 123808*ep^2*mtt^8*mWW^2*s^3*t^3 + 268920*ep^3*mtt^8*mWW^2*s^3*t^3 + 187872*ep^4*mtt^8*mWW^2*s^3*t^3 - 5380*mtt^7*mWW^3*s^3*t^3 - 105320*ep*mtt^7*mWW^3*s^3*t^3 - 585080*ep^2*mtt^7*mWW^3*s^3*t^3 - 1214620*ep^3*mtt^7*mWW^3*s^3*t^3 - 843600*ep^4*mtt^7*mWW^3*s^3*t^3 + 26880*mtt^6*mWW^4*s^3*t^3 + 329304*ep*mtt^6*mWW^4*s^3*t^3 + 1454124*ep^2*mtt^6*mWW^4*s^3*t^3 + 2718948*ep^3*mtt^6*mWW^4*s^3*t^3 + 1810224*ep^4*mtt^6*mWW^4*s^3*t^3 - 66524*mtt^5*mWW^5*s^3*t^3 - 703860*ep*mtt^5*mWW^5*s^3*t^3 - 2739242*ep^2*mtt^5*mWW^5*s^3*t^3 - 4656406*ep^3*mtt^5*mWW^5*s^3*t^3 - 2907168*ep^4*mtt^5*mWW^5*s^3*t^3 + 88604*mtt^4*mWW^6*s^3*t^3 + 938567*ep*mtt^4*mWW^6*s^3*t^3 + 3609044*ep^2*mtt^4*mWW^6*s^3*t^3 + 5954901*ep^3*mtt^4*mWW^6*s^3*t^3 + 3581404*ep^4*mtt^4*mWW^6*s^3*t^3 - 64322*mtt^3*mWW^7*s^3*t^3 - 707485*ep*mtt^3*mWW^7*s^3*t^3 - 2792092*ep^2*mtt^3*mWW^7*s^3*t^3 - 4635009*ep^3*mtt^3*mWW^7*s^3*t^3 - 2767276*ep^4*mtt^3*mWW^7*s^3*t^3 + 23434*mtt^2*mWW^8*s^3*t^3 + 266097*ep*mtt^2*mWW^8*s^3*t^3 + 1081450*ep^2*mtt^2*mWW^8*s^3*t^3 + 1831743*ep^3*mtt^2*mWW^8*s^3*t^3 + 1108948*ep^4*mtt^2*mWW^8*s^3*t^3 - 3030*mtt*mWW^9*s^3*t^3 - 34939*ep*mtt*mWW^9*s^3*t^3 - 148078*ep^2*mtt*mWW^9*s^3*t^3 - 264981*ep^3*mtt*mWW^9*s^3*t^3 - 170724*ep^4*mtt*mWW^9*s^3*t^3 - 126*mWW^10*s^3*t^3 - 1300*ep*mWW^10*s^3*t^3 - 3934*ep^2*mWW^10*s^3*t^3 - 3496*ep^3*mWW^10*s^3*t^3 + 320*ep^4*mWW^10*s^3*t^3 - 2140*mtt^7*mWW^2*s^4*t^3 - 38520*ep*mtt^7*mWW^2*s^4*t^3 - 206340*ep^2*mtt^7*mWW^2*s^4*t^3 - 416520*ep^3*mtt^7*mWW^2*s^4*t^3 - 282080*ep^4*mtt^7*mWW^2*s^4*t^3 + 15220*mtt^6*mWW^3*s^4*t^3 + 217120*ep*mtt^6*mWW^3*s^4*t^3 + 1039260*ep^2*mtt^6*mWW^3*s^4*t^3 + 1997600*ep^3*mtt^6*mWW^3*s^4*t^3 + 1328000*ep^4*mtt^6*mWW^3*s^4*t^3 - 48208*mtt^5*mWW^4*s^4*t^3 - 566896*ep*mtt^5*mWW^4*s^4*t^3 - 2398972*ep^2*mtt^5*mWW^4*s^4*t^3 - 4303044*ep^3*mtt^5*mWW^4*s^4*t^3 - 2761520*ep^4*mtt^5*mWW^4*s^4*t^3 + 81640*mtt^4*mWW^5*s^4*t^3 + 891174*ep*mtt^4*mWW^5*s^4*t^3 + 3538862*ep^2*mtt^4*mWW^5*s^4*t^3 + 6020036*ep^3*mtt^4*mWW^5*s^4*t^3 + 3710912*ep^4*mtt^4*mWW^5*s^4*t^3 - 76764*mtt^3*mWW^6*s^4*t^3 - 845770*ep*mtt^3*mWW^6*s^4*t^3 - 3364928*ep^2*mtt^3*mWW^6*s^4*t^3 - 5633794*ep^3*mtt^3*mWW^6*s^4*t^3 - 3385416*ep^4*mtt^3*mWW^6*s^4*t^3 + 38780*mtt^2*mWW^7*s^4*t^3 + 442774*ep*mtt^2*mWW^7*s^4*t^3 + 1813804*ep^2*mtt^2*mWW^7*s^4*t^3 + 3062262*ep^3*mtt^2*mWW^7*s^4*t^3 + 1829464*ep^4*mtt^2*mWW^7*s^4*t^3 - 9128*mtt*mWW^8*s^4*t^3 - 107038*ep*mtt*mWW^8*s^4*t^3 - 453096*ep^2*mtt*mWW^8*s^4*t^3 - 782226*ep^3*mtt*mWW^8*s^4*t^3 - 473960*ep^4*mtt*mWW^8*s^4*t^3 + 600*mWW^9*s^4*t^3 + 7316*ep*mWW^9*s^4*t^3 + 32930*ep^2*mWW^9*s^4*t^3 + 60166*ep^3*mWW^9*s^4*t^3 + 38440*ep^4*mWW^9*s^4*t^3 + 2648*mtt^6*mWW^2*s^5*t^3 + 38984*ep*mtt^6*mWW^2*s^5*t^3 + 190168*ep^2*mtt^6*mWW^2*s^5*t^3 + 367144*ep^3*mtt^6*mWW^2*s^5*t^3 + 242976*ep^4*mtt^6*mWW^2*s^5*t^3 - 15266*mtt^5*mWW^3*s^5*t^3 - 197792*ep*mtt^5*mWW^3*s^5*t^3 - 889362*ep^2*mtt^5*mWW^3*s^5*t^3 - 1644972*ep^3*mtt^5*mWW^3*s^5*t^3 - 1067088*ep^4*mtt^5*mWW^3*s^5*t^3 + 36860*mtt^4*mWW^4*s^5*t^3 + 426762*ep*mtt^4*mWW^4*s^5*t^3 + 1773652*ep^2*mtt^4*mWW^4*s^5*t^3 + 3121294*ep^3*mtt^4*mWW^4*s^5*t^3 + 1967512*ep^4*mtt^4*mWW^4*s^5*t^3 - 46286*mtt^3*mWW^5*s^5*t^3 - 516310*ep*mtt^3*mWW^5*s^5*t^3 - 2079422*ep^2*mtt^3*mWW^5*s^5*t^3 - 3535214*ep^3*mtt^3*mWW^5*s^5*t^3 - 2157584*ep^4*mtt^3*mWW^5*s^5*t^3 + 31102*mtt^2*mWW^6*s^5*t^3 + 353606*ep*mtt^2*mWW^6*s^5*t^3 + 1446030*ep^2*mtt^2*mWW^6*s^5*t^3 + 2437270*ep^3*mtt^2*mWW^6*s^5*t^3 + 1453088*ep^4*mtt^2*mWW^6*s^5*t^3 - 10344*mtt*mWW^7*s^5*t^3 - 121382*ep*mtt*mWW^7*s^5*t^3 - 512336*ep^2*mtt*mWW^7*s^5*t^3 - 872602*ep^3*mtt*mWW^7*s^5*t^3 - 517672*ep^4*mtt*mWW^7*s^5*t^3 + 1286*mWW^8*s^5*t^3 + 15316*ep*mWW^8*s^5*t^3 + 65718*ep^2*mWW^8*s^5*t^3 + 113432*ep^3*mWW^8*s^5*t^3 + 67984*ep^4*mWW^8*s^5*t^3 - 1636*mtt^5*mWW^2*s^6*t^3 - 21720*ep*mtt^5*mWW^2*s^6*t^3 - 99548*ep^2*mtt^5*mWW^2*s^6*t^3 - 185352*ep^3*mtt^5*mWW^2*s^6*t^3 - 119904*ep^4*mtt^5*mWW^2*s^6*t^3 + 7658*mtt^4*mWW^3*s^6*t^3 + 93568*ep*mtt^4*mWW^3*s^6*t^3 + 402758*ep^2*mtt^4*mWW^3*s^6*t^3 + 723104*ep^3*mtt^4*mWW^3*s^6*t^3 + 459392*ep^4*mtt^4*mWW^3*s^6*t^3 - 14086*mtt^3*mWW^4*s^6*t^3 - 163062*ep*mtt^3*mWW^4*s^6*t^3 - 673962*ep^2*mtt^3*mWW^4*s^6*t^3 - 1173818*ep^3*mtt^3*mWW^4*s^6*t^3 - 730792*ep^4*mtt^3*mWW^4*s^6*t^3 + 12686*mtt^2*mWW^5*s^6*t^3 + 145294*ep*mtt^2*mWW^5*s^6*t^3 + 594810*ep^2*mtt^2*mWW^5*s^6*t^3 + 1009610*ep^3*mtt^2*mWW^5*s^6*t^3 + 608824*ep^4*mtt^2*mWW^5*s^6*t^3 - 5566*mtt*mWW^6*s^6*t^3 - 64802*ep*mtt*mWW^6*s^6*t^3 - 269922*ep^2*mtt*mWW^6*s^6*t^3 - 453758*ep^3*mtt*mWW^6*s^6*t^3 - 266328*ep^4*mtt*mWW^6*s^6*t^3 + 944*mWW^7*s^6*t^3 + 11042*ep*mWW^7*s^6*t^3 + 46088*ep^2*mWW^7*s^6*t^3 + 77398*ep^3*mWW^7*s^6*t^3 + 45224*ep^4*mWW^7*s^6*t^3 + 512*mtt^4*mWW^2*s^7*t^3 + 6312*ep*mtt^4*mWW^2*s^7*t^3 + 27408*ep^2*mtt^4*mWW^2*s^7*t^3 + 49128*ep^3*mtt^4*mWW^2*s^7*t^3 + 30880*ep^4*mtt^4*mWW^2*s^7*t^3 - 1856*mtt^3*mWW^3*s^7*t^3 - 21608*ep*mtt^3*mWW^3*s^7*t^3 - 89492*ep^2*mtt^3*mWW^3*s^7*t^3 - 156100*ep^3*mtt^3*mWW^3*s^7*t^3 - 96944*ep^4*mtt^3*mWW^3*s^7*t^3 + 2464*mtt^2*mWW^4*s^7*t^3 + 29120*ep*mtt^2*mWW^4*s^7*t^3 + 120948*ep^2*mtt^2*mWW^4*s^7*t^3 + 209588*ep^3*mtt^2*mWW^4*s^7*t^3 + 129168*ep^4*mtt^2*mWW^4*s^7*t^3 - 1408*mtt*mWW^5*s^7*t^3 - 16512*ep*mtt*mWW^5*s^7*t^3 - 67548*ep^2*mtt*mWW^5*s^7*t^3 - 112356*ep^3*mtt*mWW^5*s^7*t^3 - 65888*ep^4*mtt*mWW^5*s^7*t^3 + 288*mWW^6*s^7*t^3 + 3296*ep*mWW^6*s^7*t^3 + 13228*ep^2*mWW^6*s^7*t^3 + 21612*ep^3*mWW^6*s^7*t^3 + 12448*ep^4*mWW^6*s^7*t^3 - 64*mtt^3*mWW^2*s^8*t^3 - 736*ep*mtt^3*mWW^2*s^8*t^3 - 3008*ep^2*mtt^3*mWW^2*s^8*t^3 - 5120*ep^3*mtt^3*mWW^2*s^8*t^3 - 3072*ep^4*mtt^3*mWW^2*s^8*t^3 + 160*mtt^2*mWW^3*s^8*t^3 + 1780*ep*mtt^2*mWW^3*s^8*t^3 + 7120*ep^2*mtt^2*mWW^3*s^8*t^3 + 12060*ep^3*mtt^2*mWW^3*s^8*t^3 + 7280*ep^4*mtt^2*mWW^3*s^8*t^3 - 128*mtt*mWW^4*s^8*t^3 - 1560*ep*mtt*mWW^4*s^8*t^3 - 6176*ep^2*mtt*mWW^4*s^8*t^3 - 10152*ep^3*mtt*mWW^4*s^8*t^3 - 5984*ep^4*mtt*mWW^4*s^8*t^3 + 32*mWW^5*s^8*t^3 + 388*ep*mWW^5*s^8*t^3 + 1552*ep^2*mWW^5*s^8*t^3 + 2572*ep^3*mWW^5*s^8*t^3 + 1520*ep^4*mWW^5*s^8*t^3 + 24*mtt^11*mWW*t^4 + 256*ep*mtt^11*mWW*t^4 + 936*ep^2*mtt^11*mWW*t^4 + 1344*ep^3*mtt^11*mWW*t^4 + 640*ep^4*mtt^11*mWW*t^4 - 552*mtt^10*mWW^2*t^4 - 5652*ep*mtt^10*mWW^2*t^4 - 20888*ep^2*mtt^10*mWW^2*t^4 - 33260*ep^3*mtt^10*mWW^2*t^4 - 19248*ep^4*mtt^10*mWW^2*t^4 + 2068*mtt^9*mWW^3*t^4 + 21904*ep*mtt^9*mWW^3*t^4 + 84620*ep^2*mtt^9*mWW^3*t^4 + 142112*ep^3*mtt^9*mWW^3*t^4 + 86976*ep^4*mtt^9*mWW^3*t^4 - 4004*mtt^8*mWW^4*t^4 - 45800*ep*mtt^8*mWW^4*t^4 - 189428*ep^2*mtt^8*mWW^4*t^4 - 334008*ep^3*mtt^8*mWW^4*t^4 - 211360*ep^4*mtt^8*mWW^4*t^4 + 6036*mtt^7*mWW^5*t^4 + 73118*ep*mtt^7*mWW^5*t^4 + 313744*ep^2*mtt^7*mWW^5*t^4 + 559782*ep^3*mtt^7*mWW^5*t^4 + 353560*ep^4*mtt^7*mWW^5*t^4 - 7444*mtt^6*mWW^6*t^4 - 88958*ep*mtt^6*mWW^6*t^4 - 375360*ep^2*mtt^6*mWW^6*t^4 - 655822*ep^3*mtt^6*mWW^6*t^4 - 405176*ep^4*mtt^6*mWW^6*t^4 + 6012*mtt^5*mWW^7*t^4 + 68700*ep*mtt^5*mWW^7*t^4 + 279564*ep^2*mtt^5*mWW^7*t^4 + 475932*ep^3*mtt^5*mWW^7*t^4 + 288432*ep^4*mtt^5*mWW^7*t^4 - 2508*mtt^4*mWW^8*t^4 - 27476*ep*mtt^4*mWW^8*t^4 - 108404*ep^2*mtt^4*mWW^8*t^4 - 182020*ep^3*mtt^4*mWW^8*t^4 - 110032*ep^4*mtt^4*mWW^8*t^4 + 324*mtt^3*mWW^9*t^4 + 3478*ep*mtt^3*mWW^9*t^4 + 13744*ep^2*mtt^3*mWW^9*t^4 + 23870*ep^3*mtt^3*mWW^9*t^4 + 15224*ep^4*mtt^3*mWW^9*t^4 + 44*mtt^2*mWW^10*t^4 + 430*ep*mtt^2*mWW^10*t^4 + 1472*ep^2*mtt^2*mWW^10*t^4 + 2070*ep^3*mtt^2*mWW^10*t^4 + 984*ep^4*mtt^2*mWW^10*t^4 - 96*mtt^10*mWW*s*t^4 - 1096*ep*mtt^10*mWW*s*t^4 - 4224*ep^2*mtt^10*mWW*s*t^4 - 6264*ep^3*mtt^10*mWW*s*t^4 - 3040*ep^4*mtt^10*mWW*s*t^4 + 1832*mtt^9*mWW^2*s*t^4 + 17292*ep*mtt^9*mWW^2*s*t^4 + 58564*ep^2*mtt^9*mWW^2*s*t^4 + 86696*ep^3*mtt^9*mWW^2*s*t^4 + 47456*ep^4*mtt^9*mWW^2*s*t^4 - 5788*mtt^8*mWW^3*s*t^4 - 52458*ep*mtt^8*mWW^3*s*t^4 - 172060*ep^2*mtt^8*mWW^3*s*t^4 - 255774*ep^3*mtt^8*mWW^3*s*t^4 - 145720*ep^4*mtt^8*mWW^3*s*t^4 + 8990*mtt^7*mWW^4*s*t^4 + 83436*ep*mtt^7*mWW^4*s*t^4 + 281058*ep^2*mtt^7*mWW^4*s*t^4 + 426188*ep^3*mtt^7*mWW^4*s*t^4 + 246288*ep^4*mtt^7*mWW^4*s*t^4 - 9762*mtt^6*mWW^5*s*t^4 - 98266*ep*mtt^6*mWW^5*s*t^4 - 352826*ep^2*mtt^6*mWW^5*s*t^4 - 538406*ep^3*mtt^6*mWW^5*s*t^4 - 298360*ep^4*mtt^6*mWW^5*s*t^4 + 5974*mtt^5*mWW^6*s*t^4 + 63767*ep*mtt^5*mWW^6*s*t^4 + 233248*ep^2*mtt^5*mWW^6*s*t^4 + 335479*ep^3*mtt^5*mWW^6*s*t^4 + 161692*ep^4*mtt^5*mWW^6*s*t^4 + 2470*mtt^4*mWW^7*s*t^4 + 25225*ep*mtt^4*mWW^7*s*t^4 + 100872*ep^2*mtt^4*mWW^7*s*t^4 + 192841*ep^3*mtt^4*mWW^7*s*t^4 + 139492*ep^4*mtt^4*mWW^7*s*t^4 - 6710*mtt^3*mWW^8*s*t^4 - 69614*ep*mtt^3*mWW^8*s*t^4 - 261974*ep^2*mtt^3*mWW^8*s*t^4 - 427782*ep^3*mtt^3*mWW^8*s*t^4 - 257080*ep^4*mtt^3*mWW^8*s*t^4 + 3642*mtt^2*mWW^9*s*t^4 + 37288*ep*mtt^2*mWW^9*s*t^4 + 137838*ep^2*mtt^2*mWW^9*s*t^4 + 220148*ep^3*mtt^2*mWW^9*s*t^4 + 129264*ep^4*mtt^2*mWW^9*s*t^4 - 486*mtt*mWW^10*s*t^4 - 4929*ep*mtt*mWW^10*s*t^4 - 18288*ep^2*mtt*mWW^10*s*t^4 - 30021*ep^3*mtt*mWW^10*s*t^4 - 18516*ep^4*mtt*mWW^10*s*t^4 - 66*mWW^11*s*t^4 - 645*ep*mWW^11*s*t^4 - 2208*ep^2*mWW^11*s*t^4 - 3105*ep^3*mWW^11*s*t^4 - 1476*ep^4*mWW^11*s*t^4 + 72*mtt^9*mWW*s^2*t^4 + 1200*ep*mtt^9*mWW*s^2*t^4 + 5688*ep^2*mtt^9*mWW*s^2*t^4 + 9360*ep^3*mtt^9*mWW*s^2*t^4 + 4800*ep^4*mtt^9*mWW*s^2*t^4 - 648*mtt^8*mWW^2*s^2*t^4 + 1436*ep*mtt^8*mWW^2*s^2*t^4 + 34732*ep^2*mtt^8*mWW^2*s^2*t^4 + 91048*ep^3*mtt^8*mWW^2*s^2*t^4 + 67112*ep^4*mtt^8*mWW^2*s^2*t^4 - 374*mtt^7*mWW^3*s^2*t^4 - 49778*ep*mtt^7*mWW^3*s^2*t^4 - 348914*ep^2*mtt^7*mWW^3*s^2*t^4 - 753758*ep^3*mtt^7*mWW^3*s^2*t^4 - 514104*ep^4*mtt^7*mWW^3*s^2*t^4 + 5578*mtt^6*mWW^4*s^2*t^4 + 145588*ep*mtt^6*mWW^4*s^2*t^4 + 869878*ep^2*mtt^6*mWW^4*s^2*t^4 + 1824564*ep^3*mtt^6*mWW^4*s^2*t^4 + 1251368*ep^4*mtt^6*mWW^4*s^2*t^4 - 13898*mtt^5*mWW^5*s^2*t^4 - 221848*ep*mtt^5*mWW^5*s^2*t^4 - 1152272*ep^2*mtt^5*mWW^5*s^2*t^4 - 2357114*ep^3*mtt^5*mWW^5*s^2*t^4 - 1639928*ep^4*mtt^5*mWW^5*s^2*t^4 + 24078*mtt^4*mWW^6*s^2*t^4 + 285452*ep*mtt^4*mWW^6*s^2*t^4 + 1249620*ep^2*mtt^4*mWW^6*s^2*t^4 + 2361978*ep^3*mtt^4*mWW^6*s^2*t^4 + 1596512*ep^4*mtt^4*mWW^6*s^2*t^4 - 27786*mtt^3*mWW^7*s^2*t^4 - 302218*ep*mtt^3*mWW^7*s^2*t^4 - 1205250*ep^2*mtt^3*mWW^7*s^2*t^4 - 2086162*ep^3*mtt^3*mWW^7*s^2*t^4 - 1315304*ep^4*mtt^3*mWW^7*s^2*t^4 + 17606*mtt^2*mWW^8*s^2*t^4 + 190692*ep*mtt^2*mWW^8*s^2*t^4 + 743070*ep^2*mtt^2*mWW^8*s^2*t^4 + 1231112*ep^3*mtt^2*mWW^8*s^2*t^4 + 737928*ep^4*mtt^2*mWW^8*s^2*t^4 - 4990*mtt*mWW^9*s^2*t^4 - 54668*ep*mtt*mWW^9*s^2*t^4 - 213428*ep^2*mtt*mWW^9*s^2*t^4 - 349782*ep^3*mtt*mWW^9*s^2*t^4 - 205928*ep^4*mtt*mWW^9*s^2*t^4 + 362*mWW^10*s^2*t^4 + 4144*ep*mWW^10*s^2*t^4 + 16876*ep^2*mWW^10*s^2*t^4 + 28754*ep^3*mWW^10*s^2*t^4 + 17544*ep^4*mWW^10*s^2*t^4 + 240*mtt^8*mWW*s^3*t^4 + 1480*ep*mtt^8*mWW*s^3*t^4 + 2160*ep^2*mtt^8*mWW*s^3*t^4 + 120*ep^3*mtt^8*mWW*s^3*t^4 - 800*ep^4*mtt^8*mWW*s^3*t^4 - 4920*mtt^7*mWW^2*s^3*t^4 - 68740*ep*mtt^7*mWW^2*s^3*t^4 - 321040*ep^2*mtt^7*mWW^2*s^3*t^4 - 591580*ep^3*mtt^7*mWW^2*s^3*t^4 - 373720*ep^4*mtt^7*mWW^2*s^3*t^4 + 18392*mtt^6*mWW^3*s^3*t^4 + 290252*ep*mtt^6*mWW^3*s^3*t^4 + 1446244*ep^2*mtt^6*mWW^3*s^3*t^4 + 2775472*ep^3*mtt^6*mWW^3*s^3*t^4 + 1804800*ep^4*mtt^6*mWW^3*s^3*t^4 - 33532*mtt^5*mWW^4*s^3*t^4 - 517118*ep*mtt^5*mWW^4*s^3*t^4 - 2577208*ep^2*mtt^5*mWW^4*s^3*t^4 - 5034750*ep^3*mtt^5*mWW^4*s^3*t^4 - 3353472*ep^4*mtt^5*mWW^4*s^3*t^4 + 41652*mtt^4*mWW^5*s^3*t^4 + 550048*ep*mtt^4*mWW^5*s^3*t^4 + 2559876*ep^2*mtt^4*mWW^5*s^3*t^4 + 4954340*ep^3*mtt^4*mWW^5*s^3*t^4 + 3354144*ep^4*mtt^4*mWW^5*s^3*t^4 - 40808*mtt^3*mWW^6*s^3*t^4 - 460085*ep*mtt^3*mWW^6*s^3*t^4 - 1915402*ep^2*mtt^3*mWW^6*s^3*t^4 - 3500069*ep^3*mtt^3*mWW^6*s^3*t^4 - 2319580*ep^4*mtt^3*mWW^6*s^3*t^4 + 28272*mtt^2*mWW^7*s^3*t^4 + 307551*ep*mtt^2*mWW^7*s^3*t^4 + 1214406*ep^2*mtt^2*mWW^7*s^3*t^4 + 2076431*ep^3*mtt^2*mWW^7*s^3*t^4 + 1294412*ep^4*mtt^2*mWW^7*s^3*t^4 - 10900*mtt*mWW^8*s^3*t^4 - 121301*ep*mtt*mWW^8*s^3*t^4 - 479854*ep^2*mtt*mWW^8*s^3*t^4 - 796517*ep^3*mtt*mWW^8*s^3*t^4 - 474140*ep^4*mtt*mWW^8*s^3*t^4 + 1604*mWW^9*s^3*t^4 + 17913*ep*mWW^9*s^3*t^4 + 70818*ep^2*mWW^9*s^3*t^4 + 116553*ep^3*mWW^9*s^3*t^4 + 68356*ep^4*mWW^9*s^3*t^4 - 600*mtt^7*mWW*s^4*t^4 - 4960*ep*mtt^7*mWW*s^4*t^4 - 13800*ep^2*mtt^7*mWW*s^4*t^4 - 15840*ep^3*mtt^7*mWW*s^4*t^4 - 6400*ep^4*mtt^7*mWW*s^4*t^4 + 8840*mtt^6*mWW^2*s^4*t^4 + 112580*ep*mtt^6*mWW^2*s^4*t^4 + 496640*ep^2*mtt^6*mWW^2*s^4*t^4 + 886020*ep^3*mtt^6*mWW^2*s^4*t^4 + 548320*ep^4*mtt^6*mWW^2*s^4*t^4 - 26448*mtt^5*mWW^3*s^4*t^4 - 380878*ep*mtt^5*mWW^3*s^4*t^4 - 1815236*ep^2*mtt^5*mWW^3*s^4*t^4 - 3417278*ep^3*mtt^5*mWW^3*s^4*t^4 - 2202640*ep^4*mtt^5*mWW^3*s^4*t^4 + 37536*mtt^4*mWW^4*s^4*t^4 + 534280*ep*mtt^4*mWW^4*s^4*t^4 + 2558104*ep^2*mtt^4*mWW^4*s^4*t^4 + 4930552*ep^3*mtt^4*mWW^4*s^4*t^4 + 3275632*ep^4*mtt^4*mWW^4*s^4*t^4 - 33896*mtt^3*mWW^5*s^4*t^4 - 420064*ep*mtt^3*mWW^5*s^4*t^4 - 1871278*ep^2*mtt^3*mWW^5*s^4*t^4 - 3583982*ep^3*mtt^3*mWW^5*s^4*t^4 - 2439192*ep^4*mtt^3*mWW^5*s^4*t^4 + 22232*mtt^2*mWW^6*s^4*t^4 + 241224*ep*mtt^2*mWW^6*s^4*t^4 + 960846*ep^2*mtt^2*mWW^6*s^4*t^4 + 1732074*ep^3*mtt^2*mWW^6*s^4*t^4 + 1156168*ep^4*mtt^2*mWW^6*s^4*t^4 - 9520*mtt*mWW^7*s^4*t^4 - 103026*ep*mtt*mWW^7*s^4*t^4 - 398406*ep^2*mtt*mWW^7*s^4*t^4 - 672316*ep^3*mtt*mWW^7*s^4*t^4 - 417720*ep^4*mtt*mWW^7*s^4*t^4 + 1856*mWW^8*s^4*t^4 + 20524*ep*mWW^8*s^4*t^4 + 80090*ep^2*mWW^8*s^4*t^4 + 131810*ep^3*mWW^8*s^4*t^4 + 78152*ep^4*mWW^8*s^4*t^4 + 576*mtt^6*mWW*s^5*t^4 + 5064*ep*mtt^6*mWW*s^5*t^4 + 15264*ep^2*mtt^6*mWW*s^5*t^4 + 18936*ep^3*mtt^6*mWW*s^5*t^4 + 8160*ep^4*mtt^6*mWW*s^5*t^4 - 6408*mtt^5*mWW^2*s^5*t^4 - 80348*ep*mtt^5*mWW^2*s^5*t^4 - 350812*ep^2*mtt^5*mWW^2*s^5*t^4 - 621040*ep^3*mtt^5*mWW^2*s^5*t^4 - 381392*ep^4*mtt^5*mWW^2*s^5*t^4 + 16124*mtt^4*mWW^3*s^5*t^4 + 225748*ep*mtt^4*mWW^3*s^5*t^4 + 1061104*ep^2*mtt^4*mWW^3*s^5*t^4 + 1988640*ep^3*mtt^4*mWW^3*s^5*t^4 + 1279384*ep^4*mtt^4*mWW^3*s^5*t^4 - 17962*mtt^3*mWW^4*s^5*t^4 - 245174*ep*mtt^3*mWW^4*s^5*t^4 - 1147674*ep^2*mtt^3*mWW^4*s^5*t^4 - 2212798*ep^3*mtt^3*mWW^4*s^5*t^4 - 1481888*ep^4*mtt^3*mWW^4*s^5*t^4 + 11078*mtt^2*mWW^5*s^5*t^4 + 130262*ep*mtt^2*mWW^5*s^5*t^4 + 554510*ep^2*mtt^2*mWW^5*s^5*t^4 + 1069334*ep^3*mtt^2*mWW^5*s^5*t^4 + 748752*ep^4*mtt^2*mWW^5*s^5*t^4 - 4182*mtt*mWW^6*s^5*t^4 - 42774*ep*mtt*mWW^6*s^5*t^4 - 156610*ep^2*mtt*mWW^6*s^5*t^4 - 280362*ep^3*mtt*mWW^6*s^5*t^4 - 195488*ep^4*mtt*mWW^6*s^5*t^4 + 774*mWW^7*s^5*t^4 + 8086*ep*mWW^7*s^5*t^4 + 29786*ep^2*mWW^7*s^5*t^4 + 50442*ep^3*mWW^7*s^5*t^4 + 32648*ep^4*mWW^7*s^5*t^4 - 264*mtt^5*mWW*s^6*t^4 - 2384*ep*mtt^5*mWW*s^6*t^4 - 7416*ep^2*mtt^5*mWW*s^6*t^4 - 9456*ep^3*mtt^5*mWW*s^6*t^4 - 4160*ep^4*mtt^5*mWW*s^6*t^4 + 2088*mtt^4*mWW^2*s^6*t^4 + 26548*ep*mtt^4*mWW^2*s^6*t^4 + 117036*ep^2*mtt^4*mWW^2*s^6*t^4 + 207744*ep^3*mtt^4*mWW^2*s^6*t^4 + 127144*ep^4*mtt^4*mWW^2*s^6*t^4 - 4350*mtt^3*mWW^3*s^6*t^4 - 59520*ep*mtt^3*mWW^3*s^6*t^4 - 276726*ep^2*mtt^3*mWW^3*s^6*t^4 - 518484*ep^3*mtt^3*mWW^3*s^6*t^4 - 333960*ep^4*mtt^3*mWW^3*s^6*t^4 + 3642*mtt^2*mWW^4*s^6*t^4 + 48016*ep*mtt^2*mWW^4*s^6*t^4 + 220094*ep^2*mtt^2*mWW^4*s^6*t^4 + 431008*ep^3*mtt^2*mWW^4*s^6*t^4 + 295704*ep^4*mtt^2*mWW^4*s^6*t^4 - 1266*mtt*mWW^5*s^6*t^4 - 14024*ep*mtt*mWW^5*s^6*t^4 - 55442*ep^2*mtt*mWW^5*s^6*t^4 - 111580*ep^3*mtt*mWW^5*s^6*t^4 - 84424*ep^4*mtt*mWW^5*s^6*t^4 + 150*mWW^6*s^6*t^4 + 1524*ep*mWW^6*s^6*t^4 + 5558*ep^2*mWW^6*s^6*t^4 + 11872*ep^3*mWW^6*s^6*t^4 + 9872*ep^4*mWW^6*s^6*t^4 + 48*mtt^4*mWW*s^7*t^4 + 440*ep*mtt^4*mWW*s^7*t^4 + 1392*ep^2*mtt^4*mWW*s^7*t^4 + 1800*ep^3*mtt^4*mWW*s^7*t^4 + 800*ep^4*mtt^4*mWW*s^7*t^4 - 232*mtt^3*mWW^2*s^7*t^4 - 3116*ep*mtt^3*mWW^2*s^7*t^4 - 14232*ep^2*mtt^3*mWW^2*s^7*t^4 - 25628*ep^3*mtt^3*mWW^2*s^7*t^4 - 15672*ep^4*mtt^3*mWW^2*s^7*t^4 + 376*mtt^2*mWW^3*s^7*t^4 + 4690*ep*mtt^2*mWW^3*s^7*t^4 + 20808*ep^2*mtt^2*mWW^3*s^7*t^4 + 38870*ep^3*mtt^2*mWW^3*s^7*t^4 + 25184*ep^4*mtt^2*mWW^3*s^7*t^4 - 248*mtt*mWW^4*s^7*t^4 - 3220*ep*mtt*mWW^4*s^7*t^4 - 14792*ep^2*mtt*mWW^4*s^7*t^4 - 30716*ep^3*mtt*mWW^4*s^7*t^4 - 22256*ep^4*mtt*mWW^4*s^7*t^4 + 56*mWW^5*s^7*t^4 + 774*ep*mWW^5*s^7*t^4 + 3688*ep^2*mWW^5*s^7*t^4 + 7626*ep^3*mWW^5*s^7*t^4 + 5448*ep^4*mWW^5*s^7*t^4 + 40*ep*mtt*mWW^3*s^8*t^4 + 160*ep^2*mtt*mWW^3*s^8*t^4 + 200*ep^3*mtt*mWW^3*s^8*t^4 + 80*ep^4*mtt*mWW^3*s^8*t^4 - 8*ep*mWW^4*s^8*t^4 - 32*ep^2*mWW^4*s^8*t^4 - 40*ep^3*mWW^4*s^8*t^4 - 16*ep^4*mWW^4*s^8*t^4 + 88*mtt^10*mWW*t^5 + 1148*ep*mtt^10*mWW*t^5 + 5200*ep^2*mtt^10*mWW*t^5 + 9612*ep^3*mtt^10*mWW*t^5 + 6192*ep^4*mtt^10*mWW*t^5 + 1016*mtt^9*mWW^2*t^5 + 10456*ep*mtt^9*mWW^2*t^5 + 38120*ep^2*mtt^9*mWW^2*t^5 + 58056*ep^3*mtt^9*mWW^2*t^5 + 31392*ep^4*mtt^9*mWW^2*t^5 - 4740*mtt^8*mWW^3*t^5 - 51468*ep*mtt^8*mWW^3*t^5 - 199892*ep^2*mtt^8*mWW^3*t^5 - 327276*ep^3*mtt^8*mWW^3*t^5 - 191344*ep^4*mtt^8*mWW^3*t^5 + 7056*mtt^7*mWW^4*t^5 + 79596*ep*mtt^7*mWW^4*t^5 + 322828*ep^2*mtt^7*mWW^4*t^5 + 554344*ep^3*mtt^7*mWW^4*t^5 + 339936*ep^4*mtt^7*mWW^4*t^5 - 4428*mtt^6*mWW^5*t^5 - 54704*ep*mtt^6*mWW^5*t^5 - 241556*ep^2*mtt^6*mWW^5*t^5 - 447616*ep^3*mtt^6*mWW^5*t^5 - 293056*ep^4*mtt^6*mWW^5*t^5 + 1464*mtt^5*mWW^6*t^5 + 22288*ep*mtt^5*mWW^6*t^5 + 112784*ep^2*mtt^5*mWW^6*t^5 + 227752*ep^3*mtt^5*mWW^6*t^5 + 158112*ep^4*mtt^5*mWW^6*t^5 - 1084*mtt^4*mWW^7*t^5 - 14300*ep*mtt^4*mWW^7*t^5 - 65036*ep^2*mtt^4*mWW^7*t^5 - 120172*ep^3*mtt^4*mWW^7*t^5 - 77808*ep^4*mtt^4*mWW^7*t^5 + 832*mtt^3*mWW^8*t^5 + 9004*ep*mtt^3*mWW^8*t^5 + 34716*ep^2*mtt^3*mWW^8*t^5 + 56200*ep^3*mtt^3*mWW^8*t^5 + 32608*ep^4*mtt^3*mWW^8*t^5 - 204*mtt^2*mWW^9*t^5 - 2020*ep*mtt^2*mWW^9*t^5 - 7164*ep^2*mtt^2*mWW^9*t^5 - 10900*ep^3*mtt^2*mWW^9*t^5 - 6032*ep^4*mtt^2*mWW^9*t^5 - 208*mtt^9*mWW*s*t^5 - 3224*ep*mtt^9*mWW*s*t^5 - 16320*ep^2*mtt^9*mWW*s*t^5 - 32536*ep^3*mtt^9*mWW*s*t^5 - 22112*ep^4*mtt^9*mWW*s*t^5 - 3064*mtt^8*mWW^2*s*t^5 - 30362*ep*mtt^8*mWW^2*s*t^5 - 105524*ep^2*mtt^8*mWW^2*s*t^5 - 151434*ep^3*mtt^8*mWW^2*s*t^5 - 76136*ep^4*mtt^8*mWW^2*s*t^5 + 10212*mtt^7*mWW^3*s*t^5 + 107648*ep*mtt^7*mWW^3*s*t^5 + 405796*ep^2*mtt^7*mWW^3*s*t^5 + 646480*ep^3*mtt^7*mWW^3*s*t^5 + 368384*ep^4*mtt^7*mWW^3*s*t^5 - 8278*mtt^6*mWW^4*s*t^5 - 85862*ep*mtt^6*mWW^4*s*t^5 - 326330*ep^2*mtt^6*mWW^4*s*t^5 - 544202*ep^3*mtt^6*mWW^4*s*t^5 - 331528*ep^4*mtt^6*mWW^4*s*t^5 - 1944*mtt^5*mWW^5*s*t^5 - 32074*ep*mtt^5*mWW^5*s*t^5 - 154070*ep^2*mtt^5*mWW^5*s*t^5 - 264192*ep^3*mtt^5*mWW^5*s*t^5 - 146720*ep^4*mtt^5*mWW^5*s*t^5 + 4038*mtt^4*mWW^6*s*t^5 + 62368*ep*mtt^4*mWW^6*s*t^5 + 307358*ep^2*mtt^4*mWW^6*s*t^5 + 583724*ep^3*mtt^4*mWW^6*s*t^5 + 374992*ep^4*mtt^4*mWW^6*s*t^5 - 988*mtt^3*mWW^7*s*t^5 - 25916*ep*mtt^3*mWW^7*s*t^5 - 159076*ep^2*mtt^3*mWW^7*s*t^5 - 346428*ep^3*mtt^3*mWW^7*s*t^5 - 246192*ep^4*mtt^3*mWW^7*s*t^5 + 1174*mtt^2*mWW^8*s*t^5 + 17802*ep*mtt^2*mWW^8*s*t^5 + 89206*ep^2*mtt^2*mWW^8*s*t^5 + 177258*ep^3*mtt^2*mWW^8*s*t^5 + 120520*ep^4*mtt^2*mWW^8*s*t^5 - 1248*mtt*mWW^9*s*t^5 - 13410*ep*mtt*mWW^9*s*t^5 - 51786*ep^2*mtt*mWW^9*s*t^5 - 85020*ep^3*mtt*mWW^9*s*t^5 - 50256*ep^4*mtt*mWW^9*s*t^5 + 306*mWW^10*s*t^5 + 3030*ep*mWW^10*s*t^5 + 10746*ep^2*mWW^10*s*t^5 + 16350*ep^3*mWW^10*s*t^5 + 9048*ep^4*mWW^10*s*t^5 - 216*mtt^8*mWW*s^2*t^5 - 584*ep*mtt^8*mWW*s^2*t^5 + 4976*ep^2*mtt^8*mWW*s^2*t^5 + 19984*ep^3*mtt^8*mWW*s^2*t^5 + 18240*ep^4*mtt^8*mWW*s^2*t^5 + 1324*mtt^7*mWW^2*s^2*t^5 + 10162*ep*mtt^7*mWW^2*s^2*t^5 + 20452*ep^2*mtt^7*mWW^2*s^2*t^5 - 434*ep^3*mtt^7*mWW^2*s^2*t^5 - 20424*ep^4*mtt^7*mWW^2*s^2*t^5 + 5338*mtt^6*mWW^3*s^2*t^5 + 74388*ep*mtt^6*mWW^3*s^2*t^5 + 345914*ep^2*mtt^6*mWW^3*s^2*t^5 + 636552*ep^3*mtt^6*mWW^3*s^2*t^5 + 403464*ep^4*mtt^6*mWW^3*s^2*t^5 - 24546*mtt^5*mWW^4*s^2*t^5 - 319830*ep*mtt^5*mWW^4*s^2*t^5 - 1416226*ep^2*mtt^5*mWW^4*s^2*t^5 - 2508774*ep^3*mtt^5*mWW^4*s^2*t^5 - 1537424*ep^4*mtt^5*mWW^4*s^2*t^5 + 31076*mtt^4*mWW^5*s^2*t^5 + 417632*ep*mtt^4*mWW^5*s^2*t^5 + 1900060*ep^2*mtt^4*mWW^5*s^2*t^5 + 3456004*ep^3*mtt^4*mWW^5*s^2*t^5 + 2169888*ep^4*mtt^4*mWW^5*s^2*t^5 - 15288*mtt^3*mWW^6*s^2*t^5 - 224682*ep*mtt^3*mWW^6*s^2*t^5 - 1098452*ep^2*mtt^3*mWW^6*s^2*t^5 - 2133266*ep^3*mtt^3*mWW^6*s^2*t^5 - 1418232*ep^4*mtt^3*mWW^6*s^2*t^5 + 3042*mtt^2*mWW^7*s^2*t^5 + 53524*ep*mtt^2*mWW^7*s^2*t^5 + 299166*ep^2*mtt^2*mWW^7*s^2*t^5 + 653596*ep^3*mtt^2*mWW^7*s^2*t^5 + 477752*ep^4*mtt^2*mWW^7*s^2*t^5 - 1362*mtt*mWW^8*s^2*t^5 - 17170*ep*mtt*mWW^8*s^2*t^5 - 80542*ep^2*mtt*mWW^8*s^2*t^5 - 163686*ep^3*mtt*mWW^8*s^2*t^5 - 116976*ep^4*mtt*mWW^8*s^2*t^5 + 632*mWW^9*s^2*t^5 + 6560*ep*mWW^9*s^2*t^5 + 24652*ep^2*mWW^9*s^2*t^5 + 40024*ep^3*mWW^9*s^2*t^5 + 23712*ep^4*mWW^9*s^2*t^5 + 1120*mtt^7*mWW*s^3*t^5 + 11100*ep*mtt^7*mWW*s^3*t^5 + 37920*ep^2*mtt^7*mWW*s^3*t^5 + 51700*ep^3*mtt^7*mWW*s^3*t^5 + 23760*ep^4*mtt^7*mWW*s^3*t^5 + 5184*mtt^6*mWW^2*s^3*t^5 + 55742*ep*mtt^6*mWW^2*s^3*t^5 + 217692*ep^2*mtt^6*mWW^2*s^3*t^5 + 363342*ep^3*mtt^6*mWW^2*s^3*t^5 + 218360*ep^4*mtt^6*mWW^2*s^3*t^5 - 32658*mtt^5*mWW^3*s^3*t^5 - 387872*ep*mtt^5*mWW^3*s^3*t^5 - 1613354*ep^2*mtt^5*mWW^3*s^3*t^5 - 2746332*ep^3*mtt^5*mWW^3*s^3*t^5 - 1637160*ep^4*mtt^5*mWW^3*s^3*t^5 + 57436*mtt^4*mWW^4*s^3*t^5 + 728756*ep*mtt^4*mWW^4*s^3*t^5 + 3180336*ep^2*mtt^4*mWW^4*s^3*t^5 + 5591680*ep^3*mtt^4*mWW^4*s^3*t^5 + 3408872*ep^4*mtt^4*mWW^4*s^3*t^5 - 44228*mtt^3*mWW^5*s^3*t^5 - 589322*ep*mtt^3*mWW^5*s^3*t^5 - 2679886*ep^2*mtt^3*mWW^5*s^3*t^5 - 4891916*ep^3*mtt^3*mWW^5*s^3*t^5 - 3083776*ep^4*mtt^3*mWW^5*s^3*t^5 + 14104*mtt^2*mWW^6*s^3*t^5 + 198332*ep*mtt^2*mWW^6*s^3*t^5 + 956196*ep^2*mtt^2*mWW^6*s^3*t^5 + 1869808*ep^3*mtt^2*mWW^6*s^3*t^5 + 1259024*ep^4*mtt^2*mWW^6*s^3*t^5 - 922*mtt*mWW^7*s^3*t^5 - 16834*ep*mtt*mWW^7*s^3*t^5 - 102580*ep^2*mtt*mWW^7*s^3*t^5 - 253360*ep^3*mtt*mWW^7*s^3*t^5 - 204408*ep^4*mtt*mWW^7*s^3*t^5 - 36*mWW^8*s^3*t^5 + 98*ep*mWW^8*s^3*t^5 + 3676*ep^2*mWW^8*s^3*t^5 + 15078*ep^3*mWW^8*s^3*t^5 + 15328*ep^4*mWW^8*s^3*t^5 - 1240*mtt^6*mWW*s^4*t^5 - 14260*ep*mtt^6*mWW*s^4*t^5 - 57040*ep^2*mtt^6*mWW*s^4*t^5 - 92340*ep^3*mtt^6*mWW*s^4*t^5 - 51920*ep^4*mtt^6*mWW*s^4*t^5 - 8256*mtt^5*mWW^2*s^4*t^5 - 83158*ep*mtt^5*mWW^2*s^4*t^5 - 298908*ep^2*mtt^5*mWW^2*s^4*t^5 - 453398*ep^3*mtt^5*mWW^2*s^4*t^5 - 246600*ep^4*mtt^5*mWW^2*s^4*t^5 + 35054*mtt^4*mWW^3*s^4*t^5 + 414044*ep*mtt^4*mWW^3*s^4*t^5 + 1709422*ep^2*mtt^4*mWW^3*s^4*t^5 + 2869712*ep^3*mtt^4*mWW^3*s^4*t^5 + 1679080*ep^4*mtt^4*mWW^3*s^4*t^5 - 45766*mtt^3*mWW^4*s^4*t^5 - 583384*ep*mtt^3*mWW^4*s^4*t^5 - 2557218*ep^2*mtt^3*mWW^4*s^4*t^5 - 4487408*ep^3*mtt^3*mWW^4*s^4*t^5 - 2716904*ep^4*mtt^3*mWW^4*s^4*t^5 + 25566*mtt^2*mWW^5*s^4*t^5 + 337836*ep*mtt^2*mWW^5*s^4*t^5 + 1534790*ep^2*mtt^2*mWW^5*s^4*t^5 + 2797108*ep^3*mtt^2*mWW^5*s^4*t^5 + 1756232*ep^4*mtt^2*mWW^5*s^4*t^5 - 5330*mtt*mWW^6*s^4*t^5 - 71898*ep*mtt*mWW^6*s^4*t^5 - 339778*ep^2*mtt*mWW^6*s^4*t^5 - 659426*ep^3*mtt*mWW^6*s^4*t^5 - 442160*ep^4*mtt*mWW^6*s^4*t^5 - 28*mWW^7*s^4*t^5 + 1140*ep*mWW^7*s^4*t^5 + 11772*ep^2*mWW^7*s^4*t^5 + 34712*ep^3*mWW^7*s^4*t^5 + 29952*ep^4*mWW^7*s^4*t^5 + 432*mtt^5*mWW*s^5*t^5 + 6272*ep*mtt^5*mWW*s^5*t^5 + 29440*ep^2*mtt^5*mWW*s^5*t^5 + 53168*ep^3*mtt^5*mWW*s^5*t^5 + 32448*ep^4*mtt^5*mWW*s^5*t^5 + 5048*mtt^4*mWW^2*s^5*t^5 + 49256*ep*mtt^4*mWW^2*s^5*t^5 + 168392*ep^2*mtt^4*mWW^2*s^5*t^5 + 236816*ep^3*mtt^4*mWW^2*s^5*t^5 + 116688*ep^4*mtt^4*mWW^2*s^5*t^5 - 16234*mtt^3*mWW^3*s^5*t^5 - 192912*ep*mtt^3*mWW^3*s^5*t^5 - 797730*ep^2*mtt^3*mWW^3*s^5*t^5 - 1323068*ep^3*mtt^3*mWW^3*s^5*t^5 - 757456*ep^4*mtt^3*mWW^3*s^5*t^5 + 16494*mtt^2*mWW^4*s^5*t^5 + 211928*ep*mtt^2*mWW^4*s^5*t^5 + 936474*ep^2*mtt^2*mWW^4*s^5*t^5 + 1638816*ep^3*mtt^2*mWW^4*s^5*t^5 + 981824*ep^4*mtt^2*mWW^4*s^5*t^5 - 6638*mtt*mWW^5*s^5*t^5 - 86712*ep*mtt*mWW^5*s^5*t^5 - 392510*ep^2*mtt*mWW^5*s^5*t^5 - 709124*ep^3*mtt*mWW^5*s^5*t^5 - 439312*ep^4*mtt*mWW^5*s^5*t^5 + 898*mWW^6*s^5*t^5 + 11752*ep*mWW^6*s^5*t^5 + 53742*ep^2*mWW^6*s^5*t^5 + 99104*ep^3*mWW^6*s^5*t^5 + 62864*ep^4*mWW^6*s^5*t^5 + 88*mtt^4*mWW*s^6*t^5 + 64*ep*mtt^4*mWW*s^6*t^5 - 2800*ep^2*mtt^4*mWW*s^6*t^5 - 8104*ep^3*mtt^4*mWW*s^6*t^5 - 6048*ep^4*mtt^4*mWW*s^6*t^5 - 1412*mtt^3*mWW^2*s^6*t^5 - 13836*ep*mtt^3*mWW^2*s^6*t^5 - 46784*ep^2*mtt^3*mWW^2*s^6*t^5 - 62424*ep^3*mtt^3*mWW^2*s^6*t^5 - 27824*ep^4*mtt^3*mWW^2*s^6*t^5 + 3156*mtt^2*mWW^3*s^6*t^5 + 37628*ep*mtt^2*mWW^3*s^6*t^5 + 155508*ep^2*mtt^2*mWW^3*s^6*t^5 + 251620*ep^3*mtt^2*mWW^3*s^6*t^5 + 138096*ep^4*mtt^2*mWW^3*s^6*t^5 - 2428*mtt*mWW^4*s^6*t^5 - 31548*ep*mtt*mWW^4*s^6*t^5 - 141144*ep^2*mtt*mWW^4*s^6*t^5 - 246184*ep^3*mtt*mWW^4*s^6*t^5 - 145488*ep^4*mtt*mWW^4*s^6*t^5 + 596*mWW^5*s^6*t^5 + 7404*ep*mWW^5*s^6*t^5 + 32132*ep^2*mWW^5*s^6*t^5 + 55556*ep^3*mWW^5*s^6*t^5 + 32944*ep^4*mWW^5*s^6*t^5 - 64*mtt^3*mWW*s^7*t^5 - 516*ep*mtt^3*mWW*s^7*t^5 - 1376*ep^2*mtt^3*mWW*s^7*t^5 - 1484*ep^3*mtt^3*mWW*s^7*t^5 - 560*ep^4*mtt^3*mWW*s^7*t^5 + 160*mtt^2*mWW^2*s^7*t^5 + 1740*ep*mtt^2*mWW^2*s^7*t^5 + 6560*ep^2*mtt^2*mWW^2*s^7*t^5 + 9476*ep^3*mtt^2*mWW^2*s^7*t^5 + 4544*ep^4*mtt^2*mWW^2*s^7*t^5 - 128*mtt*mWW^3*s^7*t^5 - 1456*ep*mtt*mWW^3*s^7*t^5 - 5664*ep^2*mtt*mWW^3*s^7*t^5 - 7688*ep^3*mtt*mWW^3*s^7*t^5 - 3064*ep^4*mtt*mWW^3*s^7*t^5 + 32*mWW^4*s^7*t^5 + 344*ep*mWW^4*s^7*t^5 + 1280*ep^2*mWW^4*s^7*t^5 + 1728*ep^3*mWW^4*s^7*t^5 + 712*ep^4*mWW^4*s^7*t^5 - 48*mtt^10*t^6 - 536*ep*mtt^10*t^6 - 2104*ep^2*mtt^10*t^6 - 3392*ep^3*mtt^10*t^6 - 1920*ep^4*mtt^10*t^6 - 440*mtt^9*mWW*t^6 - 5116*ep*mtt^9*mWW*t^6 - 20884*ep^2*mtt^9*mWW*t^6 - 34984*ep^3*mtt^9*mWW*t^6 - 20576*ep^4*mtt^9*mWW*t^6 + 400*mtt^8*mWW^2*t^6 + 5600*ep*mtt^8*mWW^2*t^6 + 26196*ep^2*mtt^8*mWW^2*t^6 + 48500*ep^3*mtt^8*mWW^2*t^6 + 30864*ep^4*mtt^8*mWW^2*t^6 + 3780*mtt^7*mWW^3*t^6 + 39692*ep*mtt^7*mWW^3*t^6 + 147652*ep^2*mtt^7*mWW^3*t^6 + 228924*ep^3*mtt^7*mWW^3*t^6 + 125872*ep^4*mtt^7*mWW^3*t^6 - 8492*mtt^6*mWW^4*t^6 - 92600*ep*mtt^6*mWW^4*t^6 - 358908*ep^2*mtt^6*mWW^4*t^6 - 580968*ep^3*mtt^6*mWW^4*t^6 - 333792*ep^4*mtt^6*mWW^4*t^6 + 6256*mtt^5*mWW^5*t^6 + 70396*ep*mtt^5*mWW^5*t^6 + 282756*ep^2*mtt^5*mWW^5*t^6 + 476304*ep^3*mtt^5*mWW^5*t^6 + 284928*ep^4*mtt^5*mWW^5*t^6 - 1032*mtt^4*mWW^6*t^6 - 14064*ep*mtt^4*mWW^6*t^6 - 66804*ep^2*mtt^4*mWW^6*t^6 - 130204*ep^3*mtt^4*mWW^6*t^6 - 87856*ep^4*mtt^4*mWW^6*t^6 - 572*mtt^3*mWW^7*t^6 - 4620*ep*mtt^3*mWW^7*t^6 - 11444*ep^2*mtt^3*mWW^7*t^6 - 8228*ep^3*mtt^3*mWW^7*t^6 + 944*ep^4*mtt^3*mWW^7*t^6 + 148*mtt^2*mWW^8*t^6 + 1248*ep*mtt^2*mWW^8*t^6 + 3540*ep^2*mtt^2*mWW^8*t^6 + 4048*ep^3*mtt^2*mWW^8*t^6 + 1536*ep^4*mtt^2*mWW^8*t^6 + 144*mtt^9*s*t^6 + 1752*ep*mtt^9*s*t^6 + 7344*ep^2*mtt^9*s*t^6 + 12360*ep^3*mtt^9*s*t^6 + 7200*ep^4*mtt^9*s*t^6 + 1096*mtt^8*mWW*s*t^6 + 13948*ep*mtt^8*mWW*s*t^6 + 60892*ep^2*mtt^8*mWW*s*t^6 + 106752*ep^3*mtt^8*mWW*s*t^6 + 64832*ep^4*mtt^8*mWW*s*t^6 - 136*mtt^7*mWW^2*s*t^6 - 9694*ep*mtt^7*mWW^2*s*t^6 - 67150*ep^2*mtt^7*mWW^2*s*t^6 - 148196*ep^3*mtt^7*mWW^2*s*t^6 - 103984*ep^4*mtt^7*mWW^2*s*t^6 - 7848*mtt^6*mWW^3*s*t^6 - 76920*ep*mtt^6*mWW^3*s*t^6 - 263626*ep^2*mtt^6*mWW^3*s*t^6 - 371898*ep^3*mtt^6*mWW^3*s*t^6 - 183368*ep^4*mtt^6*mWW^3*s*t^6 + 8114*mtt^5*mWW^4*s*t^6 + 90158*ep*mtt^5*mWW^4*s*t^6 + 350946*ep^2*mtt^5*mWW^4*s*t^6 + 557846*ep^3*mtt^5*mWW^4*s*t^6 + 309176*ep^4*mtt^5*mWW^4*s*t^6 + 4450*mtt^4*mWW^5*s*t^6 + 41188*ep*mtt^4*mWW^5*s*t^6 + 134986*ep^2*mtt^4*mWW^5*s*t^6 + 190796*ep^3*mtt^4*mWW^5*s*t^6 + 100240*ep^4*mtt^4*mWW^5*s*t^6 - 8340*mtt^3*mWW^6*s*t^6 - 89994*ep*mtt^3*mWW^6*s*t^6 - 346178*ep^2*mtt^3*mWW^6*s*t^6 - 559344*ep^3*mtt^3*mWW^6*s*t^6 - 323104*ep^4*mtt^3*mWW^6*s*t^6 + 1884*mtt^2*mWW^7*s*t^6 + 25032*ep*mtt^2*mWW^7*s*t^6 + 114338*ep^2*mtt^2*mWW^7*s*t^6 + 211366*ep^3*mtt^2*mWW^7*s*t^6 + 135800*ep^4*mtt^2*mWW^7*s*t^6 + 858*mtt*mWW^8*s*t^6 + 6402*ep*mtt*mWW^8*s*t^6 + 13758*ep^2*mtt*mWW^8*s*t^6 + 6390*ep^3*mtt*mWW^8*s*t^6 - 4488*ep^4*mtt*mWW^8*s*t^6 - 222*mWW^9*s*t^6 - 1872*ep*mWW^9*s*t^6 - 5310*ep^2*mWW^9*s*t^6 - 6072*ep^3*mWW^9*s*t^6 - 2304*ep^4*mWW^9*s*t^6 - 720*ep*mtt^8*s^2*t^6 - 5160*ep^2*mtt^8*s^2*t^6 - 10920*ep^3*mtt^8*s^2*t^6 - 7200*ep^4*mtt^8*s^2*t^6 + 160*mtt^7*mWW*s^2*t^6 - 3604*ep*mtt^7*mWW*s^2*t^6 - 32736*ep^2*mtt^7*mWW*s^2*t^6 - 76700*ep^3*mtt^7*mWW*s^2*t^6 - 54640*ep^4*mtt^7*mWW*s^2*t^6 - 3408*mtt^6*mWW^2*s^2*t^6 - 20768*ep*mtt^6*mWW^2*s^2*t^6 - 19866*ep^2*mtt^6*mWW^2*s^2*t^6 + 51442*ep^3*mtt^6*mWW^2*s^2*t^6 + 70160*ep^4*mtt^6*mWW^2*s^2*t^6 + 1678*mtt^5*mWW^3*s^2*t^6 + 9460*ep*mtt^5*mWW^3*s^2*t^6 - 3328*ep^2*mtt^5*mWW^3*s^2*t^6 - 77590*ep^3*mtt^5*mWW^3*s^2*t^6 - 87648*ep^4*mtt^5*mWW^3*s^2*t^6 + 17914*mtt^4*mWW^4*s^2*t^6 + 190724*ep*mtt^4*mWW^4*s^2*t^6 + 728110*ep^2*mtt^4*mWW^4*s^2*t^6 + 1179260*ep^3*mtt^4*mWW^4*s^2*t^6 + 686624*ep^4*mtt^4*mWW^4*s^2*t^6 - 31652*mtt^3*mWW^5*s^2*t^6 - 348328*ep*mtt^3*mWW^5*s^2*t^6 - 1357844*ep^2*mtt^3*mWW^5*s^2*t^6 - 2203208*ep^3*mtt^3*mWW^5*s^2*t^6 - 1268336*ep^4*mtt^3*mWW^5*s^2*t^6 + 18452*mtt^2*mWW^6*s^2*t^6 + 213484*ep*mtt^2*mWW^6*s^2*t^6 + 868358*ep^2*mtt^2*mWW^6*s^2*t^6 + 1454394*ep^3*mtt^2*mWW^6*s^2*t^6 + 857424*ep^4*mtt^2*mWW^6*s^2*t^6 - 2666*mtt*mWW^7*s^2*t^6 - 36584*ep*mtt*mWW^7*s^2*t^6 - 169356*ep^2*mtt*mWW^7*s^2*t^6 - 312646*ep^3*mtt*mWW^7*s^2*t^6 - 198976*ep^4*mtt*mWW^7*s^2*t^6 - 478*mWW^8*s^2*t^6 - 3664*ep*mWW^8*s^2*t^6 - 8178*ep^2*mWW^8*s^2*t^6 - 4032*ep^3*mWW^8*s^2*t^6 + 2592*ep^4*mWW^8*s^2*t^6 - 480*mtt^7*s^3*t^6 - 3920*ep*mtt^7*s^3*t^6 - 10720*ep^2*mtt^7*s^3*t^6 - 12080*ep^3*mtt^7*s^3*t^6 - 4800*ep^4*mtt^7*s^3*t^6 - 2800*mtt^6*mWW*s^3*t^6 - 22860*ep*mtt^6*mWW*s^3*t^6 - 60912*ep^2*mtt^6*mWW*s^3*t^6 - 61948*ep^3*mtt^6*mWW*s^3*t^6 - 18600*ep^4*mtt^6*mWW*s^3*t^6 + 7808*mtt^5*mWW^2*s^3*t^6 + 74074*ep*mtt^5*mWW^2*s^3*t^6 + 242414*ep^2*mtt^5*mWW^2*s^3*t^6 + 321616*ep^3*mtt^5*mWW^2*s^3*t^6 + 146680*ep^4*mtt^5*mWW^2*s^3*t^6 + 5148*mtt^4*mWW^3*s^3*t^6 + 49230*ep*mtt^4*mWW^3*s^3*t^6 + 173242*ep^2*mtt^4*mWW^3*s^3*t^6 + 277072*ep^3*mtt^4*mWW^3*s^3*t^6 + 166944*ep^4*mtt^4*mWW^3*s^3*t^6 - 29514*mtt^3*mWW^4*s^3*t^6 - 318020*ep*mtt^3*mWW^4*s^3*t^6 - 1214420*ep^2*mtt^3*mWW^4*s^3*t^6 - 1930646*ep^3*mtt^3*mWW^4*s^3*t^6 - 1088384*ep^4*mtt^3*mWW^4*s^3*t^6 + 30478*mtt^2*mWW^5*s^3*t^6 + 345500*ep*mtt^2*mWW^5*s^3*t^6 + 1377044*ep^2*mtt^2*mWW^5*s^3*t^6 + 2249066*ep^3*mtt^2*mWW^5*s^3*t^6 + 1287832*ep^4*mtt^2*mWW^5*s^3*t^6 - 11886*mtt*mWW^6*s^3*t^6 - 139470*ep*mtt*mWW^6*s^3*t^6 - 573514*ep^2*mtt*mWW^6*s^3*t^6 - 960074*ep^3*mtt*mWW^6*s^3*t^6 - 560728*ep^4*mtt*mWW^6*s^3*t^6 + 1246*mWW^7*s^3*t^6 + 15466*ep*mWW^7*s^3*t^6 + 66866*ep^2*mWW^7*s^3*t^6 + 116994*ep^3*mWW^7*s^3*t^6 + 71056*ep^4*mWW^7*s^3*t^6 + 720*mtt^6*s^4*t^6 + 6600*ep*mtt^6*s^4*t^6 + 21240*ep^2*mtt^6*s^4*t^6 + 29040*ep^3*mtt^6*s^4*t^6 + 14400*ep^4*mtt^6*s^4*t^6 + 3080*mtt^5*mWW*s^4*t^6 + 27544*ep*mtt^5*mWW*s^4*t^6 + 84012*ep^2*mtt^5*mWW*s^4*t^6 + 104204*ep^3*mtt^5*mWW*s^4*t^6 + 44440*ep^4*mtt^5*mWW*s^4*t^6 - 7616*mtt^4*mWW^2*s^4*t^6 - 84812*ep*mtt^4*mWW^2*s^4*t^6 - 329922*ep^2*mtt^4*mWW^2*s^4*t^6 - 519090*ep^3*mtt^4*mWW^2*s^4*t^6 - 283656*ep^4*mtt^4*mWW^2*s^4*t^6 - 2118*mtt^3*mWW^3*s^4*t^6 - 7324*ep*mtt^3*mWW^3*s^4*t^6 + 27144*ep^2*mtt^3*mWW^3*s^4*t^6 + 105454*ep^3*mtt^3*mWW^3*s^4*t^6 + 83280*ep^4*mtt^3*mWW^3*s^4*t^6 + 13490*mtt^2*mWW^4*s^4*t^6 + 144432*ep*mtt^2*mWW^4*s^4*t^6 + 543828*ep^2*mtt^2*mWW^4*s^4*t^6 + 841682*ep^3*mtt^2*mWW^4*s^4*t^6 + 457440*ep^4*mtt^2*mWW^4*s^4*t^6 - 9882*mtt*mWW^5*s^4*t^6 - 112940*ep*mtt*mWW^5*s^4*t^6 - 452836*ep^2*mtt*mWW^5*s^4*t^6 - 736794*ep^3*mtt*mWW^5*s^4*t^6 - 417064*ep^4*mtt*mWW^5*s^4*t^6 + 2326*mWW^6*s^4*t^6 + 26340*ep*mWW^6*s^4*t^6 + 105014*ep^2*mWW^6*s^4*t^6 + 171024*ep^3*mWW^6*s^4*t^6 + 97320*ep^4*mWW^6*s^4*t^6 - 432*mtt^5*s^5*t^6 - 4104*ep*mtt^5*s^5*t^6 - 13776*ep^2*mtt^5*s^5*t^6 - 19608*ep^3*mtt^5*s^5*t^6 - 10080*ep^4*mtt^5*s^5*t^6 - 1240*mtt^4*mWW*s^5*t^6 - 11216*ep*mtt^4*mWW*s^5*t^6 - 34020*ep^2*mtt^4*mWW*s^5*t^6 - 40540*ep^3*mtt^4*mWW*s^5*t^6 - 15704*ep^4*mtt^4*mWW*s^5*t^6 + 3720*mtt^3*mWW^2*s^5*t^6 + 45440*ep*mtt^3*mWW^2*s^5*t^6 + 191264*ep^2*mtt^3*mWW^2*s^5*t^6 + 318648*ep^3*mtt^3*mWW^2*s^5*t^6 + 181944*ep^4*mtt^3*mWW^2*s^5*t^6 - 1360*mtt^2*mWW^3*s^5*t^6 - 24258*ep*mtt^2*mWW^3*s^5*t^6 - 128676*ep^2*mtt^2*mWW^3*s^5*t^6 - 248146*ep^3*mtt^2*mWW^3*s^5*t^6 - 157728*ep^4*mtt^2*mWW^3*s^5*t^6 - 1320*mtt*mWW^4*s^5*t^6 - 12392*ep*mtt*mWW^4*s^5*t^6 - 38992*ep^2*mtt*mWW^4*s^5*t^6 - 47704*ep^3*mtt*mWW^4*s^5*t^6 - 18800*ep^4*mtt*mWW^4*s^5*t^6 + 632*mWW^5*s^5*t^6 + 6578*ep*mWW^5*s^5*t^6 + 24040*ep^2*mWW^5*s^5*t^6 + 36118*ep^3*mWW^5*s^5*t^6 + 19056*ep^4*mWW^5*s^5*t^6 + 96*mtt^4*s^6*t^6 + 928*ep*mtt^4*s^6*t^6 + 3176*ep^2*mtt^4*s^6*t^6 + 4600*ep^3*mtt^4*s^6*t^6 + 2400*ep^4*mtt^4*s^6*t^6 + 144*mtt^3*mWW*s^6*t^6 + 1384*ep*mtt^3*mWW*s^6*t^6 + 4168*ep^2*mtt^3*mWW*s^6*t^6 + 4136*ep^3*mtt^3*mWW*s^6*t^6 + 728*ep^4*mtt^3*mWW*s^6*t^6 - 768*mtt^2*mWW^2*s^6*t^6 - 9936*ep*mtt^2*mWW^2*s^6*t^6 - 43560*ep^2*mtt^2*mWW^2*s^6*t^6 - 74024*ep^3*mtt^2*mWW^2*s^6*t^6 - 42584*ep^4*mtt^2*mWW^2*s^6*t^6 + 720*mtt*mWW^3*s^6*t^6 + 10136*ep*mtt*mWW^3*s^6*t^6 + 47696*ep^2*mtt*mWW^3*s^6*t^6 + 86368*ep^3*mtt*mWW^3*s^6*t^6 + 52744*ep^4*mtt*mWW^3*s^6*t^6 - 192*mWW^4*s^6*t^6 - 2416*ep*mWW^4*s^6*t^6 - 10568*ep^2*mWW^4*s^6*t^6 - 18392*ep^3*mWW^4*s^6*t^6 - 10984*ep^4*mWW^4*s^6*t^6 - 80*ep*mtt^2*mWW*s^7*t^6 - 520*ep^2*mtt^2*mWW*s^7*t^6 - 920*ep^3*mtt^2*mWW*s^7*t^6 - 480*ep^4*mtt^2*mWW*s^7*t^6 + 96*ep*mtt*mWW^2*s^7*t^6 + 624*ep^2*mtt*mWW^2*s^7*t^6 + 1104*ep^3*mtt*mWW^2*s^7*t^6 + 576*ep^4*mtt*mWW^2*s^7*t^6 - 16*ep*mWW^3*s^7*t^6 - 104*ep^2*mWW^3*s^7*t^6 - 184*ep^3*mWW^3*s^7*t^6 - 96*ep^4*mWW^3*s^7*t^6 + 208*mtt^9*t^7 + 2240*ep*mtt^9*t^7 + 8500*ep^2*mtt^9*t^7 + 13308*ep^3*mtt^9*t^7 + 7344*ep^4*mtt^9*t^7 + 280*mtt^8*mWW*t^7 + 3130*ep*mtt^8*mWW*t^7 + 12296*ep^2*mtt^8*mWW*t^7 + 19838*ep^3*mtt^8*mWW*t^7 + 11256*ep^4*mtt^8*mWW*t^7 - 2116*mtt^7*mWW^2*t^7 - 23254*ep*mtt^7*mWW^2*t^7 - 90020*ep^2*mtt^7*mWW^2*t^7 - 143626*ep^3*mtt^7*mWW^2*t^7 - 80744*ep^4*mtt^7*mWW^2*t^7 + 1404*mtt^6*mWW^3*t^7 + 15952*ep*mtt^6*mWW^3*t^7 + 63716*ep^2*mtt^6*mWW^3*t^7 + 104576*ep^3*mtt^6*mWW^3*t^7 + 60352*ep^4*mtt^6*mWW^3*t^7 + 2664*mtt^5*mWW^4*t^7 + 27764*ep*mtt^5*mWW^4*t^7 + 102156*ep^2*mtt^5*mWW^4*t^7 + 155960*ep^3*mtt^5*mWW^4*t^7 + 84256*ep^4*mtt^5*mWW^4*t^7 - 3824*mtt^4*mWW^5*t^7 - 40454*ep*mtt^4*mWW^5*t^7 - 151504*ep^2*mtt^4*mWW^5*t^7 - 236114*ep^3*mtt^4*mWW^5*t^7 - 130504*ep^4*mtt^4*mWW^5*t^7 + 1484*mtt^3*mWW^6*t^7 + 15618*ep*mtt^3*mWW^6*t^7 + 58500*ep^2*mtt^3*mWW^6*t^7 + 91990*ep^3*mtt^3*mWW^6*t^7 + 51608*ep^4*mtt^3*mWW^6*t^7 - 100*mtt^2*mWW^7*t^7 - 996*ep*mtt^2*mWW^7*t^7 - 3644*ep^2*mtt^2*mWW^7*t^7 - 5932*ep^3*mtt^2*mWW^7*t^7 - 3568*ep^4*mtt^2*mWW^7*t^7 - 528*mtt^8*s*t^7 - 6200*ep*mtt^8*s*t^7 - 25216*ep^2*mtt^8*s*t^7 - 41336*ep^3*mtt^8*s*t^7 - 23520*ep^4*mtt^8*s*t^7 - 696*mtt^7*mWW*s*t^7 - 7490*ep*mtt^7*mWW*s*t^7 - 28562*ep^2*mtt^7*mWW*s*t^7 - 45340*ep^3*mtt^7*mWW*s*t^7 - 25552*ep^4*mtt^7*mWW*s*t^7 + 3264*mtt^6*mWW^2*s*t^7 + 41157*ep*mtt^6*mWW^2*s*t^7 + 176904*ep^2*mtt^6*mWW^2*s*t^7 + 302623*ep^3*mtt^6*mWW^2*s*t^7 + 178492*ep^4*mtt^6*mWW^2*s*t^7 + 534*mtt^5*mWW^3*s*t^7 - 7515*ep*mtt^5*mWW^3*s*t^7 - 74438*ep^2*mtt^5*mWW^3*s*t^7 - 173705*ep^3*mtt^5*mWW^3*s*t^7 - 121476*ep^4*mtt^5*mWW^3*s*t^7 - 4530*mtt^4*mWW^4*s*t^7 - 38296*ep*mtt^4*mWW^4*s*t^7 - 107938*ep^2*mtt^4*mWW^4*s*t^7 - 119564*ep^3*mtt^4*mWW^4*s*t^7 - 42512*ep^4*mtt^4*mWW^4*s*t^7 - 876*mtt^3*mWW^5*s*t^7 - 10536*ep*mtt^3*mWW^5*s*t^7 - 46098*ep^2*mtt^3*mWW^5*s*t^7 - 86050*ep^3*mtt^3*mWW^5*s*t^7 - 56680*ep^4*mtt^3*mWW^5*s*t^7 + 4908*mtt^2*mWW^6*s*t^7 + 50069*ep*mtt^2*mWW^6*s*t^7 + 182592*ep^2*mtt^2*mWW^6*s*t^7 + 282787*ep^3*mtt^2*mWW^6*s*t^7 + 157644*ep^4*mtt^2*mWW^6*s*t^7 - 2226*mtt*mWW^7*s*t^7 - 22683*ep*mtt*mWW^7*s*t^7 - 82710*ep^2*mtt*mWW^7*s*t^7 - 128313*ep^3*mtt*mWW^7*s*t^7 - 71748*ep^4*mtt*mWW^7*s*t^7 + 150*mWW^8*s*t^7 + 1494*ep*mWW^8*s*t^7 + 5466*ep^2*mWW^8*s*t^7 + 8898*ep^3*mWW^8*s*t^7 + 5352*ep^4*mWW^8*s*t^7 - 96*mtt^7*s^2*t^7 + 1304*ep*mtt^7*s^2*t^7 + 12660*ep^2*mtt^7*s^2*t^7 + 28372*ep^3*mtt^7*s^2*t^7 + 18960*ep^4*mtt^7*s^2*t^7 + 640*mtt^6*mWW*s^2*t^7 + 7186*ep*mtt^6*mWW*s^2*t^7 + 28674*ep^2*mtt^6*mWW*s^2*t^7 + 47716*ep^3*mtt^6*mWW*s^2*t^7 + 28144*ep^4*mtt^6*mWW*s^2*t^7 + 2768*mtt^5*mWW^2*s^2*t^7 + 12854*ep*mtt^5*mWW^2*s^2*t^7 - 9488*ep^2*mtt^5*mWW^2*s^2*t^7 - 85678*ep^3*mtt^5*mWW^2*s^2*t^7 - 78056*ep^4*mtt^5*mWW^2*s^2*t^7 - 9508*mtt^4*mWW^3*s^2*t^7 - 77938*ep*mtt^4*mWW^3*s^2*t^7 - 210118*ep^2*mtt^4*mWW^3*s^2*t^7 - 221440*ep^3*mtt^4*mWW^3*s^2*t^7 - 74016*ep^4*mtt^4*mWW^3*s^2*t^7 + 5440*mtt^3*mWW^4*s^2*t^7 + 49356*ep*mtt^3*mWW^4*s^2*t^7 + 151480*ep^2*mtt^3*mWW^4*s^2*t^7 + 184004*ep^3*mtt^3*mWW^4*s^2*t^7 + 74160*ep^4*mtt^3*mWW^4*s^2*t^7 + 5464*mtt^2*mWW^5*s^2*t^7 + 55830*ep*mtt^2*mWW^5*s^2*t^7 + 205122*ep^2*mtt^2*mWW^5*s^2*t^7 + 321936*ep^3*mtt^2*mWW^5*s^2*t^7 + 182048*ep^4*mtt^2*mWW^5*s^2*t^7 - 6224*mtt*mWW^6*s^2*t^7 - 64490*ep*mtt*mWW^6*s^2*t^7 - 237436*ep^2*mtt*mWW^6*s^2*t^7 - 366634*ep^3*mtt*mWW^6*s^2*t^7 - 201816*ep^4*mtt*mWW^6*s^2*t^7 + 1516*mWW^7*s^2*t^7 + 15898*ep*mWW^7*s^2*t^7 + 59106*ep^2*mWW^7*s^2*t^7 + 91724*ep^3*mWW^7*s^2*t^7 + 50576*ep^4*mWW^7*s^2*t^7 + 1504*mtt^6*s^3*t^7 + 11984*ep*mtt^6*s^3*t^7 + 31520*ep^2*mtt^6*s^3*t^7 + 33712*ep^3*mtt^6*s^3*t^7 + 12480*ep^4*mtt^6*s^3*t^7 - 864*mtt^5*mWW*s^3*t^7 - 11618*ep*mtt^5*mWW*s^3*t^7 - 52822*ep^2*mtt^5*mWW*s^3*t^7 - 94736*ep^3*mtt^5*mWW*s^3*t^7 - 58200*ep^4*mtt^5*mWW*s^3*t^7 - 7864*mtt^4*mWW^2*s^3*t^7 - 65111*ep*mtt^4*mWW^2*s^3*t^7 - 178824*ep^2*mtt^4*mWW^2*s^3*t^7 - 195325*ep^3*mtt^4*mWW^2*s^3*t^7 - 70268*ep^4*mtt^4*mWW^2*s^3*t^7 + 13694*mtt^3*mWW^3*s^3*t^7 + 133695*ep*mtt^3*mWW^3*s^3*t^7 + 458256*ep^2*mtt^3*mWW^3*s^3*t^7 + 651047*ep^3*mtt^3*mWW^3*s^3*t^7 + 327156*ep^4*mtt^3*mWW^3*s^3*t^7 - 6666*mtt^2*mWW^4*s^3*t^7 - 73515*ep*mtt^2*mWW^4*s^3*t^7 - 283978*ep^2*mtt^2*mWW^4*s^3*t^7 - 443157*ep^3*mtt^2*mWW^4*s^3*t^7 - 240188*ep^4*mtt^2*mWW^4*s^3*t^7 - 998*mtt*mWW^5*s^3*t^7 - 7457*ep*mtt*mWW^5*s^3*t^7 - 16894*ep^2*mtt*mWW^5*s^3*t^7 - 15367*ep^3*mtt*mWW^5*s^3*t^7 - 5052*ep^4*mtt*mWW^5*s^3*t^7 + 1194*mWW^6*s^3*t^7 + 12022*ep*mWW^6*s^3*t^7 + 42742*ep^2*mWW^6*s^3*t^7 + 63826*ep^3*mWW^6*s^3*t^7 + 34072*ep^4*mWW^6*s^3*t^7 - 1776*mtt^5*s^4*t^7 - 15376*ep*mtt^5*s^4*t^7 - 45860*ep^2*mtt^5*s^4*t^7 - 57628*ep^3*mtt^5*s^4*t^7 - 26160*ep^4*mtt^5*s^4*t^7 + 1512*mtt^4*mWW*s^4*t^7 + 19724*ep*mtt^4*mWW*s^4*t^7 + 87698*ep^2*mtt^4*mWW*s^4*t^7 + 153730*ep^3*mtt^4*mWW*s^4*t^7 + 92296*ep^4*mtt^4*mWW*s^4*t^7 + 4692*mtt^3*mWW^2*s^4*t^7 + 39814*ep*mtt^3*mWW^2*s^4*t^7 + 113032*ep^2*mtt^3*mWW^2*s^4*t^7 + 128518*ep^3*mtt^3*mWW^2*s^4*t^7 + 48808*ep^4*mtt^3*mWW^2*s^4*t^7 - 7476*mtt^2*mWW^3*s^4*t^7 - 78974*ep*mtt^2*mWW^3*s^4*t^7 - 294660*ep^2*mtt^2*mWW^3*s^4*t^7 - 451046*ep^3*mtt^2*mWW^3*s^4*t^7 - 242056*ep^4*mtt^2*mWW^3*s^4*t^7 + 3708*mtt*mWW^4*s^4*t^7 + 42490*ep*mtt*mWW^4*s^4*t^7 + 171108*ep^2*mtt*mWW^4*s^4*t^7 + 277942*ep^3*mtt*mWW^4*s^4*t^7 + 156488*ep^4*mtt*mWW^4*s^4*t^7 - 660*mWW^5*s^4*t^7 - 7646*ep*mWW^5*s^4*t^7 - 31014*ep^2*mWW^5*s^4*t^7 - 50620*ep^3*mWW^5*s^4*t^7 - 28608*ep^4*mWW^5*s^4*t^7 + 816*mtt^4*s^5*t^7 + 7144*ep*mtt^4*s^5*t^7 + 21600*ep^2*mtt^4*s^5*t^7 + 27464*ep^3*mtt^4*s^5*t^7 + 12576*ep^4*mtt^4*s^5*t^7 - 1192*mtt^3*mWW*s^5*t^7 - 14668*ep*mtt^3*mWW*s^5*t^7 - 62592*ep^2*mtt^3*mWW*s^5*t^7 - 106444*ep^3*mtt^3*mWW*s^5*t^7 - 62344*ep^4*mtt^3*mWW*s^5*t^7 - 488*mtt^2*mWW^2*s^5*t^7 - 2044*ep*mtt^2*mWW^2*s^5*t^7 + 3768*ep^2*mtt^2*mWW^2*s^5*t^7 + 20316*ep^3*mtt^2*mWW^2*s^5*t^7 + 17656*ep^4*mtt^2*mWW^2*s^5*t^7 + 1288*mtt*mWW^3*s^5*t^7 + 14040*ep*mtt*mWW^3*s^5*t^7 + 54072*ep^2*mtt*mWW^3*s^5*t^7 + 85072*ep^3*mtt*mWW^3*s^5*t^7 + 46752*ep^4*mtt*mWW^3*s^5*t^7 - 424*mWW^4*s^5*t^7 - 4456*ep*mWW^4*s^5*t^7 - 16608*ep^2*mWW^4*s^5*t^7 - 25592*ep^3*mWW^4*s^5*t^7 - 13904*ep^4*mWW^4*s^5*t^7 - 128*mtt^3*s^6*t^7 - 1096*ep*mtt^3*s^6*t^7 - 3204*ep^2*mtt^3*s^6*t^7 - 3892*ep^3*mtt^3*s^6*t^7 - 1680*ep^4*mtt^3*s^6*t^7 + 320*mtt^2*mWW*s^6*t^7 + 3736*ep*mtt^2*mWW*s^6*t^7 + 15308*ep^2*mtt^2*mWW*s^6*t^7 + 25236*ep^3*mtt^2*mWW*s^6*t^7 + 14400*ep^4*mtt^2*mWW*s^6*t^7 - 256*mtt*mWW^2*s^6*t^7 - 3416*ep*mtt*mWW^2*s^6*t^7 - 15372*ep^2*mtt*mWW^2*s^6*t^7 - 26828*ep^3*mtt*mWW^2*s^6*t^7 - 15888*ep^4*mtt*mWW^2*s^6*t^7 + 64*mWW^3*s^6*t^7 + 776*ep*mWW^3*s^6*t^7 + 3268*ep^2*mWW^3*s^6*t^7 + 5484*ep^3*mWW^3*s^6*t^7 + 3168*ep^4*mWW^3*s^6*t^7 - 336*mtt^8*t^8 - 3480*ep*mtt^8*t^8 - 12720*ep^2*mtt^8*t^8 - 19296*ep^3*mtt^8*t^8 - 10368*ep^4*mtt^8*t^8 + 544*mtt^7*mWW*t^8 + 5630*ep*mtt^7*mWW*t^8 + 20588*ep^2*mtt^7*mWW*t^8 + 31310*ep^3*mtt^7*mWW*t^8 + 16888*ep^4*mtt^7*mWW*t^8 + 960*mtt^6*mWW^2*t^8 + 9930*ep*mtt^6*mWW^2*t^8 + 36172*ep^2*mtt^6*mWW^2*t^8 + 54506*ep^3*mtt^6*mWW^2*t^8 + 29032*ep^4*mtt^6*mWW^2*t^8 - 2560*mtt^5*mWW^3*t^8 - 26420*ep*mtt^5*mWW^3*t^8 - 96168*ep^2*mtt^5*mWW^3*t^8 - 145204*ep^3*mtt^5*mWW^3*t^8 - 77648*ep^4*mtt^5*mWW^3*t^8 + 1520*mtt^4*mWW^4*t^8 + 15580*ep*mtt^4*mWW^4*t^8 + 56392*ep^2*mtt^4*mWW^4*t^8 + 84916*ep^3*mtt^4*mWW^4*t^8 + 45392*ep^4*mtt^4*mWW^4*t^8 + 96*mtt^3*mWW^5*t^8 + 1110*ep*mtt^3*mWW^5*t^8 + 4412*ep^2*mtt^3*mWW^5*t^8 + 6982*ep^3*mtt^3*mWW^5*t^8 + 3800*ep^4*mtt^3*mWW^5*t^8 - 224*mtt^2*mWW^6*t^8 - 2350*ep*mtt^2*mWW^6*t^8 - 8676*ep^2*mtt^2*mWW^6*t^8 - 13214*ep^3*mtt^2*mWW^6*t^8 - 7096*ep^4*mtt^2*mWW^6*t^8 + 688*mtt^7*s*t^8 + 7728*ep*mtt^7*s*t^8 + 30276*ep^2*mtt^7*s*t^8 + 48172*ep^3*mtt^7*s*t^8 + 26736*ep^4*mtt^7*s*t^8 - 664*mtt^6*mWW*s*t^8 - 8954*ep*mtt^6*mWW*s*t^8 - 39776*ep^2*mtt^6*mWW*s*t^8 - 68282*ep^3*mtt^6*mWW*s*t^8 - 39784*ep^4*mtt^6*mWW*s*t^8 - 1664*mtt^5*mWW^2*s*t^8 - 15629*ep*mtt^5*mWW^2*s*t^8 - 51594*ep^2*mtt^5*mWW^2*s*t^8 - 71789*ep^3*mtt^5*mWW^2*s*t^8 - 35924*ep^4*mtt^5*mWW^2*s*t^8 + 1232*mtt^4*mWW^3*s*t^8 + 15141*ep*mtt^4*mWW^3*s*t^8 + 63318*ep^2*mtt^4*mWW^3*s*t^8 + 104741*ep^3*mtt^4*mWW^3*s*t^8 + 59508*ep^4*mtt^4*mWW^3*s*t^8 + 2272*mtt^3*mWW^4*s*t^8 + 18446*ep*mtt^3*mWW^4*s*t^8 + 50216*ep^2*mtt^3*mWW^4*s*t^8 + 56930*ep^3*mtt^3*mWW^4*s*t^8 + 23176*ep^4*mtt^3*mWW^4*s*t^8 - 2056*mtt^2*mWW^5*s*t^8 - 17872*ep*mtt^2*mWW^5*s*t^8 - 53772*ep^2*mtt^2*mWW^5*s*t^8 - 68728*ep^3*mtt^2*mWW^5*s*t^8 - 32032*ep^4*mtt^2*mWW^5*s*t^8 - 144*mtt*mWW^6*s*t^8 - 2385*ep*mtt*mWW^6*s*t^8 - 11682*ep^2*mtt*mWW^6*s*t^8 - 20865*ep^3*mtt*mWW^6*s*t^8 - 12324*ep^4*mtt*mWW^6*s*t^8 + 336*mWW^7*s*t^8 + 3525*ep*mWW^7*s*t^8 + 13014*ep^2*mWW^7*s*t^8 + 19821*ep^3*mWW^7*s*t^8 + 10644*ep^4*mWW^7*s*t^8 + 272*mtt^6*s^2*t^8 + 240*ep*mtt^6*s^2*t^8 - 7860*ep^2*mtt^6*s^2*t^8 - 21748*ep^3*mtt^6*s^2*t^8 - 15504*ep^4*mtt^6*s^2*t^8 - 1712*mtt^5*mWW*s^2*t^8 - 11990*ep*mtt^5*mWW*s^2*t^8 - 24450*ep^2*mtt^5*mWW*s^2*t^8 - 15564*ep^3*mtt^5*mWW*s^2*t^8 - 144*ep^4*mtt^5*mWW*s^2*t^8 + 1536*mtt^4*mWW^2*s^2*t^8 + 15388*ep*mtt^4*mWW^2*s^2*t^8 + 54858*ep^2*mtt^4*mWW^2*s^2*t^8 + 82754*ep^3*mtt^4*mWW^2*s^2*t^8 + 44904*ep^4*mtt^4*mWW^2*s^2*t^8 + 3376*mtt^3*mWW^3*s^2*t^8 + 27796*ep*mtt^3*mWW^3*s^2*t^8 + 76676*ep^2*mtt^3*mWW^3*s^2*t^8 + 86504*ep^3*mtt^3*mWW^3*s^2*t^8 + 33888*ep^4*mtt^3*mWW^3*s^2*t^8 - 6304*mtt^2*mWW^4*s^2*t^8 - 59416*ep*mtt^2*mWW^4*s^2*t^8 - 196776*ep^2*mtt^2*mWW^4*s^2*t^8 - 274176*ep^3*mtt^2*mWW^4*s^2*t^8 - 137088*ep^4*mtt^2*mWW^4*s^2*t^8 + 3264*mtt*mWW^5*s^2*t^8 + 32402*ep*mtt*mWW^5*s^2*t^8 + 113502*ep^2*mtt*mWW^5*s^2*t^8 + 166132*ep^3*mtt*mWW^5*s^2*t^8 + 86640*ep^4*mtt*mWW^5*s^2*t^8 - 432*mWW^6*s^2*t^8 - 4420*ep*mWW^6*s^2*t^8 - 15950*ep^2*mWW^6*s^2*t^8 - 23902*ep^3*mWW^6*s^2*t^8 - 12696*ep^4*mWW^6*s^2*t^8 - 1584*mtt^5*s^3*t^8 - 12128*ep*mtt^5*s^3*t^8 - 29756*ep^2*mtt^5*s^3*t^8 - 28548*ep^3*mtt^5*s^3*t^8 - 8784*ep^4*mtt^5*s^3*t^8 + 4040*mtt^4*mWW*s^3*t^8 + 36370*ep*mtt^4*mWW*s^3*t^8 + 114644*ep^2*mtt^4*mWW*s^3*t^8 + 153614*ep^3*mtt^4*mWW*s^3*t^8 + 74792*ep^4*mtt^4*mWW*s^3*t^8 - 2320*mtt^3*mWW^2*s^3*t^8 - 27353*ep*mtt^3*mWW^2*s^3*t^8 - 112370*ep^2*mtt^3*mWW^2*s^3*t^8 - 186089*ep^3*mtt^3*mWW^2*s^3*t^8 - 106948*ep^4*mtt^3*mWW^2*s^3*t^8 - 2120*mtt^2*mWW^3*s^3*t^8 - 15669*ep*mtt^2*mWW^3*s^3*t^8 - 34686*ep^2*mtt^2*mWW^3*s^3*t^8 - 25289*ep^3*mtt^2*mWW^3*s^3*t^8 - 1956*ep^4*mtt^2*mWW^3*s^3*t^8 + 2960*mtt*mWW^4*s^3*t^8 + 28557*ep*mtt*mWW^4*s^3*t^8 + 96686*ep^2*mtt*mWW^4*s^3*t^8 + 137129*ep^3*mtt*mWW^4*s^3*t^8 + 69508*ep^4*mtt*mWW^4*s^3*t^8 - 976*mWW^5*s^3*t^8 - 9777*ep*mWW^5*s^3*t^8 - 34518*ep^2*mWW^5*s^3*t^8 - 50817*ep^3*mWW^5*s^3*t^8 - 26612*ep^4*mWW^5*s^3*t^8 + 1280*mtt^4*s^4*t^8 + 9864*ep*mtt^4*s^4*t^8 + 24468*ep^2*mtt^4*s^4*t^8 + 23852*ep^3*mtt^4*s^4*t^8 + 7536*ep^4*mtt^4*s^4*t^8 - 3008*mtt^3*mWW*s^4*t^8 - 28912*ep*mtt^3*mWW*s^4*t^8 - 98430*ep^2*mtt^3*mWW*s^4*t^8 - 141222*ep^3*mtt^3*mWW*s^4*t^8 - 72728*ep^4*mtt^3*mWW*s^4*t^8 + 2128*mtt^2*mWW^2*s^4*t^8 + 25040*ep*mtt^2*mWW^2*s^4*t^8 + 102654*ep^2*mtt^2*mWW^2*s^4*t^8 + 168874*ep^3*mtt^2*mWW^2*s^4*t^8 + 96104*ep^4*mtt^2*mWW^2*s^4*t^8 - 352*mtt*mWW^3*s^4*t^8 - 5936*ep*mtt*mWW^3*s^4*t^8 - 30066*ep^2*mtt*mWW^3*s^4*t^8 - 55410*ep^3*mtt*mWW^3*s^4*t^8 - 33736*ep^4*mtt*mWW^3*s^4*t^8 - 48*mWW^4*s^4*t^8 - 56*ep*mWW^4*s^4*t^8 + 1374*ep^2*mWW^4*s^4*t^8 + 3906*ep^3*mWW^4*s^4*t^8 + 2824*ep^4*mWW^4*s^4*t^8 - 320*mtt^3*s^5*t^8 - 2064*ep*mtt^3*s^5*t^8 - 3288*ep^2*mtt^3*s^5*t^8 - 152*ep^3*mtt^3*s^5*t^8 + 1824*ep^4*mtt^3*s^5*t^8 + 800*mtt^2*mWW*s^5*t^8 + 7664*ep*mtt^2*mWW*s^5*t^8 + 26080*ep^2*mtt^2*mWW*s^5*t^8 + 37408*ep^3*mtt^2*mWW*s^5*t^8 + 19248*ep^4*mtt^2*mWW*s^5*t^8 - 640*mtt*mWW^2*s^5*t^8 - 7344*ep*mtt*mWW^2*s^5*t^8 - 29496*ep^2*mtt*mWW^2*s^5*t^8 - 47800*ep^3*mtt*mWW^2*s^5*t^8 - 26880*ep^4*mtt*mWW^2*s^5*t^8 + 160*mWW^3*s^5*t^8 + 1744*ep*mWW^3*s^5*t^8 + 6704*ep^2*mWW^3*s^5*t^8 + 10544*ep^3*mWW^3*s^5*t^8 + 5808*ep^4*mWW^3*s^5*t^8 - 160*ep*mtt^2*s^6*t^8 - 1120*ep^2*mtt^2*s^6*t^8 - 2280*ep^3*mtt^2*s^6*t^8 - 1440*ep^4*mtt^2*s^6*t^8 + 192*ep*mtt*mWW*s^6*t^8 + 1344*ep^2*mtt*mWW*s^6*t^8 + 2736*ep^3*mtt*mWW*s^6*t^8 + 1728*ep^4*mtt*mWW*s^6*t^8 - 32*ep*mWW^2*s^6*t^8 - 224*ep^2*mWW^2*s^6*t^8 - 456*ep^3*mWW^2*s^6*t^8 - 288*ep^4*mWW^2*s^6*t^8 + 240*mtt^7*t^9 + 2384*ep*mtt^7*t^9 + 8356*ep^2*mtt^7*t^9 + 12236*ep^3*mtt^7*t^9 + 6384*ep^4*mtt^7*t^9 - 752*mtt^6*mWW*t^9 - 7480*ep*mtt^6*mWW*t^9 - 26264*ep^2*mtt^6*mWW*t^9 - 38544*ep^3*mtt^6*mWW*t^9 - 20160*ep^4*mtt^6*mWW*t^9 + 608*mtt^5*mWW^2*t^9 + 6080*ep*mtt^5*mWW^2*t^9 + 21496*ep^2*mtt^5*mWW^2*t^9 + 31816*ep^3*mtt^5*mWW^2*t^9 + 16800*ep^4*mtt^5*mWW^2*t^9 + 288*mtt^4*mWW^3*t^9 + 2800*ep*mtt^4*mWW^3*t^9 + 9536*ep^2*mtt^4*mWW^3*t^9 + 13456*ep^3*mtt^4*mWW^3*t^9 + 6720*ep^4*mtt^4*mWW^3*t^9 - 592*mtt^3*mWW^4*t^9 - 5840*ep*mtt^3*mWW^4*t^9 - 20284*ep^2*mtt^3*mWW^4*t^9 - 29364*ep^3*mtt^3*mWW^4*t^9 - 15120*ep^4*mtt^3*mWW^4*t^9 + 208*mtt^2*mWW^5*t^9 + 2056*ep*mtt^2*mWW^5*t^9 + 7160*ep^2*mtt^2*mWW^5*t^9 + 10400*ep^3*mtt^2*mWW^5*t^9 + 5376*ep^4*mtt^2*mWW^5*t^9 - 368*mtt^6*s*t^9 - 3888*ep*mtt^6*s*t^9 - 14436*ep^2*mtt^6*s*t^9 - 22052*ep^3*mtt^6*s*t^9 - 11856*ep^4*mtt^6*s*t^9 + 664*mtt^5*mWW*s*t^9 + 7728*ep*mtt^5*mWW*s*t^9 + 31038*ep^2*mtt^5*mWW*s*t^9 + 49954*ep^3*mtt^5*mWW*s*t^9 + 27816*ep^4*mtt^5*mWW*s*t^9 + 264*mtt^4*mWW^2*s*t^9 + 444*ep*mtt^4*mWW^2*s*t^9 - 6048*ep^2*mtt^4*mWW^2*s*t^9 - 17532*ep^3*mtt^4*mWW^2*s*t^9 - 12528*ep^4*mtt^4*mWW^2*s*t^9 - 784*mtt^3*mWW^3*s*t^9 - 5736*ep*mtt^3*mWW^3*s*t^9 - 12984*ep^2*mtt^3*mWW^3*s*t^9 - 11008*ep^3*mtt^3*mWW^3*s*t^9 - 2688*ep^4*mtt^3*mWW^3*s*t^9 - 352*mtt^2*mWW^4*s*t^9 - 4416*ep*mtt^2*mWW^4*s*t^9 - 18600*ep^2*mtt^2*mWW^4*s*t^9 - 30544*ep^3*mtt^2*mWW^4*s*t^9 - 17088*ep^4*mtt^2*mWW^4*s*t^9 + 888*mtt*mWW^5*s*t^9 + 8952*ep*mtt*mWW^5*s*t^9 + 31770*ep^2*mtt*mWW^5*s*t^9 + 46782*ep^3*mtt*mWW^5*s*t^9 + 24408*ep^4*mtt*mWW^5*s*t^9 - 312*mWW^6*s*t^9 - 3084*ep*mWW^6*s*t^9 - 10740*ep^2*mWW^6*s*t^9 - 15600*ep^3*mWW^6*s*t^9 - 8064*ep^4*mWW^6*s*t^9 - 240*mtt^5*s^2*t^9 - 1272*ep*mtt^5*s^2*t^9 - 552*ep^2*mtt^5*s^2*t^9 + 3720*ep^3*mtt^5*s^2*t^9 + 3744*ep^4*mtt^5*s^2*t^9 + 1376*mtt^4*mWW*s^2*t^9 + 10320*ep*mtt^4*mWW*s^2*t^9 + 24424*ep^2*mtt^4*mWW*s^2*t^9 + 22188*ep^3*mtt^4*mWW*s^2*t^9 + 6192*ep^4*mtt^4*mWW*s^2*t^9 - 2528*mtt^3*mWW^2*s^2*t^9 - 21848*ep*mtt^3*mWW^2*s^2*t^9 - 65172*ep^2*mtt^3*mWW^2*s^2*t^9 - 82380*ep^3*mtt^3*mWW^2*s^2*t^9 - 37872*ep^4*mtt^3*mWW^2*s^2*t^9 + 1728*mtt^2*mWW^3*s^2*t^9 + 16344*ep*mtt^2*mWW^3*s^2*t^9 + 54492*ep^2*mtt^2*mWW^3*s^2*t^9 + 76812*ep^3*mtt^2*mWW^3*s^2*t^9 + 39024*ep^4*mtt^2*mWW^3*s^2*t^9 - 176*mtt*mWW^4*s^2*t^9 - 2064*ep*mtt*mWW^4*s^2*t^9 - 8404*ep^2*mtt*mWW^4*s^2*t^9 - 13836*ep^3*mtt*mWW^4*s^2*t^9 - 7920*ep^4*mtt*mWW^4*s^2*t^9 - 160*mWW^5*s^2*t^9 - 1480*ep*mWW^5*s^2*t^9 - 4788*ep^2*mWW^5*s^2*t^9 - 6504*ep^3*mWW^5*s^2*t^9 - 3168*ep^4*mWW^5*s^2*t^9 + 624*mtt^4*s^3*t^9 + 4352*ep*mtt^4*s^3*t^9 + 8748*ep^2*mtt^4*s^3*t^9 + 5212*ep^3*mtt^4*s^3*t^9 - 336*ep^4*mtt^4*s^3*t^9 - 1928*mtt^3*mWW*s^3*t^9 - 15616*ep*mtt^3*mWW*s^3*t^9 - 42290*ep^2*mtt^3*mWW*s^3*t^9 - 47430*ep^3*mtt^3*mWW*s^3*t^9 - 18936*ep^4*mtt^3*mWW*s^3*t^9 + 2264*mtt^2*mWW^2*s^3*t^9 + 21036*ep*mtt^2*mWW^2*s^3*t^9 + 68636*ep^2*mtt^2*mWW^2*s^3*t^9 + 94624*ep^3*mtt^2*mWW^2*s^3*t^9 + 47040*ep^4*mtt^2*mWW^2*s^3*t^9 - 1240*mtt*mWW^3*s^3*t^9 - 12632*ep*mtt*mWW^3*s^3*t^9 - 45394*ep^2*mtt*mWW^3*s^3*t^9 - 67806*ep^3*mtt*mWW^3*s^3*t^9 - 35928*ep^4*mtt*mWW^3*s^3*t^9 + 280*mWW^4*s^3*t^9 + 2860*ep*mWW^4*s^3*t^9 + 10300*ep^2*mWW^4*s^3*t^9 + 15400*ep^3*mWW^4*s^3*t^9 + 8160*ep^4*mWW^4*s^3*t^9 - 256*mtt^3*s^4*t^9 - 1256*ep*mtt^3*s^4*t^9 + 124*ep^2*mtt^3*s^4*t^9 + 5444*ep^3*mtt^3*s^4*t^9 + 4944*ep^4*mtt^3*s^4*t^9 + 640*mtt^2*mWW*s^4*t^9 + 4664*ep*mtt^2*mWW*s^4*t^9 + 10404*ep^2*mtt^2*mWW*s^4*t^9 + 8360*ep^3*mtt^2*mWW*s^4*t^9 + 1632*ep^4*mtt^2*mWW*s^4*t^9 - 512*mtt*mWW^2*s^4*t^9 - 4600*ep*mtt*mWW^2*s^4*t^9 - 14428*ep^2*mtt*mWW^2*s^4*t^9 - 19196*ep^3*mtt*mWW^2*s^4*t^9 - 9264*ep^4*mtt*mWW^2*s^4*t^9 + 128*mWW^3*s^4*t^9 + 1192*ep*mWW^3*s^4*t^9 + 3900*ep^2*mWW^3*s^4*t^9 + 5392*ep^3*mWW^3*s^4*t^9 + 2688*ep^4*mWW^3*s^4*t^9 - 320*ep*mtt^2*s^5*t^9 - 2240*ep^2*mtt^2*s^5*t^9 - 4560*ep^3*mtt^2*s^5*t^9 - 2880*ep^4*mtt^2*s^5*t^9 + 384*ep*mtt*mWW*s^5*t^9 + 2688*ep^2*mtt*mWW*s^5*t^9 + 5472*ep^3*mtt*mWW*s^5*t^9 + 3456*ep^4*mtt*mWW*s^5*t^9 - 64*ep*mWW^2*s^5*t^9 - 448*ep^2*mWW^2*s^5*t^9 - 912*ep^3*mWW^2*s^5*t^9 - 576*ep^4*mWW^2*s^5*t^9 - 64*mtt^6*t^10 - 608*ep*mtt^6*t^10 - 2032*ep^2*mtt^6*t^10 - 2856*ep^3*mtt^6*t^10 - 1440*ep^4*mtt^6*t^10 + 256*mtt^5*mWW*t^10 + 2432*ep*mtt^5*mWW*t^10 + 8128*ep^2*mtt^5*mWW*t^10 + 11424*ep^3*mtt^5*mWW*t^10 + 5760*ep^4*mtt^5*mWW*t^10 - 384*mtt^4*mWW^2*t^10 - 3648*ep*mtt^4*mWW^2*t^10 - 12192*ep^2*mtt^4*mWW^2*t^10 - 17136*ep^3*mtt^4*mWW^2*t^10 - 8640*ep^4*mtt^4*mWW^2*t^10 + 256*mtt^3*mWW^3*t^10 + 2432*ep*mtt^3*mWW^3*t^10 + 8128*ep^2*mtt^3*mWW^3*t^10 + 11424*ep^3*mtt^3*mWW^3*t^10 + 5760*ep^4*mtt^3*mWW^3*t^10 - 64*mtt^2*mWW^4*t^10 - 608*ep*mtt^2*mWW^4*t^10 - 2032*ep^2*mtt^2*mWW^4*t^10 - 2856*ep^3*mtt^2*mWW^4*t^10 - 1440*ep^4*mtt^2*mWW^4*t^10 + 64*mtt^5*s*t^10 + 608*ep*mtt^5*s*t^10 + 2032*ep^2*mtt^5*s*t^10 + 2856*ep^3*mtt^5*s*t^10 + 1440*ep^4*mtt^5*s*t^10 - 96*mtt^4*mWW*s*t^10 - 912*ep*mtt^4*mWW*s*t^10 - 3048*ep^2*mtt^4*mWW*s*t^10 - 4284*ep^3*mtt^4*mWW*s*t^10 - 2160*ep^4*mtt^4*mWW*s*t^10 - 192*mtt^3*mWW^2*s*t^10 - 1824*ep*mtt^3*mWW^2*s*t^10 - 6096*ep^2*mtt^3*mWW^2*s*t^10 - 8568*ep^3*mtt^3*mWW^2*s*t^10 - 4320*ep^4*mtt^3*mWW^2*s*t^10 + 512*mtt^2*mWW^3*s*t^10 + 4864*ep*mtt^2*mWW^3*s*t^10 + 16256*ep^2*mtt^2*mWW^3*s*t^10 + 22848*ep^3*mtt^2*mWW^3*s*t^10 + 11520*ep^4*mtt^2*mWW^3*s*t^10 - 384*mtt*mWW^4*s*t^10 - 3648*ep*mtt*mWW^4*s*t^10 - 12192*ep^2*mtt*mWW^4*s*t^10 - 17136*ep^3*mtt*mWW^4*s*t^10 - 8640*ep^4*mtt*mWW^4*s*t^10 + 96*mWW^5*s*t^10 + 912*ep*mWW^5*s*t^10 + 3048*ep^2*mWW^5*s*t^10 + 4284*ep^3*mWW^5*s*t^10 + 2160*ep^4*mWW^5*s*t^10 + 64*mtt^4*s^2*t^10 + 448*ep*mtt^4*s^2*t^10 + 912*ep^2*mtt^4*s^2*t^10 + 576*ep^3*mtt^4*s^2*t^10 - 320*mtt^3*mWW*s^2*t^10 - 2528*ep*mtt^3*mWW*s^2*t^10 - 6576*ep^2*mtt^3*mWW*s^2*t^10 - 6984*ep^3*mtt^3*mWW*s^2*t^10 - 2592*ep^4*mtt^3*mWW*s^2*t^10 + 576*mtt^2*mWW^2*s^2*t^10 + 4896*ep*mtt^2*mWW^2*s^2*t^10 + 14256*ep^2*mtt^2*mWW^2*s^2*t^10 + 17496*ep^3*mtt^2*mWW^2*s^2*t^10 + 7776*ep^4*mtt^2*mWW^2*s^2*t^10 - 448*mtt*mWW^3*s^2*t^10 - 4000*ep*mtt*mWW^3*s^2*t^10 - 12432*ep^2*mtt*mWW^3*s^2*t^10 - 16344*ep^3*mtt*mWW^3*s^2*t^10 - 7776*ep^4*mtt*mWW^3*s^2*t^10 + 128*mWW^4*s^2*t^10 + 1184*ep*mWW^4*s^2*t^10 + 3840*ep^2*mWW^4*s^2*t^10 + 5256*ep^3*mWW^4*s^2*t^10 + 2592*ep^4*mWW^4*s^2*t^10 - 64*mtt^3*s^3*t^10 - 288*ep*mtt^3*s^3*t^10 + 208*ep^2*mtt^3*s^3*t^10 + 1704*ep^3*mtt^3*s^3*t^10 + 1440*ep^4*mtt^3*s^3*t^10 + 160*mtt^2*mWW*s^3*t^10 + 816*ep*mtt^2*mWW*s^3*t^10 + 152*ep^2*mtt^2*mWW*s^3*t^10 - 2892*ep^3*mtt^2*mWW*s^3*t^10 - 2736*ep^4*mtt^2*mWW*s^3*t^10 - 128*mtt*mWW^2*s^3*t^10 - 768*ep*mtt*mWW^2*s^3*t^10 - 928*ep^2*mtt*mWW^2*s^3*t^10 + 672*ep^3*mtt*mWW^2*s^3*t^10 + 1152*ep^4*mtt*mWW^2*s^3*t^10 + 32*mWW^3*s^3*t^10 + 240*ep*mWW^3*s^3*t^10 + 568*ep^2*mWW^3*s^3*t^10 + 516*ep^3*mWW^3*s^3*t^10 + 144*ep^4*mWW^3*s^3*t^10 - 160*ep*mtt^2*s^4*t^10 - 1120*ep^2*mtt^2*s^4*t^10 - 2280*ep^3*mtt^2*s^4*t^10 - 1440*ep^4*mtt^2*s^4*t^10 + 192*ep*mtt*mWW*s^4*t^10 + 1344*ep^2*mtt*mWW*s^4*t^10 + 2736*ep^3*mtt*mWW*s^4*t^10 + 1728*ep^4*mtt*mWW*s^4*t^10 - 32*ep*mWW^2*s^4*t^10 - 224*ep^2*mWW^2*s^4*t^10 - 456*ep^3*mWW^2*s^4*t^10 - 288*ep^4*mWW^2*s^4*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*(-mtt + s)*(-mtt + mWW + s)^3*(mtt - t)*t*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-12*mtt^10*mWW^3 - 20*ep*mtt^10*mWW^3 + 348*ep^2*mtt^10*mWW^3 + 1588*ep^3*mtt^10*mWW^3 + 2496*ep^4*mtt^10*mWW^3 + 1360*ep^5*mtt^10*mWW^3 + 62*mtt^9*mWW^4 + 142*ep*mtt^9*mWW^4 - 1330*ep^2*mtt^9*mWW^4 - 6630*ep^3*mtt^9*mWW^4 - 10900*ep^4*mtt^9*mWW^4 - 6208*ep^5*mtt^9*mWW^4 - 98*mtt^8*mWW^5 - 430*ep*mtt^8*mWW^5 + 822*ep^2*mtt^8*mWW^5 + 9318*ep^3*mtt^8*mWW^5 + 20148*ep^4*mtt^8*mWW^5 + 13584*ep^5*mtt^8*mWW^5 - 16*mtt^7*mWW^6 + 528*ep*mtt^7*mWW^6 + 2788*ep^2*mtt^7*mWW^6 - 1432*ep^3*mtt^7*mWW^6 - 17828*ep^4*mtt^7*mWW^6 - 17064*ep^5*mtt^7*mWW^6 + 228*mtt^6*mWW^7 + 196*ep*mtt^6*mWW^7 - 4284*ep^2*mtt^6*mWW^7 - 11020*ep^3*mtt^6*mWW^7 - 4272*ep^4*mtt^6*mWW^7 + 4704*ep^5*mtt^6*mWW^7 - 290*mtt^5*mWW^8 - 1266*ep*mtt^5*mWW^8 + 242*ep^2*mtt^5*mWW^8 + 15106*ep^3*mtt^5*mWW^8 + 32552*ep^4*mtt^5*mWW^8 + 19992*ep^5*mtt^5*mWW^8 + 166*mtt^4*mWW^9 + 1370*ep*mtt^4*mWW^9 + 2774*ep^2*mtt^4*mWW^9 - 9786*ep^3*mtt^4*mWW^9 - 35884*ep^4*mtt^4*mWW^9 - 28240*ep^5*mtt^4*mWW^9 - 44*mtt^3*mWW^10 - 620*ep*mtt^3*mWW^10 - 1304*ep^2*mtt^3*mWW^10 + 3196*ep^3*mtt^3*mWW^10 + 14716*ep^4*mtt^3*mWW^10 + 13288*ep^5*mtt^3*mWW^10 + 4*mtt^2*mWW^11 + 100*ep*mtt^2*mWW^11 - 236*ep^2*mtt^2*mWW^11 - 244*ep^3*mtt^2*mWW^11 + 40*ep^4*mtt^2*mWW^11 - 624*ep^5*mtt^2*mWW^11 + 180*ep^2*mtt*mWW^12 - 96*ep^3*mtt*mWW^12 - 1068*ep^4*mtt*mWW^12 - 792*ep^5*mtt*mWW^12 + 96*mtt^9*mWW^3*s + 160*ep*mtt^9*mWW^3*s - 2784*ep^2*mtt^9*mWW^3*s - 12704*ep^3*mtt^9*mWW^3*s - 19968*ep^4*mtt^9*mWW^3*s - 10880*ep^5*mtt^9*mWW^3*s - 418*mtt^8*mWW^4*s - 988*ep*mtt^8*mWW^4*s + 8816*ep^2*mtt^8*mWW^4*s + 44496*ep^3*mtt^8*mWW^4*s + 73514*ep^4*mtt^8*mWW^4*s + 42004*ep^5*mtt^8*mWW^4*s + 500*mtt^7*mWW^5*s + 2520*ep*mtt^7*mWW^5*s - 2642*ep^2*mtt^7*mWW^5*s - 46636*ep^3*mtt^7*mWW^5*s - 106786*ep^4*mtt^7*mWW^5*s - 73804*ep^5*mtt^7*mWW^5*s + 268*mtt^6*mWW^6*s - 2278*ep*mtt^6*mWW^6*s - 17162*ep^2*mtt^6*mWW^6*s - 11282*ep^3*mtt^6*mWW^6*s + 55014*ep^4*mtt^6*mWW^6*s + 64144*ep^5*mtt^6*mWW^6*s - 1084*mtt^5*mWW^7*s - 1814*ep*mtt^5*mWW^7*s + 16500*ep^2*mtt^5*mWW^7*s + 63246*ep^3*mtt^5*mWW^7*s + 70720*ep^4*mtt^5*mWW^7*s + 20672*ep^5*mtt^5*mWW^7*s + 886*mtt^4*mWW^8*s + 5308*ep*mtt^4*mWW^8*s + 5116*ep^2*mtt^4*mWW^8*s - 56268*ep^3*mtt^4*mWW^8*s - 154234*ep^4*mtt^4*mWW^8*s - 108344*ep^5*mtt^4*mWW^8*s - 244*mtt^3*mWW^9*s - 3924*ep*mtt^3*mWW^9*s - 10666*ep^2*mtt^3*mWW^9*s + 22696*ep^3*mtt^3*mWW^9*s + 105798*ep^4*mtt^3*mWW^9*s + 89860*ep^5*mtt^3*mWW^9*s - 16*mtt^2*mWW^10*s + 1074*ep*mtt^2*mWW^10*s + 2038*ep^2*mtt^2*mWW^10*s - 3018*ep^3*mtt^2*mWW^10*s - 19902*ep^4*mtt^2*mWW^10*s - 21504*ep^5*mtt^2*mWW^10*s + 12*mtt*mWW^11*s - 46*ep*mtt*mWW^11*s + 952*ep^2*mtt*mWW^11*s - 698*ep^3*mtt*mWW^11*s - 5236*ep^4*mtt*mWW^11*s - 2904*ep^5*mtt*mWW^11*s - 12*ep*mWW^12*s - 168*ep^2*mWW^12*s + 168*ep^3*mWW^12*s + 1080*ep^4*mWW^12*s + 756*ep^5*mWW^12*s - 336*mtt^8*mWW^3*s^2 - 560*ep*mtt^8*mWW^3*s^2 + 9744*ep^2*mtt^8*mWW^3*s^2 + 44464*ep^3*mtt^8*mWW^3*s^2 + 69888*ep^4*mtt^8*mWW^3*s^2 + 38080*ep^5*mtt^8*mWW^3*s^2 + 1190*mtt^7*mWW^4*s^2 + 2940*ep*mtt^7*mWW^4*s^2 - 24472*ep^2*mtt^7*mWW^4*s^2 - 125832*ep^3*mtt^7*mWW^4*s^2 - 209398*ep^4*mtt^7*mWW^4*s^2 - 120204*ep^5*mtt^7*mWW^4*s^2 - 946*mtt^6*mWW^5*s^2 - 6073*ep*mtt^6*mWW^5*s^2 - 1253*ep^2*mtt^6*mWW^5*s^2 + 84447*ep^3*mtt^6*mWW^5*s^2 + 217799*ep^4*mtt^6*mWW^5*s^2 + 157562*ep^5*mtt^6*mWW^5*s^2 - 1074*mtt^5*mWW^6*s^2 + 3342*ep*mtt^5*mWW^6*s^2 + 43084*ep^2*mtt^5*mWW^6*s^2 + 76514*ep^3*mtt^5*mWW^6*s^2 - 7898*ep^4*mtt^5*mWW^6*s^2 - 64240*ep^5*mtt^5*mWW^6*s^2 + 1992*mtt^4*mWW^7*s^2 + 5679*ep*mtt^4*mWW^7*s^2 - 21183*ep^2*mtt^4*mWW^7*s^2 - 140493*ep^3*mtt^4*mWW^7*s^2 - 240897*ep^4*mtt^4*mWW^7*s^2 - 131706*ep^5*mtt^4*mWW^7*s^2 - 836*mtt^3*mWW^8*s^2 - 8858*ep*mtt^3*mWW^8*s^2 - 18562*ep^2*mtt^3*mWW^8*s^2 + 76086*ep^3*mtt^3*mWW^8*s^2 + 267022*ep^4*mtt^3*mWW^8*s^2 + 206380*ep^5*mtt^3*mWW^8*s^2 - 72*mtt^2*mWW^9*s^2 + 4043*ep*mtt^2*mWW^9*s^2 + 12971*ep^2*mtt^2*mWW^9*s^2 - 14241*ep^3*mtt^2*mWW^9*s^2 - 97723*ep^4*mtt^2*mWW^9*s^2 - 91506*ep^5*mtt^2*mWW^9*s^2 + 88*mtt*mWW^10*s^2 - 456*ep*mtt*mWW^10*s^2 + 478*ep^2*mtt*mWW^10*s^2 - 1824*ep^3*mtt*mWW^10*s^2 - 4190*ep^4*mtt*mWW^10*s^2 + 1872*ep^5*mtt*mWW^10*s^2 - 6*mWW^11*s^2 - 57*ep*mWW^11*s^2 - 807*ep^2*mWW^11*s^2 + 879*ep^3*mWW^11*s^2 + 5397*ep^4*mWW^11*s^2 + 3762*ep^5*mWW^11*s^2 + 672*mtt^7*mWW^3*s^3 + 1120*ep*mtt^7*mWW^3*s^3 - 19488*ep^2*mtt^7*mWW^3*s^3 - 88928*ep^3*mtt^7*mWW^3*s^3 - 139776*ep^4*mtt^7*mWW^3*s^3 - 76160*ep^5*mtt^7*mWW^3*s^3 - 1834*mtt^6*mWW^4*s^3 - 4844*ep*mtt^6*mWW^4*s^3 + 36176*ep^2*mtt^6*mWW^4*s^3 + 191856*ep^3*mtt^6*mWW^4*s^3 + 322994*ep^4*mtt^6*mWW^4*s^3 + 186788*ep^5*mtt^6*mWW^4*s^3 + 664*mtt^5*mWW^5*s^3 + 7601*ep*mtt^5*mWW^5*s^3 + 16979*ep^2*mtt^5*mWW^5*s^3 - 49151*ep^3*mtt^5*mWW^5*s^3 - 192675*ep^4*mtt^5*mWW^5*s^3 - 156282*ep^5*mtt^5*mWW^5*s^3 + 1910*mtt^4*mWW^6*s^3 - 1059*ep*mtt^4*mWW^6*s^3 - 55689*ep^2*mtt^4*mWW^6*s^3 - 162983*ep^3*mtt^4*mWW^6*s^3 - 160637*ep^4*mtt^4*mWW^6*s^3 - 42790*ep^5*mtt^4*mWW^6*s^3 - 1682*mtt^3*mWW^7*s^3 - 8324*ep*mtt^3*mWW^7*s^3 + 5820*ep^2*mtt^3*mWW^7*s^3 + 148792*ep^3*mtt^3*mWW^7*s^3 + 337526*ep^4*mtt^3*mWW^7*s^3 + 222604*ep^5*mtt^3*mWW^7*s^3 + 74*mtt^2*mWW^8*s^3 + 7074*ep*mtt^2*mWW^8*s^3 + 21950*ep^2*mtt^2*mWW^8*s^3 - 39602*ep^3*mtt^2*mWW^8*s^3 - 193904*ep^4*mtt^2*mWW^8*s^3 - 163416*ep^5*mtt^2*mWW^8*s^3 + 230*mtt*mWW^9*s^3 - 1545*ep*mtt*mWW^9*s^3 - 4603*ep^2*mtt*mWW^9*s^3 - 2181*ep^3*mtt*mWW^9*s^3 + 16021*ep^4*mtt*mWW^9*s^3 + 22222*ep^5*mtt*mWW^9*s^3 - 34*mWW^10*s^3 - 71*ep*mWW^10*s^3 - 1329*ep^2*mWW^10*s^3 + 2157*ep^3*mWW^10*s^3 + 10963*ep^4*mWW^10*s^3 + 7514*ep^5*mWW^10*s^3 - 840*mtt^6*mWW^3*s^4 - 1400*ep*mtt^6*mWW^3*s^4 + 24360*ep^2*mtt^6*mWW^3*s^4 + 111160*ep^3*mtt^6*mWW^3*s^4 + 174720*ep^4*mtt^6*mWW^3*s^4 + 95200*ep^5*mtt^6*mWW^3*s^4 + 1610*mtt^5*mWW^4*s^4 + 4760*ep*mtt^5*mWW^4*s^4 - 29260*ep^2*mtt^5*mWW^4*s^4 - 165060*ep^3*mtt^5*mWW^4*s^4 - 283990*ep^4*mtt^5*mWW^4*s^4 - 166460*ep^5*mtt^5*mWW^4*s^4 + 230*mtt^4*mWW^5*s^4 - 5010*ep*mtt^4*mWW^5*s^4 - 31170*ep^2*mtt^4*mWW^5*s^4 - 40950*ep^3*mtt^4*mWW^5*s^4 + 23540*ep^4*mtt^4*mWW^5*s^4 + 50240*ep^5*mtt^4*mWW^5*s^4 - 1700*mtt^3*mWW^6*s^4 - 2104*ep*mtt^3*mWW^6*s^4 + 37576*ep^2*mtt^3*mWW^6*s^4 + 162552*ep^3*mtt^3*mWW^6*s^4 + 245228*ep^4*mtt^3*mWW^6*s^4 + 127920*ep^5*mtt^3*mWW^6*s^4 + 514*mtt^2*mWW^7*s^4 + 6098*ep*mtt^2*mWW^7*s^4 + 8898*ep^2*mtt^2*mWW^7*s^4 - 70578*ep^3*mtt^2*mWW^7*s^4 - 210316*ep^4*mtt^2*mWW^7*s^4 - 154856*ep^5*mtt^2*mWW^7*s^4 + 266*mtt*mWW^8*s^4 - 2476*ep*mtt*mWW^8*s^4 - 9888*ep^2*mtt*mWW^8*s^4 + 488*ep^3*mtt*mWW^8*s^4 + 40918*ep^4*mtt*mWW^8*s^4 + 41108*ep^5*mtt*mWW^8*s^4 - 80*mWW^9*s^4 + 56*ep*mWW^9*s^4 - 476*ep^2*mWW^9*s^4 + 3512*ep^3*mWW^9*s^4 + 11788*ep^4*mWW^9*s^4 + 7664*ep^5*mWW^9*s^4 + 672*mtt^5*mWW^3*s^5 + 1120*ep*mtt^5*mWW^3*s^5 - 19488*ep^2*mtt^5*mWW^3*s^5 - 88928*ep^3*mtt^5*mWW^3*s^5 - 139776*ep^4*mtt^5*mWW^3*s^5 - 76160*ep^5*mtt^5*mWW^3*s^5 - 742*mtt^4*mWW^4*s^5 - 2772*ep*mtt^4*mWW^4*s^5 + 10640*ep^2*mtt^4*mWW^4*s^5 + 72240*ep^3*mtt^4*mWW^4*s^5 + 131390*ep^4*mtt^4*mWW^4*s^5 + 79548*ep^5*mtt^4*mWW^4*s^5 - 652*mtt^3*mWW^5*s^5 + 1370*ep*mtt^3*mWW^5*s^5 + 26388*ep^2*mtt^3*mWW^5*s^5 + 76822*ep^3*mtt^3*mWW^5*s^5 + 85832*ep^4*mtt^3*mWW^5*s^5 + 33056*ep^5*mtt^3*mWW^5*s^5 + 696*mtt^2*mWW^6*s^5 + 2328*ep*mtt^2*mWW^6*s^5 - 10552*ep^2*mtt^2*mWW^6*s^5 - 75596*ep^3*mtt^2*mWW^6*s^5 - 143704*ep^4*mtt^2*mWW^6*s^5 - 88436*ep^5*mtt^2*mWW^6*s^5 + 102*mtt*mWW^7*s^5 - 2046*ep*mtt*mWW^7*s^5 - 7320*ep^2*mtt*mWW^7*s^5 + 6642*ep^3*mtt*mWW^7*s^5 + 43674*ep^4*mtt*mWW^7*s^5 + 37140*ep^5*mtt*mWW^7*s^5 - 100*mWW^8*s^5 + 218*ep*mWW^8*s^5 + 1142*ep^2*mWW^8*s^5 + 4190*ep^3*mWW^8*s^5 + 7646*ep^4*mWW^8*s^5 + 4280*ep^5*mWW^8*s^5 - 336*mtt^4*mWW^3*s^6 - 560*ep*mtt^4*mWW^3*s^6 + 9744*ep^2*mtt^4*mWW^3*s^6 + 44464*ep^3*mtt^4*mWW^3*s^6 + 69888*ep^4*mtt^4*mWW^3*s^6 + 38080*ep^5*mtt^4*mWW^3*s^6 + 98*mtt^3*mWW^4*s^6 + 868*ep*mtt^3*mWW^4*s^6 + 1064*ep^2*mtt^3*mWW^4*s^6 - 6216*ep^3*mtt^3*mWW^4*s^6 - 17794*ep^4*mtt^3*mWW^4*s^6 - 12964*ep^5*mtt^3*mWW^4*s^6 + 370*mtt^2*mWW^5*s^6 + 155*ep*mtt^2*mWW^5*s^6 - 10673*ep^2*mtt^2*mWW^5*s^6 - 41509*ep^3*mtt^2*mWW^5*s^6 - 60609*ep^4*mtt^2*mWW^5*s^6 - 31686*ep^5*mtt^2*mWW^5*s^6 - 58*mtt*mWW^6*s^6 - 846*ep*mtt*mWW^6*s^6 - 832*ep^2*mtt*mWW^6*s^6 + 10614*ep^3*mtt*mWW^6*s^6 + 28474*ep^4*mtt*mWW^6*s^6 + 20056*ep^5*mtt*mWW^6*s^6 - 70*mWW^7*s^6 + 211*ep*mWW^7*s^6 + 1569*ep^2*mWW^7*s^6 + 3411*ep^3*mWW^7*s^6 + 3565*ep^4*mWW^7*s^6 + 1442*ep^5*mWW^7*s^6 + 96*mtt^3*mWW^3*s^7 + 160*ep*mtt^3*mWW^3*s^7 - 2784*ep^2*mtt^3*mWW^3*s^7 - 12704*ep^3*mtt^3*mWW^3*s^7 - 19968*ep^4*mtt^3*mWW^3*s^7 - 10880*ep^5*mtt^3*mWW^3*s^7 + 50*mtt^2*mWW^4*s^7 - 100*ep*mtt^2*mWW^4*s^7 - 2128*ep^2*mtt^2*mWW^4*s^7 - 6768*ep^3*mtt^2*mWW^4*s^7 - 8602*ep^4*mtt^2*mWW^4*s^7 - 3956*ep^5*mtt^2*mWW^4*s^7 - 64*mtt*mWW^5*s^7 - 147*ep*mtt*mWW^5*s^7 + 1403*ep^2*mtt*mWW^5*s^7 + 7333*ep^3*mtt*mWW^5*s^7 + 12461*ep^4*mtt*mWW^5*s^7 + 7238*ep^5*mtt*mWW^5*s^7 - 26*mWW^6*s^7 + 89*ep*mWW^6*s^7 + 787*ep^2*mWW^6*s^7 + 1613*ep^3*mWW^6*s^7 + 1351*ep^4*mWW^6*s^7 + 410*ep^5*mWW^6*s^7 - 12*mtt^2*mWW^3*s^8 - 20*ep*mtt^2*mWW^3*s^8 + 348*ep^2*mtt^2*mWW^3*s^8 + 1588*ep^3*mtt^2*mWW^3*s^8 + 2496*ep^4*mtt^2*mWW^3*s^8 + 1360*ep^5*mtt^2*mWW^3*s^8 - 16*mtt*mWW^4*s^8 - 6*ep*mtt*mWW^4*s^8 + 494*ep^2*mtt*mWW^4*s^8 + 1914*ep^3*mtt*mWW^4*s^8 + 2786*ep^4*mtt*mWW^4*s^8 + 1452*ep^5*mtt*mWW^4*s^8 - 4*mWW^5*s^8 + 14*ep*mWW^5*s^8 + 146*ep^2*mWW^5*s^8 + 326*ep^3*mWW^5*s^8 + 290*ep^4*mWW^5*s^8 + 92*ep^5*mWW^5*s^8 - 12*mtt^10*mWW^2*t - 92*ep*mtt^10*mWW^2*t + 12*ep^2*mtt^10*mWW^2*t + 1228*ep^3*mtt^10*mWW^2*t + 2784*ep^4*mtt^10*mWW^2*t + 1840*ep^5*mtt^10*mWW^2*t + 156*mtt^9*mWW^3*t + 572*ep*mtt^9*mWW^3*t - 2896*ep^2*mtt^9*mWW^3*t - 17708*ep^3*mtt^9*mWW^3*t - 30404*ep^4*mtt^9*mWW^3*t - 17304*ep^5*mtt^9*mWW^3*t - 646*mtt^8*mWW^4*t - 1468*ep*mtt^8*mWW^4*t + 12920*ep^2*mtt^8*mWW^4*t + 57784*ep^3*mtt^8*mWW^4*t + 83974*ep^4*mtt^8*mWW^4*t + 42268*ep^5*mtt^8*mWW^4*t + 1112*mtt^7*mWW^5*t + 2598*ep*mtt^7*mWW^5*t - 16354*ep^2*mtt^7*mWW^5*t - 73250*ep^3*mtt^7*mWW^5*t - 103210*ep^4*mtt^7*mWW^5*t - 50416*ep^5*mtt^7*mWW^5*t - 604*mtt^6*mWW^6*t - 3666*ep*mtt^6*mWW^6*t - 6334*ep^2*mtt^6*mWW^6*t + 25254*ep^3*mtt^6*mWW^6*t + 85138*ep^4*mtt^6*mWW^6*t + 64276*ep^5*mtt^6*mWW^6*t - 568*mtt^5*mWW^7*t + 2628*ep*mtt^5*mWW^7*t + 28528*ep^2*mtt^5*mWW^7*t + 30516*ep^3*mtt^5*mWW^7*t - 58124*ep^4*mtt^5*mWW^7*t - 77692*ep^5*mtt^5*mWW^7*t + 962*mtt^4*mWW^8*t + 1000*ep*mtt^4*mWW^8*t - 15816*ep^2*mtt^4*mWW^8*t - 41764*ep^3*mtt^4*mWW^8*t - 15986*ep^4*mtt^4*mWW^8*t + 18660*ep^5*mtt^4*mWW^8*t - 488*mtt^3*mWW^9*t - 2954*ep*mtt^3*mWW^9*t - 5506*ep^2*mtt^3*mWW^9*t + 26438*ep^3*mtt^3*mWW^9*t + 79750*ep^4*mtt^3*mWW^9*t + 53288*ep^5*mtt^3*mWW^9*t + 92*mtt^2*mWW^10*t + 1666*ep*mtt^2*mWW^10*t + 6534*ep^2*mtt^2*mWW^10*t - 10174*ep^3*mtt^2*mWW^10*t - 53762*ep^4*mtt^2*mWW^10*t - 43668*ep^5*mtt^2*mWW^10*t - 4*mtt*mWW^11*t - 284*ep*mtt*mWW^11*t - 860*ep^2*mtt*mWW^11*t + 1556*ep^3*mtt*mWW^11*t + 8484*ep^4*mtt*mWW^11*t + 7740*ep^5*mtt*mWW^11*t - 228*ep^2*mWW^12*t + 120*ep^3*mWW^12*t + 1356*ep^4*mWW^12*t + 1008*ep^5*mWW^12*t + 96*mtt^9*mWW^2*s*t + 736*ep*mtt^9*mWW^2*s*t - 96*ep^2*mtt^9*mWW^2*s*t - 9824*ep^3*mtt^9*mWW^2*s*t - 22272*ep^4*mtt^9*mWW^2*s*t - 14720*ep^5*mtt^9*mWW^2*s*t - 1092*mtt^8*mWW^3*s*t - 3872*ep*mtt^8*mWW^3*s*t + 20764*ep^2*mtt^8*mWW^3*s*t + 124136*ep^3*mtt^8*mWW^3*s*t + 211808*ep^4*mtt^8*mWW^3*s*t + 120192*ep^5*mtt^8*mWW^3*s*t + 3748*mtt^7*mWW^4*s*t + 7982*ep*mtt^7*mWW^4*s*t - 76420*ep^2*mtt^7*mWW^4*s*t - 333766*ep^3*mtt^7*mWW^4*s*t - 479944*ep^4*mtt^7*mWW^4*s*t - 240000*ep^5*mtt^7*mWW^4*s*t - 4808*mtt^6*mWW^5*s*t - 11112*ep*mtt^6*mWW^5*s*t + 66904*ep^2*mtt^6*mWW^5*s*t + 303704*ep^3*mtt^6*mWW^5*s*t + 432332*ep^4*mtt^6*mWW^5*s*t + 213396*ep^5*mtt^6*mWW^5*s*t + 566*mtt^5*mWW^6*s*t + 11876*ep*mtt^5*mWW^6*s*t + 61434*ep^2*mtt^5*mWW^6*s*t + 20392*ep^3*mtt^5*mWW^6*s*t - 207116*ep^4*mtt^5*mWW^6*s*t - 208032*ep^5*mtt^5*mWW^6*s*t + 4052*mtt^4*mWW^7*s*t - 3340*ep*mtt^4*mWW^7*s*t - 117236*ep^2*mtt^4*mWW^7*s*t - 218052*ep^3*mtt^4*mWW^7*s*t + 15988*ep^4*mtt^4*mWW^7*s*t + 166860*ep^5*mtt^4*mWW^7*s*t - 3448*mtt^3*mWW^8*s*t - 8528*ep*mtt^3*mWW^8*s*t + 29402*ep^2*mtt^3*mWW^8*s*t + 164884*ep^3*mtt^3*mWW^8*s*t + 224830*ep^4*mtt^3*mWW^8*s*t + 84932*ep^5*mtt^3*mWW^8*s*t + 888*mtt^2*mWW^9*s*t + 8630*ep*mtt^2*mWW^9*s*t + 26642*ep^2*mtt^2*mWW^9*s*t - 64082*ep^3*mtt^2*mWW^9*s*t - 257126*ep^4*mtt^2*mWW^9*s*t - 190512*ep^5*mtt^2*mWW^9*s*t + 14*mtt*mWW^10*s*t - 2546*ep*mtt*mWW^10*s*t - 11448*ep^2*mtt*mWW^10*s*t + 13226*ep^3*mtt*mWW^10*s*t + 82990*ep^4*mtt*mWW^10*s*t + 69516*ep^5*mtt*mWW^10*s*t - 16*mWW^11*s*t + 174*ep*mWW^11*s*t + 54*ep^2*mWW^11*s*t - 618*ep^3*mWW^11*s*t - 1490*ep^4*mWW^11*s*t - 1632*ep^5*mWW^11*s*t - 336*mtt^8*mWW^2*s^2*t - 2576*ep*mtt^8*mWW^2*s^2*t + 336*ep^2*mtt^8*mWW^2*s^2*t + 34384*ep^3*mtt^8*mWW^2*s^2*t + 77952*ep^4*mtt^8*mWW^2*s^2*t + 51520*ep^5*mtt^8*mWW^2*s^2*t + 3276*mtt^7*mWW^3*s^2*t + 11088*ep*mtt^7*mWW^3*s^2*t - 64260*ep^2*mtt^7*mWW^3*s^2*t - 373128*ep^3*mtt^7*mWW^3*s^2*t - 631344*ep^4*mtt^7*mWW^3*s^2*t - 356832*ep^5*mtt^7*mWW^3*s^2*t - 8910*mtt^6*mWW^4*s^2*t - 17125*ep*mtt^6*mWW^4*s^2*t + 186631*ep^2*mtt^6*mWW^4*s^2*t + 787851*ep^3*mtt^6*mWW^4*s^2*t + 1115047*ep^4*mtt^6*mWW^4*s^2*t + 551978*ep^5*mtt^6*mWW^4*s^2*t + 7300*mtt^5*mWW^5*s^2*t + 16971*ep*mtt^5*mWW^5*s^2*t - 86667*ep^2*mtt^5*mWW^5*s^2*t - 415381*ep^3*mtt^5*mWW^5*s^2*t - 610945*ep^4*mtt^5*mWW^5*s^2*t - 310478*ep^5*mtt^5*mWW^5*s^2*t + 3844*mtt^4*mWW^6*s^2*t - 11602*ep*mtt^4*mWW^6*s^2*t - 184892*ep^2*mtt^4*mWW^6*s^2*t - 338190*ep^3*mtt^4*mWW^6*s^2*t - 28128*ep^4*mtt^4*mWW^6*s^2*t + 186248*ep^5*mtt^4*mWW^6*s^2*t - 8672*mtt^3*mWW^7*s^2*t - 5724*ep*mtt^3*mWW^7*s^2*t + 175232*ep^2*mtt^3*mWW^7*s^2*t + 471896*ep^3*mtt^3*mWW^7*s^2*t + 330604*ep^4*mtt^3*mWW^7*s^2*t - 8040*ep^5*mtt^3*mWW^7*s^2*t + 3768*mtt^2*mWW^8*s^2*t + 15737*ep*mtt^2*mWW^8*s^2*t + 3333*ep^2*mtt^2*mWW^8*s^2*t - 207551*ep^3*mtt^2*mWW^8*s^2*t - 472209*ep^4*mtt^2*mWW^8*s^2*t - 286686*ep^5*mtt^2*mWW^8*s^2*t - 172*mtt*mWW^9*s^2*t - 7791*ep*mtt*mWW^9*s^2*t - 34417*ep^2*mtt*mWW^9*s^2*t + 44213*ep^3*mtt*mWW^9*s^2*t + 248121*ep^4*mtt*mWW^9*s^2*t + 196926*ep^5*mtt*mWW^9*s^2*t - 98*mWW^10*s^2*t + 1022*ep*mWW^10*s^2*t + 4704*ep^2*mWW^10*s^2*t - 4094*ep^3*mWW^10*s^2*t - 29098*ep^4*mWW^10*s^2*t - 24636*ep^5*mWW^10*s^2*t + 672*mtt^7*mWW^2*s^3*t + 5152*ep*mtt^7*mWW^2*s^3*t - 672*ep^2*mtt^7*mWW^2*s^3*t - 68768*ep^3*mtt^7*mWW^2*s^3*t - 155904*ep^4*mtt^7*mWW^2*s^3*t - 103040*ep^5*mtt^7*mWW^2*s^3*t - 5460*mtt^6*mWW^3*s^3*t - 17248*ep*mtt^6*mWW^3*s^3*t + 111692*ep^2*mtt^6*mWW^3*s^3*t + 623560*ep^3*mtt^6*mWW^3*s^3*t + 1042720*ep^4*mtt^6*mWW^3*s^3*t + 585984*ep^5*mtt^6*mWW^3*s^3*t + 10928*mtt^5*mWW^4*s^3*t + 17315*ep*mtt^5*mWW^4*s^3*t - 238551*ep^2*mtt^5*mWW^4*s^3*t - 953797*ep^3*mtt^5*mWW^4*s^3*t - 1313401*ep^4*mtt^5*mWW^4*s^3*t - 638366*ep^5*mtt^5*mWW^4*s^3*t - 3300*mtt^4*mWW^5*s^3*t - 8901*ep*mtt^4*mWW^5*s^3*t + 2745*ep^2*mtt^4*mWW^5*s^3*t + 83827*ep^3*mtt^4*mWW^5*s^3*t + 176651*ep^4*mtt^4*mWW^5*s^3*t + 111570*ep^5*mtt^4*mWW^5*s^3*t - 8986*mtt^3*mWW^6*s^3*t + 192*ep*mtt^3*mWW^6*s^3*t + 250188*ep^2*mtt^3*mWW^6*s^3*t + 648892*ep^3*mtt^3*mWW^6*s^3*t + 499558*ep^4*mtt^3*mWW^6*s^3*t + 64268*ep^5*mtt^3*mWW^6*s^3*t + 7468*mtt^2*mWW^7*s^3*t + 12188*ep*mtt^2*mWW^7*s^3*t - 105304*ep^2*mtt^2*mWW^7*s^3*t - 421176*ep^3*mtt^2*mWW^7*s^3*t - 534600*ep^4*mtt^2*mWW^7*s^3*t - 221120*ep^5*mtt^2*mWW^7*s^3*t - 1118*mtt*mWW^8*s^3*t - 10785*ep*mtt*mWW^8*s^3*t - 32955*ep^2*mtt*mWW^8*s^3*t + 93827*ep^3*mtt*mWW^8*s^3*t + 352905*ep^4*mtt*mWW^8*s^3*t + 257766*ep^5*mtt*mWW^8*s^3*t - 204*mWW^9*s^3*t + 2347*ep*mWW^9*s^3*t + 13577*ep^2*mWW^9*s^3*t - 8241*ep^3*mWW^9*s^3*t - 75481*ep^4*mWW^9*s^3*t - 63062*ep^5*mWW^9*s^3*t - 840*mtt^6*mWW^2*s^4*t - 6440*ep*mtt^6*mWW^2*s^4*t + 840*ep^2*mtt^6*mWW^2*s^4*t + 85960*ep^3*mtt^6*mWW^2*s^4*t + 194880*ep^4*mtt^6*mWW^2*s^4*t + 128800*ep^5*mtt^6*mWW^2*s^4*t + 5460*mtt^5*mWW^3*s^4*t + 15400*ep*mtt^5*mWW^3*s^4*t - 118580*ep^2*mtt^5*mWW^3*s^4*t - 626080*ep^3*mtt^5*mWW^3*s^4*t - 1028440*ep^4*mtt^5*mWW^3*s^4*t - 572880*ep^5*mtt^5*mWW^3*s^4*t - 6950*mtt^4*mWW^4*s^4*t - 6310*ep*mtt^4*mWW^4*s^4*t + 163590*ep^2*mtt^4*mWW^4*s^4*t + 588150*ep^3*mtt^4*mWW^4*s^4*t + 761160*ep^4*mtt^4*mWW^4*s^4*t + 353400*ep^5*mtt^4*mWW^4*s^4*t - 2560*mtt^3*mWW^5*s^4*t - 2796*ep*mtt^3*mWW^5*s^4*t + 90000*ep^2*mtt^3*mWW^5*s^4*t + 308172*ep^3*mtt^3*mWW^5*s^4*t + 368556*ep^4*mtt^3*mWW^5*s^4*t + 155140*ep^5*mtt^3*mWW^5*s^4*t + 7294*mtt^2*mWW^6*s^4*t + 5266*ep*mtt^2*mWW^6*s^4*t - 160542*ep^2*mtt^2*mWW^6*s^4*t - 500266*ep^3*mtt^2*mWW^6*s^4*t - 535816*ep^4*mtt^2*mWW^6*s^4*t - 194112*ep^5*mtt^2*mWW^6*s^4*t - 2288*mtt*mWW^7*s^4*t - 6984*ep*mtt*mWW^7*s^4*t + 11216*ep^2*mtt*mWW^7*s^4*t + 146292*ep^3*mtt*mWW^7*s^4*t + 304056*ep^4*mtt*mWW^7*s^4*t + 187380*ep^5*mtt*mWW^7*s^4*t - 164*mWW^8*s^4*t + 2576*ep*mWW^8*s^4*t + 16036*ep^2*mWW^8*s^4*t - 9396*ep^3*mWW^8*s^4*t - 89540*ep^4*mWW^8*s^4*t - 74672*ep^5*mWW^8*s^4*t + 672*mtt^5*mWW^2*s^5*t + 5152*ep*mtt^5*mWW^2*s^5*t - 672*ep^2*mtt^5*mWW^2*s^5*t - 68768*ep^3*mtt^5*mWW^2*s^5*t - 155904*ep^4*mtt^5*mWW^2*s^5*t - 103040*ep^5*mtt^5*mWW^2*s^5*t - 3276*mtt^4*mWW^3*s^5*t - 7392*ep*mtt^4*mWW^3*s^5*t + 78036*ep^2*mtt^4*mWW^3*s^5*t + 378168*ep^3*mtt^4*mWW^3*s^5*t + 602784*ep^4*mtt^4*mWW^3*s^5*t + 330624*ep^5*mtt^4*mWW^3*s^5*t + 1716*mtt^3*mWW^4*s^5*t - 2572*ep*mtt^3*mWW^4*s^5*t - 50290*ep^2*mtt^3*mWW^4*s^5*t - 125744*ep^3*mtt^3*mWW^4*s^5*t - 116074*ep^4*mtt^3*mWW^4*s^5*t - 36508*ep^5*mtt^3*mWW^4*s^5*t + 3248*mtt^2*mWW^5*s^5*t + 4206*ep*mtt^2*mWW^5*s^5*t - 79926*ep^2*mtt^2*mWW^5*s^5*t - 290978*ep^3*mtt^2*mWW^5*s^5*t - 373694*ep^4*mtt^2*mWW^5*s^5*t - 172264*ep^5*mtt^2*mWW^5*s^5*t - 2212*mtt*mWW^6*s^5*t - 2084*ep*mtt*mWW^6*s^5*t + 40922*ep^2*mtt*mWW^6*s^5*t + 153132*ep^3*mtt*mWW^6*s^5*t + 210222*ep^4*mtt*mWW^6*s^5*t + 104932*ep^5*mtt*mWW^6*s^5*t + 8*mWW^7*s^5*t + 1232*ep*mWW^7*s^5*t + 7564*ep^2*mWW^7*s^5*t - 9476*ep^3*mWW^7*s^5*t - 57924*ep^4*mWW^7*s^5*t - 47388*ep^5*mWW^7*s^5*t - 336*mtt^4*mWW^2*s^6*t - 2576*ep*mtt^4*mWW^2*s^6*t + 336*ep^2*mtt^4*mWW^2*s^6*t + 34384*ep^3*mtt^4*mWW^2*s^6*t + 77952*ep^4*mtt^4*mWW^2*s^6*t + 51520*ep^5*mtt^4*mWW^2*s^6*t + 1092*mtt^3*mWW^3*s^6*t + 1232*ep*mtt^3*mWW^3*s^6*t - 30604*ep^2*mtt^3*mWW^3*s^6*t - 127736*ep^3*mtt^3*mWW^3*s^6*t - 191408*ep^4*mtt^3*mWW^3*s^6*t - 101472*ep^5*mtt^3*mWW^3*s^6*t + 302*mtt^2*mWW^4*s^6*t + 2783*ep*mtt^2*mWW^4*s^6*t - 1565*ep^2*mtt^2*mWW^4*s^6*t - 40329*ep^3*mtt^2*mWW^4*s^6*t - 82881*ep^4*mtt^2*mWW^4*s^6*t - 50390*ep^5*mtt^2*mWW^4*s^6*t - 1052*mtt*mWW^5*s^6*t - 789*ep*mtt*mWW^5*s^6*t + 25261*ep^2*mtt*mWW^5*s^6*t + 89563*ep^3*mtt*mWW^5*s^6*t + 118319*ep^4*mtt*mWW^5*s^6*t + 57754*ep^5*mtt*mWW^5*s^6*t + 98*mWW^6*s^6*t + 18*ep*mWW^6*s^6*t - 776*ep^2*mWW^6*s^6*t - 9214*ep^3*mWW^6*s^6*t - 23858*ep^4*mWW^6*s^6*t - 17580*ep^5*mWW^6*s^6*t + 96*mtt^3*mWW^2*s^7*t + 736*ep*mtt^3*mWW^2*s^7*t - 96*ep^2*mtt^3*mWW^2*s^7*t - 9824*ep^3*mtt^3*mWW^2*s^7*t - 22272*ep^4*mtt^3*mWW^2*s^7*t - 14720*ep^5*mtt^3*mWW^2*s^7*t - 156*mtt^2*mWW^3*s^7*t + 352*ep*mtt^2*mWW^3*s^7*t + 6340*ep^2*mtt^2*mWW^3*s^7*t + 18968*ep^3*mtt^2*mWW^3*s^7*t + 23264*ep^4*mtt^2*mWW^3*s^7*t + 10752*ep^5*mtt^2*mWW^3*s^7*t - 200*mtt*mWW^4*s^7*t - 565*ep*mtt*mWW^4*s^7*t + 4189*ep^2*mtt*mWW^4*s^7*t + 21259*ep^3*mtt*mWW^4*s^7*t + 33883*ep^4*mtt*mWW^4*s^7*t + 18522*ep^5*mtt*mWW^4*s^7*t + 60*mWW^5*s^7*t - 177*ep*mWW^5*s^7*t - 1963*ep^2*mWW^5*s^7*t - 5657*ep^3*mWW^5*s^7*t - 8009*ep^4*mWW^5*s^7*t - 4702*ep^5*mWW^5*s^7*t - 12*mtt^2*mWW^2*s^8*t - 92*ep*mtt^2*mWW^2*s^8*t + 12*ep^2*mtt^2*mWW^2*s^8*t + 1228*ep^3*mtt^2*mWW^2*s^8*t + 2784*ep^4*mtt^2*mWW^2*s^8*t + 1840*ep^5*mtt^2*mWW^2*s^8*t - 132*ep*mtt*mWW^3*s^8*t - 492*ep^2*mtt*mWW^3*s^8*t - 180*ep^3*mtt*mWW^3*s^8*t + 1020*ep^4*mtt*mWW^3*s^8*t + 936*ep^5*mtt*mWW^3*s^8*t + 12*mWW^4*s^8*t - 40*ep*mWW^4*s^8*t - 504*ep^2*mWW^4*s^8*t - 1408*ep^3*mWW^4*s^8*t - 1764*ep^4*mWW^4*s^8*t - 904*ep^5*mWW^4*s^8*t + 58*mtt^9*mWW^2*t^2 + 670*ep*mtt^9*mWW^2*t^2 + 642*ep^2*mtt^9*mWW^2*t^2 - 6942*ep^3*mtt^9*mWW^2*t^2 - 18604*ep^4*mtt^9*mWW^2*t^2 - 13168*ep^5*mtt^9*mWW^2*t^2 - 454*mtt^8*mWW^3*t^2 - 3446*ep*mtt^8*mWW^3*t^2 + 2794*ep^2*mtt^8*mWW^3*t^2 + 60022*ep^3*mtt^8*mWW^3*t^2 + 130252*ep^4*mtt^8*mWW^3*t^2 + 84096*ep^5*mtt^8*mWW^3*t^2 + 1766*mtt^7*mWW^4*t^2 + 6064*ep*mtt^7*mWW^4*t^2 - 30652*ep^2*mtt^7*mWW^4*t^2 - 169912*ep^3*mtt^7*mWW^4*t^2 - 272606*ep^4*mtt^7*mWW^4*t^2 - 147812*ep^5*mtt^7*mWW^4*t^2 - 3390*mtt^6*mWW^5*t^2 - 4742*ep*mtt^6*mWW^5*t^2 + 66236*ep^2*mtt^6*mWW^5*t^2 + 206690*ep^3*mtt^6*mWW^5*t^2 + 195046*ep^4*mtt^6*mWW^5*t^2 + 49872*ep^5*mtt^6*mWW^5*t^2 + 2854*mtt^5*mWW^6*t^2 + 3986*ep*mtt^5*mWW^6*t^2 - 36332*ep^2*mtt^5*mWW^6*t^2 - 95770*ep^3*mtt^5*mWW^6*t^2 - 44314*ep^4*mtt^5*mWW^6*t^2 + 26968*ep^5*mtt^5*mWW^6*t^2 - 218*mtt^4*mWW^7*t^2 - 6136*ep*mtt^4*mWW^7*t^2 - 37212*ep^2*mtt^4*mWW^7*t^2 - 12944*ep^3*mtt^4*mWW^7*t^2 + 118274*ep^4*mtt^4*mWW^7*t^2 + 111348*ep^5*mtt^4*mWW^7*t^2 - 1150*mtt^3*mWW^8*t^2 + 4374*ep*mtt^3*mWW^8*t^2 + 48510*ep^2*mtt^3*mWW^8*t^2 + 28318*ep^3*mtt^3*mWW^8*t^2 - 158132*ep^4*mtt^3*mWW^8*t^2 - 168400*ep^5*mtt^3*mWW^8*t^2 + 606*mtt^2*mWW^9*t^2 - 12*ep*mtt^2*mWW^9*t^2 - 10626*ep^2*mtt^2*mWW^9*t^2 - 15164*ep^3*mtt^2*mWW^9*t^2 + 24848*ep^4*mtt^2*mWW^9*t^2 + 39948*ep^5*mtt^2*mWW^9*t^2 - 72*mtt*mWW^10*t^2 - 942*ep*mtt*mWW^10*t^2 - 4816*ep^2*mtt*mWW^10*t^2 + 7194*ep^3*mtt*mWW^10*t^2 + 35920*ep^4*mtt*mWW^10*t^2 + 25884*ep^5*mtt*mWW^10*t^2 + 184*ep*mWW^11*t^2 + 1456*ep^2*mWW^11*t^2 - 1492*ep^3*mWW^11*t^2 - 10684*ep^4*mWW^11*t^2 - 8736*ep^5*mWW^11*t^2 - 422*mtt^8*mWW^2*s*t^2 - 4828*ep*mtt^8*mWW^2*s*t^2 - 4492*ep^2*mtt^8*mWW^2*s*t^2 + 50328*ep^3*mtt^8*mWW^2*s*t^2 + 134034*ep^4*mtt^8*mWW^2*s*t^2 + 94564*ep^5*mtt^8*mWW^2*s*t^2 + 2892*mtt^7*mWW^3*s*t^2 + 20800*ep*mtt^7*mWW^3*s*t^2 - 21090*ep^2*mtt^7*mWW^3*s*t^2 - 374996*ep^3*mtt^7*mWW^3*s*t^2 - 799722*ep^4*mtt^7*mWW^3*s*t^2 - 512396*ep^5*mtt^7*mWW^3*s*t^2 - 9334*mtt^6*mWW^4*s*t^2 - 28060*ep*mtt^6*mWW^4*s*t^2 + 172212*ep^2*mtt^6*mWW^4*s*t^2 + 869996*ep^3*mtt^6*mWW^4*s*t^2 + 1340542*ep^4*mtt^6*mWW^4*s*t^2 + 708068*ep^5*mtt^6*mWW^4*s*t^2 + 13860*mtt^5*mWW^5*s*t^2 + 13359*ep*mtt^5*mWW^5*s*t^2 - 279127*ep^2*mtt^5*mWW^5*s*t^2 - 779337*ep^3*mtt^5*mWW^5*s*t^2 - 619973*ep^4*mtt^5*mWW^5*s*t^2 - 83598*ep^5*mtt^5*mWW^5*s*t^2 - 7068*mtt^4*mWW^6*s*t^2 - 8789*ep*mtt^4*mWW^6*s*t^2 + 60627*ep^2*mtt^4*mWW^6*s*t^2 + 129203*ep^3*mtt^4*mWW^6*s*t^2 - 32159*ep^4*mtt^4*mWW^6*s*t^2 - 139366*ep^5*mtt^4*mWW^6*s*t^2 - 3138*mtt^3*mWW^7*s*t^2 + 14088*ep*mtt^3*mWW^7*s*t^2 + 177966*ep^2*mtt^3*mWW^7*s*t^2 + 204372*ep^3*mtt^3*mWW^7*s*t^2 - 265680*ep^4*mtt^3*mWW^7*s*t^2 - 355824*ep^5*mtt^3*mWW^7*s*t^2 + 4340*mtt^2*mWW^8*s*t^2 - 5026*ep*mtt^2*mWW^8*s*t^2 - 116750*ep^2*mtt^2*mWW^8*s*t^2 - 133426*ep^3*mtt^2*mWW^8*s*t^2 + 225986*ep^4*mtt^2*mWW^8*s*t^2 + 303252*ep^5*mtt^2*mWW^8*s*t^2 - 1158*mtt*mWW^9*s*t^2 - 2467*ep*mtt*mWW^9*s*t^2 + 3935*ep^2*mtt*mWW^9*s*t^2 + 40877*ep^3*mtt*mWW^9*s*t^2 + 64803*ep^4*mtt*mWW^9*s*t^2 + 23394*ep^5*mtt*mWW^9*s*t^2 + 28*mWW^10*s*t^2 + 923*ep*mWW^10*s*t^2 + 6783*ep^2*mWW^10*s*t^2 - 6665*ep^3*mWW^10*s*t^2 - 47191*ep^4*mWW^10*s*t^2 - 37710*ep^5*mWW^10*s*t^2 + 1330*mtt^7*mWW^2*s^2*t^2 + 15036*ep*mtt^7*mWW^2*s^2*t^2 + 13468*ep^2*mtt^7*mWW^2*s^2*t^2 - 157920*ep^3*mtt^7*mWW^2*s^2*t^2 - 417326*ep^4*mtt^7*mWW^2*s^2*t^2 - 293244*ep^5*mtt^7*mWW^2*s^2*t^2 - 7802*mtt^6*mWW^3*s^2*t^2 - 52251*ep*mtt^6*mWW^3*s^2*t^2 + 67993*ep^2*mtt^6*mWW^3*s^2*t^2 + 987501*ep^3*mtt^6*mWW^3*s^2*t^2 + 2058025*ep^4*mtt^6*mWW^3*s^2*t^2 + 1304982*ep^5*mtt^6*mWW^3*s^2*t^2 + 20010*mtt^5*mWW^4*s^2*t^2 + 48275*ep*mtt^5*mWW^4*s^2*t^2 - 399579*ep^2*mtt^5*mWW^4*s^2*t^2 - 1781729*ep^3*mtt^5*mWW^4*s^2*t^2 - 2574967*ep^4*mtt^5*mWW^4*s^2*t^2 - 1299290*ep^5*mtt^5*mWW^4*s^2*t^2 - 20766*mtt^4*mWW^5*s^2*t^2 - 3893*ep*mtt^4*mWW^5*s^2*t^2 + 439913*ep^2*mtt^4*mWW^5*s^2*t^2 + 984551*ep^3*mtt^4*mWW^5*s^2*t^2 + 430893*ep^4*mtt^4*mWW^5*s^2*t^2 - 216938*ep^5*mtt^4*mWW^5*s^2*t^2 + 2346*mtt^3*mWW^6*s^2*t^2 + 1138*ep*mtt^3*mWW^6*s^2*t^2 + 73166*ep^2*mtt^3*mWW^6*s^2*t^2 + 291870*ep^3*mtt^3*mWW^6*s^2*t^2 + 463508*ep^4*mtt^3*mWW^6*s^2*t^2 + 290788*ep^5*mtt^3*mWW^6*s^2*t^2 + 9042*mtt^2*mWW^7*s^2*t^2 - 9893*ep*mtt^2*mWW^7*s^2*t^2 - 286445*ep^2*mtt^2*mWW^7*s^2*t^2 - 460169*ep^3*mtt^2*mWW^7*s^2*t^2 + 130563*ep^4*mtt^2*mWW^7*s^2*t^2 + 385614*ep^5*mtt^2*mWW^7*s^2*t^2 - 4582*mtt*mWW^8*s^2*t^2 + 37*ep*mtt*mWW^8*s^2*t^2 + 85207*ep^2*mtt*mWW^8*s^2*t^2 + 152393*ep^3*mtt*mWW^8*s^2*t^2 - 22989*ep^4*mtt*mWW^8*s^2*t^2 - 123090*ep^5*mtt*mWW^8*s^2*t^2 + 422*mWW^9*s^2*t^2 + 1551*ep*mWW^9*s^2*t^2 + 5861*ep^2*mWW^9*s^2*t^2 - 18721*ep^3*mWW^9*s^2*t^2 - 71643*ep^4*mWW^9*s^2*t^2 - 51126*ep^5*mWW^9*s^2*t^2 - 2366*mtt^6*mWW^2*s^3*t^2 - 26348*ep*mtt^6*mWW^2*s^3*t^2 - 22428*ep^2*mtt^6*mWW^2*s^3*t^2 + 279384*ep^3*mtt^6*mWW^2*s^3*t^2 + 731066*ep^4*mtt^6*mWW^2*s^3*t^2 + 511028*ep^5*mtt^6*mWW^2*s^3*t^2 + 11504*mtt^5*mWW^3*s^3*t^2 + 69727*ep*mtt^5*mWW^3*s^3*t^2 - 121403*ep^2*mtt^5*mWW^3*s^3*t^2 - 1411601*ep^3*mtt^5*mWW^3*s^3*t^2 - 2849309*ep^4*mtt^5*mWW^3*s^3*t^2 - 1779942*ep^5*mtt^5*mWW^3*s^3*t^2 - 21850*mtt^4*mWW^4*s^3*t^2 - 33069*ep*mtt^4*mWW^4*s^3*t^2 + 486573*ep^2*mtt^4*mWW^4*s^3*t^2 + 1807855*ep^3*mtt^4*mWW^4*s^3*t^2 + 2317021*ep^4*mtt^4*mWW^4*s^3*t^2 + 1056110*ep^5*mtt^4*mWW^4*s^3*t^2 + 12324*mtt^3*mWW^5*s^3*t^2 - 22007*ep*mtt^3*mWW^5*s^3*t^2 - 290795*ep^2*mtt^3*mWW^5*s^3*t^2 - 286563*ep^3*mtt^3*mWW^5*s^3*t^2 + 548495*ep^4*mtt^3*mWW^5*s^3*t^2 + 686162*ep^5*mtt^3*mWW^5*s^3*t^2 + 6680*mtt^2*mWW^6*s^3*t^2 + 7863*ep*mtt^2*mWW^6*s^3*t^2 - 222137*ep^2*mtt^2*mWW^6*s^3*t^2 - 681717*ep^3*mtt^2*mWW^6*s^3*t^2 - 721451*ep^4*mtt^2*mWW^6*s^3*t^2 - 282358*ep^5*mtt^2*mWW^6*s^3*t^2 - 7678*mtt*mWW^7*s^3*t^2 + 2950*ep*mtt*mWW^7*s^3*t^2 + 188548*ep^2*mtt*mWW^7*s^3*t^2 + 352362*ep^3*mtt*mWW^7*s^3*t^2 + 46406*ep^4*mtt*mWW^7*s^3*t^2 - 160068*ep^5*mtt*mWW^7*s^3*t^2 + 1362*mWW^8*s^3*t^2 + 466*ep*mWW^8*s^3*t^2 - 16952*ep^2*mWW^8*s^3*t^2 - 46082*ep^3*mWW^8*s^3*t^2 - 42586*ep^4*mWW^8*s^3*t^2 - 10472*ep^5*mWW^8*s^3*t^2 + 2590*mtt^5*mWW^2*s^4*t^2 + 28280*ep*mtt^5*mWW^2*s^4*t^2 + 22400*ep^2*mtt^5*mWW^2*s^4*t^2 - 303660*ep^3*mtt^5*mWW^2*s^4*t^2 - 784350*ep^4*mtt^5*mWW^2*s^4*t^2 - 544460*ep^5*mtt^5*mWW^2*s^4*t^2 - 9930*mtt^4*mWW^3*s^4*t^2 - 51650*ep*mtt^4*mWW^3*s^4*t^2 + 129690*ep^2*mtt^4*mWW^3*s^4*t^2 + 1168810*ep^3*mtt^4*mWW^3*s^4*t^2 + 2248800*ep^4*mtt^4*mWW^3*s^4*t^2 + 1372120*ep^5*mtt^4*mWW^3*s^4*t^2 + 12170*mtt^3*mWW^4*s^4*t^2 - 1514*ep*mtt^3*mWW^4*s^4*t^2 - 321922*ep^2*mtt^3*mWW^4*s^4*t^2 - 867130*ep^3*mtt^3*mWW^4*s^4*t^2 - 788044*ep^4*mtt^3*mWW^4*s^4*t^2 - 219480*ep^5*mtt^3*mWW^4*s^4*t^2 - 126*mtt^2*mWW^5*s^4*t^2 + 26919*ep*mtt^2*mWW^5*s^4*t^2 + 30637*ep^2*mtt^2*mWW^5*s^4*t^2 - 354597*ep^3*mtt^2*mWW^5*s^4*t^2 - 956803*ep^4*mtt^2*mWW^5*s^4*t^2 - 668958*ep^5*mtt^2*mWW^5*s^4*t^2 - 6396*mtt*mWW^6*s^4*t^2 - 3914*ep*mtt*mWW^6*s^4*t^2 + 163928*ep^2*mtt*mWW^6*s^4*t^2 + 449862*ep^3*mtt*mWW^6*s^4*t^2 + 402584*ep^4*mtt*mWW^6*s^4*t^2 + 114976*ep^5*mtt*mWW^6*s^4*t^2 + 1992*mWW^7*s^4*t^2 - 1009*ep*mWW^7*s^4*t^2 - 42857*ep^2*mWW^7*s^4*t^2 - 83621*ep^3*mWW^7*s^4*t^2 - 29563*ep^4*mWW^7*s^4*t^2 + 18930*ep^5*mWW^7*s^4*t^2 - 1778*mtt^4*mWW^2*s^5*t^2 - 18900*ep*mtt^4*mWW^2*s^5*t^2 - 13412*ep^2*mtt^4*mWW^2*s^5*t^2 + 206472*ep^3*mtt^4*mWW^2*s^5*t^2 + 523894*ep^4*mtt^4*mWW^2*s^5*t^2 + 360108*ep^5*mtt^4*mWW^2*s^5*t^2 + 4924*mtt^3*mWW^3*s^5*t^2 + 19326*ep*mtt^3*mWW^3*s^5*t^2 - 82904*ep^2*mtt^3*mWW^3*s^5*t^2 - 545622*ep^3*mtt^3*mWW^3*s^5*t^2 - 966452*ep^4*mtt^3*mWW^3*s^5*t^2 - 564216*ep^5*mtt^3*mWW^3*s^5*t^2 - 2586*mtt^2*mWW^4*s^5*t^2 + 13762*ep*mtt^2*mWW^4*s^5*t^2 + 102630*ep^2*mtt^2*mWW^4*s^5*t^2 + 89762*ep^3*mtt^2*mWW^4*s^5*t^2 - 171728*ep^4*mtt^2*mWW^4*s^5*t^2 - 202288*ep^5*mtt^2*mWW^4*s^5*t^2 - 2616*mtt*mWW^5*s^5*t^2 - 10588*ep*mtt*mWW^5*s^5*t^2 + 49678*ep^2*mtt*mWW^5*s^5*t^2 + 287224*ep^3*mtt*mWW^5*s^5*t^2 + 474138*ep^4*mtt*mWW^5*s^5*t^2 + 265940*ep^5*mtt*mWW^5*s^5*t^2 + 1584*mWW^6*s^5*t^2 - 284*ep*mWW^6*s^5*t^2 - 39252*ep^2*mWW^6*s^5*t^2 - 93448*ep^3*mWW^6*s^5*t^2 - 68168*ep^4*mWW^6*s^5*t^2 - 11008*ep^5*mWW^6*s^5*t^2 + 742*mtt^3*mWW^2*s^6*t^2 + 7588*ep*mtt^3*mWW^2*s^6*t^2 + 4452*ep^2*mtt^3*mWW^2*s^6*t^2 - 85008*ep^3*mtt^3*mWW^2*s^6*t^2 - 210154*ep^4*mtt^3*mWW^2*s^6*t^2 - 142324*ep^5*mtt^3*mWW^2*s^6*t^2 - 1222*mtt^2*mWW^3*s^6*t^2 - 1895*ep*mtt^2*mWW^3*s^6*t^2 + 29365*ep^2*mtt^2*mWW^3*s^6*t^2 + 121801*ep^3*mtt^2*mWW^3*s^6*t^2 + 176377*ep^4*mtt^2*mWW^3*s^6*t^2 + 90246*ep^5*mtt^2*mWW^3*s^6*t^2 - 346*mtt*mWW^4*s^6*t^2 - 6169*ep*mtt*mWW^4*s^6*t^2 - 6599*ep^2*mtt*mWW^4*s^6*t^2 + 68499*ep^3*mtt*mWW^4*s^6*t^2 + 179329*ep^4*mtt*mWW^4*s^6*t^2 + 121302*ep^5*mtt*mWW^4*s^6*t^2 + 714*mWW^5*s^6*t^2 + 952*ep*mWW^5*s^6*t^2 - 16542*ep^2*mWW^5*s^6*t^2 - 57968*ep^3*mWW^5*s^6*t^2 - 71796*ep^4*mWW^5*s^6*t^2 - 32480*ep^5*mWW^5*s^6*t^2 - 170*mtt^2*mWW^2*s^7*t^2 - 1636*ep*mtt^2*mWW^2*s^7*t^2 - 628*ep^2*mtt^2*mWW^2*s^7*t^2 + 19080*ep^3*mtt^2*mWW^2*s^7*t^2 + 45246*ep^4*mtt^2*mWW^2*s^7*t^2 + 29884*ep^5*mtt^2*mWW^2*s^7*t^2 + 72*mtt*mWW^3*s^7*t^2 - 749*ep*mtt*mWW^3*s^7*t^2 - 4443*ep^2*mtt*mWW^3*s^7*t^2 - 4181*ep^3*mtt*mWW^3*s^7*t^2 + 5835*ep^4*mtt*mWW^3*s^7*t^2 + 7498*ep^5*mtt*mWW^3*s^7*t^2 + 170*mWW^4*s^7*t^2 + 711*ep*mWW^4*s^7*t^2 - 2663*ep^2*mWW^4*s^7*t^2 - 17341*ep^3*mWW^4*s^7*t^2 - 29547*ep^4*mWW^4*s^7*t^2 - 16610*ep^5*mWW^4*s^7*t^2 + 16*mtt*mWW^2*s^8*t^2 + 138*ep*mtt*mWW^2*s^8*t^2 - 2*ep^2*mtt*mWW^2*s^8*t^2 - 1734*ep^3*mtt*mWW^2*s^8*t^2 - 3806*ep^4*mtt*mWW^2*s^8*t^2 - 2388*ep^5*mtt*mWW^2*s^8*t^2 + 16*mWW^3*s^8*t^2 + 138*ep*mWW^3*s^8*t^2 - 2*ep^2*mWW^3*s^8*t^2 - 1734*ep^3*mWW^3*s^8*t^2 - 3806*ep^4*mWW^3*s^8*t^2 - 2388*ep^5*mWW^3*s^8*t^2 + 12*mtt^9*mWW*t^3 + 8*ep*mtt^9*mWW*t^3 - 272*ep^2*mtt^9*mWW*t^3 - 912*ep^3*mtt^9*mWW*t^3 - 1084*ep^4*mtt^9*mWW*t^3 - 440*ep^5*mtt^9*mWW*t^3 - 322*mtt^8*mWW^2*t^3 - 2296*ep*mtt^8*mWW^2*t^3 + 1312*ep^2*mtt^8*mWW^2*t^3 + 34804*ep^3*mtt^8*mWW^2*t^3 + 76306*ep^4*mtt^8*mWW^2*t^3 + 50084*ep^5*mtt^8*mWW^2*t^3 + 980*mtt^7*mWW^3*t^3 + 10710*ep*mtt^7*mWW^3*t^3 + 7044*ep^2*mtt^7*mWW^3*t^3 - 136846*ep^3*mtt^7*mWW^3*t^3 - 350840*ep^4*mtt^7*mWW^3*t^3 - 242504*ep^5*mtt^7*mWW^3*t^3 - 1918*mtt^6*mWW^4*t^3 - 16307*ep*mtt^6*mWW^4*t^3 + 4485*ep^2*mtt^6*mWW^4*t^3 + 248493*ep^3*mtt^6*mWW^4*t^3 + 565689*ep^4*mtt^6*mWW^4*t^3 + 373782*ep^5*mtt^6*mWW^4*t^3 + 3576*mtt^5*mWW^5*t^3 + 6199*ep*mtt^5*mWW^5*t^3 - 76919*ep^2*mtt^5*mWW^5*t^3 - 239997*ep^3*mtt^5*mWW^5*t^3 - 226201*ep^4*mtt^5*mWW^5*t^3 - 63418*ep^5*mtt^5*mWW^5*t^3 - 4138*mtt^4*mWW^6*t^3 + 4850*ep*mtt^4*mWW^6*t^3 + 108142*ep^2*mtt^4*mWW^6*t^3 + 110150*ep^3*mtt^4*mWW^6*t^3 - 240036*ep^4*mtt^4*mWW^6*t^3 - 298792*ep^5*mtt^4*mWW^6*t^3 + 1840*mtt^3*mWW^7*t^3 - 1158*ep*mtt^3*mWW^7*t^3 - 29056*ep^2*mtt^3*mWW^7*t^3 - 15418*ep^3*mtt^3*mWW^7*t^3 + 122752*ep^4*mtt^3*mWW^7*t^3 + 139896*ep^5*mtt^3*mWW^7*t^3 + 322*mtt^2*mWW^8*t^3 - 3825*ep*mtt^2*mWW^8*t^3 - 31573*ep^2*mtt^2*mWW^8*t^3 + 4519*ep^3*mtt^2*mWW^8*t^3 + 143267*ep^4*mtt^2*mWW^8*t^3 + 120618*ep^5*mtt^2*mWW^8*t^3 - 376*mtt*mWW^9*t^3 + 1897*ep*mtt*mWW^9*t^3 + 18363*ep^2*mtt*mWW^9*t^3 - 5075*ep^3*mtt*mWW^9*t^3 - 99707*ep^4*mtt*mWW^9*t^3 - 88814*ep^5*mtt*mWW^9*t^3 + 24*mWW^10*t^3 - 78*ep*mWW^10*t^3 - 1526*ep^2*mWW^10*t^3 + 282*ep^3*mWW^10*t^3 + 9854*ep^4*mWW^10*t^3 + 9588*ep^5*mWW^10*t^3 - 84*mtt^8*mWW*s*t^3 - 56*ep*mtt^8*mWW*s*t^3 + 1904*ep^2*mtt^8*mWW*s*t^3 + 6384*ep^3*mtt^8*mWW*s*t^3 + 7588*ep^4*mtt^8*mWW*s*t^3 + 3080*ep^5*mtt^8*mWW*s*t^3 + 1964*mtt^7*mWW^2*s*t^3 + 14518*ep*mtt^7*mWW^2*s*t^3 - 6608*ep^2*mtt^7*mWW^2*s*t^3 - 214934*ep^3*mtt^7*mWW^2*s*t^3 - 475988*ep^4*mtt^7*mWW^2*s*t^3 - 313224*ep^5*mtt^7*mWW^2*s*t^3 - 4996*mtt^6*mWW^3*s*t^3 - 55928*ep*mtt^6*mWW^3*s*t^3 - 38942*ep^2*mtt^6*mWW^3*s*t^3 + 707260*ep^3*mtt^6*mWW^3*s*t^3 + 1819282*ep^4*mtt^6*mWW^3*s*t^3 + 1257084*ep^5*mtt^6*mWW^3*s*t^3 + 8200*mtt^5*mWW^4*s*t^3 + 63025*ep*mtt^5*mWW^4*s*t^3 - 44605*ep^2*mtt^5*mWW^4*s*t^3 - 1033995*ep^3*mtt^5*mWW^4*s*t^3 - 2250191*ep^4*mtt^5*mWW^4*s*t^3 - 1460642*ep^5*mtt^5*mWW^4*s*t^3 - 12728*mtt^4*mWW^5*s*t^3 - 4569*ep*mtt^4*mWW^5*s*t^3 + 327079*ep^2*mtt^4*mWW^5*s*t^3 + 744843*ep^3*mtt^4*mWW^5*s*t^3 + 347613*ep^4*mtt^4*mWW^5*s*t^3 - 124046*ep^5*mtt^4*mWW^5*s*t^3 + 11028*mtt^3*mWW^6*s*t^3 - 23546*ep*mtt^3*mWW^6*s*t^3 - 304256*ep^2*mtt^3*mWW^6*s*t^3 - 200254*ep^3*mtt^3*mWW^6*s*t^3 + 902580*ep^4*mtt^3*mWW^6*s*t^3 + 979640*ep^5*mtt^3*mWW^6*s*t^3 - 2448*mtt^2*mWW^7*s*t^3 + 630*ep*mtt^2*mWW^7*s*t^3 + 5924*ep^2*mtt^2*mWW^7*s*t^3 - 17090*ep^3*mtt^2*mWW^7*s*t^3 - 111952*ep^4*mtt^2*mWW^7*s*t^3 - 128288*ep^5*mtt^2*mWW^7*s*t^3 - 1376*mtt*mWW^8*s*t^3 + 6727*ep*mtt*mWW^8*s*t^3 + 74705*ep^2*mtt*mWW^8*s*t^3 + 9347*ep^3*mtt*mWW^8*s*t^3 - 311589*ep^4*mtt*mWW^8*s*t^3 - 282390*ep^5*mtt*mWW^8*s*t^3 + 440*mWW^9*s*t^3 - 801*ep*mWW^9*s*t^3 - 15457*ep^2*mWW^9*s*t^3 - 2969*ep^3*mWW^9*s*t^3 + 70097*ep^4*mWW^9*s*t^3 + 67250*ep^5*mWW^9*s*t^3 + 252*mtt^7*mWW*s^2*t^3 + 168*ep*mtt^7*mWW*s^2*t^3 - 5712*ep^2*mtt^7*mWW*s^2*t^3 - 19152*ep^3*mtt^7*mWW*s^2*t^3 - 22764*ep^4*mtt^7*mWW*s^2*t^3 - 9240*ep^5*mtt^7*mWW*s^2*t^3 - 5022*mtt^6*mWW^2*s^2*t^3 - 38931*ep*mtt^6*mWW^2*s^2*t^3 + 11989*ep^2*mtt^6*mWW^2*s^2*t^3 + 558965*ep^3*mtt^6*mWW^2*s^2*t^3 + 1254513*ep^4*mtt^6*mWW^2*s^2*t^3 + 828390*ep^5*mtt^6*mWW^2*s^2*t^3 + 10260*mtt^5*mWW^3*s^2*t^3 + 118681*ep*mtt^5*mWW^3*s^2*t^3 + 88583*ep^2*mtt^5*mWW^3*s^2*t^3 - 1481047*ep^3*mtt^5*mWW^3*s^2*t^3 - 3826603*ep^4*mtt^5*mWW^3*s^2*t^3 - 2643010*ep^5*mtt^5*mWW^3*s^2*t^3 - 13638*mtt^4*mWW^4*s^2*t^3 - 86313*ep*mtt^4*mWW^4*s^2*t^3 + 141593*ep^2*mtt^4*mWW^4*s^2*t^3 + 1635875*ep^3*mtt^4*mWW^4*s^2*t^3 + 3280493*ep^4*mtt^4*mWW^4*s^2*t^3 + 2056902*ep^5*mtt^4*mWW^4*s^2*t^3 + 16840*mtt^3*mWW^5*s^2*t^3 - 29949*ep*mtt^3*mWW^5*s^2*t^3 - 536671*ep^2*mtt^3*mWW^5*s^2*t^3 - 751961*ep^3*mtt^3*mWW^5*s^2*t^3 + 472135*ep^4*mtt^3*mWW^5*s^2*t^3 + 870070*ep^5*mtt^3*mWW^5*s^2*t^3 - 9482*mtt^2*mWW^6*s^2*t^3 + 37834*ep*mtt^2*mWW^6*s^2*t^3 + 282348*ep^2*mtt^2*mWW^6*s^2*t^3 + 8074*ep^3*mtt^2*mWW^6*s^2*t^3 - 1210002*ep^4*mtt^2*mWW^6*s^2*t^3 - 1141884*ep^5*mtt^2*mWW^6*s^2*t^3 - 268*mtt*mWW^7*s^2*t^3 + 806*ep*mtt*mWW^7*s^2*t^3 + 60562*ep^2*mtt*mWW^7*s^2*t^3 + 79310*ep^3*mtt*mWW^7*s^2*t^3 - 71002*ep^4*mtt*mWW^7*s^2*t^3 - 90120*ep^5*mtt*mWW^7*s^2*t^3 + 1058*mWW^8*s^2*t^3 - 2200*ep*mWW^8*s^2*t^3 - 40132*ep^2*mWW^8*s^2*t^3 - 18328*ep^3*mWW^8*s^2*t^3 + 142726*ep^4*mWW^8*s^2*t^3 + 139884*ep^5*mWW^8*s^2*t^3 - 420*mtt^6*mWW*s^3*t^3 - 280*ep*mtt^6*mWW*s^3*t^3 + 9520*ep^2*mtt^6*mWW*s^3*t^3 + 31920*ep^3*mtt^6*mWW*s^3*t^3 + 37940*ep^4*mtt^6*mWW*s^3*t^3 + 15400*ep^5*mtt^6*mWW*s^3*t^3 + 6920*mtt^5*mWW^2*s^3*t^3 + 57245*ep*mtt^5*mWW^2*s^3*t^3 - 6745*ep^2*mtt^5*mWW^2*s^3*t^3 - 788955*ep^3*mtt^5*mWW^2*s^3*t^3 - 1803455*ep^4*mtt^5*mWW^2*s^3*t^3 - 1196530*ep^5*mtt^5*mWW^2*s^3*t^3 - 10660*mtt^4*mWW^3*s^3*t^3 - 129107*ep*mtt^4*mWW^3*s^3*t^3 - 104729*ep^2*mtt^4*mWW^3*s^3*t^3 + 1584493*ep^3*mtt^4*mWW^3*s^3*t^3 + 4117501*ep^4*mtt^4*mWW^3*s^3*t^3 + 2841990*ep^5*mtt^4*mWW^3*s^3*t^3 + 10852*mtt^3*mWW^4*s^3*t^3 + 40553*ep*mtt^3*mWW^4*s^3*t^3 - 210735*ep^2*mtt^3*mWW^4*s^3*t^3 - 1169139*ep^3*mtt^3*mWW^4*s^3*t^3 - 1922165*ep^4*mtt^3*mWW^4*s^3*t^3 - 1088758*ep^5*mtt^3*mWW^4*s^3*t^3 - 9792*mtt^2*mWW^5*s^3*t^3 + 55681*ep*mtt^2*mWW^5*s^3*t^3 + 416155*ep^2*mtt^2*mWW^5*s^3*t^3 + 183149*ep^3*mtt^2*mWW^5*s^3*t^3 - 1244339*ep^4*mtt^2*mWW^5*s^3*t^3 - 1233014*ep^5*mtt^2*mWW^5*s^3*t^3 + 2372*mtt*mWW^6*s^3*t^3 - 24248*ep*mtt*mWW^6*s^3*t^3 - 83186*ep^2*mtt*mWW^6*s^3*t^3 + 143380*ep^3*mtt*mWW^6*s^3*t^3 + 664806*ep^4*mtt*mWW^6*s^3*t^3 + 532996*ep^5*mtt*mWW^6*s^3*t^3 + 876*mWW^7*s^3*t^3 - 470*ep*mWW^7*s^3*t^3 - 37942*ep^2*mWW^7*s^3*t^3 - 45586*ep^3*mWW^7*s^3*t^3 + 65066*ep^4*mWW^7*s^3*t^3 + 82352*ep^5*mWW^7*s^3*t^3 + 420*mtt^5*mWW*s^4*t^3 + 280*ep*mtt^5*mWW*s^4*t^3 - 9520*ep^2*mtt^5*mWW*s^4*t^3 - 31920*ep^3*mtt^5*mWW*s^4*t^3 - 37940*ep^4*mtt^5*mWW*s^4*t^3 - 15400*ep^5*mtt^5*mWW*s^4*t^3 - 5470*mtt^4*mWW^2*s^4*t^3 - 49670*ep*mtt^4*mWW^2*s^4*t^3 - 6670*ep^2*mtt^4*mWW^2*s^4*t^3 + 646710*ep^3*mtt^4*mWW^2*s^4*t^3 + 1517740*ep^4*mtt^4*mWW^2*s^4*t^3 + 1013760*ep^5*mtt^4*mWW^2*s^4*t^3 + 5660*mtt^3*mWW^3*s^4*t^3 + 73328*ep*mtt^3*mWW^3*s^4*t^3 + 65386*ep^2*mtt^3*mWW^3*s^4*t^3 - 883092*ep^3*mtt^3*mWW^3*s^4*t^3 - 2310214*ep^4*mtt^3*mWW^3*s^4*t^3 - 1591900*ep^5*mtt^3*mWW^3*s^4*t^3 - 3958*mtt^2*mWW^4*s^4*t^3 + 10574*ep*mtt^2*mWW^4*s^4*t^3 + 161422*ep^2*mtt^2*mWW^4*s^4*t^3 + 304722*ep^3*mtt^2*mWW^4*s^4*t^3 + 100112*ep^4*mtt^2*mWW^4*s^4*t^3 - 75448*ep^5*mtt^2*mWW^4*s^4*t^3 + 2096*mtt*mWW^5*s^4*t^3 - 34234*ep*mtt*mWW^5*s^4*t^3 - 146018*ep^2*mtt*mWW^5*s^4*t^3 + 110198*ep^3*mtt*mWW^5*s^4*t^3 + 812826*ep^4*mtt*mWW^5*s^4*t^3 + 669092*ep^5*mtt*mWW^5*s^4*t^3 + 220*mWW^6*s^4*t^3 + 5110*ep*mWW^6*s^4*t^3 - 3048*ep^2*mWW^6*s^4*t^3 - 61350*ep^3*mWW^6*s^4*t^3 - 117348*ep^4*mWW^6*s^4*t^3 - 71960*ep^5*mWW^6*s^4*t^3 - 252*mtt^4*mWW*s^5*t^3 - 168*ep*mtt^4*mWW*s^5*t^3 + 5712*ep^2*mtt^4*mWW*s^5*t^3 + 19152*ep^3*mtt^4*mWW*s^5*t^3 + 22764*ep^4*mtt^4*mWW*s^5*t^3 + 9240*ep^5*mtt^4*mWW*s^5*t^3 + 2412*mtt^3*mWW^2*s^5*t^3 + 25296*ep*mtt^3*mWW^2*s^5*t^3 + 12158*ep^2*mtt^3*mWW^2*s^5*t^3 - 302924*ep^3*mtt^3*mWW^2*s^5*t^3 - 740226*ep^4*mtt^3*mWW^2*s^5*t^3 - 499404*ep^5*mtt^3*mWW^2*s^5*t^3 - 1260*mtt^2*mWW^3*s^5*t^3 - 18142*ep*mtt^2*mWW^3*s^5*t^3 - 17408*ep^2*mtt^2*mWW^3*s^5*t^3 + 217654*ep^3*mtt^2*mWW^3*s^5*t^3 + 570076*ep^4*mtt^2*mWW^3*s^5*t^3 + 390184*ep^5*mtt^2*mWW^3*s^5*t^3 + 420*mtt*mWW^4*s^5*t^3 - 14838*ep*mtt*mWW^4*s^5*t^3 - 60896*ep^2*mtt*mWW^4*s^5*t^3 + 33490*ep^3*mtt*mWW^4*s^5*t^3 + 301120*ep^4*mtt*mWW^4*s^5*t^3 + 250080*ep^5*mtt*mWW^4*s^5*t^3 + 8*mWW^5*s^5*t^3 + 6872*ep*mWW^5*s^5*t^3 + 16374*ep^2*mWW^5*s^5*t^3 - 46232*ep^3*mWW^5*s^5*t^3 - 162034*ep^4*mWW^5*s^5*t^3 - 118684*ep^5*mWW^5*s^5*t^3 + 84*mtt^3*mWW*s^6*t^3 + 56*ep*mtt^3*mWW*s^6*t^3 - 1904*ep^2*mtt^3*mWW*s^6*t^3 - 6384*ep^3*mtt^3*mWW*s^6*t^3 - 7588*ep^4*mtt^3*mWW*s^6*t^3 - 3080*ep^5*mtt^3*mWW*s^6*t^3 - 514*mtt^2*mWW^2*s^6*t^3 - 6943*ep*mtt^2*mWW^2*s^6*t^3 - 6807*ep^2*mtt^2*mWW^2*s^6*t^3 + 72689*ep^3*mtt^2*mWW^2*s^6*t^3 + 190273*ep^4*mtt^2*mWW^2*s^6*t^3 + 130454*ep^5*mtt^2*mWW^2*s^6*t^3 - 4*mtt*mWW^3*s^6*t^3 - 79*ep*mtt*mWW^3*s^6*t^3 - 997*ep^2*mtt*mWW^3*s^6*t^3 - 4407*ep^3*mtt*mWW^3*s^6*t^3 - 6311*ep^4*mtt*mWW^3*s^6*t^3 - 2554*ep^5*mtt*mWW^3*s^6*t^3 + 42*mWW^4*s^6*t^3 + 3306*ep*mWW^4*s^6*t^3 + 8736*ep^2*mWW^4*s^6*t^3 - 19446*ep^3*mWW^4*s^6*t^3 - 75058*ep^4*mWW^4*s^6*t^3 - 55916*ep^5*mWW^4*s^6*t^3 - 12*mtt^2*mWW*s^7*t^3 - 8*ep*mtt^2*mWW*s^7*t^3 + 272*ep^2*mtt^2*mWW*s^7*t^3 + 912*ep^3*mtt^2*mWW*s^7*t^3 + 1084*ep^4*mtt^2*mWW*s^7*t^3 + 440*ep^5*mtt^2*mWW*s^7*t^3 + 32*mtt*mWW^2*s^7*t^3 + 781*ep*mtt*mWW^2*s^7*t^3 + 1371*ep^2*mtt*mWW^2*s^7*t^3 - 6355*ep^3*mtt*mWW^2*s^7*t^3 - 19163*ep^4*mtt*mWW^2*s^7*t^3 - 13530*ep^5*mtt*mWW^2*s^7*t^3 + 20*mWW^3*s^7*t^3 + 537*ep*mWW^3*s^7*t^3 + 1063*ep^2*mWW^3*s^7*t^3 - 4015*ep^3*mWW^3*s^7*t^3 - 12891*ep^4*mWW^3*s^7*t^3 - 9290*ep^5*mWW^3*s^7*t^3 + 32*mtt^8*mWW*t^4 + 84*ep*mtt^8*mWW*t^4 - 820*ep^2*mtt^8*mWW*t^4 - 4212*ep^3*mtt^8*mWW*t^4 - 6900*ep^4*mtt^8*mWW*t^4 - 3832*ep^5*mtt^8*mWW*t^4 + 878*mtt^7*mWW^2*t^4 + 4280*ep*mtt^7*mWW^2*t^4 - 11130*ep^2*mtt^7*mWW^2*t^4 - 90192*ep^3*mtt^7*mWW^2*t^4 - 166700*ep^4*mtt^7*mWW^2*t^4 - 100256*ep^5*mtt^7*mWW^2*t^4 - 2546*mtt^6*mWW^3*t^4 - 19943*ep*mtt^6*mWW^3*t^4 + 115*ep^2*mtt^6*mWW^3*t^4 + 281077*ep^3*mtt^6*mWW^3*t^4 + 657415*ep^4*mtt^6*mWW^3*t^4 + 437818*ep^5*mtt^6*mWW^3*t^4 + 1932*mtt^5*mWW^4*t^4 + 29385*ep*mtt^5*mWW^4*t^4 + 49621*ep^2*mtt^5*mWW^4*t^4 - 291979*ep^3*mtt^5*mWW^4*t^4 - 891721*ep^4*mtt^5*mWW^4*t^4 - 649574*ep^5*mtt^5*mWW^4*t^4 - 452*mtt^4*mWW^5*t^4 - 11404*ep*mtt^4*mWW^5*t^4 - 16546*ep^2*mtt^4*mWW^5*t^4 + 110860*ep^3*mtt^4*mWW^5*t^4 + 336430*ep^4*mtt^4*mWW^5*t^4 + 253952*ep^5*mtt^4*mWW^5*t^4 + 1290*mtt^3*mWW^6*t^4 - 8914*ep*mtt^3*mWW^6*t^4 - 72238*ep^2*mtt^3*mWW^6*t^4 + 6122*ep^3*mtt^3*mWW^6*t^4 + 329776*ep^4*mtt^3*mWW^6*t^4 + 292844*ep^5*mtt^3*mWW^6*t^4 - 1622*mtt^2*mWW^7*t^4 + 7477*ep*mtt^2*mWW^7*t^4 + 63825*ep^2*mtt^2*mWW^7*t^4 - 11391*ep^3*mtt^2*mWW^7*t^4 - 325619*ep^4*mtt^2*mWW^7*t^4 - 297750*ep^5*mtt^2*mWW^7*t^4 + 396*mtt*mWW^8*t^4 - 495*ep*mtt*mWW^8*t^4 - 9589*ep^2*mtt*mWW^8*t^4 - 3367*ep^3*mtt*mWW^8*t^4 + 47285*ep^4*mtt*mWW^8*t^4 + 51498*ep^5*mtt*mWW^8*t^4 + 92*mWW^9*t^4 - 470*ep*mWW^9*t^4 - 3238*ep^2*mWW^9*t^4 + 3082*ep^3*mWW^9*t^4 + 20034*ep^4*mWW^9*t^4 + 15300*ep^5*mWW^9*t^4 - 176*mtt^7*mWW*s*t^4 - 484*ep*mtt^7*mWW*s*t^4 + 4592*ep^2*mtt^7*mWW*s*t^4 + 24036*ep^3*mtt^7*mWW*s*t^4 + 39760*ep^4*mtt^7*mWW*s*t^4 + 22224*ep^5*mtt^7*mWW*s*t^4 - 4794*mtt^6*mWW^2*s*t^4 - 23594*ep*mtt^6*mWW^2*s*t^4 + 60188*ep^2*mtt^6*mWW^2*s*t^4 + 495122*ep^3*mtt^6*mWW^2*s*t^4 + 917990*ep^4*mtt^6*mWW^2*s*t^4 + 552032*ep^5*mtt^6*mWW^2*s*t^4 + 10776*mtt^5*mWW^3*s*t^4 + 88431*ep*mtt^5*mWW^3*s*t^4 + 13695*ep^2*mtt^5*mWW^3*s*t^4 - 1207029*ep^3*mtt^5*mWW^3*s*t^4 - 2873647*ep^4*mtt^5*mWW^3*s*t^4 - 1923122*ep^5*mtt^5*mWW^3*s*t^4 - 4784*mtt^4*mWW^4*s*t^4 - 94251*ep*mtt^4*mWW^4*s*t^4 - 189467*ep^2*mtt^4*mWW^4*s*t^4 + 864497*ep^3*mtt^4*mWW^4*s*t^4 + 2811911*ep^4*mtt^4*mWW^4*s*t^4 + 2081166*ep^5*mtt^4*mWW^4*s*t^4 - 756*mtt^3*mWW^5*s*t^4 + 8315*ep*mtt^3*mWW^5*s*t^4 + 937*ep^2*mtt^3*mWW^5*s*t^4 - 99653*ep^3*mtt^3*mWW^5*s*t^4 - 266269*ep^4*mtt^3*mWW^5*s*t^4 - 218502*ep^5*mtt^3*mWW^5*s*t^4 - 2502*mtt^2*mWW^6*s*t^4 + 33499*ep*mtt^2*mWW^6*s*t^4 + 203737*ep^2*mtt^2*mWW^6*s*t^4 - 95657*ep^3*mtt^2*mWW^6*s*t^4 - 1101199*ep^4*mtt^2*mWW^6*s*t^4 - 940622*ep^5*mtt^2*mWW^6*s*t^4 + 2524*mtt*mWW^7*s*t^4 - 10686*ep*mtt*mWW^7*s*t^4 - 94084*ep^2*mtt*mWW^7*s*t^4 + 6826*ep^3*mtt*mWW^7*s*t^4 + 455988*ep^4*mtt*mWW^7*s*t^4 + 424664*ep^5*mtt*mWW^7*s*t^4 - 288*mWW^8*s*t^4 - 1230*ep*mWW^8*s*t^4 + 786*ep^2*mWW^8*s*t^4 + 13970*ep^3*mWW^8*s*t^4 + 19306*ep^4*mWW^8*s*t^4 + 4464*ep^5*mWW^8*s*t^4 + 384*mtt^6*mWW*s^2*t^4 + 1152*ep*mtt^6*mWW*s^2*t^4 - 10300*ep^2*mtt^6*mWW*s^2*t^4 - 55840*ep^3*mtt^6*mWW*s^2*t^4 - 93964*ep^4*mtt^6*mWW*s^2*t^4 - 53112*ep^5*mtt^6*mWW*s^2*t^4 + 10784*mtt^5*mWW^2*s^2*t^4 + 53747*ep*mtt^5*mWW^2*s^2*t^4 - 133661*ep^2*mtt^5*mWW^2*s^2*t^4 - 1121469*ep^3*mtt^5*mWW^2*s^2*t^4 - 2087803*ep^4*mtt^5*mWW^2*s^2*t^4 - 1255582*ep^5*mtt^5*mWW^2*s^2*t^4 - 17318*mtt^4*mWW^3*s^2*t^4 - 153640*ep*mtt^4*mWW^3*s^2*t^4 - 62272*ep^2*mtt^4*mWW^3*s^2*t^4 + 1989912*ep^3*mtt^4*mWW^3*s^2*t^4 + 4880926*ep^4*mtt^4*mWW^3*s^2*t^4 + 3294552*ep^5*mtt^4*mWW^3*s^2*t^4 + 1770*mtt^3*mWW^4*s^2*t^4 + 102117*ep*mtt^3*mWW^4*s^2*t^4 + 278331*ep^2*mtt^3*mWW^4*s^2*t^4 - 761803*ep^3*mtt^3*mWW^4*s^2*t^4 - 2930601*ep^4*mtt^3*mWW^4*s^2*t^4 - 2253014*ep^5*mtt^3*mWW^4*s^2*t^4 + 3730*mtt^2*mWW^5*s^2*t^4 + 28045*ep*mtt^2*mWW^5*s^2*t^4 + 69765*ep^2*mtt^2*mWW^5*s^2*t^4 - 224163*ep^3*mtt^2*mWW^5*s^2*t^4 - 774443*ep^4*mtt^2*mWW^5*s^2*t^4 - 539934*ep^5*mtt^2*mWW^5*s^2*t^4 + 1706*mtt*mWW^6*s^2*t^4 - 34644*ep*mtt*mWW^6*s^2*t^4 - 181562*ep^2*mtt*mWW^6*s^2*t^4 + 127848*ep^3*mtt*mWW^6*s^2*t^4 + 1072276*ep^4*mtt*mWW^6*s^2*t^4 + 899480*ep^5*mtt*mWW^6*s^2*t^4 - 1056*mWW^7*s^2*t^4 + 2519*ep*mWW^7*s^2*t^4 + 30467*ep^2*mWW^7*s^2*t^4 + 10195*ep^3*mWW^7*s^2*t^4 - 120015*ep^4*mWW^7*s^2*t^4 - 120950*ep^5*mWW^7*s^2*t^4 - 400*mtt^5*mWW*s^3*t^4 - 1440*ep*mtt^5*mWW*s^3*t^4 + 11320*ep^2*mtt^5*mWW*s^3*t^4 + 66080*ep^3*mtt^5*mWW*s^3*t^4 + 114920*ep^4*mtt^5*mWW*s^3*t^4 + 66320*ep^5*mtt^5*mWW*s^3*t^4 - 12740*mtt^4*mWW^2*s^3*t^4 - 64640*ep*mtt^4*mWW^2*s^3*t^4 + 155004*ep^2*mtt^4*mWW^2*s^3*t^4 + 1337336*ep^3*mtt^4*mWW^2*s^3*t^4 + 2503976*ep^4*mtt^4*mWW^2*s^3*t^4 + 1506600*ep^5*mtt^4*mWW^2*s^3*t^4 + 12462*mtt^3*mWW^3*s^3*t^4 + 129031*ep*mtt^3*mWW^3*s^3*t^4 + 109215*ep^2*mtt^3*mWW^3*s^3*t^4 - 1510657*ep^3*mtt^3*mWW^3*s^3*t^4 - 3932037*ep^4*mtt^3*mWW^3*s^3*t^4 - 2700078*ep^5*mtt^3*mWW^3*s^3*t^4 + 4044*mtt^2*mWW^4*s^3*t^4 - 34223*ep*mtt^2*mWW^4*s^3*t^4 - 192757*ep^2*mtt^2*mWW^4*s^3*t^4 + 15469*ep^3*mtt^2*mWW^4*s^3*t^4 + 824301*ep^4*mtt^2*mWW^4*s^3*t^4 + 756926*ep^5*mtt^2*mWW^4*s^3*t^4 - 3414*mtt*mWW^5*s^3*t^4 - 36054*ep*mtt*mWW^5*s^3*t^4 - 77420*ep^2*mtt*mWW^5*s^3*t^4 + 308138*ep^3*mtt*mWW^5*s^3*t^4 + 1016426*ep^4*mtt*mWW^5*s^3*t^4 + 730396*ep^5*mtt*mWW^5*s^3*t^4 - 464*mWW^6*s^3*t^4 + 10304*ep*mWW^6*s^3*t^4 + 50304*ep^2*mWW^6*s^3*t^4 - 40124*ep^3*mWW^6*s^3*t^4 - 305564*ep^4*mWW^6*s^3*t^4 - 254912*ep^5*mWW^6*s^3*t^4 + 160*mtt^4*mWW*s^4*t^4 + 980*ep*mtt^4*mWW*s^4*t^4 - 5420*ep^2*mtt^4*mWW*s^4*t^4 - 39220*ep^3*mtt^4*mWW*s^4*t^4 - 73740*ep^4*mtt^4*mWW*s^4*t^4 - 44520*ep^5*mtt^4*mWW*s^4*t^4 + 8270*mtt^3*mWW^2*s^4*t^4 + 43170*ep*mtt^3*mWW^2*s^4*t^4 - 97616*ep^2*mtt^3*mWW^2*s^4*t^4 - 880374*ep^3*mtt^3*mWW^2*s^4*t^4 - 1663174*ep^4*mtt^3*mWW^2*s^4*t^4 - 1002260*ep^5*mtt^3*mWW^2*s^4*t^4 - 3048*mtt^2*mWW^3*s^4*t^4 - 50418*ep*mtt^2*mWW^3*s^4*t^4 - 92688*ep^2*mtt^2*mWW^3*s^4*t^4 + 446634*ep^3*mtt^2*mWW^3*s^4*t^4 + 1385800*ep^4*mtt^2*mWW^3*s^4*t^4 + 996872*ep^5*mtt^2*mWW^3*s^4*t^4 - 3922*mtt*mWW^4*s^4*t^4 - 7826*ep*mtt*mWW^4*s^4*t^4 + 60284*ep^2*mtt*mWW^4*s^4*t^4 + 256378*ep^3*mtt*mWW^4*s^4*t^4 + 354162*ep^4*mtt*mWW^4*s^4*t^4 + 168396*ep^5*mtt*mWW^4*s^4*t^4 + 892*mWW^5*s^4*t^4 + 11098*ep*mWW^5*s^4*t^4 + 23264*ep^2*mWW^5*s^4*t^4 - 95182*ep^3*mWW^5*s^4*t^4 - 312144*ep^4*mWW^5*s^4*t^4 - 225912*ep^5*mWW^5*s^4*t^4 + 48*mtt^3*mWW*s^5*t^4 - 324*ep*mtt^3*mWW*s^5*t^4 - 320*ep^2*mtt^3*mWW*s^5*t^4 + 7492*ep^3*mtt^3*mWW*s^5*t^4 + 19840*ep^4*mtt^3*mWW*s^5*t^4 + 13872*ep^5*mtt^3*mWW*s^5*t^4 - 2738*mtt^2*mWW^2*s^5*t^4 - 15110*ep*mtt^2*mWW^2*s^5*t^4 + 30344*ep^2*mtt^2*mWW^2*s^5*t^4 + 298998*ep^3*mtt^2*mWW^2*s^5*t^4 + 574546*ep^4*mtt^2*mWW^2*s^5*t^4 + 347896*ep^5*mtt^2*mWW^2*s^5*t^4 - 622*mtt*mWW^3*s^5*t^4 + 5806*ep*mtt*mWW^3*s^5*t^4 + 37654*ep^2*mtt*mWW^3*s^5*t^4 + 27738*ep^3*mtt*mWW^3*s^5*t^4 - 75448*ep^4*mtt*mWW^3*s^5*t^4 - 83016*ep^5*mtt*mWW^3*s^5*t^4 + 960*mWW^4*s^5*t^4 + 4798*ep*mWW^4*s^5*t^4 - 6012*ep^2*mWW^4*s^5*t^4 - 82562*ep^3*mWW^4*s^5*t^4 - 168052*ep^4*mWW^4*s^5*t^4 - 103900*ep^5*mWW^4*s^5*t^4 - 64*mtt^2*mWW*s^6*t^4 + 24*ep*mtt^2*mWW*s^6*t^4 + 1308*ep^2*mtt^2*mWW*s^6*t^4 + 2824*ep^3*mtt^2*mWW*s^6*t^4 + 1420*ep^4*mtt^2*mWW*s^6*t^4 - 424*ep^5*mtt^2*mWW*s^6*t^4 + 324*mtt*mWW^2*s^6*t^4 + 2139*ep*mtt*mWW^2*s^6*t^4 - 2769*ep^2*mtt*mWW^2*s^6*t^4 - 38261*ep^3*mtt*mWW^2*s^6*t^4 - 77499*ep^4*mtt*mWW^2*s^6*t^4 - 47902*ep^5*mtt*mWW^2*s^6*t^4 + 296*mWW^3*s^6*t^4 + 733*ep*mWW^3*s^6*t^4 - 5719*ep^2*mWW^3*s^6*t^4 - 27675*ep^3*mWW^3*s^6*t^4 - 43009*ep^4*mWW^3*s^6*t^4 - 23026*ep^5*mWW^3*s^6*t^4 + 16*mtt*mWW*s^7*t^4 + 8*ep*mtt*mWW*s^7*t^4 - 360*ep^2*mtt*mWW*s^7*t^4 - 1160*ep^3*mtt*mWW*s^7*t^4 - 1336*ep^4*mtt*mWW*s^7*t^4 - 528*ep^5*mtt*mWW*s^7*t^4 + 16*mWW^2*s^7*t^4 + 8*ep*mWW^2*s^7*t^4 - 360*ep^2*mWW^2*s^7*t^4 - 1160*ep^3*mWW^2*s^7*t^4 - 1336*ep^4*mWW^2*s^7*t^4 - 528*ep^5*mWW^2*s^7*t^4 - 24*mtt^8*t^5 - 28*ep*mtt^8*t^5 + 548*ep^2*mtt^8*t^5 + 2092*ep^3*mtt^8*t^5 + 2812*ep^4*mtt^8*t^5 + 1320*ep^5*mtt^8*t^5 - 288*mtt^7*mWW*t^5 - 584*ep*mtt^7*mWW*t^5 + 6802*ep^2*mtt^7*mWW*t^5 + 30700*ep^3*mtt^7*mWW*t^5 + 45986*ep^4*mtt^7*mWW*t^5 + 23656*ep^5*mtt^7*mWW*t^5 - 698*mtt^6*mWW^2*t^5 - 3487*ep*mtt^6*mWW^2*t^5 + 12899*ep^2*mtt^6*mWW^2*t^5 + 83997*ep^3*mtt^6*mWW^2*t^5 + 143375*ep^4*mtt^6*mWW^2*t^5 + 82490*ep^5*mtt^6*mWW^2*t^5 + 4028*mtt^5*mWW^3*t^5 + 22131*ep*mtt^5*mWW^3*t^5 - 32851*ep^2*mtt^5*mWW^3*t^5 - 385709*ep^3*mtt^5*mWW^3*t^5 - 758093*ep^4*mtt^5*mWW^3*t^5 - 463818*ep^5*mtt^5*mWW^3*t^5 - 3940*mtt^4*mWW^4*t^5 - 34437*ep*mtt^4*mWW^4*t^5 - 33061*ep^2*mtt^4*mWW^4*t^5 + 376143*ep^3*mtt^4*mWW^4*t^5 + 1001801*ep^4*mtt^4*mWW^4*t^5 + 691974*ep^5*mtt^4*mWW^4*t^5 - 304*mtt^3*mWW^5*t^5 + 16335*ep*mtt^3*mWW^5*t^5 + 71049*ep^2*mtt^3*mWW^5*t^5 - 71253*ep^3*mtt^3*mWW^5*t^5 - 478793*ep^4*mtt^3*mWW^5*t^5 - 403890*ep^5*mtt^3*mWW^5*t^5 + 1462*mtt^2*mWW^6*t^5 + 3932*ep*mtt^2*mWW^6*t^5 - 13334*ep^2*mtt^2*mWW^6*t^5 - 62596*ep^3*mtt^2*mWW^6*t^5 - 63224*ep^4*mtt^2*mWW^6*t^5 - 8464*ep^5*mtt^2*mWW^6*t^5 + 4*mtt*mWW^7*t^5 - 4542*ep*mtt*mWW^7*t^5 - 18924*ep^2*mtt*mWW^7*t^5 + 29770*ep^3*mtt*mWW^7*t^5 + 145920*ep^4*mtt*mWW^7*t^5 + 111388*ep^5*mtt*mWW^7*t^5 - 240*mWW^8*t^5 + 680*ep*mWW^8*t^5 + 6872*ep^2*mWW^8*t^5 - 3144*ep^3*mWW^8*t^5 - 39784*ep^4*mWW^8*t^5 - 34656*ep^5*mWW^8*t^5 + 144*mtt^7*s*t^5 + 168*ep*mtt^7*s*t^5 - 3288*ep^2*mtt^7*s*t^5 - 12552*ep^3*mtt^7*s*t^5 - 16872*ep^4*mtt^7*s*t^5 - 7920*ep^5*mtt^7*s*t^5 + 1536*mtt^6*mWW*s*t^5 + 3024*ep*mtt^6*mWW*s*t^5 - 36418*ep^2*mtt^6*mWW*s*t^5 - 162812*ep^3*mtt^6*mWW*s*t^5 - 242650*ep^4*mtt^6*mWW*s*t^5 - 124328*ep^5*mtt^6*mWW*s*t^5 + 3666*mtt^5*mWW^2*s*t^5 + 17427*ep*mtt^5*mWW^2*s*t^5 - 66861*ep^2*mtt^5*mWW^2*s*t^5 - 429249*ep^3*mtt^5*mWW^2*s*t^5 - 729697*ep^4*mtt^5*mWW^2*s*t^5 - 416966*ep^5*mtt^5*mWW^2*s*t^5 - 15216*mtt^4*mWW^3*s*t^5 - 83017*ep*mtt^4*mWW^3*s*t^5 + 120709*ep^2*mtt^4*mWW^3*s*t^5 + 1444031*ep^3*mtt^4*mWW^3*s*t^5 + 2847303*ep^4*mtt^4*mWW^3*s*t^5 + 1741534*ep^5*mtt^4*mWW^3*s*t^5 + 9540*mtt^3*mWW^4*s*t^5 + 91093*ep*mtt^3*mWW^4*s*t^5 + 117731*ep^2*mtt^3*mWW^4*s*t^5 - 929943*ep^3*mtt^3*mWW^4*s*t^5 - 2626563*ep^4*mtt^3*mWW^4*s*t^5 - 1846074*ep^5*mtt^3*mWW^4*s*t^5 + 3368*mtt^2*mWW^5*s*t^5 - 18079*ep*mtt^2*mWW^5*s*t^5 - 151827*ep^2*mtt^2*mWW^5*s*t^5 - 51083*ep^3*mtt^2*mWW^5*s*t^5 + 564559*ep^4*mtt^2*mWW^5*s*t^5 + 567294*ep^5*mtt^2*mWW^5*s*t^5 - 3046*mtt*mWW^6*s*t^5 - 15700*ep*mtt*mWW^6*s*t^5 - 826*ep^2*mtt*mWW^6*s*t^5 + 173016*ep^3*mtt*mWW^6*s*t^5 + 363308*ep^4*mtt*mWW^6*s*t^5 + 210832*ep^5*mtt*mWW^6*s*t^5 + 8*mWW^7*s*t^5 + 5084*ep*mWW^7*s*t^5 + 20524*ep^2*mWW^7*s*t^5 - 32816*ep^3*mWW^7*s*t^5 - 161948*ep^4*mWW^7*s*t^5 - 125908*ep^5*mWW^7*s*t^5 - 360*mtt^6*s^2*t^5 - 420*ep*mtt^6*s^2*t^5 + 8220*ep^2*mtt^6*s^2*t^5 + 31380*ep^3*mtt^6*s^2*t^5 + 42180*ep^4*mtt^6*s^2*t^5 + 19800*ep^5*mtt^6*s^2*t^5 - 3360*mtt^5*mWW*s^2*t^5 - 6384*ep*mtt^5*mWW*s^2*t^5 + 79996*ep^2*mtt^5*mWW*s^2*t^5 + 353712*ep^3*mtt^5*mWW*s^2*t^5 + 524068*ep^4*mtt^5*mWW*s^2*t^5 + 267280*ep^5*mtt^5*mWW*s^2*t^5 - 7794*mtt^4*mWW^2*s^2*t^5 - 34865*ep*mtt^4*mWW^2*s^2*t^5 + 141279*ep^2*mtt^4*mWW^2*s^2*t^5 + 886199*ep^3*mtt^4*mWW^2*s^2*t^5 + 1495755*ep^4*mtt^4*mWW^2*s^2*t^5 + 847218*ep^5*mtt^4*mWW^2*s^2*t^5 + 21576*mtt^3*mWW^3*s^2*t^5 + 116359*ep*mtt^3*mWW^3*s^2*t^5 - 165089*ep^2*mtt^3*mWW^3*s^2*t^5 - 2019521*ep^3*mtt^3*mWW^3*s^2*t^5 - 3997763*ep^4*mtt^3*mWW^3*s^2*t^5 - 2444506*ep^5*mtt^3*mWW^3*s^2*t^5 - 6306*mtt^2*mWW^4*s^2*t^5 - 76720*ep*mtt^2*mWW^4*s^2*t^5 - 156166*ep^2*mtt^2*mWW^4*s^2*t^5 + 656404*ep^3*mtt^2*mWW^4*s^2*t^5 + 2157940*ep^4*mtt^2*mWW^4*s^2*t^5 + 1579704*ep^5*mtt^2*mWW^4*s^2*t^5 - 5308*mtt*mWW^5*s^2*t^5 - 6628*ep*mtt*mWW^5*s^2*t^5 + 101020*ep^2*mtt*mWW^5*s^2*t^5 + 261872*ep^3*mtt*mWW^5*s^2*t^5 + 139172*ep^4*mtt*mWW^5*s^2*t^5 - 45912*ep^5*mtt*mWW^5*s^2*t^5 + 1552*mWW^6*s^2*t^5 + 10578*ep*mWW^6*s^2*t^5 + 10484*ep^2*mWW^6*s^2*t^5 - 102446*ep^3*mWW^6*s^2*t^5 - 265384*ep^4*mWW^6*s^2*t^5 - 174816*ep^5*mWW^6*s^2*t^5 + 480*mtt^5*s^3*t^5 + 560*ep*mtt^5*s^3*t^5 - 10960*ep^2*mtt^5*s^3*t^5 - 41840*ep^3*mtt^5*s^3*t^5 - 56240*ep^4*mtt^5*s^3*t^5 - 26400*ep^5*mtt^5*s^3*t^5 + 3840*mtt^4*mWW*s^3*t^5 + 6976*ep*mtt^4*mWW*s^3*t^5 - 91844*ep^2*mtt^4*mWW*s^3*t^5 - 400728*ep^3*mtt^4*mWW*s^3*t^5 - 589492*ep^4*mtt^4*mWW*s^3*t^5 - 298960*ep^5*mtt^4*mWW*s^3*t^5 + 8470*mtt^3*mWW^2*s^3*t^5 + 35019*ep*mtt^3*mWW^2*s^3*t^5 - 154177*ep^2*mtt^3*mWW^2*s^3*t^5 - 932765*ep^3*mtt^3*mWW^2*s^3*t^5 - 1556021*ep^4*mtt^3*mWW^2*s^3*t^5 - 871022*ep^5*mtt^3*mWW^2*s^3*t^5 - 13724*mtt^2*mWW^3*s^3*t^5 - 72479*ep*mtt^2*mWW^3*s^3*t^5 + 99185*ep^2*mtt^2*mWW^3*s^3*t^5 + 1252809*ep^3*mtt^2*mWW^3*s^3*t^5 + 2494607*ep^4*mtt^2*mWW^3*s^3*t^5 + 1525554*ep^5*mtt^2*mWW^3*s^3*t^5 - 206*mtt*mWW^4*s^3*t^5 + 18078*ep*mtt*mWW^4*s^3*t^5 + 91260*ep^2*mtt*mWW^4*s^3*t^5 - 28982*ep^3*mtt*mWW^4*s^3*t^5 - 445610*ep^4*mtt*mWW^4*s^3*t^5 - 390132*ep^5*mtt*mWW^4*s^3*t^5 + 2220*mWW^5*s^3*t^5 + 8332*ep*mWW^5*s^3*t^5 - 20026*ep^2*mWW^5*s^3*t^5 - 139080*ep^3*mWW^5*s^3*t^5 - 225066*ep^4*mWW^5*s^3*t^5 - 117972*ep^5*mWW^5*s^3*t^5 - 360*mtt^4*s^4*t^5 - 420*ep*mtt^4*s^4*t^5 + 8220*ep^2*mtt^4*s^4*t^5 + 31380*ep^3*mtt^4*s^4*t^5 + 42180*ep^4*mtt^4*s^4*t^5 + 19800*ep^5*mtt^4*s^4*t^5 - 2400*mtt^3*mWW*s^4*t^5 - 4104*ep*mtt^3*mWW*s^4*t^5 + 57706*ep^2*mtt^3*mWW*s^4*t^5 + 247532*ep^3*mtt^3*mWW*s^4*t^5 + 360778*ep^4*mtt^3*mWW*s^4*t^5 + 181640*ep^5*mtt^3*mWW*s^4*t^5 - 4836*mtt^2*mWW^2*s^4*t^5 - 17832*ep*mtt^2*mWW^2*s^4*t^5 + 89982*ep^2*mtt^2*mWW^2*s^4*t^5 + 513636*ep^3*mtt^2*mWW^2*s^4*t^5 + 839878*ep^4*mtt^2*mWW^2*s^4*t^5 + 462068*ep^5*mtt^2*mWW^2*s^4*t^5 + 3444*mtt*mWW^3*s^4*t^5 + 17294*ep*mtt*mWW^3*s^4*t^5 - 21684*ep^2*mtt*mWW^3*s^4*t^5 - 294634*ep^3*mtt*mWW^3*s^4*t^5 - 594672*ep^4*mtt*mWW^3*s^4*t^5 - 364636*ep^5*mtt*mWW^3*s^4*t^5 + 912*mWW^4*s^4*t^5 + 1986*ep*mWW^4*s^4*t^5 - 19764*ep^2*mWW^4*s^4*t^5 - 73622*ep^3*mWW^4*s^4*t^5 - 87568*ep^4*mWW^4*s^4*t^5 - 35472*ep^5*mWW^4*s^4*t^5 + 144*mtt^3*s^5*t^5 + 168*ep*mtt^3*s^5*t^5 - 3288*ep^2*mtt^3*s^5*t^5 - 12552*ep^3*mtt^3*s^5*t^5 - 16872*ep^4*mtt^3*s^5*t^5 - 7920*ep^5*mtt^3*s^5*t^5 + 768*mtt^2*mWW*s^5*t^5 + 1200*ep*mtt^2*mWW*s^5*t^5 - 18586*ep^2*mtt^2*mWW*s^5*t^5 - 77868*ep^3*mtt^2*mWW*s^5*t^5 - 112018*ep^4*mtt^2*mWW*s^5*t^5 - 55816*ep^5*mtt^2*mWW*s^5*t^5 + 1296*mtt*mWW^2*s^5*t^5 + 3854*ep*mtt*mWW^2*s^5*t^5 - 25638*ep^2*mtt*mWW^2*s^5*t^5 - 131510*ep^3*mtt*mWW^2*s^5*t^5 - 206478*ep^4*mtt*mWW^2*s^5*t^5 - 110052*ep^5*mtt*mWW^2*s^5*t^5 - 108*mWW^3*s^5*t^5 - 288*ep*mWW^3*s^5*t^5 - 270*ep^2*mWW^3*s^5*t^5 + 3024*ep^3*mWW^3*s^5*t^5 + 8618*ep^4*mWW^3*s^5*t^5 + 5872*ep^5*mWW^3*s^5*t^5 - 24*mtt^2*s^6*t^5 - 28*ep*mtt^2*s^6*t^5 + 548*ep^2*mtt^2*s^6*t^5 + 2092*ep^3*mtt^2*s^6*t^5 + 2812*ep^4*mtt^2*s^6*t^5 + 1320*ep^5*mtt^2*s^6*t^5 - 96*mtt*mWW*s^6*t^5 - 128*ep*mtt*mWW*s^6*t^5 + 2344*ep^2*mtt*mWW*s^6*t^5 + 9464*ep^3*mtt*mWW*s^6*t^5 + 13328*ep^4*mtt*mWW*s^6*t^5 + 6528*ep^5*mtt*mWW*s^6*t^5 - 104*mWW^2*s^6*t^5 - 116*ep*mWW^2*s^6*t^5 + 2516*ep^2*mWW^2*s^6*t^5 + 9692*ep^3*mWW^2*s^6*t^5 + 13188*ep^4*mWW^2*s^6*t^5 + 6264*ep^5*mWW^2*s^6*t^5 + 128*mtt^7*t^6 + 180*ep*mtt^7*t^6 - 2770*ep^2*mtt^7*t^6 - 10908*ep^3*mtt^7*t^6 - 14866*ep^4*mtt^7*t^6 - 7044*ep^5*mtt^7*t^6 + 488*mtt^6*mWW*t^6 + 1121*ep*mtt^6*mWW*t^6 - 12027*ep^2*mtt^6*mWW*t^6 - 55771*ep^3*mtt^6*mWW*t^6 - 83921*ep^4*mtt^6*mWW*t^6 - 42994*ep^5*mtt^6*mWW*t^6 - 736*mtt^5*mWW^2*t^6 - 1237*ep*mtt^5*mWW^2*t^6 + 7039*ep^2*mtt^5*mWW^2*t^6 + 34531*ep^3*mtt^5*mWW^2*t^6 + 52321*ep^4*mtt^5*mWW^2*t^6 + 25010*ep^5*mtt^5*mWW^2*t^6 - 2368*mtt^4*mWW^3*t^6 - 11759*ep*mtt^4*mWW^3*t^6 + 34783*ep^2*mtt^4*mWW^3*t^6 + 246445*ep^3*mtt^4*mWW^3*t^6 + 420517*ep^4*mtt^4*mWW^3*t^6 + 236406*ep^5*mtt^4*mWW^3*t^6 + 4384*mtt^3*mWW^4*t^6 + 24385*ep*mtt^3*mWW^4*t^6 - 15815*ep^2*mtt^3*mWW^4*t^6 - 327651*ep^3*mtt^3*mWW^4*t^6 - 664089*ep^4*mtt^3*mWW^4*t^6 - 404286*ep^5*mtt^3*mWW^4*t^6 - 1592*mtt^2*mWW^5*t^6 - 14410*ep*mtt^2*mWW^5*t^6 - 27156*ep^2*mtt^2*mWW^5*t^6 + 112958*ep^3*mtt^2*mWW^5*t^6 + 363100*ep^4*mtt^2*mWW^5*t^6 + 260676*ep^5*mtt^2*mWW^5*t^6 - 640*mtt*mWW^6*t^6 + 900*ep*mtt*mWW^6*t^6 + 18790*ep^2*mtt*mWW^6*t^6 + 8528*ep^3*mtt*mWW^6*t^6 - 71938*ep^4*mtt*mWW^6*t^6 - 73048*ep^5*mtt*mWW^6*t^6 + 336*mWW^7*t^6 + 820*ep*mWW^7*t^6 - 2844*ep^2*mWW^7*t^6 - 8132*ep^3*mWW^7*t^6 - 1124*ep^4*mWW^7*t^6 + 5280*ep^5*mWW^7*t^6 - 672*mtt^6*s*t^6 - 932*ep*mtt^6*s*t^6 + 14578*ep^2*mtt^6*s*t^6 + 57212*ep^3*mtt^6*s*t^6 + 77810*ep^4*mtt^6*s*t^6 + 36804*ep^5*mtt^6*s*t^6 - 2352*mtt^5*mWW*s*t^6 - 5168*ep*mtt^5*mWW*s*t^6 + 57324*ep^2*mtt^5*mWW*s*t^6 + 261624*ep^3*mtt^5*mWW*s*t^6 + 390124*ep^4*mtt^5*mWW*s*t^6 + 198448*ep^5*mtt^5*mWW*s*t^6 + 2326*mtt^4*mWW^2*s*t^6 + 2672*ep*mtt^4*mWW^2*s*t^6 - 20314*ep^2*mtt^4*mWW^2*s*t^6 - 85100*ep^3*mtt^4*mWW^2*s*t^6 - 119284*ep^4*mtt^4*mWW^2*s*t^6 - 51260*ep^5*mtt^4*mWW^2*s*t^6 + 8170*mtt^3*mWW^3*s*t^6 + 38567*ep*mtt^3*mWW^3*s*t^6 - 115691*ep^2*mtt^3*mWW^3*s*t^6 - 813201*ep^3*mtt^3*mWW^3*s*t^6 - 1385747*ep^4*mtt^3*mWW^3*s*t^6 - 775610*ep^5*mtt^3*mWW^3*s*t^6 - 9802*mtt^2*mWW^4*s*t^6 - 52763*ep*mtt^2*mWW^4*s*t^6 + 34389*ep^2*mtt^2*mWW^4*s*t^6 + 716661*ep^3*mtt^2*mWW^4*s*t^6 + 1460525*ep^4*mtt^2*mWW^4*s*t^6 + 890662*ep^5*mtt^2*mWW^4*s*t^6 + 1582*mtt*mWW^5*s*t^6 + 16777*ep*mtt*mWW^5*s*t^6 + 43687*ep^2*mtt*mWW^5*s*t^6 - 115663*ep^3*mtt*mWW^5*s*t^6 - 445257*ep^4*mtt*mWW^5*s*t^6 - 334454*ep^5*mtt*mWW^5*s*t^6 + 748*mWW^6*s*t^6 + 847*ep*mWW^6*s*t^6 - 13909*ep^2*mWW^6*s*t^6 - 21181*ep^3*mWW^6*s*t^6 + 22469*ep^4*mWW^6*s*t^6 + 35794*ep^5*mWW^6*s*t^6 + 1440*mtt^5*s^2*t^6 + 1960*ep*mtt^5*s^2*t^6 - 31340*ep^2*mtt^5*s^2*t^6 - 122440*ep^3*mtt^5*s^2*t^6 - 166060*ep^4*mtt^5*s^2*t^6 - 78360*ep^5*mtt^5*s^2*t^6 + 4560*mtt^4*mWW*s^2*t^6 + 9506*ep*mtt^4*mWW*s^2*t^6 - 109722*ep^2*mtt^4*mWW*s^2*t^6 - 491534*ep^3*mtt^4*mWW*s^2*t^6 - 725070*ep^4*mtt^4*mWW*s^2*t^6 - 365676*ep^5*mtt^4*mWW*s^2*t^6 - 2444*mtt^3*mWW^2*s^2*t^6 - 305*ep*mtt^3*mWW^2*s^2*t^6 + 16067*ep^2*mtt^3*mWW^2*s^2*t^6 + 36131*ep^3*mtt^3*mWW^2*s^2*t^6 + 26757*ep^4*mtt^3*mWW^2*s^2*t^6 - 4542*ep^5*mtt^3*mWW^2*s^2*t^6 - 10180*mtt^2*mWW^3*s^2*t^6 - 44548*ep*mtt^2*mWW^3*s^2*t^6 + 141552*ep^2*mtt^2*mWW^3*s^2*t^6 + 962064*ep^3*mtt^2*mWW^3*s^2*t^6 + 1624772*ep^4*mtt^2*mWW^3*s^2*t^6 + 900972*ep^5*mtt^2*mWW^3*s^2*t^6 + 6748*mtt*mWW^4*s^2*t^6 + 34058*ep*mtt*mWW^4*s^2*t^6 - 23680*ep^2*mtt*mWW^4*s^2*t^6 - 471518*ep^3*mtt*mWW^4*s^2*t^6 - 963796*ep^4*mtt*mWW^4*s^2*t^6 - 587972*ep^5*mtt*mWW^4*s^2*t^6 - 124*mWW^5*s^2*t^6 - 3295*ep*mWW^5*s^2*t^6 - 17037*ep^2*mWW^5*s^2*t^6 + 9761*ep^3*mWW^5*s^2*t^6 + 98101*ep^4*mWW^5*s^2*t^6 + 83834*ep^5*mWW^5*s^2*t^6 - 1600*mtt^4*s^3*t^6 - 2120*ep*mtt^4*s^3*t^6 + 34980*ep^2*mtt^4*s^3*t^6 + 135800*ep^3*mtt^4*s^3*t^6 + 183460*ep^4*mtt^4*s^3*t^6 + 86280*ep^5*mtt^4*s^3*t^6 - 4480*mtt^3*mWW*s^3*t^6 - 8752*ep*mtt^3*mWW*s^3*t^6 + 106220*ep^2*mtt^3*mWW*s^3*t^6 + 465240*ep^3*mtt^3*mWW*s^3*t^6 + 677156*ep^4*mtt^3*mWW*s^3*t^6 + 337864*ep^5*mtt^3*mWW*s^3*t^6 + 742*mtt^2*mWW^2*s^3*t^6 - 2782*ep*mtt^2*mWW^2*s^3*t^6 + 3122*ep^2*mtt^2*mWW^2*s^3*t^6 + 57070*ep^3*mtt^2*mWW^2*s^3*t^6 + 113372*ep^4*mtt^2*mWW^2*s^3*t^6 + 72076*ep^5*mtt^2*mWW^2*s^3*t^6 + 5310*mtt*mWW^3*s^3*t^6 + 20477*ep*mtt*mWW^3*s^3*t^6 - 74885*ep^2*mtt*mWW^3*s^3*t^6 - 470499*ep^3*mtt*mWW^3*s^3*t^6 - 776061*ep^4*mtt*mWW^3*s^3*t^6 - 422238*ep^5*mtt*mWW^3*s^3*t^6 - 1324*mWW^4*s^3*t^6 - 5703*ep*mWW^4*s^3*t^6 + 4967*ep^2*mWW^4*s^3*t^6 + 82605*ep^3*mWW^4*s^3*t^6 + 168205*ep^4*mWW^4*s^3*t^6 + 102346*ep^5*mWW^4*s^3*t^6 + 960*mtt^3*s^4*t^6 + 1220*ep*mtt^3*s^4*t^6 - 21130*ep^2*mtt^3*s^4*t^6 - 81260*ep^3*mtt^3*s^4*t^6 - 109130*ep^4*mtt^3*s^4*t^6 - 51060*ep^5*mtt^3*s^4*t^6 + 2280*mtt^2*mWW*s^4*t^6 + 4085*ep*mtt^2*mWW*s^4*t^6 - 53163*ep^2*mtt^2*mWW*s^4*t^6 - 226191*ep^3*mtt^2*mWW*s^4*t^6 - 323473*ep^4*mtt^2*mWW*s^4*t^6 - 159106*ep^5*mtt^2*mWW*s^4*t^6 + 224*mtt*mWW^2*s^4*t^6 + 1976*ep*mtt*mWW^2*s^4*t^6 - 8384*ep^2*mtt*mWW^2*s^4*t^6 - 54788*ep^3*mtt*mWW^2*s^4*t^6 - 91484*ep^4*mtt*mWW^2*s^4*t^6 - 50536*ep^5*mtt*mWW^2*s^4*t^6 - 932*mWW^3*s^4*t^6 - 2737*ep*mWW^3*s^4*t^6 + 14241*ep^2*mWW^3*s^4*t^6 + 75191*ep^3*mWW^3*s^4*t^6 + 116519*ep^4*mWW^3*s^4*t^6 + 60470*ep^5*mWW^3*s^4*t^6 - 288*mtt^2*s^5*t^6 - 340*ep*mtt^2*s^5*t^6 + 6410*ep^2*mtt^2*s^5*t^6 + 24268*ep^3*mtt^2*s^5*t^6 + 32266*ep^4*mtt^2*s^5*t^6 + 14964*ep^5*mtt^2*s^5*t^6 - 528*mtt*mWW*s^5*t^6 - 824*ep*mtt*mWW*s^5*t^6 + 12096*ep^2*mtt*mWW*s^5*t^6 + 49304*ep^3*mtt*mWW*s^5*t^6 + 68664*ep^4*mtt*mWW*s^5*t^6 + 33048*ep^5*mtt*mWW*s^5*t^6 - 112*mWW^2*s^5*t^6 - 324*ep*mWW^2*s^5*t^6 + 2470*ep^2*mWW^2*s^5*t^6 + 12156*ep^3*mWW^2*s^5*t^6 + 18318*ep^4*mWW^2*s^5*t^6 + 9252*ep^5*mWW^2*s^5*t^6 + 32*mtt*s^6*t^6 + 32*ep*mtt*s^6*t^6 - 728*ep^2*mtt*s^6*t^6 - 2672*ep^3*mtt*s^6*t^6 - 3480*ep^4*mtt*s^6*t^6 - 1584*ep^5*mtt*s^6*t^6 + 32*mWW*s^6*t^6 + 32*ep*mWW*s^6*t^6 - 728*ep^2*mWW*s^6*t^6 - 2672*ep^3*mWW*s^6*t^6 - 3480*ep^4*mWW*s^6*t^6 - 1584*ep^5*mWW*s^6*t^6 - 272*mtt^6*t^7 - 452*ep*mtt^6*t^7 + 5558*ep^2*mtt^6*t^7 + 22688*ep^3*mtt^6*t^7 + 31386*ep^4*mtt^6*t^7 + 15012*ep^5*mtt^6*t^7 - 140*mtt^5*mWW*t^7 - 510*ep*mtt^5*mWW*t^7 + 6446*ep^2*mtt^5*mWW*t^7 + 32742*ep^3*mtt^5*mWW*t^7 + 51782*ep^4*mtt^5*mWW*t^7 + 27304*ep^5*mtt^5*mWW*t^7 + 1452*mtt^4*mWW^2*t^7 + 4319*ep*mtt^4*mWW^2*t^7 - 20103*ep^2*mtt^4*mWW^2*t^7 - 111033*ep^3*mtt^4*mWW^2*t^7 - 173605*ep^4*mtt^4*mWW^2*t^7 - 89302*ep^5*mtt^4*mWW^2*t^7 - 588*mtt^3*mWW^3*t^7 - 1147*ep*mtt^3*mWW^3*t^7 - 4605*ep^2*mtt^3*mWW^3*t^7 - 9043*ep^3*mtt^3*mWW^3*t^7 - 4519*ep^4*mtt^3*mWW^3*t^7 - 810*ep^5*mtt^3*mWW^3*t^7 - 1468*mtt^2*mWW^4*t^7 - 7329*ep*mtt^2*mWW^4*t^7 + 15355*ep^2*mtt^2*mWW^4*t^7 + 115227*ep^3*mtt^2*mWW^4*t^7 + 185761*ep^4*mtt^2*mWW^4*t^7 + 97622*ep^5*mtt^2*mWW^4*t^7 + 1224*mtt*mWW^5*t^7 + 6085*ep*mtt*mWW^5*t^7 - 2029*ep^2*mtt*mWW^5*t^7 - 58855*ep^3*mtt*mWW^5*t^7 - 110451*ep^4*mtt*mWW^5*t^7 - 62006*ep^5*mtt*mWW^5*t^7 - 208*mWW^6*t^7 - 966*ep*mWW^6*t^7 - 622*ep^2*mWW^6*t^7 + 8274*ep^3*mWW^6*t^7 + 19646*ep^4*mWW^6*t^7 + 12180*ep^5*mWW^6*t^7 + 1216*mtt^5*s*t^7 + 1984*ep*mtt^5*s*t^7 - 24952*ep^2*mtt^5*s*t^7 - 101284*ep^3*mtt^5*s*t^7 - 139644*ep^4*mtt^5*s*t^7 - 66600*ep^5*mtt^5*s*t^7 + 756*mtt^4*mWW*s*t^7 + 2374*ep*mtt^4*mWW*s*t^7 - 27628*ep^2*mtt^4*mWW*s*t^7 - 137038*ep^3*mtt^4*mWW*s*t^7 - 213164*ep^4*mtt^4*mWW*s*t^7 - 111012*ep^5*mtt^4*mWW*s*t^7 - 4400*mtt^3*mWW^2*s*t^7 - 12175*ep*mtt^3*mWW^2*s*t^7 + 62451*ep^2*mtt^3*mWW^2*s*t^7 + 328481*ep^3*mtt^3*mWW^2*s*t^7 + 504125*ep^4*mtt^3*mWW^2*s*t^7 + 256214*ep^5*mtt^3*mWW^2*s*t^7 + 724*mtt^2*mWW^3*s*t^7 - 309*ep*mtt^2*mWW^3*s*t^7 + 14533*ep^2*mtt^2*mWW^3*s*t^7 + 64359*ep^3*mtt^2*mWW^3*s*t^7 + 89283*ep^4*mtt^2*mWW^3*s*t^7 + 45466*ep^5*mtt^2*mWW^3*s*t^7 + 2648*mtt*mWW^4*s*t^7 + 12511*ep*mtt*mWW^4*s*t^7 - 26571*ep^2*mtt*mWW^4*s*t^7 - 200101*ep^3*mtt*mWW^4*s*t^7 - 325785*ep^4*mtt*mWW^4*s*t^7 - 171854*ep^5*mtt*mWW^4*s*t^7 - 944*mWW^5*s*t^7 - 4385*ep*mWW^5*s*t^7 + 2167*ep^2*mWW^5*s*t^7 + 45583*ep^3*mWW^5*s*t^7 + 85185*ep^4*mWW^5*s*t^7 + 47786*ep^5*mWW^5*s*t^7 - 2144*mtt^4*s^2*t^7 - 3416*ep*mtt^4*s^2*t^7 + 44228*ep^2*mtt^4*s^2*t^7 + 178256*ep^3*mtt^4*s^2*t^7 + 244716*ep^4*mtt^4*s^2*t^7 + 116280*ep^5*mtt^4*s^2*t^7 - 1492*mtt^3*mWW*s^2*t^7 - 4174*ep*mtt^3*mWW*s^2*t^7 + 45472*ep^2*mtt^3*mWW*s^2*t^7 + 219850*ep^3*mtt^3*mWW*s^2*t^7 + 335940*ep^4*mtt^3*mWW*s^2*t^7 + 172596*ep^5*mtt^3*mWW*s^2*t^7 + 4700*mtt^2*mWW^2*s^2*t^7 + 11737*ep*mtt^2*mWW^2*s^2*t^7 - 69389*ep^2*mtt^2*mWW^2*s^2*t^7 - 342015*ep^3*mtt^2*mWW^2*s^2*t^7 - 511335*ep^4*mtt^2*mWW^2*s^2*t^7 - 255514*ep^5*mtt^2*mWW^2*s^2*t^7 + 72*mtt*mWW^3*s^2*t^7 + 2721*ep*mtt*mWW^3*s^2*t^7 - 15199*ep^2*mtt*mWW^3*s^2*t^7 - 87923*ep^3*mtt*mWW^3*s^2*t^7 - 136789*ep^4*mtt*mWW^3*s^2*t^7 - 71930*ep^5*mtt*mWW^3*s^2*t^7 - 1136*mWW^4*s^2*t^7 - 4916*ep*mWW^4*s^2*t^7 + 11560*ep^2*mWW^4*s^2*t^7 + 82704*ep^3*mWW^4*s^2*t^7 + 134004*ep^4*mWW^4*s^2*t^7 + 70296*ep^5*mWW^4*s^2*t^7 + 1856*mtt^3*s^3*t^7 + 2864*ep*mtt^3*s^3*t^7 - 38552*ep^2*mtt^3*s^3*t^7 - 153944*ep^3*mtt^3*s^3*t^7 - 210144*ep^4*mtt^3*s^3*t^7 - 99360*ep^5*mtt^3*s^3*t^7 + 1340*mtt^2*mWW*s^3*t^7 + 3378*ep*mtt^2*mWW*s^3*t^7 - 35108*ep^2*mtt^2*mWW*s^3*t^7 - 164742*ep^3*mtt^2*mWW*s^3*t^7 - 246656*ep^4*mtt^2*mWW*s^3*t^7 - 124756*ep^5*mtt^2*mWW*s^3*t^7 - 2008*mtt*mWW^2*s^3*t^7 - 4225*ep*mtt*mWW^2*s^3*t^7 + 31837*ep^2*mtt*mWW^2*s^3*t^7 + 142719*ep^3*mtt*mWW^2*s^3*t^7 + 204715*ep^4*mtt*mWW^2*s^3*t^7 + 99594*ep^5*mtt*mWW^2*s^3*t^7 - 208*mWW^3*s^3*t^7 - 1265*ep*mWW^3*s^3*t^7 + 5271*ep^2*mWW^3*s^3*t^7 + 32607*ep^3*mWW^3*s^3*t^7 + 52025*ep^4*mWW^3*s^3*t^7 + 27274*ep^5*mWW^3*s^3*t^7 - 784*mtt^2*s^4*t^7 - 1156*ep*mtt^2*s^4*t^7 + 16438*ep^2*mtt^2*s^4*t^7 + 64816*ep^3*mtt^2*s^4*t^7 + 87786*ep^4*mtt^2*s^4*t^7 + 41220*ep^5*mtt^2*s^4*t^7 - 528*mtt*mWW*s^4*t^7 - 1180*ep*mtt*mWW*s^4*t^7 + 12082*ep^2*mtt*mWW*s^4*t^7 + 54376*ep^3*mtt*mWW*s^4*t^7 + 79238*ep^4*mtt*mWW*s^4*t^7 + 39252*ep^5*mtt*mWW*s^4*t^7 + 256*mWW^2*s^4*t^7 + 344*ep*mWW^2*s^4*t^7 - 4796*ep^2*mWW^2*s^4*t^7 - 18152*ep^3*mWW^2*s^4*t^7 - 23900*ep^4*mWW^2*s^4*t^7 - 10992*ep^5*mWW^2*s^4*t^7 + 128*mtt*s^5*t^7 + 176*ep*mtt*s^5*t^7 - 2720*ep^2*mtt*s^5*t^7 - 10532*ep^3*mtt*s^5*t^7 - 14100*ep^4*mtt*s^5*t^7 - 6552*ep^5*mtt*s^5*t^7 + 64*mWW*s^5*t^7 + 112*ep*mWW*s^5*t^7 - 1264*ep^2*mWW*s^5*t^7 - 5188*ep^3*mWW*s^5*t^7 - 7140*ep^4*mWW*s^5*t^7 - 3384*ep^5*mWW*s^5*t^7 + 288*mtt^5*t^8 + 556*ep*mtt^5*t^8 - 5534*ep^2*mtt^5*t^8 - 23536*ep^3*mtt^5*t^8 - 33082*ep^4*mtt^5*t^8 - 15972*ep^5*mtt^5*t^8 - 360*mtt^4*mWW*t^8 - 779*ep*mtt^4*mWW*t^8 + 2841*ep^2*mtt^4*mWW*t^8 + 11781*ep^3*mtt^4*mWW*t^8 + 14631*ep^4*mtt^4*mWW*t^8 + 6230*ep^5*mtt^4*mWW*t^8 - 572*mtt^3*mWW^2*t^8 - 2161*ep*mtt^3*mWW^2*t^8 + 10063*ep^2*mtt^3*mWW^2*t^8 + 58387*ep^3*mtt^3*mWW^2*t^8 + 92353*ep^4*mtt^3*mWW^2*t^8 + 47754*ep^5*mtt^3*mWW^2*t^8 + 996*mtt^2*mWW^3*t^8 + 3853*ep*mtt^2*mWW^3*t^8 - 6359*ep^2*mtt^2*mWW^3*t^8 - 53707*ep^3*mtt^2*mWW^3*t^8 - 89653*ep^4*mtt^2*mWW^3*t^8 - 47106*ep^5*mtt^2*mWW^3*t^8 - 276*mtt*mWW^4*t^8 - 887*ep*mtt*mWW^4*t^8 - 1165*ep^2*mtt*mWW^4*t^8 + 2809*ep^3*mtt*mWW^4*t^8 + 9133*ep^4*mtt*mWW^4*t^8 + 5890*ep^5*mtt*mWW^4*t^8 - 76*mWW^5*t^8 - 582*ep*mWW^5*t^8 + 154*ep^2*mWW^5*t^8 + 4266*ep^3*mWW^5*t^8 + 6618*ep^4*mWW^5*t^8 + 3204*ep^5*mWW^5*t^8 - 1056*mtt^4*s*t^8 - 2004*ep*mtt^4*s*t^8 + 20394*ep^2*mtt^4*s*t^8 + 86172*ep^3*mtt^4*s*t^8 + 120666*ep^4*mtt^4*s*t^8 + 58068*ep^5*mtt^4*s*t^8 + 912*mtt^3*mWW*s*t^8 + 1790*ep*mtt^3*mWW*s*t^8 - 7142*ep^2*mtt^3*mWW*s*t^8 - 26866*ep^3*mtt^3*mWW*s*t^8 - 30898*ep^4*mtt^3*mWW*s*t^8 - 12124*ep^5*mtt^3*mWW*s*t^8 + 1480*mtt^2*mWW^2*s*t^8 + 5184*ep*mtt^2*mWW^2*s*t^8 - 25254*ep^2*mtt^2*mWW^2*s*t^8 - 141136*ep^3*mtt^2*mWW^2*s*t^8 - 220054*ep^4*mtt^2*mWW^2*s*t^8 - 112820*ep^5*mtt^2*mWW^2*s*t^8 - 1472*mtt*mWW^3*s*t^8 - 5210*ep*mtt*mWW^3*s*t^8 + 10950*ep^2*mtt*mWW^3*s*t^8 + 79186*ep^3*mtt*mWW^3*s*t^8 + 128126*ep^4*mtt*mWW^3*s*t^8 + 66244*ep^5*mtt*mWW^3*s*t^8 + 136*mWW^4*s*t^8 + 240*ep*mWW^4*s*t^8 + 1052*ep^2*mWW^4*s*t^8 + 2644*ep^3*mWW^4*s*t^8 + 2160*ep^4*mWW^4*s*t^8 + 632*ep^5*mWW^4*s*t^8 + 1440*mtt^3*s^2*t^8 + 2676*ep*mtt^3*s^2*t^8 - 27978*ep^2*mtt^3*s^2*t^8 - 117300*ep^3*mtt^3*s^2*t^8 - 163506*ep^4*mtt^3*s^2*t^8 - 78372*ep^5*mtt^3*s^2*t^8 - 744*mtt^2*mWW*s^2*t^8 - 1195*ep*mtt^2*mWW*s^2*t^8 + 5953*ep^2*mtt^2*mWW*s^2*t^8 + 18545*ep^3*mtt^2*mWW*s^2*t^8 + 17723*ep^4*mtt^2*mWW*s^2*t^8 + 5342*ep^5*mtt^2*mWW*s^2*t^8 - 1196*mtt*mWW^2*s^2*t^8 - 3787*ep*mtt*mWW^2*s^2*t^8 + 20421*ep^2*mtt*mWW^2*s^2*t^8 + 107825*ep^3*mtt*mWW^2*s^2*t^8 + 164675*ep^4*mtt*mWW^2*s^2*t^8 + 83438*ep^5*mtt*mWW^2*s^2*t^8 + 500*mWW^3*s^2*t^8 + 1538*ep*mWW^3*s^2*t^8 - 4524*ep^2*mWW^3*s^2*t^8 - 26854*ep^3*mWW^3*s^2*t^8 - 41252*ep^4*mWW^3*s^2*t^8 - 20728*ep^5*mWW^3*s^2*t^8 - 864*mtt^2*s^3*t^8 - 1564*ep*mtt^2*s^3*t^8 + 16910*ep^2*mtt^2*s^3*t^8 + 70228*ep^3*mtt^2*s^3*t^8 + 97342*ep^4*mtt^2*s^3*t^8 + 46428*ep^5*mtt^2*s^3*t^8 + 192*mtt*mWW*s^3*t^8 + 136*ep*mtt*mWW*s^3*t^8 - 1844*ep^2*mtt*mWW*s^3*t^8 - 3616*ep^3*mtt*mWW*s^3*t^8 - 1276*ep^4*mtt*mWW*s^3*t^8 + 768*ep^5*mtt*mWW*s^3*t^8 + 288*mWW^2*s^3*t^8 + 764*ep*mWW^2*s^3*t^8 - 5230*ep^2*mWW^2*s^3*t^8 - 25076*ep^3*mWW^2*s^3*t^8 - 36974*ep^4*mWW^2*s^3*t^8 - 18372*ep^5*mWW^2*s^3*t^8 + 192*mtt*s^4*t^8 + 336*ep*mtt*s^4*t^8 - 3792*ep^2*mtt*s^4*t^8 - 15564*ep^3*mtt*s^4*t^8 - 21420*ep^4*mtt*s^4*t^8 - 10152*ep^5*mtt*s^4*t^8 + 48*ep*mWW*s^4*t^8 + 192*ep^2*mWW*s^4*t^8 + 156*ep^3*mWW*s^4*t^8 - 180*ep^4*mWW*s^4*t^8 - 216*ep^5*mWW*s^4*t^8 - 152*mtt^4*t^9 - 336*ep*mtt^4*t^9 + 2734*ep^2*mtt^4*t^9 + 12180*ep^3*mtt^4*t^9 + 17410*ep^4*mtt^4*t^9 + 8484*ep^5*mtt^4*t^9 + 352*mtt^3*mWW*t^9 + 964*ep*mtt^3*mWW*t^9 - 4098*ep^2*mtt^3*mWW*t^9 - 20548*ep^3*mtt^3*mWW*t^9 - 29866*ep^4*mtt^3*mWW*t^9 - 14604*ep^5*mtt^3*mWW*t^9 - 144*mtt^2*mWW^2*t^9 - 364*ep*mtt^2*mWW^2*t^9 - 86*ep^2*mtt^2*mWW^2*t^9 + 112*ep^3*mtt^2*mWW^2*t^9 - 466*ep^4*mtt^2*mWW^2*t^9 - 492*ep^5*mtt^2*mWW^2*t^9 - 160*mtt*mWW^3*t^9 - 820*ep*mtt*mWW^3*t^9 + 1530*ep^2*mtt*mWW^3*t^9 + 12700*ep^3*mtt*mWW^3*t^9 + 20890*ep^4*mtt*mWW^3*t^9 + 10860*ep^5*mtt*mWW^3*t^9 + 104*mWW^4*t^9 + 556*ep*mWW^4*t^9 - 80*ep^2*mWW^4*t^9 - 4444*ep^3*mWW^4*t^9 - 7968*ep^4*mWW^4*t^9 - 4248*ep^5*mWW^4*t^9 + 432*mtt^3*s*t^9 + 944*ep*mtt^3*s*t^9 - 7804*ep^2*mtt^3*s*t^9 - 34580*ep^3*mtt^3*s*t^9 - 49280*ep^4*mtt^3*s*t^9 - 23952*ep^5*mtt^3*s*t^9 - 720*mtt^2*mWW*s*t^9 - 1864*ep*mtt^2*mWW*s*t^9 + 9032*ep^2*mtt^2*mWW*s*t^9 + 43408*ep^3*mtt^2*mWW*s*t^9 + 62272*ep^4*mtt^2*mWW*s*t^9 + 30192*ep^5*mtt^2*mWW*s*t^9 + 144*mtt*mWW^2*s*t^9 + 256*ep*mtt*mWW^2*s*t^9 + 364*ep^2*mtt*mWW^2*s*t^9 + 2720*ep^3*mtt*mWW^2*s*t^9 + 5684*ep^4*mtt*mWW^2*s*t^9 + 3432*ep^5*mtt*mWW^2*s*t^9 + 144*mWW^3*s*t^9 + 664*ep*mWW^3*s*t^9 - 1592*ep^2*mWW^3*s*t^9 - 11548*ep^3*mWW^3*s*t^9 - 18676*ep^4*mWW^3*s*t^9 - 9672*ep^5*mWW^3*s*t^9 - 408*mtt^2*s^2*t^9 - 880*ep*mtt^2*s^2*t^9 + 7406*ep^2*mtt^2*s^2*t^9 + 32620*ep^3*mtt^2*s^2*t^9 + 46330*ep^4*mtt^2*s^2*t^9 + 22452*ep^5*mtt^2*s^2*t^9 + 432*mtt*mWW*s^2*t^9 + 1012*ep*mtt*mWW*s^2*t^9 - 6198*ep^2*mtt*mWW*s^2*t^9 - 28048*ep^3*mtt*mWW*s^2*t^9 - 39546*ep^4*mtt*mWW*s^2*t^9 - 18972*ep^5*mtt*mWW*s^2*t^9 - 24*mWW^2*s^2*t^9 - 4*ep*mWW^2*s^2*t^9 - 248*ep^2*mWW^2*s^2*t^9 - 1916*ep^3*mWW^2*s^2*t^9 - 3568*ep^4*mWW^2*s^2*t^9 - 2040*ep^5*mWW^2*s^2*t^9 + 128*mtt*s^3*t^9 + 272*ep*mtt*s^3*t^9 - 2336*ep^2*mtt*s^3*t^9 - 10220*ep^3*mtt*s^3*t^9 - 14460*ep^4*mtt*s^3*t^9 - 6984*ep^5*mtt*s^3*t^9 - 64*mWW*s^3*t^9 - 112*ep*mWW*s^3*t^9 + 1264*ep^2*mWW*s^3*t^9 + 5188*ep^3*mWW*s^3*t^9 + 7140*ep^4*mWW*s^3*t^9 + 3384*ep^5*mWW*s^3*t^9 + 32*mtt^3*t^10 + 80*ep*mtt^3*t^10 - 536*ep^2*mtt^3*t^10 - 2516*ep^3*mtt^3*t^10 - 3660*ep^4*mtt^3*t^10 - 1800*ep^5*mtt^3*t^10 - 96*mtt^2*mWW*t^10 - 304*ep*mtt^2*mWW*t^10 + 1128*ep^2*mtt^2*mWW*t^10 + 6220*ep^3*mtt^2*mWW*t^10 + 9372*ep^4*mtt^2*mWW*t^10 + 4680*ep^5*mtt^2*mWW*t^10 + 96*mtt*mWW^2*t^10 + 368*ep*mtt*mWW^2*t^10 - 648*ep^2*mtt*mWW^2*t^10 - 4892*ep^3*mtt*mWW^2*t^10 - 7764*ep^4*mtt*mWW^2*t^10 - 3960*ep^5*mtt*mWW^2*t^10 - 32*mWW^3*t^10 - 144*ep*mWW^3*t^10 + 56*ep^2*mWW^3*t^10 + 1188*ep^3*mWW^3*t^10 + 2052*ep^4*mWW^3*t^10 + 1080*ep^5*mWW^3*t^10 - 64*mtt^2*s*t^10 - 160*ep*mtt^2*s*t^10 + 1072*ep^2*mtt^2*s*t^10 + 5032*ep^3*mtt^2*s*t^10 + 7320*ep^4*mtt^2*s*t^10 + 3600*ep^5*mtt^2*s*t^10 + 128*mtt*mWW*s*t^10 + 384*ep*mtt*mWW*s*t^10 - 1664*ep^2*mtt*mWW*s*t^10 - 8736*ep^3*mtt*mWW*s*t^10 - 13032*ep^4*mtt*mWW*s*t^10 - 6480*ep^5*mtt*mWW*s*t^10 - 64*mWW^2*s*t^10 - 224*ep*mWW^2*s*t^10 + 592*ep^2*mWW^2*s*t^10 + 3704*ep^3*mWW^2*s*t^10 + 5712*ep^4*mWW^2*s*t^10 + 2880*ep^5*mWW^2*s*t^10 + 32*mtt*s^2*t^10 + 80*ep*mtt*s^2*t^10 - 536*ep^2*mtt*s^2*t^10 - 2516*ep^3*mtt*s^2*t^10 - 3660*ep^4*mtt*s^2*t^10 - 1800*ep^5*mtt*s^2*t^10 - 32*mWW*s^2*t^10 - 80*ep*mWW*s^2*t^10 + 536*ep^2*mWW*s^2*t^10 + 2516*ep^3*mWW*s^2*t^10 + 3660*ep^4*mWW*s^2*t^10 + 1800*ep^5*mWW*s^2*t^10))/(4*ep^2*(1 + ep)*(1 + 2*ep)^2*mWW^2*s^3*(-mtt + s)*(-mtt + mWW + s)^3*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, -((-4*mtt^2*s - 10*ep*mtt^2*s - 6*ep^2*mtt^2*s - 2*mtt*mWW*s - 4*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s + 3*mtt*s^2 + 5*ep*mtt*s^2 + mWW*s^2 + ep*mWW*s^2 - 6*mtt^2*t - 16*ep*mtt^2*t - 10*ep^2*mtt^2*t - 2*mtt*mWW*t - 4*ep*mtt*mWW*t - 2*ep^2*mtt*mWW*t + 15*mtt*s*t + 35*ep*mtt*s*t + 18*ep^2*mtt*s*t + 3*mWW*s*t + 5*ep*mWW*s*t + 2*ep^2*mWW*s*t - 4*s^2*t - 6*ep*s^2*t + 14*mtt*t^2 + 36*ep*mtt*t^2 + 22*ep^2*mtt*t^2 + 2*mWW*t^2 + 4*ep*mWW*t^2 + 2*ep^2*mWW*t^2 - 12*s*t^2 - 26*ep*s*t^2 - 12*ep^2*s*t^2 - 8*t^3 - 20*ep*t^3 - 12*ep^2*t^3)/(s*(s + t)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), -(((1 + 2*ep)*(1 + 4*ep)*mtt*(mtt^2*s + 3*ep*mtt^2*s + 2*mtt*mWW*s + 4*ep*mtt*mWW*s + mWW^2*s + ep*mWW^2*s - 3*mtt^2*t - 5*ep*mtt^2*t + 2*mtt*mWW*t + 4*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t - 2*ep*mtt*s*t - 4*mWW*s*t - 6*ep*mWW*s*t + 4*mtt*t^2 + 6*ep*mtt*t^2 - 4*mWW*t^2 - 6*ep*mWW*t^2))/((mtt - mWW)^2*s*(mtt - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), 0, 0, ((1 + 2*ep)*mtt*(-2*mtt*mWW*s - 3*ep*mtt*mWW*s - 2*mWW^2*s - 5*ep*mWW^2*s + 2*mtt^2*t + 5*ep*mtt*mWW*t - 2*mWW^2*t - 5*ep*mWW^2*t + 3*ep*mtt*s*t + 4*mWW*s*t + 5*ep*mWW*s*t - 4*mtt*t^2 - 5*ep*mtt*t^2 + 4*mWW*t^2 + 5*ep*mWW*t^2))/((mtt - mWW)^2*s*(mtt - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-6*ep^2*(1 + 2*ep)*mtt*(s + t))/((mtt - mWW)*s^2*(mtt - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -(((1 + 2*ep)*(-2*mtt^2*mWW^2*s^3 - 2*ep*mtt^2*mWW^2*s^3 - 2*mtt*mWW^3*s^3 - 10*ep*mtt*mWW^3*s^3 - 8*ep^2*mtt*mWW^3*s^3 - 3*mtt^3*mWW*s^2*t - 6*ep*mtt^3*mWW*s^2*t - 3*ep^2*mtt^3*mWW*s^2*t - 4*mtt^2*mWW^2*s^2*t - 16*ep*mtt^2*mWW^2*s^2*t - 12*ep^2*mtt^2*mWW^2*s^2*t - mtt*mWW^3*s^2*t - 2*ep*mtt*mWW^3*s^2*t - ep^2*mtt*mWW^3*s^2*t + 4*mtt^2*mWW*s^3*t + 4*ep*mtt^2*mWW*s^3*t + 8*mtt*mWW^2*s^3*t + 32*ep*mtt*mWW^2*s^3*t + 24*ep^2*mtt*mWW^2*s^3*t + 5*mtt^4*s*t^2 + 30*ep*mtt^4*s*t^2 + 37*ep^2*mtt^4*s*t^2 - 9*mtt^3*mWW*s*t^2 - 56*ep*mtt^3*mWW*s*t^2 - 71*ep^2*mtt^3*mWW*s*t^2 - mtt^2*mWW^2*s*t^2 + 6*ep*mtt^2*mWW^2*s*t^2 + 19*ep^2*mtt^2*mWW^2*s*t^2 + mtt*mWW^3*s*t^2 + 8*ep*mtt*mWW^3*s*t^2 + 7*ep^2*mtt*mWW^3*s*t^2 - 3*mtt^3*s^2*t^2 - 28*ep*mtt^3*s^2*t^2 - 37*ep^2*mtt^3*s^2*t^2 + 21*mtt^2*mWW*s^2*t^2 + 94*ep*mtt^2*mWW*s^2*t^2 + 97*ep^2*mtt^2*mWW*s^2*t^2 + 7*mtt*mWW^2*s^2*t^2 + 14*ep*mtt*mWW^2*s^2*t^2 - 5*ep^2*mtt*mWW^2*s^2*t^2 - mWW^3*s^2*t^2 - 8*ep*mWW^3*s^2*t^2 - 7*ep^2*mWW^3*s^2*t^2 - 2*mtt^2*s^3*t^2 - 2*ep*mtt^2*s^3*t^2 - 10*mtt*mWW*s^3*t^2 - 34*ep*mtt*mWW*s^3*t^2 - 24*ep^2*mtt*mWW*s^3*t^2 + 3*mtt^4*t^3 + 8*ep*mtt^4*t^3 + 5*ep^2*mtt^4*t^3 - 2*mtt^3*mWW*t^3 - 6*ep*mtt^3*mWW*t^3 - 4*ep^2*mtt^3*mWW*t^3 - mtt^2*mWW^2*t^3 - 2*ep*mtt^2*mWW^2*t^3 - ep^2*mtt^2*mWW^2*t^3 - 15*mtt^3*s*t^3 - 76*ep*mtt^3*s*t^3 - 85*ep^2*mtt^3*s*t^3 + 29*mtt^2*mWW*s*t^3 + 156*ep*mtt^2*mWW*s*t^3 + 175*ep^2*mtt^2*mWW*s*t^3 - mtt*mWW^2*s*t^3 - 36*ep*mtt*mWW^2*s*t^3 - 59*ep^2*mtt*mWW^2*s*t^3 - mWW^3*s*t^3 - 8*ep*mWW^3*s*t^3 - 7*ep^2*mWW^3*s*t^3 + mtt^2*s^2*t^3 + 24*ep*mtt^2*s^2*t^3 + 35*ep^2*mtt^2*s^2*t^3 - 28*mtt*mWW*s^2*t^3 - 128*ep*mtt*mWW*s^2*t^3 - 124*ep^2*mtt*mWW*s^2*t^3 + 3*mWW^2*s^2*t^3 + 32*ep*mWW^2*s^2*t^3 + 41*ep^2*mWW^2*s^2*t^3 + 4*mtt*s^3*t^3 + 12*ep*mtt*s^3*t^3 + 8*ep^2*mtt*s^3*t^3 - 10*mtt^3*t^4 - 26*ep*mtt^3*t^4 - 16*ep^2*mtt^3*t^4 + 8*mtt^2*mWW*t^4 + 22*ep*mtt^2*mWW*t^4 + 14*ep^2*mtt^2*mWW*t^4 + 2*mtt*mWW^2*t^4 + 4*ep*mtt*mWW^2*t^4 + 2*ep^2*mtt*mWW^2*t^4 + 14*mtt^2*s*t^4 + 54*ep*mtt^2*s*t^4 + 52*ep^2*mtt^2*s*t^4 - 28*mtt*mWW*s*t^4 - 120*ep*mtt*mWW*s*t^4 - 116*ep^2*mtt*mWW*s*t^4 + 2*mWW^2*s*t^4 + 30*ep*mWW^2*s*t^4 + 40*ep^2*mWW^2*s*t^4 + 4*mtt*s^2*t^4 + 14*ep*mtt*s^2*t^4 + 10*ep^2*mtt*s^2*t^4 + 4*mWW*s^2*t^4 + 10*ep*mWW*s^2*t^4 + 6*ep^2*mWW*s^2*t^4 + 11*mtt^2*t^5 + 28*ep*mtt^2*t^5 + 17*ep^2*mtt^2*t^5 - 10*mtt*mWW*t^5 - 26*ep*mtt*mWW*t^5 - 16*ep^2*mtt*mWW*t^5 - mWW^2*t^5 - 2*ep*mWW^2*t^5 - ep^2*mWW^2*t^5 - 4*mtt*s*t^5 - 8*ep*mtt*s*t^5 - 4*ep^2*mtt*s*t^5 + 8*mWW*s*t^5 + 20*ep*mWW*s*t^5 + 12*ep^2*mWW*s*t^5 - 4*mtt*t^6 - 10*ep*mtt*t^6 - 6*ep^2*mtt*t^6 + 4*mWW*t^6 + 10*ep*mWW*t^6 + 6*ep^2*mWW*t^6))/((1 + 4*ep)*(mtt - mWW)^2*s*t*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2))), (6*ep^2*(1 + 2*ep)*(mtt - t)*(4*mtt*mWW*s^2 + 8*ep*mtt*mWW*s^2 + mtt^2*s*t + 3*ep*mtt^2*s*t + 2*mtt*mWW*s*t + 4*ep*mtt*mWW*s*t + mWW^2*s*t + ep*mWW^2*s*t - 4*mtt*s^2*t - 8*ep*mtt*s^2*t - 3*mtt^2*t^2 - 5*ep*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 + mWW^2*t^2 + ep*mWW^2*t^2 - 2*ep*mtt*s*t^2 - 4*mWW*s*t^2 - 6*ep*mWW*s*t^2 + 4*mtt*t^3 + 6*ep*mtt*t^3 - 4*mWW*t^3 - 6*ep*mWW*t^3))/((1 + 4*ep)*(mtt - mWW)^2*s*(mtt - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, -(((1 + 2*ep)*(-4*mtt^8 - 24*ep*mtt^8 - 32*ep^2*mtt^8 + 16*mtt^7*mWW + 94*ep*mtt^7*mWW + 126*ep^2*mtt^7*mWW - 24*mtt^6*mWW^2 - 136*ep*mtt^6*mWW^2 - 184*ep^2*mtt^6*mWW^2 + 16*mtt^5*mWW^3 + 84*ep*mtt^5*mWW^3 + 116*ep^2*mtt^5*mWW^3 - 4*mtt^4*mWW^4 - 16*ep*mtt^4*mWW^4 - 24*ep^2*mtt^4*mWW^4 - 2*ep*mtt^3*mWW^5 - 2*ep^2*mtt^3*mWW^5 + 16*mtt^7*s + 92*ep*mtt^7*s + 120*ep^2*mtt^7*s - 62*mtt^6*mWW*s - 333*ep*mtt^6*mWW*s - 421*ep^2*mtt^6*mWW*s + 84*mtt^5*mWW^2*s + 423*ep*mtt^5*mWW^2*s + 523*ep^2*mtt^5*mWW^2*s - 40*mtt^4*mWW^3*s - 192*ep*mtt^4*mWW^3*s - 244*ep^2*mtt^4*mWW^3*s - 4*mtt^3*mWW^4*s - 12*ep*mtt^3*mWW^4*s + 4*ep^2*mtt^3*mWW^4*s + 6*mtt^2*mWW^5*s + 21*ep*mtt^2*mWW^5*s + 17*ep^2*mtt^2*mWW^5*s + ep*mtt*mWW^6*s + ep^2*mtt*mWW^6*s - 24*mtt^6*s^2 - 132*ep*mtt^6*s^2 - 168*ep^2*mtt^6*s^2 + 90*mtt^5*mWW*s^2 + 444*ep*mtt^5*mWW*s^2 + 526*ep^2*mtt^5*mWW*s^2 - 96*mtt^4*mWW^2*s^2 - 452*ep*mtt^4*mWW^2*s^2 - 524*ep^2*mtt^4*mWW^2*s^2 + 16*mtt^3*mWW^3*s^2 + 94*ep*mtt^3*mWW^3*s^2 + 138*ep^2*mtt^3*mWW^3*s^2 + 16*mtt^2*mWW^4*s^2 + 52*ep*mtt^2*mWW^4*s^2 + 32*ep^2*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 - 6*ep*mtt*mWW^5*s^2 - 4*ep^2*mtt*mWW^5*s^2 + 16*mtt^5*s^3 + 84*ep*mtt^5*s^3 + 104*ep^2*mtt^5*s^3 - 58*mtt^4*mWW*s^3 - 265*ep*mtt^4*mWW*s^3 - 293*ep^2*mtt^4*mWW*s^3 + 36*mtt^3*mWW^2*s^3 + 173*ep*mtt^3*mWW^2*s^3 + 201*ep^2*mtt^3*mWW^2*s^3 + 10*mtt^2*mWW^3*s^3 + 23*ep*mtt^2*mWW^3*s^3 - ep^2*mtt^2*mWW^3*s^3 - 4*mtt*mWW^4*s^3 - 15*ep*mtt*mWW^4*s^3 - 11*ep^2*mtt*mWW^4*s^3 - 4*mtt^4*s^4 - 20*ep*mtt^4*s^4 - 24*ep^2*mtt^4*s^4 + 14*mtt^3*mWW*s^4 + 60*ep*mtt^3*mWW*s^4 + 62*ep^2*mtt^3*mWW*s^4 - 8*ep*mtt^2*mWW^2*s^4 - 16*ep^2*mtt^2*mWW^2*s^4 - 2*mtt*mWW^3*s^4 - 8*ep*mtt*mWW^3*s^4 - 6*ep^2*mtt*mWW^3*s^4 + 24*mtt^7*t + 118*ep*mtt^7*t + 138*ep^2*mtt^7*t - 102*mtt^6*mWW*t - 503*ep*mtt^6*mWW*t - 587*ep^2*mtt^6*mWW*t + 156*mtt^5*mWW^2*t + 773*ep*mtt^5*mWW^2*t + 909*ep^2*mtt^5*mWW^2*t - 96*mtt^4*mWW^3*t - 482*ep*mtt^4*mWW^3*t - 586*ep^2*mtt^4*mWW^3*t + 12*mtt^3*mWW^4*t + 68*ep*mtt^3*mWW^4*t + 104*ep^2*mtt^3*mWW^4*t + 6*mtt^2*mWW^5*t + 25*ep*mtt^2*mWW^5*t + 21*ep^2*mtt^2*mWW^5*t + ep*mtt*mWW^6*t + ep^2*mtt*mWW^6*t - 80*mtt^6*s*t - 374*ep*mtt^6*s*t - 422*ep^2*mtt^6*s*t + 310*mtt^5*mWW*s*t + 1429*ep*mtt^5*mWW*s*t + 1575*ep^2*mtt^5*mWW*s*t - 406*mtt^4*mWW^2*s*t - 1867*ep*mtt^4*mWW^2*s*t - 2045*ep^2*mtt^4*mWW^2*s*t + 190*mtt^3*mWW^3*s*t + 892*ep*mtt^3*mWW^3*s*t + 1010*ep^2*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t - 30*ep*mtt^2*mWW^4*s*t - 76*ep^2*mtt^2*mWW^4*s*t - 12*mtt*mWW^5*s*t - 49*ep*mtt*mWW^5*s*t - 41*ep^2*mtt*mWW^5*s*t - ep*mWW^6*s*t - ep^2*mWW^6*s*t + 96*mtt^5*s^2*t + 426*ep*mtt^5*s^2*t + 462*ep^2*mtt^5*s^2*t - 338*mtt^4*mWW*s^2*t - 1459*ep*mtt^4*mWW*s^2*t - 1511*ep^2*mtt^4*mWW*s^2*t + 344*mtt^3*mWW^2*s^2*t + 1503*ep*mtt^3*mWW^2*s^2*t + 1555*ep^2*mtt^3*mWW^2*s^2*t - 92*mtt^2*mWW^3*s^2*t - 437*ep*mtt^2*mWW^3*s^2*t - 495*ep^2*mtt^2*mWW^3*s^2*t - 12*mtt*mWW^4*s^2*t - 41*ep*mtt*mWW^4*s^2*t - 17*ep^2*mtt*mWW^4*s^2*t + 2*mWW^5*s^2*t + 8*ep*mWW^5*s^2*t + 6*ep^2*mWW^5*s^2*t - 48*mtt^4*s^3*t - 202*ep*mtt^4*s^3*t - 210*ep^2*mtt^4*s^3*t + 154*mtt^3*mWW*s^3*t + 625*ep*mtt^3*mWW*s^3*t + 607*ep^2*mtt^3*mWW*s^3*t - 102*mtt^2*mWW^2*s^3*t - 439*ep*mtt^2*mWW^2*s^3*t - 441*ep^2*mtt^2*mWW^2*s^3*t + 10*mtt*mWW^3*s^3*t + 55*ep*mtt*mWW^3*s^3*t + 69*ep^2*mtt*mWW^3*s^3*t + 2*mWW^4*s^3*t + 9*ep*mWW^4*s^3*t + 7*ep^2*mWW^4*s^3*t + 8*mtt^3*s^4*t + 32*ep*mtt^3*s^4*t + 32*ep^2*mtt^3*s^4*t - 24*mtt^2*mWW*s^4*t - 92*ep*mtt^2*mWW*s^4*t - 84*ep^2*mtt^2*mWW*s^4*t + 8*mtt*mWW^2*s^4*t + 36*ep*mtt*mWW^2*s^4*t + 36*ep^2*mtt*mWW^2*s^4*t - 56*mtt^6*t^2 - 224*ep*mtt^6*t^2 - 224*ep^2*mtt^6*t^2 + 232*mtt^5*mWW*t^2 + 983*ep*mtt^5*mWW*t^2 + 1011*ep^2*mtt^5*mWW*t^2 - 350*mtt^4*mWW^2*t^2 - 1559*ep*mtt^4*mWW^2*t^2 - 1649*ep^2*mtt^4*mWW^2*t^2 + 218*mtt^3*mWW^3*t^2 + 1018*ep*mtt^3*mWW^3*t^2 + 1120*ep^2*mtt^3*mWW^3*t^2 - 34*mtt^2*mWW^4*t^2 - 172*ep*mtt^2*mWW^4*t^2 - 218*ep^2*mtt^2*mWW^4*t^2 - 10*mtt*mWW^5*t^2 - 45*ep*mtt*mWW^5*t^2 - 39*ep^2*mtt*mWW^5*t^2 - ep*mWW^6*t^2 - ep^2*mWW^6*t^2 + 144*mtt^5*s*t^2 + 546*ep*mtt^5*s*t^2 + 522*ep^2*mtt^5*s*t^2 - 518*mtt^4*mWW*s*t^2 - 2069*ep*mtt^4*mWW*s*t^2 - 2011*ep^2*mtt^4*mWW*s*t^2 + 638*mtt^3*mWW^2*s*t^2 + 2687*ep*mtt^3*mWW^2*s*t^2 + 2677*ep^2*mtt^3*mWW^2*s*t^2 - 300*mtt^2*mWW^3*s*t^2 - 1343*ep*mtt^2*mWW^3*s*t^2 - 1397*ep^2*mtt^2*mWW^3*s*t^2 + 30*mtt*mWW^4*s*t^2 + 149*ep*mtt*mWW^4*s*t^2 + 183*ep^2*mtt*mWW^4*s*t^2 + 6*mWW^5*s*t^2 + 30*ep*mWW^5*s*t^2 + 26*ep^2*mWW^5*s*t^2 - 120*mtt^4*s^2*t^2 - 432*ep*mtt^4*s^2*t^2 - 396*ep^2*mtt^4*s^2*t^2 + 374*mtt^3*mWW*s^2*t^2 + 1413*ep*mtt^3*mWW*s^2*t^2 + 1299*ep^2*mtt^3*mWW*s^2*t^2 - 340*mtt^2*mWW^2*s^2*t^2 - 1381*ep*mtt^2*mWW^2*s^2*t^2 - 1317*ep^2*mtt^2*mWW^2*s^2*t^2 + 98*mtt*mWW^3*s^2*t^2 + 443*ep*mtt*mWW^3*s^2*t^2 + 453*ep^2*mtt*mWW^3*s^2*t^2 - 4*mWW^4*s^2*t^2 - 19*ep*mWW^4*s^2*t^2 - 23*ep^2*mWW^4*s^2*t^2 + 32*mtt^3*s^3*t^2 + 110*ep*mtt^3*s^3*t^2 + 98*ep^2*mtt^3*s^3*t^2 - 88*mtt^2*mWW*s^3*t^2 - 318*ep*mtt^2*mWW*s^3*t^2 - 280*ep^2*mtt^2*mWW*s^3*t^2 + 48*mtt*mWW^2*s^3*t^2 + 200*ep*mtt*mWW^2*s^3*t^2 + 192*ep^2*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 - 40*ep*mWW^3*s^3*t^2 - 42*ep^2*mWW^3*s^3*t^2 + 64*mtt^5*t^3 + 204*ep*mtt^5*t^3 + 164*ep^2*mtt^5*t^3 - 238*mtt^4*mWW*t^3 - 857*ep*mtt^4*mWW*t^3 - 763*ep^2*mtt^4*mWW*t^3 + 334*mtt^3*mWW^2*t^3 + 1347*ep*mtt^3*mWW^2*t^3 + 1297*ep^2*mtt^3*mWW^2*t^3 - 206*mtt^2*mWW^3*t^3 - 917*ep*mtt^2*mWW^3*t^3 - 941*ep^2*mtt^2*mWW^3*t^3 + 42*mtt*mWW^4*t^3 + 201*ep*mtt*mWW^4*t^3 + 223*ep^2*mtt*mWW^4*t^3 + 4*mWW^5*t^3 + 22*ep*mWW^5*t^3 + 20*ep^2*mWW^5*t^3 - 112*mtt^4*s*t^3 - 338*ep*mtt^4*s*t^3 - 258*ep^2*mtt^4*s*t^3 + 342*mtt^3*mWW*s*t^3 + 1155*ep*mtt^3*mWW*s*t^3 + 965*ep^2*mtt^3*mWW*s*t^3 - 362*mtt^2*mWW^2*s*t^3 - 1381*ep*mtt^2*mWW^2*s*t^3 - 1255*ep^2*mtt^2*mWW^2*s*t^3 + 154*mtt*mWW^3*s*t^3 + 673*ep*mtt*mWW^3*s*t^3 + 663*ep^2*mtt*mWW^3*s*t^3 - 22*mWW^4*s*t^3 - 109*ep*mWW^4*s*t^3 - 115*ep^2*mWW^4*s*t^3 + 48*mtt^3*s^2*t^3 + 138*ep*mtt^3*s^2*t^3 + 102*ep^2*mtt^3*s^2*t^3 - 120*mtt^2*mWW*s^2*t^3 - 384*ep*mtt^2*mWW*s^2*t^3 - 306*ep^2*mtt^2*mWW*s^2*t^3 + 80*mtt*mWW^2*s^2*t^3 + 298*ep*mtt*mWW^2*s^2*t^3 + 266*ep^2*mtt*mWW^2*s^2*t^3 - 16*mWW^3*s^2*t^3 - 76*ep*mWW^3*s^2*t^3 - 78*ep^2*mWW^3*s^2*t^3 - 36*mtt^4*t^4 - 88*ep*mtt^4*t^4 - 48*ep^2*mtt^4*t^4 + 108*mtt^3*mWW*t^4 + 307*ep*mtt^3*mWW*t^4 + 211*ep^2*mtt^3*mWW*t^4 - 124*mtt^2*mWW^2*t^4 - 431*ep*mtt^2*mWW^2*t^4 - 363*ep^2*mtt^2*mWW^2*t^4 + 68*mtt*mWW^3*t^4 + 293*ep*mtt*mWW^3*t^4 + 285*ep^2*mtt*mWW^3*t^4 - 16*mWW^4*t^4 - 81*ep*mWW^4*t^4 - 85*ep^2*mWW^4*t^4 + 32*mtt^3*s*t^4 + 74*ep*mtt^3*s*t^4 + 38*ep^2*mtt^3*s*t^4 - 72*mtt^2*mWW*s*t^4 - 182*ep*mtt^2*mWW*s*t^4 - 108*ep^2*mtt^2*mWW*s*t^4 + 48*mtt*mWW^2*s*t^4 + 140*ep*mtt*mWW^2*s*t^4 + 100*ep^2*mtt*mWW^2*s*t^4 - 8*mWW^3*s*t^4 - 32*ep*mWW^3*s*t^4 - 30*ep^2*mWW^3*s*t^4 + 8*mtt^3*t^5 + 14*ep*mtt^3*t^5 + 2*ep^2*mtt^3*t^5 - 16*mtt^2*mWW*t^5 - 24*ep*mtt^2*mWW*t^5 + 2*ep^2*mtt^2*mWW*t^5 + 8*mtt*mWW^2*t^5 + 6*ep*mtt*mWW^2*t^5 - 10*ep^2*mtt*mWW^2*t^5 + 4*ep*mWW^3*t^5 + 6*ep^2*mWW^3*t^5))/(ep*(mtt - mWW)^2*s*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (-6*ep*(1 + 2*ep)*(2*mtt^8 + 14*ep*mtt^8 + 20*ep^2*mtt^8 - 8*mtt^7*mWW - 50*ep*mtt^7*mWW - 70*ep^2*mtt^7*mWW + 12*mtt^6*mWW^2 + 66*ep*mtt^6*mWW^2 + 90*ep^2*mtt^6*mWW^2 - 8*mtt^5*mWW^3 - 38*ep*mtt^5*mWW^3 - 50*ep^2*mtt^5*mWW^3 + 2*mtt^4*mWW^4 + 8*ep*mtt^4*mWW^4 + 10*ep^2*mtt^4*mWW^4 - 10*mtt^7*s - 62*ep*mtt^7*s - 84*ep^2*mtt^7*s + 37*mtt^6*mWW*s + 205*ep*mtt^6*mWW*s + 266*ep^2*mtt^6*mWW*s - 48*mtt^5*mWW^2*s - 238*ep*mtt^5*mWW^2*s - 296*ep^2*mtt^5*mWW^2*s + 22*mtt^4*mWW^3*s + 100*ep*mtt^4*mWW^3*s + 124*ep^2*mtt^4*mWW^3*s + 2*mtt^3*mWW^4*s + 4*ep*mtt^3*mWW^4*s - 4*ep^2*mtt^3*mWW^4*s - 3*mtt^2*mWW^5*s - 9*ep*mtt^2*mWW^5*s - 6*ep^2*mtt^2*mWW^5*s + 18*mtt^6*s^2 + 102*ep*mtt^6*s^2 + 132*ep^2*mtt^6*s^2 - 64*mtt^5*mWW*s^2 - 320*ep*mtt^5*mWW*s^2 - 384*ep^2*mtt^5*mWW*s^2 + 65*mtt^4*mWW^2*s^2 + 303*ep*mtt^4*mWW^2*s^2 + 352*ep^2*mtt^4*mWW^2*s^2 - 9*mtt^3*mWW^3*s^2 - 53*ep*mtt^3*mWW^3*s^2 - 80*ep^2*mtt^3*mWW^3*s^2 - 11*mtt^2*mWW^4*s^2 - 35*ep*mtt^2*mWW^4*s^2 - 22*ep^2*mtt^2*mWW^4*s^2 + mtt*mWW^5*s^2 + 3*ep*mtt*mWW^5*s^2 + 2*ep^2*mtt*mWW^5*s^2 - 14*mtt^5*s^3 - 74*ep*mtt^5*s^3 - 92*ep^2*mtt^5*s^3 + 49*mtt^4*mWW*s^3 + 225*ep*mtt^4*mWW*s^3 + 250*ep^2*mtt^4*mWW*s^3 - 29*mtt^3*mWW^2*s^3 - 139*ep*mtt^3*mWW^2*s^3 - 162*ep^2*mtt^3*mWW^2*s^3 - 9*mtt^2*mWW^3*s^3 - 23*ep*mtt^2*mWW^3*s^3 - 4*ep^2*mtt^2*mWW^3*s^3 + 3*mtt*mWW^4*s^3 + 11*ep*mtt*mWW^4*s^3 + 8*ep^2*mtt*mWW^4*s^3 + 4*mtt^4*s^4 + 20*ep*mtt^4*s^4 + 24*ep^2*mtt^4*s^4 - 14*mtt^3*mWW*s^4 - 60*ep*mtt^3*mWW*s^4 - 62*ep^2*mtt^3*mWW*s^4 + 8*ep*mtt^2*mWW^2*s^4 + 16*ep^2*mtt^2*mWW^2*s^4 + 2*mtt*mWW^3*s^4 + 8*ep*mtt*mWW^3*s^4 + 6*ep^2*mtt*mWW^3*s^4 - 12*mtt^7*t - 70*ep*mtt^7*t - 90*ep^2*mtt^7*t + 51*mtt^6*mWW*t + 271*ep*mtt^6*mWW*t + 334*ep^2*mtt^6*mWW*t - 78*mtt^5*mWW^2*t - 382*ep*mtt^5*mWW^2*t - 454*ep^2*mtt^5*mWW^2*t + 48*mtt^4*mWW^3*t + 222*ep*mtt^4*mWW^3*t + 260*ep^2*mtt^4*mWW^3*t - 6*mtt^3*mWW^4*t - 32*ep*mtt^3*mWW^4*t - 44*ep^2*mtt^3*mWW^4*t - 3*mtt^2*mWW^5*t - 9*ep*mtt^2*mWW^5*t - 6*ep^2*mtt^2*mWW^5*t + 50*mtt^6*s*t + 252*ep*mtt^6*s*t + 298*ep^2*mtt^6*s*t - 188*mtt^5*mWW*s*t - 892*ep*mtt^5*mWW*s*t - 1006*ep^2*mtt^5*mWW*s*t + 236*mtt^4*mWW^2*s*t + 1074*ep*mtt^4*mWW^2*s*t + 1176*ep^2*mtt^4*mWW^2*s*t - 102*mtt^3*mWW^3*s*t - 462*ep*mtt^3*mWW^3*s*t - 514*ep^2*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t + 8*ep*mtt^2*mWW^4*s*t + 32*ep^2*mtt^2*mWW^4*s*t + 6*mtt*mWW^5*s*t + 20*ep*mtt*mWW^5*s*t + 14*ep^2*mtt*mWW^5*s*t - 72*mtt^5*s^2*t - 326*ep*mtt^5*s^2*t - 358*ep^2*mtt^5*s^2*t + 242*mtt^4*mWW*s^2*t + 1052*ep*mtt^4*mWW*s^2*t + 1094*ep^2*mtt^4*mWW*s^2*t - 233*mtt^3*mWW^2*s^2*t - 1013*ep*mtt^3*mWW^2*s^2*t - 1044*ep^2*mtt^3*mWW^2*s^2*t + 55*mtt^2*mWW^3*s^2*t + 263*ep*mtt^2*mWW^3*s^2*t + 300*ep^2*mtt^2*mWW^3*s^2*t + 9*mtt*mWW^4*s^2*t + 29*ep*mtt*mWW^4*s^2*t + 12*ep^2*mtt*mWW^4*s^2*t - mWW^5*s^2*t - 5*ep*mWW^5*s^2*t - 4*ep^2*mWW^5*s^2*t + 42*mtt^4*s^3*t + 176*ep*mtt^4*s^3*t + 182*ep^2*mtt^4*s^3*t - 129*mtt^3*mWW*s^3*t - 523*ep*mtt^3*mWW*s^3*t - 506*ep^2*mtt^3*mWW*s^3*t + 79*mtt^2*mWW^2*s^3*t + 341*ep*mtt^2*mWW^2*s^3*t + 342*ep^2*mtt^2*mWW^2*s^3*t - 7*mtt*mWW^3*s^3*t - 37*ep*mtt*mWW^3*s^3*t - 46*ep^2*mtt*mWW^3*s^3*t - mWW^4*s^3*t - 5*ep*mWW^4*s^3*t - 4*ep^2*mWW^4*s^3*t - 8*mtt^3*s^4*t - 32*ep*mtt^3*s^4*t - 32*ep^2*mtt^3*s^4*t + 24*mtt^2*mWW*s^4*t + 92*ep*mtt^2*mWW*s^4*t + 84*ep^2*mtt^2*mWW*s^4*t - 8*mtt*mWW^2*s^4*t - 36*ep*mtt*mWW^2*s^4*t - 36*ep^2*mtt*mWW^2*s^4*t + 28*mtt^6*t^2 + 136*ep*mtt^6*t^2 + 156*ep^2*mtt^6*t^2 - 116*mtt^5*mWW*t^2 - 540*ep*mtt^5*mWW*t^2 - 598*ep^2*mtt^5*mWW*t^2 + 175*mtt^4*mWW^2*t^2 + 785*ep*mtt^4*mWW^2*t^2 + 846*ep^2*mtt^4*mWW^2*t^2 - 109*mtt^3*mWW^3*t^2 - 477*ep*mtt^3*mWW^3*t^2 - 510*ep^2*mtt^3*mWW^3*t^2 + 17*mtt^2*mWW^4*t^2 + 79*ep*mtt^2*mWW^4*t^2 + 94*ep^2*mtt^2*mWW^4*t^2 + 5*mtt*mWW^5*t^2 + 17*ep*mtt*mWW^5*t^2 + 12*ep^2*mtt*mWW^5*t^2 - 90*mtt^5*s*t^2 - 368*ep*mtt^5*s*t^2 - 374*ep^2*mtt^5*s*t^2 + 314*mtt^4*mWW*s*t^2 + 1296*ep*mtt^4*mWW*s*t^2 + 1294*ep^2*mtt^4*mWW*s*t^2 - 373*mtt^3*mWW^2*s*t^2 - 1563*ep*mtt^3*mWW^2*s*t^2 - 1556*ep^2*mtt^3*mWW^2*s*t^2 + 165*mtt^2*mWW^3*s*t^2 + 713*ep*mtt^2*mWW^3*s*t^2 + 728*ep^2*mtt^2*mWW^3*s*t^2 - 13*mtt*mWW^4*s*t^2 - 65*ep*mtt*mWW^4*s*t^2 - 82*ep^2*mtt*mWW^4*s*t^2 - 3*mWW^5*s*t^2 - 13*ep*mWW^5*s*t^2 - 10*ep^2*mWW^5*s*t^2 + 90*mtt^4*s^2*t^2 + 326*ep*mtt^4*s^2*t^2 + 300*ep^2*mtt^4*s^2*t^2 - 264*mtt^3*mWW*s^2*t^2 - 996*ep*mtt^3*mWW*s^2*t^2 - 912*ep^2*mtt^3*mWW*s^2*t^2 + 224*mtt^2*mWW^2*s^2*t^2 + 902*ep*mtt^2*mWW^2*s^2*t^2 + 852*ep^2*mtt^2*mWW^2*s^2*t^2 - 60*mtt*mWW^3*s^2*t^2 - 270*ep*mtt*mWW^3*s^2*t^2 - 274*ep^2*mtt*mWW^3*s^2*t^2 + 2*mWW^4*s^2*t^2 + 14*ep*mWW^4*s^2*t^2 + 18*ep^2*mWW^4*s^2*t^2 - 28*mtt^3*s^3*t^2 - 94*ep*mtt^3*s^3*t^2 - 82*ep^2*mtt^3*s^3*t^2 + 72*mtt^2*mWW*s^3*t^2 + 256*ep*mtt^2*mWW*s^3*t^2 + 222*ep^2*mtt^2*mWW*s^3*t^2 - 32*mtt*mWW^2*s^3*t^2 - 136*ep*mtt*mWW^2*s^3*t^2 - 132*ep^2*mtt*mWW^2*s^3*t^2 + 4*mWW^3*s^3*t^2 + 22*ep*mWW^3*s^3*t^2 + 24*ep^2*mWW^3*s^3*t^2 - 32*mtt^5*t^3 - 128*ep*mtt^5*t^3 - 128*ep^2*mtt^5*t^3 + 119*mtt^4*mWW*t^3 + 487*ep*mtt^4*mWW*t^3 + 486*ep^2*mtt^4*mWW*t^3 - 167*mtt^3*mWW^2*t^3 - 697*ep*mtt^3*mWW^2*t^3 - 696*ep^2*mtt^3*mWW^2*t^3 + 103*mtt^2*mWW^3*t^3 + 437*ep*mtt^2*mWW^3*t^3 + 440*ep^2*mtt^2*mWW^3*t^3 - 21*mtt*mWW^4*t^3 - 91*ep*mtt*mWW^4*t^3 - 96*ep^2*mtt*mWW^4*t^3 - 2*mWW^5*t^3 - 8*ep*mWW^5*t^3 - 6*ep^2*mWW^5*t^3 + 70*mtt^4*s*t^3 + 228*ep*mtt^4*s*t^3 + 190*ep^2*mtt^4*s*t^3 - 203*mtt^3*mWW*s*t^3 - 715*ep*mtt^3*mWW*s*t^3 - 622*ep^2*mtt^3*mWW*s*t^3 + 207*mtt^2*mWW^2*s*t^3 + 795*ep*mtt^2*mWW^2*s*t^3 + 726*ep^2*mtt^2*mWW^2*s*t^3 - 85*mtt*mWW^3*s*t^3 - 363*ep*mtt*mWW^3*s*t^3 - 352*ep^2*mtt*mWW^3*s*t^3 + 11*mWW^4*s*t^3 + 55*ep*mWW^4*s*t^3 + 58*ep^2*mWW^4*s*t^3 - 36*mtt^3*s^2*t^3 - 102*ep*mtt^3*s^2*t^3 - 74*ep^2*mtt^3*s^2*t^3 + 80*mtt^2*mWW*s^2*t^3 + 250*ep*mtt^2*mWW*s^2*t^3 + 194*ep^2*mtt^2*mWW*s^2*t^3 - 44*mtt*mWW^2*s^2*t^3 - 160*ep*mtt*mWW^2*s^2*t^3 - 140*ep^2*mtt*mWW^2*s^2*t^3 + 8*mWW^3*s^2*t^3 + 36*ep*mWW^3*s^2*t^3 + 36*ep^2*mWW^3*s^2*t^3 + 18*mtt^4*t^4 + 58*ep*mtt^4*t^4 + 48*ep^2*mtt^4*t^4 - 54*mtt^3*mWW*t^4 - 188*ep*mtt^3*mWW*t^4 - 164*ep^2*mtt^3*mWW*t^4 + 62*mtt^2*mWW^2*t^4 + 238*ep*mtt^2*mWW^2*t^4 + 220*ep^2*mtt^2*mWW^2*t^4 - 34*mtt*mWW^3*t^4 - 144*ep*mtt*mWW^3*t^4 - 140*ep^2*mtt*mWW^3*t^4 + 8*mWW^4*t^4 + 36*ep*mWW^4*t^4 + 36*ep^2*mWW^4*t^4 - 20*mtt^3*s*t^4 - 50*ep*mtt^3*s*t^4 - 30*ep^2*mtt^3*s*t^4 + 40*mtt^2*mWW*s*t^4 + 106*ep*mtt^2*mWW*s*t^4 + 68*ep^2*mtt^2*mWW*s*t^4 - 24*mtt*mWW^2*s*t^4 - 70*ep*mtt*mWW^2*s*t^4 - 50*ep^2*mtt*mWW^2*s*t^4 + 4*mWW^3*s*t^4 + 14*ep*mWW^3*s*t^4 + 12*ep^2*mWW^3*s*t^4 - 4*mtt^3*t^5 - 10*ep*mtt^3*t^5 - 6*ep^2*mtt^3*t^5 + 8*mtt^2*mWW*t^5 + 20*ep*mtt^2*mWW*t^5 + 12*ep^2*mtt^2*mWW*t^5 - 4*mtt*mWW^2*t^5 - 10*ep*mtt*mWW^2*t^5 - 6*ep^2*mtt*mWW^2*t^5))/((1 + ep)*(mtt - mWW)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (2*(1 + 2*ep)*(2*mtt^8 + 2*ep*mtt^8 - 8*mtt^7*mWW - 26*ep*mtt^7*mWW - 30*ep^2*mtt^7*mWW + 12*mtt^6*mWW^2 + 66*ep*mtt^6*mWW^2 + 90*ep^2*mtt^6*mWW^2 - 8*mtt^5*mWW^3 - 62*ep*mtt^5*mWW^3 - 90*ep^2*mtt^5*mWW^3 + 2*mtt^4*mWW^4 + 20*ep*mtt^4*mWW^4 + 30*ep^2*mtt^4*mWW^4 - 8*mtt^7*s - 5*ep*mtt^7*s + 3*ep^2*mtt^7*s + 29*mtt^6*mWW*s + 80*ep*mtt^6*mWW*s + 81*ep^2*mtt^6*mWW*s - 36*mtt^5*mWW^2*s - 186*ep*mtt^5*mWW^2*s - 228*ep^2*mtt^5*mWW^2*s + 14*mtt^4*mWW^3*s + 140*ep*mtt^4*mWW^3*s + 192*ep^2*mtt^4*mWW^3*s + 4*mtt^3*mWW^4*s - 17*ep*mtt^3*mWW^4*s - 39*ep^2*mtt^3*mWW^4*s - 3*mtt^2*mWW^5*s - 12*ep*mtt^2*mWW^5*s - 9*ep^2*mtt^2*mWW^5*s + 12*mtt^6*s^2 - 12*ep^2*mtt^6*s^2 - 39*mtt^5*mWW*s^2 - 84*ep*mtt^5*mWW*s^2 - 63*ep^2*mtt^5*mWW*s^2 + 29*mtt^4*mWW^2*s^2 + 169*ep*mtt^4*mWW^2*s^2 + 192*ep^2*mtt^4*mWW^2*s^2 + 9*mtt^3*mWW^3*s^2 - 79*ep*mtt^3*mWW^3*s^2 - 138*ep^2*mtt^3*mWW^3*s^2 - 9*mtt^2*mWW^4*s^2 - 7*ep*mtt^2*mWW^4*s^2 + 18*ep^2*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 + ep*mtt*mWW^5*s^2 + 3*ep^2*mtt*mWW^5*s^2 - 8*mtt^5*s^3 + 10*ep*mtt^5*s^3 + 18*ep^2*mtt^5*s^3 + 23*mtt^4*mWW*s^3 + 32*ep*mtt^4*mWW*s^3 + 3*ep^2*mtt^4*mWW*s^3 + 2*mtt^3*mWW^2*s^3 - 47*ep*mtt^3*mWW^2*s^3 - 63*ep^2*mtt^3*mWW^2*s^3 - 16*mtt^2*mWW^3*s^3 + 7*ep*mtt^2*mWW^3*s^3 + 45*ep^2*mtt^2*mWW^3*s^3 - 2*mtt*mWW^4*s^3 - 3*ep*mtt*mWW^4*s^3 - 3*ep^2*mtt*mWW^4*s^3 + mWW^5*s^3 + ep*mWW^5*s^3 + 2*mtt^4*s^4 - 10*ep*mtt^4*s^4 - 12*ep^2*mtt^4*s^4 - 5*mtt^3*mWW*s^4 - 2*ep*mtt^3*mWW*s^4 + 9*ep^2*mtt^3*mWW*s^4 - 7*mtt^2*mWW^2*s^4 + ep*mtt^2*mWW^2*s^4 + 12*ep^2*mtt^2*mWW^2*s^4 + mtt*mWW^3*s^4 - 6*ep*mtt*mWW^3*s^4 - 9*ep^2*mtt*mWW^3*s^4 + mWW^4*s^4 + ep*mWW^4*s^4 + 3*ep*mtt^3*s^5 + 3*ep^2*mtt^3*s^5 - 3*ep*mtt*mWW^2*s^5 - 3*ep^2*mtt*mWW^2*s^5 - 10*mtt^7*t - 15*ep*mtt^7*t - 5*ep^2*mtt^7*t + 43*mtt^6*mWW*t + 126*ep*mtt^6*mWW*t + 113*ep^2*mtt^6*mWW*t - 66*mtt^5*mWW^2*t - 282*ep*mtt^5*mWW^2*t - 306*ep^2*mtt^5*mWW^2*t + 40*mtt^4*mWW^3*t + 234*ep*mtt^4*mWW^3*t + 284*ep^2*mtt^4*mWW^3*t - 4*mtt^3*mWW^4*t - 51*ep*mtt^3*mWW^4*t - 77*ep^2*mtt^3*mWW^4*t - 3*mtt^2*mWW^5*t - 12*ep*mtt^2*mWW^5*t - 9*ep^2*mtt^2*mWW^5*t + 34*mtt^6*s*t + 45*ep*mtt^6*s*t + 11*ep^2*mtt^6*s*t - 120*mtt^5*mWW*s*t - 303*ep*mtt^5*mWW*s*t - 225*ep^2*mtt^5*mWW*s*t + 134*mtt^4*mWW^2*s*t + 530*ep*mtt^4*mWW^2*s*t + 510*ep^2*mtt^4*mWW^2*s*t - 44*mtt^3*mWW^3*s*t - 316*ep*mtt^3*mWW^3*s*t - 374*ep^2*mtt^3*mWW^3*s*t - 4*mtt^2*mWW^4*s*t + 35*ep*mtt^2*mWW^4*s*t + 69*ep^2*mtt^2*mWW^4*s*t + 9*ep*mtt*mWW^5*s*t + 9*ep^2*mtt*mWW^5*s*t - 42*mtt^5*s^2*t - 45*ep*mtt^5*s^2*t - 3*ep^2*mtt^5*s^2*t + 119*mtt^4*mWW*s^2*t + 236*ep*mtt^4*mWW*s^2*t + 105*ep^2*mtt^4*mWW*s^2*t - 68*mtt^3*mWW^2*s^2*t - 255*ep*mtt^3*mWW^2*s^2*t - 205*ep^2*mtt^3*mWW^2*s^2*t - 22*mtt^2*mWW^3*s^2*t + 45*ep*mtt^2*mWW^3*s^2*t + 107*ep^2*mtt^2*mWW^3*s^2*t + 10*mtt*mWW^4*s^2*t + 10*ep*mtt*mWW^4*s^2*t - 10*ep^2*mtt*mWW^4*s^2*t + 3*mWW^5*s^2*t + 9*ep*mWW^5*s^2*t + 6*ep^2*mWW^5*s^2*t + 22*mtt^4*s^3*t + 15*ep*mtt^4*s^3*t - 7*ep^2*mtt^4*s^3*t - 50*mtt^3*mWW*s^3*t - 67*ep*mtt^3*mWW*s^3*t + 13*ep^2*mtt^3*mWW*s^3*t - 8*mtt^2*mWW^2*s^3*t - 7*ep*mtt^2*mWW^2*s^3*t - ep^2*mtt^2*mWW^2*s^3*t + 22*mtt*mWW^3*s^3*t + 25*ep*mtt*mWW^3*s^3*t - 11*ep^2*mtt*mWW^3*s^3*t - 2*mWW^4*s^3*t + 2*ep*mWW^4*s^3*t + 6*ep^2*mWW^4*s^3*t - 4*mtt^3*s^4*t + 4*ep^2*mtt^3*s^4*t + 8*mtt^2*mWW*s^4*t + 8*ep*mtt^2*mWW*s^4*t - 6*ep^2*mtt^2*mWW*s^4*t + 8*mtt*mWW^2*s^4*t + 14*ep*mtt*mWW^2*s^4*t + 2*ep^2*mtt*mWW^2*s^4*t - 4*mWW^3*s^4*t - 6*ep*mWW^3*s^4*t + 18*mtt^6*t^2 + 33*ep*mtt^6*t^2 + 15*ep^2*mtt^6*t^2 - 73*mtt^5*mWW*t^2 - 195*ep*mtt^5*mWW*t^2 - 146*ep^2*mtt^5*mWW*t^2 + 109*mtt^4*mWW^2*t^2 + 383*ep*mtt^4*mWW^2*t^2 + 348*ep^2*mtt^4*mWW^2*t^2 - 69*mtt^3*mWW^3*t^2 - 305*ep*mtt^3*mWW^3*t^2 - 312*ep^2*mtt^3*mWW^3*t^2 + 13*mtt^2*mWW^4*t^2 + 76*ep*mtt^2*mWW^4*t^2 + 89*ep^2*mtt^2*mWW^4*t^2 + 2*mtt*mWW^5*t^2 + 8*ep*mtt*mWW^5*t^2 + 6*ep^2*mtt*mWW^5*t^2 - 48*mtt^5*s*t^2 - 84*ep*mtt^5*s*t^2 - 36*ep^2*mtt^5*s*t^2 + 144*mtt^4*mWW*s*t^2 + 319*ep*mtt^4*mWW*s*t^2 + 175*ep^2*mtt^4*mWW*s*t^2 - 130*mtt^3*mWW^2*s*t^2 - 367*ep*mtt^3*mWW^2*s*t^2 - 249*ep^2*mtt^3*mWW^2*s*t^2 + 26*mtt^2*mWW^3*s*t^2 + 127*ep*mtt^2*mWW^3*s*t^2 + 117*ep^2*mtt^2*mWW^3*s*t^2 + 6*mtt*mWW^4*s*t^2 - 3*ep*mtt*mWW^4*s*t^2 - 13*ep^2*mtt*mWW^4*s*t^2 + 2*mWW^5*s*t^2 + 8*ep*mWW^5*s*t^2 + 6*ep^2*mWW^5*s*t^2 + 42*mtt^4*s^2*t^2 + 69*ep*mtt^4*s^2*t^2 + 27*ep^2*mtt^4*s^2*t^2 - 87*mtt^3*mWW*s^2*t^2 - 122*ep*mtt^3*mWW*s^2*t^2 + 13*ep^2*mtt^3*mWW*s^2*t^2 + 13*mtt^2*mWW^2*s^2*t^2 - 50*ep*mtt^2*mWW^2*s^2*t^2 - 117*ep^2*mtt^2*mWW^2*s^2*t^2 + 35*mtt*mWW^3*s^2*t^2 + 122*ep*mtt*mWW^3*s^2*t^2 + 107*ep^2*mtt*mWW^3*s^2*t^2 - 11*mWW^4*s^2*t^2 - 35*ep*mWW^4*s^2*t^2 - 30*ep^2*mWW^4*s^2*t^2 - 12*mtt^3*s^3*t^2 - 18*ep*mtt^3*s^3*t^2 - 6*ep^2*mtt^3*s^3*t^2 + 16*mtt^2*mWW*s^3*t^2 - 2*ep*mtt^2*mWW*s^3*t^2 - 42*ep^2*mtt^2*mWW*s^3*t^2 + 20*mtt*mWW^2*s^3*t^2 + 88*ep*mtt*mWW^2*s^3*t^2 + 84*ep^2*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 - 36*ep*mWW^3*s^3*t^2 - 36*ep^2*mWW^3*s^3*t^2 - 14*mtt^5*t^3 - 29*ep*mtt^5*t^3 - 15*ep^2*mtt^5*t^3 + 46*mtt^4*mWW*t^3 + 113*ep*mtt^4*mWW*t^3 + 73*ep^2*mtt^4*mWW*t^3 - 58*mtt^3*mWW^2*t^3 - 175*ep*mtt^3*mWW^2*t^3 - 137*ep^2*mtt^3*mWW^2*t^3 + 34*mtt^2*mWW^3*t^3 + 127*ep*mtt^2*mWW^3*t^3 + 115*ep^2*mtt^2*mWW^3*t^3 - 8*mtt*mWW^4*t^3 - 36*ep*mtt*mWW^4*t^3 - 36*ep^2*mtt*mWW^4*t^3 + 26*mtt^4*s*t^3 + 53*ep*mtt^4*s*t^3 + 27*ep^2*mtt^4*s*t^3 - 50*mtt^3*mWW*s*t^3 - 93*ep*mtt^3*mWW*s*t^3 - 31*ep^2*mtt^3*mWW*s*t^3 + 18*mtt^2*mWW^2*s*t^3 + 3*ep*mtt^2*mWW^2*s*t^3 - 39*ep^2*mtt^2*mWW^2*s*t^3 + 14*mtt*mWW^3*s*t^3 + 73*ep*mtt*mWW^3*s*t^3 + 79*ep^2*mtt*mWW^3*s*t^3 - 8*mWW^4*s*t^3 - 36*ep*mWW^4*s*t^3 - 36*ep^2*mWW^4*s*t^3 - 12*mtt^3*s^2*t^3 - 24*ep*mtt^3*s^2*t^3 - 12*ep^2*mtt^3*s^2*t^3 + 8*mtt^2*mWW*s^2*t^3 - 10*ep*mtt^2*mWW*s^2*t^3 - 36*ep^2*mtt^2*mWW*s^2*t^3 + 16*mtt*mWW^2*s^2*t^3 + 80*ep*mtt*mWW^2*s^2*t^3 + 84*ep^2*mtt*mWW^2*s^2*t^3 - 4*mWW^3*s^2*t^3 - 30*ep*mWW^3*s^2*t^3 - 36*ep^2*mWW^3*s^2*t^3 + 4*mtt^4*t^4 + 9*ep*mtt^4*t^4 + 5*ep^2*mtt^4*t^4 - 8*mtt^3*mWW*t^4 - 18*ep*mtt^3*mWW*t^4 - 10*ep^2*mtt^3*mWW*t^4 + 4*mtt^2*mWW^2*t^4 + 9*ep*mtt^2*mWW^2*t^4 + 5*ep^2*mtt^2*mWW^2*t^4 - 4*mtt^3*s*t^4 - 9*ep*mtt^3*s*t^4 - 5*ep^2*mtt^3*s*t^4 + 4*mtt*mWW^2*s*t^4 + 9*ep*mtt*mWW^2*s*t^4 + 5*ep^2*mtt*mWW^2*s*t^4))/((1 + ep)*(mtt - mWW)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-4*(-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^6 + 11*ep*mtt^6 + 15*ep^2*mtt^6 - 6*mtt^5*mWW - 33*ep*mtt^5*mWW - 45*ep^2*mtt^5*mWW + 6*mtt^4*mWW^2 + 33*ep*mtt^4*mWW^2 + 45*ep^2*mtt^4*mWW^2 - 2*mtt^3*mWW^3 - 11*ep*mtt^3*mWW^3 - 15*ep^2*mtt^3*mWW^3 - 6*mtt^5*s - 33*ep*mtt^5*s - 45*ep^2*mtt^5*s + 19*mtt^4*mWW*s + 94*ep*mtt^4*mWW*s + 117*ep^2*mtt^4*mWW*s - 17*mtt^3*mWW^2*s - 80*ep*mtt^3*mWW^2*s - 93*ep^2*mtt^3*mWW^2*s + mtt^2*mWW^3*s + 10*ep*mtt^2*mWW^3*s + 15*ep^2*mtt^2*mWW^3*s + 3*mtt*mWW^4*s + 9*ep*mtt*mWW^4*s + 6*ep^2*mtt*mWW^4*s + 6*mtt^4*s^2 + 33*ep*mtt^4*s^2 + 45*ep^2*mtt^4*s^2 - 20*mtt^3*mWW*s^2 - 89*ep*mtt^3*mWW*s^2 - 99*ep^2*mtt^3*mWW*s^2 + 11*mtt^2*mWW^2*s^2 + 52*ep*mtt^2*mWW^2*s^2 + 57*ep^2*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 + 8*ep*mtt*mWW^3*s^2 - mWW^4*s^2 - 4*ep*mWW^4*s^2 - 3*ep^2*mWW^4*s^2 - 2*mtt^3*s^3 - 11*ep*mtt^3*s^3 - 15*ep^2*mtt^3*s^3 + 7*mtt^2*mWW*s^3 + 28*ep*mtt^2*mWW*s^3 + 27*ep^2*mtt^2*mWW*s^3 - 5*ep*mtt*mWW^2*s^3 - 9*ep^2*mtt*mWW^2*s^3 - mWW^3*s^3 - 4*ep*mWW^3*s^3 - 3*ep^2*mWW^3*s^3 - 10*mtt^5*t - 45*ep*mtt^5*t - 53*ep^2*mtt^5*t + 33*mtt^4*mWW*t + 150*ep*mtt^4*mWW*t + 171*ep^2*mtt^4*mWW*t - 33*mtt^3*mWW^2*t - 156*ep*mtt^3*mWW^2*t - 177*ep^2*mtt^3*mWW^2*t + 7*mtt^2*mWW^3*t + 42*ep*mtt^2*mWW^3*t + 53*ep^2*mtt^2*mWW^3*t + 3*mtt*mWW^4*t + 9*ep*mtt*mWW^4*t + 6*ep^2*mtt*mWW^4*t + 24*mtt^4*s*t + 108*ep*mtt^4*s*t + 126*ep^2*mtt^4*s*t - 73*mtt^3*mWW*s*t - 312*ep*mtt^3*mWW*s*t - 329*ep^2*mtt^3*mWW*s*t + 61*mtt^2*mWW^2*s*t + 266*ep*mtt^2*mWW^2*s*t + 271*ep^2*mtt^2*mWW^2*s*t - 9*mtt*mWW^3*s*t - 50*ep*mtt*mWW^3*s*t - 59*ep^2*mtt*mWW^3*s*t - 3*mWW^4*s*t - 12*ep*mWW^4*s*t - 9*ep^2*mWW^4*s*t - 18*mtt^3*s^2*t - 81*ep*mtt^3*s^2*t - 93*ep^2*mtt^3*s^2*t + 52*mtt^2*mWW*s^2*t + 206*ep*mtt^2*mWW*s^2*t + 196*ep^2*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t - 119*ep*mtt*mWW^2*s^2*t - 115*ep^2*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + 10*ep*mWW^3*s^2*t + 12*ep^2*mWW^3*s^2*t + 4*mtt^2*s^3*t + 18*ep*mtt^2*s^3*t + 20*ep^2*mtt^2*s^3*t - 12*mtt*mWW*s^3*t - 44*ep*mtt*mWW*s^3*t - 38*ep^2*mtt*mWW*s^3*t + 4*mWW^2*s^3*t + 18*ep*mWW^2*s^3*t + 18*ep^2*mWW^2*s^3*t + 18*mtt^4*t^2 + 66*ep*mtt^4*t^2 + 66*ep^2*mtt^4*t^2 - 55*mtt^3*mWW*t^2 - 216*ep*mtt^3*mWW*t^2 - 215*ep^2*mtt^3*mWW*t^2 + 54*mtt^2*mWW^2*t^2 + 227*ep*mtt^2*mWW^2*t^2 + 229*ep^2*mtt^2*mWW^2*t^2 - 15*mtt*mWW^3*t^2 - 69*ep*mtt*mWW^3*t^2 - 74*ep^2*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 8*ep*mWW^4*t^2 - 6*ep^2*mWW^4*t^2 - 30*mtt^3*s*t^2 - 111*ep*mtt^3*s*t^2 - 111*ep^2*mtt^3*s*t^2 + 77*mtt^2*mWW*s*t^2 + 286*ep*mtt^2*mWW*s*t^2 + 263*ep^2*mtt^2*mWW*s*t^2 - 54*mtt*mWW^2*s*t^2 - 217*ep*mtt*mWW^2*s*t^2 - 203*ep^2*mtt*mWW^2*s*t^2 + 11*mWW^3*s*t^2 + 50*ep*mWW^3*s*t^2 + 51*ep^2*mWW^3*s*t^2 + 12*mtt^2*s^2*t^2 + 45*ep*mtt^2*s^2*t^2 + 45*ep^2*mtt^2*s^2*t^2 - 28*mtt*mWW*s^2*t^2 - 97*ep*mtt*mWW*s^2*t^2 - 81*ep^2*mtt*mWW*s^2*t^2 + 8*mWW^2*s^2*t^2 + 36*ep*mWW^2*s^2*t^2 + 36*ep^2*mWW^2*s^2*t^2 - 14*mtt^3*t^3 - 41*ep*mtt^3*t^3 - 33*ep^2*mtt^3*t^3 + 32*mtt^2*mWW*t^3 + 108*ep*mtt^2*mWW*t^3 + 94*ep^2*mtt^2*mWW*t^3 - 26*mtt*mWW^2*t^3 - 103*ep*mtt*mWW^2*t^3 - 97*ep^2*mtt*mWW^2*t^3 + 8*mWW^3*t^3 + 36*ep*mWW^3*t^3 + 36*ep^2*mWW^3*t^3 + 12*mtt^2*s*t^3 + 36*ep*mtt^2*s*t^3 + 30*ep^2*mtt^2*s*t^3 - 20*mtt*mWW*s*t^3 - 62*ep*mtt*mWW*s*t^3 - 48*ep^2*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 18*ep*mWW^2*s*t^3 + 18*ep^2*mWW^2*s*t^3 + 4*mtt^2*t^4 + 9*ep*mtt^2*t^4 + 5*ep^2*mtt^2*t^4 - 4*mtt*mWW*t^4 - 9*ep*mtt*mWW*t^4 - 5*ep^2*mtt*mWW*t^4))/(ep*(1 + ep)*(mtt - mWW)^2*s^2*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^7*s + 13*ep*mtt^7*s + 24*ep^2*mtt^7*s + 13*ep^3*mtt^7*s - 8*mtt^6*mWW*s - 57*ep*mtt^6*mWW*s - 126*ep^2*mtt^6*mWW*s - 89*ep^3*mtt^6*mWW*s + 12*mtt^5*mWW^2*s + 92*ep*mtt^5*mWW^2*s + 230*ep^2*mtt^5*mWW^2*s + 186*ep^3*mtt^5*mWW^2*s - 8*mtt^4*mWW^3*s - 64*ep*mtt^4*mWW^3*s - 174*ep^2*mtt^4*mWW^3*s - 154*ep^3*mtt^4*mWW^3*s + 2*mtt^3*mWW^4*s + 15*ep*mtt^3*mWW^4*s + 42*ep^2*mtt^3*mWW^4*s + 41*ep^3*mtt^3*mWW^4*s + ep*mtt^2*mWW^5*s + 4*ep^2*mtt^2*mWW^5*s + 3*ep^3*mtt^2*mWW^5*s - 6*mtt^6*s^2 - 39*ep*mtt^6*s^2 - 72*ep^2*mtt^6*s^2 - 39*ep^3*mtt^6*s^2 + 25*mtt^5*mWW*s^2 + 172*ep*mtt^5*mWW*s^2 + 378*ep^2*mtt^5*mWW*s^2 + 269*ep^3*mtt^5*mWW*s^2 - 36*mtt^4*mWW^2*s^2 - 254*ep*mtt^4*mWW^2*s^2 - 602*ep^2*mtt^4*mWW^2*s^2 - 470*ep^3*mtt^4*mWW^2*s^2 + 18*mtt^3*mWW^3*s^2 + 132*ep*mtt^3*mWW^3*s^2 + 330*ep^2*mtt^3*mWW^3*s^2 + 274*ep^3*mtt^3*mWW^3*s^2 + 2*mtt^2*mWW^4*s^2 + 5*ep*mtt^2*mWW^4*s^2 - 6*ep^2*mtt^2*mWW^4*s^2 - 19*ep^3*mtt^2*mWW^4*s^2 - 3*mtt*mWW^5*s^2 - 16*ep*mtt*mWW^5*s^2 - 28*ep^2*mtt*mWW^5*s^2 - 15*ep^3*mtt*mWW^5*s^2 + 6*mtt^5*s^3 + 39*ep*mtt^5*s^3 + 72*ep^2*mtt^5*s^3 + 39*ep^3*mtt^5*s^3 - 26*mtt^4*mWW*s^3 - 173*ep*mtt^4*mWW*s^3 - 378*ep^2*mtt^4*mWW*s^3 - 271*ep^3*mtt^4*mWW*s^3 + 31*mtt^3*mWW^2*s^3 + 208*ep*mtt^3*mWW^2*s^3 + 474*ep^2*mtt^3*mWW^2*s^3 + 359*ep^3*mtt^3*mWW^2*s^3 - 7*mtt^2*mWW^3*s^3 - 60*ep*mtt^2*mWW^3*s^3 - 158*ep^2*mtt^2*mWW^3*s^3 - 133*ep^3*mtt^2*mWW^3*s^3 - 5*mtt*mWW^4*s^3 - 21*ep*mtt*mWW^4*s^3 - 24*ep^2*mtt*mWW^4*s^3 - 2*ep^3*mtt*mWW^4*s^3 + mWW^5*s^3 + 7*ep*mWW^5*s^3 + 14*ep^2*mWW^5*s^3 + 8*ep^3*mWW^5*s^3 - 2*mtt^4*s^4 - 13*ep*mtt^4*s^4 - 24*ep^2*mtt^4*s^4 - 13*ep^3*mtt^4*s^4 + 9*mtt^3*mWW*s^4 + 58*ep*mtt^3*mWW*s^4 + 126*ep^2*mtt^3*mWW*s^4 + 91*ep^3*mtt^3*mWW*s^4 - 7*mtt^2*mWW^2*s^4 - 46*ep*mtt^2*mWW^2*s^4 - 102*ep^2*mtt^2*mWW^2*s^4 - 75*ep^3*mtt^2*mWW^2*s^4 - mtt*mWW^3*s^4 + 2*ep*mtt*mWW^3*s^4 + 18*ep^2*mtt*mWW^3*s^4 + 21*ep^3*mtt*mWW^3*s^4 + mWW^4*s^4 + 7*ep*mWW^4*s^4 + 14*ep^2*mWW^4*s^4 + 8*ep^3*mWW^4*s^4 + 2*mtt^7*t + 18*ep*mtt^7*t + 48*ep^2*mtt^7*t + 40*ep^3*mtt^7*t - 8*mtt^6*mWW*t - 66*ep*mtt^6*mWW*t - 170*ep^2*mtt^6*mWW*t - 140*ep^3*mtt^6*mWW*t + 12*mtt^5*mWW^2*t + 90*ep*mtt^5*mWW^2*t + 222*ep^2*mtt^5*mWW^2*t + 180*ep^3*mtt^5*mWW^2*t - 8*mtt^4*mWW^3*t - 54*ep*mtt^4*mWW^3*t - 126*ep^2*mtt^4*mWW^3*t - 100*ep^3*mtt^4*mWW^3*t + 2*mtt^3*mWW^4*t + 12*ep*mtt^3*mWW^4*t + 26*ep^2*mtt^3*mWW^4*t + 20*ep^3*mtt^3*mWW^4*t - 16*mtt^6*s*t - 109*ep*mtt^6*s*t - 226*ep^2*mtt^6*s*t - 149*ep^3*mtt^6*s*t + 68*mtt^5*mWW*s*t + 457*ep*mtt^5*mWW*s*t + 980*ep^2*mtt^5*mWW*s*t + 683*ep^3*mtt^5*mWW*s*t - 102*mtt^4*mWW^2*s*t - 684*ep*mtt^4*mWW^2*s*t - 1510*ep^2*mtt^4*mWW^2*s*t - 1096*ep^3*mtt^4*mWW^2*s*t + 58*mtt^3*mWW^3*s*t + 402*ep*mtt^3*mWW^3*s*t + 932*ep^2*mtt^3*mWW^3*s*t + 712*ep^3*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t - 35*ep*mtt^2*mWW^4*s*t - 124*ep^2*mtt^2*mWW^4*s*t - 123*ep^3*mtt^2*mWW^4*s*t - 6*mtt*mWW^5*s*t - 31*ep*mtt*mWW^5*s*t - 52*ep^2*mtt*mWW^5*s*t - 27*ep^3*mtt*mWW^5*s*t + 30*mtt^5*s^2*t + 188*ep*mtt^5*s^2*t + 350*ep^2*mtt^5*s^2*t + 200*ep^3*mtt^5*s^2*t - 123*mtt^4*mWW*s^2*t - 777*ep*mtt^4*mWW*s^2*t - 1580*ep^2*mtt^4*mWW*s^2*t - 1046*ep^3*mtt^4*mWW*s^2*t + 165*mtt^3*mWW^2*s^2*t + 1051*ep*mtt^3*mWW^2*s^2*t + 2224*ep^2*mtt^3*mWW^2*s^2*t + 1552*ep^3*mtt^3*mWW^2*s^2*t - 77*mtt^2*mWW^3*s^2*t - 521*ep*mtt^2*mWW^3*s^2*t - 1166*ep^2*mtt^2*mWW^3*s^2*t - 854*ep^3*mtt^2*mWW^3*s^2*t + mtt*mWW^4*s^2*t + 33*ep*mtt*mWW^4*s^2*t + 122*ep^2*mtt*mWW^4*s^2*t + 120*ep^3*mtt*mWW^4*s^2*t + 4*mWW^5*s^2*t + 26*ep*mWW^5*s^2*t + 50*ep^2*mWW^5*s^2*t + 28*ep^3*mWW^5*s^2*t - 20*mtt^4*s^3*t - 121*ep*mtt^4*s^3*t - 214*ep^2*mtt^4*s^3*t - 113*ep^3*mtt^4*s^3*t + 79*mtt^3*mWW*s^3*t + 480*ep*mtt^3*mWW*s^3*t + 954*ep^2*mtt^3*mWW*s^3*t + 623*ep^3*mtt^3*mWW*s^3*t - 87*mtt^2*mWW^2*s^3*t - 528*ep*mtt^2*mWW^2*s^3*t - 1074*ep^2*mtt^2*mWW^2*s^3*t - 723*ep^3*mtt^2*mWW^2*s^3*t + 29*mtt*mWW^3*s^3*t + 196*ep*mtt*mWW^3*s^3*t + 430*ep^2*mtt*mWW^3*s^3*t + 305*ep^3*mtt*mWW^3*s^3*t - mWW^4*s^3*t - 11*ep*mWW^4*s^3*t - 32*ep^2*mWW^4*s^3*t - 28*ep^3*mWW^4*s^3*t + 4*mtt^3*s^4*t + 24*ep*mtt^3*s^4*t + 42*ep^2*mtt^3*s^4*t + 22*ep^3*mtt^3*s^4*t - 16*mtt^2*mWW*s^4*t - 94*ep*mtt^2*mWW*s^4*t - 184*ep^2*mtt^2*mWW*s^4*t - 120*ep^3*mtt^2*mWW*s^4*t + 16*mtt*mWW^2*s^4*t + 92*ep*mtt*mWW^2*s^4*t + 178*ep^2*mtt*mWW^2*s^4*t + 114*ep^3*mtt*mWW^2*s^4*t - 4*mWW^3*s^4*t - 30*ep*mWW^3*s^4*t - 68*ep^2*mWW^3*s^4*t - 48*ep^3*mWW^3*s^4*t - 10*mtt^6*t^2 - 76*ep*mtt^6*t^2 - 182*ep^2*mtt^6*t^2 - 140*ep^3*mtt^6*t^2 + 43*mtt^5*mWW*t^2 + 307*ep*mtt^5*mWW*t^2 + 706*ep^2*mtt^5*mWW*t^2 + 528*ep^3*mtt^5*mWW*t^2 - 66*mtt^4*mWW^2*t^2 - 448*ep*mtt^4*mWW^2*t^2 - 996*ep^2*mtt^4*mWW^2*t^2 - 728*ep^3*mtt^4*mWW^2*t^2 + 40*mtt^3*mWW^3*t^2 + 264*ep*mtt^3*mWW^3*t^2 + 578*ep^2*mtt^3*mWW^3*t^2 + 420*ep^3*mtt^3*mWW^3*t^2 - 4*mtt^2*mWW^4*t^2 - 32*ep*mtt^2*mWW^4*t^2 - 82*ep^2*mtt^2*mWW^4*t^2 - 68*ep^3*mtt^2*mWW^4*t^2 - 3*mtt*mWW^5*t^2 - 15*ep*mtt*mWW^5*t^2 - 24*ep^2*mtt*mWW^5*t^2 - 12*ep^3*mtt*mWW^5*t^2 + 42*mtt^5*s*t^2 + 265*ep*mtt^5*s*t^2 + 524*ep^2*mtt^5*s*t^2 + 333*ep^3*mtt^5*s*t^2 - 170*mtt^4*mWW*s*t^2 - 1057*ep*mtt^4*mWW*s*t^2 - 2118*ep^2*mtt^4*mWW*s*t^2 - 1383*ep^3*mtt^4*mWW*s*t^2 + 243*mtt^3*mWW^2*s*t^2 + 1506*ep*mtt^3*mWW^2*s*t^2 + 3058*ep^2*mtt^3*mWW^2*s*t^2 + 2037*ep^3*mtt^3*mWW^2*s*t^2 - 139*mtt^2*mWW^3*s*t^2 - 880*ep*mtt^2*mWW^3*s*t^2 - 1838*ep^2*mtt^2*mWW^3*s*t^2 - 1261*ep^3*mtt^2*mWW^3*s*t^2 + 19*mtt*mWW^4*s*t^2 + 135*ep*mtt*mWW^4*s*t^2 + 316*ep^2*mtt*mWW^4*s*t^2 + 242*ep^3*mtt*mWW^4*s*t^2 + 5*mWW^5*s*t^2 + 31*ep*mWW^5*s*t^2 + 58*ep^2*mWW^5*s*t^2 + 32*ep^3*mWW^5*s*t^2 - 48*mtt^4*s^2*t^2 - 279*ep*mtt^4*s^2*t^2 - 494*ep^2*mtt^4*s^2*t^2 - 271*ep^3*mtt^4*s^2*t^2 + 177*mtt^3*mWW*s^2*t^2 + 1028*ep*mtt^3*mWW*s^2*t^2 + 1928*ep^2*mtt^3*mWW*s^2*t^2 + 1177*ep^3*mtt^3*mWW*s^2*t^2 - 211*mtt^2*mWW^2*s^2*t^2 - 1230*ep*mtt^2*mWW^2*s^2*t^2 - 2364*ep^2*mtt^2*mWW^2*s^2*t^2 - 1493*ep^3*mtt^2*mWW^2*s^2*t^2 + 95*mtt*mWW^3*s^2*t^2 + 584*ep*mtt*mWW^3*s^2*t^2 + 1176*ep^2*mtt*mWW^3*s^2*t^2 + 771*ep^3*mtt*mWW^3*s^2*t^2 - 13*mWW^4*s^2*t^2 - 95*ep*mWW^4*s^2*t^2 - 214*ep^2*mWW^4*s^2*t^2 - 152*ep^3*mWW^4*s^2*t^2 + 16*mtt^3*s^3*t^2 + 90*ep*mtt^3*s^3*t^2 + 152*ep^2*mtt^3*s^3*t^2 + 78*ep^3*mtt^3*s^3*t^2 - 56*mtt^2*mWW*s^3*t^2 - 312*ep*mtt^2*mWW*s^3*t^2 - 570*ep^2*mtt^2*mWW*s^3*t^2 - 344*ep^3*mtt^2*mWW*s^3*t^2 + 52*mtt*mWW^2*s^3*t^2 + 288*ep*mtt*mWW^2*s^3*t^2 + 530*ep^2*mtt*mWW^2*s^3*t^2 + 322*ep^3*mtt*mWW^2*s^3*t^2 - 12*mWW^3*s^3*t^2 - 82*ep*mWW^3*s^3*t^2 - 176*ep^2*mWW^3*s^3*t^2 - 120*ep^3*mWW^3*s^3*t^2 + 18*mtt^5*t^3 + 116*ep*mtt^5*t^3 + 246*ep^2*mtt^5*t^3 + 172*ep^3*mtt^5*t^3 - 73*mtt^4*mWW*t^3 - 465*ep*mtt^4*mWW*t^3 - 972*ep^2*mtt^4*mWW*t^3 - 668*ep^3*mtt^4*mWW*t^3 + 109*mtt^3*mWW^2*t^3 + 687*ep*mtt^3*mWW^2*t^3 + 1420*ep^2*mtt^3*mWW^2*t^3 + 964*ep^3*mtt^3*mWW^2*t^3 - 69*mtt^2*mWW^3*t^3 - 431*ep*mtt^2*mWW^3*t^3 - 886*ep^2*mtt^2*mWW^3*t^3 - 600*ep^3*mtt^2*mWW^3*t^3 + 13*mtt*mWW^4*t^3 + 81*ep*mtt*mWW^4*t^3 + 170*ep^2*mtt*mWW^4*t^3 + 120*ep^3*mtt*mWW^4*t^3 + 2*mWW^5*t^3 + 12*ep*mWW^5*t^3 + 22*ep^2*mWW^5*t^3 + 12*ep^3*mWW^5*t^3 - 44*mtt^4*s*t^3 - 247*ep*mtt^4*s*t^3 - 442*ep^2*mtt^4*s*t^3 - 255*ep^3*mtt^4*s*t^3 + 153*mtt^3*mWW*s*t^3 + 866*ep*mtt^3*mWW*s*t^3 + 1588*ep^2*mtt^3*mWW*s*t^3 + 949*ep^3*mtt^3*mWW*s*t^3 - 189*mtt^2*mWW^2*s*t^3 - 1092*ep*mtt^2*mWW^2*s*t^3 - 2062*ep^2*mtt^2*mWW^2*s*t^3 - 1273*ep^3*mtt^2*mWW^2*s*t^3 + 99*mtt*mWW^3*s*t^3 + 602*ep*mtt*mWW^3*s*t^3 + 1192*ep^2*mtt*mWW^3*s*t^3 + 767*ep^3*mtt*mWW^3*s*t^3 - 19*mWW^4*s*t^3 - 129*ep*mWW^4*s*t^3 - 276*ep^2*mWW^4*s*t^3 - 188*ep^3*mWW^4*s*t^3 + 24*mtt^3*s^2*t^3 + 126*ep*mtt^3*s^2*t^3 + 204*ep^2*mtt^3*s^2*t^3 + 102*ep^3*mtt^3*s^2*t^3 - 72*mtt^2*mWW*s^2*t^3 - 378*ep*mtt^2*mWW*s^2*t^3 - 640*ep^2*mtt^2*mWW*s^2*t^3 - 352*ep^3*mtt^2*mWW*s^2*t^3 + 60*mtt*mWW^2*s^2*t^3 + 318*ep*mtt*mWW^2*s^2*t^3 + 552*ep^2*mtt*mWW^2*s^2*t^3 + 314*ep^3*mtt*mWW^2*s^2*t^3 - 12*mWW^3*s^2*t^3 - 74*ep*mWW^3*s^2*t^3 - 148*ep^2*mWW^3*s^2*t^3 - 96*ep^3*mWW^3*s^2*t^3 - 14*mtt^4*t^4 - 76*ep*mtt^4*t^4 - 138*ep^2*mtt^4*t^4 - 84*ep^3*mtt^4*t^4 + 46*mtt^3*mWW*t^4 + 260*ep*mtt^3*mWW*t^4 + 488*ep^2*mtt^3*mWW*t^4 + 304*ep^3*mtt^3*mWW*t^4 - 58*mtt^2*mWW^2*t^4 - 344*ep*mtt^2*mWW^2*t^4 - 670*ep^2*mtt^2*mWW^2*t^4 - 428*ep^3*mtt^2*mWW^2*t^4 + 34*mtt*mWW^3*t^4 + 212*ep*mtt*mWW^3*t^4 + 428*ep^2*mtt*mWW^3*t^4 + 280*ep^3*mtt*mWW^3*t^4 - 8*mWW^4*t^4 - 52*ep*mWW^4*t^4 - 108*ep^2*mWW^4*t^4 - 72*ep^3*mWW^4*t^4 + 16*mtt^3*s*t^4 + 78*ep*mtt^3*s*t^4 + 120*ep^2*mtt^3*s*t^4 + 58*ep^3*mtt^3*s*t^4 - 40*mtt^2*mWW*s*t^4 - 196*ep*mtt^2*mWW*s*t^4 - 306*ep^2*mtt^2*mWW*s*t^4 - 152*ep^3*mtt^2*mWW*s*t^4 + 28*mtt*mWW^2*s*t^4 + 140*ep*mtt*mWW^2*s*t^4 + 226*ep^2*mtt*mWW^2*s*t^4 + 118*ep^3*mtt*mWW^2*s*t^4 - 4*mWW^3*s*t^4 - 22*ep*mWW^3*s*t^4 - 40*ep^2*mWW^3*s*t^4 - 24*ep^3*mWW^3*s*t^4 + 4*mtt^3*t^5 + 18*ep*mtt^3*t^5 + 26*ep^2*mtt^3*t^5 + 12*ep^3*mtt^3*t^5 - 8*mtt^2*mWW*t^5 - 36*ep*mtt^2*mWW*t^5 - 52*ep^2*mtt^2*mWW*t^5 - 24*ep^3*mtt^2*mWW*t^5 + 4*mtt*mWW^2*t^5 + 18*ep*mtt*mWW^2*t^5 + 26*ep^2*mtt*mWW^2*t^5 + 12*ep^3*mtt*mWW^2*t^5))/(ep*(1 + ep)*(mtt - mWW)^3*s^2*(mtt - s - t)*(mtt - mWW - s - t)^2*(s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(1 + 2*ep)*(-1 + 3*ep)*mtt^2*(-3*mtt*s - 7*ep*mtt*s - mWW*s - ep*mWW*s + mtt*t + ep*mtt*t - mWW*t - ep*mWW*t))/((1 + ep)*(mtt - mWW)^3*s^2*(mtt - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(2*ep*mtt^6*mWW^2*s^3 + 6*ep^2*mtt^6*mWW^2*s^3 + 4*ep^3*mtt^6*mWW^2*s^3 - 2*ep*mtt^5*mWW^3*s^3 + 2*ep^2*mtt^5*mWW^3*s^3 + 20*ep^3*mtt^5*mWW^3*s^3 + 16*ep^4*mtt^5*mWW^3*s^3 - 4*ep*mtt^4*mWW^4*s^3 - 28*ep^2*mtt^4*mWW^4*s^3 - 56*ep^3*mtt^4*mWW^4*s^3 - 32*ep^4*mtt^4*mWW^4*s^3 + 4*ep*mtt^3*mWW^5*s^3 + 12*ep^2*mtt^3*mWW^5*s^3 + 8*ep^3*mtt^3*mWW^5*s^3 + 2*ep*mtt^2*mWW^6*s^3 + 22*ep^2*mtt^2*mWW^6*s^3 + 52*ep^3*mtt^2*mWW^6*s^3 + 32*ep^4*mtt^2*mWW^6*s^3 - 2*ep*mtt*mWW^7*s^3 - 14*ep^2*mtt*mWW^7*s^3 - 28*ep^3*mtt*mWW^7*s^3 - 16*ep^4*mtt*mWW^7*s^3 - 6*ep*mtt^5*mWW^2*s^4 - 18*ep^2*mtt^5*mWW^2*s^4 - 12*ep^3*mtt^5*mWW^2*s^4 - 24*ep^2*mtt^4*mWW^3*s^4 - 72*ep^3*mtt^4*mWW^3*s^4 - 48*ep^4*mtt^4*mWW^3*s^4 + 12*ep*mtt^3*mWW^4*s^4 + 60*ep^2*mtt^3*mWW^4*s^4 + 96*ep^3*mtt^3*mWW^4*s^4 + 48*ep^4*mtt^3*mWW^4*s^4 + 24*ep^2*mtt^2*mWW^5*s^4 + 72*ep^3*mtt^2*mWW^5*s^4 + 48*ep^4*mtt^2*mWW^5*s^4 - 6*ep*mtt*mWW^6*s^4 - 42*ep^2*mtt*mWW^6*s^4 - 84*ep^3*mtt*mWW^6*s^4 - 48*ep^4*mtt*mWW^6*s^4 + 6*ep*mtt^4*mWW^2*s^5 + 18*ep^2*mtt^4*mWW^2*s^5 + 12*ep^3*mtt^4*mWW^2*s^5 + 6*ep*mtt^3*mWW^3*s^5 + 42*ep^2*mtt^3*mWW^3*s^5 + 84*ep^3*mtt^3*mWW^3*s^5 + 48*ep^4*mtt^3*mWW^3*s^5 - 6*ep*mtt^2*mWW^4*s^5 - 18*ep^2*mtt^2*mWW^4*s^5 - 12*ep^3*mtt^2*mWW^4*s^5 - 6*ep*mtt*mWW^5*s^5 - 42*ep^2*mtt*mWW^5*s^5 - 84*ep^3*mtt*mWW^5*s^5 - 48*ep^4*mtt*mWW^5*s^5 - 2*ep*mtt^3*mWW^2*s^6 - 6*ep^2*mtt^3*mWW^2*s^6 - 4*ep^3*mtt^3*mWW^2*s^6 - 4*ep*mtt^2*mWW^3*s^6 - 20*ep^2*mtt^2*mWW^3*s^6 - 32*ep^3*mtt^2*mWW^3*s^6 - 16*ep^4*mtt^2*mWW^3*s^6 - 2*ep*mtt*mWW^4*s^6 - 14*ep^2*mtt*mWW^4*s^6 - 28*ep^3*mtt*mWW^4*s^6 - 16*ep^4*mtt*mWW^4*s^6 - 2*mtt^8*mWW*s*t - 14*ep*mtt^8*mWW*s*t - 28*ep^2*mtt^8*mWW*s*t - 16*ep^3*mtt^8*mWW*s*t - 18*ep*mtt^7*mWW^2*s*t - 138*ep^2*mtt^7*mWW^2*s*t - 324*ep^3*mtt^7*mWW^2*s*t - 240*ep^4*mtt^7*mWW^2*s*t + 12*mtt^6*mWW^3*s*t + 138*ep*mtt^6*mWW^3*s*t + 582*ep^2*mtt^6*mWW^3*s*t + 1068*ep^3*mtt^6*mWW^3*s*t + 720*ep^4*mtt^6*mWW^3*s*t - 16*mtt^5*mWW^4*s*t - 166*ep*mtt^5*mWW^4*s*t - 638*ep^2*mtt^5*mWW^4*s*t - 1100*ep^3*mtt^5*mWW^4*s*t - 720*ep^4*mtt^5*mWW^4*s*t + 6*mtt^4*mWW^5*s*t + 60*ep*mtt^4*mWW^5*s*t + 222*ep^2*mtt^4*mWW^5*s*t + 372*ep^3*mtt^4*mWW^5*s*t + 240*ep^4*mtt^4*mWW^5*s*t + 8*mtt^7*mWW*s^2*t + 58*ep*mtt^7*mWW*s^2*t + 123*ep^2*mtt^7*mWW*s^2*t + 79*ep^3*mtt^7*mWW*s^2*t + 6*ep^4*mtt^7*mWW*s^2*t - 5*mtt^6*mWW^2*s^2*t + 14*ep*mtt^6*mWW^2*s^2*t + 321*ep^2*mtt^6*mWW^2*s^2*t + 936*ep^3*mtt^6*mWW^2*s^2*t + 772*ep^4*mtt^6*mWW^2*s^2*t - 40*mtt^5*mWW^3*s^2*t - 433*ep*mtt^5*mWW^3*s^2*t - 1722*ep^2*mtt^5*mWW^3*s^2*t - 3025*ep^3*mtt^5*mWW^3*s^2*t - 1990*ep^4*mtt^5*mWW^3*s^2*t + 54*mtt^4*mWW^4*s^2*t + 512*ep*mtt^4*mWW^4*s^2*t + 1744*ep^2*mtt^4*mWW^4*s^2*t + 2604*ep^3*mtt^4*mWW^4*s^2*t + 1480*ep^4*mtt^4*mWW^4*s^2*t - 8*mtt^3*mWW^5*s^2*t - 72*ep*mtt^3*mWW^5*s^2*t - 227*ep^2*mtt^3*mWW^5*s^2*t - 287*ep^3*mtt^3*mWW^5*s^2*t - 118*ep^4*mtt^3*mWW^5*s^2*t - 9*mtt^2*mWW^6*s^2*t - 78*ep*mtt^2*mWW^6*s^2*t - 233*ep^2*mtt^2*mWW^6*s^2*t - 292*ep^3*mtt^2*mWW^6*s^2*t - 140*ep^4*mtt^2*mWW^6*s^2*t - ep*mtt*mWW^7*s^2*t - 6*ep^2*mtt*mWW^7*s^2*t - 15*ep^3*mtt*mWW^7*s^2*t - 10*ep^4*mtt*mWW^7*s^2*t - 12*mtt^6*mWW*s^3*t - 89*ep*mtt^6*mWW*s^3*t - 186*ep^2*mtt^6*mWW*s^3*t - 103*ep^3*mtt^6*mWW*s^3*t + 6*ep^4*mtt^6*mWW*s^3*t + 15*mtt^5*mWW^2*s^3*t + 46*ep*mtt^5*mWW^2*s^3*t - 254*ep^2*mtt^5*mWW^2*s^3*t - 1079*ep^3*mtt^5*mWW^2*s^3*t - 998*ep^4*mtt^5*mWW^2*s^3*t + 51*mtt^4*mWW^3*s^3*t + 522*ep*mtt^4*mWW^3*s^3*t + 1881*ep^2*mtt^4*mWW^3*s^3*t + 2986*ep^3*mtt^4*mWW^3*s^3*t + 1828*ep^4*mtt^4*mWW^3*s^3*t - 53*mtt^3*mWW^4*s^3*t - 451*ep*mtt^3*mWW^4*s^3*t - 1282*ep^2*mtt^3*mWW^4*s^3*t - 1458*ep^3*mtt^3*mWW^4*s^3*t - 580*ep^4*mtt^3*mWW^4*s^3*t - 7*mtt^2*mWW^5*s^3*t - 78*ep*mtt^2*mWW^5*s^3*t - 296*ep^2*mtt^2*mWW^5*s^3*t - 491*ep^3*mtt^2*mWW^5*s^3*t - 314*ep^4*mtt^2*mWW^5*s^3*t + 6*mtt*mWW^6*s^3*t + 51*ep*mtt*mWW^6*s^3*t + 142*ep^2*mtt*mWW^6*s^3*t + 149*ep^3*mtt*mWW^6*s^3*t + 58*ep^4*mtt*mWW^6*s^3*t - ep*mWW^7*s^3*t - 5*ep^2*mWW^7*s^3*t - 4*ep^3*mWW^7*s^3*t + 8*mtt^5*mWW*s^4*t + 59*ep*mtt^5*mWW*s^4*t + 100*ep^2*mtt^5*mWW*s^4*t - 5*ep^3*mtt^5*mWW*s^4*t - 54*ep^4*mtt^5*mWW*s^4*t - 15*mtt^4*mWW^2*s^4*t - 54*ep*mtt^4*mWW^2*s^4*t + 137*ep^2*mtt^4*mWW^2*s^4*t + 710*ep^3*mtt^4*mWW^2*s^4*t + 672*ep^4*mtt^4*mWW^2*s^4*t - 30*mtt^3*mWW^3*s^4*t - 273*ep*mtt^3*mWW^3*s^4*t - 789*ep^2*mtt^3*mWW^3*s^4*t - 924*ep^3*mtt^3*mWW^3*s^4*t - 420*ep^4*mtt^3*mWW^3*s^4*t + 16*mtt^2*mWW^4*s^4*t + 87*ep*mtt^2*mWW^4*s^4*t + 47*ep^2*mtt^2*mWW^4*s^4*t - 310*ep^3*mtt^2*mWW^4*s^4*t - 352*ep^4*mtt^2*mWW^4*s^4*t + 6*mtt*mWW^5*s^4*t + 62*ep*mtt*mWW^5*s^4*t + 209*ep^2*mtt*mWW^5*s^4*t + 289*ep^3*mtt*mWW^5*s^4*t + 154*ep^4*mtt*mWW^5*s^4*t - mWW^6*s^4*t - 9*ep*mWW^6*s^4*t - 24*ep^2*mWW^6*s^4*t - 16*ep^3*mWW^6*s^4*t - 2*mtt^4*mWW*s^5*t - 13*ep*mtt^4*mWW*s^5*t + 6*ep^2*mtt^4*mWW*s^5*t + 83*ep^3*mtt^4*mWW*s^5*t + 66*ep^4*mtt^4*mWW*s^5*t + 5*mtt^3*mWW^2*s^5*t + 4*ep*mtt^3*mWW^2*s^5*t - 106*ep^2*mtt^3*mWW^2*s^5*t - 307*ep^3*mtt^3*mWW^2*s^5*t - 238*ep^4*mtt^3*mWW^2*s^5*t + 7*mtt^2*mWW^3*s^5*t + 37*ep*mtt^2*mWW^3*s^5*t - 7*ep^2*mtt^2*mWW^3*s^5*t - 207*ep^3*mtt^2*mWW^3*s^5*t - 194*ep^4*mtt^2*mWW^3*s^5*t - mtt*mWW^4*s^5*t + 12*ep*mtt*mWW^4*s^5*t + 102*ep^2*mtt*mWW^4*s^5*t + 219*ep^3*mtt*mWW^4*s^5*t + 142*ep^4*mtt*mWW^4*s^5*t - mWW^5*s^5*t - 8*ep*mWW^5*s^5*t - 19*ep^2*mWW^5*s^5*t - 12*ep^3*mWW^5*s^5*t - ep*mtt^3*mWW*s^6*t - 15*ep^2*mtt^3*mWW*s^6*t - 38*ep^3*mtt^3*mWW*s^6*t - 24*ep^4*mtt^3*mWW*s^6*t + 8*ep*mtt^2*mWW^2*s^6*t + 40*ep^2*mtt^2*mWW^2*s^6*t + 64*ep^3*mtt^2*mWW^2*s^6*t + 32*ep^4*mtt^2*mWW^2*s^6*t + 9*ep*mtt*mWW^3*s^6*t + 55*ep^2*mtt*mWW^3*s^6*t + 102*ep^3*mtt*mWW^3*s^6*t + 56*ep^4*mtt*mWW^3*s^6*t - 2*mtt^9*t^2 - 14*ep*mtt^9*t^2 - 28*ep^2*mtt^9*t^2 - 16*ep^3*mtt^9*t^2 - 18*ep*mtt^8*mWW*t^2 - 138*ep^2*mtt^8*mWW*t^2 - 324*ep^3*mtt^8*mWW*t^2 - 240*ep^4*mtt^8*mWW*t^2 + 12*mtt^7*mWW^2*t^2 + 138*ep*mtt^7*mWW^2*t^2 + 582*ep^2*mtt^7*mWW^2*t^2 + 1068*ep^3*mtt^7*mWW^2*t^2 + 720*ep^4*mtt^7*mWW^2*t^2 - 16*mtt^6*mWW^3*t^2 - 166*ep*mtt^6*mWW^3*t^2 - 638*ep^2*mtt^6*mWW^3*t^2 - 1100*ep^3*mtt^6*mWW^3*t^2 - 720*ep^4*mtt^6*mWW^3*t^2 + 6*mtt^5*mWW^4*t^2 + 60*ep*mtt^5*mWW^4*t^2 + 222*ep^2*mtt^5*mWW^4*t^2 + 372*ep^3*mtt^5*mWW^4*t^2 + 240*ep^4*mtt^5*mWW^4*t^2 + 10*mtt^8*s*t^2 + 67*ep*mtt^8*s*t^2 + 119*ep^2*mtt^8*s*t^2 + 38*ep^3*mtt^8*s*t^2 - 24*ep^4*mtt^8*s*t^2 + 7*mtt^7*mWW*s*t^2 + 134*ep*mtt^7*mWW*s*t^2 + 756*ep^2*mtt^7*mWW*s*t^2 + 1605*ep^3*mtt^7*mWW*s*t^2 + 1150*ep^4*mtt^7*mWW*s*t^2 - 55*mtt^6*mWW^2*s*t^2 - 524*ep*mtt^6*mWW^2*s*t^2 - 1837*ep^2*mtt^6*mWW^2*s*t^2 - 2900*ep^3*mtt^6*mWW^2*s*t^2 - 1772*ep^4*mtt^6*mWW^2*s*t^2 - 8*mtt^5*mWW^3*s*t^2 - 183*ep*mtt^5*mWW^3*s*t^2 - 1066*ep^2*mtt^5*mWW^3*s*t^2 - 2249*ep^3*mtt^5*mWW^3*s*t^2 - 1574*ep^4*mtt^5*mWW^3*s*t^2 + 94*mtt^4*mWW^4*s*t^2 + 989*ep*mtt^4*mWW^4*s*t^2 + 3797*ep^2*mtt^4*mWW^4*s*t^2 + 6318*ep^3*mtt^4*mWW^4*s*t^2 + 3872*ep^4*mtt^4*mWW^4*s*t^2 - 39*mtt^3*mWW^5*s*t^2 - 404*ep*mtt^3*mWW^5*s*t^2 - 1534*ep^2*mtt^3*mWW^5*s*t^2 - 2529*ep^3*mtt^3*mWW^5*s*t^2 - 1534*ep^4*mtt^3*mWW^5*s*t^2 - 9*mtt^2*mWW^6*s*t^2 - 80*ep*mtt^2*mWW^6*s*t^2 - 243*ep^2*mtt^2*mWW^6*s*t^2 - 296*ep^3*mtt^2*mWW^6*s*t^2 - 124*ep^4*mtt^2*mWW^6*s*t^2 + ep*mtt*mWW^7*s*t^2 + 8*ep^2*mtt*mWW^7*s*t^2 + 13*ep^3*mtt*mWW^7*s*t^2 + 6*ep^4*mtt*mWW^7*s*t^2 - 20*mtt^7*s^2*t^2 - 125*ep*mtt^7*s^2*t^2 - 175*ep^2*mtt^7*s^2*t^2 + 50*ep^3*mtt^7*s^2*t^2 + 120*ep^4*mtt^7*s^2*t^2 - 20*mtt^6*mWW*s^2*t^2 - 310*ep*mtt^6*mWW*s^2*t^2 - 1587*ep^2*mtt^6*mWW*s^2*t^2 - 3201*ep^3*mtt^6*mWW*s^2*t^2 - 2246*ep^4*mtt^6*mWW*s^2*t^2 + 116*mtt^5*mWW^2*s^2*t^2 + 948*ep*mtt^5*mWW^2*s^2*t^2 + 2596*ep^2*mtt^5*mWW^2*s^2*t^2 + 2816*ep^3*mtt^5*mWW^2*s^2*t^2 + 1040*ep^4*mtt^5*mWW^2*s^2*t^2 + 91*mtt^4*mWW^3*s^2*t^2 + 1163*ep*mtt^4*mWW^3*s^2*t^2 + 5247*ep^2*mtt^4*mWW^3*s^2*t^2 + 9893*ep^3*mtt^4*mWW^3*s^2*t^2 + 6654*ep^4*mtt^4*mWW^3*s^2*t^2 - 249*mtt^3*mWW^4*s^2*t^2 - 2468*ep*mtt^3*mWW^4*s^2*t^2 - 8819*ep^2*mtt^3*mWW^4*s^2*t^2 - 13550*ep^3*mtt^3*mWW^4*s^2*t^2 - 7664*ep^4*mtt^3*mWW^4*s^2*t^2 + 61*mtt^2*mWW^5*s^2*t^2 + 601*ep*mtt^2*mWW^5*s^2*t^2 + 2133*ep^2*mtt^2*mWW^5*s^2*t^2 + 3189*ep^3*mtt^2*mWW^5*s^2*t^2 + 1710*ep^4*mtt^2*mWW^5*s^2*t^2 + 21*mtt*mWW^6*s^2*t^2 + 193*ep*mtt*mWW^6*s^2*t^2 + 618*ep^2*mtt*mWW^6*s^2*t^2 + 820*ep^3*mtt*mWW^6*s^2*t^2 + 392*ep^4*mtt*mWW^6*s^2*t^2 - 2*ep*mWW^7*s^2*t^2 - 13*ep^2*mWW^7*s^2*t^2 - 17*ep^3*mWW^7*s^2*t^2 - 6*ep^4*mWW^7*s^2*t^2 + 20*mtt^6*s^3*t^2 + 110*ep*mtt^6*s^3*t^2 + 70*ep^2*mtt^6*s^3*t^2 - 260*ep^3*mtt^6*s^3*t^2 - 240*ep^4*mtt^6*s^3*t^2 + 18*mtt^5*mWW*s^3*t^2 + 301*ep*mtt^5*mWW*s^3*t^2 + 1547*ep^2*mtt^5*mWW*s^3*t^2 + 3086*ep^3*mtt^5*mWW*s^3*t^2 + 2164*ep^4*mtt^5*mWW*s^3*t^2 - 130*mtt^4*mWW^2*s^3*t^2 - 934*ep*mtt^4*mWW^2*s^3*t^2 - 1881*ep^2*mtt^4*mWW^2*s^3*t^2 - 575*ep^3*mtt^4*mWW^2*s^3*t^2 + 886*ep^4*mtt^4*mWW^2*s^3*t^2 - 120*mtt^3*mWW^3*s^3*t^2 - 1414*ep*mtt^3*mWW^3*s^3*t^2 - 5894*ep^2*mtt^3*mWW^3*s^3*t^2 - 10380*ep^3*mtt^3*mWW^3*s^3*t^2 - 6608*ep^4*mtt^3*mWW^3*s^3*t^2 + 184*mtt^2*mWW^4*s^3*t^2 + 1732*ep*mtt^2*mWW^4*s^3*t^2 + 5756*ep^2*mtt^2*mWW^4*s^3*t^2 + 8034*ep^3*mtt^2*mWW^4*s^3*t^2 + 4060*ep^4*mtt^2*mWW^4*s^3*t^2 - 14*mtt*mWW^5*s^3*t^2 - 125*ep*mtt*mWW^5*s^3*t^2 - 383*ep^2*mtt*mWW^5*s^3*t^2 - 438*ep^3*mtt*mWW^5*s^3*t^2 - 148*ep^4*mtt*mWW^5*s^3*t^2 - 6*mWW^6*s^3*t^2 - 54*ep*mWW^6*s^3*t^2 - 175*ep^2*mWW^6*s^3*t^2 - 235*ep^3*mWW^6*s^3*t^2 - 114*ep^4*mWW^6*s^3*t^2 - 10*mtt^5*s^4*t^2 - 40*ep*mtt^5*s^4*t^2 + 70*ep^2*mtt^5*s^4*t^2 + 340*ep^3*mtt^5*s^4*t^2 + 240*ep^4*mtt^5*s^4*t^2 - 4*mtt^4*mWW*s^4*t^2 - 122*ep*mtt^4*mWW*s^4*t^2 - 687*ep^2*mtt^4*mWW*s^4*t^2 - 1401*ep^3*mtt^4*mWW*s^4*t^2 - 1006*ep^4*mtt^4*mWW*s^4*t^2 + 72*mtt^3*mWW^2*s^4*t^2 + 441*ep*mtt^3*mWW^2*s^4*t^2 + 511*ep^2*mtt^3*mWW^2*s^4*t^2 - 822*ep^3*mtt^3*mWW^2*s^4*t^2 - 1264*ep^4*mtt^3*mWW^2*s^4*t^2 + 60*mtt^2*mWW^3*s^4*t^2 + 652*ep*mtt^2*mWW^3*s^4*t^2 + 2464*ep^2*mtt^2*mWW^3*s^4*t^2 + 3888*ep^3*mtt^2*mWW^3*s^4*t^2 + 2208*ep^4*mtt^2*mWW^3*s^4*t^2 - 46*mtt*mWW^4*s^4*t^2 - 399*ep*mtt*mWW^4*s^4*t^2 - 1183*ep^2*mtt*mWW^4*s^4*t^2 - 1386*ep^3*mtt*mWW^4*s^4*t^2 - 544*ep^4*mtt*mWW^4*s^4*t^2 - 4*ep*mWW^5*s^4*t^2 - 47*ep^2*mWW^5*s^4*t^2 - 139*ep^3*mWW^5*s^4*t^2 - 114*ep^4*mWW^5*s^4*t^2 + 2*mtt^4*s^5*t^2 - ep*mtt^4*s^5*t^2 - 77*ep^2*mtt^4*s^5*t^2 - 194*ep^3*mtt^4*s^5*t^2 - 120*ep^4*mtt^4*s^5*t^2 - mtt^3*mWW*s^5*t^2 + 19*ep*mtt^3*mWW*s^5*t^2 + 129*ep^2*mtt^3*mWW*s^5*t^2 + 267*ep^3*mtt^3*mWW*s^5*t^2 + 194*ep^4*mtt^3*mWW*s^5*t^2 - 15*mtt^2*mWW^2*s^5*t^2 - 62*ep*mtt^2*mWW^2*s^5*t^2 + 70*ep^2*mtt^2*mWW^2*s^5*t^2 + 487*ep^3*mtt^2*mWW^2*s^5*t^2 + 430*ep^4*mtt^2*mWW^2*s^5*t^2 - 7*mtt*mWW^3*s^5*t^2 - 61*ep*mtt*mWW^3*s^5*t^2 - 175*ep^2*mtt*mWW^3*s^5*t^2 - 183*ep^3*mtt*mWW^3*s^5*t^2 - 50*ep^4*mtt*mWW^3*s^5*t^2 + 5*mWW^4*s^5*t^2 + 41*ep*mWW^4*s^5*t^2 + 101*ep^2*mWW^4*s^5*t^2 + 71*ep^3*mWW^4*s^5*t^2 - 6*ep^4*mWW^4*s^5*t^2 + 3*ep*mtt^3*s^6*t^2 + 21*ep^2*mtt^3*s^6*t^2 + 42*ep^3*mtt^3*s^6*t^2 + 24*ep^4*mtt^3*s^6*t^2 - 4*ep*mtt^2*mWW*s^6*t^2 - 20*ep^2*mtt^2*mWW*s^6*t^2 - 32*ep^3*mtt^2*mWW*s^6*t^2 - 16*ep^4*mtt^2*mWW*s^6*t^2 - 7*ep*mtt*mWW^2*s^6*t^2 - 41*ep^2*mtt*mWW^2*s^6*t^2 - 74*ep^3*mtt*mWW^2*s^6*t^2 - 40*ep^4*mtt*mWW^2*s^6*t^2 + 14*mtt^8*t^3 + 103*ep*mtt^8*t^3 + 231*ep^2*mtt^8*t^3 + 182*ep^3*mtt^8*t^3 + 40*ep^4*mtt^8*t^3 - 3*mtt^7*mWW*t^3 + 72*ep*mtt^7*mWW*t^3 + 675*ep^2*mtt^7*mWW*t^3 + 1674*ep^3*mtt^7*mWW*t^3 + 1272*ep^4*mtt^7*mWW*t^3 - 90*mtt^6*mWW^2*t^3 - 990*ep*mtt^6*mWW^2*t^3 - 3978*ep^2*mtt^6*mWW^2*t^3 - 6948*ep^3*mtt^6*mWW^2*t^3 - 4464*ep^4*mtt^6*mWW^2*t^3 + 124*mtt^5*mWW^3*t^3 + 1274*ep*mtt^5*mWW^3*t^3 + 4776*ep^2*mtt^5*mWW^3*t^3 + 7864*ep^3*mtt^5*mWW^3*t^3 + 4832*ep^4*mtt^5*mWW^3*t^3 - 36*mtt^4*mWW^4*t^3 - 381*ep*mtt^4*mWW^4*t^3 - 1473*ep^2*mtt^4*mWW^4*t^3 - 2490*ep^3*mtt^4*mWW^4*t^3 - 1560*ep^4*mtt^4*mWW^4*t^3 - 9*mtt^3*mWW^5*t^3 - 78*ep*mtt^3*mWW^5*t^3 - 231*ep^2*mtt^3*mWW^5*t^3 - 282*ep^3*mtt^3*mWW^5*t^3 - 120*ep^4*mtt^3*mWW^5*t^3 - 60*mtt^7*s*t^3 - 430*ep*mtt^7*s*t^3 - 910*ep^2*mtt^7*s*t^3 - 620*ep^3*mtt^7*s*t^3 - 80*ep^4*mtt^7*s*t^3 + 5*mtt^6*mWW*s*t^3 - 352*ep*mtt^6*mWW*s*t^3 - 2953*ep^2*mtt^6*mWW*s*t^3 - 7158*ep^3*mtt^6*mWW*s*t^3 - 5420*ep^4*mtt^6*mWW*s*t^3 + 320*mtt^5*mWW^2*s*t^3 + 3329*ep*mtt^5*mWW^2*s*t^3 + 12712*ep^2*mtt^5*mWW^2*s*t^3 + 21199*ep^3*mtt^5*mWW^2*s*t^3 + 13110*ep^4*mtt^5*mWW^2*s*t^3 - 235*mtt^4*mWW^3*s*t^3 - 2186*ep*mtt^4*mWW^3*s*t^3 - 7282*ep^2*mtt^4*mWW^3*s*t^3 - 10561*ep^3*mtt^4*mWW^3*s*t^3 - 5734*ep^4*mtt^4*mWW^3*s*t^3 - 155*mtt^3*mWW^4*s*t^3 - 1605*ep*mtt^3*mWW^4*s*t^3 - 6034*ep^2*mtt^3*mWW^4*s*t^3 - 9714*ep^3*mtt^3*mWW^4*s*t^3 - 5700*ep^4*mtt^3*mWW^4*s*t^3 + 110*mtt^2*mWW^5*s*t^3 + 1109*ep*mtt^2*mWW^5*s*t^3 + 4053*ep^2*mtt^2*mWW^5*s*t^3 + 6328*ep^3*mtt^2*mWW^5*s*t^3 + 3592*ep^4*mtt^2*mWW^5*s*t^3 + 15*mtt*mWW^6*s*t^3 + 136*ep*mtt*mWW^6*s*t^3 + 422*ep^2*mtt*mWW^6*s*t^3 + 539*ep^3*mtt*mWW^6*s*t^3 + 238*ep^4*mtt*mWW^6*s*t^3 - ep*mWW^7*s*t^3 - 8*ep^2*mWW^7*s*t^3 - 13*ep^3*mWW^7*s*t^3 - 6*ep^4*mWW^7*s*t^3 + 100*mtt^6*s^2*t^3 + 690*ep*mtt^6*s^2*t^3 + 1330*ep^2*mtt^6*s^2*t^3 + 660*ep^3*mtt^6*s^2*t^3 - 80*ep^4*mtt^6*s^2*t^3 - 17*mtt^5*mWW*s^2*t^3 + 510*ep*mtt^5*mWW*s^2*t^3 + 4698*ep^2*mtt^5*mWW*s^2*t^3 + 11625*ep^3*mtt^5*mWW*s^2*t^3 + 8894*ep^4*mtt^5*mWW*s^2*t^3 - 463*mtt^4*mWW^2*s^2*t^3 - 4497*ep*mtt^4*mWW^2*s^2*t^3 - 15834*ep^2*mtt^4*mWW^2*s^2*t^3 - 24098*ep^3*mtt^4*mWW^2*s^2*t^3 - 13612*ep^4*mtt^4*mWW^2*s^2*t^3 + 138*mtt^3*mWW^3*s^2*t^3 + 940*ep*mtt^3*mWW^3*s^2*t^3 + 1574*ep^2*mtt^3*mWW^3*s^2*t^3 - 450*ep^3*mtt^3*mWW^3*s^2*t^3 - 1828*ep^4*mtt^3*mWW^3*s^2*t^3 + 318*mtt^2*mWW^4*s^2*t^3 + 3208*ep*mtt^2*mWW^4*s^2*t^3 + 11698*ep^2*mtt^2*mWW^4*s^2*t^3 + 18172*ep^3*mtt^2*mWW^4*s^2*t^3 + 10240*ep^4*mtt^2*mWW^4*s^2*t^3 - 113*mtt*mWW^5*s^2*t^3 - 1134*ep*mtt*mWW^5*s^2*t^3 - 4096*ep^2*mtt*mWW^5*s^2*t^3 - 6215*ep^3*mtt*mWW^5*s^2*t^3 - 3386*ep^4*mtt*mWW^5*s^2*t^3 - 11*mWW^6*s^2*t^3 - 101*ep*mWW^6*s^2*t^3 - 330*ep^2*mWW^6*s^2*t^3 - 462*ep^3*mWW^6*s^2*t^3 - 228*ep^4*mWW^6*s^2*t^3 - 80*mtt^5*s^3*t^3 - 520*ep*mtt^5*s^3*t^3 - 840*ep^2*mtt^5*s^3*t^3 - 80*ep^3*mtt^5*s^3*t^3 + 320*ep^4*mtt^5*s^3*t^3 + 39*mtt^4*mWW*s^3*t^3 - 207*ep*mtt^4*mWW*s^3*t^3 - 3177*ep^2*mtt^4*mWW*s^3*t^3 - 8535*ep^3*mtt^4*mWW*s^3*t^3 - 6738*ep^4*mtt^4*mWW*s^3*t^3 + 333*mtt^3*mWW^2*s^3*t^3 + 2959*ep*mtt^3*mWW^2*s^3*t^3 + 9178*ep^2*mtt^3*mWW^2*s^3*t^3 + 11838*ep^3*mtt^3*mWW^2*s^3*t^3 + 5484*ep^4*mtt^3*mWW^2*s^3*t^3 + mtt^2*mWW^3*s^3*t^3 + 349*ep*mtt^2*mWW^3*s^3*t^3 + 2638*ep^2*mtt^2*mWW^3*s^3*t^3 + 6178*ep^3*mtt^2*mWW^3*s^3*t^3 + 4548*ep^4*mtt^2*mWW^3*s^3*t^3 - 149*mtt*mWW^4*s^3*t^3 - 1501*ep*mtt*mWW^4*s^3*t^3 - 5464*ep^2*mtt*mWW^4*s^3*t^3 - 8370*ep^3*mtt*mWW^4*s^3*t^3 - 4588*ep^4*mtt*mWW^4*s^3*t^3 + 24*mWW^5*s^3*t^3 + 232*ep*mWW^5*s^3*t^3 + 793*ep^2*mWW^5*s^3*t^3 + 1113*ep^3*mWW^5*s^3*t^3 + 558*ep^4*mWW^5*s^3*t^3 + 30*mtt^4*s^4*t^3 + 175*ep*mtt^4*s^4*t^3 + 175*ep^2*mtt^4*s^4*t^3 - 250*ep^3*mtt^4*s^4*t^3 - 280*ep^4*mtt^4*s^4*t^3 - 32*mtt^3*mWW*s^4*t^3 - 59*ep*mtt^3*mWW*s^4*t^3 + 775*ep^2*mtt^3*mWW*s^4*t^3 + 2616*ep^3*mtt^3*mWW*s^4*t^3 + 2204*ep^4*mtt^3*mWW*s^4*t^3 - 108*mtt^2*mWW^2*s^4*t^3 - 853*ep*mtt^2*mWW^2*s^4*t^3 - 2181*ep^2*mtt^2*mWW^2*s^4*t^3 - 2030*ep^3*mtt^2*mWW^2*s^4*t^3 - 480*ep^4*mtt^2*mWW^2*s^4*t^3 - 8*mtt*mWW^3*s^4*t^3 - 165*ep*mtt*mWW^3*s^4*t^3 - 939*ep^2*mtt*mWW^3*s^4*t^3 - 1908*ep^3*mtt*mWW^3*s^4*t^3 - 1252*ep^4*mtt*mWW^3*s^4*t^3 + 22*mWW^4*s^4*t^3 + 230*ep*mWW^4*s^4*t^3 + 874*ep^2*mWW^4*s^4*t^3 + 1380*ep^3*mWW^4*s^4*t^3 + 768*ep^4*mWW^4*s^4*t^3 - 4*mtt^3*s^5*t^3 - 18*ep*mtt^3*s^5*t^3 + 14*ep^2*mtt^3*s^5*t^3 + 108*ep^3*mtt^3*s^5*t^3 + 80*ep^4*mtt^3*s^5*t^3 + 8*mtt^2*mWW*s^5*t^3 + 36*ep*mtt^2*mWW*s^5*t^3 - 18*ep^2*mtt^2*mWW*s^5*t^3 - 222*ep^3*mtt^2*mWW*s^5*t^3 - 212*ep^4*mtt^2*mWW*s^5*t^3 + 8*mtt*mWW^2*s^5*t^3 + 44*ep*mtt*mWW^2*s^5*t^3 + 36*ep^2*mtt*mWW^2*s^5*t^3 - 104*ep^3*mtt*mWW^2*s^5*t^3 - 128*ep^4*mtt*mWW^2*s^5*t^3 - 4*mWW^3*s^5*t^3 - 30*ep*mWW^3*s^5*t^3 - 56*ep^2*mWW^3*s^5*t^3 - 6*ep^3*mWW^3*s^5*t^3 + 36*ep^4*mWW^3*s^5*t^3 - 40*mtt^7*t^4 - 305*ep*mtt^7*t^4 - 735*ep^2*mtt^7*t^4 - 670*ep^3*mtt^7*t^4 - 200*ep^4*mtt^7*t^4 + 7*mtt^6*mWW*t^4 - 153*ep*mtt^6*mWW*t^4 - 1460*ep^2*mtt^6*mWW*t^4 - 3636*ep^3*mtt^6*mWW*t^4 - 2768*ep^4*mtt^6*mWW*t^4 + 255*mtt^5*mWW^2*t^4 + 2713*ep*mtt^5*mWW^2*t^4 + 10496*ep^2*mtt^5*mWW^2*t^4 + 17612*ep^3*mtt^5*mWW^2*t^4 + 10864*ep^4*mtt^5*mWW^2*t^4 - 347*mtt^4*mWW^3*t^4 - 3535*ep*mtt^4*mWW^3*t^4 - 13036*ep^2*mtt^4*mWW^3*t^4 - 20876*ep^3*mtt^4*mWW^3*t^4 - 12336*ep^4*mtt^4*mWW^3*t^4 + 101*mtt^3*mWW^4*t^4 + 1064*ep*mtt^3*mWW^4*t^4 + 4063*ep^2*mtt^3*mWW^4*t^4 + 6706*ep^3*mtt^3*mWW^4*t^4 + 4056*ep^4*mtt^3*mWW^4*t^4 + 24*mtt^2*mWW^5*t^4 + 216*ep*mtt^2*mWW^5*t^4 + 672*ep^2*mtt^2*mWW^5*t^4 + 864*ep^3*mtt^2*mWW^5*t^4 + 384*ep^4*mtt^2*mWW^5*t^4 + 140*mtt^6*s*t^4 + 1050*ep*mtt^6*s*t^4 + 2450*ep^2*mtt^6*s*t^4 + 2100*ep^3*mtt^6*s*t^4 + 560*ep^4*mtt^6*s*t^4 - 22*mtt^5*mWW*s*t^4 + 577*ep*mtt^5*mWW*s*t^4 + 5419*ep^2*mtt^5*mWW*s*t^4 + 13490*ep^3*mtt^5*mWW*s*t^4 + 10308*ep^4*mtt^5*mWW*s*t^4 - 702*mtt^4*mWW^2*s*t^4 - 7370*ep*mtt^4*mWW^2*s*t^4 - 28219*ep^2*mtt^4*mWW^2*s*t^4 - 46651*ep^3*mtt^4*mWW^2*s*t^4 - 28250*ep^4*mtt^4*mWW^2*s*t^4 + 672*mtt^3*mWW^3*s*t^4 + 6662*ep*mtt^3*mWW^3*s*t^4 + 23794*ep^2*mtt^3*mWW^3*s*t^4 + 36564*ep^3*mtt^3*mWW^3*s*t^4 + 20560*ep^4*mtt^3*mWW^3*s*t^4 + 20*mtt^2*mWW^4*s*t^4 + 194*ep*mtt^2*mWW^4*s*t^4 + 698*ep^2*mtt^2*mWW^4*s*t^4 + 1030*ep^3*mtt^2*mWW^4*s*t^4 + 524*ep^4*mtt^2*mWW^4*s*t^4 - 118*mtt*mWW^5*s*t^4 - 1185*ep*mtt*mWW^5*s*t^4 - 4283*ep^2*mtt*mWW^5*s*t^4 - 6546*ep^3*mtt*mWW^5*s*t^4 - 3588*ep^4*mtt*mWW^5*s*t^4 - 6*mWW^6*s*t^4 - 56*ep*mWW^6*s*t^4 - 179*ep^2*mWW^6*s*t^4 - 243*ep^3*mWW^6*s*t^4 - 114*ep^4*mWW^6*s*t^4 - 180*mtt^5*s^2*t^4 - 1320*ep*mtt^5*s^2*t^4 - 2940*ep^2*mtt^5*s^2*t^4 - 2280*ep^3*mtt^5*s^2*t^4 - 480*ep^4*mtt^5*s^2*t^4 + 55*mtt^4*mWW*s^2*t^4 - 559*ep*mtt^4*mWW*s^2*t^4 - 6693*ep^2*mtt^4*mWW*s^2*t^4 - 17467*ep^3*mtt^4*mWW*s^2*t^4 - 13602*ep^4*mtt^4*mWW*s^2*t^4 + 741*mtt^3*mWW^2*s^2*t^4 + 7553*ep*mtt^3*mWW^2*s^2*t^4 + 27966*ep^2*mtt^3*mWW^2*s^2*t^4 + 44376*ep^3*mtt^3*mWW^2*s^2*t^4 + 25664*ep^4*mtt^3*mWW^2*s^2*t^4 - 445*mtt^2*mWW^3*s^2*t^4 - 4241*ep*mtt^2*mWW^3*s^2*t^4 - 14344*ep^2*mtt^2*mWW^3*s^2*t^4 - 20480*ep^3*mtt^2*mWW^3*s^2*t^4 - 10520*ep^4*mtt^2*mWW^3*s^2*t^4 - 77*mtt*mWW^4*s^2*t^4 - 813*ep*mtt*mWW^4*s^2*t^4 - 3166*ep^2*mtt*mWW^4*s^2*t^4 - 5192*ep^3*mtt*mWW^4*s^2*t^4 - 3008*ep^4*mtt*mWW^4*s^2*t^4 + 58*mWW^5*s^2*t^4 + 588*ep*mWW^5*s^2*t^4 + 2153*ep^2*mWW^5*s^2*t^4 + 3315*ep^3*mWW^5*s^2*t^4 + 1818*ep^4*mWW^5*s^2*t^4 + 100*mtt^4*s^3*t^4 + 710*ep*mtt^4*s^3*t^4 + 1470*ep^2*mtt^4*s^3*t^4 + 940*ep^3*mtt^4*s^3*t^4 + 80*ep^4*mtt^4*s^3*t^4 - 64*mtt^3*mWW*s^3*t^4 + 50*ep*mtt^3*mWW*s^3*t^4 + 3038*ep^2*mtt^3*mWW*s^3*t^4 + 8980*ep^3*mtt^3*mWW*s^3*t^4 + 7280*ep^4*mtt^3*mWW*s^3*t^4 - 356*mtt^2*mWW^2*s^3*t^4 - 3460*ep*mtt^2*mWW^2*s^3*t^4 - 12068*ep^2*mtt^2*mWW^2*s^3*t^4 - 17894*ep^3*mtt^2*mWW^2*s^3*t^4 - 9596*ep^4*mtt^2*mWW^2*s^3*t^4 + 116*mtt*mWW^3*s^3*t^4 + 1060*ep*mtt*mWW^3*s^3*t^4 + 3344*ep^2*mtt*mWW^3*s^3*t^4 + 4364*ep^3*mtt*mWW^3*s^3*t^4 + 2024*ep^4*mtt*mWW^3*s^3*t^4 + 12*mWW^4*s^3*t^4 + 168*ep*mWW^4*s^3*t^4 + 840*ep^2*mWW^4*s^3*t^4 + 1626*ep^3*mWW^4*s^3*t^4 + 1044*ep^4*mWW^4*s^3*t^4 - 20*mtt^3*s^4*t^4 - 135*ep*mtt^3*s^4*t^4 - 245*ep^2*mtt^3*s^4*t^4 - 90*ep^3*mtt^3*s^4*t^4 + 40*ep^4*mtt^3*s^4*t^4 + 24*mtt^2*mWW*s^4*t^4 + 82*ep*mtt^2*mWW*s^4*t^4 - 330*ep^2*mtt^2*mWW*s^4*t^4 - 1420*ep^3*mtt^2*mWW*s^4*t^4 - 1248*ep^4*mtt^2*mWW*s^4*t^4 + 60*mtt*mWW^2*s^4*t^4 + 553*ep*mtt*mWW^2*s^4*t^4 + 1807*ep^2*mtt*mWW^2*s^4*t^4 + 2498*ep^3*mtt*mWW^2*s^4*t^4 + 1232*ep^4*mtt*mWW^2*s^4*t^4 - 24*mWW^3*s^4*t^4 - 228*ep*mWW^3*s^4*t^4 - 744*ep^2*mWW^3*s^4*t^4 - 1020*ep^3*mWW^3*s^4*t^4 - 504*ep^4*mWW^3*s^4*t^4 + 60*mtt^6*t^5 + 470*ep*mtt^6*t^5 + 1190*ep^2*mtt^6*t^5 + 1180*ep^3*mtt^6*t^5 + 400*ep^4*mtt^6*t^5 + 5*mtt^5*mWW*t^5 + 273*ep*mtt^5*mWW*t^5 + 1892*ep^2*mtt^5*mWW*t^5 + 4308*ep^3*mtt^5*mWW*t^5 + 3152*ep^4*mtt^5*mWW*t^5 - 358*mtt^4*mWW^2*t^5 - 3685*ep*mtt^4*mWW^2*t^5 - 13727*ep^2*mtt^4*mWW^2*t^5 - 22142*ep^3*mtt^4*mWW^2*t^5 - 13128*ep^4*mtt^4*mWW^2*t^5 + 456*mtt^3*mWW^3*t^5 + 4617*ep*mtt^3*mWW^3*t^5 + 16839*ep^2*mtt^3*mWW^3*t^5 + 26478*ep^3*mtt^3*mWW^3*t^5 + 15240*ep^4*mtt^3*mWW^3*t^5 - 142*mtt^2*mWW^4*t^5 - 1477*ep*mtt^2*mWW^4*t^5 - 5543*ep^2*mtt^2*mWW^4*t^5 - 8942*ep^3*mtt^2*mWW^4*t^5 - 5256*ep^4*mtt^2*mWW^4*t^5 - 21*mtt*mWW^5*t^5 - 198*ep*mtt*mWW^5*t^5 - 651*ep^2*mtt*mWW^5*t^5 - 882*ep^3*mtt*mWW^5*t^5 - 408*ep^4*mtt*mWW^5*t^5 - 160*mtt^5*s*t^5 - 1240*ep*mtt^5*s*t^5 - 3080*ep^2*mtt^5*s*t^5 - 2960*ep^3*mtt^5*s*t^5 - 960*ep^4*mtt^5*s*t^5 - 13*mtt^4*mWW*s*t^5 - 812*ep*mtt^4*mWW*s*t^5 - 5805*ep^2*mtt^4*mWW*s*t^5 - 13404*ep^3*mtt^4*mWW*s*t^5 - 9904*ep^4*mtt^4*mWW*s*t^5 + 738*mtt^3*mWW^2*s*t^5 + 7629*ep*mtt^3*mWW^2*s*t^5 + 28640*ep^2*mtt^3*mWW^2*s*t^5 + 46225*ep^3*mtt^3*mWW^2*s*t^5 + 27194*ep^4*mtt^3*mWW^2*s*t^5 - 680*mtt^2*mWW^3*s*t^5 - 6874*ep*mtt^2*mWW^3*s*t^5 - 25015*ep^2*mtt^2*mWW^3*s*t^5 - 38879*ep^3*mtt^2*mWW^3*s*t^5 - 21882*ep^4*mtt^2*mWW^3*s*t^5 + 122*mtt*mWW^4*s*t^5 + 1261*ep*mtt*mWW^4*s*t^5 + 4678*ep^2*mtt*mWW^4*s*t^5 + 7411*ep^3*mtt*mWW^4*s*t^5 + 4262*ep^4*mtt*mWW^4*s*t^5 + 41*mWW^5*s*t^5 + 420*ep*mWW^5*s*t^5 + 1542*ep^2*mWW^5*s*t^5 + 2375*ep^3*mWW^5*s*t^5 + 1290*ep^4*mWW^5*s*t^5 + 140*mtt^4*s^2*t^5 + 1070*ep*mtt^4*s^2*t^5 + 2590*ep^2*mtt^4*s^2*t^5 + 2380*ep^3*mtt^4*s^2*t^5 + 720*ep^4*mtt^4*s^2*t^5 - 10*mtt^3*mWW*s^2*t^5 + 601*ep*mtt^3*mWW*s^2*t^5 + 5151*ep^2*mtt^3*mWW*s^2*t^5 + 12540*ep^3*mtt^3*mWW*s^2*t^5 + 9476*ep^4*mtt^3*mWW*s^2*t^5 - 542*mtt^2*mWW^2*s^2*t^5 - 5524*ep*mtt^2*mWW^2*s^2*t^5 - 20400*ep^2*mtt^2*mWW^2*s^2*t^5 - 32172*ep^3*mtt^2*mWW^2*s^2*t^5 - 18344*ep^4*mtt^2*mWW^2*s^2*t^5 + 298*mtt*mWW^3*s^2*t^5 + 3031*ep*mtt*mWW^3*s^2*t^5 + 11073*ep^2*mtt*mWW^3*s^2*t^5 + 17128*ep^3*mtt*mWW^3*s^2*t^5 + 9508*ep^4*mtt*mWW^3*s^2*t^5 - 46*mWW^4*s^2*t^5 - 442*ep*mWW^4*s^2*t^5 - 1486*ep^2*mWW^4*s^2*t^5 - 2116*ep^3*mWW^4*s^2*t^5 - 1104*ep^4*mWW^4*s^2*t^5 - 40*mtt^3*s^3*t^5 - 300*ep*mtt^3*s^3*t^5 - 700*ep^2*mtt^3*s^3*t^5 - 600*ep^3*mtt^3*s^3*t^5 - 160*ep^4*mtt^3*s^3*t^5 + 16*mtt^2*mWW*s^3*t^5 - 76*ep*mtt^2*mWW*s^3*t^5 - 1264*ep^2*mtt^2*mWW*s^3*t^5 - 3452*ep^3*mtt^2*mWW*s^3*t^5 - 2712*ep^4*mtt^2*mWW*s^3*t^5 + 144*mtt*mWW^2*s^3*t^5 + 1424*ep*mtt*mWW^2*s^3*t^5 + 5068*ep^2*mtt*mWW^2*s^3*t^5 + 7684*ep^3*mtt*mWW^2*s^3*t^5 + 4184*ep^4*mtt*mWW^2*s^3*t^5 - 48*mWW^3*s^3*t^5 - 504*ep*mWW^3*s^3*t^5 - 1896*ep^2*mWW^3*s^3*t^5 - 3024*ep^3*mWW^3*s^3*t^5 - 1728*ep^4*mWW^3*s^3*t^5 - 50*mtt^5*t^6 - 400*ep*mtt^5*t^6 - 1050*ep^2*mtt^5*t^6 - 1100*ep^3*mtt^5*t^6 - 400*ep^4*mtt^5*t^6 - 27*mtt^4*mWW*t^6 - 351*ep*mtt^4*mWW*t^6 - 1596*ep^2*mtt^4*mWW*t^6 - 2988*ep^3*mtt^4*mWW*t^6 - 1968*ep^4*mtt^4*mWW*t^6 + 263*mtt^3*mWW^2*t^6 + 2600*ep*mtt^3*mWW^2*t^6 + 9241*ep^2*mtt^3*mWW^2*t^6 + 14206*ep^3*mtt^3*mWW^2*t^6 + 8040*ep^4*mtt^3*mWW^2*t^6 - 287*mtt^2*mWW^3*t^6 - 2895*ep*mtt^2*mWW^3*t^6 - 10484*ep^2*mtt^2*mWW^3*t^6 - 16284*ep^3*mtt^2*mWW^3*t^6 - 9200*ep^4*mtt^2*mWW^3*t^6 + 95*mtt*mWW^4*t^6 + 986*ep*mtt*mWW^4*t^6 + 3679*ep^2*mtt*mWW^4*t^6 + 5866*ep^3*mtt*mWW^4*t^6 + 3384*ep^4*mtt*mWW^4*t^6 + 6*mWW^5*t^6 + 60*ep*mWW^5*t^6 + 210*ep^2*mWW^5*t^6 + 300*ep^3*mWW^5*t^6 + 144*ep^4*mWW^5*t^6 + 90*mtt^4*s*t^6 + 715*ep*mtt^4*s*t^6 + 1855*ep^2*mtt^4*s*t^6 + 1910*ep^3*mtt^4*s*t^6 + 680*ep^4*mtt^4*s*t^6 + 49*mtt^3*mWW*s*t^6 + 715*ep*mtt^3*mWW*s*t^6 + 3553*ep^2*mtt^3*mWW*s*t^6 + 7041*ep^3*mtt^3*mWW*s*t^6 + 4814*ep^4*mtt^3*mWW*s*t^6 - 373*mtt^2*mWW^2*s*t^6 - 3722*ep*mtt^2*mWW^2*s*t^6 - 13430*ep^2*mtt^2*mWW^2*s*t^6 - 20833*ep^3*mtt^2*mWW^2*s*t^6 - 11778*ep^4*mtt^2*mWW^2*s*t^6 + 251*mtt*mWW^3*s*t^6 + 2581*ep*mtt*mWW^3*s*t^6 + 9563*ep^2*mtt*mWW^3*s*t^6 + 15059*ep^3*mtt*mWW^3*s*t^6 + 8522*ep^4*mtt*mWW^3*s*t^6 - 65*mWW^4*s*t^6 - 673*ep*mWW^4*s*t^6 - 2501*ep^2*mWW^4*s*t^6 - 3945*ep^3*mWW^4*s*t^6 - 2238*ep^4*mWW^4*s*t^6 - 40*mtt^3*s^2*t^6 - 315*ep*mtt^3*s^2*t^6 - 805*ep^2*mtt^3*s^2*t^6 - 810*ep^3*mtt^3*s^2*t^6 - 280*ep^4*mtt^3*s^2*t^6 - 16*mtt^2*mWW*s^2*t^6 - 300*ep*mtt^2*mWW*s^2*t^6 - 1692*ep^2*mtt^2*mWW*s^2*t^6 - 3576*ep^3*mtt^2*mWW*s^2*t^6 - 2528*ep^4*mtt^2*mWW*s^2*t^6 + 152*mtt*mWW^2*s^2*t^6 + 1499*ep*mtt*mWW^2*s^2*t^6 + 5337*ep^2*mtt*mWW^2*s^2*t^6 + 8134*ep^3*mtt*mWW^2*s^2*t^6 + 4480*ep^4*mtt*mWW^2*s^2*t^6 - 40*mWW^3*s^2*t^6 - 444*ep*mWW^3*s^2*t^6 - 1784*ep^2*mWW^3*s^2*t^6 - 3012*ep^3*mWW^3*s^2*t^6 - 1800*ep^4*mWW^3*s^2*t^6 + 22*mtt^4*t^7 + 179*ep*mtt^4*t^7 + 483*ep^2*mtt^4*t^7 + 526*ep^3*mtt^4*t^7 + 200*ep^4*mtt^4*t^7 + 26*mtt^3*mWW*t^7 + 243*ep*mtt^3*mWW*t^7 + 809*ep^2*mtt^3*mWW*t^7 + 1170*ep^3*mtt^3*mWW*t^7 + 632*ep^4*mtt^3*mWW*t^7 - 94*mtt^2*mWW^2*t^7 - 875*ep*mtt^2*mWW^2*t^7 - 2887*ep^2*mtt^2*mWW^2*t^7 - 4102*ep^3*mtt^2*mWW^2*t^7 - 2152*ep^4*mtt^2*mWW^2*t^7 + 70*mtt*mWW^3*t^7 + 705*ep*mtt*mWW^3*t^7 + 2543*ep^2*mtt*mWW^3*t^7 + 3918*ep^3*mtt*mWW^3*t^7 + 2184*ep^4*mtt*mWW^3*t^7 - 24*mWW^4*t^7 - 252*ep*mWW^4*t^7 - 948*ep^2*mWW^4*t^7 - 1512*ep^3*mWW^4*t^7 - 864*ep^4*mWW^4*t^7 - 20*mtt^3*s*t^7 - 162*ep*mtt^3*s*t^7 - 434*ep^2*mtt^3*s*t^7 - 468*ep^3*mtt^3*s*t^7 - 176*ep^4*mtt^3*s*t^7 - 24*mtt^2*mWW*s*t^7 - 248*ep*mtt^2*mWW*s*t^7 - 942*ep^2*mtt^2*mWW*s*t^7 - 1558*ep^3*mtt^2*mWW*s*t^7 - 948*ep^4*mtt^2*mWW*s*t^7 + 72*mtt*mWW^2*s*t^7 + 676*ep*mtt*mWW^2*s*t^7 + 2272*ep^2*mtt*mWW^2*s*t^7 + 3284*ep^3*mtt*mWW^2*s*t^7 + 1736*ep^4*mtt*mWW^2*s*t^7 - 12*mWW^3*s*t^7 - 138*ep*mWW^3*s*t^7 - 576*ep^2*mWW^3*s*t^7 - 1002*ep^3*mWW^3*s*t^7 - 612*ep^4*mWW^3*s*t^7 - 4*mtt^3*t^8 - 33*ep*mtt^3*t^8 - 91*ep^2*mtt^3*t^8 - 102*ep^3*mtt^3*t^8 - 40*ep^4*mtt^3*t^8 - 8*mtt^2*mWW*t^8 - 66*ep*mtt^2*mWW*t^8 - 182*ep^2*mtt^2*mWW*t^8 - 204*ep^3*mtt^2*mWW*t^8 - 80*ep^4*mtt^2*mWW*t^8 + 12*mtt*mWW^2*t^8 + 99*ep*mtt*mWW^2*t^8 + 273*ep^2*mtt*mWW^2*t^8 + 306*ep^3*mtt*mWW^2*t^8 + 120*ep^4*mtt*mWW^2*t^8))/(ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*s^2*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2))), (-12*ep*mtt^9*mWW^2*s^4 + 10*ep^2*mtt^9*mWW^2*s^4 + 114*ep^3*mtt^9*mWW^2*s^4 + 92*ep^4*mtt^9*mWW^2*s^4 + 20*ep*mtt^8*mWW^3*s^4 - 60*ep^2*mtt^8*mWW^3*s^4 - 136*ep^3*mtt^8*mWW^3*s^4 + 312*ep^4*mtt^8*mWW^3*s^4 + 368*ep^5*mtt^8*mWW^3*s^4 + 20*ep*mtt^7*mWW^4*s^4 + 100*ep^2*mtt^7*mWW^4*s^4 - 312*ep^3*mtt^7*mWW^4*s^4 - 1336*ep^4*mtt^7*mWW^4*s^4 - 944*ep^5*mtt^7*mWW^4*s^4 - 44*ep*mtt^6*mWW^5*s^4 - 12*ep^2*mtt^6*mWW^5*s^4 + 392*ep^3*mtt^6*mWW^5*s^4 + 600*ep^4*mtt^6*mWW^5*s^4 + 240*ep^5*mtt^6*mWW^5*s^4 - 4*ep*mtt^5*mWW^6*s^4 - 104*ep^2*mtt^5*mWW^6*s^4 + 268*ep^3*mtt^5*mWW^6*s^4 + 1472*ep^4*mtt^5*mWW^6*s^4 + 1104*ep^5*mtt^5*mWW^6*s^4 + 28*ep*mtt^4*mWW^7*s^4 + 76*ep^2*mtt^4*mWW^7*s^4 - 376*ep^3*mtt^4*mWW^7*s^4 - 1240*ep^4*mtt^4*mWW^7*s^4 - 816*ep^5*mtt^4*mWW^7*s^4 - 4*ep*mtt^3*mWW^8*s^4 - 4*ep^2*mtt^3*mWW^8*s^4 - 56*ep^3*mtt^3*mWW^8*s^4 - 200*ep^4*mtt^3*mWW^8*s^4 - 144*ep^5*mtt^3*mWW^8*s^4 - 4*ep*mtt^2*mWW^9*s^4 - 4*ep^2*mtt^2*mWW^9*s^4 + 120*ep^3*mtt^2*mWW^9*s^4 + 328*ep^4*mtt^2*mWW^9*s^4 + 208*ep^5*mtt^2*mWW^9*s^4 - 2*ep^2*mtt*mWW^10*s^4 - 14*ep^3*mtt*mWW^10*s^4 - 28*ep^4*mtt*mWW^10*s^4 - 16*ep^5*mtt*mWW^10*s^4 + 60*ep*mtt^8*mWW^2*s^5 - 50*ep^2*mtt^8*mWW^2*s^5 - 570*ep^3*mtt^8*mWW^2*s^5 - 460*ep^4*mtt^8*mWW^2*s^5 - 68*ep*mtt^7*mWW^3*s^5 + 278*ep^2*mtt^7*mWW^3*s^5 + 390*ep^3*mtt^7*mWW^3*s^5 - 1796*ep^4*mtt^7*mWW^3*s^5 - 1840*ep^5*mtt^7*mWW^3*s^5 - 116*ep*mtt^6*mWW^4*s^5 - 386*ep^2*mtt^6*mWW^4*s^5 + 1542*ep^3*mtt^6*mWW^4*s^5 + 5588*ep^4*mtt^6*mWW^4*s^5 + 3776*ep^5*mtt^6*mWW^4*s^5 + 140*ep*mtt^5*mWW^5*s^5 - 42*ep^2*mtt^5*mWW^5*s^5 - 1098*ep^3*mtt^5*mWW^5*s^5 - 900*ep^4*mtt^5*mWW^5*s^5 + 16*ep^5*mtt^5*mWW^5*s^5 + 52*ep*mtt^4*mWW^6*s^5 + 410*ep^2*mtt^4*mWW^6*s^5 - 1182*ep^3*mtt^4*mWW^6*s^5 - 5636*ep^4*mtt^4*mWW^6*s^5 - 4096*ep^5*mtt^4*mWW^6*s^5 - 76*ep*mtt^3*mWW^7*s^5 - 238*ep^2*mtt^3*mWW^7*s^5 + 834*ep^3*mtt^3*mWW^7*s^5 + 3028*ep^4*mtt^3*mWW^7*s^5 + 2032*ep^5*mtt^3*mWW^7*s^5 + 4*ep*mtt^2*mWW^8*s^5 + 26*ep^2*mtt^2*mWW^8*s^5 + 210*ep^3*mtt^2*mWW^8*s^5 + 508*ep^4*mtt^2*mWW^8*s^5 + 320*ep^5*mtt^2*mWW^8*s^5 + 4*ep*mtt*mWW^9*s^5 + 2*ep^2*mtt*mWW^9*s^5 - 126*ep^3*mtt*mWW^9*s^5 - 332*ep^4*mtt*mWW^9*s^5 - 208*ep^5*mtt*mWW^9*s^5 - 120*ep*mtt^7*mWW^2*s^6 + 100*ep^2*mtt^7*mWW^2*s^6 + 1140*ep^3*mtt^7*mWW^2*s^6 + 920*ep^4*mtt^7*mWW^2*s^6 + 72*ep*mtt^6*mWW^3*s^6 - 512*ep^2*mtt^6*mWW^3*s^6 - 200*ep^3*mtt^6*mWW^3*s^6 + 4064*ep^4*mtt^6*mWW^3*s^6 + 3680*ep^5*mtt^6*mWW^3*s^6 + 240*ep*mtt^5*mWW^4*s^6 + 548*ep^2*mtt^5*mWW^4*s^6 - 2868*ep^3*mtt^5*mWW^4*s^6 - 8840*ep^4*mtt^5*mWW^4*s^6 - 5664*ep^5*mtt^5*mWW^4*s^6 - 144*ep*mtt^4*mWW^5*s^6 + 256*ep^2*mtt^4*mWW^5*s^6 + 848*ep^3*mtt^4*mWW^5*s^6 - 1408*ep^4*mtt^4*mWW^5*s^6 - 1856*ep^5*mtt^4*mWW^5*s^6 - 120*ep*mtt^3*mWW^6*s^6 - 628*ep^2*mtt^3*mWW^6*s^6 + 1868*ep^3*mtt^3*mWW^6*s^6 + 8200*ep^4*mtt^3*mWW^6*s^6 + 5824*ep^5*mtt^3*mWW^6*s^6 + 72*ep*mtt^2*mWW^7*s^6 + 256*ep^2*mtt^2*mWW^7*s^6 - 648*ep^3*mtt^2*mWW^7*s^6 - 2656*ep^4*mtt^2*mWW^7*s^6 - 1824*ep^5*mtt^2*mWW^7*s^6 - 20*ep^2*mtt*mWW^8*s^6 - 140*ep^3*mtt*mWW^8*s^6 - 280*ep^4*mtt*mWW^8*s^6 - 160*ep^5*mtt*mWW^8*s^6 + 120*ep*mtt^6*mWW^2*s^7 - 100*ep^2*mtt^6*mWW^2*s^7 - 1140*ep^3*mtt^6*mWW^2*s^7 - 920*ep^4*mtt^6*mWW^2*s^7 - 8*ep*mtt^5*mWW^3*s^7 + 468*ep^2*mtt^5*mWW^3*s^7 - 380*ep^3*mtt^5*mWW^3*s^7 - 4536*ep^4*mtt^5*mWW^3*s^7 - 3680*ep^5*mtt^5*mWW^3*s^7 - 224*ep*mtt^4*mWW^4*s^7 - 328*ep^2*mtt^4*mWW^4*s^7 + 2472*ep^3*mtt^4*mWW^4*s^7 + 6352*ep^4*mtt^4*mWW^4*s^7 + 3776*ep^5*mtt^4*mWW^4*s^7 + 32*ep*mtt^3*mWW^5*s^7 - 376*ep^2*mtt^3*mWW^5*s^7 + 184*ep^3*mtt^3*mWW^5*s^7 + 3664*ep^4*mtt^3*mWW^5*s^7 + 3072*ep^5*mtt^3*mWW^5*s^7 + 104*ep*mtt^2*mWW^6*s^7 + 428*ep^2*mtt^2*mWW^6*s^7 - 1332*ep^3*mtt^2*mWW^6*s^7 - 5432*ep^4*mtt^2*mWW^6*s^7 - 3776*ep^5*mtt^2*mWW^6*s^7 - 24*ep*mtt*mWW^7*s^7 - 92*ep^2*mtt*mWW^7*s^7 + 196*ep^3*mtt*mWW^7*s^7 + 872*ep^4*mtt*mWW^7*s^7 + 608*ep^5*mtt*mWW^7*s^7 - 60*ep*mtt^5*mWW^2*s^8 + 50*ep^2*mtt^5*mWW^2*s^8 + 570*ep^3*mtt^5*mWW^2*s^8 + 460*ep^4*mtt^5*mWW^2*s^8 - 28*ep*mtt^4*mWW^3*s^8 - 212*ep^2*mtt^4*mWW^3*s^8 + 480*ep^3*mtt^4*mWW^3*s^8 + 2504*ep^4*mtt^4*mWW^3*s^8 + 1840*ep^5*mtt^4*mWW^3*s^8 + 92*ep*mtt^3*mWW^4*s^8 + 56*ep^2*mtt^3*mWW^4*s^8 - 948*ep^3*mtt^3*mWW^4*s^8 - 1856*ep^4*mtt^3*mWW^4*s^8 - 944*ep^5*mtt^3*mWW^4*s^8 + 28*ep*mtt^2*mWW^5*s^8 + 212*ep^2*mtt^2*mWW^5*s^8 - 480*ep^3*mtt^2*mWW^5*s^8 - 2504*ep^4*mtt^2*mWW^5*s^8 - 1840*ep^5*mtt^2*mWW^5*s^8 - 32*ep*mtt*mWW^6*s^8 - 106*ep^2*mtt*mWW^6*s^8 + 378*ep^3*mtt*mWW^6*s^8 + 1396*ep^4*mtt*mWW^6*s^8 + 944*ep^5*mtt*mWW^6*s^8 + 12*ep*mtt^4*mWW^2*s^9 - 10*ep^2*mtt^4*mWW^2*s^9 - 114*ep^3*mtt^4*mWW^2*s^9 - 92*ep^4*mtt^4*mWW^2*s^9 + 12*ep*mtt^3*mWW^3*s^9 + 38*ep^2*mtt^3*mWW^3*s^9 - 154*ep^3*mtt^3*mWW^3*s^9 - 548*ep^4*mtt^3*mWW^3*s^9 - 368*ep^5*mtt^3*mWW^3*s^9 - 12*ep*mtt^2*mWW^4*s^9 + 10*ep^2*mtt^2*mWW^4*s^9 + 114*ep^3*mtt^2*mWW^4*s^9 + 92*ep^4*mtt^2*mWW^4*s^9 - 12*ep*mtt*mWW^5*s^9 - 38*ep^2*mtt*mWW^5*s^9 + 154*ep^3*mtt*mWW^5*s^9 + 548*ep^4*mtt*mWW^5*s^9 + 368*ep^5*mtt*mWW^5*s^9 - 24*ep*mtt^11*mWW*s^2*t - 96*ep^2*mtt^11*mWW*s^2*t + 414*ep^3*mtt^11*mWW*s^2*t + 2262*ep^4*mtt^11*mWW*s^2*t + 2424*ep^5*mtt^11*mWW*s^2*t + 84*ep*mtt^10*mWW^2*s^2*t + 294*ep^2*mtt^10*mWW^2*s^2*t - 1848*ep^3*mtt^10*mWW^2*s^2*t - 9150*ep^4*mtt^10*mWW^2*s^2*t - 9720*ep^5*mtt^10*mWW^2*s^2*t - 72*ep*mtt^9*mWW^3*s^2*t - 120*ep^2*mtt^9*mWW^3*s^2*t + 2838*ep^3*mtt^9*mWW^3*s^2*t + 11718*ep^4*mtt^9*mWW^3*s^2*t + 12216*ep^5*mtt^9*mWW^3*s^2*t - 60*ep*mtt^8*mWW^4*s^2*t - 450*ep^2*mtt^8*mWW^4*s^2*t - 960*ep^3*mtt^8*mWW^4*s^2*t - 510*ep^4*mtt^8*mWW^4*s^2*t - 120*ep^5*mtt^8*mWW^4*s^2*t + 120*ep*mtt^7*mWW^5*s^2*t + 480*ep^2*mtt^7*mWW^5*s^2*t - 2070*ep^3*mtt^7*mWW^5*s^2*t - 11310*ep^4*mtt^7*mWW^5*s^2*t - 12120*ep^5*mtt^7*mWW^5*s^2*t - 36*ep*mtt^6*mWW^6*s^2*t + 66*ep^2*mtt^6*mWW^6*s^2*t + 2616*ep^3*mtt^6*mWW^6*s^2*t + 9558*ep^4*mtt^6*mWW^6*s^2*t + 9816*ep^5*mtt^6*mWW^6*s^2*t - 24*ep*mtt^5*mWW^7*s^2*t - 264*ep^2*mtt^5*mWW^7*s^2*t - 1182*ep^3*mtt^5*mWW^7*s^2*t - 2670*ep^4*mtt^5*mWW^7*s^2*t - 2520*ep^5*mtt^5*mWW^7*s^2*t + 12*ep*mtt^4*mWW^8*s^2*t + 90*ep^2*mtt^4*mWW^8*s^2*t + 192*ep^3*mtt^4*mWW^8*s^2*t + 102*ep^4*mtt^4*mWW^8*s^2*t + 24*ep^5*mtt^4*mWW^8*s^2*t + 128*ep*mtt^10*mWW*s^3*t + 494*ep^2*mtt^10*mWW*s^3*t - 2156*ep^3*mtt^10*mWW*s^3*t - 11092*ep^4*mtt^10*mWW*s^3*t - 11306*ep^5*mtt^10*mWW*s^3*t - 8*mtt^9*mWW^2*s^3*t - 539*ep*mtt^9*mWW^2*s^3*t - 1585*ep^2*mtt^9*mWW^2*s^3*t + 10844*ep^3*mtt^9*mWW^2*s^3*t + 49358*ep^4*mtt^9*mWW^2*s^3*t + 49634*ep^5*mtt^9*mWW^2*s^3*t + 40*mtt^8*mWW^3*s^3*t + 759*ep*mtt^8*mWW^3*s^3*t + 918*ep^2*mtt^8*mWW^3*s^3*t - 19228*ep^3*mtt^8*mWW^3*s^3*t - 73147*ep^4*mtt^8*mWW^3*s^3*t - 71756*ep^5*mtt^8*mWW^3*s^3*t - 80*mtt^7*mWW^4*s^3*t - 295*ep*mtt^7*mWW^4*s^3*t + 1880*ep^2*mtt^7*mWW^4*s^3*t + 11738*ep^3*mtt^7*mWW^4*s^3*t + 23625*ep^4*mtt^7*mWW^4*s^3*t + 19220*ep^5*mtt^7*mWW^4*s^3*t + 80*mtt^6*mWW^5*s^3*t - 125*ep*mtt^6*mWW^5*s^3*t - 2384*ep^2*mtt^6*mWW^5*s^3*t + 3754*ep^3*mtt^6*mWW^5*s^3*t + 38033*ep^4*mtt^6*mWW^5*s^3*t + 43776*ep^5*mtt^6*mWW^5*s^3*t - 40*mtt^5*mWW^6*s^3*t - 33*ep*mtt^5*mWW^6*s^3*t + 184*ep^2*mtt^5*mWW^6*s^3*t - 6660*ep^3*mtt^5*mWW^6*s^3*t - 31863*ep^4*mtt^5*mWW^6*s^3*t - 36264*ep^5*mtt^5*mWW^6*s^3*t + 8*mtt^4*mWW^7*s^3*t + 149*ep*mtt^4*mWW^7*s^3*t + 638*ep^2*mtt^4*mWW^7*s^3*t + 1160*ep^3*mtt^4*mWW^7*s^3*t + 2447*ep^4*mtt^4*mWW^7*s^3*t + 4556*ep^5*mtt^4*mWW^7*s^3*t - 29*ep*mtt^3*mWW^8*s^3*t - 60*ep^2*mtt^3*mWW^8*s^3*t + 642*ep^3*mtt^3*mWW^8*s^3*t + 2507*ep^4*mtt^3*mWW^8*s^3*t + 1996*ep^5*mtt^3*mWW^8*s^3*t - 15*ep*mtt^2*mWW^9*s^3*t - 82*ep^2*mtt^2*mWW^9*s^3*t - 74*ep^3*mtt^2*mWW^9*s^3*t + 175*ep^4*mtt^2*mWW^9*s^3*t + 170*ep^5*mtt^2*mWW^9*s^3*t - 3*ep^2*mtt*mWW^10*s^3*t - 20*ep^3*mtt*mWW^10*s^3*t - 43*ep^4*mtt*mWW^10*s^3*t - 26*ep^5*mtt*mWW^10*s^3*t - 282*ep*mtt^9*mWW*s^4*t - 1105*ep^2*mtt^9*mWW*s^4*t + 4462*ep^3*mtt^9*mWW*s^4*t + 21619*ep^4*mtt^9*mWW*s^4*t + 20222*ep^5*mtt^9*mWW*s^4*t + 40*mtt^8*mWW^2*s^4*t + 1526*ep*mtt^8*mWW^2*s^4*t + 3673*ep^2*mtt^8*mWW^2*s^4*t - 27219*ep^3*mtt^8*mWW^2*s^4*t - 111680*ep^4*mtt^8*mWW^2*s^4*t - 104240*ep^5*mtt^8*mWW^2*s^4*t - 196*mtt^7*mWW^3*s^4*t - 2712*ep*mtt^7*mWW^3*s^4*t - 2382*ep^2*mtt^7*mWW^3*s^4*t + 52160*ep^3*mtt^7*mWW^3*s^4*t + 181032*ep^4*mtt^7*mWW^3*s^4*t + 167472*ep^5*mtt^7*mWW^3*s^4*t + 372*mtt^6*mWW^4*s^4*t + 1882*ep*mtt^6*mWW^4*s^4*t - 3862*ep^2*mtt^6*mWW^4*s^4*t - 36210*ep^3*mtt^6*mWW^4*s^4*t - 78332*ep^4*mtt^6*mWW^4*s^4*t - 64960*ep^5*mtt^6*mWW^4*s^4*t - 328*mtt^5*mWW^5*s^4*t - 444*ep*mtt^5*mWW^5*s^4*t + 5412*ep^2*mtt^5*mWW^5*s^4*t + 2044*ep^3*mtt^5*mWW^5*s^4*t - 52650*ep^4*mtt^5*mWW^5*s^4*t - 65972*ep^5*mtt^5*mWW^5*s^4*t + 112*mtt^4*mWW^6*s^4*t + 178*ep*mtt^4*mWW^6*s^4*t - 1192*ep^2*mtt^4*mWW^6*s^4*t + 4192*ep^3*mtt^4*mWW^6*s^4*t + 39364*ep^4*mtt^4*mWW^6*s^4*t + 52304*ep^5*mtt^4*mWW^6*s^4*t + 12*mtt^3*mWW^7*s^4*t - 160*ep*mtt^3*mWW^7*s^4*t - 738*ep^2*mtt^3*mWW^7*s^4*t + 1528*ep^3*mtt^3*mWW^7*s^4*t + 5600*ep^4*mtt^3*mWW^7*s^4*t - 736*ep^5*mtt^3*mWW^7*s^4*t - 12*mtt^2*mWW^8*s^4*t - 2*ep*mtt^2*mWW^8*s^4*t + 134*ep^2*mtt^2*mWW^8*s^4*t - 886*ep^3*mtt^2*mWW^8*s^4*t - 4420*ep^4*mtt^2*mWW^8*s^4*t - 3680*ep^5*mtt^2*mWW^8*s^4*t + 14*ep*mtt*mWW^9*s^4*t + 61*ep^2*mtt*mWW^9*s^4*t - 66*ep^3*mtt*mWW^9*s^4*t - 529*ep^4*mtt*mWW^9*s^4*t - 410*ep^5*mtt*mWW^9*s^4*t - ep^2*mWW^10*s^4*t - 5*ep^3*mWW^10*s^4*t - 4*ep^4*mWW^10*s^4*t + 330*ep*mtt^8*mWW*s^5*t + 1475*ep^2*mtt^8*mWW*s^5*t - 4460*ep^3*mtt^8*mWW*s^5*t - 20885*ep^4*mtt^8*mWW*s^5*t - 16360*ep^5*mtt^8*mWW*s^5*t - 80*mtt^7*mWW^2*s^5*t - 2451*ep*mtt^7*mWW^2*s^5*t - 4916*ep^2*mtt^7*mWW^2*s^5*t + 37654*ep^3*mtt^7*mWW^2*s^5*t + 137405*ep^4*mtt^7*mWW^2*s^5*t + 115872*ep^5*mtt^7*mWW^2*s^5*t + 384*mtt^6*mWW^3*s^5*t + 4635*ep*mtt^6*mWW^3*s^5*t + 3058*ep^2*mtt^6*mWW^3*s^5*t - 72058*ep^3*mtt^6*mWW^3*s^5*t - 227921*ep^4*mtt^6*mWW^3*s^5*t - 199032*ep^5*mtt^6*mWW^3*s^5*t - 664*mtt^5*mWW^4*s^5*t - 3237*ep*mtt^5*mWW^4*s^5*t + 4918*ep^2*mtt^5*mWW^4*s^5*t + 46852*ep^3*mtt^5*mWW^4*s^5*t + 97439*ep^4*mtt^5*mWW^4*s^5*t + 82408*ep^5*mtt^5*mWW^4*s^5*t + 472*mtt^4*mWW^5*s^5*t + 745*ep*mtt^4*mWW^5*s^5*t - 6388*ep^2*mtt^4*mWW^5*s^5*t - 6982*ep^3*mtt^4*mWW^5*s^5*t + 41259*ep^4*mtt^4*mWW^5*s^5*t + 52848*ep^5*mtt^4*mWW^5*s^5*t - 72*mtt^3*mWW^6*s^5*t - 9*ep*mtt^3*mWW^6*s^5*t + 1272*ep^2*mtt^3*mWW^6*s^5*t - 26*ep^3*mtt^3*mWW^6*s^5*t - 22613*ep^4*mtt^3*mWW^6*s^5*t - 35760*ep^5*mtt^3*mWW^6*s^5*t - 56*mtt^2*mWW^7*s^5*t - 47*ep*mtt^2*mWW^7*s^5*t + 822*ep^2*mtt^2*mWW^7*s^5*t - 878*ep^3*mtt^2*mWW^7*s^5*t - 6975*ep^4*mtt^2*mWW^7*s^5*t - 2200*ep^5*mtt^2*mWW^7*s^5*t + 16*mtt*mWW^8*s^5*t + 33*ep*mtt*mWW^8*s^5*t - 234*ep^2*mtt*mWW^8*s^5*t - 48*ep^3*mtt*mWW^8*s^5*t + 2329*ep^4*mtt*mWW^8*s^5*t + 2216*ep^5*mtt*mWW^8*s^5*t + ep*mWW^9*s^5*t - 7*ep^2*mWW^9*s^5*t - 54*ep^3*mWW^9*s^5*t - 38*ep^4*mWW^9*s^5*t + 8*ep^5*mWW^9*s^5*t - 220*ep*mtt^7*mWW*s^6*t - 1370*ep^2*mtt^7*mWW*s^6*t + 1850*ep^3*mtt^7*mWW*s^6*t + 10020*ep^4*mtt^7*mWW*s^6*t + 4500*ep^5*mtt^7*mWW*s^6*t + 80*mtt^6*mWW^2*s^6*t + 2384*ep*mtt^6*mWW^2*s^6*t + 4344*ep^2*mtt^6*mWW^2*s^6*t - 30626*ep^3*mtt^6*mWW^2*s^6*t - 99730*ep^4*mtt^6*mWW^2*s^6*t - 73568*ep^5*mtt^6*mWW^2*s^6*t - 376*mtt^5*mWW^3*s^6*t - 4150*ep*mtt^5*mWW^3*s^6*t - 2296*ep^2*mtt^5*mWW^3*s^6*t + 52558*ep^3*mtt^5*mWW^3*s^6*t + 152308*ep^4*mtt^5*mWW^3*s^6*t + 125948*ep^5*mtt^5*mWW^3*s^6*t + 560*mtt^4*mWW^4*s^6*t + 2278*ep*mtt^4*mWW^4*s^6*t - 3824*ep^2*mtt^4*mWW^4*s^6*t - 26124*ep^3*mtt^4*mWW^4*s^6*t - 48774*ep^4*mtt^4*mWW^4*s^6*t - 45736*ep^5*mtt^4*mWW^4*s^6*t - 276*mtt^3*mWW^5*s^6*t - 168*ep*mtt^3*mWW^5*s^6*t + 3788*ep^2*mtt^3*mWW^5*s^6*t + 2278*ep^3*mtt^3*mWW^5*s^6*t - 22246*ep^4*mtt^3*mWW^5*s^6*t - 23100*ep^5*mtt^3*mWW^5*s^6*t - 28*mtt^2*mWW^6*s^6*t - 236*ep*mtt^2*mWW^6*s^6*t - 216*ep^2*mtt^2*mWW^6*s^6*t + 892*ep^3*mtt^2*mWW^6*s^6*t + 7340*ep^4*mtt^2*mWW^6*s^6*t + 11384*ep^5*mtt^2*mWW^6*s^6*t + 44*mtt*mWW^7*s^6*t + 122*ep*mtt*mWW^7*s^6*t - 490*ep^2*mtt*mWW^7*s^6*t - 894*ep^3*mtt*mWW^7*s^6*t + 1582*ep^4*mtt*mWW^7*s^6*t + 1068*ep^5*mtt*mWW^7*s^6*t - 4*mWW^8*s^6*t - 10*ep*mWW^8*s^6*t + 64*ep^2*mWW^8*s^6*t + 66*ep^3*mWW^8*s^6*t - 500*ep^4*mWW^8*s^6*t - 496*ep^5*mWW^8*s^6*t + 84*ep*mtt^6*mWW*s^7*t + 916*ep^2*mtt^6*mWW*s^7*t + 236*ep^3*mtt^6*mWW*s^7*t - 2062*ep^4*mtt^6*mWW*s^7*t + 1126*ep^5*mtt^6*mWW*s^7*t - 40*mtt^5*mWW^2*s^7*t - 1385*ep*mtt^5*mWW^2*s^7*t - 2665*ep^2*mtt^5*mWW^2*s^7*t + 14292*ep^3*mtt^5*mWW^2*s^7*t + 43340*ep^4*mtt^5*mWW^2*s^7*t + 27482*ep^5*mtt^5*mWW^2*s^7*t + 184*mtt^4*mWW^3*s^7*t + 1887*ep*mtt^4*mWW^3*s^7*t + 1110*ep^2*mtt^4*mWW^3*s^7*t - 18104*ep^3*mtt^4*mWW^3*s^7*t - 48591*ep^4*mtt^4*mWW^3*s^7*t - 38568*ep^5*mtt^4*mWW^3*s^7*t - 216*mtt^3*mWW^4*s^7*t - 489*ep*mtt^3*mWW^4*s^7*t + 1760*ep^2*mtt^3*mWW^4*s^7*t + 3088*ep^3*mtt^3*mWW^4*s^7*t + 1861*ep^4*mtt^3*mWW^4*s^7*t + 7664*ep^5*mtt^3*mWW^4*s^7*t + 48*mtt^2*mWW^5*s^7*t - 219*ep*mtt^2*mWW^5*s^7*t - 1052*ep^2*mtt^2*mWW^5*s^7*t + 1666*ep^3*mtt^2*mWW^5*s^7*t + 8553*ep^4*mtt^2*mWW^5*s^7*t + 5010*ep^5*mtt^2*mWW^5*s^7*t + 32*mtt*mWW^6*s^7*t + 162*ep*mtt*mWW^6*s^7*t - 77*ep^2*mtt*mWW^6*s^7*t - 1234*ep^3*mtt*mWW^6*s^7*t - 2493*ep^4*mtt*mWW^6*s^7*t - 1946*ep^5*mtt*mWW^6*s^7*t - 8*mWW^7*s^7*t - 40*ep*mWW^7*s^7*t + 56*ep^2*mWW^7*s^7*t + 440*ep^3*mWW^7*s^7*t + 352*ep^4*mWW^7*s^7*t - 18*ep*mtt^5*mWW*s^8*t - 389*ep^2*mtt^5*mWW*s^8*t - 454*ep^3*mtt^5*mWW*s^8*t + 227*ep^4*mtt^5*mWW*s^8*t - 554*ep^5*mtt^5*mWW*s^8*t + 8*mtt^4*mWW^2*s^8*t + 438*ep*mtt^4*mWW^2*s^8*t + 1049*ep^2*mtt^4*mWW^2*s^8*t - 3355*ep^3*mtt^4*mWW^2*s^8*t - 10808*ep^4*mtt^4*mWW^2*s^8*t - 6312*ep^5*mtt^4*mWW^2*s^8*t - 36*mtt^3*mWW^3*s^8*t - 354*ep*mtt^3*mWW^3*s^8*t - 322*ep^2*mtt^3*mWW^3*s^8*t + 1468*ep^3*mtt^3*mWW^3*s^8*t + 3638*ep^4*mtt^3*mWW^3*s^8*t + 3084*ep^5*mtt^3*mWW^3*s^8*t + 28*mtt^2*mWW^4*s^8*t - 128*ep*mtt^2*mWW^4*s^8*t - 540*ep^2*mtt^2*mWW^4*s^8*t + 2130*ep^3*mtt^2*mWW^4*s^8*t + 6324*ep^4*mtt^2*mWW^4*s^8*t + 2568*ep^5*mtt^2*mWW^4*s^8*t + 4*mtt*mWW^5*s^8*t + 92*ep*mtt*mWW^5*s^8*t + 153*ep^2*mtt*mWW^5*s^8*t - 664*ep^3*mtt*mWW^5*s^8*t - 1613*ep^4*mtt*mWW^5*s^8*t - 434*ep^5*mtt*mWW^5*s^8*t - 4*mWW^6*s^8*t - 30*ep*mWW^6*s^8*t - 23*ep^2*mWW^6*s^8*t + 299*ep^3*mWW^6*s^8*t + 792*ep^4*mWW^6*s^8*t + 496*ep^5*mWW^6*s^8*t + 2*ep*mtt^4*mWW*s^9*t + 75*ep^2*mtt^4*mWW*s^9*t + 108*ep^3*mtt^4*mWW*s^9*t - 89*ep^4*mtt^4*mWW*s^9*t - 52*ep^5*mtt^4*mWW*s^9*t - 57*ep*mtt^3*mWW^2*s^9*t - 194*ep^2*mtt^3*mWW^2*s^9*t + 258*ep^3*mtt^3*mWW^2*s^9*t + 1265*ep^4*mtt^3*mWW^2*s^9*t + 852*ep^5*mtt^3*mWW^2*s^9*t + 7*ep*mtt^2*mWW^3*s^9*t + 34*ep^2*mtt^2*mWW^3*s^9*t + 366*ep^3*mtt^2*mWW^3*s^9*t + 963*ep^4*mtt^2*mWW^3*s^9*t + 636*ep^5*mtt^2*mWW^3*s^9*t + 49*ep*mtt*mWW^4*s^9*t + 118*ep^2*mtt*mWW^4*s^9*t - 514*ep^3*mtt*mWW^4*s^9*t - 1633*ep^4*mtt*mWW^4*s^9*t - 1044*ep^5*mtt*mWW^4*s^9*t - ep*mWW^5*s^9*t - 9*ep^2*mWW^5*s^9*t - 26*ep^3*mWW^5*s^9*t - 26*ep^4*mWW^5*s^9*t - 8*ep^5*mWW^5*s^9*t - 24*ep*mtt^12*s*t^2 - 96*ep^2*mtt^12*s*t^2 + 414*ep^3*mtt^12*s*t^2 + 2262*ep^4*mtt^12*s*t^2 + 2424*ep^5*mtt^12*s*t^2 + 90*ep*mtt^11*mWW*s*t^2 + 372*ep^2*mtt^11*mWW*s*t^2 - 1488*ep^3*mtt^11*mWW*s*t^2 - 8454*ep^4*mtt^11*mWW*s*t^2 - 9240*ep^5*mtt^11*mWW*s*t^2 - 102*ep*mtt^10*mWW^2*s*t^2 - 492*ep^2*mtt^10*mWW^2*s*t^2 + 1176*ep^3*mtt^10*mWW^2*s*t^2 + 8562*ep^4*mtt^10*mWW^2*s*t^2 + 10056*ep^5*mtt^10*mWW^2*s*t^2 - 6*ep*mtt^9*mWW^3*s*t^2 + 180*ep^2*mtt^9*mWW^3*s*t^2 + 1728*ep^3*mtt^9*mWW^3*s*t^2 + 4458*ep^4*mtt^9*mWW^3*s*t^2 + 3240*ep^5*mtt^9*mWW^3*s*t^2 + 90*ep*mtt^8*mWW^4*s*t^2 + 180*ep^2*mtt^8*mWW^4*s*t^2 - 3180*ep^3*mtt^8*mWW^4*s*t^2 - 13170*ep^4*mtt^8*mWW^4*s*t^2 - 13320*ep^5*mtt^8*mWW^4*s*t^2 - 66*ep*mtt^7*mWW^5*s*t^2 - 324*ep^2*mtt^7*mWW^5*s*t^2 + 816*ep^3*mtt^7*mWW^5*s*t^2 + 6078*ep^4*mtt^7*mWW^5*s*t^2 + 7416*ep^5*mtt^7*mWW^5*s*t^2 + 30*ep*mtt^6*mWW^6*s*t^2 + 348*ep^2*mtt^6*mWW^6*s*t^2 + 1368*ep^3*mtt^6*mWW^6*s*t^2 + 1974*ep^4*mtt^6*mWW^6*s*t^2 + 600*ep^5*mtt^6*mWW^6*s*t^2 - 18*ep*mtt^5*mWW^7*s*t^2 - 228*ep^2*mtt^5*mWW^7*s*t^2 - 1056*ep^3*mtt^5*mWW^7*s*t^2 - 2082*ep^4*mtt^5*mWW^7*s*t^2 - 1416*ep^5*mtt^5*mWW^7*s*t^2 + 6*ep*mtt^4*mWW^8*s*t^2 + 60*ep^2*mtt^4*mWW^8*s*t^2 + 222*ep^3*mtt^4*mWW^8*s*t^2 + 372*ep^4*mtt^4*mWW^8*s*t^2 + 240*ep^5*mtt^4*mWW^8*s*t^2 + 182*ep*mtt^11*s^2*t^2 + 697*ep^2*mtt^11*s^2*t^2 - 2944*ep^3*mtt^11*s^2*t^2 - 15135*ep^4*mtt^11*s^2*t^2 - 15420*ep^5*mtt^11*s^2*t^2 - 8*mtt^10*mWW*s^2*t^2 - 575*ep*mtt^10*mWW*s^2*t^2 - 2177*ep^2*mtt^10*mWW*s^2*t^2 + 8432*ep^3*mtt^10*mWW*s^2*t^2 + 45188*ep^4*mtt^10*mWW*s^2*t^2 + 47212*ep^5*mtt^10*mWW*s^2*t^2 + 32*mtt^9*mWW^2*s^2*t^2 + 349*ep*mtt^9*mWW^2*s^2*t^2 + 1679*ep^2*mtt^9*mWW^2*s^2*t^2 + 2648*ep^3*mtt^9*mWW^2*s^2*t^2 - 2350*ep^4*mtt^9*mWW^2*s^2*t^2 - 7572*ep^5*mtt^9*mWW^2*s^2*t^2 - 40*mtt^8*mWW^3*s^2*t^2 + 531*ep*mtt^8*mWW^3*s^2*t^2 + 413*ep^2*mtt^8*mWW^3*s^2*t^2 - 31472*ep^3*mtt^8*mWW^3*s^2*t^2 - 117596*ep^4*mtt^8*mWW^3*s^2*t^2 - 111680*ep^5*mtt^8*mWW^3*s^2*t^2 - 607*ep*mtt^7*mWW^4*s^2*t^2 - 191*ep^2*mtt^7*mWW^4*s^2*t^2 + 31742*ep^3*mtt^7*mWW^4*s^2*t^2 + 118882*ep^4*mtt^7*mWW^4*s^2*t^2 + 118168*ep^5*mtt^7*mWW^4*s^2*t^2 + 40*mtt^6*mWW^5*s^2*t^2 + 53*ep*mtt^6*mWW^5*s^2*t^2 + 63*ep^2*mtt^6*mWW^5*s^2*t^2 + 4036*ep^3*mtt^6*mWW^5*s^2*t^2 + 12800*ep^4*mtt^6*mWW^5*s^2*t^2 + 6408*ep^5*mtt^6*mWW^5*s^2*t^2 - 32*mtt^5*mWW^6*s^2*t^2 - 65*ep*mtt^5*mWW^6*s^2*t^2 - 2003*ep^2*mtt^5*mWW^6*s^2*t^2 - 21698*ep^3*mtt^5*mWW^6*s^2*t^2 - 65040*ep^4*mtt^5*mWW^6*s^2*t^2 - 57288*ep^5*mtt^5*mWW^6*s^2*t^2 + 8*mtt^4*mWW^7*s^2*t^2 + 201*ep*mtt^4*mWW^7*s^2*t^2 + 1951*ep^2*mtt^4*mWW^7*s^2*t^2 + 9816*ep^3*mtt^4*mWW^7*s^2*t^2 + 22388*ep^4*mtt^4*mWW^7*s^2*t^2 + 19136*ep^5*mtt^4*mWW^7*s^2*t^2 - 51*ep*mtt^3*mWW^8*s^2*t^2 - 278*ep^2*mtt^3*mWW^8*s^2*t^2 - 54*ep^3*mtt^3*mWW^8*s^2*t^2 + 1469*ep^4*mtt^3*mWW^8*s^2*t^2 + 1284*ep^5*mtt^3*mWW^8*s^2*t^2 - 18*ep*mtt^2*mWW^9*s^2*t^2 - 154*ep^2*mtt^2*mWW^9*s^2*t^2 - 508*ep^3*mtt^2*mWW^9*s^2*t^2 - 604*ep^4*mtt^2*mWW^9*s^2*t^2 - 244*ep^5*mtt^2*mWW^9*s^2*t^2 + 2*ep^3*mtt*mWW^10*s^2*t^2 - 2*ep^4*mtt*mWW^10*s^2*t^2 - 4*ep^5*mtt*mWW^10*s^2*t^2 - 602*ep*mtt^10*s^3*t^2 - 2231*ep^2*mtt^10*s^3*t^2 + 8976*ep^3*mtt^10*s^3*t^2 + 43489*ep^4*mtt^10*s^3*t^2 + 41668*ep^5*mtt^10*s^3*t^2 + 48*mtt^9*mWW*s^3*t^2 + 1779*ep*mtt^9*mWW*s^3*t^2 + 6183*ep^2*mtt^9*mWW*s^3*t^2 - 23217*ep^3*mtt^9*mWW*s^3*t^2 - 118921*ep^4*mtt^9*mWW*s^3*t^2 - 119848*ep^5*mtt^9*mWW*s^3*t^2 - 140*mtt^8*mWW^2*s^3*t^2 - 198*ep*mtt^8*mWW^2*s^3*t^2 - 2334*ep^2*mtt^8*mWW^2*s^3*t^2 - 29278*ep^3*mtt^8*mWW^2*s^3*t^2 - 82750*ep^4*mtt^8*mWW^2*s^3*t^2 - 61166*ep^5*mtt^8*mWW^2*s^3*t^2 - 28*mtt^7*mWW^3*s^3*t^2 - 4314*ep*mtt^7*mWW^3*s^3*t^2 - 5197*ep^2*mtt^7*mWW^3*s^3*t^2 + 143622*ep^3*mtt^7*mWW^3*s^3*t^2 + 526773*ep^4*mtt^7*mWW^3*s^3*t^2 + 486160*ep^5*mtt^7*mWW^3*s^3*t^2 + 528*mtt^6*mWW^4*s^3*t^2 + 5500*ep*mtt^6*mWW^4*s^3*t^2 + 1203*ep^2*mtt^6*mWW^4*s^3*t^2 - 142848*ep^3*mtt^6*mWW^4*s^3*t^2 - 483461*ep^4*mtt^6*mWW^4*s^3*t^2 - 454272*ep^5*mtt^6*mWW^4*s^3*t^2 - 712*mtt^5*mWW^5*s^3*t^2 - 2778*ep*mtt^5*mWW^5*s^3*t^2 + 3841*ep^2*mtt^5*mWW^5*s^3*t^2 + 18596*ep^3*mtt^5*mWW^5*s^3*t^2 - 4843*ep^4*mtt^5*mWW^5*s^3*t^2 - 12264*ep^5*mtt^5*mWW^5*s^3*t^2 + 340*mtt^4*mWW^6*s^3*t^2 + 914*ep*mtt^4*mWW^6*s^3*t^2 + 633*ep^2*mtt^4*mWW^6*s^3*t^2 + 39740*ep^3*mtt^4*mWW^6*s^3*t^2 + 167747*ep^4*mtt^4*mWW^6*s^3*t^2 + 168212*ep^5*mtt^4*mWW^6*s^3*t^2 - 12*mtt^3*mWW^7*s^3*t^2 - 346*ep*mtt^3*mWW^7*s^3*t^2 - 2811*ep^2*mtt^3*mWW^7*s^3*t^2 - 14850*ep^3*mtt^3*mWW^7*s^3*t^2 - 39213*ep^4*mtt^3*mWW^7*s^3*t^2 - 40544*ep^5*mtt^3*mWW^7*s^3*t^2 - 24*mtt^2*mWW^8*s^3*t^2 + 18*ep*mtt^2*mWW^8*s^3*t^2 + 476*ep^2*mtt^2*mWW^8*s^3*t^2 - 1516*ep^3*mtt^2*mWW^8*s^3*t^2 - 9580*ep^4*mtt^2*mWW^8*s^3*t^2 - 8164*ep^5*mtt^2*mWW^8*s^3*t^2 + 27*ep*mtt*mWW^9*s^3*t^2 + 240*ep^2*mtt*mWW^9*s^3*t^2 + 793*ep^3*mtt*mWW^9*s^3*t^2 + 780*ep^4*mtt*mWW^9*s^3*t^2 + 224*ep^5*mtt*mWW^9*s^3*t^2 - 3*ep^2*mWW^10*s^3*t^2 - 18*ep^3*mWW^10*s^3*t^2 - 21*ep^4*mWW^10*s^3*t^2 - 6*ep^5*mWW^10*s^3*t^2 + 1134*ep*mtt^9*s^4*t^2 + 4125*ep^2*mtt^9*s^4*t^2 - 15216*ep^3*mtt^9*s^4*t^2 - 69771*ep^4*mtt^9*s^4*t^2 - 61932*ep^5*mtt^9*s^4*t^2 - 120*mtt^8*mWW*s^4*t^2 - 3371*ep*mtt^8*mWW*s^4*t^2 - 10611*ep^2*mtt^8*mWW*s^4*t^2 + 40863*ep^3*mtt^8*mWW*s^4*t^2 + 200941*ep^4*mtt^8*mWW*s^4*t^2 + 198822*ep^5*mtt^8*mWW*s^4*t^2 + 260*mtt^7*mWW^2*s^4*t^2 - 820*ep*mtt^7*mWW^2*s^4*t^2 + 1782*ep^2*mtt^7*mWW^2*s^4*t^2 + 69558*ep^3*mtt^7*mWW^2*s^4*t^2 + 190786*ep^4*mtt^7*mWW^2*s^4*t^2 + 124564*ep^5*mtt^7*mWW^2*s^4*t^2 + 504*mtt^6*mWW^3*s^4*t^2 + 12132*ep*mtt^6*mWW^3*s^4*t^2 + 12524*ep^2*mtt^6*mWW^3*s^4*t^2 - 292000*ep^3*mtt^6*mWW^3*s^4*t^2 - 1002690*ep^4*mtt^6*mWW^3*s^4*t^2 - 875508*ep^5*mtt^6*mWW^3*s^4*t^2 - 1972*mtt^5*mWW^4*s^4*t^2 - 15898*ep*mtt^5*mWW^4*s^4*t^2 - 3308*ep^2*mtt^5*mWW^4*s^4*t^2 + 288926*ep^3*mtt^5*mWW^4*s^4*t^2 + 902234*ep^4*mtt^5*mWW^4*s^4*t^2 + 805540*ep^5*mtt^5*mWW^4*s^4*t^2 + 2040*mtt^4*mWW^5*s^4*t^2 + 8818*ep*mtt^4*mWW^5*s^4*t^2 - 10232*ep^2*mtt^4*mWW^5*s^4*t^2 - 83568*ep^3*mtt^4*mWW^5*s^4*t^2 - 96068*ep^4*mtt^4*mWW^5*s^4*t^2 - 49496*ep^5*mtt^4*mWW^5*s^4*t^2 - 708*mtt^3*mWW^6*s^4*t^2 - 1952*ep*mtt^3*mWW^6*s^4*t^2 + 5446*ep^2*mtt^3*mWW^6*s^4*t^2 - 18514*ep^3*mtt^3*mWW^6*s^4*t^2 - 166982*ep^4*mtt^3*mWW^6*s^4*t^2 - 189748*ep^5*mtt^3*mWW^6*s^4*t^2 - 56*mtt^2*mWW^7*s^4*t^2 - 172*ep*mtt^2*mWW^7*s^4*t^2 + 952*ep^2*mtt^2*mWW^7*s^4*t^2 + 10036*ep^3*mtt^2*mWW^7*s^4*t^2 + 33130*ep^4*mtt^2*mWW^7*s^4*t^2 + 39540*ep^5*mtt^2*mWW^7*s^4*t^2 + 52*mtt*mWW^8*s^4*t^2 + 128*ep*mtt*mWW^8*s^4*t^2 - 629*ep^2*mtt*mWW^8*s^4*t^2 + 246*ep^3*mtt*mWW^8*s^4*t^2 + 8837*ep^4*mtt*mWW^8*s^4*t^2 + 8360*ep^5*mtt*mWW^8*s^4*t^2 + ep*mWW^9*s^4*t^2 - 49*ep^2*mWW^9*s^4*t^2 - 331*ep^3*mWW^9*s^4*t^2 - 417*ep^4*mWW^9*s^4*t^2 - 142*ep^5*mWW^9*s^4*t^2 - 1330*ep*mtt^8*s^5*t^2 - 4835*ep^2*mtt^8*s^5*t^2 + 15500*ep^3*mtt^8*s^5*t^2 + 67905*ep^4*mtt^8*s^5*t^2 + 54660*ep^5*mtt^8*s^5*t^2 + 160*mtt^7*mWW*s^5*t^2 + 4085*ep*mtt^7*mWW*s^5*t^2 + 11250*ep^2*mtt^7*mWW*s^5*t^2 - 48120*ep^3*mtt^7*mWW*s^5*t^2 - 223535*ep^4*mtt^7*mWW*s^5*t^2 - 218460*ep^5*mtt^7*mWW*s^5*t^2 - 280*mtt^6*mWW^2*s^5*t^2 + 1855*ep*mtt^6*mWW^2*s^5*t^2 + 2*ep^2*mtt^6*mWW^2*s^5*t^2 - 78848*ep^3*mtt^6*mWW^2*s^5*t^2 - 186073*ep^4*mtt^6*mWW^2*s^5*t^2 - 83312*ep^5*mtt^6*mWW^2*s^5*t^2 - 980*mtt^5*mWW^3*s^5*t^2 - 16231*ep*mtt^5*mWW^3*s^5*t^2 - 14860*ep^2*mtt^5*mWW^3*s^5*t^2 + 306124*ep^3*mtt^5*mWW^3*s^5*t^2 + 974487*ep^4*mtt^5*mWW^3*s^5*t^2 + 794316*ep^5*mtt^5*mWW^3*s^5*t^2 + 2776*mtt^4*mWW^4*s^5*t^2 + 19715*ep*mtt^4*mWW^4*s^5*t^2 + 3596*ep^2*mtt^4*mWW^4*s^5*t^2 - 285470*ep^3*mtt^4*mWW^4*s^5*t^2 - 834225*ep^4*mtt^4*mWW^4*s^5*t^2 - 712800*ep^5*mtt^4*mWW^4*s^5*t^2 - 2252*mtt^3*mWW^5*s^5*t^2 - 9821*ep*mtt^3*mWW^5*s^5*t^2 + 10714*ep^2*mtt^3*mWW^5*s^5*t^2 + 98532*ep^3*mtt^3*mWW^5*s^5*t^2 + 142999*ep^4*mtt^3*mWW^5*s^5*t^2 + 89468*ep^5*mtt^3*mWW^5*s^5*t^2 + 516*mtt^2*mWW^6*s^5*t^2 + 1321*ep*mtt^2*mWW^6*s^5*t^2 - 6334*ep^2*mtt^2*mWW^6*s^5*t^2 - 2112*ep^3*mtt^2*mWW^6*s^5*t^2 + 80721*ep^4*mtt^2*mWW^6*s^5*t^2 + 99712*ep^5*mtt^2*mWW^6*s^5*t^2 + 80*mtt*mWW^7*s^5*t^2 + 479*ep*mtt*mWW^7*s^5*t^2 + 220*ep^2*mtt*mWW^7*s^5*t^2 - 6124*ep^3*mtt*mWW^7*s^5*t^2 - 20327*ep^4*mtt*mWW^7*s^5*t^2 - 21324*ep^5*mtt*mWW^7*s^5*t^2 - 20*mWW^8*s^5*t^2 - 73*ep*mWW^8*s^5*t^2 + 247*ep^2*mWW^8*s^5*t^2 + 518*ep^3*mWW^8*s^5*t^2 - 1952*ep^4*mWW^8*s^5*t^2 - 2260*ep^5*mWW^8*s^5*t^2 + 994*ep*mtt^7*s^6*t^2 + 3691*ep^2*mtt^7*s^6*t^2 - 9504*ep^3*mtt^7*s^6*t^2 - 40637*ep^4*mtt^7*s^6*t^2 - 28724*ep^5*mtt^7*s^6*t^2 - 120*mtt^6*mWW*s^6*t^2 - 3125*ep*mtt^6*mWW*s^6*t^2 - 7187*ep^2*mtt^6*mWW*s^6*t^2 + 36398*ep^3*mtt^6*mWW*s^6*t^2 + 154994*ep^4*mtt^6*mWW*s^6*t^2 + 147600*ep^5*mtt^6*mWW*s^6*t^2 + 200*mtt^5*mWW^2*s^6*t^2 - 1779*ep*mtt^5*mWW^2*s^6*t^2 - 2317*ep^2*mtt^5*mWW^2*s^6*t^2 + 47540*ep^3*mtt^5*mWW^2*s^6*t^2 + 96790*ep^4*mtt^5*mWW^2*s^6*t^2 + 16884*ep^5*mtt^5*mWW^2*s^6*t^2 + 796*mtt^4*mWW^3*s^6*t^2 + 11273*ep*mtt^4*mWW^3*s^6*t^2 + 10987*ep^2*mtt^4*mWW^3*s^6*t^2 - 166870*ep^3*mtt^4*mWW^3*s^6*t^2 - 497858*ep^4*mtt^4*mWW^3*s^6*t^2 - 375484*ep^5*mtt^4*mWW^3*s^6*t^2 - 1816*mtt^3*mWW^4*s^6*t^2 - 11623*ep*mtt^3*mWW^4*s^6*t^2 - 2236*ep^2*mtt^3*mWW^4*s^6*t^2 + 138088*ep^3*mtt^3*mWW^4*s^6*t^2 + 384617*ep^4*mtt^3*mWW^4*s^6*t^2 + 318204*ep^5*mtt^3*mWW^4*s^6*t^2 + 1104*mtt^2*mWW^5*s^6*t^2 + 4754*ep*mtt^2*mWW^5*s^6*t^2 - 4930*ep^2*mtt^2*mWW^5*s^6*t^2 - 48090*ep^3*mtt^2*mWW^5*s^6*t^2 - 78902*ep^4*mtt^2*mWW^5*s^6*t^2 - 54872*ep^5*mtt^2*mWW^5*s^6*t^2 - 144*mtt*mWW^6*s^6*t^2 - 324*ep*mtt*mWW^6*s^6*t^2 + 2422*ep^2*mtt*mWW^6*s^6*t^2 + 2356*ep^3*mtt*mWW^6*s^6*t^2 - 20338*ep^4*mtt*mWW^6*s^6*t^2 - 24700*ep^5*mtt*mWW^6*s^6*t^2 - 20*mWW^7*s^6*t^2 - 170*ep*mWW^7*s^6*t^2 - 190*ep^2*mWW^7*s^6*t^2 + 2002*ep^3*mWW^7*s^6*t^2 + 6134*ep^4*mWW^7*s^6*t^2 + 4932*ep^5*mWW^7*s^6*t^2 - 462*ep*mtt^6*s^7*t^2 - 1797*ep^2*mtt^6*s^7*t^2 + 3264*ep^3*mtt^6*s^7*t^2 + 14355*ep^4*mtt^6*s^7*t^2 + 8460*ep^5*mtt^6*s^7*t^2 + 48*mtt^5*mWW*s^7*t^2 + 1445*ep*mtt^5*mWW*s^7*t^2 + 2727*ep^2*mtt^5*mWW*s^7*t^2 - 16257*ep^3*mtt^5*mWW*s^7*t^2 - 61603*ep^4*mtt^5*mWW*s^7*t^2 - 55272*ep^5*mtt^5*mWW*s^7*t^2 - 92*mtt^4*mWW^2*s^7*t^2 + 904*ep*mtt^4*mWW^2*s^7*t^2 + 2646*ep^2*mtt^4*mWW^2*s^7*t^2 - 14478*ep^3*mtt^4*mWW^2*s^7*t^2 - 30928*ep^4*mtt^4*mWW^2*s^7*t^2 - 1486*ep^5*mtt^4*mWW^2*s^7*t^2 - 288*mtt^3*mWW^3*s^7*t^2 - 4008*ep*mtt^3*mWW^3*s^7*t^2 - 5495*ep^2*mtt^3*mWW^3*s^7*t^2 + 41716*ep^3*mtt^3*mWW^3*s^7*t^2 + 123663*ep^4*mtt^3*mWW^3*s^7*t^2 + 86856*ep^5*mtt^3*mWW^3*s^7*t^2 + 552*mtt^2*mWW^4*s^7*t^2 + 3166*ep*mtt^2*mWW^4*s^7*t^2 + 970*ep^2*mtt^2*mWW^4*s^7*t^2 - 29092*ep^3*mtt^2*mWW^4*s^7*t^2 - 80618*ep^4*mtt^2*mWW^4*s^7*t^2 - 66688*ep^5*mtt^2*mWW^4*s^7*t^2 - 240*mtt*mWW^5*s^7*t^2 - 1109*ep*mtt*mWW^5*s^7*t^2 + 764*ep^2*mtt*mWW^5*s^7*t^2 + 11245*ep^3*mtt*mWW^5*s^7*t^2 + 22436*ep^4*mtt*mWW^5*s^7*t^2 + 16832*ep^5*mtt*mWW^5*s^7*t^2 + 20*mWW^6*s^7*t^2 + 64*ep*mWW^6*s^7*t^2 - 343*ep^2*mWW^6*s^7*t^2 - 622*ep^3*mWW^6*s^7*t^2 + 2135*ep^4*mWW^6*s^7*t^2 + 2850*ep^5*mWW^6*s^7*t^2 + 122*ep*mtt^5*s^8*t^2 + 511*ep^2*mtt^5*s^8*t^2 - 496*ep^3*mtt^5*s^8*t^2 - 2649*ep^4*mtt^5*s^8*t^2 - 1188*ep^5*mtt^5*s^8*t^2 - 8*mtt^4*mWW*s^8*t^2 - 369*ep*mtt^4*mWW*s^8*t^2 - 673*ep^2*mtt^4*mWW*s^8*t^2 + 3667*ep^3*mtt^4*mWW*s^8*t^2 + 12501*ep^4*mtt^4*mWW*s^8*t^2 + 9998*ep^5*mtt^4*mWW*s^8*t^2 + 20*mtt^3*mWW^2*s^8*t^2 - 230*ep*mtt^3*mWW^2*s^8*t^2 - 1072*ep^2*mtt^3*mWW^2*s^8*t^2 + 1662*ep^3*mtt^3*mWW^2*s^8*t^2 + 6302*ep^4*mtt^3*mWW^2*s^8*t^2 + 2300*ep^5*mtt^3*mWW^2*s^8*t^2 + 36*mtt^2*mWW^3*s^8*t^2 + 676*ep*mtt^2*mWW^3*s^8*t^2 + 1700*ep^2*mtt^2*mWW^3*s^8*t^2 - 2570*ep^3*mtt^2*mWW^3*s^8*t^2 - 11380*ep^4*mtt^2*mWW^3*s^8*t^2 - 8104*ep^5*mtt^2*mWW^3*s^8*t^2 - 68*mtt*mWW^4*s^8*t^2 - 348*ep*mtt*mWW^4*s^8*t^2 - 261*ep^2*mtt*mWW^4*s^8*t^2 + 1688*ep^3*mtt*mWW^4*s^8*t^2 + 5575*ep^4*mtt*mWW^4*s^8*t^2 + 5112*ep^5*mtt*mWW^4*s^8*t^2 + 20*mWW^5*s^8*t^2 + 149*ep*mWW^5*s^8*t^2 + 107*ep^2*mWW^5*s^8*t^2 - 1455*ep^3*mWW^5*s^8*t^2 - 4109*ep^4*mWW^5*s^8*t^2 - 3126*ep^5*mWW^5*s^8*t^2 - 14*ep*mtt^4*s^9*t^2 - 65*ep^2*mtt^4*s^9*t^2 + 6*ep^3*mtt^4*s^9*t^2 + 181*ep^4*mtt^4*s^9*t^2 + 52*ep^5*mtt^4*s^9*t^2 + 41*ep*mtt^3*mWW*s^9*t^2 + 116*ep^2*mtt^3*mWW*s^9*t^2 - 278*ep^3*mtt^3*mWW*s^9*t^2 - 1111*ep^4*mtt^3*mWW*s^9*t^2 - 812*ep^5*mtt^3*mWW*s^9*t^2 + 21*ep*mtt^2*mWW^2*s^9*t^2 + 106*ep^2*mtt^2*mWW^2*s^9*t^2 + 20*ep^3*mtt^2*mWW^2*s^9*t^2 - 339*ep^4*mtt^2*mWW^2*s^9*t^2 - 268*ep^5*mtt^2*mWW^2*s^9*t^2 - 53*ep*mtt*mWW^3*s^9*t^2 - 252*ep^2*mtt*mWW^3*s^9*t^2 - 278*ep^3*mtt*mWW^3*s^9*t^2 + 143*ep^4*mtt*mWW^3*s^9*t^2 + 204*ep^5*mtt*mWW^3*s^9*t^2 + 5*ep*mWW^4*s^9*t^2 + 47*ep^2*mWW^4*s^9*t^2 + 146*ep^3*mWW^4*s^9*t^2 + 166*ep^4*mWW^4*s^9*t^2 + 56*ep^5*mWW^4*s^9*t^2 + 6*ep*mtt^12*t^3 + 78*ep^2*mtt^12*t^3 + 360*ep^3*mtt^12*t^3 + 696*ep^4*mtt^12*t^3 + 480*ep^5*mtt^12*t^3 - 30*ep*mtt^11*mWW*t^3 - 372*ep^2*mtt^11*mWW*t^3 - 1662*ep^3*mtt^11*mWW*t^3 - 3156*ep^4*mtt^11*mWW*t^3 - 2160*ep^5*mtt^11*mWW*t^3 + 54*ep*mtt^10*mWW^2*t^3 + 630*ep^2*mtt^10*mWW^2*t^3 + 2688*ep^3*mtt^10*mWW^2*t^3 + 4968*ep^4*mtt^10*mWW^2*t^3 + 3360*ep^5*mtt^10*mWW^2*t^3 - 30*ep*mtt^9*mWW^3*t^3 - 300*ep^2*mtt^9*mWW^3*t^3 - 1110*ep^3*mtt^9*mWW^3*t^3 - 1860*ep^4*mtt^9*mWW^3*t^3 - 1200*ep^5*mtt^9*mWW^3*t^3 - 30*ep*mtt^8*mWW^4*t^3 - 390*ep^2*mtt^8*mWW^4*t^3 - 1800*ep^3*mtt^8*mWW^4*t^3 - 3480*ep^4*mtt^8*mWW^4*t^3 - 2400*ep^5*mtt^8*mWW^4*t^3 + 54*ep*mtt^7*mWW^5*t^3 + 612*ep^2*mtt^7*mWW^5*t^3 + 2550*ep^3*mtt^7*mWW^5*t^3 + 4644*ep^4*mtt^7*mWW^5*t^3 + 3120*ep^5*mtt^7*mWW^5*t^3 - 30*ep*mtt^6*mWW^6*t^3 - 318*ep^2*mtt^6*mWW^6*t^3 - 1248*ep^3*mtt^6*mWW^6*t^3 - 2184*ep^4*mtt^6*mWW^6*t^3 - 1440*ep^5*mtt^6*mWW^6*t^3 + 6*ep*mtt^5*mWW^7*t^3 + 60*ep^2*mtt^5*mWW^7*t^3 + 222*ep^3*mtt^5*mWW^7*t^3 + 372*ep^4*mtt^5*mWW^7*t^3 + 240*ep^5*mtt^5*mWW^7*t^3 + 158*ep*mtt^11*s*t^3 + 163*ep^2*mtt^11*s*t^3 - 6286*ep^3*mtt^11*s*t^3 - 23055*ep^4*mtt^11*s*t^3 - 21660*ep^5*mtt^11*s*t^3 - 8*mtt^10*mWW*s*t^3 - 640*ep*mtt^10*mWW*s*t^3 - 472*ep^2*mtt^10*mWW*s*t^3 + 26326*ep^3*mtt^10*mWW*s*t^3 + 96336*ep^4*mtt^10*mWW*s*t^3 + 91542*ep^5*mtt^10*mWW*s*t^3 + 40*mtt^9*mWW^2*s*t^3 + 933*ep*mtt^9*mWW^2*s*t^3 + 553*ep^2*mtt^9*mWW^2*s*t^3 - 34884*ep^3*mtt^9*mWW^2*s*t^3 - 128620*ep^4*mtt^9*mWW^2*s*t^3 - 125126*ep^5*mtt^9*mWW^2*s*t^3 - 80*mtt^8*mWW^3*s*t^3 - 589*ep*mtt^8*mWW^3*s*t^3 - 1234*ep^2*mtt^8*mWW^3*s*t^3 + 2314*ep^3*mtt^8*mWW^3*s*t^3 + 16439*ep^4*mtt^8*mWW^3*s*t^3 + 22364*ep^5*mtt^8*mWW^3*s*t^3 + 80*mtt^7*mWW^4*s*t^3 + 233*ep*mtt^7*mWW^4*s*t^3 + 2544*ep^2*mtt^7*mWW^4*s*t^3 + 30894*ep^3*mtt^7*mWW^4*s*t^3 + 97413*ep^4*mtt^7*mWW^4*s*t^3 + 87300*ep^5*mtt^7*mWW^4*s*t^3 - 40*mtt^6*mWW^5*s*t^3 - 157*ep*mtt^6*mWW^5*s*t^3 - 1576*ep^2*mtt^6*mWW^5*s*t^3 - 18712*ep^3*mtt^6*mWW^5*s*t^3 - 62721*ep^4*mtt^6*mWW^5*s*t^3 - 61512*ep^5*mtt^6*mWW^5*s*t^3 + 8*mtt^5*mWW^6*s*t^3 - 9*ep*mtt^5*mWW^6*s*t^3 - 1070*ep^2*mtt^5*mWW^6*s*t^3 - 5656*ep^3*mtt^5*mWW^6*s*t^3 - 8509*ep^4*mtt^5*mWW^6*s*t^3 - 1728*ep^5*mtt^5*mWW^6*s*t^3 + 113*ep*mtt^4*mWW^7*s*t^3 + 1470*ep^2*mtt^4*mWW^7*s*t^3 + 7314*ep^3*mtt^4*mWW^7*s*t^3 + 14717*ep^4*mtt^4*mWW^7*s*t^3 + 10020*ep^5*mtt^4*mWW^7*s*t^3 - 35*ep*mtt^3*mWW^8*s*t^3 - 303*ep^2*mtt^3*mWW^8*s*t^3 - 1004*ep^3*mtt^3*mWW^8*s*t^3 - 1562*ep^4*mtt^3*mWW^8*s*t^3 - 1000*ep^5*mtt^3*mWW^8*s*t^3 - 7*ep*mtt^2*mWW^9*s*t^3 - 76*ep^2*mtt^2*mWW^9*s*t^3 - 314*ep^3*mtt^2*mWW^9*s*t^3 - 451*ep^4*mtt^2*mWW^9*s*t^3 - 206*ep^5*mtt^2*mWW^9*s*t^3 + ep^2*mtt*mWW^10*s*t^3 + 8*ep^3*mtt*mWW^10*s*t^3 + 13*ep^4*mtt*mWW^10*s*t^3 + 6*ep^5*mtt*mWW^10*s*t^3 - 1208*ep*mtt^10*s^2*t^3 - 2864*ep^2*mtt^10*s^2*t^3 + 31324*ep^3*mtt^10*s^2*t^3 + 121716*ep^4*mtt^10*s^2*t^3 + 111632*ep^5*mtt^10*s^2*t^3 + 112*mtt^9*mWW*s^2*t^3 + 4828*ep*mtt^9*mWW*s^2*t^3 + 10219*ep^2*mtt^9*mWW*s^2*t^3 - 122548*ep^3*mtt^9*mWW*s^2*t^3 - 480299*ep^4*mtt^9*mWW*s^2*t^3 - 451098*ep^5*mtt^9*mWW*s^2*t^3 - 504*mtt^8*mWW^2*s^2*t^3 - 6782*ep*mtt^8*mWW^2*s^2*t^3 - 12233*ep^2*mtt^8*mWW^2*s^2*t^3 + 130701*ep^3*mtt^8*mWW^2*s^2*t^3 + 520002*ep^4*mtt^8*mWW^2*s^2*t^3 + 505836*ep^5*mtt^8*mWW^2*s^2*t^3 + 812*mtt^7*mWW^3*s^2*t^3 + 3362*ep*mtt^7*mWW^3*s^2*t^3 + 5966*ep^2*mtt^7*mWW^3*s^2*t^3 + 55862*ep^3*mtt^7*mWW^3*s^2*t^3 + 189622*ep^4*mtt^7*mWW^3*s^2*t^3 + 156256*ep^5*mtt^7*mWW^3*s^2*t^3 - 460*mtt^6*mWW^4*s^2*t^3 + 568*ep*mtt^6*mWW^4*s^2*t^3 - 2758*ep^2*mtt^6*mWW^4*s^2*t^3 - 175520*ep^3*mtt^6*mWW^4*s^2*t^3 - 638544*ep^4*mtt^6*mWW^4*s^2*t^3 - 601288*ep^5*mtt^6*mWW^4*s^2*t^3 - 120*mtt^5*mWW^5*s^2*t^3 - 1292*ep*mtt^5*mWW^5*s^2*t^3 - 304*ep^2*mtt^5*mWW^5*s^2*t^3 + 58920*ep^3*mtt^5*mWW^5*s^2*t^3 + 221880*ep^4*mtt^5*mWW^5*s^2*t^3 + 229708*ep^5*mtt^5*mWW^5*s^2*t^3 + 208*mtt^4*mWW^6*s^2*t^3 + 986*ep*mtt^4*mWW^6*s^2*t^3 + 6592*ep^2*mtt^4*mWW^6*s^2*t^3 + 52456*ep^3*mtt^4*mWW^6*s^2*t^3 + 145924*ep^4*mtt^4*mWW^6*s^2*t^3 + 115104*ep^5*mtt^4*mWW^6*s^2*t^3 - 36*mtt^3*mWW^7*s^2*t^3 - 590*ep*mtt^3*mWW^7*s^2*t^3 - 5994*ep^2*mtt^3*mWW^7*s^2*t^3 - 34638*ep^3*mtt^3*mWW^7*s^2*t^3 - 81358*ep^4*mtt^3*mWW^7*s^2*t^3 - 65072*ep^5*mtt^3*mWW^7*s^2*t^3 - 12*mtt^2*mWW^8*s^2*t^3 + 100*ep*mtt^2*mWW^8*s^2*t^3 + 1074*ep^2*mtt^2*mWW^8*s^2*t^3 + 2196*ep^3*mtt^2*mWW^8*s^2*t^3 - 684*ep^4*mtt^2*mWW^8*s^2*t^3 - 1864*ep^5*mtt^2*mWW^8*s^2*t^3 + 28*ep*mtt*mWW^9*s^2*t^3 + 305*ep^2*mtt*mWW^9*s^2*t^3 + 1268*ep^3*mtt*mWW^9*s^2*t^3 + 1771*ep^4*mtt*mWW^9*s^2*t^3 + 798*ep^5*mtt*mWW^9*s^2*t^3 - 3*ep^2*mWW^10*s^2*t^3 - 21*ep^3*mWW^10*s^2*t^3 - 30*ep^4*mWW^10*s^2*t^3 - 12*ep^5*mWW^10*s^2*t^3 + 3598*ep*mtt^9*s^3*t^3 + 9673*ep^2*mtt^9*s^3*t^3 - 75684*ep^3*mtt^9*s^3*t^3 - 290003*ep^4*mtt^9*s^3*t^3 - 251084*ep^5*mtt^9*s^3*t^3 - 456*mtt^8*mWW*s^3*t^3 - 14244*ep*mtt^8*mWW*s^3*t^3 - 33412*ep^2*mtt^8*mWW*s^3*t^3 + 287571*ep^3*mtt^8*mWW*s^3*t^3 + 1131975*ep^4*mtt^8*mWW*s^3*t^3 + 1032494*ep^5*mtt^8*mWW*s^3*t^3 + 1816*mtt^7*mWW^2*s^3*t^3 + 18785*ep*mtt^7*mWW^2*s^3*t^3 + 36841*ep^2*mtt^7*mWW^2*s^3*t^3 - 251200*ep^3*mtt^7*mWW^2*s^3*t^3 - 1041436*ep^4*mtt^7*mWW^2*s^3*t^3 - 1016736*ep^5*mtt^7*mWW^2*s^3*t^3 - 2144*mtt^6*mWW^3*s^3*t^3 - 4499*ep*mtt^6*mWW^3*s^3*t^3 - 7209*ep^2*mtt^6*mWW^3*s^3*t^3 - 246298*ep^3*mtt^6*mWW^3*s^3*t^3 - 861614*ep^4*mtt^6*mWW^3*s^3*t^3 - 728176*ep^5*mtt^6*mWW^3*s^3*t^3 - 168*mtt^5*mWW^4*s^3*t^3 - 12111*ep*mtt^5*mWW^4*s^3*t^3 - 9977*ep^2*mtt^5*mWW^4*s^3*t^3 + 495722*ep^3*mtt^5*mWW^4*s^3*t^3 + 1790092*ep^4*mtt^5*mWW^4*s^3*t^3 + 1648224*ep^5*mtt^5*mWW^4*s^3*t^3 + 1992*mtt^4*mWW^5*s^3*t^3 + 12945*ep*mtt^4*mWW^5*s^3*t^3 + 4489*ep^2*mtt^4*mWW^5*s^3*t^3 - 199218*ep^3*mtt^4*mWW^5*s^3*t^3 - 621648*ep^4*mtt^4*mWW^5*s^3*t^3 - 578180*ep^5*mtt^4*mWW^5*s^3*t^3 - 1192*mtt^3*mWW^6*s^3*t^3 - 5121*ep*mtt^3*mWW^6*s^3*t^3 - 3173*ep^2*mtt^3*mWW^6*s^3*t^3 - 47272*ep^3*mtt^3*mWW^6*s^3*t^3 - 231976*ep^4*mtt^3*mWW^6*s^3*t^3 - 223152*ep^5*mtt^3*mWW^6*s^3*t^3 + 96*mtt^2*mWW^7*s^3*t^3 + 555*ep*mtt^2*mWW^7*s^3*t^3 + 4161*ep^2*mtt^2*mWW^7*s^3*t^3 + 39754*ep^3*mtt^2*mWW^7*s^3*t^3 + 120350*ep^4*mtt^2*mWW^7*s^3*t^3 + 109984*ep^5*mtt^2*mWW^7*s^3*t^3 + 56*mtt*mWW^8*s^3*t^3 + 97*ep*mtt*mWW^8*s^3*t^3 - 1268*ep^2*mtt*mWW^8*s^3*t^3 - 2654*ep^3*mtt*mWW^8*s^3*t^3 + 5323*ep^4*mtt*mWW^8*s^3*t^3 + 7100*ep^5*mtt*mWW^8*s^3*t^3 - 5*ep*mWW^9*s^3*t^3 - 125*ep^2*mWW^9*s^3*t^3 - 721*ep^3*mWW^9*s^3*t^3 - 1063*ep^4*mWW^9*s^3*t^3 - 474*ep^5*mWW^9*s^3*t^3 - 5824*ep*mtt^8*s^4*t^3 - 16610*ep^2*mtt^8*s^4*t^3 + 103196*ep^3*mtt^8*s^4*t^3 + 382086*ep^4*mtt^8*s^4*t^3 + 305112*ep^5*mtt^8*s^4*t^3 + 880*mtt^7*mWW*s^4*t^3 + 22846*ep*mtt^7*mWW*s^4*t^3 + 53500*ep^2*mtt^7*mWW*s^4*t^3 - 395160*ep^3*mtt^7*mWW*s^4*t^3 - 1529874*ep^4*mtt^7*mWW*s^4*t^3 - 1351412*ep^5*mtt^7*mWW*s^4*t^3 - 3168*mtt^6*mWW^2*s^4*t^3 - 28088*ep*mtt^6*mWW^2*s^4*t^3 - 54600*ep^2*mtt^6*mWW^2*s^4*t^3 + 295460*ep^3*mtt^6*mWW^2*s^4*t^3 + 1282180*ep^4*mtt^6*mWW^2*s^4*t^3 + 1277284*ep^5*mtt^6*mWW^2*s^4*t^3 + 2612*mtt^5*mWW^3*s^4*t^3 + 450*ep*mtt^5*mWW^3*s^4*t^3 + 2946*ep^2*mtt^5*mWW^3*s^4*t^3 + 396930*ep^3*mtt^5*mWW^3*s^4*t^3 + 1299698*ep^4*mtt^5*mWW^3*s^4*t^3 + 1024780*ep^5*mtt^5*mWW^3*s^4*t^3 + 2220*mtt^4*mWW^4*s^4*t^3 + 28698*ep*mtt^4*mWW^4*s^4*t^3 + 24644*ep^2*mtt^4*mWW^4*s^4*t^3 - 682878*ep^3*mtt^4*mWW^4*s^4*t^3 - 2349356*ep^4*mtt^4*mWW^4*s^4*t^3 - 2073804*ep^5*mtt^4*mWW^4*s^4*t^3 - 4152*mtt^3*mWW^5*s^4*t^3 - 25574*ep*mtt^3*mWW^5*s^4*t^3 - 6108*ep^2*mtt^3*mWW^5*s^4*t^3 + 320236*ep^3*mtt^3*mWW^5*s^4*t^3 + 901634*ep^4*mtt^3*mWW^5*s^4*t^3 + 770244*ep^5*mtt^3*mWW^5*s^4*t^3 + 1720*mtt^2*mWW^6*s^4*t^3 + 7588*ep*mtt^2*mWW^6*s^4*t^3 - 5422*ep^2*mtt^2*mWW^6*s^4*t^3 - 21578*ep^3*mtt^2*mWW^6*s^4*t^3 + 95896*ep^4*mtt^2*mWW^6*s^4*t^3 + 130556*ep^5*mtt^2*mWW^6*s^4*t^3 - 76*mtt*mWW^7*s^4*t^3 + 54*ep*mtt*mWW^7*s^4*t^3 + 1162*ep^2*mtt*mWW^7*s^4*t^3 - 18138*ep^3*mtt*mWW^7*s^4*t^3 - 80714*ep^4*mtt*mWW^7*s^4*t^3 - 79676*ep^5*mtt*mWW^7*s^4*t^3 - 36*mWW^8*s^4*t^3 - 150*ep*mWW^8*s^4*t^3 + 488*ep^2*mWW^8*s^4*t^3 + 1932*ep^3*mWW^8*s^4*t^3 - 1550*ep^4*mWW^8*s^4*t^3 - 3084*ep^5*mWW^8*s^4*t^3 + 5614*ep*mtt^7*s^5*t^3 + 16957*ep^2*mtt^7*s^5*t^3 - 82400*ep^3*mtt^7*s^5*t^3 - 294291*ep^4*mtt^7*s^5*t^3 - 210700*ep^5*mtt^7*s^5*t^3 - 920*mtt^6*mWW*s^5*t^3 - 21620*ep*mtt^6*mWW*s^5*t^3 - 48628*ep^2*mtt^6*mWW*s^5*t^3 + 329252*ep^3*mtt^6*mWW*s^5*t^3 + 1235676*ep^4*mtt^6*mWW*s^5*t^3 + 1052190*ep^5*mtt^6*mWW*s^5*t^3 + 3112*mtt^5*mWW^2*s^5*t^3 + 24619*ep*mtt^5*mWW^2*s^5*t^3 + 43869*ep^2*mtt^5*mWW^2*s^5*t^3 - 222218*ep^3*mtt^5*mWW^2*s^5*t^3 - 982864*ep^4*mtt^5*mWW^2*s^5*t^3 - 994706*ep^5*mtt^5*mWW^2*s^5*t^3 - 1848*mtt^4*mWW^3*s^5*t^3 + 2321*ep*mtt^4*mWW^3*s^5*t^3 + 2696*ep^2*mtt^4*mWW^3*s^5*t^3 - 290712*ep^3*mtt^4*mWW^3*s^5*t^3 - 877697*ep^4*mtt^4*mWW^3*s^5*t^3 - 617444*ep^5*mtt^4*mWW^3*s^5*t^3 - 2640*mtt^3*mWW^4*s^5*t^3 - 25773*ep*mtt^3*mWW^4*s^5*t^3 - 21965*ep^2*mtt^3*mWW^4*s^5*t^3 + 455910*ep^3*mtt^3*mWW^4*s^5*t^3 + 1495700*ep^4*mtt^3*mWW^4*s^5*t^3 + 1259268*ep^5*mtt^3*mWW^4*s^5*t^3 + 3160*mtt^2*mWW^5*s^5*t^3 + 19235*ep*mtt^2*mWW^5*s^5*t^3 + 4978*ep^2*mtt^2*mWW^5*s^5*t^3 - 221814*ep^3*mtt^2*mWW^5*s^5*t^3 - 605545*ep^4*mtt^2*mWW^5*s^5*t^3 - 491518*ep^5*mtt^2*mWW^5*s^5*t^3 - 888*mtt*mWW^6*s^5*t^3 - 4284*ep*mtt*mWW^6*s^5*t^3 + 3681*ep^2*mtt*mWW^6*s^5*t^3 + 32090*ep^3*mtt*mWW^6*s^5*t^3 + 15771*ep^4*mtt*mWW^6*s^5*t^3 - 11414*ep^5*mtt*mWW^6*s^5*t^3 + 24*mWW^7*s^5*t^3 - 112*ep*mWW^7*s^5*t^3 - 1108*ep^2*mWW^7*s^5*t^3 + 3732*ep^3*mWW^7*s^5*t^3 + 22850*ep^4*mWW^7*s^5*t^3 + 22004*ep^5*mWW^7*s^5*t^3 - 3248*ep*mtt^6*s^6*t^3 - 10628*ep^2*mtt^6*s^6*t^3 + 36756*ep^3*mtt^6*s^6*t^3 + 128920*ep^4*mtt^6*s^6*t^3 + 78880*ep^5*mtt^6*s^6*t^3 + 528*mtt^5*mWW*s^6*t^3 + 12100*ep*mtt^5*mWW*s^6*t^3 + 26197*ep^2*mtt^5*mWW*s^6*t^3 - 160096*ep^3*mtt^5*mWW*s^6*t^3 - 577021*ep^4*mtt^5*mWW*s^6*t^3 - 468102*ep^5*mtt^5*mWW*s^6*t^3 - 1768*mtt^4*mWW^2*s^6*t^3 - 12606*ep*mtt^4*mWW^2*s^6*t^3 - 18363*ep^2*mtt^4*mWW^2*s^6*t^3 + 101555*ep^3*mtt^4*mWW^2*s^6*t^3 + 427406*ep^4*mtt^4*mWW^2*s^6*t^3 + 427220*ep^5*mtt^4*mWW^2*s^6*t^3 + 920*mtt^3*mWW^3*s^6*t^3 - 864*ep*mtt^3*mWW^3*s^6*t^3 - 5882*ep^2*mtt^3*mWW^3*s^6*t^3 + 87342*ep^3*mtt^3*mWW^3*s^6*t^3 + 258212*ep^4*mtt^3*mWW^3*s^6*t^3 + 155108*ep^5*mtt^3*mWW^3*s^6*t^3 + 1104*mtt^2*mWW^4*s^6*t^3 + 9642*ep*mtt^2*mWW^4*s^6*t^3 + 10212*ep^2*mtt^2*mWW^4*s^6*t^3 - 134212*ep^3*mtt^2*mWW^4*s^6*t^3 - 437548*ep^4*mtt^2*mWW^4*s^6*t^3 - 355752*ep^5*mtt^2*mWW^4*s^6*t^3 - 936*mtt*mWW^5*s^6*t^3 - 5932*ep*mtt*mWW^5*s^6*t^3 - 2825*ep^2*mtt*mWW^5*s^6*t^3 + 64664*ep^3*mtt*mWW^5*s^6*t^3 + 182145*ep^4*mtt*mWW^5*s^6*t^3 + 143874*ep^5*mtt*mWW^5*s^6*t^3 + 152*mWW^6*s^6*t^3 + 908*ep*mWW^6*s^6*t^3 - 271*ep^2*mWW^6*s^6*t^3 - 8489*ep^3*mWW^6*s^6*t^3 - 13314*ep^4*mWW^6*s^6*t^3 - 6188*ep^5*mWW^6*s^6*t^3 + 1058*ep*mtt^5*s^7*t^3 + 3919*ep^2*mtt^5*s^7*t^3 - 7324*ep^3*mtt^5*s^7*t^3 - 27381*ep^4*mtt^5*s^7*t^3 - 12372*ep^5*mtt^5*s^7*t^3 - 152*mtt^4*mWW*s^7*t^3 - 3768*ep*mtt^4*mWW*s^7*t^3 - 8634*ep^2*mtt^4*mWW*s^7*t^3 + 39023*ep^3*mtt^4*mWW*s^7*t^3 + 138609*ep^4*mtt^4*mWW*s^7*t^3 + 105518*ep^5*mtt^4*mWW*s^7*t^3 + 536*mtt^3*mWW^2*s^7*t^3 + 3527*ep*mtt^3*mWW^2*s^7*t^3 + 3973*ep^2*mtt^3*mWW^2*s^7*t^3 - 23180*ep^3*mtt^3*mWW^2*s^7*t^3 - 86234*ep^4*mtt^3*mWW^2*s^7*t^3 - 81320*ep^5*mtt^3*mWW^2*s^7*t^3 - 336*mtt^2*mWW^3*s^7*t^3 - 307*ep*mtt^2*mWW^3*s^7*t^3 + 3793*ep^2*mtt^2*mWW^3*s^7*t^3 - 1620*ep^3*mtt^2*mWW^3*s^7*t^3 - 19606*ep^4*mtt^2*mWW^3*s^7*t^3 - 9716*ep^5*mtt^2*mWW^3*s^7*t^3 - 120*mtt*mWW^4*s^7*t^3 - 1129*ep*mtt*mWW^4*s^7*t^3 - 2524*ep^2*mtt*mWW^4*s^7*t^3 + 10676*ep^3*mtt*mWW^4*s^7*t^3 + 44695*ep^4*mtt*mWW^4*s^7*t^3 + 38636*ep^5*mtt*mWW^4*s^7*t^3 + 72*mWW^5*s^7*t^3 + 619*ep*mWW^5*s^7*t^3 + 889*ep^2*mWW^5*s^7*t^3 - 6247*ep^3*mWW^5*s^7*t^3 - 21763*ep^4*mWW^5*s^7*t^3 - 18090*ep^5*mWW^5*s^7*t^3 - 158*ep*mtt^4*s^8*t^3 - 728*ep^2*mtt^4*s^8*t^3 - 116*ep^3*mtt^4*s^8*t^3 + 918*ep^4*mtt^4*s^8*t^3 - 616*ep^5*mtt^4*s^8*t^3 + 16*mtt^3*mWW*s^8*t^3 + 544*ep*mtt^3*mWW*s^8*t^3 + 1752*ep^2*mtt^3*mWW*s^8*t^3 - 2206*ep^3*mtt^3*mWW*s^8*t^3 - 11530*ep^4*mtt^3*mWW*s^8*t^3 - 8604*ep^5*mtt^3*mWW*s^8*t^3 - 64*mtt^2*mWW^2*s^8*t^3 - 458*ep*mtt^2*mWW^2*s^8*t^3 - 842*ep^2*mtt^2*mWW^2*s^8*t^3 + 440*ep^3*mtt^2*mWW^2*s^8*t^3 + 3656*ep^4*mtt^2*mWW^2*s^8*t^3 + 3716*ep^5*mtt^2*mWW^2*s^8*t^3 + 64*mtt*mWW^3*s^8*t^3 + 160*ep*mtt*mWW^3*s^8*t^3 - 738*ep^2*mtt*mWW^3*s^8*t^3 - 2588*ep^3*mtt*mWW^3*s^8*t^3 - 3054*ep^4*mtt*mWW^3*s^8*t^3 - 1924*ep^5*mtt*mWW^3*s^8*t^3 - 16*mWW^4*s^8*t^3 - 88*ep*mWW^4*s^8*t^3 + 148*ep^2*mWW^4*s^8*t^3 + 1206*ep^3*mWW^4*s^8*t^3 + 1850*ep^4*mWW^4*s^8*t^3 + 900*ep^5*mWW^4*s^8*t^3 + 4*ep*mtt^3*s^9*t^3 + 40*ep^2*mtt^3*s^9*t^3 + 174*ep^3*mtt^3*s^9*t^3 + 394*ep^4*mtt^3*s^9*t^3 + 328*ep^5*mtt^3*s^9*t^3 - 16*ep*mtt^2*mWW*s^9*t^3 - 150*ep^2*mtt^2*mWW*s^9*t^3 - 500*ep^3*mtt^2*mWW*s^9*t^3 - 716*ep^4*mtt^2*mWW*s^9*t^3 - 368*ep^5*mtt^2*mWW*s^9*t^3 + 16*ep*mtt*mWW^2*s^9*t^3 + 172*ep^2*mtt*mWW^2*s^9*t^3 + 638*ep^3*mtt*mWW^2*s^9*t^3 + 942*ep^4*mtt*mWW^2*s^9*t^3 + 472*ep^5*mtt*mWW^2*s^9*t^3 - 4*ep*mWW^3*s^9*t^3 - 38*ep^2*mWW^3*s^9*t^3 - 120*ep^3*mWW^3*s^9*t^3 - 140*ep^4*mWW^3*s^9*t^3 - 48*ep^5*mWW^3*s^9*t^3 - 60*ep*mtt^11*t^4 - 738*ep^2*mtt^11*t^4 - 3258*ep^3*mtt^11*t^4 - 6084*ep^4*mtt^11*t^4 - 4080*ep^5*mtt^11*t^4 + 303*ep*mtt^10*mWW*t^4 + 3567*ep^2*mtt^10*mWW*t^4 + 15210*ep^3*mtt^10*mWW*t^4 + 27744*ep^4*mtt^10*mWW*t^4 + 18336*ep^5*mtt^10*mWW*t^4 - 555*ep*mtt^9*mWW^2*t^4 - 6237*ep^2*mtt^9*mWW^2*t^4 - 25566*ep^3*mtt^9*mWW^2*t^4 - 45360*ep^4*mtt^9*mWW^2*t^4 - 29472*ep^5*mtt^9*mWW^2*t^4 + 339*ep*mtt^8*mWW^3*t^4 + 3531*ep^2*mtt^8*mWW^3*t^4 + 13494*ep^3*mtt^8*mWW^3*t^4 + 22776*ep^4*mtt^8*mWW^3*t^4 + 14400*ep^5*mtt^8*mWW^3*t^4 + 225*ep*mtt^7*mWW^4*t^4 + 2655*ep^2*mtt^7*mWW^4*t^4 + 11262*ep^3*mtt^7*mWW^4*t^4 + 20232*ep^4*mtt^7*mWW^4*t^4 + 13056*ep^5*mtt^7*mWW^4*t^4 - 435*ep*mtt^6*mWW^5*t^4 - 4707*ep^2*mtt^6*mWW^5*t^4 - 18570*ep^3*mtt^6*mWW^5*t^4 - 31824*ep^4*mtt^6*mWW^5*t^4 - 20064*ep^5*mtt^6*mWW^5*t^4 + 207*ep*mtt^5*mWW^6*t^4 + 2193*ep^2*mtt^5*mWW^6*t^4 + 8502*ep^3*mtt^5*mWW^6*t^4 + 14448*ep^4*mtt^5*mWW^6*t^4 + 9120*ep^5*mtt^5*mWW^6*t^4 - 15*ep*mtt^4*mWW^7*t^4 - 183*ep^2*mtt^4*mWW^7*t^4 - 822*ep^3*mtt^4*mWW^7*t^4 - 1608*ep^4*mtt^4*mWW^7*t^4 - 1152*ep^5*mtt^4*mWW^7*t^4 - 9*ep*mtt^3*mWW^8*t^4 - 81*ep^2*mtt^3*mWW^8*t^4 - 252*ep^3*mtt^3*mWW^8*t^4 - 324*ep^4*mtt^3*mWW^8*t^4 - 144*ep^5*mtt^3*mWW^8*t^4 - 342*ep*mtt^10*s*t^4 + 2451*ep^2*mtt^10*s*t^4 + 35368*ep^3*mtt^10*s*t^4 + 101675*ep^4*mtt^10*s*t^4 + 85228*ep^5*mtt^10*s*t^4 + 64*mtt^9*mWW*s*t^4 + 1525*ep*mtt^9*mWW*s*t^4 - 11481*ep^2*mtt^9*mWW*s*t^4 - 155685*ep^3*mtt^9*mWW*s*t^4 - 450039*ep^4*mtt^9*mWW*s*t^4 - 383508*ep^5*mtt^9*mWW*s*t^4 - 324*mtt^8*mWW^2*s*t^4 - 3084*ep*mtt^8*mWW^2*s*t^4 + 17914*ep^2*mtt^8*mWW^2*s*t^4 + 237886*ep^3*mtt^8*mWW^2*s*t^4 + 687828*ep^4*mtt^8*mWW^2*s*t^4 + 596106*ep^5*mtt^8*mWW^2*s*t^4 + 644*mtt^7*mWW^3*s*t^4 + 4168*ep*mtt^7*mWW^3*s*t^4 - 4073*ep^2*mtt^7*mWW^3*s*t^4 - 101492*ep^3*mtt^7*mWW^3*s*t^4 - 297687*ep^4*mtt^7*mWW^3*s*t^4 - 269696*ep^5*mtt^7*mWW^3*s*t^4 - 616*mtt^6*mWW^4*s*t^4 - 4194*ep*mtt^6*mWW^4*s*t^4 - 17499*ep^2*mtt^6*mWW^4*s*t^4 - 92534*ep^3*mtt^6*mWW^4*s*t^4 - 242327*ep^4*mtt^6*mWW^4*s*t^4 - 196696*ep^5*mtt^6*mWW^4*s*t^4 + 264*mtt^5*mWW^5*s*t^4 + 2588*ep*mtt^5*mWW^5*s*t^4 + 17245*ep^2*mtt^5*mWW^5*s*t^4 + 95354*ep^3*mtt^5*mWW^5*s*t^4 + 243013*ep^4*mtt^5*mWW^5*s*t^4 + 206224*ep^5*mtt^5*mWW^5*s*t^4 - 20*mtt^4*mWW^6*s*t^4 - 480*ep*mtt^4*mWW^6*s*t^4 - 2369*ep^2*mtt^4*mWW^6*s*t^4 - 5658*ep^3*mtt^4*mWW^6*s*t^4 - 12463*ep^4*mtt^4*mWW^6*s*t^4 - 16196*ep^5*mtt^4*mWW^6*s*t^4 - 12*mtt^3*mWW^7*s*t^4 - 292*ep*mtt^3*mWW^7*s*t^4 - 3239*ep^2*mtt^3*mWW^7*s*t^4 - 17096*ep^3*mtt^3*mWW^7*s*t^4 - 35697*ep^4*mtt^3*mWW^7*s*t^4 - 24560*ep^5*mtt^3*mWW^7*s*t^4 + 100*ep*mtt^2*mWW^8*s*t^4 + 928*ep^2*mtt^2*mWW^8*s*t^4 + 3330*ep^3*mtt^2*mWW^8*s*t^4 + 4916*ep^4*mtt^2*mWW^8*s*t^4 + 2732*ep^5*mtt^2*mWW^8*s*t^4 + 11*ep*mtt*mWW^9*s*t^4 + 124*ep^2*mtt*mWW^9*s*t^4 + 535*ep^3*mtt*mWW^9*s*t^4 + 794*ep^4*mtt*mWW^9*s*t^4 + 372*ep^5*mtt*mWW^9*s*t^4 - ep^2*mWW^10*s*t^4 - 8*ep^3*mWW^10*s*t^4 - 13*ep^4*mWW^10*s*t^4 - 6*ep^5*mWW^10*s*t^4 + 3122*ep*mtt^9*s^2*t^4 - 541*ep^2*mtt^9*s^2*t^4 - 136152*ep^3*mtt^9*s^2*t^4 - 423589*ep^4*mtt^9*s^2*t^4 - 349780*ep^5*mtt^9*s^2*t^4 - 552*mtt^8*mWW*s^2*t^4 - 14234*ep*mtt^8*mWW*s^2*t^4 + 3866*ep^2*mtt^8*mWW*s^2*t^4 + 574543*ep^3*mtt^8*mWW*s^2*t^4 + 1831871*ep^4*mtt^8*mWW*s^2*t^4 + 1570010*ep^5*mtt^8*mWW*s^2*t^4 + 2540*mtt^7*mWW^2*s^2*t^4 + 27041*ep*mtt^7*mWW^2*s^2*t^4 - 2371*ep^2*mtt^7*mWW^2*s^2*t^4 - 807088*ep^3*mtt^7*mWW^2*s^2*t^4 - 2594158*ep^4*mtt^7*mWW^2*s^2*t^4 - 2286700*ep^5*mtt^7*mWW^2*s^2*t^4 - 4304*mtt^6*mWW^3*s^2*t^4 - 27021*ep*mtt^6*mWW^3*s^2*t^4 - 15707*ep^2*mtt^6*mWW^3*s^2*t^4 + 265124*ep^3*mtt^6*mWW^3*s^2*t^4 + 794482*ep^4*mtt^6*mWW^3*s^2*t^4 + 720364*ep^5*mtt^6*mWW^3*s^2*t^4 + 3004*mtt^5*mWW^4*s^2*t^4 + 13513*ep*mtt^5*mWW^4*s^2*t^4 + 30153*ep^2*mtt^5*mWW^4*s^2*t^4 + 327944*ep^3*mtt^5*mWW^4*s^2*t^4 + 1144262*ep^4*mtt^5*mWW^4*s^2*t^4 + 1038132*ep^5*mtt^5*mWW^4*s^2*t^4 - 328*mtt^4*mWW^5*s^2*t^4 - 917*ep*mtt^4*mWW^5*s^2*t^4 - 16771*ep^2*mtt^4*mWW^5*s^2*t^4 - 246354*ep^3*mtt^4*mWW^5*s^2*t^4 - 805964*ep^4*mtt^4*mWW^5*s^2*t^4 - 748016*ep^5*mtt^4*mWW^5*s^2*t^4 - 508*mtt^3*mWW^6*s^2*t^4 - 2377*ep*mtt^3*mWW^6*s^2*t^4 - 3637*ep^2*mtt^3*mWW^6*s^2*t^4 - 18084*ep^3*mtt^3*mWW^6*s^2*t^4 - 62486*ep^4*mtt^3*mWW^6*s^2*t^4 - 40692*ep^5*mtt^3*mWW^6*s^2*t^4 + 128*mtt^2*mWW^7*s^2*t^4 + 965*ep*mtt^2*mWW^7*s^2*t^4 + 6871*ep^2*mtt^2*mWW^7*s^2*t^4 + 47112*ep^3*mtt^2*mWW^7*s^2*t^4 + 122942*ep^4*mtt^2*mWW^7*s^2*t^4 + 98964*ep^5*mtt^2*mWW^7*s^2*t^4 + 20*mtt*mWW^8*s^2*t^4 - 83*ep*mtt*mWW^8*s^2*t^4 - 1732*ep^2*mtt*mWW^8*s^2*t^4 - 6380*ep^3*mtt*mWW^8*s^2*t^4 - 6333*ep^4*mtt*mWW^8*s^2*t^4 - 1792*ep^5*mtt*mWW^8*s^2*t^4 - 9*ep*mWW^9*s^2*t^4 - 131*ep^2*mWW^9*s^2*t^4 - 665*ep^3*mWW^9*s^2*t^4 - 1027*ep^4*mWW^9*s^2*t^4 - 490*ep^5*mWW^9*s^2*t^4 - 8400*ep*mtt^8*s^3*t^4 - 9012*ep^2*mtt^8*s^3*t^4 + 262848*ep^3*mtt^8*s^3*t^4 + 816804*ep^4*mtt^8*s^3*t^4 + 635280*ep^5*mtt^8*s^3*t^4 + 1680*mtt^7*mWW*s^3*t^4 + 37792*ep*mtt^7*mWW*s^3*t^4 + 31320*ep^2*mtt^7*mWW*s^3*t^4 - 1083202*ep^3*mtt^7*mWW*s^3*t^4 - 3518464*ep^4*mtt^7*mWW*s^3*t^4 - 2937916*ep^5*mtt^7*mWW*s^3*t^4 - 7024*mtt^6*mWW^2*s^3*t^4 - 68910*ep*mtt^6*mWW^2*s^3*t^4 - 52282*ep^2*mtt^6*mWW^2*s^3*t^4 + 1414886*ep^3*mtt^6*mWW^2*s^3*t^4 + 4698766*ep^4*mtt^6*mWW^2*s^3*t^4 + 4112244*ep^5*mtt^6*mWW^2*s^3*t^4 + 9980*mtt^5*mWW^3*s^3*t^4 + 58472*ep*mtt^5*mWW^3*s^3*t^4 + 46156*ep^2*mtt^5*mWW^3*s^3*t^4 - 366030*ep^3*mtt^5*mWW^3*s^3*t^4 - 1077516*ep^4*mtt^5*mWW^3*s^3*t^4 - 988892*ep^5*mtt^5*mWW^3*s^3*t^4 - 4492*mtt^4*mWW^4*s^3*t^4 - 12338*ep*mtt^4*mWW^4*s^3*t^4 - 13098*ep^2*mtt^4*mWW^4*s^3*t^4 - 593794*ep^3*mtt^4*mWW^4*s^3*t^4 - 2248710*ep^4*mtt^4*mWW^4*s^3*t^4 - 2045548*ep^5*mtt^4*mWW^4*s^3*t^4 - 1560*mtt^3*mWW^5*s^3*t^4 - 14652*ep*mtt^3*mWW^5*s^3*t^4 - 5856*ep^2*mtt^3*mWW^5*s^3*t^4 + 432842*ep^3*mtt^3*mWW^5*s^3*t^4 + 1485588*ep^4*mtt^3*mWW^5*s^3*t^4 + 1352860*ep^5*mtt^3*mWW^5*s^3*t^4 + 1688*mtt^2*mWW^6*s^3*t^4 + 9058*ep*mtt^2*mWW^6*s^3*t^4 + 2962*ep^2*mtt^2*mWW^6*s^3*t^4 - 41926*ep^3*mtt^2*mWW^6*s^3*t^4 - 41850*ep^4*mtt^2*mWW^6*s^3*t^4 - 18612*ep^5*mtt^2*mWW^6*s^3*t^4 - 244*mtt*mWW^7*s^3*t^4 - 924*ep*mtt*mWW^7*s^3*t^4 - 956*ep^2*mtt*mWW^7*s^3*t^4 - 29474*ep^3*mtt*mWW^7*s^3*t^4 - 117400*ep^4*mtt*mWW^7*s^3*t^4 - 109124*ep^5*mtt*mWW^7*s^3*t^4 - 28*mWW^8*s^3*t^4 - 98*ep*mWW^8*s^3*t^4 + 766*ep^2*mWW^8*s^3*t^4 + 3850*ep^3*mWW^8*s^3*t^4 + 2782*ep^4*mWW^8*s^3*t^4 - 292*ep^5*mWW^8*s^3*t^4 + 11340*ep*mtt^7*s^4*t^4 + 18450*ep^2*mtt^7*s^4*t^4 - 282380*ep^3*mtt^7*s^4*t^4 - 849730*ep^4*mtt^7*s^4*t^4 - 603080*ep^5*mtt^7*s^4*t^4 - 2480*mtt^6*mWW*s^4*t^4 - 49645*ep*mtt^6*mWW*s^4*t^4 - 57175*ep^2*mtt^6*mWW*s^4*t^4 + 1158280*ep^3*mtt^6*mWW*s^4*t^4 + 3703900*ep^4*mtt^6*mWW*s^4*t^4 + 2974000*ep^5*mtt^6*mWW*s^4*t^4 + 9568*mtt^5*mWW^2*s^4*t^4 + 86401*ep*mtt^5*mWW^2*s^4*t^4 + 83265*ep^2*mtt^5*mWW^2*s^4*t^4 - 1416432*ep^3*mtt^5*mWW^2*s^4*t^4 - 4706036*ep^4*mtt^5*mWW^2*s^4*t^4 - 4057688*ep^5*mtt^5*mWW^2*s^4*t^4 - 11456*mtt^4*mWW^3*s^4*t^4 - 64585*ep*mtt^4*mWW^3*s^4*t^4 - 52109*ep^2*mtt^4*mWW^3*s^4*t^4 + 348074*ep^3*mtt^4*mWW^3*s^4*t^4 + 1059676*ep^4*mtt^4*mWW^3*s^4*t^4 + 1001432*ep^5*mtt^4*mWW^3*s^4*t^4 + 3128*mtt^3*mWW^4*s^4*t^4 + 3841*ep*mtt^3*mWW^4*s^4*t^4 - 7115*ep^2*mtt^3*mWW^4*s^4*t^4 + 492950*ep^3*mtt^3*mWW^4*s^4*t^4 + 1881698*ep^4*mtt^3*mWW^4*s^4*t^4 + 1659272*ep^5*mtt^3*mWW^4*s^4*t^4 + 2520*mtt^2*mWW^5*s^4*t^4 + 20680*ep*mtt^2*mWW^5*s^4*t^4 + 18660*ep^2*mtt^2*mWW^5*s^4*t^4 - 373100*ep^3*mtt^2*mWW^5*s^4*t^4 - 1272040*ep^4*mtt^2*mWW^5*s^4*t^4 - 1114368*ep^5*mtt^2*mWW^5*s^4*t^4 - 1400*mtt*mWW^6*s^4*t^4 - 8362*ep*mtt*mWW^6*s^4*t^4 - 1956*ep^2*mtt*mWW^6*s^4*t^4 + 72258*ep^3*mtt*mWW^6*s^4*t^4 + 154060*ep^4*mtt*mWW^6*s^4*t^4 + 108984*ep^5*mtt*mWW^6*s^4*t^4 + 120*mWW^7*s^4*t^4 + 330*ep*mWW^7*s^4*t^4 - 1540*ep^2*mWW^7*s^4*t^4 + 4190*ep^3*mWW^7*s^4*t^4 + 38072*ep^4*mWW^7*s^4*t^4 + 39128*ep^5*mWW^7*s^4*t^4 - 8470*ep*mtt^6*s^5*t^4 - 17317*ep^2*mtt^6*s^5*t^4 + 168648*ep^3*mtt^6*s^5*t^4 + 484739*ep^4*mtt^6*s^5*t^4 + 300620*ep^5*mtt^6*s^5*t^4 + 1920*mtt^5*mWW*s^5*t^4 + 35537*ep*mtt^5*mWW*s^5*t^4 + 44453*ep^2*mtt^5*mWW*s^5*t^4 - 705415*ep^3*mtt^5*mWW*s^5*t^4 - 2174539*ep^4*mtt^5*mWW*s^5*t^4 - 1658436*ep^5*mtt^5*mWW*s^5*t^4 - 7020*mtt^4*mWW^2*s^5*t^4 - 58426*ep*mtt^4*mWW^2*s^5*t^4 - 54604*ep^2*mtt^4*mWW^2*s^5*t^4 + 806964*ep^3*mtt^4*mWW^2*s^5*t^4 + 2597198*ep^4*mtt^4*mWW^2*s^5*t^4 + 2175758*ep^5*mtt^4*mWW^2*s^5*t^4 + 7268*mtt^3*mWW^3*s^5*t^4 + 40186*ep*mtt^3*mWW^3*s^5*t^4 + 26005*ep^2*mtt^3*mWW^3*s^5*t^4 - 241880*ep^3*mtt^3*mWW^3*s^5*t^4 - 720359*ep^4*mtt^3*mWW^3*s^5*t^4 - 657712*ep^5*mtt^3*mWW^3*s^5*t^4 - 1492*mtt^2*mWW^4*s^5*t^4 - 2956*ep*mtt^2*mWW^4*s^5*t^4 + 7320*ep^2*mtt^2*mWW^4*s^5*t^4 - 149692*ep^3*mtt^2*mWW^4*s^5*t^4 - 606870*ep^4*mtt^2*mWW^4*s^5*t^4 - 520832*ep^5*mtt^2*mWW^4*s^5*t^4 - 980*mtt*mWW^5*s^5*t^4 - 8139*ep*mtt*mWW^5*s^5*t^4 - 10074*ep^2*mtt*mWW^5*s^5*t^4 + 125359*ep^3*mtt*mWW^5*s^5*t^4 + 437590*ep^4*mtt*mWW^5*s^5*t^4 + 372388*ep^5*mtt*mWW^5*s^5*t^4 + 304*mWW^6*s^5*t^4 + 2268*ep*mWW^6*s^5*t^4 + 1817*ep^2*mWW^6*s^5*t^4 - 23184*ep^3*mWW^6*s^5*t^4 - 65759*ep^4*mWW^6*s^5*t^4 - 50186*ep^5*mWW^6*s^5*t^4 + 3402*ep*mtt^5*s^6*t^4 + 8679*ep^2*mtt^5*s^6*t^4 - 49368*ep^3*mtt^5*s^6*t^4 - 134865*ep^4*mtt^5*s^6*t^4 - 65028*ep^5*mtt^5*s^6*t^4 - 744*mtt^4*mWW*s^6*t^4 - 13480*ep*mtt^4*mWW*s^6*t^4 - 18704*ep^2*mtt^4*mWW*s^6*t^4 + 221745*ep^3*mtt^4*mWW*s^6*t^4 + 655089*ep^4*mtt^4*mWW*s^6*t^4 + 467678*ep^5*mtt^4*mWW*s^6*t^4 + 2676*mtt^3*mWW^2*s^6*t^4 + 20585*ep*mtt^3*mWW^2*s^6*t^4 + 17325*ep^2*mtt^3*mWW^2*s^6*t^4 - 234052*ep^3*mtt^3*mWW^2*s^6*t^4 - 703534*ep^4*mtt^3*mWW^2*s^6*t^4 - 557996*ep^5*mtt^3*mWW^2*s^6*t^4 - 2532*mtt^2*mWW^3*s^6*t^4 - 13663*ep*mtt^2*mWW^3*s^6*t^4 - 3657*ep^2*mtt^2*mWW^3*s^6*t^4 + 100114*ep^3*mtt^2*mWW^3*s^6*t^4 + 256996*ep^4*mtt^2*mWW^3*s^6*t^4 + 207616*ep^5*mtt^2*mWW^3*s^6*t^4 + 572*mtt*mWW^4*s^6*t^4 + 2649*ep*mtt*mWW^4*s^6*t^4 - 2122*ep^2*mtt*mWW^4*s^6*t^4 - 3546*ep^3*mtt*mWW^4*s^6*t^4 + 31511*ep^4*mtt*mWW^4*s^6*t^4 + 36240*ep^5*mtt*mWW^4*s^6*t^4 + 28*mWW^5*s^6*t^4 + 507*ep*mWW^5*s^6*t^4 + 1719*ep^2*mWW^5*s^6*t^4 - 8973*ep^3*mWW^5*s^6*t^4 - 40397*ep^4*mWW^5*s^6*t^4 - 36670*ep^5*mWW^5*s^6*t^4 - 612*ep*mtt^4*s^7*t^4 - 2154*ep^2*mtt^4*s^7*t^4 + 3472*ep^3*mtt^4*s^7*t^4 + 8894*ep^4*mtt^4*s^7*t^4 - 1160*ep^5*mtt^4*s^7*t^4 + 112*mtt^3*mWW*s^7*t^4 + 2274*ep*mtt^3*mWW*s^7*t^4 + 4784*ep^2*mtt^3*mWW*s^7*t^4 - 23498*ep^3*mtt^3*mWW*s^7*t^4 - 72746*ep^4*mtt^3*mWW*s^7*t^4 - 48660*ep^5*mtt^3*mWW*s^7*t^4 - 416*mtt^2*mWW^2*s^7*t^4 - 3120*ep*mtt^2*mWW^2*s^7*t^4 - 3770*ep^2*mtt^2*mWW^2*s^7*t^4 + 20498*ep^3*mtt^2*mWW^2*s^7*t^4 + 60940*ep^4*mtt^2*mWW^2*s^7*t^4 + 45556*ep^5*mtt^2*mWW^2*s^7*t^4 + 400*mtt*mWW^3*s^7*t^4 + 2094*ep*mtt*mWW^3*s^7*t^4 - 212*ep^2*mtt*mWW^3*s^7*t^4 - 16826*ep^3*mtt*mWW^3*s^7*t^4 - 35458*ep^4*mtt*mWW^3*s^7*t^4 - 24492*ep^5*mtt*mWW^3*s^7*t^4 - 96*mWW^4*s^7*t^4 - 636*ep*mWW^4*s^7*t^4 - 88*ep^2*mWW^4*s^7*t^4 + 4834*ep^3*mWW^4*s^7*t^4 + 9570*ep^4*mWW^4*s^7*t^4 + 5716*ep^5*mWW^4*s^7*t^4 + 20*ep*mtt^3*s^8*t^4 + 182*ep^2*mtt^3*s^8*t^4 + 822*ep^3*mtt^3*s^8*t^4 + 2156*ep^4*mtt^3*s^8*t^4 + 2000*ep^5*mtt^3*s^8*t^4 - 72*ep*mtt^2*mWW*s^8*t^4 - 630*ep^2*mtt^2*mWW*s^8*t^4 - 1978*ep^3*mtt^2*mWW*s^8*t^4 - 2816*ep^4*mtt^2*mWW*s^8*t^4 - 1504*ep^5*mtt^2*mWW*s^8*t^4 + 68*ep*mtt*mWW^2*s^8*t^4 + 760*ep^2*mtt*mWW^2*s^8*t^4 + 2904*ep^3*mtt*mWW^2*s^8*t^4 + 4356*ep^4*mtt*mWW^2*s^8*t^4 + 2192*ep^5*mtt*mWW^2*s^8*t^4 - 16*ep*mWW^3*s^8*t^4 - 144*ep^2*mWW^3*s^8*t^4 - 404*ep^3*mWW^3*s^8*t^4 - 336*ep^4*mWW^3*s^8*t^4 + 264*ep*mtt^10*t^5 + 3084*ep^2*mtt^10*t^5 + 13020*ep^3*mtt^10*t^5 + 23448*ep^4*mtt^10*t^5 + 15264*ep^5*mtt^10*t^5 - 1314*ep*mtt^9*mWW*t^5 - 14820*ep^2*mtt^9*mWW*t^5 - 60648*ep^3*mtt^9*mWW*t^5 - 106608*ep^4*mtt^9*mWW*t^5 - 68160*ep^5*mtt^9*mWW*t^5 + 2394*ep*mtt^8*mWW^2*t^5 + 26130*ep^2*mtt^8*mWW^2*t^5 + 103716*ep^3*mtt^8*mWW^2*t^5 + 177936*ep^4*mtt^8*mWW^2*t^5 + 111744*ep^5*mtt^8*mWW^2*t^5 - 1584*ep*mtt^7*mWW^3*t^5 - 16656*ep^2*mtt^7*mWW^3*t^5 - 63822*ep^3*mtt^7*mWW^3*t^5 - 106644*ep^4*mtt^7*mWW^3*t^5 - 65904*ep^5*mtt^7*mWW^3*t^5 - 540*ep*mtt^6*mWW^4*t^5 - 5982*ep^2*mtt^6*mWW^4*t^5 - 23790*ep^3*mtt^6*mWW^4*t^5 - 40044*ep^4*mtt^6*mWW^4*t^5 - 24144*ep^5*mtt^6*mWW^4*t^5 + 1326*ep*mtt^5*mWW^5*t^5 + 13896*ep^2*mtt^5*mWW^5*t^5 + 52728*ep^3*mtt^5*mWW^5*t^5 + 86400*ep^4*mtt^5*mWW^5*t^5 + 51840*ep^5*mtt^5*mWW^5*t^5 - 606*ep*mtt^4*mWW^6*t^5 - 6318*ep^2*mtt^4*mWW^6*t^5 - 23916*ep^3*mtt^4*mWW^6*t^5 - 39312*ep^4*mtt^4*mWW^6*t^5 - 23808*ep^5*mtt^4*mWW^6*t^5 + 36*ep*mtt^3*mWW^7*t^5 + 444*ep^2*mtt^3*mWW^7*t^5 + 1998*ep^3*mtt^3*mWW^7*t^5 + 3876*ep^4*mtt^3*mWW^7*t^5 + 2736*ep^5*mtt^3*mWW^7*t^5 + 24*ep*mtt^2*mWW^8*t^5 + 222*ep^2*mtt^2*mWW^8*t^5 + 714*ep^3*mtt^2*mWW^8*t^5 + 948*ep^4*mtt^2*mWW^8*t^5 + 432*ep^5*mtt^2*mWW^8*t^5 - 14*ep*mtt^9*s*t^5 - 13565*ep^2*mtt^9*s*t^5 - 105840*ep^3*mtt^9*s*t^5 - 255605*ep^4*mtt^9*s*t^5 - 193556*ep^5*mtt^9*s*t^5 - 216*mtt^8*mWW*s*t^5 - 466*ep*mtt^8*mWW*s*t^5 + 60241*ep^2*mtt^8*mWW*s*t^5 + 470433*ep^3*mtt^8*mWW*s*t^5 + 1156178*ep^4*mtt^8*mWW*s*t^5 + 897850*ep^5*mtt^8*mWW*s*t^5 + 1064*mtt^7*mWW^2*s*t^5 + 4034*ep*mtt^7*mWW^2*s*t^5 - 93491*ep^2*mtt^7*mWW^2*s*t^5 - 758740*ep^3*mtt^7*mWW^2*s*t^5 - 1891601*ep^4*mtt^7*mWW^2*s*t^5 - 1500936*ep^5*mtt^7*mWW^2*s*t^5 - 2040*mtt^6*mWW^3*s*t^5 - 10948*ep*mtt^6*mWW^3*s*t^5 + 42459*ep^2*mtt^6*mWW^3*s*t^5 + 451036*ep^3*mtt^6*mWW^3*s*t^5 + 1148443*ep^4*mtt^6*mWW^3*s*t^5 + 934768*ep^5*mtt^6*mWW^3*s*t^5 + 1864*mtt^5*mWW^4*s*t^5 + 13548*ep*mtt^5*mWW^4*s*t^5 + 35941*ep^2*mtt^5*mWW^4*s*t^5 + 83752*ep^3*mtt^5*mWW^4*s*t^5 + 167777*ep^4*mtt^5*mWW^4*s*t^5 + 115776*ep^5*mtt^5*mWW^4*s*t^5 - 752*mtt^4*mWW^5*s*t^5 - 7910*ep*mtt^4*mWW^5*s*t^5 - 45089*ep^2*mtt^4*mWW^5*s*t^5 - 197460*ep^3*mtt^4*mWW^5*s*t^5 - 441059*ep^4*mtt^4*mWW^5*s*t^5 - 342004*ep^5*mtt^4*mWW^5*s*t^5 + 48*mtt^3*mWW^6*s*t^5 + 1578*ep*mtt^3*mWW^6*s*t^5 + 12307*ep^2*mtt^3*mWW^6*s*t^5 + 46816*ep^3*mtt^3*mWW^6*s*t^5 + 88149*ep^4*mtt^3*mWW^6*s*t^5 + 66408*ep^5*mtt^3*mWW^6*s*t^5 + 32*mtt^2*mWW^7*s*t^5 + 288*ep*mtt^2*mWW^7*s*t^5 + 2325*ep^2*mtt^2*mWW^7*s*t^5 + 14468*ep^3*mtt^2*mWW^7*s*t^5 + 34413*ep^4*mtt^2*mWW^7*s*t^5 + 25200*ep^5*mtt^2*mWW^7*s*t^5 - 106*ep*mtt*mWW^8*s*t^5 - 1080*ep^2*mtt*mWW^8*s*t^5 - 4244*ep^3*mtt*mWW^8*s*t^5 - 6352*ep^4*mtt*mWW^8*s*t^5 - 3340*ep^5*mtt*mWW^8*s*t^5 - 4*ep*mWW^9*s*t^5 - 48*ep^2*mWW^9*s*t^5 - 221*ep^3*mWW^9*s*t^5 - 343*ep^4*mWW^9*s*t^5 - 166*ep^5*mWW^9*s*t^5 - 3556*ep*mtt^8*s^2*t^5 + 24058*ep^2*mtt^8*s^2*t^5 + 322712*ep^3*mtt^8*s^2*t^5 + 833058*ep^4*mtt^8*s^2*t^5 + 618888*ep^5*mtt^8*s^2*t^5 + 1360*mtt^7*mWW*s^2*t^5 + 19542*ep*mtt^7*mWW*s^2*t^5 - 97964*ep^2*mtt^7*mWW*s^2*t^5 - 1380222*ep^3*mtt^7*mWW*s^2*t^5 - 3715522*ep^4*mtt^7*mWW*s^2*t^5 - 2912144*ep^5*mtt^7*mWW*s^2*t^5 - 6064*mtt^6*mWW^2*s^2*t^5 - 48924*ep*mtt^6*mWW^2*s^2*t^5 + 124656*ep^2*mtt^6*mWW^2*s^2*t^5 + 2104974*ep^3*mtt^6*mWW^2*s^2*t^5 + 5836878*ep^4*mtt^6*mWW^2*s^2*t^5 + 4745852*ep^5*mtt^6*mWW^2*s^2*t^5 + 10084*mtt^5*mWW^3*s^2*t^5 + 65348*ep*mtt^5*mWW^3*s^2*t^5 - 24396*ep^2*mtt^5*mWW^3*s^2*t^5 - 1199380*ep^3*mtt^5*mWW^3*s^2*t^5 - 3327446*ep^4*mtt^5*mWW^3*s^2*t^5 - 2753240*ep^5*mtt^5*mWW^3*s^2*t^5 - 7340*mtt^4*mWW^4*s^2*t^5 - 44062*ep*mtt^4*mWW^4*s^2*t^5 - 62022*ep^2*mtt^4*mWW^4*s^2*t^5 - 108322*ep^3*mtt^4*mWW^4*s^2*t^5 - 456030*ep^4*mtt^4*mWW^4*s^2*t^5 - 438060*ep^5*mtt^4*mWW^4*s^2*t^5 + 1708*mtt^3*mWW^5*s^2*t^5 + 10666*ep*mtt^3*mWW^5*s^2*t^5 + 43338*ep^2*mtt^3*mWW^5*s^2*t^5 + 342962*ep^3*mtt^3*mWW^5*s^2*t^5 + 1054500*ep^4*mtt^3*mWW^5*s^2*t^5 + 932776*ep^5*mtt^3*mWW^5*s^2*t^5 + 420*mtt^2*mWW^6*s^2*t^5 + 1756*ep*mtt^2*mWW^6*s^2*t^5 - 6488*ep^2*mtt^2*mWW^6*s^2*t^5 - 65692*ep^3*mtt^2*mWW^6*s^2*t^5 - 158200*ep^4*mtt^2*mWW^6*s^2*t^5 - 132708*ep^5*mtt^2*mWW^6*s^2*t^5 - 160*mtt*mWW^7*s^2*t^5 - 788*ep*mtt*mWW^7*s^2*t^5 - 1978*ep^2*mtt*mWW^7*s^2*t^5 - 20888*ep^3*mtt*mWW^7*s^2*t^5 - 72444*ep^4*mtt*mWW^7*s^2*t^5 - 63616*ep^5*mtt*mWW^7*s^2*t^5 - 8*mWW^8*s^2*t^5 + 18*ep*mWW^8*s^2*t^5 + 796*ep^2*mWW^8*s^2*t^5 + 3856*ep^3*mWW^8*s^2*t^5 + 5206*ep^4*mWW^8*s^2*t^5 + 2252*ep^5*mWW^8*s^2*t^5 + 9100*ep*mtt^7*s^3*t^5 - 21410*ep^2*mtt^7*s^3*t^5 - 491460*ep^3*mtt^7*s^3*t^5 - 1259030*ep^4*mtt^7*s^3*t^5 - 872600*ep^5*mtt^7*s^3*t^5 - 3120*mtt^6*mWW*s^3*t^5 - 46820*ep*mtt^6*mWW*s^3*t^5 + 84550*ep^2*mtt^6*mWW*s^3*t^5 + 2042930*ep^3*mtt^6*mWW*s^3*t^5 + 5568410*ep^4*mtt^6*mWW*s^3*t^5 + 4235970*ep^5*mtt^6*mWW*s^3*t^5 + 12632*mtt^5*mWW^2*s^3*t^5 + 105405*ep*mtt^5*mWW^2*s^3*t^5 - 75409*ep^2*mtt^5*mWW^2*s^3*t^5 - 2937106*ep^3*mtt^5*mWW^2*s^3*t^5 - 8359532*ep^4*mtt^5*mWW^2*s^3*t^5 - 6717738*ep^5*mtt^5*mWW^2*s^3*t^5 - 18080*mtt^4*mWW^3*s^3*t^5 - 118303*ep*mtt^4*mWW^3*s^3*t^5 - 26558*ep^2*mtt^4*mWW^3*s^3*t^5 + 1614008*ep^3*mtt^4*mWW^3*s^3*t^5 + 4587487*ep^4*mtt^4*mWW^3*s^3*t^5 + 3768560*ep^5*mtt^4*mWW^3*s^3*t^5 + 10304*mtt^3*mWW^4*s^3*t^5 + 58013*ep*mtt^3*mWW^4*s^3*t^5 + 50150*ep^2*mtt^3*mWW^4*s^3*t^5 + 8740*ep^3*mtt^3*mWW^4*s^3*t^5 + 368069*ep^4*mtt^3*mWW^4*s^3*t^5 + 419736*ep^5*mtt^3*mWW^4*s^3*t^5 - 1080*mtt^2*mWW^5*s^3*t^5 - 2461*ep*mtt^2*mWW^5*s^3*t^5 - 7894*ep^2*mtt^2*mWW^5*s^3*t^5 - 321540*ep^3*mtt^2*mWW^5*s^3*t^5 - 1177889*ep^4*mtt^2*mWW^5*s^3*t^5 - 1069610*ep^5*mtt^2*mWW^5*s^3*t^5 - 792*mtt*mWW^6*s^3*t^5 - 5478*ep*mtt*mWW^6*s^3*t^5 - 2285*ep^2*mtt*mWW^6*s^3*t^5 + 83488*ep^3*mtt*mWW^6*s^3*t^5 + 245321*ep^4*mtt*mWW^6*s^3*t^5 + 205562*ep^5*mtt*mWW^6*s^3*t^5 + 136*mWW^7*s^3*t^5 + 544*ep*mWW^7*s^3*t^5 - 904*ep^2*mWW^7*s^3*t^5 + 2860*ep^3*mWW^7*s^3*t^5 + 31964*ep^4*mWW^7*s^3*t^5 + 33960*ep^5*mWW^7*s^3*t^5 - 9800*ep*mtt^6*s^4*t^5 + 9220*ep^2*mtt^6*s^4*t^5 + 400620*ep^3*mtt^6*s^4*t^5 + 979360*ep^4*mtt^6*s^4*t^5 + 606400*ep^5*mtt^6*s^4*t^5 + 3360*mtt^5*mWW*s^4*t^5 + 47540*ep*mtt^5*mWW*s^4*t^5 - 46915*ep^2*mtt^5*mWW*s^4*t^5 - 1639150*ep^3*mtt^5*mWW*s^4*t^5 - 4334175*ep^4*mtt^5*mWW*s^4*t^5 - 3131510*ep^5*mtt^5*mWW*s^4*t^5 - 12520*mtt^4*mWW^2*s^4*t^5 - 99692*ep*mtt^4*mWW^2*s^4*t^5 + 26261*ep^2*mtt^4*mWW^2*s^4*t^5 + 2197143*ep^3*mtt^4*mWW^2*s^4*t^5 + 6121780*ep^4*mtt^4*mWW^2*s^4*t^5 + 4764304*ep^5*mtt^4*mWW^2*s^4*t^5 + 15372*mtt^3*mWW^3*s^4*t^5 + 99238*ep*mtt^3*mWW^3*s^4*t^5 + 35174*ep^2*mtt^3*mWW^3*s^4*t^5 - 1181134*ep^3*mtt^3*mWW^3*s^4*t^5 - 3328542*ep^4*mtt^3*mWW^3*s^4*t^5 - 2676316*ep^5*mtt^3*mWW^3*s^4*t^5 - 6948*mtt^2*mWW^4*s^4*t^5 - 40288*ep*mtt^2*mWW^4*s^4*t^5 - 25262*ep^2*mtt^2*mWW^4*s^4*t^5 + 126400*ep^3*mtt^2*mWW^4*s^4*t^5 + 173032*ep^4*mtt^2*mWW^4*s^4*t^5 + 81992*ep^5*mtt^2*mWW^4*s^4*t^5 + 500*mtt*mWW^5*s^4*t^5 + 710*ep*mtt*mWW^5*s^4*t^5 - 4129*ep^2*mtt*mWW^5*s^4*t^5 + 111710*ep^3*mtt*mWW^5*s^4*t^5 + 464473*ep^4*mtt*mWW^5*s^4*t^5 + 422722*ep^5*mtt*mWW^5*s^4*t^5 + 236*mWW^6*s^4*t^5 + 2292*ep*mWW^6*s^4*t^5 + 3611*ep^2*mWW^6*s^4*t^5 - 31909*ep^3*mWW^6*s^4*t^5 - 116728*ep^4*mWW^6*s^4*t^5 - 100232*ep^5*mWW^6*s^4*t^5 + 5026*ep*mtt^5*s^5*t^5 - 1069*ep^2*mtt^5*s^5*t^5 - 166040*ep^3*mtt^5*s^5*t^5 - 372813*ep^4*mtt^5*s^5*t^5 - 189684*ep^5*mtt^5*s^5*t^5 - 1720*mtt^4*mWW*s^5*t^5 - 22696*ep*mtt^4*mWW*s^5*t^5 + 18960*ep^2*mtt^4*mWW*s^5*t^5 + 683963*ep^3*mtt^4*mWW*s^5*t^5 + 1697843*ep^4*mtt^4*mWW*s^5*t^5 + 1139910*ep^5*mtt^4*mWW*s^5*t^5 + 6040*mtt^3*mWW^2*s^5*t^5 + 44421*ep*mtt^3*mWW^2*s^5*t^5 - 11985*ep^2*mtt^3*mWW^2*s^5*t^5 - 835226*ep^3*mtt^3*mWW^2*s^5*t^5 - 2171376*ep^4*mtt^3*mWW^2*s^5*t^5 - 1592664*ep^5*mtt^3*mWW^2*s^5*t^5 - 6360*mtt^2*mWW^3*s^5*t^5 - 39625*ep*mtt^2*mWW^3*s^5*t^5 - 8787*ep^2*mtt^2*mWW^3*s^5*t^5 + 442996*ep^3*mtt^2*mWW^3*s^5*t^5 + 1165692*ep^4*mtt^2*mWW^3*s^5*t^5 + 885084*ep^5*mtt^2*mWW^3*s^5*t^5 + 2280*mtt*mWW^4*s^5*t^5 + 14321*ep*mtt*mWW^4*s^5*t^5 + 7254*ep^2*mtt*mWW^4*s^5*t^5 - 92566*ep^3*mtt*mWW^4*s^5*t^5 - 219023*ep^4*mtt*mWW^4*s^5*t^5 - 155316*ep^5*mtt*mWW^4*s^5*t^5 - 240*mWW^5*s^5*t^5 - 1447*ep*mWW^5*s^5*t^5 - 173*ep^2*mWW^5*s^5*t^5 + 473*ep^3*mWW^5*s^5*t^5 - 16323*ep^4*mWW^5*s^5*t^5 - 20130*ep^5*mWW^5*s^5*t^5 - 1036*ep*mtt^4*s^6*t^5 - 370*ep^2*mtt^4*s^6*t^5 + 26400*ep^3*mtt^4*s^6*t^5 + 47870*ep^4*mtt^4*s^6*t^5 + 10616*ep^5*mtt^4*s^6*t^5 + 336*mtt^3*mWW*s^6*t^5 + 4246*ep*mtt^3*mWW*s^6*t^5 - 4046*ep^2*mtt^3*mWW*s^6*t^5 - 118048*ep^3*mtt^3*mWW*s^6*t^5 - 267158*ep^4*mtt^3*mWW*s^6*t^5 - 161980*ep^5*mtt^3*mWW*s^6*t^5 - 1152*mtt^2*mWW^2*s^6*t^5 - 7668*ep*mtt^2*mWW^2*s^6*t^5 + 3440*ep^2*mtt^2*mWW^2*s^6*t^5 + 123064*ep^3*mtt^2*mWW^2*s^6*t^5 + 281640*ep^4*mtt^2*mWW^2*s^6*t^5 + 186436*ep^5*mtt^2*mWW^2*s^6*t^5 + 1056*mtt*mWW^3*s^6*t^5 + 6122*ep*mtt*mWW^3*s^6*t^5 - 1032*ep^2*mtt*mWW^3*s^6*t^5 - 66298*ep^3*mtt*mWW^3*s^6*t^5 - 146930*ep^4*mtt*mWW^3*s^6*t^5 - 98628*ep^5*mtt*mWW^3*s^6*t^5 - 240*mWW^4*s^6*t^5 - 1664*ep*mWW^4*s^6*t^5 - 752*ep^2*mWW^4*s^6*t^5 + 12802*ep^3*mWW^4*s^6*t^5 + 29378*ep^4*mWW^4*s^6*t^5 + 19396*ep^5*mWW^4*s^6*t^5 + 16*ep*mtt^3*s^7*t^5 + 52*ep^2*mtt^3*s^7*t^5 + 588*ep^3*mtt^3*s^7*t^5 + 3712*ep^4*mtt^3*s^7*t^5 + 4672*ep^5*mtt^3*s^7*t^5 - 32*ep*mtt^2*mWW*s^7*t^5 - 6*ep^2*mtt^2*mWW*s^7*t^5 + 742*ep^3*mtt^2*mWW*s^7*t^5 + 1032*ep^4*mtt^2*mWW*s^7*t^5 + 64*ep^5*mtt^2*mWW*s^7*t^5 + 16*ep*mtt*mWW^2*s^7*t^5 + 402*ep^2*mtt*mWW^2*s^7*t^5 + 2170*ep^3*mtt*mWW^2*s^7*t^5 + 3768*ep^4*mtt*mWW^2*s^7*t^5 + 1984*ep^5*mtt*mWW^2*s^7*t^5 + 56*ep^2*mWW^3*s^7*t^5 + 532*ep^3*mWW^3*s^7*t^5 + 1568*ep^4*mWW^3*s^7*t^5 + 1344*ep^5*mWW^3*s^7*t^5 - 672*ep*mtt^9*t^6 - 7476*ep^2*mtt^9*t^6 - 30156*ep^3*mtt^9*t^6 - 52248*ep^4*mtt^9*t^6 - 32928*ep^5*mtt^9*t^6 + 3225*ep*mtt^8*mWW*t^6 + 35049*ep^2*mtt^8*mWW*t^6 + 138138*ep^3*mtt^8*mWW*t^6 + 234456*ep^4*mtt^8*mWW*t^6 + 145152*ep^5*mtt^8*mWW*t^6 - 5733*ep*mtt^7*mWW^2*t^6 - 61077*ep^2*mtt^7*mWW^2*t^6 - 235896*ep^3*mtt^7*mWW^2*t^6 - 393180*ep^4*mtt^7*mWW^2*t^6 - 239664*ep^5*mtt^7*mWW^2*t^6 + 4005*ep*mtt^6*mWW^3*t^6 + 42003*ep^2*mtt^6*mWW^3*t^6 + 159756*ep^3*mtt^6*mWW^3*t^6 + 263052*ep^4*mtt^6*mWW^3*t^6 + 159024*ep^5*mtt^6*mWW^3*t^6 + 345*ep*mtt^5*mWW^4*t^6 + 3489*ep^2*mtt^5*mWW^4*t^6 + 12324*ep^3*mtt^5*mWW^4*t^6 + 17652*ep^4*mtt^5*mWW^4*t^6 + 8400*ep^5*mtt^5*mWW^4*t^6 - 1977*ep*mtt^4*mWW^5*t^6 - 20241*ep^2*mtt^4*mWW^5*t^6 - 74586*ep^3*mtt^4*mWW^5*t^6 - 118008*ep^4*mtt^4*mWW^5*t^6 - 67968*ep^5*mtt^4*mWW^5*t^6 + 897*ep*mtt^3*mWW^6*t^6 + 9225*ep^2*mtt^3*mWW^6*t^6 + 34248*ep^3*mtt^3*mWW^6*t^6 + 54828*ep^4*mtt^3*mWW^6*t^6 + 32112*ep^5*mtt^3*mWW^6*t^6 - 69*ep*mtt^2*mWW^7*t^6 - 771*ep^2*mtt^2*mWW^7*t^6 - 3156*ep^3*mtt^2*mWW^7*t^6 - 5628*ep^4*mtt^2*mWW^7*t^6 - 3696*ep^5*mtt^2*mWW^7*t^6 - 21*ep*mtt*mWW^8*t^6 - 201*ep^2*mtt*mWW^8*t^6 - 672*ep^3*mtt*mWW^8*t^6 - 924*ep^4*mtt*mWW^8*t^6 - 432*ep^5*mtt*mWW^8*t^6 + 1442*ep*mtt^8*s*t^6 + 32887*ep^2*mtt^8*s*t^6 + 192164*ep^3*mtt^8*s*t^6 + 404523*ep^4*mtt^8*s*t^6 + 279084*ep^5*mtt^8*s*t^6 + 400*mtt^7*mWW*s*t^6 - 4653*ep*mtt^7*mWW*s*t^6 - 140358*ep^2*mtt^7*mWW*s*t^6 - 839778*ep^3*mtt^7*mWW*s*t^6 - 1817353*ep^4*mtt^7*mWW*s*t^6 - 1296888*ep^5*mtt^7*mWW*s*t^6 - 1848*mtt^6*mWW^2*s*t^6 + 719*ep*mtt^6*mWW^2*s*t^6 + 214512*ep^2*mtt^6*mWW^2*s*t^6 + 1365594*ep^3*mtt^6*mWW^2*s*t^6 + 3044603*ep^4*mtt^6*mWW^2*s*t^6 + 2239260*ep^5*mtt^6*mWW^2*s*t^6 + 3320*mtt^5*mWW^3*s*t^6 + 13391*ep*mtt^5*mWW^3*s*t^6 - 118228*ep^2*mtt^5*mWW^3*s*t^6 - 925562*ep^3*mtt^5*mWW^3*s*t^6 - 2150387*ep^4*mtt^5*mWW^3*s*t^6 - 1630816*ep^5*mtt^5*mWW^3*s*t^6 - 2844*mtt^4*mWW^4*s*t^6 - 19657*ep*mtt^4*mWW^4*s*t^6 - 24802*ep^2*mtt^4*mWW^4*s*t^6 + 86528*ep^3*mtt^4*mWW^4*s*t^6 + 270663*ep^4*mtt^4*mWW^4*s*t^6 + 228460*ep^5*mtt^4*mWW^4*s*t^6 + 1092*mtt^3*mWW^5*s*t^6 + 10865*ep*mtt^3*mWW^5*s*t^6 + 51602*ep^2*mtt^3*mWW^5*s*t^6 + 188062*ep^3*mtt^3*mWW^5*s*t^6 + 384653*ep^4*mtt^3*mWW^5*s*t^6 + 280504*ep^5*mtt^3*mWW^5*s*t^6 - 92*mtt^2*mWW^6*s*t^6 - 2059*ep*mtt^2*mWW^6*s*t^6 - 16172*ep^2*mtt^2*mWW^6*s*t^6 - 66682*ep^3*mtt^2*mWW^6*s*t^6 - 128807*ep^4*mtt^2*mWW^6*s*t^6 - 91180*ep^5*mtt^2*mWW^6*s*t^6 - 28*mtt*mWW^7*s*t^6 - 83*ep*mtt*mWW^7*s*t^6 + 164*ep^2*mtt*mWW^7*s*t^6 - 2022*ep^3*mtt*mWW^7*s*t^6 - 10521*ep^4*mtt*mWW^7*s*t^6 - 9792*ep^5*mtt*mWW^7*s*t^6 + 35*ep*mWW^8*s*t^6 + 395*ep^2*mWW^8*s*t^6 + 1696*ep^3*mWW^8*s*t^6 + 2626*ep^4*mWW^8*s*t^6 + 1368*ep^5*mWW^8*s*t^6 + 490*ep*mtt^7*s^2*t^6 - 60725*ep^2*mtt^7*s^2*t^6 - 461540*ep^3*mtt^7*s^2*t^6 - 1012065*ep^4*mtt^7*s^2*t^6 - 675460*ep^5*mtt^7*s^2*t^6 - 1880*mtt^6*mWW*s^2*t^6 - 10151*ep*mtt^6*mWW*s^2*t^6 + 237461*ep^2*mtt^6*mWW*s^2*t^6 + 1930616*ep^3*mtt^6*mWW*s^2*t^6 + 4470378*ep^4*mtt^6*mWW*s^2*t^6 + 3195456*ep^5*mtt^6*mWW*s^2*t^6 + 7768*mtt^5*mWW^2*s^2*t^6 + 43279*ep*mtt^5*mWW^2*s^2*t^6 - 309737*ep^2*mtt^5*mWW^2*s^2*t^6 - 2963834*ep^3*mtt^5*mWW^2*s^2*t^6 - 7225610*ep^4*mtt^5*mWW^2*s^2*t^6 - 5430284*ep^5*mtt^5*mWW^2*s^2*t^6 - 12060*mtt^4*mWW^3*s^2*t^6 - 72873*ep*mtt^4*mWW^3*s^2*t^6 + 124381*ep^2*mtt^4*mWW^3*s^2*t^6 + 1955886*ep^3*mtt^4*mWW^3*s^2*t^6 + 5004782*ep^4*mtt^4*mWW^3*s^2*t^6 + 3893460*ep^5*mtt^4*mWW^3*s^2*t^6 + 8448*mtt^3*mWW^4*s^2*t^6 + 54763*ep*mtt^3*mWW^4*s^2*t^6 + 42422*ep^2*mtt^3*mWW^4*s^2*t^6 - 352308*ep^3*mtt^3*mWW^4*s^2*t^6 - 907187*ep^4*mtt^3*mWW^4*s^2*t^6 - 689428*ep^5*mtt^3*mWW^4*s^2*t^6 - 2312*mtt^2*mWW^5*s^2*t^6 - 15806*ep*mtt^2*mWW^5*s^2*t^6 - 39940*ep^2*mtt^2*mWW^5*s^2*t^6 - 174384*ep^3*mtt^2*mWW^5*s^2*t^6 - 523622*ep^4*mtt^2*mWW^5*s^2*t^6 - 457992*ep^5*mtt^2*mWW^5*s^2*t^6 - 24*mtt*mWW^6*s^2*t^6 + 56*ep*mtt*mWW^6*s^2*t^6 + 6712*ep^2*mtt*mWW^6*s^2*t^6 + 65978*ep^3*mtt*mWW^6*s^2*t^6 + 182942*ep^4*mtt*mWW^6*s^2*t^6 + 151844*ep^5*mtt*mWW^6*s^2*t^6 + 60*mWW^7*s^2*t^6 + 242*ep*mWW^7*s^2*t^6 - 526*ep^2*mWW^7*s^2*t^6 - 30*ep^3*mWW^7*s^2*t^6 + 11342*ep^4*mWW^7*s^2*t^6 + 13172*ep^5*mWW^7*s^2*t^6 - 3290*ep*mtt^6*s^3*t^6 + 60385*ep^2*mtt^6*s^3*t^6 + 536880*ep^3*mtt^6*s^3*t^6 + 1146025*ep^4*mtt^6*s^3*t^6 + 700900*ep^5*mtt^6*s^3*t^6 + 3120*mtt^5*mWW*s^3*t^6 + 25207*ep*mtt^5*mWW*s^3*t^6 - 225479*ep^2*mtt^5*mWW*s^3*t^6 - 2160799*ep^3*mtt^5*mWW*s^3*t^6 - 4962913*ep^4*mtt^5*mWW*s^3*t^6 - 3400224*ep^5*mtt^5*mWW*s^3*t^6 - 11572*mtt^4*mWW^2*s^3*t^6 - 74748*ep*mtt^4*mWW^2*s^3*t^6 + 250798*ep^2*mtt^4*mWW^2*s^3*t^6 + 3078458*ep^3*mtt^4*mWW^2*s^3*t^6 + 7548220*ep^4*mtt^4*mWW^2*s^3*t^6 + 5542574*ep^5*mtt^4*mWW^2*s^3*t^6 + 15272*mtt^3*mWW^3*s^3*t^6 + 97260*ep*mtt^3*mWW^3*s^3*t^6 - 65893*ep^2*mtt^3*mWW^3*s^3*t^6 - 1923812*ep^3*mtt^3*mWW^3*s^3*t^6 - 5024783*ep^4*mtt^3*mWW^3*s^3*t^6 - 3862328*ep^5*mtt^3*mWW^3*s^3*t^6 - 8544*mtt^2*mWW^4*s^3*t^6 - 55722*ep*mtt^2*mWW^4*s^3*t^6 - 35038*ep^2*mtt^2*mWW^4*s^3*t^6 + 446204*ep^3*mtt^2*mWW^4*s^3*t^6 + 1177914*ep^4*mtt^2*mWW^4*s^3*t^6 + 899136*ep^5*mtt^2*mWW^4*s^3*t^6 + 1704*mtt*mWW^5*s^3*t^6 + 10565*ep*mtt*mWW^5*s^3*t^6 + 12744*ep^2*mtt*mWW^5*s^3*t^6 + 42835*ep^3*mtt*mWW^5*s^3*t^6 + 203272*ep^4*mtt*mWW^5*s^3*t^6 + 200152*ep^5*mtt*mWW^5*s^3*t^6 + 20*mWW^6*s^3*t^6 + 728*ep*mWW^6*s^3*t^6 + 1571*ep^2*mWW^6*s^3*t^6 - 27062*ep^3*mWW^6*s^3*t^6 - 105975*ep^4*mWW^6*s^3*t^6 - 94802*ep^5*mWW^6*s^3*t^6 + 2590*ep*mtt^5*s^4*t^6 - 34135*ep^2*mtt^5*s^4*t^6 - 311300*ep^3*mtt^5*s^4*t^6 - 613995*ep^4*mtt^5*s^4*t^6 - 322860*ep^5*mtt^5*s^4*t^6 - 2200*mtt^4*mWW*s^4*t^6 - 17078*ep*mtt^4*mWW*s^4*t^6 + 129730*ep^2*mtt^4*mWW*s^4*t^6 + 1216363*ep^3*mtt^4*mWW*s^4*t^6 + 2627911*ep^4*mtt^4*mWW*s^4*t^6 + 1671098*ep^5*mtt^4*mWW*s^4*t^6 + 7420*mtt^3*mWW^2*s^4*t^6 + 45693*ep*mtt^3*mWW^2*s^4*t^6 - 130149*ep^2*mtt^3*mWW^2*s^4*t^6 - 1560482*ep^3*mtt^3*mWW^2*s^4*t^6 - 3603810*ep^4*mtt^3*mWW^2*s^4*t^6 - 2493228*ep^5*mtt^3*mWW^2*s^4*t^6 - 8100*mtt^2*mWW^3*s^4*t^6 - 50363*ep*mtt^2*mWW^3*s^4*t^6 + 28959*ep^2*mtt^2*mWW^3*s^4*t^6 + 882586*ep^3*mtt^2*mWW^3*s^4*t^6 + 2205248*ep^4*mtt^2*mWW^3*s^4*t^6 + 1618536*ep^5*mtt^2*mWW^3*s^4*t^6 + 3380*mtt*mWW^4*s^4*t^6 + 22889*ep*mtt*mWW^4*s^4*t^6 + 12898*ep^2*mtt*mWW^4*s^4*t^6 - 218904*ep^3*mtt*mWW^4*s^4*t^6 - 599463*ep^4*mtt*mWW^4*s^4*t^6 - 457304*ep^5*mtt*mWW^4*s^4*t^6 - 500*mWW^5*s^4*t^6 - 3731*ep*mWW^5*s^4*t^6 - 4159*ep^2*mWW^5*s^4*t^6 + 16889*ep^3*mWW^5*s^4*t^6 + 46989*ep^4*mWW^5*s^4*t^6 + 34062*ep^5*mWW^5*s^4*t^6 - 448*ep*mtt^4*s^5*t^6 + 10436*ep^2*mtt^4*s^5*t^6 + 78236*ep^3*mtt^4*s^5*t^6 + 129048*ep^4*mtt^4*s^5*t^6 + 47008*ep^5*mtt^4*s^5*t^6 + 560*mtt^3*mWW*s^5*t^6 + 3020*ep*mtt^3*mWW*s^5*t^6 - 41244*ep^2*mtt^3*mWW*s^5*t^6 - 303338*ep^3*mtt^3*mWW*s^5*t^6 - 580976*ep^4*mtt^3*mWW*s^5*t^6 - 329532*ep^5*mtt^3*mWW*s^5*t^6 - 1760*mtt^2*mWW^2*s^5*t^6 - 8782*ep*mtt^2*mWW^2*s^5*t^6 + 39302*ep^2*mtt^2*mWW^2*s^5*t^6 + 330046*ep^3*mtt^2*mWW^2*s^5*t^6 + 657550*ep^4*mtt^2*mWW^2*s^5*t^6 + 403804*ep^5*mtt^2*mWW^2*s^5*t^6 + 1520*mtt*mWW^3*s^5*t^6 + 8396*ep*mtt*mWW^3*s^5*t^6 - 11316*ep^2*mtt*mWW^3*s^5*t^6 - 154342*ep^3*mtt*mWW^3*s^5*t^6 - 326004*ep^4*mtt*mWW^3*s^5*t^6 - 210884*ep^5*mtt*mWW^3*s^5*t^6 - 320*mWW^4*s^5*t^6 - 2186*ep*mWW^4*s^5*t^6 - 298*ep^2*mWW^4*s^5*t^6 + 24438*ep^3*mWW^4*s^5*t^6 + 57982*ep^4*mWW^4*s^5*t^6 + 39684*ep^5*mWW^4*s^5*t^6 - 112*ep*mtt^3*s^6*t^6 - 1372*ep^2*mtt^3*s^6*t^6 - 4284*ep^3*mtt^3*s^6*t^6 - 1288*ep^4*mtt^3*s^6*t^6 + 4256*ep^5*mtt^3*s^6*t^6 + 448*ep*mtt^2*mWW*s^6*t^6 + 4998*ep^2*mtt^2*mWW*s^6*t^6 + 18578*ep^3*mtt^2*mWW*s^6*t^6 + 25928*ep^4*mtt^2*mWW*s^6*t^6 + 11648*ep^5*mtt^2*mWW*s^6*t^6 - 448*ep*mtt*mWW^2*s^6*t^6 - 4018*ep^2*mtt*mWW^2*s^6*t^6 - 12530*ep^3*mtt*mWW^2*s^6*t^6 - 16464*ep^4*mtt*mWW^2*s^6*t^6 - 7840*ep^5*mtt*mWW^2*s^6*t^6 + 112*ep*mWW^3*s^6*t^6 + 1232*ep^2*mWW^3*s^6*t^6 + 4956*ep^3*mWW^3*s^6*t^6 + 8624*ep^4*mWW^3*s^6*t^6 + 5376*ep^5*mWW^3*s^6*t^6 + 1092*ep*mtt^8*t^7 + 11592*ep^2*mtt^8*t^7 + 44604*ep^3*mtt^8*t^7 + 74088*ep^4*mtt^8*t^7 + 45024*ep^5*mtt^8*t^7 - 4944*ep*mtt^7*mWW*t^7 - 51954*ep^2*mtt^7*mWW*t^7 - 197568*ep^3*mtt^7*mWW*t^7 - 323976*ep^4*mtt^7*mWW*t^7 - 194208*ep^5*mtt^7*mWW*t^7 + 8412*ep*mtt^6*mWW^2*t^7 + 87732*ep^2*mtt^6*mWW^2*t^7 + 330684*ep^3*mtt^6*mWW^2*t^7 + 537048*ep^4*mtt^6*mWW^2*t^7 + 318624*ep^5*mtt^6*mWW^2*t^7 - 6024*ep*mtt^5*mWW^3*t^7 - 62718*ep^2*mtt^5*mWW^3*t^7 - 235956*ep^3*mtt^5*mWW^3*t^7 - 382512*ep^4*mtt^5*mWW^3*t^7 - 226560*ep^5*mtt^5*mWW^3*t^7 + 582*ep*mtt^4*mWW^4*t^7 + 6570*ep^2*mtt^4*mWW^4*t^7 + 27060*ep^3*mtt^4*mWW^4*t^7 + 48240*ep^4*mtt^4*mWW^4*t^7 + 31488*ep^5*mtt^4*mWW^4*t^7 + 1500*ep*mtt^3*mWW^5*t^7 + 15066*ep^2*mtt^3*mWW^5*t^7 + 54144*ep^3*mtt^3*mWW^5*t^7 + 83016*ep^4*mtt^3*mWW^5*t^7 + 45984*ep^5*mtt^3*mWW^5*t^7 - 684*ep*mtt^2*mWW^6*t^7 - 6990*ep^2*mtt^2*mWW^6*t^7 - 25674*ep^3*mtt^2*mWW^6*t^7 - 40404*ep^4*mtt^2*mWW^6*t^7 - 23088*ep^5*mtt^2*mWW^6*t^7 + 60*ep*mtt*mWW^7*t^7 + 642*ep^2*mtt*mWW^7*t^7 + 2496*ep^3*mtt*mWW^7*t^7 + 4200*ep^4*mtt*mWW^7*t^7 + 2592*ep^5*mtt*mWW^7*t^7 + 6*ep*mWW^8*t^7 + 60*ep^2*mWW^8*t^7 + 210*ep^3*mWW^8*t^7 + 300*ep^4*mWW^8*t^7 + 144*ep^5*mWW^8*t^7 - 3066*ep*mtt^7*s*t^7 - 46059*ep^2*mtt^7*s*t^7 - 223244*ep^3*mtt^7*s*t^7 - 418327*ep^4*mtt^7*s*t^7 - 264284*ep^5*mtt^7*s*t^7 - 440*mtt^6*mWW*s*t^7 + 10340*ep*mtt^6*mWW*s*t^7 + 186178*ep^2*mtt^6*mWW*s*t^7 + 936038*ep^3*mtt^6*mWW*s*t^7 + 1817144*ep^4*mtt^6*mWW*s*t^7 + 1195770*ep^5*mtt^6*mWW*s*t^7 + 1832*mtt^5*mWW^2*s*t^7 - 8607*ep*mtt^5*mWW^2*s*t^7 - 274379*ep^2*mtt^5*mWW^2*s*t^7 - 1481232*ep^3*mtt^5*mWW^2*s*t^7 - 3001408*ep^4*mtt^5*mWW^2*s*t^7 - 2055646*ep^5*mtt^5*mWW^2*s*t^7 - 2976*mtt^4*mWW^3*s*t^7 - 6577*ep*mtt^4*mWW^3*s*t^7 + 162976*ep^2*mtt^4*mWW^3*s*t^7 + 1044952*ep^3*mtt^4*mWW^3*s*t^7 + 2247313*ep^4*mtt^4*mWW^3*s*t^7 + 1605980*ep^5*mtt^4*mWW^3*s*t^7 + 2312*mtt^3*mWW^4*s*t^7 + 14137*ep*mtt^3*mWW^4*s*t^7 - 9529*ep^2*mtt^3*mWW^4*s*t^7 - 239258*ep^3*mtt^3*mWW^4*s*t^7 - 590462*ep^4*mtt^3*mWW^4*s*t^7 - 449292*ep^5*mtt^3*mWW^4*s*t^7 - 816*mtt^2*mWW^5*s*t^7 - 7403*ep*mtt^2*mWW^5*s*t^7 - 26968*ep^2*mtt^2*mWW^5*s*t^7 - 71520*ep^3*mtt^2*mWW^5*s*t^7 - 127327*ep^4*mtt^2*mWW^5*s*t^7 - 86058*ep^5*mtt^2*mWW^5*s*t^7 + 80*mtt*mWW^6*s*t^7 + 1184*ep*mtt*mWW^6*s*t^7 + 8273*ep^2*mtt*mWW^6*s*t^7 + 35872*ep^3*mtt*mWW^6*s*t^7 + 73897*ep^4*mtt*mWW^6*s*t^7 + 52982*ep^5*mtt*mWW^6*s*t^7 + 8*mWW^7*s*t^7 - 8*ep*mWW^7*s*t^7 - 492*ep^2*mWW^7*s*t^7 - 1608*ep^3*mWW^7*s*t^7 - 830*ep^4*mWW^7*s*t^7 + 548*ep^5*mWW^7*s*t^7 + 3248*ep*mtt^6*s^2*t^7 + 74348*ep^2*mtt^6*s^2*t^7 + 410604*ep^3*mtt^6*s^2*t^7 + 776960*ep^4*mtt^6*s^2*t^7 + 464960*ep^5*mtt^6*s^2*t^7 + 1488*mtt^5*mWW*s^2*t^7 - 4900*ep*mtt^5*mWW*s^2*t^7 - 275213*ep^2*mtt^5*mWW*s^2*t^7 - 1628892*ep^3*mtt^5*mWW*s^2*t^7 - 3273783*ep^4*mtt^5*mWW*s^2*t^7 - 2119642*ep^5*mtt^5*mWW*s^2*t^7 - 5432*mtt^4*mWW^2*s^2*t^7 - 14110*ep*mtt^4*mWW^2*s^2*t^7 + 350067*ep^2*mtt^4*mWW^2*s^2*t^7 + 2384629*ep^3*mtt^4*mWW^2*s^2*t^7 + 5124694*ep^4*mtt^4*mWW^2*s^2*t^7 + 3536708*ep^5*mtt^4*mWW^2*s^2*t^7 + 7424*mtt^3*mWW^3*s^2*t^7 + 37348*ep*mtt^3*mWW^3*s^2*t^7 - 165454*ep^2*mtt^3*mWW^3*s^2*t^7 - 1584174*ep^3*mtt^3*mWW^3*s^2*t^7 - 3704536*ep^4*mtt^3*mWW^3*s^2*t^7 - 2708452*ep^5*mtt^3*mWW^3*s^2*t^7 - 4616*mtt^2*mWW^4*s^2*t^7 - 29990*ep*mtt^2*mWW^4*s^2*t^7 + 2328*ep^2*mtt^2*mWW^4*s^2*t^7 + 430004*ep^3*mtt^2*mWW^4*s^2*t^7 + 1123332*ep^4*mtt^2*mWW^4*s^2*t^7 + 861064*ep^5*mtt^2*mWW^4*s^2*t^7 + 1200*mtt*mWW^5*s^2*t^7 + 8728*ep*mtt*mWW^5*s^2*t^7 + 15033*ep^2*mtt*mWW^5*s^2*t^7 + 2156*ep^3*mtt*mWW^5*s^2*t^7 + 2751*ep^4*mtt*mWW^5*s^2*t^7 + 8766*ep^5*mtt*mWW^5*s^2*t^7 - 64*mWW^6*s^2*t^7 - 324*ep*mWW^6*s^2*t^7 - 1277*ep^2*mWW^6*s^2*t^7 - 15671*ep^3*mWW^6*s^2*t^7 - 52778*ep^4*mWW^6*s^2*t^7 - 46092*ep^5*mWW^6*s^2*t^7 - 2058*ep*mtt^5*s^3*t^7 - 60819*ep^2*mtt^5*s^3*t^7 - 343596*ep^3*mtt^5*s^3*t^7 - 615159*ep^4*mtt^5*s^3*t^7 - 328668*ep^5*mtt^5*s^3*t^7 - 1608*mtt^4*mWW*s^3*t^7 + 96*ep*mtt^4*mWW*s^3*t^7 + 213442*ep^2*mtt^4*mWW*s^3*t^7 + 1291197*ep^3*mtt^4*mWW*s^3*t^7 + 2491211*ep^4*mtt^4*mWW*s^3*t^7 + 1509978*ep^5*mtt^4*mWW*s^3*t^7 + 5160*mtt^3*mWW^2*s^3*t^7 + 18725*ep*mtt^3*mWW^2*s^3*t^7 - 237037*ep^2*mtt^3*mWW^2*s^3*t^7 - 1688008*ep^3*mtt^3*mWW^2*s^3*t^7 - 3507318*ep^4*mtt^3*mWW^2*s^3*t^7 - 2302760*ep^5*mtt^3*mWW^2*s^3*t^7 - 5664*mtt^2*mWW^3*s^3*t^7 - 30449*ep*mtt^2*mWW^3*s^3*t^7 + 90155*ep^2*mtt^2*mWW^3*s^3*t^7 + 984700*ep^3*mtt^2*mWW^3*s^3*t^7 + 2272030*ep^4*mtt^2*mWW^3*s^3*t^7 + 1608436*ep^5*mtt^2*mWW^3*s^3*t^7 + 2552*mtt*mWW^4*s^3*t^7 + 17237*ep*mtt*mWW^4*s^3*t^7 + 424*ep^2*mtt*mWW^4*s^3*t^7 - 256832*ep^3*mtt*mWW^4*s^3*t^7 - 692355*ep^4*mtt*mWW^4*s^3*t^7 - 529548*ep^5*mtt*mWW^4*s^3*t^7 - 440*mWW^5*s^3*t^7 - 3551*ep*mWW^5*s^3*t^7 - 4893*ep^2*mWW^5*s^3*t^7 + 22715*ep^3*mWW^5*s^3*t^7 + 77031*ep^4*mWW^5*s^3*t^7 + 62914*ep^5*mWW^5*s^3*t^7 + 1176*ep*mtt^4*s^4*t^7 + 25110*ep^2*mtt^4*s^4*t^7 + 125576*ep^3*mtt^4*s^4*t^7 + 197026*ep^4*mtt^4*s^4*t^7 + 84872*ep^5*mtt^4*s^4*t^7 + 560*mtt^3*mWW*s^4*t^7 - 1914*ep*mtt^3*mWW*s^4*t^7 - 86114*ep^2*mtt^3*mWW*s^4*t^7 - 449008*ep^3*mtt^3*mWW*s^4*t^7 - 776506*ep^4*mtt^3*mWW*s^4*t^7 - 421092*ep^5*mtt^3*mWW*s^4*t^7 - 1600*mtt^2*mWW^2*s^4*t^7 - 3384*ep*mtt^2*mWW^2*s^4*t^7 + 85256*ep^2*mtt^2*mWW^2*s^4*t^7 + 493420*ep^3*mtt^2*mWW^2*s^4*t^7 + 897416*ep^4*mtt^2*mWW^2*s^4*t^7 + 523052*ep^5*mtt^2*mWW^2*s^4*t^7 + 1280*mtt*mWW^3*s^4*t^7 + 5562*ep*mtt*mWW^3*s^4*t^7 - 28612*ep^2*mtt*mWW^3*s^4*t^7 - 220018*ep^3*mtt*mWW^3*s^4*t^7 - 435302*ep^4*mtt*mWW^3*s^4*t^7 - 271836*ep^5*mtt*mWW^3*s^4*t^7 - 240*mWW^4*s^4*t^7 - 1440*ep*mWW^4*s^4*t^7 + 2272*ep^2*mWW^4*s^4*t^7 + 33326*ep^3*mWW^4*s^4*t^7 + 75606*ep^4*mWW^4*s^4*t^7 + 51596*ep^5*mWW^4*s^4*t^7 - 392*ep*mtt^3*s^5*t^7 - 4172*ep^2*mtt^3*s^5*t^7 - 13944*ep^3*mtt^3*s^5*t^7 - 14588*ep^4*mtt^3*s^5*t^7 - 1904*ep^5*mtt^3*s^5*t^7 + 1344*ep*mtt^2*mWW*s^5*t^7 + 13734*ep^2*mtt^2*mWW*s^5*t^7 + 48118*ep^3*mtt^2*mWW*s^5*t^7 + 66416*ep^4*mtt^2*mWW*s^5*t^7 + 30688*ep^5*mtt^2*mWW*s^5*t^7 - 1232*ep*mtt*mWW^2*s^5*t^7 - 11662*ep^2*mtt*mWW^2*s^5*t^7 - 38514*ep^3*mtt*mWW^2*s^5*t^7 - 52668*ep^4*mtt*mWW^2*s^5*t^7 - 25424*ep^5*mtt*mWW^2*s^5*t^7 + 280*ep*mWW^3*s^5*t^7 + 2940*ep^2*mWW^3*s^5*t^7 + 11060*ep^3*mWW^3*s^5*t^7 + 17640*ep^4*mWW^3*s^5*t^7 + 10080*ep^5*mWW^3*s^5*t^7 - 1176*ep*mtt^7*t^8 - 11928*ep^2*mtt^7*t^8 - 43680*ep^3*mtt^7*t^8 - 69216*ep^4*mtt^7*t^8 - 40320*ep^5*mtt^7*t^8 + 4905*ep*mtt^6*mWW*t^8 + 49917*ep^2*mtt^6*mWW*t^8 + 183162*ep^3*mtt^6*mWW*t^8 + 289896*ep^4*mtt^6*mWW*t^8 + 168000*ep^5*mtt^6*mWW*t^8 - 7809*ep*mtt^5*mWW^2*t^8 - 79845*ep^2*mtt^5*mWW^2*t^8 - 294108*ep^3*mtt^5*mWW^2*t^8 - 466068*ep^4*mtt^5*mWW^2*t^8 - 269520*ep^5*mtt^5*mWW^2*t^8 + 5541*ep*mtt^4*mWW^3*t^8 + 57177*ep^2*mtt^4*mWW^3*t^8 + 212574*ep^3*mtt^4*mWW^3*t^8 + 339408*ep^4*mtt^4*mWW^3*t^8 + 197280*ep^5*mtt^4*mWW^3*t^8 - 1185*ep*mtt^3*mWW^4*t^8 - 12711*ep^2*mtt^3*mWW^4*t^8 - 49302*ep^3*mtt^3*mWW^4*t^8 - 82104*ep^4*mtt^3*mWW^4*t^8 - 49728*ep^5*mtt^3*mWW^4*t^8 - 504*ep*mtt^2*mWW^5*t^8 - 4938*ep^2*mtt^2*mWW^5*t^8 - 17154*ep^3*mtt^2*mWW^5*t^8 - 25140*ep^4*mtt^2*mWW^5*t^8 - 13104*ep^5*mtt^2*mWW^5*t^8 + 246*ep*mtt*mWW^6*t^8 + 2520*ep^2*mtt*mWW^6*t^8 + 9246*ep^3*mtt*mWW^6*t^8 + 14436*ep^4*mtt*mWW^6*t^8 + 8112*ep^5*mtt*mWW^6*t^8 - 18*ep*mWW^7*t^8 - 192*ep^2*mWW^7*t^8 - 738*ep^3*mWW^7*t^8 - 1212*ep^4*mWW^7*t^8 - 720*ep^5*mWW^7*t^8 + 3262*ep*mtt^6*s*t^8 + 39817*ep^2*mtt^6*s*t^8 + 167496*ep^3*mtt^6*s*t^8 + 282625*ep^4*mtt^6*s*t^8 + 163780*ep^5*mtt^6*s*t^8 + 288*mtt^5*mWW*s*t^8 - 10605*ep*mtt^5*mWW*s*t^8 - 148933*ep^2*mtt^5*mWW*s*t^8 - 655321*ep^3*mtt^5*mWW*s*t^8 - 1151921*ep^4*mtt^5*mWW*s*t^8 - 698612*ep^5*mtt^5*mWW*s*t^8 - 1028*mtt^4*mWW^2*s*t^8 + 10818*ep*mtt^4*mWW^2*s*t^8 + 205586*ep^2*mtt^4*mWW^2*s*t^8 + 972498*ep^3*mtt^4*mWW^2*s*t^8 + 1801154*ep^4*mtt^4*mWW^2*s*t^8 + 1147346*ep^5*mtt^4*mWW^2*s*t^8 + 1428*mtt^3*mWW^3*s*t^8 - 1130*ep*mtt^3*mWW^3*s*t^8 - 122303*ep^2*mtt^3*mWW^3*s*t^8 - 666878*ep^3*mtt^3*mWW^3*s*t^8 - 1329429*ep^4*mtt^3*mWW^3*s*t^8 - 895984*ep^5*mtt^3*mWW^3*s*t^8 - 948*mtt^2*mWW^4*s*t^8 - 4412*ep*mtt^2*mWW^4*s*t^8 + 22194*ep^2*mtt^2*mWW^4*s*t^8 + 189842*ep^3*mtt^2*mWW^4*s*t^8 + 428202*ep^4*mtt^2*mWW^4*s*t^8 + 309696*ep^5*mtt^2*mWW^4*s*t^8 + 284*mtt*mWW^5*s*t^8 + 2311*ep*mtt*mWW^5*s*t^8 + 4956*ep^2*mtt*mWW^5*s*t^8 - 1577*ep^3*mtt*mWW^5*s*t^8 - 16390*ep^4*mtt*mWW^5*s*t^8 - 15340*ep^5*mtt*mWW^5*s*t^8 - 24*mWW^6*s*t^8 - 244*ep*mWW^6*s*t^8 - 1317*ep^2*mWW^6*s*t^8 - 6060*ep^3*mWW^6*s*t^8 - 14241*ep^4*mWW^6*s*t^8 - 10886*ep^5*mWW^6*s*t^8 - 3682*ep*mtt^5*s^2*t^8 - 50531*ep^2*mtt^5*s^2*t^8 - 222784*ep^3*mtt^5*s^2*t^8 - 367491*ep^4*mtt^5*s^2*t^8 - 196812*ep^5*mtt^5*s^2*t^8 - 632*mtt^4*mWW*s^2*t^8 + 9272*ep*mtt^4*mWW*s^2*t^8 + 172336*ep^2*mtt^4*mWW*s^2*t^8 + 809563*ep^3*mtt^4*mWW*s^2*t^8 + 1415819*ep^4*mtt^4*mWW*s^2*t^8 + 821338*ep^5*mtt^4*mWW*s^2*t^8 + 1916*mtt^3*mWW^2*s^2*t^8 - 4093*ep*mtt^3*mWW^2*s^2*t^8 - 203477*ep^2*mtt^3*mWW^2*s^2*t^8 - 1066640*ep^3*mtt^3*mWW^2*s^2*t^8 - 2001674*ep^4*mtt^3*mWW^2*s^2*t^8 - 1247060*ep^5*mtt^3*mWW^2*s^2*t^8 - 2076*mtt^2*mWW^3*s^2*t^8 - 5597*ep*mtt^2*mWW^3*s^2*t^8 + 96973*ep^2*mtt^2*mWW^3*s^2*t^8 + 637950*ep^3*mtt^2*mWW^3*s^2*t^8 + 1328164*ep^4*mtt^2*mWW^3*s^2*t^8 + 896464*ep^5*mtt^2*mWW^3*s^2*t^8 + 980*mtt*mWW^4*s^2*t^8 + 5651*ep*mtt*mWW^4*s^2*t^8 - 13194*ep^2*mtt*mWW^4*s^2*t^8 - 171114*ep^3*mtt*mWW^4*s^2*t^8 - 419475*ep^4*mtt*mWW^4*s^2*t^8 - 310944*ep^5*mtt*mWW^4*s^2*t^8 - 188*mWW^5*s^2*t^8 - 1551*ep*mWW^5*s^2*t^8 - 1891*ep^2*mWW^5*s^2*t^8 + 14753*ep^3*mWW^5*s^2*t^8 + 48977*ep^4*mWW^5*s^2*t^8 + 40470*ep^5*mWW^5*s^2*t^8 + 2212*ep*mtt^4*s^3*t^8 + 28762*ep^2*mtt^4*s^3*t^8 + 119424*ep^3*mtt^4*s^3*t^8 + 179938*ep^4*mtt^4*s^3*t^8 + 83464*ep^5*mtt^4*s^3*t^8 + 336*mtt^3*mWW*s^3*t^8 - 5506*ep*mtt^3*mWW*s^3*t^8 - 92008*ep^2*mtt^3*mWW*s^3*t^8 - 401366*ep^3*mtt^3*mWW*s^3*t^8 - 645670*ep^4*mtt^3*mWW*s^3*t^8 - 339164*ep^5*mtt^3*mWW*s^3*t^8 - 864*mtt^2*mWW^2*s^3*t^8 + 2712*ep*mtt^2*mWW^2*s^3*t^8 + 92698*ep^2*mtt^2*mWW^2*s^3*t^8 + 440030*ep^3*mtt^2*mWW^2*s^3*t^8 + 747276*ep^4*mtt^2*mWW^2*s^3*t^8 + 419036*ep^5*mtt^2*mWW^2*s^3*t^8 + 624*mtt*mWW^3*s^3*t^8 + 850*ep*mtt*mWW^3*s^3*t^8 - 34668*ep^2*mtt*mWW^3*s^3*t^8 - 195278*ep^3*mtt*mWW^3*s^3*t^8 - 361774*ep^4*mtt*mWW^3*s^3*t^8 - 218724*ep^5*mtt*mWW^3*s^3*t^8 - 96*mWW^4*s^3*t^8 - 268*ep*mWW^4*s^3*t^8 + 4448*ep^2*mWW^4*s^3*t^8 + 31046*ep^3*mWW^4*s^3*t^8 + 64870*ep^4*mWW^4*s^3*t^8 + 43100*ep^5*mWW^4*s^3*t^8 - 616*ep*mtt^3*s^4*t^8 - 6160*ep^2*mtt^3*s^4*t^8 - 20496*ep^3*mtt^3*s^4*t^8 - 24976*ep^4*mtt^3*s^4*t^8 - 8512*ep^5*mtt^3*s^4*t^8 + 1904*ep*mtt^2*mWW*s^4*t^8 + 18690*ep^2*mtt^2*mWW*s^4*t^8 + 63350*ep^3*mtt^2*mWW*s^4*t^8 + 86184*ep^4*mtt^2*mWW*s^4*t^8 + 39872*ep^5*mtt^2*mWW*s^4*t^8 - 1624*ep*mtt*mWW^2*s^4*t^8 - 15498*ep^2*mtt*mWW^2*s^4*t^8 - 51562*ep^3*mtt*mWW^2*s^4*t^8 - 70728*ep^4*mtt*mWW^2*s^4*t^8 - 34048*ep^5*mtt*mWW^2*s^4*t^8 + 336*ep*mWW^3*s^4*t^8 + 3472*ep^2*mWW^3*s^4*t^8 + 12740*ep^3*mWW^3*s^4*t^8 + 19600*ep^4*mWW^3*s^4*t^8 + 10752*ep^5*mWW^3*s^4*t^8 + 840*ep*mtt^6*t^9 + 8148*ep^2*mtt^6*t^9 + 28308*ep^3*mtt^6*t^9 + 42504*ep^4*mtt^6*t^9 + 23520*ep^5*mtt^6*t^9 - 3138*ep*mtt^5*mWW*t^9 - 30912*ep^2*mtt^5*mWW*t^9 - 109200*ep^3*mtt^5*mWW*t^9 - 166224*ep^4*mtt^5*mWW*t^9 - 92736*ep^5*mtt^5*mWW*t^9 + 4530*ep*mtt^4*mWW^2*t^9 + 45402*ep^2*mtt^4*mWW^2*t^9 + 163356*ep^3*mtt^4*mWW^2*t^9 + 252480*ep^4*mtt^4*mWW^2*t^9 + 142272*ep^5*mtt^4*mWW^2*t^9 - 3048*ep*mtt^3*mWW^3*t^9 - 31164*ep^2*mtt^3*mWW^3*t^9 - 114510*ep^3*mtt^3*mWW^3*t^9 - 180228*ep^4*mtt^3*mWW^3*t^9 - 102960*ep^5*mtt^3*mWW^3*t^9 + 828*ep*mtt^2*mWW^4*t^9 + 8718*ep^2*mtt^2*mWW^4*t^9 + 33054*ep^3*mtt^2*mWW^4*t^9 + 53580*ep^4*mtt^2*mWW^4*t^9 + 31440*ep^5*mtt^2*mWW^4*t^9 + 18*ep*mtt*mWW^5*t^9 + 120*ep^2*mtt*mWW^5*t^9 + 150*ep^3*mtt*mWW^5*t^9 - 300*ep^4*mtt*mWW^5*t^9 - 528*ep^5*mtt*mWW^5*t^9 - 30*ep*mWW^6*t^9 - 312*ep^2*mWW^6*t^9 - 1158*ep^3*mWW^6*t^9 - 1812*ep^4*mWW^6*t^9 - 1008*ep^5*mWW^6*t^9 - 1978*ep*mtt^5*s*t^9 - 21071*ep^2*mtt^5*s*t^9 - 78688*ep^3*mtt^5*s*t^9 - 120135*ep^4*mtt^5*s*t^9 - 63708*ep^5*mtt^5*s*t^9 - 104*mtt^4*mWW*s*t^9 + 5950*ep*mtt^4*mWW*s*t^9 + 70621*ep^2*mtt^4*mWW*s*t^9 + 276845*ep^3*mtt^4*mWW*s*t^9 + 441514*ep^4*mtt^4*mWW*s*t^9 + 245478*ep^5*mtt^4*mWW*s*t^9 + 296*mtt^3*mWW^2*s*t^9 - 6200*ep*mtt^3*mWW^2*s*t^9 - 87205*ep^2*mtt^3*mWW^2*s*t^9 - 366132*ep^3*mtt^3*mWW^2*s*t^9 - 618289*ep^4*mtt^3*mWW^2*s*t^9 - 363436*ep^5*mtt^3*mWW^2*s*t^9 - 312*mtt^2*mWW^3*s*t^9 + 2342*ep*mtt^2*mWW^3*s*t^9 + 48053*ep^2*mtt^2*mWW^3*s*t^9 + 225334*ep^3*mtt^2*mWW^3*s*t^9 + 412281*ep^4*mtt^2*mWW^3*s*t^9 + 259496*ep^5*mtt^2*mWW^3*s*t^9 + 152*mtt*mWW^4*s*t^9 + 114*ep*mtt*mWW^4*s*t^9 - 10552*ep^2*mtt*mWW^4*s*t^9 - 62396*ep^3*mtt*mWW^4*s*t^9 - 129124*ep^4*mtt*mWW^4*s*t^9 - 88600*ep^5*mtt*mWW^4*s*t^9 - 32*mWW^5*s*t^9 - 228*ep*mWW^5*s*t^9 + 154*ep^2*mWW^5*s*t^9 + 5037*ep^3*mWW^5*s*t^9 + 13753*ep^4*mWW^5*s*t^9 + 10770*ep^5*mWW^5*s*t^9 + 1708*ep*mtt^4*s^2*t^9 + 18346*ep^2*mtt^4*s^2*t^9 + 67552*ep^3*mtt^4*s^2*t^9 + 97674*ep^4*mtt^4*s^2*t^9 + 46760*ep^5*mtt^4*s^2*t^9 + 112*mtt^3*mWW*s^2*t^9 - 4526*ep*mtt^3*mWW*s^2*t^9 - 55506*ep^2*mtt^3*mWW*s^2*t^9 - 214408*ep^3*mtt^3*mWW*s^2*t^9 - 325186*ep^4*mtt^3*mWW*s^2*t^9 - 166740*ep^5*mtt^3*mWW*s^2*t^9 - 256*mtt^2*mWW^2*s^2*t^9 + 3700*ep*mtt^2*mWW^2*s^2*t^9 + 56200*ep^2*mtt^2*mWW^2*s^2*t^9 + 232928*ep^3*mtt^2*mWW^2*s^2*t^9 + 373400*ep^4*mtt^2*mWW^2*s^2*t^9 + 203276*ep^5*mtt^2*mWW^2*s^2*t^9 + 160*mtt*mWW^3*s^2*t^9 - 1106*ep*mtt*mWW^3*s^2*t^9 - 22872*ep^2*mtt*mWW^3*s^2*t^9 - 105566*ep^3*mtt*mWW^3*s^2*t^9 - 183558*ep^4*mtt*mWW^3*s^2*t^9 - 107692*ep^5*mtt*mWW^3*s^2*t^9 - 16*mWW^4*s^2*t^9 + 224*ep*mWW^4*s^2*t^9 + 3712*ep^2*mWW^4*s^2*t^9 + 18534*ep^3*mWW^4*s^2*t^9 + 35270*ep^4*mWW^4*s^2*t^9 + 22476*ep^5*mWW^4*s^2*t^9 - 560*ep*mtt^3*s^3*t^9 - 5348*ep^2*mtt^3*s^3*t^9 - 17388*ep^3*mtt^3*s^3*t^9 - 22064*ep^4*mtt^3*s^3*t^9 - 8960*ep^5*mtt^3*s^3*t^9 + 1568*ep*mtt^2*mWW*s^3*t^9 + 14910*ep^2*mtt^2*mWW*s^3*t^9 + 49042*ep^3*mtt^2*mWW*s^3*t^9 + 65464*ep^4*mtt^2*mWW*s^3*t^9 + 30016*ep^5*mtt^2*mWW*s^3*t^9 - 1232*ep*mtt*mWW^2*s^3*t^9 - 11690*ep^2*mtt*mWW^2*s^3*t^9 - 38626*ep^3*mtt*mWW^2*s^3*t^9 - 52584*ep^4*mtt*mWW^2*s^3*t^9 - 25088*ep^5*mtt*mWW^2*s^3*t^9 + 224*ep*mWW^3*s^3*t^9 + 2296*ep^2*mWW^3*s^3*t^9 + 8316*ep^3*mWW^3*s^3*t^9 + 12544*ep^4*mWW^3*s^3*t^9 + 6720*ep^5*mWW^3*s^3*t^9 - 384*ep*mtt^5*t^10 - 3564*ep^2*mtt^5*t^10 - 11700*ep^3*mtt^5*t^10 - 16488*ep^4*mtt^5*t^10 - 8544*ep^5*mtt^5*t^10 + 1239*ep*mtt^4*mWW*t^10 + 11775*ep^2*mtt^4*mWW*t^10 + 39798*ep^3*mtt^4*mWW*t^10 + 57768*ep^4*mtt^4*mWW*t^10 + 30720*ep^5*mtt^4*mWW*t^10 - 1539*ep*mtt^3*mWW^2*t^10 - 15075*ep^2*mtt^3*mWW^2*t^10 - 52776*ep^3*mtt^3*mWW^2*t^10 - 79236*ep^4*mtt^3*mWW^2*t^10 - 43344*ep^5*mtt^3*mWW^2*t^10 + 915*ep*mtt^2*mWW^3*t^10 + 9273*ep^2*mtt^2*mWW^3*t^10 + 33696*ep^3*mtt^2*mWW^3*t^10 + 52332*ep^4*mtt^2*mWW^3*t^10 + 29424*ep^5*mtt^2*mWW^3*t^10 - 249*ep*mtt*mWW^4*t^10 - 2601*ep^2*mtt*mWW^4*t^10 - 9756*ep^3*mtt*mWW^4*t^10 - 15588*ep^4*mtt*mWW^4*t^10 - 8976*ep^5*mtt*mWW^4*t^10 + 18*ep*mWW^5*t^10 + 192*ep^2*mWW^5*t^10 + 738*ep^3*mWW^5*t^10 + 1212*ep^4*mWW^5*t^10 + 720*ep^5*mWW^5*t^10 + 654*ep*mtt^4*s*t^10 + 6285*ep^2*mtt^4*s*t^10 + 21070*ep^3*mtt^4*s*t^10 + 29075*ep^4*mtt^4*s*t^10 + 13996*ep^5*mtt^4*s*t^10 + 16*mtt^3*mWW*s*t^10 - 1749*ep*mtt^3*mWW*s*t^10 - 18016*ep^2*mtt^3*mWW*s*t^10 - 63008*ep^3*mtt^3*mWW*s*t^10 - 90473*ep^4*mtt^3*mWW*s*t^10 - 45480*ep^5*mtt^3*mWW*s*t^10 - 32*mtt^2*mWW^2*s*t^10 + 1617*ep*mtt^2*mWW^2*s*t^10 + 18160*ep^2*mtt^2*mWW^2*s*t^10 + 67454*ep^3*mtt^2*mWW^2*s*t^10 + 102445*ep^4*mtt^2*mWW^2*s*t^10 + 54496*ep^5*mtt^2*mWW^2*s*t^10 + 16*mtt*mWW^3*s*t^10 - 663*ep*mtt*mWW^3*s*t^10 - 7952*ep^2*mtt*mWW^3*s*t^10 - 31868*ep^3*mtt*mWW^3*s*t^10 - 52075*ep^4*mtt*mWW^3*s*t^10 - 29688*ep^5*mtt*mWW^3*s*t^10 + 141*ep*mWW^4*s*t^10 + 1523*ep^2*mWW^4*s*t^10 + 6352*ep^3*mWW^4*s*t^10 + 11028*ep^4*mWW^4*s*t^10 + 6676*ep^5*mWW^4*s*t^10 - 304*ep*mtt^3*s^2*t^10 - 2788*ep^2*mtt^3*s^2*t^10 - 8772*ep^3*mtt^3*s^2*t^10 - 11128*ep^4*mtt^3*s^2*t^10 - 4768*ep^5*mtt^3*s^2*t^10 + 768*ep*mtt^2*mWW*s^2*t^10 + 7074*ep^2*mtt^2*mWW*s^2*t^10 + 22502*ep^3*mtt^2*mWW*s^2*t^10 + 29272*ep^4*mtt^2*mWW*s^2*t^10 + 13184*ep^5*mtt^2*mWW*s^2*t^10 - 544*ep*mtt*mWW^2*s^2*t^10 - 5078*ep^2*mtt*mWW^2*s^2*t^10 - 16470*ep^3*mtt*mWW^2*s^2*t^10 - 22032*ep^4*mtt*mWW^2*s^2*t^10 - 10336*ep^5*mtt*mWW^2*s^2*t^10 + 80*ep*mWW^3*s^2*t^10 + 816*ep^2*mWW^3*s^2*t^10 + 2932*ep^3*mWW^3*s^2*t^10 + 4368*ep^4*mWW^3*s^2*t^10 + 2304*ep^5*mWW^3*s^2*t^10 + 102*ep*mtt^4*t^11 + 906*ep^2*mtt^4*t^11 + 2796*ep^3*mtt^4*t^11 + 3648*ep^4*mtt^4*t^11 + 1728*ep^5*mtt^4*t^11 - 270*ep*mtt^3*mWW*t^11 - 2454*ep^2*mtt^3*mWW*t^11 - 7818*ep^3*mtt^3*mWW*t^11 - 10596*ep^4*mtt^3*mWW*t^11 - 5232*ep^5*mtt^3*mWW*t^11 + 258*ep*mtt^2*mWW^2*t^11 + 2442*ep^2*mtt^2*mWW^2*t^11 + 8196*ep^3*mtt^2*mWW^2*t^11 + 11760*ep^4*mtt^2*mWW^2*t^11 + 6144*ep^5*mtt^2*mWW^2*t^11 - 114*ep*mtt*mWW^3*t^11 - 1146*ep^2*mtt*mWW^3*t^11 - 4122*ep^3*mtt*mWW^3*t^11 - 6324*ep^4*mtt*mWW^3*t^11 - 3504*ep^5*mtt*mWW^3*t^11 + 24*ep*mWW^4*t^11 + 252*ep^2*mWW^4*t^11 + 948*ep^3*mWW^4*t^11 + 1512*ep^4*mWW^4*t^11 + 864*ep^5*mWW^4*t^11 - 92*ep*mtt^3*s*t^11 - 812*ep^2*mtt^3*s*t^11 - 2454*ep^3*mtt^3*s*t^11 - 3038*ep^4*mtt^3*s*t^11 - 1304*ep^5*mtt^3*s*t^11 + 208*ep*mtt^2*mWW*s*t^11 + 1848*ep^2*mtt^2*mWW*s*t^11 + 5638*ep^3*mtt^2*mWW*s*t^11 + 7068*ep^4*mtt^2*mWW*s*t^11 + 3088*ep^5*mtt^2*mWW*s*t^11 - 128*ep*mtt*mWW^2*s*t^11 - 1158*ep^2*mtt*mWW^2*s*t^11 - 3620*ep^3*mtt*mWW^2*s*t^11 - 4674*ep^4*mtt*mWW^2*s*t^11 - 2120*ep^5*mtt*mWW^2*s*t^11 + 12*ep*mWW^3*s*t^11 + 122*ep^2*mWW^3*s*t^11 + 436*ep^3*mWW^3*s*t^11 + 644*ep^4*mWW^3*s*t^11 + 336*ep^5*mWW^3*s*t^11 - 12*ep*mtt^3*t^12 - 102*ep^2*mtt^3*t^12 - 294*ep^3*mtt^3*t^12 - 348*ep^4*mtt^3*t^12 - 144*ep^5*mtt^3*t^12 + 24*ep*mtt^2*mWW*t^12 + 204*ep^2*mtt^2*mWW*t^12 + 588*ep^3*mtt^2*mWW*t^12 + 696*ep^4*mtt^2*mWW*t^12 + 288*ep^5*mtt^2*mWW*t^12 - 12*ep*mtt*mWW^2*t^12 - 102*ep^2*mtt*mWW^2*t^12 - 294*ep^3*mtt*mWW^2*t^12 - 348*ep^4*mtt*mWW^2*t^12 - 144*ep^5*mtt*mWW^2*t^12)/(2*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*t*(s + t)^2*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-10*ep*mtt^8*mWW^2*s^3 - 30*ep^2*mtt^8*mWW^2*s^3 - 20*ep^3*mtt^8*mWW^2*s^3 + 22*ep*mtt^7*mWW^3*s^3 + 26*ep^2*mtt^7*mWW^3*s^3 - 76*ep^3*mtt^7*mWW^3*s^3 - 80*ep^4*mtt^7*mWW^3*s^3 + 6*ep*mtt^6*mWW^4*s^3 + 146*ep^2*mtt^6*mWW^4*s^3 + 396*ep^3*mtt^6*mWW^4*s^3 + 256*ep^4*mtt^6*mWW^4*s^3 - 42*ep*mtt^5*mWW^5*s^3 - 230*ep^2*mtt^5*mWW^5*s^3 - 396*ep^3*mtt^5*mWW^5*s^3 - 208*ep^4*mtt^5*mWW^5*s^3 + 18*ep*mtt^4*mWW^6*s^3 - 10*ep^2*mtt^4*mWW^6*s^3 - 156*ep^3*mtt^4*mWW^6*s^3 - 128*ep^4*mtt^4*mWW^6*s^3 + 18*ep*mtt^3*mWW^7*s^3 + 190*ep^2*mtt^3*mWW^7*s^3 + 444*ep^3*mtt^3*mWW^7*s^3 + 272*ep^4*mtt^3*mWW^7*s^3 - 14*ep*mtt^2*mWW^8*s^3 - 106*ep^2*mtt^2*mWW^8*s^3 - 220*ep^3*mtt^2*mWW^8*s^3 - 128*ep^4*mtt^2*mWW^8*s^3 + 2*ep*mtt*mWW^9*s^3 + 14*ep^2*mtt*mWW^9*s^3 + 28*ep^3*mtt*mWW^9*s^3 + 16*ep^4*mtt*mWW^9*s^3 + 40*ep*mtt^7*mWW^2*s^4 + 120*ep^2*mtt^7*mWW^2*s^4 + 80*ep^3*mtt^7*mWW^2*s^4 - 56*ep*mtt^6*mWW^3*s^4 - 8*ep^2*mtt^6*mWW^3*s^4 + 368*ep^3*mtt^6*mWW^3*s^4 + 320*ep^4*mtt^6*mWW^3*s^4 - 64*ep*mtt^5*mWW^4*s^4 - 576*ep^2*mtt^5*mWW^4*s^4 - 1280*ep^3*mtt^5*mWW^4*s^4 - 768*ep^4*mtt^5*mWW^4*s^4 + 112*ep*mtt^4*mWW^5*s^4 + 464*ep^2*mtt^4*mWW^5*s^4 + 608*ep^3*mtt^4*mWW^5*s^4 + 256*ep^4*mtt^4*mWW^5*s^4 + 8*ep*mtt^3*mWW^6*s^4 + 344*ep^2*mtt^3*mWW^6*s^4 + 976*ep^3*mtt^3*mWW^6*s^4 + 640*ep^4*mtt^3*mWW^6*s^4 - 56*ep*mtt^2*mWW^7*s^4 - 456*ep^2*mtt^2*mWW^7*s^4 - 976*ep^3*mtt^2*mWW^7*s^4 - 576*ep^4*mtt^2*mWW^7*s^4 + 16*ep*mtt*mWW^8*s^4 + 112*ep^2*mtt*mWW^8*s^4 + 224*ep^3*mtt*mWW^8*s^4 + 128*ep^4*mtt*mWW^8*s^4 - 60*ep*mtt^6*mWW^2*s^5 - 180*ep^2*mtt^6*mWW^2*s^5 - 120*ep^3*mtt^6*mWW^2*s^5 + 36*ep*mtt^5*mWW^3*s^5 - 132*ep^2*mtt^5*mWW^3*s^5 - 648*ep^3*mtt^5*mWW^3*s^5 - 480*ep^4*mtt^5*mWW^3*s^5 + 120*ep*mtt^4*mWW^4*s^5 + 744*ep^2*mtt^4*mWW^4*s^5 + 1392*ep^3*mtt^4*mWW^4*s^5 + 768*ep^4*mtt^4*mWW^4*s^5 - 72*ep*mtt^3*mWW^5*s^5 - 120*ep^2*mtt^3*mWW^5*s^5 + 144*ep^3*mtt^3*mWW^5*s^5 + 192*ep^4*mtt^3*mWW^5*s^5 - 60*ep*mtt^2*mWW^6*s^5 - 564*ep^2*mtt^2*mWW^6*s^5 - 1272*ep^3*mtt^2*mWW^6*s^5 - 768*ep^4*mtt^2*mWW^6*s^5 + 36*ep*mtt*mWW^7*s^5 + 252*ep^2*mtt*mWW^7*s^5 + 504*ep^3*mtt*mWW^7*s^5 + 288*ep^4*mtt*mWW^7*s^5 + 40*ep*mtt^5*mWW^2*s^6 + 120*ep^2*mtt^5*mWW^2*s^6 + 80*ep^3*mtt^5*mWW^2*s^6 + 8*ep*mtt^4*mWW^3*s^6 + 184*ep^2*mtt^4*mWW^3*s^6 + 496*ep^3*mtt^4*mWW^3*s^6 + 320*ep^4*mtt^4*mWW^3*s^6 - 72*ep*mtt^3*mWW^4*s^6 - 344*ep^2*mtt^3*mWW^4*s^6 - 528*ep^3*mtt^3*mWW^4*s^6 - 256*ep^4*mtt^3*mWW^4*s^6 - 8*ep*mtt^2*mWW^5*s^6 - 184*ep^2*mtt^2*mWW^5*s^6 - 496*ep^3*mtt^2*mWW^5*s^6 - 320*ep^4*mtt^2*mWW^5*s^6 + 32*ep*mtt*mWW^6*s^6 + 224*ep^2*mtt*mWW^6*s^6 + 448*ep^3*mtt*mWW^6*s^6 + 256*ep^4*mtt*mWW^6*s^6 - 10*ep*mtt^4*mWW^2*s^7 - 30*ep^2*mtt^4*mWW^2*s^7 - 20*ep^3*mtt^4*mWW^2*s^7 - 10*ep*mtt^3*mWW^3*s^7 - 70*ep^2*mtt^3*mWW^3*s^7 - 140*ep^3*mtt^3*mWW^3*s^7 - 80*ep^4*mtt^3*mWW^3*s^7 + 10*ep*mtt^2*mWW^4*s^7 + 30*ep^2*mtt^2*mWW^4*s^7 + 20*ep^3*mtt^2*mWW^4*s^7 + 10*ep*mtt*mWW^5*s^7 + 70*ep^2*mtt*mWW^5*s^7 + 140*ep^3*mtt*mWW^5*s^7 + 80*ep^4*mtt*mWW^5*s^7 - 6*mtt^10*mWW*s*t - 78*ep*mtt^10*mWW*s*t - 360*ep^2*mtt^10*mWW*s*t - 696*ep^3*mtt^10*mWW*s*t - 480*ep^4*mtt^10*mWW*s*t + 36*mtt^9*mWW^2*s*t + 450*ep*mtt^9*mWW^2*s*t + 2022*ep^2*mtt^9*mWW^2*s*t + 3852*ep^3*mtt^9*mWW^2*s*t + 2640*ep^4*mtt^9*mWW^2*s*t - 90*mtt^8*mWW^3*s*t - 1080*ep*mtt^8*mWW^3*s*t - 4710*ep^2*mtt^8*mWW^3*s*t - 8820*ep^3*mtt^8*mWW^3*s*t - 6000*ep^4*mtt^8*mWW^3*s*t + 120*mtt^7*mWW^4*s*t + 1380*ep*mtt^7*mWW^4*s*t + 5820*ep^2*mtt^7*mWW^4*s*t + 10680*ep^3*mtt^7*mWW^4*s*t + 7200*ep^4*mtt^7*mWW^4*s*t - 90*mtt^6*mWW^5*s*t - 990*ep*mtt^6*mWW^5*s*t - 4020*ep^2*mtt^6*mWW^5*s*t - 7200*ep^3*mtt^6*mWW^5*s*t - 4800*ep^4*mtt^6*mWW^5*s*t + 36*mtt^5*mWW^6*s*t + 378*ep*mtt^5*mWW^6*s*t + 1470*ep^2*mtt^5*mWW^6*s*t + 2556*ep^3*mtt^5*mWW^6*s*t + 1680*ep^4*mtt^5*mWW^6*s*t - 6*mtt^4*mWW^7*s*t - 60*ep*mtt^4*mWW^7*s*t - 222*ep^2*mtt^4*mWW^7*s*t - 372*ep^3*mtt^4*mWW^7*s*t - 240*ep^4*mtt^4*mWW^7*s*t + 28*mtt^9*mWW*s^2*t + 334*ep*mtt^9*mWW*s^2*t + 1382*ep^2*mtt^9*mWW*s^2*t + 2290*ep^3*mtt^9*mWW*s^2*t + 1286*ep^4*mtt^9*mWW*s^2*t - 163*mtt^8*mWW^2*s^2*t - 1935*ep*mtt^8*mWW^2*s^2*t - 8160*ep^2*mtt^8*mWW^2*s^2*t - 14330*ep^3*mtt^8*mWW^2*s^2*t - 8848*ep^4*mtt^8*mWW^2*s^2*t + 386*mtt^7*mWW^3*s^2*t + 4489*ep*mtt^7*mWW^3*s^2*t + 18930*ep^2*mtt^7*mWW^3*s^2*t + 34221*ep^3*mtt^7*mWW^3*s^2*t + 22268*ep^4*mtt^7*mWW^3*s^2*t - 465*mtt^6*mWW^4*s^2*t - 5211*ep*mtt^6*mWW^4*s^2*t - 21542*ep^2*mtt^6*mWW^4*s^2*t - 39116*ep^3*mtt^6*mWW^4*s^2*t - 26184*ep^4*mtt^6*mWW^4*s^2*t + 280*mtt^5*mWW^5*s^2*t + 2965*ep*mtt^5*mWW^5*s^2*t + 11704*ep^2*mtt^5*mWW^5*s^2*t + 20719*ep^3*mtt^5*mWW^5*s^2*t + 14016*ep^4*mtt^5*mWW^5*s^2*t - 53*mtt^4*mWW^6*s^2*t - 509*ep*mtt^4*mWW^6*s^2*t - 1788*ep^2*mtt^4*mWW^6*s^2*t - 2826*ep^3*mtt^4*mWW^6*s^2*t - 1920*ep^4*mtt^4*mWW^6*s^2*t - 22*mtt^3*mWW^7*s^2*t - 205*ep*mtt^3*mWW^7*s^2*t - 726*ep^2*mtt^3*mWW^7*s^2*t - 1181*ep^3*mtt^3*mWW^7*s^2*t - 716*ep^4*mtt^3*mWW^7*s^2*t + 9*mtt^2*mWW^8*s^2*t + 71*ep*mtt^2*mWW^8*s^2*t + 194*ep^2*mtt^2*mWW^8*s^2*t + 208*ep^3*mtt^2*mWW^8*s^2*t + 88*ep^4*mtt^2*mWW^8*s^2*t + ep*mtt*mWW^9*s^2*t + 6*ep^2*mtt*mWW^9*s^2*t + 15*ep^3*mtt*mWW^9*s^2*t + 10*ep^4*mtt*mWW^9*s^2*t - 50*mtt^8*mWW*s^3*t - 529*ep*mtt^8*mWW*s^3*t - 1820*ep^2*mtt^8*mWW*s^3*t - 1953*ep^3*mtt^8*mWW*s^3*t - 108*ep^4*mtt^8*mWW*s^3*t + 283*mtt^7*mWW^2*s^3*t + 3265*ep*mtt^7*mWW^2*s^3*t + 12905*ep^2*mtt^7*mWW^2*s^3*t + 20211*ep^3*mtt^7*mWW^2*s^3*t + 10252*ep^4*mtt^7*mWW^2*s^3*t - 615*mtt^6*mWW^3*s^3*t - 7186*ep*mtt^6*mWW^3*s^3*t - 29673*ep^2*mtt^6*mWW^3*s^3*t - 52138*ep^3*mtt^6*mWW^3*s^3*t - 32624*ep^4*mtt^6*mWW^3*s^3*t + 624*mtt^5*mWW^4*s^3*t + 6975*ep*mtt^5*mWW^4*s^3*t + 28565*ep^2*mtt^5*mWW^4*s^3*t + 52352*ep^3*mtt^5*mWW^4*s^3*t + 35952*ep^4*mtt^5*mWW^4*s^3*t - 256*mtt^4*mWW^5*s^3*t - 2488*ep*mtt^4*mWW^5*s^3*t - 9365*ep^2*mtt^4*mWW^5*s^3*t - 17109*ep^3*mtt^4*mWW^5*s^3*t - 13084*ep^4*mtt^4*mWW^5*s^3*t - 21*mtt^3*mWW^6*s^3*t - 393*ep*mtt^3*mWW^6*s^3*t - 1925*ep^2*mtt^3*mWW^6*s^3*t - 3561*ep^3*mtt^3*mWW^6*s^3*t - 1732*ep^4*mtt^3*mWW^6*s^3*t + 41*mtt^2*mWW^7*s^3*t + 394*ep*mtt^2*mWW^7*s^3*t + 1365*ep^2*mtt^2*mWW^7*s^3*t + 2140*ep^3*mtt^2*mWW^7*s^3*t + 1272*ep^4*mtt^2*mWW^7*s^3*t - 6*mtt*mWW^8*s^3*t - 39*ep*mtt*mWW^8*s^3*t - 57*ep^2*mtt*mWW^8*s^3*t + 54*ep^3*mtt*mWW^8*s^3*t + 72*ep^4*mtt*mWW^8*s^3*t + ep*mWW^9*s^3*t + 5*ep^2*mWW^9*s^3*t + 4*ep^3*mWW^9*s^3*t + 40*mtt^7*mWW*s^4*t + 336*ep*mtt^7*mWW*s^4*t + 660*ep^2*mtt^7*mWW*s^4*t - 1168*ep^3*mtt^7*mWW*s^4*t - 2828*ep^4*mtt^7*mWW*s^4*t - 222*mtt^6*mWW^2*s^4*t - 2635*ep*mtt^6*mWW^2*s^4*t - 9897*ep^2*mtt^6*mWW^2*s^4*t - 13142*ep^3*mtt^6*mWW^2*s^4*t - 4056*ep^4*mtt^6*mWW^2*s^4*t + 422*mtt^5*mWW^3*s^4*t + 5239*ep*mtt^5*mWW^3*s^4*t + 21688*ep^2*mtt^5*mWW^3*s^4*t + 37837*ep^3*mtt^5*mWW^3*s^4*t + 23336*ep^4*mtt^5*mWW^3*s^4*t - 323*mtt^4*mWW^4*s^4*t - 3552*ep*mtt^4*mWW^4*s^4*t - 14517*ep^2*mtt^4*mWW^4*s^4*t - 28394*ep^3*mtt^4*mWW^4*s^4*t - 21720*ep^4*mtt^4*mWW^4*s^4*t + 56*mtt^3*mWW^5*s^4*t + 132*ep*mtt^3*mWW^5*s^4*t - 164*ep^2*mtt^3*mWW^5*s^4*t + 934*ep^3*mtt^3*mWW^5*s^4*t + 3316*ep^4*mtt^3*mWW^5*s^4*t + 40*mtt^2*mWW^6*s^4*t + 607*ep*mtt^2*mWW^6*s^4*t + 2689*ep^2*mtt^2*mWW^6*s^4*t + 4702*ep^3*mtt^2*mWW^6*s^4*t + 2424*ep^4*mtt^2*mWW^6*s^4*t - 14*mtt*mWW^7*s^4*t - 139*ep*mtt*mWW^7*s^4*t - 496*ep^2*mtt*mWW^7*s^4*t - 787*ep^3*mtt*mWW^7*s^4*t - 464*ep^4*mtt*mWW^7*s^4*t + mWW^8*s^4*t + 12*ep*mWW^8*s^4*t + 37*ep^2*mWW^8*s^4*t + 18*ep^3*mWW^8*s^4*t - 8*ep^4*mWW^8*s^4*t - 10*mtt^6*mWW*s^5*t - 4*ep*mtt^6*mWW*s^5*t + 520*ep^2*mtt^6*mWW*s^5*t + 2762*ep^3*mtt^6*mWW*s^5*t + 3472*ep^4*mtt^6*mWW*s^5*t + 58*mtt^5*mWW^2*s^5*t + 915*ep*mtt^5*mWW^2*s^5*t + 3531*ep^2*mtt^5*mWW^2*s^5*t + 3680*ep^3*mtt^5*mWW^2*s^5*t - 464*ep^4*mtt^5*mWW^2*s^5*t - 86*mtt^4*mWW^3*s^5*t - 1394*ep*mtt^4*mWW^3*s^5*t - 6161*ep^2*mtt^4*mWW^3*s^5*t - 11417*ep^3*mtt^4*mWW^3*s^5*t - 7524*ep^4*mtt^4*mWW^3*s^5*t + 35*mtt^3*mWW^4*s^5*t + 170*ep*mtt^3*mWW^4*s^5*t + 518*ep^2*mtt^3*mWW^4*s^5*t + 2849*ep^3*mtt^3*mWW^4*s^5*t + 4356*ep^4*mtt^3*mWW^4*s^5*t + 7*mtt^2*mWW^5*s^5*t + 416*ep*mtt^2*mWW^5*s^5*t + 2134*ep^2*mtt^2*mWW^5*s^5*t + 3181*ep^3*mtt^2*mWW^5*s^5*t + 700*ep^4*mtt^2*mWW^5*s^5*t - 5*mtt*mWW^6*s^5*t - 123*ep*mtt*mWW^6*s^5*t - 647*ep^2*mtt*mWW^6*s^5*t - 1245*ep^3*mtt*mWW^6*s^5*t - 644*ep^4*mtt*mWW^6*s^5*t + mWW^7*s^5*t + 20*ep*mWW^7*s^5*t + 105*ep^2*mWW^7*s^5*t + 190*ep^3*mWW^7*s^5*t + 104*ep^4*mWW^7*s^5*t - 4*mtt^5*mWW*s^6*t - 86*ep*mtt^5*mWW*s^6*t - 490*ep^2*mtt^5*mWW*s^6*t - 1482*ep^3*mtt^5*mWW*s^6*t - 1578*ep^4*mtt^5*mWW*s^6*t + 17*mtt^4*mWW^2*s^6*t - 10*ep*mtt^4*mWW^2*s^6*t - 323*ep^2*mtt^4*mWW^2*s^6*t - 240*ep^3*mtt^4*mWW^2*s^6*t + 488*ep^4*mtt^4*mWW^2*s^6*t - 24*mtt^3*mWW^3*s^6*t - 150*ep*mtt^3*mWW^3*s^6*t - 440*ep^2*mtt^3*mWW^3*s^6*t - 310*ep^3*mtt^3*mWW^3*s^6*t + 196*ep^4*mtt^3*mWW^3*s^6*t + 8*mtt^2*mWW^4*s^6*t + 264*ep*mtt^2*mWW^4*s^6*t + 1334*ep^2*mtt^2*mWW^4*s^6*t + 1966*ep^3*mtt^2*mWW^4*s^6*t + 576*ep^4*mtt^2*mWW^4*s^6*t + 4*mtt*mWW^5*s^6*t - 42*ep*mtt*mWW^5*s^6*t - 320*ep^2*mtt*mWW^5*s^6*t - 564*ep^3*mtt*mWW^5*s^6*t - 170*ep^4*mtt*mWW^5*s^6*t - mWW^6*s^6*t + 47*ep^2*mWW^6*s^6*t + 150*ep^3*mWW^6*s^6*t + 104*ep^4*mWW^6*s^6*t + 2*mtt^4*mWW*s^7*t + 27*ep*mtt^4*mWW*s^7*t + 108*ep^2*mtt^4*mWW*s^7*t + 247*ep^3*mtt^4*mWW*s^7*t + 236*ep^4*mtt^4*mWW*s^7*t - 9*mtt^3*mWW^2*s^7*t - 50*ep*mtt^3*mWW^2*s^7*t - 78*ep^2*mtt^3*mWW^2*s^7*t - 31*ep^3*mtt^3*mWW^2*s^7*t - 12*ep^4*mtt^3*mWW^2*s^7*t + 7*mtt^2*mWW^3*s^7*t + 82*ep*mtt^2*mWW^3*s^7*t + 366*ep^2*mtt^2*mWW^3*s^7*t + 627*ep^3*mtt^2*mWW^3*s^7*t + 348*ep^4*mtt^2*mWW^3*s^7*t + mtt*mWW^4*s^7*t - 26*ep*mtt*mWW^4*s^7*t - 178*ep^2*mtt*mWW^4*s^7*t - 337*ep^3*mtt*mWW^4*s^7*t - 180*ep^4*mtt*mWW^4*s^7*t - mWW^5*s^7*t - 9*ep*mWW^5*s^7*t - 26*ep^2*mWW^5*s^7*t - 26*ep^3*mWW^5*s^7*t - 8*ep^4*mWW^5*s^7*t - 6*mtt^11*t^2 - 78*ep*mtt^11*t^2 - 360*ep^2*mtt^11*t^2 - 696*ep^3*mtt^11*t^2 - 480*ep^4*mtt^11*t^2 + 36*mtt^10*mWW*t^2 + 450*ep*mtt^10*mWW*t^2 + 2022*ep^2*mtt^10*mWW*t^2 + 3852*ep^3*mtt^10*mWW*t^2 + 2640*ep^4*mtt^10*mWW*t^2 - 90*mtt^9*mWW^2*t^2 - 1080*ep*mtt^9*mWW^2*t^2 - 4710*ep^2*mtt^9*mWW^2*t^2 - 8820*ep^3*mtt^9*mWW^2*t^2 - 6000*ep^4*mtt^9*mWW^2*t^2 + 120*mtt^8*mWW^3*t^2 + 1380*ep*mtt^8*mWW^3*t^2 + 5820*ep^2*mtt^8*mWW^3*t^2 + 10680*ep^3*mtt^8*mWW^3*t^2 + 7200*ep^4*mtt^8*mWW^3*t^2 - 90*mtt^7*mWW^4*t^2 - 990*ep*mtt^7*mWW^4*t^2 - 4020*ep^2*mtt^7*mWW^4*t^2 - 7200*ep^3*mtt^7*mWW^4*t^2 - 4800*ep^4*mtt^7*mWW^4*t^2 + 36*mtt^6*mWW^5*t^2 + 378*ep*mtt^6*mWW^5*t^2 + 1470*ep^2*mtt^6*mWW^5*t^2 + 2556*ep^3*mtt^6*mWW^5*t^2 + 1680*ep^4*mtt^6*mWW^5*t^2 - 6*mtt^5*mWW^6*t^2 - 60*ep*mtt^5*mWW^6*t^2 - 222*ep^2*mtt^5*mWW^6*t^2 - 372*ep^3*mtt^5*mWW^6*t^2 - 240*ep^4*mtt^5*mWW^6*t^2 + 34*mtt^10*s*t^2 + 443*ep*mtt^10*s*t^2 + 1978*ep^2*mtt^10*s*t^2 + 3549*ep^3*mtt^10*s*t^2 + 2196*ep^4*mtt^10*s*t^2 - 151*mtt^9*mWW*s*t^2 - 1914*ep*mtt^9*mWW*s*t^2 - 8546*ep^2*mtt^9*mWW*s*t^2 - 15687*ep^3*mtt^9*mWW*s*t^2 - 10062*ep^4*mtt^9*mWW*s*t^2 + 191*mtt^8*mWW^2*s*t^2 + 2360*ep*mtt^8*mWW^2*s*t^2 + 10658*ep^2*mtt^8*mWW^2*s*t^2 + 20329*ep^3*mtt^8*mWW^2*s*t^2 + 13724*ep^4*mtt^8*mWW^2*s*t^2 + 111*mtt^7*mWW^3*s*t^2 + 1285*ep*mtt^7*mWW^3*s*t^2 + 4888*ep^2*mtt^7*mWW^3*s*t^2 + 7136*ep^3*mtt^7*mWW^3*s*t^2 + 3320*ep^4*mtt^7*mWW^3*s*t^2 - 515*mtt^6*mWW^4*s*t^2 - 5882*ep*mtt^6*mWW^4*s*t^2 - 24174*ep^2*mtt^6*mWW^4*s*t^2 - 41963*ep^3*mtt^6*mWW^4*s*t^2 - 25988*ep^4*mtt^6*mWW^4*s*t^2 + 511*mtt^5*mWW^5*s*t^2 + 5659*ep*mtt^5*mWW^5*s*t^2 + 22990*ep^2*mtt^5*mWW^5*s*t^2 + 40200*ep^3*mtt^5*mWW^5*s*t^2 + 25460*ep^4*mtt^5*mWW^5*s*t^2 - 199*mtt^4*mWW^6*s*t^2 - 2144*ep*mtt^4*mWW^6*s*t^2 - 8586*ep^2*mtt^4*mWW^6*s*t^2 - 15049*ep^3*mtt^4*mWW^6*s*t^2 - 9692*ep^4*mtt^4*mWW^6*s*t^2 + 9*mtt^3*mWW^7*s*t^2 + 107*ep*mtt^3*mWW^7*s*t^2 + 500*ep^2*mtt^3*mWW^7*s*t^2 + 1100*ep^3*mtt^3*mWW^7*s*t^2 + 872*ep^4*mtt^3*mWW^7*s*t^2 + 9*mtt^2*mWW^8*s*t^2 + 87*ep*mtt^2*mWW^8*s*t^2 + 300*ep^2*mtt^2*mWW^8*s*t^2 + 398*ep^3*mtt^2*mWW^8*s*t^2 + 176*ep^4*mtt^2*mWW^8*s*t^2 - ep*mtt*mWW^9*s*t^2 - 8*ep^2*mtt*mWW^9*s*t^2 - 13*ep^3*mtt*mWW^9*s*t^2 - 6*ep^4*mtt*mWW^9*s*t^2 - 78*mtt^9*s^2*t^2 - 1028*ep*mtt^9*s^2*t^2 - 4412*ep^2*mtt^9*s^2*t^2 - 7078*ep^3*mtt^9*s^2*t^2 - 3544*ep^4*mtt^9*s^2*t^2 + 250*mtt^8*mWW*s^2*t^2 + 3438*ep*mtt^8*mWW*s^2*t^2 + 16151*ep^2*mtt^8*mWW*s^2*t^2 + 30159*ep^3*mtt^8*mWW*s^2*t^2 + 19002*ep^4*mtt^8*mWW*s^2*t^2 + 98*mtt^7*mWW^2*s^2*t^2 + 332*ep*mtt^7*mWW^2*s^2*t^2 - 3196*ep^2*mtt^7*mWW^2*s^2*t^2 - 14838*ep^3*mtt^7*mWW^2*s^2*t^2 - 15200*ep^4*mtt^7*mWW^2*s^2*t^2 - 1375*mtt^6*mWW^3*s^2*t^2 - 15193*ep*mtt^6*mWW^3*s^2*t^2 - 58678*ep^2*mtt^6*mWW^3*s^2*t^2 - 93286*ep^3*mtt^6*mWW^3*s^2*t^2 - 51108*ep^4*mtt^6*mWW^3*s^2*t^2 + 2229*mtt^5*mWW^4*s^2*t^2 + 24773*ep*mtt^5*mWW^4*s^2*t^2 + 100094*ep^2*mtt^5*mWW^4*s^2*t^2 + 173164*ep^3*mtt^5*mWW^4*s^2*t^2 + 107272*ep^4*mtt^5*mWW^4*s^2*t^2 - 1508*mtt^4*mWW^5*s^2*t^2 - 16268*ep*mtt^4*mWW^5*s^2*t^2 - 65218*ep^2*mtt^4*mWW^5*s^2*t^2 - 114288*ep^3*mtt^4*mWW^5*s^2*t^2 - 73376*ep^4*mtt^4*mWW^5*s^2*t^2 + 364*mtt^3*mWW^6*s^2*t^2 + 3700*ep*mtt^3*mWW^6*s^2*t^2 + 14162*ep^2*mtt^3*mWW^6*s^2*t^2 + 24138*ep^3*mtt^3*mWW^6*s^2*t^2 + 15760*ep^4*mtt^3*mWW^6*s^2*t^2 + 41*mtt^2*mWW^7*s^2*t^2 + 445*ep*mtt^2*mWW^7*s^2*t^2 + 1772*ep^2*mtt^2*mWW^7*s^2*t^2 + 2918*ep^3*mtt^2*mWW^7*s^2*t^2 + 1604*ep^4*mtt^2*mWW^7*s^2*t^2 - 21*mtt*mWW^8*s^2*t^2 - 201*ep*mtt*mWW^8*s^2*t^2 - 688*ep^2*mtt*mWW^8*s^2*t^2 - 906*ep^3*mtt*mWW^8*s^2*t^2 - 416*ep^4*mtt*mWW^8*s^2*t^2 + 2*ep*mWW^9*s^2*t^2 + 13*ep^2*mWW^9*s^2*t^2 + 17*ep^3*mWW^9*s^2*t^2 + 6*ep^4*mWW^9*s^2*t^2 + 90*mtt^8*s^3*t^2 + 1225*ep*mtt^8*s^3*t^2 + 4990*ep^2*mtt^8*s^3*t^2 + 6515*ep^3*mtt^8*s^3*t^2 + 1580*ep^4*mtt^8*s^3*t^2 - 205*mtt^7*mWW*s^3*t^2 - 3476*ep*mtt^7*mWW*s^3*t^2 - 18370*ep^2*mtt^7*mWW*s^3*t^2 - 37257*ep^3*mtt^7*mWW*s^3*t^2 - 24912*ep^4*mtt^7*mWW*s^3*t^2 - 553*mtt^6*mWW^2*s^3*t^2 - 4745*ep*mtt^6*mWW^2*s^3*t^2 - 9529*ep^2*mtt^6*mWW^2*s^3*t^2 + 6505*ep^3*mtt^6*mWW^2*s^3*t^2 + 20608*ep^4*mtt^6*mWW^2*s^3*t^2 + 2240*mtt^5*mWW^3*s^3*t^2 + 24824*ep*mtt^5*mWW^3*s^3*t^2 + 94798*ep^2*mtt^5*mWW^3*s^3*t^2 + 146552*ep^3*mtt^5*mWW^3*s^3*t^2 + 75616*ep^4*mtt^5*mWW^3*s^3*t^2 - 2676*mtt^4*mWW^4*s^3*t^2 - 29840*ep*mtt^4*mWW^4*s^3*t^2 - 121119*ep^2*mtt^4*mWW^4*s^3*t^2 - 211981*ep^3*mtt^4*mWW^4*s^3*t^2 - 132636*ep^4*mtt^4*mWW^4*s^3*t^2 + 1297*mtt^3*mWW^5*s^3*t^2 + 13816*ep*mtt^3*mWW^5*s^3*t^2 + 55968*ep^2*mtt^3*mWW^5*s^3*t^2 + 101695*ep^3*mtt^3*mWW^5*s^3*t^2 + 68656*ep^4*mtt^3*mWW^5*s^3*t^2 - 155*mtt^2*mWW^6*s^3*t^2 - 1339*ep*mtt^2*mWW^6*s^3*t^2 - 4607*ep^2*mtt^2*mWW^6*s^3*t^2 - 7957*ep^3*mtt^2*mWW^6*s^3*t^2 - 6376*ep^4*mtt^2*mWW^6*s^3*t^2 - 44*mtt*mWW^7*s^3*t^2 - 528*ep*mtt*mWW^7*s^3*t^2 - 2360*ep^2*mtt*mWW^7*s^3*t^2 - 4358*ep^3*mtt*mWW^7*s^3*t^2 - 2656*ep^4*mtt*mWW^7*s^3*t^2 + 6*mWW^8*s^3*t^2 + 63*ep*mWW^8*s^3*t^2 + 229*ep^2*mWW^8*s^3*t^2 + 286*ep^3*mWW^8*s^3*t^2 + 120*ep^4*mWW^8*s^3*t^2 - 50*mtt^7*s^4*t^2 - 750*ep*mtt^7*s^4*t^2 - 2800*ep^2*mtt^7*s^4*t^2 - 1900*ep^3*mtt^7*s^4*t^2 + 2000*ep^4*mtt^7*s^4*t^2 + 80*mtt^6*mWW*s^4*t^2 + 2170*ep*mtt^6*mWW*s^4*t^2 + 13360*ep^2*mtt^6*mWW*s^4*t^2 + 30130*ep^3*mtt^6*mWW*s^4*t^2 + 21980*ep^4*mtt^6*mWW*s^4*t^2 + 502*mtt^5*mWW^2*s^4*t^2 + 4620*ep*mtt^5*mWW^2*s^4*t^2 + 10220*ep^2*mtt^5*mWW^2*s^4*t^2 - 5752*ep^3*mtt^5*mWW^2*s^4*t^2 - 21700*ep^4*mtt^5*mWW^2*s^4*t^2 - 1383*mtt^4*mWW^3*s^4*t^2 - 16009*ep*mtt^4*mWW^3*s^4*t^2 - 62012*ep^2*mtt^4*mWW^3*s^4*t^2 - 95018*ep^3*mtt^4*mWW^3*s^4*t^2 - 46900*ep^4*mtt^4*mWW^3*s^4*t^2 + 1213*mtt^3*mWW^4*s^4*t^2 + 13827*ep*mtt^3*mWW^4*s^4*t^2 + 57940*ep^2*mtt^3*mWW^4*s^4*t^2 + 106380*ep^3*mtt^3*mWW^4*s^4*t^2 + 69664*ep^4*mtt^3*mWW^4*s^4*t^2 - 379*mtt^2*mWW^5*s^4*t^2 - 3945*ep*mtt^2*mWW^5*s^4*t^2 - 16994*ep^2*mtt^2*mWW^5*s^4*t^2 - 34840*ep^3*mtt^2*mWW^5*s^4*t^2 - 26572*ep^4*mtt^2*mWW^5*s^4*t^2 + 11*mtt*mWW^6*s^4*t^2 - 5*ep*mtt*mWW^6*s^4*t^2 - 252*ep^2*mtt*mWW^6*s^4*t^2 - 176*ep^3*mtt*mWW^6*s^4*t^2 + 756*ep^4*mtt*mWW^6*s^4*t^2 + 6*mWW^7*s^4*t^2 + 92*ep*mWW^7*s^4*t^2 + 538*ep^2*mWW^7*s^4*t^2 + 1176*ep^3*mWW^7*s^4*t^2 + 772*ep^4*mWW^7*s^4*t^2 + 6*mtt^6*s^5*t^2 + 173*ep*mtt^6*s^5*t^2 + 470*ep^2*mtt^6*s^5*t^2 - 1229*ep^3*mtt^6*s^5*t^2 - 2900*ep^4*mtt^6*s^5*t^2 - mtt^5*mWW*s^5*t^2 - 774*ep*mtt^5*mWW*s^5*t^2 - 5642*ep^2*mtt^5*mWW*s^5*t^2 - 14025*ep^3*mtt^5*mWW*s^5*t^2 - 10998*ep^4*mtt^5*mWW*s^5*t^2 - 143*mtt^4*mWW^2*s^5*t^2 - 1595*ep*mtt^4*mWW^2*s^5*t^2 - 3995*ep^2*mtt^4*mWW^2*s^5*t^2 + 2685*ep^3*mtt^4*mWW^2*s^5*t^2 + 9776*ep^4*mtt^4*mWW^2*s^5*t^2 + 254*mtt^3*mWW^3*s^5*t^2 + 3567*ep*mtt^3*mWW^3*s^5*t^2 + 15134*ep^2*mtt^3*mWW^3*s^5*t^2 + 24475*ep^3*mtt^3*mWW^3*s^5*t^2 + 12372*ep^4*mtt^3*mWW^3*s^5*t^2 - 134*mtt^2*mWW^4*s^5*t^2 - 1668*ep*mtt^2*mWW^4*s^5*t^2 - 8282*ep^2*mtt^2*mWW^4*s^5*t^2 - 18776*ep^3*mtt^2*mWW^4*s^5*t^2 - 14476*ep^4*mtt^2*mWW^4*s^5*t^2 + 19*mtt*mWW^5*s^5*t^2 + 223*ep*mtt*mWW^5*s^5*t^2 + 1624*ep^2*mtt*mWW^5*s^5*t^2 + 5078*ep^3*mtt*mWW^5*s^5*t^2 + 4834*ep^4*mtt*mWW^5*s^5*t^2 - mWW^6*s^5*t^2 - 22*ep*mWW^6*s^5*t^2 - 77*ep^2*mWW^6*s^5*t^2 - 128*ep^3*mWW^6*s^5*t^2 - 144*ep^4*mWW^6*s^5*t^2 + 6*mtt^5*s^6*t^2 + 32*ep*mtt^5*s^6*t^2 + 212*ep^2*mtt^5*s^6*t^2 + 1066*ep^3*mtt^5*s^6*t^2 + 1384*ep^4*mtt^5*s^6*t^2 - 14*mtt^4*mWW*s^6*t^2 + 86*ep*mtt^4*mWW*s^6*t^2 + 1051*ep^2*mtt^4*mWW*s^6*t^2 + 3051*ep^3*mtt^4*mWW*s^6*t^2 + 2586*ep^4*mtt^4*mWW*s^6*t^2 - 14*mtt^3*mWW^2*s^6*t^2 + 50*ep*mtt^3*mWW^2*s^6*t^2 + 448*ep^2*mtt^3*mWW^2*s^6*t^2 - 178*ep^3*mtt^3*mWW^2*s^6*t^2 - 1228*ep^4*mtt^3*mWW^2*s^6*t^2 + 50*mtt^2*mWW^3*s^6*t^2 + 302*ep*mtt^2*mWW^3*s^6*t^2 + 580*ep^2*mtt^2*mWW^3*s^6*t^2 + 206*ep^3*mtt^2*mWW^3*s^6*t^2 - 128*ep^4*mtt^2*mWW^3*s^6*t^2 - 32*mtt*mWW^4*s^6*t^2 - 304*ep*mtt*mWW^4*s^6*t^2 - 766*ep^2*mtt*mWW^4*s^6*t^2 - 108*ep^3*mtt*mWW^4*s^6*t^2 + 692*ep^4*mtt*mWW^4*s^6*t^2 + 4*mWW^5*s^6*t^2 + 2*ep*mWW^5*s^6*t^2 - 181*ep^2*mWW^5*s^6*t^2 - 677*ep^3*mWW^5*s^6*t^2 - 618*ep^4*mWW^5*s^6*t^2 - 2*mtt^4*s^7*t^2 - 17*ep*mtt^4*s^7*t^2 - 78*ep^2*mtt^4*s^7*t^2 - 227*ep^3*mtt^4*s^7*t^2 - 236*ep^4*mtt^4*s^7*t^2 + 5*mtt^3*mWW*s^7*t^2 + 20*ep*mtt^3*mWW*s^7*t^2 - 26*ep^2*mtt^3*mWW*s^7*t^2 - 223*ep^3*mtt^3*mWW*s^7*t^2 - 236*ep^4*mtt^3*mWW*s^7*t^2 + 9*mtt^2*mWW^2*s^7*t^2 + 58*ep*mtt^2*mWW^2*s^7*t^2 + 104*ep^2*mtt^2*mWW^2*s^7*t^2 + 69*ep^3*mtt^2*mWW^2*s^7*t^2 + 20*ep^4*mtt^2*mWW^2*s^7*t^2 - 17*mtt*mWW^3*s^7*t^2 - 156*ep*mtt*mWW^3*s^7*t^2 - 530*ep^2*mtt*mWW^3*s^7*t^2 - 745*ep^3*mtt*mWW^3*s^7*t^2 - 372*ep^4*mtt*mWW^3*s^7*t^2 + 5*mWW^4*s^7*t^2 + 47*ep*mWW^4*s^7*t^2 + 146*ep^2*mWW^4*s^7*t^2 + 166*ep^3*mWW^4*s^7*t^2 + 56*ep^4*mWW^4*s^7*t^2 + 54*mtt^10*t^3 + 660*ep*mtt^10*t^3 + 2898*ep^2*mtt^10*t^3 + 5388*ep^3*mtt^10*t^3 + 3600*ep^4*mtt^10*t^3 - 321*mtt^9*mWW*t^3 - 3777*ep*mtt^9*mWW*t^3 - 16086*ep^2*mtt^9*mWW*t^3 - 29280*ep^3*mtt^9*mWW*t^3 - 19296*ep^4*mtt^9*mWW*t^3 + 786*mtt^8*mWW^2*t^3 + 8934*ep*mtt^8*mWW^2*t^3 + 36942*ep^2*mtt^8*mWW^2*t^3 + 65820*ep^3*mtt^8*mWW^2*t^3 + 42768*ep^4*mtt^8*mWW^2*t^3 - 1005*mtt^7*mWW^3*t^3 - 11085*ep*mtt^7*mWW^3*t^3 - 44616*ep^2*mtt^7*mWW^3*t^3 - 77916*ep^3*mtt^7*mWW^3*t^3 - 49968*ep^4*mtt^7*mWW^3*t^3 + 690*mtt^6*mWW^4*t^3 + 7440*ep*mtt^6*mWW^4*t^3 + 29334*ep^2*mtt^6*mWW^4*t^3 + 50484*ep^3*mtt^6*mWW^4*t^3 + 32112*ep^4*mtt^6*mWW^4*t^3 - 219*mtt^5*mWW^5*t^3 - 2355*ep*mtt^5*mWW^5*t^3 - 9294*ep^2*mtt^5*mWW^5*t^3 - 16104*ep^3*mtt^5*mWW^5*t^3 - 10368*ep^4*mtt^5*mWW^5*t^3 + 6*mtt^4*mWW^6*t^3 + 102*ep*mtt^4*mWW^6*t^3 + 570*ep^2*mtt^4*mWW^6*t^3 + 1284*ep^3*mtt^4*mWW^6*t^3 + 1008*ep^4*mtt^4*mWW^6*t^3 + 9*mtt^3*mWW^7*t^3 + 81*ep*mtt^3*mWW^7*t^3 + 252*ep^2*mtt^3*mWW^7*t^3 + 324*ep^3*mtt^3*mWW^7*t^3 + 144*ep^4*mtt^3*mWW^7*t^3 - 272*mtt^9*s*t^3 - 3322*ep*mtt^9*s*t^3 - 14106*ep^2*mtt^9*s*t^3 - 24320*ep^3*mtt^9*s*t^3 - 14560*ep^4*mtt^9*s*t^3 + 1385*mtt^8*mWW*s*t^3 + 16390*ep*mtt^8*mWW*s*t^3 + 69047*ep^2*mtt^8*mWW*s*t^3 + 120934*ep^3*mtt^8*mWW*s*t^3 + 74734*ep^4*mtt^8*mWW*s*t^3 - 2628*mtt^7*mWW^2*s*t^3 - 30116*ep*mtt^7*mWW^2*s*t^3 - 125491*ep^2*mtt^7*mWW^2*s*t^3 - 222337*ep^3*mtt^7*mWW^2*s*t^3 - 141116*ep^4*mtt^7*mWW^2*s*t^3 + 2000*mtt^6*mWW^3*s*t^3 + 22029*ep*mtt^6*mWW^3*s*t^3 + 90375*ep^2*mtt^6*mWW^3*s*t^3 + 162308*ep^3*mtt^6*mWW^3*s*t^3 + 106716*ep^4*mtt^6*mWW^3*s*t^3 + 85*mtt^5*mWW^4*s*t^3 + 1420*ep*mtt^5*mWW^4*s*t^3 + 6229*ep^2*mtt^5*mWW^4*s*t^3 + 7782*ep^3*mtt^5*mWW^4*s*t^3 + 656*ep^4*mtt^5*mWW^4*s*t^3 - 1023*mtt^4*mWW^5*s*t^3 - 11219*ep*mtt^4*mWW^5*s*t^3 - 45023*ep^2*mtt^4*mWW^5*s*t^3 - 76465*ep^3*mtt^4*mWW^5*s*t^3 - 46060*ep^4*mtt^4*mWW^5*s*t^3 + 510*mtt^3*mWW^6*s*t^3 + 5412*ep*mtt^3*mWW^6*s*t^3 + 21283*ep^2*mtt^3*mWW^6*s*t^3 + 36011*ep^3*mtt^3*mWW^6*s*t^3 + 22084*ep^4*mtt^3*mWW^6*s*t^3 - 42*mtt^2*mWW^7*s*t^3 - 449*ep*mtt^2*mWW^7*s*t^3 - 1815*ep^2*mtt^2*mWW^7*s*t^3 - 3238*ep^3*mtt^2*mWW^7*s*t^3 - 2148*ep^4*mtt^2*mWW^7*s*t^3 - 15*mtt*mWW^8*s*t^3 - 146*ep*mtt*mWW^8*s*t^3 - 507*ep^2*mtt*mWW^8*s*t^3 - 688*ep^3*mtt*mWW^8*s*t^3 - 312*ep^4*mtt*mWW^8*s*t^3 + ep*mWW^9*s*t^3 + 8*ep^2*mWW^9*s*t^3 + 13*ep^3*mWW^9*s*t^3 + 6*ep^4*mWW^9*s*t^3 + 546*mtt^8*s^2*t^3 + 6710*ep*mtt^8*s^2*t^3 + 27406*ep^2*mtt^8*s^2*t^3 + 42386*ep^3*mtt^8*s^2*t^3 + 20712*ep^4*mtt^8*s^2*t^3 - 2412*mtt^7*mWW*s^2*t^3 - 29212*ep*mtt^7*mWW*s^2*t^3 - 123680*ep^2*mtt^7*mWW*s^2*t^3 - 211414*ep^3*mtt^7*mWW*s^2*t^3 - 123432*ep^4*mtt^7*mWW*s^2*t^3 + 3340*mtt^6*mWW^2*s^2*t^3 + 39957*ep*mtt^6*mWW^2*s^2*t^3 + 175557*ep^2*mtt^6*mWW^2*s^2*t^3 + 326116*ep^3*mtt^6*mWW^2*s^2*t^3 + 213840*ep^4*mtt^6*mWW^2*s^2*t^3 - 357*mtt^5*mWW^3*s^2*t^3 - 5006*ep*mtt^5*mWW^3*s^2*t^3 - 32742*ep^2*mtt^5*mWW^3*s^2*t^3 - 90109*ep^3*mtt^5*mWW^3*s^2*t^3 - 81780*ep^4*mtt^5*mWW^3*s^2*t^3 - 3085*mtt^4*mWW^4*s^2*t^3 - 34044*ep*mtt^4*mWW^4*s^2*t^3 - 133821*ep^2*mtt^4*mWW^4*s^2*t^3 - 217816*ep^3*mtt^4*mWW^4*s^2*t^3 - 121776*ep^4*mtt^4*mWW^4*s^2*t^3 + 2700*mtt^3*mWW^5*s^2*t^3 + 29408*ep*mtt^3*mWW^5*s^2*t^3 + 118674*ep^2*mtt^3*mWW^5*s^2*t^3 + 205496*ep^3*mtt^3*mWW^5*s^2*t^3 + 127024*ep^4*mtt^3*mWW^5*s^2*t^3 - 756*mtt^2*mWW^6*s^2*t^3 - 8033*ep*mtt^2*mWW^6*s^2*t^3 - 32065*ep^2*mtt^2*mWW^6*s^2*t^3 - 55348*ep^3*mtt^2*mWW^6*s^2*t^3 - 34928*ep^4*mtt^2*mWW^6*s^2*t^3 + 13*mtt*mWW^7*s^2*t^3 + 110*ep*mtt*mWW^7*s^2*t^3 + 272*ep^2*mtt*mWW^7*s^2*t^3 + 131*ep^3*mtt*mWW^7*s^2*t^3 + 76*ep^4*mtt*mWW^7*s^2*t^3 + 11*mWW^8*s^2*t^3 + 110*ep*mWW^8*s^2*t^3 + 399*ep^2*mWW^8*s^2*t^3 + 558*ep^3*mWW^8*s^2*t^3 + 264*ep^4*mWW^8*s^2*t^3 - 540*mtt^7*s^3*t^3 - 6780*ep*mtt^7*s^3*t^3 - 26350*ep^2*mtt^7*s^3*t^3 - 33710*ep^3*mtt^7*s^3*t^3 - 8920*ep^4*mtt^7*s^3*t^3 + 2122*mtt^6*mWW*s^3*t^3 + 26952*ep*mtt^6*mWW*s^3*t^3 + 116490*ep^2*mtt^6*mWW*s^3*t^3 + 197278*ep^3*mtt^6*mWW*s^3*t^3 + 110388*ep^4*mtt^6*mWW*s^3*t^3 - 1972*mtt^5*mWW^2*s^3*t^3 - 25846*ep*mtt^5*mWW^2*s^3*t^3 - 126492*ep^2*mtt^5*mWW^2*s^3*t^3 - 261360*ep^3*mtt^5*mWW^2*s^3*t^3 - 187248*ep^4*mtt^5*mWW^2*s^3*t^3 - 1464*mtt^4*mWW^3*s^3*t^3 - 14838*ep*mtt^4*mWW^3*s^3*t^3 - 41624*ep^2*mtt^4*mWW^3*s^3*t^3 - 20208*ep^3*mtt^4*mWW^3*s^3*t^3 + 27824*ep^4*mtt^4*mWW^3*s^3*t^3 + 3344*mtt^3*mWW^4*s^3*t^3 + 37020*ep*mtt^3*mWW^4*s^3*t^3 + 146546*ep^2*mtt^3*mWW^4*s^3*t^3 + 240758*ep^3*mtt^3*mWW^4*s^3*t^3 + 135424*ep^4*mtt^3*mWW^4*s^3*t^3 - 1778*mtt^2*mWW^5*s^3*t^3 - 19786*ep*mtt^2*mWW^5*s^3*t^3 - 82978*ep^2*mtt^2*mWW^5*s^3*t^3 - 150104*ep^3*mtt^2*mWW^5*s^3*t^3 - 96060*ep^4*mtt^2*mWW^5*s^3*t^3 + 288*mtt*mWW^6*s^3*t^3 + 3258*ep*mtt*mWW^6*s^3*t^3 + 14124*ep^2*mtt*mWW^6*s^3*t^3 + 26416*ep^3*mtt*mWW^6*s^3*t^3 + 17896*ep^4*mtt*mWW^6*s^3*t^3 + 20*ep*mWW^7*s^3*t^3 + 284*ep^2*mWW^7*s^3*t^3 + 930*ep^3*mWW^7*s^3*t^3 + 696*ep^4*mWW^7*s^3*t^3 + 250*mtt^6*s^4*t^3 + 3360*ep*mtt^6*s^4*t^3 + 12030*ep^2*mtt^6*s^4*t^3 + 8800*ep^3*mtt^6*s^4*t^3 - 6240*ep^4*mtt^6*s^4*t^3 - 913*mtt^5*mWW*s^4*t^3 - 12853*ep*mtt^5*mWW*s^4*t^3 - 57930*ep^2*mtt^5*mWW*s^4*t^3 - 98432*ep^3*mtt^5*mWW*s^4*t^3 - 53372*ep^4*mtt^5*mWW*s^4*t^3 + 482*mtt^4*mWW^2*s^4*t^3 + 7404*ep*mtt^4*mWW^2*s^4*t^3 + 43526*ep^2*mtt^4*mWW^2*s^4*t^3 + 106910*ep^3*mtt^4*mWW^2*s^4*t^3 + 86932*ep^4*mtt^4*mWW^2*s^4*t^3 + 1000*mtt^3*mWW^3*s^4*t^3 + 11126*ep*mtt^3*mWW^3*s^4*t^3 + 36732*ep^2*mtt^3*mWW^3*s^4*t^3 + 34594*ep^3*mtt^3*mWW^3*s^4*t^3 - 2128*ep^4*mtt^3*mWW^3*s^4*t^3 - 1144*mtt^2*mWW^4*s^4*t^3 - 13018*ep*mtt^2*mWW^4*s^4*t^3 - 53208*ep^2*mtt^2*mWW^4*s^4*t^3 - 89644*ep^3*mtt^2*mWW^4*s^4*t^3 - 51016*ep^4*mtt^2*mWW^4*s^4*t^3 + 353*mtt*mWW^5*s^4*t^3 + 4287*ep*mtt*mWW^5*s^4*t^3 + 20150*ep^2*mtt*mWW^5*s^4*t^3 + 40154*ep^3*mtt*mWW^5*s^4*t^3 + 27292*ep^4*mtt*mWW^5*s^4*t^3 - 28*mWW^6*s^4*t^3 - 450*ep*mWW^6*s^4*t^3 - 2452*ep^2*mWW^6*s^4*t^3 - 5262*ep^3*mWW^6*s^4*t^3 - 3772*ep^4*mWW^6*s^4*t^3 - 24*mtt^5*s^5*t^3 - 530*ep*mtt^5*s^5*t^3 - 1318*ep^2*mtt^5*s^5*t^3 + 3652*ep^3*mtt^5*s^5*t^3 + 7920*ep^4*mtt^5*s^5*t^3 + 93*mtt^4*mWW*s^5*t^3 + 2260*ep*mtt^4*mWW*s^5*t^3 + 11891*ep^2*mtt^4*mWW*s^5*t^3 + 20980*ep^3*mtt^4*mWW*s^5*t^3 + 11046*ep^4*mtt^4*mWW*s^5*t^3 + 32*mtt^3*mWW^2*s^5*t^3 + 195*ep*mtt^3*mWW^2*s^5*t^3 - 1914*ep^2*mtt^3*mWW^2*s^5*t^3 - 12331*ep^3*mtt^3*mWW^2*s^5*t^3 - 14220*ep^4*mtt^3*mWW^2*s^5*t^3 - 180*mtt^2*mWW^3*s^5*t^3 - 2395*ep*mtt^2*mWW^3*s^5*t^3 - 8920*ep^2*mtt^2*mWW^3*s^5*t^3 - 9719*ep^3*mtt^2*mWW^3*s^5*t^3 - 992*ep^4*mtt^2*mWW^3*s^5*t^3 + 88*mtt*mWW^4*s^5*t^3 + 1127*ep*mtt*mWW^4*s^5*t^3 + 5304*ep^2*mtt*mWW^4*s^5*t^3 + 9943*ep^3*mtt*mWW^4*s^5*t^3 + 6092*ep^4*mtt*mWW^4*s^5*t^3 - 9*mWW^5*s^5*t^3 - 225*ep*mWW^5*s^5*t^3 - 1587*ep^2*mWW^5*s^5*t^3 - 3885*ep^3*mWW^5*s^5*t^3 - 2934*ep^4*mWW^5*s^5*t^3 - 18*mtt^4*s^6*t^3 - 138*ep*mtt^4*s^6*t^3 - 734*ep^2*mtt^4*s^6*t^3 - 2590*ep^3*mtt^4*s^6*t^3 - 2840*ep^4*mtt^4*s^6*t^3 + 62*mtt^3*mWW*s^6*t^3 + 390*ep*mtt^3*mWW*s^6*t^3 + 768*ep^2*mtt^3*mWW*s^6*t^3 + 650*ep^3*mtt^3*mWW*s^6*t^3 + 300*ep^4*mtt^3*mWW*s^6*t^3 - 56*mtt^2*mWW^2*s^6*t^3 - 700*ep*mtt^2*mWW^2*s^6*t^3 - 2766*ep^2*mtt^2*mWW^2*s^6*t^3 - 3760*ep^3*mtt^2*mWW^2*s^6*t^3 - 1428*ep^4*mtt^2*mWW^2*s^6*t^3 + 10*mtt*mWW^3*s^6*t^3 + 168*ep*mtt*mWW^3*s^6*t^3 + 622*ep^2*mtt*mWW^3*s^6*t^3 + 494*ep^3*mtt*mWW^3*s^6*t^3 - 204*ep^4*mtt*mWW^3*s^6*t^3 + 2*mWW^4*s^6*t^3 + 16*ep*mWW^4*s^6*t^3 - 2*ep^2*mWW^4*s^6*t^3 - 74*ep^3*mWW^4*s^6*t^3 - 52*ep^4*mWW^4*s^6*t^3 + 4*mtt^3*s^7*t^3 + 40*ep*mtt^3*s^7*t^3 + 174*ep^2*mtt^3*s^7*t^3 + 394*ep^3*mtt^3*s^7*t^3 + 328*ep^4*mtt^3*s^7*t^3 - 16*mtt^2*mWW*s^7*t^3 - 150*ep*mtt^2*mWW*s^7*t^3 - 500*ep^2*mtt^2*mWW*s^7*t^3 - 716*ep^3*mtt^2*mWW*s^7*t^3 - 368*ep^4*mtt^2*mWW*s^7*t^3 + 16*mtt*mWW^2*s^7*t^3 + 172*ep*mtt*mWW^2*s^7*t^3 + 638*ep^2*mtt*mWW^2*s^7*t^3 + 942*ep^3*mtt*mWW^2*s^7*t^3 + 472*ep^4*mtt*mWW^2*s^7*t^3 - 4*mWW^3*s^7*t^3 - 38*ep*mWW^3*s^7*t^3 - 120*ep^2*mWW^3*s^7*t^3 - 140*ep^3*mWW^3*s^7*t^3 - 48*ep^4*mWW^3*s^7*t^3 - 210*mtt^9*t^4 - 2424*ep*mtt^9*t^4 - 10122*ep^2*mtt^9*t^4 - 18060*ep^3*mtt^9*t^4 - 11664*ep^4*mtt^9*t^4 + 1203*mtt^8*mWW*t^4 + 13467*ep*mtt^8*mWW*t^4 + 54684*ep^2*mtt^8*mWW*t^4 + 95388*ep^3*mtt^8*mWW*t^4 + 60528*ep^4*mtt^8*mWW*t^4 - 2811*mtt^7*mWW^2*t^4 - 30663*ep*mtt^7*mWW^2*t^4 - 121458*ep^2*mtt^7*mWW^2*t^4 - 207504*ep^3*mtt^7*mWW^2*t^4 - 129504*ep^4*mtt^7*mWW^2*t^4 + 3390*mtt^6*mWW^3*t^4 + 36234*ep*mtt^6*mWW^3*t^4 + 140664*ep^2*mtt^6*mWW^3*t^4 + 236232*ep^3*mtt^6*mWW^3*t^4 + 145440*ep^4*mtt^6*mWW^3*t^4 - 2160*mtt^5*mWW^4*t^4 - 22812*ep*mtt^5*mWW^4*t^4 - 87540*ep^2*mtt^5*mWW^4*t^4 - 145704*ep^3*mtt^5*mWW^4*t^4 - 89184*ep^4*mtt^5*mWW^4*t^4 + 615*mtt^4*mWW^5*t^4 + 6561*ep*mtt^4*mWW^5*t^4 + 25518*ep^2*mtt^4*mWW^5*t^4 + 43200*ep^3*mtt^4*mWW^5*t^4 + 26976*ep^4*mtt^4*mWW^5*t^4 - 3*mtt^3*mWW^6*t^4 - 141*ep*mtt^3*mWW^6*t^4 - 1032*ep^2*mtt^3*mWW^6*t^4 - 2604*ep^3*mtt^3*mWW^6*t^4 - 2160*ep^4*mtt^3*mWW^6*t^4 - 24*mtt^2*mWW^7*t^4 - 222*ep*mtt^2*mWW^7*t^4 - 714*ep^2*mtt^2*mWW^7*t^4 - 948*ep^3*mtt^2*mWW^7*t^4 - 432*ep^4*mtt^2*mWW^7*t^4 + 918*mtt^8*s*t^4 + 10573*ep*mtt^8*s*t^4 + 42726*ep^2*mtt^8*s*t^4 + 70707*ep^3*mtt^8*s*t^4 + 40876*ep^4*mtt^8*s*t^4 - 4643*mtt^7*mWW*s*t^4 - 52114*ep*mtt^7*mWW*s*t^4 - 208894*ep^2*mtt^7*mWW*s*t^4 - 349977*ep^3*mtt^7*mWW*s*t^4 - 207892*ep^4*mtt^7*mWW*s*t^4 + 9033*mtt^6*mWW^2*s*t^4 + 99041*ep*mtt^6*mWW^2*s*t^4 + 393429*ep^2*mtt^6*mWW^2*s*t^4 + 664797*ep^3*mtt^6*mWW^2*s*t^4 + 403352*ep^4*mtt^6*mWW^2*s*t^4 - 8096*mtt^5*mWW^3*s*t^4 - 86782*ep*mtt^5*mWW^3*s*t^4 - 341064*ep^2*mtt^5*mWW^3*s*t^4 - 579772*ep^3*mtt^5*mWW^3*s*t^4 - 358620*ep^4*mtt^5*mWW^3*s*t^4 + 2664*mtt^4*mWW^4*s*t^4 + 27672*ep*mtt^4*mWW^4*s*t^4 + 106615*ep^2*mtt^4*mWW^4*s*t^4 + 182631*ep^3*mtt^4*mWW^4*s*t^4 + 117092*ep^4*mtt^4*mWW^4*s*t^4 + 615*mtt^3*mWW^5*s*t^4 + 6798*ep*mtt^3*mWW^5*s*t^4 + 27500*ep^2*mtt^3*mWW^5*s*t^4 + 45471*ep^3*mtt^3*mWW^5*s*t^4 + 25300*ep^4*mtt^3*mWW^5*s*t^4 - 565*mtt^2*mWW^6*s*t^4 - 5957*ep*mtt^2*mWW^6*s*t^4 - 23245*ep^2*mtt^2*mWW^6*s*t^4 - 38529*ep^3*mtt^2*mWW^6*s*t^4 - 22800*ep^4*mtt^2*mWW^6*s*t^4 + 68*mtt*mWW^7*s*t^4 + 710*ep*mtt*mWW^7*s*t^4 + 2726*ep^2*mtt*mWW^7*s*t^4 + 4382*ep^3*mtt*mWW^7*s*t^4 + 2556*ep^4*mtt*mWW^7*s*t^4 + 6*mWW^8*s*t^4 + 59*ep*mWW^8*s*t^4 + 207*ep^2*mWW^8*s*t^4 + 290*ep^3*mWW^8*s*t^4 + 136*ep^4*mWW^8*s*t^4 - 1560*mtt^7*s^2*t^4 - 18030*ep*mtt^7*s^2*t^4 - 70250*ep^2*mtt^7*s^2*t^4 - 104860*ep^3*mtt^7*s^2*t^4 - 50000*ep^4*mtt^7*s^2*t^4 + 7054*mtt^6*mWW*s^2*t^4 + 79924*ep*mtt^6*mWW*s^2*t^4 + 318088*ep^2*mtt^6*mWW*s^2*t^4 + 513634*ep^3*mtt^6*mWW*s^2*t^4 + 284580*ep^4*mtt^6*mWW*s^2*t^4 - 11294*mtt^5*mWW^2*s^2*t^4 - 125482*ep*mtt^5*mWW^2*s^2*t^4 - 506522*ep^2*mtt^5*mWW^2*s^2*t^4 - 863436*ep^3*mtt^5*mWW^2*s^2*t^4 - 522012*ep^4*mtt^5*mWW^2*s^2*t^4 + 6888*mtt^4*mWW^3*s^2*t^4 + 75136*ep*mtt^4*mWW^3*s^2*t^4 + 309010*ep^2*mtt^4*mWW^3*s^2*t^4 + 558034*ep^3*mtt^4*mWW^3*s^2*t^4 + 366148*ep^4*mtt^4*mWW^3*s^2*t^4 + 176*mtt^3*mWW^4*s^2*t^4 + 2232*ep*mtt^3*mWW^4*s^2*t^4 + 4868*ep^2*mtt^3*mWW^4*s^2*t^4 - 10716*ep^3*mtt^3*mWW^4*s^2*t^4 - 25120*ep^4*mtt^3*mWW^4*s^2*t^4 - 1778*mtt^2*mWW^5*s^2*t^4 - 19496*ep*mtt^2*mWW^5*s^2*t^4 - 79218*ep^2*mtt^2*mWW^5*s^2*t^4 - 135672*ep^3*mtt^2*mWW^5*s^2*t^4 - 80772*ep^4*mtt^2*mWW^5*s^2*t^4 + 542*mtt*mWW^6*s^2*t^4 + 6016*ep*mtt*mWW^6*s^2*t^4 + 25152*ep^2*mtt*mWW^6*s^2*t^4 + 44644*ep^3*mtt*mWW^6*s^2*t^4 + 28044*ep^4*mtt*mWW^6*s^2*t^4 - 28*mWW^7*s^2*t^4 - 300*ep*mWW^7*s^2*t^4 - 1128*ep^2*mWW^7*s^2*t^4 - 1628*ep^3*mWW^7*s^2*t^4 - 868*ep^4*mWW^7*s^2*t^4 + 1260*mtt^6*s^3*t^4 + 14790*ep*mtt^6*s^3*t^4 + 55140*ep^2*mtt^6*s^3*t^4 + 69570*ep^3*mtt^6*s^3*t^4 + 20040*ep^4*mtt^6*s^3*t^4 - 5214*mtt^5*mWW*s^3*t^4 - 60164*ep*mtt^5*mWW*s^3*t^4 - 238732*ep^2*mtt^5*mWW*s^3*t^4 - 371798*ep^3*mtt^5*mWW*s^3*t^4 - 190932*ep^4*mtt^5*mWW*s^3*t^4 + 6800*mtt^4*mWW^2*s^3*t^4 + 76434*ep*mtt^4*mWW^2*s^3*t^4 + 314174*ep^2*mtt^4*mWW^2*s^3*t^4 + 546288*ep^3*mtt^4*mWW^2*s^3*t^4 + 335348*ep^4*mtt^4*mWW^2*s^3*t^4 - 2532*mtt^3*mWW^3*s^3*t^4 - 28060*ep*mtt^3*mWW^3*s^3*t^4 - 125096*ep^2*mtt^3*mWW^3*s^3*t^4 - 254620*ep^3*mtt^3*mWW^3*s^3*t^4 - 186480*ep^4*mtt^3*mWW^3*s^3*t^4 - 968*mtt^2*mWW^4*s^3*t^4 - 10270*ep*mtt^2*mWW^4*s^3*t^4 - 35830*ep^2*mtt^2*mWW^4*s^3*t^4 - 42372*ep^3*mtt^2*mWW^4*s^3*t^4 - 9568*ep^4*mtt^2*mWW^4*s^3*t^4 + 754*mtt*mWW^5*s^3*t^4 + 8488*ep*mtt*mWW^5*s^3*t^4 + 36072*ep^2*mtt*mWW^5*s^3*t^4 + 64134*ep^3*mtt*mWW^5*s^3*t^4 + 38964*ep^4*mtt*mWW^5*s^3*t^4 - 100*mWW^6*s^3*t^4 - 1314*ep*mWW^6*s^3*t^4 - 6496*ep^2*mWW^6*s^3*t^4 - 13122*ep^3*mWW^6*s^3*t^4 - 8908*ep^4*mWW^6*s^3*t^4 - 450*mtt^5*s^4*t^4 - 5560*ep*mtt^5*s^4*t^4 - 19350*ep^2*mtt^5*s^4*t^4 - 15720*ep^3*mtt^5*s^4*t^4 + 6080*ep^4*mtt^5*s^4*t^4 + 1783*mtt^4*mWW*s^4*t^4 + 21463*ep*mtt^4*mWW*s^4*t^4 + 85618*ep^2*mtt^4*mWW*s^4*t^4 + 128050*ep^3*mtt^4*mWW*s^4*t^4 + 59796*ep^4*mtt^4*mWW*s^4*t^4 - 1875*mtt^3*mWW^2*s^4*t^4 - 20755*ep*mtt^3*mWW^2*s^4*t^4 - 85134*ep^2*mtt^3*mWW^2*s^4*t^4 - 150496*ep^3*mtt^3*mWW^2*s^4*t^4 - 94592*ep^4*mtt^3*mWW^2*s^4*t^4 + 363*mtt^2*mWW^3*s^4*t^4 + 3669*ep*mtt^2*mWW^3*s^4*t^4 + 18326*ep^2*mtt^2*mWW^3*s^4*t^4 + 46820*ep^3*mtt^2*mWW^3*s^4*t^4 + 40584*ep^4*mtt^2*mWW^3*s^4*t^4 + 241*mtt*mWW^4*s^4*t^4 + 2443*ep*mtt*mWW^4*s^4*t^4 + 8208*ep^2*mtt*mWW^4*s^4*t^4 + 8356*ep^3*mtt*mWW^4*s^4*t^4 + 592*ep^4*mtt*mWW^4*s^4*t^4 - 62*mWW^5*s^4*t^4 - 732*ep*mWW^5*s^4*t^4 - 3444*ep^2*mWW^5*s^4*t^4 - 6450*ep^3*mWW^5*s^4*t^4 - 4012*ep^4*mWW^5*s^4*t^4 + 30*mtt^4*s^5*t^4 + 549*ep*mtt^4*s^5*t^4 + 1382*ep^2*mtt^4*s^5*t^4 - 3005*ep^3*mtt^4*s^5*t^4 - 6676*ep^4*mtt^4*s^5*t^4 - 143*mtt^3*mWW*s^5*t^4 - 2246*ep*mtt^3*mWW*s^5*t^4 - 9786*ep^2*mtt^3*mWW*s^5*t^4 - 13913*ep^3*mtt^3*mWW*s^5*t^4 - 5312*ep^4*mtt^3*mWW*s^5*t^4 + 111*mtt^2*mWW^2*s^5*t^4 + 964*ep*mtt^2*mWW^2*s^5*t^4 + 3410*ep^2*mtt^2*mWW^2*s^5*t^4 + 6497*ep^3*mtt^2*mWW^2*s^5*t^4 + 4888*ep^4*mtt^2*mWW^2*s^5*t^4 + 19*mtt*mWW^3*s^5*t^4 + 302*ep*mtt*mWW^3*s^5*t^4 + 846*ep^2*mtt*mWW^3*s^5*t^4 - 747*ep^3*mtt*mWW^3*s^5*t^4 - 2240*ep^4*mtt*mWW^3*s^5*t^4 - 17*mWW^4*s^5*t^4 - 145*ep*mWW^4*s^5*t^4 - 460*ep^2*mWW^4*s^5*t^4 - 352*ep^3*mWW^4*s^5*t^4 + 124*ep^4*mWW^4*s^5*t^4 + 12*mtt^3*s^6*t^4 + 102*ep*mtt^3*s^6*t^4 + 474*ep^2*mtt^3*s^6*t^4 + 1368*ep^3*mtt^3*s^6*t^4 + 1344*ep^4*mtt^3*s^6*t^4 - 40*mtt^2*mWW*s^6*t^4 - 330*ep*mtt^2*mWW*s^6*t^4 - 978*ep^2*mtt^2*mWW*s^6*t^4 - 1384*ep^3*mtt^2*mWW*s^6*t^4 - 768*ep^4*mtt^2*mWW*s^6*t^4 + 36*mtt*mWW^2*s^6*t^4 + 416*ep*mtt*mWW^2*s^6*t^4 + 1628*ep^2*mtt*mWW^2*s^6*t^4 + 2472*ep^3*mtt*mWW^2*s^6*t^4 + 1248*ep^4*mtt*mWW^2*s^6*t^4 - 8*mWW^3*s^6*t^4 - 68*ep*mWW^3*s^6*t^4 - 164*ep^2*mWW^3*s^6*t^4 - 56*ep^3*mWW^3*s^6*t^4 + 96*ep^4*mWW^3*s^6*t^4 + 462*mtt^8*t^5 + 5052*ep*mtt^8*t^5 + 20034*ep^2*mtt^8*t^5 + 34188*ep^3*mtt^8*t^5 + 21264*ep^4*mtt^8*t^5 - 2484*mtt^7*mWW*t^5 - 26634*ep*mtt^7*mWW*t^5 - 103488*ep^2*mtt^7*mWW*t^5 - 173256*ep^3*mtt^7*mWW*t^5 - 105888*ep^4*mtt^7*mWW*t^5 + 5406*mtt^6*mWW^2*t^5 + 57048*ep*mtt^6*mWW^2*t^5 + 217926*ep^2*mtt^6*mWW^2*t^5 + 358932*ep^3*mtt^6*mWW^2*t^5 + 216048*ep^4*mtt^6*mWW^2*t^5 - 6021*mtt^5*mWW^3*t^5 - 62817*ep*mtt^5*mWW^3*t^5 - 237018*ep^2*mtt^5*mWW^3*t^5 - 385752*ep^3*mtt^5*mWW^3*t^5 - 229632*ep^4*mtt^5*mWW^3*t^5 + 3516*mtt^4*mWW^4*t^5 + 36516*ep*mtt^4*mWW^4*t^5 + 137154*ep^2*mtt^4*mWW^4*t^5 + 222396*ep^3*mtt^4*mWW^4*t^5 + 132048*ep^4*mtt^4*mWW^4*t^5 - 924*mtt^3*mWW^5*t^5 - 9714*ep*mtt^3*mWW^5*t^5 - 37050*ep^2*mtt^3*mWW^5*t^5 - 61188*ep^3*mtt^3*mWW^5*t^5 - 37104*ep^4*mtt^3*mWW^5*t^5 + 24*mtt^2*mWW^6*t^5 + 348*ep*mtt^2*mWW^6*t^5 + 1770*ep^2*mtt^2*mWW^6*t^5 + 3756*ep^3*mtt^2*mWW^6*t^5 + 2832*ep^4*mtt^2*mWW^6*t^5 + 21*mtt*mWW^7*t^5 + 201*ep*mtt*mWW^7*t^5 + 672*ep^2*mtt*mWW^7*t^5 + 924*ep^3*mtt*mWW^7*t^5 + 432*ep^4*mtt*mWW^7*t^5 - 1700*mtt^7*s*t^5 - 18540*ep*mtt^7*s*t^5 - 71270*ep^2*mtt^7*s*t^5 - 112950*ep^3*mtt^7*s*t^5 - 62840*ep^4*mtt^7*s*t^5 + 8112*mtt^6*mWW*s*t^5 + 87006*ep*mtt^6*mWW*s*t^5 + 333088*ep^2*mtt^6*mWW*s*t^5 + 534344*ep^3*mtt^6*mWW*s*t^5 + 304780*ep^4*mtt^6*mWW*s*t^5 - 14974*mtt^5*mWW^2*s*t^5 - 158435*ep*mtt^5*mWW^2*s*t^5 - 604629*ep^2*mtt^5*mWW^2*s*t^5 - 980164*ep^3*mtt^5*mWW^2*s*t^5 - 570656*ep^4*mtt^5*mWW^2*s*t^5 + 13154*mtt^4*mWW^3*s*t^5 + 137812*ep*mtt^4*mWW^3*s*t^5 + 525313*ep^2*mtt^4*mWW^3*s*t^5 + 860633*ep^3*mtt^4*mWW^3*s*t^5 + 510852*ep^4*mtt^4*mWW^3*s*t^5 - 5155*mtt^3*mWW^4*s*t^5 - 53702*ep*mtt^3*mWW^4*s*t^5 - 204852*ep^2*mtt^3*mWW^4*s*t^5 - 339811*ep^3*mtt^3*mWW^4*s*t^5 - 206516*ep^4*mtt^3*mWW^4*s*t^5 + 355*mtt^2*mWW^5*s*t^5 + 3640*ep*mtt^2*mWW^5*s*t^5 + 13506*ep^2*mtt^2*mWW^5*s*t^5 + 23051*ep^3*mtt^2*mWW^5*s*t^5 + 15632*ep^4*mtt^2*mWW^5*s*t^5 + 237*mtt*mWW^6*s*t^5 + 2527*ep*mtt*mWW^6*s*t^5 + 10033*ep^2*mtt*mWW^6*s*t^5 + 16769*ep^3*mtt*mWW^6*s*t^5 + 9788*ep^4*mtt*mWW^6*s*t^5 - 29*mWW^7*s*t^5 - 308*ep*mWW^7*s*t^5 - 1189*ep^2*mWW^7*s*t^5 - 1872*ep^3*mWW^7*s*t^5 - 1040*ep^4*mWW^7*s*t^5 + 2340*mtt^6*s^2*t^5 + 25580*ep*mtt^6*s^2*t^5 + 95180*ep^2*mtt^6*s^2*t^5 + 137140*ep^3*mtt^6*s^2*t^5 + 63760*ep^4*mtt^6*s^2*t^5 - 10034*mtt^5*mWW*s^2*t^5 - 107880*ep*mtt^5*mWW*s^2*t^5 - 407414*ep^2*mtt^5*mWW*s^2*t^5 - 625582*ep^3*mtt^5*mWW*s^2*t^5 - 330330*ep^4*mtt^5*mWW*s^2*t^5 + 15571*mtt^4*mWW^2*s^2*t^5 + 165012*ep*mtt^4*mWW^2*s^2*t^5 + 629547*ep^2*mtt^4*mWW^2*s^2*t^5 + 1009590*ep^3*mtt^4*mWW^2*s^2*t^5 + 573908*ep^4*mtt^4*mWW^2*s^2*t^5 - 10444*mtt^3*mWW^3*s^2*t^5 - 110018*ep*mtt^3*mWW^3*s^2*t^5 - 426622*ep^2*mtt^3*mWW^3*s^2*t^5 - 714248*ep^3*mtt^3*mWW^3*s^2*t^5 - 431588*ep^4*mtt^3*mWW^3*s^2*t^5 + 2456*mtt^2*mWW^4*s^2*t^5 + 26272*ep*mtt^2*mWW^4*s^2*t^5 + 105946*ep^2*mtt^2*mWW^4*s^2*t^5 + 189974*ep^3*mtt^2*mWW^4*s^2*t^5 + 124872*ep^4*mtt^2*mWW^4*s^2*t^5 + 214*mtt*mWW^5*s^2*t^5 + 2244*ep*mtt*mWW^5*s^2*t^5 + 8822*ep^2*mtt*mWW^5*s^2*t^5 + 13454*ep^3*mtt*mWW^5*s^2*t^5 + 6014*ep^4*mtt*mWW^5*s^2*t^5 - 103*mWW^6*s^2*t^5 - 1234*ep*mWW^6*s^2*t^5 - 5651*ep^2*mWW^6*s^2*t^5 - 10808*ep^3*mWW^6*s^2*t^5 - 7020*ep^4*mWW^6*s^2*t^5 - 1440*mtt^5*s^3*t^5 - 15940*ep*mtt^5*s^3*t^5 - 57220*ep^2*mtt^5*s^3*t^5 - 71600*ep^3*mtt^5*s^3*t^5 - 22400*ep^4*mtt^5*s^3*t^5 + 5692*mtt^4*mWW*s^3*t^5 + 61511*ep*mtt^4*mWW*s^3*t^5 + 229174*ep^2*mtt^4*mWW*s^3*t^5 + 335895*ep^3*mtt^4*mWW*s^3*t^5 + 162648*ep^4*mtt^4*mWW*s^3*t^5 - 7349*mtt^3*mWW^2*s^3*t^5 - 77068*ep*mtt^3*mWW^2*s^3*t^5 - 290078*ep^2*mtt^3*mWW^2*s^3*t^5 - 456193*ep^3*mtt^3*mWW^2*s^3*t^5 - 252700*ep^4*mtt^3*mWW^2*s^3*t^5 + 3623*mtt^2*mWW^3*s^3*t^5 + 37736*ep*mtt^2*mWW^3*s^3*t^5 + 146578*ep^2*mtt^2*mWW^3*s^3*t^5 + 249197*ep^3*mtt^2*mWW^3*s^3*t^5 + 153268*ep^4*mtt^2*mWW^3*s^3*t^5 - 491*mtt*mWW^4*s^3*t^5 - 5680*ep*mtt*mWW^4*s^3*t^5 - 25414*ep^2*mtt*mWW^4*s^3*t^5 - 51363*ep^3*mtt*mWW^4*s^3*t^5 - 36916*ep^4*mtt*mWW^4*s^3*t^5 - 35*mWW^5*s^3*t^5 - 247*ep*mWW^5*s^3*t^5 - 544*ep^2*mWW^5*s^3*t^5 + 304*ep^3*mWW^5*s^3*t^5 + 1092*ep^4*mWW^5*s^3*t^5 + 350*mtt^4*s^4*t^5 + 4040*ep*mtt^4*s^4*t^5 + 13810*ep^2*mtt^4*s^4*t^5 + 12640*ep^3*mtt^4*s^4*t^5 - 1440*ep^4*mtt^4*s^4*t^5 - 1350*mtt^3*mWW*s^4*t^5 - 14836*ep*mtt^3*mWW*s^4*t^5 - 54868*ep^2*mtt^3*mWW*s^4*t^5 - 76860*ep^3*mtt^3*mWW*s^4*t^5 - 34056*ep^4*mtt^3*mWW*s^4*t^5 + 1454*mtt^2*mWW^2*s^4*t^5 + 14560*ep*mtt^2*mWW^2*s^4*t^5 + 51870*ep^2*mtt^2*mWW^2*s^4*t^5 + 77076*ep^3*mtt^2*mWW^2*s^4*t^5 + 40520*ep^4*mtt^2*mWW^2*s^4*t^5 - 490*mtt*mWW^3*s^4*t^5 - 4840*ep*mtt*mWW^3*s^4*t^5 - 17852*ep^2*mtt*mWW^3*s^4*t^5 - 29500*ep^3*mtt*mWW^3*s^4*t^5 - 18008*ep^4*mtt*mWW^3*s^4*t^5 + 36*mWW^4*s^4*t^5 + 452*ep*mWW^4*s^4*t^5 + 2048*ep^2*mWW^4*s^4*t^5 + 4164*ep^3*mWW^4*s^4*t^5 + 3000*ep^4*mWW^4*s^4*t^5 - 12*mtt^3*s^5*t^5 - 192*ep*mtt^3*s^5*t^5 - 534*ep^2*mtt^3*s^5*t^5 + 582*ep^3*mtt^3*s^5*t^5 + 1656*ep^4*mtt^3*s^5*t^5 + 64*mtt^2*mWW*s^5*t^5 + 804*ep*mtt^2*mWW*s^5*t^5 + 3198*ep^2*mtt^2*mWW*s^5*t^5 + 4516*ep^3*mtt^2*mWW*s^5*t^5 + 1968*ep^4*mtt^2*mWW*s^5*t^5 - 72*mtt*mWW^2*s^5*t^5 - 602*ep*mtt*mWW^2*s^5*t^5 - 1724*ep^2*mtt*mWW^2*s^5*t^5 - 2118*ep^3*mtt*mWW^2*s^5*t^5 - 984*ep^4*mtt*mWW^2*s^5*t^5 + 20*mWW^3*s^5*t^5 + 230*ep*mWW^3*s^5*t^5 + 980*ep^2*mWW^3*s^5*t^5 + 1820*ep^3*mWW^3*s^5*t^5 + 1200*ep^4*mWW^3*s^5*t^5 - 630*mtt^7*t^6 - 6540*ep*mtt^7*t^6 - 24570*ep^2*mtt^7*t^6 - 39900*ep^3*mtt^7*t^6 - 23760*ep^4*mtt^7*t^6 + 3090*mtt^6*mWW*t^6 + 31860*ep*mtt^6*mWW*t^6 + 118650*ep^2*mtt^6*mWW*t^6 + 190620*ep^3*mtt^6*mWW*t^6 + 112080*ep^4*mtt^6*mWW*t^6 - 6096*mtt^5*mWW^2*t^6 - 62544*ep*mtt^5*mWW^2*t^6 - 231408*ep^2*mtt^5*mWW^2*t^6 - 368736*ep^3*mtt^5*mWW^2*t^6 - 214656*ep^4*mtt^5*mWW^2*t^6 + 6099*mtt^4*mWW^3*t^6 + 62445*ep*mtt^4*mWW^3*t^6 + 230346*ep^2*mtt^4*mWW^3*t^6 + 365496*ep^3*mtt^4*mWW^3*t^6 + 211584*ep^4*mtt^4*mWW^3*t^6 - 3165*mtt^3*mWW^4*t^6 - 32499*ep*mtt^3*mWW^4*t^6 - 120252*ep^2*mtt^3*mWW^4*t^6 - 191340*ep^3*mtt^3*mWW^4*t^6 - 111024*ep^4*mtt^3*mWW^4*t^6 + 741*mtt^2*mWW^5*t^6 + 7719*ep*mtt^2*mWW^5*t^6 + 29058*ep^2*mtt^2*mWW^5*t^6 + 47136*ep^3*mtt^2*mWW^5*t^6 + 27936*ep^4*mtt^2*mWW^5*t^6 - 33*mtt*mWW^6*t^6 - 381*ep*mtt*mWW^6*t^6 - 1614*ep^2*mtt*mWW^6*t^6 - 2976*ep^3*mtt*mWW^6*t^6 - 2016*ep^4*mtt*mWW^6*t^6 - 6*mWW^7*t^6 - 60*ep*mWW^7*t^6 - 210*ep^2*mWW^7*t^6 - 300*ep^3*mWW^7*t^6 - 144*ep^4*mWW^7*t^6 + 1870*mtt^6*s*t^6 + 19365*ep*mtt^6*s*t^6 + 70710*ep^2*mtt^6*s*t^6 + 106915*ep^3*mtt^6*s*t^6 + 56940*ep^4*mtt^6*s*t^6 - 8097*mtt^5*mWW*s*t^6 - 83326*ep*mtt^5*mWW*s*t^6 - 305082*ep^2*mtt^5*mWW*s*t^6 - 468265*ep^3*mtt^5*mWW*s*t^6 - 255830*ep^4*mtt^5*mWW*s*t^6 + 13487*mtt^4*mWW^2*s*t^6 + 138323*ep*mtt^4*mWW^2*s*t^6 + 508923*ep^2*mtt^4*mWW^2*s*t^6 + 793231*ep^3*mtt^4*mWW^2*s*t^6 + 443548*ep^4*mtt^4*mWW^2*s*t^6 - 10706*mtt^3*mWW^3*s*t^6 - 110017*ep*mtt^3*mWW^3*s*t^6 - 408848*ep^2*mtt^3*mWW^3*s*t^6 - 649515*ep^3*mtt^3*mWW^3*s*t^6 - 372372*ep^4*mtt^3*mWW^3*s*t^6 + 3958*mtt^2*mWW^4*s*t^6 + 41136*ep*mtt^2*mWW^4*s*t^6 + 155754*ep^2*mtt^2*mWW^4*s*t^6 + 254024*ep^3*mtt^2*mWW^4*s*t^6 + 150220*ep^4*mtt^2*mWW^4*s*t^6 - 493*mtt*mWW^5*s*t^6 - 5265*ep*mtt*mWW^5*s*t^6 - 20502*ep^2*mtt*mWW^5*s*t^6 - 34632*ep^3*mtt*mWW^5*s*t^6 - 21446*ep^4*mtt*mWW^5*s*t^6 - 19*mWW^6*s*t^6 - 216*ep*mWW^6*s*t^6 - 955*ep^2*mWW^6*s*t^6 - 1758*ep^3*mWW^6*s*t^6 - 1060*ep^4*mWW^6*s*t^6 - 1950*mtt^5*s^2*t^6 - 20240*ep*mtt^5*s^2*t^6 - 71920*ep^2*mtt^5*s^2*t^6 - 99950*ep^3*mtt^5*s^2*t^6 - 45240*ep^4*mtt^5*s^2*t^6 + 7560*mtt^4*mWW*s^2*t^6 + 77632*ep*mtt^4*mWW*s^2*t^6 + 279227*ep^2*mtt^4*mWW*s^2*t^6 + 408607*ep^3*mtt^4*mWW*s^2*t^6 + 205794*ep^4*mtt^4*mWW*s^2*t^6 - 10456*mtt^3*mWW^2*s^2*t^6 - 106524*ep*mtt^3*mWW^2*s^2*t^6 - 386928*ep^2*mtt^3*mWW^2*s^2*t^6 - 586894*ep^3*mtt^3*mWW^2*s^2*t^6 - 314580*ep^4*mtt^3*mWW^2*s^2*t^6 + 6288*mtt^2*mWW^3*s^2*t^6 + 64436*ep*mtt^2*mWW^3*s^2*t^6 + 239564*ep^2*mtt^2*mWW^3*s^2*t^6 + 379558*ep^3*mtt^2*mWW^3*s^2*t^6 + 215608*ep^4*mtt^2*mWW^3*s^2*t^6 - 1538*mtt*mWW^4*s^2*t^6 - 16414*ep*mtt*mWW^4*s^2*t^6 - 64698*ep^2*mtt*mWW^4*s^2*t^6 - 110252*ep^3*mtt*mWW^4*s^2*t^6 - 67540*ep^4*mtt*mWW^4*s^2*t^6 + 96*mWW^5*s^2*t^6 + 1182*ep*mWW^5*s^2*t^6 + 5331*ep^2*mWW^5*s^2*t^6 + 10371*ep^3*mWW^5*s^2*t^6 + 7110*ep^4*mWW^5*s^2*t^6 + 810*mtt^4*s^3*t^6 + 8505*ep*mtt^4*s^3*t^6 + 29470*ep^2*mtt^4*s^3*t^6 + 36755*ep^3*mtt^4*s^3*t^6 + 12460*ep^4*mtt^4*s^3*t^6 - 2905*mtt^3*mWW*s^3*t^6 - 29784*ep*mtt^3*mWW*s^3*t^6 - 105342*ep^2*mtt^3*mWW*s^3*t^6 - 147505*ep^3*mtt^3*mWW*s^3*t^6 - 68844*ep^4*mtt^3*mWW*s^3*t^6 + 3271*mtt^2*mWW^2*s^3*t^6 + 32570*ep*mtt^2*mWW^2*s^3*t^6 + 114420*ep^2*mtt^2*mWW^2*s^3*t^6 + 165719*ep^3*mtt^2*mWW^2*s^3*t^6 + 83940*ep^4*mtt^2*mWW^2*s^3*t^6 - 1355*mtt*mWW^3*s^3*t^6 - 13560*ep*mtt*mWW^3*s^3*t^6 - 48878*ep^2*mtt*mWW^3*s^3*t^6 - 74575*ep^3*mtt*mWW^3*s^3*t^6 - 40692*ep^4*mtt*mWW^3*s^3*t^6 + 179*mWW^4*s^3*t^6 + 1933*ep*mWW^4*s^3*t^6 + 7642*ep^2*mWW^4*s^3*t^6 + 12886*ep^3*mWW^4*s^3*t^6 + 7760*ep^4*mWW^4*s^3*t^6 - 100*mtt^3*s^4*t^6 - 1090*ep*mtt^3*s^4*t^6 - 3690*ep^2*mtt^3*s^4*t^6 - 3820*ep^3*mtt^3*s^4*t^6 - 400*ep^4*mtt^3*s^4*t^6 + 360*mtt^2*mWW*s^4*t^6 + 3720*ep*mtt^2*mWW*s^4*t^6 + 13160*ep^2*mtt^2*mWW*s^4*t^6 + 18280*ep^3*mtt^2*mWW*s^4*t^6 + 8480*ep^4*mtt^2*mWW*s^4*t^6 - 340*mtt*mWW^2*s^4*t^6 - 3230*ep*mtt*mWW^2*s^4*t^6 - 10710*ep^2*mtt*mWW^2*s^4*t^6 - 14700*ep^3*mtt*mWW^2*s^4*t^6 - 7120*ep^4*mtt*mWW^2*s^4*t^6 + 80*mWW^3*s^4*t^6 + 840*ep*mWW^3*s^4*t^6 + 3160*ep^2*mWW^3*s^4*t^6 + 5040*ep^3*mWW^3*s^4*t^6 + 2880*ep^4*mWW^3*s^4*t^6 + 546*mtt^6*t^7 + 5388*ep*mtt^6*t^7 + 19110*ep^2*mtt^6*t^7 + 29316*ep^3*mtt^6*t^7 + 16560*ep^4*mtt^6*t^7 - 2361*mtt^5*mWW*t^7 - 23445*ep*mtt^5*mWW*t^7 - 83622*ep^2*mtt^5*mWW*t^7 - 128592*ep^3*mtt^5*mWW*t^7 - 72480*ep^4*mtt^5*mWW*t^7 + 4074*mtt^4*mWW^2*t^7 + 40746*ep*mtt^4*mWW^2*t^7 + 146322*ep^2*mtt^4*mWW^2*t^7 + 225924*ep^3*mtt^4*mWW^2*t^7 + 127344*ep^4*mtt^4*mWW^2*t^7 - 3516*mtt^3*mWW^3*t^7 - 35478*ep*mtt^3*mWW^3*t^7 - 128550*ep^2*mtt^3*mWW^3*t^7 - 199836*ep^3*mtt^3*mWW^3*t^7 - 113040*ep^4*mtt^3*mWW^3*t^7 + 1536*mtt^2*mWW^4*t^7 + 15690*ep*mtt^2*mWW^4*t^7 + 57600*ep^2*mtt^2*mWW^4*t^7 + 90600*ep^3*mtt^2*mWW^4*t^7 + 51744*ep^4*mtt^2*mWW^4*t^7 - 291*mtt*mWW^5*t^7 - 3033*ep*mtt*mWW^5*t^7 - 11388*ep^2*mtt*mWW^5*t^7 - 18324*ep^3*mtt*mWW^5*t^7 - 10704*ep^4*mtt*mWW^5*t^7 + 12*mWW^6*t^7 + 132*ep*mWW^6*t^7 + 528*ep^2*mWW^6*t^7 + 912*ep^3*mWW^6*t^7 + 576*ep^4*mWW^6*t^7 - 1224*mtt^5*s*t^7 - 12058*ep*mtt^5*s*t^7 - 41718*ep^2*mtt^5*s*t^7 - 59844*ep^3*mtt^5*s*t^7 - 30256*ep^4*mtt^5*s*t^7 + 4613*mtt^4*mWW*s*t^7 + 45610*ep*mtt^4*mWW*s*t^7 + 159499*ep^2*mtt^4*mWW*s*t^7 + 233406*ep^3*mtt^4*mWW*s*t^7 + 121462*ep^4*mtt^4*mWW*s*t^7 - 6546*mtt^3*mWW^2*s*t^7 - 65189*ep*mtt^3*mWW^2*s*t^7 - 231354*ep^2*mtt^3*mWW^2*s*t^7 - 346389*ep^3*mtt^3*mWW^2*s*t^7 - 185612*ep^4*mtt^3*mWW^2*s*t^7 + 4310*mtt^2*mWW^3*s*t^7 + 43553*ep*mtt^2*mWW^3*s*t^7 + 158216*ep^2*mtt^2*mWW^3*s*t^7 + 244247*ep^3*mtt^2*mWW^3*s*t^7 + 135504*ep^4*mtt^2*mWW^3*s*t^7 - 1278*mtt*mWW^4*s*t^7 - 13293*ep*mtt*mWW^4*s*t^7 - 50192*ep^2*mtt*mWW^4*s*t^7 - 80995*ep^3*mtt*mWW^4*s*t^7 - 47012*ep^4*mtt*mWW^4*s*t^7 + 125*mWW^5*s*t^7 + 1377*ep*mWW^5*s*t^7 + 5549*ep^2*mWW^5*s*t^7 + 9575*ep^3*mWW^5*s*t^7 + 5914*ep^4*mWW^5*s*t^7 + 858*mtt^4*s^2*t^7 + 8478*ep*mtt^4*s^2*t^7 + 28742*ep^2*mtt^4*s^2*t^7 + 38458*ep^3*mtt^4*s^2*t^7 + 16904*ep^4*mtt^4*s^2*t^7 - 2870*mtt^3*mWW*s^2*t^7 - 28226*ep*mtt^3*mWW*s^2*t^7 - 96744*ep^2*mtt^3*mWW*s^2*t^7 - 134918*ep^3*mtt^3*mWW*s^2*t^7 - 64772*ep^4*mtt^3*mWW*s^2*t^7 + 3228*mtt^2*mWW^2*s^2*t^7 + 31708*ep*mtt^2*mWW^2*s^2*t^7 + 109814*ep^2*mtt^2*mWW^2*s^2*t^7 + 157520*ep^3*mtt^2*mWW^2*s^2*t^7 + 79420*ep^4*mtt^2*mWW^2*s^2*t^7 - 1442*mtt*mWW^3*s^2*t^7 - 14416*ep*mtt*mWW^3*s^2*t^7 - 51522*ep^2*mtt*mWW^3*s^2*t^7 - 77250*ep^3*mtt*mWW^3*s^2*t^7 - 41180*ep^4*mtt*mWW^3*s^2*t^7 + 226*mWW^4*s^2*t^7 + 2384*ep*mWW^4*s^2*t^7 + 9134*ep^2*mWW^4*s^2*t^7 + 14750*ep^3*mWW^4*s^2*t^7 + 8476*ep^4*mWW^4*s^2*t^7 - 180*mtt^3*s^3*t^7 - 1800*ep*mtt^3*s^3*t^7 - 6030*ep^2*mtt^3*s^3*t^7 - 7530*ep^3*mtt^3*s^3*t^7 - 2760*ep^4*mtt^3*s^3*t^7 + 560*mtt^2*mWW*s^3*t^7 + 5490*ep*mtt^2*mWW*s^3*t^7 + 18600*ep^2*mtt^2*mWW*s^3*t^7 + 25340*ep^3*mtt^2*mWW*s^3*t^7 + 11760*ep^4*mtt^2*mWW*s^3*t^7 - 480*mtt*mWW^2*s^3*t^7 - 4600*ep*mtt*mWW^2*s^3*t^7 - 15370*ep^2*mtt*mWW^2*s^3*t^7 - 21150*ep^3*mtt*mWW^2*s^3*t^7 - 10200*ep^4*mtt*mWW^2*s^3*t^7 + 100*mWW^3*s^3*t^7 + 1030*ep*mWW^3*s^3*t^7 + 3760*ep^2*mWW^3*s^3*t^7 + 5740*ep^3*mWW^3*s^3*t^7 + 3120*ep^4*mWW^3*s^3*t^7 - 294*mtt^5*t^8 - 2760*ep*mtt^5*t^8 - 9198*ep^2*mtt^5*t^8 - 13188*ep^3*mtt^5*t^8 - 6960*ep^4*mtt^5*t^8 + 1071*mtt^4*mWW*t^8 + 10227*ep*mtt^4*mWW*t^8 + 34776*ep^2*mtt^4*mWW*t^8 + 50820*ep^3*mtt^4*mWW*t^8 + 27216*ep^4*mtt^4*mWW*t^8 - 1527*mtt^3*mWW^2*t^8 - 14883*ep*mtt^3*mWW^2*t^8 - 51810*ep^2*mtt^3*mWW^2*t^8 - 77376*ep^3*mtt^3*mWW^2*t^8 - 42144*ep^4*mtt^3*mWW^2*t^8 + 1059*mtt^2*mWW^3*t^8 + 10569*ep*mtt^2*mWW^3*t^8 + 37770*ep^2*mtt^2*mWW^3*t^8 + 57768*ep^3*mtt^2*mWW^3*t^8 + 32064*ep^4*mtt^2*mWW^3*t^8 - 351*mtt*mWW^4*t^8 - 3597*ep*mtt*mWW^4*t^8 - 13224*ep^2*mtt*mWW^4*t^8 - 20748*ep^3*mtt*mWW^4*t^8 - 11760*ep^4*mtt*mWW^4*t^8 + 42*mWW^5*t^8 + 444*ep*mWW^5*t^8 + 1686*ep^2*mWW^5*t^8 + 2724*ep^3*mWW^5*t^8 + 1584*ep^4*mWW^5*t^8 + 442*mtt^4*s*t^8 + 4147*ep*mtt^4*s*t^8 + 13546*ep^2*mtt^4*s*t^8 + 18285*ep^3*mtt^4*s*t^8 + 8660*ep^4*mtt^4*s*t^8 - 1373*mtt^3*mWW*s*t^8 - 13014*ep*mtt^3*mWW*s*t^8 - 43214*ep^2*mtt^3*mWW*s*t^8 - 59735*ep^3*mtt^3*mWW*s*t^8 - 29224*ep^4*mtt^3*mWW*s*t^8 + 1505*mtt^2*mWW^2*s*t^8 + 14520*ep*mtt^2*mWW^2*s*t^8 + 49474*ep^2*mtt^2*mWW^2*s*t^8 + 70659*ep^3*mtt^2*mWW^2*s*t^8 + 35952*ep^4*mtt^2*mWW^2*s*t^8 - 695*mtt*mWW^3*s*t^8 - 6922*ep*mtt*mWW^3*s*t^8 - 24606*ep^2*mtt*mWW^3*s*t^8 - 36861*ep^3*mtt*mWW^3*s*t^8 - 19736*ep^4*mtt*mWW^3*s*t^8 + 121*mWW^4*s*t^8 + 1269*ep*mWW^4*s*t^8 + 4800*ep^2*mWW^4*s*t^8 + 7652*ep^3*mWW^4*s*t^8 + 4348*ep^4*mWW^4*s*t^8 - 156*mtt^3*s^2*t^8 - 1470*ep*mtt^3*s^2*t^8 - 4746*ep^2*mtt^3*s^2*t^8 - 6096*ep^3*mtt^3*s^2*t^8 - 2592*ep^4*mtt^3*s^2*t^8 + 424*mtt^2*mWW*s^2*t^8 + 3990*ep*mtt^2*mWW*s^2*t^8 + 12990*ep^2*mtt^2*mWW*s^2*t^8 + 17224*ep^3*mtt^2*mWW*s^2*t^8 + 7872*ep^4*mtt^2*mWW*s^2*t^8 - 324*mtt*mWW^2*s^2*t^8 - 3068*ep*mtt*mWW^2*s^2*t^8 - 10112*ep^2*mtt*mWW^2*s^2*t^8 - 13728*ep^3*mtt*mWW^2*s^2*t^8 - 6528*ep^4*mtt*mWW^2*s^2*t^8 + 56*mWW^3*s^2*t^8 + 572*ep*mWW^3*s^2*t^8 + 2060*ep^2*mWW^3*s^2*t^8 + 3080*ep^3*mWW^3*s^2*t^8 + 1632*ep^4*mWW^3*s^2*t^8 + 90*mtt^4*t^9 + 804*ep*mtt^4*t^9 + 2502*ep^2*mtt^4*t^9 + 3300*ep^3*mtt^4*t^9 + 1584*ep^4*mtt^4*t^9 - 258*mtt^3*mWW*t^9 - 2352*ep*mtt^3*mWW*t^9 - 7524*ep^2*mtt^3*mWW*t^9 - 10248*ep^3*mtt^3*mWW*t^9 - 5088*ep^4*mtt^3*mWW*t^9 + 270*mtt^2*mWW^2*t^9 + 2544*ep*mtt^2*mWW^2*t^9 + 8490*ep^2*mtt^2*mWW^2*t^9 + 12108*ep^3*mtt^2*mWW^2*t^9 + 6288*ep^4*mtt^2*mWW^2*t^9 - 126*mtt*mWW^3*t^9 - 1248*ep*mtt*mWW^3*t^9 - 4416*ep^2*mtt*mWW^3*t^9 - 6672*ep^3*mtt*mWW^3*t^9 - 3648*ep^4*mtt*mWW^3*t^9 + 24*mWW^4*t^9 + 252*ep*mWW^4*t^9 + 948*ep^2*mWW^4*t^9 + 1512*ep^3*mWW^4*t^9 + 864*ep^4*mWW^4*t^9 - 68*mtt^3*s*t^9 - 608*ep*mtt^3*s*t^9 - 1866*ep^2*mtt^3*s*t^9 - 2342*ep^3*mtt^3*s*t^9 - 1016*ep^4*mtt^3*s*t^9 + 160*mtt^2*mWW*s*t^9 + 1440*ep*mtt^2*mWW*s*t^9 + 4462*ep^2*mtt^2*mWW*s*t^9 + 5676*ep^3*mtt^2*mWW*s*t^9 + 2512*ep^4*mtt^2*mWW*s*t^9 - 104*mtt*mWW^2*s*t^9 - 954*ep*mtt*mWW^2*s*t^9 - 3032*ep^2*mtt*mWW^2*s*t^9 - 3978*ep^3*mtt*mWW^2*s*t^9 - 1832*ep^4*mtt*mWW^2*s*t^9 + 12*mWW^3*s*t^9 + 122*ep*mWW^3*s*t^9 + 436*ep^2*mWW^3*s*t^9 + 644*ep^3*mWW^3*s*t^9 + 336*ep^4*mWW^3*s*t^9 - 12*mtt^3*t^10 - 102*ep*mtt^3*t^10 - 294*ep^2*mtt^3*t^10 - 348*ep^3*mtt^3*t^10 - 144*ep^4*mtt^3*t^10 + 24*mtt^2*mWW*t^10 + 204*ep*mtt^2*mWW*t^10 + 588*ep^2*mtt^2*mWW*t^10 + 696*ep^3*mtt^2*mWW*t^10 + 288*ep^4*mtt^2*mWW*t^10 - 12*mtt*mWW^2*t^10 - 102*ep*mtt*mWW^2*t^10 - 294*ep^2*mtt*mWW^2*t^10 - 348*ep^3*mtt*mWW^2*t^10 - 144*ep^4*mtt*mWW^2*t^10))/(2*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(-2*ep*mtt^3*mWW^4*s^3 - 6*ep^2*mtt^3*mWW^4*s^3 - 4*ep^3*mtt^3*mWW^4*s^3 - 8*ep^2*mtt^2*mWW^5*s^3 - 24*ep^3*mtt^2*mWW^5*s^3 - 16*ep^4*mtt^2*mWW^5*s^3 + 2*ep*mtt*mWW^6*s^3 + 14*ep^2*mtt*mWW^6*s^3 + 28*ep^3*mtt*mWW^6*s^3 + 16*ep^4*mtt*mWW^6*s^3 - 3*ep*mtt^4*mWW^3*s^2*t - 22*ep^2*mtt^4*mWW^3*s^2*t - 49*ep^3*mtt^4*mWW^3*s^2*t - 30*ep^4*mtt^4*mWW^3*s^2*t - 10*ep*mtt^3*mWW^4*s^2*t - 77*ep^2*mtt^3*mWW^4*s^2*t - 197*ep^3*mtt^3*mWW^4*s^2*t - 178*ep^4*mtt^3*mWW^4*s^2*t - 3*ep^2*mtt^2*mWW^5*s^2*t - 9*ep^3*mtt^2*mWW^5*s^2*t + 6*ep^4*mtt^2*mWW^5*s^2*t + ep*mtt*mWW^6*s^2*t + 6*ep^2*mtt*mWW^6*s^2*t + 15*ep^3*mtt*mWW^6*s^2*t + 10*ep^4*mtt*mWW^6*s^2*t - 4*mtt^3*mWW^3*s^3*t + 12*ep*mtt^3*mWW^3*s^3*t + 64*ep^2*mtt^3*mWW^3*s^3*t + 48*ep^3*mtt^3*mWW^3*s^3*t - 12*ep*mtt^2*mWW^4*s^3*t + 68*ep^2*mtt^2*mWW^4*s^3*t + 288*ep^3*mtt^2*mWW^4*s^3*t + 208*ep^4*mtt^2*mWW^4*s^3*t + 4*mtt*mWW^5*s^3*t - 132*ep^2*mtt*mWW^5*s^3*t - 336*ep^3*mtt*mWW^5*s^3*t - 208*ep^4*mtt*mWW^5*s^3*t + 2*ep*mtt^5*mWW^2*s*t^2 + 10*ep^2*mtt^5*mWW^2*s*t^2 + 8*ep^3*mtt^5*mWW^2*s*t^2 - 18*ep*mtt^4*mWW^3*s*t^2 - 139*ep^2*mtt^4*mWW^3*s*t^2 - 319*ep^3*mtt^4*mWW^3*s*t^2 - 246*ep^4*mtt^4*mWW^3*s*t^2 + 7*ep*mtt^3*mWW^4*s*t^2 + 58*ep^2*mtt^3*mWW^4*s*t^2 + 125*ep^3*mtt^3*mWW^4*s*t^2 + 86*ep^4*mtt^3*mWW^4*s*t^2 - 2*ep*mtt^2*mWW^5*s*t^2 - 17*ep^2*mtt^2*mWW^5*s*t^2 - 41*ep^3*mtt^2*mWW^5*s*t^2 - 26*ep^4*mtt^2*mWW^5*s*t^2 - ep*mtt*mWW^6*s*t^2 - 8*ep^2*mtt*mWW^6*s*t^2 - 13*ep^3*mtt*mWW^6*s*t^2 - 6*ep^4*mtt*mWW^6*s*t^2 - 6*mtt^4*mWW^2*s^2*t^2 - 23*ep*mtt^4*mWW^2*s^2*t^2 + 58*ep^2*mtt^4*mWW^2*s^2*t^2 + 297*ep^3*mtt^4*mWW^2*s^2*t^2 + 210*ep^4*mtt^4*mWW^2*s^2*t^2 - 2*mtt^3*mWW^3*s^2*t^2 + 46*ep*mtt^3*mWW^3*s^2*t^2 + 318*ep^2*mtt^3*mWW^3*s^2*t^2 + 642*ep^3*mtt^3*mWW^3*s^2*t^2 + 600*ep^4*mtt^3*mWW^3*s^2*t^2 + 6*mtt^2*mWW^4*s^2*t^2 + 17*ep*mtt^2*mWW^4*s^2*t^2 - 29*ep^2*mtt^2*mWW^4*s^2*t^2 - 32*ep^3*mtt^2*mWW^4*s^2*t^2 - 88*ep^4*mtt^2*mWW^4*s^2*t^2 + 2*mtt*mWW^5*s^2*t^2 - 5*ep*mtt*mWW^5*s^2*t^2 - 67*ep^2*mtt*mWW^5*s^2*t^2 - 200*ep^3*mtt*mWW^5*s^2*t^2 - 152*ep^4*mtt*mWW^5*s^2*t^2 + ep*mWW^6*s^2*t^2 + 8*ep^2*mWW^6*s^2*t^2 + 13*ep^3*mWW^6*s^2*t^2 + 6*ep^4*mWW^6*s^2*t^2 - 4*mtt^3*mWW^2*s^3*t^2 - 8*ep*mtt^3*mWW^2*s^3*t^2 + 4*ep^2*mtt^3*mWW^2*s^3*t^2 + 8*ep^3*mtt^3*mWW^2*s^3*t^2 + 8*mtt^2*mWW^3*s^3*t^2 - 24*ep*mtt^2*mWW^3*s^3*t^2 - 208*ep^2*mtt^2*mWW^3*s^3*t^2 - 336*ep^3*mtt^2*mWW^3*s^3*t^2 - 160*ep^4*mtt^2*mWW^3*s^3*t^2 - 4*mtt*mWW^4*s^3*t^2 + 32*ep*mtt*mWW^4*s^3*t^2 + 204*ep^2*mtt*mWW^4*s^3*t^2 + 328*ep^3*mtt*mWW^4*s^3*t^2 + 160*ep^4*mtt*mWW^4*s^3*t^2 + 3*ep*mtt^4*mWW^3*t^3 + 21*ep^2*mtt^4*mWW^3*t^3 + 42*ep^3*mtt^4*mWW^3*t^3 + 24*ep^4*mtt^4*mWW^3*t^3 - 3*ep*mtt^3*mWW^4*t^3 - 21*ep^2*mtt^3*mWW^4*t^3 - 42*ep^3*mtt^3*mWW^4*t^3 - 24*ep^4*mtt^3*mWW^4*t^3 + 4*mtt^5*mWW*s*t^3 - 84*ep^2*mtt^5*mWW*s*t^3 - 80*ep^3*mtt^5*mWW*s*t^3 - 18*mtt^4*mWW^2*s*t^3 - 52*ep*mtt^4*mWW^2*s*t^3 + 315*ep^2*mtt^4*mWW^2*s*t^3 + 919*ep^3*mtt^4*mWW^2*s*t^3 + 714*ep^4*mtt^4*mWW^2*s*t^3 + 14*mtt^3*mWW^3*s*t^3 + 109*ep*mtt^3*mWW^3*s*t^3 + 143*ep^2*mtt^3*mWW^3*s*t^3 - 48*ep^4*mtt^3*mWW^3*s*t^3 + 2*mtt^2*mWW^4*s*t^3 - 19*ep*mtt^2*mWW^4*s*t^3 - 181*ep^2*mtt^2*mWW^4*s*t^3 - 324*ep^3*mtt^2*mWW^4*s*t^3 - 200*ep^4*mtt^2*mWW^4*s*t^3 - 2*mtt*mWW^5*s*t^3 - 3*ep*mtt*mWW^5*s*t^3 + 87*ep^2*mtt*mWW^5*s*t^3 + 192*ep^3*mtt*mWW^5*s*t^3 + 104*ep^4*mtt*mWW^5*s*t^3 + ep*mWW^6*s*t^3 + 8*ep^2*mWW^6*s*t^3 + 13*ep^3*mWW^6*s*t^3 + 6*ep^4*mWW^6*s*t^3 + 31*ep*mtt^4*mWW*s^2*t^3 + 130*ep^2*mtt^4*mWW*s^2*t^3 - 15*ep^3*mtt^4*mWW*s^2*t^3 - 330*ep^4*mtt^4*mWW*s^2*t^3 + 26*mtt^3*mWW^2*s^2*t^3 + 74*ep*mtt^3*mWW^2*s^2*t^3 - 488*ep^2*mtt^3*mWW^2*s^2*t^3 - 1488*ep^3*mtt^3*mWW^2*s^2*t^3 - 700*ep^4*mtt^3*mWW^2*s^2*t^3 - 26*mtt^2*mWW^3*s^2*t^3 - 190*ep*mtt^2*mWW^3*s^2*t^3 - 58*ep^2*mtt^2*mWW^3*s^2*t^3 + 778*ep^3*mtt^2*mWW^3*s^2*t^3 + 408*ep^4*mtt^2*mWW^3*s^2*t^3 - 2*mtt*mWW^4*s^2*t^3 + 56*ep*mtt*mWW^4*s^2*t^3 + 294*ep^2*mtt*mWW^4*s^2*t^3 + 396*ep^3*mtt*mWW^4*s^2*t^3 + 316*ep^4*mtt*mWW^4*s^2*t^3 + 2*mWW^5*s^2*t^3 + 5*ep*mWW^5*s^2*t^3 - 70*ep^2*mWW^5*s^2*t^3 - 151*ep^3*mWW^5*s^2*t^3 - 78*ep^4*mWW^5*s^2*t^3 + 20*mtt^3*mWW*s^3*t^3 - 12*ep*mtt^3*mWW*s^3*t^3 - 176*ep^2*mtt^3*mWW*s^3*t^3 - 144*ep^3*mtt^3*mWW*s^3*t^3 + 8*mtt^2*mWW^2*s^3*t^3 + 112*ep*mtt^2*mWW^2*s^3*t^3 - 24*ep^2*mtt^2*mWW^2*s^3*t^3 - 736*ep^3*mtt^2*mWW^2*s^3*t^3 - 608*ep^4*mtt^2*mWW^2*s^3*t^3 - 28*mtt*mWW^3*s^3*t^3 - 100*ep*mtt*mWW^3*s^3*t^3 + 200*ep^2*mtt*mWW^3*s^3*t^3 + 880*ep^3*mtt*mWW^3*s^3*t^3 + 608*ep^4*mtt*mWW^3*s^3*t^3 - 3*ep*mtt^4*mWW^2*t^4 - 21*ep^2*mtt^4*mWW^2*t^4 - 42*ep^3*mtt^4*mWW^2*t^4 - 24*ep^4*mtt^4*mWW^2*t^4 - 3*ep*mtt^3*mWW^3*t^4 - 21*ep^2*mtt^3*mWW^3*t^4 - 42*ep^3*mtt^3*mWW^3*t^4 - 24*ep^4*mtt^3*mWW^3*t^4 + 6*ep*mtt^2*mWW^4*t^4 + 42*ep^2*mtt^2*mWW^4*t^4 + 84*ep^3*mtt^2*mWW^4*t^4 + 48*ep^4*mtt^2*mWW^4*t^4 + 12*mtt^5*s*t^4 + 14*ep*mtt^5*s*t^4 - 182*ep^2*mtt^5*s*t^4 - 184*ep^3*mtt^5*s*t^4 - 16*mtt^4*mWW*s*t^4 + 70*ep*mtt^4*mWW*s*t^4 + 703*ep^2*mtt^4*mWW*s*t^4 + 191*ep^3*mtt^4*mWW*s*t^4 - 690*ep^4*mtt^4*mWW*s*t^4 + 30*mtt^3*mWW^2*s*t^4 + ep*mtt^3*mWW^2*s*t^4 - 1095*ep^2*mtt^3*mWW^2*s*t^4 - 1586*ep^3*mtt^3*mWW^2*s*t^4 - 292*ep^4*mtt^3*mWW^2*s*t^4 - 34*mtt^2*mWW^3*s*t^4 - 171*ep*mtt^2*mWW^3*s*t^4 + 407*ep^2*mtt^2*mWW^3*s*t^4 + 1496*ep^3*mtt^2*mWW^3*s*t^4 + 880*ep^4*mtt^2*mWW^3*s*t^4 + 6*mtt*mWW^4*s*t^4 + 57*ep*mtt*mWW^4*s*t^4 + 45*ep^2*mtt*mWW^4*s*t^4 - 246*ep^3*mtt*mWW^4*s*t^4 - 204*ep^4*mtt*mWW^4*s*t^4 + 2*mWW^5*s*t^4 + 5*ep*mWW^5*s*t^4 - 70*ep^2*mWW^5*s*t^4 - 151*ep^3*mWW^5*s*t^4 - 78*ep^4*mWW^5*s*t^4 - 18*mtt^4*s^2*t^4 - 45*ep*mtt^4*s^2*t^4 + 218*ep^2*mtt^4*s^2*t^4 + 407*ep^3*mtt^4*s^2*t^4 + 150*ep^4*mtt^4*s^2*t^4 + 42*mtt^3*mWW*s^2*t^4 - 46*ep*mtt^3*mWW*s^2*t^4 - 1126*ep^2*mtt^3*mWW*s^2*t^4 - 1170*ep^3*mtt^3*mWW*s^2*t^4 + 312*ep^4*mtt^3*mWW*s^2*t^4 - 14*mtt^2*mWW^2*s^2*t^4 + 100*ep*mtt^2*mWW^2*s^2*t^4 + 990*ep^2*mtt^2*mWW^2*s^2*t^4 + 560*ep^3*mtt^2*mWW^2*s^2*t^4 - 1060*ep^4*mtt^2*mWW^2*s^2*t^4 - 2*mtt*mWW^3*s^2*t^4 + 12*ep*mtt*mWW^3*s^2*t^4 - 352*ep^2*mtt*mWW^3*s^2*t^4 - 722*ep^3*mtt*mWW^3*s^2*t^4 - 104*ep^4*mtt*mWW^3*s^2*t^4 - 8*mWW^4*s^2*t^4 - 45*ep*mWW^4*s^2*t^4 + 78*ep^2*mWW^4*s^2*t^4 + 445*ep^3*mWW^4*s^2*t^4 + 318*ep^4*mWW^4*s^2*t^4 - 12*mtt^3*s^3*t^4 + 10*ep*mtt^3*s^3*t^4 + 114*ep^2*mtt^3*s^3*t^4 + 92*ep^3*mtt^3*s^3*t^4 - 40*mtt^2*mWW*s^3*t^4 - 104*ep*mtt^2*mWW*s^3*t^4 + 440*ep^2*mtt^2*mWW*s^3*t^4 + 1448*ep^3*mtt^2*mWW*s^3*t^4 + 944*ep^4*mtt^2*mWW*s^3*t^4 + 52*mtt*mWW^2*s^3*t^4 + 94*ep*mtt*mWW^2*s^3*t^4 - 554*ep^2*mtt*mWW^2*s^3*t^4 - 1540*ep^3*mtt*mWW^2*s^3*t^4 - 944*ep^4*mtt*mWW^2*s^3*t^4 - 3*ep*mtt^4*mWW*t^5 - 21*ep^2*mtt^4*mWW*t^5 - 42*ep^3*mtt^4*mWW*t^5 - 24*ep^4*mtt^4*mWW*t^5 + 9*ep*mtt^3*mWW^2*t^5 + 63*ep^2*mtt^3*mWW^2*t^5 + 126*ep^3*mtt^3*mWW^2*t^5 + 72*ep^4*mtt^3*mWW^2*t^5 - 3*ep*mtt^2*mWW^3*t^5 - 21*ep^2*mtt^2*mWW^3*t^5 - 42*ep^3*mtt^2*mWW^3*t^5 - 24*ep^4*mtt^2*mWW^3*t^5 - 3*ep*mtt*mWW^4*t^5 - 21*ep^2*mtt*mWW^4*t^5 - 42*ep^3*mtt*mWW^4*t^5 - 24*ep^4*mtt*mWW^4*t^5 - 54*mtt^4*s*t^5 - 104*ep*mtt^4*s*t^5 + 529*ep^2*mtt^4*s*t^5 + 873*ep^3*mtt^4*s*t^5 + 222*ep^4*mtt^4*s*t^5 + 82*mtt^3*mWW*s*t^5 + 11*ep*mtt^3*mWW*s*t^5 - 1751*ep^2*mtt^3*mWW*s*t^5 - 1872*ep^3*mtt^3*mWW*s*t^5 + 384*ep^4*mtt^3*mWW*s*t^5 - 34*mtt^2*mWW^2*s*t^5 + 57*ep*mtt^2*mWW^2*s*t^5 + 1533*ep^2*mtt^2*mWW^2*s*t^5 + 1194*ep^3*mtt^2*mWW^2*s*t^5 - 1148*ep^4*mtt^2*mWW^2*s*t^5 + 14*mtt*mWW^3*s*t^5 + 57*ep*mtt*mWW^3*s*t^5 - 581*ep^2*mtt*mWW^3*s*t^5 - 1120*ep^3*mtt*mWW^3*s*t^5 - 160*ep^4*mtt*mWW^3*s*t^5 - 8*mWW^4*s*t^5 - 45*ep*mWW^4*s*t^5 + 78*ep^2*mWW^4*s*t^5 + 445*ep^3*mWW^4*s*t^5 + 318*ep^4*mWW^4*s*t^5 + 30*mtt^3*s^2*t^5 + 96*ep*mtt^3*s^2*t^5 - 163*ep^2*mtt^3*s^2*t^5 - 347*ep^3*mtt^3*s^2*t^5 - 34*ep^4*mtt^3*s^2*t^5 - 110*mtt^2*mWW*s^2*t^5 - 154*ep*mtt^2*mWW*s^2*t^5 + 1613*ep^2*mtt^2*mWW*s^2*t^5 + 3151*ep^3*mtt^2*mWW*s^2*t^5 + 1218*ep^4*mtt^2*mWW*s^2*t^5 + 74*mtt*mWW^2*s^2*t^5 + 71*ep*mtt*mWW^2*s^2*t^5 - 1332*ep^2*mtt*mWW^2*s^2*t^5 - 2027*ep^3*mtt*mWW^2*s^2*t^5 - 182*ep^4*mtt*mWW^2*s^2*t^5 + 6*mWW^3*s^2*t^5 + 23*ep*mWW^3*s^2*t^5 + 170*ep^2*mWW^3*s^2*t^5 - 57*ep^3*mWW^3*s^2*t^5 - 426*ep^4*mWW^3*s^2*t^5 + 24*mtt^2*s^3*t^5 + 28*ep*mtt^2*s^3*t^5 - 268*ep^2*mtt^2*s^3*t^5 - 640*ep^3*mtt^2*s^3*t^5 - 368*ep^4*mtt^2*s^3*t^5 - 24*mtt*mWW*s^3*t^5 - 28*ep*mtt*mWW*s^3*t^5 + 268*ep^2*mtt*mWW*s^3*t^5 + 640*ep^3*mtt*mWW*s^3*t^5 + 368*ep^4*mtt*mWW*s^3*t^5 + 3*ep*mtt^4*t^6 + 21*ep^2*mtt^4*t^6 + 42*ep^3*mtt^4*t^6 + 24*ep^4*mtt^4*t^6 + 3*ep*mtt^3*mWW*t^6 + 21*ep^2*mtt^3*mWW*t^6 + 42*ep^3*mtt^3*mWW*t^6 + 24*ep^4*mtt^3*mWW*t^6 - 9*ep*mtt^2*mWW^2*t^6 - 63*ep^2*mtt^2*mWW^2*t^6 - 126*ep^3*mtt^2*mWW^2*t^6 - 72*ep^4*mtt^2*mWW^2*t^6 + 3*ep*mtt*mWW^3*t^6 + 21*ep^2*mtt*mWW^3*t^6 + 42*ep^3*mtt*mWW^3*t^6 + 24*ep^4*mtt*mWW^3*t^6 + 66*mtt^3*s*t^6 + 128*ep*mtt^3*s*t^6 - 427*ep^2*mtt^3*s*t^6 - 763*ep^3*mtt^3*s*t^6 - 130*ep^4*mtt^3*s*t^6 - 118*mtt^2*mWW*s*t^6 - 131*ep*mtt^2*mWW*s*t^6 + 1506*ep^2*mtt^2*mWW*s*t^6 + 2465*ep^3*mtt^2*mWW*s*t^6 + 586*ep^4*mtt^2*mWW*s*t^6 + 46*mtt*mWW^2*s*t^6 + 16*ep*mtt*mWW^2*s*t^6 - 961*ep^2*mtt*mWW^2*s*t^6 - 925*ep^3*mtt*mWW^2*s*t^6 + 546*ep^4*mtt*mWW^2*s*t^6 + 6*mWW^3*s*t^6 + 23*ep*mWW^3*s*t^6 + 170*ep^2*mWW^3*s*t^6 - 57*ep^3*mWW^3*s*t^6 - 426*ep^4*mWW^3*s*t^6 - 13*ep*mtt^2*s^2*t^6 - 209*ep^2*mtt^2*s^2*t^6 - 608*ep^3*mtt^2*s^2*t^6 - 484*ep^4*mtt^2*s^2*t^6 + 24*mtt*mWW*s^2*t^6 + 25*ep*mtt*mWW*s^2*t^6 - 85*ep^2*mtt*mWW*s^2*t^6 - 22*ep^3*mtt*mWW*s^2*t^6 + 112*ep^4*mtt*mWW*s^2*t^6 - 24*mWW^2*s^2*t^6 - 24*ep*mWW^2*s^2*t^6 + 198*ep^2*mWW^2*s^2*t^6 + 390*ep^3*mWW^2*s^2*t^6 + 180*ep^4*mWW^2*s^2*t^6 - 6*ep*mtt^3*t^7 - 42*ep^2*mtt^3*t^7 - 84*ep^3*mtt^3*t^7 - 48*ep^4*mtt^3*t^7 + 3*ep*mtt^2*mWW*t^7 + 21*ep^2*mtt^2*mWW*t^7 + 42*ep^3*mtt^2*mWW*t^7 + 24*ep^4*mtt^2*mWW*t^7 + 3*ep*mtt*mWW^2*t^7 + 21*ep^2*mtt*mWW^2*t^7 + 42*ep^3*mtt*mWW^2*t^7 + 24*ep^4*mtt*mWW^2*t^7 - 24*mtt^2*s*t^7 - 38*ep*mtt^2*s*t^7 + 80*ep^2*mtt^2*s*t^7 + 74*ep^3*mtt^2*s*t^7 - 92*ep^4*mtt^2*s*t^7 + 48*mtt*mWW*s*t^7 + 50*ep*mtt*mWW*s*t^7 - 374*ep^2*mtt*mWW*s*t^7 - 704*ep^3*mtt*mWW*s*t^7 - 280*ep^4*mtt*mWW*s*t^7 - 24*mWW^2*s*t^7 - 24*ep*mWW^2*s*t^7 + 198*ep^2*mWW^2*s*t^7 + 390*ep^3*mWW^2*s*t^7 + 180*ep^4*mWW^2*s*t^7 + 3*ep*mtt^2*t^8 + 21*ep^2*mtt^2*t^8 + 42*ep^3*mtt^2*t^8 + 24*ep^4*mtt^2*t^8 - 3*ep*mtt*mWW*t^8 - 21*ep^2*mtt*mWW*t^8 - 42*ep^3*mtt*mWW*t^8 - 24*ep^4*mtt*mWW*t^8)/(2*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^3*mWW^3*s^3 - 6*ep*mtt^3*mWW^3*s^3 - 4*ep^2*mtt^3*mWW^3*s^3 - 8*ep*mtt^2*mWW^4*s^3 - 24*ep^2*mtt^2*mWW^4*s^3 - 16*ep^3*mtt^2*mWW^4*s^3 + 2*mtt*mWW^5*s^3 + 14*ep*mtt*mWW^5*s^3 + 28*ep^2*mtt*mWW^5*s^3 + 16*ep^3*mtt*mWW^5*s^3 - 3*mtt^4*mWW^2*s^2*t - 22*ep*mtt^4*mWW^2*s^2*t - 49*ep^2*mtt^4*mWW^2*s^2*t - 30*ep^3*mtt^4*mWW^2*s^2*t - 10*mtt^3*mWW^3*s^2*t - 77*ep*mtt^3*mWW^3*s^2*t - 197*ep^2*mtt^3*mWW^3*s^2*t - 178*ep^3*mtt^3*mWW^3*s^2*t - 3*ep*mtt^2*mWW^4*s^2*t - 9*ep^2*mtt^2*mWW^4*s^2*t + 6*ep^3*mtt^2*mWW^4*s^2*t + mtt*mWW^5*s^2*t + 6*ep*mtt*mWW^5*s^2*t + 15*ep^2*mtt*mWW^5*s^2*t + 10*ep^3*mtt*mWW^5*s^2*t + 14*mtt^3*mWW^2*s^3*t + 42*ep*mtt^3*mWW^2*s^3*t + 28*ep^2*mtt^3*mWW^2*s^3*t + 4*mtt^2*mWW^3*s^3*t + 76*ep*mtt^2*mWW^3*s^3*t + 200*ep^2*mtt^2*mWW^3*s^3*t + 128*ep^3*mtt^2*mWW^3*s^3*t - 18*mtt*mWW^4*s^3*t - 118*ep*mtt*mWW^4*s^3*t - 228*ep^2*mtt*mWW^4*s^3*t - 128*ep^3*mtt*mWW^4*s^3*t + 2*mtt^5*mWW*s*t^2 + 10*ep*mtt^5*mWW*s*t^2 + 8*ep^2*mtt^5*mWW*s*t^2 - 18*mtt^4*mWW^2*s*t^2 - 139*ep*mtt^4*mWW^2*s*t^2 - 319*ep^2*mtt^4*mWW^2*s*t^2 - 246*ep^3*mtt^4*mWW^2*s*t^2 + 7*mtt^3*mWW^3*s*t^2 + 58*ep*mtt^3*mWW^3*s*t^2 + 125*ep^2*mtt^3*mWW^3*s*t^2 + 86*ep^3*mtt^3*mWW^3*s*t^2 - 2*mtt^2*mWW^4*s*t^2 - 17*ep*mtt^2*mWW^4*s*t^2 - 41*ep^2*mtt^2*mWW^4*s*t^2 - 26*ep^3*mtt^2*mWW^4*s*t^2 - mtt*mWW^5*s*t^2 - 8*ep*mtt*mWW^5*s*t^2 - 13*ep^2*mtt*mWW^5*s*t^2 - 6*ep^3*mtt*mWW^5*s*t^2 + 6*mtt^4*mWW*s^2*t^2 + 46*ep*mtt^4*mWW*s^2*t^2 + 112*ep^2*mtt^4*mWW*s^2*t^2 + 60*ep^3*mtt^4*mWW*s^2*t^2 + 54*mtt^3*mWW^2*s^2*t^2 + 381*ep*mtt^3*mWW^2*s^2*t^2 + 865*ep^2*mtt^3*mWW^2*s^2*t^2 + 718*ep^3*mtt^3*mWW^2*s^2*t^2 - mtt^2*mWW^3*s^2*t^2 + 16*ep*mtt^2*mWW^3*s^2*t^2 + 115*ep^2*mtt^2*mWW^3*s^2*t^2 + 86*ep^3*mtt^2*mWW^3*s^2*t^2 - 12*mtt*mWW^4*s^2*t^2 - 67*ep*mtt*mWW^4*s^2*t^2 - 145*ep^2*mtt*mWW^4*s^2*t^2 - 102*ep^3*mtt*mWW^4*s^2*t^2 + mWW^5*s^2*t^2 + 8*ep*mWW^5*s^2*t^2 + 13*ep^2*mWW^5*s^2*t^2 + 6*ep^3*mWW^5*s^2*t^2 - 22*mtt^3*mWW*s^3*t^2 - 66*ep*mtt^3*mWW*s^3*t^2 - 44*ep^2*mtt^3*mWW*s^3*t^2 - 28*mtt^2*mWW^2*s^3*t^2 - 228*ep*mtt^2*mWW^2*s^3*t^2 - 488*ep^2*mtt^2*mWW^2*s^3*t^2 - 288*ep^3*mtt^2*mWW^2*s^3*t^2 + 50*mtt*mWW^3*s^3*t^2 + 294*ep*mtt*mWW^3*s^3*t^2 + 532*ep^2*mtt*mWW^3*s^3*t^2 + 288*ep^3*mtt*mWW^3*s^3*t^2 + 3*mtt^4*mWW^2*t^3 + 21*ep*mtt^4*mWW^2*t^3 + 42*ep^2*mtt^4*mWW^2*t^3 + 24*ep^3*mtt^4*mWW^2*t^3 - 3*mtt^3*mWW^3*t^3 - 21*ep*mtt^3*mWW^3*t^3 - 42*ep^2*mtt^3*mWW^3*t^3 - 24*ep^3*mtt^3*mWW^3*t^3 - 10*mtt^5*s*t^3 - 50*ep*mtt^5*s*t^3 - 40*ep^2*mtt^5*s*t^3 + 40*mtt^4*mWW*s*t^3 + 312*ep*mtt^4*mWW*s*t^3 + 668*ep^2*mtt^4*mWW*s*t^3 + 492*ep^3*mtt^4*mWW*s*t^3 + 28*mtt^3*mWW^2*s*t^3 + 183*ep*mtt^3*mWW^2*s*t^3 + 453*ep^2*mtt^3*mWW^2*s*t^3 + 382*ep^3*mtt^3*mWW^2*s*t^3 - 19*mtt^2*mWW^3*s*t^3 - 142*ep*mtt^2*mWW^3*s*t^3 - 273*ep^2*mtt^2*mWW^3*s*t^3 - 186*ep^3*mtt^2*mWW^3*s*t^3 + 8*mtt*mWW^4*s*t^3 + 73*ep*mtt*mWW^4*s*t^3 + 139*ep^2*mtt*mWW^4*s*t^3 + 74*ep^3*mtt*mWW^4*s*t^3 + mWW^5*s*t^3 + 8*ep*mWW^5*s*t^3 + 13*ep^2*mWW^5*s*t^3 + 6*ep^3*mWW^5*s*t^3 + 9*mtt^4*s^2*t^3 + 44*ep*mtt^4*s^2*t^3 + 17*ep^2*mtt^4*s^2*t^3 - 30*ep^3*mtt^4*s^2*t^3 - 98*mtt^3*mWW*s^2*t^3 - 671*ep*mtt^3*mWW*s^2*t^3 - 1355*ep^2*mtt^3*mWW*s^2*t^3 - 902*ep^3*mtt^3*mWW*s^2*t^3 - 35*mtt^2*mWW^2*s^2*t^3 - 232*ep*mtt^2*mWW^2*s^2*t^3 - 643*ep^2*mtt^2*mWW^2*s^2*t^3 - 602*ep^3*mtt^2*mWW^2*s^2*t^3 + 58*mtt*mWW^3*s^2*t^3 + 339*ep*mtt*mWW^3*s^2*t^3 + 639*ep^2*mtt*mWW^3*s^2*t^3 + 430*ep^3*mtt*mWW^3*s^2*t^3 - 6*mWW^4*s^2*t^3 - 56*ep*mWW^4*s^2*t^3 - 98*ep^2*mWW^4*s^2*t^3 - 48*ep^3*mWW^4*s^2*t^3 + 10*mtt^3*s^3*t^3 + 30*ep*mtt^3*s^3*t^3 + 20*ep^2*mtt^3*s^3*t^3 + 44*mtt^2*mWW*s^3*t^3 + 260*ep*mtt^2*mWW*s^3*t^3 + 472*ep^2*mtt^2*mWW*s^3*t^3 + 256*ep^3*mtt^2*mWW*s^3*t^3 - 54*mtt*mWW^2*s^3*t^3 - 290*ep*mtt*mWW^2*s^3*t^3 - 492*ep^2*mtt*mWW^2*s^3*t^3 - 256*ep^3*mtt*mWW^2*s^3*t^3 - 6*mtt^4*mWW*t^4 - 42*ep*mtt^4*mWW*t^4 - 84*ep^2*mtt^4*mWW*t^4 - 48*ep^3*mtt^4*mWW*t^4 + 6*mtt^2*mWW^3*t^4 + 42*ep*mtt^2*mWW^3*t^4 + 84*ep^2*mtt^2*mWW^3*t^4 + 48*ep^3*mtt^2*mWW^3*t^4 + 22*mtt^4*s*t^4 + 55*ep*mtt^4*s*t^4 - 141*ep^2*mtt^4*s*t^4 - 246*ep^3*mtt^4*s*t^4 - 121*mtt^3*mWW*s*t^4 - 836*ep*mtt^3*mWW*s*t^4 - 1593*ep^2*mtt^3*mWW*s*t^4 - 1022*ep^3*mtt^3*mWW*s*t^4 + 26*mtt^2*mWW^2*s*t^4 + 263*ep*mtt^2*mWW^2*s*t^4 + 415*ep^2*mtt^2*mWW^2*s*t^4 + 142*ep^3*mtt^2*mWW^2*s*t^4 + 7*mtt*mWW^3*s*t^4 - 2*ep*mtt*mWW^3*s*t^4 - 23*ep^2*mtt*mWW^3*s*t^4 + 22*ep^3*mtt*mWW^3*s*t^4 - 6*mWW^4*s*t^4 - 56*ep*mWW^4*s*t^4 - 98*ep^2*mWW^4*s*t^4 - 48*ep^3*mWW^4*s*t^4 + 6*mtt^3*s^2*t^4 + 95*ep*mtt^3*s^2*t^4 + 367*ep^2*mtt^3*s^2*t^4 + 362*ep^3*mtt^3*s^2*t^4 + 133*mtt^2*mWW*s^2*t^4 + 836*ep*mtt^2*mWW*s^2*t^4 + 1541*ep^2*mtt^2*mWW*s^2*t^4 + 922*ep^3*mtt^2*mWW*s^2*t^4 - 96*mtt*mWW^2*s^2*t^4 - 633*ep*mtt*mWW^2*s^2*t^4 - 1119*ep^2*mtt*mWW^2*s^2*t^4 - 594*ep^3*mtt*mWW^2*s^2*t^4 + 5*mWW^3*s^2*t^4 + 86*ep*mWW^3*s^2*t^4 + 171*ep^2*mWW^3*s^2*t^4 + 78*ep^3*mWW^3*s^2*t^4 - 20*mtt^2*s^3*t^4 - 100*ep*mtt^2*s^3*t^4 - 160*ep^2*mtt^2*s^3*t^4 - 80*ep^3*mtt^2*s^3*t^4 + 20*mtt*mWW*s^3*t^4 + 100*ep*mtt*mWW*s^3*t^4 + 160*ep^2*mtt*mWW*s^3*t^4 + 80*ep^3*mtt*mWW*s^3*t^4 + 3*mtt^4*t^5 + 21*ep*mtt^4*t^5 + 42*ep^2*mtt^4*t^5 + 24*ep^3*mtt^4*t^5 + 9*mtt^3*mWW*t^5 + 63*ep*mtt^3*mWW*t^5 + 126*ep^2*mtt^3*mWW*t^5 + 72*ep^3*mtt^3*mWW*t^5 - 9*mtt^2*mWW^2*t^5 - 63*ep*mtt^2*mWW^2*t^5 - 126*ep^2*mtt^2*mWW^2*t^5 - 72*ep^3*mtt^2*mWW^2*t^5 - 3*mtt*mWW^3*t^5 - 21*ep*mtt*mWW^3*t^5 - 42*ep^2*mtt*mWW^3*t^5 - 24*ep^3*mtt*mWW^3*t^5 - 10*mtt^3*s*t^5 + 83*ep*mtt^3*s*t^5 + 503*ep^2*mtt^3*s*t^5 + 554*ep^3*mtt^3*s*t^5 + 101*mtt^2*mWW*s*t^5 + 552*ep*mtt^2*mWW*s*t^5 + 829*ep^2*mtt^2*mWW*s*t^5 + 378*ep^3*mtt^2*mWW*s*t^5 - 48*mtt*mWW^2*s*t^5 - 337*ep*mtt*mWW^2*s*t^5 - 543*ep^2*mtt*mWW^2*s*t^5 - 242*ep^3*mtt*mWW^2*s*t^5 + 5*mWW^3*s*t^5 + 86*ep*mWW^3*s*t^5 + 171*ep^2*mWW^3*s*t^5 + 78*ep^3*mWW^3*s*t^5 - 25*mtt^2*s^2*t^5 - 209*ep*mtt^2*s^2*t^5 - 524*ep^2*mtt^2*s^2*t^5 - 412*ep^3*mtt^2*s^2*t^5 + mtt*mWW*s^2*t^5 + 83*ep*mtt*mWW*s^2*t^5 + 290*ep^2*mtt*mWW*s^2*t^5 + 256*ep^3*mtt*mWW*s^2*t^5 + 12*mWW^2*s^2*t^5 + 30*ep*mWW^2*s^2*t^5 - 6*ep^2*mWW^2*s^2*t^5 - 36*ep^3*mWW^2*s^2*t^5 - 6*mtt^3*t^6 - 42*ep*mtt^3*t^6 - 84*ep^2*mtt^3*t^6 - 48*ep^3*mtt^3*t^6 + 6*mtt*mWW^2*t^6 + 42*ep*mtt*mWW^2*t^6 + 84*ep^2*mtt*mWW^2*t^6 + 48*ep^3*mtt*mWW^2*t^6 - 2*mtt^2*s*t^6 - 88*ep*mtt^2*s*t^6 - 322*ep^2*mtt^2*s*t^6 - 308*ep^3*mtt^2*s*t^6 - 22*mtt*mWW*s*t^6 - 38*ep*mtt*mWW*s*t^6 + 88*ep^2*mtt*mWW*s*t^6 + 152*ep^3*mtt*mWW*s*t^6 + 12*mWW^2*s*t^6 + 30*ep*mWW^2*s*t^6 - 6*ep^2*mWW^2*s*t^6 - 36*ep^3*mWW^2*s*t^6 + 3*mtt^2*t^7 + 21*ep*mtt^2*t^7 + 42*ep^2*mtt^2*t^7 + 24*ep^3*mtt^2*t^7 - 3*mtt*mWW*t^7 - 21*ep*mtt*mWW*t^7 - 42*ep^2*mtt*mWW*t^7 - 24*ep^3*mtt*mWW*t^7))/(2*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)*t*(-mWW + t)^2*(s + t)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-12*mtt^4*mWW^2*s^2 - 2*ep*mtt^4*mWW^2*s^2 + 124*ep^2*mtt^4*mWW^2*s^2 + 206*ep^3*mtt^4*mWW^2*s^2 + 92*ep^4*mtt^4*mWW^2*s^2 - 16*mtt^3*mWW^3*s^2 - 46*ep*mtt^3*mWW^3*s^2 + 176*ep^2*mtt^3*mWW^3*s^2 + 794*ep^3*mtt^3*mWW^3*s^2 + 956*ep^4*mtt^3*mWW^3*s^2 + 368*ep^5*mtt^3*mWW^3*s^2 - 4*mtt^2*mWW^4*s^2 - 14*ep*mtt^2*mWW^4*s^2 + 68*ep^2*mtt^2*mWW^4*s^2 + 322*ep^3*mtt^2*mWW^4*s^2 + 404*ep^4*mtt^2*mWW^4*s^2 + 160*ep^5*mtt^2*mWW^4*s^2 - 2*ep*mtt*mWW^5*s^2 - 16*ep^2*mtt*mWW^5*s^2 - 42*ep^3*mtt*mWW^5*s^2 - 44*ep^4*mtt*mWW^5*s^2 - 16*ep^5*mtt*mWW^5*s^2 + 6*mtt^5*mWW*s*t + 7*ep*mtt^5*mWW*s*t - 115*ep^2*mtt^5*mWW*s*t + 331*ep^3*mtt^5*mWW*s*t + 2577*ep^4*mtt^5*mWW*s*t + 2850*ep^5*mtt^5*mWW*s*t - 70*mtt^4*mWW^2*s*t - 420*ep*mtt^4*mWW^2*s*t + 60*ep^2*mtt^4*mWW^2*s*t + 5156*ep^3*mtt^4*mWW^2*s*t + 11694*ep^4*mtt^4*mWW^2*s*t + 7668*ep^5*mtt^4*mWW^2*s*t - 30*mtt^3*mWW^3*s*t - 126*ep*mtt^3*mWW^3*s*t + 322*ep^2*mtt^3*mWW^3*s*t + 2578*ep^3*mtt^3*mWW^3*s*t + 4376*ep^4*mtt^3*mWW^3*s*t + 2216*ep^5*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t - 4*ep*mtt^2*mWW^4*s*t + 28*ep^2*mtt^2*mWW^4*s*t + 148*ep^3*mtt^2*mWW^4*s*t + 194*ep^4*mtt^2*mWW^4*s*t + 76*ep^5*mtt^2*mWW^4*s*t - ep*mtt*mWW^5*s*t - 7*ep^2*mtt*mWW^5*s*t - 21*ep^3*mtt*mWW^5*s*t - 25*ep^4*mtt*mWW^5*s*t - 10*ep^5*mtt*mWW^5*s*t + 24*mtt^4*mWW*s^2*t + 4*ep*mtt^4*mWW*s^2*t - 248*ep^2*mtt^4*mWW*s^2*t - 412*ep^3*mtt^4*mWW*s^2*t - 184*ep^4*mtt^4*mWW*s^2*t + 56*mtt^3*mWW^2*s^2*t + 144*ep*mtt^3*mWW^2*s^2*t - 592*ep^2*mtt^3*mWW^2*s^2*t - 2496*ep^3*mtt^3*mWW^2*s^2*t - 2920*ep^4*mtt^3*mWW^2*s^2*t - 1104*ep^5*mtt^3*mWW^2*s^2*t + 16*mtt^2*mWW^3*s^2*t + 36*ep*mtt^2*mWW^3*s^2*t - 272*ep^2*mtt^2*mWW^3*s^2*t - 1068*ep^3*mtt^2*mWW^3*s^2*t - 1256*ep^4*mtt^2*mWW^3*s^2*t - 480*ep^5*mtt^2*mWW^3*s^2*t + 8*ep*mtt*mWW^4*s^2*t + 56*ep^2*mtt*mWW^4*s^2*t + 136*ep^3*mtt*mWW^4*s^2*t + 136*ep^4*mtt*mWW^4*s^2*t + 48*ep^5*mtt*mWW^4*s^2*t + 36*mtt^6*t^2 + 144*ep*mtt^6*t^2 - 382*ep^2*mtt^6*t^2 - 1824*ep^3*mtt^6*t^2 - 894*ep^4*mtt^6*t^2 + 1160*ep^5*mtt^6*t^2 - 54*mtt^5*mWW*t^2 - 409*ep*mtt^5*mWW*t^2 - 75*ep^2*mtt^5*mWW*t^2 + 4771*ep^3*mtt^5*mWW*t^2 + 11293*ep^4*mtt^5*mWW*t^2 + 7522*ep^5*mtt^5*mWW*t^2 - 46*mtt^4*mWW^2*t^2 - 226*ep*mtt^4*mWW^2*t^2 + 452*ep^2*mtt^4*mWW^2*t^2 + 4086*ep^3*mtt^4*mWW^2*t^2 + 7042*ep^4*mtt^4*mWW^2*t^2 + 3588*ep^5*mtt^4*mWW^2*t^2 - 2*mtt^3*mWW^3*t^2 - 38*ep^2*mtt^3*mWW^3*t^2 - 16*ep^3*mtt^3*mWW^3*t^2 + 80*ep^4*mtt^3*mWW^3*t^2 + 56*ep^5*mtt^3*mWW^3*t^2 + 2*mtt^2*mWW^4*t^2 + 10*ep*mtt^2*mWW^4*t^2 - 30*ep^2*mtt^2*mWW^4*t^2 - 126*ep^3*mtt^2*mWW^4*t^2 - 132*ep^4*mtt^2*mWW^4*t^2 - 44*ep^5*mtt^2*mWW^4*t^2 + ep*mtt*mWW^5*t^2 + 9*ep^2*mtt*mWW^5*t^2 + 21*ep^3*mtt*mWW^5*t^2 + 19*ep^4*mtt*mWW^5*t^2 + 6*ep^5*mtt*mWW^5*t^2 - 42*mtt^5*s*t^2 - 181*ep*mtt^5*s*t^2 + 387*ep^2*mtt^5*s*t^2 + 2083*ep^3*mtt^5*s*t^2 + 1267*ep^4*mtt^5*s*t^2 - 1010*ep^5*mtt^5*s*t^2 + 112*mtt^4*mWW*s*t^2 + 711*ep*mtt^4*mWW*s*t^2 - 87*ep^2*mtt^4*mWW*s*t^2 - 9569*ep^3*mtt^4*mWW*s*t^2 - 23541*ep^4*mtt^4*mWW*s*t^2 - 16818*ep^5*mtt^4*mWW*s*t^2 + 196*mtt^3*mWW^2*s*t^2 + 1034*ep*mtt^3*mWW^2*s*t^2 - 884*ep^2*mtt^3*mWW^2*s*t^2 - 14906*ep^3*mtt^3*mWW^2*s*t^2 - 30280*ep^4*mtt^3*mWW^2*s*t^2 - 18536*ep^5*mtt^3*mWW^2*s*t^2 + 24*mtt^2*mWW^3*s*t^2 + 74*ep*mtt^2*mWW^3*s*t^2 - 336*ep^2*mtt^2*mWW^3*s*t^2 - 2394*ep^3*mtt^2*mWW^3*s*t^2 - 4144*ep^4*mtt^2*mWW^3*s*t^2 - 2136*ep^5*mtt^2*mWW^3*s*t^2 - 2*mtt*mWW^4*s*t^2 - 5*ep*mtt*mWW^4*s*t^2 + 65*ep^2*mtt*mWW^4*s*t^2 + 231*ep^3*mtt*mWW^4*s*t^2 + 269*ep^4*mtt*mWW^4*s*t^2 + 106*ep^5*mtt*mWW^4*s*t^2 - ep*mWW^5*s*t^2 - 9*ep^2*mWW^5*s*t^2 - 21*ep^3*mWW^5*s*t^2 - 19*ep^4*mWW^5*s*t^2 - 6*ep^5*mWW^5*s*t^2 - 12*mtt^4*s^2*t^2 - 2*ep*mtt^4*s^2*t^2 + 124*ep^2*mtt^4*s^2*t^2 + 206*ep^3*mtt^4*s^2*t^2 + 92*ep^4*mtt^4*s^2*t^2 - 64*mtt^3*mWW*s^2*t^2 - 150*ep*mtt^3*mWW*s^2*t^2 + 656*ep^2*mtt^3*mWW*s^2*t^2 + 2610*ep^3*mtt^3*mWW*s^2*t^2 + 2972*ep^4*mtt^3*mWW*s^2*t^2 + 1104*ep^5*mtt^3*mWW*s^2*t^2 - 20*mtt^2*mWW^2*s^2*t^2 - 30*ep*mtt^2*mWW^2*s^2*t^2 + 340*ep^2*mtt^2*mWW^2*s^2*t^2 + 1170*ep^3*mtt^2*mWW^2*s^2*t^2 + 1300*ep^4*mtt^2*mWW^2*s^2*t^2 + 480*ep^5*mtt^2*mWW^2*s^2*t^2 - 10*ep*mtt*mWW^3*s^2*t^2 - 64*ep^2*mtt*mWW^3*s^2*t^2 - 146*ep^3*mtt*mWW^3*s^2*t^2 - 140*ep^4*mtt*mWW^3*s^2*t^2 - 48*ep^5*mtt*mWW^3*s^2*t^2 - 102*mtt^5*t^3 - 337*ep*mtt^5*t^3 + 1149*ep^2*mtt^5*t^3 + 4015*ep^3*mtt^5*t^3 - 611*ep^4*mtt^5*t^3 - 5402*ep^5*mtt^5*t^3 + 196*mtt^4*mWW*t^3 + 1367*ep*mtt^4*mWW*t^3 + 21*ep^2*mtt^4*mWW*t^3 - 16009*ep^3*mtt^4*mWW*t^3 - 36269*ep^4*mtt^4*mWW*t^3 - 23570*ep^5*mtt^4*mWW*t^3 + 104*mtt^3*mWW^2*t^3 + 454*ep*mtt^3*mWW^2*t^3 - 1188*ep^2*mtt^3*mWW^2*t^3 - 9542*ep^3*mtt^3*mWW^2*t^3 - 16204*ep^4*mtt^3*mWW^2*t^3 - 8200*ep^5*mtt^3*mWW^2*t^3 - 4*mtt^2*mWW^3*t^3 - 30*ep*mtt^2*mWW^3*t^3 + 220*ep^2*mtt^2*mWW^3*t^3 + 774*ep^3*mtt^2*mWW^3*t^3 + 824*ep^4*mtt^2*mWW^3*t^3 + 296*ep^5*mtt^2*mWW^3*t^3 - 2*mtt*mWW^4*t^3 - 13*ep*mtt*mWW^4*t^3 - ep^2*mtt*mWW^4*t^3 + 47*ep^3*mtt*mWW^4*t^3 + 55*ep^4*mtt*mWW^4*t^3 + 18*ep^5*mtt*mWW^4*t^3 - ep*mWW^5*t^3 - 9*ep^2*mWW^5*t^3 - 21*ep^3*mWW^5*t^3 - 19*ep^4*mWW^5*t^3 - 6*ep^5*mWW^5*t^3 + 54*mtt^4*s*t^3 + 187*ep*mtt^4*s*t^3 - 577*ep^2*mtt^4*s*t^3 - 1665*ep^3*mtt^4*s*t^3 + 2035*ep^4*mtt^4*s*t^3 + 4430*ep^5*mtt^4*s*t^3 - 238*mtt^3*mWW*s*t^3 - 1348*ep*mtt^3*mWW*s*t^3 + 616*ep^2*mtt^3*mWW*s*t^3 + 17044*ep^3*mtt^3*mWW*s*t^3 + 36306*ep^4*mtt^3*mWW*s*t^3 + 23148*ep^5*mtt^3*mWW*s*t^3 - 110*mtt^2*mWW^2*s*t^3 - 502*ep*mtt^2*mWW^2*s*t^3 + 970*ep^2*mtt^2*mWW^2*s*t^3 + 9818*ep^3*mtt^2*mWW^2*s*t^3 + 18832*ep^4*mtt^2*mWW^2*s*t^3 + 11096*ep^5*mtt^2*mWW^2*s*t^3 + 6*mtt*mWW^3*s*t^3 + 28*ep*mtt*mWW^3*s*t^3 - 176*ep^2*mtt*mWW^3*s*t^3 - 700*ep^3*mtt*mWW^3*s*t^3 - 802*ep^4*mtt*mWW^3*s*t^3 - 300*ep^5*mtt*mWW^3*s*t^3 + 3*ep*mWW^4*s*t^3 + 31*ep^2*mWW^4*s*t^3 + 79*ep^3*mWW^4*s*t^3 + 77*ep^4*mWW^4*s*t^3 + 26*ep^5*mWW^4*s*t^3 + 24*mtt^3*s^2*t^3 + 52*ep*mtt^3*s^2*t^3 - 240*ep^2*mtt^3*s^2*t^3 - 908*ep^3*mtt^3*s^2*t^3 - 1008*ep^4*mtt^3*s^2*t^3 - 368*ep^5*mtt^3*s^2*t^3 + 8*mtt^2*mWW*s^2*t^3 + 8*ep*mtt^2*mWW*s^2*t^3 - 136*ep^2*mtt^2*mWW*s^2*t^3 - 424*ep^3*mtt^2*mWW*s^2*t^3 - 448*ep^4*mtt^2*mWW*s^2*t^3 - 160*ep^5*mtt^2*mWW*s^2*t^3 + 4*ep*mtt*mWW^2*s^2*t^3 + 24*ep^2*mtt*mWW^2*s^2*t^3 + 52*ep^3*mtt*mWW^2*s^2*t^3 + 48*ep^4*mtt*mWW^2*s^2*t^3 + 16*ep^5*mtt*mWW^2*s^2*t^3 + 90*mtt^4*t^4 + 201*ep*mtt^4*t^4 - 1081*ep^2*mtt^4*t^4 - 1979*ep^3*mtt^4*t^4 + 4715*ep^4*mtt^4*t^4 + 7662*ep^5*mtt^4*t^4 - 222*mtt^3*mWW*t^4 - 1442*ep*mtt^3*mWW*t^4 + 60*ep^2*mtt^3*mWW*t^4 + 16846*ep^3*mtt^3*mWW*t^4 + 37530*ep^4*mtt^3*mWW*t^4 + 24124*ep^5*mtt^3*mWW*t^4 - 66*mtt^2*mWW^2*t^4 - 228*ep*mtt^2*mWW^2*t^4 + 1010*ep^2*mtt^2*mWW^2*t^4 + 6644*ep^3*mtt^2*mWW^2*t^4 + 10936*ep^4*mtt^2*mWW^2*t^4 + 5464*ep^5*mtt^2*mWW^2*t^4 + 6*mtt*mWW^3*t^4 + 26*ep*mtt*mWW^3*t^4 - 212*ep^2*mtt*mWW^3*t^4 - 854*ep^3*mtt*mWW^3*t^4 - 1034*ep^4*mtt*mWW^3*t^4 - 412*ep^5*mtt*mWW^3*t^4 + 3*ep*mWW^4*t^4 + 31*ep^2*mWW^4*t^4 + 79*ep^3*mWW^4*t^4 + 77*ep^4*mWW^4*t^4 + 26*ep^5*mWW^4*t^4 + 44*ep*mtt^3*s*t^4 + 74*ep^2*mtt^3*s*t^4 - 1120*ep^3*mtt^3*s*t^4 - 4218*ep^4*mtt^3*s*t^4 - 3788*ep^5*mtt^3*s*t^4 + 88*mtt^2*mWW*s*t^4 + 492*ep*mtt^2*mWW*s*t^4 - 142*ep^2*mtt^2*mWW*s*t^4 - 6032*ep^3*mtt^2*mWW*s*t^4 - 13002*ep^4*mtt^2*mWW*s*t^4 - 8236*ep^5*mtt^2*mWW*s*t^4 + 8*mtt*mWW^2*s*t^4 + 4*ep*mtt*mWW^2*s*t^4 - 250*ep^2*mtt*mWW^2*s*t^4 - 1136*ep^3*mtt*mWW^2*s*t^4 - 1726*ep^4*mtt*mWW^2*s*t^4 - 836*ep^5*mtt*mWW^2*s*t^4 + 4*ep*mWW^3*s*t^4 + 30*ep^2*mWW^3*s*t^4 + 96*ep^3*mWW^3*s*t^4 + 130*ep^4*mWW^3*s*t^4 + 60*ep^5*mWW^3*s*t^4 - 24*mtt^3*t^5 - 8*ep*mtt^3*t^5 + 314*ep^2*mtt^3*t^5 - 212*ep^3*mtt^3*t^5 - 3210*ep^4*mtt^3*t^5 - 3420*ep^5*mtt^3*t^5 + 80*mtt^2*mWW*t^5 + 484*ep*mtt^2*mWW*t^5 - 6*ep^2*mtt^2*mWW*t^5 - 5608*ep^3*mtt^2*mWW*t^5 - 12554*ep^4*mtt^2*mWW*t^5 - 8076*ep^5*mtt^2*mWW*t^5 + 8*mtt*mWW^2*t^5 - 274*ep^2*mtt*mWW^2*t^5 - 1188*ep^3*mtt*mWW^2*t^5 - 1774*ep^4*mtt*mWW^2*t^5 - 852*ep^5*mtt*mWW^2*t^5 + 4*ep*mWW^3*t^5 + 30*ep^2*mWW^3*t^5 + 96*ep^3*mWW^3*t^5 + 130*ep^4*mWW^3*t^5 + 60*ep^5*mWW^3*t^5)/(2*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*s*(mtt - t)*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(10*mtt^3*mWW^2*s^2 + 40*ep*mtt^3*mWW^2*s^2 + 50*ep^2*mtt^3*mWW^2*s^2 + 20*ep^3*mtt^3*mWW^2*s^2 + 8*mtt^2*mWW^3*s^2 + 72*ep*mtt^2*mWW^3*s^2 + 200*ep^2*mtt^2*mWW^3*s^2 + 216*ep^3*mtt^2*mWW^3*s^2 + 80*ep^4*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 - 16*ep*mtt*mWW^4*s^2 - 42*ep^2*mtt*mWW^4*s^2 - 44*ep^3*mtt*mWW^4*s^2 - 16*ep^4*mtt*mWW^4*s^2 + 7*mtt^4*mWW*s*t + 101*ep*mtt^4*mWW*s*t + 535*ep^2*mtt^4*mWW*s*t + 1167*ep^3*mtt^4*mWW*s*t + 870*ep^4*mtt^4*mWW*s*t + 37*mtt^3*mWW^2*s*t + 335*ep*mtt^3*mWW^2*s*t + 1105*ep^2*mtt^3*mWW^2*s*t + 1521*ep^3*mtt^3*mWW^2*s*t + 714*ep^4*mtt^3*mWW^2*s*t + 5*mtt^2*mWW^3*s*t + 35*ep*mtt^2*mWW^3*s*t + 93*ep^2*mtt^2*mWW^3*s*t + 89*ep^3*mtt^2*mWW^3*s*t + 26*ep^4*mtt^2*mWW^3*s*t - mtt*mWW^4*s*t - 7*ep*mtt*mWW^4*s*t - 21*ep^2*mtt*mWW^4*s*t - 25*ep^3*mtt*mWW^4*s*t - 10*ep^4*mtt*mWW^4*s*t - 20*mtt^3*mWW*s^2*t - 80*ep*mtt^3*mWW*s^2*t - 100*ep^2*mtt^3*mWW*s^2*t - 40*ep^3*mtt^3*mWW*s^2*t - 36*mtt^2*mWW^2*s^2*t - 264*ep*mtt^2*mWW^2*s^2*t - 660*ep^2*mtt^2*mWW^2*s^2*t - 672*ep^3*mtt^2*mWW^2*s^2*t - 240*ep^4*mtt^2*mWW^2*s^2*t + 8*mtt*mWW^3*s^2*t + 56*ep*mtt*mWW^3*s^2*t + 136*ep^2*mtt*mWW^3*s^2*t + 136*ep^3*mtt*mWW^3*s^2*t + 48*ep^4*mtt*mWW^3*s^2*t - 24*mtt^5*t^2 - 166*ep*mtt^5*t^2 - 264*ep^2*mtt^5*t^2 + 174*ep^3*mtt^5*t^2 + 440*ep^4*mtt^5*t^2 + 55*mtt^4*mWW*t^2 + 547*ep*mtt^4*mWW*t^2 + 1807*ep^2*mtt^4*mWW*t^2 + 2433*ep^3*mtt^4*mWW*t^2 + 1118*ep^4*mtt^4*mWW*t^2 + 3*mtt^3*mWW^2*t^2 + 5*ep*mtt^3*mWW^2*t^2 - ep^2*mtt^3*mWW^2*t^2 - 17*ep^3*mtt^3*mWW^2*t^2 - 14*ep^4*mtt^3*mWW^2*t^2 - 3*mtt^2*mWW^3*t^2 - 27*ep*mtt^2*mWW^3*t^2 - 59*ep^2*mtt^2*mWW^3*t^2 - 49*ep^3*mtt^2*mWW^3*t^2 - 14*ep^4*mtt^2*mWW^3*t^2 + mtt*mWW^4*t^2 + 9*ep*mtt*mWW^4*t^2 + 21*ep^2*mtt*mWW^4*t^2 + 19*ep^3*mtt*mWW^4*t^2 + 6*ep^4*mtt*mWW^4*t^2 + 23*mtt^4*s*t^2 + 159*ep*mtt^4*s*t^2 + 235*ep^2*mtt^4*s*t^2 - 227*ep^3*mtt^4*s*t^2 - 470*ep^4*mtt^4*s*t^2 - 116*mtt^3*mWW*s*t^2 - 1130*ep*mtt^3*mWW*s*t^2 - 4016*ep^2*mtt^3*mWW*s*t^2 - 6222*ep^3*mtt^3*mWW*s*t^2 - 3508*ep^4*mtt^3*mWW*s*t^2 - 58*mtt^2*mWW^2*s*t^2 - 474*ep*mtt^2*mWW^2*s*t^2 - 1498*ep^2*mtt^2*mWW^2*s*t^2 - 1974*ep^3*mtt^2*mWW^2*s*t^2 - 892*ep^4*mtt^2*mWW^2*s*t^2 + 8*mtt*mWW^3*s*t^2 + 62*ep*mtt*mWW^3*s*t^2 + 164*ep^2*mtt*mWW^3*s*t^2 + 186*ep^3*mtt*mWW^3*s*t^2 + 76*ep^4*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 - 9*ep*mWW^4*s*t^2 - 21*ep^2*mWW^4*s*t^2 - 19*ep^3*mWW^4*s*t^2 - 6*ep^4*mWW^4*s*t^2 + 10*mtt^3*s^2*t^2 + 40*ep*mtt^3*s^2*t^2 + 50*ep^2*mtt^3*s^2*t^2 + 20*ep^3*mtt^3*s^2*t^2 + 48*mtt^2*mWW*s^2*t^2 + 312*ep*mtt^2*mWW*s^2*t^2 + 720*ep^2*mtt^2*mWW*s^2*t^2 + 696*ep^3*mtt^2*mWW*s^2*t^2 + 240*ep^4*mtt^2*mWW*s^2*t^2 - 10*mtt*mWW^2*s^2*t^2 - 64*ep*mtt*mWW^2*s^2*t^2 - 146*ep^2*mtt*mWW^2*s^2*t^2 - 140*ep^3*mtt*mWW^2*s^2*t^2 - 48*ep^4*mtt*mWW^2*s^2*t^2 + 59*mtt^4*t^3 + 321*ep*mtt^4*t^3 + 103*ep^2*mtt^4*t^3 - 1565*ep^3*mtt^4*t^3 - 1838*ep^4*mtt^4*t^3 - 168*mtt^3*mWW*t^3 - 1592*ep*mtt^3*mWW*t^3 - 5092*ep^2*mtt^3*mWW*t^3 - 6656*ep^3*mtt^3*mWW*t^3 - 2988*ep^4*mtt^3*mWW*t^3 + 14*mtt^2*mWW^2*t^3 + 180*ep*mtt^2*mWW^2*t^3 + 518*ep^2*mtt^2*mWW^2*t^3 + 588*ep^3*mtt^2*mWW^2*t^3 + 236*ep^4*mtt^2*mWW^2*t^3 - 4*ep*mtt*mWW^3*t^3 - 20*ep^2*mtt*mWW^3*t^3 - 28*ep^3*mtt*mWW^3*t^3 - 12*ep^4*mtt*mWW^3*t^3 - mWW^4*t^3 - 9*ep*mWW^4*t^3 - 21*ep^2*mWW^4*t^3 - 19*ep^3*mWW^4*t^3 - 6*ep^4*mWW^4*t^3 - 17*mtt^3*s*t^3 - 37*ep*mtt^3*s*t^3 + 447*ep^2*mtt^3*s*t^3 + 1693*ep^3*mtt^3*s*t^3 + 1514*ep^4*mtt^3*s*t^3 + 177*mtt^2*mWW*s*t^3 + 1577*ep*mtt^2*mWW*s*t^3 + 5069*ep^2*mtt^2*mWW*s*t^3 + 6955*ep^3*mtt^2*mWW*s*t^3 + 3430*ep^4*mtt^2*mWW*s*t^3 - 19*mtt*mWW^2*s*t^3 - 179*ep*mtt*mWW^2*s*t^3 - 459*ep^2*mtt*mWW^2*s*t^3 - 469*ep^3*mtt*mWW^2*s*t^3 - 170*ep^4*mtt*mWW^2*s*t^3 + 3*mWW^3*s*t^3 + 31*ep*mWW^3*s*t^3 + 79*ep^2*mWW^3*s*t^3 + 77*ep^3*mWW^3*s*t^3 + 26*ep^4*mWW^3*s*t^3 - 20*mtt^2*s^2*t^3 - 120*ep*mtt^2*s^2*t^3 - 260*ep^2*mtt^2*s^2*t^3 - 240*ep^3*mtt^2*s^2*t^3 - 80*ep^4*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 24*ep*mtt*mWW*s^2*t^3 + 52*ep^2*mtt*mWW*s^2*t^3 + 48*ep^3*mtt*mWW*s^2*t^3 + 16*ep^4*mtt*mWW*s^2*t^3 - 39*mtt^3*t^4 - 73*ep*mtt^3*t^4 + 793*ep^2*mtt^3*t^4 + 2837*ep^3*mtt^3*t^4 + 2442*ep^4*mtt^3*t^4 + 153*mtt^2*mWW*t^4 + 1361*ep*mtt^2*mWW*t^4 + 4253*ep^2*mtt^2*mWW*t^4 + 5467*ep^3*mtt^2*mWW*t^4 + 2422*ep^4*mtt^2*mWW*t^4 - 21*mtt*mWW^2*t^4 - 215*ep*mtt*mWW^2*t^4 - 613*ep^2*mtt*mWW^2*t^4 - 701*ep^3*mtt*mWW^2*t^4 - 282*ep^4*mtt*mWW^2*t^4 + 3*mWW^3*t^4 + 31*ep*mWW^3*t^4 + 79*ep^2*mWW^3*t^4 + 77*ep^3*mWW^3*t^4 + 26*ep^4*mWW^3*t^4 - 16*mtt^2*s*t^4 - 202*ep*mtt^2*s*t^4 - 892*ep^2*mtt^2*s*t^4 - 1686*ep^3*mtt^2*s*t^4 - 1124*ep^4*mtt^2*s*t^4 - 36*mtt*mWW*s*t^4 - 292*ep*mtt*mWW*s*t^4 - 916*ep^2*mtt*mWW*s*t^4 - 1196*ep^3*mtt*mWW*s*t^4 - 536*ep^4*mtt*mWW*s*t^4 + 4*mWW^2*s*t^4 + 30*ep*mWW^2*s*t^4 + 96*ep^2*mWW^2*s*t^4 + 130*ep^3*mWW^2*s*t^4 + 60*ep^4*mWW^2*s*t^4 + 4*mtt^2*t^5 - 82*ep*mtt^2*t^5 - 632*ep^2*mtt^2*t^5 - 1446*ep^3*mtt^2*t^5 - 1044*ep^4*mtt^2*t^5 - 40*mtt*mWW*t^5 - 316*ep*mtt*mWW*t^5 - 968*ep^2*mtt*mWW*t^5 - 1244*ep^3*mtt*mWW*t^5 - 552*ep^4*mtt*mWW*t^5 + 4*mWW^2*t^5 + 30*ep*mWW^2*t^5 + 96*ep^2*mWW^2*t^5 + 130*ep^3*mWW^2*t^5 + 60*ep^4*mWW^2*t^5))/(2*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*s*(mtt - t)*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-2*mtt^6 - 18*ep*mtt^6 - 64*ep^2*mtt^6 - 60*ep^3*mtt^6 + 6*mtt^5*mWW + 42*ep*mtt^5*mWW + 132*ep^2*mtt^5*mWW + 120*ep^3*mtt^5*mWW - 6*mtt^4*mWW^2 - 36*ep*mtt^4*mWW^2 - 78*ep^2*mtt^4*mWW^2 - 60*ep^3*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 18*ep*mtt^3*mWW^3 + 16*ep^2*mtt^3*mWW^3 - 6*ep*mtt^2*mWW^4 - 6*ep^2*mtt^2*mWW^4 + 6*mtt^5*s + 51*ep*mtt^5*s + 183*ep^2*mtt^5*s + 174*ep^3*mtt^5*s - 19*mtt^4*mWW*s - 114*ep*mtt^4*mWW*s - 311*ep^2*mtt^4*mWW*s - 276*ep^3*mtt^4*mWW*s + 17*mtt^3*mWW^2*s + 93*ep*mtt^3*mWW^2*s + 142*ep^2*mtt^3*mWW^2*s + 84*ep^3*mtt^3*mWW^2*s - mtt^2*mWW^3*s - 33*ep*mtt^2*mWW^3*s - 32*ep^2*mtt^2*mWW^3*s + 12*ep^3*mtt^2*mWW^3*s - 3*mtt*mWW^4*s + 15*ep^2*mtt*mWW^4*s + 6*ep^3*mtt*mWW^4*s + 3*ep*mWW^5*s + 3*ep^2*mWW^5*s - 6*mtt^4*s^2 - 45*ep*mtt^4*s^2 - 165*ep^2*mtt^4*s^2 - 162*ep^3*mtt^4*s^2 + 20*mtt^3*mWW*s^2 + 105*ep*mtt^3*mWW*s^2 + 235*ep^2*mtt^3*mWW*s^2 + 198*ep^3*mtt^3*mWW*s^2 - 11*mtt^2*mWW^2*s^2 - 74*ep*mtt^2*mWW^2*s^2 - 95*ep^2*mtt^2*mWW^2*s^2 - 30*ep^3*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 + 11*ep*mtt*mWW^3*s^2 + 35*ep^2*mtt*mWW^3*s^2 + 6*ep^3*mtt*mWW^3*s^2 + mWW^4*s^2 + 9*ep*mWW^4*s^2 + 8*ep^2*mWW^4*s^2 + 2*mtt^3*s^3 + 9*ep*mtt^3*s^3 + 37*ep^2*mtt^3*s^3 + 42*ep^3*mtt^3*s^3 - 7*mtt^2*mWW*s^3 - 36*ep*mtt^2*mWW*s^3 - 65*ep^2*mtt^2*mWW*s^3 - 48*ep^3*mtt^2*mWW*s^3 + 17*ep*mtt*mWW^2*s^3 + 31*ep^2*mtt*mWW^2*s^3 + 6*ep^3*mtt*mWW^2*s^3 + mWW^3*s^3 + 6*ep*mWW^3*s^3 + 5*ep^2*mWW^3*s^3 + 3*ep*mtt^2*s^4 + 9*ep^2*mtt^2*s^4 + 6*ep^3*mtt^2*s^4 + 3*ep*mtt*mWW*s^4 + 9*ep^2*mtt*mWW*s^4 + 6*ep^3*mtt*mWW*s^4 + 10*mtt^5*t + 83*ep*mtt^5*t + 275*ep^2*mtt^5*t + 250*ep^3*mtt^5*t - 33*mtt^4*mWW*t - 210*ep*mtt^4*mWW*t - 585*ep^2*mtt^4*mWW*t - 504*ep^3*mtt^4*mWW*t + 33*mtt^3*mWW^2*t + 177*ep*mtt^3*mWW^2*t + 354*ep^2*mtt^3*mWW^2*t + 252*ep^3*mtt^3*mWW^2*t - 7*mtt^2*mWW^3*t - 59*ep*mtt^2*mWW^3*t - 68*ep^2*mtt^2*mWW^3*t - 4*ep^3*mtt^2*mWW^3*t - 3*mtt*mWW^4*t + 6*ep*mtt*mWW^4*t + 21*ep^2*mtt*mWW^4*t + 6*ep^3*mtt*mWW^4*t + 3*ep*mWW^5*t + 3*ep^2*mWW^5*t - 24*mtt^4*s*t - 186*ep*mtt^4*s*t - 606*ep^2*mtt^4*s*t - 552*ep^3*mtt^4*s*t + 73*mtt^3*mWW*s*t + 419*ep*mtt^3*mWW*s*t + 1040*ep^2*mtt^3*mWW*s*t + 868*ep^3*mtt^3*mWW*s*t - 61*mtt^2*mWW^2*s*t - 319*ep*mtt^2*mWW^2*s*t - 512*ep^2*mtt^2*mWW^2*s*t - 296*ep^3*mtt^2*mWW^2*s*t + 9*mtt*mWW^3*s*t + 89*ep*mtt*mWW^3*s*t + 102*ep^2*mtt*mWW^3*s*t - 8*ep^3*mtt*mWW^3*s*t + 3*mWW^4*s*t + 3*ep*mWW^4*s*t - 6*ep^2*mWW^4*s*t + 18*mtt^3*s^2*t + 123*ep*mtt^3*s^2*t + 387*ep^2*mtt^3*s^2*t + 354*ep^3*mtt^3*s^2*t - 52*mtt^2*mWW*s^2*t - 277*ep*mtt^2*mWW*s^2*t - 587*ep^2*mtt^2*mWW*s^2*t - 452*ep^3*mtt^2*mWW*s^2*t + 28*mtt*mWW^2*s^2*t + 163*ep*mtt*mWW^2*s^2*t + 221*ep^2*mtt*mWW^2*s^2*t + 74*ep^3*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 29*ep*mWW^3*s^2*t - 41*ep^2*mWW^3*s^2*t - 4*mtt^2*s^3*t - 20*ep*mtt^2*s^3*t - 56*ep^2*mtt^2*s^3*t - 52*ep^3*mtt^2*s^3*t + 12*mtt*mWW*s^3*t + 68*ep*mtt*mWW*s^3*t + 132*ep^2*mtt*mWW*s^3*t + 88*ep^3*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 26*ep*mWW^2*s^3*t - 30*ep^2*mWW^2*s^3*t - 18*mtt^4*t^2 - 141*ep*mtt^4*t^2 - 441*ep^2*mtt^4*t^2 - 390*ep^3*mtt^4*t^2 + 55*mtt^3*mWW*t^2 + 344*ep*mtt^3*mWW*t^2 + 929*ep^2*mtt^3*mWW*t^2 + 790*ep^3*mtt^3*mWW*t^2 - 54*mtt^2*mWW^2*t^2 - 269*ep*mtt^2*mWW^2*t^2 - 533*ep^2*mtt^2*mWW^2*t^2 - 386*ep^3*mtt^2*mWW^2*t^2 + 15*mtt*mWW^3*t^2 + 72*ep*mtt*mWW^3*t^2 + 59*ep^2*mtt*mWW^3*t^2 - 14*ep^3*mtt*mWW^3*t^2 + 2*mWW^4*t^2 - 6*ep*mWW^4*t^2 - 14*ep^2*mWW^4*t^2 + 30*mtt^3*s*t^2 + 219*ep*mtt^3*s*t^2 + 663*ep^2*mtt^3*s*t^2 + 582*ep^3*mtt^3*s*t^2 - 77*mtt^2*mWW*s*t^2 - 440*ep*mtt^2*mWW*s*t^2 - 1081*ep^2*mtt^2*mWW*s*t^2 - 892*ep^3*mtt^2*mWW*s*t^2 + 54*mtt*mWW^2*s*t^2 + 265*ep*mtt*mWW^2*s*t^2 + 445*ep^2*mtt*mWW^2*s*t^2 + 274*ep^3*mtt*mWW^2*s*t^2 - 11*mWW^3*s*t^2 - 60*ep*mWW^3*s*t^2 - 55*ep^2*mWW^3*s*t^2 + 12*ep^3*mWW^3*s*t^2 - 12*mtt^2*s^2*t^2 - 78*ep*mtt^2*s^2*t^2 - 222*ep^2*mtt^2*s^2*t^2 - 192*ep^3*mtt^2*s^2*t^2 + 28*mtt*mWW*s^2*t^2 + 150*ep*mtt*mWW*s^2*t^2 + 320*ep^2*mtt*mWW*s^2*t^2 + 240*ep^3*mtt*mWW*s^2*t^2 - 8*mWW^2*s^2*t^2 - 40*ep*mWW^2*s^2*t^2 - 42*ep^2*mWW^2*s^2*t^2 + 14*mtt^3*t^3 + 105*ep*mtt^3*t^3 + 313*ep^2*mtt^3*t^3 + 270*ep^3*mtt^3*t^3 - 32*mtt^2*mWW*t^3 - 217*ep*mtt^2*mWW*t^3 - 625*ep^2*mtt^2*mWW*t^3 - 548*ep^3*mtt^2*mWW*t^3 + 26*mtt*mWW^2*t^3 + 137*ep*mtt*mWW^2*t^3 + 321*ep^2*mtt*mWW^2*t^3 + 266*ep^3*mtt*mWW^2*t^3 - 8*mWW^3*t^3 - 25*ep*mWW^3*t^3 - 9*ep^2*mWW^3*t^3 + 12*ep^3*mWW^3*t^3 - 12*mtt^2*s*t^3 - 84*ep*mtt^2*s*t^3 - 240*ep^2*mtt^2*s*t^3 - 204*ep^3*mtt^2*s*t^3 + 20*mtt*mWW*s*t^3 + 126*ep*mtt*mWW*s*t^3 + 346*ep^2*mtt*mWW*s*t^3 + 300*ep^3*mtt*mWW*s*t^3 - 4*mWW^2*s*t^3 - 26*ep*mWW^2*s*t^3 - 78*ep^2*mWW^2*s*t^3 - 72*ep^3*mWW^2*s*t^3 - 4*mtt^2*t^4 - 29*ep*mtt^2*t^4 - 83*ep^2*mtt^2*t^4 - 70*ep^3*mtt^2*t^4 + 4*mtt*mWW*t^4 + 41*ep*mtt*mWW*t^4 + 149*ep^2*mtt*mWW*t^4 + 142*ep^3*mtt*mWW*t^4 - 12*ep*mWW^2*t^4 - 66*ep^2*mWW^2*t^4 - 72*ep^3*mWW^2*t^4))/(ep^2*(1 + ep)*(mtt - mWW)*s^3*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, ((1 + ep)^2*(-mtt + mWW)^2*(-mtt + t))/((1 + 4*ep)*(s + t)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-2*mtt^2*s - 3*ep*mtt^2*s + ep^2*mtt^2*s + ep*mtt*mWW*s + ep^2*mtt*mWW*s + 3*mtt*s^2 + 5*ep*mtt*s^2 + mWW*s^2 + ep*mWW*s^2 + 3*ep*mtt^2*t + 5*ep^2*mtt^2*t + ep*mtt*mWW*t + ep^2*mtt*mWW*t + 5*mtt*s*t + 4*ep*mtt*s*t - 7*ep^2*mtt*s*t + mWW*s*t - ep^2*mWW*s*t - 4*s^2*t - 6*ep*s^2*t - 7*ep*mtt*t^2 - 11*ep^2*mtt*t^2 - ep*mWW*t^2 - ep^2*mWW*t^2 - 4*s*t^2 - 2*ep*s*t^2 + 6*ep^2*s*t^2 + 4*ep*t^3 + 6*ep^2*t^3)/(s*(s + t)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), 0, 0, (2*mtt*mWW*s + 10*ep*mtt*mWW*s + 11*ep^2*mtt*mWW*s + mtt^2*t + ep*mtt^2*t + 3*mtt*mWW*t + 15*ep*mtt*mWW*t + 15*ep^2*mtt*mWW*t - 3*mtt*s*t - 11*ep*mtt*s*t - 11*ep^2*mtt*s*t - 3*mWW*s*t - 15*ep*mWW*s*t - 15*ep^2*mWW*s*t - 5*mtt*t^2 - 17*ep*mtt*t^2 - 15*ep^2*mtt*t^2 - 3*mWW*t^2 - 15*ep*mWW*t^2 - 15*ep^2*mWW*t^2 + 4*s*t^2 + 16*ep*s*t^2 + 15*ep^2*s*t^2 + 4*t^3 + 16*ep*t^3 + 15*ep^2*t^3)/((1 + 4*ep)*s*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (6*ep^2*(2 + 3*ep)*(-mtt + t)*(s + t))/((1 + 4*ep)*s^2*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, ((1 + ep)*(mtt - t)*(-2*mWW*s - 16*ep*mWW*s - 20*ep^2*mWW*s - mtt*t - 11*ep*mtt*t - 16*ep^2*mtt*t - mWW*t - 5*ep*mWW*t - 4*ep^2*mWW*t + 2*s*t + 16*ep*s*t + 20*ep^2*s*t + 2*t^2 + 16*ep*t^2 + 20*ep^2*t^2))/((1 + 4*ep)^2*t*(s + t)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (12*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - t))/((1 + 4*ep)^2*(mtt - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, ((1 + ep)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(2*mtt^4 + 12*ep*mtt^4 + 16*ep^2*mtt^4 - 4*mtt^3*mWW - 23*ep*mtt^3*mWW - 31*ep^2*mtt^3*mWW + 2*mtt^2*mWW^2 + 10*ep*mtt^2*mWW^2 + 14*ep^2*mtt^2*mWW^2 + ep*mtt*mWW^3 + ep^2*mtt*mWW^3 - 10*mtt^3*s - 59*ep*mtt^3*s - 73*ep^2*mtt^3*s + 6*mtt^2*mWW*s + 41*ep*mtt^2*mWW*s + 59*ep^2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 18*ep*mtt*mWW^2*s + 14*ep^2*mtt*mWW^2*s + 14*mtt^2*s^2 + 81*ep*mtt^2*s^2 + 97*ep^2*mtt^2*s^2 - 7*ep*mtt*mWW*s^2 - 19*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 10*ep*mWW^2*s^2 - 8*ep^2*mWW^2*s^2 - 6*mtt*s^3 - 34*ep*mtt*s^3 - 40*ep^2*mtt*s^3 - 2*mWW*s^3 - 10*ep*mWW*s^3 - 8*ep^2*mWW*s^3 - 14*mtt^3*t - 72*ep*mtt^3*t - 82*ep^2*mtt^3*t + 16*mtt^2*mWW*t + 88*ep*mtt^2*mWW*t + 108*ep^2*mtt^2*mWW*t - 2*mtt*mWW^2*t - 15*ep*mtt*mWW^2*t - 25*ep^2*mtt*mWW^2*t - ep*mWW^3*t - ep^2*mWW^3*t + 44*mtt^2*s*t + 230*ep*mtt^2*s*t + 258*ep^2*mtt^2*s*t - 20*mtt*mWW*s*t - 116*ep*mtt*mWW*s*t - 144*ep^2*mtt*mWW*s*t - 4*mWW^2*s*t - 18*ep*mWW^2*s*t - 14*ep^2*mWW^2*s*t - 38*mtt*s^2*t - 201*ep*mtt*s^2*t - 223*ep^2*mtt*s^2*t + 2*mWW*s^2*t + 17*ep*mWW*s^2*t + 27*ep^2*mWW*s^2*t + 8*s^3*t + 44*ep*s^3*t + 48*ep^2*s^3*t + 30*mtt^2*t^2 + 140*ep*mtt^2*t^2 + 146*ep^2*mtt^2*t^2 - 22*mtt*mWW*t^2 - 113*ep*mtt*mWW*t^2 - 127*ep^2*mtt*mWW*t^2 + 5*ep*mWW^2*t^2 + 11*ep^2*mWW^2*t^2 - 58*mtt*s*t^2 - 279*ep*mtt*s*t^2 - 293*ep^2*mtt*s*t^2 + 14*mWW*s*t^2 + 75*ep*mWW*s*t^2 + 85*ep^2*mWW*s*t^2 + 24*s^2*t^2 + 120*ep*s^2*t^2 + 126*ep^2*s^2*t^2 - 26*mtt*t^3 - 112*ep*mtt*t^3 - 110*ep^2*mtt*t^3 + 10*mWW*t^3 + 48*ep*mWW*t^3 + 50*ep^2*mWW*t^3 + 24*s*t^3 + 108*ep*s*t^3 + 108*ep^2*s*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(ep*(1 + 4*ep)*s*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-6*ep*(mtt^6 + 7*ep*mtt^6 + 10*ep^2*mtt^6 - 3*mtt^5*mWW - 18*ep*mtt^5*mWW - 25*ep^2*mtt^5*mWW + 3*mtt^4*mWW^2 + 15*ep*mtt^4*mWW^2 + 20*ep^2*mtt^4*mWW^2 - mtt^3*mWW^3 - 4*ep*mtt^3*mWW^3 - 5*ep^2*mtt^3*mWW^3 - 7*mtt^5*s - 44*ep*mtt^5*s - 57*ep^2*mtt^5*s + 12*mtt^4*mWW*s + 72*ep*mtt^4*mWW*s + 96*ep^2*mtt^4*mWW*s - 3*mtt^3*mWW^2*s - 19*ep*mtt^3*mWW^2*s - 32*ep^2*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s - 9*ep*mtt^2*mWW^3*s - 7*ep^2*mtt^2*mWW^3*s + 17*mtt^4*s^2 + 101*ep*mtt^4*s^2 + 124*ep^2*mtt^4*s^2 - 13*mtt^3*mWW*s^2 - 83*ep*mtt^3*mWW*s^2 - 114*ep^2*mtt^3*mWW*s^2 - 5*mtt^2*mWW^2*s^2 - 19*ep*mtt^2*mWW^2*s^2 - 8*ep^2*mtt^2*mWW^2*s^2 + mtt*mWW^3*s^2 + 5*ep*mtt*mWW^3*s^2 + 4*ep^2*mtt*mWW^3*s^2 - 17*mtt^3*s^3 - 98*ep*mtt^3*s^3 - 117*ep^2*mtt^3*s^3 + 2*mtt^2*mWW*s^3 + 19*ep*mtt^2*mWW*s^3 + 35*ep^2*mtt^2*mWW*s^3 + 3*mtt*mWW^2*s^3 + 15*ep*mtt*mWW^2*s^3 + 12*ep^2*mtt*mWW^2*s^3 + 6*mtt^2*s^4 + 34*ep*mtt^2*s^4 + 40*ep^2*mtt^2*s^4 + 2*mtt*mWW*s^4 + 10*ep*mtt*mWW*s^4 + 8*ep^2*mtt*mWW*s^4 - 8*mtt^5*t - 48*ep*mtt^5*t - 60*ep^2*mtt^5*t + 18*mtt^4*mWW*t + 101*ep*mtt^4*mWW*t + 127*ep^2*mtt^4*mWW*t - 12*mtt^3*mWW^2*t - 62*ep*mtt^3*mWW^2*t - 80*ep^2*mtt^3*mWW^2*t + 2*mtt^2*mWW^3*t + 9*ep*mtt^2*mWW^3*t + 13*ep^2*mtt^2*mWW^3*t + 41*mtt^4*s*t + 228*ep*mtt^4*s*t + 267*ep^2*mtt^4*s*t - 56*mtt^3*mWW*s*t - 308*ep*mtt^3*mWW*s*t - 372*ep^2*mtt^3*mWW*s*t + 11*mtt^2*mWW^2*s*t + 67*ep*mtt^2*mWW^2*s*t + 98*ep^2*mtt^2*mWW^2*s*t + 4*mtt*mWW^3*s*t + 17*ep*mtt*mWW^3*s*t + 13*ep^2*mtt*mWW^3*s*t - 70*mtt^3*s^2*t - 376*ep*mtt^3*s^2*t - 426*ep^2*mtt^3*s^2*t + 47*mtt^2*mWW*s^2*t + 263*ep*mtt^2*mWW*s^2*t + 318*ep^2*mtt^2*mWW*s^2*t + 4*mtt*mWW^2*s^2*t + 10*ep*mtt*mWW^2*s^2*t - 6*ep^2*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 5*ep*mWW^3*s^2*t - 4*ep^2*mWW^3*s^2*t + 45*mtt^2*s^3*t + 240*ep*mtt^2*s^3*t + 267*ep^2*mtt^2*s^3*t - 8*mtt*mWW*s^3*t - 51*ep*mtt*mWW*s^3*t - 67*ep^2*mtt*mWW*s^3*t - mWW^2*s^3*t - 5*ep*mWW^2*s^3*t - 4*ep^2*mWW^2*s^3*t - 8*mtt*s^4*t - 44*ep*mtt*s^4*t - 48*ep^2*mtt*s^4*t + 22*mtt^4*t^2 + 120*ep*mtt^4*t^2 + 138*ep^2*mtt^4*t^2 - 41*mtt^3*mWW*t^2 - 216*ep*mtt^3*mWW*t^2 - 251*ep^2*mtt^3*mWW*t^2 + 20*mtt^2*mWW^2*t^2 + 102*ep*mtt^2*mWW^2*t^2 + 124*ep^2*mtt^2*mWW^2*t^2 - mtt*mWW^3*t^2 - 6*ep*mtt*mWW^3*t^2 - 11*ep^2*mtt*mWW^3*t^2 - 81*mtt^3*s*t^2 - 414*ep*mtt^3*s*t^2 - 453*ep^2*mtt^3*s*t^2 + 90*mtt^2*mWW*s*t^2 + 460*ep*mtt^2*mWW*s*t^2 + 514*ep^2*mtt^2*mWW*s*t^2 - 15*mtt*mWW^2*s*t^2 - 82*ep*mtt*mWW^2*s*t^2 - 103*ep^2*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 - 8*ep*mWW^3*s*t^2 - 6*ep^2*mWW^3*s*t^2 + 89*mtt^2*s^2*t^2 + 445*ep*mtt^2*s^2*t^2 + 476*ep^2*mtt^2*s^2*t^2 - 46*mtt*mWW*s^2*t^2 - 238*ep*mtt*mWW*s^2*t^2 - 264*ep^2*mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 + 9*ep*mWW^2*s^2*t^2 + 14*ep^2*mWW^2*s^2*t^2 - 28*mtt*s^3*t^2 - 142*ep*mtt*s^3*t^2 - 150*ep^2*mtt*s^3*t^2 + 4*mWW*s^3*t^2 + 22*ep*mWW*s^3*t^2 + 24*ep^2*mWW*s^3*t^2 - 28*mtt^3*t^3 - 142*ep*mtt^3*t^3 - 154*ep^2*mtt^3*t^3 + 44*mtt^2*mWW*t^3 + 219*ep*mtt^2*mWW*t^3 + 239*ep^2*mtt^2*mWW*t^3 - 16*mtt*mWW^2*t^3 - 78*ep*mtt*mWW^2*t^3 - 88*ep^2*mtt*mWW^2*t^3 + ep*mWW^3*t^3 + 3*ep^2*mWW^3*t^3 + 67*mtt^2*s*t^3 + 320*ep*mtt^2*s*t^3 + 333*ep^2*mtt^2*s*t^3 - 58*mtt*mWW*s*t^3 - 278*ep*mtt*mWW*s*t^3 - 292*ep^2*mtt*mWW*s*t^3 + 7*mWW^2*s*t^3 + 34*ep*mWW^2*s*t^3 + 37*ep^2*mWW^2*s*t^3 - 36*mtt*s^2*t^3 - 170*ep*mtt*s^2*t^3 - 174*ep^2*mtt*s^2*t^3 + 12*mWW*s^2*t^3 + 58*ep*mWW*s^2*t^3 + 60*ep^2*mWW*s^2*t^3 + 17*mtt^2*t^4 + 81*ep*mtt^2*t^4 + 84*ep^2*mtt^2*t^4 - 22*mtt*mWW*t^4 - 104*ep*mtt*mWW*t^4 - 108*ep^2*mtt*mWW*t^4 + 5*mWW^2*t^4 + 23*ep*mWW^2*t^4 + 24*ep^2*mWW^2*t^4 - 20*mtt*s*t^4 - 90*ep*mtt*s*t^4 - 90*ep^2*mtt*s*t^4 + 12*mWW*s*t^4 + 54*ep*mWW*s*t^4 + 54*ep^2*mWW*s*t^4 - 4*mtt*t^5 - 18*ep*mtt*t^5 - 18*ep^2*mtt*t^5 + 4*mWW*t^5 + 18*ep*mWW*t^5 + 18*ep^2*mWW*t^5))/((1 + 4*ep)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (-2*(-mtt^6 - ep*mtt^6 + 3*mtt^5*mWW + 12*ep*mtt^5*mWW + 15*ep^2*mtt^5*mWW - 3*mtt^4*mWW^2 - 21*ep*mtt^4*mWW^2 - 30*ep^2*mtt^4*mWW^2 + mtt^3*mWW^3 + 10*ep*mtt^3*mWW^3 + 15*ep^2*mtt^3*mWW^3 + 6*mtt^5*s + 14*ep*mtt^5*s + 11*ep^2*mtt^5*s - 9*mtt^4*mWW*s - 45*ep*mtt^4*mWW*s - 57*ep^2*mtt^4*mWW*s + 27*ep*mtt^3*mWW^2*s + 48*ep^2*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s + 4*ep*mtt^2*mWW^3*s - 2*ep^2*mtt^2*mWW^3*s - 12*mtt^4*s^2 - 36*ep*mtt^4*s^2 - 33*ep^2*mtt^4*s^2 + 5*mtt^3*mWW*s^2 + 38*ep*mtt^3*mWW*s^2 + 54*ep^2*mtt^3*mWW*s^2 + 6*mtt^2*mWW^2*s^2 + 3*ep*mtt^2*mWW^2*s^2 - 12*ep^2*mtt^2*mWW^2*s^2 + mtt*mWW^3*s^2 + 7*ep*mtt*mWW^3*s^2 + 9*ep^2*mtt*mWW^3*s^2 + 10*mtt^3*s^3 + 34*ep*mtt^3*s^3 + 33*ep^2*mtt^3*s^3 + 5*mtt^2*mWW*s^3 + 11*ep*mtt^2*mWW*s^3 + 3*ep^2*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 - 4*ep*mtt*mWW^2*s^3 - 2*ep^2*mtt*mWW^2*s^3 - mWW^3*s^3 - 5*ep*mWW^3*s^3 - 4*ep^2*mWW^3*s^3 - 3*mtt^2*s^4 - 11*ep*mtt^2*s^4 - 11*ep^2*mtt^2*s^4 - 4*mtt*mWW*s^4 - 16*ep*mtt*mWW*s^4 - 15*ep^2*mtt*mWW*s^4 - mWW^2*s^4 - 5*ep*mWW^2*s^4 - 4*ep^2*mWW^2*s^4 + 7*mtt^5*t + 19*ep*mtt^5*t + 15*ep^2*mtt^5*t - 15*mtt^4*mWW*t - 63*ep*mtt^4*mWW*t - 69*ep^2*mtt^4*mWW*t + 9*mtt^3*mWW^2*t + 57*ep*mtt^3*mWW^2*t + 75*ep^2*mtt^3*mWW^2*t - mtt^2*mWW^3*t - 13*ep*mtt^2*mWW^3*t - 21*ep^2*mtt^2*mWW^3*t - 29*mtt^4*s*t - 93*ep*mtt^4*s*t - 82*ep^2*mtt^4*s*t + 33*mtt^3*mWW*s*t + 151*ep*mtt^3*mWW*s*t + 166*ep^2*mtt^3*mWW*s*t - mtt^2*mWW^2*s*t - 39*ep*mtt^2*mWW^2*s*t - 62*ep^2*mtt^2*mWW^2*s*t - 3*mtt*mWW^3*s*t - 7*ep*mtt*mWW^3*s*t - 4*ep^2*mtt*mWW^3*s*t + 41*mtt^3*s^2*t + 145*ep*mtt^3*s^2*t + 134*ep^2*mtt^3*s^2*t - 8*mtt^2*mWW*s^2*t - 48*ep*mtt^2*mWW*s^2*t - 58*ep^2*mtt^2*mWW*s^2*t - 11*mtt*mWW^2*s^2*t - 29*ep*mtt*mWW^2*s^2*t - 21*ep^2*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 12*ep*mWW^3*s^2*t - 13*ep^2*mWW^3*s^2*t - 23*mtt^2*s^3*t - 87*ep*mtt^2*s^3*t - 82*ep^2*mtt^2*s^3*t - 14*mtt*mWW*s^3*t - 56*ep*mtt*mWW*s^3*t - 54*ep^2*mtt*mWW*s^3*t + mWW^2*s^3*t - ep*mWW^2*s^3*t - 2*ep^2*mWW^2*s^3*t + 4*mtt*s^4*t + 16*ep*mtt*s^4*t + 15*ep^2*mtt*s^4*t + 4*mWW*s^4*t + 16*ep*mWW*s^4*t + 15*ep^2*mWW*s^4*t - 15*mtt^4*t^2 - 51*ep*mtt^4*t^2 - 45*ep^2*mtt^4*t^2 + 26*mtt^3*mWW*t^2 + 107*ep*mtt^3*mWW*t^2 + 108*ep^2*mtt^3*mWW*t^2 - 11*mtt^2*mWW^2*t^2 - 59*ep*mtt^2*mWW^2*t^2 - 69*ep^2*mtt^2*mWW^2*t^2 + 3*ep*mtt*mWW^3*t^2 + 6*ep^2*mtt*mWW^3*t^2 + 44*mtt^3*s*t^2 + 160*ep*mtt^3*s*t^2 + 146*ep^2*mtt^3*s*t^2 - 32*mtt^2*mWW*s*t^2 - 132*ep*mtt^2*mWW*s*t^2 - 130*ep^2*mtt^2*mWW*s*t^2 - 4*mtt*mWW^2*s*t^2 - 11*ep*mtt*mWW^2*s*t^2 - 10*ep^2*mtt*mWW^2*s*t^2 + 3*ep*mWW^3*s*t^2 + 6*ep^2*mWW^3*s*t^2 - 41*mtt^2*s^2*t^2 - 157*ep*mtt^2*s^2*t^2 - 146*ep^2*mtt^2*s^2*t^2 - 10*mtt*mWW*s^2*t^2 - 55*ep*mtt*mWW*s^2*t^2 - 63*ep^2*mtt*mWW*s^2*t^2 + 7*mWW^2*s^2*t^2 + 36*ep*mWW^2*s^2*t^2 + 41*ep^2*mWW^2*s^2*t^2 + 12*mtt*s^3*t^2 + 48*ep*mtt*s^3*t^2 + 45*ep^2*mtt*s^3*t^2 + 12*mWW*s^3*t^2 + 60*ep*mWW*s^3*t^2 + 63*ep^2*mWW*s^3*t^2 + 13*mtt^3*t^3 + 49*ep*mtt^3*t^3 + 45*ep^2*mtt^3*t^3 - 18*mtt^2*mWW*t^3 - 72*ep*mtt^2*mWW*t^3 - 69*ep^2*mtt^2*mWW*t^3 + 5*mtt*mWW^2*t^3 + 23*ep*mtt*mWW^2*t^3 + 24*ep^2*mtt*mWW^2*t^3 - 25*mtt^2*s*t^3 - 97*ep*mtt^2*s*t^3 - 90*ep^2*mtt^2*s*t^3 + 4*mtt*mWW*s*t^3 + 10*ep*mtt*mWW*s*t^3 + 6*ep^2*mtt*mWW*s*t^3 + 5*mWW^2*s*t^3 + 23*ep*mWW^2*s*t^3 + 24*ep^2*mWW^2*s*t^3 + 12*mtt*s^2*t^3 + 48*ep*mtt*s^2*t^3 + 45*ep^2*mtt*s^2*t^3 + 12*mWW*s^2*t^3 + 60*ep*mWW*s^2*t^3 + 63*ep^2*mWW*s^2*t^3 - 4*mtt^2*t^4 - 16*ep*mtt^2*t^4 - 15*ep^2*mtt^2*t^4 + 4*mtt*mWW*t^4 + 16*ep*mtt*mWW*t^4 + 15*ep^2*mtt*mWW*t^4 + 4*mtt*s*t^4 + 16*ep*mtt*s*t^4 + 15*ep^2*mtt*s*t^4 + 4*mWW*s*t^4 + 16*ep*mWW*s*t^4 + 15*ep^2*mWW*s*t^4))/((1 + 4*ep)*s^2*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^4 + 11*ep*mtt^4 + 15*ep^2*mtt^4 - 4*mtt^3*mWW - 22*ep*mtt^3*mWW - 30*ep^2*mtt^3*mWW + 2*mtt^2*mWW^2 + 11*ep*mtt^2*mWW^2 + 15*ep^2*mtt^2*mWW^2 - 10*mtt^3*s - 56*ep*mtt^3*s - 70*ep^2*mtt^3*s + 6*mtt^2*mWW*s + 41*ep*mtt^2*mWW*s + 59*ep^2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 15*ep*mtt*mWW^2*s + 11*ep^2*mtt*mWW^2*s + 14*mtt^2*s^2 + 79*ep*mtt^2*s^2 + 95*ep^2*mtt^2*s^2 - 9*ep*mtt*mWW*s^2 - 21*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 10*ep*mWW^2*s^2 - 8*ep^2*mWW^2*s^2 - 6*mtt*s^3 - 34*ep*mtt*s^3 - 40*ep^2*mtt*s^3 - 2*mWW*s^3 - 10*ep*mWW*s^3 - 8*ep^2*mWW*s^3 - 14*mtt^3*t - 68*ep*mtt^3*t - 78*ep^2*mtt^3*t + 16*mtt^2*mWW*t + 85*ep*mtt^2*mWW*t + 105*ep^2*mtt^2*mWW*t - 2*mtt*mWW^2*t - 17*ep*mtt*mWW^2*t - 27*ep^2*mtt*mWW^2*t + 44*mtt^2*s*t + 223*ep*mtt^2*s*t + 251*ep^2*mtt^2*s*t - 20*mtt*mWW*s*t - 116*ep*mtt*mWW*s*t - 144*ep^2*mtt*mWW*s*t - 4*mWW^2*s*t - 15*ep*mWW^2*s*t - 11*ep^2*mWW^2*s*t - 38*mtt*s^2*t - 199*ep*mtt*s^2*t - 221*ep^2*mtt*s^2*t + 2*mWW*s^2*t + 19*ep*mWW*s^2*t + 29*ep^2*mWW*s^2*t + 8*s^3*t + 44*ep*s^3*t + 48*ep^2*s^3*t + 30*mtt^2*t^2 + 135*ep*mtt^2*t^2 + 141*ep^2*mtt^2*t^2 - 22*mtt*mWW*t^2 - 109*ep*mtt*mWW*t^2 - 123*ep^2*mtt*mWW*t^2 + 6*ep*mWW^2*t^2 + 12*ep^2*mWW^2*t^2 - 58*mtt*s*t^2 - 275*ep*mtt*s*t^2 - 289*ep^2*mtt*s*t^2 + 14*mWW*s*t^2 + 75*ep*mWW*s*t^2 + 85*ep^2*mWW*s*t^2 + 24*s^2*t^2 + 120*ep*s^2*t^2 + 126*ep^2*s^2*t^2 - 26*mtt*t^3 - 110*ep*mtt*t^3 - 108*ep^2*mtt*t^3 + 10*mWW*t^3 + 46*ep*mWW*t^3 + 48*ep^2*mWW*t^3 + 24*s*t^3 + 108*ep*s*t^3 + 108*ep^2*s*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(ep*(1 + 4*ep)*s^2*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^5*s + 6*ep*mtt^5*s + 7*ep^2*mtt^5*s - 3*mtt^4*mWW*s - 17*ep*mtt^4*mWW*s - 22*ep^2*mtt^4*mWW*s + 3*mtt^3*mWW^2*s + 16*ep*mtt^3*mWW^2*s + 23*ep^2*mtt^3*mWW^2*s - mtt^2*mWW^3*s - 5*ep*mtt^2*mWW^3*s - 8*ep^2*mtt^2*mWW^3*s - 5*mtt^4*s^2 - 29*ep*mtt^4*s^2 - 34*ep^2*mtt^4*s^2 + 8*mtt^3*mWW*s^2 + 49*ep*mtt^3*mWW*s^2 + 65*ep^2*mtt^3*mWW*s^2 - mtt^2*mWW^2*s^2 - 12*ep*mtt^2*mWW^2*s^2 - 25*ep^2*mtt^2*mWW^2*s^2 - 2*mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 - 6*ep^2*mtt*mWW^3*s^2 + 7*mtt^3*s^3 + 40*ep*mtt^3*s^3 + 47*ep^2*mtt^3*s^3 - 7*mtt^2*mWW*s^3 - 44*ep*mtt^2*mWW*s^3 - 59*ep^2*mtt^2*mWW*s^3 - mtt*mWW^2*s^3 - ep*mtt*mWW^2*s^3 + 6*ep^2*mtt*mWW^2*s^3 + mWW^3*s^3 + 5*ep*mWW^3*s^3 + 4*ep^2*mWW^3*s^3 - 3*mtt^2*s^4 - 17*ep*mtt^2*s^4 - 20*ep^2*mtt^2*s^4 + 2*mtt*mWW*s^4 + 12*ep*mtt*mWW*s^4 + 16*ep^2*mtt*mWW*s^4 + mWW^2*s^4 + 5*ep*mWW^2*s^4 + 4*ep^2*mWW^2*s^4 + mtt^5*t + 7*ep*mtt^5*t + 10*ep^2*mtt^5*t - 3*mtt^4*mWW*t - 18*ep*mtt^4*mWW*t - 25*ep^2*mtt^4*mWW*t + 3*mtt^3*mWW^2*t + 15*ep*mtt^3*mWW^2*t + 20*ep^2*mtt^3*mWW^2*t - mtt^2*mWW^3*t - 4*ep*mtt^2*mWW^3*t - 5*ep^2*mtt^2*mWW^3*t - 12*mtt^4*s*t - 69*ep*mtt^4*s*t - 81*ep^2*mtt^4*s*t + 23*mtt^3*mWW*s*t + 129*ep*mtt^3*mWW*s*t + 158*ep^2*mtt^3*mWW*s*t - 10*mtt^2*mWW^2*s*t - 58*ep*mtt^2*mWW^2*s*t - 82*ep^2*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t - 2*ep*mtt*mWW^3*s*t + 5*ep^2*mtt*mWW^3*s*t + 29*mtt^3*s^2*t + 159*ep*mtt^3*s^2*t + 180*ep^2*mtt^3*s^2*t - 39*mtt^2*mWW*s^2*t - 213*ep*mtt^2*mWW*s^2*t - 254*ep^2*mtt^2*mWW*s^2*t + 7*mtt*mWW^2*s^2*t + 45*ep*mtt*mWW^2*s^2*t + 68*ep^2*mtt*mWW^2*s^2*t + 3*mWW^3*s^2*t + 13*ep*mWW^3*s^2*t + 10*ep^2*mWW^3*s^2*t - 22*mtt^2*s^3*t - 119*ep*mtt^2*s^3*t - 133*ep^2*mtt^2*s^3*t + 22*mtt*mWW*s^3*t + 119*ep*mtt*mWW*s^3*t + 139*ep^2*mtt*mWW*s^3*t - 4*ep*mWW^2*s^3*t - 10*ep^2*mWW^2*s^3*t + 4*mtt*s^4*t + 22*ep*mtt*s^4*t + 24*ep^2*mtt*s^4*t - 4*mWW*s^4*t - 22*ep*mWW*s^4*t - 24*ep^2*mWW*s^4*t - 7*mtt^4*t^2 - 41*ep*mtt^4*t^2 - 50*ep^2*mtt^4*t^2 + 15*mtt^3*mWW*t^2 + 83*ep*mtt^3*mWW*t^2 + 102*ep^2*mtt^3*mWW*t^2 - 9*mtt^2*mWW^2*t^2 - 47*ep*mtt^2*mWW^2*t^2 - 60*ep^2*mtt^2*mWW^2*t^2 + mtt*mWW^3*t^2 + 5*ep*mtt*mWW^3*t^2 + 8*ep^2*mtt*mWW^3*t^2 + 37*mtt^3*s*t^2 + 198*ep*mtt^3*s*t^2 + 221*ep^2*mtt^3*s*t^2 - 58*mtt^2*mWW*s*t^2 - 300*ep*mtt^2*mWW*s*t^2 - 338*ep^2*mtt^2*mWW*s*t^2 + 19*mtt*mWW^2*s*t^2 + 99*ep*mtt*mWW^2*s*t^2 + 120*ep^2*mtt*mWW^2*s*t^2 + 2*mWW^3*s*t^2 + 7*ep*mWW^3*s*t^2 + 3*ep^2*mWW^3*s*t^2 - 48*mtt^2*s^2*t^2 - 250*ep*mtt^2*s^2*t^2 - 272*ep^2*mtt^2*s^2*t^2 + 56*mtt*mWW*s^2*t^2 + 281*ep*mtt*mWW*s^2*t^2 + 307*ep^2*mtt*mWW*s^2*t^2 - 8*mWW^2*s^2*t^2 - 43*ep*mWW^2*s^2*t^2 - 51*ep^2*mWW^2*s^2*t^2 + 16*mtt*s^3*t^2 + 84*ep*mtt*s^3*t^2 + 90*ep^2*mtt*s^3*t^2 - 16*mWW*s^3*t^2 - 80*ep*mWW*s^3*t^2 - 84*ep^2*mWW*s^3*t^2 + 15*mtt^3*t^3 + 79*ep*mtt^3*t^3 + 88*ep^2*mtt^3*t^3 - 26*mtt^2*mWW*t^3 - 133*ep*mtt^2*mWW*t^3 - 149*ep^2*mtt^2*mWW*t^3 + 11*mtt*mWW^2*t^3 + 55*ep*mtt*mWW^2*t^3 + 64*ep^2*mtt*mWW^2*t^3 - ep*mWW^3*t^3 - 3*ep^2*mWW^3*t^3 - 42*mtt^2*s*t^3 - 211*ep*mtt^2*s*t^3 - 225*ep^2*mtt^2*s*t^3 + 54*mtt*mWW*s*t^3 + 260*ep*mtt*mWW*s*t^3 + 274*ep^2*mtt*mWW*s*t^3 - 12*mWW^2*s*t^3 - 57*ep*mWW^2*s*t^3 - 61*ep^2*mWW^2*s*t^3 + 24*mtt*s^2*t^3 + 120*ep*mtt*s^2*t^3 + 126*ep^2*mtt*s^2*t^3 - 24*mWW*s^2*t^3 - 112*ep*mWW*s^2*t^3 - 114*ep^2*mWW*s^2*t^3 - 13*mtt^2*t^4 - 63*ep*mtt^2*t^4 - 66*ep^2*mtt^2*t^4 + 18*mtt*mWW*t^4 + 86*ep*mtt*mWW*t^4 + 90*ep^2*mtt*mWW*t^4 - 5*mWW^2*t^4 - 23*ep*mWW^2*t^4 - 24*ep^2*mWW^2*t^4 + 16*mtt*s*t^4 + 76*ep*mtt*s*t^4 + 78*ep^2*mtt*s*t^4 - 16*mWW*s*t^4 - 72*ep*mWW*s*t^4 - 72*ep^2*mWW*s*t^4 + 4*mtt*t^5 + 18*ep*mtt*t^5 + 18*ep^2*mtt*t^5 - 4*mWW*t^5 - 18*ep*mWW*t^5 - 18*ep^2*mWW*t^5))/(ep*(1 + 4*ep)*(mtt - mWW)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(ep*mtt*s - 2*mtt*t - 3*ep*mtt*t + 2*s*t + 3*ep*s*t + 2*t^2 + 3*ep*t^2))/((1 + 4*ep)*(mtt - mWW)*s^2*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(-2*ep*mtt^4*mWW*s^2 - 16*ep^2*mtt^4*mWW*s^2 - 20*ep^3*mtt^4*mWW*s^2 + 2*ep*mtt^3*mWW^2*s^2 + 16*ep^2*mtt^3*mWW^2*s^2 + 20*ep^3*mtt^3*mWW^2*s^2 + 2*ep*mtt^2*mWW^3*s^2 + 16*ep^2*mtt^2*mWW^3*s^2 + 20*ep^3*mtt^2*mWW^3*s^2 - 2*ep*mtt*mWW^4*s^2 - 16*ep^2*mtt*mWW^4*s^2 - 20*ep^3*mtt*mWW^4*s^2 + 4*ep*mtt^3*mWW*s^3 + 32*ep^2*mtt^3*mWW*s^3 + 40*ep^3*mtt^3*mWW*s^3 - 4*ep*mtt*mWW^3*s^3 - 32*ep^2*mtt*mWW^3*s^3 - 40*ep^3*mtt*mWW^3*s^3 - 2*ep*mtt^2*mWW*s^4 - 16*ep^2*mtt^2*mWW*s^4 - 20*ep^3*mtt^2*mWW*s^4 - 2*ep*mtt*mWW^2*s^4 - 16*ep^2*mtt*mWW^2*s^4 - 20*ep^3*mtt*mWW^2*s^4 - mtt^6*t - 5*ep*mtt^6*t - 4*ep^2*mtt^6*t - mtt^5*mWW*t - 14*ep*mtt^5*mWW*t - 55*ep^2*mtt^5*mWW*t - 60*ep^3*mtt^5*mWW*t + 5*mtt^4*mWW^2*t + 43*ep*mtt^4*mWW^2*t + 122*ep^2*mtt^4*mWW^2*t + 120*ep^3*mtt^4*mWW^2*t - 3*mtt^3*mWW^3*t - 24*ep*mtt^3*mWW^3*t - 63*ep^2*mtt^3*mWW^3*t - 60*ep^3*mtt^3*mWW^3*t + 6*mtt^5*s*t + 38*ep*mtt^5*s*t + 67*ep^2*mtt^5*s*t + 44*ep^3*mtt^5*s*t + 11*mtt^4*mWW*s*t + 109*ep*mtt^4*mWW*s*t + 341*ep^2*mtt^4*mWW*s*t + 324*ep^3*mtt^4*mWW*s*t - 12*mtt^3*mWW^2*s*t - 101*ep*mtt^3*mWW^2*s*t - 280*ep^2*mtt^3*mWW^2*s*t - 272*ep^3*mtt^3*mWW^2*s*t - 5*mtt^2*mWW^3*s*t - 44*ep*mtt^2*mWW^3*s*t - 118*ep^2*mtt^2*mWW^3*s*t - 88*ep^3*mtt^2*mWW^3*s*t - 2*ep*mtt*mWW^4*s*t - 10*ep^2*mtt*mWW^4*s*t - 8*ep^3*mtt*mWW^4*s*t - 12*mtt^4*s^2*t - 84*ep*mtt^4*s^2*t - 177*ep^2*mtt^4*s^2*t - 132*ep^3*mtt^4*s^2*t - 23*mtt^3*mWW*s^2*t - 202*ep*mtt^3*mWW*s^2*t - 548*ep^2*mtt^3*mWW*s^2*t - 468*ep^3*mtt^3*mWW*s^2*t + 6*mtt^2*mWW^2*s^2*t + 39*ep*mtt^2*mWW^2*s^2*t + 66*ep^2*mtt^2*mWW^2*s^2*t + 60*ep^3*mtt^2*mWW^2*s^2*t + 5*mtt*mWW^3*s^2*t + 41*ep*mtt*mWW^3*s^2*t + 97*ep^2*mtt*mWW^3*s^2*t + 64*ep^3*mtt*mWW^3*s^2*t + 2*ep*mWW^4*s^2*t + 16*ep^2*mWW^4*s^2*t + 20*ep^3*mWW^4*s^2*t + 10*mtt^3*s^3*t + 74*ep*mtt^3*s^3*t + 169*ep^2*mtt^3*s^3*t + 132*ep^3*mtt^3*s^3*t + 17*mtt^2*mWW*s^3*t + 137*ep*mtt^2*mWW*s^3*t + 325*ep^2*mtt^2*mWW*s^3*t + 244*ep^3*mtt^2*mWW*s^3*t + 2*mtt*mWW^2*s^3*t + 22*ep*mtt*mWW^2*s^3*t + 68*ep^2*mtt*mWW^2*s^3*t + 48*ep^3*mtt*mWW^2*s^3*t - mWW^3*s^3*t - 5*ep*mWW^3*s^3*t + 8*ep^2*mWW^3*s^3*t + 24*ep^3*mWW^3*s^3*t - 3*mtt^2*s^4*t - 23*ep*mtt^2*s^4*t - 55*ep^2*mtt^2*s^4*t - 44*ep^3*mtt^2*s^4*t - 4*mtt*mWW*s^4*t - 30*ep*mtt*mWW*s^4*t - 63*ep^2*mtt*mWW*s^4*t - 40*ep^3*mtt*mWW*s^4*t - mWW^2*s^4*t - 7*ep*mWW^2*s^4*t - 8*ep^2*mWW^2*s^4*t + 4*ep^3*mWW^2*s^4*t + 8*mtt^5*t^2 + 52*ep*mtt^5*t^2 + 95*ep^2*mtt^5*t^2 + 60*ep^3*mtt^5*t^2 + 14*mtt^4*mWW*t^2 + 139*ep*mtt^4*mWW*t^2 + 434*ep^2*mtt^4*mWW*t^2 + 408*ep^3*mtt^4*mWW*t^2 - 28*mtt^3*mWW^2*t^2 - 248*ep*mtt^3*mWW^2*t^2 - 709*ep^2*mtt^3*mWW^2*t^2 - 660*ep^3*mtt^3*mWW^2*t^2 + 6*mtt^2*mWW^3*t^2 + 57*ep*mtt^2*mWW^3*t^2 + 180*ep^2*mtt^2*mWW^3*t^2 + 192*ep^3*mtt^2*mWW^3*t^2 - 34*mtt^4*s*t^2 - 242*ep*mtt^4*s*t^2 - 517*ep^2*mtt^4*s*t^2 - 372*ep^3*mtt^4*s*t^2 - 67*mtt^3*mWW*s*t^2 - 625*ep*mtt^3*mWW*s*t^2 - 1841*ep^2*mtt^3*mWW*s*t^2 - 1652*ep^3*mtt^3*mWW*s*t^2 + 50*mtt^2*mWW^2*s*t^2 + 441*ep*mtt^2*mWW^2*s*t^2 + 1254*ep^2*mtt^2*mWW^2*s*t^2 + 1160*ep^3*mtt^2*mWW^2*s*t^2 + 11*mtt*mWW^3*s*t^2 + 92*ep*mtt*mWW^3*s*t^2 + 232*ep^2*mtt*mWW^3*s*t^2 + 160*ep^3*mtt*mWW^3*s*t^2 + 2*ep*mWW^4*s*t^2 + 10*ep^2*mWW^4*s*t^2 + 8*ep^3*mWW^4*s*t^2 + 48*mtt^3*s^2*t^2 + 360*ep*mtt^3*s^2*t^2 + 828*ep^2*mtt^3*s^2*t^2 + 624*ep^3*mtt^3*s^2*t^2 + 89*mtt^2*mWW*s^2*t^2 + 800*ep*mtt^2*mWW*s^2*t^2 + 2251*ep^2*mtt^2*mWW*s^2*t^2 + 1936*ep^3*mtt^2*mWW*s^2*t^2 - 16*mtt*mWW^2*s^2*t^2 - 133*ep*mtt*mWW^2*s^2*t^2 - 350*ep^2*mtt*mWW^2*s^2*t^2 - 332*ep^3*mtt*mWW^2*s^2*t^2 - 5*mWW^3*s^2*t^2 - 43*ep*mWW^3*s^2*t^2 - 113*ep^2*mWW^3*s^2*t^2 - 84*ep^3*mWW^3*s^2*t^2 - 26*mtt^2*s^3*t^2 - 202*ep*mtt^2*s^3*t^2 - 485*ep^2*mtt^2*s^3*t^2 - 372*ep^3*mtt^2*s^3*t^2 - 40*mtt*mWW*s^3*t^2 - 348*ep*mtt*mWW*s^3*t^2 - 939*ep^2*mtt*mWW*s^3*t^2 - 772*ep^3*mtt*mWW*s^3*t^2 - 2*mWW^2*s^3*t^2 - 22*ep*mWW^2*s^3*t^2 - 68*ep^2*mWW^2*s^3*t^2 - 48*ep^3*mWW^2*s^3*t^2 + 4*mtt*s^4*t^2 + 32*ep*mtt*s^4*t^2 + 79*ep^2*mtt*s^4*t^2 + 60*ep^3*mtt*s^4*t^2 + 4*mWW*s^4*t^2 + 32*ep*mWW*s^4*t^2 + 79*ep^2*mWW*s^4*t^2 + 60*ep^3*mWW*s^4*t^2 - 22*mtt^4*t^3 - 158*ep*mtt^4*t^3 - 340*ep^2*mtt^4*t^3 - 240*ep^3*mtt^4*t^3 - 47*mtt^3*mWW*t^3 - 424*ep*mtt^3*mWW*t^3 - 1205*ep^2*mtt^3*mWW*t^3 - 1044*ep^3*mtt^3*mWW*t^3 + 56*mtt^2*mWW^2*t^3 + 496*ep*mtt^2*mWW^2*t^3 + 1400*ep^2*mtt^2*mWW^2*t^3 + 1248*ep^3*mtt^2*mWW^2*t^3 - 3*mtt*mWW^3*t^3 - 42*ep*mtt*mWW^3*t^3 - 171*ep^2*mtt*mWW^3*t^3 - 204*ep^3*mtt*mWW^3*t^3 + 66*mtt^3*s*t^3 + 498*ep*mtt^3*s*t^3 + 1149*ep^2*mtt^3*s*t^3 + 852*ep^3*mtt^3*s*t^3 + 140*mtt^2*mWW*s*t^3 + 1262*ep*mtt^2*mWW*s*t^3 + 3577*ep^2*mtt^2*mWW*s*t^3 + 3076*ep^3*mtt^2*mWW*s*t^3 - 64*mtt*mWW^2*s*t^3 - 576*ep*mtt*mWW^2*s*t^3 - 1650*ep^2*mtt*mWW^2*s*t^3 - 1480*ep^3*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 48*ep*mWW^3*s*t^3 - 114*ep^2*mWW^3*s*t^3 - 72*ep^3*mWW^3*s*t^3 - 60*mtt^2*s^2*t^3 - 468*ep*mtt^2*s^2*t^3 - 1125*ep^2*mtt^2*s^2*t^3 - 852*ep^3*mtt^2*s^2*t^3 - 114*mtt*mWW*s^2*t^3 - 1028*ep*mtt*mWW*s^2*t^3 - 2899*ep^2*mtt*mWW*s^2*t^3 - 2456*ep^3*mtt*mWW*s^2*t^3 + 10*mWW^2*s^2*t^3 + 92*ep*mWW^2*s^2*t^3 + 268*ep^2*mWW^2*s^2*t^3 + 252*ep^3*mWW^2*s^2*t^3 + 16*mtt*s^3*t^3 + 128*ep*mtt*s^3*t^3 + 316*ep^2*mtt*s^3*t^3 + 240*ep^3*mtt*s^3*t^3 + 24*mWW*s^3*t^3 + 216*ep*mWW*s^3*t^3 + 606*ep^2*mWW*s^3*t^3 + 504*ep^3*mWW*s^3*t^3 + 28*mtt^3*t^4 + 212*ep*mtt^3*t^4 + 490*ep^2*mtt^3*t^4 + 360*ep^3*mtt^3*t^4 + 68*mtt^2*mWW*t^4 + 583*ep*mtt^2*mWW*t^4 + 1565*ep^2*mtt^2*mWW*t^4 + 1284*ep^3*mtt^2*mWW*t^4 - 48*mtt*mWW^2*t^4 - 420*ep*mtt*mWW^2*t^4 - 1161*ep^2*mtt*mWW^2*t^4 - 996*ep^3*mtt*mWW^2*t^4 + 9*ep*mWW^3*t^4 + 54*ep^2*mWW^3*t^4 + 72*ep^3*mWW^3*t^4 - 54*mtt^2*s*t^4 - 422*ep*mtt^2*s*t^4 - 1015*ep^2*mtt^2*s*t^4 - 764*ep^3*mtt^2*s*t^4 - 124*mtt*mWW*s*t^4 - 1090*ep*mtt*mWW*s*t^4 - 2999*ep^2*mtt*mWW*s*t^4 - 2492*ep^3*mtt*mWW*s*t^4 + 26*mWW^2*s*t^4 + 236*ep*mWW^2*s*t^4 + 676*ep^2*mWW^2*s*t^4 + 592*ep^3*mWW^2*s*t^4 + 24*mtt*s^2*t^4 + 192*ep*mtt*s^2*t^4 + 474*ep^2*mtt*s^2*t^4 + 360*ep^3*mtt*s^2*t^4 + 48*mWW*s^2*t^4 + 432*ep*mWW*s^2*t^4 + 1212*ep^2*mWW*s^2*t^4 + 1008*ep^3*mWW*s^2*t^4 - 17*mtt^2*t^5 - 133*ep*mtt^2*t^5 - 320*ep^2*mtt^2*t^5 - 240*ep^3*mtt^2*t^5 - 46*mtt*mWW*t^5 - 380*ep*mtt*mWW*t^5 - 976*ep^2*mtt*mWW*t^5 - 768*ep^3*mtt*mWW*t^5 + 15*mWW^2*t^5 + 129*ep*mWW^2*t^5 + 348*ep^2*mWW^2*t^5 + 288*ep^3*mWW^2*t^5 + 16*mtt*s*t^5 + 128*ep*mtt*s*t^5 + 316*ep^2*mtt*s*t^5 + 240*ep^3*mtt*s*t^5 + 40*mWW*s*t^5 + 344*ep*mWW*s*t^5 + 922*ep^2*mWW*s*t^5 + 744*ep^3*mWW*s*t^5 + 4*mtt*t^6 + 32*ep*mtt*t^6 + 79*ep^2*mtt*t^6 + 60*ep^3*mtt*t^6 + 12*mWW*t^6 + 96*ep*mWW*t^6 + 237*ep^2*mWW*t^6 + 180*ep^3*mWW*t^6))/(ep*(1 + 4*ep)^2*mWW*s^2*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), -(-12*ep*mtt^7*mWW*s^3 - 74*ep^2*mtt^7*mWW*s^3 + 148*ep^3*mtt^7*mWW*s^3 + 956*ep^4*mtt^7*mWW*s^3 + 920*ep^5*mtt^7*mWW*s^3 + 20*ep*mtt^6*mWW^2*s^3 + 128*ep^2*mtt^6*mWW^2*s^3 - 200*ep^3*mtt^6*mWW^2*s^3 - 1472*ep^4*mtt^6*mWW^2*s^3 - 1440*ep^5*mtt^6*mWW^2*s^3 + 8*ep*mtt^5*mWW^3*s^3 + 38*ep^2*mtt^5*mWW^3*s^3 - 212*ep^3*mtt^5*mWW^3*s^3 - 932*ep^4*mtt^5*mWW^3*s^3 - 840*ep^5*mtt^5*mWW^3*s^3 - 24*ep*mtt^4*mWW^4*s^3 - 144*ep^2*mtt^4*mWW^4*s^3 + 336*ep^3*mtt^4*mWW^4*s^3 + 2016*ep^4*mtt^4*mWW^4*s^3 + 1920*ep^5*mtt^4*mWW^4*s^3 + 4*ep*mtt^3*mWW^5*s^3 + 34*ep^2*mtt^3*mWW^5*s^3 + 44*ep^3*mtt^3*mWW^5*s^3 - 76*ep^4*mtt^3*mWW^5*s^3 - 120*ep^5*mtt^3*mWW^5*s^3 + 4*ep*mtt^2*mWW^6*s^3 + 16*ep^2*mtt^2*mWW^6*s^3 - 136*ep^3*mtt^2*mWW^6*s^3 - 544*ep^4*mtt^2*mWW^6*s^3 - 480*ep^5*mtt^2*mWW^6*s^3 + 2*ep^2*mtt*mWW^7*s^3 + 20*ep^3*mtt*mWW^7*s^3 + 52*ep^4*mtt*mWW^7*s^3 + 40*ep^5*mtt*mWW^7*s^3 + 48*ep*mtt^6*mWW*s^4 + 296*ep^2*mtt^6*mWW*s^4 - 592*ep^3*mtt^6*mWW*s^4 - 3824*ep^4*mtt^6*mWW*s^4 - 3680*ep^5*mtt^6*mWW*s^4 - 60*ep*mtt^5*mWW^2*s^4 - 384*ep^2*mtt^5*mWW^2*s^4 + 600*ep^3*mtt^5*mWW^2*s^4 + 4416*ep^4*mtt^5*mWW^2*s^4 + 4320*ep^5*mtt^5*mWW^2*s^4 - 40*ep*mtt^4*mWW^3*s^4 - 224*ep^2*mtt^4*mWW^3*s^4 + 720*ep^3*mtt^4*mWW^3*s^4 + 3776*ep^4*mtt^4*mWW^3*s^4 + 3520*ep^5*mtt^4*mWW^3*s^4 + 64*ep*mtt^3*mWW^4*s^4 + 400*ep^2*mtt^3*mWW^4*s^4 - 736*ep^3*mtt^3*mWW^4*s^4 - 4960*ep^4*mtt^3*mWW^4*s^4 - 4800*ep^5*mtt^3*mWW^4*s^4 - 8*ep*mtt^2*mWW^5*s^4 - 72*ep^2*mtt^2*mWW^5*s^4 - 128*ep^3*mtt^2*mWW^5*s^4 + 48*ep^4*mtt^2*mWW^5*s^4 + 160*ep^5*mtt^2*mWW^5*s^4 - 4*ep*mtt*mWW^6*s^4 - 16*ep^2*mtt*mWW^6*s^4 + 136*ep^3*mtt*mWW^6*s^4 + 544*ep^4*mtt*mWW^6*s^4 + 480*ep^5*mtt*mWW^6*s^4 - 72*ep*mtt^5*mWW*s^5 - 444*ep^2*mtt^5*mWW*s^5 + 888*ep^3*mtt^5*mWW*s^5 + 5736*ep^4*mtt^5*mWW*s^5 + 5520*ep^5*mtt^5*mWW*s^5 + 60*ep*mtt^4*mWW^2*s^5 + 384*ep^2*mtt^4*mWW^2*s^5 - 600*ep^3*mtt^4*mWW^2*s^5 - 4416*ep^4*mtt^4*mWW^2*s^5 - 4320*ep^5*mtt^4*mWW^2*s^5 + 68*ep*mtt^3*mWW^3*s^5 + 408*ep^2*mtt^3*mWW^3*s^5 - 952*ep^3*mtt^3*mWW^3*s^5 - 5712*ep^4*mtt^3*mWW^3*s^5 - 5440*ep^5*mtt^3*mWW^3*s^5 - 60*ep*mtt^2*mWW^4*s^5 - 384*ep^2*mtt^2*mWW^4*s^5 + 600*ep^3*mtt^2*mWW^4*s^5 + 4416*ep^4*mtt^2*mWW^4*s^5 + 4320*ep^5*mtt^2*mWW^4*s^5 + 4*ep*mtt*mWW^5*s^5 + 36*ep^2*mtt*mWW^5*s^5 + 64*ep^3*mtt*mWW^5*s^5 - 24*ep^4*mtt*mWW^5*s^5 - 80*ep^5*mtt*mWW^5*s^5 + 48*ep*mtt^4*mWW*s^6 + 296*ep^2*mtt^4*mWW*s^6 - 592*ep^3*mtt^4*mWW*s^6 - 3824*ep^4*mtt^4*mWW*s^6 - 3680*ep^5*mtt^4*mWW*s^6 - 20*ep*mtt^3*mWW^2*s^6 - 128*ep^2*mtt^3*mWW^2*s^6 + 200*ep^3*mtt^3*mWW^2*s^6 + 1472*ep^4*mtt^3*mWW^2*s^6 + 1440*ep^5*mtt^3*mWW^2*s^6 - 48*ep*mtt^2*mWW^3*s^6 - 296*ep^2*mtt^2*mWW^3*s^6 + 592*ep^3*mtt^2*mWW^3*s^6 + 3824*ep^4*mtt^2*mWW^3*s^6 + 3680*ep^5*mtt^2*mWW^3*s^6 + 20*ep*mtt*mWW^4*s^6 + 128*ep^2*mtt*mWW^4*s^6 - 200*ep^3*mtt*mWW^4*s^6 - 1472*ep^4*mtt*mWW^4*s^6 - 1440*ep^5*mtt*mWW^4*s^6 - 12*ep*mtt^3*mWW*s^7 - 74*ep^2*mtt^3*mWW*s^7 + 148*ep^3*mtt^3*mWW*s^7 + 956*ep^4*mtt^3*mWW*s^7 + 920*ep^5*mtt^3*mWW*s^7 + 12*ep*mtt*mWW^3*s^7 + 74*ep^2*mtt*mWW^3*s^7 - 148*ep^3*mtt*mWW^3*s^7 - 956*ep^4*mtt*mWW^3*s^7 - 920*ep^5*mtt*mWW^3*s^7 + 3*ep*mtt^9*s*t - 3*ep^2*mtt^9*s*t - 186*ep^3*mtt^9*s*t - 672*ep^4*mtt^9*s*t - 672*ep^5*mtt^9*s*t - 6*ep*mtt^8*mWW*s*t + 39*ep^2*mtt^8*mWW*s*t + 669*ep^3*mtt^8*mWW*s*t + 2202*ep^4*mtt^8*mWW*s*t + 2136*ep^5*mtt^8*mWW*s*t - 3*ep*mtt^7*mWW^2*s*t - 96*ep^2*mtt^7*mWW^2*s*t - 705*ep^3*mtt^7*mWW^2*s*t - 1902*ep^4*mtt^7*mWW^2*s*t - 1704*ep^5*mtt^7*mWW^2*s*t + 12*ep*mtt^6*mWW^3*s*t + 54*ep^2*mtt^6*mWW^3*s*t - 150*ep^3*mtt^6*mWW^3*s*t - 972*ep^4*mtt^6*mWW^3*s*t - 1104*ep^5*mtt^6*mWW^3*s*t - 3*ep*mtt^5*mWW^4*s*t + 69*ep^2*mtt^5*mWW^4*s*t + 780*ep^3*mtt^5*mWW^4*s*t + 2388*ep^4*mtt^5*mWW^4*s*t + 2256*ep^5*mtt^5*mWW^4*s*t - 6*ep*mtt^4*mWW^5*s*t - 93*ep^2*mtt^4*mWW^5*s*t - 519*ep^3*mtt^4*mWW^5*s*t - 1230*ep^4*mtt^4*mWW^5*s*t - 1032*ep^5*mtt^4*mWW^5*s*t + 3*ep*mtt^3*mWW^6*s*t + 30*ep^2*mtt^3*mWW^6*s*t + 111*ep^3*mtt^3*mWW^6*s*t + 186*ep^4*mtt^3*mWW^6*s*t + 120*ep^5*mtt^3*mWW^6*s*t - 31*ep*mtt^8*s^2*t + 4*ep^2*mtt^8*s^2*t + 1549*ep^3*mtt^8*s^2*t + 5392*ep^4*mtt^8*s^2*t + 4976*ep^5*mtt^8*s^2*t + 4*mtt^7*mWW*s^2*t + 70*ep*mtt^7*mWW*s^2*t - 216*ep^2*mtt^7*mWW*s^2*t - 4210*ep^3*mtt^7*mWW*s^2*t - 13248*ep^4*mtt^7*mWW*s^2*t - 12152*ep^5*mtt^7*mWW*s^2*t - 16*mtt^6*mWW^2*s^2*t - 85*ep*mtt^6*mWW^2*s^2*t + 354*ep^2*mtt^6*mWW^2*s^2*t + 3185*ep^3*mtt^6*mWW^2*s^2*t + 7904*ep^4*mtt^6*mWW^2*s^2*t + 6864*ep^5*mtt^6*mWW^2*s^2*t + 24*mtt^5*mWW^3*s^2*t + 132*ep*mtt^5*mWW^3*s^2*t + 102*ep^2*mtt^5*mWW^3*s^2*t + 108*ep^3*mtt^5*mWW^3*s^2*t + 2028*ep^4*mtt^5*mWW^3*s^2*t + 2808*ep^5*mtt^5*mWW^3*s^2*t - 16*mtt^4*mWW^4*s^2*t - 121*ep*mtt^4*mWW^4*s^2*t - 334*ep^2*mtt^4*mWW^4*s^2*t - 603*ep^3*mtt^4*mWW^4*s^2*t - 1988*ep^4*mtt^4*mWW^4*s^2*t - 2784*ep^5*mtt^4*mWW^4*s^2*t + 4*mtt^3*mWW^5*s^2*t + 22*ep*mtt^3*mWW^5*s^2*t + 6*ep^2*mtt^3*mWW^5*s^2*t - 68*ep^3*mtt^3*mWW^5*s^2*t + 244*ep^4*mtt^3*mWW^5*s^2*t + 648*ep^5*mtt^3*mWW^5*s^2*t + 13*ep*mtt^2*mWW^6*s^2*t + 80*ep^2*mtt^2*mWW^6*s^2*t + 5*ep^3*mtt^2*mWW^6*s^2*t - 412*ep^4*mtt^2*mWW^6*s^2*t - 416*ep^5*mtt^2*mWW^6*s^2*t + 4*ep^2*mtt*mWW^7*s^2*t + 34*ep^3*mtt*mWW^7*s^2*t + 80*ep^4*mtt*mWW^7*s^2*t + 56*ep^5*mtt*mWW^7*s^2*t + 113*ep*mtt^7*s^3*t + 50*ep^2*mtt^7*s^3*t - 4809*ep^3*mtt^7*s^3*t - 16414*ep^4*mtt^7*s^3*t - 14440*ep^5*mtt^7*s^3*t - 28*mtt^6*mWW*s^3*t - 268*ep*mtt^6*mWW*s^3*t + 703*ep^2*mtt^6*mWW*s^3*t + 10409*ep^3*mtt^6*mWW*s^3*t + 29168*ep^4*mtt^6*mWW*s^3*t + 24904*ep^5*mtt^6*mWW*s^3*t + 80*mtt^5*mWW^2*s^3*t + 405*ep*mtt^5*mWW^2*s^3*t - 957*ep^2*mtt^5*mWW^2*s^3*t - 6394*ep^3*mtt^5*mWW^2*s^3*t - 10374*ep^4*mtt^5*mWW^2*s^3*t - 7176*ep^5*mtt^5*mWW^2*s^3*t - 72*mtt^4*mWW^3*s^3*t - 480*ep*mtt^4*mWW^3*s^3*t - 642*ep^2*mtt^4*mWW^3*s^3*t + 1476*ep^3*mtt^4*mWW^3*s^3*t + 2760*ep^4*mtt^4*mWW^3*s^3*t + 792*ep^5*mtt^4*mWW^3*s^3*t + 16*mtt^3*mWW^4*s^3*t + 231*ep*mtt^3*mWW^4*s^3*t + 972*ep^2*mtt^3*mWW^4*s^3*t - 1181*ep^3*mtt^3*mWW^4*s^3*t - 7722*ep^4*mtt^3*mWW^4*s^3*t - 6264*ep^5*mtt^3*mWW^4*s^3*t + 4*mtt^2*mWW^5*s^3*t + 20*ep*mtt^2*mWW^5*s^3*t - 7*ep^2*mtt^2*mWW^5*s^3*t + 299*ep^3*mtt^2*mWW^5*s^3*t + 1252*ep^4*mtt^2*mWW^5*s^3*t + 936*ep^5*mtt^2*mWW^5*s^3*t - 21*ep*mtt*mWW^6*s^3*t - 117*ep^2*mtt*mWW^6*s^3*t + 220*ep^3*mtt*mWW^6*s^3*t + 1382*ep^4*mtt*mWW^6*s^3*t + 1288*ep^5*mtt*mWW^6*s^3*t - 2*ep^2*mWW^7*s^3*t - 20*ep^3*mWW^7*s^3*t - 52*ep^4*mWW^7*s^3*t - 40*ep^5*mWW^7*s^3*t - 205*ep*mtt^6*s^4*t - 215*ep^2*mtt^6*s^4*t + 7320*ep^3*mtt^6*s^4*t + 24920*ep^4*mtt^6*s^4*t + 21280*ep^5*mtt^6*s^4*t + 72*mtt^5*mWW*s^4*t + 534*ep*mtt^5*mWW*s^4*t - 1134*ep^2*mtt^5*mWW*s^4*t - 13320*ep^3*mtt^5*mWW*s^4*t - 31662*ep^4*mtt^5*mWW*s^4*t - 24264*ep^5*mtt^5*mWW*s^4*t - 152*mtt^4*mWW^2*s^4*t - 775*ep*mtt^4*mWW^2*s^4*t + 1321*ep^2*mtt^4*mWW^2*s^4*t + 7880*ep^3*mtt^4*mWW^2*s^4*t + 7336*ep^4*mtt^4*mWW^2*s^4*t + 1904*ep^5*mtt^4*mWW^2*s^4*t + 76*mtt^3*mWW^3*s^4*t + 590*ep*mtt^3*mWW^3*s^4*t + 1160*ep^2*mtt^3*mWW^3*s^4*t - 3162*ep^3*mtt^3*mWW^3*s^4*t - 11892*ep^4*mtt^3*mWW^3*s^4*t - 10016*ep^5*mtt^3*mWW^3*s^4*t + 16*mtt^2*mWW^4*s^4*t - 81*ep*mtt^2*mWW^4*s^4*t - 1215*ep^2*mtt^2*mWW^4*s^4*t + 896*ep^3*mtt^2*mWW^4*s^4*t + 11588*ep^4*mtt^2*mWW^4*s^4*t + 11872*ep^5*mtt^2*mWW^4*s^4*t - 12*mtt*mWW^5*s^4*t - 68*ep*mtt*mWW^5*s^4*t + 56*ep^2*mtt*mWW^5*s^4*t + 480*ep^3*mtt*mWW^5*s^4*t + 190*ep^4*mtt*mWW^5*s^4*t - 328*ep^5*mtt*mWW^5*s^4*t + 5*ep*mWW^6*s^4*t + 27*ep^2*mWW^6*s^4*t - 94*ep^3*mWW^6*s^4*t - 480*ep^4*mWW^6*s^4*t - 448*ep^5*mWW^6*s^4*t + 205*ep*mtt^5*s^5*t + 385*ep^2*mtt^5*s^5*t - 5660*ep^3*mtt^5*s^5*t - 19860*ep^4*mtt^5*s^5*t - 16720*ep^5*mtt^5*s^5*t - 88*mtt^4*mWW*s^5*t - 606*ep*mtt^4*mWW*s^5*t + 735*ep^2*mtt^4*mWW*s^5*t + 9467*ep^3*mtt^4*mWW*s^5*t + 19236*ep^4*mtt^4*mWW*s^5*t + 12720*ep^5*mtt^4*mWW*s^5*t + 136*mtt^3*mWW^2*s^5*t + 737*ep*mtt^3*mWW^2*s^5*t - 682*ep^2*mtt^3*mWW^2*s^5*t - 6065*ep^3*mtt^3*mWW^2*s^5*t - 6316*ep^4*mtt^3*mWW^2*s^5*t - 1744*ep^5*mtt^3*mWW^2*s^5*t - 28*mtt^2*mWW^3*s^5*t - 300*ep*mtt^2*mWW^3*s^5*t - 1040*ep^2*mtt^2*mWW^3*s^5*t + 2230*ep^3*mtt^2*mWW^3*s^5*t + 12502*ep^4*mtt^2*mWW^3*s^5*t + 12312*ep^5*mtt^2*mWW^3*s^5*t - 24*mtt*mWW^4*s^5*t - 64*ep*mtt*mWW^4*s^5*t + 602*ep^2*mtt*mWW^4*s^5*t + 352*ep^3*mtt*mWW^4*s^5*t - 4874*ep^4*mtt*mWW^4*s^5*t - 6168*ep^5*mtt*mWW^4*s^5*t + 4*mWW^5*s^5*t + 28*ep*mWW^5*s^5*t - 312*ep^3*mWW^5*s^5*t - 616*ep^4*mWW^5*s^5*t - 304*ep^5*mWW^5*s^5*t - 113*ep*mtt^4*s^6*t - 362*ep^2*mtt^4*s^6*t + 1821*ep^3*mtt^4*s^6*t + 7432*ep^4*mtt^4*s^6*t + 6352*ep^5*mtt^4*s^6*t + 52*mtt^3*mWW*s^6*t + 370*ep*mtt^3*mWW*s^6*t - 10*ep^2*mtt^3*mWW*s^6*t - 3470*ep^3*mtt^3*mWW*s^6*t - 6938*ep^4*mtt^3*mWW*s^6*t - 4192*ep^5*mtt^3*mWW*s^6*t - 56*mtt^2*mWW^2*s^6*t - 325*ep*mtt^2*mWW^2*s^6*t + 46*ep^2*mtt^2*mWW^2*s^6*t + 2413*ep^3*mtt^2*mWW^2*s^6*t + 4076*ep^4*mtt^2*mWW^2*s^6*t + 2416*ep^5*mtt^2*mWW^2*s^6*t - 4*mtt*mWW^3*s^6*t + 26*ep*mtt*mWW^3*s^6*t + 404*ep^2*mtt*mWW^3*s^6*t - 402*ep^3*mtt*mWW^3*s^6*t - 4742*ep^4*mtt*mWW^3*s^6*t - 5328*ep^5*mtt*mWW^3*s^6*t + 8*mWW^4*s^6*t + 42*ep*mWW^4*s^6*t - 78*ep^2*mWW^4*s^6*t - 380*ep^3*mWW^4*s^6*t + 64*ep^4*mWW^4*s^6*t + 608*ep^5*mWW^4*s^6*t + 31*ep*mtt^3*s^7*t + 176*ep^2*mtt^3*s^7*t + 111*ep^3*mtt^3*s^7*t - 542*ep^4*mtt^3*s^7*t - 616*ep^5*mtt^3*s^7*t - 12*mtt^2*mWW*s^7*t - 96*ep*mtt^2*mWW*s^7*t - 141*ep^2*mtt^2*mWW*s^7*t + 351*ep^3*mtt^2*mWW*s^7*t + 1050*ep^4*mtt^2*mWW*s^7*t + 720*ep^5*mtt^2*mWW*s^7*t + 8*mtt*mWW^2*s^7*t + 45*ep*mtt*mWW^2*s^7*t + 3*ep^2*mtt*mWW^2*s^7*t - 356*ep^3*mtt*mWW^2*s^7*t - 788*ep^4*mtt*mWW^2*s^7*t - 592*ep^5*mtt*mWW^2*s^7*t + 4*mWW^3*s^7*t + 20*ep*mWW^3*s^7*t - 38*ep^2*mWW^3*s^7*t - 100*ep^3*mWW^3*s^7*t + 316*ep^4*mWW^3*s^7*t + 536*ep^5*mWW^3*s^7*t - 3*ep*mtt^2*s^8*t - 35*ep^2*mtt^2*s^8*t - 146*ep^3*mtt^2*s^8*t - 256*ep^4*mtt^2*s^8*t - 160*ep^5*mtt^2*s^8*t + 2*ep*mtt*mWW*s^8*t + 24*ep^2*mtt*mWW*s^8*t + 104*ep^3*mtt*mWW*s^8*t + 192*ep^4*mtt*mWW*s^8*t + 128*ep^5*mtt*mWW*s^8*t + ep*mWW^2*s^8*t + 11*ep^2*mWW^2*s^8*t + 42*ep^3*mWW^2*s^8*t + 64*ep^4*mWW^2*s^8*t + 32*ep^5*mWW^2*s^8*t - 3*ep*mtt^9*t^2 - 39*ep^2*mtt^9*t^2 - 180*ep^3*mtt^9*t^2 - 348*ep^4*mtt^9*t^2 - 240*ep^5*mtt^9*t^2 + 12*ep*mtt^8*mWW*t^2 + 147*ep^2*mtt^8*mWW*t^2 + 651*ep^3*mtt^8*mWW*t^2 + 1230*ep^4*mtt^8*mWW*t^2 + 840*ep^5*mtt^8*mWW*t^2 - 15*ep*mtt^7*mWW^2*t^2 - 168*ep^2*mtt^7*mWW^2*t^2 - 693*ep^3*mtt^7*mWW^2*t^2 - 1254*ep^4*mtt^7*mWW^2*t^2 - 840*ep^5*mtt^7*mWW^2*t^2 - 18*ep^2*mtt^6*mWW^3*t^2 - 138*ep^3*mtt^6*mWW^3*t^2 - 324*ep^4*mtt^6*mWW^3*t^2 - 240*ep^5*mtt^6*mWW^3*t^2 + 15*ep*mtt^5*mWW^4*t^2 + 177*ep^2*mtt^5*mWW^4*t^2 + 762*ep^3*mtt^5*mWW^4*t^2 + 1416*ep^4*mtt^5*mWW^4*t^2 + 960*ep^5*mtt^5*mWW^4*t^2 - 12*ep*mtt^4*mWW^5*t^2 - 129*ep^2*mtt^4*mWW^5*t^2 - 513*ep^3*mtt^4*mWW^5*t^2 - 906*ep^4*mtt^4*mWW^5*t^2 - 600*ep^5*mtt^4*mWW^5*t^2 + 3*ep*mtt^3*mWW^6*t^2 + 30*ep^2*mtt^3*mWW^6*t^2 + 111*ep^3*mtt^3*mWW^6*t^2 + 186*ep^4*mtt^3*mWW^6*t^2 + 120*ep^5*mtt^3*mWW^6*t^2 - 4*ep*mtt^8*s*t^2 + 373*ep^2*mtt^8*s*t^2 + 3331*ep^3*mtt^8*s*t^2 + 8992*ep^4*mtt^8*s*t^2 + 7568*ep^5*mtt^8*s*t^2 + 4*mtt^7*mWW*s*t^2 + ep*mtt^7*mWW*s*t^2 - 1279*ep^2*mtt^7*mWW*s*t^2 - 10028*ep^3*mtt^7*mWW*s*t^2 - 26108*ep^4*mtt^7*mWW*s*t^2 - 22000*ep^5*mtt^7*mWW*s*t^2 - 16*mtt^6*mWW^2*s*t^2 - 45*ep*mtt^6*mWW^2*s*t^2 + 1153*ep^2*mtt^6*mWW^2*s*t^2 + 8440*ep^3*mtt^6*mWW^2*s*t^2 + 20950*ep^4*mtt^6*mWW^2*s*t^2 + 17688*ep^5*mtt^6*mWW^2*s*t^2 + 24*mtt^5*mWW^3*s*t^2 + 166*ep*mtt^5*mWW^3*s*t^2 + 478*ep^2*mtt^5*mWW^3*s*t^2 + 1604*ep^3*mtt^5*mWW^3*s*t^2 + 4112*ep^4*mtt^5*mWW^3*s*t^2 + 3456*ep^5*mtt^5*mWW^3*s*t^2 - 16*mtt^4*mWW^4*s*t^2 - 178*ep*mtt^4*mWW^4*s*t^2 - 1159*ep^2*mtt^4*mWW^4*s*t^2 - 5151*ep^3*mtt^4*mWW^4*s*t^2 - 11864*ep^4*mtt^4*mWW^4*s*t^2 - 10032*ep^5*mtt^4*mWW^4*s*t^2 + 4*mtt^3*mWW^5*s*t^2 + 57*ep*mtt^3*mWW^5*s*t^2 + 431*ep^2*mtt^3*mWW^5*s*t^2 + 1898*ep^3*mtt^3*mWW^5*s*t^2 + 4208*ep^4*mtt^3*mWW^5*s*t^2 + 3552*ep^5*mtt^3*mWW^5*s*t^2 + 3*ep*mtt^2*mWW^6*s*t^2 + ep^2*mtt^2*mWW^6*s*t^2 - 108*ep^3*mtt^2*mWW^6*s*t^2 - 318*ep^4*mtt^2*mWW^6*s*t^2 - 248*ep^5*mtt^2*mWW^6*s*t^2 + 2*ep^2*mtt*mWW^7*s*t^2 + 14*ep^3*mtt*mWW^7*s*t^2 + 28*ep^4*mtt*mWW^7*s*t^2 + 16*ep^5*mtt*mWW^7*s*t^2 + 141*ep*mtt^7*s^2*t^2 - 1282*ep^2*mtt^7*s^2*t^2 - 17017*ep^3*mtt^7*s^2*t^2 - 48656*ep^4*mtt^7*s^2*t^2 - 40496*ep^5*mtt^7*s^2*t^2 - 64*mtt^6*mWW*s^2*t^2 - 560*ep*mtt^6*mWW*s^2*t^2 + 3882*ep^2*mtt^6*mWW*s^2*t^2 + 43348*ep^3*mtt^6*mWW*s^2*t^2 + 117692*ep^4*mtt^6*mWW*s^2*t^2 + 97832*ep^5*mtt^6*mWW*s^2*t^2 + 196*mtt^5*mWW^2*s^2*t^2 + 1216*ep*mtt^5*mWW^2*s^2*t^2 - 2296*ep^2*mtt^5*mWW^2*s^2*t^2 - 31080*ep^3*mtt^5*mWW^2*s^2*t^2 - 78526*ep^4*mtt^5*mWW^2*s^2*t^2 - 64808*ep^5*mtt^5*mWW^2*s^2*t^2 - 204*mtt^4*mWW^3*s^2*t^2 - 1434*ep*mtt^4*mWW^3*s^2*t^2 - 2571*ep^2*mtt^4*mWW^3*s^2*t^2 - 297*ep^3*mtt^4*mWW^3*s^2*t^2 - 270*ep^4*mtt^4*mWW^3*s^2*t^2 - 1392*ep^5*mtt^4*mWW^3*s^2*t^2 + 76*mtt^3*mWW^4*s^2*t^2 + 719*ep*mtt^3*mWW^4*s^2*t^2 + 2661*ep^2*mtt^3*mWW^4*s^2*t^2 + 5198*ep^3*mtt^3*mWW^4*s^2*t^2 + 8938*ep^4*mtt^3*mWW^4*s^2*t^2 + 8872*ep^5*mtt^3*mWW^4*s^2*t^2 - 4*mtt^2*mWW^5*s^2*t^2 - 46*ep*mtt^2*mWW^5*s^2*t^2 - 147*ep^2*mtt^2*mWW^5*s^2*t^2 + 143*ep^3*mtt^2*mWW^5*s^2*t^2 + 434*ep^4*mtt^2*mWW^5*s^2*t^2 - 576*ep^5*mtt^2*mWW^5*s^2*t^2 - 36*ep*mtt*mWW^6*s^2*t^2 - 243*ep^2*mtt*mWW^6*s^2*t^2 - 261*ep^3*mtt*mWW^6*s^2*t^2 + 468*ep^4*mtt*mWW^6*s^2*t^2 + 624*ep^5*mtt*mWW^6*s^2*t^2 - 4*ep^2*mWW^7*s^2*t^2 - 34*ep^3*mWW^7*s^2*t^2 - 80*ep^4*mWW^7*s^2*t^2 - 56*ep^5*mWW^7*s^2*t^2 - 494*ep*mtt^6*s^3*t^2 + 2065*ep^2*mtt^6*s^3*t^2 + 38379*ep^3*mtt^6*s^3*t^2 + 111634*ep^4*mtt^6*s^3*t^2 + 91096*ep^5*mtt^6*s^3*t^2 + 264*mtt^5*mWW*s^3*t^2 + 2254*ep*mtt^5*mWW*s^3*t^2 - 5694*ep^2*mtt^5*mWW*s^3*t^2 - 86148*ep^3*mtt^5*mWW*s^3*t^2 - 230120*ep^4*mtt^5*mWW*s^3*t^2 - 183888*ep^5*mtt^5*mWW*s^3*t^2 - 624*mtt^4*mWW^2*s^3*t^2 - 4017*ep*mtt^4*mWW^2*s^3*t^2 + 2182*ep^2*mtt^4*mWW^2*s^3*t^2 + 58013*ep^3*mtt^4*mWW^2*s^3*t^2 + 136480*ep^4*mtt^4*mWW^2*s^3*t^2 + 103584*ep^5*mtt^4*mWW^2*s^3*t^2 + 432*mtt^3*mWW^3*s^3*t^2 + 3005*ep*mtt^3*mWW^3*s^3*t^2 + 4191*ep^2*mtt^3*mWW^3*s^3*t^2 - 8638*ep^3*mtt^3*mWW^3*s^3*t^2 - 22404*ep^4*mtt^3*mWW^3*s^3*t^2 - 14992*ep^5*mtt^3*mWW^3*s^3*t^2 - 48*mtt^2*mWW^4*s^3*t^2 - 631*ep*mtt^2*mWW^4*s^3*t^2 - 2839*ep^2*mtt^2*mWW^4*s^3*t^2 - 1534*ep^3*mtt^2*mWW^4*s^3*t^2 + 6804*ep^4*mtt^2*mWW^4*s^3*t^2 + 6544*ep^5*mtt^2*mWW^4*s^3*t^2 - 24*mtt*mWW^5*s^3*t^2 - 135*ep*mtt*mWW^5*s^3*t^2 - 17*ep^2*mtt*mWW^5*s^3*t^2 - 30*ep^3*mtt*mWW^5*s^3*t^2 - 1620*ep^4*mtt*mWW^5*s^3*t^2 - 1568*ep^5*mtt*mWW^5*s^3*t^2 + 18*ep*mWW^6*s^3*t^2 + 112*ep^2*mWW^6*s^3*t^2 - 42*ep^3*mWW^6*s^3*t^2 - 774*ep^4*mWW^6*s^3*t^2 - 776*ep^5*mWW^6*s^3*t^2 + 755*ep*mtt^5*s^4*t^2 - 1449*ep^2*mtt^5*s^4*t^2 - 43478*ep^3*mtt^5*s^4*t^2 - 128156*ep^4*mtt^5*s^4*t^2 - 102992*ep^5*mtt^5*s^4*t^2 - 464*mtt^4*mWW*s^4*t^2 - 3782*ep*mtt^4*mWW*s^4*t^2 + 3722*ep^2*mtt^4*mWW*s^4*t^2 + 90150*ep^3*mtt^4*mWW*s^4*t^2 + 234422*ep^4*mtt^4*mWW*s^4*t^2 + 179176*ep^5*mtt^4*mWW*s^4*t^2 + 844*mtt^3*mWW^2*s^4*t^2 + 5486*ep*mtt^3*mWW^2*s^4*t^2 - 515*ep^2*mtt^3*mWW^2*s^4*t^2 - 60097*ep^3*mtt^3*mWW^2*s^4*t^2 - 134174*ep^4*mtt^3*mWW^2*s^4*t^2 - 93832*ep^5*mtt^3*mWW^2*s^4*t^2 - 368*mtt^2*mWW^3*s^4*t^2 - 2564*ep*mtt^2*mWW^3*s^4*t^2 - 3180*ep^2*mtt^2*mWW^3*s^4*t^2 + 12652*ep^3*mtt^2*mWW^3*s^4*t^2 + 35044*ep^4*mtt^2*mWW^3*s^4*t^2 + 26400*ep^5*mtt^2*mWW^3*s^4*t^2 - 28*mtt*mWW^4*s^4*t^2 - ep*mtt*mWW^4*s^4*t^2 + 1368*ep^2*mtt*mWW^4*s^4*t^2 + 1313*ep^3*mtt*mWW^4*s^4*t^2 - 6322*ep^4*mtt*mWW^4*s^4*t^2 - 8472*ep^5*mtt*mWW^4*s^4*t^2 + 16*mWW^5*s^4*t^2 + 106*ep*mWW^5*s^4*t^2 + 30*ep^2*mWW^5*s^4*t^2 - 684*ep^3*mWW^5*s^4*t^2 - 1006*ep^4*mWW^5*s^4*t^2 - 280*ep^5*mWW^5*s^4*t^2 - 592*ep*mtt^4*s^5*t^2 - 45*ep^2*mtt^4*s^5*t^2 + 23957*ep^3*mtt^4*s^5*t^2 + 73332*ep^4*mtt^4*s^5*t^2 + 58688*ep^5*mtt^4*s^5*t^2 + 388*mtt^3*mWW*s^5*t^2 + 3111*ep*mtt^3*mWW*s^5*t^2 - 56*ep^2*mtt^3*mWW*s^5*t^2 - 49469*ep^3*mtt^3*mWW*s^5*t^2 - 128226*ep^4*mtt^3*mWW*s^5*t^2 - 94760*ep^5*mtt^3*mWW*s^5*t^2 - 536*mtt^2*mWW^2*s^5*t^2 - 3534*ep*mtt^2*mWW^2*s^5*t^2 - 837*ep^2*mtt^2*mWW^2*s^5*t^2 + 32871*ep^3*mtt^2*mWW^2*s^5*t^2 + 74290*ep^4*mtt^2*mWW^2*s^5*t^2 + 50408*ep^5*mtt^2*mWW^2*s^5*t^2 + 124*mtt*mWW^3*s^5*t^2 + 893*ep*mtt*mWW^3*s^5*t^2 + 1238*ep^2*mtt*mWW^3*s^5*t^2 - 5957*ep^3*mtt*mWW^3*s^5*t^2 - 19210*ep^4*mtt*mWW^3*s^5*t^2 - 16072*ep^5*mtt*mWW^3*s^5*t^2 + 24*mWW^4*s^5*t^2 + 122*ep*mWW^4*s^5*t^2 - 240*ep^2*mWW^4*s^5*t^2 - 1036*ep^3*mWW^4*s^5*t^2 + 330*ep^4*mWW^4*s^5*t^2 + 1784*ep^5*mWW^4*s^5*t^2 + 239*ep*mtt^3*s^6*t^2 + 668*ep^2*mtt^3*s^6*t^2 - 4449*ep^3*mtt^3*s^6*t^2 - 16648*ep^4*mtt^3*s^6*t^2 - 13840*ep^5*mtt^3*s^6*t^2 - 144*mtt^2*mWW*s^6*t^2 - 1186*ep*mtt^2*mWW*s^6*t^2 - 1089*ep^2*mtt^2*mWW*s^6*t^2 + 11763*ep^3*mtt^2*mWW*s^6*t^2 + 32924*ep^4*mtt^2*mWW*s^6*t^2 + 24312*ep^5*mtt^2*mWW*s^6*t^2 + 152*mtt*mWW^2*s^6*t^2 + 1017*ep*mtt*mWW^2*s^6*t^2 + 545*ep^2*mtt*mWW^2*s^6*t^2 - 8348*ep^3*mtt*mWW^2*s^6*t^2 - 19898*ep^4*mtt*mWW^2*s^6*t^2 - 13592*ep^5*mtt*mWW^2*s^6*t^2 - 8*mWW^3*s^6*t^2 - 70*ep*mWW^3*s^6*t^2 - 172*ep^2*mWW^3*s^6*t^2 + 722*ep^3*mWW^3*s^6*t^2 + 3094*ep^4*mWW^3*s^6*t^2 + 2928*ep^5*mWW^3*s^6*t^2 - 46*ep*mtt^2*s^7*t^2 - 337*ep^2*mtt^2*s^7*t^2 - 731*ep^3*mtt^2*s^7*t^2 - 470*ep^4*mtt^2*s^7*t^2 + 24*ep^5*mtt^2*s^7*t^2 + 16*mtt*mWW*s^7*t^2 + 154*ep*mtt*mWW*s^7*t^2 + 413*ep^2*mtt*mWW*s^7*t^2 - 79*ep^3*mtt*mWW*s^7*t^2 - 1494*ep^4*mtt*mWW*s^7*t^2 - 1320*ep^5*mtt*mWW*s^7*t^2 - 16*mWW^2*s^7*t^2 - 108*ep*mWW^2*s^7*t^2 - 64*ep^2*mWW^2*s^7*t^2 + 894*ep^3*mWW^2*s^7*t^2 + 2132*ep^4*mWW^2*s^7*t^2 + 1392*ep^5*mWW^2*s^7*t^2 + 4*ep*mtt*s^8*t^2 + 46*ep^2*mtt*s^8*t^2 + 188*ep^3*mtt*s^8*t^2 + 320*ep^4*mtt*s^8*t^2 + 192*ep^5*mtt*s^8*t^2 - 4*ep*mWW*s^8*t^2 - 46*ep^2*mWW*s^8*t^2 - 188*ep^3*mWW*s^8*t^2 - 320*ep^4*mWW*s^8*t^2 - 192*ep^5*mWW*s^8*t^2 + 33*ep*mtt^8*t^3 + 405*ep^2*mtt^8*t^3 + 1776*ep^3*mtt^8*t^3 + 3276*ep^4*mtt^8*t^3 + 2160*ep^5*mtt^8*t^3 - 111*ep*mtt^7*mWW*t^3 - 1317*ep^2*mtt^7*mWW*t^3 - 5640*ep^3*mtt^7*mWW*t^3 - 10284*ep^4*mtt^7*mWW*t^3 - 6768*ep^5*mtt^7*mWW*t^3 + 108*ep*mtt^6*mWW^2*t^3 + 1215*ep^2*mtt^6*mWW^2*t^3 + 5007*ep^3*mtt^6*mWW^2*t^3 + 8982*ep^4*mtt^6*mWW^2*t^3 + 5928*ep^5*mtt^6*mWW^2*t^3 + 18*ep*mtt^5*mWW^3*t^3 + 270*ep^2*mtt^5*mWW^3*t^3 + 1308*ep^3*mtt^5*mWW^3*t^3 + 2448*ep^4*mtt^5*mWW^3*t^3 + 1536*ep^5*mtt^5*mWW^3*t^3 - 87*ep*mtt^4*mWW^4*t^3 - 1005*ep^2*mtt^4*mWW^4*t^3 - 4206*ep^3*mtt^4*mWW^4*t^3 - 7536*ep^4*mtt^4*mWW^4*t^3 - 4896*ep^5*mtt^4*mWW^4*t^3 + 45*ep*mtt^3*mWW^5*t^3 + 495*ep^2*mtt^3*mWW^5*t^3 + 2004*ep^3*mtt^3*mWW^5*t^3 + 3564*ep^4*mtt^3*mWW^5*t^3 + 2352*ep^5*mtt^3*mWW^5*t^3 - 6*ep*mtt^2*mWW^6*t^3 - 63*ep^2*mtt^2*mWW^6*t^3 - 249*ep^3*mtt^2*mWW^6*t^3 - 450*ep^4*mtt^2*mWW^6*t^3 - 312*ep^5*mtt^2*mWW^6*t^3 - 119*ep*mtt^7*s*t^3 - 3069*ep^2*mtt^7*s*t^3 - 19558*ep^3*mtt^7*s*t^3 - 45346*ep^4*mtt^7*s*t^3 - 34408*ep^5*mtt^7*s*t^3 - 36*mtt^6*mWW*s*t^3 + 173*ep*mtt^6*mWW*s*t^3 + 8365*ep^2*mtt^6*mWW*s*t^3 + 53044*ep^3*mtt^6*mWW*s*t^3 + 122002*ep^4*mtt^6*mWW*s*t^3 + 93512*ep^5*mtt^6*mWW*s*t^3 + 116*mtt^5*mWW^2*s*t^3 + 442*ep*mtt^5*mWW^2*s*t^3 - 5380*ep^2*mtt^5*mWW^2*s*t^3 - 39968*ep^3*mtt^5*mWW^2*s*t^3 - 93712*ep^4*mtt^5*mWW^2*s*t^3 - 74048*ep^5*mtt^5*mWW^2*s*t^3 - 132*mtt^4*mWW^3*s*t^3 - 1102*ep*mtt^4*mWW^3*s*t^3 - 3254*ep^2*mtt^4*mWW^3*s*t^3 - 4752*ep^3*mtt^4*mWW^3*s*t^3 - 3580*ep^4*mtt^4*mWW^3*s*t^3 + 400*ep^5*mtt^4*mWW^3*s*t^3 + 60*mtt^3*mWW^4*s*t^3 + 765*ep*mtt^3*mWW^4*s*t^3 + 4423*ep^2*mtt^3*mWW^4*s*t^3 + 14814*ep^3*mtt^3*mWW^4*s*t^3 + 26934*ep^4*mtt^3*mWW^4*s*t^3 + 19384*ep^5*mtt^3*mWW^4*s*t^3 - 8*mtt^2*mWW^5*s*t^3 - 143*ep*mtt^2*mWW^5*s*t^3 - 977*ep^2*mtt^2*mWW^5*s*t^3 - 3386*ep^3*mtt^2*mWW^5*s*t^3 - 6242*ep^4*mtt^2*mWW^5*s*t^3 - 4904*ep^5*mtt^2*mWW^5*s*t^3 - 16*ep*mtt*mWW^6*s*t^3 - 106*ep^2*mtt*mWW^6*s*t^3 - 180*ep^3*mtt*mWW^6*s*t^3 - 28*ep^4*mtt*mWW^6*s*t^3 + 80*ep^5*mtt*mWW^6*s*t^3 - 2*ep^2*mWW^7*s*t^3 - 14*ep^3*mWW^7*s*t^3 - 28*ep^4*mWW^7*s*t^3 - 16*ep^5*mWW^7*s*t^3 - 16*ep*mtt^6*s^2*t^3 + 8894*ep^2*mtt^6*s^2*t^3 + 71820*ep^3*mtt^6*s^2*t^3 + 178148*ep^4*mtt^6*s^2*t^3 + 136784*ep^5*mtt^6*s^2*t^3 + 312*mtt^5*mWW*s^2*t^3 + 1788*ep*mtt^5*mWW*s^2*t^3 - 19650*ep^2*mtt^5*mWW*s^2*t^3 - 171256*ep^3*mtt^5*mWW*s^2*t^3 - 419738*ep^4*mtt^5*mWW*s^2*t^3 - 323416*ep^5*mtt^5*mWW*s^2*t^3 - 796*mtt^4*mWW^2*s^2*t^3 - 5068*ep*mtt^4*mWW^2*s^2*t^3 + 7667*ep^2*mtt^4*mWW^2*s^2*t^3 + 118581*ep^3*mtt^4*mWW^2*s^2*t^3 + 293170*ep^4*mtt^4*mWW^2*s^2*t^3 + 228408*ep^5*mtt^4*mWW^2*s^2*t^3 + 648*mtt^3*mWW^3*s^2*t^3 + 4853*ep*mtt^3*mWW^3*s^2*t^3 + 8841*ep^2*mtt^3*mWW^3*s^2*t^3 - 7372*ep^3*mtt^3*mWW^3*s^2*t^3 - 34404*ep^4*mtt^3*mWW^3*s^2*t^3 - 30016*ep^5*mtt^3*mWW^3*s^2*t^3 - 156*mtt^2*mWW^4*s^2*t^3 - 1607*ep*mtt^2*mWW^4*s^2*t^3 - 6372*ep^2*mtt^2*mWW^4*s^2*t^3 - 12577*ep^3*mtt^2*mWW^4*s^2*t^3 - 16318*ep^4*mtt^2*mWW^4*s^2*t^3 - 11128*ep^5*mtt^2*mWW^4*s^2*t^3 - 8*mtt*mWW^5*s^2*t^3 + 27*ep*mtt*mWW^5*s^2*t^3 + 457*ep^2*mtt*mWW^5*s^2*t^3 + 548*ep^3*mtt*mWW^5*s^2*t^3 - 802*ep^4*mtt*mWW^5*s^2*t^3 - 424*ep^5*mtt*mWW^5*s^2*t^3 + 23*ep*mWW^6*s^2*t^3 + 163*ep^2*mWW^6*s^2*t^3 + 256*ep^3*mWW^6*s^2*t^3 - 56*ep^4*mWW^6*s^2*t^3 - 208*ep^5*mWW^6*s^2*t^3 + 510*ep*mtt^5*s^3*t^3 - 12648*ep^2*mtt^5*s^3*t^3 - 120936*ep^3*mtt^5*s^3*t^3 - 307332*ep^4*mtt^5*s^3*t^3 - 234384*ep^5*mtt^5*s^3*t^3 - 864*mtt^4*mWW*s^3*t^3 - 6266*ep*mtt^4*mWW*s^3*t^3 + 21714*ep^2*mtt^4*mWW*s^3*t^3 + 261106*ep^3*mtt^4*mWW*s^3*t^3 + 649194*ep^4*mtt^4*mWW*s^3*t^3 + 489784*ep^5*mtt^4*mWW*s^3*t^3 + 1732*mtt^3*mWW^2*s^3*t^3 + 11671*ep*mtt^3*mWW^2*s^3*t^3 - 3682*ep^2*mtt^3*mWW^2*s^3*t^3 - 173451*ep^3*mtt^3*mWW^2*s^3*t^3 - 424258*ep^4*mtt^3*mWW^2*s^3*t^3 - 314120*ep^5*mtt^3*mWW^2*s^3*t^3 - 972*mtt^2*mWW^3*s^3*t^3 - 6923*ep*mtt^2*mWW^3*s^3*t^3 - 8910*ep^2*mtt^2*mWW^3*s^3*t^3 + 29311*ep^3*mtt^2*mWW^3*s^3*t^3 + 82218*ep^4*mtt^2*mWW^3*s^3*t^3 + 60664*ep^5*mtt^2*mWW^3*s^3*t^3 + 84*mtt*mWW^4*s^3*t^3 + 899*ep*mtt*mWW^4*s^3*t^3 + 3486*ep^2*mtt*mWW^4*s^3*t^3 + 3863*ep^3*mtt*mWW^4*s^3*t^3 - 1146*ep^4*mtt*mWW^4*s^3*t^3 - 3208*ep^5*mtt*mWW^4*s^3*t^3 + 20*mWW^5*s^3*t^3 + 109*ep*mWW^5*s^3*t^3 - 32*ep^2*mWW^5*s^3*t^3 - 397*ep^3*mWW^5*s^3*t^3 + 316*ep^4*mWW^5*s^3*t^3 + 688*ep^5*mWW^5*s^3*t^3 - 755*ep*mtt^4*s^4*t^3 + 8963*ep^2*mtt^4*s^4*t^3 + 100166*ep^3*mtt^4*s^4*t^3 + 257612*ep^4*mtt^4*s^4*t^3 + 194704*ep^5*mtt^4*s^4*t^3 + 1032*mtt^3*mWW*s^4*t^3 + 7823*ep*mtt^3*mWW*s^4*t^3 - 10640*ep^2*mtt^3*mWW*s^4*t^3 - 202123*ep^3*mtt^3*mWW*s^4*t^3 - 504138*ep^4*mtt^3*mWW*s^4*t^3 - 371112*ep^5*mtt^3*mWW*s^4*t^3 - 1604*mtt^2*mWW^2*s^4*t^3 - 10978*ep*mtt^2*mWW^2*s^4*t^3 - 1409*ep^2*mtt^2*mWW^2*s^4*t^3 + 128489*ep^3*mtt^2*mWW^2*s^4*t^3 + 310750*ep^4*mtt^2*mWW^2*s^4*t^3 + 220088*ep^5*mtt^2*mWW^2*s^4*t^3 + 568*mtt*mWW^3*s^4*t^3 + 3955*ep*mtt*mWW^3*s^4*t^3 + 3964*ep^2*mtt*mWW^3*s^4*t^3 - 23761*ep^3*mtt*mWW^3*s^4*t^3 - 61638*ep^4*mtt*mWW^3*s^4*t^3 - 43864*ep^5*mtt*mWW^3*s^4*t^3 + 4*mWW^4*s^4*t^3 - 45*ep*mWW^4*s^4*t^3 - 614*ep^2*mWW^4*s^4*t^3 - 935*ep^3*mWW^4*s^4*t^3 + 1038*ep^4*mWW^4*s^4*t^3 + 2200*ep^5*mWW^4*s^4*t^3 + 457*ep*mtt^3*s^5*t^3 - 2471*ep^2*mtt^3*s^5*t^3 - 37008*ep^3*mtt^3*s^5*t^3 - 97670*ep^4*mtt^3*s^5*t^3 - 73688*ep^5*mtt^3*s^5*t^3 - 540*mtt^2*mWW*s^5*t^3 - 4191*ep*mtt^2*mWW*s^5*t^3 + 861*ep^2*mtt^2*mWW*s^5*t^3 + 73480*ep^3*mtt^2*mWW*s^5*t^3 + 186842*ep^4*mtt^2*mWW*s^5*t^3 + 135448*ep^5*mtt^2*mWW*s^5*t^3 + 648*mtt*mWW^2*s^5*t^3 + 4487*ep*mtt*mWW^2*s^5*t^3 + 1980*ep^2*mtt*mWW^2*s^5*t^3 - 44181*ep^3*mtt*mWW^2*s^5*t^3 - 108076*ep^4*mtt*mWW^2*s^5*t^3 - 74784*ep^5*mtt*mWW^2*s^5*t^3 - 108*mWW^3*s^5*t^3 - 753*ep*mWW^3*s^5*t^3 - 670*ep^2*mWW^3*s^5*t^3 + 5591*ep^3*mWW^3*s^5*t^3 + 14596*ep^4*mWW^3*s^5*t^3 + 10480*ep^5*mWW^3*s^5*t^3 - 126*ep*mtt^2*s^6*t^3 - 246*ep^2*mtt^2*s^6*t^3 + 3078*ep^3*mtt^2*s^6*t^3 + 10236*ep^4*mtt^2*s^6*t^3 + 8208*ep^5*mtt^2*s^6*t^3 + 96*mtt*mWW*s^6*t^3 + 800*ep*mtt*mWW*s^6*t^3 + 851*ep^2*mtt*mWW*s^6*t^3 - 7859*ep^3*mtt*mWW*s^6*t^3 - 22598*ep^4*mtt*mWW*s^6*t^3 - 16680*ep^5*mtt*mWW*s^6*t^3 - 96*mWW^2*s^6*t^3 - 674*ep*mWW^2*s^6*t^3 - 485*ep^2*mWW^2*s^6*t^3 + 5651*ep^3*mWW^2*s^6*t^3 + 14222*ep^4*mWW^2*s^6*t^3 + 9672*ep^5*mWW^2*s^6*t^3 + 16*ep*mtt*s^7*t^3 + 172*ep^2*mtt*s^7*t^3 + 662*ep^3*mtt*s^7*t^3 + 1076*ep^4*mtt*s^7*t^3 + 624*ep^5*mtt*s^7*t^3 - 16*ep*mWW*s^7*t^3 - 184*ep^2*mWW*s^7*t^3 - 752*ep^3*mWW*s^7*t^3 - 1280*ep^4*mWW*s^7*t^3 - 768*ep^5*mWW*s^7*t^3 - 147*ep*mtt^7*t^4 - 1737*ep^2*mtt^7*t^4 - 7350*ep^3*mtt^7*t^4 - 13104*ep^4*mtt^7*t^4 - 8352*ep^5*mtt^7*t^4 + 429*ep*mtt^6*mWW*t^4 + 4962*ep^2*mtt^6*mWW*t^4 + 20685*ep^3*mtt^6*mWW*t^4 + 36654*ep^4*mtt^6*mWW*t^4 + 23400*ep^5*mtt^6*mWW*t^4 - 345*ep*mtt^5*mWW^2*t^4 - 3873*ep^2*mtt^5*mWW^2*t^4 - 15846*ep^3*mtt^5*mWW^2*t^4 - 28032*ep^4*mtt^5*mWW^2*t^4 - 18144*ep^5*mtt^5*mWW^2*t^4 - 72*ep*mtt^4*mWW^3*t^4 - 885*ep^2*mtt^4*mWW^3*t^4 - 3735*ep^3*mtt^4*mWW^3*t^4 - 6270*ep^4*mtt^4*mWW^3*t^4 - 3528*ep^5*mtt^4*mWW^3*t^4 + 201*ep*mtt^3*mWW^4*t^4 + 2262*ep^2*mtt^3*mWW^4*t^4 + 9183*ep^3*mtt^3*mWW^4*t^4 + 15882*ep^4*mtt^3*mWW^4*t^4 + 9912*ep^5*mtt^3*mWW^4*t^4 - 69*ep*mtt^2*mWW^5*t^4 - 765*ep^2*mtt^2*mWW^5*t^4 - 3102*ep^3*mtt^2*mWW^5*t^4 - 5472*ep^4*mtt^2*mWW^5*t^4 - 3552*ep^5*mtt^2*mWW^5*t^4 + 3*ep*mtt*mWW^6*t^4 + 36*ep^2*mtt*mWW^6*t^4 + 165*ep^3*mtt*mWW^6*t^4 + 342*ep^4*mtt*mWW^6*t^4 + 264*ep^5*mtt*mWW^6*t^4 + 630*ep*mtt^6*s*t^4 + 10715*ep^2*mtt^6*s*t^4 + 57645*ep^3*mtt^6*s*t^4 + 120750*ep^4*mtt^6*s*t^4 + 85160*ep^5*mtt^6*s*t^4 + 120*mtt^5*mWW*s*t^4 - 772*ep*mtt^5*mWW*s*t^4 - 24972*ep^2*mtt^5*mWW*s*t^4 - 141400*ep^3*mtt^5*mWW*s*t^4 - 299832*ep^4*mtt^5*mWW*s*t^4 - 214624*ep^5*mtt^5*mWW*s*t^4 - 324*mtt^4*mWW^2*s*t^4 - 1259*ep*mtt^4*mWW^2*s*t^4 + 13409*ep^2*mtt^4*mWW^2*s*t^4 + 97302*ep^3*mtt^4*mWW^2*s*t^4 + 217570*ep^4*mtt^4*mWW^2*s*t^4 + 162152*ep^5*mtt^4*mWW^2*s*t^4 + 292*mtt^3*mWW^3*s*t^4 + 2475*ep*mtt^3*mWW^3*s*t^4 + 6581*ep^2*mtt^3*mWW^3*s*t^4 + 3634*ep^3*mtt^3*mWW^3*s*t^4 - 11124*ep^4*mtt^3*mWW^3*s*t^4 - 16048*ep^5*mtt^3*mWW^3*s*t^4 - 92*mtt^2*mWW^4*s*t^4 - 1225*ep*mtt^2*mWW^4*s*t^4 - 6863*ep^2*mtt^2*mWW^4*s*t^4 - 20596*ep^3*mtt^2*mWW^4*s*t^4 - 32432*ep^4*mtt^2*mWW^4*s*t^4 - 20032*ep^5*mtt^2*mWW^4*s*t^4 + 4*mtt*mWW^5*s*t^4 + 141*ep*mtt*mWW^5*s*t^4 + 1055*ep^2*mtt*mWW^5*s*t^4 + 3238*ep^3*mtt*mWW^5*s*t^4 + 4908*ep^4*mtt*mWW^5*s*t^4 + 3344*ep^5*mtt*mWW^5*s*t^4 + 10*ep*mWW^6*s*t^4 + 75*ep^2*mWW^6*s*t^4 + 177*ep^3*mWW^6*s*t^4 + 160*ep^4*mWW^6*s*t^4 + 48*ep^5*mWW^6*s*t^4 - 950*ep*mtt^5*s^2*t^4 - 25304*ep^2*mtt^5*s^2*t^4 - 157808*ep^3*mtt^5*s^2*t^4 - 349956*ep^4*mtt^5*s^2*t^4 - 251152*ep^5*mtt^5*s^2*t^4 - 688*mtt^4*mWW*s^2*t^4 - 2680*ep*mtt^4*mWW*s^2*t^4 + 46727*ep^2*mtt^4*mWW*s^2*t^4 + 344565*ep^3*mtt^4*mWW*s^2*t^4 + 779296*ep^4*mtt^4*mWW*s^2*t^4 + 564960*ep^5*mtt^4*mWW*s^2*t^4 + 1476*mtt^3*mWW^2*s^2*t^4 + 9239*ep*mtt^3*mWW^2*s^2*t^4 - 15545*ep^2*mtt^3*mWW^2*s^2*t^4 - 222312*ep^3*mtt^3*mWW^2*s^2*t^4 - 530560*ep^4*mtt^3*mWW^2*s^2*t^4 - 393056*ep^5*mtt^3*mWW^2*s^2*t^4 - 952*mtt^2*mWW^3*s^2*t^4 - 7177*ep*mtt^2*mWW^3*s^2*t^4 - 11617*ep^2*mtt^2*mWW^3*s^2*t^4 + 24292*ep^3*mtt^2*mWW^3*s^2*t^4 + 87024*ep^4*mtt^2*mWW^3*s^2*t^4 + 71728*ep^5*mtt^2*mWW^3*s^2*t^4 + 156*mtt*mWW^4*s^2*t^4 + 1571*ep*mtt*mWW^4*s^2*t^4 + 5983*ep^2*mtt*mWW^4*s^2*t^4 + 11358*ep^3*mtt*mWW^4*s^2*t^4 + 12920*ep^4*mtt*mWW^4*s^2*t^4 + 6400*ep^5*mtt*mWW^4*s^2*t^4 + 8*mWW^5*s^2*t^4 - 3*ep*mWW^5*s^2*t^4 - 316*ep^2*mWW^5*s^2*t^4 - 623*ep^3*mWW^5*s^2*t^4 + 124*ep^4*mWW^5*s^2*t^4 + 352*ep^5*mWW^5*s^2*t^4 + 640*ep*mtt^4*s^3*t^4 + 28858*ep^2*mtt^4*s^3*t^4 + 195966*ep^3*mtt^4*s^3*t^4 + 442192*ep^4*mtt^4*s^3*t^4 + 316384*ep^5*mtt^4*s^3*t^4 + 1288*mtt^3*mWW*s^3*t^4 + 7756*ep*mtt^3*mWW*s^3*t^4 - 40711*ep^2*mtt^3*mWW*s^3*t^4 - 386291*ep^3*mtt^3*mWW*s^3*t^4 - 893078*ep^4*mtt^3*mWW*s^3*t^4 - 640096*ep^5*mtt^3*mWW*s^3*t^4 - 2156*mtt^2*mWW^2*s^3*t^4 - 14518*ep*mtt^2*mWW^2*s^3*t^4 + 6280*ep^2*mtt^2*mWW^2*s^3*t^4 + 232078*ep^3*mtt^2*mWW^2*s^3*t^4 + 560252*ep^4*mtt^2*mWW^2*s^3*t^4 + 401920*ep^5*mtt^2*mWW^2*s^3*t^4 + 920*mtt*mWW^3*s^3*t^4 + 6596*ep*mtt*mWW^3*s^3*t^4 + 7469*ep^2*mtt*mWW^3*s^3*t^4 - 37179*ep^3*mtt*mWW^3*s^3*t^4 - 102782*ep^4*mtt*mWW^3*s^3*t^4 - 74928*ep^5*mtt*mWW^3*s^3*t^4 - 52*mWW^4*s^3*t^4 - 474*ep*mWW^4*s^3*t^4 - 1464*ep^2*mWW^4*s^3*t^4 - 1442*ep^3*mWW^4*s^3*t^4 + 112*ep^4*mWW^4*s^3*t^4 + 1040*ep^5*mWW^4*s^3*t^4 - 215*ep*mtt^3*s^4*t^4 - 15999*ep^2*mtt^3*s^4*t^4 - 112788*ep^3*mtt^3*s^4*t^4 - 253856*ep^4*mtt^3*s^4*t^4 - 179712*ep^5*mtt^3*s^4*t^4 - 960*mtt^2*mWW*s^4*t^4 - 6383*ep*mtt^2*mWW*s^4*t^4 + 16266*ep^2*mtt^2*mWW*s^4*t^4 + 201685*ep^3*mtt^2*mWW*s^4*t^4 + 469242*ep^4*mtt^2*mWW*s^4*t^4 + 330760*ep^5*mtt^2*mWW*s^4*t^4 + 1232*mtt*mWW^2*s^4*t^4 + 8507*ep*mtt*mWW^2*s^4*t^4 + 697*ep^2*mtt*mWW^2*s^4*t^4 - 107432*ep^3*mtt*mWW^2*s^4*t^4 - 260688*ep^4*mtt*mWW^2*s^4*t^4 - 181920*ep^5*mtt*mWW^2*s^4*t^4 - 272*mWW^3*s^4*t^4 - 1909*ep*mWW^3*s^4*t^4 - 1684*ep^2*mWW^3*s^4*t^4 + 13303*ep^3*mWW^3*s^4*t^4 + 34070*ep^4*mWW^3*s^4*t^4 + 23576*ep^5*mWW^3*s^4*t^4 + 42*ep*mtt^2*s^5*t^4 + 3527*ep^2*mtt^2*s^5*t^4 + 24785*ep^3*mtt^2*s^5*t^4 + 54994*ep^4*mtt^2*s^5*t^4 + 38392*ep^5*mtt^2*s^5*t^4 + 240*mtt*mWW*s^5*t^4 + 1646*ep*mtt*mWW*s^5*t^4 - 2312*ep^2*mtt*mWW*s^5*t^4 - 39090*ep^3*mtt*mWW*s^5*t^4 - 91324*ep^4*mtt*mWW*s^5*t^4 - 63440*ep^5*mtt*mWW*s^5*t^4 - 240*mWW^2*s^5*t^4 - 1688*ep*mWW^2*s^5*t^4 - 795*ep^2*mWW^2*s^5*t^4 + 17395*ep^3*mWW^2*s^5*t^4 + 43110*ep^4*mWW^2*s^5*t^4 + 29608*ep^5*mWW^2*s^5*t^4 - 60*ep^2*mtt*s^6*t^4 - 450*ep^3*mtt*s^6*t^4 - 1020*ep^4*mtt*s^6*t^4 - 720*ep^5*mtt*s^6*t^4 - 12*ep^2*mWW*s^6*t^4 - 90*ep^3*mWW*s^6*t^4 - 204*ep^4*mWW*s^6*t^4 - 144*ep^5*mWW*s^6*t^4 + 357*ep*mtt^6*t^5 + 4101*ep^2*mtt^6*t^5 + 16884*ep^3*mtt^6*t^5 + 29316*ep^4*mtt^6*t^5 + 18192*ep^5*mtt^6*t^5 - 912*ep*mtt^5*mWW*t^5 - 10326*ep^2*mtt^5*mWW*t^5 - 42084*ep^3*mtt^5*mWW*t^5 - 72816*ep^4*mtt^5*mWW*t^5 - 45312*ep^5*mtt^5*mWW*t^5 + 627*ep*mtt^4*mWW^2*t^5 + 6987*ep^2*mtt^4*mWW^2*t^5 + 28254*ep^3*mtt^4*mWW^2*t^5 + 49128*ep^4*mtt^4*mWW^2*t^5 + 31104*ep^5*mtt^4*mWW^2*t^5 + 105*ep*mtt^3*mWW^3*t^5 + 1179*ep^2*mtt^3*mWW^3*t^5 + 4578*ep^3*mtt^3*mWW^3*t^5 + 7056*ep^4*mtt^3*mWW^3*t^5 + 3552*ep^5*mtt^3*mWW^3*t^5 - 228*ep*mtt^2*mWW^4*t^5 - 2499*ep^2*mtt^2*mWW^4*t^5 - 9849*ep^3*mtt^2*mWW^4*t^5 - 16482*ep^4*mtt^2*mWW^4*t^5 - 9912*ep^5*mtt^2*mWW^4*t^5 + 51*ep*mtt*mWW^5*t^5 + 561*ep^2*mtt*mWW^5*t^5 + 2244*ep^3*mtt*mWW^5*t^5 + 3876*ep^4*mtt*mWW^5*t^5 + 2448*ep^5*mtt*mWW^5*t^5 - 3*ep^2*mWW^6*t^5 - 27*ep^3*mWW^6*t^5 - 78*ep^4*mWW^6*t^5 - 72*ep^5*mWW^6*t^5 - 1435*ep*mtt^5*s*t^5 - 20385*ep^2*mtt^5*s*t^5 - 98420*ep^3*mtt^5*s*t^5 - 191240*ep^4*mtt^5*s*t^5 - 127520*ep^5*mtt^5*s*t^5 - 200*mtt^4*mWW*s*t^5 + 1628*ep*mtt^4*mWW*s*t^5 + 41301*ep^2*mtt^4*mWW*s*t^5 + 215525*ep^3*mtt^4*mWW*s*t^5 + 429574*ep^4*mtt^4*mWW*s*t^5 + 291592*ep^5*mtt^4*mWW*s*t^5 + 452*mtt^3*mWW^2*s*t^5 + 1604*ep*mtt^3*mWW^2*s*t^5 - 19462*ep^2*mtt^3*mWW^2*s*t^5 - 133134*ep^3*mtt^3*mWW^2*s*t^5 - 284630*ep^4*mtt^3*mWW^2*s*t^5 - 201720*ep^5*mtt^3*mWW^2*s*t^5 - 320*mtt^2*mWW^3*s*t^5 - 2629*ep*mtt^2*mWW^3*s*t^5 - 5800*ep^2*mtt^2*mWW^3*s*t^5 + 3661*ep^3*mtt^2*mWW^3*s*t^5 + 28004*ep^4*mtt^2*mWW^3*s*t^5 + 27584*ep^5*mtt^2*mWW^3*s*t^5 + 68*mtt*mWW^4*s*t^5 + 881*ep*mtt*mWW^4*s*t^5 + 4738*ep^2*mtt*mWW^4*s*t^5 + 13419*ep^3*mtt*mWW^4*s*t^5 + 19528*ep^4*mtt*mWW^4*s*t^5 + 10736*ep^5*mtt*mWW^4*s*t^5 - 49*ep*mWW^5*s*t^5 - 416*ep^2*mWW^5*s*t^5 - 1231*ep^3*mWW^5*s*t^5 - 1644*ep^4*mWW^5*s*t^5 - 960*ep^5*mWW^5*s*t^5 + 2225*ep*mtt^4*s^2*t^5 + 37776*ep^2*mtt^4*s^2*t^5 + 199157*ep^3*mtt^4*s^2*t^5 + 402744*ep^4*mtt^4*s^2*t^5 + 272528*ep^5*mtt^4*s^2*t^5 + 772*mtt^3*mWW*s^2*t^5 + 1638*ep*mtt^3*mWW*s^2*t^5 - 60257*ep^2*mtt^3*mWW*s^2*t^5 - 385667*ep^3*mtt^3*mWW*s^2*t^5 - 812520*ep^4*mtt^3*mWW*s^2*t^5 - 559016*ep^5*mtt^3*mWW*s^2*t^5 - 1364*mtt^2*mWW^2*s^2*t^5 - 8151*ep*mtt^2*mWW^2*s^2*t^5 + 18234*ep^2*mtt^2*mWW^2*s^2*t^5 + 217815*ep^3*mtt^2*mWW^2*s^2*t^5 + 498016*ep^4*mtt^2*mWW^2*s^2*t^5 + 353072*ep^5*mtt^2*mWW^2*s^2*t^5 + 652*mtt*mWW^3*s^2*t^5 + 4850*ep*mtt*mWW^3*s^2*t^5 + 6497*ep^2*mtt*mWW^3*s^2*t^5 - 25619*ep^3*mtt*mWW^3*s^2*t^5 - 79564*ep^4*mtt*mWW^3*s^2*t^5 - 61720*ep^5*mtt*mWW^3*s^2*t^5 - 60*mWW^4*s^2*t^5 - 562*ep*mWW^4*s^2*t^5 - 1938*ep^2*mWW^4*s^2*t^5 - 3376*ep^3*mWW^4*s^2*t^5 - 3552*ep^4*mWW^4*s^2*t^5 - 1360*ep^5*mWW^4*s^2*t^5 - 1735*ep*mtt^3*s^3*t^5 - 32086*ep^2*mtt^3*s^3*t^5 - 173937*ep^3*mtt^3*s^3*t^5 - 352714*ep^4*mtt^3*s^3*t^5 - 237208*ep^5*mtt^3*s^3*t^5 - 900*mtt^2*mWW*s^3*t^5 - 3982*ep*mtt^2*mWW*s^3*t^5 + 39609*ep^2*mtt^2*mWW*s^3*t^5 + 294915*ep^3*mtt^2*mWW*s^3*t^5 + 630278*ep^4*mtt^2*mWW*s^3*t^5 + 429600*ep^5*mtt^2*mWW*s^3*t^5 + 1208*mtt*mWW^2*s^3*t^5 + 7923*ep*mtt*mWW^2*s^3*t^5 - 6217*ep^2*mtt*mWW^2*s^3*t^5 - 142418*ep^3*mtt*mWW^2*s^3*t^5 - 332372*ep^4*mtt*mWW^2*s^3*t^5 - 230960*ep^5*mtt*mWW^2*s^3*t^5 - 308*mWW^3*s^3*t^5 - 2206*ep*mWW^3*s^3*t^5 - 2146*ep^2*mWW^3*s^3*t^5 + 15242*ep^3*mWW^3*s^3*t^5 + 41140*ep^4*mWW^3*s^3*t^5 + 29304*ep^5*mWW^3*s^3*t^5 + 700*ep*mtt^2*s^4*t^5 + 11980*ep^2*mtt^2*s^4*t^5 + 62390*ep^3*mtt^2*s^4*t^5 + 122900*ep^4*mtt^2*s^4*t^5 + 80880*ep^5*mtt^2*s^4*t^5 + 320*mtt*mWW*s^4*t^5 + 1480*ep*mtt*mWW*s^4*t^5 - 11550*ep^2*mtt*mWW*s^4*t^5 - 87610*ep^3*mtt*mWW*s^4*t^5 - 183380*ep^4*mtt*mWW*s^4*t^5 - 122160*ep^5*mtt*mWW*s^4*t^5 - 320*mWW^2*s^4*t^5 - 2180*ep*mWW^2*s^4*t^5 + 290*ep^2*mWW^2*s^4*t^5 + 30560*ep^3*mWW^2*s^4*t^5 + 72360*ep^4*mWW^2*s^4*t^5 + 49440*ep^5*mWW^2*s^4*t^5 - 112*ep*mtt*s^5*t^5 - 1396*ep^2*mtt*s^5*t^5 - 6074*ep^3*mtt*s^5*t^5 - 10796*ep^4*mtt*s^5*t^5 - 6672*ep^5*mtt*s^5*t^5 + 112*ep*mWW*s^5*t^5 + 1216*ep^2*mWW*s^5*t^5 + 4724*ep^3*mWW*s^5*t^5 + 7736*ep^4*mWW*s^5*t^5 + 4512*ep^5*mWW*s^5*t^5 - 525*ep*mtt^5*t^6 - 5895*ep^2*mtt^5*t^6 - 23730*ep^3*mtt^5*t^6 - 40320*ep^4*mtt^5*t^6 - 24480*ep^5*mtt^5*t^6 + 1170*ep*mtt^4*mWW*t^6 + 13005*ep^2*mtt^4*mWW*t^6 + 51975*ep^3*mtt^4*mWW*t^6 + 88110*ep^4*mtt^4*mWW*t^6 + 53640*ep^5*mtt^4*mWW*t^6 - 693*ep*mtt^3*mWW^2*t^6 - 7638*ep^2*mtt^3*mWW^2*t^6 - 30441*ep^3*mtt^3*mWW^2*t^6 - 51942*ep^4*mtt^3*mWW^2*t^6 - 32136*ep^5*mtt^3*mWW^2*t^6 - 63*ep*mtt^2*mWW^3*t^6 - 657*ep^2*mtt^2*mWW^3*t^6 - 2334*ep^3*mtt^2*mWW^3*t^6 - 3168*ep^4*mtt^2*mWW^3*t^6 - 1248*ep^5*mtt^2*mWW^3*t^6 + 126*ep*mtt*mWW^4*t^6 + 1347*ep^2*mtt*mWW^4*t^6 + 5163*ep^3*mtt*mWW^4*t^6 + 8382*ep^4*mtt*mWW^4*t^6 + 4872*ep^5*mtt*mWW^4*t^6 - 15*ep*mWW^5*t^6 - 162*ep^2*mWW^5*t^6 - 633*ep^3*mWW^5*t^6 - 1062*ep^4*mWW^5*t^6 - 648*ep^5*mWW^5*t^6 + 1792*ep*mtt^4*s*t^6 + 22883*ep^2*mtt^4*s*t^6 + 102221*ep^3*mtt^4*s*t^6 + 187292*ep^4*mtt^4*s*t^6 + 119392*ep^5*mtt^4*s*t^6 + 180*mtt^3*mWW*s*t^6 - 1951*ep*mtt^3*mWW*s*t^6 - 40203*ep^2*mtt^3*mWW*s*t^6 - 195464*ep^3*mtt^3*mWW*s*t^6 - 369548*ep^4*mtt^3*mWW*s*t^6 - 239984*ep^5*mtt^3*mWW*s*t^6 - 332*mtt^2*mWW^2*s*t^6 - 940*ep*mtt^2*mWW^2*s*t^6 + 16453*ep^2*mtt^2*mWW^2*s*t^6 + 103475*ep^3*mtt^2*mWW^2*s*t^6 + 211282*ep^4*mtt^2*mWW^2*s*t^6 + 143192*ep^5*mtt^2*mWW^2*s*t^6 + 172*mtt*mWW^3*s*t^6 + 1339*ep*mtt*mWW^3*s*t^6 + 2159*ep^2*mtt*mWW^3*s*t^6 - 6336*ep^3*mtt*mWW^3*s*t^6 - 23044*ep^4*mtt*mWW^3*s*t^6 - 19280*ep^5*mtt*mWW^3*s*t^6 - 20*mWW^4*s*t^6 - 240*ep*mWW^4*s*t^6 - 1208*ep^2*mWW^4*s*t^6 - 3266*ep^3*mWW^4*s*t^6 - 4554*ep^4*mWW^4*s*t^6 - 2312*ep^5*mWW^4*s*t^6 - 2279*ep*mtt^3*s^2*t^6 - 31298*ep^2*mtt^3*s^2*t^6 - 146097*ep^3*mtt^3*s^2*t^6 - 273368*ep^4*mtt^3*s^2*t^6 - 175568*ep^5*mtt^3*s^2*t^6 - 432*mtt^2*mWW*s^2*t^6 + 216*ep*mtt^2*mWW*s^2*t^6 + 43215*ep^2*mtt^2*mWW*s^2*t^6 + 240361*ep^3*mtt^2*mWW*s^2*t^6 + 471992*ep^4*mtt^2*mWW*s^2*t^6 + 309160*ep^5*mtt^2*mWW*s^2*t^6 + 600*mtt*mWW^2*s^2*t^6 + 3287*ep*mtt*mWW^2*s^2*t^6 - 11145*ep^2*mtt*mWW^2*s^2*t^6 - 106728*ep^3*mtt*mWW^2*s^2*t^6 - 231826*ep^4*mtt*mWW^2*s^2*t^6 - 157752*ep^5*mtt*mWW^2*s^2*t^6 - 168*mWW^3*s^2*t^6 - 1224*ep*mWW^3*s^2*t^6 - 1252*ep^2*mWW^3*s^2*t^6 + 8888*ep^3*mWW^3*s^2*t^6 + 25186*ep^4*mWW^3*s^2*t^6 + 18592*ep^5*mWW^3*s^2*t^6 + 1302*ep*mtt^2*s^3*t^6 + 17565*ep^2*mtt^2*s^3*t^6 + 80679*ep^3*mtt^2*s^3*t^6 + 148494*ep^4*mtt^2*s^3*t^6 + 93960*ep^5*mtt^2*s^3*t^6 + 240*mtt*mWW*s^3*t^6 + 182*ep*mtt*mWW*s^3*t^6 - 19171*ep^2*mtt*mWW*s^3*t^6 - 108131*ep^3*mtt*mWW*s^3*t^6 - 209198*ep^4*mtt*mWW*s^3*t^6 - 134472*ep^5*mtt*mWW*s^3*t^6 - 240*mWW^2*s^3*t^6 - 1484*ep*mWW^2*s^3*t^6 + 2266*ep^2*mWW^2*s^3*t^6 + 32372*ep^3*mWW^2*s^3*t^6 + 71744*ep^4*mWW^2*s^3*t^6 + 48192*ep^5*mWW^2*s^3*t^6 - 280*ep*mtt*s^4*t^6 - 3280*ep^2*mtt*s^4*t^6 - 13610*ep^3*mtt*s^4*t^6 - 23420*ep^4*mtt*s^4*t^6 - 14160*ep^5*mtt*s^4*t^6 + 280*ep*mWW*s^4*t^6 + 3040*ep^2*mWW*s^4*t^6 + 11810*ep^3*mWW*s^4*t^6 + 19340*ep^4*mWW*s^4*t^6 + 11280*ep^5*mWW*s^4*t^6 + 483*ep*mtt^4*t^7 + 5319*ep^2*mtt^4*t^7 + 21000*ep^3*mtt^4*t^7 + 35028*ep^4*mtt^4*t^7 + 20880*ep^5*mtt^4*t^7 - 927*ep*mtt^3*mWW*t^7 - 10137*ep^2*mtt^3*mWW*t^7 - 39816*ep^3*mtt^3*mWW*t^7 - 66300*ep^4*mtt^3*mWW*t^7 - 39600*ep^5*mtt^3*mWW*t^7 + 462*ep*mtt^2*mWW^2*t^7 + 5025*ep^2*mtt^2*mWW^2*t^7 + 19707*ep^3*mtt^2*mWW^2*t^7 + 32982*ep^4*mtt^2*mWW^2*t^7 + 19944*ep^5*mtt^2*mWW^2*t^7 + 9*ep*mtt*mWW^3*t^7 + 75*ep^2*mtt*mWW^3*t^7 + 162*ep^3*mtt*mWW^3*t^7 - 48*ep^4*mtt*mWW^3*t^7 - 288*ep^5*mtt*mWW^3*t^7 - 27*ep*mWW^4*t^7 - 282*ep^2*mWW^4*t^7 - 1053*ep^3*mWW^4*t^7 - 1662*ep^4*mWW^4*t^7 - 936*ep^5*mWW^4*t^7 - 1281*ep*mtt^3*s*t^7 - 15203*ep^2*mtt^3*s*t^7 - 63966*ep^3*mtt^3*s*t^7 - 111762*ep^4*mtt^3*s*t^7 - 68648*ep^5*mtt^3*s*t^7 - 84*mtt^2*mWW*s*t^7 + 1357*ep*mtt^2*mWW*s*t^7 + 22815*ep^2*mtt^2*mWW*s*t^7 + 103438*ep^3*mtt^2*mWW*s*t^7 + 186102*ep^4*mtt^2*mWW*s*t^7 + 116152*ep^5*mtt^2*mWW*s*t^7 + 120*mtt*mWW^2*s*t^7 + 185*ep*mtt*mWW^2*s*t^7 - 7502*ep^2*mtt*mWW^2*s*t^7 - 42621*ep^3*mtt*mWW^2*s*t^7 - 82780*ep^4*mtt*mWW^2*s*t^7 - 53792*ep^5*mtt*mWW^2*s*t^7 - 36*mWW^3*s*t^7 - 261*ep*mWW^3*s*t^7 - 218*ep^2*mWW^3*s*t^7 + 2339*ep^3*mWW^3*s*t^7 + 6604*ep^4*mWW^3*s*t^7 + 4992*ep^5*mWW^3*s*t^7 + 1134*ep*mtt^2*s^2*t^7 + 13678*ep^2*mtt^2*s^2*t^7 + 58114*ep^3*mtt^2*s^2*t^7 + 101780*ep^4*mtt^2*s^2*t^7 + 62384*ep^5*mtt^2*s^2*t^7 + 96*mtt*mWW*s^2*t^7 - 696*ep*mtt*mWW*s^2*t^7 - 16097*ep^2*mtt*mWW*s^2*t^7 - 76319*ep^3*mtt*mWW*s^2*t^7 - 138334*ep^4*mtt*mWW*s^2*t^7 - 85960*ep^5*mtt*mWW*s^2*t^7 - 96*mWW^2*s^2*t^7 - 438*ep*mWW^2*s^2*t^7 + 2731*ep^2*mWW^2*s^2*t^7 + 20539*ep^3*mWW^2*s^2*t^7 + 41822*ep^4*mWW^2*s^2*t^7 + 27272*ep^5*mWW^2*s^2*t^7 - 336*ep*mtt*s^3*t^7 - 3804*ep^2*mtt*s^3*t^7 - 15342*ep^3*mtt*s^3*t^7 - 25860*ep^4*mtt*s^3*t^7 - 15408*ep^5*mtt*s^3*t^7 + 336*ep*mWW*s^3*t^7 + 3624*ep^2*mWW*s^3*t^7 + 13992*ep^3*mWW*s^3*t^7 + 22800*ep^4*mWW*s^3*t^7 + 13248*ep^5*mWW*s^3*t^7 - 273*ep*mtt^3*t^8 - 2955*ep^2*mtt^3*t^8 - 11466*ep^3*mtt^3*t^8 - 18816*ep^4*mtt^3*t^8 - 11040*ep^5*mtt^3*t^8 + 441*ep*mtt^2*mWW*t^8 + 4752*ep^2*mtt^2*mWW*t^8 + 18375*ep^3*mtt^2*mWW*t^8 + 30114*ep^4*mtt^2*mWW*t^8 + 17688*ep^5*mtt^2*mWW*t^8 - 171*ep*mtt*mWW^2*t^8 - 1833*ep^2*mtt*mWW^2*t^8 - 7068*ep^3*mtt*mWW^2*t^8 - 11604*ep^4*mtt*mWW^2*t^8 - 6864*ep^5*mtt*mWW^2*t^8 + 3*ep*mWW^3*t^8 + 36*ep^2*mWW^3*t^8 + 159*ep^3*mWW^3*t^8 + 306*ep^4*mWW^3*t^8 + 216*ep^5*mWW^3*t^8 + 494*ep*mtt^2*s*t^8 + 5549*ep^2*mtt^2*s*t^8 + 22243*ep^3*mtt^2*s*t^8 + 37366*ep^4*mtt^2*s*t^8 + 22248*ep^5*mtt^2*s*t^8 + 16*mtt*mWW*s*t^8 - 510*ep*mtt*mWW*s*t^8 - 6914*ep^2*mtt*mWW*s*t^8 - 29004*ep^3*mtt*mWW*s*t^8 - 49568*ep^4*mtt*mWW*s*t^8 - 29760*ep^5*mtt*mWW*s*t^8 - 16*mWW^2*s*t^8 + 16*ep*mWW^2*s*t^8 + 1425*ep^2*mWW^2*s*t^8 + 7211*ep^3*mWW^2*s*t^8 + 13222*ep^4*mWW^2*s*t^8 + 8232*ep^5*mWW^2*s*t^8 - 224*ep*mtt*s^2*t^8 - 2468*ep^2*mtt*s^2*t^8 - 9718*ep^3*mtt*s^2*t^8 - 16084*ep^4*mtt*s^2*t^8 - 9456*ep^5*mtt*s^2*t^8 + 224*ep*mWW*s^2*t^8 + 2396*ep^2*mWW*s^2*t^8 + 9178*ep^3*mWW*s^2*t^8 + 14860*ep^4*mWW*s^2*t^8 + 8592*ep^5*mWW*s^2*t^8 + 87*ep*mtt^2*t^9 + 927*ep^2*mtt^2*t^9 + 3540*ep^3*mtt^2*t^9 + 5724*ep^4*mtt^2*t^9 + 3312*ep^5*mtt^2*t^9 - 114*ep*mtt*mWW*t^9 - 1212*ep^2*mtt*mWW*t^9 - 4620*ep^3*mtt*mWW*t^9 - 7464*ep^4*mtt*mWW*t^9 - 4320*ep^5*mtt*mWW*t^9 + 27*ep*mWW^2*t^9 + 285*ep^2*mWW^2*t^9 + 1080*ep^3*mWW^2*t^9 + 1740*ep^4*mWW^2*t^9 + 1008*ep^5*mWW^2*t^9 - 80*ep*mtt*s*t^9 - 860*ep^2*mtt*s*t^9 - 3310*ep^3*mtt*s*t^9 - 5380*ep^4*mtt*s*t^9 - 3120*ep^5*mtt*s*t^9 + 80*ep*mWW*s*t^9 + 848*ep^2*mWW*s*t^9 + 3220*ep^3*mWW*s*t^9 + 5176*ep^4*mWW*s*t^9 + 2976*ep^5*mWW*s*t^9 - 12*ep*mtt*t^10 - 126*ep^2*mtt*t^10 - 474*ep^3*mtt*t^10 - 756*ep^4*mtt*t^10 - 432*ep^5*mtt*t^10 + 12*ep*mWW*t^10 + 126*ep^2*mWW*t^10 + 474*ep^3*mWW*t^10 + 756*ep^4*mWW*t^10 + 432*ep^5*mWW*t^10)/(2*ep*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*s^2*t*(s + t)^2*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-10*ep*mtt^6*mWW*s^2 - 100*ep^2*mtt^6*mWW*s^2 - 260*ep^3*mtt^6*mWW*s^2 - 200*ep^4*mtt^6*mWW*s^2 + 22*ep*mtt^5*mWW^2*s^2 + 220*ep^2*mtt^5*mWW^2*s^2 + 572*ep^3*mtt^5*mWW^2*s^2 + 440*ep^4*mtt^5*mWW^2*s^2 - 4*ep*mtt^4*mWW^3*s^2 - 40*ep^2*mtt^4*mWW^3*s^2 - 104*ep^3*mtt^4*mWW^3*s^2 - 80*ep^4*mtt^4*mWW^3*s^2 - 20*ep*mtt^3*mWW^4*s^2 - 200*ep^2*mtt^3*mWW^4*s^2 - 520*ep^3*mtt^3*mWW^4*s^2 - 400*ep^4*mtt^3*mWW^4*s^2 + 14*ep*mtt^2*mWW^5*s^2 + 140*ep^2*mtt^2*mWW^5*s^2 + 364*ep^3*mtt^2*mWW^5*s^2 + 280*ep^4*mtt^2*mWW^5*s^2 - 2*ep*mtt*mWW^6*s^2 - 20*ep^2*mtt*mWW^6*s^2 - 52*ep^3*mtt*mWW^6*s^2 - 40*ep^4*mtt*mWW^6*s^2 + 30*ep*mtt^5*mWW*s^3 + 300*ep^2*mtt^5*mWW*s^3 + 780*ep^3*mtt^5*mWW*s^3 + 600*ep^4*mtt^5*mWW*s^3 - 44*ep*mtt^4*mWW^2*s^3 - 440*ep^2*mtt^4*mWW^2*s^3 - 1144*ep^3*mtt^4*mWW^2*s^3 - 880*ep^4*mtt^4*mWW^2*s^3 - 16*ep*mtt^3*mWW^3*s^3 - 160*ep^2*mtt^3*mWW^3*s^3 - 416*ep^3*mtt^3*mWW^3*s^3 - 320*ep^4*mtt^3*mWW^3*s^3 + 44*ep*mtt^2*mWW^4*s^3 + 440*ep^2*mtt^2*mWW^4*s^3 + 1144*ep^3*mtt^2*mWW^4*s^3 + 880*ep^4*mtt^2*mWW^4*s^3 - 14*ep*mtt*mWW^5*s^3 - 140*ep^2*mtt*mWW^5*s^3 - 364*ep^3*mtt*mWW^5*s^3 - 280*ep^4*mtt*mWW^5*s^3 - 30*ep*mtt^4*mWW*s^4 - 300*ep^2*mtt^4*mWW*s^4 - 780*ep^3*mtt^4*mWW*s^4 - 600*ep^4*mtt^4*mWW*s^4 + 22*ep*mtt^3*mWW^2*s^4 + 220*ep^2*mtt^3*mWW^2*s^4 + 572*ep^3*mtt^3*mWW^2*s^4 + 440*ep^4*mtt^3*mWW^2*s^4 + 30*ep*mtt^2*mWW^3*s^4 + 300*ep^2*mtt^2*mWW^3*s^4 + 780*ep^3*mtt^2*mWW^3*s^4 + 600*ep^4*mtt^2*mWW^3*s^4 - 22*ep*mtt*mWW^4*s^4 - 220*ep^2*mtt*mWW^4*s^4 - 572*ep^3*mtt*mWW^4*s^4 - 440*ep^4*mtt*mWW^4*s^4 + 10*ep*mtt^3*mWW*s^5 + 100*ep^2*mtt^3*mWW*s^5 + 260*ep^3*mtt^3*mWW*s^5 + 200*ep^4*mtt^3*mWW*s^5 - 10*ep*mtt*mWW^3*s^5 - 100*ep^2*mtt*mWW^3*s^5 - 260*ep^3*mtt*mWW^3*s^5 - 200*ep^4*mtt*mWW^3*s^5 + 3*mtt^8*t + 39*ep*mtt^8*t + 180*ep^2*mtt^8*t + 348*ep^3*mtt^8*t + 240*ep^4*mtt^8*t - 15*mtt^7*mWW*t - 186*ep*mtt^7*mWW*t - 831*ep^2*mtt^7*mWW*t - 1578*ep^3*mtt^7*mWW*t - 1080*ep^4*mtt^7*mWW*t + 30*mtt^6*mWW^2*t + 354*ep*mtt^6*mWW^2*t + 1524*ep^2*mtt^6*mWW^2*t + 2832*ep^3*mtt^6*mWW^2*t + 1920*ep^4*mtt^6*mWW^2*t - 30*mtt^5*mWW^3*t - 336*ep*mtt^5*mWW^3*t - 1386*ep^2*mtt^5*mWW^3*t - 2508*ep^3*mtt^5*mWW^3*t - 1680*ep^4*mtt^5*mWW^3*t + 15*mtt^4*mWW^4*t + 159*ep*mtt^4*mWW^4*t + 624*ep^2*mtt^4*mWW^4*t + 1092*ep^3*mtt^4*mWW^4*t + 720*ep^4*mtt^4*mWW^4*t - 3*mtt^3*mWW^5*t - 30*ep*mtt^3*mWW^5*t - 111*ep^2*mtt^3*mWW^5*t - 186*ep^3*mtt^3*mWW^5*t - 120*ep^4*mtt^3*mWW^5*t - 20*mtt^7*s*t - 265*ep*mtt^7*s*t - 1231*ep^2*mtt^7*s*t - 2356*ep^3*mtt^7*s*t - 1568*ep^4*mtt^7*s*t + 75*mtt^6*mWW*s*t + 949*ep*mtt^6*mWW*s*t + 4286*ep^2*mtt^6*mWW*s*t + 8122*ep^3*mtt^6*mWW*s*t + 5448*ep^4*mtt^6*mWW*s*t - 100*mtt^5*mWW^2*s*t - 1205*ep*mtt^5*mWW^2*s*t - 5275*ep^2*mtt^5*mWW^2*s*t - 9906*ep^3*mtt^5*mWW^2*s*t - 6744*ep^4*mtt^5*mWW^2*s*t + 50*mtt^4*mWW^3*s*t + 573*ep*mtt^4*mWW^3*s*t + 2433*ep^2*mtt^4*mWW^3*s*t + 4574*ep^3*mtt^4*mWW^3*s*t + 3240*ep^4*mtt^4*mWW^3*s*t - 4*ep*mtt^3*mWW^4*s*t - 44*ep^2*mtt^3*mWW^4*s*t - 166*ep^3*mtt^3*mWW^4*s*t - 216*ep^4*mtt^3*mWW^4*s*t - 5*mtt^2*mWW^5*s*t - 46*ep*mtt^2*mWW^5*s*t - 155*ep^2*mtt^2*mWW^5*s*t - 240*ep^3*mtt^2*mWW^5*s*t - 144*ep^4*mtt^2*mWW^5*s*t - 2*ep*mtt*mWW^6*s*t - 14*ep^2*mtt*mWW^6*s*t - 28*ep^3*mtt*mWW^6*s*t - 16*ep^4*mtt*mWW^6*s*t + 47*mtt^6*s^2*t + 633*ep*mtt^6*s^2*t + 2954*ep^2*mtt^6*s^2*t + 5610*ep^3*mtt^6*s^2*t + 3656*ep^4*mtt^6*s^2*t - 136*mtt^5*mWW*s^2*t - 1701*ep*mtt^5*mWW*s^2*t - 7501*ep^2*mtt^5*mWW*s^2*t - 13884*ep^3*mtt^5*mWW*s^2*t - 9088*ep^4*mtt^5*mWW*s^2*t + 121*mtt^4*mWW^2*s^2*t + 1371*ep*mtt^4*mWW^2*s^2*t + 5526*ep^2*mtt^4*mWW^2*s^2*t + 9808*ep^3*mtt^4*mWW^2*s^2*t + 6552*ep^4*mtt^4*mWW^2*s^2*t - 17*mtt^3*mWW^3*s^2*t - 144*ep*mtt^3*mWW^3*s^2*t - 403*ep^2*mtt^3*mWW^3*s^2*t - 670*ep^3*mtt^3*mWW^3*s^2*t - 712*ep^4*mtt^3*mWW^3*s^2*t - 20*mtt^2*mWW^4*s^2*t - 184*ep*mtt^2*mWW^4*s^2*t - 518*ep^2*mtt^2*mWW^4*s^2*t - 546*ep^3*mtt^2*mWW^4*s^2*t - 120*ep^4*mtt^2*mWW^4*s^2*t + 5*mtt*mWW^5*s^2*t + 23*ep*mtt*mWW^5*s^2*t - 78*ep^2*mtt*mWW^5*s^2*t - 370*ep^3*mtt*mWW^5*s^2*t - 328*ep^4*mtt*mWW^5*s^2*t + 2*ep*mWW^6*s^2*t + 20*ep^2*mWW^6*s^2*t + 52*ep^3*mWW^6*s^2*t + 40*ep^4*mWW^6*s^2*t - 48*mtt^5*s^3*t - 664*ep*mtt^5*s^3*t - 3130*ep^2*mtt^5*s^3*t - 5918*ep^3*mtt^5*s^3*t - 3800*ep^4*mtt^5*s^3*t + 106*mtt^4*mWW*s^3*t + 1275*ep*mtt^4*mWW*s^3*t + 5305*ep^2*mtt^4*mWW*s^3*t + 9348*ep^3*mtt^4*mWW*s^3*t + 5896*ep^4*mtt^4*mWW*s^3*t - 60*mtt^3*mWW^2*s^3*t - 545*ep*mtt^3*mWW^2*s^3*t - 1529*ep^2*mtt^3*mWW^2*s^3*t - 1900*ep^3*mtt^3*mWW^2*s^3*t - 1120*ep^4*mtt^3*mWW^2*s^3*t - 7*mtt^2*mWW^3*s^3*t - 123*ep*mtt^2*mWW^3*s^3*t - 604*ep^2*mtt^2*mWW^3*s^3*t - 1050*ep^3*mtt^2*mWW^3*s^3*t - 472*ep^4*mtt^2*mWW^3*s^3*t + 10*mtt*mWW^4*s^3*t + 54*ep*mtt*mWW^4*s^3*t - 140*ep^2*mtt*mWW^4*s^3*t - 780*ep^3*mtt*mWW^4*s^3*t - 752*ep^4*mtt*mWW^4*s^3*t - mWW^5*s^3*t + 3*ep*mWW^5*s^3*t + 98*ep^2*mWW^5*s^3*t + 300*ep^3*mWW^5*s^3*t + 248*ep^4*mWW^5*s^3*t + 17*mtt^4*s^4*t + 259*ep*mtt^4*s^4*t + 1276*ep^2*mtt^4*s^4*t + 2434*ep^3*mtt^4*s^4*t + 1544*ep^4*mtt^4*s^4*t - 27*mtt^3*mWW*s^4*t - 289*ep*mtt^3*mWW*s^4*t - 992*ep^2*mtt^3*mWW*s^4*t - 1450*ep^3*mtt^3*mWW*s^4*t - 792*ep^4*mtt^3*mWW*s^4*t + 8*mtt^2*mWW^2*s^4*t - 4*ep*mtt^2*mWW^2*s^4*t - 426*ep^2*mtt^2*mWW^2*s^4*t - 1222*ep^3*mtt^2*mWW^2*s^4*t - 880*ep^4*mtt^2*mWW^2*s^4*t + 3*mtt*mWW^3*s^4*t + 23*ep*mtt*mWW^3*s^4*t - 42*ep^2*mtt*mWW^3*s^4*t - 306*ep^3*mtt*mWW^3*s^4*t - 328*ep^4*mtt*mWW^3*s^4*t - mWW^4*s^4*t + 11*ep*mWW^4*s^4*t + 178*ep^2*mWW^4*s^4*t + 508*ep^3*mWW^4*s^4*t + 408*ep^4*mWW^4*s^4*t + 4*mtt^3*s^5*t + 33*ep*mtt^3*s^5*t + 97*ep^2*mtt^3*s^5*t + 138*ep^3*mtt^3*s^5*t + 88*ep^4*mtt^3*s^5*t - 5*mtt^2*mWW*s^5*t - 72*ep*mtt^2*mWW*s^5*t - 371*ep^2*mtt^2*mWW*s^5*t - 750*ep^3*mtt^2*mWW*s^5*t - 512*ep^4*mtt^2*mWW*s^5*t + 18*ep*mtt*mWW^2*s^5*t + 138*ep^2*mtt*mWW^2*s^5*t + 324*ep^3*mtt*mWW^2*s^5*t + 240*ep^4*mtt*mWW^2*s^5*t + mWW^3*s^5*t + 21*ep*mWW^3*s^5*t + 142*ep^2*mWW^3*s^5*t + 324*ep^3*mWW^3*s^5*t + 232*ep^4*mWW^3*s^5*t - 3*mtt^2*s^6*t - 35*ep*mtt^2*s^6*t - 146*ep^2*mtt^2*s^6*t - 256*ep^3*mtt^2*s^6*t - 160*ep^4*mtt^2*s^6*t + 2*mtt*mWW*s^6*t + 24*ep*mtt*mWW*s^6*t + 104*ep^2*mtt*mWW*s^6*t + 192*ep^3*mtt*mWW*s^6*t + 128*ep^4*mtt*mWW*s^6*t + mWW^2*s^6*t + 11*ep*mWW^2*s^6*t + 42*ep^2*mWW^2*s^6*t + 64*ep^3*mWW^2*s^6*t + 32*ep^4*mWW^2*s^6*t - 30*mtt^7*t^2 - 366*ep*mtt^7*t^2 - 1596*ep^2*mtt^7*t^2 - 2928*ep^3*mtt^7*t^2 - 1920*ep^4*mtt^7*t^2 + 126*mtt^6*mWW*t^2 + 1497*ep*mtt^6*mWW*t^2 + 6405*ep^2*mtt^6*mWW*t^2 + 11634*ep^3*mtt^6*mWW*t^2 + 7608*ep^4*mtt^6*mWW*t^2 - 204*mtt^5*mWW^2*t^2 - 2358*ep*mtt^5*mWW^2*t^2 - 9888*ep^2*mtt^5*mWW^2*t^2 - 17784*ep^3*mtt^5*mWW^2*t^2 - 11616*ep^4*mtt^5*mWW^2*t^2 + 156*mtt^4*mWW^3*t^2 + 1752*ep*mtt^4*mWW^3*t^2 + 7194*ep^2*mtt^4*mWW^3*t^2 + 12828*ep^3*mtt^4*mWW^3*t^2 + 8400*ep^4*mtt^4*mWW^3*t^2 - 54*mtt^3*mWW^4*t^2 - 588*ep*mtt^3*mWW^4*t^2 - 2364*ep^2*mtt^3*mWW^4*t^2 - 4200*ep^3*mtt^3*mWW^4*t^2 - 2784*ep^4*mtt^3*mWW^4*t^2 + 6*mtt^2*mWW^5*t^2 + 63*ep*mtt^2*mWW^5*t^2 + 249*ep^2*mtt^2*mWW^5*t^2 + 450*ep^3*mtt^2*mWW^5*t^2 + 312*ep^4*mtt^2*mWW^5*t^2 + 156*mtt^6*s*t^2 + 1949*ep*mtt^6*s*t^2 + 8619*ep^2*mtt^6*s*t^2 + 15822*ep^3*mtt^6*s*t^2 + 10184*ep^4*mtt^6*s*t^2 - 513*mtt^5*mWW*s*t^2 - 6206*ep*mtt^5*mWW*s*t^2 - 26873*ep^2*mtt^5*mWW*s*t^2 - 48934*ep^3*mtt^5*mWW*s*t^2 - 31624*ep^4*mtt^5*mWW*s*t^2 + 592*mtt^4*mWW^2*s*t^2 + 6906*ep*mtt^4*mWW^2*s*t^2 + 29178*ep^2*mtt^4*mWW^2*s*t^2 + 52696*ep^3*mtt^4*mWW^2*s*t^2 + 34368*ep^4*mtt^4*mWW^2*s*t^2 - 258*mtt^3*mWW^3*s*t^2 - 2880*ep*mtt^3*mWW^3*s*t^2 - 11812*ep^2*mtt^3*mWW^3*s*t^2 - 21236*ep^3*mtt^3*mWW^3*s*t^2 - 14224*ep^4*mtt^3*mWW^3*s*t^2 + 12*mtt^2*mWW^4*s*t^2 + 123*ep*mtt^2*mWW^4*s*t^2 + 501*ep^2*mtt^2*mWW^4*s*t^2 + 1038*ep^3*mtt^2*mWW^4*s*t^2 + 936*ep^4*mtt^2*mWW^4*s*t^2 + 11*mtt*mWW^5*s*t^2 + 106*ep*mtt*mWW^5*s*t^2 + 373*ep^2*mtt*mWW^5*s*t^2 + 586*ep^3*mtt*mWW^5*s*t^2 + 344*ep^4*mtt*mWW^5*s*t^2 + 2*ep*mWW^6*s*t^2 + 14*ep^2*mWW^6*s*t^2 + 28*ep^3*mWW^6*s*t^2 + 16*ep^4*mWW^6*s*t^2 - 288*mtt^5*s^2*t^2 - 3670*ep*mtt^5*s^2*t^2 - 16390*ep^2*mtt^5*s^2*t^2 - 30050*ep^3*mtt^5*s^2*t^2 - 19112*ep^4*mtt^5*s^2*t^2 + 741*mtt^4*mWW*s^2*t^2 + 9007*ep*mtt^4*mWW*s^2*t^2 + 38906*ep^2*mtt^4*mWW*s^2*t^2 + 70342*ep^3*mtt^4*mWW*s^2*t^2 + 44904*ep^4*mtt^4*mWW*s^2*t^2 - 600*mtt^3*mWW^2*s^2*t^2 - 6835*ep*mtt^3*mWW^2*s^2*t^2 - 28029*ep^2*mtt^3*mWW^2*s^2*t^2 - 49506*ep^3*mtt^3*mWW^2*s^2*t^2 - 31888*ep^4*mtt^3*mWW^2*s^2*t^2 + 124*mtt^2*mWW^3*s^2*t^2 + 1216*ep*mtt^2*mWW^3*s^2*t^2 + 4300*ep^2*mtt^2*mWW^3*s^2*t^2 + 7092*ep^3*mtt^2*mWW^3*s^2*t^2 + 4904*ep^4*mtt^2*mWW^3*s^2*t^2 + 28*mtt*mWW^4*s^2*t^2 + 319*ep*mtt*mWW^4*s^2*t^2 + 1275*ep^2*mtt*mWW^4*s^2*t^2 + 2116*ep^3*mtt*mWW^4*s^2*t^2 + 1144*ep^4*mtt*mWW^4*s^2*t^2 - 5*mWW^5*s^2*t^2 - 37*ep*mWW^5*s^2*t^2 - 62*ep^2*mWW^5*s^2*t^2 + 6*ep^3*mWW^5*s^2*t^2 + 48*ep^4*mWW^5*s^2*t^2 + 224*mtt^4*s^3*t^2 + 2936*ep*mtt^4*s^3*t^2 + 13300*ep^2*mtt^4*s^3*t^2 + 24412*ep^3*mtt^4*s^3*t^2 + 15408*ep^4*mtt^4*s^3*t^2 - 441*mtt^3*mWW*s^3*t^2 - 5341*ep*mtt^3*mWW*s^3*t^2 - 22824*ep^2*mtt^3*mWW*s^3*t^2 - 40764*ep^3*mtt^3*mWW*s^3*t^2 - 25720*ep^4*mtt^3*mWW*s^3*t^2 + 236*mtt^2*mWW^2*s^3*t^2 + 2482*ep*mtt^2*mWW^2*s^3*t^2 + 9298*ep^2*mtt^2*mWW^2*s^3*t^2 + 15364*ep^3*mtt^2*mWW^2*s^3*t^2 + 9632*ep^4*mtt^2*mWW^2*s^3*t^2 - 11*mtt*mWW^3*s^3*t^2 + 11*ep*mtt*mWW^3*s^3*t^2 + 520*ep^2*mtt*mWW^3*s^3*t^2 + 1356*ep^3*mtt*mWW^3*s^3*t^2 + 792*ep^4*mtt*mWW^3*s^3*t^2 - 8*mWW^4*s^3*t^2 - 76*ep*mWW^4*s^3*t^2 - 216*ep^2*mWW^4*s^3*t^2 - 236*ep^3*mWW^4*s^3*t^2 - 64*ep^4*mWW^4*s^3*t^2 - 54*mtt^3*s^4*t^2 - 782*ep*mtt^3*s^4*t^2 - 3738*ep^2*mtt^3*s^4*t^2 - 7002*ep^3*mtt^3*s^4*t^2 - 4424*ep^4*mtt^3*s^4*t^2 + 77*mtt^2*mWW*s^4*t^2 + 924*ep*mtt^2*mWW*s^4*t^2 + 3885*ep^2*mtt^2*mWW*s^4*t^2 + 6848*ep^3*mtt^2*mWW*s^4*t^2 + 4296*ep^4*mtt^2*mWW*s^4*t^2 - 22*mtt*mWW^2*s^4*t^2 - 135*ep*mtt*mWW^2*s^4*t^2 - 129*ep^2*mtt*mWW^2*s^4*t^2 + 236*ep^3*mtt*mWW^2*s^4*t^2 + 240*ep^4*mtt*mWW^2*s^4*t^2 - mWW^3*s^4*t^2 - 31*ep*mWW^3*s^4*t^2 - 174*ep^2*mWW^3*s^4*t^2 - 346*ep^3*mWW^3*s^4*t^2 - 208*ep^4*mWW^3*s^4*t^2 - 12*mtt^2*s^5*t^2 - 113*ep*mtt^2*s^5*t^2 - 383*ep^2*mtt^2*s^5*t^2 - 574*ep^3*mtt^2*s^5*t^2 - 328*ep^4*mtt^2*s^5*t^2 + 14*mtt*mWW*s^5*t^2 + 165*ep*mtt*mWW*s^5*t^2 + 689*ep^2*mtt*mWW*s^5*t^2 + 1194*ep^3*mtt*mWW*s^5*t^2 + 728*ep^4*mtt*mWW*s^5*t^2 - 2*mWW^2*s^5*t^2 - 40*ep*mWW^2*s^5*t^2 - 222*ep^2*mWW^2*s^5*t^2 - 452*ep^3*mWW^2*s^5*t^2 - 304*ep^4*mWW^2*s^5*t^2 + 4*mtt*s^6*t^2 + 46*ep*mtt*s^6*t^2 + 188*ep^2*mtt*s^6*t^2 + 320*ep^3*mtt*s^6*t^2 + 192*ep^4*mtt*s^6*t^2 - 4*mWW*s^6*t^2 - 46*ep*mWW*s^6*t^2 - 188*ep^2*mWW*s^6*t^2 - 320*ep^3*mWW*s^6*t^2 - 192*ep^4*mWW*s^6*t^2 + 117*mtt^6*t^3 + 1371*ep*mtt^6*t^3 + 5754*ep^2*mtt^6*t^3 + 10176*ep^3*mtt^6*t^3 + 6432*ep^4*mtt^6*t^3 - 420*mtt^5*mWW*t^3 - 4836*ep*mtt^5*mWW*t^3 - 20034*ep^2*mtt^5*mWW*t^3 - 35196*ep^3*mtt^5*mWW*t^3 - 22224*ep^4*mtt^5*mWW*t^3 + 561*mtt^4*mWW^2*t^3 + 6351*ep*mtt^4*mWW^2*t^3 + 25992*ep^2*mtt^4*mWW^2*t^3 + 45444*ep^3*mtt^4*mWW^2*t^3 + 28752*ep^4*mtt^4*mWW^2*t^3 - 333*mtt^3*mWW^3*t^3 - 3714*ep*mtt^3*mWW^3*t^3 - 15063*ep^2*mtt^3*mWW^3*t^3 - 26346*ep^3*mtt^3*mWW^3*t^3 - 16824*ep^4*mtt^3*mWW^3*t^3 + 78*mtt^2*mWW^4*t^3 + 864*ep*mtt^2*mWW^4*t^3 + 3516*ep^2*mtt^2*mWW^4*t^3 + 6264*ep^3*mtt^2*mWW^4*t^3 + 4128*ep^4*mtt^2*mWW^4*t^3 - 3*mtt*mWW^5*t^3 - 36*ep*mtt*mWW^5*t^3 - 165*ep^2*mtt*mWW^5*t^3 - 342*ep^3*mtt*mWW^5*t^3 - 264*ep^4*mtt*mWW^5*t^3 - 480*mtt^5*s*t^3 - 5754*ep*mtt^5*s*t^3 - 24528*ep^2*mtt^5*s*t^3 - 43596*ep^3*mtt^5*s*t^3 - 27312*ep^4*mtt^5*s*t^3 + 1363*mtt^4*mWW*s*t^3 + 15946*ep*mtt^4*mWW*s*t^3 + 66833*ep^2*mtt^4*mWW*s*t^3 + 117914*ep^3*mtt^4*mWW*s*t^3 + 73944*ep^4*mtt^4*mWW*s*t^3 - 1324*mtt^3*mWW^2*s*t^3 - 15063*ep*mtt^3*mWW^2*s*t^3 - 61895*ep^2*mtt^3*mWW^2*s*t^3 - 108380*ep^3*mtt^3*mWW^2*s*t^3 - 68288*ep^4*mtt^3*mWW^2*s*t^3 + 473*mtt^2*mWW^3*s*t^3 + 5187*ep*mtt^2*mWW^3*s*t^3 + 20762*ep^2*mtt^2*mWW^3*s*t^3 + 36114*ep^3*mtt^2*mWW^3*s*t^3 + 23144*ep^4*mtt^2*mWW^3*s*t^3 - 26*mtt*mWW^4*s*t^3 - 256*ep*mtt*mWW^4*s*t^3 - 954*ep^2*mtt*mWW^4*s*t^3 - 1706*ep^3*mtt*mWW^4*s*t^3 - 1288*ep^4*mtt*mWW^4*s*t^3 - 6*mWW^5*s*t^3 - 60*ep*mWW^5*s*t^3 - 218*ep^2*mWW^5*s*t^3 - 346*ep^3*mWW^5*s*t^3 - 200*ep^4*mWW^5*s*t^3 + 682*mtt^4*s^2*t^3 + 8338*ep*mtt^4*s^2*t^3 + 35966*ep^2*mtt^4*s^2*t^3 + 64082*ep^3*mtt^4*s^2*t^3 + 39912*ep^4*mtt^4*s^2*t^3 - 1508*mtt^3*mWW*s^2*t^3 - 17780*ep*mtt^3*mWW*s^2*t^3 - 74730*ep^2*mtt^3*mWW*s^2*t^3 - 131546*ep^3*mtt^3*mWW*s^2*t^3 - 81896*ep^4*mtt^3*mWW*s^2*t^3 + 1024*mtt^2*mWW^2*s^2*t^3 + 11507*ep*mtt^2*mWW^2*s^2*t^3 + 46559*ep^2*mtt^2*mWW^2*s^2*t^3 + 80432*ep^3*mtt^2*mWW^2*s^2*t^3 + 50104*ep^4*mtt^2*mWW^2*s^2*t^3 - 190*mtt*mWW^3*s^2*t^3 - 1926*ep*mtt*mWW^3*s^2*t^3 - 7064*ep^2*mtt*mWW^3*s^2*t^3 - 11546*ep^3*mtt*mWW^3*s^2*t^3 - 7256*ep^4*mtt*mWW^3*s^2*t^3 - 8*mWW^4*s^2*t^3 - 115*ep*mWW^4*s^2*t^3 - 557*ep^2*mWW^4*s^2*t^3 - 1050*ep^3*mWW^4*s^2*t^3 - 624*ep^4*mWW^4*s^2*t^3 - 384*mtt^3*s^3*t^3 - 4824*ep*mtt^3*s^3*t^3 - 21150*ep^2*mtt^3*s^3*t^3 - 37878*ep^3*mtt^3*s^3*t^3 - 23544*ep^4*mtt^3*s^3*t^3 + 643*mtt^2*mWW*s^3*t^3 + 7595*ep*mtt^2*mWW*s^3*t^3 + 31862*ep^2*mtt^2*mWW*s^3*t^3 + 55802*ep^3*mtt^2*mWW*s^3*t^3 + 34528*ep^4*mtt^2*mWW*s^3*t^3 - 276*mtt*mWW^2*s^3*t^3 - 2972*ep*mtt*mWW^2*s^3*t^3 - 11514*ep^2*mtt*mWW^2*s^3*t^3 - 19218*ep^3*mtt*mWW^2*s^3*t^3 - 11720*ep^4*mtt*mWW^2*s^3*t^3 + 17*mWW^3*s^3*t^3 + 117*ep*mWW^3*s^3*t^3 + 202*ep^2*mWW^3*s^3*t^3 + 46*ep^3*mWW^3*s^3*t^3 - 32*ep^4*mWW^3*s^3*t^3 + 57*mtt^2*s^4*t^3 + 789*ep*mtt^2*s^4*t^3 + 3672*ep^2*mtt^2*s^4*t^3 + 6780*ep^3*mtt^2*s^4*t^3 + 4272*ep^4*mtt^2*s^4*t^3 - 70*mtt*mWW*s^4*t^3 - 823*ep*mtt*mWW*s^4*t^3 - 3443*ep^2*mtt*mWW*s^4*t^3 - 6014*ep^3*mtt*mWW*s^4*t^3 - 3720*ep^4*mtt*mWW*s^4*t^3 + 13*mWW^2*s^4*t^3 + 106*ep*mWW^2*s^4*t^3 + 293*ep^2*mWW^2*s^4*t^3 + 350*ep^3*mWW^2*s^4*t^3 + 168*ep^4*mWW^2*s^4*t^3 + 8*mtt*s^5*t^3 + 80*ep*mtt*s^5*t^3 + 286*ep^2*mtt*s^5*t^3 + 436*ep^3*mtt*s^5*t^3 + 240*ep^4*mtt*s^5*t^3 - 8*mWW*s^5*t^3 - 92*ep*mWW*s^5*t^3 - 376*ep^2*mWW*s^5*t^3 - 640*ep^3*mWW*s^5*t^3 - 384*ep^4*mWW*s^5*t^3 - 240*mtt^5*t^4 - 2730*ep*mtt^5*t^4 - 11130*ep^2*mtt^5*t^4 - 19140*ep^3*mtt^5*t^4 - 11760*ep^4*mtt^5*t^4 + 732*mtt^4*mWW*t^4 + 8220*ep*mtt^4*mWW*t^4 + 33180*ep^2*mtt^4*mWW*t^4 + 56760*ep^3*mtt^4*mWW*t^4 + 34848*ep^4*mtt^4*mWW*t^4 - 798*mtt^3*mWW^2*t^4 - 8856*ep*mtt^3*mWW^2*t^4 - 35442*ep^2*mtt^3*mWW^2*t^4 - 60444*ep^3*mtt^3*mWW^2*t^4 - 37200*ep^4*mtt^3*mWW^2*t^4 + 360*mtt^2*mWW^3*t^4 + 3963*ep*mtt^2*mWW^3*t^4 + 15801*ep^2*mtt^2*mWW^3*t^4 + 27042*ep^3*mtt^2*mWW^3*t^4 + 16824*ep^4*mtt^2*mWW^3*t^4 - 54*mtt*mWW^4*t^4 - 600*ep*mtt*mWW^4*t^4 - 2436*ep^2*mtt*mWW^4*t^4 - 4296*ep^3*mtt*mWW^4*t^4 - 2784*ep^4*mtt*mWW^4*t^4 + 3*ep*mWW^5*t^4 + 27*ep^2*mWW^5*t^4 + 78*ep^3*mWW^5*t^4 + 72*ep^4*mWW^5*t^4 + 760*mtt^4*s*t^4 + 8826*ep*mtt^4*s*t^4 + 36542*ep^2*mtt^4*s*t^4 + 63284*ep^3*mtt^4*s*t^4 + 38768*ep^4*mtt^4*s*t^4 - 1817*mtt^3*mWW*s*t^4 - 20688*ep*mtt^3*mWW*s*t^4 - 84393*ep^2*mtt^3*mWW*s*t^4 - 145022*ep^3*mtt^3*mWW*s*t^4 - 88680*ep^4*mtt^3*mWW*s*t^4 + 1414*mtt^2*mWW^2*s*t^4 + 15753*ep*mtt^2*mWW^2*s*t^4 + 63229*ep^2*mtt^2*mWW^2*s*t^4 + 107874*ep^3*mtt^2*mWW^2*s*t^4 + 66040*ep^4*mtt^2*mWW^2*s*t^4 - 371*mtt*mWW^3*s*t^4 - 4016*ep*mtt*mWW^3*s*t^4 - 15785*ep^2*mtt*mWW^3*s*t^4 - 26766*ep^3*mtt*mWW^3*s*t^4 - 16552*ep^4*mtt*mWW^3*s*t^4 + 14*mWW^4*s*t^4 + 137*ep*mWW^4*s*t^4 + 497*ep^2*mWW^4*s*t^4 + 834*ep^3*mWW^4*s*t^4 + 568*ep^4*mWW^4*s*t^4 - 788*mtt^3*s^2*t^4 - 9324*ep*mtt^3*s^2*t^4 - 39098*ep^2*mtt^3*s^2*t^4 - 68046*ep^3*mtt^3*s^2*t^4 - 41624*ep^4*mtt^3*s^2*t^4 + 1437*mtt^2*mWW*s^2*t^4 + 16471*ep*mtt^2*mWW*s^2*t^4 + 67406*ep^2*mtt^2*mWW*s^2*t^4 + 115678*ep^3*mtt^2*mWW*s^2*t^4 + 70368*ep^4*mtt^2*mWW*s^2*t^4 - 732*mtt*mWW^2*s^2*t^4 - 8101*ep*mtt*mWW^2*s^2*t^4 - 32223*ep^2*mtt*mWW^2*s^2*t^4 - 54420*ep^3*mtt*mWW^2*s^2*t^4 - 32944*ep^4*mtt*mWW^2*s^2*t^4 + 83*mWW^3*s^2*t^4 + 858*ep*mWW^3*s^2*t^4 + 3207*ep^2*mWW^3*s^2*t^4 + 5228*ep^3*mWW^3*s^2*t^4 + 3144*ep^4*mWW^3*s^2*t^4 + 288*mtt^2*s^3*t^4 + 3496*ep*mtt^2*s^3*t^4 + 14920*ep^2*mtt^2*s^3*t^4 + 26192*ep^3*mtt^2*s^3*t^4 + 16064*ep^4*mtt^2*s^3*t^4 - 388*mtt*mWW*s^3*t^4 - 4431*ep*mtt*mWW*s^3*t^4 - 18043*ep^2*mtt*mWW*s^3*t^4 - 30750*ep^3*mtt*mWW*s^3*t^4 - 18568*ep^4*mtt*mWW*s^3*t^4 + 100*mWW^2*s^3*t^4 + 1079*ep*mWW^2*s^3*t^4 + 4185*ep^2*mWW^2*s^3*t^4 + 6898*ep^3*mWW^2*s^3*t^4 + 4088*ep^4*mWW^2*s^3*t^4 - 20*mtt*s^4*t^4 - 266*ep*mtt*s^4*t^4 - 1210*ep^2*mtt*s^4*t^4 - 2212*ep^3*mtt*s^4*t^4 - 1392*ep^4*mtt*s^4*t^4 + 20*mWW*s^4*t^4 + 218*ep*mWW*s^4*t^4 + 850*ep^2*mWW*s^4*t^4 + 1396*ep^3*mWW*s^4*t^4 + 816*ep^4*mWW*s^4*t^4 + 285*mtt^4*t^5 + 3165*ep*mtt^4*t^5 + 12600*ep^2*mtt^4*t^5 + 21180*ep^3*mtt^4*t^5 + 12720*ep^4*mtt^4*t^5 - 723*mtt^3*mWW*t^5 - 7950*ep*mtt^3*mWW*t^5 - 31395*ep^2*mtt^3*mWW*t^5 - 52530*ep^3*mtt^3*mWW*t^5 - 31512*ep^4*mtt^3*mWW*t^5 + 618*mtt^2*mWW^2*t^5 + 6732*ep*mtt^2*mWW^2*t^5 + 26394*ep^2*mtt^2*mWW^2*t^5 + 44028*ep^3*mtt^2*mWW^2*t^5 + 26448*ep^4*mtt^2*mWW^2*t^5 - 195*mtt*mWW^3*t^5 - 2112*ep*mtt*mWW^3*t^5 - 8259*ep^2*mtt*mWW^3*t^5 - 13818*ep^3*mtt*mWW^3*t^5 - 8376*ep^4*mtt*mWW^3*t^5 + 15*mWW^4*t^5 + 165*ep*mWW^4*t^5 + 660*ep^2*mWW^4*t^5 + 1140*ep^3*mWW^4*t^5 + 720*ep^4*mWW^4*t^5 - 660*mtt^3*s*t^5 - 7469*ep*mtt^3*s*t^5 - 30183*ep^2*mtt^3*s*t^5 - 51156*ep^3*mtt^3*s*t^5 - 30752*ep^4*mtt^3*s*t^5 + 1278*mtt^2*mWW*s*t^5 + 14213*ep*mtt^2*mWW*s*t^5 + 56621*ep^2*mtt^2*mWW*s*t^5 + 95092*ep^3*mtt^2*mWW*s*t^5 + 56896*ep^4*mtt^2*mWW*s*t^5 - 724*mtt*mWW^2*s*t^5 - 7916*ep*mtt*mWW^2*s*t^5 - 31110*ep^2*mtt*mWW^2*s*t^5 - 51862*ep^3*mtt*mWW^2*s*t^5 - 30968*ep^4*mtt*mWW^2*s*t^5 + 106*mWW^3*s*t^5 + 1136*ep*mWW^3*s*t^5 + 4402*ep^2*mWW^3*s*t^5 + 7314*ep^3*mWW^3*s*t^5 + 4392*ep^4*mWW^3*s*t^5 + 447*mtt^2*s^2*t^5 + 5149*ep*mtt^2*s^2*t^5 + 21088*ep^2*mtt^2*s^2*t^5 + 35996*ep^3*mtt^2*s^2*t^5 + 21680*ep^4*mtt^2*s^2*t^5 - 634*mtt*mWW*s^2*t^5 - 7065*ep*mtt*mWW*s^2*t^5 - 28141*ep^2*mtt*mWW*s^2*t^5 - 47106*ep^3*mtt*mWW*s^2*t^5 - 28024*ep^4*mtt*mWW*s^2*t^5 + 187*mWW^2*s^2*t^5 + 2036*ep*mWW^2*s^2*t^5 + 7947*ep^2*mWW^2*s^2*t^5 + 13114*ep^3*mWW^2*s^2*t^5 + 7736*ep^4*mWW^2*s^2*t^5 - 80*mtt*s^3*t^5 - 944*ep*mtt*s^3*t^5 - 3940*ep^2*mtt*s^3*t^5 - 6808*ep^3*mtt*s^3*t^5 - 4128*ep^4*mtt*s^3*t^5 + 80*mWW*s^3*t^5 + 872*ep*mWW*s^3*t^5 + 3400*ep^2*mWW*s^3*t^5 + 5584*ep^3*mWW*s^3*t^5 + 3264*ep^4*mWW*s^3*t^5 - 198*mtt^3*t^6 - 2154*ep*mtt^3*t^6 - 8400*ep^2*mtt^3*t^6 - 13848*ep^3*mtt^3*t^6 - 8160*ep^4*mtt^3*t^6 + 402*mtt^2*mWW*t^6 + 4341*ep*mtt^2*mWW*t^6 + 16821*ep^2*mtt^2*mWW*t^6 + 27618*ep^3*mtt^2*mWW*t^6 + 16248*ep^4*mtt^2*mWW*t^6 - 246*mtt*mWW^2*t^6 - 2634*ep*mtt*mWW^2*t^6 - 10134*ep^2*mtt*mWW^2*t^6 - 16572*ep^3*mtt*mWW^2*t^6 - 9744*ep^4*mtt*mWW^2*t^6 + 42*mWW^3*t^6 + 447*ep*mWW^3*t^6 + 1713*ep^2*mWW^3*t^6 + 2802*ep^3*mWW^3*t^6 + 1656*ep^4*mWW^3*t^6 + 300*mtt^2*s*t^6 + 3321*ep*mtt^2*s*t^6 + 13143*ep^2*mtt^2*s*t^6 + 21870*ep^3*mtt^2*s*t^6 + 12936*ep^4*mtt^2*s*t^6 - 442*mtt*mWW*s*t^6 - 4810*ep*mtt*mWW*s*t^6 - 18746*ep^2*mtt*mWW*s*t^6 - 30836*ep^3*mtt*mWW*s*t^6 - 18096*ep^4*mtt*mWW*s*t^6 + 142*mWW^2*s*t^6 + 1525*ep*mWW^2*s*t^6 + 5873*ep^2*mWW^2*s*t^6 + 9578*ep^3*mWW^2*s*t^6 + 5592*ep^4*mWW^2*s*t^6 - 100*mtt*s^2*t^6 - 1126*ep*mtt*s^2*t^6 - 4520*ep^2*mtt*s^2*t^6 - 7592*ep^3*mtt*s^2*t^6 - 4512*ep^4*mtt*s^2*t^6 + 100*mWW*s^2*t^6 + 1078*ep*mWW*s^2*t^6 + 4160*ep^2*mWW*s^2*t^6 + 6776*ep^3*mWW*s^2*t^6 + 3936*ep^4*mWW*s^2*t^6 + 75*mtt^2*t^7 + 801*ep*mtt^2*t^7 + 3066*ep^2*mtt^2*t^7 + 4968*ep^3*mtt^2*t^7 + 2880*ep^4*mtt^2*t^7 - 114*mtt*mWW*t^7 - 1212*ep*mtt*mWW*t^7 - 4620*ep^2*mtt*mWW*t^7 - 7464*ep^3*mtt*mWW*t^7 - 4320*ep^4*mtt*mWW*t^7 + 39*mWW^2*t^7 + 411*ep*mWW^2*t^7 + 1554*ep^2*mWW^2*t^7 + 2496*ep^3*mWW^2*t^7 + 1440*ep^4*mWW^2*t^7 - 56*mtt*s*t^7 - 608*ep*mtt*s*t^7 - 2362*ep^2*mtt*s*t^7 - 3868*ep^3*mtt*s*t^7 - 2256*ep^4*mtt*s*t^7 + 56*mWW*s*t^7 + 596*ep*mWW*s*t^7 + 2272*ep^2*mWW*s*t^7 + 3664*ep^3*mWW*s*t^7 + 2112*ep^4*mWW*s*t^7 - 12*mtt*t^8 - 126*ep*mtt*t^8 - 474*ep^2*mtt*t^8 - 756*ep^3*mtt*t^8 - 432*ep^4*mtt*t^8 + 12*mWW*t^8 + 126*ep*mWW*t^8 + 474*ep^2*mWW*t^8 + 756*ep^3*mWW*t^8 + 432*ep^4*mWW*t^8))/(2*ep*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*s^2*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(-2*ep*mtt*mWW^3*s^2 - 20*ep^2*mtt*mWW^3*s^2 - 52*ep^3*mtt*mWW^3*s^2 - 40*ep^4*mtt*mWW^3*s^2 + 2*ep*mWW^4*s^2 + 20*ep^2*mWW^4*s^2 + 52*ep^3*mWW^4*s^2 + 40*ep^4*mWW^4*s^2 - ep*mtt^2*mWW^2*s*t - 5*ep^2*mtt^2*mWW^2*s*t - 4*ep^3*mtt^2*mWW^2*s*t - ep^2*mtt*mWW^3*s*t - 2*ep^3*mtt*mWW^3*s*t + 8*ep^4*mtt*mWW^3*s*t + ep*mWW^4*s*t + 9*ep^2*mWW^4*s*t + 24*ep^3*mWW^4*s*t + 16*ep^4*mWW^4*s*t - 4*mtt*mWW^2*s^2*t - 18*ep*mtt*mWW^2*s^2*t + 116*ep^2*mtt*mWW^2*s^2*t + 492*ep^3*mtt*mWW^2*s^2*t + 440*ep^4*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t + 18*ep*mWW^3*s^2*t - 116*ep^2*mWW^3*s^2*t - 492*ep^3*mWW^3*s^2*t - 440*ep^4*mWW^3*s^2*t - 6*ep*mtt*mWW^3*t^2 - 45*ep^2*mtt*mWW^3*t^2 - 102*ep^3*mtt*mWW^3*t^2 - 72*ep^4*mtt*mWW^3*t^2 - 2*mtt^2*mWW*s*t^2 + 42*ep^2*mtt^2*mWW*s*t^2 + 40*ep^3*mtt^2*mWW*s*t^2 + 59*ep^2*mtt*mWW^2*s*t^2 + 298*ep^3*mtt*mWW^2*s*t^2 + 248*ep^4*mtt*mWW^2*s*t^2 + 2*mWW^3*s*t^2 + 6*ep*mWW^3*s*t^2 - 59*ep^2*mWW^3*s*t^2 - 254*ep^3*mWW^3*s*t^2 - 200*ep^4*mWW^3*s*t^2 - 8*mtt*mWW*s^2*t^2 - 54*ep*mtt*mWW*s^2*t^2 + 52*ep^2*mtt*mWW*s^2*t^2 + 516*ep^3*mtt*mWW*s^2*t^2 + 520*ep^4*mtt*mWW*s^2*t^2 + 8*mWW^2*s^2*t^2 + 54*ep*mWW^2*s^2*t^2 - 52*ep^2*mWW^2*s^2*t^2 - 516*ep^3*mWW^2*s^2*t^2 - 520*ep^4*mWW^2*s^2*t^2 + 6*ep*mtt*mWW^2*t^3 + 45*ep^2*mtt*mWW^2*t^3 + 102*ep^3*mtt*mWW^2*t^3 + 72*ep^4*mtt*mWW^2*t^3 + 6*ep*mWW^3*t^3 + 45*ep^2*mWW^3*t^3 + 102*ep^3*mWW^3*t^3 + 72*ep^4*mWW^3*t^3 - 6*mtt^2*s*t^3 - 7*ep*mtt^2*s*t^3 + 91*ep^2*mtt^2*s*t^3 + 92*ep^3*mtt^2*s*t^3 - 8*mtt*mWW*s*t^3 - 76*ep*mtt*mWW*s*t^3 - 67*ep^2*mtt*mWW*s*t^3 + 626*ep^3*mtt*mWW*s*t^3 + 760*ep^4*mtt*mWW*s*t^3 + 14*mWW^2*s*t^3 + 77*ep*mWW^2*s*t^3 - 72*ep^2*mWW^2*s*t^3 - 838*ep^3*mWW^2*s*t^3 - 856*ep^4*mWW^2*s*t^3 + 12*mtt*s^2*t^3 + 74*ep*mtt*s^2*t^3 - 148*ep^2*mtt*s^2*t^3 - 956*ep^3*mtt*s^2*t^3 - 920*ep^4*mtt*s^2*t^3 - 12*mWW*s^2*t^3 - 74*ep*mWW*s^2*t^3 + 148*ep^2*mWW*s^2*t^3 + 956*ep^3*mWW*s^2*t^3 + 920*ep^4*mWW*s^2*t^3 + 6*ep*mtt*mWW*t^4 + 45*ep^2*mtt*mWW*t^4 + 102*ep^3*mtt*mWW*t^4 + 72*ep^4*mtt*mWW*t^4 - 6*ep*mWW^2*t^4 - 45*ep^2*mWW^2*t^4 - 102*ep^3*mWW^2*t^4 - 72*ep^4*mWW^2*t^4 + 24*mtt*s*t^4 + 92*ep*mtt*s*t^4 - 247*ep^2*mtt*s*t^4 - 1178*ep^3*mtt*s*t^4 - 1016*ep^4*mtt*s*t^4 - 24*mWW*s*t^4 - 98*ep*mWW*s*t^4 + 205*ep^2*mWW*s*t^4 + 1094*ep^3*mWW*s*t^4 + 968*ep^4*mWW*s*t^4 - 6*ep*mtt*t^5 - 45*ep^2*mtt*t^5 - 102*ep^3*mtt*t^5 - 72*ep^4*mtt*t^5 - 6*ep*mWW*t^5 - 45*ep^2*mWW*t^5 - 102*ep^3*mWW*t^5 - 72*ep^4*mWW*t^5 + 6*ep*s*t^5 + 45*ep^2*s*t^5 + 102*ep^3*s*t^5 + 72*ep^4*s*t^5 + 6*ep*t^6 + 45*ep^2*t^6 + 102*ep^3*t^6 + 72*ep^4*t^6)/(2*(1 + 2*ep)*(1 + 4*ep)^2*(-mtt + mWW)*s^2*t*(-mWW + t)^2*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt*mWW^2*s^2 + 20*ep*mtt*mWW^2*s^2 + 52*ep^2*mtt*mWW^2*s^2 + 40*ep^3*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 20*ep*mWW^3*s^2 - 52*ep^2*mWW^3*s^2 - 40*ep^3*mWW^3*s^2 + mtt^2*mWW*s*t + 5*ep*mtt^2*mWW*s*t + 4*ep^2*mtt^2*mWW*s*t + ep*mtt*mWW^2*s*t + 2*ep^2*mtt*mWW^2*s*t - 8*ep^3*mtt*mWW^2*s*t - mWW^3*s*t - 9*ep*mWW^3*s*t - 24*ep^2*mWW^3*s*t - 16*ep^3*mWW^3*s*t - 12*mtt*mWW*s^2*t - 120*ep*mtt*mWW*s^2*t - 312*ep^2*mtt*mWW*s^2*t - 240*ep^3*mtt*mWW*s^2*t + 12*mWW^2*s^2*t + 120*ep*mWW^2*s^2*t + 312*ep^2*mWW^2*s^2*t + 240*ep^3*mWW^2*s^2*t + 6*mtt*mWW^2*t^2 + 45*ep*mtt*mWW^2*t^2 + 102*ep^2*mtt*mWW^2*t^2 + 72*ep^3*mtt*mWW^2*t^2 - 5*mtt^2*s*t^2 - 25*ep*mtt^2*s*t^2 - 20*ep^2*mtt^2*s*t^2 - 8*mtt*mWW*s*t^2 - 76*ep*mtt*mWW*s*t^2 - 212*ep^2*mtt*mWW*s*t^2 - 144*ep^3*mtt*mWW*s*t^2 + 7*mWW^2*s*t^2 + 62*ep*mWW^2*s*t^2 + 166*ep^2*mWW^2*s*t^2 + 120*ep^3*mWW^2*s*t^2 + 10*mtt*s^2*t^2 + 100*ep*mtt*s^2*t^2 + 260*ep^2*mtt*s^2*t^2 + 200*ep^3*mtt*s^2*t^2 - 10*mWW*s^2*t^2 - 100*ep*mWW*s^2*t^2 - 260*ep^2*mWW*s^2*t^2 - 200*ep^3*mWW*s^2*t^2 - 12*mtt*mWW*t^3 - 90*ep*mtt*mWW*t^3 - 204*ep^2*mtt*mWW*t^3 - 144*ep^3*mtt*mWW*t^3 - 6*mWW^2*t^3 - 45*ep*mWW^2*t^3 - 102*ep^2*mWW^2*t^3 - 72*ep^3*mWW^2*t^3 + 16*mtt*s*t^3 + 115*ep*mtt*s*t^3 + 242*ep^2*mtt*s*t^3 + 152*ep^3*mtt*s*t^3 - 4*mWW*s*t^3 - 28*ep*mWW*s*t^3 - 56*ep^2*mWW*s*t^3 - 32*ep^3*mWW*s*t^3 + 6*mtt*t^4 + 45*ep*mtt*t^4 + 102*ep^2*mtt*t^4 + 72*ep^3*mtt*t^4 + 12*mWW*t^4 + 90*ep*mWW*t^4 + 204*ep^2*mWW*t^4 + 144*ep^3*mWW*t^4 - 6*s*t^4 - 45*ep*s*t^4 - 102*ep^2*s*t^4 - 72*ep^3*s*t^4 - 6*t^5 - 45*ep*t^5 - 102*ep^2*t^5 - 72*ep^3*t^5))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*s^2*(mtt - s - t)*t*(-mWW + t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2)*(2*mWW*s + 20*ep*mWW*s + 52*ep^2*mWW*s + 40*ep^3*mWW*s + 3*mtt*t + 29*ep*mtt*t + 88*ep^2*mtt*t + 80*ep^3*mtt*t + mWW*t + 9*ep*mWW*t + 24*ep^2*mWW*t + 16*ep^3*mWW*t - 2*s*t - 20*ep*s*t - 52*ep^2*s*t - 40*ep^3*s*t - 4*t^2 - 38*ep*t^2 - 112*ep^2*t^2 - 96*ep^3*t^2))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^2*s*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(5*mtt - mWW)*(2*mWW*s + 20*ep*mWW*s + 52*ep^2*mWW*s + 40*ep^3*mWW*s + 3*mtt*t + 29*ep*mtt*t + 88*ep^2*mtt*t + 80*ep^3*mtt*t + mWW*t + 9*ep*mWW*t + 24*ep^2*mWW*t + 16*ep^3*mWW*t - 2*s*t - 20*ep*s*t - 52*ep^2*s*t - 40*ep^3*s*t - 4*t^2 - 38*ep*t^2 - 112*ep^2*t^2 - 96*ep^3*t^2))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^2*s*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mtt^5 - 9*ep*mtt^5 - 32*ep^2*mtt^5 - 30*ep^3*mtt^5 + 3*mtt^4*mWW + 21*ep*mtt^4*mWW + 66*ep^2*mtt^4*mWW + 60*ep^3*mtt^4*mWW - 3*mtt^3*mWW^2 - 18*ep*mtt^3*mWW^2 - 39*ep^2*mtt^3*mWW^2 - 30*ep^3*mtt^3*mWW^2 + mtt^2*mWW^3 + 9*ep*mtt^2*mWW^3 + 8*ep^2*mtt^2*mWW^3 - 3*ep*mtt*mWW^4 - 3*ep^2*mtt*mWW^4 + 5*mtt^4*s + 35*ep*mtt^4*s + 97*ep^2*mtt^4*s + 82*ep^3*mtt^4*s - 8*mtt^3*mWW*s - 51*ep*mtt^3*mWW*s - 130*ep^2*mtt^3*mWW*s - 108*ep^3*mtt^3*mWW*s + mtt^2*mWW^2*s + 18*ep*mtt^2*mWW^2*s + 44*ep^2*mtt^2*mWW^2*s + 36*ep^3*mtt^2*mWW^2*s + 2*mtt*mWW^3*s - 2*ep*mtt*mWW^3*s - 11*ep^2*mtt*mWW^3*s - 10*ep^3*mtt*mWW^3*s - 7*mtt^3*s^2 - 43*ep*mtt^3*s^2 - 98*ep^2*mtt^3*s^2 - 74*ep^3*mtt^3*s^2 + 7*mtt^2*mWW*s^2 + 52*ep*mtt^2*mWW*s^2 + 125*ep^2*mtt^2*mWW*s^2 + 98*ep^3*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 - 14*ep*mtt*mWW^2*s^2 - 55*ep^2*mtt*mWW^2*s^2 - 52*ep^3*mtt*mWW^2*s^2 - mWW^3*s^2 - 7*ep*mWW^3*s^2 - 14*ep^2*mWW^3*s^2 - 8*ep^3*mWW^3*s^2 + 3*mtt^2*s^3 + 17*ep*mtt^2*s^3 + 33*ep^2*mtt^2*s^3 + 22*ep^3*mtt^2*s^3 - 2*mtt*mWW*s^3 - 22*ep*mtt*mWW*s^3 - 61*ep^2*mtt*mWW*s^3 - 50*ep^3*mtt*mWW*s^3 - mWW^2*s^3 - 7*ep*mWW^2*s^3 - 14*ep^2*mWW^2*s^3 - 8*ep^3*mWW^2*s^3 + 7*mtt^4*t + 51*ep*mtt^4*t + 143*ep^2*mtt^4*t + 120*ep^3*mtt^4*t - 15*mtt^3*mWW*t - 99*ep*mtt^3*mWW*t - 267*ep^2*mtt^3*mWW*t - 222*ep^3*mtt^3*mWW*t + 9*mtt^2*mWW^2*t + 60*ep*mtt^2*mWW^2*t + 150*ep^2*mtt^2*mWW^2*t + 120*ep^3*mtt^2*mWW^2*t - mtt*mWW^3*t - 15*ep*mtt*mWW^3*t - 29*ep^2*mtt*mWW^3*t - 18*ep^3*mtt*mWW^3*t + 3*ep*mWW^4*t + 3*ep^2*mWW^4*t - 22*mtt^3*s*t - 142*ep*mtt^3*s*t - 335*ep^2*mtt^3*s*t - 254*ep^3*mtt^3*s*t + 32*mtt^2*mWW*s*t + 199*ep*mtt^2*mWW*s*t + 448*ep^2*mtt^2*mWW*s*t + 332*ep^3*mtt^2*mWW*s*t - 8*mtt*mWW^2*s*t - 71*ep*mtt*mWW^2*s*t - 166*ep^2*mtt*mWW^2*s*t - 124*ep^3*mtt*mWW^2*s*t - 2*mWW^3*s*t + 2*ep*mWW^3*s*t + 11*ep^2*mWW^3*s*t + 10*ep^3*mWW^3*s*t + 19*mtt^2*s^2*t + 115*ep*mtt^2*s^2*t + 239*ep^2*mtt^2*s^2*t + 164*ep^3*mtt^2*s^2*t - 20*mtt*mWW*s^2*t - 143*ep*mtt*mWW*s^2*t - 322*ep^2*mtt*mWW*s^2*t - 232*ep^3*mtt*mWW*s^2*t + mWW^2*s^2*t + 28*ep*mWW^2*s^2*t + 83*ep^2*mWW^2*s^2*t + 68*ep^3*mWW^2*s^2*t - 4*mtt*s^3*t - 24*ep*mtt*s^3*t - 47*ep^2*mtt*s^3*t - 30*ep^3*mtt*s^3*t + 4*mWW*s^3*t + 36*ep*mWW*s^3*t + 89*ep^2*mWW*s^3*t + 66*ep^3*mWW*s^3*t - 15*mtt^3*t^2 - 99*ep*mtt^3*t^2 - 237*ep^2*mtt^3*t^2 - 180*ep^3*mtt^3*t^2 + 26*mtt^2*mWW*t^2 + 162*ep*mtt^2*mWW*t^2 + 385*ep^2*mtt^2*mWW*t^2 + 294*ep^3*mtt^2*mWW*t^2 - 11*mtt*mWW^2*t^2 - 69*ep*mtt*mWW^2*t^2 - 169*ep^2*mtt*mWW^2*t^2 - 132*ep^3*mtt*mWW^2*t^2 + 6*ep*mWW^3*t^2 + 21*ep^2*mWW^3*t^2 + 18*ep^3*mWW^3*t^2 + 29*mtt^2*s*t^2 + 179*ep*mtt^2*s*t^2 + 379*ep^2*mtt^2*s*t^2 + 262*ep^3*mtt^2*s*t^2 - 36*mtt*mWW*s*t^2 - 220*ep*mtt*mWW*s*t^2 - 459*ep^2*mtt*mWW*s*t^2 - 314*ep^3*mtt*mWW*s*t^2 + 7*mWW^2*s*t^2 + 53*ep*mWW^2*s*t^2 + 122*ep^2*mWW^2*s*t^2 + 88*ep^3*mWW^2*s*t^2 - 12*mtt*s^2*t^2 - 72*ep*mtt*s^2*t^2 - 141*ep^2*mtt*s^2*t^2 - 90*ep^3*mtt*s^2*t^2 + 12*mWW*s^2*t^2 + 84*ep*mWW*s^2*t^2 + 183*ep^2*mWW*s^2*t^2 + 126*ep^3*mWW*s^2*t^2 + 13*mtt^2*t^3 + 81*ep*mtt^2*t^3 + 173*ep^2*mtt^2*t^3 + 120*ep^3*mtt^2*t^3 - 18*mtt*mWW*t^3 - 108*ep*mtt*mWW*t^3 - 231*ep^2*mtt*mWW*t^3 - 162*ep^3*mtt*mWW*t^3 + 5*mWW^2*t^3 + 27*ep*mWW^2*t^3 + 58*ep^2*mWW^2*t^3 + 42*ep^3*mWW^2*t^3 - 12*mtt*s*t^3 - 72*ep*mtt*s*t^3 - 141*ep^2*mtt*s*t^3 - 90*ep^3*mtt*s*t^3 + 12*mWW*s*t^3 + 72*ep*mWW*s*t^3 + 141*ep^2*mWW*s*t^3 + 90*ep^3*mWW*s*t^3 - 4*mtt*t^4 - 24*ep*mtt*t^4 - 47*ep^2*mtt*t^4 - 30*ep^3*mtt*t^4 + 4*mWW*t^4 + 24*ep*mWW*t^4 + 47*ep^2*mWW*t^4 + 30*ep^3*mWW*t^4))/(ep^2*(1 + 2*ep)*(1 + 4*ep)*s^3*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, 0, (-2*(1 + ep))/s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -((-mtt - 2*ep*mtt + s + t + 2*ep*t)/(s*(-mtt + s + t))), 0, 0, -(mtt - s - t)^(-1), 0, -(((1 + ep)*(mtt - t)*(mWW*s + mtt*t - s*t - t^2))/((1 + 4*ep)*mWW*s*(mtt - s - t)*t)), (-6*ep^2*(mtt - t))/((1 + 4*ep)*mWW*s*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(-mtt + t))/((1 + 4*ep)*mWW*s*t*(-mtt + s + t)^2)), ((-mtt + t)*(-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2 + 12*mtt*s - 46*ep*mtt*s + 2*mWW*s - 10*ep*mWW*s - 6*s^2 + 23*ep*s^2 + 12*mtt*t - 46*ep*mtt*t + 2*mWW*t - 10*ep*mWW*t - 12*s*t + 46*ep*s*t - 6*t^2 + 23*ep*t^2))/(2*(1 + 4*ep)*s*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + t)*(-5*mtt + mWW + 5*s + 5*t))/(2*(1 + 4*ep)*s*t*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2), -(ep*mWW^2 + 2*mWW*t - 10*ep*mWW*t + 6*t^2 - 23*ep*t^2)/(2*(1 + 4*ep)*mWW*s*(mWW - t)*t*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mWW - 5*t))/(2*(1 + 4*ep)*mWW*s*(mWW - t)*t*(-mtt + s + t)), ((-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2)*(-mWW + t))/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW*s*t*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(5*mtt - mWW)*(-mWW + t))/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW*s*t*(-mtt + s + t)), 0}, {0, 0, 0, 0, 0, 0, 0, -(-2*mtt*mWW*s - 3*ep*mtt*mWW*s + 2*mWW*s^2 + 2*mtt^2*t + 4*ep*mtt^2*t - 2*mtt*mWW*t - 4*ep*mtt*mWW*t - 2*mtt*s*t - ep*mtt*s*t + 4*mWW*s*t + 4*ep*mWW*s*t - 2*mtt*t^2 - 4*ep*mtt*t^2 + 2*mWW*t^2 + 4*ep*mWW*t^2)/(2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (-3*ep^2*mtt*(s + t))/(s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s - 3*mtt*mWW*s + mtt*s^2 + 4*mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 4*mWW*s*t))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(s*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt^2)/(2*(mtt - mWW)*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-3*mtt^2 - mtt*mWW + 3*mtt*s + 4*mWW*s + 4*mWW*t))/(2*mWW*s*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, (2*ep*mtt^2*mWW^2 + ep*mtt*mWW^3 + 4*ep*mtt*mWW^2*s - 4*ep*mWW^3*s + 4*mtt^2*mWW*t - 20*ep*mtt^2*mWW*t - 4*mtt*mWW^2*t + 21*ep*mtt*mWW^2*t - 4*ep*mWW^3*t - 16*mtt*mWW*s*t + 56*ep*mtt*mWW*s*t + 16*mWW^2*s*t - 56*ep*mWW^2*s*t + 12*mtt^2*t^2 - 46*ep*mtt^2*t^2 - 28*mtt*mWW*t^2 + 99*ep*mtt*mWW*t^2 + 16*mWW^2*t^2 - 56*ep*mWW^2*t^2 + 4*ep*mtt*s*t^2 - 4*ep*mWW*s*t^2 + 7*ep*mtt*t^3 - 4*ep*mWW*t^3)/(4*(mtt - mWW)*s*(-mWW + t)^2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^2*mWW + mtt*mWW^2 + 4*mtt*mWW*s - 4*mWW^2*s - 10*mtt^2*t + 8*mtt*mWW*t - 4*mWW^2*t + 4*mtt*s*t - 4*mWW*s*t + 7*mtt*t^2 - 4*mWW*t^2))/(4*(mtt - mWW)*s*(-mWW + t)^2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mtt^2 + mtt*mWW + mtt*s - 4*mWW*s + 4*mtt*t - 4*mWW*t))/(2*ep*s^2*(-mtt + mWW + s)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, (mtt*s*(-mWW + t)^2)/(4*(mtt - s - t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), -(-2*mtt*mWW*s^2 + ep*mtt*mWW*s^2 + 2*mWW*s^3 + 2*mtt^2*s*t - 4*ep*mtt^2*s*t - 2*mtt*mWW*s*t - 3*ep*mtt*mWW*s*t - 2*mtt*s^2*t + 3*ep*mtt*s^2*t + 4*mWW*s^2*t + 4*ep*mWW*s^2*t + 4*ep*mtt^2*t^2 - 4*ep*mtt*mWW*t^2 - 2*mtt*s*t^2 - ep*mtt*s*t^2 + 2*mWW*s*t^2 + 8*ep*mWW*s*t^2 - 4*ep*mtt*t^3 + 4*ep*mWW*t^3)/(2*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt^2*mWW - 3*mtt*mWW*s + 2*mWW*s^2 + mtt^2*t - 4*mtt*mWW*t - mtt*s*t + 4*mWW*s*t + 2*mWW*t^2)/(2*(mtt - s - t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*t)/(ep*s*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, -((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt*mWW*s - 4*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 4*mWW*s*t + 4*mtt*t^2 - 4*mWW*t^2))/(4*ep*(mtt - mWW)*s*(s + t)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-3*mtt*mWW*s + 4*mWW*s^2 - 4*mtt*mWW*t - mtt*s*t + 8*mWW*s*t + 4*mWW*t^2))/(4*ep*mWW*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, -(-2*ep*mtt^2*mWW*s + 3*ep*mtt*mWW^2*s + 4*ep*mtt*mWW*s^2 - 4*ep*mWW^2*s^2 - 4*ep*mtt^2*mWW*t + 4*ep*mtt*mWW^2*t - 4*mtt^2*s*t + 10*ep*mtt^2*s*t + 4*mtt*mWW*s*t - 2*ep*mtt*mWW*s*t - 8*ep*mWW^2*s*t + 4*ep*mtt*s^2*t - 4*ep*mWW*s^2*t - 4*ep*mtt^2*t^2 + 8*ep*mtt*mWW*t^2 - 4*ep*mWW^2*t^2 + 7*ep*mtt*s*t^2 - 8*ep*mWW*s*t^2 + 4*ep*mtt*t^3 - 4*ep*mWW*t^3)/(8*ep*(mtt - mWW)*s*(s + t)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*s + 3*mtt*mWW*s + 4*mtt*s^2 - 4*mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 7*mtt*s*t - 8*mWW*s*t + 4*mtt*t^2 - 4*mWW*t^2))/(8*ep*(mtt - mWW)*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*mtt*(-mWW + t))/(4*ep^2*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mtt^2 + 4*ep*mtt^2 - 2*mtt*mWW - 4*ep*mtt*mWW - 6*mtt*s - 13*ep*mtt*s + 2*mWW*s + ep*mWW*s + 4*s^2 + 9*ep*s^2 - 4*mtt*t - 8*ep*mtt*t + 2*mWW*t + 4*ep*mWW*t + 6*s*t + 13*ep*s*t + 2*t^2 + 4*ep*t^2)/(2*s*(-mtt + s + t)*(-mtt + mWW + s + t)), (3*ep^2*t)/(s*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(-mtt + s)^2*(-7*mtt + 3*mWW + 7*s + 4*t))/(s^2*(-mtt + mWW + s)^2*(-mtt + s + t)*(-mtt + mWW + s + t))), 0, -(-4*ep*mtt^3 + 16*mtt^2*mWW - 56*ep*mtt^2*mWW - 4*ep*mtt*mWW^2 + 15*ep*mtt^2*s - 32*mtt*mWW*s + 112*ep*mtt*mWW*s + ep*mWW^2*s - 18*ep*mtt*s^2 + 16*mWW*s^2 - 56*ep*mWW*s^2 + 7*ep*s^3 + 15*ep*mtt^2*t - 32*mtt*mWW*t + 112*ep*mtt*mWW*t + ep*mWW^2*t - 36*ep*mtt*s*t + 32*mWW*s*t - 112*ep*mWW*s*t + 21*ep*s^2*t - 18*ep*mtt*t^2 + 16*mWW*t^2 - 56*ep*mWW*t^2 + 21*ep*s*t^2 + 7*ep*t^3)/(4*mWW*s*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(4*mtt^2 + 4*mtt*mWW - 11*mtt*s - mWW*s + 7*s^2 - 11*mtt*t - mWW*t + 14*s*t + 7*t^2))/(4*mWW*s*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), 0, 0, -(-18*ep*mtt^5*s + 16*mtt^4*mWW*s - 14*ep*mtt^4*mWW*s - 32*mtt^3*mWW^2*s + 78*ep*mtt^3*mWW^2*s + 16*mtt^2*mWW^3*s - 42*ep*mtt^2*mWW^3*s - 4*ep*mtt*mWW^4*s + 54*ep*mtt^4*s^2 - 50*mtt^3*mWW*s^2 + 91*ep*mtt^3*mWW*s^2 + 60*mtt^2*mWW^2*s^2 - 167*ep*mtt^2*mWW^2*s^2 - 10*mtt*mWW^3*s^2 + 21*ep*mtt*mWW^3*s^2 + ep*mWW^4*s^2 - 54*ep*mtt^3*s^3 + 52*mtt^2*mWW*s^3 - 140*ep*mtt^2*mWW*s^3 - 28*mtt*mWW^2*s^3 + 98*ep*mtt*mWW^2*s^3 + 18*ep*mtt^2*s^4 - 18*mtt*mWW*s^4 + 63*ep*mtt*mWW*s^4 - 9*ep*mWW^2*s^4 - 14*ep*mtt^5*t + 34*ep*mtt^4*mWW*t - 26*ep*mtt^3*mWW^2*t + 6*ep*mtt^2*mWW^3*t + 54*ep*mtt^4*s*t - 18*mtt^3*mWW*s*t - 29*ep*mtt^3*mWW*s*t + 28*mtt^2*mWW^2*s*t - 55*ep*mtt^2*mWW^2*s*t - 10*mtt*mWW^3*s*t + 29*ep*mtt*mWW^3*s*t + ep*mWW^4*s*t - 66*ep*mtt^3*s^2*t + 44*mtt^2*mWW*s^2*t - 96*ep*mtt^2*mWW*s^2*t - 36*mtt*mWW^2*s^2*t + 126*ep*mtt*mWW^2*s^2*t + 4*ep*mWW^3*s^2*t + 26*ep*mtt^2*s^3*t - 26*mtt*mWW*s^3*t + 91*ep*mtt*mWW*s^3*t - 13*ep*mWW^2*s^3*t + 8*ep*mtt^4*t^2 - 16*ep*mtt^3*mWW*t^2 + 8*ep*mtt^2*mWW^2*t^2 - 16*ep*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 - 12*ep*mtt^2*mWW*s*t^2 - 8*mtt*mWW^2*s*t^2 + 24*ep*mtt*mWW^2*s*t^2 + 4*ep*mWW^3*s*t^2 + 8*ep*mtt^2*s^2*t^2 - 8*mtt*mWW*s^2*t^2 + 28*ep*mtt*mWW*s^2*t^2 - 4*ep*mWW^2*s^2*t^2)/(4*(mtt - mWW)*mWW*s^2*(-mtt + mWW + s)^2*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-18*mtt^4*s + 24*mtt^3*mWW*s - 2*mtt^2*mWW^2*s - 4*mtt*mWW^3*s + 54*mtt^3*s^2 - 57*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 + mWW^3*s^2 - 54*mtt^2*s^3 + 42*mtt*mWW*s^3 + 18*mtt*s^4 - 9*mWW*s^4 - 14*mtt^4*t + 20*mtt^3*mWW*t - 6*mtt^2*mWW^2*t + 54*mtt^3*s*t - 65*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + mWW^3*s*t - 66*mtt^2*s^2*t + 58*mtt*mWW*s^2*t + 4*mWW^2*s^2*t + 26*mtt*s^3*t - 13*mWW*s^3*t + 8*mtt^3*t^2 - 8*mtt^2*mWW*t^2 - 16*mtt^2*s*t^2 + 12*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 8*mtt*s^2*t^2 - 4*mWW*s^2*t^2))/(4*(mtt - mWW)*mWW*s^2*(-mtt + mWW + s)^2*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt^2 + 17*ep*mtt^2 - 2*mtt*mWW + 3*mWW^2 - 9*ep*mWW^2 + 2*mtt*s - 34*ep*mtt*s + 2*mWW*s - s^2 + 17*ep*s^2 + 4*mtt*t - 20*ep*mtt*t - 4*mWW*t + 12*ep*mWW*t - 4*s*t + 20*ep*s*t))/(2*ep*s^2*(-mtt + mWW + s)^2*(-mtt + s + t)*(-mtt + mWW + s + t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -(s*(-mtt + mWW + s + t))/(4*t*(-mtt + s + t)), -(ep*(-4*mtt + 5*s + 4*t))/(2*s*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)^2*(-mtt + s)*(-mtt + s + 2*t))/(2*ep*s*(-mtt + mWW + s)*t*(-mtt + s + t)), 0, -(-(ep*mtt^2*s^2) + 4*mtt*mWW*s^2 - 14*ep*mtt*mWW*s^2 - ep*mWW^2*s^2 + 2*ep*mtt*s^3 - 4*mWW*s^3 + 14*ep*mWW*s^3 - ep*s^4 - 4*ep*mtt^3*t + 4*ep*mtt*mWW^2*t + 11*ep*mtt^2*s*t + 4*mtt*mWW*s*t - 14*ep*mtt*mWW*s*t - 5*ep*mWW^2*s*t - 8*ep*mtt*s^2*t - 8*mWW*s^2*t + 28*ep*mWW*s^2*t + ep*s^3*t + 12*ep*mtt^2*t^2 - 4*ep*mWW^2*t^2 - 22*ep*mtt*s*t^2 - 4*mWW*s*t^2 + 14*ep*mWW*s*t^2 + 9*ep*s^2*t^2 - 12*ep*mtt*t^3 + 11*ep*s*t^3 + 4*ep*t^4)/(8*ep*mWW*s*(mtt - s - t)*t*(s + t)*(-mtt + mWW + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt*s^2 + mWW*s^2 - s^3 + 4*mtt^2*t - 4*mtt*mWW*t - 7*mtt*s*t + 5*mWW*s*t + 2*s^2*t - 8*mtt*t^2 + 4*mWW*t^2 + 7*s*t^2 + 4*t^3))/(8*ep*mWW*s*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, -(2*ep*mtt^4*s - 4*ep*mtt^3*mWW*s + 2*ep*mtt^2*mWW^2*s - 4*ep*mtt^3*s^2 + 2*mtt^2*mWW*s^2 - 3*ep*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 6*ep*mtt*mWW^2*s^2 + ep*mWW^3*s^2 + 2*ep*mtt^2*s^3 - 2*mtt*mWW*s^3 + 7*ep*mtt*mWW*s^3 - ep*mWW^2*s^3 - 2*ep*mtt^4*t + 6*ep*mtt^2*mWW^2*t - 4*ep*mtt*mWW^3*t + 2*mtt^2*mWW*s*t + ep*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t - 6*ep*mtt*mWW^2*s*t + 5*ep*mWW^3*s*t + 2*ep*mtt^2*s^2*t - 2*mtt*mWW*s^2*t + 7*ep*mtt*mWW*s^2*t - ep*mWW^2*s^2*t + 4*ep*mtt^2*mWW*t^2 - 8*ep*mtt*mWW^2*t^2 + 4*ep*mWW^3*t^2)/(8*ep*(mtt - mWW)*mWW*s*(-mtt + mWW + s)*t*(s + t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3*s - 2*mtt^2*mWW*s - 4*mtt^2*s^2 + 3*mtt*mWW*s^2 + mWW^2*s^2 + 2*mtt*s^3 - mWW*s^3 - 2*mtt^3*t + 6*mtt^2*mWW*t - 4*mtt*mWW^2*t - 5*mtt*mWW*s*t + 5*mWW^2*s*t + 2*mtt*s^2*t - mWW*s^2*t - 4*mtt*mWW*t^2 + 4*mWW^2*t^2))/(8*ep*(mtt - mWW)*mWW*s*(-mtt + mWW + s)*t*(s + t)*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 5*ep*mtt - mWW + 3*ep*mWW - s + 5*ep*s + 4*ep*t))/(4*ep^2*s*(-mtt + mWW + s)*t*(-mtt + s + t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((2*mtt*mWW*s + 11*ep*mtt*mWW*s + 6*ep^2*mtt*mWW*s - 2*mWW*s^2 - 8*ep*mWW*s^2 - ep*mtt^2*t - 10*ep^2*mtt^2*t - 2*mtt*s*t - 7*ep*mtt*s*t + 10*ep^2*mtt*s*t - 2*mWW*s*t - 11*ep*mWW*s*t - 6*ep^2*mWW*s*t + 2*s^2*t + 8*ep*s^2*t + 2*ep*mtt*t^2 + 20*ep^2*mtt*t^2 + 2*s*t^2 + 7*ep*s*t^2 - 10*ep^2*s*t^2 - ep*t^3 - 10*ep^2*t^3)/((1 + 4*ep)*s*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2))), (-6*ep^2*(1 + 2*ep)*t*(-mtt + t))/((1 + 4*ep)*s*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(1 + 6*ep)*(-mtt + t))/((1 + 4*ep)*s*(-mtt + s + t)^2*(mWW*s + mtt*t - s*t - t^2))), -(-6*mtt^4*mWW*s - 19*ep*mtt^4*mWW*s + 125*ep^2*mtt^4*mWW*s + 138*ep^3*mtt^4*mWW*s + 4*mtt^3*mWW^2*s + 15*ep*mtt^3*mWW^2*s - 67*ep^2*mtt^3*mWW^2*s - 78*ep^3*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s + 3*ep*mtt^2*mWW^3*s - 65*ep^2*mtt^2*mWW^3*s - 66*ep^3*mtt^2*mWW^3*s + ep*mtt*mWW^4*s + 7*ep^2*mtt*mWW^4*s + 6*ep^3*mtt*mWW^4*s + 18*mtt^3*mWW*s^2 + 47*ep*mtt^3*mWW*s^2 - 365*ep^2*mtt^3*mWW*s^2 - 214*ep^3*mtt^3*mWW*s^2 - 16*mtt^2*mWW^2*s^2 - 54*ep*mtt^2*mWW^2*s^2 + 242*ep^2*mtt^2*mWW^2*s^2 + 460*ep^3*mtt^2*mWW^2*s^2 - 2*mtt*mWW^3*s^2 - ep*mtt*mWW^3*s^2 + 75*ep^2*mtt*mWW^3*s^2 + 74*ep^3*mtt*mWW^3*s^2 - 18*mtt^2*mWW*s^3 - 27*ep*mtt^2*mWW*s^3 + 345*ep^2*mtt^2*mWW*s^3 - 186*ep^3*mtt^2*mWW*s^3 + 20*mtt*mWW^2*s^3 + 63*ep*mtt*mWW^2*s^3 - 283*ep^2*mtt*mWW^2*s^3 - 686*ep^3*mtt*mWW^2*s^3 - 2*ep*mWW^3*s^3 - 10*ep^2*mWW^3*s^3 - 8*ep^3*mWW^3*s^3 + 6*mtt*mWW*s^4 - 11*ep*mtt*mWW*s^4 - 95*ep^2*mtt*mWW*s^4 + 462*ep^3*mtt*mWW*s^4 - 8*mWW^2*s^4 - 24*ep*mWW^2*s^4 + 108*ep^2*mWW^2*s^4 + 304*ep^3*mWW^2*s^4 + 10*ep*mWW*s^5 - 10*ep^2*mWW*s^5 - 200*ep^3*mWW*s^5 + 10*ep*mtt^5*t - 10*ep^2*mtt^5*t - 200*ep^3*mtt^5*t + 2*mtt^4*mWW*t - 5*ep*mtt^4*mWW*t + 27*ep^2*mtt^4*mWW*t + 34*ep^3*mtt^4*mWW*t - 4*mtt^3*mWW^2*t - 11*ep*mtt^3*mWW^2*t + 31*ep^2*mtt^3*mWW^2*t + 218*ep^3*mtt^3*mWW^2*t + 2*mtt^2*mWW^3*t + 5*ep*mtt^2*mWW^3*t - 55*ep^2*mtt^2*mWW^3*t - 58*ep^3*mtt^2*mWW^3*t + ep*mtt*mWW^4*t + 7*ep^2*mtt*mWW^4*t + 6*ep^3*mtt*mWW^4*t - 50*ep*mtt^4*s*t + 50*ep^2*mtt^4*s*t + 1000*ep^3*mtt^4*s*t + 10*mtt^3*mWW*s*t + 67*ep*mtt^3*mWW*s*t - 473*ep^2*mtt^3*mWW*s*t - 350*ep^3*mtt^3*mWW*s*t - 4*mtt^2*mWW^2*s*t - 21*ep*mtt^2*mWW^2*s*t + 149*ep^2*mtt^2*mWW^2*s*t - 194*ep^3*mtt^2*mWW^2*s*t - 6*mtt*mWW^3*s*t - 11*ep*mtt*mWW^3*s*t + 185*ep^2*mtt*mWW^3*s*t + 190*ep^3*mtt*mWW^3*s*t - ep*mWW^4*s*t - 7*ep^2*mWW^4*s*t - 6*ep^3*mWW^4*s*t + 100*ep*mtt^3*s^2*t - 100*ep^2*mtt^3*s^2*t - 2000*ep^3*mtt^3*s^2*t - 24*mtt^2*mWW*s^2*t - 84*ep*mtt^2*mWW*s^2*t + 852*ep^2*mtt^2*mWW*s^2*t - 168*ep^3*mtt^2*mWW*s^2*t + 28*mtt*mWW^2*s^2*t + 93*ep*mtt*mWW^2*s^2*t - 473*ep^2*mtt*mWW^2*s^2*t - 718*ep^3*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + ep*mWW^3*s^2*t - 75*ep^2*mWW^3*s^2*t - 74*ep^3*mWW^3*s^2*t - 100*ep*mtt^2*s^3*t + 100*ep^2*mtt^2*s^3*t + 2000*ep^3*mtt^2*s^3*t + 10*mtt*mWW*s^3*t - 13*ep*mtt*mWW*s^3*t - 393*ep^2*mtt*mWW*s^3*t + 1250*ep^3*mtt*mWW*s^3*t - 20*mWW^2*s^3*t - 61*ep*mWW^2*s^3*t + 293*ep^2*mWW^2*s^3*t + 694*ep^3*mWW^2*s^3*t + 50*ep*mtt*s^4*t - 50*ep^2*mtt*s^4*t - 1000*ep^3*mtt*s^4*t + 2*mWW*s^4*t + 35*ep*mWW*s^4*t - 13*ep^2*mWW*s^4*t - 766*ep^3*mWW*s^4*t - 10*ep*s^5*t + 10*ep^2*s^5*t + 200*ep^3*s^5*t - 50*ep*mtt^4*t^2 + 50*ep^2*mtt^4*t^2 + 1000*ep^3*mtt^4*t^2 - 8*mtt^3*mWW*t^2 + 20*ep*mtt^3*mWW*t^2 - 108*ep^2*mtt^3*mWW*t^2 - 136*ep^3*mtt^3*mWW*t^2 + 12*mtt^2*mWW^2*t^2 + 33*ep*mtt^2*mWW^2*t^2 - 93*ep^2*mtt^2*mWW^2*t^2 - 654*ep^3*mtt^2*mWW^2*t^2 - 4*mtt*mWW^3*t^2 - 10*ep*mtt*mWW^3*t^2 + 110*ep^2*mtt*mWW^3*t^2 + 116*ep^3*mtt*mWW^3*t^2 - ep*mWW^4*t^2 - 7*ep^2*mWW^4*t^2 - 6*ep^3*mWW^4*t^2 + 200*ep*mtt^3*s*t^2 - 200*ep^2*mtt^3*s*t^2 - 4000*ep^3*mtt^3*s*t^2 + 6*mtt^2*mWW*s*t^2 - 87*ep*mtt^2*mWW*s*t^2 + 669*ep^2*mtt^2*mWW*s*t^2 + 222*ep^3*mtt^2*mWW*s*t^2 - 4*mtt*mWW^2*s*t^2 - 3*ep*mtt*mWW^2*s*t^2 - 97*ep^2*mtt*mWW^2*s*t^2 + 622*ep^3*mtt*mWW^2*s*t^2 + 4*mWW^3*s*t^2 + 8*ep*mWW^3*s*t^2 - 120*ep^2*mWW^3*s*t^2 - 124*ep^3*mWW^3*s*t^2 - 300*ep*mtt^2*s^2*t^2 + 300*ep^2*mtt^2*s^2*t^2 + 6000*ep^3*mtt^2*s^2*t^2 - 6*mtt*mWW*s^2*t^2 + 27*ep*mtt*mWW*s^2*t^2 - 609*ep^2*mtt*mWW*s^2*t^2 + 978*ep^3*mtt*mWW*s^2*t^2 - 12*mWW^2*s^2*t^2 - 39*ep*mWW^2*s^2*t^2 + 231*ep^2*mWW^2*s^2*t^2 + 258*ep^3*mWW^2*s^2*t^2 + 200*ep*mtt*s^3*t^2 - 200*ep^2*mtt*s^3*t^2 - 4000*ep^3*mtt*s^3*t^2 + 8*mWW*s^3*t^2 + 40*ep*mWW*s^3*t^2 + 48*ep^2*mWW*s^3*t^2 - 1064*ep^3*mWW*s^3*t^2 - 50*ep*s^4*t^2 + 50*ep^2*s^4*t^2 + 1000*ep^3*s^4*t^2 + 100*ep*mtt^3*t^3 - 100*ep^2*mtt^3*t^3 - 2000*ep^3*mtt^3*t^3 + 12*mtt^2*mWW*t^3 - 30*ep*mtt^2*mWW*t^3 + 162*ep^2*mtt^2*mWW*t^3 + 204*ep^3*mtt^2*mWW*t^3 - 12*mtt*mWW^2*t^3 - 33*ep*mtt*mWW^2*t^3 + 93*ep^2*mtt*mWW^2*t^3 + 654*ep^3*mtt*mWW^2*t^3 + 2*mWW^3*t^3 + 5*ep*mWW^3*t^3 - 55*ep^2*mWW^3*t^3 - 58*ep^3*mWW^3*t^3 - 300*ep*mtt^2*s*t^3 + 300*ep^2*mtt^2*s*t^3 + 6000*ep^3*mtt^2*s*t^3 - 18*mtt*mWW*s*t^3 + 49*ep*mtt*mWW*s*t^3 - 419*ep^2*mtt*mWW*s*t^3 + 54*ep^3*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 9*ep*mWW^2*s*t^3 + 15*ep^2*mWW^2*s*t^3 - 350*ep^3*mWW^2*s*t^3 + 300*ep*mtt*s^2*t^3 - 300*ep^2*mtt*s^2*t^3 - 6000*ep^3*mtt*s^2*t^3 + 12*mWW*s^2*t^3 + 10*ep*mWW*s^2*t^3 + 122*ep^2*mWW*s^2*t^3 - 596*ep^3*mWW*s^2*t^3 - 100*ep*s^3*t^3 + 100*ep^2*s^3*t^3 + 2000*ep^3*s^3*t^3 - 100*ep*mtt^2*t^4 + 100*ep^2*mtt^2*t^4 + 2000*ep^3*mtt^2*t^4 - 8*mtt*mWW*t^4 + 20*ep*mtt*mWW*t^4 - 108*ep^2*mtt*mWW*t^4 - 136*ep^3*mtt*mWW*t^4 + 4*mWW^2*t^4 + 11*ep*mWW^2*t^4 - 31*ep^2*mWW^2*t^4 - 218*ep^3*mWW^2*t^4 + 200*ep*mtt*s*t^4 - 200*ep^2*mtt*s*t^4 - 4000*ep^3*mtt*s*t^4 + 8*mWW*s*t^4 - 10*ep*mWW*s*t^4 + 98*ep^2*mWW*s*t^4 - 64*ep^3*mWW*s*t^4 - 100*ep*s^2*t^4 + 100*ep^2*s^2*t^4 + 2000*ep^3*s^2*t^4 + 50*ep*mtt*t^5 - 50*ep^2*mtt*t^5 - 1000*ep^3*mtt*t^5 + 2*mWW*t^5 - 5*ep*mWW*t^5 + 27*ep^2*mWW*t^5 + 34*ep^3*mWW*t^5 - 50*ep*s*t^5 + 50*ep^2*s*t^5 + 1000*ep^3*s*t^5 - 10*ep*t^6 + 10*ep^2*t^6 + 200*ep^3*t^6)/(2*(1 + ep)*(1 + 4*ep)*s*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt^3*mWW*s - 35*ep*mtt^3*mWW*s - 30*ep^2*mtt^3*mWW*s + 6*mtt^2*mWW^2*s + 42*ep*mtt^2*mWW^2*s + 36*ep^2*mtt^2*mWW^2*s - mtt*mWW^3*s - 7*ep*mtt*mWW^3*s - 6*ep^2*mtt*mWW^3*s + 8*mtt^2*mWW*s^2 + 48*ep*mtt^2*mWW*s^2 + 4*ep^2*mtt^2*mWW*s^2 - 8*mtt*mWW^2*s^2 - 52*ep*mtt*mWW^2*s^2 - 44*ep^2*mtt*mWW^2*s^2 - mtt*mWW*s^3 + 9*ep*mtt*mWW*s^3 + 82*ep^2*mtt*mWW*s^3 + 2*mWW^2*s^3 + 10*ep*mWW^2*s^3 + 8*ep^2*mWW^2*s^3 - 2*mWW*s^4 - 22*ep*mWW*s^4 - 56*ep^2*mWW*s^4 + 2*mtt^4*t + 22*ep*mtt^4*t + 56*ep^2*mtt^4*t - 5*mtt^3*mWW*t - 47*ep*mtt^3*mWW*t - 78*ep^2*mtt^3*mWW*t + 4*mtt^2*mWW^2*t + 32*ep*mtt^2*mWW^2*t + 28*ep^2*mtt^2*mWW^2*t - mtt*mWW^3*t - 7*ep*mtt*mWW^3*t - 6*ep^2*mtt*mWW^3*t - 8*mtt^3*s*t - 88*ep*mtt^3*s*t - 224*ep^2*mtt^3*s*t + 23*mtt^2*mWW*s*t + 189*ep*mtt^2*mWW*s*t + 238*ep^2*mtt^2*mWW*s*t - 16*mtt*mWW^2*s*t - 116*ep*mtt*mWW^2*s*t - 100*ep^2*mtt*mWW^2*s*t + mWW^3*s*t + 7*ep*mWW^3*s*t + 6*ep^2*mWW^3*s*t + 12*mtt^2*s^2*t + 132*ep*mtt^2*s^2*t + 336*ep^2*mtt^2*s^2*t - 17*mtt*mWW*s^2*t - 123*ep*mtt*mWW*s^2*t - 70*ep^2*mtt*mWW*s^2*t + 8*mWW^2*s^2*t + 52*ep*mWW^2*s^2*t + 44*ep^2*mWW^2*s^2*t - 8*mtt*s^3*t - 88*ep*mtt*s^3*t - 224*ep^2*mtt*s^3*t - mWW*s^3*t - 19*ep*mWW*s^3*t - 90*ep^2*mWW*s^3*t + 2*s^4*t + 22*ep*s^4*t + 56*ep^2*s^4*t - 8*mtt^3*t^2 - 88*ep*mtt^3*t^2 - 224*ep^2*mtt^3*t^2 + 15*mtt^2*mWW*t^2 + 141*ep*mtt^2*mWW*t^2 + 234*ep^2*mtt^2*mWW*t^2 - 8*mtt*mWW^2*t^2 - 64*ep*mtt*mWW^2*t^2 - 56*ep^2*mtt*mWW^2*t^2 + mWW^3*t^2 + 7*ep*mWW^3*t^2 + 6*ep^2*mWW^3*t^2 + 24*mtt^2*s*t^2 + 264*ep*mtt^2*s*t^2 + 672*ep^2*mtt^2*s*t^2 - 31*mtt*mWW*s*t^2 - 273*ep*mtt*mWW*s*t^2 - 386*ep^2*mtt*mWW*s*t^2 + 10*mWW^2*s*t^2 + 74*ep*mWW^2*s*t^2 + 64*ep^2*mWW^2*s*t^2 - 24*mtt*s^2*t^2 - 264*ep*mtt*s^2*t^2 - 672*ep^2*mtt*s^2*t^2 + 9*mWW*s^2*t^2 + 75*ep*mWW*s^2*t^2 + 66*ep^2*mWW*s^2*t^2 + 8*s^3*t^2 + 88*ep*s^3*t^2 + 224*ep^2*s^3*t^2 + 12*mtt^2*t^3 + 132*ep*mtt^2*t^3 + 336*ep^2*mtt^2*t^3 - 15*mtt*mWW*t^3 - 141*ep*mtt*mWW*t^3 - 234*ep^2*mtt*mWW*t^3 + 4*mWW^2*t^3 + 32*ep*mWW^2*t^3 + 28*ep^2*mWW^2*t^3 - 24*mtt*s*t^3 - 264*ep*mtt*s*t^3 - 672*ep^2*mtt*s*t^3 + 13*mWW*s*t^3 + 119*ep*mWW*s*t^3 + 178*ep^2*mWW*s*t^3 + 12*s^2*t^3 + 132*ep*s^2*t^3 + 336*ep^2*s^2*t^3 - 8*mtt*t^4 - 88*ep*mtt*t^4 - 224*ep^2*mtt*t^4 + 5*mWW*t^4 + 47*ep*mWW*t^4 + 78*ep^2*mWW*t^4 + 8*s*t^4 + 88*ep*s*t^4 + 224*ep^2*s*t^4 + 2*t^5 + 22*ep*t^5 + 56*ep^2*t^5))/(2*(1 + ep)*(1 + 4*ep)*s*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(-(mWW*s) - mtt*t + s*t + t^2)), -(-(ep*mtt*mWW^2) - 7*ep^2*mtt*mWW^2 - 6*ep^3*mtt*mWW^2 + ep*mWW^2*s + 4*ep^2*mWW^2*s - 2*mtt*mWW*t - 7*ep*mtt*mWW*t + 40*ep^2*mtt*mWW*t + 36*ep^3*mtt*mWW*t + ep*mWW^2*t + 7*ep^2*mWW^2*t + 6*ep^3*mWW^2*t + 2*mWW*s*t - 2*ep*mWW*s*t - 40*ep^2*mWW*s*t - 4*ep*mtt*t^2 + 47*ep^2*mtt*t^2 - 30*ep^3*mtt*t^2 + 2*mWW*t^2 + 7*ep*mWW*t^2 - 40*ep^2*mWW*t^2 - 36*ep^3*mWW*t^2 + 6*s*t^2 + ep*s*t^2 - 92*ep^2*s*t^2 + 4*ep*t^3 - 47*ep^2*t^3 + 30*ep^3*t^3)/(2*(1 + ep)*(1 + 4*ep)*s*(-mtt + t)*(-mWW + t)*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt*mWW + 7*ep*mtt*mWW + 6*ep^2*mtt*mWW - mWW*s - 4*ep*mWW*s - 2*mtt*t - 17*ep*mtt*t - 6*ep^2*mtt*t - mWW*t - 7*ep*mWW*t - 6*ep^2*mWW*t + 5*s*t + 20*ep*s*t + 2*t^2 + 17*ep*t^2 + 6*ep^2*t^2))/(2*(1 + ep)*(1 + 4*ep)*s*(-mtt + t)*(-mWW + t)*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(6*mtt^3*mWW*s + 19*ep*mtt^3*mWW*s - 125*ep^2*mtt^3*mWW*s - 138*ep^3*mtt^3*mWW*s + 2*mtt^2*mWW^2*s + 4*ep*mtt^2*mWW^2*s - 58*ep^2*mtt^2*mWW^2*s - 60*ep^3*mtt^2*mWW^2*s + ep*mtt*mWW^3*s + 7*ep^2*mtt*mWW^3*s + 6*ep^3*mtt*mWW^3*s - 6*mtt^2*mWW*s^2 - ep*mtt^2*mWW*s^2 + 92*ep^2*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 2*ep*mtt*mWW^2*s^2 + 40*ep^2*mtt*mWW^2*s^2 - ep*mWW^3*s^2 - 4*ep^2*mWW^3*s^2 - 10*ep*mtt^4*t + 10*ep^2*mtt^4*t + 200*ep^3*mtt^4*t - 2*mtt^3*mWW*t - 5*ep*mtt^3*mWW*t - 17*ep^2*mtt^3*mWW*t + 166*ep^3*mtt^3*mWW*t + 2*mtt^2*mWW^2*t + 6*ep*mtt^2*mWW^2*t - 48*ep^2*mtt^2*mWW^2*t - 52*ep^3*mtt^2*mWW^2*t + ep*mtt*mWW^3*t + 7*ep^2*mtt*mWW^3*t + 6*ep^3*mtt*mWW^3*t + 6*ep*mtt^3*s*t + 37*ep^2*mtt^3*s*t - 230*ep^3*mtt^3*s*t - 12*mtt^2*mWW*s*t - 18*ep*mtt^2*mWW*s*t + 227*ep^2*mtt^2*mWW*s*t + 38*ep^3*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t - 2*ep*mtt*mWW^2*s*t + 99*ep^2*mtt*mWW^2*s*t + 70*ep^3*mtt*mWW^2*s*t - 2*ep*mWW^3*s*t - 11*ep^2*mWW^3*s*t - 6*ep^3*mWW^3*s*t + 6*mtt^2*s^2*t + ep*mtt^2*s^2*t - 92*ep^2*mtt^2*s^2*t + 2*mtt*mWW*s^2*t - 2*ep*mtt*mWW*s^2*t - 40*ep^2*mtt*mWW*s^2*t + ep*mWW^2*s^2*t + 4*ep^2*mWW^2*s^2*t + 16*ep*mtt^3*t^2 + 27*ep^2*mtt^3*t^2 - 430*ep^3*mtt^3*t^2 + 2*mtt^2*mWW*t^2 + 7*ep*mtt^2*mWW*t^2 + 27*ep^2*mtt^2*mWW*t^2 - 266*ep^3*mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 - 6*ep*mtt*mWW^2*t^2 + 49*ep^2*mtt*mWW^2*t^2 + 62*ep^3*mtt*mWW^2*t^2 - ep*mWW^3*t^2 - 7*ep^2*mWW^3*t^2 - 6*ep^3*mWW^3*t^2 + 6*mtt^2*s*t^2 - 5*ep*mtt^2*s*t^2 - 129*ep^2*mtt^2*s*t^2 + 230*ep^3*mtt^2*s*t^2 + 2*mtt*mWW*s*t^2 - 4*ep*mtt*mWW*s*t^2 - 50*ep^2*mtt*mWW*s*t^2 + 100*ep^3*mtt*mWW*s*t^2 + ep*mWW^2*s*t^2 + 3*ep^2*mWW^2*s*t^2 - 10*ep^3*mWW^2*s*t^2 - 6*ep*mtt^2*t^3 - 37*ep^2*mtt^2*t^3 + 230*ep^3*mtt^2*t^3 - 2*ep*mtt*mWW*t^3 - 10*ep^2*mtt*mWW*t^3 + 100*ep^3*mtt*mWW*t^3 - ep^2*mWW^2*t^3 - 10*ep^3*mWW^2*t^3)/(2*(1 + ep)*(1 + 4*ep)*(-mtt + mWW)^2*s*(mtt - t)*(mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt^2*mWW*s - 35*ep*mtt^2*mWW*s - 30*ep^2*mtt^2*mWW*s + mtt*mWW^2*s + 7*ep*mtt*mWW^2*s + 6*ep^2*mtt*mWW^2*s + 5*mtt*mWW*s^2 + 20*ep*mtt*mWW*s^2 - mWW^2*s^2 - 4*ep*mWW^2*s^2 + 2*mtt^3*t + 22*ep*mtt^3*t + 56*ep^2*mtt^3*t - 3*mtt^2*mWW*t - 25*ep*mtt^2*mWW*t - 22*ep^2*mtt^2*mWW*t + mtt*mWW^2*t + 7*ep*mtt*mWW^2*t + 6*ep^2*mtt*mWW^2*t - 5*ep*mtt^2*s*t - 50*ep^2*mtt^2*s*t + 10*mtt*mWW*s*t + 56*ep*mtt*mWW*s*t + 40*ep^2*mtt*mWW*s*t - 2*mWW^2*s*t - 11*ep*mWW^2*s*t - 6*ep^2*mWW^2*s*t - 5*mtt*s^2*t - 20*ep*mtt*s^2*t + mWW*s^2*t + 4*ep*mWW*s^2*t - 2*mtt^2*t^2 - 27*ep*mtt^2*t^2 - 106*ep^2*mtt^2*t^2 + 3*mtt*mWW*t^2 + 26*ep*mtt*mWW*t^2 + 32*ep^2*mtt*mWW*t^2 - mWW^2*t^2 - 7*ep*mWW^2*t^2 - 6*ep^2*mWW^2*t^2 - 5*mtt*s*t^2 - 15*ep*mtt*s*t^2 + 50*ep^2*mtt*s*t^2 + mWW*s*t^2 + 3*ep*mWW*s*t^2 - 10*ep^2*mWW*s*t^2 + 5*ep*mtt*t^3 + 50*ep^2*mtt*t^3 - ep*mWW*t^3 - 10*ep^2*mWW*t^3))/(2*(1 + ep)*(1 + 4*ep)*(-mtt + mWW)^2*s*(mtt - t)*(mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + ep)*(-mtt + t)*(mWW*s + mtt*t - s*t - t^2))/((1 + 4*ep)*s*t*(-mtt + s + t)), -((-mtt - 2*ep*mtt + 2*ep^2*mtt + s + 4*ep*s + t + 2*ep*t - 2*ep^2*t)/((1 + 4*ep)*s*(-mtt + s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-mtt + t))/((1 + 4*ep)*s*t*(-mtt + s + t)^2), (-6*ep*mtt^3*mWW*s + 23*ep^2*mtt^3*mWW*s - 2*ep*mtt^2*mWW^2*s + 10*ep^2*mtt^2*mWW^2*s - ep^2*mtt*mWW^3*s + 12*ep*mtt^2*mWW*s^2 - 46*ep^2*mtt^2*mWW*s^2 + 2*ep*mtt*mWW^2*s^2 - 10*ep^2*mtt*mWW^2*s^2 - 6*ep*mtt*mWW*s^3 + 23*ep^2*mtt*mWW*s^3 - 2*mtt^4*t - ep*mtt^4*t + 28*ep^2*mtt^4*t + 2*mtt^3*mWW*t - 4*ep*mtt^3*mWW*t - ep^2*mtt^3*mWW*t - 3*ep*mtt^2*mWW^2*t + 6*ep^2*mtt^2*mWW^2*t - ep^2*mtt*mWW^3*t + 8*mtt^3*s*t + 4*ep*mtt^3*s*t - 112*ep^2*mtt^3*s*t - 6*mtt^2*mWW*s*t + 24*ep*mtt^2*mWW*s*t - 43*ep^2*mtt^2*mWW*s*t + 8*ep*mtt*mWW^2*s*t - 22*ep^2*mtt*mWW^2*s*t + ep^2*mWW^3*s*t - 12*mtt^2*s^2*t - 6*ep*mtt^2*s^2*t + 168*ep^2*mtt^2*s^2*t + 6*mtt*mWW*s^2*t - 24*ep*mtt*mWW*s^2*t + 43*ep^2*mtt*mWW*s^2*t - 3*ep*mWW^2*s^2*t + 6*ep^2*mWW^2*s^2*t + 8*mtt*s^3*t + 4*ep*mtt*s^3*t - 112*ep^2*mtt*s^3*t - 2*mWW*s^3*t + 4*ep*mWW*s^3*t + ep^2*mWW*s^3*t - 2*s^4*t - ep*s^4*t + 28*ep^2*s^4*t + 8*mtt^3*t^2 + 4*ep*mtt^3*t^2 - 112*ep^2*mtt^3*t^2 - 6*mtt^2*mWW*t^2 + 12*ep*mtt^2*mWW*t^2 + 3*ep^2*mtt^2*mWW*t^2 + 6*ep*mtt*mWW^2*t^2 - 12*ep^2*mtt*mWW^2*t^2 + ep^2*mWW^3*t^2 - 24*mtt^2*s*t^2 - 12*ep*mtt^2*s*t^2 + 336*ep^2*mtt^2*s*t^2 + 12*mtt*mWW*s*t^2 - 30*ep*mtt*mWW*s*t^2 + 17*ep^2*mtt*mWW*s*t^2 - 6*ep*mWW^2*s*t^2 + 12*ep^2*mWW^2*s*t^2 + 24*mtt*s^2*t^2 + 12*ep*mtt*s^2*t^2 - 336*ep^2*mtt*s^2*t^2 - 6*mWW*s^2*t^2 + 12*ep*mWW*s^2*t^2 + 3*ep^2*mWW*s^2*t^2 - 8*s^3*t^2 - 4*ep*s^3*t^2 + 112*ep^2*s^3*t^2 - 12*mtt^2*t^3 - 6*ep*mtt^2*t^3 + 168*ep^2*mtt^2*t^3 + 6*mtt*mWW*t^3 - 12*ep*mtt*mWW*t^3 - 3*ep^2*mtt*mWW*t^3 - 3*ep*mWW^2*t^3 + 6*ep^2*mWW^2*t^3 + 24*mtt*s*t^3 + 12*ep*mtt*s*t^3 - 336*ep^2*mtt*s*t^3 - 6*mWW*s*t^3 + 12*ep*mWW*s*t^3 + 3*ep^2*mWW*s*t^3 - 12*s^2*t^3 - 6*ep*s^2*t^3 + 168*ep^2*s^2*t^3 + 8*mtt*t^4 + 4*ep*mtt*t^4 - 112*ep^2*mtt*t^4 - 2*mWW*t^4 + 4*ep*mWW*t^4 + ep^2*mWW*t^4 - 8*s*t^4 - 4*ep*s*t^4 + 112*ep^2*s*t^4 - 2*t^5 - ep*t^5 + 28*ep^2*t^5)/(2*ep*(1 + 4*ep)*s*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-5*ep*mtt^2*mWW*s + ep*mtt*mWW^2*s + 5*ep*mtt*mWW*s^2 - mtt^3*t - 4*ep*mtt^3*t + mtt^2*mWW*t - ep*mtt^2*mWW*t + ep*mtt*mWW^2*t + 3*mtt^2*s*t + 12*ep*mtt^2*s*t - 2*mtt*mWW*s*t + 7*ep*mtt*mWW*s*t - ep*mWW^2*s*t - 3*mtt*s^2*t - 12*ep*mtt*s^2*t + mWW*s^2*t - ep*mWW*s^2*t + s^3*t + 4*ep*s^3*t + 3*mtt^2*t^2 + 12*ep*mtt^2*t^2 - 2*mtt*mWW*t^2 + 2*ep*mtt*mWW*t^2 - ep*mWW^2*t^2 - 6*mtt*s*t^2 - 24*ep*mtt*s*t^2 + 2*mWW*s*t^2 - 2*ep*mWW*s*t^2 + 3*s^2*t^2 + 12*ep*s^2*t^2 - 3*mtt*t^3 - 12*ep*mtt*t^3 + mWW*t^3 - ep*mWW*t^3 + 3*s*t^3 + 12*ep*s*t^3 + t^4 + 4*ep*t^4))/(2*ep*(1 + 4*ep)*s*(mtt - s - t)^2*t*(s + t)*(-mtt + mWW + s + t)^2), -(ep^2*mWW^2 + 3*ep*mWW*t - 6*ep^2*mWW*t - 2*t^2 + 5*ep*t^2 + 5*ep^2*t^2)/(2*ep*(1 + 4*ep)*s*(mWW - t)*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(ep*mWW + t - ep*t))/(2*ep*(1 + 4*ep)*s*(mWW - t)*(mtt - s - t)*t), (6*ep*mtt^2*mWW*s - 23*ep^2*mtt^2*mWW*s + 2*ep*mtt*mWW^2*s - 10*ep^2*mtt*mWW^2*s + ep^2*mWW^3*s + 2*mtt^3*t + ep*mtt^3*t - 28*ep^2*mtt^3*t - 2*mtt^2*mWW*t + 4*ep*mtt^2*mWW*t + ep^2*mtt^2*mWW*t + 3*ep*mtt*mWW^2*t - 6*ep^2*mtt*mWW^2*t + ep^2*mWW^3*t - 6*ep*mtt^2*s*t + 23*ep^2*mtt^2*s*t - 2*ep*mtt*mWW*s*t + 10*ep^2*mtt*mWW*s*t - ep^2*mWW^2*s*t - 6*ep*mtt^2*t^2 + 23*ep^2*mtt^2*t^2 - 2*ep*mtt*mWW*t^2 + 10*ep^2*mtt*mWW*t^2 - ep^2*mWW^2*t^2)/(2*ep*(1 + 4*ep)*(-mtt + mWW)^2*s*(mtt - s - t)*t*(s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*ep*mtt*mWW*s + ep*mWW^2*s - mtt^2*t - 4*ep*mtt^2*t + mtt*mWW*t - ep*mtt*mWW*t + ep*mWW^2*t + 5*ep*mtt*s*t - ep*mWW*s*t + 5*ep*mtt*t^2 - ep*mWW*t^2))/(2*ep*(1 + 4*ep)*(-mtt + mWW)^2*s*(mtt - s - t)*t*(s + t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mtt^3 + 4*ep*mtt^3 - 4*mtt^2*mWW - 8*ep*mtt^2*mWW + 2*mtt*mWW^2 + 4*ep*mtt*mWW^2 - 8*mtt^2*s - 16*ep*mtt^2*s + 10*mtt*mWW*s + 17*ep*mtt*mWW*s - 2*mWW^2*s - ep*mWW^2*s + 10*mtt*s^2 + 20*ep*mtt*s^2 - 6*mWW*s^2 - 9*ep*mWW*s^2 - 4*s^3 - 8*ep*s^3 - 4*mtt^2*t - 8*ep*mtt^2*t + 6*mtt*mWW*t + 12*ep*mtt*mWW*t - 2*mWW^2*t - 4*ep*mWW^2*t + 10*mtt*s*t + 19*ep*mtt*s*t - 8*mWW*s*t - 16*ep*mWW*s*t - 6*s^2*t - 11*ep*s^2*t + 2*mtt*t^2 + 4*ep*mtt*t^2 - 2*mWW*t^2 - 4*ep*mWW*t^2 - 2*s*t^2 - 3*ep*s*t^2)/(2*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)), (3*ep*(-1 + 2*ep)*(mtt - s)*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^2 - 2*mtt*mWW - 4*mtt*s + mWW*s + 2*s^2 - 2*mtt*t + mWW*t + 3*s*t + t^2))/(4*(mtt - mWW)*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)), 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*(-mWW + t))/(4*s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, -(12*mtt^4*mWW - 36*ep*mtt^4*mWW - 24*mtt^3*mWW^2 + 72*ep*mtt^3*mWW^2 + 12*mtt^2*mWW^3 - 36*ep*mtt^2*mWW^3 + 2*ep*mtt^4*s - 32*mtt^3*mWW*s + 83*ep*mtt^3*mWW*s + 56*mtt^2*mWW^2*s - 170*ep*mtt^2*mWW^2*s - 24*mtt*mWW^3*s + 85*ep*mtt*mWW^3*s - 6*ep*mtt^3*s^2 + 28*mtt^2*mWW*s^2 - 50*ep*mtt^2*mWW*s^2 - 40*mtt*mWW^2*s^2 + 120*ep*mtt*mWW^2*s^2 + 12*mWW^3*s^2 - 46*ep*mWW^3*s^2 + 6*ep*mtt^2*s^3 - 8*mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 + 8*mWW^2*s^3 - 22*ep*mWW^2*s^3 - 2*ep*mtt*s^4 + 8*ep*mWW*s^4 + 2*ep*mtt^4*t - 20*mtt^3*mWW*t + 47*ep*mtt^3*mWW*t + 44*mtt^2*mWW^2*t - 134*ep*mtt^2*mWW^2*t - 24*mtt*mWW^3*t + 85*ep*mtt*mWW^3*t - 9*ep*mtt^3*s*t + 32*mtt^2*mWW*s*t - 34*ep*mtt^2*mWW*s*t - 56*mtt*mWW^2*s*t + 159*ep*mtt*mWW^2*s*t + 24*mWW^3*s*t - 92*ep*mWW^3*s*t + 12*ep*mtt^2*s^2*t - 12*mtt*mWW*s^2*t - 39*ep*mtt*mWW*s^2*t + 12*mWW^2*s^2*t - 24*ep*mWW^2*s^2*t - 5*ep*mtt*s^3*t + 26*ep*mWW*s^3*t - 3*ep*mtt^3*t^2 + 4*mtt^2*mWW*t^2 + 16*ep*mtt^2*mWW*t^2 - 16*mtt*mWW^2*t^2 + 39*ep*mtt*mWW^2*t^2 + 12*mWW^3*t^2 - 46*ep*mWW^3*t^2 + 6*ep*mtt^2*s*t^2 - 63*ep*mtt*mWW*s*t^2 + 18*ep*mWW^2*s*t^2 - 3*ep*mtt*s^2*t^2 + 30*ep*mWW*s^2*t^2 + 4*mtt*mWW*t^3 - 29*ep*mtt*mWW*t^3 - 4*mWW^2*t^3 + 20*ep*mWW^2*t^3 + ep*mtt*s*t^3 + 14*ep*mWW*s*t^3 + ep*mtt*t^4 + 2*ep*mWW*t^4)/(8*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3 - 15*mtt^2*mWW + 13*mtt*mWW^2 - 4*mtt^2*s + 23*mtt*mWW*s - 10*mWW^2*s + 2*mtt*s^2 - 8*mWW*s^2 - mtt^2*t + 14*mtt*mWW*t - 10*mWW^2*t + mtt*s*t - 10*mWW*s*t - mtt*t^2 - 2*mWW*t^2))/(8*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)^2), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*s*(-mtt + mWW + s + t)*(-2*mtt + mWW + 2*s + t))/(2*(-1 + 2*ep)*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), -(-4*ep*mtt^3 + 4*ep*mtt^2*mWW + 2*mtt^2*s + 8*ep*mtt^2*s - 2*mtt*mWW*s - ep*mtt*mWW*s - 4*mtt*s^2 - 4*ep*mtt*s^2 + 2*mWW*s^2 - 3*ep*mWW*s^2 + 2*s^3 + 4*ep*mtt^2*t - 4*ep*mtt*mWW*t - 2*mtt*s*t - 3*ep*mtt*s*t + 2*mWW*s*t - 4*ep*mWW*s*t + 2*s^2*t - ep*s^2*t)/(2*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 3*ep)*mtt*(4*mtt^2 - 4*mtt*mWW - 6*mtt*s + 5*mWW*s + 2*s^2 - 4*mtt*t + 4*mWW*t + s*t))/(4*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), 0, ((-1 + 3*ep)*(-2*mtt - mWW + 2*s + 3*t))/(4*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, (-4*ep*mtt^5 + 4*ep*mtt^4*mWW + 4*ep*mtt^3*mWW^2 - 4*ep*mtt^2*mWW^3 + 14*ep*mtt^4*s + 8*mtt^3*mWW*s - 39*ep*mtt^3*mWW*s - 12*mtt^2*mWW^2*s + 30*ep*mtt^2*mWW^2*s + 4*mtt*mWW^3*s - 5*ep*mtt*mWW^3*s - 18*ep*mtt^3*s^2 - 16*mtt^2*mWW*s^2 + 66*ep*mtt^2*mWW*s^2 + 20*mtt*mWW^2*s^2 - 60*ep*mtt*mWW^2*s^2 - 4*mWW^3*s^2 + 10*ep*mWW^3*s^2 + 10*ep*mtt^2*s^3 + 8*mtt*mWW*s^3 - 31*ep*mtt*mWW*s^3 - 8*mWW^2*s^3 + 26*ep*mWW^2*s^3 - 2*ep*mtt*s^4 + 12*ep*mtt^4*t - 12*ep*mtt^3*mWW*t - 4*ep*mtt^2*mWW^2*t + 4*ep*mtt*mWW^3*t - 31*ep*mtt^3*s*t - 12*mtt^2*mWW*s*t + 66*ep*mtt^2*mWW*s*t + 16*mtt*mWW^2*s*t - 47*ep*mtt*mWW^2*s*t - 4*mWW^3*s*t + 10*ep*mWW^3*s*t + 26*ep*mtt^2*s^2*t + 12*mtt*mWW*s^2*t - 56*ep*mtt*mWW*s^2*t - 12*mWW^2*s^2*t + 38*ep*mWW^2*s^2*t - 7*ep*mtt*s^3*t + 2*ep*mWW*s^3*t - 12*ep*mtt^3*t^2 + 12*ep*mtt^2*mWW*t^2 + 20*ep*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 - 29*ep*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 + 12*ep*mWW^2*s*t^2 - 8*ep*mtt*s^2*t^2 + 4*ep*mWW*s^2*t^2 + 4*ep*mtt^2*t^3 - 4*ep*mtt*mWW*t^3 - 3*ep*mtt*s*t^3 + 2*ep*mWW*s*t^3)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*s*(-mtt + s + t)*(-mtt + mWW + s + t)), ((-2 + 3*ep)*(4*mtt^4 - 8*mtt^3*mWW + 4*mtt^2*mWW^2 - 10*mtt^3*s + 17*mtt^2*mWW*s - 7*mtt*mWW^2*s + 8*mtt^2*s^2 - 9*mtt*mWW*s^2 + 2*mWW^2*s^2 - 2*mtt*s^3 - 8*mtt^3*t + 12*mtt^2*mWW*t - 4*mtt*mWW^2*t + 13*mtt^2*s*t - 14*mtt*mWW*s*t + 2*mWW^2*s*t - 5*mtt*s^2*t + 2*mWW*s^2*t + 4*mtt^2*t^2 - 4*mtt*mWW*t^2 - 3*mtt*s*t^2 + 2*mWW*s*t^2))/(8*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((mtt^6 + 2*ep*mtt^6 - 2*mtt^5*mWW - 4*ep*mtt^5*mWW + 2*mtt^3*mWW^3 + 4*ep*mtt^3*mWW^3 - mtt^2*mWW^4 - 2*ep*mtt^2*mWW^4 - 5*mtt^5*s - 10*ep*mtt^5*s + 6*mtt^4*mWW*s + 9*ep*mtt^4*mWW*s + 4*mtt^3*mWW^2*s + 14*ep*mtt^3*mWW^2*s - 6*mtt^2*mWW^3*s - 15*ep*mtt^2*mWW^3*s + mtt*mWW^4*s + 2*ep*mtt*mWW^4*s + 9*mtt^4*s^2 + 18*ep*mtt^4*s^2 - 4*mtt^3*mWW*s^2 + ep*mtt^3*mWW*s^2 - 9*mtt^2*mWW^2*s^2 - 30*ep*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 + 11*ep*mtt*mWW^3*s^2 - 7*mtt^3*s^3 - 14*ep*mtt^3*s^3 - 2*mtt^2*mWW*s^3 - 13*ep*mtt^2*mWW*s^3 + 5*mtt*mWW^2*s^3 + 16*ep*mtt*mWW^2*s^3 + 2*mtt^2*s^4 + 4*ep*mtt^2*s^4 + 2*mtt*mWW*s^4 + 7*ep*mtt*mWW*s^4 - 4*mtt^5*t - 8*ep*mtt^5*t + 8*mtt^4*mWW*t + 16*ep*mtt^4*mWW*t - 2*mtt^3*mWW^2*t - 4*ep*mtt^3*mWW^2*t - 4*mtt^2*mWW^3*t - 8*ep*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 4*ep*mtt*mWW^4*t + 15*mtt^4*s*t + 30*ep*mtt^4*s*t - 20*mtt^3*mWW*s*t - 31*ep*mtt^3*mWW*s*t - 2*mtt^2*mWW^2*s*t - 23*ep*mtt^2*mWW^2*s*t + 8*mtt*mWW^3*s*t + 26*ep*mtt*mWW^3*s*t - mWW^4*s*t - 2*ep*mWW^4*s*t - 18*mtt^3*s^2*t - 36*ep*mtt^3*s^2*t + 12*mtt^2*mWW*s^2*t + 6*ep*mtt^2*mWW*s^2*t + 6*mtt*mWW^2*s^2*t + 35*ep*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 8*ep*mWW^3*s^2*t + 7*mtt^2*s^3*t + 14*ep*mtt^2*s^3*t + 9*ep*mtt*mWW*s^3*t - mWW^2*s^3*t - 6*ep*mWW^2*s^3*t + 6*mtt^4*t^2 + 12*ep*mtt^4*t^2 - 12*mtt^3*mWW*t^2 - 24*ep*mtt^3*mWW*t^2 + 5*mtt^2*mWW^2*t^2 + 10*ep*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 4*ep*mtt*mWW^3*t^2 - mWW^4*t^2 - 2*ep*mWW^4*t^2 - 15*mtt^3*s*t^2 - 30*ep*mtt^3*s*t^2 + 22*mtt^2*mWW*s*t^2 + 35*ep*mtt^2*mWW*s*t^2 - 5*mtt*mWW^2*s*t^2 + 6*ep*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 - 11*ep*mWW^3*s*t^2 + 9*mtt^2*s^2*t^2 + 18*ep*mtt^2*s^2*t^2 - 8*mtt*mWW*s^2*t^2 - 7*ep*mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 - 5*ep*mWW^2*s^2*t^2 - 4*mtt^3*t^3 - 8*ep*mtt^3*t^3 + 8*mtt^2*mWW*t^3 + 16*ep*mtt^2*mWW*t^3 - 4*mtt*mWW^2*t^3 - 8*ep*mtt*mWW^2*t^3 + 5*mtt^2*s*t^3 + 10*ep*mtt^2*s*t^3 - 8*mtt*mWW*s*t^3 - 13*ep*mtt*mWW*s*t^3 + 3*mWW^2*s*t^3 + 3*ep*mWW^2*s*t^3 + mtt^2*t^4 + 2*ep*mtt^2*t^4 - 2*mtt*mWW*t^4 - 4*ep*mtt*mWW*t^4 + mWW^2*t^4 + 2*ep*mWW^2*t^4)/(s*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (-6*ep^2*(-mtt^5 + mtt^4*mWW - 2*ep*mtt^4*mWW + mtt^3*mWW^2 + 3*ep*mtt^3*mWW^2 - mtt^2*mWW^3 - ep*mtt^2*mWW^3 + 3*mtt^4*s - mtt^3*mWW*s + 7*ep*mtt^3*mWW*s - 3*mtt^2*mWW^2*s - 7*ep*mtt^2*mWW^2*s + mtt*mWW^3*s + ep*mtt*mWW^3*s - 3*mtt^3*s^2 - mtt^2*mWW*s^2 - 8*ep*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 + 4*ep*mtt*mWW^2*s^2 + mtt^2*s^3 + mtt*mWW*s^3 + 3*ep*mtt*mWW*s^3 + 3*mtt^4*t - 4*mtt^3*mWW*t + 4*ep*mtt^3*mWW*t - 8*ep*mtt^2*mWW^2*t + mtt*mWW^3*t + 4*ep*mtt*mWW^3*t - 6*mtt^3*s*t + 5*mtt^2*mWW*s*t - 8*ep*mtt^2*mWW*s*t + mtt*mWW^2*s*t + 12*ep*mtt*mWW^2*s*t - 2*ep*mWW^3*s*t + 3*mtt^2*s^2*t - mtt*mWW*s^2*t + 4*ep*mtt*mWW*s^2*t - 2*ep*mWW^2*s^2*t - 3*mtt^3*t^2 + 5*mtt^2*mWW*t^2 - 2*ep*mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 + 5*ep*mtt*mWW^2*t^2 - 3*ep*mWW^3*t^2 + 3*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 + ep*mtt*mWW*s*t^2 + mWW^2*s*t^2 - ep*mWW^2*s*t^2 + mtt^2*t^3 - 2*mtt*mWW*t^3 + mWW^2*t^3))/((1 + ep)*s*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, (-2*ep*mWW*(-3*ep*mtt^3*mWW + 3*ep*mtt^2*mWW^2 + 6*ep*mtt^2*mWW*s - 3*ep*mtt*mWW^2*s - 3*ep*mtt*mWW*s^2 + mtt^3*t - mtt^2*mWW*t + 3*ep*mtt^2*mWW*t - 3*ep*mtt*mWW^2*t - 2*mtt^2*s*t - 3*ep*mWW^2*s*t + mtt*s^2*t + mWW*s^2*t - 3*ep*mWW*s^2*t - mtt^2*t^2 + mtt*mWW*t^2 + mtt*s*t^2 + mWW*s*t^2))/((1 + ep)*s*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*mWW*(3*ep*mtt^2 - 3*ep*mtt*mWW - 6*ep*mtt*s + 3*ep*mWW*s + 3*ep*s^2 + 2*mtt*t - 3*ep*mtt*t + 6*ep*mWW*t - 2*s*t + 3*ep*s*t - 2*t^2))/((1 + ep)*s*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(ep*mtt^5 - ep*mtt^4*mWW - ep*mtt^3*mWW^2 + ep*mtt^2*mWW^3 - 3*ep*mtt^4*s + 2*ep*mtt^3*mWW*s + ep*mtt*mWW^3*s + 3*ep*mtt^3*s^2 - ep*mtt^2*mWW*s^2 + 3*ep*mtt*mWW^2*s^2 - 2*ep*mWW^3*s^2 - ep*mtt^2*s^3 - 2*ep*mWW^2*s^3 - 3*ep*mtt^4*t + 5*ep*mtt^3*mWW*t - 2*ep*mtt^2*mWW^2*t + 6*ep*mtt^3*s*t + mtt^2*mWW*s*t - 6*ep*mtt^2*mWW*s*t - mtt*mWW^2*s*t + 6*ep*mtt*mWW^2*s*t - 5*ep*mWW^3*s*t - 3*ep*mtt^2*s^2*t - mtt*mWW*s^2*t + ep*mtt*mWW*s^2*t + mWW^2*s^2*t - 3*ep*mWW^2*s^2*t + 3*ep*mtt^3*t^2 + mtt^2*mWW*t^2 - 5*ep*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 + 5*ep*mtt*mWW^2*t^2 - 3*ep*mWW^3*t^2 - 3*ep*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 + 2*ep*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 - ep*mWW^2*s*t^2 - ep*mtt^2*t^3 - mtt*mWW*t^3 + ep*mtt*mWW*t^3 + mWW^2*t^3))/((1 + ep)*(mtt - mWW)*s*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(mtt^4 - mtt^3*mWW - 3*ep*mtt^3*mWW - mtt^2*mWW^2 + 3*ep*mtt^2*mWW^2 + mtt*mWW^3 - 2*mtt^3*s + 6*ep*mtt^2*mWW*s + 2*mtt*mWW^2*s - 3*ep*mtt*mWW^2*s + mtt^2*s^2 + mtt*mWW*s^2 - 3*ep*mtt*mWW*s^2 - 4*mtt^3*t + 6*ep*mtt^2*mWW*t + mtt*mWW^2*t - 12*ep*mtt*mWW^2*t - mWW^3*t + 6*mtt^2*s*t + 4*mtt*mWW*s*t - 12*ep*mtt*mWW*s*t - 2*mWW^2*s*t + 6*ep*mWW^2*s*t - 2*mtt*s^2*t - 2*mWW*s^2*t + 6*ep*mWW*s^2*t + 5*mtt^2*t^2 + 3*mtt*mWW*t^2 - 3*ep*mtt*mWW*t^2 + 9*ep*mWW^2*t^2 - 4*mtt*s*t^2 - 4*mWW*s*t^2 + 6*ep*mWW*s*t^2 - 2*mtt*t^3 - 2*mWW*t^3))/((1 + ep)*s*(mtt - s - t)^2*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), -(-6*ep*mtt^8 + 18*ep^2*mtt^8 + 12*ep*mtt^7*mWW - 36*ep^2*mtt^7*mWW - 12*ep*mtt^5*mWW^3 + 36*ep^2*mtt^5*mWW^3 + 6*ep*mtt^4*mWW^4 - 18*ep^2*mtt^4*mWW^4 + 32*ep*mtt^7*s - 85*ep^2*mtt^7*s - 2*mtt^6*mWW*s - 47*ep*mtt^6*mWW*s + 146*ep^2*mtt^6*mWW*s + 4*mtt^5*mWW^2*s - 25*ep*mtt^5*mWW^2*s + 29*ep^2*mtt^5*mWW^2*s + 56*ep*mtt^4*mWW^3*s - 151*ep^2*mtt^4*mWW^3*s - 4*mtt^3*mWW^4*s - 8*ep*mtt^3*mWW^4*s + 56*ep^2*mtt^3*mWW^4*s + 2*mtt^2*mWW^5*s - 9*ep*mtt^2*mWW^5*s + 5*ep^2*mtt^2*mWW^5*s + ep*mtt*mWW^6*s - 68*ep*mtt^6*s^2 + 157*ep^2*mtt^6*s^2 + 6*mtt^5*mWW*s^2 + 63*ep*mtt^5*mWW*s^2 - 204*ep^2*mtt^5*mWW*s^2 - 8*mtt^4*mWW^2*s^2 + 84*ep*mtt^4*mWW^2*s^2 - 150*ep^2*mtt^4*mWW^2*s^2 - 4*mtt^3*mWW^3*s^2 - 84*ep*mtt^3*mWW^3*s^2 + 263*ep^2*mtt^3*mWW^3*s^2 + 8*mtt^2*mWW^4*s^2 - 4*ep*mtt^2*mWW^4*s^2 - 61*ep^2*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 + 9*ep*mtt*mWW^5*s^2 - 5*ep^2*mtt*mWW^5*s^2 + 72*ep*mtt^5*s^3 - 138*ep^2*mtt^5*s^3 - 6*mtt^4*mWW*s^3 - 27*ep*mtt^4*mWW*s^3 + 102*ep^2*mtt^4*mWW*s^3 + 4*mtt^3*mWW^2*s^3 - 107*ep*mtt^3*mWW^2*s^3 + 250*ep^2*mtt^3*mWW^2*s^3 + 6*mtt^2*mWW^3*s^3 + 57*ep*mtt^2*mWW^3*s^3 - 219*ep^2*mtt^2*mWW^3*s^3 - 4*mtt*mWW^4*s^3 + 5*ep*mtt*mWW^4*s^3 + 23*ep^2*mtt*mWW^4*s^3 - 38*ep*mtt^4*s^4 + 52*ep^2*mtt^4*s^4 + 2*mtt^3*mWW*s^4 - 7*ep*mtt^3*mWW*s^4 - 2*ep^2*mtt^3*mWW*s^4 + 62*ep*mtt^2*mWW^2*s^4 - 166*ep^2*mtt^2*mWW^2*s^4 - 2*mtt*mWW^3*s^4 - 17*ep*mtt*mWW^3*s^4 + 71*ep^2*mtt*mWW^3*s^4 + 8*ep*mtt^3*s^5 - ep^2*mtt^3*s^5 + 6*ep*mtt^2*mWW*s^5 - 14*ep*mtt*mWW^2*s^5 + 37*ep^2*mtt*mWW^2*s^5 - 3*ep^2*mtt^2*s^6 - 6*ep^2*mtt*mWW*s^6 + 32*ep*mtt^7*t - 85*ep^2*mtt^7*t - 2*mtt^6*mWW*t - 65*ep*mtt^6*mWW*t + 200*ep^2*mtt^6*mWW*t + 4*mtt^5*mWW^2*t + 5*ep*mtt^5*mWW^2*t - 61*ep^2*mtt^5*mWW^2*t + 50*ep*mtt^4*mWW^3*t - 133*ep^2*mtt^4*mWW^3*t - 4*mtt^3*mWW^4*t - 14*ep*mtt^3*mWW^4*t + 74*ep^2*mtt^3*mWW^4*t + 2*mtt^2*mWW^5*t - 9*ep*mtt^2*mWW^5*t + 5*ep^2*mtt^2*mWW^5*t + ep*mtt*mWW^6*t - 138*ep*mtt^6*s*t + 312*ep^2*mtt^6*s*t + 14*mtt^5*mWW*s*t + 204*ep*mtt^5*mWW*s*t - 637*ep^2*mtt^5*mWW*s*t - 24*mtt^4*mWW^2*s*t + 72*ep*mtt^4*mWW^2*s*t + 59*ep^2*mtt^4*mWW^2*s*t - 177*ep*mtt^3*mWW^3*s*t + 466*ep^2*mtt^3*mWW^3*s*t + 16*mtt^2*mWW^4*s*t + 15*ep*mtt^2*mWW^4*s*t - 179*ep^2*mtt^2*mWW^4*s*t - 6*mtt*mWW^5*s*t + 25*ep*mtt*mWW^5*s*t - 21*ep^2*mtt*mWW^5*s*t - ep*mWW^6*s*t + 224*ep*mtt^5*s^2*t - 406*ep^2*mtt^5*s^2*t - 24*mtt^4*mWW*s^2*t - 208*ep*mtt^4*mWW*s^2*t + 654*ep^2*mtt^4*mWW*s^2*t + 32*mtt^3*mWW^2*s^2*t - 223*ep*mtt^3*mWW^2*s^2*t + 269*ep^2*mtt^3*mWW^2*s^2*t + 6*mtt^2*mWW^3*s^2*t + 215*ep*mtt^2*mWW^3*s^2*t - 653*ep^2*mtt^2*mWW^3*s^2*t - 16*mtt*mWW^4*s^2*t + ep*mtt*mWW^4*s^2*t + 152*ep^2*mtt*mWW^4*s^2*t + 2*mWW^5*s^2*t - 9*ep*mWW^5*s^2*t + 8*ep^2*mWW^5*s^2*t - 164*ep*mtt^4*s^3*t + 196*ep^2*mtt^4*s^3*t + 14*mtt^3*mWW*s^3*t + 65*ep*mtt^3*mWW*s^3*t - 218*ep^2*mtt^3*mWW*s^3*t - 16*mtt^2*mWW^2*s^3*t + 221*ep*mtt^2*mWW^2*s^3*t - 420*ep^2*mtt^2*mWW^2*s^3*t - 2*mtt*mWW^3*s^3*t - 122*ep*mtt*mWW^3*s^3*t + 372*ep^2*mtt*mWW^3*s^3*t + 4*mWW^4*s^3*t - 41*ep^2*mWW^4*s^3*t + 48*ep*mtt^3*s^4*t + 3*ep^2*mtt^3*s^4*t - 2*mtt^2*mWW*s^4*t + 3*ep*mtt^2*mWW*s^4*t + 22*ep^2*mtt^2*mWW*s^4*t + 4*mtt*mWW^2*s^4*t - 76*ep*mtt*mWW^2*s^4*t + 154*ep^2*mtt*mWW^2*s^4*t - 2*mWW^3*s^4*t + 25*ep*mWW^3*s^4*t - 50*ep^2*mWW^3*s^4*t - 2*ep*mtt^2*s^5*t - 20*ep^2*mtt^2*s^5*t + ep*mtt*mWW*s^5*t - 21*ep^2*mtt*mWW*s^5*t + ep*mWW^2*s^5*t - ep^2*mWW^2*s^5*t - 70*ep*mtt^6*t^2 + 155*ep^2*mtt^6*t^2 + 8*mtt^5*mWW*t^2 + 141*ep*mtt^5*mWW*t^2 - 433*ep^2*mtt^5*mWW*t^2 - 16*mtt^4*mWW^2*t^2 - 24*ep*mtt^4*mWW^2*t^2 + 245*ep^2*mtt^4*mWW^2*t^2 + 4*mtt^3*mWW^3*t^2 - 81*ep*mtt^3*mWW^3*t^2 + 167*ep^2*mtt^3*mWW^3*t^2 + 8*mtt^2*mWW^4*t^2 + 19*ep*mtt^2*mWW^4*t^2 - 118*ep^2*mtt^2*mWW^4*t^2 - 4*mtt*mWW^5*t^2 + 16*ep*mtt*mWW^5*t^2 - 16*ep^2*mtt*mWW^5*t^2 - ep*mWW^6*t^2 + 232*ep*mtt^5*s*t^2 - 398*ep^2*mtt^5*s*t^2 - 30*mtt^4*mWW*s*t^2 - 335*ep*mtt^4*mWW*s*t^2 + 1004*ep^2*mtt^4*mWW*s*t^2 + 52*mtt^3*mWW^2*s*t^2 - 75*ep*mtt^3*mWW^2*s*t^2 - 348*ep^2*mtt^3*mWW^2*s*t^2 - 10*mtt^2*mWW^3*s*t^2 + 217*ep*mtt^2*mWW^3*s*t^2 - 492*ep^2*mtt^2*mWW^3*s*t^2 - 16*mtt*mWW^4*s*t^2 - 23*ep*mtt*mWW^4*s*t^2 + 221*ep^2*mtt*mWW^4*s*t^2 + 4*mWW^5*s*t^2 - 16*ep*mWW^5*s*t^2 + 19*ep^2*mWW^5*s*t^2 - 264*ep*mtt^4*s^2*t^2 + 276*ep^2*mtt^4*s^2*t^2 + 30*mtt^3*mWW*s^2*t^2 + 237*ep*mtt^3*mWW*s^2*t^2 - 648*ep^2*mtt^3*mWW*s^2*t^2 - 48*mtt^2*mWW^2*s^2*t^2 + 227*ep*mtt^2*mWW^2*s^2*t^2 - 101*ep^2*mtt^2*mWW^2*s^2*t^2 + 10*mtt*mWW^3*s^2*t^2 - 208*ep*mtt*mWW^3*s^2*t^2 + 498*ep^2*mtt*mWW^3*s^2*t^2 + 8*mWW^4*s^2*t^2 + 8*ep*mWW^4*s^2*t^2 - 112*ep^2*mWW^4*s^2*t^2 + 112*ep*mtt^3*s^3*t^2 + 22*ep^2*mtt^3*s^3*t^2 - 8*mtt^2*mWW*s^3*t^2 - 48*ep*mtt^2*mWW*s^3*t^2 + 94*ep^2*mtt^2*mWW*s^3*t^2 + 16*mtt*mWW^2*s^3*t^2 - 138*ep*mtt*mWW^2*s^3*t^2 + 184*ep^2*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 + 74*ep*mWW^3*s^3*t^2 - 129*ep^2*mWW^3*s^3*t^2 - 10*ep*mtt^2*s^4*t^2 - 55*ep^2*mtt^2*s^4*t^2 + 5*ep*mtt*mWW*s^4*t^2 - 17*ep^2*mtt*mWW*s^4*t^2 + 5*ep*mWW^2*s^4*t^2 - 6*ep^2*mWW^2*s^4*t^2 + 80*ep*mtt^5*t^3 - 130*ep^2*mtt^5*t^3 - 12*mtt^4*mWW*t^3 - 154*ep*mtt^4*mWW*t^3 + 452*ep^2*mtt^4*mWW*t^3 + 24*mtt^3*mWW^2*t^3 + 41*ep*mtt^3*mWW^2*t^3 - 367*ep^2*mtt^3*mWW^2*t^3 - 10*mtt^2*mWW^3*t^3 + 59*ep*mtt^2*mWW^3*t^3 - 58*ep^2*mtt^2*mWW^3*t^3 - 4*mtt*mWW^4*t^3 - 19*ep*mtt*mWW^4*t^3 + 92*ep^2*mtt*mWW^4*t^3 + 2*mWW^5*t^3 - 7*ep*mWW^5*t^3 + 11*ep^2*mWW^5*t^3 - 188*ep*mtt^4*s*t^3 + 172*ep^2*mtt^4*s*t^3 + 26*mtt^3*mWW*s*t^3 + 251*ep*mtt^3*mWW*s*t^3 - 650*ep^2*mtt^3*mWW*s*t^3 - 48*mtt^2*mWW^2*s*t^3 + 39*ep*mtt^2*mWW^2*s*t^3 + 394*ep^2*mtt^2*mWW^2*s*t^3 + 18*mtt*mWW^3*s*t^3 - 118*ep*mtt*mWW^3*s*t^3 + 164*ep^2*mtt*mWW^3*s*t^3 + 4*mWW^4*s*t^3 + 16*ep*mWW^4*s*t^3 - 101*ep^2*mWW^4*s*t^3 + 128*ep*mtt^3*s^2*t^3 + 38*ep^2*mtt^3*s^2*t^3 - 12*mtt^2*mWW*s^2*t^3 - 102*ep*mtt^2*mWW*s^2*t^3 + 150*ep^2*mtt^2*mWW*s^2*t^3 + 24*mtt*mWW^2*s^2*t^3 - 98*ep*mtt*mWW^2*s^2*t^3 - 2*ep^2*mtt*mWW^2*s^2*t^3 - 12*mWW^3*s^2*t^3 + 72*ep*mWW^3*s^2*t^3 - 87*ep^2*mWW^3*s^2*t^3 - 20*ep*mtt^2*s^3*t^3 - 80*ep^2*mtt^2*s^3*t^3 + 10*ep*mtt*mWW*s^3*t^3 + 22*ep^2*mtt*mWW*s^3*t^3 + 10*ep*mWW^2*s^3*t^3 - 14*ep^2*mWW^2*s^3*t^3 - 50*ep*mtt^4*t^4 + 40*ep^2*mtt^4*t^4 + 8*mtt^3*mWW*t^4 + 86*ep*mtt^3*mWW*t^4 - 218*ep^2*mtt^3*mWW*t^4 - 16*mtt^2*mWW^2*t^4 - 29*ep*mtt^2*mWW^2*t^4 + 241*ep^2*mtt^2*mWW^2*t^4 + 8*mtt*mWW^3*t^4 - 15*ep*mtt*mWW^3*t^4 - 33*ep^2*mtt*mWW^3*t^4 + 8*ep*mWW^4*t^4 - 30*ep^2*mWW^4*t^4 + 72*ep*mtt^3*s*t^4 + 27*ep^2*mtt^3*s*t^4 - 8*mtt^2*mWW*s*t^4 - 78*ep*mtt^2*mWW*s*t^4 + 106*ep^2*mtt^2*mWW*s*t^4 + 16*mtt*mWW^2*s*t^4 - 16*ep*mtt*mWW^2*s*t^4 - 125*ep^2*mtt*mWW^2*s*t^4 - 8*mWW^3*s*t^4 + 22*ep*mWW^3*s*t^4 + 13*ep^2*mWW^3*s*t^4 - 20*ep*mtt^2*s^2*t^4 - 65*ep^2*mtt^2*s^2*t^4 + 10*ep*mtt*mWW*s^2*t^4 + 48*ep^2*mtt*mWW*s^2*t^4 + 10*ep*mWW^2*s^2*t^4 - 16*ep^2*mWW^2*s^2*t^4 + 16*ep*mtt^3*t^5 + 7*ep^2*mtt^3*t^5 - 2*mtt^2*mWW*t^5 - 21*ep*mtt^2*mWW*t^5 + 28*ep^2*mtt^2*mWW*t^5 + 4*mtt*mWW^2*t^5 + 6*ep*mtt*mWW^2*t^5 - 56*ep^2*mtt*mWW^2*t^5 - 2*mWW^3*t^5 - ep*mWW^3*t^5 + 21*ep^2*mWW^3*t^5 - 10*ep*mtt^2*s*t^5 - 28*ep^2*mtt^2*s*t^5 + 5*ep*mtt*mWW*s*t^5 + 31*ep^2*mtt*mWW*s*t^5 + 5*ep*mWW^2*s*t^5 - 9*ep^2*mWW^2*s*t^5 - 2*ep*mtt^2*t^6 - 5*ep^2*mtt^2*t^6 + ep*mtt*mWW*t^6 + 7*ep^2*mtt*mWW*t^6 + ep*mWW^2*t^6 - 2*ep^2*mWW^2*t^6)/(2*(1 + ep)*(mtt - mWW)*s*(mtt - s - t)^2*(mtt - mWW - s - t)^2*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^6 + 5*ep*mtt^6 - 5*mtt^5*mWW - 9*ep*mtt^5*mWW + 2*mtt^4*mWW^2 + 8*ep*mtt^4*mWW^2 + 4*mtt^3*mWW^3 - 9*ep*mtt^3*mWW^3 - 4*mtt^2*mWW^4 + 5*ep*mtt^2*mWW^4 + mtt*mWW^5 - 6*mtt^5*s - 18*ep*mtt^5*s + 10*mtt^4*mWW*s + 21*ep*mtt^4*mWW*s + 2*mtt^3*mWW^2*s - 13*ep*mtt^3*mWW^2*s - 10*mtt^2*mWW^3*s + 15*ep*mtt^2*mWW^3*s + 4*mtt*mWW^4*s - 5*ep*mtt*mWW^4*s + 6*mtt^4*s^2 + 24*ep*mtt^4*s^2 - 5*mtt^3*mWW*s^2 - 9*ep*mtt^3*mWW*s^2 - 6*mtt^2*mWW^2*s^2 + 5*mtt*mWW^3*s^2 - 6*ep*mtt*mWW^3*s^2 - 2*mtt^3*s^3 - 14*ep*mtt^3*s^3 - 9*ep*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 5*ep*mtt*mWW^2*s^3 + 3*ep*mtt^2*s^4 + 6*ep*mtt*mWW*s^4 - 8*mtt^5*t - 20*ep*mtt^5*t + 16*mtt^4*mWW*t + 34*ep*mtt^4*mWW*t - 4*mtt^3*mWW^2*t - 27*ep*mtt^3*mWW^2*t - 9*mtt^2*mWW^3*t + 29*ep*mtt^2*mWW^3*t + 6*mtt*mWW^4*t - 16*ep*mtt*mWW^4*t - mWW^5*t + 18*mtt^4*s*t + 54*ep*mtt^4*s*t - 23*mtt^3*mWW*s*t - 59*ep*mtt^3*mWW*s*t - 9*mtt^2*mWW^2*s*t + 32*ep*mtt^2*mWW^2*s*t + 18*mtt*mWW^3*s*t - 32*ep*mtt*mWW^3*s*t - 4*mWW^4*s*t + 8*ep*mWW^4*s*t - 12*mtt^3*s^2*t - 48*ep*mtt^3*s^2*t + 8*mtt^2*mWW*s^2*t + 16*ep*mtt^2*mWW*s^2*t + 10*mtt*mWW^2*s^2*t - 4*ep*mtt*mWW^2*s^2*t - 6*mWW^3*s^2*t + 9*ep*mWW^3*s^2*t + 2*mtt^2*s^3*t + 14*ep*mtt^2*s^3*t - mtt*mWW*s^3*t + 9*ep*mtt*mWW*s^3*t - mWW^2*s^3*t + ep*mWW^2*s^3*t + 12*mtt^4*t^2 + 30*ep*mtt^4*t^2 - 18*mtt^3*mWW*t^2 - 48*ep*mtt^3*mWW*t^2 + mtt^2*mWW^2*t^2 + 32*ep*mtt^2*mWW^2*t^2 + 7*mtt*mWW^3*t^2 - 25*ep*mtt*mWW^3*t^2 - 2*mWW^4*t^2 + 11*ep*mWW^4*t^2 - 18*mtt^3*s*t^2 - 54*ep*mtt^3*s*t^2 + 16*mtt^2*mWW*s*t^2 + 55*ep*mtt^2*mWW*s*t^2 + 10*mtt*mWW^2*s*t^2 - 24*ep*mtt*mWW^2*s*t^2 - 8*mWW^3*s*t^2 + 14*ep*mWW^3*s*t^2 + 6*mtt^2*s^2*t^2 + 24*ep*mtt^2*s^2*t^2 - 3*mtt*mWW*s^2*t^2 - 7*ep*mtt*mWW*s^2*t^2 - 3*mWW^2*s^2*t^2 + 4*ep*mWW^2*s^2*t^2 - 8*mtt^3*t^3 - 20*ep*mtt^3*t^3 + 8*mtt^2*mWW*t^3 + 30*ep*mtt^2*mWW*t^3 + 2*mtt*mWW^2*t^3 - 15*ep*mtt*mWW^2*t^3 - 2*mWW^3*t^3 + 5*ep*mWW^3*t^3 + 6*mtt^2*s*t^3 + 18*ep*mtt^2*s*t^3 - 3*mtt*mWW*s*t^3 - 17*ep*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 + 5*ep*mWW^2*s*t^3 + 2*mtt^2*t^4 + 5*ep*mtt^2*t^4 - mtt*mWW*t^4 - 7*ep*mtt*mWW*t^4 - mWW^2*t^4 + 2*ep*mWW^2*t^4))/(2*(1 + ep)*(mtt - mWW)*s*(mtt - s - t)^2*(mtt - mWW - s - t)^2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*mWW*(3*ep*mtt^3 - 3*ep*mtt^2*mWW - 6*ep*mtt^2*s + 3*ep*mtt*mWW*s + 3*ep*mtt*s^2 + mtt^2*t - 6*ep*mtt^2*t - mtt*mWW*t + 6*ep*mtt*mWW*t - mtt*s*t + 6*ep*mtt*s*t + mWW*s*t - mtt*t^2 + 3*ep*mtt*t^2 + mWW*t^2 - 3*ep*mWW*t^2))/(ep*(1 + ep)*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + ep)*mWW*s*(-mtt + mWW + s + t))/(2*ep*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((ep*(2*mtt^3 - 2*mtt*mWW^2 - 6*mtt^2*s - 2*mtt*mWW*s + mWW^2*s + 4*mtt*s^2 + mWW*s^2 - 4*mtt^2*t + 2*mtt*mWW*t + 2*mWW^2*t + 6*mtt*s*t - 2*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(s*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), 0, 0, 0, 0, -((mWW*(mWW - t))/((mtt - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt + mWW - s - t))/(ep*s*(mtt - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^2 - 2*mWW^2 - 2*mtt*s + mWW*s - 2*mtt*t + 2*mWW*t))/(2*ep*(mtt - mWW)*s*(mtt - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(2*mtt^2 + 2*mtt*mWW - 2*mtt*s - mWW*s - 4*mtt*t - 2*mWW*t + 2*s*t + 2*t^2))/(2*ep*s*(mtt - s - t)^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((mtt + mWW - s - t)*(2*ep*mtt^4 - 2*ep*mtt^3*mWW - 2*ep*mtt^2*mWW^2 + 2*ep*mtt*mWW^3 - 4*ep*mtt^3*s - 2*mtt^2*mWW*s + 10*ep*mtt^2*mWW*s + 2*mtt*mWW^2*s - 5*ep*mtt*mWW^2*s - ep*mWW^3*s + 2*ep*mtt^2*s^2 + 2*mtt*mWW*s^2 - 7*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 + 6*ep*mWW^2*s^2 - ep*mWW*s^3 - 6*ep*mtt^3*t + 6*ep*mtt^2*mWW*t + 2*ep*mtt*mWW^2*t - 2*ep*mWW^3*t + 8*ep*mtt^2*s*t + 2*mtt*mWW*s*t - 13*ep*mtt*mWW*s*t - 2*mWW^2*s*t + 6*ep*mWW^2*s*t - 2*ep*mtt*s^2*t + 6*ep*mtt^2*t^2 - 6*ep*mtt*mWW*t^2 - 4*ep*mtt*s*t^2 + 3*ep*mWW*s*t^2 - 2*ep*mtt*t^3 + 2*ep*mWW*t^3))/(4*ep*(mtt - mWW)*s*(mtt - s - t)^2*(mtt - mWW - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^4 - 2*mtt^3*mWW - 2*mtt^2*mWW^2 + 2*mtt*mWW^3 - 4*mtt^3*s + 4*mtt^2*mWW*s + mtt*mWW^2*s - mWW^3*s + 2*mtt^2*s^2 - mtt*mWW*s^2 - mWW*s^3 - 6*mtt^3*t + 6*mtt^2*mWW*t + 2*mtt*mWW^2*t - 2*mWW^3*t + 8*mtt^2*s*t - 7*mtt*mWW*s*t - 2*mtt*s^2*t + 6*mtt^2*t^2 - 6*mtt*mWW*t^2 - 4*mtt*s*t^2 + 3*mWW*s*t^2 - 2*mtt*t^3 + 2*mWW*t^3))/(4*ep*(mtt - mWW)*s*(mtt - s - t)^2*(mtt - mWW - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*mWW)/(2*ep^2*s*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(2*mtt^2 + 4*ep*mtt^2 - 2*mtt*mWW - 4*ep*mtt*mWW - 4*mtt*s - 4*ep*mtt*s + 2*mWW*s + ep*mWW*s + 2*s^2 - 2*mtt*t - 4*ep*mtt*t + 2*mWW*t + 4*ep*mWW*t + 2*s*t + 3*ep*s*t)/(2*s*(-mtt + mWW + s)*(-mtt + s + t)), (-3*ep*(-1 + 2*ep)*(mtt - s))/(2*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(4*(mtt - mWW)*(mtt - mWW - s)*s*(mtt - s - t)), (-3*(-1 + 2*ep)*(-1 + 3*ep))/(4*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0, 0, -(4*ep*mtt^2*mWW^2 - 7*ep*mtt*mWW^3 - 4*ep*mtt*mWW^2*s + 4*ep*mWW^3*s - 16*mtt^2*mWW*t + 56*ep*mtt^2*mWW*t + 28*mtt*mWW^2*t - 99*ep*mtt*mWW^2*t - 12*mWW^3*t + 46*ep*mWW^3*t + 16*mtt*mWW*s*t - 56*ep*mtt*mWW*s*t - 16*mWW^2*s*t + 56*ep*mWW^2*s*t + 4*ep*mtt^2*t^2 + 4*mtt*mWW*t^2 - 21*ep*mtt*mWW*t^2 - 4*mWW^2*t^2 + 20*ep*mWW^2*t^2 - 4*ep*mtt*s*t^2 + 4*ep*mWW*s*t^2 - ep*mtt*t^3 - 2*ep*mWW*t^3)/(8*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(4*mtt^2*mWW - 7*mtt*mWW^2 - 4*mtt*mWW*s + 4*mWW^2*s + 4*mtt^2*t - 8*mtt*mWW*t + 10*mWW^2*t - 4*mtt*s*t + 4*mWW*s*t - mtt*t^2 - 2*mWW*t^2))/(8*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)^2), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(-mWW + t)^2)/(2*(-1 + 2*ep)*(mtt - s)*(mtt - mWW - s)*(-mtt + s + t)), -(-4*ep*mtt^3 + 4*ep*mtt^2*mWW + 2*mtt^2*s + 8*ep*mtt^2*s - 2*mtt*mWW*s - ep*mtt*mWW*s - 4*mtt*s^2 - 4*ep*mtt*s^2 + 2*mWW*s^2 - 3*ep*mWW*s^2 + 2*s^3 + 4*ep*mtt^2*t - 4*ep*mtt*mWW*t - 2*mtt*s*t - 3*ep*mtt*s*t + 2*mWW*s*t - 4*ep*mWW*s*t + 2*s^2*t - ep*s^2*t)/(2*s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, 0, 0, 0, -((-1 + 3*ep)*mtt*(4*mtt^2 - 4*mtt*mWW - 4*mtt*s + 3*mWW*s - 4*mtt*t + 4*mWW*t + s*t))/(4*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), ((-1 + 3*ep)*(-4*mtt + mWW + 4*s + 3*t))/(4*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, 0, 0, (4*ep*mtt^3*mWW - 4*ep*mtt^2*mWW^2 - 8*ep*mtt^2*mWW*s + 7*ep*mtt*mWW^2*s + 4*ep*mtt*mWW*s^2 - 4*ep*mWW^2*s^2 + 4*ep*mtt^3*t - 8*ep*mtt^2*mWW*t + 4*ep*mtt*mWW^2*t - 8*ep*mtt^2*s*t + 4*mtt*mWW*s*t - 2*ep*mtt*mWW*s*t - 4*mWW^2*s*t + 10*ep*mWW^2*s*t + 4*ep*mtt*s^2*t - 4*ep*mWW*s^2*t - 4*ep*mtt^2*t^2 + 4*ep*mtt*mWW*t^2 + 3*ep*mtt*s*t^2 - 2*ep*mWW*s*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), ((-2 + 3*ep)*(4*mtt^3 - 4*mtt^2*mWW - 8*mtt^2*s + 7*mtt*mWW*s + 4*mtt*s^2 - 4*mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 2*mWW*s*t))/(8*(mtt - mWW)*mWW*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-mtt - 2*ep*mtt + 2*s + t + 2*ep*t)/(s*(-mtt + s + t))), 0, 0, 0, 0, 0, 0, (-4*ep*(-1 + 2*ep)^2*(mtt - s)^2)/((1 + ep)*(mtt - mWW - s)^2*s^2*(mtt - s - t)), 0, 0, 0, (ep*mWW^2 + 2*mWW*t - 7*ep*mWW*t - 2*ep*t^2)/(2*(1 + ep)*mWW*s*(mtt - t)*(mWW - t)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mWW - 2*t))/(2*(1 + ep)*mWW*s*(mtt - t)*(mWW - t)*(-mtt + s + t)), -(4*ep^2*mtt^5 - 8*ep^2*mtt^4*mWW + 4*ep^2*mtt^3*mWW^2 - 2*ep*mtt^4*s - 8*ep^2*mtt^4*s + 2*mtt^3*mWW*s + ep*mtt^3*mWW*s - 6*ep^2*mtt^3*mWW*s - 4*mtt^2*mWW^2*s + 9*ep*mtt^2*mWW^2*s + 12*ep^2*mtt^2*mWW^2*s + 2*mtt*mWW^3*s - 9*ep*mtt*mWW^3*s + 2*ep^2*mtt*mWW^3*s + ep*mWW^4*s + 4*ep*mtt^3*s^2 + 4*ep^2*mtt^3*s^2 - 4*mtt^2*mWW*s^2 + 6*ep*mtt^2*mWW*s^2 + 14*ep^2*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 - 16*ep*mtt*mWW^2*s^2 - 2*ep^2*mtt*mWW^2*s^2 + 2*ep*mWW^3*s^2 - 2*ep*mtt^2*s^3 + 2*mtt*mWW*s^3 - 7*ep*mtt*mWW*s^3 + ep*mWW^2*s^3 - 4*ep^2*mtt^4*t + 8*ep^2*mtt^3*mWW*t - 4*ep^2*mtt^2*mWW^2*t + 8*ep^2*mtt^3*s*t - 4*ep*mtt^2*mWW*s*t + 6*ep^2*mtt^2*mWW*s*t + 4*ep*mtt*mWW^2*s*t - 12*ep^2*mtt*mWW^2*s*t - 2*ep^2*mWW^3*s*t - 4*ep^2*mtt^2*s^2*t + 4*ep*mtt*mWW*s^2*t - 14*ep^2*mtt*mWW*s^2*t + 2*ep^2*mWW^2*s^2*t)/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^2*(mtt - t)*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(4*ep*mtt^4 - 4*ep*mtt^3*mWW - 2*mtt^3*s - 8*ep*mtt^3*s + 5*mtt^2*mWW*s + 6*ep*mtt^2*mWW*s - 4*mtt*mWW^2*s + 2*ep*mtt*mWW^2*s + mWW^3*s + 4*mtt^2*s^2 + 4*ep*mtt^2*s^2 - 6*mtt*mWW*s^2 - 2*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 - 2*mtt*s^3 + mWW*s^3 - 4*ep*mtt^3*t + 4*ep*mtt^2*mWW*t + 8*ep*mtt^2*s*t - 6*ep*mtt*mWW*s*t - 2*ep*mWW^2*s*t - 4*ep*mtt*s^2*t + 2*ep*mWW*s^2*t))/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)^2*s^2*(mtt - t)*(mtt - s - t)), (-2*(-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 5*ep*mtt + mWW - 3*ep*mWW + s - 5*ep*s))/((1 + ep)*(mtt - mWW - s)^2*s^2*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-2*ep*mtt + s + 2*ep*t)/(s*(-mtt + s + t))), 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(-mtt + s))/(ep*s*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, 0, (mWW + t)/(2*mWW*s*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*ep*mWW*s*(mtt - s - t)), (mtt - mWW)/(2*(mtt - mWW - s)*s*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*ep*(mtt - mWW - s)*s*(mtt - s - t)), -(((-1 + 2*ep)*(-2 + 3*ep))/(ep*s*(-mtt + mWW + s)*(-mtt + s + t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((2*ep*mtt^2 - 2*ep*mtt*mWW - mtt*s - 3*ep*mtt*s + mWW*s - ep*mWW*s + s^2 + ep*s^2)/((mtt - s)*(mtt - mWW - s)*s)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt)/((mtt - s)*(mtt - mWW - s)*s)), 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(mWW*(mtt - mWW - s)*s), 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep*s*(-mtt + s)*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*mWW)/((-1 + 2*ep)*(mtt - s))), ep/(mtt - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-2 + 3*ep)/((mtt - s)*s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/(s + t)), 0, 0, 0, 0, ep/((-1 + 2*ep)*(s + t)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-mtt^2 + 2*ep*mtt^2 + mtt*mWW - 2*ep*mtt*mWW + mtt*s - 3*ep*mtt*s + mWW*s - ep*mWW*s + ep*s^2)/(s*(-mtt + s)*(-mtt + mWW + s))), 0, 0, 0, 0, 0, -(ep*(mtt - mWW)^2)/(2*(-1 + 2*ep)*mWW*(mtt - mWW - s)*s), -((-2 + 3*ep)*(-mtt^2 + mtt*mWW + mtt*s + mWW*s))/(2*mWW*s*(-mtt + s)*(-mtt + mWW + s)), (-2 + 3*ep)/((-mtt + s)*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (5*ep*mtt - 2*mWW + 3*ep*mWW - 5*ep*s - 5*ep*t)/(2*(mtt - s - t)*(mtt - mWW - s - t)), -((-1 + 2*ep)*(-2 + 3*ep))/(2*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(-mtt + mWW + s + t))/(2*(-1 + 2*ep)*(-mtt + s + t)), ep/(2*(mtt - s - t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)/s)}}, {{-(mtt*mWW + 3*ep*mtt*mWW - mWW*s - 3*ep*mWW*s + 5*mtt*t + 5*ep*mtt*t - 2*mWW*t - 6*ep*mWW*t - 5*s*t - 5*ep*s*t - 4*t^2 - 2*ep*t^2)/(2*(mtt - s - t)*t*(-mWW + t)), ((1 + ep)*(-mtt + mWW + s + t)*(-mtt + s + 2*t))/(2*t*(-mWW + t)*(-mtt + s + t)), -(((1 + 2*ep)^2*(-mtt + s)^2)/(s*(mWW - t)*t*(-mtt + s + t))), ((1 + ep)*(mtt^3 + 2*ep*mtt^3 - mtt^2*mWW - 2*ep*mtt^2*mWW - 3*mtt^2*s - 5*ep*mtt^2*s + mtt*mWW*s + 2*ep*mtt*mWW*s + 2*mtt*s^2 + 3*ep*mtt*s^2 - 3*mtt^2*t - 5*ep*mtt^2*t + mtt*mWW*t + 2*ep*mtt*mWW*t + 7*mtt*s*t + 10*ep*mtt*s*t + mWW*s*t + 2*ep*mWW*s*t - 2*s^2*t - 3*ep*s^2*t + 6*mtt*t^2 + 9*ep*mtt*t^2 - 6*s*t^2 - 9*ep*s*t^2 - 4*t^3 - 6*ep*t^3))/(s*(mtt - s - t)*t*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 2*ep)*(1 + 4*ep)*mtt*(2*mtt^2 + 4*ep*mtt^2 - 3*mtt*s - 5*ep*mtt*s + s^2 + ep*s^2 - 3*mtt*t - 5*ep*mtt*t + s*t - ep*s*t + 2*t^2 + 2*ep*t^2))/((mtt - mWW)*s*(mtt - s - t)*t*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), (ep*(1 + 4*ep)*(-mtt + s + 2*t))/(s*t*(-mWW + t)*(-mtt + s + t)), -(((1 + 3*ep)*(1 + 4*ep)*(-(mtt*mWW) - 3*ep*mtt*mWW - 2*ep^2*mtt*mWW + mWW*s + 3*ep*mWW*s + 2*ep^2*mWW*s - 14*mtt*t - 39*ep*mtt*t - 27*ep^2*mtt*t + 14*s*t + 39*ep*s*t + 27*ep^2*s*t + 16*t^2 + 44*ep*t^2 + 30*ep^2*t^2))/((1 + ep)^2*mWW^2*s^2*(mWW - t))), (-12*mtt^3*mWW^2*s - 74*ep*mtt^3*mWW^2*s - 150*ep^2*mtt^3*mWW^2*s - 100*ep^3*mtt^3*mWW^2*s + 4*mtt^2*mWW^3*s + 34*ep*mtt^2*mWW^3*s + 86*ep^2*mtt^2*mWW^3*s + 68*ep^3*mtt^2*mWW^3*s + 18*mtt^2*mWW^2*s^2 + 105*ep*mtt^2*mWW^2*s^2 + 200*ep^2*mtt^2*mWW^2*s^2 + 125*ep^3*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 - 49*ep*mtt*mWW^3*s^2 - 116*ep^2*mtt*mWW^3*s^2 - 85*ep^3*mtt*mWW^3*s^2 - 6*mtt*mWW^2*s^3 - 31*ep*mtt*mWW^2*s^3 - 50*ep^2*mtt*mWW^2*s^3 - 25*ep^3*mtt*mWW^2*s^3 + 2*mWW^3*s^3 + 15*ep*mWW^3*s^3 + 30*ep^2*mWW^3*s^3 + 17*ep^3*mWW^3*s^3 + 12*mtt^4*mWW*t + 92*ep*mtt^4*mWW*t + 216*ep^2*mtt^4*mWW*t + 160*ep^3*mtt^4*mWW*t - 16*mtt^3*mWW^2*t - 126*ep*mtt^3*mWW^2*t - 302*ep^2*mtt^3*mWW^2*t - 228*ep^3*mtt^3*mWW^2*t + 4*mtt^2*mWW^3*t + 34*ep*mtt^2*mWW^3*t + 86*ep^2*mtt^2*mWW^3*t + 68*ep^3*mtt^2*mWW^3*t - 18*mtt^3*mWW*s*t - 168*ep*mtt^3*mWW*s*t - 422*ep^2*mtt^3*mWW*s*t - 320*ep^3*mtt^3*mWW*s*t + 54*mtt^2*mWW^2*s*t + 374*ep*mtt^2*mWW^2*s*t + 810*ep^2*mtt^2*mWW^2*s*t + 562*ep^3*mtt^2*mWW^2*s*t - 8*mtt*mWW^3*s*t - 70*ep*mtt*mWW^3*s*t - 176*ep^2*mtt*mWW^3*s*t - 138*ep^3*mtt*mWW^3*s*t + 54*ep*mtt^2*mWW*s^2*t + 180*ep^2*mtt^2*mWW*s^2*t + 150*ep^3*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t - 172*ep*mtt*mWW^2*s^2*t - 322*ep^2*mtt*mWW^2*s^2*t - 190*ep^3*mtt*mWW^2*s^2*t - 2*ep*mWW^3*s^2*t - 22*ep^2*mWW^3*s^2*t - 32*ep^3*mWW^3*s^2*t + 6*mtt*mWW*s^3*t + 22*ep*mtt*mWW*s^3*t + 26*ep^2*mtt*mWW*s^3*t + 10*ep^3*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + 10*ep*mWW^2*s^3*t + 14*ep^2*mWW^2*s^3*t + 6*ep^3*mWW^2*s^3*t + 12*mtt^4*t^2 + 92*ep*mtt^4*t^2 + 216*ep^2*mtt^4*t^2 + 160*ep^3*mtt^4*t^2 - 38*mtt^3*mWW*t^2 - 284*ep*mtt^3*mWW*t^2 - 654*ep^2*mtt^3*mWW*t^2 - 480*ep^3*mtt^3*mWW*t^2 + 28*mtt^2*mWW^2*t^2 + 213*ep*mtt^2*mWW^2*t^2 + 498*ep^2*mtt^2*mWW^2*t^2 + 373*ep^3*mtt^2*mWW^2*t^2 - 2*mtt*mWW^3*t^2 - 21*ep*mtt*mWW^3*t^2 - 60*ep^2*mtt*mWW^3*t^2 - 53*ep^3*mtt*mWW^3*t^2 - 18*mtt^3*s*t^2 - 126*ep*mtt^3*s*t^2 - 292*ep^2*mtt^3*s*t^2 - 220*ep^3*mtt^3*s*t^2 + 32*mtt^2*mWW*s*t^2 + 290*ep*mtt^2*mWW*s*t^2 + 718*ep^2*mtt^2*mWW*s*t^2 + 544*ep^3*mtt^2*mWW*s*t^2 - 52*mtt*mWW^2*s*t^2 - 333*ep*mtt*mWW^2*s*t^2 - 650*ep^2*mtt*mWW^2*s*t^2 - 405*ep^3*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 - 15*ep*mWW^3*s*t^2 - 48*ep^2*mWW^3*s*t^2 - 47*ep^3*mWW^3*s*t^2 + 6*mtt^2*s^2*t^2 + 25*ep*mtt^2*s^2*t^2 + 52*ep^2*mtt^2*s^2*t^2 + 45*ep^3*mtt^2*s^2*t^2 - 2*mtt*mWW*s^2*t^2 - 61*ep*mtt*mWW*s^2*t^2 - 204*ep^2*mtt*mWW*s^2*t^2 - 181*ep^3*mtt*mWW*s^2*t^2 + 16*mWW^2*s^2*t^2 + 108*ep*mWW^2*s^2*t^2 + 228*ep^2*mWW^2*s^2*t^2 + 160*ep^3*mWW^2*s^2*t^2 + 9*ep*mtt*s^3*t^2 + 24*ep^2*mtt*s^3*t^2 + 15*ep^3*mtt*s^3*t^2 - 4*mWW*s^3*t^2 - 25*ep*mWW*s^3*t^2 - 44*ep^2*mWW*s^3*t^2 - 23*ep^3*mWW*s^3*t^2 - 42*mtt^3*t^3 - 326*ep*mtt^3*t^3 - 772*ep^2*mtt^3*t^3 - 572*ep^3*mtt^3*t^3 + 76*mtt^2*mWW*t^3 + 568*ep*mtt^2*mWW*t^3 + 1298*ep^2*mtt^2*mWW*t^3 + 938*ep^3*mtt^2*mWW*t^3 - 34*mtt*mWW^2*t^3 - 244*ep*mtt*mWW^2*t^3 - 530*ep^2*mtt*mWW^2*t^3 - 368*ep^3*mtt*mWW^2*t^3 + 2*ep*mWW^3*t^3 + 4*ep^2*mWW^3*t^3 + 2*ep^3*mWW^3*t^3 + 54*mtt^2*s*t^3 + 406*ep*mtt^2*s*t^3 + 978*ep^2*mtt^2*s*t^3 + 746*ep^3*mtt^2*s*t^3 - 56*mtt*mWW*s*t^3 - 496*ep*mtt*mWW*s*t^3 - 1272*ep^2*mtt*mWW*s*t^3 - 1000*ep^3*mtt*mWW*s*t^3 + 30*mWW^2*s*t^3 + 210*ep*mWW^2*s*t^3 + 458*ep^2*mWW^2*s*t^3 + 326*ep^3*mWW^2*s*t^3 - 12*mtt*s^2*t^3 - 86*ep*mtt*s^2*t^3 - 222*ep^2*mtt*s^2*t^3 - 184*ep^3*mtt*s^2*t^3 + 8*mWW*s^2*t^3 + 78*ep*mWW*s^2*t^3 + 226*ep^2*mWW*s^2*t^3 + 192*ep^3*mWW*s^2*t^3 + 36*mtt^2*t^4 + 289*ep*mtt^2*t^4 + 710*ep^2*mtt^2*t^4 + 541*ep^3*mtt^2*t^4 - 52*mtt*mWW*t^4 - 401*ep*mtt*mWW*t^4 - 954*ep^2*mtt*mWW*t^4 - 713*ep^3*mtt*mWW*t^4 + 16*mWW^2*t^4 + 112*ep*mWW^2*t^4 + 244*ep^2*mWW^2*t^4 + 172*ep^3*mWW^2*t^4 - 28*mtt*s*t^4 - 205*ep*mtt*s*t^4 - 494*ep^2*mtt*s*t^4 - 377*ep^3*mtt*s*t^4 + 20*mWW*s*t^4 + 173*ep*mWW*s*t^4 + 454*ep^2*mWW*s*t^4 + 361*ep^3*mWW*s*t^4 - 8*mtt*t^5 - 70*ep*mtt*t^5 - 184*ep^2*mtt*t^5 - 146*ep^3*mtt*t^5 + 8*mWW*t^5 + 70*ep*mWW*t^5 + 184*ep^2*mWW*t^5 + 146*ep^3*mWW*t^5)/(4*(1 + ep)*(mtt - mWW)*s^2*(mtt - s - t)*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep^2*(s + t)^2*(6*mtt^2*mWW + 22*ep*mtt^2*mWW + 20*ep^2*mtt^2*mWW - 9*mtt*mWW*s - 30*ep*mtt*mWW*s - 25*ep^2*mtt*mWW*s + 3*mWW*s^2 + 8*ep*mWW*s^2 + 5*ep^2*mWW*s^2 + 6*mtt^2*t + 22*ep*mtt^2*t + 20*ep^2*mtt^2*t - 5*mtt*mWW*t - 18*ep*mtt*mWW*t - 17*ep^2*mtt*mWW*t - 3*mtt*s*t - 14*ep*mtt*s*t - 15*ep^2*mtt*s*t - mWW*s*t - 10*ep*mWW*s*t - 13*ep^2*mWW*s*t - 3*s^2*t - 8*ep*s^2*t - 5*ep^2*s^2*t - 19*mtt*t^2 - 70*ep*mtt*t^2 - 63*ep^2*mtt*t^2 + 2*mWW*t^2 + 4*ep*mWW*t^2 + 2*ep^2*mWW*t^2 + 13*s*t^2 + 54*ep*s*t^2 + 53*ep^2*s*t^2 + 10*t^3 + 40*ep*t^3 + 38*ep^2*t^3))/(2*(1 + ep)*s^3*(mtt - s - t)*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(4*mtt^4*mWW + 22*ep*mtt^4*mWW + 38*ep^2*mtt^4*mWW + 20*ep^3*mtt^4*mWW - 12*mtt^3*mWW^2 - 72*ep*mtt^3*mWW^2 - 132*ep^2*mtt^3*mWW^2 - 72*ep^3*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 50*ep*mtt^2*mWW^3 + 94*ep^2*mtt^2*mWW^3 + 52*ep^3*mtt^2*mWW^3 - 16*mtt^3*mWW*s - 88*ep*mtt^3*mWW*s - 152*ep^2*mtt^3*mWW*s - 80*ep^3*mtt^3*mWW*s + 36*mtt^2*mWW^2*s + 216*ep*mtt^2*mWW^2*s + 396*ep^2*mtt^2*mWW^2*s + 216*ep^3*mtt^2*mWW^2*s - 16*mtt*mWW^3*s - 100*ep*mtt*mWW^3*s - 188*ep^2*mtt*mWW^3*s - 104*ep^3*mtt*mWW^3*s + 24*mtt^2*mWW*s^2 + 132*ep*mtt^2*mWW*s^2 + 228*ep^2*mtt^2*mWW*s^2 + 120*ep^3*mtt^2*mWW*s^2 - 36*mtt*mWW^2*s^2 - 216*ep*mtt*mWW^2*s^2 - 396*ep^2*mtt*mWW^2*s^2 - 216*ep^3*mtt*mWW^2*s^2 + 8*mWW^3*s^2 + 50*ep*mWW^3*s^2 + 94*ep^2*mWW^3*s^2 + 52*ep^3*mWW^3*s^2 - 16*mtt*mWW*s^3 - 88*ep*mtt*mWW*s^3 - 152*ep^2*mtt*mWW*s^3 - 80*ep^3*mtt*mWW*s^3 + 12*mWW^2*s^3 + 72*ep*mWW^2*s^3 + 132*ep^2*mWW^2*s^3 + 72*ep^3*mWW^2*s^3 + 4*mWW*s^4 + 22*ep*mWW*s^4 + 38*ep^2*mWW*s^4 + 20*ep^3*mWW*s^4 + 56*mtt^4*t + 296*ep*mtt^4*t + 498*ep^2*mtt^4*t + 270*ep^3*mtt^4*t - 152*mtt^3*mWW*t - 855*ep*mtt^3*mWW*t - 1492*ep^2*mtt^3*mWW*t - 825*ep^3*mtt^3*mWW*t + 126*mtt^2*mWW^2*t + 774*ep*mtt^2*mWW^2*t + 1436*ep^2*mtt^2*mWW^2*t + 824*ep^3*mtt^2*mWW^2*t - 18*mtt*mWW^3*t - 131*ep*mtt*mWW^3*t - 274*ep^2*mtt*mWW^3*t - 173*ep^3*mtt*mWW^3*t - 224*mtt^3*s*t - 1184*ep*mtt^3*s*t - 1992*ep^2*mtt^3*s*t - 1080*ep^3*mtt^3*s*t + 456*mtt^2*mWW*s*t + 2565*ep*mtt^2*mWW*s*t + 4476*ep^2*mtt^2*mWW*s*t + 2475*ep^3*mtt^2*mWW*s*t - 252*mtt*mWW^2*s*t - 1548*ep*mtt*mWW^2*s*t - 2872*ep^2*mtt*mWW^2*s*t - 1648*ep^3*mtt*mWW^2*s*t + 18*mWW^3*s*t + 131*ep*mWW^3*s*t + 274*ep^2*mWW^3*s*t + 173*ep^3*mWW^3*s*t + 336*mtt^2*s^2*t + 1776*ep*mtt^2*s^2*t + 2988*ep^2*mtt^2*s^2*t + 1620*ep^3*mtt^2*s^2*t - 456*mtt*mWW*s^2*t - 2565*ep*mtt*mWW*s^2*t - 4476*ep^2*mtt*mWW*s^2*t - 2475*ep^3*mtt*mWW*s^2*t + 126*mWW^2*s^2*t + 774*ep*mWW^2*s^2*t + 1436*ep^2*mWW^2*s^2*t + 824*ep^3*mWW^2*s^2*t - 224*mtt*s^3*t - 1184*ep*mtt*s^3*t - 1992*ep^2*mtt*s^3*t - 1080*ep^3*mtt*s^3*t + 152*mWW*s^3*t + 855*ep*mWW*s^3*t + 1492*ep^2*mWW*s^3*t + 825*ep^3*mWW*s^3*t + 56*s^4*t + 296*ep*s^4*t + 498*ep^2*s^4*t + 270*ep^3*s^4*t - 232*mtt^3*t^2 - 1224*ep*mtt^3*t^2 - 2054*ep^2*mtt^3*t^2 - 1110*ep^3*mtt^3*t^2 + 452*mtt^2*mWW*t^2 + 2540*ep*mtt^2*mWW*t^2 + 4420*ep^2*mtt^2*mWW*t^2 + 2440*ep^3*mtt^2*mWW*t^2 - 234*mtt*mWW^2*t^2 - 1442*ep*mtt*mWW^2*t^2 - 2672*ep^2*mtt*mWW^2*t^2 - 1536*ep^3*mtt*mWW^2*t^2 + 8*mWW^3*t^2 + 68*ep*mWW^3*t^2 + 154*ep^2*mWW^3*t^2 + 106*ep^3*mWW^3*t^2 + 696*mtt^2*s*t^2 + 3672*ep*mtt^2*s*t^2 + 6162*ep^2*mtt^2*s*t^2 + 3330*ep^3*mtt^2*s*t^2 - 904*mtt*mWW*s*t^2 - 5080*ep*mtt*mWW*s*t^2 - 8840*ep^2*mtt*mWW*s*t^2 - 4880*ep^3*mtt*mWW*s*t^2 + 234*mWW^2*s*t^2 + 1442*ep*mWW^2*s*t^2 + 2672*ep^2*mWW^2*s*t^2 + 1536*ep^3*mWW^2*s*t^2 - 696*mtt*s^2*t^2 - 3672*ep*mtt*s^2*t^2 - 6162*ep^2*mtt*s^2*t^2 - 3330*ep^3*mtt*s^2*t^2 + 452*mWW*s^2*t^2 + 2540*ep*mWW*s^2*t^2 + 4420*ep^2*mWW*s^2*t^2 + 2440*ep^3*mWW*s^2*t^2 + 232*s^3*t^2 + 1224*ep*s^3*t^2 + 2054*ep^2*s^3*t^2 + 1110*ep^3*s^3*t^2 + 360*mtt^2*t^3 + 1896*ep*mtt^2*t^3 + 3174*ep^2*mtt^2*t^3 + 1710*ep^3*mtt^2*t^3 - 464*mtt*mWW*t^3 - 2603*ep*mtt*mWW*t^3 - 4516*ep^2*mtt*mWW*t^3 - 2485*ep^3*mtt*mWW*t^3 + 120*mWW^2*t^3 + 740*ep*mWW^2*t^3 + 1368*ep^2*mWW^2*t^3 + 784*ep^3*mWW^2*t^3 - 720*mtt*s*t^3 - 3792*ep*mtt*s*t^3 - 6348*ep^2*mtt*s*t^3 - 3420*ep^3*mtt*s*t^3 + 464*mWW*s*t^3 + 2603*ep*mWW*s*t^3 + 4516*ep^2*mWW*s*t^3 + 2485*ep^3*mWW*s*t^3 + 360*s^2*t^3 + 1896*ep*s^2*t^3 + 3174*ep^2*s^2*t^3 + 1710*ep^3*s^2*t^3 - 248*mtt*t^4 - 1304*ep*mtt*t^4 - 2178*ep^2*mtt*t^4 - 1170*ep^3*mtt*t^4 + 160*mWW*t^4 + 896*ep*mWW*t^4 + 1550*ep^2*mWW*t^4 + 850*ep^3*mWW*t^4 + 248*s*t^4 + 1304*ep*s*t^4 + 2178*ep^2*s*t^4 + 1170*ep^3*s*t^4 + 64*t^5 + 336*ep*t^5 + 560*ep^2*t^5 + 300*ep^3*t^5)/(4*(1 + ep)^2*mWW^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)^2*(-mWW + t)), (3*ep^2*t*(2*mtt^3*mWW + 6*ep*mtt^3*mWW + 4*ep^2*mtt^3*mWW - 2*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - 4*ep^2*mtt^2*mWW^2 - 6*mtt^2*mWW*s - 18*ep*mtt^2*mWW*s - 12*ep^2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 12*ep*mtt*mWW^2*s + 8*ep^2*mtt*mWW^2*s + 6*mtt*mWW*s^2 + 18*ep*mtt*mWW*s^2 + 12*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 6*ep*mWW^2*s^2 - 4*ep^2*mWW^2*s^2 - 2*mWW*s^3 - 6*ep*mWW*s^3 - 4*ep^2*mWW*s^3 + 28*mtt^3*t + 78*ep*mtt^3*t + 54*ep^2*mtt^3*t - 53*mtt^2*mWW*t - 152*ep*mtt^2*mWW*t - 107*ep^2*mtt^2*mWW*t + 19*mtt*mWW^2*t + 56*ep*mtt*mWW^2*t + 41*ep^2*mtt*mWW^2*t - 84*mtt^2*s*t - 234*ep*mtt^2*s*t - 162*ep^2*mtt^2*s*t + 106*mtt*mWW*s*t + 304*ep*mtt*mWW*s*t + 214*ep^2*mtt*mWW*s*t - 19*mWW^2*s*t - 56*ep*mWW^2*s*t - 41*ep^2*mWW^2*s*t + 84*mtt*s^2*t + 234*ep*mtt*s^2*t + 162*ep^2*mtt*s^2*t - 53*mWW*s^2*t - 152*ep*mWW*s^2*t - 107*ep^2*mWW*s^2*t - 28*s^3*t - 78*ep*s^3*t - 54*ep^2*s^3*t - 88*mtt^2*t^2 - 244*ep*mtt^2*t^2 - 168*ep^2*mtt^2*t^2 + 107*mtt*mWW*t^2 + 304*ep*mtt*mWW*t^2 + 213*ep^2*mtt*mWW*t^2 - 16*mWW^2*t^2 - 46*ep*mWW^2*t^2 - 34*ep^2*mWW^2*t^2 + 176*mtt*s*t^2 + 488*ep*mtt*s*t^2 + 336*ep^2*mtt*s*t^2 - 107*mWW*s*t^2 - 304*ep*mWW*s*t^2 - 213*ep^2*mWW*s*t^2 - 88*s^2*t^2 - 244*ep*s^2*t^2 - 168*ep^2*s^2*t^2 + 92*mtt*t^3 + 254*ep*mtt*t^3 + 174*ep^2*mtt*t^3 - 56*mWW*t^3 - 158*ep*mWW*t^3 - 110*ep^2*mWW*t^3 - 92*s*t^3 - 254*ep*s*t^3 - 174*ep^2*s*t^3 - 32*t^4 - 88*ep*t^4 - 60*ep^2*t^4))/(2*(1 + ep)^2*mWW^2*s^3*(mtt - s - t)*(mtt - mWW - s - t)^2*(-mWW + t)), -(6*mtt^3*mWW^4*s^3 + 52*ep*mtt^3*mWW^4*s^3 + 154*ep^2*mtt^3*mWW^4*s^3 + 188*ep^3*mtt^3*mWW^4*s^3 + 80*ep^4*mtt^3*mWW^4*s^3 - 2*mtt^2*mWW^5*s^3 - 28*ep*mtt^2*mWW^5*s^3 - 102*ep^2*mtt^2*mWW^5*s^3 - 140*ep^3*mtt^2*mWW^5*s^3 - 64*ep^4*mtt^2*mWW^5*s^3 - 9*mtt^2*mWW^4*s^4 - 75*ep*mtt^2*mWW^4*s^4 - 211*ep^2*mtt^2*mWW^4*s^4 - 245*ep^3*mtt^2*mWW^4*s^4 - 100*ep^4*mtt^2*mWW^4*s^4 + 3*mtt*mWW^5*s^4 + 41*ep*mtt*mWW^5*s^4 + 141*ep^2*mtt*mWW^5*s^4 + 183*ep^3*mtt*mWW^5*s^4 + 80*ep^4*mtt*mWW^5*s^4 + 3*mtt*mWW^4*s^5 + 23*ep*mtt*mWW^4*s^5 + 57*ep^2*mtt*mWW^4*s^5 + 57*ep^3*mtt*mWW^4*s^5 + 20*ep^4*mtt*mWW^4*s^5 - mWW^5*s^5 - 13*ep*mWW^5*s^5 - 39*ep^2*mWW^5*s^5 - 43*ep^3*mWW^5*s^5 - 16*ep^4*mWW^5*s^5 + 18*mtt^4*mWW^3*s^2*t + 156*ep*mtt^4*mWW^3*s^2*t + 462*ep^2*mtt^4*mWW^3*s^2*t + 564*ep^3*mtt^4*mWW^3*s^2*t + 240*ep^4*mtt^4*mWW^3*s^2*t - 6*mtt^3*mWW^4*s^2*t - 76*ep*mtt^3*mWW^4*s^2*t - 274*ep^2*mtt^3*mWW^4*s^2*t - 380*ep^3*mtt^3*mWW^4*s^2*t - 176*ep^4*mtt^3*mWW^4*s^2*t - 4*mtt^2*mWW^5*s^2*t - 32*ep*mtt^2*mWW^5*s^2*t - 84*ep^2*mtt^2*mWW^5*s^2*t - 88*ep^3*mtt^2*mWW^5*s^2*t - 32*ep^4*mtt^2*mWW^5*s^2*t - 24*mtt^3*mWW^3*s^3*t - 112*ep*mtt^3*mWW^3*s^3*t - 156*ep^2*mtt^3*mWW^3*s^3*t - 12*ep^3*mtt^3*mWW^3*s^3*t + 80*ep^4*mtt^3*mWW^3*s^3*t - 8*mtt^2*mWW^4*s^3*t - 72*ep*mtt^2*mWW^4*s^3*t - 236*ep^2*mtt^2*mWW^4*s^3*t - 348*ep^3*mtt^2*mWW^4*s^3*t - 200*ep^4*mtt^2*mWW^4*s^3*t + 6*mtt*mWW^5*s^3*t + 34*ep*mtt*mWW^5*s^3*t + 78*ep^2*mtt*mWW^5*s^3*t + 78*ep^3*mtt*mWW^5*s^3*t + 28*ep^4*mtt*mWW^5*s^3*t + 9*mtt^2*mWW^3*s^4*t - 21*ep*mtt^2*mWW^3*s^4*t - 249*ep^2*mtt^2*mWW^3*s^4*t - 495*ep^3*mtt^2*mWW^3*s^4*t - 300*ep^4*mtt^2*mWW^3*s^4*t + 9*mtt*mWW^4*s^4*t + 87*ep*mtt*mWW^4*s^4*t + 295*ep^2*mtt*mWW^4*s^4*t + 437*ep^3*mtt*mWW^4*s^4*t + 244*ep^4*mtt*mWW^4*s^4*t + 28*ep*mWW^5*s^4*t + 132*ep^2*mWW^5*s^4*t + 204*ep^3*mWW^5*s^4*t + 100*ep^4*mWW^5*s^4*t - 3*mtt*mWW^3*s^5*t - 23*ep*mtt*mWW^3*s^5*t - 57*ep^2*mtt*mWW^3*s^5*t - 57*ep^3*mtt*mWW^3*s^5*t - 20*ep^4*mtt*mWW^3*s^5*t - mWW^4*s^5*t + 3*ep*mWW^4*s^5*t + 21*ep^2*mWW^4*s^5*t + 29*ep^3*mWW^4*s^5*t + 12*ep^4*mWW^4*s^5*t + 18*mtt^5*mWW^2*s*t^2 + 156*ep*mtt^5*mWW^2*s*t^2 + 462*ep^2*mtt^5*mWW^2*s*t^2 + 564*ep^3*mtt^5*mWW^2*s*t^2 + 240*ep^4*mtt^5*mWW^2*s*t^2 - 8*mtt^4*mWW^3*s*t^2 - 84*ep*mtt^4*mWW^3*s*t^2 - 284*ep^2*mtt^4*mWW^3*s*t^2 - 384*ep^3*mtt^4*mWW^3*s*t^2 - 176*ep^4*mtt^4*mWW^3*s*t^2 - 6*mtt^3*mWW^4*s*t^2 - 48*ep*mtt^3*mWW^4*s*t^2 - 126*ep^2*mtt^3*mWW^4*s*t^2 - 132*ep^3*mtt^3*mWW^4*s*t^2 - 48*ep^4*mtt^3*mWW^4*s*t^2 + 99*mtt^4*mWW^2*s^2*t^2 + 1029*ep*mtt^4*mWW^2*s^2*t^2 + 3297*ep^2*mtt^4*mWW^2*s^2*t^2 + 4295*ep^3*mtt^4*mWW^2*s^2*t^2 + 2000*ep^4*mtt^4*mWW^2*s^2*t^2 - 123*mtt^3*mWW^3*s^2*t^2 - 1157*ep*mtt^3*mWW^3*s^2*t^2 - 3629*ep^2*mtt^3*mWW^3*s^2*t^2 - 4707*ep^3*mtt^3*mWW^3*s^2*t^2 - 2184*ep^4*mtt^3*mWW^3*s^2*t^2 - 14*mtt^2*mWW^4*s^2*t^2 - 102*ep*mtt^2*mWW^4*s^2*t^2 - 170*ep^2*mtt^2*mWW^4*s^2*t^2 - 54*ep^3*mtt^2*mWW^4*s^2*t^2 + 28*ep^4*mtt^2*mWW^4*s^2*t^2 + 4*mtt*mWW^5*s^2*t^2 + 32*ep*mtt*mWW^5*s^2*t^2 + 84*ep^2*mtt*mWW^5*s^2*t^2 + 88*ep^3*mtt*mWW^5*s^2*t^2 + 32*ep^4*mtt*mWW^5*s^2*t^2 - 252*mtt^3*mWW^2*s^3*t^2 - 2526*ep*mtt^3*mWW^2*s^3*t^2 - 7980*ep^2*mtt^3*mWW^2*s^3*t^2 - 10282*ep^3*mtt^3*mWW^2*s^3*t^2 - 4720*ep^4*mtt^3*mWW^2*s^3*t^2 + 219*mtt^2*mWW^3*s^3*t^2 + 1897*ep*mtt^2*mWW^3*s^3*t^2 + 5745*ep^2*mtt^2*mWW^3*s^3*t^2 + 7315*ep^3*mtt^2*mWW^3*s^3*t^2 + 3344*ep^4*mtt^2*mWW^3*s^3*t^2 + 85*mtt*mWW^4*s^3*t^2 + 895*ep*mtt*mWW^4*s^3*t^2 + 2723*ep^2*mtt*mWW^4*s^3*t^2 + 3341*ep^3*mtt*mWW^4*s^3*t^2 + 1476*ep^4*mtt*mWW^4*s^3*t^2 - 2*mWW^5*s^3*t^2 + 4*ep*mWW^5*s^3*t^2 + 42*ep^2*mWW^5*s^3*t^2 + 76*ep^3*mWW^5*s^3*t^2 + 40*ep^4*mWW^5*s^3*t^2 + 135*mtt^2*mWW^2*s^4*t^2 + 1341*ep*mtt^2*mWW^2*s^4*t^2 + 4221*ep^2*mtt^2*mWW^2*s^4*t^2 + 5423*ep^3*mtt^2*mWW^2*s^4*t^2 + 2480*ep^4*mtt^2*mWW^2*s^4*t^2 - 102*mtt*mWW^3*s^4*t^2 - 860*ep*mtt*mWW^3*s^4*t^2 - 2578*ep^2*mtt*mWW^3*s^4*t^2 - 3280*ep^3*mtt*mWW^3*s^4*t^2 - 1508*ep^4*mtt*mWW^3*s^4*t^2 - 51*mWW^4*s^4*t^2 - 567*ep*mWW^4*s^4*t^2 - 1789*ep^2*mWW^4*s^4*t^2 - 2249*ep^3*mWW^4*s^4*t^2 - 1000*ep^4*mWW^4*s^4*t^2 + 2*mWW^3*s^5*t^2 + 10*ep*mWW^3*s^5*t^2 + 18*ep^2*mWW^3*s^5*t^2 + 14*ep^3*mWW^3*s^5*t^2 + 4*ep^4*mWW^3*s^5*t^2 + 6*mtt^6*mWW*t^3 + 52*ep*mtt^6*mWW*t^3 + 154*ep^2*mtt^6*mWW*t^3 + 188*ep^3*mtt^6*mWW*t^3 + 80*ep^4*mtt^6*mWW*t^3 - 4*mtt^5*mWW^2*t^3 - 36*ep*mtt^5*mWW^2*t^3 - 112*ep^2*mtt^5*mWW^2*t^3 - 144*ep^3*mtt^5*mWW^2*t^3 - 64*ep^4*mtt^5*mWW^2*t^3 - 2*mtt^4*mWW^3*t^3 - 16*ep*mtt^4*mWW^3*t^3 - 42*ep^2*mtt^4*mWW^3*t^3 - 44*ep^3*mtt^4*mWW^3*t^3 - 16*ep^4*mtt^4*mWW^3*t^3 + 186*mtt^5*mWW*s*t^3 + 1672*ep*mtt^5*mWW*s*t^3 + 4982*ep^2*mtt^5*mWW*s*t^3 + 6164*ep^3*mtt^5*mWW*s*t^3 + 2740*ep^4*mtt^5*mWW*s*t^3 - 184*mtt^4*mWW^2*s*t^3 - 1672*ep*mtt^4*mWW^2*s*t^3 - 5136*ep^2*mtt^4*mWW^2*s*t^3 - 6536*ep^3*mtt^4*mWW^2*s*t^3 - 2960*ep^4*mtt^4*mWW^2*s*t^3 - 28*mtt^3*mWW^3*s*t^3 - 178*ep*mtt^3*mWW^3*s*t^3 - 272*ep^2*mtt^3*mWW^3*s*t^3 - 50*ep^3*mtt^3*mWW^3*s*t^3 + 72*ep^4*mtt^3*mWW^3*s*t^3 + 12*mtt^2*mWW^4*s*t^3 + 96*ep*mtt^2*mWW^4*s*t^3 + 252*ep^2*mtt^2*mWW^4*s*t^3 + 264*ep^3*mtt^2*mWW^4*s*t^3 + 96*ep^4*mtt^2*mWW^4*s*t^3 - 594*mtt^4*mWW*s^2*t^3 - 5328*ep*mtt^4*mWW*s^2*t^3 - 15870*ep^2*mtt^4*mWW*s^2*t^3 - 19620*ep^3*mtt^4*mWW*s^2*t^3 - 8700*ep^4*mtt^4*mWW*s^2*t^3 + 3*mtt^3*mWW^2*s^2*t^3 - 273*ep*mtt^3*mWW^2*s^2*t^3 - 855*ep^2*mtt^3*mWW^2*s^2*t^3 - 819*ep^3*mtt^3*mWW^2*s^2*t^3 - 240*ep^4*mtt^3*mWW^2*s^2*t^3 + 569*mtt^2*mWW^3*s^2*t^3 + 5237*ep*mtt^2*mWW^3*s^2*t^3 + 15579*ep^2*mtt^2*mWW^3*s^2*t^3 + 19115*ep^3*mtt^2*mWW^3*s^2*t^3 + 8420*ep^4*mtt^2*mWW^3*s^2*t^3 + 76*mtt*mWW^4*s^2*t^3 + 662*ep*mtt*mWW^4*s^2*t^3 + 1744*ep^2*mtt*mWW^4*s^2*t^3 + 1842*ep^3*mtt*mWW^4*s^2*t^3 + 684*ep^4*mtt*mWW^4*s^2*t^3 + 606*mtt^3*mWW*s^3*t^3 + 5432*ep*mtt^3*mWW*s^3*t^3 + 16178*ep^2*mtt^3*mWW*s^3*t^3 + 19996*ep^3*mtt^3*mWW*s^3*t^3 + 8860*ep^4*mtt^3*mWW*s^3*t^3 + 229*mtt^2*mWW^2*s^3*t^3 + 2475*ep*mtt^2*mWW^2*s^3*t^3 + 7523*ep^2*mtt^2*mWW^2*s^3*t^3 + 9061*ep^3*mtt^2*mWW^2*s^3*t^3 + 3856*ep^4*mtt^2*mWW^2*s^3*t^3 - 771*mtt*mWW^3*s^3*t^3 - 7077*ep*mtt*mWW^3*s^3*t^3 - 21041*ep^2*mtt*mWW^3*s^3*t^3 - 25779*ep^3*mtt*mWW^3*s^3*t^3 - 11308*ep^4*mtt*mWW^3*s^3*t^3 - 102*mWW^4*s^3*t^3 - 1016*ep*mWW^4*s^3*t^3 - 2986*ep^2*mWW^4*s^3*t^3 - 3524*ep^3*mWW^4*s^3*t^3 - 1476*ep^4*mWW^4*s^3*t^3 - 204*mtt^2*mWW*s^4*t^3 - 1828*ep*mtt^2*mWW*s^4*t^3 - 5444*ep^2*mtt^2*mWW*s^4*t^3 - 6728*ep^3*mtt^2*mWW*s^4*t^3 - 2980*ep^4*mtt^2*mWW*s^4*t^3 - 44*mtt*mWW^2*s^4*t^3 - 494*ep*mtt*mWW^2*s^4*t^3 - 1420*ep^2*mtt*mWW^2*s^4*t^3 - 1562*ep^3*mtt*mWW^2*s^4*t^3 - 592*ep^4*mtt*mWW^2*s^4*t^3 + 254*mWW^3*s^4*t^3 + 2348*ep*mWW^3*s^4*t^3 + 6902*ep^2*mWW^3*s^4*t^3 + 8312*ep^3*mWW^3*s^4*t^3 + 3576*ep^4*mWW^3*s^4*t^3 + 84*mtt^6*t^4 + 710*ep*mtt^6*t^4 + 2048*ep^2*mtt^6*t^4 + 2478*ep^3*mtt^6*t^4 + 1080*ep^4*mtt^6*t^4 - 82*mtt^5*mWW*t^4 - 716*ep*mtt^5*mWW*t^4 - 2150*ep^2*mtt^5*mWW*t^4 - 2692*ep^3*mtt^5*mWW*t^4 - 1200*ep^4*mtt^5*mWW*t^4 - 8*mtt^4*mWW^2*t^4 - 42*ep*mtt^4*mWW^2*t^4 - 24*ep^2*mtt^4*mWW^2*t^4 + 82*ep^3*mtt^4*mWW^2*t^4 + 72*ep^4*mtt^4*mWW^2*t^4 + 6*mtt^3*mWW^3*t^4 + 48*ep*mtt^3*mWW^3*t^4 + 126*ep^2*mtt^3*mWW^3*t^4 + 132*ep^3*mtt^3*mWW^3*t^4 + 48*ep^4*mtt^3*mWW^3*t^4 - 336*mtt^5*s*t^4 - 2840*ep*mtt^5*s*t^4 - 8192*ep^2*mtt^5*s*t^4 - 9912*ep^3*mtt^5*s*t^4 - 4320*ep^4*mtt^5*s*t^4 - 630*mtt^4*mWW*s*t^4 - 5652*ep*mtt^4*mWW*s*t^4 - 16514*ep^2*mtt^4*mWW*s*t^4 - 19932*ep^3*mtt^4*mWW*s*t^4 - 8632*ep^4*mtt^4*mWW*s*t^4 + 830*mtt^3*mWW^2*s*t^4 + 7380*ep*mtt^3*mWW^2*s*t^4 + 21946*ep^2*mtt^3*mWW^2*s*t^4 + 27116*ep^3*mtt^3*mWW^2*s*t^4 + 12008*ep^4*mtt^3*mWW^2*s*t^4 + 162*mtt^2*mWW^3*s*t^4 + 1272*ep*mtt^2*mWW^3*s*t^4 + 3114*ep^2*mtt^2*mWW^3*s*t^4 + 3060*ep^3*mtt^2*mWW^3*s*t^4 + 1056*ep^4*mtt^2*mWW^3*s*t^4 - 6*mtt*mWW^4*s*t^4 - 48*ep*mtt*mWW^4*s*t^4 - 126*ep^2*mtt*mWW^4*s*t^4 - 132*ep^3*mtt*mWW^4*s*t^4 - 48*ep^4*mtt*mWW^4*s*t^4 + 504*mtt^4*s^2*t^4 + 4260*ep*mtt^4*s^2*t^4 + 12288*ep^2*mtt^4*s^2*t^4 + 14868*ep^3*mtt^4*s^2*t^4 + 6480*ep^4*mtt^4*s^2*t^4 + 1722*mtt^3*mWW*s^2*t^4 + 15352*ep*mtt^3*mWW*s^2*t^4 + 44914*ep^2*mtt^3*mWW*s^2*t^4 + 54356*ep^3*mtt^3*mWW*s^2*t^4 + 23576*ep^4*mtt^3*mWW*s^2*t^4 - 1294*mtt^2*mWW^2*s^2*t^4 - 11120*ep*mtt^2*mWW^2*s^2*t^4 - 32686*ep^2*mtt^2*mWW^2*s^2*t^4 - 40260*ep^3*mtt^2*mWW^2*s^2*t^4 - 17832*ep^4*mtt^2*mWW^2*s^2*t^4 - 914*mtt*mWW^3*s^2*t^4 - 8202*ep*mtt*mWW^3*s^2*t^4 - 23574*ep^2*mtt*mWW^3*s^2*t^4 - 27842*ep^3*mtt*mWW^3*s^2*t^4 - 11772*ep^4*mtt*mWW^3*s^2*t^4 - 56*mWW^4*s^2*t^4 - 484*ep*mWW^4*s^2*t^4 - 1300*ep^2*mWW^4*s^2*t^4 - 1408*ep^3*mWW^4*s^2*t^4 - 536*ep^4*mWW^4*s^2*t^4 - 336*mtt^3*s^3*t^4 - 2840*ep*mtt^3*s^3*t^4 - 8192*ep^2*mtt^3*s^3*t^4 - 9912*ep^3*mtt^3*s^3*t^4 - 4320*ep^4*mtt^3*s^3*t^4 - 1226*mtt^2*mWW*s^3*t^4 - 10884*ep*mtt^2*mWW*s^3*t^4 - 31686*ep^2*mtt^2*mWW*s^3*t^4 - 38148*ep^3*mtt^2*mWW*s^3*t^4 - 16456*ep^4*mtt^2*mWW*s^3*t^4 + 952*mtt*mWW^2*s^3*t^4 + 8126*ep*mtt*mWW^2*s^3*t^4 + 23608*ep^2*mtt*mWW^2*s^3*t^4 + 28730*ep^3*mtt*mWW^2*s^3*t^4 + 12584*ep^4*mtt*mWW^2*s^3*t^4 + 620*mWW^3*s^3*t^4 + 5640*ep*mWW^3*s^3*t^4 + 16328*ep^2*mWW^3*s^3*t^4 + 19360*ep^3*mWW^3*s^3*t^4 + 8196*ep^4*mWW^3*s^3*t^4 + 84*mtt^2*s^4*t^4 + 710*ep*mtt^2*s^4*t^4 + 2048*ep^2*mtt^2*s^4*t^4 + 2478*ep^3*mtt^2*s^4*t^4 + 1080*ep^4*mtt^2*s^4*t^4 + 216*mtt*mWW*s^4*t^4 + 1900*ep*mtt*mWW*s^4*t^4 + 5436*ep^2*mtt*mWW*s^4*t^4 + 6416*ep^3*mtt*mWW*s^4*t^4 + 2712*ep^4*mtt*mWW*s^4*t^4 - 300*mWW^2*s^4*t^4 - 2610*ep*mWW^2*s^4*t^4 - 7484*ep^2*mWW^2*s^4*t^4 - 8894*ep^3*mWW^2*s^4*t^4 - 3792*ep^4*mWW^2*s^4*t^4 - 460*mtt^5*t^5 - 3866*ep*mtt^5*t^5 - 11064*ep^2*mtt^5*t^5 - 13274*ep^3*mtt^5*t^5 - 5736*ep^4*mtt^5*t^5 + 386*mtt^4*mWW*t^5 + 3324*ep*mtt^4*mWW*t^5 + 9818*ep^2*mtt^4*mWW*t^5 + 12136*ep^3*mtt^4*mWW*t^5 + 5376*ep^4*mtt^4*mWW*t^5 + 80*mtt^3*mWW^2*t^5 + 590*ep*mtt^3*mWW^2*t^5 + 1372*ep^2*mtt^3*mWW^2*t^5 + 1270*ep^3*mtt^3*mWW^2*t^5 + 408*ep^4*mtt^3*mWW^2*t^5 - 6*mtt^2*mWW^3*t^5 - 48*ep*mtt^2*mWW^3*t^5 - 126*ep^2*mtt^2*mWW^3*t^5 - 132*ep^3*mtt^2*mWW^3*t^5 - 48*ep^4*mtt^2*mWW^3*t^5 + 1492*mtt^4*s*t^5 + 12526*ep*mtt^4*s*t^5 + 35796*ep^2*mtt^4*s*t^5 + 42882*ep^3*mtt^4*s*t^5 + 18504*ep^4*mtt^4*s*t^5 + 318*mtt^3*mWW*s*t^5 + 3136*ep*mtt^3*mWW*s*t^5 + 8970*ep^2*mtt^3*mWW*s*t^5 + 10204*ep^3*mtt^3*mWW*s*t^5 + 4100*ep^4*mtt^3*mWW*s*t^5 - 1616*mtt^2*mWW^2*s*t^5 - 14062*ep*mtt^2*mWW^2*s*t^5 - 40632*ep^2*mtt^2*mWW^2*s*t^5 - 48770*ep^3*mtt^2*mWW^2*s*t^5 - 21016*ep^4*mtt^2*mWW^2*s*t^5 - 208*mtt*mWW^3*s*t^5 - 1674*ep*mtt*mWW^3*s*t^5 - 4276*ep^2*mtt*mWW^3*s*t^5 - 4434*ep^3*mtt*mWW^3*s*t^5 - 1624*ep^4*mtt*mWW^3*s*t^5 - 1716*mtt^3*s^2*t^5 - 14382*ep*mtt^3*s^2*t^5 - 41004*ep^2*mtt^3*s^2*t^5 - 49002*ep^3*mtt^3*s^2*t^5 - 21096*ep^4*mtt^3*s^2*t^5 - 992*mtt^2*mWW*s^2*t^5 - 9156*ep*mtt^2*mWW*s^2*t^5 - 26528*ep^2*mtt^2*mWW*s^2*t^5 - 31320*ep^3*mtt^2*mWW*s^2*t^5 - 13172*ep^4*mtt^2*mWW*s^2*t^5 + 2268*mtt*mWW^2*s^2*t^5 + 19618*ep*mtt*mWW^2*s^2*t^5 + 56444*ep^2*mtt*mWW^2*s^2*t^5 + 67502*ep^3*mtt*mWW^2*s^2*t^5 + 28984*ep^4*mtt*mWW^2*s^2*t^5 + 450*mWW^3*s^2*t^5 + 3966*ep*mWW^3*s^2*t^5 + 11162*ep^2*mWW^3*s^2*t^5 + 12870*ep^3*mWW^3*s^2*t^5 + 5296*ep^4*mWW^3*s^2*t^5 + 796*mtt^2*s^3*t^5 + 6650*ep*mtt^2*s^3*t^5 + 18876*ep^2*mtt^2*s^3*t^5 + 22454*ep^3*mtt^2*s^3*t^5 + 9624*ep^4*mtt^2*s^3*t^5 + 176*mtt*mWW*s^3*t^5 + 1768*ep*mtt*mWW*s^3*t^5 + 5136*ep^2*mtt*mWW*s^3*t^5 + 5920*ep^3*mtt*mWW*s^3*t^5 + 2400*ep^4*mtt*mWW*s^3*t^5 - 972*mWW^2*s^3*t^5 - 8418*ep*mWW^2*s^3*t^5 - 24012*ep^2*mWW^2*s^3*t^5 - 28374*ep^3*mWW^2*s^3*t^5 - 12024*ep^4*mWW^2*s^3*t^5 - 112*mtt*s^4*t^5 - 928*ep*mtt*s^4*t^5 - 2604*ep^2*mtt*s^4*t^5 - 3060*ep^3*mtt*s^4*t^5 - 1296*ep^4*mtt*s^4*t^5 + 112*mWW*s^4*t^5 + 928*ep*mWW*s^4*t^5 + 2604*ep^2*mWW*s^4*t^5 + 3060*ep^3*mWW*s^4*t^5 + 1296*ep^4*mWW*s^4*t^5 + 1004*mtt^4*t^6 + 8394*ep*mtt^4*t^6 + 23848*ep^2*mtt^4*t^6 + 28386*ep^3*mtt^4*t^6 + 12168*ep^4*mtt^4*t^6 - 854*mtt^3*mWW*t^6 - 7252*ep*mtt^3*mWW*t^6 - 21038*ep^2*mtt^3*mWW*t^6 - 25568*ep^3*mtt^3*mWW*t^6 - 11168*ep^4*mtt^3*mWW*t^6 - 152*mtt^2*mWW^2*t^6 - 1158*ep*mtt^2*mWW^2*t^6 - 2852*ep^2*mtt^2*mWW^2*t^6 - 2862*ep^3*mtt^2*mWW^2*t^6 - 1016*ep^4*mtt^2*mWW^2*t^6 + 2*mtt*mWW^3*t^6 + 16*ep*mtt*mWW^3*t^6 + 42*ep^2*mtt*mWW^3*t^6 + 44*ep^3*mtt*mWW^3*t^6 + 16*ep^4*mtt*mWW^3*t^6 - 2472*mtt^3*s*t^6 - 20628*ep*mtt^3*s*t^6 - 58452*ep^2*mtt^3*s*t^6 - 69384*ep^3*mtt^3*s*t^6 - 29664*ep^4*mtt^3*s*t^6 + 1006*mtt^2*mWW*s*t^6 + 8092*ep*mtt^2*mWW*s*t^6 + 23110*ep^2*mtt^2*mWW*s*t^6 + 28088*ep^3*mtt^2*mWW*s*t^6 + 12352*ep^4*mtt^2*mWW*s*t^6 + 1388*mtt*mWW^2*s*t^6 + 11892*ep*mtt*mWW^2*s*t^6 + 33660*ep^2*mtt*mWW^2*s*t^6 + 39516*ep^3*mtt*mWW^2*s*t^6 + 16648*ep^4*mtt*mWW^2*s*t^6 + 82*mWW^3*s*t^6 + 664*ep*mWW^3*s*t^6 + 1718*ep^2*mWW^3*s*t^6 + 1808*ep^3*mWW^3*s*t^6 + 672*ep^4*mWW^3*s*t^6 + 1932*mtt^2*s^2*t^6 + 16074*ep*mtt^2*s^2*t^6 + 45360*ep^2*mtt^2*s^2*t^6 + 53610*ep^3*mtt^2*s^2*t^6 + 22824*ep^4*mtt^2*s^2*t^6 - 856*mtt*mWW*s^2*t^6 - 6820*ep*mtt*mWW*s^2*t^6 - 19160*ep^2*mtt*mWW*s^2*t^6 - 22892*ep^3*mtt*mWW*s^2*t^6 - 9912*ep^4*mtt*mWW*s^2*t^6 - 1076*mWW^2*s^2*t^6 - 9254*ep*mWW^2*s^2*t^6 - 26200*ep^2*mWW^2*s^2*t^6 - 30718*ep^3*mWW^2*s^2*t^6 - 12912*ep^4*mWW^2*s^2*t^6 - 464*mtt*s^3*t^6 - 3840*ep*mtt*s^3*t^6 - 10756*ep^2*mtt*s^3*t^6 - 12612*ep^3*mtt*s^3*t^6 - 5328*ep^4*mtt*s^3*t^6 + 464*mWW*s^3*t^6 + 3840*ep*mWW*s^3*t^6 + 10756*ep^2*mWW*s^3*t^6 + 12612*ep^3*mWW*s^3*t^6 + 5328*ep^4*mWW*s^3*t^6 - 1092*mtt^3*t^7 - 9086*ep*mtt^3*t^7 - 25640*ep^2*mtt^3*t^7 - 30294*ep^3*mtt^3*t^7 - 12888*ep^4*mtt^3*t^7 + 976*mtt^2*mWW*t^7 + 8192*ep*mtt^2*mWW*t^7 + 23396*ep^2*mtt^2*mWW*t^7 + 27988*ep^3*mtt^2*mWW*t^7 + 12048*ep^4*mtt^2*mWW*t^7 + 116*mtt*mWW^2*t^7 + 894*ep*mtt*mWW^2*t^7 + 2244*ep^2*mtt*mWW^2*t^7 + 2306*ep^3*mtt*mWW^2*t^7 + 840*ep^4*mtt*mWW^2*t^7 + 1812*mtt^2*s*t^7 + 15038*ep*mtt^2*s*t^7 + 42284*ep^2*mtt^2*s*t^7 + 49770*ep^3*mtt^2*s*t^7 + 21096*ep^4*mtt^2*s*t^7 - 1376*mtt*mWW*s*t^7 - 11344*ep*mtt*mWW*s*t^7 - 31984*ep^2*mtt*mWW*s*t^7 - 37880*ep^3*mtt*mWW*s*t^7 - 16176*ep^4*mtt*mWW*s*t^7 - 436*mWW^2*s*t^7 - 3694*ep*mWW^2*s*t^7 - 10300*ep^2*mWW^2*s*t^7 - 11890*ep^3*mWW^2*s*t^7 - 4920*ep^4*mWW^2*s*t^7 - 720*mtt*s^2*t^7 - 5952*ep*mtt*s^2*t^7 - 16644*ep^2*mtt*s^2*t^7 - 19476*ep^3*mtt*s^2*t^7 - 8208*ep^4*mtt*s^2*t^7 + 720*mWW*s^2*t^7 + 5952*ep*mWW*s^2*t^7 + 16644*ep^2*mWW*s^2*t^7 + 19476*ep^3*mWW*s^2*t^7 + 8208*ep^4*mWW*s^2*t^7 + 592*mtt^2*t^8 + 4904*ep*mtt^2*t^8 + 13752*ep^2*mtt^2*t^8 + 16136*ep^3*mtt^2*t^8 + 6816*ep^4*mtt^2*t^8 - 560*mtt*mWW*t^8 - 4656*ep*mtt*mWW*t^8 - 13124*ep^2*mtt*mWW*t^8 - 15484*ep^3*mtt*mWW*t^8 - 6576*ep^4*mtt*mWW*t^8 - 32*mWW^2*t^8 - 248*ep*mWW^2*t^8 - 628*ep^2*mWW^2*t^8 - 652*ep^3*mWW^2*t^8 - 240*ep^4*mWW^2*t^8 - 496*mtt*s*t^8 - 4096*ep*mtt*s*t^8 - 11436*ep^2*mtt*s*t^8 - 13356*ep^3*mtt*s*t^8 - 5616*ep^4*mtt*s*t^8 + 496*mWW*s*t^8 + 4096*ep*mWW*s*t^8 + 11436*ep^2*mWW*s*t^8 + 13356*ep^3*mWW*s*t^8 + 5616*ep^4*mWW*s*t^8 - 128*mtt*t^9 - 1056*ep*mtt*t^9 - 2944*ep^2*mtt*t^9 - 3432*ep^3*mtt*t^9 - 1440*ep^4*mtt*t^9 + 128*mWW*t^9 + 1056*ep*mWW*t^9 + 2944*ep^2*mWW*t^9 + 3432*ep^3*mWW*t^9 + 1440*ep^4*mWW*t^9)/(2*(1 + ep)*(1 + 4*ep)*(mtt - mWW)*mWW^3*s^2*(mtt - s - t)*t^2*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (6*ep^2*(2*mtt^2*mWW^4*s^2 + 12*ep*mtt^2*mWW^4*s^2 + 26*ep^2*mtt^2*mWW^4*s^2 + 24*ep^3*mtt^2*mWW^4*s^2 + 8*ep^4*mtt^2*mWW^4*s^2 - 3*mtt*mWW^4*s^3 - 17*ep*mtt*mWW^4*s^3 - 35*ep^2*mtt*mWW^4*s^3 - 31*ep^3*mtt*mWW^4*s^3 - 10*ep^4*mtt*mWW^4*s^3 + mWW^4*s^4 + 5*ep*mWW^4*s^4 + 9*ep^2*mWW^4*s^4 + 7*ep^3*mWW^4*s^4 + 2*ep^4*mWW^4*s^4 + 3*mtt^4*mWW^2*s*t + 26*ep*mtt^4*mWW^2*s*t + 77*ep^2*mtt^4*mWW^2*s*t + 94*ep^3*mtt^4*mWW^2*s*t + 40*ep^4*mtt^4*mWW^2*s*t - 6*ep*mtt^3*mWW^3*s*t - 30*ep^2*mtt^3*mWW^3*s*t - 48*ep^3*mtt^3*mWW^3*s*t - 24*ep^4*mtt^3*mWW^3*s*t - mtt^2*mWW^4*s*t - 8*ep*mtt^2*mWW^4*s*t - 21*ep^2*mtt^2*mWW^4*s*t - 22*ep^3*mtt^2*mWW^4*s*t - 8*ep^4*mtt^2*mWW^4*s*t - 24*mtt^3*mWW^2*s^2*t - 160*ep*mtt^3*mWW^2*s^2*t - 392*ep^2*mtt^3*mWW^2*s^2*t - 416*ep^3*mtt^3*mWW^2*s^2*t - 160*ep^4*mtt^3*mWW^2*s^2*t + 11*mtt^2*mWW^3*s^2*t + 83*ep*mtt^2*mWW^3*s^2*t + 227*ep^2*mtt^2*mWW^3*s^2*t + 265*ep^3*mtt^2*mWW^3*s^2*t + 110*ep^4*mtt^2*mWW^3*s^2*t + 5*mtt*mWW^4*s^2*t + 31*ep*mtt*mWW^4*s^2*t + 69*ep^2*mtt*mWW^4*s^2*t + 65*ep^3*mtt*mWW^4*s^2*t + 22*ep^4*mtt*mWW^4*s^2*t + 21*mtt^2*mWW^2*s^3*t + 134*ep*mtt^2*mWW^2*s^3*t + 315*ep^2*mtt^2*mWW^2*s^3*t + 322*ep^3*mtt^2*mWW^2*s^3*t + 120*ep^4*mtt^2*mWW^2*s^3*t - 10*mtt*mWW^3*s^3*t - 72*ep*mtt*mWW^3*s^3*t - 188*ep^2*mtt*mWW^3*s^3*t - 210*ep^3*mtt*mWW^3*s^3*t - 84*ep^4*mtt*mWW^3*s^3*t - 6*mWW^4*s^3*t - 37*ep*mWW^4*s^3*t - 82*ep^2*mWW^4*s^3*t - 77*ep^3*mWW^4*s^3*t - 26*ep^4*mWW^4*s^3*t - mWW^3*s^4*t - 5*ep*mWW^3*s^4*t - 9*ep^2*mWW^3*s^4*t - 7*ep^3*mWW^3*s^4*t - 2*ep^4*mWW^3*s^4*t + 3*mtt^5*mWW*t^2 + 26*ep*mtt^5*mWW*t^2 + 77*ep^2*mtt^5*mWW*t^2 + 94*ep^3*mtt^5*mWW*t^2 + 40*ep^4*mtt^5*mWW*t^2 - 2*mtt^4*mWW^2*t^2 - 18*ep*mtt^4*mWW^2*t^2 - 56*ep^2*mtt^4*mWW^2*t^2 - 72*ep^3*mtt^4*mWW^2*t^2 - 32*ep^4*mtt^4*mWW^2*t^2 - mtt^3*mWW^3*t^2 - 8*ep*mtt^3*mWW^3*t^2 - 21*ep^2*mtt^3*mWW^3*t^2 - 22*ep^3*mtt^3*mWW^3*t^2 - 8*ep^4*mtt^3*mWW^3*t^2 + 12*mtt^4*mWW*s*t^2 + 152*ep*mtt^4*mWW*s*t^2 + 520*ep^2*mtt^4*mWW*s*t^2 + 698*ep^3*mtt^4*mWW*s*t^2 + 330*ep^4*mtt^4*mWW*s*t^2 - 15*mtt^3*mWW^2*s*t^2 - 164*ep*mtt^3*mWW^2*s*t^2 - 551*ep^2*mtt^3*mWW^2*s*t^2 - 742*ep^3*mtt^3*mWW^2*s*t^2 - 352*ep^4*mtt^3*mWW^2*s*t^2 - 3*mtt^2*mWW^3*s*t^2 - 25*ep*mtt^2*mWW^3*s*t^2 - 51*ep^2*mtt^2*mWW^3*s*t^2 - 33*ep^3*mtt^2*mWW^3*s*t^2 - 4*ep^4*mtt^2*mWW^3*s*t^2 + mtt*mWW^4*s*t^2 + 8*ep*mtt*mWW^4*s*t^2 + 21*ep^2*mtt*mWW^4*s*t^2 + 22*ep^3*mtt*mWW^4*s*t^2 + 8*ep^4*mtt*mWW^4*s*t^2 - 33*mtt^3*mWW*s^2*t^2 - 382*ep*mtt^3*mWW*s^2*t^2 - 1271*ep^2*mtt^3*mWW*s^2*t^2 - 1678*ep^3*mtt^3*mWW*s^2*t^2 - 780*ep^4*mtt^3*mWW*s^2*t^2 + 75*mtt^2*mWW^2*s^2*t^2 + 604*ep*mtt^2*mWW^2*s^2*t^2 + 1731*ep^2*mtt^2*mWW^2*s^2*t^2 + 2114*ep^3*mtt^2*mWW^2*s^2*t^2 + 936*ep^4*mtt^2*mWW^2*s^2*t^2 - 28*mtt*mWW^3*s^2*t^2 - 145*ep*mtt*mWW^3*s^2*t^2 - 306*ep^2*mtt*mWW^3*s^2*t^2 - 303*ep^3*mtt*mWW^3*s^2*t^2 - 114*ep^4*mtt*mWW^3*s^2*t^2 - 5*mWW^4*s^2*t^2 - 30*ep*mWW^4*s^2*t^2 - 65*ep^2*mWW^4*s^2*t^2 - 60*ep^3*mWW^4*s^2*t^2 - 20*ep^4*mWW^4*s^2*t^2 + 18*mtt^2*mWW*s^3*t^2 + 204*ep*mtt^2*mWW*s^3*t^2 + 674*ep^2*mtt^2*mWW*s^3*t^2 + 886*ep^3*mtt^2*mWW*s^3*t^2 + 410*ep^4*mtt^2*mWW*s^3*t^2 - 40*mtt*mWW^2*s^3*t^2 - 314*ep*mtt*mWW^2*s^3*t^2 - 886*ep^2*mtt*mWW^2*s^3*t^2 - 1072*ep^3*mtt*mWW^2*s^3*t^2 - 472*ep^4*mtt*mWW^2*s^3*t^2 + 20*mWW^3*s^3*t^2 + 102*ep*mWW^3*s^3*t^2 + 202*ep^2*mWW^3*s^3*t^2 + 182*ep^3*mWW^3*s^3*t^2 + 62*ep^4*mWW^3*s^3*t^2 + 42*mtt^5*t^3 + 355*ep*mtt^5*t^3 + 1024*ep^2*mtt^5*t^3 + 1239*ep^3*mtt^5*t^3 + 540*ep^4*mtt^5*t^3 - 38*mtt^4*mWW*t^3 - 332*ep*mtt^4*mWW*t^3 - 998*ep^2*mtt^4*mWW*t^3 - 1252*ep^3*mtt^4*mWW*t^3 - 560*ep^4*mtt^4*mWW*t^3 - 6*mtt^3*mWW^2*t^3 - 39*ep*mtt^3*mWW^2*t^3 - 68*ep^2*mtt^3*mWW^2*t^3 - 31*ep^3*mtt^3*mWW^2*t^3 + 4*ep^4*mtt^3*mWW^2*t^3 + 2*mtt^2*mWW^3*t^3 + 16*ep*mtt^2*mWW^3*t^3 + 42*ep^2*mtt^2*mWW^3*t^3 + 44*ep^3*mtt^2*mWW^3*t^3 + 16*ep^4*mtt^2*mWW^3*t^3 - 126*mtt^4*s*t^3 - 1065*ep*mtt^4*s*t^3 - 3072*ep^2*mtt^4*s*t^3 - 3717*ep^3*mtt^4*s*t^3 - 1620*ep^4*mtt^4*s*t^3 + 35*mtt^3*mWW*s*t^3 + 150*ep*mtt^3*mWW*s*t^3 + 281*ep^2*mtt^3*mWW*s*t^3 + 276*ep^3*mtt^3*mWW*s*t^3 + 110*ep^4*mtt^3*mWW*s*t^3 + 84*mtt^2*mWW^2*s*t^3 + 827*ep*mtt^2*mWW^2*s*t^3 + 2532*ep^2*mtt^2*mWW^2*s*t^3 + 3153*ep^3*mtt^2*mWW^2*s*t^3 + 1400*ep^4*mtt^2*mWW^2*s*t^3 + 12*mtt*mWW^3*s*t^3 + 115*ep*mtt*mWW^3*s*t^3 + 312*ep^2*mtt*mWW^3*s*t^3 + 333*ep^3*mtt*mWW^3*s*t^3 + 124*ep^4*mtt*mWW^3*s*t^3 + 126*mtt^3*s^2*t^3 + 1065*ep*mtt^3*s^2*t^3 + 3072*ep^2*mtt^3*s^2*t^3 + 3717*ep^3*mtt^3*s^2*t^3 + 1620*ep^4*mtt^3*s^2*t^3 - mtt^2*mWW*s^2*t^3 + 204*ep*mtt^2*mWW*s^2*t^3 + 831*ep^2*mtt^2*mWW*s^2*t^3 + 1124*ep^3*mtt^2*mWW*s^2*t^3 + 510*ep^4*mtt^2*mWW*s^2*t^3 - 140*mtt*mWW^2*s^2*t^3 - 1305*ep*mtt*mWW^2*s^2*t^3 - 3902*ep^2*mtt*mWW^2*s^2*t^3 - 4789*ep^3*mtt*mWW^2*s^2*t^3 - 2100*ep^4*mtt*mWW^2*s^2*t^3 + 12*mWW^3*s^2*t^3 + 23*ep*mWW^3*s^2*t^3 - 20*ep^2*mWW^3*s^2*t^3 - 63*ep^3*mWW^3*s^2*t^3 - 32*ep^4*mWW^3*s^2*t^3 - 42*mtt^2*s^3*t^3 - 355*ep*mtt^2*s^3*t^3 - 1024*ep^2*mtt^2*s^3*t^3 - 1239*ep^3*mtt^2*s^3*t^3 - 540*ep^4*mtt^2*s^3*t^3 + 4*mtt*mWW*s^3*t^3 - 22*ep*mtt*mWW*s^3*t^3 - 114*ep^2*mtt*mWW*s^3*t^3 - 148*ep^3*mtt*mWW*s^3*t^3 - 60*ep^4*mtt*mWW*s^3*t^3 + 38*mWW^2*s^3*t^3 + 377*ep*mWW^2*s^3*t^3 + 1138*ep^2*mWW^2*s^3*t^3 + 1387*ep^3*mWW^2*s^3*t^3 + 600*ep^4*mWW^2*s^3*t^3 - 188*mtt^4*t^4 - 1578*ep*mtt^4*t^4 - 4508*ep^2*mtt^4*t^4 - 5398*ep^3*mtt^4*t^4 - 2328*ep^4*mtt^4*t^4 + 155*mtt^3*mWW*t^4 + 1330*ep*mtt^3*mWW*t^4 + 3911*ep^2*mtt^3*mWW*t^4 + 4816*ep^3*mtt^3*mWW*t^4 + 2128*ep^4*mtt^3*mWW*t^4 + 34*mtt^2*mWW^2*t^4 + 256*ep*mtt^2*mWW^2*t^4 + 618*ep^2*mtt^2*mWW^2*t^4 + 604*ep^3*mtt^2*mWW^2*t^4 + 208*ep^4*mtt^2*mWW^2*t^4 - mtt*mWW^3*t^4 - 8*ep*mtt*mWW^3*t^4 - 21*ep^2*mtt*mWW^3*t^4 - 22*ep^3*mtt*mWW^3*t^4 - 8*ep^4*mtt*mWW^3*t^4 + 432*mtt^3*s*t^4 + 3620*ep*mtt^3*s*t^4 + 10318*ep^2*mtt^3*s*t^4 + 12326*ep^3*mtt^3*s*t^4 + 5304*ep^4*mtt^3*s*t^4 - 279*mtt^2*mWW*s*t^4 - 2190*ep*mtt^2*mWW*s*t^4 - 6155*ep^2*mtt^2*mWW*s*t^4 - 7396*ep^3*mtt^2*mWW*s*t^4 - 3224*ep^4*mtt^2*mWW*s*t^4 - 146*mtt*mWW^2*s*t^4 - 1356*ep*mtt*mWW^2*s*t^4 - 3950*ep^2*mtt*mWW^2*s*t^4 - 4692*ep^3*mtt*mWW^2*s*t^4 - 1988*ep^4*mtt*mWW^2*s*t^4 - 9*mWW^3*s*t^4 - 84*ep*mWW^3*s*t^4 - 231*ep^2*mWW^3*s*t^4 - 252*ep^3*mWW^3*s*t^4 - 96*ep^4*mWW^3*s*t^4 - 300*mtt^2*s^2*t^4 - 2506*ep*mtt^2*s^2*t^4 - 7112*ep^2*mtt^2*s^2*t^4 - 8458*ep^3*mtt^2*s^2*t^4 - 3624*ep^4*mtt^2*s^2*t^4 + 204*mtt*mWW*s^2*t^4 + 1586*ep*mtt*mWW*s^2*t^4 + 4396*ep^2*mtt*mWW*s^2*t^4 + 5210*ep^3*mtt*mWW*s^2*t^4 + 2244*ep^4*mtt*mWW*s^2*t^4 + 96*mWW^2*s^2*t^4 + 920*ep*mWW^2*s^2*t^4 + 2716*ep^2*mWW^2*s^2*t^4 + 3248*ep^3*mWW^2*s^2*t^4 + 1380*ep^4*mWW^2*s^2*t^4 + 56*mtt*s^3*t^4 + 464*ep*mtt*s^3*t^4 + 1302*ep^2*mtt*s^3*t^4 + 1530*ep^3*mtt*s^3*t^4 + 648*ep^4*mtt*s^3*t^4 - 56*mWW*s^3*t^4 - 464*ep*mWW*s^3*t^4 - 1302*ep^2*mWW*s^3*t^4 - 1530*ep^3*mWW*s^3*t^4 - 648*ep^4*mWW*s^3*t^4 + 314*mtt^3*t^5 + 2619*ep*mtt^3*t^5 + 7416*ep^2*mtt^3*t^5 + 8795*ep^3*mtt^3*t^5 + 3756*ep^4*mtt^3*t^5 - 272*mtt^2*mWW*t^5 - 2296*ep*mtt^2*mWW*t^5 - 6608*ep^2*mtt^2*mWW*t^5 - 7968*ep^3*mtt^2*mWW*t^5 - 3456*ep^4*mtt^2*mWW*t^5 - 42*mtt*mWW^2*t^5 - 323*ep*mtt*mWW^2*t^5 - 808*ep^2*mtt*mWW^2*t^5 - 827*ep^3*mtt*mWW^2*t^5 - 300*ep^4*mtt*mWW^2*t^5 - 490*mtt^2*s*t^5 - 4075*ep*mtt^2*s*t^5 - 11492*ep^2*mtt^2*s*t^5 - 13571*ep^3*mtt^2*s*t^5 - 5772*ep^4*mtt^2*s*t^5 + 416*mtt*mWW*s*t^5 + 3408*ep*mtt*mWW*s*t^5 + 9600*ep^2*mtt*mWW*s*t^5 + 11384*ep^3*mtt*mWW*s*t^5 + 4872*ep^4*mtt*mWW*s*t^5 + 74*mWW^2*s*t^5 + 667*ep*mWW^2*s*t^5 + 1892*ep^2*mWW^2*s*t^5 + 2187*ep^3*mWW^2*s*t^5 + 900*ep^4*mWW^2*s*t^5 + 176*mtt*s^2*t^5 + 1456*ep*mtt*s^2*t^5 + 4076*ep^2*mtt*s^2*t^5 + 4776*ep^3*mtt*s^2*t^5 + 2016*ep^4*mtt*s^2*t^5 - 176*mWW*s^2*t^5 - 1456*ep*mWW*s^2*t^5 - 4076*ep^2*mWW*s^2*t^5 - 4776*ep^3*mWW*s^2*t^5 - 2016*ep^4*mWW*s^2*t^5 - 232*mtt^2*t^6 - 1924*ep*mtt^2*t^6 - 5404*ep^2*mtt^2*t^6 - 6352*ep^3*mtt^2*t^6 - 2688*ep^4*mtt^2*t^6 + 216*mtt*mWW*t^6 + 1800*ep*mtt*mWW*t^6 + 5090*ep^2*mtt*mWW*t^6 + 6026*ep^3*mtt*mWW*t^6 + 2568*ep^4*mtt*mWW*t^6 + 16*mWW^2*t^6 + 124*ep*mWW^2*t^6 + 314*ep^2*mWW^2*t^6 + 326*ep^3*mWW^2*t^6 + 120*ep^4*mWW^2*t^6 + 184*mtt*s*t^6 + 1520*ep*mtt*s*t^6 + 4246*ep^2*mtt*s*t^6 + 4962*ep^3*mtt*s*t^6 + 2088*ep^4*mtt*s*t^6 - 184*mWW*s*t^6 - 1520*ep*mWW*s*t^6 - 4246*ep^2*mWW*s*t^6 - 4962*ep^3*mWW*s*t^6 - 2088*ep^4*mWW*s*t^6 + 64*mtt*t^7 + 528*ep*mtt*t^7 + 1472*ep^2*mtt*t^7 + 1716*ep^3*mtt*t^7 + 720*ep^4*mtt*t^7 - 64*mWW*t^7 - 528*ep*mWW*t^7 - 1472*ep^2*mWW*t^7 - 1716*ep^3*mWW*t^7 - 720*ep^4*mWW*t^7))/((1 + ep)^2*(1 + 4*ep)*(mtt - mWW)*mWW^3*s^2*(mtt - s - t)*t*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((1 + 2*ep)*(mtt^5 + 4*ep*mtt^5 + 3*ep^2*mtt^5 - 2*mtt^4*mWW - 8*ep*mtt^4*mWW - 6*ep^2*mtt^4*mWW + mtt^3*mWW^2 + 4*ep*mtt^3*mWW^2 + 3*ep^2*mtt^3*mWW^2 - 5*mtt^4*s - 20*ep*mtt^4*s - 15*ep^2*mtt^4*s + 8*mtt^3*mWW*s + 32*ep*mtt^3*mWW*s + 24*ep^2*mtt^3*mWW*s - 3*mtt^2*mWW^2*s - 12*ep*mtt^2*mWW^2*s - 9*ep^2*mtt^2*mWW^2*s + 10*mtt^3*s^2 + 40*ep*mtt^3*s^2 + 30*ep^2*mtt^3*s^2 - 12*mtt^2*mWW*s^2 - 48*ep*mtt^2*mWW*s^2 - 36*ep^2*mtt^2*mWW*s^2 + 3*mtt*mWW^2*s^2 + 12*ep*mtt*mWW^2*s^2 + 9*ep^2*mtt*mWW^2*s^2 - 10*mtt^2*s^3 - 40*ep*mtt^2*s^3 - 30*ep^2*mtt^2*s^3 + 8*mtt*mWW*s^3 + 32*ep*mtt*mWW*s^3 + 24*ep^2*mtt*mWW*s^3 - mWW^2*s^3 - 4*ep*mWW^2*s^3 - 3*ep^2*mWW^2*s^3 + 5*mtt*s^4 + 20*ep*mtt*s^4 + 15*ep^2*mtt*s^4 - 2*mWW*s^4 - 8*ep*mWW*s^4 - 6*ep^2*mWW*s^4 - s^5 - 4*ep*s^5 - 3*ep^2*s^5 + 2*mtt^4*t + 16*ep*mtt^4*t + 20*ep^2*mtt^4*t - 12*mtt^3*mWW*t - 72*ep*mtt^3*mWW*t - 78*ep^2*mtt^3*mWW*t + 10*mtt^2*mWW^2*t + 56*ep*mtt^2*mWW^2*t + 58*ep^2*mtt^2*mWW^2*t - 8*mtt^3*s*t - 64*ep*mtt^3*s*t - 80*ep^2*mtt^3*s*t + 36*mtt^2*mWW*s*t + 216*ep*mtt^2*mWW*s*t + 234*ep^2*mtt^2*mWW*s*t - 20*mtt*mWW^2*s*t - 112*ep*mtt*mWW^2*s*t - 116*ep^2*mtt*mWW^2*s*t + 12*mtt^2*s^2*t + 96*ep*mtt^2*s^2*t + 120*ep^2*mtt^2*s^2*t - 36*mtt*mWW*s^2*t - 216*ep*mtt*mWW*s^2*t - 234*ep^2*mtt*mWW*s^2*t + 10*mWW^2*s^2*t + 56*ep*mWW^2*s^2*t + 58*ep^2*mWW^2*s^2*t - 8*mtt*s^3*t - 64*ep*mtt*s^3*t - 80*ep^2*mtt*s^3*t + 12*mWW*s^3*t + 72*ep*mWW*s^3*t + 78*ep^2*mWW*s^3*t + 2*s^4*t + 16*ep*s^4*t + 20*ep^2*s^4*t - 7*mtt^3*t^2 - 44*ep*mtt^3*t^2 - 49*ep^2*mtt^3*t^2 + 38*mtt^2*mWW*t^2 + 208*ep*mtt^2*mWW*t^2 + 212*ep^2*mtt^2*mWW*t^2 - 36*mtt*mWW^2*t^2 - 192*ep*mtt*mWW^2*t^2 - 192*ep^2*mtt*mWW^2*t^2 + 21*mtt^2*s*t^2 + 132*ep*mtt^2*s*t^2 + 147*ep^2*mtt^2*s*t^2 - 76*mtt*mWW*s*t^2 - 416*ep*mtt*mWW*s*t^2 - 424*ep^2*mtt*mWW*s*t^2 + 36*mWW^2*s*t^2 + 192*ep*mWW^2*s*t^2 + 192*ep^2*mWW^2*s*t^2 - 21*mtt*s^2*t^2 - 132*ep*mtt*s^2*t^2 - 147*ep^2*mtt*s^2*t^2 + 38*mWW*s^2*t^2 + 208*ep*mWW*s^2*t^2 + 212*ep^2*mWW*s^2*t^2 + 7*s^3*t^2 + 44*ep*s^3*t^2 + 49*ep^2*s^3*t^2 + 4*mtt^2*t^3 + 24*ep*mtt^2*t^3 + 26*ep^2*mtt^2*t^3 - 24*mtt*mWW*t^3 - 128*ep*mtt*mWW*t^3 - 128*ep^2*mtt*mWW*t^3 + 24*mWW^2*t^3 + 128*ep*mWW^2*t^3 + 128*ep^2*mWW^2*t^3 - 8*mtt*s*t^3 - 48*ep*mtt*s*t^3 - 52*ep^2*mtt*s*t^3 + 24*mWW*s*t^3 + 128*ep*mWW*s*t^3 + 128*ep^2*mWW*s*t^3 + 4*s^2*t^3 + 24*ep*s^2*t^3 + 26*ep^2*s^2*t^3))/((1 + ep)^2*s^2*(mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(-mtt + s)^2*(-mtt + 2*mWW + s))/((1 + ep)^2*s^3*(mWW - t)*(-mtt + mWW + s + t)^3), -(-2*mtt^9 - 16*ep*mtt^9 - 42*ep^2*mtt^9 - 44*ep^3*mtt^9 - 16*ep^4*mtt^9 + 2*mtt^8*mWW + 20*ep*mtt^8*mWW + 50*ep^2*mtt^8*mWW + 40*ep^3*mtt^8*mWW + 8*ep^4*mtt^8*mWW + 12*mtt^7*mWW^2 + 80*ep*mtt^7*mWW^2 + 220*ep^2*mtt^7*mWW^2 + 280*ep^3*mtt^7*mWW^2 + 128*ep^4*mtt^7*mWW^2 - 28*mtt^6*mWW^3 - 200*ep*mtt^6*mWW^3 - 540*ep^2*mtt^6*mWW^3 - 640*ep^3*mtt^6*mWW^3 - 272*ep^4*mtt^6*mWW^3 + 22*mtt^5*mWW^4 + 160*ep*mtt^5*mWW^4 + 430*ep^2*mtt^5*mWW^4 + 500*ep^3*mtt^5*mWW^4 + 208*ep^4*mtt^5*mWW^4 - 6*mtt^4*mWW^5 - 44*ep*mtt^4*mWW^5 - 118*ep^2*mtt^4*mWW^5 - 136*ep^3*mtt^4*mWW^5 - 56*ep^4*mtt^4*mWW^5 + 16*mtt^8*s + 115*ep*mtt^8*s + 283*ep^2*mtt^8*s + 285*ep^3*mtt^8*s + 101*ep^4*mtt^8*s - 30*mtt^7*mWW*s - 209*ep*mtt^7*mWW*s - 469*ep^2*mtt^7*mWW*s - 399*ep^3*mtt^7*mWW*s - 109*ep^4*mtt^7*mWW*s - 16*mtt^6*mWW^2*s - 134*ep*mtt^6*mWW^2*s - 474*ep^2*mtt^6*mWW^2*s - 714*ep^3*mtt^6*mWW^2*s - 358*ep^4*mtt^6*mWW^2*s + 68*mtt^5*mWW^3*s + 506*ep*mtt^5*mWW^3*s + 1406*ep^2*mtt^5*mWW^3*s + 1686*ep^3*mtt^5*mWW^3*s + 718*ep^4*mtt^5*mWW^3*s - 48*mtt^4*mWW^4*s - 349*ep*mtt^4*mWW^4*s - 929*ep^2*mtt^4*mWW^4*s - 1059*ep^3*mtt^4*mWW^4*s - 431*ep^4*mtt^4*mWW^4*s + 10*mtt^3*mWW^5*s + 71*ep*mtt^3*mWW^5*s + 183*ep^2*mtt^3*mWW^5*s + 201*ep^3*mtt^3*mWW^5*s + 79*ep^4*mtt^3*mWW^5*s - 54*mtt^7*s^2 - 355*ep*mtt^7*s^2 - 821*ep^2*mtt^7*s^2 - 793*ep^3*mtt^7*s^2 - 273*ep^4*mtt^7*s^2 + 114*mtt^6*mWW*s^2 + 703*ep*mtt^6*mWW*s^2 + 1489*ep^2*mtt^6*mWW*s^2 + 1277*ep^3*mtt^6*mWW*s^2 + 377*ep^4*mtt^6*mWW*s^2 - 38*mtt^5*mWW^2*s^2 - 132*ep*mtt^5*mWW^2*s^2 + 44*ep^2*mtt^5*mWW^2*s^2 + 452*ep^3*mtt^5*mWW^2*s^2 + 314*ep^4*mtt^5*mWW^2*s^2 - 54*mtt^4*mWW^3*s^2 - 452*ep*mtt^4*mWW^3*s^2 - 1336*ep^2*mtt^4*mWW^3*s^2 - 1628*ep^3*mtt^4*mWW^3*s^2 - 690*ep^4*mtt^4*mWW^3*s^2 + 36*mtt^3*mWW^4*s^2 + 263*ep*mtt^3*mWW^4*s^2 + 689*ep^2*mtt^3*mWW^4*s^2 + 757*ep^3*mtt^3*mWW^4*s^2 + 295*ep^4*mtt^3*mWW^4*s^2 - 4*mtt^2*mWW^5*s^2 - 27*ep*mtt^2*mWW^5*s^2 - 65*ep^2*mtt^2*mWW^5*s^2 - 65*ep^3*mtt^2*mWW^5*s^2 - 23*ep^4*mtt^2*mWW^5*s^2 + 100*mtt^6*s^3 + 610*ep*mtt^6*s^3 + 1330*ep^2*mtt^6*s^3 + 1230*ep^3*mtt^6*s^3 + 410*ep^4*mtt^6*s^3 - 196*mtt^5*mWW*s^3 - 1122*ep*mtt^5*mWW*s^3 - 2266*ep^2*mtt^5*mWW*s^3 - 1918*ep^3*mtt^5*mWW*s^3 - 578*ep^4*mtt^5*mWW*s^3 + 90*mtt^4*mWW^2*s^3 + 400*ep*mtt^4*mWW^2*s^3 + 512*ep^2*mtt^4*mWW^2*s^3 + 128*ep^3*mtt^4*mWW^2*s^3 - 74*ep^4*mtt^4*mWW^2*s^3 + 16*mtt^3*mWW^3*s^3 + 186*ep*mtt^3*mWW^3*s^3 + 614*ep^2*mtt^3*mWW^3*s^3 + 758*ep^3*mtt^3*mWW^3*s^3 + 314*ep^4*mtt^3*mWW^3*s^3 - 10*mtt^2*mWW^4*s^3 - 74*ep*mtt^2*mWW^4*s^3 - 190*ep^2*mtt^2*mWW^4*s^3 - 198*ep^3*mtt^2*mWW^4*s^3 - 72*ep^4*mtt^2*mWW^4*s^3 - 110*mtt^5*s^4 - 630*ep*mtt^5*s^4 - 1300*ep^2*mtt^5*s^4 - 1150*ep^3*mtt^5*s^4 - 370*ep^4*mtt^5*s^4 + 174*mtt^4*mWW*s^4 + 938*ep*mtt^4*mWW*s^4 + 1804*ep^2*mtt^4*mWW*s^4 + 1482*ep^3*mtt^4*mWW*s^4 + 442*ep^4*mtt^4*mWW*s^4 - 62*mtt^3*mWW^2*s^4 - 268*ep*mtt^3*mWW^2*s^4 - 360*ep^2*mtt^3*mWW^2*s^4 - 156*ep^3*mtt^3*mWW^2*s^4 - 2*ep^4*mtt^3*mWW^2*s^4 - 2*mtt^2*mWW^3*s^4 - 40*ep*mtt^2*mWW^3*s^4 - 144*ep^2*mtt^2*mWW^3*s^4 - 176*ep^3*mtt^2*mWW^3*s^4 - 70*ep^4*mtt^2*mWW^3*s^4 + 72*mtt^4*s^5 + 391*ep*mtt^4*s^5 + 767*ep^2*mtt^4*s^5 + 649*ep^3*mtt^4*s^5 + 201*ep^4*mtt^4*s^5 - 78*mtt^3*mWW*s^5 - 397*ep*mtt^3*mWW*s^5 - 721*ep^2*mtt^3*mWW*s^5 - 563*ep^3*mtt^3*mWW*s^5 - 161*ep^4*mtt^3*mWW*s^5 + 14*mtt^2*mWW^2*s^5 + 54*ep*mtt^2*mWW^2*s^5 + 58*ep^2*mtt^2*mWW^2*s^5 + 10*ep^3*mtt^2*mWW^2*s^5 - 8*ep^4*mtt^2*mWW^2*s^5 - 26*mtt^3*s^6 - 135*ep*mtt^3*s^6 - 253*ep^2*mtt^3*s^6 - 205*ep^3*mtt^3*s^6 - 61*ep^4*mtt^3*s^6 + 14*mtt^2*mWW*s^6 + 67*ep*mtt^2*mWW*s^6 + 113*ep^2*mtt^2*mWW*s^6 + 81*ep^3*mtt^2*mWW*s^6 + 21*ep^4*mtt^2*mWW*s^6 + 4*mtt^2*s^7 + 20*ep*mtt^2*s^7 + 36*ep^2*mtt^2*s^7 + 28*ep^3*mtt^2*s^7 + 8*ep^4*mtt^2*s^7 - 22*mtt^8*t - 213*ep*mtt^8*t - 719*ep^2*mtt^8*t - 1019*ep^3*mtt^8*t - 515*ep^4*mtt^8*t + 150*mtt^7*mWW*t + 1349*ep*mtt^7*mWW*t + 4323*ep^2*mtt^7*mWW*t + 5891*ep^3*mtt^7*mWW*t + 2887*ep^4*mtt^7*mWW*t - 316*mtt^6*mWW^2*t - 2724*ep*mtt^6*mWW^2*t - 8494*ep^2*mtt^6*mWW^2*t - 11360*ep^3*mtt^6*mWW^2*t - 5490*ep^4*mtt^6*mWW^2*t + 268*mtt^5*mWW^3*t + 2210*ep*mtt^5*mWW^3*t + 6742*ep^2*mtt^5*mWW^3*t + 8934*ep^3*mtt^5*mWW^3*t + 4302*ep^4*mtt^5*mWW^3*t - 78*mtt^4*mWW^4*t - 581*ep*mtt^4*mWW^4*t - 1707*ep^2*mtt^4*mWW^4*t - 2267*ep^3*mtt^4*mWW^4*t - 1111*ep^4*mtt^4*mWW^4*t - 2*mtt^3*mWW^5*t - 39*ep*mtt^3*mWW^5*t - 137*ep^2*mtt^3*mWW^5*t - 169*ep^3*mtt^3*mWW^5*t - 69*ep^4*mtt^3*mWW^5*t - 2*ep*mtt^2*mWW^6*t - 8*ep^2*mtt^2*mWW^6*t - 10*ep^3*mtt^2*mWW^6*t - 4*ep^4*mtt^2*mWW^6*t + 64*mtt^7*s*t + 728*ep*mtt^7*s*t + 2648*ep^2*mtt^7*s*t + 3896*ep^3*mtt^7*s*t + 2008*ep^4*mtt^7*s*t - 418*mtt^6*mWW*s*t - 4019*ep*mtt^6*mWW*s*t - 13343*ep^2*mtt^6*mWW*s*t - 18513*ep^3*mtt^6*mWW*s*t - 9155*ep^4*mtt^6*mWW*s*t + 736*mtt^5*mWW^2*s*t + 6524*ep*mtt^5*mWW^2*s*t + 20652*ep^2*mtt^5*mWW^2*s*t + 27788*ep^3*mtt^5*mWW^2*s*t + 13452*ep^4*mtt^5*mWW^2*s*t - 468*mtt^4*mWW^3*s*t - 3828*ep*mtt^4*mWW^3*s*t - 11618*ep^2*mtt^4*mWW^3*s*t - 15304*ep^3*mtt^4*mWW^3*s*t - 7334*ep^4*mtt^4*mWW^3*s*t + 80*mtt^3*mWW^4*s*t + 522*ep*mtt^3*mWW^4*s*t + 1420*ep^2*mtt^3*mWW^4*s*t + 1826*ep^3*mtt^3*mWW^4*s*t + 896*ep^4*mtt^3*mWW^4*s*t + 6*mtt^2*mWW^5*s*t + 71*ep*mtt^2*mWW^5*s*t + 233*ep^2*mtt^2*mWW^5*s*t + 297*ep^3*mtt^2*mWW^5*s*t + 129*ep^4*mtt^2*mWW^5*s*t + 2*ep*mtt*mWW^6*s*t + 8*ep^2*mtt*mWW^6*s*t + 10*ep^3*mtt*mWW^6*s*t + 4*ep^4*mtt*mWW^6*s*t - 20*mtt^6*s^2*t - 717*ep*mtt^6*s^2*t - 3315*ep^2*mtt^6*s^2*t - 5351*ep^3*mtt^6*s^2*t - 2877*ep^4*mtt^6*s^2*t + 316*mtt^5*mWW*s^2*t + 3863*ep*mtt^5*mWW*s^2*t + 14103*ep^2*mtt^5*mWW*s^2*t + 20365*ep^3*mtt^5*mWW*s^2*t + 10241*ep^4*mtt^5*mWW*s^2*t - 524*mtt^4*mWW^2*s^2*t - 5075*ep*mtt^4*mWW^2*s^2*t - 16629*ep^2*mtt^4*mWW^2*s^2*t - 22517*ep^3*mtt^4*mWW^2*s^2*t - 10847*ep^4*mtt^4*mWW^2*s^2*t + 244*mtt^3*mWW^3*s^2*t + 1975*ep*mtt^3*mWW^3*s^2*t + 5835*ep^2*mtt^3*mWW^3*s^2*t + 7381*ep^3*mtt^3*mWW^3*s^2*t + 3397*ep^4*mtt^3*mWW^3*s^2*t - 16*mtt^2*mWW^4*s^2*t - 48*ep*mtt^2*mWW^4*s^2*t - 4*ep^2*mtt^2*mWW^4*s^2*t + 108*ep^3*mtt^2*mWW^4*s^2*t + 80*ep^4*mtt^2*mWW^4*s^2*t + 2*ep*mtt*mWW^5*s^2*t + 10*ep^2*mtt*mWW^5*s^2*t + 14*ep^3*mtt*mWW^5*s^2*t + 6*ep^4*mtt*mWW^5*s^2*t - 120*mtt^5*s^3*t - 152*ep*mtt^5*s^3*t + 1160*ep^2*mtt^5*s^3*t + 2824*ep^3*mtt^5*s^3*t + 1728*ep^4*mtt^5*s^3*t + 60*mtt^4*mWW*s^3*t - 972*ep*mtt^4*mWW*s^3*t - 5506*ep^2*mtt^4*mWW*s^3*t - 8956*ep^3*mtt^4*mWW*s^3*t - 4674*ep^4*mtt^4*mWW*s^3*t + 106*mtt^3*mWW^2*s^3*t + 1507*ep*mtt^3*mWW^2*s^3*t + 5381*ep^2*mtt^3*mWW^2*s^3*t + 7225*ep^3*mtt^3*mWW^2*s^3*t + 3341*ep^4*mtt^3*mWW^2*s^3*t - 48*mtt^2*mWW^3*s^3*t - 400*ep*mtt^2*mWW^3*s^3*t - 1084*ep^2*mtt^2*mWW^3*s^3*t - 1148*ep^3*mtt^2*mWW^3*s^3*t - 416*ep^4*mtt^2*mWW^3*s^3*t + 2*mtt*mWW^4*s^3*t + 17*ep*mtt*mWW^4*s^3*t + 49*ep^2*mtt*mWW^4*s^3*t + 55*ep^3*mtt*mWW^4*s^3*t + 21*ep^4*mtt*mWW^4*s^3*t + 170*mtt^4*s^4*t + 673*ep*mtt^4*s^4*t + 715*ep^2*mtt^4*s^4*t - 41*ep^3*mtt^4*s^4*t - 277*ep^4*mtt^4*s^4*t - 146*mtt^3*mWW*s^4*t - 307*ep*mtt^3*mWW*s^4*t + 485*ep^2*mtt^3*mWW*s^4*t + 1443*ep^3*mtt^3*mWW*s^4*t + 821*ep^4*mtt^3*mWW*s^4*t - 4*mtt^2*mWW^2*s^4*t - 265*ep*mtt^2*mWW^2*s^4*t - 1013*ep^2*mtt^2*mWW^2*s^4*t - 1251*ep^3*mtt^2*mWW^2*s^4*t - 499*ep^4*mtt^2*mWW^2*s^4*t + 4*mtt*mWW^3*s^4*t + 43*ep*mtt*mWW^3*s^4*t + 125*ep^2*mtt*mWW^3*s^4*t + 137*ep^3*mtt*mWW^3*s^4*t + 51*ep^4*mtt*mWW^3*s^4*t - 88*mtt^3*s^5*t - 384*ep*mtt^3*s^5*t - 576*ep^2*mtt^3*s^5*t - 352*ep^3*mtt^3*s^5*t - 72*ep^4*mtt^3*s^5*t + 38*mtt^2*mWW*s^5*t + 79*ep*mtt^2*mWW*s^5*t - 87*ep^2*mtt^2*mWW*s^5*t - 259*ep^3*mtt^2*mWW*s^5*t - 131*ep^4*mtt^2*mWW*s^5*t + 2*mtt*mWW^2*s^5*t + 33*ep*mtt*mWW^2*s^5*t + 103*ep^2*mtt*mWW^2*s^5*t + 115*ep^3*mtt*mWW^2*s^5*t + 43*ep^4*mtt*mWW^2*s^5*t + 16*mtt^2*s^6*t + 65*ep*mtt^2*s^6*t + 87*ep^2*mtt^2*s^6*t + 43*ep^3*mtt^2*s^6*t + 5*ep^4*mtt^2*s^6*t + 7*ep*mtt*mWW*s^6*t + 25*ep^2*mtt*mWW*s^6*t + 29*ep^3*mtt*mWW*s^6*t + 11*ep^4*mtt*mWW*s^6*t + 84*mtt^7*t^2 + 789*ep*mtt^7*t^2 + 2559*ep^2*mtt^7*t^2 + 3483*ep^3*mtt^7*t^2 + 1701*ep^4*mtt^7*t^2 - 584*mtt^6*mWW*t^2 - 5186*ep*mtt^6*mWW*t^2 - 16184*ep^2*mtt^6*mWW*t^2 - 21378*ep^3*mtt^6*mWW*t^2 - 10180*ep^4*mtt^6*mWW*t^2 + 1242*mtt^5*mWW^2*t^2 + 10754*ep*mtt^5*mWW^2*t^2 + 33048*ep^2*mtt^5*mWW^2*t^2 + 43206*ep^3*mtt^5*mWW^2*t^2 + 20414*ep^4*mtt^5*mWW^2*t^2 - 1022*mtt^4*mWW^3*t^2 - 8676*ep*mtt^4*mWW^3*t^2 - 26510*ep^2*mtt^4*mWW^3*t^2 - 34716*ep^3*mtt^4*mWW^3*t^2 - 16484*ep^4*mtt^4*mWW^3*t^2 + 234*mtt^3*mWW^4*t^2 + 1893*ep*mtt^3*mWW^4*t^2 + 5833*ep^2*mtt^3*mWW^4*t^2 + 7931*ep^3*mtt^3*mWW^4*t^2 + 3949*ep^4*mtt^3*mWW^4*t^2 + 46*mtt^2*mWW^5*t^2 + 422*ep*mtt^2*mWW^5*t^2 + 1238*ep^2*mtt^2*mWW^5*t^2 + 1454*ep^3*mtt^2*mWW^5*t^2 + 592*ep^4*mtt^2*mWW^5*t^2 + 4*ep*mtt*mWW^6*t^2 + 16*ep^2*mtt*mWW^6*t^2 + 20*ep^3*mtt*mWW^6*t^2 + 8*ep^4*mtt*mWW^6*t^2 - 226*mtt^6*s*t^2 - 2309*ep*mtt^6*s*t^2 - 7723*ep^2*mtt^6*s*t^2 - 10607*ep^3*mtt^6*s*t^2 - 5183*ep^4*mtt^6*s*t^2 + 1456*mtt^5*mWW*s*t^2 + 13205*ep*mtt^5*mWW*s*t^2 + 41283*ep^2*mtt^5*mWW*s*t^2 + 54131*ep^3*mtt^5*mWW*s*t^2 + 25509*ep^4*mtt^5*mWW*s*t^2 - 2544*mtt^4*mWW^2*s*t^2 - 21970*ep*mtt^4*mWW^2*s*t^2 - 66730*ep^2*mtt^4*mWW^2*s*t^2 - 85822*ep^3*mtt^4*mWW^2*s*t^2 - 39862*ep^4*mtt^4*mWW^2*s*t^2 + 1534*mtt^3*mWW^3*s*t^2 + 12766*ep*mtt^3*mWW^3*s*t^2 + 38136*ep^2*mtt^3*mWW^3*s*t^2 + 48762*ep^3*mtt^3*mWW^3*s*t^2 + 22650*ep^4*mtt^3*mWW^3*s*t^2 - 170*mtt^2*mWW^4*s*t^2 - 1263*ep*mtt^2*mWW^4*s*t^2 - 3743*ep^2*mtt^2*mWW^4*s*t^2 - 5041*ep^3*mtt^2*mWW^4*s*t^2 - 2535*ep^4*mtt^2*mWW^4*s*t^2 - 50*mtt*mWW^5*s*t^2 - 427*ep*mtt*mWW^5*s*t^2 - 1215*ep^2*mtt*mWW^5*s*t^2 - 1413*ep^3*mtt*mWW^5*s*t^2 - 575*ep^4*mtt*mWW^5*s*t^2 - 2*ep*mWW^6*s*t^2 - 8*ep^2*mWW^6*s*t^2 - 10*ep^3*mWW^6*s*t^2 - 4*ep^4*mWW^6*s*t^2 + 154*mtt^5*s^2*t^2 + 2172*ep*mtt^5*s^2*t^2 + 7930*ep^2*mtt^5*s^2*t^2 + 11136*ep^3*mtt^5*s^2*t^2 + 5440*ep^4*mtt^5*s^2*t^2 - 1210*mtt^4*mWW*s^2*t^2 - 11609*ep*mtt^4*mWW*s^2*t^2 - 36435*ep^2*mtt^4*mWW*s^2*t^2 - 46915*ep^3*mtt^4*mWW*s^2*t^2 - 21551*ep^4*mtt^4*mWW*s^2*t^2 + 1782*mtt^3*mWW^2*s^2*t^2 + 15299*ep*mtt^3*mWW^2*s^2*t^2 + 45149*ep^2*mtt^3*mWW^2*s^2*t^2 + 55777*ep^3*mtt^3*mWW^2*s^2*t^2 + 24817*ep^4*mtt^3*mWW^2*s^2*t^2 - 734*mtt^2*mWW^3*s^2*t^2 - 5828*ep*mtt^2*mWW^3*s^2*t^2 - 16382*ep^2*mtt^2*mWW^3*s^2*t^2 - 19560*ep^3*mtt^2*mWW^3*s^2*t^2 - 8488*ep^4*mtt^2*mWW^3*s^2*t^2 + 4*mtt*mWW^4*s^2*t^2 - 63*ep*mtt*mWW^4*s^2*t^2 - 333*ep^2*mtt*mWW^4*s^2*t^2 - 509*ep^3*mtt*mWW^4*s^2*t^2 - 243*ep^4*mtt*mWW^4*s^2*t^2 + 4*mWW^5*s^2*t^2 + 29*ep*mWW^5*s^2*t^2 + 71*ep^2*mWW^5*s^2*t^2 + 71*ep^3*mWW^5*s^2*t^2 + 25*ep^4*mWW^5*s^2*t^2 + 54*mtt^4*s^3*t^2 - 552*ep*mtt^4*s^3*t^2 - 3042*ep^2*mtt^4*s^3*t^2 - 4596*ep^3*mtt^4*s^3*t^2 - 2232*ep^4*mtt^4*s^3*t^2 + 404*mtt^3*mWW*s^3*t^2 + 4489*ep*mtt^3*mWW*s^3*t^2 + 14125*ep^2*mtt^3*mWW*s^3*t^2 + 17323*ep^3*mtt^3*mWW*s^3*t^2 + 7427*ep^4*mtt^3*mWW*s^3*t^2 - 580*mtt^2*mWW^2*s^3*t^2 - 4863*ep*mtt^2*mWW^2*s^3*t^2 - 13451*ep^2*mtt^2*mWW^2*s^3*t^2 - 15209*ep^3*mtt^2*mWW^2*s^3*t^2 - 6113*ep^4*mtt^2*mWW^2*s^3*t^2 + 146*mtt*mWW^3*s^3*t^2 + 1065*ep*mtt*mWW^3*s^3*t^2 + 2659*ep^2*mtt*mWW^3*s^3*t^2 + 2743*ep^3*mtt*mWW^3*s^3*t^2 + 1003*ep^4*mtt*mWW^3*s^3*t^2 + 5*ep*mWW^4*s^3*t^2 + 21*ep^2*mWW^4*s^3*t^2 + 27*ep^3*mWW^4*s^3*t^2 + 11*ep^4*mWW^4*s^3*t^2 - 86*mtt^3*s^4*t^2 - 121*ep*mtt^3*s^4*t^2 + 391*ep^2*mtt^3*s^4*t^2 + 797*ep^3*mtt^3*s^4*t^2 + 371*ep^4*mtt^3*s^4*t^2 - 82*mtt^2*mWW*s^4*t^2 - 1041*ep*mtt^2*mWW*s^4*t^2 - 3157*ep^2*mtt^2*mWW*s^4*t^2 - 3535*ep^3*mtt^2*mWW*s^4*t^2 - 1337*ep^4*mtt^2*mWW*s^4*t^2 + 104*mtt*mWW^2*s^4*t^2 + 807*ep*mtt*mWW^2*s^4*t^2 + 2045*ep^2*mtt*mWW^2*s^4*t^2 + 2105*ep^3*mtt*mWW^2*s^4*t^2 + 763*ep^4*mtt*mWW^2*s^4*t^2 - 8*mWW^3*s^4*t^2 - 53*ep*mWW^3*s^4*t^2 - 119*ep^2*mWW^3*s^4*t^2 - 111*ep^3*mWW^3*s^4*t^2 - 37*ep^4*mWW^3*s^4*t^2 + 20*mtt^2*s^5*t^2 + 21*ep*mtt^2*s^5*t^2 - 115*ep^2*mtt^2*s^5*t^2 - 213*ep^3*mtt^2*s^5*t^2 - 97*ep^4*mtt^2*s^5*t^2 + 16*mtt*mWW*s^5*t^2 + 142*ep*mtt*mWW*s^5*t^2 + 368*ep^2*mtt*mWW*s^5*t^2 + 374*ep^3*mtt*mWW*s^5*t^2 + 132*ep^4*mtt*mWW*s^5*t^2 - 4*mWW^2*s^5*t^2 - 27*ep*mWW^2*s^5*t^2 - 61*ep^2*mWW^2*s^5*t^2 - 57*ep^3*mWW^2*s^5*t^2 - 19*ep^4*mWW^2*s^5*t^2 - 48*mtt^6*t^3 - 464*ep*mtt^6*t^3 - 1496*ep^2*mtt^6*t^3 - 2012*ep^3*mtt^6*t^3 - 980*ep^4*mtt^6*t^3 + 660*mtt^5*mWW*t^3 + 5690*ep*mtt^5*mWW*t^3 + 17130*ep^2*mtt^5*mWW*t^3 + 21802*ep^3*mtt^5*mWW*t^3 + 10038*ep^4*mtt^5*mWW*t^3 - 1774*mtt^4*mWW^2*t^3 - 15059*ep*mtt^4*mWW^2*t^3 - 44993*ep^2*mtt^4*mWW^2*t^3 - 56981*ep^3*mtt^4*mWW^2*t^3 - 26089*ep^4*mtt^4*mWW^2*t^3 + 1698*mtt^3*mWW^3*t^3 + 14349*ep*mtt^3*mWW^3*t^3 + 42971*ep^2*mtt^3*mWW^3*t^3 + 54727*ep^3*mtt^3*mWW^3*t^3 + 25223*ep^4*mtt^3*mWW^3*t^3 - 474*mtt^2*mWW^4*t^3 - 3963*ep*mtt^2*mWW^4*t^3 - 12011*ep^2*mtt^2*mWW^4*t^3 - 15669*ep^3*mtt^2*mWW^4*t^3 - 7435*ep^4*mtt^2*mWW^4*t^3 - 62*mtt*mWW^5*t^3 - 551*ep*mtt*mWW^5*t^3 - 1593*ep^2*mtt*mWW^5*t^3 - 1857*ep^3*mtt*mWW^5*t^3 - 753*ep^4*mtt*mWW^5*t^3 - 2*ep*mWW^6*t^3 - 8*ep^2*mWW^6*t^3 - 10*ep^3*mWW^6*t^3 - 4*ep^4*mWW^6*t^3 + 6*mtt^5*s*t^3 + 292*ep*mtt^5*s*t^3 + 1090*ep^2*mtt^5*s*t^3 + 1420*ep^3*mtt^5*s*t^3 + 664*ep^4*mtt^5*s*t^3 - 1124*mtt^4*mWW*s*t^3 - 9615*ep*mtt^4*mWW*s*t^3 - 27845*ep^2*mtt^4*mWW*s*t^3 - 33625*ep^3*mtt^4*mWW*s*t^3 - 14655*ep^4*mtt^4*mWW*s*t^3 + 2724*mtt^3*mWW^2*s*t^3 + 22509*ep*mtt^3*mWW^2*s*t^3 + 64741*ep^2*mtt^3*mWW^2*s*t^3 + 78487*ep^3*mtt^3*mWW^2*s*t^3 + 34371*ep^4*mtt^3*mWW^2*s*t^3 - 1970*mtt^2*mWW^3*s*t^3 - 16130*ep*mtt^2*mWW^3*s*t^3 - 46516*ep^2*mtt^2*mWW^3*s*t^3 - 56858*ep^3*mtt^2*mWW^3*s*t^3 - 25150*ep^4*mtt^2*mWW^3*s*t^3 + 330*mtt*mWW^4*s*t^3 + 2659*ep*mtt*mWW^4*s*t^3 + 7731*ep^2*mtt*mWW^4*s*t^3 + 9661*ep^3*mtt*mWW^4*s*t^3 + 4403*ep^4*mtt*mWW^4*s*t^3 + 34*mWW^5*s*t^3 + 285*ep*mWW^5*s*t^3 + 799*ep^2*mWW^5*s*t^3 + 915*ep^3*mWW^5*s*t^3 + 367*ep^4*mWW^5*s*t^3 + 180*mtt^4*s^2*t^3 + 1072*ep*mtt^4*s^2*t^3 + 3032*ep^2*mtt^4*s^2*t^3 + 4204*ep^3*mtt^4*s^2*t^3 + 2136*ep^4*mtt^4*s^2*t^3 + 536*mtt^3*mWW*s^2*t^3 + 4526*ep*mtt^3*mWW*s^2*t^3 + 11458*ep^2*mtt^3*mWW*s^2*t^3 + 11050*ep^3*mtt^3*mWW*s^2*t^3 + 3510*ep^4*mtt^3*mWW*s^2*t^3 - 1354*mtt^2*mWW^2*s^2*t^3 - 10544*ep*mtt^2*mWW^2*s^2*t^3 - 27786*ep^2*mtt^2*mWW^2*s^2*t^3 - 30244*ep^3*mtt^2*mWW^2*s^2*t^3 - 11720*ep^4*mtt^2*mWW^2*s^2*t^3 + 678*mtt*mWW^3*s^2*t^3 + 5218*ep*mtt*mWW^3*s^2*t^3 + 13952*ep^2*mtt*mWW^3*s^2*t^3 + 15658*ep^3*mtt*mWW^3*s^2*t^3 + 6318*ep^4*mtt*mWW^3*s^2*t^3 - 32*mWW^4*s^2*t^3 - 224*ep*mWW^4*s^2*t^3 - 552*ep^2*mWW^4*s^2*t^3 - 572*ep^3*mWW^4*s^2*t^3 - 212*ep^4*mWW^4*s^2*t^3 - 186*mtt^3*s^3*t^3 - 1164*ep*mtt^3*s^3*t^3 - 3350*ep^2*mtt^3*s^3*t^3 - 4620*ep^3*mtt^3*s^3*t^3 - 2344*ep^4*mtt^3*s^3*t^3 - 88*mtt^2*mWW*s^3*t^3 - 673*ep*mtt^2*mWW*s^3*t^3 - 641*ep^2*mtt^2*mWW*s^3*t^3 + 1289*ep^3*mtt^2*mWW*s^3*t^3 + 1489*ep^4*mtt^2*mWW*s^3*t^3 + 296*mtt*mWW^2*s^3*t^3 + 2068*ep*mtt*mWW^2*s^3*t^3 + 4672*ep^2*mtt*mWW^2*s^3*t^3 + 4112*ep^3*mtt*mWW^2*s^3*t^3 + 1164*ep^4*mtt*mWW^2*s^3*t^3 - 70*mWW^3*s^3*t^3 - 503*ep*mWW^3*s^3*t^3 - 1241*ep^2*mWW^3*s^3*t^3 - 1277*ep^3*mWW^3*s^3*t^3 - 469*ep^4*mWW^3*s^3*t^3 + 48*mtt^2*s^4*t^3 + 264*ep*mtt^2*s^4*t^3 + 724*ep^2*mtt^2*s^4*t^3 + 1008*ep^3*mtt^2*s^4*t^3 + 524*ep^4*mtt^2*s^4*t^3 + 16*mtt*mWW*s^4*t^3 + 72*ep*mtt*mWW*s^4*t^3 - 102*ep^2*mtt*mWW*s^4*t^3 - 516*ep^3*mtt*mWW*s^4*t^3 - 382*ep^4*mtt*mWW*s^4*t^3 - 24*mWW^2*s^4*t^3 - 160*ep*mWW^2*s^4*t^3 - 358*ep^2*mWW^2*s^4*t^3 - 332*ep^3*mWW^2*s^4*t^3 - 110*ep^4*mWW^2*s^4*t^3 - 118*mtt^5*t^4 - 1046*ep*mtt^5*t^4 - 3280*ep^2*mtt^5*t^4 - 4310*ep^3*mtt^5*t^4 - 2006*ep^4*mtt^5*t^4 + 14*mtt^4*mWW*t^4 + 436*ep*mtt^4*mWW*t^4 + 2286*ep^2*mtt^4*mWW*t^4 + 4036*ep^3*mtt^4*mWW*t^4 + 2268*ep^4*mtt^4*mWW*t^4 + 822*mtt^3*mWW^2*t^4 + 6461*ep*mtt^3*mWW^2*t^4 + 17689*ep^2*mtt^3*mWW^2*t^4 + 20387*ep^3*mtt^3*mWW^2*t^4 + 8481*ep^4*mtt^3*mWW^2*t^4 - 1190*mtt^2*mWW^3*t^4 - 9834*ep*mtt^2*mWW^3*t^4 - 28506*ep^2*mtt^2*mWW^3*t^4 - 34934*ep^3*mtt^2*mWW^3*t^4 - 15456*ep^4*mtt^2*mWW^3*t^4 + 448*mtt*mWW^4*t^4 + 3771*ep*mtt*mWW^4*t^4 + 11201*ep^2*mtt*mWW^4*t^4 + 14113*ep^3*mtt*mWW^4*t^4 + 6427*ep^4*mtt*mWW^4*t^4 + 24*mWW^5*t^4 + 212*ep*mWW^5*t^4 + 610*ep^2*mWW^5*t^4 + 708*ep^3*mWW^5*t^4 + 286*ep^4*mWW^5*t^4 + 398*mtt^4*s*t^4 + 3469*ep*mtt^4*s*t^4 + 10915*ep^2*mtt^4*s*t^4 + 14491*ep^3*mtt^4*s*t^4 + 6839*ep^4*mtt^4*s*t^4 - 426*mtt^3*mWW*s*t^4 - 4448*ep*mtt^3*mWW*s*t^4 - 16206*ep^2*mtt^3*mWW*s*t^4 - 24008*ep^3*mtt^3*mWW*s*t^4 - 12304*ep^4*mtt^3*mWW*s*t^4 - 590*mtt^2*mWW^2*s*t^4 - 3727*ep*mtt^2*mWW^2*s*t^4 - 7093*ep^2*mtt^2*mWW^2*s*t^4 - 4073*ep^3*mtt^2*mWW^2*s*t^4 + 147*ep^4*mtt^2*mWW^2*s*t^4 + 810*mtt*mWW^3*s*t^4 + 6275*ep*mtt*mWW^3*s*t^4 + 16863*ep^2*mtt*mWW^3*s*t^4 + 18977*ep^3*mtt*mWW^3*s*t^4 + 7651*ep^4*mtt*mWW^3*s*t^4 - 192*mWW^4*s*t^4 - 1569*ep*mWW^4*s*t^4 - 4479*ep^2*mWW^4*s*t^4 - 5387*ep^3*mWW^4*s*t^4 - 2333*ep^4*mWW^4*s*t^4 - 412*mtt^3*s^2*t^4 - 3513*ep*mtt^3*s^2*t^4 - 11061*ep^2*mtt^3*s^2*t^4 - 14791*ep^3*mtt^3*s^2*t^4 - 7047*ep^4*mtt^3*s^2*t^4 + 456*mtt^2*mWW*s^2*t^4 + 4536*ep*mtt^2*mWW*s^2*t^4 + 16020*ep^2*mtt^2*mWW*s^2*t^4 + 23172*ep^3*mtt^2*mWW*s^2*t^4 + 11664*ep^4*mtt^2*mWW*s^2*t^4 + 52*mtt*mWW^2*s^2*t^4 - 376*ep*mtt*mWW^2*s^2*t^4 - 3532*ep^2*mtt*mWW^2*s^2*t^4 - 7168*ep^3*mtt*mWW^2*s^2*t^4 - 4304*ep^4*mtt*mWW^2*s^2*t^4 - 108*mWW^3*s^2*t^4 - 715*ep*mWW^3*s^2*t^4 - 1567*ep^2*mWW^3*s^2*t^4 - 1337*ep^3*mWW^3*s^2*t^4 - 353*ep^4*mWW^3*s^2*t^4 + 132*mtt^2*s^3*t^4 + 1090*ep*mtt^2*s^3*t^4 + 3426*ep^2*mtt^2*s^3*t^4 + 4610*ep^3*mtt^2*s^3*t^4 + 2214*ep^4*mtt^2*s^3*t^4 - 104*mtt*mWW*s^3*t^4 - 1078*ep*mtt*mWW*s^3*t^4 - 3868*ep^2*mtt*mWW*s^3*t^4 - 5582*ep^3*mtt*mWW*s^3*t^4 - 2784*ep^4*mtt*mWW*s^3*t^4 + 120*ep*mWW^2*s^3*t^4 + 662*ep^2*mWW^2*s^3*t^4 + 1128*ep^3*mWW^2*s^3*t^4 + 610*ep^4*mWW^2*s^3*t^4 + 174*mtt^4*t^5 + 1563*ep*mtt^4*t^5 + 4893*ep^2*mtt^4*t^5 + 6381*ep^3*mtt^4*t^5 + 2949*ep^4*mtt^4*t^5 - 450*mtt^3*mWW*t^5 - 4211*ep*mtt^3*mWW*t^5 - 13609*ep^2*mtt^3*mWW*t^5 - 18257*ep^3*mtt^3*mWW*t^5 - 8673*ep^4*mtt^3*mWW*t^5 + 226*mtt^2*mWW^2*t^5 + 2453*ep*mtt^2*mWW^2*t^5 + 8793*ep^2*mtt^2*mWW^2*t^5 + 12763*ep^3*mtt^2*mWW^2*t^5 + 6461*ep^4*mtt^2*mWW^2*t^5 + 202*mtt*mWW^3*t^5 + 1475*ep*mtt*mWW^3*t^5 + 3669*ep^2*mtt*mWW^3*t^5 + 3721*ep^3*mtt*mWW^3*t^5 + 1301*ep^4*mtt*mWW^3*t^5 - 152*mWW^4*t^5 - 1280*ep*mWW^4*t^5 - 3746*ep^2*mWW^4*t^5 - 4608*ep^3*mWW^4*t^5 - 2038*ep^4*mWW^4*t^5 - 326*mtt^3*s*t^5 - 2908*ep*mtt^3*s*t^5 - 9146*ep^2*mtt^3*s*t^5 - 12004*ep^3*mtt^3*s*t^5 - 5584*ep^4*mtt^3*s*t^5 + 662*mtt^2*mWW*s*t^5 + 6206*ep*mtt^2*mWW*s*t^5 + 20176*ep^2*mtt^2*mWW*s*t^5 + 27150*ep^3*mtt^2*mWW*s*t^5 + 12902*ep^4*mtt^2*mWW*s*t^5 - 362*mtt*mWW^2*s*t^5 - 3709*ep*mtt*mWW^2*s*t^5 - 12759*ep^2*mtt*mWW^2*s*t^5 - 17883*ep^3*mtt*mWW^2*s*t^5 - 8783*ep^4*mtt*mWW^2*s*t^5 + 26*mWW^3*s*t^5 + 411*ep*mWW^3*s*t^5 + 1729*ep^2*mWW^3*s*t^5 + 2737*ep^3*mWW^3*s*t^5 + 1465*ep^4*mWW^3*s*t^5 + 152*mtt^2*s^2*t^5 + 1341*ep*mtt^2*s^2*t^5 + 4235*ep^2*mtt^2*s^2*t^5 + 5595*ep^3*mtt^2*s^2*t^5 + 2621*ep^4*mtt^2*s^2*t^5 - 208*mtt*mWW*s^2*t^5 - 1987*ep*mtt*mWW*s^2*t^5 - 6551*ep^2*mtt*mWW*s^2*t^5 - 8861*ep^3*mtt*mWW*s^2*t^5 - 4209*ep^4*mtt*mWW*s^2*t^5 + 64*mWW^2*s^2*t^5 + 686*ep*mWW^2*s^2*t^5 + 2388*ep^2*mWW^2*s^2*t^5 + 3322*ep^3*mWW^2*s^2*t^5 + 1604*ep^4*mWW^2*s^2*t^5 - 76*mtt^3*t^6 - 687*ep*mtt^3*t^6 - 2149*ep^2*mtt^3*t^6 - 2777*ep^3*mtt^3*t^6 - 1263*ep^4*mtt^3*t^6 + 224*mtt^2*mWW*t^6 + 2050*ep*mtt^2*mWW*t^6 + 6472*ep^2*mtt^2*mWW*t^6 + 8462*ep^3*mtt^2*mWW*t^6 + 3912*ep^4*mtt^2*mWW*t^6 - 220*mtt*mWW^2*t^6 - 2039*ep*mtt*mWW^2*t^6 - 6497*ep^2*mtt*mWW^2*t^6 - 8593*ep^3*mtt*mWW^2*t^6 - 4035*ep^4*mtt*mWW^2*t^6 + 72*mWW^3*t^6 + 676*ep*mWW^3*t^6 + 2174*ep^2*mWW^3*t^6 + 2908*ep^3*mWW^3*t^6 + 1386*ep^4*mWW^3*t^6 + 68*mtt^2*s*t^6 + 613*ep*mtt^2*s*t^6 + 1933*ep^2*mtt^2*s*t^6 + 2519*ep^3*mtt^2*s*t^6 + 1155*ep^4*mtt^2*s*t^6 - 120*mtt*mWW*s*t^6 - 1120*ep*mtt*mWW*s*t^6 - 3596*ep^2*mtt*mWW*s*t^6 - 4736*ep^3*mtt*mWW*s*t^6 - 2188*ep^4*mtt*mWW*s*t^6 + 52*mWW^2*s*t^6 + 507*ep*mWW^2*s*t^6 + 1663*ep^2*mWW^2*s*t^6 + 2217*ep^3*mWW^2*s*t^6 + 1033*ep^4*mWW^2*s*t^6 + 8*mtt^2*t^7 + 74*ep*mtt^2*t^7 + 234*ep^2*mtt^2*t^7 + 298*ep^3*mtt^2*t^7 + 130*ep^4*mtt^2*t^7 - 16*mtt*mWW*t^7 - 148*ep*mtt*mWW*t^7 - 468*ep^2*mtt*mWW*t^7 - 596*ep^3*mtt*mWW*t^7 - 260*ep^4*mtt*mWW*t^7 + 8*mWW^2*t^7 + 74*ep*mWW^2*t^7 + 234*ep^2*mWW^2*t^7 + 298*ep^3*mWW^2*t^7 + 130*ep^4*mWW^2*t^7)/(2*ep*(1 + ep)*(mtt - mWW)*s^2*t*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*ep*(-mtt^9 - 9*ep*mtt^9 - 25*ep^2*mtt^9 - 27*ep^3*mtt^9 - 10*ep^4*mtt^9 + mtt^8*mWW + 13*ep*mtt^8*mWW + 37*ep^2*mtt^8*mWW + 35*ep^3*mtt^8*mWW + 10*ep^4*mtt^8*mWW + 6*mtt^7*mWW^2 + 38*ep*mtt^7*mWW^2 + 102*ep^2*mtt^7*mWW^2 + 130*ep^3*mtt^7*mWW^2 + 60*ep^4*mtt^7*mWW^2 - 14*mtt^6*mWW^3 - 102*ep*mtt^6*mWW^3 - 278*ep^2*mtt^6*mWW^3 - 330*ep^3*mtt^6*mWW^3 - 140*ep^4*mtt^6*mWW^3 + 11*mtt^5*mWW^4 + 83*ep*mtt^5*mWW^4 + 227*ep^2*mtt^5*mWW^4 + 265*ep^3*mtt^5*mWW^4 + 110*ep^4*mtt^5*mWW^4 - 3*mtt^4*mWW^5 - 23*ep*mtt^4*mWW^5 - 63*ep^2*mtt^4*mWW^5 - 73*ep^3*mtt^4*mWW^5 - 30*ep^4*mtt^4*mWW^5 + 9*mtt^8*s + 70*ep*mtt^8*s + 180*ep^2*mtt^8*s + 186*ep^3*mtt^8*s + 67*ep^4*mtt^8*s - 15*mtt^7*mWW*s - 117*ep*mtt^7*mWW*s - 279*ep^2*mtt^7*mWW*s - 247*ep^3*mtt^7*mWW*s - 70*ep^4*mtt^7*mWW*s - 14*mtt^6*mWW^2*s - 106*ep*mtt^6*mWW^2*s - 340*ep^2*mtt^6*mWW^2*s - 482*ep^3*mtt^6*mWW^2*s - 234*ep^4*mtt^6*mWW^2*s + 42*mtt^5*mWW^3*s + 320*ep*mtt^5*mWW^3*s + 894*ep^2*mtt^5*mWW^3*s + 1068*ep^3*mtt^5*mWW^3*s + 452*ep^4*mtt^5*mWW^3*s - 27*mtt^4*mWW^4*s - 204*ep*mtt^4*mWW^4*s - 552*ep^2*mtt^4*mWW^4*s - 632*ep^3*mtt^4*mWW^4*s - 257*ep^4*mtt^4*mWW^4*s + 5*mtt^3*mWW^5*s + 37*ep*mtt^3*mWW^5*s + 97*ep^2*mtt^3*mWW^5*s + 107*ep^3*mtt^3*mWW^5*s + 42*ep^4*mtt^3*mWW^5*s - 34*mtt^7*s^2 - 235*ep*mtt^7*s^2 - 561*ep^2*mtt^7*s^2 - 553*ep^3*mtt^7*s^2 - 193*ep^4*mtt^7*s^2 + 65*mtt^6*mWW*s^2 + 418*ep*mtt^6*mWW*s^2 + 904*ep^2*mtt^6*mWW*s^2 + 778*ep^3*mtt^6*mWW*s^2 + 227*ep^4*mtt^6*mWW*s^2 - 9*mtt^5*mWW^2*s^2 + 14*ep*mtt^5*mWW^2*s^2 + 264*ep^2*mtt^5*mWW^2*s^2 + 538*ep^3*mtt^5*mWW^2*s^2 + 297*ep^4*mtt^5*mWW^2*s^2 - 43*mtt^4*mWW^3*s^2 - 356*ep*mtt^4*mWW^3*s^2 - 1030*ep^2*mtt^4*mWW^3*s^2 - 1232*ep^3*mtt^4*mWW^3*s^2 - 515*ep^4*mtt^4*mWW^3*s^2 + 23*mtt^3*mWW^4*s^2 + 173*ep*mtt^3*mWW^4*s^2 + 457*ep^2*mtt^3*mWW^4*s^2 + 503*ep^3*mtt^3*mWW^4*s^2 + 196*ep^4*mtt^3*mWW^4*s^2 - 2*mtt^2*mWW^5*s^2 - 14*ep*mtt^2*mWW^5*s^2 - 34*ep^2*mtt^2*mWW^5*s^2 - 34*ep^3*mtt^2*mWW^5*s^2 - 12*ep^4*mtt^2*mWW^5*s^2 + 70*mtt^6*s^3 + 440*ep*mtt^6*s^3 + 980*ep^2*mtt^6*s^3 + 920*ep^3*mtt^6*s^3 + 310*ep^4*mtt^6*s^3 - 127*mtt^5*mWW*s^3 - 739*ep*mtt^5*mWW*s^3 - 1503*ep^2*mtt^5*mWW*s^3 - 1269*ep^3*mtt^5*mWW*s^3 - 378*ep^4*mtt^5*mWW*s^3 + 45*mtt^4*mWW^2*s^3 + 168*ep*mtt^4*mWW^2*s^3 + 102*ep^2*mtt^4*mWW^2*s^3 - 168*ep^3*mtt^4*mWW^2*s^3 - 147*ep^4*mtt^4*mWW^2*s^3 + 19*mtt^3*mWW^3*s^3 + 183*ep*mtt^3*mWW^3*s^3 + 553*ep^2*mtt^3*mWW^3*s^3 + 653*ep^3*mtt^3*mWW^3*s^3 + 264*ep^4*mtt^3*mWW^3*s^3 - 7*mtt^2*mWW^4*s^3 - 52*ep*mtt^2*mWW^4*s^3 - 132*ep^2*mtt^2*mWW^4*s^3 - 136*ep^3*mtt^2*mWW^4*s^3 - 49*ep^4*mtt^2*mWW^4*s^3 - 85*mtt^5*s^4 - 495*ep*mtt^5*s^4 - 1035*ep^2*mtt^5*s^4 - 925*ep^3*mtt^5*s^4 - 300*ep^4*mtt^5*s^4 + 126*mtt^4*mWW*s^4 + 684*ep*mtt^4*mWW*s^4 + 1320*ep^2*mtt^4*mWW*s^4 + 1084*ep^3*mtt^4*mWW*s^4 + 322*ep^4*mtt^4*mWW*s^4 - 37*mtt^3*mWW^2*s^4 - 144*ep*mtt^3*mWW^2*s^4 - 146*ep^2*mtt^3*mWW^2*s^4 + 39*ep^4*mtt^3*mWW^2*s^4 - 4*mtt^2*mWW^3*s^4 - 45*ep*mtt^2*mWW^3*s^4 - 139*ep^2*mtt^2*mWW^3*s^4 - 159*ep^3*mtt^2*mWW^3*s^4 - 61*ep^4*mtt^2*mWW^3*s^4 + 61*mtt^4*s^5 + 334*ep*mtt^4*s^5 + 660*ep^2*mtt^4*s^5 + 562*ep^3*mtt^4*s^5 + 175*ep^4*mtt^4*s^5 - 62*mtt^3*mWW*s^5 - 316*ep*mtt^3*mWW*s^5 - 574*ep^2*mtt^3*mWW*s^5 - 448*ep^3*mtt^3*mWW*s^5 - 128*ep^4*mtt^3*mWW*s^5 + 9*mtt^2*mWW^2*s^5 + 30*ep*mtt^2*mWW^2*s^5 + 18*ep^2*mtt^2*mWW^2*s^5 - 18*ep^3*mtt^2*mWW^2*s^5 - 15*ep^4*mtt^2*mWW^2*s^5 - 24*mtt^3*s^6 - 125*ep*mtt^3*s^6 - 235*ep^2*mtt^3*s^6 - 191*ep^3*mtt^3*s^6 - 57*ep^4*mtt^3*s^6 + 12*mtt^2*mWW*s^6 + 57*ep*mtt^2*mWW*s^6 + 95*ep^2*mtt^2*mWW*s^6 + 67*ep^3*mtt^2*mWW*s^6 + 17*ep^4*mtt^2*mWW*s^6 + 4*mtt^2*s^7 + 20*ep*mtt^2*s^7 + 36*ep^2*mtt^2*s^7 + 28*ep^3*mtt^2*s^7 + 8*ep^4*mtt^2*s^7 - 11*mtt^8*t - 118*ep*mtt^8*t - 424*ep^2*mtt^8*t - 626*ep^3*mtt^8*t - 325*ep^4*mtt^8*t + 75*mtt^7*mWW*t + 701*ep*mtt^7*mWW*t + 2319*ep^2*mtt^7*mWW*t + 3243*ep^3*mtt^7*mWW*t + 1622*ep^4*mtt^7*mWW*t - 158*mtt^6*mWW^2*t - 1344*ep*mtt^6*mWW^2*t - 4184*ep^2*mtt^6*mWW^2*t - 5620*ep^3*mtt^6*mWW^2*t - 2734*ep^4*mtt^6*mWW^2*t + 134*mtt^5*mWW^3*t + 1054*ep*mtt^5*mWW^3*t + 3110*ep^2*mtt^5*mWW^3*t + 4030*ep^3*mtt^5*mWW^3*t + 1912*ep^4*mtt^5*mWW^3*t - 39*mtt^4*mWW^4*t - 290*ep*mtt^4*mWW^4*t - 824*ep^2*mtt^4*mWW^4*t - 1042*ep^3*mtt^4*mWW^4*t - 485*ep^4*mtt^4*mWW^4*t - mtt^3*mWW^5*t - 3*ep*mtt^3*mWW^5*t + 3*ep^2*mtt^3*mWW^5*t + 15*ep^3*mtt^3*mWW^5*t + 10*ep^4*mtt^3*mWW^5*t + 44*mtt^7*s*t + 508*ep*mtt^7*s*t + 1882*ep^2*mtt^7*s*t + 2812*ep^3*mtt^7*s*t + 1466*ep^4*mtt^7*s*t - 273*mtt^6*mWW*s*t - 2610*ep*mtt^6*mWW*s*t - 8712*ep^2*mtt^6*mWW*s*t - 12190*ep^3*mtt^6*mWW*s*t - 6079*ep^4*mtt^6*mWW*s*t + 456*mtt^5*mWW^2*s*t + 3935*ep*mtt^5*mWW^2*s*t + 12313*ep^2*mtt^5*mWW^2*s*t + 16509*ep^3*mtt^5*mWW^2*s*t + 7995*ep^4*mtt^5*mWW^2*s*t - 266*mtt^4*mWW^3*s*t - 2101*ep*mtt^4*mWW^3*s*t - 6203*ep^2*mtt^4*mWW^3*s*t - 8011*ep^3*mtt^4*mWW^3*s*t - 3787*ep^4*mtt^4*mWW^3*s*t + 36*mtt^3*mWW^4*s*t + 249*ep*mtt^3*mWW^4*s*t + 673*ep^2*mtt^3*mWW^4*s*t + 827*ep^3*mtt^3*mWW^4*s*t + 383*ep^4*mtt^3*mWW^4*s*t + 3*mtt^2*mWW^5*s*t + 19*ep*mtt^2*mWW^5*s*t + 47*ep^2*mtt^2*mWW^5*s*t + 53*ep^3*mtt^2*mWW^5*s*t + 22*ep^4*mtt^2*mWW^5*s*t - 37*mtt^6*s^2*t - 676*ep*mtt^6*s^2*t - 2864*ep^2*mtt^6*s^2*t - 4508*ep^3*mtt^6*s^2*t - 2403*ep^4*mtt^6*s^2*t + 291*mtt^5*mWW*s^2*t + 3152*ep*mtt^5*mWW*s^2*t + 11068*ep^2*mtt^5*mWW*s^2*t + 15764*ep^3*mtt^5*mWW*s^2*t + 7893*ep^4*mtt^5*mWW*s^2*t - 407*mtt^4*mWW^2*s^2*t - 3709*ep*mtt^4*mWW^2*s^2*t - 11815*ep^2*mtt^4*mWW^2*s^2*t - 15799*ep^3*mtt^4*mWW^2*s^2*t - 7574*ep^4*mtt^4*mWW^2*s^2*t + 153*mtt^3*mWW^3*s^2*t + 1216*ep*mtt^3*mWW^3*s^2*t + 3522*ep^2*mtt^3*mWW^3*s^2*t + 4392*ep^3*mtt^3*mWW^3*s^2*t + 2005*ep^4*mtt^3*mWW^3*s^2*t + 15*ep*mtt^2*mWW^4*s^2*t + 81*ep^2*mtt^2*mWW^4*s^2*t + 141*ep^3*mtt^2*mWW^4*s^2*t + 75*ep^4*mtt^2*mWW^4*s^2*t + 2*ep*mtt*mWW^5*s^2*t + 8*ep^2*mtt*mWW^5*s^2*t + 10*ep^3*mtt*mWW^5*s^2*t + 4*ep^4*mtt*mWW^5*s^2*t - 57*mtt^5*s^3*t + 105*ep*mtt^5*s^3*t + 1471*ep^2*mtt^5*s^3*t + 2883*ep^3*mtt^5*s^3*t + 1662*ep^4*mtt^5*s^3*t - 41*mtt^4*mWW*s^3*t - 1255*ep*mtt^4*mWW*s^3*t - 5419*ep^2*mtt^4*mWW*s^3*t - 8197*ep^3*mtt^4*mWW*s^3*t - 4160*ep^4*mtt^4*mWW*s^3*t + 128*mtt^3*mWW^2*s^3*t + 1390*ep*mtt^3*mWW^2*s^3*t + 4566*ep^2*mtt^3*mWW^2*s^3*t + 5934*ep^3*mtt^3*mWW^2*s^3*t + 2710*ep^4*mtt^3*mWW^2*s^3*t - 29*mtt^2*mWW^3*s^3*t - 238*ep*mtt^2*mWW^3*s^3*t - 620*ep^2*mtt^2*mWW^3*s^3*t - 626*ep^3*mtt^2*mWW^3*s^3*t - 215*ep^4*mtt^2*mWW^3*s^3*t - mtt*mWW^4*s^3*t - 2*ep*mtt*mWW^4*s^3*t + 2*ep^2*mtt*mWW^4*s^3*t + 6*ep^3*mtt*mWW^4*s^3*t + 3*ep^4*mtt*mWW^4*s^3*t + 118*mtt^4*s^4*t + 431*ep*mtt^4*s^4*t + 311*ep^2*mtt^4*s^4*t - 331*ep^3*mtt^4*s^4*t - 353*ep^4*mtt^4*s^4*t - 72*mtt^3*mWW*s^4*t + 6*ep*mtt^3*mWW*s^4*t + 930*ep^2*mtt^3*mWW*s^4*t + 1690*ep^3*mtt^3*mWW*s^4*t + 862*ep^4*mtt^3*mWW*s^4*t - 24*mtt^2*mWW^2*s^4*t - 316*ep*mtt^2*mWW^2*s^4*t - 994*ep^2*mtt^2*mWW^2*s^4*t - 1140*ep^3*mtt^2*mWW^2*s^4*t - 438*ep^4*mtt^2*mWW^2*s^4*t + 2*mtt*mWW^3*s^4*t + 23*ep*mtt*mWW^3*s^4*t + 65*ep^2*mtt*mWW^3*s^4*t + 69*ep^3*mtt*mWW^3*s^4*t + 25*ep^4*mtt*mWW^3*s^4*t - 71*mtt^3*s^5*t - 305*ep*mtt^3*s^5*t - 445*ep^2*mtt^3*s^5*t - 259*ep^3*mtt^3*s^5*t - 48*ep^4*mtt^3*s^5*t + 18*mtt^2*mWW*s^5*t - 11*ep*mtt^2*mWW*s^5*t - 229*ep^2*mtt^2*mWW*s^5*t - 353*ep^3*mtt^2*mWW*s^5*t - 153*ep^4*mtt^2*mWW*s^5*t + 5*mtt*mWW^2*s^5*t + 44*ep*mtt*mWW^2*s^5*t + 114*ep^2*mtt*mWW^2*s^5*t + 116*ep^3*mtt*mWW^2*s^5*t + 41*ep^4*mtt*mWW^2*s^5*t + 14*mtt^2*s^6*t + 55*ep*mtt^2*s^6*t + 69*ep^2*mtt^2*s^6*t + 29*ep^3*mtt^2*s^6*t + ep^4*mtt^2*s^6*t + 2*mtt*mWW*s^6*t + 17*ep*mtt*mWW*s^6*t + 43*ep^2*mtt*mWW*s^6*t + 43*ep^3*mtt*mWW*s^6*t + 15*ep^4*mtt*mWW*s^6*t + 42*mtt^7*t^2 + 475*ep*mtt^7*t^2 + 1699*ep^2*mtt^7*t^2 + 2453*ep^3*mtt^7*t^2 + 1243*ep^4*mtt^7*t^2 - 292*mtt^6*mWW*t^2 - 2814*ep*mtt^6*mWW*t^2 - 9266*ep^2*mtt^6*mWW*t^2 - 12718*ep^3*mtt^6*mWW*t^2 - 6230*ep^4*mtt^6*mWW*t^2 + 621*mtt^5*mWW^2*t^2 + 5401*ep*mtt^5*mWW^2*t^2 + 16745*ep^2*mtt^5*mWW^2*t^2 + 22127*ep^3*mtt^5*mWW^2*t^2 + 10570*ep^4*mtt^5*mWW^2*t^2 - 511*mtt^4*mWW^3*t^2 - 4097*ep*mtt^4*mWW^3*t^2 - 12077*ep^2*mtt^4*mWW^3*t^2 - 15475*ep^3*mtt^4*mWW^3*t^2 - 7256*ep^4*mtt^4*mWW^3*t^2 + 117*mtt^3*mWW^4*t^2 + 872*ep*mtt^3*mWW^4*t^2 + 2488*ep^2*mtt^3*mWW^4*t^2 + 3176*ep^3*mtt^3*mWW^4*t^2 + 1507*ep^4*mtt^3*mWW^4*t^2 + 23*mtt^2*mWW^5*t^2 + 163*ep*mtt^2*mWW^5*t^2 + 411*ep^2*mtt^2*mWW^5*t^2 + 437*ep^3*mtt^2*mWW^5*t^2 + 166*ep^4*mtt^2*mWW^5*t^2 - 143*mtt^6*s*t^2 - 1636*ep*mtt^6*s*t^2 - 5832*ep^2*mtt^6*s*t^2 - 8348*ep^3*mtt^6*s*t^2 - 4193*ep^4*mtt^6*s*t^2 + 914*mtt^5*mWW*s*t^2 + 8559*ep*mtt^5*mWW*s*t^2 + 27479*ep^2*mtt^5*mWW*s*t^2 + 36833*ep^3*mtt^5*mWW*s*t^2 + 17671*ep^4*mtt^5*mWW*s*t^2 - 1555*mtt^4*mWW^2*s*t^2 - 13217*ep*mtt^4*mWW^2*s*t^2 - 39941*ep^2*mtt^4*mWW^2*s*t^2 - 51387*ep^3*mtt^4*mWW^2*s*t^2 - 23940*ep^4*mtt^4*mWW^2*s*t^2 + 875*mtt^3*mWW^3*s*t^2 + 6948*ep*mtt^3*mWW^3*s*t^2 + 20096*ep^2*mtt^3*mWW^3*s*t^2 + 25140*ep^3*mtt^3*mWW^3*s*t^2 + 11509*ep^4*mtt^3*mWW^3*s*t^2 - 66*mtt^2*mWW^4*s*t^2 - 471*ep*mtt^2*mWW^4*s*t^2 - 1325*ep^2*mtt^2*mWW^4*s*t^2 - 1713*ep^3*mtt^2*mWW^4*s*t^2 - 841*ep^4*mtt^2*mWW^4*s*t^2 - 25*mtt*mWW^5*s*t^2 - 183*ep*mtt*mWW^5*s*t^2 - 477*ep^2*mtt*mWW^5*s*t^2 - 525*ep^3*mtt*mWW^5*s*t^2 - 206*ep^4*mtt*mWW^5*s*t^2 + 133*mtt^5*s^2*t^2 + 1817*ep*mtt^5*s^2*t^2 + 6731*ep^2*mtt^5*s^2*t^2 + 9643*ep^3*mtt^5*s^2*t^2 + 4796*ep^4*mtt^5*s^2*t^2 - 931*mtt^4*mWW*s^2*t^2 - 8730*ep*mtt^4*mWW*s^2*t^2 - 27386*ep^2*mtt^4*mWW*s^2*t^2 - 35506*ep^3*mtt^4*mWW*s^2*t^2 - 16455*ep^4*mtt^4*mWW*s^2*t^2 + 1276*mtt^3*mWW^2*s^2*t^2 + 10627*ep*mtt^3*mWW^2*s^2*t^2 + 30905*ep^2*mtt^3*mWW^2*s^2*t^2 + 37917*ep^3*mtt^3*mWW^2*s^2*t^2 + 16819*ep^4*mtt^3*mWW^2*s^2*t^2 - 465*mtt^2*mWW^3*s^2*t^2 - 3611*ep*mtt^2*mWW^3*s^2*t^2 - 9951*ep^2*mtt^2*mWW^3*s^2*t^2 - 11689*ep^3*mtt^2*mWW^3*s^2*t^2 - 5004*ep^4*mtt^2*mWW^3*s^2*t^2 - 15*mtt*mWW^4*s^2*t^2 - 119*ep*mtt*mWW^4*s^2*t^2 - 341*ep^2*mtt*mWW^4*s^2*t^2 - 409*ep^3*mtt*mWW^4*s^2*t^2 - 172*ep^4*mtt*mWW^4*s^2*t^2 + 2*mWW^5*s^2*t^2 + 16*ep*mWW^5*s^2*t^2 + 42*ep^2*mWW^5*s^2*t^2 + 44*ep^3*mWW^5*s^2*t^2 + 16*ep^4*mWW^5*s^2*t^2 + 9*mtt^4*s^3*t^2 - 627*ep*mtt^4*s^3*t^2 - 2901*ep^2*mtt^4*s^3*t^2 - 4273*ep^3*mtt^4*s^3*t^2 - 2080*ep^4*mtt^4*s^3*t^2 + 389*mtt^3*mWW*s^3*t^2 + 3841*ep*mtt^3*mWW*s^3*t^2 + 11663*ep^2*mtt^3*mWW*s^3*t^2 + 14139*ep^3*mtt^3*mWW*s^3*t^2 + 6048*ep^4*mtt^3*mWW*s^3*t^2 - 463*mtt^2*mWW^2*s^3*t^2 - 3740*ep*mtt^2*mWW^2*s^3*t^2 - 10148*ep^2*mtt^2*mWW^2*s^3*t^2 - 11348*ep^3*mtt^2*mWW^2*s^3*t^2 - 4525*ep^4*mtt^2*mWW^2*s^3*t^2 + 89*mtt*mWW^3*s^3*t^2 + 668*ep*mtt*mWW^3*s^3*t^2 + 1688*ep^2*mtt*mWW^3*s^3*t^2 + 1756*ep^3*mtt*mWW^3*s^3*t^2 + 647*ep^4*mtt*mWW^3*s^3*t^2 + 2*ep*mWW^4*s^3*t^2 + 10*ep^2*mWW^4*s^3*t^2 + 14*ep^3*mWW^4*s^3*t^2 + 6*ep^4*mWW^4*s^3*t^2 - 55*mtt^3*s^4*t^2 - 28*ep*mtt^3*s^4*t^2 + 442*ep^2*mtt^3*s^4*t^2 + 744*ep^3*mtt^3*s^4*t^2 + 329*ep^4*mtt^3*s^4*t^2 - 100*mtt^2*mWW*s^4*t^2 - 1007*ep*mtt^2*mWW*s^4*t^2 - 2853*ep^2*mtt^2*mWW*s^4*t^2 - 3101*ep^3*mtt^2*mWW*s^4*t^2 - 1155*ep^4*mtt^2*mWW*s^4*t^2 + 87*mtt*mWW^2*s^4*t^2 + 655*ep*mtt*mWW^2*s^4*t^2 + 1635*ep^2*mtt*mWW^2*s^4*t^2 + 1673*ep^3*mtt*mWW^2*s^4*t^2 + 606*ep^4*mtt*mWW^2*s^4*t^2 - 4*mWW^3*s^4*t^2 - 28*ep*mWW^3*s^4*t^2 - 64*ep^2*mWW^3*s^4*t^2 - 60*ep^3*mWW^3*s^4*t^2 - 20*ep^4*mWW^3*s^4*t^2 + 14*mtt^2*s^5*t^2 - ep*mtt^2*s^5*t^2 - 139*ep^2*mtt^2*s^5*t^2 - 219*ep^3*mtt^2*s^5*t^2 - 95*ep^4*mtt^2*s^5*t^2 + 20*mtt*mWW*s^5*t^2 + 151*ep*mtt*mWW*s^5*t^2 + 363*ep^2*mtt*mWW*s^5*t^2 + 353*ep^3*mtt*mWW*s^5*t^2 + 121*ep^4*mtt*mWW*s^5*t^2 - 2*mWW^2*s^5*t^2 - 14*ep*mWW^2*s^5*t^2 - 32*ep^2*mWW^2*s^5*t^2 - 30*ep^3*mWW^2*s^5*t^2 - 10*ep^4*mWW^2*s^5*t^2 - 24*mtt^6*t^3 - 422*ep*mtt^6*t^3 - 1716*ep^2*mtt^6*t^3 - 2610*ep^3*mtt^6*t^3 - 1356*ep^4*mtt^6*t^3 + 330*mtt^5*mWW*t^3 + 3416*ep*mtt^5*mWW*t^3 + 11502*ep^2*mtt^5*mWW*t^3 + 15824*ep^3*mtt^5*mWW*t^3 + 7712*ep^4*mtt^5*mWW*t^3 - 887*mtt^4*mWW^2*t^3 - 7800*ep*mtt^4*mWW^2*t^3 - 24004*ep^2*mtt^4*mWW^2*t^3 - 31204*ep^3*mtt^4*mWW^2*t^3 - 14625*ep^4*mtt^4*mWW^2*t^3 + 849*mtt^3*mWW^3*t^3 + 6815*ep*mtt^3*mWW^3*t^3 + 19787*ep^2*mtt^3*mWW^3*t^3 + 24749*ep^3*mtt^3*mWW^3*t^3 + 11296*ep^4*mtt^3*mWW^3*t^3 - 237*mtt^2*mWW^4*t^3 - 1784*ep*mtt^2*mWW^4*t^3 - 4990*ep^2*mtt^2*mWW^4*t^3 - 6132*ep^3*mtt^2*mWW^4*t^3 - 2785*ep^4*mtt^2*mWW^4*t^3 - 31*mtt*mWW^5*t^3 - 225*ep*mtt*mWW^5*t^3 - 579*ep^2*mtt*mWW^5*t^3 - 627*ep^3*mtt*mWW^5*t^3 - 242*ep^4*mtt*mWW^5*t^3 - 3*mtt^5*s*t^3 + 509*ep*mtt^5*s*t^3 + 2511*ep^2*mtt^5*s*t^3 + 4027*ep^3*mtt^5*s*t^3 + 2140*ep^4*mtt^5*s*t^3 - 682*mtt^4*mWW*s*t^3 - 6549*ep*mtt^4*mWW*s*t^3 - 20713*ep^2*mtt^4*mWW*s*t^3 - 26935*ep^3*mtt^4*mWW*s*t^3 - 12505*ep^4*mtt^4*mWW*s*t^3 + 1660*mtt^3*mWW^2*s*t^3 + 13659*ep*mtt^3*mWW^2*s*t^3 + 39461*ep^2*mtt^3*mWW^2*s*t^3 + 48261*ep^3*mtt^3*mWW^2*s*t^3 + 21367*ep^4*mtt^3*mWW^2*s*t^3 - 1145*mtt^2*mWW^3*s*t^3 - 8925*ep*mtt^2*mWW^3*s*t^3 - 24869*ep^2*mtt^2*mWW^3*s*t^3 - 29647*ep^3*mtt^2*mWW^3*s*t^3 - 12870*ep^4*mtt^2*mWW^3*s*t^3 + 153*mtt*mWW^4*s*t^3 + 1179*ep*mtt*mWW^4*s*t^3 + 3277*ep^2*mtt*mWW^4*s*t^3 + 3929*ep^3*mtt*mWW^4*s*t^3 + 1726*ep^4*mtt*mWW^4*s*t^3 + 17*mWW^5*s*t^3 + 127*ep*mWW^5*s*t^3 + 333*ep^2*mWW^5*s*t^3 + 365*ep^3*mWW^5*s*t^3 + 142*ep^4*mWW^5*s*t^3 + 137*mtt^4*s^2*t^3 + 647*ep*mtt^4*s^2*t^3 + 1293*ep^2*mtt^4*s^2*t^3 + 1353*ep^3*mtt^4*s^2*t^3 + 570*ep^4*mtt^4*s^2*t^3 + 375*mtt^3*mWW*s^2*t^3 + 3234*ep*mtt^3*mWW*s^2*t^3 + 8648*ep^2*mtt^3*mWW*s^2*t^3 + 9094*ep^3*mtt^3*mWW*s^2*t^3 + 3305*ep^4*mtt^3*mWW*s^2*t^3 - 923*mtt^2*mWW^2*s^2*t^3 - 6927*ep*mtt^2*mWW^2*s^2*t^3 - 17831*ep^2*mtt^2*mWW^2*s^2*t^3 - 19045*ep^3*mtt^2*mWW^2*s^2*t^3 - 7242*ep^4*mtt^2*mWW^2*s^2*t^3 + 435*mtt*mWW^3*s^2*t^3 + 3235*ep*mtt*mWW^3*s^2*t^3 + 8391*ep^2*mtt*mWW^3*s^2*t^3 + 9145*ep^3*mtt*mWW^3*s^2*t^3 + 3578*ep^4*mtt*mWW^3*s^2*t^3 - 16*mWW^4*s^2*t^3 - 141*ep*mWW^4*s^2*t^3 - 397*ep^2*mWW^4*s^2*t^3 - 451*ep^3*mWW^4*s^2*t^3 - 179*ep^4*mWW^4*s^2*t^3 - 154*mtt^3*s^3*t^3 - 1012*ep*mtt^3*s^3*t^3 - 2900*ep^2*mtt^3*s^3*t^3 - 3896*ep^3*mtt^3*s^3*t^3 - 1926*ep^4*mtt^3*s^3*t^3 - 61*mtt^2*mWW*s^3*t^3 - 322*ep*mtt^2*mWW*s^3*t^3 + 220*ep^2*mtt^2*mWW*s^3*t^3 + 1914*ep^3*mtt^2*mWW*s^3*t^3 + 1553*ep^4*mtt^2*mWW*s^3*t^3 + 202*mtt*mWW^2*s^3*t^3 + 1327*ep*mtt*mWW^2*s^3*t^3 + 2793*ep^2*mtt*mWW^2*s^3*t^3 + 2193*ep^3*mtt*mWW^2*s^3*t^3 + 477*ep^4*mtt*mWW^2*s^3*t^3 - 35*mWW^3*s^3*t^3 - 265*ep*mWW^3*s^3*t^3 - 673*ep^2*mWW^3*s^3*t^3 - 707*ep^3*mWW^3*s^3*t^3 - 264*ep^4*mWW^3*s^3*t^3 + 44*mtt^2*s^4*t^3 + 278*ep*mtt^2*s^4*t^3 + 812*ep^2*mtt^2*s^4*t^3 + 1126*ep^3*mtt^2*s^4*t^3 + 572*ep^4*mtt^2*s^4*t^3 + 8*mtt*mWW*s^4*t^3 - 21*ep*mtt*mWW*s^4*t^3 - 367*ep^2*mtt*mWW*s^4*t^3 - 799*ep^3*mtt*mWW*s^4*t^3 - 485*ep^4*mtt*mWW*s^4*t^3 - 12*mWW^2*s^4*t^3 - 81*ep*mWW^2*s^4*t^3 - 181*ep^2*mWW^2*s^4*t^3 - 167*ep^3*mWW^2*s^4*t^3 - 55*ep^4*mWW^2*s^4*t^3 - 59*mtt^5*t^4 - 303*ep*mtt^5*t^4 - 533*ep^2*mtt^5*t^4 - 349*ep^3*mtt^5*t^4 - 44*ep^4*mtt^5*t^4 + 7*mtt^4*mWW*t^4 - 485*ep*mtt^4*mWW*t^4 - 2409*ep^2*mtt^4*mWW*t^4 - 3823*ep^3*mtt^4*mWW*t^4 - 2002*ep^4*mtt^4*mWW*t^4 + 411*mtt^3*mWW^2*t^4 + 3752*ep*mtt^3*mWW^2*t^4 + 11550*ep^2*mtt^3*mWW^2*t^4 + 14768*ep^3*mtt^3*mWW^2*t^4 + 6767*ep^4*mtt^3*mWW^2*t^4 - 595*mtt^2*mWW^3*t^4 - 4749*ep*mtt^2*mWW^3*t^4 - 13513*ep^2*mtt^2*mWW^3*t^4 - 16423*ep^3*mtt^2*mWW^3*t^4 - 7256*ep^4*mtt^2*mWW^3*t^4 + 224*mtt*mWW^4*t^4 + 1697*ep*mtt*mWW^4*t^4 + 4677*ep^2*mtt*mWW^4*t^4 + 5579*ep^3*mtt*mWW^4*t^4 + 2439*ep^4*mtt*mWW^4*t^4 + 12*mWW^5*t^4 + 88*ep*mWW^5*t^4 + 228*ep^2*mWW^5*t^4 + 248*ep^3*mWW^5*t^4 + 96*ep^4*mWW^5*t^4 + 252*mtt^4*s*t^4 + 1823*ep*mtt^4*s*t^4 + 4987*ep^2*mtt^4*s*t^4 + 5993*ep^3*mtt^4*s*t^4 + 2625*ep^4*mtt^4*s*t^4 - 281*mtt^3*mWW*s*t^4 - 2144*ep*mtt^3*mWW*s*t^4 - 6536*ep^2*mtt^3*mWW*s*t^4 - 8848*ep^3*mtt^3*mWW*s*t^4 - 4319*ep^4*mtt^3*mWW*s*t^4 - 356*mtt^2*mWW^2*s*t^4 - 2437*ep*mtt^2*mWW^2*s*t^4 - 5401*ep^2*mtt^2*mWW^2*s*t^4 - 4519*ep^3*mtt^2*mWW^2*s*t^4 - 1111*ep^4*mtt^2*mWW^2*s*t^4 + 481*mtt*mWW^3*s*t^4 + 3511*ep*mtt*mWW^3*s*t^4 + 9023*ep^2*mtt*mWW^3*s*t^4 + 9785*ep^3*mtt*mWW^3*s*t^4 + 3816*ep^4*mtt*mWW^3*s*t^4 - 96*mWW^4*s*t^4 - 753*ep*mWW^4*s*t^4 - 2073*ep^2*mWW^4*s*t^4 - 2411*ep^3*mWW^4*s*t^4 - 1011*ep^4*mWW^4*s*t^4 - 305*mtt^3*s^2*t^4 - 2446*ep*mtt^3*s^2*t^4 - 7328*ep^2*mtt^3*s^2*t^4 - 9458*ep^3*mtt^3*s^2*t^4 - 4391*ep^4*mtt^3*s^2*t^4 + 334*mtt^2*mWW*s^2*t^4 + 3158*ep*mtt^2*mWW*s^2*t^4 + 10718*ep^2*mtt^2*mWW*s^2*t^4 + 15110*ep^3*mtt^2*mWW*s^2*t^4 + 7480*ep^4*mtt^2*mWW*s^2*t^4 + 13*mtt*mWW^2*s^2*t^4 - 494*ep*mtt*mWW^2*s^2*t^4 - 3100*ep^2*mtt*mWW^2*s^2*t^4 - 5674*ep^3*mtt*mWW^2*s^2*t^4 - 3249*ep^4*mtt*mWW^2*s^2*t^4 - 54*mWW^3*s^2*t^4 - 286*ep*mWW^3*s^2*t^4 - 430*ep^2*mWW^3*s^2*t^4 - 102*ep^3*mWW^3*s^2*t^4 + 120*ep^4*mWW^3*s^2*t^4 + 112*mtt^2*s^3*t^4 + 926*ep*mtt^2*s^3*t^4 + 2874*ep^2*mtt^2*s^3*t^4 + 3814*ep^3*mtt^2*s^3*t^4 + 1810*ep^4*mtt^2*s^3*t^4 - 84*mtt*mWW*s^3*t^4 - 881*ep*mtt*mWW*s^3*t^4 - 3117*ep^2*mtt*mWW*s^3*t^4 - 4431*ep^3*mtt*mWW*s^3*t^4 - 2183*ep^4*mtt*mWW*s^3*t^4 + 87*ep*mWW^2*s^3*t^4 + 463*ep^2*mWW^2*s^3*t^4 + 773*ep^3*mWW^2*s^3*t^4 + 413*ep^4*mWW^2*s^3*t^4 + 87*mtt^4*t^5 + 650*ep*mtt^4*t^5 + 1790*ep^2*mtt^4*t^5 + 2134*ep^3*mtt^4*t^5 + 923*ep^4*mtt^4*t^5 - 225*mtt^3*mWW*t^5 - 1673*ep*mtt^3*mWW*t^5 - 4645*ep^2*mtt^3*mWW*t^5 - 5631*ep^3*mtt^3*mWW*t^5 - 2490*ep^4*mtt^3*mWW*t^5 + 113*mtt^2*mWW^2*t^5 + 818*ep*mtt^2*mWW^2*t^5 + 2342*ep^2*mtt^2*mWW^2*t^5 + 3014*ep^3*mtt^2*mWW^2*t^5 + 1425*ep^4*mtt^2*mWW^2*t^5 + 101*mtt*mWW^3*t^5 + 783*ep*mtt*mWW^3*t^5 + 2091*ep^2*mtt*mWW^3*t^5 + 2329*ep^3*mtt*mWW^3*t^5 + 928*ep^4*mtt*mWW^3*t^5 - 76*mWW^4*t^5 - 578*ep*mWW^4*t^5 - 1578*ep^2*mWW^4*t^5 - 1846*ep^3*mWW^4*t^5 - 786*ep^4*mWW^4*t^5 - 197*mtt^3*s*t^5 - 1589*ep*mtt^3*s*t^5 - 4669*ep^2*mtt^3*s*t^5 - 5851*ep^3*mtt^3*s*t^5 - 2630*ep^4*mtt^3*s*t^5 + 401*mtt^2*mWW*s*t^5 + 3403*ep*mtt^2*mWW*s*t^5 + 10403*ep^2*mtt^2*mWW*s*t^5 + 13469*ep^3*mtt^2*mWW*s*t^5 + 6236*ep^4*mtt^2*mWW*s*t^5 - 217*mtt*mWW^2*s*t^5 - 2061*ep*mtt*mWW^2*s*t^5 - 6793*ep^2*mtt*mWW^2*s*t^5 - 9283*ep^3*mtt*mWW^2*s*t^5 - 4486*ep^4*mtt*mWW^2*s*t^5 + 13*mWW^3*s*t^5 + 247*ep*mWW^3*s*t^5 + 1059*ep^2*mWW^3*s*t^5 + 1665*ep^3*mWW^3*s*t^5 + 880*ep^4*mWW^3*s*t^5 + 106*mtt^2*s^2*t^5 + 893*ep*mtt^2*s^2*t^5 + 2729*ep^2*mtt^2*s^2*t^5 + 3523*ep^3*mtt^2*s^2*t^5 + 1621*ep^4*mtt^2*s^2*t^5 - 130*mtt*mWW*s^2*t^5 - 1200*ep*mtt*mWW*s^2*t^5 - 3868*ep^2*mtt*mWW*s^2*t^5 - 5152*ep^3*mtt*mWW*s^2*t^5 - 2418*ep^4*mtt*mWW*s^2*t^5 + 32*mWW^2*s^2*t^5 + 347*ep*mWW^2*s^2*t^5 + 1211*ep^2*mWW^2*s^2*t^5 + 1685*ep^3*mWW^2*s^2*t^5 + 813*ep^4*mWW^2*s^2*t^5 - 38*mtt^3*t^6 - 307*ep*mtt^3*t^6 - 893*ep^2*mtt^3*t^6 - 1101*ep^3*mtt^3*t^6 - 485*ep^4*mtt^3*t^6 + 112*mtt^2*mWW*t^6 + 910*ep*mtt^2*mWW*t^6 + 2666*ep^2*mtt^2*mWW*t^6 + 3322*ep^3*mtt^2*mWW*t^6 + 1486*ep^4*mtt^2*mWW*t^6 - 110*mtt*mWW^2*t^6 - 899*ep*mtt*mWW^2*t^6 - 2653*ep^2*mtt*mWW^2*t^6 - 3341*ep^3*mtt*mWW^2*t^6 - 1517*ep^4*mtt*mWW^2*t^6 + 36*mWW^3*t^6 + 296*ep*mWW^3*t^6 + 880*ep^2*mWW^3*t^6 + 1120*ep^3*mWW^3*t^6 + 516*ep^4*mWW^3*t^6 + 38*mtt^2*s*t^6 + 315*ep*mtt^2*s*t^6 + 941*ep^2*mtt^2*s*t^6 + 1181*ep^3*mtt^2*s*t^6 + 525*ep^4*mtt^2*s*t^6 - 64*mtt*mWW*s*t^6 - 542*ep*mtt*mWW*s*t^6 - 1642*ep^2*mtt*mWW*s*t^6 - 2082*ep^3*mtt*mWW*s*t^6 - 934*ep^4*mtt*mWW*s*t^6 + 26*mWW^2*s*t^6 + 227*ep*mWW^2*s*t^6 + 701*ep^2*mWW^2*s*t^6 + 901*ep^3*mWW^2*s*t^6 + 409*ep^4*mWW^2*s*t^6 + 4*mtt^2*t^7 + 34*ep*mtt^2*t^7 + 102*ep^2*mtt^2*t^7 + 126*ep^3*mtt^2*t^7 + 54*ep^4*mtt^2*t^7 - 8*mtt*mWW*t^7 - 68*ep*mtt*mWW*t^7 - 204*ep^2*mtt*mWW*t^7 - 252*ep^3*mtt*mWW*t^7 - 108*ep^4*mtt*mWW*t^7 + 4*mWW^2*t^7 + 34*ep*mWW^2*t^7 + 102*ep^2*mWW^2*t^7 + 126*ep^3*mWW^2*t^7 + 54*ep^4*mWW^2*t^7))/((1 + ep)^2*(mtt - mWW)*s^3*t*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((1 + 2*ep)*(1 + 4*ep)*(mtt - s)^2*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*s^2*t*(-mWW + t)^3*(-mtt + s + t)), (-3*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^4)/((1 + ep)*s^3*(mtt - s - t)*t*(-mWW + t)^3), ((-mtt + s + t)*(2*mtt^2*mWW^3 + 14*ep*mtt^2*mWW^3 + 28*ep^2*mtt^2*mWW^3 + 16*ep^3*mtt^2*mWW^3 + 2*ep*mtt*mWW^4 + 6*ep^2*mtt*mWW^4 + 4*ep^3*mtt*mWW^4 - 4*mtt*mWW^3*s - 28*ep*mtt*mWW^3*s - 56*ep^2*mtt*mWW^3*s - 32*ep^3*mtt*mWW^3*s - 2*ep*mWW^4*s - 6*ep^2*mWW^4*s - 4*ep^3*mWW^4*s + 2*mWW^3*s^2 + 14*ep*mWW^3*s^2 + 28*ep^2*mWW^3*s^2 + 16*ep^3*mWW^3*s^2 + 2*mtt^2*mWW^2*t + 14*ep*mtt^2*mWW^2*t + 28*ep^2*mtt^2*mWW^2*t + 16*ep^3*mtt^2*mWW^2*t + 6*mtt*mWW^3*t + 55*ep*mtt*mWW^3*t + 130*ep^2*mtt*mWW^3*t + 93*ep^3*mtt*mWW^3*t - 2*ep*mWW^4*t - 6*ep^2*mWW^4*t - 4*ep^3*mWW^4*t - 4*mtt*mWW^2*s*t - 28*ep*mtt*mWW^2*s*t - 56*ep^2*mtt*mWW^2*s*t - 32*ep^3*mtt*mWW^2*s*t - 6*mWW^3*s*t - 55*ep*mWW^3*s*t - 130*ep^2*mWW^3*s*t - 93*ep^3*mWW^3*s*t + 2*mWW^2*s^2*t + 14*ep*mWW^2*s^2*t + 28*ep^2*mWW^2*s^2*t + 16*ep^3*mWW^2*s^2*t - 94*mtt*mWW^2*t^2 - 584*ep*mtt*mWW^2*t^2 - 1090*ep^2*mtt*mWW^2*t^2 - 636*ep^3*mtt*mWW^2*t^2 - 16*mWW^3*t^2 - 120*ep*mWW^3*t^2 - 254*ep^2*mWW^3*t^2 - 162*ep^3*mWW^3*t^2 + 94*mWW^2*s*t^2 + 584*ep*mWW^2*s*t^2 + 1090*ep^2*mWW^2*s*t^2 + 636*ep^3*mWW^2*s*t^2 + 136*mtt*mWW*t^3 + 767*ep*mtt*mWW*t^3 + 1340*ep^2*mtt*mWW*t^3 + 745*ep^3*mtt*mWW*t^3 + 120*mWW^2*t^3 + 738*ep*mWW^2*t^3 + 1362*ep^2*mWW^2*t^3 + 780*ep^3*mWW^2*t^3 - 136*mWW*s*t^3 - 767*ep*mWW*s*t^3 - 1340*ep^2*mWW*s*t^3 - 745*ep^3*mWW*s*t^3 - 56*mtt*t^4 - 296*ep*mtt*t^4 - 498*ep^2*mtt*t^4 - 270*ep^3*mtt*t^4 - 160*mWW*t^4 - 896*ep*mWW*t^4 - 1550*ep^2*mWW*t^4 - 850*ep^3*mWW*t^4 + 56*s*t^4 + 296*ep*s*t^4 + 498*ep^2*s*t^4 + 270*ep^3*s*t^4 + 64*t^5 + 336*ep*t^5 + 560*ep^2*t^5 + 300*ep^3*t^5))/(2*ep*(1 + ep)*mWW^2*s^2*t*(-mWW + t)^4), (-3*ep*(-mtt + s + t)*(mtt^2*mWW^3 + 6*ep*mtt^2*mWW^3 + 11*ep^2*mtt^2*mWW^3 + 6*ep^3*mtt^2*mWW^3 - 2*mtt*mWW^3*s - 12*ep*mtt*mWW^3*s - 22*ep^2*mtt*mWW^3*s - 12*ep^3*mtt*mWW^3*s + mWW^3*s^2 + 6*ep*mWW^3*s^2 + 11*ep^2*mWW^3*s^2 + 6*ep^3*mWW^3*s^2 + mtt^2*mWW^2*t + 8*ep*mtt^2*mWW^2*t + 17*ep^2*mtt^2*mWW^2*t + 10*ep^3*mtt^2*mWW^2*t + 3*mtt*mWW^3*t + 22*ep*mtt*mWW^3*t + 49*ep^2*mtt*mWW^3*t + 34*ep^3*mtt*mWW^3*t - 2*mtt*mWW^2*s*t - 16*ep*mtt*mWW^2*s*t - 34*ep^2*mtt*mWW^2*s*t - 20*ep^3*mtt*mWW^2*s*t - 3*mWW^3*s*t - 22*ep*mWW^3*s*t - 49*ep^2*mWW^3*s*t - 34*ep^3*mWW^3*s*t + mWW^2*s^2*t + 8*ep*mWW^2*s^2*t + 17*ep^2*mWW^2*s^2*t + 10*ep^3*mWW^2*s^2*t - 47*mtt*mWW^2*t^2 - 262*ep*mtt*mWW^2*t^2 - 459*ep^2*mtt*mWW^2*t^2 - 256*ep^3*mtt*mWW^2*t^2 - 8*mWW^3*t^2 - 52*ep*mWW^3*t^2 - 104*ep^2*mWW^3*t^2 - 64*ep^3*mWW^3*t^2 + 47*mWW^2*s*t^2 + 262*ep*mWW^2*s*t^2 + 459*ep^2*mWW^2*s*t^2 + 256*ep^3*mWW^2*s*t^2 + 68*mtt*mWW*t^3 + 346*ep*mtt*mWW*t^3 + 564*ep^2*mtt*mWW*t^3 + 298*ep^3*mtt*mWW*t^3 + 60*mWW^2*t^3 + 332*ep*mWW^2*t^3 + 576*ep^2*mWW^2*t^3 + 316*ep^3*mWW^2*t^3 - 68*mWW*s*t^3 - 346*ep*mWW*s*t^3 - 564*ep^2*mWW*s*t^3 - 298*ep^3*mWW*s*t^3 - 28*mtt*t^4 - 134*ep*mtt*t^4 - 210*ep^2*mtt*t^4 - 108*ep^3*mtt*t^4 - 80*mWW*t^4 - 404*ep*mWW*t^4 - 652*ep^2*mWW*t^4 - 340*ep^3*mWW*t^4 + 28*s*t^4 + 134*ep*s*t^4 + 210*ep^2*s*t^4 + 108*ep^3*s*t^4 + 32*t^5 + 152*ep*t^5 + 236*ep^2*t^5 + 120*ep^3*t^5))/((1 + ep)^2*mWW^2*s^3*t*(-mWW + t)^4), (-36*ep*mtt^11*mWW^2 - 192*ep^2*mtt^11*mWW^2 - 340*ep^3*mtt^11*mWW^2 - 200*ep^4*mtt^11*mWW^2 + 2*mtt^10*mWW^3 + 174*ep*mtt^10*mWW^3 + 874*ep^2*mtt^10*mWW^3 + 1498*ep^3*mtt^10*mWW^3 + 860*ep^4*mtt^10*mWW^3 - 4*mtt^9*mWW^4 - 272*ep*mtt^9*mWW^4 - 1308*ep^2*mtt^9*mWW^4 - 2160*ep^3*mtt^9*mWW^4 - 1200*ep^4*mtt^9*mWW^4 - 10*mtt^8*mWW^5 + 10*ep*mtt^8*mWW^5 + 150*ep^2*mtt^8*mWW^5 + 230*ep^3*mtt^8*mWW^5 + 100*ep^4*mtt^8*mWW^5 + 40*mtt^7*mWW^6 + 460*ep*mtt^7*mWW^6 + 1720*ep^2*mtt^7*mWW^6 + 2620*ep^3*mtt^7*mWW^6 + 1400*ep^4*mtt^7*mWW^6 - 50*mtt^6*mWW^7 - 574*ep*mtt^6*mWW^7 - 2058*ep^2*mtt^6*mWW^7 - 2970*ep^3*mtt^6*mWW^7 - 1500*ep^4*mtt^6*mWW^7 + 28*mtt^5*mWW^8 + 296*ep*mtt^5*mWW^8 + 996*ep^2*mtt^5*mWW^8 + 1352*ep^3*mtt^5*mWW^8 + 640*ep^4*mtt^5*mWW^8 - 6*mtt^4*mWW^9 - 58*ep*mtt^4*mWW^9 - 182*ep^2*mtt^4*mWW^9 - 230*ep^3*mtt^4*mWW^9 - 100*ep^4*mtt^4*mWW^9 + 282*ep*mtt^10*mWW^2*s + 1472*ep^2*mtt^10*mWW^2*s + 2558*ep^3*mtt^10*mWW^2*s + 1480*ep^4*mtt^10*mWW^2*s - 18*mtt^9*mWW^3*s - 1194*ep*mtt^9*mWW^3*s - 5772*ep^2*mtt^9*mWW^3*s - 9614*ep^3*mtt^9*mWW^3*s - 5386*ep^4*mtt^9*mWW^3*s + 46*mtt^8*mWW^4*s + 1582*ep*mtt^8*mWW^4*s + 6972*ep^2*mtt^8*mWW^4*s + 10882*ep^3*mtt^8*mWW^4*s + 5766*ep^4*mtt^8*mWW^4*s + 38*ep*mtt^7*mWW^5*s + 632*ep^2*mtt^7*mWW^5*s + 1770*ep^3*mtt^7*mWW^5*s + 1336*ep^4*mtt^7*mWW^5*s - 100*mtt^6*mWW^6*s - 1962*ep*mtt^6*mWW^6*s - 8328*ep^2*mtt^6*mWW^6*s - 13150*ep^3*mtt^6*mWW^6*s - 7084*ep^4*mtt^6*mWW^6*s + 110*mtt^5*mWW^7*s + 1826*ep*mtt^5*mWW^7*s + 7140*ep^2*mtt^5*mWW^7*s + 10502*ep^3*mtt^5*mWW^7*s + 5286*ep^4*mtt^5*mWW^7*s - 42*mtt^4*mWW^8*s - 638*ep*mtt^4*mWW^8*s - 2356*ep^2*mtt^4*mWW^8*s - 3266*ep^3*mtt^4*mWW^8*s - 1538*ep^4*mtt^4*mWW^8*s + 4*mtt^3*mWW^9*s + 66*ep*mtt^3*mWW^9*s + 240*ep^2*mtt^3*mWW^9*s + 318*ep^3*mtt^3*mWW^9*s + 140*ep^4*mtt^3*mWW^9*s - 975*ep*mtt^9*mWW^2*s^2 - 4961*ep^2*mtt^9*mWW^2*s^2 - 8425*ep^3*mtt^9*mWW^2*s^2 - 4775*ep^4*mtt^9*mWW^2*s^2 + 70*mtt^8*mWW^3*s^2 + 3567*ep*mtt^8*mWW^3*s^2 + 16451*ep^2*mtt^8*mWW^3*s^2 + 26417*ep^3*mtt^8*mWW^3*s^2 + 14327*ep^4*mtt^8*mWW^3*s^2 - 182*mtt^7*mWW^4*s^2 - 3847*ep*mtt^7*mWW^4*s^2 - 15117*ep^2*mtt^7*mWW^4*s^2 - 21689*ep^3*mtt^7*mWW^4*s^2 - 10621*ep^4*mtt^7*mWW^4*s^2 + 106*mtt^6*mWW^5*s^2 - 607*ep*mtt^6*mWW^5*s^2 - 5651*ep^2*mtt^6*mWW^5*s^2 - 11745*ep^3*mtt^6*mWW^5*s^2 - 7479*ep^4*mtt^6*mWW^5*s^2 + 68*mtt^5*mWW^6*s^2 + 3863*ep*mtt^5*mWW^6*s^2 + 17669*ep^2*mtt^5*mWW^6*s^2 + 27777*ep^3*mtt^5*mWW^6*s^2 + 14623*ep^4*mtt^5*mWW^6*s^2 - 70*mtt^4*mWW^7*s^2 - 2507*ep*mtt^4*mWW^7*s^2 - 10515*ep^2*mtt^4*mWW^7*s^2 - 15301*ep^3*mtt^4*mWW^7*s^2 - 7415*ep^4*mtt^4*mWW^7*s^2 + 2*mtt^3*mWW^8*s^2 + 511*ep*mtt^3*mWW^8*s^2 + 2233*ep^2*mtt^3*mWW^8*s^2 + 3169*ep^3*mtt^3*mWW^8*s^2 + 1445*ep^4*mtt^3*mWW^8*s^2 + 6*mtt^2*mWW^9*s^2 - 5*ep*mtt^2*mWW^9*s^2 - 109*ep^2*mtt^2*mWW^9*s^2 - 203*ep^3*mtt^2*mWW^9*s^2 - 105*ep^4*mtt^2*mWW^9*s^2 + 1953*ep*mtt^8*mWW^2*s^3 + 9639*ep^2*mtt^8*mWW^2*s^3 + 15911*ep^3*mtt^8*mWW^2*s^3 + 8785*ep^4*mtt^8*mWW^2*s^3 - 154*mtt^7*mWW^3*s^3 - 6072*ep*mtt^7*mWW^3*s^3 - 26438*ep^2*mtt^7*mWW^3*s^3 - 40496*ep^3*mtt^7*mWW^3*s^3 - 21016*ep^4*mtt^7*mWW^3*s^3 + 356*mtt^6*mWW^4*s^3 + 4961*ep*mtt^6*mWW^4*s^3 + 16571*ep^2*mtt^6*mWW^4*s^3 + 20551*ep^3*mtt^6*mWW^4*s^3 + 8505*ep^4*mtt^6*mWW^4*s^3 - 210*mtt^5*mWW^5*s^3 + 2100*ep*mtt^5*mWW^5*s^3 + 14118*ep^2*mtt^5*mWW^5*s^3 + 25652*ep^3*mtt^5*mWW^5*s^3 + 14916*ep^4*mtt^5*mWW^5*s^3 - 18*mtt^4*mWW^6*s^3 - 4795*ep*mtt^4*mWW^6*s^3 - 21553*ep^2*mtt^4*mWW^6*s^3 - 32149*ep^3*mtt^4*mWW^6*s^3 - 15885*ep^4*mtt^4*mWW^6*s^3 + 8*mtt^3*mWW^7*s^3 + 2094*ep*mtt^3*mWW^7*s^3 + 8920*ep^2*mtt^3*mWW^7*s^3 + 12338*ep^3*mtt^3*mWW^7*s^3 + 5472*ep^4*mtt^3*mWW^7*s^3 + 22*mtt^2*mWW^8*s^3 - 247*ep*mtt^2*mWW^8*s^3 - 1353*ep^2*mtt^2*mWW^8*s^3 - 1993*ep^3*mtt^2*mWW^8*s^3 - 877*ep^4*mtt^2*mWW^8*s^3 - 4*mtt*mWW^9*s^3 + 6*ep*mtt*mWW^9*s^3 + 96*ep^2*mtt*mWW^9*s^3 + 186*ep^3*mtt*mWW^9*s^3 + 100*ep^4*mtt*mWW^9*s^3 - 2499*ep*mtt^7*mWW^2*s^4 - 11893*ep^2*mtt^7*mWW^2*s^4 - 18949*ep^3*mtt^7*mWW^2*s^4 - 10115*ep^4*mtt^7*mWW^2*s^4 + 210*mtt^6*mWW^3*s^4 + 6465*ep*mtt^6*mWW^3*s^4 + 26265*ep^2*mtt^6*mWW^3*s^4 + 37855*ep^3*mtt^6*mWW^3*s^4 + 18485*ep^4*mtt^6*mWW^3*s^4 - 380*mtt^5*mWW^4*s^4 - 3421*ep*mtt^5*mWW^4*s^4 - 8527*ep^2*mtt^5*mWW^4*s^4 - 7051*ep^3*mtt^5*mWW^4*s^4 - 1005*ep^4*mtt^5*mWW^4*s^4 + 130*mtt^4*mWW^5*s^4 - 3481*ep*mtt^4*mWW^5*s^4 - 18005*ep^2*mtt^4*mWW^5*s^4 - 28791*ep^3*mtt^4*mWW^5*s^4 - 15165*ep^4*mtt^4*mWW^5*s^4 + 46*mtt^3*mWW^6*s^4 + 4005*ep*mtt^3*mWW^6*s^4 + 16431*ep^2*mtt^3*mWW^6*s^4 + 22371*ep^3*mtt^3*mWW^6*s^4 + 9915*ep^4*mtt^3*mWW^6*s^4 + 4*mtt^2*mWW^7*s^4 - 1179*ep*mtt^2*mWW^7*s^4 - 4895*ep^2*mtt^2*mWW^7*s^4 - 6381*ep^3*mtt^2*mWW^7*s^4 - 2541*ep^4*mtt^2*mWW^7*s^4 - 10*mtt*mWW^8*s^4 + 119*ep*mtt*mWW^8*s^4 + 669*ep^2*mtt*mWW^8*s^4 + 1017*ep^3*mtt*mWW^8*s^4 + 461*ep^4*mtt*mWW^8*s^4 - 9*ep*mWW^9*s^4 - 45*ep^2*mWW^9*s^4 - 71*ep^3*mWW^9*s^4 - 35*ep^4*mWW^9*s^4 + 2121*ep*mtt^6*mWW^2*s^5 + 9667*ep^2*mtt^6*mWW^2*s^5 + 14735*ep^3*mtt^6*mWW^2*s^5 + 7525*ep^4*mtt^6*mWW^2*s^5 - 182*mtt^5*mWW^3*s^5 - 4434*ep*mtt^5*mWW^3*s^5 - 16624*ep^2*mtt^5*mWW^3*s^5 - 22198*ep^3*mtt^5*mWW^3*s^5 - 9970*ep^4*mtt^5*mWW^3*s^5 + 214*mtt^4*mWW^4*s^5 + 867*ep*mtt^4*mWW^4*s^5 - 67*ep^2*mtt^4*mWW^4*s^5 - 3475*ep^3*mtt^4*mWW^4*s^5 - 3235*ep^4*mtt^4*mWW^4*s^5 + 20*mtt^3*mWW^5*s^5 + 3174*ep*mtt^3*mWW^5*s^5 + 13340*ep^2*mtt^3*mWW^5*s^5 + 18714*ep^3*mtt^3*mWW^5*s^5 + 8720*ep^4*mtt^3*mWW^5*s^5 - 50*mtt^2*mWW^6*s^5 - 2105*ep*mtt^2*mWW^6*s^5 - 7865*ep^2*mtt^2*mWW^6*s^5 - 9759*ep^3*mtt^2*mWW^6*s^5 - 3805*ep^4*mtt^2*mWW^6*s^5 - 2*mtt*mWW^7*s^5 + 418*ep*mtt*mWW^7*s^5 + 1738*ep^2*mtt*mWW^7*s^5 + 2262*ep^3*mtt*mWW^7*s^5 + 896*ep^4*mtt*mWW^7*s^5 - 41*ep*mWW^8*s^5 - 189*ep^2*mWW^8*s^5 - 279*ep^3*mWW^8*s^5 - 131*ep^4*mWW^8*s^5 - 1197*ep*mtt^5*mWW^2*s^6 - 5187*ep^2*mtt^5*mWW^2*s^6 - 7483*ep^3*mtt^5*mWW^2*s^6 - 3605*ep^4*mtt^5*mWW^2*s^6 + 98*mtt^4*mWW^3*s^6 + 1929*ep*mtt^4*mWW^3*s^6 + 6637*ep^2*mtt^4*mWW^3*s^6 + 8119*ep^3*mtt^4*mWW^3*s^6 + 3281*ep^4*mtt^4*mWW^3*s^6 - 46*mtt^3*mWW^4*s^6 + 423*ep*mtt^3*mWW^4*s^6 + 2653*ep^2*mtt^3*mWW^4*s^6 + 4553*ep^3*mtt^3*mWW^4*s^6 + 2529*ep^4*mtt^3*mWW^4*s^6 - 50*mtt^2*mWW^5*s^6 - 1609*ep*mtt^2*mWW^5*s^6 - 5877*ep^2*mtt^2*mWW^5*s^6 - 7351*ep^3*mtt^2*mWW^5*s^6 - 3001*ep^4*mtt^2*mWW^5*s^6 + 14*mtt*mWW^6*s^6 + 612*ep*mtt*mWW^6*s^6 + 2232*ep^2*mtt*mWW^6*s^6 + 2676*ep^3*mtt*mWW^6*s^6 + 994*ep^4*mtt*mWW^6*s^6 - 78*ep*mWW^7*s^6 - 330*ep^2*mWW^7*s^6 - 450*ep^3*mWW^7*s^6 - 198*ep^4*mWW^7*s^6 + 435*ep*mtt^4*mWW^2*s^7 + 1781*ep^2*mtt^4*mWW^2*s^7 + 2405*ep^3*mtt^4*mWW^2*s^7 + 1075*ep^4*mtt^4*mWW^2*s^7 - 30*mtt^3*mWW^3*s^7 - 492*ep*mtt^3*mWW^3*s^7 - 1566*ep^2*mtt^3*mWW^3*s^7 - 1772*ep^3*mtt^3*mWW^3*s^7 - 652*ep^4*mtt^3*mWW^3*s^7 - 8*mtt^2*mWW^4*s^7 - 393*ep*mtt^2*mWW^4*s^7 - 1523*ep^2*mtt^2*mWW^4*s^7 - 2031*ep^3*mtt^2*mWW^4*s^7 - 909*ep^4*mtt^2*mWW^4*s^7 + 14*mtt*mWW^5*s^7 + 416*ep*mtt*mWW^5*s^7 + 1446*ep^2*mtt*mWW^5*s^7 + 1704*ep^3*mtt*mWW^5*s^7 + 644*ep^4*mtt*mWW^5*s^7 - 78*ep*mWW^6*s^7 - 306*ep^2*mWW^6*s^7 - 386*ep^3*mWW^6*s^7 - 158*ep^4*mWW^6*s^7 - 93*ep*mtt^3*mWW^2*s^8 - 359*ep^2*mtt^3*mWW^2*s^8 - 451*ep^3*mtt^3*mWW^2*s^8 - 185*ep^4*mtt^3*mWW^2*s^8 + 4*mtt^2*mWW^3*s^8 + 57*ep*mtt^2*mWW^3*s^8 + 173*ep^2*mtt^2*mWW^3*s^8 + 191*ep^3*mtt^2*mWW^3*s^8 + 71*ep^4*mtt^2*mWW^3*s^8 + 4*mtt*mWW^4*s^8 + 109*ep*mtt*mWW^4*s^8 + 379*ep^2*mtt*mWW^4*s^8 + 459*ep^3*mtt*mWW^4*s^8 + 185*ep^4*mtt*mWW^4*s^8 - 41*ep*mWW^5*s^8 - 153*ep^2*mWW^5*s^8 - 183*ep^3*mWW^5*s^8 - 71*ep^4*mWW^5*s^8 + 9*ep*mtt^2*mWW^2*s^9 + 33*ep^2*mtt^2*mWW^2*s^9 + 39*ep^3*mtt^2*mWW^2*s^9 + 15*ep^4*mtt^2*mWW^2*s^9 - 9*ep*mWW^4*s^9 - 33*ep^2*mWW^4*s^9 - 39*ep^3*mWW^4*s^9 - 15*ep^4*mWW^4*s^9 + 24*ep*mtt^11*mWW*t + 160*ep^2*mtt^11*mWW*t + 344*ep^3*mtt^11*mWW*t + 240*ep^4*mtt^11*mWW*t - 4*mtt^10*mWW^2*t + 26*ep*mtt^10*mWW^2*t + 116*ep^2*mtt^10*mWW^2*t + 62*ep^3*mtt^10*mWW^2*t - 72*ep^4*mtt^10*mWW^2*t + 32*mtt^9*mWW^3*t - 304*ep*mtt^9*mWW^3*t - 2090*ep^2*mtt^9*mWW^3*t - 3808*ep^3*mtt^9*mWW^3*t - 2182*ep^4*mtt^9*mWW^3*t - 156*mtt^8*mWW^4*t - 144*ep*mtt^8*mWW^4*t + 2010*ep^2*mtt^8*mWW^4*t + 5016*ep^3*mtt^8*mWW^4*t + 3306*ep^4*mtt^8*mWW^4*t + 376*mtt^7*mWW^5*t + 2450*ep*mtt^7*mWW^5*t + 6032*ep^2*mtt^7*mWW^5*t + 6582*ep^3*mtt^7*mWW^5*t + 2640*ep^4*mtt^7*mWW^5*t - 444*mtt^6*mWW^6*t - 4246*ep*mtt^6*mWW^6*t - 14056*ep^2*mtt^6*mWW^6*t - 19554*ep^3*mtt^6*mWW^6*t - 9748*ep^4*mtt^6*mWW^6*t + 240*mtt^5*mWW^7*t + 2820*ep*mtt^5*mWW^7*t + 10310*ep^2*mtt^5*mWW^7*t + 15196*ep^3*mtt^5*mWW^7*t + 7866*ep^4*mtt^5*mWW^7*t - 36*mtt^4*mWW^8*t - 532*ep*mtt^4*mWW^8*t - 2182*ep^2*mtt^4*mWW^8*t - 3476*ep^3*mtt^4*mWW^8*t - 1902*ep^4*mtt^4*mWW^8*t - 8*mtt^3*mWW^9*t - 94*ep*mtt^3*mWW^9*t - 300*ep^2*mtt^3*mWW^9*t - 362*ep^3*mtt^3*mWW^9*t - 148*ep^4*mtt^3*mWW^9*t - 162*ep*mtt^10*mWW*s*t - 1080*ep^2*mtt^10*mWW*s*t - 2334*ep^3*mtt^10*mWW*s*t - 1640*ep^4*mtt^10*mWW*s*t + 36*mtt^9*mWW^2*s*t - 314*ep*mtt^9*mWW^2*s*t - 1664*ep^2*mtt^9*mWW^2*s*t - 2054*ep^3*mtt^9*mWW^2*s*t - 500*ep^4*mtt^9*mWW^2*s*t - 194*mtt^8*mWW^3*s*t + 2238*ep*mtt^8*mWW^3*s*t + 14294*ep^2*mtt^8*mWW^3*s*t + 25322*ep^3*mtt^8*mWW^3*s*t + 14276*ep^4*mtt^8*mWW^3*s*t + 654*mtt^7*mWW^4*s*t - 522*ep*mtt^7*mWW^4*s*t - 13336*ep^2*mtt^7*mWW^4*s*t - 28182*ep^3*mtt^7*mWW^4*s*t - 17366*ep^4*mtt^7*mWW^4*s*t - 1132*mtt^6*mWW^5*s*t - 7434*ep*mtt^6*mWW^5*s*t - 18814*ep^2*mtt^6*mWW^5*s*t - 21398*ep^3*mtt^6*mWW^5*s*t - 9014*ep^4*mtt^6*mWW^5*s*t + 864*mtt^5*mWW^6*s*t + 10426*ep*mtt^5*mWW^6*s*t + 37744*ep^2*mtt^5*mWW^6*s*t + 54614*ep^3*mtt^5*mWW^6*s*t + 27728*ep^4*mtt^5*mWW^6*s*t - 186*mtt^4*mWW^7*s*t - 4470*ep*mtt^4*mWW^7*s*t - 18998*ep^2*mtt^4*mWW^7*s*t - 29394*ep^3*mtt^4*mWW^7*s*t - 15464*ep^4*mtt^4*mWW^7*s*t - 50*mtt^3*mWW^8*s*t + 74*ep*mtt^3*mWW^8*s*t + 1224*ep^2*mtt^3*mWW^8*s*t + 2566*ep^3*mtt^3*mWW^8*s*t + 1594*ep^4*mtt^3*mWW^8*s*t + 8*mtt^2*mWW^9*s*t + 164*ep*mtt^2*mWW^9*s*t + 630*ep^2*mtt^2*mWW^9*s*t + 860*ep^3*mtt^2*mWW^9*s*t + 386*ep^4*mtt^2*mWW^9*s*t + 471*ep*mtt^9*mWW*s^2*t + 3113*ep^2*mtt^9*mWW*s^2*t + 6745*ep^3*mtt^9*mWW*s^2*t + 4775*ep^4*mtt^9*mWW*s^2*t - 140*mtt^8*mWW^2*s^2*t + 1299*ep*mtt^8*mWW^2*s^2*t + 7455*ep^2*mtt^8*mWW^2*s^2*t + 10909*ep^3*mtt^8*mWW^2*s^2*t + 4461*ep^4*mtt^8*mWW^2*s^2*t + 502*mtt^7*mWW^3*s^2*t - 6689*ep*mtt^7*mWW^3*s^2*t - 40341*ep^2*mtt^7*mWW^3*s^2*t - 69663*ep^3*mtt^7*mWW^3*s^2*t - 38689*ep^4*mtt^7*mWW^3*s^2*t - 1056*mtt^6*mWW^4*s^2*t + 3413*ep*mtt^6*mWW^4*s^2*t + 32217*ep^2*mtt^6*mWW^4*s^2*t + 60275*ep^3*mtt^6*mWW^4*s^2*t + 34927*ep^4*mtt^6*mWW^4*s^2*t + 1144*mtt^5*mWW^5*s^2*t + 8833*ep*mtt^5*mWW^5*s^2*t + 26013*ep^2*mtt^5*mWW^5*s^2*t + 33903*ep^3*mtt^5*mWW^5*s^2*t + 16155*ep^4*mtt^5*mWW^5*s^2*t - 348*mtt^4*mWW^6*s^2*t - 9931*ep*mtt^4*mWW^6*s^2*t - 41663*ep^2*mtt^4*mWW^6*s^2*t - 62789*ep^3*mtt^4*mWW^6*s^2*t - 32181*ep^4*mtt^4*mWW^6*s^2*t - 170*mtt^3*mWW^7*s^2*t + 2341*ep*mtt^3*mWW^7*s^2*t + 12801*ep^2*mtt^3*mWW^7*s^2*t + 20307*ep^3*mtt^3*mWW^7*s^2*t + 10449*ep^4*mtt^3*mWW^7*s^2*t + 56*mtt^2*mWW^8*s^2*t + 275*ep*mtt^2*mWW^8*s^2*t + 599*ep^2*mtt^2*mWW^8*s^2*t + 629*ep^3*mtt^2*mWW^8*s^2*t + 249*ep^4*mtt^2*mWW^8*s^2*t + 12*mtt*mWW^9*s^2*t - 12*ep*mtt*mWW^9*s^2*t - 194*ep^2*mtt*mWW^9*s^2*t - 316*ep^3*mtt*mWW^9*s^2*t - 146*ep^4*mtt*mWW^9*s^2*t - 777*ep*mtt^8*mWW*s^3*t - 4991*ep^2*mtt^8*mWW*s^3*t - 10759*ep^3*mtt^8*mWW*s^3*t - 7665*ep^4*mtt^8*mWW*s^3*t + 308*mtt^7*mWW^2*s^3*t - 2656*ep*mtt^7*mWW^2*s^3*t - 16282*ep^2*mtt^7*mWW^2*s^3*t - 25792*ep^3*mtt^7*mWW^2*s^3*t - 12234*ep^4*mtt^7*mWW^2*s^3*t - 712*mtt^6*mWW^3*s^3*t + 10577*ep*mtt^6*mWW^3*s^3*t + 60577*ep^2*mtt^6*mWW^3*s^3*t + 101863*ep^3*mtt^6*mWW^3*s^3*t + 55695*ep^4*mtt^6*mWW^3*s^3*t + 792*mtt^5*mWW^4*s^3*t - 5548*ep*mtt^5*mWW^4*s^3*t - 35402*ep^2*mtt^5*mWW^4*s^3*t - 58836*ep^3*mtt^5*mWW^4*s^3*t - 31646*ep^4*mtt^5*mWW^4*s^3*t - 406*mtt^4*mWW^5*s^3*t - 6791*ep*mtt^4*mWW^5*s^3*t - 27055*ep^2*mtt^4*mWW^5*s^3*t - 41441*ep^3*mtt^4*mWW^5*s^3*t - 21971*ep^4*mtt^4*mWW^5*s^3*t - 126*mtt^3*mWW^6*s^3*t + 6074*ep*mtt^3*mWW^6*s^3*t + 28064*ep^2*mtt^3*mWW^6*s^3*t + 41830*ep^3*mtt^3*mWW^6*s^3*t + 20798*ep^4*mtt^3*mWW^6*s^3*t + 138*mtt^2*mWW^7*s^3*t - 811*ep*mtt^2*mWW^7*s^3*t - 4431*ep^2*mtt^2*mWW^7*s^3*t - 6005*ep^3*mtt^2*mWW^7*s^3*t - 2491*ep^4*mtt^2*mWW^7*s^3*t + 10*mtt*mWW^8*s^3*t - 86*ep*mtt*mWW^8*s^3*t - 604*ep^2*mtt*mWW^8*s^3*t - 1050*ep^3*mtt*mWW^8*s^3*t - 574*ep^4*mtt*mWW^8*s^3*t - 4*mWW^9*s^3*t + 18*ep*mWW^9*s^3*t + 124*ep^2*mWW^9*s^3*t + 190*ep^3*mWW^9*s^3*t + 88*ep^4*mWW^9*s^3*t + 819*ep*mtt^7*mWW*s^4*t + 4893*ep^2*mtt^7*mWW*s^4*t + 10269*ep^3*mtt^7*mWW*s^4*t + 7315*ep^4*mtt^7*mWW*s^4*t - 420*mtt^6*mWW^2*s^4*t + 2965*ep*mtt^6*mWW^2*s^4*t + 19705*ep^2*mtt^6*mWW^2*s^4*t + 32875*ep^3*mtt^6*mWW^2*s^4*t + 16795*ep^4*mtt^6*mWW^2*s^4*t + 580*mtt^5*mWW^3*s^4*t - 9609*ep*mtt^5*mWW^3*s^4*t - 51793*ep^2*mtt^5*mWW^3*s^4*t - 84119*ep^3*mtt^5*mWW^3*s^4*t - 45075*ep^4*mtt^5*mWW^3*s^4*t - 228*mtt^4*mWW^4*s^4*t + 3567*ep*mtt^4*mWW^4*s^4*t + 15927*ep^2*mtt^4*mWW^4*s^4*t + 20849*ep^3*mtt^4*mWW^4*s^4*t + 9005*ep^4*mtt^4*mWW^4*s^4*t + 30*mtt^3*mWW^5*s^4*t + 4897*ep*mtt^3*mWW^5*s^4*t + 22357*ep^2*mtt^3*mWW^5*s^4*t + 35431*ep^3*mtt^3*mWW^5*s^4*t + 19109*ep^4*mtt^3*mWW^5*s^4*t + 72*mtt^2*mWW^6*s^4*t - 2671*ep*mtt^2*mWW^6*s^4*t - 11001*ep^2*mtt^2*mWW^6*s^4*t - 14417*ep^3*mtt^2*mWW^6*s^4*t - 6303*ep^4*mtt^2*mWW^6*s^4*t - 30*mtt*mWW^7*s^4*t - 65*ep*mtt*mWW^7*s^4*t - 615*ep^2*mtt*mWW^7*s^4*t - 1751*ep^3*mtt*mWW^7*s^4*t - 1299*ep^4*mtt*mWW^7*s^4*t - 4*mWW^8*s^4*t + 97*ep*mWW^8*s^4*t + 527*ep^2*mWW^8*s^4*t + 863*ep^3*mWW^8*s^4*t + 453*ep^4*mWW^8*s^4*t - 609*ep*mtt^6*mWW*s^5*t - 3115*ep^2*mtt^6*mWW*s^5*t - 5999*ep^3*mtt^6*mWW*s^5*t - 4165*ep^4*mtt^6*mWW*s^5*t + 364*mtt^5*mWW^2*s^5*t - 1746*ep*mtt^5*mWW^2*s^5*t - 13356*ep^2*mtt^5*mWW^2*s^5*t - 23342*ep^3*mtt^5*mWW^2*s^5*t - 12528*ep^4*mtt^5*mWW^2*s^5*t - 242*mtt^4*mWW^3*s^5*t + 5149*ep*mtt^4*mWW^3*s^5*t + 25005*ep^2*mtt^4*mWW^3*s^5*t + 38123*ep^3*mtt^4*mWW^3*s^5*t + 19677*ep^4*mtt^4*mWW^3*s^5*t - 42*mtt^3*mWW^4*s^5*t - 714*ep*mtt^3*mWW^4*s^5*t + 172*ep^2*mtt^3*mWW^4*s^5*t + 4938*ep^3*mtt^3*mWW^4*s^5*t + 4574*ep^4*mtt^3*mWW^4*s^5*t - 10*mtt^2*mWW^5*s^5*t - 2215*ep*mtt^2*mWW^5*s^5*t - 9333*ep^2*mtt^2*mWW^5*s^5*t - 13929*ep^3*mtt^2*mWW^5*s^5*t - 7281*ep^4*mtt^2*mWW^5*s^5*t - 30*mtt*mWW^6*s^5*t + 190*ep*mtt*mWW^6*s^5*t + 78*ep^2*mtt*mWW^6*s^5*t - 1246*ep^3*mtt*mWW^6*s^5*t - 1216*ep^4*mtt*mWW^6*s^5*t + 8*mWW^7*s^5*t + 185*ep*mWW^7*s^5*t + 933*ep^2*mWW^7*s^5*t + 1647*ep^3*mWW^7*s^5*t + 939*ep^4*mWW^7*s^5*t + 357*ep*mtt^5*mWW*s^6*t + 1435*ep^2*mtt^5*mWW*s^6*t + 2219*ep^3*mtt^5*mWW*s^6*t + 1365*ep^4*mtt^5*mWW*s^6*t - 196*mtt^4*mWW^2*s^6*t + 389*ep*mtt^4*mWW^2*s^6*t + 4529*ep^2*mtt^4*mWW^2*s^6*t + 8459*ep^3*mtt^4*mWW^2*s^6*t + 4755*ep^4*mtt^4*mWW^2*s^6*t + 14*mtt^3*mWW^3*s^6*t - 1723*ep*mtt^3*mWW^3*s^6*t - 6599*ep^2*mtt^3*mWW^3*s^6*t - 8517*ep^3*mtt^3*mWW^3*s^6*t - 3911*ep^4*mtt^3*mWW^3*s^6*t + 48*mtt^2*mWW^4*s^6*t + 19*ep*mtt^2*mWW^4*s^6*t - 1537*ep^2*mtt^2*mWW^4*s^6*t - 4299*ep^3*mtt^2*mWW^4*s^6*t - 3079*ep^4*mtt^2*mWW^4*s^6*t - 6*mtt*mWW^5*s^6*t + 192*ep*mtt*mWW^5*s^6*t + 410*ep^2*mtt*mWW^5*s^6*t + 128*ep^3*mtt*mWW^5*s^6*t - 52*ep^4*mtt*mWW^5*s^6*t + 12*mWW^6*s^6*t + 158*ep*mWW^6*s^6*t + 834*ep^2*mWW^6*s^6*t + 1562*ep^3*mWW^6*s^6*t + 922*ep^4*mWW^6*s^6*t - 171*ep*mtt^4*mWW*s^7*t - 573*ep^2*mtt^4*mWW*s^7*t - 645*ep^3*mtt^4*mWW*s^7*t - 275*ep^4*mtt^4*mWW*s^7*t + 60*mtt^3*mWW^2*s^7*t + 76*ep*mtt^3*mWW^2*s^7*t - 410*ep^2*mtt^3*mWW^2*s^7*t - 1004*ep^3*mtt^3*mWW^2*s^7*t - 626*ep^4*mtt^3*mWW^2*s^7*t + 28*mtt^2*mWW^3*s^7*t + 459*ep*mtt^2*mWW^3*s^7*t + 1211*ep^2*mtt^2*mWW^3*s^7*t + 1053*ep^3*mtt^2*mWW^3*s^7*t + 289*ep^4*mtt^2*mWW^3*s^7*t - 12*mtt*mWW^4*s^7*t - 96*ep*mtt*mWW^4*s^7*t - 170*ep^2*mtt*mWW^4*s^7*t + 64*ep^3*mtt*mWW^4*s^7*t + 198*ep^4*mtt*mWW^4*s^7*t + 4*mWW^5*s^7*t + 68*ep*mWW^5*s^7*t + 390*ep^2*mWW^5*s^7*t + 724*ep^3*mWW^5*s^7*t + 414*ep^4*mWW^5*s^7*t + 57*ep*mtt^3*mWW*s^8*t + 191*ep^2*mtt^3*mWW*s^8*t + 199*ep^3*mtt^3*mWW*s^8*t + 65*ep^4*mtt^3*mWW*s^8*t - 8*mtt^2*mWW^2*s^8*t - 39*ep*mtt^2*mWW^2*s^8*t - 93*ep^2*mtt^2*mWW^2*s^8*t - 113*ep^3*mtt^2*mWW^2*s^8*t - 51*ep^4*mtt^2*mWW^2*s^8*t - 8*mtt*mWW^3*s^8*t - 107*ep*mtt*mWW^3*s^8*t - 297*ep^2*mtt*mWW^3*s^8*t - 293*ep^3*mtt*mWW^3*s^8*t - 95*ep^4*mtt*mWW^3*s^8*t + 25*ep*mWW^4*s^8*t + 119*ep^2*mWW^4*s^8*t + 175*ep^3*mWW^4*s^8*t + 81*ep^4*mWW^4*s^8*t - 9*ep*mtt^2*mWW*s^9*t - 33*ep^2*mtt^2*mWW*s^9*t - 39*ep^3*mtt^2*mWW*s^9*t - 15*ep^4*mtt^2*mWW*s^9*t + 9*ep*mWW^3*s^9*t + 33*ep^2*mWW^3*s^9*t + 39*ep^3*mWW^3*s^9*t + 15*ep^4*mWW^3*s^9*t - 36*ep*mtt^11*t^2 - 192*ep^2*mtt^11*t^2 - 340*ep^3*mtt^11*t^2 - 200*ep^4*mtt^11*t^2 + 2*mtt^10*mWW*t^2 + 184*ep*mtt^10*mWW*t^2 + 682*ep^2*mtt^10*mWW*t^2 + 688*ep^3*mtt^10*mWW*t^2 + 92*ep^4*mtt^10*mWW*t^2 - 52*mtt^9*mWW^2*t^2 - 887*ep*mtt^9*mWW^2*t^2 - 2903*ep^2*mtt^9*mWW^2*t^2 - 2953*ep^3*mtt^9*mWW^2*t^2 - 549*ep^4*mtt^9*mWW^2*t^2 + 282*mtt^8*mWW^3*t^2 + 3165*ep*mtt^8*mWW^3*t^2 + 10613*ep^2*mtt^8*mWW^3*t^2 + 13931*ep^3*mtt^8*mWW^3*t^2 + 6137*ep^4*mtt^8*mWW^3*t^2 - 380*mtt^7*mWW^4*t^2 - 4811*ep*mtt^7*mWW^4*t^2 - 17955*ep^2*mtt^7*mWW^4*t^2 - 26749*ep^3*mtt^7*mWW^4*t^2 - 13945*ep^4*mtt^7*mWW^4*t^2 - 332*mtt^6*mWW^5*t^2 - 525*ep*mtt^6*mWW^5*t^2 + 3615*ep^2*mtt^6*mWW^5*t^2 + 10381*ep^3*mtt^6*mWW^5*t^2 + 7341*ep^4*mtt^6*mWW^5*t^2 + 1156*mtt^5*mWW^6*t^2 + 8923*ep*mtt^5*mWW^6*t^2 + 24467*ep^2*mtt^5*mWW^6*t^2 + 28397*ep^3*mtt^5*mWW^6*t^2 + 11777*ep^4*mtt^5*mWW^6*t^2 - 870*mtt^4*mWW^7*t^2 - 8213*ep*mtt^4*mWW^7*t^2 - 25957*ep^2*mtt^4*mWW^7*t^2 - 33963*ep^3*mtt^4*mWW^7*t^2 - 15829*ep^4*mtt^4*mWW^7*t^2 + 156*mtt^3*mWW^8*t^2 + 1883*ep*mtt^3*mWW^8*t^2 + 6743*ep^2*mtt^3*mWW^8*t^2 + 9597*ep^3*mtt^3*mWW^8*t^2 + 4773*ep^4*mtt^3*mWW^8*t^2 + 38*mtt^2*mWW^9*t^2 + 317*ep*mtt^2*mWW^9*t^2 + 887*ep^2*mtt^2*mWW^9*t^2 + 1011*ep^3*mtt^2*mWW^9*t^2 + 403*ep^4*mtt^2*mWW^9*t^2 + 252*ep*mtt^10*s*t^2 + 1344*ep^2*mtt^10*s*t^2 + 2380*ep^3*mtt^10*s*t^2 + 1400*ep^4*mtt^10*s*t^2 - 18*mtt^9*mWW*s*t^2 - 1180*ep*mtt^9*mWW*s*t^2 - 4364*ep^2*mtt^9*mWW*s*t^2 - 4420*ep^3*mtt^9*mWW*s*t^2 - 594*ep^4*mtt^9*mWW*s*t^2 + 250*mtt^8*mWW^2*s*t^2 + 4807*ep*mtt^8*mWW^2*s*t^2 + 16491*ep^2*mtt^8*mWW^2*s*t^2 + 17873*ep^3*mtt^8*mWW^2*s*t^2 + 4211*ep^4*mtt^8*mWW^2*s*t^2 - 1076*mtt^7*mWW^3*s*t^2 - 13568*ep*mtt^7*mWW^3*s*t^2 - 47508*ep^2*mtt^7*mWW^3*s*t^2 - 64320*ep^3*mtt^7*mWW^3*s*t^2 - 29336*ep^4*mtt^7*mWW^3*s*t^2 + 884*mtt^6*mWW^4*s*t^2 + 14971*ep*mtt^6*mWW^4*s*t^2 + 59979*ep^2*mtt^6*mWW^4*s*t^2 + 92317*ep^3*mtt^6*mWW^4*s*t^2 + 49401*ep^4*mtt^6*mWW^4*s*t^2 + 1572*mtt^5*mWW^5*s*t^2 + 4936*ep*mtt^5*mWW^5*s*t^2 - 2924*ep^2*mtt^5*mWW^5*s*t^2 - 22528*ep^3*mtt^5*mWW^5*s*t^2 - 18736*ep^4*mtt^5*mWW^5*s*t^2 - 2516*mtt^4*mWW^6*s*t^2 - 19691*ep*mtt^4*mWW^6*s*t^2 - 53431*ep^2*mtt^4*mWW^6*s*t^2 - 60397*ep^3*mtt^4*mWW^6*s*t^2 - 23933*ep^4*mtt^4*mWW^6*s*t^2 + 790*mtt^3*mWW^7*s*t^2 + 9900*ep*mtt^3*mWW^7*s*t^2 + 33908*ep^2*mtt^3*mWW^7*s*t^2 + 45060*ep^3*mtt^3*mWW^7*s*t^2 + 20694*ep^4*mtt^3*mWW^7*s*t^2 + 110*mtt^2*mWW^8*s*t^2 - 395*ep*mtt^2*mWW^8*s*t^2 - 3295*ep^2*mtt^2*mWW^8*s*t^2 - 5653*ep^3*mtt^2*mWW^8*s*t^2 - 2959*ep^4*mtt^2*mWW^8*s*t^2 + 4*mtt*mWW^9*s*t^2 - 32*ep*mtt*mWW^9*s*t^2 - 200*ep^2*mtt*mWW^9*s*t^2 - 312*ep^3*mtt*mWW^9*s*t^2 - 148*ep^4*mtt*mWW^9*s*t^2 - 756*ep*mtt^9*s^2*t^2 - 4032*ep^2*mtt^9*s^2*t^2 - 7140*ep^3*mtt^9*s^2*t^2 - 4200*ep^4*mtt^9*s^2*t^2 + 70*mtt^8*mWW*s^2*t^2 + 3234*ep*mtt^8*mWW*s^2*t^2 + 11950*ep^2*mtt^8*mWW*s^2*t^2 + 12246*ep^3*mtt^8*mWW*s^2*t^2 + 1732*ep^4*mtt^8*mWW*s^2*t^2 - 458*mtt^7*mWW^2*s^2*t^2 - 10799*ep*mtt^7*mWW^2*s^2*t^2 - 39503*ep^2*mtt^7*mWW^2*s^2*t^2 - 46193*ep^3*mtt^7*mWW^2*s^2*t^2 - 13447*ep^4*mtt^7*mWW^2*s^2*t^2 + 1474*mtt^6*mWW^3*s^2*t^2 + 23139*ep*mtt^6*mWW^3*s^2*t^2 + 86201*ep^2*mtt^6*mWW^3*s^2*t^2 + 121637*ep^3*mtt^6*mWW^3*s^2*t^2 + 58125*ep^4*mtt^6*mWW^3*s^2*t^2 - 318*mtt^5*mWW^4*s^2*t^2 - 16341*ep*mtt^5*mWW^4*s^2*t^2 - 73073*ep^2*mtt^5*mWW^4*s^2*t^2 - 116979*ep^3*mtt^5*mWW^4*s^2*t^2 - 64825*ep^4*mtt^5*mWW^4*s^2*t^2 - 2498*mtt^4*mWW^5*s^2*t^2 - 10441*ep*mtt^4*mWW^5*s^2*t^2 - 10783*ep^2*mtt^4*mWW^5*s^2*t^2 + 6281*ep^3*mtt^4*mWW^5*s^2*t^2 + 11825*ep^4*mtt^4*mWW^5*s^2*t^2 + 1592*mtt^3*mWW^6*s^2*t^2 + 14447*ep*mtt^3*mWW^6*s^2*t^2 + 41283*ep^2*mtt^3*mWW^6*s^2*t^2 + 47385*ep^3*mtt^3*mWW^6*s^2*t^2 + 18653*ep^4*mtt^3*mWW^6*s^2*t^2 + 356*mtt^2*mWW^7*s^2*t^2 - 1763*ep*mtt^2*mWW^7*s^2*t^2 - 11609*ep^2*mtt^2*mWW^7*s^2*t^2 - 17773*ep^3*mtt^2*mWW^7*s^2*t^2 - 8331*ep^4*mtt^2*mWW^7*s^2*t^2 - 184*mtt*mWW^8*s^2*t^2 - 515*ep*mtt*mWW^8*s^2*t^2 + 29*ep^2*mtt*mWW^8*s^2*t^2 + 995*ep^3*mtt*mWW^8*s^2*t^2 + 635*ep^4*mtt*mWW^8*s^2*t^2 - 34*mWW^9*s^2*t^2 - 205*ep*mWW^9*s^2*t^2 - 463*ep^2*mWW^9*s^2*t^2 - 459*ep^3*mWW^9*s^2*t^2 - 167*ep^4*mWW^9*s^2*t^2 + 1260*ep*mtt^8*s^3*t^2 + 6720*ep^2*mtt^8*s^3*t^2 + 11900*ep^3*mtt^8*s^3*t^2 + 7000*ep^4*mtt^8*s^3*t^2 - 154*mtt^7*mWW*s^3*t^2 - 4928*ep*mtt^7*mWW*s^3*t^2 - 18248*ep^2*mtt^7*mWW*s^3*t^2 - 19184*ep^3*mtt^7*mWW*s^3*t^2 - 3070*ep^4*mtt^7*mWW*s^3*t^2 + 356*mtt^6*mWW^2*s^3*t^2 + 12901*ep*mtt^6*mWW^2*s^3*t^2 + 51669*ep^2*mtt^6*mWW^2*s^3*t^2 + 66139*ep^3*mtt^6*mWW^2*s^3*t^2 + 23255*ep^4*mtt^6*mWW^2*s^3*t^2 - 794*mtt^5*mWW^3*s^3*t^2 - 20158*ep*mtt^5*mWW^3*s^3*t^2 - 81562*ep^2*mtt^5*mWW^3*s^3*t^2 - 121234*ep^3*mtt^5*mWW^3*s^3*t^2 - 61580*ep^4*mtt^5*mWW^3*s^3*t^2 - 528*mtt^4*mWW^4*s^3*t^2 + 6911*ep*mtt^4*mWW^4*s^3*t^2 + 36119*ep^2*mtt^4*mWW^4*s^3*t^2 + 59441*ep^3*mtt^4*mWW^4*s^3*t^2 + 34745*ep^4*mtt^4*mWW^4*s^3*t^2 + 1658*mtt^3*mWW^5*s^3*t^2 + 9458*ep*mtt^3*mWW^5*s^3*t^2 + 21706*ep^2*mtt^3*mWW^5*s^3*t^2 + 23062*ep^3*mtt^3*mWW^5*s^3*t^2 + 8404*ep^4*mtt^3*mWW^5*s^3*t^2 - 62*mtt^2*mWW^6*s^3*t^2 - 4433*ep*mtt^2*mWW^6*s^3*t^2 - 17685*ep^2*mtt^2*mWW^6*s^3*t^2 - 24207*ep^3*mtt^2*mWW^6*s^3*t^2 - 11021*ep^4*mtt^2*mWW^6*s^3*t^2 - 482*mtt*mWW^7*s^3*t^2 - 794*ep*mtt*mWW^7*s^3*t^2 + 2338*ep^2*mtt*mWW^7*s^3*t^2 + 5634*ep^3*mtt*mWW^7*s^3*t^2 + 2984*ep^4*mtt*mWW^7*s^3*t^2 + 6*mWW^8*s^3*t^2 - 217*ep*mWW^8*s^3*t^2 - 1057*ep^2*mWW^8*s^3*t^2 - 1551*ep^3*mWW^8*s^3*t^2 - 717*ep^4*mWW^8*s^3*t^2 - 1260*ep*mtt^7*s^4*t^2 - 6720*ep^2*mtt^7*s^4*t^2 - 11900*ep^3*mtt^7*s^4*t^2 - 7000*ep^4*mtt^7*s^4*t^2 + 210*mtt^6*mWW*s^4*t^2 + 4550*ep*mtt^6*mWW*s^4*t^2 + 16990*ep^2*mtt^6*mWW*s^4*t^2 + 18770*ep^3*mtt^6*mWW*s^4*t^2 + 3720*ep^4*mtt^6*mWW*s^4*t^2 - 20*mtt^5*mWW^2*s^4*t^2 - 8675*ep*mtt^5*mWW^2*s^4*t^2 - 39775*ep^2*mtt^5*mWW^2*s^4*t^2 - 56645*ep^3*mtt^5*mWW^2*s^4*t^2 - 23525*ep^4*mtt^5*mWW^2*s^4*t^2 + 86*mtt^4*mWW^3*s^4*t^2 + 9807*ep*mtt^4*mWW^3*s^4*t^2 + 42809*ep^2*mtt^4*mWW^3*s^4*t^2 + 67137*ep^3*mtt^4*mWW^3*s^4*t^2 + 36865*ep^4*mtt^4*mWW^3*s^4*t^2 + 360*mtt^3*mWW^4*s^4*t^2 - 47*ep*mtt^3*mWW^4*s^4*t^2 + 521*ep^2*mtt^3*mWW^4*s^4*t^2 + 3167*ep^3*mtt^3*mWW^4*s^4*t^2 + 735*ep^4*mtt^3*mWW^4*s^4*t^2 - 450*mtt^2*mWW^5*s^4*t^2 - 5085*ep*mtt^2*mWW^5*s^4*t^2 - 19301*ep^2*mtt^2*mWW^5*s^4*t^2 - 29835*ep^3*mtt^2*mWW^5*s^4*t^2 - 15697*ep^4*mtt^2*mWW^5*s^4*t^2 - 248*mtt*mWW^6*s^4*t^2 + 948*ep*mtt*mWW^6*s^4*t^2 + 7280*ep^2*mtt*mWW^6*s^4*t^2 + 12148*ep^3*mtt*mWW^6*s^4*t^2 + 6240*ep^4*mtt*mWW^6*s^4*t^2 + 110*mWW^7*s^4*t^2 + 2*ep*mWW^7*s^4*t^2 - 1420*ep^2*mWW^7*s^4*t^2 - 2650*ep^3*mWW^7*s^4*t^2 - 1338*ep^4*mWW^7*s^4*t^2 + 756*ep*mtt^6*s^5*t^2 + 4032*ep^2*mtt^6*s^5*t^2 + 7140*ep^3*mtt^6*s^5*t^2 + 4200*ep^4*mtt^6*s^5*t^2 - 182*mtt^5*mWW*s^5*t^2 - 2604*ep*mtt^5*mWW*s^5*t^2 - 9932*ep^2*mtt^5*mWW*s^5*t^2 - 11988*ep^3*mtt^5*mWW*s^5*t^2 - 3182*ep^4*mtt^5*mWW*s^5*t^2 - 158*mtt^4*mWW^2*s^5*t^2 + 3097*ep*mtt^4*mWW^2*s^5*t^2 + 17853*ep^2*mtt^4*mWW^2*s^5*t^2 + 28863*ep^3*mtt^4*mWW^2*s^5*t^2 + 13849*ep^4*mtt^4*mWW^2*s^5*t^2 - 16*mtt^3*mWW^3*s^5*t^2 - 2788*ep*mtt^3*mWW^3*s^5*t^2 - 11184*ep^2*mtt^3*mWW^3*s^5*t^2 - 17884*ep^3*mtt^3*mWW^3*s^5*t^2 - 11072*ep^4*mtt^3*mWW^3*s^5*t^2 - 12*mtt^2*mWW^4*s^5*t^2 - 1449*ep*mtt^2*mWW^4*s^5*t^2 - 10177*ep^2*mtt^2*mWW^4*s^5*t^2 - 19383*ep^3*mtt^2*mWW^4*s^5*t^2 - 10595*ep^4*mtt^2*mWW^4*s^5*t^2 + 50*mtt*mWW^5*s^5*t^2 + 2030*ep*mtt*mWW^5*s^5*t^2 + 9546*ep^2*mtt*mWW^5*s^5*t^2 + 15714*ep^3*mtt*mWW^5*s^5*t^2 + 8516*ep^4*mtt*mWW^5*s^5*t^2 + 78*mWW^6*s^5*t^2 - 194*ep*mWW^6*s^5*t^2 - 1914*ep^2*mWW^6*s^5*t^2 - 3326*ep^3*mWW^6*s^5*t^2 - 1716*ep^4*mWW^6*s^5*t^2 - 252*ep*mtt^5*s^6*t^2 - 1344*ep^2*mtt^5*s^6*t^2 - 2380*ep^3*mtt^5*s^6*t^2 - 1400*ep^4*mtt^5*s^6*t^2 + 98*mtt^4*mWW*s^6*t^2 + 910*ep*mtt^4*mWW*s^6*t^2 + 3634*ep^2*mtt^4*mWW*s^6*t^2 + 5050*ep^3*mtt^4*mWW*s^6*t^2 + 1844*ep^4*mtt^4*mWW*s^6*t^2 + 110*mtt^3*mWW^2*s^6*t^2 - 377*ep*mtt^3*mWW^2*s^6*t^2 - 4081*ep^2*mtt^3*mWW^2*s^6*t^2 - 7863*ep^3*mtt^3*mWW^2*s^6*t^2 - 4301*ep^4*mtt^3*mWW^2*s^6*t^2 + 62*mtt^2*mWW^3*s^6*t^2 + 325*ep*mtt^2*mWW^3*s^6*t^2 - 193*ep^2*mtt^2*mWW^3*s^6*t^2 - 733*ep^3*mtt^2*mWW^3*s^6*t^2 + 171*ep^4*mtt^2*mWW^3*s^6*t^2 + 2*mtt*mWW^4*s^6*t^2 + 951*ep*mtt*mWW^4*s^6*t^2 + 5491*ep^2*mtt*mWW^4*s^6*t^2 + 9737*ep^3*mtt*mWW^4*s^6*t^2 + 5339*ep^4*mtt*mWW^4*s^6*t^2 - 373*ep*mWW^5*s^6*t^2 - 1859*ep^2*mWW^5*s^6*t^2 - 3075*ep^3*mWW^5*s^6*t^2 - 1653*ep^4*mWW^5*s^6*t^2 + 36*ep*mtt^4*s^7*t^2 + 192*ep^2*mtt^4*s^7*t^2 + 340*ep^3*mtt^4*s^7*t^2 + 200*ep^4*mtt^4*s^7*t^2 - 30*mtt^3*mWW*s^7*t^2 - 184*ep*mtt^3*mWW*s^7*t^2 - 800*ep^2*mtt^3*mWW*s^7*t^2 - 1336*ep^3*mtt^3*mWW*s^7*t^2 - 642*ep^4*mtt^3*mWW*s^7*t^2 - 32*mtt^2*mWW^2*s^7*t^2 - 101*ep*mtt^2*mWW^2*s^7*t^2 + 163*ep^2*mtt^2*mWW^2*s^7*t^2 + 693*ep^3*mtt^2*mWW^2*s^7*t^2 + 477*ep^4*mtt^2*mWW^2*s^7*t^2 - 18*mtt*mWW^3*s^7*t^2 + 98*ep*mtt*mWW^3*s^7*t^2 + 958*ep^2*mtt*mWW^3*s^7*t^2 + 1710*ep^3*mtt*mWW^3*s^7*t^2 + 820*ep^4*mtt*mWW^3*s^7*t^2 - 8*mWW^4*s^7*t^2 - 185*ep*mWW^4*s^7*t^2 - 905*ep^2*mWW^4*s^7*t^2 - 1551*ep^3*mWW^4*s^7*t^2 - 855*ep^4*mWW^4*s^7*t^2 + 4*mtt^2*mWW*s^8*t^2 + 18*ep*mtt^2*mWW*s^8*t^2 + 88*ep^2*mtt^2*mWW*s^8*t^2 + 174*ep^3*mtt^2*mWW*s^8*t^2 + 100*ep^4*mtt^2*mWW*s^8*t^2 + 4*mtt*mWW^2*s^8*t^2 + 34*ep*mtt*mWW^2*s^8*t^2 + 86*ep^2*mtt*mWW^2*s^8*t^2 + 86*ep^3*mtt*mWW^2*s^8*t^2 + 30*ep^4*mtt*mWW^2*s^8*t^2 - 20*ep*mWW^3*s^8*t^2 - 134*ep^2*mWW^3*s^8*t^2 - 244*ep^3*mWW^3*s^8*t^2 - 130*ep^4*mWW^3*s^8*t^2 + 156*ep*mtt^10*t^3 + 848*ep^2*mtt^10*t^3 + 1532*ep^3*mtt^10*t^3 + 920*ep^4*mtt^10*t^3 + 24*mtt^9*mWW*t^3 - 913*ep*mtt^9*mWW*t^3 - 4539*ep^2*mtt^9*mWW*t^3 - 6807*ep^3*mtt^9*mWW*t^3 - 3173*ep^4*mtt^9*mWW*t^3 - 56*mtt^8*mWW^2*t^3 + 2419*ep*mtt^8*mWW^2*t^3 + 11237*ep^2*mtt^8*mWW^2*t^3 + 15325*ep^3*mtt^8*mWW^2*t^3 + 5987*ep^4*mtt^8*mWW^2*t^3 - 540*mtt^7*mWW^3*t^3 - 6639*ep*mtt^7*mWW^3*t^3 - 22141*ep^2*mtt^7*mWW^3*t^3 - 27545*ep^3*mtt^7*mWW^3*t^3 - 10879*ep^4*mtt^7*mWW^3*t^3 + 1980*mtt^6*mWW^4*t^3 + 15775*ep*mtt^6*mWW^4*t^3 + 44929*ep^2*mtt^6*mWW^4*t^3 + 54801*ep^3*mtt^6*mWW^4*t^3 + 24115*ep^4*mtt^6*mWW^4*t^3 - 2080*mtt^5*mWW^5*t^3 - 17611*ep*mtt^5*mWW^5*t^3 - 53213*ep^2*mtt^5*mWW^5*t^3 - 69093*ep^3*mtt^5*mWW^5*t^3 - 32771*ep^4*mtt^5*mWW^5*t^3 + 120*mtt^4*mWW^6*t^3 + 3267*ep*mtt^4*mWW^6*t^3 + 14945*ep^2*mtt^4*mWW^6*t^3 + 24589*ep^3*mtt^4*mWW^6*t^3 + 13671*ep^4*mtt^4*mWW^6*t^3 + 924*mtt^3*mWW^7*t^3 + 6849*ep*mtt^3*mWW^7*t^3 + 17855*ep^2*mtt^3*mWW^7*t^3 + 19575*ep^3*mtt^3*mWW^7*t^3 + 7645*ep^4*mtt^3*mWW^7*t^3 - 348*mtt^2*mWW^8*t^3 - 3129*ep*mtt^2*mWW^8*t^3 - 9471*ep^2*mtt^2*mWW^8*t^3 - 11887*ep^3*mtt^2*mWW^8*t^3 - 5325*ep^4*mtt^2*mWW^8*t^3 - 24*mtt*mWW^9*t^3 - 174*ep*mtt*mWW^9*t^3 - 450*ep^2*mtt*mWW^9*t^3 - 490*ep^3*mtt*mWW^9*t^3 - 190*ep^4*mtt*mWW^9*t^3 - 984*ep*mtt^9*s*t^3 - 5336*ep^2*mtt^9*s*t^3 - 9616*ep^3*mtt^9*s*t^3 - 5760*ep^4*mtt^9*s*t^3 - 102*mtt^8*mWW*s*t^3 + 5341*ep*mtt^8*mWW*s*t^3 + 26083*ep^2*mtt^8*mWW*s*t^3 + 38803*ep^3*mtt^8*mWW*s*t^3 + 17891*ep^4*mtt^8*mWW*s*t^3 + 190*mtt^7*mWW^2*s*t^3 - 12060*ep*mtt^7*mWW^2*s*t^3 - 55572*ep^2*mtt^7*mWW^2*s*t^3 - 76348*ep^3*mtt^7*mWW^2*s*t^3 - 30306*ep^4*mtt^7*mWW^2*s*t^3 + 2146*mtt^6*mWW^3*s*t^3 + 24417*ep*mtt^6*mWW^3*s*t^3 + 79131*ep^2*mtt^6*mWW^3*s*t^3 + 97039*ep^3*mtt^6*mWW^3*s*t^3 + 37875*ep^4*mtt^6*mWW^3*s*t^3 - 5682*mtt^5*mWW^4*s*t^3 - 41136*ep*mtt^5*mWW^4*s*t^3 - 107516*ep^2*mtt^5*mWW^4*s*t^3 - 122440*ep^3*mtt^5*mWW^4*s*t^3 - 51370*ep^4*mtt^5*mWW^4*s*t^3 + 3488*mtt^4*mWW^5*s*t^3 + 29745*ep*mtt^4*mWW^5*s*t^3 + 88331*ep^2*mtt^4*mWW^5*s*t^3 + 112503*ep^3*mtt^4*mWW^5*s*t^3 + 53021*ep^4*mtt^4*mWW^5*s*t^3 + 940*mtt^3*mWW^6*s*t^3 + 400*ep*mtt^3*mWW^6*s*t^3 - 13716*ep^2*mtt^3*mWW^6*s*t^3 - 31152*ep^3*mtt^3*mWW^6*s*t^3 - 19496*ep^4*mtt^3*mWW^6*s*t^3 - 796*mtt^2*mWW^7*s*t^3 - 4905*ep*mtt^2*mWW^7*s*t^3 - 10063*ep^2*mtt^2*mWW^7*s*t^3 - 7735*ep^3*mtt^2*mWW^7*s*t^3 - 1477*ep^4*mtt^2*mWW^7*s*t^3 - 160*mtt*mWW^8*s*t^3 - 644*ep*mtt*mWW^8*s*t^3 - 892*ep^2*mtt*mWW^8*s*t^3 - 564*ep^3*mtt*mWW^8*s*t^3 - 188*ep^4*mtt*mWW^8*s*t^3 - 24*mWW^9*s*t^3 - 174*ep*mWW^9*s*t^3 - 450*ep^2*mWW^9*s*t^3 - 490*ep^3*mWW^9*s*t^3 - 190*ep^4*mWW^9*s*t^3 + 2628*ep*mtt^8*s^2*t^3 + 14208*ep^2*mtt^8*s^2*t^3 + 25524*ep^3*mtt^8*s^2*t^3 + 15240*ep^4*mtt^8*s^2*t^3 + 138*mtt^7*mWW*s^2*t^3 - 13165*ep*mtt^7*mWW*s^2*t^3 - 63039*ep^2*mtt^7*mWW*s^2*t^3 - 93035*ep^3*mtt^7*mWW*s^2*t^3 - 42403*ep^4*mtt^7*mWW*s^2*t^3 - 204*mtt^6*mWW^2*s^2*t^3 + 24513*ep*mtt^6*mWW^2*s^2*t^3 + 112519*ep^2*mtt^6*mWW^2*s^2*t^3 + 156375*ep^3*mtt^6*mWW^2*s^2*t^3 + 63357*ep^4*mtt^6*mWW^2*s^2*t^3 - 3390*mtt^5*mWW^3*s^2*t^3 - 34325*ep*mtt^5*mWW^3*s^2*t^3 - 106147*ep^2*mtt^5*mWW^3*s^2*t^3 - 127859*ep^3*mtt^5*mWW^3*s^2*t^3 - 49767*ep^4*mtt^5*mWW^3*s^2*t^3 + 5944*mtt^4*mWW^4*s^2*t^3 + 35291*ep*mtt^4*mWW^4*s^2*t^3 + 72221*ep^2*mtt^4*mWW^4*s^2*t^3 + 63461*ep^3*mtt^4*mWW^4*s^2*t^3 + 21627*ep^4*mtt^4*mWW^4*s^2*t^3 - 980*mtt^3*mWW^5*s^2*t^3 - 10015*ep*mtt^3*mWW^5*s^2*t^3 - 28449*ep^2*mtt^3*mWW^5*s^2*t^3 - 32961*ep^3*mtt^3*mWW^5*s^2*t^3 - 15083*ep^4*mtt^3*mWW^5*s^2*t^3 - 1540*mtt^2*mWW^6*s^2*t^3 - 4111*ep*mtt^2*mWW^6*s^2*t^3 + 3391*ep^2*mtt^2*mWW^6*s^2*t^3 + 16479*ep^3*mtt^2*mWW^6*s^2*t^3 + 11365*ep^4*mtt^2*mWW^6*s^2*t^3 - 204*mtt*mWW^7*s^2*t^3 - 2209*ep*mtt*mWW^7*s^2*t^3 - 7703*ep^2*mtt*mWW^7*s^2*t^3 - 10783*ep^3*mtt*mWW^7*s^2*t^3 - 5293*ep^4*mtt*mWW^7*s^2*t^3 + 236*mWW^8*s^2*t^3 + 1393*ep*mWW^8*s^2*t^3 + 2999*ep^2*mWW^8*s^2*t^3 + 2799*ep^3*mWW^8*s^2*t^3 + 957*ep^4*mWW^8*s^2*t^3 - 3840*ep*mtt^7*s^3*t^3 - 20680*ep^2*mtt^7*s^3*t^3 - 37000*ep^3*mtt^7*s^3*t^3 - 22000*ep^4*mtt^7*s^3*t^3 + 17665*ep*mtt^6*mWW*s^3*t^3 + 82815*ep^2*mtt^6*mWW*s^3*t^3 + 121375*ep^3*mtt^6*mWW*s^3*t^3 + 54705*ep^4*mtt^6*mWW*s^3*t^3 + 52*mtt^5*mWW^2*s^3*t^3 - 25746*ep*mtt^5*mWW^2*s^3*t^3 - 118978*ep^2*mtt^5*mWW^2*s^3*t^3 - 168470*ep^3*mtt^5*mWW^2*s^3*t^3 - 70090*ep^4*mtt^5*mWW^2*s^3*t^3 + 2724*mtt^4*mWW^3*s^3*t^3 + 22487*ep*mtt^4*mWW^3*s^3*t^3 + 63013*ep^2*mtt^4*mWW^3*s^3*t^3 + 74009*ep^3*mtt^4*mWW^3*s^3*t^3 + 29847*ep^4*mtt^4*mWW^3*s^3*t^3 - 2796*mtt^3*mWW^4*s^3*t^3 - 8790*ep*mtt^3*mWW^4*s^3*t^3 + 6554*ep^2*mtt^3*mWW^4*s^3*t^3 + 34094*ep^3*mtt^3*mWW^4*s^3*t^3 + 20506*ep^4*mtt^3*mWW^4*s^3*t^3 - 988*mtt^2*mWW^5*s^3*t^3 - 5603*ep*mtt^2*mWW^5*s^3*t^3 - 16421*ep^2*mtt^2*mWW^5*s^3*t^3 - 23413*ep^3*mtt^2*mWW^5*s^3*t^3 - 11399*ep^4*mtt^2*mWW^5*s^3*t^3 + 724*mtt*mWW^6*s^3*t^3 + 1834*ep*mtt*mWW^6*s^3*t^3 - 1302*ep^2*mtt*mWW^6*s^3*t^3 - 5906*ep^3*mtt*mWW^6*s^3*t^3 - 3590*ep^4*mtt*mWW^6*s^3*t^3 + 300*mWW^7*s^3*t^3 + 2073*ep*mWW^7*s^3*t^3 + 5127*ep^2*mWW^7*s^3*t^3 + 5375*ep^3*mWW^7*s^3*t^3 + 2021*ep^4*mWW^7*s^3*t^3 + 3300*ep*mtt^6*s^4*t^3 + 17680*ep^2*mtt^6*s^4*t^3 + 31460*ep^3*mtt^6*s^4*t^3 + 18600*ep^4*mtt^6*s^4*t^3 - 180*mtt^5*mWW*s^4*t^3 - 13875*ep*mtt^5*mWW*s^4*t^3 - 63665*ep^2*mtt^5*mWW*s^4*t^3 - 92965*ep^3*mtt^5*mWW*s^4*t^3 - 41555*ep^4*mtt^5*mWW*s^4*t^3 - 8*mtt^4*mWW^2*s^4*t^3 + 14389*ep*mtt^4*mWW^2*s^4*t^3 + 68867*ep^2*mtt^4*mWW^2*s^4*t^3 + 100715*ep^3*mtt^4*mWW^2*s^4*t^3 + 43365*ep^4*mtt^4*mWW^2*s^4*t^3 - 1196*mtt^3*mWW^3*s^4*t^3 - 6015*ep*mtt^3*mWW^3*s^4*t^3 - 10885*ep^2*mtt^3*mWW^3*s^4*t^3 - 11369*ep^3*mtt^3*mWW^3*s^4*t^3 - 6183*ep^4*mtt^3*mWW^3*s^4*t^3 + 552*mtt^2*mWW^4*s^4*t^3 - 3119*ep*mtt^2*mWW^4*s^4*t^3 - 26361*ep^2*mtt^2*mWW^4*s^4*t^3 - 45857*ep^3*mtt^2*mWW^4*s^4*t^3 - 22495*ep^4*mtt^2*mWW^4*s^4*t^3 + 740*mtt*mWW^5*s^4*t^3 + 4606*ep*mtt*mWW^5*s^4*t^3 + 12762*ep^2*mtt*mWW^5*s^4*t^3 + 16898*ep^3*mtt*mWW^5*s^4*t^3 + 8178*ep^4*mtt*mWW^5*s^4*t^3 - 100*mWW^6*s^4*t^3 - 214*ep*mWW^6*s^4*t^3 + 162*ep^2*mWW^6*s^4*t^3 + 414*ep^3*mWW^6*s^4*t^3 + 90*ep^4*mWW^6*s^4*t^3 - 1656*ep*mtt^5*s^5*t^3 - 8808*ep^2*mtt^5*s^5*t^3 - 15552*ep^3*mtt^5*s^5*t^3 - 9120*ep^4*mtt^5*s^5*t^3 + 186*mtt^4*mWW*s^5*t^3 + 6343*ep*mtt^4*mWW*s^5*t^3 + 28569*ep^2*mtt^4*mWW*s^5*t^3 + 41897*ep^3*mtt^4*mWW*s^5*t^3 + 18733*ep^4*mtt^4*mWW*s^5*t^3 + 78*mtt^3*mWW^2*s^5*t^3 - 3720*ep*mtt^3*mWW^2*s^5*t^3 - 20320*ep^2*mtt^3*mWW^2*s^5*t^3 - 31680*ep^3*mtt^3*mWW^2*s^5*t^3 - 14262*ep^4*mtt^3*mWW^2*s^5*t^3 + 294*mtt^2*mWW^3*s^5*t^3 - 463*ep*mtt^2*mWW^3*s^5*t^3 - 5957*ep^2*mtt^2*mWW^3*s^5*t^3 - 8497*ep^3*mtt^2*mWW^3*s^5*t^3 - 2529*ep^4*mtt^2*mWW^3*s^5*t^3 + 38*mtt*mWW^4*s^5*t^3 + 2474*ep*mtt*mWW^4*s^5*t^3 + 12182*ep^2*mtt*mWW^4*s^5*t^3 + 18982*ep^3*mtt*mWW^4*s^5*t^3 + 9124*ep^4*mtt*mWW^4*s^5*t^3 - 180*mWW^5*s^5*t^3 - 1122*ep*mWW^5*s^5*t^3 - 3010*ep^2*mWW^5*s^5*t^3 - 3934*ep^3*mWW^5*s^5*t^3 - 1946*ep^4*mWW^5*s^5*t^3 + 444*ep*mtt^4*s^6*t^3 + 2336*ep^2*mtt^4*s^6*t^3 + 4076*ep^3*mtt^4*s^6*t^3 + 2360*ep^4*mtt^4*s^6*t^3 - 78*mtt^3*mWW*s^6*t^3 - 1551*ep*mtt^3*mWW*s^6*t^3 - 6933*ep^2*mtt^3*mWW*s^6*t^3 - 10393*ep^3*mtt^3*mWW*s^6*t^3 - 4741*ep^4*mtt^3*mWW*s^6*t^3 - 68*mtt^2*mWW^2*s^6*t^3 + 119*ep*mtt^2*mWW^2*s^6*t^3 + 2129*ep^2*mtt^2*mWW^2*s^6*t^3 + 4033*ep^3*mtt^2*mWW^2*s^6*t^3 + 1931*ep^4*mtt^2*mWW^2*s^6*t^3 - 42*mtt*mWW^3*s^6*t^3 + 619*ep*mtt*mWW^3*s^6*t^3 + 3453*ep^2*mtt*mWW^3*s^6*t^3 + 4941*ep^3*mtt*mWW^3*s^6*t^3 + 1957*ep^4*mtt*mWW^3*s^6*t^3 - 36*mWW^4*s^6*t^3 - 495*ep*mWW^4*s^6*t^3 - 2009*ep^2*mWW^4*s^6*t^3 - 3041*ep^3*mWW^4*s^6*t^3 - 1507*ep^4*mWW^4*s^6*t^3 - 48*ep*mtt^3*s^7*t^3 - 248*ep^2*mtt^3*s^7*t^3 - 424*ep^3*mtt^3*s^7*t^3 - 240*ep^4*mtt^3*s^7*t^3 + 12*mtt^2*mWW*s^7*t^3 + 155*ep*mtt^2*mWW*s^7*t^3 + 709*ep^2*mtt^2*mWW*s^7*t^3 + 1125*ep^3*mtt^2*mWW*s^7*t^3 + 543*ep^4*mtt^2*mWW*s^7*t^3 + 16*mtt*mWW^2*s^7*t^3 + 86*ep*mtt*mWW^2*s^7*t^3 + 118*ep^2*mtt*mWW^2*s^7*t^3 + 50*ep^3*mtt*mWW^2*s^7*t^3 + 18*ep^4*mtt*mWW^2*s^7*t^3 + 4*mWW^3*s^7*t^3 - 81*ep*mWW^3*s^7*t^3 - 467*ep^2*mWW^3*s^7*t^3 - 719*ep^3*mWW^3*s^7*t^3 - 321*ep^4*mWW^3*s^7*t^3 - 252*ep*mtt^9*t^4 - 1424*ep^2*mtt^9*t^4 - 2668*ep^3*mtt^9*t^4 - 1656*ep^4*mtt^9*t^4 - 60*mtt^8*mWW*t^4 + 1618*ep*mtt^8*mWW*t^4 + 8710*ep^2*mtt^8*mWW*t^4 + 14022*ep^3*mtt^8*mWW*t^4 + 7182*ep^4*mtt^8*mWW*t^4 + 516*mtt^7*mWW^2*t^4 - 2098*ep*mtt^7*mWW^2*t^4 - 16802*ep^2*mtt^7*mWW^2*t^4 - 27438*ep^3*mtt^7*mWW^2*t^4 - 12882*ep^4*mtt^7*mWW^2*t^4 - 832*mtt^6*mWW^3*t^4 - 300*ep*mtt^6*mWW^3*t^4 + 9476*ep^2*mtt^6*mWW^3*t^4 + 17164*ep^3*mtt^6*mWW^3*t^4 + 7324*ep^4*mtt^6*mWW^3*t^4 - 756*mtt^5*mWW^4*t^4 - 5582*ep*mtt^5*mWW^4*t^4 - 13586*ep^2*mtt^5*mWW^4*t^4 - 12738*ep^3*mtt^5*mWW^4*t^4 - 3354*ep^4*mtt^5*mWW^4*t^4 + 2800*mtt^4*mWW^5*t^4 + 19026*ep*mtt^4*mWW^5*t^4 + 47046*ep^2*mtt^4*mWW^5*t^4 + 50534*ep^3*mtt^4*mWW^5*t^4 + 19986*ep^4*mtt^4*mWW^5*t^4 - 2024*mtt^3*mWW^6*t^4 - 16038*ep*mtt^3*mWW^6*t^4 - 45390*ep^2*mtt^3*mWW^6*t^4 - 55002*ep^3*mtt^3*mWW^6*t^4 - 24298*ep^4*mtt^3*mWW^6*t^4 + 156*mtt^2*mWW^7*t^4 + 2104*ep*mtt^2*mWW^7*t^4 + 7840*ep^2*mtt^2*mWW^7*t^4 + 11352*ep^3*mtt^2*mWW^7*t^4 + 5700*ep^4*mtt^2*mWW^7*t^4 + 200*mtt*mWW^8*t^4 + 1522*ep*mtt*mWW^8*t^4 + 4130*ep^2*mtt*mWW^8*t^4 + 4774*ep^3*mtt*mWW^8*t^4 + 1998*ep^4*mtt*mWW^8*t^4 + 1404*ep*mtt^8*s*t^4 + 7896*ep^2*mtt^8*s*t^4 + 14724*ep^3*mtt^8*s*t^4 + 9096*ep^4*mtt^8*s*t^4 + 232*mtt^7*mWW*s*t^4 - 8496*ep*mtt^7*mWW*s*t^4 - 44496*ep^2*mtt^7*mWW*s*t^4 - 70768*ep^3*mtt^7*mWW*s*t^4 - 35768*ep^4*mtt^7*mWW*s*t^4 - 1916*mtt^6*mWW^2*s*t^4 + 10662*ep*mtt^6*mWW^2*s*t^4 + 76640*ep^2*mtt^6*mWW^2*s*t^4 + 123906*ep^3*mtt^6*mWW^2*s*t^4 + 58340*ep^4*mtt^6*mWW^2*s*t^4 + 2232*mtt^5*mWW^3*s*t^4 - 1240*ep*mtt^5*mWW^3*s*t^4 - 35474*ep^2*mtt^5*mWW^3*s*t^4 - 61600*ep^3*mtt^5*mWW^3*s*t^4 - 26942*ep^4*mtt^5*mWW^3*s*t^4 + 2512*mtt^4*mWW^4*s*t^4 + 11006*ep*mtt^4*mWW^4*s*t^4 + 10032*ep^2*mtt^4*mWW^4*s*t^4 - 9790*ep^3*mtt^4*mWW^4*s*t^4 - 13344*ep^4*mtt^4*mWW^4*s*t^4 - 4504*mtt^3*mWW^5*s*t^4 - 23072*ep*mtt^3*mWW^5*s*t^4 - 37646*ep^2*mtt^3*mWW^5*s*t^4 - 19384*ep^3*mtt^3*mWW^5*s*t^4 + 430*ep^4*mtt^3*mWW^5*s*t^4 + 932*mtt^2*mWW^6*s*t^4 + 7446*ep*mtt^2*mWW^6*s*t^4 + 19726*ep^2*mtt^2*mWW^6*s*t^4 + 21322*ep^3*mtt^2*mWW^6*s*t^4 + 8174*ep^4*mtt^2*mWW^6*s*t^4 + 312*mtt*mWW^7*s*t^4 + 768*ep*mtt*mWW^7*s*t^4 - 808*ep^2*mtt*mWW^7*s*t^4 - 3184*ep^3*mtt*mWW^7*s*t^4 - 1984*ep^4*mtt*mWW^7*s*t^4 + 200*mWW^8*s*t^4 + 1522*ep*mWW^8*s*t^4 + 4130*ep^2*mWW^8*s*t^4 + 4774*ep^3*mWW^8*s*t^4 + 1998*ep^4*mWW^8*s*t^4 - 3240*ep*mtt^7*s^2*t^4 - 18120*ep^2*mtt^7*s^2*t^4 - 33600*ep^3*mtt^7*s^2*t^4 - 20640*ep^4*mtt^7*s^2*t^4 - 320*mtt^6*mWW*s^2*t^4 + 18242*ep*mtt^6*mWW*s^2*t^4 + 93058*ep^2*mtt^6*mWW*s^2*t^4 + 146246*ep^3*mtt^6*mWW*s^2*t^4 + 72870*ep^4*mtt^6*mWW*s^2*t^4 + 2818*mtt^5*mWW^2*s^2*t^4 - 20539*ep*mtt^5*mWW^2*s^2*t^4 - 137457*ep^2*mtt^5*mWW^2*s^2*t^4 - 220885*ep^3*mtt^5*mWW^2*s^2*t^4 - 104193*ep^4*mtt^5*mWW^2*s^2*t^4 - 2058*mtt^4*mWW^3*s^2*t^4 + 3853*ep*mtt^4*mWW^3*s^2*t^4 + 46869*ep^2*mtt^4*mWW^3*s^2*t^4 + 80035*ep^3*mtt^4*mWW^3*s^2*t^4 + 36373*ep^4*mtt^4*mWW^3*s^2*t^4 - 3046*mtt^3*mWW^4*s^2*t^4 - 4489*ep*mtt^3*mWW^4*s^2*t^4 + 28429*ep^2*mtt^3*mWW^4*s^2*t^4 + 70513*ep^3*mtt^3*mWW^4*s^2*t^4 + 42593*ep^4*mtt^3*mWW^4*s^2*t^4 + 1786*mtt^2*mWW^5*s^2*t^4 - 35*ep*mtt^2*mWW^5*s^2*t^4 - 30699*ep^2*mtt^2*mWW^5*s^2*t^4 - 65101*ep^3*mtt^2*mWW^5*s^2*t^4 - 37599*ep^4*mtt^2*mWW^5*s^2*t^4 + 1064*mtt*mWW^6*s^2*t^4 + 7228*ep*mtt*mWW^6*s^2*t^4 + 19180*ep^2*mtt*mWW^6*s^2*t^4 + 23068*ep^3*mtt*mWW^6*s^2*t^4 + 10372*ep^4*mtt*mWW^6*s^2*t^4 - 244*mWW^7*s^2*t^4 - 1020*ep*mWW^7*s^2*t^4 - 1260*ep^2*mWW^7*s^2*t^4 - 276*ep^3*mWW^7*s^2*t^4 + 224*ep^4*mWW^7*s^2*t^4 + 3960*ep*mtt^6*s^3*t^4 + 22000*ep^2*mtt^6*s^3*t^4 + 40520*ep^3*mtt^6*s^3*t^4 + 24720*ep^4*mtt^6*s^3*t^4 + 160*mtt^5*mWW*s^3*t^4 - 20368*ep*mtt^5*mWW*s^3*t^4 - 101472*ep^2*mtt^5*mWW*s^3*t^4 - 157744*ep^3*mtt^5*mWW*s^3*t^4 - 77440*ep^4*mtt^5*mWW*s^3*t^4 - 2150*mtt^4*mWW^2*s^3*t^4 + 18695*ep*mtt^4*mWW^2*s^3*t^4 + 121385*ep^2*mtt^4*mWW^2*s^3*t^4 + 194953*ep^3*mtt^4*mWW^2*s^3*t^4 + 91917*ep^4*mtt^4*mWW^2*s^3*t^4 + 700*mtt^3*mWW^3*s^3*t^4 - 2684*ep*mtt^3*mWW^3*s^3*t^4 - 24518*ep^2*mtt^3*mWW^3*s^3*t^4 - 43388*ep^3*mtt^3*mWW^3*s^3*t^4 - 21358*ep^4*mtt^3*mWW^3*s^3*t^4 + 1734*mtt^2*mWW^4*s^3*t^4 - 2319*ep*mtt^2*mWW^4*s^3*t^4 - 37701*ep^2*mtt^2*mWW^4*s^3*t^4 - 69497*ep^3*mtt^2*mWW^4*s^3*t^4 - 36297*ep^4*mtt^2*mWW^4*s^3*t^4 + 192*mtt*mWW^5*s^3*t^4 + 7008*ep*mtt*mWW^5*s^3*t^4 + 31102*ep^2*mtt*mWW^5*s^3*t^4 + 47144*ep^3*mtt*mWW^5*s^3*t^4 + 23402*ep^4*mtt*mWW^5*s^3*t^4 - 692*mWW^6*s^3*t^4 - 4564*ep*mWW^6*s^3*t^4 - 11220*ep^2*mWW^6*s^3*t^4 - 12196*ep^3*mWW^6*s^3*t^4 - 4944*ep^4*mWW^6*s^3*t^4 - 2700*ep*mtt^5*s^4*t^4 - 14880*ep^2*mtt^5*s^4*t^4 - 27180*ep^3*mtt^5*s^4*t^4 - 16440*ep^4*mtt^5*s^4*t^4 + 20*mtt^4*mWW*s^4*t^4 + 12342*ep*mtt^4*mWW*s^4*t^4 + 60378*ep^2*mtt^4*mWW*s^4*t^4 + 93106*ep^3*mtt^4*mWW*s^4*t^4 + 45050*ep^4*mtt^4*mWW*s^4*t^4 + 962*mtt^3*mWW^2*s^4*t^4 - 8001*ep*mtt^3*mWW^2*s^4*t^4 - 53783*ep^2*mtt^3*mWW^2*s^4*t^4 - 87039*ep^3*mtt^3*mWW^2*s^4*t^4 - 40763*ep^4*mtt^3*mWW^2*s^4*t^4 + 30*mtt^2*mWW^3*s^4*t^4 + 253*ep*mtt^2*mWW^3*s^4*t^4 + 2557*ep^2*mtt^2*mWW^3*s^4*t^4 + 6627*ep^3*mtt^2*mWW^3*s^4*t^4 + 4501*ep^4*mtt^2*mWW^3*s^4*t^4 - 538*mtt*mWW^4*s^4*t^4 + 1281*ep*mtt*mWW^4*s^4*t^4 + 13627*ep^2*mtt*mWW^4*s^4*t^4 + 23095*ep^3*mtt*mWW^4*s^4*t^4 + 11111*ep^4*mtt*mWW^4*s^4*t^4 - 178*mWW^5*s^4*t^4 - 1831*ep*mWW^5*s^4*t^4 - 5939*ep^2*mWW^5*s^4*t^4 - 7697*ep^3*mWW^5*s^4*t^4 - 3459*ep^4*mWW^5*s^4*t^4 + 972*ep*mtt^4*s^5*t^4 + 5304*ep^2*mtt^4*s^5*t^4 + 9588*ep^3*mtt^4*s^5*t^4 + 5736*ep^4*mtt^4*s^5*t^4 - 40*mtt^3*mWW*s^5*t^4 - 3776*ep*mtt^3*mWW*s^5*t^4 - 18352*ep^2*mtt^3*mWW*s^5*t^4 - 28256*ep^3*mtt^3*mWW*s^5*t^4 - 13512*ep^4*mtt^3*mWW*s^5*t^4 - 262*mtt^2*mWW^2*s^5*t^4 + 1351*ep*mtt^2*mWW^2*s^5*t^4 + 10851*ep^2*mtt^2*mWW^2*s^5*t^4 + 17857*ep^3*mtt^2*mWW^2*s^5*t^4 + 8139*ep^4*mtt^2*mWW^2*s^5*t^4 - 96*mtt*mWW^3*s^5*t^4 + 134*ep*mtt*mWW^3*s^5*t^4 + 1478*ep^2*mtt*mWW^3*s^5*t^4 + 1786*ep^3*mtt*mWW^3*s^5*t^4 + 346*ep^4*mtt*mWW^3*s^5*t^4 + 94*mWW^4*s^5*t^4 + 103*ep*mWW^4*s^5*t^4 - 801*ep^2*mWW^4*s^5*t^4 - 1583*ep^3*mWW^4*s^5*t^4 - 709*ep^4*mWW^4*s^5*t^4 - 144*ep*mtt^3*s^6*t^4 - 776*ep^2*mtt^3*s^6*t^4 - 1384*ep^3*mtt^3*s^6*t^4 - 816*ep^4*mtt^3*s^6*t^4 + 8*mtt^2*mWW*s^6*t^4 + 438*ep*mtt^2*mWW*s^6*t^4 + 2174*ep^2*mtt^2*mWW*s^6*t^4 + 3394*ep^3*mtt^2*mWW*s^6*t^4 + 1618*ep^4*mtt^2*mWW*s^6*t^4 + 32*mtt*mWW^2*s^6*t^4 - 70*ep*mtt*mWW^2*s^6*t^4 - 834*ep^2*mtt*mWW^2*s^6*t^4 - 1354*ep^3*mtt*mWW^2*s^6*t^4 - 558*ep^4*mtt*mWW^2*s^6*t^4 + 24*mWW^3*s^6*t^4 - 16*ep*mWW^3*s^6*t^4 - 388*ep^2*mWW^3*s^6*t^4 - 624*ep^3*mWW^3*s^6*t^4 - 244*ep^4*mWW^3*s^6*t^4 + 180*ep*mtt^8*t^5 + 1104*ep^2*mtt^8*t^5 + 2212*ep^3*mtt^8*t^5 + 1448*ep^4*mtt^8*t^5 - 12*mtt^7*mWW*t^5 - 1770*ep*mtt^7*mWW*t^5 - 8614*ep^2*mtt^7*mWW*t^5 - 13814*ep^3*mtt^7*mWW*t^5 - 7246*ep^4*mtt^7*mWW*t^5 - 428*mtt^6*mWW^2*t^5 + 2306*ep*mtt^6*mWW^2*t^5 + 17268*ep^2*mtt^6*mWW^2*t^5 + 28966*ep^3*mtt^6*mWW^2*t^5 + 14448*ep^4*mtt^6*mWW^2*t^5 + 1692*mtt^5*mWW^3*t^5 + 5640*ep*mtt^5*mWW^3*t^5 + 1778*ep^2*mtt^5*mWW^3*t^5 - 8200*ep^3*mtt^5*mWW^3*t^5 - 5646*ep^4*mtt^5*mWW^3*t^5 - 1988*mtt^4*mWW^4*t^5 - 12696*ep*mtt^4*mWW^4*t^5 - 30934*ep^2*mtt^4*mWW^4*t^5 - 34272*ep^3*mtt^4*mWW^4*t^5 - 14718*ep^4*mtt^4*mWW^4*t^5 + 272*mtt^3*mWW^5*t^5 + 3958*ep*mtt^3*mWW^5*t^5 + 15480*ep^2*mtt^3*mWW^5*t^5 + 23114*ep^3*mtt^3*mWW^5*t^5 + 11832*ep^4*mtt^3*mWW^5*t^5 + 864*mtt^2*mWW^6*t^5 + 5442*ep*mtt^2*mWW^6*t^5 + 12346*ep^2*mtt^2*mWW^6*t^5 + 11958*ep^3*mtt^2*mWW^6*t^5 + 4174*ep^4*mtt^2*mWW^6*t^5 - 400*mtt*mWW^7*t^5 - 3060*ep*mtt*mWW^7*t^5 - 8428*ep^2*mtt*mWW^7*t^5 - 9964*ep^3*mtt*mWW^7*t^5 - 4292*ep^4*mtt*mWW^7*t^5 - 864*ep*mtt^7*s*t^5 - 5256*ep^2*mtt^7*s*t^5 - 10456*ep^3*mtt^7*s*t^5 - 6800*ep^4*mtt^7*s*t^5 + 118*mtt^6*mWW*s*t^5 + 8078*ep*mtt^6*mWW*s*t^5 + 38256*ep^2*mtt^6*mWW*s*t^5 + 60450*ep^3*mtt^6*mWW*s*t^5 + 31210*ep^4*mtt^6*mWW*s*t^5 + 1314*mtt^5*mWW^2*s*t^5 - 10264*ep*mtt^5*mWW^2*s*t^5 - 68966*ep^2*mtt^5*mWW^2*s*t^5 - 114040*ep^3*mtt^5*mWW^2*s*t^5 - 56780*ep^4*mtt^5*mWW^2*s*t^5 - 4046*mtt^4*mWW^3*s*t^5 - 9686*ep*mtt^4*mWW^3*s*t^5 + 15210*ep^2*mtt^4*mWW^3*s*t^5 + 51582*ep^3*mtt^4*mWW^3*s*t^5 + 30348*ep^4*mtt^4*mWW^3*s*t^5 + 2734*mtt^3*mWW^4*s*t^5 + 17228*ep*mtt^3*mWW^4*s*t^5 + 40734*ep^2*mtt^3*mWW^4*s*t^5 + 42876*ep^3*mtt^3*mWW^4*s*t^5 + 17308*ep^4*mtt^3*mWW^4*s*t^5 + 424*mtt^2*mWW^5*s*t^5 - 2608*ep*mtt^2*mWW^5*s*t^5 - 19406*ep^2*mtt^2*mWW^5*s*t^5 - 33816*ep^3*mtt^2*mWW^5*s*t^5 - 18082*ep^4*mtt^2*mWW^5*s*t^5 - 144*mtt*mWW^6*s*t^5 + 1176*ep*mtt*mWW^6*s*t^5 + 7856*ep^2*mtt*mWW^6*s*t^5 + 13368*ep^3*mtt*mWW^6*s*t^5 + 7088*ep^4*mtt*mWW^6*s*t^5 - 400*mWW^7*s*t^5 - 3060*ep*mWW^7*s*t^5 - 8428*ep^2*mWW^7*s*t^5 - 9964*ep^3*mWW^7*s*t^5 - 4292*ep^4*mWW^7*s*t^5 + 1656*ep*mtt^6*s^2*t^5 + 9984*ep^2*mtt^6*s^2*t^5 + 19704*ep^3*mtt^6*s^2*t^5 + 12720*ep^4*mtt^6*s^2*t^5 - 322*mtt^5*mWW*s^2*t^5 - 14499*ep*mtt^5*mWW*s^2*t^5 - 66917*ep^2*mtt^5*mWW*s^2*t^5 - 104205*ep^3*mtt^5*mWW*s^2*t^5 - 52905*ep^4*mtt^5*mWW*s^2*t^5 - 1564*mtt^4*mWW^2*s^2*t^5 + 16393*ep*mtt^4*mWW^2*s^2*t^5 + 103081*ep^2*mtt^4*mWW^2*s^2*t^5 + 168415*ep^3*mtt^4*mWW^2*s^2*t^5 + 83323*ep^4*mtt^4*mWW^2*s^2*t^5 + 3314*mtt^3*mWW^3*s^2*t^5 + 2377*ep*mtt^3*mWW^3*s^2*t^5 - 40515*ep^2*mtt^3*mWW^3*s^2*t^5 - 87593*ep^3*mtt^3*mWW^3*s^2*t^5 - 48319*ep^4*mtt^3*mWW^3*s^2*t^5 - 456*mtt^2*mWW^4*s^2*t^5 - 1981*ep*mtt^2*mWW^4*s^2*t^5 - 1425*ep^2*mtt^2*mWW^4*s^2*t^5 + 3437*ep^3*mtt^2*mWW^4*s^2*t^5 + 3689*ep^4*mtt^2*mWW^4*s^2*t^5 - 764*mtt*mWW^5*s^2*t^5 - 1576*ep*mtt*mWW^5*s^2*t^5 + 3682*ep^2*mtt*mWW^5*s^2*t^5 + 10584*ep^3*mtt*mWW^5*s^2*t^5 + 6218*ep^4*mtt*mWW^5*s^2*t^5 - 208*mWW^6*s^2*t^5 - 2370*ep*mWW^6*s^2*t^5 - 7890*ep^2*mWW^6*s^2*t^5 - 10342*ep^3*mWW^6*s^2*t^5 - 4726*ep^4*mWW^6*s^2*t^5 - 1584*ep*mtt^5*s^3*t^5 - 9456*ep^2*mtt^5*s^3*t^5 - 18496*ep^3*mtt^5*s^3*t^5 - 11840*ep^4*mtt^5*s^3*t^5 + 378*mtt^4*mWW*s^3*t^5 + 12729*ep*mtt^4*mWW*s^3*t^5 + 57355*ep^2*mtt^4*mWW*s^3*t^5 + 88055*ep^3*mtt^4*mWW*s^3*t^5 + 43915*ep^4*mtt^4*mWW*s^3*t^5 + 938*mtt^3*mWW^2*s^3*t^5 - 11688*ep*mtt^3*mWW^2*s^3*t^5 - 71070*ep^2*mtt^3*mWW^2*s^3*t^5 - 114640*ep^3*mtt^3*mWW^2*s^3*t^5 - 55844*ep^4*mtt^3*mWW^2*s^3*t^5 - 1018*mtt^2*mWW^3*s^3*t^5 + 3477*ep*mtt^2*mWW^3*s^3*t^5 + 33265*ep^2*mtt^2*mWW^3*s^3*t^5 + 59843*ep^3*mtt^2*mWW^3*s^3*t^5 + 31521*ep^4*mtt^2*mWW^3*s^3*t^5 - 646*mtt*mWW^4*s^3*t^5 - 5252*ep*mtt*mWW^4*s^3*t^5 - 16150*ep^2*mtt*mWW^4*s^3*t^5 - 22020*ep^3*mtt*mWW^4*s^3*t^5 - 11052*ep^4*mtt*mWW^4*s^3*t^5 + 428*mWW^5*s^3*t^5 + 2686*ep*mWW^5*s^3*t^5 + 6600*ep^2*mWW^5*s^3*t^5 + 7514*ep^3*mWW^5*s^3*t^5 + 3300*ep^4*mWW^5*s^3*t^5 + 756*ep*mtt^4*s^4*t^5 + 4464*ep^2*mtt^4*s^4*t^5 + 8644*ep^3*mtt^4*s^4*t^5 + 5480*ep^4*mtt^4*s^4*t^5 - 202*mtt^3*mWW*s^4*t^5 - 5423*ep*mtt^3*mWW*s^4*t^5 - 23913*ep^2*mtt^3*mWW*s^4*t^5 - 36225*ep^3*mtt^3*mWW*s^4*t^5 - 17725*ep^4*mtt^3*mWW*s^4*t^5 - 300*mtt^2*mWW^2*s^4*t^5 + 3723*ep*mtt^2*mWW^2*s^4*t^5 + 22421*ep^2*mtt^2*mWW^2*s^4*t^5 + 35365*ep^3*mtt^2*mWW^2*s^4*t^5 + 16599*ep^4*mtt^2*mWW^2*s^4*t^5 + 58*mtt*mWW^3*s^4*t^5 - 1809*ep*mtt*mWW^3*s^4*t^5 - 9735*ep^2*mtt*mWW^3*s^4*t^5 - 15631*ep^3*mtt*mWW^3*s^4*t^5 - 7907*ep^4*mtt*mWW^3*s^4*t^5 + 236*mWW^4*s^4*t^5 + 1889*ep*mWW^4*s^4*t^5 + 5627*ep^2*mWW^4*s^4*t^5 + 7367*ep^3*mWW^4*s^4*t^5 + 3553*ep^4*mWW^4*s^4*t^5 - 144*ep*mtt^3*s^5*t^5 - 840*ep^2*mtt^3*s^5*t^5 - 1608*ep^3*mtt^3*s^5*t^5 - 1008*ep^4*mtt^3*s^5*t^5 + 40*mtt^2*mWW*s^5*t^5 + 885*ep*mtt^2*mWW*s^5*t^5 + 3833*ep^2*mtt^2*mWW*s^5*t^5 + 5739*ep^3*mtt^2*mWW*s^5*t^5 + 2751*ep^4*mtt^2*mWW*s^5*t^5 + 40*mtt*mWW^2*s^5*t^5 - 470*ep*mtt*mWW^2*s^5*t^5 - 2734*ep^2*mtt*mWW^2*s^5*t^5 - 4066*ep^3*mtt*mWW^2*s^5*t^5 - 1746*ep^4*mtt*mWW^2*s^5*t^5 + ep*mWW^3*s^5*t^5 - 3*ep^2*mWW^3*s^5*t^5 - ep^3*mWW^3*s^5*t^5 + 3*ep^4*mWW^3*s^5*t^5 - 48*ep*mtt^7*t^6 - 368*ep^2*mtt^7*t^6 - 848*ep^3*mtt^7*t^6 - 608*ep^4*mtt^7*t^6 + 106*mtt^6*mWW*t^6 + 1352*ep*mtt^6*mWW*t^6 + 5138*ep^2*mtt^6*mWW*t^6 + 7616*ep^3*mtt^6*mWW*t^6 + 3884*ep^4*mtt^6*mWW*t^6 - 212*mtt^5*mWW^2*t^6 - 3693*ep*mtt^5*mWW^2*t^6 - 14601*ep^2*mtt^5*mWW^2*t^6 - 20995*ep^3*mtt^5*mWW^2*t^6 - 9987*ep^4*mtt^5*mWW^2*t^6 - 288*mtt^4*mWW^3*t^6 + 1179*ep*mtt^4*mWW^3*t^6 + 10195*ep^2*mtt^4*mWW^3*t^6 + 17861*ep^3*mtt^4*mWW^3*t^6 + 9213*ep^4*mtt^4*mWW^3*t^6 + 1076*mtt^3*mWW^4*t^6 + 5821*ep*mtt^3*mWW^4*t^6 + 11161*ep^2*mtt^3*mWW^4*t^6 + 8947*ep^3*mtt^3*mWW^4*t^6 + 2563*ep^4*mtt^3*mWW^4*t^6 - 970*mtt^2*mWW^5*t^6 - 6879*ep*mtt^2*mWW^5*t^6 - 17985*ep^2*mtt^2*mWW^5*t^6 - 20489*ep^3*mtt^2*mWW^5*t^6 - 8589*ep^4*mtt^2*mWW^5*t^6 + 288*mtt*mWW^6*t^6 + 2268*ep*mtt*mWW^6*t^6 + 6460*ep^2*mtt*mWW^6*t^6 + 7908*ep^3*mtt*mWW^6*t^6 + 3524*ep^4*mtt*mWW^6*t^6 + 192*ep*mtt^6*s*t^6 + 1448*ep^2*mtt^6*s*t^6 + 3304*ep^3*mtt^6*s*t^6 + 2352*ep^4*mtt^6*s*t^6 - 410*mtt^5*mWW*s*t^6 - 5084*ep*mtt^5*mWW*s*t^6 - 19076*ep^2*mtt^5*mWW*s*t^6 - 27924*ep^3*mtt^5*mWW*s*t^6 - 14018*ep^4*mtt^5*mWW*s*t^6 + 594*mtt^4*mWW^2*s*t^6 + 10783*ep*mtt^4*mWW^2*s*t^6 + 43331*ep^2*mtt^4*mWW^2*s*t^6 + 62865*ep^3*mtt^4*mWW^2*s*t^6 + 30059*ep^4*mtt^4*mWW^2*s*t^6 + 590*mtt^3*mWW^3*s*t^6 - 3762*ep*mtt^3*mWW^3*s*t^6 - 27794*ep^2*mtt^3*mWW^3*s*t^6 - 47926*ep^3*mtt^3*mWW^3*s*t^6 - 24884*ep^4*mtt^3*mWW^3*s*t^6 - 1034*mtt^2*mWW^4*s*t^6 - 3181*ep*mtt^2*mWW^4*s*t^6 + 1119*ep^2*mtt^2*mWW^4*s*t^6 + 10341*ep^3*mtt^2*mWW^4*s*t^6 + 7427*ep^4*mtt^2*mWW^4*s*t^6 - 28*mtt*mWW^5*s*t^6 - 1216*ep*mtt*mWW^5*s*t^6 - 5488*ep^2*mtt*mWW^5*s*t^6 - 8568*ep^3*mtt*mWW^5*s*t^6 - 4460*ep^4*mtt*mWW^5*s*t^6 + 288*mWW^6*s*t^6 + 2268*ep*mWW^6*s*t^6 + 6460*ep^2*mWW^6*s*t^6 + 7908*ep^3*mWW^6*s*t^6 + 3524*ep^4*mWW^6*s*t^6 - 288*ep*mtt^5*s^2*t^6 - 2136*ep^2*mtt^5*s^2*t^6 - 4824*ep^3*mtt^5*s^2*t^6 - 3408*ep^4*mtt^5*s^2*t^6 + 594*mtt^4*mWW*s^2*t^6 + 7122*ep*mtt^4*mWW*s^2*t^6 + 26334*ep^2*mtt^4*mWW*s^2*t^6 + 38022*ep^3*mtt^4*mWW*s^2*t^6 + 18760*ep^4*mtt^4*mWW*s^2*t^6 - 524*mtt^3*mWW^2*s^2*t^6 - 10701*ep*mtt^3*mWW^2*s^2*t^6 - 44049*ep^2*mtt^3*mWW^2*s^2*t^6 - 64147*ep^3*mtt^3*mWW^2*s^2*t^6 - 30451*ep^4*mtt^3*mWW^2*s^2*t^6 - 436*mtt^2*mWW^3*s^2*t^6 + 3525*ep*mtt^2*mWW^3*s^2*t^6 + 23923*ep^2*mtt^2*mWW^3*s^2*t^6 + 40211*ep^3*mtt^2*mWW^3*s^2*t^6 + 20521*ep^4*mtt^2*mWW^3*s^2*t^6 - 3041*ep*mtt*mWW^4*s^2*t^6 - 14641*ep^2*mtt*mWW^4*s^2*t^6 - 22935*ep^3*mtt*mWW^4*s^2*t^6 - 11719*ep^4*mtt*mWW^4*s^2*t^6 + 366*mWW^5*s^2*t^6 + 3383*ep*mWW^5*s^2*t^6 + 10569*ep^2*mWW^5*s^2*t^6 + 13673*ep^3*mWW^5*s^2*t^6 + 6297*ep^4*mWW^5*s^2*t^6 + 192*ep*mtt^4*s^3*t^6 + 1400*ep^2*mtt^4*s^3*t^6 + 3128*ep^3*mtt^4*s^3*t^6 + 2192*ep^4*mtt^4*s^3*t^6 - 382*mtt^3*mWW*s^3*t^6 - 4400*ep*mtt^3*mWW*s^3*t^6 - 15992*ep^2*mtt^3*mWW*s^3*t^6 - 22736*ep^3*mtt^3*mWW*s^3*t^6 - 11002*ep^4*mtt^3*mWW*s^3*t^6 + 114*mtt^2*mWW^2*s^3*t^6 + 3879*ep*mtt^2*mWW^2*s^3*t^6 + 16851*ep^2*mtt^2*mWW^2*s^3*t^6 + 24369*ep^3*mtt^2*mWW^2*s^3*t^6 + 11123*ep^4*mtt^2*mWW^2*s^3*t^6 + 198*mtt*mWW^3*s^3*t^6 - 492*ep*mtt*mWW^3*s^3*t^6 - 5064*ep^2*mtt*mWW^3*s^3*t^6 - 8516*ep^3*mtt*mWW^3*s^3*t^6 - 4046*ep^4*mtt*mWW^3*s^3*t^6 + 14*mWW^4*s^3*t^6 + 581*ep*mWW^4*s^3*t^6 + 2477*ep^2*mWW^4*s^3*t^6 + 3611*ep^3*mWW^4*s^3*t^6 + 1733*ep^4*mWW^4*s^3*t^6 - 48*ep*mtt^3*s^4*t^6 - 344*ep^2*mtt^3*s^4*t^6 - 760*ep^3*mtt^3*s^4*t^6 - 528*ep^4*mtt^3*s^4*t^6 + 92*mtt^2*mWW*s^4*t^6 + 1010*ep*mtt^2*mWW*s^4*t^6 + 3596*ep^2*mtt^2*mWW*s^4*t^6 + 5022*ep^3*mtt^2*mWW*s^4*t^6 + 2376*ep^4*mtt^2*mWW*s^4*t^6 + 28*mtt*mWW^2*s^4*t^6 - 268*ep*mtt*mWW^2*s^4*t^6 - 1532*ep^2*mtt*mWW^2*s^4*t^6 - 2092*ep^3*mtt*mWW^2*s^4*t^6 - 744*ep^4*mtt*mWW^2*s^4*t^6 - 64*mWW^3*s^4*t^6 - 486*ep*mWW^3*s^4*t^6 - 1488*ep^2*mWW^3*s^4*t^6 - 2090*ep^3*mWW^3*s^4*t^6 - 1104*ep^4*mWW^3*s^4*t^6 + 32*ep^2*mtt^6*t^7 + 112*ep^3*mtt^6*t^7 + 96*ep^4*mtt^6*t^7 - 68*mtt^5*mWW*t^7 - 573*ep*mtt^5*mWW*t^7 - 1791*ep^2*mtt^5*mWW*t^7 - 2379*ep^3*mtt^5*mWW*t^7 - 1125*ep^4*mtt^5*mWW*t^7 + 260*mtt^4*mWW^2*t^7 + 2197*ep*mtt^4*mWW^2*t^7 + 6639*ep^2*mtt^4*mWW^2*t^7 + 8363*ep^3*mtt^4*mWW^2*t^7 + 3693*ep^4*mtt^4*mWW^2*t^7 - 372*mtt^3*mWW^3*t^7 - 3153*ep*mtt^3*mWW^3*t^7 - 9491*ep^2*mtt^3*mWW^3*t^7 - 11935*ep^3*mtt^3*mWW^3*t^7 - 5289*ep^4*mtt^3*mWW^3*t^7 + 236*mtt^2*mWW^4*t^7 + 2007*ep*mtt^2*mWW^4*t^7 + 6069*ep^2*mtt^2*mWW^4*t^7 + 7737*ep^3*mtt^2*mWW^4*t^7 + 3519*ep^4*mtt^2*mWW^4*t^7 - 56*mtt*mWW^5*t^7 - 478*ep*mtt*mWW^5*t^7 - 1458*ep^2*mtt*mWW^5*t^7 - 1898*ep^3*mtt*mWW^5*t^7 - 894*ep^4*mtt*mWW^5*t^7 - 96*ep^2*mtt^5*s*t^7 - 336*ep^3*mtt^5*s*t^7 - 288*ep^4*mtt^5*s*t^7 + 196*mtt^4*mWW*s*t^7 + 1659*ep*mtt^4*mWW*s*t^7 + 5185*ep^2*mtt^4*mWW*s*t^7 + 6853*ep^3*mtt^4*mWW*s*t^7 + 3211*ep^4*mtt^4*mWW*s*t^7 - 488*mtt^3*mWW^2*s*t^7 - 4134*ep*mtt^3*mWW^2*s*t^7 - 12570*ep^2*mtt^3*mWW^2*s*t^7 - 15890*ep^3*mtt^3*mWW^2*s*t^7 - 7014*ep^4*mtt^3*mWW^2*s*t^7 + 332*mtt^2*mWW^3*s*t^7 + 2813*ep*mtt^2*mWW^3*s*t^7 + 8511*ep^2*mtt^2*mWW^3*s*t^7 + 10667*ep^3*mtt^2*mWW^3*s*t^7 + 4653*ep^4*mtt^2*mWW^3*s*t^7 + 16*mtt*mWW^4*s*t^7 + 140*ep*mtt*mWW^4*s*t^7 + 428*ep^2*mtt*mWW^4*s*t^7 + 604*ep^3*mtt*mWW^4*s*t^7 + 332*ep^4*mtt*mWW^4*s*t^7 - 56*mWW^5*s*t^7 - 478*ep*mWW^5*s*t^7 - 1458*ep^2*mWW^5*s*t^7 - 1898*ep^3*mWW^5*s*t^7 - 894*ep^4*mWW^5*s*t^7 + 96*ep^2*mtt^4*s^2*t^7 + 336*ep^3*mtt^4*s^2*t^7 + 288*ep^4*mtt^4*s^2*t^7 - 188*mtt^3*mWW*s^2*t^7 - 1599*ep*mtt^3*mWW*s^2*t^7 - 4997*ep^2*mtt^3*mWW*s^2*t^7 - 6569*ep^3*mtt^3*mWW*s^2*t^7 - 3047*ep^4*mtt^3*mWW*s^2*t^7 + 220*mtt^2*mWW^2*s^2*t^7 + 1857*ep*mtt^2*mWW^2*s^2*t^7 + 5595*ep^2*mtt^2*mWW^2*s^2*t^7 + 6871*ep^3*mtt^2*mWW^2*s^2*t^7 + 2865*ep^4*mtt^2*mWW^2*s^2*t^7 + 76*mtt*mWW^3*s^2*t^7 + 749*ep*mtt*mWW^3*s^2*t^7 + 2559*ep^2*mtt*mWW^3*s^2*t^7 + 3755*ep^3*mtt*mWW^3*s^2*t^7 + 2013*ep^4*mtt*mWW^3*s^2*t^7 - 108*mWW^4*s^2*t^7 - 1007*ep*mWW^4*s^2*t^7 - 3253*ep^2*mWW^4*s^2*t^7 - 4393*ep^3*mWW^4*s^2*t^7 - 2119*ep^4*mWW^4*s^2*t^7 - 32*ep^2*mtt^3*s^3*t^7 - 112*ep^3*mtt^3*s^3*t^7 - 96*ep^4*mtt^3*s^3*t^7 + 60*mtt^2*mWW*s^3*t^7 + 513*ep*mtt^2*mWW*s^3*t^7 + 1603*ep^2*mtt^2*mWW*s^3*t^7 + 2095*ep^3*mtt^2*mWW*s^3*t^7 + 961*ep^4*mtt^2*mWW*s^3*t^7 + 8*mtt*mWW^2*s^3*t^7 + 80*ep*mtt*mWW^2*s^3*t^7 + 336*ep^2*mtt*mWW^2*s^3*t^7 + 656*ep^3*mtt*mWW^2*s^3*t^7 + 456*ep^4*mtt*mWW^2*s^3*t^7 - 52*mWW^3*s^3*t^7 - 529*ep*mWW^3*s^3*t^7 - 1827*ep^2*mWW^3*s^3*t^7 - 2607*ep^3*mWW^3*s^3*t^7 - 1321*ep^4*mWW^3*s^3*t^7 + 8*mtt^4*mWW*t^8 + 78*ep*mtt^4*mWW*t^8 + 254*ep^2*mtt^4*mWW*t^8 + 330*ep^3*mtt^4*mWW*t^8 + 146*ep^4*mtt^4*mWW*t^8 - 24*mtt^3*mWW^2*t^8 - 234*ep*mtt^3*mWW^2*t^8 - 762*ep^2*mtt^3*mWW^2*t^8 - 990*ep^3*mtt^3*mWW^2*t^8 - 438*ep^4*mtt^3*mWW^2*t^8 + 24*mtt^2*mWW^3*t^8 + 234*ep*mtt^2*mWW^3*t^8 + 762*ep^2*mtt^2*mWW^3*t^8 + 990*ep^3*mtt^2*mWW^3*t^8 + 438*ep^4*mtt^2*mWW^3*t^8 - 8*mtt*mWW^4*t^8 - 78*ep*mtt*mWW^4*t^8 - 254*ep^2*mtt*mWW^4*t^8 - 330*ep^3*mtt*mWW^4*t^8 - 146*ep^4*mtt*mWW^4*t^8 - 16*mtt^3*mWW*s*t^8 - 156*ep*mtt^3*mWW*s*t^8 - 508*ep^2*mtt^3*mWW*s*t^8 - 660*ep^3*mtt^3*mWW*s*t^8 - 292*ep^4*mtt^3*mWW*s*t^8 + 24*mtt^2*mWW^2*s*t^8 + 234*ep*mtt^2*mWW^2*s*t^8 + 762*ep^2*mtt^2*mWW^2*s*t^8 + 990*ep^3*mtt^2*mWW^2*s*t^8 + 438*ep^4*mtt^2*mWW^2*s*t^8 - 8*mWW^4*s*t^8 - 78*ep*mWW^4*s*t^8 - 254*ep^2*mWW^4*s*t^8 - 330*ep^3*mWW^4*s*t^8 - 146*ep^4*mWW^4*s*t^8 + 8*mtt^2*mWW*s^2*t^8 + 78*ep*mtt^2*mWW*s^2*t^8 + 254*ep^2*mtt^2*mWW*s^2*t^8 + 330*ep^3*mtt^2*mWW*s^2*t^8 + 146*ep^4*mtt^2*mWW*s^2*t^8 - 8*mWW^3*s^2*t^8 - 78*ep*mWW^3*s^2*t^8 - 254*ep^2*mWW^3*s^2*t^8 - 330*ep^3*mWW^3*s^2*t^8 - 146*ep^4*mWW^3*s^2*t^8)/(2*(1 + ep)^2*(mtt - mWW)*mWW*s^3*(-mtt + mWW + s)*t*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(9*ep*mtt^9*mWW^2 + 48*ep^2*mtt^9*mWW^2 + 85*ep^3*mtt^9*mWW^2 + 50*ep^4*mtt^9*mWW^2 - 2*mtt^8*mWW^3 - 48*ep*mtt^8*mWW^3 - 208*ep^2*mtt^8*mWW^3 - 330*ep^3*mtt^8*mWW^3 - 180*ep^4*mtt^8*mWW^3 + 2*mtt^7*mWW^4 + 53*ep*mtt^7*mWW^4 + 212*ep^2*mtt^7*mWW^4 + 303*ep^3*mtt^7*mWW^4 + 150*ep^4*mtt^7*mWW^4 + 12*mtt^6*mWW^5 + 88*ep*mtt^6*mWW^5 + 272*ep^2*mtt^6*mWW^5 + 388*ep^3*mtt^6*mWW^5 + 200*ep^4*mtt^6*mWW^5 - 28*mtt^5*mWW^6 - 237*ep*mtt^5*mWW^6 - 728*ep^2*mtt^5*mWW^6 - 957*ep^3*mtt^5*mWW^6 - 450*ep^4*mtt^5*mWW^6 + 22*mtt^4*mWW^7 + 184*ep*mtt^4*mWW^7 + 544*ep^2*mtt^4*mWW^7 + 678*ep^3*mtt^4*mWW^7 + 300*ep^4*mtt^4*mWW^7 - 6*mtt^3*mWW^8 - 49*ep*mtt^3*mWW^8 - 140*ep^2*mtt^3*mWW^8 - 167*ep^3*mtt^3*mWW^8 - 70*ep^4*mtt^3*mWW^8 - 57*ep*mtt^8*mWW^2*s - 299*ep^2*mtt^8*mWW^2*s - 523*ep^3*mtt^8*mWW^2*s - 305*ep^4*mtt^8*mWW^2*s + 16*mtt^7*mWW^3*s + 282*ep*mtt^7*mWW^3*s + 1131*ep^2*mtt^7*mWW^3*s + 1724*ep^3*mtt^7*mWW^3*s + 919*ep^4*mtt^7*mWW^3*s - 30*mtt^6*mWW^4*s - 323*ep*mtt^6*mWW^4*s - 998*ep^2*mtt^6*mWW^4*s - 1217*ep^3*mtt^6*mWW^4*s - 536*ep^4*mtt^6*mWW^4*s - 16*mtt^5*mWW^5*s - 232*ep*mtt^5*mWW^5*s - 1014*ep^2*mtt^5*mWW^5*s - 1696*ep^3*mtt^5*mWW^5*s - 946*ep^4*mtt^5*mWW^5*s + 68*mtt^4*mWW^6*s + 669*ep*mtt^4*mWW^6*s + 2205*ep^2*mtt^4*mWW^6*s + 2995*ep^3*mtt^4*mWW^6*s + 1439*ep^4*mtt^4*mWW^6*s - 48*mtt^3*mWW^7*s - 418*ep*mtt^3*mWW^7*s - 1237*ep^2*mtt^3*mWW^7*s - 1516*ep^3*mtt^3*mWW^7*s - 661*ep^4*mtt^3*mWW^7*s + 10*mtt^2*mWW^8*s + 79*ep*mtt^2*mWW^8*s + 212*ep^2*mtt^2*mWW^8*s + 233*ep^3*mtt^2*mWW^8*s + 90*ep^4*mtt^2*mWW^8*s + 153*ep*mtt^7*mWW^2*s^2 + 786*ep^2*mtt^7*mWW^2*s^2 + 1353*ep^3*mtt^7*mWW^2*s^2 + 780*ep^4*mtt^7*mWW^2*s^2 - 54*mtt^6*mWW^3*s^2 - 708*ep*mtt^6*mWW^3*s^2 - 2563*ep^2*mtt^6*mWW^3*s^2 - 3688*ep^3*mtt^6*mWW^3*s^2 - 1899*ep^4*mtt^6*mWW^3*s^2 + 114*mtt^5*mWW^4*s^2 + 812*ep*mtt^5*mWW^4*s^2 + 1911*ep^2*mtt^5*mWW^4*s^2 + 1810*ep^3*mtt^5*mWW^4*s^2 + 609*ep^4*mtt^5*mWW^4*s^2 - 38*mtt^4*mWW^5*s^2 + 156*ep*mtt^4*mWW^5*s^2 + 1530*ep^2*mtt^4*mWW^5*s^2 + 3010*ep^3*mtt^4*mWW^5*s^2 + 1782*ep^4*mtt^4*mWW^5*s^2 - 54*mtt^3*mWW^6*s^2 - 711*ep*mtt^3*mWW^6*s^2 - 2540*ep^2*mtt^3*mWW^6*s^2 - 3521*ep^3*mtt^3*mWW^6*s^2 - 1710*ep^4*mtt^3*mWW^6*s^2 + 36*mtt^2*mWW^7*s^2 + 328*ep*mtt^2*mWW^7*s^2 + 945*ep^2*mtt^2*mWW^7*s^2 + 1094*ep^3*mtt^2*mWW^7*s^2 + 453*ep^4*mtt^2*mWW^7*s^2 - 4*mtt*mWW^8*s^2 - 30*ep*mtt*mWW^8*s^2 - 69*ep^2*mtt*mWW^8*s^2 - 58*ep^3*mtt*mWW^8*s^2 - 15*ep^4*mtt*mWW^8*s^2 - 225*ep*mtt^6*mWW^2*s^3 - 1125*ep^2*mtt^6*mWW^2*s^3 - 1895*ep^3*mtt^6*mWW^2*s^3 - 1075*ep^4*mtt^6*mWW^2*s^3 + 100*mtt^5*mWW^3*s^3 + 990*ep*mtt^5*mWW^3*s^3 + 3130*ep^2*mtt^5*mWW^3*s^3 + 4130*ep^3*mtt^5*mWW^3*s^3 + 2010*ep^4*mtt^5*mWW^3*s^3 - 196*mtt^4*mWW^4*s^3 - 1077*ep*mtt^4*mWW^4*s^3 - 1901*ep^2*mtt^4*mWW^4*s^3 - 1127*ep^3*mtt^4*mWW^4*s^3 - 75*ep^4*mtt^4*mWW^4*s^3 + 90*mtt^3*mWW^5*s^3 + 41*ep*mtt^3*mWW^5*s^3 - 1232*ep^2*mtt^3*mWW^5*s^3 - 2735*ep^3*mtt^3*mWW^5*s^3 - 1668*ep^4*mtt^3*mWW^5*s^3 + 16*mtt^2*mWW^6*s^3 + 366*ep*mtt^2*mWW^6*s^3 + 1377*ep^2*mtt^2*mWW^6*s^3 + 1870*ep^3*mtt^2*mWW^6*s^3 + 891*ep^4*mtt^2*mWW^6*s^3 - 10*mtt*mWW^7*s^3 - 95*ep*mtt*mWW^7*s^3 - 246*ep^2*mtt*mWW^7*s^3 - 235*ep^3*mtt*mWW^7*s^3 - 78*ep^4*mtt*mWW^7*s^3 - 3*ep^2*mWW^8*s^3 - 8*ep^3*mWW^8*s^3 - 5*ep^4*mWW^8*s^3 + 195*ep*mtt^5*mWW^2*s^4 + 940*ep^2*mtt^5*mWW^2*s^4 + 1535*ep^3*mtt^5*mWW^2*s^4 + 850*ep^4*mtt^5*mWW^2*s^4 - 110*mtt^4*mWW^3*s^4 - 840*ep*mtt^4*mWW^3*s^4 - 2230*ep^2*mtt^4*mWW^3*s^4 - 2570*ep^3*mtt^4*mWW^3*s^4 - 1130*ep^4*mtt^4*mWW^3*s^4 + 174*mtt^3*mWW^4*s^4 + 793*ep*mtt^3*mWW^4*s^4 + 1034*ep^2*mtt^3*mWW^4*s^4 + 143*ep^3*mtt^3*mWW^4*s^4 - 320*ep^4*mtt^3*mWW^4*s^4 - 62*mtt^2*mWW^5*s^4 - 59*ep*mtt^2*mWW^5*s^4 + 576*ep^2*mtt^2*mWW^5*s^4 + 1285*ep^3*mtt^2*mWW^5*s^4 + 772*ep^4*mtt^2*mWW^5*s^4 - 2*mtt*mWW^6*s^4 - 90*ep*mtt*mWW^6*s^4 - 314*ep^2*mtt*mWW^6*s^4 - 372*ep^3*mtt*mWW^6*s^4 - 158*ep^4*mtt*mWW^6*s^4 + ep*mWW^7*s^4 - 6*ep^2*mWW^7*s^4 - 21*ep^3*mWW^7*s^4 - 14*ep^4*mWW^7*s^4 - 99*ep*mtt^4*mWW^2*s^5 - 453*ep^2*mtt^4*mWW^2*s^5 - 705*ep^3*mtt^4*mWW^2*s^5 - 375*ep^4*mtt^4*mWW^2*s^5 + 72*mtt^3*mWW^3*s^5 + 438*ep*mtt^3*mWW^3*s^5 + 943*ep^2*mtt^3*mWW^3*s^5 + 880*ep^3*mtt^3*mWW^3*s^5 + 315*ep^4*mtt^3*mWW^3*s^5 - 78*mtt^2*mWW^4*s^5 - 305*ep*mtt^2*mWW^4*s^5 - 288*ep^2*mtt^2*mWW^4*s^5 + 125*ep^3*mtt^2*mWW^4*s^5 + 210*ep^4*mtt^2*mWW^4*s^5 + 14*mtt*mWW^5*s^5 + 3*ep*mtt*mWW^5*s^5 - 138*ep^2*mtt*mWW^5*s^5 - 253*ep^3*mtt*mWW^5*s^5 - 138*ep^4*mtt*mWW^5*s^5 + 3*ep*mWW^6*s^5 - 15*ep^3*mWW^6*s^5 - 12*ep^4*mWW^6*s^5 + 27*ep*mtt^3*mWW^2*s^6 + 114*ep^2*mtt^3*mWW^2*s^6 + 163*ep^3*mtt^3*mWW^2*s^6 + 80*ep^4*mtt^3*mWW^2*s^6 - 26*mtt^2*mWW^3*s^6 - 132*ep*mtt^2*mWW^3*s^6 - 231*ep^2*mtt^2*mWW^3*s^6 - 164*ep^3*mtt^2*mWW^3*s^6 - 39*ep^4*mtt^2*mWW^3*s^6 + 14*mtt*mWW^4*s^6 + 46*ep*mtt*mWW^4*s^6 + 27*ep^2*mtt*mWW^4*s^6 - 40*ep^3*mtt*mWW^4*s^6 - 39*ep^4*mtt*mWW^4*s^6 + 3*ep*mWW^5*s^6 + 6*ep^2*mWW^5*s^6 + ep^3*mWW^5*s^6 - 2*ep^4*mWW^5*s^6 - 3*ep*mtt^2*mWW^2*s^7 - 11*ep^2*mtt^2*mWW^2*s^7 - 13*ep^3*mtt^2*mWW^2*s^7 - 5*ep^4*mtt^2*mWW^2*s^7 + 4*mtt*mWW^3*s^7 + 18*ep*mtt*mWW^3*s^7 + 28*ep^2*mtt*mWW^3*s^7 + 18*ep^3*mtt*mWW^3*s^7 + 4*ep^4*mtt*mWW^3*s^7 + ep*mWW^4*s^7 + 3*ep^2*mWW^4*s^7 + 3*ep^3*mWW^4*s^7 + ep^4*mWW^4*s^7 - 6*ep*mtt^9*mWW*t - 40*ep^2*mtt^9*mWW*t - 86*ep^3*mtt^9*mWW*t - 60*ep^4*mtt^9*mWW*t + 4*mtt^8*mWW^2*t + 10*ep*mtt^8*mWW^2*t - 15*ep^2*mtt^8*mWW^2*t - 52*ep^3*mtt^8*mWW^2*t - 27*ep^4*mtt^8*mWW^2*t - 28*mtt^7*mWW^3*t - 148*ep*mtt^7*mWW^3*t - 247*ep^2*mtt^7*mWW^3*t - 108*ep^3*mtt^7*mWW^3*t + 31*ep^4*mtt^7*mWW^3*t + 128*mtt^6*mWW^4*t + 1034*ep*mtt^6*mWW^4*t + 3074*ep^2*mtt^6*mWW^4*t + 3966*ep^3*mtt^6*mWW^4*t + 1870*ep^4*mtt^6*mWW^4*t - 248*mtt^5*mWW^5*t - 2166*ep*mtt^5*mWW^5*t - 6846*ep^2*mtt^5*mWW^5*t - 9294*ep^3*mtt^5*mWW^5*t - 4574*ep^4*mtt^5*mWW^5*t + 196*mtt^4*mWW^6*t + 1750*ep*mtt^4*mWW^6*t + 5629*ep^2*mtt^4*mWW^6*t + 7752*ep^3*mtt^4*mWW^6*t + 3857*ep^4*mtt^4*mWW^6*t - 44*mtt^3*mWW^7*t - 416*ep*mtt^3*mWW^7*t - 1411*ep^2*mtt^3*mWW^7*t - 2032*ep^3*mtt^3*mWW^7*t - 1045*ep^4*mtt^3*mWW^7*t - 8*mtt^2*mWW^8*t - 58*ep*mtt^2*mWW^8*t - 144*ep^2*mtt^2*mWW^8*t - 146*ep^3*mtt^2*mWW^8*t - 52*ep^4*mtt^2*mWW^8*t + 39*ep*mtt^8*mWW*s*t + 251*ep^2*mtt^8*mWW*s*t + 529*ep^3*mtt^8*mWW*s*t + 365*ep^4*mtt^8*mWW*s*t - 32*mtt^7*mWW^2*s*t - 102*ep*mtt^7*mWW^2*s*t + 15*ep^2*mtt^7*mWW^2*s*t + 270*ep^3*mtt^7*mWW^2*s*t + 169*ep^4*mtt^7*mWW^2*s*t + 138*mtt^6*mWW^3*s*t + 666*ep*mtt^6*mWW^3*s*t + 939*ep^2*mtt^6*mWW^3*s*t + 102*ep^3*mtt^6*mWW^3*s*t - 393*ep^4*mtt^6*mWW^3*s*t - 416*mtt^5*mWW^4*s*t - 3344*ep*mtt^5*mWW^4*s*t - 9940*ep^2*mtt^5*mWW^4*s*t - 12780*ep^3*mtt^5*mWW^4*s*t - 5960*ep^4*mtt^5*mWW^4*s*t + 596*mtt^4*mWW^5*s*t + 5397*ep*mtt^4*mWW^5*s*t + 17405*ep^2*mtt^4*mWW^5*s*t + 23855*ep^3*mtt^4*mWW^5*s*t + 11771*ep^4*mtt^4*mWW^5*s*t - 320*mtt^3*mWW^6*s*t - 3036*ep*mtt^3*mWW^6*s*t - 10021*ep^2*mtt^3*mWW^6*s*t - 13944*ep^3*mtt^3*mWW^6*s*t - 6975*ep^4*mtt^3*mWW^6*s*t + 18*mtt^2*mWW^7*s*t + 266*ep*mtt^2*mWW^7*s*t + 1045*ep^2*mtt^2*mWW^7*s*t + 1610*ep^3*mtt^2*mWW^7*s*t + 873*ep^4*mtt^2*mWW^7*s*t + 16*mtt*mWW^8*s*t + 114*ep*mtt*mWW^8*s*t + 306*ep^2*mtt*mWW^8*s*t + 358*ep^3*mtt*mWW^8*s*t + 150*ep^4*mtt*mWW^8*s*t - 108*ep*mtt^7*mWW*s^2*t - 666*ep^2*mtt^7*mWW*s^2*t - 1368*ep^3*mtt^7*mWW*s^2*t - 930*ep^4*mtt^7*mWW*s^2*t + 108*mtt^6*mWW^2*s^2*t + 396*ep*mtt^6*mWW^2*s^2*t + 206*ep^2*mtt^6*mWW^2*s^2*t - 534*ep^3*mtt^6*mWW^2*s^2*t - 432*ep^4*mtt^6*mWW^2*s^2*t - 288*mtt^5*mWW^3*s^2*t - 1261*ep*mtt^5*mWW^3*s^2*t - 1405*ep^2*mtt^5*mWW^3*s^2*t + 621*ep^3*mtt^5*mWW^3*s^2*t + 1277*ep^4*mtt^5*mWW^3*s^2*t + 490*mtt^4*mWW^4*s^2*t + 3970*ep*mtt^4*mWW^4*s^2*t + 11839*ep^2*mtt^4*mWW^4*s^2*t + 15100*ep^3*mtt^4*mWW^4*s^2*t + 6881*ep^4*mtt^4*mWW^4*s^2*t - 474*mtt^3*mWW^5*s^2*t - 4700*ep*mtt^3*mWW^5*s^2*t - 15655*ep^2*mtt^3*mWW^5*s^2*t - 21612*ep^3*mtt^3*mWW^5*s^2*t - 10627*ep^4*mtt^3*mWW^5*s^2*t + 150*mtt^2*mWW^6*s^2*t + 1664*ep*mtt^2*mWW^6*s^2*t + 5627*ep^2*mtt^2*mWW^6*s^2*t + 7732*ep^3*mtt^2*mWW^6*s^2*t + 3811*ep^4*mtt^2*mWW^6*s^2*t + 18*mtt*mWW^7*s^2*t + 57*ep*mtt*mWW^7*s^2*t + 86*ep^2*mtt*mWW^7*s^2*t + 87*ep^3*mtt*mWW^7*s^2*t + 28*ep^4*mtt*mWW^7*s^2*t - 4*mWW^8*s^2*t - 18*ep*mWW^8*s^2*t - 32*ep^2*mWW^8*s^2*t - 26*ep^3*mWW^8*s^2*t - 8*ep^4*mWW^8*s^2*t + 165*ep*mtt^6*mWW*s^3*t + 965*ep^2*mtt^6*mWW*s^3*t + 1915*ep^3*mtt^6*mWW*s^3*t + 1275*ep^4*mtt^6*mWW*s^3*t - 200*mtt^5*mWW^2*s^3*t - 800*ep*mtt^5*mWW^2*s^3*t - 730*ep^2*mtt^5*mWW^2*s^3*t + 440*ep^3*mtt^5*mWW^2*s^3*t + 570*ep^4*mtt^5*mWW^2*s^3*t + 332*mtt^4*mWW^3*s^3*t + 1345*ep*mtt^4*mWW^3*s^3*t + 1175*ep^2*mtt^4*mWW^3*s^3*t - 1337*ep^3*mtt^4*mWW^3*s^3*t - 1795*ep^4*mtt^4*mWW^3*s^3*t - 258*mtt^3*mWW^4*s^3*t - 2227*ep*mtt^3*mWW^4*s^3*t - 6746*ep^2*mtt^3*mWW^4*s^3*t - 8449*ep^3*mtt^3*mWW^4*s^3*t - 3664*ep^4*mtt^3*mWW^4*s^3*t + 164*mtt^2*mWW^5*s^3*t + 1995*ep*mtt^2*mWW^5*s^3*t + 6848*ep^2*mtt^2*mWW^5*s^3*t + 9305*ep^3*mtt^2*mWW^5*s^3*t + 4460*ep^4*mtt^2*mWW^5*s^3*t - 34*mtt*mWW^6*s^3*t - 485*ep*mtt*mWW^6*s^3*t - 1574*ep^2*mtt*mWW^6*s^3*t - 1975*ep^3*mtt*mWW^6*s^3*t - 900*ep^4*mtt*mWW^6*s^3*t - 4*mWW^7*s^3*t + 7*ep*mWW^7*s^3*t + 62*ep^2*mWW^7*s^3*t + 101*ep^3*mWW^7*s^3*t + 54*ep^4*mWW^7*s^3*t - 150*ep*mtt^5*mWW*s^4*t - 820*ep^2*mtt^5*mWW*s^4*t - 1550*ep^3*mtt^5*mWW*s^4*t - 1000*ep^4*mtt^5*mWW*s^4*t + 220*mtt^4*mWW^2*s^4*t + 930*ep*mtt^4*mWW^2*s^4*t + 1085*ep^2*mtt^4*mWW^2*s^4*t - 395*ep^4*mtt^4*mWW^2*s^4*t - 228*mtt^3*mWW^3*s^4*t - 910*ep*mtt^3*mWW^3*s^4*t - 785*ep^2*mtt^3*mWW^3*s^4*t + 878*ep^3*mtt^3*mWW^3*s^4*t + 1185*ep^4*mtt^3*mWW^3*s^4*t + 74*mtt^2*mWW^4*s^4*t + 791*ep*mtt^2*mWW^4*s^4*t + 2494*ep^2*mtt^2*mWW^4*s^4*t + 3057*ep^3*mtt^2*mWW^4*s^4*t + 1256*ep^4*mtt^2*mWW^4*s^4*t - 50*mtt*mWW^5*s^4*t - 648*ep*mtt*mWW^5*s^4*t - 2121*ep^2*mtt*mWW^5*s^4*t - 2724*ep^3*mtt*mWW^5*s^4*t - 1253*ep^4*mtt*mWW^5*s^4*t + 8*mWW^6*s^4*t + 107*ep*mWW^6*s^4*t + 339*ep^2*mWW^6*s^4*t + 435*ep^3*mWW^6*s^4*t + 207*ep^4*mWW^6*s^4*t + 81*ep*mtt^4*mWW*s^5*t + 405*ep^2*mtt^4*mWW*s^5*t + 711*ep^3*mtt^4*mWW*s^5*t + 435*ep^4*mtt^4*mWW*s^5*t - 144*mtt^3*mWW^2*s^5*t - 630*ep*mtt^3*mWW^2*s^5*t - 845*ep^2*mtt^3*mWW^2*s^5*t - 258*ep^3*mtt^3*mWW^2*s^5*t + 117*ep^4*mtt^3*mWW^2*s^5*t + 90*mtt^2*mWW^3*s^5*t + 388*ep*mtt^2*mWW^3*s^5*t + 457*ep^2*mtt^2*mWW^3*s^5*t - 84*ep^3*mtt^2*mWW^3*s^5*t - 311*ep^4*mtt^2*mWW^3*s^5*t - 22*mtt*mWW^4*s^5*t - 265*ep*mtt*mWW^4*s^5*t - 850*ep^2*mtt*mWW^4*s^5*t - 1063*ep^3*mtt*mWW^4*s^5*t - 464*ep^4*mtt*mWW^4*s^5*t + 12*mWW^5*s^5*t + 122*ep*mWW^5*s^5*t + 369*ep^2*mWW^5*s^5*t + 470*ep^3*mWW^5*s^5*t + 223*ep^4*mWW^5*s^5*t - 24*ep*mtt^3*mWW*s^6*t - 106*ep^2*mtt^3*mWW*s^6*t - 164*ep^3*mtt^3*mWW*s^6*t - 90*ep^4*mtt^3*mWW*s^6*t + 52*mtt^2*mWW^2*s^6*t + 232*ep*mtt^2*mWW^2*s^6*t + 340*ep^2*mtt^2*mWW^2*s^6*t + 170*ep^3*mtt^2*mWW^2*s^6*t + 6*ep^4*mtt^2*mWW^2*s^6*t - 16*mtt*mWW^3*s^6*t - 81*ep*mtt*mWW^3*s^6*t - 139*ep^2*mtt*mWW^3*s^6*t - 79*ep^3*mtt*mWW^3*s^6*t + 3*ep^4*mtt*mWW^3*s^6*t + 4*mWW^4*s^6*t + 41*ep*mWW^4*s^6*t + 129*ep^2*mWW^4*s^6*t + 169*ep^3*mWW^4*s^6*t + 81*ep^4*mWW^4*s^6*t + 3*ep*mtt^2*mWW*s^7*t + 11*ep^2*mtt^2*mWW*s^7*t + 13*ep^3*mtt^2*mWW*s^7*t + 5*ep^4*mtt^2*mWW*s^7*t - 8*mtt*mWW^2*s^7*t - 36*ep*mtt*mWW^2*s^7*t - 56*ep^2*mtt*mWW^2*s^7*t - 36*ep^3*mtt*mWW^2*s^7*t - 8*ep^4*mtt*mWW^2*s^7*t + ep*mWW^3*s^7*t + 5*ep^2*mWW^3*s^7*t + 7*ep^3*mWW^3*s^7*t + 3*ep^4*mWW^3*s^7*t + 9*ep*mtt^9*t^2 + 48*ep^2*mtt^9*t^2 + 85*ep^3*mtt^9*t^2 + 50*ep^4*mtt^9*t^2 - 2*mtt^8*mWW*t^2 - 55*ep*mtt^8*mWW*t^2 - 181*ep^2*mtt^8*mWW*t^2 - 159*ep^3*mtt^8*mWW*t^2 - 3*ep^4*mtt^8*mWW*t^2 + 50*mtt^7*mWW^2*t^2 + 625*ep*mtt^7*mWW^2*t^2 + 2191*ep^2*mtt^7*mWW^2*t^2 + 2941*ep^3*mtt^7*mWW^2*t^2 + 1317*ep^4*mtt^7*mWW^2*t^2 - 232*mtt^6*mWW^3*t^2 - 2270*ep*mtt^6*mWW^3*t^2 - 7558*ep^2*mtt^6*mWW^3*t^2 - 10474*ep^3*mtt^6*mWW^3*t^2 - 5150*ep^4*mtt^6*mWW^3*t^2 + 148*mtt^5*mWW^4*t^2 + 1302*ep*mtt^5*mWW^4*t^2 + 4325*ep^2*mtt^5*mWW^4*t^2 + 6306*ep^3*mtt^5*mWW^4*t^2 + 3335*ep^4*mtt^5*mWW^4*t^2 + 480*mtt^4*mWW^5*t^2 + 4143*ep*mtt^4*mWW^5*t^2 + 12395*ep^2*mtt^4*mWW^5*t^2 + 15545*ep^3*mtt^4*mWW^5*t^2 + 6989*ep^4*mtt^4*mWW^5*t^2 - 676*mtt^3*mWW^6*t^2 - 5689*ep*mtt^3*mWW^6*t^2 - 17007*ep^2*mtt^3*mWW^6*t^2 - 21663*ep^3*mtt^3*mWW^6*t^2 - 9993*ep^4*mtt^3*mWW^6*t^2 + 194*mtt^2*mWW^7*t^2 + 1654*ep*mtt^2*mWW^7*t^2 + 5056*ep^2*mtt^2*mWW^7*t^2 + 6624*ep^3*mtt^2*mWW^7*t^2 + 3148*ep^4*mtt^2*mWW^7*t^2 + 38*mtt*mWW^8*t^2 + 281*ep*mtt*mWW^8*t^2 + 731*ep^2*mtt*mWW^8*t^2 + 795*ep^3*mtt*mWW^8*t^2 + 307*ep^4*mtt*mWW^8*t^2 - 54*ep*mtt^8*s*t^2 - 288*ep^2*mtt^8*s*t^2 - 510*ep^3*mtt^8*s*t^2 - 300*ep^4*mtt^8*s*t^2 + 16*mtt^7*mWW*s*t^2 + 285*ep*mtt^7*mWW*s*t^2 + 868*ep^2*mtt^7*mWW*s*t^2 + 689*ep^3*mtt^7*mWW*s*t^2 - 58*ep^4*mtt^7*mWW*s*t^2 - 186*mtt^6*mWW^2*s*t^2 - 2413*ep*mtt^6*mWW^2*s*t^2 - 8540*ep^2*mtt^6*mWW^2*s*t^2 - 11453*ep^3*mtt^6*mWW^2*s*t^2 - 5076*ep^4*mtt^6*mWW^2*s*t^2 + 708*mtt^5*mWW^3*s*t^2 + 7128*ep*mtt^5*mWW^3*s*t^2 + 24079*ep^2*mtt^5*mWW^3*s*t^2 + 33718*ep^3*mtt^5*mWW^3*s*t^2 + 16743*ep^4*mtt^5*mWW^3*s*t^2 - 260*mtt^4*mWW^4*s*t^2 - 2346*ep*mtt^4*mWW^4*s*t^2 - 8293*ep^2*mtt^4*mWW^4*s*t^2 - 13078*ep^3*mtt^4*mWW^4*s*t^2 - 7503*ep^4*mtt^4*mWW^4*s*t^2 - 1204*mtt^3*mWW^5*s*t^2 - 10252*ep*mtt^3*mWW^5*s*t^2 - 30124*ep^2*mtt^3*mWW^5*s*t^2 - 36940*ep^3*mtt^3*mWW^5*s*t^2 - 16120*ep^4*mtt^3*mWW^5*s*t^2 + 1116*mtt^2*mWW^6*s*t^2 + 9198*ep*mtt^2*mWW^6*s*t^2 + 26744*ep^2*mtt^2*mWW^6*s*t^2 + 33044*ep^3*mtt^2*mWW^6*s*t^2 + 14766*ep^4*mtt^2*mWW^6*s*t^2 - 156*mtt*mWW^7*s*t^2 - 1305*ep*mtt*mWW^7*s*t^2 - 3827*ep^2*mtt*mWW^7*s*t^2 - 4795*ep^3*mtt*mWW^7*s*t^2 - 2189*ep^4*mtt*mWW^7*s*t^2 - 34*mWW^8*s*t^2 - 241*ep*mWW^8*s*t^2 - 619*ep^2*mWW^8*s*t^2 - 675*ep^3*mWW^8*s*t^2 - 263*ep^4*mWW^8*s*t^2 + 135*ep*mtt^7*s^2*t^2 + 720*ep^2*mtt^7*s^2*t^2 + 1275*ep^3*mtt^7*s^2*t^2 + 750*ep^4*mtt^7*s^2*t^2 - 54*mtt^6*mWW*s^2*t^2 - 618*ep*mtt^6*mWW*s^2*t^2 - 1653*ep^2*mtt^6*mWW*s^2*t^2 - 1078*ep^3*mtt^6*mWW*s^2*t^2 + 331*ep^4*mtt^6*mWW*s^2*t^2 + 234*mtt^5*mWW^2*s^2*t^2 + 3382*ep*mtt^5*mWW^2*s^2*t^2 + 12259*ep^2*mtt^5*mWW^2*s^2*t^2 + 16420*ep^3*mtt^5*mWW^2*s^2*t^2 + 7129*ep^4*mtt^5*mWW^2*s^2*t^2 - 718*mtt^4*mWW^3*s^2*t^2 - 7809*ep*mtt^4*mWW^3*s^2*t^2 - 27218*ep^2*mtt^4*mWW^3*s^2*t^2 - 38831*ep^3*mtt^4*mWW^3*s^2*t^2 - 19616*ep^4*mtt^4*mWW^3*s^2*t^2 + 48*mtt^3*mWW^4*s^2*t^2 + 570*ep*mtt^3*mWW^4*s^2*t^2 + 3060*ep^2*mtt^3*mWW^4*s^2*t^2 + 6754*ep^3*mtt^3*mWW^4*s^2*t^2 + 4964*ep^4*mtt^3*mWW^4*s^2*t^2 + 1082*mtt^2*mWW^5*s^2*t^2 + 8970*ep*mtt^2*mWW^5*s^2*t^2 + 25520*ep^2*mtt^2*mWW^5*s^2*t^2 + 30216*ep^3*mtt^2*mWW^5*s^2*t^2 + 12656*ep^4*mtt^2*mWW^5*s^2*t^2 - 598*mtt*mWW^6*s^2*t^2 - 4659*ep*mtt*mWW^6*s^2*t^2 - 12669*ep^2*mtt*mWW^6*s^2*t^2 - 14621*ep^3*mtt*mWW^6*s^2*t^2 - 6121*ep^4*mtt*mWW^6*s^2*t^2 + 6*mWW^7*s^2*t^2 + 29*ep*mWW^7*s^2*t^2 - 19*ep^2*mWW^7*s^2*t^2 - 135*ep^3*mWW^7*s^2*t^2 - 93*ep^4*mWW^7*s^2*t^2 - 180*ep*mtt^6*s^3*t^2 - 960*ep^2*mtt^6*s^3*t^2 - 1700*ep^3*mtt^6*s^3*t^2 - 1000*ep^4*mtt^6*s^3*t^2 + 100*mtt^5*mWW*s^3*t^2 + 740*ep*mtt^5*mWW*s^3*t^2 + 1580*ep^2*mtt^5*mWW*s^3*t^2 + 620*ep^3*mtt^5*mWW*s^3*t^2 - 680*ep^4*mtt^5*mWW*s^3*t^2 - 76*mtt^4*mWW^2*s^3*t^2 - 1900*ep*mtt^4*mWW^2*s^3*t^2 - 7464*ep^2*mtt^4*mWW^2*s^3*t^2 - 9980*ep^3*mtt^4*mWW^2*s^3*t^2 - 4100*ep^4*mtt^4*mWW^2*s^3*t^2 + 234*mtt^3*mWW^3*s^3*t^2 + 3424*ep*mtt^3*mWW^3*s^3*t^2 + 12942*ep^2*mtt^3*mWW^3*s^3*t^2 + 19156*ep^3*mtt^3*mWW^3*s^3*t^2 + 10004*ep^4*mtt^3*mWW^3*s^3*t^2 + 92*mtt^2*mWW^4*s^3*t^2 + 656*ep*mtt^2*mWW^4*s^3*t^2 + 1280*ep^2*mtt^2*mWW^4*s^3*t^2 + 178*ep^3*mtt^2*mWW^4*s^3*t^2 - 954*ep^4*mtt^2*mWW^4*s^3*t^2 - 436*mtt*mWW^5*s^3*t^2 - 3336*ep*mtt*mWW^5*s^3*t^2 - 8748*ep^2*mtt*mWW^5*s^3*t^2 - 9572*ep^3*mtt*mWW^5*s^3*t^2 - 3708*ep^4*mtt*mWW^5*s^3*t^2 + 110*mWW^6*s^3*t^2 + 716*ep*mWW^6*s^3*t^2 + 1562*ep^2*mWW^6*s^3*t^2 + 1394*ep^3*mWW^6*s^3*t^2 + 438*ep^4*mWW^6*s^3*t^2 + 135*ep*mtt^5*s^4*t^2 + 720*ep^2*mtt^5*s^4*t^2 + 1275*ep^3*mtt^5*s^4*t^2 + 750*ep^4*mtt^5*s^4*t^2 - 110*mtt^4*mWW*s^4*t^2 - 555*ep*mtt^4*mWW*s^4*t^2 - 815*ep^2*mtt^4*mWW*s^4*t^2 + 85*ep^3*mtt^4*mWW*s^4*t^2 + 675*ep^4*mtt^4*mWW*s^4*t^2 - 66*mtt^3*mWW^2*s^4*t^2 + 165*ep*mtt^3*mWW^2*s^4*t^2 + 1381*ep^2*mtt^3*mWW^2*s^4*t^2 + 1845*ep^3*mtt^3*mWW^2*s^4*t^2 + 535*ep^4*mtt^3*mWW^2*s^4*t^2 + 6*mtt^2*mWW^3*s^4*t^2 - 648*ep*mtt^2*mWW^3*s^4*t^2 - 2938*ep^2*mtt^2*mWW^3*s^4*t^2 - 4552*ep^3*mtt^2*mWW^3*s^4*t^2 - 2496*ep^4*mtt^2*mWW^3*s^4*t^2 - 28*mtt*mWW^4*s^4*t^2 - 148*ep*mtt*mWW^4*s^4*t^2 - 193*ep^2*mtt*mWW^4*s^4*t^2 + 164*ep^3*mtt*mWW^4*s^4*t^2 + 353*ep^4*mtt*mWW^4*s^4*t^2 + 78*mWW^5*s^4*t^2 + 475*ep*mWW^5*s^4*t^2 + 957*ep^2*mWW^5*s^4*t^2 + 751*ep^3*mWW^5*s^4*t^2 + 183*ep^4*mWW^5*s^4*t^2 - 54*ep*mtt^4*s^5*t^2 - 288*ep^2*mtt^4*s^5*t^2 - 510*ep^3*mtt^4*s^5*t^2 - 300*ep^4*mtt^4*s^5*t^2 + 72*mtt^3*mWW*s^5*t^2 + 285*ep*mtt^3*mWW*s^5*t^2 + 276*ep^2*mtt^3*mWW*s^5*t^2 - 191*ep^3*mtt^3*mWW*s^5*t^2 - 322*ep^4*mtt^3*mWW*s^5*t^2 + 54*mtt^2*mWW^2*s^5*t^2 + 155*ep*mtt^2*mWW^2*s^5*t^2 + 140*ep^2*mtt^2*mWW^2*s^5*t^2 + 179*ep^3*mtt^2*mWW^2*s^5*t^2 + 188*ep^4*mtt^2*mWW^2*s^5*t^2 + 10*mtt*mWW^3*s^5*t^2 + 240*ep*mtt*mWW^3*s^5*t^2 + 875*ep^2*mtt*mWW^3*s^5*t^2 + 1214*ep^3*mtt*mWW^3*s^5*t^2 + 629*ep^4*mtt*mWW^3*s^5*t^2 - 34*ep*mWW^4*s^5*t^2 - 179*ep^2*mWW^4*s^5*t^2 - 324*ep^3*mWW^4*s^5*t^2 - 195*ep^4*mWW^4*s^5*t^2 + 9*ep*mtt^3*s^6*t^2 + 48*ep^2*mtt^3*s^6*t^2 + 85*ep^3*mtt^3*s^6*t^2 + 50*ep^4*mtt^3*s^6*t^2 - 26*mtt^2*mWW*s^6*t^2 - 100*ep*mtt^2*mWW*s^6*t^2 - 103*ep^2*mtt^2*mWW*s^6*t^2 + 16*ep^3*mtt^2*mWW*s^6*t^2 + 53*ep^4*mtt^2*mWW*s^6*t^2 - 10*mtt*mWW^2*s^6*t^2 - 12*ep*mtt*mWW^2*s^6*t^2 + 41*ep^2*mtt*mWW^2*s^6*t^2 + 58*ep^3*mtt*mWW^2*s^6*t^2 + 11*ep^4*mtt*mWW^2*s^6*t^2 - 8*mWW^3*s^6*t^2 - 65*ep*mWW^3*s^6*t^2 - 182*ep^2*mWW^3*s^6*t^2 - 231*ep^3*mWW^3*s^6*t^2 - 114*ep^4*mWW^3*s^6*t^2 + 4*mtt*mWW*s^7*t^2 + 18*ep*mtt*mWW*s^7*t^2 + 28*ep^2*mtt*mWW*s^7*t^2 + 18*ep^3*mtt*mWW*s^7*t^2 + 4*ep^4*mtt*mWW*s^7*t^2 - 2*ep*mWW^2*s^7*t^2 - 8*ep^2*mWW^2*s^7*t^2 - 10*ep^3*mWW^2*s^7*t^2 - 4*ep^4*mWW^2*s^7*t^2 - 39*ep*mtt^8*t^3 - 212*ep^2*mtt^8*t^3 - 383*ep^3*mtt^8*t^3 - 230*ep^4*mtt^8*t^3 - 24*mtt^7*mWW*t^3 + 31*ep*mtt^7*mWW*t^3 + 400*ep^2*mtt^7*mWW*t^3 + 565*ep^3*mtt^7*mWW*t^3 + 168*ep^4*mtt^7*mWW*t^3 + 32*mtt^6*mWW^2*t^3 - 552*ep*mtt^6*mWW^2*t^3 - 2863*ep^2*mtt^6*mWW^2*t^3 - 4134*ep^3*mtt^6*mWW^2*t^3 - 1751*ep^4*mtt^6*mWW^2*t^3 + 572*mtt^5*mWW^3*t^3 + 5757*ep*mtt^5*mWW^3*t^3 + 18864*ep^2*mtt^5*mWW^3*t^3 + 25199*ep^3*mtt^5*mWW^3*t^3 + 11828*ep^4*mtt^5*mWW^3*t^3 - 1408*mtt^4*mWW^4*t^3 - 11749*ep*mtt^4*mWW^4*t^3 - 35197*ep^2*mtt^4*mWW^4*t^3 - 45247*ep^3*mtt^4*mWW^4*t^3 - 21143*ep^4*mtt^4*mWW^4*t^3 + 672*mtt^3*mWW^5*t^3 + 5223*ep*mtt^3*mWW^5*t^3 + 15325*ep^2*mtt^3*mWW^5*t^3 + 19925*ep^3*mtt^3*mWW^5*t^3 + 9591*ep^4*mtt^3*mWW^5*t^3 + 552*mtt^2*mWW^6*t^3 + 4446*ep*mtt^2*mWW^6*t^3 + 12434*ep^2*mtt^2*mWW^6*t^3 + 14566*ep^3*mtt^2*mWW^6*t^3 + 6102*ep^4*mtt^2*mWW^6*t^3 - 372*mtt*mWW^7*t^3 - 2943*ep*mtt*mWW^7*t^3 - 8301*ep^2*mtt*mWW^7*t^3 - 10001*ep^3*mtt*mWW^7*t^3 - 4375*ep^4*mtt*mWW^7*t^3 - 24*mWW^8*t^3 - 174*ep*mWW^8*t^3 - 450*ep^2*mWW^8*t^3 - 490*ep^3*mWW^8*t^3 - 190*ep^4*mWW^8*t^3 + 207*ep*mtt^7*s*t^3 + 1122*ep^2*mtt^7*s*t^3 + 2021*ep^3*mtt^7*s*t^3 + 1210*ep^4*mtt^7*s*t^3 + 78*mtt^6*mWW*s*t^3 - 258*ep*mtt^6*mWW*s*t^3 - 1991*ep^2*mtt^6*mWW*s*t^3 - 2730*ep^3*mtt^6*mWW*s*t^3 - 855*ep^4*mtt^6*mWW*s*t^3 - 104*mtt^5*mWW^2*s*t^3 + 1774*ep*mtt^5*mWW^2*s*t^3 + 9067*ep^2*mtt^5*mWW^2*s*t^3 + 12722*ep^3*mtt^5*mWW^2*s*t^3 + 5077*ep^4*mtt^5*mWW^2*s*t^3 - 1646*mtt^4*mWW^3*s*t^3 - 15875*ep*mtt^4*mWW^3*s*t^3 - 50478*ep^2*mtt^4*mWW^3*s*t^3 - 65805*ep^3*mtt^4*mWW^3*s*t^3 - 30248*ep^4*mtt^4*mWW^3*s*t^3 + 3200*mtt^3*mWW^4*s*t^3 + 25758*ep*mtt^3*mWW^4*s*t^3 + 74806*ep^2*mtt^3*mWW^4*s*t^3 + 93758*ep^3*mtt^3*mWW^4*s*t^3 + 43022*ep^4*mtt^3*mWW^4*s*t^3 - 1024*mtt^2*mWW^5*s*t^3 - 7684*ep*mtt^2*mWW^5*s*t^3 - 22000*ep^2*mtt^2*mWW^5*s*t^3 - 28224*ep^3*mtt^2*mWW^5*s*t^3 - 13580*ep^4*mtt^2*mWW^5*s*t^3 - 740*mtt*mWW^6*s*t^3 - 5675*ep*mtt*mWW^6*s*t^3 - 15145*ep^2*mtt*mWW^6*s*t^3 - 16917*ep^3*mtt*mWW^6*s*t^3 - 6723*ep^4*mtt*mWW^6*s*t^3 + 236*mWW^7*s*t^3 + 1753*ep*mWW^7*s*t^3 + 4619*ep^2*mWW^7*s*t^3 + 5175*ep^3*mWW^7*s*t^3 + 2097*ep^4*mWW^7*s*t^3 - 450*ep*mtt^6*s^2*t^3 - 2430*ep^2*mtt^6*s^2*t^3 - 4360*ep^3*mtt^6*s^2*t^3 - 2600*ep^4*mtt^6*s^2*t^3 - 60*mtt^5*mWW*s^2*t^3 + 757*ep*mtt^5*mWW*s^2*t^3 + 3979*ep^2*mtt^5*mWW*s^2*t^3 + 5247*ep^3*mtt^5*mWW*s^2*t^3 + 1725*ep^4*mtt^5*mWW*s^2*t^3 + 118*mtt^4*mWW^2*s^2*t^3 - 2011*ep*mtt^4*mWW^2*s^2*t^3 - 9895*ep^2*mtt^4*mWW^2*s^2*t^3 - 12979*ep^3*mtt^4*mWW^2*s^2*t^3 - 4433*ep^4*mtt^4*mWW^2*s^2*t^3 + 1758*mtt^3*mWW^3*s^2*t^3 + 15792*ep*mtt^3*mWW^3*s^2*t^3 + 47398*ep^2*mtt^3*mWW^3*s^2*t^3 + 58788*ep^3*mtt^3*mWW^3*s^2*t^3 + 25896*ep^4*mtt^3*mWW^3*s^2*t^3 - 2632*mtt^2*mWW^4*s^2*t^3 - 19978*ep*mtt^2*mWW^4*s^2*t^3 - 54822*ep^2*mtt^2*mWW^4*s^2*t^3 - 65382*ep^3*mtt^2*mWW^4*s^2*t^3 - 28926*ep^4*mtt^2*mWW^4*s^2*t^3 + 524*mtt*mWW^5*s^2*t^3 + 3797*ep*mtt*mWW^5*s^2*t^3 + 10515*ep^2*mtt*mWW^5*s^2*t^3 + 13151*ep^3*mtt*mWW^5*s^2*t^3 + 6269*ep^4*mtt*mWW^5*s^2*t^3 + 300*mWW^6*s^2*t^3 + 2133*ep*mWW^6*s^2*t^3 + 5319*ep^2*mWW^6*s^2*t^3 + 5567*ep^3*mWW^6*s^2*t^3 + 2069*ep^4*mWW^6*s^2*t^3 + 510*ep*mtt^5*s^3*t^3 + 2740*ep^2*mtt^5*s^3*t^3 + 4890*ep^3*mtt^5*s^3*t^3 + 2900*ep^4*mtt^5*s^3*t^3 - 60*mtt^4*mWW*s^3*t^3 - 1068*ep*mtt^4*mWW*s^3*t^3 - 4006*ep^2*mtt^4*mWW*s^3*t^3 - 4988*ep^3*mtt^4*mWW*s^3*t^3 - 1710*ep^4*mtt^4*mWW*s^3*t^3 - 54*mtt^3*mWW^2*s^3*t^3 + 876*ep*mtt^3*mWW^2*s^3*t^3 + 3810*ep^2*mtt^3*mWW^2*s^3*t^3 + 3800*ep^3*mtt^3*mWW^2*s^3*t^3 + 272*ep^4*mtt^3*mWW^2*s^3*t^3 - 902*mtt^2*mWW^3*s^3*t^3 - 7146*ep*mtt^2*mWW^3*s^3*t^3 - 18964*ep^2*mtt^2*mWW^3*s^3*t^3 - 20866*ep^3*mtt^2*mWW^3*s^3*t^3 - 8250*ep^4*mtt^2*mWW^3*s^3*t^3 + 1020*mtt*mWW^4*s^3*t^3 + 7112*ep*mtt*mWW^4*s^3*t^3 + 17800*ep^2*mtt*mWW^4*s^3*t^3 + 19452*ep^3*mtt*mWW^4*s^3*t^3 + 8048*ep^4*mtt*mWW^4*s^3*t^3 - 100*mWW^5*s^3*t^3 - 748*ep*mWW^5*s^3*t^3 - 2100*ep^2*mWW^5*s^3*t^3 - 2640*ep^3*mWW^5*s^3*t^3 - 1260*ep^4*mWW^5*s^3*t^3 - 315*ep*mtt^4*s^4*t^3 - 1680*ep^2*mtt^4*s^4*t^3 - 2975*ep^3*mtt^4*s^4*t^3 - 1750*ep^4*mtt^4*s^4*t^3 + 120*mtt^3*mWW*s^4*t^3 + 777*ep*mtt^3*mWW*s^4*t^3 + 2054*ep^2*mtt^3*mWW*s^4*t^3 + 2307*ep^3*mtt^3*mWW*s^4*t^3 + 810*ep^4*mtt^3*mWW*s^4*t^3 + 14*mtt^2*mWW^2*s^4*t^3 - 22*ep*mtt^2*mWW^2*s^4*t^3 + 215*ep^2*mtt^2*mWW^2*s^4*t^3 + 1264*ep^3*mtt^2*mWW^2*s^4*t^3 + 1277*ep^4*mtt^2*mWW^2*s^4*t^3 + 254*mtt*mWW^3*s^4*t^3 + 1631*ep*mtt*mWW^3*s^4*t^3 + 3326*ep^2*mtt*mWW^3*s^4*t^3 + 2593*ep^3*mtt*mWW^3*s^4*t^3 + 664*ep^4*mtt*mWW^3*s^4*t^3 - 180*mWW^4*s^4*t^3 - 1143*ep*mWW^4*s^4*t^3 - 2587*ep^2*mWW^4*s^4*t^3 - 2581*ep^3*mWW^4*s^4*t^3 - 1001*ep^4*mWW^4*s^4*t^3 + 99*ep*mtt^3*s^5*t^3 + 522*ep^2*mtt^3*s^5*t^3 + 913*ep^3*mtt^3*s^5*t^3 + 530*ep^4*mtt^3*s^5*t^3 - 66*mtt^2*mWW*s^5*t^3 - 274*ep*mtt^2*mWW*s^5*t^3 - 451*ep^2*mtt^2*mWW*s^5*t^3 - 378*ep^3*mtt^2*mWW*s^5*t^3 - 123*ep^4*mtt^2*mWW*s^5*t^3 - 10*mtt*mWW^2*s^5*t^3 - 98*ep*mtt*mWW^2*s^5*t^3 - 437*ep^2*mtt*mWW^2*s^5*t^3 - 818*ep^3*mtt*mWW^2*s^5*t^3 - 517*ep^4*mtt*mWW^2*s^5*t^3 - 36*mWW^3*s^5*t^3 - 159*ep*mWW^3*s^5*t^3 - 146*ep^2*mWW^3*s^5*t^3 + 91*ep^3*mWW^3*s^5*t^3 + 110*ep^4*mWW^3*s^5*t^3 - 12*ep*mtt^2*s^6*t^3 - 62*ep^2*mtt^2*s^6*t^3 - 106*ep^3*mtt^2*s^6*t^3 - 60*ep^4*mtt^2*s^6*t^3 + 12*mtt*mWW*s^6*t^3 + 35*ep*mtt*mWW*s^6*t^3 + 15*ep^2*mtt*mWW*s^6*t^3 - 23*ep^3*mtt*mWW*s^6*t^3 - 15*ep^4*mtt*mWW*s^6*t^3 + 4*mWW^2*s^6*t^3 + 33*ep*mWW^2*s^6*t^3 + 103*ep^2*mWW^2*s^6*t^3 + 145*ep^3*mWW^2*s^6*t^3 + 75*ep^4*mWW^2*s^6*t^3 + 63*ep*mtt^7*t^4 + 356*ep^2*mtt^7*t^4 + 667*ep^3*mtt^7*t^4 + 414*ep^4*mtt^7*t^4 + 60*mtt^6*mWW*t^4 + 89*ep*mtt^6*mWW*t^4 - 377*ep^2*mtt^6*mWW*t^4 - 785*ep^3*mtt^6*mWW*t^4 - 327*ep^4*mtt^6*mWW*t^4 - 456*mtt^5*mWW^2*t^4 - 2388*ep*mtt^5*mWW^2*t^4 - 4920*ep^2*mtt^5*mWW^2*t^4 - 5210*ep^3*mtt^5*mWW^2*t^4 - 2526*ep^4*mtt^5*mWW^2*t^4 + 376*mtt^4*mWW^3*t^4 + 1407*ep*mtt^4*mWW^3*t^4 + 1513*ep^2*mtt^4*mWW^3*t^4 + 489*ep^3*mtt^4*mWW^3*t^4 + 203*ep^4*mtt^4*mWW^3*t^4 + 1132*mtt^3*mWW^4*t^4 + 9509*ep*mtt^3*mWW^4*t^4 + 27780*ep^2*mtt^3*mWW^4*t^4 + 34179*ep^3*mtt^3*mWW^4*t^4 + 15128*ep^4*mtt^3*mWW^4*t^4 - 1668*mtt^2*mWW^5*t^4 - 12988*ep*mtt^2*mWW^5*t^4 - 36540*ep^2*mtt^2*mWW^5*t^4 - 44288*ep^3*mtt^2*mWW^5*t^4 - 19612*ep^4*mtt^2*mWW^5*t^4 + 356*mtt*mWW^6*t^4 + 2786*ep*mtt*mWW^6*t^4 + 8058*ep^2*mtt*mWW^6*t^4 + 10174*ep^3*mtt*mWW^6*t^4 + 4722*ep^4*mtt*mWW^6*t^4 + 200*mWW^7*t^4 + 1522*ep*mWW^7*t^4 + 4130*ep^2*mWW^7*t^4 + 4774*ep^3*mWW^7*t^4 + 1998*ep^4*mWW^7*t^4 - 288*ep*mtt^6*s*t^4 - 1618*ep^2*mtt^6*s*t^4 - 3014*ep^3*mtt^6*s*t^4 - 1860*ep^4*mtt^6*s*t^4 - 172*mtt^5*mWW*s*t^4 - 25*ep*mtt^5*mWW*s*t^4 + 2306*ep^2*mtt^5*mWW*s*t^4 + 4279*ep^3*mtt^5*mWW*s*t^4 + 1988*ep^4*mtt^5*mWW*s*t^4 + 1348*mtt^4*mWW^2*s*t^4 + 7438*ep*mtt^4*mWW^2*s*t^4 + 16111*ep^2*mtt^4*mWW^2*s*t^4 + 17496*ep^3*mtt^4*mWW^2*s*t^4 + 8379*ep^4*mtt^4*mWW^2*s*t^4 - 964*mtt^3*mWW^3*s*t^4 - 5104*ep*mtt^3*mWW^3*s*t^4 - 11273*ep^2*mtt^3*mWW^3*s*t^4 - 13042*ep^3*mtt^3*mWW^3*s*t^4 - 6593*ep^4*mtt^3*mWW^3*s*t^4 - 1968*mtt^2*mWW^4*s*t^4 - 15085*ep*mtt^2*mWW^4*s*t^4 - 40534*ep^2*mtt^2*mWW^4*s*t^4 - 46095*ep^3*mtt^2*mWW^4*s*t^4 - 18958*ep^4*mtt^2*mWW^4*s*t^4 + 2000*mtt*mWW^5*s*t^4 + 14924*ep*mtt*mWW^5*s*t^4 + 40180*ep^2*mtt*mWW^5*s*t^4 + 46604*ep^3*mtt*mWW^5*s*t^4 + 19796*ep^4*mtt*mWW^5*s*t^4 - 244*mWW^6*s*t^4 - 1860*ep*mWW^6*s*t^4 - 5172*ep^2*mWW^6*s*t^4 - 6228*ep^3*mWW^6*s*t^4 - 2752*ep^4*mWW^6*s*t^4 + 522*ep*mtt^5*s^2*t^4 + 2912*ep^2*mtt^5*s^2*t^4 + 5386*ep^3*mtt^5*s^2*t^4 + 3300*ep^4*mtt^5*s^2*t^4 + 148*mtt^4*mWW*s^2*t^4 - 435*ep*mtt^4*mWW*s^2*t^4 - 4534*ep^2*mtt^4*mWW*s^2*t^4 - 8039*ep^3*mtt^4*mWW*s^2*t^4 - 4012*ep^4*mtt^4*mWW*s^2*t^4 - 1494*mtt^3*mWW^2*s^2*t^4 - 9017*ep*mtt^3*mWW^2*s^2*t^4 - 21130*ep^2*mtt^3*mWW^2*s^2*t^4 - 23847*ep^3*mtt^3*mWW^2*s^2*t^4 - 11240*ep^4*mtt^3*mWW^2*s^2*t^4 + 948*mtt^2*mWW^3*s^2*t^4 + 6894*ep*mtt^2*mWW^3*s^2*t^4 + 20221*ep^2*mtt^2*mWW^3*s^2*t^4 + 27076*ep^3*mtt^2*mWW^3*s^2*t^4 + 13597*ep^4*mtt^2*mWW^3*s^2*t^4 + 1062*mtt*mWW^4*s^2*t^4 + 6800*ep*mtt*mWW^4*s^2*t^4 + 14811*ep^2*mtt*mWW^4*s^2*t^4 + 13040*ep^3*mtt*mWW^4*s^2*t^4 + 3887*ep^4*mtt*mWW^4*s^2*t^4 - 692*mWW^5*s^2*t^4 - 4900*ep*mWW^5*s^2*t^4 - 12492*ep^2*mWW^5*s^2*t^4 - 13720*ep^3*mWW^5*s^2*t^4 - 5532*ep^4*mWW^5*s^2*t^4 - 468*ep*mtt^4*s^3*t^4 - 2588*ep^2*mtt^4*s^3*t^4 - 4744*ep^3*mtt^4*s^3*t^4 - 2880*ep^4*mtt^4*s^3*t^4 - 12*mtt^3*mWW*s^3*t^4 + 565*ep*mtt^3*mWW*s^3*t^4 + 3536*ep^2*mtt^3*mWW*s^3*t^4 + 6293*ep^3*mtt^3*mWW*s^3*t^4 + 3378*ep^4*mtt^3*mWW*s^3*t^4 + 792*mtt^2*mWW^2*s^3*t^4 + 5436*ep*mtt^2*mWW^2*s^3*t^4 + 14011*ep^2*mtt^2*mWW^2*s^3*t^4 + 16496*ep^3*mtt^2*mWW^2*s^3*t^4 + 7641*ep^4*mtt^2*mWW^2*s^3*t^4 - 454*mtt*mWW^3*s^3*t^4 - 4185*ep*mtt*mWW^3*s^3*t^4 - 13854*ep^2*mtt*mWW^3*s^3*t^4 - 19213*ep^3*mtt*mWW^3*s^3*t^4 - 9462*ep^4*mtt*mWW^3*s^3*t^4 - 178*mWW^4*s^3*t^4 - 676*ep*mWW^4*s^3*t^4 - 125*ep^2*mWW^4*s^3*t^4 + 1624*ep^3*mWW^4*s^3*t^4 + 1323*ep^4*mWW^4*s^3*t^4 + 207*ep*mtt^3*s^4*t^4 + 1132*ep^2*mtt^3*s^4*t^4 + 2051*ep^3*mtt^3*s^4*t^4 + 1230*ep^4*mtt^3*s^4*t^4 - 32*mtt^2*mWW*s^4*t^4 - 170*ep*mtt^2*mWW*s^4*t^4 - 809*ep^2*mtt^2*mWW*s^4*t^4 - 1660*ep^3*mtt^2*mWW*s^4*t^4 - 1037*ep^4*mtt^2*mWW*s^4*t^4 - 214*mtt*mWW^2*s^4*t^4 - 1633*ep*mtt*mWW^2*s^4*t^4 - 4476*ep^2*mtt*mWW^2*s^4*t^4 - 5385*ep^3*mtt*mWW^2*s^4*t^4 - 2448*ep^4*mtt*mWW^2*s^4*t^4 + 94*mWW^3*s^4*t^4 + 988*ep*mWW^3*s^4*t^4 + 3393*ep^2*mWW^3*s^4*t^4 + 4690*ep^3*mWW^3*s^4*t^4 + 2255*ep^4*mWW^3*s^4*t^4 - 36*ep*mtt^2*s^5*t^4 - 194*ep^2*mtt^2*s^5*t^4 - 346*ep^3*mtt^2*s^5*t^4 - 204*ep^4*mtt^2*s^5*t^4 + 8*mtt*mWW*s^5*t^4 - 24*ep*mtt*mWW*s^5*t^4 - 122*ep^2*mtt*mWW*s^5*t^4 - 88*ep^3*mtt*mWW*s^5*t^4 + 10*ep^4*mtt*mWW*s^5*t^4 + 24*mWW^2*s^5*t^4 + 164*ep*mWW^2*s^5*t^4 + 404*ep^2*mWW^2*s^5*t^4 + 450*ep^3*mWW^2*s^5*t^4 + 194*ep^4*mWW^2*s^5*t^4 - 45*ep*mtt^6*t^5 - 276*ep^2*mtt^6*t^5 - 553*ep^3*mtt^6*t^5 - 362*ep^4*mtt^6*t^5 + 12*mtt^5*mWW*t^5 + 420*ep*mtt^5*mWW*t^5 + 1813*ep^2*mtt^5*mWW*t^5 + 2644*ep^3*mtt^5*mWW*t^5 + 1235*ep^4*mtt^5*mWW*t^5 + 440*mtt^4*mWW^2*t^5 + 2491*ep*mtt^4*mWW^2*t^5 + 5392*ep^2*mtt^4*mWW^2*t^5 + 5619*ep^3*mtt^4*mWW^2*t^5 + 2510*ep^4*mtt^4*mWW^2*t^5 - 1252*mtt^3*mWW^3*t^5 - 8744*ep*mtt^3*mWW^3*t^5 - 22993*ep^2*mtt^3*mWW^3*t^5 - 26972*ep^3*mtt^3*mWW^3*t^5 - 11923*ep^4*mtt^3*mWW^3*t^5 + 736*mtt^2*mWW^4*t^5 + 5500*ep*mtt^2*mWW^4*t^5 + 15510*ep^2*mtt^2*mWW^4*t^5 + 19312*ep^3*mtt^2*mWW^4*t^5 + 8894*ep^4*mtt^2*mWW^4*t^5 + 464*mtt*mWW^5*t^5 + 3438*ep*mtt*mWW^5*t^5 + 8982*ep^2*mtt*mWW^5*t^5 + 9914*ep^3*mtt*mWW^5*t^5 + 3938*ep^4*mtt*mWW^5*t^5 - 400*mWW^6*t^5 - 3060*ep*mWW^6*t^5 - 8428*ep^2*mWW^6*t^5 - 9964*ep^3*mWW^6*t^5 - 4292*ep^4*mWW^6*t^5 + 171*ep*mtt^5*s*t^5 + 1038*ep^2*mtt^5*s*t^5 + 2061*ep^3*mtt^5*s*t^5 + 1338*ep^4*mtt^5*s*t^5 - 106*mtt^4*mWW*s*t^5 - 1799*ep*mtt^4*mWW*s*t^5 - 7256*ep^2*mtt^4*mWW*s*t^5 - 10713*ep^3*mtt^4*mWW*s*t^5 - 5242*ep^4*mtt^4*mWW*s*t^5 - 968*mtt^3*mWW^2*s*t^5 - 5442*ep*mtt^3*mWW^2*s*t^5 - 11137*ep^2*mtt^3*mWW^2*s*t^5 - 10414*ep^3*mtt^3*mWW^2*s*t^5 - 4135*ep^4*mtt^3*mWW^2*s*t^5 + 2266*mtt^2*mWW^3*s*t^5 + 16396*ep*mtt^2*mWW^3*s*t^5 + 44057*ep^2*mtt^2*mWW^3*s*t^5 + 52068*ep^3*mtt^2*mWW^3*s*t^5 + 22905*ep^4*mtt^2*mWW^3*s*t^5 - 984*mtt*mWW^4*s*t^5 - 8012*ep*mtt*mWW^4*s*t^5 - 23876*ep^2*mtt*mWW^4*s*t^5 - 30580*ep^3*mtt*mWW^4*s*t^5 - 14196*ep^4*mtt*mWW^4*s*t^5 - 208*mWW^5*s*t^5 - 1314*ep*mWW^5*s*t^5 - 2826*ep^2*mWW^5*s*t^5 - 2422*ep^3*mWW^5*s*t^5 - 670*ep^4*mWW^5*s*t^5 - 243*ep*mtt^4*s^2*t^5 - 1458*ep^2*mtt^4*s^2*t^5 - 2865*ep^3*mtt^4*s^2*t^5 - 1842*ep^4*mtt^4*s^2*t^5 + 216*mtt^3*mWW*s^2*t^5 + 2638*ep*mtt^3*mWW*s^2*t^5 + 10107*ep^2*mtt^3*mWW*s^2*t^5 + 15102*ep^3*mtt^3*mWW*s^2*t^5 + 7661*ep^4*mtt^3*mWW*s^2*t^5 + 706*mtt^2*mWW^2*s^2*t^5 + 3946*ep*mtt^2*mWW^2*s^2*t^5 + 7355*ep^2*mtt^2*mWW^2*s^2*t^5 + 5446*ep^3*mtt^2*mWW^2*s^2*t^5 + 1475*ep^4*mtt^2*mWW^2*s^2*t^5 - 1310*mtt*mWW^3*s^2*t^5 - 9899*ep*mtt*mWW^3*s^2*t^5 - 27276*ep^2*mtt*mWW^3*s^2*t^5 - 32521*ep^3*mtt*mWW^3*s^2*t^5 - 14230*ep^4*mtt*mWW^3*s^2*t^5 + 428*mWW^4*s^2*t^5 + 3742*ep*mWW^4*s^2*t^5 + 11544*ep^2*mWW^4*s^2*t^5 + 14966*ep^3*mWW^4*s^2*t^5 + 6936*ep^4*mWW^4*s^2*t^5 + 153*ep*mtt^3*s^3*t^5 + 906*ep^2*mtt^3*s^3*t^5 + 1759*ep^3*mtt^3*s^3*t^5 + 1118*ep^4*mtt^3*s^3*t^5 - 162*mtt^2*mWW*s^3*t^5 - 1559*ep*mtt^2*mWW*s^3*t^5 - 5698*ep^2*mtt^2*mWW*s^3*t^5 - 8641*ep^3*mtt^2*mWW*s^3*t^5 - 4536*ep^4*mtt^2*mWW*s^3*t^5 - 178*mtt*mWW^2*s^3*t^5 - 867*ep*mtt*mWW^2*s^3*t^5 - 914*ep^2*mtt*mWW^2*s^3*t^5 + 523*ep^3*mtt*mWW^2*s^3*t^5 + 780*ep^4*mtt*mWW^2*s^3*t^5 + 236*mWW^3*s^3*t^5 + 1841*ep*mWW^3*s^3*t^5 + 5138*ep^2*mWW^3*s^3*t^5 + 6119*ep^3*mWW^3*s^3*t^5 + 2638*ep^4*mWW^3*s^3*t^5 - 36*ep*mtt^2*s^4*t^5 - 210*ep^2*mtt^2*s^4*t^5 - 402*ep^3*mtt^2*s^4*t^5 - 252*ep^4*mtt^2*s^4*t^5 + 40*mtt*mWW*s^4*t^5 + 300*ep*mtt*mWW*s^4*t^5 + 1034*ep^2*mtt*mWW*s^4*t^5 + 1608*ep^3*mtt*mWW*s^4*t^5 + 882*ep^4*mtt*mWW*s^4*t^5 - 128*ep*mWW^2*s^4*t^5 - 696*ep^2*mWW^2*s^4*t^5 - 1174*ep^3*mWW^2*s^4*t^5 - 630*ep^4*mWW^2*s^4*t^5 + 12*ep*mtt^5*t^6 + 92*ep^2*mtt^5*t^6 + 212*ep^3*mtt^5*t^6 + 152*ep^4*mtt^5*t^6 - 106*mtt^4*mWW*t^6 - 998*ep*mtt^4*mWW*t^6 - 3204*ep^2*mtt^4*mWW*t^6 - 4212*ep^3*mtt^4*mWW*t^6 - 1932*ep^4*mtt^4*mWW*t^6 + 106*mtt^3*mWW^2*t^6 + 1321*ep*mtt^3*mWW^2*t^6 + 4779*ep^2*mtt^3*mWW^2*t^6 + 6631*ep^3*mtt^3*mWW^2*t^6 + 3087*ep^4*mtt^3*mWW^2*t^6 + 394*mtt^2*mWW^3*t^6 + 2572*ep*mtt^2*mWW^3*t^6 + 6146*ep^2*mtt^2*mWW^3*t^6 + 6434*ep^3*mtt^2*mWW^3*t^6 + 2538*ep^4*mtt^2*mWW^3*t^6 - 682*mtt*mWW^4*t^6 - 5175*ep*mtt*mWW^4*t^6 - 14273*ep^2*mtt*mWW^4*t^6 - 16973*ep^3*mtt*mWW^4*t^6 - 7369*ep^4*mtt*mWW^4*t^6 + 288*mWW^5*t^6 + 2268*ep*mWW^5*t^6 + 6460*ep^2*mWW^5*t^6 + 7908*ep^3*mWW^5*t^6 + 3524*ep^4*mWW^5*t^6 - 36*ep*mtt^4*s*t^6 - 270*ep^2*mtt^4*s*t^6 - 614*ep^3*mtt^4*s*t^6 - 436*ep^4*mtt^4*s*t^6 + 304*mtt^3*mWW*s*t^6 + 2814*ep*mtt^3*mWW*s*t^6 + 9130*ep^2*mtt^3*mWW*s*t^6 + 12282*ep^3*mtt^3*mWW*s*t^6 + 5814*ep^4*mtt^3*mWW*s*t^6 - 290*mtt^2*mWW^2*s*t^6 - 3260*ep*mtt^2*mWW^2*s*t^6 - 11674*ep^2*mtt^2*mWW^2*s*t^6 - 16538*ep^3*mtt^2*mWW^2*s*t^6 - 8018*ep^4*mtt^2*mWW^2*s*t^6 - 380*mtt*mWW^3*s*t^6 - 2337*ep*mtt*mWW^3*s*t^6 - 5007*ep^2*mtt*mWW^3*s*t^6 - 4411*ep^3*mtt*mWW^3*s*t^6 - 1353*ep^4*mtt*mWW^3*s*t^6 + 366*mWW^4*s*t^6 + 2819*ep*mWW^4*s*t^6 + 7821*ep^2*mWW^4*s*t^6 + 9281*ep^3*mWW^4*s*t^6 + 3993*ep^4*mWW^4*s*t^6 + 36*ep*mtt^3*s^2*t^6 + 264*ep^2*mtt^3*s^2*t^6 + 592*ep^3*mtt^3*s^2*t^6 + 416*ep^4*mtt^3*s^2*t^6 - 290*mtt^2*mWW*s^2*t^6 - 2616*ep*mtt^2*mWW*s^2*t^6 - 8534*ep^2*mtt^2*mWW*s^2*t^6 - 11698*ep^3*mtt^2*mWW*s^2*t^6 - 5682*ep^4*mtt^2*mWW*s^2*t^6 + 248*mtt*mWW^2*s^2*t^6 + 2605*ep*mtt*mWW^2*s^2*t^6 + 9187*ep^2*mtt*mWW^2*s^2*t^6 + 13075*ep^3*mtt*mWW^2*s^2*t^6 + 6449*ep^4*mtt*mWW^2*s^2*t^6 + 14*mWW^3*s^2*t^6 - 145*ep*mWW^3*s^2*t^6 - 1081*ep^2*mWW^3*s^2*t^6 - 2041*ep^3*mWW^3*s^2*t^6 - 1183*ep^4*mWW^3*s^2*t^6 - 12*ep*mtt^2*s^3*t^6 - 86*ep^2*mtt^2*s^3*t^6 - 190*ep^3*mtt^2*s^3*t^6 - 132*ep^4*mtt^2*s^3*t^6 + 92*mtt*mWW*s^3*t^6 + 800*ep*mtt*mWW*s^3*t^6 + 2608*ep^2*mtt*mWW*s^3*t^6 + 3628*ep^3*mtt*mWW*s^3*t^6 + 1800*ep^4*mtt*mWW*s^3*t^6 - 64*mWW^2*s^3*t^6 - 684*ep*mWW^2*s^3*t^6 - 2406*ep^2*mWW^2*s^3*t^6 - 3398*ep^3*mWW^2*s^3*t^6 - 1668*ep^4*mWW^2*s^3*t^6 - 8*ep^2*mtt^4*t^7 - 28*ep^3*mtt^4*t^7 - 24*ep^4*mtt^4*t^7 + 68*mtt^3*mWW*t^7 + 597*ep*mtt^3*mWW*t^7 + 1843*ep^2*mtt^3*mWW*t^7 + 2363*ep^3*mtt^3*mWW*t^7 + 1065*ep^4*mtt^3*mWW*t^7 - 192*mtt^2*mWW^2*t^7 - 1672*ep*mtt^2*mWW^2*t^7 - 5120*ep^2*mtt^2*mWW^2*t^7 - 6540*ep^3*mtt^2*mWW^2*t^7 - 2952*ep^4*mtt^2*mWW^2*t^7 + 180*mtt*mWW^3*t^7 + 1553*ep*mtt*mWW^3*t^7 + 4743*ep^2*mtt*mWW^3*t^7 + 6103*ep^3*mtt*mWW^3*t^7 + 2805*ep^4*mtt*mWW^3*t^7 - 56*mWW^4*t^7 - 478*ep*mWW^4*t^7 - 1458*ep^2*mWW^4*t^7 - 1898*ep^3*mWW^4*t^7 - 894*ep^4*mWW^4*t^7 + 16*ep^2*mtt^3*s*t^7 + 56*ep^3*mtt^3*s*t^7 + 48*ep^4*mtt^3*s*t^7 - 128*mtt^2*mWW*s*t^7 - 1134*ep*mtt^2*mWW*s*t^7 - 3562*ep^2*mtt^2*mWW*s*t^7 - 4666*ep^3*mtt^2*mWW*s*t^7 - 2158*ep^4*mtt^2*mWW*s*t^7 + 236*mtt*mWW^2*s*t^7 + 2117*ep*mtt*mWW^2*s*t^7 + 6667*ep^2*mtt*mWW^2*s*t^7 + 8739*ep^3*mtt*mWW^2*s*t^7 + 4049*ep^4*mtt*mWW^2*s*t^7 - 108*mWW^3*s*t^7 - 983*ep*mWW^3*s*t^7 - 3121*ep^2*mWW^3*s*t^7 - 4129*ep^3*mWW^3*s*t^7 - 1939*ep^4*mWW^3*s*t^7 - 8*ep^2*mtt^2*s^2*t^7 - 28*ep^3*mtt^2*s^2*t^7 - 24*ep^4*mtt^2*s^2*t^7 + 60*mtt*mWW*s^2*t^7 + 537*ep*mtt*mWW*s^2*t^7 + 1719*ep^2*mtt*mWW*s^2*t^7 + 2303*ep^3*mtt*mWW*s^2*t^7 + 1093*ep^4*mtt*mWW*s^2*t^7 - 52*mWW^2*s^2*t^7 - 505*ep*mWW^2*s^2*t^7 - 1671*ep^2*mWW^2*s^2*t^7 - 2259*ep^3*mWW^2*s^2*t^7 - 1069*ep^4*mWW^2*s^2*t^7 - 8*mtt^2*mWW*t^8 - 78*ep*mtt^2*mWW*t^8 - 254*ep^2*mtt^2*mWW*t^8 - 330*ep^3*mtt^2*mWW*t^8 - 146*ep^4*mtt^2*mWW*t^8 + 16*mtt*mWW^2*t^8 + 156*ep*mtt*mWW^2*t^8 + 508*ep^2*mtt*mWW^2*t^8 + 660*ep^3*mtt*mWW^2*t^8 + 292*ep^4*mtt*mWW^2*t^8 - 8*mWW^3*t^8 - 78*ep*mWW^3*t^8 - 254*ep^2*mWW^3*t^8 - 330*ep^3*mWW^3*t^8 - 146*ep^4*mWW^3*t^8 + 8*mtt*mWW*s*t^8 + 78*ep*mtt*mWW*s*t^8 + 254*ep^2*mtt*mWW*s*t^8 + 330*ep^3*mtt*mWW*s*t^8 + 146*ep^4*mtt*mWW*s*t^8 - 8*mWW^2*s*t^8 - 78*ep*mWW^2*s*t^8 - 254*ep^2*mWW^2*s*t^8 - 330*ep^3*mWW^2*s*t^8 - 146*ep^4*mWW^2*s*t^8))/(ep*(1 + ep)^2*(mtt - mWW)*mWW*(mtt - mWW - s)*s^3*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^8*s + 11*ep*mtt^8*s + 37*ep^2*mtt^8*s + 49*ep^3*mtt^8*s + 22*ep^4*mtt^8*s - mtt^7*mWW*s - 19*ep*mtt^7*mWW*s - 73*ep^2*mtt^7*mWW*s - 101*ep^3*mtt^7*mWW*s - 46*ep^4*mtt^7*mWW*s - 6*mtt^6*mWW^2*s - 34*ep*mtt^6*mWW^2*s - 78*ep^2*mtt^6*mWW^2*s - 86*ep^3*mtt^6*mWW^2*s - 36*ep^4*mtt^6*mWW^2*s + 14*mtt^5*mWW^3*s + 106*ep*mtt^5*mWW^3*s + 302*ep^2*mtt^5*mWW^3*s + 374*ep^3*mtt^5*mWW^3*s + 164*ep^4*mtt^5*mWW^3*s - 11*mtt^4*mWW^4*s - 89*ep*mtt^4*mWW^4*s - 263*ep^2*mtt^4*mWW^4*s - 331*ep^3*mtt^4*mWW^4*s - 146*ep^4*mtt^4*mWW^4*s + 3*mtt^3*mWW^5*s + 25*ep*mtt^3*mWW^5*s + 75*ep^2*mtt^3*mWW^5*s + 95*ep^3*mtt^3*mWW^5*s + 42*ep^4*mtt^3*mWW^5*s - 7*mtt^7*s^2 - 67*ep*mtt^7*s^2 - 211*ep^2*mtt^7*s^2 - 269*ep^3*mtt^7*s^2 - 118*ep^4*mtt^7*s^2 + 15*mtt^6*mWW*s^2 + 142*ep*mtt^6*mWW*s^2 + 434*ep^2*mtt^6*mWW*s^2 + 534*ep^3*mtt^6*mWW*s^2 + 227*ep^4*mtt^6*mWW*s^2 + 2*mtt^5*mWW^2*s^2 + 16*ep*mtt^5*mWW^2*s^2 + 78*ep^2*mtt^5*mWW^2*s^2 + 148*ep^3*mtt^5*mWW^2*s^2 + 84*ep^4*mtt^5*mWW^2*s^2 - 26*mtt^4*mWW^3*s^2 - 230*ep*mtt^4*mWW^3*s^2 - 728*ep^2*mtt^4*mWW^3*s^2 - 958*ep^3*mtt^4*mWW^3*s^2 - 434*ep^4*mtt^4*mWW^3*s^2 + 21*mtt^3*mWW^4*s^2 + 179*ep*mtt^3*mWW^4*s^2 + 541*ep^2*mtt^3*mWW^4*s^2 + 681*ep^3*mtt^3*mWW^4*s^2 + 298*ep^4*mtt^3*mWW^4*s^2 - 5*mtt^2*mWW^5*s^2 - 40*ep*mtt^2*mWW^5*s^2 - 114*ep^2*mtt^2*mWW^5*s^2 - 136*ep^3*mtt^2*mWW^5*s^2 - 57*ep^4*mtt^2*mWW^5*s^2 + 20*mtt^6*s^3 + 170*ep*mtt^6*s^3 + 500*ep^2*mtt^6*s^3 + 610*ep^3*mtt^6*s^3 + 260*ep^4*mtt^6*s^3 - 49*mtt^5*mWW*s^3 - 363*ep*mtt^5*mWW*s^3 - 953*ep^2*mtt^5*mWW*s^3 - 1057*ep^3*mtt^5*mWW*s^3 - 418*ep^4*mtt^5*mWW*s^3 + 29*mtt^4*mWW^2*s^3 + 126*ep*mtt^4*mWW^2*s^3 + 116*ep^2*mtt^4*mWW^2*s^3 - 86*ep^3*mtt^4*mWW^2*s^3 - 105*ep^4*mtt^4*mWW^2*s^3 + 11*mtt^3*mWW^3*s^3 + 172*ep*mtt^3*mWW^3*s^3 + 666*ep^2*mtt^3*mWW^3*s^3 + 944*ep^3*mtt^3*mWW^3*s^3 + 439*ep^4*mtt^3*mWW^3*s^3 - 13*mtt^2*mWW^4*s^3 - 120*ep*mtt^2*mWW^4*s^3 - 368*ep^2*mtt^2*mWW^4*s^3 - 452*ep^3*mtt^2*mWW^4*s^3 - 191*ep^4*mtt^2*mWW^4*s^3 + 2*mtt*mWW^5*s^3 + 15*ep*mtt*mWW^5*s^3 + 39*ep^2*mtt*mWW^5*s^3 + 41*ep^3*mtt*mWW^5*s^3 + 15*ep^4*mtt*mWW^5*s^3 - 30*mtt^5*s^4 - 230*ep*mtt^5*s^4 - 630*ep^2*mtt^5*s^4 - 730*ep^3*mtt^5*s^4 - 300*ep^4*mtt^5*s^4 + 69*mtt^4*mWW*s^4 + 435*ep*mtt^4*mWW*s^4 + 995*ep^2*mtt^4*mWW*s^4 + 981*ep^3*mtt^4*mWW*s^4 + 352*ep^4*mtt^4*mWW*s^4 - 45*mtt^3*mWW^2*s^4 - 180*ep*mtt^3*mWW^2*s^4 - 162*ep^2*mtt^3*mWW^2*s^4 + 84*ep^3*mtt^3*mWW^2*s^4 + 111*ep^4*mtt^3*mWW^2*s^4 + 3*mtt^2*mWW^3*s^4 - 55*ep*mtt^2*mWW^3*s^4 - 293*ep^2*mtt^2*mWW^3*s^4 - 437*ep^3*mtt^2*mWW^3*s^4 - 202*ep^4*mtt^2*mWW^3*s^4 + 3*mtt*mWW^4*s^4 + 30*ep*mtt*mWW^4*s^4 + 90*ep^2*mtt*mWW^4*s^4 + 102*ep^3*mtt*mWW^4*s^4 + 39*ep^4*mtt*mWW^4*s^4 + 25*mtt^4*s^5 + 175*ep*mtt^4*s^5 + 445*ep^2*mtt^4*s^5 + 485*ep^3*mtt^4*s^5 + 190*ep^4*mtt^4*s^5 - 48*mtt^3*mWW*s^5 - 262*ep*mtt^3*mWW*s^5 - 512*ep^2*mtt^3*mWW*s^5 - 426*ep^3*mtt^3*mWW*s^5 - 128*ep^4*mtt^3*mWW*s^5 + 25*mtt^2*mWW^2*s^5 + 88*ep*mtt^2*mWW^2*s^5 + 54*ep^2*mtt^2*mWW^2*s^5 - 72*ep^3*mtt^2*mWW^2*s^5 - 63*ep^4*mtt^2*mWW^2*s^5 - 2*mtt*mWW^3*s^5 + 7*ep*mtt*mWW^3*s^5 + 53*ep^2*mtt*mWW^3*s^5 + 77*ep^3*mtt*mWW^3*s^5 + 33*ep^4*mtt*mWW^3*s^5 - 11*mtt^3*s^6 - 71*ep*mtt^3*s^6 - 167*ep^2*mtt^3*s^6 - 169*ep^3*mtt^3*s^6 - 62*ep^4*mtt^3*s^6 + 16*mtt^2*mWW*s^6 + 75*ep*mtt^2*mWW*s^6 + 119*ep^2*mtt^2*mWW*s^6 + 73*ep^3*mtt^2*mWW*s^6 + 13*ep^4*mtt^2*mWW*s^6 - 5*mtt*mWW^2*s^6 - 16*ep*mtt*mWW^2*s^6 - 8*ep^2*mtt*mWW^2*s^6 + 12*ep^3*mtt*mWW^2*s^6 + 9*ep^4*mtt*mWW^2*s^6 + 2*mtt^2*s^7 + 12*ep*mtt^2*s^7 + 26*ep^2*mtt^2*s^7 + 24*ep^3*mtt^2*s^7 + 8*ep^4*mtt^2*s^7 - 2*mtt*mWW*s^7 - 8*ep*mtt*mWW*s^7 - 10*ep^2*mtt*mWW*s^7 - 4*ep^3*mtt*mWW*s^7 + mtt^8*t + 9*ep*mtt^8*t + 25*ep^2*mtt^8*t + 27*ep^3*mtt^8*t + 10*ep^4*mtt^8*t - mtt^7*mWW*t - 13*ep*mtt^7*mWW*t - 37*ep^2*mtt^7*mWW*t - 35*ep^3*mtt^7*mWW*t - 10*ep^4*mtt^7*mWW*t - 6*mtt^6*mWW^2*t - 38*ep*mtt^6*mWW^2*t - 102*ep^2*mtt^6*mWW^2*t - 130*ep^3*mtt^6*mWW^2*t - 60*ep^4*mtt^6*mWW^2*t + 14*mtt^5*mWW^3*t + 102*ep*mtt^5*mWW^3*t + 278*ep^2*mtt^5*mWW^3*t + 330*ep^3*mtt^5*mWW^3*t + 140*ep^4*mtt^5*mWW^3*t - 11*mtt^4*mWW^4*t - 83*ep*mtt^4*mWW^4*t - 227*ep^2*mtt^4*mWW^4*t - 265*ep^3*mtt^4*mWW^4*t - 110*ep^4*mtt^4*mWW^4*t + 3*mtt^3*mWW^5*t + 23*ep*mtt^3*mWW^5*t + 63*ep^2*mtt^3*mWW^5*t + 73*ep^3*mtt^3*mWW^5*t + 30*ep^4*mtt^3*mWW^5*t + 5*mtt^7*s*t + 42*ep*mtt^7*s*t + 148*ep^2*mtt^7*s*t + 236*ep^3*mtt^7*s*t + 137*ep^4*mtt^7*s*t - 61*mtt^6*mWW*s*t - 520*ep*mtt^6*mWW*s*t - 1654*ep^2*mtt^6*mWW*s*t - 2292*ep^3*mtt^6*mWW*s*t - 1157*ep^4*mtt^6*mWW*s*t + 154*mtt^5*mWW^2*s*t + 1310*ep*mtt^5*mWW^2*s*t + 4076*ep^2*mtt^5*mWW^2*s*t + 5466*ep^3*mtt^5*mWW^2*s*t + 2654*ep^4*mtt^5*mWW^2*s*t - 146*mtt^4*mWW^3*s*t - 1230*ep*mtt^4*mWW^3*s*t - 3784*ep^2*mtt^4*mWW^3*s*t - 5006*ep^3*mtt^4*mWW^3*s*t - 2390*ep^4*mtt^4*mWW^3*s*t + 49*mtt^3*mWW^4*s*t + 400*ep*mtt^3*mWW^4*s*t + 1216*ep^2*mtt^3*mWW^4*s*t + 1602*ep^3*mtt^3*mWW^4*s*t + 761*ep^4*mtt^3*mWW^4*s*t - mtt^2*mWW^5*s*t - 2*ep*mtt^2*mWW^5*s*t - 2*ep^2*mtt^2*mWW^5*s*t - 6*ep^3*mtt^2*mWW^5*s*t - 5*ep^4*mtt^2*mWW^5*s*t - 7*mtt^6*s^2*t - 94*ep*mtt^6*s^2*t - 406*ep^2*mtt^6*s^2*t - 702*ep^3*mtt^6*s^2*t - 423*ep^4*mtt^6*s^2*t + 111*mtt^5*mWW*s^2*t + 1102*ep*mtt^5*mWW*s^2*t + 3802*ep^2*mtt^5*mWW*s^2*t + 5496*ep^3*mtt^5*mWW*s^2*t + 2841*ep^4*mtt^5*mWW*s^2*t - 249*mtt^4*mWW^2*s^2*t - 2301*ep*mtt^4*mWW^2*s^2*t - 7483*ep^2*mtt^4*mWW^2*s^2*t - 10249*ep^3*mtt^4*mWW^2*s^2*t - 5026*ep^4*mtt^4*mWW^2*s^2*t + 187*mtt^3*mWW^3*s^2*t + 1627*ep*mtt^3*mWW^3*s^2*t + 5061*ep^2*mtt^3*mWW^3*s^2*t + 6671*ep^3*mtt^3*mWW^3*s^2*t + 3158*ep^4*mtt^3*mWW^3*s^2*t - 36*mtt^2*mWW^4*s^2*t - 289*ep*mtt^2*mWW^4*s^2*t - 851*ep^2*mtt^2*mWW^4*s^2*t - 1069*ep^3*mtt^2*mWW^4*s^2*t - 487*ep^4*mtt^2*mWW^4*s^2*t - 6*mtt*mWW^5*s^2*t - 45*ep*mtt*mWW^5*s^2*t - 123*ep^2*mtt*mWW^5*s^2*t - 147*ep^3*mtt*mWW^5*s^2*t - 63*ep^4*mtt*mWW^5*s^2*t - 27*mtt^5*s^3*t - 103*ep*mtt^5*s^3*t - ep^2*mtt^5*s^3*t + 359*ep^3*mtt^5*s^3*t + 332*ep^4*mtt^5*s^3*t - 5*mtt^4*mWW*s^3*t - 475*ep*mtt^4*mWW*s^3*t - 2373*ep^2*mtt^4*mWW*s^3*t - 3983*ep^3*mtt^4*mWW*s^3*t - 2212*ep^4*mtt^4*mWW*s^3*t + 101*mtt^3*mWW^2*s^3*t + 1211*ep*mtt^3*mWW^2*s^3*t + 4297*ep^2*mtt^3*mWW^2*s^3*t + 5995*ep^3*mtt^3*mWW^2*s^3*t + 2912*ep^4*mtt^3*mWW^2*s^3*t - 77*mtt^2*mWW^3*s^3*t - 683*ep*mtt^2*mWW^3*s^3*t - 1993*ep^2*mtt^2*mWW^3*s^3*t - 2335*ep^3*mtt^2*mWW^3*s^3*t - 960*ep^4*mtt^2*mWW^3*s^3*t + 6*mtt*mWW^4*s^3*t + 46*ep*mtt*mWW^4*s^3*t + 80*ep^2*mtt*mWW^4*s^3*t - 8*ep^3*mtt*mWW^4*s^3*t - 56*ep^4*mtt*mWW^4*s^3*t + 2*mWW^5*s^3*t + 4*ep*mWW^5*s^3*t - 10*ep^2*mWW^5*s^3*t - 28*ep^3*mWW^5*s^3*t - 16*ep^4*mWW^5*s^3*t + 58*mtt^4*s^4*t + 318*ep*mtt^4*s^4*t + 584*ep^2*mtt^4*s^4*t + 370*ep^3*mtt^4*s^4*t + 22*ep^4*mtt^4*s^4*t - 80*mtt^3*mWW*s^4*t - 224*ep*mtt^3*mWW*s^4*t + 148*ep^2*mtt^3*mWW*s^4*t + 846*ep^3*mtt^3*mWW*s^4*t + 590*ep^4*mtt^3*mWW*s^4*t + 2*mtt^2*mWW^2*s^4*t - 226*ep*mtt^2*mWW^2*s^4*t - 946*ep^2*mtt^2*mWW^2*s^4*t - 1220*ep^3*mtt^2*mWW^2*s^4*t - 502*ep^4*mtt^2*mWW^2*s^4*t + 20*mtt*mWW^3*s^4*t + 172*ep*mtt*mWW^3*s^4*t + 402*ep^2*mtt*mWW^3*s^4*t + 290*ep^3*mtt*mWW^3*s^4*t + 28*ep^4*mtt*mWW^3*s^4*t - 16*ep*mWW^4*s^4*t - 68*ep^2*mWW^4*s^4*t - 94*ep^3*mWW^4*s^4*t - 42*ep^4*mWW^4*s^4*t - 38*mtt^3*s^5*t - 215*ep*mtt^3*s^5*t - 431*ep^2*mtt^3*s^5*t - 351*ep^3*mtt^3*s^5*t - 93*ep^4*mtt^3*s^5*t + 42*mtt^2*mWW*s^5*t + 143*ep*mtt^2*mWW*s^5*t + 107*ep^2*mtt^2*mWW*s^5*t - 57*ep^3*mtt^2*mWW*s^5*t - 63*ep^4*mtt^2*mWW*s^5*t + 58*ep*mtt*mWW^2*s^5*t + 190*ep^2*mtt*mWW^2*s^5*t + 168*ep^3*mtt*mWW^2*s^5*t + 32*ep^4*mtt*mWW^2*s^5*t - 4*mWW^3*s^5*t - 34*ep*mWW^3*s^5*t - 90*ep^2*mWW^3*s^5*t - 96*ep^3*mWW^3*s^5*t - 36*ep^4*mWW^3*s^5*t + 8*mtt^2*s^6*t + 43*ep*mtt^2*s^6*t + 81*ep^2*mtt^2*s^6*t + 61*ep^3*mtt^2*s^6*t + 15*ep^4*mtt^2*s^6*t - 6*mtt*mWW*s^6*t - 13*ep*mtt*mWW*s^6*t + 7*ep^2*mtt*mWW*s^6*t + 25*ep^3*mtt*mWW*s^6*t + 11*ep^4*mtt*mWW*s^6*t - 2*mWW^2*s^6*t - 14*ep*mWW^2*s^6*t - 32*ep^2*mWW^2*s^6*t - 30*ep^3*mWW^2*s^6*t - 10*ep^4*mWW^2*s^6*t + 12*mtt^7*t^2 + 109*ep*mtt^7*t^2 + 359*ep^2*mtt^7*t^2 + 505*ep^3*mtt^7*t^2 + 255*ep^4*mtt^7*t^2 - 76*mtt^6*mWW*t^2 - 666*ep*mtt^6*mWW*t^2 - 2112*ep^2*mtt^6*mWW*t^2 - 2870*ep^3*mtt^6*mWW*t^2 - 1408*ep^4*mtt^6*mWW*t^2 + 152*mtt^5*mWW^2*t^2 + 1306*ep*mtt^5*mWW^2*t^2 + 4070*ep^2*mtt^5*mWW^2*t^2 + 5450*ep^3*mtt^5*mWW^2*t^2 + 2642*ep^4*mtt^5*mWW^2*t^2 - 120*mtt^4*mWW^3*t^2 - 1012*ep*mtt^4*mWW^3*t^2 - 3128*ep^2*mtt^4*mWW^3*t^2 - 4180*ep^3*mtt^4*mWW^3*t^2 - 2028*ep^4*mtt^4*mWW^3*t^2 + 28*mtt^3*mWW^4*t^2 + 225*ep*mtt^3*mWW^4*t^2 + 699*ep^2*mtt^3*mWW^4*t^2 + 965*ep^3*mtt^3*mWW^4*t^2 + 487*ep^4*mtt^3*mWW^4*t^2 + 4*mtt^2*mWW^5*t^2 + 38*ep*mtt^2*mWW^5*t^2 + 112*ep^2*mtt^2*mWW^5*t^2 + 130*ep^3*mtt^2*mWW^5*t^2 + 52*ep^4*mtt^2*mWW^5*t^2 - 57*mtt^6*s*t^2 - 550*ep*mtt^6*s*t^2 - 1848*ep^2*mtt^6*s*t^2 - 2610*ep^3*mtt^6*s*t^2 - 1323*ep^4*mtt^6*s*t^2 + 376*mtt^5*mWW*s*t^2 + 3373*ep*mtt^5*mWW*s*t^2 + 10703*ep^2*mtt^5*mWW*s*t^2 + 14411*ep^3*mtt^5*mWW*s*t^2 + 7005*ep^4*mtt^5*mWW*s*t^2 - 747*mtt^4*mWW^2*s*t^2 - 6428*ep*mtt^4*mWW^2*s*t^2 - 19764*ep^2*mtt^4*mWW^2*s*t^2 - 25936*ep^3*mtt^4*mWW^2*s*t^2 - 12329*ep^4*mtt^4*mWW^2*s*t^2 + 567*mtt^3*mWW^3*s*t^2 + 4730*ep*mtt^3*mWW^3*s*t^2 + 14258*ep^2*mtt^3*mWW^3*s*t^2 + 18462*ep^3*mtt^3*mWW^3*s*t^2 + 8691*ep^4*mtt^3*mWW^3*s*t^2 - 112*mtt^2*mWW^4*s*t^2 - 918*ep*mtt^2*mWW^4*s*t^2 - 2796*ep^2*mtt^2*mWW^4*s*t^2 - 3710*ep^3*mtt^2*mWW^4*s*t^2 - 1800*ep^4*mtt^2*mWW^4*s*t^2 - 27*mtt*mWW^5*s*t^2 - 207*ep*mtt*mWW^5*s*t^2 - 553*ep^2*mtt*mWW^5*s*t^2 - 617*ep^3*mtt*mWW^5*s*t^2 - 244*ep^4*mtt*mWW^5*s*t^2 + 59*mtt^5*s^2*t^2 + 741*ep*mtt^5*s^2*t^2 + 2767*ep^2*mtt^5*s^2*t^2 + 4111*ep^3*mtt^5*s^2*t^2 + 2146*ep^4*mtt^5*s^2*t^2 - 456*mtt^4*mWW*s^2*t^2 - 4426*ep*mtt^4*mWW*s^2*t^2 - 14464*ep^2*mtt^4*mWW*s^2*t^2 - 19624*ep^3*mtt^4*mWW*s^2*t^2 - 9530*ep^4*mtt^4*mWW*s^2*t^2 + 857*mtt^3*mWW^2*s^2*t^2 + 7391*ep*mtt^3*mWW^2*s^2*t^2 + 22319*ep^2*mtt^3*mWW^2*s^2*t^2 + 28483*ep^3*mtt^3*mWW^2*s^2*t^2 + 13138*ep^4*mtt^3*mWW^2*s^2*t^2 - 563*mtt^2*mWW^3*s^2*t^2 - 4463*ep*mtt^2*mWW^3*s^2*t^2 - 12611*ep^2*mtt^2*mWW^3*s^2*t^2 - 15195*ep^3*mtt^2*mWW^3*s^2*t^2 - 6660*ep^4*mtt^2*mWW^3*s^2*t^2 + 84*mtt*mWW^4*s^2*t^2 + 638*ep*mtt*mWW^4*s^2*t^2 + 1718*ep^2*mtt*mWW^4*s^2*t^2 + 1960*ep^3*mtt*mWW^4*s^2*t^2 + 812*ep^4*mtt*mWW^4*s^2*t^2 + 19*mWW^5*s^2*t^2 + 119*ep*mWW^5*s^2*t^2 + 271*ep^2*mWW^5*s^2*t^2 + 265*ep^3*mWW^5*s^2*t^2 + 94*ep^4*mWW^5*s^2*t^2 + 15*mtt^4*s^3*t^2 - 255*ep*mtt^4*s^3*t^2 - 1513*ep^2*mtt^4*s^3*t^2 - 2625*ep^3*mtt^4*s^3*t^2 - 1470*ep^4*mtt^4*s^3*t^2 + 173*mtt^3*mWW*s^3*t^2 + 2138*ep*mtt^3*mWW*s^3*t^2 + 7456*ep^2*mtt^3*mWW*s^3*t^2 + 10210*ep^3*mtt^3*mWW*s^3*t^2 + 4899*ep^4*mtt^3*mWW*s^3*t^2 - 383*mtt^2*mWW^2*s^3*t^2 - 3208*ep*mtt^2*mWW^2*s^3*t^2 - 8992*ep^2*mtt^2*mWW^2*s^3*t^2 - 10388*ep^3*mtt^2*mWW^2*s^3*t^2 - 4293*ep^4*mtt^2*mWW^2*s^3*t^2 + 211*mtt*mWW^3*s^3*t^2 + 1464*ep*mtt*mWW^3*s^3*t^2 + 3428*ep^2*mtt*mWW^3*s^3*t^2 + 3208*ep^3*mtt*mWW^3*s^3*t^2 + 1005*ep^4*mtt*mWW^3*s^3*t^2 - 16*mWW^4*s^3*t^2 - 115*ep*mWW^4*s^3*t^2 - 259*ep^2*mWW^4*s^3*t^2 - 213*ep^3*mWW^4*s^3*t^2 - 45*ep^4*mWW^4*s^3*t^2 - 39*mtt^3*s^4*t^2 - 58*ep*mtt^3*s^4*t^2 + 322*ep^2*mtt^3*s^4*t^2 + 832*ep^3*mtt^3*s^4*t^2 + 519*ep^4*mtt^3*s^4*t^2 - 21*mtt^2*mWW*s^4*t^2 - 509*ep*mtt^2*mWW*s^4*t^2 - 1871*ep^2*mtt^2*mWW*s^4*t^2 - 2441*ep^3*mtt^2*mWW*s^4*t^2 - 1078*ep^4*mtt^2*mWW*s^4*t^2 + 99*mtt*mWW^2*s^4*t^2 + 722*ep*mtt*mWW^2*s^4*t^2 + 1628*ep^2*mtt*mWW^2*s^4*t^2 + 1356*ep^3*mtt*mWW^2*s^4*t^2 + 331*ep^4*mtt*mWW^2*s^4*t^2 - 39*mWW^3*s^4*t^2 - 227*ep*mWW^3*s^4*t^2 - 415*ep^2*mWW^3*s^4*t^2 - 251*ep^3*mWW^3*s^4*t^2 - 12*ep^4*mWW^3*s^4*t^2 + 10*mtt^2*s^5*t^2 + 13*ep*mtt^2*s^5*t^2 - 87*ep^2*mtt^2*s^5*t^2 - 213*ep^3*mtt^2*s^5*t^2 - 127*ep^4*mtt^2*s^5*t^2 + 4*mtt*mWW*s^5*t^2 + 90*ep*mtt*mWW*s^5*t^2 + 288*ep^2*mtt*mWW*s^5*t^2 + 314*ep^3*mtt*mWW*s^5*t^2 + 112*ep^4*mtt*mWW*s^5*t^2 - 14*mWW^2*s^5*t^2 - 71*ep*mWW^2*s^5*t^2 - 97*ep^2*mWW^2*s^5*t^2 - 13*ep^3*mWW^2*s^5*t^2 + 31*ep^4*mWW^2*s^5*t^2 - 30*mtt^6*t^3 - 288*ep*mtt^6*t^3 - 954*ep^2*mtt^6*t^3 - 1320*ep^3*mtt^6*t^3 - 652*ep^4*mtt^6*t^3 + 216*mtt^5*mWW*t^3 + 1914*ep*mtt^5*mWW*t^3 + 5984*ep^2*mtt^5*mWW*t^3 + 7924*ep^3*mtt^5*mWW*t^3 + 3782*ep^4*mtt^5*mWW*t^3 - 469*mtt^4*mWW^2*t^3 - 4005*ep*mtt^4*mWW^2*t^3 - 12189*ep^2*mtt^4*mWW^2*t^3 - 15817*ep^3*mtt^4*mWW^2*t^3 - 7432*ep^4*mtt^4*mWW^2*t^3 + 391*mtt^3*mWW^3*t^3 + 3271*ep*mtt^3*mWW^3*t^3 + 9839*ep^2*mtt^3*mWW^3*t^3 + 12691*ep^3*mtt^3*mWW^3*t^3 + 5948*ep^4*mtt^3*mWW^3*t^3 - 89*mtt^2*mWW^4*t^3 - 743*ep*mtt^2*mWW^4*t^3 - 2277*ep^2*mtt^2*mWW^4*t^3 - 3027*ep^3*mtt^2*mWW^4*t^3 - 1468*ep^4*mtt^2*mWW^4*t^3 - 19*mtt*mWW^5*t^3 - 149*ep*mtt*mWW^5*t^3 - 403*ep^2*mtt*mWW^5*t^3 - 451*ep^3*mtt*mWW^5*t^3 - 178*ep^4*mtt*mWW^5*t^3 + 50*mtt^5*s*t^3 + 622*ep*mtt^5*s*t^3 + 2282*ep^2*mtt^5*s*t^3 + 3316*ep^3*mtt^5*s*t^3 + 1690*ep^4*mtt^5*s*t^3 - 496*mtt^4*mWW*s*t^3 - 4594*ep*mtt^4*mWW*s*t^3 - 14518*ep^2*mtt^4*mWW*s*t^3 - 19156*ep^3*mtt^4*mWW*s*t^3 - 9080*ep^4*mtt^4*mWW*s*t^3 + 1129*mtt^3*mWW^2*s*t^3 + 9483*ep*mtt^3*mWW^2*s*t^3 + 28087*ep^2*mtt^3*mWW^2*s*t^3 + 35307*ep^3*mtt^3*mWW^2*s*t^3 + 16082*ep^4*mtt^3*mWW^2*s*t^3 - 941*mtt^2*mWW^3*s*t^3 - 7511*ep*mtt^2*mWW^3*s*t^3 - 21447*ep^2*mtt^2*mWW^3*s*t^3 - 26207*ep^3*mtt^2*mWW^3*s*t^3 - 11658*ep^4*mtt^2*mWW^3*s*t^3 + 229*mtt*mWW^4*s*t^3 + 1797*ep*mtt*mWW^4*s*t^3 + 5087*ep^2*mtt*mWW^4*s*t^3 + 6199*ep^3*mtt*mWW^4*s*t^3 + 2760*ep^4*mtt*mWW^4*s*t^3 + 29*mWW^5*s*t^3 + 203*ep*mWW^5*s*t^3 + 509*ep^2*mWW^5*s*t^3 + 541*ep^3*mWW^5*s*t^3 + 206*ep^4*mWW^5*s*t^3 + 29*mtt^4*s^2*t^3 - 189*ep*mtt^4*s^2*t^3 - 1351*ep^2*mtt^4*s^2*t^3 - 2387*ep^3*mtt^4*s^2*t^3 - 1334*ep^4*mtt^4*s^2*t^3 + 265*mtt^3*mWW*s^2*t^3 + 2875*ep*mtt^3*mWW*s^2*t^3 + 9401*ep^2*mtt^3*mWW*s^2*t^3 + 12319*ep^3*mtt^3*mWW*s^2*t^3 + 5728*ep^4*mtt^3*mWW*s^2*t^3 - 713*mtt^2*mWW^2*s^2*t^3 - 5671*ep*mtt^2*mWW^2*s^2*t^3 - 15499*ep^2*mtt^2*mWW^2*s^2*t^3 - 17731*ep^3*mtt^2*mWW^2*s^2*t^3 - 7318*ep^4*mtt^2*mWW^2*s^2*t^3 + 531*mtt*mWW^3*s^2*t^3 + 3785*ep*mtt*mWW^3*s^2*t^3 + 9469*ep^2*mtt*mWW^3*s^2*t^3 + 9953*ep^3*mtt*mWW^3*s^2*t^3 + 3746*ep^4*mtt*mWW^3*s^2*t^3 - 112*mWW^4*s^2*t^3 - 792*ep*mWW^4*s^2*t^3 - 1980*ep^2*mWW^4*s^2*t^3 - 2090*ep^3*mWW^4*s^2*t^3 - 790*ep^4*mWW^4*s^2*t^3 - 73*mtt^3*s^3*t^3 - 215*ep*mtt^3*s^3*t^3 + 27*ep^2*mtt^3*s^3*t^3 + 557*ep^3*mtt^3*s^3*t^3 + 416*ep^4*mtt^3*s^3*t^3 - 3*mtt^2*mWW*s^3*t^3 - 377*ep*mtt^2*mWW*s^3*t^3 - 1319*ep^2*mtt^2*mWW*s^3*t^3 - 1493*ep^3*mtt^2*mWW*s^3*t^3 - 548*ep^4*mtt^2*mWW*s^3*t^3 + 165*mtt*mWW^2*s^3*t^3 + 993*ep*mtt*mWW^2*s^3*t^3 + 1681*ep^2*mtt*mWW^2*s^3*t^3 + 637*ep^3*mtt*mWW^2*s^3*t^3 - 284*ep^4*mtt*mWW^2*s^3*t^3 - 89*mWW^3*s^3*t^3 - 449*ep*mWW^3*s^3*t^3 - 613*ep^2*mWW^3*s^3*t^3 - 37*ep^3*mWW^3*s^3*t^3 + 256*ep^4*mWW^3*s^3*t^3 + 24*mtt^2*s^4*t^3 + 70*ep*mtt^2*s^4*t^3 - 4*ep^2*mtt^2*s^4*t^3 - 166*ep^3*mtt^2*s^4*t^3 - 120*ep^4*mtt^2*s^4*t^3 - 12*mtt*mWW*s^4*t^3 - 60*ep*mtt*mWW*s^4*t^3 - 258*ep^2*mtt*mWW*s^4*t^3 - 496*ep^3*mtt*mWW*s^4*t^3 - 302*ep^4*mtt*mWW*s^4*t^3 - 12*mWW^2*s^4*t^3 + 30*ep*mWW^2*s^4*t^3 + 398*ep^2*mWW^2*s^4*t^3 + 790*ep^3*mWW^2*s^4*t^3 + 454*ep^4*mWW^2*s^4*t^3 - 6*mtt^5*t^4 + 8*ep*mtt^5*t^4 + 144*ep^2*mtt^5*t^4 + 294*ep^3*mtt^5*t^4 + 176*ep^4*mtt^5*t^4 - 114*mtt^4*mWW*t^4 - 1082*ep*mtt^4*mWW*t^4 - 3446*ep^2*mtt^4*mWW*t^4 - 4540*ep^3*mtt^4*mWW*t^4 - 2138*ep^4*mtt^4*mWW*t^4 + 418*mtt^3*mWW^2*t^4 + 3495*ep*mtt^3*mWW^2*t^4 + 10299*ep^2*mtt^3*mWW^2*t^4 + 12867*ep^3*mtt^3*mWW^2*t^4 + 5817*ep^4*mtt^3*mWW^2*t^4 - 458*mtt^2*mWW^3*t^4 - 3688*ep*mtt^2*mWW^3*t^4 - 10608*ep^2*mtt^2*mWW^3*t^4 - 13042*ep^3*mtt^2*mWW^3*t^4 - 5828*ep^4*mtt^2*mWW^3*t^4 + 148*mtt*mWW^4*t^4 + 1179*ep*mtt*mWW^4*t^4 + 3383*ep^2*mtt*mWW^4*t^4 + 4173*ep^3*mtt*mWW^4*t^4 + 1877*ep^4*mtt*mWW^4*t^4 + 12*mWW^5*t^4 + 88*ep*mWW^5*t^4 + 228*ep^2*mWW^5*t^4 + 248*ep^3*mWW^5*t^4 + 96*ep^4*mWW^5*t^4 + 100*mtt^4*s*t^4 + 610*ep*mtt^4*s*t^4 + 1416*ep^2*mtt^4*s*t^4 + 1466*ep^3*mtt^4*s*t^4 + 556*ep^4*mtt^4*s*t^4 - 61*mtt^3*mWW*s*t^4 - 152*ep*mtt^3*mWW*s*t^4 - 42*ep^2*mtt^3*mWW*s*t^4 + 84*ep^3*mtt^3*mWW*s*t^4 + 51*ep^4*mtt^3*mWW*s*t^4 - 346*mtt^2*mWW^2*s*t^4 - 2704*ep*mtt^2*mWW^2*s*t^4 - 7136*ep^2*mtt^2*mWW^2*s*t^4 - 7772*ep^3*mtt^2*mWW^2*s*t^4 - 3022*ep^4*mtt^2*mWW^2*s*t^4 + 479*mtt*mWW^3*s*t^4 + 3517*ep*mtt*mWW^3*s*t^4 + 9129*ep^2*mtt*mWW^3*s*t^4 + 10039*ep^3*mtt*mWW^3*s*t^4 + 3988*ep^4*mtt*mWW^3*s*t^4 - 172*mWW^4*s*t^4 - 1271*ep*mWW^4*s*t^4 - 3367*ep^2*mWW^4*s*t^4 - 3817*ep^3*mWW^4*s*t^4 - 1573*ep^4*mWW^4*s*t^4 - 160*mtt^3*s^2*t^4 - 1034*ep*mtt^3*s^2*t^4 - 2592*ep^2*mtt^3*s^2*t^4 - 2916*ep^3*mtt^3*s^2*t^4 - 1218*ep^4*mtt^3*s^2*t^4 + 249*mtt^2*mWW*s^2*t^4 + 1812*ep*mtt^2*mWW*s^2*t^4 + 5270*ep^2*mtt^2*mWW*s^2*t^4 + 6814*ep^3*mtt^2*mWW*s^2*t^4 + 3199*ep^4*mtt^2*mWW*s^2*t^4 - 48*mtt*mWW^2*s^2*t^4 - 733*ep*mtt*mWW^2*s^2*t^4 - 3273*ep^2*mtt*mWW^2*s^2*t^4 - 5397*ep^3*mtt*mWW^2*s^2*t^4 - 2941*ep^4*mtt*mWW^2*s^2*t^4 - 41*mWW^3*s^2*t^4 - 57*ep*mWW^3*s^2*t^4 + 539*ep^2*mWW^3*s^2*t^4 + 1415*ep^3*mWW^3*s^2*t^4 + 920*ep^4*mWW^3*s^2*t^4 + 66*mtt^2*s^3*t^4 + 416*ep*mtt^2*s^3*t^4 + 1032*ep^2*mtt^2*s^3*t^4 + 1156*ep^3*mtt^2*s^3*t^4 + 486*ep^4*mtt^2*s^3*t^4 - 98*mtt*mWW*s^3*t^4 - 798*ep*mtt*mWW*s^3*t^4 - 2486*ep^2*mtt*mWW*s^3*t^4 - 3314*ep^3*mtt*mWW*s^3*t^4 - 1576*ep^4*mtt*mWW*s^3*t^4 + 32*mWW^2*s^3*t^4 + 410*ep*mWW^2*s^3*t^4 + 1558*ep^2*mWW^2*s^3*t^4 + 2274*ep^3*mWW^2*s^3*t^4 + 1130*ep^4*mWW^2*s^3*t^4 + 53*mtt^4*t^5 + 401*ep*mtt^4*t^5 + 1115*ep^2*mtt^4*t^5 + 1343*ep^3*mtt^4*t^5 + 588*ep^4*mtt^4*t^5 - 121*mtt^3*mWW*t^5 - 927*ep*mtt^3*mWW*t^5 - 2647*ep^2*mtt^3*mWW*t^5 - 3297*ep^3*mtt^3*mWW*t^5 - 1496*ep^4*mtt^3*mWW*t^5 + 7*mtt^2*mWW^2*t^5 + 73*ep*mtt^2*mWW^2*t^5 + 371*ep^2*mtt^2*mWW^2*t^5 + 719*ep^3*mtt^2*mWW^2*t^5 + 442*ep^4*mtt^2*mWW^2*t^5 + 137*mtt*mWW^3*t^5 + 1031*ep*mtt*mWW^3*t^5 + 2739*ep^2*mtt*mWW^3*t^5 + 3081*ep^3*mtt*mWW^3*t^5 + 1252*ep^4*mtt*mWW^3*t^5 - 76*mWW^4*t^5 - 578*ep*mWW^4*t^5 - 1578*ep^2*mWW^4*t^5 - 1846*ep^3*mWW^4*t^5 - 786*ep^4*mWW^4*t^5 - 133*mtt^3*s*t^5 - 1006*ep*mtt^3*s*t^5 - 2824*ep^2*mtt^3*s*t^5 - 3434*ep^3*mtt^3*s*t^5 - 1515*ep^4*mtt^3*s*t^5 + 309*mtt^2*mWW*s*t^5 + 2454*ep*mtt^2*mWW*s*t^5 + 7192*ep^2*mtt^2*mWW*s*t^5 + 9066*ep^3*mtt^2*mWW*s*t^5 + 4123*ep^4*mtt^2*mWW*s*t^5 - 225*mtt*mWW^2*s*t^5 - 1943*ep*mtt*mWW^2*s*t^5 - 6075*ep^2*mtt*mWW^2*s*t^5 - 8049*ep^3*mtt*mWW^2*s*t^5 - 3812*ep^4*mtt*mWW^2*s*t^5 + 49*mWW^3*s*t^5 + 495*ep*mWW^3*s*t^5 + 1707*ep^2*mWW^3*s*t^5 + 2417*ep^3*mWW^3*s*t^5 + 1204*ep^4*mWW^3*s*t^5 + 76*mtt^2*s^2*t^5 + 565*ep*mtt^2*s^2*t^5 + 1581*ep^2*mtt^2*s^2*t^5 + 1923*ep^3*mtt^2*s^2*t^5 + 851*ep^4*mtt^2*s^2*t^5 - 134*mtt*mWW*s^2*t^5 - 1107*ep*mtt*mWW*s^2*t^5 - 3345*ep^2*mtt*mWW*s^2*t^5 - 4285*ep^3*mtt*mWW*s^2*t^5 - 1961*ep^4*mtt*mWW*s^2*t^5 + 58*mWW^2*s^2*t^5 + 550*ep*mWW^2*s^2*t^5 + 1796*ep^2*mWW^2*s^2*t^5 + 2402*ep^3*mWW^2*s^2*t^5 + 1126*ep^4*mWW^2*s^2*t^5 - 34*mtt^3*t^6 - 273*ep*mtt^3*t^6 - 791*ep^2*mtt^3*t^6 - 975*ep^3*mtt^3*t^6 - 431*ep^4*mtt^3*t^6 + 104*mtt^2*mWW*t^6 + 842*ep*mtt^2*mWW*t^6 + 2462*ep^2*mtt^2*mWW*t^6 + 3070*ep^3*mtt^2*mWW*t^6 + 1378*ep^4*mtt^2*mWW*t^6 - 106*mtt*mWW^2*t^6 - 865*ep*mtt*mWW^2*t^6 - 2551*ep^2*mtt*mWW^2*t^6 - 3215*ep^3*mtt*mWW^2*t^6 - 1463*ep^4*mtt*mWW^2*t^6 + 36*mWW^3*t^6 + 296*ep*mWW^3*t^6 + 880*ep^2*mWW^3*t^6 + 1120*ep^3*mWW^3*t^6 + 516*ep^4*mWW^3*t^6 + 34*mtt^2*s*t^6 + 271*ep*mtt^2*s*t^6 + 789*ep^2*mtt^2*s*t^6 + 977*ep^3*mtt^2*s*t^6 + 433*ep^4*mtt^2*s*t^6 - 64*mtt*mWW*s*t^6 - 532*ep*mtt*mWW*s*t^6 - 1592*ep^2*mtt*mWW*s*t^6 - 2004*ep^3*mtt*mWW*s*t^6 - 896*ep^4*mtt*mWW*s*t^6 + 30*mWW^2*s*t^6 + 261*ep*mWW^2*s*t^6 + 803*ep^2*mWW^2*s*t^6 + 1027*ep^3*mWW^2*s*t^6 + 463*ep^4*mWW^2*s*t^6 + 4*mtt^2*t^7 + 34*ep*mtt^2*t^7 + 102*ep^2*mtt^2*t^7 + 126*ep^3*mtt^2*t^7 + 54*ep^4*mtt^2*t^7 - 8*mtt*mWW*t^7 - 68*ep*mtt*mWW*t^7 - 204*ep^2*mtt*mWW*t^7 - 252*ep^3*mtt*mWW*t^7 - 108*ep^4*mtt*mWW*t^7 + 4*mWW^2*t^7 + 34*ep*mWW^2*t^7 + 102*ep^2*mWW^2*t^7 + 126*ep^3*mWW^2*t^7 + 54*ep^4*mWW^2*t^7))/(2*ep*(1 + ep)^2*(mtt - mWW)^2*s^3*t*(-mWW + t)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^6 + 22*ep*mtt^6 + 20*ep^2*mtt^6 - 4*mtt^5*mWW - 16*ep*mtt^5*mWW - 16*ep^2*mtt^5*mWW - 2*mtt^4*mWW^2 - 6*ep*mtt^4*mWW^2 - 4*ep^2*mtt^4*mWW^2 - 18*mtt^5*s - 66*ep*mtt^5*s - 60*ep^2*mtt^5*s + 12*mtt^4*mWW*s + 54*ep*mtt^4*mWW*s + 58*ep^2*mtt^4*mWW*s + 6*mtt^3*mWW^2*s + 16*ep*mtt^3*mWW^2*s + 6*ep^2*mtt^3*mWW^2*s + 18*mtt^4*s^2 + 66*ep*mtt^4*s^2 + 60*ep^2*mtt^4*s^2 - 9*mtt^3*mWW*s^2 - 46*ep*mtt^3*mWW*s^2 - 53*ep^2*mtt^3*mWW*s^2 - 5*mtt^2*mWW^2*s^2 - 12*ep*mtt^2*mWW^2*s^2 - 3*ep^2*mtt^2*mWW^2*s^2 - 6*mtt^3*s^3 - 22*ep*mtt^3*s^3 - 20*ep^2*mtt^3*s^3 + mtt^2*mWW*s^3 + 8*ep*mtt^2*mWW*s^3 + 11*ep^2*mtt^2*mWW*s^3 + mtt*mWW^2*s^3 + 2*ep*mtt*mWW^2*s^3 + ep^2*mtt*mWW^2*s^3 - 14*mtt^5*t - 50*ep*mtt^5*t - 44*ep^2*mtt^5*t + 6*mtt^4*mWW*t + 22*ep*mtt^4*mWW*t + 20*ep^2*mtt^4*mWW*t + 8*mtt^3*mWW^2*t + 28*ep*mtt^3*mWW^2*t + 24*ep^2*mtt^3*mWW^2*t + 42*mtt^4*s*t + 144*ep*mtt^4*s*t + 122*ep^2*mtt^4*s*t - 18*mtt^3*mWW*s*t - 80*ep*mtt^3*mWW*s*t - 78*ep^2*mtt^3*mWW*s*t - 20*mtt^2*mWW^2*s*t - 64*ep*mtt^2*mWW^2*s*t - 48*ep^2*mtt^2*mWW^2*s*t - 33*mtt^3*s^2*t - 108*ep*mtt^3*s^2*t - 87*ep^2*mtt^3*s^2*t + 2*mtt^2*mWW*s^2*t + 18*ep*mtt^2*mWW*s^2*t + 20*ep^2*mtt^2*mWW*s^2*t + 11*mtt*mWW^2*s^2*t + 34*ep*mtt*mWW^2*s^2*t + 31*ep^2*mtt*mWW^2*s^2*t + 5*mtt^2*s^3*t + 14*ep*mtt^2*s^3*t + 9*ep^2*mtt^2*s^3*t + 4*mtt*mWW*s^3*t + 12*ep*mtt*mWW*s^3*t + 8*ep^2*mtt*mWW*s^3*t - mWW^2*s^3*t - 2*ep*mWW^2*s^3*t - ep^2*mWW^2*s^3*t + 2*mtt^4*t^2 + 6*ep*mtt^4*t^2 + 4*ep^2*mtt^4*t^2 + 9*mtt^3*mWW*t^2 + 34*ep*mtt^3*mWW*t^2 + 33*ep^2*mtt^3*mWW*t^2 - 11*mtt^2*mWW^2*t^2 - 40*ep*mtt^2*mWW^2*t^2 - 37*ep^2*mtt^2*mWW^2*t^2 - 30*mtt^3*s*t^2 - 90*ep*mtt^3*s*t^2 - 68*ep^2*mtt^3*s*t^2 - mtt^2*mWW*s*t^2 + 12*ep*mtt^2*mWW*s*t^2 + 17*ep^2*mtt^2*mWW*s*t^2 + 15*mtt*mWW^2*s*t^2 + 42*ep*mtt*mWW^2*s*t^2 + 31*ep^2*mtt*mWW^2*s*t^2 + 21*mtt^2*s^2*t^2 + 60*ep*mtt^2*s^2*t^2 + 43*ep^2*mtt^2*s^2*t^2 + 9*mtt*mWW*s^2*t^2 + 26*ep*mtt*mWW*s^2*t^2 + 9*ep^2*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 + 2*ep*mWW^2*s^2*t^2 + 8*ep^2*mWW^2*s^2*t^2 + mtt*s^3*t^2 + 8*ep*mtt*s^3*t^2 + 11*ep^2*mtt*s^3*t^2 - 5*mWW*s^3*t^2 - 20*ep*mWW*s^3*t^2 - 19*ep^2*mWW*s^3*t^2 + 25*mtt^3*t^3 + 92*ep*mtt^3*t^3 + 83*ep^2*mtt^3*t^3 - 32*mtt^2*mWW*t^3 - 114*ep*mtt^2*mWW*t^3 - 102*ep^2*mtt^2*mWW*t^3 + 7*mtt*mWW^2*t^3 + 22*ep*mtt*mWW^2*t^3 + 19*ep^2*mtt*mWW^2*t^3 - 9*mtt^2*s*t^3 - 58*ep*mtt^2*s*t^3 - 69*ep^2*mtt^2*s*t^3 + 30*mtt*mWW*s*t^3 + 108*ep*mtt*mWW*s*t^3 + 94*ep^2*mtt*mWW*s*t^3 - mWW^2*s*t^3 + 6*ep*mWW^2*s*t^3 + 11*ep^2*mWW^2*s*t^3 - 2*mtt*s^2*t^3 + 6*ep*mtt*s^2*t^3 + 20*ep^2*mtt*s^2*t^3 - 10*mWW*s^2*t^3 - 46*ep*mWW*s^2*t^3 - 48*ep^2*mWW*s^2*t^3 - 29*mtt^2*t^4 - 110*ep*mtt^2*t^4 - 101*ep^2*mtt^2*t^4 + 31*mtt*mWW*t^4 + 114*ep*mtt*mWW*t^4 + 103*ep^2*mtt*mWW*t^4 - 2*mWW^2*t^4 - 4*ep*mWW^2*t^4 - 2*ep^2*mWW^2*t^4 + 15*mtt*s*t^4 + 70*ep*mtt*s*t^4 + 75*ep^2*mtt*s*t^4 - 23*mWW*s*t^4 - 94*ep*mWW*s*t^4 - 91*ep^2*mWW*s*t^4 + 10*mtt*t^5 + 40*ep*mtt*t^5 + 38*ep^2*mtt*t^5 - 10*mWW*t^5 - 40*ep*mWW*t^5 - 38*ep^2*mWW*t^5))/(4*(1 + ep)*(mtt - mWW)^2*s^3*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(mtt^6 + 5*ep*mtt^6 + 8*ep^2*mtt^6 + 4*ep^3*mtt^6 - 4*mtt^5*mWW - 19*ep*mtt^5*mWW - 29*ep^2*mtt^5*mWW - 14*ep^3*mtt^5*mWW + 7*mtt^4*mWW^2 + 27*ep*mtt^4*mWW^2 + 34*ep^2*mtt^4*mWW^2 + 14*ep^3*mtt^4*mWW^2 - 6*mtt^3*mWW^3 - 11*ep*mtt^3*mWW^3 + 3*ep^2*mtt^3*mWW^3 + 8*ep^3*mtt^3*mWW^3 + 2*mtt^2*mWW^4 - 8*ep*mtt^2*mWW^4 - 32*ep^2*mtt^2*mWW^4 - 22*ep^3*mtt^2*mWW^4 + 6*ep*mtt*mWW^5 + 16*ep^2*mtt*mWW^5 + 10*ep^3*mtt*mWW^5 - 6*mtt^5*s - 30*ep*mtt^5*s - 48*ep^2*mtt^5*s - 24*ep^3*mtt^5*s + 20*mtt^4*mWW*s + 95*ep*mtt^4*mWW*s + 145*ep^2*mtt^4*mWW*s + 70*ep^3*mtt^4*mWW*s - 28*mtt^3*mWW^2*s - 108*ep*mtt^3*mWW^2*s - 136*ep^2*mtt^3*mWW^2*s - 56*ep^3*mtt^3*mWW^2*s + 18*mtt^2*mWW^3*s + 33*ep*mtt^2*mWW^3*s - 9*ep^2*mtt^2*mWW^3*s - 24*ep^3*mtt^2*mWW^3*s - 4*mtt*mWW^4*s + 16*ep*mtt*mWW^4*s + 64*ep^2*mtt*mWW^4*s + 44*ep^3*mtt*mWW^4*s - 6*ep*mWW^5*s - 16*ep^2*mWW^5*s - 10*ep^3*mWW^5*s + 15*mtt^4*s^2 + 75*ep*mtt^4*s^2 + 120*ep^2*mtt^4*s^2 + 60*ep^3*mtt^4*s^2 - 40*mtt^3*mWW*s^2 - 190*ep*mtt^3*mWW*s^2 - 290*ep^2*mtt^3*mWW*s^2 - 140*ep^3*mtt^3*mWW*s^2 + 42*mtt^2*mWW^2*s^2 + 162*ep*mtt^2*mWW^2*s^2 + 204*ep^2*mtt^2*mWW^2*s^2 + 84*ep^3*mtt^2*mWW^2*s^2 - 18*mtt*mWW^3*s^2 - 33*ep*mtt*mWW^3*s^2 + 9*ep^2*mtt*mWW^3*s^2 + 24*ep^3*mtt*mWW^3*s^2 + 2*mWW^4*s^2 - 8*ep*mWW^4*s^2 - 32*ep^2*mWW^4*s^2 - 22*ep^3*mWW^4*s^2 - 20*mtt^3*s^3 - 100*ep*mtt^3*s^3 - 160*ep^2*mtt^3*s^3 - 80*ep^3*mtt^3*s^3 + 40*mtt^2*mWW*s^3 + 190*ep*mtt^2*mWW*s^3 + 290*ep^2*mtt^2*mWW*s^3 + 140*ep^3*mtt^2*mWW*s^3 - 28*mtt*mWW^2*s^3 - 108*ep*mtt*mWW^2*s^3 - 136*ep^2*mtt*mWW^2*s^3 - 56*ep^3*mtt*mWW^2*s^3 + 6*mWW^3*s^3 + 11*ep*mWW^3*s^3 - 3*ep^2*mWW^3*s^3 - 8*ep^3*mWW^3*s^3 + 15*mtt^2*s^4 + 75*ep*mtt^2*s^4 + 120*ep^2*mtt^2*s^4 + 60*ep^3*mtt^2*s^4 - 20*mtt*mWW*s^4 - 95*ep*mtt*mWW*s^4 - 145*ep^2*mtt*mWW*s^4 - 70*ep^3*mtt*mWW*s^4 + 7*mWW^2*s^4 + 27*ep*mWW^2*s^4 + 34*ep^2*mWW^2*s^4 + 14*ep^3*mWW^2*s^4 - 6*mtt*s^5 - 30*ep*mtt*s^5 - 48*ep^2*mtt*s^5 - 24*ep^3*mtt*s^5 + 4*mWW*s^5 + 19*ep*mWW*s^5 + 29*ep^2*mWW*s^5 + 14*ep^3*mWW*s^5 + s^6 + 5*ep*s^6 + 8*ep^2*s^6 + 4*ep^3*s^6 - 4*mtt^5*t - 21*ep*mtt^5*t - 35*ep^2*mtt^5*t - 18*ep^3*mtt^5*t + 10*mtt^4*mWW*t + 60*ep*mtt^4*mWW*t + 106*ep^2*mtt^4*mWW*t + 56*ep^3*mtt^4*mWW*t - 14*mtt^3*mWW^2*t - 81*ep*mtt^3*mWW^2*t - 145*ep^2*mtt^3*mWW^2*t - 80*ep^3*mtt^3*mWW^2*t + 6*mtt^2*mWW^3*t + 16*ep*mtt^2*mWW^3*t + 22*ep^2*mtt^2*mWW^3*t + 16*ep^3*mtt^2*mWW^3*t + 8*mtt*mWW^4*t + 70*ep*mtt*mWW^4*t + 140*ep^2*mtt*mWW^4*t + 78*ep^3*mtt*mWW^4*t - 12*ep*mWW^5*t - 32*ep^2*mWW^5*t - 20*ep^3*mWW^5*t + 20*mtt^4*s*t + 105*ep*mtt^4*s*t + 175*ep^2*mtt^4*s*t + 90*ep^3*mtt^4*s*t - 40*mtt^3*mWW*s*t - 240*ep*mtt^3*mWW*s*t - 424*ep^2*mtt^3*mWW*s*t - 224*ep^3*mtt^3*mWW*s*t + 42*mtt^2*mWW^2*s*t + 243*ep*mtt^2*mWW^2*s*t + 435*ep^2*mtt^2*mWW^2*s*t + 240*ep^3*mtt^2*mWW^2*s*t - 12*mtt*mWW^3*s*t - 32*ep*mtt*mWW^3*s*t - 44*ep^2*mtt*mWW^3*s*t - 32*ep^3*mtt*mWW^3*s*t - 8*mWW^4*s*t - 70*ep*mWW^4*s*t - 140*ep^2*mWW^4*s*t - 78*ep^3*mWW^4*s*t - 40*mtt^3*s^2*t - 210*ep*mtt^3*s^2*t - 350*ep^2*mtt^3*s^2*t - 180*ep^3*mtt^3*s^2*t + 60*mtt^2*mWW*s^2*t + 360*ep*mtt^2*mWW*s^2*t + 636*ep^2*mtt^2*mWW*s^2*t + 336*ep^3*mtt^2*mWW*s^2*t - 42*mtt*mWW^2*s^2*t - 243*ep*mtt*mWW^2*s^2*t - 435*ep^2*mtt*mWW^2*s^2*t - 240*ep^3*mtt*mWW^2*s^2*t + 6*mWW^3*s^2*t + 16*ep*mWW^3*s^2*t + 22*ep^2*mWW^3*s^2*t + 16*ep^3*mWW^3*s^2*t + 40*mtt^2*s^3*t + 210*ep*mtt^2*s^3*t + 350*ep^2*mtt^2*s^3*t + 180*ep^3*mtt^2*s^3*t - 40*mtt*mWW*s^3*t - 240*ep*mtt*mWW*s^3*t - 424*ep^2*mtt*mWW*s^3*t - 224*ep^3*mtt*mWW*s^3*t + 14*mWW^2*s^3*t + 81*ep*mWW^2*s^3*t + 145*ep^2*mWW^2*s^3*t + 80*ep^3*mWW^2*s^3*t - 20*mtt*s^4*t - 105*ep*mtt*s^4*t - 175*ep^2*mtt*s^4*t - 90*ep^3*mtt*s^4*t + 10*mWW*s^4*t + 60*ep*mWW*s^4*t + 106*ep^2*mWW*s^4*t + 56*ep^3*mWW*s^4*t + 4*s^5*t + 21*ep*s^5*t + 35*ep^2*s^5*t + 18*ep^3*s^5*t + 7*mtt^4*t^2 + 33*ep*mtt^4*t^2 + 52*ep^2*mtt^4*t^2 + 26*ep^3*mtt^4*t^2 - 2*mtt^3*mWW*t^2 - 33*ep*mtt^3*mWW*t^2 - 67*ep^2*mtt^3*mWW*t^2 - 32*ep^3*mtt^3*mWW*t^2 + 18*mtt^2*mWW^2*t^2 + 138*ep*mtt^2*mWW^2*t^2 + 262*ep^2*mtt^2*mWW^2*t^2 + 140*ep^3*mtt^2*mWW^2*t^2 - 38*mtt*mWW^3*t^2 - 226*ep*mtt*mWW^3*t^2 - 420*ep^2*mtt*mWW^3*t^2 - 244*ep^3*mtt*mWW^3*t^2 - 8*mWW^4*t^2 - 40*ep*mWW^4*t^2 - 60*ep^2*mWW^4*t^2 - 28*ep^3*mWW^4*t^2 - 28*mtt^3*s*t^2 - 132*ep*mtt^3*s*t^2 - 208*ep^2*mtt^3*s*t^2 - 104*ep^3*mtt^3*s*t^2 + 6*mtt^2*mWW*s*t^2 + 99*ep*mtt^2*mWW*s*t^2 + 201*ep^2*mtt^2*mWW*s*t^2 + 96*ep^3*mtt^2*mWW*s*t^2 - 36*mtt*mWW^2*s*t^2 - 276*ep*mtt*mWW^2*s*t^2 - 524*ep^2*mtt*mWW^2*s*t^2 - 280*ep^3*mtt*mWW^2*s*t^2 + 38*mWW^3*s*t^2 + 226*ep*mWW^3*s*t^2 + 420*ep^2*mWW^3*s*t^2 + 244*ep^3*mWW^3*s*t^2 + 42*mtt^2*s^2*t^2 + 198*ep*mtt^2*s^2*t^2 + 312*ep^2*mtt^2*s^2*t^2 + 156*ep^3*mtt^2*s^2*t^2 - 6*mtt*mWW*s^2*t^2 - 99*ep*mtt*mWW*s^2*t^2 - 201*ep^2*mtt*mWW*s^2*t^2 - 96*ep^3*mtt*mWW*s^2*t^2 + 18*mWW^2*s^2*t^2 + 138*ep*mWW^2*s^2*t^2 + 262*ep^2*mWW^2*s^2*t^2 + 140*ep^3*mWW^2*s^2*t^2 - 28*mtt*s^3*t^2 - 132*ep*mtt*s^3*t^2 - 208*ep^2*mtt*s^3*t^2 - 104*ep^3*mtt*s^3*t^2 + 2*mWW*s^3*t^2 + 33*ep*mWW*s^3*t^2 + 67*ep^2*mWW*s^3*t^2 + 32*ep^3*mWW*s^3*t^2 + 7*s^4*t^2 + 33*ep*s^4*t^2 + 52*ep^2*s^4*t^2 + 26*ep^3*s^4*t^2 - 10*mtt^3*t^3 - 35*ep*mtt^3*t^3 - 47*ep^2*mtt^3*t^3 - 24*ep^3*mtt^3*t^3 - 30*mtt^2*mWW*t^3 - 140*ep*mtt^2*mWW*t^3 - 230*ep^2*mtt^2*mWW*t^3 - 128*ep^3*mtt^2*mWW*t^3 + 34*mtt*mWW^2*t^3 + 150*ep*mtt*mWW^2*t^3 + 260*ep^2*mtt*mWW^2*t^3 + 164*ep^3*mtt*mWW^2*t^3 + 36*mWW^3*t^3 + 204*ep*mWW^3*t^3 + 360*ep^2*mWW^3*t^3 + 200*ep^3*mWW^3*t^3 + 30*mtt^2*s*t^3 + 105*ep*mtt^2*s*t^3 + 141*ep^2*mtt^2*s*t^3 + 72*ep^3*mtt^2*s*t^3 + 60*mtt*mWW*s*t^3 + 280*ep*mtt*mWW*s*t^3 + 460*ep^2*mtt*mWW*s*t^3 + 256*ep^3*mtt*mWW*s*t^3 - 34*mWW^2*s*t^3 - 150*ep*mWW^2*s*t^3 - 260*ep^2*mWW^2*s*t^3 - 164*ep^3*mWW^2*s*t^3 - 30*mtt*s^2*t^3 - 105*ep*mtt*s^2*t^3 - 141*ep^2*mtt*s^2*t^3 - 72*ep^3*mtt*s^2*t^3 - 30*mWW*s^2*t^3 - 140*ep*mWW*s^2*t^3 - 230*ep^2*mWW*s^2*t^3 - 128*ep^3*mWW*s^2*t^3 + 10*s^3*t^3 + 35*ep*s^3*t^3 + 47*ep^2*s^3*t^3 + 24*ep^3*s^3*t^3 + 20*mtt^2*t^4 + 74*ep*mtt^2*t^4 + 106*ep^2*mtt^2*t^4 + 58*ep^3*mtt^2*t^4 + 14*mtt*mWW*t^4 + 68*ep*mtt*mWW*t^4 + 100*ep^2*mtt*mWW*t^4 + 42*ep^3*mtt*mWW*t^4 - 44*mWW^2*t^4 - 228*ep*mWW^2*t^4 - 400*ep^2*mWW^2*t^4 - 232*ep^3*mWW^2*t^4 - 40*mtt*s*t^4 - 148*ep*mtt*s*t^4 - 212*ep^2*mtt*s*t^4 - 116*ep^3*mtt*s*t^4 - 14*mWW*s*t^4 - 68*ep*mWW*s*t^4 - 100*ep^2*mWW*s*t^4 - 42*ep^3*mWW*s*t^4 + 20*s^2*t^4 + 74*ep*s^2*t^4 + 106*ep^2*s^2*t^4 + 58*ep^3*s^2*t^4 - 18*mtt*t^5 - 68*ep*mtt*t^5 - 96*ep^2*mtt*t^5 - 50*ep^3*mtt*t^5 + 12*mWW*t^5 + 64*ep*mWW*t^5 + 120*ep^2*mWW*t^5 + 76*ep^3*mWW*t^5 + 18*s*t^5 + 68*ep*s*t^5 + 96*ep^2*s*t^5 + 50*ep^3*s*t^5 + 4*t^6 + 12*ep*t^6 + 12*ep^2*t^6 + 4*ep^3*t^6))/(2*(1 + ep)^2*(1 + 2*ep)*s^3*t*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3), -((-1 + 2*ep)^2*(mtt - s)^2*(2*mtt^6*mWW^3 + 20*ep*mtt^6*mWW^3 + 46*ep^2*mtt^6*mWW^3 + 28*ep^3*mtt^6*mWW^3 - 6*mtt^5*mWW^4 - 48*ep*mtt^5*mWW^4 - 102*ep^2*mtt^5*mWW^4 - 60*ep^3*mtt^5*mWW^4 + 6*mtt^4*mWW^5 + 36*ep*mtt^4*mWW^5 + 66*ep^2*mtt^4*mWW^5 + 36*ep^3*mtt^4*mWW^5 - 2*mtt^3*mWW^6 - 8*ep*mtt^3*mWW^6 - 10*ep^2*mtt^3*mWW^6 - 4*ep^3*mtt^3*mWW^6 - 12*mtt^5*mWW^3*s - 120*ep*mtt^5*mWW^3*s - 276*ep^2*mtt^5*mWW^3*s - 168*ep^3*mtt^5*mWW^3*s + 30*mtt^4*mWW^4*s + 240*ep*mtt^4*mWW^4*s + 510*ep^2*mtt^4*mWW^4*s + 300*ep^3*mtt^4*mWW^4*s - 24*mtt^3*mWW^5*s - 144*ep*mtt^3*mWW^5*s - 264*ep^2*mtt^3*mWW^5*s - 144*ep^3*mtt^3*mWW^5*s + 6*mtt^2*mWW^6*s + 24*ep*mtt^2*mWW^6*s + 30*ep^2*mtt^2*mWW^6*s + 12*ep^3*mtt^2*mWW^6*s + 30*mtt^4*mWW^3*s^2 + 300*ep*mtt^4*mWW^3*s^2 + 690*ep^2*mtt^4*mWW^3*s^2 + 420*ep^3*mtt^4*mWW^3*s^2 - 60*mtt^3*mWW^4*s^2 - 480*ep*mtt^3*mWW^4*s^2 - 1020*ep^2*mtt^3*mWW^4*s^2 - 600*ep^3*mtt^3*mWW^4*s^2 + 36*mtt^2*mWW^5*s^2 + 216*ep*mtt^2*mWW^5*s^2 + 396*ep^2*mtt^2*mWW^5*s^2 + 216*ep^3*mtt^2*mWW^5*s^2 - 6*mtt*mWW^6*s^2 - 24*ep*mtt*mWW^6*s^2 - 30*ep^2*mtt*mWW^6*s^2 - 12*ep^3*mtt*mWW^6*s^2 - 40*mtt^3*mWW^3*s^3 - 400*ep*mtt^3*mWW^3*s^3 - 920*ep^2*mtt^3*mWW^3*s^3 - 560*ep^3*mtt^3*mWW^3*s^3 + 60*mtt^2*mWW^4*s^3 + 480*ep*mtt^2*mWW^4*s^3 + 1020*ep^2*mtt^2*mWW^4*s^3 + 600*ep^3*mtt^2*mWW^4*s^3 - 24*mtt*mWW^5*s^3 - 144*ep*mtt*mWW^5*s^3 - 264*ep^2*mtt*mWW^5*s^3 - 144*ep^3*mtt*mWW^5*s^3 + 2*mWW^6*s^3 + 8*ep*mWW^6*s^3 + 10*ep^2*mWW^6*s^3 + 4*ep^3*mWW^6*s^3 + 30*mtt^2*mWW^3*s^4 + 300*ep*mtt^2*mWW^3*s^4 + 690*ep^2*mtt^2*mWW^3*s^4 + 420*ep^3*mtt^2*mWW^3*s^4 - 30*mtt*mWW^4*s^4 - 240*ep*mtt*mWW^4*s^4 - 510*ep^2*mtt*mWW^4*s^4 - 300*ep^3*mtt*mWW^4*s^4 + 6*mWW^5*s^4 + 36*ep*mWW^5*s^4 + 66*ep^2*mWW^5*s^4 + 36*ep^3*mWW^5*s^4 - 12*mtt*mWW^3*s^5 - 120*ep*mtt*mWW^3*s^5 - 276*ep^2*mtt*mWW^3*s^5 - 168*ep^3*mtt*mWW^3*s^5 + 6*mWW^4*s^5 + 48*ep*mWW^4*s^5 + 102*ep^2*mWW^4*s^5 + 60*ep^3*mWW^4*s^5 + 2*mWW^3*s^6 + 20*ep*mWW^3*s^6 + 46*ep^2*mWW^3*s^6 + 28*ep^3*mWW^3*s^6 + 2*mtt^6*mWW^2*t + 8*ep*mtt^6*mWW^2*t + 10*ep^2*mtt^6*mWW^2*t + 4*ep^3*mtt^6*mWW^2*t - 6*mtt^5*mWW^3*t + 4*ep*mtt^5*mWW^3*t + 58*ep^2*mtt^5*mWW^3*t + 72*ep^3*mtt^5*mWW^3*t + 2*mtt^4*mWW^4*t - 146*ep*mtt^4*mWW^4*t - 484*ep^2*mtt^4*mWW^4*t - 408*ep^3*mtt^4*mWW^4*t + 6*mtt^3*mWW^5*t + 224*ep*mtt^3*mWW^5*t + 682*ep^2*mtt^3*mWW^5*t + 536*ep^3*mtt^3*mWW^5*t - 4*mtt^2*mWW^6*t - 90*ep*mtt^2*mWW^6*t - 266*ep^2*mtt^2*mWW^6*t - 204*ep^3*mtt^2*mWW^6*t - 12*mtt^5*mWW^2*s*t - 48*ep*mtt^5*mWW^2*s*t - 60*ep^2*mtt^5*mWW^2*s*t - 24*ep^3*mtt^5*mWW^2*s*t + 30*mtt^4*mWW^3*s*t - 20*ep*mtt^4*mWW^3*s*t - 290*ep^2*mtt^4*mWW^3*s*t - 360*ep^3*mtt^4*mWW^3*s*t - 8*mtt^3*mWW^4*s*t + 584*ep*mtt^3*mWW^4*s*t + 1936*ep^2*mtt^3*mWW^4*s*t + 1632*ep^3*mtt^3*mWW^4*s*t - 18*mtt^2*mWW^5*s*t - 672*ep*mtt^2*mWW^5*s*t - 2046*ep^2*mtt^2*mWW^5*s*t - 1608*ep^3*mtt^2*mWW^5*s*t + 8*mtt*mWW^6*s*t + 180*ep*mtt*mWW^6*s*t + 532*ep^2*mtt*mWW^6*s*t + 408*ep^3*mtt*mWW^6*s*t + 30*mtt^4*mWW^2*s^2*t + 120*ep*mtt^4*mWW^2*s^2*t + 150*ep^2*mtt^4*mWW^2*s^2*t + 60*ep^3*mtt^4*mWW^2*s^2*t - 60*mtt^3*mWW^3*s^2*t + 40*ep*mtt^3*mWW^3*s^2*t + 580*ep^2*mtt^3*mWW^3*s^2*t + 720*ep^3*mtt^3*mWW^3*s^2*t + 12*mtt^2*mWW^4*s^2*t - 876*ep*mtt^2*mWW^4*s^2*t - 2904*ep^2*mtt^2*mWW^4*s^2*t - 2448*ep^3*mtt^2*mWW^4*s^2*t + 18*mtt*mWW^5*s^2*t + 672*ep*mtt*mWW^5*s^2*t + 2046*ep^2*mtt*mWW^5*s^2*t + 1608*ep^3*mtt*mWW^5*s^2*t - 4*mWW^6*s^2*t - 90*ep*mWW^6*s^2*t - 266*ep^2*mWW^6*s^2*t - 204*ep^3*mWW^6*s^2*t - 40*mtt^3*mWW^2*s^3*t - 160*ep*mtt^3*mWW^2*s^3*t - 200*ep^2*mtt^3*mWW^2*s^3*t - 80*ep^3*mtt^3*mWW^2*s^3*t + 60*mtt^2*mWW^3*s^3*t - 40*ep*mtt^2*mWW^3*s^3*t - 580*ep^2*mtt^2*mWW^3*s^3*t - 720*ep^3*mtt^2*mWW^3*s^3*t - 8*mtt*mWW^4*s^3*t + 584*ep*mtt*mWW^4*s^3*t + 1936*ep^2*mtt*mWW^4*s^3*t + 1632*ep^3*mtt*mWW^4*s^3*t - 6*mWW^5*s^3*t - 224*ep*mWW^5*s^3*t - 682*ep^2*mWW^5*s^3*t - 536*ep^3*mWW^5*s^3*t + 30*mtt^2*mWW^2*s^4*t + 120*ep*mtt^2*mWW^2*s^4*t + 150*ep^2*mtt^2*mWW^2*s^4*t + 60*ep^3*mtt^2*mWW^2*s^4*t - 30*mtt*mWW^3*s^4*t + 20*ep*mtt*mWW^3*s^4*t + 290*ep^2*mtt*mWW^3*s^4*t + 360*ep^3*mtt*mWW^3*s^4*t + 2*mWW^4*s^4*t - 146*ep*mWW^4*s^4*t - 484*ep^2*mWW^4*s^4*t - 408*ep^3*mWW^4*s^4*t - 12*mtt*mWW^2*s^5*t - 48*ep*mtt*mWW^2*s^5*t - 60*ep^2*mtt*mWW^2*s^5*t - 24*ep^3*mtt*mWW^2*s^5*t + 6*mWW^3*s^5*t - 4*ep*mWW^3*s^5*t - 58*ep^2*mWW^3*s^5*t - 72*ep^3*mWW^3*s^5*t + 2*mWW^2*s^6*t + 8*ep*mWW^2*s^6*t + 10*ep^2*mWW^2*s^6*t + 4*ep^3*mWW^2*s^6*t - 100*mtt^5*mWW^2*t^2 - 792*ep*mtt^5*mWW^2*t^2 - 1648*ep^2*mtt^5*mWW^2*t^2 - 1028*ep^3*mtt^5*mWW^2*t^2 + 268*mtt^4*mWW^3*t^2 + 1970*ep*mtt^4*mWW^3*t^2 + 4000*ep^2*mtt^4*mWW^3*t^2 + 2430*ep^3*mtt^4*mWW^3*t^2 - 212*mtt^3*mWW^4*t^2 - 1227*ep*mtt^3*mWW^4*t^2 - 2162*ep^2*mtt^3*mWW^4*t^2 - 1159*ep^3*mtt^3*mWW^4*t^2 + 22*mtt^2*mWW^5*t^2 - 170*ep*mtt^2*mWW^5*t^2 - 724*ep^2*mtt^2*mWW^5*t^2 - 616*ep^3*mtt^2*mWW^5*t^2 + 22*mtt*mWW^6*t^2 + 215*ep*mtt*mWW^6*t^2 + 522*ep^2*mtt*mWW^6*t^2 + 365*ep^3*mtt*mWW^6*t^2 + 500*mtt^4*mWW^2*s*t^2 + 3960*ep*mtt^4*mWW^2*s*t^2 + 8240*ep^2*mtt^4*mWW^2*s*t^2 + 5140*ep^3*mtt^4*mWW^2*s*t^2 - 1072*mtt^3*mWW^3*s*t^2 - 7880*ep*mtt^3*mWW^3*s*t^2 - 16000*ep^2*mtt^3*mWW^3*s*t^2 - 9720*ep^3*mtt^3*mWW^3*s*t^2 + 636*mtt^2*mWW^4*s*t^2 + 3681*ep*mtt^2*mWW^4*s*t^2 + 6486*ep^2*mtt^2*mWW^4*s*t^2 + 3477*ep^3*mtt^2*mWW^4*s*t^2 - 44*mtt*mWW^5*s*t^2 + 340*ep*mtt*mWW^5*s*t^2 + 1448*ep^2*mtt*mWW^5*s*t^2 + 1232*ep^3*mtt*mWW^5*s*t^2 - 22*mWW^6*s*t^2 - 215*ep*mWW^6*s*t^2 - 522*ep^2*mWW^6*s*t^2 - 365*ep^3*mWW^6*s*t^2 - 1000*mtt^3*mWW^2*s^2*t^2 - 7920*ep*mtt^3*mWW^2*s^2*t^2 - 16480*ep^2*mtt^3*mWW^2*s^2*t^2 - 10280*ep^3*mtt^3*mWW^2*s^2*t^2 + 1608*mtt^2*mWW^3*s^2*t^2 + 11820*ep*mtt^2*mWW^3*s^2*t^2 + 24000*ep^2*mtt^2*mWW^3*s^2*t^2 + 14580*ep^3*mtt^2*mWW^3*s^2*t^2 - 636*mtt*mWW^4*s^2*t^2 - 3681*ep*mtt*mWW^4*s^2*t^2 - 6486*ep^2*mtt*mWW^4*s^2*t^2 - 3477*ep^3*mtt*mWW^4*s^2*t^2 + 22*mWW^5*s^2*t^2 - 170*ep*mWW^5*s^2*t^2 - 724*ep^2*mWW^5*s^2*t^2 - 616*ep^3*mWW^5*s^2*t^2 + 1000*mtt^2*mWW^2*s^3*t^2 + 7920*ep*mtt^2*mWW^2*s^3*t^2 + 16480*ep^2*mtt^2*mWW^2*s^3*t^2 + 10280*ep^3*mtt^2*mWW^2*s^3*t^2 - 1072*mtt*mWW^3*s^3*t^2 - 7880*ep*mtt*mWW^3*s^3*t^2 - 16000*ep^2*mtt*mWW^3*s^3*t^2 - 9720*ep^3*mtt*mWW^3*s^3*t^2 + 212*mWW^4*s^3*t^2 + 1227*ep*mWW^4*s^3*t^2 + 2162*ep^2*mWW^4*s^3*t^2 + 1159*ep^3*mWW^4*s^3*t^2 - 500*mtt*mWW^2*s^4*t^2 - 3960*ep*mtt*mWW^2*s^4*t^2 - 8240*ep^2*mtt*mWW^2*s^4*t^2 - 5140*ep^3*mtt*mWW^2*s^4*t^2 + 268*mWW^3*s^4*t^2 + 1970*ep*mWW^3*s^4*t^2 + 4000*ep^2*mWW^3*s^4*t^2 + 2430*ep^3*mWW^3*s^4*t^2 + 100*mWW^2*s^5*t^2 + 792*ep*mWW^2*s^5*t^2 + 1648*ep^2*mWW^2*s^5*t^2 + 1028*ep^3*mWW^2*s^5*t^2 + 136*mtt^5*mWW*t^3 + 992*ep*mtt^5*mWW*t^3 + 1976*ep^2*mtt^5*mWW*t^3 + 1192*ep^3*mtt^5*mWW*t^3 + 214*ep*mtt^4*mWW^2*t^3 + 608*ep^2*mtt^4*mWW^2*t^3 + 430*ep^3*mtt^4*mWW^2*t^3 - 556*mtt^3*mWW^3*t^3 - 4219*ep*mtt^3*mWW^3*t^3 - 8630*ep^2*mtt^3*mWW^3*t^3 - 5255*ep^3*mtt^3*mWW^3*t^3 + 558*mtt^2*mWW^4*t^3 + 3679*ep*mtt^2*mWW^4*t^3 + 7064*ep^2*mtt^2*mWW^4*t^3 + 4135*ep^3*mtt^2*mWW^4*t^3 - 122*mtt*mWW^5*t^3 - 530*ep*mtt*mWW^5*t^3 - 716*ep^2*mtt*mWW^5*t^3 - 308*ep^3*mtt*mWW^5*t^3 - 16*mWW^6*t^3 - 120*ep*mWW^6*t^3 - 254*ep^2*mWW^6*t^3 - 162*ep^3*mWW^6*t^3 - 680*mtt^4*mWW*s*t^3 - 4960*ep*mtt^4*mWW*s*t^3 - 9880*ep^2*mtt^4*mWW*s*t^3 - 5960*ep^3*mtt^4*mWW*s*t^3 - 856*ep*mtt^3*mWW^2*s*t^3 - 2432*ep^2*mtt^3*mWW^2*s*t^3 - 1720*ep^3*mtt^3*mWW^2*s*t^3 + 1668*mtt^2*mWW^3*s*t^3 + 12657*ep*mtt^2*mWW^3*s*t^3 + 25890*ep^2*mtt^2*mWW^3*s*t^3 + 15765*ep^3*mtt^2*mWW^3*s*t^3 - 1116*mtt*mWW^4*s*t^3 - 7358*ep*mtt*mWW^4*s*t^3 - 14128*ep^2*mtt*mWW^4*s*t^3 - 8270*ep^3*mtt*mWW^4*s*t^3 + 122*mWW^5*s*t^3 + 530*ep*mWW^5*s*t^3 + 716*ep^2*mWW^5*s*t^3 + 308*ep^3*mWW^5*s*t^3 + 1360*mtt^3*mWW*s^2*t^3 + 9920*ep*mtt^3*mWW*s^2*t^3 + 19760*ep^2*mtt^3*mWW*s^2*t^3 + 11920*ep^3*mtt^3*mWW*s^2*t^3 + 1284*ep*mtt^2*mWW^2*s^2*t^3 + 3648*ep^2*mtt^2*mWW^2*s^2*t^3 + 2580*ep^3*mtt^2*mWW^2*s^2*t^3 - 1668*mtt*mWW^3*s^2*t^3 - 12657*ep*mtt*mWW^3*s^2*t^3 - 25890*ep^2*mtt*mWW^3*s^2*t^3 - 15765*ep^3*mtt*mWW^3*s^2*t^3 + 558*mWW^4*s^2*t^3 + 3679*ep*mWW^4*s^2*t^3 + 7064*ep^2*mWW^4*s^2*t^3 + 4135*ep^3*mWW^4*s^2*t^3 - 1360*mtt^2*mWW*s^3*t^3 - 9920*ep*mtt^2*mWW*s^3*t^3 - 19760*ep^2*mtt^2*mWW*s^3*t^3 - 11920*ep^3*mtt^2*mWW*s^3*t^3 - 856*ep*mtt*mWW^2*s^3*t^3 - 2432*ep^2*mtt*mWW^2*s^3*t^3 - 1720*ep^3*mtt*mWW^2*s^3*t^3 + 556*mWW^3*s^3*t^3 + 4219*ep*mWW^3*s^3*t^3 + 8630*ep^2*mWW^3*s^3*t^3 + 5255*ep^3*mWW^3*s^3*t^3 + 680*mtt*mWW*s^4*t^3 + 4960*ep*mtt*mWW*s^4*t^3 + 9880*ep^2*mtt*mWW*s^4*t^3 + 5960*ep^3*mtt*mWW*s^4*t^3 + 214*ep*mWW^2*s^4*t^3 + 608*ep^2*mWW^2*s^4*t^3 + 430*ep^3*mWW^2*s^4*t^3 - 136*mWW*s^5*t^3 - 992*ep*mWW*s^5*t^3 - 1976*ep^2*mWW*s^5*t^3 - 1192*ep^3*mWW*s^5*t^3 - 56*mtt^5*t^4 - 380*ep*mtt^5*t^4 - 732*ep^2*mtt^5*t^4 - 432*ep^3*mtt^5*t^4 - 400*mtt^4*mWW*t^4 - 2806*ep*mtt^4*mWW*t^4 - 5464*ep^2*mtt^4*mWW*t^4 - 3238*ep^3*mtt^4*mWW*t^4 + 620*mtt^3*mWW^2*t^4 + 3875*ep*mtt^3*mWW^2*t^4 + 7166*ep^2*mtt^3*mWW^2*t^4 + 4127*ep^3*mtt^3*mWW^2*t^4 + 154*mtt^2*mWW^3*t^4 + 1615*ep*mtt^2*mWW^3*t^4 + 3646*ep^2*mtt^2*mWW^3*t^4 + 2293*ep^3*mtt^2*mWW^3*t^4 - 406*mtt*mWW^4*t^4 - 2772*ep*mtt*mWW^4*t^4 - 5392*ep^2*mtt*mWW^4*t^4 - 3158*ep^3*mtt*mWW^4*t^4 + 88*mWW^5*t^4 + 448*ep*mWW^5*t^4 + 716*ep^2*mWW^5*t^4 + 368*ep^3*mWW^5*t^4 + 280*mtt^4*s*t^4 + 1900*ep*mtt^4*s*t^4 + 3660*ep^2*mtt^4*s*t^4 + 2160*ep^3*mtt^4*s*t^4 + 1600*mtt^3*mWW*s*t^4 + 11224*ep*mtt^3*mWW*s*t^4 + 21856*ep^2*mtt^3*mWW*s*t^4 + 12952*ep^3*mtt^3*mWW*s*t^4 - 1860*mtt^2*mWW^2*s*t^4 - 11625*ep*mtt^2*mWW^2*s*t^4 - 21498*ep^2*mtt^2*mWW^2*s*t^4 - 12381*ep^3*mtt^2*mWW^2*s*t^4 - 308*mtt*mWW^3*s*t^4 - 3230*ep*mtt*mWW^3*s*t^4 - 7292*ep^2*mtt*mWW^3*s*t^4 - 4586*ep^3*mtt*mWW^3*s*t^4 + 406*mWW^4*s*t^4 + 2772*ep*mWW^4*s*t^4 + 5392*ep^2*mWW^4*s*t^4 + 3158*ep^3*mWW^4*s*t^4 - 560*mtt^3*s^2*t^4 - 3800*ep*mtt^3*s^2*t^4 - 7320*ep^2*mtt^3*s^2*t^4 - 4320*ep^3*mtt^3*s^2*t^4 - 2400*mtt^2*mWW*s^2*t^4 - 16836*ep*mtt^2*mWW*s^2*t^4 - 32784*ep^2*mtt^2*mWW*s^2*t^4 - 19428*ep^3*mtt^2*mWW*s^2*t^4 + 1860*mtt*mWW^2*s^2*t^4 + 11625*ep*mtt*mWW^2*s^2*t^4 + 21498*ep^2*mtt*mWW^2*s^2*t^4 + 12381*ep^3*mtt*mWW^2*s^2*t^4 + 154*mWW^3*s^2*t^4 + 1615*ep*mWW^3*s^2*t^4 + 3646*ep^2*mWW^3*s^2*t^4 + 2293*ep^3*mWW^3*s^2*t^4 + 560*mtt^2*s^3*t^4 + 3800*ep*mtt^2*s^3*t^4 + 7320*ep^2*mtt^2*s^3*t^4 + 4320*ep^3*mtt^2*s^3*t^4 + 1600*mtt*mWW*s^3*t^4 + 11224*ep*mtt*mWW*s^3*t^4 + 21856*ep^2*mtt*mWW*s^3*t^4 + 12952*ep^3*mtt*mWW*s^3*t^4 - 620*mWW^2*s^3*t^4 - 3875*ep*mWW^2*s^3*t^4 - 7166*ep^2*mWW^2*s^3*t^4 - 4127*ep^3*mWW^2*s^3*t^4 - 280*mtt*s^4*t^4 - 1900*ep*mtt*s^4*t^4 - 3660*ep^2*mtt*s^4*t^4 - 2160*ep^3*mtt*s^4*t^4 - 400*mWW*s^4*t^4 - 2806*ep*mWW*s^4*t^4 - 5464*ep^2*mWW*s^4*t^4 - 3238*ep^3*mWW*s^4*t^4 + 56*s^5*t^4 + 380*ep*s^5*t^4 + 732*ep^2*s^5*t^4 + 432*ep^3*s^5*t^4 + 232*mtt^4*t^5 + 1488*ep*mtt^4*t^5 + 2786*ep^2*mtt^4*t^5 + 1614*ep^3*mtt^4*t^5 + 304*mtt^3*mWW*t^5 + 2127*ep*mtt^3*mWW*t^5 + 4090*ep^2*mtt^3*mWW*t^5 + 2387*ep^3*mtt^3*mWW*t^5 - 874*mtt^2*mWW^2*t^5 - 5433*ep*mtt^2*mWW^2*t^5 - 9952*ep^2*mtt^2*mWW^2*t^5 - 5669*ep^3*mtt^2*mWW^2*t^5 + 274*mtt*mWW^3*t^5 + 1322*ep*mtt*mWW^3*t^5 + 2060*ep^2*mtt*mWW^3*t^5 + 1060*ep^3*mtt*mWW^3*t^5 + 64*mWW^4*t^5 + 504*ep*mWW^4*t^5 + 1040*ep^2*mWW^4*t^5 + 624*ep^3*mWW^4*t^5 - 928*mtt^3*s*t^5 - 5952*ep*mtt^3*s*t^5 - 11144*ep^2*mtt^3*s*t^5 - 6456*ep^3*mtt^3*s*t^5 - 912*mtt^2*mWW*s*t^5 - 6381*ep*mtt^2*mWW*s*t^5 - 12270*ep^2*mtt^2*mWW*s*t^5 - 7161*ep^3*mtt^2*mWW*s*t^5 + 1748*mtt*mWW^2*s*t^5 + 10866*ep*mtt*mWW^2*s*t^5 + 19904*ep^2*mtt*mWW^2*s*t^5 + 11338*ep^3*mtt*mWW^2*s*t^5 - 274*mWW^3*s*t^5 - 1322*ep*mWW^3*s*t^5 - 2060*ep^2*mWW^3*s*t^5 - 1060*ep^3*mWW^3*s*t^5 + 1392*mtt^2*s^2*t^5 + 8928*ep*mtt^2*s^2*t^5 + 16716*ep^2*mtt^2*s^2*t^5 + 9684*ep^3*mtt^2*s^2*t^5 + 912*mtt*mWW*s^2*t^5 + 6381*ep*mtt*mWW*s^2*t^5 + 12270*ep^2*mtt*mWW*s^2*t^5 + 7161*ep^3*mtt*mWW*s^2*t^5 - 874*mWW^2*s^2*t^5 - 5433*ep*mWW^2*s^2*t^5 - 9952*ep^2*mWW^2*s^2*t^5 - 5669*ep^3*mWW^2*s^2*t^5 - 928*mtt*s^3*t^5 - 5952*ep*mtt*s^3*t^5 - 11144*ep^2*mtt*s^3*t^5 - 6456*ep^3*mtt*s^3*t^5 - 304*mWW*s^3*t^5 - 2127*ep*mWW*s^3*t^5 - 4090*ep^2*mWW*s^3*t^5 - 2387*ep^3*mWW*s^3*t^5 + 232*s^4*t^5 + 1488*ep*s^4*t^5 + 2786*ep^2*s^4*t^5 + 1614*ep^3*s^4*t^5 - 360*mtt^3*t^6 - 2172*ep*mtt^3*t^6 - 3936*ep^2*mtt^3*t^6 - 2232*ep^3*mtt^3*t^6 + 112*mtt^2*mWW*t^6 + 511*ep*mtt^2*mWW*t^6 + 814*ep^2*mtt^2*mWW*t^6 + 439*ep^3*mtt^2*mWW*t^6 + 384*mtt*mWW^2*t^6 + 2365*ep*mtt*mWW^2*t^6 + 4270*ep^2*mtt*mWW^2*t^6 + 2397*ep^3*mtt*mWW^2*t^6 - 136*mWW^3*t^6 - 704*ep*mWW^3*t^6 - 1148*ep^2*mWW^3*t^6 - 604*ep^3*mWW^3*t^6 + 1080*mtt^2*s*t^6 + 6516*ep*mtt^2*s*t^6 + 11808*ep^2*mtt^2*s*t^6 + 6696*ep^3*mtt^2*s*t^6 - 224*mtt*mWW*s*t^6 - 1022*ep*mtt*mWW*s*t^6 - 1628*ep^2*mtt*mWW*s*t^6 - 878*ep^3*mtt*mWW*s*t^6 - 384*mWW^2*s*t^6 - 2365*ep*mWW^2*s*t^6 - 4270*ep^2*mWW^2*s*t^6 - 2397*ep^3*mWW^2*s*t^6 - 1080*mtt*s^2*t^6 - 6516*ep*mtt*s^2*t^6 - 11808*ep^2*mtt*s^2*t^6 - 6696*ep^3*mtt*s^2*t^6 + 112*mWW*s^2*t^6 + 511*ep*mWW*s^2*t^6 + 814*ep^2*mWW*s^2*t^6 + 439*ep^3*mWW*s^2*t^6 + 360*s^3*t^6 + 2172*ep*s^3*t^6 + 3936*ep^2*s^3*t^6 + 2232*ep^3*s^3*t^6 + 248*mtt^2*t^7 + 1400*ep*mtt^2*t^7 + 2442*ep^2*mtt^2*t^7 + 1350*ep^3*mtt^2*t^7 - 216*mtt*mWW*t^7 - 1160*ep*mtt*mWW*t^7 - 1976*ep^2*mtt*mWW*t^7 - 1080*ep^3*mtt*mWW*t^7 - 32*mWW^2*t^7 - 240*ep*mWW^2*t^7 - 466*ep^2*mWW^2*t^7 - 270*ep^3*mWW^2*t^7 - 496*mtt*s*t^7 - 2800*ep*mtt*s*t^7 - 4884*ep^2*mtt*s*t^7 - 2700*ep^3*mtt*s*t^7 + 216*mWW*s*t^7 + 1160*ep*mWW*s*t^7 + 1976*ep^2*mWW*s*t^7 + 1080*ep^3*mWW*s*t^7 + 248*s^2*t^7 + 1400*ep*s^2*t^7 + 2442*ep^2*s^2*t^7 + 1350*ep^3*s^2*t^7 - 64*mtt*t^8 - 336*ep*mtt*t^8 - 560*ep^2*mtt*t^8 - 300*ep^3*mtt*t^8 + 64*mWW*t^8 + 336*ep*mWW*t^8 + 560*ep^2*mWW*t^8 + 300*ep^3*mWW*t^8 + 64*s*t^8 + 336*ep*s*t^8 + 560*ep^2*s*t^8 + 300*ep^3*s*t^8))/(2*ep*(1 + ep)^2*mWW^2*(mtt - mWW - s)^2*s^4*(mWW - t)^4*(mtt - s - t)*(mtt - mWW - s - t)^2*t), -((-1 + ep)*(-1 + 2*ep)*(-12*ep*mtt^9*mWW^5*s^3 - 128*ep^2*mtt^9*mWW^5*s^3 - 516*ep^3*mtt^9*mWW^5*s^3 - 992*ep^4*mtt^9*mWW^5*s^3 - 912*ep^5*mtt^9*mWW^5*s^3 - 320*ep^6*mtt^9*mWW^5*s^3 + 52*ep*mtt^8*mWW^6*s^3 + 576*ep^2*mtt^8*mWW^6*s^3 + 2380*ep^3*mtt^8*mWW^6*s^3 + 4656*ep^4*mtt^8*mWW^6*s^3 + 4336*ep^5*mtt^8*mWW^6*s^3 + 1536*ep^6*mtt^8*mWW^6*s^3 - 76*ep*mtt^7*mWW^7*s^3 - 896*ep^2*mtt^7*mWW^7*s^3 - 3844*ep^3*mtt^7*mWW^7*s^3 - 7712*ep^4*mtt^7*mWW^7*s^3 - 7312*ep^5*mtt^7*mWW^7*s^3 - 2624*ep^6*mtt^7*mWW^7*s^3 + 20*ep*mtt^6*mWW^8*s^3 + 320*ep^2*mtt^6*mWW^8*s^3 + 1580*ep^3*mtt^6*mWW^8*s^3 + 3440*ep^4*mtt^6*mWW^8*s^3 + 3440*ep^5*mtt^6*mWW^8*s^3 + 1280*ep^6*mtt^6*mWW^8*s^3 + 60*ep*mtt^5*mWW^9*s^3 + 640*ep^2*mtt^5*mWW^9*s^3 + 2580*ep^3*mtt^5*mWW^9*s^3 + 4960*ep^4*mtt^5*mWW^9*s^3 + 4560*ep^5*mtt^5*mWW^9*s^3 + 1600*ep^6*mtt^5*mWW^9*s^3 - 68*ep*mtt^4*mWW^10*s^3 - 832*ep^2*mtt^4*mWW^10*s^3 - 3644*ep^3*mtt^4*mWW^10*s^3 - 7408*ep^4*mtt^4*mWW^10*s^3 - 7088*ep^5*mtt^4*mWW^10*s^3 - 2560*ep^6*mtt^4*mWW^10*s^3 + 28*ep*mtt^3*mWW^11*s^3 + 384*ep^2*mtt^3*mWW^11*s^3 + 1780*ep^3*mtt^3*mWW^11*s^3 + 3744*ep^4*mtt^3*mWW^11*s^3 + 3664*ep^5*mtt^3*mWW^11*s^3 + 1344*ep^6*mtt^3*mWW^11*s^3 - 4*ep*mtt^2*mWW^12*s^3 - 64*ep^2*mtt^2*mWW^12*s^3 - 316*ep^3*mtt^2*mWW^12*s^3 - 688*ep^4*mtt^2*mWW^12*s^3 - 688*ep^5*mtt^2*mWW^12*s^3 - 256*ep^6*mtt^2*mWW^12*s^3 + 78*ep*mtt^8*mWW^5*s^4 + 826*ep^2*mtt^8*mWW^5*s^4 + 3302*ep^3*mtt^8*mWW^5*s^4 + 6294*ep^4*mtt^8*mWW^5*s^4 + 5740*ep^5*mtt^8*mWW^5*s^4 + 2000*ep^6*mtt^8*mWW^5*s^4 - 278*ep*mtt^7*mWW^6*s^4 - 3078*ep^2*mtt^7*mWW^6*s^4 - 12654*ep^3*mtt^7*mWW^6*s^4 - 24586*ep^4*mtt^7*mWW^6*s^4 - 22732*ep^5*mtt^7*mWW^6*s^4 - 8000*ep^6*mtt^7*mWW^6*s^4 + 294*ep*mtt^6*mWW^7*s^4 + 3546*ep^2*mtt^6*mWW^7*s^4 + 15294*ep^3*mtt^6*mWW^7*s^4 + 30630*ep^4*mtt^6*mWW^7*s^4 + 28908*ep^5*mtt^6*mWW^7*s^4 + 10320*ep^6*mtt^6*mWW^7*s^4 + 50*ep*mtt^5*mWW^8*s^4 + 170*ep^2*mtt^5*mWW^8*s^4 - 230*ep^3*mtt^5*mWW^8*s^4 - 1610*ep^4*mtt^5*mWW^8*s^4 - 2220*ep^5*mtt^5*mWW^8*s^4 - 960*ep^6*mtt^5*mWW^8*s^4 - 310*ep*mtt^4*mWW^9*s^4 - 3490*ep^2*mtt^4*mWW^9*s^4 - 14510*ep^3*mtt^4*mWW^9*s^4 - 28430*ep^4*mtt^4*mWW^9*s^4 - 26460*ep^5*mtt^4*mWW^9*s^4 - 9360*ep^6*mtt^4*mWW^9*s^4 + 222*ep*mtt^3*mWW^10*s^4 + 2814*ep^2*mtt^3*mWW^10*s^4 + 12438*ep^3*mtt^3*mWW^10*s^4 + 25266*ep^4*mtt^3*mWW^10*s^4 + 24060*ep^5*mtt^3*mWW^10*s^4 + 8640*ep^6*mtt^3*mWW^10*s^4 - 62*ep*mtt^2*mWW^11*s^4 - 882*ep^2*mtt^2*mWW^11*s^4 - 4086*ep^3*mtt^2*mWW^11*s^4 - 8494*ep^4*mtt^2*mWW^11*s^4 - 8188*ep^5*mtt^2*mWW^11*s^4 - 2960*ep^6*mtt^2*mWW^11*s^4 + 6*ep*mtt*mWW^12*s^4 + 94*ep^2*mtt*mWW^12*s^4 + 446*ep^3*mtt*mWW^12*s^4 + 930*ep^4*mtt*mWW^12*s^4 + 892*ep^5*mtt*mWW^12*s^4 + 320*ep^6*mtt*mWW^12*s^4 - 216*ep*mtt^7*mWW^5*s^5 - 2268*ep^2*mtt^7*mWW^5*s^5 - 8976*ep^3*mtt^7*mWW^5*s^5 - 16932*ep^4*mtt^7*mWW^5*s^5 - 15288*ep^5*mtt^7*mWW^5*s^5 - 5280*ep^6*mtt^7*mWW^5*s^5 + 606*ep*mtt^6*mWW^6*s^5 + 6722*ep^2*mtt^6*mWW^6*s^5 + 27494*ep^3*mtt^6*mWW^6*s^5 + 52990*ep^4*mtt^6*mWW^6*s^5 + 48556*ep^5*mtt^6*mWW^6*s^5 + 16944*ep^6*mtt^6*mWW^6*s^5 - 388*ep*mtt^5*mWW^7*s^5 - 4960*ep^2*mtt^5*mWW^7*s^5 - 21780*ep^3*mtt^5*mWW^7*s^5 - 43728*ep^4*mtt^5*mWW^7*s^5 - 41096*ep^5*mtt^5*mWW^7*s^5 - 14576*ep^6*mtt^5*mWW^7*s^5 - 350*ep*mtt^4*mWW^8*s^5 - 3330*ep^2*mtt^4*mWW^8*s^5 - 12430*ep^3*mtt^4*mWW^8*s^5 - 22670*ep^4*mtt^4*mWW^8*s^5 - 20100*ep^5*mtt^4*mWW^8*s^5 - 6880*ep^6*mtt^4*mWW^8*s^5 + 560*ep*mtt^3*mWW^9*s^5 + 6580*ep^2*mtt^3*mWW^9*s^5 + 27800*ep^3*mtt^3*mWW^9*s^5 + 54700*ep^4*mtt^3*mWW^9*s^5 + 50840*ep^5*mtt^3*mWW^9*s^5 + 17920*ep^6*mtt^3*mWW^9*s^5 - 254*ep*mtt^2*mWW^10*s^5 - 3362*ep^2*mtt^2*mWW^10*s^5 - 14934*ep^3*mtt^2*mWW^10*s^5 - 30078*ep^4*mtt^2*mWW^10*s^5 - 28252*ep^5*mtt^2*mWW^10*s^5 - 10000*ep^6*mtt^2*mWW^10*s^5 + 44*ep*mtt*mWW^11*s^5 + 648*ep^2*mtt*mWW^11*s^5 + 2956*ep^3*mtt*mWW^11*s^5 + 5960*ep^4*mtt*mWW^11*s^5 + 5544*ep^5*mtt*mWW^11*s^5 + 1936*ep^6*mtt*mWW^11*s^5 - 2*ep*mWW^12*s^5 - 30*ep^2*mWW^12*s^5 - 130*ep^3*mWW^12*s^5 - 242*ep^4*mWW^12*s^5 - 204*ep^5*mWW^12*s^5 - 64*ep^6*mWW^12*s^5 + 330*ep*mtt^6*mWW^5*s^6 + 3430*ep^2*mtt^6*mWW^5*s^6 + 13410*ep^3*mtt^6*mWW^5*s^6 + 24970*ep^4*mtt^6*mWW^5*s^6 + 22260*ep^5*mtt^6*mWW^5*s^6 + 7600*ep^6*mtt^6*mWW^5*s^6 - 680*ep*mtt^5*mWW^6*s^6 - 7600*ep^2*mtt^5*mWW^6*s^6 - 30960*ep^3*mtt^5*mWW^6*s^6 - 59120*ep^4*mtt^5*mWW^6*s^6 - 53560*ep^5*mtt^5*mWW^6*s^6 - 18480*ep^6*mtt^5*mWW^6*s^6 + 130*ep*mtt^4*mWW^7*s^6 + 2270*ep^2*mtt^4*mWW^7*s^6 + 10930*ep^3*mtt^4*mWW^7*s^6 + 22610*ep^4*mtt^4*mWW^7*s^6 + 21340*ep^5*mtt^4*mWW^7*s^6 + 7520*ep^6*mtt^4*mWW^7*s^6 + 560*ep*mtt^3*mWW^8*s^6 + 5920*ep^2*mtt^3*mWW^8*s^6 + 23520*ep^3*mtt^3*mWW^8*s^6 + 44480*ep^4*mtt^3*mWW^8*s^6 + 40240*ep^5*mtt^3*mWW^8*s^6 + 13920*ep^6*mtt^3*mWW^8*s^6 - 450*ep*mtt^2*mWW^9*s^6 - 5550*ep^2*mtt^2*mWW^9*s^6 - 23690*ep^3*mtt^2*mWW^9*s^6 - 46370*ep^4*mtt^2*mWW^9*s^6 - 42580*ep^5*mtt^2*mWW^9*s^6 - 14800*ep^6*mtt^2*mWW^9*s^6 + 120*ep*mtt*mWW^10*s^6 + 1680*ep^2*mtt*mWW^10*s^6 + 7440*ep^3*mtt*mWW^10*s^6 + 14640*ep^4*mtt*mWW^10*s^6 + 13320*ep^5*mtt*mWW^10*s^6 + 4560*ep^6*mtt*mWW^10*s^6 - 10*ep*mWW^11*s^6 - 150*ep^2*mWW^11*s^6 - 650*ep^3*mWW^11*s^6 - 1210*ep^4*mWW^11*s^6 - 1020*ep^5*mWW^11*s^6 - 320*ep^6*mWW^11*s^6 - 300*ep*mtt^5*mWW^5*s^7 - 3080*ep^2*mtt^5*mWW^5*s^7 - 11860*ep^3*mtt^5*mWW^5*s^7 - 21720*ep^4*mtt^5*mWW^5*s^7 - 19040*ep^5*mtt^5*mWW^5*s^7 - 6400*ep^6*mtt^5*mWW^5*s^7 + 400*ep*mtt^4*mWW^6*s^7 + 4580*ep^2*mtt^4*mWW^6*s^7 + 18680*ep^3*mtt^4*mWW^6*s^7 + 35340*ep^4*mtt^4*mWW^6*s^7 + 31560*ep^5*mtt^4*mWW^6*s^7 + 10720*ep^6*mtt^4*mWW^6*s^7 + 140*ep*mtt^3*mWW^7*s^7 + 960*ep^2*mtt^3*mWW^7*s^7 + 2740*ep^3*mtt^3*mWW^7*s^7 + 4160*ep^4*mtt^3*mWW^7*s^7 + 3360*ep^5*mtt^3*mWW^7*s^7 + 1120*ep^6*mtt^3*mWW^7*s^7 - 380*ep*mtt^2*mWW^8*s^7 - 4280*ep^2*mtt^2*mWW^8*s^7 - 17380*ep^3*mtt^2*mWW^8*s^7 - 32920*ep^4*mtt^2*mWW^8*s^7 - 29520*ep^5*mtt^2*mWW^8*s^7 - 10080*ep^6*mtt^2*mWW^8*s^7 + 160*ep*mtt*mWW^9*s^7 + 2120*ep^2*mtt*mWW^9*s^7 + 9120*ep^3*mtt*mWW^9*s^7 + 17560*ep^4*mtt*mWW^9*s^7 + 15680*ep^5*mtt*mWW^9*s^7 + 5280*ep^6*mtt*mWW^9*s^7 - 20*ep*mWW^10*s^7 - 300*ep^2*mWW^10*s^7 - 1300*ep^3*mWW^10*s^7 - 2420*ep^4*mWW^10*s^7 - 2040*ep^5*mWW^10*s^7 - 640*ep^6*mWW^10*s^7 + 162*ep*mtt^4*mWW^5*s^8 + 1638*ep^2*mtt^4*mWW^5*s^8 + 6186*ep^3*mtt^4*mWW^5*s^8 + 11082*ep^4*mtt^4*mWW^5*s^8 + 9492*ep^5*mtt^4*mWW^5*s^8 + 3120*ep^6*mtt^4*mWW^5*s^8 - 102*ep*mtt^3*mWW^6*s^8 - 1286*ep^2*mtt^3*mWW^6*s^8 - 5390*ep^3*mtt^3*mWW^6*s^8 - 10186*ep^4*mtt^3*mWW^6*s^8 - 8956*ep^5*mtt^3*mWW^6*s^8 - 2976*ep^6*mtt^3*mWW^6*s^8 - 134*ep*mtt^2*mWW^7*s^8 - 1274*ep^2*mtt^2*mWW^7*s^8 - 4686*ep^3*mtt^2*mWW^7*s^8 - 8358*ep^4*mtt^2*mWW^7*s^8 - 7228*ep^5*mtt^2*mWW^7*s^8 - 2416*ep^6*mtt^2*mWW^7*s^8 + 110*ep*mtt*mWW^8*s^8 + 1350*ep^2*mtt*mWW^8*s^8 + 5590*ep^3*mtt*mWW^8*s^8 + 10490*ep^4*mtt*mWW^8*s^8 + 9180*ep^5*mtt*mWW^8*s^8 + 3040*ep^6*mtt*mWW^8*s^8 - 20*ep*mWW^9*s^8 - 300*ep^2*mWW^9*s^8 - 1300*ep^3*mWW^9*s^8 - 2420*ep^4*mWW^9*s^8 - 2040*ep^5*mWW^9*s^8 - 640*ep^6*mWW^9*s^8 - 48*ep*mtt^3*mWW^5*s^9 - 476*ep^2*mtt^3*mWW^5*s^9 - 1752*ep^3*mtt^3*mWW^5*s^9 - 3044*ep^4*mtt^3*mWW^5*s^9 - 2520*ep^5*mtt^3*mWW^5*s^9 - 800*ep^6*mtt^3*mWW^5*s^9 - 2*ep*mtt^2*mWW^6*s^9 + 58*ep^2*mtt^2*mWW^6*s^9 + 374*ep^3*mtt^2*mWW^6*s^9 + 806*ep^4*mtt^2*mWW^6*s^9 + 732*ep^5*mtt^2*mWW^6*s^9 + 240*ep^6*mtt^2*mWW^6*s^9 + 36*ep*mtt*mWW^7*s^9 + 384*ep^2*mtt*mWW^7*s^9 + 1476*ep^3*mtt*mWW^7*s^9 + 2640*ep^4*mtt*mWW^7*s^9 + 2232*ep^5*mtt*mWW^7*s^9 + 720*ep^6*mtt*mWW^7*s^9 - 10*ep*mWW^8*s^9 - 150*ep^2*mWW^8*s^9 - 650*ep^3*mWW^8*s^9 - 1210*ep^4*mWW^8*s^9 - 1020*ep^5*mWW^8*s^9 - 320*ep^6*mWW^8*s^9 + 6*ep*mtt^2*mWW^5*s^10 + 58*ep^2*mtt^2*mWW^5*s^10 + 206*ep^3*mtt^2*mWW^5*s^10 + 342*ep^4*mtt^2*mWW^5*s^10 + 268*ep^5*mtt^2*mWW^5*s^10 + 80*ep^6*mtt^2*mWW^5*s^10 + 4*ep*mtt*mWW^6*s^10 + 28*ep^2*mtt*mWW^6*s^10 + 76*ep^3*mtt*mWW^6*s^10 + 100*ep^4*mtt*mWW^6*s^10 + 64*ep^5*mtt*mWW^6*s^10 + 16*ep^6*mtt*mWW^6*s^10 - 2*ep*mWW^7*s^10 - 30*ep^2*mWW^7*s^10 - 130*ep^3*mWW^7*s^10 - 242*ep^4*mWW^7*s^10 - 204*ep^5*mWW^7*s^10 - 64*ep^6*mWW^7*s^10 + 36*ep*mtt^11*mWW^4*s*t + 408*ep^2*mtt^11*mWW^4*s*t + 1780*ep^3*mtt^11*mWW^4*s*t + 3776*ep^4*mtt^11*mWW^4*s*t + 3920*ep^5*mtt^11*mWW^4*s*t + 1600*ep^6*mtt^11*mWW^4*s*t - 2*mtt^10*mWW^5*s*t - 150*ep*mtt^10*mWW^5*s*t - 1526*ep^2*mtt^10*mWW^5*s*t - 6354*ep^3*mtt^10*mWW^5*s*t - 13064*ep^4*mtt^10*mWW^5*s*t - 13224*ep^5*mtt^10*mWW^5*s*t - 5280*ep^6*mtt^10*mWW^5*s*t - 4*mtt^9*mWW^6*s*t + 56*ep*mtt^9*mWW^6*s*t + 924*ep^2*mtt^9*mWW^6*s*t + 4336*ep^3*mtt^9*mWW^6*s*t + 9328*ep^4*mtt^9*mWW^6*s*t + 9600*ep^5*mtt^9*mWW^6*s*t + 3840*ep^6*mtt^9*mWW^6*s*t + 18*mtt^8*mWW^7*s*t + 310*ep*mtt^8*mWW^7*s*t + 2054*ep^2*mtt^8*mWW^7*s*t + 6786*ep^3*mtt^8*mWW^7*s*t + 11976*ep^4*mtt^8*mWW^7*s*t + 10856*ep^5*mtt^8*mWW^7*s*t + 4000*ep^6*mtt^8*mWW^7*s*t + 8*mtt^7*mWW^8*s*t - 60*ep*mtt^7*mWW^8*s*t - 1216*ep^2*mtt^7*mWW^8*s*t - 5724*ep^3*mtt^7*mWW^8*s*t - 12064*ep^4*mtt^7*mWW^8*s*t - 12144*ep^5*mtt^7*mWW^8*s*t - 4800*ep^6*mtt^7*mWW^8*s*t - 62*mtt^6*mWW^9*s*t - 746*ep*mtt^6*mWW^9*s*t - 3594*ep^2*mtt^6*mWW^9*s*t - 8974*ep^3*mtt^6*mWW^9*s*t - 12280*ep^4*mtt^6*mWW^9*s*t - 8664*ep^5*mtt^6*mWW^9*s*t - 2400*ep^6*mtt^6*mWW^9*s*t + 60*mtt^5*mWW^10*s*t + 800*ep*mtt^5*mWW^10*s*t + 4300*ep^2*mtt^5*mWW^10*s*t + 11960*ep^3*mtt^5*mWW^10*s*t + 18160*ep^4*mtt^5*mWW^10*s*t + 14240*ep^5*mtt^5*mWW^10*s*t + 4480*ep^6*mtt^5*mWW^10*s*t - 18*mtt^4*mWW^11*s*t - 246*ep*mtt^4*mWW^11*s*t - 1350*ep^2*mtt^4*mWW^11*s*t - 3810*ep^3*mtt^4*mWW^11*s*t - 5832*ep^4*mtt^4*mWW^11*s*t - 4584*ep^5*mtt^4*mWW^11*s*t - 1440*ep^6*mtt^4*mWW^11*s*t - 306*ep*mtt^10*mWW^4*s^2*t - 3456*ep^2*mtt^10*mWW^4*s^2*t - 15014*ep^3*mtt^10*mWW^4*s^2*t - 31696*ep^4*mtt^10*mWW^4*s^2*t - 32728*ep^5*mtt^10*mWW^4*s^2*t - 13280*ep^6*mtt^10*mWW^4*s^2*t + 18*mtt^9*mWW^5*s^2*t + 1170*ep*mtt^9*mWW^5*s^2*t + 11720*ep^2*mtt^9*mWW^5*s^2*t + 48450*ep^3*mtt^9*mWW^5*s^2*t + 99014*ep^4*mtt^9*mWW^5*s^2*t + 99564*ep^5*mtt^9*mWW^5*s^2*t + 39440*ep^6*mtt^9*mWW^5*s^2*t + 18*mtt^8*mWW^6*s^2*t - 458*ep*mtt^8*mWW^6*s^2*t - 6544*ep^2*mtt^8*mWW^6*s^2*t - 29874*ep^3*mtt^8*mWW^6*s^2*t - 63330*ep^4*mtt^8*mWW^6*s^2*t - 64180*ep^5*mtt^8*mWW^6*s^2*t - 25136*ep^6*mtt^8*mWW^6*s^2*t - 120*mtt^7*mWW^7*s^2*t - 2082*ep*mtt^7*mWW^7*s^2*t - 13736*ep^2*mtt^7*mWW^7*s^2*t - 45102*ep^3*mtt^7*mWW^7*s^2*t - 79320*ep^4*mtt^7*mWW^7*s^2*t - 72072*ep^5*mtt^7*mWW^7*s^2*t - 26848*ep^6*mtt^7*mWW^7*s^2*t + 36*mtt^6*mWW^8*s^2*t + 1410*ep*mtt^6*mWW^8*s^2*t + 12664*ep^2*mtt^6*mWW^8*s^2*t + 48910*ep^3*mtt^6*mWW^8*s^2*t + 94532*ep^4*mtt^6*mWW^8*s^2*t + 90608*ep^5*mtt^6*mWW^8*s^2*t + 34560*ep^6*mtt^6*mWW^8*s^2*t + 162*mtt^5*mWW^9*s^2*t + 1726*ep*mtt^5*mWW^9*s^2*t + 6728*ep^2*mtt^5*mWW^9*s^2*t + 11526*ep^3*mtt^5*mWW^9*s^2*t + 6710*ep^4*mtt^5*mWW^9*s^2*t - 3172*ep^5*mtt^5*mWW^9*s^2*t - 3760*ep^6*mtt^5*mWW^9*s^2*t - 150*mtt^4*mWW^10*s^2*t - 1950*ep*mtt^4*mWW^10*s^2*t - 10000*ep^2*mtt^4*mWW^10*s^2*t - 25966*ep^3*mtt^4*mWW^10*s^2*t - 35978*ep^4*mtt^4*mWW^10*s^2*t - 25172*ep^5*mtt^4*mWW^10*s^2*t - 6960*ep^6*mtt^4*mWW^10*s^2*t + 36*mtt^3*mWW^11*s^2*t + 498*ep*mtt^3*mWW^11*s^2*t + 2712*ep^2*mtt^3*mWW^11*s^2*t + 7430*ep^3*mtt^3*mWW^11*s^2*t + 10748*ep^4*mtt^3*mWW^11*s^2*t + 7744*ep^5*mtt^3*mWW^11*s^2*t + 2176*ep^6*mtt^3*mWW^11*s^2*t - 8*ep*mtt^2*mWW^12*s^2*t - 88*ep^2*mtt^2*mWW^12*s^2*t - 360*ep^3*mtt^2*mWW^12*s^2*t - 680*ep^4*mtt^2*mWW^12*s^2*t - 592*ep^5*mtt^2*mWW^12*s^2*t - 192*ep^6*mtt^2*mWW^12*s^2*t + 1137*ep*mtt^9*mWW^4*s^3*t + 12605*ep^2*mtt^9*mWW^4*s^3*t + 54057*ep^3*mtt^9*mWW^4*s^3*t + 112995*ep^4*mtt^9*mWW^4*s^3*t + 115710*ep^5*mtt^9*mWW^4*s^3*t + 46600*ep^6*mtt^9*mWW^4*s^3*t - 70*mtt^8*mWW^5*s^3*t - 3825*ep*mtt^8*mWW^5*s^3*t - 36683*ep^2*mtt^8*mWW^5*s^3*t - 148137*ep^3*mtt^8*mWW^5*s^3*t - 298127*ep^4*mtt^8*mWW^5*s^3*t - 296286*ep^5*mtt^8*mWW^5*s^3*t - 116152*ep^6*mtt^8*mWW^5*s^3*t - 34*mtt^7*mWW^6*s^3*t + 905*ep*mtt^7*mWW^6*s^3*t + 12009*ep^2*mtt^7*mWW^6*s^3*t + 52981*ep^3*mtt^7*mWW^6*s^3*t + 109657*ep^4*mtt^7*mWW^6*s^3*t + 108426*ep^5*mtt^7*mWW^6*s^3*t + 41064*ep^6*mtt^7*mWW^6*s^3*t + 350*mtt^6*mWW^7*s^3*t + 6761*ep*mtt^6*mWW^7*s^3*t + 48019*ep^2*mtt^6*mWW^7*s^3*t + 166169*ep^3*mtt^6*mWW^7*s^3*t + 303351*ep^4*mtt^6*mWW^7*s^3*t + 282398*ep^5*mtt^6*mWW^7*s^3*t + 106392*ep^6*mtt^6*mWW^7*s^3*t - 220*mtt^5*mWW^8*s^3*t - 5381*ep*mtt^5*mWW^8*s^3*t - 42141*ep^2*mtt^5*mWW^8*s^3*t - 153469*ep^3*mtt^5*mWW^8*s^3*t - 287759*ep^4*mtt^5*mWW^8*s^3*t - 270078*ep^5*mtt^5*mWW^8*s^3*t - 100728*ep^6*mtt^5*mWW^8*s^3*t - 146*mtt^4*mWW^9*s^3*t - 1187*ep*mtt^4*mWW^9*s^3*t - 2157*ep^2*mtt^4*mWW^9*s^3*t + 6389*ep^3*mtt^4*mWW^9*s^3*t + 29255*ep^4*mtt^4*mWW^9*s^3*t + 38334*ep^5*mtt^4*mWW^9*s^3*t + 16632*ep^6*mtt^4*mWW^9*s^3*t + 142*mtt^3*mWW^10*s^3*t + 1951*ep*mtt^3*mWW^10*s^3*t + 10587*ep^2*mtt^3*mWW^10*s^3*t + 28891*ep^3*mtt^3*mWW^10*s^3*t + 41679*ep^4*mtt^3*mWW^10*s^3*t + 30310*ep^5*mtt^3*mWW^10*s^3*t + 8984*ep^6*mtt^3*mWW^10*s^3*t - 22*mtt^2*mWW^11*s^3*t - 373*ep*mtt^2*mWW^11*s^3*t - 2347*ep^2*mtt^2*mWW^11*s^3*t - 7301*ep^3*mtt^2*mWW^11*s^3*t - 11855*ep^4*mtt^2*mWW^11*s^3*t - 9534*ep^5*mtt^2*mWW^11*s^3*t - 3032*ep^6*mtt^2*mWW^11*s^3*t + 12*ep*mtt*mWW^12*s^3*t + 108*ep^2*mtt*mWW^12*s^3*t + 420*ep^3*mtt*mWW^12*s^3*t + 804*ep^4*mtt*mWW^12*s^3*t + 720*ep^5*mtt*mWW^12*s^3*t + 240*ep^6*mtt*mWW^12*s^3*t - 2433*ep*mtt^8*mWW^4*s^4*t - 26105*ep^2*mtt^8*mWW^4*s^4*t - 109449*ep^3*mtt^8*mWW^4*s^4*t - 225007*ep^4*mtt^8*mWW^4*s^4*t - 227430*ep^5*mtt^8*mWW^4*s^4*t - 90600*ep^6*mtt^8*mWW^4*s^4*t + 154*mtt^7*mWW^5*s^4*t + 6894*ep*mtt^7*mWW^5*s^4*t + 61600*ep^2*mtt^7*mWW^5*s^4*t + 238438*ep^3*mtt^7*mWW^5*s^4*t + 466382*ep^4*mtt^7*mWW^5*s^4*t + 453908*ep^5*mtt^7*mWW^5*s^4*t + 174944*ep^6*mtt^7*mWW^5*s^4*t + 44*mtt^6*mWW^6*s^4*t + 175*ep*mtt^6*mWW^6*s^4*t + 1143*ep^2*mtt^6*mWW^6*s^4*t + 6663*ep^3*mtt^6*mWW^6*s^4*t + 18565*ep^4*mtt^6*mWW^6*s^4*t + 24986*ep^5*mtt^6*mWW^6*s^4*t + 13512*ep^6*mtt^6*mWW^6*s^4*t - 574*mtt^5*mWW^7*s^4*t - 12302*ep*mtt^5*mWW^7*s^4*t - 91032*ep^2*mtt^5*mWW^7*s^4*t - 321806*ep^3*mtt^5*mWW^7*s^4*t - 594434*ep^4*mtt^5*mWW^7*s^4*t - 555740*ep^5*mtt^5*mWW^7*s^4*t - 208608*ep^6*mtt^5*mWW^7*s^4*t + 378*mtt^4*mWW^8*s^4*t + 8235*ep*mtt^4*mWW^8*s^4*t + 59503*ep^2*mtt^4*mWW^8*s^4*t + 205327*ep^3*mtt^4*mWW^8*s^4*t + 370463*ep^4*mtt^4*mWW^8*s^4*t + 336614*ep^5*mtt^4*mWW^8*s^4*t + 121272*ep^6*mtt^4*mWW^8*s^4*t + 56*mtt^3*mWW^9*s^4*t + 372*ep*mtt^3*mWW^9*s^4*t + 786*ep^2*mtt^3*mWW^9*s^4*t - 640*ep^3*mtt^3*mWW^9*s^4*t - 4922*ep^4*mtt^3*mWW^9*s^4*t - 5588*ep^5*mtt^3*mWW^9*s^4*t - 864*ep^6*mtt^3*mWW^9*s^4*t - 62*mtt^2*mWW^10*s^4*t - 1049*ep*mtt^2*mWW^10*s^4*t - 6549*ep^2*mtt^2*mWW^10*s^4*t - 20421*ep^3*mtt^2*mWW^10*s^4*t - 33925*ep^4*mtt^2*mWW^10*s^4*t - 28930*ep^5*mtt^2*mWW^10*s^4*t - 10344*ep^6*mtt^2*mWW^10*s^4*t + 4*mtt*mWW^11*s^4*t + 108*ep*mtt*mWW^11*s^4*t + 606*ep^2*mtt*mWW^11*s^4*t + 1576*ep^3*mtt*mWW^11*s^4*t + 2110*ep^4*mtt*mWW^11*s^4*t + 1340*ep^5*mtt*mWW^11*s^4*t + 352*ep^6*mtt*mWW^11*s^4*t + 48*ep^2*mWW^12*s^4*t + 312*ep^3*mWW^12*s^4*t + 768*ep^4*mWW^12*s^4*t + 840*ep^5*mWW^12*s^4*t + 336*ep^6*mWW^12*s^4*t + 3321*ep*mtt^7*mWW^4*s^5*t + 34053*ep^2*mtt^7*mWW^4*s^5*t + 138001*ep^3*mtt^7*mWW^4*s^5*t + 276347*ep^4*mtt^7*mWW^4*s^5*t + 273518*ep^5*mtt^7*mWW^4*s^5*t + 107080*ep^6*mtt^7*mWW^4*s^5*t - 210*mtt^6*mWW^5*s^5*t - 7533*ep*mtt^6*mWW^5*s^5*t - 61051*ep^2*mtt^6*mWW^5*s^5*t - 220877*ep^3*mtt^6*mWW^5*s^5*t - 410715*ep^4*mtt^6*mWW^5*s^5*t - 384118*ep^5*mtt^6*mWW^5*s^5*t - 143192*ep^6*mtt^6*mWW^5*s^5*t - 60*mtt^5*mWW^6*s^5*t - 2685*ep*mtt^5*mWW^6*s^5*t - 27089*ep^2*mtt^5*mWW^6*s^5*t - 113733*ep^3*mtt^5*mWW^6*s^5*t - 235347*ep^4*mtt^5*mWW^6*s^5*t - 240150*ep^5*mtt^5*mWW^6*s^5*t - 97432*ep^6*mtt^5*mWW^6*s^5*t + 566*mtt^4*mWW^7*s^5*t + 12869*ep*mtt^4*mWW^7*s^5*t + 94051*ep^2*mtt^4*mWW^7*s^5*t + 325285*ep^3*mtt^4*mWW^7*s^5*t + 587983*ep^4*mtt^4*mWW^7*s^5*t + 538278*ep^5*mtt^4*mWW^7*s^5*t + 197672*ep^6*mtt^4*mWW^7*s^5*t - 294*mtt^3*mWW^8*s^5*t - 5987*ep*mtt^3*mWW^8*s^5*t - 39491*ep^2*mtt^3*mWW^8*s^5*t - 124223*ep^3*mtt^3*mWW^8*s^5*t - 204431*ep^4*mtt^3*mWW^8*s^5*t - 168542*ep^5*mtt^3*mWW^8*s^5*t - 54056*ep^6*mtt^3*mWW^8*s^5*t - 12*mtt^2*mWW^9*s^5*t - 201*ep*mtt^2*mWW^9*s^5*t - 1483*ep^2*mtt^2*mWW^9*s^5*t - 6645*ep^3*mtt^2*mWW^9*s^5*t - 16601*ep^4*mtt^2*mWW^9*s^5*t - 21258*ep^5*mtt^2*mWW^9*s^5*t - 11208*ep^6*mtt^2*mWW^9*s^5*t + 10*mtt*mWW^10*s^5*t + 211*ep*mtt*mWW^10*s^5*t + 703*ep^2*mtt*mWW^10*s^5*t + 335*ep^3*mtt*mWW^10*s^5*t - 1657*ep^4*mtt*mWW^10*s^5*t - 2442*ep^5*mtt*mWW^10*s^5*t - 712*ep^6*mtt*mWW^10*s^5*t + 5*ep*mWW^11*s^5*t + 307*ep^2*mWW^11*s^5*t + 1857*ep^3*mWW^11*s^5*t + 4421*ep^4*mWW^11*s^5*t + 4714*ep^5*mWW^11*s^5*t + 1848*ep^6*mWW^11*s^5*t - 3021*ep*mtt^6*mWW^4*s^6*t - 29353*ep^2*mtt^6*mWW^4*s^6*t - 113565*ep^3*mtt^6*mWW^4*s^6*t - 218511*ep^4*mtt^6*mWW^4*s^6*t - 208950*ep^5*mtt^6*mWW^4*s^6*t - 79400*ep^6*mtt^6*mWW^4*s^6*t + 182*mtt^5*mWW^5*s^6*t + 5130*ep*mtt^5*mWW^5*s^6*t + 37036*ep^2*mtt^5*mWW^5*s^6*t + 121714*ep^3*mtt^5*mWW^5*s^6*t + 207374*ep^4*mtt^5*mWW^5*s^6*t + 178724*ep^5*mtt^5*mWW^5*s^6*t + 61600*ep^6*mtt^5*mWW^5*s^6*t + 74*mtt^4*mWW^6*s^6*t + 3793*ep*mtt^4*mWW^6*s^6*t + 34161*ep^2*mtt^4*mWW^6*s^6*t + 131949*ep^3*mtt^4*mWW^6*s^6*t + 257677*ep^4*mtt^4*mWW^6*s^6*t + 251666*ep^5*mtt^4*mWW^6*s^6*t + 98280*ep^6*mtt^4*mWW^6*s^6*t - 332*mtt^3*mWW^7*s^6*t - 7722*ep*mtt^3*mWW^7*s^6*t - 53788*ep^2*mtt^3*mWW^7*s^6*t - 175046*ep^3*mtt^3*mWW^7*s^6*t - 297008*ep^4*mtt^3*mWW^7*s^6*t - 255112*ep^5*mtt^3*mWW^7*s^6*t - 87808*ep^6*mtt^3*mWW^7*s^6*t + 106*mtt^2*mWW^8*s^6*t + 2165*ep*mtt^2*mWW^8*s^6*t + 14091*ep^2*mtt^2*mWW^8*s^6*t + 41181*ep^3*mtt^2*mWW^8*s^6*t + 58339*ep^4*mtt^2*mWW^8*s^6*t + 36622*ep^5*mtt^2*mWW^8*s^6*t + 6376*ep^6*mtt^2*mWW^8*s^6*t + 2*mtt*mWW^9*s^6*t - 18*ep*mtt*mWW^9*s^6*t - 1494*ep^2*mtt*mWW^9*s^6*t - 7870*ep^3*mtt*mWW^9*s^6*t - 15476*ep^4*mtt*mWW^9*s^6*t - 12632*ep^5*mtt*mWW^9*s^6*t - 3120*ep^6*mtt*mWW^9*s^6*t + 25*ep*mWW^10*s^6*t + 819*ep^2*mWW^10*s^6*t + 4581*ep^3*mWW^10*s^6*t + 10421*ep^4*mWW^10*s^6*t + 10706*ep^5*mWW^10*s^6*t + 4072*ep^6*mWW^10*s^6*t + 1851*ep*mtt^5*mWW^4*s^7*t + 17071*ep^2*mtt^5*mWW^4*s^7*t + 62499*ep^3*mtt^5*mWW^4*s^7*t + 113681*ep^4*mtt^5*mWW^4*s^7*t + 102858*ep^5*mtt^5*mWW^4*s^7*t + 37080*ep^6*mtt^5*mWW^4*s^7*t - 98*mtt^4*mWW^5*s^7*t - 2115*ep*mtt^4*mWW^5*s^7*t - 13865*ep^2*mtt^4*mWW^5*s^7*t - 41515*ep^3*mtt^4*mWW^5*s^7*t - 62949*ep^4*mtt^4*mWW^5*s^7*t - 46634*ep^5*mtt^4*mWW^5*s^7*t - 13160*ep^6*mtt^4*mWW^5*s^7*t - 58*mtt^3*mWW^6*s^7*t - 2553*ep*mtt^3*mWW^6*s^7*t - 20081*ep^2*mtt^3*mWW^6*s^7*t - 69341*ep^3*mtt^3*mWW^6*s^7*t - 123605*ep^4*mtt^3*mWW^6*s^7*t - 112114*ep^5*mtt^3*mWW^6*s^7*t - 41224*ep^6*mtt^3*mWW^6*s^7*t + 106*mtt^2*mWW^7*s^7*t + 2599*ep*mtt^2*mWW^7*s^7*t + 18037*ep^2*mtt^2*mWW^7*s^7*t + 56087*ep^3*mtt^2*mWW^7*s^7*t + 87593*ep^4*mtt^2*mWW^7*s^7*t + 66642*ep^5*mtt^2*mWW^7*s^7*t + 19400*ep^6*mtt^2*mWW^7*s^7*t - 14*mtt*mWW^8*s^7*t - 444*ep*mtt*mWW^8*s^7*t - 4488*ep^2*mtt*mWW^8*s^7*t - 17048*ep^3*mtt*mWW^8*s^7*t - 29186*ep^4*mtt*mWW^8*s^7*t - 22324*ep^5*mtt*mWW^8*s^7*t - 5792*ep^6*mtt*mWW^8*s^7*t + 54*ep*mWW^9*s^7*t + 1214*ep^2*mWW^9*s^7*t + 6214*ep^3*mWW^9*s^7*t + 13314*ep^4*mWW^9*s^7*t + 12980*ep^5*mWW^9*s^7*t + 4720*ep^6*mWW^9*s^7*t - 747*ep*mtt^4*mWW^4*s^8*t - 6675*ep^2*mtt^4*mWW^4*s^8*t - 23267*ep^3*mtt^4*mWW^4*s^8*t - 39685*ep^4*mtt^4*mWW^4*s^8*t - 33250*ep^5*mtt^4*mWW^4*s^8*t - 11000*ep^6*mtt^4*mWW^4*s^8*t + 30*mtt^3*mWW^5*s^8*t + 450*ep*mtt^3*mWW^5*s^8*t + 3008*ep^2*mtt^3*mWW^5*s^8*t + 9482*ep^3*mtt^3*mWW^5*s^8*t + 14602*ep^4*mtt^3*mWW^5*s^8*t + 10396*ep^5*mtt^3*mWW^5*s^8*t + 2592*ep^6*mtt^3*mWW^5*s^8*t + 24*mtt^2*mWW^6*s^8*t + 929*ep*mtt^2*mWW^6*s^8*t + 6801*ep^2*mtt^2*mWW^6*s^8*t + 21489*ep^3*mtt^2*mWW^6*s^8*t + 34383*ep^4*mtt^2*mWW^6*s^8*t + 27550*ep^5*mtt^2*mWW^6*s^8*t + 8856*ep^6*mtt^2*mWW^6*s^8*t - 14*mtt*mWW^7*s^8*t - 470*ep*mtt*mWW^7*s^8*t - 4148*ep^2*mtt*mWW^7*s^8*t - 14734*ep^3*mtt*mWW^7*s^8*t - 24598*ep^4*mtt*mWW^7*s^8*t - 19092*ep^5*mtt*mWW^7*s^8*t - 5440*ep^6*mtt*mWW^7*s^8*t + 62*ep*mWW^8*s^8*t + 1078*ep^2*mWW^8*s^8*t + 5046*ep^3*mWW^8*s^8*t + 10106*ep^4*mWW^8*s^8*t + 9244*ep^5*mWW^8*s^8*t + 3168*ep^6*mWW^8*s^8*t + 183*ep*mtt^3*mWW^4*s^9*t + 1655*ep^2*mtt^3*mWW^4*s^9*t + 5679*ep^3*mtt^3*mWW^4*s^9*t + 9297*ep^4*mtt^3*mWW^4*s^9*t + 7290*ep^5*mtt^3*mWW^4*s^9*t + 2200*ep^6*mtt^3*mWW^4*s^9*t - 4*mtt^2*mWW^5*s^9*t - 9*ep*mtt^2*mWW^5*s^9*t - 155*ep^2*mtt^2*mWW^5*s^9*t - 973*ep^3*mtt^2*mWW^5*s^9*t - 2217*ep^4*mtt^2*mWW^5*s^9*t - 2138*ep^5*mtt^2*mWW^5*s^9*t - 744*ep^6*mtt^2*mWW^5*s^9*t - 4*mtt*mWW^6*s^9*t - 171*ep*mtt*mWW^6*s^9*t - 1443*ep^2*mtt*mWW^6*s^9*t - 4963*ep^3*mtt*mWW^6*s^9*t - 8225*ep^4*mtt*mWW^6*s^9*t - 6530*ep^5*mtt*mWW^6*s^9*t - 1992*ep^6*mtt*mWW^6*s^9*t + 37*ep*mWW^7*s^9*t + 543*ep^2*mWW^7*s^9*t + 2361*ep^3*mWW^7*s^9*t + 4457*ep^4*mWW^7*s^9*t + 3842*ep^5*mWW^7*s^9*t + 1240*ep^6*mWW^7*s^9*t - 21*ep*mtt^2*mWW^4*s^10*t - 203*ep^2*mtt^2*mWW^4*s^10*t - 721*ep^3*mtt^2*mWW^4*s^10*t - 1197*ep^4*mtt^2*mWW^4*s^10*t - 938*ep^5*mtt^2*mWW^4*s^10*t - 280*ep^6*mtt^2*mWW^4*s^10*t - 12*ep*mtt*mWW^5*s^10*t - 84*ep^2*mtt*mWW^5*s^10*t - 228*ep^3*mtt*mWW^5*s^10*t - 300*ep^4*mtt*mWW^5*s^10*t - 192*ep^5*mtt*mWW^5*s^10*t - 48*ep^6*mtt*mWW^5*s^10*t + 9*ep*mWW^6*s^10*t + 119*ep^2*mWW^6*s^10*t + 493*ep^3*mWW^6*s^10*t + 897*ep^4*mWW^6*s^10*t + 746*ep^5*mWW^6*s^10*t + 232*ep^6*mWW^6*s^10*t + 36*ep*mtt^12*mWW^3*t^2 + 408*ep^2*mtt^12*mWW^3*t^2 + 1780*ep^3*mtt^12*mWW^3*t^2 + 3776*ep^4*mtt^12*mWW^3*t^2 + 3920*ep^5*mtt^12*mWW^3*t^2 + 1600*ep^6*mtt^12*mWW^3*t^2 - 2*mtt^11*mWW^4*t^2 - 150*ep*mtt^11*mWW^4*t^2 - 1526*ep^2*mtt^11*mWW^4*t^2 - 6354*ep^3*mtt^11*mWW^4*t^2 - 13064*ep^4*mtt^11*mWW^4*t^2 - 13224*ep^5*mtt^11*mWW^4*t^2 - 5280*ep^6*mtt^11*mWW^4*t^2 - 4*mtt^10*mWW^5*t^2 + 56*ep*mtt^10*mWW^5*t^2 + 924*ep^2*mtt^10*mWW^5*t^2 + 4336*ep^3*mtt^10*mWW^5*t^2 + 9328*ep^4*mtt^10*mWW^5*t^2 + 9600*ep^5*mtt^10*mWW^5*t^2 + 3840*ep^6*mtt^10*mWW^5*t^2 + 18*mtt^9*mWW^6*t^2 + 310*ep*mtt^9*mWW^6*t^2 + 2054*ep^2*mtt^9*mWW^6*t^2 + 6786*ep^3*mtt^9*mWW^6*t^2 + 11976*ep^4*mtt^9*mWW^6*t^2 + 10856*ep^5*mtt^9*mWW^6*t^2 + 4000*ep^6*mtt^9*mWW^6*t^2 + 8*mtt^8*mWW^7*t^2 - 60*ep*mtt^8*mWW^7*t^2 - 1216*ep^2*mtt^8*mWW^7*t^2 - 5724*ep^3*mtt^8*mWW^7*t^2 - 12064*ep^4*mtt^8*mWW^7*t^2 - 12144*ep^5*mtt^8*mWW^7*t^2 - 4800*ep^6*mtt^8*mWW^7*t^2 - 62*mtt^7*mWW^8*t^2 - 746*ep*mtt^7*mWW^8*t^2 - 3594*ep^2*mtt^7*mWW^8*t^2 - 8974*ep^3*mtt^7*mWW^8*t^2 - 12280*ep^4*mtt^7*mWW^8*t^2 - 8664*ep^5*mtt^7*mWW^8*t^2 - 2400*ep^6*mtt^7*mWW^8*t^2 + 60*mtt^6*mWW^9*t^2 + 800*ep*mtt^6*mWW^9*t^2 + 4300*ep^2*mtt^6*mWW^9*t^2 + 11960*ep^3*mtt^6*mWW^9*t^2 + 18160*ep^4*mtt^6*mWW^9*t^2 + 14240*ep^5*mtt^6*mWW^9*t^2 + 4480*ep^6*mtt^6*mWW^9*t^2 - 18*mtt^5*mWW^10*t^2 - 246*ep*mtt^5*mWW^10*t^2 - 1350*ep^2*mtt^5*mWW^10*t^2 - 3810*ep^3*mtt^5*mWW^10*t^2 - 5832*ep^4*mtt^5*mWW^10*t^2 - 4584*ep^5*mtt^5*mWW^10*t^2 - 1440*ep^6*mtt^5*mWW^10*t^2 - 354*ep*mtt^11*mWW^3*s*t^2 - 4040*ep^2*mtt^11*mWW^3*s*t^2 - 17774*ep^3*mtt^11*mWW^3*s*t^2 - 38064*ep^4*mtt^11*mWW^3*s*t^2 - 39928*ep^5*mtt^11*mWW^3*s*t^2 - 16480*ep^6*mtt^11*mWW^3*s*t^2 + 24*mtt^10*mWW^4*s*t^2 + 1206*ep*mtt^10*mWW^4*s*t^2 + 11718*ep^2*mtt^10*mWW^4*s*t^2 + 48182*ep^3*mtt^10*mWW^4*s*t^2 + 98834*ep^4*mtt^10*mWW^4*s*t^2 + 100276*ep^5*mtt^10*mWW^4*s*t^2 + 40240*ep^6*mtt^10*mWW^4*s*t^2 + 8*mtt^9*mWW^5*s*t^2 - 40*ep*mtt^9*mWW^5*s*t^2 - 1080*ep^2*mtt^9*mWW^5*s*t^2 - 5480*ep^3*mtt^9*mWW^5*s*t^2 - 11968*ep^4*mtt^9*mWW^5*s*t^2 - 12000*ep^5*mtt^9*mWW^5*s*t^2 - 4480*ep^6*mtt^9*mWW^5*s*t^2 - 90*mtt^8*mWW^6*s*t^2 - 2652*ep*mtt^8*mWW^6*s*t^2 - 22368*ep^2*mtt^8*mWW^6*s*t^2 - 84824*ep^3*mtt^8*mWW^6*s*t^2 - 163918*ep^4*mtt^8*mWW^6*s*t^2 - 158644*ep^5*mtt^8*mWW^6*s*t^2 - 61424*ep^6*mtt^8*mWW^6*s*t^2 + 146*mtt^7*mWW^7*s*t^2 + 3602*ep*mtt^7*mWW^7*s*t^2 + 28654*ep^2*mtt^7*mWW^7*s*t^2 + 105622*ep^3*mtt^7*mWW^7*s*t^2 + 200304*ep^4*mtt^7*mWW^7*s*t^2 + 190632*ep^5*mtt^7*mWW^7*s*t^2 + 72480*ep^6*mtt^7*mWW^7*s*t^2 - 332*mtt^6*mWW^8*s*t^2 - 5106*ep*mtt^6*mWW^8*s*t^2 - 31850*ep^2*mtt^6*mWW^8*s*t^2 - 103066*ep^3*mtt^6*mWW^8*s*t^2 - 182442*ep^4*mtt^6*mWW^8*s*t^2 - 167540*ep^5*mtt^6*mWW^8*s*t^2 - 62384*ep^6*mtt^6*mWW^8*s*t^2 + 396*mtt^5*mWW^9*s*t^2 + 5412*ep*mtt^5*mWW^9*s*t^2 + 30548*ep^2*mtt^5*mWW^9*s*t^2 + 91756*ep^3*mtt^5*mWW^9*s*t^2 + 154480*ep^4*mtt^5*mWW^9*s*t^2 + 137456*ep^5*mtt^5*mWW^9*s*t^2 + 50112*ep^6*mtt^5*mWW^9*s*t^2 - 146*mtt^4*mWW^10*s*t^2 - 2024*ep*mtt^4*mWW^10*s*t^2 - 11548*ep^2*mtt^4*mWW^10*s*t^2 - 34884*ep^3*mtt^4*mWW^10*s*t^2 - 58778*ep^4*mtt^4*mWW^10*s*t^2 - 52108*ep^5*mtt^4*mWW^10*s*t^2 - 18832*ep^6*mtt^4*mWW^10*s*t^2 - 6*mtt^3*mWW^11*s*t^2 - 44*ep*mtt^3*mWW^11*s*t^2 - 34*ep^2*mtt^3*mWW^11*s*t^2 + 468*ep^3*mtt^3*mWW^11*s*t^2 + 1552*ep^4*mtt^3*mWW^11*s*t^2 + 1856*ep^5*mtt^3*mWW^11*s*t^2 + 768*ep^6*mtt^3*mWW^11*s*t^2 + 1215*ep*mtt^10*mWW^3*s^2*t^2 + 13779*ep^2*mtt^10*mWW^3*s^2*t^2 + 61047*ep^3*mtt^10*mWW^3*s^2*t^2 + 133037*ep^4*mtt^10*mWW^3*s^2*t^2 + 142978*ep^5*mtt^10*mWW^3*s^2*t^2 + 60680*ep^6*mtt^10*mWW^3*s^2*t^2 - 124*mtt^9*mWW^4*s^2*t^2 - 2675*ep*mtt^9*mWW^4*s^2*t^2 - 19779*ep^2*mtt^9*mWW^4*s^2*t^2 - 72427*ep^3*mtt^9*mWW^4*s^2*t^2 - 144721*ep^4*mtt^9*mWW^4*s^2*t^2 - 151210*ep^5*mtt^9*mWW^4*s^2*t^2 - 64472*ep^6*mtt^9*mWW^4*s^2*t^2 - 2*mtt^8*mWW^5*s^2*t^2 - 4695*ep*mtt^8*mWW^5*s^2*t^2 - 53815*ep^2*mtt^8*mWW^5*s^2*t^2 - 233283*ep^3*mtt^8*mWW^5*s^2*t^2 - 484799*ep^4*mtt^8*mWW^5*s^2*t^2 - 488294*ep^5*mtt^8*mWW^5*s^2*t^2 - 192408*ep^6*mtt^8*mWW^5*s^2*t^2 + 350*mtt^7*mWW^6*s^2*t^2 + 12491*ep*mtt^7*mWW^6*s^2*t^2 + 112691*ep^2*mtt^7*mWW^6*s^2*t^2 + 445007*ep^3*mtt^7*mWW^6*s^2*t^2 + 884591*ep^4*mtt^7*mWW^6*s^2*t^2 + 872526*ep^5*mtt^7*mWW^6*s^2*t^2 + 341320*ep^6*mtt^7*mWW^6*s^2*t^2 - 682*mtt^6*mWW^7*s^2*t^2 - 11529*ep*mtt^6*mWW^7*s^2*t^2 - 75825*ep^2*mtt^6*mWW^7*s^2*t^2 - 253525*ep^3*mtt^6*mWW^7*s^2*t^2 - 459917*ep^4*mtt^6*mWW^7*s^2*t^2 - 430962*ep^5*mtt^6*mWW^7*s^2*t^2 - 163336*ep^6*mtt^6*mWW^7*s^2*t^2 + 1192*mtt^5*mWW^8*s^2*t^2 + 13539*ep*mtt^5*mWW^8*s^2*t^2 + 60179*ep^2*mtt^5*mWW^8*s^2*t^2 + 138867*ep^3*mtt^5*mWW^8*s^2*t^2 + 182293*ep^4*mtt^5*mWW^8*s^2*t^2 + 132706*ep^5*mtt^5*mWW^8*s^2*t^2 + 41592*ep^6*mtt^5*mWW^8*s^2*t^2 - 958*mtt^4*mWW^9*s^2*t^2 - 11313*ep*mtt^4*mWW^9*s^2*t^2 - 52725*ep^2*mtt^4*mWW^9*s^2*t^2 - 126485*ep^3*mtt^4*mWW^9*s^2*t^2 - 167917*ep^4*mtt^4*mWW^9*s^2*t^2 - 119298*ep^5*mtt^4*mWW^9*s^2*t^2 - 35592*ep^6*mtt^4*mWW^9*s^2*t^2 + 198*mtt^3*mWW^10*s^2*t^2 + 2849*ep*mtt^3*mWW^10*s^2*t^2 + 15925*ep^2*mtt^3*mWW^10*s^2*t^2 + 44021*ep^3*mtt^3*mWW^10*s^2*t^2 + 63805*ep^4*mtt^3*mWW^10*s^2*t^2 + 46666*ep^5*mtt^3*mWW^10*s^2*t^2 + 13656*ep^6*mtt^3*mWW^10*s^2*t^2 + 26*mtt^2*mWW^11*s^2*t^2 + 114*ep*mtt^2*mWW^11*s^2*t^2 - 486*ep^2*mtt^2*mWW^11*s^2*t^2 - 3498*ep^3*mtt^2*mWW^11*s^2*t^2 - 6964*ep^4*mtt^2*mWW^11*s^2*t^2 - 5672*ep^5*mtt^2*mWW^11*s^2*t^2 - 1632*ep^6*mtt^2*mWW^11*s^2*t^2 + 4*ep*mtt*mWW^12*s^2*t^2 + 56*ep^2*mtt*mWW^12*s^2*t^2 + 276*ep^3*mtt*mWW^12*s^2*t^2 + 592*ep^4*mtt*mWW^12*s^2*t^2 + 560*ep^5*mtt*mWW^12*s^2*t^2 + 192*ep^6*mtt*mWW^12*s^2*t^2 - 1587*ep*mtt^9*mWW^3*s^3*t^2 - 16895*ep^2*mtt^9*mWW^3*s^3*t^2 - 75227*ep^3*mtt^9*mWW^3*s^3*t^2 - 173377*ep^4*mtt^9*mWW^3*s^3*t^2 - 202154*ep^5*mtt^9*mWW^3*s^3*t^2 - 93640*ep^6*mtt^9*mWW^3*s^3*t^2 + 364*mtt^8*mWW^4*s^3*t^2 - 861*ep*mtt^8*mWW^4*s^3*t^2 - 43105*ep^2*mtt^8*mWW^4*s^3*t^2 - 228885*ep^3*mtt^8*mWW^4*s^3*t^2 - 494323*ep^4*mtt^8*mWW^4*s^3*t^2 - 479230*ep^5*mtt^8*mWW^4*s^3*t^2 - 171576*ep^6*mtt^8*mWW^4*s^3*t^2 + 62*mtt^7*mWW^5*s^3*t^2 + 21708*ep*mtt^7*mWW^5*s^3*t^2 + 243258*ep^2*mtt^7*mWW^5*s^3*t^2 + 1048244*ep^3*mtt^7*mWW^5*s^3*t^2 + 2174664*ep^4*mtt^7*mWW^5*s^3*t^2 + 2187312*ep^5*mtt^7*mWW^5*s^3*t^2 + 859440*ep^6*mtt^7*mWW^5*s^3*t^2 - 972*mtt^6*mWW^6*s^3*t^2 - 26383*ep*mtt^6*mWW^6*s^3*t^2 - 215551*ep^2*mtt^6*mWW^6*s^3*t^2 - 818375*ep^3*mtt^6*mWW^6*s^3*t^2 - 1611869*ep^4*mtt^6*mWW^6*s^3*t^2 - 1598634*ep^5*mtt^6*mWW^6*s^3*t^2 - 632664*ep^6*mtt^6*mWW^6*s^3*t^2 + 1110*mtt^5*mWW^7*s^3*t^2 + 5460*ep*mtt^5*mWW^7*s^3*t^2 - 32202*ep^2*mtt^5*mWW^7*s^3*t^2 - 259748*ep^3*mtt^5*mWW^7*s^3*t^2 - 625804*ep^4*mtt^5*mWW^7*s^3*t^2 - 649840*ep^5*mtt^5*mWW^7*s^3*t^2 - 251936*ep^6*mtt^5*mWW^7*s^3*t^2 - 1178*mtt^4*mWW^8*s^3*t^2 - 2873*ep*mtt^4*mWW^8*s^3*t^2 + 61487*ep^2*mtt^4*mWW^8*s^3*t^2 + 389587*ep^3*mtt^4*mWW^8*s^3*t^2 + 916979*ep^4*mtt^4*mWW^8*s^3*t^2 + 970918*ep^5*mtt^4*mWW^8*s^3*t^2 + 390040*ep^6*mtt^4*mWW^8*s^3*t^2 + 692*mtt^3*mWW^9*s^3*t^2 + 6406*ep*mtt^3*mWW^9*s^3*t^2 + 17368*ep^2*mtt^3*mWW^9*s^3*t^2 - 9382*ep^3*mtt^3*mWW^9*s^3*t^2 - 117132*ep^4*mtt^3*mWW^9*s^3*t^2 - 181328*ep^5*mtt^3*mWW^9*s^3*t^2 - 88208*ep^6*mtt^3*mWW^9*s^3*t^2 - 62*mtt^2*mWW^10*s^3*t^2 - 2075*ep*mtt^2*mWW^10*s^3*t^2 - 17759*ep^2*mtt^2*mWW^10*s^3*t^2 - 60943*ep^3*mtt^2*mWW^10*s^3*t^2 - 97107*ep^4*mtt^2*mWW^10*s^3*t^2 - 71726*ep^5*mtt^2*mWW^10*s^3*t^2 - 19816*ep^6*mtt^2*mWW^10*s^3*t^2 - 16*mtt*mWW^11*s^3*t^2 + 205*ep*mtt*mWW^11*s^3*t^2 + 3375*ep^2*mtt*mWW^11*s^3*t^2 + 14609*ep^3*mtt*mWW^11*s^3*t^2 + 27729*ep^4*mtt*mWW^11*s^3*t^2 + 24442*ep^5*mtt*mWW^11*s^3*t^2 + 8264*ep^6*mtt*mWW^11*s^3*t^2 + 24*ep^2*mWW^12*s^3*t^2 + 120*ep^3*mWW^12*s^3*t^2 + 240*ep^4*mWW^12*s^3*t^2 + 240*ep^5*mWW^12*s^3*t^2 + 96*ep^6*mWW^12*s^3*t^2 - 681*ep*mtt^8*mWW^3*s^4*t^2 - 12925*ep^2*mtt^8*mWW^3*s^4*t^2 - 58737*ep^3*mtt^8*mWW^3*s^4*t^2 - 96339*ep^4*mtt^8*mWW^3*s^4*t^2 - 46494*ep^5*mtt^8*mWW^3*s^4*t^2 + 9160*ep^6*mtt^8*mWW^3*s^4*t^2 - 672*mtt^7*mWW^4*s^4*t^2 + 12519*ep*mtt^7*mWW^4*s^4*t^2 + 207051*ep^2*mtt^7*mWW^4*s^4*t^2 + 981727*ep^3*mtt^7*mWW^4*s^4*t^2 + 2083309*ep^4*mtt^7*mWW^4*s^4*t^2 + 2067338*ep^5*mtt^7*mWW^4*s^4*t^2 + 781736*ep^6*mtt^7*mWW^4*s^4*t^2 - 292*mtt^6*mWW^5*s^4*t^2 - 40308*ep*mtt^6*mWW^5*s^4*t^2 - 430980*ep^2*mtt^6*mWW^5*s^4*t^2 - 1830204*ep^3*mtt^6*mWW^5*s^4*t^2 - 3785072*ep^4*mtt^6*mWW^5*s^4*t^2 - 3813752*ep^5*mtt^6*mWW^5*s^4*t^2 - 1504016*ep^6*mtt^6*mWW^5*s^4*t^2 + 1572*mtt^5*mWW^6*s^4*t^2 + 21669*ep*mtt^5*mWW^6*s^4*t^2 + 98189*ep^2*mtt^5*mWW^6*s^4*t^2 + 228805*ep^3*mtt^5*mWW^6*s^4*t^2 + 349591*ep^4*mtt^5*mWW^6*s^4*t^2 + 350694*ep^5*mtt^5*mWW^6*s^4*t^2 + 162760*ep^6*mtt^5*mWW^6*s^4*t^2 - 800*mtt^4*mWW^7*s^4*t^2 + 19636*ep*mtt^4*mWW^7*s^4*t^2 + 300924*ep^2*mtt^4*mWW^7*s^4*t^2 + 1402164*ep^3*mtt^4*mWW^7*s^4*t^2 + 2968676*ep^4*mtt^4*mWW^7*s^4*t^2 + 2974648*ep^5*mtt^4*mWW^7*s^4*t^2 + 1151072*ep^6*mtt^4*mWW^7*s^4*t^2 + 428*mtt^3*mWW^8*s^4*t^2 - 10651*ep*mtt^3*mWW^8*s^4*t^2 - 154327*ep^2*mtt^3*mWW^8*s^4*t^2 - 724547*ep^3*mtt^3*mWW^8*s^4*t^2 - 1581701*ep^4*mtt^3*mWW^8*s^4*t^2 - 1645514*ep^5*mtt^3*mWW^8*s^4*t^2 - 661672*ep^6*mtt^3*mWW^8*s^4*t^2 - 240*mtt^2*mWW^9*s^4*t^2 - 3972*ep*mtt^2*mWW^9*s^4*t^2 - 28244*ep^2*mtt^2*mWW^9*s^4*t^2 - 80780*ep^3*mtt^2*mWW^9*s^4*t^2 - 88876*ep^4*mtt^2*mWW^9*s^4*t^2 - 18128*ep^5*mtt^2*mWW^9*s^4*t^2 + 16688*ep^6*mtt^2*mWW^9*s^4*t^2 + 1915*ep*mtt*mWW^10*s^4*t^2 + 21991*ep^2*mtt*mWW^10*s^4*t^2 + 88667*ep^3*mtt*mWW^10*s^4*t^2 + 164001*ep^4*mtt*mWW^10*s^4*t^2 + 143434*ep^5*mtt*mWW^10*s^4*t^2 + 48504*ep^6*mtt*mWW^10*s^4*t^2 + 4*mWW^11*s^4*t^2 - 127*ep*mWW^11*s^4*t^2 - 1679*ep^2*mWW^11*s^4*t^2 - 7095*ep^3*mWW^11*s^4*t^2 - 13589*ep^4*mWW^11*s^4*t^2 - 12226*ep^5*mWW^11*s^4*t^2 - 4232*ep^6*mWW^11*s^4*t^2 + 4905*ep*mtt^7*mWW^3*s^5*t^2 + 66945*ep^2*mtt^7*mWW^3*s^5*t^2 + 304521*ep^3*mtt^7*mWW^3*s^5*t^2 + 613391*ep^4*mtt^7*mWW^3*s^5*t^2 + 560518*ep^5*mtt^7*mWW^3*s^5*t^2 + 186680*ep^6*mtt^7*mWW^3*s^5*t^2 + 812*mtt^6*mWW^4*s^5*t^2 - 21587*ep*mtt^6*mWW^4*s^5*t^2 - 324483*ep^2*mtt^6*mWW^4*s^5*t^2 - 1512779*ep^3*mtt^6*mWW^4*s^5*t^2 - 3209081*ep^4*mtt^6*mWW^4*s^5*t^2 - 3209178*ep^5*mtt^6*mWW^4*s^5*t^2 - 1230088*ep^6*mtt^6*mWW^4*s^5*t^2 + 544*mtt^5*mWW^5*s^5*t^2 + 36169*ep*mtt^5*mWW^5*s^5*t^2 + 350683*ep^2*mtt^5*mWW^5*s^5*t^2 + 1437813*ep^3*mtt^5*mWW^5*s^5*t^2 + 2952669*ep^4*mtt^5*mWW^5*s^5*t^2 + 2996050*ep^5*mtt^5*mWW^5*s^5*t^2 + 1198392*ep^6*mtt^5*mWW^5*s^5*t^2 - 1426*mtt^4*mWW^6*s^5*t^2 + 2827*ep*mtt^4*mWW^6*s^5*t^2 + 179115*ep^2*mtt^4*mWW^6*s^5*t^2 + 971935*ep^3*mtt^4*mWW^6*s^5*t^2 + 2131775*ep^4*mtt^4*mWW^6*s^5*t^2 + 2119430*ep^5*mtt^4*mWW^6*s^5*t^2 + 793128*ep^6*mtt^4*mWW^6*s^5*t^2 + 206*mtt^3*mWW^7*s^5*t^2 - 28827*ep*mtt^3*mWW^7*s^5*t^2 - 353711*ep^2*mtt^3*mWW^7*s^5*t^2 - 1574383*ep^3*mtt^3*mWW^7*s^5*t^2 - 3308511*ep^4*mtt^3*mWW^7*s^5*t^2 - 3334878*ep^5*mtt^3*mWW^7*s^5*t^2 - 1304248*ep^6*mtt^3*mWW^7*s^5*t^2 - 70*mtt^2*mWW^8*s^5*t^2 + 4499*ep*mtt^2*mWW^8*s^5*t^2 + 50087*ep^2*mtt^2*mWW^8*s^5*t^2 + 236151*ep^3*mtt^2*mWW^8*s^5*t^2 + 560655*ep^4*mtt^2*mWW^8*s^5*t^2 + 641582*ep^5*mtt^2*mWW^8*s^5*t^2 + 281208*ep^6*mtt^2*mWW^8*s^5*t^2 + 58*mtt*mWW^9*s^5*t^2 + 4153*ep*mtt*mWW^9*s^5*t^2 + 46155*ep^2*mtt*mWW^9*s^5*t^2 + 185969*ep^3*mtt*mWW^9*s^5*t^2 + 342739*ep^4*mtt*mWW^9*s^5*t^2 + 296806*ep^5*mtt*mWW^9*s^5*t^2 + 98312*ep^6*mtt*mWW^9*s^5*t^2 + 4*mWW^10*s^5*t^2 - 731*ep*mWW^10*s^5*t^2 - 8903*ep^2*mWW^10*s^5*t^2 - 37451*ep^3*mWW^10*s^5*t^2 - 72373*ep^4*mWW^10*s^5*t^2 - 66234*ep^5*mWW^10*s^5*t^2 - 23384*ep^6*mWW^10*s^5*t^2 - 6771*ep*mtt^6*mWW^3*s^6*t^2 - 90695*ep^2*mtt^6*mWW^3*s^6*t^2 - 416171*ep^3*mtt^6*mWW^3*s^6*t^2 - 863161*ep^4*mtt^6*mWW^3*s^6*t^2 - 830522*ep^5*mtt^6*mWW^3*s^6*t^2 - 300520*ep^6*mtt^6*mWW^3*s^6*t^2 - 644*mtt^5*mWW^4*s^6*t^2 + 17079*ep*mtt^5*mWW^4*s^6*t^2 + 253847*ep^2*mtt^5*mWW^4*s^6*t^2 + 1182263*ep^3*mtt^5*mWW^4*s^6*t^2 + 2517901*ep^4*mtt^5*mWW^4*s^6*t^2 + 2535834*ep^5*mtt^5*mWW^4*s^6*t^2 + 981160*ep^6*mtt^5*mWW^4*s^6*t^2 - 538*mtt^4*mWW^5*s^6*t^2 - 13907*ep*mtt^4*mWW^5*s^6*t^2 - 91851*ep^2*mtt^4*mWW^5*s^6*t^2 - 307127*ep^3*mtt^4*mWW^5*s^6*t^2 - 599683*ep^4*mtt^4*mWW^5*s^6*t^2 - 637910*ep^5*mtt^4*mWW^5*s^6*t^2 - 279880*ep^6*mtt^4*mWW^5*s^6*t^2 + 702*mtt^3*mWW^6*s^6*t^2 - 14859*ep*mtt^3*mWW^6*s^6*t^2 - 247019*ep^2*mtt^3*mWW^6*s^6*t^2 - 1179607*ep^3*mtt^3*mWW^6*s^6*t^2 - 2518547*ep^4*mtt^3*mWW^6*s^6*t^2 - 2520774*ep^5*mtt^3*mWW^6*s^6*t^2 - 965928*ep^6*mtt^3*mWW^6*s^6*t^2 + 22*mtt^2*mWW^7*s^6*t^2 + 12624*ep*mtt^2*mWW^7*s^6*t^2 + 139972*ep^2*mtt^2*mWW^7*s^6*t^2 + 615468*ep^3*mtt^2*mWW^7*s^6*t^2 + 1318494*ep^4*mtt^2*mWW^7*s^6*t^2 + 1369788*ep^5*mtt^2*mWW^7*s^6*t^2 + 553552*ep^6*mtt^2*mWW^7*s^6*t^2 + 34*mtt*mWW^8*s^6*t^2 + 2856*ep*mtt*mWW^8*s^6*t^2 + 36184*ep^2*mtt*mWW^8*s^6*t^2 + 149524*ep^3*mtt*mWW^8*s^6*t^2 + 268446*ep^4*mtt*mWW^8*s^6*t^2 + 216892*ep^5*mtt*mWW^8*s^6*t^2 + 63264*ep^6*mtt*mWW^8*s^6*t^2 - 8*mWW^9*s^6*t^2 - 1534*ep*mWW^9*s^6*t^2 - 18118*ep^2*mWW^9*s^6*t^2 - 76510*ep^3*mWW^9*s^6*t^2 - 149050*ep^4*mWW^9*s^6*t^2 - 137532*ep^5*mWW^9*s^6*t^2 - 48832*ep^6*mWW^9*s^6*t^2 + 4575*ep*mtt^5*mWW^3*s^7*t^2 + 61931*ep^2*mtt^5*mWW^3*s^7*t^2 + 287943*ep^3*mtt^5*mWW^3*s^7*t^2 + 607893*ep^4*mtt^5*mWW^3*s^7*t^2 + 598962*ep^5*mtt^5*mWW^3*s^7*t^2 + 223720*ep^6*mtt^5*mWW^3*s^7*t^2 + 324*mtt^4*mWW^4*s^7*t^2 - 6195*ep*mtt^4*mWW^4*s^7*t^2 - 96471*ep^2*mtt^4*mWW^4*s^7*t^2 - 453723*ep^3*mtt^4*mWW^4*s^7*t^2 - 975669*ep^4*mtt^4*mWW^4*s^7*t^2 - 993810*ep^5*mtt^4*mWW^4*s^7*t^2 - 389448*ep^6*mtt^4*mWW^4*s^7*t^2 + 302*mtt^3*mWW^5*s^7*t^2 - 122*ep*mtt^3*mWW^5*s^7*t^2 - 40376*ep^2*mtt^3*mWW^5*s^7*t^2 - 230234*ep^3*mtt^3*mWW^5*s^7*t^2 - 505062*ep^4*mtt^3*mWW^5*s^7*t^2 - 489276*ep^5*mtt^3*mWW^5*s^7*t^2 - 174112*ep^6*mtt^3*mWW^5*s^7*t^2 - 168*mtt^2*mWW^6*s^7*t^2 + 7455*ep*mtt^2*mWW^6*s^7*t^2 + 103591*ep^2*mtt^2*mWW^6*s^7*t^2 + 480415*ep^3*mtt^2*mWW^6*s^7*t^2 + 1029273*ep^4*mtt^2*mWW^6*s^7*t^2 + 1046482*ep^5*mtt^2*mWW^6*s^7*t^2 + 409528*ep^6*mtt^2*mWW^6*s^7*t^2 - 6*mtt*mWW^7*s^7*t^2 - 171*ep*mtt*mWW^7*s^7*t^2 + 2603*ep^2*mtt*mWW^7*s^7*t^2 + 9885*ep^3*mtt*mWW^7*s^7*t^2 - 3253*ep^4*mtt*mWW^7*s^7*t^2 - 35834*ep^5*mtt*mWW^7*s^7*t^2 - 27912*ep^6*mtt*mWW^7*s^7*t^2 - 12*mWW^8*s^7*t^2 - 1518*ep*mWW^8*s^7*t^2 - 18166*ep^2*mWW^8*s^7*t^2 - 77542*ep^3*mWW^8*s^7*t^2 - 151950*ep^4*mWW^8*s^7*t^2 - 140380*ep^5*mWW^8*s^7*t^2 - 49648*ep^6*mWW^8*s^7*t^2 - 1503*ep*mtt^4*mWW^3*s^8*t^2 - 21135*ep^2*mtt^4*mWW^3*s^8*t^2 - 100743*ep^3*mtt^4*mWW^3*s^8*t^2 - 217273*ep^4*mtt^4*mWW^3*s^8*t^2 - 218666*ep^5*mtt^4*mWW^3*s^8*t^2 - 83560*ep^6*mtt^4*mWW^3*s^8*t^2 - 94*mtt^3*mWW^4*s^8*t^2 + 511*ep*mtt^3*mWW^4*s^8*t^2 + 11235*ep^2*mtt^3*mWW^4*s^8*t^2 + 55395*ep^3*mtt^3*mWW^4*s^8*t^2 + 123603*ep^4*mtt^3*mWW^4*s^8*t^2 + 130990*ep^5*mtt^3*mWW^4*s^8*t^2 + 53496*ep^6*mtt^3*mWW^4*s^8*t^2 - 92*mtt^2*mWW^5*s^8*t^2 + 1250*ep*mtt^2*mWW^5*s^8*t^2 + 25806*ep^2*mtt^2*mWW^5*s^8*t^2 + 129354*ep^3*mtt^2*mWW^5*s^8*t^2 + 280190*ep^4*mtt^2*mWW^5*s^8*t^2 + 279748*ep^5*mtt^2*mWW^5*s^8*t^2 + 105600*ep^6*mtt^2*mWW^5*s^8*t^2 + 14*mtt*mWW^6*s^8*t^2 - 699*ep*mtt*mWW^6*s^8*t^2 - 8603*ep^2*mtt*mWW^6*s^8*t^2 - 41055*ep^3*mtt*mWW^6*s^8*t^2 - 95323*ep^4*mtt*mWW^6*s^8*t^2 - 106262*ep^5*mtt*mWW^6*s^8*t^2 - 45448*ep^6*mtt*mWW^6*s^8*t^2 - 4*mWW^7*s^8*t^2 - 735*ep*mWW^7*s^8*t^2 - 9199*ep^2*mWW^7*s^8*t^2 - 39759*ep^3*mWW^7*s^8*t^2 - 77925*ep^4*mWW^7*s^8*t^2 - 71410*ep^5*mWW^7*s^8*t^2 - 24872*ep^6*mWW^7*s^8*t^2 + 141*ep*mtt^3*mWW^3*s^9*t^2 + 2395*ep^2*mtt^3*mWW^3*s^9*t^2 + 12537*ep^3*mtt^3*mWW^3*s^9*t^2 + 28749*ep^4*mtt^3*mWW^3*s^9*t^2 + 30314*ep^5*mtt^3*mWW^3*s^9*t^2 + 12040*ep^6*mtt^3*mWW^3*s^9*t^2 + 12*mtt^2*mWW^4*s^9*t^2 + 141*ep*mtt^2*mWW^4*s^9*t^2 + 1429*ep^2*mtt^2*mWW^4*s^9*t^2 + 6373*ep^3*mtt^2*mWW^4*s^9*t^2 + 12911*ep^4*mtt^2*mWW^4*s^9*t^2 + 12022*ep^5*mtt^2*mWW^4*s^9*t^2 + 4184*ep^6*mtt^2*mWW^4*s^9*t^2 + 12*mtt*mWW^5*s^9*t^2 - 99*ep*mtt*mWW^5*s^9*t^2 - 2421*ep^2*mtt*mWW^5*s^9*t^2 - 12823*ep^3*mtt*mWW^5*s^9*t^2 - 29199*ep^4*mtt*mWW^5*s^9*t^2 - 30598*ep^5*mtt*mWW^5*s^9*t^2 - 12104*ep^6*mtt*mWW^5*s^9*t^2 - 159*ep*mWW^6*s^9*t^2 - 2099*ep^2*mWW^6*s^9*t^2 - 9087*ep^3*mWW^6*s^9*t^2 - 17549*ep^4*mWW^6*s^9*t^2 - 15674*ep^5*mWW^6*s^9*t^2 - 5272*ep^6*mWW^6*s^9*t^2 + 24*ep*mtt^2*mWW^3*s^10*t^2 + 232*ep^2*mtt^2*mWW^3*s^10*t^2 + 824*ep^3*mtt^2*mWW^3*s^10*t^2 + 1368*ep^4*mtt^2*mWW^3*s^10*t^2 + 1072*ep^5*mtt^2*mWW^3*s^10*t^2 + 320*ep^6*mtt^2*mWW^3*s^10*t^2 + 12*ep*mtt*mWW^4*s^10*t^2 + 84*ep^2*mtt*mWW^4*s^10*t^2 + 228*ep^3*mtt*mWW^4*s^10*t^2 + 300*ep^4*mtt*mWW^4*s^10*t^2 + 192*ep^5*mtt*mWW^4*s^10*t^2 + 48*ep^6*mtt*mWW^4*s^10*t^2 - 12*ep*mWW^5*s^10*t^2 - 148*ep^2*mWW^5*s^10*t^2 - 596*ep^3*mWW^5*s^10*t^2 - 1068*ep^4*mWW^5*s^10*t^2 - 880*ep^5*mWW^5*s^10*t^2 - 272*ep^6*mWW^5*s^10*t^2 - 24*ep*mtt^12*mWW^2*t^3 - 304*ep^2*mtt^12*mWW^2*t^3 - 1496*ep^3*mtt^12*mWW^2*t^3 - 3584*ep^4*mtt^12*mWW^2*t^3 - 4192*ep^5*mtt^12*mWW^2*t^3 - 1920*ep^6*mtt^12*mWW^2*t^3 + 4*mtt^11*mWW^3*t^3 - 98*ep*mtt^11*mWW^3*t^3 - 1360*ep^2*mtt^11*mWW^3*t^3 - 6022*ep^3*mtt^11*mWW^3*t^3 - 12364*ep^4*mtt^11*mWW^3*t^3 - 12096*ep^5*mtt^11*mWW^3*t^3 - 4544*ep^6*mtt^11*mWW^3*t^3 - 12*mtt^10*mWW^4*t^3 + 548*ep*mtt^10*mWW^4*t^3 + 7018*ep^2*mtt^10*mWW^4*t^3 + 31240*ep^3*mtt^10*mWW^4*t^3 + 66042*ep^4*mtt^10*mWW^4*t^3 + 67692*ep^5*mtt^10*mWW^4*t^3 + 27152*ep^6*mtt^10*mWW^4*t^3 + 52*mtt^9*mWW^5*t^3 - 296*ep*mtt^9*mWW^5*t^3 - 7182*ep^2*mtt^9*mWW^5*t^3 - 35692*ep^3*mtt^9*mWW^5*t^3 - 78510*ep^4*mtt^9*mWW^5*t^3 - 81876*ep^5*mtt^9*mWW^5*t^3 - 33136*ep^6*mtt^9*mWW^5*t^3 + 100*mtt^8*mWW^6*t^3 + 1882*ep*mtt^8*mWW^6*t^3 + 13360*ep^2*mtt^8*mWW^6*t^3 + 46782*ep^3*mtt^8*mWW^6*t^3 + 86692*ep^4*mtt^8*mWW^6*t^3 + 81584*ep^5*mtt^8*mWW^6*t^3 + 30720*ep^6*mtt^8*mWW^6*t^3 - 564*mtt^7*mWW^7*t^3 - 7586*ep*mtt^7*mWW^7*t^3 - 41788*ep^2*mtt^7*mWW^7*t^3 - 121486*ep^3*mtt^7*mWW^7*t^3 - 196776*ep^4*mtt^7*mWW^7*t^3 - 167976*ep^5*mtt^7*mWW^7*t^3 - 58784*ep^6*mtt^7*mWW^7*t^3 + 668*mtt^6*mWW^8*t^3 + 8936*ep*mtt^6*mWW^8*t^3 + 48826*ep^2*mtt^6*mWW^8*t^3 + 140436*ep^3*mtt^6*mWW^8*t^3 + 224642*ep^4*mtt^6*mWW^8*t^3 + 189196*ep^5*mtt^6*mWW^8*t^3 + 65296*ep^6*mtt^6*mWW^8*t^3 - 260*mtt^5*mWW^9*t^3 - 3572*ep*mtt^5*mWW^9*t^3 - 19974*ep^2*mtt^5*mWW^9*t^3 - 58400*ep^3*mtt^5*mWW^9*t^3 - 94206*ep^4*mtt^5*mWW^9*t^3 - 79364*ep^5*mtt^5*mWW^9*t^3 - 27184*ep^6*mtt^5*mWW^9*t^3 + 12*mtt^4*mWW^10*t^3 + 210*ep*mtt^4*mWW^10*t^3 + 1404*ep^2*mtt^4*mWW^10*t^3 + 4638*ep^3*mtt^4*mWW^10*t^3 + 8064*ep^4*mtt^4*mWW^10*t^3 + 7032*ep^5*mtt^4*mWW^10*t^3 + 2400*ep^6*mtt^4*mWW^10*t^3 - 54*ep*mtt^11*mWW^2*s*t^3 - 348*ep^2*mtt^11*mWW^2*s*t^3 + 134*ep^3*mtt^11*mWW^2*s*t^3 + 4948*ep^4*mtt^11*mWW^2*s*t^3 + 11000*ep^5*mtt^11*mWW^2*s*t^3 + 7200*ep^6*mtt^11*mWW^2*s*t^3 - 42*mtt^10*mWW^3*s*t^3 + 2090*ep*mtt^10*mWW^3*s*t^3 + 26800*ep^2*mtt^10*mWW^3*s*t^3 + 119410*ep^3*mtt^10*mWW^3*s*t^3 + 249930*ep^4*mtt^10*mWW^3*s*t^3 + 250628*ep^5*mtt^10*mWW^3*s*t^3 + 97264*ep^6*mtt^10*mWW^3*s*t^3 + 86*mtt^9*mWW^4*s*t^3 - 6031*ep*mtt^9*mWW^4*s*t^3 - 74973*ep^2*mtt^9*mWW^4*s*t^3 - 334391*ep^3*mtt^9*mWW^4*s*t^3 - 710273*ep^4*mtt^9*mWW^4*s*t^3 - 730538*ep^5*mtt^9*mWW^4*s*t^3 - 293720*ep^6*mtt^9*mWW^4*s*t^3 - 252*mtt^8*mWW^5*s*t^3 + 2775*ep*mtt^8*mWW^5*s*t^3 + 50711*ep^2*mtt^8*mWW^5*s*t^3 + 245439*ep^3*mtt^8*mWW^5*s*t^3 + 539317*ep^4*mtt^8*mWW^5*s*t^3 + 564658*ep^5*mtt^8*mWW^5*s*t^3 + 229432*ep^6*mtt^8*mWW^5*s*t^3 - 1016*mtt^7*mWW^6*s*t^3 - 12691*ep*mtt^7*mWW^6*s*t^3 - 64689*ep^2*mtt^7*mWW^6*s*t^3 - 175583*ep^3*mtt^7*mWW^6*s*t^3 - 270383*ep^4*mtt^7*mWW^6*s*t^3 - 222574*ep^5*mtt^7*mWW^6*s*t^3 - 75144*ep^6*mtt^7*mWW^6*s*t^3 + 2808*mtt^6*mWW^7*s*t^3 + 32029*ep*mtt^6*mWW^7*s*t^3 + 144209*ep^2*mtt^6*mWW^7*s*t^3 + 333805*ep^3*mtt^6*mWW^7*s*t^3 + 425407*ep^4*mtt^6*mWW^7*s*t^3 + 285686*ep^5*mtt^6*mWW^7*s*t^3 + 78376*ep^6*mtt^6*mWW^7*s*t^3 - 706*mtt^5*mWW^8*s*t^3 - 5469*ep*mtt^5*mWW^8*s*t^3 - 7551*ep^2*mtt^5*mWW^8*s*t^3 + 37987*ep^3*mtt^5*mWW^8*s*t^3 + 142617*ep^4*mtt^5*mWW^8*s*t^3 + 175434*ep^5*mtt^5*mWW^8*s*t^3 + 75608*ep^6*mtt^5*mWW^8*s*t^3 - 1772*mtt^4*mWW^9*s*t^3 - 24487*ep*mtt^4*mWW^9*s*t^3 - 138071*ep^2*mtt^4*mWW^9*s*t^3 - 408383*ep^3*mtt^4*mWW^9*s*t^3 - 668957*ep^4*mtt^4*mWW^9*s*t^3 - 574498*ep^5*mtt^4*mWW^9*s*t^3 - 201592*ep^6*mtt^4*mWW^9*s*t^3 + 756*mtt^3*mWW^10*s*t^3 + 10053*ep*mtt^3*mWW^10*s*t^3 + 54681*ep^2*mtt^3*mWW^10*s*t^3 + 157117*ep^3*mtt^3*mWW^10*s*t^3 + 252387*ep^4*mtt^3*mWW^10*s*t^3 + 214614*ep^5*mtt^3*mWW^10*s*t^3 + 75112*ep^6*mtt^3*mWW^10*s*t^3 + 138*mtt^2*mWW^11*s*t^3 + 1785*ep*mtt^2*mWW^11*s*t^3 + 9231*ep^2*mtt^2*mWW^11*s*t^3 + 24465*ep^3*mtt^2*mWW^11*s*t^3 + 35007*ep^4*mtt^2*mWW^11*s*t^3 + 25590*ep^5*mtt^2*mWW^11*s*t^3 + 7464*ep^6*mtt^2*mWW^11*s*t^3 + 2049*ep*mtt^10*mWW^2*s^2*t^3 + 22651*ep^2*mtt^10*mWW^2*s^2*t^3 + 91973*ep^3*mtt^10*mWW^2*s^2*t^3 + 170541*ep^4*mtt^10*mWW^2*s^2*t^3 + 143034*ep^5*mtt^10*mWW^2*s^2*t^3 + 42040*ep^6*mtt^10*mWW^2*s^2*t^3 + 194*mtt^9*mWW^3*s^2*t^3 - 12885*ep*mtt^9*mWW^3*s^2*t^3 - 162155*ep^2*mtt^9*mWW^3*s^2*t^3 - 724269*ep^3*mtt^9*mWW^3*s^2*t^3 - 1524655*ep^4*mtt^9*mWW^3*s^2*t^3 - 1539182*ep^5*mtt^9*mWW^3*s^2*t^3 - 602008*ep^6*mtt^9*mWW^3*s^2*t^3 - 150*mtt^8*mWW^4*s^2*t^3 + 19582*ep*mtt^8*mWW^4*s^2*t^3 + 233438*ep^2*mtt^8*mWW^4*s^2*t^3 + 1041354*ep^3*mtt^8*mWW^4*s^2*t^3 + 2241536*ep^4*mtt^8*mWW^4*s^2*t^3 + 2348864*ep^5*mtt^8*mWW^4*s^2*t^3 + 964256*ep^6*mtt^8*mWW^4*s^2*t^3 + 396*mtt^7*mWW^5*s^2*t^3 + 11049*ep*mtt^7*mWW^5*s^2*t^3 + 99027*ep^2*mtt^7*mWW^5*s^2*t^3 + 376461*ep^3*mtt^7*mWW^5*s^2*t^3 + 674481*ep^4*mtt^7*mWW^5*s^2*t^3 + 558914*ep^5*mtt^7*mWW^5*s^2*t^3 + 168680*ep^6*mtt^7*mWW^5*s^2*t^3 + 2538*mtt^6*mWW^6*s^2*t^3 + 2798*ep*mtt^6*mWW^6*s^2*t^3 - 169586*ep^2*mtt^6*mWW^6*s^2*t^3 - 993486*ep^3*mtt^6*mWW^6*s^2*t^3 - 2281976*ep^4*mtt^6*mWW^6*s^2*t^3 - 2391168*ep^5*mtt^6*mWW^6*s^2*t^3 - 956544*ep^6*mtt^6*mWW^6*s^2*t^3 - 4620*mtt^5*mWW^7*s^2*t^3 - 41013*ep*mtt^5*mWW^7*s^2*t^3 - 103703*ep^2*mtt^5*mWW^7*s^2*t^3 + 43447*ep^3*mtt^5*mWW^7*s^2*t^3 + 575603*ep^4*mtt^5*mWW^7*s^2*t^3 + 859542*ep^5*mtt^5*mWW^7*s^2*t^3 + 409720*ep^6*mtt^5*mWW^7*s^2*t^3 - 1476*mtt^4*mWW^8*s^2*t^3 - 18670*ep*mtt^4*mWW^8*s^2*t^3 - 95182*ep^2*mtt^4*mWW^8*s^2*t^3 - 270902*ep^3*mtt^4*mWW^8*s^2*t^3 - 467830*ep^4*mtt^4*mWW^8*s^2*t^3 - 447732*ep^5*mtt^4*mWW^8*s^2*t^3 - 176848*ep^6*mtt^4*mWW^8*s^2*t^3 + 4130*mtt^3*mWW^9*s^2*t^3 + 49135*ep*mtt^3*mWW^9*s^2*t^3 + 232069*ep^2*mtt^3*mWW^9*s^2*t^3 + 571119*ep^3*mtt^3*mWW^9*s^2*t^3 + 790073*ep^4*mtt^3*mWW^9*s^2*t^3 + 590186*ep^5*mtt^3*mWW^9*s^2*t^3 + 185704*ep^6*mtt^3*mWW^9*s^2*t^3 - 824*mtt^2*mWW^10*s^2*t^3 - 10011*ep*mtt^2*mWW^10*s^2*t^3 - 47977*ep^2*mtt^2*mWW^10*s^2*t^3 - 116887*ep^3*mtt^2*mWW^10*s^2*t^3 - 154351*ep^4*mtt^2*mWW^10*s^2*t^3 - 106518*ep^5*mtt^2*mWW^10*s^2*t^3 - 30408*ep^6*mtt^2*mWW^10*s^2*t^3 - 188*mtt*mWW^11*s^2*t^3 - 2038*ep*mtt*mWW^11*s^2*t^3 - 8614*ep^2*mtt*mWW^11*s^2*t^3 - 18894*ep^3*mtt*mWW^11*s^2*t^3 - 23510*ep^4*mtt*mWW^11*s^2*t^3 - 15972*ep^5*mtt*mWW^11*s^2*t^3 - 4592*ep^6*mtt*mWW^11*s^2*t^3 + 4*ep*mWW^12*s^2*t^3 + 32*ep^2*mWW^12*s^2*t^3 + 84*ep^3*mWW^12*s^2*t^3 + 88*ep^4*mWW^12*s^2*t^3 + 32*ep^5*mWW^12*s^2*t^3 - 10836*ep*mtt^9*mWW^2*s^3*t^3 - 123696*ep^2*mtt^9*mWW^2*s^3*t^3 - 524132*ep^3*mtt^9*mWW^2*s^3*t^3 - 1036408*ep^4*mtt^9*mWW^2*s^3*t^3 - 962560*ep^5*mtt^9*mWW^2*s^3*t^3 - 336800*ep^6*mtt^9*mWW^2*s^3*t^3 - 518*mtt^8*mWW^3*s^3*t^3 + 37942*ep*mtt^8*mWW^3*s^3*t^3 + 474728*ep^2*mtt^8*mWW^3*s^3*t^3 + 2124470*ep^3*mtt^8*mWW^3*s^3*t^3 + 4488806*ep^4*mtt^8*mWW^3*s^3*t^3 + 4550636*ep^5*mtt^8*mWW^3*s^3*t^3 + 1787712*ep^6*mtt^8*mWW^3*s^3*t^3 - 192*mtt^7*mWW^4*s^3*t^3 - 20294*ep*mtt^7*mWW^4*s^3*t^3 - 204718*ep^2*mtt^7*mWW^4*s^3*t^3 - 909678*ep^3*mtt^7*mWW^4*s^3*t^3 - 2092698*ep^4*mtt^7*mWW^4*s^3*t^3 - 2403012*ep^5*mtt^7*mWW^4*s^3*t^3 - 1084432*ep^6*mtt^7*mWW^4*s^3*t^3 - 138*mtt^6*mWW^5*s^3*t^3 - 82751*ep*mtt^6*mWW^5*s^3*t^3 - 951795*ep^2*mtt^6*mWW^5*s^3*t^3 - 4081147*ep^3*mtt^6*mWW^5*s^3*t^3 - 8244235*ep^4*mtt^6*mWW^5*s^3*t^3 - 7953142*ep^5*mtt^6*mWW^5*s^3*t^3 - 2962536*ep^6*mtt^6*mWW^5*s^3*t^3 - 2246*mtt^5*mWW^6*s^3*t^3 + 59478*ep*mtt^5*mWW^6*s^3*t^3 + 856146*ep^2*mtt^5*mWW^6*s^3*t^3 + 3950890*ep^3*mtt^5*mWW^6*s^3*t^3 + 8435404*ep^4*mtt^5*mWW^6*s^3*t^3 + 8593320*ep^5*mtt^5*mWW^6*s^3*t^3 + 3393392*ep^6*mtt^5*mWW^6*s^3*t^3 + 3192*mtt^4*mWW^7*s^3*t^3 + 36037*ep*mtt^4*mWW^7*s^3*t^3 + 167717*ep^2*mtt^4*mWW^7*s^3*t^3 + 334493*ep^3*mtt^4*mWW^7*s^3*t^3 + 152915*ep^4*mtt^4*mWW^7*s^3*t^3 - 284378*ep^5*mtt^4*mWW^7*s^3*t^3 - 257928*ep^6*mtt^4*mWW^7*s^3*t^3 + 2744*mtt^3*mWW^8*s^3*t^3 + 4048*ep*mtt^3*mWW^8*s^3*t^3 - 174256*ep^2*mtt^3*mWW^8*s^3*t^3 - 993624*ep^3*mtt^3*mWW^8*s^3*t^3 - 2155200*ep^4*mtt^3*mWW^8*s^3*t^3 - 2103856*ep^5*mtt^3*mWW^8*s^3*t^3 - 778624*ep^6*mtt^3*mWW^8*s^3*t^3 - 3062*mtt^2*mWW^9*s^3*t^3 - 25979*ep*mtt^2*mWW^9*s^3*t^3 - 53091*ep^2*mtt^2*mWW^9*s^3*t^3 + 89073*ep^3*mtt^2*mWW^9*s^3*t^3 + 467737*ep^4*mtt^2*mWW^9*s^3*t^3 + 604130*ep^5*mtt^2*mWW^9*s^3*t^3 + 261976*ep^6*mtt^2*mWW^9*s^3*t^3 + 174*mtt*mWW^10*s^3*t^3 + 2152*ep*mtt*mWW^10*s^3*t^3 + 10164*ep^2*mtt*mWW^10*s^3*t^3 + 18228*ep^3*mtt*mWW^10*s^3*t^3 + 2310*ep^4*mtt*mWW^10*s^3*t^3 - 23652*ep^5*mtt*mWW^10*s^3*t^3 - 16640*ep^6*mtt*mWW^10*s^3*t^3 + 46*mWW^11*s^3*t^3 + 203*ep*mWW^11*s^3*t^3 - 1199*ep^2*mWW^11*s^3*t^3 - 8573*ep^3*mWW^11*s^3*t^3 - 18631*ep^4*mWW^11*s^3*t^3 - 17486*ep^5*mWW^11*s^3*t^3 - 6120*ep^6*mWW^11*s^3*t^3 + 28026*ep*mtt^8*mWW^2*s^4*t^3 + 324210*ep^2*mtt^8*mWW^2*s^4*t^3 + 1394042*ep^3*mtt^8*mWW^2*s^4*t^3 + 2811070*ep^4*mtt^8*mWW^2*s^4*t^3 + 2683436*ep^5*mtt^8*mWW^2*s^4*t^3 + 976560*ep^6*mtt^8*mWW^2*s^4*t^3 + 882*mtt^7*mWW^3*s^4*t^3 - 61865*ep*mtt^7*mWW^3*s^4*t^3 - 774551*ep^2*mtt^7*mWW^3*s^4*t^3 - 3475665*ep^3*mtt^7*mWW^3*s^4*t^3 - 7376427*ep^4*mtt^7*mWW^3*s^4*t^3 - 7516238*ep^5*mtt^7*mWW^3*s^4*t^3 - 2968040*ep^6*mtt^7*mWW^3*s^4*t^3 + 1052*mtt^6*mWW^4*s^4*t^3 - 19818*ep*mtt^6*mWW^4*s^4*t^3 - 346012*ep^2*mtt^6*mWW^4*s^4*t^3 - 1552446*ep^3*mtt^6*mWW^4*s^4*t^3 - 2909568*ep^4*mtt^6*mWW^4*s^4*t^3 - 2368168*ep^5*mtt^6*mWW^4*s^4*t^3 - 652544*ep^6*mtt^6*mWW^4*s^4*t^3 - 142*mtt^5*mWW^5*s^4*t^3 + 176161*ep*mtt^5*mWW^5*s^4*t^3 + 2054595*ep^2*mtt^5*mWW^5*s^4*t^3 + 8892609*ep^3*mtt^5*mWW^5*s^4*t^3 + 18177947*ep^4*mtt^5*mWW^5*s^4*t^3 + 17790422*ep^5*mtt^5*mWW^5*s^4*t^3 + 6738008*ep^6*mtt^5*mWW^5*s^4*t^3 + 94*mtt^4*mWW^6*s^4*t^3 - 88662*ep*mtt^4*mWW^6*s^4*t^3 - 1002512*ep^2*mtt^4*mWW^6*s^4*t^3 - 4397142*ep^3*mtt^4*mWW^6*s^4*t^3 - 9349390*ep^4*mtt^4*mWW^6*s^4*t^3 - 9644068*ep^5*mtt^4*mWW^6*s^4*t^3 - 3877280*ep^6*mtt^4*mWW^6*s^4*t^3 - 966*mtt^3*mWW^7*s^4*t^3 - 61937*ep*mtt^3*mWW^7*s^4*t^3 - 654629*ep^2*mtt^3*mWW^7*s^4*t^3 - 2638405*ep^3*mtt^3*mWW^7*s^4*t^3 - 4950989*ep^4*mtt^3*mWW^7*s^4*t^3 - 4388122*ep^5*mtt^3*mWW^7*s^4*t^3 - 1488504*ep^6*mtt^3*mWW^7*s^4*t^3 - 1748*mtt^2*mWW^8*s^4*t^3 + 26522*ep*mtt^2*mWW^8*s^4*t^3 + 445054*ep^2*mtt^2*mWW^8*s^4*t^3 + 2059570*ep^3*mtt^2*mWW^8*s^4*t^3 + 4254526*ep^4*mtt^2*mWW^8*s^4*t^3 + 4131596*ep^5*mtt^2*mWW^8*s^4*t^3 + 1544720*ep^6*mtt^2*mWW^8*s^4*t^3 + 1018*mtt*mWW^9*s^4*t^3 + 4385*ep*mtt*mWW^9*s^4*t^3 - 28887*ep^2*mtt*mWW^9*s^4*t^3 - 231315*ep^3*mtt*mWW^9*s^4*t^3 - 580571*ep^4*mtt*mWW^9*s^4*t^3 - 633342*ep^5*mtt*mWW^9*s^4*t^3 - 257400*ep^6*mtt*mWW^9*s^4*t^3 + 2*mWW^10*s^4*t^3 - 700*ep*mWW^10*s^4*t^3 - 8436*ep^2*mWW^10*s^4*t^3 - 33584*ep^3*mWW^10*s^4*t^3 - 59702*ep^4*mWW^10*s^4*t^3 - 49372*ep^5*mWW^10*s^4*t^3 - 15520*ep^6*mWW^10*s^4*t^3 - 42492*ep*mtt^7*mWW^2*s^5*t^3 - 495644*ep^2*mtt^7*mWW^2*s^5*t^3 - 2147860*ep^3*mtt^7*mWW^2*s^5*t^3 - 4372428*ep^4*mtt^7*mWW^2*s^5*t^3 - 4226376*ep^5*mtt^7*mWW^2*s^5*t^3 - 1564160*ep^6*mtt^7*mWW^2*s^5*t^3 - 994*mtt^6*mWW^3*s^5*t^3 + 57222*ep*mtt^6*mWW^3*s^5*t^3 + 722648*ep^2*mtt^6*mWW^3*s^5*t^3 + 3260838*ep^3*mtt^6*mWW^3*s^5*t^3 + 6975834*ep^4*mtt^6*mWW^3*s^5*t^3 + 7173220*ep^5*mtt^6*mWW^3*s^5*t^3 + 2858880*ep^6*mtt^6*mWW^3*s^5*t^3 - 1638*mtt^5*mWW^4*s^5*t^3 + 71883*ep*mtt^5*mWW^4*s^5*t^3 + 1005135*ep^2*mtt^5*mWW^4*s^5*t^3 + 4485591*ep^3*mtt^5*mWW^4*s^5*t^3 + 9003567*ep^4*mtt^5*mWW^4*s^5*t^3 + 8410078*ep^5*mtt^5*mWW^4*s^5*t^3 + 2969464*ep^6*mtt^5*mWW^4*s^5*t^3 - 64*mtt^4*mWW^5*s^5*t^3 - 178759*ep*mtt^4*mWW^5*s^5*t^3 - 2058359*ep^2*mtt^4*mWW^5*s^5*t^3 - 8909519*ep^3*mtt^4*mWW^5*s^5*t^3 - 18313977*ep^4*mtt^4*mWW^5*s^5*t^3 - 18072658*ep^5*mtt^4*mWW^5*s^5*t^3 - 6911608*ep^6*mtt^4*mWW^5*s^5*t^3 + 942*mtt^3*mWW^6*s^5*t^3 + 28595*ep*mtt^3*mWW^6*s^5*t^3 + 218381*ep^2*mtt^3*mWW^6*s^5*t^3 + 914787*ep^3*mtt^3*mWW^6*s^5*t^3 + 2184901*ep^4*mtt^3*mWW^6*s^5*t^3 + 2627058*ep^5*mtt^3*mWW^6*s^5*t^3 + 1218584*ep^6*mtt^3*mWW^6*s^5*t^3 + 180*mtt^2*mWW^7*s^5*t^3 + 71481*ep*mtt^2*mWW^7*s^5*t^3 + 823663*ep^2*mtt^2*mWW^7*s^5*t^3 + 3470261*ep^3*mtt^2*mWW^7*s^5*t^3 + 6813997*ep^4*mtt^2*mWW^7*s^5*t^3 + 6359642*ep^5*mtt^2*mWW^7*s^5*t^3 + 2289128*ep^6*mtt^2*mWW^7*s^5*t^3 + 624*mtt*mWW^8*s^5*t^3 - 18890*ep*mtt*mWW^8*s^5*t^3 - 264248*ep^2*mtt*mWW^8*s^5*t^3 - 1183302*ep^3*mtt*mWW^8*s^5*t^3 - 2428336*ep^4*mtt*mWW^8*s^5*t^3 - 2362776*ep^5*mtt*mWW^8*s^5*t^3 - 887312*ep^6*mtt*mWW^8*s^5*t^3 - 138*mWW^9*s^5*t^3 - 688*ep*mWW^9*s^5*t^3 + 1384*ep^2*mWW^9*s^5*t^3 + 19604*ep^3*mWW^9*s^5*t^3 + 57722*ep^4*mWW^9*s^5*t^3 + 69796*ep^5*mWW^9*s^5*t^3 + 30608*ep^6*mWW^9*s^5*t^3 + 39744*ep*mtt^6*mWW^2*s^6*t^3 + 466548*ep^2*mtt^6*mWW^2*s^6*t^3 + 2032456*ep^3*mtt^6*mWW^2*s^6*t^3 + 4161692*ep^4*mtt^6*mWW^2*s^6*t^3 + 4051880*ep^5*mtt^6*mWW^2*s^6*t^3 + 1513600*ep^6*mtt^6*mWW^2*s^6*t^3 + 742*mtt^5*mWW^3*s^6*t^3 - 26915*ep*mtt^5*mWW^3*s^6*t^3 - 350805*ep^2*mtt^5*mWW^3*s^6*t^3 - 1607875*ep^3*mtt^5*mWW^3*s^6*t^3 - 3509865*ep^4*mtt^5*mWW^3*s^6*t^3 - 3691018*ep^5*mtt^5*mWW^3*s^6*t^3 - 1504184*ep^6*mtt^5*mWW^3*s^6*t^3 + 1314*mtt^4*mWW^4*s^6*t^3 - 77133*ep*mtt^4*mWW^4*s^6*t^3 - 1027355*ep^2*mtt^4*mWW^4*s^6*t^3 - 4569765*ep^3*mtt^4*mWW^4*s^6*t^3 - 9290215*ep^4*mtt^4*mWW^4*s^6*t^3 - 8884294*ep^5*mtt^4*mWW^4*s^6*t^3 - 3245080*ep^6*mtt^4*mWW^4*s^6*t^3 + 320*mtt^3*mWW^5*s^6*t^3 + 90259*ep*mtt^3*mWW^5*s^6*t^3 + 1006249*ep^2*mtt^3*mWW^5*s^6*t^3 + 4340167*ep^3*mtt^3*mWW^5*s^6*t^3 + 8988487*ep^4*mtt^3*mWW^5*s^6*t^3 + 8980366*ep^5*mtt^3*mWW^5*s^6*t^3 + 3484184*ep^6*mtt^3*mWW^5*s^6*t^3 - 464*mtt^2*mWW^6*s^6*t^3 + 23738*ep*mtt^2*mWW^6*s^6*t^3 + 333098*ep^2*mtt^2*mWW^6*s^6*t^3 + 1439298*ep^3*mtt^2*mWW^6*s^6*t^3 + 2732534*ep^4*mtt^2*mWW^6*s^6*t^3 + 2372580*ep^5*mtt^2*mWW^6*s^6*t^3 + 765072*ep^6*mtt^2*mWW^6*s^6*t^3 - 30*mtt*mWW^7*s^6*t^3 - 35324*ep*mtt*mWW^7*s^6*t^3 - 407960*ep^2*mtt*mWW^7*s^6*t^3 - 1728912*ep^3*mtt*mWW^7*s^6*t^3 - 3429682*ep^4*mtt*mWW^7*s^6*t^3 - 3242172*ep^5*mtt*mWW^7*s^6*t^3 - 1183520*ep^6*mtt*mWW^7*s^6*t^3 - 106*mWW^8*s^6*t^3 + 3487*ep*mWW^8*s^6*t^3 + 46625*ep^2*mWW^8*s^6*t^3 + 205991*ep^3*mWW^8*s^6*t^3 + 420889*ep^4*mWW^8*s^6*t^3 + 409010*ep^5*mWW^8*s^6*t^3 + 153480*ep^6*mWW^8*s^6*t^3 - 22644*ep*mtt^5*mWW^2*s^7*t^3 - 267336*ep^2*mtt^5*mWW^2*s^7*t^3 - 1169668*ep^3*mtt^5*mWW^2*s^7*t^3 - 2405456*ep^4*mtt^5*mWW^2*s^7*t^3 - 2353744*ep^5*mtt^5*mWW^2*s^7*t^3 - 884640*ep^6*mtt^5*mWW^2*s^7*t^3 - 354*mtt^4*mWW^3*s^7*t^3 + 2530*ep*mtt^4*mWW^3*s^7*t^3 + 44960*ep^2*mtt^4*mWW^3*s^7*t^3 + 231234*ep^3*mtt^4*mWW^3*s^7*t^3 + 571690*ep^4*mtt^4*mWW^3*s^7*t^3 + 677332*ep^5*mtt^4*mWW^3*s^7*t^3 + 306368*ep^6*mtt^4*mWW^3*s^7*t^3 - 580*mtt^3*mWW^4*s^7*t^3 + 40604*ep*mtt^3*mWW^4*s^7*t^3 + 526484*ep^2*mtt^3*mWW^4*s^7*t^3 + 2335020*ep^3*mtt^3*mWW^4*s^7*t^3 + 4772856*ep^4*mtt^3*mWW^4*s^7*t^3 + 4610944*ep^5*mtt^3*mWW^4*s^7*t^3 + 1707584*ep^6*mtt^3*mWW^4*s^7*t^3 - 218*mtt^2*mWW^5*s^7*t^3 - 17641*ep*mtt^2*mWW^5*s^7*t^3 - 178541*ep^2*mtt^2*mWW^5*s^7*t^3 - 765333*ep^3*mtt^2*mWW^5*s^7*t^3 - 1636161*ep^4*mtt^2*mWW^5*s^7*t^3 - 1712322*ep^5*mtt^2*mWW^5*s^7*t^3 - 698424*ep^6*mtt^2*mWW^5*s^7*t^3 + 40*mtt*mWW^6*s^7*t^3 - 19010*ep*mtt*mWW^6*s^7*t^3 - 228562*ep^2*mtt*mWW^6*s^7*t^3 - 973098*ep^3*mtt*mWW^6*s^7*t^3 - 1908230*ep^4*mtt*mWW^6*s^7*t^3 - 1764308*ep^5*mtt*mWW^6*s^7*t^3 - 624224*ep^6*mtt*mWW^6*s^7*t^3 + 6313*ep*mWW^7*s^7*t^3 + 72491*ep^2*mWW^7*s^7*t^3 + 306797*ep^3*mWW^7*s^7*t^3 + 609525*ep^4*mWW^7*s^7*t^3 + 577778*ep^5*mWW^7*s^7*t^3 + 211512*ep^6*mWW^7*s^7*t^3 + 7206*ep*mtt^4*mWW^2*s^8*t^3 + 85606*ep^2*mtt^4*mWW^2*s^8*t^3 + 376262*ep^3*mtt^4*mWW^2*s^8*t^3 + 777018*ep^4*mtt^4*mWW^2*s^8*t^3 + 763620*ep^5*mtt^4*mWW^2*s^8*t^3 + 288400*ep^6*mtt^4*mWW^2*s^8*t^3 + 98*mtt^3*mWW^3*s^8*t^3 + 2823*ep*mtt^3*mWW^3*s^8*t^3 + 29187*ep^2*mtt^3*mWW^3*s^8*t^3 + 118035*ep^3*mtt^3*mWW^3*s^8*t^3 + 216499*ep^4*mtt^3*mWW^3*s^8*t^3 + 180934*ep^5*mtt^3*mWW^3*s^8*t^3 + 55048*ep^6*mtt^3*mWW^3*s^8*t^3 + 132*mtt^2*mWW^4*s^8*t^3 - 10240*ep*mtt^2*mWW^4*s^8*t^3 - 130460*ep^2*mtt^2*mWW^4*s^8*t^3 - 578088*ep^3*mtt^2*mWW^4*s^8*t^3 - 1187840*ep^4*mtt^2*mWW^4*s^8*t^3 - 1157040*ep^5*mtt^2*mWW^4*s^8*t^3 - 432768*ep^6*mtt^2*mWW^4*s^8*t^3 + 46*mtt*mWW^5*s^8*t^3 - 1637*ep*mtt*mWW^5*s^8*t^3 - 24673*ep^2*mtt*mWW^5*s^8*t^3 - 105433*ep^3*mtt*mWW^5*s^8*t^3 - 190869*ep^4*mtt*mWW^5*s^8*t^3 - 151858*ep^5*mtt*mWW^5*s^8*t^3 - 42088*ep^6*mtt*mWW^5*s^8*t^3 + 12*mWW^6*s^8*t^3 + 3872*ep*mWW^6*s^8*t^3 + 44364*ep^2*mWW^6*s^8*t^3 + 187552*ep^3*mWW^6*s^8*t^3 + 370448*ep^4*mWW^6*s^8*t^3 + 347576*ep^5*mWW^6*s^8*t^3 + 125424*ep^6*mWW^6*s^8*t^3 - 966*ep*mtt^3*mWW^2*s^9*t^3 - 11600*ep^2*mtt^3*mWW^2*s^9*t^3 - 51402*ep^3*mtt^3*mWW^2*s^9*t^3 - 106880*ep^4*mtt^3*mWW^2*s^9*t^3 - 105696*ep^5*mtt^3*mWW^2*s^9*t^3 - 40160*ep^6*mtt^3*mWW^2*s^9*t^3 - 12*mtt^2*mWW^3*s^9*t^3 - 840*ep*mtt^2*mWW^3*s^9*t^3 - 9424*ep^2*mtt^2*mWW^3*s^9*t^3 - 40080*ep^3*mtt^2*mWW^3*s^9*t^3 - 79348*ep^4*mtt^2*mWW^3*s^9*t^3 - 74152*ep^5*mtt^2*mWW^3*s^9*t^3 - 26480*ep^6*mtt^2*mWW^3*s^9*t^3 - 12*mtt*mWW^4*s^9*t^3 + 894*ep*mtt*mWW^4*s^9*t^3 + 11384*ep^2*mtt*mWW^4*s^9*t^3 + 50930*ep^3*mtt*mWW^4*s^9*t^3 + 106180*ep^4*mtt*mWW^4*s^9*t^3 + 105136*ep^5*mtt*mWW^4*s^9*t^3 + 39984*ep^6*mtt*mWW^4*s^9*t^3 + 840*ep*mWW^5*s^9*t^3 + 9968*ep^2*mWW^5*s^9*t^3 + 42448*ep^3*mWW^5*s^9*t^3 + 83520*ep^4*mWW^5*s^9*t^3 + 77496*ep^5*mWW^5*s^9*t^3 + 27488*ep^6*mWW^5*s^9*t^3 - 9*ep*mtt^2*mWW^2*s^10*t^3 - 87*ep^2*mtt^2*mWW^2*s^10*t^3 - 309*ep^3*mtt^2*mWW^2*s^10*t^3 - 513*ep^4*mtt^2*mWW^2*s^10*t^3 - 402*ep^5*mtt^2*mWW^2*s^10*t^3 - 120*ep^6*mtt^2*mWW^2*s^10*t^3 - 4*ep*mtt*mWW^3*s^10*t^3 - 28*ep^2*mtt*mWW^3*s^10*t^3 - 76*ep^3*mtt*mWW^3*s^10*t^3 - 100*ep^4*mtt*mWW^3*s^10*t^3 - 64*ep^5*mtt*mWW^3*s^10*t^3 - 16*ep^6*mtt*mWW^3*s^10*t^3 + 5*ep*mWW^4*s^10*t^3 + 59*ep^2*mWW^4*s^10*t^3 + 233*ep^3*mWW^4*s^10*t^3 + 413*ep^4*mWW^4*s^10*t^3 + 338*ep^5*mWW^4*s^10*t^3 + 104*ep^6*mWW^4*s^10*t^3 + 36*ep*mtt^12*mWW*t^4 + 408*ep^2*mtt^12*mWW*t^4 + 1780*ep^3*mtt^12*mWW*t^4 + 3776*ep^4*mtt^12*mWW*t^4 + 3920*ep^5*mtt^12*mWW*t^4 + 1600*ep^6*mtt^12*mWW*t^4 - 2*mtt^11*mWW^2*t^4 - 112*ep*mtt^11*mWW^2*t^4 - 786*ep^2*mtt^11*mWW^2*t^4 - 1480*ep^3*mtt^11*mWW^2*t^4 + 1268*ep^4*mtt^11*mWW^2*t^4 + 6248*ep^5*mtt^11*mWW^2*t^4 + 4704*ep^6*mtt^11*mWW^2*t^4 + 36*mtt^10*mWW^3*t^4 + 1019*ep*mtt^10*mWW^3*t^4 + 8029*ep^2*mtt^10*mWW^3*t^4 + 27431*ep^3*mtt^10*mWW^3*t^4 + 45271*ep^4*mtt^10*mWW^3*t^4 + 34190*ep^5*mtt^10*mWW^3*t^4 + 8584*ep^6*mtt^10*mWW^3*t^4 - 52*mtt^9*mWW^4*t^4 - 1803*ep*mtt^9*mWW^4*t^4 - 15953*ep^2*mtt^9*mWW^4*t^4 - 61999*ep^3*mtt^9*mWW^4*t^4 - 121555*ep^4*mtt^9*mWW^4*t^4 - 118262*ep^5*mtt^9*mWW^4*t^4 - 45416*ep^6*mtt^9*mWW^4*t^4 - 640*mtt^8*mWW^5*t^4 - 7133*ep*mtt^8*mWW^5*t^4 - 30683*ep^2*mtt^8*mWW^5*t^4 - 64585*ep^3*mtt^8*mWW^5*t^4 - 66717*ep^4*mtt^8*mWW^5*t^4 - 26154*ep^5*mtt^8*mWW^5*t^4 + 1512*ep^6*mtt^8*mWW^5*t^4 + 670*mtt^7*mWW^6*t^4 + 6583*ep*mtt^7*mWW^6*t^4 + 22593*ep^2*mtt^7*mWW^6*t^4 + 28895*ep^3*mtt^7*mWW^6*t^4 - 4775*ep^4*mtt^7*mWW^6*t^4 - 40998*ep^5*mtt^7*mWW^6*t^4 - 25448*ep^6*mtt^7*mWW^6*t^4 + 1868*mtt^6*mWW^7*t^4 + 27585*ep*mtt^6*mWW^7*t^4 + 164343*ep^2*mtt^6*mWW^7*t^4 + 505797*ep^3*mtt^6*mWW^7*t^4 + 849525*ep^4*mtt^6*mWW^7*t^4 + 739722*ep^5*mtt^6*mWW^7*t^4 + 261400*ep^6*mtt^6*mWW^7*t^4 - 2984*mtt^5*mWW^8*t^4 - 41181*ep*mtt^5*mWW^8*t^4 - 230871*ep^2*mtt^5*mWW^8*t^4 - 675409*ep^3*mtt^5*mWW^8*t^4 - 1089289*ep^4*mtt^5*mWW^8*t^4 - 918770*ep^5*mtt^5*mWW^8*t^4 - 316536*ep^6*mtt^5*mWW^8*t^4 + 960*mtt^4*mWW^9*t^4 + 13197*ep*mtt^4*mWW^9*t^4 + 73887*ep^2*mtt^4*mWW^9*t^4 + 216569*ep^3*mtt^4*mWW^9*t^4 + 350993*ep^4*mtt^4*mWW^9*t^4 + 298114*ep^5*mtt^4*mWW^9*t^4 + 103480*ep^6*mtt^4*mWW^9*t^4 + 144*mtt^3*mWW^10*t^4 + 1809*ep*mtt^3*mWW^10*t^4 + 9033*ep^2*mtt^3*mWW^10*t^4 + 23001*ep^3*mtt^3*mWW^10*t^4 + 31503*ep^4*mtt^3*mWW^10*t^4 + 21990*ep^5*mtt^3*mWW^10*t^4 + 6120*ep^6*mtt^3*mWW^10*t^4 + 360*ep*mtt^11*mWW*s*t^4 + 4116*ep^2*mtt^11*mWW*s*t^4 + 17608*ep^3*mtt^11*mWW*s*t^4 + 35060*ep^4*mtt^11*mWW*s*t^4 + 32616*ep^5*mtt^11*mWW*s*t^4 + 11360*ep^6*mtt^11*mWW*s*t^4 + 20*mtt^10*mWW^2*s*t^4 + 58*ep*mtt^10*mWW^2*s*t^4 - 3572*ep^2*mtt^10*mWW^2*s*t^4 - 31658*ep^3*mtt^10*mWW^2*s*t^4 - 102232*ep^4*mtt^10*mWW^2*s*t^4 - 144104*ep^5*mtt^10*mWW^2*s*t^4 - 74912*ep^6*mtt^10*mWW^2*s*t^4 - 180*mtt^9*mWW^3*s*t^4 - 11879*ep*mtt^9*mWW^3*s*t^4 - 116503*ep^2*mtt^9*mWW^3*s*t^4 - 461863*ep^3*mtt^9*mWW^3*s*t^4 - 880381*ep^4*mtt^9*mWW^3*s*t^4 - 800226*ep^5*mtt^9*mWW^3*s*t^4 - 276088*ep^6*mtt^9*mWW^3*s*t^4 + 222*mtt^8*mWW^4*s*t^4 + 25413*ep*mtt^8*mWW^4*s*t^4 + 270695*ep^2*mtt^8*mWW^4*s*t^4 + 1146205*ep^3*mtt^8*mWW^4*s*t^4 + 2352211*ep^4*mtt^8*mWW^4*s*t^4 + 2343598*ep^5*mtt^8*mWW^4*s*t^4 + 911816*ep^6*mtt^8*mWW^4*s*t^4 + 3412*mtt^7*mWW^5*s*t^4 + 24550*ep*mtt^7*mWW^5*s*t^4 + 8270*ep^2*mtt^7*mWW^5*s*t^4 - 338834*ep^3*mtt^7*mWW^5*s*t^4 - 1084354*ep^4*mtt^7*mWW^5*s*t^4 - 1324292*ep^5*mtt^7*mWW^5*s*t^4 - 586352*ep^6*mtt^7*mWW^5*s*t^4 - 1466*mtt^6*mWW^6*s*t^4 - 9907*ep*mtt^6*mWW^6*s*t^4 + 1703*ep^2*mtt^6*mWW^6*s*t^4 + 163573*ep^3*mtt^6*mWW^6*s*t^4 + 504811*ep^4*mtt^6*mWW^6*s*t^4 + 613758*ep^5*mtt^6*mWW^6*s*t^4 + 270728*ep^6*mtt^6*mWW^6*s*t^4 - 11056*mtt^5*mWW^7*s*t^4 - 144726*ep*mtt^5*mWW^7*s*t^4 - 766970*ep^2*mtt^5*mWW^7*s*t^4 - 2125830*ep^3*mtt^5*mWW^7*s*t^4 - 3273470*ep^4*mtt^5*mWW^7*s*t^4 - 2660572*ep^5*mtt^5*mWW^7*s*t^4 - 889616*ep^6*mtt^5*mWW^7*s*t^4 + 10048*mtt^4*mWW^8*s*t^4 + 126913*ep*mtt^4*mWW^8*s*t^4 + 646203*ep^2*mtt^4*mWW^8*s*t^4 + 1715909*ep^3*mtt^4*mWW^8*s*t^4 + 2526637*ep^4*mtt^4*mWW^8*s*t^4 + 1966698*ep^5*mtt^4*mWW^8*s*t^4 + 633112*ep^6*mtt^4*mWW^8*s*t^4 + 1298*mtt^3*mWW^9*s*t^4 + 19500*ep*mtt^3*mWW^9*s*t^4 + 117472*ep^2*mtt^3*mWW^9*s*t^4 + 363160*ep^3*mtt^3*mWW^9*s*t^4 + 608278*ep^4*mtt^3*mWW^9*s*t^4 + 523028*ep^5*mtt^3*mWW^9*s*t^4 + 180464*ep^6*mtt^3*mWW^9*s*t^4 - 2112*mtt^2*mWW^10*s*t^4 - 27837*ep*mtt^2*mWW^10*s*t^4 - 148541*ep^2*mtt^2*mWW^10*s*t^4 - 413485*ep^3*mtt^2*mWW^10*s*t^4 - 635731*ep^4*mtt^2*mWW^10*s*t^4 - 512494*ep^5*mtt^2*mWW^10*s*t^4 - 169160*ep^6*mtt^2*mWW^10*s*t^4 - 186*mtt*mWW^11*s*t^4 - 2445*ep*mtt*mWW^11*s*t^4 - 12873*ep^2*mtt*mWW^11*s*t^4 - 34785*ep^3*mtt*mWW^11*s*t^4 - 50829*ep^4*mtt*mWW^11*s*t^4 - 38010*ep^5*mtt*mWW^11*s*t^4 - 11352*ep^6*mtt*mWW^11*s*t^4 - 4554*ep*mtt^10*mWW*s^2*t^4 - 52110*ep^2*mtt^10*mWW*s^2*t^4 - 224746*ep^3*mtt^10*mWW*s^2*t^4 - 457514*ep^4*mtt^10*mWW*s^2*t^4 - 442740*ep^5*mtt^10*mWW*s^2*t^4 - 164000*ep^6*mtt^10*mWW*s^2*t^4 - 88*mtt^9*mWW^2*s^2*t^4 - 1708*ep*mtt^9*mWW^2*s^2*t^4 - 4460*ep^2*mtt^9*mWW^2*s^2*t^4 + 40932*ep^3*mtt^9*mWW^2*s^2*t^4 + 228884*ep^4*mtt^9*mWW^2*s^2*t^4 + 396600*ep^5*mtt^9*mWW^2*s^2*t^4 + 229440*ep^6*mtt^9*mWW^2*s^2*t^4 + 234*mtt^8*mWW^3*s^2*t^4 + 67838*ep*mtt^8*mWW^3*s^2*t^4 + 746202*ep^2*mtt^8*mWW^3*s^2*t^4 + 3139290*ep^3*mtt^8*mWW^3*s^2*t^4 + 6273212*ep^4*mtt^8*mWW^3*s^2*t^4 + 5988264*ep^5*mtt^8*mWW^3*s^2*t^4 + 2196624*ep^6*mtt^8*mWW^3*s^2*t^4 - 588*mtt^7*mWW^4*s^2*t^4 - 115670*ep*mtt^7*mWW^4*s^2*t^4 - 1274330*ep^2*mtt^7*mWW^4*s^2*t^4 - 5484214*ep^3*mtt^7*mWW^4*s^2*t^4 - 11372858*ep^4*mtt^7*mWW^4*s^2*t^4 - 11411620*ep^5*mtt^7*mWW^4*s^2*t^4 - 4461360*ep^6*mtt^7*mWW^4*s^2*t^4 - 6794*mtt^6*mWW^5*s^2*t^4 - 60171*ep*mtt^6*mWW^5*s^2*t^4 - 146295*ep^2*mtt^6*mWW^5*s^2*t^4 + 176305*ep^3*mtt^6*mWW^5*s^2*t^4 + 1349257*ep^4*mtt^6*mWW^5*s^2*t^4 + 2094634*ep^5*mtt^6*mWW^5*s^2*t^4 + 1068264*ep^6*mtt^6*mWW^5*s^2*t^4 + 376*mtt^5*mWW^6*s^2*t^4 + 61882*ep*mtt^5*mWW^6*s^2*t^4 + 682254*ep^2*mtt^5*mWW^6*s^2*t^4 + 2862874*ep^3*mtt^5*mWW^6*s^2*t^4 + 5662786*ep^4*mtt^5*mWW^6*s^2*t^4 + 5348196*ep^5*mtt^5*mWW^6*s^2*t^4 + 1954320*ep^6*mtt^5*mWW^6*s^2*t^4 + 20452*mtt^4*mWW^7*s^2*t^4 + 214437*ep*mtt^4*mWW^7*s^2*t^4 + 812917*ep^2*mtt^4*mWW^7*s^2*t^4 + 1319365*ep^3*mtt^4*mWW^7*s^2*t^4 + 666775*ep^4*mtt^4*mWW^7*s^2*t^4 - 433730*ep^5*mtt^4*mWW^7*s^2*t^4 - 421960*ep^6*mtt^4*mWW^7*s^2*t^4 - 11268*mtt^3*mWW^8*s^2*t^4 - 134522*ep*mtt^3*mWW^8*s^2*t^4 - 635026*ep^2*mtt^3*mWW^8*s^2*t^4 - 1507714*ep^3*mtt^3*mWW^8*s^2*t^4 - 1882570*ep^4*mtt^3*mWW^8*s^2*t^4 - 1163620*ep^5*mtt^3*mWW^8*s^2*t^4 - 274064*ep^6*mtt^3*mWW^8*s^2*t^4 - 4306*mtt^2*mWW^9*s^2*t^4 - 50947*ep*mtt^2*mWW^9*s^2*t^4 - 238423*ep^2*mtt^2*mWW^9*s^2*t^4 - 583935*ep^3*mtt^2*mWW^9*s^2*t^4 - 812359*ep^4*mtt^2*mWW^9*s^2*t^4 - 613878*ep^5*mtt^2*mWW^9*s^2*t^4 - 194920*ep^6*mtt^2*mWW^9*s^2*t^4 + 1856*mtt*mWW^10*s^2*t^4 + 21998*ep*mtt*mWW^10*s^2*t^4 + 102970*ep^2*mtt*mWW^10*s^2*t^4 + 247190*ep^3*mtt*mWW^10*s^2*t^4 + 325174*ep^4*mtt*mWW^10*s^2*t^4 + 224396*ep^5*mtt*mWW^10*s^2*t^4 + 63728*ep^6*mtt*mWW^10*s^2*t^4 + 126*mWW^11*s^2*t^4 + 1417*ep*mWW^11*s^2*t^4 + 6301*ep^2*mWW^11*s^2*t^4 + 14653*ep^3*mWW^11*s^2*t^4 + 19213*ep^4*mWW^11*s^2*t^4 + 13498*ep^5*mWW^11*s^2*t^4 + 3928*ep^6*mWW^11*s^2*t^4 + 18774*ep*mtt^9*mWW*s^3*t^4 + 215250*ep^2*mtt^9*mWW*s^3*t^4 + 930678*ep^3*mtt^9*mWW*s^3*t^4 + 1903734*ep^4*mtt^9*mWW*s^3*t^4 + 1856652*ep^5*mtt^9*mWW*s^3*t^4 + 695520*ep^6*mtt^9*mWW*s^3*t^4 + 224*mtt^8*mWW^2*s^3*t^4 + 17188*ep*mtt^8*mWW^2*s^3*t^4 + 168096*ep^2*mtt^8*mWW^2*s^3*t^4 + 598708*ep^3*mtt^8*mWW^2*s^3*t^4 + 897608*ep^4*mtt^8*mWW^2*s^3*t^4 + 483568*ep^5*mtt^8*mWW^2*s^3*t^4 + 1904*ep^6*mtt^8*mWW^2*s^3*t^4 + 334*mtt^7*mWW^3*s^3*t^4 - 204689*ep*mtt^7*mWW^3*s^3*t^4 - 2360373*ep^2*mtt^7*mWW^3*s^3*t^4 - 10146277*ep^3*mtt^7*mWW^3*s^3*t^4 - 20601753*ep^4*mtt^7*mWW^3*s^3*t^4 - 19974130*ep^5*mtt^7*mWW^3*s^3*t^4 - 7459400*ep^6*mtt^7*mWW^3*s^3*t^4 + 1412*mtt^6*mWW^4*s^3*t^4 + 241206*ep*mtt^6*mWW^4*s^3*t^4 + 2641474*ep^2*mtt^6*mWW^4*s^3*t^4 + 11404366*ep^3*mtt^6*mWW^4*s^3*t^4 + 23813482*ep^4*mtt^6*mWW^4*s^3*t^4 + 24086716*ep^5*mtt^6*mWW^4*s^3*t^4 + 9490864*ep^6*mtt^6*mWW^4*s^3*t^4 + 6352*mtt^5*mWW^5*s^3*t^4 + 173885*ep*mtt^5*mWW^5*s^3*t^4 + 1500917*ep^2*mtt^5*mWW^5*s^3*t^4 + 5589909*ep^3*mtt^5*mWW^5*s^3*t^4 + 10014651*ep^4*mtt^5*mWW^5*s^3*t^4 + 8492342*ep^5*mtt^5*mWW^5*s^3*t^4 + 2712232*ep^6*mtt^5*mWW^5*s^3*t^4 + 948*mtt^4*mWW^6*s^3*t^4 - 219878*ep*mtt^4*mWW^6*s^3*t^4 - 2600606*ep^2*mtt^4*mWW^6*s^3*t^4 - 11238454*ep^3*mtt^4*mWW^6*s^3*t^4 - 22825870*ep^4*mtt^4*mWW^6*s^3*t^4 - 22158236*ep^5*mtt^4*mWW^6*s^3*t^4 - 8326304*ep^6*mtt^4*mWW^6*s^3*t^4 - 17418*mtt^3*mWW^7*s^3*t^4 - 131775*ep*mtt^3*mWW^7*s^3*t^4 - 119531*ep^2*mtt^3*mWW^7*s^3*t^4 + 1387005*ep^3*mtt^3*mWW^7*s^3*t^4 + 4757845*ep^4*mtt^3*mWW^7*s^3*t^4 + 5827802*ep^5*mtt^3*mWW^7*s^3*t^4 + 2527272*ep^6*mtt^3*mWW^7*s^3*t^4 + 5544*mtt^2*mWW^8*s^3*t^4 + 84664*ep*mtt^2*mWW^8*s^3*t^4 + 525836*ep^2*mtt^2*mWW^8*s^3*t^4 + 1601640*ep^3*mtt^2*mWW^8*s^3*t^4 + 2492572*ep^4*mtt^2*mWW^8*s^3*t^4 + 1900576*ep^5*mtt^2*mWW^8*s^3*t^4 + 563072*ep^6*mtt^2*mWW^8*s^3*t^4 + 3036*mtt*mWW^9*s^3*t^4 + 24601*ep*mtt*mWW^9*s^3*t^4 + 40165*ep^2*mtt*mWW^9*s^3*t^4 - 123959*ep^3*mtt*mWW^9*s^3*t^4 - 485753*ep^4*mtt*mWW^9*s^3*t^4 - 569282*ep^5*mtt*mWW^9*s^3*t^4 - 230216*ep^6*mtt*mWW^9*s^3*t^4 - 304*mWW^10*s^3*t^4 - 2568*ep*mWW^10*s^3*t^4 - 5340*ep^2*mWW^10*s^3*t^4 + 8160*ep^3*mWW^10*s^3*t^4 + 44748*ep^4*mWW^10*s^3*t^4 + 58088*ep^5*mWW^10*s^3*t^4 + 25056*ep^6*mWW^10*s^3*t^4 - 41706*ep*mtt^8*mWW*s^4*t^4 - 479094*ep^2*mtt^8*mWW*s^4*t^4 - 2074730*ep^3*mtt^8*mWW*s^4*t^4 - 4253746*ep^4*mtt^8*mWW*s^4*t^4 - 4162788*ep^5*mtt^8*mWW*s^4*t^4 - 1566880*ep^6*mtt^8*mWW*s^4*t^4 - 364*mtt^7*mWW^2*s^4*t^4 - 56252*ep*mtt^7*mWW^2*s^4*t^4 - 613388*ep^2*mtt^7*mWW^2*s^4*t^4 - 2480092*ep^3*mtt^7*mWW^2*s^4*t^4 - 4599408*ep^4*mtt^7*mWW^2*s^4*t^4 - 3918816*ep^5*mtt^7*mWW^2*s^4*t^4 - 1215936*ep^6*mtt^7*mWW^2*s^4*t^4 - 1404*mtt^6*mWW^3*s^4*t^4 + 351174*ep*mtt^6*mWW^3*s^4*t^4 + 4134466*ep^2*mtt^6*mWW^3*s^4*t^4 + 17930590*ep^3*mtt^6*mWW^3*s^4*t^4 + 36644138*ep^4*mtt^6*mWW^3*s^4*t^4 + 35748796*ep^5*mtt^6*mWW^3*s^4*t^4 + 13443008*ep^6*mtt^6*mWW^3*s^4*t^4 - 2466*mtt^5*mWW^4*s^4*t^4 - 247683*ep*mtt^5*mWW^4*s^4*t^4 - 2610615*ep^2*mtt^5*mWW^4*s^4*t^4 - 11245391*ep^3*mtt^5*mWW^4*s^4*t^4 - 23764695*ep^4*mtt^5*mWW^4*s^4*t^4 - 24462534*ep^5*mtt^5*mWW^4*s^4*t^4 - 9823544*ep^6*mtt^5*mWW^4*s^4*t^4 - 2870*mtt^4*mWW^5*s^4*t^4 - 331698*ep*mtt^4*mWW^5*s^4*t^4 - 3612350*ep^2*mtt^4*mWW^5*s^4*t^4 - 15014294*ep^3*mtt^4*mWW^5*s^4*t^4 - 29386308*ep^4*mtt^4*mWW^5*s^4*t^4 - 27369088*ep^5*mtt^4*mWW^5*s^4*t^4 - 9799328*ep^6*mtt^4*mWW^5*s^4*t^4 - 566*mtt^3*mWW^6*s^4*t^4 + 296361*ep*mtt^3*mWW^6*s^4*t^4 + 3438735*ep^2*mtt^3*mWW^6*s^4*t^4 + 14835481*ep^3*mtt^3*mWW^6*s^4*t^4 + 30273839*ep^4*mtt^3*mWW^6*s^4*t^4 + 29605358*ep^5*mtt^3*mWW^6*s^4*t^4 + 11214360*ep^6*mtt^3*mWW^6*s^4*t^4 + 8154*mtt^2*mWW^7*s^4*t^4 + 61773*ep*mtt^2*mWW^7*s^4*t^4 + 73519*ep^2*mtt^2*mWW^7*s^4*t^4 - 625643*ep^3*mtt^2*mWW^7*s^4*t^4 - 2419649*ep^4*mtt^2*mWW^7*s^4*t^4 - 3207426*ep^5*mtt^2*mWW^7*s^4*t^4 - 1479976*ep^6*mtt^2*mWW^7*s^4*t^4 - 1156*mtt*mWW^8*s^4*t^4 - 44946*ep*mtt*mWW^8*s^4*t^4 - 425648*ep^2*mtt*mWW^8*s^4*t^4 - 1652134*ep^3*mtt*mWW^8*s^4*t^4 - 3069316*ep^4*mtt*mWW^8*s^4*t^4 - 2736080*ep^5*mtt*mWW^8*s^4*t^4 - 945728*ep^6*mtt*mWW^8*s^4*t^4 - 640*mWW^9*s^4*t^4 - 1215*ep*mWW^9*s^4*t^4 + 36295*ep^2*mWW^9*s^4*t^4 + 213333*ep^3*mWW^9*s^4*t^4 + 471945*ep^4*mWW^9*s^4*t^4 + 469234*ep^5*mWW^9*s^4*t^4 + 176200*ep^6*mWW^9*s^4*t^4 + 56574*ep*mtt^7*mWW*s^5*t^4 + 651042*ep^2*mtt^7*mWW*s^5*t^4 + 2822750*ep^3*mtt^7*mWW*s^5*t^4 + 5795734*ep^4*mtt^7*mWW*s^5*t^4 + 5683020*ep^5*mtt^7*mWW*s^5*t^4 + 2144800*ep^6*mtt^7*mWW*s^5*t^4 + 392*mtt^6*mWW^2*s^5*t^4 + 93272*ep*mtt^6*mWW^2*s^5*t^4 + 1050676*ep^2*mtt^6*mWW^2*s^5*t^4 + 4389760*ep^3*mtt^6*mWW^2*s^5*t^4 + 8518452*ep^4*mtt^6*mWW^2*s^5*t^4 + 7759592*ep^5*mtt^6*mWW^2*s^5*t^4 + 2671856*ep^6*mtt^6*mWW^2*s^5*t^4 + 1884*mtt^5*mWW^3*s^5*t^4 - 356861*ep*mtt^5*mWW^3*s^5*t^4 - 4241945*ep^2*mtt^5*mWW^3*s^5*t^4 - 18467653*ep^3*mtt^5*mWW^3*s^5*t^4 - 37850987*ep^4*mtt^5*mWW^3*s^5*t^4 - 37030190*ep^5*mtt^5*mWW^3*s^5*t^4 - 13967704*ep^6*mtt^5*mWW^3*s^5*t^4 + 2646*mtt^4*mWW^4*s^5*t^4 + 101329*ep*mtt^4*mWW^4*s^5*t^4 + 903581*ep^2*mtt^4*mWW^4*s^5*t^4 + 3841517*ep^3*mtt^4*mWW^4*s^5*t^4 + 8578573*ep^4*mtt^4*mWW^4*s^5*t^4 + 9534202*ep^5*mtt^4*mWW^4*s^5*t^4 + 4137160*ep^6*mtt^4*mWW^4*s^5*t^4 + 710*mtt^3*mWW^5*s^5*t^4 + 341288*ep*mtt^3*mWW^5*s^5*t^4 + 3890032*ep^2*mtt^3*mWW^5*s^5*t^4 + 16510260*ep^3*mtt^3*mWW^5*s^5*t^4 + 32926066*ep^4*mtt^3*mWW^5*s^5*t^4 + 31287996*ep^5*mtt^3*mWW^5*s^5*t^4 + 11457760*ep^6*mtt^3*mWW^5*s^5*t^4 + 170*mtt^2*mWW^6*s^5*t^4 - 172337*ep*mtt^2*mWW^6*s^5*t^4 - 1973799*ep^2*mtt^2*mWW^6*s^5*t^4 - 8517945*ep^3*mtt^2*mWW^6*s^5*t^4 - 17485491*ep^4*mtt^2*mWW^6*s^5*t^4 - 17240126*ep^5*mtt^2*mWW^6*s^5*t^4 - 6587064*ep^6*mtt^2*mWW^6*s^5*t^4 - 2306*mtt*mWW^7*s^5*t^4 - 39115*ep*mtt*mWW^7*s^5*t^4 - 279591*ep^2*mtt*mWW^7*s^5*t^4 - 916527*ep^3*mtt*mWW^7*s^5*t^4 - 1436575*ep^4*mtt*mWW^7*s^5*t^4 - 1031078*ep^5*mtt*mWW^7*s^5*t^4 - 260520*ep^6*mtt*mWW^7*s^5*t^4 + 8*mWW^8*s^5*t^4 + 12354*ep*mWW^8*s^5*t^4 + 142204*ep^2*mWW^8*s^5*t^4 + 595478*ep^3*mWW^8*s^5*t^4 + 1161708*ep^4*mWW^8*s^5*t^4 + 1077672*ep^5*mWW^8*s^5*t^4 + 385760*ep^6*mWW^8*s^5*t^4 - 48510*ep*mtt^6*mWW*s^6*t^4 - 559146*ep^2*mtt^6*mWW*s^6*t^4 - 2426718*ep^3*mtt^6*mWW*s^6*t^4 - 4987710*ep^4*mtt^6*mWW*s^6*t^4 - 4897116*ep^5*mtt^6*mWW*s^6*t^4 - 1851360*ep^6*mtt^6*mWW*s^6*t^4 - 280*mtt^5*mWW^2*s^6*t^4 - 88388*ep*mtt^5*mWW^2*s^6*t^4 - 1008588*ep^2*mtt^5*mWW^2*s^6*t^4 - 4267732*ep^3*mtt^5*mWW^2*s^6*t^4 - 8424348*ep^4*mtt^5*mWW^2*s^6*t^4 - 7857576*ep^5*mtt^5*mWW^2*s^6*t^4 - 2796608*ep^6*mtt^5*mWW^2*s^6*t^4 - 1310*mtt^4*mWW^3*s^6*t^4 + 214782*ep*mtt^4*mWW^3*s^6*t^4 + 2563242*ep^2*mtt^4*mWW^3*s^6*t^4 + 11175226*ep^3*mtt^4*mWW^3*s^6*t^4 + 22933780*ep^4*mtt^4*mWW^3*s^6*t^4 + 22466856*ep^5*mtt^4*mWW^3*s^6*t^4 + 8486768*ep^6*mtt^4*mWW^3*s^6*t^4 - 1648*mtt^3*mWW^4*s^6*t^4 + 23652*ep*mtt^3*mWW^4*s^6*t^4 + 435264*ep^2*mtt^3*mWW^4*s^6*t^4 + 1917980*ep^3*mtt^3*mWW^4*s^6*t^4 + 3486448*ep^4*mtt^3*mWW^4*s^6*t^4 + 2734880*ep^5*mtt^3*mWW^4*s^6*t^4 + 722848*ep^6*mtt^3*mWW^4*s^6*t^4 - 252*mtt^2*mWW^5*s^6*t^4 - 184869*ep*mtt^2*mWW^5*s^6*t^4 - 2109585*ep^2*mtt^2*mWW^5*s^6*t^4 - 8985613*ep^3*mtt^2*mWW^5*s^6*t^4 - 18030083*ep^4*mtt^2*mWW^5*s^6*t^4 - 17267190*ep^5*mtt^2*mWW^5*s^6*t^4 - 6379976*ep^6*mtt^2*mWW^5*s^6*t^4 - 208*mtt*mWW^6*s^6*t^4 + 38568*ep*mtt*mWW^6*s^6*t^4 + 446480*ep^2*mtt*mWW^6*s^6*t^4 + 1947184*ep^3*mtt*mWW^6*s^6*t^4 + 4059776*ep^4*mtt*mWW^6*s^6*t^4 + 4074200*ep^5*mtt*mWW^6*s^6*t^4 + 1584432*ep^6*mtt*mWW^6*s^6*t^4 + 306*mWW^7*s^6*t^4 + 11893*ep*mWW^7*s^6*t^4 + 116309*ep^2*mWW^7*s^6*t^4 + 460545*ep^3*mWW^7*s^6*t^4 + 865745*ep^4*mWW^7*s^6*t^4 + 775642*ep^5*mWW^7*s^6*t^4 + 267400*ep^6*mWW^7*s^6*t^4 + 25794*ep*mtt^5*mWW*s^7*t^4 + 297750*ep^2*mtt^5*mWW*s^7*t^4 + 1293346*ep^3*mtt^5*mWW*s^7*t^4 + 2660354*ep^4*mtt^5*mWW*s^7*t^4 + 2614500*ep^5*mtt^5*mWW*s^7*t^4 + 989600*ep^6*mtt^5*mWW*s^7*t^4 + 128*mtt^4*mWW^2*s^7*t^4 + 48508*ep*mtt^4*mWW^2*s^7*t^4 + 556120*ep^2*mtt^4*mWW^2*s^7*t^4 + 2365068*ep^3*mtt^4*mWW^2*s^7*t^4 + 4702576*ep^4*mtt^4*mWW^2*s^7*t^4 + 4431200*ep^5*mtt^4*mWW^2*s^7*t^4 + 1599440*ep^6*mtt^4*mWW^2*s^7*t^4 + 486*mtt^3*mWW^3*s^7*t^4 - 73255*ep*mtt^3*mWW^3*s^7*t^4 - 874323*ep^2*mtt^3*mWW^3*s^7*t^4 - 3811947*ep^3*mtt^3*mWW^3*s^7*t^4 - 7827043*ep^4*mtt^3*mWW^3*s^7*t^4 - 7673494*ep^5*mtt^3*mWW^3*s^7*t^4 - 2900824*ep^6*mtt^3*mWW^3*s^7*t^4 + 552*mtt^2*mWW^4*s^7*t^4 - 37776*ep*mtt^2*mWW^4*s^7*t^4 - 487460*ep^2*mtt^2*mWW^4*s^7*t^4 - 2107904*ep^3*mtt^2*mWW^4*s^7*t^4 - 4141972*ep^4*mtt^2*mWW^4*s^7*t^4 - 3804544*ep^5*mtt^2*mWW^4*s^7*t^4 - 1326336*ep^6*mtt^2*mWW^4*s^7*t^4 + 94*mtt*mWW^5*s^7*t^4 + 49481*ep*mtt*mWW^5*s^7*t^4 + 559233*ep^2*mtt*mWW^5*s^7*t^4 + 2378765*ep^3*mtt*mWW^5*s^7*t^4 + 4782617*ep^4*mtt*mWW^5*s^7*t^4 + 4596506*ep^5*mtt*mWW^5*s^7*t^4 + 1705608*ep^6*mtt*mWW^5*s^7*t^4 + 76*mWW^6*s^7*t^4 - 1272*ep*mWW^6*s^7*t^4 - 17360*ep^2*mWW^6*s^7*t^4 - 81608*ep^3*mWW^6*s^7*t^4 - 185076*ep^4*mWW^6*s^7*t^4 - 202152*ep^5*mWW^6*s^7*t^4 - 85024*ep^6*mWW^6*s^7*t^4 - 7794*ep*mtt^4*mWW*s^8*t^4 - 90090*ep^2*mtt^4*mWW*s^8*t^4 - 391618*ep^3*mtt^4*mWW*s^8*t^4 - 806054*ep^4*mtt^4*mWW*s^8*t^4 - 792732*ep^5*mtt^4*mWW*s^8*t^4 - 300320*ep^6*mtt^4*mWW*s^8*t^4 - 34*mtt^3*mWW^2*s^8*t^4 - 14308*ep*mtt^3*mWW^2*s^8*t^4 - 163946*ep^2*mtt^3*mWW^2*s^8*t^4 - 697708*ep^3*mtt^3*mWW^2*s^8*t^4 - 1390268*ep^4*mtt^3*mWW^2*s^8*t^4 - 1314968*ep^5*mtt^3*mWW^2*s^8*t^4 - 477344*ep^6*mtt^3*mWW^2*s^8*t^4 - 84*mtt^2*mWW^3*s^8*t^4 + 12867*ep*mtt^2*mWW^3*s^8*t^4 + 152957*ep^2*mtt^2*mWW^3*s^8*t^4 + 666535*ep^3*mtt^2*mWW^3*s^8*t^4 + 1369647*ep^4*mtt^2*mWW^3*s^8*t^4 + 1344230*ep^5*mtt^2*mWW^3*s^8*t^4 + 508600*ep^6*mtt^2*mWW^3*s^8*t^4 - 78*mtt*mWW^4*s^8*t^4 + 13072*ep*mtt*mWW^4*s^8*t^4 + 157362*ep^2*mtt*mWW^4*s^8*t^4 + 674408*ep^3*mtt*mWW^4*s^8*t^4 + 1339204*ep^4*mtt*mWW^4*s^8*t^4 + 1256928*ep^5*mtt*mWW^4*s^8*t^4 + 451760*ep^6*mtt*mWW^4*s^8*t^4 - 12*mWW^5*s^8*t^4 - 5333*ep*mWW^5*s^8*t^4 - 59539*ep^2*mWW^5*s^8*t^4 - 251913*ep^3*mWW^5*s^8*t^4 - 505129*ep^4*mWW^5*s^8*t^4 - 484754*ep^5*mWW^5*s^8*t^4 - 179720*ep^6*mWW^5*s^8*t^4 + 1026*ep*mtt^3*mWW*s^9*t^4 + 11874*ep^2*mtt^3*mWW*s^9*t^4 + 51650*ep^3*mtt^3*mWW*s^9*t^4 + 106366*ep^4*mtt^3*mWW*s^9*t^4 + 104668*ep^5*mtt^3*mWW*s^9*t^4 + 39680*ep^6*mtt^3*mWW*s^9*t^4 + 4*mtt^2*mWW^2*s^9*t^4 + 1742*ep*mtt^2*mWW^2*s^9*t^4 + 19848*ep^2*mtt^2*mWW^2*s^9*t^4 + 84202*ep^3*mtt^2*mWW^2*s^9*t^4 + 167468*ep^4*mtt^2*mWW^2*s^9*t^4 + 158256*ep^5*mtt^2*mWW^2*s^9*t^4 + 57456*ep^6*mtt^2*mWW^2*s^9*t^4 + 4*mtt*mWW^3*s^9*t^4 - 996*ep*mtt*mWW^3*s^9*t^4 - 11752*ep^2*mtt*mWW^3*s^9*t^4 - 51332*ep^3*mtt*mWW^3*s^9*t^4 - 105884*ep^4*mtt*mWW^3*s^9*t^4 - 104296*ep^5*mtt*mWW^3*s^9*t^4 - 39568*ep^6*mtt*mWW^3*s^9*t^4 - 1740*ep*mWW^4*s^9*t^4 - 20018*ep^2*mWW^4*s^9*t^4 - 84968*ep^3*mWW^4*s^9*t^4 - 168838*ep^4*mWW^4*s^9*t^4 - 159364*ep^5*mWW^4*s^9*t^4 - 57792*ep^6*mWW^4*s^9*t^4 - 228*ep*mtt^11*mWW*t^5 - 2600*ep^2*mtt^11*mWW*t^5 - 11428*ep^3*mtt^11*mWW*t^5 - 24448*ep^4*mtt^11*mWW*t^5 - 25616*ep^5*mtt^11*mWW*t^5 - 10560*ep^6*mtt^11*mWW*t^5 - 20*mtt^10*mWW^2*t^5 + 909*ep*mtt^10*mWW^2*t^5 + 10525*ep^2*mtt^10*mWW^2*t^5 + 40925*ep^3*mtt^10*mWW^2*t^5 + 71647*ep^4*mtt^10*mWW^2*t^5 + 55798*ep^5*mtt^10*mWW^2*t^5 + 14376*ep^6*mtt^10*mWW^2*t^5 - 124*mtt^9*mWW^3*t^5 - 4423*ep*mtt^9*mWW^3*t^5 - 37337*ep^2*mtt^9*mWW^3*t^5 - 133163*ep^3*mtt^9*mWW^3*t^5 - 229355*ep^4*mtt^9*mWW^3*t^5 - 184182*ep^5*mtt^9*mWW^3*t^5 - 52456*ep^6*mtt^9*mWW^3*t^5 + 816*mtt^8*mWW^4*t^5 + 11001*ep*mtt^8*mWW^4*t^5 + 59575*ep^2*mtt^8*mWW^4*t^5 + 166285*ep^3*mtt^8*mWW^4*t^5 + 252681*ep^4*mtt^8*mWW^4*t^5 + 197666*ep^5*mtt^8*mWW^4*t^5 + 61496*ep^6*mtt^8*mWW^4*t^5 + 1448*mtt^7*mWW^5*t^5 + 24031*ep*mtt^7*mWW^5*t^5 + 155725*ep^2*mtt^7*mWW^5*t^5 + 506083*ep^3*mtt^7*mWW^5*t^5 + 875035*ep^4*mtt^7*mWW^5*t^5 + 766678*ep^5*mtt^7*mWW^5*t^5 + 266600*ep^6*mtt^7*mWW^5*t^5 - 5264*mtt^6*mWW^6*t^5 - 70749*ep*mtt^6*mWW^6*t^5 - 385783*ep^2*mtt^6*mWW^6*t^5 - 1097705*ep^3*mtt^6*mWW^6*t^5 - 1722201*ep^4*mtt^6*mWW^6*t^5 - 1412146*ep^5*mtt^6*mWW^6*t^5 - 471672*ep^6*mtt^6*mWW^6*t^5 + 492*mtt^5*mWW^7*t^5 + 861*ep*mtt^5*mWW^7*t^5 - 25809*ep^2*mtt^5*mWW^7*t^5 - 149999*ep^3*mtt^5*mWW^7*t^5 - 334267*ep^4*mtt^5*mWW^7*t^5 - 337894*ep^5*mtt^5*mWW^7*t^5 - 129704*ep^6*mtt^5*mWW^7*t^5 + 5496*mtt^4*mWW^8*t^5 + 77177*ep*mtt^4*mWW^8*t^5 + 437403*ep^2*mtt^4*mWW^8*t^5 + 1282861*ep^3*mtt^4*mWW^8*t^5 + 2057717*ep^4*mtt^4*mWW^8*t^5 + 1714698*ep^5*mtt^4*mWW^8*t^5 + 580888*ep^6*mtt^4*mWW^8*t^5 - 2520*mtt^3*mWW^9*t^5 - 34361*ep*mtt^3*mWW^9*t^5 - 189763*ep^2*mtt^3*mWW^9*t^5 - 545437*ep^3*mtt^3*mWW^9*t^5 - 862749*ep^4*mtt^3*mWW^9*t^5 - 713082*ep^5*mtt^3*mWW^9*t^5 - 240728*ep^6*mtt^3*mWW^9*t^5 - 324*mtt^2*mWW^10*t^5 - 4218*ep*mtt^2*mWW^10*t^5 - 21936*ep^2*mtt^2*mWW^10*t^5 - 58422*ep^3*mtt^2*mWW^10*t^5 - 84060*ep^4*mtt^2*mWW^10*t^5 - 61920*ep^5*mtt^2*mWW^10*t^5 - 18240*ep^6*mtt^2*mWW^10*t^5 - 336*ep*mtt^11*s*t^5 - 3848*ep^2*mtt^11*s*t^5 - 16712*ep^3*mtt^11*s*t^5 - 34488*ep^4*mtt^11*s*t^5 - 34056*ep^5*mtt^11*s*t^5 - 12960*ep^6*mtt^11*s*t^5 - 2308*ep*mtt^10*mWW*s*t^5 - 26012*ep^2*mtt^10*mWW*s*t^5 - 109372*ep^3*mtt^10*mWW*s*t^5 - 213292*ep^4*mtt^10*mWW*s*t^5 - 193432*ep^5*mtt^10*mWW*s*t^5 - 65184*ep^6*mtt^10*mWW*s*t^5 + 90*mtt^9*mWW^2*s*t^5 + 7338*ep*mtt^9*mWW^2*s*t^5 + 85856*ep^2*mtt^9*mWW^2*s*t^5 + 406930*ep^3*mtt^9*mWW^2*s*t^5 + 929094*ep^4*mtt^9*mWW^2*s*t^5 + 1023716*ep^5*mtt^9*mWW^2*s*t^5 + 439216*ep^6*mtt^9*mWW^2*s*t^5 + 582*mtt^8*mWW^3*s*t^5 + 23062*ep*mtt^8*mWW^3*s*t^5 + 197394*ep^2*mtt^8*mWW^3*s*t^5 + 695930*ep^3*mtt^8*mWW^3*s*t^5 + 1154896*ep^4*mtt^8*mWW^3*s*t^5 + 862984*ep^5*mtt^8*mWW^3*s*t^5 + 211872*ep^6*mtt^8*mWW^3*s*t^5 - 3988*mtt^7*mWW^4*s*t^5 - 92615*ep*mtt^7*mWW^4*s*t^5 - 733849*ep^2*mtt^7*mWW^4*s*t^5 - 2720931*ep^3*mtt^7*mWW^4*s*t^5 - 5137115*ep^4*mtt^7*mWW^4*s*t^5 - 4793382*ep^5*mtt^7*mWW^4*s*t^5 - 1756840*ep^6*mtt^7*mWW^4*s*t^5 - 7232*mtt^6*mWW^5*s*t^5 - 65200*ep*mtt^6*mWW^5*s*t^5 - 155676*ep^2*mtt^6*mWW^5*s*t^5 + 154888*ep^3*mtt^6*mWW^5*s*t^5 + 1150060*ep^4*mtt^6*mWW^5*s*t^5 + 1636488*ep^5*mtt^6*mWW^5*s*t^5 + 768352*ep^6*mtt^6*mWW^5*s*t^5 + 19684*mtt^5*mWW^6*s*t^5 + 241941*ep*mtt^5*mWW^6*s*t^5 + 1186527*ep^2*mtt^5*mWW^6*s*t^5 + 2992569*ep^3*mtt^5*mWW^6*s*t^5 + 4108477*ep^4*mtt^5*mWW^6*s*t^5 + 2919562*ep^5*mtt^5*mWW^6*s*t^5 + 838040*ep^6*mtt^5*mWW^6*s*t^5 + 4704*mtt^4*mWW^7*s*t^5 + 70840*ep*mtt^4*mWW^7*s*t^5 + 421784*ep^2*mtt^4*mWW^7*s*t^5 + 1281704*ep^3*mtt^4*mWW^7*s*t^5 + 2125016*ep^4*mtt^4*mWW^7*s*t^5 + 1827808*ep^5*mtt^4*mWW^7*s*t^5 + 635904*ep^6*mtt^4*mWW^7*s*t^5 - 20306*mtt^3*mWW^8*s*t^5 - 265677*ep*mtt^3*mWW^8*s*t^5 - 1400723*ep^2*mtt^3*mWW^8*s*t^5 - 3834757*ep^3*mtt^3*mWW^8*s*t^5 - 5781883*ep^4*mtt^3*mWW^8*s*t^5 - 4567334*ep^5*mtt^3*mWW^8*s*t^5 - 1478440*ep^6*mtt^3*mWW^8*s*t^5 + 4154*mtt^2*mWW^9*s*t^5 + 52448*ep*mtt^2*mWW^9*s*t^5 + 266324*ep^2*mtt^2*mWW^9*s*t^5 + 702692*ep^3*mtt^2*mWW^9*s*t^5 + 1023906*ep^4*mtt^2*mWW^9*s*t^5 + 786908*ep^5*mtt^2*mWW^9*s*t^5 + 250448*ep^6*mtt^2*mWW^9*s*t^5 + 2240*mtt*mWW^10*s*t^5 + 29557*ep*mtt*mWW^10*s*t^5 + 157197*ep^2*mtt*mWW^10*s*t^5 + 433397*ep^3*mtt*mWW^10*s*t^5 + 655227*ep^4*mtt*mWW^10*s*t^5 + 515590*ep^5*mtt*mWW^10*s*t^5 + 165032*ep^6*mtt*mWW^10*s*t^5 + 72*mWW^11*s*t^5 + 950*ep*mWW^11*s*t^5 + 5026*ep^2*mWW^11*s*t^5 + 13662*ep^3*mWW^11*s*t^5 + 20102*ep^4*mWW^11*s*t^5 + 15148*ep^5*mWW^11*s*t^5 + 4560*ep^6*mWW^11*s*t^5 + 2688*ep*mtt^10*s^2*t^5 + 30784*ep^2*mtt^10*s^2*t^5 + 133696*ep^3*mtt^10*s^2*t^5 + 275904*ep^4*mtt^10*s^2*t^5 + 272448*ep^5*mtt^10*s^2*t^5 + 103680*ep^6*mtt^10*s^2*t^5 + 26342*ep*mtt^9*mWW*s^2*t^5 + 299266*ep^2*mtt^9*mWW*s^2*t^5 + 1278334*ep^3*mtt^9*mWW*s^2*t^5 + 2572022*ep^4*mtt^9*mWW*s^2*t^5 + 2456292*ep^5*mtt^9*mWW*s^2*t^5 + 896736*ep^6*mtt^9*mWW*s^2*t^5 - 100*mtt^8*mWW^2*s^2*t^5 - 60335*ep*mtt^8*mWW^2*s^2*t^5 - 705477*ep^2*mtt^8*mWW^2*s^2*t^5 - 3177107*ep^3*mtt^8*mWW^2*s^2*t^5 - 6849895*ep^4*mtt^8*mWW^2*s^2*t^5 - 7116694*ep^5*mtt^8*mWW^2*s^2*t^5 - 2873256*ep^6*mtt^8*mWW^2*s^2*t^5 - 812*mtt^7*mWW^3*s^2*t^5 - 103090*ep*mtt^7*mWW^3*s^2*t^5 - 1069552*ep^2*mtt^7*mWW^3*s^2*t^5 - 4257758*ep^3*mtt^7*mWW^3*s^2*t^5 - 7949452*ep^4*mtt^7*mWW^3*s^2*t^5 - 6958760*ep^5*mtt^7*mWW^3*s^2*t^5 - 2275984*ep^6*mtt^7*mWW^3*s^2*t^5 + 8262*mtt^6*mWW^4*s^2*t^5 + 368772*ep*mtt^6*mWW^4*s^2*t^5 + 3547230*ep^2*mtt^6*mWW^4*s^2*t^5 + 14386708*ep^3*mtt^6*mWW^4*s^2*t^5 + 28553436*ep^4*mtt^6*mWW^4*s^2*t^5 + 27502664*ep^5*mtt^6*mWW^4*s^2*t^5 + 10314048*ep^6*mtt^6*mWW^4*s^2*t^5 + 13258*mtt^5*mWW^5*s^2*t^5 + 26984*ep*mtt^5*mWW^5*s^2*t^5 - 769596*ep^2*mtt^5*mWW^5*s^2*t^5 - 4909252*ep^3*mtt^5*mWW^5*s^2*t^5 - 11856694*ep^4*mtt^5*mWW^5*s^2*t^5 - 12909676*ep^5*mtt^5*mWW^5*s^2*t^5 - 5315616*ep^6*mtt^5*mWW^5*s^2*t^5 - 28394*mtt^4*mWW^6*s^2*t^5 - 408180*ep*mtt^4*mWW^6*s^2*t^5 - 2390894*ep^2*mtt^4*mWW^6*s^2*t^5 - 7154060*ep^3*mtt^4*mWW^6*s^2*t^5 - 11407240*ep^4*mtt^4*mWW^6*s^2*t^5 - 9211216*ep^5*mtt^4*mWW^6*s^2*t^5 - 2961472*ep^6*mtt^4*mWW^6*s^2*t^5 - 12424*mtt^3*mWW^7*s^2*t^5 - 93064*ep*mtt^3*mWW^7*s^2*t^5 - 60352*ep^2*mtt^3*mWW^7*s^2*t^5 + 1057008*ep^3*mtt^3*mWW^7*s^2*t^5 + 3301032*ep^4*mtt^3*mWW^7*s^2*t^5 + 3771272*ep^5*mtt^3*mWW^7*s^2*t^5 + 1537584*ep^6*mtt^3*mWW^7*s^2*t^5 + 22644*mtt^2*mWW^8*s^2*t^5 + 270270*ep*mtt^2*mWW^8*s^2*t^5 + 1270782*ep^2*mtt^2*mWW^8*s^2*t^5 + 3030710*ep^3*mtt^2*mWW^8*s^2*t^5 + 3889790*ep^4*mtt^2*mWW^8*s^2*t^5 + 2559996*ep^5*mtt^2*mWW^8*s^2*t^5 + 676272*ep^6*mtt^2*mWW^8*s^2*t^5 - 1322*mtt*mWW^9*s^2*t^5 - 17194*ep*mtt*mWW^9*s^2*t^5 - 90248*ep^2*mtt*mWW^9*s^2*t^5 - 238626*ep^3*mtt*mWW^9*s^2*t^5 - 330310*ep^4*mtt*mWW^9*s^2*t^5 - 228316*ep^5*mtt*mWW^9*s^2*t^5 - 62736*ep^6*mtt*mWW^9*s^2*t^5 - 1080*mWW^10*s^2*t^5 - 12841*ep*mWW^10*s^2*t^5 - 60471*ep^2*mWW^10*s^2*t^5 - 146709*ep^3*mWW^10*s^2*t^5 - 195777*ep^4*mWW^10*s^2*t^5 - 136986*ep^5*mWW^10*s^2*t^5 - 39256*ep^6*mWW^10*s^2*t^5 - 9408*ep*mtt^9*s^3*t^5 - 107744*ep^2*mtt^9*s^3*t^5 - 467936*ep^3*mtt^9*s^3*t^5 - 965664*ep^4*mtt^9*s^3*t^5 - 953568*ep^5*mtt^9*s^3*t^5 - 362880*ep^6*mtt^9*s^3*t^5 - 98296*ep*mtt^8*mWW*s^3*t^5 - 1120556*ep^2*mtt^8*mWW*s^3*t^5 - 4804672*ep^3*mtt^8*mWW*s^3*t^5 - 9727020*ep^4*mtt^8*mWW*s^3*t^5 - 9377808*ep^5*mtt^8*mWW*s^3*t^5 - 3470400*ep^6*mtt^8*mWW*s^3*t^5 - 170*mtt^7*mWW^2*s^3*t^5 + 158514*ep*mtt^7*mWW^2*s^3*t^5 + 1855440*ep^2*mtt^7*mWW^2*s^3*t^5 + 8284338*ep^3*mtt^7*mWW^2*s^3*t^5 + 17689506*ep^4*mtt^7*mWW^2*s^3*t^5 + 18182820*ep^5*mtt^7*mWW^2*s^3*t^5 + 7248992*ep^6*mtt^7*mWW^2*s^3*t^5 - 272*mtt^6*mWW^3*s^3*t^5 + 317193*ep*mtt^6*mWW^3*s^3*t^5 + 3604861*ep^2*mtt^6*mWW^3*s^3*t^5 + 15114377*ep^3*mtt^6*mWW^3*s^3*t^5 + 29620331*ep^4*mtt^6*mWW^3*s^3*t^5 + 27462910*ep^5*mtt^6*mWW^3*s^3*t^5 + 9716024*ep^6*mtt^6*mWW^3*s^3*t^5 - 9746*mtt^5*mWW^4*s^3*t^5 - 762917*ep*mtt^5*mWW^4*s^3*t^5 - 7939871*ep^2*mtt^5*mWW^4*s^3*t^5 - 33191173*ep^3*mtt^5*mWW^4*s^3*t^5 - 66937375*ep^4*mtt^5*mWW^4*s^3*t^5 - 65127358*ep^5*mtt^5*mWW^4*s^3*t^5 - 24595496*ep^6*mtt^5*mWW^4*s^3*t^5 - 11556*mtt^4*mWW^5*s^3*t^5 + 12918*ep*mtt^4*mWW^5*s^3*t^5 + 1072400*ep^2*mtt^4*mWW^5*s^3*t^5 + 6204770*ep^3*mtt^4*mWW^5*s^3*t^5 + 14993356*ep^4*mtt^4*mWW^5*s^3*t^5 + 16686096*ep^5*mtt^4*mWW^5*s^3*t^5 + 7049936*ep^6*mtt^4*mWW^5*s^3*t^5 + 20878*mtt^3*mWW^6*s^3*t^5 + 497413*ep*mtt^3*mWW^6*s^3*t^5 + 4022207*ep^2*mtt^3*mWW^6*s^3*t^5 + 14855037*ep^3*mtt^3*mWW^6*s^3*t^5 + 27445891*ep^4*mtt^3*mWW^6*s^3*t^5 + 24807286*ep^5*mtt^3*mWW^6*s^3*t^5 + 8764744*ep^6*mtt^3*mWW^6*s^3*t^5 + 11060*mtt^2*mWW^7*s^3*t^5 - 3598*ep*mtt^2*mWW^7*s^3*t^5 - 922372*ep^2*mtt^2*mWW^7*s^3*t^5 - 5091874*ep^3*mtt^2*mWW^7*s^3*t^5 - 11330848*ep^4*mtt^2*mWW^7*s^3*t^5 - 11502320*ep^5*mtt^2*mWW^7*s^3*t^5 - 4429024*ep^6*mtt^2*mWW^7*s^3*t^5 - 10554*mtt*mWW^8*s^3*t^5 - 117912*ep*mtt*mWW^8*s^3*t^5 - 505690*ep^2*mtt*mWW^8*s^3*t^5 - 1036712*ep^3*mtt*mWW^8*s^3*t^5 - 1005844*ep^4*mtt*mWW^8*s^3*t^5 - 351064*ep^5*mtt*mWW^8*s^3*t^5 + 23792*ep^6*mtt*mWW^8*s^3*t^5 - 408*mWW^9*s^3*t^5 - 2259*ep*mWW^9*s^3*t^5 + 6893*ep^2*mWW^9*s^3*t^5 + 66165*ep^3*mWW^9*s^3*t^5 + 154435*ep^4*mWW^9*s^3*t^5 + 151118*ep^5*mWW^9*s^3*t^5 + 54824*ep^6*mWW^9*s^3*t^5 + 18816*ep*mtt^8*s^4*t^5 + 215488*ep^2*mtt^8*s^4*t^5 + 935872*ep^3*mtt^8*s^4*t^5 + 1931328*ep^4*mtt^8*s^4*t^5 + 1907136*ep^5*mtt^8*s^4*t^5 + 725760*ep^6*mtt^8*s^4*t^5 + 194570*ep*mtt^7*mWW*s^4*t^5 + 2223022*ep^2*mtt^7*mWW*s^4*t^5 + 9547778*ep^3*mtt^7*mWW*s^4*t^5 + 19374458*ep^4*mtt^7*mWW*s^4*t^5 + 18744524*ep^5*mtt^7*mWW*s^4*t^5 + 6971808*ep^6*mtt^7*mWW*s^4*t^5 + 600*mtt^6*mWW^2*s^4*t^5 - 208617*ep*mtt^6*mWW^2*s^4*t^5 - 2445383*ep^2*mtt^6*mWW^2*s^4*t^5 - 10913277*ep^3*mtt^6*mWW^2*s^4*t^5 - 23321033*ep^4*mtt^6*mWW^2*s^4*t^5 - 23989610*ep^5*mtt^6*mWW^2*s^4*t^5 - 9560200*ep^6*mtt^6*mWW^2*s^4*t^5 + 1940*mtt^5*mWW^3*s^4*t^5 - 555623*ep*mtt^5*mWW^3*s^4*t^5 - 6494605*ep^2*mtt^5*mWW^3*s^4*t^5 - 27688483*ep^3*mtt^5*mWW^3*s^4*t^5 - 55158951*ep^4*mtt^5*mWW^3*s^4*t^5 - 52127326*ep^5*mtt^5*mWW^3*s^4*t^5 - 18890696*ep^6*mtt^5*mWW^3*s^4*t^5 + 7508*mtt^4*mWW^4*s^4*t^5 + 856820*ep*mtt^4*mWW^4*s^4*t^5 + 9187372*ep^2*mtt^4*mWW^4*s^4*t^5 + 38848964*ep^3*mtt^4*mWW^4*s^4*t^5 + 78900216*ep^4*mtt^4*mWW^4*s^4*t^5 + 77170720*ep^5*mtt^4*mWW^4*s^4*t^5 + 29263712*ep^6*mtt^4*mWW^4*s^4*t^5 + 5338*mtt^3*mWW^5*s^4*t^5 + 88399*ep*mtt^3*mWW^5*s^4*t^5 + 612023*ep^2*mtt^3*mWW^5*s^4*t^5 + 1668699*ep^3*mtt^3*mWW^5*s^4*t^5 + 1441711*ep^4*mtt^3*mWW^5*s^4*t^5 - 599202*ep^5*mtt^3*mWW^5*s^4*t^5 - 1009080*ep^6*mtt^3*mWW^5*s^4*t^5 - 8712*mtt^2*mWW^6*s^4*t^5 - 409251*ep*mtt^2*mWW^6*s^4*t^5 - 3990135*ep^2*mtt^2*mWW^6*s^4*t^5 - 16025043*ep^3*mtt^2*mWW^6*s^4*t^5 - 31092665*ep^4*mtt^2*mWW^6*s^4*t^5 - 29079850*ep^5*mtt^2*mWW^6*s^4*t^5 - 10551224*ep^6*mtt^2*mWW^6*s^4*t^5 - 4774*mtt*mWW^7*s^4*t^5 + 32342*ep*mtt*mWW^7*s^4*t^5 + 740776*ep^2*mtt*mWW^7*s^4*t^5 + 3650494*ep^3*mtt*mWW^7*s^4*t^5 + 7835750*ep^4*mtt*mWW^7*s^4*t^5 + 7836164*ep^5*mtt*mWW^7*s^4*t^5 + 2994720*ep^6*mtt*mWW^7*s^4*t^5 + 1756*mWW^8*s^4*t^5 + 21296*ep*mWW^8*s^4*t^5 + 105938*ep^2*mWW^8*s^4*t^5 + 265364*ep^3*mWW^8*s^4*t^5 + 341818*ep^4*mWW^8*s^4*t^5 + 209220*ep^5*mWW^8*s^4*t^5 + 45312*ep^6*mWW^8*s^4*t^5 - 23520*ep*mtt^7*s^5*t^5 - 269360*ep^2*mtt^7*s^5*t^5 - 1169840*ep^3*mtt^7*s^5*t^5 - 2414160*ep^4*mtt^7*s^5*t^5 - 2383920*ep^5*mtt^7*s^5*t^5 - 907200*ep^6*mtt^7*s^5*t^5 - 230092*ep*mtt^6*mWW*s^5*t^5 - 2632640*ep^2*mtt^6*mWW*s^5*t^5 - 11314532*ep^3*mtt^6*mWW*s^5*t^5 - 22976872*ep^4*mtt^6*mWW*s^5*t^5 - 22257864*ep^5*mtt^6*mWW*s^5*t^5 - 8295360*ep^6*mtt^6*mWW*s^5*t^5 - 730*mtt^5*mWW^2*s^5*t^5 + 148630*ep*mtt^5*mWW^2*s^5*t^5 + 1746160*ep^2*mtt^5*mWW^2*s^5*t^5 + 7834230*ep^3*mtt^5*mWW^2*s^5*t^5 + 16890938*ep^4*mtt^5*mWW^2*s^5*t^5 + 17543428*ep^5*mtt^5*mWW^2*s^5*t^5 + 7051344*ep^6*mtt^5*mWW^2*s^5*t^5 - 2226*mtt^4*mWW^3*s^5*t^5 + 554852*ep*mtt^4*mWW^3*s^5*t^5 + 6527668*ep^2*mtt^4*mWW^3*s^5*t^5 + 27975656*ep^3*mtt^4*mWW^3*s^5*t^5 + 56074006*ep^4*mtt^4*mWW^3*s^5*t^5 + 53391436*ep^5*mtt^4*mWW^3*s^5*t^5 + 19529808*ep^6*mtt^4*mWW^3*s^5*t^5 - 3988*mtt^3*mWW^4*s^5*t^5 - 522070*ep*mtt^3*mWW^4*s^5*t^5 - 5632124*ep^2*mtt^3*mWW^4*s^5*t^5 - 23917274*ep^3*mtt^3*mWW^4*s^5*t^5 - 48810760*ep^4*mtt^3*mWW^4*s^5*t^5 - 47986328*ep^5*mtt^3*mWW^4*s^5*t^5 - 18287008*ep^6*mtt^3*mWW^4*s^5*t^5 - 1672*mtt^2*mWW^5*s^5*t^5 - 159357*ep*mtt^2*mWW^5*s^5*t^5 - 1716003*ep^2*mtt^2*mWW^5*s^5*t^5 - 6954697*ep^3*mtt^2*mWW^5*s^5*t^5 - 13076269*ep^4*mtt^2*mWW^5*s^5*t^5 - 11546410*ep^5*mtt^2*mWW^5*s^5*t^5 - 3869640*ep^6*mtt^2*mWW^5*s^5*t^5 + 1962*mtt*mWW^6*s^5*t^5 + 180274*ep*mtt*mWW^6*s^5*t^5 + 1904374*ep^2*mtt*mWW^6*s^5*t^5 + 7882622*ep^3*mtt*mWW^6*s^5*t^5 + 15557440*ep^4*mtt*mWW^6*s^5*t^5 + 14724512*ep^5*mtt*mWW^6*s^5*t^5 + 5391024*ep^6*mtt*mWW^6*s^5*t^5 + 966*mWW^7*s^5*t^5 - 6197*ep*mWW^7*s^5*t^5 - 142915*ep^2*mWW^7*s^5*t^5 - 703485*ep^3*mWW^7*s^5*t^5 - 1511411*ep^4*mWW^7*s^5*t^5 - 1513942*ep^5*mWW^7*s^5*t^5 - 579240*ep^6*mWW^7*s^5*t^5 + 18816*ep*mtt^6*s^6*t^5 + 215488*ep^2*mtt^6*s^6*t^5 + 935872*ep^3*mtt^6*s^6*t^5 + 1931328*ep^4*mtt^6*s^6*t^5 + 1907136*ep^5*mtt^6*s^6*t^5 + 725760*ep^6*mtt^6*s^6*t^5 + 167018*ep*mtt^5*mWW*s^6*t^5 + 1912222*ep^2*mtt^5*mWW*s^6*t^5 + 8216882*ep^3*mtt^5*mWW*s^6*t^5 + 16680522*ep^4*mtt^5*mWW*s^6*t^5 + 16156092*ep^5*mtt^5*mWW*s^6*t^5 + 6022944*ep^6*mtt^5*mWW*s^6*t^5 + 460*mtt^4*mWW^2*s^6*t^5 - 54189*ep*mtt^4*mWW^2*s^6*t^5 - 639951*ep^2*mtt^4*mWW^2*s^6*t^5 - 2917945*ep^3*mtt^4*mWW^2*s^6*t^5 - 6444829*ep^4*mtt^4*mWW^2*s^6*t^5 - 6864850*ep^5*mtt^4*mWW^2*s^6*t^5 - 2822936*ep^6*mtt^4*mWW^2*s^6*t^5 + 1188*mtt^3*mWW^3*s^6*t^5 - 318336*ep*mtt^3*mWW^3*s^6*t^5 - 3737354*ep^2*mtt^3*mWW^3*s^6*t^5 - 16030884*ep^3*mtt^3*mWW^3*s^6*t^5 - 32203826*ep^4*mtt^3*mWW^3*s^6*t^5 - 30760244*ep^5*mtt^3*mWW^3*s^6*t^5 - 11296480*ep^6*mtt^3*mWW^3*s^6*t^5 + 1346*mtt^2*mWW^4*s^6*t^5 + 159713*ep*mtt^2*mWW^4*s^6*t^5 + 1705279*ep^2*mtt^2*mWW^4*s^6*t^5 + 7254889*ep^3*mtt^2*mWW^4*s^6*t^5 + 14913671*ep^4*mtt^2*mWW^4*s^6*t^5 + 14802022*ep^5*mtt^2*mWW^4*s^6*t^5 + 5698184*ep^6*mtt^2*mWW^4*s^6*t^5 + 520*mtt*mWW^5*s^6*t^5 + 89638*ep*mtt*mWW^5*s^6*t^5 + 993120*ep^2*mtt*mWW^5*s^6*t^5 + 4131722*ep^3*mtt*mWW^5*s^6*t^5 + 8051448*ep^4*mtt*mWW^5*s^6*t^5 + 7445552*ep^5*mtt*mWW^5*s^6*t^5 + 2643184*ep^6*mtt*mWW^5*s^6*t^5 - 154*mWW^6*s^6*t^5 - 31340*ep*mWW^6*s^6*t^5 - 344412*ep^2*mWW^6*s^6*t^5 - 1443872*ep^3*mWW^6*s^6*t^5 - 2868418*ep^4*mWW^6*s^6*t^5 - 2726028*ep^5*mWW^6*s^6*t^5 - 1000640*ep^6*mWW^6*s^6*t^5 - 9408*ep*mtt^5*s^7*t^5 - 107744*ep^2*mtt^5*s^7*t^5 - 467936*ep^3*mtt^5*s^7*t^5 - 965664*ep^4*mtt^5*s^7*t^5 - 953568*ep^5*mtt^5*s^7*t^5 - 362880*ep^6*mtt^5*s^7*t^5 - 72112*ep*mtt^4*mWW*s^7*t^5 - 825356*ep^2*mtt^4*mWW*s^7*t^5 - 3542344*ep^3*mtt^4*mWW*s^7*t^5 - 7179772*ep^4*mtt^4*mWW*s^7*t^5 - 6943072*ep^5*mtt^4*mWW*s^7*t^5 - 2584896*ep^6*mtt^4*mWW*s^7*t^5 - 150*mtt^3*mWW^2*s^7*t^5 + 8094*ep*mtt^3*mWW^2*s^7*t^5 + 97272*ep^2*mtt^3*mWW^2*s^7*t^5 + 468062*ep^3*mtt^3*mWW^2*s^7*t^5 + 1110470*ep^4*mtt^3*mWW^2*s^7*t^5 + 1265580*ep^5*mtt^3*mWW^2*s^7*t^5 + 550656*ep^6*mtt^3*mWW^2*s^7*t^5 - 308*mtt^2*mWW^3*s^7*t^5 + 102613*ep*mtt^2*mWW^3*s^7*t^5 + 1196881*ep^2*mtt^2*mWW^3*s^7*t^5 + 5128637*ep^3*mtt^2*mWW^3*s^7*t^5 + 10310171*ep^4*mtt^2*mWW^3*s^7*t^5 + 9862686*ep^5*mtt^2*mWW^3*s^7*t^5 + 3628856*ep^6*mtt^2*mWW^3*s^7*t^5 - 214*mtt*mWW^4*s^7*t^5 - 18246*ep*mtt*mWW^4*s^7*t^5 - 187356*ep^2*mtt*mWW^4*s^7*t^5 - 801958*ep^3*mtt*mWW^4*s^7*t^5 - 1691310*ep^4*mtt*mWW^4*s^7*t^5 - 1734788*ep^5*mtt*mWW^4*s^7*t^5 - 691088*ep^6*mtt*mWW^4*s^7*t^5 - 104*mWW^5*s^7*t^5 - 17413*ep*mWW^5*s^7*t^5 - 191993*ep^2*mWW^5*s^7*t^5 - 802213*ep^3*mWW^5*s^7*t^5 - 1578647*ep^4*mWW^5*s^7*t^5 - 1479526*ep^5*mWW^5*s^7*t^5 - 533736*ep^6*mWW^5*s^7*t^5 + 2688*ep*mtt^4*s^8*t^5 + 30784*ep^2*mtt^4*s^8*t^5 + 133696*ep^3*mtt^4*s^8*t^5 + 275904*ep^4*mtt^4*s^8*t^5 + 272448*ep^5*mtt^4*s^8*t^5 + 103680*ep^6*mtt^4*s^8*t^5 + 16586*ep*mtt^3*mWW*s^8*t^5 + 189466*ep^2*mtt^3*mWW*s^8*t^5 + 810802*ep^3*mtt^3*mWW*s^8*t^5 + 1637510*ep^4*mtt^3*mWW*s^8*t^5 + 1577508*ep^5*mtt^3*mWW*s^8*t^5 + 585120*ep^6*mtt^3*mWW*s^8*t^5 + 20*mtt^2*mWW^2*s^8*t^5 - 680*ep*mtt^2*mWW^2*s^8*t^5 - 8290*ep^2*mtt^2*mWW^2*s^8*t^5 - 42868*ep^3*mtt^2*mWW^2*s^8*t^5 - 110386*ep^4*mtt^2*mWW^2*s^8*t^5 - 134244*ep^5*mtt^2*mWW^2*s^8*t^5 - 61152*ep^6*mtt^2*mWW^2*s^8*t^5 + 32*mtt*mWW^3*s^8*t^5 - 17728*ep*mtt*mWW^3*s^8*t^5 - 204768*ep^2*mtt*mWW^3*s^8*t^5 - 875760*ep^3*mtt*mWW^3*s^8*t^5 - 1760928*ep^4*mtt*mWW^3*s^8*t^5 - 1686128*ep^5*mtt*mWW^3*s^8*t^5 - 621152*ep^6*mtt*mWW^3*s^8*t^5 + 4*mWW^4*s^8*t^5 - 458*ep*mWW^4*s^8*t^5 - 6256*ep^2*mWW^4*s^8*t^5 - 25510*ep^3*mWW^4*s^8*t^5 - 43444*ep^4*mWW^4*s^8*t^5 - 31216*ep^5*mWW^4*s^8*t^5 - 7008*ep^6*mWW^4*s^8*t^5 - 336*ep*mtt^3*s^9*t^5 - 3848*ep^2*mtt^3*s^9*t^5 - 16712*ep^3*mtt^3*s^9*t^5 - 34488*ep^4*mtt^3*s^9*t^5 - 34056*ep^5*mtt^3*s^9*t^5 - 12960*ep^6*mtt^3*s^9*t^5 - 1480*ep*mtt^2*mWW*s^9*t^5 - 16812*ep^2*mtt^2*mWW*s^9*t^5 - 71448*ep^3*mtt^2*mWW*s^9*t^5 - 143108*ep^4*mtt^2*mWW*s^9*t^5 - 136624*ep^5*mtt^2*mWW*s^9*t^5 - 50208*ep^6*mtt^2*mWW*s^9*t^5 + 336*ep*mtt*mWW^2*s^9*t^5 + 3848*ep^2*mtt*mWW^2*s^9*t^5 + 16712*ep^3*mtt*mWW^2*s^9*t^5 + 34488*ep^4*mtt*mWW^2*s^9*t^5 + 34056*ep^5*mtt*mWW^2*s^9*t^5 + 12960*ep^6*mtt*mWW^2*s^9*t^5 + 1480*ep*mWW^3*s^9*t^5 + 16812*ep^2*mWW^3*s^9*t^5 + 71448*ep^3*mWW^3*s^9*t^5 + 143108*ep^4*mWW^3*s^9*t^5 + 136624*ep^5*mWW^3*s^9*t^5 + 50208*ep^6*mWW^3*s^9*t^5 + 600*ep*mtt^10*mWW*t^6 + 6912*ep^2*mtt^10*mWW*t^6 + 30744*ep^3*mtt^10*mWW*t^6 + 66624*ep^4*mtt^10*mWW*t^6 + 70752*ep^5*mtt^10*mWW*t^6 + 29568*ep^6*mtt^10*mWW*t^6 + 106*mtt^9*mWW^2*t^6 - 2392*ep*mtt^9*mWW^2*t^6 - 32478*ep^2*mtt^9*mWW^2*t^6 - 137424*ep^3*mtt^9*mWW^2*t^6 - 264700*ep^4*mtt^9*mWW^2*t^6 - 237560*ep^5*mtt^9*mWW^2*t^6 - 79392*ep^6*mtt^9*mWW^2*t^6 - 152*mtt^8*mWW^3*t^6 + 6799*ep*mtt^8*mWW^3*t^6 + 81797*ep^2*mtt^8*mWW^3*t^6 + 334915*ep^3*mtt^8*mWW^3*t^6 + 633187*ep^4*mtt^8*mWW^3*t^6 + 558406*ep^5*mtt^8*mWW^3*t^6 + 181928*ep^6*mtt^8*mWW^3*t^6 - 2410*mtt^7*mWW^4*t^6 - 33239*ep*mtt^7*mWW^4*t^6 - 184337*ep^2*mtt^7*mWW^4*t^6 - 526719*ep^3*mtt^7*mWW^4*t^6 - 818245*ep^4*mtt^7*mWW^4*t^6 - 653794*ep^5*mtt^7*mWW^4*t^6 - 208376*ep^6*mtt^7*mWW^4*t^6 + 1096*mtt^6*mWW^5*t^6 - 989*ep*mtt^6*mWW^5*t^6 - 90315*ep^2*mtt^6*mWW^5*t^6 - 475121*ep^3*mtt^6*mWW^5*t^6 - 1033085*ep^4*mtt^6*mWW^5*t^6 - 1032842*ep^5*mtt^6*mWW^5*t^6 - 391064*ep^6*mtt^6*mWW^5*t^6 + 9756*mtt^5*mWW^6*t^6 + 142049*ep*mtt^5*mWW^6*t^6 + 832035*ep^2*mtt^5*mWW^6*t^6 + 2510373*ep^3*mtt^5*mWW^6*t^6 + 4122289*ep^4*mtt^5*mWW^6*t^6 + 3499282*ep^5*mtt^5*mWW^6*t^6 + 1201016*ep^6*mtt^5*mWW^6*t^6 - 9020*mtt^4*mWW^7*t^6 - 117635*ep*mtt^4*mWW^7*t^6 - 621617*ep^2*mtt^4*mWW^7*t^6 - 1716911*ep^3*mtt^4*mWW^7*t^6 - 2625827*ep^4*mtt^4*mWW^7*t^6 - 2112854*ep^5*mtt^4*mWW^7*t^6 - 698856*ep^6*mtt^4*mWW^7*t^6 - 3134*mtt^3*mWW^8*t^6 - 46177*ep*mtt^3*mWW^8*t^6 - 270751*ep^2*mtt^3*mWW^8*t^6 - 808353*ep^3*mtt^3*mWW^8*t^6 - 1300347*ep^4*mtt^3*mWW^8*t^6 - 1072670*ep^5*mtt^3*mWW^8*t^6 - 355848*ep^6*mtt^3*mWW^8*t^6 + 3500*mtt^2*mWW^9*t^6 + 47585*ep*mtt^2*mWW^9*t^6 + 260847*ep^2*mtt^2*mWW^9*t^6 + 740157*ep^3*mtt^2*mWW^9*t^6 + 1149589*ep^4*mtt^2*mWW^9*t^6 + 928618*ep^5*mtt^2*mWW^9*t^6 + 305304*ep^6*mtt^2*mWW^9*t^6 + 258*mtt*mWW^10*t^6 + 3399*ep*mtt*mWW^10*t^6 + 17907*ep^2*mtt*mWW^10*t^6 + 48339*ep^3*mtt*mWW^10*t^6 + 70515*ep^4*mtt*mWW^10*t^6 + 52662*ep^5*mtt*mWW^10*t^6 + 15720*ep^6*mtt*mWW^10*t^6 + 2848*ep*mtt^10*s*t^6 + 32528*ep^2*mtt^10*s*t^6 + 140784*ep^3*mtt^10*s*t^6 + 289328*ep^4*mtt^10*s*t^6 + 284400*ep^5*mtt^10*s*t^6 + 107712*ep^6*mtt^10*s*t^6 + 3928*ep*mtt^9*mWW*s*t^6 + 42728*ep^2*mtt^9*mWW*s*t^6 + 170272*ep^3*mtt^9*mWW*s*t^6 + 305424*ep^4*mtt^9*mWW*s*t^6 + 242544*ep^5*mtt^9*mWW*s*t^6 + 64704*ep^6*mtt^9*mWW*s*t^6 - 480*mtt^8*mWW^2*s*t^6 - 34228*ep*mtt^8*mWW^2*s*t^6 - 367086*ep^2*mtt^8*mWW^2*s*t^6 - 1600968*ep^3*mtt^8*mWW^2*s*t^6 - 3368666*ep^4*mtt^8*mWW^2*s*t^6 - 3419260*ep^5*mtt^8*mWW^2*s*t^6 - 1349712*ep^6*mtt^8*mWW^2*s*t^6 + 1026*mtt^7*mWW^3*s*t^6 + 20026*ep*mtt^7*mWW^3*s*t^6 + 184476*ep^2*mtt^7*mWW^3*s*t^6 + 867258*ep^3*mtt^7*mWW^3*s*t^6 + 2069194*ep^4*mtt^7*mWW^3*s*t^6 + 2402228*ep^5*mtt^7*mWW^3*s*t^6 + 1084592*ep^6*mtt^7*mWW^3*s*t^6 + 10242*mtt^6*mWW^4*s*t^6 + 174793*ep*mtt^6*mWW^4*s*t^6 + 1162395*ep^2*mtt^6*mWW^4*s*t^6 + 3842705*ep^3*mtt^6*mWW^4*s*t^6 + 6658035*ep^4*mtt^6*mWW^4*s*t^6 + 5777518*ep^5*mtt^6*mWW^4*s*t^6 + 1978312*ep^6*mtt^6*mWW^4*s*t^6 - 2756*mtt^5*mWW^5*s*t^6 - 69228*ep*mtt^5*mWW^5*s*t^6 - 592720*ep^2*mtt^5*mWW^5*s*t^6 - 2347476*ep^3*mtt^5*mWW^5*s*t^6 - 4650596*ep^4*mtt^5*mWW^5*s*t^6 - 4504296*ep^5*mtt^5*mWW^5*s*t^6 - 1710688*ep^6*mtt^5*mWW^5*s*t^6 - 33800*mtt^4*mWW^6*s*t^6 - 431217*ep*mtt^4*mWW^6*s*t^6 - 2199155*ep^2*mtt^4*mWW^6*s*t^6 - 5778053*ep^3*mtt^4*mWW^6*s*t^6 - 8311869*ep^4*mtt^4*mWW^6*s*t^6 - 6243738*ep^5*mtt^4*mWW^6*s*t^6 - 1918168*ep^6*mtt^4*mWW^6*s*t^6 + 21580*mtt^3*mWW^7*s*t^6 + 276444*ep*mtt^3*mWW^7*s*t^6 + 1432786*ep^2*mtt^3*mWW^7*s*t^6 + 3872552*ep^3*mtt^3*mWW^7*s*t^6 + 5770306*ep^4*mtt^3*mWW^7*s*t^6 + 4509196*ep^5*mtt^3*mWW^7*s*t^6 + 1448976*ep^6*mtt^3*mWW^7*s*t^6 + 11708*mtt^2*mWW^8*s*t^6 + 155085*ep*mtt^2*mWW^8*s*t^6 + 822755*ep^2*mtt^2*mWW^8*s*t^6 + 2248129*ep^3*mtt^2*mWW^8*s*t^6 + 3356137*ep^4*mtt^2*mWW^8*s*t^6 + 2603074*ep^5*mtt^2*mWW^8*s*t^6 + 820152*ep^6*mtt^2*mWW^8*s*t^6 - 6722*mtt*mWW^9*s*t^6 - 87902*ep*mtt*mWW^9*s*t^6 - 462618*ep^2*mtt*mWW^9*s*t^6 - 1261098*ep^3*mtt*mWW^9*s*t^6 - 1886028*ep^4*mtt*mWW^9*s*t^6 - 1471824*ep^5*mtt*mWW^9*s*t^6 - 469248*ep^6*mtt*mWW^9*s*t^6 - 798*mWW^10*s*t^6 - 10549*ep*mWW^10*s*t^6 - 56089*ep^2*mWW^10*s*t^6 - 154105*ep^3*mWW^10*s*t^6 - 231265*ep^4*mWW^10*s*t^6 - 179842*ep^5*mWW^10*s*t^6 - 56632*ep^6*mWW^10*s*t^6 - 20384*ep*mtt^9*s^2*t^6 - 232752*ep^2*mtt^9*s^2*t^6 - 1007040*ep^3*mtt^9*s^2*t^6 - 2068784*ep^4*mtt^9*s^2*t^6 - 2032704*ep^5*mtt^9*s^2*t^6 - 769536*ep^6*mtt^9*s^2*t^6 - 49300*ep*mtt^8*mWW*s^2*t^6 - 553596*ep^2*mtt^8*mWW*s^2*t^6 - 2322212*ep^3*mtt^8*mWW*s^2*t^6 - 4559428*ep^4*mtt^8*mWW*s^2*t^6 - 4224040*ep^5*mtt^8*mWW*s^2*t^6 - 1486464*ep^6*mtt^8*mWW*s^2*t^6 + 774*mtt^7*mWW^2*s^2*t^6 + 240738*ep*mtt^7*mWW^2*s^2*t^6 + 2711984*ep^2*mtt^7*mWW^2*s^2*t^6 + 11755394*ep^3*mtt^7*mWW^2*s^2*t^6 + 24285810*ep^4*mtt^7*mWW^2*s^2*t^6 + 24072212*ep^5*mtt^7*mWW^2*s^2*t^6 + 9232592*ep^6*mtt^7*mWW^2*s^2*t^6 - 3100*mtt^6*mWW^3*s^2*t^6 - 111938*ep*mtt^6*mWW^3*s^2*t^6 - 1100716*ep^2*mtt^6*mWW^3*s^2*t^6 - 4873534*ep^3*mtt^6*mWW^3*s^2*t^6 - 10816640*ep^4*mtt^6*mWW^3*s^2*t^6 - 11728776*ep^5*mtt^6*mWW^3*s^2*t^6 - 4954160*ep^6*mtt^6*mWW^3*s^2*t^6 - 17596*mtt^5*mWW^4*s^2*t^6 - 536435*ep*mtt^5*mWW^4*s^2*t^6 - 4692669*ep^2*mtt^5*mWW^4*s^2*t^6 - 18101015*ep^3*mtt^5*mWW^4*s^2*t^6 - 34544583*ep^4*mtt^5*mWW^4*s^2*t^6 - 32077166*ep^5*mtt^5*mWW^4*s^2*t^6 - 11594696*ep^6*mtt^5*mWW^4*s^2*t^6 + 2726*mtt^4*mWW^5*s^2*t^6 + 324576*ep*mtt^4*mWW^5*s^2*t^6 + 3510686*ep^2*mtt^4*mWW^5*s^2*t^6 + 14939000*ep^3*mtt^4*mWW^5*s^2*t^6 + 30433860*ep^4*mtt^4*mWW^5*s^2*t^6 + 29801536*ep^5*mtt^4*mWW^5*s^2*t^6 + 11311184*ep^6*mtt^4*mWW^5*s^2*t^6 + 43742*mtt^3*mWW^6*s^2*t^6 + 526091*ep*mtt^3*mWW^6*s^2*t^6 + 2493533*ep^2*mtt^3*mWW^6*s^2*t^6 + 5921683*ep^3*mtt^3*mWW^6*s^2*t^6 + 7362461*ep^4*mtt^3*mWW^6*s^2*t^6 + 4481714*ep^5*mtt^3*mWW^6*s^2*t^6 + 1011032*ep^6*mtt^3*mWW^6*s^2*t^6 - 18028*mtt^2*mWW^7*s^2*t^6 - 277885*ep*mtt^2*mWW^7*s^2*t^6 - 1732151*ep^2*mtt^2*mWW^7*s^2*t^6 - 5492321*ep^3*mtt^2*mWW^7*s^2*t^6 - 9274629*ep^4*mtt^2*mWW^7*s^2*t^6 - 7949154*ep^5*mtt^2*mWW^7*s^2*t^6 - 2726520*ep^6*mtt^2*mWW^7*s^2*t^6 - 10988*mtt*mWW^8*s^2*t^6 - 125882*ep*mtt*mWW^8*s^2*t^6 - 553892*ep^2*mtt*mWW^8*s^2*t^6 - 1198270*ep^3*mtt*mWW^8*s^2*t^6 - 1339632*ep^4*mtt*mWW^8*s^2*t^6 - 717080*ep^5*mtt*mWW^8*s^2*t^6 - 132544*ep^6*mtt*mWW^8*s^2*t^6 + 2294*mWW^9*s^2*t^6 + 28499*ep*mWW^9*s^2*t^6 + 141621*ep^2*mWW^9*s^2*t^6 + 362571*ep^3*mWW^9*s^2*t^6 + 506653*ep^4*mWW^9*s^2*t^6 + 368082*ep^5*mWW^9*s^2*t^6 + 109112*ep^6*mWW^9*s^2*t^6 + 62944*ep*mtt^8*s^3*t^6 + 718480*ep^2*mtt^8*s^3*t^6 + 3107328*ep^3*mtt^8*s^3*t^6 + 6380304*ep^4*mtt^8*s^3*t^6 + 6265728*ep^5*mtt^8*s^3*t^6 + 2370816*ep^6*mtt^8*s^3*t^6 + 173772*ep*mtt^7*mWW*s^3*t^6 + 1966776*ep^2*mtt^7*mWW*s^3*t^6 + 8326436*ep^3*mtt^7*mWW*s^3*t^6 + 16571560*ep^4*mtt^7*mWW*s^3*t^6 + 15657104*ep^5*mtt^7*mWW*s^3*t^6 + 5664192*ep^6*mtt^7*mWW*s^3*t^6 - 380*mtt^6*mWW^2*s^3*t^6 - 605950*ep*mtt^6*mWW^2*s^3*t^6 - 6903232*ep^2*mtt^6*mWW^2*s^3*t^6 - 29876938*ep^3*mtt^6*mWW^2*s^3*t^6 - 61455164*ep^4*mtt^6*mWW^2*s^3*t^6 - 60561584*ep^5*mtt^6*mWW^2*s^3*t^6 - 23057504*ep^6*mtt^6*mWW^2*s^3*t^6 + 5190*mtt^5*mWW^3*s^3*t^6 + 101993*ep*mtt^5*mWW^3*s^3*t^6 + 809441*ep^2*mtt^5*mWW^3*s^3*t^6 + 3649325*ep^3*mtt^5*mWW^3*s^3*t^6 + 8999209*ep^4*mtt^5*mWW^3*s^3*t^6 + 10905426*ep^5*mtt^5*mWW^3*s^3*t^6 + 5053384*ep^6*mtt^5*mWW^3*s^3*t^6 + 15986*mtt^4*mWW^4*s^3*t^6 + 972373*ep*mtt^4*mWW^4*s^3*t^6 + 9804863*ep^2*mtt^4*mWW^4*s^3*t^6 + 40112949*ep^3*mtt^4*mWW^4*s^3*t^6 + 79059511*ep^4*mtt^4*mWW^4*s^3*t^6 + 74987334*ep^5*mtt^4*mWW^4*s^3*t^6 + 27541784*ep^6*mtt^4*mWW^4*s^3*t^6 - 1410*mtt^3*mWW^5*s^3*t^6 - 498142*ep*mtt^3*mWW^5*s^3*t^6 - 5575576*ep^2*mtt^3*mWW^5*s^3*t^6 - 23959030*ep^3*mtt^3*mWW^5*s^3*t^6 - 49086294*ep^4*mtt^3*mWW^5*s^3*t^6 - 48270220*ep^5*mtt^3*mWW^5*s^3*t^6 - 18369056*ep^6*mtt^3*mWW^5*s^3*t^6 - 27616*mtt^2*mWW^6*s^3*t^6 - 383749*ep*mtt^2*mWW^6*s^3*t^6 - 2177491*ep^2*mtt^2*mWW^6*s^3*t^6 - 6251097*ep^3*mtt^2*mWW^6*s^3*t^6 - 9425669*ep^4*mtt^2*mWW^6*s^3*t^6 - 7074882*ep^5*mtt^2*mWW^6*s^3*t^6 - 2074008*ep^6*mtt^2*mWW^6*s^3*t^6 + 6604*mtt*mWW^7*s^3*t^6 + 162095*ep*mtt*mWW^7*s^3*t^6 + 1320817*ep^2*mtt*mWW^7*s^3*t^6 + 4912651*ep^3*mtt*mWW^7*s^3*t^6 + 9162067*ep^4*mtt*mWW^7*s^3*t^6 + 8376478*ep^5*mtt*mWW^7*s^3*t^6 + 2998168*ep^6*mtt*mWW^7*s^3*t^6 + 3570*mWW^8*s^3*t^6 + 35472*ep*mWW^8*s^3*t^6 + 120026*ep^2*mWW^8*s^3*t^6 + 139872*ep^3*mWW^8*s^3*t^6 - 58996*ep^4*mWW^8*s^3*t^6 - 237288*ep^5*mWW^8*s^3*t^6 - 129952*ep^6*mWW^8*s^3*t^6 - 109088*ep*mtt^7*s^4*t^6 - 1244656*ep^2*mtt^7*s^4*t^6 - 5380032*ep^3*mtt^7*s^4*t^6 - 11039728*ep^4*mtt^7*s^4*t^6 - 10833984*ep^5*mtt^7*s^4*t^6 - 4096512*ep^6*mtt^7*s^4*t^6 - 308840*ep*mtt^6*mWW*s^4*t^6 - 3509260*ep^2*mtt^6*mWW*s^4*t^6 - 14910600*ep^3*mtt^6*mWW*s^4*t^6 - 29819900*ep^4*mtt^6*mWW*s^4*t^6 - 28366600*ep^5*mtt^6*mWW*s^4*t^6 - 10358400*ep^6*mtt^6*mWW*s^4*t^6 - 330*mtt^5*mWW^2*s^4*t^6 + 791444*ep*mtt^5*mWW^2*s^4*t^6 + 9049802*ep^2*mtt^5*mWW^2*s^4*t^6 + 39121484*ep^3*mtt^5*mWW^2*s^4*t^6 + 80289968*ep^4*mtt^5*mWW^2*s^4*t^6 + 78893920*ep^5*mtt^5*mWW^2*s^4*t^6 + 29927680*ep^6*mtt^5*mWW^2*s^4*t^6 - 5050*mtt^4*mWW^3*s^4*t^6 + 87240*ep*mtt^4*mWW^3*s^4*t^6 + 1381706*ep^2*mtt^4*mWW^3*s^4*t^6 + 5770944*ep^3*mtt^4*mWW^3*s^4*t^6 + 10029112*ep^4*mtt^4*mWW^3*s^4*t^6 + 7423520*ep^5*mtt^4*mWW^3*s^4*t^6 + 1765680*ep^6*mtt^4*mWW^3*s^4*t^6 - 8500*mtt^3*mWW^4*s^4*t^6 - 981702*ep*mtt^3*mWW^4*s^4*t^6 - 10517592*ep^2*mtt^3*mWW^4*s^4*t^6 - 43990170*ep^3*mtt^3*mWW^4*s^4*t^6 - 87738940*ep^4*mtt^3*mWW^4*s^4*t^6 - 83882808*ep^5*mtt^3*mWW^4*s^4*t^6 - 30991120*ep^6*mtt^3*mWW^4*s^4*t^6 + 106*mtt^2*mWW^5*s^4*t^6 + 317229*ep*mtt^2*mWW^5*s^4*t^6 + 3594679*ep^2*mtt^2*mWW^5*s^4*t^6 + 15543781*ep^3*mtt^2*mWW^5*s^4*t^6 + 32062343*ep^4*mtt^2*mWW^5*s^4*t^6 + 31752606*ep^5*mtt^2*mWW^5*s^4*t^6 + 12161592*ep^6*mtt^2*mWW^5*s^4*t^6 + 9166*mtt*mWW^6*s^4*t^6 + 188758*ep*mtt*mWW^6*s^4*t^6 + 1431834*ep^2*mtt*mWW^6*s^4*t^6 + 5074482*ep^3*mtt*mWW^6*s^4*t^6 + 9044200*ep^4*mtt*mWW^6*s^4*t^6 + 7882200*ep^5*mtt*mWW^6*s^4*t^6 + 2678720*ep^6*mtt*mWW^6*s^4*t^6 - 752*mWW^7*s^4*t^6 - 40473*ep*mWW^7*s^4*t^6 - 400457*ep^2*mWW^7*s^4*t^6 - 1615513*ep^3*mWW^7*s^4*t^6 - 3142855*ep^4*mWW^7*s^4*t^6 - 2945334*ep^5*mWW^7*s^4*t^6 - 1070072*ep^6*mWW^7*s^4*t^6 + 115360*ep*mtt^6*s^5*t^6 + 1315440*ep^2*mtt^6*s^5*t^6 + 5681760*ep^3*mtt^6*s^5*t^6 + 11648560*ep^4*mtt^6*s^5*t^6 + 11420640*ep^5*mtt^6*s^5*t^6 + 4314240*ep^6*mtt^6*s^5*t^6 + 312560*ep*mtt^5*mWW*s^5*t^6 + 3558648*ep^2*mtt^5*mWW*s^5*t^6 + 15141096*ep^3*mtt^5*mWW*s^5*t^6 + 30331776*ep^4*mtt^5*mWW*s^5*t^6 + 28925008*ep^5*mtt^5*mWW*s^5*t^6 + 10600512*ep^6*mtt^5*mWW*s^5*t^6 + 504*mtt^4*mWW^2*s^5*t^6 - 589288*ep*mtt^4*mWW^2*s^5*t^6 - 6740206*ep^2*mtt^4*mWW^2*s^5*t^6 - 29092804*ep^3*mtt^4*mWW^2*s^5*t^6 - 59588850*ep^4*mtt^4*mWW^2*s^5*t^6 - 58413868*ep^5*mtt^4*mWW^2*s^5*t^6 - 22095440*ep^6*mtt^4*mWW^2*s^5*t^6 + 2812*mtt^3*mWW^3*s^5*t^6 - 202845*ep*mtt^3*mWW^3*s^5*t^6 - 2543215*ep^2*mtt^3*mWW^3*s^5*t^6 - 10791913*ep^3*mtt^3*mWW^3*s^5*t^6 - 20811093*ep^4*mtt^3*mWW^3*s^5*t^6 - 18714538*ep^5*mtt^3*mWW^3*s^5*t^6 - 6364808*ep^6*mtt^3*mWW^3*s^5*t^6 + 2716*mtt^2*mWW^4*s^5*t^6 + 534176*ep*mtt^2*mWW^4*s^5*t^6 + 5871846*ep^2*mtt^2*mWW^4*s^5*t^6 + 24784836*ep^3*mtt^2*mWW^4*s^5*t^6 + 49692774*ep^4*mtt^2*mWW^4*s^5*t^6 + 47683700*ep^5*mtt^2*mWW^4*s^5*t^6 + 17664768*ep^6*mtt^2*mWW^4*s^5*t^6 + 384*mtt*mWW^5*s^5*t^6 - 75835*ep*mtt*mWW^5*s^5*t^6 - 881721*ep^2*mtt*mWW^5*s^5*t^6 - 3872215*ep^3*mtt*mWW^5*s^5*t^6 - 8123607*ep^4*mtt*mWW^5*s^5*t^6 - 8186470*ep^5*mtt*mWW^5*s^5*t^6 - 3187656*ep^6*mtt*mWW^5*s^5*t^6 - 1416*mWW^6*s^5*t^6 - 45352*ep*mWW^6*s^5*t^6 - 407392*ep^2*mWW^6*s^5*t^6 - 1575280*ep^3*mWW^6*s^5*t^6 - 2974936*ep^4*mWW^6*s^5*t^6 - 2715016*ep^5*mWW^6*s^5*t^6 - 960928*ep^6*mWW^6*s^5*t^6 - 75488*ep*mtt^5*s^6*t^6 - 860048*ep^2*mtt^5*s^6*t^6 - 3710784*ep^3*mtt^5*s^6*t^6 - 7597968*ep^4*mtt^5*s^6*t^6 - 7439040*ep^5*mtt^5*s^6*t^6 - 2806272*ep^6*mtt^5*s^6*t^6 - 182148*ep*mtt^4*mWW*s^6*t^6 - 2075028*ep^2*mtt^4*mWW*s^6*t^6 - 8827412*ep^3*mtt^4*mWW*s^6*t^6 - 17679484*ep^4*mtt^4*mWW*s^6*t^6 - 16860344*ep^5*mtt^4*mWW*s^6*t^6 - 6182784*ep^6*mtt^4*mWW*s^6*t^6 - 230*mtt^3*mWW^2*s^6*t^6 + 253842*ep*mtt^3*mWW^2*s^6*t^6 + 2897612*ep^2*mtt^3*mWW^2*s^6*t^6 + 12477730*ep^3*mtt^3*mWW^2*s^6*t^6 + 25488306*ep^4*mtt^3*mWW^2*s^6*t^6 + 24908788*ep^5*mtt^3*mWW^2*s^6*t^6 + 9388880*ep^6*mtt^3*mWW^2*s^6*t^6 - 826*mtt^2*mWW^3*s^6*t^6 + 132843*ep*mtt^2*mWW^3*s^6*t^6 + 1583401*ep^2*mtt^2*mWW^3*s^6*t^6 + 6729435*ep^3*mtt^2*mWW^3*s^6*t^6 + 13244121*ep^4*mtt^2*mWW^3*s^6*t^6 + 12304730*ep^5*mtt^2*mWW^3*s^6*t^6 + 4371608*ep^6*mtt^2*mWW^3*s^6*t^6 - 478*mtt*mWW^4*s^6*t^6 - 146438*ep*mtt*mWW^4*s^6*t^6 - 1627804*ep^2*mtt*mWW^4*s^6*t^6 - 6899270*ep^3*mtt*mWW^4*s^6*t^6 - 13869622*ep^4*mtt*mWW^4*s^6*t^6 - 13335332*ep^5*mtt*mWW^4*s^6*t^6 - 4947072*ep^6*mtt*mWW^4*s^6*t^6 - 146*mWW^5*s^6*t^6 + 2389*ep*mWW^5*s^6*t^6 + 35123*ep^2*mWW^5*s^6*t^6 + 172053*ep^3*mWW^5*s^6*t^6 + 399775*ep^4*mWW^5*s^6*t^6 + 442318*ep^5*mWW^5*s^6*t^6 + 186808*ep^6*mWW^5*s^6*t^6 + 29344*ep*mtt^4*s^7*t^6 + 333872*ep^2*mtt^4*s^7*t^6 + 1438080*ep^3*mtt^4*s^7*t^6 + 2938544*ep^4*mtt^4*s^7*t^6 + 2870784*ep^5*mtt^4*s^7*t^6 + 1080576*ep^6*mtt^4*s^7*t^6 + 56620*ep*mtt^3*mWW*s^7*t^6 + 644456*ep^2*mtt^3*mWW*s^7*t^6 + 2737172*ep^3*mtt^3*mWW*s^7*t^6 + 5471048*ep^4*mtt^3*mWW*s^7*t^6 + 5206960*ep^5*mtt^3*mWW*s^7*t^6 + 1905984*ep^6*mtt^3*mWW*s^7*t^6 + 36*mtt^2*mWW^2*s^7*t^6 - 61990*ep*mtt^2*mWW^2*s^7*t^6 - 705188*ep^2*mtt^2*mWW^2*s^7*t^6 - 3026042*ep^3*mtt^2*mWW^2*s^7*t^6 - 6154200*ep^4*mtt^2*mWW^2*s^7*t^6 - 5983608*ep^5*mtt^2*mWW^2*s^7*t^6 - 2242624*ep^6*mtt^2*mWW^2*s^7*t^6 + 100*mtt*mWW^3*s^7*t^6 - 39022*ep*mtt*mWW^3*s^7*t^6 - 452598*ep^2*mtt*mWW^3*s^7*t^6 - 1922454*ep^3*mtt*mWW^3*s^7*t^6 - 3817470*ep^4*mtt*mWW^3*s^7*t^6 - 3597244*ep^5*mtt*mWW^3*s^7*t^6 - 1301040*ep^6*mtt*mWW^3*s^7*t^6 + 40*mWW^4*s^7*t^6 + 16472*ep*mWW^4*s^7*t^6 + 183298*ep^2*mWW^4*s^7*t^6 + 776684*ep^3*mWW^4*s^7*t^6 + 1561070*ep^4*mWW^4*s^7*t^6 + 1500548*ep^5*mWW^4*s^7*t^6 + 556400*ep^6*mWW^4*s^7*t^6 - 5984*ep*mtt^3*s^8*t^6 - 67920*ep^2*mtt^3*s^8*t^6 - 291648*ep^3*mtt^3*s^8*t^6 - 593744*ep^4*mtt^3*s^8*t^6 - 577728*ep^5*mtt^3*s^8*t^6 - 216576*ep^6*mtt^3*s^8*t^6 - 7192*ep*mtt^2*mWW*s^8*t^6 - 81636*ep^2*mtt^2*mWW*s^8*t^6 - 345496*ep^3*mtt^2*mWW*s^8*t^6 - 687620*ep^4*mtt^2*mWW*s^8*t^6 - 651384*ep^5*mtt^2*mWW*s^8*t^6 - 237312*ep^6*mtt^2*mWW*s^8*t^6 + 8272*ep*mtt*mWW^2*s^8*t^6 + 93848*ep^2*mtt*mWW^2*s^8*t^6 + 401120*ep^3*mtt*mWW^2*s^8*t^6 + 810984*ep^4*mtt*mWW^2*s^8*t^6 + 782864*ep^5*mtt*mWW^2*s^8*t^6 + 291072*ep^6*mtt*mWW^2*s^8*t^6 + 4904*ep*mWW^3*s^8*t^6 + 55708*ep^2*mWW^3*s^8*t^6 + 236024*ep^3*mWW^3*s^8*t^6 + 470380*ep^4*mWW^3*s^8*t^6 + 446248*ep^5*mWW^3*s^8*t^6 + 162816*ep^6*mWW^3*s^8*t^6 + 448*ep*mtt^2*s^9*t^6 + 5056*ep^2*mtt^2*s^9*t^6 + 21552*ep^3*mtt^2*s^9*t^6 + 43488*ep^4*mtt^2*s^9*t^6 + 41904*ep^5*mtt^2*s^9*t^6 + 15552*ep^6*mtt^2*s^9*t^6 - 448*ep*mWW^2*s^9*t^6 - 5056*ep^2*mWW^2*s^9*t^6 - 21552*ep^3*mWW^2*s^9*t^6 - 43488*ep^4*mWW^2*s^9*t^6 - 41904*ep^5*mWW^2*s^9*t^6 - 15552*ep^6*mWW^2*s^9*t^6 - 840*ep*mtt^9*mWW*t^7 - 9840*ep^2*mtt^9*mWW*t^7 - 44600*ep^3*mtt^9*mWW*t^7 - 98560*ep^4*mtt^9*mWW*t^7 - 106720*ep^5*mtt^9*mWW*t^7 - 45440*ep^6*mtt^9*mWW*t^7 - 132*mtt^8*mWW^2*t^7 + 4287*ep*mtt^8*mWW^2*t^7 + 55191*ep^2*mtt^8*mWW^2*t^7 + 234855*ep^3*mtt^8*mWW^2*t^7 + 462797*ep^4*mtt^8*mWW^2*t^7 + 431298*ep^5*mtt^8*mWW^2*t^7 + 152824*ep^6*mtt^8*mWW^2*t^7 + 988*mtt^7*mWW^3*t^7 - 1901*ep*mtt^7*mWW^3*t^7 - 89311*ep^2*mtt^7*mWW^3*t^7 - 444129*ep^3*mtt^7*mWW^3*t^7 - 920205*ep^4*mtt^7*mWW^3*t^7 - 868234*ep^5*mtt^7*mWW^3*t^7 - 303768*ep^6*mtt^7*mWW^3*t^7 + 2720*mtt^6*mWW^4*t^7 + 43579*ep*mtt^6*mWW^4*t^7 + 274105*ep^2*mtt^6*mWW^4*t^7 + 868511*ep^3*mtt^6*mWW^4*t^7 + 1470903*ep^4*mtt^6*mWW^4*t^7 + 1268046*ep^5*mtt^6*mWW^4*t^7 + 435336*ep^6*mtt^6*mWW^4*t^7 - 7232*mtt^5*mWW^5*t^7 - 80839*ep*mtt^5*mWW^5*t^7 - 352325*ep^2*mtt^5*mWW^5*t^7 - 775307*ep^3*mtt^5*mWW^5*t^7 - 918459*ep^4*mtt^5*mWW^5*t^7 - 564726*ep^5*mtt^5*mWW^5*t^7 - 144872*ep^6*mtt^5*mWW^5*t^7 - 4336*mtt^4*mWW^6*t^7 - 75379*ep*mtt^4*mWW^6*t^7 - 500029*ep^2*mtt^4*mWW^6*t^7 - 1640007*ep^3*mtt^4*mWW^6*t^7 - 2843163*ep^4*mtt^4*mWW^6*t^7 - 2495654*ep^5*mtt^4*mWW^6*t^7 - 872872*ep^6*mtt^4*mWW^6*t^7 + 12856*mtt^3*mWW^7*t^7 + 174899*ep*mtt^3*mWW^7*t^7 + 960903*ep^2*mtt^3*mWW^7*t^7 + 2738075*ep^3*mtt^3*mWW^7*t^7 + 4279041*ep^4*mtt^3*mWW^7*t^7 + 3484298*ep^5*mtt^3*mWW^7*t^7 + 1156568*ep^6*mtt^3*mWW^7*t^7 - 2452*mtt^2*mWW^8*t^7 - 31037*ep*mtt^2*mWW^8*t^7 - 159753*ep^2*mtt^2*mWW^8*t^7 - 433613*ep^3*mtt^2*mWW^8*t^7 - 659331*ep^4*mtt^2*mWW^8*t^7 - 534062*ep^5*mtt^2*mWW^8*t^7 - 179912*ep^6*mtt^2*mWW^8*t^7 - 2340*mtt*mWW^9*t^7 - 31815*ep*mtt*mWW^9*t^7 - 173883*ep^2*mtt*mWW^9*t^7 - 490039*ep^3*mtt*mWW^9*t^7 - 752833*ep^4*mtt*mWW^9*t^7 - 599066*ep^5*mtt*mWW^9*t^7 - 193304*ep^6*mtt*mWW^9*t^7 - 72*mWW^10*t^7 - 954*ep*mWW^10*t^7 - 5058*ep^2*mWW^10*t^7 - 13746*ep^3*mWW^10*t^7 - 20190*ep^4*mWW^10*t^7 - 15180*ep^5*mWW^10*t^7 - 4560*ep^6*mWW^10*t^7 - 10544*ep*mtt^9*s*t^7 - 120120*ep^2*mtt^9*s*t^7 - 518200*ep^3*mtt^9*s*t^7 - 1060776*ep^4*mtt^9*s*t^7 - 1038168*ep^5*mtt^9*s*t^7 - 391392*ep^6*mtt^9*s*t^7 + 6344*ep*mtt^8*mWW*s*t^7 + 77304*ep^2*mtt^8*mWW*s*t^7 + 364552*ep^3*mtt^8*mWW*s*t^7 + 833224*ep^4*mtt^8*mWW*s*t^7 + 922560*ep^5*mtt^8*mWW*s*t^7 + 396416*ep^6*mtt^8*mWW*s*t^7 + 412*mtt^7*mWW^2*s*t^7 + 59544*ep*mtt^7*mWW^2*s*t^7 + 655334*ep^2*mtt^7*mWW^2*s*t^7 + 2816116*ep^3*mtt^7*mWW^2*s*t^7 + 5762726*ep^4*mtt^7*mWW^2*s*t^7 + 5648444*ep^5*mtt^7*mWW^2*s*t^7 + 2141584*ep^6*mtt^7*mWW^2*s*t^7 - 4538*mtt^6*mWW^3*s*t^7 - 129707*ep*mtt^6*mWW^3*s*t^7 - 1153785*ep^2*mtt^6*mWW^3*s*t^7 - 4659619*ep^3*mtt^6*mWW^3*s*t^7 - 9427157*ep^4*mtt^6*mWW^3*s*t^7 - 9346386*ep^5*mtt^6*mWW^3*s*t^7 - 3630008*ep^6*mtt^6*mWW^3*s*t^7 - 9772*mtt^5*mWW^4*s*t^7 - 128693*ep*mtt^5*mWW^4*s*t^7 - 665655*ep^2*mtt^5*mWW^4*s*t^7 - 1711033*ep^3*mtt^5*mWW^4*s*t^7 - 2267661*ep^4*mtt^5*mWW^4*s*t^7 - 1437770*ep^5*mtt^5*mWW^4*s*t^7 - 322456*ep^6*mtt^5*mWW^4*s*t^7 + 21744*mtt^4*mWW^5*s*t^7 + 322578*ep*mtt^4*mWW^5*s*t^7 + 1954866*ep^2*mtt^4*mWW^5*s*t^7 + 6132706*ep^3*mtt^4*mWW^5*s*t^7 + 10385838*ep^4*mtt^4*mWW^5*s*t^7 + 9001676*ep^5*mtt^4*mWW^5*s*t^7 + 3137232*ep^6*mtt^4*mWW^5*s*t^7 + 14064*mtt^3*mWW^6*s*t^7 + 166211*ep*mtt^3*mWW^6*s*t^7 + 749887*ep^2*mtt^3*mWW^6*s*t^7 + 1636571*ep^3*mtt^3*mWW^6*s*t^7 + 1806585*ep^4*mtt^3*mWW^6*s*t^7 + 922370*ep^5*mtt^3*mWW^6*s*t^7 + 147512*ep^6*mtt^3*mWW^6*s*t^7 - 27394*mtt^2*mWW^7*s*t^7 - 358950*ep*mtt^2*mWW^7*s*t^7 - 1895136*ep^2*mtt^2*mWW^7*s*t^7 - 5187126*ep^3*mtt^2*mWW^7*s*t^7 - 7790822*ep^4*mtt^2*mWW^7*s*t^7 - 6107788*ep^5*mtt^2*mWW^7*s*t^7 - 1958224*ep^6*mtt^2*mWW^7*s*t^7 + 2776*mtt*mWW^8*s*t^7 + 37442*ep*mtt*mWW^8*s*t^7 + 207366*ep^2*mtt*mWW^8*s*t^7 + 605186*ep^3*mtt*mWW^8*s*t^7 + 977442*ep^4*mtt*mWW^8*s*t^7 + 827468*ep^5*mtt*mWW^8*s*t^7 + 287120*ep^6*mtt*mWW^8*s*t^7 + 2708*mWW^9*s*t^7 + 35775*ep*mWW^9*s*t^7 + 189939*ep^2*mWW^9*s*t^7 + 520847*ep^3*mWW^9*s*t^7 + 780601*ep^4*mWW^9*s*t^7 + 607594*ep^5*mWW^9*s*t^7 + 192216*ep^6*mWW^9*s*t^7 + 66464*ep*mtt^8*s^2*t^7 + 756816*ep^2*mtt^8*s^2*t^7 + 3262960*ep^3*mtt^8*s^2*t^7 + 6674640*ep^4*mtt^8*s^2*t^7 + 6527376*ep^5*mtt^8*s^2*t^7 + 2458944*ep^6*mtt^8*s^2*t^7 - 1676*ep*mtt^7*mWW*s^2*t^7 - 36932*ep^2*mtt^7*mWW*s^2*t^7 - 290636*ep^3*mtt^7*mWW*s^2*t^7 - 959188*ep^4*mtt^7*mWW*s^2*t^7 - 1366048*ep^5*mtt^7*mWW*s^2*t^7 - 697760*ep^6*mtt^7*mWW*s^2*t^7 - 260*mtt^6*mWW^2*s^2*t^7 - 382648*ep*mtt^6*mWW^2*s^2*t^7 - 4337930*ep^2*mtt^6*mWW^2*s^2*t^7 - 18609300*ep^3*mtt^6*mWW^2*s^2*t^7 - 37799426*ep^4*mtt^6*mWW^2*s^2*t^7 - 36690580*ep^5*mtt^6*mWW^2*s^2*t^7 - 13737872*ep^6*mtt^6*mWW^2*s^2*t^7 + 8728*mtt^5*mWW^3*s^2*t^7 + 507239*ep*mtt^5*mWW^3*s^2*t^7 + 5131293*ep^2*mtt^5*mWW^3*s^2*t^7 + 21476963*ep^3*mtt^5*mWW^3*s^2*t^7 + 43762563*ep^4*mtt^5*mWW^3*s^2*t^7 + 43146678*ep^5*mtt^5*mWW^3*s^2*t^7 + 16520376*ep^6*mtt^5*mWW^3*s^2*t^7 + 13888*mtt^4*mWW^4*s^2*t^7 + 279999*ep*mtt^4*mWW^4*s^2*t^7 + 2052607*ep^2*mtt^4*mWW^4*s^2*t^7 + 7038695*ep^3*mtt^4*mWW^4*s^2*t^7 + 12091545*ep^4*mtt^4*mWW^4*s^2*t^7 + 10080090*ep^5*mtt^4*mWW^4*s^2*t^7 + 3242424*ep^6*mtt^4*mWW^4*s^2*t^7 - 25188*mtt^3*mWW^5*s^2*t^7 - 609213*ep*mtt^3*mWW^5*s^2*t^7 - 4936279*ep^2*mtt^3*mWW^5*s^2*t^7 - 18485401*ep^3*mtt^3*mWW^5*s^2*t^7 - 34943765*ep^4*mtt^3*mWW^5*s^2*t^7 - 32466546*ep^5*mtt^3*mWW^5*s^2*t^7 - 11813512*ep^6*mtt^3*mWW^5*s^2*t^7 - 15696*mtt^2*mWW^6*s^2*t^7 - 105664*ep*mtt^2*mWW^6*s^2*t^7 + 56494*ep^2*mtt^2*mWW^6*s^2*t^7 + 1970580*ep^3*mtt^2*mWW^6*s^2*t^7 + 5688242*ep^4*mtt^2*mWW^6*s^2*t^7 + 6483276*ep^5*mtt^2*mWW^6*s^2*t^7 + 2667632*ep^6*mtt^2*mWW^6*s^2*t^7 + 19084*mtt*mWW^7*s^2*t^7 + 256014*ep*mtt*mWW^7*s^2*t^7 + 1390498*ep^2*mtt*mWW^7*s^2*t^7 + 3908094*ep^3*mtt*mWW^7*s^2*t^7 + 5984514*ep^4*mtt*mWW^7*s^2*t^7 + 4742148*ep^5*mtt*mWW^7*s^2*t^7 + 1524976*ep^6*mtt*mWW^7*s^2*t^7 - 140*mWW^8*s^2*t^7 - 6035*ep*mWW^8*s^2*t^7 - 58295*ep^2*mWW^8*s^2*t^7 - 236371*ep^3*mWW^8*s^2*t^7 - 465973*ep^4*mWW^8*s^2*t^7 - 444618*ep^5*mWW^8*s^2*t^7 - 165208*ep^6*mWW^8*s^2*t^7 - 177360*ep*mtt^7*s^3*t^7 - 2018376*ep^2*mtt^7*s^3*t^7 - 8695560*ep^3*mtt^7*s^3*t^7 - 17771544*ep^4*mtt^7*s^3*t^7 - 17362728*ep^5*mtt^7*s^3*t^7 - 6534432*ep^6*mtt^7*s^3*t^7 - 48384*ep*mtt^6*mWW*s^3*t^7 - 524448*ep^2*mtt^6*mWW*s^3*t^7 - 1990096*ep^3*mtt^6*mWW*s^3*t^7 - 3296504*ep^4*mtt^6*mWW*s^3*t^7 - 2332872*ep^5*mtt^6*mWW*s^3*t^7 - 511136*ep^6*mtt^6*mWW*s^3*t^7 - 440*mtt^5*mWW^2*s^3*t^7 + 860396*ep*mtt^5*mWW^2*s^3*t^7 + 9810076*ep^2*mtt^5*mWW^2*s^3*t^7 + 42045868*ep^3*mtt^5*mWW^2*s^3*t^7 + 85210148*ep^4*mtt^5*mWW^2*s^3*t^7 + 82470272*ep^5*mtt^5*mWW^2*s^3*t^7 + 30765952*ep^6*mtt^5*mWW^2*s^3*t^7 - 8966*mtt^4*mWW^3*s^3*t^7 - 743410*ep*mtt^4*mWW^3*s^3*t^7 - 7776020*ep^2*mtt^4*mWW^3*s^3*t^7 - 32878002*ep^3*mtt^4*mWW^3*s^3*t^7 - 67293358*ep^4*mtt^4*mWW^3*s^3*t^7 - 66475044*ep^5*mtt^4*mWW^3*s^3*t^7 - 25448768*ep^6*mtt^4*mWW^3*s^3*t^7 - 10182*mtt^3*mWW^4*s^3*t^7 - 463648*ep*mtt^3*mWW^4*s^3*t^7 - 4452948*ep^2*mtt^3*mWW^4*s^3*t^7 - 17610188*ep^3*mtt^3*mWW^4*s^3*t^7 - 33481326*ep^4*mtt^3*mWW^4*s^3*t^7 - 30510684*ep^5*mtt^3*mWW^4*s^3*t^7 - 10726224*ep^6*mtt^3*mWW^4*s^3*t^7 + 14304*mtt^2*mWW^5*s^3*t^7 + 595873*ep*mtt^2*mWW^5*s^3*t^7 + 5640221*ep^2*mtt^2*mWW^5*s^3*t^7 + 22589609*ep^3*mtt^2*mWW^5*s^3*t^7 + 44210619*ep^4*mtt^2*mWW^5*s^3*t^7 + 41897382*ep^5*mtt^2*mWW^5*s^3*t^7 + 15419848*ep^6*mtt^2*mWW^5*s^3*t^7 + 7546*mtt*mWW^6*s^3*t^7 + 22578*ep*mtt*mWW^6*s^3*t^7 - 338922*ep^2*mtt*mWW^6*s^3*t^7 - 2273762*ep^3*mtt*mWW^6*s^3*t^7 - 5452008*ep^4*mtt*mWW^6*s^3*t^7 - 5802392*ep^5*mtt*mWW^6*s^3*t^7 - 2309264*ep^6*mtt*mWW^6*s^3*t^7 - 4926*mWW^7*s^3*t^7 - 73989*ep*mWW^7*s^3*t^7 - 449655*ep^2*mWW^7*s^3*t^7 - 1392789*ep^3*mWW^7*s^3*t^7 - 2305003*ep^4*mWW^7*s^3*t^7 - 1939070*ep^5*mWW^7*s^3*t^7 - 652264*ep^6*mWW^7*s^3*t^7 + 258880*ep*mtt^6*s^4*t^7 + 2943840*ep^2*mtt^6*s^4*t^7 + 12670400*ep^3*mtt^6*s^4*t^7 + 25865280*ep^4*mtt^6*s^4*t^7 + 25238880*ep^5*mtt^6*s^4*t^7 + 9486720*ep^6*mtt^6*s^4*t^7 + 111920*ep*mtt^5*mWW*s^4*t^7 + 1255320*ep^2*mtt^5*mWW*s^4*t^7 + 5093600*ep^3*mtt^5*mWW*s^4*t^7 + 9476040*ep^4*mtt^5*mWW*s^4*t^7 + 8192160*ep^5*mtt^5*mWW*s^4*t^7 + 2653120*ep^6*mtt^5*mWW*s^4*t^7 + 740*mtt^4*mWW^2*s^4*t^7 - 971267*ep*mtt^4*mWW^2*s^4*t^7 - 11081967*ep^2*mtt^4*mWW^2*s^4*t^7 - 47437331*ep^3*mtt^4*mWW^2*s^4*t^7 - 95962805*ep^4*mtt^4*mWW^2*s^4*t^7 - 92678642*ep^5*mtt^4*mWW^2*s^4*t^7 - 34486968*ep^6*mtt^4*mWW^2*s^4*t^7 + 5120*mtt^3*mWW^3*s^4*t^7 + 512312*ep*mtt^3*mWW^3*s^4*t^7 + 5421392*ep^2*mtt^3*mWW^3*s^4*t^7 + 23061520*ep^3*mtt^3*mWW^3*s^4*t^7 + 47471352*ep^4*mtt^3*mWW^3*s^4*t^7 + 47148720*ep^5*mtt^3*mWW^3*s^4*t^7 + 18134240*ep^6*mtt^3*mWW^3*s^4*t^7 + 4206*mtt^2*mWW^4*s^4*t^7 + 418943*ep*mtt^2*mWW^4*s^4*t^7 + 4432883*ep^2*mtt^2*mWW^4*s^4*t^7 + 18268627*ep^3*mtt^2*mWW^4*s^4*t^7 + 35723591*ep^4*mtt^2*mWW^4*s^4*t^7 + 33350958*ep^5*mtt^2*mWW^4*s^4*t^7 + 11995592*ep^6*mtt^2*mWW^4*s^4*t^7 - 4136*mtt*mWW^5*s^4*t^7 - 280974*ep*mtt*mWW^5*s^4*t^7 - 2861758*ep^2*mtt*mWW^5*s^4*t^7 - 11772782*ep^3*mtt*mWW^5*s^4*t^7 - 23340002*ep^4*mtt*mWW^5*s^4*t^7 - 22274092*ep^5*mtt*mWW^5*s^4*t^7 - 8227744*ep^6*mtt*mWW^5*s^4*t^7 - 1546*mWW^6*s^4*t^7 - 5790*ep*mWW^6*s^4*t^7 + 53466*ep^2*mWW^6*s^4*t^7 + 394470*ep^3*mWW^6*s^4*t^7 + 976712*ep^4*mWW^6*s^4*t^7 + 1062080*ep^5*mWW^6*s^4*t^7 + 429904*ep^6*mWW^6*s^4*t^7 - 222160*ep*mtt^5*s^5*t^7 - 2523720*ep^2*mtt^5*s^5*t^7 - 10848200*ep^3*mtt^5*s^5*t^7 - 22111320*ep^4*mtt^5*s^5*t^7 - 21539880*ep^5*mtt^5*s^5*t^7 - 8082720*ep^6*mtt^5*s^5*t^7 - 105320*ep*mtt^4*mWW*s^5*t^7 - 1192760*ep^2*mtt^4*mWW*s^5*t^7 - 4922440*ep^3*mtt^4*mWW*s^5*t^7 - 9398840*ep^4*mtt^4*mWW*s^5*t^7 - 8432240*ep^5*mtt^4*mWW*s^5*t^7 - 2875840*ep^6*mtt^4*mWW*s^5*t^7 - 388*mtt^3*mWW^2*s^5*t^7 + 596896*ep*mtt^3*mWW^2*s^5*t^7 + 6799458*ep^2*mtt^3*mWW^2*s^5*t^7 + 29055276*ep^3*mtt^3*mWW^2*s^5*t^7 + 58659538*ep^4*mtt^3*mWW^2*s^5*t^7 + 56524052*ep^5*mtt^3*mWW^2*s^5*t^7 + 20979696*ep^6*mtt^3*mWW^2*s^5*t^7 - 1492*mtt^2*mWW^3*s^5*t^7 - 161623*ep*mtt^2*mWW^3*s^5*t^7 - 1713475*ep^2*mtt^2*mWW^3*s^5*t^7 - 7342039*ep^3*mtt^2*mWW^3*s^5*t^7 - 15277049*ep^4*mtt^2*mWW^3*s^5*t^7 - 15354682*ep^5*mtt^2*mWW^3*s^5*t^7 - 5974376*ep^6*mtt^2*mWW^3*s^5*t^7 - 968*mtt*mWW^4*s^5*t^7 - 180538*ep*mtt*mWW^4*s^5*t^7 - 1977528*ep^2*mtt*mWW^4*s^5*t^7 - 8270222*ep^3*mtt*mWW^4*s^5*t^7 - 16350232*ep^4*mtt*mWW^4*s^5*t^7 - 15416912*ep^5*mtt*mWW^4*s^5*t^7 - 5597648*ep^6*mtt*mWW^4*s^5*t^7 + 568*mWW^5*s^5*t^7 + 51409*ep*mWW^5*s^5*t^7 + 536817*ep^2*mWW^5*s^5*t^7 + 2225409*ep^3*mWW^5*s^5*t^7 + 4426015*ep^4*mWW^5*s^5*t^7 + 4229166*ep^5*mWW^5*s^5*t^7 + 1562216*ep^6*mWW^5*s^5*t^7 + 111264*ep*mtt^4*s^6*t^7 + 1262160*ep^2*mtt^4*s^6*t^7 + 5415600*ep^3*mtt^4*s^6*t^7 + 11014416*ep^4*mtt^4*s^6*t^7 + 10704528*ep^5*mtt^4*s^6*t^7 + 4007232*ep^6*mtt^4*s^6*t^7 + 43716*ep*mtt^3*mWW*s^6*t^7 + 496956*ep^2*mtt^3*mWW*s^6*t^7 + 2059428*ep^3*mtt^3*mWW*s^6*t^7 + 3955116*ep^4*mtt^3*mWW*s^6*t^7 + 3577600*ep^5*mtt^3*mWW*s^6*t^7 + 1234144*ep^6*mtt^3*mWW*s^6*t^7 + 68*mtt^2*mWW^2*s^6*t^7 - 197912*ep*mtt^2*mWW^2*s^6*t^7 - 2247994*ep^2*mtt^2*mWW^2*s^6*t^7 - 9586868*ep^3*mtt^2*mWW^2*s^6*t^7 - 19313066*ep^4*mtt^2*mWW^2*s^6*t^7 - 18564676*ep^5*mtt^2*mWW^2*s^6*t^7 - 6871696*ep^6*mtt^2*mWW^2*s^6*t^7 + 160*mtt*mWW^3*s^6*t^7 + 15490*ep*mtt*mWW^3*s^6*t^7 + 161538*ep^2*mtt*mWW^3*s^6*t^7 + 709882*ep^3*mtt*mWW^3*s^6*t^7 + 1541958*ep^4*mtt*mWW^3*s^6*t^7 + 1624332*ep^5*mtt*mWW^3*s^6*t^7 + 660928*ep^6*mtt*mWW^3*s^6*t^7 + 108*mWW^4*s^6*t^7 + 30298*ep*mWW^4*s^6*t^7 + 335524*ep^2*mWW^4*s^6*t^7 + 1410526*ep^3*mWW^4*s^6*t^7 + 2801888*ep^4*mWW^4*s^6*t^7 + 2654568*ep^5*mWW^4*s^6*t^7 + 968336*ep^6*mWW^4*s^6*t^7 - 29744*ep*mtt^3*s^7*t^7 - 336696*ep^2*mtt^3*s^7*t^7 - 1440760*ep^3*mtt^3*s^7*t^7 - 2920680*ep^4*mtt^3*s^7*t^7 - 2828376*ep^5*mtt^3*s^7*t^7 - 1054944*ep^6*mtt^3*s^7*t^7 - 4864*ep*mtt^2*mWW*s^7*t^7 - 55488*ep^2*mtt^2*mWW*s^7*t^7 - 226704*ep^3*mtt^2*mWW*s^7*t^7 - 424312*ep^4*mtt^2*mWW*s^7*t^7 - 370632*ep^5*mtt^2*mWW*s^7*t^7 - 122400*ep^6*mtt^2*mWW*s^7*t^7 + 33008*ep*mtt*mWW^2*s^7*t^7 + 373816*ep^2*mtt*mWW^2*s^7*t^7 + 1592040*ep^3*mtt*mWW^2*s^7*t^7 + 3203096*ep^4*mtt*mWW^2*s^7*t^7 + 3074392*ep^5*mtt*mWW^2*s^7*t^7 + 1135968*ep^6*mtt*mWW^2*s^7*t^7 + 1600*ep*mWW^3*s^7*t^7 + 18368*ep^2*mWW^3*s^7*t^7 + 75424*ep^3*mWW^3*s^7*t^7 + 141896*ep^4*mWW^3*s^7*t^7 + 124616*ep^5*mWW^3*s^7*t^7 + 41376*ep^6*mWW^3*s^7*t^7 + 3200*ep*mtt^2*s^8*t^7 + 36096*ep^2*mtt^2*s^8*t^7 + 153760*ep^3*mtt^2*s^8*t^7 + 309984*ep^4*mtt^2*s^8*t^7 + 298368*ep^5*mtt^2*s^8*t^7 + 110592*ep^6*mtt^2*s^8*t^7 - 896*ep*mtt*mWW*s^8*t^7 - 10112*ep^2*mtt*mWW*s^8*t^7 - 43104*ep^3*mtt*mWW*s^8*t^7 - 86976*ep^4*mtt*mWW*s^8*t^7 - 83808*ep^5*mtt*mWW*s^8*t^7 - 31104*ep^6*mtt*mWW*s^8*t^7 - 2304*ep*mWW^2*s^8*t^7 - 25984*ep^2*mWW^2*s^8*t^7 - 110656*ep^3*mWW^2*s^8*t^7 - 223008*ep^4*mWW^2*s^8*t^7 - 214560*ep^5*mWW^2*s^8*t^7 - 79488*ep^6*mWW^2*s^8*t^7 + 660*ep*mtt^8*mWW*t^8 + 7960*ep^2*mtt^8*mWW*t^8 + 37220*ep^3*mtt^8*mWW*t^8 + 84800*ep^4*mtt^8*mWW*t^8 + 94480*ep^5*mtt^8*mWW*t^8 + 41280*ep^6*mtt^8*mWW*t^8 - 70*mtt^7*mWW^2*t^8 - 6270*ep*mtt^7*mWW^2*t^8 - 62736*ep^2*mtt^7*mWW^2*t^8 - 250582*ep^3*mtt^7*mWW^2*t^8 - 484962*ep^4*mtt^7*mWW^2*t^8 - 452996*ep^5*mtt^7*mWW^2*t^8 - 163184*ep^6*mtt^7*mWW^2*t^8 - 1440*mtt^6*mWW^3*t^8 - 5233*ep*mtt^6*mWW^3*t^8 + 46033*ep^2*mtt^6*mWW^3*t^8 + 315147*ep^3*mtt^6*mWW^3*t^8 + 721087*ep^4*mtt^6*mWW^3*t^8 + 718894*ep^5*mtt^6*mWW^3*t^8 + 262792*ep^6*mtt^6*mWW^3*t^8 - 416*mtt^5*mWW^4*t^8 - 16291*ep*mtt^5*mWW^4*t^8 - 145913*ep^2*mtt^5*mWW^4*t^8 - 559943*ep^3*mtt^5*mWW^4*t^8 - 1068343*ep^4*mtt^5*mWW^4*t^8 - 999534*ep^5*mtt^5*mWW^4*t^8 - 365320*ep^6*mtt^5*mWW^4*t^8 + 8800*mtt^4*mWW^5*t^8 + 113037*ep*mtt^4*mWW^5*t^8 + 586959*ep^2*mtt^4*mWW^5*t^8 + 1591433*ep^3*mtt^4*mWW^5*t^8 + 2391089*ep^4*mtt^4*mWW^5*t^8 + 1895938*ep^5*mtt^4*mWW^5*t^8 + 621624*ep^6*mtt^4*mWW^5*t^8 - 5374*mtt^3*mWW^6*t^8 - 63139*ep*mtt^3*mWW^6*t^8 - 296515*ep^2*mtt^3*mWW^6*t^8 - 725567*ep^3*mtt^3*mWW^6*t^8 - 990007*ep^4*mtt^3*mWW^6*t^8 - 723006*ep^5*mtt^3*mWW^6*t^8 - 222792*ep^6*mtt^3*mWW^6*t^8 - 5768*mtt^2*mWW^7*t^8 - 80338*ep*mtt^2*mWW^7*t^8 - 449078*ep^2*mtt^2*mWW^7*t^8 - 1290986*ep^3*mtt^2*mWW^7*t^8 - 2018098*ep^4*mtt^2*mWW^7*t^8 - 1630980*ep^5*mtt^2*mWW^7*t^8 - 533872*ep^6*mtt^2*mWW^7*t^8 + 3668*mtt*mWW^8*t^8 + 49408*ep*mtt*mWW^8*t^8 + 268704*ep^2*mtt*mWW^8*t^8 + 758088*ep^3*mtt*mWW^8*t^8 + 1173388*ep^4*mtt*mWW^8*t^8 + 946664*ep^5*mtt*mWW^8*t^8 + 311520*ep^6*mtt*mWW^8*t^8 + 600*mWW^9*t^8 + 8166*ep*mWW^9*t^8 + 44586*ep^2*mWW^9*t^8 + 125190*ep^3*mWW^9*t^8 + 191046*ep^4*mWW^9*t^8 + 150540*ep^5*mWW^9*t^8 + 47952*ep^6*mWW^9*t^8 + 22272*ep*mtt^8*s*t^8 + 253120*ep^2*mtt^8*s*t^8 + 1088608*ep^3*mtt^8*s*t^8 + 2220096*ep^4*mtt^8*s*t^8 + 2163744*ep^5*mtt^8*s*t^8 + 812160*ep^6*mtt^8*s*t^8 - 36536*ep*mtt^7*mWW*s*t^8 - 421820*ep^2*mtt^7*mWW*s*t^8 - 1852504*ep^3*mtt^7*mWW*s*t^8 - 3879788*ep^4*mtt^7*mWW*s*t^8 - 3901672*ep^5*mtt^7*mWW*s*t^8 - 1517280*ep^6*mtt^7*mWW*s*t^8 + 580*mtt^6*mWW^2*s*t^8 - 37296*ep*mtt^6*mWW^2*s*t^8 - 467950*ep^2*mtt^6*mWW^2*s*t^8 - 2049068*ep^3*mtt^6*mWW^2*s*t^8 - 4143206*ep^4*mtt^6*mWW^2*s*t^8 - 3957604*ep^5*mtt^6*mWW^2*s*t^8 - 1451056*ep^6*mtt^6*mWW^2*s*t^8 + 5340*mtt^5*mWW^3*s*t^8 + 189229*ep*mtt^5*mWW^3*s*t^8 + 1743285*ep^2*mtt^5*mWW^3*s*t^8 + 6992061*ep^3*mtt^5*mWW^3*s*t^8 + 13835047*ep^4*mtt^5*mWW^3*s*t^8 + 13309382*ep^5*mtt^5*mWW^3*s*t^8 + 4985576*ep^6*mtt^5*mWW^3*s*t^8 + 1374*mtt^4*mWW^4*s*t^8 - 41529*ep*mtt^4*mWW^4*s*t^8 - 596371*ep^2*mtt^4*mWW^4*s*t^8 - 2783625*ep^3*mtt^4*mWW^4*s*t^8 - 5963779*ep^4*mtt^4*mWW^4*s*t^8 - 6029966*ep^5*mtt^4*mWW^4*s*t^8 - 2334024*ep^6*mtt^4*mWW^4*s*t^8 - 22118*mtt^3*mWW^5*s*t^8 - 312138*ep*mtt^3*mWW^5*s*t^8 - 1787522*ep^2*mtt^3*mWW^5*s*t^8 - 5300862*ep^3*mtt^3*mWW^5*s*t^8 - 8544264*ep^4*mtt^3*mWW^5*s*t^8 - 7103688*ep^5*mtt^3*mWW^5*s*t^8 - 2390048*ep^6*mtt^3*mWW^5*s*t^8 + 9522*mtt^2*mWW^6*s*t^8 + 150019*ep*mtt^2*mWW^6*s*t^8 + 953231*ep^2*mtt^2*mWW^6*s*t^8 + 3099071*ep^3*mtt^2*mWW^6*s*t^8 + 5398439*ep^4*mtt^2*mWW^6*s*t^8 + 4784654*ep^5*mtt^2*mWW^6*s*t^8 + 1694344*ep^6*mtt^2*mWW^6*s*t^8 + 8498*mtt*mWW^7*s*t^8 + 109107*ep*mtt*mWW^7*s*t^8 + 559011*ep^2*mtt*mWW^7*s*t^8 + 1469983*ep^3*mtt*mWW^7*s*t^8 + 2103899*ep^4*mtt*mWW^7*s*t^8 + 1560806*ep^5*mtt*mWW^7*s*t^8 + 470696*ep^6*mtt*mWW^7*s*t^8 - 3196*mWW^8*s*t^8 - 43128*ep*mWW^8*s*t^8 - 234984*ep^2*mWW^8*s*t^8 - 663664*ep^3*mWW^8*s*t^8 - 1026444*ep^4*mWW^8*s*t^8 - 825656*ep^5*mWW^8*s*t^8 - 270368*ep^6*mWW^8*s*t^8 - 121152*ep*mtt^7*s^2*t^8 - 1376000*ep^2*mtt^7*s^2*t^8 - 5913008*ep^3*mtt^7*s^2*t^8 - 12047136*ep^4*mtt^7*s^2*t^8 - 11728944*ep^5*mtt^7*s^2*t^8 - 4397760*ep^6*mtt^7*s^2*t^8 + 145254*ep*mtt^6*mWW*s^2*t^8 + 1668890*ep^2*mtt^6*mWW*s^2*t^8 + 7308806*ep^3*mtt^6*mWW*s^2*t^8 + 15262142*ep^4*mtt^6*mWW*s^2*t^8 + 15284348*ep^5*mtt^6*mWW*s^2*t^8 + 5908320*ep^6*mtt^6*mWW*s^2*t^8 - 1500*mtt^5*mWW^2*s^2*t^8 + 266980*ep*mtt^5*mWW^2*s^2*t^8 + 3128880*ep^2*mtt^5*mWW^2*s^2*t^8 + 13399124*ep^3*mtt^5*mWW^2*s^2*t^8 + 26864220*ep^4*mtt^5*mWW^2*s^2*t^8 + 25593368*ep^5*mtt^5*mWW^2*s^2*t^8 + 9373184*ep^6*mtt^5*mWW^2*s^2*t^8 - 7876*mtt^4*mWW^3*s^2*t^8 - 614580*ep*mtt^4*mWW^3*s^2*t^8 - 6364248*ep^2*mtt^4*mWW^3*s^2*t^8 - 26518260*ep^3*mtt^4*mWW^3*s^2*t^8 - 53235388*ep^4*mtt^4*mWW^3*s^2*t^8 - 51432352*ep^5*mtt^4*mWW^3*s^2*t^8 - 19228400*ep^6*mtt^4*mWW^3*s^2*t^8 - 1958*mtt^3*mWW^4*s^2*t^8 + 120046*ep*mtt^3*mWW^4*s^2*t^8 + 1533634*ep^2*mtt^3*mWW^4*s^2*t^8 + 6946266*ep^3*mtt^3*mWW^4*s^2*t^8 + 14765660*ep^4*mtt^3*mWW^4*s^2*t^8 + 14948944*ep^5*mtt^3*mWW^4*s^2*t^8 + 5815264*ep^6*mtt^3*mWW^4*s^2*t^8 + 20410*mtt^2*mWW^5*s^2*t^8 + 383097*ep*mtt^2*mWW^5*s^2*t^8 + 2725193*ep^2*mtt^2*mWW^5*s^2*t^8 + 9436437*ep^3*mtt^2*mWW^5*s^2*t^8 + 16916517*ep^4*mtt^2*mWW^5*s^2*t^8 + 15100450*ep^5*mtt^2*mWW^5*s^2*t^8 + 5316280*ep^6*mtt^2*mWW^5*s^2*t^8 - 5958*mtt*mWW^6*s^2*t^8 - 140442*ep*mtt*mWW^6*s^2*t^8 - 1120674*ep^2*mtt*mWW^6*s^2*t^8 - 4161390*ep^3*mtt*mWW^6*s^2*t^8 - 7841320*ep^4*mtt*mWW^6*s^2*t^8 - 7281864*ep^5*mtt*mWW^6*s^2*t^8 - 2649152*ep^6*mtt*mWW^6*s^2*t^8 - 3662*mWW^7*s^2*t^8 - 44963*ep*mWW^7*s^2*t^8 - 218683*ep^2*mWW^7*s^2*t^8 - 541751*ep^3*mWW^7*s^2*t^8 - 724503*ep^4*mWW^7*s^2*t^8 - 497774*ep^5*mWW^7*s^2*t^8 - 137736*ep^6*mWW^7*s^2*t^8 + 271680*ep*mtt^6*s^3*t^8 + 3083200*ep^2*mtt^6*s^3*t^8 + 13235920*ep^3*mtt^6*s^3*t^8 + 26934240*ep^4*mtt^6*s^3*t^8 + 26188560*ep^5*mtt^6*s^3*t^8 + 9806400*ep^6*mtt^6*s^3*t^8 - 240570*ep*mtt^5*mWW*s^3*t^8 - 2752110*ep^2*mtt^5*mWW*s^3*t^8 - 12040890*ep^3*mtt^5*mWW*s^3*t^8 - 25143530*ep^4*mtt^5*mWW*s^3*t^8 - 25176020*ep^5*mtt^5*mWW*s^3*t^8 - 9723360*ep^6*mtt^5*mWW*s^3*t^8 + 1720*mtt^4*mWW^2*s^3*t^8 - 541776*ep*mtt^4*mWW^2*s^3*t^8 - 6254936*ep^2*mtt^4*mWW^2*s^3*t^8 - 26665176*ep^3*mtt^4*mWW^2*s^3*t^8 - 53382520*ep^4*mtt^4*mWW^2*s^3*t^8 - 50848112*ep^5*mtt^4*mWW^2*s^3*t^8 - 18625872*ep^6*mtt^4*mWW^2*s^3*t^8 + 5728*mtt^3*mWW^3*s^3*t^8 + 780985*ep*mtt^3*mWW^3*s^3*t^8 + 8409685*ep^2*mtt^3*mWW^3*s^3*t^8 + 35455281*ep^3*mtt^3*mWW^3*s^3*t^8 + 71487867*ep^4*mtt^3*mWW^3*s^3*t^8 + 69155038*ep^5*mtt^3*mWW^3*s^3*t^8 + 25839096*ep^6*mtt^3*mWW^3*s^3*t^8 + 1482*mtt^2*mWW^4*s^3*t^8 - 62488*ep*mtt^2*mWW^4*s^3*t^8 - 831068*ep^2*mtt^2*mWW^4*s^3*t^8 - 3887932*ep^3*mtt^2*mWW^4*s^3*t^8 - 8574094*ep^4*mtt^2*mWW^4*s^3*t^8 - 9008636*ep^5*mtt^2*mWW^4*s^3*t^8 - 3627664*ep^6*mtt^2*mWW^4*s^3*t^8 - 8452*mtt*mWW^5*s^3*t^8 - 236231*ep*mtt*mWW^5*s^3*t^8 - 2008703*ep^2*mtt*mWW^5*s^3*t^8 - 7635471*ep^3*mtt*mWW^5*s^3*t^8 - 14438501*ep^4*mtt*mWW^5*s^3*t^8 - 13313898*ep^5*mtt*mWW^5*s^3*t^8 - 4782024*ep^6*mtt*mWW^5*s^3*t^8 + 1610*mWW^6*s^3*t^8 + 49784*ep*mWW^6*s^3*t^8 + 435524*ep^2*mWW^6*s^3*t^8 + 1684212*ep^3*mWW^6*s^3*t^8 + 3237658*ep^4*mWW^6*s^3*t^8 + 3037340*ep^5*mWW^6*s^3*t^8 + 1110224*ep^6*mWW^6*s^3*t^8 - 320640*ep*mtt^5*s^4*t^8 - 3635200*ep^2*mtt^5*s^4*t^8 - 15585760*ep^3*mtt^5*s^4*t^8 - 31667520*ep^4*mtt^5*s^4*t^8 - 30739680*ep^5*mtt^5*s^4*t^8 - 11491200*ep^6*mtt^5*s^4*t^8 + 211150*ep*mtt^4*mWW*s^4*t^8 + 2403870*ep^2*mtt^4*mWW*s^4*t^8 + 10500990*ep^3*mtt^4*mWW*s^4*t^8 + 21916610*ep^4*mtt^4*mWW*s^4*t^8 + 21934420*ep^5*mtt^4*mWW*s^4*t^8 + 8463840*ep^6*mtt^4*mWW*s^4*t^8 - 910*mtt^3*mWW^2*s^4*t^8 + 504610*ep*mtt^3*mWW^2*s^4*t^8 + 5778316*ep^2*mtt^3*mWW^2*s^4*t^8 + 24574714*ep^3*mtt^3*mWW^2*s^4*t^8 + 49154962*ep^4*mtt^3*mWW^2*s^4*t^8 + 46808420*ep^5*mtt^3*mWW^2*s^4*t^8 + 17143920*ep^6*mtt^3*mWW^2*s^4*t^8 - 1988*mtt^2*mWW^3*s^4*t^8 - 465085*ep*mtt^2*mWW^3*s^4*t^8 - 5115487*ep^2*mtt^2*mWW^3*s^4*t^8 - 21700209*ep^3*mtt^2*mWW^3*s^4*t^8 - 43845045*ep^4*mtt^2*mWW^3*s^4*t^8 - 42428322*ep^5*mtt^2*mWW^3*s^4*t^8 - 15841480*ep^6*mtt^2*mWW^3*s^4*t^8 - 490*mtt*mWW^4*s^4*t^8 - 7490*ep*mtt*mWW^4*s^4*t^8 - 47660*ep^2*mtt*mWW^4*s^4*t^8 - 73802*ep^3*mtt*mWW^4*s^4*t^8 + 159678*ep^4*mtt*mWW^4*s^4*t^8 + 483764*ep^5*mtt*mWW^4*s^4*t^8 + 307456*ep^6*mtt*mWW^4*s^4*t^8 + 1484*mWW^5*s^4*t^8 + 58983*ep*mWW^5*s^4*t^8 + 551065*ep^2*mWW^5*s^4*t^8 + 2180875*ep^3*mWW^5*s^4*t^8 + 4212475*ep^4*mWW^5*s^4*t^8 + 3933462*ep^5*mWW^5*s^4*t^8 + 1423704*ep^6*mWW^5*s^4*t^8 + 209280*ep*mtt^4*s^5*t^8 + 2369600*ep^2*mtt^4*s^5*t^8 + 10142720*ep^3*mtt^4*s^5*t^8 + 20567040*ep^4*mtt^4*s^5*t^8 + 19920960*ep^5*mtt^4*s^5*t^8 + 7430400*ep^6*mtt^4*s^5*t^8 - 108390*ep*mtt^3*mWW*s^5*t^8 - 1227710*ep^2*mtt^3*mWW*s^5*t^8 - 5339750*ep^3*mtt^3*mWW*s^5*t^8 - 11094050*ep^4*mtt^3*mWW*s^5*t^8 - 11049620*ep^5*mtt^3*mWW*s^5*t^8 - 4242240*ep^6*mtt^3*mWW*s^5*t^8 + 180*mtt^2*mWW^2*s^5*t^8 - 231976*ep*mtt^2*mWW^2*s^5*t^8 - 2639062*ep^2*mtt^2*mWW^2*s^5*t^8 - 11204884*ep^3*mtt^2*mWW^2*s^5*t^8 - 22402110*ep^4*mtt^2*mWW^2*s^5*t^8 - 21332068*ep^5*mtt^2*mWW^2*s^5*t^8 - 7813376*ep^6*mtt^2*mWW^2*s^5*t^8 + 236*mtt*mWW^3*s^5*t^8 + 127380*ep*mtt*mWW^3*s^5*t^8 + 1423984*ep^2*mtt*mWW^3*s^5*t^8 + 6067268*ep^3*mtt*mWW^3*s^5*t^8 + 12272148*ep^4*mtt*mWW^3*s^5*t^8 + 11870568*ep^5*mtt*mWW^3*s^5*t^8 + 4426160*ep^6*mtt*mWW^3*s^5*t^8 + 8*mWW^4*s^5*t^8 + 7482*ep*mWW^4*s^5*t^8 + 84788*ep^2*mWW^4*s^5*t^8 + 348886*ep^3*mWW^4*s^5*t^8 + 661300*ep^4*mWW^4*s^5*t^8 + 587120*ep^5*mWW^4*s^5*t^8 + 197680*ep^6*mWW^4*s^5*t^8 - 71232*ep*mtt^3*s^6*t^8 - 805120*ep^2*mtt^3*s^6*t^8 - 3438448*ep^3*mtt^3*s^6*t^8 - 6953376*ep^4*mtt^3*s^6*t^8 - 6714864*ep^5*mtt^3*s^6*t^8 - 2496960*ep^6*mtt^3*s^6*t^8 + 33936*ep*mtt^2*mWW*s^6*t^8 + 383000*ep^2*mtt^2*mWW*s^6*t^8 + 1650544*ep^3*mtt^2*mWW*s^6*t^8 + 3386808*ep^4*mtt^2*mWW*s^6*t^8 + 3326992*ep^5*mtt^2*mWW*s^6*t^8 + 1259520*ep^6*mtt^2*mWW*s^6*t^8 + 50016*ep*mtt*mWW^2*s^6*t^8 + 565808*ep^2*mtt*mWW^2*s^6*t^8 + 2401424*ep^3*mtt*mWW^2*s^6*t^8 + 4807280*ep^4*mtt*mWW^2*s^6*t^8 + 4586288*ep^5*mtt*mWW^2*s^6*t^8 + 1683264*ep^6*mtt*mWW^2*s^6*t^8 - 12720*ep*mWW^3*s^6*t^8 - 143688*ep^2*mWW^3*s^6*t^8 - 613520*ep^3*mWW^3*s^6*t^8 - 1240712*ep^4*mWW^3*s^6*t^8 - 1198416*ep^5*mWW^3*s^6*t^8 - 445824*ep^6*mWW^3*s^6*t^8 + 9792*ep*mtt^2*s^7*t^8 + 110400*ep^2*mtt^2*s^7*t^8 + 469968*ep^3*mtt^2*s^7*t^8 + 946656*ep^4*mtt^2*s^7*t^8 + 910224*ep^5*mtt^2*s^7*t^8 + 336960*ep^6*mtt^2*s^7*t^8 - 5504*ep*mtt*mWW*s^7*t^8 - 62080*ep^2*mtt*mWW*s^7*t^8 - 264416*ep^3*mtt*mWW*s^7*t^8 - 532992*ep^4*mtt*mWW*s^7*t^8 - 512928*ep^5*mtt*mWW*s^7*t^8 - 190080*ep^6*mtt*mWW*s^7*t^8 - 4288*ep*mWW^2*s^7*t^8 - 48320*ep^2*mWW^2*s^7*t^8 - 205552*ep^3*mWW^2*s^7*t^8 - 413664*ep^4*mWW^2*s^7*t^8 - 397296*ep^5*mWW^2*s^7*t^8 - 146880*ep^6*mWW^2*s^7*t^8 - 276*ep*mtt^7*mWW*t^9 - 3528*ep^2*mtt^7*mWW*t^9 - 17460*ep^3*mtt^7*mWW*t^9 - 41856*ep^4*mtt^7*mWW*t^9 - 48720*ep^5*mtt^7*mWW*t^9 - 22080*ep^6*mtt^7*mWW*t^9 + 292*mtt^6*mWW^2*t^9 + 6523*ep*mtt^6*mWW^2*t^9 + 49771*ep^2*mtt^6*mWW^2*t^9 + 178427*ep^3*mtt^6*mWW^2*t^9 + 328281*ep^4*mtt^6*mWW^2*t^9 + 299514*ep^5*mtt^6*mWW^2*t^9 + 107032*ep^6*mtt^6*mWW^2*t^9 + 912*mtt^5*mWW^3*t^9 + 5635*ep*mtt^5*mWW^3*t^9 - 4579*ep^2*mtt^5*mWW^3*t^9 - 101409*ep^3*mtt^5*mWW^3*t^9 - 269853*ep^4*mtt^5*mWW^3*t^9 - 285514*ep^5*mtt^5*mWW^3*t^9 - 107672*ep^6*mtt^5*mWW^3*t^9 - 1752*mtt^4*mWW^4*t^9 - 17933*ep*mtt^4*mWW^4*t^9 - 67583*ep^2*mtt^4*mWW^4*t^9 - 114489*ep^3*mtt^4*mWW^4*t^9 - 74681*ep^4*mtt^4*mWW^4*t^9 + 10382*ep^5*mtt^4*mWW^4*t^9 + 23176*ep^6*mtt^4*mWW^4*t^9 - 3536*mtt^3*mWW^5*t^9 - 48225*ep*mtt^3*mWW^5*t^9 - 265323*ep^2*mtt^3*mWW^5*t^9 - 756477*ep^3*mtt^3*mWW^5*t^9 - 1183413*ep^4*mtt^3*mWW^5*t^9 - 966858*ep^5*mtt^3*mWW^5*t^9 - 323608*ep^6*mtt^3*mWW^5*t^9 + 6020*mtt^2*mWW^6*t^9 + 80370*ep*mtt^2*mWW^6*t^9 + 434060*ep^2*mtt^2*mWW^6*t^9 + 1219646*ep^3*mtt^2*mWW^6*t^9 + 1885512*ep^4*mtt^2*mWW^6*t^9 + 1522984*ep^5*mtt^2*mWW^6*t^9 + 502688*ep^6*mtt^2*mWW^6*t^9 - 736*mtt*mWW^7*t^9 - 9714*ep*mtt*mWW^7*t^9 - 52854*ep^2*mtt*mWW^7*t^9 - 153202*ep^3*mtt*mWW^7*t^9 - 249490*ep^4*mtt*mWW^7*t^9 - 215396*ep^5*mtt*mWW^7*t^9 - 76528*ep^6*mtt*mWW^7*t^9 - 1200*mWW^8*t^9 - 16380*ep*mWW^8*t^9 - 89964*ep^2*mWW^8*t^9 - 255036*ep^3*mWW^8*t^9 - 394500*ep^4*mWW^8*t^9 - 316392*ep^5*mWW^8*t^9 - 103008*ep^6*mWW^8*t^9 - 29360*ep*mtt^7*s*t^9 - 332920*ep^2*mtt^7*s*t^9 - 1427640*ep^3*mtt^7*s*t^9 - 2901160*ep^4*mtt^7*s*t^9 - 2816280*ep^5*mtt^7*s*t^9 - 1052640*ep^6*mtt^7*s*t^9 + 66300*ep*mtt^6*mWW*s*t^9 + 756884*ep^2*mtt^6*mWW*s*t^9 + 3274372*ep^3*mtt^6*mWW*s*t^9 + 6727460*ep^4*mtt^6*mWW*s*t^9 + 6614664*ep^5*mtt^6*mWW*s*t^9 + 2508000*ep^6*mtt^6*mWW*s*t^9 - 1190*mtt^5*mWW^2*s*t^9 - 19718*ep*mtt^5*mWW^2*s*t^9 - 137196*ep^2*mtt^5*mWW^2*s*t^9 - 510278*ep^3*mtt^5*mWW^2*s*t^9 - 1050590*ep^4*mtt^5*mWW^2*s*t^9 - 1102660*ep^5*mtt^5*mWW^2*s*t^9 - 453808*ep^6*mtt^5*mWW^2*s*t^9 - 2854*mtt^4*mWW^3*s*t^9 - 130280*ep*mtt^4*mWW^3*s*t^9 - 1249988*ep^2*mtt^4*mWW^3*s*t^9 - 5040172*ep^3*mtt^4*mWW^3*s*t^9 - 9901934*ep^4*mtt^4*mWW^3*s*t^9 - 9400132*ep^5*mtt^4*mWW^3*s*t^9 - 3460400*ep^6*mtt^4*mWW^3*s*t^9 + 4062*mtt^3*mWW^4*s*t^9 + 128827*ep*mtt^3*mWW^4*s*t^9 + 1141977*ep^2*mtt^3*mWW^4*s*t^9 + 4477427*ep^3*mtt^3*mWW^4*s*t^9 + 8721745*ep^4*mtt^3*mWW^4*s*t^9 + 8278274*ep^5*mtt^3*mWW^4*s*t^9 + 3055288*ep^6*mtt^3*mWW^4*s*t^9 + 7078*mtt^2*mWW^5*s*t^9 + 87486*ep*mtt^2*mWW^5*s*t^9 + 427590*ep^2*mtt^2*mWW^5*s*t^9 + 1060138*ep^3*mtt^2*mWW^5*s*t^9 + 1408908*ep^4*mtt^2*mWW^5*s*t^9 + 955936*ep^5*mtt^2*mWW^5*s*t^9 + 261184*ep^6*mtt^2*mWW^5*s*t^9 - 7792*mtt*mWW^6*s*t^9 - 114599*ep*mtt*mWW^6*s*t^9 - 679955*ep^2*mtt*mWW^6*s*t^9 - 2076351*ep^3*mtt*mWW^6*s*t^9 - 3431813*ep^4*mtt*mWW^6*s*t^9 - 2913178*ep^5*mtt*mWW^6*s*t^9 - 995032*ep^6*mtt*mWW^6*s*t^9 + 696*mWW^7*s*t^9 + 11344*ep*mWW^7*s*t^9 + 73608*ep^2*mWW^7*s*t^9 + 242504*ep^3*mWW^7*s*t^9 + 427384*ep^4*mWW^7*s*t^9 + 383376*ep^5*mWW^7*s*t^9 + 137408*ep^6*mWW^7*s*t^9 + 134080*ep*mtt^6*s^2*t^9 + 1519200*ep^2*mtt^6*s^2*t^9 + 6508320*ep^3*mtt^6*s^2*t^9 + 13210240*ep^4*mtt^6*s^2*t^9 + 12807360*ep^5*mtt^6*s^2*t^9 + 4780800*ep^6*mtt^6*s^2*t^9 - 246346*ep*mtt^5*mWW*s^2*t^9 - 2803190*ep^2*mtt^5*mWW*s^2*t^9 - 12093874*ep^3*mtt^5*mWW*s^2*t^9 - 24773906*ep^4*mtt^5*mWW*s^2*t^9 - 24273020*ep^5*mtt^5*mWW*s^2*t^9 - 9164640*ep^6*mtt^5*mWW*s^2*t^9 + 1788*mtt^4*mWW^2*s^2*t^9 - 16871*ep*mtt^4*mWW^2*s^2*t^9 - 310937*ep^2*mtt^4*mWW^2*s^2*t^9 - 1348243*ep^3*mtt^4*mWW^2*s^2*t^9 - 2440899*ep^4*mtt^4*mWW^2*s^2*t^9 - 1942478*ep^5*mtt^4*mWW^2*s^2*t^9 - 546696*ep^6*mtt^4*mWW^2*s^2*t^9 + 3422*mtt^3*mWW^3*s^2*t^9 + 348286*ep*mtt^3*mWW^3*s^2*t^9 + 3666988*ep^2*mtt^3*mWW^3*s^2*t^9 + 15254926*ep^3*mtt^3*mWW^3*s^2*t^9 + 30371110*ep^4*mtt^3*mWW^3*s^2*t^9 + 28998836*ep^5*mtt^3*mWW^3*s^2*t^9 + 10690464*ep^6*mtt^3*mWW^3*s^2*t^9 - 3368*mtt^2*mWW^4*s^2*t^9 - 205112*ep*mtt^2*mWW^4*s^2*t^9 - 2059080*ep^2*mtt^2*mWW^4*s^2*t^9 - 8477008*ep^3*mtt^2*mWW^4*s^2*t^9 - 16920376*ep^4*mtt^2*mWW^4*s^2*t^9 - 16290144*ep^5*mtt^2*mWW^4*s^2*t^9 - 6069024*ep^6*mtt^2*mWW^4*s^2*t^9 - 4450*mtt*mWW^5*s^2*t^9 - 61248*ep*mtt*mWW^5*s^2*t^9 - 339502*ep^2*mtt*mWW^5*s^2*t^9 - 954712*ep^3*mtt*mWW^5*s^2*t^9 - 1421416*ep^4*mtt*mWW^5*s^2*t^9 - 1061296*ep^5*mtt*mWW^5*s^2*t^9 - 311744*ep^6*mtt*mWW^5*s^2*t^9 + 3024*mWW^6*s^2*t^9 + 51531*ep*mWW^6*s^2*t^9 + 343353*ep^2*mWW^6*s^2*t^9 + 1141695*ep^3*mWW^6*s^2*t^9 + 2002639*ep^4*mWW^6*s^2*t^9 + 1769958*ep^5*mWW^6*s^2*t^9 + 620840*ep^6*mWW^6*s^2*t^9 - 242720*ep*mtt^5*s^3*t^9 - 2747600*ep^2*mtt^5*s^3*t^9 - 11756880*ep^3*mtt^5*s^3*t^9 - 23829360*ep^4*mtt^5*s^3*t^9 - 23066640*ep^5*mtt^5*s^3*t^9 - 8596800*ep^6*mtt^5*s^3*t^9 + 360616*ep*mtt^4*mWW*s^3*t^9 + 4092260*ep^2*mtt^4*mWW*s^3*t^9 + 17616752*ep^3*mtt^4*mWW*s^3*t^9 + 36006116*ep^4*mtt^4*mWW*s^3*t^9 + 35191168*ep^5*mtt^4*mWW*s^3*t^9 + 13250880*ep^6*mtt^4*mWW*s^3*t^9 - 1174*mtt^3*mWW^2*s^3*t^9 + 80366*ep*mtt^3*mWW^2*s^3*t^9 + 985940*ep^2*mtt^3*mWW^2*s^3*t^9 + 4139238*ep^3*mtt^3*mWW^2*s^3*t^9 + 7923914*ep^4*mtt^3*mWW^2*s^3*t^9 + 7088212*ep^5*mtt^3*mWW^2*s^3*t^9 + 2406048*ep^6*mtt^3*mWW^2*s^3*t^9 - 1848*mtt^2*mWW^3*s^3*t^9 - 343473*ep*mtt^2*mWW^3*s^3*t^9 - 3738529*ep^2*mtt^2*mWW^3*s^3*t^9 - 15713937*ep^3*mtt^2*mWW^3*s^3*t^9 - 31411271*ep^4*mtt^2*mWW^3*s^3*t^9 - 30034278*ep^5*mtt^2*mWW^3*s^3*t^9 - 11071416*ep^6*mtt^2*mWW^3*s^3*t^9 + 1314*mtt*mWW^4*s^3*t^9 + 120162*ep*mtt*mWW^4*s^3*t^9 + 1257068*ep^2*mtt*mWW^4*s^3*t^9 + 5250250*ep^3*mtt*mWW^4*s^3*t^9 + 10550874*ep^4*mtt*mWW^4*s^3*t^9 + 10196028*ep^5*mtt*mWW^4*s^3*t^9 + 3807632*ep^6*mtt*mWW^4*s^3*t^9 + 820*mWW^5*s^3*t^9 + 16193*ep*mWW^5*s^3*t^9 + 118309*ep^2*mWW^5*s^3*t^9 + 409209*ep^3*mWW^5*s^3*t^9 + 716879*ep^4*mWW^5*s^3*t^9 + 614854*ep^5*mWW^5*s^3*t^9 + 205064*ep^6*mWW^5*s^3*t^9 + 217280*ep*mtt^4*s^4*t^9 + 2456800*ep^2*mtt^4*s^4*t^9 + 10497120*ep^3*mtt^4*s^4*t^9 + 21238240*ep^4*mtt^4*s^4*t^9 + 20518560*ep^5*mtt^4*s^4*t^9 + 7632000*ep^6*mtt^4*s^4*t^9 - 260094*ep*mtt^3*mWW*s^4*t^9 - 2943566*ep^2*mtt^3*mWW*s^4*t^9 - 12637590*ep^3*mtt^3*mWW*s^4*t^9 - 25751394*ep^4*mtt^3*mWW*s^4*t^9 - 25085852*ep^5*mtt^3*mWW*s^4*t^9 - 9413280*ep^6*mtt^3*mWW*s^4*t^9 + 284*mtt^2*mWW^2*s^4*t^9 - 69868*ep*mtt^2*mWW^2*s^4*t^9 - 808850*ep^2*mtt^2*mWW^2*s^4*t^9 - 3386336*ep^3*mtt^2*mWW^2*s^4*t^9 - 6579018*ep^4*mtt^2*mWW^2*s^4*t^9 - 6033588*ep^5*mtt^2*mWW^2*s^4*t^9 - 2115552*ep^6*mtt^2*mWW^2*s^4*t^9 + 368*mtt*mWW^3*s^4*t^9 + 140828*ep*mtt*mWW^3*s^4*t^9 + 1563956*ep^2*mtt*mWW^3*s^4*t^9 + 6612748*ep^3*mtt*mWW^3*s^4*t^9 + 13245164*ep^4*mtt*mWW^3*s^4*t^9 + 12668424*ep^5*mtt*mWW^3*s^4*t^9 + 4666656*ep^6*mtt*mWW^3*s^4*t^9 - 308*mWW^4*s^4*t^9 - 24938*ep*mWW^4*s^4*t^9 - 257724*ep^2*mWW^4*s^4*t^9 - 1070782*ep^3*mWW^4*s^4*t^9 - 2144848*ep^4*mWW^4*s^4*t^9 - 2067768*ep^5*mWW^4*s^4*t^9 - 770784*ep^6*mWW^4*s^4*t^9 - 95920*ep*mtt^3*s^5*t^9 - 1083000*ep^2*mtt^3*s^5*t^9 - 4618680*ep^3*mtt^3*s^5*t^9 - 9323560*ep^4*mtt^3*s^5*t^9 - 8985240*ep^5*mtt^3*s^5*t^9 - 3333600*ep^6*mtt^3*s^5*t^9 + 93880*ep*mtt^2*mWW*s^5*t^9 + 1059860*ep^2*mtt^2*mWW*s^5*t^9 + 4533320*ep^3*mtt^2*mWW*s^5*t^9 + 9193900*ep^4*mtt^2*mWW*s^5*t^9 + 8909280*ep^5*mtt^2*mWW*s^5*t^9 + 3324960*ep^6*mtt^2*mWW*s^5*t^9 + 22128*ep*mtt*mWW^2*s^5*t^9 + 250072*ep^2*mtt*mWW^2*s^5*t^9 + 1049432*ep^3*mtt*mWW^2*s^5*t^9 + 2063592*ep^4*mtt*mWW^2*s^5*t^9 + 1925720*ep^5*mtt*mWW^2*s^5*t^9 + 689376*ep^6*mtt*mWW^2*s^5*t^9 - 20088*ep*mWW^3*s^5*t^9 - 226932*ep^2*mWW^3*s^5*t^9 - 964072*ep^3*mWW^3*s^5*t^9 - 1933932*ep^4*mWW^3*s^5*t^9 - 1849760*ep^5*mWW^3*s^5*t^9 - 680736*ep^6*mWW^3*s^5*t^9 + 16640*ep*mtt^2*s^6*t^9 + 187520*ep^2*mtt^2*s^6*t^9 + 797760*ep^3*mtt^2*s^6*t^9 + 1605600*ep^4*mtt^2*s^6*t^9 + 1542240*ep^5*mtt^2*s^6*t^9 + 570240*ep^6*mtt^2*s^6*t^9 - 14080*ep*mtt*mWW*s^6*t^9 - 158720*ep^2*mtt*mWW*s^6*t^9 - 675520*ep^3*mtt*mWW*s^6*t^9 - 1360320*ep^4*mtt*mWW*s^6*t^9 - 1307520*ep^5*mtt*mWW*s^6*t^9 - 483840*ep^6*mtt*mWW*s^6*t^9 - 2560*ep*mWW^2*s^6*t^9 - 28800*ep^2*mWW^2*s^6*t^9 - 122240*ep^3*mWW^2*s^6*t^9 - 245280*ep^4*mWW^2*s^6*t^9 - 234720*ep^5*mWW^2*s^6*t^9 - 86400*ep^6*mWW^2*s^6*t^9 + 48*ep*mtt^6*mWW*t^10 + 720*ep^2*mtt^6*mWW*t^10 + 4048*ep^3*mtt^6*mWW*t^10 + 10688*ep^4*mtt^6*mWW*t^10 + 13376*ep^5*mtt^6*mWW*t^10 + 6400*ep^6*mtt^6*mWW*t^10 - 250*mtt^5*mWW^2*t^10 - 4028*ep*mtt^5*mWW^2*t^10 - 25710*ep^2*mtt^5*mWW^2*t^10 - 83108*ep^3*mtt^5*mWW^2*t^10 - 143608*ep^4*mtt^5*mWW^2*t^10 - 125936*ep^5*mtt^5*mWW^2*t^10 - 43840*ep^6*mtt^5*mWW^2*t^10 - 244*mtt^4*mWW^3*t^10 - 2223*ep*mtt^4*mWW^3*t^10 - 6441*ep^2*mtt^4*mWW^3*t^10 - 4043*ep^3*mtt^4*mWW^3*t^10 + 11333*ep^4*mtt^4*mWW^3*t^10 + 18986*ep^5*mtt^4*mWW^3*t^10 + 7832*ep^6*mtt^4*mWW^3*t^10 + 1544*mtt^3*mWW^4*t^10 + 20829*ep*mtt^3*mWW^4*t^10 + 113911*ep^2*mtt^3*mWW^4*t^10 + 324297*ep^3*mtt^3*mWW^4*t^10 + 506833*ep^4*mtt^3*mWW^4*t^10 + 411522*ep^5*mtt^3*mWW^4*t^10 + 135224*ep^6*mtt^3*mWW^4*t^10 - 492*mtt^2*mWW^5*t^10 - 7129*ep*mtt^2*mWW^5*t^10 - 42143*ep^2*mtt^2*mWW^5*t^10 - 129837*ep^3*mtt^2*mWW^5*t^10 - 218717*ep^4*mtt^2*mWW^5*t^10 - 189914*ep^5*mtt^2*mWW^5*t^10 - 66008*ep^6*mtt^2*mWW^5*t^10 - 1422*mtt*mWW^6*t^10 - 19485*ep*mtt*mWW^6*t^10 - 107453*ep^2*mtt*mWW^6*t^10 - 305793*ep^3*mtt*mWW^6*t^10 - 474485*ep^4*mtt*mWW^6*t^10 - 381258*ep^5*mtt*mWW^6*t^10 - 124184*ep^6*mtt*mWW^6*t^10 + 864*mWW^7*t^10 + 11988*ep*mWW^7*t^10 + 67116*ep^2*mWW^7*t^10 + 194436*ep^3*mWW^7*t^10 + 307956*ep^4*mWW^7*t^10 + 253224*ep^5*mWW^7*t^10 + 84576*ep^6*mWW^7*t^10 + 24736*ep*mtt^6*s*t^10 + 279888*ep^2*mtt^6*s*t^10 + 1196912*ep^3*mtt^6*s*t^10 + 2424048*ep^4*mtt^6*s*t^10 + 2344176*ep^5*mtt^6*s*t^10 + 872640*ep^6*mtt^6*s*t^10 - 65192*ep*mtt^5*mWW*s*t^10 - 739968*ep^2*mtt^5*mWW*s*t^10 - 3177248*ep^3*mtt^5*mWW*s*t^10 - 6466968*ep^4*mtt^5*mWW*s*t^10 - 6289728*ep^5*mtt^5*mWW*s*t^10 - 2356096*ep^6*mtt^5*mWW*s*t^10 + 720*mtt^4*mWW^2*s*t^10 + 48668*ep*mtt^4*mWW^2*s*t^10 + 499086*ep^2*mtt^4*mWW^2*s*t^10 + 2088016*ep^3*mtt^4*mWW^2*s*t^10 + 4234298*ep^4*mtt^4*mWW^2*s*t^10 + 4139772*ep^5*mtt^4*mWW^2*s*t^10 + 1564240*ep^6*mtt^4*mWW^2*s*t^10 + 830*mtt^3*mWW^3*s*t^10 + 40574*ep*mtt^3*mWW^3*s*t^10 + 389218*ep^2*mtt^3*mWW^3*s*t^10 + 1551610*ep^3*mtt^3*mWW^3*s*t^10 + 2997936*ep^4*mtt^3*mWW^3*s*t^10 + 2790072*ep^5*mtt^3*mWW^3*s*t^10 + 1004640*ep^6*mtt^3*mWW^3*s*t^10 - 2922*mtt^2*mWW^4*s*t^10 - 77941*ep*mtt^2*mWW^4*s*t^10 - 649555*ep^2*mtt^2*mWW^4*s*t^10 - 2460893*ep^3*mtt^2*mWW^4*s*t^10 - 4683131*ep^4*mtt^2*mWW^4*s*t^10 - 4365758*ep^5*mtt^2*mWW^4*s*t^10 - 1587080*ep^6*mtt^2*mWW^4*s*t^10 + 474*mtt*mWW^5*s*t^10 + 16316*ep*mtt*mWW^5*s*t^10 + 147436*ep^2*mtt*mWW^5*s*t^10 + 582912*ep^3*mtt*mWW^5*s*t^10 + 1143474*ep^4*mtt*mWW^5*s*t^10 + 1093276*ep^5*mtt*mWW^5*s*t^10 + 406352*ep^6*mtt*mWW^5*s*t^10 + 898*mWW^6*s*t^10 + 12839*ep*mWW^6*s*t^10 + 73895*ep^2*mWW^6*s*t^10 + 218691*ep^3*mWW^6*s*t^10 + 350343*ep^4*mWW^6*s*t^10 + 288190*ep^5*mWW^6*s*t^10 + 95304*ep^6*mWW^6*s*t^10 - 91168*ep*mtt^5*s^2*t^10 - 1030704*ep^2*mtt^5*s^2*t^10 - 4402976*ep^3*mtt^5*s^2*t^10 - 8905584*ep^4*mtt^5*s^2*t^10 - 8599968*ep^5*mtt^5*s^2*t^10 - 3196800*ep^6*mtt^5*s^2*t^10 + 199128*ep*mtt^4*mWW*s^2*t^10 + 2255504*ep^2*mtt^4*mWW*s^2*t^10 + 9665096*ep^3*mtt^4*mWW*s^2*t^10 + 19628208*ep^4*mtt^4*mWW*s^2*t^10 + 19042528*ep^5*mtt^4*mWW*s^2*t^10 + 7113664*ep^6*mtt^4*mWW*s^2*t^10 - 690*mtt^3*mWW^2*s^2*t^10 - 93858*ep*mtt^3*mWW^2*s^2*t^10 - 1015628*ep^2*mtt^3*mWW^2*s^2*t^10 - 4334578*ep^3*mtt^3*mWW^2*s^2*t^10 - 8884938*ep^4*mtt^3*mWW^2*s^2*t^10 - 8747396*ep^5*mtt^3*mWW^2*s^2*t^10 - 3322384*ep^6*mtt^3*mWW^2*s^2*t^10 - 934*mtt^2*mWW^3*s^2*t^10 - 83851*ep*mtt^2*mWW^3*s^2*t^10 - 869181*ep^2*mtt^2*mWW^3*s^2*t^10 - 3567035*ep^3*mtt^2*mWW^3*s^2*t^10 - 6993965*ep^4*mtt^2*mWW^3*s^2*t^10 - 6565842*ep^5*mtt^2*mWW^3*s^2*t^10 - 2376888*ep^6*mtt^2*mWW^3*s^2*t^10 + 1822*mtt*mWW^4*s^2*t^10 + 79526*ep*mtt*mWW^4*s^2*t^10 + 754600*ep^2*mtt*mWW^4*s^2*t^10 + 3022542*ep^3*mtt*mWW^4*s^2*t^10 + 5915138*ep^4*mtt*mWW^4*s^2*t^10 + 5599492*ep^5*mtt*mWW^4*s^2*t^10 + 2054096*ep^6*mtt*mWW^4*s^2*t^10 - 374*mWW^5*s^2*t^10 - 11569*ep*mWW^5*s^2*t^10 - 101391*ep^2*mWW^5*s^2*t^10 - 395209*ep^3*mWW^5*s^2*t^10 - 769163*ep^4*mWW^5*s^2*t^10 - 732142*ep^5*mWW^5*s^2*t^10 - 271688*ep^6*mWW^5*s^2*t^10 + 125088*ep*mtt^4*s^3*t^10 + 1412784*ep^2*mtt^4*s^3*t^10 + 6027456*ep^3*mtt^4*s^3*t^10 + 12172464*ep^4*mtt^4*s^3*t^10 + 11734848*ep^5*mtt^4*s^3*t^10 + 4354560*ep^6*mtt^4*s^3*t^10 - 222504*ep*mtt^3*mWW*s^3*t^10 - 2515404*ep^2*mtt^3*mWW*s^3*t^10 - 10756928*ep^3*mtt^3*mWW*s^3*t^10 - 21794980*ep^4*mtt^3*mWW*s^3*t^10 - 21091272*ep^5*mtt^3*mWW*s^3*t^10 - 7858240*ep^6*mtt^3*mWW*s^3*t^10 + 220*mtt^2*mWW^2*s^3*t^10 + 69602*ep*mtt^2*mWW^2*s^3*t^10 + 772736*ep^2*mtt^2*mWW^2*s^3*t^10 + 3323238*ep^3*mtt^2*mWW^2*s^3*t^10 + 6832268*ep^4*mtt^2*mWW^2*s^3*t^10 + 6734240*ep^5*mtt^2*mWW^2*s^3*t^10 + 2558720*ep^6*mtt^2*mWW^2*s^3*t^10 + 348*mtt*mWW^3*s^3*t^10 + 53890*ep*mtt*mWW^3*s^3*t^10 + 580234*ep^2*mtt*mWW^3*s^3*t^10 + 2413866*ep^3*mtt*mWW^3*s^3*t^10 + 4765898*ep^4*mtt*mWW^3*s^3*t^10 + 4493140*ep^5*mtt*mWW^3*s^3*t^10 + 1631024*ep^6*mtt*mWW^3*s^3*t^10 - 408*mWW^4*s^3*t^10 - 24524*ep*mWW^4*s^3*t^10 - 244878*ep^2*mWW^4*s^3*t^10 - 998880*ep^3*mWW^4*s^3*t^10 - 1969506*ep^4*mWW^4*s^3*t^10 - 1869740*ep^5*mWW^4*s^3*t^10 - 686320*ep^6*mWW^4*s^3*t^10 - 75616*ep*mtt^3*s^4*t^10 - 853008*ep^2*mtt^3*s^4*t^10 - 3633632*ep^3*mtt^3*s^4*t^10 - 7324368*ep^4*mtt^3*s^4*t^10 - 7046496*ep^5*mtt^3*s^4*t^10 - 2609280*ep^6*mtt^3*s^4*t^10 + 107720*ep*mtt^2*mWW*s^4*t^10 + 1215468*ep^2*mtt^2*mWW*s^4*t^10 + 5185032*ep^3*mtt^2*mWW*s^4*t^10 + 10473932*ep^4*mtt^2*mWW*s^4*t^10 + 10102056*ep^5*mtt^2*mWW*s^4*t^10 + 3750912*ep^6*mtt^2*mWW*s^4*t^10 - 22192*ep*mtt*mWW^2*s^4*t^10 - 250664*ep^2*mtt*mWW^2*s^4*t^10 - 1079040*ep^3*mtt*mWW^2*s^4*t^10 - 2209624*ep^4*mtt*mWW^2*s^4*t^10 - 2165264*ep^5*mtt*mWW^2*s^4*t^10 - 817536*ep^6*mtt*mWW^2*s^4*t^10 - 9912*ep*mWW^3*s^4*t^10 - 111796*ep^2*mWW^3*s^4*t^10 - 472360*ep^3*mWW^3*s^4*t^10 - 939940*ep^4*mWW^3*s^4*t^10 - 890296*ep^5*mWW^3*s^4*t^10 - 324096*ep^6*mWW^3*s^4*t^10 + 16960*ep*mtt^2*s^5*t^10 + 191040*ep^2*mtt^2*s^5*t^10 + 812240*ep^3*mtt^2*s^5*t^10 + 1633440*ep^4*mtt^2*s^5*t^10 + 1567440*ep^5*mtt^2*s^5*t^10 + 578880*ep^6*mtt^2*s^5*t^10 - 19200*ep*mtt*mWW*s^5*t^10 - 216320*ep^2*mtt*mWW*s^5*t^10 - 920000*ep^3*mtt*mWW*s^5*t^10 - 1850880*ep^4*mtt*mWW*s^5*t^10 - 1776960*ep^5*mtt*mWW*s^5*t^10 - 656640*ep^6*mtt*mWW*s^5*t^10 + 2240*ep*mWW^2*s^5*t^10 + 25280*ep^2*mWW^2*s^5*t^10 + 107760*ep^3*mWW^2*s^5*t^10 + 217440*ep^4*mWW^2*s^5*t^10 + 209520*ep^5*mWW^2*s^5*t^10 + 77760*ep^6*mWW^2*s^5*t^10 - 32*ep^2*mtt^5*mWW*t^11 - 304*ep^3*mtt^5*mWW*t^11 - 1024*ep^4*mtt^5*mWW*t^11 - 1472*ep^5*mtt^5*mWW*t^11 - 768*ep^6*mtt^5*mWW*t^11 + 84*mtt^4*mWW^2*t^11 + 1233*ep*mtt^4*mWW^2*t^11 + 7313*ep^2*mtt^4*mWW^2*t^11 + 22361*ep^3*mtt^4*mWW^2*t^11 + 37019*ep^4*mtt^4*mWW^2*t^11 + 31342*ep^5*mtt^4*mWW^2*t^11 + 10568*ep^6*mtt^4*mWW^2*t^11 + 28*mtt^3*mWW^3*t^11 + 515*ep*mtt^3*mWW^3*t^11 + 3547*ep^2*mtt^3*mWW^3*t^11 + 11971*ep^3*mtt^3*mWW^3*t^11 + 21281*ep^4*mtt^3*mWW^3*t^11 + 19146*ep^5*mtt^3*mWW^3*t^11 + 6872*ep^6*mtt^3*mWW^3*t^11 - 476*mtt^2*mWW^4*t^11 - 7171*ep*mtt^2*mWW^4*t^11 - 43227*ep^2*mtt^2*mWW^4*t^11 - 133219*ep^3*mtt^2*mWW^4*t^11 - 221361*ep^4*mtt^2*mWW^4*t^11 - 188074*ep^5*mtt^2*mWW^4*t^11 - 63832*ep^6*mtt^2*mWW^4*t^11 + 532*mtt*mWW^5*t^11 + 7865*ep*mtt*mWW^5*t^11 + 46721*ep^2*mtt*mWW^5*t^11 + 142601*ep^3*mtt*mWW^5*t^11 + 235923*ep^4*mtt*mWW^5*t^11 + 200702*ep^5*mtt*mWW^5*t^11 + 68616*ep^6*mtt*mWW^5*t^11 - 168*mWW^6*t^11 - 2442*ep*mWW^6*t^11 - 14322*ep^2*mWW^6*t^11 - 43410*ep^3*mWW^6*t^11 - 71838*ep^4*mWW^6*t^11 - 61644*ep^5*mWW^6*t^11 - 21456*ep^6*mWW^6*t^11 - 13008*ep*mtt^5*s*t^11 - 146888*ep^2*mtt^5*s*t^11 - 626504*ep^3*mtt^5*s*t^11 - 1264728*ep^4*mtt^5*s*t^11 - 1218600*ep^5*mtt^5*s*t^11 - 451872*ep^6*mtt^5*s*t^11 + 37152*ep*mtt^4*mWW*s*t^11 + 420112*ep^2*mtt^4*mWW*s*t^11 + 1795088*ep^3*mtt^4*mWW*s*t^11 + 3631776*ep^4*mtt^4*mWW*s*t^11 + 3508016*ep^5*mtt^4*mWW*s*t^11 + 1304256*ep^6*mtt^4*mWW*s*t^11 - 160*mtt^3*mWW^2*s*t^11 - 34230*ep*mtt^3*mWW^2*s*t^11 - 375502*ep^2*mtt^3*mWW^2*s*t^11 - 1593494*ep^3*mtt^3*mWW^2*s*t^11 - 3223138*ep^4*mtt^3*mWW^2*s*t^11 - 3120820*ep^5*mtt^3*mWW^2*s*t^11 - 1164336*ep^6*mtt^3*mWW^2*s*t^11 - 180*mtt^2*mWW^3*s*t^11 - 5*ep*mtt^2*mWW^3*s*t^11 + 15683*ep^2*mtt^2*mWW^3*s*t^11 + 94491*ep^3*mtt^2*mWW^3*s*t^11 + 229465*ep^4*mtt^2*mWW^3*s*t^11 + 252778*ep^5*mtt^2*mWW^3*s*t^11 + 104408*ep^6*mtt^2*mWW^3*s*t^11 + 696*mtt*mWW^4*s*t^11 + 17040*ep*mtt*mWW^4*s*t^11 + 136944*ep^2*mtt*mWW^4*s*t^11 + 507496*ep^3*mtt*mWW^4*s*t^11 + 949976*ep^4*mtt*mWW^4*s*t^11 + 873160*ep^5*mtt*mWW^4*s*t^11 + 313248*ep^6*mtt*mWW^4*s*t^11 - 356*mWW^5*s*t^11 - 6949*ep*mWW^5*s*t^11 - 50349*ep^2*mWW^5*s*t^11 - 177077*ep^3*mWW^5*s*t^11 - 323351*ep^4*mWW^5*s*t^11 - 294534*ep^5*mWW^5*s*t^11 - 105704*ep^6*mWW^5*s*t^11 + 36384*ep*mtt^4*s^2*t^11 + 410512*ep^2*mtt^4*s^2*t^11 + 1749040*ep^3*mtt^4*s^2*t^11 + 3526224*ep^4*mtt^4*s^2*t^11 + 3392784*ep^5*mtt^4*s^2*t^11 + 1256256*ep^6*mtt^4*s^2*t^11 - 85040*ep*mtt^3*mWW*s^2*t^11 - 960264*ep^2*mtt^3*mWW*s^2*t^11 - 4096608*ep^3*mtt^3*mWW*s^2*t^11 - 8272912*ep^4*mtt^3*mWW*s^2*t^11 - 7974920*ep^5*mtt^3*mWW*s^2*t^11 - 2958816*ep^6*mtt^3*mWW*s^2*t^11 + 76*mtt^2*mWW^2*s^2*t^11 + 57301*ep*mtt^2*mWW^2*s^2*t^11 + 642213*ep^2*mtt^2*mWW^2*s^2*t^11 + 2740509*ep^3*mtt^2*mWW^2*s^2*t^11 + 5550343*ep^4*mtt^2*mWW^2*s^2*t^11 + 5372078*ep^5*mtt^2*mWW^2*s^2*t^11 + 2002120*ep^6*mtt^2*mWW^2*s^2*t^11 + 144*mtt*mWW^3*s^2*t^11 - 602*ep*mtt*mWW^3*s^2*t^11 - 19130*ep^2*mtt*mWW^3*s^2*t^11 - 105226*ep^3*mtt*mWW^3*s^2*t^11 - 249390*ep^4*mtt*mWW^3*s^2*t^11 - 272740*ep^5*mtt*mWW^3*s^2*t^11 - 112496*ep^6*mtt*mWW^3*s^2*t^11 - 188*mWW^4*s^2*t^11 - 7723*ep*mWW^4*s^2*t^11 - 72147*ep^2*mWW^4*s^2*t^11 - 285667*ep^3*mWW^4*s^2*t^11 - 552601*ep^4*mWW^4*s^2*t^11 - 516690*ep^5*mWW^4*s^2*t^11 - 187064*ep^6*mWW^4*s^2*t^11 - 33744*ep*mtt^3*s^3*t^11 - 380360*ep^2*mtt^3*s^3*t^11 - 1618568*ep^3*mtt^3*s^3*t^11 - 3258264*ep^4*mtt^3*s^3*t^11 - 3129768*ep^5*mtt^3*s^3*t^11 - 1156896*ep^6*mtt^3*s^3*t^11 + 62608*ep*mtt^2*mWW*s^3*t^11 + 705944*ep^2*mtt^2*mWW*s^3*t^11 + 3006304*ep^3*mtt^2*mWW*s^3*t^11 + 6058160*ep^4*mtt^2*mWW*s^3*t^11 + 5826296*ep^5*mtt^2*mWW*s^3*t^11 + 2156448*ep^6*mtt^2*mWW*s^3*t^11 - 30000*ep*mtt*mWW^2*s^3*t^11 - 338520*ep^2*mtt*mWW^2*s^3*t^11 - 1444488*ep^3*mtt*mWW^2*s^3*t^11 - 2919064*ep^4*mtt*mWW^2*s^3*t^11 - 2816536*ep^5*mtt*mWW^2*s^3*t^11 - 1046112*ep^6*mtt*mWW^2*s^3*t^11 + 1136*ep*mWW^3*s^3*t^11 + 12936*ep^2*mWW^3*s^3*t^11 + 56752*ep^3*mWW^3*s^3*t^11 + 119168*ep^4*mWW^3*s^3*t^11 + 120008*ep^5*mWW^3*s^3*t^11 + 46560*ep^6*mWW^3*s^3*t^11 + 10368*ep*mtt^2*s^4*t^11 + 116736*ep^2*mtt^2*s^4*t^11 + 496032*ep^3*mtt^2*s^4*t^11 + 996768*ep^4*mtt^2*s^4*t^11 + 955584*ep^5*mtt^2*s^4*t^11 + 352512*ep^6*mtt^2*s^4*t^11 - 14720*ep*mtt*mWW*s^4*t^11 - 165760*ep^2*mtt*mWW*s^4*t^11 - 704480*ep^3*mtt*mWW*s^4*t^11 - 1416000*ep^4*mtt*mWW*s^4*t^11 - 1357920*ep^5*mtt*mWW*s^4*t^11 - 501120*ep^6*mtt*mWW*s^4*t^11 + 4352*ep*mWW^2*s^4*t^11 + 49024*ep^2*mWW^2*s^4*t^11 + 208448*ep^3*mWW^2*s^4*t^11 + 419232*ep^4*mWW^2*s^4*t^11 + 402336*ep^5*mWW^2*s^4*t^11 + 148608*ep^6*mWW^2*s^4*t^11 - 8*mtt^3*mWW^2*t^12 - 126*ep*mtt^3*mWW^2*t^12 - 786*ep^2*mtt^3*mWW^2*t^12 - 2478*ep^3*mtt^3*mWW^2*t^12 - 4158*ep^4*mtt^3*mWW^2*t^12 - 3516*ep^5*mtt^3*mWW^2*t^12 - 1168*ep^6*mtt^3*mWW^2*t^12 - 8*mtt^2*mWW^3*t^12 - 126*ep*mtt^2*mWW^3*t^12 - 786*ep^2*mtt^2*mWW^3*t^12 - 2478*ep^3*mtt^2*mWW^3*t^12 - 4158*ep^4*mtt^2*mWW^3*t^12 - 3516*ep^5*mtt^2*mWW^3*t^12 - 1168*ep^6*mtt^2*mWW^3*t^12 + 40*mtt*mWW^4*t^12 + 630*ep*mtt*mWW^4*t^12 + 3930*ep^2*mtt*mWW^4*t^12 + 12390*ep^3*mtt*mWW^4*t^12 + 20790*ep^4*mtt*mWW^4*t^12 + 17580*ep^5*mtt*mWW^4*t^12 + 5840*ep^6*mtt*mWW^4*t^12 - 24*mWW^5*t^12 - 378*ep*mWW^5*t^12 - 2358*ep^2*mWW^5*t^12 - 7434*ep^3*mWW^5*t^12 - 12474*ep^4*mWW^5*t^12 - 10548*ep^5*mWW^5*t^12 - 3504*ep^6*mWW^5*t^12 + 3904*ep*mtt^4*s*t^12 + 44000*ep^2*mtt^4*s*t^12 + 187200*ep^3*mtt^4*s*t^12 + 376736*ep^4*mtt^4*s*t^12 + 361728*ep^5*mtt^4*s*t^12 + 133632*ep^6*mtt^4*s*t^12 - 11584*ep*mtt^3*mWW*s*t^12 - 130624*ep^2*mtt^3*mWW*s*t^12 - 556112*ep^3*mtt^3*mWW*s*t^12 - 1120064*ep^4*mtt^3*mWW*s*t^12 - 1076400*ep^5*mtt^3*mWW*s*t^12 - 398016*ep^6*mtt^3*mWW*s*t^12 + 8*mtt^2*mWW^2*s*t^12 + 11454*ep*mtt^2*mWW^2*s*t^12 + 128658*ep^2*mtt^2*mWW^2*s*t^12 + 547614*ep^3*mtt^2*mWW^2*s*t^12 + 1103934*ep^4*mtt^2*mWW^2*s*t^12 + 1062348*ep^5*mtt^2*mWW^2*s*t^12 + 393424*ep^6*mtt^2*mWW^2*s*t^12 + 16*mtt*mWW^3*s*t^12 - 3268*ep*mtt*mWW^3*s*t^12 - 38300*ep^2*mtt*mWW^3*s*t^12 - 165780*ep^3*mtt*mWW^3*s*t^12 - 337988*ep^4*mtt*mWW^3*s*t^12 - 328344*ep^5*mtt*mWW^3*s*t^12 - 122656*ep^6*mtt*mWW^3*s*t^12 - 24*mWW^4*s*t^12 - 506*ep*mWW^4*s*t^12 - 3734*ep^2*mWW^4*s*t^12 - 12922*ep^3*mWW^4*s*t^12 - 22618*ep^4*mWW^4*s*t^12 - 19332*ep^5*mWW^4*s*t^12 - 6384*ep^6*mWW^4*s*t^12 - 7424*ep*mtt^3*s^2*t^12 - 83616*ep^2*mtt^3*s^2*t^12 - 355440*ep^3*mtt^3*s^2*t^12 - 714560*ep^4*mtt^3*s^2*t^12 - 685296*ep^5*mtt^3*s^2*t^12 - 252864*ep^6*mtt^3*s^2*t^12 + 17216*ep*mtt^2*mWW*s^2*t^12 + 193952*ep^2*mtt^2*mWW*s^2*t^12 + 824736*ep^3*mtt^2*mWW*s^2*t^12 + 1658688*ep^4*mtt^2*mWW*s^2*t^12 + 1591488*ep^5*mtt^2*mWW*s^2*t^12 + 587520*ep^6*mtt^2*mWW*s^2*t^12 - 12160*ep*mtt*mWW^2*s^2*t^12 - 137056*ep^2*mtt*mWW^2*s^2*t^12 - 583152*ep^3*mtt*mWW^2*s^2*t^12 - 1173696*ep^4*mtt*mWW^2*s^2*t^12 - 1127088*ep^5*mtt*mWW^2*s^2*t^12 - 416448*ep^6*mtt*mWW^2*s^2*t^12 + 2368*ep*mWW^3*s^2*t^12 + 26720*ep^2*mWW^3*s^2*t^12 + 113856*ep^3*mWW^3*s^2*t^12 + 229568*ep^4*mWW^3*s^2*t^12 + 220896*ep^5*mWW^3*s^2*t^12 + 81792*ep^6*mWW^3*s^2*t^12 + 3520*ep*mtt^2*s^3*t^12 + 39616*ep^2*mtt^2*s^3*t^12 + 168240*ep^3*mtt^2*s^3*t^12 + 337824*ep^4*mtt^2*s^3*t^12 + 323568*ep^5*mtt^2*s^3*t^12 + 119232*ep^6*mtt^2*s^3*t^12 - 6016*ep*mtt*mWW*s^3*t^12 - 67712*ep^2*mtt*mWW*s^3*t^12 - 287584*ep^3*mtt*mWW*s^3*t^12 - 577536*ep^4*mtt*mWW*s^3*t^12 - 553248*ep^5*mtt*mWW*s^3*t^12 - 203904*ep^6*mtt*mWW*s^3*t^12 + 2496*ep*mWW^2*s^3*t^12 + 28096*ep^2*mWW^2*s^3*t^12 + 119344*ep^3*mWW^2*s^3*t^12 + 239712*ep^4*mWW^2*s^3*t^12 + 229680*ep^5*mWW^2*s^3*t^12 + 84672*ep^6*mWW^2*s^3*t^12 - 512*ep*mtt^3*s*t^13 - 5760*ep^2*mtt^3*s*t^13 - 24448*ep^3*mtt^3*s*t^13 - 49056*ep^4*mtt^3*s*t^13 - 46944*ep^5*mtt^3*s*t^13 - 17280*ep^6*mtt^3*s*t^13 + 1536*ep*mtt^2*mWW*s*t^13 + 17280*ep^2*mtt^2*mWW*s*t^13 + 73344*ep^3*mtt^2*mWW*s*t^13 + 147168*ep^4*mtt^2*mWW*s*t^13 + 140832*ep^5*mtt^2*mWW*s*t^13 + 51840*ep^6*mtt^2*mWW*s*t^13 - 1536*ep*mtt*mWW^2*s*t^13 - 17280*ep^2*mtt*mWW^2*s*t^13 - 73344*ep^3*mtt*mWW^2*s*t^13 - 147168*ep^4*mtt*mWW^2*s*t^13 - 140832*ep^5*mtt*mWW^2*s*t^13 - 51840*ep^6*mtt*mWW^2*s*t^13 + 512*ep*mWW^3*s*t^13 + 5760*ep^2*mWW^3*s*t^13 + 24448*ep^3*mWW^3*s*t^13 + 49056*ep^4*mWW^3*s*t^13 + 46944*ep^5*mWW^3*s*t^13 + 17280*ep^6*mWW^3*s*t^13 + 512*ep*mtt^2*s^2*t^13 + 5760*ep^2*mtt^2*s^2*t^13 + 24448*ep^3*mtt^2*s^2*t^13 + 49056*ep^4*mtt^2*s^2*t^13 + 46944*ep^5*mtt^2*s^2*t^13 + 17280*ep^6*mtt^2*s^2*t^13 - 1024*ep*mtt*mWW*s^2*t^13 - 11520*ep^2*mtt*mWW*s^2*t^13 - 48896*ep^3*mtt*mWW*s^2*t^13 - 98112*ep^4*mtt*mWW*s^2*t^13 - 93888*ep^5*mtt*mWW*s^2*t^13 - 34560*ep^6*mtt*mWW*s^2*t^13 + 512*ep*mWW^2*s^2*t^13 + 5760*ep^2*mWW^2*s^2*t^13 + 24448*ep^3*mWW^2*s^2*t^13 + 49056*ep^4*mWW^2*s^2*t^13 + 46944*ep^5*mWW^2*s^2*t^13 + 17280*ep^6*mWW^2*s^2*t^13))/(4*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^3*(mtt - mWW - s)*s^3*(mtt - s - t)^2*(mtt - mWW - s - t)^3*t^2*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(72*ep*mtt^10*mWW^4*s^4 + 492*ep^2*mtt^10*mWW^4*s^4 + 152*ep^3*mtt^10*mWW^4*s^4 - 5916*ep^4*mtt^10*mWW^4*s^4 - 17344*ep^5*mtt^10*mWW^4*s^4 - 19056*ep^6*mtt^10*mWW^4*s^4 - 7360*ep^7*mtt^10*mWW^4*s^4 - 216*ep*mtt^9*mWW^5*s^4 - 1632*ep^2*mtt^9*mWW^5*s^4 - 1128*ep^3*mtt^9*mWW^5*s^4 + 17712*ep^4*mtt^9*mWW^5*s^4 + 55632*ep^5*mtt^9*mWW^5*s^4 + 62976*ep^6*mtt^9*mWW^5*s^4 + 24768*ep^7*mtt^9*mWW^5*s^4 + 136*ep*mtt^8*mWW^6*s^4 + 1376*ep^2*mtt^8*mWW^6*s^4 + 2456*ep^3*mtt^8*mWW^6*s^4 - 9424*ep^4*mtt^8*mWW^6*s^4 - 38992*ep^5*mtt^8*mWW^6*s^4 - 48256*ep^6*mtt^8*mWW^6*s^4 - 19904*ep^7*mtt^8*mWW^6*s^4 + 168*ep*mtt^7*mWW^7*s^4 + 896*ep^2*mtt^7*mWW^7*s^4 - 1512*ep^3*mtt^7*mWW^7*s^4 - 19120*ep^4*mtt^7*mWW^7*s^4 - 47664*ep^5*mtt^7*mWW^7*s^4 - 49024*ep^6*mtt^7*mWW^7*s^4 - 18240*ep^7*mtt^7*mWW^7*s^4 - 232*ep*mtt^6*mWW^8*s^4 - 1928*ep^2*mtt^6*mWW^8*s^4 - 1336*ep^3*mtt^6*mWW^8*s^4 + 23224*ep^4*mtt^6*mWW^8*s^4 + 74288*ep^5*mtt^6*mWW^8*s^4 + 85408*ep^6*mtt^6*mWW^8*s^4 + 33984*ep^7*mtt^6*mWW^8*s^4 + 56*ep*mtt^5*mWW^9*s^4 + 800*ep^2*mtt^5*mWW^9*s^4 + 2312*ep^3*mtt^5*mWW^9*s^4 - 1840*ep^4*mtt^5*mWW^9*s^4 - 16528*ep^5*mtt^5*mWW^9*s^4 - 23296*ep^6*mtt^5*mWW^9*s^4 - 10176*ep^7*mtt^5*mWW^9*s^4 + 24*ep*mtt^4*mWW^10*s^4 + 64*ep^2*mtt^4*mWW^10*s^4 - 1208*ep^3*mtt^4*mWW^10*s^4 - 7568*ep^4*mtt^4*mWW^10*s^4 - 17264*ep^5*mtt^4*mWW^10*s^4 - 17408*ep^6*mtt^4*mWW^10*s^4 - 6464*ep^7*mtt^4*mWW^10*s^4 - 8*ep*mtt^3*mWW^11*s^4 - 64*ep^2*mtt^3*mWW^11*s^4 + 328*ep^3*mtt^3*mWW^11*s^4 + 3248*ep^4*mtt^3*mWW^11*s^4 + 8560*ep^5*mtt^3*mWW^11*s^4 + 9344*ep^6*mtt^3*mWW^11*s^4 + 3648*ep^7*mtt^3*mWW^11*s^4 - 4*ep^2*mtt^2*mWW^12*s^4 - 64*ep^3*mtt^2*mWW^12*s^4 - 316*ep^4*mtt^2*mWW^12*s^4 - 688*ep^5*mtt^2*mWW^12*s^4 - 688*ep^6*mtt^2*mWW^12*s^4 - 256*ep^7*mtt^2*mWW^12*s^4 - 468*ep*mtt^9*mWW^4*s^5 - 3162*ep^2*mtt^9*mWW^4*s^5 - 814*ep^3*mtt^9*mWW^4*s^5 + 38182*ep^4*mtt^9*mWW^4*s^5 + 110322*ep^5*mtt^9*mWW^4*s^5 + 120020*ep^6*mtt^9*mWW^4*s^5 + 46000*ep^7*mtt^9*mWW^4*s^5 + 1212*ep*mtt^8*mWW^5*s^5 + 9160*ep^2*mtt^8*mWW^5*s^5 + 6028*ep^3*mtt^8*mWW^5*s^5 - 99920*ep^4*mtt^8*mWW^5*s^5 - 310088*ep^5*mtt^8*mWW^5*s^5 - 348008*ep^6*mtt^8*mWW^5*s^5 - 135920*ep^7*mtt^8*mWW^5*s^5 - 532*ep*mtt^7*mWW^6*s^5 - 5928*ep^2*mtt^7*mWW^6*s^5 - 11476*ep^3*mtt^7*mWW^6*s^5 + 38336*ep^4*mtt^7*mWW^6*s^5 + 165400*ep^5*mtt^7*mWW^6*s^5 + 205960*ep^6*mtt^7*mWW^6*s^5 + 84976*ep^7*mtt^7*mWW^6*s^5 - 996*ep*mtt^6*mWW^7*s^5 - 5992*ep^2*mtt^6*mWW^7*s^5 + 4252*ep^3*mtt^6*mWW^7*s^5 + 100416*ep^4*mtt^6*mWW^7*s^5 + 264968*ep^5*mtt^6*mWW^7*s^5 + 278776*ep^6*mtt^6*mWW^7*s^5 + 104976*ep^7*mtt^6*mWW^7*s^5 + 1060*ep*mtt^5*mWW^8*s^5 + 9188*ep^2*mtt^5*mWW^8*s^5 + 8464*ep^3*mtt^5*mWW^8*s^5 - 98740*ep^4*mtt^5*mWW^8*s^5 - 324836*ep^5*mtt^5*mWW^8*s^5 - 374416*ep^6*mtt^5*mWW^8*s^5 - 148656*ep^7*mtt^5*mWW^8*s^5 - 236*ep*mtt^4*mWW^9*s^5 - 3336*ep^2*mtt^4*mWW^9*s^5 - 9564*ep^3*mtt^4*mWW^9*s^5 + 6896*ep^4*mtt^4*mWW^9*s^5 + 64328*ep^5*mtt^4*mWW^9*s^5 + 89800*ep^6*mtt^4*mWW^9*s^5 + 38832*ep^7*mtt^4*mWW^9*s^5 - 60*ep*mtt^3*mWW^10*s^5 - 104*ep^2*mtt^3*mWW^10*s^5 + 3732*ep^3*mtt^3*mWW^10*s^5 + 21776*ep^4*mtt^3*mWW^10*s^5 + 48184*ep^5*mtt^3*mWW^10*s^5 + 47544*ep^6*mtt^3*mWW^10*s^5 + 17360*ep^7*mtt^3*mWW^10*s^5 + 20*ep*mtt^2*mWW^11*s^5 + 168*ep^2*mtt^2*mWW^11*s^5 - 716*ep^3*mtt^2*mWW^11*s^5 - 7392*ep^4*mtt^2*mWW^11*s^5 - 19208*ep^5*mtt^2*mWW^11*s^5 - 20568*ep^6*mtt^2*mWW^11*s^5 - 7888*ep^7*mtt^2*mWW^11*s^5 + 6*ep^2*mtt*mWW^12*s^5 + 94*ep^3*mtt*mWW^12*s^5 + 446*ep^4*mtt*mWW^12*s^5 + 930*ep^5*mtt*mWW^12*s^5 + 892*ep^6*mtt*mWW^12*s^5 + 320*ep^7*mtt*mWW^12*s^5 + 1296*ep*mtt^8*mWW^4*s^6 + 8640*ep^2*mtt^8*mWW^4*s^6 + 1692*ep^3*mtt^8*mWW^4*s^6 - 104856*ep^4*mtt^8*mWW^4*s^6 - 297708*ep^5*mtt^8*mWW^4*s^6 - 319944*ep^6*mtt^8*mWW^4*s^6 - 121440*ep^7*mtt^8*mWW^4*s^6 - 2832*ep*mtt^7*mWW^5*s^6 - 21454*ep^2*mtt^7*mWW^5*s^6 - 13310*ep^3*mtt^7*mWW^5*s^6 + 235458*ep^4*mtt^7*mWW^5*s^6 + 720302*ep^5*mtt^7*mWW^5*s^6 + 799708*ep^6*mtt^7*mWW^5*s^6 + 309552*ep^7*mtt^7*mWW^5*s^6 + 656*ep*mtt^6*mWW^6*s^6 + 9402*ep^2*mtt^6*mWW^6*s^6 + 21698*ep^3*mtt^6*mWW^6*s^6 - 51614*ep^4*mtt^6*mWW^6*s^6 - 252834*ep^5*mtt^6*mWW^6*s^6 - 321868*ep^6*mtt^6*mWW^6*s^6 - 133600*ep^7*mtt^6*mWW^6*s^6 + 2448*ep*mtt^5*mWW^7*s^6 + 16082*ep^2*mtt^5*mWW^7*s^6 - 2110*ep^3*mtt^5*mWW^7*s^6 - 226462*ep^4*mtt^5*mWW^7*s^6 - 626002*ep^5*mtt^5*mWW^7*s^6 - 668740*ep^6*mtt^5*mWW^7*s^6 - 253456*ep^7*mtt^5*mWW^7*s^6 - 2000*ep*mtt^4*mWW^8*s^6 - 18038*ep^2*mtt^4*mWW^8*s^6 - 19254*ep^3*mtt^4*mWW^8*s^6 + 178562*ep^4*mtt^4*mWW^8*s^6 + 597334*ep^5*mtt^4*mWW^8*s^6 + 686436*ep^6*mtt^4*mWW^8*s^6 + 270880*ep^7*mtt^4*mWW^8*s^6 + 400*ep*mtt^3*mWW^9*s^6 + 5510*ep^2*mtt^3*mWW^9*s^6 + 14902*ep^3*mtt^3*mWW^9*s^6 - 14346*ep^4*mtt^3*mWW^9*s^6 - 107686*ep^5*mtt^3*mWW^9*s^6 - 144716*ep^6*mtt^3*mWW^9*s^6 - 61168*ep^7*mtt^3*mWW^9*s^6 + 48*ep*mtt^2*mWW^10*s^6 - 2*ep^2*mtt^2*mWW^10*s^6 - 4106*ep^3*mtt^2*mWW^10*s^6 - 21962*ep^4*mtt^2*mWW^10*s^6 - 46550*ep^5*mtt^2*mWW^10*s^6 - 44420*ep^6*mtt^2*mWW^10*s^6 - 15776*ep^7*mtt^2*mWW^10*s^6 - 16*ep*mtt*mWW^11*s^6 - 138*ep^2*mtt*mWW^11*s^6 + 518*ep^3*mtt*mWW^11*s^6 + 5350*ep^4*mtt*mWW^11*s^6 + 13386*ep^5*mtt*mWW^11*s^6 + 13748*ep^6*mtt*mWW^11*s^6 + 5072*ep^7*mtt*mWW^11*s^6 - 2*ep^2*mWW^12*s^6 - 30*ep^3*mWW^12*s^6 - 130*ep^4*mWW^12*s^6 - 242*ep^5*mWW^12*s^6 - 204*ep^6*mWW^12*s^6 - 64*ep^7*mWW^12*s^6 - 1980*ep*mtt^7*mWW^4*s^7 - 12990*ep^2*mtt^7*mWW^4*s^7 - 1570*ep^3*mtt^7*mWW^4*s^7 + 158610*ep^4*mtt^7*mWW^4*s^7 + 440750*ep^5*mtt^7*mWW^4*s^7 + 466380*ep^6*mtt^7*mWW^4*s^7 + 174800*ep^7*mtt^7*mWW^4*s^7 + 3540*ep*mtt^6*mWW^5*s^7 + 26990*ep^2*mtt^6*mWW^5*s^7 + 15610*ep^3*mtt^6*mWW^5*s^7 - 298410*ep^4*mtt^6*mWW^5*s^7 - 897310*ep^5*mtt^6*mWW^5*s^7 - 982580*ep^6*mtt^6*mWW^5*s^7 - 375840*ep^7*mtt^6*mWW^5*s^7 + 12*ep*mtt^5*mWW^6*s^7 - 5638*ep^2*mtt^5*mWW^6*s^7 - 21250*ep^3*mtt^5*mWW^6*s^7 + 8890*ep^4*mtt^5*mWW^6*s^7 + 130918*ep^5*mtt^5*mWW^6*s^7 + 187308*ep^6*mtt^5*mWW^6*s^7 + 80880*ep^7*mtt^5*mWW^6*s^7 - 3204*ep*mtt^4*mWW^7*s^7 - 22522*ep^2*mtt^4*mWW^7*s^7 - 4630*ep^3*mtt^4*mWW^7*s^7 + 282526*ep^4*mtt^4*mWW^7*s^7 + 805450*ep^5*mtt^4*mWW^7*s^7 + 865548*ep^6*mtt^4*mWW^7*s^7 + 327936*ep^7*mtt^4*mWW^7*s^7 + 1980*ep*mtt^3*mWW^8*s^7 + 18566*ep^2*mtt^3*mWW^8*s^7 + 20938*ep^3*mtt^3*mWW^8*s^7 - 176554*ep^4*mtt^3*mWW^8*s^7 - 589718*ep^5*mtt^3*mWW^8*s^7 - 670012*ep^6*mtt^3*mWW^8*s^7 - 261200*ep^7*mtt^3*mWW^8*s^7 - 340*ep*mtt^2*mWW^9*s^7 - 4502*ep^2*mtt^2*mWW^9*s^7 - 10850*ep^3*mtt^2*mWW^9*s^7 + 17090*ep^4*mtt^2*mWW^9*s^7 + 94598*ep^5*mtt^2*mWW^9*s^7 + 119556*ep^6*mtt^2*mWW^9*s^7 + 48736*ep^7*mtt^2*mWW^9*s^7 - 12*ep*mtt*mWW^10*s^7 + 62*ep^2*mtt*mWW^10*s^7 + 1882*ep^3*mtt*mWW^10*s^7 + 9054*ep^4*mtt*mWW^10*s^7 + 18050*ep^5*mtt*mWW^10*s^7 + 16324*ep^6*mtt*mWW^10*s^7 + 5520*ep^7*mtt*mWW^10*s^7 + 4*ep*mWW^11*s^7 + 34*ep^2*mWW^11*s^7 - 130*ep^3*mWW^11*s^7 - 1206*ep^4*mWW^11*s^7 - 2738*ep^5*mWW^11*s^7 - 2524*ep^6*mWW^11*s^7 - 832*ep^7*mWW^11*s^7 + 1800*ep*mtt^6*mWW^4*s^8 + 11580*ep^2*mtt^6*mWW^4*s^8 + 320*ep^3*mtt^6*mWW^4*s^8 - 142460*ep^4*mtt^6*mWW^4*s^8 - 385320*ep^5*mtt^6*mWW^4*s^8 - 399520*ep^6*mtt^6*mWW^4*s^8 - 147200*ep^7*mtt^6*mWW^4*s^8 - 2520*ep*mtt^5*mWW^5*s^8 - 19500*ep^2*mtt^5*mWW^5*s^8 - 10420*ep^3*mtt^5*mWW^5*s^8 + 217540*ep^4*mtt^5*mWW^5*s^8 + 640860*ep^5*mtt^5*mWW^5*s^8 + 689240*ep^6*mtt^5*mWW^5*s^8 + 259360*ep^7*mtt^5*mWW^5*s^8 - 728*ep*mtt^4*mWW^6*s^8 - 1068*ep^2*mtt^4*mWW^6*s^8 + 11580*ep^3*mtt^4*mWW^6*s^8 + 43700*ep^4*mtt^4*mWW^6*s^8 + 61388*ep^5*mtt^4*mWW^6*s^8 + 39208*ep^6*mtt^4*mWW^6*s^8 + 9600*ep^7*mtt^4*mWW^6*s^8 + 2376*ep*mtt^3*mWW^7*s^8 + 17688*ep^2*mtt^3*mWW^7*s^8 + 6800*ep^3*mtt^3*mWW^7*s^8 - 207704*ep^4*mtt^3*mWW^7*s^8 - 599400*ep^5*mtt^3*mWW^7*s^8 - 640912*ep^6*mtt^3*mWW^7*s^8 - 240704*ep^7*mtt^3*mWW^7*s^8 - 1072*ep*mtt^2*mWW^8*s^8 - 10492*ep^2*mtt^2*mWW^8*s^8 - 11600*ep^3*mtt^2*mWW^8*s^8 + 100060*ep^4*mtt^2*mWW^8*s^8 + 326352*ep^5*mtt^2*mWW^8*s^8 + 362352*ep^6*mtt^2*mWW^8*s^8 + 138240*ep^7*mtt^2*mWW^8*s^8 + 144*ep*mtt*mWW^9*s^8 + 1812*ep^2*mtt*mWW^9*s^8 + 3620*ep^3*mtt*mWW^9*s^8 - 9836*ep^4*mtt*mWW^9*s^8 - 41460*ep^5*mtt*mWW^9*s^8 - 48328*ep^6*mtt*mWW^9*s^8 - 18656*ep^7*mtt*mWW^9*s^8 - 20*ep^2*mWW^10*s^8 - 300*ep^3*mWW^10*s^8 - 1300*ep^4*mWW^10*s^8 - 2420*ep^5*mWW^10*s^8 - 2040*ep^6*mWW^10*s^8 - 640*ep^7*mWW^10*s^8 - 972*ep*mtt^5*mWW^4*s^9 - 6102*ep^2*mtt^5*mWW^4*s^9 + 558*ep^3*mtt^5*mWW^4*s^9 + 75786*ep^4*mtt^5*mWW^4*s^9 + 197934*ep^5*mtt^5*mWW^4*s^9 + 199596*ep^6*mtt^5*mWW^4*s^9 + 71760*ep^7*mtt^5*mWW^4*s^9 + 996*ep*mtt^4*mWW^5*s^9 + 7972*ep^2*mtt^4*mWW^5*s^9 + 3968*ep^3*mtt^4*mWW^5*s^9 - 89892*ep^4*mtt^4*mWW^5*s^9 - 258692*ep^5*mtt^4*mWW^5*s^9 - 271696*ep^6*mtt^4*mWW^5*s^9 - 99888*ep^7*mtt^4*mWW^5*s^9 + 676*ep*mtt^3*mWW^6*s^9 + 3036*ep^2*mtt^3*mWW^6*s^9 - 3656*ep^3*mtt^3*mWW^6*s^9 - 45436*ep^4*mtt^3*mWW^6*s^9 - 103500*ep^5*mtt^3*mWW^6*s^9 - 98816*ep^6*mtt^3*mWW^6*s^9 - 34736*ep^7*mtt^3*mWW^6*s^9 - 972*ep*mtt^2*mWW^7*s^9 - 7688*ep^2*mtt^2*mWW^7*s^9 - 3548*ep^3*mtt^2*mWW^7*s^9 + 87856*ep^4*mtt^2*mWW^7*s^9 + 251944*ep^5*mtt^2*mWW^7*s^9 + 264712*ep^6*mtt^2*mWW^7*s^9 + 97456*ep^7*mtt^2*mWW^7*s^9 + 296*ep*mtt*mWW^8*s^9 + 3066*ep^2*mtt*mWW^8*s^9 + 3098*ep^3*mtt*mWW^8*s^9 - 30350*ep^4*mtt*mWW^8*s^9 - 94434*ep^5*mtt*mWW^8*s^9 - 100780*ep^6*mtt*mWW^8*s^9 - 37024*ep^7*mtt*mWW^8*s^9 - 24*ep*mWW^9*s^9 - 284*ep^2*mWW^9*s^9 - 420*ep^3*mWW^9*s^9 + 2036*ep^4*mWW^9*s^9 + 6748*ep^5*mWW^9*s^9 + 6984*ep^6*mWW^9*s^9 + 2432*ep^7*mWW^9*s^9 + 288*ep*mtt^4*mWW^4*s^10 + 1752*ep^2*mtt^4*mWW^4*s^10 - 436*ep^3*mtt^4*mWW^4*s^10 - 22032*ep^4*mtt^4*mWW^4*s^10 - 54892*ep^5*mtt^4*mWW^4*s^10 - 53160*ep^6*mtt^4*mWW^4*s^10 - 18400*ep^7*mtt^4*mWW^4*s^10 - 192*ep*mtt^3*mWW^5*s^10 - 1670*ep^2*mtt^3*mWW^5*s^10 - 838*ep^3*mtt^3*mWW^5*s^10 + 19050*ep^4*mtt^3*mWW^5*s^10 + 53638*ep^5*mtt^3*mWW^5*s^10 + 54668*ep^6*mtt^3*mWW^5*s^10 + 19440*ep^7*mtt^3*mWW^5*s^10 - 256*ep*mtt^2*mWW^6*s^10 - 1390*ep^2*mtt^2*mWW^6*s^10 + 746*ep^3*mtt^2*mWW^6*s^10 + 18234*ep^4*mtt^2*mWW^6*s^10 + 43878*ep^5*mtt^2*mWW^6*s^10 + 42148*ep^6*mtt^2*mWW^6*s^10 + 14624*ep^7*mtt^2*mWW^6*s^10 + 192*ep*mtt*mWW^7*s^10 + 1670*ep^2*mtt*mWW^7*s^10 + 838*ep^3*mtt*mWW^7*s^10 - 19050*ep^4*mtt*mWW^7*s^10 - 53638*ep^5*mtt*mWW^7*s^10 - 54668*ep^6*mtt*mWW^7*s^10 - 19440*ep^7*mtt*mWW^7*s^10 - 32*ep*mWW^8*s^10 - 362*ep^2*mWW^8*s^10 - 310*ep^3*mWW^8*s^10 + 3798*ep^4*mWW^8*s^10 + 11014*ep^5*mWW^8*s^10 + 11012*ep^6*mWW^8*s^10 + 3776*ep^7*mWW^8*s^10 - 36*ep*mtt^3*mWW^4*s^11 - 210*ep^2*mtt^3*mWW^4*s^11 + 98*ep^3*mtt^3*mWW^4*s^11 + 2686*ep^4*mtt^3*mWW^4*s^11 + 6258*ep^5*mtt^3*mWW^4*s^11 + 5684*ep^6*mtt^3*mWW^4*s^11 + 1840*ep^7*mtt^3*mWW^4*s^11 + 12*ep*mtt^2*mWW^5*s^11 + 134*ep^2*mtt^2*mWW^5*s^11 + 90*ep^3*mtt^2*mWW^5*s^11 - 1538*ep^4*mtt^2*mWW^5*s^11 - 4342*ep^5*mtt^2*mWW^5*s^11 - 4308*ep^6*mtt^2*mWW^5*s^11 - 1472*ep^7*mtt^2*mWW^5*s^11 + 36*ep*mtt*mWW^6*s^11 + 210*ep^2*mtt*mWW^6*s^11 - 98*ep^3*mtt*mWW^6*s^11 - 2686*ep^4*mtt*mWW^6*s^11 - 6258*ep^5*mtt*mWW^6*s^11 - 5684*ep^6*mtt*mWW^6*s^11 - 1840*ep^7*mtt*mWW^6*s^11 - 12*ep*mWW^7*s^11 - 134*ep^2*mWW^7*s^11 - 90*ep^3*mWW^7*s^11 + 1538*ep^4*mWW^7*s^11 + 4342*ep^5*mWW^7*s^11 + 4308*ep^6*mWW^7*s^11 + 1472*ep^7*mWW^7*s^11 + 30*ep*mtt^11*mWW^4*s^2*t + 306*ep^2*mtt^11*mWW^4*s^2*t + 978*ep^3*mtt^11*mWW^4*s^2*t + 414*ep^4*mtt^11*mWW^4*s^2*t - 3432*ep^5*mtt^11*mWW^4*s^2*t - 6120*ep^6*mtt^11*mWW^4*s^2*t - 2976*ep^7*mtt^11*mWW^4*s^2*t - 102*ep*mtt^10*mWW^5*s^2*t - 978*ep^2*mtt^10*mWW^5*s^2*t - 2562*ep^3*mtt^10*mWW^5*s^2*t + 2154*ep^4*mtt^10*mWW^5*s^2*t + 19560*ep^5*mtt^10*mWW^5*s^2*t + 29064*ep^6*mtt^10*mWW^5*s^2*t + 13344*ep^7*mtt^10*mWW^5*s^2*t + 78*ep*mtt^9*mWW^6*s^2*t + 546*ep^2*mtt^9*mWW^6*s^2*t - 510*ep^3*mtt^9*mWW^6*s^2*t - 13170*ep^4*mtt^9*mWW^6*s^2*t - 40488*ep^5*mtt^9*mWW^6*s^2*t - 48936*ep^6*mtt^9*mWW^6*s^2*t - 20640*ep^7*mtt^9*mWW^6*s^2*t + 90*ep*mtt^8*mWW^7*s^2*t + 1230*ep^2*mtt^8*mWW^7*s^2*t + 6750*ep^3*mtt^8*mWW^7*s^2*t + 19050*ep^4*mtt^8*mWW^7*s^2*t + 29160*ep^5*mtt^8*mWW^7*s^2*t + 22920*ep^6*mtt^8*mWW^7*s^2*t + 7200*ep^7*mtt^8*mWW^7*s^2*t - 150*ep*mtt^7*mWW^8*s^2*t - 1530*ep^2*mtt^7*mWW^8*s^2*t - 4890*ep^3*mtt^7*mWW^8*s^2*t - 2070*ep^4*mtt^7*mWW^8*s^2*t + 17160*ep^5*mtt^7*mWW^8*s^2*t + 30600*ep^6*mtt^7*mWW^8*s^2*t + 14880*ep^7*mtt^7*mWW^8*s^2*t + 30*ep*mtt^6*mWW^9*s^2*t - 6*ep^2*mtt^6*mWW^9*s^2*t - 2838*ep^3*mtt^6*mWW^9*s^2*t - 17394*ep^4*mtt^6*mWW^9*s^2*t - 42888*ep^5*mtt^6*mWW^9*s^2*t - 47400*ep^6*mtt^6*mWW^9*s^2*t - 19104*ep^7*mtt^6*mWW^9*s^2*t + 42*ep*mtt^5*mWW^10*s^2*t + 678*ep^2*mtt^5*mWW^10*s^2*t + 4422*ep^3*mtt^5*mWW^10*s^2*t + 14826*ep^4*mtt^5*mWW^10*s^2*t + 26760*ep^5*mtt^5*mWW^10*s^2*t + 24456*ep^6*mtt^5*mWW^10*s^2*t + 8736*ep^7*mtt^5*mWW^10*s^2*t - 18*ep*mtt^4*mWW^11*s^2*t - 246*ep^2*mtt^4*mWW^11*s^2*t - 1350*ep^3*mtt^4*mWW^11*s^2*t - 3810*ep^4*mtt^4*mWW^11*s^2*t - 5832*ep^5*mtt^4*mWW^11*s^2*t - 4584*ep^6*mtt^4*mWW^11*s^2*t - 1440*ep^7*mtt^4*mWW^11*s^2*t + 216*ep*mtt^11*mWW^3*s^3*t + 1488*ep^2*mtt^11*mWW^3*s^3*t + 572*ep^3*mtt^11*mWW^3*s^3*t - 17336*ep^4*mtt^11*mWW^3*s^3*t - 51348*ep^5*mtt^11*mWW^3*s^3*t - 56632*ep^6*mtt^11*mWW^3*s^3*t - 21920*ep^7*mtt^11*mWW^3*s^3*t - 928*ep*mtt^10*mWW^4*s^3*t - 7558*ep^2*mtt^10*mWW^4*s^3*t - 11786*ep^3*mtt^10*mWW^4*s^3*t + 49490*ep^4*mtt^10*mWW^4*s^3*t + 196090*ep^5*mtt^10*mWW^4*s^3*t + 240884*ep^6*mtt^10*mWW^4*s^3*t + 99440*ep^7*mtt^10*mWW^4*s^3*t - 8*mtt^9*mWW^5*s^3*t + 1144*ep*mtt^9*mWW^5*s^3*t + 11384*ep^2*mtt^9*mWW^5*s^3*t + 29112*ep^3*mtt^9*mWW^5*s^3*t - 28464*ep^4*mtt^9*mWW^5*s^3*t - 227024*ep^5*mtt^9*mWW^5*s^3*t - 324960*ep^6*mtt^9*mWW^5*s^3*t - 145280*ep^7*mtt^9*mWW^5*s^3*t + 8*mtt^8*mWW^6*s^3*t + 132*ep*mtt^8*mWW^6*s^3*t - 466*ep^2*mtt^8*mWW^6*s^3*t - 7782*ep^3*mtt^8*mWW^6*s^3*t - 16354*ep^4*mtt^8*mWW^6*s^3*t + 13002*ep^5*mtt^8*mWW^6*s^3*t + 58500*ep^6*mtt^8*mWW^6*s^3*t + 36336*ep^7*mtt^8*mWW^6*s^3*t + 48*mtt^7*mWW^7*s^3*t - 956*ep*mtt^7*mWW^7*s^3*t - 12616*ep^2*mtt^7*mWW^7*s^3*t - 41836*ep^3*mtt^7*mWW^7*s^3*t - 23440*ep^4*mtt^7*mWW^7*s^3*t + 111584*ep^5*mtt^7*mWW^7*s^3*t + 196064*ep^6*mtt^7*mWW^7*s^3*t + 91264*ep^7*mtt^7*mWW^7*s^3*t - 112*mtt^6*mWW^8*s^3*t + 8*ep*mtt^6*mWW^8*s^3*t + 8634*ep^2*mtt^6*mWW^8*s^3*t + 43250*ep^3*mtt^6*mWW^8*s^3*t + 64570*ep^4*mtt^6*mWW^8*s^3*t - 24906*ep^5*mtt^6*mWW^8*s^3*t - 130884*ep^6*mtt^6*mWW^8*s^3*t - 76144*ep^7*mtt^6*mWW^8*s^3*t + 88*mtt^5*mWW^9*s^3*t + 672*ep*mtt^5*mWW^9*s^3*t + 760*ep^2*mtt^5*mWW^9*s^3*t - 5952*ep^3*mtt^5*mWW^9*s^3*t - 15776*ep^4*mtt^5*mWW^9*s^3*t + 1776*ep^5*mtt^5*mWW^9*s^3*t + 34080*ep^6*mtt^5*mWW^9*s^3*t + 22656*ep^7*mtt^5*mWW^9*s^3*t - 24*mtt^4*mWW^10*s^3*t - 300*ep*mtt^4*mWW^10*s^3*t - 1942*ep^2*mtt^4*mWW^10*s^3*t - 8490*ep^3*mtt^4*mWW^10*s^3*t - 24262*ep^4*mtt^4*mWW^10*s^3*t - 41250*ep^5*mtt^4*mWW^10*s^3*t - 36916*ep^6*mtt^4*mWW^10*s^3*t - 13104*ep^7*mtt^4*mWW^10*s^3*t + 12*ep*mtt^3*mWW^11*s^3*t + 328*ep^2*mtt^3*mWW^11*s^3*t + 3064*ep^3*mtt^3*mWW^11*s^3*t + 12248*ep^4*mtt^3*mWW^11*s^3*t + 23444*ep^5*mtt^3*mWW^11*s^3*t + 21144*ep^6*mtt^3*mWW^11*s^3*t + 7200*ep^7*mtt^3*mWW^11*s^3*t - 12*ep^2*mtt^2*mWW^12*s^3*t - 152*ep^3*mtt^2*mWW^12*s^3*t - 676*ep^4*mtt^2*mWW^12*s^3*t - 1368*ep^5*mtt^2*mWW^12*s^3*t - 1280*ep^6*mtt^2*mWW^12*s^3*t - 448*ep^7*mtt^2*mWW^12*s^3*t - 1368*ep*mtt^10*mWW^3*s^4*t - 8280*ep^2*mtt^10*mWW^3*s^4*t - 292*ep^3*mtt^10*mWW^3*s^4*t + 99448*ep^4*mtt^10*mWW^3*s^4*t + 270948*ep^5*mtt^10*mWW^3*s^4*t + 281432*ep^6*mtt^10*mWW^3*s^4*t + 101920*ep^7*mtt^10*mWW^3*s^4*t + 4092*ep*mtt^9*mWW^4*s^4*t + 29622*ep^2*mtt^9*mWW^4*s^4*t + 37670*ep^3*mtt^9*mWW^4*s^4*t - 206542*ep^4*mtt^9*mWW^4*s^4*t - 735898*ep^5*mtt^9*mWW^4*s^4*t - 852624*ep^6*mtt^9*mWW^4*s^4*t - 330416*ep^7*mtt^9*mWW^4*s^4*t + 64*mtt^8*mWW^5*s^4*t - 2154*ep*mtt^8*mWW^5*s^4*t - 26418*ep^2*mtt^8*mWW^5*s^4*t - 93742*ep^3*mtt^8*mWW^5*s^4*t - 59506*ep^4*mtt^8*mWW^5*s^4*t + 280328*ep^5*mtt^8*mWW^5*s^4*t + 522644*ep^6*mtt^8*mWW^5*s^4*t + 247744*ep^7*mtt^8*mWW^5*s^4*t - 128*mtt^7*mWW^6*s^4*t - 4036*ep*mtt^7*mWW^6*s^4*t - 18354*ep^2*mtt^7*mWW^6*s^4*t + 27782*ep^3*mtt^7*mWW^6*s^4*t + 324506*ep^4*mtt^7*mWW^6*s^4*t + 725110*ep^5*mtt^7*mWW^6*s^4*t + 648192*ep^6*mtt^7*mWW^6*s^4*t + 202288*ep^7*mtt^7*mWW^6*s^4*t - 64*mtt^6*mWW^7*s^4*t + 3930*ep*mtt^6*mWW^7*s^4*t + 38944*ep^2*mtt^6*mWW^7*s^4*t + 106604*ep^3*mtt^6*mWW^7*s^4*t - 19080*ep^4*mtt^6*mWW^7*s^4*t - 501958*ep^5*mtt^6*mWW^7*s^4*t - 718408*ep^6*mtt^6*mWW^7*s^4*t - 299984*ep^7*mtt^6*mWW^7*s^4*t + 320*mtt^5*mWW^8*s^4*t + 1268*ep*mtt^5*mWW^8*s^4*t - 13132*ep^2*mtt^5*mWW^8*s^4*t - 105436*ep^3*mtt^5*mWW^8*s^4*t - 267736*ep^4*mtt^5*mWW^8*s^4*t - 259056*ep^5*mtt^5*mWW^8*s^4*t - 40276*ep^6*mtt^5*mWW^8*s^4*t + 39712*ep^7*mtt^5*mWW^8*s^4*t - 256*mtt^4*mWW^9*s^4*t - 2342*ep*mtt^4*mWW^9*s^4*t - 4698*ep^2*mtt^4*mWW^9*s^4*t + 21898*ep^3*mtt^4*mWW^9*s^4*t + 117190*ep^4*mtt^4*mWW^9*s^4*t + 198476*ep^5*mtt^4*mWW^9*s^4*t + 133092*ep^6*mtt^4*mWW^9*s^4*t + 26144*ep^7*mtt^4*mWW^9*s^4*t + 64*mtt^3*mWW^10*s^4*t + 564*ep*mtt^3*mWW^10*s^4*t + 2198*ep^2*mtt^3*mWW^10*s^4*t + 8486*ep^3*mtt^3*mWW^10*s^4*t + 30730*ep^4*mtt^3*mWW^10*s^4*t + 65966*ep^5*mtt^3*mWW^10*s^4*t + 69976*ep^6*mtt^3*mWW^10*s^4*t + 28720*ep^7*mtt^3*mWW^10*s^4*t + 46*ep*mtt^2*mWW^11*s^4*t + 100*ep^2*mtt^2*mWW^11*s^4*t - 3172*ep^3*mtt^2*mWW^11*s^4*t - 19876*ep^4*mtt^2*mWW^11*s^4*t - 45650*ep^5*mtt^2*mWW^11*s^4*t - 45640*ep^6*mtt^2*mWW^11*s^4*t - 16688*ep^7*mtt^2*mWW^11*s^4*t + 18*ep^2*mtt*mWW^12*s^4*t + 202*ep^3*mtt*mWW^12*s^4*t + 866*ep^4*mtt*mWW^12*s^4*t + 1734*ep^5*mtt*mWW^12*s^4*t + 1612*ep^6*mtt*mWW^12*s^4*t + 560*ep^7*mtt*mWW^12*s^4*t + 3708*ep*mtt^9*mWW^3*s^5*t + 18642*ep^2*mtt^9*mWW^3*s^5*t - 10358*ep^3*mtt^9*mWW^3*s^5*t - 235318*ep^4*mtt^9*mWW^3*s^5*t - 553638*ep^5*mtt^9*mWW^3*s^5*t - 505004*ep^6*mtt^9*mWW^3*s^5*t - 153040*ep^7*mtt^9*mWW^3*s^5*t - 7484*ep*mtt^8*mWW^4*s^5*t - 44560*ep^2*mtt^8*mWW^4*s^5*t - 45952*ep^3*mtt^8*mWW^4*s^5*t + 260232*ep^4*mtt^8*mWW^4*s^5*t + 810300*ep^5*mtt^8*mWW^4*s^5*t + 805192*ep^6*mtt^8*mWW^4*s^5*t + 237648*ep^7*mtt^8*mWW^4*s^5*t - 216*mtt^7*mWW^5*s^5*t - 2200*ep*mtt^7*mWW^5*s^5*t + 5010*ep^2*mtt^7*mWW^5*s^5*t + 142914*ep^3*mtt^7*mWW^5*s^5*t + 579354*ep^4*mtt^7*mWW^5*s^5*t + 985334*ep^5*mtt^7*mWW^5*s^5*t + 793084*ep^6*mtt^7*mWW^5*s^5*t + 270432*ep^7*mtt^7*mWW^5*s^5*t + 512*mtt^6*mWW^6*s^5*t + 13768*ep*mtt^6*mWW^6*s^5*t + 63010*ep^2*mtt^6*mWW^6*s^5*t - 46626*ep^3*mtt^6*mWW^6*s^5*t - 875286*ep^4*mtt^6*mWW^6*s^5*t - 2078166*ep^5*mtt^6*mWW^6*s^5*t - 1938892*ep^6*mtt^6*mWW^6*s^5*t - 621440*ep^7*mtt^6*mWW^6*s^5*t - 216*mtt^5*mWW^7*s^5*t - 7528*ep*mtt^5*mWW^7*s^5*t - 49650*ep^2*mtt^5*mWW^7*s^5*t - 121898*ep^3*mtt^5*mWW^7*s^5*t - 19034*ep^4*mtt^5*mWW^7*s^5*t + 372210*ep^5*mtt^5*mWW^7*s^5*t + 487348*ep^6*mtt^5*mWW^7*s^5*t + 145184*ep^7*mtt^5*mWW^7*s^5*t - 296*mtt^4*mWW^8*s^5*t - 2800*ep*mtt^4*mWW^8*s^5*t - 554*ep^2*mtt^4*mWW^8*s^5*t + 100258*ep^3*mtt^4*mWW^8*s^5*t + 446934*ep^4*mtt^4*mWW^8*s^5*t + 791166*ep^5*mtt^4*mWW^8*s^5*t + 634012*ep^6*mtt^4*mWW^8*s^5*t + 201120*ep^7*mtt^4*mWW^8*s^5*t + 272*mtt^3*mWW^9*s^5*t + 3012*ep*mtt^3*mWW^9*s^5*t + 9658*ep^2*mtt^3*mWW^9*s^5*t - 13166*ep^3*mtt^3*mWW^9*s^5*t - 136030*ep^4*mtt^3*mWW^9*s^5*t - 275462*ep^5*mtt^3*mWW^9*s^5*t - 213196*ep^6*mtt^3*mWW^9*s^5*t - 50848*ep^7*mtt^3*mWW^9*s^5*t - 56*mtt^2*mWW^10*s^5*t - 428*ep*mtt^2*mWW^10*s^5*t - 1382*ep^2*mtt^2*mWW^10*s^5*t - 6658*ep^3*mtt^2*mWW^10*s^5*t - 31198*ep^4*mtt^2*mWW^10*s^5*t - 75058*ep^5*mtt^2*mWW^10*s^5*t - 84756*ep^6*mtt^2*mWW^10*s^5*t - 36736*ep^7*mtt^2*mWW^10*s^5*t - 48*ep*mtt*mWW^11*s^5*t - 172*ep^2*mtt*mWW^11*s^5*t + 1468*ep^3*mtt*mWW^11*s^5*t + 10164*ep^4*mtt*mWW^11*s^5*t + 22788*ep^5*mtt*mWW^11*s^5*t + 21576*ep^6*mtt*mWW^11*s^5*t + 7408*ep^7*mtt*mWW^11*s^5*t - 2*ep^2*mWW^12*s^5*t + 18*ep^3*mWW^12*s^5*t + 182*ep^4*mWW^12*s^5*t + 526*ep^5*mWW^12*s^5*t + 636*ep^6*mWW^12*s^5*t + 272*ep^7*mWW^12*s^5*t - 5616*ep*mtt^8*mWW^3*s^6*t - 21300*ep^2*mtt^8*mWW^3*s^6*t + 36248*ep^3*mtt^8*mWW^3*s^6*t + 294316*ep^4*mtt^8*mWW^3*s^6*t + 507408*ep^5*mtt^8*mWW^3*s^6*t + 291344*ep^6*mtt^8*mWW^3*s^6*t + 5440*ep^7*mtt^8*mWW^3*s^6*t + 6428*ep*mtt^7*mWW^4*s^6*t + 21690*ep^2*mtt^7*mWW^4*s^6*t + 8862*ep^3*mtt^7*mWW^4*s^6*t + 34638*ep^4*mtt^7*mWW^4*s^6*t + 360534*ep^5*mtt^7*mWW^4*s^6*t + 757320*ep^6*mtt^7*mWW^4*s^6*t + 494704*ep^7*mtt^7*mWW^4*s^6*t + 400*mtt^6*mWW^5*s^6*t + 11386*ep*mtt^6*mWW^5*s^6*t + 51034*ep^2*mtt^6*mWW^5*s^6*t - 131554*ep^3*mtt^6*mWW^5*s^6*t - 1236742*ep^4*mtt^6*mWW^5*s^6*t - 2872576*ep^5*mtt^6*mWW^5*s^6*t - 2870220*ep^6*mtt^6*mWW^5*s^6*t - 1092304*ep^7*mtt^6*mWW^5*s^6*t - 944*mtt^5*mWW^6*s^6*t - 20572*ep*mtt^5*mWW^6*s^6*t - 81804*ep^2*mtt^5*mWW^6*s^6*t + 72264*ep^3*mtt^5*mWW^6*s^6*t + 1036240*ep^4*mtt^5*mWW^6*s^6*t + 2229908*ep^5*mtt^5*mWW^6*s^6*t + 1835292*ep^6*mtt^5*mWW^6*s^6*t + 463264*ep^7*mtt^5*mWW^6*s^6*t + 592*mtt^4*mWW^7*s^6*t + 7186*ep*mtt^4*mWW^7*s^6*t + 20984*ep^2*mtt^4*mWW^7*s^6*t + 46156*ep^3*mtt^4*mWW^7*s^6*t + 180128*ep^4*mtt^4*mWW^7*s^6*t + 516842*ep^5*mtt^4*mWW^7*s^6*t + 752784*ep^6*mtt^4*mWW^7*s^6*t + 436864*ep^7*mtt^4*mWW^7*s^6*t + 64*mtt^3*mWW^8*s^6*t + 2962*ep*mtt^3*mWW^8*s^6*t + 17392*ep^2*mtt^3*mWW^8*s^6*t - 34364*ep^3*mtt^3*mWW^8*s^6*t - 397800*ep^4*mtt^3*mWW^8*s^6*t - 944190*ep^5*mtt^3*mWW^8*s^6*t - 932624*ep^6*mtt^3*mWW^8*s^6*t - 351056*ep^7*mtt^3*mWW^8*s^6*t - 128*mtt^2*mWW^9*s^6*t - 1916*ep*mtt^2*mWW^9*s^6*t - 8568*ep^2*mtt^2*mWW^9*s^6*t + 476*ep^3*mtt^2*mWW^9*s^6*t + 82460*ep^4*mtt^2*mWW^9*s^6*t + 185064*ep^5*mtt^2*mWW^9*s^6*t + 144196*ep^6*mtt^2*mWW^9*s^6*t + 32176*ep^7*mtt^2*mWW^9*s^6*t + 16*mtt*mWW^10*s^6*t + 134*ep*mtt*mWW^10*s^6*t + 594*ep^2*mtt*mWW^10*s^6*t + 2062*ep^3*mtt*mWW^10*s^6*t + 6106*ep^4*mtt*mWW^10*s^6*t + 13060*ep^5*mtt*mWW^10*s^6*t + 15692*ep^6*mtt*mWW^10*s^6*t + 7872*ep^7*mtt*mWW^10*s^6*t + 8*ep*mWW^11*s^6*t - 22*ep^2*mWW^11*s^6*t - 150*ep^3*mWW^11*s^6*t + 654*ep^4*mWW^11*s^6*t + 3950*ep^5*mWW^11*s^6*t + 6216*ep^6*mWW^11*s^6*t + 3040*ep^7*mWW^11*s^6*t + 5220*ep*mtt^7*mWW^3*s^7*t + 12510*ep^2*mtt^7*mWW^3*s^7*t - 55690*ep^3*mtt^7*mWW^3*s^7*t - 208970*ep^4*mtt^7*mWW^3*s^7*t - 121290*ep^5*mtt^7*mWW^3*s^7*t + 232460*ep^6*mtt^7*mWW^3*s^7*t + 235600*ep^7*mtt^7*mWW^3*s^7*t - 1920*ep*mtt^6*mWW^4*s^7*t + 13684*ep^2*mtt^6*mWW^4*s^7*t + 28312*ep^3*mtt^6*mWW^4*s^7*t - 364164*ep^4*mtt^6*mWW^4*s^7*t - 1494608*ep^5*mtt^6*mWW^4*s^7*t - 2113400*ep^6*mtt^6*mWW^4*s^7*t - 1059504*ep^7*mtt^6*mWW^4*s^7*t - 440*mtt^5*mWW^5*s^7*t - 14832*ep*mtt^5*mWW^5*s^7*t - 69814*ep^2*mtt^5*mWW^5*s^7*t + 96258*ep^3*mtt^5*mWW^5*s^7*t + 1221002*ep^4*mtt^5*mWW^5*s^7*t + 2885910*ep^5*mtt^5*mWW^5*s^7*t + 2847964*ep^6*mtt^5*mWW^5*s^7*t + 1049136*ep^7*mtt^5*mWW^5*s^7*t + 936*mtt^4*mWW^6*s^7*t + 15992*ep*mtt^4*mWW^6*s^7*t + 46712*ep^2*mtt^4*mWW^6*s^7*t - 87696*ep^3*mtt^4*mWW^6*s^7*t - 579072*ep^4*mtt^4*mWW^6*s^7*t - 803344*ep^5*mtt^4*mWW^6*s^7*t - 177624*ep^6*mtt^4*mWW^6*s^7*t + 220720*ep^7*mtt^4*mWW^6*s^7*t - 560*mtt^3*mWW^7*s^7*t - 3316*ep*mtt^3*mWW^7*s^7*t + 8126*ep^2*mtt^3*mWW^7*s^7*t + 15738*ep^3*mtt^3*mWW^7*s^7*t - 247274*ep^4*mtt^3*mWW^7*s^7*t - 948174*ep^5*mtt^3*mWW^7*s^7*t - 1303292*ep^6*mtt^3*mWW^7*s^7*t - 653328*ep^7*mtt^3*mWW^7*s^7*t + 40*mtt^2*mWW^8*s^7*t - 1732*ep*mtt^2*mWW^8*s^7*t - 14146*ep^2*mtt^2*mWW^8*s^7*t + 3818*ep^3*mtt^2*mWW^8*s^7*t + 206166*ep^4*mtt^2*mWW^8*s^7*t + 531426*ep^5*mtt^2*mWW^8*s^7*t + 537036*ep^6*mtt^2*mWW^8*s^7*t + 204704*ep^7*mtt^2*mWW^8*s^7*t + 24*mtt*mWW^9*s^7*t + 600*ep*mtt*mWW^9*s^7*t + 2982*ep^2*mtt*mWW^9*s^7*t - 1906*ep^3*mtt*mWW^9*s^7*t - 35530*ep^4*mtt*mWW^9*s^7*t - 68382*ep^5*mtt*mWW^9*s^7*t - 42172*ep^6*mtt*mWW^9*s^7*t - 4528*ep^7*mtt*mWW^9*s^7*t - 12*ep*mWW^10*s^7*t - 150*ep^2*mWW^10*s^7*t + 110*ep^3*mWW^10*s^7*t + 3426*ep^4*mWW^10*s^7*t + 9630*ep^5*mWW^10*s^7*t + 10580*ep^6*mWW^10*s^7*t + 4128*ep^7*mWW^10*s^7*t - 3096*ep*mtt^6*mWW^3*s^8*t - 3408*ep^2*mtt^6*mWW^3*s^8*t + 45628*ep^3*mtt^6*mWW^3*s^8*t + 89216*ep^4*mtt^6*mWW^3*s^8*t - 123852*ep^5*mtt^6*mWW^3*s^8*t - 421928*ep^6*mtt^6*mWW^3*s^8*t - 275680*ep^7*mtt^6*mWW^3*s^8*t - 692*ep*mtt^5*mWW^4*s^8*t - 19662*ep^2*mtt^5*mWW^4*s^8*t - 23414*ep^3*mtt^5*mWW^4*s^8*t + 328390*ep^4*mtt^5*mWW^4*s^8*t + 1230770*ep^5*mtt^5*mWW^4*s^8*t + 1642976*ep^6*mtt^5*mWW^4*s^8*t + 783920*ep^7*mtt^5*mWW^4*s^8*t + 288*mtt^4*mWW^5*s^8*t + 9362*ep*mtt^4*mWW^5*s^8*t + 37994*ep^2*mtt^4*mWW^5*s^8*t - 61866*ep^3*mtt^4*mWW^5*s^8*t - 607910*ep^4*mtt^4*mWW^5*s^8*t - 1265736*ep^5*mtt^4*mWW^5*s^8*t - 1087492*ep^6*mtt^4*mWW^5*s^8*t - 338400*ep^7*mtt^4*mWW^5*s^8*t - 512*mtt^3*mWW^6*s^8*t - 6652*ep*mtt^3*mWW^6*s^8*t - 9746*ep^2*mtt^3*mWW^6*s^8*t + 56566*ep^3*mtt^3*mWW^6*s^8*t + 118482*ep^4*mtt^3*mWW^6*s^8*t - 199954*ep^5*mtt^3*mWW^6*s^8*t - 667240*ep^6*mtt^3*mWW^6*s^8*t - 445456*ep^7*mtt^3*mWW^6*s^8*t + 240*mtt^2*mWW^7*s^8*t + 658*ep*mtt^2*mWW^7*s^8*t - 7828*ep^2*mtt^2*mWW^7*s^8*t - 10380*ep^3*mtt^2*mWW^7*s^8*t + 130588*ep^4*mtt^2*mWW^7*s^8*t + 478690*ep^5*mtt^2*mWW^7*s^8*t + 633904*ep^6*mtt^2*mWW^7*s^8*t + 308336*ep^7*mtt^2*mWW^7*s^8*t - 16*mtt*mWW^8*s^8*t + 476*ep*mtt*mWW^8*s^8*t + 3054*ep^2*mtt*mWW^8*s^8*t - 5042*ep^3*mtt*mWW^8*s^8*t - 51650*ep^4*mtt*mWW^8*s^8*t - 97482*ep^5*mtt*mWW^8*s^8*t - 69292*ep^6*mtt*mWW^8*s^8*t - 18256*ep^7*mtt*mWW^8*s^8*t - 56*ep*mWW^9*s^8*t - 116*ep^2*mWW^9*s^8*t + 1628*ep^3*mWW^9*s^8*t + 5700*ep^4*mWW^9*s^8*t + 2716*ep^5*mWW^9*s^8*t - 7312*ep^6*mWW^9*s^8*t - 6016*ep^7*mWW^9*s^8*t + 1188*ep*mtt^5*mWW^3*s^9*t + 750*ep^2*mtt^5*mWW^3*s^9*t - 19738*ep^3*mtt^5*mWW^3*s^9*t - 30218*ep^4*mtt^5*mWW^3*s^9*t + 77622*ep^5*mtt^5*mWW^3*s^9*t + 208268*ep^6*mtt^5*mWW^3*s^9*t + 128080*ep^7*mtt^5*mWW^3*s^9*t + 548*ep*mtt^4*mWW^4*s^9*t + 6928*ep^2*mtt^4*mWW^4*s^9*t + 4760*ep^3*mtt^4*mWW^4*s^9*t - 113288*ep^4*mtt^4*mWW^4*s^9*t - 397612*ep^5*mtt^4*mWW^4*s^9*t - 518936*ep^6*mtt^4*mWW^4*s^9*t - 244944*ep^7*mtt^4*mWW^4*s^9*t - 104*mtt^3*mWW^5*s^9*t - 3080*ep*mtt^3*mWW^5*s^9*t - 9354*ep^2*mtt^3*mWW^5*s^9*t + 25558*ep^3*mtt^3*mWW^5*s^9*t + 143902*ep^4*mtt^3*mWW^5*s^9*t + 193122*ep^5*mtt^3*mWW^5*s^9*t + 57684*ep^6*mtt^3*mWW^5*s^9*t - 28224*ep^7*mtt^3*mWW^5*s^9*t + 144*mtt^2*mWW^6*s^9*t + 1456*ep*mtt^2*mWW^6*s^9*t + 682*ep^2*mtt^2*mWW^6*s^9*t - 13938*ep^3*mtt^2*mWW^6*s^9*t + 3282*ep^4*mtt^2*mWW^6*s^9*t + 159538*ep^5*mtt^2*mWW^6*s^9*t + 309588*ep^6*mtt^2*mWW^6*s^9*t + 178592*ep^7*mtt^2*mWW^6*s^9*t - 40*mtt*mWW^7*s^9*t - 80*ep*mtt*mWW^7*s^9*t + 400*ep^2*mtt*mWW^7*s^9*t - 2360*ep^3*mtt*mWW^7*s^9*t - 18536*ep^4*mtt*mWW^7*s^9*t - 43896*ep^5*mtt*mWW^7*s^9*t - 51168*ep^6*mtt*mWW^7*s^9*t - 26608*ep^7*mtt*mWW^7*s^9*t - 32*ep*mWW^8*s^9*t + 282*ep^2*mWW^8*s^9*t + 2406*ep^3*mWW^8*s^9*t + 1586*ep^4*mWW^8*s^9*t - 14118*ep^5*mWW^8*s^9*t - 28572*ep^6*mWW^8*s^9*t - 14960*ep^7*mWW^8*s^9*t - 288*ep*mtt^4*mWW^3*s^10*t - 612*ep^2*mtt^4*mWW^3*s^10*t + 3728*ep^3*mtt^4*mWW^3*s^10*t + 11548*ep^4*mtt^4*mWW^3*s^10*t + 408*ep^5*mtt^4*mWW^3*s^10*t - 24256*ep^6*mtt^4*mWW^3*s^10*t - 18560*ep^7*mtt^4*mWW^3*s^10*t - 66*ep*mtt^3*mWW^4*s^10*t - 340*ep^2*mtt^3*mWW^4*s^10*t + 672*ep^3*mtt^3*mWW^4*s^10*t + 9628*ep^4*mtt^3*mWW^4*s^10*t + 30330*ep^5*mtt^3*mWW^4*s^10*t + 41168*ep^6*mtt^3*mWW^4*s^10*t + 20912*ep^7*mtt^3*mWW^4*s^10*t + 16*mtt^2*mWW^5*s^10*t + 516*ep*mtt^2*mWW^5*s^10*t + 1408*ep^2*mtt^2*mWW^5*s^10*t - 3908*ep^3*mtt^2*mWW^5*s^10*t - 15628*ep^4*mtt^2*mWW^5*s^10*t - 3944*ep^5*mtt^2*mWW^5*s^10*t + 27444*ep^6*mtt^2*mWW^5*s^10*t + 21968*ep^7*mtt^2*mWW^5*s^10*t - 16*mtt*mWW^6*s^10*t - 178*ep*mtt*mWW^6*s^10*t - 722*ep^2*mtt*mWW^6*s^10*t - 230*ep^3*mtt*mWW^6*s^10*t + 2614*ep^4*mtt*mWW^6*s^10*t - 1776*ep^5*mtt*mWW^6*s^10*t - 14988*ep^6*mtt*mWW^6*s^10*t - 12320*ep^7*mtt*mWW^6*s^10*t + 16*ep*mWW^7*s^10*t + 410*ep^2*mWW^7*s^10*t + 1226*ep^3*mWW^7*s^10*t - 2402*ep^4*mWW^7*s^10*t - 14458*ep^5*mWW^7*s^10*t - 20152*ep^6*mWW^7*s^10*t - 8928*ep^7*mWW^7*s^10*t + 36*ep*mtt^3*mWW^3*s^11*t + 210*ep^2*mtt^3*mWW^3*s^11*t - 98*ep^3*mtt^3*mWW^3*s^11*t - 2686*ep^4*mtt^3*mWW^3*s^11*t - 6258*ep^5*mtt^3*mWW^3*s^11*t - 5684*ep^6*mtt^3*mWW^3*s^11*t - 1840*ep^7*mtt^3*mWW^3*s^11*t - 8*ep*mtt^2*mWW^4*s^11*t - 110*ep^2*mtt^2*mWW^4*s^11*t - 102*ep^3*mtt^2*mWW^4*s^11*t + 1202*ep^4*mtt^2*mWW^4*s^11*t + 3526*ep^5*mtt^2*mWW^4*s^11*t + 3540*ep^6*mtt^2*mWW^4*s^11*t + 1216*ep^7*mtt^2*mWW^4*s^11*t - 40*ep*mtt*mWW^5*s^11*t - 266*ep^2*mtt*mWW^5*s^11*t - 210*ep^3*mtt*mWW^5*s^11*t + 1838*ep^4*mtt*mWW^5*s^11*t + 5026*ep^5*mtt*mWW^5*s^11*t + 4788*ep^6*mtt*mWW^5*s^11*t + 1584*ep^7*mtt*mWW^5*s^11*t + 12*ep*mWW^6*s^11*t + 142*ep^2*mWW^6*s^11*t + 170*ep^3*mWW^6*s^11*t - 1242*ep^4*mWW^6*s^11*t - 3830*ep^5*mWW^6*s^11*t - 3892*ep^6*mWW^6*s^11*t - 1344*ep^7*mWW^6*s^11*t + 30*ep*mtt^12*mWW^3*s*t^2 + 306*ep^2*mtt^12*mWW^3*s*t^2 + 978*ep^3*mtt^12*mWW^3*s*t^2 + 414*ep^4*mtt^12*mWW^3*s*t^2 - 3432*ep^5*mtt^12*mWW^3*s*t^2 - 6120*ep^6*mtt^12*mWW^3*s*t^2 - 2976*ep^7*mtt^12*mWW^3*s*t^2 - 96*ep*mtt^11*mWW^4*s*t^2 - 888*ep^2*mtt^11*mWW^4*s*t^2 - 2040*ep^3*mtt^11*mWW^4*s*t^2 + 3648*ep^4*mtt^11*mWW^4*s*t^2 + 21792*ep^5*mtt^11*mWW^4*s*t^2 + 30720*ep^6*mtt^11*mWW^4*s*t^2 + 13824*ep^7*mtt^11*mWW^4*s*t^2 + 72*ep*mtt^10*mWW^5*s*t^2 + 432*ep^2*mtt^10*mWW^5*s*t^2 - 1248*ep^3*mtt^10*mWW^5*s*t^2 - 15336*ep^4*mtt^10*mWW^5*s*t^2 - 43584*ep^5*mtt^10*mWW^5*s*t^2 - 50976*ep^6*mtt^10*mWW^5*s*t^2 - 21120*ep^7*mtt^10*mWW^5*s*t^2 + 48*ep*mtt^9*mWW^6*s*t^2 + 696*ep^2*mtt^9*mWW^6*s*t^2 + 3960*ep^3*mtt^9*mWW^6*s*t^2 + 11280*ep^4*mtt^9*mWW^6*s*t^2 + 16992*ep^5*mtt^9*mWW^6*s*t^2 + 12864*ep^6*mtt^9*mWW^6*s*t^2 + 3840*ep^7*mtt^9*mWW^6*s*t^2 - 60*ep*mtt^8*mWW^7*s*t^2 - 300*ep^2*mtt^8*mWW^7*s*t^2 + 1860*ep^3*mtt^8*mWW^7*s*t^2 + 16980*ep^4*mtt^8*mWW^7*s*t^2 + 46320*ep^5*mtt^8*mWW^7*s*t^2 + 53520*ep^6*mtt^8*mWW^7*s*t^2 + 22080*ep^7*mtt^8*mWW^7*s*t^2 - 456*ep^2*mtt^7*mWW^8*s*t^2 - 5448*ep^3*mtt^7*mWW^8*s*t^2 - 24864*ep^4*mtt^7*mWW^8*s*t^2 - 54048*ep^5*mtt^7*mWW^8*s*t^2 - 55680*ep^6*mtt^7*mWW^8*s*t^2 - 21504*ep^7*mtt^7*mWW^8*s*t^2 - 24*ep*mtt^6*mWW^9*s*t^2 - 192*ep^2*mtt^6*mWW^9*s*t^2 - 240*ep^3*mtt^6*mWW^9*s*t^2 + 1752*ep^4*mtt^6*mWW^9*s*t^2 + 6528*ep^5*mtt^6*mWW^9*s*t^2 + 8160*ep^6*mtt^6*mWW^9*s*t^2 + 3456*ep^7*mtt^6*mWW^9*s*t^2 + 48*ep*mtt^5*mWW^10*s*t^2 + 648*ep^2*mtt^5*mWW^10*s*t^2 + 3528*ep^3*mtt^5*mWW^10*s*t^2 + 9936*ep^4*mtt^5*mWW^10*s*t^2 + 15264*ep^5*mtt^5*mWW^10*s*t^2 + 12096*ep^6*mtt^5*mWW^10*s*t^2 + 3840*ep^7*mtt^5*mWW^10*s*t^2 - 18*ep*mtt^4*mWW^11*s*t^2 - 246*ep^2*mtt^4*mWW^11*s*t^2 - 1350*ep^3*mtt^4*mWW^11*s*t^2 - 3810*ep^4*mtt^4*mWW^11*s*t^2 - 5832*ep^5*mtt^4*mWW^11*s*t^2 - 4584*ep^6*mtt^4*mWW^11*s*t^2 - 1440*ep^7*mtt^4*mWW^11*s*t^2 + 144*ep*mtt^12*mWW^2*s^2*t^2 + 1014*ep^2*mtt^12*mWW^2*s^2*t^2 + 612*ep^3*mtt^12*mWW^2*s^2*t^2 - 10646*ep^4*mtt^12*mWW^2*s^2*t^2 - 32516*ep^5*mtt^12*mWW^2*s^2*t^2 - 36208*ep^6*mtt^12*mWW^2*s^2*t^2 - 14080*ep^7*mtt^12*mWW^2*s^2*t^2 - 598*ep*mtt^11*mWW^3*s^2*t^2 - 5410*ep^2*mtt^11*mWW^3*s^2*t^2 - 13112*ep^3*mtt^11*mWW^3*s^2*t^2 + 12078*ep^4*mtt^11*mWW^3*s^2*t^2 + 94190*ep^5*mtt^11*mWW^3*s^2*t^2 + 131308*ep^6*mtt^11*mWW^3*s^2*t^2 + 57424*ep^7*mtt^11*mWW^3*s^2*t^2 - 8*mtt^10*mWW^4*s^2*t^2 + 380*ep*mtt^10*mWW^4*s^2*t^2 + 5828*ep^2*mtt^10*mWW^4*s^2*t^2 + 28404*ep^3*mtt^10*mWW^4*s^2*t^2 + 53940*ep^4*mtt^10*mWW^4*s^2*t^2 + 22744*ep^5*mtt^10*mWW^4*s^2*t^2 - 38496*ep^6*mtt^10*mWW^4*s^2*t^2 - 29760*ep^7*mtt^10*mWW^4*s^2*t^2 + 720*ep*mtt^9*mWW^5*s^2*t^2 + 3690*ep^2*mtt^9*mWW^5*s^2*t^2 - 16214*ep^3*mtt^9*mWW^5*s^2*t^2 - 146930*ep^4*mtt^9*mWW^5*s^2*t^2 - 370030*ep^5*mtt^9*mWW^5*s^2*t^2 - 395116*ep^6*mtt^9*mWW^5*s^2*t^2 - 154128*ep^7*mtt^9*mWW^5*s^2*t^2 + 56*mtt^8*mWW^6*s^2*t^2 - 224*ep*mtt^8*mWW^6*s^2*t^2 - 3652*ep^2*mtt^8*mWW^6*s^2*t^2 + 9856*ep^3*mtt^8*mWW^6*s^2*t^2 + 155036*ep^4*mtt^8*mWW^6*s^2*t^2 + 473584*ep^5*mtt^8*mWW^6*s^2*t^2 + 576624*ep^6*mtt^8*mWW^6*s^2*t^2 + 246144*ep^7*mtt^8*mWW^6*s^2*t^2 - 64*mtt^7*mWW^7*s^2*t^2 - 1024*ep*mtt^7*mWW^7*s^2*t^2 - 5982*ep^2*mtt^7*mWW^7*s^2*t^2 - 18498*ep^3*mtt^7*mWW^7*s^2*t^2 - 48722*ep^4*mtt^7*mWW^7*s^2*t^2 - 112058*ep^5*mtt^7*mWW^7*s^2*t^2 - 143316*ep^6*mtt^7*mWW^7*s^2*t^2 - 66288*ep^7*mtt^7*mWW^7*s^2*t^2 - 24*mtt^6*mWW^8*s^2*t^2 + 28*ep*mtt^6*mWW^8*s^2*t^2 + 444*ep^2*mtt^6*mWW^8*s^2*t^2 - 11652*ep^3*mtt^6*mWW^8*s^2*t^2 - 87236*ep^4*mtt^6*mWW^8*s^2*t^2 - 227024*ep^5*mtt^6*mWW^8*s^2*t^2 - 255664*ep^6*mtt^6*mWW^8*s^2*t^2 - 105344*ep^7*mtt^6*mWW^8*s^2*t^2 + 64*mtt^5*mWW^9*s^2*t^2 + 1080*ep*mtt^5*mWW^9*s^2*t^2 + 8326*ep^2*mtt^5*mWW^9*s^2*t^2 + 39302*ep^3*mtt^5*mWW^9*s^2*t^2 + 120322*ep^4*mtt^5*mWW^9*s^2*t^2 + 224342*ep^5*mtt^5*mWW^9*s^2*t^2 + 223260*ep^6*mtt^5*mWW^9*s^2*t^2 + 88400*ep^7*mtt^5*mWW^9*s^2*t^2 - 24*mtt^4*mWW^10*s^2*t^2 - 520*ep*mtt^4*mWW^10*s^2*t^2 - 4586*ep^2*mtt^4*mWW^10*s^2*t^2 - 21180*ep^3*mtt^4*mWW^10*s^2*t^2 - 56398*ep^4*mtt^4*mWW^10*s^2*t^2 - 87884*ep^5*mtt^4*mWW^10*s^2*t^2 - 74400*ep^6*mtt^4*mWW^10*s^2*t^2 - 26112*ep^7*mtt^4*mWW^10*s^2*t^2 + 14*ep*mtt^3*mWW^11*s^2*t^2 + 336*ep^2*mtt^3*mWW^11*s^2*t^2 + 2570*ep^3*mtt^3*mWW^11*s^2*t^2 + 8916*ep^4*mtt^3*mWW^11*s^2*t^2 + 15332*ep^5*mtt^3*mWW^11*s^2*t^2 + 12600*ep^6*mtt^3*mWW^11*s^2*t^2 + 3936*ep^7*mtt^3*mWW^11*s^2*t^2 - 8*ep^2*mtt^2*mWW^12*s^2*t^2 - 88*ep^3*mtt^2*mWW^12*s^2*t^2 - 360*ep^4*mtt^2*mWW^12*s^2*t^2 - 680*ep^5*mtt^2*mWW^12*s^2*t^2 - 592*ep^6*mtt^2*mWW^12*s^2*t^2 - 192*ep^7*mtt^2*mWW^12*s^2*t^2 + 1116*ep*mtt^11*mWW^2*s^3*t^2 + 8430*ep^2*mtt^11*mWW^2*s^3*t^2 + 3522*ep^3*mtt^11*mWW^2*s^3*t^2 - 101954*ep^4*mtt^11*mWW^2*s^3*t^2 - 308182*ep^5*mtt^11*mWW^2*s^3*t^2 - 353140*ep^6*mtt^11*mWW^2*s^3*t^2 - 147200*ep^7*mtt^11*mWW^2*s^3*t^2 - 6116*ep*mtt^10*mWW^3*s^3*t^2 - 39752*ep^2*mtt^10*mWW^3*s^3*t^2 + 18626*ep^3*mtt^10*mWW^3*s^3*t^2 + 630160*ep^4*mtt^10*mWW^3*s^3*t^2 + 1702206*ep^5*mtt^10*mWW^3*s^3*t^2 + 1838444*ep^6*mtt^10*mWW^3*s^3*t^2 + 729568*ep^7*mtt^10*mWW^3*s^3*t^2 + 72*mtt^9*mWW^4*s^3*t^2 + 12122*ep*mtt^9*mWW^4*s^3*t^2 + 77816*ep^2*mtt^9*mWW^4*s^3*t^2 - 10416*ep^3*mtt^9*mWW^4*s^3*t^2 - 1122896*ep^4*mtt^9*mWW^4*s^3*t^2 - 3170762*ep^5*mtt^9*mWW^4*s^3*t^2 - 3484832*ep^6*mtt^9*mWW^4*s^3*t^2 - 1377536*ep^7*mtt^9*mWW^4*s^3*t^2 - 160*mtt^8*mWW^5*s^3*t^2 - 6684*ep*mtt^8*mWW^5*s^3*t^2 - 48020*ep^2*mtt^8*mWW^5*s^3*t^2 - 61080*ep^3*mtt^8*mWW^5*s^3*t^2 + 470772*ep^4*mtt^8*mWW^5*s^3*t^2 + 1797040*ep^5*mtt^8*mWW^5*s^3*t^2 + 2262492*ep^6*mtt^8*mWW^5*s^3*t^2 + 952256*ep^7*mtt^8*mWW^5*s^3*t^2 + 360*mtt^7*mWW^6*s^3*t^2 - 4474*ep*mtt^7*mWW^6*s^3*t^2 - 42426*ep^2*mtt^7*mWW^6*s^3*t^2 - 36014*ep^3*mtt^7*mWW^6*s^3*t^2 + 297962*ep^4*mtt^7*mWW^6*s^3*t^2 + 743444*ep^5*mtt^7*mWW^6*s^3*t^2 + 608660*ep^6*mtt^7*mWW^6*s^3*t^2 + 174368*ep^7*mtt^7*mWW^6*s^3*t^2 - 896*mtt^6*mWW^7*s^3*t^2 - 160*ep*mtt^6*mWW^7*s^3*t^2 + 51830*ep^2*mtt^6*mWW^7*s^3*t^2 + 210430*ep^3*mtt^6*mWW^7*s^3*t^2 + 177066*ep^4*mtt^6*mWW^7*s^3*t^2 - 376390*ep^5*mtt^6*mWW^7*s^3*t^2 - 711248*ep^6*mtt^6*mWW^7*s^3*t^2 - 313072*ep^7*mtt^6*mWW^7*s^3*t^2 + 1048*mtt^5*mWW^8*s^3*t^2 + 9446*ep*mtt^5*mWW^8*s^3*t^2 + 10516*ep^2*mtt^5*mWW^8*s^3*t^2 - 135440*ep^3*mtt^5*mWW^8*s^3*t^2 - 545252*ep^4*mtt^5*mWW^8*s^3*t^2 - 820982*ep^5*mtt^5*mWW^8*s^3*t^2 - 555720*ep^6*mtt^5*mWW^8*s^3*t^2 - 154192*ep^7*mtt^5*mWW^8*s^3*t^2 - 480*mtt^4*mWW^9*s^3*t^2 - 5868*ep*mtt^4*mWW^9*s^3*t^2 - 22544*ep^2*mtt^4*mWW^9*s^3*t^2 - 9668*ep^3*mtt^4*mWW^9*s^3*t^2 + 138144*ep^4*mtt^4*mWW^9*s^3*t^2 + 348636*ep^5*mtt^4*mWW^9*s^3*t^2 + 327468*ep^6*mtt^4*mWW^9*s^3*t^2 + 112608*ep^7*mtt^4*mWW^9*s^3*t^2 + 56*mtt^3*mWW^10*s^3*t^2 + 542*ep*mtt^3*mWW^10*s^3*t^2 + 3920*ep^2*mtt^3*mWW^10*s^3*t^2 + 22856*ep^3*mtt^3*mWW^10*s^3*t^2 + 74036*ep^4*mtt^3*mWW^10*s^3*t^2 + 124494*ep^5*mtt^3*mWW^10*s^3*t^2 + 104776*ep^6*mtt^3*mWW^10*s^3*t^2 + 35712*ep^7*mtt^3*mWW^10*s^3*t^2 + 76*ep*mtt^2*mWW^11*s^3*t^2 + 214*ep^2*mtt^2*mWW^11*s^3*t^2 - 2980*ep^3*mtt^2*mWW^11*s^3*t^2 - 18734*ep^4*mtt^2*mWW^11*s^3*t^2 - 40900*ep^5*mtt^2*mWW^11*s^3*t^2 - 38180*ep^6*mtt^2*mWW^11*s^3*t^2 - 12944*ep^7*mtt^2*mWW^11*s^3*t^2 + 16*ep^2*mtt*mWW^12*s^3*t^2 + 164*ep^3*mtt*mWW^12*s^3*t^2 + 696*ep^4*mtt*mWW^12*s^3*t^2 + 1396*ep^5*mtt*mWW^12*s^3*t^2 + 1280*ep^6*mtt*mWW^12*s^3*t^2 + 432*ep^7*mtt*mWW^12*s^3*t^2 - 11844*ep*mtt^10*mWW^2*s^4*t^2 - 87402*ep^2*mtt^10*mWW^2*s^4*t^2 - 41790*ep^3*mtt^10*mWW^2*s^4*t^2 + 1011766*ep^4*mtt^10*mWW^2*s^4*t^2 + 3067722*ep^5*mtt^10*mWW^2*s^4*t^2 + 3485804*ep^6*mtt^10*mWW^2*s^4*t^2 + 1424640*ep^7*mtt^10*mWW^2*s^4*t^2 + 48160*ep*mtt^9*mWW^3*s^4*t^2 + 331550*ep^2*mtt^9*mWW^3*s^4*t^2 + 89092*ep^3*mtt^9*mWW^3*s^4*t^2 - 4038710*ep^4*mtt^9*mWW^3*s^4*t^2 - 11802552*ep^5*mtt^9*mWW^3*s^4*t^2 - 13136132*ep^6*mtt^9*mWW^3*s^4*t^2 - 5263408*ep^7*mtt^9*mWW^3*s^4*t^2 - 280*mtt^8*mWW^4*s^4*t^2 - 59144*ep*mtt^8*mWW^4*s^4*t^2 - 393846*ep^2*mtt^8*mWW^4*s^4*t^2 - 231362*ep^3*mtt^8*mWW^4*s^4*t^2 + 4107606*ep^4*mtt^8*mWW^4*s^4*t^2 + 12649334*ep^5*mtt^8*mWW^4*s^4*t^2 + 14299820*ep^6*mtt^8*mWW^4*s^4*t^2 + 5699376*ep^7*mtt^8*mWW^4*s^4*t^2 + 680*mtt^7*mWW^5*s^4*t^2 - 2496*ep*mtt^7*mWW^5*s^4*t^2 - 17310*ep^2*mtt^7*mWW^5*s^4*t^2 + 332022*ep^3*mtt^7*mWW^5*s^4*t^2 + 1788830*ep^4*mtt^7*mWW^5*s^4*t^2 + 3308166*ep^5*mtt^7*mWW^5*s^4*t^2 + 2767548*ep^6*mtt^7*mWW^5*s^4*t^2 + 989824*ep^7*mtt^7*mWW^5*s^4*t^2 - 1408*mtt^6*mWW^6*s^4*t^2 + 43680*ep*mtt^6*mWW^6*s^4*t^2 + 347008*ep^2*mtt^6*mWW^6*s^4*t^2 + 151988*ep^3*mtt^6*mWW^6*s^4*t^2 - 3961620*ep^4*mtt^6*mWW^6*s^4*t^2 - 11561904*ep^5*mtt^6*mWW^6*s^4*t^2 - 12601888*ep^6*mtt^6*mWW^6*s^4*t^2 - 4936944*ep^7*mtt^6*mWW^6*s^4*t^2 + 2624*mtt^5*mWW^7*s^4*t^2 - 2260*ep*mtt^5*mWW^7*s^4*t^2 - 162932*ep^2*mtt^5*mWW^7*s^4*t^2 - 657932*ep^3*mtt^5*mWW^7*s^4*t^2 - 552276*ep^4*mtt^5*mWW^7*s^4*t^2 + 1364088*ep^5*mtt^5*mWW^7*s^4*t^2 + 2634752*ep^6*mtt^5*mWW^7*s^4*t^2 + 1186256*ep^7*mtt^5*mWW^7*s^4*t^2 - 2344*mtt^4*mWW^8*s^4*t^2 - 26220*ep*mtt^4*mWW^8*s^4*t^2 - 50382*ep^2*mtt^4*mWW^8*s^4*t^2 + 432654*ep^3*mtt^4*mWW^8*s^4*t^2 + 2323990*ep^4*mtt^4*mWW^8*s^4*t^2 + 4537114*ep^5*mtt^4*mWW^8*s^4*t^2 + 4100348*ep^6*mtt^4*mWW^8*s^4*t^2 + 1482016*ep^7*mtt^4*mWW^8*s^4*t^2 + 728*mtt^3*mWW^9*s^4*t^2 + 9396*ep*mtt^3*mWW^9*s^4*t^2 + 29618*ep^2*mtt^3*mWW^9*s^4*t^2 - 55722*ep^3*mtt^3*mWW^9*s^4*t^2 - 533570*ep^4*mtt^3*mWW^9*s^4*t^2 - 1231614*ep^5*mtt^3*mWW^9*s^4*t^2 - 1224716*ep^6*mtt^3*mWW^9*s^4*t^2 - 459456*ep^7*mtt^3*mWW^9*s^4*t^2 + 808*ep*mtt^2*mWW^10*s^4*t^2 + 3598*ep^2*mtt^2*mWW^10*s^4*t^2 - 23882*ep^3*mtt^2*mWW^10*s^4*t^2 - 169630*ep^4*mtt^2*mWW^10*s^4*t^2 - 377354*ep^5*mtt^2*mWW^10*s^4*t^2 - 367308*ep^6*mtt^2*mWW^10*s^4*t^2 - 136080*ep^7*mtt^2*mWW^10*s^4*t^2 - 80*ep*mtt*mWW^11*s^4*t^2 + 98*ep^2*mtt*mWW^11*s^4*t^2 + 4860*ep^3*mtt*mWW^11*s^4*t^2 + 23182*ep^4*mtt*mWW^11*s^4*t^2 + 45992*ep^5*mtt*mWW^11*s^4*t^2 + 40692*ep^6*mtt*mWW^11*s^4*t^2 + 13344*ep^7*mtt*mWW^11*s^4*t^2 + 72*ep^3*mWW^12*s^4*t^2 + 432*ep^4*mWW^12*s^4*t^2 + 1008*ep^5*mWW^12*s^4*t^2 + 1080*ep^6*mWW^12*s^4*t^2 + 432*ep^7*mWW^12*s^4*t^2 + 39564*ep*mtt^9*mWW^2*s^5*t^2 + 290598*ep^2*mtt^9*mWW^2*s^5*t^2 + 142506*ep^3*mtt^9*mWW^2*s^5*t^2 - 3333386*ep^4*mtt^9*mWW^2*s^5*t^2 - 10113614*ep^5*mtt^9*mWW^2*s^5*t^2 - 11471236*ep^6*mtt^9*mWW^2*s^5*t^2 - 4668160*ep^7*mtt^9*mWW^2*s^5*t^2 - 131864*ep*mtt^8*mWW^3*s^5*t^2 - 903922*ep^2*mtt^8*mWW^3*s^5*t^2 - 336076*ep^3*mtt^8*mWW^3*s^5*t^2 + 10415014*ep^4*mtt^8*mWW^3*s^5*t^2 + 30784984*ep^5*mtt^8*mWW^3*s^5*t^2 + 34338792*ep^6*mtt^8*mWW^3*s^5*t^2 + 13733648*ep^7*mtt^8*mWW^3*s^5*t^2 + 616*mtt^7*mWW^4*s^5*t^2 + 107710*ep*mtt^7*mWW^4*s^5*t^2 + 676206*ep^2*mtt^7*mWW^4*s^5*t^2 + 509190*ep^3*mtt^7*mWW^4*s^5*t^2 - 5954846*ep^4*mtt^7*mWW^4*s^5*t^2 - 18672444*ep^5*mtt^7*mWW^4*s^5*t^2 - 20981856*ep^6*mtt^7*mWW^4*s^5*t^2 - 8207744*ep^7*mtt^7*mWW^4*s^5*t^2 - 1136*mtt^6*mWW^5*s^5*t^2 + 70238*ep*mtt^6*mWW^5*s^5*t^2 + 520062*ep^2*mtt^6*mWW^5*s^5*t^2 - 369910*ep^3*mtt^6*mWW^5*s^5*t^2 - 9167358*ep^4*mtt^6*mWW^5*s^5*t^2 - 24272752*ep^5*mtt^6*mWW^5*s^5*t^2 - 26050448*ep^6*mtt^6*mWW^5*s^5*t^2 - 10427680*ep^7*mtt^6*mWW^5*s^5*t^2 + 1344*mtt^5*mWW^6*s^5*t^2 - 121150*ep*mtt^5*mWW^6*s^5*t^2 - 867274*ep^2*mtt^5*mWW^6*s^5*t^2 - 435778*ep^3*mtt^5*mWW^6*s^5*t^2 + 9458314*ep^4*mtt^5*mWW^6*s^5*t^2 + 28354240*ep^5*mtt^5*mWW^6*s^5*t^2 + 31603136*ep^6*mtt^5*mWW^6*s^5*t^2 + 12577056*ep^7*mtt^5*mWW^6*s^5*t^2 - 2208*mtt^4*mWW^7*s^5*t^2 + 13068*ep*mtt^4*mWW^7*s^5*t^2 + 209692*ep^2*mtt^4*mWW^7*s^5*t^2 + 855464*ep^3*mtt^4*mWW^7*s^5*t^2 + 1129192*ep^4*mtt^4*mWW^7*s^5*t^2 - 577160*ep^5*mtt^4*mWW^7*s^5*t^2 - 2125576*ep^6*mtt^4*mWW^7*s^5*t^2 - 997664*ep^7*mtt^4*mWW^7*s^5*t^2 + 1800*mtt^3*mWW^8*s^5*t^2 + 29906*ep*mtt^3*mWW^8*s^5*t^2 + 102642*ep^2*mtt^3*mWW^8*s^5*t^2 - 401438*ep^3*mtt^3*mWW^8*s^5*t^2 - 2996846*ep^4*mtt^3*mWW^8*s^5*t^2 - 6581584*ep^5*mtt^3*mWW^8*s^5*t^2 - 6399240*ep^6*mtt^3*mWW^8*s^5*t^2 - 2419936*ep^7*mtt^3*mWW^8*s^5*t^2 - 368*mtt^2*mWW^9*s^5*t^2 - 6218*ep*mtt^2*mWW^9*s^5*t^2 - 22142*ep^2*mtt^2*mWW^9*s^5*t^2 + 15150*ep^3*mtt^2*mWW^9*s^5*t^2 + 264162*ep^4*mtt^2*mWW^9*s^5*t^2 + 638048*ep^5*mtt^2*mWW^9*s^5*t^2 + 640256*ep^6*mtt^2*mWW^9*s^5*t^2 + 241120*ep^7*mtt^2*mWW^9*s^5*t^2 - 48*mtt*mWW^10*s^5*t^2 - 1262*ep*mtt*mWW^10*s^5*t^2 - 5500*ep^2*mtt*mWW^10*s^5*t^2 + 23032*ep^3*mtt*mWW^10*s^5*t^2 + 189532*ep^4*mtt*mWW^10*s^5*t^2 + 440402*ep^5*mtt*mWW^10*s^5*t^2 + 440508*ep^6*mtt*mWW^10*s^5*t^2 + 165632*ep^7*mtt*mWW^10*s^5*t^2 + 8*ep*mWW^11*s^5*t^2 - 362*ep^2*mWW^11*s^5*t^2 - 2140*ep^3*mWW^11*s^5*t^2 - 3778*ep^4*mWW^11*s^5*t^2 - 120*ep^5*mWW^11*s^5*t^2 + 5664*ep^6*mWW^11*s^5*t^2 + 3728*ep^7*mWW^11*s^5*t^2 - 69300*ep*mtt^8*mWW^2*s^6*t^2 - 507990*ep^2*mtt^8*mWW^2*s^6*t^2 - 251790*ep^3*mtt^8*mWW^2*s^6*t^2 + 5804050*ep^4*mtt^8*mWW^2*s^6*t^2 + 17614730*ep^5*mtt^8*mWW^2*s^6*t^2 + 19963580*ep^6*mtt^8*mWW^2*s^6*t^2 + 8108800*ep^7*mtt^8*mWW^2*s^6*t^2 + 189064*ep*mtt^7*mWW^3*s^6*t^2 + 1277848*ep^2*mtt^7*mWW^3*s^6*t^2 + 486690*ep^3*mtt^7*mWW^3*s^6*t^2 - 14447980*ep^4*mtt^7*mWW^3*s^6*t^2 - 42625534*ep^5*mtt^7*mWW^3*s^6*t^2 - 47418728*ep^6*mtt^7*mWW^3*s^6*t^2 - 18896960*ep^7*mtt^7*mWW^3*s^6*t^2 - 840*mtt^6*mWW^4*s^6*t^2 - 87144*ep*mtt^6*mWW^4*s^6*t^2 - 456524*ep^2*mtt^6*mWW^4*s^6*t^2 - 384248*ep^3*mtt^6*mWW^4*s^6*t^2 + 2870284*ep^4*mtt^6*mWW^4*s^6*t^2 + 8868692*ep^5*mtt^6*mWW^4*s^6*t^2 + 9430180*ep^6*mtt^6*mWW^4*s^6*t^2 + 3322320*ep^7*mtt^6*mWW^4*s^6*t^2 + 960*mtt^5*mWW^5*s^6*t^2 - 155670*ep*mtt^5*mWW^5*s^6*t^2 - 1139492*ep^2*mtt^5*mWW^5*s^6*t^2 - 40284*ep^3*mtt^5*mWW^5*s^6*t^2 + 15700804*ep^4*mtt^5*mWW^5*s^6*t^2 + 44745610*ep^5*mtt^5*mWW^5*s^6*t^2 + 49571160*ep^6*mtt^5*mWW^5*s^6*t^2 + 20039680*ep^7*mtt^5*mWW^5*s^6*t^2 + 150860*ep*mtt^4*mWW^6*s^6*t^2 + 995646*ep^2*mtt^4*mWW^6*s^6*t^2 + 546808*ep^3*mtt^4*mWW^6*s^6*t^2 - 10141518*ep^4*mtt^4*mWW^6*s^6*t^2 - 30650128*ep^5*mtt^4*mWW^6*s^6*t^2 - 34304764*ep^6*mtt^4*mWW^6*s^6*t^2 - 13666416*ep^7*mtt^4*mWW^6*s^6*t^2 + 408*mtt^3*mWW^7*s^6*t^2 - 9348*ep*mtt^3*mWW^7*s^6*t^2 - 69894*ep^2*mtt^3*mWW^7*s^6*t^2 - 496848*ep^3*mtt^3*mWW^7*s^6*t^2 - 1702338*ep^4*mtt^3*mWW^7*s^6*t^2 - 2643648*ep^5*mtt^3*mWW^7*s^6*t^2 - 2037884*ep^6*mtt^3*mWW^7*s^6*t^2 - 767024*ep^7*mtt^3*mWW^7*s^6*t^2 - 600*mtt^2*mWW^8*s^6*t^2 - 20696*ep*mtt^2*mWW^8*s^6*t^2 - 109268*ep^2*mtt^2*mWW^8*s^6*t^2 + 122048*ep^3*mtt^2*mWW^8*s^6*t^2 + 1886820*ep^4*mtt^2*mWW^8*s^6*t^2 + 4618252*ep^5*mtt^2*mWW^8*s^6*t^2 + 4694004*ep^6*mtt^2*mWW^8*s^6*t^2 + 1810704*ep^7*mtt^2*mWW^8*s^6*t^2 + 56*mtt*mWW^9*s^6*t^2 + 1858*ep*mtt*mWW^9*s^6*t^2 + 7590*ep^2*mtt*mWW^9*s^6*t^2 + 19886*ep^3*mtt*mWW^9*s^6*t^2 + 68750*ep^4*mtt*mWW^9*s^6*t^2 + 170416*ep^5*mtt*mWW^9*s^6*t^2 + 203012*ep^6*mtt*mWW^9*s^6*t^2 + 86672*ep^7*mtt*mWW^9*s^6*t^2 + 16*mWW^10*s^6*t^2 + 376*ep*mWW^10*s^6*t^2 + 1604*ep^2*mWW^10*s^6*t^2 - 7542*ep^3*mWW^10*s^6*t^2 - 60952*ep^4*mWW^10*s^6*t^2 - 142550*ep^5*mWW^10*s^6*t^2 - 142800*ep^6*mWW^10*s^6*t^2 - 53136*ep^7*mWW^10*s^6*t^2 + 71316*ep*mtt^7*mWW^2*s^7*t^2 + 522186*ep^2*mtt^7*mWW^2*s^7*t^2 + 260358*ep^3*mtt^7*mWW^2*s^7*t^2 - 5953094*ep^4*mtt^7*mWW^2*s^7*t^2 - 18069954*ep^5*mtt^7*mWW^2*s^7*t^2 - 20470492*ep^6*mtt^7*mWW^2*s^7*t^2 - 8305920*ep^7*mtt^7*mWW^2*s^7*t^2 - 155792*ep*mtt^6*mWW^3*s^7*t^2 - 1034620*ep^2*mtt^6*mWW^3*s^7*t^2 - 367618*ep^3*mtt^6*mWW^3*s^7*t^2 + 11649572*ep^4*mtt^6*mWW^3*s^7*t^2 + 34140590*ep^5*mtt^6*mWW^3*s^7*t^2 + 37825692*ep^6*mtt^6*mWW^3*s^7*t^2 + 15019136*ep^7*mtt^6*mWW^3*s^7*t^2 + 728*mtt^5*mWW^4*s^7*t^2 + 16874*ep*mtt^5*mWW^4*s^7*t^2 - 34324*ep^2*mtt^5*mWW^4*s^7*t^2 + 17936*ep^3*mtt^5*mWW^4*s^7*t^2 + 1890340*ep^4*mtt^5*mWW^4*s^7*t^2 + 6136702*ep^5*mtt^5*mWW^4*s^7*t^2 + 7646752*ep^6*mtt^5*mWW^4*s^7*t^2 + 3520000*ep^7*mtt^5*mWW^4*s^7*t^2 - 480*mtt^4*mWW^5*s^7*t^2 + 155080*ep*mtt^4*mWW^5*s^7*t^2 + 1111472*ep^2*mtt^4*mWW^5*s^7*t^2 + 314668*ep^3*mtt^4*mWW^5*s^7*t^2 - 13645392*ep^4*mtt^4*mWW^5*s^7*t^2 - 39979448*ep^5*mtt^4*mWW^5*s^7*t^2 - 44675540*ep^6*mtt^4*mWW^5*s^7*t^2 - 18060480*ep^7*mtt^4*mWW^5*s^7*t^2 - 560*mtt^3*mWW^6*s^7*t^2 - 90642*ep*mtt^3*mWW^6*s^7*t^2 - 547464*ep^2*mtt^3*mWW^6*s^7*t^2 - 295540*ep^3*mtt^3*mWW^6*s^7*t^2 + 5219748*ep^4*mtt^3*mWW^6*s^7*t^2 + 15675778*ep^5*mtt^3*mWW^6*s^7*t^2 + 17459600*ep^6*mtt^3*mWW^6*s^7*t^2 + 6907392*ep^7*mtt^3*mWW^6*s^7*t^2 + 160*mtt^2*mWW^7*s^7*t^2 - 6100*ep*mtt^2*mWW^7*s^7*t^2 - 73162*ep^2*mtt^2*mWW^7*s^7*t^2 + 91236*ep^3*mtt^2*mWW^7*s^7*t^2 + 1622974*ep^4*mtt^2*mWW^7*s^7*t^2 + 4122888*ep^5*mtt^2*mWW^7*s^7*t^2 + 4307692*ep^6*mtt^2*mWW^7*s^7*t^2 + 1724784*ep^7*mtt^2*mWW^7*s^7*t^2 + 152*mtt*mWW^8*s^7*t^2 + 9456*ep*mtt*mWW^8*s^7*t^2 + 58024*ep^2*mtt*mWW^8*s^7*t^2 + 6380*ep^3*mtt*mWW^8*s^7*t^2 - 642516*ep^4*mtt*mWW^8*s^7*t^2 - 1702568*ep^5*mtt*mWW^8*s^7*t^2 - 1754296*ep^6*mtt*mWW^8*s^7*t^2 - 672880*ep^7*mtt*mWW^8*s^7*t^2 - 192*ep*mWW^9*s^7*t^2 - 288*ep^2*mWW^9*s^7*t^2 - 7644*ep^3*mWW^9*s^7*t^2 - 60320*ep^4*mWW^9*s^7*t^2 - 164244*ep^5*mWW^9*s^7*t^2 - 189264*ep^6*mWW^9*s^7*t^2 - 78272*ep^7*mWW^9*s^7*t^2 - 43596*ep*mtt^6*mWW^2*s^8*t^2 - 318990*ep^2*mtt^6*mWW^2*s^8*t^2 - 159642*ep^3*mtt^6*mWW^2*s^8*t^2 + 3631474*ep^4*mtt^6*mWW^2*s^8*t^2 + 11024062*ep^5*mtt^6*mWW^2*s^8*t^2 + 12485060*ep^6*mtt^6*mWW^2*s^8*t^2 + 5062400*ep^7*mtt^6*mWW^2*s^8*t^2 + 73336*ep*mtt^5*mWW^3*s^8*t^2 + 478022*ep^2*mtt^5*mWW^3*s^8*t^2 + 147864*ep^3*mtt^5*mWW^3*s^8*t^2 - 5417110*ep^4*mtt^5*mWW^3*s^8*t^2 - 15741036*ep^5*mtt^5*mWW^3*s^8*t^2 - 17375044*ep^6*mtt^5*mWW^3*s^8*t^2 - 6882928*ep^7*mtt^5*mWW^3*s^8*t^2 - 392*mtt^4*mWW^4*s^8*t^2 + 20552*ep*mtt^4*mWW^4*s^8*t^2 + 222338*ep^2*mtt^4*mWW^4*s^8*t^2 + 126766*ep^3*mtt^4*mWW^4*s^8*t^2 - 3020034*ep^4*mtt^4*mWW^4*s^8*t^2 - 9474402*ep^5*mtt^4*mWW^4*s^8*t^2 - 11047532*ep^6*mtt^4*mWW^4*s^8*t^2 - 4643504*ep^7*mtt^4*mWW^4*s^8*t^2 + 200*mtt^3*mWW^5*s^8*t^2 - 78548*ep*mtt^3*mWW^5*s^8*t^2 - 548878*ep^2*mtt^3*mWW^5*s^8*t^2 - 201850*ep^3*mtt^3*mWW^5*s^8*t^2 + 6352702*ep^4*mtt^3*mWW^5*s^8*t^2 + 18762250*ep^5*mtt^3*mWW^5*s^8*t^2 + 20977388*ep^6*mtt^3*mWW^5*s^8*t^2 + 8451456*ep^7*mtt^3*mWW^5*s^8*t^2 + 232*mtt^2*mWW^6*s^8*t^2 + 22212*ep*mtt^2*mWW^6*s^8*t^2 + 110630*ep^2*mtt^2*mWW^6*s^8*t^2 + 45518*ep^3*mtt^2*mWW^6*s^8*t^2 - 935926*ep^4*mtt^2*mWW^6*s^8*t^2 - 2714662*ep^5*mtt^2*mWW^6*s^8*t^2 - 2968900*ep^6*mtt^2*mWW^6*s^8*t^2 - 1146960*ep^7*mtt^2*mWW^6*s^8*t^2 - 8*mtt*mWW^7*s^8*t^2 + 7988*ep*mtt*mWW^7*s^8*t^2 + 66074*ep^2*mtt*mWW^7*s^8*t^2 + 21704*ep^3*mtt*mWW^7*s^8*t^2 - 807782*ep^4*mtt*mWW^7*s^8*t^2 - 2303172*ep^5*mtt*mWW^7*s^8*t^2 - 2497828*ep^6*mtt*mWW^7*s^8*t^2 - 992512*ep^7*mtt*mWW^7*s^8*t^2 - 32*mWW^8*s^8*t^2 - 1944*ep*mWW^8*s^8*t^2 - 11620*ep^2*mWW^8*s^8*t^2 - 6088*ep^3*mWW^8*s^8*t^2 + 93596*ep^4*mWW^8*s^8*t^2 + 250160*ep^5*mWW^8*s^8*t^2 + 247240*ep^6*mWW^8*s^8*t^2 + 89456*ep^7*mWW^8*s^8*t^2 + 14724*ep*mtt^5*mWW^2*s^9*t^2 + 107682*ep^2*mtt^5*mWW^2*s^9*t^2 + 54030*ep^3*mtt^5*mWW^2*s^9*t^2 - 1224686*ep^4*mtt^5*mWW^2*s^9*t^2 - 3718042*ep^5*mtt^5*mWW^2*s^9*t^2 - 4209964*ep^6*mtt^5*mWW^2*s^9*t^2 - 1706240*ep^7*mtt^5*mWW^2*s^9*t^2 - 17870*ep*mtt^4*mWW^3*s^9*t^2 - 114500*ep^2*mtt^4*mWW^3*s^9*t^2 - 28082*ep^3*mtt^4*mWW^3*s^9*t^2 + 1323480*ep^4*mtt^4*mWW^3*s^9*t^2 + 3815572*ep^5*mtt^4*mWW^3*s^9*t^2 + 4207032*ep^6*mtt^4*mWW^3*s^9*t^2 + 1669168*ep^7*mtt^4*mWW^3*s^9*t^2 + 120*mtt^3*mWW^4*s^9*t^2 - 13862*ep*mtt^3*mWW^4*s^9*t^2 - 116850*ep^2*mtt^3*mWW^4*s^9*t^2 - 63778*ep^3*mtt^3*mWW^4*s^9*t^2 + 1413274*ep^4*mtt^3*mWW^4*s^9*t^2 + 4348632*ep^5*mtt^3*mWW^4*s^9*t^2 + 4970656*ep^6*mtt^3*mWW^4*s^9*t^2 + 2036864*ep^7*mtt^3*mWW^4*s^9*t^2 - 80*mtt^2*mWW^5*s^9*t^2 + 18702*ep*mtt^2*mWW^5*s^9*t^2 + 127582*ep^2*mtt^2*mWW^5*s^9*t^2 + 46674*ep^3*mtt^2*mWW^5*s^9*t^2 - 1450870*ep^4*mtt^2*mWW^5*s^9*t^2 - 4281128*ep^5*mtt^2*mWW^5*s^9*t^2 - 4783992*ep^6*mtt^2*mWW^5*s^9*t^2 - 1923552*ep^7*mtt^2*mWW^5*s^9*t^2 - 24*mtt*mWW^6*s^9*t^2 + 410*ep*mtt*mWW^6*s^9*t^2 + 12804*ep^2*mtt*mWW^6*s^9*t^2 + 12924*ep^3*mtt*mWW^6*s^9*t^2 - 170712*ep^4*mtt*mWW^6*s^9*t^2 - 542982*ep^5*mtt*mWW^6*s^9*t^2 - 615684*ep^6*mtt*mWW^6*s^9*t^2 - 250496*ep^7*mtt*mWW^6*s^9*t^2 - 16*mWW^7*s^9*t^2 - 2104*ep*mWW^7*s^9*t^2 - 15326*ep^2*mWW^7*s^9*t^2 - 7416*ep^3*mWW^7*s^9*t^2 + 164906*ep^4*mWW^7*s^9*t^2 + 479132*ep^5*mWW^7*s^9*t^2 + 519888*ep^6*mWW^7*s^9*t^2 + 203440*ep^7*mWW^7*s^9*t^2 - 2124*ep*mtt^4*mWW^2*s^10*t^2 - 15528*ep^2*mtt^4*mWW^2*s^10*t^2 - 7806*ep^3*mtt^4*mWW^2*s^10*t^2 + 176476*ep^4*mtt^4*mWW^2*s^10*t^2 + 535794*ep^5*mtt^4*mWW^2*s^10*t^2 + 606596*ep^6*mtt^4*mWW^2*s^10*t^2 + 245760*ep^7*mtt^4*mWW^2*s^10*t^2 + 1654*ep*mtt^3*mWW^3*s^10*t^2 + 10502*ep^2*mtt^3*mWW^3*s^10*t^2 + 1626*ep^3*mtt^3*mWW^3*s^10*t^2 - 127254*ep^4*mtt^3*mWW^3*s^10*t^2 - 365804*ep^5*mtt^3*mWW^3*s^10*t^2 - 406012*ep^6*mtt^3*mWW^3*s^10*t^2 - 162928*ep^7*mtt^3*mWW^3*s^10*t^2 - 16*mtt^2*mWW^4*s^10*t^2 + 2604*ep*mtt^2*mWW^4*s^10*t^2 + 20188*ep^2*mtt^2*mWW^4*s^10*t^2 + 9240*ep^3*mtt^2*mWW^4*s^10*t^2 - 242164*ep^4*mtt^2*mWW^4*s^10*t^2 - 731520*ep^5*mtt^2*mWW^4*s^10*t^2 - 826308*ep^6*mtt^2*mWW^4*s^10*t^2 - 334096*ep^7*mtt^2*mWW^4*s^10*t^2 + 16*mtt*mWW^5*s^10*t^2 - 1414*ep*mtt*mWW^5*s^10*t^2 - 9530*ep^2*mtt*mWW^5*s^10*t^2 - 2698*ep^3*mtt*mWW^5*s^10*t^2 + 113074*ep^4*mtt*mWW^5*s^10*t^2 + 334388*ep^5*mtt*mWW^5*s^10*t^2 + 377900*ep^6*mtt*mWW^5*s^10*t^2 + 153872*ep^7*mtt*mWW^5*s^10*t^2 - 720*ep*mWW^6*s^10*t^2 - 5968*ep^2*mWW^6*s^10*t^2 - 3722*ep^3*mWW^6*s^10*t^2 + 67436*ep^4*mWW^6*s^10*t^2 + 205638*ep^5*mWW^6*s^10*t^2 + 230352*ep^6*mWW^6*s^10*t^2 + 92016*ep^7*mWW^6*s^10*t^2 - 4*ep*mtt^2*mWW^3*s^11*t^2 - 24*ep^2*mtt^2*mWW^3*s^11*t^2 + 12*ep^3*mtt^2*mWW^3*s^11*t^2 + 336*ep^4*mtt^2*mWW^3*s^11*t^2 + 816*ep^5*mtt^2*mWW^3*s^11*t^2 + 768*ep^6*mtt^2*mWW^3*s^11*t^2 + 256*ep^7*mtt^2*mWW^3*s^11*t^2 + 4*ep*mtt*mWW^4*s^11*t^2 + 56*ep^2*mtt*mWW^4*s^11*t^2 + 308*ep^3*mtt*mWW^4*s^11*t^2 + 848*ep^4*mtt*mWW^4*s^11*t^2 + 1232*ep^5*mtt*mWW^4*s^11*t^2 + 896*ep^6*mtt*mWW^4*s^11*t^2 + 256*ep^7*mtt*mWW^4*s^11*t^2 - 8*ep^2*mWW^5*s^11*t^2 - 80*ep^3*mWW^5*s^11*t^2 - 296*ep^4*mWW^5*s^11*t^2 - 512*ep^5*mWW^5*s^11*t^2 - 416*ep^6*mWW^5*s^11*t^2 - 128*ep^7*mWW^5*s^11*t^2 + 6*ep*mtt^12*mWW^3*t^3 + 90*ep^2*mtt^12*mWW^3*t^3 + 522*ep^3*mtt^12*mWW^3*t^3 + 1494*ep^4*mtt^12*mWW^3*t^3 + 2232*ep^5*mtt^12*mWW^3*t^3 + 1656*ep^6*mtt^12*mWW^3*t^3 + 480*ep^7*mtt^12*mWW^3*t^3 - 6*ep*mtt^11*mWW^4*t^3 - 114*ep^2*mtt^11*mWW^4*t^3 - 738*ep^3*mtt^11*mWW^4*t^3 - 2166*ep^4*mtt^11*mWW^4*t^3 - 3096*ep^5*mtt^11*mWW^4*t^3 - 2040*ep^6*mtt^11*mWW^4*t^3 - 480*ep^7*mtt^11*mWW^4*t^3 - 42*ep*mtt^10*mWW^5*t^3 - 534*ep^2*mtt^10*mWW^5*t^3 - 2790*ep^3*mtt^10*mWW^5*t^3 - 7770*ep^4*mtt^10*mWW^5*t^3 - 12168*ep^5*mtt^10*mWW^5*t^3 - 10056*ep^6*mtt^10*mWW^5*t^3 - 3360*ep^7*mtt^10*mWW^5*t^3 + 90*ep*mtt^9*mWW^6*t^3 + 1230*ep^2*mtt^9*mWW^6*t^3 + 6750*ep^3*mtt^9*mWW^6*t^3 + 19050*ep^4*mtt^9*mWW^6*t^3 + 29160*ep^5*mtt^9*mWW^6*t^3 + 22920*ep^6*mtt^9*mWW^6*t^3 + 7200*ep^7*mtt^9*mWW^6*t^3 - 30*ep*mtt^8*mWW^7*t^3 - 450*ep^2*mtt^8*mWW^7*t^3 - 2610*ep^3*mtt^8*mWW^7*t^3 - 7470*ep^4*mtt^8*mWW^7*t^3 - 11160*ep^5*mtt^8*mWW^7*t^3 - 8280*ep^6*mtt^8*mWW^7*t^3 - 2400*ep^7*mtt^8*mWW^7*t^3 - 66*ep*mtt^7*mWW^8*t^3 - 870*ep^2*mtt^7*mWW^8*t^3 - 4662*ep^3*mtt^7*mWW^8*t^3 - 13074*ep^4*mtt^7*mWW^8*t^3 - 20232*ep^5*mtt^7*mWW^8*t^3 - 16296*ep^6*mtt^7*mWW^8*t^3 - 5280*ep^7*mtt^7*mWW^8*t^3 + 66*ep*mtt^6*mWW^9*t^3 + 894*ep^2*mtt^6*mWW^9*t^3 + 4878*ep^3*mtt^6*mWW^9*t^3 + 13746*ep^4*mtt^6*mWW^9*t^3 + 21096*ep^5*mtt^6*mWW^9*t^3 + 16680*ep^6*mtt^6*mWW^9*t^3 + 5280*ep^7*mtt^6*mWW^9*t^3 - 18*ep*mtt^5*mWW^10*t^3 - 246*ep^2*mtt^5*mWW^10*t^3 - 1350*ep^3*mtt^5*mWW^10*t^3 - 3810*ep^4*mtt^5*mWW^10*t^3 - 5832*ep^5*mtt^5*mWW^10*t^3 - 4584*ep^6*mtt^5*mWW^10*t^3 - 1440*ep^7*mtt^5*mWW^10*t^3 + 18*ep^2*mtt^13*mWW*s*t^3 + 192*ep^3*mtt^13*mWW*s*t^3 + 774*ep^4*mtt^13*mWW*s*t^3 + 1488*ep^5*mtt^13*mWW*s*t^3 + 1368*ep^6*mtt^13*mWW*s*t^3 + 480*ep^7*mtt^13*mWW*s*t^3 + 144*ep*mtt^12*mWW^2*s*t^3 + 840*ep^2*mtt^12*mWW^2*s*t^3 - 1284*ep^3*mtt^12*mWW^2*s*t^3 - 18512*ep^4*mtt^12*mWW^2*s*t^3 - 48212*ep^5*mtt^12*mWW^2*s*t^3 - 51352*ep^6*mtt^12*mWW^2*s*t^3 - 19744*ep^7*mtt^12*mWW^2*s*t^3 - 766*ep*mtt^11*mWW^3*s*t^3 - 5728*ep^2*mtt^11*mWW^3*s*t^3 - 4210*ep^3*mtt^11*mWW^3*s*t^3 + 65360*ep^4*mtt^11*mWW^3*s*t^3 + 215840*ep^5*mtt^11*mWW^3*s*t^3 + 256592*ep^6*mtt^11*mWW^3*s*t^3 + 105792*ep^7*mtt^11*mWW^3*s*t^3 - 8*mtt^10*mWW^4*s*t^3 + 996*ep*mtt^10*mWW^4*s*t^3 + 7950*ep^2*mtt^10*mWW^4*s*t^3 + 2842*ep^3*mtt^10*mWW^4*s*t^3 - 125414*ep^4*mtt^10*mWW^4*s*t^3 - 415114*ep^5*mtt^10*mWW^4*s*t^3 - 508292*ep^6*mtt^10*mWW^4*s*t^3 - 215280*ep^7*mtt^10*mWW^4*s*t^3 + 8*mtt^9*mWW^5*s*t^3 + 116*ep*mtt^9*mWW^5*s*t^3 + 1780*ep^2*mtt^9*mWW^5*s*t^3 + 21256*ep^3*mtt^9*mWW^5*s*t^3 + 117736*ep^4*mtt^9*mWW^5*s*t^3 + 301912*ep^5*mtt^9*mWW^5*s*t^3 + 351536*ep^6*mtt^9*mWW^5*s*t^3 + 147776*ep^7*mtt^9*mWW^5*s*t^3 + 48*mtt^8*mWW^6*s*t^3 - 352*ep*mtt^8*mWW^6*s*t^3 - 5074*ep^2*mtt^8*mWW^6*s*t^3 - 8346*ep^3*mtt^8*mWW^6*s*t^3 + 44618*ep^4*mtt^8*mWW^6*s*t^3 + 175638*ep^5*mtt^8*mWW^6*s*t^3 + 219932*ep^6*mtt^8*mWW^6*s*t^3 + 94096*ep^7*mtt^8*mWW^6*s*t^3 - 112*mtt^7*mWW^7*s*t^3 - 932*ep*mtt^7*mWW^7*s*t^3 - 4632*ep^2*mtt^7*mWW^7*s*t^3 - 33056*ep^3*mtt^7*mWW^7*s*t^3 - 163580*ep^4*mtt^7*mWW^7*s*t^3 - 398464*ep^5*mtt^7*mWW^7*s*t^3 - 448368*ep^6*mtt^7*mWW^7*s*t^3 - 185536*ep^7*mtt^7*mWW^7*s*t^3 + 88*mtt^6*mWW^8*s*t^3 + 868*ep*mtt^6*mWW^8*s*t^3 + 3466*ep^2*mtt^6*mWW^8*s*t^3 + 11670*ep^3*mtt^6*mWW^8*s*t^3 + 44878*ep^4*mtt^6*mWW^8*s*t^3 + 112434*ep^5*mtt^6*mWW^8*s*t^3 + 133908*ep^6*mtt^6*mWW^8*s*t^3 + 57008*ep^7*mtt^6*mWW^8*s*t^3 - 24*mtt^5*mWW^9*s*t^3 + 116*ep*mtt^5*mWW^9*s*t^3 + 3818*ep^2*mtt^5*mWW^9*s*t^3 + 23728*ep^3*mtt^5*mWW^9*s*t^3 + 69842*ep^4*mtt^5*mWW^9*s*t^3 + 110968*ep^5*mtt^5*mWW^9*s*t^3 + 92792*ep^6*mtt^5*mWW^9*s*t^3 + 32480*ep^7*mtt^5*mWW^9*s*t^3 - 184*ep*mtt^4*mWW^10*s*t^3 - 2382*ep^2*mtt^4*mWW^10*s*t^3 - 12626*ep^3*mtt^4*mWW^10*s*t^3 - 35618*ep^4*mtt^4*mWW^10*s*t^3 - 56938*ep^5*mtt^4*mWW^10*s*t^3 - 48916*ep^6*mtt^4*mWW^10*s*t^3 - 17456*ep^7*mtt^4*mWW^10*s*t^3 - 6*ep*mtt^3*mWW^11*s*t^3 - 56*ep^2*mtt^3*mWW^11*s*t^3 - 166*ep^3*mtt^3*mWW^11*s*t^3 - 84*ep^4*mtt^3*mWW^11*s*t^3 + 448*ep^5*mtt^3*mWW^11*s*t^3 + 800*ep^6*mtt^3*mWW^11*s*t^3 + 384*ep^7*mtt^3*mWW^11*s*t^3 + 2016*ep*mtt^12*mWW*s^2*t^3 + 13602*ep^2*mtt^12*mWW*s^2*t^3 + 5202*ep^3*mtt^12*mWW*s^2*t^3 - 150154*ep^4*mtt^12*mWW*s^2*t^3 - 438126*ep^5*mtt^12*mWW*s^2*t^3 - 482540*ep^6*mtt^12*mWW*s^2*t^3 - 190800*ep^7*mtt^12*mWW*s^2*t^3 - 7476*ep*mtt^11*mWW^2*s^2*t^3 - 51537*ep^2*mtt^11*mWW^2*s^2*t^3 - 30255*ep^3*mtt^11*mWW^2*s^2*t^3 + 533931*ep^4*mtt^11*mWW^2*s^2*t^3 + 1628263*ep^5*mtt^11*mWW^2*s^2*t^3 + 1828970*ep^6*mtt^11*mWW^2*s^2*t^3 + 728296*ep^7*mtt^11*mWW^2*s^2*t^3 + 7330*ep*mtt^10*mWW^3*s^2*t^3 + 59889*ep^2*mtt^10*mWW^3*s^2*t^3 + 110751*ep^3*mtt^10*mWW^3*s^2*t^3 - 326359*ep^4*mtt^10*mWW^3*s^2*t^3 - 1491021*ep^5*mtt^10*mWW^3*s^2*t^3 - 1923262*ep^6*mtt^10*mWW^3*s^2*t^3 - 816600*ep^7*mtt^10*mWW^3*s^2*t^3 - 8*mtt^9*mWW^4*s^2*t^3 + 5056*ep*mtt^9*mWW^4*s^2*t^3 + 20796*ep^2*mtt^9*mWW^4*s^2*t^3 - 100884*ep^3*mtt^9*mWW^4*s^2*t^3 - 637032*ep^4*mtt^9*mWW^4*s^2*t^3 - 1155748*ep^5*mtt^9*mWW^4*s^2*t^3 - 869308*ep^6*mtt^9*mWW^4*s^2*t^3 - 253248*ep^7*mtt^9*mWW^4*s^2*t^3 + 368*mtt^8*mWW^5*s^2*t^3 - 6622*ep*mtt^8*mWW^5*s^2*t^3 - 57690*ep^2*mtt^8*mWW^5*s^2*t^3 - 10446*ep^3*mtt^8*mWW^5*s^2*t^3 + 829794*ep^4*mtt^8*mWW^5*s^2*t^3 + 2445872*ep^5*mtt^8*mWW^5*s^2*t^3 + 2714716*ep^6*mtt^8*mWW^5*s^2*t^3 + 1073408*ep^7*mtt^8*mWW^5*s^2*t^3 - 824*mtt^7*mWW^6*s^2*t^3 - 10588*ep*mtt^7*mWW^6*s^2*t^3 - 51976*ep^2*mtt^7*mWW^6*s^2*t^3 - 153800*ep^3*mtt^7*mWW^6*s^2*t^3 - 488824*ep^4*mtt^7*mWW^6*s^2*t^3 - 1218848*ep^5*mtt^7*mWW^6*s^2*t^3 - 1481068*ep^6*mtt^7*mWW^6*s^2*t^3 - 631776*ep^7*mtt^7*mWW^6*s^2*t^3 + 352*mtt^6*mWW^7*s^2*t^3 + 10338*ep*mtt^6*mWW^7*s^2*t^3 + 80014*ep^2*mtt^6*mWW^7*s^2*t^3 + 266862*ep^3*mtt^6*mWW^7*s^2*t^3 + 482134*ep^4*mtt^6*mWW^7*s^2*t^3 + 579352*ep^5*mtt^6*mWW^7*s^2*t^3 + 482052*ep^6*mtt^6*mWW^7*s^2*t^3 + 180032*ep^7*mtt^6*mWW^7*s^2*t^3 + 328*mtt^5*mWW^8*s^2*t^3 + 5528*ep*mtt^5*mWW^8*s^2*t^3 + 30420*ep^2*mtt^5*mWW^8*s^2*t^3 + 65432*ep^3*mtt^5*mWW^8*s^2*t^3 + 34960*ep^4*mtt^5*mWW^8*s^2*t^3 - 75848*ep^5*mtt^5*mWW^8*s^2*t^3 - 131804*ep^6*mtt^5*mWW^8*s^2*t^3 - 63392*ep^7*mtt^5*mWW^8*s^2*t^3 - 208*mtt^4*mWW^9*s^2*t^3 - 6402*ep*mtt^4*mWW^9*s^2*t^3 - 56604*ep^2*mtt^4*mWW^9*s^2*t^3 - 230208*ep^3*mtt^4*mWW^9*s^2*t^3 - 505492*ep^4*mtt^4*mWW^9*s^2*t^3 - 631262*ep^5*mtt^4*mWW^9*s^2*t^3 - 429336*ep^6*mtt^4*mWW^9*s^2*t^3 - 123216*ep^7*mtt^4*mWW^9*s^2*t^3 - 8*mtt^3*mWW^10*s^2*t^3 + 632*ep*mtt^3*mWW^10*s^2*t^3 + 11045*ep^2*mtt^3*mWW^10*s^2*t^3 + 68859*ep^3*mtt^3*mWW^10*s^2*t^3 + 209457*ep^4*mtt^3*mWW^10*s^2*t^3 + 337557*ep^5*mtt^3*mWW^10*s^2*t^3 + 279402*ep^6*mtt^3*mWW^10*s^2*t^3 + 93976*ep^7*mtt^3*mWW^10*s^2*t^3 + 188*ep*mtt^2*mWW^11*s^2*t^3 + 2037*ep^2*mtt^2*mWW^11*s^2*t^3 + 8431*ep^3*mtt^2*mWW^11*s^2*t^3 + 17309*ep^4*mtt^2*mWW^11*s^2*t^3 + 19217*ep^5*mtt^2*mWW^11*s^2*t^3 + 11618*ep^6*mtt^2*mWW^11*s^2*t^3 + 3128*ep^7*mtt^2*mWW^11*s^2*t^3 + 4*ep^2*mtt*mWW^12*s^2*t^3 + 56*ep^3*mtt*mWW^12*s^2*t^3 + 276*ep^4*mtt*mWW^12*s^2*t^3 + 592*ep^5*mtt*mWW^12*s^2*t^3 + 560*ep^6*mtt*mWW^12*s^2*t^3 + 192*ep^7*mtt*mWW^12*s^2*t^3 - 16128*ep*mtt^11*mWW*s^3*t^3 - 109464*ep^2*mtt^11*mWW*s^3*t^3 - 48528*ep^3*mtt^11*mWW*s^3*t^3 + 1173368*ep^4*mtt^11*mWW*s^3*t^3 + 3451440*ep^5*mtt^11*mWW*s^3*t^3 + 3811072*ep^6*mtt^11*mWW*s^3*t^3 + 1509120*ep^7*mtt^11*mWW*s^3*t^3 + 30612*ep*mtt^10*mWW^2*s^3*t^3 + 208575*ep^2*mtt^10*mWW^2*s^3*t^3 + 187441*ep^3*mtt^10*mWW^2*s^3*t^3 - 1747801*ep^4*mtt^10*mWW^2*s^3*t^3 - 5626517*ep^5*mtt^10*mWW^2*s^3*t^3 - 6400606*ep^6*mtt^10*mWW^2*s^3*t^3 - 2551576*ep^7*mtt^10*mWW^2*s^3*t^3 + 44422*ep*mtt^9*mWW^3*s^3*t^3 + 282632*ep^2*mtt^9*mWW^3*s^3*t^3 - 288364*ep^3*mtt^9*mWW^3*s^3*t^3 - 5126376*ep^4*mtt^9*mWW^3*s^3*t^3 - 12986698*ep^5*mtt^9*mWW^3*s^3*t^3 - 13492056*ep^6*mtt^9*mWW^3*s^3*t^3 - 5233008*ep^7*mtt^9*mWW^3*s^3*t^3 - 134342*ep*mtt^8*mWW^4*s^3*t^3 - 916270*ep^2*mtt^8*mWW^4*s^3*t^3 - 243960*ep^3*mtt^8*mWW^4*s^3*t^3 + 11013398*ep^4*mtt^8*mWW^4*s^3*t^3 + 31922850*ep^5*mtt^8*mWW^4*s^3*t^3 + 35244172*ep^6*mtt^8*mWW^4*s^3*t^3 + 14043040*ep^7*mtt^8*mWW^4*s^3*t^3 - 1008*mtt^7*mWW^5*s^3*t^3 + 35478*ep*mtt^7*mWW^5*s^3*t^3 + 337146*ep^2*mtt^7*mWW^5*s^3*t^3 + 729668*ep^3*mtt^7*mWW^5*s^3*t^3 - 1698370*ep^4*mtt^7*mWW^5*s^3*t^3 - 8875262*ep^5*mtt^7*mWW^5*s^3*t^3 - 11930076*ep^6*mtt^7*mWW^5*s^3*t^3 - 5218048*ep^7*mtt^7*mWW^5*s^3*t^3 + 528*mtt^6*mWW^6*s^3*t^3 + 95046*ep*mtt^6*mWW^6*s^3*t^3 + 647006*ep^2*mtt^6*mWW^6*s^3*t^3 + 348896*ep^3*mtt^6*mWW^6*s^3*t^3 - 6217230*ep^4*mtt^6*mWW^6*s^3*t^3 - 17800802*ep^5*mtt^6*mWW^6*s^3*t^3 - 19018588*ep^6*mtt^6*mWW^6*s^3*t^3 - 7418144*ep^7*mtt^6*mWW^6*s^3*t^3 + 3840*mtt^5*mWW^7*s^3*t^3 - 20706*ep*mtt^5*mWW^7*s^3*t^3 - 397228*ep^2*mtt^5*mWW^7*s^3*t^3 - 1270590*ep^3*mtt^5*mWW^7*s^3*t^3 - 227184*ep^4*mtt^5*mWW^7*s^3*t^3 + 4773604*ep^5*mtt^5*mWW^7*s^3*t^3 + 7467704*ep^6*mtt^5*mWW^7*s^3*t^3 + 3439920*ep^7*mtt^5*mWW^7*s^3*t^3 - 4992*mtt^4*mWW^8*s^3*t^3 - 62962*ep*mtt^4*mWW^8*s^3*t^3 - 192514*ep^2*mtt^4*mWW^8*s^3*t^3 + 509572*ep^3*mtt^4*mWW^8*s^3*t^3 + 4007602*ep^4*mtt^4*mWW^8*s^3*t^3 + 8627914*ep^5*mtt^4*mWW^8*s^3*t^3 + 8189884*ep^6*mtt^4*mWW^8*s^3*t^3 + 2987040*ep^7*mtt^4*mWW^8*s^3*t^3 + 1392*mtt^3*mWW^9*s^3*t^3 + 25586*ep*mtt^3*mWW^9*s^3*t^3 + 136922*ep^2*mtt^3*mWW^9*s^3*t^3 + 164760*ep^3*mtt^3*mWW^9*s^3*t^3 - 741530*ep^4*mtt^3*mWW^9*s^3*t^3 - 2653750*ep^5*mtt^3*mWW^9*s^3*t^3 - 3146172*ep^6*mtt^3*mWW^9*s^3*t^3 - 1317664*ep^7*mtt^3*mWW^9*s^3*t^3 + 240*mtt^2*mWW^10*s^3*t^3 + 3230*ep*mtt^2*mWW^10*s^3*t^3 + 5007*ep^2*mtt^2*mWW^10*s^3*t^3 - 85365*ep^3*mtt^2*mWW^10*s^3*t^3 - 440685*ep^4*mtt^2*mWW^10*s^3*t^3 - 856861*ep^5*mtt^2*mWW^10*s^3*t^3 - 752478*ep^6*mtt^2*mWW^10*s^3*t^3 - 250600*ep^7*mtt^2*mWW^10*s^3*t^3 - 236*ep*mtt*mWW^11*s^3*t^3 - 1816*ep^2*mtt*mWW^11*s^3*t^3 - 3586*ep^3*mtt*mWW^11*s^3*t^3 + 4604*ep^4*mtt*mWW^11*s^3*t^3 + 23754*ep^5*mtt*mWW^11*s^3*t^3 + 26872*ep^6*mtt*mWW^11*s^3*t^3 + 9824*ep^7*mtt*mWW^11*s^3*t^3 + 4*ep^2*mWW^12*s^3*t^3 + 56*ep^3*mWW^12*s^3*t^3 + 204*ep^4*mWW^12*s^3*t^3 + 328*ep^5*mWW^12*s^3*t^3 + 272*ep^6*mWW^12*s^3*t^3 + 96*ep^7*mWW^12*s^3*t^3 + 56448*ep*mtt^10*mWW*s^4*t^3 + 383880*ep^2*mtt^10*mWW*s^4*t^3 + 177912*ep^3*mtt^10*mWW*s^4*t^3 - 4074280*ep^4*mtt^10*mWW*s^4*t^3 - 12017544*ep^5*mtt^10*mWW*s^4*t^3 - 13281296*ep^6*mtt^10*mWW*s^4*t^3 - 5261760*ep^7*mtt^10*mWW*s^4*t^3 - 33252*ep*mtt^9*mWW^2*s^4*t^3 - 205593*ep^2*mtt^9*mWW^2*s^4*t^3 - 416443*ep^3*mtt^9*mWW^2*s^4*t^3 + 176655*ep^4*mtt^9*mWW^2*s^4*t^3 + 1897991*ep^5*mtt^9*mWW^2*s^4*t^3 + 2485722*ep^6*mtt^9*mWW^2*s^4*t^3 + 975560*ep^7*mtt^9*mWW^2*s^4*t^3 - 337250*ep*mtt^8*mWW^3*s^4*t^3 - 2316917*ep^2*mtt^8*mWW^3*s^4*t^3 - 133731*ep^3*mtt^8*mWW^3*s^4*t^3 + 30470931*ep^4*mtt^8*mWW^3*s^4*t^3 + 86057893*ep^5*mtt^8*mWW^3*s^4*t^3 + 94122514*ep^6*mtt^8*mWW^3*s^4*t^3 + 37340856*ep^7*mtt^8*mWW^3*s^4*t^3 + 496*mtt^7*mWW^4*s^4*t^3 + 513586*ep*mtt^7*mWW^4*s^4*t^3 + 3556814*ep^2*mtt^7*mWW^4*s^4*t^3 + 2070306*ep^3*mtt^7*mWW^4*s^4*t^3 - 37288166*ep^4*mtt^7*mWW^4*s^4*t^3 - 113947552*ep^5*mtt^7*mWW^4*s^4*t^3 - 128671348*ep^6*mtt^7*mWW^4*s^4*t^3 - 51820368*ep^7*mtt^7*mWW^4*s^4*t^3 + 296*mtt^6*mWW^5*s^4*t^3 + 13900*ep*mtt^6*mWW^5*s^4*t^3 - 59886*ep^2*mtt^6*mWW^5*s^4*t^3 - 2387338*ep^3*mtt^6*mWW^5*s^4*t^3 - 10095430*ep^4*mtt^6*mWW^5*s^4*t^3 - 16262174*ep^5*mtt^6*mWW^5*s^4*t^3 - 11400808*ep^6*mtt^6*mWW^5*s^4*t^3 - 3118144*ep^7*mtt^6*mWW^5*s^4*t^3 + 1952*mtt^5*mWW^6*s^4*t^3 - 356478*ep*mtt^5*mWW^6*s^4*t^3 - 2550934*ep^2*mtt^5*mWW^6*s^4*t^3 - 896862*ep^3*mtt^5*mWW^6*s^4*t^3 + 29704214*ep^4*mtt^5*mWW^6*s^4*t^3 + 86486544*ep^5*mtt^5*mWW^6*s^4*t^3 + 95309092*ep^6*mtt^5*mWW^6*s^4*t^3 + 37946800*ep^7*mtt^5*mWW^6*s^4*t^3 - 9456*mtt^4*mWW^7*s^4*t^3 + 59190*ep*mtt^4*mWW^7*s^4*t^3 + 978276*ep^2*mtt^4*mWW^7*s^4*t^3 + 2822920*ep^3*mtt^4*mWW^7*s^4*t^3 - 1383228*ep^4*mtt^4*mWW^7*s^4*t^3 - 17141118*ep^5*mtt^4*mWW^7*s^4*t^3 - 25040368*ep^6*mtt^4*mWW^7*s^4*t^3 - 11391584*ep^7*mtt^4*mWW^7*s^4*t^3 + 8976*mtt^3*mWW^8*s^4*t^3 + 125092*ep*mtt^3*mWW^8*s^4*t^3 + 398776*ep^2*mtt^3*mWW^8*s^4*t^3 - 1343244*ep^3*mtt^3*mWW^8*s^4*t^3 - 10159540*ep^4*mtt^3*mWW^8*s^4*t^3 - 22067056*ep^5*mtt^3*mWW^8*s^4*t^3 - 21033844*ep^6*mtt^3*mWW^8*s^4*t^3 - 7641424*ep^7*mtt^3*mWW^8*s^4*t^3 - 1848*mtt^2*mWW^9*s^4*t^3 - 34786*ep*mtt^2*mWW^9*s^4*t^3 - 160788*ep^2*mtt^2*mWW^9*s^4*t^3 + 37768*ep^3*mtt^2*mWW^9*s^4*t^3 + 2069164*ep^4*mtt^2*mWW^9*s^4*t^3 + 5706234*ep^5*mtt^2*mWW^9*s^4*t^3 + 6292040*ep^6*mtt^2*mWW^9*s^4*t^3 + 2541696*ep^7*mtt^2*mWW^9*s^4*t^3 - 416*mtt*mWW^10*s^4*t^3 - 6492*ep*mtt*mWW^10*s^4*t^3 - 23335*ep^2*mtt*mWW^10*s^4*t^3 + 72947*ep^3*mtt*mWW^10*s^4*t^3 + 596149*ep^4*mtt*mWW^10*s^4*t^3 + 1315585*ep^5*mtt*mWW^10*s^4*t^3 + 1241370*ep^6*mtt*mWW^10*s^4*t^3 + 435304*ep^7*mtt*mWW^10*s^4*t^3 + 42*ep*mWW^11*s^4*t^3 - 293*ep^2*mWW^11*s^4*t^3 - 4235*ep^3*mWW^11*s^4*t^3 - 16469*ep^4*mWW^11*s^4*t^3 - 28803*ep^5*mWW^11*s^4*t^3 - 23074*ep^6*mWW^11*s^4*t^3 - 6936*ep^7*mWW^11*s^4*t^3 - 112896*ep*mtt^9*mWW*s^5*t^3 - 768516*ep^2*mtt^9*mWW*s^5*t^3 - 363888*ep^3*mtt^9*mWW*s^5*t^3 + 8116052*ep^4*mtt^9*mWW*s^5*t^3 + 23972592*ep^5*mtt^9*mWW*s^5*t^3 + 26505136*ep^6*mtt^9*mWW*s^5*t^3 + 10503360*ep^7*mtt^9*mWW*s^5*t^3 - 42828*ep*mtt^8*mWW^2*s^5*t^3 - 366285*ep^2*mtt^8*mWW^2*s^5*t^3 + 418461*ep^3*mtt^8*mWW^2*s^5*t^3 + 8076267*ep^4*mtt^8*mWW^2*s^5*t^3 + 21660895*ep^5*mtt^8*mWW^2*s^5*t^3 + 23546426*ep^6*mtt^8*mWW^2*s^5*t^3 + 9432904*ep^7*mtt^8*mWW^2*s^5*t^3 + 824290*ep*mtt^7*mWW^3*s^5*t^3 + 5710480*ep^2*mtt^7*mWW^3*s^5*t^3 + 1412956*ep^3*mtt^7*mWW^3*s^5*t^3 - 69580092*ep^4*mtt^7*mWW^3*s^5*t^3 - 201288526*ep^5*mtt^7*mWW^3*s^5*t^3 - 222167020*ep^6*mtt^7*mWW^3*s^5*t^3 - 88388368*ep^7*mtt^7*mWW^3*s^5*t^3 - 1640*mtt^6*mWW^4*s^5*t^3 - 850288*ep*mtt^6*mWW^4*s^5*t^3 - 5794310*ep^2*mtt^6*mWW^4*s^5*t^3 - 4006020*ep^3*mtt^6*mWW^4*s^5*t^3 + 56397010*ep^4*mtt^6*mWW^4*s^5*t^3 + 175500480*ep^5*mtt^6*mWW^4*s^5*t^3 + 199258584*ep^6*mtt^6*mWW^4*s^5*t^3 + 80319232*ep^7*mtt^6*mWW^4*s^5*t^3 + 1696*mtt^5*mWW^5*s^5*t^3 - 277500*ep*mtt^5*mWW^5*s^5*t^3 - 1908374*ep^2*mtt^5*mWW^5*s^5*t^3 + 2505146*ep^3*mtt^5*mWW^5*s^5*t^3 + 38318782*ep^4*mtt^5*mWW^5*s^5*t^3 + 95309030*ep^5*mtt^5*mWW^5*s^5*t^3 + 97499092*ep^6*mtt^5*mWW^5*s^5*t^3 + 37177872*ep^7*mtt^5*mWW^5*s^5*t^3 - 2664*mtt^4*mWW^6*s^5*t^3 + 642096*ep*mtt^4*mWW^6*s^5*t^3 + 4584588*ep^2*mtt^4*mWW^6*s^5*t^3 + 2079922*ep^3*mtt^4*mWW^6*s^5*t^3 - 51511876*ep^4*mtt^4*mWW^6*s^5*t^3 - 153467862*ep^5*mtt^4*mWW^6*s^5*t^3 - 171338476*ep^6*mtt^4*mWW^6*s^5*t^3 - 68705136*ep^7*mtt^4*mWW^6*s^5*t^3 + 7712*mtt^3*mWW^7*s^5*t^3 - 96510*ep*mtt^3*mWW^7*s^5*t^3 - 1134324*ep^2*mtt^3*mWW^7*s^5*t^3 - 3070612*ep^3*mtt^3*mWW^7*s^5*t^3 + 1884292*ep^4*mtt^3*mWW^7*s^5*t^3 + 20126134*ep^5*mtt^3*mWW^7*s^5*t^3 + 29517092*ep^6*mtt^3*mWW^7*s^5*t^3 + 13534640*ep^7*mtt^3*mWW^7*s^5*t^3 - 6168*mtt^2*mWW^8*s^5*t^3 - 108956*ep*mtt^2*mWW^8*s^5*t^3 - 429468*ep^2*mtt^2*mWW^8*s^5*t^3 + 1057758*ep^3*mtt^2*mWW^8*s^5*t^3 + 9691176*ep^4*mtt^2*mWW^8*s^5*t^3 + 21922630*ep^5*mtt^2*mWW^8*s^5*t^3 + 21189708*ep^6*mtt^2*mWW^8*s^5*t^3 + 7701616*ep^7*mtt^2*mWW^8*s^5*t^3 + 896*mtt*mWW^9*s^5*t^3 + 19840*ep*mtt*mWW^9*s^5*t^3 + 94458*ep^2*mtt*mWW^9*s^5*t^3 - 12618*ep^3*mtt*mWW^9*s^5*t^3 - 1154782*ep^4*mtt*mWW^9*s^5*t^3 - 3178822*ep^5*mtt*mWW^9*s^5*t^3 - 3467228*ep^6*mtt*mWW^9*s^5*t^3 - 1380976*ep^7*mtt*mWW^9*s^5*t^3 + 168*mWW^10*s^5*t^3 + 2752*ep*mWW^10*s^5*t^3 + 10791*ep^2*mWW^10*s^5*t^3 - 31665*ep^3*mWW^10*s^5*t^3 - 280989*ep^4*mWW^10*s^5*t^3 - 644871*ep^5*mWW^10*s^5*t^3 - 627794*ep^6*mWW^10*s^5*t^3 - 225864*ep^7*mWW^10*s^5*t^3 + 141120*ep*mtt^8*mWW*s^6*t^3 + 961212*ep^2*mtt^8*mWW*s^6*t^3 + 460908*ep^3*mtt^8*mWW*s^6*t^3 - 10120684*ep^4*mtt^8*mWW*s^6*t^3 - 29918868*ep^5*mtt^8*mWW*s^6*t^3 - 33088328*ep^6*mtt^8*mWW*s^6*t^3 - 13114080*ep^7*mtt^8*mWW*s^6*t^3 + 146676*ep*mtt^7*mWW^2*s^6*t^3 + 1116945*ep^2*mtt^7*mWW^2*s^6*t^3 - 126461*ep^3*mtt^7*mWW^2*s^6*t^3 - 16900783*ep^4*mtt^7*mWW^2*s^6*t^3 - 47749943*ep^5*mtt^7*mWW^2*s^6*t^3 - 52554298*ep^6*mtt^7*mWW^2*s^6*t^3 - 20985736*ep^7*mtt^7*mWW^2*s^6*t^3 - 1032794*ep*mtt^6*mWW^3*s^6*t^3 - 7146387*ep^2*mtt^6*mWW^3*s^6*t^3 - 2244845*ep^3*mtt^6*mWW^3*s^6*t^3 + 84202985*ep^4*mtt^6*mWW^3*s^6*t^3 + 245449815*ep^5*mtt^6*mWW^3*s^6*t^3 + 271426058*ep^6*mtt^6*mWW^3*s^6*t^3 + 107942888*ep^7*mtt^6*mWW^3*s^6*t^3 + 2328*mtt^5*mWW^4*s^6*t^3 + 712928*ep*mtt^5*mWW^4*s^6*t^3 + 4691918*ep^2*mtt^5*mWW^4*s^6*t^3 + 3521702*ep^3*mtt^5*mWW^4*s^6*t^3 - 42674314*ep^4*mtt^5*mWW^4*s^6*t^3 - 134039306*ep^5*mtt^5*mWW^4*s^6*t^3 - 152409056*ep^6*mtt^5*mWW^4*s^6*t^3 - 61350672*ep^7*mtt^5*mWW^4*s^6*t^3 - 2552*mtt^4*mWW^5*s^6*t^3 + 524386*ep*mtt^4*mWW^5*s^6*t^3 + 3796964*ep^2*mtt^4*mWW^5*s^6*t^3 - 554644*ep^3*mtt^4*mWW^5*s^6*t^3 - 54717880*ep^4*mtt^4*mWW^5*s^6*t^3 - 150294626*ep^5*mtt^4*mWW^5*s^6*t^3 - 161645912*ep^6*mtt^4*mWW^5*s^6*t^3 - 63388624*ep^7*mtt^4*mWW^5*s^6*t^3 + 1256*mtt^3*mWW^6*s^6*t^3 - 595880*ep*mtt^3*mWW^6*s^6*t^3 - 4201001*ep^2*mtt^3*mWW^6*s^6*t^3 - 2341671*ep^3*mtt^3*mWW^6*s^6*t^3 + 44501887*ep^4*mtt^3*mWW^6*s^6*t^3 + 134802363*ep^5*mtt^3*mWW^6*s^6*t^3 + 151446870*ep^6*mtt^3*mWW^6*s^6*t^3 + 60874824*ep^7*mtt^3*mWW^6*s^6*t^3 - 2952*mtt^2*mWW^7*s^6*t^3 + 55548*ep*mtt^2*mWW^7*s^6*t^3 + 546301*ep^2*mtt^2*mWW^7*s^6*t^3 + 1656911*ep^3*mtt^2*mWW^7*s^6*t^3 + 274709*ep^4*mtt^2*mWW^7*s^6*t^3 - 7402727*ep^5*mtt^2*mWW^7*s^6*t^3 - 12475942*ep^6*mtt^2*mWW^7*s^6*t^3 - 6064360*ep^7*mtt^2*mWW^7*s^6*t^3 + 2064*mtt*mWW^8*s^6*t^3 + 52040*ep*mtt*mWW^8*s^6*t^3 + 259304*ep^2*mtt*mWW^8*s^6*t^3 - 305340*ep^3*mtt*mWW^8*s^6*t^3 - 4495200*ep^4*mtt*mWW^8*s^6*t^3 - 10849684*ep^5*mtt*mWW^8*s^6*t^3 - 10756496*ep^6*mtt*mWW^8*s^6*t^3 - 3945568*ep^7*mtt*mWW^8*s^6*t^3 - 144*mWW^9*s^6*t^3 - 4024*ep*mWW^9*s^6*t^3 - 20456*ep^2*mWW^9*s^6*t^3 - 14480*ep^3*mWW^9*s^6*t^3 + 143600*ep^4*mWW^9*s^6*t^3 + 424416*ep^5*mWW^9*s^6*t^3 + 453584*ep^6*mWW^9*s^6*t^3 + 173408*ep^7*mWW^9*s^6*t^3 - 112896*ep*mtt^7*mWW*s^7*t^3 - 769272*ep^2*mtt^7*mWW*s^7*t^3 - 371952*ep^3*mtt^7*mWW*s^7*t^3 + 8083544*ep^4*mtt^7*mWW*s^7*t^3 + 23910096*ep^5*mtt^7*mWW*s^7*t^3 + 26447680*ep^6*mtt^7*mWW*s^7*t^3 + 10483200*ep^7*mtt^7*mWW*s^7*t^3 - 158244*ep*mtt^6*mWW^2*s^7*t^3 - 1177683*ep^2*mtt^6*mWW^2*s^7*t^3 - 108205*ep^3*mtt^6*mWW^2*s^7*t^3 + 16135269*ep^4*mtt^6*mWW^2*s^7*t^3 + 46226177*ep^5*mtt^6*mWW^2*s^7*t^3 + 50950950*ep^6*mtt^6*mWW^2*s^7*t^3 + 20281784*ep^7*mtt^6*mWW^2*s^7*t^3 + 731650*ep*mtt^5*mWW^3*s^7*t^3 + 5043536*ep^2*mtt^5*mWW^3*s^7*t^3 + 1706124*ep^3*mtt^5*mWW^3*s^7*t^3 - 58399896*ep^4*mtt^5*mWW^3*s^7*t^3 - 170438654*ep^5*mtt^5*mWW^3*s^7*t^3 - 188312128*ep^6*mtt^5*mWW^3*s^7*t^3 - 74764240*ep^7*mtt^5*mWW^3*s^7*t^3 - 1712*mtt^4*mWW^4*s^7*t^3 - 290158*ep*mtt^4*mWW^4*s^7*t^3 - 1778754*ep^2*mtt^4*mWW^4*s^7*t^3 - 1507152*ep^3*mtt^4*mWW^4*s^7*t^3 + 14151794*ep^4*mtt^4*mWW^4*s^7*t^3 + 45381914*ep^5*mtt^4*mWW^4*s^7*t^3 + 51899916*ep^6*mtt^4*mWW^4*s^7*t^3 + 20912096*ep^7*mtt^4*mWW^4*s^7*t^3 + 1688*mtt^3*mWW^5*s^7*t^3 - 442030*ep*mtt^3*mWW^5*s^7*t^3 - 3202450*ep^2*mtt^3*mWW^5*s^7*t^3 - 643556*ep^3*mtt^3*mWW^5*s^7*t^3 + 40220482*ep^4*mtt^3*mWW^5*s^7*t^3 + 114933902*ep^5*mtt^3*mWW^5*s^7*t^3 + 125622148*ep^6*mtt^3*mWW^5*s^7*t^3 + 49597120*ep^7*mtt^3*mWW^5*s^7*t^3 - 344*mtt^2*mWW^6*s^7*t^3 + 286778*ep*mtt^2*mWW^6*s^7*t^3 + 1986129*ep^2*mtt^2*mWW^6*s^7*t^3 + 1212021*ep^3*mtt^2*mWW^6*s^7*t^3 - 20122211*ep^4*mtt^2*mWW^6*s^7*t^3 - 61358259*ep^5*mtt^2*mWW^6*s^7*t^3 - 68994098*ep^6*mtt^2*mWW^6*s^7*t^3 - 27697304*ep^7*mtt^2*mWW^6*s^7*t^3 + 712*mtt*mWW^7*s^7*t^3 - 3300*ep*mtt*mWW^7*s^7*t^3 - 41868*ep^2*mtt*mWW^7*s^7*t^3 - 393602*ep^3*mtt*mWW^7*s^7*t^3 - 1329608*ep^4*mtt*mWW^7*s^7*t^3 - 1686078*ep^5*mtt*mWW^7*s^7*t^3 - 640912*ep^6*mtt*mWW^7*s^7*t^3 + 73824*ep^7*mtt*mWW^7*s^7*t^3 - 344*mWW^8*s^7*t^3 - 11800*ep*mWW^8*s^7*t^3 - 67726*ep^2*mWW^8*s^7*t^3 + 20450*ep^3*mWW^8*s^7*t^3 + 916442*ep^4*mWW^8*s^7*t^3 + 2373494*ep^5*mWW^8*s^7*t^3 + 2426156*ep^6*mWW^8*s^7*t^3 + 904240*ep^7*mWW^8*s^7*t^3 + 56448*ep*mtt^6*mWW*s^8*t^3 + 384744*ep^2*mtt^6*mWW*s^8*t^3 + 187128*ep^3*mtt^6*mWW*s^8*t^3 - 4037128*ep^4*mtt^6*mWW*s^8*t^3 - 11946120*ep^5*mtt^6*mWW*s^8*t^3 - 13215632*ep^6*mtt^6*mWW*s^8*t^3 - 5238720*ep^7*mtt^6*mWW*s^8*t^3 + 83028*ep*mtt^5*mWW^2*s^8*t^3 + 610845*ep^2*mtt^5*mWW^2*s^8*t^3 + 102519*ep^3*mtt^5*mWW^2*s^8*t^3 - 7993419*ep^4*mtt^5*mWW^2*s^8*t^3 - 22956563*ep^5*mtt^5*mWW^2*s^8*t^3 - 25226914*ep^6*mtt^5*mWW^2*s^8*t^3 - 9991784*ep^7*mtt^5*mWW^2*s^8*t^3 - 293132*ep*mtt^4*mWW^3*s^8*t^3 - 2013337*ep^2*mtt^4*mWW^3*s^8*t^3 - 690211*ep^3*mtt^4*mWW^3*s^8*t^3 + 23090491*ep^4*mtt^4*mWW^3*s^8*t^3 + 67232503*ep^5*mtt^4*mWW^3*s^8*t^3 + 74085206*ep^6*mtt^4*mWW^3*s^8*t^3 + 29334088*ep^7*mtt^4*mWW^3*s^8*t^3 + 640*mtt^3*mWW^4*s^8*t^3 + 36024*ep*mtt^3*mWW^4*s^8*t^3 + 153956*ep^2*mtt^3*mWW^4*s^8*t^3 + 275664*ep^3*mtt^3*mWW^4*s^8*t^3 + 110804*ep^4*mtt^3*mWW^4*s^8*t^3 - 636908*ep^5*mtt^3*mWW^4*s^8*t^3 - 1157708*ep^6*mtt^3*mWW^4*s^8*t^3 - 560272*ep^7*mtt^3*mWW^4*s^8*t^3 - 576*mtt^2*mWW^5*s^8*t^3 + 187846*ep*mtt^2*mWW^5*s^8*t^3 + 1342812*ep^2*mtt^2*mWW^5*s^8*t^3 + 424692*ep^3*mtt^2*mWW^5*s^8*t^3 - 15855208*ep^4*mtt^2*mWW^5*s^8*t^3 - 45880590*ep^5*mtt^2*mWW^5*s^8*t^3 - 50301936*ep^6*mtt^2*mWW^5*s^8*t^3 - 19839488*ep^7*mtt^2*mWW^5*s^8*t^3 + 32*mtt*mWW^6*s^8*t^3 - 66568*ep*mtt*mWW^6*s^8*t^3 - 446683*ep^2*mtt*mWW^6*s^8*t^3 - 266365*ep^3*mtt*mWW^6*s^8*t^3 + 4419749*ep^4*mtt*mWW^6*s^8*t^3 + 13379785*ep^5*mtt*mWW^6*s^8*t^3 + 14957762*ep^6*mtt*mWW^6*s^8*t^3 + 5969448*ep^7*mtt*mWW^6*s^8*t^3 - 96*mWW^7*s^8*t^3 - 3646*ep*mWW^7*s^8*t^3 - 26529*ep^2*mWW^7*s^8*t^3 + 26381*ep^3*mWW^7*s^8*t^3 + 495159*ep^4*mWW^7*s^8*t^3 + 1227989*ep^5*mWW^7*s^8*t^3 + 1223446*ep^6*mWW^7*s^8*t^3 + 447304*ep^7*mWW^7*s^8*t^3 - 16128*ep*mtt^5*mWW*s^9*t^3 - 109950*ep^2*mtt^5*mWW*s^9*t^3 - 53712*ep^3*mtt^5*mWW*s^9*t^3 + 1152470*ep^4*mtt^5*mWW*s^9*t^3 + 3411264*ep^5*mtt^5*mWW*s^9*t^3 + 3774136*ep^6*mtt^5*mWW*s^9*t^3 + 1496160*ep^7*mtt^5*mWW*s^9*t^3 - 20148*ep*mtt^4*mWW^2*s^9*t^3 - 146727*ep^2*mtt^4*mWW^2*s^9*t^3 - 26717*ep^3*mtt^4*mWW^2*s^9*t^3 + 1872665*ep^4*mtt^4*mWW^2*s^9*t^3 + 5335369*ep^5*mtt^4*mWW^2*s^9*t^3 + 5806358*ep^6*mtt^4*mWW^2*s^9*t^3 + 2275640*ep^7*mtt^4*mWW^2*s^9*t^3 + 61780*ep*mtt^3*mWW^3*s^9*t^3 + 423832*ep^2*mtt^3*mWW^3*s^9*t^3 + 144246*ep^3*mtt^3*mWW^3*s^9*t^3 - 4826036*ep^4*mtt^3*mWW^3*s^9*t^3 - 13982858*ep^5*mtt^3*mWW^3*s^9*t^3 - 15333644*ep^6*mtt^3*mWW^3*s^9*t^3 - 6043376*ep^7*mtt^3*mWW^3*s^9*t^3 - 96*mtt^2*mWW^4*s^9*t^3 + 7680*ep*mtt^2*mWW^4*s^9*t^3 + 68456*ep^2*mtt^2*mWW^4*s^9*t^3 - 11822*ep^3*mtt^2*mWW^4*s^9*t^3 - 1082932*ep^4*mtt^2*mWW^4*s^9*t^3 - 2978770*ep^5*mtt^2*mWW^4*s^9*t^3 - 3172652*ep^6*mtt^2*mWW^4*s^9*t^3 - 1219984*ep^7*mtt^2*mWW^4*s^9*t^3 + 80*mtt*mWW^5*s^9*t^3 - 39040*ep*mtt*mWW^5*s^9*t^3 - 274126*ep^2*mtt*mWW^5*s^9*t^3 - 89354*ep^3*mtt*mWW^5*s^9*t^3 + 3167474*ep^4*mtt*mWW^5*s^9*t^3 + 9130202*ep^5*mtt*mWW^5*s^9*t^3 + 9960004*ep^6*mtt*mWW^5*s^9*t^3 + 3904304*ep^7*mtt*mWW^5*s^9*t^3 + 16*mWW^6*s^9*t^3 + 5856*ep*mWW^6*s^9*t^3 + 36715*ep^2*mWW^6*s^9*t^3 + 19455*ep^3*mWW^6*s^9*t^3 - 349377*ep^4*mWW^6*s^9*t^3 - 1027719*ep^5*mWW^6*s^9*t^3 - 1124346*ep^6*mWW^6*s^9*t^3 - 440008*ep^7*mWW^6*s^9*t^3 + 2016*ep*mtt^4*mWW*s^10*t^3 + 13746*ep^2*mtt^4*mWW*s^10*t^3 + 6738*ep^3*mtt^4*mWW*s^10*t^3 - 143962*ep^4*mtt^4*mWW*s^10*t^3 - 426222*ep^5*mtt^4*mWW*s^10*t^3 - 471596*ep^6*mtt^4*mWW*s^10*t^3 - 186960*ep^7*mtt^4*mWW*s^10*t^3 + 1488*ep*mtt^3*mWW^2*s^10*t^3 + 10620*ep^2*mtt^3*mWW^2*s^10*t^3 + 944*ep^3*mtt^3*mWW^2*s^10*t^3 - 134272*ep^4*mtt^3*mWW^2*s^10*t^3 - 367460*ep^5*mtt^3*mWW^2*s^10*t^3 - 385256*ep^6*mtt^3*mWW^2*s^10*t^3 - 145344*ep^7*mtt^3*mWW^2*s^10*t^3 - 5536*ep*mtt^2*mWW^3*s^10*t^3 - 38090*ep^2*mtt^2*mWW^3*s^10*t^3 - 13238*ep^3*mtt^2*mWW^3*s^10*t^3 + 427498*ep^4*mtt^2*mWW^3*s^10*t^3 + 1229474*ep^5*mtt^2*mWW^3*s^10*t^3 + 1336084*ep^6*mtt^2*mWW^3*s^10*t^3 + 521488*ep^7*mtt^2*mWW^3*s^10*t^3 - 1476*ep*mtt*mWW^4*s^10*t^3 - 10442*ep^2*mtt*mWW^4*s^10*t^3 + 62*ep^3*mtt*mWW^4*s^10*t^3 + 137018*ep^4*mtt*mWW^4*s^10*t^3 + 371250*ep^5*mtt*mWW^4*s^10*t^3 + 387732*ep^6*mtt*mWW^4*s^10*t^3 + 145936*ep^7*mtt*mWW^4*s^10*t^3 + 3508*ep*mWW^5*s^10*t^3 + 24358*ep^2*mWW^5*s^10*t^3 + 7366*ep^3*mWW^5*s^10*t^3 - 279610*ep^4*mWW^5*s^10*t^3 - 796098*ep^5*mWW^5*s^10*t^3 - 858708*ep^6*mWW^5*s^10*t^3 - 332816*ep^7*mWW^5*s^10*t^3 + 18*ep^2*mtt^13*mWW*t^4 + 192*ep^3*mtt^13*mWW*t^4 + 774*ep^4*mtt^13*mWW*t^4 + 1488*ep^5*mtt^13*mWW*t^4 + 1368*ep^6*mtt^13*mWW*t^4 + 480*ep^7*mtt^13*mWW*t^4 - 174*ep^2*mtt^12*mWW^2*t^4 - 1896*ep^3*mtt^12*mWW^2*t^4 - 7866*ep^4*mtt^12*mWW^2*t^4 - 15696*ep^5*mtt^12*mWW^2*t^4 - 15144*ep^6*mtt^12*mWW^2*t^4 - 5664*ep^7*mtt^12*mWW^2*t^4 + 48*ep*mtt^11*mWW^3*t^4 + 1170*ep^2*mtt^11*mWW^3*t^4 + 9474*ep^3*mtt^11*mWW^3*t^4 + 35946*ep^4*mtt^11*mWW^3*t^4 + 70302*ep^5*mtt^11*mWW^3*t^4 + 68652*ep^6*mtt^11*mWW^3*t^4 + 26448*ep^7*mtt^11*mWW^3*t^4 - 432*ep*mtt^10*mWW^4*t^4 - 6360*ep^2*mtt^10*mWW^4*t^4 - 38412*ep^3*mtt^10*mWW^4*t^4 - 121788*ep^4*mtt^10*mWW^4*t^4 - 213096*ep^5*mtt^10*mWW^4*t^4 - 194304*ep^6*mtt^10*mWW^4*t^4 - 71808*ep^7*mtt^10*mWW^4*t^4 + 996*ep*mtt^9*mWW^5*t^4 + 13266*ep^2*mtt^9*mWW^5*t^4 + 72270*ep^3*mtt^9*mWW^5*t^4 + 207690*ep^4*mtt^9*mWW^5*t^4 + 332646*ep^5*mtt^9*mWW^5*t^4 + 280956*ep^6*mtt^9*mWW^5*t^4 + 97296*ep^7*mtt^9*mWW^5*t^4 - 612*ep*mtt^8*mWW^6*t^4 - 7584*ep^2*mtt^8*mWW^6*t^4 - 37560*ep^3*mtt^8*mWW^6*t^4 - 95748*ep^4*mtt^8*mWW^6*t^4 - 132672*ep^5*mtt^8*mWW^6*t^4 - 94416*ep^6*mtt^8*mWW^6*t^4 - 26688*ep^7*mtt^8*mWW^6*t^4 - 552*ep*mtt^7*mWW^7*t^4 - 7842*ep^2*mtt^7*mWW^7*t^4 - 45762*ep^3*mtt^7*mWW^7*t^4 - 140778*ep^4*mtt^7*mWW^7*t^4 - 240438*ep^5*mtt^7*mWW^7*t^4 - 215484*ep^6*mtt^7*mWW^7*t^4 - 78864*ep^7*mtt^7*mWW^7*t^4 + 840*ep*mtt^6*mWW^8*t^4 + 11424*ep^2*mtt^6*mWW^8*t^4 + 63348*ep^3*mtt^6*mWW^8*t^4 + 184260*ep^4*mtt^6*mWW^8*t^4 + 296904*ep^5*mtt^6*mWW^8*t^4 + 251040*ep^6*mtt^6*mWW^8*t^4 + 86784*ep^7*mtt^6*mWW^8*t^4 - 300*ep*mtt^5*mWW^9*t^4 - 4116*ep^2*mtt^5*mWW^9*t^4 - 22926*ep^3*mtt^5*mWW^9*t^4 - 66576*ep^4*mtt^5*mWW^9*t^4 - 106398*ep^5*mtt^5*mWW^9*t^4 - 88644*ep^6*mtt^5*mWW^9*t^4 - 30000*ep^7*mtt^5*mWW^9*t^4 + 12*ep*mtt^4*mWW^10*t^4 + 198*ep^2*mtt^4*mWW^10*t^4 + 1272*ep^3*mtt^4*mWW^10*t^4 + 4086*ep^4*mtt^4*mWW^10*t^4 + 6960*ep^5*mtt^4*mWW^10*t^4 + 5976*ep^6*mtt^4*mWW^10*t^4 + 2016*ep^7*mtt^4*mWW^10*t^4 + 252*ep^2*mtt^13*s*t^4 + 2634*ep^3*mtt^13*s*t^4 + 10404*ep^4*mtt^13*s*t^4 + 19722*ep^5*mtt^13*s*t^4 + 18108*ep^6*mtt^13*s*t^4 + 6480*ep^7*mtt^13*s*t^4 + 2016*ep*mtt^12*mWW*s*t^4 + 12321*ep^2*mtt^12*mWW*s*t^4 - 8307*ep^3*mtt^12*mWW*s*t^4 - 204067*ep^4*mtt^12*mWW*s*t^4 - 541377*ep^5*mtt^12*mWW*s*t^4 - 578186*ep^6*mtt^12*mWW*s*t^4 - 225240*ep^7*mtt^12*mWW*s*t^4 - 8592*ep*mtt^11*mWW^2*s*t^4 - 57240*ep^2*mtt^11*mWW^2*s*t^4 - 4344*ep^3*mtt^11*mWW^2*s*t^4 + 756656*ep^4*mtt^11*mWW^2*s*t^4 + 2174732*ep^5*mtt^11*mWW^2*s*t^4 + 2409612*ep^6*mtt^11*mWW^2*s*t^4 + 959856*ep^7*mtt^11*mWW^2*s*t^4 + 11670*ep*mtt^10*mWW^3*s*t^4 + 82337*ep^2*mtt^10*mWW^3*s*t^4 + 21417*ep^3*mtt^10*mWW^3*s*t^4 - 1119895*ep^4*mtt^10*mWW^3*s*t^4 - 3431751*ep^5*mtt^10*mWW^3*s*t^4 - 3974578*ep^6*mtt^10*mWW^3*s*t^4 - 1633560*ep^7*mtt^10*mWW^3*s*t^4 - 80*mtt^9*mWW^4*s*t^4 + 458*ep*mtt^9*mWW^4*s*t^4 + 18628*ep^2*mtt^9*mWW^4*s*t^4 + 202884*ep^3*mtt^9*mWW^4*s*t^4 + 1038924*ep^4*mtt^9*mWW^4*s*t^4 + 2549898*ep^5*mtt^9*mWW^4*s*t^4 + 2890592*ep^6*mtt^9*mWW^4*s*t^4 + 1205216*ep^7*mtt^9*mWW^4*s*t^4 + 592*mtt^8*mWW^5*s*t^4 - 9448*ep*mtt^8*mWW^5*s*t^4 - 128558*ep^2*mtt^8*mWW^5*s*t^4 - 510758*ep^3*mtt^8*mWW^5*s*t^4 - 946118*ep^4*mtt^8*mWW^5*s*t^4 - 939094*ep^5*mtt^8*mWW^5*s*t^4 - 530848*ep^6*mtt^8*mWW^5*s*t^4 - 140448*ep^7*mtt^8*mWW^5*s*t^4 - 1312*mtt^7*mWW^6*s*t^4 - 6210*ep*mtt^7*mWW^6*s*t^4 + 22058*ep^2*mtt^7*mWW^6*s*t^4 + 151254*ep^3*mtt^7*mWW^6*s*t^4 + 123870*ep^4*mtt^7*mWW^6*s*t^4 - 466432*ep^5*mtt^7*mWW^6*s*t^4 - 912700*ep^6*mtt^7*mWW^6*s*t^4 - 453488*ep^7*mtt^7*mWW^6*s*t^4 + 1184*mtt^6*mWW^7*s*t^4 + 18376*ep*mtt^6*mWW^7*s*t^4 + 115120*ep^2*mtt^6*mWW^7*s*t^4 + 402720*ep^3*mtt^6*mWW^7*s*t^4 + 927220*ep^4*mtt^6*mWW^7*s*t^4 + 1432856*ep^5*mtt^6*mWW^7*s*t^4 + 1285764*ep^6*mtt^6*mWW^7*s*t^4 + 476560*ep^7*mtt^6*mWW^7*s*t^4 - 400*mtt^5*mWW^8*s*t^4 - 7466*ep*mtt^5*mWW^8*s*t^4 - 54556*ep^2*mtt^5*mWW^8*s*t^4 - 207922*ep^3*mtt^5*mWW^8*s*t^4 - 461460*ep^4*mtt^5*mWW^8*s*t^4 - 614824*ep^5*mtt^5*mWW^8*s*t^4 - 459380*ep^6*mtt^5*mWW^8*s*t^4 - 143952*ep^7*mtt^5*mWW^8*s*t^4 + 16*mtt^4*mWW^9*s*t^4 - 1824*ep*mtt^4*mWW^9*s*t^4 - 23551*ep^2*mtt^4*mWW^9*s*t^4 - 118635*ep^3*mtt^4*mWW^9*s*t^4 - 315035*ep^4*mtt^4*mWW^9*s*t^4 - 473861*ep^5*mtt^4*mWW^9*s*t^4 - 384574*ep^6*mtt^4*mWW^9*s*t^4 - 131176*ep^7*mtt^4*mWW^9*s*t^4 + 882*ep*mtt^3*mWW^10*s*t^4 + 11434*ep^2*mtt^3*mWW^10*s*t^4 + 60102*ep^3*mtt^3*mWW^10*s*t^4 + 165942*ep^4*mtt^3*mWW^10*s*t^4 + 256456*ep^5*mtt^3*mWW^10*s*t^4 + 211464*ep^6*mtt^3*mWW^10*s*t^4 + 72480*ep^7*mtt^3*mWW^10*s*t^4 + 138*ep*mtt^2*mWW^11*s*t^4 + 1755*ep^2*mtt^2*mWW^11*s*t^4 + 8955*ep^3*mtt^2*mWW^11*s*t^4 + 23559*ep^4*mtt^2*mWW^11*s*t^4 + 33675*ep^5*mtt^2*mWW^11*s*t^4 + 24726*ep^6*mtt^2*mWW^11*s*t^4 + 7272*ep^7*mtt^2*mWW^11*s*t^4 - 2268*ep^2*mtt^12*s^2*t^4 - 23706*ep^3*mtt^12*s^2*t^4 - 93636*ep^4*mtt^12*s^2*t^4 - 177498*ep^5*mtt^12*s^2*t^4 - 162972*ep^6*mtt^12*s^2*t^4 - 58320*ep^7*mtt^12*s^2*t^4 - 35232*ep*mtt^11*mWW*s^2*t^4 - 228924*ep^2*mtt^11*mWW*s^2*t^4 - 1294*ep^3*mtt^11*mWW*s^2*t^4 + 2967356*ep^4*mtt^11*mWW*s^2*t^4 + 8285402*ep^5*mtt^11*mWW*s^2*t^4 + 8989756*ep^6*mtt^11*mWW*s^2*t^4 + 3526736*ep^7*mtt^11*mWW*s^2*t^4 + 115752*ep*mtt^10*mWW^2*s^2*t^4 + 796438*ep^2*mtt^10*mWW^2*s^2*t^4 + 419466*ep^3*mtt^10*mWW^2*s^2*t^4 - 8486102*ep^4*mtt^10*mWW^2*s^2*t^4 - 25623346*ep^5*mtt^10*mWW^2*s^2*t^4 - 28747352*ep^6*mtt^10*mWW^2*s^2*t^4 - 11501024*ep^7*mtt^10*mWW^2*s^2*t^4 - 85350*ep*mtt^9*mWW^3*s^2*t^4 - 664995*ep^2*mtt^9*mWW^3*s^2*t^4 - 977293*ep^3*mtt^9*mWW^3*s^2*t^4 + 4715961*ep^4*mtt^9*mWW^3*s^2*t^4 + 18388711*ep^5*mtt^9*mWW^3*s^2*t^4 + 22872502*ep^6*mtt^9*mWW^3*s^2*t^4 + 9704728*ep^7*mtt^9*mWW^3*s^2*t^4 + 704*mtt^8*mWW^4*s^2*t^4 - 91008*ep*mtt^8*mWW^4*s^2*t^4 - 619160*ep^2*mtt^8*mWW^4*s^2*t^4 - 165262*ep^3*mtt^8*mWW^4*s^2*t^4 + 6387992*ep^4*mtt^8*mWW^4*s^2*t^4 + 16827482*ep^5*mtt^8*mWW^4*s^2*t^4 + 16835636*ep^6*mtt^8*mWW^4*s^2*t^4 + 6173136*ep^7*mtt^8*mWW^4*s^2*t^4 - 4840*mtt^7*mWW^5*s^2*t^4 + 95196*ep*mtt^7*mWW^5*s^2*t^4 + 985444*ep^2*mtt^7*mWW^5*s^2*t^4 + 1974538*ep^3*mtt^7*mWW^5*s^2*t^4 - 4184064*ep^4*mtt^7*mWW^5*s^2*t^4 - 19940710*ep^5*mtt^7*mWW^5*s^2*t^4 - 25092236*ep^6*mtt^7*mWW^5*s^2*t^4 - 10605056*ep^7*mtt^7*mWW^5*s^2*t^4 + 8680*mtt^6*mWW^6*s^2*t^4 + 93124*ep*mtt^6*mWW^6*s^2*t^4 + 239862*ep^2*mtt^6*mWW^6*s^2*t^4 - 621564*ep^3*mtt^6*mWW^6*s^2*t^4 - 3696602*ep^4*mtt^6*mWW^6*s^2*t^4 - 5770332*ep^5*mtt^6*mWW^6*s^2*t^4 - 3494152*ep^6*mtt^6*mWW^6*s^2*t^4 - 686496*ep^7*mtt^6*mWW^6*s^2*t^4 - 4160*mtt^5*mWW^7*s^2*t^4 - 103908*ep*mtt^5*mWW^7*s^2*t^4 - 677556*ep^2*mtt^5*mWW^7*s^2*t^4 - 1436890*ep^3*mtt^5*mWW^7*s^2*t^4 + 569568*ep^4*mtt^5*mWW^7*s^2*t^4 + 6201150*ep^5*mtt^5*mWW^7*s^2*t^4 + 8185956*ep^6*mtt^5*mWW^7*s^2*t^4 + 3514496*ep^7*mtt^5*mWW^7*s^2*t^4 - 1696*mtt^4*mWW^8*s^2*t^4 - 14208*ep*mtt^4*mWW^8*s^2*t^4 + 24196*ep^2*mtt^4*mWW^8*s^2*t^4 + 591084*ep^3*mtt^4*mWW^8*s^2*t^4 + 2247388*ep^4*mtt^4*mWW^8*s^2*t^4 + 3740004*ep^5*mtt^4*mWW^8*s^2*t^4 + 2929584*ep^6*mtt^4*mWW^8*s^2*t^4 + 881056*ep^7*mtt^4*mWW^8*s^2*t^4 + 1128*mtt^3*mWW^9*s^2*t^4 + 25860*ep*mtt^3*mWW^9*s^2*t^4 + 174724*ep^2*mtt^3*mWW^9*s^2*t^4 + 448192*ep^3*mtt^3*mWW^9*s^2*t^4 + 237184*ep^4*mtt^3*mWW^9*s^2*t^4 - 849600*ep^5*mtt^3*mWW^9*s^2*t^4 - 1439512*ep^6*mtt^3*mWW^9*s^2*t^4 - 666672*ep^7*mtt^3*mWW^9*s^2*t^4 + 184*mtt^2*mWW^10*s^2*t^4 + 148*ep*mtt^2*mWW^10*s^2*t^4 - 23456*ep^2*mtt^2*mWW^10*s^2*t^4 - 187762*ep^3*mtt^2*mWW^10*s^2*t^4 - 619604*ep^4*mtt^2*mWW^10*s^2*t^4 - 1022894*ep^5*mtt^2*mWW^10*s^2*t^4 - 837512*ep^6*mtt^2*mWW^10*s^2*t^4 - 271392*ep^7*mtt^2*mWW^10*s^2*t^4 - 374*ep*mtt*mWW^11*s^2*t^4 - 4309*ep^2*mtt*mWW^11*s^2*t^4 - 19541*ep^3*mtt*mWW^11*s^2*t^4 - 45525*ep^4*mtt*mWW^11*s^2*t^4 - 58457*ep^5*mtt*mWW^11*s^2*t^4 - 39730*ep^6*mtt*mWW^11*s^2*t^4 - 11192*ep^7*mtt*mWW^11*s^2*t^4 + 4*ep^2*mWW^12*s^2*t^4 + 32*ep^3*mWW^12*s^2*t^4 + 84*ep^4*mWW^12*s^2*t^4 + 88*ep^5*mWW^12*s^2*t^4 + 32*ep^6*mWW^12*s^2*t^4 + 9072*ep^2*mtt^11*s^3*t^4 + 94824*ep^3*mtt^11*s^3*t^4 + 374544*ep^4*mtt^11*s^3*t^4 + 709992*ep^5*mtt^11*s^3*t^4 + 651888*ep^6*mtt^11*s^3*t^4 + 233280*ep^7*mtt^11*s^3*t^4 + 192864*ep*mtt^10*mWW*s^3*t^4 + 1273680*ep^2*mtt^10*mWW*s^3*t^4 + 230390*ep^3*mtt^10*mWW*s^3*t^4 - 15319660*ep^4*mtt^10*mWW*s^3*t^4 - 43519110*ep^5*mtt^10*mWW*s^3*t^4 - 47448836*ep^6*mtt^10*mWW*s^3*t^4 - 18650288*ep^7*mtt^10*mWW*s^3*t^4 - 471180*ep*mtt^9*mWW^2*s^3*t^4 - 3248824*ep^2*mtt^9*mWW^2*s^3*t^4 - 2209836*ep^3*mtt^9*mWW^2*s^3*t^4 + 31552592*ep^4*mtt^9*mWW^2*s^3*t^4 + 97372884*ep^5*mtt^9*mWW^2*s^3*t^4 + 109817580*ep^6*mtt^9*mWW^2*s^3*t^4 + 44005408*ep^7*mtt^9*mWW^2*s^3*t^4 - 2042*ep*mtt^8*mWW^3*s^3*t^4 + 252622*ep^2*mtt^8*mWW^3*s^3*t^4 + 3467636*ep^3*mtt^8*mWW^3*s^3*t^4 + 12440650*ep^4*mtt^8*mWW^3*s^3*t^4 + 17796246*ep^5*mtt^8*mWW^3*s^3*t^4 + 10388704*ep^6*mtt^8*mWW^3*s^3*t^4 + 1956720*ep^7*mtt^8*mWW^3*s^3*t^4 - 1616*mtt^7*mWW^4*s^3*t^4 + 794400*ep*mtt^7*mWW^4*s^3*t^4 + 5463980*ep^2*mtt^7*mWW^4*s^3*t^4 + 1673658*ep^3*mtt^7*mWW^4*s^3*t^4 - 63034520*ep^4*mtt^7*mWW^4*s^3*t^4 - 181076806*ep^5*mtt^7*mWW^4*s^3*t^4 - 197526480*ep^6*mtt^7*mWW^4*s^3*t^4 - 77756224*ep^7*mtt^7*mWW^4*s^3*t^4 + 11808*mtt^6*mWW^5*s^3*t^4 - 384754*ep*mtt^6*mWW^5*s^3*t^4 - 3602550*ep^2*mtt^6*mWW^5*s^3*t^4 - 6965800*ep^3*mtt^6*mWW^5*s^3*t^4 + 17441206*ep^4*mtt^6*mWW^5*s^3*t^4 + 81404458*ep^5*mtt^6*mWW^5*s^3*t^4 + 104540416*ep^6*mtt^6*mWW^5*s^3*t^4 + 45056784*ep^7*mtt^6*mWW^5*s^3*t^4 - 17784*mtt^5*mWW^6*s^3*t^4 - 450656*ep*mtt^5*mWW^6*s^3*t^4 - 2159414*ep^2*mtt^5*mWW^6*s^3*t^4 + 2326948*ep^3*mtt^5*mWW^6*s^3*t^4 + 34868722*ep^4*mtt^5*mWW^6*s^3*t^4 + 83230812*ep^5*mtt^5*mWW^6*s^3*t^4 + 82017052*ep^6*mtt^5*mWW^6*s^3*t^4 + 30139024*ep^7*mtt^5*mWW^6*s^3*t^4 + 1312*mtt^4*mWW^7*s^3*t^4 + 278422*ep*mtt^4*mWW^7*s^3*t^4 + 2146804*ep^2*mtt^4*mWW^7*s^3*t^4 + 3410382*ep^3*mtt^4*mWW^7*s^3*t^4 - 11684204*ep^4*mtt^4*mWW^7*s^3*t^4 - 46710864*ep^5*mtt^4*mWW^7*s^3*t^4 - 57003980*ep^6*mtt^4*mWW^7*s^3*t^4 - 24007680*ep^7*mtt^4*mWW^7*s^3*t^4 + 10976*mtt^3*mWW^8*s^3*t^4 + 122712*ep*mtt^3*mWW^8*s^3*t^4 + 225000*ep^2*mtt^3*mWW^8*s^3*t^4 - 2117510*ep^3*mtt^3*mWW^8*s^3*t^4 - 11075028*ep^4*mtt^3*mWW^8*s^3*t^4 - 21021926*ep^5*mtt^3*mWW^8*s^3*t^4 - 18015864*ep^6*mtt^3*mWW^8*s^3*t^4 - 5880288*ep^7*mtt^3*mWW^8*s^3*t^4 - 4096*mtt^2*mWW^9*s^3*t^4 - 72838*ep*mtt^2*mWW^9*s^3*t^4 - 350758*ep^2*mtt^2*mWW^9*s^3*t^4 - 76258*ep^3*mtt^2*mWW^9*s^3*t^4 + 3598266*ep^4*mtt^2*mWW^9*s^3*t^4 + 10198680*ep^5*mtt^2*mWW^9*s^3*t^4 + 11169548*ep^6*mtt^2*mWW^9*s^3*t^4 + 4439552*ep^7*mtt^2*mWW^9*s^3*t^4 - 600*mtt*mWW^10*s^3*t^4 - 7084*ep*mtt*mWW^10*s^3*t^4 - 10902*ep^2*mtt*mWW^10*s^3*t^4 + 162364*ep^3*mtt*mWW^10*s^3*t^4 + 837114*ep^4*mtt*mWW^10*s^3*t^4 + 1624964*ep^5*mtt*mWW^10*s^3*t^4 + 1422448*ep^6*mtt*mWW^10*s^3*t^4 + 468656*ep^7*mtt*mWW^10*s^3*t^4 + 156*ep*mWW^11*s^3*t^4 + 1290*ep^2*mWW^11*s^3*t^4 + 3202*ep^3*mWW^11*s^3*t^4 + 318*ep^4*mWW^11*s^3*t^4 - 9330*ep^5*mWW^11*s^3*t^4 - 12476*ep^6*mWW^11*s^3*t^4 - 4944*ep^7*mWW^11*s^3*t^4 - 21168*ep^2*mtt^10*s^4*t^4 - 221256*ep^3*mtt^10*s^4*t^4 - 873936*ep^4*mtt^10*s^4*t^4 - 1656648*ep^5*mtt^10*s^4*t^4 - 1521072*ep^6*mtt^10*s^4*t^4 - 544320*ep^7*mtt^10*s^4*t^4 - 532896*ep*mtt^9*mWW*s^4*t^4 - 3544632*ep^2*mtt^9*mWW*s^4*t^4 - 919030*ep^3*mtt^9*mWW*s^4*t^4 + 41130740*ep^4*mtt^9*mWW*s^4*t^4 + 117805702*ep^5*mtt^9*mWW*s^4*t^4 + 128709028*ep^6*mtt^9*mWW*s^4*t^4 + 50622768*ep^7*mtt^9*mWW*s^4*t^4 + 929700*ep*mtt^8*mWW^2*s^4*t^4 + 6374208*ep^2*mtt^8*mWW^2*s^4*t^4 + 5121856*ep^3*mtt^8*mWW^2*s^4*t^4 - 56758336*ep^4*mtt^8*mWW^2*s^4*t^4 - 178858808*ep^5*mtt^8*mWW^2*s^4*t^4 - 202775388*ep^6*mtt^8*mWW^2*s^4*t^4 - 81399072*ep^7*mtt^8*mWW^2*s^4*t^4 + 812814*ep*mtt^7*mWW^3*s^4*t^4 + 5199566*ep^2*mtt^7*mWW^3*s^4*t^4 - 4720830*ep^3*mtt^7*mWW^3*s^4*t^4 - 91237638*ep^4*mtt^7*mWW^3*s^4*t^4 - 232070656*ep^5*mtt^7*mWW^3*s^4*t^4 - 239646344*ep^6*mtt^7*mWW^3*s^4*t^4 - 91173152*ep^7*mtt^7*mWW^3*s^4*t^4 + 800*mtt^6*mWW^4*s^4*t^4 - 2310826*ep*mtt^6*mWW^4*s^4*t^4 - 15963326*ep^2*mtt^6*mWW^4*s^4*t^4 - 7184662*ep^3*mtt^6*mWW^4*s^4*t^4 + 174965690*ep^4*mtt^6*mWW^4*s^4*t^4 + 517828796*ep^5*mtt^6*mWW^4*s^4*t^4 + 574257272*ep^6*mtt^6*mWW^4*s^4*t^4 + 228392224*ep^7*mtt^6*mWW^4*s^4*t^4 - 12512*mtt^5*mWW^5*s^4*t^4 + 562346*ep*mtt^5*mWW^5*s^4*t^4 + 5193958*ep^2*mtt^5*mWW^5*s^4*t^4 + 13130632*ep^3*mtt^5*mWW^5*s^4*t^4 - 9621814*ep^4*mtt^5*mWW^5*s^4*t^4 - 89414886*ep^5*mtt^5*mWW^5*s^4*t^4 - 129354452*ep^6*mtt^5*mWW^5*s^4*t^4 - 59013520*ep^7*mtt^5*mWW^5*s^4*t^4 + 18384*mtt^4*mWW^6*s^4*t^4 + 1098066*ep*mtt^4*mWW^6*s^4*t^4 + 6502578*ep^2*mtt^4*mWW^6*s^4*t^4 - 2659116*ep^3*mtt^4*mWW^6*s^4*t^4 - 94217402*ep^4*mtt^4*mWW^6*s^4*t^4 - 247005210*ep^5*mtt^4*mWW^6*s^4*t^4 - 258035580*ep^6*mtt^4*mWW^6*s^4*t^4 - 98722736*ep^7*mtt^4*mWW^6*s^4*t^4 + 2048*mtt^3*mWW^7*s^4*t^4 - 469958*ep*mtt^3*mWW^7*s^4*t^4 - 3678664*ep^2*mtt^3*mWW^7*s^4*t^4 - 5019148*ep^3*mtt^3*mWW^7*s^4*t^4 + 25850040*ep^4*mtt^3*mWW^7*s^4*t^4 + 95328934*ep^5*mtt^3*mWW^7*s^4*t^4 + 115083652*ep^6*mtt^3*mWW^7*s^4*t^4 + 48307696*ep^7*mtt^3*mWW^7*s^4*t^4 - 13136*mtt^2*mWW^8*s^4*t^4 - 165342*ep*mtt^2*mWW^8*s^4*t^4 - 390466*ep^2*mtt^2*mWW^8*s^4*t^4 + 2753986*ep^3*mtt^2*mWW^8*s^4*t^4 + 15845850*ep^4*mtt^2*mWW^8*s^4*t^4 + 30993012*ep^5*mtt^2*mWW^8*s^4*t^4 + 26821496*ep^6*mtt^2*mWW^8*s^4*t^4 + 8735392*ep^7*mtt^2*mWW^8*s^4*t^4 + 4032*mtt*mWW^9*s^4*t^4 + 70670*ep*mtt*mWW^9*s^4*t^4 + 308672*ep^2*mtt*mWW^9*s^4*t^4 - 235948*ep^3*mtt*mWW^9*s^4*t^4 - 4671980*ep^4*mtt*mWW^9*s^4*t^4 - 12044162*ep^5*mtt*mWW^9*s^4*t^4 - 12694276*ep^6*mtt*mWW^9*s^4*t^4 - 4915344*ep^7*mtt*mWW^9*s^4*t^4 + 384*mWW^10*s^4*t^4 + 5426*ep*mWW^10*s^4*t^4 + 18314*ep^2*mWW^10*s^4*t^4 - 57044*ep^3*mWW^10*s^4*t^4 - 455374*ep^4*mWW^10*s^4*t^4 - 994394*ep^5*mWW^10*s^4*t^4 - 928816*ep^6*mWW^10*s^4*t^4 - 320656*ep^7*mWW^10*s^4*t^4 + 31752*ep^2*mtt^9*s^5*t^4 + 331884*ep^3*mtt^9*s^5*t^4 + 1310904*ep^4*mtt^9*s^5*t^4 + 2484972*ep^5*mtt^9*s^5*t^4 + 2281608*ep^6*mtt^9*s^5*t^4 + 816480*ep^7*mtt^9*s^5*t^4 + 866208*ep*mtt^8*mWW*s^5*t^4 + 5783274*ep^2*mtt^8*mWW*s^5*t^4 + 1746752*ep^3*mtt^8*mWW*s^5*t^4 - 65726122*ep^4*mtt^8*mWW*s^5*t^4 - 189076888*ep^5*mtt^8*mWW*s^5*t^4 - 206748248*ep^6*mtt^8*mWW*s^5*t^4 - 81318496*ep^7*mtt^8*mWW*s^5*t^4 - 1033368*ep*mtt^7*mWW^2*s^5*t^4 - 7003502*ep^2*mtt^7*mWW^2*s^5*t^4 - 6610206*ep^3*mtt^7*mWW^2*s^5*t^4 + 55717786*ep^4*mtt^7*mWW^2*s^5*t^4 + 180779762*ep^5*mtt^7*mWW^2*s^5*t^4 + 206564488*ep^6*mtt^7*mWW^2*s^5*t^4 + 83190400*ep^7*mtt^7*mWW^2*s^5*t^4 - 1987506*ep*mtt^6*mWW^3*s^5*t^4 - 13350317*ep^2*mtt^6*mWW^3*s^5*t^4 + 2334307*ep^3*mtt^6*mWW^3*s^5*t^4 + 187827387*ep^4*mtt^6*mWW^3*s^5*t^4 + 511636023*ep^5*mtt^6*mWW^3*s^5*t^4 + 546754058*ep^6*mtt^6*mWW^3*s^5*t^4 + 212364728*ep^7*mtt^6*mWW^3*s^5*t^4 + 1680*mtt^5*mWW^4*s^5*t^4 + 3234174*ep*mtt^5*mWW^4*s^5*t^4 + 22218524*ep^2*mtt^5*mWW^4*s^5*t^4 + 11624530*ep^3*mtt^5*mWW^4*s^5*t^4 - 234000532*ep^4*mtt^5*mWW^4*s^5*t^4 - 700924492*ep^5*mtt^5*mWW^4*s^5*t^4 - 781050188*ep^6*mtt^5*mWW^4*s^5*t^4 - 311295760*ep^7*mtt^5*mWW^4*s^5*t^4 + 5768*mtt^4*mWW^5*s^5*t^4 - 163864*ep*mtt^4*mWW^5*s^5*t^4 - 1952343*ep^2*mtt^4*mWW^5*s^5*t^4 - 12056563*ep^3*mtt^4*mWW^5*s^5*t^4 - 30744335*ep^4*mtt^4*mWW^5*s^5*t^4 - 27925689*ep^5*mtt^4*mWW^5*s^5*t^4 + 770410*ep^6*mtt^4*mWW^5*s^5*t^4 + 8416392*ep^7*mtt^4*mWW^5*s^5*t^4 - 11472*mtt^3*mWW^6*s^5*t^4 - 1406330*ep*mtt^3*mWW^6*s^5*t^4 - 9083848*ep^2*mtt^3*mWW^6*s^5*t^4 - 77456*ep^3*mtt^3*mWW^6*s^5*t^4 + 116760032*ep^4*mtt^3*mWW^6*s^5*t^4 + 322267734*ep^5*mtt^3*mWW^6*s^5*t^4 + 345184244*ep^6*mtt^3*mWW^6*s^5*t^4 + 134067424*ep^7*mtt^3*mWW^6*s^5*t^4 - 368*mtt^2*mWW^7*s^5*t^4 + 423838*ep*mtt^2*mWW^7*s^5*t^4 + 3173263*ep^2*mtt^2*mWW^7*s^5*t^4 + 4077035*ep^3*mtt^2*mWW^7*s^5*t^4 - 23059501*ep^4*mtt^2*mWW^7*s^5*t^4 - 83418409*ep^5*mtt^2*mWW^7*s^5*t^4 - 100279130*ep^6*mtt^2*mWW^7*s^5*t^4 - 41980008*ep^7*mtt^2*mWW^7*s^5*t^4 + 5600*mtt*mWW^8*s^5*t^4 + 88992*ep*mtt*mWW^8*s^5*t^4 + 286984*ep^2*mtt*mWW^8*s^5*t^4 - 1381634*ep^3*mtt*mWW^8*s^5*t^4 - 9295584*ep^4*mtt*mWW^8*s^5*t^4 - 19053730*ep^5*mtt*mWW^8*s^5*t^4 - 16871292*ep^6*mtt*mWW^8*s^5*t^4 - 5557152*ep^7*mtt*mWW^8*s^5*t^4 - 1208*mWW^9*s^5*t^4 - 22144*ep*mWW^9*s^5*t^4 - 97067*ep^2*mWW^9*s^5*t^4 + 84311*ep^3*mWW^9*s^5*t^4 + 1510445*ep^4*mWW^9*s^5*t^4 + 3822077*ep^5*mWW^9*s^5*t^4 + 3950850*ep^6*mWW^9*s^5*t^4 + 1495672*ep^7*mWW^9*s^5*t^4 - 31752*ep^2*mtt^8*s^6*t^4 - 331884*ep^3*mtt^8*s^6*t^4 - 1310904*ep^4*mtt^8*s^6*t^4 - 2484972*ep^5*mtt^8*s^6*t^4 - 2281608*ep^6*mtt^8*s^6*t^4 - 816480*ep^7*mtt^8*s^6*t^4 - 875616*ep*mtt^7*mWW*s^6*t^4 - 5857236*ep^2*mtt^7*mWW*s^6*t^4 - 1915018*ep^3*mtt^7*mWW*s^6*t^4 + 65692592*ep^4*mtt^7*mWW*s^6*t^4 + 189390642*ep^5*mtt^7*mWW*s^6*t^4 + 207096316*ep^6*mtt^7*mWW*s^6*t^4 + 81418960*ep^7*mtt^7*mWW*s^6*t^4 + 692592*ep*mtt^6*mWW^2*s^6*t^4 + 4611350*ep^2*mtt^6*mWW^2*s^6*t^4 + 5150334*ep^3*mtt^6*mWW^2*s^6*t^4 - 31214266*ep^4*mtt^6*mWW^2*s^6*t^4 - 106153482*ep^5*mtt^6*mWW^2*s^6*t^4 - 122923152*ep^6*mtt^6*mWW^2*s^6*t^4 - 49835936*ep^7*mtt^6*mWW^2*s^6*t^4 + 2191870*ep*mtt^5*mWW^3*s^6*t^4 + 14892453*ep^2*mtt^5*mWW^3*s^6*t^4 + 663523*ep^3*mtt^5*mWW^3*s^6*t^4 - 192847675*ep^4*mtt^5*mWW^3*s^6*t^4 - 537865449*ep^5*mtt^5*mWW^3*s^6*t^4 - 580369882*ep^6*mtt^5*mWW^3*s^6*t^4 - 226487080*ep^7*mtt^5*mWW^3*s^6*t^4 - 2560*mtt^4*mWW^4*s^6*t^4 - 2429500*ep*mtt^4*mWW^4*s^6*t^4 - 16513540*ep^2*mtt^4*mWW^4*s^6*t^4 - 9185460*ep^3*mtt^4*mWW^4*s^6*t^4 + 169005832*ep^4*mtt^4*mWW^4*s^6*t^4 + 508023932*ep^5*mtt^4*mWW^4*s^6*t^4 + 566257720*ep^6*mtt^4*mWW^4*s^6*t^4 + 225522560*ep^7*mtt^4*mWW^4*s^6*t^4 - 504*mtt^3*mWW^5*s^6*t^4 - 335832*ep*mtt^3*mWW^5*s^6*t^4 - 2148360*ep^2*mtt^3*mWW^5*s^6*t^4 + 5246936*ep^3*mtt^3*mWW^5*s^6*t^4 + 54028564*ep^4*mtt^3*mWW^5*s^6*t^4 + 124428292*ep^5*mtt^3*mWW^5*s^6*t^4 + 119518840*ep^6*mtt^3*mWW^5*s^6*t^4 + 42600272*ep^7*mtt^3*mWW^5*s^6*t^4 + 4432*mtt^2*mWW^6*s^6*t^4 + 953204*ep*mtt^2*mWW^6*s^6*t^4 + 6386702*ep^2*mtt^2*mWW^6*s^6*t^4 + 1601468*ep^3*mtt^2*mWW^6*s^6*t^4 - 74939826*ep^4*mtt^2*mWW^6*s^6*t^4 - 213257624*ep^5*mtt^2*mWW^6*s^6*t^4 - 231200052*ep^6*mtt^2*mWW^6*s^6*t^4 - 90332288*ep^7*mtt^2*mWW^6*s^6*t^4 - 472*mtt*mWW^7*s^6*t^4 - 175462*ep*mtt*mWW^7*s^6*t^4 - 1257575*ep^2*mtt*mWW^7*s^6*t^4 - 1622987*ep^3*mtt*mWW^7*s^6*t^4 + 8711865*ep^4*mtt*mWW^7*s^6*t^4 + 31672037*ep^5*mtt*mWW^7*s^6*t^4 + 38046298*ep^6*mtt*mWW^7*s^6*t^4 + 15889496*ep^7*mtt*mWW^7*s^6*t^4 - 896*mWW^8*s^6*t^4 - 21256*ep*mWW^8*s^6*t^4 - 97042*ep^2*mWW^8*s^6*t^4 + 233728*ep^3*mWW^8*s^6*t^4 + 2234578*ep^4*mWW^8*s^6*t^4 + 5024544*ep^5*mWW^8*s^6*t^4 + 4738560*ep^6*mWW^8*s^6*t^4 + 1650736*ep^7*mWW^8*s^6*t^4 + 21168*ep^2*mtt^7*s^7*t^4 + 221256*ep^3*mtt^7*s^7*t^4 + 873936*ep^4*mtt^7*s^7*t^4 + 1656648*ep^5*mtt^7*s^7*t^4 + 1521072*ep^6*mtt^7*s^7*t^4 + 544320*ep^7*mtt^7*s^7*t^4 + 551712*ep*mtt^6*mWW*s^7*t^4 + 3692664*ep^2*mtt^6*mWW*s^7*t^4 + 1256714*ep^3*mtt^6*mWW*s^7*t^4 - 41059036*ep^4*mtt^6*mWW*s^7*t^4 - 118424282*ep^5*mtt^6*mWW*s^7*t^4 - 129396956*ep^6*mtt^6*mWW*s^7*t^4 - 50820816*ep^7*mtt^6*mWW*s^7*t^4 - 299772*ep*mtt^5*mWW^2*s^7*t^4 - 1957188*ep^2*mtt^5*mWW^2*s^7*t^4 - 2489816*ep^3*mtt^5*mWW^2*s^7*t^4 + 11111732*ep^4*mtt^5*mWW^2*s^7*t^4 + 40054936*ep^5*mtt^5*mWW^2*s^7*t^4 + 47201772*ep^6*mtt^5*mWW^2*s^7*t^4 + 19341024*ep^7*mtt^5*mWW^2*s^7*t^4 - 1286910*ep*mtt^4*mWW^3*s^7*t^4 - 8760820*ep^2*mtt^4*mWW^3*s^7*t^4 - 1225102*ep^3*mtt^4*mWW^3*s^7*t^4 + 108570184*ep^4*mtt^4*mWW^3*s^7*t^4 + 305493164*ep^5*mtt^4*mWW^3*s^7*t^4 + 330307188*ep^6*mtt^4*mWW^3*s^7*t^4 + 128871392*ep^7*mtt^4*mWW^3*s^7*t^4 + 1296*mtt^3*mWW^4*s^7*t^4 + 997424*ep*mtt^3*mWW^4*s^7*t^4 + 6696450*ep^2*mtt^3*mWW^4*s^7*t^4 + 3840480*ep^3*mtt^3*mWW^4*s^7*t^4 - 66823194*ep^4*mtt^3*mWW^4*s^7*t^4 - 200802356*ep^5*mtt^3*mWW^4*s^7*t^4 - 223425116*ep^6*mtt^3*mWW^4*s^7*t^4 - 88813712*ep^7*mtt^3*mWW^4*s^7*t^4 - 392*mtt^2*mWW^5*s^7*t^4 + 336734*ep*mtt^2*mWW^5*s^7*t^4 + 2344592*ep^2*mtt^2*mWW^5*s^7*t^4 - 912636*ep^3*mtt^2*mWW^5*s^7*t^4 - 35546412*ep^4*mtt^2*mWW^5*s^7*t^4 - 93524262*ep^5*mtt^2*mWW^5*s^7*t^4 - 97214360*ep^6*mtt^2*mWW^5*s^7*t^4 - 36778624*ep^7*mtt^2*mWW^5*s^7*t^4 - 1072*mtt*mWW^6*s^7*t^4 - 325288*ep*mtt*mWW^6*s^7*t^4 - 2200208*ep^2*mtt*mWW^6*s^7*t^4 - 790582*ep^3*mtt*mWW^6*s^7*t^4 + 24496844*ep^4*mtt*mWW^6*s^7*t^4 + 70585334*ep^5*mtt*mWW^6*s^7*t^4 + 76750612*ep^6*mtt*mWW^6*s^7*t^4 + 29979360*ep^7*mtt*mWW^6*s^7*t^4 + 168*mWW^7*s^7*t^4 + 26100*ep*mWW^7*s^7*t^4 + 177118*ep^2*mWW^7*s^7*t^4 + 241526*ep^3*mWW^7*s^7*t^4 - 1077622*ep^4*mWW^7*s^7*t^4 - 4043278*ep^5*mWW^7*s^7*t^4 - 4880980*ep^6*mWW^7*s^7*t^4 - 2037248*ep^7*mWW^7*s^7*t^4 - 9072*ep^2*mtt^6*s^8*t^4 - 94824*ep^3*mtt^6*s^8*t^4 - 374544*ep^4*mtt^6*s^8*t^4 - 709992*ep^5*mtt^6*s^8*t^4 - 651888*ep^6*mtt^6*s^8*t^4 - 233280*ep^7*mtt^6*s^8*t^4 - 206304*ep*mtt^5*mWW*s^8*t^4 - 1379610*ep^2*mtt^5*mWW*s^8*t^4 - 473650*ep^3*mtt^5*mWW*s^8*t^4 + 15260150*ep^4*mtt^5*mWW*s^8*t^4 + 43945010*ep^5*mtt^5*mWW*s^8*t^4 + 47925556*ep^6*mtt^5*mWW*s^8*t^4 + 18786608*ep^7*mtt^5*mWW*s^8*t^4 + 94980*ep*mtt^4*mWW^2*s^8*t^4 + 618874*ep^2*mtt^4*mWW^2*s^8*t^4 + 744876*ep^3*mtt^4*mWW^2*s^8*t^4 - 3731642*ep^4*mtt^4*mWW^2*s^8*t^4 - 13120324*ep^5*mtt^4*mWW^2*s^8*t^4 - 15388340*ep^6*mtt^4*mWW^2*s^8*t^4 - 6310208*ep^7*mtt^4*mWW^2*s^8*t^4 + 402762*ep*mtt^3*mWW^3*s^8*t^4 + 2735438*ep^2*mtt^3*mWW^3*s^8*t^4 + 510054*ep^3*mtt^3*mWW^3*s^8*t^4 - 32935710*ep^4*mtt^3*mWW^3*s^8*t^4 - 92812816*ep^5*mtt^3*mWW^3*s^8*t^4 - 100145064*ep^6*mtt^3*mWW^3*s^8*t^4 - 38947200*ep^7*mtt^3*mWW^3*s^8*t^4 - 224*mtt^2*mWW^4*s^8*t^4 - 220722*ep*mtt^2*mWW^4*s^8*t^4 - 1469254*ep^2*mtt^2*mWW^4*s^8*t^4 - 869366*ep^3*mtt^2*mWW^4*s^8*t^4 + 14265070*ep^4*mtt^2*mWW^4*s^8*t^4 + 42809184*ep^5*mtt^2*mWW^4*s^8*t^4 + 47501624*ep^6*mtt^2*mWW^4*s^8*t^4 + 18834656*ep^7*mtt^2*mWW^4*s^8*t^4 + 80*mtt*mWW^5*s^8*t^4 - 115562*ep*mtt*mWW^5*s^8*t^4 - 803046*ep^2*mtt*mWW^5*s^8*t^4 + 16830*ep^3*mtt*mWW^5*s^8*t^4 + 10608934*ep^4*mtt*mWW^5*s^8*t^4 + 28996788*ep^5*mtt*mWW^5*s^8*t^4 + 30704928*ep^6*mtt*mWW^5*s^8*t^4 + 11753792*ep^7*mtt*mWW^5*s^8*t^4 + 144*mWW^6*s^8*t^4 + 44846*ep*mWW^6*s^8*t^4 + 301318*ep^2*mWW^6*s^8*t^4 + 113088*ep^3*mWW^6*s^8*t^4 - 3285530*ep^4*mWW^6*s^8*t^4 - 9435594*ep^5*mWW^6*s^8*t^4 - 10206112*ep^6*mWW^6*s^8*t^4 - 3961552*ep^7*mWW^6*s^8*t^4 + 2268*ep^2*mtt^5*s^9*t^4 + 23706*ep^3*mtt^5*s^9*t^4 + 93636*ep^4*mtt^5*s^9*t^4 + 177498*ep^5*mtt^5*s^9*t^4 + 162972*ep^6*mtt^5*s^9*t^4 + 58320*ep^7*mtt^5*s^9*t^4 + 39936*ep*mtt^4*mWW*s^9*t^4 + 266157*ep^2*mtt^4*mWW*s^9*t^4 + 88115*ep^3*mtt^4*mWW*s^9*t^4 - 2939755*ep^4*mtt^4*mWW*s^9*t^4 - 8421447*ep^5*mtt^4*mWW*s^9*t^4 - 9144638*ep^6*mtt^4*mWW*s^9*t^4 - 3570248*ep^7*mtt^4*mWW*s^9*t^4 - 22800*ep*mtt^3*mWW^2*s^9*t^4 - 152158*ep^2*mtt^3*mWW^2*s^9*t^4 - 130566*ep^3*mtt^3*mWW^2*s^9*t^4 + 1235666*ep^4*mtt^3*mWW^2*s^9*t^4 + 3904758*ep^5*mtt^3*mWW^2*s^9*t^4 + 4414548*ep^6*mtt^3*mWW^2*s^9*t^4 + 1771792*ep^7*mtt^3*mWW^2*s^9*t^4 - 60044*ep*mtt^2*mWW^3*s^9*t^4 - 405166*ep^2*mtt^2*mWW^3*s^9*t^4 - 88050*ep^3*mtt^2*mWW^3*s^9*t^4 + 4747818*ep^4*mtt^2*mWW^3*s^9*t^4 + 13351086*ep^5*mtt^2*mWW^3*s^9*t^4 + 14339604*ep^6*mtt^2*mWW^3*s^9*t^4 + 5546512*ep^7*mtt^2*mWW^3*s^9*t^4 + 28720*ep*mtt*mWW^4*s^9*t^4 + 192022*ep^2*mtt*mWW^4*s^9*t^4 + 109108*ep^3*mtt*mWW^4*s^9*t^4 - 1870098*ep^4*mtt*mWW^4*s^9*t^4 - 5557680*ep^5*mtt*mWW^4*s^9*t^4 - 6123488*ep^6*mtt*mWW^4*s^9*t^4 - 2413344*ep^7*mtt*mWW^4*s^9*t^4 + 14188*ep*mWW^5*s^9*t^4 + 97597*ep^2*mWW^5*s^9*t^4 + 4551*ep^3*mWW^5*s^9*t^4 - 1243651*ep^4*mWW^5*s^9*t^4 - 3417543*ep^5*mWW^5*s^9*t^4 - 3623654*ep^6*mWW^5*s^9*t^4 - 1386888*ep^7*mWW^5*s^9*t^4 - 252*ep^2*mtt^4*s^10*t^4 - 2634*ep^3*mtt^4*s^10*t^4 - 10404*ep^4*mtt^4*s^10*t^4 - 19722*ep^5*mtt^4*s^10*t^4 - 18108*ep^6*mtt^4*s^10*t^4 - 6480*ep^7*mtt^4*s^10*t^4 - 2688*ep*mtt^3*mWW*s^10*t^4 - 17712*ep^2*mtt^3*mWW*s^10*t^4 - 4864*ep^3*mtt^3*mWW*s^10*t^4 + 197028*ep^4*mtt^3*mWW*s^10*t^4 + 554860*ep^5*mtt^3*mWW*s^10*t^4 + 594840*ep^6*mtt^3*mWW*s^10*t^4 + 229536*ep^7*mtt^3*mWW*s^10*t^4 + 2688*ep*mtt^2*mWW^2*s^10*t^4 + 18216*ep^2*mtt^2*mWW^2*s^10*t^4 + 10132*ep^3*mtt^2*mWW^2*s^10*t^4 - 176220*ep^4*mtt^2*mWW^2*s^10*t^4 - 515416*ep^5*mtt^2*mWW^2*s^10*t^4 - 558624*ep^6*mtt^2*mWW^2*s^10*t^4 - 216576*ep^7*mtt^2*mWW^2*s^10*t^4 + 2688*ep*mtt*mWW^3*s^10*t^4 + 17712*ep^2*mtt*mWW^3*s^10*t^4 + 4864*ep^3*mtt*mWW^3*s^10*t^4 - 197028*ep^4*mtt*mWW^3*s^10*t^4 - 554860*ep^5*mtt*mWW^3*s^10*t^4 - 594840*ep^6*mtt*mWW^3*s^10*t^4 - 229536*ep^7*mtt*mWW^3*s^10*t^4 - 2688*ep*mWW^4*s^10*t^4 - 17964*ep^2*mWW^4*s^10*t^4 - 7498*ep^3*mWW^4*s^10*t^4 + 186624*ep^4*mWW^4*s^10*t^4 + 535138*ep^5*mWW^4*s^10*t^4 + 576732*ep^6*mWW^4*s^10*t^4 + 223056*ep^7*mWW^4*s^10*t^4 + 252*ep^2*mtt^13*t^5 + 2634*ep^3*mtt^13*t^5 + 10404*ep^4*mtt^13*t^5 + 19722*ep^5*mtt^13*t^5 + 18108*ep^6*mtt^13*t^5 + 6480*ep^7*mtt^13*t^5 - 1281*ep^2*mtt^12*mWW*t^5 - 13509*ep^3*mtt^12*mWW*t^5 - 53913*ep^4*mtt^12*mWW*t^5 - 103251*ep^5*mtt^12*mWW*t^5 - 95646*ep^6*mtt^12*mWW*t^5 - 34440*ep^7*mtt^12*mWW*t^5 + 2727*ep^2*mtt^11*mWW^2*t^5 + 29433*ep^3*mtt^11*mWW^2*t^5 + 120771*ep^4*mtt^11*mWW^2*t^5 + 238287*ep^5*mtt^11*mWW^2*t^5 + 227502*ep^6*mtt^11*mWW^2*t^5 + 84360*ep^7*mtt^11*mWW^2*t^5 - 432*ep*mtt^10*mWW^3*t^5 - 9240*ep^2*mtt^10*mWW^3*t^5 - 70872*ep^3*mtt^10*mWW^3*t^5 - 261744*ep^4*mtt^10*mWW^3*t^5 - 503808*ep^5*mtt^10*mWW^3*t^5 - 486528*ep^6*mtt^10*mWW^3*t^5 - 185856*ep^7*mtt^10*mWW^3*t^5 + 3084*ep*mtt^9*mWW^4*t^5 + 43944*ep^2*mtt^9*mWW^4*t^5 + 257148*ep^3*mtt^9*mWW^4*t^5 + 792384*ep^4*mtt^9*mWW^4*t^5 + 1352784*ep^5*mtt^9*mWW^4*t^5 + 1208832*ep^6*mtt^9*mWW^4*t^5 + 440064*ep^7*mtt^9*mWW^4*t^5 - 6360*ep*mtt^8*mWW^5*t^5 - 85254*ep^2*mtt^8*mWW^5*t^5 - 465726*ep^3*mtt^8*mWW^5*t^5 - 1335834*ep^4*mtt^8*mWW^5*t^5 - 2127366*ep^5*mtt^8*mWW^5*t^5 - 1783740*ep^6*mtt^8*mWW^5*t^5 - 614160*ep^7*mtt^8*mWW^5*t^5 + 3528*ep*mtt^7*mWW^6*t^5 + 45114*ep^2*mtt^7*mWW^6*t^5 + 232062*ep^3*mtt^7*mWW^6*t^5 + 619086*ep^4*mtt^7*mWW^6*t^5 + 907830*ep^5*mtt^7*mWW^6*t^5 + 695916*ep^6*mtt^7*mWW^6*t^5 + 218064*ep^7*mtt^7*mWW^6*t^5 + 3072*ep*mtt^6*mWW^7*t^5 + 43080*ep^2*mtt^6*mWW^7*t^5 + 246216*ep^3*mtt^6*mWW^7*t^5 + 736248*ep^4*mtt^6*mWW^7*t^5 + 1215720*ep^5*mtt^6*mWW^7*t^5 + 1050768*ep^6*mtt^6*mWW^7*t^5 + 371136*ep^7*mtt^6*mWW^7*t^5 - 3972*ep*mtt^5*mWW^8*t^5 - 54084*ep^2*mtt^5*mWW^8*t^5 - 298998*ep^3*mtt^5*mWW^8*t^5 - 862956*ep^4*mtt^5*mWW^8*t^5 - 1374762*ep^5*mtt^5*mWW^8*t^5 - 1147452*ep^6*mtt^5*mWW^8*t^5 - 392016*ep^7*mtt^5*mWW^8*t^5 + 936*ep*mtt^4*mWW^9*t^5 + 12951*ep^2*mtt^4*mWW^9*t^5 + 72723*ep^3*mtt^4*mWW^9*t^5 + 212907*ep^4*mtt^4*mWW^9*t^5 + 343569*ep^5*mtt^4*mWW^9*t^5 + 290058*ep^6*mtt^4*mWW^9*t^5 + 100056*ep^7*mtt^4*mWW^9*t^5 + 144*ep*mtt^3*mWW^10*t^5 + 1791*ep^2*mtt^3*mWW^10*t^5 + 8889*ep^3*mtt^3*mWW^10*t^5 + 22647*ep^4*mtt^3*mWW^10*t^5 + 31275*ep^5*mtt^3*mWW^10*t^5 + 22182*ep^6*mtt^3*mWW^10*t^5 + 6312*ep^7*mtt^3*mWW^10*t^5 - 4908*ep^2*mtt^12*s*t^5 - 51234*ep^3*mtt^12*s*t^5 - 202044*ep^4*mtt^12*s*t^5 - 382314*ep^5*mtt^12*s*t^5 - 350364*ep^6*mtt^12*s*t^5 - 125136*ep^7*mtt^12*s*t^5 - 19104*ep*mtt^11*mWW*s*t^5 - 107433*ep^2*mtt^11*mWW*s*t^5 + 173561*ep^3*mtt^11*mWW*s*t^5 + 2295843*ep^4*mtt^11*mWW*s*t^5 + 5790839*ep^5*mtt^11*mWW*s*t^5 + 6061854*ep^6*mtt^11*mWW*s*t^5 + 2334920*ep^7*mtt^11*mWW*s*t^5 + 73296*ep*mtt^10*mWW^2*s*t^5 + 481561*ep^2*mtt^10*mWW^2*s*t^5 - 11947*ep^3*mtt^10*mWW^2*s*t^5 - 6547575*ep^4*mtt^10*mWW^2*s*t^5 - 18531845*ep^5*mtt^10*mWW^2*s*t^5 - 20375690*ep^6*mtt^10*mWW^2*s*t^5 - 8081560*ep^7*mtt^10*mWW^2*s*t^5 - 84228*ep*mtt^9*mWW^3*s*t^5 - 610635*ep^2*mtt^9*mWW^3*s*t^5 - 398673*ep^3*mtt^9*mWW^3*s*t^5 + 6766349*ep^4*mtt^9*mWW^3*s*t^5 + 21565865*ep^5*mtt^9*mWW^3*s*t^5 + 25154866*ep^6*mtt^9*mWW^3*s*t^5 + 10379896*ep^7*mtt^9*mWW^3*s*t^5 + 424*mtt^8*mWW^4*s*t^5 - 15562*ep*mtt^8*mWW^4*s*t^5 - 154092*ep^2*mtt^8*mWW^4*s*t^5 - 701702*ep^3*mtt^8*mWW^4*s*t^5 - 2623284*ep^4*mtt^8*mWW^4*s*t^5 - 6441056*ep^5*mtt^8*mWW^4*s*t^5 - 7791424*ep^6*mtt^8*mWW^4*s*t^5 - 3464704*ep^7*mtt^8*mWW^4*s*t^5 - 2936*mtt^7*mWW^5*s*t^5 + 75334*ep*mtt^7*mWW^5*s*t^5 + 852282*ep^2*mtt^7*mWW^5*s*t^5 + 2754624*ep^3*mtt^7*mWW^5*s*t^5 + 2732874*ep^4*mtt^7*mWW^5*s*t^5 - 2087486*ep^5*mtt^7*mWW^5*s*t^5 - 5466116*ep^6*mtt^7*mWW^5*s*t^5 - 2679216*ep^7*mtt^7*mWW^5*s*t^5 + 6232*mtt^6*mWW^6*s*t^5 + 16070*ep*mtt^6*mWW^6*s*t^5 - 284540*ep^2*mtt^6*mWW^6*s*t^5 - 1686718*ep^3*mtt^6*mWW^6*s*t^5 - 3281860*ep^4*mtt^6*mWW^6*s*t^5 - 1867744*ep^5*mtt^6*mWW^6*s*t^5 + 1150040*ep^6*mtt^6*mWW^6*s*t^5 + 1158240*ep^7*mtt^6*mWW^6*s*t^5 - 5160*mtt^5*mWW^7*s*t^5 - 80718*ep*mtt^5*mWW^7*s*t^5 - 444980*ep^2*mtt^5*mWW^7*s*t^5 - 1056866*ep^3*mtt^5*mWW^7*s*t^5 - 926516*ep^4*mtt^5*mWW^7*s*t^5 + 331816*ep^5*mtt^5*mWW^7*s*t^5 + 1024912*ep^6*mtt^5*mWW^7*s*t^5 + 471232*ep^7*mtt^5*mWW^7*s*t^5 + 1248*mtt^4*mWW^8*s*t^5 + 32334*ep*mtt^4*mWW^8*s*t^5 + 269120*ep^2*mtt^4*mWW^8*s*t^5 + 1043536*ep^3*mtt^4*mWW^8*s*t^5 + 2112792*ep^4*mtt^4*mWW^8*s*t^5 + 2253022*ep^5*mtt^4*mWW^8*s*t^5 + 1144452*ep^6*mtt^4*mWW^8*s*t^5 + 188976*ep^7*mtt^4*mWW^8*s*t^5 + 192*mtt^3*mWW^9*s*t^5 + 4886*ep*mtt^3*mWW^9*s*t^5 + 33575*ep^2*mtt^3*mWW^9*s*t^5 + 92023*ep^3*mtt^3*mWW^9*s*t^5 + 98987*ep^4*mtt^3*mWW^9*s*t^5 + 6923*ep^5*mtt^3*mWW^9*s*t^5 - 50002*ep^6*mtt^3*mWW^9*s*t^5 - 20024*ep^7*mtt^3*mWW^9*s*t^5 - 2122*ep*mtt^2*mWW^10*s*t^5 - 27589*ep^2*mtt^2*mWW^10*s*t^5 - 144559*ep^3*mtt^2*mWW^10*s*t^5 - 393805*ep^4*mtt^2*mWW^10*s*t^5 - 592399*ep^5*mtt^2*mWW^10*s*t^5 - 468790*ep^6*mtt^2*mWW^10*s*t^5 - 152616*ep^7*mtt^2*mWW^10*s*t^5 - 186*ep*mtt*mWW^11*s*t^5 - 2361*ep^2*mtt*mWW^11*s*t^5 - 12045*ep^3*mtt*mWW^11*s*t^5 - 31761*ep^4*mtt*mWW^11*s*t^5 - 45621*ep^5*mtt*mWW^11*s*t^5 - 33738*ep^6*mtt*mWW^11*s*t^5 - 10008*ep^7*mtt*mWW^11*s*t^5 + 30528*ep^2*mtt^11*s^2*t^5 + 318504*ep^3*mtt^11*s^2*t^5 + 1255188*ep^4*mtt^11*s^2*t^5 + 2373324*ep^5*mtt^11*s^2*t^5 + 2173272*ep^6*mtt^11*s^2*t^5 + 775584*ep^7*mtt^11*s^2*t^5 + 216768*ep*mtt^10*mWW*s^2*t^5 + 1345707*ep^2*mtt^10*mWW*s^2*t^5 - 621967*ep^3*mtt^10*mWW*s^2*t^5 - 20617921*ep^4*mtt^10*mWW*s^2*t^5 - 55187209*ep^5*mtt^10*mWW*s^2*t^5 - 58923890*ep^6*mtt^10*mWW*s^2*t^5 - 22901368*ep^7*mtt^10*mWW*s^2*t^5 - 692268*ep*mtt^9*mWW^2*s^2*t^5 - 4699670*ep^2*mtt^9*mWW^2*s^2*t^5 - 1859790*ep^3*mtt^9*mWW^2*s^2*t^5 + 52859026*ep^4*mtt^9*mWW^2*s^2*t^5 + 156092918*ep^5*mtt^9*mWW^2*s^2*t^5 + 173515064*ep^6*mtt^9*mWW^2*s^2*t^5 + 69071696*ep^7*mtt^9*mWW^2*s^2*t^5 + 540886*ep*mtt^8*mWW^3*s^2*t^5 + 4153533*ep^2*mtt^8*mWW^3*s^2*t^5 + 5701833*ep^3*mtt^8*mWW^3*s^2*t^5 - 29702655*ep^4*mtt^8*mWW^3*s^2*t^5 - 111076199*ep^5*mtt^8*mWW^3*s^2*t^5 - 135519886*ep^6*mtt^8*mWW^3*s^2*t^5 - 57060936*ep^7*mtt^8*mWW^3*s^2*t^5 - 2024*mtt^7*mWW^4*s^2*t^5 + 389158*ep*mtt^7*mWW^4*s^2*t^5 + 2459702*ep^2*mtt^7*mWW^4*s^2*t^5 - 803044*ep^3*mtt^7*mWW^4*s^2*t^5 - 32322734*ep^4*mtt^7*mWW^4*s^2*t^5 - 80290734*ep^5*mtt^7*mWW^4*s^2*t^5 - 78634276*ep^6*mtt^7*mWW^4*s^2*t^5 - 28186368*ep^7*mtt^7*mWW^4*s^2*t^5 + 14952*mtt^6*mWW^5*s^2*t^5 - 560262*ep*mtt^6*mWW^5*s^2*t^5 - 5073548*ep^2*mtt^6*mWW^5*s^2*t^5 - 8980634*ep^3*mtt^6*mWW^5*s^2*t^5 + 24863740*ep^4*mtt^6*mWW^5*s^2*t^5 + 105601008*ep^5*mtt^6*mWW^5*s^2*t^5 + 129322024*ep^6*mtt^6*mWW^5*s^2*t^5 + 53936864*ep^7*mtt^6*mWW^5*s^2*t^5 - 29512*mtt^5*mWW^6*s^2*t^5 - 182658*ep*mtt^5*mWW^6*s^2*t^5 + 506918*ep^2*mtt^5*mWW^6*s^2*t^5 + 6628592*ep^3*mtt^5*mWW^6*s^2*t^5 + 18415382*ep^4*mtt^5*mWW^6*s^2*t^5 + 19440050*ep^5*mtt^5*mWW^6*s^2*t^5 + 5258988*ep^6*mtt^5*mWW^6*s^2*t^5 - 1825504*ep^7*mtt^5*mWW^6*s^2*t^5 + 18848*mtt^4*mWW^7*s^2*t^5 + 371786*ep*mtt^4*mWW^7*s^2*t^5 + 1966448*ep^2*mtt^4*mWW^7*s^2*t^5 + 1784658*ep^3*mtt^4*mWW^7*s^2*t^5 - 12707908*ep^4*mtt^4*mWW^7*s^2*t^5 - 39729808*ep^5*mtt^4*mWW^7*s^2*t^5 - 43832912*ep^6*mtt^4*mWW^7*s^2*t^5 - 17293056*ep^7*mtt^4*mWW^7*s^2*t^5 + 904*mtt^3*mWW^8*s^2*t^5 - 33740*ep*mtt^3*mWW^8*s^2*t^5 - 484956*ep^2*mtt^3*mWW^8*s^2*t^5 - 2316218*ep^3*mtt^3*mWW^8*s^2*t^5 - 4886232*ep^4*mtt^3*mWW^8*s^2*t^5 - 4308314*ep^5*mtt^3*mWW^8*s^2*t^5 - 592932*ep^6*mtt^3*mWW^8*s^2*t^5 + 762784*ep^7*mtt^3*mWW^8*s^2*t^5 - 2920*mtt^2*mWW^9*s^2*t^5 - 49696*ep*mtt^2*mWW^9*s^2*t^5 - 237157*ep^2*mtt^2*mWW^9*s^2*t^5 - 99341*ep^3*mtt^2*mWW^9*s^2*t^5 + 2047787*ep^4*mtt^2*mWW^9*s^2*t^5 + 5794341*ep^5*mtt^2*mWW^9*s^2*t^5 + 6198346*ep^6*mtt^2*mWW^9*s^2*t^5 + 2392792*ep^7*mtt^2*mWW^9*s^2*t^5 - 248*mtt*mWW^10*s^2*t^5 - 164*ep*mtt*mWW^10*s^2*t^5 + 30310*ep^2*mtt*mWW^10*s^2*t^5 + 237484*ep^3*mtt*mWW^10*s^2*t^5 + 773082*ep^4*mtt*mWW^10*s^2*t^5 + 1260628*ep^5*mtt*mWW^10*s^2*t^5 + 1015884*ep^6*mtt*mWW^10*s^2*t^5 + 321872*ep^7*mtt*mWW^10*s^2*t^5 + 190*ep*mWW^11*s^2*t^5 + 2185*ep^2*mWW^11*s^2*t^5 + 9923*ep^3*mWW^11*s^2*t^5 + 23245*ep^4*mWW^11*s^2*t^5 + 29995*ep^5*mWW^11*s^2*t^5 + 20318*ep^6*mWW^11*s^2*t^5 + 5640*ep^7*mWW^11*s^2*t^5 - 97776*ep^2*mtt^10*s^3*t^5 - 1019688*ep^3*mtt^10*s^3*t^5 - 4016400*ep^4*mtt^10*s^3*t^5 - 7589928*ep^5*mtt^10*s^3*t^5 - 6946032*ep^6*mtt^10*s^3*t^5 - 2477376*ep^7*mtt^10*s^3*t^5 - 924000*ep*mtt^9*mWW*s^3*t^5 - 5905305*ep^2*mtt^9*mWW*s^3*t^5 + 830051*ep^3*mtt^9*mWW*s^3*t^5 + 80433587*ep^4*mtt^9*mWW*s^3*t^5 + 220585753*ep^5*mtt^9*mWW*s^3*t^5 + 237227482*ep^6*mtt^9*mWW*s^3*t^5 + 92466072*ep^7*mtt^9*mWW*s^3*t^5 + 2406348*ep*mtt^8*mWW^2*s^3*t^5 + 16431204*ep^2*mtt^8*mWW^2*s^3*t^5 + 8736360*ep^3*mtt^8*mWW^2*s^3*t^5 - 171363004*ep^4*mtt^8*mWW^2*s^3*t^5 - 514287592*ep^5*mtt^8*mWW^2*s^3*t^5 - 573612236*ep^6*mtt^8*mWW^2*s^3*t^5 - 228481280*ep^7*mtt^8*mWW^2*s^3*t^5 - 902098*ep*mtt^7*mWW^3*s^3*t^5 - 7507584*ep^2*mtt^7*mWW^3*s^3*t^5 - 17677070*ep^3*mtt^7*mWW^3*s^3*t^5 + 17334488*ep^4*mtt^7*mWW^3*s^3*t^5 + 131106024*ep^5*mtt^7*mWW^3*s^3*t^5 + 184670216*ep^6*mtt^7*mWW^3*s^3*t^5 + 83215264*ep^7*mtt^7*mWW^3*s^3*t^5 + 2720*mtt^6*mWW^4*s^3*t^5 - 2320478*ep*mtt^6*mWW^4*s^3*t^5 - 15238212*ep^2*mtt^6*mWW^4*s^3*t^5 + 772038*ep^3*mtt^6*mWW^4*s^3*t^5 + 198014500*ep^4*mtt^6*mWW^4*s^3*t^5 + 538461912*ep^5*mtt^6*mWW^4*s^3*t^5 + 570342200*ep^6*mtt^6*mWW^4*s^3*t^5 + 219286672*ep^7*mtt^6*mWW^4*s^3*t^5 - 26432*mtt^5*mWW^5*s^3*t^5 + 1797754*ep*mtt^5*mWW^5*s^3*t^5 + 14806496*ep^2*mtt^5*mWW^5*s^3*t^5 + 21394946*ep^3*mtt^5*mWW^5*s^3*t^5 - 97913384*ep^4*mtt^5*mWW^5*s^3*t^5 - 367524348*ep^5*mtt^5*mWW^5*s^3*t^5 - 442609960*ep^6*mtt^5*mWW^5*s^3*t^5 - 184357728*ep^7*mtt^5*mWW^5*s^3*t^5 + 50784*mtt^4*mWW^6*s^3*t^5 + 665550*ep*mtt^4*mWW^6*s^3*t^5 + 1283814*ep^2*mtt^4*mWW^6*s^3*t^5 - 13897284*ep^3*mtt^4*mWW^6*s^3*t^5 - 70961546*ep^4*mtt^4*mWW^6*s^3*t^5 - 129191778*ep^5*mtt^4*mWW^6*s^3*t^5 - 103900924*ep^6*mtt^4*mWW^6*s^3*t^5 - 31323072*ep^7*mtt^4*mWW^6*s^3*t^5 - 26864*mtt^3*mWW^7*s^3*t^5 - 804398*ep*mtt^3*mWW^7*s^3*t^5 - 4617424*ep^2*mtt^3*mWW^7*s^3*t^5 - 2063742*ep^3*mtt^3*mWW^7*s^3*t^5 + 46070064*ep^4*mtt^3*mWW^7*s^3*t^5 + 134911012*ep^5*mtt^3*mWW^7*s^3*t^5 + 148476208*ep^6*mtt^3*mWW^7*s^3*t^5 + 58807232*ep^7*mtt^3*mWW^7*s^3*t^5 - 6328*mtt^2*mWW^8*s^3*t^5 - 13526*ep*mtt^2*mWW^8*s^3*t^5 + 471382*ep^2*mtt^2*mWW^8*s^3*t^5 + 3407236*ep^3*mtt^2*mWW^8*s^3*t^5 + 8726214*ep^4*mtt^2*mWW^8*s^3*t^5 + 8940426*ep^5*mtt^2*mWW^8*s^3*t^5 + 2038140*ep^6*mtt^2*mWW^8*s^3*t^5 - 1235552*ep^7*mtt^2*mWW^8*s^3*t^5 + 5792*mtt*mWW^9*s^3*t^5 + 91278*ep*mtt*mWW^9*s^3*t^5 + 369293*ep^2*mtt*mWW^9*s^3*t^5 - 396489*ep^3*mtt*mWW^9*s^3*t^5 - 5902159*ep^4*mtt*mWW^9*s^3*t^5 - 14609433*ep^5*mtt*mWW^9*s^3*t^5 - 14994682*ep^6*mtt*mWW^9*s^3*t^5 - 5676760*ep^7*mtt*mWW^9*s^3*t^5 + 328*mWW^10*s^3*t^5 + 3570*ep*mWW^10*s^3*t^5 + 3632*ep^2*mWW^10*s^3*t^5 - 91638*ep^3*mWW^10*s^3*t^5 - 444440*ep^4*mWW^10*s^3*t^5 - 846208*ep^5*mWW^10*s^3*t^5 - 732652*ep^6*mWW^10*s^3*t^5 - 238832*ep^7*mWW^10*s^3*t^5 + 189000*ep^2*mtt^9*s^4*t^5 + 1970220*ep^3*mtt^9*s^4*t^5 + 7756392*ep^4*mtt^9*s^4*t^5 + 14649180*ep^5*mtt^9*s^4*t^5 + 13398504*ep^6*mtt^9*s^4*t^5 + 4775904*ep^7*mtt^9*s^4*t^5 + 2061696*ep*mtt^8*mWW*s^4*t^5 + 13349301*ep^2*mtt^8*mWW*s^4*t^5 + 60263*ep^3*mtt^8*mWW*s^4*t^5 - 171412731*ep^4*mtt^8*mWW*s^4*t^5 - 475885291*ep^5*mtt^8*mWW*s^4*t^5 - 513397878*ep^6*mtt^8*mWW*s^4*t^5 - 200291560*ep^7*mtt^8*mWW*s^4*t^5 - 4327272*ep*mtt^7*mWW^2*s^4*t^5 - 29520995*ep^2*mtt^7*mWW^2*s^4*t^5 - 17828941*ep^3*mtt^7*mWW^2*s^4*t^5 + 293608033*ep^4*mtt^7*mWW^2*s^4*t^5 + 888830581*ep^5*mtt^7*mWW^2*s^4*t^5 + 992543370*ep^6*mtt^7*mWW^2*s^4*t^5 + 395252504*ep^7*mtt^7*mWW^2*s^4*t^5 - 87724*ep*mtt^6*mWW^3*s^4*t^5 + 1268992*ep^2*mtt^6*mWW^3*s^4*t^5 + 25200828*ep^3*mtt^6*mWW^3*s^4*t^5 + 102374304*ep^4*mtt^6*mWW^3*s^4*t^5 + 169208576*ep^5*mtt^6*mWW^3*s^4*t^5 + 123278448*ep^6*mtt^6*mWW^3*s^4*t^5 + 32833536*ep^7*mtt^6*mWW^3*s^4*t^5 + 160*mtt^5*mWW^4*s^4*t^5 + 5354112*ep*mtt^5*mWW^4*s^4*t^5 + 35845256*ep^2*mtt^5*mWW^4*s^4*t^5 + 6404642*ep^3*mtt^5*mWW^4*s^4*t^5 - 432307820*ep^4*mtt^5*mWW^4*s^4*t^5 - 1219662750*ep^5*mtt^5*mWW^4*s^4*t^5 - 1318945704*ep^6*mtt^5*mWW^4*s^4*t^5 - 514610416*ep^7*mtt^5*mWW^4*s^4*t^5 + 20648*mtt^4*mWW^5*s^4*t^5 - 2651106*ep*mtt^4*mWW^5*s^4*t^5 - 20783199*ep^2*mtt^4*mWW^5*s^4*t^5 - 29674447*ep^3*mtt^4*mWW^5*s^4*t^5 + 136800561*ep^4*mtt^4*mWW^5*s^4*t^5 + 515677121*ep^5*mtt^4*mWW^5*s^4*t^5 + 624752438*ep^6*mtt^4*mWW^5*s^4*t^5 + 261619128*ep^7*mtt^4*mWW^5*s^4*t^5 - 42768*mtt^3*mWW^6*s^4*t^5 - 1222040*ep*mtt^3*mWW^6*s^4*t^5 - 5410261*ep^2*mtt^3*mWW^6*s^4*t^5 + 13647153*ep^3*mtt^3*mWW^6*s^4*t^5 + 124935547*ep^4*mtt^3*mWW^6*s^4*t^5 + 278164903*ep^5*mtt^3*mWW^6*s^4*t^5 + 261902434*ep^6*mtt^3*mWW^6*s^4*t^5 + 91729256*ep^7*mtt^3*mWW^6*s^4*t^5 + 21648*mtt^2*mWW^7*s^4*t^5 + 915282*ep*mtt^2*mWW^7*s^4*t^5 + 5554046*ep^2*mtt^2*mWW^7*s^4*t^5 + 2253830*ep^3*mtt^2*mWW^7*s^4*t^5 - 59101994*ep^4*mtt^2*mWW^7*s^4*t^5 - 173342448*ep^5*mtt^2*mWW^7*s^4*t^5 - 191365916*ep^6*mtt^2*mWW^7*s^4*t^5 - 75859456*ep^7*mtt^2*mWW^7*s^4*t^5 + 3136*mtt*mWW^8*s^4*t^5 + 1740*ep*mtt*mWW^8*s^4*t^5 - 310750*ep^2*mtt*mWW^8*s^4*t^5 - 2232288*ep^3*mtt*mWW^8*s^4*t^5 - 5564310*ep^4*mtt*mWW^8*s^4*t^5 - 4792440*ep^5*mtt*mWW^8*s^4*t^5 + 567608*ep^6*mtt*mWW^8*s^4*t^5 + 1833728*ep^7*mtt*mWW^8*s^4*t^5 - 2824*mWW^9*s^4*t^5 - 44688*ep*mWW^9*s^4*t^5 - 176110*ep^2*mWW^9*s^4*t^5 + 256100*ep^3*mWW^9*s^4*t^5 + 3148418*ep^4*mWW^9*s^4*t^5 + 7618168*ep^5*mWW^9*s^4*t^5 + 7705416*ep^6*mWW^9*s^4*t^5 + 2874816*ep^7*mWW^9*s^4*t^5 - 235368*ep^2*mtt^8*s^5*t^5 - 2452380*ep^3*mtt^8*s^5*t^5 - 9648744*ep^4*mtt^8*s^5*t^5 - 18211116*ep^5*mtt^8*s^5*t^5 - 16644936*ep^6*mtt^8*s^5*t^5 - 5929056*ep^7*mtt^8*s^5*t^5 - 2698080*ep*mtt^7*mWW*s^5*t^5 - 17584623*ep^2*mtt^7*mWW*s^5*t^5 - 1426915*ep^3*mtt^7*mWW*s^5*t^5 + 218284493*ep^4*mtt^7*mWW*s^5*t^5 + 609868175*ep^5*mtt^7*mWW*s^5*t^5 + 658657174*ep^6*mtt^7*mWW*s^5*t^5 + 256917416*ep^7*mtt^7*mWW*s^5*t^5 + 4555560*ep*mtt^6*mWW^2*s^5*t^5 + 30960109*ep^2*mtt^6*mWW^2*s^5*t^5 + 20022123*ep^3*mtt^6*mWW^2*s^5*t^5 - 297576451*ep^4*mtt^6*mWW^2*s^5*t^5 - 904834143*ep^5*mtt^6*mWW^2*s^5*t^5 - 1010215454*ep^6*mtt^6*mWW^2*s^5*t^5 - 401929064*ep^7*mtt^6*mWW^2*s^5*t^5 + 1691172*ep*mtt^5*mWW^3*s^5*t^5 + 10070639*ep^2*mtt^5*mWW^3*s^5*t^5 - 19227109*ep^3*mtt^5*mWW^3*s^5*t^5 - 223939921*ep^4*mtt^5*mWW^3*s^5*t^5 - 533913791*ep^5*mtt^5*mWW^3*s^5*t^5 - 529496430*ep^6*mtt^5*mWW^3*s^5*t^5 - 194228840*ep^7*mtt^5*mWW^3*s^5*t^5 - 2920*mtt^4*mWW^4*s^5*t^5 - 6104718*ep*mtt^4*mWW^4*s^5*t^5 - 41106316*ep^2*mtt^4*mWW^4*s^5*t^5 - 12156270*ep^3*mtt^4*mWW^4*s^5*t^5 + 471647100*ep^4*mtt^4*mWW^4*s^5*t^5 + 1352745196*ep^5*mtt^4*mWW^4*s^5*t^5 + 1473414312*ep^6*mtt^4*mWW^4*s^5*t^5 + 577257552*ep^7*mtt^4*mWW^4*s^5*t^5 - 6928*mtt^3*mWW^5*s^5*t^5 + 1896358*ep*mtt^3*mWW^5*s^5*t^5 + 14363285*ep^2*mtt^3*mWW^5*s^5*t^5 + 21951283*ep^3*mtt^3*mWW^5*s^5*t^5 - 84798807*ep^4*mtt^3*mWW^5*s^5*t^5 - 335804893*ep^5*mtt^3*mWW^5*s^5*t^5 - 413676530*ep^6*mtt^3*mWW^5*s^5*t^5 - 174988040*ep^7*mtt^3*mWW^5*s^5*t^5 + 18888*mtt^2*mWW^6*s^5*t^5 + 1152614*ep*mtt^2*mWW^6*s^5*t^5 + 6569793*ep^2*mtt^2*mWW^6*s^5*t^5 - 5843043*ep^3*mtt^2*mWW^6*s^5*t^5 - 108148063*ep^4*mtt^2*mWW^6*s^5*t^5 - 267780215*ep^5*mtt^2*mWW^6*s^5*t^5 - 268622382*ep^6*mtt^2*mWW^6*s^5*t^5 - 98809624*ep^7*mtt^2*mWW^6*s^5*t^5 - 9152*mtt*mWW^7*s^5*t^5 - 499138*ep*mtt*mWW^7*s^5*t^5 - 3133307*ep^2*mtt*mWW^7*s^5*t^5 - 1542293*ep^3*mtt*mWW^7*s^5*t^5 + 32240421*ep^4*mtt*mWW^7*s^5*t^5 + 95587575*ep^5*mtt*mWW^7*s^5*t^5 + 105641262*ep^6*mtt*mWW^7*s^5*t^5 + 41781656*ep^7*mtt*mWW^7*s^5*t^5 + 112*mWW^8*s^5*t^5 + 6232*ep*mWW^8*s^5*t^5 + 79108*ep^2*mWW^8*s^5*t^5 + 497244*ep^3*mWW^8*s^5*t^5 + 1227772*ep^4*mWW^8*s^5*t^5 + 980012*ep^5*mWW^8*s^5*t^5 - 304536*ep^6*mWW^8*s^5*t^5 - 507840*ep^7*mWW^8*s^5*t^5 + 192528*ep^2*mtt^7*s^6*t^5 + 2004744*ep^3*mtt^7*s^6*t^5 + 7881384*ep^4*mtt^7*s^6*t^5 + 14862624*ep^5*mtt^7*s^6*t^5 + 13572384*ep^6*mtt^7*s^6*t^5 + 4830336*ep^7*mtt^7*s^6*t^5 + 2138304*ep*mtt^6*mWW*s^6*t^5 + 13975353*ep^2*mtt^6*mWW*s^6*t^5 + 1684739*ep^3*mtt^6*mWW*s^6*t^5 - 170107063*ep^4*mtt^6*mWW*s^6*t^5 - 476421239*ep^5*mtt^6*mWW*s^6*t^5 - 514315214*ep^6*mtt^6*mWW*s^6*t^5 - 200397960*ep^7*mtt^6*mWW*s^6*t^5 - 2951676*ep*mtt^5*mWW^2*s^6*t^5 - 19962936*ep^2*mtt^5*mWW^2*s^6*t^5 - 13240428*ep^3*mtt^5*mWW^2*s^6*t^5 + 187925700*ep^4*mtt^5*mWW^2*s^6*t^5 + 571272880*ep^5*mtt^5*mWW^2*s^6*t^5 + 636551820*ep^6*mtt^5*mWW^2*s^6*t^5 + 252780800*ep^7*mtt^5*mWW^2*s^6*t^5 - 1870082*ep*mtt^4*mWW^3*s^6*t^5 - 12025635*ep^2*mtt^4*mWW^3*s^6*t^5 + 8144173*ep^3*mtt^4*mWW^3*s^6*t^5 + 195839501*ep^4*mtt^4*mWW^3*s^6*t^5 + 504628825*ep^5*mtt^4*mWW^3*s^6*t^5 + 521923194*ep^6*mtt^4*mWW^3*s^6*t^5 + 197195384*ep^7*mtt^4*mWW^3*s^6*t^5 + 2056*mtt^3*mWW^4*s^6*t^5 + 3733042*ep*mtt^3*mWW^4*s^6*t^5 + 25124596*ep^2*mtt^3*mWW^4*s^6*t^5 + 8845858*ep^3*mtt^3*mWW^4*s^6*t^5 - 279305028*ep^4*mtt^3*mWW^4*s^6*t^5 - 805881624*ep^5*mtt^3*mWW^4*s^6*t^5 - 878900436*ep^6*mtt^3*mWW^4*s^6*t^5 - 344297904*ep^7*mtt^3*mWW^4*s^6*t^5 + 616*mtt^2*mWW^5*s^6*t^5 - 621916*ep*mtt^2*mWW^5*s^6*t^5 - 4591421*ep^2*mtt^2*mWW^5*s^6*t^5 - 8481329*ep^3*mtt^2*mWW^5*s^6*t^5 + 18775399*ep^4*mtt^2*mWW^5*s^6*t^5 + 90578253*ep^5*mtt^2*mWW^5*s^6*t^5 + 117679846*ep^6*mtt^2*mWW^5*s^6*t^5 + 51271048*ep^7*mtt^2*mWW^5*s^6*t^5 - 4200*mtt*mWW^6*s^6*t^5 - 530890*ep*mtt*mWW^6*s^6*t^5 - 3354594*ep^2*mtt*mWW^6*s^6*t^5 + 859992*ep^3*mtt*mWW^6*s^6*t^5 + 46252282*ep^4*mtt*mWW^6*s^6*t^5 + 121778622*ep^5*mtt*mWW^6*s^6*t^5 + 126138484*ep^6*mtt*mWW^6*s^6*t^5 + 47465664*ep^7*mtt*mWW^6*s^6*t^5 + 1528*mWW^7*s^6*t^5 + 103218*ep*mWW^7*s^6*t^5 + 662509*ep^2*mWW^7*s^6*t^5 + 392491*ep^3*mWW^7*s^6*t^5 - 6451215*ep^4*mWW^7*s^6*t^5 - 19338021*ep^5*mWW^7*s^6*t^5 - 21364638*ep^6*mWW^7*s^6*t^5 - 8421128*ep^7*mWW^7*s^6*t^5 - 101808*ep^2*mtt^6*s^7*t^5 - 1059144*ep^3*mtt^6*s^7*t^5 - 4159248*ep^4*mtt^6*s^7*t^5 - 7833864*ep^5*mtt^6*s^7*t^5 - 7144752*ep^6*mtt^6*s^7*t^5 - 2539584*ep^7*mtt^6*s^7*t^5 - 1000608*ep*mtt^5*mWW*s^7*t^5 - 6537027*ep^2*mtt^5*mWW*s^7*t^5 - 854743*ep^3*mtt^5*mWW*s^7*t^5 + 78884721*ep^4*mtt^5*mWW*s^7*t^5 + 220651019*ep^5*mtt^5*mWW*s^7*t^5 + 237704430*ep^6*mtt^5*mWW*s^7*t^5 + 92412488*ep^7*mtt^5*mWW*s^7*t^5 + 1184508*ep*mtt^4*mWW^2*s^7*t^5 + 7981570*ep^2*mtt^4*mWW^2*s^7*t^5 + 5166530*ep^3*mtt^4*mWW^2*s^7*t^5 - 74995486*ep^4*mtt^4*mWW^2*s^7*t^5 - 226418858*ep^5*mtt^4*mWW^2*s^7*t^5 - 251077744*ep^6*mtt^4*mWW^2*s^7*t^5 - 99324976*ep^7*mtt^4*mWW^2*s^7*t^5 + 889594*ep*mtt^3*mWW^3*s^7*t^5 + 5815172*ep^2*mtt^3*mWW^3*s^7*t^5 - 1898098*ep^3*mtt^3*mWW^3*s^7*t^5 - 84268500*ep^4*mtt^3*mWW^3*s^7*t^5 - 223521936*ep^5*mtt^3*mWW^3*s^7*t^5 - 234231024*ep^6*mtt^3*mWW^3*s^7*t^5 - 89197024*ep^7*mtt^3*mWW^3*s^7*t^5 - 416*mtt^2*mWW^4*s^7*t^5 - 1238286*ep*mtt^2*mWW^4*s^7*t^5 - 8310028*ep^2*mtt^2*mWW^4*s^7*t^5 - 3123010*ep^3*mtt^2*mWW^4*s^7*t^5 + 90470044*ep^4*mtt^2*mWW^4*s^7*t^5 + 260989992*ep^5*mtt^2*mWW^4*s^7*t^5 + 284043152*ep^6*mtt^2*mWW^4*s^7*t^5 + 110985184*ep^7*mtt^2*mWW^4*s^7*t^5 + 80*mtt*mWW^5*s^7*t^5 + 69766*ep*mtt*mWW^5*s^7*t^5 + 514729*ep^2*mtt*mWW^5*s^7*t^5 + 1668219*ep^3*mtt*mWW^5*s^7*t^5 + 1659773*ep^4*mtt*mWW^5*s^7*t^5 - 2890957*ep^5*mtt*mWW^5*s^7*t^5 - 7090930*ep^6*mtt*mWW^5*s^7*t^5 - 3862712*ep^7*mtt*mWW^5*s^7*t^5 + 336*mWW^6*s^7*t^5 + 95026*ep*mWW^6*s^7*t^5 + 627288*ep^2*mWW^6*s^7*t^5 + 358*ep^3*mWW^6*s^7*t^5 - 7954784*ep^4*mWW^6*s^7*t^5 - 21589796*ep^5*mWW^6*s^7*t^5 - 22687068*ep^6*mWW^6*s^7*t^5 - 8616608*ep^7*mWW^6*s^7*t^5 + 32796*ep^2*mtt^5*s^8*t^5 + 340698*ep^3*mtt^5*s^8*t^5 + 1335540*ep^4*mtt^5*s^8*t^5 + 2510538*ep^5*mtt^5*s^8*t^5 + 2285052*ep^6*mtt^5*s^8*t^5 + 810576*ep^7*mtt^5*s^8*t^5 + 249600*ep*mtt^4*mWW*s^8*t^5 + 1622520*ep^2*mtt^4*mWW*s^8*t^5 + 164714*ep^3*mtt^4*mWW*s^8*t^5 - 19693552*ep^4*mtt^4*mWW*s^8*t^5 - 54710878*ep^5*mtt^4*mWW*s^8*t^5 - 58656452*ep^6*mtt^4*mWW*s^8*t^5 - 22706992*ep^7*mtt^4*mWW*s^8*t^5 - 278448*ep*mtt^3*mWW^2*s^8*t^5 - 1876694*ep^2*mtt^3*mWW^2*s^8*t^5 - 1127970*ep^3*mtt^3*mWW^2*s^8*t^5 + 17924634*ep^4*mtt^3*mWW^2*s^8*t^5 + 53363242*ep^5*mtt^3*mWW^2*s^8*t^5 + 58648716*ep^6*mtt^3*mWW^2*s^8*t^5 + 23032560*ep^7*mtt^3*mWW^2*s^8*t^5 - 190912*ep*mtt^2*mWW^3*s^8*t^5 - 1241606*ep^2*mtt^2*mWW^3*s^8*t^5 + 248250*ep^3*mtt^2*mWW^3*s^8*t^5 + 17056602*ep^4*mtt^2*mWW^3*s^8*t^5 + 45699086*ep^5*mtt^2*mWW^3*s^8*t^5 + 48065924*ep^6*mtt^2*mWW^3*s^8*t^5 + 18331856*ep^7*mtt^2*mWW^3*s^8*t^5 + 218848*ep*mtt*mWW^4*s^8*t^5 + 1462182*ep^2*mtt*mWW^4*s^8*t^5 + 545160*ep^3*mtt*mWW^4*s^8*t^5 - 15745170*ep^4*mtt*mWW^4*s^8*t^5 - 45177916*ep^5*mtt*mWW^4*s^8*t^5 - 48923880*ep^6*mtt*mWW^4*s^8*t^5 - 19024704*ep^7*mtt*mWW^4*s^8*t^5 + 912*ep*mWW^5*s^8*t^5 + 2482*ep^2*mWW^5*s^8*t^5 - 155060*ep^3*mWW^5*s^8*t^5 - 824966*ep^4*mWW^5*s^8*t^5 - 1604776*ep^5*mWW^5*s^8*t^5 - 1368288*ep^6*mWW^5*s^8*t^5 - 432544*ep^7*mWW^5*s^8*t^5 - 5580*ep^2*mtt^4*s^9*t^5 - 57810*ep^3*mtt^4*s^9*t^5 - 225852*ep^4*mtt^4*s^9*t^5 - 422970*ep^5*mtt^4*s^9*t^5 - 383484*ep^6*mtt^4*s^9*t^5 - 135504*ep^7*mtt^4*s^9*t^5 - 24576*ep*mtt^3*mWW*s^9*t^5 - 156876*ep^2*mtt^3*mWW*s^9*t^5 + 7262*ep^3*mtt^3*mWW*s^9*t^5 + 1999916*ep^4*mtt^3*mWW*s^9*t^5 + 5436886*ep^5*mtt^3*mWW*s^9*t^5 + 5760388*ep^6*mtt^3*mWW*s^9*t^5 + 2209200*ep^7*mtt^3*mWW*s^9*t^5 + 29952*ep*mtt^2*mWW^2*s^9*t^5 + 203460*ep^2*mtt^2*mWW^2*s^9*t^5 + 118086*ep^3*mtt^2*mWW^2*s^9*t^5 - 1942268*ep^4*mtt^2*mWW^2*s^9*t^5 - 5700666*ep^5*mtt^2*mWW^2*s^9*t^5 - 6183100*ep^6*mtt^2*mWW^2*s^9*t^5 - 2397264*ep^7*mtt^2*mWW^2*s^9*t^5 + 13824*ep*mtt*mWW^3*s^9*t^5 + 86028*ep^2*mtt*mWW^3*s^9*t^5 - 26718*ep^3*mtt*mWW^3*s^9*t^5 - 1211804*ep^4*mtt*mWW^3*s^9*t^5 - 3217446*ep^5*mtt*mWW^3*s^9*t^5 - 3381028*ep^6*mtt*mWW^3*s^9*t^5 - 1291056*ep^7*mtt*mWW^3*s^9*t^5 - 19200*ep*mWW^4*s^9*t^5 - 127032*ep^2*mWW^4*s^9*t^5 - 40820*ep^3*mWW^4*s^9*t^5 + 1380008*ep^4*mWW^4*s^9*t^5 + 3904196*ep^5*mWW^4*s^9*t^5 + 4187224*ep^6*mWW^4*s^9*t^5 + 1614624*ep^7*mWW^4*s^9*t^5 + 336*ep^2*mtt^3*s^10*t^5 + 3456*ep^3*mtt^3*s^10*t^5 + 13380*ep^4*mtt^3*s^10*t^5 + 24804*ep^5*mtt^3*s^10*t^5 + 22248*ep^6*mtt^3*s^10*t^5 + 7776*ep^7*mtt^3*s^10*t^5 - 336*ep^2*mtt^2*mWW*s^10*t^5 - 3456*ep^3*mtt^2*mWW*s^10*t^5 - 13380*ep^4*mtt^2*mWW*s^10*t^5 - 24804*ep^5*mtt^2*mWW*s^10*t^5 - 22248*ep^6*mtt^2*mWW*s^10*t^5 - 7776*ep^7*mtt^2*mWW*s^10*t^5 - 336*ep^2*mtt*mWW^2*s^10*t^5 - 3456*ep^3*mtt*mWW^2*s^10*t^5 - 13380*ep^4*mtt*mWW^2*s^10*t^5 - 24804*ep^5*mtt*mWW^2*s^10*t^5 - 22248*ep^6*mtt*mWW^2*s^10*t^5 - 7776*ep^7*mtt*mWW^2*s^10*t^5 + 336*ep^2*mWW^3*s^10*t^5 + 3456*ep^3*mWW^3*s^10*t^5 + 13380*ep^4*mWW^3*s^10*t^5 + 24804*ep^5*mWW^3*s^10*t^5 + 22248*ep^6*mWW^3*s^10*t^5 + 7776*ep^7*mWW^3*s^10*t^5 - 2640*ep^2*mtt^12*t^6 - 27528*ep^3*mtt^12*t^6 - 108408*ep^4*mtt^12*t^6 - 204816*ep^5*mtt^12*t^6 - 187392*ep^6*mtt^12*t^6 - 66816*ep^7*mtt^12*t^6 + 12027*ep^2*mtt^11*mWW*t^6 + 126327*ep^3*mtt^11*mWW*t^6 + 501855*ep^4*mtt^11*mWW*t^6 + 956877*ep^5*mtt^11*mWW*t^6 + 883170*ep^6*mtt^11*mWW*t^6 + 317304*ep^7*mtt^11*mWW*t^6 - 18900*ep^2*mtt^10*mWW^2*t^6 - 202182*ep^3*mtt^10*mWW^2*t^6 - 821040*ep^4*mtt^10*mWW^2*t^6 - 1602738*ep^5*mtt^10*mWW^2*t^6 - 1514748*ep^6*mtt^10*mWW^2*t^6 - 556752*ep^7*mtt^10*mWW^2*t^6 + 1092*ep*mtt^9*mWW^3*t^6 + 24084*ep^2*mtt^9*mWW^3*t^6 + 190806*ep^3*mtt^9*mWW^3*t^6 + 727404*ep^4*mtt^9*mWW^3*t^6 + 1439370*ep^5*mtt^9*mWW^3*t^6 + 1421436*ep^6*mtt^9*mWW^3*t^6 + 552528*ep^7*mtt^9*mWW^3*t^6 - 8580*ep*mtt^8*mWW^4*t^6 - 110988*ep^2*mtt^8*mWW^4*t^6 - 597594*ep^3*mtt^8*mWW^4*t^6 - 1738236*ep^4*mtt^8*mWW^4*t^6 - 2875686*ep^5*mtt^8*mWW^4*t^6 - 2542020*ep^6*mtt^8*mWW^4*t^6 - 928176*ep^7*mtt^8*mWW^4*t^6 + 18984*ep*mtt^7*mWW^5*t^6 + 249918*ep^2*mtt^7*mWW^5*t^6 + 1338516*ep^3*mtt^7*mWW^5*t^6 + 3762834*ep^4*mtt^7*mWW^5*t^6 + 5878188*ep^5*mtt^7*mWW^5*t^6 + 4844112*ep^6*mtt^7*mWW^5*t^6 + 1644288*ep^7*mtt^7*mWW^5*t^6 - 13056*ep*mtt^6*mWW^6*t^6 - 175116*ep^2*mtt^6*mWW^6*t^6 - 945690*ep^3*mtt^6*mWW^6*t^6 - 2642940*ep^4*mtt^6*mWW^6*t^6 - 4048362*ep^5*mtt^6*mWW^6*t^6 - 3234012*ep^6*mtt^6*mWW^6*t^6 - 1055184*ep^7*mtt^6*mWW^6*t^6 - 4752*ep*mtt^5*mWW^7*t^6 - 63132*ep^2*mtt^5*mWW^7*t^6 - 343302*ep^3*mtt^5*mWW^7*t^6 - 985164*ep^4*mtt^5*mWW^7*t^6 - 1574886*ep^5*mtt^5*mWW^7*t^6 - 1327524*ep^6*mtt^5*mWW^7*t^6 - 460080*ep^7*mtt^5*mWW^7*t^6 + 8760*ep*mtt^4*mWW^8*t^6 + 118116*ep^2*mtt^4*mWW^8*t^6 + 644322*ep^3*mtt^4*mWW^8*t^6 + 1828188*ep^4*mtt^4*mWW^8*t^6 + 2854290*ep^5*mtt^4*mWW^8*t^6 + 2329740*ep^6*mtt^4*mWW^8*t^6 + 777744*ep^7*mtt^4*mWW^8*t^6 - 2124*ep*mtt^3*mWW^9*t^6 - 29265*ep^2*mtt^3*mWW^9*t^6 - 162843*ep^3*mtt^3*mWW^9*t^6 - 470001*ep^4*mtt^3*mWW^9*t^6 - 744717*ep^5*mtt^3*mWW^9*t^6 - 615978*ep^6*mtt^3*mWW^9*t^6 - 208152*ep^7*mtt^3*mWW^9*t^6 - 324*ep*mtt^2*mWW^10*t^6 - 4104*ep^2*mtt^2*mWW^10*t^6 - 20832*ep^3*mtt^2*mWW^10*t^6 - 54492*ep^4*mtt^2*mWW^10*t^6 - 77520*ep^5*mtt^2*mWW^10*t^6 - 56784*ep^6*mtt^2*mWW^10*t^6 - 16704*ep^7*mtt^2*mWW^10*t^6 + 33888*ep^2*mtt^11*s*t^6 + 353016*ep^3*mtt^11*s*t^6 + 1388532*ep^4*mtt^11*s*t^6 + 2619828*ep^5*mtt^11*s*t^6 + 2393544*ep^6*mtt^11*s*t^6 + 852192*ep^7*mtt^11*s*t^6 + 80352*ep*mtt^10*mWW*s*t^6 + 402474*ep^2*mtt^10*mWW*s*t^6 - 1233786*ep^3*mtt^10*mWW*s*t^6 - 11585602*ep^4*mtt^10*mWW*s*t^6 - 27887218*ep^5*mtt^10*mWW*s*t^6 - 28618244*ep^6*mtt^10*mWW*s*t^6 - 10895216*ep^7*mtt^10*mWW*s*t^6 - 293904*ep*mtt^9*mWW^2*s*t^6 - 1871716*ep^2*mtt^9*mWW^2*s*t^6 + 590798*ep^3*mtt^9*mWW^2*s*t^6 + 28035232*ep^4*mtt^9*mWW^2*s*t^6 + 76956750*ep^5*mtt^9*mWW^2*s*t^6 + 83484816*ep^6*mtt^9*mWW^2*s*t^6 + 32835424*ep^7*mtt^9*mWW^2*s*t^6 + 331026*ep*mtt^8*mWW^3*s*t^6 + 2435530*ep^2*mtt^8*mWW^3*s*t^6 + 2178250*ep^3*mtt^8*mWW^3*s*t^6 - 23032498*ep^4*mtt^8*mWW^3*s*t^6 - 75699104*ep^5*mtt^8*mWW^3*s*t^6 - 88511996*ep^6*mtt^8*mWW^3*s*t^6 - 36473968*ep^7*mtt^8*mWW^3*s*t^6 - 528*mtt^7*mWW^4*s*t^6 + 20646*ep*mtt^7*mWW^4*s*t^6 + 22676*ep^2*mtt^7*mWW^4*s*t^6 - 491058*ep^3*mtt^7*mWW^4*s*t^6 + 86148*ep^4*mtt^7*mWW^4*s*t^6 + 6519424*ep^5*mtt^7*mWW^4*s*t^6 + 12438244*ep^6*mtt^7*mWW^4*s*t^6 + 6669968*ep^7*mtt^7*mWW^4*s*t^6 + 4976*mtt^6*mWW^5*s*t^6 - 254768*ep*mtt^6*mWW^5*s*t^6 - 2409258*ep^2*mtt^6*mWW^5*s*t^6 - 6105660*ep^3*mtt^6*mWW^5*s*t^6 + 448798*ep^4*mtt^6*mWW^5*s*t^6 + 22654420*ep^5*mtt^6*mWW^5*s*t^6 + 31556460*ep^6*mtt^6*mWW^5*s*t^6 + 13503472*ep^7*mtt^6*mWW^5*s*t^6 - 12064*mtt^5*mWW^6*s*t^6 + 39002*ep*mtt^5*mWW^6*s*t^6 + 1274786*ep^2*mtt^5*mWW^6*s*t^6 + 5958180*ep^3*mtt^5*mWW^6*s*t^6 + 10554902*ep^4*mtt^5*mWW^6*s*t^6 + 5310266*ep^5*mtt^5*mWW^6*s*t^6 - 4277000*ep^6*mtt^5*mWW^6*s*t^6 - 3880512*ep^7*mtt^5*mWW^6*s*t^6 + 10880*mtt^4*mWW^7*s*t^6 + 149714*ep*mtt^4*mWW^7*s*t^6 + 618054*ep^2*mtt^4*mWW^7*s*t^6 + 263548*ep^3*mtt^4*mWW^7*s*t^6 - 4120046*ep^4*mtt^4*mWW^7*s*t^6 - 10743718*ep^5*mtt^4*mWW^7*s*t^6 - 10624776*ep^6*mtt^4*mWW^7*s*t^6 - 3834176*ep^7*mtt^4*mWW^7*s*t^6 - 2832*mtt^3*mWW^8*s*t^6 - 69998*ep*mtt^3*mWW^8*s*t^6 - 543264*ep^2*mtt^3*mWW^8*s*t^6 - 1879042*ep^3*mtt^3*mWW^8*s*t^6 - 3083512*ep^4*mtt^3*mWW^8*s*t^6 - 1991980*ep^5*mtt^3*mWW^8*s*t^6 + 256516*ep^6*mtt^3*mWW^8*s*t^6 + 597712*ep^7*mtt^3*mWW^8*s*t^6 - 432*mtt^2*mWW^9*s*t^6 - 4236*ep*mtt^2*mWW^9*s*t^6 + 8740*ep^2*mtt^2*mWW^9*s*t^6 + 219274*ep^3*mtt^2*mWW^9*s*t^6 + 912564*ep^4*mtt^2*mWW^9*s*t^6 + 1675610*ep^5*mtt^2*mWW^9*s*t^6 + 1449936*ep^6*mtt^2*mWW^9*s*t^6 + 482464*ep^7*mtt^2*mWW^9*s*t^6 + 2094*ep*mtt*mWW^10*s*t^6 + 27182*ep^2*mtt*mWW^10*s*t^6 + 141874*ep^3*mtt*mWW^10*s*t^6 + 383386*ep^4*mtt*mWW^10*s*t^6 + 568392*ep^5*mtt*mWW^10*s*t^6 + 439704*ep^6*mtt*mWW^10*s*t^6 + 138848*ep^7*mtt*mWW^10*s*t^6 + 72*ep*mWW^11*s*t^6 + 908*ep^2*mWW^11*s*t^6 + 4606*ep^3*mWW^11*s*t^6 + 12096*ep^4*mWW^11*s*t^6 + 17330*ep^5*mWW^11*s*t^6 + 12796*ep^6*mWW^11*s*t^6 + 3792*ep^7*mWW^11*s*t^6 - 166704*ep^2*mtt^10*s^2*t^6 - 1735368*ep^3*mtt^10*s^2*t^6 - 6819888*ep^4*mtt^10*s^2*t^6 - 12855144*ep^5*mtt^10*s^2*t^6 - 11732976*ep^6*mtt^10*s^2*t^6 - 4173120*ep^7*mtt^10*s^2*t^6 - 700896*ep*mtt^9*mWW*s^2*t^6 - 4108623*ep^2*mtt^9*mWW*s^2*t^6 + 4445155*ep^3*mtt^9*mWW*s^2*t^6 + 75786729*ep^4*mtt^9*mWW*s^2*t^6 + 194701409*ep^5*mtt^9*mWW*s^2*t^6 + 204469314*ep^6*mtt^9*mWW*s^2*t^6 + 78685752*ep^7*mtt^9*mWW*s^2*t^6 + 2199552*ep*mtt^8*mWW^2*s^2*t^6 + 14628228*ep^2*mtt^8*mWW^2*s^2*t^6 + 3022598*ep^3*mtt^8*mWW^2*s^2*t^6 - 177282104*ep^4*mtt^8*mWW^2*s^2*t^6 - 509040034*ep^5*mtt^8*mWW^2*s^2*t^6 - 559047848*ep^6*mtt^8*mWW^2*s^2*t^6 - 220830272*ep^7*mtt^8*mWW^2*s^2*t^6 - 1864474*ep*mtt^7*mWW^3*s^2*t^6 - 14084236*ep^2*mtt^7*mWW^3*s^2*t^6 - 17902440*ep^3*mtt^7*mWW^3*s^2*t^6 + 103282920*ep^4*mtt^7*mWW^3*s^2*t^6 + 370723494*ep^5*mtt^7*mWW^3*s^2*t^6 + 443352296*ep^6*mtt^7*mWW^3*s^2*t^6 + 184367360*ep^7*mtt^7*mWW^3*s^2*t^6 + 840*mtt^6*mWW^4*s^2*t^6 - 694102*ep*mtt^6*mWW^4*s^2*t^6 - 3384114*ep^2*mtt^6*mWW^4*s^2*t^6 + 9902200*ep^3*mtt^6*mWW^4*s^2*t^6 + 83650742*ep^4*mtt^6*mWW^4*s^2*t^6 + 178888346*ep^5*mtt^6*mWW^4*s^2*t^6 + 161146976*ep^6*mtt^6*mWW^4*s^2*t^6 + 53725664*ep^7*mtt^6*mWW^4*s^2*t^6 - 16208*mtt^5*mWW^5*s^2*t^6 + 1522500*ep*mtt^5*mWW^5*s^2*t^6 + 12033508*ep^2*mtt^5*mWW^5*s^2*t^6 + 15381082*ep^3*mtt^5*mWW^5*s^2*t^6 - 83443476*ep^4*mtt^5*mWW^5*s^2*t^6 - 292084198*ep^5*mtt^5*mWW^5*s^2*t^6 - 339273896*ep^6*mtt^5*mWW^5*s^2*t^6 - 137532960*ep^7*mtt^5*mWW^5*s^2*t^6 + 41056*mtt^4*mWW^6*s^2*t^6 - 79838*ep*mtt^4*mWW^6*s^2*t^6 - 3706278*ep^2*mtt^4*mWW^6*s^2*t^6 - 17133050*ep^3*mtt^4*mWW^6*s^2*t^6 - 25030818*ep^4*mtt^4*mWW^6*s^2*t^6 + 6253844*ep^5*mtt^4*mWW^6*s^2*t^6 + 42513036*ep^6*mtt^4*mWW^6*s^2*t^6 + 25419696*ep^7*mtt^4*mWW^6*s^2*t^6 - 33720*mtt^3*mWW^7*s^2*t^6 - 559242*ep*mtt^3*mWW^7*s^2*t^6 - 2316722*ep^2*mtt^3*mWW^7*s^2*t^6 + 1892602*ep^3*mtt^3*mWW^7*s^2*t^6 + 32585010*ep^4*mtt^3*mWW^7*s^2*t^6 + 79153132*ep^5*mtt^3*mWW^7*s^2*t^6 + 79171876*ep^6*mtt^3*mWW^7*s^2*t^6 + 29290128*ep^7*mtt^3*mWW^7*s^2*t^6 + 4968*mtt^2*mWW^8*s^2*t^6 + 135118*ep*mtt^2*mWW^8*s^2*t^6 + 987678*ep^2*mtt^2*mWW^8*s^2*t^6 + 2650636*ep^3*mtt^2*mWW^8*s^2*t^6 + 914910*ep^4*mtt^2*mWW^8*s^2*t^6 - 7795990*ep^5*mtt^2*mWW^8*s^2*t^6 - 12964784*ep^6*mtt^2*mWW^8*s^2*t^6 - 6196512*ep^7*mtt^2*mWW^8*s^2*t^6 + 2968*mtt*mWW^9*s^2*t^6 + 41520*ep*mtt*mWW^9*s^2*t^6 + 131173*ep^2*mtt*mWW^9*s^2*t^6 - 422483*ep^3*mtt*mWW^9*s^2*t^6 - 3326403*ep^4*mtt*mWW^9*s^2*t^6 - 7438249*ep^5*mtt*mWW^9*s^2*t^6 - 7233502*ep^6*mtt*mWW^9*s^2*t^6 - 2631368*ep^7*mtt*mWW^9*s^2*t^6 + 96*mWW^10*s^2*t^6 - 138*ep*mWW^10*s^2*t^6 - 14006*ep^2*mWW^10*s^2*t^6 - 101988*ep^3*mWW^10*s^2*t^6 - 322038*ep^4*mWW^10*s^2*t^6 - 515442*ep^5*mWW^10*s^2*t^6 - 408940*ep^6*mWW^10*s^2*t^6 - 127440*ep^7*mWW^10*s^2*t^6 + 439824*ep^2*mtt^9*s^3*t^6 + 4575480*ep^3*mtt^9*s^3*t^6 + 17966592*ep^4*mtt^9*s^3*t^6 + 33835368*ep^5*mtt^9*s^3*t^6 + 30852528*ep^6*mtt^9*s^3*t^6 + 10963008*ep^7*mtt^9*s^3*t^6 + 2399040*ep*mtt^8*mWW*s^3*t^6 + 14711844*ep^2*mtt^8*mWW*s^3*t^6 - 8276982*ep^3*mtt^8*mWW*s^3*t^6 - 231247240*ep^4*mtt^8*mWW*s^3*t^6 - 611518026*ep^5*mtt^8*mWW*s^3*t^6 - 648033260*ep^6*mtt^8*mWW*s^3*t^6 - 250300176*ep^7*mtt^8*mWW*s^3*t^6 - 6389196*ep*mtt^7*mWW^2*s^3*t^6 - 42909252*ep^2*mtt^7*mWW^2*s^3*t^6 - 15583886*ep^3*mtt^7*mWW^2*s^3*t^6 + 480689276*ep^4*mtt^7*mWW^2*s^3*t^6 + 1402058758*ep^5*mtt^7*mWW^2*s^3*t^6 + 1544464796*ep^6*mtt^7*mWW^2*s^3*t^6 + 610226624*ep^7*mtt^7*mWW^2*s^3*t^6 + 3630516*ep*mtt^6*mWW^3*s^3*t^6 + 27994128*ep^2*mtt^6*mWW^3*s^3*t^6 + 44965916*ep^3*mtt^6*mWW^3*s^3*t^6 - 155467104*ep^4*mtt^6*mWW^3*s^3*t^6 - 633499472*ep^5*mtt^6*mWW^3*s^3*t^6 - 783928792*ep^6*mtt^6*mWW^3*s^3*t^6 - 331595152*ep^7*mtt^6*mWW^3*s^3*t^6 + 2120*mtt^5*mWW^4*s^3*t^6 + 3496046*ep*mtt^5*mWW^4*s^3*t^6 + 20915230*ep^2*mtt^5*mWW^4*s^3*t^6 - 18080132*ep^3*mtt^5*mWW^4*s^3*t^6 - 347087450*ep^4*mtt^5*mWW^4*s^3*t^6 - 869346662*ep^5*mtt^5*mWW^4*s^3*t^6 - 882141072*ep^6*mtt^5*mWW^4*s^3*t^6 - 328183968*ep^7*mtt^5*mWW^4*s^3*t^6 + 16056*mtt^4*mWW^5*s^3*t^6 - 3850136*ep*mtt^4*mWW^5*s^3*t^6 - 28513380*ep^2*mtt^4*mWW^5*s^3*t^6 - 27783982*ep^3*mtt^4*mWW^5*s^3*t^6 + 241903612*ep^4*mtt^4*mWW^5*s^3*t^6 + 789351510*ep^5*mtt^4*mWW^5*s^3*t^6 + 904528912*ep^6*mtt^4*mWW^5*s^3*t^6 + 365569520*ep^7*mtt^4*mWW^5*s^3*t^6 - 48752*mtt^3*mWW^6*s^3*t^6 + 28250*ep*mtt^3*mWW^6*s^3*t^6 + 4377338*ep^2*mtt^3*mWW^6*s^3*t^6 + 25009812*ep^3*mtt^3*mWW^6*s^3*t^6 + 49209446*ep^4*mtt^3*mWW^6*s^3*t^6 + 20623050*ep^5*mtt^3*mWW^6*s^3*t^6 - 36631792*ep^6*mtt^3*mWW^6*s^3*t^6 - 29775424*ep^7*mtt^3*mWW^6*s^3*t^6 + 38800*mtt^2*mWW^7*s^3*t^6 + 866320*ep*mtt^2*mWW^7*s^3*t^6 + 4061614*ep^2*mtt^2*mWW^7*s^3*t^6 - 3285342*ep^3*mtt^2*mWW^7*s^3*t^6 - 61819906*ep^4*mtt^2*mWW^7*s^3*t^6 - 154598222*ep^5*mtt^2*mWW^7*s^3*t^6 - 157659136*ep^6*mtt^2*mWW^7*s^3*t^6 - 59069984*ep^7*mtt^2*mWW^7*s^3*t^6 - 5528*mtt*mWW^8*s^3*t^6 - 142088*ep*mtt*mWW^8*s^3*t^6 - 942258*ep^2*mtt*mWW^8*s^3*t^6 - 1843584*ep^3*mtt*mWW^8*s^3*t^6 + 3022482*ep^4*mtt*mWW^8*s^3*t^6 + 16567680*ep^5*mtt*mWW^8*s^3*t^6 + 22117800*ep^6*mtt*mWW^8*s^3*t^6 + 9810960*ep^7*mtt*mWW^8*s^3*t^6 - 2696*mWW^9*s^3*t^6 - 38752*ep*mWW^9*s^3*t^6 - 132880*ep^2*mWW^9*s^3*t^6 + 326700*ep^3*mWW^9*s^3*t^6 + 2929268*ep^4*mWW^9*s^3*t^6 + 6721088*ep^5*mWW^9*s^3*t^6 + 6613952*ep^6*mWW^9*s^3*t^6 + 2420640*ep^7*mWW^9*s^3*t^6 - 703248*ep^2*mtt^8*s^4*t^6 - 7310520*ep^3*mtt^8*s^4*t^6 - 28680288*ep^4*mtt^8*s^4*t^6 - 53957736*ep^5*mtt^8*s^4*t^6 - 49149744*ep^6*mtt^8*s^4*t^6 - 17446464*ep^7*mtt^8*s^4*t^6 - 4294080*ep*mtt^7*mWW*s^4*t^6 - 26854275*ep^2*mtt^7*mWW*s^4*t^6 + 9089157*ep^3*mtt^7*mWW*s^4*t^6 + 389963833*ep^4*mtt^7*mWW*s^4*t^6 + 1046441039*ep^5*mtt^7*mWW*s^4*t^6 + 1113212870*ep^6*mtt^7*mWW*s^4*t^6 + 430430056*ep^7*mtt^7*mWW*s^4*t^6 + 9668820*ep*mtt^6*mWW^2*s^4*t^6 + 65031854*ep^2*mtt^6*mWW^2*s^4*t^6 + 28053256*ep^3*mtt^6*mWW^2*s^4*t^6 - 699024422*ep^4*mtt^6*mWW^2*s^4*t^6 - 2050917340*ep^5*mtt^6*mWW^2*s^4*t^6 - 2258944128*ep^6*mtt^6*mWW^2*s^4*t^6 - 891396720*ep^7*mtt^6*mWW^2*s^4*t^6 - 3072512*ep*mtt^5*mWW^3*s^4*t^6 - 24704056*ep^2*mtt^5*mWW^3*s^4*t^6 - 54779196*ep^3*mtt^5*mWW^3*s^4*t^6 + 60434804*ep^4*mtt^5*mWW^3*s^4*t^6 + 407681644*ep^5*mtt^5*mWW^3*s^4*t^6 + 557349620*ep^6*mtt^5*mWW^3*s^4*t^6 + 247407568*ep^7*mtt^5*mWW^3*s^4*t^6 - 5640*mtt^4*mWW^4*s^4*t^6 - 6545444*ep*mtt^4*mWW^4*s^4*t^6 - 41616602*ep^2*mtt^4*mWW^4*s^4*t^6 + 11055756*ep^3*mtt^4*mWW^4*s^4*t^6 + 581701842*ep^4*mtt^4*mWW^4*s^4*t^6 + 1547987768*ep^5*mtt^4*mWW^4*s^4*t^6 + 1624493360*ep^6*mtt^4*mWW^4*s^4*t^6 + 619605600*ep^7*mtt^4*mWW^4*s^4*t^6 - 3368*mtt^3*mWW^5*s^4*t^6 + 4620436*ep*mtt^3*mWW^5*s^4*t^6 + 33133067*ep^2*mtt^3*mWW^5*s^4*t^6 + 29645313*ep^3*mtt^3*mWW^5*s^4*t^6 - 290743621*ep^4*mtt^3*mWW^5*s^4*t^6 - 933854969*ep^5*mtt^3*mWW^5*s^4*t^6 - 1065743354*ep^6*mtt^3*mWW^5*s^4*t^6 - 429969992*ep^7*mtt^3*mWW^5*s^4*t^6 + 24392*mtt^2*mWW^6*s^4*t^6 + 151336*ep*mtt^2*mWW^6*s^4*t^6 - 1522514*ep^2*mtt^2*mWW^6*s^4*t^6 - 17807310*ep^3*mtt^2*mWW^6*s^4*t^6 - 56345938*ep^4*mtt^2*mWW^6*s^4*t^6 - 70774738*ep^5*mtt^2*mWW^6*s^4*t^6 - 30364084*ep^6*mtt^2*mWW^6*s^4*t^6 + 800656*ep^7*mtt^2*mWW^6*s^4*t^6 - 18744*mtt*mWW^7*s^4*t^6 - 595396*ep*mtt*mWW^7*s^4*t^6 - 3147042*ep^2*mtt*mWW^7*s^4*t^6 + 1498944*ep^3*mtt*mWW^7*s^4*t^6 + 44699686*ep^4*mtt*mWW^7*s^4*t^6 + 115479884*ep^5*mtt*mWW^7*s^4*t^6 + 119234796*ep^6*mtt*mWW^7*s^4*t^6 + 44892864*ep^7*mtt*mWW^7*s^4*t^6 + 3360*mWW^8*s^4*t^6 + 66840*ep*mWW^8*s^4*t^6 + 371704*ep^2*mWW^8*s^4*t^6 + 436328*ep^3*mWW^8*s^4*t^6 - 2481408*ep^4*mWW^8*s^4*t^6 - 8996976*ep^5*mWW^8*s^4*t^6 - 10924632*ep^6*mWW^8*s^4*t^6 - 4615792*ep^7*mWW^8*s^4*t^6 + 714000*ep^2*mtt^7*s^5*t^6 + 7415688*ep^3*mtt^7*s^5*t^6 + 29060808*ep^4*mtt^7*s^5*t^6 + 54607056*ep^5*mtt^7*s^5*t^6 + 49678272*ep^6*mtt^7*s^5*t^6 + 17611776*ep^7*mtt^7*s^5*t^6 + 4391520*ep*mtt^6*mWW*s^5*t^6 + 27706938*ep^2*mtt^6*mWW*s^5*t^6 - 6423662*ep^3*mtt^6*mWW*s^5*t^6 - 385887670*ep^4*mtt^6*mWW*s^5*t^6 - 1042445362*ep^5*mtt^6*mWW*s^5*t^6 - 1109993780*ep^6*mtt^6*mWW*s^5*t^6 - 428964144*ep^7*mtt^6*mWW*s^5*t^6 - 8401860*ep*mtt^5*mWW^2*s^5*t^6 - 56409090*ep^2*mtt^5*mWW^2*s^5*t^6 - 25899928*ep^3*mtt^5*mWW^2*s^5*t^6 + 592415710*ep^4*mtt^5*mWW^2*s^5*t^6 + 1738591548*ep^5*mtt^5*mWW^2*s^5*t^6 + 1910719668*ep^6*mtt^5*mWW^2*s^5*t^6 + 752133632*ep^7*mtt^5*mWW^2*s^5*t^6 + 965830*ep*mtt^4*mWW^3*s^5*t^6 + 9039594*ep^2*mtt^4*mWW^3*s^5*t^6 + 36484092*ep^3*mtt^4*mWW^3*s^5*t^6 + 59596114*ep^4*mtt^4*mWW^3*s^5*t^6 + 8191218*ep^5*mtt^4*mWW^3*s^5*t^6 - 67938112*ep^6*mtt^4*mWW^3*s^5*t^6 - 46254448*ep^7*mtt^4*mWW^3*s^5*t^6 + 4200*mtt^3*mWW^4*s^5*t^6 + 5847180*ep*mtt^3*mWW^4*s^5*t^6 + 38081414*ep^2*mtt^3*mWW^4*s^5*t^6 - 421564*ep^3*mtt^3*mWW^4*s^5*t^6 - 486614590*ep^4*mtt^3*mWW^4*s^5*t^6 - 1332414572*ep^5*mtt^3*mWW^4*s^5*t^6 - 1417003172*ep^6*mtt^3*mWW^4*s^5*t^6 - 545166352*ep^7*mtt^3*mWW^4*s^5*t^6 - 2400*mtt^2*mWW^5*s^5*t^6 - 2771086*ep*mtt^2*mWW^5*s^5*t^6 - 19450578*ep^2*mtt^2*mWW^5*s^5*t^6 - 16691680*ep^3*mtt^2*mWW^5*s^5*t^6 + 171147742*ep^4*mtt^2*mWW^5*s^5*t^6 + 544400538*ep^5*mtt^2*mWW^5*s^5*t^6 + 618327352*ep^6*mtt^2*mWW^5*s^5*t^6 + 248577664*ep^7*mtt^2*mWW^5*s^5*t^6 - 4584*mtt*mWW^6*s^5*t^6 - 179084*ep*mtt*mWW^6*s^5*t^6 - 533814*ep^2*mtt*mWW^6*s^5*t^6 + 5826902*ep^3*mtt*mWW^6*s^5*t^6 + 32140078*ep^4*mtt*mWW^6*s^5*t^6 + 60127426*ep^5*mtt*mWW^6*s^5*t^6 + 48381956*ep^6*mtt*mWW^6*s^5*t^6 + 14165504*ep^7*mtt*mWW^6*s^5*t^6 + 2784*mWW^7*s^5*t^6 + 147500*ep*mWW^7*s^5*t^6 + 870880*ep^2*mWW^7*s^5*t^6 - 90120*ep^3*mWW^7*s^5*t^6 - 11085872*ep^4*mWW^7*s^5*t^6 - 29643772*ep^5*mWW^7*s^5*t^6 - 30939928*ep^6*mWW^7*s^5*t^6 - 11693520*ep^7*mWW^7*s^5*t^6 - 461328*ep^2*mtt^6*s^6*t^6 - 4785816*ep^3*mtt^6*s^6*t^6 - 18727632*ep^4*mtt^6*s^6*t^6 - 35134008*ep^5*mtt^6*s^6*t^6 - 31909584*ep^6*mtt^6*s^6*t^6 - 11293632*ep^7*mtt^6*s^6*t^6 - 2574432*ep*mtt^5*mWW*s^6*t^6 - 16268889*ep^2*mtt^5*mWW*s^6*t^6 + 3242841*ep^3*mtt^5*mWW*s^6*t^6 + 222959527*ep^4*mtt^5*mWW*s^6*t^6 + 602488803*ep^5*mtt^5*mWW*s^6*t^6 + 640521014*ep^6*mtt^5*mWW*s^6*t^6 + 247036776*ep^7*mtt^5*mWW*s^6*t^6 + 4263324*ep*mtt^4*mWW^2*s^6*t^6 + 28542546*ep^2*mtt^4*mWW^2*s^6*t^6 + 13155692*ep^3*mtt^4*mWW^2*s^6*t^6 - 296430482*ep^4*mtt^4*mWW^2*s^6*t^6 - 866320780*ep^5*mtt^4*mWW^2*s^6*t^6 - 948056516*ep^6*mtt^4*mWW^2*s^6*t^6 - 371740064*ep^7*mtt^4*mWW^2*s^6*t^6 + 103770*ep*mtt^3*mWW^3*s^6*t^6 - 266290*ep^2*mtt^3*mWW^3*s^6*t^6 - 13697908*ep^3*mtt^3*mWW^3*s^6*t^6 - 63913778*ep^4*mtt^3*mWW^3*s^6*t^6 - 119172374*ep^5*mtt^3*mWW^3*s^6*t^6 - 100136788*ep^6*mtt^3*mWW^3*s^6*t^6 - 31635472*ep^7*mtt^3*mWW^3*s^6*t^6 - 992*mtt^2*mWW^4*s^6*t^6 - 2652402*ep*mtt^2*mWW^4*s^6*t^6 - 17439406*ep^2*mtt^2*mWW^4*s^6*t^6 - 1955796*ep^3*mtt^2*mWW^4*s^6*t^6 + 211624082*ep^4*mtt^2*mWW^4*s^6*t^6 + 587231206*ep^5*mtt^2*mWW^4*s^6*t^6 + 627629652*ep^6*mtt^2*mWW^4*s^6*t^6 + 242080240*ep^7*mtt^2*mWW^4*s^6*t^6 + 944*mtt*mWW^5*s^6*t^6 + 805198*ep*mtt*mWW^5*s^6*t^6 + 5572565*ep^2*mtt*mWW^5*s^6*t^6 + 4648065*ep^3*mtt*mWW^5*s^6*t^6 - 48710491*ep^4*mtt*mWW^5*s^6*t^6 - 153492659*ep^5*mtt*mWW^5*s^6*t^6 - 173248974*ep^6*mtt*mWW^5*s^6*t^6 - 69288008*ep^7*mtt*mWW^5*s^6*t^6 + 48*mWW^6*s^6*t^6 + 54542*ep*mWW^6*s^6*t^6 + 308058*ep^2*mWW^6*s^6*t^6 - 733318*ep^3*mWW^6*s^6*t^6 - 7261954*ep^4*mWW^6*s^6*t^6 - 16382204*ep^5*mWW^6*s^6*t^6 - 15418292*ep^6*mWW^6*s^6*t^6 - 5344544*ep^7*mWW^6*s^6*t^6 + 182064*ep^2*mtt^5*s^7*t^6 + 1885608*ep^3*mtt^5*s^7*t^6 + 7363488*ep^4*mtt^5*s^7*t^6 + 13782744*ep^5*mtt^5*s^7*t^6 + 12488016*ep^6*mtt^5*s^7*t^6 + 4409280*ep^7*mtt^5*s^7*t^6 + 798336*ep*mtt^4*mWW*s^7*t^6 + 5008968*ep^2*mtt^4*mWW*s^7*t^6 - 1273410*ep^3*mtt^4*mWW*s^7*t^6 - 69673524*ep^4*mtt^4*mWW*s^7*t^6 - 186769294*ep^5*mtt^4*mWW*s^7*t^6 - 197569044*ep^6*mtt^4*mWW*s^7*t^6 - 75881072*ep^7*mtt^4*mWW*s^7*t^6 - 1190352*ep*mtt^3*mWW^2*s^7*t^6 - 7957198*ep^2*mtt^3*mWW^2*s^7*t^6 - 3580128*ep^3*mtt^3*mWW^2*s^7*t^6 + 82197394*ep^4*mtt^3*mWW^2*s^7*t^6 + 238455364*ep^5*mtt^3*mWW^2*s^7*t^6 + 259281768*ep^6*mtt^3*mWW^2*s^7*t^6 + 101073152*ep^7*mtt^3*mWW^2*s^7*t^6 - 107536*ep*mtt^2*mWW^3*s^7*t^6 - 486514*ep^2*mtt^2*mWW^3*s^7*t^6 + 2878880*ep^3*mtt^2*mWW^3*s^7*t^6 + 20586470*ep^4*mtt^2*mWW^3*s^7*t^6 + 45294316*ep^5*mtt^2*mWW^3*s^7*t^6 + 43269944*ep^6*mtt^2*mWW^3*s^7*t^6 + 15428800*ep^7*mtt^2*mWW^3*s^7*t^6 + 593176*ep*mtt*mWW^4*s^7*t^6 + 3902882*ep^2*mtt*mWW^4*s^7*t^6 + 657856*ep^3*mtt*mWW^4*s^7*t^6 - 45935758*ep^4*mtt*mWW^4*s^7*t^6 - 128025572*ep^5*mtt*mWW^4*s^7*t^6 - 136892824*ep^6*mtt*mWW^4*s^7*t^6 - 52764480*ep^7*mtt*mWW^4*s^7*t^6 - 93624*ep*mWW^5*s^7*t^6 - 647514*ep^2*mWW^5*s^7*t^6 - 543606*ep^3*mWW^5*s^7*t^6 + 5546266*ep^4*mWW^5*s^7*t^6 + 17387434*ep^5*mWW^5*s^7*t^6 + 19501436*ep^6*mWW^5*s^7*t^6 + 7750448*ep^7*mWW^5*s^7*t^6 - 39264*ep^2*mtt^4*s^8*t^6 - 405600*ep^3*mtt^4*s^8*t^6 - 1578792*ep^4*mtt^4*s^8*t^6 - 2944488*ep^5*mtt^4*s^8*t^6 - 2657808*ep^6*mtt^4*s^8*t^6 - 934848*ep^7*mtt^4*s^8*t^6 - 99840*ep*mtt^3*mWW*s^8*t^6 - 606384*ep^2*mtt^3*mWW*s^8*t^6 + 346312*ep^3*mtt^3*mWW*s^8*t^6 + 9344440*ep^4*mtt^3*mWW*s^8*t^6 + 24332576*ep^5*mtt^3*mWW*s^8*t^6 + 25397600*ep^6*mtt^3*mWW*s^8*t^6 + 9664896*ep^7*mtt^3*mWW*s^8*t^6 + 143616*ep*mtt^2*mWW^2*s^8*t^6 + 965592*ep^2*mtt^2*mWW^2*s^8*t^6 + 464996*ep^3*mtt^2*mWW^2*s^8*t^6 - 9697496*ep^4*mtt^2*mWW^2*s^8*t^6 - 28029548*ep^5*mtt^2*mWW^2*s^8*t^6 - 30251656*ep^6*mtt^2*mWW^2*s^8*t^6 - 11697504*ep^7*mtt^2*mWW^2*s^8*t^6 + 12288*ep*mtt*mWW^3*s^8*t^6 + 45024*ep^2*mtt*mWW^3*s^8*t^6 - 346528*ep^3*mtt*mWW^3*s^8*t^6 - 2323160*ep^4*mtt*mWW^3*s^8*t^6 - 5160680*ep^5*mtt*mWW^3*s^8*t^6 - 5058256*ep^6*mtt*mWW^3*s^8*t^6 - 1860288*ep^7*mtt*mWW^3*s^8*t^6 - 56064*ep*mWW^4*s^8*t^6 - 364968*ep^2*mWW^4*s^8*t^6 - 59180*ep^3*mWW^4*s^8*t^6 + 4255008*ep^4*mWW^4*s^8*t^6 + 11802140*ep^5*mWW^4*s^8*t^6 + 12570120*ep^6*mWW^4*s^8*t^6 + 4827744*ep^7*mWW^4*s^8*t^6 + 3408*ep^2*mtt^3*s^9*t^6 + 35040*ep^3*mtt^3*s^9*t^6 + 135588*ep^4*mtt^3*s^9*t^6 + 251196*ep^5*mtt^3*s^9*t^6 + 225144*ep^6*mtt^3*s^9*t^6 + 78624*ep^7*mtt^3*s^9*t^6 - 4080*ep^2*mtt^2*mWW*s^9*t^6 - 41952*ep^3*mtt^2*mWW*s^9*t^6 - 162348*ep^4*mtt^2*mWW*s^9*t^6 - 300804*ep^5*mtt^2*mWW*s^9*t^6 - 269640*ep^6*mtt^2*mWW*s^9*t^6 - 94176*ep^7*mtt^2*mWW*s^9*t^6 - 2064*ep^2*mtt*mWW^2*s^9*t^6 - 21216*ep^3*mtt*mWW^2*s^9*t^6 - 82068*ep^4*mtt*mWW^2*s^9*t^6 - 151980*ep^5*mtt*mWW^2*s^9*t^6 - 136152*ep^6*mtt*mWW^2*s^9*t^6 - 47520*ep^7*mtt*mWW^2*s^9*t^6 + 2736*ep^2*mWW^3*s^9*t^6 + 28128*ep^3*mWW^3*s^9*t^6 + 108828*ep^4*mWW^3*s^9*t^6 + 201588*ep^5*mWW^3*s^9*t^6 + 180648*ep^6*mWW^3*s^9*t^6 + 63072*ep^7*mWW^3*s^9*t^6 + 12432*ep^2*mtt^11*t^7 + 129336*ep^3*mtt^11*t^7 + 507888*ep^4*mtt^11*t^7 + 956496*ep^5*mtt^11*t^7 + 872160*ep^6*mtt^11*t^7 + 309888*ep^7*mtt^11*t^7 - 53433*ep^2*mtt^10*mWW*t^7 - 559341*ep^3*mtt^10*mWW*t^7 - 2213061*ep^4*mtt^10*mWW*t^7 - 4201575*ep^5*mtt^10*mWW*t^7 - 3861894*ep^6*mtt^10*mWW*t^7 - 1382376*ep^7*mtt^10*mWW*t^7 + 75321*ep^2*mtt^9*mWW^2*t^7 + 799701*ep^3*mtt^9*mWW^2*t^7 + 3218757*ep^4*mtt^9*mWW^2*t^7 + 6225111*ep^5*mtt^9*mWW^2*t^7 + 5830374*ep^6*mtt^9*mWW^2*t^7 + 2125416*ep^7*mtt^9*mWW^2*t^7 - 900*ep*mtt^8*mWW^3*t^7 - 31086*ep^2*mtt^8*mWW^3*t^7 - 294540*ep^3*mtt^8*mWW^3*t^7 - 1239426*ep^4*mtt^8*mWW^3*t^7 - 2606976*ep^5*mtt^8*mWW^3*t^7 - 2678472*ep^6*mtt^8*mWW^3*t^7 - 1068960*ep^7*mtt^8*mWW^3*t^7 + 11604*ep*mtt^7*mWW^4*t^7 + 111666*ep^2*mtt^7*mWW^4*t^7 + 414096*ep^3*mtt^7*mWW^4*t^7 + 831654*ep^4*mtt^7*mWW^4*t^7 + 1088676*ep^5*mtt^7*mWW^4*t^7 + 944592*ep^6*mtt^7*mWW^4*t^7 + 392832*ep^7*mtt^7*mWW^4*t^7 - 30768*ep*mtt^6*mWW^5*t^7 - 382356*ep^2*mtt^6*mWW^5*t^7 - 1926234*ep^3*mtt^6*mWW^5*t^7 - 5107332*ep^4*mtt^6*mWW^5*t^7 - 7577442*ep^5*mtt^6*mWW^5*t^7 - 5987148*ep^6*mtt^6*mWW^5*t^7 - 1969680*ep^7*mtt^6*mWW^5*t^7 + 26916*ep*mtt^5*mWW^6*t^7 + 368280*ep^2*mtt^5*mWW^6*t^7 + 2024106*ep^3*mtt^5*mWW^6*t^7 + 5734992*ep^4*mtt^5*mWW^6*t^7 + 8869734*ep^5*mtt^5*mWW^6*t^7 + 7127124*ep^6*mtt^5*mWW^6*t^7 + 2331888*ep^7*mtt^5*mWW^6*t^7 - 162*ep*mtt^4*mWW^7*t^7 - 13680*ep^2*mtt^4*mWW^7*t^7 - 128970*ep^3*mtt^4*mWW^7*t^7 - 481524*ep^4*mtt^4*mWW^7*t^7 - 872208*ep^5*mtt^4*mWW^7*t^7 - 768288*ep^6*mtt^4*mWW^7*t^7 - 263808*ep^7*mtt^4*mWW^7*t^7 - 9714*ep*mtt^3*mWW^8*t^7 - 128268*ep^2*mtt^3*mWW^8*t^7 - 683226*ep^3*mtt^3*mWW^8*t^7 - 1888368*ep^4*mtt^3*mWW^8*t^7 - 2865648*ep^5*mtt^3*mWW^8*t^7 - 2269200*ep^6*mtt^3*mWW^8*t^7 - 734016*ep^7*mtt^3*mWW^8*t^7 + 2766*ep*mtt^2*mWW^9*t^7 + 37851*ep^2*mtt^2*mWW^9*t^7 + 208413*ep^3*mtt^2*mWW^9*t^7 + 592671*ep^4*mtt^2*mWW^9*t^7 + 921297*ep^5*mtt^2*mWW^9*t^7 + 744714*ep^6*mtt^2*mWW^9*t^7 + 245208*ep^7*mtt^2*mWW^9*t^7 + 258*ep*mtt*mWW^10*t^7 + 3273*ep^2*mtt*mWW^10*t^7 + 16659*ep^3*mtt*mWW^10*t^7 + 43749*ep^4*mtt*mWW^10*t^7 + 62535*ep^5*mtt*mWW^10*t^7 + 46038*ep^6*mtt*mWW^10*t^7 + 13608*ep^7*mtt*mWW^10*t^7 - 124752*ep^2*mtt^10*s*t^7 - 1296696*ep^3*mtt^10*s*t^7 - 5086320*ep^4*mtt^10*s*t^7 - 9567096*ep^5*mtt^10*s*t^7 - 8712144*ep^6*mtt^10*s*t^7 - 3091392*ep^7*mtt^10*s*t^7 - 196896*ep*mtt^9*mWW*s*t^7 - 837183*ep^2*mtt^9*mWW*s*t^7 + 4544437*ep^3*mtt^9*mWW*s*t^7 + 34218973*ep^4*mtt^9*mWW*s*t^7 + 79011719*ep^5*mtt^9*mWW*s*t^7 + 79571942*ep^6*mtt^9*mWW*s*t^7 + 29949288*ep^7*mtt^9*mWW*s*t^7 + 696432*ep*mtt^8*mWW^2*s*t^7 + 4237809*ep^2*mtt^8*mWW^2*s*t^7 - 3284877*ep^3*mtt^8*mWW^2*s*t^7 - 73029727*ep^4*mtt^8*mWW^2*s*t^7 - 193159255*ep^5*mtt^8*mWW^2*s*t^7 - 206197086*ep^6*mtt^8*mWW^2*s*t^7 - 80283336*ep^7*mtt^8*mWW^2*s*t^7 - 790908*ep*mtt^7*mWW^3*s*t^7 - 5790938*ep^2*mtt^7*mWW^3*s*t^7 - 5379796*ep^3*mtt^7*mWW^3*s*t^7 + 52094066*ep^4*mtt^7*mWW^3*s*t^7 + 170780240*ep^5*mtt^7*mWW^3*s*t^7 + 198168472*ep^6*mtt^7*mWW^3*s*t^7 + 81076704*ep^7*mtt^7*mWW^3*s*t^7 - 280*mtt^6*mWW^4*s*t^7 + 76198*ep*mtt^6*mWW^4*s*t^7 + 1255290*ep^2*mtt^6*mWW^4*s*t^7 + 6218942*ep^3*mtt^6*mWW^4*s*t^7 + 10287154*ep^4*mtt^6*mWW^4*s*t^7 - 1608016*ep^5*mtt^6*mWW^4*s*t^7 - 18098456*ep^6*mtt^6*mWW^4*s*t^7 - 11614432*ep^7*mtt^6*mWW^4*s*t^7 - 2584*mtt^5*mWW^5*s*t^7 + 448522*ep*mtt^5*mWW^5*s*t^7 + 3525736*ep^2*mtt^5*mWW^5*s*t^7 + 5608986*ep^3*mtt^5*mWW^5*s*t^7 - 16494708*ep^4*mtt^5*mWW^5*s*t^7 - 64383128*ep^5*mtt^5*mWW^5*s*t^7 - 74817432*ep^6*mtt^5*mWW^5*s*t^7 - 29830112*ep^7*mtt^5*mWW^5*s*t^7 + 10384*mtt^4*mWW^6*s*t^7 - 186334*ep*mtt^4*mWW^6*s*t^7 - 2547254*ep^2*mtt^4*mWW^6*s*t^7 - 9639566*ep^3*mtt^4*mWW^6*s*t^7 - 12788814*ep^4*mtt^4*mWW^6*s*t^7 + 2178232*ep^5*mtt^4*mWW^6*s*t^7 + 17735120*ep^6*mtt^4*mWW^6*s*t^7 + 10300992*ep^7*mtt^4*mWW^6*s*t^7 - 11552*mtt^3*mWW^7*s*t^7 - 124280*ep*mtt^3*mWW^7*s*t^7 - 180958*ep^2*mtt^3*mWW^7*s*t^7 + 2267160*ep^3*mtt^3*mWW^7*s*t^7 + 11193314*ep^4*mtt^3*mWW^7*s*t^7 + 21076452*ep^5*mtt^3*mWW^7*s*t^7 + 18195592*ep^6*mtt^3*mWW^7*s*t^7 + 6020192*ep^7*mtt^3*mWW^7*s*t^7 + 3688*mtt^2*mWW^8*s*t^7 + 77310*ep*mtt^2*mWW^8*s*t^7 + 513524*ep^2*mtt^2*mWW^8*s*t^7 + 1367468*ep^3*mtt^2*mWW^8*s*t^7 + 959464*ep^4*mtt^2*mWW^8*s*t^7 - 2064250*ep^5*mtt^2*mWW^8*s*t^7 - 3972852*ep^6*mtt^2*mWW^8*s*t^7 - 1918512*ep^7*mtt^2*mWW^8*s*t^7 + 344*mtt*mWW^9*s*t^7 + 674*ep*mtt*mWW^9*s*t^7 - 41981*ep^2*mtt*mWW^9*s*t^7 - 357739*ep^3*mtt*mWW^9*s*t^7 - 1223561*ep^4*mtt*mWW^9*s*t^7 - 2074123*ep^5*mtt*mWW^9*s*t^7 - 1727598*ep^6*mtt*mWW^9*s*t^7 - 564296*ep^7*mtt*mWW^9*s*t^7 - 718*ep*mWW^10*s*t^7 - 9293*ep^2*mWW^10*s*t^7 - 48319*ep^3*mWW^10*s*t^7 - 129841*ep^4*mWW^10*s*t^7 - 190775*ep^5*mWW^10*s*t^7 - 145558*ep^6*mWW^10*s*t^7 - 45096*ep^7*mWW^10*s*t^7 + 502992*ep^2*mtt^9*s^2*t^7 + 5223960*ep^3*mtt^9*s^2*t^7 + 20470464*ep^4*mtt^9*s^2*t^7 + 38460744*ep^5*mtt^9*s^2*t^7 + 34982640*ep^6*mtt^9*s^2*t^7 + 12398400*ep^7*mtt^9*s^2*t^7 + 1372224*ep*mtt^8*mWW*s^2*t^7 + 7453614*ep^2*mtt^8*mWW*s^2*t^7 - 14645344*ep^3*mtt^8*mWW*s^2*t^7 - 170741326*ep^4*mtt^8*mWW*s^2*t^7 - 421272376*ep^5*mtt^8*mWW*s^2*t^7 - 434907368*ep^6*mtt^8*mWW*s^2*t^7 - 165637024*ep^7*mtt^8*mWW*s^2*t^7 - 4235532*ep*mtt^7*mWW^2*s^2*t^7 - 27392771*ep^2*mtt^7*mWW^2*s^2*t^7 + 1518513*ep^3*mtt^7*mWW^2*s^2*t^7 + 365886325*ep^4*mtt^7*mWW^2*s^2*t^7 + 1017126959*ep^5*mtt^7*mWW^2*s^2*t^7 + 1101539218*ep^6*mtt^7*mWW^2*s^2*t^7 + 431185768*ep^7*mtt^7*mWW^2*s^2*t^7 + 3827782*ep*mtt^6*mWW^3*s^2*t^7 + 28271959*ep^2*mtt^6*mWW^3*s^2*t^7 + 31542119*ep^3*mtt^6*mWW^3*s^2*t^7 - 222230589*ep^4*mtt^6*mWW^3*s^2*t^7 - 757462729*ep^5*mtt^6*mWW^3*s^2*t^7 - 885736934*ep^6*mtt^6*mWW^3*s^2*t^7 - 362923128*ep^7*mtt^6*mWW^3*s^2*t^7 + 3208*mtt^5*mWW^4*s^2*t^7 + 397256*ep*mtt^5*mWW^4*s^2*t^7 - 592740*ep^2*mtt^5*mWW^4*s^2*t^7 - 27902222*ep^3*mtt^5*mWW^4*s^2*t^7 - 116464084*ep^4*mtt^5*mWW^4*s^2*t^7 - 194547258*ep^5*mtt^5*mWW^4*s^2*t^7 - 143260680*ep^6*mtt^5*mWW^4*s^2*t^7 - 38002800*ep^7*mtt^5*mWW^4*s^2*t^7 + 1104*mtt^4*mWW^5*s^2*t^7 - 2162202*ep*mtt^4*mWW^5*s^2*t^7 - 15034900*ep^2*mtt^4*mWW^5*s^2*t^7 - 9233490*ep^3*mtt^4*mWW^5*s^2*t^7 + 148192240*ep^4*mtt^4*mWW^5*s^2*t^7 + 443875476*ep^5*mtt^4*mWW^5*s^2*t^7 + 488927676*ep^6*mtt^4*mWW^5*s^2*t^7 + 192107616*ep^7*mtt^4*mWW^5*s^2*t^7 - 21144*mtt^3*mWW^6*s^2*t^7 + 604248*ep*mtt^3*mWW^6*s^2*t^7 + 6717171*ep^2*mtt^3*mWW^6*s^2*t^7 + 19611707*ep^3*mtt^3*mWW^6*s^2*t^7 + 1863179*ep^4*mtt^3*mWW^6*s^2*t^7 - 78289691*ep^5*mtt^3*mWW^6*s^2*t^7 - 122825694*ep^6*mtt^3*mWW^6*s^2*t^7 - 57324520*ep^7*mtt^3*mWW^6*s^2*t^7 + 25224*mtt^2*mWW^7*s^2*t^7 + 347264*ep*mtt^2*mWW^7*s^2*t^7 + 852415*ep^2*mtt^2*mWW^7*s^2*t^7 - 5464497*ep^3*mtt^2*mWW^7*s^2*t^7 - 32681865*ep^4*mtt^2*mWW^7*s^2*t^7 - 66097263*ep^5*mtt^2*mWW^7*s^2*t^7 - 59476078*ep^6*mtt^2*mWW^7*s^2*t^7 - 20205512*ep^7*mtt^2*mWW^7*s^2*t^7 - 7360*mtt*mWW^8*s^2*t^7 - 138648*ep*mtt*mWW^8*s^2*t^7 - 756930*ep^2*mtt*mWW^8*s^2*t^7 - 914276*ep^3*mtt*mWW^8*s^2*t^7 + 4277542*ep^4*mtt*mWW^8*s^2*t^7 + 15294256*ep^5*mtt*mWW^8*s^2*t^7 + 18058920*ep^6*mtt*mWW^8*s^2*t^7 + 7452832*ep^7*mtt*mWW^8*s^2*t^7 - 1032*mWW^9*s^2*t^7 - 12392*ep*mWW^9*s^2*t^7 - 20426*ep^2*mWW^9*s^2*t^7 + 267706*ep^3*mWW^9*s^2*t^7 + 1445346*ep^4*mWW^9*s^2*t^7 + 2945866*ep^5*mWW^9*s^2*t^7 + 2730364*ep^6*mWW^9*s^2*t^7 + 959888*ep^7*mWW^9*s^2*t^7 - 1094352*ep^2*mtt^8*s^3*t^7 - 11355960*ep^3*mtt^8*s^3*t^7 - 44451792*ep^4*mtt^8*s^3*t^7 - 83419224*ep^5*mtt^8*s^3*t^7 - 75781776*ep^6*mtt^8*s^3*t^7 - 26824896*ep^7*mtt^8*s^3*t^7 - 3756480*ep*mtt^7*mWW*s^3*t^7 - 21789054*ep^2*mtt^7*mWW*s^3*t^7 + 25363898*ep^3*mtt^7*mWW*s^3*t^7 + 408013298*ep^4*mtt^7*mWW*s^3*t^7 + 1038174438*ep^5*mtt^7*mWW*s^3*t^7 + 1082649148*ep^6*mtt^7*mWW*s^3*t^7 + 414049552*ep^7*mtt^7*mWW*s^3*t^7 + 10057164*ep*mtt^6*mWW^2*s^3*t^7 + 66027359*ep^2*mtt^6*mWW^2*s^3*t^7 + 9753597*ep^3*mtt^6*mWW^2*s^3*t^7 - 805495561*ep^4*mtt^6*mWW^2*s^3*t^7 - 2277401577*ep^5*mtt^6*mWW^2*s^3*t^7 - 2474557278*ep^6*mtt^6*mWW^2*s^3*t^7 - 968783096*ep^7*mtt^6*mWW^2*s^3*t^7 - 6916454*ep*mtt^5*mWW^3*s^3*t^7 - 51144426*ep^2*mtt^5*mWW^3*s^3*t^7 - 62986078*ep^3*mtt^5*mWW^3*s^3*t^7 + 365039494*ep^4*mtt^5*mWW^3*s^3*t^7 + 1282694604*ep^5*mtt^5*mWW^3*s^3*t^7 + 1509847572*ep^6*mtt^5*mWW^3*s^3*t^7 + 619988512*ep^7*mtt^5*mWW^3*s^3*t^7 - 7552*mtt^4*mWW^4*s^3*t^7 - 2517882*ep*mtt^4*mWW^4*s^3*t^7 - 11939186*ep^2*mtt^4*mWW^4*s^3*t^7 + 40891288*ep^3*mtt^4*mWW^4*s^3*t^7 + 337285026*ep^4*mtt^4*mWW^4*s^3*t^7 + 746467638*ep^5*mtt^4*mWW^4*s^3*t^7 + 705607284*ep^6*mtt^4*mWW^4*s^3*t^7 + 248141792*ep^7*mtt^4*mWW^4*s^3*t^7 + 8216*mtt^3*mWW^5*s^3*t^7 + 4183790*ep*mtt^3*mWW^5*s^3*t^7 + 28336968*ep^2*mtt^3*mWW^5*s^3*t^7 + 13298458*ep^3*mtt^3*mWW^5*s^3*t^7 - 300487284*ep^4*mtt^3*mWW^5*s^3*t^7 - 883550348*ep^5*mtt^3*mWW^5*s^3*t^7 - 970342400*ep^6*mtt^3*mWW^5*s^3*t^7 - 381407248*ep^7*mtt^3*mWW^5*s^3*t^7 + 10168*mtt^2*mWW^6*s^3*t^7 - 820298*ep*mtt^2*mWW^6*s^3*t^7 - 7717517*ep^2*mtt^2*mWW^6*s^3*t^7 - 19411981*ep^3*mtt^2*mWW^6*s^3*t^7 + 12671727*ep^4*mtt^2*mWW^6*s^3*t^7 + 121735347*ep^5*mtt^2*mWW^6*s^3*t^7 + 173846346*ep^6*mtt^2*mWW^6*s^3*t^7 + 78831896*ep^7*mtt^2*mWW^6*s^3*t^7 - 15768*mtt*mWW^7*s^3*t^7 - 316184*ep*mtt*mWW^7*s^3*t^7 - 1102098*ep^2*mtt*mWW^7*s^3*t^7 + 4272876*ep^3*mtt*mWW^7*s^3*t^7 + 31468682*ep^4*mtt*mWW^7*s^3*t^7 + 67259744*ep^5*mtt*mWW^7*s^3*t^7 + 62088460*ep^6*mtt*mWW^7*s^3*t^7 + 21354192*ep^7*mtt*mWW^7*s^3*t^7 + 4936*mWW^8*s^3*t^7 + 86344*ep*mWW^8*s^3*t^7 + 418202*ep^2*mWW^8*s^3*t^7 + 130174*ep^3*mWW^8*s^3*t^7 - 4219630*ep^4*mWW^8*s^3*t^7 - 12298542*ep^5*mWW^8*s^3*t^7 - 13667532*ep^6*mWW^8*s^3*t^7 - 5459376*ep^7*mWW^8*s^3*t^7 + 1422960*ep^2*mtt^7*s^4*t^7 + 14751240*ep^3*mtt^7*s^4*t^7 + 57671040*ep^4*mtt^7*s^4*t^7 + 108078600*ep^5*mtt^7*s^4*t^7 + 98043120*ep^6*mtt^7*s^4*t^7 + 34655040*ep^7*mtt^7*s^4*t^7 + 5241600*ep*mtt^6*mWW*s^4*t^7 + 31212195*ep^2*mtt^6*mWW*s^4*t^7 - 26536965*ep^3*mtt^6*mWW*s^4*t^7 - 532424865*ep^4*mtt^6*mWW*s^4*t^7 - 1374750615*ep^5*mtt^6*mWW*s^4*t^7 - 1439226390*ep^6*mtt^6*mWW*s^4*t^7 - 550929960*ep^7*mtt^6*mWW*s^4*t^7 - 12167556*ep*mtt^5*mWW^2*s^4*t^7 - 80184288*ep^2*mtt^5*mWW^2*s^4*t^7 - 18269090*ep^3*mtt^5*mWW^2*s^4*t^7 + 936722884*ep^4*mtt^5*mWW^2*s^4*t^7 + 2662275498*ep^5*mtt^5*mWW^2*s^4*t^7 + 2890689336*ep^6*mtt^5*mWW^2*s^4*t^7 + 1129554960*ep^7*mtt^5*mWW^2*s^4*t^7 + 6110310*ep*mtt^4*mWW^3*s^4*t^7 + 45189305*ep^2*mtt^4*mWW^3*s^4*t^7 + 60959773*ep^3*mtt^4*mWW^3*s^4*t^7 - 288954595*ep^4*mtt^4*mWW^3*s^4*t^7 - 1053487323*ep^5*mtt^4*mWW^3*s^4*t^7 - 1249853438*ep^6*mtt^4*mWW^3*s^4*t^7 - 514719272*ep^7*mtt^4*mWW^3*s^4*t^7 + 6480*mtt^3*mWW^4*s^4*t^7 + 3967382*ep*mtt^3*mWW^4*s^4*t^7 + 22994616*ep^2*mtt^3*mWW^4*s^4*t^7 - 27236530*ep^3*mtt^3*mWW^4*s^4*t^7 - 417226176*ep^4*mtt^3*mWW^4*s^4*t^7 - 1026463448*ep^5*mtt^3*mWW^4*s^4*t^7 - 1034386092*ep^6*mtt^3*mWW^4*s^4*t^7 - 382786256*ep^7*mtt^3*mWW^4*s^4*t^7 - 9264*mtt^2*mWW^5*s^4*t^7 - 3697000*ep*mtt^2*mWW^5*s^4*t^7 - 24873103*ep^2*mtt^2*mWW^5*s^4*t^7 - 11476565*ep^3*mtt^2*mWW^5*s^4*t^7 + 263009073*ep^4*mtt^2*mWW^5*s^4*t^7 + 771322445*ep^5*mtt^2*mWW^5*s^4*t^7 + 845688518*ep^6*mtt^2*mWW^5*s^4*t^7 + 331926632*ep^7*mtt^2*mWW^5*s^4*t^7 + 1104*mtt*mWW^6*s^4*t^7 + 458922*ep*mtt*mWW^6*s^4*t^7 + 3836146*ep^2*mtt*mWW^6*s^4*t^7 + 8873378*ep^3*mtt*mWW^6*s^4*t^7 - 9130098*ep^4*mtt*mWW^6*s^4*t^7 - 65479188*ep^5*mtt*mWW^6*s^4*t^7 - 90843760*ep^6*mtt*mWW^6*s^4*t^7 - 40764464*ep^7*mtt*mWW^6*s^4*t^7 + 1680*mWW^7*s^4*t^7 + 86342*ep*mWW^7*s^4*t^7 + 413641*ep^2*mWW^7*s^4*t^7 - 946489*ep^3*mWW^7*s^4*t^7 - 9206511*ep^4*mWW^7*s^4*t^7 - 20648865*ep^5*mWW^7*s^4*t^7 - 19369598*ep^6*mWW^7*s^4*t^7 - 6688616*ep^7*mWW^7*s^4*t^7 - 1138032*ep^2*mtt^6*s^5*t^7 - 11783016*ep^3*mtt^6*s^5*t^7 - 45996048*ep^4*mtt^6*s^5*t^7 - 86052456*ep^5*mtt^6*s^5*t^7 - 77923440*ep^6*mtt^6*s^5*t^7 - 27494208*ep^7*mtt^6*s^5*t^7 - 3954720*ep*mtt^5*mWW*s^5*t^7 - 23736867*ep^2*mtt^5*mWW*s^5*t^7 + 17683561*ep^3*mtt^5*mWW*s^5*t^7 + 390660361*ep^4*mtt^5*mWW*s^5*t^7 + 1012583635*ep^5*mtt^5*mWW*s^5*t^7 + 1059809534*ep^6*mtt^5*mWW*s^5*t^7 + 405152776*ep^7*mtt^5*mWW*s^5*t^7 + 8016036*ep*mtt^4*mWW^2*s^5*t^7 + 52789676*ep^2*mtt^4*mWW^2*s^5*t^7 + 13430328*ep^3*mtt^4*mWW^2*s^5*t^7 - 603738796*ep^4*mtt^4*mWW^2*s^5*t^7 - 1713715232*ep^5*mtt^4*mWW^2*s^5*t^7 - 1854693988*ep^6*mtt^4*mWW^2*s^5*t^7 - 722235136*ep^7*mtt^4*mWW^2*s^5*t^7 - 2852446*ep*mtt^3*mWW^3*s^5*t^7 - 21132092*ep^2*mtt^3*mWW^3*s^5*t^7 - 31226474*ep^3*mtt^3*mWW^3*s^5*t^7 + 117291172*ep^4*mtt^3*mWW^3*s^5*t^7 + 448684472*ep^5*mtt^3*mWW^3*s^5*t^7 + 536743920*ep^6*mtt^3*mWW^3*s^5*t^7 + 221541792*ep^7*mtt^3*mWW^3*s^5*t^7 - 1856*mtt^2*mWW^4*s^5*t^7 - 2619990*ep*mtt^2*mWW^4*s^5*t^7 - 16182516*ep^2*mtt^2*mWW^4*s^5*t^7 + 8727982*ep^3*mtt^2*mWW^4*s^5*t^7 + 245594188*ep^4*mtt^2*mWW^4*s^5*t^7 + 635503656*ep^5*mtt^2*mWW^4*s^5*t^7 + 657448992*ep^6*mtt^2*mWW^4*s^5*t^7 + 247914112*ep^7*mtt^2*mWW^4*s^5*t^7 + 2736*mtt*mWW^5*s^5*t^7 + 1497134*ep*mtt*mWW^5*s^5*t^7 + 10059521*ep^2*mtt*mWW^5*s^5*t^7 + 4610603*ep^3*mtt*mWW^5*s^5*t^7 - 105539387*ep^4*mtt*mWW^5*s^5*t^7 - 308203077*ep^5*mtt*mWW^5*s^5*t^7 - 336630610*ep^6*mtt*mWW^5*s^5*t^7 - 131647352*ep^7*mtt*mWW^5*s^5*t^7 - 880*mWW^6*s^5*t^7 - 86014*ep*mWW^6*s^5*t^7 - 670466*ep^2*mWW^6*s^5*t^7 - 1550264*ep^3*mWW^6*s^5*t^7 + 1334118*ep^4*mWW^6*s^5*t^7 + 10522778*ep^5*mWW^6*s^5*t^7 + 14702520*ep^6*mWW^6*s^5*t^7 + 6603280*ep^7*mWW^6*s^5*t^7 + 546672*ep^2*mtt^5*s^6*t^7 + 5651016*ep^3*mtt^5*s^6*t^7 + 22014720*ep^4*mtt^5*s^6*t^7 + 41093976*ep^5*mtt^5*s^6*t^7 + 37124304*ep^6*mtt^5*s^6*t^7 + 13067712*ep^7*mtt^5*s^6*t^7 + 1530816*ep*mtt^4*mWW*s^6*t^7 + 9100728*ep^2*mtt^4*mWW*s^6*t^7 - 7559342*ep^3*mtt^4*mWW*s^6*t^7 - 153077708*ep^4*mtt^4*mWW*s^6*t^7 - 393507954*ep^5*mtt^4*mWW*s^6*t^7 - 409828972*ep^6*mtt^4*mWW*s^6*t^7 - 156047248*ep^7*mtt^4*mWW*s^6*t^7 - 2758992*ep*mtt^3*mWW^2*s^6*t^7 - 18129434*ep^2*mtt^3*mWW^2*s^6*t^7 - 4582488*ep^3*mtt^3*mWW^2*s^6*t^7 + 205377262*ep^4*mtt^3*mWW^2*s^6*t^7 + 579716220*ep^5*mtt^3*mWW^2*s^6*t^7 + 624009336*ep^6*mtt^3*mWW^2*s^6*t^7 + 241756736*ep^7*mtt^3*mWW^2*s^6*t^7 + 698024*ep*mtt^2*mWW^3*s^6*t^7 + 5230318*ep^2*mtt^2*mWW^3*s^6*t^7 + 8504760*ep^3*mtt^2*mWW^3*s^6*t^7 - 23730594*ep^4*mtt^2*mWW^3*s^6*t^7 - 97137372*ep^5*mtt^2*mWW^3*s^6*t^7 - 116875704*ep^6*mtt^2*mWW^3*s^6*t^7 - 48133312*ep^7*mtt^2*mWW^3*s^6*t^7 + 758504*ep*mtt*mWW^4*s^6*t^7 + 4796546*ep^2*mtt*mWW^4*s^6*t^7 - 1296148*ep^3*mtt*mWW^4*s^6*t^7 - 66635190*ep^4*mtt*mWW^4*s^6*t^7 - 176901408*ep^5*mtt*mWW^4*s^6*t^7 - 185295280*ep^6*mtt*mWW^4*s^6*t^7 - 70462944*ep^7*mtt*mWW^4*s^6*t^7 - 228352*ep*mWW^5*s^6*t^7 - 1541806*ep^2*mWW^5*s^6*t^7 - 689238*ep^3*mWW^5*s^6*t^7 + 16148278*ep^4*mWW^5*s^6*t^7 + 46883034*ep^5*mWW^5*s^6*t^7 + 50963084*ep^6*mWW^5*s^6*t^7 + 19840560*ep^7*mWW^5*s^6*t^7 - 143472*ep^2*mtt^4*s^7*t^7 - 1479720*ep^3*mtt^4*s^7*t^7 - 5748144*ep^4*mtt^4*s^7*t^7 - 10695624*ep^5*mtt^4*s^7*t^7 - 9630000*ep^6*mtt^4*s^7*t^7 - 3378240*ep^7*mtt^4*s^7*t^7 - 236544*ep*mtt^3*mWW*s^7*t^7 - 1328304*ep^2*mtt^3*mWW*s^7*t^7 + 1932104*ep^3*mtt^3*mWW*s^7*t^7 + 26426936*ep^4*mtt^3*mWW*s^7*t^7 + 65560096*ep^5*mtt^3*mWW*s^7*t^7 + 67224928*ep^6*mtt^3*mWW*s^7*t^7 + 25344384*ep^7*mtt^3*mWW*s^7*t^7 + 392448*ep*mtt^2*mWW^2*s^7*t^7 + 2579592*ep^2*mtt^2*mWW^2*s^7*t^7 + 667820*ep^3*mtt^2*mWW^2*s^7*t^7 - 28811784*ep^4*mtt^2*mWW^2*s^7*t^7 - 80828708*ep^5*mtt^2*mWW^2*s^7*t^7 - 86406360*ep^6*mtt^2*mWW^2*s^7*t^7 - 33247008*ep^7*mtt^2*mWW^2*s^7*t^7 - 75264*ep*mtt*mWW^3*s^7*t^7 - 600384*ep^2*mtt*mWW^3*s^7*t^7 - 1213072*ep^3*mtt*mWW^3*s^7*t^7 + 1335336*ep^4*mtt*mWW^3*s^7*t^7 + 7759624*ep^5*mtt*mWW^3*s^7*t^7 + 9657936*ep^6*mtt*mWW^3*s^7*t^7 + 3973824*ep^7*mtt*mWW^3*s^7*t^7 - 80640*ep*mWW^4*s^7*t^7 - 507432*ep^2*mWW^4*s^7*t^7 + 92868*ep^3*mWW^4*s^7*t^7 + 6797656*ep^4*mWW^4*s^7*t^7 + 18204612*ep^5*mWW^4*s^7*t^7 + 19153496*ep^6*mWW^4*s^7*t^7 + 7307040*ep^7*mWW^4*s^7*t^7 + 15552*ep^2*mtt^3*s^8*t^7 + 159840*ep^3*mtt^3*s^8*t^7 + 618192*ep^4*mtt^3*s^8*t^7 + 1144584*ep^5*mtt^3*s^8*t^7 + 1025136*ep^6*mtt^3*s^8*t^7 + 357696*ep^7*mtt^3*s^8*t^7 - 21696*ep^2*mtt^2*mWW*s^8*t^7 - 223008*ep^3*mtt^2*mWW*s^8*t^7 - 862608*ep^4*mtt^2*mWW*s^8*t^7 - 1597368*ep^5*mtt^2*mWW*s^8*t^7 - 1430928*ep^6*mtt^2*mWW*s^8*t^7 - 499392*ep^7*mtt^2*mWW*s^8*t^7 - 3264*ep^2*mtt*mWW^2*s^8*t^7 - 33504*ep^3*mtt*mWW^2*s^8*t^7 - 129360*ep^4*mtt*mWW^2*s^8*t^7 - 239016*ep^5*mtt*mWW^2*s^8*t^7 - 213552*ep^6*mtt*mWW^2*s^8*t^7 - 74304*ep^7*mtt*mWW^2*s^8*t^7 + 9408*ep^2*mWW^3*s^8*t^7 + 96672*ep^3*mWW^3*s^8*t^7 + 373776*ep^4*mWW^3*s^8*t^7 + 691800*ep^5*mWW^3*s^8*t^7 + 619344*ep^6*mWW^3*s^8*t^7 + 216000*ep^7*mWW^3*s^8*t^7 - 34656*ep^2*mtt^10*t^8 - 359760*ep^3*mtt^10*t^8 - 1408896*ep^4*mtt^10*t^8 - 2645232*ep^5*mtt^10*t^8 - 2404128*ep^6*mtt^10*t^8 - 851328*ep^7*mtt^10*t^8 + 142251*ep^2*mtt^9*mWW*t^8 + 1484475*ep^3*mtt^9*mWW*t^8 + 5851143*ep^4*mtt^9*mWW*t^8 + 11062953*ep^5*mtt^9*mWW*t^8 + 10126218*ep^6*mtt^9*mWW*t^8 + 3610200*ep^7*mtt^9*mWW*t^8 - 191718*ep^2*mtt^8*mWW^2*t^8 - 2022720*ep^3*mtt^8*mWW^2*t^8 - 8080074*ep^4*mtt^8*mWW^2*t^8 - 15501840*ep^5*mtt^8*mWW^2*t^8 - 14403240*ep^6*mtt^8*mWW^2*t^8 - 5211168*ep^7*mtt^8*mWW^2*t^8 - 900*ep*mtt^7*mWW^3*t^8 + 31290*ep^2*mtt^7*mWW^3*t^8 + 436980*ep^3*mtt^7*mWW^3*t^8 + 2042190*ep^4*mtt^7*mWW^3*t^8 + 4449144*ep^5*mtt^7*mWW^3*t^8 + 4616904*ep^6*mtt^7*mWW^3*t^8 + 1841952*ep^7*mtt^7*mWW^3*t^8 - 6216*ep*mtt^6*mWW^4*t^8 + 28836*ep^2*mtt^6*mWW^4*t^8 + 679662*ep^3*mtt^6*mWW^4*t^8 + 2990244*ep^4*mtt^6*mWW^4*t^8 + 5659254*ep^5*mtt^6*mWW^4*t^8 + 4954020*ep^6*mtt^6*mWW^4*t^8 + 1638960*ep^7*mtt^6*mWW^4*t^8 + 27288*ep*mtt^5*mWW^5*t^8 + 285570*ep^2*mtt^5*mWW^5*t^8 + 1144326*ep^3*mtt^5*mWW^5*t^8 + 2278638*ep^4*mtt^5*mWW^5*t^8 + 2400078*ep^5*mtt^5*mWW^5*t^8 + 1287612*ep^6*mtt^5*mWW^5*t^8 + 286608*ep^7*mtt^5*mWW^5*t^8 - 31056*ep*mtt^4*mWW^6*t^8 - 423018*ep^2*mtt^4*mWW^6*t^8 - 2310846*ep^3*mtt^4*mWW^6*t^8 - 6495270*ep^4*mtt^4*mWW^6*t^8 - 9944646*ep^5*mtt^4*mWW^6*t^8 - 7893804*ep^6*mtt^4*mWW^6*t^8 - 2546640*ep^7*mtt^4*mWW^6*t^8 + 7668*ep*mtt^3*mWW^7*t^8 + 123012*ep^2*mtt^3*mWW^7*t^8 + 765138*ep^3*mtt^3*mWW^7*t^8 + 2375388*ep^4*mtt^3*mWW^7*t^8 + 3926406*ep^5*mtt^3*mWW^7*t^8 + 3308868*ep^6*mtt^3*mWW^7*t^8 + 1118640*ep^7*mtt^3*mWW^7*t^8 + 5088*ep*mtt^2*mWW^8*t^8 + 63840*ep^2*mtt^2*mWW^8*t^8 + 321210*ep^3*mtt^2*mWW^8*t^8 + 835380*ep^4*mtt^2*mWW^8*t^8 + 1188606*ep^5*mtt^2*mWW^8*t^8 + 878964*ep^6*mtt^2*mWW^8*t^8 + 264432*ep^7*mtt^2*mWW^8*t^8 - 1800*ep*mtt*mWW^9*t^8 - 24495*ep^2*mtt*mWW^9*t^8 - 133827*ep^3*mtt*mWW^9*t^8 - 376563*ep^4*mtt*mWW^9*t^8 - 577305*ep^5*mtt*mWW^9*t^8 - 458586*ep^6*mtt*mWW^9*t^8 - 147864*ep^7*mtt*mWW^9*t^8 - 72*ep*mWW^10*t^8 - 912*ep^2*mWW^10*t^8 - 4638*ep^3*mWW^10*t^8 - 12180*ep^4*mWW^10*t^8 - 17418*ep^5*mWW^10*t^8 - 12828*ep^6*mWW^10*t^8 - 3792*ep^7*mWW^10*t^8 + 283752*ep^2*mtt^9*s*t^8 + 2942940*ep^3*mtt^9*s*t^8 + 11512200*ep^4*mtt^9*s*t^8 + 21587244*ep^5*mtt^9*s*t^8 + 19593672*ep^6*mtt^9*s*t^8 + 6928992*ep^7*mtt^9*s*t^8 + 309792*ep*mtt^8*mWW*s*t^8 + 1019802*ep^2*mtt^8*mWW*s*t^8 - 10187002*ep^3*mtt^8*mWW*s*t^8 - 65485350*ep^4*mtt^8*mWW*s*t^8 - 145660606*ep^5*mtt^8*mWW*s*t^8 - 144095196*ep^6*mtt^8*mWW*s*t^8 - 53631760*ep^7*mtt^8*mWW*s*t^8 - 1064880*ep*mtt^7*mWW^2*s*t^8 - 6077888*ep^2*mtt^7*mWW^2*s*t^8 + 8942678*ep^3*mtt^7*mWW^2*s*t^8 + 125814984*ep^4*mtt^7*mWW^2*s*t^8 + 319491178*ep^5*mtt^7*mWW^2*s*t^8 + 335002744*ep^6*mtt^7*mWW^2*s*t^8 + 128976704*ep^7*mtt^7*mWW^2*s*t^8 + 1219662*ep*mtt^6*mWW^3*s*t^8 + 8725841*ep^2*mtt^6*mWW^3*s*t^8 + 6787547*ep^3*mtt^6*mWW^3*s*t^8 - 83314951*ep^4*mtt^6*mWW^3*s*t^8 - 263048909*ep^5*mtt^6*mWW^3*s*t^8 - 299942910*ep^6*mtt^6*mWW^3*s*t^8 - 121232360*ep^7*mtt^6*mWW^3*s*t^8 + 1168*mtt^5*mWW^4*s*t^8 - 285386*ep*mtt^5*mWW^4*s*t^8 - 3353368*ep^2*mtt^5*mWW^4*s*t^8 - 13255804*ep^3*mtt^5*mWW^4*s*t^8 - 18227656*ep^4*mtt^5*mWW^4*s*t^8 + 5788934*ep^5*mtt^5*mWW^4*s*t^8 + 32735824*ep^6*mtt^5*mWW^4*s*t^8 + 19464928*ep^7*mtt^5*mWW^4*s*t^8 - 1856*mtt^4*mWW^5*s*t^8 - 432412*ep*mtt^4*mWW^5*s*t^8 - 2667057*ep^2*mtt^4*mWW^5*s*t^8 + 408813*ep^3*mtt^4*mWW^5*s*t^8 + 34753775*ep^4*mtt^4*mWW^5*s*t^8 + 92324071*ep^5*mtt^4*mWW^5*s*t^8 + 96024954*ep^6*mtt^4*mWW^5*s*t^8 + 36184632*ep^7*mtt^4*mWW^5*s*t^8 - 2384*mtt^3*mWW^6*s*t^8 + 267150*ep*mtt^3*mWW^6*s*t^8 + 2601474*ep^2*mtt^3*mWW^6*s*t^8 + 7674056*ep^3*mtt^3*mWW^6*s*t^8 + 3869914*ep^4*mtt^3*mWW^6*s*t^8 - 18711990*ep^5*mtt^3*mWW^6*s*t^8 - 32052052*ep^6*mtt^3*mWW^6*s*t^8 - 15096688*ep^7*mtt^3*mWW^6*s*t^8 + 5568*mtt^2*mWW^7*s*t^8 + 27506*ep*mtt^2*mWW^7*s*t^8 - 333635*ep^2*mtt^2*mWW^7*s*t^8 - 3191117*ep^3*mtt^2*mWW^7*s*t^8 - 10473047*ep^4*mtt^2*mWW^7*s*t^8 - 16392161*ep^5*mtt^2*mWW^7*s*t^8 - 12363434*ep^6*mtt^2*mWW^7*s*t^8 - 3608920*ep^7*mtt^2*mWW^7*s*t^8 - 2400*mtt*mWW^8*s*t^8 - 41840*ep*mtt*mWW^8*s*t^8 - 218512*ep^2*mtt*mWW^8*s*t^8 - 263700*ep^3*mtt*mWW^8*s*t^8 + 1094680*ep^4*mtt*mWW^8*s*t^8 + 3874284*ep^5*mtt*mWW^8*s*t^8 + 4485112*ep^6*mtt*mWW^8*s*t^8 + 1817376*ep^7*mtt*mWW^8*s*t^8 - 96*mWW^9*s*t^8 + 408*ep*mWW^9*s*t^8 + 19591*ep^2*mWW^9*s*t^8 + 141589*ep^3*mWW^9*s*t^8 + 455451*ep^4*mWW^9*s*t^8 + 747955*ep^5*mWW^9*s*t^8 + 611286*ep^6*mWW^9*s*t^8 + 197096*ep^7*mWW^9*s*t^8 - 940968*ep^2*mtt^8*s^2*t^8 - 9750300*ep^3*mtt^8*s^2*t^8 - 38097528*ep^4*mtt^8*s^2*t^8 - 71347836*ep^5*mtt^8*s^2*t^8 - 64672104*ep^6*mtt^8*s^2*t^8 - 22839264*ep^7*mtt^8*s^2*t^8 - 1722336*ep*mtt^7*mWW*s^2*t^8 - 8383914*ep^2*mtt^7*mWW*s^2*t^8 + 28201880*ep^3*mtt^7*mWW*s^2*t^8 + 251467370*ep^4*mtt^7*mWW*s^2*t^8 + 595811216*ep^5*mtt^7*mWW*s^2*t^8 + 604198504*ep^6*mtt^7*mWW*s^2*t^8 + 227605280*ep^7*mtt^7*mWW*s^2*t^8 + 5222856*ep*mtt^6*mWW^2*s^2*t^8 + 32522170*ep^2*mtt^6*mWW^2*s^2*t^8 - 13894854*ep^3*mtt^6*mWW^2*s^2*t^8 - 492731294*ep^4*mtt^6*mWW^2*s^2*t^8 - 1320663910*ep^5*mtt^6*mWW^2*s^2*t^8 - 1407926056*ep^6*mtt^6*mWW^2*s^2*t^8 - 545550304*ep^7*mtt^6*mWW^2*s^2*t^8 - 4926610*ep*mtt^5*mWW^3*s^2*t^8 - 35332707*ep^2*mtt^5*mWW^3*s^2*t^8 - 31529149*ep^3*mtt^5*mWW^3*s^2*t^8 + 310018989*ep^4*mtt^5*mWW^3*s^2*t^8 + 995169439*ep^5*mtt^5*mWW^3*s^2*t^8 + 1135473118*ep^6*mtt^5*mWW^3*s^2*t^8 + 457821752*ep^7*mtt^5*mWW^3*s^2*t^8 - 4592*mtt^4*mWW^4*s^2*t^8 + 452332*ep*mtt^4*mWW^4*s^2*t^8 + 7113264*ep^2*mtt^4*mWW^4*s^2*t^8 + 37549868*ep^3*mtt^4*mWW^4*s^2*t^8 + 81689244*ep^4*mtt^4*mWW^4*s^2*t^8 + 65028844*ep^5*mtt^4*mWW^4*s^2*t^8 - 6921352*ep^6*mtt^4*mWW^4*s^2*t^8 - 22288960*ep^7*mtt^4*mWW^4*s^2*t^8 + 9240*mtt^3*mWW^5*s^2*t^8 + 1644288*ep*mtt^3*mWW^5*s^2*t^8 + 9926292*ep^2*mtt^3*mWW^5*s^2*t^8 - 4072792*ep^3*mtt^3*mWW^5*s^2*t^8 - 144338968*ep^4*mtt^3*mWW^5*s^2*t^8 - 379186916*ep^5*mtt^3*mWW^5*s^2*t^8 - 395800168*ep^6*mtt^3*mWW^5*s^2*t^8 - 150278384*ep^7*mtt^3*mWW^5*s^2*t^8 - 1984*mtt^2*mWW^6*s^2*t^8 - 676492*ep*mtt^2*mWW^6*s^2*t^8 - 5421896*ep^2*mtt^2*mWW^6*s^2*t^8 - 10201934*ep^3*mtt^2*mWW^6*s^2*t^8 + 21644688*ep^4*mtt^2*mWW^6*s^2*t^8 + 102172634*ep^5*mtt^2*mWW^6*s^2*t^8 + 129002152*ep^6*mtt^2*mWW^6*s^2*t^8 + 54822560*ep^7*mtt^2*mWW^6*s^2*t^8 - 5544*mtt*mWW^7*s^2*t^8 - 40110*ep*mtt*mWW^7*s^2*t^8 + 316463*ep^2*mtt*mWW^7*s^2*t^8 + 3750815*ep^3*mtt*mWW^7*s^2*t^8 + 12820247*ep^4*mtt*mWW^7*s^2*t^8 + 19609755*ep^5*mtt*mWW^7*s^2*t^8 + 13672798*ep^6*mtt*mWW^7*s^2*t^8 + 3437064*ep^7*mtt*mWW^7*s^2*t^8 + 2880*mWW^8*s^2*t^8 + 46072*ep*mWW^8*s^2*t^8 + 200648*ep^2*mWW^8*s^2*t^8 - 60446*ep^3*mWW^8*s^2*t^8 - 2500612*ep^4*mWW^8*s^2*t^8 - 6646794*ep^5*mWW^8*s^2*t^8 - 7076140*ep^6*mWW^8*s^2*t^8 - 2747024*ep^7*mWW^8*s^2*t^8 + 1661520*ep^2*mtt^7*s^3*t^8 + 17199000*ep^3*mtt^7*s^3*t^8 + 67116000*ep^4*mtt^7*s^3*t^8 + 125513640*ep^5*mtt^7*s^3*t^8 + 113599920*ep^6*mtt^7*s^3*t^8 + 40057920*ep^7*mtt^7*s^3*t^8 + 3668448*ep*mtt^6*mWW*s^3*t^8 + 19588884*ep^2*mtt^6*mWW*s^3*t^8 - 41722282*ep^3*mtt^6*mWW*s^3*t^8 - 461976928*ep^4*mtt^6*mWW*s^3*t^8 - 1127106470*ep^5*mtt^6*mWW*s^3*t^8 - 1154453972*ep^6*mtt^6*mWW*s^3*t^8 - 436677360*ep^7*mtt^6*mWW*s^3*t^8 - 9780372*ep*mtt^5*mWW^2*s^3*t^8 - 62241360*ep^2*mtt^5*mWW^2*s^3*t^8 + 9460464*ep^3*mtt^5*mWW^2*s^3*t^8 + 847579976*ep^4*mtt^5*mWW^2*s^3*t^8 + 2313469352*ep^5*mtt^5*mWW^2*s^3*t^8 + 2475464836*ep^6*mtt^5*mWW^2*s^3*t^8 + 959347936*ep^7*mtt^5*mWW^2*s^3*t^8 + 7474278*ep*mtt^4*mWW^3*s^3*t^8 + 53274968*ep^2*mtt^4*mWW^3*s^3*t^8 + 48914634*ep^3*mtt^4*mWW^3*s^3*t^8 - 451665004*ep^4*mtt^4*mWW^3*s^3*t^8 - 1450984632*ep^5*mtt^4*mWW^3*s^3*t^8 - 1649850204*ep^6*mtt^4*mWW^3*s^3*t^8 - 662652032*ep^7*mtt^4*mWW^3*s^3*t^8 + 5440*mtt^3*mWW^4*s^3*t^8 + 328500*ep*mtt^3*mWW^4*s^3*t^8 - 2288720*ep^2*mtt^3*mWW^4*s^3*t^8 - 41371114*ep^3*mtt^3*mWW^4*s^3*t^8 - 161845396*ep^4*mtt^3*mWW^4*s^3*t^8 - 269602998*ep^5*mtt^3*mWW^4*s^3*t^8 - 204006760*ep^6*mtt^3*mWW^4*s^3*t^8 - 57225632*ep^7*mtt^3*mWW^4*s^3*t^8 - 10632*mtt^2*mWW^5*s^3*t^8 - 2292802*ep*mtt^2*mWW^5*s^3*t^8 - 14248338*ep^2*mtt^2*mWW^5*s^3*t^8 + 2704546*ep^3*mtt^2*mWW^5*s^3*t^8 + 192551114*ep^4*mtt^2*mWW^5*s^3*t^8 + 516743492*ep^5*mtt^2*mWW^5*s^3*t^8 + 544531084*ep^6*mtt^2*mWW^5*s^3*t^8 + 208048768*ep^7*mtt^2*mWW^5*s^3*t^8 + 5664*mtt*mWW^6*s^3*t^8 + 604260*ep*mtt*mWW^6*s^3*t^8 + 4387050*ep^2*mtt*mWW^6*s^3*t^8 + 6081216*ep^3*mtt*mWW^6*s^3*t^8 - 27662450*ep^4*mtt*mWW^6*s^3*t^8 - 102407364*ep^5*mtt*mWW^6*s^3*t^8 - 122204912*ep^6*mtt*mWW^6*s^3*t^8 - 50521264*ep^7*mtt*mWW^6*s^3*t^8 - 472*mWW^7*s^3*t^8 - 2312*ep*mWW^7*s^3*t^8 - 130116*ep^2*mWW^7*s^3*t^8 - 1226096*ep^3*mWW^7*s^3*t^8 - 3940064*ep^4*mWW^7*s^3*t^8 - 5334524*ep^5*mWW^7*s^3*t^8 - 2824248*ep^6*mWW^7*s^3*t^8 - 292320*ep^7*mWW^7*s^3*t^8 - 1698480*ep^2*mtt^6*s^4*t^8 - 17560200*ep^3*mtt^6*s^4*t^8 - 68421360*ep^4*mtt^6*s^4*t^8 - 127737960*ep^5*mtt^6*s^4*t^8 - 115407600*ep^6*mtt^6*s^4*t^8 - 40622400*ep^7*mtt^6*s^4*t^8 - 3769248*ep*mtt^5*mWW*s^4*t^8 - 20727945*ep^2*mtt^5*mWW*s^4*t^8 + 36246973*ep^3*mtt^5*mWW*s^4*t^8 + 446874855*ep^4*mtt^5*mWW*s^4*t^8 + 1102040359*ep^5*mtt^5*mWW*s^4*t^8 + 1131639726*ep^6*mtt^5*mWW*s^4*t^8 + 428102920*ep^7*mtt^5*mWW*s^4*t^8 + 8846892*ep*mtt^4*mWW^2*s^4*t^8 + 56617238*ep^2*mtt^4*mWW^2*s^4*t^8 - 3223592*ep^3*mtt^4*mWW^2*s^4*t^8 - 736967990*ep^4*mtt^4*mWW^2*s^4*t^8 - 2020262056*ep^5*mtt^4*mWW^2*s^4*t^8 - 2158943492*ep^6*mtt^4*mWW^2*s^4*t^8 - 834613280*ep^7*mtt^4*mWW^2*s^4*t^8 - 5427510*ep*mtt^3*mWW^3*s^4*t^8 - 38349038*ep^2*mtt^3*mWW^3*s^4*t^8 - 34999764*ep^3*mtt^3*mWW^3*s^4*t^8 + 319021154*ep^4*mtt^3*mWW^3*s^4*t^8 + 1017550922*ep^5*mtt^3*mWW^3*s^4*t^8 + 1149187716*ep^6*mtt^3*mWW^3*s^4*t^8 + 458791504*ep^7*mtt^3*mWW^3*s^4*t^8 - 2016*mtt^2*mWW^4*s^4*t^8 - 785190*ep*mtt^2*mWW^4*s^4*t^8 - 2975014*ep^2*mtt^2*mWW^4*s^4*t^8 + 21063488*ep^3*mtt^2*mWW^4*s^4*t^8 + 136308018*ep^4*mtt^2*mWW^4*s^4*t^8 + 286514790*ep^5*mtt^2*mWW^4*s^4*t^8 + 264135548*ep^6*mtt^2*mWW^4*s^4*t^8 + 91265936*ep^7*mtt^2*mWW^4*s^4*t^8 + 3440*mtt*mWW^5*s^4*t^8 + 1303550*ep*mtt*mWW^5*s^4*t^8 + 8311509*ep^2*mtt*mWW^5*s^4*t^8 - 219719*ep^3*mtt*mWW^5*s^4*t^8 - 105610171*ep^4*mtt*mWW^5*s^4*t^8 - 287741603*ep^5*mtt*mWW^5*s^4*t^8 - 304764406*ep^6*mtt*mWW^5*s^4*t^8 - 116725096*ep^7*mtt*mWW^5*s^4*t^8 - 1424*mWW^6*s^4*t^8 - 168494*ep*mWW^6*s^4*t^8 - 1184150*ep^2*mWW^6*s^4*t^8 - 1366130*ep^3*mWW^6*s^4*t^8 + 8576638*ep^4*mWW^6*s^4*t^8 + 29255196*ep^5*mWW^6*s^4*t^8 + 33841564*ep^6*mWW^6*s^4*t^8 + 13704032*ep^7*mWW^6*s^4*t^8 + 1007496*ep^2*mtt^5*s^5*t^8 + 10400460*ep^3*mtt^5*s^5*t^8 + 40447176*ep^4*mtt^5*s^5*t^8 + 75351612*ep^5*mtt^5*s^5*t^8 + 67925928*ep^6*mtt^5*s^5*t^8 + 23855328*ep^7*mtt^5*s^5*t^8 + 1873536*ep*mtt^4*mWW*s^5*t^8 + 10205370*ep^2*mtt^4*mWW*s^5*t^8 - 18794972*ep^3*mtt^4*mWW*s^5*t^8 - 224030450*ep^4*mtt^4*mWW*s^5*t^8 - 549007340*ep^5*mtt^4*mWW*s^5*t^8 - 561403024*ep^6*mtt^4*mWW*s^5*t^8 - 211635200*ep^7*mtt^4*mWW*s^5*t^8 - 3901872*ep*mtt^3*mWW^2*s^5*t^8 - 24922162*ep^2*mtt^3*mWW^2*s^5*t^8 + 1210644*ep^3*mtt^3*mWW^2*s^5*t^8 + 320367342*ep^4*mtt^3*mWW^2*s^5*t^8 + 874476800*ep^5*mtt^3*mWW^2*s^5*t^8 + 930149424*ep^6*mtt^3*mWW^2*s^5*t^8 + 357955104*ep^7*mtt^3*mWW^2*s^5*t^8 + 1927648*ep*mtt^2*mWW^3*s^5*t^8 + 13532090*ep^2*mtt^2*mWW^3*s^5*t^8 + 12226860*ep^3*mtt^2*mWW^3*s^5*t^8 - 110180526*ep^4*mtt^2*mWW^3*s^5*t^8 - 347642432*ep^5*mtt^2*mWW^3*s^5*t^8 - 388683056*ep^6*mtt^2*mWW^3*s^5*t^8 - 153784544*ep^7*mtt^2*mWW^3*s^5*t^8 + 357296*ep*mtt*mWW^4*s^5*t^8 + 1848918*ep^2*mtt*mWW^4*s^5*t^8 - 4937184*ep^3*mtt*mWW^4*s^5*t^8 - 47120634*ep^4*mtt*mWW^4*s^5*t^8 - 109581236*ep^5*mtt*mWW^4*s^5*t^8 - 107905656*ep^6*mtt*mWW^4*s^5*t^8 - 39368064*ep^7*mtt*mWW^4*s^5*t^8 - 256608*ep*mWW^5*s^5*t^8 - 1669360*ep^2*mWW^5*s^5*t^8 - 83296*ep^3*mWW^5*s^5*t^8 + 20595044*ep^4*mWW^5*s^5*t^8 + 56524900*ep^5*mWW^5*s^5*t^8 + 60002400*ep^6*mWW^5*s^5*t^8 + 22998880*ep^7*mWW^5*s^5*t^8 - 320712*ep^2*mtt^4*s^6*t^8 - 3304140*ep^3*mtt^4*s^6*t^8 - 12817560*ep^4*mtt^4*s^6*t^8 - 23811564*ep^5*mtt^4*s^6*t^8 - 21401352*ep^6*mtt^4*s^6*t^8 - 7493472*ep^7*mtt^4*s^6*t^8 - 360192*ep*mtt^3*mWW*s^6*t^8 - 1777440*ep^2*mtt^3*mWW*s^6*t^8 + 5459440*ep^3*mtt^3*mWW*s^6*t^8 + 49961296*ep^4*mtt^3*mWW*s^6*t^8 + 117786368*ep^5*mtt^3*mWW*s^6*t^8 + 118397888*ep^6*mtt^3*mWW*s^6*t^8 + 44163840*ep^7*mtt^3*mWW*s^6*t^8 + 677376*ep*mtt^2*mWW^2*s^6*t^8 + 4285848*ep^2*mtt^2*mWW^2*s^6*t^8 - 553644*ep^3*mtt^2*mWW^2*s^6*t^8 - 56296912*ep^4*mtt^2*mWW^2*s^6*t^8 - 151592196*ep^5*mtt^2*mWW^2*s^6*t^8 - 159867512*ep^6*mtt^2*mWW^2*s^6*t^8 - 61088160*ep^7*mtt^2*mWW^2*s^6*t^8 - 274176*ep*mtt*mWW^3*s^6*t^8 - 1956528*ep^2*mtt*mWW^3*s^6*t^8 - 2054472*ep^3*mtt*mWW^3*s^6*t^8 + 13980176*ep^4*mtt*mWW^3*s^6*t^8 + 45071544*ep^5*mtt*mWW^3*s^6*t^8 + 50146768*ep^6*mtt*mWW^3*s^6*t^8 + 19658688*ep^7*mtt*mWW^3*s^6*t^8 - 43008*ep*mWW^4*s^6*t^8 - 231168*ep^2*mWW^4*s^6*t^8 + 452816*ep^3*mWW^4*s^6*t^8 + 5173000*ep^4*mWW^4*s^6*t^8 + 12545848*ep^5*mWW^4*s^6*t^8 + 12724208*ep^6*mWW^4*s^6*t^8 + 4759104*ep^7*mWW^4*s^6*t^8 + 42048*ep^2*mtt^3*s^7*t^8 + 432000*ep^3*mtt^3*s^7*t^8 + 1669968*ep^4*mtt^3*s^7*t^8 + 3090096*ep^5*mtt^3*s^7*t^8 + 2765664*ep^6*mtt^3*s^7*t^8 + 964224*ep^7*mtt^3*s^7*t^8 - 67008*ep^2*mtt^2*mWW*s^7*t^8 - 688512*ep^3*mtt^2*mWW*s^7*t^8 - 2661936*ep^4*mtt^2*mWW*s^7*t^8 - 4926480*ep^5*mtt^2*mWW*s^7*t^8 - 4410144*ep^6*mtt^2*mWW*s^7*t^8 - 1537920*ep^7*mtt^2*mWW*s^7*t^8 + 7872*ep^2*mtt*mWW^2*s^7*t^8 + 81024*ep^3*mtt*mWW^2*s^7*t^8 + 313968*ep^4*mtt*mWW^2*s^7*t^8 + 582672*ep^5*mtt*mWW^2*s^7*t^8 + 523296*ep^6*mtt*mWW^2*s^7*t^8 + 183168*ep^7*mtt*mWW^2*s^7*t^8 + 17088*ep^2*mWW^3*s^7*t^8 + 175488*ep^3*mWW^3*s^7*t^8 + 678000*ep^4*mWW^3*s^7*t^8 + 1253712*ep^5*mWW^3*s^7*t^8 + 1121184*ep^6*mWW^3*s^7*t^8 + 390528*ep^7*mWW^3*s^7*t^8 + 63336*ep^2*mtt^9*t^9 + 656124*ep^3*mtt^9*t^9 + 2562840*ep^4*mtt^9*t^9 + 4797660*ep^5*mtt^9*t^9 + 4346664*ep^6*mtt^9*t^9 + 1534176*ep^7*mtt^9*t^9 - 249207*ep^2*mtt^8*mWW*t^9 - 2593059*ep^3*mtt^8*mWW*t^9 - 10183971*ep^4*mtt^8*mWW*t^9 - 19178985*ep^5*mtt^8*mWW*t^9 - 17483130*ep^6*mtt^8*mWW*t^9 - 6207768*ep^7*mtt^8*mWW*t^9 + 328365*ep^2*mtt^7*mWW^2*t^9 + 3445833*ep^3*mtt^7*mWW^2*t^9 + 13675377*ep^4*mtt^7*mWW^2*t^9 + 26052147*ep^5*mtt^7*mWW^2*t^9 + 24033246*ep^6*mtt^7*mWW^2*t^9 + 8635272*ep^7*mtt^7*mWW^2*t^9 + 2712*ep*mtt^6*mWW^3*t^9 - 56124*ep^2*mtt^6*mWW^3*t^9 - 823578*ep^3*mtt^6*mWW^3*t^9 - 3741012*ep^4*mtt^6*mWW^3*t^9 - 7843578*ep^5*mtt^6*mWW^3*t^9 - 7837596*ep^6*mtt^6*mWW^3*t^9 - 3021264*ep^7*mtt^6*mWW^3*t^9 - 2868*ep*mtt^5*mWW^4*t^9 - 184812*ep^2*mtt^5*mWW^4*t^9 - 1693620*ep^3*mtt^5*mWW^4*t^9 - 6231684*ep^4*mtt^5*mWW^4*t^9 - 11129040*ep^5*mtt^5*mWW^4*t^9 - 9636624*ep^6*mtt^5*mWW^4*t^9 - 3243072*ep^7*mtt^5*mWW^4*t^9 - 10776*ep*mtt^4*mWW^5*t^9 - 30195*ep^2*mtt^4*mWW^5*t^9 + 411351*ep^3*mtt^4*mWW^5*t^9 + 2510757*ep^4*mtt^4*mWW^5*t^9 + 5519517*ep^5*mtt^4*mWW^5*t^9 + 5430330*ep^6*mtt^4*mWW^5*t^9 + 2010456*ep^7*mtt^4*mWW^5*t^9 + 19428*ep*mtt^3*mWW^6*t^9 + 254373*ep^2*mtt^3*mWW^6*t^9 + 1333461*ep^3*mtt^3*mWW^6*t^9 + 3594609*ep^4*mtt^3*mWW^6*t^9 + 5273451*ep^5*mtt^3*mWW^6*t^9 + 4004814*ep^6*mtt^3*mWW^6*t^9 + 1233864*ep^7*mtt^3*mWW^6*t^9 - 8160*ep*mtt^2*mWW^7*t^9 - 124542*ep^2*mtt^2*mWW^7*t^9 - 747600*ep^3*mtt^2*mWW^7*t^9 - 2263062*ep^4*mtt^2*mWW^7*t^9 - 3670212*ep^5*mtt^2*mWW^7*t^9 - 3045264*ep^6*mtt^2*mWW^7*t^9 - 1015680*ep^7*mtt^2*mWW^7*t^9 - 792*ep*mtt*mWW^8*t^9 - 7374*ep^2*mtt*mWW^8*t^9 - 22494*ep^3*mtt*mWW^8*t^9 - 17670*ep^4*mtt*mWW^8*t^9 + 36582*ep^5*mtt*mWW^8*t^9 + 75804*ep^6*mtt*mWW^8*t^9 + 38544*ep^7*mtt*mWW^8*t^9 + 456*ep*mWW^9*t^9 + 6180*ep^2*mWW^9*t^9 + 33582*ep^3*mWW^9*t^9 + 93816*ep^4*mWW^9*t^9 + 142458*ep^5*mWW^9*t^9 + 111756*ep^6*mWW^9*t^9 + 35472*ep^7*mWW^9*t^9 - 425544*ep^2*mtt^8*s*t^9 - 4404204*ep^3*mtt^8*s*t^9 - 17182536*ep^4*mtt^8*s*t^9 - 32123196*ep^5*mtt^8*s*t^9 - 29062824*ep^6*mtt^8*s*t^9 - 10243296*ep^7*mtt^8*s*t^9 - 324576*ep*mtt^7*mWW*s*t^9 - 653163*ep^2*mtt^7*mWW*s*t^9 + 14916825*ep^3*mtt^7*mWW*s*t^9 + 84898457*ep^4*mtt^7*mWW*s*t^9 + 182495579*ep^5*mtt^7*mWW*s*t^9 + 177459310*ep^6*mtt^7*mWW*s*t^9 + 65326408*ep^7*mtt^7*mWW*s*t^9 + 1086192*ep*mtt^6*mWW^2*s*t^9 + 5649095*ep^2*mtt^6*mWW^2*s*t^9 - 14565787*ep^3*mtt^6*mWW^2*s*t^9 - 148372025*ep^4*mtt^6*mWW^2*s*t^9 - 360933369*ep^5*mtt^6*mWW^2*s*t^9 - 371194602*ep^6*mtt^6*mWW^2*s*t^9 - 141181784*ep^7*mtt^6*mWW^2*s*t^9 - 1244100*ep*mtt^5*mWW^3*s*t^9 - 8534163*ep^2*mtt^5*mWW^3*s*t^9 - 3682479*ep^3*mtt^5*mWW^3*s*t^9 + 95006621*ep^4*mtt^5*mWW^3*s*t^9 + 281801595*ep^5*mtt^5*mWW^3*s*t^9 + 313374990*ep^6*mtt^5*mWW^3*s*t^9 + 124663496*ep^7*mtt^5*mWW^3*s*t^9 - 1000*mtt^4*mWW^4*s*t^9 + 416594*ep*mtt^4*mWW^4*s*t^9 + 4213168*ep^2*mtt^4*mWW^4*s*t^9 + 13834478*ep^3*mtt^4*mWW^4*s*t^9 + 11706712*ep^4*mtt^4*mWW^4*s*t^9 - 23415568*ep^5*mtt^4*mWW^4*s*t^9 - 49757200*ep^6*mtt^4*mWW^4*s*t^9 - 25245504*ep^7*mtt^4*mWW^4*s*t^9 + 2696*mtt^3*mWW^5*s*t^9 + 213794*ep*mtt^3*mWW^5*s*t^9 + 760975*ep^2*mtt^3*mWW^5*s*t^9 - 5082815*ep^3*mtt^3*mWW^5*s*t^9 - 33851525*ep^4*mtt^3*mWW^5*s*t^9 - 73189479*ep^5*mtt^3*mWW^5*s*t^9 - 69559270*ep^6*mtt^3*mWW^5*s*t^9 - 24792936*ep^7*mtt^3*mWW^5*s*t^9 - 1784*mtt^2*mWW^6*s*t^9 - 176006*ep*mtt^2*mWW^6*s*t^9 - 1347951*ep^2*mtt^2*mWW^6*s*t^9 - 2560243*ep^3*mtt^2*mWW^6*s*t^9 + 4512673*ep^4*mtt^2*mWW^6*s*t^9 + 22189061*ep^5*mtt^2*mWW^6*s*t^9 + 27763202*ep^6*mtt^2*mWW^6*s*t^9 + 11650808*ep^7*mtt^2*mWW^6*s*t^9 - 520*mtt*mWW^7*s*t^9 + 19310*ep*mtt*mWW^7*s*t^9 + 306905*ep^2*mtt*mWW^7*s*t^9 + 1610787*ep^3*mtt*mWW^7*s*t^9 + 3923601*ep^4*mtt*mWW^7*s*t^9 + 4690015*ep^5*mtt*mWW^7*s*t^9 + 2508470*ep^6*mtt*mWW^7*s*t^9 + 399912*ep^7*mtt*mWW^7*s*t^9 + 608*mWW^8*s*t^9 + 8792*ep*mWW^8*s*t^9 + 30678*ep^2*mWW^8*s*t^9 - 66562*ep^3*mWW^8*s*t^9 - 641978*ep^4*mWW^8*s*t^9 - 1514638*ep^5*mWW^8*s*t^9 - 1532076*ep^6*mWW^8*s*t^9 - 577104*ep^7*mWW^8*s*t^9 + 1143408*ep^2*mtt^7*s^2*t^9 + 11821656*ep^3*mtt^7*s^2*t^9 + 46061736*ep^4*mtt^7*s^2*t^9 + 85990128*ep^5*mtt^7*s^2*t^9 + 77680512*ep^6*mtt^7*s^2*t^9 + 27336960*ep^7*mtt^7*s^2*t^9 + 1401792*ep*mtt^6*mWW*s^2*t^9 + 5705679*ep^2*mtt^6*mWW*s^2*t^9 - 34301351*ep^3*mtt^6*mWW*s^2*t^9 - 247852521*ep^4*mtt^6*mWW*s^2*t^9 - 563369317*ep^5*mtt^6*mWW*s^2*t^9 - 560511546*ep^6*mtt^6*mWW*s^2*t^9 - 208677336*ep^7*mtt^6*mWW*s^2*t^9 - 4169172*ep*mtt^5*mWW^2*s^2*t^9 - 24593268*ep^2*mtt^5*mWW^2*s^2*t^9 + 24391484*ep^3*mtt^5*mWW^2*s^2*t^9 + 440747632*ep^4*mtt^5*mWW^2*s^2*t^9 + 1133665256*ep^5*mtt^5*mWW^2*s^2*t^9 + 1187209972*ep^6*mtt^5*mWW^2*s^2*t^9 + 454845184*ep^7*mtt^5*mWW^2*s^2*t^9 + 4022730*ep*mtt^4*mWW^3*s^2*t^9 + 27771295*ep^2*mtt^4*mWW^3*s^2*t^9 + 16083643*ep^3*mtt^4*mWW^3*s^2*t^9 - 282333081*ep^4*mtt^4*mWW^3*s^2*t^9 - 849361561*ep^5*mtt^4*mWW^3*s^2*t^9 - 944049162*ep^6*mtt^4*mWW^3*s^2*t^9 - 374245688*ep^7*mtt^4*mWW^3*s^2*t^9 + 2216*mtt^3*mWW^4*s^2*t^9 - 903432*ep*mtt^3*mWW^4*s^2*t^9 - 8776824*ep^2*mtt^3*mWW^4*s^2*t^9 - 26987042*ep^3*mtt^3*mWW^4*s^2*t^9 - 14546864*ep^4*mtt^3*mWW^4*s^2*t^9 + 70564374*ep^5*mtt^3*mWW^4*s^2*t^9 + 125663156*ep^6*mtt^3*mWW^4*s^2*t^9 + 60932608*ep^7*mtt^3*mWW^4*s^2*t^9 - 5256*mtt^2*mWW^5*s^2*t^9 - 616088*ep*mtt^2*mWW^5*s^2*t^9 - 2966203*ep^2*mtt^2*mWW^5*s^2*t^9 + 8080505*ep^3*mtt^2*mWW^5*s^2*t^9 + 75303861*ep^4*mtt^2*mWW^5*s^2*t^9 + 174092471*ep^5*mtt^2*mWW^5*s^2*t^9 + 170794990*ep^6*mtt^2*mWW^5*s^2*t^9 + 62134600*ep^7*mtt^2*mWW^5*s^2*t^9 + 3976*mtt*mWW^6*s^2*t^9 + 289364*ep*mtt*mWW^6*s^2*t^9 + 1932784*ep^2*mtt*mWW^6*s^2*t^9 + 1698742*ep^3*mtt*mWW^6*s^2*t^9 - 16320452*ep^4*mtt*mWW^6*s^2*t^9 - 51905622*ep^5*mtt*mWW^6*s^2*t^9 - 58667144*ep^6*mtt*mWW^6*s^2*t^9 - 23449568*ep^7*mtt*mWW^6*s^2*t^9 - 936*mWW^7*s^2*t^9 - 25194*ep*mWW^7*s^2*t^9 - 216295*ep^2*mWW^7*s^2*t^9 - 781637*ep^3*mWW^7*s^2*t^9 - 1036839*ep^4*mWW^7*s^2*t^9 + 367855*ep^5*mWW^7*s^2*t^9 + 1917814*ep^6*mWW^7*s^2*t^9 + 1136296*ep^7*mWW^7*s^2*t^9 - 1584912*ep^2*mtt^6*s^3*t^9 - 16367064*ep^3*mtt^6*s^3*t^9 - 63678384*ep^4*mtt^6*s^3*t^9 - 118681752*ep^5*mtt^6*s^3*t^9 - 107027088*ep^6*mtt^6*s^3*t^9 - 37598400*ep^7*mtt^6*s^3*t^9 - 2195424*ep*mtt^5*mWW*s^3*t^9 - 10147305*ep^2*mtt^5*mWW*s^3*t^9 + 40912515*ep^3*mtt^5*mWW*s^3*t^9 + 336882035*ep^4*mtt^5*mWW*s^3*t^9 + 783689865*ep^5*mtt^5*mWW*s^3*t^9 + 786032506*ep^6*mtt^5*mWW*s^3*t^9 + 293554968*ep^7*mtt^5*mWW*s^3*t^9 + 5792340*ep*mtt^4*mWW^2*s^3*t^9 + 35186814*ep^2*mtt^4*mWW^2*s^3*t^9 - 21891794*ep^3*mtt^4*mWW^2*s^3*t^9 - 559350322*ep^4*mtt^4*mWW^2*s^3*t^9 - 1464265334*ep^5*mtt^4*mWW^2*s^3*t^9 - 1538932960*ep^6*mtt^4*mWW^2*s^3*t^9 - 589563088*ep^7*mtt^4*mWW^2*s^3*t^9 - 4688278*ep*mtt^3*mWW^3*s^3*t^9 - 32123822*ep^2*mtt^3*mWW^3*s^3*t^9 - 18601396*ep^3*mtt^3*mWW^3*s^3*t^9 + 320454810*ep^4*mtt^3*mWW^3*s^3*t^9 + 957357714*ep^5*mtt^3*mWW^3*s^3*t^9 + 1056780676*ep^6*mtt^3*mWW^3*s^3*t^9 + 416287120*ep^7*mtt^3*mWW^3*s^3*t^9 - 1184*mtt^2*mWW^4*s^3*t^9 + 659358*ep*mtt^2*mWW^4*s^3*t^9 + 6400146*ep^2*mtt^2*mWW^4*s^3*t^9 + 20597744*ep^3*mtt^2*mWW^4*s^3*t^9 + 15872490*ep^4*mtt^2*mWW^4*s^3*t^9 - 39836206*ep^5*mtt^2*mWW^4*s^3*t^9 - 80012356*ep^6*mtt^2*mWW^4*s^3*t^9 - 40026784*ep^7*mtt^2*mWW^4*s^3*t^9 + 2160*mtt*mWW^5*s^3*t^9 + 549818*ep*mtt*mWW^5*s^3*t^9 + 3042909*ep^2*mtt*mWW^5*s^3*t^9 - 4252165*ep^3*mtt*mWW^5*s^3*t^9 - 58050591*ep^4*mtt*mWW^5*s^3*t^9 - 141424897*ep^5*mtt*mWW^5*s^3*t^9 - 142154842*ep^6*mtt*mWW^5*s^3*t^9 - 52538008*ep^7*mtt*mWW^5*s^3*t^9 - 976*mWW^6*s^3*t^9 - 117814*ep*mWW^6*s^3*t^9 - 775702*ep^2*mWW^6*s^3*t^9 - 416752*ep^3*mWW^6*s^3*t^9 + 7798970*ep^4*mWW^6*s^3*t^9 + 23035426*ep^5*mWW^6*s^3*t^9 + 25209808*ep^6*mWW^6*s^3*t^9 + 9851168*ep^7*mWW^6*s^3*t^9 + 1199688*ep^2*mtt^5*s^4*t^9 + 12371436*ep^3*mtt^5*s^4*t^9 + 48047496*ep^4*mtt^5*s^4*t^9 + 89371548*ep^5*mtt^5*s^4*t^9 + 80426472*ep^6*mtt^5*s^4*t^9 + 28193760*ep^7*mtt^5*s^4*t^9 + 1483776*ep*mtt^4*mWW*s^4*t^9 + 6902532*ep^2*mtt^4*mWW*s^4*t^9 - 26996550*ep^3*mtt^4*mWW*s^4*t^9 - 224188440*ep^4*mtt^4*mWW*s^4*t^9 - 521176922*ep^5*mtt^4*mWW*s^4*t^9 - 521734668*ep^6*mtt^4*mWW*s^4*t^9 - 194405008*ep^7*mtt^4*mWW*s^4*t^9 - 3480720*ep*mtt^3*mWW^2*s^4*t^9 - 21204758*ep^2*mtt^3*mWW^2*s^4*t^9 + 11794404*ep^3*mtt^3*mWW^2*s^4*t^9 + 327253226*ep^4*mtt^3*mWW^2*s^4*t^9 + 856317608*ep^5*mtt^3*mWW^2*s^4*t^9 + 897195648*ep^6*mtt^3*mWW^2*s^4*t^9 + 342473632*ep^7*mtt^3*mWW^2*s^4*t^9 + 2363656*ep*mtt^2*mWW^3*s^4*t^9 + 16030174*ep^2*mtt^2*mWW^3*s^4*t^9 + 8635840*ep^3*mtt^2*mWW^3*s^4*t^9 - 159818042*ep^4*mtt^2*mWW^3*s^4*t^9 - 470469964*ep^5*mtt^2*mWW^3*s^4*t^9 - 513980456*ep^6*mtt^2*mWW^3*s^4*t^9 - 200712448*ep^7*mtt^2*mWW^3*s^4*t^9 - 219280*ep*mtt*mWW^4*s^4*t^9 - 2049398*ep^2*mtt*mWW^4*s^4*t^9 - 6543712*ep^3*mtt*mWW^4*s^4*t^9 - 5791238*ep^4*mtt*mWW^4*s^4*t^9 + 9350420*ep^5*mtt*mWW^4*s^4*t^9 + 20636152*ep^6*mtt*mWW^4*s^4*t^9 + 10432896*ep^7*mtt*mWW^4*s^4*t^9 - 147432*ep*mWW^5*s^4*t^9 - 877038*ep^2*mWW^5*s^4*t^9 + 750246*ep^3*mWW^5*s^4*t^9 + 14538374*ep^4*mWW^5*s^4*t^9 + 36674702*ep^5*mWW^5*s^4*t^9 + 37507156*ep^6*mWW^5*s^4*t^9 + 14030992*ep^7*mWW^5*s^4*t^9 - 470568*ep^2*mtt^4*s^5*t^9 - 4844028*ep^3*mtt^4*s^5*t^9 - 18771144*ep^4*mtt^4*s^5*t^9 - 34828332*ep^5*mtt^4*s^5*t^9 - 31259592*ep^6*mtt^4*s^5*t^9 - 10928736*ep^7*mtt^4*s^5*t^9 - 365568*ep*mtt^3*mWW*s^5*t^9 - 1424808*ep^2*mtt^3*mWW*s^5*t^9 + 9435188*ep^3*mtt^3*mWW*s^5*t^9 + 65752400*ep^4*mtt^3*mWW*s^5*t^9 + 147357532*ep^5*mtt^3*mWW*s^5*t^9 + 145020232*ep^6*mtt^3*mWW*s^5*t^9 + 53469024*ep^7*mtt^3*mWW*s^5*t^9 + 768768*ep*mtt^2*mWW^2*s^5*t^9 + 4571280*ep^2*mtt^2*mWW^2*s^5*t^9 - 3631880*ep^3*mtt^2*mWW^2*s^5*t^9 - 75475456*ep^4*mtt^2*mWW^2*s^5*t^9 - 193405912*ep^5*mtt^2*mWW^2*s^5*t^9 - 200466896*ep^6*mtt^2*mWW^2*s^5*t^9 - 75923904*ep^7*mtt^2*mWW^2*s^5*t^9 - 440832*ep*mtt*mWW^3*s^5*t^9 - 2985864*ep^2*mtt*mWW^3*s^5*t^9 - 1665692*ep^3*mtt*mWW^3*s^5*t^9 + 28778288*ep^4*mtt*mWW^3*s^5*t^9 + 84052556*ep^5*mtt*mWW^3*s^5*t^9 + 90911464*ep^6*mtt*mWW^3*s^5*t^9 + 35155680*ep^7*mtt*mWW^3*s^5*t^9 + 37632*ep*mWW^4*s^5*t^9 + 309960*ep^2*mWW^4*s^5*t^9 + 706412*ep^3*mWW^4*s^5*t^9 - 284088*ep^4*mWW^4*s^5*t^9 - 3175844*ep^5*mWW^4*s^5*t^9 - 4205208*ep^6*mWW^4*s^5*t^9 - 1772064*ep^7*mWW^4*s^5*t^9 + 74592*ep^2*mtt^3*s^6*t^9 + 766080*ep^3*mtt^3*s^6*t^9 + 2959992*ep^4*mtt^3*s^6*t^9 + 5473944*ep^5*mtt^3*s^6*t^9 + 4895856*ep^6*mtt^3*s^6*t^9 + 1705536*ep^7*mtt^3*s^6*t^9 - 133728*ep^2*mtt^2*mWW*s^6*t^9 - 1373568*ep^3*mtt^2*mWW*s^6*t^9 - 5307960*ep^4*mtt^2*mWW*s^6*t^9 - 9817752*ep^5*mtt^2*mWW*s^6*t^9 - 8782704*ep^6*mtt^2*mWW*s^6*t^9 - 3060288*ep^7*mtt^2*mWW*s^6*t^9 + 43680*ep^2*mtt*mWW^2*s^6*t^9 + 448896*ep^3*mtt*mWW^2*s^6*t^9 + 1735944*ep^4*mtt*mWW^2*s^6*t^9 + 3213672*ep^5*mtt*mWW^2*s^6*t^9 + 2877840*ep^6*mtt*mWW^2*s^6*t^9 + 1003968*ep^7*mtt*mWW^2*s^6*t^9 + 15456*ep^2*mWW^3*s^6*t^9 + 158592*ep^3*mWW^3*s^6*t^9 + 612024*ep^4*mWW^3*s^6*t^9 + 1130136*ep^5*mWW^3*s^6*t^9 + 1009008*ep^6*mWW^3*s^6*t^9 + 350784*ep^7*mWW^3*s^6*t^9 - 79296*ep^2*mtt^8*t^10 - 819840*ep^3*mtt^8*t^10 - 3194352*ep^4*mtt^8*t^10 - 5962992*ep^5*mtt^8*t^10 - 5386080*ep^6*mtt^8*t^10 - 1895040*ep^7*mtt^8*t^10 + 299313*ep^2*mtt^7*mWW*t^10 + 3105837*ep^3*mtt^7*mWW*t^10 + 12155997*ep^4*mtt^7*mWW*t^10 + 22805391*ep^5*mtt^7*mWW*t^10 + 20705622*ep^6*mtt^7*mWW*t^10 + 7322280*ep^7*mtt^7*mWW*t^10 - 387504*ep^2*mtt^6*mWW^2*t^10 - 4047366*ep^3*mtt^6*mWW^2*t^10 - 15970260*ep^4*mtt^6*mWW^2*t^10 - 30232242*ep^5*mtt^6*mWW^2*t^10 - 27708108*ep^6*mtt^6*mWW^2*t^10 - 9891600*ep^7*mtt^6*mWW^2*t^10 - 2628*ep*mtt^5*mWW^3*t^10 + 102624*ep^2*mtt^5*mWW^3*t^10 + 1287678*ep^3*mtt^5*mWW^3*t^10 + 5487072*ep^4*mtt^5*mWW^3*t^10 + 10976778*ep^5*mtt^5*mWW^3*t^10 + 10544460*ep^6*mtt^5*mWW^3*t^10 + 3927696*ep^7*mtt^5*mWW^3*t^10 + 6156*ep*mtt^4*mWW^4*t^10 + 188628*ep^2*mtt^4*mWW^4*t^10 + 1520610*ep^3*mtt^4*mWW^4*t^10 + 5322492*ep^4*mtt^4*mWW^4*t^10 + 9270318*ep^5*mtt^4*mWW^4*t^10 + 7916340*ep^6*mtt^4*mWW^4*t^10 + 2643696*ep^7*mtt^4*mWW^4*t^10 - 1320*ep*mtt^3*mWW^5*t^10 - 111027*ep^2*mtt^3*mWW^5*t^10 - 1067841*ep^3*mtt^3*mWW^5*t^10 - 4090959*ep^4*mtt^3*mWW^5*t^10 - 7619991*ep^5*mtt^3*mWW^5*t^10 - 6905742*ep^6*mtt^3*mWW^5*t^10 - 2442120*ep^7*mtt^3*mWW^5*t^10 - 5460*ep*mtt^2*mWW^6*t^10 - 60396*ep^2*mtt^2*mWW^6*t^10 - 255672*ep^3*mtt^2*mWW^6*t^10 - 523824*ep^4*mtt^2*mWW^6*t^10 - 524016*ep^5*mtt^2*mWW^6*t^10 - 208608*ep^6*mtt^2*mWW^6*t^10 - 4224*ep^7*mtt^2*mWW^6*t^10 + 3396*ep*mtt*mWW^7*t^10 + 50442*ep^2*mtt*mWW^7*t^10 + 296094*ep^3*mtt*mWW^7*t^10 + 879594*ep^4*mtt*mWW^7*t^10 + 1402494*ep^5*mtt*mWW^7*t^10 + 1144716*ep^6*mtt*mWW^7*t^10 + 375504*ep^7*mtt*mWW^7*t^10 - 144*ep*mWW^8*t^10 - 2784*ep^2*mWW^8*t^10 - 19500*ep^3*mWW^8*t^10 - 65760*ep^4*mWW^8*t^10 - 115740*ep^5*mWW^8*t^10 - 102600*ep^6*mWW^8*t^10 - 36192*ep^7*mWW^8*t^10 + 431088*ep^2*mtt^7*s*t^10 + 4452504*ep^3*mtt^7*s*t^10 + 17326344*ep^4*mtt^7*s*t^10 + 32297664*ep^5*mtt^7*s*t^10 + 29129184*ep^6*mtt^7*s*t^10 + 10233216*ep^7*mtt^7*s*t^10 + 226464*ep*mtt^6*mWW*s*t^10 + 40218*ep^2*mtt^6*mWW*s*t^10 - 14656946*ep^3*mtt^6*mWW*s*t^10 - 75561518*ep^4*mtt^6*mWW*s*t^10 - 157321294*ep^5*mtt^6*mWW*s*t^10 - 150435484*ep^6*mtt^6*mWW*s*t^10 - 54773520*ep^7*mtt^6*mWW*s*t^10 - 738096*ep*mtt^5*mWW^2*s*t^10 - 3313836*ep^2*mtt^5*mWW^2*s*t^10 + 15144882*ep^3*mtt^5*mWW^2*s*t^10 + 120415220*ep^4*mtt^5*mWW^2*s*t^10 + 280129310*ep^5*mtt^5*mWW^2*s*t^10 + 282157320*ep^6*mtt^5*mWW^2*s*t^10 + 105917760*ep^7*mtt^5*mWW^2*s*t^10 + 835488*ep*mtt^4*mWW^3*s*t^10 + 5366550*ep^2*mtt^4*mWW^3*s*t^10 - 948902*ep^3*mtt^4*mWW^3*s*t^10 - 75496294*ep^4*mtt^4*mWW^3*s*t^10 - 207829850*ep^5*mtt^4*mWW^3*s*t^10 - 224306256*ep^6*mtt^4*mWW^3*s*t^10 - 87602976*ep^7*mtt^4*mWW^3*s*t^10 + 336*mtt^3*mWW^4*s*t^10 - 329766*ep*mtt^3*mWW^4*s*t^10 - 2961460*ep^2*mtt^3*mWW^4*s*t^10 - 7722298*ep^3*mtt^3*mWW^4*s*t^10 + 776596*ep^4*mtt^3*mWW^4*s*t^10 + 32485068*ep^5*mtt^3*mWW^4*s*t^10 + 47742868*ep^6*mtt^3*mWW^4*s*t^10 + 21512336*ep^7*mtt^3*mWW^4*s*t^10 - 960*mtt^2*mWW^5*s*t^10 - 35496*ep*mtt^2*mWW^5*s*t^10 + 219280*ep^2*mtt^2*mWW^5*s*t^10 + 4037390*ep^3*mtt^2*mWW^5*s*t^10 + 16806044*ep^4*mtt^2*mWW^5*s*t^10 + 30874662*ep^5*mtt^2*mWW^5*s*t^10 + 26655904*ep^6*mtt^2*mWW^5*s*t^10 + 8849696*ep^7*mtt^2*mWW^5*s*t^10 + 912*mtt*mWW^6*s*t^10 + 50322*ep*mtt*mWW^6*s*t^10 + 293734*ep^2*mtt*mWW^6*s*t^10 - 41594*ep^3*mtt*mWW^6*s*t^10 - 3888466*ep^4*mtt*mWW^6*s*t^10 - 10592444*ep^5*mtt*mWW^6*s*t^10 - 11311856*ep^6*mtt*mWW^6*s*t^10 - 4375168*ep^7*mtt*mWW^6*s*t^10 - 288*mWW^7*s*t^10 - 8916*ep*mWW^7*s*t^10 - 75574*ep^2*mWW^7*s*t^10 - 265036*ep^3*mWW^7*s*t^10 - 377926*ep^4*mWW^7*s*t^10 - 43116*ep^5*mWW^7*s*t^10 + 368320*ep^6*mWW^7*s*t^10 + 238656*ep^7*mWW^7*s*t^10 - 908208*ep^2*mtt^6*s^2*t^10 - 9369864*ep^3*mtt^6*s^2*t^10 - 36409968*ep^4*mtt^6*s^2*t^10 - 67763304*ep^5*mtt^6*s^2*t^10 - 61013232*ep^6*mtt^6*s^2*t^10 - 21397824*ep^7*mtt^6*s^2*t^10 - 718368*ep*mtt^5*mWW*s^2*t^10 - 2016267*ep^2*mtt^5*mWW*s^2*t^10 + 26827667*ep^3*mtt^5*mWW*s^2*t^10 + 162391541*ep^4*mtt^5*mWW*s^2*t^10 + 353348369*ep^5*mtt^5*mWW*s^2*t^10 + 344285650*ep^6*mtt^5*mWW*s^2*t^10 + 126522488*ep^7*mtt^5*mWW*s^2*t^10 + 2091648*ep*mtt^4*mWW^2*s^2*t^10 + 11316670*ep^2*mtt^4*mWW^2*s^2*t^10 - 22335870*ep^3*mtt^4*mWW^2*s^2*t^10 - 258118466*ep^4*mtt^4*mWW^2*s^2*t^10 - 633028678*ep^5*mtt^4*mWW^2*s^2*t^10 - 649257104*ep^6*mtt^4*mWW^2*s^2*t^10 - 245534816*ep^7*mtt^4*mWW^2*s^2*t^10 - 2025016*ep*mtt^3*mWW^3*s^2*t^10 - 13280548*ep^2*mtt^3*mWW^3*s^2*t^10 - 1628998*ep^3*mtt^3*mWW^3*s^2*t^10 + 163258680*ep^4*mtt^3*mWW^3*s^2*t^10 + 458730234*ep^5*mtt^3*mWW^3*s^2*t^10 + 495863776*ep^6*mtt^3*mWW^3*s^2*t^10 + 193115456*ep^7*mtt^3*mWW^3*s^2*t^10 - 336*mtt^2*mWW^4*s^2*t^10 + 610414*ep*mtt^2*mWW^4*s^2*t^10 + 4994882*ep^2*mtt^2*mWW^4*s^2*t^10 + 9941100*ep^3*mtt^2*mWW^4*s^2*t^10 - 16223086*ep^4*mtt^2*mWW^4*s^2*t^10 - 84019598*ep^5*mtt^2*mWW^4*s^2*t^10 - 106781408*ep^6*mtt^2*mWW^4*s^2*t^10 - 45238176*ep^7*mtt^2*mWW^4*s^2*t^10 + 640*mtt*mWW^5*s^2*t^10 + 78336*ep*mtt*mWW^5*s^2*t^10 + 106689*ep^2*mtt*mWW^5*s^2*t^10 - 3598651*ep^3*mtt*mWW^5*s^2*t^10 - 18380347*ep^4*mtt*mWW^5*s^2*t^10 - 36169877*ep^5*mtt*mWW^5*s^2*t^10 - 32279110*ep^6*mtt*mWW^5*s^2*t^10 - 10922152*ep^7*mtt*mWW^5*s^2*t^10 - 304*mWW^6*s^2*t^10 - 37014*ep*mWW^6*s^2*t^10 - 213482*ep^2*mWW^6*s^2*t^10 + 161928*ep^3*mWW^6*s^2*t^10 + 3471446*ep^4*mWW^6*s^2*t^10 + 8884614*ep^5*mWW^6*s^2*t^10 + 9165972*ep^6*mWW^6*s^2*t^10 + 3450032*ep^7*mWW^6*s^2*t^10 + 931056*ep^2*mtt^5*s^3*t^10 + 9592968*ep^3*mtt^5*s^3*t^10 + 37215360*ep^4*mtt^5*s^3*t^10 + 69133848*ep^5*mtt^5*s^3*t^10 + 62125392*ep^6*mtt^5*s^3*t^10 + 21744576*ep^7*mtt^5*s^3*t^10 + 739200*ep*mtt^4*mWW*s^3*t^10 + 2410560*ep^2*mtt^4*mWW*s^3*t^10 - 24023086*ep^3*mtt^4*mWW*s^3*t^10 - 152605012*ep^4*mtt^4*mWW*s^3*t^10 - 335422338*ep^5*mtt^4*mWW*s^3*t^10 - 327774572*ep^6*mtt^4*mWW*s^3*t^10 - 120501392*ep^7*mtt^4*mWW*s^3*t^10 - 1921008*ep*mtt^3*mWW^2*s^3*t^10 - 10723354*ep^2*mtt^3*mWW^2*s^3*t^10 + 16640400*ep^3*mtt^3*mWW^2*s^3*t^10 + 219846854*ep^4*mtt^3*mWW^2*s^3*t^10 + 545135772*ep^5*mtt^3*mWW^2*s^3*t^10 + 559888536*ep^6*mtt^3*mWW^2*s^3*t^10 + 211469440*ep^7*mtt^3*mWW^2*s^3*t^10 + 1591348*ep*mtt^2*mWW^3*s^3*t^10 + 10371314*ep^2*mtt^2*mWW^3*s^3*t^10 + 1316820*ep^3*mtt^2*mWW^3*s^3*t^10 - 125007918*ep^4*mtt^2*mWW^3*s^3*t^10 - 348444204*ep^5*mtt^2*mWW^3*s^3*t^10 - 373685016*ep^6*mtt^2*mWW^3*s^3*t^10 - 144465344*ep^7*mtt^2*mWW^3*s^3*t^10 - 375932*ep*mtt*mWW^4*s^3*t^10 - 2866658*ep^2*mtt*mWW^4*s^3*t^10 - 4430420*ep^3*mtt*mWW^4*s^3*t^10 + 14750070*ep^4*mtt*mWW^4*s^3*t^10 + 57309444*ep^5*mtt*mWW^4*s^3*t^10 + 67960120*ep^6*mtt*mWW^4*s^3*t^10 + 27717696*ep^7*mtt*mWW^4*s^3*t^10 - 33608*ep*mWW^5*s^3*t^10 - 122558*ep^2*mWW^5*s^3*t^10 + 906870*ep^3*mWW^5*s^3*t^10 + 5813534*ep^4*mWW^5*s^3*t^10 + 12309174*ep^5*mWW^5*s^3*t^10 + 11502532*ep^6*mWW^5*s^3*t^10 + 4040016*ep^7*mWW^5*s^3*t^10 - 465360*ep^2*mtt^4*s^4*t^10 - 4787160*ep^3*mtt^4*s^4*t^10 - 18534432*ep^4*mtt^4*s^4*t^10 - 34353480*ep^5*mtt^4*s^4*t^10 - 30797424*ep^6*mtt^4*s^4*t^10 - 10753344*ep^7*mtt^4*s^4*t^10 - 247296*ep*mtt^3*mWW*s^4*t^10 - 553056*ep^2*mtt^3*mWW*s^4*t^10 + 10602592*ep^3*mtt^3*mWW*s^4*t^10 + 60788056*ep^4*mtt^3*mWW*s^4*t^10 + 129842216*ep^5*mtt^3*mWW*s^4*t^10 + 125065808*ep^6*mtt^3*mWW*s^4*t^10 + 45554880*ep^7*mtt^3*mWW*s^4*t^10 + 575232*ep*mtt^2*mWW^2*s^4*t^10 + 3073560*ep^2*mtt^2*mWW^2*s^4*t^10 - 6279644*ep^3*mtt^2*mWW^2*s^4*t^10 - 70230888*ep^4*mtt^2*mWW^2*s^4*t^10 - 170129596*ep^5*mtt^2*mWW^2*s^4*t^10 - 172688040*ep^6*mtt^2*mWW^2*s^4*t^10 - 64691424*ep^7*mtt^2*mWW^2*s^4*t^10 - 408576*ep*mtt*mWW^3*s^4*t^10 - 2626512*ep^2*mtt*mWW^3*s^4*t^10 - 99848*ep^3*mtt*mWW^3*s^4*t^10 + 32235336*ep^4*mtt*mWW^3*s^4*t^10 + 88146464*ep^5*mtt*mWW^3*s^4*t^10 + 93368352*ep^6*mtt*mWW^3*s^4*t^10 + 35731584*ep^7*mtt*mWW^3*s^4*t^10 + 80640*ep*mWW^4*s^4*t^10 + 571368*ep^2*mWW^4*s^4*t^10 + 564060*ep^3*mWW^4*s^4*t^10 - 4258072*ep^4*mWW^4*s^4*t^10 - 13505604*ep^5*mWW^4*s^4*t^10 - 14948696*ep^6*mWW^4*s^4*t^10 - 5841696*ep^7*mWW^4*s^4*t^10 + 90720*ep^2*mtt^3*s^5*t^10 + 931392*ep^3*mtt^3*s^5*t^10 + 3597048*ep^4*mtt^3*s^5*t^10 + 6648264*ep^5*mtt^3*s^5*t^10 + 5942160*ep^6*mtt^3*s^5*t^10 + 2068416*ep^7*mtt^3*s^5*t^10 - 180768*ep^2*mtt^2*mWW*s^5*t^10 - 1856064*ep^3*mtt^2*mWW*s^5*t^10 - 7169064*ep^4*mtt^2*mWW*s^5*t^10 - 13252344*ep^5*mtt^2*mWW*s^5*t^10 - 11847024*ep^6*mtt^2*mWW*s^5*t^10 - 4124736*ep^7*mtt^2*mWW*s^5*t^10 + 89376*ep^2*mtt*mWW^2*s^5*t^10 + 917952*ep^3*mtt*mWW^2*s^5*t^10 + 3546984*ep^4*mtt*mWW^2*s^5*t^10 + 6559896*ep^5*mtt*mWW^2*s^5*t^10 + 5867568*ep^6*mtt*mWW^2*s^5*t^10 + 2044224*ep^7*mtt*mWW^2*s^5*t^10 + 672*ep^2*mWW^3*s^5*t^10 + 6720*ep^3*mWW^3*s^5*t^10 + 25032*ep^4*mWW^3*s^5*t^10 + 44184*ep^5*mWW^3*s^5*t^10 + 37296*ep^6*mWW^3*s^5*t^10 + 12096*ep^7*mWW^3*s^5*t^10 + 68880*ep^2*mtt^7*t^11 + 710808*ep^3*mtt^7*t^11 + 2762928*ep^4*mtt^7*t^11 + 5143656*ep^5*mtt^7*t^11 + 4632432*ep^6*mtt^7*t^11 + 1624896*ep^7*mtt^7*t^11 - 249267*ep^2*mtt^6*mWW*t^11 - 2579727*ep^3*mtt^6*mWW*t^11 - 10063575*ep^4*mtt^6*mWW*t^11 - 18810117*ep^5*mtt^6*mWW*t^11 - 17011410*ep^6*mtt^6*mWW*t^11 - 5991864*ep^7*mtt^6*mWW*t^11 + 315855*ep^2*mtt^5*mWW^2*t^11 + 3285147*ep^3*mtt^5*mWW^2*t^11 + 12895155*ep^4*mtt^5*mWW^2*t^11 + 24270033*ep^5*mtt^5*mWW^2*t^11 + 22109418*ep^6*mtt^5*mWW^2*t^11 + 7844952*ep^7*mtt^5*mWW^2*t^11 + 1278*ep*mtt^4*mWW^3*t^11 - 115224*ep^2*mtt^4*mWW^3*t^11 - 1304466*ep^3*mtt^4*mWW^3*t^11 - 5325384*ep^4*mtt^4*mWW^3*t^11 - 10327380*ep^5*mtt^4*mWW^3*t^11 - 9661896*ep^6*mtt^4*mWW^3*t^11 - 3514848*ep^7*mtt^4*mWW^3*t^11 - 3510*ep*mtt^3*mWW^4*t^11 - 85380*ep^2*mtt^3*mWW^4*t^11 - 636798*ep^3*mtt^3*mWW^4*t^11 - 2132988*ep^4*mtt^3*mWW^4*t^11 - 3592692*ep^5*mtt^3*mWW^4*t^11 - 2975928*ep^6*mtt^3*mWW^4*t^11 - 963744*ep^7*mtt^3*mWW^4*t^11 + 2706*ep*mtt^2*mWW^5*t^11 + 79179*ep^2*mtt^2*mWW^5*t^11 + 640989*ep^3*mtt^2*mWW^5*t^11 + 2288583*ep^4*mtt^2*mWW^5*t^11 + 4100325*ep^5*mtt^2*mWW^5*t^11 + 3622818*ep^6*mtt^2*mWW^5*t^11 + 1257720*ep^7*mtt^2*mWW^5*t^11 + 6*ep*mtt*mWW^6*t^11 - 7155*ep^2*mtt*mWW^6*t^11 - 76749*ep^3*mtt*mWW^6*t^11 - 311487*ep^4*mtt*mWW^6*t^11 - 608109*ep^5*mtt*mWW^6*t^11 - 575922*ep^6*mtt*mWW^6*t^11 - 212664*ep^7*mtt*mWW^6*t^11 - 480*ep*mWW^7*t^11 - 6888*ep^2*mWW^7*t^11 - 39204*ep^3*mWW^7*t^11 - 113232*ep^4*mWW^7*t^11 - 175716*ep^5*mWW^7*t^11 - 139512*ep^6*mWW^7*t^11 - 44448*ep^7*mWW^7*t^11 - 293328*ep^2*mtt^6*s*t^11 - 3023736*ep^3*mtt^6*s*t^11 - 11737392*ep^4*mtt^6*s*t^11 - 21817848*ep^5*mtt^6*s*t^11 - 19617744*ep^6*mtt^6*s*t^11 - 6869952*ep^7*mtt^6*s*t^11 - 101472*ep*mtt^5*mWW*s*t^11 + 280461*ep^2*mtt^5*mWW*s*t^11 + 9622331*ep^3*mtt^5*mWW*s*t^11 + 45607677*ep^4*mtt^5*mWW*s*t^11 + 92104793*ep^5*mtt^5*mWW*s*t^11 + 86617314*ep^6*mtt^5*mWW*s*t^11 + 31188536*ep^7*mtt^5*mWW*s*t^11 + 321984*ep*mtt^4*mWW^2*s*t^11 + 1094011*ep^2*mtt^4*mWW^2*s*t^11 - 10152523*ep^3*mtt^4*mWW^2*s*t^11 - 65920797*ep^4*mtt^4*mWW^2*s*t^11 - 146349065*ep^5*mtt^4*mWW^2*s*t^11 - 144112226*ep^6*mtt^4*mWW^2*s*t^11 - 53328184*ep^7*mtt^4*mWW^2*s*t^11 - 355326*ep*mtt^3*mWW^3*s*t^11 - 2057540*ep^2*mtt^3*mWW^3*s*t^11 + 2578300*ep^3*mtt^3*mWW^3*s*t^11 + 39884168*ep^4*mtt^3*mWW^3*s*t^11 + 101541954*ep^5*mtt^3*mWW^3*s*t^11 + 106057916*ep^6*mtt^3*mWW^3*s*t^11 + 40596688*ep^7*mtt^3*mWW^3*s*t^11 - 32*mtt^2*mWW^4*s*t^11 + 146766*ep*mtt^2*mWW^4*s*t^11 + 1168564*ep^2*mtt^2*mWW^4*s*t^11 + 2074296*ep^3*mtt^2*mWW^4*s*t^11 - 4916240*ep^4*mtt^2*mWW^4*s*t^11 - 21603990*ep^5*mtt^2*mWW^4*s*t^11 - 26487828*ep^6*mtt^2*mWW^4*s*t^11 - 11014896*ep^7*mtt^2*mWW^4*s*t^11 + 64*mtt*mWW^5*s*t^11 - 8262*ep*mtt*mWW^5*s*t^11 - 184239*ep^2*mtt*mWW^5*s*t^11 - 1247685*ep^3*mtt*mWW^5*s*t^11 - 3759299*ep^4*mtt*mWW^5*s*t^11 - 5644265*ep^5*mtt*mWW^5*s*t^11 - 4129882*ep^6*mtt*mWW^5*s*t^11 - 1170072*ep^7*mtt*mWW^5*s*t^11 - 32*mWW^6*s*t^11 - 3690*ep*mWW^6*s*t^11 - 7929*ep^2*mWW^6*s*t^11 + 149017*ep^3*mWW^6*s*t^11 + 841883*ep^4*mWW^6*s*t^11 + 1768421*ep^5*mWW^6*s*t^11 + 1672450*ep^6*mWW^6*s*t^11 + 597880*ep^7*mWW^6*s*t^11 + 456624*ep^2*mtt^5*s^2*t^11 + 4701288*ep^3*mtt^5*s^2*t^11 + 18221088*ep^4*mtt^5*s^2*t^11 + 33811224*ep^5*mtt^5*s^2*t^11 + 30345936*ep^6*mtt^5*s^2*t^11 + 10607040*ep^7*mtt^5*s^2*t^11 + 211296*ep*mtt^4*mWW*s^2*t^11 + 80118*ep^2*mtt^4*mWW*s^2*t^11 - 13134220*ep^3*mtt^4*mWW*s^2*t^11 - 67900714*ep^4*mtt^4*mWW*s^2*t^11 - 140902264*ep^5*mtt^4*mWW*s^2*t^11 - 134065784*ep^6*mtt^4*mWW*s^2*t^11 - 48539872*ep^7*mtt^4*mWW*s^2*t^11 - 601152*ep*mtt^3*mWW^2*s^2*t^11 - 2730938*ep^2*mtt^3*mWW^2*s^2*t^11 + 11656152*ep^3*mtt^3*mWW^2*s^2*t^11 + 93817434*ep^4*mtt^3*mWW^2*s^2*t^11 + 217025224*ep^5*mtt^3*mWW^2*s^2*t^11 + 216859248*ep^6*mtt^3*mWW^2*s^2*t^11 + 80716032*ep^7*mtt^3*mWW^2*s^2*t^11 + 572824*ep*mtt^2*mWW^3*s^2*t^11 + 3473956*ep^2*mtt^2*mWW^3*s^2*t^11 - 2235330*ep^3*mtt^2*mWW^3*s^2*t^11 - 55528320*ep^4*mtt^2*mWW^3*s^2*t^11 - 144912694*ep^5*mtt^2*mWW^3*s^2*t^11 - 151900156*ep^6*mtt^2*mWW^3*s^2*t^11 - 58032720*ep^7*mtt^2*mWW^3*s^2*t^11 - 187204*ep*mtt*mWW^4*s^2*t^11 - 1357408*ep^2*mtt*mWW^4*s^2*t^11 - 1466074*ep^3*mtt*mWW^4*s^2*t^11 + 10090292*ep^4*mtt*mWW^4*s^2*t^11 + 33264238*ep^5*mtt*mWW^4*s^2*t^11 + 37711196*ep^6*mtt*mWW^4*s^2*t^11 + 15023440*ep^7*mtt*mWW^4*s^2*t^11 + 4236*ep*mWW^5*s^2*t^11 + 77696*ep^2*mWW^5*s^2*t^11 + 478664*ep^3*mWW^5*s^2*t^11 + 1301996*ep^4*mWW^5*s^2*t^11 + 1717344*ep^5*mWW^5*s^2*t^11 + 1052056*ep^6*mWW^5*s^2*t^11 + 226848*ep^7*mWW^5*s^2*t^11 - 308784*ep^2*mtt^4*s^3*t^11 - 3174600*ep^3*mtt^4*s^3*t^11 - 12281712*ep^4*mtt^4*s^3*t^11 - 22743528*ep^5*mtt^4*s^3*t^11 - 20368368*ep^6*mtt^4*s^3*t^11 - 7103808*ep^7*mtt^4*s^3*t^11 - 107520*ep*mtt^3*mWW*s^3*t^11 + 72336*ep^2*mtt^3*mWW*s^3*t^11 + 7823432*ep^3*mtt^3*mWW*s^3*t^11 + 38850440*ep^4*mtt^3*mWW*s^3*t^11 + 79426576*ep^5*mtt^3*mWW*s^3*t^11 + 74920000*ep^6*mtt^3*mWW*s^3*t^11 + 26958336*ep^7*mtt^3*mWW*s^3*t^11 + 274176*ep*mtt^2*mWW^2*s^3*t^11 + 1181112*ep^2*mtt^2*mWW^2*s^3*t^11 - 5909964*ep^3*mtt^2*mWW^2*s^3*t^11 - 44750456*ep^4*mtt^2*mWW^2*s^3*t^11 - 101947068*ep^5*mtt^2*mWW^2*s^3*t^11 - 100958056*ep^6*mtt^2*mWW^2*s^3*t^11 - 37323744*ep^7*mtt^2*mWW^2*s^3*t^11 - 225792*ep*mtt*mWW^3*s^3*t^11 - 1344096*ep^2*mtt*mWW^3*s^3*t^11 + 1048032*ep^3*mtt*mWW^3*s^3*t^11 + 22076440*ep^4*mtt*mWW^3*s^3*t^11 + 56588520*ep^5*mtt*mWW^3*s^3*t^11 + 58629584*ep^6*mtt*mWW^3*s^3*t^11 + 22187712*ep^7*mtt*mWW^3*s^3*t^11 + 59136*ep*mWW^4*s^3*t^11 + 399432*ep^2*mWW^4*s^3*t^11 + 213100*ep^3*mWW^4*s^3*t^11 - 3894712*ep^4*mWW^4*s^3*t^11 - 11324500*ep^5*mWW^4*s^3*t^11 - 12223160*ep^6*mWW^4*s^3*t^11 - 4718496*ep^7*mWW^4*s^3*t^11 + 76608*ep^2*mtt^3*s^4*t^11 + 786240*ep^3*mtt^3*s^4*t^11 + 3035088*ep^4*mtt^3*s^4*t^11 + 5606496*ep^5*mtt^3*s^4*t^11 + 5007744*ep^6*mtt^3*s^4*t^11 + 1741824*ep^7*mtt^3*s^4*t^11 - 168000*ep^2*mtt^2*mWW*s^4*t^11 - 1724352*ep^3*mtt^2*mWW*s^4*t^11 - 6657168*ep^4*mtt^2*mWW*s^4*t^11 - 12298944*ep^5*mtt^2*mWW*s^4*t^11 - 10987200*ep^6*mtt^2*mWW*s^4*t^11 - 3822336*ep^7*mtt^2*mWW*s^4*t^11 + 106176*ep^2*mtt*mWW^2*s^4*t^11 + 1089984*ep^3*mtt*mWW^2*s^4*t^11 + 4209072*ep^4*mtt*mWW^2*s^4*t^11 + 7778400*ep^5*mtt*mWW^2*s^4*t^11 + 6951168*ep^6*mtt*mWW^2*s^4*t^11 + 2419200*ep^7*mtt*mWW^2*s^4*t^11 - 14784*ep^2*mWW^3*s^4*t^11 - 151872*ep^3*mWW^3*s^4*t^11 - 586992*ep^4*mWW^3*s^4*t^11 - 1085952*ep^5*mWW^3*s^4*t^11 - 971712*ep^6*mWW^3*s^4*t^11 - 338688*ep^7*mWW^3*s^4*t^11 - 40992*ep^2*mtt^6*t^12 - 422256*ep^3*mtt^6*t^12 - 1637568*ep^4*mtt^6*t^12 - 3040656*ep^5*mtt^6*t^12 - 2730720*ep^6*mtt^6*t^12 - 955008*ep^7*mtt^6*t^12 + 142023*ep^2*mtt^5*mWW*t^12 + 1466121*ep^3*mtt^5*mWW*t^12 + 5701191*ep^4*mtt^5*mWW*t^12 + 10618035*ep^5*mtt^5*mWW*t^12 + 9565974*ep^6*mtt^5*mWW*t^12 + 3356136*ep^7*mtt^5*mWW*t^12 - 174456*ep^2*mtt^4*mWW^2*t^12 - 1807476*ep^3*mtt^4*mWW^2*t^12 - 7060632*ep^4*mtt^4*mWW^2*t^12 - 13217076*ep^5*mtt^4*mWW^2*t^12 - 11971704*ep^6*mtt^4*mWW^2*t^12 - 4223136*ep^7*mtt^4*mWW^2*t^12 - 300*ep*mtt^3*mWW^3*t^12 + 75696*ep^2*mtt^3*mWW^3*t^12 + 811470*ep^3*mtt^3*mWW^3*t^12 + 3229836*ep^4*mtt^3*mWW^3*t^12 + 6142926*ep^5*mtt^3*mWW^3*t^12 + 5648532*ep^6*mtt^3*mWW^3*t^12 + 2022000*ep^7*mtt^3*mWW^3*t^12 + 816*ep*mtt^2*mWW^4*t^12 + 13116*ep^2*mtt^2*mWW^4*t^12 + 76422*ep^3*mtt^2*mWW^4*t^12 + 206832*ep^4*mtt^2*mWW^4*t^12 + 274146*ep^5*mtt^2*mWW^4*t^12 + 163740*ep^6*mtt^2*mWW^4*t^12 + 30288*ep^7*mtt^2*mWW^4*t^12 - 732*ep*mtt*mWW^5*t^12 - 19659*ep^2*mtt*mWW^5*t^12 - 154419*ep^3*mtt*mWW^5*t^12 - 541191*ep^4*mtt*mWW^5*t^12 - 955005*ep^5*mtt*mWW^5*t^12 - 831810*ep^6*mtt*mWW^5*t^12 - 284664*ep^7*mtt*mWW^5*t^12 + 216*ep*mWW^6*t^12 + 4272*ep^2*mWW^6*t^12 + 30138*ep^3*mWW^6*t^12 + 101532*ep^4*mWW^6*t^12 + 177630*ep^5*mWW^6*t^12 + 155988*ep^6*mWW^6*t^12 + 54384*ep^7*mWW^6*t^12 + 128892*ep^2*mtt^5*s*t^12 + 1326186*ep^3*mtt^5*s*t^12 + 5135700*ep^4*mtt^5*s*t^12 + 9520506*ep^5*mtt^5*s*t^12 + 8535324*ep^6*mtt^5*s*t^12 + 2979792*ep^7*mtt^5*s*t^12 + 26496*ep*mtt^4*mWW*s*t^12 - 224367*ep^2*mtt^4*mWW*s*t^12 - 4060647*ep^3*mtt^4*mWW*s*t^12 - 17869723*ep^4*mtt^4*mWW*s*t^12 - 35027389*ep^5*mtt^4*mWW*s*t^12 - 32387762*ep^6*mtt^4*mWW*s*t^12 - 11528888*ep^7*mtt^4*mWW*s*t^12 - 81792*ep*mtt^3*mWW^2*s*t^12 - 114184*ep^2*mtt^3*mWW^2*s*t^12 + 4242242*ep^3*mtt^3*mWW^2*s*t^12 + 23085672*ep^4*mtt^3*mWW^2*s*t^12 + 48727850*ep^5*mtt^3*mWW^2*s*t^12 + 46778236*ep^6*mtt^3*mWW^2*s*t^12 + 17032016*ep^7*mtt^3*mWW^2*s*t^12 + 86668*ep*mtt^2*mWW^3*s*t^12 + 414732*ep^2*mtt^2*mWW^3*s*t^12 - 1489722*ep^3*mtt^2*mWW^3*s*t^12 - 12897540*ep^4*mtt^2*mWW^3*s*t^12 - 30326238*ep^5*mtt^2*mWW^3*s*t^12 - 30572292*ep^6*mtt^2*mWW^3*s*t^12 - 11449648*ep^7*mtt^2*mWW^3*s*t^12 - 33920*ep*mtt*mWW^4*s*t^12 - 233700*ep^2*mtt*mWW^4*s*t^12 - 135156*ep^3*mtt*mWW^4*s*t^12 + 2338132*ep^4*mtt*mWW^4*s*t^12 + 6973300*ep^5*mtt*mWW^4*s*t^12 + 7680824*ep^6*mtt*mWW^4*s*t^12 + 3018400*ep^7*mtt*mWW^4*s*t^12 + 2548*ep*mWW^5*s*t^12 + 28627*ep^2*mWW^5*s*t^12 + 117097*ep^3*mWW^5*s*t^12 + 207759*ep^4*mWW^5*s*t^12 + 131971*ep^5*mWW^5*s*t^12 - 34330*ep^6*mWW^5*s*t^12 - 51672*ep^7*mWW^5*s*t^12 - 132252*ep^2*mtt^4*s^2*t^12 - 1358970*ep^3*mtt^4*s^2*t^12 - 5253924*ep^4*mtt^4*s^2*t^12 - 9721434*ep^5*mtt^4*s^2*t^12 - 8698140*ep^6*mtt^4*s^2*t^12 - 3030480*ep^7*mtt^4*s^2*t^12 - 27264*ep*mtt^3*mWW*s^2*t^12 + 182736*ep^2*mtt^3*mWW*s^2*t^12 + 3672784*ep^3*mtt^3*mWW*s^2*t^12 + 16379596*ep^4*mtt^3*mWW*s^2*t^12 + 32215316*ep^5*mtt^3*mWW*s^2*t^12 + 29796008*ep^6*mtt^3*mWW*s^2*t^12 + 10595424*ep^7*mtt^3*mWW*s^2*t^12 + 75648*ep*mtt^2*mWW^2*s^2*t^12 + 166752*ep^2*mtt^2*mWW^2*s^2*t^12 - 3266680*ep^3*mtt^2*mWW^2*s^2*t^12 - 18676244*ep^4*mtt^2*mWW^2*s^2*t^12 - 39845588*ep^5*mtt^2*mWW^2*s^2*t^12 - 38342920*ep^6*mtt^2*mWW^2*s^2*t^12 - 13951968*ep^7*mtt^2*mWW^2*s^2*t^12 - 69504*ep*mtt*mWW^3*s^2*t^12 - 352704*ep^2*mtt*mWW^3*s^2*t^12 + 950888*ep^3*mtt*mWW^3*s^2*t^12 + 9229396*ep^4*mtt*mWW^3*s^2*t^12 + 21930964*ep^5*mtt*mWW^3*s^2*t^12 + 22090376*ep^6*mtt*mWW^3*s^2*t^12 + 8239584*ep^7*mtt*mWW^3*s^2*t^12 + 21120*ep*mWW^4*s^2*t^12 + 135468*ep^2*mWW^4*s^2*t^12 + 1978*ep^3*mWW^4*s^2*t^12 - 1678824*ep^4*mWW^4*s^2*t^12 - 4579258*ep^5*mWW^4*s^2*t^12 - 4845324*ep^6*mWW^4*s^2*t^12 - 1852560*ep^7*mWW^4*s^2*t^12 + 44352*ep^2*mtt^3*s^3*t^12 + 455040*ep^3*mtt^3*s^3*t^12 + 1755792*ep^4*mtt^3*s^3*t^12 + 3241584*ep^5*mtt^3*s^3*t^12 + 2893536*ep^6*mtt^3*s^3*t^12 + 1005696*ep^7*mtt^3*s^3*t^12 - 106176*ep^2*mtt^2*mWW*s^3*t^12 - 1089408*ep^3*mtt^2*mWW*s^3*t^12 - 4203888*ep^4*mtt^2*mWW*s^3*t^12 - 7762128*ep^5*mtt^2*mWW*s^3*t^12 - 6929568*ep^6*mtt^2*mWW*s^3*t^12 - 2408832*ep^7*mtt^2*mWW*s^3*t^12 + 79296*ep^2*mtt*mWW^2*s^3*t^12 + 813696*ep^3*mtt*mWW^2*s^3*t^12 + 3140400*ep^4*mtt*mWW^2*s^3*t^12 + 5799504*ep^5*mtt*mWW^2*s^3*t^12 + 5178528*ep^6*mtt*mWW^2*s^3*t^12 + 1800576*ep^7*mtt*mWW^2*s^3*t^12 - 17472*ep^2*mWW^3*s^3*t^12 - 179328*ep^3*mWW^3*s^3*t^12 - 692304*ep^4*mWW^3*s^3*t^12 - 1278960*ep^5*mWW^3*s^3*t^12 - 1142496*ep^6*mWW^3*s^3*t^12 - 397440*ep^7*mWW^3*s^3*t^12 + 15996*ep^2*mtt^5*t^13 + 164490*ep^3*mtt^5*t^13 + 636516*ep^4*mtt^5*t^13 + 1178922*ep^5*mtt^5*t^13 + 1055868*ep^6*mtt^5*t^13 + 368208*ep^7*mtt^5*t^13 - 52956*ep^2*mtt^4*mWW*t^13 - 545340*ep^3*mtt^4*mWW*t^13 - 2114088*ep^4*mtt^4*mWW*t^13 - 3923568*ep^5*mtt^4*mWW*t^13 - 3521568*ep^6*mtt^4*mWW*t^13 - 1230720*ep^7*mtt^4*mWW*t^13 + 62148*ep^2*mtt^3*mWW^2*t^13 + 641550*ep^3*mtt^3*mWW^2*t^13 + 2494644*ep^4*mtt^3*mWW^2*t^13 + 4645710*ep^5*mtt^3*mWW^2*t^13 + 4184820*ep^6*mtt^3*mWW^2*t^13 + 1467888*ep^7*mtt^3*mWW^2*t^13 + 24*ep*mtt^2*mWW^3*t^13 - 28320*ep^2*mtt^2*mWW^3*t^13 - 295482*ep^3*mtt^2*mWW^3*t^13 - 1158504*ep^4*mtt^2*mWW^3*t^13 - 2175186*ep^5*mtt^2*mWW^3*t^13 - 1975740*ep^6*mtt^2*mWW^3*t^13 - 698832*ep^7*mtt^2*mWW^3*t^13 - 48*ep*mtt*mWW^4*t^13 + 2040*ep^2*mtt*mWW^4*t^13 + 25224*ep^3*mtt*mWW^4*t^13 + 106848*ep^4*mtt*mWW^4*t^13 + 212904*ep^5*mtt*mWW^4*t^13 + 203952*ep^6*mtt*mWW^4*t^13 + 75840*ep^7*mtt*mWW^4*t^13 + 24*ep*mWW^5*t^13 + 1092*ep^2*mWW^5*t^13 + 9558*ep^3*mWW^5*t^13 + 34584*ep^4*mWW^5*t^13 + 61218*ep^5*mWW^5*t^13 + 52668*ep^6*mWW^5*t^13 + 17616*ep^7*mWW^5*t^13 - 33132*ep^2*mtt^4*s*t^13 - 340290*ep^3*mtt^4*s*t^13 - 1314780*ep^4*mtt^4*s*t^13 - 2430954*ep^5*mtt^4*s*t^13 - 2173212*ep^6*mtt^4*s*t^13 - 756432*ep^7*mtt^4*s*t^13 - 3072*ep*mtt^3*mWW*s*t^13 + 77460*ep^2*mtt^3*mWW*s*t^13 + 998110*ep^3*mtt^3*mWW*s*t^13 + 4103876*ep^4*mtt^3*mWW*s*t^13 + 7806878*ep^5*mtt^3*mWW*s*t^13 + 7092628*ep^6*mtt^3*mWW*s*t^13 + 2494320*ep^7*mtt^3*mWW*s*t^13 + 9216*ep*mtt^2*mWW^2*s*t^13 - 38292*ep^2*mtt^2*mWW^2*s*t^13 - 1000734*ep^3*mtt^2*mWW^2*s*t^13 - 4608132*ep^4*mtt^2*mWW^2*s*t^13 - 9175566*ep^5*mtt^2*mWW^2*s*t^13 - 8541492*ep^6*mtt^2*mWW^2*s*t^13 - 3049200*ep^7*mtt^2*mWW^2*s*t^13 - 9216*ep*mtt*mWW^3*s*t^13 - 23268*ep^2*mtt*mWW^3*s*t^13 + 368298*ep^3*mtt*mWW^3*s*t^13 + 2163756*ep^4*mtt*mWW^3*s*t^13 + 4654314*ep^5*mtt*mWW^3*s*t^13 + 4497948*ep^6*mtt*mWW^3*s*t^13 + 1641168*ep^7*mtt*mWW^3*s*t^13 + 3072*ep*mWW^4*s*t^13 + 17232*ep^2*mWW^4*s*t^13 - 25384*ep^3*mWW^4*s*t^13 - 344720*ep^4*mWW^4*s*t^13 - 854672*ep^5*mWW^4*s*t^13 - 875872*ep^6*mWW^4*s*t^13 - 329856*ep^7*mWW^4*s*t^13 + 16848*ep^2*mtt^3*s^2*t^13 + 172800*ep^3*mtt^3*s^2*t^13 + 666468*ep^4*mtt^3*s^2*t^13 + 1229796*ep^5*mtt^3*s^2*t^13 + 1097064*ep^6*mtt^3*s^2*t^13 + 381024*ep^7*mtt^3*s^2*t^13 - 43728*ep^2*mtt^2*mWW*s^2*t^13 - 448512*ep^3*mtt^2*mWW*s^2*t^13 - 1729956*ep^4*mtt^2*mWW*s^2*t^13 - 3192420*ep^5*mtt^2*mWW*s^2*t^13 - 2848104*ep^6*mtt^2*mWW*s^2*t^13 - 989280*ep^7*mtt^2*mWW*s^2*t^13 + 36912*ep^2*mtt*mWW^2*s^2*t^13 + 378624*ep^3*mtt*mWW^2*s^2*t^13 + 1460508*ep^4*mtt*mWW^2*s^2*t^13 + 2695452*ep^5*mtt*mWW^2*s^2*t^13 + 2405016*ep^6*mtt*mWW^2*s^2*t^13 + 835488*ep^7*mtt*mWW^2*s^2*t^13 - 10032*ep^2*mWW^3*s^2*t^13 - 102912*ep^3*mWW^3*s^2*t^13 - 397020*ep^4*mWW^3*s^2*t^13 - 732828*ep^5*mWW^3*s^2*t^13 - 653976*ep^6*mWW^3*s^2*t^13 - 227232*ep^7*mWW^3*s^2*t^13 - 3696*ep^2*mtt^4*t^14 - 37944*ep^3*mtt^4*t^14 - 146520*ep^4*mtt^4*t^14 - 270720*ep^5*mtt^4*t^14 - 241824*ep^6*mtt^4*t^14 - 84096*ep^7*mtt^4*t^14 + 11664*ep^2*mtt^3*mWW*t^14 + 119832*ep^3*mtt^3*mWW*t^14 + 463152*ep^4*mtt^3*mWW*t^14 + 856632*ep^5*mtt^3*mWW*t^14 + 766032*ep^6*mtt^3*mWW*t^14 + 266688*ep^7*mtt^3*mWW*t^14 - 12816*ep^2*mtt^2*mWW^2*t^14 - 131832*ep^3*mtt^2*mWW^2*t^14 - 510336*ep^4*mtt^2*mWW^2*t^14 - 945576*ep^5*mtt^2*mWW^2*t^14 - 847152*ep^6*mtt^2*mWW^2*t^14 - 295488*ep^7*mtt^2*mWW^2*t^14 + 5424*ep^2*mtt*mWW^3*t^14 + 55944*ep^3*mtt*mWW^3*t^14 + 217296*ep^4*mtt*mWW^3*t^14 + 404136*ep^5*mtt*mWW^3*t^14 + 363504*ep^6*mtt*mWW^3*t^14 + 127296*ep^7*mtt*mWW^3*t^14 - 576*ep^2*mWW^4*t^14 - 6000*ep^3*mWW^4*t^14 - 23592*ep^4*mWW^4*t^14 - 44472*ep^5*mWW^4*t^14 - 40560*ep^6*mWW^4*t^14 - 14400*ep^7*mWW^4*t^14 + 3792*ep^2*mtt^3*s*t^14 + 38880*ep^3*mtt^3*s*t^14 + 149892*ep^4*mtt^3*s*t^14 + 276444*ep^5*mtt^3*s*t^14 + 246456*ep^6*mtt^3*s*t^14 + 85536*ep^7*mtt^3*s*t^14 - 10608*ep^2*mtt^2*mWW*s*t^14 - 108768*ep^3*mtt^2*mWW*s*t^14 - 419340*ep^4*mtt^2*mWW*s*t^14 - 773412*ep^5*mtt^2*mWW*s*t^14 - 689544*ep^6*mtt^2*mWW*s*t^14 - 239328*ep^7*mtt^2*mWW*s*t^14 + 9840*ep^2*mtt*mWW^2*s*t^14 + 100896*ep^3*mtt*mWW^2*s*t^14 + 389004*ep^4*mtt*mWW^2*s*t^14 + 717492*ep^5*mtt*mWW^2*s*t^14 + 639720*ep^6*mtt*mWW^2*s*t^14 + 222048*ep^7*mtt*mWW^2*s*t^14 - 3024*ep^2*mWW^3*s*t^14 - 31008*ep^3*mWW^3*s*t^14 - 119556*ep^4*mWW^3*s*t^14 - 220524*ep^5*mWW^3*s*t^14 - 196632*ep^6*mWW^3*s*t^14 - 68256*ep^7*mWW^3*s*t^14 + 384*ep^2*mtt^3*t^15 + 3936*ep^3*mtt^3*t^15 + 15168*ep^4*mtt^3*t^15 + 27960*ep^5*mtt^3*t^15 + 24912*ep^6*mtt^3*t^15 + 8640*ep^7*mtt^3*t^15 - 1152*ep^2*mtt^2*mWW*t^15 - 11808*ep^3*mtt^2*mWW*t^15 - 45504*ep^4*mtt^2*mWW*t^15 - 83880*ep^5*mtt^2*mWW*t^15 - 74736*ep^6*mtt^2*mWW*t^15 - 25920*ep^7*mtt^2*mWW*t^15 + 1152*ep^2*mtt*mWW^2*t^15 + 11808*ep^3*mtt*mWW^2*t^15 + 45504*ep^4*mtt*mWW^2*t^15 + 83880*ep^5*mtt*mWW^2*t^15 + 74736*ep^6*mtt*mWW^2*t^15 + 25920*ep^7*mtt*mWW^2*t^15 - 384*ep^2*mWW^3*t^15 - 3936*ep^3*mWW^3*t^15 - 15168*ep^4*mWW^3*t^15 - 27960*ep^5*mWW^3*t^15 - 24912*ep^6*mWW^3*t^15 - 8640*ep^7*mWW^3*t^15)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*t^2*(-mWW + t)*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-60*ep*mtt^9*mWW^4*s^3 - 640*ep^2*mtt^9*mWW^4*s^3 - 2580*ep^3*mtt^9*mWW^4*s^3 - 4960*ep^4*mtt^9*mWW^4*s^3 - 4560*ep^5*mtt^9*mWW^4*s^3 - 1600*ep^6*mtt^9*mWW^4*s^3 + 212*ep*mtt^8*mWW^5*s^3 + 2368*ep^2*mtt^8*mWW^5*s^3 + 9836*ep^3*mtt^8*mWW^5*s^3 + 19312*ep^4*mtt^8*mWW^5*s^3 + 18032*ep^5*mtt^8*mWW^5*s^3 + 6400*ep^6*mtt^8*mWW^5*s^3 - 220*ep*mtt^7*mWW^6*s^3 - 2688*ep^2*mtt^7*mWW^6*s^3 - 11764*ep^3*mtt^7*mWW^6*s^3 - 23904*ep^4*mtt^7*mWW^6*s^3 - 22864*ep^5*mtt^7*mWW^6*s^3 - 8256*ep^6*mtt^7*mWW^6*s^3 - 44*ep*mtt^6*mWW^7*s^3 - 192*ep^2*mtt^6*mWW^7*s^3 - 20*ep^3*mtt^6*mWW^7*s^3 + 1008*ep^4*mtt^6*mWW^7*s^3 + 1648*ep^5*mtt^6*mWW^7*s^3 + 768*ep^6*mtt^6*mWW^7*s^3 + 236*ep*mtt^5*mWW^8*s^3 + 2688*ep^2*mtt^5*mWW^8*s^3 + 11300*ep^3*mtt^5*mWW^8*s^3 + 22368*ep^4*mtt^5*mWW^8*s^3 + 21008*ep^5*mtt^5*mWW^8*s^3 + 7488*ep^6*mtt^5*mWW^8*s^3 - 164*ep*mtt^4*mWW^9*s^3 - 2112*ep^2*mtt^4*mWW^9*s^3 - 9500*ep^3*mtt^4*mWW^9*s^3 - 19632*ep^4*mtt^4*mWW^9*s^3 - 18992*ep^5*mtt^4*mWW^9*s^3 - 6912*ep^6*mtt^4*mWW^9*s^3 + 44*ep*mtt^3*mWW^10*s^3 + 640*ep^2*mtt^3*mWW^10*s^3 + 3044*ep^3*mtt^3*mWW^10*s^3 + 6496*ep^4*mtt^3*mWW^10*s^3 + 6416*ep^5*mtt^3*mWW^10*s^3 + 2368*ep^6*mtt^3*mWW^10*s^3 - 4*ep*mtt^2*mWW^11*s^3 - 64*ep^2*mtt^2*mWW^11*s^3 - 316*ep^3*mtt^2*mWW^11*s^3 - 688*ep^4*mtt^2*mWW^11*s^3 - 688*ep^5*mtt^2*mWW^11*s^3 - 256*ep^6*mtt^2*mWW^11*s^3 + 330*ep*mtt^8*mWW^4*s^4 + 3490*ep^2*mtt^8*mWW^4*s^4 + 13930*ep^3*mtt^8*mWW^4*s^4 + 26510*ep^4*mtt^8*mWW^4*s^4 + 24140*ep^5*mtt^8*mWW^4*s^4 + 8400*ep^6*mtt^8*mWW^4*s^4 - 974*ep*mtt^7*mWW^5*s^4 - 10870*ep^2*mtt^7*mWW^5*s^4 - 44870*ep^3*mtt^7*mWW^5*s^4 - 87370*ep^4*mtt^7*mWW^5*s^4 - 80876*ep^5*mtt^7*mWW^5*s^4 - 28480*ep^6*mtt^7*mWW^5*s^4 + 714*ep*mtt^6*mWW^6*s^4 + 9042*ep^2*mtt^6*mWW^6*s^4 + 39946*ep^3*mtt^6*mWW^6*s^4 + 81118*ep^4*mtt^6*mWW^6*s^4 + 77228*ep^5*mtt^6*mWW^6*s^4 + 27728*ep^6*mtt^6*mWW^6*s^4 + 482*ep*mtt^5*mWW^7*s^4 + 4362*ep^2*mtt^5*mWW^7*s^4 + 15562*ep^3*mtt^5*mWW^7*s^4 + 27254*ep^4*mtt^5*mWW^7*s^4 + 23316*ep^5*mtt^5*mWW^7*s^4 + 7744*ep^6*mtt^5*mWW^7*s^4 - 946*ep*mtt^4*mWW^8*s^4 - 11082*ep^2*mtt^4*mWW^8*s^4 - 47058*ep^3*mtt^4*mWW^8*s^4 - 93350*ep^4*mtt^4*mWW^8*s^4 - 87548*ep^5*mtt^4*mWW^8*s^4 - 31120*ep^6*mtt^4*mWW^8*s^4 + 486*ep*mtt^3*mWW^9*s^4 + 6414*ep^2*mtt^3*mWW^9*s^4 + 28862*ep^3*mtt^3*mWW^9*s^4 + 59186*ep^4*mtt^3*mWW^9*s^4 + 56668*ep^5*mtt^3*mWW^9*s^4 + 20416*ep^6*mtt^3*mWW^9*s^4 - 98*ep*mtt^2*mWW^10*s^4 - 1450*ep^2*mtt^2*mWW^10*s^4 - 6818*ep^3*mtt^2*mWW^10*s^4 - 14278*ep^4*mtt^2*mWW^10*s^4 - 13820*ep^5*mtt^2*mWW^10*s^4 - 5008*ep^6*mtt^2*mWW^10*s^4 + 6*ep*mtt*mWW^11*s^4 + 94*ep^2*mtt*mWW^11*s^4 + 446*ep^3*mtt*mWW^11*s^4 + 930*ep^4*mtt*mWW^11*s^4 + 892*ep^5*mtt*mWW^11*s^4 + 320*ep^6*mtt*mWW^11*s^4 - 750*ep*mtt^7*mWW^4*s^5 - 7850*ep^2*mtt^7*mWW^4*s^5 - 30950*ep^3*mtt^7*mWW^4*s^5 - 58150*ep^4*mtt^7*mWW^4*s^5 - 52300*ep^5*mtt^7*mWW^4*s^5 - 18000*ep^6*mtt^7*mWW^4*s^5 + 1786*ep*mtt^6*mWW^5*s^5 + 19950*ep^2*mtt^6*mWW^5*s^5 + 81770*ep^3*mtt^6*mWW^5*s^5 + 157570*ep^4*mtt^6*mWW^5*s^5 + 144204*ep^5*mtt^6*mWW^5*s^5 + 50240*ep^6*mtt^6*mWW^5*s^5 - 734*ep*mtt^5*mWW^6*s^5 - 10258*ep^2*mtt^5*mWW^6*s^5 - 46694*ep^3*mtt^5*mWW^6*s^5 - 95422*ep^4*mtt^5*mWW^6*s^5 - 90524*ep^5*mtt^5*mWW^6*s^5 - 32272*ep^6*mtt^5*mWW^6*s^5 - 1270*ep*mtt^4*mWW^7*s^5 - 12922*ep^2*mtt^4*mWW^7*s^5 - 50262*ep^3*mtt^4*mWW^7*s^5 - 93942*ep^4*mtt^4*mWW^7*s^5 - 84452*ep^5*mtt^4*mWW^7*s^5 - 29120*ep^6*mtt^4*mWW^7*s^5 + 1414*ep*mtt^3*mWW^8*s^5 + 17058*ep^2*mtt^3*mWW^8*s^5 + 72830*ep^3*mtt^3*mWW^8*s^5 + 143854*ep^4*mtt^3*mWW^8*s^5 + 133788*ep^5*mtt^3*mWW^8*s^5 + 47120*ep^6*mtt^3*mWW^8*s^5 - 514*ep*mtt^2*mWW^9*s^5 - 6998*ep^2*mtt^2*mWW^9*s^5 - 31378*ep^3*mtt^2*mWW^9*s^5 - 63386*ep^4*mtt^2*mWW^9*s^5 - 59548*ep^5*mtt^2*mWW^9*s^5 - 21056*ep^6*mtt^2*mWW^9*s^5 + 70*ep*mtt*mWW^10*s^5 + 1050*ep^2*mtt*mWW^10*s^5 + 4814*ep^3*mtt*mWW^10*s^5 + 9718*ep^4*mtt*mWW^10*s^5 + 9036*ep^5*mtt*mWW^10*s^5 + 3152*ep^6*mtt*mWW^10*s^5 - 2*ep*mWW^11*s^5 - 30*ep^2*mWW^11*s^5 - 130*ep^3*mWW^11*s^5 - 242*ep^4*mWW^11*s^5 - 204*ep^5*mWW^11*s^5 - 64*ep^6*mWW^11*s^5 + 900*ep*mtt^6*mWW^4*s^6 + 9300*ep^2*mtt^6*mWW^4*s^6 + 36100*ep^3*mtt^6*mWW^4*s^6 + 66700*ep^4*mtt^6*mWW^4*s^6 + 59000*ep^5*mtt^6*mWW^4*s^6 + 20000*ep^6*mtt^6*mWW^4*s^6 - 1644*ep*mtt^5*mWW^5*s^6 - 18460*ep^2*mtt^5*mWW^5*s^6 - 75100*ep^3*mtt^5*mWW^5*s^6 - 142820*ep^4*mtt^5*mWW^5*s^6 - 128696*ep^5*mtt^5*mWW^5*s^6 - 44160*ep^6*mtt^5*mWW^5*s^6 + 88*ep*mtt^4*mWW^6*s^6 + 3112*ep^2*mtt^4*mWW^6*s^6 + 17016*ep^3*mtt^4*mWW^6*s^6 + 36888*ep^4*mtt^4*mWW^6*s^6 + 35504*ep^5*mtt^4*mWW^6*s^6 + 12608*ep^6*mtt^4*mWW^6*s^6 + 1416*ep*mtt^3*mWW^7*s^6 + 15224*ep^2*mtt^3*mWW^7*s^6 + 60744*ep^3*mtt^3*mWW^7*s^6 + 114632*ep^4*mtt^3*mWW^7*s^6 + 103152*ep^5*mtt^3*mWW^7*s^6 + 35456*ep^6*mtt^3*mWW^7*s^6 - 972*ep*mtt^2*mWW^8*s^6 - 12172*ep^2*mtt^2*mWW^8*s^6 - 52076*ep^3*mtt^2*mWW^8*s^6 - 101652*ep^4*mtt^2*mWW^8*s^6 - 92872*ep^5*mtt^2*mWW^8*s^6 - 32096*ep^6*mtt^2*mWW^8*s^6 + 228*ep*mtt*mWW^9*s^6 + 3236*ep^2*mtt*mWW^9*s^6 + 14356*ep^3*mtt*mWW^9*s^6 + 28188*ep^4*mtt*mWW^9*s^6 + 25544*ep^5*mtt*mWW^9*s^6 + 8704*ep^6*mtt*mWW^9*s^6 - 16*ep*mWW^10*s^6 - 240*ep^2*mWW^10*s^6 - 1040*ep^3*mWW^10*s^6 - 1936*ep^4*mWW^10*s^6 - 1632*ep^5*mWW^10*s^6 - 512*ep^6*mWW^10*s^6 - 600*ep*mtt^5*mWW^4*s^7 - 6100*ep^2*mtt^5*mWW^4*s^7 - 23200*ep^3*mtt^5*mWW^4*s^7 - 41900*ep^4*mtt^5*mWW^4*s^7 - 36200*ep^5*mtt^5*mWW^4*s^7 - 12000*ep^6*mtt^5*mWW^4*s^7 + 776*ep*mtt^4*mWW^5*s^7 + 8860*ep^2*mtt^4*mWW^5*s^7 + 35840*ep^3*mtt^4*mWW^5*s^7 + 67060*ep^4*mtt^4*mWW^5*s^7 + 59144*ep^5*mtt^4*mWW^5*s^7 + 19840*ep^6*mtt^4*mWW^5*s^7 + 300*ep*mtt^3*mWW^6*s^7 + 2112*ep^2*mtt^3*mWW^6*s^7 + 6116*ep^3*mtt^3*mWW^6*s^7 + 9248*ep^4*mtt^3*mWW^6*s^7 + 7312*ep^5*mtt^3*mWW^6*s^7 + 2368*ep^6*mtt^3*mWW^6*s^7 - 740*ep*mtt^2*mWW^7*s^7 - 8320*ep^2*mtt^2*mWW^7*s^7 - 33500*ep^3*mtt^2*mWW^7*s^7 - 62704*ep^4*mtt^2*mWW^7*s^7 - 55472*ep^5*mtt^2*mWW^7*s^7 - 18688*ep^6*mtt^2*mWW^7*s^7 + 300*ep*mtt*mWW^8*s^7 + 3988*ep^2*mtt*mWW^8*s^7 + 17084*ep^3*mtt*mWW^8*s^7 + 32652*ep^4*mtt*mWW^8*s^7 + 28888*ep^5*mtt*mWW^8*s^7 + 9632*ep^6*mtt*mWW^8*s^7 - 36*ep*mWW^9*s^7 - 540*ep^2*mWW^9*s^7 - 2340*ep^3*mWW^9*s^7 - 4356*ep^4*mWW^9*s^7 - 3672*ep^5*mWW^9*s^7 - 1152*ep^6*mWW^9*s^7 + 210*ep*mtt^4*mWW^4*s^8 + 2090*ep^2*mtt^4*mWW^4*s^8 + 7730*ep^3*mtt^4*mWW^4*s^8 + 13510*ep^4*mtt^4*mWW^4*s^8 + 11260*ep^5*mtt^4*mWW^4*s^8 + 3600*ep^6*mtt^4*mWW^4*s^8 - 166*ep*mtt^3*mWW^5*s^8 - 1998*ep^2*mtt^3*mWW^5*s^8 - 8126*ep^3*mtt^3*mWW^5*s^8 - 14962*ep^4*mtt^3*mWW^5*s^8 - 12828*ep^5*mtt^3*mWW^5*s^8 - 4160*ep^6*mtt^3*mWW^5*s^8 - 178*ep*mtt^2*mWW^6*s^8 - 1610*ep^2*mtt^2*mWW^6*s^8 - 5650*ep^3*mtt^2*mWW^6*s^8 - 9638*ep^4*mtt^2*mWW^6*s^8 - 7996*ep^5*mtt^2*mWW^6*s^8 - 2576*ep^6*mtt^2*mWW^6*s^8 + 166*ep*mtt*mWW^7*s^8 + 1998*ep^2*mtt*mWW^7*s^8 + 8126*ep^3*mtt*mWW^7*s^8 + 14962*ep^4*mtt*mWW^7*s^8 + 12828*ep^5*mtt*mWW^7*s^8 + 4160*ep^6*mtt*mWW^7*s^8 - 32*ep*mWW^8*s^8 - 480*ep^2*mWW^8*s^8 - 2080*ep^3*mWW^8*s^8 - 3872*ep^4*mWW^8*s^8 - 3264*ep^5*mWW^8*s^8 - 1024*ep^6*mWW^8*s^8 - 30*ep*mtt^3*mWW^4*s^9 - 290*ep^2*mtt^3*mWW^4*s^9 - 1030*ep^3*mtt^3*mWW^4*s^9 - 1710*ep^4*mtt^3*mWW^4*s^9 - 1340*ep^5*mtt^3*mWW^4*s^9 - 400*ep^6*mtt^3*mWW^4*s^9 + 10*ep*mtt^2*mWW^5*s^9 + 150*ep^2*mtt^2*mWW^5*s^9 + 650*ep^3*mtt^2*mWW^5*s^9 + 1210*ep^4*mtt^2*mWW^5*s^9 + 1020*ep^5*mtt^2*mWW^5*s^9 + 320*ep^6*mtt^2*mWW^5*s^9 + 30*ep*mtt*mWW^6*s^9 + 290*ep^2*mtt*mWW^6*s^9 + 1030*ep^3*mtt*mWW^6*s^9 + 1710*ep^4*mtt*mWW^6*s^9 + 1340*ep^5*mtt*mWW^6*s^9 + 400*ep^6*mtt*mWW^6*s^9 - 10*ep*mWW^7*s^9 - 150*ep^2*mWW^7*s^9 - 650*ep^3*mWW^7*s^9 - 1210*ep^4*mWW^7*s^9 - 1020*ep^5*mWW^7*s^9 - 320*ep^6*mWW^7*s^9 + 6*mtt^10*mWW^4*s*t + 90*ep*mtt^10*mWW^4*s*t + 522*ep^2*mtt^10*mWW^4*s*t + 1494*ep^3*mtt^10*mWW^4*s*t + 2232*ep^4*mtt^10*mWW^4*s*t + 1656*ep^5*mtt^10*mWW^4*s*t + 480*ep^6*mtt^10*mWW^4*s*t - 12*mtt^9*mWW^5*s*t - 204*ep*mtt^9*mWW^5*s*t - 1260*ep^2*mtt^9*mWW^5*s*t - 3660*ep^3*mtt^9*mWW^5*s*t - 5328*ep^4*mtt^9*mWW^5*s*t - 3696*ep^5*mtt^9*mWW^5*s*t - 960*ep^6*mtt^9*mWW^5*s*t - 30*mtt^8*mWW^6*s*t - 330*ep*mtt^8*mWW^6*s*t - 1530*ep^2*mtt^8*mWW^6*s*t - 4110*ep^3*mtt^8*mWW^6*s*t - 6840*ep^4*mtt^8*mWW^6*s*t - 6360*ep^5*mtt^8*mWW^6*s*t - 2400*ep^6*mtt^8*mWW^6*s*t + 120*mtt^7*mWW^7*s*t + 1560*ep*mtt^7*mWW^7*s*t + 8280*ep^2*mtt^7*mWW^7*s*t + 23160*ep^3*mtt^7*mWW^7*s*t + 36000*ep^4*mtt^7*mWW^7*s*t + 29280*ep^5*mtt^7*mWW^7*s*t + 9600*ep^6*mtt^7*mWW^7*s*t - 150*mtt^6*mWW^8*s*t - 2010*ep*mtt^6*mWW^8*s*t - 10890*ep^2*mtt^6*mWW^8*s*t - 30630*ep^3*mtt^6*mWW^8*s*t - 47160*ep^4*mtt^6*mWW^8*s*t - 37560*ep^5*mtt^6*mWW^8*s*t - 12000*ep^6*mtt^6*mWW^8*s*t + 84*mtt^5*mWW^9*s*t + 1140*ep*mtt^5*mWW^9*s*t + 6228*ep^2*mtt^5*mWW^9*s*t + 17556*ep^3*mtt^5*mWW^9*s*t + 26928*ep^4*mtt^5*mWW^9*s*t + 21264*ep^5*mtt^5*mWW^9*s*t + 6720*ep^6*mtt^5*mWW^9*s*t - 18*mtt^4*mWW^10*s*t - 246*ep*mtt^4*mWW^10*s*t - 1350*ep^2*mtt^4*mWW^10*s*t - 3810*ep^3*mtt^4*mWW^10*s*t - 5832*ep^4*mtt^4*mWW^10*s*t - 4584*ep^5*mtt^4*mWW^10*s*t - 1440*ep^6*mtt^4*mWW^10*s*t - 168*ep*mtt^10*mWW^3*s^2*t - 1804*ep^2*mtt^10*mWW^3*s^2*t - 7328*ep^3*mtt^10*mWW^3*s^2*t - 14196*ep^4*mtt^10*mWW^3*s^2*t - 13144*ep^5*mtt^10*mWW^3*s^2*t - 4640*ep^6*mtt^10*mWW^3*s^2*t - 46*mtt^9*mWW^4*s^2*t - 8*ep*mtt^9*mWW^4*s^2*t + 3532*ep^2*mtt^9*mWW^4*s^2*t + 19876*ep^3*mtt^9*mWW^4*s^2*t + 44698*ep^4*mtt^9*mWW^4*s^2*t + 45292*ep^5*mtt^9*mWW^4*s^2*t + 16976*ep^6*mtt^9*mWW^4*s^2*t + 138*mtt^8*mWW^5*s^2*t + 1212*ep*mtt^8*mWW^5*s^2*t + 2000*ep^2*mtt^8*mWW^5*s^2*t - 9216*ep^3*mtt^8*mWW^5*s^2*t - 38026*ep^4*mtt^8*mWW^5*s^2*t - 48444*ep^5*mtt^8*mWW^5*s^2*t - 20560*ep^6*mtt^8*mWW^5*s^2*t - 56*mtt^7*mWW^6*s^2*t - 912*ep*mtt^7*mWW^6*s^2*t - 4576*ep^2*mtt^7*mWW^6*s^2*t - 8216*ep^3*mtt^7*mWW^6*s^2*t - 1008*ep^4*mtt^7*mWW^6*s^2*t + 10592*ep^5*mtt^7*mWW^6*s^2*t + 7104*ep^6*mtt^7*mWW^6*s^2*t - 236*mtt^6*mWW^7*s^2*t - 2440*ep*mtt^6*mWW^7*s^2*t - 9284*ep^2*mtt^6*mWW^7*s^2*t - 16376*ep^3*mtt^6*mWW^7*s^2*t - 13488*ep^4*mtt^6*mWW^7*s^2*t - 4320*ep^5*mtt^6*mWW^7*s^2*t - 128*ep^6*mtt^6*mWW^7*s^2*t + 354*mtt^5*mWW^8*s^2*t + 4328*ep*mtt^5*mWW^8*s^2*t + 20300*ep^2*mtt^5*mWW^8*s^2*t + 46692*ep^3*mtt^5*mWW^8*s^2*t + 55098*ep^4*mtt^5*mWW^8*s^2*t + 31084*ep^5*mtt^5*mWW^8*s^2*t + 6352*ep^6*mtt^5*mWW^8*s^2*t - 190*mtt^4*mWW^9*s^2*t - 2532*ep*mtt^4*mWW^9*s^2*t - 13096*ep^2*mtt^4*mWW^9*s^2*t - 33632*ep^3*mtt^4*mWW^9*s^2*t - 45066*ep^4*mtt^4*mWW^9*s^2*t - 29692*ep^5*mtt^4*mWW^9*s^2*t - 7504*ep^6*mtt^4*mWW^9*s^2*t + 36*mtt^3*mWW^10*s^2*t + 528*ep*mtt^3*mWW^10*s^2*t + 3016*ep^2*mtt^3*mWW^10*s^2*t + 8560*ep^3*mtt^3*mWW^10*s^2*t + 12668*ep^4*mtt^3*mWW^10*s^2*t + 9224*ep^5*mtt^3*mWW^10*s^2*t + 2592*ep^6*mtt^3*mWW^10*s^2*t - 8*ep*mtt^2*mWW^11*s^2*t - 88*ep^2*mtt^2*mWW^11*s^2*t - 360*ep^3*mtt^2*mWW^11*s^2*t - 680*ep^4*mtt^2*mWW^11*s^2*t - 592*ep^5*mtt^2*mWW^11*s^2*t - 192*ep^6*mtt^2*mWW^11*s^2*t + 888*ep*mtt^9*mWW^3*s^3*t + 8584*ep^2*mtt^9*mWW^3*s^3*t + 32288*ep^3*mtt^9*mWW^3*s^3*t + 58656*ep^4*mtt^9*mWW^3*s^3*t + 50944*ep^5*mtt^9*mWW^3*s^3*t + 16640*ep^6*mtt^9*mWW^3*s^3*t + 146*mtt^8*mWW^4*s^3*t - 484*ep*mtt^8*mWW^4*s^3*t - 13592*ep^2*mtt^8*mWW^4*s^3*t - 64452*ep^3*mtt^8*mWW^4*s^3*t - 131538*ep^4*mtt^8*mWW^4*s^3*t - 122160*ep^5*mtt^8*mWW^4*s^3*t - 41104*ep^6*mtt^8*mWW^4*s^3*t - 486*mtt^7*mWW^5*s^3*t - 5238*ep*mtt^7*mWW^5*s^3*t - 21570*ep^2*mtt^7*mWW^5*s^3*t - 39042*ep^3*mtt^7*mWW^5*s^3*t - 26096*ep^4*mtt^7*mWW^5*s^3*t + 1952*ep^5*mtt^7*mWW^5*s^3*t + 4432*ep^6*mtt^7*mWW^5*s^3*t + 502*mtt^6*mWW^6*s^3*t + 8664*ep*mtt^6*mWW^6*s^3*t + 54812*ep^2*mtt^6*mWW^6*s^3*t + 167056*ep^3*mtt^6*mWW^6*s^3*t + 263750*ep^4*mtt^6*mWW^6*s^3*t + 207216*ep^5*mtt^6*mWW^6*s^3*t + 64112*ep^6*mtt^6*mWW^6*s^3*t - 28*mtt^5*mWW^7*s^3*t - 2612*ep*mtt^5*mWW^7*s^3*t - 24832*ep^2*mtt^5*mWW^7*s^3*t - 96628*ep^3*mtt^5*mWW^7*s^3*t - 181964*ep^4*mtt^5*mWW^7*s^3*t - 161632*ep^5*mtt^5*mWW^7*s^3*t - 52848*ep^6*mtt^5*mWW^7*s^3*t - 258*mtt^4*mWW^8*s^3*t - 3168*ep*mtt^4*mWW^8*s^3*t - 15168*ep^2*mtt^4*mWW^8*s^3*t - 33720*ep^3*mtt^4*mWW^8*s^3*t - 35158*ep^4*mtt^4*mWW^8*s^3*t - 16064*ep^5*mtt^4*mWW^8*s^3*t - 3568*ep^6*mtt^4*mWW^8*s^3*t + 146*mtt^3*mWW^9*s^3*t + 2406*ep*mtt^3*mWW^9*s^3*t + 15006*ep^2*mtt^3*mWW^9*s^3*t + 45426*ep^3*mtt^3*mWW^9*s^3*t + 71128*ep^4*mtt^3*mWW^9*s^3*t + 55472*ep^5*mtt^3*mWW^9*s^3*t + 17456*ep^6*mtt^3*mWW^9*s^3*t - 22*mtt^2*mWW^10*s^3*t - 468*ep*mtt^2*mWW^10*s^3*t - 3348*ep^2*mtt^2*mWW^10*s^3*t - 11348*ep^3*mtt^2*mWW^10*s^3*t - 19582*ep^4*mtt^2*mWW^10*s^3*t - 16448*ep^5*mtt^2*mWW^10*s^3*t - 5360*ep^6*mtt^2*mWW^10*s^3*t + 12*ep*mtt*mWW^11*s^3*t + 108*ep^2*mtt*mWW^11*s^3*t + 420*ep^3*mtt*mWW^11*s^3*t + 804*ep^4*mtt*mWW^11*s^3*t + 720*ep^5*mtt*mWW^11*s^3*t + 240*ep^6*mtt*mWW^11*s^3*t - 1950*ep*mtt^8*mWW^3*s^4*t - 16150*ep^2*mtt^8*mWW^3*s^4*t - 52550*ep^3*mtt^8*mWW^3*s^4*t - 82050*ep^4*mtt^8*mWW^3*s^4*t - 58900*ep^5*mtt^8*mWW^3*s^4*t - 14000*ep^6*mtt^8*mWW^3*s^4*t - 246*mtt^7*mWW^4*s^4*t + 84*ep*mtt^7*mWW^4*s^4*t + 7044*ep^2*mtt^7*mWW^4*s^4*t + 22116*ep^3*mtt^7*mWW^4*s^4*t + 19330*ep^4*mtt^7*mWW^4*s^4*t - 13336*ep^5*mtt^7*mWW^4*s^4*t - 21536*ep^6*mtt^7*mWW^4*s^4*t + 800*mtt^6*mWW^5*s^4*t + 12000*ep*mtt^6*mWW^5*s^4*t + 76884*ep^2*mtt^6*mWW^5*s^4*t + 247892*ep^3*mtt^6*mWW^5*s^4*t + 425828*ep^4*mtt^6*mWW^5*s^4*t + 377812*ep^5*mtt^6*mWW^5*s^4*t + 138656*ep^6*mtt^6*mWW^5*s^4*t - 902*mtt^5*mWW^6*s^4*t - 17054*ep*mtt^5*mWW^6*s^4*t - 111706*ep^2*mtt^5*mWW^6*s^4*t - 349738*ep^3*mtt^5*mWW^6*s^4*t - 567056*ep^4*mtt^5*mWW^6*s^4*t - 455512*ep^5*mtt^5*mWW^6*s^4*t - 141728*ep^6*mtt^5*mWW^6*s^4*t + 354*mtt^4*mWW^7*s^4*t + 6472*ep*mtt^4*mWW^7*s^4*t + 36232*ep^2*mtt^4*mWW^7*s^4*t + 96012*ep^3*mtt^4*mWW^7*s^4*t + 126238*ep^4*mtt^4*mWW^7*s^4*t + 67300*ep^5*mtt^4*mWW^7*s^4*t + 2112*ep^6*mtt^4*mWW^7*s^4*t + 32*mtt^3*mWW^8*s^4*t + 1682*ep*mtt^3*mWW^8*s^4*t + 18182*ep^2*mtt^3*mWW^8*s^4*t + 74942*ep^3*mtt^3*mWW^8*s^4*t + 148682*ep^4*mtt^3*mWW^8*s^4*t + 146864*ep^5*mtt^3*mWW^8*s^4*t + 59904*ep^6*mtt^3*mWW^8*s^4*t - 42*mtt^2*mWW^9*s^4*t - 1418*ep*mtt^2*mWW^9*s^4*t - 11822*ep^2*mtt^2*mWW^9*s^4*t - 42962*ep^3*mtt^2*mWW^9*s^4*t - 77856*ep^4*mtt^2*mWW^9*s^4*t - 69484*ep^5*mtt^2*mWW^9*s^4*t - 24960*ep^6*mtt^2*mWW^9*s^4*t + 4*mtt*mWW^10*s^4*t + 184*ep*mtt*mWW^10*s^4*t + 1288*ep^2*mtt*mWW^10*s^4*t + 3976*ep^3*mtt*mWW^10*s^4*t + 6116*ep^4*mtt*mWW^10*s^4*t + 4416*ep^5*mtt*mWW^10*s^4*t + 1216*ep^6*mtt*mWW^10*s^4*t + 48*ep^2*mWW^11*s^4*t + 312*ep^3*mWW^11*s^4*t + 768*ep^4*mWW^11*s^4*t + 840*ep^5*mWW^11*s^4*t + 336*ep^6*mWW^11*s^4*t + 2310*ep*mtt^7*mWW^3*s^5*t + 15130*ep^2*mtt^7*mWW^3*s^5*t + 34910*ep^3*mtt^7*mWW^3*s^5*t + 27270*ep^4*mtt^7*mWW^3*s^5*t - 9620*ep^5*mtt^7*mWW^3*s^5*t - 17200*ep^6*mtt^7*mWW^3*s^5*t + 230*mtt^6*mWW^4*s^5*t + 1480*ep*mtt^6*mWW^4*s^5*t + 18696*ep^2*mtt^6*mWW^4*s^5*t + 105932*ep^3*mtt^6*mWW^4*s^5*t + 265586*ep^4*mtt^6*mWW^4*s^5*t + 310892*ep^5*mtt^6*mWW^4*s^5*t + 140800*ep^6*mtt^6*mWW^4*s^5*t - 676*mtt^5*mWW^5*s^5*t - 13714*ep*mtt^5*mWW^5*s^5*t - 102426*ep^2*mtt^5*mWW^5*s^5*t - 359466*ep^3*mtt^5*mWW^5*s^5*t - 649458*ep^4*mtt^5*mWW^5*s^5*t - 589828*ep^5*mtt^5*mWW^5*s^5*t - 215248*ep^6*mtt^5*mWW^5*s^5*t + 698*mtt^4*mWW^6*s^5*t + 13824*ep*mtt^4*mWW^6*s^5*t + 83248*ep^2*mtt^4*mWW^6*s^5*t + 229760*ep^3*mtt^4*mWW^6*s^5*t + 314774*ep^4*mtt^4*mWW^6*s^5*t + 195824*ep^5*mtt^4*mWW^6*s^5*t + 36656*ep^6*mtt^4*mWW^6*s^5*t - 286*mtt^3*mWW^7*s^5*t - 3140*ep*mtt^3*mWW^7*s^5*t - 1912*ep^2*mtt^3*mWW^7*s^5*t + 49176*ep^3*mtt^3*mWW^7*s^5*t + 172134*ep^4*mtt^3*mWW^7*s^5*t + 228876*ep^5*mtt^3*mWW^7*s^5*t + 111792*ep^6*mtt^3*mWW^7*s^5*t + 32*mtt^2*mWW^8*s^5*t - 1170*ep*mtt^2*mWW^8*s^5*t - 15990*ep^2*mtt^2*mWW^8*s^5*t - 70754*ep^3*mtt^2*mWW^8*s^5*t - 146898*ep^4*mtt^2*mWW^8*s^5*t - 149268*ep^5*mtt^2*mWW^8*s^5*t - 61312*ep^6*mtt^2*mWW^8*s^5*t + 2*mtt*mWW^9*s^5*t + 420*ep*mtt*mWW^9*s^5*t + 3000*ep^2*mtt*mWW^9*s^5*t + 8440*ep^3*mtt*mWW^9*s^5*t + 11262*ep^4*mtt*mWW^9*s^5*t + 7020*ep^5*mtt*mWW^9*s^5*t + 2000*ep^6*mtt*mWW^9*s^5*t - 10*ep*mWW^10*s^5*t + 254*ep^2*mWW^10*s^5*t + 2002*ep^3*mWW^10*s^5*t + 5330*ep^4*mWW^10*s^5*t + 6104*ep^5*mWW^10*s^5*t + 2512*ep^6*mWW^10*s^5*t - 1620*ep*mtt^6*mWW^3*s^6*t - 7560*ep^2*mtt^6*mWW^3*s^6*t - 3420*ep^3*mtt^6*mWW^3*s^6*t + 35160*ep^4*mtt^6*mWW^3*s^6*t + 68640*ep^5*mtt^6*mWW^3*s^6*t + 38400*ep^6*mtt^6*mWW^3*s^6*t - 106*mtt^5*mWW^4*s^6*t - 1840*ep*mtt^5*mWW^4*s^6*t - 26236*ep^2*mtt^5*mWW^4*s^6*t - 135172*ep^3*mtt^5*mWW^4*s^6*t - 314306*ep^4*mtt^5*mWW^4*s^6*t - 344964*ep^5*mtt^5*mWW^4*s^6*t - 146800*ep^6*mtt^5*mWW^4*s^6*t + 266*mtt^4*mWW^5*s^6*t + 7600*ep*mtt^4*mWW^5*s^6*t + 58116*ep^2*mtt^4*mWW^5*s^6*t + 196748*ep^3*mtt^4*mWW^5*s^6*t + 337122*ep^4*mtt^4*mWW^5*s^6*t + 287812*ep^5*mtt^4*mWW^5*s^6*t + 98192*ep^6*mtt^4*mWW^5*s^6*t - 232*mtt^3*mWW^6*s^6*t - 4508*ep*mtt^3*mWW^6*s^6*t - 17840*ep^2*mtt^3*mWW^6*s^6*t - 9560*ep^3*mtt^3*mWW^6*s^6*t + 70544*ep^4*mtt^3*mWW^6*s^6*t + 140700*ep^5*mtt^3*mWW^6*s^6*t + 78768*ep^6*mtt^3*mWW^6*s^6*t + 82*mtt^2*mWW^7*s^6*t - 18*ep*mtt^2*mWW^7*s^6*t - 10598*ep^2*mtt^2*mWW^7*s^6*t - 64498*ep^3*mtt^2*mWW^7*s^6*t - 159180*ep^4*mtt^2*mWW^7*s^6*t - 182540*ep^5*mtt^2*mWW^7*s^6*t - 81296*ep^6*mtt^2*mWW^7*s^6*t - 10*mtt*mWW^8*s^6*t + 358*ep*mtt*mWW^8*s^6*t + 2974*ep^2*mtt*mWW^8*s^6*t + 8894*ep^3*mtt*mWW^8*s^6*t + 13532*ep^4*mtt*mWW^8*s^6*t + 11676*ep^5*mtt*mWW^8*s^6*t + 5296*ep^6*mtt*mWW^8*s^6*t - 20*ep*mWW^9*s^6*t + 616*ep^2*mWW^9*s^6*t + 4800*ep^3*mWW^9*s^6*t + 12712*ep^4*mWW^9*s^6*t + 14452*ep^5*mWW^9*s^6*t + 5904*ep^6*mWW^9*s^6*t + 708*ep*mtt^5*mWW^3*s^7*t + 2524*ep^2*mtt^5*mWW^3*s^7*t - 4132*ep^3*mtt^5*mWW^3*s^7*t - 30324*ep^4*mtt^5*mWW^3*s^7*t - 47336*ep^5*mtt^5*mWW^3*s^7*t - 24160*ep^6*mtt^5*mWW^3*s^7*t + 6*mtt^4*mWW^4*s^7*t + 708*ep*mtt^4*mWW^4*s^7*t + 11184*ep^2*mtt^4*mWW^4*s^7*t + 56316*ep^3*mtt^4*mWW^4*s^7*t + 128018*ep^4*mtt^4*mWW^4*s^7*t + 137800*ep^5*mtt^4*mWW^4*s^7*t + 57584*ep^6*mtt^4*mWW^4*s^7*t - 14*mtt^3*mWW^5*s^7*t - 1686*ep*mtt^3*mWW^5*s^7*t - 11802*ep^2*mtt^3*mWW^5*s^7*t - 30722*ep^3*mtt^3*mWW^5*s^7*t - 33728*ep^4*mtt^3*mWW^5*s^7*t - 11056*ep^5*mtt^3*mWW^5*s^7*t + 2512*ep^6*mtt^3*mWW^5*s^7*t + 14*mtt^2*mWW^6*s^7*t + 224*ep*mtt^2*mWW^6*s^7*t - 3064*ep^2*mtt^2*mWW^6*s^7*t - 28068*ep^3*mtt^2*mWW^6*s^7*t - 81310*ep^4*mtt^2*mWW^6*s^7*t - 101332*ep^5*mtt^2*mWW^6*s^7*t - 46784*ep^6*mtt^2*mWW^6*s^7*t - 6*mtt*mWW^7*s^7*t + 174*ep*mtt*mWW^7*s^7*t + 1722*ep^2*mtt*mWW^7*s^7*t + 6714*ep^3*mtt*mWW^7*s^7*t + 14508*ep^4*mtt*mWW^7*s^7*t + 17064*ep^5*mtt*mWW^7*s^7*t + 8496*ep^6*mtt*mWW^7*s^7*t - 8*ep*mWW^8*s^7*t + 732*ep^2*mWW^8*s^7*t + 5196*ep^3*mWW^8*s^7*t + 13204*ep^4*mWW^8*s^7*t + 14556*ep^5*mWW^8*s^7*t + 5808*ep^6*mWW^8*s^7*t - 198*ep*mtt^4*mWW^3*s^8*t - 1014*ep^2*mtt^4*mWW^3*s^8*t - 798*ep^3*mtt^4*mWW^3*s^8*t + 3774*ep^4*mtt^4*mWW^3*s^8*t + 8076*ep^5*mtt^4*mWW^3*s^8*t + 4560*ep^6*mtt^4*mWW^3*s^8*t + 14*mtt^3*mWW^4*s^8*t + 4*ep*mtt^3*mWW^4*s^8*t - 1012*ep^2*mtt^3*mWW^4*s^8*t - 5796*ep^3*mtt^3*mWW^4*s^8*t - 13626*ep^4*mtt^3*mWW^4*s^8*t - 14928*ep^5*mtt^3*mWW^4*s^8*t - 6336*ep^6*mtt^3*mWW^4*s^8*t - 20*mtt^2*mWW^5*s^8*t + 4*ep*mtt^2*mWW^5*s^8*t + 40*ep^2*mtt^2*mWW^5*s^8*t - 2352*ep^3*mtt^2*mWW^5*s^8*t - 9836*ep^4*mtt^2*mWW^5*s^8*t - 14108*ep^5*mtt^2*mWW^5*s^8*t - 6880*ep^6*mtt^2*mWW^5*s^8*t + 6*mtt*mWW^6*s^8*t + 90*ep*mtt*mWW^6*s^8*t + 586*ep^2*mtt*mWW^6*s^8*t + 2522*ep^3*mtt*mWW^6*s^8*t + 6448*ep^4*mtt*mWW^6*s^8*t + 8268*ep^5*mtt*mWW^6*s^8*t + 4080*ep^6*mtt*mWW^6*s^8*t + 4*ep*mWW^7*s^8*t + 392*ep^2*mWW^7*s^8*t + 2440*ep^3*mWW^7*s^8*t + 5752*ep^4*mWW^7*s^8*t + 5972*ep^5*mWW^7*s^8*t + 2272*ep^6*mWW^7*s^8*t + 30*ep*mtt^3*mWW^3*s^9*t + 290*ep^2*mtt^3*mWW^3*s^9*t + 1030*ep^3*mtt^3*mWW^3*s^9*t + 1710*ep^4*mtt^3*mWW^3*s^9*t + 1340*ep^5*mtt^3*mWW^3*s^9*t + 400*ep^6*mtt^3*mWW^3*s^9*t - 4*mtt^2*mWW^4*s^9*t - 34*ep*mtt^2*mWW^4*s^9*t - 138*ep^2*mtt^2*mWW^4*s^9*t - 314*ep^3*mtt^2*mWW^4*s^9*t - 394*ep^4*mtt^2*mWW^4*s^9*t - 252*ep^5*mtt^2*mWW^4*s^9*t - 64*ep^6*mtt^2*mWW^4*s^9*t + 4*mtt*mWW^5*s^9*t + 26*ep*mtt*mWW^5*s^9*t + 18*ep^2*mtt*mWW^5*s^9*t - 182*ep^3*mtt*mWW^5*s^9*t - 478*ep^4*mtt*mWW^5*s^9*t - 444*ep^5*mtt*mWW^5*s^9*t - 144*ep^6*mtt*mWW^5*s^9*t + 2*ep*mWW^6*s^9*t + 70*ep^2*mWW^6*s^9*t + 354*ep^3*mWW^6*s^9*t + 698*ep^4*mWW^6*s^9*t + 604*ep^5*mWW^6*s^9*t + 192*ep^6*mWW^6*s^9*t + 6*mtt^11*mWW^3*t^2 + 90*ep*mtt^11*mWW^3*t^2 + 522*ep^2*mtt^11*mWW^3*t^2 + 1494*ep^3*mtt^11*mWW^3*t^2 + 2232*ep^4*mtt^11*mWW^3*t^2 + 1656*ep^5*mtt^11*mWW^3*t^2 + 480*ep^6*mtt^11*mWW^3*t^2 - 12*mtt^10*mWW^4*t^2 - 204*ep*mtt^10*mWW^4*t^2 - 1260*ep^2*mtt^10*mWW^4*t^2 - 3660*ep^3*mtt^10*mWW^4*t^2 - 5328*ep^4*mtt^10*mWW^4*t^2 - 3696*ep^5*mtt^10*mWW^4*t^2 - 960*ep^6*mtt^10*mWW^4*t^2 - 30*mtt^9*mWW^5*t^2 - 330*ep*mtt^9*mWW^5*t^2 - 1530*ep^2*mtt^9*mWW^5*t^2 - 4110*ep^3*mtt^9*mWW^5*t^2 - 6840*ep^4*mtt^9*mWW^5*t^2 - 6360*ep^5*mtt^9*mWW^5*t^2 - 2400*ep^6*mtt^9*mWW^5*t^2 + 120*mtt^8*mWW^6*t^2 + 1560*ep*mtt^8*mWW^6*t^2 + 8280*ep^2*mtt^8*mWW^6*t^2 + 23160*ep^3*mtt^8*mWW^6*t^2 + 36000*ep^4*mtt^8*mWW^6*t^2 + 29280*ep^5*mtt^8*mWW^6*t^2 + 9600*ep^6*mtt^8*mWW^6*t^2 - 150*mtt^7*mWW^7*t^2 - 2010*ep*mtt^7*mWW^7*t^2 - 10890*ep^2*mtt^7*mWW^7*t^2 - 30630*ep^3*mtt^7*mWW^7*t^2 - 47160*ep^4*mtt^7*mWW^7*t^2 - 37560*ep^5*mtt^7*mWW^7*t^2 - 12000*ep^6*mtt^7*mWW^7*t^2 + 84*mtt^6*mWW^8*t^2 + 1140*ep*mtt^6*mWW^8*t^2 + 6228*ep^2*mtt^6*mWW^8*t^2 + 17556*ep^3*mtt^6*mWW^8*t^2 + 26928*ep^4*mtt^6*mWW^8*t^2 + 21264*ep^5*mtt^6*mWW^8*t^2 + 6720*ep^6*mtt^6*mWW^8*t^2 - 18*mtt^5*mWW^9*t^2 - 246*ep*mtt^5*mWW^9*t^2 - 1350*ep^2*mtt^5*mWW^9*t^2 - 3810*ep^3*mtt^5*mWW^9*t^2 - 5832*ep^4*mtt^5*mWW^9*t^2 - 4584*ep^5*mtt^5*mWW^9*t^2 - 1440*ep^6*mtt^5*mWW^9*t^2 - 90*ep*mtt^11*mWW^2*s*t^2 - 972*ep^2*mtt^11*mWW^2*s*t^2 - 3974*ep^3*mtt^11*mWW^2*s*t^2 - 7748*ep^4*mtt^11*mWW^2*s*t^2 - 7216*ep^5*mtt^11*mWW^2*s*t^2 - 2560*ep^6*mtt^11*mWW^2*s*t^2 - 52*mtt^10*mWW^3*s*t^2 - 502*ep*mtt^10*mWW^3*s*t^2 - 1446*ep^2*mtt^10*mWW^3*s*t^2 - 94*ep^3*mtt^10*mWW^3*s*t^2 + 5970*ep^4*mtt^10*mWW^3*s*t^2 + 9092*ep^5*mtt^10*mWW^3*s*t^2 + 3952*ep^6*mtt^10*mWW^3*s*t^2 + 210*mtt^9*mWW^4*s*t^2 + 3178*ep*mtt^9*mWW^4*s*t^2 + 18554*ep^2*mtt^9*mWW^4*s*t^2 + 53782*ep^3*mtt^9*mWW^4*s*t^2 + 83156*ep^4*mtt^9*mWW^4*s*t^2 + 66592*ep^5*mtt^9*mWW^4*s*t^2 + 22208*ep^6*mtt^9*mWW^4*s*t^2 - 536*mtt^8*mWW^5*s*t^2 - 8758*ep*mtt^8*mWW^5*s*t^2 - 55870*ep^2*mtt^8*mWW^5*s*t^2 - 179274*ep^3*mtt^8*mWW^5*s*t^2 - 308646*ep^4*mtt^8*mWW^5*s*t^2 - 273212*ep^5*mtt^8*mWW^5*s*t^2 - 98064*ep^6*mtt^8*mWW^5*s*t^2 + 1078*mtt^7*mWW^6*s*t^2 + 16386*ep*mtt^7*mWW^6*s*t^2 + 100714*ep^2*mtt^7*mWW^6*s*t^2 + 320162*ep^3*mtt^7*mWW^6*s*t^2 + 555252*ep^4*mtt^7*mWW^6*s*t^2 + 498448*ep^5*mtt^7*mWW^6*s*t^2 + 181120*ep^6*mtt^7*mWW^6*s*t^2 - 1332*mtt^6*mWW^7*s*t^2 - 18914*ep*mtt^6*mWW^7*s*t^2 - 110194*ep^2*mtt^6*mWW^7*s*t^2 - 337714*ep^3*mtt^6*mWW^7*s*t^2 - 572730*ep^4*mtt^6*mWW^7*s*t^2 - 507636*ep^5*mtt^6*mWW^7*s*t^2 - 182960*ep^6*mtt^6*mWW^7*s*t^2 + 830*mtt^5*mWW^8*s*t^2 + 11398*ep*mtt^5*mWW^8*s*t^2 + 64270*ep^2*mtt^5*mWW^8*s*t^2 + 191426*ep^3*mtt^5*mWW^8*s*t^2 + 317372*ep^4*mtt^5*mWW^8*s*t^2 + 276576*ep^5*mtt^5*mWW^8*s*t^2 + 98368*ep^6*mtt^5*mWW^8*s*t^2 - 192*mtt^4*mWW^9*s*t^2 - 2642*ep*mtt^4*mWW^9*s*t^2 - 14890*ep^2*mtt^4*mWW^9*s*t^2 - 44230*ep^3*mtt^4*mWW^9*s*t^2 - 73074*ep^4*mtt^4*mWW^9*s*t^2 - 63444*ep^5*mtt^4*mWW^9*s*t^2 - 22448*ep^6*mtt^4*mWW^9*s*t^2 - 6*mtt^3*mWW^10*s*t^2 - 56*ep*mtt^3*mWW^10*s*t^2 - 166*ep^2*mtt^3*mWW^10*s*t^2 - 84*ep^3*mtt^3*mWW^10*s*t^2 + 448*ep^4*mtt^3*mWW^10*s*t^2 + 800*ep^5*mtt^3*mWW^10*s*t^2 + 384*ep^6*mtt^3*mWW^10*s*t^2 - 1116*ep*mtt^10*mWW^2*s^2*t^2 - 12522*ep^2*mtt^10*mWW^2*s^2*t^2 - 51376*ep^3*mtt^10*mWW^2*s^2*t^2 - 99870*ep^4*mtt^10*mWW^2*s^2*t^2 - 93836*ep^5*mtt^10*mWW^2*s^2*t^2 - 34560*ep^6*mtt^10*mWW^2*s^2*t^2 + 192*mtt^9*mWW^3*s^2*t^2 + 9150*ep*mtt^9*mWW^3*s^2*t^2 + 86398*ep^2*mtt^9*mWW^3*s^2*t^2 + 334714*ep^3*mtt^9*mWW^3*s^2*t^2 + 633526*ep^4*mtt^9*mWW^3*s^2*t^2 + 585324*ep^5*mtt^9*mWW^3*s^2*t^2 + 212240*ep^6*mtt^9*mWW^3*s^2*t^2 - 746*mtt^8*mWW^4*s^2*t^2 - 23212*ep*mtt^8*mWW^4*s^2*t^2 - 200628*ep^2*mtt^8*mWW^4*s^2*t^2 - 760076*ep^3*mtt^8*mWW^4*s^2*t^2 - 1437686*ep^4*mtt^8*mWW^4*s^2*t^2 - 1336396*ep^5*mtt^8*mWW^4*s^2*t^2 - 487296*ep^6*mtt^8*mWW^4*s^2*t^2 + 1782*mtt^7*mWW^5*s^2*t^2 + 32744*ep*mtt^7*mWW^5*s^2*t^2 + 232792*ep^2*mtt^7*mWW^5*s^2*t^2 + 823560*ep^3*mtt^7*mWW^5*s^2*t^2 + 1536742*ep^4*mtt^7*mWW^5*s^2*t^2 + 1441684*ep^5*mtt^7*mWW^5*s^2*t^2 + 534064*ep^6*mtt^7*mWW^5*s^2*t^2 - 3138*mtt^6*mWW^6*s^2*t^2 - 38102*ep*mtt^6*mWW^6*s^2*t^2 - 191878*ep^2*mtt^6*mWW^6*s^2*t^2 - 535974*ep^3*mtt^6*mWW^6*s^2*t^2 - 879388*ep^4*mtt^6*mWW^6*s^2*t^2 - 784888*ep^5*mtt^6*mWW^6*s^2*t^2 - 289072*ep^6*mtt^6*mWW^6*s^2*t^2 + 3276*mtt^5*mWW^7*s^2*t^2 + 36082*ep*mtt^5*mWW^7*s^2*t^2 + 153062*ep^2*mtt^5*mWW^7*s^2*t^2 + 330294*ep^3*mtt^5*mWW^7*s^2*t^2 + 397578*ep^4*mtt^5*mWW^7*s^2*t^2 + 265652*ep^5*mtt^5*mWW^7*s^2*t^2 + 79600*ep^6*mtt^5*mWW^7*s^2*t^2 - 1662*mtt^4*mWW^8*s^2*t^2 - 19800*ep*mtt^4*mWW^8*s^2*t^2 - 90216*ep^2*mtt^4*mWW^8*s^2*t^2 - 200240*ep^3*mtt^4*mWW^8*s^2*t^2 - 226814*ep^4*mtt^4*mWW^8*s^2*t^2 - 123484*ep^5*mtt^4*mWW^8*s^2*t^2 - 25120*ep^6*mtt^4*mWW^8*s^2*t^2 + 270*mtt^3*mWW^9*s^2*t^2 + 4196*ep*mtt^3*mWW^9*s^2*t^2 + 24012*ep^2*mtt^3*mWW^9*s^2*t^2 + 64436*ep^3*mtt^3*mWW^9*s^2*t^2 + 85722*ep^4*mtt^3*mWW^9*s^2*t^2 + 53500*ep^5*mtt^3*mWW^9*s^2*t^2 + 12176*ep^6*mtt^3*mWW^9*s^2*t^2 + 26*mtt^2*mWW^10*s^2*t^2 + 54*ep*mtt^2*mWW^10*s^2*t^2 - 1076*ep^2*mtt^2*mWW^10*s^2*t^2 - 5614*ep^3*mtt^2*mWW^10*s^2*t^2 - 10402*ep^4*mtt^2*mWW^10*s^2*t^2 - 8116*ep^5*mtt^2*mWW^10*s^2*t^2 - 2224*ep^6*mtt^2*mWW^10*s^2*t^2 + 4*ep*mtt*mWW^11*s^2*t^2 + 56*ep^2*mtt*mWW^11*s^2*t^2 + 276*ep^3*mtt*mWW^11*s^2*t^2 + 592*ep^4*mtt*mWW^11*s^2*t^2 + 560*ep^5*mtt*mWW^11*s^2*t^2 + 192*ep^6*mtt*mWW^11*s^2*t^2 + 8586*ep*mtt^9*mWW^2*s^3*t^2 + 95544*ep^2*mtt^9*mWW^2*s^3*t^2 + 391710*ep^3*mtt^9*mWW^2*s^3*t^2 + 761928*ep^4*mtt^9*mWW^2*s^3*t^2 + 714552*ep^5*mtt^9*mWW^2*s^3*t^2 + 261120*ep^6*mtt^9*mWW^2*s^3*t^2 - 392*mtt^8*mWW^3*s^3*t^2 - 41968*ep*mtt^8*mWW^3*s^3*t^2 - 429544*ep^2*mtt^8*mWW^3*s^3*t^2 - 1714396*ep^3*mtt^8*mWW^3*s^3*t^2 - 3296168*ep^4*mtt^8*mWW^3*s^3*t^2 - 3069284*ep^5*mtt^8*mWW^3*s^3*t^2 - 1113488*ep^6*mtt^8*mWW^3*s^3*t^2 + 1120*mtt^7*mWW^4*s^3*t^2 + 62378*ep*mtt^7*mWW^4*s^3*t^2 + 593358*ep^2*mtt^7*mWW^4*s^3*t^2 + 2331194*ep^3*mtt^7*mWW^4*s^3*t^2 + 4488714*ep^4*mtt^7*mWW^4*s^3*t^2 + 4202692*ep^5*mtt^7*mWW^4*s^3*t^2 + 1529248*ep^6*mtt^7*mWW^4*s^3*t^2 - 1640*mtt^6*mWW^5*s^3*t^2 - 22590*ep*mtt^6*mWW^5*s^3*t^2 - 124570*ep^2*mtt^6*mWW^5*s^3*t^2 - 413366*ep^3*mtt^6*mWW^5*s^3*t^2 - 816990*ep^4*mtt^6*mWW^5*s^3*t^2 - 828356*ep^5*mtt^6*mWW^5*s^3*t^2 - 320752*ep^6*mtt^6*mWW^5*s^3*t^2 + 2196*mtt^5*mWW^6*s^3*t^2 - 14296*ep*mtt^5*mWW^6*s^3*t^2 - 314664*ep^2*mtt^5*mWW^6*s^3*t^2 - 1451820*ep^3*mtt^5*mWW^6*s^3*t^2 - 2918836*ep^4*mtt^5*mWW^6*s^3*t^2 - 2748612*ep^5*mtt^5*mWW^6*s^3*t^2 - 997824*ep^6*mtt^5*mWW^6*s^3*t^2 - 2148*mtt^4*mWW^7*s^3*t^2 + 1190*ep*mtt^4*mWW^7*s^3*t^2 + 173414*ep^2*mtt^4*mWW^7*s^3*t^2 + 941598*ep^3*mtt^4*mWW^7*s^3*t^2 + 2090674*ep^4*mtt^4*mWW^7*s^3*t^2 + 2120176*ep^5*mtt^4*mWW^7*s^3*t^2 + 810816*ep^6*mtt^4*mWW^7*s^3*t^2 + 1004*mtt^3*mWW^8*s^3*t^2 + 11016*ep*mtt^3*mWW^8*s^3*t^2 + 41520*ep^2*mtt^3*mWW^8*s^3*t^2 + 32204*ep^3*mtt^3*mWW^8*s^3*t^2 - 123568*ep^4*mtt^3*mWW^8*s^3*t^2 - 251896*ep^5*mtt^3*mWW^8*s^3*t^2 - 128784*ep^6*mtt^3*mWW^8*s^3*t^2 - 124*mtt^2*mWW^9*s^3*t^2 - 4648*ep*mtt^2*mWW^9*s^3*t^2 - 39444*ep^2*mtt^2*mWW^9*s^3*t^2 - 135044*ep^3*mtt^2*mWW^9*s^3*t^2 - 218884*ep^4*mtt^2*mWW^9*s^3*t^2 - 167848*ep^5*mtt^2*mWW^9*s^3*t^2 - 49760*ep^6*mtt^2*mWW^9*s^3*t^2 - 16*mtt*mWW^10*s^3*t^2 + 332*ep*mtt*mWW^10*s^3*t^2 + 4362*ep^2*mtt*mWW^10*s^3*t^2 + 17800*ep^3*mtt*mWW^10*s^3*t^2 + 32890*ep^4*mtt*mWW^10*s^3*t^2 + 28336*ep^5*mtt*mWW^10*s^3*t^2 + 9328*ep^6*mtt*mWW^10*s^3*t^2 + 24*ep^2*mWW^11*s^3*t^2 + 120*ep^3*mWW^11*s^3*t^2 + 240*ep^4*mWW^11*s^3*t^2 + 240*ep^5*mWW^11*s^3*t^2 + 96*ep^6*mWW^11*s^3*t^2 - 23040*ep*mtt^8*mWW^2*s^4*t^2 - 255870*ep^2*mtt^8*mWW^2*s^4*t^2 - 1048820*ep^3*mtt^8*mWW^2*s^4*t^2 - 2040410*ep^4*mtt^8*mWW^2*s^4*t^2 - 1912660*ep^5*mtt^8*mWW^2*s^4*t^2 - 697600*ep^6*mtt^8*mWW^2*s^4*t^2 + 476*mtt^7*mWW^3*s^4*t^2 + 84556*ep*mtt^7*mWW^3*s^4*t^2 + 878132*ep^2*mtt^7*mWW^3*s^4*t^2 + 3512316*ep^3*mtt^7*mWW^3*s^4*t^2 + 6751476*ep^4*mtt^7*mWW^3*s^4*t^2 + 6276268*ep^5*mtt^7*mWW^3*s^4*t^2 + 2268976*ep^6*mtt^7*mWW^3*s^4*t^2 - 796*mtt^6*mWW^4*s^4*t^2 - 73728*ep*mtt^6*mWW^4*s^4*t^2 - 704260*ep^2*mtt^6*mWW^4*s^4*t^2 - 2744024*ep^3*mtt^6*mWW^4*s^4*t^2 - 5243476*ep^4*mtt^6*mWW^4*s^4*t^2 - 4864972*ep^5*mtt^6*mWW^4*s^4*t^2 - 1745904*ep^6*mtt^6*mWW^4*s^4*t^2 - 12*mtt^5*mWW^5*s^4*t^2 - 46020*ep*mtt^5*mWW^5*s^4*t^2 - 533556*ep^2*mtt^5*mWW^5*s^4*t^2 - 2182948*ep^3*mtt^5*mWW^5*s^4*t^2 - 4174020*ep^4*mtt^5*mWW^5*s^4*t^2 - 3847372*ep^5*mtt^5*mWW^5*s^4*t^2 - 1396976*ep^6*mtt^5*mWW^5*s^4*t^2 + 308*mtt^4*mWW^6*s^4*t^2 + 89986*ep*mtt^4*mWW^6*s^4*t^2 + 954542*ep^2*mtt^4*mWW^6*s^4*t^2 + 3859226*ep^3*mtt^4*mWW^6*s^4*t^2 + 7476570*ep^4*mtt^4*mWW^6*s^4*t^2 + 6999936*ep^5*mtt^4*mWW^6*s^4*t^2 + 2552480*ep^6*mtt^4*mWW^6*s^4*t^2 + 268*mtt^3*mWW^7*s^4*t^2 - 26562*ep*mtt^3*mWW^7*s^4*t^2 - 296226*ep^2*mtt^3*mWW^7*s^4*t^2 - 1266186*ep^3*mtt^3*mWW^7*s^4*t^2 - 2611094*ep^4*mtt^3*mWW^7*s^4*t^2 - 2583312*ep^5*mtt^3*mWW^7*s^4*t^2 - 979136*ep^6*mtt^3*mWW^7*s^4*t^2 - 284*mtt^2*mWW^8*s^4*t^2 - 9156*ep*mtt^2*mWW^8*s^4*t^2 - 82584*ep^2*mtt^2*mWW^8*s^4*t^2 - 281004*ep^3*mtt^2*mWW^8*s^4*t^2 - 430856*ep^4*mtt^2*mWW^8*s^4*t^2 - 301644*ep^5*mtt^2*mWW^8*s^4*t^2 - 80528*ep^6*mtt^2*mWW^8*s^4*t^2 + 36*mtt*mWW^9*s^4*t^2 + 4126*ep*mtt*mWW^9*s^4*t^2 + 41438*ep^2*mtt*mWW^9*s^4*t^2 + 157222*ep^3*mtt*mWW^9*s^4*t^2 + 281498*ep^4*mtt*mWW^9*s^4*t^2 + 241368*ep^5*mtt*mWW^9*s^4*t^2 + 80992*ep^6*mtt*mWW^9*s^4*t^2 + 4*mWW^10*s^4*t^2 - 162*ep*mWW^10*s^4*t^2 - 1616*ep^2*mWW^10*s^4*t^2 - 5782*ep^3*mWW^10*s^4*t^2 - 9688*ep^4*mWW^10*s^4*t^2 - 7612*ep^5*mWW^10*s^4*t^2 - 2304*ep^6*mWW^10*s^4*t^2 + 31770*ep*mtt^7*mWW^2*s^5*t^2 + 352500*ep^2*mtt^7*mWW^2*s^5*t^2 + 1444790*ep^3*mtt^7*mWW^2*s^5*t^2 + 2810940*ep^4*mtt^7*mWW^2*s^5*t^2 + 2634400*ep^5*mtt^7*mWW^2*s^5*t^2 + 960000*ep^6*mtt^7*mWW^2*s^5*t^2 - 336*mtt^6*mWW^3*s^5*t^2 - 88990*ep*mtt^6*mWW^3*s^5*t^2 - 923682*ep^2*mtt^6*mWW^3*s^5*t^2 - 3680294*ep^3*mtt^6*mWW^3*s^5*t^2 - 7049502*ep^4*mtt^6*mWW^3*s^5*t^2 - 6530436*ep^5*mtt^6*mWW^3*s^5*t^2 - 2351280*ep^6*mtt^6*mWW^3*s^5*t^2 + 222*mtt^5*mWW^4*s^5*t^2 + 33266*ep*mtt^5*mWW^4*s^5*t^2 + 280718*ep^2*mtt^5*mWW^4*s^5*t^2 + 1007990*ep^3*mtt^5*mWW^4*s^5*t^2 + 1830716*ep^4*mtt^5*mWW^4*s^5*t^2 + 1626944*ep^5*mtt^5*mWW^4*s^5*t^2 + 551840*ep^6*mtt^5*mWW^4*s^5*t^2 + 732*mtt^4*mWW^5*s^5*t^2 + 88126*ep*mtt^4*mWW^5*s^5*t^2 + 939146*ep^2*mtt^4*mWW^5*s^5*t^2 + 3794410*ep^3*mtt^4*mWW^5*s^5*t^2 + 7310430*ep^4*mtt^4*mWW^5*s^5*t^2 + 6811500*ep^5*mtt^4*mWW^5*s^5*t^2 + 2483376*ep^6*mtt^4*mWW^5*s^5*t^2 - 790*mtt^3*mWW^6*s^5*t^2 - 78930*ep*mtt^3*mWW^6*s^5*t^2 - 778416*ep^2*mtt^3*mWW^6*s^5*t^2 - 3069698*ep^3*mtt^3*mWW^6*s^5*t^2 - 5895894*ep^4*mtt^3*mWW^6*s^5*t^2 - 5504600*ep^5*mtt^3*mWW^6*s^5*t^2 - 2003040*ep^6*mtt^3*mWW^6*s^5*t^2 + 116*mtt^2*mWW^7*s^5*t^2 + 7696*ep*mtt^2*mWW^7*s^5*t^2 + 51948*ep^2*mtt^2*mWW^7*s^5*t^2 + 195928*ep^3*mtt^2*mWW^7*s^5*t^2 + 431748*ep^4*mtt^2*mWW^7*s^5*t^2 + 471012*ep^5*mtt^2*mWW^7*s^5*t^2 + 190512*ep^6*mtt^2*mWW^7*s^5*t^2 + 60*mtt*mWW^8*s^5*t^2 + 8188*ep*mtt*mWW^8*s^5*t^2 + 89100*ep^2*mtt*mWW^8*s^5*t^2 + 349220*ep^3*mtt*mWW^8*s^5*t^2 + 636140*ep^4*mtt*mWW^8*s^5*t^2 + 553956*ep^5*mtt*mWW^8*s^5*t^2 + 189328*ep^6*mtt*mWW^8*s^5*t^2 - 4*mWW^9*s^5*t^2 - 1318*ep*mWW^9*s^5*t^2 - 13426*ep^2*mWW^9*s^5*t^2 - 51178*ep^3*mWW^9*s^5*t^2 - 92242*ep^4*mWW^9*s^5*t^2 - 79672*ep^5*mWW^9*s^5*t^2 - 26880*ep^6*mWW^9*s^5*t^2 - 24300*ep*mtt^6*mWW^2*s^6*t^2 - 269478*ep^2*mtt^6*mWW^2*s^6*t^2 - 1104456*ep^3*mtt^6*mWW^2*s^6*t^2 - 2148882*ep^4*mtt^6*mWW^2*s^6*t^2 - 2013684*ep^5*mtt^6*mWW^2*s^6*t^2 - 733440*ep^6*mtt^6*mWW^2*s^6*t^2 + 112*mtt^5*mWW^3*s^6*t^2 + 50062*ep*mtt^5*mWW^3*s^6*t^2 + 517486*ep^2*mtt^5*mWW^3*s^6*t^2 + 2050714*ep^3*mtt^5*mWW^3*s^6*t^2 + 3911390*ep^4*mtt^5*mWW^3*s^6*t^2 + 3610148*ep^5*mtt^5*mWW^3*s^6*t^2 + 1295088*ep^6*mtt^5*mWW^3*s^6*t^2 + 30*mtt^4*mWW^4*s^6*t^2 + 6000*ep*mtt^4*mWW^4*s^6*t^2 + 105200*ep^2*mtt^4*mWW^4*s^6*t^2 + 503280*ep^3*mtt^4*mWW^4*s^6*t^2 + 1050998*ep^4*mtt^4*mWW^4*s^6*t^2 + 1033972*ep^5*mtt^4*mWW^4*s^6*t^2 + 397632*ep^6*mtt^4*mWW^4*s^6*t^2 - 358*mtt^3*mWW^5*s^6*t^2 - 57992*ep*mtt^3*mWW^5*s^6*t^2 - 610108*ep^2*mtt^3*mWW^5*s^6*t^2 - 2449416*ep^3*mtt^3*mWW^5*s^6*t^2 - 4709042*ep^4*mtt^3*mWW^5*s^6*t^2 - 4379700*ep^5*mtt^3*mWW^5*s^6*t^2 - 1589776*ep^6*mtt^3*mWW^5*s^6*t^2 + 258*mtt^2*mWW^6*s^6*t^2 + 24848*ep*mtt^2*mWW^6*s^6*t^2 + 228218*ep^2*mtt^2*mWW^6*s^6*t^2 + 869916*ep^3*mtt^2*mWW^6*s^6*t^2 + 1648824*ep^4*mtt^2*mWW^6*s^6*t^2 + 1531800*ep^5*mtt^2*mWW^6*s^6*t^2 + 554976*ep^6*mtt^2*mWW^6*s^6*t^2 - 34*mtt*mWW^7*s^6*t^2 + 4576*ep*mtt*mWW^7*s^6*t^2 + 63488*ep^2*mtt*mWW^7*s^6*t^2 + 269156*ep^3*mtt*mWW^7*s^6*t^2 + 508834*ep^4*mtt*mWW^7*s^6*t^2 + 453980*ep^5*mtt*mWW^7*s^6*t^2 + 158352*ep^6*mtt*mWW^7*s^6*t^2 - 8*mWW^8*s^6*t^2 - 2546*ep*mWW^8*s^6*t^2 - 27798*ep^2*mWW^8*s^6*t^2 - 110466*ep^3*mWW^8*s^6*t^2 - 205866*ep^4*mWW^8*s^6*t^2 - 183812*ep^5*mWW^8*s^6*t^2 - 64016*ep^6*mWW^8*s^6*t^2 + 9846*ep*mtt^5*mWW^2*s^7*t^2 + 109152*ep^2*mtt^5*mWW^2*s^7*t^2 + 447346*ep^3*mtt^5*mWW^2*s^7*t^2 + 870400*ep^4*mtt^5*mWW^2*s^7*t^2 + 815576*ep^5*mtt^5*mWW^2*s^7*t^2 + 296960*ep^6*mtt^5*mWW^2*s^7*t^2 + 8*mtt^4*mWW^3*s^7*t^2 - 13620*ep*mtt^4*mWW^3*s^7*t^2 - 141188*ep^2*mtt^4*mWW^3*s^7*t^2 - 557744*ep^3*mtt^4*mWW^3*s^7*t^2 - 1060956*ep^4*mtt^4*mWW^3*s^7*t^2 - 977244*ep^5*mtt^4*mWW^3*s^7*t^2 - 350000*ep^6*mtt^4*mWW^3*s^7*t^2 - 44*mtt^3*mWW^4*s^7*t^2 - 10174*ep*mtt^3*mWW^4*s^7*t^2 - 118642*ep^2*mtt^3*mWW^4*s^7*t^2 - 497990*ep^3*mtt^3*mWW^4*s^7*t^2 - 978394*ep^4*mtt^3*mWW^4*s^7*t^2 - 921444*ep^5*mtt^3*mWW^4*s^7*t^2 - 337664*ep^6*mtt^3*mWW^4*s^7*t^2 + 68*mtt^2*mWW^5*s^7*t^2 + 16126*ep*mtt^2*mWW^5*s^7*t^2 + 166510*ep^2*mtt^2*mWW^5*s^7*t^2 + 660958*ep^3*mtt^2*mWW^5*s^7*t^2 + 1263126*ep^4*mtt^2*mWW^5*s^7*t^2 + 1169844*ep^5*mtt^2*mWW^5*s^7*t^2 + 422480*ep^6*mtt^2*mWW^5*s^7*t^2 - 36*mtt*mWW^6*s^7*t^2 - 912*ep*mtt*mWW^6*s^7*t^2 + 158*ep^2*mtt*mWW^6*s^7*t^2 + 14796*ep^3*mtt*mWW^6*s^7*t^2 + 35862*ep^4*mtt*mWW^6*s^7*t^2 + 33028*ep^5*mtt*mWW^6*s^7*t^2 + 11360*ep^6*mtt*mWW^6*s^7*t^2 + 4*mWW^7*s^7*t^2 - 1938*ep*mWW^7*s^7*t^2 - 23046*ep^2*mWW^7*s^7*t^2 - 95254*ep^3*mWW^7*s^7*t^2 - 182454*ep^4*mWW^7*s^7*t^2 - 166800*ep^5*mWW^7*s^7*t^2 - 59264*ep^6*mWW^7*s^7*t^2 - 1656*ep*mtt^4*mWW^2*s^8*t^2 - 18354*ep^2*mtt^4*mWW^2*s^8*t^2 - 75220*ep^3*mtt^4*mWW^2*s^8*t^2 - 146358*ep^4*mtt^4*mWW^2*s^8*t^2 - 137132*ep^5*mtt^4*mWW^2*s^8*t^2 - 49920*ep^6*mtt^4*mWW^2*s^8*t^2 - 18*mtt^3*mWW^3*s^8*t^2 + 1198*ep*mtt^3*mWW^3*s^8*t^2 + 13334*ep^2*mtt^3*mWW^3*s^8*t^2 + 53626*ep^3*mtt^3*mWW^3*s^8*t^2 + 102848*ep^4*mtt^3*mWW^3*s^8*t^2 + 95244*ep^5*mtt^3*mWW^3*s^8*t^2 + 34288*ep^6*mtt^3*mWW^3*s^8*t^2 + 20*mtt^2*mWW^4*s^8*t^2 + 2552*ep*mtt^2*mWW^4*s^8*t^2 + 27268*ep^2*mtt^2*mWW^4*s^8*t^2 + 110352*ep^3*mtt^2*mWW^4*s^8*t^2 + 212532*ep^4*mtt^2*mWW^4*s^8*t^2 + 197204*ep^5*mtt^2*mWW^4*s^8*t^2 + 71152*ep^6*mtt^2*mWW^4*s^8*t^2 - 6*mtt*mWW^5*s^8*t^2 - 1314*ep*mtt*mWW^5*s^8*t^2 - 12894*ep^2*mtt*mWW^5*s^8*t^2 - 50110*ep^3*mtt*mWW^5*s^8*t^2 - 95272*ep^4*mtt*mWW^5*s^8*t^2 - 88444*ep^5*mtt*mWW^5*s^8*t^2 - 32080*ep^6*mtt*mWW^5*s^8*t^2 + 4*mWW^6*s^8*t^2 - 540*ep*mWW^6*s^8*t^2 - 6954*ep^2*mWW^6*s^8*t^2 - 29768*ep^3*mWW^6*s^8*t^2 - 58390*ep^4*mWW^6*s^8*t^2 - 54392*ep^5*mWW^6*s^8*t^2 - 19600*ep^6*mWW^6*s^8*t^2 + 4*mtt^2*mWW^3*s^9*t^2 + 24*ep*mtt^2*mWW^3*s^9*t^2 - 12*ep^2*mtt^2*mWW^3*s^9*t^2 - 336*ep^3*mtt^2*mWW^3*s^9*t^2 - 816*ep^4*mtt^2*mWW^3*s^9*t^2 - 768*ep^5*mtt^2*mWW^3*s^9*t^2 - 256*ep^6*mtt^2*mWW^3*s^9*t^2 - 4*mtt*mWW^4*s^9*t^2 - 56*ep*mtt*mWW^4*s^9*t^2 - 308*ep^2*mtt*mWW^4*s^9*t^2 - 848*ep^3*mtt*mWW^4*s^9*t^2 - 1232*ep^4*mtt*mWW^4*s^9*t^2 - 896*ep^5*mtt*mWW^4*s^9*t^2 - 256*ep^6*mtt*mWW^4*s^9*t^2 + 8*ep*mWW^5*s^9*t^2 + 80*ep^2*mWW^5*s^9*t^2 + 296*ep^3*mWW^5*s^9*t^2 + 512*ep^4*mWW^5*s^9*t^2 + 416*ep^5*mWW^5*s^9*t^2 + 128*ep^6*mWW^5*s^9*t^2 + 18*ep*mtt^12*mWW*t^3 + 192*ep^2*mtt^12*mWW*t^3 + 774*ep^3*mtt^12*mWW*t^3 + 1488*ep^4*mtt^12*mWW*t^3 + 1368*ep^5*mtt^12*mWW*t^3 + 480*ep^6*mtt^12*mWW*t^3 - 192*ep*mtt^11*mWW^2*t^3 - 2088*ep^2*mtt^11*mWW^2*t^3 - 8640*ep^3*mtt^11*mWW^2*t^3 - 17184*ep^4*mtt^11*mWW^2*t^3 - 16512*ep^5*mtt^11*mWW^2*t^3 - 6144*ep^6*mtt^11*mWW^2*t^3 + 54*mtt^10*mWW^3*t^3 + 1452*ep*mtt^10*mWW^3*t^3 + 12084*ep^2*mtt^10*mWW^3*t^3 + 46080*ep^3*mtt^10*mWW^3*t^3 + 89718*ep^4*mtt^10*mWW^3*t^3 + 86820*ep^5*mtt^10*mWW^3*t^3 + 33072*ep^6*mtt^10*mWW^3*t^3 - 498*mtt^9*mWW^4*t^3 - 8016*ep*mtt^9*mWW^4*t^3 - 51756*ep^2*mtt^9*mWW^4*t^3 - 171528*ep^3*mtt^9*mWW^4*t^3 - 308142*ep^4*mtt^9*mWW^4*t^3 - 284820*ep^5*mtt^9*mWW^4*t^3 - 105840*ep^6*mtt^9*mWW^4*t^3 + 1464*mtt^8*mWW^5*t^3 + 20952*ep*mtt^8*mWW^5*t^3 + 122496*ep^2*mtt^8*mWW^5*t^3 + 375108*ep^3*mtt^8*mWW^5*t^3 + 633948*ep^4*mtt^8*mWW^5*t^3 + 559416*ep^5*mtt^8*mWW^5*t^3 + 200736*ep^6*mtt^8*mWW^5*t^3 - 1956*mtt^7*mWW^6*t^3 - 26976*ep*mtt^7*mWW^6*t^3 - 151776*ep^2*mtt^7*mWW^6*t^3 - 447696*ep^3*mtt^7*mWW^6*t^3 - 730620*ep^4*mtt^7*mWW^6*t^3 - 624552*ep^5*mtt^7*mWW^6*t^3 - 217824*ep^6*mtt^7*mWW^6*t^3 + 1254*mtt^6*mWW^7*t^3 + 17124*ep*mtt^6*mWW^7*t^3 + 95124*ep^2*mtt^6*mWW^7*t^3 + 276288*ep^3*mtt^6*mWW^7*t^3 + 443022*ep^4*mtt^6*mWW^7*t^3 + 371508*ep^5*mtt^6*mWW^7*t^3 + 126960*ep^6*mtt^6*mWW^7*t^3 - 330*mtt^5*mWW^8*t^3 - 4560*ep*mtt^5*mWW^8*t^3 - 25548*ep^2*mtt^5*mWW^8*t^3 - 74472*ep^3*mtt^5*mWW^8*t^3 - 119190*ep^4*mtt^5*mWW^8*t^3 - 99204*ep^5*mtt^5*mWW^8*t^3 - 33456*ep^6*mtt^5*mWW^8*t^3 + 12*mtt^4*mWW^9*t^3 + 198*ep*mtt^4*mWW^9*t^3 + 1272*ep^2*mtt^4*mWW^9*t^3 + 4086*ep^3*mtt^4*mWW^9*t^3 + 6960*ep^4*mtt^4*mWW^9*t^3 + 5976*ep^5*mtt^4*mWW^9*t^3 + 2016*ep^6*mtt^4*mWW^9*t^3 - 1404*ep*mtt^11*mWW*s*t^3 - 14622*ep^2*mtt^11*mWW*s*t^3 - 57460*ep^3*mtt^11*mWW*s*t^3 - 108174*ep^4*mtt^11*mWW*s*t^3 - 98420*ep^5*mtt^11*mWW*s*t^3 - 34800*ep^6*mtt^11*mWW*s*t^3 + 6699*ep*mtt^10*mWW^2*s*t^3 + 71273*ep^2*mtt^10*mWW^2*s*t^3 + 287035*ep^3*mtt^10*mWW^2*s*t^3 + 553735*ep^4*mtt^10*mWW^2*s*t^3 + 515386*ep^5*mtt^10*mWW^2*s*t^3 + 185912*ep^6*mtt^10*mWW^2*s*t^3 - 136*mtt^9*mWW^3*s*t^3 - 12636*ep*mtt^9*mWW^3*s*t^3 - 129930*ep^2*mtt^9*mWW^3*s*t^3 - 534848*ep^3*mtt^9*mWW^3*s*t^3 - 1068166*ep^4*mtt^9*mWW^3*s*t^3 - 1031332*ep^5*mtt^9*mWW^3*s*t^3 - 385072*ep^6*mtt^9*mWW^3*s*t^3 + 1278*mtt^8*mWW^4*s*t^3 + 20154*ep*mtt^8*mWW^4*s*t^3 + 136128*ep^2*mtt^8*mWW^4*s*t^3 + 489114*ep^3*mtt^8*mWW^4*s*t^3 + 952974*ep^4*mtt^8*mWW^4*s*t^3 + 938072*ep^5*mtt^8*mWW^4*s*t^3 + 362240*ep^6*mtt^8*mWW^4*s*t^3 - 2270*mtt^7*mWW^5*s*t^3 - 19912*ep*mtt^7*mWW^5*s*t^3 - 59102*ep^2*mtt^7*mWW^5*s*t^3 - 68548*ep^3*mtt^7*mWW^5*s*t^3 - 19616*ep^4*mtt^7*mWW^5*s*t^3 + 9072*ep^5*mtt^7*mWW^5*s*t^3 + 1216*ep^6*mtt^7*mWW^5*s*t^3 - 466*mtt^6*mWW^6*s*t^3 - 18582*ep*mtt^6*mWW^6*s*t^3 - 170552*ep^2*mtt^6*mWW^6*s*t^3 - 671826*ep^3*mtt^6*mWW^6*s*t^3 - 1312910*ep^4*mtt^6*mWW^6*s*t^3 - 1255144*ep^5*mtt^6*mWW^6*s*t^3 - 468800*ep^6*mtt^6*mWW^6*s*t^3 + 4140*mtt^5*mWW^7*s*t^3 + 60096*ep*mtt^5*mWW^7*s*t^3 + 357666*ep^2*mtt^5*mWW^7*s*t^3 + 1115932*ep^3*mtt^5*mWW^7*s*t^3 + 1915938*ep^4*mtt^5*mWW^7*s*t^3 + 1708188*ep^5*mtt^5*mWW^7*s*t^3 + 615760*ep^6*mtt^5*mWW^7*s*t^3 - 3238*mtt^4*mWW^8*s*t^3 - 43658*ep*mtt^4*mWW^8*s*t^3 - 241308*ep^2*mtt^4*mWW^8*s*t^3 - 704682*ep^3*mtt^4*mWW^8*s*t^3 - 1147634*ep^4*mtt^4*mWW^8*s*t^3 - 985216*ep^5*mtt^4*mWW^8*s*t^3 - 346464*ep^6*mtt^4*mWW^8*s*t^3 + 554*mtt^3*mWW^9*s*t^3 + 7488*ep*mtt^3*mWW^9*s*t^3 + 41492*ep^2*mtt^3*mWW^9*s*t^3 + 121724*ep^3*mtt^3*mWW^9*s*t^3 + 200178*ep^4*mtt^3*mWW^9*s*t^3 + 174668*ep^5*mtt^3*mWW^9*s*t^3 + 62736*ep^6*mtt^3*mWW^9*s*t^3 + 138*mtt^2*mWW^10*s*t^3 + 1755*ep*mtt^2*mWW^10*s*t^3 + 8955*ep^2*mtt^2*mWW^10*s*t^3 + 23559*ep^3*mtt^2*mWW^10*s*t^3 + 33675*ep^4*mtt^2*mWW^10*s*t^3 + 24726*ep^5*mtt^2*mWW^10*s*t^3 + 7272*ep^6*mtt^2*mWW^10*s*t^3 + 9324*ep*mtt^10*mWW*s^2*t^3 + 96978*ep^2*mtt^10*mWW*s^2*t^3 + 380548*ep^3*mtt^10*mWW*s^2*t^3 + 715554*ep^4*mtt^10*mWW*s^2*t^3 + 650636*ep^5*mtt^10*mWW*s^2*t^3 + 230160*ep^6*mtt^10*mWW*s^2*t^3 - 24060*ep*mtt^9*mWW^2*s^2*t^3 - 249956*ep^2*mtt^9*mWW^2*s^2*t^3 - 994440*ep^3*mtt^9*mWW^2*s^2*t^3 - 1903904*ep^4*mtt^9*mWW^2*s^2*t^3 - 1760544*ep^5*mtt^9*mWW^2*s^2*t^3 - 630416*ep^6*mtt^9*mWW^2*s^2*t^3 - 190*mtt^8*mWW^3*s^2*t^3 - 12350*ep*mtt^8*mWW^3*s^2*t^3 - 120694*ep^2*mtt^8*mWW^3*s^2*t^3 - 422318*ep^3*mtt^8*mWW^3*s^2*t^3 - 672296*ep^4*mtt^8*mWW^3*s^2*t^3 - 502968*ep^5*mtt^8*mWW^3*s^2*t^3 - 148512*ep^6*mtt^8*mWW^3*s^2*t^3 - 188*mtt^7*mWW^4*s^2*t^3 + 79924*ep*mtt^7*mWW^4*s^2*t^3 + 869664*ep^2*mtt^7*mWW^4*s^2*t^3 + 3473180*ep^3*mtt^7*mWW^4*s^2*t^3 + 6571976*ep^4*mtt^7*mWW^4*s^2*t^3 + 5988636*ep^5*mtt^7*mWW^4*s^2*t^3 + 2126304*ep^6*mtt^7*mWW^4*s^2*t^3 - 1190*mtt^6*mWW^5*s^2*t^3 - 92012*ep*mtt^6*mWW^5*s^2*t^3 - 923104*ep^2*mtt^6*mWW^5*s^2*t^3 - 3730520*ep^3*mtt^6*mWW^5*s^2*t^3 - 7322318*ep^4*mtt^6*mWW^5*s^2*t^3 - 6960184*ep^5*mtt^6*mWW^5*s^2*t^3 - 2569248*ep^6*mtt^6*mWW^5*s^2*t^3 + 7484*mtt^5*mWW^6*s^2*t^3 + 95438*ep*mtt^5*mWW^6*s^2*t^3 + 517226*ep^2*mtt^5*mWW^6*s^2*t^3 + 1598214*ep^3*mtt^5*mWW^6*s^2*t^3 + 2886674*ep^4*mtt^5*mWW^6*s^2*t^3 + 2758252*ep^5*mtt^5*mWW^6*s^2*t^3 + 1056672*ep^6*mtt^5*mWW^6*s^2*t^3 - 10634*mtt^4*mWW^7*s^2*t^3 - 106464*ep*mtt^4*mWW^7*s^2*t^3 - 386936*ep^2*mtt^4*mWW^7*s^2*t^3 - 658748*ep^3*mtt^4*mWW^7*s^2*t^3 - 555870*ep^4*mtt^4*mWW^7*s^2*t^3 - 226796*ep^5*mtt^4*mWW^7*s^2*t^3 - 39120*ep^6*mtt^4*mWW^7*s^2*t^3 + 5468*mtt^3*mWW^8*s^2*t^3 + 61078*ep*mtt^3*mWW^8*s^2*t^3 + 257154*ep^2*mtt^3*mWW^8*s^2*t^3 + 516090*ep^3*mtt^3*mWW^8*s^2*t^3 + 503658*ep^4*mtt^3*mWW^8*s^2*t^3 + 204736*ep^5*mtt^3*mWW^8*s^2*t^3 + 14256*ep^6*mtt^3*mWW^8*s^2*t^3 - 562*mtt^2*mWW^9*s^2*t^3 - 8982*ep*mtt^2*mWW^9*s^2*t^3 - 53132*ep^2*mtt^2*mWW^9*s^2*t^3 - 148374*ep^3*mtt^2*mWW^9*s^2*t^3 - 209262*ep^4*mtt^2*mWW^9*s^2*t^3 - 143552*ep^5*mtt^2*mWW^9*s^2*t^3 - 37952*ep^6*mtt^2*mWW^9*s^2*t^3 - 188*mtt*mWW^10*s^2*t^3 - 1900*ep*mtt*mWW^10*s^2*t^3 - 7232*ep^2*mtt*mWW^10*s^2*t^3 - 13716*ep^3*mtt*mWW^10*s^2*t^3 - 14300*ep^4*mtt*mWW^10*s^2*t^3 - 8248*ep^5*mtt*mWW^10*s^2*t^3 - 2144*ep^6*mtt*mWW^10*s^2*t^3 + 4*ep*mWW^11*s^2*t^3 + 32*ep^2*mWW^11*s^2*t^3 + 84*ep^3*mWW^11*s^2*t^3 + 88*ep^4*mWW^11*s^2*t^3 + 32*ep^5*mWW^11*s^2*t^3 - 27468*ep*mtt^9*mWW*s^3*t^3 - 285558*ep^2*mtt^9*mWW*s^3*t^3 - 1119972*ep^3*mtt^9*mWW*s^3*t^3 - 2104998*ep^4*mtt^9*mWW*s^3*t^3 - 1913604*ep^5*mtt^9*mWW*s^3*t^3 - 677040*ep^6*mtt^9*mWW*s^3*t^3 + 25179*ep*mtt^8*mWW^2*s^3*t^3 + 238797*ep^2*mtt^8*mWW^2*s^3*t^3 + 909419*ep^3*mtt^8*mWW^2*s^3*t^3 + 1703339*ep^4*mtt^8*mWW^2*s^3*t^3 + 1549858*ep^5*mtt^8*mWW^2*s^3*t^3 + 543688*ep^6*mtt^8*mWW^2*s^3*t^3 + 1092*mtt^7*mWW^3*s^3*t^3 + 170864*ep*mtt^7*mWW^3*s^3*t^3 + 1784862*ep^2*mtt^7*mWW^3*s^3*t^3 + 7059012*ep^3*mtt^7*mWW^3*s^3*t^3 + 13322326*ep^4*mtt^7*mWW^3*s^3*t^3 + 12152812*ep^5*mtt^7*mWW^3*s^3*t^3 + 4328624*ep^6*mtt^7*mWW^3*s^3*t^3 - 2472*mtt^6*mWW^4*s^3*t^3 - 330762*ep*mtt^6*mWW^4*s^3*t^3 - 3382852*ep^2*mtt^6*mWW^4*s^3*t^3 - 13431818*ep^3*mtt^6*mWW^4*s^3*t^3 - 25661404*ep^4*mtt^6*mWW^4*s^3*t^3 - 23717916*ep^5*mtt^6*mWW^4*s^3*t^3 - 8532192*ep^6*mtt^6*mWW^4*s^3*t^3 + 3834*mtt^5*mWW^5*s^3*t^3 + 145968*ep*mtt^5*mWW^5*s^3*t^3 + 1304002*ep^2*mtt^5*mWW^5*s^3*t^3 + 5179168*ep^3*mtt^5*mWW^5*s^3*t^3 + 10313676*ep^4*mtt^5*mWW^5*s^3*t^3 + 10016224*ep^5*mtt^5*mWW^5*s^3*t^3 + 3763264*ep^6*mtt^5*mWW^5*s^3*t^3 - 6842*mtt^4*mWW^6*s^3*t^3 + 53100*ep*mtt^4*mWW^6*s^3*t^3 + 1060966*ep^2*mtt^4*mWW^6*s^3*t^3 + 4702900*ep^3*mtt^4*mWW^6*s^3*t^3 + 9086304*ep^4*mtt^4*mWW^6*s^3*t^3 + 8219708*ep^5*mtt^4*mWW^6*s^3*t^3 + 2870656*ep^6*mtt^4*mWW^6*s^3*t^3 + 6920*mtt^3*mWW^7*s^3*t^3 - 24852*ep*mtt^3*mWW^7*s^3*t^3 - 784294*ep^2*mtt^3*mWW^7*s^3*t^3 - 3863116*ep^3*mtt^3*mWW^7*s^3*t^3 - 8118894*ep^4*mtt^3*mWW^7*s^3*t^3 - 7921948*ep^5*mtt^3*mWW^7*s^3*t^3 - 2954064*ep^6*mtt^3*mWW^7*s^3*t^3 - 2796*mtt^2*mWW^8*s^3*t^3 - 19694*ep*mtt^2*mWW^8*s^3*t^3 + 2548*ep^2*mtt^2*mWW^8*s^3*t^3 + 358718*ep^3*mtt^2*mWW^8*s^3*t^3 + 1131236*ep^4*mtt^2*mWW^8*s^3*t^3 + 1366860*ep^5*mtt^2*mWW^8*s^3*t^3 + 585984*ep^6*mtt^2*mWW^8*s^3*t^3 + 218*mtt*mWW^9*s^3*t^3 + 7560*ep*mtt*mWW^9*s^3*t^3 + 63516*ep^2*mtt*mWW^9*s^3*t^3 + 216884*ep^3*mtt*mWW^9*s^3*t^3 + 351506*ep^4*mtt*mWW^9*s^3*t^3 + 269172*ep^5*mtt*mWW^9*s^3*t^3 + 78352*ep^6*mtt*mWW^9*s^3*t^3 + 46*mWW^10*s^3*t^3 + 105*ep*mWW^10*s^3*t^3 - 1987*ep^2*mWW^10*s^3*t^3 - 11195*ep^3*mWW^10*s^3*t^3 - 23091*ep^4*mWW^10*s^3*t^3 - 21166*ep^5*mWW^10*s^3*t^3 - 7272*ep^6*mWW^10*s^3*t^3 + 45360*ep*mtt^8*mWW*s^4*t^3 + 471450*ep^2*mtt^8*mWW*s^4*t^3 + 1848560*ep^3*mtt^8*mWW*s^4*t^3 + 3473610*ep^4*mtt^8*mWW*s^4*t^3 + 3157420*ep^5*mtt^8*mWW*s^4*t^3 + 1117200*ep^6*mtt^8*mWW*s^4*t^3 + 13980*ep*mtt^7*mWW^2*s^4*t^3 + 206960*ep^2*mtt^7*mWW^2*s^4*t^3 + 928080*ep^3*mtt^7*mWW^2*s^4*t^3 + 1864020*ep^4*mtt^7*mWW^2*s^4*t^3 + 1776200*ep^5*mtt^7*mWW^2*s^4*t^3 + 660960*ep^6*mtt^7*mWW^2*s^4*t^3 - 1630*mtt^6*mWW^3*s^4*t^3 - 363418*ep*mtt^6*mWW^3*s^4*t^3 - 3823430*ep^2*mtt^6*mWW^3*s^4*t^3 - 15217978*ep^3*mtt^6*mWW^3*s^4*t^3 - 28927504*ep^4*mtt^6*mWW^3*s^4*t^3 - 26557128*ep^5*mtt^6*mWW^3*s^4*t^3 - 9496000*ep^6*mtt^6*mWW^3*s^4*t^3 + 3274*mtt^5*mWW^4*s^4*t^3 + 436606*ep*mtt^5*mWW^4*s^4*t^3 + 4406642*ep^2*mtt^5*mWW^4*s^4*t^3 + 17413486*ep^3*mtt^5*mWW^4*s^4*t^3 + 33232732*ep^4*mtt^5*mWW^4*s^4*t^3 + 30712500*ep^5*mtt^5*mWW^4*s^4*t^3 + 11038768*ep^6*mtt^5*mWW^4*s^4*t^3 - 2406*mtt^4*mWW^5*s^4*t^3 + 13514*ep*mtt^4*mWW^5*s^4*t^3 + 386112*ep^2*mtt^4*mWW^5*s^4*t^3 + 1630262*ep^3*mtt^4*mWW^5*s^4*t^3 + 2757526*ep^4*mtt^4*mWW^5*s^4*t^3 + 2088200*ep^5*mtt^4*mWW^5*s^4*t^3 + 605024*ep^6*mtt^4*mWW^5*s^4*t^3 + 1848*mtt^3*mWW^6*s^4*t^3 - 237570*ep*mtt^3*mWW^6*s^4*t^3 - 2717942*ep^2*mtt^3*mWW^6*s^4*t^3 - 11065090*ep^3*mtt^3*mWW^6*s^4*t^3 - 21169386*ep^4*mtt^3*mWW^6*s^4*t^3 - 19438004*ep^5*mtt^3*mWW^6*s^4*t^3 - 6940624*ep^6*mtt^3*mWW^6*s^4*t^3 - 1630*mtt^2*mWW^7*s^4*t^3 + 89940*ep*mtt^2*mWW^7*s^4*t^3 + 1092300*ep^2*mtt^2*mWW^7*s^4*t^3 + 4647496*ep^3*mtt^2*mWW^7*s^4*t^3 + 9293858*ep^4*mtt^2*mWW^7*s^4*t^3 + 8893532*ep^5*mtt^2*mWW^7*s^4*t^3 + 3289424*ep^6*mtt^2*mWW^7*s^4*t^3 + 606*mtt*mWW^8*s^4*t^3 + 5100*ep*mtt*mWW^8*s^4*t^3 + 11536*ep^2*mtt*mWW^8*s^4*t^3 - 59832*ep^3*mtt*mWW^8*s^4*t^3 - 305250*ep^4*mtt*mWW^8*s^4*t^3 - 448608*ep^5*mtt*mWW^8*s^4*t^3 - 215008*ep^6*mtt*mWW^8*s^4*t^3 - 62*mWW^9*s^4*t^3 - 3800*ep*mWW^9*s^4*t^3 - 36796*ep^2*mWW^9*s^4*t^3 - 138232*ep^3*mWW^9*s^4*t^3 - 246102*ep^4*mWW^9*s^4*t^3 - 209456*ep^5*mWW^9*s^4*t^3 - 68960*ep^6*mWW^9*s^4*t^3 - 45108*ep*mtt^7*mWW*s^5*t^3 - 468762*ep^2*mtt^7*mWW*s^5*t^3 - 1837724*ep^3*mtt^7*mWW*s^5*t^3 - 3452778*ep^4*mtt^7*mWW*s^5*t^3 - 3138268*ep^5*mtt^7*mWW*s^5*t^3 - 1110480*ep^6*mtt^7*mWW*s^5*t^3 - 50223*ep*mtt^6*mWW^2*s^5*t^3 - 594317*ep^2*mtt^6*mWW^2*s^5*t^3 - 2480095*ep^3*mtt^6*mWW^2*s^5*t^3 - 4829811*ep^4*mtt^6*mWW^2*s^5*t^3 - 4506338*ep^5*mtt^6*mWW^2*s^5*t^3 - 1635256*ep^6*mtt^6*mWW^2*s^5*t^3 + 1136*mtt^5*mWW^3*s^5*t^3 + 351600*ep*mtt^5*mWW^3*s^5*t^3 + 3705926*ep^2*mtt^5*mWW^3*s^5*t^3 + 14746452*ep^3*mtt^5*mWW^3*s^5*t^3 + 28024978*ep^4*mtt^5*mWW^3*s^5*t^3 + 25714732*ep^5*mtt^5*mWW^3*s^5*t^3 + 9182288*ep^6*mtt^5*mWW^3*s^5*t^3 - 1818*mtt^4*mWW^4*s^5*t^3 - 253966*ep*mtt^4*mWW^4*s^5*t^3 - 2508324*ep^2*mtt^4*mWW^4*s^5*t^3 - 9801314*ep^3*mtt^4*mWW^4*s^5*t^3 - 18597422*ep^4*mtt^4*mWW^4*s^5*t^3 - 17123148*ep^5*mtt^4*mWW^4*s^5*t^3 - 6131920*ep^6*mtt^4*mWW^4*s^5*t^3 + 624*mtt^3*mWW^5*s^5*t^3 - 146944*ep*mtt^3*mWW^5*s^5*t^3 - 1698484*ep^2*mtt^3*mWW^5*s^5*t^3 - 6877640*ep^3*mtt^3*mWW^5*s^5*t^3 - 12987436*ep^4*mtt^3*mWW^5*s^5*t^3 - 11751072*ep^5*mtt^3*mWW^5*s^5*t^3 - 4142080*ep^6*mtt^3*mWW^5*s^5*t^3 + 187021*ep*mtt^2*mWW^6*s^5*t^3 + 2016377*ep^2*mtt^2*mWW^6*s^5*t^3 + 8093277*ep^3*mtt^2*mWW^6*s^5*t^3 + 15447419*ep^4*mtt^2*mWW^6*s^5*t^3 + 14204554*ep^5*mtt^2*mWW^6*s^5*t^3 + 5080216*ep^6*mtt^2*mWW^6*s^5*t^3 + 116*mtt*mWW^7*s^5*t^3 - 37614*ep*mtt*mWW^7*s^5*t^3 - 402158*ep^2*mtt*mWW^7*s^5*t^3 - 1649626*ep^3*mtt*mWW^7*s^5*t^3 - 3259762*ep^4*mtt*mWW^7*s^5*t^3 - 3108044*ep^5*mtt*mWW^7*s^5*t^3 - 1147472*ep^6*mtt*mWW^7*s^5*t^3 - 58*mWW^8*s^5*t^3 - 3374*ep*mWW^8*s^5*t^3 - 35186*ep^2*mWW^8*s^5*t^3 - 131458*ep^3*mWW^8*s^5*t^3 - 223844*ep^4*mWW^8*s^5*t^3 - 178560*ep^5*mWW^8*s^5*t^3 - 54592*ep^6*mWW^8*s^5*t^3 + 26964*ep*mtt^6*mWW*s^6*t^3 + 280182*ep^2*mtt^6*mWW*s^6*t^3 + 1098300*ep^3*mtt^6*mWW*s^6*t^3 + 2063334*ep^4*mtt^6*mWW*s^6*t^3 + 1875300*ep^5*mtt^6*mWW*s^6*t^3 + 663600*ep^6*mtt^6*mWW*s^6*t^3 + 40596*ep*mtt^5*mWW^2*s^6*t^3 + 464292*ep^2*mtt^5*mWW^2*s^6*t^3 + 1908400*ep^3*mtt^5*mWW^2*s^6*t^3 + 3683200*ep^4*mtt^5*mWW^2*s^6*t^3 + 3410624*ep^5*mtt^5*mWW^2*s^6*t^3 + 1227248*ep^6*mtt^5*mWW^2*s^6*t^3 - 354*mtt^4*mWW^3*s^6*t^3 - 172982*ep*mtt^4*mWW^3*s^6*t^3 - 1825230*ep^2*mtt^4*mWW^3*s^6*t^3 - 7245270*ep^3*mtt^4*mWW^3*s^6*t^3 - 13729348*ep^4*mtt^4*mWW^3*s^6*t^3 - 12558016*ep^5*mtt^4*mWW^3*s^6*t^3 - 4468928*ep^6*mtt^4*mWW^3*s^6*t^3 + 456*mtt^3*mWW^4*s^6*t^3 + 55308*ep*mtt^3*mWW^4*s^6*t^3 + 509976*ep^2*mtt^3*mWW^4*s^6*t^3 + 1928848*ep^3*mtt^3*mWW^4*s^6*t^3 + 3608612*ep^4*mtt^3*mWW^4*s^6*t^3 + 3301912*ep^5*mtt^3*mWW^4*s^6*t^3 + 1177392*ep^6*mtt^3*mWW^4*s^6*t^3 - 48*mtt^2*mWW^5*s^6*t^3 + 102892*ep*mtt^2*mWW^5*s^6*t^3 + 1131042*ep^2*mtt^2*mWW^5*s^6*t^3 + 4537608*ep^3*mtt^2*mWW^5*s^6*t^3 + 8595702*ep^4*mtt^2*mWW^5*s^6*t^3 + 7828132*ep^5*mtt^2*mWW^5*s^6*t^3 + 2772752*ep^6*mtt^2*mWW^5*s^6*t^3 - 80*mtt*mWW^6*s^6*t^3 - 58740*ep*mtt*mWW^6*s^6*t^3 - 617348*ep^2*mtt*mWW^6*s^6*t^3 - 2450708*ep^3*mtt*mWW^6*s^6*t^3 - 4649628*ep^4*mtt*mWW^6*s^6*t^3 - 4257176*ep^5*mtt*mWW^6*s^6*t^3 - 1515840*ep^6*mtt*mWW^6*s^6*t^3 + 26*mWW^7*s^6*t^3 + 3994*ep*mWW^7*s^6*t^3 + 36398*ep^2*mWW^7*s^6*t^3 + 140934*ep^3*mWW^7*s^6*t^3 + 273952*ep^4*mWW^7*s^6*t^3 + 260600*ep^5*mWW^7*s^6*t^3 + 96160*ep^6*mWW^7*s^6*t^3 - 8964*ep*mtt^5*mWW*s^7*t^3 - 93138*ep^2*mtt^5*mWW*s^7*t^3 - 365068*ep^3*mtt^5*mWW*s^7*t^3 - 685794*ep^4*mtt^5*mWW*s^7*t^3 - 623276*ep^5*mtt^5*mWW*s^7*t^3 - 220560*ep^6*mtt^5*mWW*s^7*t^3 - 13335*ep*mtt^4*mWW^2*s^7*t^3 - 149929*ep^2*mtt^4*mWW^2*s^7*t^3 - 609415*ep^3*mtt^4*mWW^2*s^7*t^3 - 1164991*ep^4*mtt^4*mWW^2*s^7*t^3 - 1068666*ep^5*mtt^4*mWW^2*s^7*t^3 - 380744*ep^6*mtt^4*mWW^2*s^7*t^3 + 20*mtt^3*mWW^3*s^7*t^3 + 41452*ep*mtt^3*mWW^3*s^7*t^3 + 439094*ep^2*mtt^3*mWW^3*s^7*t^3 + 1737240*ep^3*mtt^3*mWW^3*s^7*t^3 + 3275342*ep^4*mtt^3*mWW^3*s^7*t^3 + 2978860*ep^5*mtt^3*mWW^3*s^7*t^3 + 1053872*ep^6*mtt^3*mWW^3*s^7*t^3 - 28*mtt^2*mWW^4*s^7*t^3 + 2174*ep*mtt^2*mWW^4*s^7*t^3 + 35880*ep^2*mtt^2*mWW^4*s^7*t^3 + 160738*ep^3*mtt^2*mWW^4*s^7*t^3 + 313596*ep^4*mtt^2*mWW^4*s^7*t^3 + 285440*ep^5*mtt^2*mWW^4*s^7*t^3 + 100080*ep^6*mtt^2*mWW^4*s^7*t^3 - 4*mtt*mWW^5*s^7*t^3 - 27084*ep*mtt*mWW^5*s^7*t^3 - 291364*ep^2*mtt*mWW^5*s^7*t^3 - 1157920*ep^3*mtt*mWW^5*s^7*t^3 - 2182228*ep^4*mtt*mWW^5*s^7*t^3 - 1979648*ep^5*mtt*mWW^5*s^7*t^3 - 698112*ep^6*mtt*mWW^5*s^7*t^3 + 12*mWW^6*s^7*t^3 + 6717*ep*mWW^6*s^7*t^3 + 69057*ep^2*mWW^6*s^7*t^3 + 269945*ep^3*mWW^6*s^7*t^3 + 505515*ep^4*mWW^6*s^7*t^3 + 457210*ep^5*mWW^6*s^7*t^3 + 160824*ep^6*mWW^6*s^7*t^3 + 1278*ep*mtt^4*mWW*s^8*t^3 + 13278*ep^2*mtt^4*mWW*s^8*t^3 + 52042*ep^3*mtt^4*mWW*s^8*t^3 + 97758*ep^4*mtt^4*mWW*s^8*t^3 + 88844*ep^5*mtt^4*mWW*s^8*t^3 + 31440*ep^6*mtt^4*mWW*s^8*t^3 + 1356*ep*mtt^3*mWW^2*s^8*t^3 + 14968*ep^2*mtt^3*mWW^2*s^8*t^3 + 59656*ep^3*mtt^3*mWW^2*s^8*t^3 + 111596*ep^4*mtt^3*mWW^2*s^8*t^3 + 99992*ep^5*mtt^3*mWW^2*s^8*t^3 + 34752*ep^6*mtt^3*mWW^2*s^8*t^3 + 8*mtt^2*mWW^3*s^8*t^3 - 3982*ep*mtt^2*mWW^3*s^8*t^3 - 42682*ep^2*mtt^2*mWW^3*s^8*t^3 - 168370*ep^3*mtt^2*mWW^3*s^8*t^3 - 315050*ep^4*mtt^2*mWW^3*s^8*t^3 - 283780*ep^5*mtt^2*mWW^3*s^8*t^3 - 99344*ep^6*mtt^2*mWW^3*s^8*t^3 - 4*mtt*mWW^4*s^8*t^3 - 1422*ep*mtt*mWW^4*s^8*t^3 - 15358*ep^2*mtt*mWW^4*s^8*t^3 - 60706*ep^3*mtt*mWW^4*s^8*t^3 - 112922*ep^4*mtt*mWW^4*s^8*t^3 - 100676*ep^5*mtt*mWW^4*s^8*t^3 - 34832*ep^6*mtt*mWW^4*s^8*t^3 - 4*mWW^5*s^8*t^3 + 2626*ep*mWW^5*s^8*t^3 + 28402*ep^2*mWW^5*s^8*t^3 + 112482*ep^3*mWW^5*s^8*t^3 + 210746*ep^4*mWW^5*s^8*t^3 + 189860*ep^5*mWW^5*s^8*t^3 + 66448*ep^6*mWW^5*s^8*t^3 + 252*ep*mtt^12*t^4 + 2634*ep^2*mtt^12*t^4 + 10404*ep^3*mtt^12*t^4 + 19722*ep^4*mtt^12*t^4 + 18108*ep^5*mtt^12*t^4 + 6480*ep^6*mtt^12*t^4 - 1515*ep*mtt^11*mWW*t^4 - 15951*ep^2*mtt^11*mWW*t^4 - 63543*ep^3*mtt^11*mWW*t^4 - 121485*ep^4*mtt^11*mWW*t^4 - 112386*ep^5*mtt^11*mWW*t^4 - 40440*ep^6*mtt^11*mWW*t^4 + 4050*ep*mtt^10*mWW^2*t^4 + 43296*ep^2*mtt^10*mWW^2*t^4 + 175674*ep^3*mtt^10*mWW^2*t^4 + 342588*ep^4*mtt^10*mWW^2*t^4 + 323376*ep^5*mtt^10*mWW^2*t^4 + 118656*ep^6*mtt^10*mWW^2*t^4 - 378*mtt^9*mWW^3*t^4 - 11838*ep*mtt^9*mWW^3*t^4 - 102084*ep^2*mtt^9*mWW^3*t^4 - 391338*ep^3*mtt^9*mWW^3*t^4 - 756678*ep^4*mtt^9*mWW^3*t^4 - 723084*ep^5*mtt^9*mWW^3*t^4 - 271440*ep^6*mtt^9*mWW^3*t^4 + 2964*mtt^8*mWW^4*t^4 + 47766*ep*mtt^8*mWW^4*t^4 + 307476*ep^2*mtt^8*mWW^4*t^4 + 1012194*ep^3*mtt^8*mWW^4*t^4 + 1801320*ep^4*mtt^8*mWW^4*t^4 + 1647096*ep^5*mtt^8*mWW^4*t^4 + 605664*ep^6*mtt^8*mWW^4*t^4 - 7860*mtt^7*mWW^5*t^4 - 112068*ep*mtt^7*mWW^5*t^4 - 650706*ep^2*mtt^7*mWW^5*t^4 - 1972920*ep^3*mtt^7*mWW^5*t^4 - 3294738*ep^4*mtt^7*mWW^5*t^4 - 2871420*ep^5*mtt^7*mWW^5*t^4 - 1019088*ep^6*mtt^7*mWW^5*t^4 + 9432*mtt^6*mWW^6*t^4 + 130206*ep*mtt^6*mWW^6*t^4 + 730992*ep^2*mtt^6*mWW^6*t^4 + 2144310*ep^3*mtt^6*mWW^6*t^4 + 3471948*ep^4*mtt^6*mWW^6*t^4 + 2942784*ep^5*mtt^6*mWW^6*t^4 + 1019328*ep^6*mtt^6*mWW^6*t^4 - 5106*mtt^5*mWW^7*t^4 - 70002*ep*mtt^5*mWW^7*t^4 - 389652*ep^2*mtt^5*mWW^7*t^4 - 1131774*ep^3*mtt^5*mWW^7*t^4 - 1813206*ep^4*mtt^5*mWW^7*t^4 - 1520508*ep^5*mtt^5*mWW^7*t^4 - 521232*ep^6*mtt^5*mWW^7*t^4 + 804*mtt^4*mWW^8*t^4 + 11358*ep*mtt^4*mWW^8*t^4 + 65106*ep^2*mtt^4*mWW^8*t^4 + 194346*ep^3*mtt^4*mWW^8*t^4 + 319254*ep^4*mtt^4*mWW^8*t^4 + 273852*ep^5*mtt^4*mWW^8*t^4 + 95760*ep^6*mtt^4*mWW^8*t^4 + 144*mtt^3*mWW^9*t^4 + 1791*ep*mtt^3*mWW^9*t^4 + 8889*ep^2*mtt^3*mWW^9*t^4 + 22647*ep^3*mtt^3*mWW^9*t^4 + 31275*ep^4*mtt^3*mWW^9*t^4 + 22182*ep^5*mtt^3*mWW^9*t^4 + 6312*ep^6*mtt^3*mWW^9*t^4 - 2016*ep*mtt^11*s*t^4 - 21072*ep^2*mtt^11*s*t^4 - 83232*ep^3*mtt^11*s*t^4 - 157776*ep^4*mtt^11*s*t^4 - 144864*ep^5*mtt^11*s*t^4 - 51840*ep^6*mtt^11*s*t^4 + 21477*ep*mtt^10*mWW*s*t^4 + 224309*ep^2*mtt^10*mWW*s*t^4 + 884873*ep^3*mtt^10*mWW*s*t^4 + 1674095*ep^4*mtt^10*mWW*s*t^4 + 1532614*ep^5*mtt^10*mWW*s*t^4 + 546152*ep^6*mtt^10*mWW*s*t^4 - 65883*ep*mtt^9*mWW^2*s*t^4 - 697313*ep^2*mtt^9*mWW^2*s*t^4 - 2792555*ep^3*mtt^9*mWW^2*s*t^4 - 5360927*ep^4*mtt^9*mWW^2*s*t^4 - 4972794*ep^5*mtt^9*mWW^2*s*t^4 - 1791928*ep^6*mtt^9*mWW^2*s*t^4 + 1226*mtt^8*mWW^3*s*t^4 + 96458*ep*mtt^8*mWW^3*s*t^4 + 965660*ep^2*mtt^8*mWW^3*s*t^4 + 3899338*ep^3*mtt^8*mWW^3*s*t^4 + 7663342*ep^4*mtt^8*mWW^3*s*t^4 + 7304112*ep^5*mtt^8*mWW^3*s*t^4 + 2702944*ep^6*mtt^8*mWW^3*s*t^4 - 9130*mtt^7*mWW^4*s*t^4 - 139762*ep*mtt^7*mWW^4*s*t^4 - 904596*ep^2*mtt^7*mWW^4*s*t^4 - 3108790*ep^3*mtt^7*mWW^4*s*t^4 - 5832198*ep^4*mtt^7*mWW^4*s*t^4 - 5581964*ep^5*mtt^7*mWW^4*s*t^4 - 2118480*ep^6*mtt^7*mWW^4*s*t^4 + 19678*mtt^6*mWW^5*s*t^4 + 214834*ep*mtt^6*mWW^5*s*t^4 + 940848*ep^2*mtt^6*mWW^5*s*t^4 + 2218186*ep^3*mtt^6*mWW^5*s*t^4 + 3090306*ep^4*mtt^6*mWW^5*s*t^4 + 2449644*ep^5*mtt^6*mWW^5*s*t^4 + 849424*ep^6*mtt^6*mWW^5*s*t^4 - 14538*mtt^5*mWW^6*s*t^4 - 151778*ep*mtt^5*mWW^6*s*t^4 - 584132*ep^2*mtt^5*mWW^6*s*t^4 - 1016494*ep^3*mtt^5*mWW^6*s*t^4 - 729850*ep^4*mtt^5*mWW^6*s*t^4 - 41568*ep^5*mtt^5*mWW^6*s*t^4 + 120480*ep^6*mtt^5*mWW^6*s*t^4 - 1390*mtt^4*mWW^7*s*t^4 - 26928*ep*mtt^4*mWW^7*s*t^4 - 208074*ep^2*mtt^4*mWW^7*s*t^4 - 804956*ep^3*mtt^4*mWW^7*s*t^4 - 1624152*ep^4*mtt^4*mWW^7*s*t^4 - 1621068*ep^5*mtt^4*mWW^7*s*t^4 - 628912*ep^6*mtt^4*mWW^7*s*t^4 + 5790*mtt^3*mWW^8*s*t^4 + 75064*ep*mtt^3*mWW^8*s*t^4 + 398494*ep^2*mtt^3*mWW^8*s*t^4 + 1120800*ep^3*mtt^3*mWW^8*s*t^4 + 1765660*ep^4*mtt^3*mWW^8*s*t^4 + 1472096*ep^5*mtt^3*mWW^8*s*t^4 + 504256*ep^6*mtt^3*mWW^8*s*t^4 - 1450*mtt^2*mWW^9*s*t^4 - 19105*ep*mtt^2*mWW^9*s*t^4 - 102079*ep^2*mtt^2*mWW^9*s*t^4 - 285409*ep^3*mtt^2*mWW^9*s*t^4 - 442879*ep^4*mtt^2*mWW^9*s*t^4 - 362470*ep^5*mtt^2*mWW^9*s*t^4 - 122088*ep^6*mtt^2*mWW^9*s*t^4 - 186*mtt*mWW^10*s*t^4 - 2361*ep*mtt*mWW^10*s*t^4 - 12045*ep^2*mtt*mWW^10*s*t^4 - 31761*ep^3*mtt*mWW^10*s*t^4 - 45621*ep^4*mtt*mWW^10*s*t^4 - 33738*ep^5*mtt*mWW^10*s*t^4 - 10008*ep^6*mtt*mWW^10*s*t^4 + 7056*ep*mtt^10*s^2*t^4 + 73752*ep^2*mtt^10*s^2*t^4 + 291312*ep^3*mtt^10*s^2*t^4 + 552216*ep^4*mtt^10*s^2*t^4 + 507024*ep^5*mtt^10*s^2*t^4 + 181440*ep^6*mtt^10*s^2*t^4 - 98919*ep*mtt^9*mWW*s^2*t^4 - 1030115*ep^2*mtt^9*mWW*s^2*t^4 - 4049175*ep^3*mtt^9*mWW*s^2*t^4 - 7630933*ep^4*mtt^9*mWW*s^2*t^4 - 6958674*ep^5*mtt^9*mWW*s^2*t^4 - 2470584*ep^6*mtt^9*mWW*s^2*t^4 + 244743*ep*mtt^8*mWW^2*s^2*t^4 + 2564951*ep^2*mtt^8*mWW^2*s^2*t^4 + 10202547*ep^3*mtt^8*mWW^2*s^2*t^4 + 19474745*ep^4*mtt^8*mWW^2*s^2*t^4 + 17966846*ep^5*mtt^8*mWW^2*s^2*t^4 + 6439048*ep^6*mtt^8*mWW^2*s^2*t^4 - 916*mtt^7*mWW^3*s^2*t^4 - 123014*ep*mtt^7*mWW^3*s^2*t^4 - 1268958*ep^2*mtt^7*mWW^3*s^2*t^4 - 5324726*ep^3*mtt^7*mWW^3*s^2*t^4 - 10882170*ep^4*mtt^7*mWW^3*s^2*t^4 - 10713344*ep^5*mtt^7*mWW^3*s^2*t^4 - 4054400*ep^6*mtt^7*mWW^3*s^2*t^4 + 9234*mtt^6*mWW^4*s^2*t^4 - 140572*ep*mtt^6*mWW^4*s^2*t^4 - 2077616*ep^2*mtt^6*mWW^4*s^2*t^4 - 8645984*ep^3*mtt^6*mWW^4*s^2*t^4 - 16187334*ep^4*mtt^6*mWW^4*s^2*t^4 - 14315864*ep^5*mtt^6*mWW^4*s^2*t^4 - 4891680*ep^6*mtt^6*mWW^4*s^2*t^4 - 17524*mtt^5*mWW^5*s^2*t^4 + 88668*ep*mtt^5*mWW^5*s^2*t^4 + 2200024*ep^2*mtt^5*mWW^5*s^2*t^4 + 10469308*ep^3*mtt^5*mWW^5*s^2*t^4 + 21606776*ep^4*mtt^5*mWW^5*s^2*t^4 + 20795796*ep^5*mtt^5*mWW^5*s^2*t^4 + 7652816*ep^6*mtt^5*mWW^5*s^2*t^4 + 6246*mtt^4*mWW^6*s^2*t^4 + 21868*ep*mtt^4*mWW^6*s^2*t^4 - 285100*ep^2*mtt^4*mWW^6*s^2*t^4 - 2168236*ep^3*mtt^4*mWW^6*s^2*t^4 - 5653162*ep^4*mtt^4*mWW^6*s^2*t^4 - 6392720*ep^5*mtt^4*mWW^6*s^2*t^4 - 2649696*ep^6*mtt^4*mWW^6*s^2*t^4 + 9208*mtt^3*mWW^7*s^2*t^4 + 55846*ep*mtt^3*mWW^7*s^2*t^4 - 29634*ep^2*mtt^3*mWW^7*s^2*t^4 - 750030*ep^3*mtt^3*mWW^7*s^2*t^4 - 1737070*ep^4*mtt^3*mWW^7*s^2*t^4 - 1566240*ep^5*mtt^3*mWW^7*s^2*t^4 - 505376*ep^6*mtt^3*mWW^7*s^2*t^4 - 7606*mtt^2*mWW^8*s^2*t^4 - 74056*ep*mtt^2*mWW^8*s^2*t^4 - 244904*ep^2*mtt^2*mWW^8*s^2*t^4 - 283592*ep^3*mtt^2*mWW^8*s^2*t^4 + 95286*ep^4*mtt^2*mWW^8*s^2*t^4 + 422472*ep^5*mtt^2*mWW^8*s^2*t^4 + 227520*ep^6*mtt^2*mWW^8*s^2*t^4 + 1232*mtt*mWW^9*s^2*t^4 + 17059*ep*mtt*mWW^9*s^2*t^4 + 92275*ep^2*mtt*mWW^9*s^2*t^4 + 247671*ep^3*mtt*mWW^9*s^2*t^4 + 349357*ep^4*mtt*mWW^9*s^2*t^4 + 247342*ep^5*mtt*mWW^9*s^2*t^4 + 69064*ep^6*mtt*mWW^9*s^2*t^4 + 126*mWW^10*s^2*t^4 + 1321*ep*mWW^10*s^2*t^4 + 5325*ep^2*mWW^10*s^2*t^4 + 10905*ep^3*mWW^10*s^2*t^4 + 12289*ep^4*mWW^10*s^2*t^4 + 7362*ep^5*mWW^10*s^2*t^4 + 1848*ep^6*mWW^10*s^2*t^4 - 14112*ep*mtt^9*s^3*t^4 - 147504*ep^2*mtt^9*s^3*t^4 - 582624*ep^3*mtt^9*s^3*t^4 - 1104432*ep^4*mtt^9*s^3*t^4 - 1014048*ep^5*mtt^9*s^3*t^4 - 362880*ep^6*mtt^9*s^3*t^4 + 227337*ep*mtt^8*mWW*s^3*t^4 + 2363457*ep^2*mtt^8*mWW*s^3*t^4 + 9271125*ep^3*mtt^8*mWW*s^3*t^4 + 17432763*ep^4*mtt^8*mWW*s^3*t^4 + 15860766*ep^5*mtt^8*mWW*s^3*t^4 + 5618952*ep^6*mtt^8*mWW*s^3*t^4 - 406128*ep*mtt^7*mWW^2*s^3*t^4 - 4198824*ep^2*mtt^7*mWW^2*s^3*t^4 - 16571992*ep^3*mtt^7*mWW^2*s^3*t^4 - 31467144*ep^4*mtt^7*mWW^2*s^3*t^4 - 28907280*ep^5*mtt^7*mWW^2*s^3*t^4 - 10318432*ep^6*mtt^7*mWW^2*s^3*t^4 - 1060*mtt^6*mWW^3*s^3*t^4 - 198334*ep*mtt^6*mWW^3*s^3*t^4 - 2087582*ep^2*mtt^6*mWW^3*s^3*t^4 - 7903126*ep^3*mtt^6*mWW^3*s^3*t^4 - 13968902*ep^4*mtt^6*mWW^3*s^3*t^4 - 11838516*ep^5*mtt^6*mWW^3*s^3*t^4 - 3927696*ep^6*mtt^6*mWW^3*s^3*t^4 - 1872*mtt^5*mWW^4*s^3*t^4 + 836884*ep*mtt^5*mWW^4*s^3*t^4 + 9015240*ep^2*mtt^5*mWW^4*s^3*t^4 + 35839264*ep^3*mtt^5*mWW^4*s^3*t^4 + 67667392*ep^4*mtt^5*mWW^4*s^3*t^4 + 61554732*ep^5*mtt^5*mWW^4*s^3*t^4 + 21781840*ep^6*mtt^5*mWW^4*s^3*t^4 + 6090*mtt^4*mWW^5*s^3*t^4 - 423070*ep*mtt^4*mWW^5*s^3*t^4 - 4974058*ep^2*mtt^4*mWW^5*s^3*t^4 - 20927794*ep^3*mtt^4*mWW^5*s^3*t^4 - 41589036*ep^4*mtt^4*mWW^5*s^3*t^4 - 39603236*ep^5*mtt^4*mWW^5*s^3*t^4 - 14568336*ep^6*mtt^4*mWW^5*s^3*t^4 - 600*mtt^3*mWW^6*s^3*t^4 - 125834*ep*mtt^3*mWW^6*s^3*t^4 - 1250486*ep^2*mtt^3*mWW^6*s^3*t^4 - 4355686*ep^3*mtt^3*mWW^6*s^3*t^4 - 6838014*ep^4*mtt^3*mWW^6*s^3*t^4 - 4915132*ep^5*mtt^3*mWW^6*s^3*t^4 - 1307024*ep^6*mtt^3*mWW^6*s^3*t^4 - 4740*mtt^2*mWW^7*s^3*t^4 + 107828*ep*mtt^2*mWW^7*s^3*t^4 + 1495548*ep^2*mtt^2*mWW^7*s^3*t^4 + 6352048*ep^3*mtt^2*mWW^7*s^3*t^4 + 12307844*ep^4*mtt^2*mWW^7*s^3*t^4 + 11310432*ep^5*mtt^2*mWW^7*s^3*t^4 + 4016512*ep^6*mtt^2*mWW^7*s^3*t^4 + 2464*mtt*mWW^8*s^3*t^4 + 658*ep*mtt*mWW^8*s^3*t^4 - 180862*ep^2*mtt*mWW^8*s^3*t^4 - 1014854*ep^3*mtt*mWW^8*s^3*t^4 - 2280686*ep^4*mtt*mWW^8*s^3*t^4 - 2333320*ep^5*mtt*mWW^8*s^3*t^4 - 902208*ep^6*mtt*mWW^8*s^3*t^4 - 282*mWW^9*s^3*t^4 - 5421*ep*mWW^9*s^3*t^4 - 37041*ep^2*mWW^9*s^3*t^4 - 115193*ep^3*mWW^9*s^3*t^4 - 177449*ep^4*mWW^9*s^3*t^4 - 131294*ep^5*mWW^9*s^3*t^4 - 36872*ep^6*mWW^9*s^3*t^4 + 17640*ep*mtt^8*s^4*t^4 + 184380*ep^2*mtt^8*s^4*t^4 + 728280*ep^3*mtt^8*s^4*t^4 + 1380540*ep^4*mtt^8*s^4*t^4 + 1267560*ep^5*mtt^8*s^4*t^4 + 453600*ep^6*mtt^8*s^4*t^4 - 298545*ep*mtt^7*mWW*s^4*t^4 - 3099805*ep^2*mtt^7*mWW*s^4*t^4 - 12140545*ep^3*mtt^7*mWW*s^4*t^4 - 22789195*ep^4*mtt^7*mWW*s^4*t^4 - 20698190*ep^5*mtt^7*mWW*s^4*t^4 - 7320520*ep^6*mtt^7*mWW*s^4*t^4 + 354360*ep*mtt^6*mWW^2*s^4*t^4 + 3590650*ep^2*mtt^6*mWW^2*s^4*t^4 + 14018540*ep^3*mtt^6*mWW^2*s^4*t^4 + 26447190*ep^4*mtt^6*mWW^2*s^4*t^4 + 24185260*ep^5*mtt^6*mWW^2*s^4*t^4 + 8598800*ep^6*mtt^6*mWW^2*s^4*t^4 + 2110*mtt^5*mWW^3*s^4*t^4 + 577890*ep*mtt^5*mWW^3*s^4*t^4 + 6094940*ep^2*mtt^5*mWW^3*s^4*t^4 + 23906466*ep^3*mtt^5*mWW^3*s^4*t^4 + 44513462*ep^4*mtt^5*mWW^3*s^4*t^4 + 39968252*ep^5*mtt^5*mWW^3*s^4*t^4 + 13991376*ep^6*mtt^5*mWW^3*s^4*t^4 - 2632*mtt^4*mWW^4*s^4*t^4 - 1050310*ep*mtt^4*mWW^4*s^4*t^4 - 10935114*ep^2*mtt^4*mWW^4*s^4*t^4 - 43153622*ep^3*mtt^4*mWW^4*s^4*t^4 - 81477958*ep^4*mtt^4*mWW^4*s^4*t^4 - 74303492*ep^5*mtt^4*mWW^4*s^4*t^4 - 26366928*ep^6*mtt^4*mWW^4*s^4*t^4 + 232*mtt^3*mWW^5*s^4*t^4 + 263793*ep*mtt^3*mWW^5*s^4*t^4 + 2738455*ep^2*mtt^3*mWW^5*s^4*t^4 + 11251261*ep^3*mtt^3*mWW^5*s^4*t^4 + 22445769*ep^4*mtt^3*mWW^5*s^4*t^4 + 21626098*ep^5*mtt^3*mWW^5*s^4*t^4 + 8050344*ep^6*mtt^3*mWW^5*s^4*t^4 - 352*mtt^2*mWW^6*s^4*t^4 + 241594*ep*mtt^2*mWW^6*s^4*t^4 + 2615826*ep^2*mtt^2*mWW^6*s^4*t^4 + 10193346*ep^3*mtt^2*mWW^6*s^4*t^4 + 18626486*ep^4*mtt^2*mWW^6*s^4*t^4 + 16307820*ep^5*mtt^2*mWW^6*s^4*t^4 + 5552976*ep^6*mtt^2*mWW^6*s^4*t^4 + 770*mtt*mWW^7*s^4*t^4 - 111894*ep*mtt*mWW^7*s^4*t^4 - 1258578*ep^2*mtt*mWW^7*s^4*t^4 - 5111426*ep^3*mtt*mWW^7*s^4*t^4 - 9787584*ep^4*mtt*mWW^7*s^4*t^4 - 8989304*ep^5*mtt*mWW^7*s^4*t^4 - 3202320*ep^6*mtt*mWW^7*s^4*t^4 - 128*mWW^8*s^4*t^4 + 6960*ep*mWW^8*s^4*t^4 + 85374*ep^2*mWW^8*s^4*t^4 + 373988*ep^3*mWW^8*s^4*t^4 + 771466*ep^4*mWW^8*s^4*t^4 + 758300*ep^5*mWW^8*s^4*t^4 + 286448*ep^6*mWW^8*s^4*t^4 - 14112*ep*mtt^7*s^5*t^4 - 147504*ep^2*mtt^7*s^5*t^4 - 582624*ep^3*mtt^7*s^5*t^4 - 1104432*ep^4*mtt^7*s^5*t^4 - 1014048*ep^5*mtt^7*s^5*t^4 - 362880*ep^6*mtt^7*s^5*t^4 + 232335*ep*mtt^6*mWW*s^5*t^4 + 2409391*ep^2*mtt^6*mWW*s^5*t^4 + 9422283*ep^3*mtt^6*mWW*s^5*t^4 + 17657645*ep^4*mtt^6*mWW*s^5*t^4 + 16010706*ep^5*mtt^6*mWW*s^5*t^4 + 5653560*ep^6*mtt^6*mWW*s^5*t^4 - 171915*ep*mtt^5*mWW^2*s^5*t^4 - 1692001*ep^2*mtt^5*mWW^2*s^5*t^4 - 6503499*ep^3*mtt^5*mWW^2*s^5*t^4 - 12164703*ep^4*mtt^5*mWW^2*s^5*t^4 - 11066426*ep^5*mtt^5*mWW^2*s^5*t^4 - 3919096*ep^6*mtt^5*mWW^2*s^5*t^4 - 1262*mtt^4*mWW^3*s^5*t^4 - 512350*ep*mtt^4*mWW^3*s^5*t^4 - 5406916*ep^2*mtt^4*mWW^3*s^5*t^4 - 21281894*ep^3*mtt^4*mWW^3*s^5*t^4 - 39839914*ep^4*mtt^4*mWW^3*s^5*t^4 - 35966952*ep^5*mtt^4*mWW^3*s^5*t^4 - 12641984*ep^6*mtt^4*mWW^3*s^5*t^4 + 1854*mtt^3*mWW^4*s^5*t^4 + 577762*ep*mtt^3*mWW^4*s^5*t^4 + 5933372*ep^2*mtt^3*mWW^4*s^5*t^4 + 23271058*ep^3*mtt^3*mWW^4*s^5*t^4 + 43792818*ep^4*mtt^3*mWW^4*s^5*t^4 + 39850792*ep^5*mtt^3*mWW^4*s^5*t^4 + 14114176*ep^6*mtt^3*mWW^4*s^5*t^4 - 836*mtt^2*mWW^5*s^5*t^4 - 4553*ep*mtt^2*mWW^5*s^5*t^4 + 74077*ep^2*mtt^2*mWW^5*s^5*t^4 + 287359*ep^3*mtt^2*mWW^5*s^5*t^4 + 208231*ep^4*mtt^2*mWW^5*s^5*t^4 - 208422*ep^5*mtt^2*mWW^5*s^5*t^4 - 212344*ep^6*mtt^2*mWW^5*s^5*t^4 + 302*mtt*mWW^6*s^5*t^4 - 137085*ep*mtt*mWW^6*s^5*t^4 - 1493233*ep^2*mtt*mWW^6*s^5*t^4 - 5906549*ep^3*mtt*mWW^6*s^5*t^4 - 11012409*ep^4*mtt*mWW^6*s^5*t^4 - 9857866*ep^5*mtt*mWW^6*s^5*t^4 - 3429400*ep^6*mtt*mWW^6*s^5*t^4 - 58*mWW^7*s^5*t^4 + 26846*ep*mWW^7*s^5*t^4 + 290462*ep^2*mWW^7*s^5*t^4 + 1165514*ep^3*mWW^7*s^5*t^4 + 2220460*ep^4*mWW^7*s^5*t^4 + 2033720*ep^5*mWW^7*s^5*t^4 + 722704*ep^6*mWW^7*s^5*t^4 + 7056*ep*mtt^6*s^6*t^4 + 73752*ep^2*mtt^6*s^6*t^4 + 291312*ep^3*mtt^6*s^6*t^4 + 552216*ep^4*mtt^6*s^6*t^4 + 507024*ep^5*mtt^6*s^6*t^4 + 181440*ep^6*mtt^6*s^6*t^4 - 103917*ep*mtt^5*mWW*s^6*t^4 - 1076049*ep^2*mtt^5*mWW*s^6*t^4 - 4200333*ep^3*mtt^5*mWW*s^6*t^4 - 7855815*ep^4*mtt^5*mWW*s^6*t^4 - 7108614*ep^5*mtt^5*mWW*s^6*t^4 - 2505192*ep^6*mtt^5*mWW*s^6*t^4 + 49863*ep*mtt^4*mWW^2*s^6*t^4 + 477363*ep^2*mtt^4*mWW^2*s^6*t^4 + 1805755*ep^3*mtt^4*mWW^2*s^6*t^4 + 3348237*ep^4*mtt^4*mWW^2*s^6*t^4 + 3031974*ep^5*mtt^4*mWW^2*s^6*t^4 + 1071208*ep^6*mtt^4*mWW^2*s^6*t^4 + 304*mtt^3*mWW^3*s^6*t^4 + 205426*ep*mtt^3*mWW^3*s^6*t^4 + 2163990*ep^2*mtt^3*mWW^3*s^6*t^4 + 8498202*ep^3*mtt^3*mWW^3*s^6*t^4 + 15880142*ep^4*mtt^3*mWW^3*s^6*t^4 + 14309944*ep^5*mtt^3*mWW^3*s^6*t^4 + 5017952*ep^6*mtt^3*mWW^3*s^6*t^4 - 462*mtt^2*mWW^4*s^6*t^4 - 148582*ep*mtt^2*mWW^4*s^6*t^4 - 1507810*ep^2*mtt^2*mWW^4*s^6*t^4 - 5866698*ep^3*mtt^2*mWW^4*s^6*t^4 - 10977932*ep^4*mtt^2*mWW^4*s^6*t^4 - 9946188*ep^5*mtt^2*mWW^4*s^6*t^4 - 3509488*ep^6*mtt^2*mWW^4*s^6*t^4 + 240*mtt*mWW^5*s^6*t^4 - 33103*ep*mtt*mWW^5*s^6*t^4 - 386511*ep^2*mtt*mWW^5*s^6*t^4 - 1544695*ep^3*mtt*mWW^5*s^6*t^4 - 2857693*ep^4*mtt*mWW^5*s^6*t^4 - 2520990*ep^5*mtt*mWW^5*s^6*t^4 - 862408*ep^6*mtt*mWW^5*s^6*t^4 - 82*mWW^6*s^6*t^4 + 25345*ep*mWW^6*s^6*t^4 + 276193*ep^2*mWW^6*s^6*t^4 + 1094145*ep^3*mWW^6*s^6*t^4 + 2045821*ep^4*mWW^6*s^6*t^4 + 1837154*ep^5*mWW^6*s^6*t^4 + 640664*ep^6*mWW^6*s^6*t^4 - 2016*ep*mtt^5*s^7*t^4 - 21072*ep^2*mtt^5*s^7*t^4 - 83232*ep^3*mtt^5*s^7*t^4 - 157776*ep^4*mtt^5*s^7*t^4 - 144864*ep^5*mtt^5*s^7*t^4 - 51840*ep^6*mtt^5*s^7*t^4 + 23619*ep*mtt^4*mWW*s^7*t^4 + 243995*ep^2*mtt^4*mWW*s^7*t^4 + 949655*ep^3*mtt^4*mWW*s^7*t^4 + 1770473*ep^4*mtt^4*mWW*s^7*t^4 + 1596874*ep^5*mtt^4*mWW*s^7*t^4 + 560984*ep^6*mtt^4*mWW*s^7*t^4 - 10458*ep*mtt^3*mWW^2*s^7*t^4 - 102086*ep^2*mtt^3*mWW^2*s^7*t^4 - 388002*ep^3*mtt^3*mWW^2*s^7*t^4 - 718090*ep^4*mtt^3*mWW^2*s^7*t^4 - 647836*ep^5*mtt^3*mWW^2*s^7*t^4 - 228208*ep^6*mtt^3*mWW^2*s^7*t^4 - 24*mtt^2*mWW^3*s^7*t^4 - 36110*ep*mtt^2*mWW^3*s^7*t^4 - 378282*ep^2*mtt^2*mWW^3*s^7*t^4 - 1477262*ep^3*mtt^2*mWW^3*s^7*t^4 - 2746830*ep^4*mtt^2*mWW^3*s^7*t^4 - 2463508*ep^5*mtt^2*mWW^3*s^7*t^4 - 859664*ep^6*mtt^2*mWW^3*s^7*t^4 + 44*mtt*mWW^4*s^7*t^4 + 18434*ep*mtt*mWW^4*s^7*t^4 + 185646*ep^2*mtt*mWW^4*s^7*t^4 + 716514*ep^3*mtt*mWW^4*s^7*t^4 + 1331718*ep^4*mtt*mWW^4*s^7*t^4 + 1199876*ep^5*mtt*mWW^4*s^7*t^4 + 421328*ep^6*mtt*mWW^4*s^7*t^4 - 20*mWW^5*s^7*t^4 + 6123*ep*mWW^5*s^7*t^4 + 67959*ep^2*mWW^5*s^7*t^4 + 269391*ep^3*mWW^5*s^7*t^4 + 501113*ep^4*mWW^5*s^7*t^4 + 446882*ep^5*mWW^5*s^7*t^4 + 154712*ep^6*mWW^5*s^7*t^4 + 252*ep*mtt^4*s^8*t^4 + 2634*ep^2*mtt^4*s^8*t^4 + 10404*ep^3*mtt^4*s^8*t^4 + 19722*ep^4*mtt^4*s^8*t^4 + 18108*ep^5*mtt^4*s^8*t^4 + 6480*ep^6*mtt^4*s^8*t^4 - 1872*ep*mtt^3*mWW*s^8*t^4 - 19232*ep^2*mtt^3*mWW*s^8*t^4 - 74340*ep^3*mtt^3*mWW*s^8*t^4 - 137548*ep^4*mtt^3*mWW*s^8*t^4 - 123096*ep^5*mtt^3*mWW*s^8*t^4 - 42912*ep^6*mtt^3*mWW*s^8*t^4 + 1368*ep*mtt^2*mWW^2*s^8*t^4 + 13964*ep^2*mtt^2*mWW^2*s^8*t^4 + 53532*ep^3*mtt^2*mWW^2*s^8*t^4 + 98104*ep^4*mtt^2*mWW^2*s^8*t^4 + 86880*ep^5*mtt^2*mWW^2*s^8*t^4 + 29952*ep^6*mtt^2*mWW^2*s^8*t^4 + 1872*ep*mtt*mWW^3*s^8*t^4 + 19232*ep^2*mtt*mWW^3*s^8*t^4 + 74340*ep^3*mtt*mWW^3*s^8*t^4 + 137548*ep^4*mtt*mWW^3*s^8*t^4 + 123096*ep^5*mtt*mWW^3*s^8*t^4 + 42912*ep^6*mtt*mWW^3*s^8*t^4 - 1620*ep*mWW^4*s^8*t^4 - 16598*ep^2*mWW^4*s^8*t^4 - 63936*ep^3*mWW^4*s^8*t^4 - 117826*ep^4*mWW^4*s^8*t^4 - 104988*ep^5*mWW^4*s^8*t^4 - 36432*ep^6*mWW^4*s^8*t^4 - 2388*ep*mtt^11*t^5 - 24894*ep^2*mtt^11*t^5 - 98004*ep^3*mtt^11*t^5 - 185094*ep^4*mtt^11*t^5 - 169284*ep^5*mtt^11*t^5 - 60336*ep^6*mtt^11*t^5 + 12900*ep*mtt^10*mWW*t^5 + 135270*ep^2*mtt^10*mWW*t^5 + 536316*ep^3*mtt^10*mWW*t^5 + 1020486*ep^4*mtt^10*mWW*t^5 + 940068*ep^5*mtt^10*mWW*t^5 + 337200*ep^6*mtt^10*mWW*t^5 - 27750*ep*mtt^9*mWW^2*t^5 - 294156*ep^2*mtt^9*mWW^2*t^5 - 1181682*ep^3*mtt^9*mWW^2*t^5 - 2280636*ep^4*mtt^9*mWW^2*t^5 - 2131440*ep^5*mtt^9*mWW^2*t^5 - 775296*ep^6*mtt^9*mWW^2*t^5 + 714*mtt^8*mWW^3*t^5 + 39996*ep*mtt^8*mWW^3*t^5 + 382878*ep^2*mtt^8*mWW^3*t^5 + 1517748*ep^3*mtt^8*mWW^3*t^5 + 2963328*ep^4*mtt^8*mWW^3*t^5 + 2829792*ep^5*mtt^8*mWW^3*t^5 + 1056384*ep^6*mtt^8*mWW^3*t^5 - 6330*mtt^7*mWW^4*t^5 - 103218*ep*mtt^7*mWW^4*t^5 - 672996*ep^2*mtt^7*mWW^4*t^5 - 2243790*ep^3*mtt^7*mWW^4*t^5 - 4037694*ep^4*mtt^7*mWW^4*t^5 - 3724716*ep^5*mtt^7*mWW^4*t^5 - 1378896*ep^6*mtt^7*mWW^4*t^5 + 17454*mtt^6*mWW^5*t^5 + 241068*ep*mtt^6*mWW^5*t^5 + 1360806*ep^2*mtt^6*mWW^5*t^5 + 4033704*ep^3*mtt^6*mWW^5*t^5 + 6621144*ep^4*mtt^6*mWW^5*t^5 + 5697408*ep^5*mtt^6*mWW^5*t^5 + 2004096*ep^6*mtt^6*mWW^5*t^5 - 21078*mtt^5*mWW^6*t^5 - 285978*ep*mtt^5*mWW^6*t^5 - 1575504*ep^2*mtt^5*mWW^6*t^5 - 4532334*ep^3*mtt^5*mWW^6*t^5 - 7197558*ep^4*mtt^5*mWW^6*t^5 - 5988636*ep^5*mtt^5*mWW^6*t^5 - 2039952*ep^6*mtt^5*mWW^6*t^5 + 11220*mtt^4*mWW^7*t^5 + 152844*ep*mtt^4*mWW^7*t^5 + 842550*ep^2*mtt^4*mWW^7*t^5 + 2415396*ep^3*mtt^4*mWW^7*t^5 + 3809466*ep^4*mtt^4*mWW^7*t^5 + 3140604*ep^5*mtt^4*mWW^7*t^5 + 1058640*ep^6*mtt^4*mWW^7*t^5 - 1656*mtt^3*mWW^8*t^5 - 23370*ep*mtt^3*mWW^8*t^5 - 133122*ep^2*mtt^3*mWW^8*t^5 - 392862*ep^3*mtt^3*mWW^8*t^5 - 635922*ep^4*mtt^3*mWW^8*t^5 - 537012*ep^5*mtt^3*mWW^8*t^5 - 185136*ep^6*mtt^3*mWW^8*t^5 - 324*mtt^2*mWW^9*t^5 - 4104*ep*mtt^2*mWW^9*t^5 - 20832*ep^2*mtt^2*mWW^9*t^5 - 54492*ep^3*mtt^2*mWW^9*t^5 - 77520*ep^4*mtt^2*mWW^9*t^5 - 56784*ep^5*mtt^2*mWW^9*t^5 - 16704*ep^6*mtt^2*mWW^9*t^5 + 17052*ep*mtt^10*s*t^5 + 177714*ep^2*mtt^10*s*t^5 + 699408*ep^3*mtt^10*s*t^5 + 1320462*ep^4*mtt^10*s*t^5 + 1207236*ep^5*mtt^10*s*t^5 + 430128*ep^6*mtt^10*s*t^5 - 121248*ep*mtt^9*mWW*s*t^5 - 1265044*ep^2*mtt^9*mWW*s*t^5 - 4984760*ep^3*mtt^9*mWW*s*t^5 - 9420884*ep^4*mtt^9*mWW*s*t^5 - 8618296*ep^5*mtt^9*mWW*s*t^5 - 3070368*ep^6*mtt^9*mWW*s*t^5 + 294874*ep*mtt^8*mWW^2*s*t^5 + 3105968*ep^2*mtt^8*mWW^2*s*t^5 + 12371414*ep^3*mtt^8*mWW^2*s*t^5 + 23627312*ep^4*mtt^8*mWW^2*s*t^5 + 21820096*ep^5*mtt^8*mWW^2*s*t^5 + 7837056*ep^6*mtt^8*mWW^2*s*t^5 - 1830*mtt^7*mWW^3*s*t^5 - 315420*ep*mtt^7*mWW^3*s*t^5 - 3282392*ep^2*mtt^7*mWW^3*s*t^5 - 13313232*ep^3*mtt^7*mWW^3*s*t^5 - 26052090*ep^4*mtt^7*mWW^3*s*t^5 - 24662300*ep^5*mtt^7*mWW^3*s*t^5 - 9064656*ep^6*mtt^7*mWW^3*s*t^5 + 17200*mtt^6*mWW^4*s*t^5 + 265410*ep*mtt^6*mWW^4*s*t^5 + 1764590*ep^2*mtt^6*mWW^4*s*t^5 + 6268514*ep^3*mtt^6*mWW^4*s*t^5 + 12090182*ep^4*mtt^6*mWW^4*s*t^5 + 11800808*ep^5*mtt^6*mWW^4*s*t^5 + 4538816*ep^6*mtt^6*mWW^4*s*t^5 - 41972*mtt^5*mWW^5*s*t^5 - 411298*ep*mtt^5*mWW^5*s*t^5 - 1521042*ep^2*mtt^5*mWW^5*s*t^5 - 2828934*ep^3*mtt^5*mWW^5*s*t^5 - 2997102*ep^4*mtt^5*mWW^5*s*t^5 - 1913428*ep^5*mtt^5*mWW^5*s*t^5 - 616944*ep^6*mtt^5*mWW^5*s*t^5 + 39338*mtt^4*mWW^6*s*t^5 + 422392*ep*mtt^4*mWW^6*s*t^5 + 1717352*ep^2*mtt^4*mWW^6*s*t^5 + 3353312*ep^3*mtt^4*mWW^6*s*t^5 + 3222082*ep^4*mtt^4*mWW^6*s*t^5 + 1325828*ep^5*mtt^4*mWW^6*s*t^5 + 120816*ep^6*mtt^4*mWW^6*s*t^5 - 10680*mtt^3*mWW^7*s*t^5 - 129654*ep*mtt^3*mWW^7*s*t^5 - 599918*ep^2*mtt^3*mWW^7*s*t^5 - 1326826*ep^3*mtt^3*mWW^7*s*t^5 - 1432214*ep^4*mtt^3*mWW^7*s*t^5 - 655476*ep^5*mtt^3*mWW^7*s*t^5 - 64752*ep^6*mtt^3*mWW^7*s*t^5 - 3714*mtt^2*mWW^8*s*t^5 - 43648*ep*mtt^2*mWW^8*s*t^5 - 210134*ep^2*mtt^2*mWW^8*s*t^5 - 546588*ep^3*mtt^2*mWW^8*s*t^5 - 819488*ep^4*mtt^2*mWW^8*s*t^5 - 666988*ep^5*mtt^2*mWW^8*s*t^5 - 226480*ep^6*mtt^2*mWW^8*s*t^5 + 1586*mtt*mWW^9*s*t^5 + 20632*ep*mtt*mWW^9*s*t^5 + 108300*ep^2*mtt*mWW^9*s*t^5 + 295596*ep^3*mtt*mWW^9*s*t^5 + 444410*ep^4*mtt*mWW^9*s*t^5 + 349724*ep^5*mtt*mWW^9*s*t^5 + 112592*ep^6*mtt*mWW^9*s*t^5 + 72*mWW^10*s*t^5 + 908*ep*mWW^10*s*t^5 + 4606*ep^2*mWW^10*s*t^5 + 12096*ep^3*mWW^10*s*t^5 + 17330*ep^4*mWW^10*s*t^5 + 12796*ep^5*mWW^10*s*t^5 + 3792*ep^6*mWW^10*s*t^5 - 52500*ep*mtt^9*s^2*t^5 - 546966*ep^2*mtt^9*s^2*t^5 - 2151744*ep^3*mtt^9*s^2*t^5 - 4060602*ep^4*mtt^9*s^2*t^5 - 3710700*ep^5*mtt^9*s^2*t^5 - 1321488*ep^6*mtt^9*s^2*t^5 + 429384*ep*mtt^8*mWW*s^2*t^5 + 4467336*ep^2*mtt^8*mWW*s^2*t^5 + 17541540*ep^3*mtt^8*mWW*s^2*t^5 + 33024660*ep^4*mtt^8*mWW*s^2*t^5 + 30090696*ep^5*mtt^8*mWW*s^2*t^5 + 10677984*ep^6*mtt^8*mWW*s^2*t^5 - 935618*ep*mtt^7*mWW^2*s^2*t^5 - 9792078*ep^2*mtt^7*mWW^2*s^2*t^5 - 38790062*ep^3*mtt^7*mWW^2*s^2*t^5 - 73688822*ep^4*mtt^7*mWW^2*s^2*t^5 - 67685828*ep^5*mtt^7*mWW^2*s^2*t^5 - 24178192*ep^6*mtt^7*mWW^2*s^2*t^5 + 860*mtt^6*mWW^3*s^2*t^5 + 565704*ep*mtt^6*mWW^3*s^2*t^5 + 6012048*ep^2*mtt^6*mWW^3*s^2*t^5 + 24689476*ep^3*mtt^6*mWW^3*s^2*t^5 + 48799840*ep^4*mtt^6*mWW^3*s^2*t^5 + 46522632*ep^5*mtt^6*mWW^3*s^2*t^5 + 17161312*ep^6*mtt^6*mWW^3*s^2*t^5 - 15950*mtt^5*mWW^4*s^2*t^5 + 260782*ep*mtt^5*mWW^4*s^2*t^5 + 3653046*ep^2*mtt^5*mWW^4*s^2*t^5 + 14624566*ep^3*mtt^5*mWW^4*s^2*t^5 + 26316592*ep^4*mtt^5*mWW^4*s^2*t^5 + 22318684*ep^5*mtt^5*mWW^4*s^2*t^5 + 7295632*ep^6*mtt^5*mWW^4*s^2*t^5 + 37296*mtt^4*mWW^5*s^2*t^5 - 210238*ep*mtt^4*mWW^5*s^2*t^5 - 4800594*ep^2*mtt^4*mWW^5*s^2*t^5 - 22232834*ep^3*mtt^4*mWW^5*s^2*t^5 - 44892054*ep^4*mtt^4*mWW^5*s^2*t^5 - 42397488*ep^5*mtt^4*mWW^5*s^2*t^5 - 15348576*ep^6*mtt^4*mWW^5*s^2*t^5 - 28420*mtt^3*mWW^6*s^2*t^5 - 161528*ep*mtt^3*mWW^6*s^2*t^5 + 388436*ep^2*mtt^3*mWW^6*s^2*t^5 + 4680356*ep^3*mtt^3*mWW^6*s^2*t^5 + 12474664*ep^4*mtt^3*mWW^6*s^2*t^5 + 13817468*ep^5*mtt^3*mWW^6*s^2*t^5 + 5586672*ep^6*mtt^3*mWW^6*s^2*t^5 + 3598*mtt^2*mWW^7*s^2*t^5 + 95000*ep*mtt^2*mWW^7*s^2*t^5 + 707872*ep^2*mtt^2*mWW^7*s^2*t^5 + 2221480*ep^3*mtt^2*mWW^7*s^2*t^5 + 3325770*ep^4*mtt^2*mWW^7*s^2*t^5 + 2324896*ep^5*mtt^2*mWW^7*s^2*t^5 + 599840*ep^6*mtt^2*mWW^7*s^2*t^5 + 3366*mtt*mWW^8*s^2*t^5 + 18722*ep*mtt*mWW^8*s^2*t^5 - 39404*ep^2*mtt*mWW^8*s^2*t^5 - 454210*ep^3*mtt*mWW^8*s^2*t^5 - 1122438*ep^4*mtt*mWW^8*s^2*t^5 - 1155876*ep^5*mtt*mWW^8*s^2*t^5 - 438576*ep^6*mtt*mWW^8*s^2*t^5 - 750*mWW^9*s^2*t^5 - 9756*ep*mWW^9*s^2*t^5 - 50224*ep^2*mWW^9*s^2*t^5 - 130776*ep^3*mWW^9*s^2*t^5 - 182026*ep^4*mWW^9*s^2*t^5 - 128708*ep^5*mWW^9*s^2*t^5 - 36144*ep^6*mWW^9*s^2*t^5 + 90636*ep*mtt^8*s^3*t^5 + 943866*ep^2*mtt^8*s^3*t^5 + 3711120*ep^3*mtt^8*s^3*t^5 + 6999174*ep^4*mtt^8*s^3*t^5 + 6392148*ep^5*mtt^8*s^3*t^5 + 2275056*ep^6*mtt^8*s^3*t^5 - 780036*ep*mtt^7*mWW*s^3*t^5 - 8098926*ep^2*mtt^7*mWW*s^3*t^5 - 31720740*ep^3*mtt^7*mWW*s^3*t^5 - 59551854*ep^4*mtt^7*mWW*s^3*t^5 - 54103668*ep^5*mtt^7*mWW*s^3*t^5 - 19144176*ep^6*mtt^7*mWW*s^3*t^5 + 1400284*ep*mtt^6*mWW^2*s^3*t^5 + 14549934*ep^2*mtt^6*mWW^2*s^3*t^5 + 57326980*ep^3*mtt^6*mWW^2*s^3*t^5 + 108399526*ep^4*mtt^6*mWW^2*s^3*t^5 + 99144132*ep^5*mtt^6*mWW^2*s^3*t^5 + 35272144*ep^6*mtt^6*mWW^2*s^3*t^5 + 1300*mtt^5*mWW^3*s^3*t^5 - 206036*ep*mtt^5*mWW^3*s^3*t^5 - 2235498*ep^2*mtt^5*mWW^3*s^3*t^5 - 9810660*ep^3*mtt^5*mWW^3*s^3*t^5 - 20893702*ep^4*mtt^5*mWW^3*s^3*t^5 - 21245188*ep^5*mtt^5*mWW^3*s^3*t^5 - 8231280*ep^6*mtt^5*mWW^3*s^3*t^5 + 5270*mtt^4*mWW^4*s^3*t^5 - 1232396*ep*mtt^4*mWW^4*s^3*t^5 - 13265910*ep^2*mtt^4*mWW^4*s^3*t^5 - 52053168*ep^3*mtt^4*mWW^4*s^3*t^5 - 96720728*ep^4*mtt^4*mWW^4*s^3*t^5 - 86539924*ep^5*mtt^4*mWW^4*s^3*t^5 - 30132672*ep^6*mtt^4*mWW^4*s^3*t^5 - 15102*mtt^3*mWW^5*s^3*t^5 + 780522*ep*mtt^3*mWW^5*s^3*t^5 + 9330844*ep^2*mtt^3*mWW^5*s^3*t^5 + 38685266*ep^3*mtt^3*mWW^5*s^3*t^5 + 75242458*ep^4*mtt^3*mWW^5*s^3*t^5 + 70095188*ep^5*mtt^3*mWW^5*s^3*t^5 + 25278176*ep^6*mtt^3*mWW^5*s^3*t^5 + 9654*mtt^2*mWW^6*s^3*t^5 + 38968*ep*mtt^2*mWW^6*s^3*t^5 - 347866*ep^2*mtt^2*mWW^6*s^3*t^5 - 2925648*ep^3*mtt^2*mWW^6*s^3*t^5 - 7878956*ep^4*mtt^2*mWW^6*s^3*t^5 - 9067824*ep^5*mtt^2*mWW^6*s^3*t^5 - 3802256*ep^6*mtt^2*mWW^6*s^3*t^5 - 786*mtt*mWW^7*s^3*t^5 - 102850*ep*mtt*mWW^7*s^3*t^5 - 1019724*ep^2*mtt*mWW^7*s^3*t^5 - 3828338*ep^3*mtt*mWW^7*s^3*t^5 - 6815394*ep^4*mtt*mWW^7*s^3*t^5 - 5823764*ep^5*mtt*mWW^7*s^3*t^5 - 1932608*ep^6*mtt*mWW^7*s^3*t^5 - 336*mWW^8*s^3*t^5 + 11700*ep*mWW^8*s^3*t^5 + 151872*ep^2*mWW^8*s^3*t^5 + 650540*ep^3*mWW^8*s^3*t^5 + 1288980*ep^4*mWW^8*s^3*t^5 + 1214276*ep^5*mWW^8*s^3*t^5 + 441040*ep^6*mWW^8*s^3*t^5 - 95340*ep*mtt^7*s^4*t^5 - 992250*ep^2*mtt^7*s^4*t^5 - 3898440*ep^3*mtt^7*s^4*t^5 - 7346430*ep^4*mtt^7*s^4*t^5 - 6703620*ep^5*mtt^7*s^4*t^5 - 2383920*ep^6*mtt^7*s^4*t^5 + 800100*ep*mtt^6*mWW*s^4*t^5 + 8292230*ep^2*mtt^6*mWW*s^4*t^5 + 32405080*ep^3*mtt^6*mWW*s^4*t^5 + 60686290*ep^4*mtt^6*mWW*s^4*t^5 + 54993500*ep^5*mtt^6*mWW*s^4*t^5 + 19410000*ep^6*mtt^6*mWW*s^4*t^5 - 1133230*ep*mtt^5*mWW^2*s^4*t^5 - 11683780*ep^2*mtt^5*mWW^2*s^4*t^5 - 45764350*ep^3*mtt^5*mWW^2*s^4*t^5 - 86112840*ep^4*mtt^5*mWW^2*s^4*t^5 - 78421160*ep^5*mtt^5*mWW^2*s^4*t^5 - 27791040*ep^6*mtt^5*mWW^2*s^4*t^5 - 1470*mtt^4*mWW^3*s^4*t^5 - 298682*ep*mtt^4*mWW^3*s^4*t^5 - 3148784*ep^2*mtt^4*mWW^3*s^4*t^5 - 11910294*ep^3*mtt^4*mWW^3*s^4*t^5 - 21030334*ep^4*mtt^4*mWW^3*s^4*t^5 - 17778364*ep^5*mtt^4*mWW^3*s^4*t^5 - 5856720*ep^6*mtt^4*mWW^3*s^4*t^5 + 36*mtt^3*mWW^4*s^4*t^5 + 1261012*ep*mtt^3*mWW^4*s^4*t^5 + 13232836*ep^2*mtt^3*mWW^4*s^4*t^5 + 51837048*ep^3*mtt^3*mWW^4*s^4*t^5 + 96776464*ep^4*mtt^3*mWW^4*s^4*t^5 + 87186100*ep^5*mtt^3*mWW^4*s^4*t^5 + 30570096*ep^6*mtt^3*mWW^4*s^4*t^5 + 2738*mtt^2*mWW^5*s^4*t^5 - 515932*ep*mtt^2*mWW^5*s^4*t^5 - 5611636*ep^2*mtt^2*mWW^5*s^4*t^5 - 22660508*ep^3*mtt^2*mWW^5*s^4*t^5 - 43621934*ep^4*mtt^2*mWW^5*s^4*t^5 - 40454480*ep^5*mtt^2*mWW^5*s^4*t^5 - 14554672*ep^6*mtt^2*mWW^5*s^4*t^5 - 1168*mtt*mWW^6*s^4*t^5 - 55204*ep*mtt*mWW^6*s^4*t^5 - 492664*ep^2*mtt*mWW^6*s^4*t^5 - 1595476*ep^3*mtt*mWW^6*s^4*t^5 - 2285324*ep^4*mtt*mWW^6*s^4*t^5 - 1421500*ep^5*mtt*mWW^6*s^4*t^5 - 286544*ep^6*mtt*mWW^6*s^4*t^5 - 136*mWW^7*s^4*t^5 + 34588*ep*mWW^7*s^4*t^5 + 375680*ep^2*mWW^7*s^4*t^5 + 1474092*ep^3*mWW^7*s^4*t^5 + 2720412*ep^4*mWW^7*s^4*t^5 + 2406180*ep^5*mWW^7*s^4*t^5 + 825984*ep^6*mWW^7*s^4*t^5 + 61908*ep*mtt^6*s^5*t^5 + 643734*ep^2*mtt^6*s^5*t^5 + 2526384*ep^3*mtt^6*s^5*t^5 + 4755114*ep^4*mtt^6*s^5*t^5 + 4333644*ep^5*mtt^6*s^5*t^5 + 1539216*ep^6*mtt^6*s^5*t^5 - 466440*ep*mtt^5*mWW*s^5*t^5 - 4824960*ep^2*mtt^5*mWW*s^5*t^5 - 18810816*ep^3*mtt^5*mWW*s^5*t^5 - 35136096*ep^4*mtt^5*mWW*s^5*t^5 - 31754688*ep^5*mtt^5*mWW*s^5*t^5 - 11178240*ep^6*mtt^5*mWW*s^5*t^5 + 513470*ep*mtt^4*mWW^2*s^5*t^5 + 5256816*ep^2*mtt^4*mWW^2*s^5*t^5 + 20462522*ep^3*mtt^4*mWW^2*s^5*t^5 + 38288456*ep^4*mtt^4*mWW^2*s^5*t^5 + 34693520*ep^5*mtt^4*mWW^2*s^5*t^5 + 12239776*ep^6*mtt^4*mWW^2*s^5*t^5 + 466*mtt^3*mWW^3*s^5*t^5 + 299314*ep*mtt^3*mWW^3*s^5*t^5 + 3163918*ep^2*mtt^3*mWW^3*s^5*t^5 + 12302246*ep^3*mtt^3*mWW^3*s^5*t^5 + 22646496*ep^4*mtt^3*mWW^3*s^5*t^5 + 20075688*ep^5*mtt^3*mWW^3*s^5*t^5 + 6929632*ep^6*mtt^3*mWW^3*s^5*t^5 - 222*mtt^2*mWW^4*s^5*t^5 - 551254*ep*mtt^2*mWW^4*s^5*t^5 - 5741708*ep^2*mtt^2*mWW^4*s^5*t^5 - 22433486*ep^3*mtt^2*mWW^4*s^5*t^5 - 41852414*ep^4*mtt^2*mWW^4*s^5*t^5 - 37705492*ep^5*mtt^2*mWW^4*s^5*t^5 - 13220544*ep^6*mtt^2*mWW^4*s^5*t^5 - 218*mtt*mWW^5*s^5*t^5 + 124156*ep*mtt*mWW^5*s^5*t^5 + 1297556*ep^2*mtt*mWW^5*s^5*t^5 + 5167248*ep^3*mtt*mWW^5*s^5*t^5 + 9890814*ep^4*mtt*mWW^5*s^5*t^5 + 9150868*ep^5*mtt*mWW^5*s^5*t^5 + 3288176*ep^6*mtt*mWW^5*s^5*t^5 - 26*mWW^6*s^5*t^5 + 21558*ep*mWW^6*s^5*t^5 + 231956*ep^2*mWW^6*s^5*t^5 + 887974*ep^3*mWW^6*s^5*t^5 + 1586574*ep^4*mWW^6*s^5*t^5 + 1354396*ep^5*mWW^6*s^5*t^5 + 448448*ep^6*mWW^6*s^5*t^5 - 23772*ep*mtt^5*s^6*t^5 - 246834*ep^2*mtt^5*s^6*t^5 - 967008*ep^3*mtt^5*s^6*t^5 - 1816542*ep^4*mtt^5*s^6*t^5 - 1652196*ep^5*mtt^5*s^6*t^5 - 585648*ep^6*mtt^5*s^6*t^5 + 143328*ep*mtt^4*mWW*s^6*t^5 + 1479084*ep^2*mtt^4*mWW*s^6*t^5 + 5749380*ep^3*mtt^4*mWW*s^6*t^5 + 10704144*ep^4*mtt^4*mWW*s^6*t^5 + 9641616*ep^5*mtt^4*mWW*s^6*t^5 + 3382848*ep^6*mtt^4*mWW*s^6*t^5 - 124954*ep*mtt^3*mWW^2*s^6*t^5 - 1274898*ep^2*mtt^3*mWW^2*s^6*t^5 - 4932934*ep^3*mtt^3*mWW^2*s^6*t^5 - 9167002*ep^4*mtt^3*mWW^2*s^6*t^5 - 8249196*ep^5*mtt^3*mWW^2*s^6*t^5 - 2891536*ep^6*mtt^3*mWW^2*s^6*t^5 - 40*mtt^2*mWW^3*s^6*t^5 - 95376*ep*mtt^2*mWW^3*s^6*t^5 - 1000232*ep^2*mtt^2*mWW^3*s^6*t^5 - 3893924*ep^3*mtt^2*mWW^3*s^6*t^5 - 7210092*ep^4*mtt^2*mWW^3*s^6*t^5 - 6439104*ep^5*mtt^2*mWW^3*s^6*t^5 - 2238272*ep^6*mtt^2*mWW^3*s^6*t^5 - 4*mtt*mWW^4*s^6*t^5 + 109948*ep*mtt*mWW^4*s^6*t^5 + 1138714*ep^2*mtt*mWW^4*s^6*t^5 + 4428164*ep^3*mtt*mWW^4*s^6*t^5 + 8231766*ep^4*mtt*mWW^4*s^6*t^5 + 7394572*ep^5*mtt*mWW^4*s^6*t^5 + 2585680*ep^6*mtt*mWW^4*s^6*t^5 + 44*mWW^5*s^6*t^5 - 9894*ep*mWW^5*s^6*t^5 - 102554*ep^2*mWW^5*s^6*t^5 - 405998*ep^3*mWW^5*s^6*t^5 - 774914*ep^4*mWW^5*s^6*t^5 - 715852*ep^5*mWW^5*s^6*t^5 - 256912*ep^6*mWW^5*s^6*t^5 + 4740*ep*mtt^4*s^7*t^5 + 49086*ep^2*mtt^4*s^7*t^5 + 191664*ep^3*mtt^4*s^7*t^5 + 358722*ep^4*mtt^4*s^7*t^5 + 325020*ep^5*mtt^4*s^7*t^5 + 114768*ep^6*mtt^4*s^7*t^5 - 18324*ep*mtt^3*mWW*s^7*t^5 - 188446*ep^2*mtt^3*mWW*s^7*t^5 - 729380*ep^3*mtt^3*mWW*s^7*t^5 - 1351550*ep^4*mtt^3*mWW*s^7*t^5 - 1211476*ep^5*mtt^3*mWW*s^7*t^5 - 423024*ep^6*mtt^3*mWW*s^7*t^5 + 12588*ep*mtt^2*mWW^2*s^7*t^5 + 128738*ep^2*mtt^2*mWW^2*s^7*t^5 + 494732*ep^3*mtt^2*mWW^2*s^7*t^5 + 909202*ep^4*mtt^2*mWW^2*s^7*t^5 + 807628*ep^5*mtt^2*mWW^2*s^7*t^5 + 279312*ep^6*mtt^2*mWW^2*s^7*t^5 + 10836*ep*mtt*mWW^3*s^7*t^5 + 111518*ep^2*mtt*mWW^3*s^7*t^5 + 432020*ep^3*mtt*mWW^3*s^7*t^5 + 801358*ep^4*mtt*mWW^3*s^7*t^5 + 719092*ep^5*mtt*mWW^3*s^7*t^5 + 251376*ep^6*mtt*mWW^3*s^7*t^5 - 9840*ep*mWW^4*s^7*t^5 - 100896*ep^2*mWW^4*s^7*t^5 - 389036*ep^3*mWW^4*s^7*t^5 - 717732*ep^4*mWW^4*s^7*t^5 - 640264*ep^5*mWW^4*s^7*t^5 - 222432*ep^6*mWW^4*s^7*t^5 - 336*ep*mtt^3*s^8*t^5 - 3456*ep^2*mtt^3*s^8*t^5 - 13380*ep^3*mtt^3*s^8*t^5 - 24804*ep^4*mtt^3*s^8*t^5 - 22248*ep^5*mtt^3*s^8*t^5 - 7776*ep^6*mtt^3*s^8*t^5 + 336*ep*mtt^2*mWW*s^8*t^5 + 3456*ep^2*mtt^2*mWW*s^8*t^5 + 13380*ep^3*mtt^2*mWW*s^8*t^5 + 24804*ep^4*mtt^2*mWW*s^8*t^5 + 22248*ep^5*mtt^2*mWW*s^8*t^5 + 7776*ep^6*mtt^2*mWW*s^8*t^5 + 336*ep*mtt*mWW^2*s^8*t^5 + 3456*ep^2*mtt*mWW^2*s^8*t^5 + 13380*ep^3*mtt*mWW^2*s^8*t^5 + 24804*ep^4*mtt*mWW^2*s^8*t^5 + 22248*ep^5*mtt*mWW^2*s^8*t^5 + 7776*ep^6*mtt*mWW^2*s^8*t^5 - 336*ep*mWW^3*s^8*t^5 - 3456*ep^2*mWW^3*s^8*t^5 - 13380*ep^3*mWW^3*s^8*t^5 - 24804*ep^4*mWW^3*s^8*t^5 - 22248*ep^5*mWW^3*s^8*t^5 - 7776*ep^6*mWW^3*s^8*t^5 + 10044*ep*mtt^10*t^6 + 104442*ep^2*mtt^10*t^6 + 409884*ep^3*mtt^10*t^6 + 771402*ep^4*mtt^10*t^6 + 702876*ep^5*mtt^10*t^6 + 249552*ep^6*mtt^10*t^6 - 50577*ep*mtt^9*mWW*t^6 - 528513*ep^2*mtt^9*mWW*t^6 - 2086629*ep^3*mtt^9*mWW*t^6 - 3952491*ep^4*mtt^9*mWW*t^6 - 3624702*ep^5*mtt^9*mWW*t^6 - 1294728*ep^6*mtt^9*mWW*t^6 + 98148*ep*mtt^8*mWW^2*t^6 + 1034058*ep^2*mtt^8*mWW^2*t^6 + 4123704*ep^3*mtt^8*mWW^2*t^6 + 7896966*ep^4*mtt^8*mWW^2*t^6 + 7323636*ep^5*mtt^8*mWW^2*t^6 + 2644848*ep^6*mtt^8*mWW^2*t^6 - 186*mtt^7*mWW^3*t^6 - 89238*ep*mtt^7*mWW^3*t^6 - 945720*ep^2*mtt^7*mWW^3*t^6 - 3845382*ep^3*mtt^7*mWW^3*t^6 - 7540614*ep^4*mtt^7*mWW^3*t^6 - 7172316*ep^5*mtt^7*mWW^3*t^6 - 2657424*ep^6*mtt^7*mWW^3*t^6 + 5460*mtt^6*mWW^4*t^6 + 97686*ep*mtt^6*mWW^4*t^6 + 686820*ep^2*mtt^6*mWW^4*t^6 + 2433246*ep^3*mtt^6*mWW^4*t^6 + 4591596*ep^4*mtt^6*mWW^4*t^6 + 4392192*ep^5*mtt^6*mWW^4*t^6 + 1671360*ep^6*mtt^6*mWW^4*t^6 - 18774*mtt^5*mWW^5*t^6 - 238974*ep*mtt^5*mWW^5*t^6 - 1252248*ep^2*mtt^5*mWW^5*t^6 - 3506874*ep^3*mtt^5*mWW^5*t^6 - 5547894*ep^4*mtt^5*mWW^5*t^6 - 4681932*ep^5*mtt^5*mWW^5*t^6 - 1636944*ep^6*mtt^5*mWW^5*t^6 + 24612*mtt^4*mWW^6*t^6 + 321276*ep*mtt^4*mWW^6*t^6 + 1700850*ep^2*mtt^4*mWW^6*t^6 + 4709532*ep^3*mtt^4*mWW^6*t^6 + 7220070*ep^4*mtt^4*mWW^6*t^6 + 5820420*ep^5*mtt^4*mWW^6*t^6 + 1928880*ep^6*mtt^4*mWW^6*t^6 - 13554*mtt^3*mWW^7*t^6 - 182112*ep*mtt^3*mWW^7*t^6 - 987270*ep^2*mtt^3*mWW^7*t^6 - 2775660*ep^3*mtt^3*mWW^7*t^6 - 4282812*ep^4*mtt^3*mWW^7*t^6 - 3448104*ep^5*mtt^3*mWW^7*t^6 - 1134048*ep^6*mtt^3*mWW^7*t^6 + 2184*mtt^2*mWW^8*t^6 + 30474*ep*mtt^2*mWW^8*t^6 + 170922*ep^2*mtt^2*mWW^8*t^6 + 494430*ep^3*mtt^2*mWW^8*t^6 + 781242*ep^4*mtt^2*mWW^8*t^6 + 641892*ep^5*mtt^2*mWW^8*t^6 + 214896*ep^6*mtt^2*mWW^8*t^6 + 258*mtt*mWW^9*t^6 + 3273*ep*mtt*mWW^9*t^6 + 16659*ep^2*mtt*mWW^9*t^6 + 43749*ep^3*mtt*mWW^9*t^6 + 62535*ep^4*mtt*mWW^9*t^6 + 46038*ep^5*mtt*mWW^9*t^6 + 13608*ep^6*mtt*mWW^9*t^6 - 63000*ep*mtt^9*s*t^6 - 654780*ep^2*mtt^9*s*t^6 - 2568132*ep^3*mtt^9*s*t^6 - 4830000*ep^4*mtt^9*s*t^6 - 4397904*ep^5*mtt^9*s*t^6 - 1560384*ep^6*mtt^9*s*t^6 + 363597*ep*mtt^8*mWW*s*t^6 + 3785649*ep^2*mtt^8*mWW*s*t^6 + 14878925*ep^3*mtt^8*mWW*s*t^6 + 28043487*ep^4*mtt^8*mWW*s*t^6 + 25584790*ep^5*mtt^8*mWW*s*t^6 + 9091752*ep^6*mtt^8*mWW*s*t^6 - 757064*ep*mtt^7*mWW^2*s*t^6 - 7937972*ep^2*mtt^7*mWW^2*s*t^6 - 31451620*ep^3*mtt^7*mWW^2*s*t^6 - 59751952*ep^4*mtt^7*mWW^2*s*t^6 - 54913848*ep^5*mtt^7*mWW^2*s*t^6 - 19640544*ep^6*mtt^7*mWW^2*s*t^6 - 620*mtt^6*mWW^3*s*t^6 + 638826*ep*mtt^6*mWW^3*s*t^6 + 6882612*ep^2*mtt^6*mWW^3*s*t^6 + 27973970*ep^3*mtt^6*mWW^3*s*t^6 + 54436228*ep^4*mtt^6*mWW^3*s*t^6 + 51136776*ep^5*mtt^6*mWW^3*s*t^6 + 18650208*ep^6*mtt^6*mWW^3*s*t^6 - 10498*mtt^5*mWW^4*s*t^6 - 199100*ep*mtt^5*mWW^4*s*t^6 - 1598146*ep^2*mtt^5*mWW^4*s*t^6 - 6498540*ep^3*mtt^5*mWW^4*s*t^6 - 13624744*ep^4*mtt^5*mWW^4*s*t^6 - 13965804*ep^5*mtt^5*mWW^4*s*t^6 - 5527088*ep^6*mtt^5*mWW^4*s*t^6 + 36726*mtt^4*mWW^5*s*t^6 + 225674*ep*mtt^4*mWW^5*s*t^6 - 36372*ep^2*mtt^4*mWW^5*s*t^6 - 2761190*ep^3*mtt^4*mWW^5*s*t^6 - 6990286*ep^4*mtt^4*mWW^5*s*t^6 - 6884632*ep^5*mtt^4*mWW^5*s*t^6 - 2438400*ep^6*mtt^4*mWW^5*s*t^6 - 40906*mtt^3*mWW^6*s*t^6 - 389082*ep*mtt^3*mWW^6*s*t^6 - 1259826*ep^2*mtt^3*mWW^6*s*t^6 - 1398030*ep^3*mtt^3*mWW^6*s*t^6 + 643320*ep^4*mtt^3*mWW^6*s*t^6 + 2337548*ep^5*mtt^3*mWW^6*s*t^6 + 1229616*ep^6*mtt^3*mWW^6*s*t^6 + 16120*mtt^2*mWW^7*s*t^6 + 195898*ep*mtt^2*mWW^7*s*t^6 + 924340*ep^2*mtt^2*mWW^7*s*t^6 + 2155590*ep^3*mtt^2*mWW^7*s*t^6 + 2604448*ep^4*mtt^2*mWW^7*s*t^6 + 1524892*ep^5*mtt^2*mWW^7*s*t^6 + 327152*ep^6*mtt^2*mWW^7*s*t^6 - 240*mtt*mWW^8*s*t^6 - 8236*ep*mtt*mWW^8*s*t^6 - 66454*ep^2*mtt*mWW^8*s*t^6 - 225736*ep^3*mtt*mWW^8*s*t^6 - 374938*ep^4*mtt*mWW^8*s*t^6 - 302076*ep^5*mtt*mWW^8*s*t^6 - 94800*ep^6*mtt*mWW^8*s*t^6 - 582*mWW^9*s*t^6 - 7513*ep*mWW^9*s*t^6 - 39051*ep^2*mWW^9*s*t^6 - 105237*ep^3*mWW^9*s*t^6 - 155563*ep^4*mWW^9*s*t^6 - 119742*ep^5*mWW^9*s*t^6 - 37512*ep^6*mWW^9*s*t^6 + 167076*ep*mtt^8*s^2*t^6 + 1735398*ep^2*mtt^8*s^2*t^6 + 6801228*ep^3*mtt^8*s^2*t^6 + 12780558*ep^4*mtt^8*s^2*t^6 + 11627028*ep^5*mtt^8*s^2*t^6 + 4121712*ep^6*mtt^8*s^2*t^6 - 1015938*ep*mtt^7*mWW*s^2*t^6 - 10550310*ep^2*mtt^7*mWW*s^2*t^6 - 41333558*ep^3*mtt^7*mWW*s^2*t^6 - 77627886*ep^4*mtt^7*mWW*s^2*t^6 - 70559644*ep^5*mtt^7*mWW*s^2*t^6 - 24981264*ep^6*mtt^7*mWW*s^2*t^6 + 1947698*ep*mtt^6*mWW^2*s^2*t^6 + 20320776*ep^2*mtt^6*mWW^2*s^2*t^6 + 80117562*ep^3*mtt^6*mWW^2*s^2*t^6 + 151422468*ep^4*mtt^6*mWW^2*s^2*t^6 + 138415184*ep^5*mtt^6*mWW^2*s^2*t^6 + 49236112*ep^6*mtt^6*mWW^2*s^2*t^6 + 2520*mtt^5*mWW^3*s^2*t^6 - 1175534*ep*mtt^5*mWW^3*s^2*t^6 - 12661994*ep^2*mtt^5*mWW^3*s^2*t^6 - 51421446*ep^3*mtt^5*mWW^3*s^2*t^6 - 99945686*ep^4*mtt^5*mWW^3*s^2*t^6 - 93685236*ep^5*mtt^5*mWW^3*s^2*t^6 - 34053232*ep^6*mtt^5*mWW^3*s^2*t^6 + 5654*mtt^4*mWW^4*s^2*t^6 - 375832*ep*mtt^4*mWW^4*s^2*t^6 - 4041944*ep^2*mtt^4*mWW^4*s^2*t^6 - 14781224*ep^3*mtt^4*mWW^4*s^2*t^6 - 24932834*ep^4*mtt^4*mWW^4*s^2*t^6 - 19923204*ep^5*mtt^4*mWW^4*s^2*t^6 - 6128416*ep^6*mtt^4*mWW^4*s^2*t^6 - 25254*mtt^3*mWW^5*s^2*t^6 + 501598*ep*mtt^3*mWW^5*s^2*t^6 + 6941194*ep^2*mtt^3*mWW^5*s^2*t^6 + 29240358*ep^3*mtt^3*mWW^5*s^2*t^6 + 56430248*ep^4*mtt^3*mWW^5*s^2*t^6 + 51802680*ep^5*mtt^3*mWW^5*s^2*t^6 + 18380800*ep^6*mtt^3*mWW^5*s^2*t^6 + 23954*mtt^2*mWW^6*s^2*t^6 + 34518*ep*mtt^2*mWW^6*s^2*t^6 - 1374368*ep^2*mtt^2*mWW^6*s^2*t^6 - 7950638*ep^3*mtt^2*mWW^6*s^2*t^6 - 17791918*ep^4*mtt^2*mWW^6*s^2*t^6 - 18021156*ep^5*mtt^2*mWW^6*s^2*t^6 - 6887344*ep^6*mtt^2*mWW^6*s^2*t^6 - 6954*mtt*mWW^7*s^2*t^6 - 93176*ep*mtt*mWW^7*s^2*t^6 - 464328*ep^2*mtt*mWW^7*s^2*t^6 - 1041380*ep^3*mtt*mWW^7*s^2*t^6 - 1017926*ep^4*mtt*mWW^7*s^2*t^6 - 265020*ep^5*mtt*mWW^7*s^2*t^6 + 100336*ep^6*mtt*mWW^7*s^2*t^6 + 80*mWW^8*s^2*t^6 + 9758*ep*mWW^8*s^2*t^6 + 97400*ep^2*mWW^8*s^2*t^6 + 376610*ep^3*mWW^8*s^2*t^6 + 697760*ep^4*mWW^8*s^2*t^6 + 623288*ep^5*mWW^8*s^2*t^6 + 216288*ep^6*mWW^8*s^2*t^6 - 241920*ep*mtt^7*s^3*t^6 - 2510760*ep^2*mtt^7*s^3*t^6 - 9830100*ep^3*mtt^7*s^3*t^6 - 18451860*ep^4*mtt^7*s^3*t^6 - 16767240*ep^5*mtt^7*s^3*t^6 - 5937120*ep^6*mtt^7*s^3*t^6 + 1442730*ep*mtt^6*mWW*s^3*t^6 + 14950050*ep^2*mtt^6*mWW*s^3*t^6 + 58413150*ep^3*mtt^6*mWW*s^3*t^6 + 109377690*ep^4*mtt^6*mWW*s^3*t^6 + 99109860*ep^5*mtt^6*mWW*s^3*t^6 + 34980720*ep^6*mtt^6*mWW*s^3*t^6 - 2373840*ep*mtt^5*mWW^2*s^3*t^6 - 24637630*ep^2*mtt^5*mWW^2*s^3*t^6 - 96664680*ep^3*mtt^5*mWW^2*s^3*t^6 - 181829830*ep^4*mtt^5*mWW^2*s^3*t^6 - 165438300*ep^5*mtt^5*mWW^2*s^3*t^6 - 58583920*ep^6*mtt^5*mWW^2*s^3*t^6 - 2460*mtt^4*mWW^3*s^3*t^6 + 815884*ep*mtt^4*mWW^3*s^3*t^6 + 8722508*ep^2*mtt^4*mWW^3*s^3*t^6 + 35448140*ep^3*mtt^4*mWW^3*s^3*t^6 + 69148236*ep^4*mtt^4*mWW^3*s^3*t^6 + 65059308*ep^5*mtt^4*mWW^3*s^3*t^6 + 23711152*ep^6*mtt^4*mWW^3*s^3*t^6 - 636*mtt^3*mWW^4*s^3*t^6 + 1029354*ep*mtt^3*mWW^4*s^3*t^6 + 10694086*ep^2*mtt^3*mWW^4*s^3*t^6 + 41068102*ep^3*mtt^3*mWW^4*s^3*t^6 + 74942178*ep^4*mtt^3*mWW^4*s^3*t^6 + 65972692*ep^5*mtt^3*mWW^4*s^3*t^6 + 22629568*ep^6*mtt^3*mWW^4*s^3*t^6 + 8040*mtt^2*mWW^5*s^3*t^6 - 775348*ep*mtt^2*mWW^5*s^3*t^6 - 8679892*ep^2*mtt^2*mWW^5*s^3*t^6 - 34872960*ep^3*mtt^2*mWW^5*s^3*t^6 - 66213928*ep^4*mtt^2*mWW^5*s^3*t^6 - 60444424*ep^5*mtt^2*mWW^5*s^3*t^6 - 21420864*ep^6*mtt^2*mWW^5*s^3*t^6 - 5660*mtt*mWW^6*s^3*t^6 + 81530*ep*mtt*mWW^6*s^3*t^6 + 1294000*ep^2*mtt*mWW^6*s^3*t^6 + 5907578*ep^3*mtt*mWW^6*s^3*t^6 + 12235992*ep^4*mtt*mWW^6*s^3*t^6 + 11961936*ep^5*mtt*mWW^6*s^3*t^6 + 4483664*ep^6*mtt*mWW^6*s^3*t^6 + 716*mWW^7*s^3*t^6 + 20362*ep*mWW^7*s^3*t^6 + 154438*ep^2*mWW^7*s^3*t^6 + 478114*ep^3*mWW^7*s^3*t^6 + 691490*ep^4*mWW^7*s^3*t^6 + 455352*ep^5*mWW^7*s^3*t^6 + 105312*ep^6*mWW^7*s^3*t^6 + 205380*ep*mtt^6*s^4*t^6 + 2129190*ep^2*mtt^6*s^4*t^6 + 8324820*ep^3*mtt^6*s^4*t^6 + 15602790*ep^4*mtt^6*s^4*t^6 + 14156100*ep^5*mtt^6*s^4*t^6 + 5004720*ep^6*mtt^6*s^4*t^6 - 1113285*ep*mtt^5*mWW*s^4*t^6 - 11512125*ep^2*mtt^5*mWW*s^4*t^6 - 44863505*ep^3*mtt^5*mWW*s^4*t^6 - 83764455*ep^4*mtt^5*mWW*s^4*t^6 - 75674230*ep^5*mtt^5*mWW*s^4*t^6 - 26629800*ep^6*mtt^5*mWW*s^4*t^6 + 1503470*ep*mtt^4*mWW^2*s^4*t^6 + 15523790*ep^2*mtt^4*mWW^2*s^4*t^6 + 60590990*ep^3*mtt^4*mWW^2*s^4*t^6 + 113391650*ep^4*mtt^4*mWW^2*s^4*t^6 + 102661460*ep^5*mtt^4*mWW^2*s^4*t^6 + 36184640*ep^6*mtt^4*mWW^2*s^4*t^6 + 770*mtt^3*mWW^3*s^4*t^6 - 164810*ep*mtt^3*mWW^3*s^4*t^6 - 1717312*ep^2*mtt^3*mWW^3*s^4*t^6 - 7088226*ep^3*mtt^3*mWW^3*s^4*t^6 - 14226862*ep^4*mtt^3*mWW^3*s^4*t^6 - 13777072*ep^5*mtt^3*mWW^3*s^4*t^6 - 5144928*ep^6*mtt^3*mWW^3*s^4*t^6 + 192*mtt^2*mWW^4*s^4*t^6 - 758888*ep*mtt^2*mWW^4*s^4*t^6 - 7911428*ep^2*mtt^2*mWW^4*s^4*t^6 - 30705524*ep^3*mtt^2*mWW^4*s^4*t^6 - 56783132*ep^4*mtt^2*mWW^4*s^4*t^6 - 50691588*ep^5*mtt^2*mWW^4*s^4*t^6 - 17620272*ep^6*mtt^2*mWW^4*s^4*t^6 - 1554*mtt*mWW^5*s^4*t^6 + 346491*ep*mtt*mWW^5*s^4*t^6 + 3724317*ep^2*mtt*mWW^5*s^4*t^6 + 14770735*ep^3*mtt*mWW^5*s^4*t^6 + 27869277*ep^4*mtt*mWW^5*s^4*t^6 + 25343062*ep^5*mtt*mWW^5*s^4*t^6 + 8954792*ep^6*mtt*mWW^5*s^4*t^6 + 592*mWW^6*s^4*t^6 - 16246*ep*mWW^6*s^4*t^6 - 215024*ep^2*mWW^6*s^4*t^6 - 948554*ep^3*mWW^6*s^4*t^6 - 1946036*ep^4*mWW^6*s^4*t^6 - 1897540*ep^5*mWW^6*s^4*t^6 - 710752*ep^6*mWW^6*s^4*t^6 - 101304*ep*mtt^5*s^5*t^6 - 1048572*ep^2*mtt^5*s^5*t^6 - 4091724*ep^3*mtt^5*s^5*t^6 - 7652232*ep^4*mtt^5*s^5*t^6 - 6926976*ep^5*mtt^5*s^5*t^6 - 2443392*ep^6*mtt^5*s^5*t^6 + 451017*ep*mtt^4*mWW*s^5*t^6 + 4653213*ep^2*mtt^4*mWW*s^5*t^6 + 18082529*ep^3*mtt^4*mWW*s^5*t^6 + 33656091*ep^4*mtt^4*mWW*s^5*t^6 + 30306862*ep^5*mtt^4*mWW*s^5*t^6 + 10630728*ep^6*mtt^4*mWW*s^5*t^6 - 478388*ep*mtt^3*mWW^2*s^5*t^6 - 4917978*ep^2*mtt^3*mWW^2*s^5*t^6 - 19087004*ep^3*mtt^3*mWW^2*s^5*t^6 - 35503346*ep^4*mtt^3*mWW^2*s^5*t^6 - 31949676*ep^5*mtt^3*mWW^2*s^5*t^6 - 11196368*ep^6*mtt^3*mWW^2*s^5*t^6 - 24*mtt^2*mWW^3*s^5*t^6 - 42792*ep*mtt^2*mWW^3*s^5*t^6 - 461566*ep^2*mtt^2*mWW^3*s^5*t^6 - 1770440*ep^3*mtt^2*mWW^3*s^5*t^6 - 3178174*ep^4*mtt^2*mWW^3*s^5*t^6 - 2736676*ep^5*mtt^2*mWW^3*s^5*t^6 - 917488*ep^6*mtt^2*mWW^3*s^5*t^6 - 172*mtt*mWW^4*s^5*t^6 + 221940*ep*mtt*mWW^4*s^5*t^6 + 2312554*ep^2*mtt*mWW^4*s^5*t^6 + 8989256*ep^3*mtt*mWW^4*s^5*t^6 + 16671802*ep^4*mtt*mWW^4*s^5*t^6 + 14932492*ep^5*mtt*mWW^4*s^5*t^6 + 5205968*ep^6*mtt*mWW^4*s^5*t^6 + 196*mWW^5*s^5*t^6 - 51313*ep*mWW^5*s^5*t^6 - 545571*ep^2*mWW^5*s^5*t^6 - 2149377*ep^3*mWW^5*s^5*t^6 - 4034461*ep^4*mWW^5*s^5*t^6 - 3652426*ep^5*mWW^5*s^5*t^6 - 1285208*ep^6*mWW^5*s^5*t^6 + 26460*ep*mtt^4*s^6*t^6 + 273210*ep^2*mtt^4*s^6*t^6 + 1062852*ep^3*mtt^4*s^6*t^6 + 1980930*ep^4*mtt^4*s^6*t^6 + 1786764*ep^5*mtt^4*s^6*t^6 + 627984*ep^6*mtt^4*s^6*t^6 - 80952*ep*mtt^3*mWW*s^6*t^6 - 833004*ep^2*mtt^3*mWW*s^6*t^6 - 3226500*ep^3*mtt^3*mWW*s^6*t^6 - 5983632*ep^4*mtt^3*mWW*s^6*t^6 - 5368080*ep^5*mtt^3*mWW*s^6*t^6 - 1876032*ep^6*mtt^3*mWW*s^6*t^6 + 58584*ep*mtt^2*mWW^2*s^6*t^6 + 600652*ep^2*mtt^2*mWW^2*s^6*t^6 + 2315740*ep^3*mtt^2*mWW^2*s^6*t^6 + 4271672*ep^4*mtt^2*mWW^2*s^6*t^6 + 3809888*ep^5*mtt^2*mWW^2*s^6*t^6 + 1323264*ep^6*mtt^2*mWW^2*s^6*t^6 + 19848*ep*mtt*mWW^3*s^6*t^6 + 204868*ep^2*mtt*mWW^3*s^6*t^6 + 796612*ep^3*mtt*mWW^3*s^6*t^6 + 1483832*ep^4*mtt*mWW^3*s^6*t^6 + 1337408*ep^5*mtt*mWW^3*s^6*t^6 + 469632*ep^6*mtt*mWW^3*s^6*t^6 - 23940*ep*mWW^4*s^6*t^6 - 245726*ep^2*mWW^4*s^6*t^6 - 948704*ep^3*mWW^4*s^6*t^6 - 1752802*ep^4*mWW^4*s^6*t^6 - 1565980*ep^5*mWW^4*s^6*t^6 - 544848*ep^6*mWW^4*s^6*t^6 - 2736*ep*mtt^3*s^7*t^6 - 28128*ep^2*mtt^3*s^7*t^6 - 108828*ep^3*mtt^3*s^7*t^6 - 201588*ep^4*mtt^3*s^7*t^6 - 180648*ep^5*mtt^3*s^7*t^6 - 63072*ep^6*mtt^3*s^7*t^6 + 3408*ep*mtt^2*mWW*s^7*t^6 + 35040*ep^2*mtt^2*mWW*s^7*t^6 + 135588*ep^3*mtt^2*mWW*s^7*t^6 + 251196*ep^4*mtt^2*mWW*s^7*t^6 + 225144*ep^5*mtt^2*mWW*s^7*t^6 + 78624*ep^6*mtt^2*mWW*s^7*t^6 + 1392*ep*mtt*mWW^2*s^7*t^6 + 14304*ep^2*mtt*mWW^2*s^7*t^6 + 55308*ep^3*mtt*mWW^2*s^7*t^6 + 102372*ep^4*mtt*mWW^2*s^7*t^6 + 91656*ep^5*mtt*mWW^2*s^7*t^6 + 31968*ep^6*mtt*mWW^2*s^7*t^6 - 2064*ep*mWW^3*s^7*t^6 - 21216*ep^2*mWW^3*s^7*t^6 - 82068*ep^3*mWW^3*s^7*t^6 - 151980*ep^4*mWW^3*s^7*t^6 - 136152*ep^5*mWW^3*s^7*t^6 - 47520*ep^6*mWW^3*s^7*t^6 - 24612*ep*mtt^9*t^7 - 255318*ep^2*mtt^9*t^7 - 999012*ep^3*mtt^9*t^7 - 1873830*ep^4*mtt^9*t^7 - 1701252*ep^5*mtt^9*t^7 - 601776*ep^6*mtt^9*t^7 + 116286*ep*mtt^8*mWW*t^7 + 1211280*ep^2*mtt^8*mWW*t^7 + 4763526*ep^3*mtt^8*mWW*t^7 + 8984292*ep^4*mtt^8*mWW*t^7 + 8202768*ep^5*mtt^8*mWW*t^7 + 2917248*ep^6*mtt^8*mWW*t^7 - 209856*ep*mtt^7*mWW^2*t^7 - 2199942*ep^2*mtt^7*mWW^2*t^7 - 8719896*ep^3*mtt^7*mWW^2*t^7 - 16589166*ep^4*mtt^7*mWW^2*t^7 - 15282372*ep^5*mtt^7*mWW^2*t^7 - 5483568*ep^6*mtt^7*mWW^2*t^7 - 1086*mtt^6*mWW^3*t^7 + 151908*ep*mtt^6*mWW^3*t^7 + 1691202*ep^2*mtt^6*mWW^3*t^7 + 6916704*ep^3*mtt^6*mWW^3*t^7 + 13497696*ep^4*mtt^6*mWW^3*t^7 + 12726960*ep^5*mtt^6*mWW^3*t^7 + 4668096*ep^6*mtt^6*mWW^3*t^7 + 330*mtt^5*mWW^4*t^7 - 25386*ep*mtt^5*mWW^4*t^7 - 324720*ep^2*mtt^5*mWW^4*t^7 - 1493214*ep^3*mtt^5*mWW^4*t^7 - 3246846*ep^4*mtt^5*mWW^4*t^7 - 3380748*ep^5*mtt^5*mWW^4*t^7 - 1357776*ep^6*mtt^5*mWW^4*t^7 + 8184*mtt^4*mWW^5*t^7 + 71982*ep*mtt^4*mWW^5*t^7 + 216798*ep^2*mtt^4*mWW^5*t^7 + 264978*ep^3*mtt^4*mWW^5*t^7 + 99030*ep^4*mtt^4*mWW^5*t^7 - 13572*ep^5*mtt^4*mWW^5*t^7 + 7440*ep^6*mtt^4*mWW^5*t^7 - 14628*mtt^3*mWW^6*t^7 - 173724*ep*mtt^3*mWW^6*t^7 - 826794*ep^2*mtt^3*mWW^6*t^7 - 2050716*ep^3*mtt^3*mWW^6*t^7 - 2823606*ep^4*mtt^3*mWW^6*t^7 - 2059812*ep^5*mtt^3*mWW^6*t^7 - 625200*ep^6*mtt^3*mWW^6*t^7 + 8742*mtt^2*mWW^7*t^7 + 114624*ep*mtt^2*mWW^7*t^7 + 604662*ep^2*mtt^2*mWW^7*t^7 + 1650444*ep^3*mtt^2*mWW^7*t^7 + 2467200*ep^4*mtt^2*mWW^7*t^7 + 1920576*ep^5*mtt^2*mWW^7*t^7 + 609792*ep^6*mtt^2*mWW^7*t^7 - 1470*mtt*mWW^8*t^7 - 20310*ep*mtt*mWW^8*t^7 - 112530*ep^2*mtt*mWW^8*t^7 - 320634*ep^3*mtt*mWW^8*t^7 - 497352*ep^4*mtt*mWW^8*t^7 - 399720*ep^5*mtt*mWW^8*t^7 - 130464*ep^6*mtt*mWW^8*t^7 - 72*mWW^9*t^7 - 912*ep*mWW^9*t^7 - 4638*ep^2*mWW^9*t^7 - 12180*ep^3*mWW^9*t^7 - 17418*ep^4*mWW^9*t^7 - 12828*ep^5*mWW^9*t^7 - 3792*ep^6*mWW^9*t^7 + 132804*ep*mtt^8*s*t^7 + 1376718*ep^2*mtt^8*s*t^7 + 5382216*ep^3*mtt^8*s*t^7 + 10085754*ep^4*mtt^8*s*t^7 + 9147852*ep^5*mtt^8*s*t^7 + 3232656*ep^6*mtt^8*s*t^7 - 660984*ep*mtt^7*mWW*s*t^7 - 6865012*ep^2*mtt^7*mWW*s*t^7 - 26899912*ep^3*mtt^7*mWW*s*t^7 - 50530972*ep^4*mtt^7*mWW*s*t^7 - 45941672*ep^5*mtt^7*mWW*s*t^7 - 16270048*ep^6*mtt^7*mWW*s*t^7 + 1217851*ep*mtt^6*mWW^2*s*t^7 + 12714807*ep^2*mtt^6*mWW^2*s*t^7 + 50124515*ep^3*mtt^6*mWW^2*s*t^7 + 94732565*ep^4*mtt^6*mWW^2*s*t^7 + 86625614*ep^5*mtt^6*mWW^2*s*t^7 + 30839208*ep^6*mtt^6*mWW^2*s*t^7 + 3932*mtt^5*mWW^3*s*t^7 - 888224*ep*mtt^5*mWW^3*s*t^7 - 9683372*ep^2*mtt^5*mWW^3*s*t^7 - 39159988*ep^3*mtt^5*mWW^3*s*t^7 - 75549172*ep^4*mtt^5*mWW^3*s*t^7 - 70316328*ep^5*mtt^5*mWW^3*s*t^7 - 25421408*ep^6*mtt^5*mWW^3*s*t^7 - 4570*mtt^4*mWW^4*s*t^7 + 49894*ep*mtt^4*mWW^4*s*t^7 + 1035794*ep^2*mtt^4*mWW^4*s*t^7 + 5413494*ep^3*mtt^4*mWW^4*s*t^7 + 12395348*ep^4*mtt^4*mWW^4*s*t^7 + 13113720*ep^5*mtt^4*mWW^4*s*t^7 + 5239840*ep^6*mtt^4*mWW^4*s*t^7 - 9316*mtt^3*mWW^5*s*t^7 + 132956*ep*mtt^3*mWW^5*s*t^7 + 1932622*ep^2*mtt^3*mWW^5*s*t^7 + 7993744*ep^3*mtt^3*mWW^5*s*t^7 + 14997766*ep^4*mtt^3*mWW^5*s*t^7 + 13350036*ep^5*mtt^3*mWW^5*s*t^7 + 4589552*ep^6*mtt^3*mWW^5*s*t^7 + 17420*mtt^2*mWW^6*s*t^7 + 97603*ep*mtt^2*mWW^6*s*t^7 - 176351*ep^2*mtt^2*mWW^6*s*t^7 - 2225265*ep^3*mtt^2*mWW^6*s*t^7 - 5630601*ep^4*mtt^2*mWW^6*s*t^7 - 5926774*ep^5*mtt^2*mWW^6*s*t^7 - 2295432*ep^6*mtt^2*mWW^6*s*t^7 - 8188*mtt*mWW^7*s*t^7 - 92990*ep*mtt*mWW^7*s*t^7 - 401228*ep^2*mtt*mWW^7*s*t^7 - 824214*ep^3*mtt*mWW^7*s*t^7 - 806876*ep^4*mtt*mWW^7*s*t^7 - 295616*ep^5*mtt*mWW^7*s*t^7 + 8512*ep^6*mtt*mWW^7*s*t^7 + 722*mWW^8*s*t^7 + 11090*ep*mWW^8*s*t^7 + 66022*ep^2*mWW^8*s*t^7 + 195410*ep^3*mWW^8*s*t^7 + 306188*ep^4*mWW^8*s*t^7 + 243168*ep^5*mWW^8*s*t^7 + 77120*ep^6*mWW^8*s*t^7 - 294840*ep*mtt^7*s^2*t^7 - 3053820*ep^2*mtt^7*s^2*t^7 - 11925900*ep^3*mtt^7*s^2*t^7 - 22321320*ep^4*mtt^7*s^2*t^7 - 20220480*ep^5*mtt^7*s^2*t^7 - 7136640*ep^6*mtt^7*s^2*t^7 + 1447920*ep*mtt^6*mWW*s^2*t^7 + 15002350*ep^2*mtt^6*mWW*s^2*t^7 + 58610940*ep^3*mtt^6*mWW*s^2*t^7 + 109736450*ep^4*mtt^6*mWW*s^2*t^7 + 99426060*ep^5*mtt^6*mWW*s^2*t^7 + 35089680*ep^6*mtt^6*mWW*s^2*t^7 - 2445144*ep*mtt^5*mWW^2*s^2*t^7 - 25419648*ep^2*mtt^5*mWW^2*s^2*t^7 - 99740984*ep^3*mtt^5*mWW^2*s^2*t^7 - 187550320*ep^4*mtt^5*mWW^2*s^2*t^7 - 170590464*ep^5*mtt^5*mWW^2*s^2*t^7 - 60404560*ep^6*mtt^5*mWW^2*s^2*t^7 - 4742*mtt^4*mWW^3*s^2*t^7 + 1436834*ep*mtt^4*mWW^3*s^2*t^7 + 15437826*ep^2*mtt^4*mWW^3*s^2*t^7 + 61940822*ep^3*mtt^4*mWW^3*s^2*t^7 + 118708564*ep^4*mtt^4*mWW^3*s^2*t^7 + 109765136*ep^5*mtt^4*mWW^3*s^2*t^7 + 39416128*ep^6*mtt^4*mWW^3*s^2*t^7 + 6388*mtt^3*mWW^4*s^2*t^7 + 247824*ep*mtt^3*mWW^4*s^2*t^7 + 1941304*ep^2*mtt^3*mWW^4*s^2*t^7 + 5915336*ep^3*mtt^3*mWW^4*s^2*t^7 + 8290172*ep^4*mtt^3*mWW^4*s^2*t^7 + 5222904*ep^5*mtt^3*mWW^4*s^2*t^7 + 1125520*ep^6*mtt^3*mWW^4*s^2*t^7 + 2568*mtt^2*mWW^5*s^2*t^7 - 491132*ep*mtt^2*mWW^5*s^2*t^7 - 5241122*ep^2*mtt^2*mWW^5*s^2*t^7 - 20475868*ep^3*mtt^2*mWW^5*s^2*t^7 - 37998954*ep^4*mtt^2*mWW^5*s^2*t^7 - 34009772*ep^5*mtt^2*mWW^5*s^2*t^7 - 11848176*ep^6*mtt^2*mWW^5*s^2*t^7 - 5956*mtt*mWW^6*s^2*t^7 + 83176*ep*mtt*mWW^6*s^2*t^7 + 1301648*ep^2*mtt*mWW^6*s^2*t^7 + 5752068*ep^3*mtt*mWW^6*s^2*t^7 + 11517560*ep^4*mtt*mWW^6*s^2*t^7 + 10919344*ep^5*mtt*mWW^6*s^2*t^7 + 3987776*ep^6*mtt*mWW^6*s^2*t^7 + 1742*mWW^7*s^2*t^7 + 15122*ep*mWW^7*s^2*t^7 + 28918*ep^2*mWW^7*s^2*t^7 - 86590*ep^3*mWW^7*s^2*t^7 - 401544*ep^4*mWW^7*s^2*t^7 - 530392*ep^5*mWW^7*s^2*t^7 - 235872*ep^6*mWW^7*s^2*t^7 + 343560*ep*mtt^6*s^3*t^7 + 3554460*ep^2*mtt^6*s^3*t^7 + 13861680*ep^3*mtt^6*s^3*t^7 + 25904340*ep^4*mtt^6*s^3*t^7 + 23428440*ep^5*mtt^6*s^3*t^7 + 8255520*ep^6*mtt^6*s^3*t^7 - 1555260*ep*mtt^5*mWW*s^3*t^7 - 16079250*ep^2*mtt^5*mWW*s^3*t^7 - 62646660*ep^3*mtt^5*mWW*s^3*t^7 - 116936610*ep^4*mtt^5*mWW*s^3*t^7 - 105614220*ep^5*mtt^5*mWW*s^3*t^7 - 37155600*ep^6*mtt^5*mWW*s^3*t^7 + 2253069*ep*mtt^4*mWW^2*s^3*t^7 + 23320791*ep^2*mtt^4*mWW^2*s^3*t^7 + 91073125*ep^3*mtt^4*mWW^2*s^3*t^7 + 170409777*ep^4*mtt^4*mWW^2*s^3*t^7 + 154233318*ep^5*mtt^4*mWW^2*s^3*t^7 + 54348280*ep^6*mtt^4*mWW^2*s^3*t^7 + 2152*mtt^3*mWW^3*s^3*t^7 - 934496*ep*mtt^3*mWW^3*s^3*t^7 - 9879710*ep^2*mtt^3*mWW^3*s^3*t^7 - 39283180*ep^3*mtt^3*mWW^3*s^3*t^7 - 74759410*ep^4*mtt^3*mWW^3*s^3*t^7 - 68699044*ep^5*mtt^3*mWW^3*s^3*t^7 - 24526352*ep^6*mtt^3*mWW^3*s^3*t^7 - 2552*mtt^2*mWW^4*s^3*t^7 - 418470*ep*mtt^2*mWW^4*s^3*t^7 - 4115872*ep^2*mtt^2*mWW^4*s^3*t^7 - 15368866*ep^3*mtt^2*mWW^4*s^3*t^7 - 27457936*ep^4*mtt^2*mWW^4*s^3*t^7 - 23742936*ep^5*mtt^2*mWW^4*s^3*t^7 - 8015568*ep^6*mtt^2*mWW^4*s^3*t^7 - 376*mtt*mWW^5*s^3*t^7 + 353700*ep*mtt*mWW^5*s^3*t^7 + 3697380*ep^2*mtt*mWW^5*s^3*t^7 + 14413000*ep^3*mtt*mWW^5*s^3*t^7 + 26797800*ep^4*mtt*mWW^5*s^3*t^7 + 24056712*ep^5*mtt*mWW^5*s^3*t^7 + 8405984*ep^6*mtt*mWW^5*s^3*t^7 + 776*mWW^6*s^3*t^7 - 41191*ep*mWW^6*s^3*t^7 - 488487*ep^2*mWW^6*s^3*t^7 - 2013627*ep^3*mWW^6*s^3*t^7 - 3894217*ep^4*mWW^6*s^3*t^7 - 3607934*ep^5*mWW^6*s^3*t^7 - 1294600*ep^6*mWW^6*s^3*t^7 - 220500*ep*mtt^5*s^4*t^7 - 2277870*ep^2*mtt^5*s^4*t^7 - 8866620*ep^3*mtt^5*s^4*t^7 - 16535190*ep^4*mtt^5*s^4*t^7 - 14922180*ep^5*mtt^5*s^4*t^7 - 5246640*ep^6*mtt^5*s^4*t^7 + 843810*ep*mtt^4*mWW*s^4*t^7 + 8704570*ep^2*mtt^4*mWW*s^4*t^7 + 33820570*ep^3*mtt^4*mWW*s^4*t^7 + 62936470*ep^4*mtt^4*mWW*s^4*t^7 + 56661500*ep^5*mtt^4*mWW*s^4*t^7 + 19870480*ep^6*mtt^4*mWW*s^4*t^7 - 980860*ep*mtt^3*mWW^2*s^4*t^7 - 10110210*ep^2*mtt^3*mWW^2*s^4*t^7 - 39283800*ep^3*mtt^3*mWW^2*s^4*t^7 - 73111870*ep^4*mtt^3*mWW^2*s^4*t^7 - 65817060*ep^5*mtt^3*mWW^2*s^4*t^7 - 23072400*ep^6*mtt^3*mWW^2*s^4*t^7 - 256*mtt^2*mWW^3*s^4*t^7 + 236050*ep*mtt^2*mWW^3*s^4*t^7 + 2447112*ep^2*mtt^2*mWW^3*s^4*t^7 + 9607582*ep^3*mtt^2*mWW^3*s^4*t^7 + 18093384*ep^4*mtt^2*mWW^3*s^4*t^7 + 16473032*ep^5*mtt^2*mWW^3*s^4*t^7 + 5831936*ep^6*mtt^2*mWW^3*s^4*t^7 + 196*mtt*mWW^4*s^4*t^7 + 196322*ep*mtt*mWW^4*s^4*t^7 + 2017174*ep^2*mtt*mWW^4*s^4*t^7 + 7767166*ep^3*mtt*mWW^4*s^4*t^7 + 14286658*ep^4*mtt*mWW^4*s^4*t^7 + 12703444*ep^5*mtt*mWW^4*s^4*t^7 + 4401040*ep^6*mtt*mWW^4*s^4*t^7 + 60*mWW^5*s^4*t^7 - 75446*ep*mWW^5*s^4*t^7 - 786776*ep^2*mWW^5*s^4*t^7 - 3065826*ep^3*mWW^5*s^4*t^7 - 5702668*ep^4*mWW^5*s^4*t^7 - 5122544*ep^5*mWW^5*s^4*t^7 - 1790560*ep^6*mWW^5*s^4*t^7 + 73332*ep*mtt^4*s^5*t^7 + 755958*ep^2*mtt^4*s^5*t^7 + 2934792*ep^3*mtt^4*s^5*t^7 + 5456850*ep^4*mtt^4*s^5*t^7 + 4909212*ep^5*mtt^4*s^5*t^7 + 1720656*ep^6*mtt^4*s^5*t^7 - 206316*ep*mtt^3*mWW*s^5*t^7 - 2123410*ep^2*mtt^3*mWW*s^5*t^7 - 8226516*ep^3*mtt^3*mWW*s^5*t^7 - 15259802*ep^4*mtt^3*mWW*s^5*t^7 - 13692828*ep^5*mtt^3*mWW*s^5*t^7 - 4786128*ep^6*mtt^3*mWW*s^5*t^7 + 164796*ep*mtt^2*mWW^2*s^5*t^7 + 1692762*ep^2*mtt^2*mWW^2*s^5*t^7 + 6541676*ep^3*mtt^2*mWW^2*s^5*t^7 + 12099546*ep^4*mtt^2*mWW^2*s^5*t^7 + 10822972*ep^5*mtt^2*mWW^2*s^5*t^7 + 3770448*ep^6*mtt^2*mWW^2*s^5*t^7 - 3972*ep*mtt*mWW^3*s^5*t^7 - 39126*ep^2*mtt*mWW^3*s^5*t^7 - 142972*ep^3*mtt*mWW^3*s^5*t^7 - 247086*ep^4*mtt*mWW^3*s^5*t^7 - 204308*ep^5*mtt*mWW^3*s^5*t^7 - 65136*ep^6*mtt*mWW^3*s^5*t^7 - 27840*ep*mWW^4*s^5*t^7 - 286184*ep^2*mWW^4*s^5*t^7 - 1106980*ep^3*mWW^4*s^5*t^7 - 2049508*ep^4*mWW^4*s^5*t^7 - 1835048*ep^5*mWW^4*s^5*t^7 - 639840*ep^6*mWW^4*s^5*t^7 - 9744*ep*mtt^3*s^6*t^7 - 100128*ep^2*mtt^3*s^6*t^7 - 387156*ep^3*mtt^3*s^6*t^7 - 716604*ep^4*mtt^3*s^6*t^7 - 641592*ep^5*mtt^3*s^6*t^7 - 223776*ep^6*mtt^3*s^6*t^7 + 14544*ep*mtt^2*mWW*s^6*t^7 + 149472*ep^2*mtt^2*mWW*s^6*t^7 + 578052*ep^3*mtt^2*mWW*s^6*t^7 + 1070172*ep^4*mtt^2*mWW*s^6*t^7 + 958392*ep^5*mtt^2*mWW*s^6*t^7 + 334368*ep^6*mtt^2*mWW*s^6*t^7 + 144*ep*mtt*mWW^2*s^6*t^7 + 1440*ep^2*mtt*mWW^2*s^6*t^7 + 5364*ep^3*mtt*mWW^2*s^6*t^7 + 9468*ep^4*mtt*mWW^2*s^6*t^7 + 7992*ep^5*mtt*mWW^2*s^6*t^7 + 2592*ep^6*mtt*mWW^2*s^6*t^7 - 4944*ep*mWW^3*s^6*t^7 - 50784*ep^2*mWW^3*s^6*t^7 - 196260*ep^3*mWW^3*s^6*t^7 - 363036*ep^4*mWW^3*s^6*t^7 - 324792*ep^5*mWW^3*s^6*t^7 - 113184*ep^6*mWW^3*s^6*t^7 + 38724*ep*mtt^8*t^8 + 400806*ep^2*mtt^8*t^8 + 1563828*ep^3*mtt^8*t^8 + 2923830*ep^4*mtt^8*t^8 + 2645412*ep^5*mtt^8*t^8 + 932400*ep^6*mtt^8*t^8 - 171645*ep*mtt^7*mWW*t^8 - 1782585*ep^2*mtt^7*mWW*t^8 - 6984273*ep^3*mtt^7*mWW*t^8 - 13118523*ep^4*mtt^7*mWW*t^8 - 11925774*ep^5*mtt^7*mWW*t^8 - 4222920*ep^6*mtt^7*mWW*t^8 + 290154*ep*mtt^6*mWW^2*t^8 + 3028476*ep^2*mtt^6*mWW^2*t^8 + 11939754*ep^3*mtt^6*mWW^2*t^8 + 22581504*ep^4*mtt^6*mWW^2*t^8 + 20676648*ep^5*mtt^6*mWW^2*t^8 + 7374624*ep^6*mtt^6*mWW^2*t^8 + 1626*mtt^5*mWW^3*t^8 - 194370*ep*mtt^5*mWW^3*t^8 - 2160852*ep^2*mtt^5*mWW^3*t^8 - 8764062*ep^3*mtt^5*mWW^3*t^8 - 16927386*ep^4*mtt^5*mWW^3*t^8 - 15787284*ep^5*mtt^5*mWW^3*t^8 - 5727792*ep^6*mtt^5*mWW^3*t^8 - 4164*mtt^4*mWW^4*t^8 - 15828*ep*mtt^4*mWW^4*t^8 + 142512*ep^2*mtt^4*mWW^4*t^8 + 1039164*ep^3*mtt^4*mWW^4*t^8 + 2551500*ep^4*mtt^4*mWW^4*t^8 + 2769912*ep^5*mtt^4*mWW^4*t^8 + 1126944*ep^6*mtt^4*mWW^4*t^8 + 1572*mtt^3*mWW^5*t^8 + 57615*ep*mtt^3*mWW^5*t^8 + 485637*ep^2*mtt^3*mWW^5*t^8 + 1736571*ep^3*mtt^3*mWW^5*t^8 + 3067047*ep^4*mtt^3*mWW^5*t^8 + 2646846*ep^5*mtt^3*mWW^5*t^8 + 890952*ep^6*mtt^3*mWW^5*t^8 + 3228*mtt^2*mWW^6*t^8 + 23034*ep*mtt^2*mWW^6*t^8 + 21030*ep^2*mtt^2*mWW^6*t^8 - 192678*ep^3*mtt^2*mWW^6*t^8 - 617202*ep^4*mtt^2*mWW^6*t^8 - 701844*ep^5*mtt^2*mWW^6*t^8 - 282288*ep^6*mtt^2*mWW^6*t^8 - 2646*mtt*mWW^7*t^8 - 32952*ep*mtt*mWW^7*t^8 - 163968*ep^2*mtt*mWW^7*t^8 - 419940*ep^3*mtt*mWW^7*t^8 - 585810*ep^4*mtt*mWW^7*t^8 - 422844*ep^5*mtt*mWW^7*t^8 - 123600*ep^6*mtt*mWW^7*t^8 + 384*mWW^8*t^8 + 5268*ep*mWW^8*t^8 + 28944*ep^2*mWW^8*t^8 + 81636*ep^3*mWW^8*t^8 + 125040*ep^4*mWW^8*t^8 + 98928*ep^5*mWW^8*t^8 + 31680*ep^6*mWW^8*t^8 - 174720*ep*mtt^7*s*t^8 - 1806840*ep^2*mtt^7*s*t^8 - 7042140*ep^3*mtt^7*s*t^8 - 13150620*ep^4*mtt^7*s*t^8 - 11883480*ep^5*mtt^7*s*t^8 - 4183200*ep^6*mtt^7*s*t^8 + 768159*ep*mtt^6*mWW*s*t^8 + 7957607*ep^2*mtt^6*mWW*s*t^8 + 31081135*ep^3*mtt^6*mWW*s*t^8 + 58176769*ep^4*mtt^6*mWW*s*t^8 + 52694810*ep^5*mtt^6*mWW*s*t^8 + 18591000*ep^6*mtt^6*mWW*s*t^8 - 1267459*ep*mtt^5*mWW^2*s*t^8 - 13179833*ep^2*mtt^5*mWW^2*s*t^8 - 51708855*ep^3*mtt^5*mWW^2*s*t^8 - 97232595*ep^4*mtt^5*mWW^2*s*t^8 - 88463826*ep^5*mtt^5*mWW^2*s*t^8 - 31341272*ep^6*mtt^5*mWW^2*s*t^8 - 3854*mtt^4*mWW^3*s*t^8 + 848902*ep*mtt^4*mWW^3*s*t^8 + 9176396*ep^2*mtt^4*mWW^3*s*t^8 + 36731722*ep^3*mtt^4*mWW^3*s*t^8 + 70131450*ep^4*mtt^4*mWW^3*s*t^8 + 64630872*ep^5*mtt^4*mWW^3*s*t^8 + 23154752*ep^6*mtt^4*mWW^3*s*t^8 + 8714*mtt^3*mWW^4*s*t^8 - 33808*ep*mtt^3*mWW^4*s*t^8 - 1050302*ep^2*mtt^3*mWW^4*s*t^8 - 5358812*ep^3*mtt^3*mWW^4*s*t^8 - 11697612*ep^4*mtt^3*mWW^4*s*t^8 - 11827612*ep^5*mtt^3*mWW^4*s*t^8 - 4547248*ep^6*mtt^3*mWW^4*s*t^8 - 4776*mtt^2*mWW^5*s*t^8 - 192771*ep*mtt^2*mWW^5*s*t^8 - 1639845*ep^2*mtt^2*mWW^5*s*t^8 - 5837407*ep^3*mtt^2*mWW^5*s*t^8 - 10242263*ep^4*mtt^2*mWW^5*s*t^8 - 8804242*ep^5*mtt^2*mWW^5*s*t^8 - 2969496*ep^6*mtt^2*mWW^5*s*t^8 - 1294*mtt*mWW^6*s*t^8 + 40765*ep*mtt*mWW^6*s*t^8 + 513689*ep^2*mtt*mWW^6*s*t^8 + 2135329*ep^3*mtt*mWW^6*s*t^8 + 4135285*ep^4*mtt*mWW^6*s*t^8 + 3836042*ep^5*mtt*mWW^6*s*t^8 + 1379864*ep^6*mtt*mWW^6*s*t^8 + 1210*mWW^7*s*t^8 + 10932*ep*mWW^7*s*t^8 + 29128*ep^2*mWW^7*s*t^8 - 972*ep^3*mWW^7*s*t^8 - 120414*ep^4*mWW^7*s*t^8 - 182564*ep^5*mWW^7*s*t^8 - 84400*ep^6*mWW^7*s*t^8 + 311640*ep*mtt^6*s^2*t^8 + 3219300*ep^2*mtt^6*s^2*t^8 + 12530280*ep^3*mtt^6*s^2*t^8 + 23364180*ep^4*mtt^6*s^2*t^8 + 21079800*ep^5*mtt^6*s^2*t^8 + 7408800*ep^6*mtt^6*s^2*t^8 - 1279959*ep*mtt^5*mWW*s^2*t^8 - 13229763*ep^2*mtt^5*mWW*s^2*t^8 - 51528543*ep^3*mtt^5*mWW*s^2*t^8 - 96148509*ep^4*mtt^5*mWW*s^2*t^8 - 86803746*ep^5*mtt^5*mWW*s^2*t^8 - 30524280*ep^6*mtt^5*mWW*s^2*t^8 + 1891475*ep*mtt^4*mWW^2*s^2*t^8 + 19592751*ep^2*mtt^4*mWW^2*s^2*t^8 + 76520775*ep^3*mtt^4*mWW^2*s^2*t^8 + 143173649*ep^4*mtt^4*mWW^2*s^2*t^8 + 129584494*ep^5*mtt^4*mWW^2*s^2*t^8 + 45668776*ep^6*mtt^4*mWW^2*s^2*t^8 + 2860*mtt^3*mWW^3*s^2*t^8 - 1064850*ep*mtt^3*mWW^3*s^2*t^8 - 11297866*ep^2*mtt^3*mWW^3*s^2*t^8 - 44753162*ep^3*mtt^3*mWW^3*s^2*t^8 - 84690230*ep^4*mtt^3*mWW^3*s^2*t^8 - 77389512*ep^5*mtt^3*mWW^3*s^2*t^8 - 27496800*ep^6*mtt^3*mWW^3*s^2*t^8 - 5390*mtt^2*mWW^4*s^2*t^8 - 12918*ep*mtt^2*mWW^4*s^2*t^8 + 306030*ep^2*mtt^2*mWW^4*s^2*t^8 + 2066494*ep^3*mtt^2*mWW^4*s^2*t^8 + 5090260*ep^4*mtt^2*mWW^4*s^2*t^8 + 5522076*ep^5*mtt^2*mWW^4*s^2*t^8 + 2218928*ep^6*mtt^2*mWW^4*s^2*t^8 + 2644*mtt*mWW^5*s^2*t^8 + 189223*ep*mtt*mWW^5*s^2*t^8 + 1762499*ep^2*mtt*mWW^5*s^2*t^8 + 6537703*ep^3*mtt*mWW^5*s^2*t^8 + 11774893*ep^4*mtt*mWW^5*s^2*t^8 + 10323134*ep^5*mtt*mWW^5*s^2*t^8 + 3539784*ep^6*mtt*mWW^5*s^2*t^8 - 114*mWW^6*s^2*t^8 - 34443*ep*mWW^6*s^2*t^8 - 351223*ep^2*mWW^6*s^2*t^8 - 1366899*ep^3*mWW^6*s^2*t^8 - 2552147*ep^4*mWW^6*s^2*t^8 - 2305782*ep^5*mWW^6*s^2*t^8 - 811752*ep^6*mWW^6*s^2*t^8 - 273840*ep*mtt^5*s^3*t^8 - 2824920*ep^2*mtt^5*s^3*t^8 - 10976280*ep^3*mtt^5*s^3*t^8 - 20427120*ep^4*mtt^5*s^3*t^8 - 18392640*ep^5*mtt^5*s^3*t^8 - 6451200*ep^6*mtt^5*s^3*t^8 + 976533*ep*mtt^4*mWW*s^3*t^8 + 10071573*ep^2*mtt^4*mWW*s^3*t^8 + 39121017*ep^3*mtt^4*mWW*s^3*t^8 + 72775743*ep^4*mtt^4*mWW*s^3*t^8 + 65494374*ep^5*mtt^4*mWW*s^3*t^8 + 22957800*ep^6*mtt^4*mWW*s^3*t^8 - 1196674*ep*mtt^3*mWW^2*s^3*t^8 - 12347802*ep^2*mtt^3*mWW^2*s^3*t^8 - 48003034*ep^3*mtt^3*mWW^2*s^3*t^8 - 89371534*ep^4*mtt^3*mWW^2*s^3*t^8 - 80481588*ep^5*mtt^3*mWW^2*s^3*t^8 - 28223248*ep^6*mtt^3*mWW^2*s^3*t^8 - 632*mtt^2*mWW^3*s^3*t^8 + 503442*ep*mtt^2*mWW^3*s^3*t^8 + 5250154*ep^2*mtt^2*mWW^3*s^3*t^8 + 20559922*ep^3*mtt^2*mWW^3*s^3*t^8 + 38518230*ep^4*mtt^2*mWW^3*s^3*t^8 + 34872420*ep^5*mtt^2*mWW^3*s^3*t^8 + 12283664*ep^6*mtt^2*mWW^3*s^3*t^8 + 996*mtt*mWW^4*s^3*t^8 + 44730*ep*mtt*mWW^4*s^3*t^8 + 385650*ep^2*mtt*mWW^4*s^3*t^8 + 1333090*ep^3*mtt*mWW^4*s^3*t^8 + 2233658*ep^4*mtt*mWW^4*s^3*t^8 + 1822044*ep^5*mtt*mWW^4*s^3*t^8 + 582512*ep^6*mtt*mWW^4*s^3*t^8 - 364*mWW^5*s^3*t^8 - 54455*ep*mWW^5*s^3*t^8 - 537247*ep^2*mWW^5*s^3*t^8 - 2044051*ep^3*mWW^5*s^3*t^8 - 3744529*ep^4*mWW^5*s^3*t^8 - 3326610*ep^5*mWW^5*s^3*t^8 - 1152984*ep^6*mWW^5*s^3*t^8 + 118020*ep*mtt^4*s^4*t^8 + 1215270*ep^2*mtt^4*s^4*t^8 + 4711140*ep^3*mtt^4*s^4*t^8 + 8745030*ep^4*mtt^4*s^4*t^8 + 7852740*ep^5*mtt^4*s^4*t^8 + 2746800*ep^6*mtt^4*s^4*t^8 - 327600*ep*mtt^3*mWW*s^4*t^8 - 3371360*ep^2*mtt^3*mWW*s^4*t^8 - 13059580*ep^3*mtt^3*mWW*s^4*t^8 - 24220420*ep^4*mtt^3*mWW*s^4*t^8 - 21727880*ep^5*mtt^3*mWW*s^4*t^8 - 7592160*ep^6*mtt^3*mWW*s^4*t^8 + 290040*ep*mtt^2*mWW^2*s^4*t^8 + 2982380*ep^2*mtt^2*mWW^2*s^4*t^8 + 11540660*ep^3*mtt^2*mWW^2*s^4*t^8 + 21377440*ep^4*mtt^2*mWW^2*s^4*t^8 + 19151920*ep^5*mtt^2*mWW^2*s^4*t^8 + 6682560*ep^6*mtt^2*mWW^2*s^4*t^8 - 69360*ep*mtt*mWW^3*s^4*t^8 - 711760*ep^2*mtt*mWW^3*s^4*t^8 - 2747140*ep^3*mtt*mWW^3*s^4*t^8 - 5073740*ep^4*mtt*mWW^3*s^4*t^8 - 4531160*ep^5*mtt*mWW^3*s^4*t^8 - 1575840*ep^6*mtt*mWW^3*s^4*t^8 - 11100*ep*mWW^4*s^4*t^8 - 114530*ep^2*mWW^4*s^4*t^8 - 445080*ep^3*mWW^4*s^4*t^8 - 828310*ep^4*mWW^4*s^4*t^8 - 745620*ep^5*mWW^4*s^4*t^8 - 261360*ep^6*mWW^4*s^4*t^8 - 19824*ep*mtt^3*s^5*t^8 - 203616*ep^2*mtt^3*s^5*t^8 - 786828*ep^3*mtt^3*s^5*t^8 - 1455300*ep^4*mtt^3*s^5*t^8 - 1301832*ep^5*mtt^3*s^5*t^8 - 453600*ep^6*mtt^3*s^5*t^8 + 34512*ep*mtt^2*mWW*s^5*t^8 + 354528*ep^2*mtt^2*mWW*s^5*t^8 + 1370244*ep^3*mtt^2*mWW*s^5*t^8 + 2534940*ep^4*mtt^2*mWW*s^5*t^8 + 2268216*ep^5*mtt^2*mWW*s^5*t^8 + 790560*ep^6*mtt^2*mWW*s^5*t^8 - 9552*ep*mtt*mWW^2*s^5*t^8 - 98208*ep^2*mtt*mWW^2*s^5*t^8 - 380004*ep^3*mtt*mWW^2*s^5*t^8 - 703980*ep^4*mtt*mWW^2*s^5*t^8 - 630936*ep^5*mtt*mWW^2*s^5*t^8 - 220320*ep^6*mtt*mWW^2*s^5*t^8 - 5136*ep*mWW^3*s^5*t^8 - 52704*ep^2*mWW^3*s^5*t^8 - 203412*ep^3*mWW^3*s^5*t^8 - 375660*ep^4*mWW^3*s^5*t^8 - 335448*ep^5*mWW^3*s^5*t^8 - 116640*ep^6*mWW^3*s^5*t^8 - 40572*ep*mtt^7*t^9 - 419034*ep^2*mtt^7*t^9 - 1630524*ep^3*mtt^7*t^9 - 3039162*ep^4*mtt^7*t^9 - 2740668*ep^5*mtt^7*t^9 - 962640*ep^6*mtt^7*t^9 + 168240*ep*mtt^6*mWW*t^9 + 1742286*ep^2*mtt^6*mWW*t^9 + 6802248*ep^3*mtt^6*mWW*t^9 + 12726030*ep^4*mtt^6*mWW*t^9 + 11520516*ep^5*mtt^6*mWW*t^9 + 4062000*ep^6*mtt^6*mWW*t^9 - 265590*ep*mtt^5*mWW^2*t^9 - 2761176*ep^2*mtt^5*mWW^2*t^9 - 10832754*ep^3*mtt^5*mWW^2*t^9 - 20376768*ep^4*mtt^5*mWW^2*t^9 - 18551976*ep^5*mtt^5*mWW^2*t^9 - 6578976*ep^6*mtt^5*mWW^2*t^9 - 1002*mtt^4*mWW^3*t^9 + 173844*ep*mtt^4*mWW^3*t^9 + 1888002*ep^2*mtt^4*mWW^3*t^9 + 7555764*ep^3*mtt^4*mWW^3*t^9 + 14426160*ep^4*mtt^4*mWW^3*t^9 + 13309152*ep^5*mtt^4*mWW^3*t^9 + 4778880*ep^6*mtt^4*mWW^3*t^9 + 2994*mtt^3*mWW^4*t^9 - 1044*ep*mtt^3*mWW^4*t^9 - 224880*ep^2*mtt^3*mWW^4*t^9 - 1194108*ep^3*mtt^3*mWW^4*t^9 - 2604342*ep^4*mtt^3*mWW^4*t^9 - 2622900*ep^5*mtt^3*mWW^4*t^9 - 1008240*ep^6*mtt^3*mWW^4*t^9 - 2742*mtt^2*mWW^5*t^9 - 52368*ep*mtt^2*mWW^5*t^9 - 357324*ep^2*mtt^2*mWW^5*t^9 - 1160280*ep^3*mtt^2*mWW^5*t^9 - 1948602*ep^4*mtt^2*mWW^5*t^9 - 1635996*ep^5*mtt^2*mWW^5*t^9 - 542928*ep^6*mtt^2*mWW^5*t^9 + 510*mtt*mWW^6*t^9 + 15006*ep*mtt*mWW^6*t^9 + 122682*ep^2*mtt*mWW^6*t^9 + 443778*ep^3*mtt*mWW^6*t^9 + 807384*ep^4*mtt*mWW^6*t^9 + 725544*ep^5*mtt*mWW^6*t^9 + 256416*ep^6*mtt*mWW^6*t^9 + 240*mWW^7*t^9 + 2484*ep*mWW^7*t^9 + 9444*ep^2*mWW^7*t^9 + 15876*ep^3*mWW^7*t^9 + 9300*ep^4*mWW^7*t^9 - 3672*ep^5*mWW^7*t^9 - 4512*ep^6*mWW^7*t^9 + 146916*ep*mtt^6*s*t^9 + 1515822*ep^2*mtt^6*s*t^9 + 5890752*ep^3*mtt^6*s*t^9 + 10964226*ep^4*mtt^6*s*t^9 + 9872604*ep^5*mtt^6*s*t^9 + 3462480*ep^6*mtt^6*s*t^9 - 575832*ep*mtt^5*mWW*s*t^9 - 5949804*ep^2*mtt^5*mWW*s*t^9 - 23163568*ep^3*mtt^5*mWW*s*t^9 - 43198860*ep^4*mtt^5*mWW*s*t^9 - 38977064*ep^5*mtt^5*mWW*s*t^9 - 13696992*ep^6*mtt^5*mWW*s*t^9 + 849548*ep*mtt^4*mWW^2*s*t^9 + 8801058*ep^2*mtt^4*mWW^2*s*t^9 + 34372200*ep^3*mtt^4*mWW^2*s*t^9 + 64315782*ep^4*mtt^4*mWW^2*s*t^9 + 58222724*ep^5*mtt^4*mWW^2*s*t^9 + 20525488*ep^6*mtt^4*mWW^2*s*t^9 + 1554*mtt^3*mWW^3*s*t^9 - 530316*ep*mtt^3*mWW^3*s*t^9 - 5631096*ep^2*mtt^3*mWW^3*s*t^9 - 22272648*ep^3*mtt^3*mWW^3*s*t^9 - 42081306*ep^4*mtt^3*mWW^3*s*t^9 - 38411084*ep^5*mtt^3*mWW^3*s*t^9 - 13641104*ep^6*mtt^3*mWW^3*s*t^9 - 3626*mtt^2*mWW^4*s*t^9 + 64304*ep*mtt^2*mWW^4*s*t^9 + 943870*ep^2*mtt^2*mWW^4*s*t^9 + 4145208*ep^3*mtt^2*mWW^4*s*t^9 + 8324908*ep^4*mtt^2*mWW^4*s*t^9 + 7938760*ep^5*mtt^2*mWW^4*s*t^9 + 2918496*ep^6*mtt^2*mWW^4*s*t^9 + 2674*mtt*mWW^5*s*t^9 + 62754*ep*mtt*mWW^5*s*t^9 + 459514*ep^2*mtt*mWW^5*s*t^9 + 1521134*ep^3*mtt*mWW^5*s*t^9 + 2550988*ep^4*mtt*mWW^5*s*t^9 + 2122080*ep^5*mtt*mWW^5*s*t^9 + 696896*ep^6*mtt*mWW^5*s*t^9 - 602*mWW^6*s*t^9 - 17374*ep*mWW^6*s*t^9 - 139364*ep^2*mWW^6*s*t^9 - 493078*ep^3*mWW^6*s*t^9 - 875738*ep^4*mWW^6*s*t^9 - 768020*ep^5*mWW^6*s*t^9 - 265264*ep^6*mWW^6*s*t^9 - 197316*ep*mtt^5*s^2*t^9 - 2033262*ep^2*mtt^5*s^2*t^9 - 7889112*ep^3*mtt^5*s^2*t^9 - 14657706*ep^4*mtt^5*s^2*t^9 - 13173804*ep^5*mtt^5*s^2*t^9 - 4611600*ep^6*mtt^5*s^2*t^9 + 687204*ep*mtt^4*mWW*s^2*t^9 + 7085280*ep^2*mtt^4*mWW*s^2*t^9 + 27509800*ep^3*mtt^4*mWW*s^2*t^9 + 51149868*ep^4*mtt^4*mWW*s^2*t^9 + 46005224*ep^5*mtt^4*mWW*s^2*t^9 + 16115424*ep^6*mtt^4*mWW*s^2*t^9 - 872018*ep*mtt^3*mWW^2*s^2*t^9 - 9001366*ep^2*mtt^3*mWW^2*s^2*t^9 - 35000742*ep^3*mtt^3*mWW^2*s^2*t^9 - 65176390*ep^4*mtt^3*mWW^2*s^2*t^9 - 58705556*ep^5*mtt^3*mWW^2*s^2*t^9 - 20591408*ep^6*mtt^3*mWW^2*s^2*t^9 - 584*mtt^2*mWW^3*s^2*t^9 + 450796*ep*mtt^2*mWW^3*s^2*t^9 + 4706352*ep^2*mtt^2*mWW^3*s^2*t^9 + 18418496*ep^3*mtt^2*mWW^3*s^2*t^9 + 34472620*ep^4*mtt^2*mWW^3*s^2*t^9 + 31183392*ep^5*mtt^2*mWW^3*s^2*t^9 + 10978048*ep^6*mtt^2*mWW^3*s^2*t^9 + 1044*mtt*mWW^4*s^2*t^9 - 48648*ep*mtt*mWW^4*s^2*t^9 - 583762*ep^2*mtt*mWW^4*s^2*t^9 - 2417592*ep^3*mtt*mWW^4*s^2*t^9 - 4693902*ep^4*mtt*mWW^4*s^2*t^9 - 4364124*ep^5*mtt*mWW^4*s^2*t^9 - 1570256*ep^6*mtt*mWW^4*s^2*t^9 - 460*mWW^5*s^2*t^9 - 20066*ep*mWW^5*s^2*t^9 - 173722*ep^2*mWW^5*s^2*t^9 - 622626*ep^3*mWW^5*s^2*t^9 - 1097562*ep^4*mWW^5*s^2*t^9 - 947628*ep^5*mWW^5*s^2*t^9 - 320976*ep^6*mWW^5*s^2*t^9 + 116172*ep*mtt^4*s^3*t^9 + 1195194*ep^2*mtt^4*s^3*t^9 + 4628064*ep^3*mtt^4*s^3*t^9 + 8579382*ep^4*mtt^4*s^3*t^9 + 7692468*ep^5*mtt^4*s^3*t^9 + 2686320*ep^6*mtt^4*s^3*t^9 - 329772*ep*mtt^3*mWW*s^3*t^9 - 3392802*ep^2*mtt^3*mWW*s^3*t^9 - 13137900*ep^3*mtt^3*mWW*s^3*t^9 - 24354738*ep^4*mtt^3*mWW*s^3*t^9 - 21836556*ep^5*mtt^3*mWW*s^3*t^9 - 7625232*ep^6*mtt^3*mWW*s^3*t^9 + 319908*ep*mtt^2*mWW^2*s^3*t^9 + 3291094*ep^2*mtt^2*mWW^2*s^3*t^9 + 12742852*ep^3*mtt^2*mWW^2*s^3*t^9 + 23619494*ep^4*mtt^2*mWW^2*s^3*t^9 + 21174020*ep^5*mtt^2*mWW^2*s^3*t^9 + 7392432*ep^6*mtt^2*mWW^2*s^3*t^9 - 115188*ep*mtt*mWW^3*s^3*t^9 - 1184558*ep^2*mtt*mWW^3*s^3*t^9 - 4584260*ep^3*mtt*mWW^3*s^3*t^9 - 8492302*ep^4*mtt*mWW^3*s^3*t^9 - 7608244*ep^5*mtt*mWW^3*s^3*t^9 - 2654448*ep^6*mtt*mWW^3*s^3*t^9 + 8880*ep*mWW^4*s^3*t^9 + 91072*ep^2*mWW^4*s^3*t^9 + 351244*ep^3*mWW^4*s^3*t^9 + 648164*ep^4*mWW^4*s^3*t^9 + 578312*ep^5*mWW^4*s^3*t^9 + 200928*ep^6*mWW^4*s^3*t^9 - 25200*ep*mtt^3*s^4*t^9 - 258720*ep^2*mtt^3*s^4*t^9 - 999180*ep^3*mtt^3*s^4*t^9 - 1846740*ep^4*mtt^3*s^4*t^9 - 1650600*ep^5*mtt^3*s^4*t^9 - 574560*ep^6*mtt^3*s^4*t^9 + 50160*ep*mtt^2*mWW*s^4*t^9 + 515040*ep^2*mtt^2*mWW*s^4*t^9 + 1989420*ep^3*mtt^2*mWW*s^4*t^9 + 3677700*ep^4*mtt^2*mWW*s^4*t^9 + 3287880*ep^5*mtt^2*mWW*s^4*t^9 + 1144800*ep^6*mtt^2*mWW*s^4*t^9 - 24720*ep*mtt*mWW^2*s^4*t^9 - 253920*ep^2*mtt*mWW^2*s^4*t^9 - 981300*ep^3*mtt*mWW^2*s^4*t^9 - 1815180*ep^4*mtt*mWW^2*s^4*t^9 - 1623960*ep^5*mtt*mWW^2*s^4*t^9 - 565920*ep^6*mtt*mWW^2*s^4*t^9 - 240*ep*mWW^3*s^4*t^9 - 2400*ep^2*mWW^3*s^4*t^9 - 8940*ep^3*mWW^3*s^4*t^9 - 15780*ep^4*mWW^3*s^4*t^9 - 13320*ep^5*mWW^3*s^4*t^9 - 4320*ep^6*mWW^3*s^4*t^9 + 28308*ep*mtt^6*t^10 + 291774*ep^2*mtt^6*t^10 + 1132404*ep^3*mtt^6*t^10 + 2104494*ep^4*mtt^6*t^10 + 1891764*ep^5*mtt^6*t^10 + 662256*ep^6*mtt^6*t^10 - 109335*ep*mtt^5*mWW*t^10 - 1129215*ep^2*mtt^5*mWW*t^10 - 4393731*ep^3*mtt^5*mWW*t^10 - 8188581*ep^4*mtt^5*mWW*t^10 - 7382658*ep^5*mtt^5*mWW*t^10 - 2592120*ep^6*mtt^5*mWW*t^10 + 159600*ep*mtt^4*mWW^2*t^10 + 1653186*ep^2*mtt^4*mWW^2*t^10 + 6456132*ep^3*mtt^4*mWW^2*t^10 + 12081846*ep^4*mtt^4*mWW^2*t^10 + 10940100*ep^5*mtt^4*mWW^2*t^10 + 3858096*ep^6*mtt^4*mWW^2*t^10 + 276*mtt^3*mWW^3*t^10 - 100980*ep*mtt^3*mWW^3*t^10 - 1069650*ep^2*mtt^3*mWW^3*t^10 - 4225752*ep^3*mtt^3*mWW^3*t^10 - 7983066*ep^4*mtt^3*mWW^3*t^10 - 7292844*ep^5*mtt^3*mWW^3*t^10 - 2594064*ep^6*mtt^3*mWW^3*t^10 - 792*mtt^2*mWW^4*t^10 + 14556*ep*mtt^2*mWW^4*t^10 + 207972*ep^2*mtt^2*mWW^4*t^10 + 898656*ep^3*mtt^2*mWW^4*t^10 + 1786032*ep^4*mtt^2*mWW^4*t^10 + 1694016*ep^5*mtt^2*mWW^4*t^10 + 622080*ep^6*mtt^2*mWW^4*t^10 + 756*mtt*mWW^5*t^10 + 12255*ep*mtt*mWW^5*t^10 + 75693*ep^2*mtt*mWW^5*t^10 + 229647*ep^3*mtt*mWW^5*t^10 + 365691*ep^4*mtt*mWW^5*t^10 + 292806*ep^5*mtt*mWW^5*t^10 + 92712*ep^6*mtt*mWW^5*t^10 - 240*mWW^6*t^10 - 4404*ep*mWW^6*t^10 - 29760*ep^2*mWW^6*t^10 - 97356*ep^3*mWW^6*t^10 - 166416*ep^4*mWW^6*t^10 - 143184*ep^5*mWW^6*t^10 - 48960*ep^6*mWW^6*t^10 - 77112*ep*mtt^5*s*t^10 - 793884*ep^2*mtt^5*s*t^10 - 3076668*ep^3*mtt^5*s*t^10 - 5708472*ep^4*mtt^5*s*t^10 - 5122656*ep^5*mtt^5*s*t^10 - 1790208*ep^6*mtt^5*s*t^10 + 269823*ep*mtt^4*mWW*s*t^10 + 2780819*ep^2*mtt^4*mWW*s*t^10 + 10791215*ep^3*mtt^4*mWW*s*t^10 + 20051549*ep^4*mtt^4*mWW*s*t^10 + 18021346*ep^5*mtt^4*mWW*s*t^10 + 6307448*ep^6*mtt^4*mWW*s*t^10 - 351184*ep*mtt^3*mWW^2*s*t^10 - 3625318*ep^2*mtt^3*mWW^2*s*t^10 - 14096904*ep^3*mtt^3*mWW^2*s*t^10 - 26251542*ep^4*mtt^3*mWW^2*s*t^10 - 23646596*ep^5*mtt^3*mWW^2*s*t^10 - 8294576*ep^6*mtt^3*mWW^2*s*t^10 - 220*mtt^2*mWW^3*s*t^10 + 197868*ep*mtt^2*mWW^3*s*t^10 + 2063754*ep^2*mtt^2*mWW^3*s*t^10 + 8073108*ep^3*mtt^2*mWW^3*s*t^10 + 15109158*ep^4*mtt^2*mWW^3*s*t^10 + 13671636*ep^5*mtt^2*mWW^3*s*t^10 + 4815856*ep^6*mtt^2*mWW^3*s*t^10 + 416*mtt*mWW^4*s*t^10 - 36120*ep*mtt*mWW^4*s*t^10 - 405878*ep^2*mtt*mWW^4*s*t^10 - 1636700*ep^3*mtt*mWW^4*s*t^10 - 3124874*ep^4*mtt*mWW^4*s*t^10 - 2872108*ep^5*mtt*mWW^4*s*t^10 - 1025296*ep^6*mtt*mWW^4*s*t^10 - 196*mWW^5*s*t^10 - 3275*ep*mWW^5*s*t^10 - 19493*ep^2*mWW^5*s*t^10 - 54051*ep^3*mWW^5*s*t^10 - 75819*ep^4*mWW^5*s*t^10 - 51622*ep^5*mWW^5*s*t^10 - 13224*ep^6*mWW^5*s*t^10 + 69300*ep*mtt^4*s^2*t^10 + 712446*ep^2*mtt^4*s^2*t^10 + 2756124*ep^3*mtt^4*s^2*t^10 + 5103462*ep^4*mtt^4*s^2*t^10 + 4570020*ep^5*mtt^4*s^2*t^10 + 1593648*ep^6*mtt^4*s^2*t^10 - 204984*ep*mtt^3*mWW*s^2*t^10 - 2108156*ep^2*mtt^3*mWW*s^2*t^10 - 8159340*ep^3*mtt^3*mWW*s^2*t^10 - 15116440*ep^4*mtt^3*mWW*s^2*t^10 - 13543776*ep^5*mtt^3*mWW*s^2*t^10 - 4725504*ep^6*mtt^3*mWW*s^2*t^10 + 214728*ep*mtt^2*mWW^2*s^2*t^10 + 2209348*ep^2*mtt^2*mWW^2*s^2*t^10 + 8555732*ep^3*mtt^2*mWW^2*s^2*t^10 + 15860552*ep^4*mtt^2*mWW^2*s^2*t^10 + 14219488*ep^5*mtt^2*mWW^2*s^2*t^10 + 4964352*ep^6*mtt^2*mWW^2*s^2*t^10 - 91704*ep*mtt*mWW^3*s^2*t^10 - 944012*ep^2*mtt*mWW^3*s^2*t^10 - 3657940*ep^3*mtt*mWW^3*s^2*t^10 - 6785632*ep^4*mtt*mWW^3*s^2*t^10 - 6087728*ep^5*mtt*mWW^3*s^2*t^10 - 2126784*ep^6*mtt*mWW^3*s^2*t^10 + 12660*ep*mWW^4*s^2*t^10 + 130374*ep^2*mWW^4*s^2*t^10 + 505424*ep^3*mWW^4*s^2*t^10 + 938058*ep^4*mWW^4*s^2*t^10 + 841996*ep^5*mWW^4*s^2*t^10 + 294288*ep^6*mWW^4*s^2*t^10 - 20496*ep*mtt^3*s^3*t^10 - 210336*ep^2*mtt^3*s^3*t^10 - 811860*ep^3*mtt^3*s^3*t^10 - 1499484*ep^4*mtt^3*s^3*t^10 - 1339128*ep^5*mtt^3*s^3*t^10 - 465696*ep^6*mtt^3*s^3*t^10 + 45936*ep*mtt^2*mWW*s^3*t^10 + 471456*ep^2*mtt^2*mWW*s^3*t^10 + 1819980*ep^3*mtt^2*mWW*s^3*t^10 + 3362004*ep^4*mtt^2*mWW*s^3*t^10 + 3003048*ep^5*mtt^2*mWW*s^3*t^10 + 1044576*ep^6*mtt^2*mWW*s^3*t^10 - 30384*ep*mtt*mWW^2*s^3*t^10 - 311904*ep^2*mtt*mWW^2*s^3*t^10 - 1204380*ep^3*mtt*mWW^2*s^3*t^10 - 2225556*ep^4*mtt*mWW^2*s^3*t^10 - 1988712*ep^5*mtt*mWW^2*s^3*t^10 - 692064*ep^6*mtt*mWW^2*s^3*t^10 + 4944*ep*mWW^3*s^3*t^10 + 50784*ep^2*mWW^3*s^3*t^10 + 196260*ep^3*mWW^3*s^3*t^10 + 363036*ep^4*mWW^3*s^3*t^10 + 324792*ep^5*mWW^3*s^3*t^10 + 113184*ep^6*mWW^3*s^3*t^10 - 12684*ep*mtt^5*t^11 - 130482*ep^2*mtt^5*t^11 - 505164*ep^3*mtt^5*t^11 - 936162*ep^4*mtt^5*t^11 - 838956*ep^5*mtt^5*t^11 - 292752*ep^6*mtt^5*t^11 + 45372*ep*mtt^4*mWW*t^11 + 467388*ep^2*mtt^4*mWW*t^11 + 1812624*ep^3*mtt^4*mWW*t^11 + 3365616*ep^4*mtt^4*mWW*t^11 + 3022272*ep^5*mtt^4*mWW*t^11 + 1056768*ep^6*mtt^4*mWW*t^11 - 60228*ep*mtt^3*mWW^2*t^11 - 621678*ep^2*mtt^3*mWW^2*t^11 - 2417124*ep^3*mtt^3*mWW^2*t^11 - 4500846*ep^4*mtt^3*mWW^2*t^11 - 4053876*ep^5*mtt^3*mWW^2*t^11 - 1421808*ep^6*mtt^3*mWW^2*t^11 - 24*mtt^2*mWW^3*t^11 + 34944*ep*mtt^2*mWW^3*t^11 + 363498*ep^2*mtt^2*mWW^3*t^11 + 1421208*ep^3*mtt^2*mWW^3*t^11 + 2660706*ep^4*mtt^2*mWW^3*t^11 + 2409564*ep^5*mtt^2*mWW^3*t^11 + 849744*ep^6*mtt^2*mWW^3*t^11 + 48*mtt*mWW^4*t^11 - 7272*ep*mtt*mWW^4*t^11 - 79104*ep^2*mtt*mWW^4*t^11 - 315720*ep^3*mtt*mWW^4*t^11 - 600528*ep^4*mtt*mWW^4*t^11 - 551808*ep^5*mtt*mWW^4*t^11 - 197376*ep^6*mtt*mWW^4*t^11 - 24*mWW^5*t^11 - 132*ep*mWW^5*t^11 + 378*ep^2*mWW^5*t^11 + 4176*ep^3*mWW^5*t^11 + 11214*ep^4*mWW^5*t^11 + 12804*ep^5*mWW^5*t^11 + 5424*ep^6*mWW^5*t^11 + 23100*ep*mtt^4*s*t^11 + 237330*ep^2*mtt^4*s*t^11 + 917352*ep^3*mtt^4*s*t^11 + 1696950*ep^4*mtt^4*s*t^11 + 1517844*ep^5*mtt^4*s*t^11 + 528624*ep^6*mtt^4*s*t^11 - 71892*ep*mtt^3*mWW*s*t^11 - 739054*ep^2*mtt^3*mWW*s*t^11 - 2858780*ep^3*mtt^3*mWW*s*t^11 - 5292662*ep^4*mtt^3*mWW*s*t^11 - 4738180*ep^5*mtt^3*mWW*s*t^11 - 1651632*ep^6*mtt^3*mWW*s*t^11 + 80244*ep*mtt^2*mWW^2*s*t^11 + 825582*ep^2*mtt^2*mWW^2*s*t^11 + 3196740*ep^3*mtt^2*mWW^2*s*t^11 + 5925102*ep^4*mtt^2*mWW^2*s*t^11 + 5310708*ep^5*mtt^2*mWW^2*s*t^11 + 1853424*ep^6*mtt^2*mWW^2*s*t^11 - 37212*ep*mtt*mWW^3*s*t^11 - 383322*ep^2*mtt*mWW^3*s*t^11 - 1486548*ep^3*mtt*mWW^3*s*t^11 - 2760018*ep^4*mtt*mWW^3*s*t^11 - 2478252*ep^5*mtt*mWW^3*s*t^11 - 866448*ep^6*mtt*mWW^3*s*t^11 + 5760*ep*mWW^4*s*t^11 + 59464*ep^2*mWW^4*s*t^11 + 231236*ep^3*mWW^4*s*t^11 + 430628*ep^4*mWW^4*s*t^11 + 387880*ep^5*mWW^4*s*t^11 + 136032*ep^6*mWW^4*s*t^11 - 10416*ep*mtt^3*s^2*t^11 - 106848*ep^2*mtt^3*s^2*t^11 - 412188*ep^3*mtt^3*s^2*t^11 - 760788*ep^4*mtt^3*s^2*t^11 - 678888*ep^5*mtt^3*s^2*t^11 - 235872*ep^6*mtt^3*s^2*t^11 + 25968*ep*mtt^2*mWW*s^2*t^11 + 266400*ep^2*mtt^2*mWW*s^2*t^11 + 1027788*ep^3*mtt^2*mWW*s^2*t^11 + 1897236*ep^4*mtt^2*mWW*s^2*t^11 + 1693224*ep^5*mtt^2*mWW*s^2*t^11 + 588384*ep^6*mtt^2*mWW*s^2*t^11 - 20688*ep*mtt*mWW^2*s^2*t^11 - 212256*ep^2*mtt*mWW^2*s^2*t^11 - 819012*ep^3*mtt*mWW^2*s^2*t^11 - 1512108*ep^4*mtt*mWW^2*s^2*t^11 - 1349784*ep^5*mtt*mWW^2*s^2*t^11 - 469152*ep^6*mtt*mWW^2*s^2*t^11 + 5136*ep*mWW^3*s^2*t^11 + 52704*ep^2*mWW^3*s^2*t^11 + 203412*ep^3*mWW^3*s^2*t^11 + 375660*ep^4*mWW^3*s^2*t^11 + 335448*ep^5*mWW^3*s^2*t^11 + 116640*ep^6*mWW^3*s^2*t^11 + 3312*ep*mtt^4*t^12 + 34008*ep^2*mtt^4*t^12 + 131352*ep^3*mtt^4*t^12 + 242760*ep^4*mtt^4*t^12 + 216912*ep^5*mtt^4*t^12 + 75456*ep^6*mtt^4*t^12 - 10896*ep*mtt^3*mWW*t^12 - 111960*ep^2*mtt^3*mWW*t^12 - 432816*ep^3*mtt^3*mWW*t^12 - 800712*ep^4*mtt^3*mWW*t^12 - 716208*ep^5*mtt^3*mWW*t^12 - 249408*ep^6*mtt^3*mWW*t^12 + 12816*ep*mtt^2*mWW^2*t^12 + 131832*ep^2*mtt^2*mWW^2*t^12 + 510336*ep^3*mtt^2*mWW^2*t^12 + 945576*ep^4*mtt^2*mWW^2*t^12 + 847152*ep^5*mtt^2*mWW^2*t^12 + 295488*ep^6*mtt^2*mWW^2*t^12 - 6192*ep*mtt*mWW^3*t^12 - 63816*ep^2*mtt*mWW^3*t^12 - 247632*ep^3*mtt*mWW^3*t^12 - 460056*ep^4*mtt*mWW^3*t^12 - 413328*ep^5*mtt*mWW^3*t^12 - 144576*ep^6*mtt*mWW^3*t^12 + 960*ep*mWW^4*t^12 + 9936*ep^2*mWW^4*t^12 + 38760*ep^3*mWW^4*t^12 + 72432*ep^4*mWW^4*t^12 + 65472*ep^5*mWW^4*t^12 + 23040*ep^6*mWW^4*t^12 - 3024*ep*mtt^3*s*t^12 - 31008*ep^2*mtt^3*s*t^12 - 119556*ep^3*mtt^3*s*t^12 - 220524*ep^4*mtt^3*s*t^12 - 196632*ep^5*mtt^3*s*t^12 - 68256*ep^6*mtt^3*s*t^12 + 8304*ep*mtt^2*mWW*s*t^12 + 85152*ep^2*mtt^2*mWW*s*t^12 + 328332*ep^3*mtt^2*mWW*s*t^12 + 605652*ep^4*mtt^2*mWW*s*t^12 + 540072*ep^5*mtt^2*mWW*s*t^12 + 187488*ep^6*mtt^2*mWW*s*t^12 - 7536*ep*mtt*mWW^2*s*t^12 - 77280*ep^2*mtt*mWW^2*s*t^12 - 297996*ep^3*mtt*mWW^2*s*t^12 - 549732*ep^4*mtt*mWW^2*s*t^12 - 490248*ep^5*mtt*mWW^2*s*t^12 - 170208*ep^6*mtt*mWW^2*s*t^12 + 2256*ep*mWW^3*s*t^12 + 23136*ep^2*mWW^3*s*t^12 + 89220*ep^3*mWW^3*s*t^12 + 164604*ep^4*mWW^3*s*t^12 + 146808*ep^5*mWW^3*s*t^12 + 50976*ep^6*mWW^3*s*t^12 - 384*ep*mtt^3*t^13 - 3936*ep^2*mtt^3*t^13 - 15168*ep^3*mtt^3*t^13 - 27960*ep^4*mtt^3*t^13 - 24912*ep^5*mtt^3*t^13 - 8640*ep^6*mtt^3*t^13 + 1152*ep*mtt^2*mWW*t^13 + 11808*ep^2*mtt^2*mWW*t^13 + 45504*ep^3*mtt^2*mWW*t^13 + 83880*ep^4*mtt^2*mWW*t^13 + 74736*ep^5*mtt^2*mWW*t^13 + 25920*ep^6*mtt^2*mWW*t^13 - 1152*ep*mtt*mWW^2*t^13 - 11808*ep^2*mtt*mWW^2*t^13 - 45504*ep^3*mtt*mWW^2*t^13 - 83880*ep^4*mtt*mWW^2*t^13 - 74736*ep^5*mtt*mWW^2*t^13 - 25920*ep^6*mtt*mWW^2*t^13 + 384*ep*mWW^3*t^13 + 3936*ep^2*mWW^3*t^13 + 15168*ep^3*mWW^3*t^13 + 27960*ep^4*mWW^3*t^13 + 24912*ep^5*mWW^3*t^13 + 8640*ep^6*mWW^3*t^13))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t^2*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (12*ep^2*mtt^4*mWW^8*s^3 + 128*ep^3*mtt^4*mWW^8*s^3 + 516*ep^4*mtt^4*mWW^8*s^3 + 992*ep^5*mtt^4*mWW^8*s^3 + 912*ep^6*mtt^4*mWW^8*s^3 + 320*ep^7*mtt^4*mWW^8*s^3 - 16*ep^2*mtt^3*mWW^9*s^3 - 192*ep^3*mtt^3*mWW^9*s^3 - 832*ep^4*mtt^3*mWW^9*s^3 - 1680*ep^5*mtt^3*mWW^9*s^3 - 1600*ep^6*mtt^3*mWW^9*s^3 - 576*ep^7*mtt^3*mWW^9*s^3 + 4*ep^2*mtt^2*mWW^10*s^3 + 64*ep^3*mtt^2*mWW^10*s^3 + 316*ep^4*mtt^2*mWW^10*s^3 + 688*ep^5*mtt^2*mWW^10*s^3 + 688*ep^6*mtt^2*mWW^10*s^3 + 256*ep^7*mtt^2*mWW^10*s^3 - 18*ep^2*mtt^3*mWW^8*s^4 - 186*ep^3*mtt^3*mWW^8*s^4 - 722*ep^4*mtt^3*mWW^8*s^4 - 1334*ep^5*mtt^3*mWW^8*s^4 - 1180*ep^6*mtt^3*mWW^8*s^4 - 400*ep^7*mtt^3*mWW^8*s^4 + 24*ep^2*mtt^2*mWW^9*s^4 + 280*ep^3*mtt^2*mWW^9*s^4 + 1168*ep^4*mtt^2*mWW^9*s^4 + 2264*ep^5*mtt^2*mWW^9*s^4 + 2072*ep^6*mtt^2*mWW^9*s^4 + 720*ep^7*mtt^2*mWW^9*s^4 - 6*ep^2*mtt*mWW^10*s^4 - 94*ep^3*mtt*mWW^10*s^4 - 446*ep^4*mtt*mWW^10*s^4 - 930*ep^5*mtt*mWW^10*s^4 - 892*ep^6*mtt*mWW^10*s^4 - 320*ep^7*mtt*mWW^10*s^4 + 6*ep^2*mtt^2*mWW^8*s^5 + 58*ep^3*mtt^2*mWW^8*s^5 + 206*ep^4*mtt^2*mWW^8*s^5 + 342*ep^5*mtt^2*mWW^8*s^5 + 268*ep^6*mtt^2*mWW^8*s^5 + 80*ep^7*mtt^2*mWW^8*s^5 - 8*ep^2*mtt*mWW^9*s^5 - 88*ep^3*mtt*mWW^9*s^5 - 336*ep^4*mtt*mWW^9*s^5 - 584*ep^5*mtt*mWW^9*s^5 - 472*ep^6*mtt*mWW^9*s^5 - 144*ep^7*mtt*mWW^9*s^5 + 2*ep^2*mWW^10*s^5 + 30*ep^3*mWW^10*s^5 + 130*ep^4*mWW^10*s^5 + 242*ep^5*mWW^10*s^5 + 204*ep^6*mWW^10*s^5 + 64*ep^7*mWW^10*s^5 - 18*ep*mtt^7*mWW^6*s*t - 264*ep^2*mtt^7*mWW^6*s*t - 1542*ep^3*mtt^7*mWW^6*s*t - 4584*ep^4*mtt^7*mWW^6*s*t - 7320*ep^5*mtt^7*mWW^6*s*t - 5952*ep^6*mtt^7*mWW^6*s*t - 1920*ep^7*mtt^7*mWW^6*s*t + 30*ep*mtt^6*mWW^7*s*t + 426*ep^2*mtt^6*mWW^7*s*t + 2430*ep^3*mtt^6*mWW^7*s*t + 7122*ep^4*mtt^6*mWW^7*s*t + 11304*ep^5*mtt^6*mWW^7*s*t + 9192*ep^6*mtt^6*mWW^7*s*t + 2976*ep^7*mtt^6*mWW^7*s*t - 6*ep*mtt^5*mWW^8*s*t - 84*ep^2*mtt^5*mWW^8*s*t - 486*ep^3*mtt^5*mWW^8*s*t - 1488*ep^4*mtt^5*mWW^8*s*t - 2520*ep^5*mtt^5*mWW^8*s*t - 2208*ep^6*mtt^5*mWW^8*s*t - 768*ep^7*mtt^5*mWW^8*s*t - 6*ep*mtt^4*mWW^9*s*t - 78*ep^2*mtt^4*mWW^9*s*t - 402*ep^3*mtt^4*mWW^9*s*t - 1050*ep^4*mtt^4*mWW^9*s*t - 1464*ep^5*mtt^4*mWW^9*s*t - 1032*ep^6*mtt^4*mWW^9*s*t - 288*ep^7*mtt^4*mWW^9*s*t + 66*ep*mtt^6*mWW^6*s^2*t + 968*ep^2*mtt^6*mWW^6*s^2*t + 5654*ep^3*mtt^6*mWW^6*s^2*t + 16808*ep^4*mtt^6*mWW^6*s^2*t + 26840*ep^5*mtt^6*mWW^6*s^2*t + 21824*ep^6*mtt^6*mWW^6*s^2*t + 7040*ep^7*mtt^6*mWW^6*s^2*t - 110*ep*mtt^5*mWW^7*s^2*t - 1532*ep^2*mtt^5*mWW^7*s^2*t - 8620*ep^3*mtt^5*mWW^7*s^2*t - 25084*ep^4*mtt^5*mWW^7*s^2*t - 39738*ep^5*mtt^5*mWW^7*s^2*t - 32364*ep^6*mtt^5*mWW^7*s^2*t - 10512*ep^7*mtt^5*mWW^7*s^2*t + 22*ep*mtt^4*mWW^8*s^2*t + 252*ep^2*mtt^4*mWW^8*s^2*t + 1196*ep^3*mtt^4*mWW^8*s^2*t + 3188*ep^4*mtt^4*mWW^8*s^2*t + 5098*ep^5*mtt^4*mWW^8*s^2*t + 4492*ep^6*mtt^4*mWW^8*s^2*t + 1616*ep^7*mtt^4*mWW^8*s^2*t + 22*ep*mtt^3*mWW^9*s^2*t + 300*ep^2*mtt^3*mWW^9*s^2*t + 1638*ep^3*mtt^3*mWW^9*s^2*t + 4548*ep^4*mtt^3*mWW^9*s^2*t + 6780*ep^5*mtt^3*mWW^9*s^2*t + 5160*ep^6*mtt^3*mWW^9*s^2*t + 1568*ep^7*mtt^3*mWW^9*s^2*t + 12*ep^2*mtt^2*mWW^10*s^2*t + 120*ep^3*mtt^2*mWW^10*s^2*t + 444*ep^4*mtt^2*mWW^10*s^2*t + 768*ep^5*mtt^2*mWW^10*s^2*t + 624*ep^6*mtt^2*mWW^10*s^2*t + 192*ep^7*mtt^2*mWW^10*s^2*t - 90*ep*mtt^5*mWW^6*s^3*t - 1320*ep^2*mtt^5*mWW^6*s^3*t - 7710*ep^3*mtt^5*mWW^6*s^3*t - 22920*ep^4*mtt^5*mWW^6*s^3*t - 36600*ep^5*mtt^5*mWW^6*s^3*t - 29760*ep^6*mtt^5*mWW^6*s^3*t - 9600*ep^7*mtt^5*mWW^6*s^3*t + 174*ep*mtt^4*mWW^7*s^3*t + 2212*ep^2*mtt^4*mWW^7*s^3*t + 11560*ep^3*mtt^4*mWW^7*s^3*t + 31768*ep^4*mtt^4*mWW^7*s^3*t + 48278*ep^5*mtt^4*mWW^7*s^3*t + 38304*ep^6*mtt^4*mWW^7*s^3*t + 12320*ep^7*mtt^4*mWW^7*s^3*t - 62*ep*mtt^3*mWW^8*s^3*t - 577*ep^2*mtt^3*mWW^8*s^3*t - 1703*ep^3*mtt^3*mWW^8*s^3*t - 1365*ep^4*mtt^3*mWW^8*s^3*t + 1809*ep^5*mtt^3*mWW^8*s^3*t + 3306*ep^6*mtt^3*mWW^8*s^3*t + 1224*ep^7*mtt^3*mWW^8*s^3*t - 22*ep*mtt^2*mWW^9*s^3*t - 307*ep^2*mtt^2*mWW^9*s^3*t - 2083*ep^3*mtt^2*mWW^9*s^3*t - 7243*ep^4*mtt^2*mWW^9*s^3*t - 13023*ep^5*mtt^2*mWW^9*s^3*t - 11426*ep^6*mtt^2*mWW^9*s^3*t - 3800*ep^7*mtt^2*mWW^9*s^3*t - 20*ep^2*mtt*mWW^10*s^3*t - 172*ep^3*mtt*mWW^10*s^3*t - 588*ep^4*mtt*mWW^10*s^3*t - 980*ep^5*mtt*mWW^10*s^3*t - 784*ep^6*mtt*mWW^10*s^3*t - 240*ep^7*mtt*mWW^10*s^3*t + 54*ep*mtt^4*mWW^6*s^4*t + 792*ep^2*mtt^4*mWW^6*s^4*t + 4626*ep^3*mtt^4*mWW^6*s^4*t + 13752*ep^4*mtt^4*mWW^6*s^4*t + 21960*ep^5*mtt^4*mWW^6*s^4*t + 17856*ep^6*mtt^4*mWW^6*s^4*t + 5760*ep^7*mtt^4*mWW^6*s^4*t - 126*ep*mtt^3*mWW^7*s^4*t - 1440*ep^2*mtt^3*mWW^7*s^4*t - 6776*ep^3*mtt^3*mWW^7*s^4*t - 17076*ep^4*mtt^3*mWW^7*s^4*t - 24462*ep^5*mtt^3*mWW^7*s^4*t - 18848*ep^6*mtt^3*mWW^7*s^4*t - 6048*ep^7*mtt^3*mWW^7*s^4*t + 66*ep*mtt^2*mWW^8*s^4*t + 537*ep^2*mtt^2*mWW^8*s^4*t + 821*ep^3*mtt^2*mWW^8*s^4*t - 2719*ep^4*mtt^2*mWW^8*s^4*t - 9819*ep^5*mtt^2*mWW^8*s^4*t - 10486*ep^6*mtt^2*mWW^8*s^4*t - 3640*ep^7*mtt^2*mWW^8*s^4*t + 6*ep*mtt*mWW^9*s^4*t + 119*ep^2*mtt*mWW^9*s^4*t + 1465*ep^3*mtt*mWW^9*s^4*t + 6715*ep^4*mtt*mWW^9*s^4*t + 13769*ep^5*mtt*mWW^9*s^4*t + 12910*ep^6*mtt*mWW^9*s^4*t + 4456*ep^7*mtt*mWW^9*s^4*t + 4*ep^2*mWW^10*s^4*t - 16*ep^3*mWW^10*s^4*t - 228*ep^4*mWW^10*s^4*t - 680*ep^5*mWW^10*s^4*t - 808*ep^6*mWW^10*s^4*t - 336*ep^7*mWW^10*s^4*t - 12*ep*mtt^3*mWW^6*s^5*t - 176*ep^2*mtt^3*mWW^6*s^5*t - 1028*ep^3*mtt^3*mWW^6*s^5*t - 3056*ep^4*mtt^3*mWW^6*s^5*t - 4880*ep^5*mtt^3*mWW^6*s^5*t - 3968*ep^6*mtt^3*mWW^6*s^5*t - 1280*ep^7*mtt^3*mWW^6*s^5*t + 32*ep*mtt^2*mWW^7*s^5*t + 334*ep^2*mtt^2*mWW^7*s^5*t + 1406*ep^3*mtt^2*mWW^7*s^5*t + 3270*ep^4*mtt^2*mWW^7*s^5*t + 4618*ep^5*mtt^2*mWW^7*s^5*t + 3716*ep^6*mtt^2*mWW^7*s^5*t + 1264*ep^7*mtt^2*mWW^7*s^5*t - 20*ep*mtt*mWW^8*s^5*t - 140*ep^2*mtt*mWW^8*s^5*t + 32*ep^3*mtt*mWW^8*s^5*t + 1764*ep^4*mtt*mWW^8*s^5*t + 4132*ep^5*mtt*mWW^8*s^5*t + 3608*ep^6*mtt*mWW^8*s^5*t + 1088*ep^7*mtt*mWW^8*s^5*t - 18*ep^2*mWW^9*s^5*t - 410*ep^3*mWW^9*s^5*t - 1978*ep^4*mWW^9*s^5*t - 3870*ep^5*mWW^9*s^5*t - 3356*ep^6*mWW^9*s^5*t - 1072*ep^7*mWW^9*s^5*t - 18*ep*mtt^8*mWW^5*t^2 - 264*ep^2*mtt^8*mWW^5*t^2 - 1542*ep^3*mtt^8*mWW^5*t^2 - 4584*ep^4*mtt^8*mWW^5*t^2 - 7320*ep^5*mtt^8*mWW^5*t^2 - 5952*ep^6*mtt^8*mWW^5*t^2 - 1920*ep^7*mtt^8*mWW^5*t^2 + 30*ep*mtt^7*mWW^6*t^2 + 426*ep^2*mtt^7*mWW^6*t^2 + 2430*ep^3*mtt^7*mWW^6*t^2 + 7122*ep^4*mtt^7*mWW^6*t^2 + 11304*ep^5*mtt^7*mWW^6*t^2 + 9192*ep^6*mtt^7*mWW^6*t^2 + 2976*ep^7*mtt^7*mWW^6*t^2 - 6*ep*mtt^6*mWW^7*t^2 - 84*ep^2*mtt^6*mWW^7*t^2 - 486*ep^3*mtt^6*mWW^7*t^2 - 1488*ep^4*mtt^6*mWW^7*t^2 - 2520*ep^5*mtt^6*mWW^7*t^2 - 2208*ep^6*mtt^6*mWW^7*t^2 - 768*ep^7*mtt^6*mWW^7*t^2 - 6*ep*mtt^5*mWW^8*t^2 - 78*ep^2*mtt^5*mWW^8*t^2 - 402*ep^3*mtt^5*mWW^8*t^2 - 1050*ep^4*mtt^5*mWW^8*t^2 - 1464*ep^5*mtt^5*mWW^8*t^2 - 1032*ep^6*mtt^5*mWW^8*t^2 - 288*ep^7*mtt^5*mWW^8*t^2 + 66*ep*mtt^7*mWW^5*s*t^2 + 968*ep^2*mtt^7*mWW^5*s*t^2 + 5654*ep^3*mtt^7*mWW^5*s*t^2 + 16808*ep^4*mtt^7*mWW^5*s*t^2 + 26840*ep^5*mtt^7*mWW^5*s*t^2 + 21824*ep^6*mtt^7*mWW^5*s*t^2 + 7040*ep^7*mtt^7*mWW^5*s*t^2 - 104*ep*mtt^6*mWW^6*s*t^2 - 1460*ep^2*mtt^6*mWW^6*s*t^2 - 8358*ep^3*mtt^6*mWW^6*s*t^2 - 25024*ep^4*mtt^6*mWW^6*s*t^2 - 41282*ep^5*mtt^6*mWW^6*s*t^2 - 35484*ep^6*mtt^6*mWW^6*s*t^2 - 12368*ep^7*mtt^6*mWW^6*s*t^2 + 4*ep*mtt^5*mWW^7*s*t^2 + 94*ep^2*mtt^5*mWW^7*s*t^2 + 950*ep^3*mtt^5*mWW^7*s*t^2 + 4698*ep^4*mtt^5*mWW^7*s*t^2 + 11698*ep^5*mtt^5*mWW^7*s*t^2 + 14084*ep^6*mtt^5*mWW^7*s*t^2 + 6512*ep^7*mtt^5*mWW^7*s*t^2 + 40*ep*mtt^4*mWW^8*s*t^2 + 506*ep^2*mtt^4*mWW^8*s*t^2 + 2480*ep^3*mtt^4*mWW^8*s*t^2 + 5906*ep^4*mtt^4*mWW^8*s*t^2 + 6884*ep^5*mtt^4*mWW^8*s*t^2 + 3200*ep^6*mtt^4*mWW^8*s*t^2 + 64*ep^7*mtt^4*mWW^8*s*t^2 - 6*ep*mtt^3*mWW^9*s*t^2 - 108*ep^2*mtt^3*mWW^9*s*t^2 - 738*ep^3*mtt^3*mWW^9*s*t^2 - 2484*ep^4*mtt^3*mWW^9*s*t^2 - 4392*ep^5*mtt^3*mWW^9*s*t^2 - 3888*ep^6*mtt^3*mWW^9*s*t^2 - 1344*ep^7*mtt^3*mWW^9*s*t^2 + 24*mtt^6*mWW^5*s^2*t^2 + 178*ep*mtt^6*mWW^5*s^2*t^2 - 496*ep^2*mtt^6*mWW^5*s^2*t^2 - 8794*ep^3*mtt^6*mWW^5*s^2*t^2 - 34552*ep^4*mtt^6*mWW^5*s^2*t^2 - 62824*ep^5*mtt^6*mWW^5*s^2*t^2 - 54976*ep^6*mtt^6*mWW^5*s^2*t^2 - 18560*ep^7*mtt^6*mWW^5*s^2*t^2 - 40*mtt^5*mWW^6*s^2*t^2 - 264*ep*mtt^5*mWW^6*s^2*t^2 + 852*ep^2*mtt^5*mWW^6*s^2*t^2 + 13762*ep^3*mtt^5*mWW^6*s^2*t^2 + 56192*ep^4*mtt^5*mWW^6*s^2*t^2 + 110230*ep^5*mtt^5*mWW^6*s^2*t^2 + 106532*ep^6*mtt^5*mWW^6*s^2*t^2 + 40480*ep^7*mtt^5*mWW^6*s^2*t^2 + 8*mtt^4*mWW^7*s^2*t^2 + 48*ep*mtt^4*mWW^7*s^2*t^2 - 215*ep^2*mtt^4*mWW^7*s^2*t^2 - 4067*ep^3*mtt^4*mWW^7*s^2*t^2 - 22379*ep^4*mtt^4*mWW^7*s^2*t^2 - 57673*ep^5*mtt^4*mWW^7*s^2*t^2 - 70090*ep^6*mtt^4*mWW^7*s^2*t^2 - 32328*ep^7*mtt^4*mWW^7*s^2*t^2 + 8*mtt^3*mWW^8*s^2*t^2 - 605*ep^2*mtt^3*mWW^8*s^2*t^2 - 3203*ep^3*mtt^3*mWW^8*s^2*t^2 - 5253*ep^4*mtt^3*mWW^8*s^2*t^2 + 1495*ep^5*mtt^3*mWW^8*s^2*t^2 + 11574*ep^6*mtt^3*mWW^8*s^2*t^2 + 8104*ep^7*mtt^3*mWW^8*s^2*t^2 + 38*ep*mtt^2*mWW^9*s^2*t^2 + 456*ep^2*mtt^2*mWW^9*s^2*t^2 + 2286*ep^3*mtt^2*mWW^9*s^2*t^2 + 6208*ep^4*mtt^2*mWW^9*s^2*t^2 + 9604*ep^5*mtt^2*mWW^9*s^2*t^2 + 7952*ep^6*mtt^2*mWW^9*s^2*t^2 + 2688*ep^7*mtt^2*mWW^9*s^2*t^2 - 16*ep^2*mtt*mWW^10*s^2*t^2 - 152*ep^3*mtt*mWW^10*s^2*t^2 - 528*ep^4*mtt*mWW^10*s^2*t^2 - 856*ep^5*mtt*mWW^10*s^2*t^2 - 656*ep^6*mtt*mWW^10*s^2*t^2 - 192*ep^7*mtt*mWW^10*s^2*t^2 - 72*mtt^5*mWW^5*s^3*t^2 - 750*ep*mtt^5*mWW^5*s^3*t^2 - 1680*ep^2*mtt^5*mWW^5*s^3*t^2 + 7878*ep^3*mtt^5*mWW^5*s^3*t^2 + 48648*ep^4*mtt^5*mWW^5*s^3*t^2 + 100632*ep^5*mtt^5*mWW^5*s^3*t^2 + 93504*ep^6*mtt^5*mWW^5*s^3*t^2 + 32640*ep^7*mtt^5*mWW^5*s^3*t^2 + 120*mtt^4*mWW^6*s^3*t^2 + 1248*ep*mtt^4*mWW^6*s^3*t^2 + 3478*ep^2*mtt^4*mWW^6*s^3*t^2 - 11316*ep^3*mtt^4*mWW^6*s^3*t^2 - 90950*ep^4*mtt^4*mWW^6*s^3*t^2 - 215436*ep^5*mtt^4*mWW^6*s^3*t^2 - 225496*ep^6*mtt^4*mWW^6*s^3*t^2 - 88832*ep^7*mtt^4*mWW^6*s^3*t^2 - 24*mtt^3*mWW^7*s^3*t^2 - 368*ep*mtt^3*mWW^7*s^3*t^2 - 2078*ep^2*mtt^3*mWW^7*s^3*t^2 + 2134*ep^3*mtt^3*mWW^7*s^3*t^2 + 49666*ep^4*mtt^3*mWW^7*s^3*t^2 + 151774*ep^5*mtt^3*mWW^7*s^3*t^2 + 187112*ep^6*mtt^3*mWW^7*s^3*t^2 + 84016*ep^7*mtt^3*mWW^7*s^3*t^2 - 24*mtt^2*mWW^8*s^3*t^2 - 80*ep*mtt^2*mWW^8*s^3*t^2 + 901*ep^2*mtt^2*mWW^8*s^3*t^2 + 5451*ep^3*mtt^2*mWW^8*s^3*t^2 + 6933*ep^4*mtt^2*mWW^8*s^3*t^2 - 11479*ep^5*mtt^2*mWW^8*s^3*t^2 - 32454*ep^6*mtt^2*mWW^8*s^3*t^2 - 19832*ep^7*mtt^2*mWW^8*s^3*t^2 - 50*ep*mtt*mWW^9*s^3*t^2 - 537*ep^2*mtt*mWW^9*s^3*t^2 - 3295*ep^3*mtt*mWW^9*s^3*t^2 - 11165*ep^4*mtt*mWW^9*s^3*t^2 - 20127*ep^5*mtt*mWW^9*s^3*t^2 - 18322*ep^6*mtt*mWW^9*s^3*t^2 - 6648*ep^7*mtt*mWW^9*s^3*t^2 + 12*ep^2*mWW^10*s^3*t^2 + 72*ep^3*mWW^10*s^3*t^2 + 132*ep^4*mWW^10*s^3*t^2 + 24*ep^5*mWW^10*s^3*t^2 - 144*ep^6*mWW^10*s^3*t^2 - 96*ep^7*mWW^10*s^3*t^2 + 72*mtt^4*mWW^5*s^4*t^2 + 792*ep*mtt^4*mWW^5*s^4*t^2 + 2296*ep^2*mtt^4*mWW^5*s^4*t^2 - 4280*ep^3*mtt^4*mWW^5*s^4*t^2 - 37952*ep^4*mtt^4*mWW^5*s^4*t^2 - 83552*ep^5*mtt^4*mWW^5*s^4*t^2 - 79616*ep^6*mtt^4*mWW^5*s^4*t^2 - 28160*ep^7*mtt^4*mWW^5*s^4*t^2 - 120*mtt^3*mWW^6*s^4*t^2 - 1378*ep*mtt^3*mWW^6*s^4*t^2 - 5012*ep^2*mtt^3*mWW^6*s^4*t^2 + 3274*ep^3*mtt^3*mWW^6*s^4*t^2 + 66488*ep^4*mtt^3*mWW^6*s^4*t^2 + 171268*ep^5*mtt^3*mWW^6*s^4*t^2 + 182384*ep^6*mtt^3*mWW^6*s^4*t^2 + 71536*ep^7*mtt^3*mWW^6*s^4*t^2 + 24*mtt^2*mWW^7*s^4*t^2 + 438*ep*mtt^2*mWW^7*s^4*t^2 + 3059*ep^2*mtt^2*mWW^7*s^4*t^2 + 4813*ep^3*mtt^2*mWW^7*s^4*t^2 - 21345*ep^4*mtt^2*mWW^7*s^4*t^2 - 88843*ep^5*mtt^2*mWW^7*s^4*t^2 - 117322*ep^6*mtt^2*mWW^7*s^4*t^2 - 53864*ep^7*mtt^2*mWW^7*s^4*t^2 + 24*mtt*mWW^8*s^4*t^2 + 138*ep*mtt*mWW^8*s^4*t^2 - 470*ep^2*mtt*mWW^8*s^4*t^2 - 5832*ep^3*mtt*mWW^8*s^4*t^2 - 17890*ep^4*mtt*mWW^8*s^4*t^2 - 23174*ep^5*mtt*mWW^8*s^4*t^2 - 10580*ep^6*mtt*mWW^8*s^4*t^2 + 816*ep^7*mtt*mWW^8*s^4*t^2 + 10*ep*mWW^9*s^4*t^2 + 79*ep^2*mWW^9*s^4*t^2 + 1545*ep^3*mWW^9*s^4*t^2 + 8923*ep^4*mWW^9*s^4*t^2 + 21229*ep^5*mWW^9*s^4*t^2 + 22638*ep^6*mWW^9*s^4*t^2 + 8904*ep^7*mWW^9*s^4*t^2 - 24*mtt^3*mWW^5*s^5*t^2 - 268*ep*mtt^3*mWW^5*s^5*t^2 - 824*ep^2*mtt^3*mWW^5*s^5*t^2 + 1084*ep^3*mtt^3*mWW^5*s^5*t^2 + 11632*ep^4*mtt^3*mWW^5*s^5*t^2 + 26224*ep^5*mtt^3*mWW^5*s^5*t^2 + 25216*ep^6*mtt^3*mWW^5*s^5*t^2 + 8960*ep^7*mtt^3*mWW^5*s^5*t^2 + 40*mtt^2*mWW^6*s^5*t^2 + 468*ep*mtt^2*mWW^6*s^5*t^2 + 1716*ep^2*mtt^2*mWW^6*s^5*t^2 + 208*ep^3*mtt^2*mWW^6*s^5*t^2 - 13828*ep^4*mtt^2*mWW^6*s^5*t^2 - 36084*ep^5*mtt^2*mWW^6*s^5*t^2 - 37128*ep^6*mtt^2*mWW^6*s^5*t^2 - 13792*ep^7*mtt^2*mWW^6*s^5*t^2 - 8*mtt*mWW^7*s^5*t^2 - 140*ep*mtt*mWW^7*s^5*t^2 - 924*ep^2*mtt*mWW^7*s^5*t^2 - 3176*ep^3*mtt*mWW^7*s^5*t^2 - 5692*ep^4*mtt*mWW^7*s^5*t^2 - 4332*ep^5*mtt*mWW^7*s^5*t^2 + 48*ep^6*mtt*mWW^7*s^5*t^2 + 1072*ep^7*mtt*mWW^7*s^5*t^2 - 8*mWW^8*s^5*t^2 - 60*ep*mWW^8*s^5*t^2 + 32*ep^2*mWW^8*s^5*t^2 + 1884*ep^3*mWW^8*s^5*t^2 + 7888*ep^4*mWW^8*s^5*t^2 + 14192*ep^5*mWW^8*s^5*t^2 + 11864*ep^6*mWW^8*s^5*t^2 + 3760*ep^7*mWW^8*s^5*t^2 - 18*ep*mtt^8*mWW^4*t^3 - 264*ep^2*mtt^8*mWW^4*t^3 - 1542*ep^3*mtt^8*mWW^4*t^3 - 4584*ep^4*mtt^8*mWW^4*t^3 - 7320*ep^5*mtt^8*mWW^4*t^3 - 5952*ep^6*mtt^8*mWW^4*t^3 - 1920*ep^7*mtt^8*mWW^4*t^3 + 54*ep*mtt^7*mWW^5*t^3 + 774*ep^2*mtt^7*mWW^5*t^3 + 4362*ep^3*mtt^7*mWW^5*t^3 + 12282*ep^4*mtt^7*mWW^5*t^3 + 18072*ep^5*mtt^7*mWW^5*t^3 + 12936*ep^6*mtt^7*mWW^5*t^3 + 3360*ep^7*mtt^7*mWW^5*t^3 - 54*ep*mtt^6*mWW^6*t^3 - 684*ep^2*mtt^6*mWW^6*t^3 - 3354*ep^3*mtt^6*mWW^6*t^3 - 7932*ep^4*mtt^6*mWW^6*t^3 - 8904*ep^5*mtt^6*mWW^6*t^3 - 3408*ep^6*mtt^6*mWW^6*t^3 + 576*ep^7*mtt^6*mWW^6*t^3 + 18*ep*mtt^5*mWW^7*t^3 + 216*ep^2*mtt^5*mWW^7*t^3 + 990*ep^3*mtt^5*mWW^7*t^3 + 2112*ep^4*mtt^5*mWW^7*t^3 + 1848*ep^5*mtt^5*mWW^7*t^3 - 96*ep^6*mtt^5*mWW^7*t^3 - 768*ep^7*mtt^5*mWW^7*t^3 - 42*ep^2*mtt^4*mWW^8*t^3 - 456*ep^3*mtt^4*mWW^8*t^3 - 1878*ep^4*mtt^4*mWW^8*t^3 - 3696*ep^5*mtt^4*mWW^8*t^3 - 3480*ep^6*mtt^4*mWW^8*t^3 - 1248*ep^7*mtt^4*mWW^8*t^3 + 24*mtt^7*mWW^4*s*t^3 + 370*ep*mtt^7*mWW^4*s*t^3 + 2320*ep^2*mtt^7*mWW^4*s*t^3 + 7654*ep^3*mtt^7*mWW^4*s*t^3 + 14344*ep^4*mtt^7*mWW^4*s*t^3 + 15256*ep^5*mtt^7*mWW^4*s*t^3 + 8512*ep^6*mtt^7*mWW^4*s*t^3 + 1920*ep^7*mtt^7*mWW^4*s*t^3 - 40*mtt^6*mWW^5*s*t^3 + 226*ep*mtt^6*mWW^5*s*t^3 + 7246*ep^2*mtt^6*mWW^5*s*t^3 + 47022*ep^3*mtt^6*mWW^5*s*t^3 + 145326*ep^4*mtt^6*mWW^5*s*t^3 + 241256*ep^5*mtt^6*mWW^5*s*t^3 + 207748*ep^6*mtt^6*mWW^5*s*t^3 + 72976*ep^7*mtt^6*mWW^5*s*t^3 + 8*mtt^5*mWW^6*s*t^3 - 988*ep*mtt^5*mWW^6*s*t^3 - 14116*ep^2*mtt^5*mWW^6*s*t^3 - 78914*ep^3*mtt^5*mWW^6*s*t^3 - 229732*ep^4*mtt^5*mWW^6*s*t^3 - 370214*ep^5*mtt^5*mWW^6*s*t^3 - 313748*ep^6*mtt^5*mWW^6*s*t^3 - 109296*ep^7*mtt^5*mWW^6*s*t^3 + 8*mtt^4*mWW^7*s*t^3 - 104*ep*mtt^4*mWW^7*s*t^3 - 2220*ep^2*mtt^4*mWW^7*s*t^3 - 13090*ep^3*mtt^4*mWW^7*s*t^3 - 36792*ep^4*mtt^4*mWW^7*s*t^3 - 54466*ep^5*mtt^4*mWW^7*s*t^3 - 40960*ep^6*mtt^4*mWW^7*s*t^3 - 12256*ep^7*mtt^4*mWW^7*s*t^3 + 418*ep*mtt^3*mWW^8*s*t^3 + 5667*ep^2*mtt^3*mWW^8*s*t^3 + 31171*ep^3*mtt^3*mWW^8*s*t^3 + 89487*ep^4*mtt^3*mWW^8*s*t^3 + 141907*ep^5*mtt^3*mWW^8*s*t^3 + 118158*ep^6*mtt^3*mWW^8*s*t^3 + 40392*ep^7*mtt^3*mWW^8*s*t^3 + 78*ep*mtt^2*mWW^9*s*t^3 + 1091*ep^2*mtt^2*mWW^9*s*t^3 + 6097*ep^3*mtt^2*mWW^9*s*t^3 + 17403*ep^4*mtt^2*mWW^9*s*t^3 + 26753*ep^5*mtt^2*mWW^9*s*t^3 + 20986*ep^6*mtt^2*mWW^9*s*t^3 + 6552*ep^7*mtt^2*mWW^9*s*t^3 - 72*mtt^6*mWW^4*s^2*t^3 - 1038*ep*mtt^6*mWW^4*s^2*t^3 - 5904*ep^2*mtt^6*mWW^4*s^2*t^3 - 16794*ep^3*mtt^6*mWW^4*s^2*t^3 - 24696*ep^4*mtt^6*mWW^4*s^2*t^3 - 16488*ep^5*mtt^6*mWW^4*s^2*t^3 - 1728*ep^6*mtt^6*mWW^4*s^2*t^3 + 1920*ep^7*mtt^6*mWW^4*s^2*t^3 + 136*mtt^5*mWW^5*s^2*t^3 + 94*ep*mtt^5*mWW^5*s^2*t^3 - 19280*ep^2*mtt^5*mWW^5*s^2*t^3 - 165108*ep^3*mtt^5*mWW^5*s^2*t^3 - 589196*ep^4*mtt^5*mWW^5*s^2*t^3 - 1056706*ep^5*mtt^5*mWW^5*s^2*t^3 - 941300*ep^6*mtt^5*mWW^5*s^2*t^3 - 332384*ep^7*mtt^5*mWW^5*s^2*t^3 - 40*mtt^4*mWW^6*s^2*t^3 + 1776*ep*mtt^4*mWW^6*s^2*t^3 + 38076*ep^2*mtt^4*mWW^6*s^2*t^3 + 270554*ep^3*mtt^4*mWW^6*s^2*t^3 + 914392*ep^4*mtt^4*mWW^6*s^2*t^3 + 1603210*ep^5*mtt^4*mWW^6*s^2*t^3 + 1411304*ep^6*mtt^4*mWW^6*s^2*t^3 + 495104*ep^7*mtt^4*mWW^6*s^2*t^3 - 40*mtt^3*mWW^7*s^2*t^3 + 96*ep*mtt^3*mWW^7*s^2*t^3 + 3952*ep^2*mtt^3*mWW^7*s^2*t^3 + 20044*ep^3*mtt^3*mWW^7*s^2*t^3 + 43604*ep^4*mtt^3*mWW^7*s^2*t^3 + 46360*ep^5*mtt^3*mWW^7*s^2*t^3 + 23816*ep^6*mtt^3*mWW^7*s^2*t^3 + 4400*ep^7*mtt^3*mWW^7*s^2*t^3 + 16*mtt^2*mWW^8*s^2*t^3 - 762*ep*mtt^2*mWW^8*s^2*t^3 - 14391*ep^2*mtt^2*mWW^8*s^2*t^3 - 94319*ep^3*mtt^2*mWW^8*s^2*t^3 - 301759*ep^4*mtt^2*mWW^8*s^2*t^3 - 510279*ep^5*mtt^2*mWW^8*s^2*t^3 - 440034*ep^6*mtt^2*mWW^8*s^2*t^3 - 152824*ep^7*mtt^2*mWW^8*s^2*t^3 - 166*ep*mtt*mWW^9*s^2*t^3 - 2301*ep^2*mtt*mWW^9*s^2*t^3 - 12993*ep^3*mtt*mWW^9*s^2*t^3 - 37809*ep^4*mtt*mWW^9*s^2*t^3 - 59225*ep^5*mtt*mWW^9*s^2*t^3 - 47146*ep^6*mtt*mWW^9*s^2*t^3 - 14872*ep^7*mtt*mWW^9*s^2*t^3 + 4*ep^2*mWW^10*s^2*t^3 + 32*ep^3*mWW^10*s^2*t^3 + 84*ep^4*mWW^10*s^2*t^3 + 88*ep^5*mWW^10*s^2*t^3 + 32*ep^6*mWW^10*s^2*t^3 + 72*mtt^5*mWW^4*s^3*t^3 + 1074*ep*mtt^5*mWW^4*s^3*t^3 + 6432*ep^2*mtt^5*mWW^4*s^3*t^3 + 19878*ep^3*mtt^5*mWW^4*s^3*t^3 + 33864*ep^4*mtt^5*mWW^4*s^3*t^3 + 31128*ep^5*mtt^5*mWW^4*s^3*t^3 + 13632*ep^6*mtt^5*mWW^4*s^3*t^3 + 1920*ep^7*mtt^5*mWW^4*s^3*t^3 - 120*mtt^4*mWW^5*s^3*t^3 - 1030*ep*mtt^4*mWW^5*s^3*t^3 + 11464*ep^2*mtt^4*mWW^5*s^3*t^3 + 158868*ep^3*mtt^4*mWW^5*s^3*t^3 + 670752*ep^4*mtt^4*mWW^5*s^3*t^3 + 1318714*ep^5*mtt^4*mWW^5*s^3*t^3 + 1246824*ep^6*mtt^4*mWW^5*s^3*t^3 + 459616*ep^7*mtt^4*mWW^5*s^3*t^3 - 8*mtt^3*mWW^6*s^3*t^3 - 862*ep*mtt^3*mWW^6*s^3*t^3 - 31230*ep^2*mtt^3*mWW^6*s^3*t^3 - 282212*ep^3*mtt^3*mWW^6*s^3*t^3 - 1085838*ep^4*mtt^3*mWW^6*s^3*t^3 - 2067066*ep^5*mtt^3*mWW^6*s^3*t^3 - 1930328*ep^6*mtt^3*mWW^6*s^3*t^3 - 708784*ep^7*mtt^3*mWW^6*s^3*t^3 + 88*mtt^2*mWW^7*s^3*t^3 + 638*ep*mtt^2*mWW^7*s^3*t^3 + 2435*ep^2*mtt^2*mWW^7*s^3*t^3 + 4685*ep^3*mtt^2*mWW^7*s^3*t^3 + 9467*ep^4*mtt^2*mWW^7*s^3*t^3 + 31425*ep^5*mtt^2*mWW^7*s^3*t^3 + 51358*ep^6*mtt^2*mWW^7*s^3*t^3 + 27944*ep^7*mtt^2*mWW^7*s^3*t^3 - 32*mtt*mWW^8*s^3*t^3 + 100*ep*mtt*mWW^8*s^3*t^3 + 9547*ep^2*mtt*mWW^8*s^3*t^3 + 88931*ep^3*mtt*mWW^8*s^3*t^3 + 337319*ep^4*mtt*mWW^8*s^3*t^3 + 624929*ep^5*mtt*mWW^8*s^3*t^3 + 565966*ep^6*mtt*mWW^8*s^3*t^3 + 201720*ep^7*mtt*mWW^8*s^3*t^3 + 80*ep*mWW^9*s^3*t^3 + 1100*ep^2*mWW^9*s^3*t^3 + 7342*ep^3*mWW^9*s^3*t^3 + 25208*ep^4*mWW^9*s^3*t^3 + 44994*ep^5*mWW^9*s^3*t^3 + 39708*ep^6*mWW^9*s^3*t^3 + 13648*ep^7*mWW^9*s^3*t^3 - 24*mtt^4*mWW^4*s^4*t^3 - 424*ep*mtt^4*mWW^4*s^4*t^3 - 3112*ep^2*mtt^4*mWW^4*s^4*t^3 - 12280*ep^3*mtt^4*mWW^4*s^4*t^3 - 28096*ep^4*mtt^4*mWW^4*s^4*t^3 - 37216*ep^5*mtt^4*mWW^4*s^4*t^3 - 26368*ep^6*mtt^4*mWW^4*s^4*t^3 - 7680*ep^7*mtt^4*mWW^4*s^4*t^3 - 8*mtt^3*mWW^5*s^4*t^3 + 436*ep*mtt^3*mWW^5*s^4*t^3 + 104*ep^2*mtt^3*mWW^5*s^4*t^3 - 38088*ep^3*mtt^3*mWW^5*s^4*t^3 - 211992*ep^4*mtt^3*mWW^5*s^4*t^3 - 472476*ep^5*mtt^3*mWW^5*s^4*t^3 - 483336*ep^6*mtt^3*mWW^5*s^4*t^3 - 188944*ep^7*mtt^3*mWW^5*s^4*t^3 + 104*mtt^2*mWW^6*s^4*t^3 + 676*ep*mtt^2*mWW^6*s^4*t^3 + 8382*ep^2*mtt^2*mWW^6*s^4*t^3 + 87670*ep^3*mtt^2*mWW^6*s^4*t^3 + 386450*ep^4*mtt^2*mWW^6*s^4*t^3 + 808170*ep^5*mtt^2*mWW^6*s^4*t^3 + 810444*ep^6*mtt^2*mWW^6*s^4*t^3 + 315584*ep^7*mtt^2*mWW^6*s^4*t^3 - 88*mtt*mWW^7*s^4*t^3 - 868*ep*mtt*mWW^7*s^4*t^3 - 3883*ep^2*mtt*mWW^7*s^4*t^3 - 9445*ep^3*mtt*mWW^7*s^4*t^3 - 19763*ep^4*mtt*mWW^7*s^4*t^3 - 44699*ep^5*mtt*mWW^7*s^4*t^3 - 62182*ep^6*mtt*mWW^7*s^4*t^3 - 32824*ep^7*mtt*mWW^7*s^4*t^3 + 16*mWW^8*s^4*t^3 + 180*ep*mWW^8*s^4*t^3 - 1431*ep^2*mWW^8*s^4*t^3 - 27257*ep^3*mWW^8*s^4*t^3 - 124379*ep^4*mWW^8*s^4*t^3 - 249939*ep^5*mWW^8*s^4*t^3 - 235438*ep^6*mWW^8*s^4*t^3 - 85176*ep^7*mWW^8*s^4*t^3 + 36*ep*mtt^3*mWW^4*s^5*t^3 + 528*ep^2*mtt^3*mWW^4*s^5*t^3 + 3084*ep^3*mtt^3*mWW^4*s^5*t^3 + 9168*ep^4*mtt^3*mWW^4*s^5*t^3 + 14640*ep^5*mtt^3*mWW^4*s^5*t^3 + 11904*ep^6*mtt^3*mWW^4*s^5*t^3 + 3840*ep^7*mtt^3*mWW^4*s^5*t^3 + 32*mtt^2*mWW^5*s^5*t^3 + 220*ep*mtt^2*mWW^5*s^5*t^3 - 308*ep^2*mtt^2*mWW^5*s^5*t^3 - 7056*ep^3*mtt^2*mWW^5*s^5*t^3 - 27172*ep^4*mtt^2*mWW^5*s^5*t^3 - 48860*ep^5*mtt^2*mWW^5*s^5*t^3 - 42872*ep^6*mtt^2*mWW^5*s^5*t^3 - 14624*ep^7*mtt^2*mWW^5*s^5*t^3 - 64*mtt*mWW^6*s^5*t^3 - 596*ep*mtt*mWW^6*s^5*t^3 - 1192*ep^2*mtt*mWW^6*s^5*t^3 + 4732*ep^3*mtt*mWW^6*s^5*t^3 + 27768*ep^4*mtt*mWW^6*s^5*t^3 + 55832*ep^5*mtt*mWW^6*s^5*t^3 + 51632*ep^6*mtt*mWW^6*s^5*t^3 + 18176*ep^7*mtt*mWW^6*s^5*t^3 + 32*mWW^7*s^5*t^3 + 340*ep*mWW^7*s^5*t^3 + 972*ep^2*mWW^7*s^5*t^3 - 760*ep^3*mWW^7*s^5*t^3 - 9764*ep^4*mWW^7*s^5*t^3 - 21612*ep^5*mWW^7*s^5*t^3 - 20664*ep^6*mWW^7*s^5*t^3 - 7392*ep^7*mWW^7*s^5*t^3 + 18*ep*mtt^8*mWW^3*t^4 + 264*ep^2*mtt^8*mWW^3*t^4 + 1542*ep^3*mtt^8*mWW^3*t^4 + 4584*ep^4*mtt^8*mWW^3*t^4 + 7320*ep^5*mtt^8*mWW^3*t^4 + 5952*ep^6*mtt^8*mWW^3*t^4 + 1920*ep^7*mtt^8*mWW^3*t^4 + 894*ep*mtt^7*mWW^4*t^4 + 11934*ep^2*mtt^7*mWW^4*t^4 + 64038*ep^3*mtt^7*mWW^4*t^4 + 177378*ep^4*mtt^7*mWW^4*t^4 + 268236*ep^5*mtt^7*mWW^4*t^4 + 210432*ep^6*mtt^7*mWW^4*t^4 + 67008*ep^7*mtt^7*mWW^4*t^4 - 1290*ep*mtt^6*mWW^5*t^4 - 17130*ep^2*mtt^6*mWW^5*t^4 - 91266*ep^3*mtt^6*mWW^5*t^4 - 250302*ep^4*mtt^6*mWW^5*t^4 - 373212*ep^5*mtt^6*mWW^5*t^4 - 286896*ep^6*mtt^6*mWW^5*t^4 - 88704*ep^7*mtt^6*mWW^5*t^4 - 90*ep*mtt^5*mWW^6*t^4 - 1530*ep^2*mtt^5*mWW^6*t^4 - 10326*ep^3*mtt^5*mWW^6*t^4 - 35730*ep^4*mtt^5*mWW^6*t^4 - 67596*ep^5*mtt^5*mWW^6*t^4 - 66816*ep^6*mtt^5*mWW^6*t^4 - 27072*ep^7*mtt^5*mWW^6*t^4 + 384*ep*mtt^4*mWW^7*t^4 + 5223*ep^2*mtt^4*mWW^7*t^4 + 28785*ep^3*mtt^4*mWW^7*t^4 + 82767*ep^4*mtt^4*mWW^7*t^4 + 131715*ep^5*mtt^4*mWW^7*t^4 + 110550*ep^6*mtt^4*mWW^7*t^4 + 38376*ep^7*mtt^4*mWW^7*t^4 + 84*ep*mtt^3*mWW^8*t^4 + 1239*ep^2*mtt^3*mWW^8*t^4 + 7227*ep^3*mtt^3*mWW^8*t^4 + 21303*ep^4*mtt^3*mWW^8*t^4 + 33537*ep^5*mtt^3*mWW^8*t^4 + 26778*ep^6*mtt^3*mWW^8*t^4 + 8472*ep^7*mtt^3*mWW^8*t^4 + 24*mtt^7*mWW^3*s*t^4 + 190*ep*mtt^7*mWW^3*s*t^4 - 320*ep^2*mtt^7*mWW^3*s*t^4 - 7766*ep^3*mtt^7*mWW^3*s*t^4 - 31496*ep^4*mtt^7*mWW^3*s*t^4 - 57944*ep^5*mtt^7*mWW^3*s*t^4 - 51008*ep^6*mtt^7*mWW^3*s*t^4 - 17280*ep^7*mtt^7*mWW^3*s*t^4 - 48*mtt^6*mWW^4*s*t^4 - 4586*ep*mtt^6*mWW^4*s*t^4 - 60510*ep^2*mtt^6*mWW^4*s*t^4 - 337258*ep^3*mtt^6*mWW^4*s*t^4 - 970182*ep^4*mtt^6*mWW^4*s*t^4 - 1510180*ep^5*mtt^6*mWW^4*s*t^4 - 1208916*ep^6*mtt^6*mWW^4*s*t^4 - 390800*ep^7*mtt^6*mWW^4*s*t^4 + 32*mtt^5*mWW^5*s*t^4 + 2518*ep*mtt^5*mWW^5*s*t^4 + 38392*ep^2*mtt^5*mWW^5*s*t^4 + 238760*ep^3*mtt^5*mWW^5*s*t^4 + 734796*ep^4*mtt^5*mWW^5*s*t^4 + 1184506*ep^5*mtt^5*mWW^5*s*t^4 + 957572*ep^6*mtt^5*mWW^5*s*t^4 + 306544*ep^7*mtt^5*mWW^5*s*t^4 - 16*mtt^4*mWW^6*s*t^4 + 6088*ep*mtt^4*mWW^6*s*t^4 + 81566*ep^2*mtt^4*mWW^6*s*t^4 + 436458*ep^3*mtt^4*mWW^6*s*t^4 + 1214574*ep^4*mtt^4*mWW^6*s*t^4 + 1865162*ep^5*mtt^4*mWW^6*s*t^4 + 1504032*ep^6*mtt^4*mWW^6*s*t^4 + 498016*ep^7*mtt^4*mWW^6*s*t^4 + 8*mtt^3*mWW^7*s*t^4 - 2458*ep*mtt^3*mWW^7*s*t^4 - 35644*ep^2*mtt^3*mWW^7*s*t^4 - 203790*ep^3*mtt^3*mWW^7*s*t^4 - 597080*ep^4*mtt^3*mWW^7*s*t^4 - 951564*ep^5*mtt^3*mWW^7*s*t^4 - 786568*ep^6*mtt^3*mWW^7*s*t^4 - 264544*ep^7*mtt^3*mWW^7*s*t^4 - 1638*ep*mtt^2*mWW^8*s*t^4 - 21857*ep^2*mtt^2*mWW^8*s*t^4 - 117333*ep^3*mtt^2*mWW^8*s*t^4 - 325349*ep^4*mtt^2*mWW^8*s*t^4 - 492653*ep^5*mtt^2*mWW^8*s*t^4 - 387162*ep^6*mtt^2*mWW^8*s*t^4 - 123608*ep^7*mtt^2*mWW^8*s*t^4 - 114*ep*mtt*mWW^9*s*t^4 - 1555*ep^2*mtt*mWW^9*s*t^4 - 8459*ep^3*mtt*mWW^9*s*t^4 - 23463*ep^4*mtt*mWW^9*s*t^4 - 34987*ep^5*mtt*mWW^9*s*t^4 - 26582*ep^6*mtt*mWW^9*s*t^4 - 8040*ep^7*mtt*mWW^9*s*t^4 - 96*mtt^6*mWW^3*s^2*t^4 - 946*ep*mtt^6*mWW^3*s^2*t^4 - 1448*ep^2*mtt^6*mWW^3*s^2*t^4 + 15130*ep^3*mtt^6*mWW^3*s^2*t^4 + 78616*ep^4*mtt^6*mWW^3*s^2*t^4 + 156136*ep^5*mtt^6*mWW^3*s^2*t^4 + 142528*ep^6*mtt^6*mWW^3*s^2*t^4 + 49280*ep^7*mtt^6*mWW^3*s^2*t^4 - 968*mtt^5*mWW^4*s^2*t^4 - 2638*ep*mtt^5*mWW^4*s^2*t^4 + 82988*ep^2*mtt^5*mWW^4*s^2*t^4 + 696544*ep^3*mtt^5*mWW^4*s^2*t^4 + 2319904*ep^4*mtt^5*mWW^4*s^2*t^4 + 3872854*ep^5*mtt^5*mWW^4*s^2*t^4 + 3220724*ep^6*mtt^5*mWW^4*s^2*t^4 + 1064912*ep^7*mtt^5*mWW^4*s^2*t^4 + 1488*mtt^4*mWW^5*s^2*t^4 + 10064*ep*mtt^4*mWW^5*s^2*t^4 - 31062*ep^2*mtt^4*mWW^5*s^2*t^4 - 461198*ep^3*mtt^4*mWW^5*s^2*t^4 - 1657806*ep^4*mtt^4*mWW^5*s^2*t^4 - 2805194*ep^5*mtt^4*mWW^5*s^2*t^4 - 2322212*ep^6*mtt^4*mWW^5*s^2*t^4 - 757920*ep^7*mtt^4*mWW^5*s^2*t^4 + 224*mtt^3*mWW^6*s^2*t^4 - 6786*ep*mtt^3*mWW^6*s^2*t^4 - 145492*ep^2*mtt^3*mWW^6*s^2*t^4 - 996512*ep^3*mtt^3*mWW^6*s^2*t^4 - 3239040*ep^4*mtt^3*mWW^6*s^2*t^4 - 5462042*ep^5*mtt^3*mWW^6*s^2*t^4 - 4627160*ep^6*mtt^3*mWW^6*s^2*t^4 - 1561872*ep^7*mtt^3*mWW^6*s^2*t^4 - 560*mtt^2*mWW^7*s^2*t^4 - 1184*ep*mtt^2*mWW^7*s^2*t^4 + 60044*ep^2*mtt^2*mWW^7*s^2*t^4 + 512182*ep^3*mtt^2*mWW^7*s^2*t^4 + 1762732*ep^4*mtt^2*mWW^7*s^2*t^4 + 3038502*ep^5*mtt^2*mWW^7*s^2*t^4 + 2603156*ep^6*mtt^2*mWW^7*s^2*t^4 + 885232*ep^7*mtt^2*mWW^7*s^2*t^4 - 88*mtt*mWW^8*s^2*t^4 + 1384*ep*mtt*mWW^8*s^2*t^4 + 33065*ep^2*mtt*mWW^8*s^2*t^4 + 221257*ep^3*mtt*mWW^8*s^2*t^4 + 695797*ep^4*mtt*mWW^8*s^2*t^4 + 1135375*ep^5*mtt*mWW^8*s^2*t^4 + 931794*ep^6*mtt*mWW^8*s^2*t^4 + 304568*ep^7*mtt*mWW^8*s^2*t^4 + 106*ep*mWW^9*s^2*t^4 + 1545*ep^2*mWW^9*s^2*t^4 + 9069*ep^3*mWW^9*s^2*t^4 + 27053*ep^4*mWW^9*s^2*t^4 + 42841*ep^5*mWW^9*s^2*t^4 + 34034*ep^6*mWW^9*s^2*t^4 + 10616*ep^7*mWW^9*s^2*t^4 + 144*mtt^5*mWW^3*s^3*t^4 + 1518*ep*mtt^5*mWW^3*s^3*t^4 + 3624*ep^2*mtt^5*mWW^3*s^3*t^4 - 14214*ep^3*mtt^5*mWW^3*s^3*t^4 - 92712*ep^4*mtt^5*mWW^3*s^3*t^4 - 193944*ep^5*mtt^5*mWW^3*s^3*t^4 - 181056*ep^6*mtt^5*mWW^3*s^3*t^4 - 63360*ep^7*mtt^5*mWW^3*s^3*t^4 + 2040*mtt^4*mWW^4*s^3*t^4 + 15834*ep*mtt^4*mWW^4*s^3*t^4 - 28852*ep^2*mtt^4*mWW^4*s^3*t^4 - 631808*ep^3*mtt^4*mWW^4*s^3*t^4 - 2455940*ep^4*mtt^4*mWW^4*s^3*t^4 - 4365186*ep^5*mtt^4*mWW^4*s^3*t^4 - 3758696*ep^6*mtt^4*mWW^4*s^3*t^4 - 1271616*ep^7*mtt^4*mWW^4*s^3*t^4 - 3328*mtt^3*mWW^5*s^3*t^4 - 27788*ep*mtt^3*mWW^5*s^3*t^4 - 6190*ep^2*mtt^3*mWW^5*s^3*t^4 + 597778*ep^3*mtt^3*mWW^5*s^3*t^4 + 2460146*ep^4*mtt^3*mWW^5*s^3*t^4 + 4367602*ep^5*mtt^3*mWW^5*s^3*t^4 + 3717076*ep^6*mtt^3*mWW^5*s^3*t^4 + 1238272*ep^7*mtt^3*mWW^5*s^3*t^4 + 48*mtt^2*mWW^6*s^3*t^4 + 2572*ep*mtt^2*mWW^6*s^3*t^4 + 74936*ep^2*mtt^2*mWW^6*s^3*t^4 + 651344*ep^3*mtt^2*mWW^6*s^3*t^4 + 2422588*ep^4*mtt^2*mWW^6*s^3*t^4 + 4433104*ep^5*mtt^2*mWW^6*s^3*t^4 + 3963656*ep^6*mtt^2*mWW^6*s^3*t^4 + 1390384*ep^7*mtt^2*mWW^6*s^3*t^4 + 1008*mtt*mWW^7*s^3*t^4 + 7606*ep*mtt*mWW^7*s^3*t^4 - 32211*ep^2*mtt*mWW^7*s^3*t^4 - 493253*ep^3*mtt*mWW^7*s^3*t^4 - 1930879*ep^4*mtt*mWW^7*s^3*t^4 - 3529221*ep^5*mtt*mWW^7*s^3*t^4 - 3131626*ep^6*mtt*mWW^7*s^3*t^4 - 1090360*ep^7*mtt*mWW^7*s^3*t^4 + 88*mWW^8*s^3*t^4 + 258*ep*mWW^8*s^3*t^4 - 11067*ep^2*mWW^8*s^3*t^4 - 107387*ep^3*mWW^8*s^3*t^4 - 393843*ep^4*mWW^8*s^3*t^4 - 695735*ep^5*mWW^8*s^3*t^4 - 595554*ep^6*mWW^8*s^3*t^4 - 199000*ep^7*mWW^8*s^3*t^4 - 96*mtt^4*mWW^3*s^4*t^4 - 1048*ep*mtt^4*mWW^3*s^4*t^4 - 2944*ep^2*mtt^4*mWW^3*s^4*t^4 + 6392*ep^3*mtt^4*mWW^3*s^4*t^4 + 52640*ep^4*mtt^4*mWW^3*s^4*t^4 + 114656*ep^5*mtt^4*mWW^3*s^4*t^4 + 108800*ep^6*mtt^4*mWW^3*s^4*t^4 + 38400*ep^7*mtt^4*mWW^3*s^4*t^4 - 984*mtt^3*mWW^4*s^4*t^4 - 9100*ep*mtt^3*mWW^4*s^4*t^4 - 4014*ep^2*mtt^3*mWW^4*s^4*t^4 + 210910*ep^3*mtt^3*mWW^4*s^4*t^4 + 927442*ep^4*mtt^3*mWW^4*s^4*t^4 + 1722886*ep^5*mtt^3*mWW^4*s^4*t^4 + 1520908*ep^6*mtt^3*mWW^4*s^4*t^4 + 523696*ep^7*mtt^3*mWW^4*s^4*t^4 + 1800*mtt^2*mWW^5*s^4*t^4 + 16692*ep*mtt^2*mWW^5*s^4*t^4 + 18218*ep^2*mtt^2*mWW^5*s^4*t^4 - 283354*ep^3*mtt^2*mWW^5*s^4*t^4 - 1327726*ep^4*mtt^2*mWW^5*s^4*t^4 - 2512666*ep^5*mtt^2*mWW^5*s^4*t^4 - 2241380*ep^6*mtt^2*mWW^5*s^4*t^4 - 776000*ep^7*mtt^2*mWW^5*s^4*t^4 - 264*mtt*mWW^6*s^4*t^4 - 2276*ep*mtt*mWW^6*s^4*t^4 - 13958*ep^2*mtt*mWW^6*s^4*t^4 - 89034*ep^3*mtt*mWW^6*s^4*t^4 - 318782*ep^4*mtt*mWW^6*s^4*t^4 - 568266*ep^5*mtt*mWW^6*s^4*t^4 - 488988*ep^6*mtt*mWW^6*s^4*t^4 - 165056*ep^7*mtt*mWW^6*s^4*t^4 - 456*mWW^7*s^4*t^4 - 4268*ep*mWW^7*s^4*t^4 + 2698*ep^2*mWW^7*s^4*t^4 + 155086*ep^3*mWW^7*s^4*t^4 + 666426*ep^4*mWW^7*s^4*t^4 + 1243390*ep^5*mWW^7*s^4*t^4 + 1100660*ep^6*mWW^7*s^4*t^4 + 378960*ep^7*mWW^7*s^4*t^4 + 24*mtt^3*mWW^3*s^5*t^4 + 268*ep*mtt^3*mWW^3*s^5*t^4 + 824*ep^2*mtt^3*mWW^3*s^5*t^4 - 1084*ep^3*mtt^3*mWW^3*s^5*t^4 - 11632*ep^4*mtt^3*mWW^3*s^5*t^4 - 26224*ep^5*mtt^3*mWW^3*s^5*t^4 - 25216*ep^6*mtt^3*mWW^3*s^5*t^4 - 8960*ep^7*mtt^3*mWW^3*s^5*t^4 - 40*mtt^2*mWW^4*s^5*t^4 - 404*ep*mtt^2*mWW^4*s^5*t^4 - 1546*ep^2*mtt^2*mWW^4*s^5*t^4 - 2426*ep^3*mtt^2*mWW^4*s^5*t^4 + 1398*ep^4*mtt^2*mWW^4*s^5*t^4 + 11390*ep^5*mtt^2*mWW^4*s^5*t^4 + 15548*ep^6*mtt^2*mWW^4*s^5*t^4 + 6800*ep^7*mtt^2*mWW^4*s^5*t^4 + 8*mtt*mWW^5*s^5*t^4 + 116*ep*mtt*mWW^5*s^5*t^4 + 1016*ep^2*mtt*mWW^5*s^5*t^4 + 7516*ep^3*mtt*mWW^5*s^5*t^4 + 27528*ep^4*mtt*mWW^5*s^5*t^4 + 47984*ep^5*mtt*mWW^5*s^5*t^4 + 38792*ep^6*mtt*mWW^5*s^5*t^4 + 11728*ep^7*mtt*mWW^5*s^5*t^4 + 8*mWW^6*s^5*t^4 + 20*ep*mWW^6*s^5*t^4 - 294*ep^2*mWW^6*s^5*t^4 - 4006*ep^3*mWW^6*s^5*t^4 - 17294*ep^4*mWW^6*s^5*t^4 - 33150*ep^5*mWW^6*s^5*t^4 - 29124*ep^6*mWW^6*s^5*t^4 - 9568*ep^7*mWW^6*s^5*t^4 + 18*ep*mtt^8*mWW^2*t^5 + 264*ep^2*mtt^8*mWW^2*t^5 + 1542*ep^3*mtt^8*mWW^2*t^5 + 4584*ep^4*mtt^8*mWW^2*t^5 + 7320*ep^5*mtt^8*mWW^2*t^5 + 5952*ep^6*mtt^8*mWW^2*t^5 + 1920*ep^7*mtt^8*mWW^2*t^5 - 1278*ep*mtt^7*mWW^3*t^5 - 16386*ep^2*mtt^7*mWW^3*t^5 - 84294*ep^3*mtt^7*mWW^3*t^5 - 223902*ep^4*mtt^7*mWW^3*t^5 - 324972*ep^5*mtt^7*mWW^3*t^5 - 244848*ep^6*mtt^7*mWW^3*t^5 - 74880*ep^7*mtt^7*mWW^3*t^5 - 2778*ep*mtt^6*mWW^4*t^5 - 37530*ep^2*mtt^6*mWW^4*t^5 - 203598*ep^3*mtt^6*mWW^4*t^5 - 569190*ep^4*mtt^6*mWW^4*t^5 - 867600*ep^5*mtt^6*mWW^4*t^5 - 685608*ep^6*mtt^6*mWW^4*t^5 - 219936*ep^7*mtt^6*mWW^4*t^5 + 7182*ep*mtt^5*mWW^5*t^5 + 94482*ep^2*mtt^5*mWW^5*t^5 + 499218*ep^3*mtt^5*mWW^5*t^5 + 1361334*ep^4*mtt^5*mWW^5*t^5 + 2026800*ep^5*mtt^5*mWW^5*t^5 + 1565448*ep^6*mtt^5*mWW^5*t^5 + 490656*ep^7*mtt^5*mWW^5*t^5 - 1200*ep*mtt^4*mWW^6*t^5 - 14868*ep^2*mtt^4*mWW^6*t^5 - 73458*ep^3*mtt^4*mWW^6*t^5 - 186000*ep^4*mtt^4*mWW^6*t^5 - 254070*ep^5*mtt^4*mWW^6*t^5 - 176052*ep^6*mtt^4*mWW^6*t^5 - 47472*ep^7*mtt^4*mWW^6*t^5 - 1752*ep*mtt^3*mWW^7*t^5 - 23268*ep^2*mtt^3*mWW^7*t^5 - 124398*ep^3*mtt^3*mWW^7*t^5 - 344376*ep^4*mtt^3*mWW^7*t^5 - 523170*ep^5*mtt^3*mWW^7*t^5 - 415356*ep^6*mtt^3*mWW^7*t^5 - 135120*ep^7*mtt^3*mWW^7*t^5 - 192*ep*mtt^2*mWW^8*t^5 - 2694*ep^2*mtt^2*mWW^8*t^5 - 15012*ep^3*mtt^2*mWW^8*t^5 - 42450*ep^4*mtt^2*mWW^8*t^5 - 64308*ep^5*mtt^2*mWW^8*t^5 - 49536*ep^6*mtt^2*mWW^8*t^5 - 15168*ep^7*mtt^2*mWW^8*t^5 - 96*ep*mtt^7*mWW^2*s*t^5 - 1408*ep^2*mtt^7*mWW^2*s*t^5 - 8224*ep^3*mtt^7*mWW^2*s*t^5 - 24448*ep^4*mtt^7*mWW^2*s*t^5 - 39040*ep^5*mtt^7*mWW^2*s*t^5 - 31744*ep^6*mtt^7*mWW^2*s*t^5 - 10240*ep^7*mtt^7*mWW^2*s*t^5 - 1208*mtt^6*mWW^3*s*t^5 - 7088*ep*mtt^6*mWW^3*s*t^5 + 32696*ep^2*mtt^6*mWW^3*s*t^5 + 386144*ep^3*mtt^6*mWW^3*s*t^5 + 1313648*ep^4*mtt^6*mWW^3*s*t^5 + 2141052*ep^5*mtt^6*mWW^3*s*t^5 + 1713868*ep^6*mtt^6*mWW^3*s*t^5 + 540528*ep^7*mtt^6*mWW^3*s*t^5 + 1680*mtt^5*mWW^4*s*t^5 + 26300*ep*mtt^5*mWW^4*s*t^5 + 194296*ep^2*mtt^5*mWW^4*s*t^5 + 847014*ep^3*mtt^5*mWW^4*s*t^5 + 2219176*ep^4*mtt^5*mWW^4*s*t^5 + 3368914*ep^5*mtt^5*mWW^4*s*t^5 + 2711284*ep^6*mtt^5*mWW^4*s*t^5 + 893616*ep^7*mtt^5*mWW^4*s*t^5 + 160*mtt^4*mWW^5*s*t^5 - 19016*ep*mtt^4*mWW^5*s*t^5 - 306096*ep^2*mtt^4*mWW^5*s*t^5 - 1840392*ep^3*mtt^4*mWW^5*s*t^5 - 5501480*ep^4*mtt^4*mWW^5*s*t^5 - 8742024*ep^5*mtt^4*mWW^5*s*t^5 - 7069728*ep^6*mtt^4*mWW^5*s*t^5 - 2292224*ep^7*mtt^4*mWW^5*s*t^5 - 528*mtt^3*mWW^6*s*t^5 - 10000*ep*mtt^3*mWW^6*s*t^5 - 67598*ep^2*mtt^3*mWW^6*s*t^5 - 220920*ep^3*mtt^3*mWW^6*s*t^5 - 393514*ep^4*mtt^3*mWW^6*s*t^5 - 400296*ep^5*mtt^3*mWW^6*s*t^5 - 231944*ep^6*mtt^3*mWW^6*s*t^5 - 63520*ep^7*mtt^3*mWW^6*s*t^5 - 104*mtt^2*mWW^7*s*t^5 + 7960*ep*mtt^2*mWW^7*s*t^5 + 122153*ep^2*mtt^2*mWW^7*s*t^5 + 697305*ep^3*mtt^2*mWW^7*s*t^5 + 2004221*ep^4*mtt^2*mWW^7*s*t^5 + 3101495*ep^5*mtt^2*mWW^7*s*t^5 + 2470946*ep^6*mtt^2*mWW^7*s*t^5 + 796504*ep^7*mtt^2*mWW^7*s*t^5 + 1892*ep*mtt*mWW^8*s*t^5 + 25151*ep^2*mtt*mWW^8*s*t^5 + 134071*ep^3*mtt*mWW^8*s*t^5 + 367511*ep^4*mtt*mWW^8*s*t^5 + 547085*ep^5*mtt*mWW^8*s*t^5 + 420010*ep^6*mtt*mWW^8*s*t^5 + 130200*ep^7*mtt*mWW^8*s*t^5 + 48*ep*mWW^9*s*t^5 + 650*ep^2*mWW^9*s*t^5 + 3502*ep^3*mWW^9*s*t^5 + 9594*ep^4*mWW^9*s*t^5 + 14090*ep^5*mWW^9*s*t^5 + 10516*ep^6*mWW^9*s*t^5 + 3120*ep^7*mWW^9*s*t^5 + 204*ep*mtt^6*mWW^2*s^2*t^5 + 2992*ep^2*mtt^6*mWW^2*s^2*t^5 + 17476*ep^3*mtt^6*mWW^2*s^2*t^5 + 51952*ep^4*mtt^6*mWW^2*s^2*t^5 + 82960*ep^5*mtt^6*mWW^2*s^2*t^5 + 67456*ep^6*mtt^6*mWW^2*s^2*t^5 + 21760*ep^7*mtt^6*mWW^2*s^2*t^5 + 5288*mtt^5*mWW^3*s^2*t^5 + 42512*ep*mtt^5*mWW^3*s^2*t^5 + 22692*ep^2*mtt^5*mWW^3*s^2*t^5 - 730068*ep^3*mtt^5*mWW^3*s^2*t^5 - 2936376*ep^4*mtt^5*mWW^3*s^2*t^5 - 4964536*ep^5*mtt^5*mWW^3*s^2*t^5 - 3984944*ep^6*mtt^5*mWW^3*s^2*t^5 - 1242784*ep^7*mtt^5*mWW^3*s^2*t^5 - 4032*mtt^4*mWW^4*s^2*t^5 - 46934*ep*mtt^4*mWW^4*s^2*t^5 - 276928*ep^2*mtt^4*mWW^4*s^2*t^5 - 1174324*ep^3*mtt^4*mWW^4*s^2*t^5 - 3341448*ep^4*mtt^4*mWW^4*s^2*t^5 - 5591962*ep^5*mtt^4*mWW^4*s^2*t^5 - 4888364*ep^6*mtt^4*mWW^4*s^2*t^5 - 1721552*ep^7*mtt^4*mWW^4*s^2*t^5 - 6192*mtt^3*mWW^5*s^2*t^5 - 31802*ep*mtt^3*mWW^5*s^2*t^5 + 303438*ep^2*mtt^3*mWW^5*s^2*t^5 + 3088344*ep^3*mtt^3*mWW^5*s^2*t^5 + 10722782*ep^4*mtt^3*mWW^5*s^2*t^5 + 18194258*ep^5*mtt^3*mWW^5*s^2*t^5 + 15256212*ep^6*mtt^3*mWW^5*s^2*t^5 + 5064656*ep^7*mtt^3*mWW^5*s^2*t^5 + 3392*mtt^2*mWW^6*s^2*t^5 + 32790*ep*mtt^2*mWW^6*s^2*t^5 + 99556*ep^2*mtt^2*mWW^6*s^2*t^5 + 49090*ep^3*mtt^2*mWW^6*s^2*t^5 - 346564*ep^4*mtt^2*mWW^6*s^2*t^5 - 835448*ep^5*mtt^2*mWW^6*s^2*t^5 - 784160*ep^6*mtt^2*mWW^6*s^2*t^5 - 275168*ep^7*mtt^2*mWW^6*s^2*t^5 + 1480*mtt*mWW^7*s^2*t^5 + 3874*ep*mtt*mWW^7*s^2*t^5 - 133129*ep^2*mtt*mWW^7*s^2*t^5 - 1122467*ep^3*mtt*mWW^7*s^2*t^5 - 3746313*ep^4*mtt*mWW^7*s^2*t^5 - 6231863*ep^5*mtt*mWW^7*s^2*t^5 - 5140134*ep^6*mtt*mWW^7*s^2*t^5 - 1679688*ep^7*mtt*mWW^7*s^2*t^5 + 64*mWW^8*s^2*t^5 - 644*ep*mWW^8*s^2*t^5 - 18321*ep^2*mWW^8*s^2*t^5 - 124931*ep^3*mWW^8*s^2*t^5 - 391973*ep^4*mWW^8*s^2*t^5 - 631689*ep^5*mWW^8*s^2*t^5 - 507826*ep^6*mWW^8*s^2*t^5 - 161464*ep^7*mWW^8*s^2*t^5 - 216*ep*mtt^5*mWW^2*s^3*t^5 - 3168*ep^2*mtt^5*mWW^2*s^3*t^5 - 18504*ep^3*mtt^5*mWW^2*s^3*t^5 - 55008*ep^4*mtt^5*mWW^2*s^3*t^5 - 87840*ep^5*mtt^5*mWW^2*s^3*t^5 - 71424*ep^6*mtt^5*mWW^2*s^3*t^5 - 23040*ep^7*mtt^5*mWW^2*s^3*t^5 - 6984*mtt^4*mWW^3*s^3*t^5 - 60112*ep*mtt^4*mWW^3*s^3*t^5 - 84348*ep^2*mtt^4*mWW^3*s^3*t^5 + 641560*ep^3*mtt^4*mWW^3*s^3*t^5 + 2899192*ep^4*mtt^4*mWW^3*s^3*t^5 + 4977596*ep^5*mtt^4*mWW^3*s^3*t^5 + 3973216*ep^6*mtt^4*mWW^3*s^3*t^5 + 1221504*ep^7*mtt^4*mWW^3*s^3*t^5 + 5656*mtt^3*mWW^4*s^3*t^5 + 51978*ep*mtt^3*mWW^4*s^3*t^5 + 183565*ep^2*mtt^3*mWW^4*s^3*t^5 + 459951*ep^3*mtt^3*mWW^4*s^3*t^5 + 1216785*ep^4*mtt^3*mWW^4*s^3*t^5 + 2416827*ep^5*mtt^3*mWW^4*s^3*t^5 + 2522262*ep^6*mtt^3*mWW^4*s^3*t^5 + 1023224*ep^7*mtt^3*mWW^4*s^3*t^5 + 8328*mtt^2*mWW^5*s^3*t^5 + 66586*ep*mtt^2*mWW^5*s^3*t^5 - 72291*ep^2*mtt^2*mWW^5*s^3*t^5 - 2233143*ep^3*mtt^2*mWW^5*s^3*t^5 - 8830075*ep^4*mtt^2*mWW^5*s^3*t^5 - 15739739*ep^5*mtt^2*mWW^5*s^3*t^5 - 13557754*ep^6*mtt^2*mWW^5*s^3*t^5 - 4584088*ep^7*mtt^2*mWW^5*s^3*t^5 - 5688*mtt*mWW^6*s^3*t^5 - 48346*ep*mtt*mWW^6*s^3*t^5 - 54736*ep^2*mtt*mWW^6*s^3*t^5 + 624786*ep^3*mtt*mWW^6*s^3*t^5 + 2748152*ep^4*mtt*mWW^6*s^3*t^5 + 4861688*ep^5*mtt*mWW^6*s^3*t^5 + 4094224*ep^6*mtt*mWW^6*s^3*t^5 + 1351984*ep^7*mtt*mWW^6*s^3*t^5 - 1312*mWW^7*s^3*t^5 - 9890*ep*mWW^7*s^3*t^5 + 31038*ep^2*mWW^7*s^3*t^5 + 525890*ep^3*mWW^7*s^3*t^5 + 2022694*ep^4*mWW^7*s^3*t^5 + 3574048*ep^5*mWW^7*s^3*t^5 + 3041276*ep^6*mWW^7*s^3*t^5 + 1010896*ep^7*mWW^7*s^3*t^5 + 114*ep*mtt^4*mWW^2*s^4*t^5 + 1672*ep^2*mtt^4*mWW^2*s^4*t^5 + 9766*ep^3*mtt^4*mWW^2*s^4*t^5 + 29032*ep^4*mtt^4*mWW^2*s^4*t^5 + 46360*ep^5*mtt^4*mWW^2*s^4*t^5 + 37696*ep^6*mtt^4*mWW^2*s^4*t^5 + 12160*ep^7*mtt^4*mWW^2*s^4*t^5 + 2936*mtt^3*mWW^3*s^4*t^5 + 26314*ep*mtt^3*mWW^3*s^4*t^5 + 46012*ep^2*mtt^3*mWW^3*s^4*t^5 - 218480*ep^3*mtt^3*mWW^3*s^4*t^5 - 1080880*ep^4*mtt^3*mWW^3*s^4*t^5 - 1885510*ep^5*mtt^3*mWW^3*s^4*t^5 - 1508032*ep^6*mtt^3*mWW^3*s^4*t^5 - 461568*ep^7*mtt^3*mWW^3*s^4*t^5 - 3368*mtt^2*mWW^4*s^4*t^5 - 30206*ep*mtt^2*mWW^4*s^4*t^5 - 71855*ep^2*mtt^2*mWW^4*s^4*t^5 + 64505*ep^3*mtt^2*mWW^4*s^4*t^5 + 541873*ep^4*mtt^2*mWW^4*s^4*t^5 + 892665*ep^5*mtt^2*mWW^4*s^4*t^5 + 598130*ep^6*mtt^2*mWW^4*s^4*t^5 + 131336*ep^7*mtt^2*mWW^4*s^4*t^5 - 2072*mtt*mWW^5*s^4*t^5 - 18530*ep*mtt*mWW^5*s^4*t^5 + 213*ep^2*mtt*mWW^5*s^4*t^5 + 482359*ep^3*mtt*mWW^5*s^4*t^5 + 2017329*ep^4*mtt*mWW^5*s^4*t^5 + 3644963*ep^5*mtt*mWW^5*s^4*t^5 + 3148306*ep^6*mtt*mWW^5*s^4*t^5 + 1065784*ep^7*mtt*mWW^5*s^4*t^5 + 2504*mWW^6*s^4*t^5 + 22308*ep*mWW^6*s^4*t^5 + 23898*ep^2*mWW^6*s^4*t^5 - 338750*ep^3*mWW^6*s^4*t^5 - 1509574*ep^4*mWW^6*s^4*t^5 - 2702318*ep^5*mWW^6*s^4*t^5 - 2279220*ep^6*mWW^6*s^4*t^5 - 748672*ep^7*mWW^6*s^4*t^5 - 24*ep*mtt^3*mWW^2*s^5*t^5 - 352*ep^2*mtt^3*mWW^2*s^5*t^5 - 2056*ep^3*mtt^3*mWW^2*s^5*t^5 - 6112*ep^4*mtt^3*mWW^2*s^5*t^5 - 9760*ep^5*mtt^3*mWW^2*s^5*t^5 - 7936*ep^6*mtt^3*mWW^2*s^5*t^5 - 2560*ep^7*mtt^3*mWW^2*s^5*t^5 - 32*mtt^2*mWW^3*s^5*t^5 - 348*ep*mtt^2*mWW^3*s^5*t^5 - 666*ep^2*mtt^2*mWW^3*s^5*t^5 + 5138*ep^3*mtt^2*mWW^3*s^5*t^5 + 28318*ep^4*mtt^2*mWW^3*s^5*t^5 + 56370*ep^5*mtt^2*mWW^3*s^5*t^5 + 50740*ep^6*mtt^2*mWW^3*s^5*t^5 + 17200*ep^7*mtt^2*mWW^3*s^5*t^5 + 64*mtt*mWW^4*s^5*t^5 + 680*ep*mtt*mWW^4*s^5*t^5 + 2100*ep^2*mtt*mWW^4*s^5*t^5 - 3484*ep^3*mtt*mWW^4*s^5*t^5 - 34268*ep^4*mtt*mWW^4*s^5*t^5 - 76668*ep^5*mtt*mWW^4*s^5*t^5 - 72776*ep^6*mtt*mWW^4*s^5*t^5 - 25408*ep^7*mtt*mWW^4*s^5*t^5 - 32*mWW^5*s^5*t^5 - 308*ep*mWW^5*s^5*t^5 - 1082*ep^2*mWW^5*s^5*t^5 + 402*ep^3*mWW^5*s^5*t^5 + 12062*ep^4*mWW^5*s^5*t^5 + 30058*ep^5*mWW^5*s^5*t^5 + 29972*ep^6*mWW^5*s^5*t^5 + 10768*ep^7*mWW^5*s^5*t^5 - 420*ep*mtt^7*mWW^2*t^6 - 6084*ep^2*mtt^7*mWW^2*t^6 - 35124*ep^3*mtt^7*mWW^2*t^6 - 103440*ep^4*mtt^7*mWW^2*t^6 - 164436*ep^5*mtt^7*mWW^2*t^6 - 134232*ep^6*mtt^7*mWW^2*t^6 - 44064*ep^7*mtt^7*mWW^2*t^6 + 7200*ep*mtt^6*mWW^3*t^6 + 92334*ep^2*mtt^6*mWW^3*t^6 + 475068*ep^3*mtt^6*mWW^3*t^6 + 1262214*ep^4*mtt^6*mWW^3*t^6 + 1833360*ep^5*mtt^6*mWW^3*t^6 + 1383864*ep^6*mtt^6*mWW^3*t^6 + 424800*ep^7*mtt^6*mWW^3*t^6 - 828*ep*mtt^5*mWW^4*t^6 - 6120*ep^2*mtt^5*mWW^4*t^6 - 7272*ep^3*mtt^5*mWW^4*t^6 + 43656*ep^4*mtt^5*mWW^4*t^6 + 150924*ep^5*mtt^5*mWW^4*t^6 + 176808*ep^6*mtt^5*mWW^4*t^6 + 72672*ep^7*mtt^5*mWW^4*t^6 - 15078*ep*mtt^4*mWW^5*t^6 - 198024*ep^2*mtt^4*mWW^5*t^6 - 1043910*ep^3*mtt^4*mWW^5*t^6 - 2838792*ep^4*mtt^4*mWW^5*t^6 - 4214556*ep^5*mtt^4*mWW^5*t^6 - 3247704*ep^6*mtt^4*mWW^5*t^6 - 1016736*ep^7*mtt^4*mWW^5*t^6 + 6102*ep*mtt^3*mWW^6*t^6 + 78066*ep^2*mtt^3*mWW^6*t^6 + 400866*ep^3*mtt^3*mWW^6*t^6 + 1063734*ep^4*mtt^3*mWW^6*t^6 + 1544136*ep^5*mtt^3*mWW^6*t^6 + 1165080*ep^6*mtt^3*mWW^6*t^6 + 357216*ep^7*mtt^3*mWW^6*t^6 + 2862*ep*mtt^2*mWW^7*t^6 + 37599*ep^2*mtt^2*mWW^7*t^6 + 198195*ep^3*mtt^2*mWW^7*t^6 + 538875*ep^4*mtt^2*mWW^7*t^6 + 800463*ep^5*mtt^2*mWW^7*t^6 + 618366*ep^6*mtt^2*mWW^7*t^6 + 194760*ep^7*mtt^2*mWW^7*t^6 + 162*ep*mtt*mWW^8*t^6 + 2229*ep^2*mtt*mWW^8*t^6 + 12177*ep^3*mtt*mWW^8*t^6 + 33753*ep^4*mtt*mWW^8*t^6 + 50109*ep^5*mtt*mWW^8*t^6 + 37818*ep^6*mtt*mWW^8*t^6 + 11352*ep^7*mtt*mWW^8*t^6 + 1632*mtt^6*mWW^2*s*t^6 + 15298*ep*mtt^6*mWW^2*s*t^6 + 56806*ep^2*mtt^6*mWW^2*s*t^6 + 141740*ep^3*mtt^6*mWW^2*s*t^6 + 343370*ep^4*mtt^6*mWW^2*s*t^6 + 643290*ep^5*mtt^6*mWW^2*s*t^6 + 653576*ep^6*mtt^6*mWW^2*s*t^6 + 259328*ep^7*mtt^6*mWW^2*s*t^6 + 2568*mtt^5*mWW^3*s*t^6 + 5822*ep*mtt^5*mWW^3*s*t^6 - 223102*ep^2*mtt^5*mWW^3*s*t^6 - 1791558*ep^3*mtt^5*mWW^3*s*t^6 - 5812982*ep^4*mtt^5*mWW^3*s*t^6 - 9511820*ep^5*mtt^5*mWW^3*s*t^6 - 7772968*ep^6*mtt^5*mWW^3*s*t^6 - 2524000*ep^7*mtt^5*mWW^3*s*t^6 - 7920*mtt^4*mWW^4*s*t^6 - 70766*ep*mtt^4*mWW^4*s*t^6 - 150376*ep^2*mtt^4*mWW^4*s*t^6 + 381118*ep^3*mtt^4*mWW^4*s*t^6 + 2242092*ep^4*mtt^4*mWW^4*s*t^6 + 3986092*ep^5*mtt^4*mWW^4*s*t^6 + 3174744*ep^6*mtt^4*mWW^4*s*t^6 + 960416*ep^7*mtt^4*mWW^4*s*t^6 + 1760*mtt^3*mWW^5*s*t^6 + 53020*ep*mtt^3*mWW^5*s*t^6 + 590806*ep^2*mtt^3*mWW^5*s*t^6 + 3184178*ep^3*mtt^3*mWW^5*s*t^6 + 9134750*ep^4*mtt^3*mWW^5*s*t^6 + 14262810*ep^5*mtt^3*mWW^5*s*t^6 + 11444420*ep^6*mtt^3*mWW^5*s*t^6 + 3698416*ep^7*mtt^3*mWW^5*s*t^6 + 1808*mtt^2*mWW^6*s*t^6 + 5662*ep*mtt^2*mWW^6*s*t^6 - 133042*ep^2*mtt^2*mWW^6*s*t^6 - 1113430*ep^3*mtt^2*mWW^6*s*t^6 - 3627554*ep^4*mtt^2*mWW^6*s*t^6 - 5909880*ep^5*mtt^2*mWW^6*s*t^6 - 4793036*ep^6*mtt^2*mWW^6*s*t^6 - 1543728*ep^7*mtt^2*mWW^6*s*t^6 + 152*mtt*mWW^7*s*t^6 - 8330*ep*mtt*mWW^7*s*t^6 - 131589*ep^2*mtt*mWW^7*s*t^6 - 750885*ep^3*mtt*mWW^7*s*t^6 - 2138689*ep^4*mtt*mWW^7*s*t^6 - 3260849*ep^5*mtt*mWW^7*s*t^6 - 2547178*ep^6*mtt*mWW^7*s*t^6 - 801752*ep^7*mtt*mWW^7*s*t^6 - 706*ep*mWW^8*s*t^6 - 9383*ep^2*mWW^8*s*t^6 - 49903*ep^3*mWW^8*s*t^6 - 136067*ep^4*mWW^8*s*t^6 - 200703*ep^5*mWW^8*s*t^6 - 151998*ep^6*mWW^8*s*t^6 - 46280*ep^7*mWW^8*s*t^6 - 5568*mtt^5*mWW^2*s^2*t^6 - 47802*ep*mtt^5*mWW^2*s^2*t^6 - 137204*ep^2*mtt^5*mWW^2*s^2*t^6 - 209230*ep^3*mtt^5*mWW^2*s^2*t^6 - 497156*ep^4*mtt^5*mWW^2*s^2*t^6 - 1291680*ep^5*mtt^5*mWW^2*s^2*t^6 - 1602240*ep^6*mtt^5*mWW^2*s^2*t^6 - 708432*ep^7*mtt^5*mWW^2*s^2*t^6 - 8592*mtt^4*mWW^3*s^2*t^6 - 61960*ep*mtt^4*mWW^3*s^2*t^6 + 147709*ep^2*mtt^4*mWW^3*s^2*t^6 + 2633001*ep^3*mtt^4*mWW^3*s^2*t^6 + 9885201*ep^4*mtt^4*mWW^3*s^2*t^6 + 17236027*ep^5*mtt^4*mWW^3*s^2*t^6 + 14638326*ep^6*mtt^4*mWW^3*s^2*t^6 + 4890136*ep^7*mtt^4*mWW^3*s^2*t^6 + 24072*mtt^3*mWW^4*s^2*t^6 + 204052*ep*mtt^3*mWW^4*s^2*t^6 + 344325*ep^2*mtt^3*mWW^4*s^2*t^6 - 1531325*ep^3*mtt^3*mWW^4*s^2*t^6 - 7319835*ep^4*mtt^3*mWW^4*s^2*t^6 - 12326659*ep^5*mtt^3*mWW^4*s^2*t^6 - 9559846*ep^6*mtt^3*mWW^4*s^2*t^6 - 2854472*ep^7*mtt^3*mWW^4*s^2*t^6 - 984*mtt^2*mWW^5*s^2*t^6 - 34044*ep*mtt^2*mWW^5*s^2*t^6 - 511214*ep^2*mtt^2*mWW^5*s^2*t^6 - 3378874*ep^3*mtt^2*mWW^5*s^2*t^6 - 10975022*ep^4*mtt^2*mWW^5*s^2*t^6 - 18536874*ep^5*mtt^2*mWW^5*s^2*t^6 - 15685932*ep^6*mtt^2*mWW^5*s^2*t^6 - 5268432*ep^7*mtt^2*mWW^5*s^2*t^6 - 8040*mtt*mWW^6*s^2*t^6 - 57522*ep*mtt*mWW^6*s^2*t^6 + 85624*ep^2*mtt*mWW^6*s^2*t^6 + 1884532*ep^3*mtt*mWW^6*s^2*t^6 + 6922468*ep^4*mtt*mWW^6*s^2*t^6 + 11678926*ep^5*mtt*mWW^6*s^2*t^6 + 9596620*ep^6*mtt*mWW^6*s^2*t^6 + 3108880*ep^7*mtt*mWW^6*s^2*t^6 - 888*mWW^7*s^2*t^6 - 2724*ep*mWW^7*s^2*t^6 + 70880*ep^2*mWW^7*s^2*t^6 + 602928*ep^3*mWW^7*s^2*t^6 + 1987440*ep^4*mWW^7*s^2*t^6 + 3244412*ep^5*mWW^7*s^2*t^6 + 2615616*ep^6*mWW^7*s^2*t^6 + 832896*ep^7*mWW^7*s^2*t^6 + 6240*mtt^4*mWW^2*s^3*t^6 + 51854*ep*mtt^4*mWW^2*s^3*t^6 + 130734*ep^2*mtt^4*mWW^2*s^3*t^6 + 135640*ep^3*mtt^4*mWW^2*s^3*t^6 + 367554*ep^4*mtt^4*mWW^2*s^3*t^6 + 1285058*ep^5*mtt^4*mWW^2*s^3*t^6 + 1758248*ep^6*mtt^4*mWW^2*s^3*t^6 + 808608*ep^7*mtt^4*mWW^2*s^3*t^6 + 5928*mtt^3*mWW^3*s^3*t^6 + 50844*ep*mtt^3*mWW^3*s^3*t^6 - 33420*ep^2*mtt^3*mWW^3*s^3*t^6 - 1636832*ep^3*mtt^3*mWW^3*s^3*t^6 - 6804612*ep^4*mtt^3*mWW^3*s^3*t^6 - 12559672*ep^5*mtt^3*mWW^3*s^3*t^6 - 11141588*ep^6*mtt^3*mWW^3*s^3*t^6 - 3863744*ep^7*mtt^3*mWW^3*s^3*t^6 - 24312*mtt^2*mWW^4*s^3*t^6 - 205268*ep*mtt^2*mWW^4*s^3*t^6 - 312013*ep^2*mtt^2*mWW^4*s^3*t^6 + 1787269*ep^3*mtt^2*mWW^4*s^3*t^6 + 8141147*ep^4*mtt^2*mWW^4*s^3*t^6 + 13706659*ep^5*mtt^2*mWW^4*s^3*t^6 + 10760102*ep^6*mtt^2*mWW^4*s^3*t^6 + 3281208*ep^7*mtt^2*mWW^4*s^3*t^6 + 5880*mtt*mWW^5*s^3*t^6 + 51364*ep*mtt*mWW^5*s^3*t^6 + 202755*ep^2*mtt*mWW^5*s^3*t^6 + 778187*ep^3*mtt*mWW^5*s^3*t^6 + 2593863*ep^4*mtt*mWW^5*s^3*t^6 + 5015017*ep^5*mtt*mWW^5*s^3*t^6 + 4789630*ep^6*mtt*mWW^5*s^3*t^6 + 1771272*ep^7*mtt*mWW^5*s^3*t^6 + 6264*mWW^6*s^3*t^6 + 51206*ep*mWW^6*s^3*t^6 + 11656*ep^2*mWW^6*s^3*t^6 - 1067156*ep^3*mWW^6*s^3*t^6 - 4308704*ep^4*mWW^6*s^3*t^6 - 7465746*ep^5*mWW^6*s^3*t^6 - 6181632*ep^6*mWW^6*s^3*t^6 - 2002048*ep^7*mWW^6*s^3*t^6 - 2304*mtt^3*mWW^2*s^4*t^6 - 18962*ep*mtt^3*mWW^2*s^4*t^6 - 44716*ep^2*mtt^3*mWW^2*s^4*t^6 - 35698*ep^3*mtt^3*mWW^2*s^4*t^6 - 118136*ep^4*mtt^3*mWW^2*s^4*t^6 - 484456*ep^5*mtt^3*mWW^2*s^4*t^6 - 685080*ep^6*mtt^3*mWW^2*s^4*t^6 - 318512*ep^7*mtt^3*mWW^2*s^4*t^6 + 96*mtt^2*mWW^3*s^4*t^6 - 714*ep*mtt^2*mWW^3*s^4*t^6 + 23307*ep^2*mtt^2*mWW^3*s^4*t^6 + 328281*ep^3*mtt^2*mWW^3*s^4*t^6 + 1441215*ep^4*mtt^2*mWW^3*s^4*t^6 + 2909041*ep^5*mtt^2*mWW^3*s^4*t^6 + 2796926*ep^6*mtt^2*mWW^3*s^4*t^6 + 1039000*ep^7*mtt^2*mWW^3*s^4*t^6 + 6720*mtt*mWW^4*s^4*t^6 + 58074*ep*mtt*mWW^4*s^4*t^6 + 86978*ep^2*mtt*mWW^4*s^4*t^6 - 546700*ep^3*mtt*mWW^4*s^4*t^6 - 2516002*ep^4*mtt*mWW^4*s^4*t^6 - 4347930*ep^5*mtt*mWW^4*s^4*t^6 - 3528764*ep^6*mtt*mWW^4*s^4*t^6 - 1120464*ep^7*mtt*mWW^4*s^4*t^6 - 4512*mWW^5*s^4*t^6 - 38398*ep*mWW^5*s^4*t^6 - 65521*ep^2*mWW^5*s^4*t^6 + 254597*ep^3*mWW^5*s^4*t^6 + 1194699*ep^4*mWW^5*s^4*t^6 + 1926417*ep^5*mWW^5*s^4*t^6 + 1419414*ep^6*mWW^5*s^4*t^6 + 400744*ep^7*mWW^5*s^4*t^6 + 32*ep*mtt^2*mWW^2*s^5*t^6 + 464*ep^2*mtt^2*mWW^2*s^5*t^6 + 2672*ep^3*mtt^2*mWW^2*s^5*t^6 + 7808*ep^4*mtt^2*mWW^2*s^5*t^6 + 12224*ep^5*mtt^2*mWW^2*s^5*t^6 + 9728*ep^6*mtt^2*mWW^2*s^5*t^6 + 3072*ep^7*mtt^2*mWW^2*s^5*t^6 - 40*ep*mtt*mWW^3*s^5*t^6 - 852*ep^2*mtt*mWW^3*s^5*t^6 - 5532*ep^3*mtt*mWW^3*s^5*t^6 - 16764*ep^4*mtt*mWW^3*s^5*t^6 - 26364*ep^5*mtt*mWW^3*s^5*t^6 - 20832*ep^6*mtt*mWW^3*s^5*t^6 - 6512*ep^7*mtt*mWW^3*s^5*t^6 + 8*ep*mWW^4*s^5*t^6 + 388*ep^2*mWW^4*s^5*t^6 + 2860*ep^3*mWW^4*s^5*t^6 + 8956*ep^4*mWW^4*s^5*t^6 + 14140*ep^5*mWW^4*s^5*t^6 + 11104*ep^6*mWW^4*s^5*t^6 + 3440*ep^7*mWW^4*s^5*t^6 + 1224*ep*mtt^7*mWW*t^7 + 15612*ep^2*mtt^7*mWW*t^7 + 79932*ep^3*mtt^7*mWW*t^7 + 211620*ep^4*mtt^7*mWW*t^7 + 306900*ep^5*mtt^7*mWW*t^7 + 231912*ep^6*mtt^7*mWW*t^7 + 71520*ep^7*mtt^7*mWW*t^7 + 72*ep*mtt^6*mWW^2*t^7 + 3978*ep^2*mtt^6*mWW^2*t^7 + 36744*ep^3*mtt^6*mWW^2*t^7 + 139158*ep^4*mtt^6*mWW^2*t^7 + 257976*ep^5*mtt^6*mWW^2*t^7 + 232776*ep^6*mtt^6*mWW^2*t^7 + 81696*ep^7*mtt^6*mWW^2*t^7 - 17184*ep*mtt^5*mWW^3*t^7 - 221922*ep^2*mtt^5*mWW^3*t^7 - 1149708*ep^3*mtt^5*mWW^3*t^7 - 3073758*ep^4*mtt^5*mWW^3*t^7 - 4489428*ep^5*mtt^5*mWW^3*t^7 - 3405936*ep^6*mtt^5*mWW^3*t^7 - 1050624*ep^7*mtt^5*mWW^3*t^7 + 14970*ep*mtt^4*mWW^4*t^7 + 185028*ep^2*mtt^4*mWW^4*t^7 + 914832*ep^3*mtt^4*mWW^4*t^7 + 2335392*ep^4*mtt^4*mWW^4*t^7 + 3263454*ep^5*mtt^4*mWW^4*t^7 + 2375220*ep^6*mtt^4*mWW^4*t^7 + 705264*ep^7*mtt^4*mWW^4*t^7 + 13050*ep*mtt^3*mWW^5*t^7 + 173232*ep^2*mtt^3*mWW^5*t^7 + 921768*ep^3*mtt^3*mWW^5*t^7 + 2524356*ep^4*mtt^3*mWW^5*t^7 + 3765702*ep^5*mtt^3*mWW^5*t^7 + 2910132*ep^6*mtt^3*mWW^5*t^7 + 912240*ep^7*mtt^3*mWW^5*t^7 - 10026*ep*mtt^2*mWW^6*t^7 - 128412*ep^2*mtt^2*mWW^6*t^7 - 659664*ep^3*mtt^2*mWW^6*t^7 - 1749768*ep^4*mtt^2*mWW^6*t^7 - 2538030*ep^5*mtt^2*mWW^6*t^7 - 1914420*ep^6*mtt^2*mWW^6*t^7 - 587760*ep^7*mtt^2*mWW^6*t^7 - 2058*ep*mtt*mWW^7*t^7 - 26862*ep^2*mtt*mWW^7*t^7 - 140370*ep^3*mtt*mWW^7*t^7 - 377322*ep^4*mtt*mWW^7*t^7 - 552396*ep^5*mtt*mWW^7*t^7 - 419136*ep^6*mtt*mWW^7*t^7 - 129216*ep^7*mtt*mWW^7*t^7 - 48*ep*mWW^8*t^7 - 654*ep^2*mWW^8*t^7 - 3534*ep^3*mWW^8*t^7 - 9678*ep^4*mWW^8*t^7 - 14178*ep^5*mWW^8*t^7 - 10548*ep^6*mWW^8*t^7 - 3120*ep^7*mWW^8*t^7 - 672*mtt^6*mWW*s*t^7 - 8536*ep*mtt^6*mWW*s*t^7 - 65136*ep^2*mtt^6*mWW*s*t^7 - 340260*ep^3*mtt^6*mWW*s*t^7 - 1054400*ep^4*mtt^6*mWW*s*t^7 - 1805036*ep^5*mtt^6*mWW*s*t^7 - 1577320*ep^6*mtt^6*mWW*s*t^7 - 549600*ep^7*mtt^6*mWW*s*t^7 - 6240*mtt^5*mWW^2*s*t^7 - 53146*ep*mtt^5*mWW^2*s*t^7 - 128372*ep^2*mtt^5*mWW^2*s*t^7 + 27506*ep^3*mtt^5*mWW^2*s*t^7 + 506616*ep^4*mtt^5*mWW^2*s*t^7 + 636508*ep^5*mtt^5*mWW^2*s*t^7 + 187056*ep^6*mtt^5*mWW^2*s*t^7 - 57088*ep^7*mtt^5*mWW^2*s*t^7 + 3800*mtt^4*mWW^3*s*t^7 + 62838*ep*mtt^4*mWW^3*s*t^7 + 601374*ep^2*mtt^4*mWW^3*s*t^7 + 3349120*ep^3*mtt^4*mWW^3*s*t^7 + 10250526*ep^4*mtt^4*mWW^3*s*t^7 + 16987566*ep^5*mtt^4*mWW^3*s*t^7 + 14318208*ep^6*mtt^4*mWW^3*s*t^7 + 4812448*ep^7*mtt^4*mWW^3*s*t^7 + 11672*mtt^3*mWW^4*s*t^7 + 73844*ep*mtt^3*mWW^4*s*t^7 - 238099*ep^2*mtt^3*mWW^4*s*t^7 - 3277809*ep^3*mtt^3*mWW^4*s*t^7 - 11358775*ep^4*mtt^3*mWW^4*s*t^7 - 18633931*ep^5*mtt^3*mWW^4*s*t^7 - 15009118*ep^6*mtt^3*mWW^4*s*t^7 - 4780424*ep^7*mtt^3*mWW^4*s*t^7 - 6488*mtt^2*mWW^5*s*t^7 - 77912*ep*mtt^2*mWW^5*s*t^7 - 440319*ep^2*mtt^2*mWW^5*s*t^7 - 1624745*ep^3*mtt^2*mWW^5*s*t^7 - 4008487*ep^4*mtt^2*mWW^5*s*t^7 - 6037839*ep^5*mtt^2*mWW^5*s*t^7 - 4889210*ep^6*mtt^2*mWW^5*s*t^7 - 1618360*ep^7*mtt^2*mWW^5*s*t^7 - 2008*mtt*mWW^6*s*t^7 + 14*ep*mtt*mWW^6*s*t^7 + 223832*ep^2*mtt*mWW^6*s*t^7 + 1599600*ep^3*mtt*mWW^6*s*t^7 + 4909356*ep^4*mtt*mWW^6*s*t^7 + 7711922*ep^5*mtt*mWW^6*s*t^7 + 6090644*ep^6*mtt*mWW^6*s*t^7 + 1920560*ep^7*mtt*mWW^6*s*t^7 - 64*mWW^7*s*t^7 + 2898*ep*mWW^7*s*t^7 + 46780*ep^2*mWW^7*s*t^7 + 267080*ep^3*mWW^7*s*t^7 + 756520*ep^4*mWW^7*s*t^7 + 1142382*ep^5*mWW^7*s*t^7 + 880484*ep^6*mWW^7*s*t^7 + 272560*ep^7*mWW^7*s*t^7 + 2016*mtt^5*mWW*s^2*t^7 + 17928*ep*mtt^5*mWW*s^2*t^7 + 99736*ep^2*mtt^5*mWW*s^2*t^7 + 552948*ep^3*mtt^5*mWW*s^2*t^7 + 1993904*ep^4*mtt^5*mWW*s^2*t^7 + 3824364*ep^5*mtt^5*mWW*s^2*t^7 + 3608352*ep^6*mtt^5*mWW*s^2*t^7 + 1325520*ep^7*mtt^5*mWW*s^2*t^7 + 15872*mtt^4*mWW^2*s^2*t^7 + 131696*ep*mtt^4*mWW^2*s^2*t^7 + 273316*ep^2*mtt^4*mWW^2*s^2*t^7 - 342274*ep^3*mtt^4*mWW^2*s^2*t^7 - 2002808*ep^4*mtt^4*mWW^2*s^2*t^7 - 2679226*ep^5*mtt^4*mWW^2*s^2*t^7 - 1320920*ep^6*mtt^4*mWW^2*s^2*t^7 - 133312*ep^7*mtt^4*mWW^2*s^2*t^7 - 13272*mtt^3*mWW^3*s^2*t^7 - 122948*ep*mtt^3*mWW^3*s^2*t^7 - 665738*ep^2*mtt^3*mWW^3*s^2*t^7 - 3385850*ep^3*mtt^3*mWW^3*s^2*t^7 - 11592358*ep^4*mtt^3*mWW^3*s^2*t^7 - 21623214*ep^5*mtt^3*mWW^3*s^2*t^7 - 20008436*ep^6*mtt^3*mWW^3*s^2*t^7 - 7225504*ep^7*mtt^3*mWW^3*s^2*t^7 - 24632*mtt^2*mWW^4*s^2*t^7 - 190604*ep*mtt^2*mWW^4*s^2*t^7 + 33003*ep^2*mtt^2*mWW^4*s^2*t^7 + 4347953*ep^3*mtt^2*mWW^4*s^2*t^7 + 16849835*ep^4*mtt^2*mWW^4*s^2*t^7 + 28799571*ep^5*mtt^2*mWW^4*s^2*t^7 + 23776338*ep^6*mtt^2*mWW^4*s^2*t^7 + 7722744*ep^7*mtt^2*mWW^4*s^2*t^7 + 15512*mtt*mWW^5*s^2*t^7 + 133988*ep*mtt*mWW^5*s^2*t^7 + 338871*ep^2*mtt*mWW^5*s^2*t^7 + 50391*ep^3*mtt*mWW^5*s^2*t^7 - 938585*ep^4*mtt*mWW^5*s^2*t^7 - 1224115*ep^5*mtt*mWW^5*s^2*t^7 - 349910*ep^6*mtt*mWW^5*s^2*t^7 + 119064*ep^7*mtt*mWW^5*s^2*t^7 + 4504*mWW^6*s^2*t^7 + 29940*ep*mWW^6*s^2*t^7 - 79584*ep^2*mWW^6*s^2*t^7 - 1227080*ep^3*mWW^6*s^2*t^7 - 4324256*ep^4*mWW^6*s^2*t^7 - 7121716*ep^5*mWW^6*s^2*t^7 - 5724960*ep^6*mWW^6*s^2*t^7 - 1814464*ep^7*mWW^6*s^2*t^7 - 2016*mtt^4*mWW*s^3*t^7 - 15144*ep*mtt^4*mWW*s^3*t^7 - 66512*ep^2*mtt^4*mWW*s^3*t^7 - 404844*ep^3*mtt^4*mWW*s^3*t^7 - 1671088*ep^4*mtt^4*mWW*s^3*t^7 - 3461220*ep^5*mtt^4*mWW*s^3*t^7 - 3412392*ep^6*mtt^4*mWW*s^3*t^7 - 1288320*ep^7*mtt^4*mWW*s^3*t^7 - 11584*mtt^3*mWW^2*s^3*t^7 - 95926*ep*mtt^3*mWW^2*s^3*t^7 - 176298*ep^2*mtt^3*mWW^2*s^3*t^7 + 441420*ep^3*mtt^3*mWW^2*s^3*t^7 + 2153406*ep^4*mtt^3*mWW^2*s^3*t^7 + 3247142*ep^5*mtt^3*mWW^2*s^3*t^7 + 2176024*ep^6*mtt^3*mWW^2*s^3*t^7 + 547184*ep^7*mtt^3*mWW^2*s^3*t^7 + 17312*mtt^2*mWW^3*s^3*t^7 + 139222*ep*mtt^2*mWW^3*s^3*t^7 + 407031*ep^2*mtt^2*mWW^3*s^3*t^7 + 1113157*ep^3*mtt^2*mWW^3*s^3*t^7 + 4097087*ep^4*mtt^2*mWW^3*s^3*t^7 + 9268577*ep^5*mtt^2*mWW^3*s^3*t^7 + 9834766*ep^6*mtt^2*mWW^3*s^3*t^7 + 3890728*ep^7*mtt^2*mWW^3*s^3*t^7 + 8192*mtt*mWW^4*s^3*t^7 + 69534*ep*mtt*mWW^4*s^3*t^7 - 19795*ep^2*mtt*mWW^4*s^3*t^7 - 1924521*ep^3*mtt*mWW^4*s^3*t^7 - 7941919*ep^4*mtt*mWW^4*s^3*t^7 - 14391069*ep^5*mtt*mWW^4*s^3*t^7 - 12519598*ep^6*mtt*mWW^4*s^3*t^7 - 4262776*ep^7*mtt*mWW^4*s^3*t^7 - 11904*mWW^5*s^3*t^7 - 97686*ep*mWW^5*s^3*t^7 - 144222*ep^2*mWW^5*s^3*t^7 + 776864*ep^3*mWW^5*s^3*t^7 + 3370350*ep^4*mWW^5*s^3*t^7 + 5350382*ep^5*mWW^5*s^3*t^7 + 3932600*ep^6*mWW^5*s^3*t^7 + 1116736*ep^7*mWW^5*s^3*t^7 + 672*mtt^3*mWW*s^4*t^7 + 4528*ep*mtt^3*mWW*s^4*t^7 + 16300*ep^2*mtt^3*mWW*s^4*t^7 + 112224*ep^3*mtt^3*mWW*s^4*t^7 + 519964*ep^4*mtt^3*mWW*s^4*t^7 + 1134992*ep^5*mtt^3*mWW*s^4*t^7 + 1149448*ep^6*mtt^3*mWW*s^4*t^7 + 440880*ep^7*mtt^3*mWW*s^4*t^7 + 1952*mtt^2*mWW^2*s^4*t^7 + 16872*ep*mtt^2*mWW^2*s^4*t^7 + 25432*ep^2*mtt^2*mWW^2*s^4*t^7 - 162628*ep^3*mtt^2*mWW^2*s^4*t^7 - 778156*ep^4*mtt^2*mWW^2*s^4*t^7 - 1424000*ep^5*mtt^2*mWW^2*s^4*t^7 - 1242776*ep^6*mtt^2*mWW^2*s^4*t^7 - 428880*ep^7*mtt^2*mWW^2*s^4*t^7 - 5920*mtt*mWW^3*s^4*t^7 - 47280*ep*mtt*mWW^3*s^4*t^7 - 99665*ep^2*mtt*mWW^3*s^4*t^7 - 11931*ep^3*mtt*mWW^3*s^4*t^7 - 5449*ep^4*mtt*mWW^3*s^4*t^7 - 558913*ep^5*mtt*mWW^3*s^4*t^7 - 963290*ep^6*mtt*mWW^3*s^4*t^7 - 464744*ep^7*mtt*mWW^3*s^4*t^7 + 3296*mWW^4*s^4*t^7 + 25880*ep*mWW^4*s^4*t^7 + 57921*ep^2*mWW^4*s^4*t^7 + 62215*ep^3*mWW^4*s^4*t^7 + 263197*ep^4*mWW^4*s^4*t^7 + 847153*ep^5*mWW^4*s^4*t^7 + 1055994*ep^6*mWW^4*s^4*t^7 + 452552*ep^7*mWW^4*s^4*t^7 - 504*ep*mtt^7*t^8 - 6276*ep^2*mtt^7*t^8 - 31344*ep^3*mtt^7*t^8 - 81060*ep^4*mtt^7*t^8 - 115104*ep^5*mtt^7*t^8 - 85392*ep^6*mtt^7*t^8 - 25920*ep^7*mtt^7*t^8 - 5904*ep*mtt^6*mWW*t^8 - 75120*ep^2*mtt^6*mWW*t^8 - 383316*ep^3*mtt^6*mWW*t^8 - 1010424*ep^4*mtt^6*mWW*t^8 - 1457628*ep^5*mtt^6*mWW*t^8 - 1094760*ep^6*mtt^6*mWW*t^8 - 335328*ep^7*mtt^6*mWW*t^8 + 6948*ep*mtt^5*mWW^2*t^8 + 82188*ep^2*mtt^5*mWW^2*t^8 + 386640*ep^3*mtt^5*mWW^2*t^8 + 937248*ep^4*mtt^5*mWW^2*t^8 + 1244760*ep^5*mtt^5*mWW^2*t^8 + 864336*ep^6*mtt^5*mWW^2*t^8 + 246720*ep^7*mtt^5*mWW^2*t^8 + 19926*ep*mtt^4*mWW^3*t^8 + 261057*ep^2*mtt^4*mWW^3*t^8 + 1370889*ep^3*mtt^4*mWW^3*t^8 + 3707433*ep^4*mtt^4*mWW^3*t^8 + 5465085*ep^5*mtt^4*mWW^3*t^8 + 4175610*ep^6*mtt^4*mWW^3*t^8 + 1294680*ep^7*mtt^4*mWW^3*t^8 - 26346*ep*mtt^3*mWW^4*t^8 - 331605*ep^2*mtt^3*mWW^4*t^8 - 1671945*ep^3*mtt^3*mWW^4*t^8 - 4352481*ep^4*mtt^3*mWW^4*t^8 - 6198981*ep^5*mtt^3*mWW^4*t^8 - 4595274*ep^6*mtt^3*mWW^4*t^8 - 1388568*ep^7*mtt^3*mWW^4*t^8 - 1782*ep*mtt^2*mWW^5*t^8 - 28290*ep^2*mtt^2*mWW^5*t^8 - 173514*ep^3*mtt^2*mWW^5*t^8 - 528870*ep^4*mtt^2*mWW^5*t^8 - 854400*ep^5*mtt^2*mWW^5*t^8 - 700392*ep^6*mtt^2*mWW^5*t^8 - 229152*ep^7*mtt^2*mWW^5*t^8 + 7110*ep*mtt*mWW^6*t^8 + 90870*ep^2*mtt*mWW^6*t^8 + 465306*ep^3*mtt*mWW^6*t^8 + 1228722*ep^4*mtt*mWW^6*t^8 + 1772208*ep^5*mtt*mWW^6*t^8 + 1327992*ep^6*mtt*mWW^6*t^8 + 404832*ep^7*mtt*mWW^6*t^8 + 552*ep*mWW^7*t^8 + 7176*ep^2*mWW^7*t^8 + 37284*ep^3*mWW^7*t^8 + 99432*ep^4*mWW^7*t^8 + 144060*ep^5*mWW^7*t^8 + 107880*ep^6*mWW^7*t^8 + 32736*ep^7*mWW^7*t^8 + 1176*ep*mtt^6*s*t^8 + 20860*ep^2*mtt^6*s*t^8 + 138108*ep^3*mtt^6*s*t^8 + 445772*ep^4*mtt^6*s*t^8 + 755052*ep^5*mtt^6*s*t^8 + 645912*ep^6*mtt^6*s*t^8 + 220320*ep^7*mtt^6*s*t^8 + 3008*mtt^5*mWW*s*t^8 + 35952*ep*mtt^5*mWW*s*t^8 + 253592*ep^2*mtt^5*mWW*s*t^8 + 1272760*ep^3*mtt^5*mWW*s*t^8 + 3889096*ep^4*mtt^5*mWW*s*t^8 + 6607880*ep^5*mtt^5*mWW*s*t^8 + 5732368*ep^6*mtt^5*mWW*s*t^8 + 1980864*ep^7*mtt^5*mWW*s*t^8 + 7072*mtt^4*mWW^2*s*t^8 + 45574*ep*mtt^4*mWW^2*s*t^8 - 114708*ep^2*mtt^4*mWW^2*s*t^8 - 1743756*ep^3*mtt^4*mWW^2*s*t^8 - 6050728*ep^4*mtt^4*mWW^2*s*t^8 - 9910662*ep^5*mtt^4*mWW^2*s*t^8 - 8010032*ep^6*mtt^4*mWW^2*s*t^8 - 2579040*ep^7*mtt^4*mWW^2*s*t^8 - 14560*mtt^3*mWW^3*s*t^8 - 146668*ep*mtt^3*mWW^3*s*t^8 - 702614*ep^2*mtt^3*mWW^3*s*t^8 - 2564722*ep^3*mtt^3*mWW^3*s*t^8 - 7068978*ep^4*mtt^3*mWW^3*s*t^8 - 11992070*ep^5*mtt^3*mWW^3*s*t^8 - 10622860*ep^6*mtt^3*mWW^3*s*t^8 - 3739728*ep^7*mtt^3*mWW^3*s*t^8 - 3392*mtt^2*mWW^4*s*t^8 + 6200*ep*mtt^2*mWW^4*s*t^8 + 541183*ep^2*mtt^2*mWW^4*s*t^8 + 3965435*ep^3*mtt^2*mWW^4*s*t^8 + 12666027*ep^4*mtt^2*mWW^4*s*t^8 + 20678437*ep^5*mtt^2*mWW^4*s*t^8 + 16922742*ep^6*mtt^2*mWW^4*s*t^8 + 5512008*ep^7*mtt^2*mWW^4*s*t^8 + 7136*mtt*mWW^5*s*t^8 + 58420*ep*mtt*mWW^5*s*t^8 + 90437*ep^2*mtt*mWW^5*s*t^8 - 456551*ep^3*mtt*mWW^5*s*t^8 - 2043403*ep^4*mtt*mWW^5*s*t^8 - 3300037*ep^5*mtt*mWW^5*s*t^8 - 2461034*ep^6*mtt*mWW^5*s*t^8 - 708888*ep^7*mtt*mWW^5*s*t^8 + 736*mWW^6*s*t^8 - 654*ep*mWW^6*s*t^8 - 88918*ep^2*mWW^6*s*t^8 - 612894*ep^3*mWW^6*s*t^8 - 1843522*ep^4*mWW^6*s*t^8 - 2848092*ep^5*mWW^6*s*t^8 - 2214512*ep^6*mWW^6*s*t^8 - 687744*ep^7*mWW^6*s*t^8 - 504*ep*mtt^5*s^2*t^8 - 24924*ep^2*mtt^5*s^2*t^8 - 226260*ep^3*mtt^5*s^2*t^8 - 850956*ep^4*mtt^5*s^2*t^8 - 1574532*ep^5*mtt^5*s^2*t^8 - 1425384*ep^6*mtt^5*s^2*t^8 - 505440*ep^7*mtt^5*s^2*t^8 - 6912*mtt^4*mWW*s^2*t^8 - 59920*ep*mtt^4*mWW*s^2*t^8 - 295216*ep^2*mtt^4*mWW*s^2*t^8 - 1494072*ep^3*mtt^4*mWW*s^2*t^8 - 5287344*ep^4*mtt^4*mWW*s^2*t^8 - 10096208*ep^5*mtt^4*mWW*s^2*t^8 - 9473048*ep^6*mtt^4*mWW*s^2*t^8 - 3451632*ep^7*mtt^4*mWW*s^2*t^8 - 9568*mtt^3*mWW^2*s^2*t^8 - 73266*ep*mtt^3*mWW^2*s^2*t^8 + 112580*ep^2*mtt^3*mWW^2*s^2*t^8 + 2669932*ep^3*mtt^3*mWW^2*s^2*t^8 + 10340840*ep^4*mtt^3*mWW^2*s^2*t^8 + 18333234*ep^5*mtt^3*mWW^2*s^2*t^8 + 15807472*ep^6*mtt^3*mWW^2*s^2*t^8 + 5371536*ep^7*mtt^3*mWW^2*s^2*t^8 + 29888*mtt^2*mWW^3*s^2*t^8 + 249622*ep*mtt^2*mWW^3*s^2*t^8 + 679402*ep^2*mtt^2*mWW^3*s^2*t^8 + 924674*ep^3*mtt^2*mWW^3*s^2*t^8 + 2064818*ep^4*mtt^2*mWW^3*s^2*t^8 + 5419732*ep^5*mtt^2*mWW^3*s^2*t^8 + 6603808*ep^6*mtt^2*mWW^3*s^2*t^8 + 2825024*ep^7*mtt^2*mWW^3*s^2*t^8 - 3424*mtt*mWW^4*s^2*t^8 - 37454*ep*mtt*mWW^4*s^2*t^8 - 391321*ep^2*mtt*mWW^4*s^2*t^8 - 2746849*ep^3*mtt*mWW^4*s^2*t^8 - 9729777*ep^4*mtt*mWW^4*s^2*t^8 - 17556281*ep^5*mtt*mWW^4*s^2*t^8 - 15596710*ep^6*mtt*mWW^4*s^2*t^8 - 5428648*ep^7*mtt*mWW^4*s^2*t^8 - 9984*mWW^5*s^2*t^8 - 78478*ep*mWW^5*s^2*t^8 - 80257*ep^2*mWW^5*s^2*t^8 + 875239*ep^3*mWW^5*s^2*t^8 + 3472379*ep^4*mWW^5*s^2*t^8 + 5491455*ep^5*mWW^5*s^2*t^8 + 4098118*ep^6*mWW^5*s^2*t^8 + 1193576*ep^7*mWW^5*s^2*t^8 - 504*ep*mtt^4*s^3*t^8 + 12372*ep^2*mtt^4*s^3*t^8 + 163572*ep^3*mtt^4*s^3*t^8 + 688836*ep^4*mtt^4*s^3*t^8 + 1344324*ep^5*mtt^4*s^3*t^8 + 1254600*ep^6*mtt^4*s^3*t^8 + 453600*ep^7*mtt^4*s^3*t^8 + 4800*mtt^3*mWW*s^3*t^8 + 36320*ep*mtt^3*mWW*s^3*t^8 + 134408*ep^2*mtt^3*mWW*s^3*t^8 + 677864*ep^3*mtt^3*mWW*s^3*t^8 + 2734464*ep^4*mtt^3*mWW*s^3*t^8 + 5665544*ep^5*mtt^3*mWW*s^3*t^8 + 5559928*ep^6*mtt^3*mWW*s^3*t^8 + 2078544*ep^7*mtt^3*mWW*s^3*t^8 - 64*mtt^2*mWW^2*s^3*t^8 + 4504*ep*mtt^2*mWW^2*s^3*t^8 - 121732*ep^2*mtt^2*mWW^2*s^3*t^8 - 1585032*ep^3*mtt^2*mWW^2*s^3*t^8 - 6612896*ep^4*mtt^2*mWW^2*s^3*t^8 - 12791244*ep^5*mtt^2*mWW^2*s^3*t^8 - 11837080*ep^6*mtt^2*mWW^2*s^3*t^8 - 4246512*ep^7*mtt^2*mWW^2*s^3*t^8 - 14272*mtt*mWW^3*s^3*t^8 - 115880*ep*mtt*mWW^3*s^3*t^8 - 209103*ep^2*mtt*mWW^3*s^3*t^8 + 481209*ep^3*mtt*mWW^3*s^3*t^8 + 2263189*ep^4*mtt*mWW^3*s^3*t^8 + 3203627*ep^5*mtt*mWW^3*s^3*t^8 + 1973662*ep^6*mtt*mWW^3*s^3*t^8 + 442792*ep^7*mtt*mWW^3*s^3*t^8 + 9536*mWW^4*s^3*t^8 + 75560*ep*mWW^4*s^3*t^8 + 184007*ep^2*mWW^4*s^3*t^8 + 261895*ep^3*mWW^4*s^3*t^8 + 924535*ep^4*mWW^4*s^3*t^8 + 2574425*ep^5*mWW^4*s^3*t^8 + 3046130*ep^6*mWW^4*s^3*t^8 + 1270712*ep^7*mWW^4*s^3*t^8 + 336*ep*mtt^3*s^4*t^8 - 2032*ep^2*mtt^3*s^4*t^8 - 44076*ep^3*mtt^3*s^4*t^8 - 202592*ep^4*mtt^3*s^4*t^8 - 409740*ep^5*mtt^3*s^4*t^8 - 389736*ep^6*mtt^3*s^4*t^8 - 142560*ep^7*mtt^3*s^4*t^8 - 896*mtt^2*mWW*s^4*t^8 - 6448*ep*mtt^2*mWW*s^4*t^8 - 17664*ep^2*mtt^2*mWW*s^4*t^8 - 73236*ep^3*mtt^2*mWW*s^4*t^8 - 325792*ep^4*mtt^2*mWW*s^4*t^8 - 719588*ep^5*mtt^2*mWW*s^4*t^8 - 724488*ep^6*mtt^2*mWW*s^4*t^8 - 272448*ep^7*mtt^2*mWW*s^4*t^8 + 1792*mtt*mWW^2*s^4*t^8 + 11888*ep*mtt*mWW^2*s^4*t^8 + 41424*ep^2*mtt*mWW^2*s^4*t^8 + 278700*ep^3*mtt*mWW^2*s^4*t^8 + 1259360*ep^4*mtt*mWW^2*s^4*t^8 + 2668396*ep^5*mtt*mWW^2*s^4*t^8 + 2618184*ep^6*mtt*mWW^2*s^4*t^8 + 972576*ep^7*mtt*mWW^2*s^4*t^8 - 896*mWW^3*s^4*t^8 - 5776*ep*mWW^3*s^4*t^8 - 21728*ep^2*mWW^3*s^4*t^8 - 161388*ep^3*mWW^3*s^4*t^8 - 730976*ep^4*mWW^3*s^4*t^8 - 1539068*ep^5*mWW^3*s^4*t^8 - 1503960*ep^6*mWW^3*s^4*t^8 - 557568*ep^7*mWW^3*s^4*t^8 + 2760*ep*mtt^6*t^9 + 34236*ep^2*mtt^6*t^9 + 170208*ep^3*mtt^6*t^9 + 437964*ep^4*mtt^6*t^9 + 618528*ep^5*mtt^6*t^9 + 456240*ep^6*mtt^6*t^9 + 137664*ep^7*mtt^6*t^9 + 9984*ep*mtt^5*mWW*t^9 + 127224*ep^2*mtt^5*mWW*t^9 + 649500*ep^3*mtt^5*mWW*t^9 + 1710312*ep^4*mtt^5*mWW*t^9 + 2460780*ep^5*mtt^5*mWW*t^9 + 1840584*ep^6*mtt^5*mWW*t^9 + 560736*ep^7*mtt^5*mWW*t^9 - 20322*ep*mtt^4*mWW^2*t^9 - 250842*ep^2*mtt^4*mWW^2*t^9 - 1239030*ep^3*mtt^4*mWW^2*t^9 - 3162702*ep^4*mtt^4*mWW^2*t^9 - 4425432*ep^5*mtt^4*mWW^2*t^9 - 3232056*ep^6*mtt^4*mWW^2*t^9 - 965856*ep^7*mtt^4*mWW^2*t^9 - 7770*ep*mtt^3*mWW^3*t^9 - 108408*ep^2*mtt^3*mWW^3*t^9 - 601842*ep^3*mtt^3*mWW^3*t^9 - 1702272*ep^4*mtt^3*mWW^3*t^9 - 2597364*ep^5*mtt^3*mWW^3*t^9 - 2035560*ep^6*mtt^3*mWW^3*t^9 - 642144*ep^7*mtt^3*mWW^3*t^9 + 20898*ep*mtt^2*mWW^4*t^9 + 265614*ep^2*mtt^2*mWW^4*t^9 + 1352292*ep^3*mtt^2*mWW^4*t^9 + 3551166*ep^4*mtt^2*mWW^4*t^9 + 5095290*ep^5*mtt^2*mWW^4*t^9 + 3799956*ep^6*mtt^2*mWW^4*t^9 + 1153584*ep^7*mtt^2*mWW^4*t^9 - 3678*ep*mtt*mWW^5*t^9 - 43956*ep^2*mtt*mWW^5*t^9 - 209328*ep^3*mtt*mWW^5*t^9 - 514320*ep^4*mtt*mWW^5*t^9 - 692754*ep^5*mtt*mWW^5*t^9 - 487596*ep^6*mtt*mWW^5*t^9 - 140688*ep^7*mtt*mWW^5*t^9 - 1872*ep*mWW^6*t^9 - 23868*ep^2*mWW^6*t^9 - 121800*ep^3*mWW^6*t^9 - 320148*ep^4*mWW^6*t^9 - 459048*ep^5*mWW^6*t^9 - 341568*ep^6*mWW^6*t^9 - 103296*ep^7*mWW^6*t^9 - 5192*ep*mtt^5*s*t^9 - 92188*ep^2*mtt^5*s*t^9 - 608960*ep^3*mtt^5*s*t^9 - 1956452*ep^4*mtt^5*s*t^9 - 3293528*ep^5*mtt^5*s*t^9 - 2797536*ep^6*mtt^5*s*t^9 - 946944*ep^7*mtt^5*s*t^9 - 5024*mtt^4*mWW*s*t^9 - 53680*ep*mtt^4*mWW*s*t^9 - 313876*ep^2*mtt^4*mWW*s*t^9 - 1405284*ep^3*mtt^4*mWW*s*t^9 - 4156324*ep^4*mtt^4*mWW*s*t^9 - 7019612*ep^5*mtt^4*mWW*s*t^9 - 6075992*ep^6*mtt^4*mWW*s*t^9 - 2091168*ep^7*mtt^4*mWW*s*t^9 + 96*mtt^3*mWW^2*s*t^9 + 30866*ep*mtt^3*mWW^2*s*t^9 + 549946*ep^2*mtt^3*mWW^2*s*t^9 + 3638414*ep^3*mtt^3*mWW^2*s*t^9 + 11607534*ep^4*mtt^3*mWW^2*s*t^9 + 19321648*ep^5*mtt^3*mWW^2*s*t^9 + 16206568*ep^6*mtt^3*mWW^2*s*t^9 + 5418528*ep^7*mtt^3*mWW^2*s*t^9 + 12320*mtt^2*mWW^3*s*t^9 + 102770*ep*mtt^2*mWW^3*s*t^9 + 228951*ep^2*mtt^2*mWW^3*s*t^9 - 181513*ep^3*mtt^2*mWW^3*s*t^9 - 1410909*ep^4*mtt^2*mWW^3*s*t^9 - 2072633*ep^5*mtt^2*mWW^3*s*t^9 - 1233314*ep^6*mtt^2*mWW^3*s*t^9 - 251192*ep^7*mtt^2*mWW^3*s*t^9 - 4832*mtt*mWW^4*s*t^9 - 57442*ep*mtt*mWW^4*s*t^9 - 391291*ep^2*mtt*mWW^4*s*t^9 - 1887663*ep^3*mtt*mWW^4*s*t^9 - 5601639*ep^4*mtt*mWW^4*s*t^9 - 9293703*ep^5*mtt*mWW^4*s*t^9 - 7882782*ep^6*mtt*mWW^4*s*t^9 - 2662088*ep^7*mtt*mWW^4*s*t^9 - 2560*mWW^5*s*t^9 - 17322*ep*mWW^5*s*t^9 + 18566*ep^2*mWW^5*s*t^9 + 446074*ep^3*mWW^5*s*t^9 + 1521690*ep^4*mWW^5*s*t^9 + 2364488*ep^5*mWW^5*s*t^9 + 1788408*ep^6*mWW^5*s*t^9 + 534496*ep^7*mWW^5*s*t^9 + 1656*ep*mtt^4*s^2*t^9 + 84452*ep^2*mtt^4*s^2*t^9 + 765488*ep^3*mtt^4*s^2*t^9 + 2860300*ep^4*mtt^4*s^2*t^9 + 5247496*ep^5*mtt^4*s^2*t^9 + 4705440*ep^6*mtt^4*s^2*t^9 + 1651968*ep^7*mtt^4*s^2*t^9 + 7840*mtt^3*mWW*s^2*t^9 + 65192*ep*mtt^3*mWW*s^2*t^9 + 224816*ep^2*mtt^3*mWW*s^2*t^9 + 724000*ep^3*mtt^3*mWW*s^2*t^9 + 2350960*ep^4*mtt^3*mWW*s^2*t^9 + 4650360*ep^5*mtt^3*mWW*s^2*t^9 + 4513904*ep^6*mtt^3*mWW*s^2*t^9 + 1675392*ep^7*mtt^3*mWW*s^2*t^9 - 6624*mtt^2*mWW^2*s^2*t^9 - 60688*ep*mtt^2*mWW^2*s^2*t^9 - 488940*ep^2*mtt^2*mWW^2*s^2*t^9 - 3319340*ep^3*mtt^2*mWW^2*s^2*t^9 - 12035900*ep^4*mtt^2*mWW^2*s^2*t^9 - 22221212*ep^5*mtt^2*mWW^2*s^2*t^9 - 20090352*ep^6*mtt^2*mWW^2*s^2*t^9 - 7089696*ep^7*mtt^2*mWW^2*s^2*t^9 - 10272*mtt*mWW^3*s^2*t^9 - 80776*ep*mtt*mWW^3*s^2*t^9 - 34225*ep^2*mtt*mWW^3*s^2*t^9 + 1404445*ep^3*mtt*mWW^3*s^2*t^9 + 5576307*ep^4*mtt*mWW^3*s^2*t^9 + 9500299*ep^5*mtt*mWW^3*s^2*t^9 + 7818038*ep^6*mtt*mWW^3*s^2*t^9 + 2546184*ep^7*mtt*mWW^3*s^2*t^9 + 9056*mWW^4*s^2*t^9 + 74616*ep*mWW^4*s^2*t^9 + 213837*ep^2*mWW^4*s^2*t^9 + 424795*ep^3*mWW^4*s^2*t^9 + 1246017*ep^4*mWW^4*s^2*t^9 + 2818965*ep^5*mWW^4*s^2*t^9 + 3049586*ep^6*mWW^4*s^2*t^9 + 1215096*ep^7*mWW^4*s^2*t^9 + 1224*ep*mtt^3*s^3*t^9 - 29284*ep^2*mtt^3*s^3*t^9 - 384928*ep^3*mtt^3*s^3*t^9 - 1603100*ep^4*mtt^3*s^3*t^9 - 3088520*ep^5*mtt^3*s^3*t^9 - 2843232*ep^6*mtt^3*s^3*t^9 - 1013760*ep^7*mtt^3*s^3*t^9 - 2816*mtt^2*mWW*s^3*t^9 - 22776*ep*mtt^2*mWW*s^3*t^9 - 34868*ep^2*mtt^2*mWW*s^3*t^9 + 161672*ep^3*mtt^2*mWW*s^3*t^9 + 731836*ep^4*mtt^2*mWW*s^3*t^9 + 1223608*ep^5*mtt^2*mWW*s^3*t^9 + 979920*ep^6*mtt^2*mWW*s^3*t^9 + 314784*ep^7*mtt^2*mWW*s^3*t^9 + 5632*mtt*mWW^2*s^3*t^9 + 41880*ep*mtt*mWW^2*s^3*t^9 + 157588*ep^2*mtt*mWW^2*s^3*t^9 + 831440*ep^3*mtt*mWW^2*s^3*t^9 + 3345628*ep^4*mtt*mWW^2*s^3*t^9 + 6818344*ep^5*mtt*mWW^2*s^3*t^9 + 6569856*ep^6*mtt*mWW^2*s^3*t^9 + 2411712*ep^7*mtt*mWW^2*s^3*t^9 - 2816*mWW^3*s^3*t^9 - 20328*ep*mWW^3*s^3*t^9 - 93436*ep^2*mWW^3*s^3*t^9 - 608184*ep^3*mWW^3*s^3*t^9 - 2474364*ep^4*mWW^3*s^3*t^9 - 4953432*ep^5*mWW^3*s^3*t^9 - 4706544*ep^6*mWW^3*s^3*t^9 - 1712736*ep^7*mWW^3*s^3*t^9 - 448*ep*mtt^2*s^4*t^9 + 2784*ep^2*mtt^2*s^4*t^9 + 58192*ep^3*mtt^2*s^4*t^9 + 261288*ep^4*mtt^2*s^4*t^9 + 516024*ep^5*mtt^2*s^4*t^9 + 479088*ep^6*mtt^2*s^4*t^9 + 171072*ep^7*mtt^2*s^4*t^9 + 896*ep*mtt*mWW*s^4*t^9 - 5568*ep^2*mtt*mWW*s^4*t^9 - 116384*ep^3*mtt*mWW*s^4*t^9 - 522576*ep^4*mtt*mWW*s^4*t^9 - 1032048*ep^5*mtt*mWW*s^4*t^9 - 958176*ep^6*mtt*mWW*s^4*t^9 - 342144*ep^7*mtt*mWW*s^4*t^9 - 448*ep*mWW^2*s^4*t^9 + 2784*ep^2*mWW^2*s^4*t^9 + 58192*ep^3*mWW^2*s^4*t^9 + 261288*ep^4*mWW^2*s^4*t^9 + 516024*ep^5*mWW^2*s^4*t^9 + 479088*ep^6*mWW^2*s^4*t^9 + 171072*ep^7*mWW^2*s^4*t^9 - 6024*ep*mtt^5*t^10 - 74460*ep^2*mtt^5*t^10 - 368640*ep^3*mtt^5*t^10 - 944124*ep^4*mtt^5*t^10 - 1326624*ep^5*mtt^5*t^10 - 973296*ep^6*mtt^5*t^10 - 292032*ep^7*mtt^5*t^10 - 5232*ep*mtt^4*mWW*t^10 - 68256*ep^2*mtt^4*mWW*t^10 - 355764*ep^3*mtt^4*mWW*t^10 - 951408*ep^4*mtt^4*mWW*t^10 - 1382244*ep^5*mtt^4*mWW*t^10 - 1038456*ep^6*mtt^4*mWW*t^10 - 316320*ep^7*mtt^4*mWW*t^10 + 23712*ep*mtt^3*mWW^2*t^10 + 295932*ep^2*mtt^3*mWW^2*t^10 + 1478268*ep^3*mtt^3*mWW^2*t^10 + 3812004*ep^4*mtt^3*mWW^2*t^10 + 5379516*ep^5*mtt^3*mWW^2*t^10 + 3954264*ep^6*mtt^3*mWW^2*t^10 + 1186464*ep^7*mtt^3*mWW^2*t^10 - 6072*ep*mtt^2*mWW^3*t^10 - 70221*ep^2*mtt^2*mWW^3*t^10 - 322017*ep^3*mtt^2*mWW^3*t^10 - 760797*ep^4*mtt^2*mWW^3*t^10 - 986751*ep^5*mtt^2*mWW^3*t^10 - 671766*ep^6*mtt^2*mWW^3*t^10 - 189096*ep^7*mtt^2*mWW^3*t^10 - 7944*ep*mtt*mWW^4*t^10 - 102171*ep^2*mtt*mWW^4*t^10 - 526059*ep^3*mtt*mWW^4*t^10 - 1394571*ep^4*mtt*mWW^4*t^10 - 2015565*ep^5*mtt*mWW^4*t^10 - 1510770*ep^6*mtt*mWW^4*t^10 - 459960*ep^7*mtt*mWW^4*t^10 + 1560*ep*mWW^5*t^10 + 19176*ep^2*mWW^5*t^10 + 94212*ep^3*mWW^5*t^10 + 238896*ep^4*mWW^5*t^10 + 331668*ep^5*mWW^5*t^10 + 240024*ep^6*mWW^5*t^10 + 70944*ep^7*mWW^5*t^10 + 8552*ep*mtt^4*s*t^10 + 152068*ep^2*mtt^4*s*t^10 + 1002708*ep^3*mtt^4*s*t^10 + 3208316*ep^4*mtt^4*s*t^10 + 5370844*ep^5*mtt^4*s*t^10 + 4532280*ep^6*mtt^4*s*t^10 + 1523232*ep^7*mtt^4*s*t^10 + 3712*mtt^3*mWW*s*t^10 + 30256*ep*mtt^3*mWW*s*t^10 + 66976*ep^2*mtt^3*mWW*s*t^10 - 44896*ep^3*mtt^3*mWW*s*t^10 - 402496*ep^4*mtt^3*mWW*s*t^10 - 662160*ep^5*mtt^3*mWW*s*t^10 - 485728*ep^6*mtt^3*mWW*s*t^10 - 142464*ep^7*mtt^3*mWW*s*t^10 - 4608*mtt^2*mWW^2*s*t^10 - 60088*ep*mtt^2*mWW^2*s*t^10 - 487596*ep^2*mtt^2*mWW^2*s*t^10 - 2615888*ep^3*mtt^2*mWW^2*s*t^10 - 8027004*ep^4*mtt^2*mWW^2*s*t^10 - 13390992*ep^5*mtt^2*mWW^2*s*t^10 - 11334048*ep^6*mtt^2*mWW^2*s*t^10 - 3816576*ep^7*mtt^2*mWW^2*s*t^10 - 1920*mtt*mWW^3*s*t^10 - 4800*ep*mtt*mWW^3*s*t^10 + 166051*ep^2*mtt*mWW^3*s*t^10 + 1356327*ep^3*mtt*mWW^3*s*t^10 + 4431339*ep^4*mtt*mWW^3*s*t^10 + 7291657*ep^5*mtt*mWW^3*s*t^10 + 6002714*ep^6*mtt*mWW^3*s*t^10 + 1970072*ep^7*mtt*mWW^3*s*t^10 + 2816*mWW^4*s*t^10 + 26080*ep*mWW^4*s*t^10 + 102477*ep^2*mWW^4*s*t^10 + 301509*ep^3*mWW^4*s*t^10 + 788957*ep^4*mWW^4*s*t^10 + 1389115*ep^5*mWW^4*s*t^10 + 1283534*ep^6*mWW^4*s*t^10 + 465352*ep^7*mWW^4*s*t^10 - 1792*ep*mtt^3*s^2*t^10 - 94632*ep^2*mtt^3*s^2*t^10 - 857404*ep^3*mtt^3*s^2*t^10 - 3186312*ep^4*mtt^3*s^2*t^10 - 5801884*ep^5*mtt^3*s^2*t^10 - 5158248*ep^6*mtt^3*s^2*t^10 - 1794528*ep^7*mtt^3*s^2*t^10 - 2944*mtt^2*mWW*s^2*t^10 - 21920*ep*mtt^2*mWW*s^2*t^10 + 40872*ep^2*mtt^2*mWW*s^2*t^10 + 853476*ep^3*mtt^2*mWW*s^2*t^10 + 3296416*ep^4*mtt^2*mWW*s^2*t^10 + 5879324*ep^5*mtt^2*mWW*s^2*t^10 + 5107176*ep^6*mtt^2*mWW*s^2*t^10 + 1746720*ep^7*mtt^2*mWW*s^2*t^10 + 5888*mtt*mWW^2*s^2*t^10 + 49216*ep*mtt*mWW^2*s^2*t^10 + 202152*ep^2*mtt*mWW^2*s^2*t^10 + 865260*ep^3*mtt*mWW^2*s^2*t^10 + 2966104*ep^4*mtt*mWW^2*s^2*t^10 + 5647004*ep^5*mtt*mWW^2*s^2*t^10 + 5260392*ep^6*mtt*mWW^2*s^2*t^10 + 1890144*ep^7*mtt*mWW^2*s^2*t^10 - 2944*mWW^3*s^2*t^10 - 25504*ep*mWW^3*s^2*t^10 - 148392*ep^2*mWW^3*s^2*t^10 - 861332*ep^3*mWW^3*s^2*t^10 - 3076208*ep^4*mWW^3*s^2*t^10 - 5724444*ep^5*mWW^3*s^2*t^10 - 5209320*ep^6*mWW^3*s^2*t^10 - 1842336*ep^7*mWW^3*s^2*t^10 - 736*ep*mtt^2*s^3*t^10 + 17024*ep^2*mtt^2*s^3*t^10 + 223336*ep^3*mtt^2*s^3*t^10 + 922120*ep^4*mtt^2*s^3*t^10 + 1757664*ep^5*mtt^2*s^3*t^10 + 1599264*ep^6*mtt^2*s^3*t^10 + 563328*ep^7*mtt^2*s^3*t^10 + 1472*ep*mtt*mWW*s^3*t^10 - 34048*ep^2*mtt*mWW*s^3*t^10 - 446672*ep^3*mtt*mWW*s^3*t^10 - 1844240*ep^4*mtt*mWW*s^3*t^10 - 3515328*ep^5*mtt*mWW*s^3*t^10 - 3198528*ep^6*mtt*mWW*s^3*t^10 - 1126656*ep^7*mtt*mWW*s^3*t^10 - 736*ep*mWW^2*s^3*t^10 + 17024*ep^2*mWW^2*s^3*t^10 + 223336*ep^3*mWW^2*s^3*t^10 + 922120*ep^4*mWW^2*s^3*t^10 + 1757664*ep^5*mWW^2*s^3*t^10 + 1599264*ep^6*mWW^2*s^3*t^10 + 563328*ep^7*mWW^2*s^3*t^10 + 6552*ep*mtt^4*t^11 + 80724*ep^2*mtt^4*t^11 + 398112*ep^3*mtt^4*t^11 + 1015188*ep^4*mtt^4*t^11 + 1419744*ep^5*mtt^4*t^11 + 1036368*ep^6*mtt^4*t^11 + 309312*ep^7*mtt^4*t^11 - 3528*ep*mtt^3*mWW*t^11 - 41556*ep^2*mtt^3*mWW*t^11 - 195528*ep^3*mtt^3*mWW*t^11 - 477708*ep^4*mtt^3*mWW*t^11 - 645168*ep^5*mtt^3*mWW*t^11 - 459216*ep^6*mtt^3*mWW*t^11 - 134976*ep^7*mtt^3*mWW*t^11 - 11448*ep*mtt^2*mWW^2*t^11 - 143916*ep^2*mtt^2*mWW^2*t^11 - 723696*ep^3*mtt^2*mWW^2*t^11 - 1875540*ep^4*mtt^2*mWW^2*t^11 - 2654616*ep^5*mtt^2*mWW^2*t^11 - 1952928*ep^6*mtt^2*mWW^2*t^11 - 585216*ep^7*mtt^2*mWW^2*t^11 + 7272*ep*mtt*mWW^3*t^11 + 89634*ep^2*mtt*mWW^3*t^11 + 441858*ep^3*mtt*mWW^3*t^11 + 1124826*ep^4*mtt*mWW^3*t^11 + 1568478*ep^5*mtt*mWW^3*t^11 + 1140588*ep^6*mtt*mWW^3*t^11 + 339024*ep^7*mtt*mWW^3*t^11 + 1152*ep*mWW^4*t^11 + 15114*ep^2*mWW^4*t^11 + 79254*ep^3*mWW^4*t^11 + 213234*ep^4*mWW^4*t^11 + 311562*ep^5*mWW^4*t^11 + 235188*ep^6*mWW^4*t^11 + 71856*ep^7*mWW^4*t^11 - 6232*ep*mtt^3*s*t^11 - 111012*ep^2*mtt^3*s*t^11 - 730968*ep^3*mtt^3*s*t^11 - 2330364*ep^4*mtt^3*s*t^11 - 3881312*ep^5*mtt^3*s*t^11 - 3255600*ep^6*mtt^3*s*t^11 - 1086912*ep^7*mtt^3*s*t^11 - 1024*mtt^2*mWW*s*t^11 - 600*ep*mtt^2*mWW*s*t^11 + 118988*ep^2*mtt^2*mWW*s*t^11 + 915904*ep^3*mtt^2*mWW*s*t^11 + 2989580*ep^4*mtt^2*mWW*s*t^11 + 4976816*ep^5*mtt^2*mWW*s*t^11 + 4156560*ep^6*mtt^2*mWW*s*t^11 + 1382976*ep^7*mtt^2*mWW*s*t^11 + 2048*mtt*mWW^2*s*t^11 + 19896*ep*mtt*mWW^2*s*t^11 + 95060*ep^2*mtt*mWW^2*s*t^11 + 361096*ep^3*mtt*mWW^2*s*t^11 + 1011932*ep^4*mtt*mWW^2*s*t^11 + 1690304*ep^5*mtt*mWW^2*s*t^11 + 1453680*ep^6*mtt*mWW^2*s*t^11 + 494784*ep^7*mtt*mWW^2*s*t^11 - 1024*mWW^3*s*t^11 - 13064*ep*mWW^3*s*t^11 - 103036*ep^2*mWW^3*s*t^11 - 546032*ep^3*mWW^3*s*t^11 - 1671148*ep^4*mWW^3*s*t^11 - 2785808*ep^5*mWW^3*s*t^11 - 2354640*ep^6*mWW^3*s*t^11 - 790848*ep^7*mWW^3*s*t^11 + 640*ep*mtt^2*s^2*t^11 + 35104*ep^2*mtt^2*s^2*t^11 + 318176*ep^3*mtt^2*s^2*t^11 + 1176968*ep^4*mtt^2*s^2*t^11 + 2128920*ep^5*mtt^2*s^2*t^11 + 1878192*ep^6*mtt^2*s^2*t^11 + 648000*ep^7*mtt^2*s^2*t^11 - 1280*ep*mtt*mWW*s^2*t^11 - 70208*ep^2*mtt*mWW*s^2*t^11 - 636352*ep^3*mtt*mWW*s^2*t^11 - 2353936*ep^4*mtt*mWW*s^2*t^11 - 4257840*ep^5*mtt*mWW*s^2*t^11 - 3756384*ep^6*mtt*mWW*s^2*t^11 - 1296000*ep^7*mtt*mWW*s^2*t^11 + 640*ep*mWW^2*s^2*t^11 + 35104*ep^2*mWW^2*s^2*t^11 + 318176*ep^3*mWW^2*s^2*t^11 + 1176968*ep^4*mWW^2*s^2*t^11 + 2128920*ep^5*mWW^2*s^2*t^11 + 1878192*ep^6*mWW^2*s^2*t^11 + 648000*ep^7*mWW^2*s^2*t^11 - 3552*ep*mtt^3*t^12 - 43632*ep^2*mtt^3*t^12 - 214416*ep^3*mtt^3*t^12 - 544560*ep^4*mtt^3*t^12 - 758208*ep^5*mtt^3*t^12 - 550848*ep^6*mtt^3*t^12 - 163584*ep^7*mtt^3*t^12 + 4992*ep*mtt^2*mWW*t^12 + 60912*ep^2*mtt^2*mWW*t^12 + 297336*ep^3*mtt^2*mWW*t^12 + 750792*ep^4*mtt^2*mWW*t^12 + 1040688*ep^5*mtt^2*mWW*t^12 + 753792*ep^6*mtt^2*mWW*t^12 + 223488*ep^7*mtt^2*mWW*t^12 + 672*ep*mtt*mWW^2*t^12 + 9072*ep^2*mtt*mWW^2*t^12 + 48576*ep^3*mtt*mWW^2*t^12 + 132096*ep^4*mtt*mWW^2*t^12 + 193248*ep^5*mtt*mWW^2*t^12 + 144960*ep^6*mtt*mWW^2*t^12 + 43776*ep^7*mtt*mWW^2*t^12 - 2112*ep*mWW^3*t^12 - 26352*ep^2*mWW^3*t^12 - 131496*ep^3*mWW^3*t^12 - 338328*ep^4*mWW^3*t^12 - 475728*ep^5*mWW^3*t^12 - 347904*ep^6*mWW^3*t^12 - 103680*ep^7*mWW^3*t^12 + 1696*ep*mtt^2*s*t^12 + 30272*ep^2*mtt^2*s*t^12 + 199112*ep^3*mtt^2*s*t^12 + 632728*ep^4*mtt^2*s*t^12 + 1048944*ep^5*mtt^2*s*t^12 + 874944*ep^6*mtt^2*s*t^12 + 290304*ep^7*mtt^2*s*t^12 - 3392*ep*mtt*mWW*s*t^12 - 60544*ep^2*mtt*mWW*s*t^12 - 398224*ep^3*mtt*mWW*s*t^12 - 1265456*ep^4*mtt*mWW*s*t^12 - 2097888*ep^5*mtt*mWW*s*t^12 - 1749888*ep^6*mtt*mWW*s*t^12 - 580608*ep^7*mtt*mWW*s*t^12 + 1696*ep*mWW^2*s*t^12 + 30272*ep^2*mWW^2*s*t^12 + 199112*ep^3*mWW^2*s*t^12 + 632728*ep^4*mWW^2*s*t^12 + 1048944*ep^5*mWW^2*s*t^12 + 874944*ep^6*mWW^2*s*t^12 + 290304*ep^7*mWW^2*s*t^12 + 768*ep*mtt^2*t^13 + 9408*ep^2*mtt^2*t^13 + 46080*ep^3*mtt^2*t^13 + 116592*ep^4*mtt^2*t^13 + 161664*ep^5*mtt^2*t^13 + 116928*ep^6*mtt^2*t^13 + 34560*ep^7*mtt^2*t^13 - 1536*ep*mtt*mWW*t^13 - 18816*ep^2*mtt*mWW*t^13 - 92160*ep^3*mtt*mWW*t^13 - 233184*ep^4*mtt*mWW*t^13 - 323328*ep^5*mtt*mWW*t^13 - 233856*ep^6*mtt*mWW*t^13 - 69120*ep^7*mtt*mWW*t^13 + 768*ep*mWW^2*t^13 + 9408*ep^2*mWW^2*t^13 + 46080*ep^3*mWW^2*t^13 + 116592*ep^4*mWW^2*t^13 + 161664*ep^5*mWW^2*t^13 + 116928*ep^6*mWW^2*t^13 + 34560*ep^7*mWW^2*t^13)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^5*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(12*ep*mtt^4*mWW^7*s^3 + 128*ep^2*mtt^4*mWW^7*s^3 + 516*ep^3*mtt^4*mWW^7*s^3 + 992*ep^4*mtt^4*mWW^7*s^3 + 912*ep^5*mtt^4*mWW^7*s^3 + 320*ep^6*mtt^4*mWW^7*s^3 - 16*ep*mtt^3*mWW^8*s^3 - 192*ep^2*mtt^3*mWW^8*s^3 - 832*ep^3*mtt^3*mWW^8*s^3 - 1680*ep^4*mtt^3*mWW^8*s^3 - 1600*ep^5*mtt^3*mWW^8*s^3 - 576*ep^6*mtt^3*mWW^8*s^3 + 4*ep*mtt^2*mWW^9*s^3 + 64*ep^2*mtt^2*mWW^9*s^3 + 316*ep^3*mtt^2*mWW^9*s^3 + 688*ep^4*mtt^2*mWW^9*s^3 + 688*ep^5*mtt^2*mWW^9*s^3 + 256*ep^6*mtt^2*mWW^9*s^3 - 18*ep*mtt^3*mWW^7*s^4 - 186*ep^2*mtt^3*mWW^7*s^4 - 722*ep^3*mtt^3*mWW^7*s^4 - 1334*ep^4*mtt^3*mWW^7*s^4 - 1180*ep^5*mtt^3*mWW^7*s^4 - 400*ep^6*mtt^3*mWW^7*s^4 + 24*ep*mtt^2*mWW^8*s^4 + 280*ep^2*mtt^2*mWW^8*s^4 + 1168*ep^3*mtt^2*mWW^8*s^4 + 2264*ep^4*mtt^2*mWW^8*s^4 + 2072*ep^5*mtt^2*mWW^8*s^4 + 720*ep^6*mtt^2*mWW^8*s^4 - 6*ep*mtt*mWW^9*s^4 - 94*ep^2*mtt*mWW^9*s^4 - 446*ep^3*mtt*mWW^9*s^4 - 930*ep^4*mtt*mWW^9*s^4 - 892*ep^5*mtt*mWW^9*s^4 - 320*ep^6*mtt*mWW^9*s^4 + 6*ep*mtt^2*mWW^7*s^5 + 58*ep^2*mtt^2*mWW^7*s^5 + 206*ep^3*mtt^2*mWW^7*s^5 + 342*ep^4*mtt^2*mWW^7*s^5 + 268*ep^5*mtt^2*mWW^7*s^5 + 80*ep^6*mtt^2*mWW^7*s^5 - 8*ep*mtt*mWW^8*s^5 - 88*ep^2*mtt*mWW^8*s^5 - 336*ep^3*mtt*mWW^8*s^5 - 584*ep^4*mtt*mWW^8*s^5 - 472*ep^5*mtt*mWW^8*s^5 - 144*ep^6*mtt*mWW^8*s^5 + 2*ep*mWW^9*s^5 + 30*ep^2*mWW^9*s^5 + 130*ep^3*mWW^9*s^5 + 242*ep^4*mWW^9*s^5 + 204*ep^5*mWW^9*s^5 + 64*ep^6*mWW^9*s^5 - 18*mtt^7*mWW^5*s*t - 264*ep*mtt^7*mWW^5*s*t - 1542*ep^2*mtt^7*mWW^5*s*t - 4584*ep^3*mtt^7*mWW^5*s*t - 7320*ep^4*mtt^7*mWW^5*s*t - 5952*ep^5*mtt^7*mWW^5*s*t - 1920*ep^6*mtt^7*mWW^5*s*t + 30*mtt^6*mWW^6*s*t + 426*ep*mtt^6*mWW^6*s*t + 2430*ep^2*mtt^6*mWW^6*s*t + 7122*ep^3*mtt^6*mWW^6*s*t + 11304*ep^4*mtt^6*mWW^6*s*t + 9192*ep^5*mtt^6*mWW^6*s*t + 2976*ep^6*mtt^6*mWW^6*s*t - 6*mtt^5*mWW^7*s*t - 84*ep*mtt^5*mWW^7*s*t - 486*ep^2*mtt^5*mWW^7*s*t - 1488*ep^3*mtt^5*mWW^7*s*t - 2520*ep^4*mtt^5*mWW^7*s*t - 2208*ep^5*mtt^5*mWW^7*s*t - 768*ep^6*mtt^5*mWW^7*s*t - 6*mtt^4*mWW^8*s*t - 78*ep*mtt^4*mWW^8*s*t - 402*ep^2*mtt^4*mWW^8*s*t - 1050*ep^3*mtt^4*mWW^8*s*t - 1464*ep^4*mtt^4*mWW^8*s*t - 1032*ep^5*mtt^4*mWW^8*s*t - 288*ep^6*mtt^4*mWW^8*s*t + 66*mtt^6*mWW^5*s^2*t + 968*ep*mtt^6*mWW^5*s^2*t + 5654*ep^2*mtt^6*mWW^5*s^2*t + 16808*ep^3*mtt^6*mWW^5*s^2*t + 26840*ep^4*mtt^6*mWW^5*s^2*t + 21824*ep^5*mtt^6*mWW^5*s^2*t + 7040*ep^6*mtt^6*mWW^5*s^2*t - 110*mtt^5*mWW^6*s^2*t - 1532*ep*mtt^5*mWW^6*s^2*t - 8620*ep^2*mtt^5*mWW^6*s^2*t - 25084*ep^3*mtt^5*mWW^6*s^2*t - 39738*ep^4*mtt^5*mWW^6*s^2*t - 32364*ep^5*mtt^5*mWW^6*s^2*t - 10512*ep^6*mtt^5*mWW^6*s^2*t + 22*mtt^4*mWW^7*s^2*t + 252*ep*mtt^4*mWW^7*s^2*t + 1196*ep^2*mtt^4*mWW^7*s^2*t + 3188*ep^3*mtt^4*mWW^7*s^2*t + 5098*ep^4*mtt^4*mWW^7*s^2*t + 4492*ep^5*mtt^4*mWW^7*s^2*t + 1616*ep^6*mtt^4*mWW^7*s^2*t + 22*mtt^3*mWW^8*s^2*t + 300*ep*mtt^3*mWW^8*s^2*t + 1638*ep^2*mtt^3*mWW^8*s^2*t + 4548*ep^3*mtt^3*mWW^8*s^2*t + 6780*ep^4*mtt^3*mWW^8*s^2*t + 5160*ep^5*mtt^3*mWW^8*s^2*t + 1568*ep^6*mtt^3*mWW^8*s^2*t + 12*ep*mtt^2*mWW^9*s^2*t + 120*ep^2*mtt^2*mWW^9*s^2*t + 444*ep^3*mtt^2*mWW^9*s^2*t + 768*ep^4*mtt^2*mWW^9*s^2*t + 624*ep^5*mtt^2*mWW^9*s^2*t + 192*ep^6*mtt^2*mWW^9*s^2*t - 90*mtt^5*mWW^5*s^3*t - 1320*ep*mtt^5*mWW^5*s^3*t - 7710*ep^2*mtt^5*mWW^5*s^3*t - 22920*ep^3*mtt^5*mWW^5*s^3*t - 36600*ep^4*mtt^5*mWW^5*s^3*t - 29760*ep^5*mtt^5*mWW^5*s^3*t - 9600*ep^6*mtt^5*mWW^5*s^3*t + 150*mtt^4*mWW^6*s^3*t + 2016*ep*mtt^4*mWW^6*s^3*t + 11168*ep^2*mtt^4*mWW^6*s^3*t + 32364*ep^3*mtt^4*mWW^6*s^3*t + 51414*ep^4*mtt^4*mWW^6*s^3*t + 42224*ep^5*mtt^4*mWW^6*s^3*t + 13920*ep^6*mtt^4*mWW^6*s^3*t - 30*mtt^3*mWW^7*s^3*t - 273*ep*mtt^3*mWW^7*s^3*t - 999*ep^2*mtt^3*mWW^7*s^3*t - 2165*ep^3*mtt^3*mWW^7*s^3*t - 3391*ep^4*mtt^3*mWW^7*s^3*t - 3542*ep^5*mtt^3*mWW^7*s^3*t - 1656*ep^6*mtt^3*mWW^7*s^3*t - 30*mtt^2*mWW^8*s^3*t - 415*ep*mtt^2*mWW^8*s^3*t - 2395*ep^2*mtt^2*mWW^8*s^3*t - 7039*ep^3*mtt^2*mWW^8*s^3*t - 10959*ep^4*mtt^2*mWW^8*s^3*t - 8498*ep^5*mtt^2*mWW^8*s^3*t - 2520*ep^6*mtt^2*mWW^8*s^3*t - 20*ep*mtt*mWW^9*s^3*t - 172*ep^2*mtt*mWW^9*s^3*t - 588*ep^3*mtt*mWW^9*s^3*t - 980*ep^4*mtt*mWW^9*s^3*t - 784*ep^5*mtt*mWW^9*s^3*t - 240*ep^6*mtt*mWW^9*s^3*t + 54*mtt^4*mWW^5*s^4*t + 792*ep*mtt^4*mWW^5*s^4*t + 4626*ep^2*mtt^4*mWW^5*s^4*t + 13752*ep^3*mtt^4*mWW^5*s^4*t + 21960*ep^4*mtt^4*mWW^5*s^4*t + 17856*ep^5*mtt^4*mWW^5*s^4*t + 5760*ep^6*mtt^4*mWW^5*s^4*t - 90*mtt^3*mWW^6*s^4*t - 1158*ep*mtt^3*mWW^6*s^4*t - 6262*ep^2*mtt^3*mWW^6*s^4*t - 18018*ep^3*mtt^3*mWW^6*s^4*t - 28772*ep^4*mtt^3*mWW^6*s^4*t - 23948*ep^5*mtt^3*mWW^6*s^4*t - 8048*ep^6*mtt^3*mWW^6*s^4*t + 18*mtt^2*mWW^7*s^4*t + 97*ep*mtt^2*mWW^7*s^4*t - 115*ep^2*mtt^2*mWW^7*s^4*t - 1407*ep^3*mtt^2*mWW^7*s^4*t - 2643*ep^4*mtt^2*mWW^7*s^4*t - 1566*ep^5*mtt^2*mWW^7*s^4*t - 40*ep^6*mtt^2*mWW^7*s^4*t + 18*mtt*mWW^8*s^4*t + 277*ep*mtt*mWW^8*s^4*t + 1887*ep^2*mtt*mWW^8*s^4*t + 6345*ep^3*mtt*mWW^8*s^4*t + 10903*ep^4*mtt*mWW^8*s^4*t + 9090*ep^5*mtt*mWW^8*s^4*t + 2856*ep^6*mtt*mWW^8*s^4*t + 4*ep*mWW^9*s^4*t - 16*ep^2*mWW^9*s^4*t - 228*ep^3*mWW^9*s^4*t - 680*ep^4*mWW^9*s^4*t - 808*ep^5*mWW^9*s^4*t - 336*ep^6*mWW^9*s^4*t - 12*mtt^3*mWW^5*s^5*t - 176*ep*mtt^3*mWW^5*s^5*t - 1028*ep^2*mtt^3*mWW^5*s^5*t - 3056*ep^3*mtt^3*mWW^5*s^5*t - 4880*ep^4*mtt^3*mWW^5*s^5*t - 3968*ep^5*mtt^3*mWW^5*s^5*t - 1280*ep^6*mtt^3*mWW^5*s^5*t + 20*mtt^2*mWW^6*s^5*t + 248*ep*mtt^2*mWW^6*s^5*t + 1284*ep^2*mtt^2*mWW^6*s^5*t + 3616*ep^3*mtt^2*mWW^6*s^5*t + 5792*ep^4*mtt^2*mWW^6*s^5*t + 4896*ep^5*mtt^2*mWW^6*s^5*t + 1664*ep^6*mtt^2*mWW^6*s^5*t - 4*mtt*mWW^7*s^5*t - 4*ep*mtt*mWW^7*s^5*t + 264*ep^2*mtt*mWW^7*s^5*t + 1252*ep^3*mtt*mWW^7*s^5*t + 2156*ep^4*mtt*mWW^7*s^5*t + 1536*ep^5*mtt*mWW^7*s^5*t + 368*ep^6*mtt*mWW^7*s^5*t - 4*mWW^8*s^5*t - 68*ep*mWW^8*s^5*t - 520*ep^2*mWW^8*s^5*t - 1812*ep^3*mWW^8*s^5*t - 3068*ep^4*mWW^8*s^5*t - 2464*ep^5*mWW^8*s^5*t - 752*ep^6*mWW^8*s^5*t - 18*mtt^8*mWW^4*t^2 - 264*ep*mtt^8*mWW^4*t^2 - 1542*ep^2*mtt^8*mWW^4*t^2 - 4584*ep^3*mtt^8*mWW^4*t^2 - 7320*ep^4*mtt^8*mWW^4*t^2 - 5952*ep^5*mtt^8*mWW^4*t^2 - 1920*ep^6*mtt^8*mWW^4*t^2 + 30*mtt^7*mWW^5*t^2 + 426*ep*mtt^7*mWW^5*t^2 + 2430*ep^2*mtt^7*mWW^5*t^2 + 7122*ep^3*mtt^7*mWW^5*t^2 + 11304*ep^4*mtt^7*mWW^5*t^2 + 9192*ep^5*mtt^7*mWW^5*t^2 + 2976*ep^6*mtt^7*mWW^5*t^2 - 6*mtt^6*mWW^6*t^2 - 84*ep*mtt^6*mWW^6*t^2 - 486*ep^2*mtt^6*mWW^6*t^2 - 1488*ep^3*mtt^6*mWW^6*t^2 - 2520*ep^4*mtt^6*mWW^6*t^2 - 2208*ep^5*mtt^6*mWW^6*t^2 - 768*ep^6*mtt^6*mWW^6*t^2 - 6*mtt^5*mWW^7*t^2 - 78*ep*mtt^5*mWW^7*t^2 - 402*ep^2*mtt^5*mWW^7*t^2 - 1050*ep^3*mtt^5*mWW^7*t^2 - 1464*ep^4*mtt^5*mWW^7*t^2 - 1032*ep^5*mtt^5*mWW^7*t^2 - 288*ep^6*mtt^5*mWW^7*t^2 + 84*mtt^7*mWW^4*s*t^2 + 1232*ep*mtt^7*mWW^4*s*t^2 + 7196*ep^2*mtt^7*mWW^4*s*t^2 + 21392*ep^3*mtt^7*mWW^4*s*t^2 + 34160*ep^4*mtt^7*mWW^4*s*t^2 + 27776*ep^5*mtt^7*mWW^4*s*t^2 + 8960*ep^6*mtt^7*mWW^4*s*t^2 - 134*mtt^6*mWW^5*s*t^2 - 1886*ep*mtt^6*mWW^5*s*t^2 - 10788*ep^2*mtt^6*mWW^5*s*t^2 - 32146*ep^3*mtt^6*mWW^5*s*t^2 - 52586*ep^4*mtt^6*mWW^5*s*t^2 - 44676*ep^5*mtt^6*mWW^5*s*t^2 - 15344*ep^6*mtt^6*mWW^5*s*t^2 + 10*mtt^5*mWW^6*s*t^2 + 178*ep*mtt^5*mWW^6*s*t^2 + 1436*ep^2*mtt^5*mWW^6*s*t^2 + 6186*ep^3*mtt^5*mWW^6*s*t^2 + 14218*ep^4*mtt^5*mWW^6*s*t^2 + 16292*ep^5*mtt^5*mWW^6*s*t^2 + 7280*ep^6*mtt^5*mWW^6*s*t^2 + 46*mtt^4*mWW^7*s*t^2 + 584*ep*mtt^4*mWW^7*s*t^2 + 2882*ep^2*mtt^4*mWW^7*s*t^2 + 6956*ep^3*mtt^4*mWW^7*s*t^2 + 8348*ep^4*mtt^4*mWW^7*s*t^2 + 4232*ep^5*mtt^4*mWW^7*s*t^2 + 352*ep^6*mtt^4*mWW^7*s*t^2 - 6*mtt^3*mWW^8*s*t^2 - 108*ep*mtt^3*mWW^8*s*t^2 - 738*ep^2*mtt^3*mWW^8*s*t^2 - 2484*ep^3*mtt^3*mWW^8*s*t^2 - 4392*ep^4*mtt^3*mWW^8*s*t^2 - 3888*ep^5*mtt^3*mWW^8*s*t^2 - 1344*ep^6*mtt^3*mWW^8*s*t^2 - 168*mtt^6*mWW^4*s^2*t^2 - 2464*ep*mtt^6*mWW^4*s^2*t^2 - 14392*ep^2*mtt^6*mWW^4*s^2*t^2 - 42784*ep^3*mtt^6*mWW^4*s^2*t^2 - 68320*ep^4*mtt^6*mWW^4*s^2*t^2 - 55552*ep^5*mtt^6*mWW^4*s^2*t^2 - 17920*ep^6*mtt^6*mWW^4*s^2*t^2 + 234*mtt^5*mWW^5*s^2*t^2 + 3520*ep*mtt^5*mWW^5*s^2*t^2 + 21838*ep^2*mtt^5*mWW^5*s^2*t^2 + 70620*ep^3*mtt^5*mWW^5*s^2*t^2 + 124588*ep^4*mtt^5*mWW^5*s^2*t^2 + 113336*ep^5*mtt^5*mWW^5*s^2*t^2 + 41488*ep^6*mtt^5*mWW^5*s^2*t^2 + 50*mtt^4*mWW^6*s^2*t^2 + 21*ep*mtt^4*mWW^6*s^2*t^2 - 4487*ep^2*mtt^4*mWW^6*s^2*t^2 - 28287*ep^3*mtt^4*mWW^6*s^2*t^2 - 71635*ep^4*mtt^4*mWW^6*s^2*t^2 - 83094*ep^5*mtt^4*mWW^6*s^2*t^2 - 36632*ep^6*mtt^4*mWW^6*s^2*t^2 - 130*mtt^3*mWW^7*s^2*t^2 - 1361*ep*mtt^3*mWW^7*s^2*t^2 - 4961*ep^2*mtt^3*mWW^7*s^2*t^2 - 6129*ep^3*mtt^3*mWW^7*s^2*t^2 + 4255*ep^4*mtt^3*mWW^7*s^2*t^2 + 15878*ep^5*mtt^3*mWW^7*s^2*t^2 + 9896*ep^6*mtt^3*mWW^7*s^2*t^2 + 14*mtt^2*mWW^8*s^2*t^2 + 276*ep*mtt^2*mWW^8*s^2*t^2 + 1998*ep^2*mtt^2*mWW^8*s^2*t^2 + 6892*ep^3*mtt^2*mWW^8*s^2*t^2 + 12196*ep^4*mtt^2*mWW^8*s^2*t^2 + 10688*ep^5*mtt^2*mWW^8*s^2*t^2 + 3648*ep^6*mtt^2*mWW^8*s^2*t^2 - 16*ep*mtt*mWW^9*s^2*t^2 - 152*ep^2*mtt*mWW^9*s^2*t^2 - 528*ep^3*mtt*mWW^9*s^2*t^2 - 856*ep^4*mtt*mWW^9*s^2*t^2 - 656*ep^5*mtt*mWW^9*s^2*t^2 - 192*ep^6*mtt*mWW^9*s^2*t^2 + 180*mtt^5*mWW^4*s^3*t^2 + 2640*ep*mtt^5*mWW^4*s^3*t^2 + 15420*ep^2*mtt^5*mWW^4*s^3*t^2 + 45840*ep^3*mtt^5*mWW^4*s^3*t^2 + 73200*ep^4*mtt^5*mWW^4*s^3*t^2 + 59520*ep^5*mtt^5*mWW^4*s^3*t^2 + 19200*ep^6*mtt^5*mWW^4*s^3*t^2 - 210*mtt^4*mWW^5*s^3*t^2 - 3338*ep*mtt^4*mWW^5*s^3*t^2 - 23324*ep^2*mtt^4*mWW^5*s^3*t^2 - 83434*ep^3*mtt^4*mWW^5*s^3*t^2 - 158110*ep^4*mtt^4*mWW^5*s^3*t^2 - 151160*ep^5*mtt^4*mWW^5*s^3*t^2 - 57440*ep^6*mtt^4*mWW^5*s^3*t^2 - 130*mtt^3*mWW^6*s^3*t^2 - 629*ep*mtt^3*mWW^6*s^3*t^2 + 5493*ep^2*mtt^3*mWW^6*s^3*t^2 + 45047*ep^3*mtt^3*mWW^6*s^3*t^2 + 119605*ep^4*mtt^3*mWW^6*s^3*t^2 + 139534*ep^5*mtt^3*mWW^6*s^3*t^2 + 61192*ep^6*mtt^3*mWW^6*s^3*t^2 + 170*mtt^2*mWW^7*s^3*t^2 + 1716*ep*mtt^2*mWW^7*s^3*t^2 + 6350*ep^2*mtt^2*mWW^7*s^3*t^2 + 8172*ep^3*mtt^2*mWW^7*s^3*t^2 - 5356*ep^4*mtt^2*mWW^7*s^3*t^2 - 21428*ep^5*mtt^2*mWW^7*s^3*t^2 - 13664*ep^6*mtt^2*mWW^7*s^3*t^2 - 10*mtt*mWW^8*s^3*t^2 - 293*ep*mtt*mWW^8*s^3*t^2 - 2979*ep^2*mtt*mWW^8*s^3*t^2 - 12145*ep^3*mtt*mWW^8*s^3*t^2 - 23459*ep^4*mtt*mWW^8*s^3*t^2 - 21762*ep^5*mtt*mWW^8*s^3*t^2 - 7848*ep^6*mtt*mWW^8*s^3*t^2 + 12*ep*mWW^9*s^3*t^2 + 72*ep^2*mWW^9*s^3*t^2 + 132*ep^3*mWW^9*s^3*t^2 + 24*ep^4*mWW^9*s^3*t^2 - 144*ep^5*mWW^9*s^3*t^2 - 96*ep^6*mWW^9*s^3*t^2 - 102*mtt^4*mWW^4*s^4*t^2 - 1496*ep*mtt^4*mWW^4*s^4*t^2 - 8738*ep^2*mtt^4*mWW^4*s^4*t^2 - 25976*ep^3*mtt^4*mWW^4*s^4*t^2 - 41480*ep^4*mtt^4*mWW^4*s^4*t^2 - 33728*ep^5*mtt^4*mWW^4*s^4*t^2 - 10880*ep^6*mtt^4*mWW^4*s^4*t^2 + 104*mtt^3*mWW^5*s^4*t^2 + 1530*ep*mtt^3*mWW^5*s^4*t^2 + 10960*ep^2*mtt^3*mWW^5*s^4*t^2 + 40754*ep^3*mtt^3*mWW^5*s^4*t^2 + 79592*ep^4*mtt^3*mWW^5*s^4*t^2 + 77700*ep^5*mtt^3*mWW^5*s^4*t^2 + 29952*ep^6*mtt^3*mWW^5*s^4*t^2 + 100*mtt^2*mWW^6*s^4*t^2 + 1034*ep*mtt^2*mWW^6*s^4*t^2 + 1960*ep^2*mtt^2*mWW^6*s^4*t^2 - 7970*ep^3*mtt^2*mWW^6*s^4*t^2 - 36384*ep^4*mtt^2*mWW^6*s^4*t^2 - 51020*ep^5*mtt^2*mWW^6*s^4*t^2 - 24832*ep^6*mtt^2*mWW^6*s^4*t^2 - 104*mtt*mWW^7*s^4*t^2 - 1259*ep*mtt*mWW^7*s^4*t^2 - 6703*ep^2*mtt*mWW^7*s^4*t^2 - 18171*ep^3*mtt*mWW^7*s^4*t^2 - 25013*ep^4*mtt*mWW^7*s^4*t^2 - 15342*ep^5*mtt*mWW^7*s^4*t^2 - 2424*ep^6*mtt*mWW^7*s^4*t^2 + 2*mWW^8*s^4*t^2 + 131*ep*mWW^8*s^4*t^2 + 1921*ep^2*mWW^8*s^4*t^2 + 9143*ep^3*mWW^8*s^4*t^2 + 19445*ep^4*mWW^8*s^4*t^2 + 19270*ep^5*mWW^8*s^4*t^2 + 7224*ep^6*mWW^8*s^4*t^2 + 24*mtt^3*mWW^4*s^5*t^2 + 352*ep*mtt^3*mWW^4*s^5*t^2 + 2056*ep^2*mtt^3*mWW^4*s^5*t^2 + 6112*ep^3*mtt^3*mWW^4*s^5*t^2 + 9760*ep^4*mtt^3*mWW^4*s^5*t^2 + 7936*ep^5*mtt^3*mWW^4*s^5*t^2 + 2560*ep^6*mtt^3*mWW^4*s^5*t^2 - 24*mtt^2*mWW^5*s^5*t^2 - 252*ep*mtt^2*mWW^5*s^5*t^2 - 1116*ep^2*mtt^2*mWW^5*s^5*t^2 - 2916*ep^3*mtt^2*mWW^5*s^5*t^2 - 4788*ep^4*mtt^2*mWW^5*s^5*t^2 - 4392*ep^5*mtt^2*mWW^5*s^5*t^2 - 1632*ep^6*mtt^2*mWW^5*s^5*t^2 - 24*mtt*mWW^6*s^5*t^2 - 448*ep*mtt*mWW^6*s^5*t^2 - 3208*ep^2*mtt*mWW^6*s^5*t^2 - 10528*ep^3*mtt*mWW^6*s^5*t^2 - 17104*ep^4*mtt*mWW^6*s^5*t^2 - 13360*ep^5*mtt*mWW^6*s^5*t^2 - 4000*ep^6*mtt*mWW^6*s^5*t^2 + 24*mWW^7*s^5*t^2 + 348*ep*mWW^7*s^5*t^2 + 2268*ep^2*mWW^7*s^5*t^2 + 7332*ep^3*mWW^7*s^5*t^2 + 12132*ep^4*mWW^7*s^5*t^2 + 9816*ep^5*mWW^7*s^5*t^2 + 3072*ep^6*mWW^7*s^5*t^2 + 24*mtt^7*mWW^4*t^3 + 348*ep*mtt^7*mWW^4*t^3 + 1932*ep^2*mtt^7*mWW^4*t^3 + 5160*ep^3*mtt^7*mWW^4*t^3 + 6768*ep^4*mtt^7*mWW^4*t^3 + 3744*ep^5*mtt^7*mWW^4*t^3 + 384*ep^6*mtt^7*mWW^4*t^3 - 48*mtt^6*mWW^5*t^3 - 600*ep*mtt^6*mWW^5*t^3 - 2868*ep^2*mtt^6*mWW^5*t^3 - 6444*ep^3*mtt^6*mWW^5*t^3 - 6384*ep^4*mtt^6*mWW^5*t^3 - 1200*ep^5*mtt^6*mWW^5*t^3 + 1344*ep^6*mtt^6*mWW^5*t^3 + 24*mtt^5*mWW^6*t^3 + 294*ep*mtt^5*mWW^6*t^3 + 1392*ep^2*mtt^5*mWW^6*t^3 + 3162*ep^3*mtt^5*mWW^6*t^3 + 3312*ep^4*mtt^5*mWW^6*t^3 + 936*ep^5*mtt^5*mWW^6*t^3 - 480*ep^6*mtt^5*mWW^6*t^3 - 42*ep*mtt^4*mWW^7*t^3 - 456*ep^2*mtt^4*mWW^7*t^3 - 1878*ep^3*mtt^4*mWW^7*t^3 - 3696*ep^4*mtt^4*mWW^7*t^3 - 3480*ep^5*mtt^4*mWW^7*t^3 - 1248*ep^6*mtt^4*mWW^7*t^3 + 6*mtt^7*mWW^3*s*t^3 + 88*ep*mtt^7*mWW^3*s*t^3 + 514*ep^2*mtt^7*mWW^3*s*t^3 + 1528*ep^3*mtt^7*mWW^3*s*t^3 + 2440*ep^4*mtt^7*mWW^3*s*t^3 + 1984*ep^5*mtt^7*mWW^3*s*t^3 + 640*ep^6*mtt^7*mWW^3*s*t^3 + 772*mtt^6*mWW^4*s*t^3 + 10452*ep*mtt^6*mWW^4*s*t^3 + 57530*ep^2*mtt^6*mWW^4*s*t^3 + 165704*ep^3*mtt^6*mWW^4*s*t^3 + 264334*ep^4*mtt^6*mWW^4*s*t^3 + 222032*ep^5*mtt^6*mWW^4*s*t^3 + 76896*ep^6*mtt^6*mWW^4*s*t^3 - 1006*mtt^5*mWW^5*s*t^3 - 14094*ep*mtt^5*mWW^5*s*t^3 - 80086*ep^2*mtt^5*mWW^5*s*t^3 - 237006*ep^3*mtt^5*mWW^5*s*t^3 - 386416*ep^4*mtt^5*mWW^5*s*t^3 - 330104*ep^5*mtt^5*mWW^5*s*t^3 - 115808*ep^6*mtt^5*mWW^5*s*t^3 - 250*mtt^4*mWW^6*s*t^3 - 3156*ep*mtt^4*mWW^6*s*t^3 - 15844*ep^2*mtt^4*mWW^6*s*t^3 - 40596*ep^3*mtt^4*mWW^6*s*t^3 - 56026*ep^4*mtt^4*mWW^6*s*t^3 - 39344*ep^5*mtt^4*mWW^6*s*t^3 - 10784*ep^6*mtt^4*mWW^6*s*t^3 + 400*mtt^3*mWW^7*s*t^3 + 5607*ep*mtt^3*mWW^7*s*t^3 + 31741*ep^2*mtt^3*mWW^7*s*t^3 + 93099*ep^3*mtt^3*mWW^7*s*t^3 + 149659*ep^4*mtt^3*mWW^7*s*t^3 + 125406*ep^5*mtt^3*mWW^7*s*t^3 + 42888*ep^6*mtt^3*mWW^7*s*t^3 + 78*mtt^2*mWW^8*s*t^3 + 1091*ep*mtt^2*mWW^8*s*t^3 + 6097*ep^2*mtt^2*mWW^8*s*t^3 + 17403*ep^3*mtt^2*mWW^8*s*t^3 + 26753*ep^4*mtt^2*mWW^8*s*t^3 + 20986*ep^5*mtt^2*mWW^8*s*t^3 + 6552*ep^6*mtt^2*mWW^8*s*t^3 - 30*mtt^6*mWW^3*s^2*t^3 - 440*ep*mtt^6*mWW^3*s^2*t^3 - 2570*ep^2*mtt^6*mWW^3*s^2*t^3 - 7640*ep^3*mtt^6*mWW^3*s^2*t^3 - 12200*ep^4*mtt^6*mWW^3*s^2*t^3 - 9920*ep^5*mtt^6*mWW^3*s^2*t^3 - 3200*ep^6*mtt^6*mWW^3*s^2*t^3 - 2132*mtt^5*mWW^4*s^2*t^3 - 31816*ep*mtt^5*mWW^4*s^2*t^3 - 191514*ep^2*mtt^5*mWW^4*s^2*t^3 - 590824*ep^3*mtt^5*mWW^4*s^2*t^3 - 986478*ep^4*mtt^5*mWW^4*s^2*t^3 - 849132*ep^5*mtt^5*mWW^4*s^2*t^3 - 296016*ep^6*mtt^5*mWW^4*s^2*t^3 + 3094*mtt^4*mWW^5*s^2*t^3 + 46895*ep*mtt^4*mWW^5*s^2*t^3 + 284873*ep^2*mtt^4*mWW^5*s^2*t^3 + 884135*ep^3*mtt^4*mWW^5*s^2*t^3 + 1483069*ep^4*mtt^4*mWW^5*s^2*t^3 + 1281406*ep^5*mtt^4*mWW^5*s^2*t^3 + 448120*ep^6*mtt^4*mWW^5*s^2*t^3 + 194*mtt^3*mWW^6*s^2*t^3 + 3145*ep*mtt^3*mWW^6*s^2*t^3 + 19749*ep^2*mtt^3*mWW^6*s^2*t^3 + 59253*ep^3*mtt^3*mWW^6*s^2*t^3 + 90017*ep^4*mtt^3*mWW^6*s^2*t^3 + 66594*ep^5*mtt^3*mWW^6*s^2*t^3 + 18696*ep^6*mtt^3*mWW^6*s^2*t^3 - 992*mtt^2*mWW^7*s^2*t^3 - 15531*ep*mtt^2*mWW^7*s^2*t^3 - 96301*ep^2*mtt^2*mWW^7*s^2*t^3 - 301435*ep^3*mtt^2*mWW^7*s^2*t^3 - 505571*ep^4*mtt^2*mWW^7*s^2*t^3 - 434594*ep^5*mtt^2*mWW^7*s^2*t^3 - 150712*ep^6*mtt^2*mWW^7*s^2*t^3 - 134*mtt*mWW^8*s^2*t^3 - 2077*ep*mtt*mWW^8*s^2*t^3 - 12697*ep^2*mtt*mWW^8*s^2*t^3 - 38737*ep^3*mtt*mWW^8*s^2*t^3 - 62193*ep^4*mtt*mWW^8*s^2*t^3 - 50042*ep^5*mtt*mWW^8*s^2*t^3 - 15832*ep^6*mtt*mWW^8*s^2*t^3 + 4*ep*mWW^9*s^2*t^3 + 32*ep^2*mWW^9*s^2*t^3 + 84*ep^3*mWW^9*s^2*t^3 + 88*ep^4*mWW^9*s^2*t^3 + 32*ep^5*mWW^9*s^2*t^3 + 54*mtt^5*mWW^3*s^3*t^3 + 792*ep*mtt^5*mWW^3*s^3*t^3 + 4626*ep^2*mtt^5*mWW^3*s^3*t^3 + 13752*ep^3*mtt^5*mWW^3*s^3*t^3 + 21960*ep^4*mtt^5*mWW^3*s^3*t^3 + 17856*ep^5*mtt^5*mWW^3*s^3*t^3 + 5760*ep^6*mtt^5*mWW^3*s^3*t^3 + 1800*mtt^4*mWW^4*s^3*t^3 + 29722*ep*mtt^4*mWW^4*s^3*t^3 + 196960*ep^2*mtt^4*mWW^4*s^3*t^3 + 652778*ep^3*mtt^4*mWW^4*s^3*t^3 + 1146220*ep^4*mtt^4*mWW^4*s^3*t^3 + 1021760*ep^5*mtt^4*mWW^4*s^3*t^3 + 364992*ep^6*mtt^4*mWW^4*s^3*t^3 - 2844*mtt^3*mWW^5*s^3*t^3 - 47545*ep*mtt^3*mWW^5*s^3*t^3 - 313025*ep^2*mtt^3*mWW^5*s^3*t^3 - 1031109*ep^3*mtt^3*mWW^5*s^3*t^3 - 1806119*ep^4*mtt^3*mWW^5*s^3*t^3 - 1610558*ep^5*mtt^3*mWW^5*s^3*t^3 - 576344*ep^6*mtt^3*mWW^5*s^3*t^3 + 128*mtt^2*mWW^6*s^3*t^3 + 1527*ep*mtt^2*mWW^6*s^3*t^3 + 4031*ep^2*mtt^2*mWW^6*s^3*t^3 + 5567*ep^3*mtt^2*mWW^6*s^3*t^3 + 16193*ep^4*mtt^2*mWW^6*s^3*t^3 + 31154*ep^5*mtt^2*mWW^6*s^3*t^3 + 19048*ep^6*mtt^2*mWW^6*s^3*t^3 + 806*mtt*mWW^7*s^3*t^3 + 14128*ep*mtt*mWW^7*s^3*t^3 + 96430*ep^2*mtt*mWW^7*s^3*t^3 + 320352*ep^3*mtt*mWW^7*s^3*t^3 + 554564*ep^4*mtt*mWW^7*s^3*t^3 + 483208*ep^5*mtt*mWW^7*s^3*t^3 + 168096*ep^6*mtt*mWW^7*s^3*t^3 + 56*mWW^8*s^3*t^3 + 1016*ep*mWW^8*s^3*t^3 + 7438*ep^2*mWW^8*s^3*t^3 + 25820*ep^3*mWW^8*s^3*t^3 + 45402*ep^4*mWW^8*s^3*t^3 + 39180*ep^5*mWW^8*s^3*t^3 + 13168*ep^6*mWW^8*s^3*t^3 - 42*mtt^4*mWW^3*s^4*t^3 - 616*ep*mtt^4*mWW^3*s^4*t^3 - 3598*ep^2*mtt^4*mWW^3*s^4*t^3 - 10696*ep^3*mtt^4*mWW^3*s^4*t^3 - 17080*ep^4*mtt^4*mWW^3*s^4*t^3 - 13888*ep^5*mtt^4*mWW^3*s^4*t^3 - 4480*ep^6*mtt^4*mWW^3*s^4*t^3 - 412*mtt^3*mWW^4*s^4*t^3 - 7850*ep*mtt^3*mWW^4*s^4*t^3 - 59560*ep^2*mtt^3*mWW^4*s^4*t^3 - 216450*ep^3*mtt^3*mWW^4*s^4*t^3 - 404620*ep^4*mtt^3*mWW^4*s^4*t^3 - 377348*ep^5*mtt^3*mWW^4*s^4*t^3 - 139600*ep^6*mtt^3*mWW^4*s^4*t^3 + 736*mtt^2*mWW^5*s^4*t^3 + 14140*ep*mtt^2*mWW^5*s^4*t^3 + 103742*ep^2*mtt^2*mWW^5*s^4*t^3 + 368028*ep^3*mtt^2*mWW^5*s^4*t^3 + 679290*ep^4*mtt^2*mWW^5*s^4*t^3 + 630416*ep^5*mtt^2*mWW^5*s^4*t^3 + 233280*ep^6*mtt^2*mWW^5*s^4*t^3 - 68*mtt*mWW^6*s^4*t^3 - 1336*ep*mtt*mWW^6*s^4*t^3 - 6902*ep^2*mtt*mWW^6*s^4*t^3 - 20240*ep^3*mtt*mWW^6*s^4*t^3 - 40030*ep^4*mtt*mWW^6*s^4*t^3 - 46080*ep^5*mtt*mWW^6*s^4*t^3 - 21952*ep^6*mtt*mWW^6*s^4*t^3 - 214*mWW^7*s^4*t^3 - 4218*ep*mWW^7*s^4*t^3 - 32482*ep^2*mWW^7*s^4*t^3 - 116202*ep^3*mWW^7*s^4*t^3 - 209880*ep^4*mWW^7*s^4*t^3 - 186860*ep^5*mWW^7*s^4*t^3 - 65328*ep^6*mWW^7*s^4*t^3 + 12*mtt^3*mWW^3*s^5*t^3 + 176*ep*mtt^3*mWW^3*s^5*t^3 + 1028*ep^2*mtt^3*mWW^3*s^5*t^3 + 3056*ep^3*mtt^3*mWW^3*s^5*t^3 + 4880*ep^4*mtt^3*mWW^3*s^5*t^3 + 3968*ep^5*mtt^3*mWW^3*s^5*t^3 + 1280*ep^6*mtt^3*mWW^3*s^5*t^3 - 52*mtt^2*mWW^4*s^5*t^3 - 856*ep*mtt^2*mWW^4*s^5*t^3 - 5348*ep^2*mtt^2*mWW^4*s^5*t^3 - 16368*ep^3*mtt^2*mWW^4*s^5*t^3 - 26224*ep^4*mtt^2*mWW^4*s^5*t^3 - 21056*ep^5*mtt^2*mWW^4*s^5*t^3 - 6656*ep^6*mtt^2*mWW^4*s^5*t^3 + 68*mtt*mWW^5*s^5*t^3 + 1048*ep*mtt*mWW^5*s^5*t^3 + 6660*ep^2*mtt*mWW^5*s^5*t^3 + 20984*ep^3*mtt*mWW^5*s^5*t^3 + 34408*ep^4*mtt*mWW^5*s^5*t^3 + 28032*ep^5*mtt*mWW^5*s^5*t^3 + 8928*ep^6*mtt*mWW^5*s^5*t^3 - 28*mWW^6*s^5*t^3 - 368*ep*mWW^6*s^5*t^3 - 2340*ep^2*mWW^6*s^5*t^3 - 7672*ep^3*mWW^6*s^5*t^3 - 13064*ep^4*mWW^6*s^5*t^3 - 10944*ep^5*mWW^6*s^5*t^3 - 3552*ep^6*mWW^6*s^5*t^3 + 18*mtt^8*mWW^2*t^4 + 264*ep*mtt^8*mWW^2*t^4 + 1542*ep^2*mtt^8*mWW^2*t^4 + 4584*ep^3*mtt^8*mWW^2*t^4 + 7320*ep^4*mtt^8*mWW^2*t^4 + 5952*ep^5*mtt^8*mWW^2*t^4 + 1920*ep^6*mtt^8*mWW^2*t^4 + 870*mtt^7*mWW^3*t^4 + 11586*ep*mtt^7*mWW^3*t^4 + 62106*ep^2*mtt^7*mWW^3*t^4 + 172218*ep^3*mtt^7*mWW^3*t^4 + 261468*ep^4*mtt^7*mWW^3*t^4 + 206688*ep^5*mtt^7*mWW^3*t^4 + 66624*ep^6*mtt^7*mWW^3*t^4 - 1242*mtt^6*mWW^4*t^4 - 16530*ep*mtt^6*mWW^4*t^4 - 88398*ep^2*mtt^6*mWW^4*t^4 - 243858*ep^3*mtt^6*mWW^4*t^4 - 366828*ep^4*mtt^6*mWW^4*t^4 - 285696*ep^5*mtt^6*mWW^4*t^4 - 90048*ep^6*mtt^6*mWW^4*t^4 - 114*mtt^5*mWW^5*t^4 - 1824*ep*mtt^5*mWW^5*t^4 - 11718*ep^2*mtt^5*mWW^5*t^4 - 38892*ep^3*mtt^5*mWW^5*t^4 - 70908*ep^4*mtt^5*mWW^5*t^4 - 67752*ep^5*mtt^5*mWW^5*t^4 - 26592*ep^6*mtt^5*mWW^5*t^4 + 384*mtt^4*mWW^6*t^4 + 5265*ep*mtt^4*mWW^6*t^4 + 29241*ep^2*mtt^4*mWW^6*t^4 + 84645*ep^3*mtt^4*mWW^6*t^4 + 135411*ep^4*mtt^4*mWW^6*t^4 + 114030*ep^5*mtt^4*mWW^6*t^4 + 39624*ep^6*mtt^4*mWW^6*t^4 + 84*mtt^3*mWW^7*t^4 + 1239*ep*mtt^3*mWW^7*t^4 + 7227*ep^2*mtt^3*mWW^7*t^4 + 21303*ep^3*mtt^3*mWW^7*t^4 + 33537*ep^4*mtt^3*mWW^7*t^4 + 26778*ep^5*mtt^3*mWW^7*t^4 + 8472*ep^6*mtt^3*mWW^7*t^4 - 96*mtt^7*mWW^2*s*t^4 - 1408*ep*mtt^7*mWW^2*s*t^4 - 8224*ep^2*mtt^7*mWW^2*s*t^4 - 24448*ep^3*mtt^7*mWW^2*s*t^4 - 39040*ep^4*mtt^7*mWW^2*s*t^4 - 31744*ep^5*mtt^7*mWW^2*s*t^4 - 10240*ep^6*mtt^7*mWW^2*s*t^4 - 5266*mtt^6*mWW^3*s*t^4 - 72202*ep*mtt^6*mWW^3*s*t^4 - 398004*ep^2*mtt^6*mWW^3*s*t^4 - 1131254*ep^3*mtt^6*mWW^3*s*t^4 - 1753278*ep^4*mtt^6*mWW^3*s*t^4 - 1408980*ep^5*mtt^6*mWW^3*s*t^4 - 460016*ep^6*mtt^6*mWW^3*s*t^4 + 4120*mtt^5*mWW^4*s*t^4 + 57790*ep*mtt^5*mWW^4*s*t^4 + 324966*ep^2*mtt^5*mWW^4*s*t^4 + 938218*ep^3*mtt^5*mWW^4*s*t^4 + 1469998*ep^4*mtt^5*mWW^4*s*t^4 + 1187892*ep^5*mtt^5*mWW^4*s*t^4 + 387696*ep^6*mtt^5*mWW^4*s*t^4 + 6054*mtt^4*mWW^5*s*t^4 + 82226*ep*mtt^4*mWW^5*s*t^4 + 449654*ep^2*mtt^4*mWW^5*s*t^4 + 1271298*ep^3*mtt^4*mWW^5*s*t^4 + 1967288*ep^4*mtt^4*mWW^5*s*t^4 + 1586336*ep^5*mtt^4*mWW^5*s*t^4 + 522624*ep^6*mtt^4*mWW^5*s*t^4 - 3038*mtt^3*mWW^6*s*t^4 - 42195*ep*mtt^3*mWW^6*s*t^4 - 236155*ep^2*mtt^3*mWW^6*s*t^4 - 683347*ep^3*mtt^3*mWW^6*s*t^4 - 1081795*ep^4*mtt^3*mWW^6*s*t^4 - 891454*ep^5*mtt^3*mWW^6*s*t^4 - 299656*ep^6*mtt^3*mWW^6*s*t^4 - 1660*mtt^2*mWW^7*s*t^4 - 22572*ep*mtt^2*mWW^7*s*t^4 - 123118*ep^2*mtt^2*mWW^7*s*t^4 - 345336*ep^3*mtt^2*mWW^7*s*t^4 - 526590*ep^4*mtt^2*mWW^7*s*t^4 - 415060*ep^5*mtt^2*mWW^7*s*t^4 - 132464*ep^6*mtt^2*mWW^7*s*t^4 - 114*mtt*mWW^8*s*t^4 - 1555*ep*mtt*mWW^8*s*t^4 - 8459*ep^2*mtt*mWW^8*s*t^4 - 23463*ep^3*mtt*mWW^8*s*t^4 - 34987*ep^4*mtt*mWW^8*s*t^4 - 26582*ep^5*mtt*mWW^8*s*t^4 - 8040*ep^6*mtt*mWW^8*s*t^4 + 204*mtt^6*mWW^2*s^2*t^4 + 2992*ep*mtt^6*mWW^2*s^2*t^4 + 17476*ep^2*mtt^6*mWW^2*s^2*t^4 + 51952*ep^3*mtt^6*mWW^2*s^2*t^4 + 82960*ep^4*mtt^6*mWW^2*s^2*t^4 + 67456*ep^5*mtt^6*mWW^2*s^2*t^4 + 21760*ep^6*mtt^6*mWW^2*s^2*t^4 + 10434*mtt^5*mWW^3*s^2*t^4 + 150700*ep*mtt^5*mWW^3*s^2*t^4 + 872450*ep^2*mtt^5*mWW^3*s^2*t^4 + 2583280*ep^3*mtt^5*mWW^3*s^2*t^4 + 4136384*ep^4*mtt^5*mWW^3*s^2*t^4 + 3410392*ep^5*mtt^5*mWW^3*s^2*t^4 + 1136192*ep^6*mtt^5*mWW^3*s^2*t^4 - 8622*mtt^4*mWW^4*s^2*t^4 - 123677*ep*mtt^4*mWW^4*s^2*t^4 - 711111*ep^2*mtt^4*mWW^4*s^2*t^4 - 2100149*ep^3*mtt^4*mWW^4*s^2*t^4 - 3369775*ep^4*mtt^4*mWW^4*s^2*t^4 - 2792314*ep^5*mtt^4*mWW^4*s^2*t^4 - 935704*ep^6*mtt^4*mWW^4*s^2*t^4 - 12020*mtt^3*mWW^5*s^2*t^4 - 176853*ep*mtt^3*mWW^5*s^2*t^4 - 1038653*ep^2*mtt^3*mWW^5*s^2*t^4 - 3096941*ep^3*mtt^3*mWW^5*s^2*t^4 - 4961427*ep^4*mtt^3*mWW^5*s^2*t^4 - 4076234*ep^5*mtt^3*mWW^5*s^2*t^4 - 1351032*ep^6*mtt^3*mWW^5*s^2*t^4 + 7248*mtt^2*mWW^6*s^2*t^4 + 105223*ep*mtt^2*mWW^6*s^2*t^4 + 611883*ep^2*mtt^2*mWW^6*s^2*t^4 + 1820111*ep^3*mtt^2*mWW^6*s^2*t^4 + 2931313*ep^4*mtt^2*mWW^6*s^2*t^4 + 2435310*ep^5*mtt^2*mWW^6*s^2*t^4 + 819272*ep^6*mtt^2*mWW^6*s^2*t^4 + 2658*mtt*mWW^7*s^2*t^4 + 39574*ep*mtt*mWW^7*s^2*t^4 + 233794*ep^2*mtt*mWW^7*s^2*t^4 + 696870*ep^3*mtt*mWW^7*s^2*t^4 + 1109068*ep^4*mtt*mWW^7*s^2*t^4 + 899716*ep^5*mtt*mWW^7*s^2*t^4 + 292656*ep^6*mtt*mWW^7*s^2*t^4 + 98*mWW^8*s^2*t^4 + 1501*ep*mWW^8*s^2*t^4 + 9061*ep^2*mWW^8*s^2*t^4 + 27297*ep^3*mWW^8*s^2*t^4 + 43217*ep^4*mWW^8*s^2*t^4 + 34194*ep^5*mWW^8*s^2*t^4 + 10616*ep^6*mWW^8*s^2*t^4 - 216*mtt^5*mWW^2*s^3*t^4 - 3168*ep*mtt^5*mWW^2*s^3*t^4 - 18504*ep^2*mtt^5*mWW^2*s^3*t^4 - 55008*ep^3*mtt^5*mWW^2*s^3*t^4 - 87840*ep^4*mtt^5*mWW^2*s^3*t^4 - 71424*ep^5*mtt^5*mWW^2*s^3*t^4 - 23040*ep^6*mtt^5*mWW^2*s^3*t^4 - 8526*mtt^4*mWW^3*s^3*t^4 - 130214*ep*mtt^4*mWW^3*s^3*t^4 - 793992*ep^2*mtt^4*mWW^3*s^3*t^4 - 2449870*ep^3*mtt^4*mWW^3*s^3*t^4 - 4049158*ep^4*mtt^4*mWW^3*s^3*t^4 - 3421720*ep^5*mtt^4*mWW^3*s^3*t^4 - 1162560*ep^6*mtt^4*mWW^3*s^3*t^4 + 9300*mtt^3*mWW^4*s^3*t^4 + 139339*ep*mtt^3*mWW^4*s^3*t^4 + 831939*ep^2*mtt^3*mWW^4*s^3*t^4 + 2536447*ep^3*mtt^3*mWW^4*s^3*t^4 + 4180805*ep^4*mtt^3*mWW^4*s^3*t^4 + 3545514*ep^5*mtt^3*mWW^4*s^3*t^4 + 1212696*ep^6*mtt^3*mWW^4*s^3*t^4 + 6744*mtt^2*mWW^5*s^3*t^4 + 109185*ep*mtt^2*mWW^5*s^3*t^4 + 697761*ep^2*mtt^2*mWW^5*s^3*t^4 + 2200933*ep^3*mtt^2*mWW^5*s^3*t^4 + 3644211*ep^4*mtt^2*mWW^5*s^3*t^4 + 3044318*ep^5*mtt^2*mWW^5*s^3*t^4 + 1014984*ep^6*mtt^2*mWW^5*s^3*t^4 - 6204*mtt*mWW^6*s^3*t^4 - 96451*ep*mtt*mWW^6*s^3*t^4 - 593939*ep^2*mtt*mWW^6*s^3*t^4 - 1837751*ep^3*mtt*mWW^6*s^3*t^4 - 3032477*ep^4*mtt*mWW^6*s^3*t^4 - 2552906*ep^5*mtt*mWW^6*s^3*t^4 - 863608*ep^6*mtt*mWW^6*s^3*t^4 - 1098*mWW^7*s^3*t^4 - 18091*ep*mWW^7*s^3*t^4 - 117265*ep^2*mWW^7*s^3*t^4 - 372551*ep^3*mWW^7*s^3*t^4 - 617141*ep^4*mWW^7*s^3*t^4 - 512582*ep^5*mWW^7*s^3*t^4 - 168872*ep^6*mWW^7*s^3*t^4 + 114*mtt^4*mWW^2*s^4*t^4 + 1672*ep*mtt^4*mWW^2*s^4*t^4 + 9766*ep^2*mtt^4*mWW^2*s^4*t^4 + 29032*ep^3*mtt^4*mWW^2*s^4*t^4 + 46360*ep^4*mtt^4*mWW^2*s^4*t^4 + 37696*ep^5*mtt^4*mWW^2*s^4*t^4 + 12160*ep^6*mtt^4*mWW^2*s^4*t^4 + 2464*mtt^3*mWW^3*s^4*t^4 + 39740*ep*mtt^3*mWW^3*s^4*t^4 + 254990*ep^2*mtt^3*mWW^3*s^4*t^4 + 817972*ep^3*mtt^3*mWW^3*s^4*t^4 + 1391930*ep^4*mtt^3*mWW^3*s^4*t^4 + 1203064*ep^5*mtt^3*mWW^3*s^4*t^4 + 416288*ep^6*mtt^3*mWW^3*s^4*t^4 - 3580*mtt^2*mWW^4*s^4*t^4 - 56850*ep*mtt^2*mWW^4*s^4*t^4 - 357392*ep^2*mtt^2*mWW^4*s^4*t^4 - 1134138*ep^3*mtt^2*mWW^4*s^4*t^4 - 1926572*ep^4*mtt^2*mWW^4*s^4*t^4 - 1672060*ep^5*mtt^2*mWW^4*s^4*t^4 - 582752*ep^6*mtt^2*mWW^4*s^4*t^4 - 688*mtt*mWW^5*s^4*t^4 - 12958*ep*mtt*mWW^5*s^4*t^4 - 95020*ep^2*mtt*mWW^5*s^4*t^4 - 319006*ep^3*mtt*mWW^5*s^4*t^4 - 532996*ep^4*mtt*mWW^5*s^4*t^4 - 433220*ep^5*mtt*mWW^5*s^4*t^4 - 136672*ep^6*mtt*mWW^5*s^4*t^4 + 1690*mWW^6*s^4*t^4 + 28276*ep*mWW^6*s^4*t^4 + 186456*ep^2*mWW^6*s^4*t^4 + 601700*ep^3*mWW^6*s^4*t^4 + 1013598*ep^4*mWW^6*s^4*t^4 + 858280*ep^5*mWW^6*s^4*t^4 + 289056*ep^6*mWW^6*s^4*t^4 - 24*mtt^3*mWW^2*s^5*t^4 - 352*ep*mtt^3*mWW^2*s^5*t^4 - 2056*ep^2*mtt^3*mWW^2*s^5*t^4 - 6112*ep^3*mtt^3*mWW^2*s^5*t^4 - 9760*ep^4*mtt^3*mWW^2*s^5*t^4 - 7936*ep^5*mtt^3*mWW^2*s^5*t^4 - 2560*ep^6*mtt^3*mWW^2*s^5*t^4 + 24*mtt^2*mWW^3*s^5*t^4 + 390*ep*mtt^2*mWW^3*s^5*t^4 + 2450*ep^2*mtt^2*mWW^3*s^5*t^4 + 7654*ep^3*mtt^2*mWW^3*s^5*t^4 + 12654*ep^4*mtt^2*mWW^3*s^5*t^4 + 10556*ep^5*mtt^2*mWW^3*s^5*t^4 + 3472*ep^6*mtt^2*mWW^3*s^5*t^4 + 24*mtt*mWW^4*s^5*t^4 + 360*ep*mtt*mWW^4*s^5*t^4 + 1856*ep^2*mtt*mWW^4*s^5*t^4 + 4624*ep^3*mtt*mWW^4*s^5*t^4 + 6072*ep^4*mtt*mWW^4*s^5*t^4 + 4040*ep^5*mtt*mWW^4*s^5*t^4 + 1072*ep^6*mtt*mWW^4*s^5*t^4 - 24*mWW^5*s^5*t^4 - 398*ep*mWW^5*s^5*t^4 - 2250*ep^2*mWW^5*s^5*t^4 - 6166*ep^3*mWW^5*s^5*t^4 - 8966*ep^4*mWW^5*s^5*t^4 - 6660*ep^5*mWW^5*s^5*t^4 - 1984*ep^6*mWW^5*s^5*t^4 - 2148*mtt^7*mWW^2*t^5 - 27972*ep*mtt^7*mWW^2*t^5 - 146400*ep^2*mtt^7*mWW^2*t^5 - 396120*ep^3*mtt^7*mWW^2*t^5 - 586440*ep^4*mtt^7*mWW^2*t^5 - 451536*ep^5*mtt^7*mWW^2*t^5 - 141504*ep^6*mtt^7*mWW^2*t^5 - 1536*mtt^6*mWW^3*t^5 - 21000*ep*mtt^6*mWW^3*t^5 - 115200*ep^2*mtt^6*mWW^3*t^5 - 325332*ep^3*mtt^6*mWW^3*t^5 - 500772*ep^4*mtt^6*mWW^3*t^5 - 399912*ep^5*mtt^6*mWW^3*t^5 - 129888*ep^6*mtt^6*mWW^3*t^5 + 7296*mtt^5*mWW^4*t^5 + 96306*ep*mtt^5*mWW^4*t^5 + 510936*ep^2*mtt^5*mWW^4*t^5 + 1400226*ep^3*mtt^5*mWW^4*t^5 + 2097708*ep^4*mtt^5*mWW^4*t^5 + 1633200*ep^5*mtt^5*mWW^4*t^5 + 517248*ep^6*mtt^5*mWW^4*t^5 - 1584*mtt^4*mWW^5*t^5 - 20133*ep*mtt^4*mWW^5*t^5 - 102699*ep^2*mtt^4*mWW^5*t^5 - 270645*ep^3*mtt^4*mWW^5*t^5 - 389481*ep^4*mtt^4*mWW^5*t^5 - 290082*ep^5*mtt^4*mWW^5*t^5 - 87096*ep^6*mtt^4*mWW^5*t^5 - 1836*mtt^3*mWW^6*t^5 - 24507*ep*mtt^3*mWW^6*t^5 - 131625*ep^2*mtt^3*mWW^6*t^5 - 365679*ep^3*mtt^3*mWW^6*t^5 - 556707*ep^4*mtt^3*mWW^6*t^5 - 442134*ep^5*mtt^3*mWW^6*t^5 - 143592*ep^6*mtt^3*mWW^6*t^5 - 192*mtt^2*mWW^7*t^5 - 2694*ep*mtt^2*mWW^7*t^5 - 15012*ep^2*mtt^2*mWW^7*t^5 - 42450*ep^3*mtt^2*mWW^7*t^5 - 64308*ep^4*mtt^2*mWW^7*t^5 - 49536*ep^5*mtt^2*mWW^7*t^5 - 15168*ep^6*mtt^2*mWW^7*t^5 + 10238*mtt^6*mWW^2*s*t^5 + 138610*ep*mtt^6*mWW^2*s*t^5 + 753348*ep^2*mtt^6*mWW^2*s*t^5 + 2108662*ep^3*mtt^6*mWW^2*s*t^5 + 3215086*ep^4*mtt^6*mWW^2*s*t^5 + 2538888*ep^5*mtt^6*mWW^2*s*t^5 + 813248*ep^6*mtt^6*mWW^2*s*t^5 + 7716*mtt^5*mWW^3*s*t^5 + 105834*ep*mtt^5*mWW^3*s*t^5 + 581680*ep^2*mtt^5*mWW^3*s*t^5 + 1641678*ep^3*mtt^5*mWW^3*s*t^5 + 2516308*ep^4*mtt^5*mWW^3*s*t^5 + 1993712*ep^5*mtt^5*mWW^3*s*t^5 + 640512*ep^6*mtt^5*mWW^3*s*t^5 - 30958*mtt^4*mWW^4*s*t^5 - 422826*ep*mtt^4*mWW^4*s*t^5 - 2316774*ep^2*mtt^4*mWW^4*s*t^5 - 6529986*ep^3*mtt^4*mWW^4*s*t^5 - 10014296*ep^4*mtt^4*mWW^4*s*t^5 - 7947968*ep^5*mtt^4*mWW^4*s*t^5 - 2557952*ep^6*mtt^4*mWW^4*s*t^5 - 122*mtt^3*mWW^5*s*t^5 + 269*ep*mtt^3*mWW^5*s*t^5 + 12939*ep^2*mtt^3*mWW^5*s*t^5 + 70849*ep^3*mtt^3*mWW^5*s*t^5 + 163995*ep^4*mtt^3*mWW^5*s*t^5 + 174022*ep^5*mtt^3*mWW^5*s*t^5 + 69288*ep^6*mtt^3*mWW^5*s*t^5 + 11112*mtt^2*mWW^6*s*t^5 + 150765*ep*mtt^2*mWW^6*s*t^5 + 820735*ep^2*mtt^2*mWW^6*s*t^5 + 2299485*ep^3*mtt^2*mWW^6*s*t^5 + 3508137*ep^4*mtt^2*mWW^6*s*t^5 + 2773294*ep^5*mtt^2*mWW^6*s*t^5 + 890472*ep^6*mtt^2*mWW^6*s*t^5 + 1966*mtt*mWW^7*s*t^5 + 26458*ep*mtt*mWW^7*s*t^5 + 142410*ep^2*mtt*mWW^7*s*t^5 + 392758*ep^3*mtt*mWW^7*s*t^5 + 586360*ep^4*mtt*mWW^7*s*t^5 + 450336*ep^5*mtt*mWW^7*s*t^5 + 139392*ep^6*mtt*mWW^7*s*t^5 + 48*mWW^8*s*t^5 + 650*ep*mWW^8*s*t^5 + 3502*ep^2*mWW^8*s*t^5 + 9594*ep^3*mWW^8*s*t^5 + 14090*ep^4*mWW^8*s*t^5 + 10516*ep^5*mWW^8*s*t^5 + 3120*ep^6*mWW^8*s*t^5 - 18098*mtt^5*mWW^2*s^2*t^5 - 255360*ep*mtt^5*mWW^2*s^2*t^5 - 1443182*ep^2*mtt^5*mWW^2*s^2*t^5 - 4177000*ep^3*mtt^5*mWW^2*s^2*t^5 - 6548448*ep^4*mtt^5*mWW^2*s^2*t^5 - 5292264*ep^5*mtt^5*mWW^2*s^2*t^5 - 1728672*ep^6*mtt^5*mWW^2*s^2*t^5 - 7236*mtt^4*mWW^3*s^2*t^5 - 108803*ep*mtt^4*mWW^3*s^2*t^5 - 647461*ep^2*mtt^4*mWW^3*s^2*t^5 - 1932131*ep^3*mtt^4*mWW^3*s^2*t^5 - 3063255*ep^4*mtt^4*mWW^3*s^2*t^5 - 2468098*ep^5*mtt^4*mWW^3*s^2*t^5 - 796792*ep^6*mtt^4*mWW^3*s^2*t^5 + 49446*mtt^3*mWW^4*s^2*t^5 + 706595*ep*mtt^3*mWW^4*s^2*t^5 + 4036269*ep^2*mtt^3*mWW^4*s^2*t^5 + 11766699*ep^3*mtt^3*mWW^4*s^2*t^5 + 18522305*ep^4*mtt^3*mWW^4*s^2*t^5 + 14997038*ep^5*mtt^3*mWW^4*s^2*t^5 + 4901960*ep^6*mtt^3*mWW^4*s^2*t^5 - 6350*mtt^2*mWW^5*s^2*t^5 - 85355*ep*mtt^2*mWW^5*s^2*t^5 - 464617*ep^2*mtt^2*mWW^5*s^2*t^5 - 1330859*ep^3*mtt^2*mWW^5*s^2*t^5 - 2127125*ep^4*mtt^2*mWW^5*s^2*t^5 - 1792814*ep^5*mtt^2*mWW^5*s^2*t^5 - 618664*ep^6*mtt^2*mWW^5*s^2*t^5 - 16204*mtt*mWW^6*s^2*t^5 - 233303*ep*mtt*mWW^6*s^2*t^5 - 1339061*ep^2*mtt*mWW^6*s^2*t^5 - 3904575*ep^3*mtt*mWW^6*s^2*t^5 - 6120647*ep^4*mtt*mWW^6*s^2*t^5 - 4918650*ep^5*mtt*mWW^6*s^2*t^5 - 1592376*ep^6*mtt*mWW^6*s^2*t^5 - 1558*mWW^7*s^2*t^5 - 22934*ep*mWW^7*s^2*t^5 - 133728*ep^2*mWW^7*s^2*t^5 - 392494*ep^3*mWW^7*s^2*t^5 - 612850*ep^4*mWW^7*s^2*t^5 - 485492*ep^5*mWW^7*s^2*t^5 - 153456*ep^6*mWW^7*s^2*t^5 + 14106*mtt^4*mWW^2*s^3*t^5 + 207026*ep*mtt^4*mWW^2*s^3*t^5 + 1213296*ep^2*mtt^4*mWW^2*s^3*t^5 + 3617878*ep^3*mtt^4*mWW^2*s^3*t^5 + 5809046*ep^4*mtt^4*mWW^2*s^3*t^5 + 4786328*ep^5*mtt^4*mWW^2*s^3*t^5 + 1588608*ep^6*mtt^4*mWW^2*s^3*t^5 - 2350*mtt^3*mWW^3*s^3*t^5 - 26782*ep*mtt^3*mWW^3*s^3*t^5 - 117716*ep^2*mtt^3*mWW^3*s^3*t^5 - 286174*ep^3*mtt^3*mWW^3*s^3*t^5 - 433126*ep^4*mtt^3*mWW^3*s^3*t^5 - 381132*ep^5*mtt^3*mWW^3*s^3*t^5 - 143680*ep^6*mtt^3*mWW^3*s^3*t^5 - 30954*mtt^2*mWW^4*s^3*t^5 - 466084*ep*mtt^2*mWW^4*s^3*t^5 - 2787896*ep^2*mtt^2*mWW^4*s^3*t^5 - 8404096*ep^3*mtt^2*mWW^4*s^3*t^5 - 13531618*ep^4*mtt^2*mWW^4*s^3*t^5 - 11118320*ep^5*mtt^2*mWW^4*s^3*t^5 - 3668224*ep^6*mtt^2*mWW^4*s^3*t^5 + 12534*mtt*mWW^5*s^3*t^5 + 182227*ep*mtt*mWW^5*s^3*t^5 + 1056869*ep^2*mtt*mWW^5*s^3*t^5 + 3132543*ep^3*mtt*mWW^5*s^3*t^5 + 5027009*ep^4*mtt*mWW^5*s^3*t^5 + 4159442*ep^5*mtt*mWW^5*s^3*t^5 + 1391240*ep^6*mtt*mWW^5*s^3*t^5 + 6664*mWW^6*s^3*t^5 + 103073*ep*mWW^6*s^3*t^5 + 629987*ep^2*mWW^6*s^3*t^5 + 1919389*ep^3*mWW^6*s^3*t^5 + 3092869*ep^4*mWW^6*s^3*t^5 + 2524282*ep^5*mWW^6*s^3*t^5 + 822936*ep^6*mWW^6*s^3*t^5 - 4130*mtt^3*mWW^2*s^4*t^5 - 62768*ep*mtt^3*mWW^2*s^4*t^5 - 379734*ep^2*mtt^3*mWW^2*s^4*t^5 - 1161228*ep^3*mtt^3*mWW^2*s^4*t^5 - 1901468*ep^4*mtt^3*mWW^2*s^4*t^5 - 1591144*ep^5*mtt^3*mWW^2*s^4*t^5 - 534752*ep^6*mtt^3*mWW^2*s^4*t^5 + 3470*mtt^2*mWW^3*s^4*t^5 + 51147*ep*mtt^2*mWW^3*s^4*t^5 + 301161*ep^2*mtt^2*mWW^3*s^4*t^5 + 913459*ep^3*mtt^2*mWW^3*s^4*t^5 + 1508789*ep^4*mtt^2*mWW^3*s^4*t^5 + 1287574*ep^5*mtt^2*mWW^3*s^4*t^5 + 443752*ep^6*mtt^2*mWW^3*s^4*t^5 + 5450*mtt*mWW^4*s^4*t^5 + 86307*ep*mtt*mWW^4*s^4*t^5 + 538987*ep^2*mtt*mWW^4*s^4*t^5 + 1662439*ep^3*mtt*mWW^4*s^4*t^5 + 2693955*ep^4*mtt*mWW^4*s^4*t^5 + 2202358*ep^5*mtt*mWW^4*s^4*t^5 + 717560*ep^6*mtt*mWW^4*s^4*t^5 - 4790*mWW^5*s^4*t^5 - 74626*ep*mWW^5*s^4*t^5 - 459814*ep^2*mWW^5*s^4*t^5 - 1412450*ep^3*mWW^5*s^4*t^5 - 2297436*ep^4*mWW^5*s^4*t^5 - 1895668*ep^5*mWW^5*s^4*t^5 - 625600*ep^6*mWW^5*s^4*t^5 + 32*mtt^2*mWW^2*s^5*t^5 + 464*ep*mtt^2*mWW^2*s^5*t^5 + 2672*ep^2*mtt^2*mWW^2*s^5*t^5 + 7808*ep^3*mtt^2*mWW^2*s^5*t^5 + 12224*ep^4*mtt^2*mWW^2*s^5*t^5 + 9728*ep^5*mtt^2*mWW^2*s^5*t^5 + 3072*ep^6*mtt^2*mWW^2*s^5*t^5 - 64*mtt*mWW^3*s^5*t^5 - 948*ep*mtt*mWW^3*s^5*t^5 - 5484*ep^2*mtt*mWW^3*s^5*t^5 - 15996*ep^3*mtt*mWW^3*s^5*t^5 - 24948*ep^4*mtt*mWW^3*s^5*t^5 - 19776*ep^5*mtt*mWW^3*s^5*t^5 - 6224*ep^6*mtt*mWW^3*s^5*t^5 + 32*mWW^4*s^5*t^5 + 484*ep*mWW^4*s^5*t^5 + 2812*ep^2*mWW^4*s^5*t^5 + 8188*ep^3*mWW^4*s^5*t^5 + 12724*ep^4*mWW^4*s^5*t^5 + 10048*ep^5*mWW^4*s^5*t^5 + 3152*ep^6*mWW^4*s^5*t^5 + 1728*mtt^7*mWW*t^6 + 21888*ep*mtt^7*mWW*t^6 + 111276*ep^2*mtt^7*mWW*t^6 + 292680*ep^3*mtt^7*mWW*t^6 + 422004*ep^4*mtt^7*mWW*t^6 + 317304*ep^5*mtt^7*mWW*t^6 + 97440*ep^6*mtt^7*mWW*t^6 + 8736*mtt^6*mWW^2*t^6 + 113334*ep*mtt^6*mWW^2*t^6 + 590268*ep^2*mtt^6*mWW^2*t^6 + 1587546*ep^3*mtt^6*mWW^2*t^6 + 2334132*ep^4*mtt^6*mWW^2*t^6 + 1783776*ep^5*mtt^6*mWW^2*t^6 + 554688*ep^6*mtt^6*mWW^2*t^6 - 8124*mtt^5*mWW^3*t^6 - 102426*ep*mtt^5*mWW^3*t^6 - 518208*ep^2*mtt^5*mWW^3*t^6 - 1356570*ep^3*mtt^5*mWW^3*t^6 - 1946784*ep^4*mtt^5*mWW^3*t^6 - 1456392*ep^5*mtt^5*mWW^3*t^6 - 444576*ep^6*mtt^5*mWW^3*t^6 - 13494*mtt^4*mWW^4*t^6 - 177891*ep*mtt^4*mWW^4*t^6 - 941211*ep^2*mtt^4*mWW^4*t^6 - 2568147*ep^3*mtt^4*mWW^4*t^6 - 3825075*ep^4*mtt^4*mWW^4*t^6 - 2957622*ep^5*mtt^4*mWW^4*t^6 - 929640*ep^6*mtt^4*mWW^4*t^6 + 7938*mtt^3*mWW^5*t^6 + 102573*ep*mtt^3*mWW^5*t^6 + 532491*ep^2*mtt^3*mWW^5*t^6 + 1429413*ep^3*mtt^3*mWW^5*t^6 + 2100843*ep^4*mtt^3*mWW^5*t^6 + 1607214*ep^5*mtt^3*mWW^5*t^6 + 500808*ep^6*mtt^3*mWW^5*t^6 + 3054*mtt^2*mWW^6*t^6 + 40293*ep*mtt^2*mWW^6*t^6 + 213207*ep^2*mtt^2*mWW^6*t^6 + 581325*ep^3*mtt^2*mWW^6*t^6 + 864771*ep^4*mtt^2*mWW^6*t^6 + 667902*ep^5*mtt^2*mWW^6*t^6 + 209928*ep^6*mtt^2*mWW^6*t^6 + 162*mtt*mWW^7*t^6 + 2229*ep*mtt*mWW^7*t^6 + 12177*ep^2*mtt*mWW^7*t^6 + 33753*ep^3*mtt*mWW^7*t^6 + 50109*ep^4*mtt*mWW^7*t^6 + 37818*ep^5*mtt*mWW^7*t^6 + 11352*ep^6*mtt*mWW^7*t^6 - 7656*mtt^6*mWW*s*t^6 - 101308*ep*mtt^6*mWW*s*t^6 - 538240*ep^2*mtt^6*mWW*s*t^6 - 1475116*ep^3*mtt^6*mWW*s*t^6 - 2207360*ep^4*mtt^6*mWW*s*t^6 - 1715440*ep^5*mtt^6*mWW*s*t^6 - 542400*ep^6*mtt^6*mWW*s*t^6 - 32178*mtt^5*mWW^2*s*t^6 - 434280*ep*mtt^5*mWW^2*s*t^6 - 2348726*ep^2*mtt^5*mWW^2*s*t^6 - 6528964*ep^3*mtt^5*mWW^2*s*t^6 - 9868532*ep^4*mtt^5*mWW^2*s*t^6 - 7714768*ep^5*mtt^5*mWW^2*s*t^6 - 2444032*ep^6*mtt^5*mWW^2*s*t^6 + 34408*mtt^4*mWW^3*s*t^6 + 459234*ep*mtt^4*mWW^3*s*t^6 + 2460356*ep^2*mtt^4*mWW^3*s*t^6 + 6794846*ep^3*mtt^4*mWW^3*s*t^6 + 10238428*ep^4*mtt^4*mWW^3*s*t^6 + 8004600*ep^5*mtt^4*mWW^3*s*t^6 + 2543008*ep^6*mtt^4*mWW^3*s*t^6 + 44510*mtt^3*mWW^4*s*t^6 + 603961*ep*mtt^3*mWW^4*s*t^6 + 3280375*ep^2*mtt^3*mWW^4*s*t^6 + 9141933*ep^3*mtt^3*mWW^4*s*t^6 + 13827335*ep^4*mtt^3*mWW^4*s*t^6 + 10800446*ep^5*mtt^3*mWW^4*s*t^6 + 3415240*ep^6*mtt^3*mWW^4*s*t^6 - 25998*mtt^2*mWW^5*s*t^6 - 351367*ep*mtt^2*mWW^5*s*t^6 - 1904357*ep^2*mtt^2*mWW^5*s*t^6 - 5310423*ep^3*mtt^2*mWW^5*s*t^6 - 8062605*ep^4*mtt^2*mWW^5*s*t^6 - 6340330*ep^5*mtt^2*mWW^5*s*t^6 - 2023320*ep^6*mtt^2*mWW^5*s*t^6 - 12340*mtt*mWW^6*s*t^6 - 165887*ep*mtt*mWW^6*s*t^6 - 892559*ep^2*mtt*mWW^6*s*t^6 - 2464407*ep^3*mtt*mWW^6*s*t^6 - 3692749*ep^4*mtt*mWW^6*s*t^6 - 2857042*ep^5*mtt*mWW^6*s*t^6 - 894776*ep^6*mtt*mWW^6*s*t^6 - 746*mWW^7*s*t^6 - 9993*ep*mWW^7*s*t^6 - 53429*ep^2*mWW^7*s*t^6 - 145989*ep^3*mWW^7*s*t^6 - 215257*ep^4*mWW^7*s*t^6 - 162706*ep^5*mWW^7*s*t^6 - 49400*ep^6*mWW^7*s*t^6 + 12768*mtt^5*mWW*s^2*t^6 + 175612*ep*mtt^5*mWW*s^2*t^6 + 968304*ep^2*mtt^5*mWW*s^2*t^6 + 2742068*ep^3*mtt^5*mWW*s^2*t^6 + 4219848*ep^4*mtt^5*mWW*s^2*t^6 + 3358440*ep^5*mtt^5*mWW*s^2*t^6 + 1083600*ep^6*mtt^5*mWW*s^2*t^6 + 39580*mtt^4*mWW^2*s^2*t^6 + 558752*ep*mtt^4*mWW^2*s^2*t^6 + 3149990*ep^2*mtt^4*mWW^2*s^2*t^6 + 9058044*ep^3*mtt^4*mWW^2*s^2*t^6 + 14058330*ep^4*mtt^4*mWW^2*s^2*t^6 + 11216928*ep^5*mtt^4*mWW^2*s^2*t^6 + 3610352*ep^6*mtt^4*mWW^2*s^2*t^6 - 61722*mtt^3*mWW^3*s^2*t^6 - 856006*ep*mtt^3*mWW^3*s^2*t^6 - 4754442*ep^2*mtt^3*mWW^3*s^2*t^6 - 13545870*ep^3*mtt^3*mWW^3*s^2*t^6 - 20951452*ep^4*mtt^3*mWW^3*s^2*t^6 - 16741564*ep^5*mtt^3*mWW^3*s^2*t^6 - 5416816*ep^6*mtt^3*mWW^3*s^2*t^6 - 37546*mtt^2*mWW^4*s^2*t^6 - 541571*ep*mtt^2*mWW^4*s^2*t^6 - 3104697*ep^2*mtt^2*mWW^4*s^2*t^6 - 9005115*ep^3*mtt^2*mWW^4*s^2*t^6 - 13985905*ep^4*mtt^2*mWW^4*s^2*t^6 - 11096222*ep^5*mtt^2*mWW^4*s^2*t^6 - 3535592*ep^6*mtt^2*mWW^4*s^2*t^6 + 38098*mtt*mWW^5*s^2*t^6 + 536047*ep*mtt*mWW^5*s^2*t^6 + 3013121*ep^2*mtt*mWW^5*s^2*t^6 + 8645747*ep^3*mtt*mWW^5*s^2*t^6 + 13402661*ep^4*mtt*mWW^5*s^2*t^6 + 10693038*ep^5*mtt*mWW^5*s^2*t^6 + 3445480*ep^6*mtt*mWW^5*s^2*t^6 + 8822*mWW^6*s^2*t^6 + 126446*ep*mWW^6*s^2*t^6 + 720536*ep^2*mWW^6*s^2*t^6 + 2078582*ep^3*mWW^6*s^2*t^6 + 3210690*ep^4*mWW^6*s^2*t^6 + 2532204*ep^5*mWW^6*s^2*t^6 + 801552*ep^6*mWW^6*s^2*t^6 - 9480*mtt^4*mWW*s^3*t^6 - 134852*ep*mtt^4*mWW*s^3*t^6 - 766992*ep^2*mtt^4*mWW*s^3*t^6 - 2229508*ep^3*mtt^4*mWW*s^3*t^6 - 3505632*ep^4*mtt^4*mWW*s^3*t^6 - 2839776*ep^5*mtt^4*mWW*s^3*t^6 - 929760*ep^6*mtt^4*mWW*s^3*t^6 - 17042*mtt^3*mWW^2*s^3*t^6 - 252438*ep*mtt^3*mWW^2*s^3*t^6 - 1483940*ep^2*mtt^3*mWW^2*s^3*t^6 - 4397550*ep^3*mtt^3*mWW^2*s^3*t^6 - 6962398*ep^4*mtt^3*mWW^2*s^3*t^6 - 5624304*ep^5*mtt^3*mWW^2*s^3*t^6 - 1823104*ep^6*mtt^3*mWW^2*s^3*t^6 + 45046*mtt^2*mWW^3*s^3*t^6 + 650399*ep*mtt^2*mWW^3*s^3*t^6 + 3743821*ep^2*mtt^2*mWW^3*s^3*t^6 + 10961443*ep^3*mtt^2*mWW^3*s^3*t^6 + 17286485*ep^4*mtt^2*mWW^3*s^3*t^6 + 13997294*ep^5*mtt^2*mWW^3*s^3*t^6 + 4568920*ep^6*mtt^2*mWW^3*s^3*t^6 - 1046*mtt*mWW^4*s^3*t^6 - 3336*ep*mtt*mWW^4*s^3*t^6 + 38190*ep^2*mtt*mWW^4*s^3*t^6 + 206592*ep^3*mtt*mWW^4*s^3*t^6 + 364260*ep^4*mtt*mWW^4*s^3*t^6 + 256100*ep^5*mtt*mWW^4*s^3*t^6 + 55168*ep^6*mtt*mWW^4*s^3*t^6 - 17478*mWW^5*s^3*t^6 - 259521*ep*mWW^5*s^3*t^6 - 1528511*ep^2*mWW^5*s^3*t^6 - 4531269*ep^3*mWW^5*s^3*t^6 - 7165579*ep^4*mWW^5*s^3*t^6 - 5775154*ep^5*mWW^5*s^3*t^6 - 1866808*ep^6*mWW^5*s^3*t^6 + 2640*mtt^3*mWW*s^4*t^6 + 38660*ep*mtt^3*mWW*s^4*t^6 + 225652*ep^2*mtt^3*mWW*s^4*t^6 + 669876*ep^3*mtt^3*mWW*s^4*t^6 + 1071140*ep^4*mtt^3*mWW*s^4*t^6 + 879472*ep^5*mtt^3*mWW*s^4*t^6 + 291120*ep^6*mtt^3*mWW*s^4*t^6 + 904*mtt^2*mWW^2*s^4*t^6 + 14848*ep*mtt^2*mWW^2*s^4*t^6 + 93704*ep^2*mtt^2*mWW^2*s^4*t^6 + 283348*ep^3*mtt^2*mWW^2*s^4*t^6 + 439044*ep^4*mtt^2*mWW^2*s^4*t^6 + 335776*ep^5*mtt^2*mWW^2*s^4*t^6 + 100176*ep^6*mtt^2*mWW^2*s^4*t^6 - 9728*mtt*mWW^3*s^4*t^6 - 145721*ep*mtt*mWW^3*s^4*t^6 - 864639*ep^2*mtt*mWW^3*s^4*t^6 - 2576897*ep^3*mtt*mWW^3*s^4*t^6 - 4091909*ep^4*mtt*mWW^3*s^4*t^6 - 3309890*ep^5*mtt*mWW^3*s^4*t^6 - 1073576*ep^6*mtt*mWW^3*s^4*t^6 + 6184*mWW^4*s^4*t^6 + 92201*ep*mWW^4*s^4*t^6 + 545163*ep^2*mWW^4*s^4*t^6 + 1623229*ep^3*mWW^4*s^4*t^6 + 2580957*ep^4*mWW^4*s^4*t^6 + 2094018*ep^5*mWW^4*s^4*t^6 + 682088*ep^6*mWW^4*s^4*t^6 - 504*mtt^7*t^7 - 6276*ep*mtt^7*t^7 - 31344*ep^2*mtt^7*t^7 - 81060*ep^3*mtt^7*t^7 - 115104*ep^4*mtt^7*t^7 - 85392*ep^5*mtt^7*t^7 - 25920*ep^6*mtt^7*t^7 - 8664*mtt^6*mWW*t^7 - 109356*ep*mtt^6*mWW*t^7 - 553524*ep^2*mtt^6*mWW*t^7 - 1448388*ep^3*mtt^6*mWW*t^7 - 2076156*ep^4*mtt^6*mWW*t^7 - 1551000*ep^5*mtt^6*mWW*t^7 - 472992*ep^6*mtt^6*mWW*t^7 - 9060*mtt^5*mWW^2*t^7 - 119496*ep*mtt^5*mWW^2*t^7 - 631500*ep^2*mtt^5*mWW^2*t^7 - 1717188*ep^3*mtt^5*mWW^2*t^7 - 2542644*ep^4*mtt^5*mWW^2*t^7 - 1949544*ep^5*mtt^5*mWW^2*t^7 - 606048*ep^6*mtt^5*mWW^2*t^7 + 28464*mtt^4*mWW^3*t^7 + 362919*ep*mtt^4*mWW^3*t^7 + 1856043*ep^2*mtt^4*mWW^3*t^7 + 4903539*ep^3*mtt^4*mWW^3*t^7 + 7088529*ep^4*mtt^4*mWW^3*t^7 + 5332842*ep^5*mtt^4*mWW^3*t^7 + 1634904*ep^6*mtt^4*mWW^3*t^7 + 5112*mtt^3*mWW^4*t^7 + 70659*ep*mtt^3*mWW^4*t^7 + 389277*ep^2*mtt^3*mWW^4*t^7 + 1094943*ep^3*mtt^3*mWW^4*t^7 + 1664859*ep^4*mtt^3*mWW^4*t^7 + 1302918*ep^5*mtt^3*mWW^4*t^7 + 411432*ep^6*mtt^3*mWW^4*t^7 - 13080*mtt^2*mWW^5*t^7 - 168705*ep*mtt^2*mWW^5*t^7 - 872871*ep^2*mtt^2*mWW^5*t^7 - 2331093*ep^3*mtt^2*mWW^5*t^7 - 3402801*ep^4*mtt^2*mWW^5*t^7 - 2582322*ep^5*mtt^2*mWW^5*t^7 - 797688*ep^6*mtt^2*mWW^5*t^7 - 2220*mtt*mWW^6*t^7 - 29091*ep*mtt*mWW^6*t^7 - 152547*ep^2*mtt*mWW^6*t^7 - 411075*ep^3*mtt*mWW^6*t^7 - 602505*ep^4*mtt*mWW^6*t^7 - 456954*ep^5*mtt*mWW^6*t^7 - 140568*ep^6*mtt*mWW^6*t^7 - 48*mWW^7*t^7 - 654*ep*mWW^7*t^7 - 3534*ep^2*mWW^7*t^7 - 9678*ep^3*mWW^7*t^7 - 14178*ep^4*mWW^7*t^7 - 10548*ep^5*mWW^7*t^7 - 3120*ep^6*mWW^7*t^7 + 2184*mtt^6*s*t^7 + 28372*ep*mtt^6*s*t^7 + 148116*ep^2*mtt^6*s*t^7 + 399812*ep^3*mtt^6*s*t^7 + 590820*ep^4*mtt^6*s*t^7 + 454536*ep^5*mtt^6*s*t^7 + 142560*ep^6*mtt^6*s*t^7 + 30520*mtt^5*mWW*s*t^7 + 402460*ep*mtt^5*mWW*s*t^7 + 2128192*ep^2*mtt^5*mWW*s*t^7 + 5797492*ep^3*mtt^5*mWW*s*t^7 + 8612920*ep^4*mtt^5*mWW*s*t^7 + 6638944*ep^5*mtt^5*mWW*s*t^7 + 2080512*ep^6*mtt^5*mWW*s*t^7 + 15306*mtt^4*mWW^2*s*t^7 + 214444*ep*mtt^4*mWW^2*s*t^7 + 1193964*ep^2*mtt^4*mWW^2*s*t^7 + 3379488*ep^3*mtt^4*mWW^2*s*t^7 + 5144998*ep^4*mtt^4*mWW^2*s*t^7 + 4011696*ep^5*mtt^4*mWW^2*s*t^7 + 1256544*ep^6*mtt^4*mWW^2*s*t^7 - 87850*mtt^3*mWW^3*s*t^7 - 1172700*ep*mtt^3*mWW^3*s*t^7 - 6270264*ep^2*mtt^3*mWW^3*s*t^7 - 17233804*ep^3*mtt^3*mWW^3*s*t^7 - 25768578*ep^4*mtt^3*mWW^3*s*t^7 - 19942476*ep^5*mtt^3*mWW^3*s*t^7 - 6259728*ep^6*mtt^3*mWW^3*s*t^7 + 1258*mtt^2*mWW^4*s*t^7 + 10448*ep*mtt^2*mWW^4*s*t^7 + 28404*ep^2*mtt^2*mWW^4*s*t^7 + 32520*ep^3*mtt^2*mWW^4*s*t^7 + 33362*ep^4*mtt^2*mWW^4*s*t^7 + 53592*ep^5*mtt^2*mWW^4*s*t^7 + 36416*ep^6*mtt^2*mWW^4*s*t^7 + 34106*mtt*mWW^5*s*t^7 + 456807*ep*mtt*mWW^5*s*t^7 + 2448703*ep^2*mtt*mWW^5*s*t^7 + 6738411*ep^3*mtt*mWW^5*s*t^7 + 10071879*ep^4*mtt*mWW^5*s*t^7 + 7780630*ep^5*mtt*mWW^5*s*t^7 + 2434984*ep^6*mtt*mWW^5*s*t^7 + 4476*mWW^6*s*t^7 + 59869*ep*mWW^6*s*t^7 + 319957*ep^2*mWW^6*s*t^7 + 875557*ep^3*mWW^6*s*t^7 + 1296911*ep^4*mWW^6*s*t^7 + 989062*ep^5*mWW^6*s*t^7 + 304488*ep^6*mWW^6*s*t^7 - 3528*mtt^5*s^2*t^7 - 47460*ep*mtt^5*s^2*t^7 - 256284*ep^2*mtt^5*s^2*t^7 - 713076*ep^3*mtt^5*s^2*t^7 - 1081836*ep^4*mtt^5*s^2*t^7 - 851256*ep^5*mtt^5*s^2*t^7 - 272160*ep^6*mtt^5*s^2*t^7 - 37808*mtt^4*mWW*s^2*t^7 - 518212*ep*mtt^4*mWW*s^2*t^7 - 2842456*ep^2*mtt^4*mWW*s^2*t^7 - 7990860*ep^3*mtt^4*mWW*s^2*t^7 - 12186048*ep^4*mtt^4*mWW*s^2*t^7 - 9597464*ep^5*mtt^4*mWW*s^2*t^7 - 3061392*ep^6*mtt^4*mWW*s^2*t^7 + 8386*mtt^3*mWW^2*s^2*t^7 + 98764*ep*mtt^3*mWW^2*s^2*t^7 + 465512*ep^2*mtt^3*mWW^2*s^2*t^7 + 1163440*ep^3*mtt^3*mWW^2*s^2*t^7 + 1662634*ep^4*mtt^3*mWW^2*s^2*t^7 + 1298072*ep^5*mtt^3*mWW^2*s^2*t^7 + 430800*ep^6*mtt^3*mWW^2*s^2*t^7 + 87642*mtt^2*mWW^3*s^2*t^7 + 1221934*ep*mtt^2*mWW^3*s^2*t^7 + 6800210*ep^2*mtt^2*mWW^3*s^2*t^7 + 19308046*ep^3*mtt^2*mWW^3*s^2*t^7 + 29603744*ep^4*mtt^2*mWW^3*s^2*t^7 + 23347984*ep^5*mtt^2*mWW^3*s^2*t^7 + 7432736*ep^6*mtt^2*mWW^3*s^2*t^7 - 31570*mtt*mWW^4*s^2*t^7 - 429480*ep*mtt*mWW^4*s^2*t^7 - 2341490*ep^2*mtt*mWW^4*s^2*t^7 - 6565764*ep^3*mtt*mWW^4*s^2*t^7 - 10028396*ep^4*mtt*mWW^4*s^2*t^7 - 7939140*ep^5*mtt*mWW^4*s^2*t^7 - 2552080*ep^6*mtt*mWW^4*s^2*t^7 - 23122*mWW^5*s^2*t^7 - 325222*ep*mWW^5*s^2*t^7 - 1822216*ep^2*mWW^5*s^2*t^7 - 5189510*ep^3*mWW^5*s^2*t^7 - 7948606*ep^4*mWW^5*s^2*t^7 - 6240556*ep^5*mWW^5*s^2*t^7 - 1972432*ep^6*mWW^5*s^2*t^7 + 2520*mtt^4*s^3*t^7 + 34908*ep*mtt^4*s^3*t^7 + 193596*ep^2*mtt^4*s^3*t^7 + 550956*ep^3*mtt^4*s^3*t^7 + 851628*ep^4*mtt^4*s^3*t^7 + 680472*ep^5*mtt^4*s^3*t^7 + 220320*ep^6*mtt^4*s^3*t^7 + 18352*mtt^3*mWW*s^3*t^7 + 260012*ep*mtt^3*mWW*s^3*t^7 + 1469032*ep^2*mtt^3*mWW*s^3*t^7 + 4227516*ep^3*mtt^3*mWW*s^3*t^7 + 6561880*ep^4*mtt^3*mWW*s^3*t^7 + 5236312*ep^5*mtt^3*mWW*s^3*t^7 + 1686576*ep^6*mtt^3*mWW*s^3*t^7 - 21736*mtt^2*mWW^2*s^3*t^7 - 300600*ep*mtt^2*mWW^2*s^3*t^7 - 1663488*ep^2*mtt^2*mWW^2*s^3*t^7 - 4726636*ep^3*mtt^2*mWW^2*s^3*t^7 - 7301716*ep^4*mtt^2*mWW^2*s^3*t^7 - 5836744*ep^5*mtt^2*mWW^2*s^3*t^7 - 1892400*ep^6*mtt^2*mWW^2*s^3*t^7 - 21664*mtt*mWW^3*s^3*t^7 - 318563*ep*mtt*mWW^3*s^3*t^7 - 1855191*ep^2*mtt*mWW^3*s^3*t^7 - 5434903*ep^3*mtt*mWW^3*s^3*t^7 - 8490701*ep^4*mtt*mWW^3*s^3*t^7 - 6758018*ep^5*mtt*mWW^3*s^3*t^7 - 2156120*ep^6*mtt*mWW^3*s^3*t^7 + 22528*mWW^4*s^3*t^7 + 324195*ep*mWW^4*s^3*t^7 + 1855559*ep^2*mWW^4*s^3*t^7 + 5381195*ep^3*mWW^4*s^3*t^7 + 8375585*ep^4*mWW^4*s^3*t^7 + 6675218*ep^5*mWW^4*s^3*t^7 + 2140760*ep^6*mWW^4*s^3*t^7 - 672*mtt^3*s^4*t^7 - 9544*ep*mtt^3*s^4*t^7 - 54084*ep^2*mtt^3*s^4*t^7 - 156632*ep^3*mtt^3*s^4*t^7 - 245508*ep^4*mtt^3*s^4*t^7 - 198360*ep^5*mtt^3*s^4*t^7 - 64800*ep^6*mtt^3*s^4*t^7 - 2400*mtt^2*mWW*s^4*t^7 - 34904*ep*mtt^2*mWW*s^4*t^7 - 201244*ep^2*mtt^2*mWW*s^4*t^7 - 585760*ep^3*mtt^2*mWW*s^4*t^7 - 912596*ep^4*mtt^2*mWW*s^4*t^7 - 726792*ep^5*mtt^2*mWW*s^4*t^7 - 232704*ep^6*mtt^2*mWW*s^4*t^7 + 6816*mtt*mWW^2*s^4*t^7 + 98440*ep*mtt*mWW^2*s^4*t^7 + 564740*ep^2*mtt*mWW^2*s^4*t^7 + 1641416*ep^3*mtt*mWW^2*s^4*t^7 + 2561716*ep^4*mtt*mWW^2*s^4*t^7 + 2048664*ep^5*mtt*mWW^2*s^4*t^7 + 659808*ep^6*mtt*mWW^2*s^4*t^7 - 3744*mWW^3*s^4*t^7 - 53992*ep*mWW^3*s^4*t^7 - 309412*ep^2*mWW^3*s^4*t^7 - 899024*ep^3*mWW^3*s^4*t^7 - 1403612*ep^4*mWW^3*s^4*t^7 - 1123512*ep^5*mWW^3*s^4*t^7 - 362304*ep^6*mWW^3*s^4*t^7 + 2760*mtt^6*t^8 + 34236*ep*mtt^6*t^8 + 170208*ep^2*mtt^6*t^8 + 437964*ep^3*mtt^6*t^8 + 618528*ep^4*mtt^6*t^8 + 456240*ep^5*mtt^6*t^8 + 137664*ep^6*mtt^6*t^8 + 16008*mtt^5*mWW*t^8 + 201684*ep*mtt^5*mWW*t^8 + 1018140*ep^2*mtt^5*mWW*t^8 + 2654436*ep^3*mtt^5*mWW*t^8 + 3787404*ep^4*mtt^5*mWW*t^8 + 2813880*ep^5*mtt^5*mWW*t^8 + 852768*ep^6*mtt^5*mWW*t^8 - 8538*mtt^4*mWW^2*t^8 - 101862*ep*mtt^4*mWW^2*t^8 - 485154*ep^2*mtt^4*mWW^2*t^8 - 1196106*ep^3*mtt^4*mWW^2*t^8 - 1623444*ep^4*mtt^4*mWW^2*t^8 - 1157232*ep^5*mtt^4*mWW^2*t^8 - 340224*ep^6*mtt^4*mWW^2*t^8 - 31458*mtt^3*mWW^3*t^8 - 402264*ep*mtt^3*mWW^3*t^8 - 2061222*ep^2*mtt^3*mWW^3*t^8 - 5447424*ep^3*mtt^3*mWW^3*t^8 - 7863840*ep^4*mtt^3*mWW^3*t^8 - 5898192*ep^5*mtt^3*mWW^3*t^8 - 1800000*ep^6*mtt^3*mWW^3*t^8 + 11298*mtt^2*mWW^4*t^8 + 140415*ep*mtt^2*mWW^4*t^8 + 699357*ep^2*mtt^2*mWW^4*t^8 + 1802223*ep^3*mtt^2*mWW^4*t^8 + 2548401*ep^4*mtt^2*mWW^4*t^8 + 1881930*ep^5*mtt^2*mWW^4*t^8 + 568536*ep^6*mtt^2*mWW^4*t^8 + 9330*mtt*mWW^5*t^8 + 119961*ep*mtt*mWW^5*t^8 + 617853*ep^2*mtt*mWW^5*t^8 + 1639797*ep^3*mtt*mWW^5*t^8 + 2374713*ep^4*mtt*mWW^5*t^8 + 1784946*ep^5*mtt*mWW^5*t^8 + 545400*ep^6*mtt*mWW^5*t^8 + 600*mWW^6*t^8 + 7830*ep*mWW^6*t^8 + 40818*ep^2*mWW^6*t^8 + 109110*ep^3*mWW^6*t^8 + 158238*ep^4*mWW^6*t^8 + 118428*ep^5*mWW^6*t^8 + 35856*ep^6*mWW^6*t^8 - 9704*mtt^5*s*t^8 - 125548*ep*mtt^5*s*t^8 - 652208*ep^2*mtt^5*s*t^8 - 1750580*ep^3*mtt^5*s*t^8 - 2570696*ep^4*mtt^5*s*t^8 - 1964352*ep^5*mtt^5*s*t^8 - 611712*ep^6*mtt^5*s*t^8 - 39728*mtt^4*mWW*s*t^8 - 523736*ep*mtt^4*mWW*s*t^8 - 2764216*ep^2*mtt^4*mWW*s*t^8 - 7500752*ep^3*mtt^4*mWW*s*t^8 - 11078880*ep^4*mtt^4*mWW*s*t^8 - 8476736*ep^5*mtt^4*mWW*s*t^8 - 2633472*ep^6*mtt^4*mWW*s*t^8 + 44770*mtt^3*mWW^2*s*t^8 + 578438*ep*mtt^3*mWW^2*s*t^8 + 2998950*ep^2*mtt^3*mWW^2*s*t^8 + 8030386*ep^3*mtt^3*mWW^2*s*t^8 + 11767480*ep^4*mtt^3*mWW^2*s*t^8 + 8979944*ep^5*mtt^3*mWW^2*s*t^8 + 2796192*ep^6*mtt^3*mWW^2*s*t^8 + 55578*mtt^2*mWW^3*s*t^8 + 744535*ep*mtt^2*mWW^3*s*t^8 + 3985559*ep^2*mtt^2*mWW^3*s*t^8 + 10931851*ep^3*mtt^2*mWW^3*s*t^8 + 16257591*ep^4*mtt^2*mWW^3*s*t^8 + 12475534*ep^5*mtt^2*mWW^3*s*t^8 + 3872392*ep^6*mtt^2*mWW^3*s*t^8 - 38034*mtt*mWW^4*s*t^8 - 501866*ep*mtt*mWW^4*s*t^8 - 2652254*ep^2*mtt*mWW^4*s*t^8 - 7209718*ep^3*mtt*mWW^4*s*t^8 - 10673064*ep^4*mtt*mWW^4*s*t^8 - 8187864*ep^5*mtt*mWW^4*s*t^8 - 2550880*ep^6*mtt*mWW^4*s*t^8 - 12882*mWW^5*s*t^8 - 171691*ep*mWW^5*s*t^8 - 914523*ep^2*mWW^5*s*t^8 - 2496399*ep^3*mWW^5*s*t^8 - 3694235*ep^4*mWW^5*s*t^8 - 2819926*ep^5*mWW^5*s*t^8 - 870504*ep^6*mWW^5*s*t^8 + 12024*mtt^4*s^2*t^8 + 160964*ep*mtt^4*s^2*t^8 + 864032*ep^2*mtt^4*s^2*t^8 + 2387212*ep^3*mtt^4*s^2*t^8 + 3593176*ep^4*mtt^4*s^2*t^8 + 2803200*ep^5*mtt^4*s^2*t^8 + 888192*ep^6*mtt^4*s^2*t^8 + 27840*mtt^3*mWW*s^2*t^8 + 383560*ep*mtt^3*mWW*s^2*t^8 + 2108156*ep^2*mtt^3*mWW*s^2*t^8 + 5913240*ep^3*mtt^3*mWW*s^2*t^8 + 8962108*ep^4*mtt^3*mWW*s^2*t^8 + 6992648*ep^5*mtt^3*mWW*s^2*t^8 + 2204448*ep^6*mtt^3*mWW*s^2*t^8 - 61160*mtt^2*mWW^2*s^2*t^8 - 827580*ep*mtt^2*mWW^2*s^2*t^8 - 4481048*ep^2*mtt^2*mWW^2*s^2*t^8 - 12447740*ep^3*mtt^2*mWW^2*s^2*t^8 - 18781312*ep^4*mtt^2*mWW^2*s^2*t^8 - 14653272*ep^5*mtt^2*mWW^2*s^2*t^8 - 4635648*ep^6*mtt^2*mWW^2*s^2*t^8 - 9296*mtt*mWW^3*s^2*t^8 - 139417*ep*mtt*mWW^3*s^2*t^8 - 818687*ep^2*mtt*mWW^3*s^2*t^8 - 2392965*ep^3*mtt*mWW^3*s^2*t^8 - 3694633*ep^4*mtt*mWW^3*s^2*t^8 - 2881282*ep^5*mtt*mWW^3*s^2*t^8 - 893400*ep^6*mtt*mWW^3*s^2*t^8 + 30592*mWW^4*s^2*t^8 + 422413*ep*mWW^4*s^2*t^8 + 2326935*ep^2*mWW^4*s^2*t^8 + 6537937*ep^3*mWW^4*s^2*t^8 + 9916569*ep^4*mWW^4*s^2*t^8 + 7735322*ep^5*mWW^4*s^2*t^8 + 2435352*ep^6*mWW^4*s^2*t^8 - 5976*mtt^3*s^3*t^8 - 82228*ep*mtt^3*s^3*t^8 - 452272*ep^2*mtt^3*s^3*t^8 - 1274540*ep^3*mtt^3*s^3*t^8 - 1948376*ep^4*mtt^3*s^3*t^8 - 1538304*ep^5*mtt^3*s^3*t^8 - 491904*ep^6*mtt^3*s^3*t^8 - 2136*mtt^2*mWW*s^3*t^8 - 32916*ep*mtt^2*mWW*s^3*t^8 - 197440*ep^2*mtt^2*mWW*s^3*t^8 - 584556*ep^3*mtt^2*mWW*s^3*t^8 - 909608*ep^4*mtt^2*mWW*s^3*t^8 - 713520*ep^5*mtt^2*mWW*s^3*t^8 - 222624*ep^6*mtt^2*mWW*s^3*t^8 + 22200*mtt*mWW^2*s^3*t^8 + 312516*ep*mtt*mWW^2*s^3*t^8 + 1751696*ep^2*mtt*mWW^2*s^3*t^8 + 4992732*ep^3*mtt*mWW^2*s^3*t^8 + 7664344*ep^4*mtt*mWW^2*s^3*t^8 + 6041952*ep^5*mtt*mWW^2*s^3*t^8 + 1920960*ep^6*mtt*mWW^2*s^3*t^8 - 14088*mWW^3*s^3*t^8 - 197372*ep*mWW^3*s^3*t^8 - 1101984*ep^2*mWW^3*s^3*t^8 - 3133636*ep^3*mWW^3*s^3*t^8 - 4806360*ep^4*mWW^3*s^3*t^8 - 3790128*ep^5*mWW^3*s^3*t^8 - 1206432*ep^6*mWW^3*s^3*t^8 + 896*mtt^2*s^4*t^8 + 12576*ep*mtt^2*s^4*t^8 + 70240*ep^2*mtt^2*s^4*t^8 + 199944*ep^3*mtt^2*s^4*t^8 + 307368*ep^4*mtt^2*s^4*t^8 + 243216*ep^5*mtt^2*s^4*t^8 + 77760*ep^6*mtt^2*s^4*t^8 - 1792*mtt*mWW*s^4*t^8 - 25152*ep*mtt*mWW*s^4*t^8 - 140480*ep^2*mtt*mWW*s^4*t^8 - 399888*ep^3*mtt*mWW*s^4*t^8 - 614736*ep^4*mtt*mWW*s^4*t^8 - 486432*ep^5*mtt*mWW*s^4*t^8 - 155520*ep^6*mtt*mWW*s^4*t^8 + 896*mWW^2*s^4*t^8 + 12576*ep*mWW^2*s^4*t^8 + 70240*ep^2*mWW^2*s^4*t^8 + 199944*ep^3*mWW^2*s^4*t^8 + 307368*ep^4*mWW^2*s^4*t^8 + 243216*ep^5*mWW^2*s^4*t^8 + 77760*ep^6*mWW^2*s^4*t^8 - 6024*mtt^5*t^9 - 74460*ep*mtt^5*t^9 - 368640*ep^2*mtt^5*t^9 - 944124*ep^3*mtt^5*t^9 - 1326624*ep^4*mtt^5*t^9 - 973296*ep^5*mtt^5*t^9 - 292032*ep^6*mtt^5*t^9 - 11784*mtt^4*mWW*t^9 - 148980*ep*mtt^4*mWW*t^9 - 753876*ep^2*mtt^4*mWW*t^9 - 1966596*ep^3*mtt^4*mWW*t^9 - 2801988*ep^4*mtt^4*mWW*t^9 - 2074824*ep^5*mtt^4*mWW*t^9 - 625632*ep^6*mtt^4*mWW*t^9 + 23688*mtt^3*mWW^2*t^9 + 293856*ep*mtt^3*mWW^2*t^9 + 1459380*ep^2*mtt^3*mWW^2*t^9 + 3745152*ep^3*mtt^3*mWW^2*t^9 + 5266476*ep^4*mtt^3*mWW^2*t^9 + 3862632*ep^5*mtt^3*mWW^2*t^9 + 1157856*ep^6*mtt^3*mWW^2*t^9 + 9600*mtt^2*mWW^3*t^9 + 125199*ep*mtt^2*mWW^3*t^9 + 652935*ep^2*mtt^2*mWW^3*t^9 + 1748943*ep^3*mtt^2*mWW^3*t^9 + 2546889*ep^4*mtt^2*mWW^3*t^9 + 1918026*ep^5*mtt^2*mWW^3*t^9 + 585048*ep^6*mtt^2*mWW^3*t^9 - 13008*mtt*mWW^4*t^9 - 163917*ep*mtt*mWW^4*t^9 - 827181*ep^2*mtt*mWW^4*t^9 - 2154117*ep^3*mtt*mWW^4*t^9 - 3067467*ep^4*mtt*mWW^4*t^9 - 2272542*ep^5*mtt*mWW^4*t^9 - 686088*ep^6*mtt*mWW^4*t^9 - 2472*mWW^5*t^9 - 31698*ep*mWW^5*t^9 - 162618*ep^2*mWW^5*t^9 - 429258*ep^3*mWW^5*t^9 - 617286*ep^4*mWW^5*t^9 - 459996*ep^5*mWW^5*t^9 - 139152*ep^6*mWW^5*t^9 + 16088*mtt^4*s*t^9 + 207388*ep*mtt^4*s*t^9 + 1072620*ep^2*mtt^4*s*t^9 + 2864276*ep^3*mtt^4*s*t^9 + 4182004*ep^4*mtt^4*s*t^9 + 3175656*ep^5*mtt^4*s*t^9 + 982368*ep^6*mtt^4*s*t^9 + 12056*mtt^3*mWW*s*t^9 + 162508*ep*mtt^3*mWW*s*t^9 + 871712*ep^2*mtt^3*mWW*s*t^9 + 2384388*ep^3*mtt^3*mWW*s*t^9 + 3522296*ep^4*mtt^3*mWW*s*t^9 + 2677280*ep^5*mtt^3*mWW*s*t^9 + 821760*ep^6*mtt^3*mWW*s*t^9 - 54128*mtt^2*mWW^2*s*t^9 - 706288*ep*mtt^2*mWW^2*s*t^9 - 3689792*ep^2*mtt^2*mWW^2*s*t^9 - 9917672*ep^3*mtt^2*mWW^2*s*t^9 - 14524328*ep^4*mtt^2*mWW^2*s*t^9 - 11029632*ep^5*mtt^2*mWW^2*s*t^9 - 3404160*ep^6*mtt^2*mWW^2*s*t^9 + 7736*mtt*mWW^3*s*t^9 + 95559*ep*mtt*mWW^3*s*t^9 + 474663*ep^2*mtt*mWW^3*s*t^9 + 1228183*ep^3*mtt*mWW^3*s*t^9 + 1760321*ep^4*mtt*mWW^3*s*t^9 + 1331354*ep^5*mtt*mWW^3*s*t^9 + 416024*ep^6*mtt*mWW^3*s*t^9 + 18248*mWW^4*s*t^9 + 240809*ep*mWW^4*s*t^9 + 1270557*ep^2*mWW^4*s*t^9 + 3439937*ep^3*mWW^4*s*t^9 + 5058171*ep^4*mWW^4*s*t^9 + 3844094*ep^5*mWW^4*s*t^9 + 1183624*ep^6*mWW^4*s*t^9 - 13552*mtt^3*s^2*t^9 - 180672*ep*mtt^3*s^2*t^9 - 964852*ep^2*mtt^3*s^2*t^9 - 2649408*ep^3*mtt^3*s^2*t^9 - 3959860*ep^4*mtt^3*s^2*t^9 - 3065496*ep^5*mtt^3*s^2*t^9 - 963360*ep^6*mtt^3*s^2*t^9 + 7312*mtt^2*mWW*s^2*t^9 + 93376*ep*mtt^2*mWW*s^2*t^9 + 480204*ep^2*mtt^2*mWW*s^2*t^9 + 1286096*ep^3*mtt^2*mWW*s^2*t^9 + 1901132*ep^4*mtt^2*mWW*s^2*t^9 + 1473480*ep^5*mtt^2*mWW*s^2*t^9 + 468000*ep^6*mtt^2*mWW*s^2*t^9 + 26032*mtt*mWW^2*s^2*t^9 + 355264*ep*mtt*mWW^2*s^2*t^9 + 1934148*ep^2*mtt*mWW^2*s^2*t^9 + 5376032*ep^3*mtt*mWW^2*s^2*t^9 + 8077316*ep^4*mtt*mWW^2*s^2*t^9 + 6249528*ep^5*mtt*mWW^2*s^2*t^9 + 1954080*ep^6*mtt*mWW^2*s^2*t^9 - 19792*mWW^3*s^2*t^9 - 267968*ep*mWW^3*s^2*t^9 - 1449500*ep^2*mWW^3*s^2*t^9 - 4012720*ep^3*mWW^3*s^2*t^9 - 6018588*ep^4*mWW^3*s^2*t^9 - 4657512*ep^5*mWW^3*s^2*t^9 - 1458720*ep^6*mWW^3*s^2*t^9 + 3488*mtt^2*s^3*t^9 + 47744*ep*mtt^2*s^3*t^9 + 260872*ep^2*mtt^2*s^3*t^9 + 729256*ep^3*mtt^2*s^3*t^9 + 1104480*ep^4*mtt^2*s^3*t^9 + 863136*ep^5*mtt^2*s^3*t^9 + 273024*ep^6*mtt^2*s^3*t^9 - 6976*mtt*mWW*s^3*t^9 - 95488*ep*mtt*mWW*s^3*t^9 - 521744*ep^2*mtt*mWW*s^3*t^9 - 1458512*ep^3*mtt*mWW*s^3*t^9 - 2208960*ep^4*mtt*mWW*s^3*t^9 - 1726272*ep^5*mtt*mWW*s^3*t^9 - 546048*ep^6*mtt*mWW*s^3*t^9 + 3488*mWW^2*s^3*t^9 + 47744*ep*mWW^2*s^3*t^9 + 260872*ep^2*mWW^2*s^3*t^9 + 729256*ep^3*mWW^2*s^3*t^9 + 1104480*ep^4*mWW^2*s^3*t^9 + 863136*ep^5*mWW^2*s^3*t^9 + 273024*ep^6*mWW^2*s^3*t^9 + 6552*mtt^4*t^10 + 80724*ep*mtt^4*t^10 + 398112*ep^2*mtt^4*t^10 + 1015188*ep^3*mtt^4*t^10 + 1419744*ep^4*mtt^4*t^10 + 1036368*ep^5*mtt^4*t^10 + 309312*ep^6*mtt^4*t^10 + 24*mtt^3*mWW*t^10 + 2076*ep*mtt^3*mWW*t^10 + 18888*ep^2*mtt^3*mWW*t^10 + 66852*ep^3*mtt^3*mWW*t^10 + 113040*ep^4*mtt^3*mWW*t^10 + 91632*ep^5*mtt^3*mWW*t^10 + 28608*ep^6*mtt^3*mWW*t^10 - 15672*mtt^2*mWW^2*t^10 - 195420*ep*mtt^2*mWW^2*t^10 - 974952*ep^2*mtt^2*mWW^2*t^10 - 2509740*ep^3*mtt^2*mWW^2*t^10 - 3533640*ep^4*mtt^2*mWW^2*t^10 - 2589792*ep^5*mtt^2*mWW^2*t^10 - 774144*ep^6*mtt^2*mWW^2*t^10 + 5064*mtt*mWW^3*t^10 + 61746*ep*mtt*mWW^3*t^10 + 301122*ep^2*mtt*mWW^3*t^10 + 759546*ep^3*mtt*mWW^3*t^10 + 1051902*ep^4*mtt*mWW^3*t^10 + 761772*ep^5*mtt*mWW^3*t^10 + 226128*ep^6*mtt*mWW^3*t^10 + 4032*mWW^4*t^10 + 50874*ep*mWW^4*t^10 + 256830*ep^2*mWW^4*t^10 + 668154*ep^3*mWW^4*t^10 + 948954*ep^4*mWW^4*t^10 + 700020*ep^5*mWW^4*t^10 + 210096*ep^6*mWW^4*t^10 - 11800*mtt^3*s*t^10 - 151620*ep*mtt^3*s*t^10 - 781080*ep^2*mtt^3*s*t^10 - 2076060*ep^3*mtt^3*s*t^10 - 3015200*ep^4*mtt^3*s*t^10 - 2276400*ep^5*mtt^3*s*t^10 - 699840*ep^6*mtt^3*s*t^10 + 11272*mtt^2*mWW*s*t^10 + 142892*ep*mtt^2*mWW*s*t^10 + 727656*ep^2*mtt^2*mWW*s*t^10 + 1919092*ep^3*mtt^2*mWW*s*t^10 + 2777168*ep^4*mtt^2*mWW*s*t^10 + 2097072*ep^5*mtt^2*mWW*s*t^10 + 646848*ep^6*mtt^2*mWW*s*t^10 + 12856*mtt*mWW^2*s*t^10 + 169076*ep*mtt*mWW^2*s*t^10 + 887928*ep^2*mtt*mWW^2*s*t^10 + 2389996*ep^3*mtt*mWW^2*s*t^10 + 3491264*ep^4*mtt*mWW^2*s*t^10 + 2635056*ep^5*mtt*mWW^2*s*t^10 + 805824*ep^6*mtt*mWW^2*s*t^10 - 12328*mWW^3*s*t^10 - 160348*ep*mWW^3*s*t^10 - 834504*ep^2*mWW^3*s*t^10 - 2233028*ep^3*mWW^3*s*t^10 - 3253232*ep^4*mWW^3*s*t^10 - 2455728*ep^5*mWW^3*s*t^10 - 752832*ep^6*mWW^3*s*t^10 + 5056*mtt^2*s^2*t^10 + 67168*ep*mtt^2*s^2*t^10 + 357104*ep^2*mtt^2*s^2*t^10 + 975272*ep^3*mtt^2*s^2*t^10 + 1448520*ep^4*mtt^2*s^2*t^10 + 1113552*ep^5*mtt^2*s^2*t^10 + 347328*ep^6*mtt^2*s^2*t^10 - 10112*mtt*mWW*s^2*t^10 - 134336*ep*mtt*mWW*s^2*t^10 - 714208*ep^2*mtt*mWW*s^2*t^10 - 1950544*ep^3*mtt*mWW*s^2*t^10 - 2897040*ep^4*mtt*mWW*s^2*t^10 - 2227104*ep^5*mtt*mWW*s^2*t^10 - 694656*ep^6*mtt*mWW*s^2*t^10 + 5056*mWW^2*s^2*t^10 + 67168*ep*mWW^2*s^2*t^10 + 357104*ep^2*mWW^2*s^2*t^10 + 975272*ep^3*mWW^2*s^2*t^10 + 1448520*ep^4*mWW^2*s^2*t^10 + 1113552*ep^5*mWW^2*s^2*t^10 + 347328*ep^6*mWW^2*s^2*t^10 - 3552*mtt^3*t^11 - 43632*ep*mtt^3*t^11 - 214416*ep^2*mtt^3*t^11 - 544560*ep^3*mtt^3*t^11 - 758208*ep^4*mtt^3*t^11 - 550848*ep^5*mtt^3*t^11 - 163584*ep^6*mtt^3*t^11 + 4224*mtt^2*mWW*t^11 + 51504*ep*mtt^2*mWW*t^11 + 251256*ep^2*mtt^2*mWW*t^11 + 634200*ep^3*mtt^2*mWW*t^11 + 879024*ep^4*mtt^2*mWW*t^11 + 636864*ep^5*mtt^2*mWW*t^11 + 188928*ep^6*mtt^2*mWW*t^11 + 2208*mtt*mWW^2*t^11 + 27888*ep*mtt*mWW^2*t^11 + 140736*ep^2*mtt*mWW^2*t^11 + 365280*ep^3*mtt*mWW^2*t^11 + 516576*ep^4*mtt*mWW^2*t^11 + 378816*ep^5*mtt*mWW^2*t^11 + 112896*ep^6*mtt*mWW^2*t^11 - 2880*mWW^3*t^11 - 35760*ep*mWW^3*t^11 - 177576*ep^2*mWW^3*t^11 - 454920*ep^3*mWW^3*t^11 - 637392*ep^4*mWW^3*t^11 - 464832*ep^5*mWW^3*t^11 - 138240*ep^6*mWW^3*t^11 + 3232*mtt^2*s*t^11 + 41408*ep*mtt^2*s*t^11 + 212552*ep^2*mtt^2*s*t^11 + 562552*ep^3*mtt^2*s*t^11 + 813072*ep^4*mtt^2*s*t^11 + 610560*ep^5*mtt^2*s*t^11 + 186624*ep^6*mtt^2*s*t^11 - 6464*mtt*mWW*s*t^11 - 82816*ep*mtt*mWW*s*t^11 - 425104*ep^2*mtt*mWW*s*t^11 - 1125104*ep^3*mtt*mWW*s*t^11 - 1626144*ep^4*mtt*mWW*s*t^11 - 1221120*ep^5*mtt*mWW*s*t^11 - 373248*ep^6*mtt*mWW*s*t^11 + 3232*mWW^2*s*t^11 + 41408*ep*mWW^2*s*t^11 + 212552*ep^2*mWW^2*s*t^11 + 562552*ep^3*mWW^2*s*t^11 + 813072*ep^4*mWW^2*s*t^11 + 610560*ep^5*mWW^2*s*t^11 + 186624*ep^6*mWW^2*s*t^11 + 768*mtt^2*t^12 + 9408*ep*mtt^2*t^12 + 46080*ep^2*mtt^2*t^12 + 116592*ep^3*mtt^2*t^12 + 161664*ep^4*mtt^2*t^12 + 116928*ep^5*mtt^2*t^12 + 34560*ep^6*mtt^2*t^12 - 1536*mtt*mWW*t^12 - 18816*ep*mtt*mWW*t^12 - 92160*ep^2*mtt*mWW*t^12 - 233184*ep^3*mtt*mWW*t^12 - 323328*ep^4*mtt*mWW*t^12 - 233856*ep^5*mtt*mWW*t^12 - 69120*ep^6*mtt*mWW*t^12 + 768*mWW^2*t^12 + 9408*ep*mWW^2*t^12 + 46080*ep^2*mWW^2*t^12 + 116592*ep^3*mWW^2*t^12 + 161664*ep^4*mWW^2*t^12 + 116928*ep^5*mWW^2*t^12 + 34560*ep^6*mWW^2*t^12))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^3*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^5*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(-72*ep*mtt^9*mWW^7*s^4 - 348*ep^2*mtt^9*mWW^7*s^4 + 544*ep^3*mtt^9*mWW^7*s^4 + 4828*ep^4*mtt^9*mWW^7*s^4 + 7688*ep^5*mtt^9*mWW^7*s^4 + 3680*ep^6*mtt^9*mWW^7*s^4 + 288*ep*mtt^8*mWW^8*s^4 + 1548*ep^2*mtt^8*mWW^8*s^4 - 1816*ep^3*mtt^8*mWW^8*s^4 - 19996*ep^4*mtt^8*mWW^8*s^4 - 32984*ep^5*mtt^8*mWW^8*s^4 - 16064*ep^6*mtt^8*mWW^8*s^4 - 424*ep*mtt^7*mWW^9*s^4 - 2652*ep^2*mtt^7*mWW^9*s^4 + 1568*ep^3*mtt^7*mWW^9*s^4 + 29916*ep^4*mtt^7*mWW^9*s^4 + 52136*ep^5*mtt^7*mWW^9*s^4 + 26016*ep^6*mtt^7*mWW^9*s^4 + 256*ep*mtt^6*mWW^10*s^4 + 2092*ep^2*mtt^6*mWW^10*s^4 + 1064*ep^3*mtt^6*mWW^10*s^4 - 16060*ep^4*mtt^6*mWW^10*s^4 - 32184*ep^5*mtt^6*mWW^10*s^4 - 16896*ep^6*mtt^6*mWW^10*s^4 - 24*ep*mtt^5*mWW^11*s^4 - 628*ep^2*mtt^5*mWW^11*s^4 - 2656*ep^3*mtt^5*mWW^11*s^4 - 3980*ep^4*mtt^5*mWW^11*s^4 - 2024*ep^5*mtt^5*mWW^11*s^4 - 96*ep^6*mtt^5*mWW^11*s^4 - 32*ep*mtt^4*mWW^12*s^4 - 60*ep^2*mtt^4*mWW^12*s^4 + 1720*ep^3*mtt^4*mWW^12*s^4 + 7692*ep^4*mtt^4*mWW^12*s^4 + 11128*ep^5*mtt^4*mWW^12*s^4 + 5184*ep^6*mtt^4*mWW^12*s^4 + 8*ep*mtt^3*mWW^13*s^4 + 44*ep^2*mtt^3*mWW^13*s^4 - 480*ep^3*mtt^3*mWW^13*s^4 - 2604*ep^4*mtt^3*mWW^13*s^4 - 4040*ep^5*mtt^3*mWW^13*s^4 - 1952*ep^6*mtt^3*mWW^13*s^4 + 4*ep^2*mtt^2*mWW^14*s^4 + 56*ep^3*mtt^2*mWW^14*s^4 + 204*ep^4*mtt^2*mWW^14*s^4 + 280*ep^5*mtt^2*mWW^14*s^4 + 128*ep^6*mtt^2*mWW^14*s^4 + 396*ep*mtt^8*mWW^7*s^5 + 1878*ep^2*mtt^8*mWW^7*s^5 - 3094*ep^3*mtt^8*mWW^7*s^5 - 26078*ep^4*mtt^8*mWW^7*s^5 - 40822*ep^5*mtt^8*mWW^7*s^5 - 19320*ep^6*mtt^8*mWW^7*s^5 - 1296*ep*mtt^7*mWW^8*s^5 - 6978*ep^2*mtt^7*mWW^8*s^5 + 8298*ep^3*mtt^7*mWW^8*s^5 + 88786*ep^4*mtt^7*mWW^8*s^5 + 144422*ep^5*mtt^7*mWW^8*s^5 + 69616*ep^6*mtt^7*mWW^8*s^5 + 1468*ep*mtt^6*mWW^9*s^5 + 9574*ep^2*mtt^6*mWW^9*s^5 - 4438*ep^3*mtt^6*mWW^9*s^5 - 101278*ep^4*mtt^6*mWW^9*s^5 - 175782*ep^5*mtt^6*mWW^9*s^5 - 87048*ep^6*mtt^6*mWW^9*s^5 - 576*ep*mtt^5*mWW^10*s^5 - 5570*ep^2*mtt^5*mWW^10*s^5 - 6246*ep^3*mtt^5*mWW^10*s^5 + 28290*ep^4*mtt^5*mWW^10*s^5 + 63718*ep^5*mtt^5*mWW^10*s^5 + 34176*ep^6*mtt^5*mWW^10*s^5 - 60*ep*mtt^4*mWW^11*s^5 + 882*ep^2*mtt^4*mWW^11*s^5 + 8878*ep^3*mtt^4*mWW^11*s^5 + 26390*ep^4*mtt^4*mWW^11*s^5 + 32014*ep^5*mtt^4*mWW^11*s^5 + 13560*ep^6*mtt^4*mWW^11*s^5 + 80*ep*mtt^3*mWW^12*s^5 + 266*ep^2*mtt^3*mWW^12*s^5 - 4274*ep^3*mtt^3*mWW^12*s^5 - 20282*ep^4*mtt^3*mWW^12*s^5 - 29598*ep^5*mtt^3*mWW^12*s^5 - 13776*ep^6*mtt^3*mWW^12*s^5 - 12*ep*mtt^2*mWW^13*s^5 - 46*ep^2*mtt^2*mWW^13*s^5 + 958*ep^3*mtt^2*mWW^13*s^5 + 4454*ep^4*mtt^2*mWW^13*s^5 + 6414*ep^5*mtt^2*mWW^13*s^5 + 2952*ep^6*mtt^2*mWW^13*s^5 - 6*ep^2*mtt*mWW^14*s^5 - 82*ep^3*mtt*mWW^14*s^5 - 282*ep^4*mtt*mWW^14*s^5 - 366*ep^5*mtt*mWW^14*s^5 - 160*ep^6*mtt*mWW^14*s^5 - 900*ep*mtt^7*mWW^7*s^6 - 4170*ep^2*mtt^7*mWW^7*s^6 + 7310*ep^3*mtt^7*mWW^7*s^6 + 57970*ep^4*mtt^7*mWW^7*s^6 + 88790*ep^5*mtt^7*mWW^7*s^6 + 41400*ep^6*mtt^7*mWW^7*s^6 + 2304*ep*mtt^6*mWW^8*s^6 + 12510*ep^2*mtt^6*mWW^8*s^6 - 14930*ep^3*mtt^6*mWW^8*s^6 - 155550*ep^4*mtt^6*mWW^8*s^6 - 248574*ep^5*mtt^6*mWW^8*s^6 - 118160*ep^6*mtt^6*mWW^8*s^6 - 1844*ep*mtt^5*mWW^9*s^6 - 13010*ep^2*mtt^5*mWW^9*s^6 + 2942*ep^3*mtt^5*mWW^9*s^6 + 122570*ep^4*mtt^5*mWW^9*s^6 + 212694*ep^5*mtt^5*mWW^9*s^6 + 104232*ep^6*mtt^5*mWW^9*s^6 + 320*ep*mtt^4*mWW^10*s^6 + 4902*ep^2*mtt^4*mWW^10*s^6 + 12382*ep^3*mtt^4*mWW^10*s^6 + 3178*ep^4*mtt^4*mWW^10*s^6 - 15182*ep^5*mtt^4*mWW^10*s^6 - 10560*ep^6*mtt^4*mWW^10*s^6 + 180*ep*mtt^3*mWW^11*s^6 + 34*ep^2*mtt^3*mWW^11*s^6 - 10950*ep^3*mtt^3*mWW^11*s^6 - 43722*ep^4*mtt^3*mWW^11*s^6 - 59918*ep^5*mtt^3*mWW^11*s^6 - 27000*ep^6*mtt^3*mWW^11*s^6 - 64*ep*mtt^2*mWW^12*s^6 - 262*ep^2*mtt^2*mWW^12*s^6 + 3802*ep^3*mtt^2*mWW^12*s^6 + 17638*ep^4*mtt^2*mWW^12*s^6 + 24822*ep^5*mtt^2*mWW^12*s^6 + 11184*ep^6*mtt^2*mWW^12*s^6 + 4*ep*mtt*mWW^13*s^6 - 6*ep^2*mtt*mWW^13*s^6 - 582*ep^3*mtt*mWW^13*s^6 - 2162*ep^4*mtt*mWW^13*s^6 - 2718*ep^5*mtt*mWW^13*s^6 - 1128*ep^6*mtt*mWW^13*s^6 + 2*ep^2*mWW^14*s^6 + 26*ep^3*mWW^14*s^6 + 78*ep^4*mWW^14*s^6 + 86*ep^5*mWW^14*s^6 + 32*ep^6*mWW^14*s^6 + 1080*ep*mtt^6*mWW^7*s^7 + 4860*ep^2*mtt^6*mWW^7*s^7 - 9180*ep^3*mtt^6*mWW^7*s^7 - 67660*ep^4*mtt^6*mWW^7*s^7 - 100700*ep^5*mtt^6*mWW^7*s^7 - 46000*ep^6*mtt^6*mWW^7*s^7 - 2016*ep*mtt^5*mWW^8*s^7 - 11220*ep^2*mtt^5*mWW^8*s^7 + 13060*ep^3*mtt^5*mWW^8*s^7 + 134260*ep^4*mtt^5*mWW^8*s^7 + 209756*ep^5*mtt^5*mWW^8*s^7 + 97760*ep^6*mtt^5*mWW^8*s^7 + 960*ep*mtt^4*mWW^9*s^7 + 8080*ep^2*mtt^4*mWW^9*s^7 + 2272*ep^3*mtt^4*mWW^9*s^7 - 58480*ep^4*mtt^4*mWW^9*s^7 - 103840*ep^5*mtt^4*mWW^9*s^7 - 50208*ep^6*mtt^4*mWW^9*s^7 + 80*ep*mtt^3*mWW^10*s^7 - 1368*ep^2*mtt^3*mWW^10*s^7 - 11016*ep^3*mtt^3*mWW^10*s^7 - 30312*ep^4*mtt^3*mWW^10*s^7 - 36232*ep^5*mtt^3*mWW^10*s^7 - 15488*ep^6*mtt^3*mWW^10*s^7 - 120*ep*mtt^2*mWW^11*s^7 - 404*ep^2*mtt^2*mWW^11*s^7 + 6164*ep^3*mtt^2*mWW^11*s^7 + 27396*ep^4*mtt^2*mWW^11*s^7 + 37540*ep^5*mtt^2*mWW^11*s^7 + 16592*ep^6*mtt^2*mWW^11*s^7 + 16*ep*mtt*mWW^12*s^7 + 44*ep^2*mtt*mWW^12*s^7 - 1404*ep^3*mtt*mWW^12*s^7 - 5516*ep^4*mtt*mWW^12*s^7 - 6868*ep^5*mtt*mWW^12*s^7 - 2784*ep^6*mtt*mWW^12*s^7 + 8*ep^2*mWW^13*s^7 + 104*ep^3*mWW^13*s^7 + 312*ep^4*mWW^13*s^7 + 344*ep^5*mWW^13*s^7 + 128*ep^6*mWW^13*s^7 - 720*ep*mtt^5*mWW^7*s^8 - 3120*ep^2*mtt^5*mWW^7*s^8 + 6460*ep^3*mtt^5*mWW^7*s^8 + 43520*ep^4*mtt^5*mWW^7*s^8 + 62260*ep^5*mtt^5*mWW^7*s^8 + 27600*ep^6*mtt^5*mWW^7*s^8 + 864*ep*mtt^4*mWW^8*s^8 + 5160*ep^2*mtt^4*mWW^8*s^8 - 5340*ep^3*mtt^4*mWW^8*s^8 - 57400*ep^4*mtt^4*mWW^8*s^8 - 87284*ep^5*mtt^4*mWW^8*s^8 - 39520*ep^6*mtt^4*mWW^8*s^8 - 136*ep*mtt^3*mWW^9*s^8 - 2140*ep^2*mtt^3*mWW^9*s^8 - 3608*ep^3*mtt^3*mWW^9*s^8 + 4060*ep^4*mtt^3*mWW^9*s^8 + 11136*ep^5*mtt^3*mWW^9*s^8 + 5472*ep^6*mtt^3*mWW^9*s^8 - 96*ep*mtt^2*mWW^10*s^8 - 148*ep^2*mtt^2*mWW^10*s^8 + 4576*ep^3*mtt^2*mWW^10*s^8 + 18308*ep^4*mtt^2*mWW^10*s^8 + 24144*ep^5*mtt^2*mWW^10*s^8 + 10464*ep^6*mtt^2*mWW^10*s^8 + 24*ep*mtt*mWW^11*s^8 + 108*ep^2*mtt*mWW^11*s^8 - 1540*ep^3*mtt*mWW^11*s^8 - 6396*ep^4*mtt*mWW^11*s^8 - 7956*ep^5*mtt*mWW^11*s^8 - 3184*ep^6*mtt*mWW^11*s^8 + 12*ep^2*mWW^12*s^8 + 156*ep^3*mWW^12*s^8 + 468*ep^4*mWW^12*s^8 + 516*ep^5*mWW^12*s^8 + 192*ep^6*mWW^12*s^8 + 252*ep*mtt^4*mWW^7*s^9 + 1038*ep^2*mtt^4*mWW^7*s^9 - 2414*ep^3*mtt^4*mWW^7*s^9 - 14518*ep^4*mtt^4*mWW^7*s^9 - 19598*ep^5*mtt^4*mWW^7*s^9 - 8280*ep^6*mtt^4*mWW^7*s^9 - 144*ep*mtt^3*mWW^8*s^9 - 1098*ep^2*mtt^3*mWW^8*s^9 + 626*ep^3*mtt^3*mWW^8*s^9 + 10266*ep^4*mtt^3*mWW^8*s^9 + 15390*ep^5*mtt^3*mWW^8*s^9 + 6704*ep^6*mtt^3*mWW^8*s^9 - 28*ep*mtt^2*mWW^9*s^9 + 122*ep^2*mtt^2*mWW^9*s^9 + 1414*ep^3*mtt^2*mWW^9*s^9 + 3934*ep^4*mtt^2*mWW^9*s^9 + 4566*ep^5*mtt^2*mWW^9*s^9 + 1896*ep^6*mtt^2*mWW^9*s^9 + 16*ep*mtt*mWW^10*s^9 + 90*ep^2*mtt*mWW^10*s^9 - 786*ep^3*mtt*mWW^10*s^9 - 3482*ep^4*mtt*mWW^10*s^9 - 4350*ep^5*mtt*mWW^10*s^9 - 1728*ep^6*mtt*mWW^10*s^9 + 8*ep^2*mWW^11*s^9 + 104*ep^3*mWW^11*s^9 + 312*ep^4*mWW^11*s^9 + 344*ep^5*mWW^11*s^9 + 128*ep^6*mWW^11*s^9 - 36*ep*mtt^3*mWW^7*s^10 - 138*ep^2*mtt^3*mWW^7*s^10 + 374*ep^3*mtt^3*mWW^7*s^10 + 1938*ep^4*mtt^3*mWW^7*s^10 + 2382*ep^5*mtt^3*mWW^7*s^10 + 920*ep^6*mtt^3*mWW^7*s^10 + 78*ep^2*mtt^2*mWW^8*s^10 + 102*ep^3*mtt^2*mWW^8*s^10 - 366*ep^4*mtt^2*mWW^8*s^10 - 726*ep^5*mtt^2*mWW^8*s^10 - 336*ep^6*mtt^2*mWW^8*s^10 + 4*ep*mtt*mWW^9*s^10 + 26*ep^2*mtt*mWW^9*s^10 - 150*ep^3*mtt*mWW^9*s^10 - 722*ep^4*mtt*mWW^9*s^10 - 910*ep^5*mtt*mWW^9*s^10 - 360*ep^6*mtt*mWW^9*s^10 + 2*ep^2*mWW^10*s^10 + 26*ep^3*mWW^10*s^10 + 78*ep^4*mWW^10*s^10 + 86*ep^5*mWW^10*s^10 + 32*ep^6*mWW^10*s^10 + 12*ep*mtt^14*mWW^4*s*t + 188*ep^2*mtt^14*mWW^4*s*t + 1036*ep^3*mtt^14*mWW^4*s*t + 2532*ep^4*mtt^14*mWW^4*s*t + 2792*ep^5*mtt^14*mWW^4*s*t + 1120*ep^6*mtt^14*mWW^4*s*t - 80*ep*mtt^13*mWW^5*s*t - 1184*ep^2*mtt^13*mWW^5*s*t - 6320*ep^3*mtt^13*mWW^5*s*t - 15200*ep^4*mtt^13*mWW^5*s*t - 16640*ep^5*mtt^13*mWW^5*s*t - 6656*ep^6*mtt^13*mWW^5*s*t + 224*ep*mtt^12*mWW^6*s*t + 3120*ep^2*mtt^12*mWW^6*s*t + 16048*ep^3*mtt^12*mWW^6*s*t + 37856*ep^4*mtt^12*mWW^6*s*t + 41088*ep^5*mtt^12*mWW^6*s*t + 16384*ep^6*mtt^12*mWW^6*s*t - 336*ep*mtt^11*mWW^7*s*t - 4384*ep^2*mtt^11*mWW^7*s*t - 21584*ep^3*mtt^11*mWW^7*s*t - 49728*ep^4*mtt^11*mWW^7*s*t - 53440*ep^5*mtt^11*mWW^7*s*t - 21248*ep^6*mtt^11*mWW^7*s*t + 280*ep*mtt^10*mWW^8*s*t + 3400*ep^2*mtt^10*mWW^8*s*t + 15880*ep^3*mtt^10*mWW^8*s*t + 35560*ep^4*mtt^10*mWW^8*s*t + 37840*ep^5*mtt^10*mWW^8*s*t + 15040*ep^6*mtt^10*mWW^8*s*t - 112*ep*mtt^9*mWW^9*s*t - 1248*ep^2*mtt^9*mWW^9*s*t - 5456*ep^3*mtt^9*mWW^9*s*t - 11872*ep^4*mtt^9*mWW^9*s*t - 12672*ep^5*mtt^9*mWW^9*s*t - 5120*ep^6*mtt^9*mWW^9*s*t - 16*ep^2*mtt^8*mWW^10*s*t - 80*ep^3*mtt^8*mWW^10*s*t + 320*ep^5*mtt^8*mWW^10*s*t + 256*ep^6*mtt^8*mWW^10*s*t + 16*ep*mtt^7*mWW^11*s*t + 160*ep^2*mtt^7*mWW^11*s*t + 592*ep^3*mtt^7*mWW^11*s*t + 1024*ep^4*mtt^7*mWW^11*s*t + 832*ep^5*mtt^7*mWW^11*s*t + 256*ep^6*mtt^7*mWW^11*s*t - 4*ep*mtt^6*mWW^12*s*t - 36*ep^2*mtt^6*mWW^12*s*t - 116*ep^3*mtt^6*mWW^12*s*t - 172*ep^4*mtt^6*mWW^12*s*t - 120*ep^5*mtt^6*mWW^12*s*t - 32*ep^6*mtt^6*mWW^12*s*t - 72*ep*mtt^13*mWW^4*s^2*t - 1200*ep^2*mtt^13*mWW^4*s^2*t - 6840*ep^3*mtt^13*mWW^4*s^2*t - 17040*ep^4*mtt^13*mWW^4*s^2*t - 19008*ep^5*mtt^13*mWW^4*s^2*t - 7680*ep^6*mtt^13*mWW^4*s^2*t - 12*mtt^12*mWW^5*s^2*t + 298*ep*mtt^12*mWW^5*s^2*t + 6534*ep^2*mtt^12*mWW^5*s^2*t + 39146*ep^3*mtt^12*mWW^5*s^2*t + 99334*ep^4*mtt^12*mWW^5*s^2*t + 111996*ep^5*mtt^12*mWW^5*s^2*t + 45584*ep^6*mtt^12*mWW^5*s^2*t + 68*mtt^11*mWW^6*s^2*t - 400*ep*mtt^11*mWW^6*s^2*t - 14912*ep^2*mtt^11*mWW^6*s^2*t - 93936*ep^3*mtt^11*mWW^6*s^2*t - 241900*ep^4*mtt^11*mWW^6*s^2*t - 275144*ep^5*mtt^11*mWW^6*s^2*t - 112736*ep^6*mtt^11*mWW^6*s^2*t - 156*mtt^10*mWW^7*s^2*t + 72*ep*mtt^10*mWW^7*s^2*t + 18576*ep^2*mtt^10*mWW^7*s^2*t + 121968*ep^3*mtt^10*mWW^7*s^2*t + 316332*ep^4*mtt^10*mWW^7*s^2*t + 361800*ep^5*mtt^10*mWW^7*s^2*t + 149088*ep^6*mtt^10*mWW^7*s^2*t + 180*mtt^9*mWW^8*s^2*t + 256*ep*mtt^9*mWW^8*s^2*t - 13824*ep^2*mtt^9*mWW^8*s^2*t - 91840*ep^3*mtt^9*mWW^8*s^2*t - 236540*ep^4*mtt^9*mWW^8*s^2*t - 270696*ep^5*mtt^9*mWW^8*s^2*t - 112096*ep^6*mtt^9*mWW^8*s^2*t - 100*mtt^8*mWW^9*s^2*t - 148*ep*mtt^8*mWW^9*s^2*t + 6220*ep^2*mtt^8*mWW^9*s^2*t + 39060*ep^3*mtt^8*mWW^9*s^2*t + 97880*ep^4*mtt^8*mWW^9*s^2*t + 111808*ep^5*mtt^8*mWW^9*s^2*t + 46720*ep^6*mtt^8*mWW^9*s^2*t + 12*mtt^7*mWW^10*s^2*t - 48*ep*mtt^7*mWW^10*s^2*t - 1344*ep^2*mtt^7*mWW^10*s^2*t - 7056*ep^3*mtt^7*mWW^10*s^2*t - 17604*ep^4*mtt^7*mWW^10*s^2*t - 21336*ep^5*mtt^7*mWW^10*s^2*t - 9504*ep^6*mtt^7*mWW^10*s^2*t + 12*mtt^6*mWW^11*s^2*t + 40*ep*mtt^6*mWW^11*s^2*t - 288*ep^2*mtt^6*mWW^11*s^2*t - 1504*ep^3*mtt^6*mWW^11*s^2*t - 2060*ep^4*mtt^6*mWW^11*s^2*t - 456*ep^5*mtt^6*mWW^11*s^2*t + 416*ep^6*mtt^6*mWW^11*s^2*t - 4*mtt^5*mWW^12*s^2*t + 8*ep*mtt^5*mWW^12*s^2*t + 304*ep^2*mtt^5*mWW^12*s^2*t + 1272*ep^3*mtt^5*mWW^12*s^2*t + 2108*ep^4*mtt^5*mWW^12*s^2*t + 1480*ep^5*mtt^5*mWW^12*s^2*t + 352*ep^6*mtt^5*mWW^12*s^2*t - 6*ep*mtt^4*mWW^13*s^2*t - 66*ep^2*mtt^4*mWW^13*s^2*t - 270*ep^3*mtt^4*mWW^13*s^2*t - 510*ep^4*mtt^4*mWW^13*s^2*t - 444*ep^5*mtt^4*mWW^13*s^2*t - 144*ep^6*mtt^4*mWW^13*s^2*t + 144*ep*mtt^12*mWW^4*s^3*t + 2832*ep^2*mtt^12*mWW^4*s^3*t + 17424*ep^3*mtt^12*mWW^4*s^3*t + 45168*ep^4*mtt^12*mWW^4*s^3*t + 51552*ep^5*mtt^12*mWW^4*s^3*t + 21120*ep^6*mtt^12*mWW^4*s^3*t + 108*mtt^11*mWW^5*s^3*t + 414*ep*mtt^11*mWW^5*s^3*t - 11690*ep^2*mtt^11*mWW^5*s^3*t - 96442*ep^3*mtt^11*mWW^5*s^3*t - 272082*ep^4*mtt^11*mWW^5*s^3*t - 322532*ep^5*mtt^11*mWW^5*s^3*t - 134896*ep^6*mtt^11*mWW^5*s^3*t - 564*mtt^10*mWW^6*s^3*t - 4100*ep*mtt^10*mWW^6*s^3*t + 18364*ep^2*mtt^10*mWW^6*s^3*t + 230440*ep^3*mtt^10*mWW^6*s^3*t + 701864*ep^4*mtt^10*mWW^6*s^3*t + 859260*ep^5*mtt^10*mWW^6*s^3*t + 365936*ep^6*mtt^10*mWW^6*s^3*t + 1180*mtt^9*mWW^7*s^3*t + 9320*ep*mtt^9*mWW^7*s^3*t - 14304*ep^2*mtt^9*mWW^7*s^3*t - 312700*ep^3*mtt^9*mWW^7*s^3*t - 1009220*ep^4*mtt^9*mWW^7*s^3*t - 1267172*ep^5*mtt^9*mWW^7*s^3*t - 548208*ep^6*mtt^9*mWW^7*s^3*t - 1220*mtt^8*mWW^8*s^3*t - 9364*ep*mtt^8*mWW^8*s^3*t + 8704*ep^2*mtt^8*mWW^8*s^3*t + 262240*ep^3*mtt^8*mWW^8*s^3*t + 865572*ep^4*mtt^8*mWW^8*s^3*t + 1104804*ep^5*mtt^8*mWW^8*s^3*t + 484624*ep^6*mtt^8*mWW^8*s^3*t + 580*mtt^7*mWW^9*s^3*t + 3748*ep*mtt^7*mWW^9*s^3*t - 8148*ep^2*mtt^7*mWW^9*s^3*t - 130168*ep^3*mtt^7*mWW^9*s^3*t - 413008*ep^4*mtt^7*mWW^9*s^3*t - 530524*ep^5*mtt^7*mWW^9*s^3*t - 236368*ep^6*mtt^7*mWW^9*s^3*t - 28*mtt^6*mWW^10*s^3*t + 468*ep*mtt^6*mWW^10*s^3*t + 5656*ep^2*mtt^6*mWW^10*s^3*t + 24104*ep^3*mtt^6*mWW^10*s^3*t + 58204*ep^4*mtt^6*mWW^10*s^3*t + 75084*ep^5*mtt^6*mWW^10*s^3*t + 35824*ep^6*mtt^6*mWW^10*s^3*t - 76*mtt^5*mWW^11*s^3*t - 728*ep*mtt^5*mWW^11*s^3*t - 848*ep^2*mtt^5*mWW^11*s^3*t + 10572*ep^3*mtt^5*mWW^11*s^3*t + 38868*ep^4*mtt^5*mWW^11*s^3*t + 47732*ep^5*mtt^5*mWW^11*s^3*t + 19632*ep^6*mtt^5*mWW^11*s^3*t + 20*mtt^4*mWW^12*s^3*t + 52*ep*mtt^4*mWW^12*s^3*t - 880*ep^2*mtt^4*mWW^12*s^3*t - 6048*ep^3*mtt^4*mWW^12*s^3*t - 15508*ep^4*mtt^4*mWW^12*s^3*t - 17876*ep^5*mtt^4*mWW^12*s^3*t - 7504*ep^6*mtt^4*mWW^12*s^3*t + 46*ep*mtt^3*mWW^13*s^3*t + 302*ep^2*mtt^3*mWW^13*s^3*t + 482*ep^3*mtt^3*mWW^13*s^3*t - 110*ep^4*mtt^3*mWW^13*s^3*t - 592*ep^5*mtt^3*mWW^13*s^3*t - 256*ep^6*mtt^3*mWW^13*s^3*t + 12*ep^2*mtt^2*mWW^14*s^3*t + 96*ep^3*mtt^2*mWW^14*s^3*t + 252*ep^4*mtt^2*mWW^14*s^3*t + 264*ep^5*mtt^2*mWW^14*s^3*t + 96*ep^6*mtt^2*mWW^14*s^3*t - 2016*ep^2*mtt^11*mWW^4*s^4*t - 17472*ep^3*mtt^11*mWW^4*s^4*t - 51744*ep^4*mtt^11*mWW^4*s^4*t - 63168*ep^5*mtt^11*mWW^4*s^4*t - 26880*ep^6*mtt^11*mWW^4*s^4*t - 420*mtt^10*mWW^5*s^4*t - 4522*ep*mtt^10*mWW^5*s^4*t - 1666*ep^2*mtt^10*mWW^5*s^4*t + 109886*ep^3*mtt^10*mWW^5*s^4*t + 400022*ep^4*mtt^10*mWW^5*s^4*t + 519596*ep^5*mtt^10*mWW^5*s^4*t + 227024*ep^6*mtt^10*mWW^5*s^4*t + 1996*mtt^9*mWW^6*s^4*t + 20896*ep*mtt^9*mWW^6*s^4*t + 28084*ep^2*mtt^9*mWW^6*s^4*t - 313512*ep^3*mtt^9*mWW^6*s^4*t - 1257512*ep^4*mtt^9*mWW^6*s^4*t - 1675088*ep^5*mtt^9*mWW^6*s^4*t - 738880*ep^6*mtt^9*mWW^6*s^4*t - 3740*mtt^8*mWW^7*s^4*t - 37400*ep*mtt^8*mWW^7*s^4*t - 51124*ep^2*mtt^8*mWW^7*s^4*t + 510140*ep^3*mtt^8*mWW^7*s^4*t + 2057240*ep^4*mtt^8*mWW^7*s^4*t + 2746012*ep^5*mtt^8*mWW^7*s^4*t + 1209992*ep^6*mtt^8*mWW^7*s^4*t + 3364*mtt^7*mWW^8*s^4*t + 30612*ep*mtt^7*mWW^8*s^4*t + 26472*ep^2*mtt^7*mWW^8*s^4*t - 484048*ep^3*mtt^7*mWW^8*s^4*t - 1813492*ep^4*mtt^7*mWW^8*s^4*t - 2379716*ep^5*mtt^7*mWW^8*s^4*t - 1038504*ep^6*mtt^7*mWW^8*s^4*t - 1276*mtt^6*mWW^9*s^4*t - 8392*ep*mtt^6*mWW^9*s^4*t + 12848*ep^2*mtt^6*mWW^9*s^4*t + 238084*ep^3*mtt^6*mWW^9*s^4*t + 743508*ep^4*mtt^6*mWW^9*s^4*t + 933604*ep^5*mtt^6*mWW^9*s^4*t + 400296*ep^6*mtt^6*mWW^9*s^4*t - 76*mtt^5*mWW^10*s^4*t - 2904*ep*mtt^5*mWW^10*s^4*t - 15600*ep^2*mtt^5*mWW^10*s^4*t - 26636*ep^3*mtt^5*mWW^10*s^4*t - 11588*ep^4*mtt^5*mWW^10*s^4*t - 724*ep^5*mtt^5*mWW^10*s^4*t - 2280*ep^6*mtt^5*mWW^10*s^4*t + 188*mtt^4*mWW^11*s^4*t + 1744*ep*mtt^4*mWW^11*s^4*t + 1332*ep^2*mtt^4*mWW^11*s^4*t - 24148*ep^3*mtt^4*mWW^11*s^4*t - 79720*ep^4*mtt^4*mWW^11*s^4*t - 89932*ep^5*mtt^4*mWW^11*s^4*t - 32168*ep^6*mtt^4*mWW^11*s^4*t - 36*mtt^3*mWW^12*s^4*t + 36*ep*mtt^3*mWW^12*s^4*t + 1992*ep^2*mtt^3*mWW^12*s^4*t + 7880*ep^3*mtt^3*mWW^12*s^4*t + 11972*ep^4*mtt^3*mWW^12*s^4*t + 7156*ep^5*mtt^3*mWW^12*s^4*t + 328*ep^6*mtt^3*mWW^12*s^4*t - 70*ep*mtt^2*mWW^13*s^4*t - 302*ep^2*mtt^2*mWW^13*s^4*t - 42*ep^3*mtt^2*mWW^13*s^4*t + 1638*ep^4*mtt^2*mWW^13*s^4*t + 2592*ep^5*mtt^2*mWW^13*s^4*t + 1192*ep^6*mtt^2*mWW^13*s^4*t - 20*ep^2*mtt*mWW^14*s^4*t - 132*ep^3*mtt*mWW^14*s^4*t - 324*ep^4*mtt*mWW^14*s^4*t - 332*ep^5*mtt*mWW^14*s^4*t - 120*ep^6*mtt*mWW^14*s^4*t - 504*ep*mtt^10*mWW^4*s^5*t - 3864*ep^2*mtt^10*mWW^4*s^5*t - 8568*ep^3*mtt^10*mWW^4*s^5*t - 2856*ep^4*mtt^10*mWW^4*s^5*t + 9072*ep^5*mtt^10*mWW^4*s^5*t + 6720*ep^6*mtt^10*mWW^4*s^5*t + 924*mtt^9*mWW^5*s^5*t + 11830*ep*mtt^9*mWW^5*s^5*t + 38766*ep^2*mtt^9*mWW^5*s^5*t - 29890*ep^3*mtt^9*mWW^5*s^5*t - 333914*ep^4*mtt^9*mWW^5*s^5*t - 519540*ep^5*mtt^9*mWW^5*s^5*t - 243376*ep^6*mtt^9*mWW^5*s^5*t - 3940*mtt^8*mWW^6*s^5*t - 45172*ep*mtt^8*mWW^6*s^5*t - 113552*ep^2*mtt^8*mWW^6*s^5*t + 280048*ep^3*mtt^8*mWW^6*s^5*t + 1597676*ep^4*mtt^8*mWW^6*s^5*t + 2268124*ep^5*mtt^8*mWW^6*s^5*t + 1015856*ep^6*mtt^8*mWW^6*s^5*t + 6468*mtt^7*mWW^7*s^5*t + 68664*ep*mtt^7*mWW^7*s^5*t + 133304*ep^2*mtt^7*mWW^7*s^5*t - 619860*ep^3*mtt^7*mWW^7*s^5*t - 2818908*ep^4*mtt^7*mWW^7*s^5*t - 3801748*ep^5*mtt^7*mWW^7*s^5*t - 1647456*ep^6*mtt^7*mWW^7*s^5*t - 4860*mtt^6*mWW^8*s^5*t - 44544*ep*mtt^6*mWW^8*s^5*t - 46760*ep^2*mtt^6*mWW^8*s^5*t + 600476*ep^3*mtt^6*mWW^8*s^5*t + 2242428*ep^4*mtt^6*mWW^8*s^5*t + 2864836*ep^5*mtt^6*mWW^8*s^5*t + 1194968*ep^6*mtt^6*mWW^8*s^5*t + 1284*mtt^5*mWW^9*s^5*t + 6064*ep*mtt^5*mWW^9*s^5*t - 23804*ep^2*mtt^5*mWW^9*s^5*t - 244916*ep^3*mtt^5*mWW^9*s^5*t - 694040*ep^4*mtt^5*mWW^9*s^5*t - 830204*ep^5*mtt^5*mWW^9*s^5*t - 336896*ep^6*mtt^5*mWW^9*s^5*t + 324*mtt^4*mWW^10*s^5*t + 5188*ep*mtt^4*mWW^10*s^5*t + 15268*ep^2*mtt^4*mWW^10*s^5*t + 848*ep^3*mtt^4*mWW^10*s^5*t - 36200*ep^4*mtt^4*mWW^10*s^5*t - 15212*ep^5*mtt^4*mWW^10*s^5*t + 15512*ep^6*mtt^4*mWW^10*s^5*t - 228*mtt^3*mWW^11*s^5*t - 1432*ep*mtt^3*mWW^11*s^5*t + 2296*ep^2*mtt^3*mWW^11*s^5*t + 28268*ep^3*mtt^3*mWW^11*s^5*t + 55556*ep^4*mtt^3*mWW^11*s^5*t + 29524*ep^5*mtt^3*mWW^11*s^5*t - 6304*ep^6*mtt^3*mWW^11*s^5*t + 28*mtt^2*mWW^12*s^5*t - 120*ep*mtt^2*mWW^12*s^5*t - 1688*ep^2*mtt^2*mWW^12*s^5*t - 6764*ep^3*mtt^2*mWW^12*s^5*t - 11940*ep^4*mtt^2*mWW^12*s^5*t - 8804*ep^5*mtt^2*mWW^12*s^5*t - 1080*ep^6*mtt^2*mWW^12*s^5*t + 26*ep*mtt*mWW^13*s^5*t + 30*ep^2*mtt*mWW^13*s^5*t + 382*ep^3*mtt*mWW^13*s^5*t + 2378*ep^4*mtt*mWW^13*s^5*t + 4272*ep^5*mtt*mWW^13*s^5*t + 2224*ep^6*mtt*mWW^13*s^5*t + 4*ep^2*mWW^14*s^5*t - 24*ep^3*mWW^14*s^5*t - 180*ep^4*mWW^14*s^5*t - 320*ep^5*mWW^14*s^5*t - 168*ep^6*mWW^14*s^5*t + 1008*ep*mtt^9*mWW^4*s^6*t + 10752*ep^2*mtt^9*mWW^4*s^6*t + 43344*ep^3*mtt^9*mWW^4*s^6*t + 83328*ep^4*mtt^9*mWW^4*s^6*t + 76608*ep^5*mtt^9*mWW^4*s^6*t + 26880*ep^6*mtt^9*mWW^4*s^6*t - 1260*mtt^8*mWW^5*s^6*t - 16590*ep*mtt^8*mWW^5*s^6*t - 67886*ep^2*mtt^8*mWW^5*s^6*t - 67270*ep^3*mtt^8*mWW^5*s^6*t + 153930*ep^4*mtt^8*mWW^5*s^6*t + 349300*ep^5*mtt^8*mWW^5*s^6*t + 180656*ep^6*mtt^8*mWW^5*s^6*t + 4740*mtt^7*mWW^6*s^6*t + 55696*ep*mtt^7*mWW^6*s^6*t + 154480*ep^2*mtt^7*mWW^6*s^6*t - 209488*ep^3*mtt^7*mWW^6*s^6*t - 1527796*ep^4*mtt^7*mWW^6*s^6*t - 2205408*ep^5*mtt^7*mWW^6*s^6*t - 976704*ep^6*mtt^7*mWW^6*s^6*t - 6620*mtt^6*mWW^7*s^6*t - 70792*ep*mtt^6*mWW^7*s^6*t - 140692*ep^2*mtt^6*mWW^7*s^6*t + 573452*ep^3*mtt^6*mWW^7*s^6*t + 2608752*ep^4*mtt^6*mWW^7*s^6*t + 3431476*ep^5*mtt^6*mWW^7*s^6*t + 1431128*ep^6*mtt^6*mWW^7*s^6*t + 3892*mtt^5*mWW^8*s^6*t + 33680*ep*mtt^5*mWW^8*s^6*t + 30356*ep^2*mtt^5*mWW^8*s^6*t - 478828*ep^3*mtt^5*mWW^8*s^6*t - 1722984*ep^4*mtt^5*mWW^8*s^6*t - 2137268*ep^5*mtt^5*mWW^8*s^6*t - 855280*ep^6*mtt^5*mWW^8*s^6*t - 464*mtt^4*mWW^9*s^6*t + 474*ep*mtt^4*mWW^9*s^6*t + 18714*ep^2*mtt^4*mWW^9*s^6*t + 130154*ep^3*mtt^4*mWW^9*s^6*t + 400982*ep^4*mtt^4*mWW^9*s^6*t + 540196*ep^5*mtt^4*mWW^9*s^6*t + 246792*ep^6*mtt^4*mWW^9*s^6*t - 416*mtt^3*mWW^10*s^6*t - 4076*ep*mtt^3*mWW^10*s^6*t - 3736*ep^2*mtt^3*mWW^10*s^6*t + 27404*ep^3*mtt^3*mWW^10*s^6*t + 41704*ep^4*mtt^3*mWW^10*s^6*t - 33040*ep^5*mtt^3*mWW^10*s^6*t - 56384*ep^6*mtt^3*mWW^10*s^6*t + 136*mtt^2*mWW^11*s^6*t + 560*ep*mtt^2*mWW^11*s^6*t - 2280*ep^2*mtt^2*mWW^11*s^6*t - 22860*ep^3*mtt^2*mWW^11*s^6*t - 54240*ep^4*mtt^2*mWW^11*s^6*t - 45436*ep^5*mtt^2*mWW^11*s^6*t - 7992*ep^6*mtt^2*mWW^11*s^6*t - 8*mtt*mWW^12*s^6*t + 44*ep*mtt*mWW^12*s^6*t + 324*ep^2*mtt*mWW^12*s^6*t + 4432*ep^3*mtt*mWW^12*s^6*t + 17588*ep^4*mtt*mWW^12*s^6*t + 25380*ep^5*mtt*mWW^12*s^6*t + 11760*ep^6*mtt*mWW^12*s^6*t - 4*ep*mWW^13*s^6*t - 32*ep^2*mWW^13*s^6*t - 340*ep^3*mWW^13*s^6*t - 1264*ep^4*mWW^13*s^6*t - 1808*ep^5*mWW^13*s^6*t - 856*ep^6*mWW^13*s^6*t - 1008*ep*mtt^8*mWW^4*s^7*t - 11760*ep^2*mtt^8*mWW^4*s^7*t - 52080*ep^3*mtt^8*mWW^4*s^7*t - 109200*ep^4*mtt^8*mWW^4*s^7*t - 108192*ep^5*mtt^8*mWW^4*s^7*t - 40320*ep^6*mtt^8*mWW^4*s^7*t + 1092*mtt^7*mWW^5*s^7*t + 14042*ep*mtt^7*mWW^5*s^7*t + 59906*ep^2*mtt^7*mWW^5*s^7*t + 84434*ep^3*mtt^7*mWW^5*s^7*t - 40054*ep^4*mtt^7*mWW^5*s^7*t - 179116*ep^5*mtt^7*mWW^5*s^7*t - 101584*ep^6*mtt^7*mWW^5*s^7*t - 3548*mtt^6*mWW^6*s^7*t - 41900*ep*mtt^6*mWW^6*s^7*t - 113828*ep^2*mtt^6*mWW^6*s^7*t + 154696*ep^3*mtt^6*mWW^6*s^7*t + 1085920*ep^4*mtt^6*mWW^6*s^7*t + 1524724*ep^5*mtt^6*mWW^6*s^7*t + 655056*ep^6*mtt^6*mWW^6*s^7*t + 4036*mtt^5*mWW^7*s^7*t + 42520*ep*mtt^5*mWW^7*s^7*t + 80848*ep^2*mtt^5*mWW^7*s^7*t - 370660*ep^3*mtt^5*mWW^7*s^7*t - 1605468*ep^4*mtt^5*mWW^7*s^7*t - 2049484*ep^5*mtt^5*mWW^7*s^7*t - 826608*ep^6*mtt^5*mWW^7*s^7*t - 1628*mtt^4*mWW^8*s^7*t - 12572*ep*mtt^4*mWW^8*s^7*t - 10436*ep^2*mtt^4*mWW^8*s^7*t + 223700*ep^3*mtt^4*mWW^8*s^7*t + 833360*ep^4*mtt^4*mWW^8*s^7*t + 1068072*ep^5*mtt^4*mWW^8*s^7*t + 442736*ep^6*mtt^4*mWW^8*s^7*t - 152*mtt^3*mWW^9*s^7*t - 2922*ep*mtt^3*mWW^9*s^7*t - 5998*ep^2*mtt^3*mWW^9*s^7*t - 18934*ep^3*mtt^3*mWW^9*s^7*t - 113866*ep^4*mtt^3*mWW^9*s^7*t - 229824*ep^5*mtt^3*mWW^9*s^7*t - 137232*ep^6*mtt^3*mWW^9*s^7*t + 232*mtt^2*mWW^10*s^7*t + 1704*ep*mtt^2*mWW^10*s^7*t + 308*ep^2*mtt^2*mWW^10*s^7*t - 28040*ep^3*mtt^2*mWW^10*s^7*t - 72572*ep^4*mtt^2*mWW^10*s^7*t - 53840*ep^5*mtt^2*mWW^10*s^7*t - 3632*ep^6*mtt^2*mWW^10*s^7*t - 32*mtt*mWW^11*s^7*t - 104*ep*mtt*mWW^11*s^7*t + 332*ep^2*mtt*mWW^11*s^7*t + 10456*ep^3*mtt*mWW^11*s^7*t + 39244*ep^4*mtt*mWW^11*s^7*t + 52088*ep^5*mtt*mWW^11*s^7*t + 22608*ep^6*mtt*mWW^11*s^7*t - 16*ep*mWW^12*s^7*t - 172*ep^2*mWW^12*s^7*t - 1172*ep^3*mWW^12*s^7*t - 3412*ep^4*mWW^12*s^7*t - 4204*ep^5*mWW^12*s^7*t - 1808*ep^6*mWW^12*s^7*t + 576*ep*mtt^7*mWW^4*s^8*t + 7008*ep^2*mtt^7*mWW^4*s^8*t + 32256*ep^3*mtt^7*mWW^4*s^8*t + 69792*ep^4*mtt^7*mWW^4*s^8*t + 70848*ep^5*mtt^7*mWW^4*s^8*t + 26880*ep^6*mtt^7*mWW^4*s^8*t - 588*mtt^6*mWW^5*s^8*t - 7214*ep*mtt^6*mWW^5*s^8*t - 29910*ep^2*mtt^6*mWW^5*s^8*t - 42358*ep^3*mtt^6*mWW^5*s^8*t + 14962*ep^4*mtt^6*mWW^5*s^8*t + 79332*ep^5*mtt^6*mWW^5*s^8*t + 45296*ep^6*mtt^6*mWW^5*s^8*t + 1604*mtt^5*mWW^6*s^8*t + 19040*ep*mtt^5*mWW^6*s^8*t + 48436*ep^2*mtt^5*mWW^6*s^8*t - 91720*ep^3*mtt^5*mWW^6*s^8*t - 533824*ep^4*mtt^5*mWW^6*s^8*t - 716240*ep^5*mtt^5*mWW^6*s^8*t - 298176*ep^6*mtt^5*mWW^6*s^8*t - 1380*mtt^4*mWW^7*s^8*t - 14088*ep*mtt^4*mWW^7*s^8*t - 26492*ep^2*mtt^4*mWW^7*s^8*t + 146388*ep^3*mtt^4*mWW^7*s^8*t + 620904*ep^4*mtt^4*mWW^7*s^8*t + 790948*ep^5*mtt^4*mWW^7*s^8*t + 320568*ep^6*mtt^4*mWW^7*s^8*t + 252*mtt^3*mWW^8*s^8*t + 1292*ep*mtt^3*mWW^8*s^8*t + 1580*ep^2*mtt^3*mWW^8*s^8*t - 49372*ep^3*mtt^3*mWW^8*s^8*t - 218128*ep^4*mtt^3*mWW^8*s^8*t - 316864*ep^5*mtt^3*mWW^8*s^8*t - 148504*ep^6*mtt^3*mWW^8*s^8*t + 160*mtt^2*mWW^9*s^8*t + 1566*ep*mtt^2*mWW^9*s^8*t + 2110*ep^2*mtt^2*mWW^9*s^8*t - 12410*ep^3*mtt^2*mWW^9*s^8*t - 29430*ep^4*mtt^2*mWW^9*s^8*t - 6980*ep^5*mtt^2*mWW^9*s^8*t + 12072*ep^6*mtt^2*mWW^9*s^8*t - 48*mtt*mWW^10*s^8*t - 316*ep*mtt*mWW^10*s^8*t - 336*ep^2*mtt*mWW^10*s^8*t + 10612*ep^3*mtt*mWW^10*s^8*t + 40880*ep^4*mtt*mWW^10*s^8*t + 51696*ep^5*mtt*mWW^10*s^8*t + 21304*ep^6*mtt*mWW^10*s^8*t - 24*ep*mWW^11*s^8*t - 284*ep^2*mWW^11*s^8*t - 1716*ep^3*mWW^11*s^8*t - 4452*ep^4*mWW^11*s^8*t - 4964*ep^5*mWW^11*s^8*t - 1968*ep^6*mWW^11*s^8*t - 180*ep*mtt^6*mWW^4*s^9*t - 2244*ep^2*mtt^6*mWW^4*s^9*t - 10548*ep^3*mtt^6*mWW^4*s^9*t - 23196*ep^4*mtt^6*mWW^4*s^9*t - 23832*ep^5*mtt^6*mWW^4*s^9*t - 9120*ep^6*mtt^6*mWW^4*s^9*t + 180*mtt^5*mWW^5*s^9*t + 2082*ep*mtt^5*mWW^5*s^9*t + 8026*ep^2*mtt^5*mWW^5*s^9*t + 9434*ep^3*mtt^5*mWW^5*s^9*t - 9342*ep^4*mtt^5*mWW^5*s^9*t - 26876*ep^5*mtt^5*mWW^5*s^9*t - 14224*ep^6*mtt^5*mWW^5*s^9*t - 396*mtt^4*mWW^6*s^9*t - 4796*ep*mtt^4*mWW^6*s^9*t - 11384*ep^2*mtt^4*mWW^6*s^9*t + 32112*ep^3*mtt^4*mWW^6*s^9*t + 159212*ep^4*mtt^4*mWW^6*s^9*t + 206388*ep^5*mtt^4*mWW^6*s^9*t + 84880*ep^6*mtt^4*mWW^6*s^9*t + 220*mtt^3*mWW^7*s^9*t + 2072*ep*mtt^3*mWW^7*s^9*t + 4408*ep^2*mtt^3*mWW^7*s^9*t - 28732*ep^3*mtt^3*mWW^7*s^9*t - 127876*ep^4*mtt^3*mWW^7*s^9*t - 169916*ep^5*mtt^3*mWW^7*s^9*t - 72512*ep^6*mtt^3*mWW^7*s^9*t + 28*mtt^2*mWW^8*s^9*t + 440*ep*mtt^2*mWW^8*s^9*t + 756*ep^2*mtt^2*mWW^8*s^9*t + 984*ep^3*mtt^2*mWW^8*s^9*t + 10200*ep^4*mtt^2*mWW^8*s^9*t + 24080*ep^5*mtt^2*mWW^8*s^9*t + 15144*ep^6*mtt^2*mWW^8*s^9*t - 32*mtt*mWW^9*s^9*t - 274*ep*mtt*mWW^9*s^9*t - 642*ep^2*mtt*mWW^9*s^9*t + 4882*ep^3*mtt*mWW^9*s^9*t + 20546*ep^4*mtt*mWW^9*s^9*t + 25296*ep^5*mtt*mWW^9*s^9*t + 9984*ep^6*mtt*mWW^9*s^9*t - 16*ep*mWW^10*s^9*t - 200*ep^2*mWW^10*s^9*t - 1156*ep^3*mWW^10*s^9*t - 2824*ep^4*mWW^10*s^9*t - 2948*ep^5*mWW^10*s^9*t - 1096*ep^6*mWW^10*s^9*t + 24*ep*mtt^5*mWW^4*s^10*t + 304*ep^2*mtt^5*mWW^4*s^10*t + 1448*ep^3*mtt^5*mWW^4*s^10*t + 3216*ep^4*mtt^5*mWW^4*s^10*t + 3328*ep^5*mtt^5*mWW^4*s^10*t + 1280*ep^6*mtt^5*mWW^4*s^10*t - 24*mtt^4*mWW^5*s^10*t - 260*ep*mtt^4*mWW^5*s^10*t - 896*ep^2*mtt^4*mWW^5*s^10*t - 620*ep^3*mtt^4*mWW^5*s^10*t + 2344*ep^4*mtt^4*mWW^5*s^10*t + 4480*ep^5*mtt^4*mWW^5*s^10*t + 2176*ep^6*mtt^4*mWW^5*s^10*t + 40*mtt^3*mWW^6*s^10*t + 512*ep*mtt^3*mWW^6*s^10*t + 1192*ep^2*mtt^3*mWW^6*s^10*t - 4688*ep^3*mtt^3*mWW^6*s^10*t - 21496*ep^4*mtt^3*mWW^6*s^10*t - 27704*ep^5*mtt^3*mWW^6*s^10*t - 11616*ep^6*mtt^3*mWW^6*s^10*t - 8*mtt^2*mWW^7*s^10*t - 32*ep*mtt^2*mWW^7*s^10*t - 140*ep^2*mtt^2*mWW^7*s^10*t + 1588*ep^3*mtt^2*mWW^7*s^10*t + 7972*ep^4*mtt^2*mWW^7*s^10*t + 11524*ep^5*mtt^2*mWW^7*s^10*t + 5256*ep^6*mtt^2*mWW^7*s^10*t - 8*mtt*mWW^8*s^10*t - 80*ep*mtt*mWW^8*s^10*t - 248*ep^2*mtt*mWW^8*s^10*t + 808*ep^3*mtt*mWW^8*s^10*t + 4024*ep^4*mtt*mWW^8*s^10*t + 4912*ep^5*mtt*mWW^8*s^10*t + 1872*ep^6*mtt*mWW^8*s^10*t - 4*ep*mWW^9*s^10*t - 52*ep^2*mWW^9*s^10*t - 296*ep^3*mWW^9*s^10*t - 700*ep^4*mWW^9*s^10*t - 700*ep^5*mWW^9*s^10*t - 248*ep^6*mWW^9*s^10*t + 12*ep*mtt^15*mWW^3*t^2 + 188*ep^2*mtt^15*mWW^3*t^2 + 1036*ep^3*mtt^15*mWW^3*t^2 + 2532*ep^4*mtt^15*mWW^3*t^2 + 2792*ep^5*mtt^15*mWW^3*t^2 + 1120*ep^6*mtt^15*mWW^3*t^2 - 80*ep*mtt^14*mWW^4*t^2 - 1184*ep^2*mtt^14*mWW^4*t^2 - 6320*ep^3*mtt^14*mWW^4*t^2 - 15200*ep^4*mtt^14*mWW^4*t^2 - 16640*ep^5*mtt^14*mWW^4*t^2 - 6656*ep^6*mtt^14*mWW^4*t^2 + 224*ep*mtt^13*mWW^5*t^2 + 3120*ep^2*mtt^13*mWW^5*t^2 + 16048*ep^3*mtt^13*mWW^5*t^2 + 37856*ep^4*mtt^13*mWW^5*t^2 + 41088*ep^5*mtt^13*mWW^5*t^2 + 16384*ep^6*mtt^13*mWW^5*t^2 - 336*ep*mtt^12*mWW^6*t^2 - 4384*ep^2*mtt^12*mWW^6*t^2 - 21584*ep^3*mtt^12*mWW^6*t^2 - 49728*ep^4*mtt^12*mWW^6*t^2 - 53440*ep^5*mtt^12*mWW^6*t^2 - 21248*ep^6*mtt^12*mWW^6*t^2 + 280*ep*mtt^11*mWW^7*t^2 + 3400*ep^2*mtt^11*mWW^7*t^2 + 15880*ep^3*mtt^11*mWW^7*t^2 + 35560*ep^4*mtt^11*mWW^7*t^2 + 37840*ep^5*mtt^11*mWW^7*t^2 + 15040*ep^6*mtt^11*mWW^7*t^2 - 112*ep*mtt^10*mWW^8*t^2 - 1248*ep^2*mtt^10*mWW^8*t^2 - 5456*ep^3*mtt^10*mWW^8*t^2 - 11872*ep^4*mtt^10*mWW^8*t^2 - 12672*ep^5*mtt^10*mWW^8*t^2 - 5120*ep^6*mtt^10*mWW^8*t^2 - 16*ep^2*mtt^9*mWW^9*t^2 - 80*ep^3*mtt^9*mWW^9*t^2 + 320*ep^5*mtt^9*mWW^9*t^2 + 256*ep^6*mtt^9*mWW^9*t^2 + 16*ep*mtt^8*mWW^10*t^2 + 160*ep^2*mtt^8*mWW^10*t^2 + 592*ep^3*mtt^8*mWW^10*t^2 + 1024*ep^4*mtt^8*mWW^10*t^2 + 832*ep^5*mtt^8*mWW^10*t^2 + 256*ep^6*mtt^8*mWW^10*t^2 - 4*ep*mtt^7*mWW^11*t^2 - 36*ep^2*mtt^7*mWW^11*t^2 - 116*ep^3*mtt^7*mWW^11*t^2 - 172*ep^4*mtt^7*mWW^11*t^2 - 120*ep^5*mtt^7*mWW^11*t^2 - 32*ep^6*mtt^7*mWW^11*t^2 - 72*ep*mtt^14*mWW^3*s*t^2 - 1272*ep^2*mtt^14*mWW^3*s*t^2 - 7464*ep^3*mtt^14*mWW^3*s*t^2 - 18888*ep^4*mtt^14*mWW^3*s*t^2 - 21264*ep^5*mtt^14*mWW^3*s*t^2 - 8640*ep^6*mtt^14*mWW^3*s*t^2 - 12*mtt^13*mWW^4*s*t^2 + 270*ep*mtt^13*mWW^4*s*t^2 + 6674*ep^2*mtt^13*mWW^4*s*t^2 + 41798*ep^3*mtt^13*mWW^4*s*t^2 + 108794*ep^4*mtt^13*mWW^4*s*t^2 + 125148*ep^5*mtt^13*mWW^4*s*t^2 + 52048*ep^6*mtt^13*mWW^4*s*t^2 + 68*mtt^12*mWW^5*s*t^2 - 232*ep*mtt^12*mWW^5*s*t^2 - 14796*ep^2*mtt^12*mWW^5*s*t^2 - 101720*ep^3*mtt^12*mWW^5*s*t^2 - 275280*ep^4*mtt^12*mWW^5*s*t^2 - 326680*ep^5*mtt^12*mWW^5*s*t^2 - 140640*ep^6*mtt^12*mWW^5*s*t^2 - 156*mtt^11*mWW^6*s*t^2 - 352*ep*mtt^11*mWW^6*s*t^2 + 18596*ep^2*mtt^11*mWW^6*s*t^2 + 144944*ep^3*mtt^11*mWW^6*s*t^2 + 413120*ep^4*mtt^11*mWW^6*s*t^2 + 511544*ep^5*mtt^11*mWW^6*s*t^2 + 230624*ep^6*mtt^11*mWW^6*s*t^2 + 180*mtt^10*mWW^7*s*t^2 + 840*ep*mtt^10*mWW^7*s*t^2 - 15340*ep^2*mtt^10*mWW^7*s*t^2 - 137752*ep^3*mtt^10*mWW^7*s*t^2 - 417904*ep^4*mtt^10*mWW^7*s*t^2 - 544728*ep^5*mtt^10*mWW^7*s*t^2 - 258656*ep^6*mtt^10*mWW^7*s*t^2 - 100*mtt^9*mWW^8*s*t^2 - 628*ep*mtt^9*mWW^8*s*t^2 + 8712*ep^2*mtt^9*mWW^8*s*t^2 + 89404*ep^3*mtt^9*mWW^8*s*t^2 + 291828*ep^4*mtt^9*mWW^8*s*t^2 + 403184*ep^5*mtt^9*mWW^8*s*t^2 + 201600*ep^6*mtt^9*mWW^8*s*t^2 + 12*mtt^8*mWW^9*s*t^2 + 200*ep*mtt^8*mWW^9*s*t^2 - 2404*ep^2*mtt^8*mWW^9*s*t^2 - 32488*ep^3*mtt^8*mWW^9*s*t^2 - 121744*ep^4*mtt^8*mWW^9*s*t^2 - 184648*ep^5*mtt^8*mWW^9*s*t^2 - 98848*ep^6*mtt^8*mWW^9*s*t^2 + 12*mtt^7*mWW^10*s*t^2 - 48*ep*mtt^7*mWW^10*s*t^2 - 964*ep^2*mtt^7*mWW^10*s*t^2 - 1120*ep^3*mtt^7*mWW^10*s*t^2 + 11120*ep^4*mtt^7*mWW^10*s*t^2 + 30600*ep^5*mtt^7*mWW^10*s*t^2 + 21280*ep^6*mtt^7*mWW^10*s*t^2 - 4*mtt^6*mWW^11*s*t^2 + 32*ep*mtt^6*mWW^11*s*t^2 + 1044*ep^2*mtt^6*mWW^11*s*t^2 + 6016*ep^3*mtt^6*mWW^11*s*t^2 + 13080*ep^4*mtt^6*mWW^11*s*t^2 + 11336*ep^5*mtt^6*mWW^11*s*t^2 + 2976*ep^6*mtt^6*mWW^11*s*t^2 - 10*ep*mtt^5*mWW^12*s*t^2 - 250*ep^2*mtt^5*mWW^12*s*t^2 - 1618*ep^3*mtt^5*mWW^12*s*t^2 - 4126*ep^4*mtt^5*mWW^12*s*t^2 - 4492*ep^5*mtt^5*mWW^12*s*t^2 - 1744*ep^6*mtt^5*mWW^12*s*t^2 + 144*ep*mtt^13*mWW^3*s^2*t^2 + 3408*ep^2*mtt^13*mWW^3*s^2*t^2 + 22416*ep^3*mtt^13*mWW^3*s^2*t^2 + 59952*ep^4*mtt^13*mWW^3*s^2*t^2 + 69600*ep^5*mtt^13*mWW^3*s^2*t^2 + 28800*ep^6*mtt^13*mWW^3*s^2*t^2 + 108*mtt^12*mWW^4*s^2*t^2 + 654*ep*mtt^12*mWW^4*s^2*t^2 - 12566*ep^2*mtt^12*mWW^4*s^2*t^2 - 116214*ep^3*mtt^12*mWW^4*s^2*t^2 - 343462*ep^4*mtt^12*mWW^4*s^2*t^2 - 421096*ep^5*mtt^12*mWW^4*s^2*t^2 - 182464*ep^6*mtt^12*mWW^4*s^2*t^2 - 536*mtt^11*mWW^5*s^2*t^2 - 5166*ep*mtt^11*mWW^5*s^2*t^2 + 15926*ep^2*mtt^11*mWW^5*s^2*t^2 + 271378*ep^3*mtt^11*mWW^5*s^2*t^2 + 895762*ep^4*mtt^11*mWW^5*s^2*t^2 + 1167628*ep^5*mtt^11*mWW^5*s^2*t^2 + 534928*ep^6*mtt^11*mWW^5*s^2*t^2 + 1040*mtt^10*mWW^6*s^2*t^2 + 11752*ep*mtt^10*mWW^6*s^2*t^2 - 4590*ep^2*mtt^10*mWW^6*s^2*t^2 - 391452*ep^3*mtt^10*mWW^6*s^2*t^2 - 1449722*ep^4*mtt^10*mWW^6*s^2*t^2 - 2018532*ep^5*mtt^10*mWW^6*s^2*t^2 - 982256*ep^6*mtt^10*mWW^6*s^2*t^2 - 936*mtt^9*mWW^7*s^2*t^2 - 13512*ep*mtt^9*mWW^7*s^2*t^2 - 10934*ep^2*mtt^9*mWW^7*s^2*t^2 + 383984*ep^3*mtt^9*mWW^7*s^2*t^2 + 1608314*ep^4*mtt^9*mWW^7*s^2*t^2 + 2399636*ep^5*mtt^9*mWW^7*s^2*t^2 + 1237168*ep^6*mtt^9*mWW^7*s^2*t^2 + 280*mtt^8*mWW^8*s^2*t^2 + 8780*ep*mtt^8*mWW^8*s^2*t^2 + 20070*ep^2*mtt^8*mWW^8*s^2*t^2 - 232488*ep^3*mtt^8*mWW^8*s^2*t^2 - 1172190*ep^4*mtt^8*mWW^8*s^2*t^2 - 1906372*ep^5*mtt^8*mWW^8*s^2*t^2 - 1043760*ep^6*mtt^8*mWW^8*s^2*t^2 + 152*mtt^7*mWW^9*s^2*t^2 - 2956*ep*mtt^7*mWW^9*s^2*t^2 - 19210*ep^2*mtt^7*mWW^9*s^2*t^2 + 45524*ep^3*mtt^7*mWW^9*s^2*t^2 + 445238*ep^4*mtt^7*mWW^9*s^2*t^2 + 866588*ep^5*mtt^7*mWW^9*s^2*t^2 + 524304*ep^6*mtt^7*mWW^9*s^2*t^2 - 144*mtt^6*mWW^10*s^2*t^2 + 24*ep*mtt^6*mWW^10*s^2*t^2 + 10198*ep^2*mtt^6*mWW^10*s^2*t^2 + 38812*ep^3*mtt^6*mWW^10*s^2*t^2 + 8834*ep^4*mtt^6*mWW^10*s^2*t^2 - 113836*ep^5*mtt^6*mWW^10*s^2*t^2 - 109008*ep^6*mtt^6*mWW^10*s^2*t^2 + 40*mtt^5*mWW^11*s^2*t^2 + 376*ep*mtt^5*mWW^11*s^2*t^2 - 2546*ep^2*mtt^5*mWW^11*s^2*t^2 - 27568*ep^3*mtt^5*mWW^11*s^2*t^2 - 71122*ep^4*mtt^5*mWW^11*s^2*t^2 - 65796*ep^5*mtt^5*mWW^11*s^2*t^2 - 16624*ep^6*mtt^5*mWW^11*s^2*t^2 - 4*mtt^4*mWW^12*s^2*t^2 - 90*ep*mtt^4*mWW^12*s^2*t^2 + 328*ep^2*mtt^4*mWW^12*s^2*t^2 + 6046*ep^3*mtt^4*mWW^12*s^2*t^2 + 19452*ep^4*mtt^4*mWW^12*s^2*t^2 + 23356*ep^5*mtt^4*mWW^12*s^2*t^2 + 9392*ep^6*mtt^4*mWW^12*s^2*t^2 - 6*ep*mtt^3*mWW^13*s^2*t^2 - 84*ep^2*mtt^3*mWW^13*s^2*t^2 - 438*ep^3*mtt^3*mWW^13*s^2*t^2 - 1056*ep^4*mtt^3*mWW^13*s^2*t^2 - 1176*ep^5*mtt^3*mWW^13*s^2*t^2 - 480*ep^6*mtt^3*mWW^13*s^2*t^2 - 4032*ep^2*mtt^12*mWW^3*s^3*t^2 - 34944*ep^3*mtt^12*mWW^3*s^3*t^2 - 103488*ep^4*mtt^12*mWW^3*s^3*t^2 - 126336*ep^5*mtt^12*mWW^3*s^3*t^2 - 53760*ep^6*mtt^12*mWW^3*s^3*t^2 - 420*mtt^11*mWW^4*s^3*t^2 - 5386*ep*mtt^11*mWW^4*s^3*t^2 + 946*ep^2*mtt^11*mWW^4*s^3*t^2 + 175906*ep^3*mtt^11*mWW^4*s^3*t^2 + 638866*ep^4*mtt^11*mWW^4*s^3*t^2 + 845384*ep^5*mtt^11*mWW^4*s^3*t^2 + 380544*ep^6*mtt^11*mWW^4*s^3*t^2 + 1768*mtt^10*mWW^5*s^3*t^2 + 21622*ep*mtt^10*mWW^5*s^3*t^2 + 30714*ep^2*mtt^10*mWW^5*s^3*t^2 - 389854*ep^3*mtt^10*mWW^5*s^3*t^2 - 1638938*ep^4*mtt^10*mWW^5*s^3*t^2 - 2316088*ep^5*mtt^10*mWW^5*s^3*t^2 - 1105608*ep^6*mtt^10*mWW^5*s^3*t^2 - 2680*mtt^9*mWW^6*s^3*t^2 - 33000*ep*mtt^9*mWW^6*s^3*t^2 - 60296*ep^2*mtt^9*mWW^6*s^3*t^2 + 492302*ep^3*mtt^9*mWW^6*s^3*t^2 + 2309304*ep^4*mtt^9*mWW^6*s^3*t^2 + 3514122*ep^5*mtt^9*mWW^6*s^3*t^2 + 1810232*ep^6*mtt^9*mWW^6*s^3*t^2 + 1368*mtt^8*mWW^7*s^3*t^2 + 22544*ep*mtt^8*mWW^7*s^3*t^2 + 55770*ep^2*mtt^8*mWW^7*s^3*t^2 - 346786*ep^3*mtt^8*mWW^7*s^3*t^2 - 1952974*ep^4*mtt^8*mWW^7*s^3*t^2 - 3348746*ep^5*mtt^8*mWW^7*s^3*t^2 - 1918464*ep^6*mtt^8*mWW^7*s^3*t^2 + 688*mtt^7*mWW^8*s^3*t^2 - 5172*ep*mtt^7*mWW^8*s^3*t^2 - 47436*ep^2*mtt^7*mWW^8*s^3*t^2 + 68070*ep^3*mtt^7*mWW^8*s^3*t^2 + 998344*ep^4*mtt^7*mWW^8*s^3*t^2 + 2163746*ep^5*mtt^7*mWW^8*s^3*t^2 + 1423368*ep^6*mtt^7*mWW^8*s^3*t^2 - 1192*mtt^6*mWW^9*s^3*t^2 - 1172*ep*mtt^6*mWW^9*s^3*t^2 + 42886*ep^2*mtt^6*mWW^9*s^3*t^2 + 89350*ep^3*mtt^6*mWW^9*s^3*t^2 - 295654*ep^4*mtt^6*mWW^9*s^3*t^2 - 1008858*ep^5*mtt^6*mWW^9*s^3*t^2 - 764352*ep^6*mtt^6*mWW^9*s^3*t^2 + 600*mtt^5*mWW^10*s^3*t^2 + 872*ep*mtt^5*mWW^10*s^3*t^2 - 23848*ep^2*mtt^5*mWW^10*s^3*t^2 - 76022*ep^3*mtt^5*mWW^10*s^3*t^2 + 35360*ep^4*mtt^5*mWW^10*s^3*t^2 + 327622*ep^5*mtt^5*mWW^10*s^3*t^2 + 279144*ep^6*mtt^5*mWW^10*s^3*t^2 - 152*mtt^4*mWW^11*s^3*t^2 - 544*ep*mtt^4*mWW^11*s^3*t^2 + 5662*ep^2*mtt^4*mWW^11*s^3*t^2 + 30610*ep^3*mtt^4*mWW^11*s^3*t^2 + 31966*ep^4*mtt^4*mWW^11*s^3*t^2 - 30510*ep^5*mtt^4*mWW^11*s^3*t^2 - 46176*ep^6*mtt^4*mWW^11*s^3*t^2 + 20*mtt^3*mWW^12*s^3*t^2 + 254*ep*mtt^3*mWW^12*s^3*t^2 - 614*ep^2*mtt^3*mWW^12*s^3*t^2 - 11304*ep^3*mtt^3*mWW^12*s^3*t^2 - 30098*ep^4*mtt^3*mWW^12*s^3*t^2 - 28194*ep^5*mtt^3*mWW^12*s^3*t^2 - 7880*ep^6*mtt^3*mWW^12*s^3*t^2 - 18*ep*mtt^2*mWW^13*s^3*t^2 + 264*ep^2*mtt^2*mWW^13*s^3*t^2 + 2792*ep^3*mtt^2*mWW^13*s^3*t^2 + 7600*ep^4*mtt^2*mWW^13*s^3*t^2 + 8138*ep^5*mtt^2*mWW^13*s^3*t^2 + 3048*ep^6*mtt^2*mWW^13*s^3*t^2 - 16*ep^2*mtt*mWW^14*s^3*t^2 - 120*ep^3*mtt*mWW^14*s^3*t^2 - 288*ep^4*mtt*mWW^14*s^3*t^2 - 280*ep^5*mtt*mWW^14*s^3*t^2 - 96*ep^6*mtt*mWW^14*s^3*t^2 - 504*ep*mtt^11*mWW^3*s^4*t^2 + 168*ep^2*mtt^11*mWW^3*s^4*t^2 + 26376*ep^3*mtt^11*mWW^3*s^4*t^2 + 100632*ep^4*mtt^11*mWW^3*s^4*t^2 + 135408*ep^5*mtt^11*mWW^3*s^4*t^2 + 60480*ep^6*mtt^11*mWW^3*s^4*t^2 + 924*mtt^10*mWW^4*s^4*t^2 + 13510*ep*mtt^10*mWW^4*s^4*t^2 + 33250*ep^2*mtt^10*mWW^4*s^4*t^2 - 161182*ep^3*mtt^10*mWW^4*s^4*t^2 - 801822*ep^4*mtt^10*mWW^4*s^4*t^2 - 1145032*ep^5*mtt^10*mWW^4*s^4*t^2 - 529088*ep^6*mtt^10*mWW^4*s^4*t^2 - 3128*mtt^9*mWW^5*s^4*t^2 - 36342*ep*mtt^9*mWW^5*s^4*t^2 - 78582*ep^2*mtt^9*mWW^5*s^4*t^2 + 320322*ep^3*mtt^9*mWW^5*s^4*t^2 + 1627486*ep^4*mtt^9*mWW^5*s^4*t^2 + 2391620*ep^5*mtt^9*mWW^5*s^4*t^2 + 1147872*ep^6*mtt^9*mWW^5*s^4*t^2 + 2960*mtt^8*mWW^6*s^4*t^2 + 21324*ep*mtt^8*mWW^6*s^4*t^2 + 3174*ep^2*mtt^8*mWW^6*s^4*t^2 - 159190*ep^3*mtt^8*mWW^6*s^4*t^2 - 555622*ep^4*mtt^8*mWW^6*s^4*t^2 - 987550*ep^5*mtt^8*mWW^6*s^4*t^2 - 629880*ep^6*mtt^8*mWW^6*s^4*t^2 + 1272*mtt^7*mWW^7*s^4*t^2 + 27448*ep*mtt^7*mWW^7*s^4*t^2 + 105098*ep^2*mtt^7*mWW^7*s^4*t^2 - 262174*ep^3*mtt^7*mWW^7*s^4*t^2 - 1438618*ep^4*mtt^7*mWW^7*s^4*t^2 - 1549794*ep^5*mtt^7*mWW^7*s^4*t^2 - 324976*ep^6*mtt^7*mWW^7*s^4*t^2 - 4336*mtt^6*mWW^8*s^4*t^2 - 37456*ep*mtt^6*mWW^8*s^4*t^2 - 36920*ep^2*mtt^6*mWW^8*s^4*t^2 + 390198*ep^3*mtt^6*mWW^8*s^4*t^2 + 1102480*ep^4*mtt^6*mWW^8*s^4*t^2 + 652458*ep^5*mtt^6*mWW^8*s^4*t^2 - 245144*ep^6*mtt^6*mWW^8*s^4*t^2 + 3320*mtt^5*mWW^9*s^4*t^2 + 11320*ep*mtt^5*mWW^9*s^4*t^2 - 70176*ep^2*mtt^5*mWW^9*s^4*t^2 - 186450*ep^3*mtt^5*mWW^9*s^4*t^2 + 373364*ep^4*mtt^5*mWW^9*s^4*t^2 + 1440678*ep^5*mtt^5*mWW^9*s^4*t^2 + 1115616*ep^6*mtt^5*mWW^9*s^4*t^2 - 1248*mtt^4*mWW^10*s^4*t^2 + 268*ep*mtt^4*mWW^10*s^4*t^2 + 51058*ep^2*mtt^4*mWW^10*s^4*t^2 + 59718*ep^3*mtt^4*mWW^10*s^4*t^2 - 409986*ep^4*mtt^4*mWW^10*s^4*t^2 - 1031514*ep^5*mtt^4*mWW^10*s^4*t^2 - 676056*ep^6*mtt^4*mWW^10*s^4*t^2 + 264*mtt^3*mWW^11*s^4*t^2 + 1008*ep*mtt^3*mWW^11*s^4*t^2 - 6366*ep^2*mtt^3*mWW^11*s^4*t^2 - 49114*ep^3*mtt^3*mWW^11*s^4*t^2 - 77242*ep^4*mtt^3*mWW^11*s^4*t^2 - 5526*ep^5*mtt^3*mWW^11*s^4*t^2 + 38928*ep^6*mtt^3*mWW^11*s^4*t^2 - 28*mtt^2*mWW^12*s^4*t^2 - 590*ep*mtt^2*mWW^12*s^4*t^2 - 206*ep^2*mtt^2*mWW^12*s^4*t^2 + 25608*ep^3*mtt^2*mWW^12*s^4*t^2 + 89874*ep^4*mtt^2*mWW^12*s^4*t^2 + 110406*ep^5*mtt^2*mWW^12*s^4*t^2 + 46552*ep^6*mtt^2*mWW^12*s^4*t^2 + 14*ep*mtt*mWW^13*s^4*t^2 - 510*ep^2*mtt*mWW^13*s^4*t^2 - 4160*ep^3*mtt*mWW^13*s^4*t^2 - 10582*ep^4*mtt*mWW^13*s^4*t^2 - 11106*ep^5*mtt*mWW^13*s^4*t^2 - 4256*ep^6*mtt*mWW^13*s^4*t^2 + 12*ep^2*mWW^14*s^4*t^2 + 48*ep^3*mWW^14*s^4*t^2 + 36*ep^4*mWW^14*s^4*t^2 - 48*ep^5*mWW^14*s^4*t^2 - 48*ep^6*mWW^14*s^4*t^2 + 1008*ep*mtt^10*mWW^3*s^5*t^2 + 5712*ep^2*mtt^10*mWW^3*s^5*t^2 - 336*ep^3*mtt^10*mWW^3*s^5*t^2 - 46032*ep^4*mtt^10*mWW^3*s^5*t^2 - 81312*ep^5*mtt^10*mWW^3*s^5*t^2 - 40320*ep^6*mtt^10*mWW^3*s^5*t^2 - 1260*mtt^9*mWW^4*s^5*t^2 - 18438*ep*mtt^9*mWW^4*s^5*t^2 - 58226*ep^2*mtt^9*mWW^4*s^5*t^2 + 107142*ep^3*mtt^9*mWW^4*s^5*t^2 + 750974*ep^4*mtt^9*mWW^4*s^5*t^2 + 1123136*ep^5*mtt^9*mWW^4*s^5*t^2 + 520352*ep^6*mtt^9*mWW^4*s^5*t^2 + 3088*mtt^8*mWW^5*s^5*t^2 + 26070*ep*mtt^8*mWW^5*s^5*t^2 + 16946*ep^2*mtt^8*mWW^5*s^5*t^2 - 157178*ep^3*mtt^8*mWW^5*s^5*t^2 - 414914*ep^4*mtt^8*mWW^5*s^5*t^2 - 402932*ep^5*mtt^8*mWW^5*s^5*t^2 - 100520*ep^6*mtt^8*mWW^5*s^5*t^2 - 16*mtt^7*mWW^6*s^5*t^2 + 44796*ep*mtt^7*mWW^6*s^5*t^2 + 286908*ep^2*mtt^7*mWW^6*s^5*t^2 - 328204*ep^3*mtt^7*mWW^6*s^5*t^2 - 3624204*ep^4*mtt^7*mWW^6*s^5*t^2 - 5848112*ep^5*mtt^7*mWW^6*s^5*t^2 - 2876576*ep^6*mtt^7*mWW^6*s^5*t^2 - 6728*mtt^6*mWW^7*s^5*t^2 - 112764*ep*mtt^6*mWW^7*s^5*t^2 - 394558*ep^2*mtt^6*mWW^7*s^5*t^2 + 800266*ep^3*mtt^6*mWW^7*s^5*t^2 + 5554278*ep^4*mtt^6*mWW^7*s^5*t^2 + 8133466*ep^5*mtt^6*mWW^7*s^5*t^2 + 3636776*ep^6*mtt^6*mWW^7*s^5*t^2 + 8428*mtt^5*mWW^8*s^5*t^2 + 70738*ep*mtt^5*mWW^8*s^5*t^2 + 65966*ep^2*mtt^5*mWW^8*s^5*t^2 - 523316*ep^3*mtt^5*mWW^8*s^5*t^2 - 1479314*ep^4*mtt^5*mWW^8*s^5*t^2 - 1071318*ep^5*mtt^5*mWW^8*s^5*t^2 + 85408*ep^6*mtt^5*mWW^8*s^5*t^2 - 4676*mtt^4*mWW^9*s^5*t^2 - 10600*ep*mtt^4*mWW^9*s^5*t^2 + 126624*ep^2*mtt^4*mWW^9*s^5*t^2 + 150260*ep^3*mtt^4*mWW^9*s^5*t^2 - 1151392*ep^4*mtt^4*mWW^9*s^5*t^2 - 2829104*ep^5*mtt^4*mWW^9*s^5*t^2 - 1841152*ep^6*mtt^4*mWW^9*s^5*t^2 + 1364*mtt^3*mWW^10*s^5*t^2 + 1168*ep*mtt^3*mWW^10*s^5*t^2 - 47496*ep^2*mtt^3*mWW^10*s^5*t^2 - 116656*ep^3*mtt^3*mWW^10*s^5*t^2 + 167568*ep^4*mtt^3*mWW^10*s^5*t^2 + 683228*ep^5*mtt^3*mWW^10*s^5*t^2 + 499488*ep^6*mtt^3*mWW^10*s^5*t^2 - 212*mtt^2*mWW^11*s^5*t^2 - 2308*ep*mtt^2*mWW^11*s^5*t^2 - 1334*ep^2*mtt^2*mWW^11*s^5*t^2 + 90182*ep^3*mtt^2*mWW^11*s^5*t^2 + 319942*ep^4*mtt^2*mWW^11*s^5*t^2 + 390562*ep^5*mtt^2*mWW^11*s^5*t^2 + 159368*ep^6*mtt^2*mWW^11*s^5*t^2 + 12*mtt*mWW^12*s^5*t^2 + 328*ep*mtt*mWW^12*s^5*t^2 - 736*ep^2*mtt*mWW^12*s^5*t^2 - 23830*ep^3*mtt*mWW^12*s^5*t^2 - 81648*ep^4*mtt*mWW^12*s^5*t^2 - 103190*ep^5*mtt*mWW^12*s^5*t^2 - 45184*ep^6*mtt*mWW^12*s^5*t^2 + 2*ep*mWW^13*s^5*t^2 + 194*ep^2*mWW^13*s^5*t^2 + 1670*ep^3*mWW^13*s^5*t^2 + 4742*ep^4*mWW^13*s^5*t^2 + 5576*ep^5*mWW^13*s^5*t^2 + 2360*ep^6*mWW^13*s^5*t^2 - 1008*ep*mtt^9*mWW^3*s^6*t^2 - 7728*ep^2*mtt^9*mWW^3*s^6*t^2 - 17136*ep^3*mtt^9*mWW^3*s^6*t^2 - 5712*ep^4*mtt^9*mWW^3*s^6*t^2 + 18144*ep^5*mtt^9*mWW^3*s^6*t^2 + 13440*ep^6*mtt^9*mWW^3*s^6*t^2 + 1092*mtt^8*mWW^4*s^6*t^2 + 15050*ep*mtt^8*mWW^4*s^6*t^2 + 46606*ep^2*mtt^8*mWW^4*s^6*t^2 - 79058*ep^3*mtt^8*mWW^4*s^6*t^2 - 561554*ep^4*mtt^8*mWW^4*s^6*t^2 - 826168*ep^5*mtt^8*mWW^4*s^6*t^2 - 372288*ep^6*mtt^8*mWW^4*s^6*t^2 - 1448*mtt^7*mWW^5*s^6*t^2 + 1822*ep*mtt^7*mWW^5*s^6*t^2 + 113286*ep^2*mtt^7*mWW^5*s^6*t^2 + 76130*ep^3*mtt^7*mWW^5*s^6*t^2 - 942710*ep^4*mtt^7*mWW^5*s^6*t^2 - 1997320*ep^5*mtt^7*mWW^5*s^6*t^2 - 1184160*ep^6*mtt^7*mWW^5*s^6*t^2 - 3664*mtt^6*mWW^6*s^6*t^2 - 96496*ep*mtt^6*mWW^6*s^6*t^2 - 486710*ep^2*mtt^6*mWW^6*s^6*t^2 + 461316*ep^3*mtt^6*mWW^6*s^6*t^2 + 5668326*ep^4*mtt^6*mWW^6*s^6*t^2 + 9498204*ep^5*mtt^6*mWW^6*s^6*t^2 + 4858016*ep^6*mtt^6*mWW^6*s^6*t^2 + 9544*mtt^5*mWW^7*s^6*t^2 + 127980*ep*mtt^5*mWW^7*s^6*t^2 + 382448*ep^2*mtt^5*mWW^7*s^6*t^2 - 696806*ep^3*mtt^5*mWW^7*s^6*t^2 - 4847468*ep^4*mtt^5*mWW^7*s^6*t^2 - 7159298*ep^5*mtt^5*mWW^7*s^6*t^2 - 3264440*ep^6*mtt^5*mWW^7*s^6*t^2 - 8372*mtt^4*mWW^8*s^6*t^2 - 51722*ep*mtt^4*mWW^8*s^6*t^2 + 44332*ep^2*mtt^4*mWW^8*s^6*t^2 + 328452*ep^3*mtt^4*mWW^8*s^6*t^2 - 226960*ep^4*mtt^4*mWW^8*s^6*t^2 - 1599010*ep^5*mtt^4*mWW^8*s^6*t^2 - 1321216*ep^6*mtt^4*mWW^8*s^6*t^2 + 3520*mtt^3*mWW^9*s^6*t^2 + 7246*ep*mtt^3*mWW^9*s^6*t^2 - 102454*ep^2*mtt^3*mWW^9*s^6*t^2 - 184934*ep^3*mtt^3*mWW^9*s^6*t^2 + 660398*ep^4*mtt^3*mWW^9*s^6*t^2 + 1870368*ep^5*mtt^3*mWW^9*s^6*t^2 + 1246992*ep^6*mtt^3*mWW^9*s^6*t^2 - 736*mtt^2*mWW^10*s^6*t^2 - 4356*ep*mtt^2*mWW^10*s^6*t^2 + 7502*ep^2*mtt^2*mWW^10*s^6*t^2 + 168960*ep^3*mtt^2*mWW^10*s^6*t^2 + 490858*ep^4*mtt^2*mWW^10*s^6*t^2 + 515772*ep^5*mtt^2*mWW^10*s^6*t^2 + 169408*ep^6*mtt^2*mWW^10*s^6*t^2 + 64*mtt*mWW^11*s^6*t^2 + 1208*ep*mtt*mWW^11*s^6*t^2 + 1152*ep^2*mtt*mWW^11*s^6*t^2 - 61238*ep^3*mtt*mWW^11*s^6*t^2 - 241148*ep^4*mtt*mWW^11*s^6*t^2 - 324886*ep^5*mtt*mWW^11*s^6*t^2 - 147192*ep^6*mtt*mWW^11*s^6*t^2 + 20*ep*mWW^12*s^6*t^2 + 766*ep^2*mWW^12*s^6*t^2 + 6714*ep^3*mWW^12*s^6*t^2 + 19922*ep^4*mWW^12*s^6*t^2 + 24418*ep^5*mWW^12*s^6*t^2 + 10656*ep^6*mWW^12*s^6*t^2 + 576*ep*mtt^8*mWW^3*s^7*t^2 + 4992*ep^2*mtt^8*mWW^3*s^7*t^2 + 14784*ep^3*mtt^8*mWW^3*s^7*t^2 + 18048*ep^4*mtt^8*mWW^3*s^7*t^2 + 7680*ep^5*mtt^8*mWW^3*s^7*t^2 - 588*mtt^7*mWW^4*s^7*t^2 - 7214*ep*mtt^7*mWW^4*s^7*t^2 - 17114*ep^2*mtt^7*mWW^4*s^7*t^2 + 67094*ep^3*mtt^7*mWW^4*s^7*t^2 + 331782*ep^4*mtt^7*mWW^4*s^7*t^2 + 451256*ep^5*mtt^7*mWW^4*s^7*t^2 + 193024*ep^6*mtt^7*mWW^4*s^7*t^2 - 104*mtt^6*mWW^5*s^7*t^2 - 16014*ep*mtt^6*mWW^5*s^7*t^2 - 149346*ep^2*mtt^6*mWW^5*s^7*t^2 - 72738*ep^3*mtt^6*mWW^5*s^7*t^2 + 1151218*ep^4*mtt^6*mWW^5*s^7*t^2 + 2372672*ep^5*mtt^6*mWW^5*s^7*t^2 + 1372392*ep^6*mtt^6*mWW^5*s^7*t^2 + 4280*mtt^5*mWW^6*s^7*t^2 + 78320*ep*mtt^5*mWW^6*s^7*t^2 + 345696*ep^2*mtt^5*mWW^6*s^7*t^2 - 273898*ep^3*mtt^5*mWW^6*s^7*t^2 - 3694752*ep^4*mtt^5*mWW^6*s^7*t^2 - 6274070*ep^5*mtt^5*mWW^6*s^7*t^2 - 3243144*ep^6*mtt^5*mWW^6*s^7*t^2 - 6920*mtt^4*mWW^7*s^7*t^2 - 70092*ep*mtt^4*mWW^7*s^7*t^2 - 131020*ep^2*mtt^4*mWW^7*s^7*t^2 + 338812*ep^3*mtt^4*mWW^7*s^7*t^2 + 1561392*ep^4*mtt^4*mWW^7*s^7*t^2 + 1925316*ep^5*mtt^4*mWW^7*s^7*t^2 + 728536*ep^6*mtt^4*mWW^7*s^7*t^2 + 4508*mtt^3*mWW^8*s^7*t^2 + 20602*ep*mtt^3*mWW^8*s^7*t^2 - 71546*ep^2*mtt^3*mWW^8*s^7*t^2 - 200082*ep^3*mtt^3*mWW^8*s^7*t^2 + 475466*ep^4*mtt^3*mWW^8*s^7*t^2 + 1568252*ep^5*mtt^3*mWW^8*s^7*t^2 + 1084312*ep^6*mtt^3*mWW^8*s^7*t^2 - 1328*mtt^2*mWW^9*s^7*t^2 - 6038*ep*mtt^2*mWW^9*s^7*t^2 + 21134*ep^2*mtt^2*mWW^9*s^7*t^2 + 179186*ep^3*mtt^2*mWW^9*s^7*t^2 + 344342*ep^4*mtt^2*mWW^9*s^7*t^2 + 192968*ep^5*mtt^2*mWW^9*s^7*t^2 - 25776*ep^6*mtt^2*mWW^9*s^7*t^2 + 152*mtt*mWW^10*s^7*t^2 + 2036*ep*mtt*mWW^10*s^7*t^2 + 3188*ep^2*mtt*mWW^10*s^7*t^2 - 85002*ep^3*mtt*mWW^10*s^7*t^2 - 350272*ep^4*mtt*mWW^10*s^7*t^2 - 479950*ep^5*mtt*mWW^10*s^7*t^2 - 218384*ep^6*mtt*mWW^10*s^7*t^2 + 64*ep*mWW^11*s^7*t^2 + 1472*ep^2*mWW^11*s^7*t^2 + 11780*ep^3*mWW^11*s^7*t^2 + 34456*ep^4*mWW^11*s^7*t^2 + 42212*ep^5*mWW^11*s^7*t^2 + 18416*ep^6*mWW^11*s^7*t^2 - 180*ep*mtt^7*mWW^3*s^8*t^2 - 1668*ep^2*mtt^7*mWW^3*s^8*t^2 - 5556*ep^3*mtt^7*mWW^3*s^8*t^2 - 8412*ep^4*mtt^7*mWW^3*s^8*t^2 - 5784*ep^5*mtt^7*mWW^3*s^8*t^2 - 1440*ep^6*mtt^7*mWW^3*s^8*t^2 + 180*mtt^6*mWW^4*s^8*t^2 + 1746*ep*mtt^6*mWW^4*s^8*t^2 + 214*ep^2*mtt^6*mWW^4*s^8*t^2 - 40986*ep^3*mtt^6*mWW^4*s^8*t^2 - 140266*ep^4*mtt^6*mWW^4*s^8*t^2 - 171544*ep^5*mtt^6*mWW^4*s^8*t^2 - 69184*ep^6*mtt^6*mWW^4*s^8*t^2 + 472*mtt^5*mWW^5*s^8*t^2 + 10398*ep*mtt^5*mWW^5*s^8*t^2 + 78926*ep^2*mtt^5*mWW^5*s^8*t^2 + 56494*ep^3*mtt^5*mWW^5*s^8*t^2 - 517622*ep^4*mtt^5*mWW^5*s^8*t^2 - 1123292*ep^5*mtt^5*mWW^5*s^8*t^2 - 659552*ep^6*mtt^5*mWW^5*s^8*t^2 - 2320*mtt^4*mWW^6*s^8*t^2 - 32068*ep*mtt^4*mWW^6*s^8*t^2 - 110958*ep^2*mtt^4*mWW^6*s^8*t^2 + 99298*ep^3*mtt^4*mWW^6*s^8*t^2 + 1112942*ep^4*mtt^4*mWW^6*s^8*t^2 + 1838906*ep^5*mtt^4*mWW^6*s^8*t^2 + 937288*ep^6*mtt^4*mWW^6*s^8*t^2 + 2696*mtt^3*mWW^7*s^8*t^2 + 20388*ep*mtt^3*mWW^7*s^8*t^2 + 1704*ep^2*mtt^3*mWW^7*s^8*t^2 - 130224*ep^3*mtt^3*mWW^7*s^8*t^2 - 138872*ep^4*mtt^3*mWW^7*s^8*t^2 + 133356*ep^5*mtt^3*mWW^7*s^8*t^2 + 189768*ep^6*mtt^3*mWW^7*s^8*t^2 - 1220*mtt^2*mWW^8*s^8*t^2 - 6090*ep*mtt^2*mWW^8*s^8*t^2 + 16690*ep^2*mtt^2*mWW^8*s^8*t^2 + 110962*ep^3*mtt^2*mWW^8*s^8*t^2 + 124650*ep^4*mtt^2*mWW^8*s^8*t^2 - 63336*ep^5*mtt^2*mWW^8*s^8*t^2 - 120568*ep^6*mtt^2*mWW^8*s^8*t^2 + 192*mtt*mWW^9*s^8*t^2 + 1938*ep*mtt*mWW^9*s^8*t^2 + 2750*ep^2*mtt*mWW^9*s^8*t^2 - 65562*ep^3*mtt*mWW^9*s^8*t^2 - 267958*ep^4*mtt*mWW^9*s^8*t^2 - 363512*ep^5*mtt*mWW^9*s^8*t^2 - 163272*ep^6*mtt*mWW^9*s^8*t^2 + 92*ep*mWW^10*s^8*t^2 + 1558*ep^2*mWW^10*s^8*t^2 + 10870*ep^3*mWW^10*s^8*t^2 + 30290*ep^4*mWW^10*s^8*t^2 + 36166*ep^5*mWW^10*s^8*t^2 + 15472*ep^6*mWW^10*s^8*t^2 + 24*ep*mtt^6*mWW^3*s^9*t^2 + 232*ep^2*mtt^6*mWW^3*s^9*t^2 + 824*ep^3*mtt^6*mWW^3*s^9*t^2 + 1368*ep^4*mtt^6*mWW^3*s^9*t^2 + 1072*ep^5*mtt^6*mWW^3*s^9*t^2 + 320*ep^6*mtt^6*mWW^3*s^9*t^2 - 24*mtt^5*mWW^4*s^9*t^2 - 80*ep*mtt^5*mWW^4*s^9*t^2 + 1800*ep^2*mtt^5*mWW^4*s^9*t^2 + 13692*ep^3*mtt^5*mWW^4*s^9*t^2 + 35952*ep^4*mtt^5*mWW^4*s^9*t^2 + 39652*ep^5*mtt^5*mWW^4*s^9*t^2 + 15248*ep^6*mtt^5*mWW^4*s^9*t^2 - 212*mtt^4*mWW^5*s^9*t^2 - 2518*ep*mtt^4*mWW^5*s^9*t^2 - 16638*ep^2*mtt^4*mWW^5*s^9*t^2 - 22382*ep^3*mtt^4*mWW^5*s^9*t^2 + 67514*ep^4*mtt^4*mWW^5*s^9*t^2 + 183620*ep^5*mtt^4*mWW^5*s^9*t^2 + 115688*ep^6*mtt^4*mWW^5*s^9*t^2 + 620*mtt^3*mWW^6*s^9*t^2 + 6748*ep*mtt^3*mWW^6*s^9*t^2 + 13352*ep^2*mtt^3*mWW^6*s^9*t^2 - 29160*ep^3*mtt^3*mWW^6*s^9*t^2 - 148332*ep^4*mtt^3*mWW^6*s^9*t^2 - 202652*ep^5*mtt^3*mWW^6*s^9*t^2 - 91760*ep^6*mtt^3*mWW^6*s^9*t^2 - 508*mtt^2*mWW^7*s^9*t^2 - 3360*ep*mtt^2*mWW^7*s^9*t^2 + 3204*ep^2*mtt^2*mWW^7*s^9*t^2 + 39548*ep^3*mtt^2*mWW^7*s^9*t^2 + 53600*ep^4*mtt^2*mWW^7*s^9*t^2 - 5748*ep^5*mtt^2*mWW^7*s^9*t^2 - 32000*ep^6*mtt^2*mWW^7*s^9*t^2 + 124*mtt*mWW^8*s^9*t^2 + 1044*ep*mtt*mWW^8*s^9*t^2 + 1184*ep^2*mtt*mWW^8*s^9*t^2 - 26756*ep^3*mtt*mWW^8*s^9*t^2 - 104788*ep^4*mtt*mWW^8*s^9*t^2 - 137384*ep^5*mtt*mWW^8*s^9*t^2 - 59808*ep^6*mtt*mWW^8*s^9*t^2 + 62*ep*mWW^9*s^9*t^2 + 866*ep^2*mWW^9*s^9*t^2 + 5194*ep^3*mWW^9*s^9*t^2 + 13406*ep^4*mWW^9*s^9*t^2 + 15200*ep^5*mWW^9*s^9*t^2 + 6232*ep^6*mWW^9*s^9*t^2 - 32*ep*mtt^4*mWW^4*s^10*t^2 - 400*ep^2*mtt^4*mWW^4*s^10*t^2 - 1872*ep^3*mtt^4*mWW^4*s^10*t^2 - 4064*ep^4*mtt^4*mWW^4*s^10*t^2 - 4096*ep^5*mtt^4*mWW^4*s^10*t^2 - 1536*ep^6*mtt^4*mWW^4*s^10*t^2 + 32*mtt^3*mWW^5*s^10*t^2 + 136*ep*mtt^3*mWW^5*s^10*t^2 + 444*ep^2*mtt^3*mWW^5*s^10*t^2 + 3500*ep^3*mtt^3*mWW^5*s^10*t^2 + 9628*ep^4*mtt^3*mWW^5*s^10*t^2 + 9684*ep^5*mtt^3*mWW^5*s^10*t^2 + 3216*ep^6*mtt^3*mWW^5*s^10*t^2 - 64*mtt^2*mWW^6*s^10*t^2 - 688*ep*mtt^2*mWW^6*s^10*t^2 - 788*ep^2*mtt^2*mWW^6*s^10*t^2 + 5628*ep^3*mtt^2*mWW^6*s^10*t^2 + 18668*ep^4*mtt^2*mWW^6*s^10*t^2 + 21580*ep^5*mtt^2*mWW^6*s^10*t^2 + 8704*ep^6*mtt^2*mWW^6*s^10*t^2 + 32*mtt*mWW^7*s^10*t^2 + 248*ep*mtt*mWW^7*s^10*t^2 + 228*ep^2*mtt*mWW^7*s^10*t^2 - 4748*ep^3*mtt*mWW^7*s^10*t^2 - 17308*ep^4*mtt*mWW^7*s^10*t^2 - 21300*ep^5*mtt*mWW^7*s^10*t^2 - 8752*ep^6*mtt*mWW^7*s^10*t^2 + 16*ep*mWW^8*s^10*t^2 + 196*ep^2*mWW^8*s^10*t^2 + 1012*ep^3*mWW^8*s^10*t^2 + 2356*ep^4*mWW^8*s^10*t^2 + 2452*ep^5*mWW^8*s^10*t^2 + 928*ep^6*mWW^8*s^10*t^2 + 12*ep*mtt^15*mWW^2*t^3 + 116*ep^2*mtt^15*mWW^2*t^3 + 412*ep^3*mtt^15*mWW^2*t^3 + 684*ep^4*mtt^15*mWW^2*t^3 + 536*ep^5*mtt^15*mWW^2*t^3 + 160*ep^6*mtt^15*mWW^2*t^3 - 120*ep*mtt^14*mWW^3*t^3 - 1232*ep^2*mtt^14*mWW^3*t^3 - 4704*ep^3*mtt^14*mWW^3*t^3 - 8272*ep^4*mtt^14*mWW^3*t^3 - 6280*ep^5*mtt^14*mWW^3*t^3 - 1312*ep^6*mtt^14*mWW^3*t^3 + 472*ep*mtt^13*mWW^4*t^3 + 4420*ep^2*mtt^13*mWW^4*t^3 + 14584*ep^3*mtt^13*mWW^4*t^3 + 19676*ep^4*mtt^13*mWW^4*t^3 + 6192*ep^5*mtt^13*mWW^4*t^3 - 4864*ep^6*mtt^13*mWW^4*t^3 - 984*ep*mtt^12*mWW^5*t^3 - 7484*ep^2*mtt^12*mWW^5*t^3 - 14656*ep^3*mtt^12*mWW^5*t^3 + 9204*ep^4*mtt^12*mWW^5*t^3 + 55216*ep^5*mtt^12*mWW^5*t^3 + 43904*ep^6*mtt^12*mWW^5*t^3 + 1200*ep*mtt^11*mWW^6*t^3 + 6268*ep^2*mtt^11*mWW^6*t^3 - 8448*ep^3*mtt^11*mWW^6*t^3 - 96076*ep^4*mtt^11*mWW^6*t^3 - 182752*ep^5*mtt^11*mWW^6*t^3 - 110272*ep^6*mtt^11*mWW^6*t^3 - 872*ep*mtt^10*mWW^7*t^3 - 2156*ep^2*mtt^10*mWW^7*t^3 + 29008*ep^3*mtt^10*mWW^7*t^3 + 146516*ep^4*mtt^10*mWW^7*t^3 + 240864*ep^5*mtt^10*mWW^7*t^3 + 134720*ep^6*mtt^10*mWW^7*t^3 + 360*ep*mtt^9*mWW^8*t^3 + 172*ep^2*mtt^9*mWW^8*t^3 - 20056*ep^3*mtt^9*mWW^8*t^3 - 92268*ep^4*mtt^9*mWW^8*t^3 - 150320*ep^5*mtt^9*mWW^8*t^3 - 83968*ep^6*mtt^9*mWW^8*t^3 - 72*ep*mtt^8*mWW^9*t^3 - 500*ep^2*mtt^8*mWW^9*t^3 + 1056*ep^3*mtt^8*mWW^9*t^3 + 14204*ep^4*mtt^8*mWW^9*t^3 + 31568*ep^5*mtt^8*mWW^9*t^3 + 20864*ep^6*mtt^8*mWW^9*t^3 + 4*ep*mtt^7*mWW^10*t^3 + 544*ep^2*mtt^7*mWW^10*t^3 + 4036*ep^3*mtt^7*mWW^10*t^3 + 9776*ep^4*mtt^7*mWW^10*t^3 + 8904*ep^5*mtt^7*mWW^10*t^3 + 2336*ep^6*mtt^7*mWW^10*t^3 - 148*ep^2*mtt^6*mWW^11*t^3 - 1232*ep^3*mtt^6*mWW^11*t^3 - 3444*ep^4*mtt^6*mWW^11*t^3 - 3928*ep^5*mtt^6*mWW^11*t^3 - 1568*ep^6*mtt^6*mWW^11*t^3 - 84*ep*mtt^14*mWW^2*s*t^3 - 740*ep^2*mtt^14*mWW^2*s*t^3 - 2260*ep^3*mtt^14*mWW^2*s*t^3 - 2940*ep^4*mtt^14*mWW^2*s*t^3 - 1496*ep^5*mtt^14*mWW^2*s*t^3 - 160*ep^6*mtt^14*mWW^2*s*t^3 - 12*mtt^13*mWW^3*s*t^3 + 90*ep*mtt^13*mWW^3*s*t^3 - 518*ep^2*mtt^13*mWW^3*s*t^3 - 11874*ep^3*mtt^13*mWW^3*s*t^3 - 44686*ep^4*mtt^13*mWW^3*s*t^3 - 66136*ep^5*mtt^13*mWW^3*s*t^3 - 35584*ep^6*mtt^13*mWW^3*s*t^3 + 108*mtt^12*mWW^4*s*t^3 + 1788*ep*mtt^12*mWW^4*s*t^3 + 25184*ep^2*mtt^12*mWW^4*s*t^3 + 157476*ep^3*mtt^12*mWW^4*s*t^3 + 436356*ep^4*mtt^12*mWW^4*s*t^3 + 559376*ep^5*mtt^12*mWW^4*s*t^3 + 275712*ep^6*mtt^12*mWW^4*s*t^3 - 364*mtt^11*mWW^5*s*t^3 - 6632*ep*mtt^11*mWW^5*s*t^3 - 83952*ep^2*mtt^11*mWW^5*s*t^3 - 496518*ep^3*mtt^11*mWW^5*s*t^3 - 1349124*ep^4*mtt^11*mWW^5*s*t^3 - 1707002*ep^5*mtt^11*mWW^5*s*t^3 - 827688*ep^6*mtt^11*mWW^5*s*t^3 + 620*mtt^10*mWW^6*s*t^3 + 9152*ep*mtt^10*mWW^6*s*t^3 + 109944*ep^2*mtt^10*mWW^6*s*t^3 + 672834*ep^3*mtt^10*mWW^6*s*t^3 + 1902248*ep^4*mtt^10*mWW^6*s*t^3 + 2477106*ep^5*mtt^10*mWW^6*s*t^3 + 1220296*ep^6*mtt^10*mWW^6*s*t^3 - 580*mtt^9*mWW^7*s*t^3 - 4436*ep*mtt^9*mWW^7*s*t^3 - 41812*ep^2*mtt^9*mWW^7*s*t^3 - 313890*ep^3*mtt^9*mWW^7*s*t^3 - 1058960*ep^4*mtt^9*mWW^7*s*t^3 - 1555834*ep^5*mtt^9*mWW^7*s*t^3 - 831848*ep^6*mtt^9*mWW^7*s*t^3 + 292*mtt^8*mWW^8*s*t^3 - 1648*ep*mtt^8*mWW^8*s*t^3 - 42584*ep^2*mtt^8*mWW^8*s*t^3 - 194726*ep^3*mtt^8*mWW^8*s*t^3 - 316584*ep^4*mtt^8*mWW^8*s*t^3 - 145566*ep^5*mtt^8*mWW^8*s*t^3 + 38536*ep^6*mtt^8*mWW^8*s*t^3 - 68*mtt^7*mWW^9*s*t^3 + 2424*ep*mtt^7*mWW^9*s*t^3 + 49904*ep^2*mtt^7*mWW^9*s*t^3 + 289214*ep^3*mtt^7*mWW^9*s*t^3 + 700804*ep^4*mtt^7*mWW^9*s*t^3 + 753442*ep^5*mtt^7*mWW^9*s*t^3 + 295880*ep^6*mtt^7*mWW^9*s*t^3 + 4*mtt^6*mWW^10*s*t^3 - 556*ep*mtt^6*mWW^10*s*t^3 - 15460*ep^2*mtt^6*mWW^10*s*t^3 - 106182*ep^3*mtt^6*mWW^10*s*t^3 - 292396*ep^4*mtt^6*mWW^10*s*t^3 - 352450*ep^5*mtt^6*mWW^10*s*t^3 - 155080*ep^6*mtt^6*mWW^10*s*t^3 - 150*ep*mtt^5*mWW^11*s*t^3 - 806*ep^2*mtt^5*mWW^11*s*t^3 + 1356*ep^3*mtt^5*mWW^11*s*t^3 + 14622*ep^4*mtt^5*mWW^11*s*t^3 + 27562*ep^5*mtt^5*mWW^11*s*t^3 + 15816*ep^6*mtt^5*mWW^11*s*t^3 + 52*ep*mtt^4*mWW^12*s*t^3 + 840*ep^2*mtt^4*mWW^12*s*t^3 + 4570*ep^3*mtt^4*mWW^12*s*t^3 + 10660*ep^4*mtt^4*mWW^12*s*t^3 + 10998*ep^5*mtt^4*mWW^12*s*t^3 + 4120*ep^6*mtt^4*mWW^12*s*t^3 + 216*ep*mtt^13*mWW^2*s^2*t^3 + 1440*ep^2*mtt^13*mWW^2*s^2*t^3 + 1800*ep^3*mtt^13*mWW^2*s^2*t^3 - 4320*ep^4*mtt^13*mWW^2*s^2*t^3 - 10656*ep^5*mtt^13*mWW^2*s^2*t^3 - 5760*ep^6*mtt^13*mWW^2*s^2*t^3 + 120*mtt^12*mWW^3*s^2*t^3 + 2036*ep*mtt^12*mWW^3*s^2*t^3 + 26612*ep^2*mtt^12*mWW^3*s^2*t^3 + 157932*ep^3*mtt^12*mWW^3*s^2*t^3 + 417412*ep^4*mtt^12*mWW^3*s^2*t^3 + 505680*ep^5*mtt^12*mWW^3*s^2*t^3 + 232448*ep^6*mtt^12*mWW^3*s^2*t^3 - 368*mtt^11*mWW^4*s^2*t^3 - 14012*ep*mtt^11*mWW^4*s^2*t^3 - 186374*ep^2*mtt^11*mWW^4*s^2*t^3 - 1016202*ep^3*mtt^11*mWW^4*s^2*t^3 - 2555210*ep^4*mtt^11*mWW^4*s^2*t^3 - 3025074*ep^5*mtt^11*mWW^4*s^2*t^3 - 1383080*ep^6*mtt^11*mWW^4*s^2*t^3 - 288*mtt^10*mWW^5*s^2*t^3 + 26032*ep*mtt^10*mWW^5*s^2*t^3 + 441588*ep^2*mtt^10*mWW^5*s^2*t^3 + 2512632*ep^3*mtt^10*mWW^5*s^2*t^3 + 6428384*ep^4*mtt^10*mWW^5*s^2*t^3 + 7702132*ep^5*mtt^10*mWW^5*s^2*t^3 + 3552720*ep^6*mtt^10*mWW^5*s^2*t^3 + 2336*mtt^9*mWW^6*s^2*t^3 - 15830*ep*mtt^9*mWW^6*s^2*t^3 - 488009*ep^2*mtt^9*mWW^6*s^2*t^3 - 2985601*ep^3*mtt^9*mWW^6*s^2*t^3 - 7871167*ep^4*mtt^9*mWW^6*s^2*t^3 - 9631997*ep^5*mtt^9*mWW^6*s^2*t^3 - 4515652*ep^6*mtt^9*mWW^6*s^2*t^3 - 3044*mtt^8*mWW^7*s^2*t^3 + 1826*ep*mtt^8*mWW^7*s^2*t^3 + 251379*ep^2*mtt^8*mWW^7*s^2*t^3 + 1470745*ep^3*mtt^8*mWW^7*s^2*t^3 + 3787785*ep^4*mtt^8*mWW^7*s^2*t^3 + 4691273*ep^5*mtt^8*mWW^7*s^2*t^3 + 2273236*ep^6*mtt^8*mWW^7*s^2*t^3 + 788*mtt^7*mWW^8*s^2*t^3 - 11166*ep*mtt^7*mWW^8*s^2*t^3 - 43797*ep^2*mtt^7*mWW^8*s^2*t^3 + 307019*ep^3*mtt^7*mWW^8*s^2*t^3 + 1464329*ep^4*mtt^7*mWW^8*s^2*t^3 + 2036479*ep^5*mtt^7*mWW^8*s^2*t^3 + 916268*ep^6*mtt^7*mWW^8*s^2*t^3 + 1176*mtt^6*mWW^9*s^2*t^3 + 18954*ep*mtt^6*mWW^9*s^2*t^3 - 7933*ep^2*mtt^6*mWW^9*s^2*t^3 - 731887*ep^3*mtt^6*mWW^9*s^2*t^3 - 2705347*ep^4*mtt^6*mWW^9*s^2*t^3 - 3711079*ep^5*mtt^6*mWW^9*s^2*t^3 - 1776684*ep^6*mtt^6*mWW^9*s^2*t^3 - 824*mtt^5*mWW^10*s^2*t^3 - 8106*ep*mtt^5*mWW^10*s^2*t^3 + 14253*ep^2*mtt^5*mWW^10*s^2*t^3 + 347501*ep^3*mtt^5*mWW^10*s^2*t^3 + 1227683*ep^4*mtt^5*mWW^10*s^2*t^3 + 1704689*ep^5*mtt^5*mWW^10*s^2*t^3 + 841684*ep^6*mtt^5*mWW^10*s^2*t^3 + 52*mtt^4*mWW^11*s^2*t^3 - 670*ep*mtt^4*mWW^11*s^2*t^3 - 11427*ep^2*mtt^4*mWW^11*s^2*t^3 - 61289*ep^3*mtt^4*mWW^11*s^2*t^3 - 169657*ep^4*mtt^4*mWW^11*s^2*t^3 - 236093*ep^5*mtt^4*mWW^11*s^2*t^3 - 126116*ep^6*mtt^4*mWW^11*s^2*t^3 + 52*mtt^3*mWW^12*s^2*t^3 + 642*ep*mtt^3*mWW^12*s^2*t^3 + 1303*ep^2*mtt^3*mWW^12*s^2*t^3 - 7093*ep^3*mtt^3*mWW^12*s^2*t^3 - 29315*ep^4*mtt^3*mWW^12*s^2*t^3 - 34593*ep^5*mtt^3*mWW^12*s^2*t^3 - 12436*ep^6*mtt^3*mWW^12*s^2*t^3 + 78*ep*mtt^2*mWW^13*s^2*t^3 + 965*ep^2*mtt^2*mWW^13*s^2*t^3 + 4443*ep^3*mtt^2*mWW^13*s^2*t^3 + 9423*ep^4*mtt^2*mWW^13*s^2*t^3 + 9239*ep^5*mtt^2*mWW^13*s^2*t^3 + 3372*ep^6*mtt^2*mWW^13*s^2*t^3 - 144*ep*mtt^12*mWW^2*s^3*t^3 + 1200*ep^2*mtt^12*mWW^2*s^3*t^3 + 17520*ep^3*mtt^12*mWW^2*s^3*t^3 + 58320*ep^4*mtt^12*mWW^2*s^3*t^3 + 74784*ep^5*mtt^12*mWW^2*s^3*t^3 + 32640*ep^6*mtt^12*mWW^2*s^3*t^3 - 528*mtt^11*mWW^3*s^3*t^3 - 6952*ep*mtt^11*mWW^3*s^3*t^3 - 69188*ep^2*mtt^11*mWW^3*s^3*t^3 - 378536*ep^3*mtt^11*mWW^3*s^3*t^3 - 973484*ep^4*mtt^11*mWW^3*s^3*t^3 - 1155952*ep^5*mtt^11*mWW^3*s^3*t^3 - 518400*ep^6*mtt^11*mWW^3*s^3*t^3 - 1008*mtt^10*mWW^4*s^3*t^3 + 18396*ep*mtt^10*mWW^4*s^3*t^3 + 351424*ep^2*mtt^10*mWW^4*s^3*t^3 + 1886776*ep^3*mtt^10*mWW^4*s^3*t^3 + 4566984*ep^4*mtt^10*mWW^4*s^3*t^3 + 5276340*ep^5*mtt^10*mWW^4*s^3*t^3 + 2389104*ep^6*mtt^10*mWW^4*s^3*t^3 + 13312*mtt^9*mWW^5*s^3*t^3 + 35088*ep*mtt^9*mWW^5*s^3*t^3 - 685366*ep^2*mtt^9*mWW^5*s^3*t^3 - 4526720*ep^3*mtt^9*mWW^5*s^3*t^3 - 11306158*ep^4*mtt^9*mWW^5*s^3*t^3 - 13095316*ep^5*mtt^9*mWW^5*s^3*t^3 - 5929112*ep^6*mtt^9*mWW^5*s^3*t^3 - 31160*mtt^8*mWW^6*s^3*t^3 - 157188*ep*mtt^8*mWW^6*s^3*t^3 + 661834*ep^2*mtt^8*mWW^6*s^3*t^3 + 6228516*ep^3*mtt^8*mWW^6*s^3*t^3 + 16557910*ep^4*mtt^8*mWW^6*s^3*t^3 + 19349056*ep^5*mtt^8*mWW^6*s^3*t^3 + 8648944*ep^6*mtt^8*mWW^6*s^3*t^3 + 29516*mtt^7*mWW^7*s^3*t^3 + 163476*ep*mtt^7*mWW^7*s^3*t^3 - 424133*ep^2*mtt^7*mWW^7*s^3*t^3 - 4974075*ep^3*mtt^7*mWW^7*s^3*t^3 - 13497607*ep^4*mtt^7*mWW^7*s^3*t^3 - 15512413*ep^5*mtt^7*mWW^7*s^3*t^3 - 6675276*ep^6*mtt^7*mWW^7*s^3*t^3 - 7876*mtt^6*mWW^8*s^3*t^3 - 17390*ep*mtt^6*mWW^8*s^3*t^3 + 298118*ep^2*mtt^6*mWW^8*s^3*t^3 + 1736332*ep^3*mtt^6*mWW^8*s^3*t^3 + 3678518*ep^4*mtt^6*mWW^8*s^3*t^3 + 3333994*ep^5*mtt^6*mWW^8*s^3*t^3 + 1050360*ep^6*mtt^6*mWW^8*s^3*t^3 - 5448*mtt^5*mWW^9*s^3*t^3 - 66582*ep*mtt^5*mWW^9*s^3*t^3 - 158137*ep^2*mtt^5*mWW^9*s^3*t^3 + 613913*ep^3*mtt^5*mWW^9*s^3*t^3 + 3183877*ep^4*mtt^5*mWW^9*s^3*t^3 + 4816821*ep^5*mtt^5*mWW^9*s^3*t^3 + 2488172*ep^6*mtt^5*mWW^9*s^3*t^3 + 3520*mtt^4*mWW^10*s^3*t^3 + 32952*ep*mtt^4*mWW^10*s^3*t^3 - 4774*ep^2*mtt^4*mWW^10*s^3*t^3 - 873948*ep^3*mtt^4*mWW^10*s^3*t^3 - 3080602*ep^4*mtt^4*mWW^10*s^3*t^3 - 4128356*ep^5*mtt^4*mWW^10*s^3*t^3 - 1975936*ep^6*mtt^4*mWW^10*s^3*t^3 - 180*mtt^3*mWW^11*s^3*t^3 + 248*ep*mtt^3*mWW^11*s^3*t^3 + 36061*ep^2*mtt^3*mWW^11*s^3*t^3 + 274263*ep^3*mtt^3*mWW^11*s^3*t^3 + 798175*ep^4*mtt^3*mWW^11*s^3*t^3 + 1026717*ep^5*mtt^3*mWW^11*s^3*t^3 + 490092*ep^6*mtt^3*mWW^11*s^3*t^3 - 148*mtt^2*mWW^12*s^3*t^3 - 1778*ep*mtt^2*mWW^12*s^3*t^3 - 5086*ep^2*mtt^2*mWW^12*s^3*t^3 + 6284*ep^3*mtt^2*mWW^12*s^3*t^3 + 37394*ep^4*mtt^2*mWW^12*s^3*t^3 + 37846*ep^5*mtt^2*mWW^12*s^3*t^3 + 8104*ep^6*mtt^2*mWW^12*s^3*t^3 - 126*ep*mtt*mWW^13*s^3*t^3 - 1957*ep^2*mtt*mWW^13*s^3*t^3 - 10349*ep^3*mtt*mWW^13*s^3*t^3 - 23363*ep^4*mtt*mWW^13*s^3*t^3 - 23537*ep^5*mtt*mWW^13*s^3*t^3 - 8692*ep^6*mtt*mWW^13*s^3*t^3 + 4*ep^2*mWW^14*s^3*t^3 + 24*ep^3*mWW^14*s^3*t^3 + 36*ep^4*mWW^14*s^3*t^3 + 16*ep^5*mWW^14*s^3*t^3 - 504*ep*mtt^11*mWW^2*s^4*t^3 - 10920*ep^2*mtt^11*mWW^2*s^4*t^3 - 69720*ep^3*mtt^11*mWW^2*s^4*t^3 - 183960*ep^4*mtt^11*mWW^2*s^4*t^3 - 212016*ep^5*mtt^11*mWW^2*s^4*t^3 - 87360*ep^6*mtt^11*mWW^2*s^4*t^3 + 1344*mtt^10*mWW^3*s^4*t^3 + 9296*ep*mtt^10*mWW^3*s^4*t^3 + 41412*ep^2*mtt^10*mWW^3*s^4*t^3 + 212912*ep^3*mtt^10*mWW^3*s^4*t^3 + 617596*ep^4*mtt^10*mWW^3*s^4*t^3 + 806848*ep^5*mtt^10*mWW^3*s^4*t^3 + 384832*ep^6*mtt^10*mWW^3*s^4*t^3 + 7688*mtt^9*mWW^4*s^4*t^3 + 24844*ep*mtt^9*mWW^4*s^4*t^3 - 164510*ep^2*mtt^9*mWW^4*s^4*t^3 - 642838*ep^3*mtt^9*mWW^4*s^4*t^3 - 619962*ep^4*mtt^9*mWW^4*s^4*t^3 - 133438*ep^5*mtt^9*mWW^4*s^4*t^3 - 49816*ep^6*mtt^9*mWW^4*s^4*t^3 - 51224*mtt^8*mWW^5*s^4*t^3 - 281464*ep*mtt^8*mWW^5*s^4*t^3 + 246574*ep^2*mtt^8*mWW^5*s^4*t^3 + 3524650*ep^3*mtt^8*mWW^5*s^4*t^3 + 7242922*ep^4*mtt^8*mWW^5*s^4*t^3 + 6423710*ep^5*mtt^8*mWW^5*s^4*t^3 + 2467328*ep^6*mtt^8*mWW^5*s^4*t^3 + 96568*mtt^7*mWW^6*s^4*t^3 + 638680*ep*mtt^7*mWW^6*s^4*t^3 - 49614*ep^2*mtt^7*mWW^6*s^4*t^3 - 9225106*ep^3*mtt^7*mWW^6*s^4*t^3 - 26422738*ep^4*mtt^7*mWW^6*s^4*t^3 - 29870358*ep^5*mtt^7*mWW^6*s^4*t^3 - 12552792*ep^6*mtt^7*mWW^6*s^4*t^3 - 75092*mtt^6*mWW^7*s^4*t^3 - 561228*ep*mtt^6*mWW^7*s^4*t^3 + 14629*ep^2*mtt^6*mWW^7*s^4*t^3 + 10873331*ep^3*mtt^6*mWW^7*s^4*t^3 + 34911747*ep^4*mtt^6*mWW^7*s^4*t^3 + 42355953*ep^5*mtt^6*mWW^7*s^4*t^3 + 18258612*ep^6*mtt^6*mWW^7*s^4*t^3 + 14068*mtt^5*mWW^8*s^4*t^3 + 103932*ep*mtt^5*mWW^8*s^4*t^3 - 302741*ep^2*mtt^5*mWW^8*s^4*t^3 - 4986127*ep^3*mtt^5*mWW^8*s^4*t^3 - 15714095*ep^4*mtt^5*mWW^8*s^4*t^3 - 19240841*ep^5*mtt^5*mWW^8*s^4*t^3 - 8191164*ep^6*mtt^5*mWW^8*s^4*t^3 + 11804*mtt^4*mWW^9*s^4*t^3 + 119820*ep*mtt^4*mWW^9*s^4*t^3 + 272540*ep^2*mtt^4*mWW^9*s^4*t^3 - 794566*ep^3*mtt^4*mWW^9*s^4*t^3 - 3979780*ep^4*mtt^4*mWW^9*s^4*t^3 - 5640386*ep^5*mtt^4*mWW^9*s^4*t^3 - 2794800*ep^6*mtt^4*mWW^9*s^4*t^3 - 5412*mtt^3*mWW^10*s^4*t^3 - 53804*ep*mtt^3*mWW^10*s^4*t^3 - 4516*ep^2*mtt^3*mWW^10*s^4*t^3 + 1456948*ep^3*mtt^3*mWW^10*s^4*t^3 + 5162840*ep^4*mtt^3*mWW^10*s^4*t^3 + 6783752*ep^5*mtt^3*mWW^10*s^4*t^3 + 3154416*ep^6*mtt^3*mWW^10*s^4*t^3 + 160*mtt^2*mWW^11*s^4*t^3 - 912*ep*mtt^2*mWW^11*s^4*t^3 - 47547*ep^2*mtt^2*mWW^11*s^4*t^3 - 342293*ep^3*mtt^2*mWW^11*s^4*t^3 - 967249*ep^4*mtt^2*mWW^11*s^4*t^3 - 1213059*ep^5*mtt^2*mWW^11*s^4*t^3 - 566732*ep^6*mtt^2*mWW^11*s^4*t^3 + 96*mtt*mWW^12*s^4*t^3 + 1284*ep*mtt*mWW^12*s^4*t^3 + 3693*ep^2*mtt*mWW^12*s^4*t^3 - 13253*ep^3*mtt*mWW^12*s^4*t^3 - 62357*ep^4*mtt*mWW^12*s^4*t^3 - 76443*ep^5*mtt*mWW^12*s^4*t^3 - 28932*ep^6*mtt*mWW^12*s^4*t^3 + 56*ep*mWW^13*s^4*t^3 + 1000*ep^2*mWW^13*s^4*t^3 + 6062*ep^3*mWW^13*s^4*t^3 + 15036*ep^4*mWW^13*s^4*t^3 + 16278*ep^5*mWW^13*s^4*t^3 + 6408*ep^6*mWW^13*s^4*t^3 + 1512*ep*mtt^10*mWW^2*s^5*t^3 + 23688*ep^2*mtt^10*mWW^2*s^5*t^3 + 130536*ep^3*mtt^10*mWW^2*s^5*t^3 + 319032*ep^4*mtt^10*mWW^2*s^5*t^3 + 351792*ep^5*mtt^10*mWW^2*s^5*t^3 + 141120*ep^6*mtt^10*mWW^2*s^5*t^3 - 2184*mtt^9*mWW^3*s^5*t^3 - 4900*ep*mtt^9*mWW^3*s^5*t^3 + 89936*ep^2*mtt^9*mWW^3*s^5*t^3 + 509124*ep^3*mtt^9*mWW^3*s^5*t^3 + 1077496*ep^4*mtt^9*mWW^3*s^5*t^3 + 1031520*ep^5*mtt^9*mWW^3*s^5*t^3 + 374528*ep^6*mtt^9*mWW^3*s^5*t^3 - 17960*mtt^8*mWW^4*s^5*t^3 - 94148*ep*mtt^8*mWW^4*s^5*t^3 - 245432*ep^2*mtt^8*mWW^4*s^5*t^3 - 2382980*ep^3*mtt^8*mWW^4*s^5*t^3 - 9002688*ep^4*mtt^8*mWW^4*s^5*t^3 - 12545480*ep^5*mtt^8*mWW^4*s^5*t^3 - 5870912*ep^6*mtt^8*mWW^4*s^5*t^3 + 91992*mtt^7*mWW^5*s^5*t^3 + 554952*ep*mtt^7*mWW^5*s^5*t^3 + 410500*ep^2*mtt^7*mWW^5*s^5*t^3 - 1034134*ep^3*mtt^7*mWW^5*s^5*t^3 + 1680788*ep^4*mtt^7*mWW^5*s^5*t^3 + 7203142*ep^5*mtt^7*mWW^5*s^5*t^3 + 4597752*ep^6*mtt^7*mWW^5*s^5*t^3 - 143488*mtt^6*mWW^6*s^5*t^3 - 1057952*ep*mtt^6*mWW^6*s^5*t^3 - 865284*ep^2*mtt^6*mWW^6*s^5*t^3 + 11389350*ep^3*mtt^6*mWW^6*s^5*t^3 + 36939536*ep^4*mtt^6*mWW^6*s^5*t^3 + 43027262*ep^5*mtt^6*mWW^6*s^5*t^3 + 17905208*ep^6*mtt^6*mWW^6*s^5*t^3 + 87448*mtt^5*mWW^7*s^5*t^3 + 778594*ep*mtt^5*mWW^7*s^5*t^3 + 659991*ep^2*mtt^5*mWW^7*s^5*t^3 - 13821061*ep^3*mtt^5*mWW^7*s^5*t^3 - 50514339*ep^4*mtt^5*mWW^7*s^5*t^3 - 64943733*ep^5*mtt^5*mWW^7*s^5*t^3 - 28878436*ep^6*mtt^5*mWW^7*s^5*t^3 - 5800*mtt^4*mWW^8*s^5*t^3 - 74374*ep*mtt^4*mWW^8*s^5*t^3 + 196476*ep^2*mtt^4*mWW^8*s^5*t^3 + 4668480*ep^3*mtt^4*mWW^8*s^5*t^3 + 16435620*ep^4*mtt^4*mWW^8*s^5*t^3 + 21623486*ep^5*mtt^4*mWW^8*s^5*t^3 + 9726896*ep^6*mtt^4*mWW^8*s^5*t^3 - 13736*mtt^3*mWW^9*s^5*t^3 - 142854*ep*mtt^3*mWW^9*s^5*t^3 - 279416*ep^2*mtt^3*mWW^9*s^5*t^3 + 1624732*ep^3*mtt^3*mWW^9*s^5*t^3 + 6942260*ep^4*mtt^3*mWW^9*s^5*t^3 + 9312422*ep^5*mtt^3*mWW^9*s^5*t^3 + 4323080*ep^6*mtt^3*mWW^9*s^5*t^3 + 3760*mtt^2*mWW^10*s^5*t^3 + 36938*ep*mtt^2*mWW^10*s^5*t^3 - 25218*ep^2*mtt^2*mWW^10*s^5*t^3 - 1256782*ep^3*mtt^2*mWW^10*s^5*t^3 - 4275886*ep^4*mtt^2*mWW^10*s^5*t^3 - 5502620*ep^5*mtt^2*mWW^10*s^5*t^3 - 2511856*ep^6*mtt^2*mWW^10*s^5*t^3 - 32*mtt*mWW^11*s^5*t^3 + 2216*ep*mtt*mWW^11*s^5*t^3 + 34341*ep^2*mtt*mWW^11*s^5*t^3 + 167219*ep^3*mtt*mWW^11*s^5*t^3 + 378011*ep^4*mtt*mWW^11*s^5*t^3 + 414969*ep^5*mtt*mWW^11*s^5*t^3 + 180580*ep^6*mtt*mWW^11*s^5*t^3 + 16*ep*mWW^12*s^5*t^3 + 706*ep^2*mWW^12*s^5*t^3 + 5932*ep^3*mWW^12*s^5*t^3 + 16458*ep^4*mWW^12*s^5*t^3 + 18280*ep^5*mWW^12*s^5*t^3 + 6920*ep^6*mWW^12*s^5*t^3 - 2016*ep*mtt^9*mWW^2*s^6*t^3 - 28560*ep^2*mtt^9*mWW^2*s^6*t^3 - 147840*ep^3*mtt^9*mWW^2*s^6*t^3 - 347760*ep^4*mtt^9*mWW^2*s^6*t^3 - 374304*ep^5*mtt^9*mWW^2*s^6*t^3 - 147840*ep^6*mtt^9*mWW^2*s^6*t^3 + 2352*mtt^8*mWW^3*s^6*t^3 - 280*ep*mtt^8*mWW^3*s^6*t^3 - 188132*ep^2*mtt^8*mWW^3*s^6*t^3 - 1061816*ep^3*mtt^8*mWW^3*s^6*t^3 - 2430764*ep^4*mtt^8*mWW^3*s^6*t^3 - 2547664*ep^5*mtt^8*mWW^3*s^6*t^3 - 1013376*ep^6*mtt^8*mWW^3*s^6*t^3 + 21912*mtt^7*mWW^4*s^6*t^3 + 110652*ep*mtt^7*mWW^4*s^6*t^3 + 339766*ep^2*mtt^7*mWW^4*s^6*t^3 + 3749834*ep^3*mtt^7*mWW^4*s^6*t^3 + 14220314*ep^4*mtt^7*mWW^4*s^6*t^3 + 20030554*ep^5*mtt^7*mWW^4*s^6*t^3 + 9580488*ep^6*mtt^7*mWW^4*s^6*t^3 - 91496*mtt^6*mWW^5*s^6*t^3 - 563800*ep*mtt^6*mWW^5*s^6*t^3 - 526320*ep^2*mtt^6*mWW^5*s^6*t^3 + 514316*ep^3*mtt^6*mWW^5*s^6*t^3 - 3254508*ep^4*mtt^6*mWW^5*s^6*t^3 - 9773888*ep^5*mtt^6*mWW^5*s^6*t^3 - 6168512*ep^6*mtt^6*mWW^5*s^6*t^3 + 115000*mtt^5*mWW^6*s^6*t^3 + 933570*ep*mtt^5*mWW^6*s^6*t^3 + 1137579*ep^2*mtt^5*mWW^6*s^6*t^3 - 10371577*ep^3*mtt^5*mWW^6*s^6*t^3 - 37878155*ep^4*mtt^5*mWW^6*s^6*t^3 - 47000877*ep^5*mtt^5*mWW^6*s^6*t^3 - 20290212*ep^6*mtt^5*mWW^6*s^6*t^3 - 48768*mtt^4*mWW^7*s^6*t^3 - 510426*ep*mtt^4*mWW^7*s^6*t^3 - 670072*ep^2*mtt^4*mWW^7*s^6*t^3 + 9643812*ep^3*mtt^4*mWW^7*s^6*t^3 + 38439404*ep^4*mtt^4*mWW^7*s^6*t^3 + 51654442*ep^5*mtt^4*mWW^7*s^6*t^3 + 23631672*ep^6*mtt^4*mWW^7*s^6*t^3 - 6200*mtt^3*mWW^8*s^6*t^3 - 47574*ep*mtt^3*mWW^8*s^6*t^3 - 233650*ep^2*mtt^3*mWW^8*s^6*t^3 - 1308556*ep^3*mtt^3*mWW^8*s^6*t^3 - 4282070*ep^4*mtt^3*mWW^8*s^6*t^3 - 5950534*ep^5*mtt^3*mWW^8*s^6*t^3 - 2815632*ep^6*mtt^3*mWW^8*s^6*t^3 + 8248*mtt^2*mWW^9*s^6*t^3 + 89638*ep*mtt^2*mWW^9*s^6*t^3 + 138390*ep^2*mtt^2*mWW^9*s^6*t^3 - 1514200*ep^3*mtt^2*mWW^9*s^6*t^3 - 6006690*ep^4*mtt^2*mWW^9*s^6*t^3 - 7935202*ep^5*mtt^2*mWW^9*s^6*t^3 - 3613376*ep^6*mtt^2*mWW^9*s^6*t^3 - 1048*mtt*mWW^10*s^6*t^3 - 7376*ep*mtt*mWW^10*s^6*t^3 + 44009*ep^2*mtt*mWW^10*s^6*t^3 + 513907*ep^3*mtt*mWW^10*s^6*t^3 + 1514303*ep^4*mtt*mWW^10*s^6*t^3 + 1824825*ep^5*mtt*mWW^10*s^6*t^3 + 798476*ep^6*mtt*mWW^10*s^6*t^3 - 468*ep*mWW^11*s^6*t^3 - 6706*ep^2*mWW^11*s^6*t^3 - 35256*ep^3*mWW^11*s^6*t^3 - 82874*ep^4*mWW^11*s^6*t^3 - 90168*ep^5*mWW^11*s^6*t^3 - 37464*ep^6*mWW^11*s^6*t^3 + 1584*ep*mtt^8*mWW^2*s^7*t^3 + 21360*ep^2*mtt^8*mWW^2*s^7*t^3 + 106800*ep^3*mtt^8*mWW^2*s^7*t^3 + 245520*ep^4*mtt^8*mWW^2*s^7*t^3 + 260256*ep^5*mtt^8*mWW^2*s^7*t^3 + 101760*ep^6*mtt^8*mWW^2*s^7*t^3 - 1680*mtt^7*mWW^3*s^7*t^3 + 344*ep*mtt^7*mWW^3*s^7*t^3 + 147588*ep^2*mtt^7*mWW^3*s^7*t^3 + 864248*ep^3*mtt^7*mWW^3*s^7*t^3 + 2039308*ep^4*mtt^7*mWW^3*s^7*t^3 + 2187760*ep^5*mtt^7*mWW^3*s^7*t^3 + 884992*ep^6*mtt^7*mWW^3*s^7*t^3 - 14992*mtt^6*mWW^4*s^7*t^3 - 64028*ep*mtt^6*mWW^4*s^7*t^3 - 123296*ep^2*mtt^6*mWW^4*s^7*t^3 - 2420688*ep^3*mtt^6*mWW^4*s^7*t^3 - 10222840*ep^4*mtt^6*mWW^4*s^7*t^3 - 14997036*ep^5*mtt^6*mWW^4*s^7*t^3 - 7358800*ep^6*mtt^6*mWW^4*s^7*t^3 + 51328*mtt^5*mWW^5*s^7*t^3 + 324256*ep*mtt^5*mWW^5*s^7*t^3 + 277730*ep^2*mtt^5*mWW^5*s^7*t^3 - 1014884*ep^3*mtt^5*mWW^5*s^7*t^3 - 700326*ep^4*mtt^5*mWW^5*s^7*t^3 + 2368848*ep^5*mtt^5*mWW^5*s^7*t^3 + 2173880*ep^6*mtt^5*mWW^5*s^7*t^3 - 48776*mtt^4*mWW^6*s^7*t^3 - 449108*ep*mtt^4*mWW^6*s^7*t^3 - 708334*ep^2*mtt^4*mWW^6*s^7*t^3 + 5764852*ep^3*mtt^4*mWW^6*s^7*t^3 + 23346654*ep^4*mtt^4*mWW^6*s^7*t^3 + 30798320*ep^5*mtt^4*mWW^6*s^7*t^3 + 13862896*ep^6*mtt^4*mWW^6*s^7*t^3 + 9960*mtt^3*mWW^7*s^7*t^3 + 135016*ep*mtt^3*mWW^7*s^7*t^3 + 208148*ep^2*mtt^3*mWW^7*s^7*t^3 - 3266508*ep^3*mtt^3*mWW^7*s^7*t^3 - 13734648*ep^4*mtt^3*mWW^7*s^7*t^3 - 19163720*ep^5*mtt^3*mWW^7*s^7*t^3 - 9011400*ep^6*mtt^3*mWW^7*s^7*t^3 + 6136*mtt^2*mWW^8*s^7*t^3 + 65116*ep*mtt^2*mWW^8*s^7*t^3 + 167560*ep^2*mtt^2*mWW^8*s^7*t^3 - 455548*ep^3*mtt^2*mWW^8*s^7*t^3 - 2309332*ep^4*mtt^2*mWW^8*s^7*t^3 - 3059140*ep^5*mtt^2*mWW^8*s^7*t^3 - 1352504*ep^6*mtt^2*mWW^8*s^7*t^3 - 1976*mtt*mWW^9*s^7*t^3 - 20496*ep*mtt*mWW^9*s^7*t^3 - 5450*ep^2*mtt*mWW^9*s^7*t^3 + 573816*ep^3*mtt*mWW^9*s^7*t^3 + 2031154*ep^4*mtt*mWW^9*s^7*t^3 + 2600872*ep^5*mtt*mWW^9*s^7*t^3 + 1161424*ep^6*mtt*mWW^9*s^7*t^3 - 940*ep*mWW^10*s^7*t^3 - 14458*ep^2*mWW^10*s^7*t^3 - 81656*ep^3*mWW^10*s^7*t^3 - 199554*ep^4*mWW^10*s^7*t^3 - 220352*ep^5*mWW^10*s^7*t^3 - 91048*ep^6*mWW^10*s^7*t^3 - 756*ep*mtt^7*mWW^2*s^8*t^3 - 9900*ep^2*mtt^7*mWW^2*s^8*t^3 - 48420*ep^3*mtt^7*mWW^2*s^8*t^3 - 109620*ep^4*mtt^7*mWW^2*s^8*t^3 - 114984*ep^5*mtt^7*mWW^2*s^8*t^3 - 44640*ep^6*mtt^7*mWW^2*s^8*t^3 + 768*mtt^6*mWW^3*s^8*t^3 + 1352*ep*mtt^6*mWW^3*s^8*t^3 - 52612*ep^2*mtt^6*mWW^3*s^8*t^3 - 340464*ep^3*mtt^6*mWW^3*s^8*t^3 - 835676*ep^4*mtt^6*mWW^3*s^8*t^3 - 915768*ep^5*mtt^6*mWW^3*s^8*t^3 - 374560*ep^6*mtt^6*mWW^3*s^8*t^3 + 5368*mtt^5*mWW^4*s^8*t^3 + 17404*ep*mtt^5*mWW^4*s^8*t^3 - 13694*ep^2*mtt^5*mWW^4*s^8*t^3 + 741374*ep^3*mtt^5*mWW^4*s^8*t^3 + 3717926*ep^4*mtt^5*mWW^4*s^8*t^3 + 5746910*ep^5*mtt^5*mWW^4*s^8*t^3 + 2898136*ep^6*mtt^5*mWW^4*s^8*t^3 - 14952*mtt^4*mWW^5*s^8*t^3 - 100240*ep*mtt^4*mWW^5*s^8*t^3 - 91606*ep^2*mtt^4*mWW^5*s^8*t^3 + 671938*ep^3*mtt^4*mWW^5*s^8*t^3 + 1765166*ep^4*mtt^4*mWW^5*s^8*t^3 + 1459006*ep^5*mtt^4*mWW^5*s^8*t^3 + 358272*ep^6*mtt^4*mWW^5*s^8*t^3 + 9320*mtt^3*mWW^6*s^8*t^3 + 105940*ep*mtt^3*mWW^6*s^8*t^3 + 222272*ep^2*mtt^3*mWW^6*s^8*t^3 - 1625876*ep^3*mtt^3*mWW^6*s^8*t^3 - 7306264*ep^4*mtt^3*mWW^6*s^8*t^3 - 10193184*ep^5*mtt^3*mWW^6*s^8*t^3 - 4765600*ep^6*mtt^3*mWW^6*s^8*t^3 + 904*mtt^2*mWW^7*s^8*t^3 + 2712*ep*mtt^2*mWW^7*s^8*t^3 + 19920*ep^2*mtt^2*mWW^7*s^8*t^3 + 318680*ep^3*mtt^2*mWW^7*s^8*t^3 + 1274216*ep^4*mtt^2*mWW^7*s^8*t^3 + 1873952*ep^5*mtt^2*mWW^7*s^8*t^3 + 929824*ep^6*mtt^2*mWW^7*s^8*t^3 - 1408*mtt*mWW^8*s^8*t^3 - 17084*ep*mtt*mWW^8*s^8*t^3 - 36726*ep^2*mtt*mWW^8*s^8*t^3 + 270586*ep^3*mtt*mWW^8*s^8*t^3 + 1180630*ep^4*mtt*mWW^8*s^8*t^3 + 1603290*ep^5*mtt*mWW^8*s^8*t^3 + 732488*ep^6*mtt*mWW^8*s^8*t^3 - 688*ep*mWW^9*s^8*t^3 - 10934*ep^2*mWW^9*s^8*t^3 - 64138*ep^3*mWW^9*s^8*t^3 - 160298*ep^4*mWW^9*s^8*t^3 - 179222*ep^5*mWW^9*s^8*t^3 - 74400*ep^6*mWW^9*s^8*t^3 + 204*ep*mtt^6*mWW^2*s^9*t^3 + 2620*ep^2*mtt^6*mWW^2*s^9*t^3 + 12620*ep^3*mtt^6*mWW^2*s^9*t^3 + 28260*ep^4*mtt^6*mWW^2*s^9*t^3 + 29416*ep^5*mtt^6*mWW^2*s^9*t^3 + 11360*ep^6*mtt^6*mWW^2*s^9*t^3 - 204*mtt^5*mWW^3*s^9*t^3 - 1126*ep*mtt^5*mWW^3*s^9*t^3 + 5238*ep^2*mtt^5*mWW^3*s^9*t^3 + 52558*ep^3*mtt^5*mWW^3*s^9*t^3 + 143414*ep^4*mtt^5*mWW^3*s^9*t^3 + 164472*ep^5*mtt^5*mWW^3*s^9*t^3 + 68608*ep^6*mtt^5*mWW^3*s^9*t^3 - 708*mtt^4*mWW^4*s^9*t^3 - 1144*ep*mtt^4*mWW^4*s^9*t^3 + 12600*ep^2*mtt^4*mWW^4*s^9*t^3 - 89032*ep^3*mtt^4*mWW^4*s^9*t^3 - 566548*ep^4*mtt^4*mWW^4*s^9*t^3 - 926992*ep^5*mtt^4*mWW^4*s^9*t^3 - 480224*ep^6*mtt^4*mWW^4*s^9*t^3 + 1684*mtt^3*mWW^5*s^9*t^3 + 12592*ep*mtt^3*mWW^5*s^9*t^3 + 18624*ep^2*mtt^3*mWW^5*s^9*t^3 - 132512*ep^3*mtt^3*mWW^5*s^9*t^3 - 506684*ep^4*mtt^3*mWW^5*s^9*t^3 - 625960*ep^5*mtt^3*mWW^5*s^9*t^3 - 264688*ep^6*mtt^3*mWW^5*s^9*t^3 - 428*mtt^2*mWW^6*s^9*t^3 - 8568*ep*mtt^2*mWW^6*s^9*t^3 - 26696*ep^2*mtt^2*mWW^6*s^9*t^3 + 161560*ep^3*mtt^2*mWW^6*s^9*t^3 + 828428*ep^4*mtt^2*mWW^6*s^9*t^3 + 1226904*ep^5*mtt^2*mWW^6*s^9*t^3 + 596736*ep^6*mtt^2*mWW^6*s^9*t^3 - 344*mtt*mWW^7*s^9*t^3 - 4666*ep*mtt*mWW^7*s^9*t^3 - 15958*ep^2*mtt*mWW^7*s^9*t^3 + 39730*ep^3*mtt*mWW^7*s^9*t^3 + 245558*ep^4*mtt*mWW^7*s^9*t^3 + 359008*ep^5*mtt*mWW^7*s^9*t^3 + 168848*ep^6*mtt*mWW^7*s^9*t^3 - 172*ep*mWW^8*s^9*t^3 - 2828*ep^2*mWW^8*s^9*t^3 - 17404*ep^3*mWW^8*s^9*t^3 - 44748*ep^4*mWW^8*s^9*t^3 - 50848*ep^5*mWW^8*s^9*t^3 - 21280*ep^6*mWW^8*s^9*t^3 - 24*ep*mtt^5*mWW^2*s^10*t^3 - 304*ep^2*mtt^5*mWW^2*s^10*t^3 - 1448*ep^3*mtt^5*mWW^2*s^10*t^3 - 3216*ep^4*mtt^5*mWW^2*s^10*t^3 - 3328*ep^5*mtt^5*mWW^2*s^10*t^3 - 1280*ep^6*mtt^5*mWW^2*s^10*t^3 + 24*mtt^4*mWW^3*s^10*t^3 + 260*ep*mtt^4*mWW^3*s^10*t^3 + 896*ep^2*mtt^4*mWW^3*s^10*t^3 + 620*ep^3*mtt^4*mWW^3*s^10*t^3 - 2344*ep^4*mtt^4*mWW^3*s^10*t^3 - 4480*ep^5*mtt^4*mWW^3*s^10*t^3 - 2176*ep^6*mtt^4*mWW^3*s^10*t^3 - 40*mtt^3*mWW^4*s^10*t^3 - 224*ep*mtt^3*mWW^4*s^10*t^3 - 88*ep^2*mtt^3*mWW^4*s^10*t^3 + 1696*ep^3*mtt^3*mWW^4*s^10*t^3 + 5992*ep^4*mtt^3*mWW^4*s^10*t^3 + 8648*ep^5*mtt^3*mWW^4*s^10*t^3 + 4256*ep^6*mtt^3*mWW^4*s^10*t^3 + 8*mtt^2*mWW^5*s^10*t^3 + 200*ep*mtt^2*mWW^5*s^10*t^3 - 288*ep^2*mtt^2*mWW^5*s^10*t^3 - 4112*ep^3*mtt^2*mWW^5*s^10*t^3 - 9664*ep^4*mtt^2*mWW^5*s^10*t^3 - 9888*ep^5*mtt^2*mWW^5*s^10*t^3 - 3856*ep^6*mtt^2*mWW^5*s^10*t^3 + 8*mtt*mWW^6*s^10*t^3 + 104*ep*mtt*mWW^6*s^10*t^3 + 40*ep^2*mtt*mWW^6*s^10*t^3 - 504*ep^3*mtt*mWW^6*s^10*t^3 - 376*ep^4*mtt*mWW^6*s^10*t^3 + 520*ep^5*mtt*mWW^6*s^10*t^3 + 448*ep^6*mtt*mWW^6*s^10*t^3 + 4*ep*mWW^7*s^10*t^3 + 64*ep^2*mWW^7*s^10*t^3 + 228*ep^3*mWW^7*s^10*t^3 + 328*ep^4*mWW^7*s^10*t^3 + 208*ep^5*mWW^7*s^10*t^3 + 48*ep^6*mWW^7*s^10*t^3 - 640*ep*mtt^14*mWW^2*t^4 - 8536*ep^2*mtt^14*mWW^2*t^4 - 42168*ep^3*mtt^14*mWW^2*t^4 - 96104*ep^4*mtt^14*mWW^2*t^4 - 102600*ep^5*mtt^14*mWW^2*t^4 - 41632*ep^6*mtt^14*mWW^2*t^4 + 4124*ep*mtt^13*mWW^3*t^4 + 53696*ep^2*mtt^13*mWW^3*t^4 + 261008*ep^3*mtt^13*mWW^3*t^4 + 589080*ep^4*mtt^13*mWW^3*t^4 + 623500*ep^5*mtt^13*mWW^3*t^4 + 250032*ep^6*mtt^13*mWW^3*t^4 - 10976*ep*mtt^12*mWW^4*t^4 - 136302*ep^2*mtt^12*mWW^4*t^4 - 638726*ep^3*mtt^12*mWW^4*t^4 - 1404274*ep^4*mtt^12*mWW^4*t^4 - 1452850*ep^5*mtt^12*mWW^4*t^4 - 567592*ep^6*mtt^12*mWW^4*t^4 + 15164*ep*mtt^11*mWW^5*t^4 + 170882*ep^2*mtt^11*mWW^5*t^4 + 731906*ep^3*mtt^11*mWW^5*t^4 + 1489598*ep^4*mtt^11*mWW^5*t^4 + 1430138*ep^5*mtt^11*mWW^5*t^4 + 511112*ep^6*mtt^11*mWW^5*t^4 - 10776*ep*mtt^10*mWW^6*t^4 - 92806*ep^2*mtt^10*mWW^6*t^4 - 268614*ep^3*mtt^10*mWW^6*t^4 - 290258*ep^4*mtt^10*mWW^6*t^4 - 15410*ep^5*mtt^10*mWW^6*t^4 + 114904*ep^6*mtt^10*mWW^6*t^4 + 2540*ep*mtt^9*mWW^7*t^4 - 11846*ep^2*mtt^9*mWW^7*t^4 - 237774*ep^3*mtt^9*mWW^7*t^4 - 870370*ep^4*mtt^9*mWW^7*t^4 - 1243598*ep^5*mtt^9*mWW^7*t^4 - 632472*ep^6*mtt^9*mWW^7*t^4 + 1296*ep*mtt^8*mWW^8*t^4 + 38422*ep^2*mtt^8*mWW^8*t^4 + 280190*ep^3*mtt^8*mWW^8*t^4 + 825946*ep^4*mtt^8*mWW^8*t^4 + 1077882*ep^5*mtt^8*mWW^8*t^4 + 519624*ep^6*mtt^8*mWW^8*t^4 - 764*ep*mtt^7*mWW^9*t^4 - 13210*ep^2*mtt^7*mWW^9*t^4 - 83306*ep^3*mtt^7*mWW^9*t^4 - 241750*ep^4*mtt^7*mWW^9*t^4 - 324578*ep^5*mtt^7*mWW^9*t^4 - 162472*ep^6*mtt^7*mWW^9*t^4 - 24*ep*mtt^6*mWW^10*t^4 - 1354*ep^2*mtt^6*mWW^10*t^4 - 8698*ep^3*mtt^6*mWW^10*t^4 - 16942*ep^4*mtt^6*mWW^10*t^4 - 8526*ep^5*mtt^6*mWW^10*t^4 + 2344*ep^6*mtt^6*mWW^10*t^4 + 56*ep*mtt^5*mWW^11*t^4 + 1054*ep^2*mtt^5*mWW^11*t^4 + 6182*ep^3*mtt^5*mWW^11*t^4 + 15074*ep^4*mtt^5*mWW^11*t^4 + 16042*ep^5*mtt^5*mWW^11*t^4 + 6152*ep^6*mtt^5*mWW^11*t^4 + 4684*ep*mtt^13*mWW^2*s*t^4 + 63800*ep^2*mtt^13*mWW^2*s*t^4 + 319780*ep^3*mtt^13*mWW^2*s*t^4 + 735464*ep^4*mtt^13*mWW^2*s*t^4 + 790000*ep^5*mtt^13*mWW^2*s*t^4 + 322112*ep^6*mtt^13*mWW^2*s*t^4 + 640*mtt^12*mWW^3*s*t^4 - 18504*ep*mtt^12*mWW^3*s*t^4 - 316816*ep^2*mtt^12*mWW^3*s*t^4 - 1675192*ep^3*mtt^12*mWW^3*s*t^4 - 3939352*ep^4*mtt^12*mWW^3*s*t^4 - 4274424*ep^5*mtt^12*mWW^3*s*t^4 - 1744992*ep^6*mtt^12*mWW^3*s*t^4 - 3484*mtt^11*mWW^4*s*t^4 + 16566*ep*mtt^11*mWW^4*s*t^4 + 555422*ep^2*mtt^11*mWW^4*s*t^4 + 3173946*ep^3*mtt^11*mWW^4*s*t^4 + 7629082*ep^4*mtt^11*mWW^4*s*t^4 + 8312212*ep^5*mtt^11*mWW^4*s*t^4 + 3362096*ep^6*mtt^11*mWW^4*s*t^4 + 7492*mtt^10*mWW^5*s*t^4 + 25674*ep*mtt^10*mWW^5*s*t^4 - 279889*ep^2*mtt^10*mWW^5*s*t^4 - 1941721*ep^3*mtt^10*mWW^5*s*t^4 - 4657339*ep^4*mtt^10*mWW^5*s*t^4 - 4812645*ep^5*mtt^10*mWW^5*s*t^4 - 1748772*ep^6*mtt^10*mWW^5*s*t^4 - 7672*mtt^9*mWW^6*s*t^4 - 59110*ep*mtt^9*mWW^6*s*t^4 - 316249*ep^2*mtt^9*mWW^6*s*t^4 - 1632485*ep^3*mtt^9*mWW^6*s*t^4 - 4630159*ep^4*mtt^9*mWW^6*s*t^4 - 6134257*ep^5*mtt^9*mWW^6*s*t^4 - 3077908*ep^6*mtt^9*mWW^6*s*t^4 + 3104*mtt^8*mWW^7*s*t^4 + 34150*ep*mtt^8*mWW^7*s*t^4 + 467099*ep^2*mtt^8*mWW^7*s*t^4 + 3149583*ep^3*mtt^8*mWW^7*s*t^4 + 9079225*ep^4*mtt^8*mWW^7*s*t^4 + 11637203*ep^5*mtt^8*mWW^7*s*t^4 + 5532796*ep^6*mtt^8*mWW^7*s*t^4 + 564*mtt^7*mWW^8*s*t^4 + 4018*ep*mtt^7*mWW^8*s*t^4 - 165153*ep^2*mtt^7*mWW^8*s*t^4 - 1577713*ep^3*mtt^7*mWW^8*s*t^4 - 5062527*ep^4*mtt^7*mWW^8*s*t^4 - 6874745*ep^5*mtt^7*mWW^8*s*t^4 - 3388724*ep^6*mtt^7*mWW^8*s*t^4 - 732*mtt^6*mWW^9*s*t^4 - 9370*ep*mtt^6*mWW^9*s*t^4 - 36163*ep^2*mtt^6*mWW^9*s*t^4 + 26749*ep^3*mtt^6*mWW^9*s*t^4 + 488559*ep^4*mtt^6*mWW^9*s*t^4 + 1020937*ep^5*mtt^6*mWW^9*s*t^4 + 639860*ep^6*mtt^6*mWW^9*s*t^4 + 32*mtt^5*mWW^10*s*t^4 + 1514*ep*mtt^5*mWW^10*s*t^4 + 32381*ep^2*mtt^5*mWW^10*s*t^4 + 199941*ep^3*mtt^5*mWW^10*s*t^4 + 480235*ep^4*mtt^5*mWW^10*s*t^4 + 480357*ep^5*mtt^5*mWW^10*s*t^4 + 163620*ep^6*mtt^5*mWW^10*s*t^4 + 56*mtt^4*mWW^11*s*t^4 + 370*ep*mtt^4*mWW^11*s*t^4 - 4471*ep^2*mtt^4*mWW^11*s*t^4 - 42875*ep^3*mtt^4*mWW^11*s*t^4 - 122965*ep^4*mtt^4*mWW^11*s*t^4 - 144383*ep^5*mtt^4*mWW^11*s*t^4 - 60012*ep^6*mtt^4*mWW^11*s*t^4 + 8*ep*mtt^3*mWW^12*s*t^4 + 39*ep^2*mtt^3*mWW^12*s*t^4 - 13*ep^3*mtt^3*mWW^12*s*t^4 - 223*ep^4*mtt^3*mWW^12*s*t^4 - 255*ep^5*mtt^3*mWW^12*s*t^4 - 76*ep^6*mtt^3*mWW^12*s*t^4 - 11952*ep*mtt^12*mWW^2*s^2*t^4 - 173676*ep^2*mtt^12*mWW^2*s^2*t^4 - 908180*ep^3*mtt^12*mWW^2*s^2*t^4 - 2144468*ep^4*mtt^12*mWW^2*s^2*t^4 - 2344876*ep^5*mtt^12*mWW^2*s^2*t^4 - 969328*ep^6*mtt^12*mWW^2*s^2*t^4 - 6580*mtt^11*mWW^3*s^2*t^4 - 3594*ep*mtt^11*mWW^3*s^2*t^4 + 653438*ep^2*mtt^11*mWW^3*s^2*t^4 + 4272378*ep^3*mtt^11*mWW^3*s^2*t^4 + 10815470*ep^4*mtt^11*mWW^3*s^2*t^4 + 12178648*ep^5*mtt^11*mWW^3*s^2*t^4 + 5090560*ep^6*mtt^11*mWW^3*s^2*t^4 + 29736*mtt^10*mWW^4*s^2*t^4 + 172314*ep*mtt^10*mWW^4*s^2*t^4 - 621748*ep^2*mtt^10*mWW^4*s^2*t^4 - 6893124*ep^3*mtt^10*mWW^4*s^2*t^4 - 19179048*ep^4*mtt^10*mWW^4*s^2*t^4 - 22199418*ep^5*mtt^10*mWW^4*s^2*t^4 - 9274472*ep^6*mtt^10*mWW^4*s^2*t^4 - 47496*mtt^9*mWW^5*s^2*t^4 - 361728*ep*mtt^9*mWW^5*s^2*t^4 - 539786*ep^2*mtt^9*mWW^5*s^2*t^4 + 2030028*ep^3*mtt^9*mWW^5*s^2*t^4 + 7819794*ep^4*mtt^9*mWW^5*s^2*t^4 + 9042260*ep^5*mtt^9*mWW^5*s^2*t^4 + 3293488*ep^6*mtt^9*mWW^5*s^2*t^4 + 23004*mtt^8*mWW^6*s^2*t^4 + 216768*ep*mtt^8*mWW^6*s^2*t^4 + 1463107*ep^2*mtt^8*mWW^6*s^2*t^4 + 7408251*ep^3*mtt^8*mWW^6*s^2*t^4 + 19615253*ep^4*mtt^8*mWW^6*s^2*t^4 + 24576957*ep^5*mtt^8*mWW^6*s^2*t^4 + 11782500*ep^6*mtt^8*mWW^6*s^2*t^4 + 17536*mtt^7*mWW^7*s^2*t^4 + 93662*ep*mtt^7*mWW^7*s^2*t^4 - 1163207*ep^2*mtt^7*mWW^7*s^2*t^4 - 10707539*ep^3*mtt^7*mWW^7*s^2*t^4 - 31475977*ep^4*mtt^7*mWW^7*s^2*t^4 - 39664023*ep^5*mtt^7*mWW^7*s^2*t^4 - 18459532*ep^6*mtt^7*mWW^7*s^2*t^4 - 22588*mtt^6*mWW^8*s^2*t^4 - 130412*ep*mtt^6*mWW^8*s^2*t^4 + 582863*ep^2*mtt^6*mWW^8*s^2*t^4 + 6345811*ep^3*mtt^6*mWW^8*s^2*t^4 + 18663073*ep^4*mtt^6*mWW^8*s^2*t^4 + 23385041*ep^5*mtt^6*mWW^8*s^2*t^4 + 10828532*ep^6*mtt^6*mWW^8*s^2*t^4 + 4808*mtt^5*mWW^9*s^2*t^4 + 1794*ep*mtt^5*mWW^9*s^2*t^4 - 274511*ep^2*mtt^5*mWW^9*s^2*t^4 - 1440407*ep^3*mtt^5*mWW^9*s^2*t^4 - 3339817*ep^4*mtt^5*mWW^9*s^2*t^4 - 3865047*ep^5*mtt^5*mWW^9*s^2*t^4 - 1790860*ep^6*mtt^5*mWW^9*s^2*t^4 + 2372*mtt^4*mWW^10*s^2*t^4 + 27752*ep*mtt^4*mWW^10*s^2*t^4 + 49317*ep^2*mtt^4*mWW^10*s^2*t^4 - 355555*ep^3*mtt^4*mWW^10*s^2*t^4 - 1472293*ep^4*mtt^4*mWW^10*s^2*t^4 - 1933605*ep^5*mtt^4*mWW^10*s^2*t^4 - 856068*ep^6*mtt^4*mWW^10*s^2*t^4 - 716*mtt^3*mWW^11*s^2*t^4 - 2820*ep*mtt^3*mWW^11*s^2*t^4 + 37733*ep^2*mtt^3*mWW^11*s^2*t^4 + 296005*ep^3*mtt^3*mWW^11*s^2*t^4 + 785831*ep^4*mtt^3*mWW^11*s^2*t^4 + 907931*ep^5*mtt^3*mWW^11*s^2*t^4 + 388156*ep^6*mtt^3*mWW^11*s^2*t^4 - 76*mtt^2*mWW^12*s^2*t^4 - 1670*ep*mtt^2*mWW^12*s^2*t^4 - 12119*ep^2*mtt^2*mWW^12*s^2*t^4 - 41203*ep^3*mtt^2*mWW^12*s^2*t^4 - 74261*ep^4*mtt^2*mWW^12*s^2*t^4 - 70787*ep^5*mtt^2*mWW^12*s^2*t^4 - 28284*ep^6*mtt^2*mWW^12*s^2*t^4 - 114*ep*mtt*mWW^13*s^2*t^4 - 1411*ep^2*mtt*mWW^13*s^2*t^4 - 6465*ep^3*mtt*mWW^13*s^2*t^4 - 13557*ep^4*mtt*mWW^13*s^2*t^4 - 13081*ep^5*mtt*mWW^13*s^2*t^4 - 4692*ep^6*mtt*mWW^13*s^2*t^4 + 6240*ep*mtt^11*mWW^2*s^3*t^4 + 145956*ep^2*mtt^11*mWW^2*s^3*t^4 + 943660*ep^3*mtt^11*mWW^2*s^3*t^4 + 2486956*ep^4*mtt^11*mWW^2*s^3*t^4 + 2908436*ep^5*mtt^11*mWW^2*s^3*t^4 + 1261712*ep^6*mtt^11*mWW^2*s^3*t^4 + 28988*mtt^10*mWW^3*s^3*t^4 + 192278*ep*mtt^10*mWW^3*s^3*t^4 - 276866*ep^2*mtt^10*mWW^3*s^3*t^4 - 4996142*ep^3*mtt^10*mWW^3*s^3*t^4 - 14567490*ep^4*mtt^10*mWW^3*s^3*t^4 - 17205376*ep^5*mtt^10*mWW^3*s^3*t^4 - 7359376*ep^6*mtt^10*mWW^3*s^3*t^4 - 109568*mtt^9*mWW^4*s^3*t^4 - 808578*ep*mtt^9*mWW^4*s^3*t^4 - 453206*ep^2*mtt^9*mWW^4*s^3*t^4 + 10116442*ep^3*mtt^9*mWW^4*s^3*t^4 + 32791534*ep^4*mtt^9*mWW^4*s^3*t^4 + 39100192*ep^5*mtt^9*mWW^4*s^3*t^4 + 16379552*ep^6*mtt^9*mWW^4*s^3*t^4 + 123496*mtt^8*mWW^5*s^3*t^4 + 967968*ep*mtt^8*mWW^5*s^3*t^4 + 1415474*ep^2*mtt^8*mWW^5*s^3*t^4 - 6606468*ep^3*mtt^8*mWW^5*s^3*t^4 - 25082722*ep^4*mtt^8*mWW^5*s^3*t^4 - 29670572*ep^5*mtt^8*mWW^5*s^3*t^4 - 11495512*ep^6*mtt^8*mWW^5*s^3*t^4 + 21188*mtt^7*mWW^6*s^3*t^4 + 92422*ep*mtt^7*mWW^6*s^3*t^4 - 1134784*ep^2*mtt^7*mWW^6*s^3*t^4 - 9003908*ep^3*mtt^7*mWW^6*s^3*t^4 - 24670320*ep^4*mtt^7*mWW^6*s^3*t^4 - 30789238*ep^5*mtt^7*mWW^6*s^3*t^4 - 14974776*ep^6*mtt^7*mWW^6*s^3*t^4 - 141112*mtt^6*mWW^7*s^3*t^4 - 977994*ep*mtt^6*mWW^7*s^3*t^4 + 789268*ep^2*mtt^6*mWW^7*s^3*t^4 + 21700302*ep^3*mtt^6*mWW^7*s^3*t^4 + 65371176*ep^4*mtt^6*mWW^7*s^3*t^4 + 79147616*ep^5*mtt^6*mWW^7*s^3*t^4 + 35134400*ep^6*mtt^6*mWW^7*s^3*t^4 + 94072*mtt^5*mWW^8*s^3*t^4 + 593890*ep*mtt^5*mWW^8*s^3*t^4 - 1205251*ep^2*mtt^5*mWW^8*s^3*t^4 - 17774299*ep^3*mtt^5*mWW^8*s^3*t^4 - 51047973*ep^4*mtt^5*mWW^8*s^3*t^4 - 60293395*ep^5*mtt^5*mWW^8*s^3*t^4 - 26047564*ep^6*mtt^5*mWW^8*s^3*t^4 - 10724*mtt^4*mWW^9*s^3*t^4 + 5582*ep*mtt^4*mWW^9*s^3*t^4 + 957993*ep^2*mtt^4*mWW^9*s^3*t^4 + 5686619*ep^3*mtt^4*mWW^9*s^3*t^4 + 13842087*ep^4*mtt^4*mWW^9*s^3*t^4 + 15391255*ep^5*mtt^4*mWW^9*s^3*t^4 + 6442756*ep^6*mtt^4*mWW^9*s^3*t^4 - 8056*mtt^3*mWW^10*s^3*t^4 - 82438*ep*mtt^3*mWW^10*s^3*t^4 - 180102*ep^2*mtt^3*mWW^10*s^3*t^4 + 557030*ep^3*mtt^3*mWW^10*s^3*t^4 + 2626854*ep^4*mtt^3*mWW^10*s^3*t^4 + 3441336*ep^5*mtt^3*mWW^10*s^3*t^4 + 1512224*ep^6*mtt^3*mWW^10*s^3*t^4 + 1608*mtt^2*mWW^11*s^3*t^4 + 7988*ep*mtt^2*mWW^11*s^3*t^4 - 79996*ep^2*mtt^2*mWW^11*s^3*t^4 - 705322*ep^3*mtt^2*mWW^11*s^3*t^4 - 1913404*ep^4*mtt^2*mWW^11*s^3*t^4 - 2196130*ep^5*mtt^2*mWW^11*s^3*t^4 - 921256*ep^6*mtt^2*mWW^11*s^3*t^4 + 108*mtt*mWW^12*s^3*t^4 + 2544*ep*mtt*mWW^12*s^3*t^4 + 20123*ep^2*mtt*mWW^12*s^3*t^4 + 75011*ep^3*mtt*mWW^12*s^3*t^4 + 147429*ep^4*mtt*mWW^12*s^3*t^4 + 149885*ep^5*mtt*mWW^12*s^3*t^4 + 61940*ep^6*mtt*mWW^12*s^3*t^4 + 98*ep*mWW^13*s^3*t^4 + 1391*ep^2*mWW^13*s^3*t^4 + 7075*ep^3*mWW^13*s^3*t^4 + 15873*ep^4*mWW^13*s^3*t^4 + 15991*ep^5*mWW^13*s^3*t^4 + 5900*ep^6*mWW^13*s^3*t^4 + 31920*ep*mtt^10*mWW^2*s^4*t^4 + 274596*ep^2*mtt^10*mWW^2*s^4*t^4 + 817180*ep^3*mtt^10*mWW^2*s^4*t^4 + 1039276*ep^4*mtt^10*mWW^2*s^4*t^4 + 483476*ep^5*mtt^10*mWW^2*s^4*t^4 - 5488*ep^6*mtt^10*mWW^2*s^4*t^4 - 71620*mtt^9*mWW^3*s^4*t^4 - 563098*ep*mtt^9*mWW^3*s^4*t^4 - 1087666*ep^2*mtt^9*mWW^3*s^4*t^4 + 1188202*ep^3*mtt^9*mWW^3*s^4*t^4 + 6676846*ep^4*mtt^9*mWW^3*s^4*t^4 + 8288424*ep^5*mtt^9*mWW^3*s^4*t^4 + 3460960*ep^6*mtt^9*mWW^3*s^4*t^4 + 227304*mtt^8*mWW^4*s^4*t^4 + 1679262*ep*mtt^8*mWW^4*s^4*t^4 + 1732208*ep^2*mtt^8*mWW^4*s^4*t^4 - 14083484*ep^3*mtt^8*mWW^4*s^4*t^4 - 46952304*ep^4*mtt^8*mWW^4*s^4*t^4 - 54256850*ep^5*mtt^8*mWW^4*s^4*t^4 - 21833640*ep^6*mtt^8*mWW^4*s^4*t^4 - 168784*mtt^7*mWW^5*s^4*t^4 - 1328968*ep*mtt^7*mWW^5*s^4*t^4 - 685558*ep^2*mtt^7*mWW^5*s^4*t^4 + 21066718*ep^3*mtt^7*mWW^5*s^4*t^4 + 70229038*ep^4*mtt^7*mWW^5*s^4*t^4 + 84302378*ep^5*mtt^7*mWW^5*s^4*t^4 + 34737288*ep^6*mtt^7*mWW^5*s^4*t^4 - 170292*mtt^6*mWW^6*s^4*t^4 - 1132438*ep*mtt^6*mWW^6*s^4*t^4 - 1151322*ep^2*mtt^6*mWW^6*s^4*t^4 + 3867702*ep^3*mtt^6*mWW^6*s^4*t^4 + 8650582*ep^4*mtt^6*mWW^6*s^4*t^4 + 6453864*ep^5*mtt^6*mWW^6*s^4*t^4 + 2555920*ep^6*mtt^6*mWW^6*s^4*t^4 + 318880*mtt^5*mWW^7*s^4*t^4 + 2299304*ep*mtt^5*mWW^7*s^4*t^4 + 549595*ep^2*mtt^5*mWW^7*s^4*t^4 - 33044941*ep^3*mtt^5*mWW^7*s^4*t^4 - 101783975*ep^4*mtt^5*mWW^7*s^4*t^4 - 119273739*ep^5*mtt^5*mWW^7*s^4*t^4 - 50448500*ep^6*mtt^5*mWW^7*s^4*t^4 - 151592*mtt^4*mWW^8*s^4*t^4 - 1040996*ep*mtt^4*mWW^8*s^4*t^4 + 1356197*ep^2*mtt^4*mWW^8*s^4*t^4 + 27921541*ep^3*mtt^4*mWW^8*s^4*t^4 + 82963379*ep^4*mtt^4*mWW^8*s^4*t^4 + 98168155*ep^5*mtt^4*mWW^8*s^4*t^4 + 41787436*ep^6*mtt^4*mWW^8*s^4*t^4 + 8232*mtt^3*mWW^9*s^4*t^4 - 31836*ep*mtt^3*mWW^9*s^4*t^4 - 1226220*ep^2*mtt^3*mWW^9*s^4*t^4 - 7367216*ep^3*mtt^3*mWW^9*s^4*t^4 - 18507220*ep^4*mtt^3*mWW^9*s^4*t^4 - 21016828*ep^5*mtt^3*mWW^9*s^4*t^4 - 8868848*ep^6*mtt^3*mWW^9*s^4*t^4 + 8788*mtt^2*mWW^10*s^4*t^4 + 89798*ep*mtt^2*mWW^10*s^4*t^4 + 167232*ep^2*mtt^2*mWW^10*s^4*t^4 - 915168*ep^3*mtt^2*mWW^10*s^4*t^4 - 3763428*ep^4*mtt^2*mWW^10*s^4*t^4 - 4783854*ep^5*mtt^2*mWW^10*s^4*t^4 - 2062616*ep^6*mtt^2*mWW^10*s^4*t^4 - 916*mtt*mWW^11*s^4*t^4 - 2346*ep*mtt*mWW^11*s^4*t^4 + 78521*ep^2*mtt*mWW^11*s^4*t^4 + 585173*ep^3*mtt*mWW^11*s^4*t^4 + 1524111*ep^4*mtt*mWW^11*s^4*t^4 + 1711717*ep^5*mtt*mWW^11*s^4*t^4 + 707516*ep^6*mtt*mWW^11*s^4*t^4 - 538*ep*mWW^12*s^4*t^4 - 7167*ep^2*mWW^12*s^4*t^4 - 35995*ep^3*mWW^12*s^4*t^4 - 82577*ep^4*mWW^12*s^4*t^4 - 88519*ep^5*mWW^12*s^4*t^4 - 36172*ep^6*mWW^12*s^4*t^4 - 82152*ep*mtt^9*mWW^2*s^5*t^4 - 874524*ep^2*mtt^9*mWW^2*s^5*t^4 - 3527804*ep^3*mtt^9*mWW^2*s^5*t^4 - 6821780*ep^4*mtt^9*mWW^2*s^5*t^4 - 6349756*ep^5*mtt^9*mWW^2*s^5*t^4 - 2275504*ep^6*mtt^9*mWW^2*s^5*t^4 + 108812*mtt^8*mWW^3*s^5*t^4 + 833154*ep*mtt^8*mWW^3*s^5*t^4 + 2133824*ep^2*mtt^8*mWW^3*s^5*t^4 + 3845204*ep^3*mtt^8*mWW^3*s^5*t^4 + 8113292*ep^4*mtt^8*mWW^3*s^5*t^4 + 11027530*ep^5*mtt^8*mWW^3*s^5*t^4 + 5558424*ep^6*mtt^8*mWW^3*s^5*t^4 - 289944*mtt^7*mWW^4*s^5*t^4 - 2073826*ep*mtt^7*mWW^4*s^5*t^4 - 1796668*ep^2*mtt^7*mWW^4*s^5*t^4 + 18226964*ep^3*mtt^7*mWW^4*s^5*t^4 + 56937704*ep^4*mtt^7*mWW^4*s^5*t^4 + 62748266*ep^5*mtt^7*mWW^4*s^5*t^4 + 24132416*ep^6*mtt^7*mWW^4*s^5*t^4 + 126096*mtt^6*mWW^5*s^5*t^4 + 1120950*ep*mtt^6*mWW^5*s^5*t^4 - 392963*ep^2*mtt^6*mWW^5*s^5*t^4 - 32065895*ep^3*mtt^6*mWW^5*s^5*t^4 - 107814269*ep^4*mtt^6*mWW^5*s^5*t^4 - 134208835*ep^5*mtt^6*mWW^5*s^5*t^4 - 57811580*ep^6*mtt^6*mWW^5*s^5*t^4 + 286808*mtt^5*mWW^6*s^5*t^4 + 1914844*ep*mtt^5*mWW^6*s^5*t^4 + 2456499*ep^2*mtt^5*mWW^6*s^5*t^4 - 2510953*ep^3*mtt^5*mWW^6*s^5*t^4 - 1715435*ep^4*mtt^5*mWW^6*s^5*t^4 + 8362721*ep^5*mtt^5*mWW^6*s^5*t^4 + 6689228*ep^6*mtt^5*mWW^6*s^5*t^4 - 343468*mtt^4*mWW^7*s^5*t^4 - 2572196*ep*mtt^4*mWW^7*s^5*t^4 - 1254323*ep^2*mtt^4*mWW^7*s^5*t^4 + 35109147*ep^3*mtt^4*mWW^7*s^5*t^4 + 111987107*ep^4*mtt^4*mWW^7*s^5*t^4 + 132020297*ep^5*mtt^4*mWW^7*s^5*t^4 + 55320100*ep^6*mtt^4*mWW^7*s^5*t^4 + 115680*mtt^3*mWW^8*s^5*t^4 + 827184*ep*mtt^3*mWW^8*s^5*t^4 - 1084026*ep^2*mtt^3*mWW^8*s^5*t^4 - 23647710*ep^3*mtt^3*mWW^8*s^5*t^4 - 71796642*ep^4*mtt^3*mWW^8*s^5*t^4 - 85980286*ep^5*mtt^3*mWW^8*s^5*t^4 - 36786448*ep^6*mtt^3*mWW^8*s^5*t^4 - 688*mtt^2*mWW^9*s^5*t^4 + 68316*ep*mtt^2*mWW^9*s^5*t^4 + 878795*ep^2*mtt^2*mWW^9*s^5*t^4 + 4102959*ep^3*mtt^2*mWW^9*s^5*t^4 + 9226181*ep^4*mtt^2*mWW^9*s^5*t^4 + 9981281*ep^5*mtt^2*mWW^9*s^5*t^4 + 4135532*ep^6*mtt^2*mWW^9*s^5*t^4 - 3296*mtt*mWW^10*s^5*t^4 - 34170*ep*mtt*mWW^10*s^5*t^4 - 38177*ep^2*mtt*mWW^10*s^5*t^4 + 625999*ep^3*mtt*mWW^10*s^5*t^4 + 2284729*ep^4*mtt*mWW^10*s^5*t^4 + 2860023*ep^5*mtt*mWW^10*s^5*t^4 + 1232548*ep^6*mtt*mWW^10*s^5*t^4 - 2136*ep*mWW^11*s^5*t^4 - 30549*ep^2*mWW^11*s^5*t^4 - 160471*ep^3*mWW^11*s^5*t^4 - 373271*ep^4*mWW^11*s^5*t^4 - 396537*ep^5*mWW^11*s^5*t^4 - 158108*ep^6*mWW^11*s^5*t^4 + 94416*ep*mtt^8*mWW^2*s^6*t^4 + 1056300*ep^2*mtt^8*mWW^2*s^6*t^4 + 4488820*ep^3*mtt^8*mWW^2*s^6*t^4 + 9102436*ep^4*mtt^8*mWW^2*s^6*t^4 + 8848700*ep^5*mtt^8*mWW^2*s^6*t^4 + 3309488*ep^6*mtt^8*mWW^2*s^6*t^4 - 104380*mtt^7*mWW^3*s^6*t^4 - 731986*ep*mtt^7*mWW^3*s^6*t^4 - 1761824*ep^2*mtt^7*mWW^3*s^6*t^4 - 4988028*ep^3*mtt^7*mWW^3*s^6*t^4 - 15288348*ep^4*mtt^7*mWW^3*s^6*t^4 - 22138786*ep^5*mtt^7*mWW^3*s^6*t^4 - 11105288*ep^6*mtt^7*mWW^3*s^6*t^4 + 232504*mtt^6*mWW^4*s^6*t^4 + 1638038*ep*mtt^6*mWW^4*s^6*t^4 + 1036738*ep^2*mtt^6*mWW^4*s^6*t^4 - 17233470*ep^3*mtt^6*mWW^4*s^6*t^4 - 52077302*ep^4*mtt^6*mWW^4*s^6*t^4 - 56915140*ep^5*mtt^6*mWW^4*s^6*t^4 - 21787016*ep^6*mtt^6*mWW^4*s^6*t^4 - 43688*mtt^5*mWW^5*s^6*t^4 - 603436*ep*mtt^5*mWW^5*s^6*t^4 + 311092*ep^2*mtt^5*mWW^5*s^6*t^4 + 25913942*ep^3*mtt^5*mWW^5*s^6*t^4 + 92860204*ep^4*mtt^5*mWW^5*s^6*t^4 + 120692790*ep^5*mtt^5*mWW^5*s^6*t^4 + 53859496*ep^6*mtt^5*mWW^5*s^6*t^4 - 236896*mtt^4*mWW^6*s^6*t^4 - 1610430*ep*mtt^4*mWW^6*s^6*t^4 - 1850657*ep^2*mtt^4*mWW^6*s^6*t^4 + 5396027*ep^3*mtt^4*mWW^6*s^6*t^4 + 12221605*ep^4*mtt^4*mWW^6*s^6*t^4 + 5941019*ep^5*mtt^4*mWW^6*s^6*t^4 - 499356*ep^6*mtt^4*mWW^6*s^6*t^4 + 195940*mtt^3*mWW^7*s^6*t^4 + 1532824*ep*mtt^3*mWW^7*s^6*t^4 + 802088*ep^2*mtt^3*mWW^7*s^6*t^4 - 23001332*ep^3*mtt^3*mWW^7*s^6*t^4 - 75762424*ep^4*mtt^3*mWW^7*s^6*t^4 - 91265816*ep^5*mtt^3*mWW^7*s^6*t^4 - 38724824*ep^6*mtt^3*mWW^7*s^6*t^4 - 42680*mtt^2*mWW^8*s^6*t^4 - 287032*ep*mtt^2*mWW^8*s^6*t^4 + 730368*ep^2*mtt^2*mWW^8*s^6*t^4 + 10669492*ep^3*mtt^2*mWW^8*s^6*t^4 + 31354512*ep^4*mtt^2*mWW^8*s^6*t^4 + 37189260*ep^5*mtt^2*mWW^8*s^6*t^4 + 15852824*ep^6*mtt^2*mWW^8*s^6*t^4 - 800*mtt*mWW^9*s^6*t^4 - 37874*ep*mtt*mWW^9*s^6*t^4 - 329452*ep^2*mtt*mWW^9*s^6*t^4 - 1085126*ep^3*mtt*mWW^9*s^6*t^4 - 1765160*ep^4*mtt*mWW^9*s^6*t^4 - 1468596*ep^5*mtt*mWW^9*s^6*t^4 - 505304*ep^6*mtt*mWW^9*s^6*t^4 - 952*ep*mWW^10*s^6*t^4 - 17245*ep^2*mWW^10*s^6*t^4 - 104965*ep^3*mWW^10*s^6*t^4 - 261107*ep^4*mWW^10*s^6*t^4 - 285607*ep^5*mWW^10*s^6*t^4 - 115092*ep^6*mWW^10*s^6*t^4 - 60288*ep*mtt^7*mWW^2*s^7*t^4 - 689364*ep^2*mtt^7*mWW^2*s^7*t^4 - 2992220*ep^3*mtt^7*mWW^2*s^7*t^4 - 6177212*ep^4*mtt^7*mWW^2*s^7*t^4 - 6096964*ep^5*mtt^7*mWW^2*s^7*t^4 - 2312272*ep^6*mtt^7*mWW^2*s^7*t^4 + 61940*mtt^6*mWW^3*s^7*t^4 + 389354*ep*mtt^6*mWW^3*s^7*t^4 + 729182*ep^2*mtt^6*mWW^3*s^7*t^4 + 2743002*ep^3*mtt^6*mWW^3*s^7*t^4 + 10895350*ep^4*mtt^6*mWW^3*s^7*t^4 + 16926852*ep^5*mtt^6*mWW^3*s^7*t^4 + 8700000*ep^6*mtt^6*mWW^3*s^7*t^4 - 114336*mtt^5*mWW^4*s^7*t^4 - 822910*ep*mtt^5*mWW^4*s^7*t^4 - 443542*ep^2*mtt^5*mWW^4*s^7*t^4 + 10309050*ep^3*mtt^5*mWW^4*s^7*t^4 + 31971238*ep^4*mtt^5*mWW^4*s^7*t^4 + 36091780*ep^5*mtt^5*mWW^4*s^7*t^4 + 14277792*ep^6*mtt^5*mWW^4*s^7*t^4 - 2440*mtt^4*mWW^5*s^7*t^4 + 186564*ep*mtt^4*mWW^5*s^7*t^4 + 68664*ep^2*mtt^4*mWW^5*s^7*t^4 - 11532354*ep^3*mtt^4*mWW^5*s^7*t^4 - 45194944*ep^4*mtt^4*mWW^5*s^7*t^4 - 61425970*ep^5*mtt^4*mWW^5*s^7*t^4 - 28253744*ep^6*mtt^4*mWW^5*s^7*t^4 + 106672*mtt^3*mWW^6*s^7*t^4 + 766500*ep*mtt^3*mWW^6*s^7*t^4 + 823076*ep^2*mtt^3*mWW^6*s^7*t^4 - 4892624*ep^3*mtt^3*mWW^6*s^7*t^4 - 14713936*ep^4*mtt^3*mWW^6*s^7*t^4 - 14793824*ep^5*mtt^3*mWW^6*s^7*t^4 - 5171952*ep^6*mtt^3*mWW^6*s^7*t^4 - 58380*mtt^2*mWW^7*s^7*t^4 - 473390*ep*mtt^2*mWW^7*s^7*t^4 - 157206*ep^2*mtt^2*mWW^7*s^7*t^4 + 8515694*ep^3*mtt^2*mWW^7*s^7*t^4 + 28210918*ep^4*mtt^2*mWW^7*s^7*t^4 + 34407620*ep^5*mtt^2*mWW^7*s^7*t^4 + 14744128*ep^6*mtt^2*mWW^7*s^7*t^4 + 6544*mtt*mWW^8*s^7*t^4 + 27722*ep*mtt*mWW^8*s^7*t^4 - 306522*ep^2*mtt*mWW^8*s^7*t^4 - 2458078*ep^3*mtt*mWW^8*s^7*t^4 - 6404298*ep^4*mtt*mWW^8*s^7*t^4 - 7166704*ep^5*mtt*mWW^8*s^7*t^4 - 2948896*ep^6*mtt*mWW^8*s^7*t^4 + 3088*ep*mWW^9*s^7*t^4 + 37632*ep^2*mWW^9*s^7*t^4 + 172330*ep^3*mWW^9*s^7*t^4 + 369684*ep^4*mWW^9*s^7*t^4 + 375290*ep^5*mWW^9*s^7*t^4 + 145744*ep^6*mWW^9*s^7*t^4 + 20880*ep*mtt^6*mWW^2*s^8*t^4 + 241764*ep^2*mtt^6*mWW^2*s^8*t^4 + 1061740*ep^3*mtt^6*mWW^2*s^8*t^4 + 2212684*ep^4*mtt^6*mWW^2*s^8*t^4 + 2200484*ep^5*mtt^6*mWW^2*s^8*t^4 + 839888*ep^6*mtt^6*mWW^2*s^8*t^4 - 20908*mtt^5*mWW^3*s^8*t^4 - 117858*ep*mtt^5*mWW^3*s^8*t^4 - 132874*ep^2*mtt^5*mWW^3*s^8*t^4 - 721958*ep^3*mtt^5*mWW^3*s^8*t^4 - 3849370*ep^4*mtt^5*mWW^3*s^8*t^4 - 6416984*ep^5*mtt^5*mWW^3*s^8*t^4 - 3387424*ep^6*mtt^5*mWW^3*s^8*t^4 + 31608*mtt^4*mWW^4*s^8*t^4 + 242722*ep*mtt^4*mWW^4*s^8*t^4 + 158426*ep^2*mtt^4*mWW^4*s^8*t^4 - 3500906*ep^3*mtt^4*mWW^4*s^8*t^4 - 11605874*ep^4*mtt^4*mWW^4*s^8*t^4 - 13796120*ep^5*mtt^4*mWW^4*s^8*t^4 - 5710032*ep^6*mtt^4*mWW^4*s^8*t^4 + 7008*mtt^3*mWW^5*s^8*t^4 - 19644*ep*mtt^3*mWW^5*s^8*t^4 - 84176*ep^2*mtt^3*mWW^5*s^8*t^4 + 2632820*ep^3*mtt^3*mWW^5*s^8*t^4 + 11545952*ep^4*mtt^3*mWW^5*s^8*t^4 + 16471592*ep^5*mtt^3*mWW^5*s^8*t^4 + 7804576*ep^6*mtt^3*mWW^5*s^8*t^4 - 25208*mtt^2*mWW^6*s^8*t^4 - 200956*ep*mtt^2*mWW^6*s^8*t^4 - 231580*ep^2*mtt^2*mWW^6*s^8*t^4 + 1944576*ep^3*mtt^2*mWW^6*s^8*t^4 + 6738532*ep^4*mtt^2*mWW^6*s^8*t^4 + 7951788*ep^5*mtt^2*mWW^6*s^8*t^4 + 3264976*ep^6*mtt^2*mWW^6*s^8*t^4 + 7500*mtt*mWW^7*s^8*t^4 + 59902*ep*mtt*mWW^7*s^8*t^4 - 37670*ep^2*mtt*mWW^7*s^8*t^4 - 1565582*ep^3*mtt*mWW^7*s^8*t^4 - 4944742*ep^4*mtt*mWW^7*s^8*t^4 - 5965072*ep^5*mtt*mWW^7*s^8*t^4 - 2545280*ep^6*mtt*mWW^7*s^8*t^4 + 3754*ep*mWW^8*s^8*t^4 + 49310*ep^2*mWW^8*s^8*t^4 + 243390*ep^3*mWW^8*s^8*t^4 + 547298*ep^4*mWW^8*s^8*t^4 + 570632*ep^5*mWW^8*s^8*t^4 + 224816*ep^6*mWW^8*s^8*t^4 - 3140*ep*mtt^5*mWW^2*s^9*t^4 - 36716*ep^2*mtt^5*mWW^2*s^9*t^4 - 162680*ep^3*mtt^5*mWW^2*s^9*t^4 - 341316*ep^4*mtt^5*mWW^2*s^9*t^4 - 340996*ep^5*mtt^5*mWW^2*s^9*t^4 - 130512*ep^6*mtt^5*mWW^2*s^9*t^4 + 3140*mtt^4*mWW^3*s^9*t^4 + 16518*ep*mtt^4*mWW^3*s^9*t^4 + 7316*ep^2*mtt^4*mWW^3*s^9*t^4 + 72408*ep^3*mtt^4*mWW^3*s^9*t^4 + 550584*ep^4*mtt^4*mWW^3*s^9*t^4 + 983626*ep^5*mtt^4*mWW^3*s^9*t^4 + 533880*ep^6*mtt^4*mWW^3*s^9*t^4 - 3884*mtt^3*mWW^4*s^9*t^4 - 33108*ep*mtt^3*mWW^4*s^9*t^4 - 32438*ep^2*mtt^3*mWW^4*s^9*t^4 + 526270*ep^3*mtt^3*mWW^4*s^9*t^4 + 1905194*ep^4*mtt^3*mWW^4*s^9*t^4 + 2389822*ep^5*mtt^3*mWW^4*s^9*t^4 + 1030480*ep^6*mtt^3*mWW^4*s^9*t^4 - 1652*mtt^2*mWW^5*s^9*t^4 - 2260*ep*mtt^2*mWW^5*s^9*t^4 + 16306*ep^2*mtt^2*mWW^5*s^9*t^4 - 233698*ep^3*mtt^2*mWW^5*s^9*t^4 - 1209998*ep^4*mtt^2*mWW^5*s^9*t^4 - 1838178*ep^5*mtt^2*mWW^5*s^9*t^4 - 903224*ep^6*mtt^2*mWW^5*s^9*t^4 + 2396*mtt*mWW^6*s^9*t^4 + 23192*ep*mtt*mWW^6*s^9*t^4 + 34930*ep^2*mtt*mWW^6*s^9*t^4 - 306982*ep^3*mtt*mWW^6*s^9*t^4 - 1203766*ep^4*mtt*mWW^6*s^9*t^4 - 1551546*ep^5*mtt*mWW^6*s^9*t^4 - 682768*ep^6*mtt*mWW^6*s^9*t^4 + 1198*ep*mWW^7*s^9*t^4 + 16202*ep^2*mWW^7*s^9*t^4 + 82442*ep^3*mWW^7*s^9*t^4 + 189062*ep^4*mWW^7*s^9*t^4 + 199512*ep^5*mWW^7*s^9*t^4 + 79184*ep^6*mWW^7*s^9*t^4 + 32*ep*mtt^4*mWW^2*s^10*t^4 + 400*ep^2*mtt^4*mWW^2*s^10*t^4 + 1872*ep^3*mtt^4*mWW^2*s^10*t^4 + 4064*ep^4*mtt^4*mWW^2*s^10*t^4 + 4096*ep^5*mtt^4*mWW^2*s^10*t^4 + 1536*ep^6*mtt^4*mWW^2*s^10*t^4 - 32*mtt^3*mWW^3*s^10*t^4 - 388*ep*mtt^3*mWW^3*s^10*t^4 - 1410*ep^2*mtt^3*mWW^3*s^10*t^4 - 882*ep^3*mtt^3*mWW^3*s^10*t^4 + 3938*ep^4*mtt^3*mWW^3*s^10*t^4 + 6990*ep^5*mtt^3*mWW^3*s^10*t^4 + 3224*ep^6*mtt^3*mWW^3*s^10*t^4 + 64*mtt^2*mWW^4*s^10*t^4 + 496*ep*mtt^2*mWW^4*s^10*t^4 + 1110*ep^2*mtt^2*mWW^4*s^10*t^4 - 2962*ep^3*mtt^2*mWW^4*s^10*t^4 - 15950*ep^4*mtt^2*mWW^4*s^10*t^4 - 21894*ep^5*mtt^2*mWW^4*s^10*t^4 - 9584*ep^6*mtt^2*mWW^4*s^10*t^4 - 32*mtt*mWW^5*s^10*t^4 - 284*ep*mtt*mWW^5*s^10*t^4 - 46*ep^2*mtt*mWW^5*s^10*t^4 + 4722*ep^3*mtt*mWW^5*s^10*t^4 + 14686*ep^4*mtt*mWW^5*s^10*t^4 + 17042*ep^5*mtt*mWW^5*s^10*t^4 + 6872*ep^6*mtt*mWW^5*s^10*t^4 - 16*ep*mWW^6*s^10*t^4 - 214*ep^2*mWW^6*s^10*t^4 - 990*ep^3*mWW^6*s^10*t^4 - 2098*ep^4*mWW^6*s^10*t^4 - 2074*ep^5*mWW^6*s^10*t^4 - 768*ep^6*mWW^6*s^10*t^4 + 816*ep*mtt^14*mWW*t^5 + 10576*ep^2*mtt^14*mWW*t^5 + 51024*ep^3*mtt^14*mWW*t^5 + 114016*ep^4*mtt^14*mWW*t^5 + 119568*ep^5*mtt^14*mWW*t^5 + 47680*ep^6*mtt^14*mWW*t^5 - 948*ep*mtt^13*mWW^2*t^5 - 10216*ep^2*mtt^13*mWW^2*t^5 - 42280*ep^3*mtt^13*mWW^2*t^5 - 85264*ep^4*mtt^13*mWW^2*t^5 - 83676*ep^5*mtt^13*mWW^2*t^5 - 31856*ep^6*mtt^13*mWW^2*t^5 - 12808*ep*mtt^12*mWW^3*t^5 - 173790*ep^2*mtt^12*mWW^3*t^5 - 866422*ep^3*mtt^12*mWW^3*t^5 - 1977010*ep^4*mtt^12*mWW^3*t^5 - 2099562*ep^5*mtt^12*mWW^3*t^5 - 842248*ep^6*mtt^12*mWW^3*t^5 + 49876*ep*mtt^11*mWW^4*t^5 + 645520*ep^2*mtt^11*mWW^4*t^5 + 3117148*ep^3*mtt^11*mWW^4*t^5 + 6983232*ep^4*mtt^11*mWW^4*t^5 + 7332272*ep^5*mtt^11*mWW^4*t^5 + 2914752*ep^6*mtt^11*mWW^4*t^5 - 80144*ep*mtt^10*mWW^5*t^5 - 989490*ep^2*mtt^10*mWW^5*t^5 - 4610806*ep^3*mtt^10*mWW^5*t^5 - 10090766*ep^4*mtt^10*mWW^5*t^5 - 10421202*ep^5*mtt^10*mWW^5*t^5 - 4082152*ep^6*mtt^10*mWW^5*t^5 + 64532*ep*mtt^9*mWW^6*t^5 + 731988*ep^2*mtt^9*mWW^6*t^5 + 3164100*ep^3*mtt^9*mWW^6*t^5 + 6531604*ep^4*mtt^9*mWW^6*t^5 + 6428320*ep^5*mtt^9*mWW^6*t^5 + 2401856*ep^6*mtt^9*mWW^6*t^5 - 21512*ep*mtt^8*mWW^7*t^5 - 179010*ep^2*mtt^8*mWW^7*t^5 - 494906*ep^3*mtt^8*mWW^7*t^5 - 513558*ep^4*mtt^8*mWW^7*t^5 - 43358*ep^5*mtt^8*mWW^7*t^5 + 167784*ep^6*mtt^8*mWW^7*t^5 - 3092*ep*mtt^7*mWW^8*t^5 - 85976*ep^2*mtt^7*mWW^8*t^5 - 597164*ep^3*mtt^7*mWW^8*t^5 - 1666792*ep^4*mtt^7*mWW^8*t^5 - 2059152*ep^5*mtt^7*mWW^8*t^5 - 942784*ep^6*mtt^7*mWW^8*t^5 + 3824*ep*mtt^6*mWW^9*t^5 + 56514*ep^2*mtt^6*mWW^9*t^5 + 307726*ep^3*mtt^6*mWW^9*t^5 + 774366*ep^4*mtt^6*mWW^9*t^5 + 914234*ep^5*mtt^6*mWW^9*t^5 + 409736*ep^6*mtt^6*mWW^9*t^5 - 416*ep*mtt^5*mWW^10*t^5 - 4196*ep^2*mtt^5*mWW^10*t^5 - 18380*ep^3*mtt^5*mWW^10*t^5 - 46876*ep^4*mtt^5*mWW^10*t^5 - 63972*ep^5*mtt^5*mWW^10*t^5 - 34000*ep^6*mtt^5*mWW^10*t^5 - 128*ep*mtt^4*mWW^11*t^5 - 1920*ep^2*mtt^4*mWW^11*t^5 - 10040*ep^3*mtt^4*mWW^11*t^5 - 22952*ep^4*mtt^4*mWW^11*t^5 - 23472*ep^5*mtt^4*mWW^11*t^5 - 8768*ep^6*mtt^4*mWW^11*t^5 - 5232*ep*mtt^13*mWW*s*t^5 - 70340*ep^2*mtt^13*mWW*s*t^5 - 348628*ep^3*mtt^13*mWW*s*t^5 - 793388*ep^4*mtt^13*mWW*s*t^5 - 842652*ep^5*mtt^13*mWW*s*t^5 - 339120*ep^6*mtt^13*mWW*s*t^5 - 816*mtt^12*mWW^2*s*t^5 - 4520*ep*mtt^12*mWW^2*s*t^5 + 18568*ep^2*mtt^12*mWW^2*s*t^5 + 194728*ep^3*mtt^12*mWW^2*s*t^5 + 544296*ep^4*mtt^12*mWW^2*s*t^5 + 639632*ep^5*mtt^12*mWW^2*s*t^5 + 272832*ep^6*mtt^12*mWW^2*s*t^5 + 132*mtt^11*mWW^3*s*t^5 + 76438*ep*mtt^11*mWW^3*s*t^5 + 1058382*ep^2*mtt^11*mWW^3*s*t^5 + 5372374*ep^3*mtt^11*mWW^3*s*t^5 + 12392306*ep^4*mtt^11*mWW^3*s*t^5 + 13250960*ep^5*mtt^11*mWW^3*s*t^5 + 5344928*ep^6*mtt^11*mWW^3*s*t^5 + 12940*mtt^10*mWW^4*s*t^5 - 117698*ep*mtt^10*mWW^4*s*t^5 - 2994969*ep^2*mtt^10*mWW^4*s*t^5 - 16968101*ep^3*mtt^10*mWW^4*s*t^5 - 40805715*ep^4*mtt^10*mWW^4*s*t^5 - 44576261*ep^5*mtt^10*mWW^4*s*t^5 - 18184996*ep^6*mtt^10*mWW^4*s*t^5 - 36936*mtt^9*mWW^5*s*t^5 - 19436*ep*mtt^9*mWW^5*s*t^5 + 3412204*ep^2*mtt^9*mWW^5*s*t^5 + 21750234*ep^3*mtt^9*mWW^5*s*t^5 + 54036372*ep^4*mtt^9*mWW^5*s*t^5 + 59796314*ep^5*mtt^9*mWW^5*s*t^5 + 24481448*ep^6*mtt^9*mWW^5*s*t^5 + 43208*mtt^8*mWW^6*s*t^5 + 168728*ep*mtt^8*mWW^6*s*t^5 - 1579015*ep^2*mtt^8*mWW^6*s*t^5 - 11894389*ep^3*mtt^8*mWW^6*s*t^5 - 29962593*ep^4*mtt^8*mWW^6*s*t^5 - 32831639*ep^5*mtt^8*mWW^6*s*t^5 - 13140620*ep^6*mtt^8*mWW^6*s*t^5 - 21324*mtt^7*mWW^7*s*t^5 - 111594*ep*mtt^7*mWW^7*s*t^5 - 91694*ep^2*mtt^7*mWW^7*s*t^5 - 226798*ep^3*mtt^7*mWW^7*s*t^5 - 1945810*ep^4*mtt^7*mWW^7*s*t^5 - 3890476*ep^5*mtt^7*mWW^7*s*t^5 - 2399504*ep^6*mtt^7*mWW^7*s*t^5 + 188*mtt^6*mWW^8*s*t^5 - 6146*ep*mtt^6*mWW^8*s*t^5 + 344977*ep^2*mtt^6*mWW^8*s*t^5 + 3344089*ep^3*mtt^6*mWW^8*s*t^5 + 10382775*ep^4*mtt^6*mWW^8*s*t^5 + 13447337*ep^5*mtt^6*mWW^8*s*t^5 + 6308980*ep^6*mtt^6*mWW^8*s*t^5 + 3280*mtt^5*mWW^9*s*t^5 + 21976*ep*mtt^5*mWW^9*s*t^5 - 119148*ep^2*mtt^5*mWW^9*s*t^5 - 1389966*ep^3*mtt^5*mWW^9*s*t^5 - 4329844*ep^4*mtt^5*mWW^9*s*t^5 - 5640778*ep^5*mtt^5*mWW^9*s*t^5 - 2673000*ep^6*mtt^5*mWW^9*s*t^5 - 544*mtt^4*mWW^10*s*t^5 - 940*ep*mtt^4*mWW^10*s*t^5 + 23983*ep^2*mtt^4*mWW^10*s*t^5 + 147409*ep^3*mtt^4*mWW^10*s*t^5 + 406089*ep^4*mtt^4*mWW^10*s*t^5 + 558231*ep^5*mtt^4*mWW^10*s*t^5 + 295692*ep^6*mtt^4*mWW^10*s*t^5 - 128*mtt^3*mWW^11*s*t^5 - 1416*ep*mtt^3*mWW^11*s*t^5 - 924*ep^2*mtt^3*mWW^11*s*t^5 + 28480*ep^3*mtt^3*mWW^11*s*t^5 + 95532*ep^4*mtt^3*mWW^11*s*t^5 + 108840*ep^5*mtt^3*mWW^11*s*t^5 + 40416*ep^6*mtt^3*mWW^11*s*t^5 - 160*ep*mtt^2*mWW^12*s*t^5 - 2024*ep^2*mtt^2*mWW^12*s*t^5 - 9432*ep^3*mtt^2*mWW^12*s*t^5 - 20020*ep^4*mtt^2*mWW^12*s*t^5 - 19508*ep^5*mtt^2*mWW^12*s*t^5 - 7056*ep^6*mtt^2*mWW^12*s*t^5 + 11472*ep*mtt^12*mWW*s^2*t^5 + 170440*ep^2*mtt^12*mWW*s^2*t^5 + 902024*ep^3*mtt^12*mWW*s^2*t^5 + 2139064*ep^4*mtt^12*mWW*s^2*t^5 + 2334600*ep^5*mtt^12*mWW*s^2*t^5 + 957600*ep^6*mtt^12*mWW*s^2*t^5 + 7680*mtt^11*mWW^2*s^2*t^5 + 57748*ep*mtt^11*mWW^2*s^2*t^5 + 46410*ep^2*mtt^11*mWW^2*s^2*t^5 - 649050*ep^3*mtt^11*mWW^2*s^2*t^5 - 2217770*ep^4*mtt^11*mWW^2*s^2*t^5 - 2729586*ep^5*mtt^11*mWW^2*s^2*t^5 - 1177512*ep^6*mtt^11*mWW^2*s^2*t^5 + 1196*mtt^10*mWW^3*s^2*t^5 - 119114*ep*mtt^10*mWW^3*s^2*t^5 - 2113012*ep^2*mtt^10*mWW^3*s^2*t^5 - 11975116*ep^3*mtt^10*mWW^3*s^2*t^5 - 29308252*ep^4*mtt^10*mWW^3*s^2*t^5 - 32510558*ep^5*mtt^10*mWW^3*s^2*t^5 - 13458104*ep^6*mtt^10*mWW^3*s^2*t^5 - 107812*mtt^9*mWW^4*s^2*t^5 - 524480*ep*mtt^9*mWW^4*s^2*t^5 + 4380274*ep^2*mtt^9*mWW^4*s^2*t^5 + 38048538*ep^3*mtt^9*mWW^4*s^2*t^5 + 102455898*ep^4*mtt^9*mWW^4*s^2*t^5 + 117572166*ep^5*mtt^9*mWW^4*s^2*t^5 + 49281016*ep^6*mtt^9*mWW^4*s^2*t^5 + 253744*mtt^8*mWW^5*s^2*t^5 + 1597706*ep*mtt^8*mWW^5*s^2*t^5 - 3599852*ep^2*mtt^8*mWW^5*s^2*t^5 - 49954612*ep^3*mtt^8*mWW^5*s^2*t^5 - 141742320*ep^4*mtt^8*mWW^5*s^2*t^5 - 164465162*ep^5*mtt^8*mWW^5*s^2*t^5 - 68801064*ep^6*mtt^8*mWW^5*s^2*t^5 - 224912*mtt^7*mWW^6*s^2*t^5 - 1420870*ep*mtt^7*mWW^6*s^2*t^5 + 1464315*ep^2*mtt^7*mWW^6*s^2*t^5 + 29878045*ep^3*mtt^7*mWW^6*s^2*t^5 + 84056853*ep^4*mtt^7*mWW^6*s^2*t^5 + 94895085*ep^5*mtt^7*mWW^6*s^2*t^5 + 38269604*ep^6*mtt^7*mWW^6*s^2*t^5 + 47692*mtt^6*mWW^7*s^2*t^5 + 168768*ep*mtt^6*mWW^7*s^2*t^5 - 425852*ep^2*mtt^6*mWW^7*s^2*t^5 - 1012580*ep^3*mtt^6*mWW^7*s^2*t^5 + 3369604*ep^4*mtt^6*mWW^7*s^2*t^5 + 9686496*ep^5*mtt^6*mWW^7*s^2*t^5 + 6517312*ep^6*mtt^6*mWW^7*s^2*t^5 + 44828*mtt^5*mWW^8*s^2*t^5 + 366916*ep*mtt^5*mWW^8*s^2*t^5 - 328277*ep^2*mtt^5*mWW^8*s^2*t^5 - 10290749*ep^3*mtt^5*mWW^8*s^2*t^5 - 33223111*ep^4*mtt^5*mWW^8*s^2*t^5 - 42067387*ep^5*mtt^5*mWW^8*s^2*t^5 - 19162300*ep^6*mtt^5*mWW^8*s^2*t^5 - 23624*mtt^4*mWW^9*s^2*t^5 - 117774*ep*mtt^4*mWW^9*s^2*t^5 + 713576*ep^2*mtt^4*mWW^9*s^2*t^5 + 6459718*ep^3*mtt^4*mWW^9*s^2*t^5 + 17489356*ep^4*mtt^4*mWW^9*s^2*t^5 + 20449236*ep^5*mtt^4*mWW^9*s^2*t^5 + 8877072*ep^6*mtt^4*mWW^9*s^2*t^5 + 120*mtt^3*mWW^10*s^2*t^5 - 30530*ep*mtt^3*mWW^10*s^2*t^5 - 322753*ep^2*mtt^3*mWW^10*s^2*t^5 - 1298739*ep^3*mtt^3*mWW^10*s^2*t^5 - 2614623*ep^4*mtt^3*mWW^10*s^2*t^5 - 2671327*ep^5*mtt^3*mWW^10*s^2*t^5 - 1100108*ep^6*mtt^3*mWW^10*s^2*t^5 + 1056*mtt^2*mWW^11*s^2*t^5 + 8398*ep*mtt^2*mWW^11*s^2*t^5 - 3208*ep^2*mtt^2*mWW^11*s^2*t^5 - 183060*ep^3*mtt^2*mWW^11*s^2*t^5 - 558496*ep^4*mtt^2*mWW^11*s^2*t^5 - 643946*ep^5*mtt^2*mWW^11*s^2*t^5 - 260264*ep^6*mtt^2*mWW^11*s^2*t^5 + 32*mtt*mWW^12*s^2*t^5 + 1712*ep*mtt*mWW^12*s^2*t^5 + 17343*ep^2*mtt*mWW^12*s^2*t^5 + 72851*ep^3*mtt*mWW^12*s^2*t^5 + 148097*ep^4*mtt*mWW^12*s^2*t^5 + 144921*ep^5*mtt*mWW^12*s^2*t^5 + 54804*ep^6*mtt*mWW^12*s^2*t^5 + 48*ep*mWW^13*s^2*t^5 + 596*ep^2*mWW^13*s^2*t^5 + 2730*ep^3*mWW^13*s^2*t^5 + 5700*ep^4*mWW^13*s^2*t^5 + 5462*ep^5*mWW^13*s^2*t^5 + 1944*ep^6*mWW^13*s^2*t^5 - 2352*ep*mtt^11*mWW*s^3*t^5 - 111944*ep^2*mtt^11*mWW*s^3*t^5 - 838600*ep^3*mtt^11*mWW*s^3*t^5 - 2335928*ep^4*mtt^11*mWW*s^3*t^5 - 2791656*ep^5*mtt^11*mWW*s^3*t^5 - 1212960*ep^6*mtt^11*mWW*s^3*t^5 - 31248*mtt^10*mWW^2*s^3*t^5 - 203824*ep*mtt^10*mWW^2*s^3*t^5 - 52864*ep^2*mtt^10*mWW^2*s^3*t^5 + 2241148*ep^3*mtt^10*mWW^2*s^3*t^5 + 6368128*ep^4*mtt^10*mWW^2*s^3*t^5 + 6941524*ep^5*mtt^10*mWW^2*s^3*t^5 + 2718832*ep^6*mtt^10*mWW^2*s^3*t^5 - 11996*mtt^9*mWW^3*s^3*t^5 - 141290*ep*mtt^9*mWW^3*s^3*t^5 + 498904*ep^2*mtt^9*mWW^3*s^3*t^5 + 8117708*ep^3*mtt^9*mWW^3*s^3*t^5 + 25942596*ep^4*mtt^9*mWW^3*s^3*t^5 + 32739334*ep^5*mtt^9*mWW^3*s^3*t^5 + 14673032*ep^6*mtt^9*mWW^3*s^3*t^5 + 380180*mtt^8*mWW^4*s^3*t^5 + 2808108*ep*mtt^8*mWW^4*s^3*t^5 + 296224*ep^2*mtt^8*mWW^4*s^3*t^5 - 45415880*ep^3*mtt^8*mWW^4*s^3*t^5 - 142576708*ep^4*mtt^8*mWW^4*s^3*t^5 - 170190180*ep^5*mtt^8*mWW^4*s^3*t^5 - 72201520*ep^6*mtt^8*mWW^4*s^3*t^5 - 739944*mtt^7*mWW^5*s^3*t^5 - 5257130*ep*mtt^7*mWW^5*s^3*t^5 - 294260*ep^2*mtt^7*mWW^5*s^3*t^5 + 81562670*ep^3*mtt^7*mWW^5*s^3*t^5 + 249061444*ep^4*mtt^7*mWW^5*s^3*t^5 + 290450012*ep^5*mtt^7*mWW^5*s^3*t^5 + 120371592*ep^6*mtt^7*mWW^5*s^3*t^5 + 479592*mtt^6*mWW^6*s^3*t^5 + 3100420*ep*mtt^6*mWW^6*s^3*t^5 - 2709706*ep^2*mtt^6*mWW^6*s^3*t^5 - 63635450*ep^3*mtt^6*mWW^6*s^3*t^5 - 180337110*ep^4*mtt^6*mWW^6*s^3*t^5 - 202998794*ep^5*mtt^6*mWW^6*s^3*t^5 - 81498680*ep^6*mtt^6*mWW^6*s^3*t^5 + 37688*mtt^5*mWW^7*s^3*t^5 + 620052*ep*mtt^5*mWW^7*s^3*t^5 + 3247166*ep^2*mtt^5*mWW^7*s^3*t^5 + 7294326*ep^3*mtt^5*mWW^7*s^3*t^5 + 6865406*ep^4*mtt^5*mWW^7*s^3*t^5 + 154874*ep^5*mtt^5*mWW^7*s^3*t^5 - 2873752*ep^6*mtt^5*mWW^7*s^3*t^5 - 165816*mtt^4*mWW^8*s^3*t^5 - 1223202*ep*mtt^4*mWW^8*s^3*t^5 + 167627*ep^2*mtt^4*mWW^8*s^3*t^5 + 22245949*ep^3*mtt^4*mWW^8*s^3*t^5 + 68594289*ep^4*mtt^4*mWW^8*s^3*t^5 + 81652133*ep^5*mtt^4*mWW^8*s^3*t^5 + 34992772*ep^6*mtt^4*mWW^8*s^3*t^5 + 51596*mtt^3*mWW^9*s^3*t^5 + 251632*ep*mtt^3*mWW^9*s^3*t^5 - 1612706*ep^2*mtt^3*mWW^9*s^3*t^5 - 14190050*ep^3*mtt^3*mWW^9*s^3*t^5 - 37288550*ep^4*mtt^3*mWW^9*s^3*t^5 - 41908266*ep^5*mtt^3*mWW^9*s^3*t^5 - 17355152*ep^6*mtt^3*mWW^9*s^3*t^5 + 1148*mtt^2*mWW^10*s^3*t^5 + 57690*ep*mtt^2*mWW^10*s^3*t^5 + 568638*ep^2*mtt^2*mWW^10*s^3*t^5 + 2387624*ep^3*mtt^2*mWW^10*s^3*t^5 + 4995698*ep^4*mtt^2*mWW^10*s^3*t^5 + 5134034*ep^5*mtt^2*mWW^10*s^3*t^5 + 2058168*ep^6*mtt^2*mWW^10*s^3*t^5 - 1200*mtt*mWW^11*s^3*t^5 - 9032*ep*mtt*mWW^11*s^3*t^5 + 16464*ep^2*mtt*mWW^11*s^3*t^5 + 294498*ep^3*mtt*mWW^11*s^3*t^5 + 849952*ep^4*mtt*mWW^11*s^3*t^5 + 958646*ep^5*mtt*mWW^11*s^3*t^5 + 382328*ep^6*mtt*mWW^11*s^3*t^5 - 1072*ep*mWW^12*s^3*t^5 - 13543*ep^2*mWW^12*s^3*t^5 - 63943*ep^3*mWW^12*s^3*t^5 - 139217*ep^4*mWW^12*s^3*t^5 - 141661*ep^5*mWW^12*s^3*t^5 - 54660*ep^6*mWW^12*s^3*t^5 - 36624*ep*mtt^10*mWW*s^4*t^5 - 301112*ep^2*mtt^10*mWW*s^4*t^5 - 816760*ep^3*mtt^10*mWW*s^4*t^5 - 841064*ep^4*mtt^10*mWW*s^4*t^5 - 153720*ep^5*mtt^10*mWW*s^4*t^5 + 151200*ep^6*mtt^10*mWW*s^4*t^5 + 71904*mtt^9*mWW^2*s^4*t^5 + 383236*ep*mtt^9*mWW^2*s^4*t^5 - 408938*ep^2*mtt^9*mWW^2*s^4*t^5 - 5397254*ep^3*mtt^9*mWW^2*s^4*t^5 - 11385270*ep^4*mtt^9*mWW^2*s^4*t^5 - 9617734*ep^5*mtt^9*mWW^2*s^4*t^5 - 2854776*ep^6*mtt^9*mWW^2*s^4*t^5 + 37404*mtt^8*mWW^3*s^4*t^5 + 710870*ep*mtt^8*mWW^3*s^4*t^5 + 4347246*ep^2*mtt^8*mWW^3*s^4*t^5 + 12180594*ep^3*mtt^8*mWW^3*s^4*t^5 + 16408150*ep^4*mtt^8*mWW^3*s^4*t^5 + 9540672*ep^5*mtt^8*mWW^3*s^4*t^5 + 1470664*ep^6*mtt^8*mWW^3*s^4*t^5 - 737380*mtt^7*mWW^4*s^4*t^5 - 5616400*ep*mtt^7*mWW^4*s^4*t^5 - 7928712*ep^2*mtt^7*mWW^4*s^4*t^5 + 32162744*ep^3*mtt^7*mWW^4*s^4*t^5 + 118798660*ep^4*mtt^7*mWW^4*s^4*t^5 + 140134712*ep^5*mtt^7*mWW^4*s^4*t^5 + 57241608*ep^6*mtt^7*mWW^4*s^4*t^5 + 1188592*mtt^6*mWW^5*s^4*t^5 + 8469298*ep*mtt^6*mWW^5*s^4*t^5 + 3614358*ep^2*mtt^6*mWW^5*s^4*t^5 - 104953196*ep^3*mtt^6*mWW^5*s^4*t^5 - 322252122*ep^4*mtt^6*mWW^5*s^4*t^5 - 368431738*ep^5*mtt^6*mWW^5*s^4*t^5 - 149112888*ep^6*mtt^6*mWW^5*s^4*t^5 - 545584*mtt^5*mWW^6*s^4*t^5 - 3574330*ep*mtt^5*mWW^6*s^4*t^5 + 4792727*ep^2*mtt^5*mWW^6*s^4*t^5 + 90746627*ep^3*mtt^5*mWW^6*s^4*t^5 + 260831009*ep^4*mtt^5*mWW^6*s^4*t^5 + 298600955*ep^5*mtt^5*mWW^6*s^4*t^5 + 121918596*ep^6*mtt^5*mWW^6*s^4*t^5 - 188120*mtt^4*mWW^7*s^4*t^5 - 1678826*ep*mtt^4*mWW^7*s^4*t^5 - 5126792*ep^2*mtt^4*mWW^7*s^4*t^5 - 7725672*ep^3*mtt^4*mWW^7*s^4*t^5 - 8395440*ep^4*mtt^4*mWW^7*s^4*t^5 - 7162182*ep^5*mtt^4*mWW^7*s^4*t^5 - 2492944*ep^6*mtt^4*mWW^7*s^4*t^5 + 216968*mtt^3*mWW^8*s^4*t^5 + 1579862*ep*mtt^3*mWW^8*s^4*t^5 - 225572*ep^2*mtt^3*mWW^8*s^4*t^5 - 28274742*ep^3*mtt^3*mWW^8*s^4*t^5 - 85618364*ep^4*mtt^3*mWW^8*s^4*t^5 - 99490232*ep^5*mtt^3*mWW^8*s^4*t^5 - 41359096*ep^6*mtt^3*mWW^8*s^4*t^5 - 42980*mtt^2*mWW^9*s^4*t^5 - 195704*ep*mtt^2*mWW^9*s^4*t^5 + 1642784*ep^2*mtt^2*mWW^9*s^4*t^5 + 13747152*ep^3*mtt^2*mWW^9*s^4*t^5 + 35863840*ep^4*mtt^2*mWW^9*s^4*t^5 + 39998788*ep^5*mtt^2*mWW^9*s^4*t^5 + 16377088*ep^6*mtt^2*mWW^9*s^4*t^5 - 804*mtt*mWW^10*s^4*t^5 - 40536*ep*mtt*mWW^10*s^4*t^5 - 389561*ep^2*mtt*mWW^10*s^4*t^5 - 1566151*ep^3*mtt*mWW^10*s^4*t^5 - 3134587*ep^4*mtt*mWW^10*s^4*t^5 - 3100213*ep^5*mtt*mWW^10*s^4*t^5 - 1206428*ep^6*mtt*mWW^10*s^4*t^5 - 1294*ep*mWW^11*s^4*t^5 - 19340*ep^2*mWW^11*s^4*t^5 - 101326*ep^3*mWW^11*s^4*t^5 - 230908*ep^4*mWW^11*s^4*t^5 - 236876*ep^5*mWW^11*s^4*t^5 - 90016*ep^6*mWW^11*s^4*t^5 + 80304*ep*mtt^9*mWW*s^5*t^5 + 810544*ep^2*mtt^9*mWW*s^5*t^5 + 3066896*ep^3*mtt^9*mWW*s^5*t^5 + 5548144*ep^4*mtt^9*mWW*s^5*t^5 + 4852512*ep^5*mtt^9*mWW*s^5*t^5 + 1653120*ep^6*mtt^9*mWW*s^5*t^5 - 102480*mtt^8*mWW^2*s^5*t^5 - 444152*ep*mtt^8*mWW^2*s^5*t^5 + 1200756*ep^2*mtt^8*mWW^2*s^5*t^5 + 7782120*ep^3*mtt^8*mWW^2*s^5*t^5 + 11668924*ep^4*mtt^8*mWW^2*s^5*t^5 + 5270256*ep^5*mtt^8*mWW^2*s^5*t^5 - 380064*ep^6*mtt^8*mWW^2*s^5*t^5 - 58180*mtt^7*mWW^3*s^5*t^5 - 1001230*ep*mtt^7*mWW^3*s^5*t^5 - 7453946*ep^2*mtt^7*mWW^3*s^5*t^5 - 30450030*ep^3*mtt^7*mWW^3*s^5*t^5 - 63741438*ep^4*mtt^7*mWW^3*s^5*t^5 - 63878344*ep^5*mtt^7*mWW^3*s^5*t^5 - 24383408*ep^6*mtt^7*mWW^3*s^5*t^5 + 857940*mtt^6*mWW^4*s^5*t^5 + 6233742*ep*mtt^6*mWW^4*s^5*t^5 + 9820855*ep^2*mtt^6*mWW^4*s^5*t^5 - 16234013*ep^3*mtt^6*mWW^4*s^5*t^5 - 61251067*ep^4*mtt^6*mWW^4*s^5*t^5 - 59958149*ep^5*mtt^6*mWW^4*s^5*t^5 - 18970300*ep^6*mtt^6*mWW^4*s^5*t^5 - 1144436*mtt^5*mWW^5*s^5*t^5 - 8128186*ep*mtt^5*mWW^5*s^5*t^5 - 3591628*ep^2*mtt^5*mWW^5*s^5*t^5 + 99343728*ep^3*mtt^5*mWW^5*s^5*t^5 + 303109684*ep^4*mtt^5*mWW^5*s^5*t^5 + 343221374*ep^5*mtt^5*mWW^5*s^5*t^5 + 137463984*ep^6*mtt^5*mWW^5*s^5*t^5 + 362604*mtt^4*mWW^6*s^5*t^5 + 2499212*ep*mtt^4*mWW^6*s^5*t^5 - 4307465*ep^2*mtt^4*mWW^6*s^5*t^5 - 77782419*ep^3*mtt^4*mWW^6*s^5*t^5 - 231287223*ep^4*mtt^4*mWW^6*s^5*t^5 - 272571897*ep^5*mtt^4*mWW^6*s^5*t^5 - 114205916*ep^6*mtt^4*mWW^6*s^5*t^5 + 194696*mtt^3*mWW^7*s^5*t^5 + 1628674*ep*mtt^3*mWW^7*s^5*t^5 + 3949234*ep^2*mtt^3*mWW^7*s^5*t^5 + 1108356*ep^3*mtt^3*mWW^7*s^5*t^5 - 6892886*ep^4*mtt^3*mWW^7*s^5*t^5 - 7926794*ep^5*mtt^3*mWW^7*s^5*t^5 - 2522048*ep^6*mtt^3*mWW^7*s^5*t^5 - 122720*mtt^2*mWW^8*s^5*t^5 - 903262*ep*mtt^2*mWW^8*s^5*t^5 + 361425*ep^2*mtt^2*mWW^8*s^5*t^5 + 18712043*ep^3*mtt^2*mWW^8*s^5*t^5 + 56644279*ep^4*mtt^2*mWW^8*s^5*t^5 + 65967783*ep^5*mtt^2*mWW^8*s^5*t^5 + 27359972*ep^6*mtt^2*mWW^8*s^5*t^5 + 12576*mtt*mWW^9*s^5*t^5 + 27566*ep*mtt*mWW^9*s^5*t^5 - 872708*ep^2*mtt*mWW^9*s^5*t^5 - 5944350*ep^3*mtt*mWW^9*s^5*t^5 - 14739112*ep^4*mtt*mWW^9*s^5*t^5 - 16028924*ep^5*mtt*mWW^9*s^5*t^5 - 6454416*ep^6*mtt*mWW^9*s^5*t^5 + 7300*ep*mWW^10*s^5*t^5 + 88277*ep^2*mWW^10*s^5*t^5 + 405509*ep^3*mWW^10*s^5*t^5 + 872695*ep^4*mWW^10*s^5*t^5 + 888279*ep^5*mWW^10*s^5*t^5 + 345636*ep^6*mWW^10*s^5*t^5 - 85008*ep*mtt^8*mWW*s^6*t^5 - 906920*ep^2*mtt^8*mWW*s^6*t^5 - 3661672*ep^3*mtt^8*mWW*s^6*t^5 - 7078232*ep^4*mtt^8*mWW*s^6*t^5 - 6605928*ep^5*mtt^8*mWW*s^6*t^5 - 2395680*ep^6*mtt^8*mWW*s^6*t^5 + 92736*mtt^7*mWW^2*s^6*t^5 + 332300*ep*mtt^7*mWW^2*s^6*t^5 - 1462378*ep^2*mtt^7*mWW^2*s^6*t^5 - 6615398*ep^3*mtt^7*mWW^2*s^6*t^5 - 5882006*ep^4*mtt^7*mWW^2*s^6*t^5 + 3010738*ep^5*mtt^7*mWW^2*s^6*t^5 + 4301608*ep^6*mtt^7*mWW^2*s^6*t^5 + 49348*mtt^6*mWW^3*s^6*t^5 + 686378*ep*mtt^6*mWW^3*s^6*t^5 + 5649660*ep^2*mtt^6*mWW^3*s^6*t^5 + 28695340*ep^3*mtt^6*mWW^3*s^6*t^5 + 69920196*ep^4*mtt^6*mWW^3*s^6*t^5 + 77498358*ep^5*mtt^6*mWW^3*s^6*t^5 + 31832672*ep^6*mtt^6*mWW^3*s^6*t^5 - 612780*mtt^5*mWW^4*s^6*t^5 - 4180864*ep*mtt^5*mWW^4*s^6*t^5 - 5748530*ep^2*mtt^5*mWW^4*s^6*t^5 + 8342850*ep^3*mtt^5*mWW^4*s^6*t^5 + 21264942*ep^4*mtt^5*mWW^4*s^6*t^5 + 7743830*ep^5*mtt^5*mWW^4*s^6*t^5 - 3793512*ep^6*mtt^5*mWW^4*s^6*t^5 + 675284*mtt^4*mWW^5*s^6*t^5 + 4871172*ep*mtt^4*mWW^5*s^6*t^5 + 2130256*ep^2*mtt^4*mWW^5*s^6*t^5 - 62944770*ep^3*mtt^4*mWW^5*s^6*t^5 - 195022716*ep^4*mtt^4*mWW^5*s^6*t^5 - 223724106*ep^5*mtt^4*mWW^5*s^6*t^5 - 90636168*ep^6*mtt^4*mWW^5*s^6*t^5 - 147276*mtt^3*mWW^6*s^6*t^5 - 1069660*ep*mtt^3*mWW^6*s^6*t^5 + 2259994*ep^2*mtt^3*mWW^6*s^6*t^5 + 39377580*ep^3*mtt^3*mWW^6*s^6*t^5 + 119950458*ep^4*mtt^3*mWW^6*s^6*t^5 + 144411520*ep^5*mtt^3*mWW^6*s^6*t^5 + 61692416*ep^6*mtt^3*mWW^6*s^6*t^5 - 83336*mtt^2*mWW^7*s^6*t^5 - 742078*ep*mtt^2*mWW^7*s^6*t^5 - 1773196*ep^2*mtt^2*mWW^7*s^6*t^5 + 1403058*ep^3*mtt^2*mWW^7*s^6*t^5 + 10561960*ep^4*mtt^2*mWW^7*s^6*t^5 + 13508928*ep^5*mtt^2*mWW^7*s^6*t^5 + 5534656*ep^6*mtt^2*mWW^7*s^6*t^5 + 26024*mtt*mWW^8*s^6*t^5 + 184440*ep*mtt*mWW^8*s^6*t^5 - 300934*ep^2*mtt*mWW^8*s^6*t^5 - 5643696*ep^3*mtt*mWW^8*s^6*t^5 - 16566746*ep^4*mtt*mWW^8*s^6*t^5 - 19216280*ep^5*mtt*mWW^8*s^6*t^5 - 7966576*ep^6*mtt*mWW^8*s^6*t^5 + 15640*ep*mWW^9*s^6*t^5 + 198448*ep^2*mWW^9*s^6*t^5 + 946548*ep^3*mWW^9*s^6*t^5 + 2073744*ep^4*mWW^9*s^6*t^5 + 2118220*ep^5*mWW^9*s^6*t^5 + 820024*ep^6*mWW^9*s^6*t^5 + 50928*ep*mtt^7*mWW*s^7*t^5 + 557320*ep^2*mtt^7*mWW*s^7*t^5 + 2312456*ep^3*mtt^7*mWW*s^7*t^5 + 4585336*ep^4*mtt^7*mWW*s^7*t^5 + 4377960*ep^5*mtt^7*mWW*s^7*t^5 + 1620000*ep^6*mtt^7*mWW*s^7*t^5 - 52080*mtt^6*mWW^2*s^7*t^5 - 159008*ep*mtt^6*mWW^2*s^7*t^5 + 938200*ep^2*mtt^6*mWW^2*s^7*t^5 + 3208540*ep^3*mtt^6*mWW^2*s^7*t^5 + 365640*ep^4*mtt^6*mWW^2*s^7*t^5 - 6175324*ep^5*mtt^6*mWW^2*s^7*t^5 - 4623888*ep^6*mtt^6*mWW^2*s^7*t^5 - 21876*mtt^5*mWW^3*s^7*t^5 - 218910*ep*mtt^5*mWW^3*s^7*t^5 - 2186356*ep^2*mtt^5*mWW^3*s^7*t^5 - 14715000*ep^3*mtt^5*mWW^3*s^7*t^5 - 40870656*ep^4*mtt^5*mWW^3*s^7*t^5 - 48442074*ep^5*mtt^5*mWW^3*s^7*t^5 - 20716376*ep^6*mtt^5*mWW^3*s^7*t^5 + 263532*mtt^4*mWW^4*s^7*t^5 + 1696600*ep*mtt^4*mWW^4*s^7*t^5 + 1798878*ep^2*mtt^4*mWW^4*s^7*t^5 - 4143382*ep^3*mtt^4*mWW^4*s^7*t^5 - 6034290*ep^4*mtt^4*mWW^4*s^7*t^5 + 3181278*ep^5*mtt^4*mWW^4*s^7*t^5 + 5156616*ep^6*mtt^4*mWW^4*s^7*t^5 - 240412*mtt^3*mWW^5*s^7*t^5 - 1797968*ep*mtt^3*mWW^5*s^7*t^5 - 869840*ep^2*mtt^3*mWW^5*s^7*t^5 + 24866464*ep^3*mtt^3*mWW^5*s^7*t^5 + 79570472*ep^4*mtt^3*mWW^5*s^7*t^5 + 93590228*ep^5*mtt^3*mWW^5*s^7*t^5 + 38742464*ep^6*mtt^3*mWW^5*s^7*t^5 + 38132*mtt^2*mWW^6*s^7*t^5 + 262044*ep*mtt^2*mWW^6*s^7*t^5 - 852044*ep^2*mtt^2*mWW^6*s^7*t^5 - 11684728*ep^3*mtt^2*mWW^6*s^7*t^5 - 34686532*ep^4*mtt^2*mWW^6*s^7*t^5 - 41471832*ep^5*mtt^2*mWW^6*s^7*t^5 - 17717904*ep^6*mtt^2*mWW^6*s^7*t^5 + 12704*mtt*mWW^7*s^7*t^5 + 138910*ep*mtt*mWW^7*s^7*t^5 + 438284*ep^2*mtt*mWW^7*s^7*t^5 - 170288*ep^3*mtt*mWW^7*s^7*t^5 - 2701488*ep^4*mtt*mWW^7*s^7*t^5 - 4014770*ep^5*mtt*mWW^7*s^7*t^5 - 1827592*ep^6*mtt*mWW^7*s^7*t^5 + 7564*ep*mWW^8*s^7*t^5 + 98278*ep^2*mWW^8*s^7*t^5 + 479698*ep^3*mWW^8*s^7*t^5 + 1063038*ep^4*mWW^8*s^7*t^5 + 1089574*ep^5*mWW^8*s^7*t^5 + 421400*ep^6*mWW^8*s^7*t^5 - 16608*ep*mtt^6*mWW*s^8*t^5 - 184376*ep^2*mtt^6*mWW*s^8*t^5 - 776440*ep^3*mtt^6*mWW*s^8*t^5 - 1560152*ep^4*mtt^6*mWW*s^8*t^5 - 1506744*ep^5*mtt^6*mWW*s^8*t^5 - 563040*ep^6*mtt^6*mWW*s^8*t^5 + 16608*mtt^5*mWW^2*s^8*t^5 + 44944*ep*mtt^5*mWW^2*s^8*t^5 - 311886*ep^2*mtt^5*mWW^2*s^8*t^5 - 793938*ep^3*mtt^5*mWW^2*s^8*t^5 + 894022*ep^4*mtt^5*mWW^2*s^8*t^5 + 3420066*ep^5*mtt^5*mWW^2*s^8*t^5 + 2170728*ep^6*mtt^5*mWW^2*s^8*t^5 + 3956*mtt^4*mWW^3*s^8*t^5 + 14586*ep*mtt^4*mWW^3*s^8*t^5 + 398028*ep^2*mtt^4*mWW^3*s^8*t^5 + 4179256*ep^3*mtt^4*mWW^3*s^8*t^5 + 13061896*ep^4*mtt^4*mWW^3*s^8*t^5 + 16224774*ep^5*mtt^4*mWW^3*s^8*t^5 + 7104208*ep^6*mtt^4*mWW^3*s^8*t^5 - 63500*mtt^3*mWW^4*s^8*t^5 - 388156*ep*mtt^3*mWW^4*s^8*t^5 - 281216*ep^2*mtt^3*mWW^4*s^8*t^5 + 1226408*ep^3*mtt^3*mWW^4*s^8*t^5 + 1150012*ep^4*mtt^3*mWW^4*s^8*t^5 - 1679716*ep^5*mtt^3*mWW^4*s^8*t^5 - 1770408*ep^6*mtt^3*mWW^4*s^8*t^5 + 48700*mtt^2*mWW^5*s^8*t^5 + 384296*ep*mtt^2*mWW^5*s^8*t^5 + 215940*ep^2*mtt^2*mWW^5*s^8*t^5 - 5705884*ep^3*mtt^2*mWW^5*s^8*t^5 - 18897392*ep^4*mtt^2*mWW^5*s^8*t^5 - 22758548*ep^5*mtt^2*mWW^5*s^8*t^5 - 9602232*ep^6*mtt^2*mWW^5*s^8*t^5 - 5764*mtt*mWW^6*s^8*t^5 - 27780*ep*mtt*mWW^6*s^8*t^5 + 228766*ep^2*mtt*mWW^6*s^8*t^5 + 1973690*ep^3*mtt*mWW^6*s^8*t^5 + 5220670*ep^4*mtt*mWW^6*s^8*t^5 + 5865186*ep^5*mtt*mWW^6*s^8*t^5 + 2408032*ep^6*mtt*mWW^6*s^8*t^5 - 2898*ep*mWW^7*s^8*t^5 - 36328*ep^2*mWW^7*s^8*t^5 - 170356*ep^3*mWW^7*s^8*t^5 - 370816*ep^4*mWW^7*s^8*t^5 - 379354*ep^5*mWW^7*s^8*t^5 - 147672*ep^6*mWW^7*s^8*t^5 + 2304*ep*mtt^5*mWW*s^9*t^5 + 25812*ep^2*mtt^5*mWW*s^9*t^5 + 109700*ep^3*mtt^5*mWW*s^9*t^5 + 222204*ep^4*mtt^5*mWW*s^9*t^5 + 216060*ep^5*mtt^5*mWW*s^9*t^5 + 81200*ep^6*mtt^5*mWW*s^9*t^5 - 2304*mtt^4*mWW^2*s^9*t^5 - 5776*ep*mtt^4*mWW^2*s^9*t^5 + 42348*ep^2*mtt^4*mWW^2*s^9*t^5 + 71384*ep^3*mtt^4*mWW^2*s^9*t^5 - 270700*ep^4*mtt^4*mWW^2*s^9*t^5 - 675896*ep^5*mtt^4*mWW^2*s^9*t^5 - 395904*ep^6*mtt^4*mWW^2*s^9*t^5 + 16*mtt^3*mWW^3*s^9*t^5 + 5056*ep*mtt^3*mWW^3*s^9*t^5 - 25144*ep^2*mtt^3*mWW^3*s^9*t^5 - 538460*ep^3*mtt^3*mWW^3*s^9*t^5 - 1827128*ep^4*mtt^3*mWW^3*s^9*t^5 - 2322964*ep^5*mtt^3*mWW^3*s^9*t^5 - 1025184*ep^6*mtt^3*mWW^3*s^9*t^5 + 6880*mtt^2*mWW^4*s^9*t^5 + 39264*ep*mtt^2*mWW^4*s^9*t^5 + 11676*ep^2*mtt^2*mWW^4*s^9*t^5 - 136184*ep^3*mtt^2*mWW^4*s^9*t^5 + 15340*ep^4*mtt^2*mWW^4*s^9*t^5 + 440312*ep^5*mtt^2*mWW^4*s^9*t^5 + 326824*ep^6*mtt^2*mWW^4*s^9*t^5 - 4592*mtt*mWW^5*s^9*t^5 - 39608*ep*mtt*mWW^5*s^9*t^5 - 27692*ep^2*mtt*mWW^5*s^9*t^5 + 646152*ep^3*mtt*mWW^5*s^9*t^5 + 2227308*ep^4*mtt*mWW^5*s^9*t^5 + 2742800*ep^5*mtt*mWW^5*s^9*t^5 + 1175008*ep^6*mtt*mWW^5*s^9*t^5 - 2296*ep*mWW^6*s^9*t^5 - 29560*ep^2*mWW^6*s^9*t^5 - 143056*ep^3*mWW^6*s^9*t^5 - 317136*ep^4*mWW^6*s^9*t^5 - 326904*ep^5*mWW^6*s^9*t^5 - 127384*ep^6*mWW^6*s^9*t^5 + 24*ep*mtt^2*mWW^3*s^10*t^5 + 28*ep^2*mtt^2*mWW^3*s^10*t^5 - 244*ep^3*mtt^2*mWW^3*s^10*t^5 - 660*ep^4*mtt^2*mWW^3*s^10*t^5 - 596*ep^5*mtt^2*mWW^3*s^10*t^5 - 184*ep^6*mtt^2*mWW^3*s^10*t^5 + 8*ep*mtt*mWW^4*s^10*t^5 - 128*ep^3*mtt*mWW^4*s^10*t^5 - 304*ep^4*mtt*mWW^4*s^10*t^5 - 264*ep^5*mtt*mWW^4*s^10*t^5 - 80*ep^6*mtt*mWW^4*s^10*t^5 + 4*ep^2*mWW^5*s^10*t^5 + 20*ep^3*mWW^5*s^10*t^5 + 36*ep^4*mWW^5*s^10*t^5 + 28*ep^5*mWW^5*s^10*t^5 + 8*ep^6*mWW^5*s^10*t^5 - 336*ep*mtt^14*t^6 - 4184*ep^2*mtt^14*t^6 - 19552*ep^3*mtt^14*t^6 - 42680*ep^4*mtt^14*t^6 - 43968*ep^5*mtt^14*t^6 - 17280*ep^6*mtt^14*t^6 - 3888*ep*mtt^13*mWW*t^6 - 50092*ep^2*mtt^13*mWW*t^6 - 239724*ep^3*mtt^13*mWW*t^6 - 530076*ep^4*mtt^13*mWW*t^6 - 549388*ep^5*mtt^13*mWW*t^6 - 216432*ep^6*mtt^13*mWW*t^6 + 19072*ep*mtt^12*mWW^2*t^6 + 236182*ep^2*mtt^12*mWW^2*t^6 + 1098718*ep^3*mtt^12*mWW^2*t^6 + 2390458*ep^4*mtt^12*mWW^2*t^6 + 2456458*ep^5*mtt^12*mWW^2*t^6 + 963592*ep^6*mtt^12*mWW^2*t^6 - 11660*ep*mtt^11*mWW^3*t^6 - 111772*ep^2*mtt^11*mWW^3*t^6 - 403600*ep^3*mtt^11*mWW^3*t^6 - 718660*ep^4*mtt^11*mWW^3*t^6 - 644276*ep^5*mtt^11*mWW^3*t^6 - 235152*ep^6*mtt^11*mWW^3*t^6 - 69768*ep*mtt^10*mWW^4*t^6 - 945356*ep^2*mtt^10*mWW^4*t^6 - 4695148*ep^3*mtt^10*mWW^4*t^6 - 10641412*ep^4*mtt^10*mWW^4*t^6 - 11193868*ep^5*mtt^10*mWW^4*t^6 - 4433648*ep^6*mtt^10*mWW^4*t^6 + 169064*ep*mtt^9*mWW^5*t^6 + 2149806*ep^2*mtt^9*mWW^5*t^6 + 10219746*ep^3*mtt^9*mWW^5*t^6 + 22581594*ep^4*mtt^9*mWW^5*t^6 + 23417894*ep^5*mtt^9*mWW^5*t^6 + 9201016*ep^6*mtt^9*mWW^5*t^6 - 165400*ep*mtt^8*mWW^6*t^6 - 2001268*ep^2*mtt^8*mWW^6*t^6 - 9157108*ep^3*mtt^8*mWW^6*t^6 - 19744372*ep^4*mtt^8*mWW^6*t^6 - 20161372*ep^5*mtt^8*mWW^6*t^6 - 7835440*ep^6*mtt^8*mWW^6*t^6 + 73408*ep*mtt^7*mWW^7*t^6 + 811218*ep^2*mtt^7*mWW^7*t^6 + 3421822*ep^3*mtt^7*mWW^7*t^6 + 6940542*ep^4*mtt^7*mWW^7*t^6 + 6771802*ep^5*mtt^7*mWW^7*t^6 + 2533128*ep^6*mtt^7*mWW^7*t^6 - 6120*ep*mtt^6*mWW^8*t^6 - 19508*ep^2*mtt^6*mWW^8*t^6 + 121300*ep^3*mtt^6*mWW^8*t^6 + 596900*ep^4*mtt^6*mWW^8*t^6 + 872276*ep^5*mtt^6*mWW^8*t^6 + 429072*ep^6*mtt^6*mWW^8*t^6 - 5592*ep*mtt^5*mWW^9*t^6 - 79394*ep^2*mtt^5*mWW^9*t^6 - 411942*ep^3*mtt^5*mWW^9*t^6 - 977678*ep^4*mtt^5*mWW^9*t^6 - 1083162*ep^5*mtt^5*mWW^9*t^6 - 455432*ep^6*mtt^5*mWW^9*t^6 + 1112*ep*mtt^4*mWW^10*t^6 + 12918*ep^2*mtt^4*mWW^10*t^6 + 58446*ep^3*mtt^4*mWW^10*t^6 + 130066*ep^4*mtt^4*mWW^10*t^6 + 142474*ep^5*mtt^4*mWW^10*t^6 + 61064*ep^6*mtt^4*mWW^10*t^6 + 108*ep*mtt^3*mWW^11*t^6 + 1450*ep^2*mtt^3*mWW^11*t^6 + 7042*ep^3*mtt^3*mWW^11*t^6 + 15318*ep^4*mtt^3*mWW^11*t^6 + 15130*ep^5*mtt^3*mWW^11*t^6 + 5512*ep^6*mtt^3*mWW^11*t^6 + 2016*ep*mtt^13*s*t^6 + 26112*ep^2*mtt^13*s*t^6 + 125832*ep^3*mtt^13*s*t^6 + 280656*ep^4*mtt^13*s*t^6 + 293544*ep^5*mtt^13*s*t^6 + 116640*ep^6*mtt^13*s*t^6 + 336*mtt^12*mWW*s*t^6 + 25296*ep*mtt^12*mWW*s*t^6 + 303060*ep^2*mtt^12*mWW*s*t^6 + 1440796*ep^3*mtt^12*mWW*s*t^6 + 3197172*ep^4*mtt^12*mWW*s*t^6 + 3329388*ep^5*mtt^12*mWW*s*t^6 + 1317232*ep^6*mtt^12*mWW*s*t^6 + 4224*mtt^11*mWW^2*s*t^6 - 56220*ep*mtt^11*mWW^2*s*t^6 - 1161892*ep^2*mtt^11*mWW^2*s*t^6 - 6241080*ep^3*mtt^11*mWW^2*s*t^6 - 14555952*ep^4*mtt^11*mWW^2*s*t^6 - 15578200*ep^5*mtt^11*mWW^2*s*t^6 - 6273120*ep^6*mtt^11*mWW^2*s*t^6 - 14848*mtt^10*mWW^3*s*t^6 - 88298*ep*mtt^10*mWW^3*s*t^6 + 174437*ep^2*mtt^10*mWW^3*s*t^6 + 2409273*ep^3*mtt^10*mWW^3*s*t^6 + 6752603*ep^4*mtt^10*mWW^3*s*t^6 + 7863757*ep^5*mtt^10*mWW^3*s*t^6 + 3351236*ep^6*mtt^10*mWW^3*s*t^6 - 3188*mtt^9*mWW^4*s*t^6 + 255332*ep*mtt^9*mWW^4*s*t^6 + 4180870*ep^2*mtt^9*mWW^4*s*t^6 + 22498756*ep^3*mtt^9*mWW^4*s*t^6 + 53116694*ep^4*mtt^9*mWW^4*s*t^6 + 57178096*ep^5*mtt^9*mWW^4*s*t^6 + 22980960*ep^6*mtt^9*mWW^4*s*t^6 + 66580*mtt^8*mWW^5*s*t^6 - 17034*ep*mtt^8*mWW^5*s*t^6 - 7369958*ep^2*mtt^8*mWW^5*s*t^6 - 46770450*ep^3*mtt^8*mWW^5*s*t^6 - 115994318*ep^4*mtt^8*mWW^5*s*t^6 - 127818708*ep^5*mtt^8*mWW^5*s*t^6 - 52119792*ep^6*mtt^8*mWW^5*s*t^6 - 102484*mtt^7*mWW^6*s*t^6 - 323248*ep*mtt^7*mWW^6*s*t^6 + 5696245*ep^2*mtt^7*mWW^6*s*t^6 + 40887179*ep^3*mtt^7*mWW^6*s*t^6 + 103849707*ep^4*mtt^7*mWW^6*s*t^6 + 115368813*ep^5*mtt^7*mWW^6*s*t^6 + 47189188*ep^6*mtt^7*mWW^6*s*t^6 + 62916*mtt^6*mWW^7*s*t^6 + 232468*ep*mtt^6*mWW^7*s*t^6 - 2302822*ep^2*mtt^6*mWW^7*s*t^6 - 16672806*ep^3*mtt^6*mWW^7*s*t^6 - 41079434*ep^4*mtt^6*mWW^7*s*t^6 - 44462602*ep^5*mtt^6*mWW^7*s*t^6 - 17773320*ep^6*mtt^6*mWW^7*s*t^6 - 10492*mtt^5*mWW^8*s*t^6 + 6478*ep*mtt^5*mWW^8*s*t^6 + 478515*ep^2*mtt^5*mWW^8*s*t^6 + 1459769*ep^3*mtt^5*mWW^8*s*t^6 + 1214873*ep^4*mtt^5*mWW^8*s*t^6 - 470419*ep^5*mtt^5*mWW^8*s*t^6 - 785564*ep^6*mtt^5*mWW^8*s*t^6 - 4372*mtt^4*mWW^9*s*t^6 - 41322*ep*mtt^4*mWW^9*s*t^6 + 38022*ep^2*mtt^4*mWW^9*s*t^6 + 1321906*ep^3*mtt^4*mWW^9*s*t^6 + 4412062*ep^4*mtt^4*mWW^9*s*t^6 + 5683112*ep^5*mtt^4*mWW^9*s*t^6 + 2601792*ep^6*mtt^4*mWW^9*s*t^6 + 1220*mtt^3*mWW^10*s*t^6 + 1848*ep*mtt^3*mWW^10*s*t^6 - 82137*ep^2*mtt^3*mWW^10*s*t^6 - 523595*ep^3*mtt^3*mWW^10*s*t^6 - 1307067*ep^4*mtt^3*mWW^10*s*t^6 - 1493313*ep^5*mtt^3*mWW^10*s*t^6 - 647956*ep^6*mtt^3*mWW^10*s*t^6 + 108*mtt^2*mWW^11*s*t^6 + 2522*ep*mtt^2*mWW^11*s*t^6 + 17517*ep^2*mtt^2*mWW^11*s*t^6 + 55057*ep^3*mtt^2*mWW^11*s*t^6 + 93387*ep^4*mtt^2*mWW^11*s*t^6 + 87677*ep^5*mtt^2*mWW^11*s*t^6 + 35972*ep^6*mtt^2*mWW^11*s*t^6 + 162*ep*mtt*mWW^12*s*t^6 + 2031*ep^2*mtt*mWW^12*s*t^6 + 9363*ep^3*mtt*mWW^12*s*t^6 + 19617*ep^4*mtt*mWW^12*s*t^6 + 18855*ep^5*mtt*mWW^12*s*t^6 + 6732*ep^6*mtt*mWW^12*s*t^6 - 4032*ep*mtt^12*s^2*t^6 - 58272*ep^2*mtt^12*s^2*t^6 - 302784*ep^3*mtt^12*s^2*t^6 - 708768*ep^4*mtt^12*s^2*t^6 - 765504*ep^5*mtt^12*s^2*t^6 - 311040*ep^6*mtt^12*s^2*t^6 - 3024*mtt^11*mWW*s^2*t^6 - 61448*ep*mtt^11*mWW*s^2*t^6 - 624440*ep^2*mtt^11*mWW*s^2*t^6 - 3042776*ep^3*mtt^11*mWW*s^2*t^6 - 7046520*ep^4*mtt^11*mWW*s^2*t^6 - 7605024*ep^5*mtt^11*mWW*s^2*t^6 - 3093248*ep^6*mtt^11*mWW*s^2*t^6 - 35680*mtt^10*mWW^2*s^2*t^6 - 127720*ep*mtt^10*mWW^2*s^2*t^6 + 1921712*ep^2*mtt^10*mWW^2*s^2*t^6 + 14373774*ep^3*mtt^10*mWW^2*s^2*t^6 + 36986116*ep^4*mtt^10*mWW^2*s^2*t^6 + 41381278*ep^5*mtt^10*mWW^2*s^2*t^6 + 17070520*ep^6*mtt^10*mWW^2*s^2*t^6 + 110376*mtt^9*mWW^3*s^2*t^6 + 731960*ep*mtt^9*mWW^3*s^2*t^6 - 95654*ep^2*mtt^9*mWW^3*s^2*t^6 - 11008832*ep^3*mtt^9*mWW^3*s^2*t^6 - 32170470*ep^4*mtt^9*mWW^3*s^2*t^6 - 36824812*ep^5*mtt^9*mWW^3*s^2*t^6 - 15222608*ep^6*mtt^9*mWW^3*s^2*t^6 + 37356*mtt^8*mWW^4*s^2*t^6 + 138006*ep*mtt^8*mWW^4*s^2*t^6 - 4557050*ep^2*mtt^8*mWW^4*s^2*t^6 - 36501974*ep^3*mtt^8*mWW^4*s^2*t^6 - 99713314*ep^4*mtt^8*mWW^4*s^2*t^6 - 115721728*ep^5*mtt^8*mWW^4*s^2*t^6 - 48687456*ep^6*mtt^8*mWW^4*s^2*t^6 - 426756*mtt^7*mWW^5*s^2*t^6 - 2787624*ep*mtt^7*mWW^5*s^2*t^6 + 6733894*ep^2*mtt^7*mWW^5*s^2*t^6 + 93705794*ep^3*mtt^7*mWW^5*s^2*t^6 + 267467222*ep^4*mtt^7*mWW^5*s^2*t^6 + 310655718*ep^5*mtt^7*mWW^5*s^2*t^6 + 129906872*ep^6*mtt^7*mWW^5*s^2*t^6 + 536820*mtt^6*mWW^6*s^2*t^6 + 3361950*ep*mtt^6*mWW^6*s^2*t^6 - 6620487*ep^2*mtt^6*mWW^6*s^2*t^6 - 95704433*ep^3*mtt^6*mWW^6*s^2*t^6 - 267667561*ep^4*mtt^6*mWW^6*s^2*t^6 - 305559573*ep^5*mtt^6*mWW^6*s^2*t^6 - 125974276*ep^6*mtt^6*mWW^6*s^2*t^6 - 240428*mtt^5*mWW^7*s^2*t^6 - 1155194*ep*mtt^5*mWW^7*s^2*t^6 + 5476114*ep^2*mtt^5*mWW^7*s^2*t^6 + 47735118*ep^3*mtt^5*mWW^7*s^2*t^6 + 120122606*ep^4*mtt^5*mWW^7*s^2*t^6 + 129549168*ep^5*mtt^5*mWW^7*s^2*t^6 + 51271776*ep^6*mtt^5*mWW^7*s^2*t^6 - 1964*mtt^4*mWW^8*s^2*t^6 - 292672*ep*mtt^4*mWW^8*s^2*t^6 - 2319331*ep^2*mtt^4*mWW^8*s^2*t^6 - 6385725*ep^3*mtt^4*mWW^8*s^2*t^6 - 7394305*ep^4*mtt^4*mWW^8*s^2*t^6 - 2822087*ep^5*mtt^4*mWW^8*s^2*t^6 + 431284*ep^6*mtt^4*mWW^8*s^2*t^6 + 27156*mtt^3*mWW^9*s^2*t^6 + 195836*ep*mtt^3*mWW^9*s^2*t^6 - 195902*ep^2*mtt^3*mWW^9*s^2*t^6 - 4840834*ep^3*mtt^3*mWW^9*s^2*t^6 - 14484102*ep^4*mtt^3*mWW^9*s^2*t^6 - 17186434*ep^5*mtt^3*mWW^9*s^2*t^6 - 7357480*ep^6*mtt^3*mWW^9*s^2*t^6 - 3412*mtt^2*mWW^10*s^2*t^6 + 9102*ep*mtt^2*mWW^10*s^2*t^6 + 391819*ep^2*mtt^2*mWW^10*s^2*t^6 + 2132791*ep^3*mtt^2*mWW^10*s^2*t^6 + 4872649*ep^4*mtt^2*mWW^10*s^2*t^6 + 5131511*ep^5*mtt^2*mWW^10*s^2*t^6 + 2052620*ep^6*mtt^2*mWW^10*s^2*t^6 - 444*mtt*mWW^11*s^2*t^6 - 7562*ep*mtt*mWW^11*s^2*t^6 - 45244*ep^2*mtt*mWW^11*s^2*t^6 - 128246*ep^3*mtt*mWW^11*s^2*t^6 - 197472*ep^4*mtt*mWW^11*s^2*t^6 - 168136*ep^5*mtt*mWW^11*s^2*t^6 - 63136*ep^6*mtt*mWW^11*s^2*t^6 - 602*ep*mWW^12*s^2*t^6 - 7159*ep^2*mWW^12*s^2*t^6 - 31873*ep^3*mWW^12*s^2*t^6 - 66081*ep^4*mWW^12*s^2*t^6 - 64377*ep^5*mWW^12*s^2*t^6 - 23828*ep^6*mWW^12*s^2*t^6 + 28224*ep^2*mtt^11*s^3*t^6 + 238560*ep^3*mtt^11*s^3*t^6 + 688128*ep^4*mtt^11*s^3*t^6 + 832608*ep^5*mtt^11*s^3*t^6 + 362880*ep^6*mtt^11*s^3*t^6 + 11760*mtt^10*mWW*s^3*t^6 + 52784*ep*mtt^10*mWW*s^3*t^6 + 144348*ep^2*mtt^10*mWW*s^3*t^6 + 1332212*ep^3*mtt^10*mWW*s^3*t^6 + 4857084*ep^4*mtt^10*mWW*s^3*t^6 + 6710700*ep^5*mtt^10*mWW*s^3*t^6 + 3169768*ep^6*mtt^10*mWW*s^3*t^6 + 128720*mtt^9*mWW^2*s^3*t^6 + 884464*ep*mtt^9*mWW^2*s^3*t^6 - 367304*ep^2*mtt^9*mWW^2*s^3*t^6 - 16164674*ep^3*mtt^9*mWW^2*s^3*t^6 - 47651296*ep^4*mtt^9*mWW^2*s^3*t^6 - 55145630*ep^5*mtt^9*mWW^2*s^3*t^6 - 22941128*ep^6*mtt^9*mWW^2*s^3*t^6 - 351064*mtt^8*mWW^3*s^3*t^6 - 2089980*ep*mtt^8*mWW^3*s^3*t^6 + 1482216*ep^2*mtt^8*mWW^3*s^3*t^6 + 33258040*ep^3*mtt^8*mWW^3*s^3*t^6 + 85716172*ep^4*mtt^8*mWW^3*s^3*t^6 + 89407928*ep^5*mtt^8*mWW^3*s^3*t^6 + 34116312*ep^6*mtt^8*mWW^3*s^3*t^6 - 144268*mtt^7*mWW^4*s^3*t^6 - 1822222*ep*mtt^7*mWW^4*s^3*t^6 - 4978308*ep^2*mtt^7*mWW^4*s^3*t^6 + 11011560*ep^3*mtt^7*mWW^4*s^3*t^6 + 65882928*ep^4*mtt^7*mWW^4*s^3*t^6 + 94968998*ep^5*mtt^7*mWW^4*s^3*t^6 + 44303384*ep^6*mtt^7*mWW^4*s^3*t^6 + 1129244*mtt^6*mWW^5*s^3*t^6 + 8465702*ep*mtt^6*mWW^5*s^3*t^6 + 3969269*ep^2*mtt^6*mWW^5*s^3*t^6 - 113926837*ep^3*mtt^6*mWW^5*s^3*t^6 - 363874281*ep^4*mtt^6*mWW^5*s^3*t^6 - 430178653*ep^5*mtt^6*mWW^5*s^3*t^6 - 179494876*ep^6*mtt^6*mWW^5*s^3*t^6 - 1155272*mtt^5*mWW^6*s^3*t^6 - 7675766*ep*mtt^5*mWW^6*s^3*t^6 + 5292671*ep^2*mtt^5*mWW^6*s^3*t^6 + 150117653*ep^3*mtt^5*mWW^6*s^3*t^6 + 429249925*ep^4*mtt^5*mWW^6*s^3*t^6 + 485873369*ep^5*mtt^5*mWW^6*s^3*t^6 + 197469748*ep^6*mtt^5*mWW^6*s^3*t^6 + 364816*mtt^4*mWW^7*s^3*t^6 + 1725106*ep*mtt^4*mWW^7*s^3*t^6 - 9315839*ep^2*mtt^4*mWW^7*s^3*t^6 - 79710341*ep^3*mtt^4*mWW^7*s^3*t^6 - 201044701*ep^4*mtt^4*mWW^7*s^3*t^6 - 216889901*ep^5*mtt^4*mWW^7*s^3*t^6 - 85764412*ep^6*mtt^4*mWW^7*s^3*t^6 + 54628*mtt^3*mWW^8*s^3*t^6 + 737204*ep*mtt^3*mWW^8*s^3*t^6 + 3608772*ep^2*mtt^3*mWW^8*s^3*t^6 + 8240216*ep^3*mtt^3*mWW^8*s^3*t^6 + 9596644*ep^4*mtt^3*mWW^8*s^3*t^6 + 5347696*ep^5*mtt^3*mWW^8*s^3*t^6 + 914880*ep^6*mtt^3*mWW^8*s^3*t^6 - 41380*mtt^2*mWW^9*s^3*t^6 - 261960*ep*mtt^2*mWW^9*s^3*t^6 + 576117*ep^2*mtt^2*mWW^9*s^3*t^6 + 7975147*ep^3*mtt^2*mWW^9*s^3*t^6 + 21974083*ep^4*mtt^2*mWW^9*s^3*t^6 + 24678741*ep^5*mtt^2*mWW^9*s^3*t^6 + 10056388*ep^6*mtt^2*mWW^9*s^3*t^6 + 2816*mtt*mWW^10*s^3*t^6 - 17400*ep*mtt*mWW^10*s^3*t^6 - 462823*ep^2*mtt*mWW^10*s^3*t^6 - 2466915*ep^3*mtt*mWW^10*s^3*t^6 - 5589129*ep^4*mtt*mWW^10*s^3*t^6 - 5799401*ep^5*mtt*mWW^10*s^3*t^6 - 2268324*ep^6*mtt*mWW^10*s^3*t^6 + 2068*ep*mWW^11*s^3*t^6 + 22657*ep^2*mWW^11*s^3*t^6 + 95379*ep^3*mWW^11*s^3*t^6 + 194443*ep^4*mWW^11*s^3*t^6 + 193545*ep^5*mWW^11*s^3*t^6 + 75380*ep^6*mWW^11*s^3*t^6 + 14112*ep*mtt^10*s^4*t^6 + 119280*ep^2*mtt^10*s^4*t^6 + 344064*ep^3*mtt^10*s^4*t^6 + 416304*ep^4*mtt^10*s^4*t^6 + 181440*ep^5*mtt^10*s^4*t^6 - 25872*mtt^9*mWW*s^4*t^6 + 47016*ep*mtt^9*mWW*s^4*t^6 + 1587384*ep^2*mtt^9*mWW*s^4*t^6 + 5425672*ep^3*mtt^9*mWW*s^4*t^6 + 6582360*ep^4*mtt^9*mWW*s^4*t^6 + 2218464*ep^5*mtt^9*mWW*s^4*t^6 - 554960*ep^6*mtt^9*mWW*s^4*t^6 - 258192*mtt^8*mWW^2*s^4*t^6 - 1881908*ep*mtt^8*mWW^2*s^4*t^6 - 2874296*ep^2*mtt^8*mWW^2*s^4*t^6 + 6466156*ep^3*mtt^8*mWW^2*s^4*t^6 + 24524280*ep^4*mtt^8*mWW^2*s^4*t^6 + 26830760*ep^5*mtt^8*mWW^2*s^4*t^6 + 10077696*ep^6*mtt^8*mWW^2*s^4*t^6 + 625712*mtt^7*mWW^3*s^4*t^6 + 3382228*ep*mtt^7*mWW^3*s^4*t^6 - 4614874*ep^2*mtt^7*mWW^3*s^4*t^6 - 59280242*ep^3*mtt^7*mWW^3*s^4*t^6 - 136768414*ep^4*mtt^7*mWW^3*s^4*t^6 - 129748970*ep^5*mtt^7*mWW^3*s^4*t^6 - 45046416*ep^6*mtt^7*mWW^3*s^4*t^6 + 259996*mtt^6*mWW^4*s^4*t^6 + 3276858*ep*mtt^6*mWW^4*s^4*t^6 + 15665756*ep^2*mtt^6*mWW^4*s^4*t^6 + 38439184*ep^3*mtt^6*mWW^4*s^4*t^6 + 49651692*ep^4*mtt^6*mWW^4*s^4*t^6 + 30851130*ep^5*mtt^6*mWW^4*s^4*t^6 + 7025608*ep^6*mtt^6*mWW^4*s^4*t^6 - 1581524*mtt^5*mWW^5*s^4*t^6 - 11733120*ep*mtt^5*mWW^5*s^4*t^6 - 11769952*ep^2*mtt^5*mWW^5*s^4*t^6 + 99307544*ep^3*mtt^5*mWW^5*s^4*t^6 + 327367248*ep^4*mtt^5*mWW^5*s^4*t^6 + 376609756*ep^5*mtt^5*mWW^5*s^4*t^6 + 151764312*ep^6*mtt^5*mWW^5*s^4*t^6 + 1304080*mtt^4*mWW^6*s^4*t^6 + 8737972*ep*mtt^4*mWW^6*s^4*t^6 - 4048135*ep^2*mtt^4*mWW^6*s^4*t^6 - 156561797*ep^3*mtt^4*mWW^6*s^4*t^6 - 448124453*ep^4*mtt^4*mWW^6*s^4*t^6 - 502925111*ep^5*mtt^4*mWW^6*s^4*t^6 - 202304812*ep^6*mtt^4*mWW^6*s^4*t^6 - 283904*mtt^3*mWW^7*s^4*t^6 - 1297114*ep*mtt^3*mWW^7*s^4*t^6 + 8959580*ep^2*mtt^3*mWW^7*s^4*t^6 + 74847484*ep^3*mtt^3*mWW^7*s^4*t^6 + 191613208*ep^4*mtt^3*mWW^7*s^4*t^6 + 209774002*ep^5*mtt^3*mWW^7*s^4*t^6 + 84080016*ep^6*mtt^3*mWW^7*s^4*t^6 - 58268*mtt^2*mWW^8*s^4*t^6 - 656636*ep*mtt^2*mWW^8*s^4*t^6 - 2683812*ep^2*mtt^2*mWW^8*s^4*t^6 - 4894524*ep^3*mtt^2*mWW^8*s^4*t^6 - 4169928*ep^4*mtt^2*mWW^8*s^4*t^6 - 1503256*ep^5*mtt^2*mWW^8*s^4*t^6 - 112960*ep^6*mtt^2*mWW^8*s^4*t^6 + 17972*mtt*mWW^9*s^4*t^6 + 97318*ep*mtt*mWW^9*s^4*t^6 - 510490*ep^2*mtt*mWW^9*s^4*t^6 - 4916586*ep^3*mtt*mWW^9*s^4*t^6 - 12962722*ep^4*mtt*mWW^9*s^4*t^6 - 14275308*ep^5*mtt*mWW^9*s^4*t^6 - 5720744*ep^6*mtt*mWW^9*s^4*t^6 + 14554*ep*mWW^10*s^4*t^6 + 177879*ep^2*mWW^10*s^4*t^6 + 817285*ep^3*mWW^10*s^4*t^6 + 1744985*ep^4*mWW^10*s^4*t^6 + 1751573*ep^5*mWW^10*s^4*t^6 + 669380*ep^6*mWW^10*s^4*t^6 - 28224*ep*mtt^9*s^5*t^6 - 280896*ep^2*mtt^9*s^5*t^6 - 1045968*ep^3*mtt^9*s^5*t^6 - 1864800*ep^4*mtt^9*s^5*t^6 - 1611792*ep^5*mtt^9*s^5*t^6 - 544320*ep^6*mtt^9*s^5*t^6 + 35280*mtt^8*mWW*s^5*t^6 - 156992*ep*mtt^8*mWW*s^5*t^6 - 3149348*ep^2*mtt^8*mWW*s^5*t^6 - 11264876*ep^3*mtt^8*mWW*s^5*t^6 - 16152324*ep^4*mtt^8*mWW*s^5*t^6 - 9411252*ep^5*mtt^8*mWW*s^5*t^6 - 1443848*ep^6*mtt^8*mWW*s^5*t^6 + 313280*mtt^7*mWW^2*s^5*t^6 + 2143812*ep*mtt^7*mWW^2*s^5*t^6 + 4191388*ep^2*mtt^7*mWW^2*s^5*t^6 + 5503156*ep^3*mtt^7*mWW^2*s^5*t^6 + 15389992*ep^4*mtt^7*mWW^2*s^5*t^6 + 25687252*ep^5*mtt^7*mWW^2*s^5*t^6 + 13980448*ep^6*mtt^7*mWW^2*s^5*t^6 - 685968*mtt^6*mWW^3*s^5*t^6 - 3556822*ep*mtt^6*mWW^3*s^5*t^6 + 5714587*ep^2*mtt^6*mWW^3*s^5*t^6 + 63217279*ep^3*mtt^6*mWW^3*s^5*t^6 + 137478677*ep^4*mtt^6*mWW^3*s^5*t^6 + 122192411*ep^5*mtt^6*mWW^3*s^5*t^6 + 39203036*ep^6*mtt^6*mWW^3*s^5*t^6 - 236616*mtt^5*mWW^4*s^5*t^6 - 2595942*ep*mtt^5*mWW^4*s^5*t^6 - 14500914*ep^2*mtt^5*mWW^4*s^5*t^6 - 57470372*ep^3*mtt^5*mWW^4*s^5*t^6 - 127782890*ep^4*mtt^5*mWW^4*s^5*t^6 - 137044210*ep^5*mtt^5*mWW^4*s^5*t^6 - 55719712*ep^6*mtt^5*mWW^4*s^5*t^6 + 1254920*mtt^4*mWW^5*s^5*t^6 + 9043252*ep*mtt^4*mWW^5*s^5*t^6 + 9366601*ep^2*mtt^4*mWW^5*s^5*t^6 - 64869737*ep^3*mtt^4*mWW^5*s^5*t^6 - 206300221*ep^4*mtt^4*mWW^5*s^5*t^6 - 225890859*ep^5*mtt^4*mWW^5*s^5*t^6 - 86489916*ep^6*mtt^4*mWW^5*s^5*t^6 - 817384*mtt^3*mWW^6*s^5*t^6 - 5563048*ep*mtt^3*mWW^6*s^5*t^6 + 2468104*ep^2*mtt^3*mWW^6*s^5*t^6 + 102134344*ep^3*mtt^3*mWW^6*s^5*t^6 + 295567844*ep^4*mtt^3*mWW^6*s^5*t^6 + 333807332*ep^5*mtt^3*mWW^6*s^5*t^6 + 134854272*ep^6*mtt^3*mWW^6*s^5*t^6 + 119672*mtt^2*mWW^7*s^5*t^6 + 481970*ep*mtt^2*mWW^7*s^5*t^6 - 5025795*ep^2*mtt^2*mWW^7*s^5*t^6 - 39183423*ep^3*mtt^2*mWW^7*s^5*t^6 - 100081733*ep^4*mtt^2*mWW^7*s^5*t^6 - 110135951*ep^5*mtt^2*mWW^7*s^5*t^6 - 44489436*ep^6*mtt^2*mWW^7*s^5*t^6 + 16816*mtt*mWW^8*s^5*t^6 + 218602*ep*mtt*mWW^8*s^5*t^6 + 1032990*ep^2*mtt*mWW^8*s^5*t^6 + 2122984*ep^3*mtt*mWW^8*s^5*t^6 + 1985806*ep^4*mtt*mWW^8*s^5*t^6 + 748634*ep^5*mtt*mWW^8*s^5*t^6 + 55616*ep^6*mtt*mWW^8*s^5*t^6 + 14032*ep*mWW^9*s^5*t^6 + 178163*ep^2*mWW^9*s^5*t^6 + 841253*ep^3*mWW^9*s^5*t^6 + 1815329*ep^4*mWW^9*s^5*t^6 + 1820995*ep^5*mWW^9*s^5*t^6 + 691140*ep^6*mWW^9*s^5*t^6 + 28224*ep*mtt^8*s^6*t^6 + 295008*ep^2*mtt^8*s^6*t^6 + 1165248*ep^3*mtt^8*s^6*t^6 + 2208864*ep^4*mtt^8*s^6*t^6 + 2028096*ep^5*mtt^8*s^6*t^6 + 725760*ep^6*mtt^8*s^6*t^6 - 30576*mtt^7*mWW*s^6*t^6 + 162824*ep*mtt^7*mWW*s^6*t^6 + 2928360*ep^2*mtt^7*mWW*s^6*t^6 + 10107944*ep^3*mtt^7*mWW*s^6*t^6 + 13756968*ep^4*mtt^7*mWW*s^6*t^6 + 7125072*ep^5*mtt^7*mWW*s^6*t^6 + 608608*ep^6*mtt^7*mWW*s^6*t^6 - 233344*mtt^6*mWW^2*s^6*t^6 - 1428976*ep*mtt^6*mWW^2*s^6*t^6 - 2709768*ep^2*mtt^6*mWW^2*s^6*t^6 - 9254626*ep^3*mtt^6*mWW^2*s^6*t^6 - 33956068*ep^4*mtt^6*mWW^2*s^6*t^6 - 50452010*ep^5*mtt^6*mWW^2*s^6*t^6 - 24991400*ep^6*mtt^6*mWW^2*s^6*t^6 + 476360*mtt^5*mWW^3*s^6*t^6 + 2511036*ep*mtt^5*mWW^3*s^6*t^6 - 3379044*ep^2*mtt^5*mWW^3*s^6*t^6 - 40938926*ep^3*mtt^5*mWW^3*s^6*t^6 - 88444088*ep^4*mtt^5*mWW^3*s^6*t^6 - 76965354*ep^5*mtt^5*mWW^3*s^6*t^6 - 23878712*ep^6*mtt^5*mWW^3*s^6*t^6 + 95864*mtt^4*mWW^4*s^6*t^6 + 845684*ep*mtt^4*mWW^4*s^6*t^6 + 6307790*ep^2*mtt^4*mWW^4*s^6*t^6 + 38649070*ep^3*mtt^4*mWW^4*s^6*t^6 + 106463830*ep^4*mtt^4*mWW^4*s^6*t^6 + 126952370*ep^5*mtt^4*mWW^4*s^6*t^6 + 54763296*ep^6*mtt^4*mWW^4*s^6*t^6 - 558008*mtt^3*mWW^5*s^6*t^6 - 3986700*ep*mtt^3*mWW^5*s^6*t^6 - 3974852*ep^2*mtt^3*mWW^5*s^6*t^6 + 28740080*ep^3*mtt^3*mWW^5*s^6*t^6 + 89375672*ep^4*mtt^3*mWW^5*s^6*t^6 + 95922264*ep^5*mtt^3*mWW^5*s^6*t^6 + 35939824*ep^6*mtt^3*mWW^5*s^6*t^6 + 273160*mtt^2*mWW^6*s^6*t^6 + 1906084*ep*mtt^2*mWW^6*s^6*t^6 - 1044064*ep^2*mtt^2*mWW^6*s^6*t^6 - 38516706*ep^3*mtt^2*mWW^6*s^6*t^6 - 113302784*ep^4*mtt^2*mWW^6*s^6*t^6 - 129781114*ep^5*mtt^2*mWW^6*s^6*t^6 - 53055352*ep^6*mtt^2*mWW^6*s^6*t^6 - 23456*mtt*mWW^7*s^6*t^6 - 39656*ep*mtt*mWW^7*s^6*t^6 + 1673744*ep^2*mtt*mWW^7*s^6*t^6 + 10862358*ep^3*mtt*mWW^7*s^6*t^6 + 26356504*ep^4*mtt*mWW^7*s^6*t^6 + 28276386*ep^5*mtt*mWW^7*s^6*t^6 + 11258760*ep^6*mtt*mWW^7*s^6*t^6 - 12920*ep*mWW^8*s^6*t^6 - 154934*ep^2*mWW^8*s^6*t^6 - 703882*ep^3*mWW^8*s^6*t^6 - 1501778*ep^4*mWW^8*s^6*t^6 - 1516590*ep^5*mWW^8*s^6*t^6 - 584864*ep^6*mWW^8*s^6*t^6 - 16128*ep*mtt^7*s^7*t^6 - 172608*ep^2*mtt^7*s^7*t^6 - 699936*ep^3*mtt^7*s^7*t^6 - 1360512*ep^4*mtt^7*s^7*t^6 - 1277856*ep^5*mtt^7*s^7*t^6 - 466560*ep^6*mtt^7*s^7*t^6 + 16464*mtt^6*mWW*s^7*t^6 - 86352*ep*mtt^6*mWW*s^7*t^6 - 1497180*ep^2*mtt^6*mWW*s^7*t^6 - 4788404*ep^3*mtt^6*mWW*s^7*t^6 - 5497980*ep^4*mtt^6*mWW*s^7*t^6 - 1492236*ep^5*mtt^6*mWW*s^7*t^6 + 707608*ep^6*mtt^6*mWW*s^7*t^6 + 102480*mtt^5*mWW^2*s^7*t^6 + 545864*ep*mtt^5*mWW^2*s^7*t^6 + 907968*ep^2*mtt^5*mWW^2*s^7*t^6 + 5900630*ep^3*mtt^5*mWW^2*s^7*t^6 + 23856624*ep^4*mtt^5*mWW^2*s^7*t^6 + 34859642*ep^5*mtt^5*mWW^2*s^7*t^6 + 16908600*ep^6*mtt^5*mWW^2*s^7*t^6 - 206584*mtt^4*mWW^3*s^7*t^6 - 1143812*ep*mtt^4*mWW^3*s^7*t^6 + 913400*ep^2*mtt^4*mWW^3*s^7*t^6 + 15700352*ep^3*mtt^4*mWW^3*s^7*t^6 + 34780508*ep^4*mtt^4*mWW^3*s^7*t^6 + 30442168*ep^5*mtt^4*mWW^3*s^7*t^6 + 9443032*ep^6*mtt^4*mWW^3*s^7*t^6 + 952*mtt^3*mWW^4*s^7*t^6 + 70600*ep*mtt^3*mWW^4*s^7*t^6 - 1234320*ep^2*mtt^3*mWW^4*s^7*t^6 - 15113336*ep^3*mtt^3*mWW^4*s^7*t^6 - 47646756*ep^4*mtt^3*mWW^4*s^7*t^6 - 59382708*ep^5*mtt^3*mWW^4*s^7*t^6 - 26109992*ep^6*mtt^3*mWW^4*s^7*t^6 + 125608*mtt^2*mWW^5*s^7*t^6 + 938168*ep*mtt^2*mWW^5*s^7*t^6 + 1085452*ep^2*mtt^2*mWW^5*s^7*t^6 - 6940152*ep^3*mtt^2*mWW^5*s^7*t^6 - 23145944*ep^4*mtt^2*mWW^5*s^7*t^6 - 25981188*ep^5*mtt^2*mWW^5*s^7*t^6 - 10109440*ep^6*mtt^2*mWW^5*s^7*t^6 - 38920*mtt*mWW^6*s^7*t^6 - 272576*ep*mtt*mWW^6*s^7*t^6 + 321392*ep^2*mtt*mWW^6*s^7*t^6 + 7075346*ep^3*mtt*mWW^6*s^7*t^6 + 20729092*ep^4*mtt*mWW^6*s^7*t^6 + 23915626*ep^5*mtt*mWW^6*s^7*t^6 + 9854576*ep^6*mtt*mWW^6*s^7*t^6 - 21748*ep*mWW^7*s^7*t^6 - 267304*ep^2*mWW^7*s^7*t^6 - 1238340*ep^3*mWW^7*s^7*t^6 - 2657944*ep^4*mWW^7*s^7*t^6 - 2674872*ep^5*mWW^7*s^7*t^6 - 1022960*ep^6*mWW^7*s^7*t^6 + 5040*ep*mtt^6*s^8*t^6 + 54696*ep^2*mtt^6*s^8*t^6 + 225120*ep^3*mtt^6*s^8*t^6 + 443592*ep^4*mtt^6*s^8*t^6 + 421632*ep^5*mtt^6*s^8*t^6 + 155520*ep^6*mtt^6*s^8*t^6 - 5040*mtt^5*mWW*s^8*t^6 + 23176*ep*mtt^5*mWW*s^8*t^6 + 401092*ep^2*mtt^5*mWW*s^8*t^6 + 1121428*ep^3*mtt^5*mWW*s^8*t^6 + 798996*ep^4*mtt^5*mWW*s^8*t^6 - 557700*ep^5*mtt^5*mWW*s^8*t^6 - 646688*ep^6*mtt^5*mWW*s^8*t^6 - 23440*mtt^4*mWW^2*s^8*t^6 - 105140*ep*mtt^4*mWW^2*s^8*t^6 - 159366*ep^2*mtt^4*mWW^2*s^8*t^6 - 1968982*ep^3*mtt^4*mWW^2*s^8*t^6 - 8087954*ep^4*mtt^4*mWW^2*s^8*t^6 - 11543750*ep^5*mtt^4*mWW^2*s^8*t^6 - 5487512*ep^6*mtt^4*mWW^2*s^8*t^6 + 51936*mtt^3*mWW^3*s^8*t^6 + 298148*ep*mtt^3*mWW^3*s^8*t^6 - 86912*ep^2*mtt^3*mWW^3*s^8*t^6 - 3180032*ep^3*mtt^3*mWW^3*s^8*t^6 - 6958016*ep^4*mtt^3*mWW^3*s^8*t^6 - 5798524*ep^5*mtt^3*mWW^3*s^8*t^6 - 1663128*ep^6*mtt^3*mWW^3*s^8*t^6 - 13392*mtt^2*mWW^4*s^8*t^6 - 126228*ep*mtt^2*mWW^4*s^8*t^6 + 50588*ep^2*mtt^2*mWW^4*s^8*t^6 + 3675772*ep^3*mtt^2*mWW^4*s^8*t^6 + 12309908*ep^4*mtt^2*mWW^4*s^8*t^6 + 15387648*ep^5*mtt^2*mWW^4*s^8*t^6 + 6727944*ep^6*mtt^2*mWW^4*s^8*t^6 - 10064*mtt*mWW^5*s^8*t^6 - 93356*ep*mtt*mWW^5*s^8*t^6 - 211348*ep^2*mtt*mWW^5*s^8*t^6 + 432956*ep^3*mtt*mWW^5*s^8*t^6 + 2300652*ep^4*mtt*mWW^5*s^8*t^6 + 3035648*ep^5*mtt*mWW^5*s^8*t^6 + 1313336*ep^6*mtt*mWW^5*s^8*t^6 - 5032*ep*mWW^6*s^8*t^6 - 60942*ep^2*mWW^6*s^8*t^6 - 280182*ep^3*mWW^6*s^8*t^6 - 597322*ep^4*mWW^6*s^8*t^6 - 596410*ep^5*mWW^6*s^8*t^6 - 225904*ep^6*mWW^6*s^8*t^6 - 672*ep*mtt^5*s^9*t^6 - 7360*ep^2*mtt^5*s^9*t^6 - 30584*ep^3*mtt^5*s^9*t^6 - 60784*ep^4*mtt^5*s^9*t^6 - 58200*ep^5*mtt^5*s^9*t^6 - 21600*ep^6*mtt^5*s^9*t^6 + 672*mtt^4*mWW*s^9*t^6 - 2416*ep*mtt^4*mWW*s^9*t^6 - 43184*ep^2*mtt^4*mWW*s^9*t^6 - 92272*ep^3*mtt^4*mWW*s^9*t^6 + 34320*ep^4*mtt^4*mWW*s^9*t^6 + 231976*ep^5*mtt^4*mWW*s^9*t^6 + 151960*ep^6*mtt^4*mWW*s^9*t^6 + 1952*mtt^3*mWW^2*s^9*t^6 + 6752*ep*mtt^3*mWW^2*s^9*t^6 + 15376*ep^2*mtt^3*mWW^2*s^9*t^6 + 286928*ep^3*mtt^3*mWW^2*s^9*t^6 + 1103800*ep^4*mtt^3*mWW^2*s^9*t^6 + 1504200*ep^5*mtt^3*mWW^2*s^9*t^6 + 692304*ep^6*mtt^3*mWW^2*s^9*t^6 - 5920*mtt^2*mWW^3*s^9*t^6 - 32800*ep*mtt^2*mWW^3*s^9*t^6 + 3616*ep^2*mtt^2*mWW^3*s^9*t^6 + 226688*ep^3*mtt^2*mWW^3*s^9*t^6 + 331688*ep^4*mtt^2*mWW^3*s^9*t^6 + 75672*ep^5*mtt^2*mWW^3*s^9*t^6 - 67600*ep^6*mtt^2*mWW^3*s^9*t^6 + 3296*mtt*mWW^4*s^9*t^6 + 27680*ep*mtt*mWW^4*s^9*t^6 + 10944*ep^2*mtt*mWW^4*s^9*t^6 - 493512*ep^3*mtt*mWW^4*s^9*t^6 - 1640680*ep^4*mtt*mWW^4*s^9*t^6 - 1995728*ep^5*mtt*mWW^4*s^9*t^6 - 850384*ep^6*mtt*mWW^4*s^9*t^6 + 1648*ep*mWW^5*s^9*t^6 + 21088*ep^2*mWW^5*s^9*t^6 + 101056*ep^3*mWW^5*s^9*t^6 + 222376*ep^4*mWW^5*s^9*t^6 + 228128*ep^5*mWW^5*s^9*t^6 + 88664*ep^6*mWW^5*s^9*t^6 + 2512*ep*mtt^13*t^7 + 30688*ep^2*mtt^13*t^7 + 140956*ep^3*mtt^13*t^7 + 303192*ep^4*mtt^13*t^7 + 308396*ep^5*mtt^13*t^7 + 119856*ep^6*mtt^13*t^7 + 3456*ep*mtt^12*mWW*t^7 + 47618*ep^2*mtt^12*mWW*t^7 + 236670*ep^3*mtt^12*mWW*t^7 + 529238*ep^4*mtt^12*mWW*t^7 + 546162*ep^5*mtt^12*mWW*t^7 + 212456*ep^6*mtt^12*mWW*t^7 - 53308*ep*mtt^11*mWW^2*t^7 - 661300*ep^2*mtt^11*mWW^2*t^7 - 3068780*ep^3*mtt^11*mWW^2*t^7 - 6628316*ep^4*mtt^11*mWW^2*t^7 - 6742920*ep^5*mtt^11*mWW^2*t^7 - 2615136*ep^6*mtt^11*mWW^2*t^7 + 108392*ep*mtt^10*mWW^3*t^7 + 1287680*ep^2*mtt^10*mWW^3*t^7 + 5778364*ep^3*mtt^10*mWW^3*t^7 + 12225640*ep^4*mtt^10*mWW^3*t^7 + 12299028*ep^5*mtt^10*mWW^3*t^7 + 4748496*ep^6*mtt^10*mWW^3*t^7 - 36232*ep*mtt^9*mWW^4*t^7 - 308044*ep^2*mtt^9*mWW^4*t^7 - 928428*ep^3*mtt^9*mWW^4*t^7 - 1323516*ep^4*mtt^9*mWW^4*t^7 - 956084*ep^5*mtt^9*mWW^4*t^7 - 309776*ep^6*mtt^9*mWW^4*t^7 - 136216*ep*mtt^8*mWW^5*t^7 - 1814956*ep^2*mtt^8*mWW^5*t^7 - 8885344*ep^3*mtt^8*mWW^5*t^7 - 19875412*ep^4*mtt^8*mWW^5*t^7 - 20637496*ep^5*mtt^8*mWW^5*t^7 - 8061856*ep^6*mtt^8*mWW^5*t^7 + 199456*ep*mtt^7*mWW^6*t^7 + 2474652*ep^2*mtt^7*mWW^6*t^7 + 11513816*ep^3*mtt^7*mWW^6*t^7 + 24987556*ep^4*mtt^7*mWW^6*t^7 + 25519080*ep^5*mtt^7*mWW^6*t^7 + 9891680*ep^6*mtt^7*mWW^6*t^7 - 111272*ep*mtt^6*mWW^7*t^7 - 1307040*ep^2*mtt^6*mWW^7*t^7 - 5821160*ep^3*mtt^6*mWW^7*t^7 - 12280344*ep^4*mtt^6*mWW^7*t^7 - 12330920*ep^5*mtt^6*mWW^7*t^7 - 4732704*ep^6*mtt^6*mWW^7*t^7 + 21688*ep*mtt^5*mWW^8*t^7 + 223740*ep^2*mtt^5*mWW^8*t^7 + 879336*ep^3*mtt^5*mWW^8*t^7 + 1684580*ep^4*mtt^5*mWW^8*t^7 + 1580672*ep^5*mtt^5*mWW^8*t^7 + 577984*ep^6*mtt^5*mWW^8*t^7 + 2552*ep*mtt^4*mWW^9*t^7 + 38874*ep^2*mtt^4*mWW^9*t^7 + 207098*ep^3*mtt^4*mWW^9*t^7 + 487966*ep^4*mtt^4*mWW^9*t^7 + 526174*ep^5*mtt^4*mWW^9*t^7 + 213016*ep^6*mtt^4*mWW^9*t^7 - 996*ep*mtt^3*mWW^10*t^7 - 11512*ep^2*mtt^3*mWW^10*t^7 - 50692*ep^3*mtt^3*mWW^10*t^7 - 106760*ep^4*mtt^3*mWW^10*t^7 - 108440*ep^5*mtt^3*mWW^10*t^7 - 42720*ep^6*mtt^3*mWW^10*t^7 - 32*ep*mtt^2*mWW^11*t^7 - 400*ep^2*mtt^2*mWW^11*t^7 - 1836*ep^3*mtt^2*mWW^11*t^7 - 3824*ep^4*mtt^2*mWW^11*t^7 - 3652*ep^5*mtt^2*mWW^11*t^7 - 1296*ep^6*mtt^2*mWW^11*t^7 - 13344*ep*mtt^12*s*t^7 - 169656*ep^2*mtt^12*s*t^7 - 804508*ep^3*mtt^12*s*t^7 - 1769888*ep^4*mtt^12*s*t^7 - 1829116*ep^5*mtt^12*s*t^7 - 719088*ep^6*mtt^12*s*t^7 - 2512*mtt^11*mWW*s*t^7 - 38872*ep*mtt^11*mWW*s*t^7 - 277748*ep^2*mtt^11*mWW*s*t^7 - 1056718*ep^3*mtt^11*mWW*s*t^7 - 2079776*ep^4*mtt^11*mWW*s*t^7 - 1992718*ep^5*mtt^11*mWW*s*t^7 - 736696*ep^6*mtt^11*mWW*s*t^7 - 5968*mtt^10*mWW^2*s*t^7 + 178810*ep*mtt^10*mWW^2*s*t^7 + 2946965*ep^2*mtt^10*mWW^2*s*t^7 + 15095755*ep^3*mtt^10*mWW^2*s*t^7 + 34309511*ep^4*mtt^10*mWW^2*s*t^7 + 35984059*ep^5*mtt^10*mWW^2*s*t^7 + 14235708*ep^6*mtt^10*mWW^2*s*t^7 + 47340*mtt^9*mWW^3*s*t^7 - 27204*ep*mtt^9*mWW^3*s*t^7 - 4815448*ep^2*mtt^9*mWW^3*s*t^7 - 28902156*ep^3*mtt^9*mWW^3*s*t^7 - 69152140*ep^4*mtt^9*mWW^3*s*t^7 - 74405304*ep^5*mtt^9*mWW^3*s*t^7 - 29931808*ep^6*mtt^9*mWW^3*s*t^7 - 61052*mtt^8*mWW^4*s*t^7 - 316586*ep*mtt^8*mWW^4*s*t^7 + 982950*ep^2*mtt^8*mWW^4*s*t^7 + 9886116*ep^3*mtt^8*mWW^4*s*t^7 + 25528346*ep^4*mtt^8*mWW^4*s*t^7 + 28299794*ep^5*mtt^8*mWW^4*s*t^7 + 11706792*ep^6*mtt^8*mWW^4*s*t^7 - 24820*mtt^7*mWW^5*s*t^7 + 77566*ep*mtt^7*mWW^5*s*t^7 + 4754664*ep^2*mtt^7*mWW^5*s*t^7 + 30719372*ep^3*mtt^7*mWW^5*s*t^7 + 77302264*ep^4*mtt^7*mWW^5*s*t^7 + 85363746*ep^5*mtt^7*mWW^5*s*t^7 + 34554888*ep^6*mtt^7*mWW^5*s*t^7 + 111396*mtt^6*mWW^6*s*t^7 + 425566*ep*mtt^6*mWW^6*s*t^7 - 5923860*ep^2*mtt^6*mWW^6*s*t^7 - 45300782*ep^3*mtt^6*mWW^6*s*t^7 - 116934144*ep^4*mtt^6*mWW^6*s*t^7 - 130192856*ep^5*mtt^6*mWW^6*s*t^7 - 53065440*ep^6*mtt^6*mWW^6*s*t^7 - 88060*mtt^5*mWW^7*s*t^7 - 343878*ep*mtt^5*mWW^7*s*t^7 + 3663672*ep^2*mtt^5*mWW^7*s*t^7 + 27716654*ep^3*mtt^5*mWW^7*s*t^7 + 70084052*ep^4*mtt^5*mWW^7*s*t^7 + 76985944*ep^5*mtt^5*mWW^7*s*t^7 + 31127456*ep^6*mtt^5*mWW^7*s*t^7 + 23212*mtt^4*mWW^8*s*t^7 + 17818*ep*mtt^4*mWW^8*s*t^7 - 1476430*ep^2*mtt^4*mWW^8*s*t^7 - 8242954*ep^3*mtt^4*mWW^8*s*t^7 - 18393138*ep^4*mtt^4*mWW^8*s*t^7 - 18777876*ep^5*mtt^4*mWW^8*s*t^7 - 7234992*ep^6*mtt^4*mWW^8*s*t^7 + 1524*mtt^3*mWW^9*s*t^7 + 46730*ep*mtt^3*mWW^9*s*t^7 + 296092*ep^2*mtt^3*mWW^9*s*t^7 + 653934*ep^3*mtt^3*mWW^9*s*t^7 + 444336*ep^4*mtt^3*mWW^9*s*t^7 - 203784*ep^5*mtt^3*mWW^9*s*t^7 - 263072*ep^6*mtt^3*mWW^9*s*t^7 - 1028*mtt^2*mWW^10*s*t^7 - 4728*ep*mtt^2*mWW^10*s*t^7 + 37079*ep^2*mtt^2*mWW^10*s*t^7 + 308711*ep^3*mtt^2*mWW^10*s*t^7 + 805561*ep^4*mtt^2*mWW^10*s*t^7 + 908545*ep^5*mtt^2*mWW^10*s*t^7 + 379700*ep^6*mtt^2*mWW^10*s*t^7 - 32*mtt*mWW^11*s*t^7 - 1830*ep*mtt*mWW^11*s*t^7 - 17680*ep^2*mtt*mWW^11*s*t^7 - 70670*ep^3*mtt*mWW^11*s*t^7 - 139248*ep^4*mtt*mWW^11*s*t^7 - 134956*ep^5*mtt*mWW^11*s*t^7 - 51504*ep^6*mtt*mWW^11*s*t^7 - 48*ep*mWW^12*s*t^7 - 600*ep^2*mWW^12*s*t^7 - 2754*ep^3*mWW^12*s*t^7 - 5736*ep^4*mWW^12*s*t^7 - 5478*ep^5*mWW^12*s*t^7 - 1944*ep^6*mWW^12*s*t^7 + 21168*ep*mtt^11*s^2*t^7 + 314008*ep^2*mtt^11*s^2*t^7 + 1653480*ep^3*mtt^11*s^2*t^7 + 3887752*ep^4*mtt^11*s^2*t^7 + 4198184*ep^5*mtt^11*s^2*t^7 + 1701408*ep^6*mtt^11*s^2*t^7 + 20208*mtt^10*mWW*s^2*t^7 + 158784*ep*mtt^10*mWW*s^2*t^7 + 431994*ep^2*mtt^10*mWW*s^2*t^7 + 608070*ep^3*mtt^10*mWW*s^2*t^7 + 627678*ep^4*mtt^10*mWW*s^2*t^7 + 529130*ep^5*mtt^10*mWW*s^2*t^7 + 222536*ep^6*mtt^10*mWW*s^2*t^7 + 43920*mtt^9*mWW^2*s^2*t^7 + 89350*ep*mtt^9*mWW^2*s^2*t^7 - 3875809*ep^2*mtt^9*mWW^2*s^2*t^7 - 27066677*ep^3*mtt^9*mWW^2*s^2*t^7 - 69019055*ep^4*mtt^9*mWW^2*s^2*t^7 - 76840013*ep^5*mtt^9*mWW^2*s^2*t^7 - 31517316*ep^6*mtt^9*mWW^2*s^2*t^7 - 315040*mtt^8*mWW^3*s^2*t^7 - 1793436*ep*mtt^8*mWW^3*s^2*t^7 + 5883933*ep^2*mtt^8*mWW^3*s^2*t^7 + 64287237*ep^3*mtt^8*mWW^3*s^2*t^7 + 172059179*ep^4*mtt^8*mWW^3*s^2*t^7 + 192378643*ep^5*mtt^8*mWW^3*s^2*t^7 + 78589404*ep^6*mtt^8*mWW^3*s^2*t^7 + 357448*mtt^7*mWW^4*s^2*t^7 + 1959166*ep*mtt^7*mWW^4*s^2*t^7 - 3967817*ep^2*mtt^7*mWW^4*s^2*t^7 - 46910441*ep^3*mtt^7*mWW^4*s^2*t^7 - 118768111*ep^4*mtt^7*mWW^4*s^2*t^7 - 126440961*ep^5*mtt^7*mWW^4*s^2*t^7 - 49902164*ep^6*mtt^7*mWW^4*s^2*t^7 + 145444*mtt^6*mWW^5*s^2*t^7 + 1532018*ep*mtt^6*mWW^5*s^2*t^7 + 923045*ep^2*mtt^6*mWW^5*s^2*t^7 - 31510007*ep^3*mtt^6*mWW^5*s^2*t^7 - 111153509*ep^4*mtt^6*mWW^5*s^2*t^7 - 139759019*ep^5*mtt^6*mWW^5*s^2*t^7 - 60472092*ep^6*mtt^6*mWW^5*s^2*t^7 - 510652*mtt^5*mWW^6*s^2*t^7 - 3574490*ep*mtt^5*mWW^6*s^2*t^7 + 3380225*ep^2*mtt^5*mWW^6*s^2*t^7 + 83305103*ep^3*mtt^5*mWW^6*s^2*t^7 + 244612283*ep^4*mtt^5*mWW^6*s^2*t^7 + 283376967*ep^5*mtt^5*mWW^6*s^2*t^7 + 117253164*ep^6*mtt^5*mWW^6*s^2*t^7 + 320392*mtt^4*mWW^7*s^2*t^7 + 1748974*ep*mtt^4*mWW^7*s^2*t^7 - 6200781*ep^2*mtt^4*mWW^7*s^2*t^7 - 63672203*ep^3*mtt^4*mWW^7*s^2*t^7 - 166845687*ep^4*mtt^4*mWW^7*s^2*t^7 - 183559387*ep^5*mtt^4*mWW^7*s^2*t^7 - 73703868*ep^6*mtt^4*mWW^7*s^2*t^7 - 54832*mtt^3*mWW^8*s^2*t^7 - 17358*ep*mtt^3*mWW^8*s^2*t^7 + 3861213*ep^2*mtt^3*mWW^8*s^2*t^7 + 21356153*ep^3*mtt^3*mWW^8*s^2*t^7 + 47442115*ep^4*mtt^3*mWW^8*s^2*t^7 + 48070129*ep^5*mtt^3*mWW^8*s^2*t^7 + 18347220*ep^6*mtt^3*mWW^8*s^2*t^7 - 8764*mtt^2*mWW^9*s^2*t^7 - 128578*ep*mtt^2*mWW^9*s^2*t^7 - 633411*ep^2*mtt^2*mWW^9*s^2*t^7 - 1282439*ep^3*mtt^2*mWW^9*s^2*t^7 - 995549*ep^4*mtt^2*mWW^9*s^2*t^7 + 2985*ep^5*mtt^2*mWW^9*s^2*t^7 + 251316*ep^6*mtt^2*mWW^9*s^2*t^7 + 1876*mtt*mWW^10*s^2*t^7 + 2164*ep*mtt*mWW^10*s^2*t^7 - 141580*ep^2*mtt*mWW^10*s^2*t^7 - 873938*ep^3*mtt*mWW^10*s^2*t^7 - 2060072*ep^4*mtt*mWW^10*s^2*t^7 - 2163154*ep^5*mtt*mWW^10*s^2*t^7 - 847176*ep^6*mtt*mWW^10*s^2*t^7 + 2238*ep*mWW^11*s^2*t^7 + 24980*ep^2*mWW^11*s^2*t^7 + 105662*ep^3*mWW^11*s^2*t^7 + 212976*ep^4*mWW^11*s^2*t^7 + 206496*ep^5*mWW^11*s^2*t^7 + 77568*ep^6*mWW^11*s^2*t^7 + 14448*ep*mtt^10*s^3*t^7 - 25480*ep^2*mtt^10*s^3*t^7 - 888440*ep^3*mtt^10*s^3*t^7 - 3125528*ep^4*mtt^10*s^3*t^7 - 4077304*ep^5*mtt^10*s^3*t^7 - 1843296*ep^6*mtt^10*s^3*t^7 - 69392*mtt^9*mWW*s^3*t^7 - 338464*ep*mtt^9*mWW*s^3*t^7 + 492396*ep^2*mtt^9*mWW*s^3*t^7 + 4755714*ep^3*mtt^9*mWW*s^3*t^7 + 8780976*ep^4*mtt^9*mWW*s^3*t^7 + 6289330*ep^5*mtt^9*mWW*s^3*t^7 + 1454624*ep^6*mtt^9*mWW*s^3*t^7 - 134368*mtt^8*mWW^2*s^3*t^7 - 1264268*ep*mtt^8*mWW^2*s^3*t^7 - 1657346*ep^2*mtt^8*mWW^2*s^3*t^7 + 15399116*ep^3*mtt^8*mWW^2*s^3*t^7 + 58533242*ep^4*mtt^8*mWW^2*s^3*t^7 + 74955248*ep^5*mtt^8*mWW^2*s^3*t^7 + 33021168*ep^6*mtt^8*mWW^2*s^3*t^7 + 877720*mtt^7*mWW^3*s^3*t^7 + 5818098*ep*mtt^7*mWW^3*s^3*t^7 - 759299*ep^2*mtt^7*mWW^3*s^3*t^7 - 85233819*ep^3*mtt^7*mWW^3*s^3*t^7 - 242115169*ep^4*mtt^7*mWW^3*s^3*t^7 - 268223703*ep^5*mtt^7*mWW^3*s^3*t^7 - 107217892*ep^6*mtt^7*mWW^3*s^3*t^7 - 878384*mtt^6*mWW^4*s^3*t^7 - 4620516*ep*mtt^6*mWW^4*s^3*t^7 + 10288187*ep^2*mtt^6*mWW^4*s^3*t^7 + 109954685*ep^3*mtt^6*mWW^4*s^3*t^7 + 265093701*ep^4*mtt^6*mWW^4*s^3*t^7 + 269244467*ep^5*mtt^6*mWW^4*s^3*t^7 + 101420332*ep^6*mtt^6*mWW^4*s^3*t^7 - 319416*mtt^5*mWW^5*s^3*t^7 - 3831018*ep*mtt^5*mWW^5*s^3*t^7 - 13692819*ep^2*mtt^5*mWW^5*s^3*t^7 - 7406017*ep^3*mtt^5*mWW^5*s^3*t^7 + 45089987*ep^4*mtt^5*mWW^5*s^3*t^7 + 81827903*ep^5*mtt^5*mWW^5*s^3*t^7 + 39970292*ep^6*mtt^5*mWW^5*s^3*t^7 + 911648*mtt^4*mWW^6*s^3*t^7 + 6652160*ep*mtt^4*mWW^6*s^3*t^7 + 1907105*ep^2*mtt^4*mWW^6*s^3*t^7 - 93881277*ep^3*mtt^4*mWW^6*s^3*t^7 - 288916537*ep^4*mtt^4*mWW^6*s^3*t^7 - 333324783*ep^5*mtt^4*mWW^6*s^3*t^7 - 136105948*ep^6*mtt^4*mWW^6*s^3*t^7 - 441592*mtt^3*mWW^7*s^3*t^7 - 2473814*ep*mtt^3*mWW^7*s^3*t^7 + 7251983*ep^2*mtt^3*mWW^7*s^3*t^7 + 79596077*ep^3*mtt^3*mWW^7*s^3*t^7 + 207778017*ep^4*mtt^3*mWW^7*s^3*t^7 + 226077045*ep^5*mtt^3*mWW^7*s^3*t^7 + 89684252*ep^6*mtt^3*mWW^7*s^3*t^7 + 47216*mtt^2*mWW^8*s^3*t^7 - 53456*ep*mtt^2*mWW^8*s^3*t^7 - 4333999*ep^2*mtt^2*mWW^8*s^3*t^7 - 23689243*ep^3*mtt^2*mWW^8*s^3*t^7 - 53084837*ep^4*mtt^2*mWW^8*s^3*t^7 - 54234309*ep^5*mtt^2*mWW^8*s^3*t^7 - 20839220*ep^6*mtt^2*mWW^8*s^3*t^7 + 6568*mtt*mWW^9*s^3*t^7 + 88974*ep*mtt*mWW^9*s^3*t^7 + 432019*ep^2*mtt*mWW^9*s^3*t^7 + 945077*ep^3*mtt*mWW^9*s^3*t^7 + 1012533*ep^4*mtt*mWW^9*s^3*t^7 + 516425*ep^5*mtt*mWW^9*s^3*t^7 + 96788*ep^6*mtt*mWW^9*s^3*t^7 + 7856*ep*mWW^10*s^3*t^7 + 97253*ep^2*mWW^10*s^3*t^7 + 448127*ep^3*mWW^10*s^3*t^7 + 953615*ep^4*mWW^10*s^3*t^7 + 949681*ep^5*mWW^10*s^3*t^7 + 358900*ep^6*mWW^10*s^3*t^7 - 100464*ep*mtt^9*s^4*t^7 - 807240*ep^2*mtt^9*s^4*t^7 - 2100448*ep^3*mtt^9*s^4*t^7 - 1978088*ep^4*mtt^9*s^4*t^7 - 125440*ep^5*mtt^9*s^4*t^7 + 497280*ep^6*mtt^9*s^4*t^7 + 132656*mtt^8*mWW*s^4*t^7 + 430520*ep*mtt^8*mWW*s^4*t^7 - 2561050*ep^2*mtt^8*mWW*s^4*t^7 - 12401422*ep^3*mtt^8*mWW*s^4*t^7 - 17164518*ep^4*mtt^8*mWW*s^4*t^7 - 7267786*ep^5*mtt^8*mWW*s^4*t^7 + 587600*ep^6*mtt^8*mWW*s^4*t^7 + 217968*mtt^7*mWW^2*s^4*t^7 + 2461376*ep*mtt^7*mWW^2*s^4*t^7 + 9777850*ep^2*mtt^7*mWW^2*s^4*t^7 + 15953630*ep^3*mtt^7*mWW^2*s^4*t^7 + 5723486*ep^4*mtt^7*mWW^2*s^4*t^7 - 10586494*ep^5*mtt^7*mWW^2*s^4*t^7 - 8201160*ep^6*mtt^7*mWW^2*s^4*t^7 - 1325904*mtt^6*mWW^3*s^4*t^7 - 8709750*ep*mtt^6*mWW^3*s^4*t^7 - 4598313*ep^2*mtt^6*mWW^3*s^4*t^7 + 75343903*ep^3*mtt^6*mWW^3*s^4*t^7 + 207502601*ep^4*mtt^6*mWW^3*s^4*t^7 + 211953691*ep^5*mtt^6*mWW^3*s^4*t^7 + 77591868*ep^6*mtt^6*mWW^3*s^4*t^7 + 1183240*mtt^5*mWW^4*s^4*t^7 + 6322572*ep*mtt^5*mWW^4*s^4*t^7 - 12717367*ep^2*mtt^5*mWW^4*s^4*t^7 - 143069757*ep^3*mtt^5*mWW^4*s^4*t^7 - 344589009*ep^4*mtt^5*mWW^4*s^4*t^7 - 346689027*ep^5*mtt^5*mWW^4*s^4*t^7 - 128754708*ep^6*mtt^5*mWW^4*s^4*t^7 + 317396*mtt^4*mWW^5*s^4*t^7 + 3686262*ep*mtt^4*mWW^5*s^4*t^7 + 16822762*ep^2*mtt^4*mWW^5*s^4*t^7 + 41337712*ep^3*mtt^4*mWW^5*s^4*t^7 + 58309310*ep^4*mtt^4*mWW^5*s^4*t^7 + 44874206*ep^5*mtt^4*mWW^5*s^4*t^7 + 15012832*ep^6*mtt^4*mWW^5*s^4*t^7 - 782524*mtt^3*mWW^6*s^4*t^7 - 5678864*ep*mtt^3*mWW^6*s^4*t^7 - 3122960*ep^2*mtt^3*mWW^6*s^4*t^7 + 66253798*ep^3*mtt^3*mWW^6*s^4*t^7 + 204377956*ep^4*mtt^3*mWW^6*s^4*t^7 + 231603426*ep^5*mtt^3*mWW^6*s^4*t^7 + 92630536*ep^6*mtt^3*mWW^6*s^4*t^7 + 273020*mtt^2*mWW^7*s^4*t^7 + 1511358*ep*mtt^2*mWW^7*s^4*t^7 - 5020309*ep^2*mtt^2*mWW^7*s^4*t^7 - 52970831*ep^3*mtt^2*mWW^7*s^4*t^7 - 138010287*ep^4*mtt^2*mWW^7*s^4*t^7 - 149993299*ep^5*mtt^2*mWW^7*s^4*t^7 - 59410924*ep^6*mtt^2*mWW^7*s^4*t^7 - 15852*mtt*mWW^8*s^4*t^7 + 84756*ep*mtt*mWW^8*s^4*t^7 + 2320349*ep^2*mtt*mWW^8*s^4*t^7 + 12108769*ep^3*mtt*mWW^8*s^4*t^7 + 26922815*ep^4*mtt*mWW^8*s^4*t^7 + 27472823*ep^5*mtt*mWW^8*s^4*t^7 + 10568372*ep^6*mtt*mWW^8*s^4*t^7 - 9686*ep*mWW^9*s^4*t^7 - 106202*ep^2*mWW^9*s^4*t^7 - 446714*ep^3*mWW^9*s^4*t^7 - 906106*ep^4*mWW^9*s^4*t^7 - 888820*ep^5*mWW^9*s^4*t^7 - 337376*ep^6*mWW^9*s^4*t^7 + 162288*ep*mtt^8*s^5*t^7 + 1437352*ep^2*mtt^8*s^5*t^7 + 4512144*ep^3*mtt^8*s^5*t^7 + 6392008*ep^4*mtt^8*s^5*t^7 + 4030544*ep^5*mtt^8*s^5*t^7 + 848064*ep^6*mtt^8*s^5*t^7 - 153840*mtt^7*mWW*s^5*t^7 - 347496*ep*mtt^7*mWW*s^5*t^7 + 3742012*ep^2*mtt^7*mWW*s^5*t^7 + 13538790*ep^3*mtt^7*mWW*s^5*t^7 + 11039552*ep^4*mtt^7*mWW*s^5*t^7 - 5846722*ep^5*mtt^7*mWW*s^5*t^7 - 7746856*ep^6*mtt^7*mWW*s^5*t^7 - 195920*mtt^6*mWW^2*s^5*t^7 - 2253550*ep*mtt^6*mWW^2*s^5*t^7 - 11141135*ep^2*mtt^6*mWW^2*s^5*t^7 - 33058293*ep^3*mtt^6*mWW^2*s^5*t^7 - 57595789*ep^4*mtt^6*mWW^2*s^5*t^7 - 52240501*ep^5*mtt^6*mWW^2*s^5*t^7 - 18822324*ep^6*mtt^6*mWW^2*s^5*t^7 + 1172252*mtt^5*mWW^3*s^5*t^7 + 7399106*ep*mtt^5*mWW^3*s^5*t^7 + 4745987*ep^2*mtt^5*mWW^3*s^5*t^7 - 45575333*ep^3*mtt^5*mWW^3*s^5*t^7 - 109502927*ep^4*mtt^5*mWW^3*s^5*t^7 - 90974841*ep^5*mtt^5*mWW^3*s^5*t^7 - 25108004*ep^6*mtt^5*mWW^3*s^5*t^7 - 950676*mtt^4*mWW^4*s^5*t^7 - 5454858*ep*mtt^4*mWW^4*s^5*t^7 + 7523847*ep^2*mtt^4*mWW^4*s^5*t^7 + 110269159*ep^3*mtt^4*mWW^4*s^5*t^7 + 278474165*ep^4*mtt^4*mWW^4*s^5*t^7 + 288124567*ep^5*mtt^4*mWW^4*s^5*t^7 + 109158804*ep^6*mtt^4*mWW^4*s^5*t^7 - 126988*mtt^3*mWW^5*s^5*t^7 - 1522434*ep*mtt^3*mWW^5*s^5*t^7 - 9449156*ep^2*mtt^3*mWW^5*s^5*t^7 - 38289648*ep^3*mtt^3*mWW^5*s^5*t^7 - 85037092*ep^4*mtt^3*mWW^5*s^5*t^7 - 91697282*ep^5*mtt^3*mWW^5*s^5*t^7 - 37795240*ep^6*mtt^3*mWW^5*s^5*t^7 + 319636*mtt^2*mWW^6*s^5*t^7 + 2371344*ep*mtt^2*mWW^6*s^5*t^7 + 1742797*ep^2*mtt^2*mWW^6*s^5*t^7 - 25706355*ep^3*mtt^2*mWW^6*s^5*t^7 - 81404269*ep^4*mtt^2*mWW^6*s^5*t^7 - 92643973*ep^5*mtt^2*mWW^6*s^5*t^7 - 36977204*ep^6*mtt^2*mWW^6*s^5*t^7 - 64464*mtt*mWW^7*s^5*t^7 - 311584*ep*mtt*mWW^7*s^5*t^7 + 1925421*ep^2*mtt*mWW^7*s^5*t^7 + 16696135*ep^3*mtt*mWW^7*s^5*t^7 + 42629035*ep^4*mtt*mWW^7*s^5*t^7 + 46161789*ep^5*mtt*mWW^7*s^5*t^7 + 18285716*ep^6*mtt*mWW^7*s^5*t^7 - 44416*ep*mWW^8*s^5*t^7 - 527925*ep^2*mWW^8*s^5*t^7 - 2366919*ep^3*mWW^8*s^5*t^7 - 4959803*ep^4*mWW^8*s^5*t^7 - 4905261*ep^5*mWW^8*s^5*t^7 - 1850636*ep^6*mWW^8*s^5*t^7 - 138096*ep*mtt^7*s^6*t^7 - 1234744*ep^2*mtt^7*s^6*t^7 - 3934952*ep^3*mtt^7*s^6*t^7 - 5702312*ep^4*mtt^7*s^6*t^7 - 3732904*ep^5*mtt^7*s^6*t^7 - 847392*ep^6*mtt^7*s^6*t^7 + 110032*mtt^6*mWW*s^6*t^7 + 183152*ep*mtt^6*mWW*s^6*t^7 - 2771282*ep^2*mtt^6*mWW*s^6*t^7 - 7241742*ep^3*mtt^6*mWW*s^6*t^7 + 1910186*ep^4*mtt^6*mWW*s^6*t^7 + 17473198*ep^5*mtt^6*mWW*s^6*t^7 + 11638856*ep^6*mtt^6*mWW*s^6*t^7 + 88368*mtt^5*mWW^2*s^6*t^7 + 1024358*ep*mtt^5*mWW^2*s^6*t^7 + 6108675*ep^2*mtt^5*mWW^2*s^6*t^7 + 24454703*ep^3*mtt^5*mWW^2*s^6*t^7 + 53559229*ep^4*mtt^5*mWW^2*s^6*t^7 + 56379375*ep^5*mtt^5*mWW^2*s^6*t^7 + 22440972*ep^6*mtt^5*mWW^2*s^6*t^7 - 606176*mtt^4*mWW^3*s^6*t^7 - 3676078*ep*mtt^4*mWW^3*s^6*t^7 - 2248240*ep^2*mtt^4*mWW^3*s^6*t^7 + 17701360*ep^3*mtt^4*mWW^3*s^6*t^7 + 33183912*ep^4*mtt^4*mWW^3*s^6*t^7 + 15350366*ep^5*mtt^4*mWW^3*s^6*t^7 - 1514776*ep^6*mtt^4*mWW^3*s^6*t^7 + 458432*mtt^3*mWW^4*s^6*t^7 + 2894206*ep*mtt^3*mWW^4*s^6*t^7 - 1895456*ep^2*mtt^3*mWW^4*s^6*t^7 - 51159322*ep^3*mtt^3*mWW^4*s^6*t^7 - 139338240*ep^4*mtt^3*mWW^4*s^6*t^7 - 150901348*ep^5*mtt^3*mWW^4*s^6*t^7 - 59169832*ep^6*mtt^3*mWW^4*s^6*t^7 - 1968*mtt^2*mWW^5*s^6*t^7 + 156558*ep*mtt^2*mWW^5*s^6*t^7 + 3014036*ep^2*mtt^2*mWW^5*s^6*t^7 + 18241586*ep^3*mtt^2*mWW^5*s^6*t^7 + 46128020*ep^4*mtt^2*mWW^5*s^6*t^7 + 51930728*ep^5*mtt^2*mWW^5*s^6*t^7 + 21641064*ep^6*mtt^2*mWW^5*s^6*t^7 - 48688*mtt*mWW^6*s^6*t^7 - 404044*ep*mtt*mWW^6*s^6*t^7 - 574547*ep^2*mtt*mWW^6*s^6*t^7 + 3457275*ep^3*mtt*mWW^6*s^6*t^7 + 12877027*ep^4*mtt*mWW^6*s^6*t^7 + 15564061*ep^5*mtt*mWW^6*s^6*t^7 + 6430076*ep^6*mtt*mWW^6*s^6*t^7 - 29880*ep*mWW^7*s^6*t^7 - 355402*ep^2*mWW^7*s^6*t^7 - 1592988*ep^3*mWW^7*s^6*t^7 - 3323934*ep^4*mWW^7*s^6*t^7 - 3263220*ep^5*mWW^7*s^6*t^7 - 1219544*ep^6*mWW^7*s^6*t^7 + 67152*ep*mtt^6*s^7*t^7 + 586152*ep^2*mtt^6*s^7*t^7 + 1791800*ep^3*mtt^6*s^7*t^7 + 2417848*ep^4*mtt^6*s^7*t^7 + 1380536*ep^5*mtt^6*s^7*t^7 + 220512*ep^6*mtt^6*s^7*t^7 - 46768*mtt^5*mWW*s^7*t^7 - 63184*ep*mtt^5*mWW*s^7*t^7 + 1077156*ep^2*mtt^5*mWW*s^7*t^7 + 1469510*ep^3*mtt^5*mWW*s^7*t^7 - 6037408*ep^4*mtt^5*mWW*s^7*t^7 - 13978810*ep^5*mtt^5*mWW*s^7*t^7 - 7824976*ep^6*mtt^5*mWW*s^7*t^7 - 8960*mtt^4*mWW^2*s^7*t^7 - 165456*ep*mtt^4*mWW^2*s^7*t^7 - 1713756*ep^2*mtt^4*mWW^2*s^7*t^7 - 9342234*ep^3*mtt^4*mWW^2*s^7*t^7 - 22983220*ep^4*mtt^4*mWW^2*s^7*t^7 - 25327158*ep^5*mtt^4*mWW^2*s^7*t^7 - 10286184*ep^6*mtt^4*mWW^2*s^7*t^7 + 168576*mtt^3*mWW^3*s^7*t^7 + 979080*ep*mtt^3*mWW^3*s^7*t^7 + 547708*ep^2*mtt^3*mWW^3*s^7*t^7 - 3361712*ep^3*mtt^3*mWW^3*s^7*t^7 - 2855744*ep^4*mtt^3*mWW^3*s^7*t^7 + 4358676*ep^5*mtt^3*mWW^3*s^7*t^7 + 4357256*ep^6*mtt^3*mWW^3*s^7*t^7 - 123200*mtt^2*mWW^4*s^7*t^7 - 860312*ep*mtt^2*mWW^4*s^7*t^7 + 37036*ep^2*mtt^2*mWW^4*s^7*t^7 + 13670240*ep^3*mtt^2*mWW^4*s^7*t^7 + 40516688*ep^4*mtt^2*mWW^4*s^7*t^7 + 45989652*ep^5*mtt^2*mWW^4*s^7*t^7 + 18643112*ep^6*mtt^2*mWW^4*s^7*t^7 + 10352*mtt*mWW^5*s^7*t^7 + 30456*ep*mtt*mWW^5*s^7*t^7 - 644080*ep^2*mtt*mWW^5*s^7*t^7 - 4602358*ep^3*mtt*mWW^5*s^7*t^7 - 11587648*ep^4*mtt*mWW^5*s^7*t^7 - 12706586*ep^5*mtt*mWW^5*s^7*t^7 - 5147256*ep^6*mtt*mWW^5*s^7*t^7 + 6824*ep*mWW^6*s^7*t^7 + 86968*ep^2*mWW^6*s^7*t^7 + 413378*ep^3*mWW^6*s^7*t^7 + 906124*ep^4*mWW^6*s^7*t^7 + 930474*ep^5*mWW^6*s^7*t^7 + 363680*ep^6*mWW^6*s^7*t^7 - 17568*ep*mtt^5*s^8*t^7 - 145400*ep^2*mtt^5*s^8*t^7 - 401340*ep^3*mtt^5*s^8*t^7 - 437072*ep^4*mtt^5*s^8*t^7 - 123436*ep^5*mtt^5*s^8*t^7 + 46416*ep^6*mtt^5*s^8*t^7 + 10512*mtt^4*mWW*s^8*t^7 + 13464*ep*mtt^4*mWW*s^8*t^7 - 188176*ep^2*mtt^4*mWW*s^8*t^7 + 171096*ep^3*mtt^4*mWW*s^8*t^7 + 2804104*ep^4*mtt^4*mWW*s^8*t^7 + 4850240*ep^5*mtt^4*mWW*s^8*t^7 + 2478776*ep^6*mtt^4*mWW*s^8*t^7 - 6832*mtt^3*mWW^2*s^8*t^7 - 25392*ep*mtt^3*mWW^2*s^8*t^7 + 227496*ep^2*mtt^3*mWW^2*s^8*t^7 + 1710404*ep^3*mtt^3*mWW^2*s^8*t^7 + 4167168*ep^4*mtt^3*mWW^2*s^8*t^7 + 4373076*ep^5*mtt^3*mWW^2*s^8*t^7 + 1689312*ep^6*mtt^3*mWW^2*s^8*t^7 - 17872*mtt^2*mWW^3*s^8*t^7 - 90032*ep*mtt^2*mWW^3*s^8*t^7 - 40352*ep^2*mtt^2*mWW^3*s^8*t^7 - 194612*ep^3*mtt^2*mWW^3*s^8*t^7 - 1878424*ep^4*mtt^2*mWW^3*s^8*t^7 - 3394644*ep^5*mtt^2*mWW^3*s^8*t^7 - 1797984*ep^6*mtt^2*mWW^3*s^8*t^7 + 14192*mtt*mWW^4*s^8*t^7 + 113008*ep*mtt*mWW^4*s^8*t^7 + 62768*ep^2*mtt*mWW^4*s^8*t^7 - 1681768*ep^3*mtt*mWW^4*s^8*t^7 - 5525152*ep^4*mtt*mWW^4*s^8*t^7 - 6599128*ep^5*mtt*mWW^4*s^8*t^7 - 2764240*ep^6*mtt*mWW^4*s^8*t^7 + 7096*ep*mWW^5*s^8*t^7 + 85808*ep^2*mWW^5*s^8*t^7 + 391964*ep^3*mWW^5*s^8*t^7 + 832704*ep^4*mWW^5*s^8*t^7 + 831812*ep^5*mWW^5*s^8*t^7 + 316488*ep^6*mWW^5*s^8*t^7 + 1904*ep*mtt^4*s^9*t^7 + 14320*ep^2*mtt^4*s^9*t^7 + 31308*ep^3*mtt^4*s^9*t^7 + 12088*ep^4*mtt^4*s^9*t^7 - 29460*ep^5*mtt^4*s^9*t^7 - 23760*ep^6*mtt^4*s^9*t^7 - 896*mtt^3*mWW*s^9*t^7 - 1360*ep*mtt^3*mWW*s^9*t^7 + 7080*ep^2*mtt^3*mWW*s^9*t^7 - 79968*ep^3*mtt^3*mWW*s^9*t^7 - 410032*ep^4*mtt^3*mWW*s^9*t^7 - 602024*ep^5*mtt^3*mWW*s^9*t^7 - 286320*ep^6*mtt^3*mWW*s^9*t^7 + 1792*mtt^2*mWW^2*s^9*t^7 + 8080*ep*mtt^2*mWW^2*s^9*t^7 - 11640*ep^2*mtt^2*mWW^2*s^9*t^7 - 77624*ep^3*mtt^2*mWW^2*s^9*t^7 - 66256*ep^4*mtt^2*mWW^2*s^9*t^7 + 45328*ep^5*mtt^2*mWW^2*s^9*t^7 + 54960*ep^6*mtt^2*mWW^2*s^9*t^7 - 896*mtt*mWW^3*s^9*t^7 - 8176*ep*mtt*mWW^3*s^9*t^7 - 3656*ep^2*mtt*mWW^3*s^9*t^7 + 156768*ep^3*mtt*mWW^3*s^9*t^7 + 533072*ep^4*mtt*mWW^3*s^9*t^7 + 658088*ep^5*mtt*mWW^3*s^9*t^7 + 283440*ep^6*mtt*mWW^3*s^9*t^7 - 448*ep*mWW^4*s^9*t^7 - 6104*ep^2*mWW^4*s^9*t^7 - 30484*ep^3*mWW^4*s^9*t^7 - 68872*ep^4*mWW^4*s^9*t^7 - 71932*ep^5*mWW^4*s^9*t^7 - 28320*ep^6*mWW^4*s^9*t^7 - 8032*ep*mtt^12*t^8 - 96208*ep^2*mtt^12*t^8 - 434016*ep^3*mtt^12*t^8 - 919360*ep^4*mtt^12*t^8 - 922960*ep^5*mtt^12*t^8 - 354624*ep^6*mtt^12*t^8 + 15072*ep*mtt^11*mWW*t^8 + 170810*ep^2*mtt^11*mWW*t^8 + 738142*ep^3*mtt^11*mWW*t^8 + 1528150*ep^4*mtt^11*mWW*t^8 + 1522186*ep^5*mtt^11*mWW*t^8 + 585800*ep^6*mtt^11*mWW*t^8 + 51664*ep*mtt^10*mWW^2*t^8 + 649754*ep^2*mtt^10*mWW^2*t^8 + 3030514*ep^3*mtt^10*mWW^2*t^8 + 6514334*ep^4*mtt^10*mWW^2*t^8 + 6553534*ep^5*mtt^10*mWW^2*t^8 + 2504600*ep^6*mtt^10*mWW^2*t^8 - 189692*ep*mtt^9*mWW^3*t^8 - 2274666*ep^2*mtt^9*mWW^3*t^8 - 10248450*ep^3*mtt^9*mWW^3*t^8 - 21618446*ep^4*mtt^9*mWW^3*t^8 - 21575250*ep^5*mtt^9*mWW^3*t^8 - 8236776*ep^6*mtt^9*mWW^3*t^8 + 206072*ep*mtt^8*mWW^4*t^8 + 2361690*ep^2*mtt^8*mWW^4*t^8 + 10248930*ep^3*mtt^8*mWW^4*t^8 + 21095846*ep^4*mtt^8*mWW^4*t^8 + 20765646*ep^5*mtt^8*mWW^4*t^8 + 7885656*ep^6*mtt^8*mWW^4*t^8 - 36532*ep*mtt^7*mWW^5*t^8 - 268582*ep^2*mtt^7*mWW^5*t^8 - 591310*ep^3*mtt^7*mWW^5*t^8 - 384682*ep^4*mtt^7*mWW^5*t^8 + 114842*ep^5*mtt^7*mWW^5*t^8 + 118664*ep^6*mtt^7*mWW^5*t^8 - 98032*ep*mtt^6*mWW^6*t^8 - 1271090*ep^2*mtt^6*mWW^6*t^8 - 6086962*ep^3*mtt^6*mWW^6*t^8 - 13372950*ep^4*mtt^6*mWW^6*t^8 - 13669566*ep^5*mtt^6*mWW^6*t^8 - 5262360*ep^6*mtt^6*mWW^6*t^8 + 79836*ep*mtt^5*mWW^7*t^8 + 960386*ep^2*mtt^5*mWW^7*t^8 + 4347306*ep^3*mtt^5*mWW^7*t^8 + 9223206*ep^4*mtt^5*mWW^7*t^8 + 9244346*ep^5*mtt^5*mWW^7*t^8 + 3526920*ep^6*mtt^5*mWW^7*t^8 - 21288*ep*mtt^4*mWW^8*t^8 - 239074*ep^2*mtt^4*mWW^8*t^8 - 1020330*ep^3*mtt^4*mWW^8*t^8 - 2078974*ep^4*mtt^4*mWW^8*t^8 - 2032950*ep^5*mtt^4*mWW^8*t^8 - 765304*ep^6*mtt^4*mWW^8*t^8 + 628*ep*mtt^3*mWW^9*t^8 + 3540*ep^2*mtt^3*mWW^9*t^8 + 1480*ep^3*mtt^3*mWW^9*t^8 - 16836*ep^4*mtt^3*mWW^9*t^8 - 28556*ep^5*mtt^3*mWW^9*t^8 - 13296*ep^6*mtt^3*mWW^9*t^8 + 304*ep*mtt^2*mWW^10*t^8 + 3440*ep^2*mtt^2*mWW^10*t^8 + 14696*ep^3*mtt^2*mWW^10*t^8 + 29712*ep^4*mtt^2*mWW^10*t^8 + 28728*ep^5*mtt^2*mWW^10*t^8 + 10720*ep^6*mtt^2*mWW^10*t^8 + 37056*ep*mtt^11*s*t^8 + 462024*ep^2*mtt^11*s*t^8 + 2154012*ep^3*mtt^11*s*t^8 + 4671624*ep^4*mtt^11*s*t^8 + 4769220*ep^5*mtt^11*s*t^8 + 1854864*ep^6*mtt^11*s*t^8 + 8032*mtt^10*mWW*s*t^8 + 192*ep*mtt^10*mWW*s*t^8 - 702156*ep^2*mtt^10*mWW*s*t^8 - 4176276*ep^3*mtt^10*mWW*s*t^8 - 9896948*ep^4*mtt^10*mWW*s*t^8 - 10592332*ep^5*mtt^10*mWW*s*t^8 - 4250352*ep^6*mtt^10*mWW*s*t^8 - 7040*mtt^9*mWW^2*s*t^8 - 226974*ep*mtt^9*mWW^2*s*t^8 - 2395769*ep^2*mtt^9*mWW^2*s*t^8 - 10969371*ep^3*mtt^9*mWW^2*s*t^8 - 23683983*ep^4*mtt^9*mWW^2*s*t^8 - 23953907*ep^5*mtt^9*mWW^2*s*t^8 - 9180316*ep^6*mtt^9*mWW^2*s*t^8 - 58704*mtt^8*mWW^3*s*t^8 + 126276*ep*mtt^8*mWW^3*s*t^8 + 7252975*ep^2*mtt^8*mWW^3*s*t^8 + 42042251*ep^3*mtt^8*mWW^3*s*t^8 + 98782893*ep^4*mtt^8*mWW^3*s*t^8 + 104548873*ep^5*mtt^8*mWW^3*s*t^8 + 41369876*ep^6*mtt^8*mWW^3*s*t^8 + 130988*mtt^7*mWW^4*s*t^8 + 359172*ep*mtt^7*mWW^4*s*t^8 - 7145471*ep^2*mtt^7*mWW^4*s*t^8 - 48130715*ep^3*mtt^7*mWW^4*s*t^8 - 117004569*ep^4*mtt^7*mWW^4*s*t^8 - 125599265*ep^5*mtt^7*mWW^4*s*t^8 - 50183860*ep^6*mtt^7*mWW^4*s*t^8 - 75084*mtt^6*mWW^5*s*t^8 - 248140*ep*mtt^6*mWW^5*s*t^8 + 2446431*ep^2*mtt^6*mWW^5*s*t^8 + 15917395*ep^3*mtt^6*mWW^5*s*t^8 + 36273277*ep^4*mtt^6*mWW^5*s*t^8 + 37285093*ep^5*mtt^6*mWW^5*s*t^8 + 14643588*ep^6*mtt^6*mWW^5*s*t^8 - 38552*mtt^5*mWW^6*s*t^8 - 297648*ep*mtt^5*mWW^6*s*t^8 + 1011807*ep^2*mtt^5*mWW^6*s*t^8 + 13757123*ep^3*mtt^5*mWW^6*s*t^8 + 40165937*ep^4*mtt^5*mWW^6*s*t^8 + 46874953*ep^5*mtt^5*mWW^6*s*t^8 + 19395540*ep^6*mtt^5*mWW^6*s*t^8 + 59480*mtt^4*mWW^7*s*t^8 + 317844*ep*mtt^4*mWW^7*s*t^8 - 1744595*ep^2*mtt^4*mWW^7*s*t^8 - 16428363*ep^3*mtt^4*mWW^7*s*t^8 - 43626025*ep^4*mtt^4*mWW^7*s*t^8 - 48701425*ep^5*mtt^4*mWW^7*s*t^8 - 19746036*ep^6*mtt^4*mWW^7*s*t^8 - 20356*mtt^3*mWW^8*s*t^8 - 45236*ep*mtt^3*mWW^8*s*t^8 + 1131131*ep^2*mtt^3*mWW^8*s*t^8 + 7177595*ep^3*mtt^3*mWW^8*s*t^8 + 16951469*ep^4*mtt^3*mWW^8*s*t^8 + 17841625*ep^5*mtt^3*mWW^8*s*t^8 + 6996052*ep^6*mtt^3*mWW^8*s*t^8 + 932*mtt^2*mWW^9*s*t^8 - 26772*ep*mtt^2*mWW^9*s*t^8 - 335383*ep^2*mtt^2*mWW^9*s*t^8 - 1373659*ep^3*mtt^2*mWW^9*s*t^8 - 2635109*ep^4*mtt^2*mWW^9*s*t^8 - 2437637*ep^5*mtt^2*mWW^9*s*t^8 - 876932*ep^6*mtt^2*mWW^9*s*t^8 + 304*mtt*mWW^10*s*t^8 + 3774*ep*mtt*mWW^10*s*t^8 + 13846*ep^2*mtt*mWW^10*s*t^8 + 7964*ep^3*mtt*mWW^10*s*t^8 - 43134*ep^4*mtt*mWW^10*s*t^8 - 78290*ep^5*mtt*mWW^10*s*t^8 - 38504*ep^6*mtt*mWW^10*s*t^8 + 456*ep*mWW^11*s*t^8 + 5160*ep^2*mWW^11*s*t^8 + 22044*ep^3*mWW^11*s*t^8 + 44568*ep^4*mWW^11*s*t^8 + 43092*ep^5*mWW^11*s*t^8 + 16080*ep^6*mWW^11*s*t^8 - 42080*ep*mtt^10*s^2*t^8 - 668064*ep^2*mtt^10*s^2*t^8 - 3646520*ep^3*mtt^10*s^2*t^8 - 8722080*ep^4*mtt^10*s^2*t^8 - 9492104*ep^5*mtt^10*s^2*t^8 - 3857952*ep^6*mtt^10*s^2*t^8 - 56800*mtt^9*mWW*s^2*t^8 - 297576*ep*mtt^9*mWW*s^2*t^8 + 1073326*ep^2*mtt^9*mWW*s^2*t^8 + 10524092*ep^3*mtt^9*mWW*s^2*t^8 + 27051058*ep^4*mtt^9*mWW*s^2*t^8 + 29487452*ep^5*mtt^9*mWW*s^2*t^8 + 11838288*ep^6*mtt^9*mWW*s^2*t^8 + 49056*mtt^8*mWW^2*s^2*t^8 + 319066*ep*mtt^8*mWW^2*s^2*t^8 + 1461861*ep^2*mtt^8*mWW^2*s^2*t^8 + 7858127*ep^3*mtt^8*mWW^2*s^2*t^8 + 21716695*ep^4*mtt^8*mWW^2*s^2*t^8 + 26047007*ep^5*mtt^8*mWW^2*s^2*t^8 + 11194828*ep^6*mtt^8*mWW^2*s^2*t^8 + 328524*mtt^7*mWW^3*s^2*t^8 + 2042078*ep*mtt^7*mWW^3*s^2*t^8 - 5332485*ep^2*mtt^7*mWW^3*s^2*t^8 - 67720777*ep^3*mtt^7*mWW^3*s^2*t^8 - 185987103*ep^4*mtt^7*mWW^3*s^2*t^8 - 209427953*ep^5*mtt^7*mWW^3*s^2*t^8 - 85478164*ep^6*mtt^7*mWW^3*s^2*t^8 - 661696*mtt^6*mWW^4*s^2*t^8 - 3869604*ep*mtt^6*mWW^4*s^2*t^8 + 8332071*ep^2*mtt^6*mWW^4*s^2*t^8 + 105484551*ep^3*mtt^6*mWW^4*s^2*t^8 + 279067453*ep^4*mtt^6*mWW^4*s^2*t^8 + 305344213*ep^5*mtt^6*mWW^4*s^2*t^8 + 122131012*ep^6*mtt^6*mWW^4*s^2*t^8 + 336740*mtt^5*mWW^5*s^2*t^8 + 1287074*ep*mtt^5*mWW^5*s^2*t^8 - 9129513*ep^2*mtt^5*mWW^5*s^2*t^8 - 63254777*ep^3*mtt^5*mWW^5*s^2*t^8 - 143265695*ep^4*mtt^5*mWW^5*s^2*t^8 - 143531153*ep^5*mtt^5*mWW^5*s^2*t^8 - 54347156*ep^6*mtt^5*mWW^5*s^2*t^8 + 132480*mtt^4*mWW^6*s^2*t^8 + 1534892*ep*mtt^4*mWW^6*s^2*t^8 + 4437997*ep^2*mtt^4*mWW^6*s^2*t^8 - 4968435*ep^3*mtt^4*mWW^6*s^2*t^8 - 38958757*ep^4*mtt^4*mWW^6*s^2*t^8 - 55871477*ep^5*mtt^4*mWW^6*s^2*t^8 - 25161540*ep^6*mtt^4*mWW^6*s^2*t^8 - 168556*mtt^3*mWW^7*s^2*t^8 - 1116070*ep*mtt^3*mWW^7*s^2*t^8 + 1427257*ep^2*mtt^3*mWW^7*s^2*t^8 + 26979005*ep^3*mtt^3*mWW^7*s^2*t^8 + 76070491*ep^4*mtt^3*mWW^7*s^2*t^8 + 85746597*ep^5*mtt^3*mWW^7*s^2*t^8 + 34686756*ep^6*mtt^3*mWW^7*s^2*t^8 + 41056*mtt^2*mWW^8*s^2*t^8 + 100228*ep*mtt^2*mWW^8*s^2*t^8 - 2122867*ep^2*mtt^2*mWW^8*s^2*t^8 - 13496451*ep^3*mtt^2*mWW^8*s^2*t^8 - 31487761*ep^4*mtt^2*mWW^8*s^2*t^8 - 32640169*ep^5*mtt^2*mWW^8*s^2*t^8 - 12607316*ep^6*mtt^2*mWW^8*s^2*t^8 - 804*mtt*mWW^9*s^2*t^8 + 42350*ep*mtt*mWW^9*s^2*t^8 + 520327*ep^2*mtt*mWW^9*s^2*t^8 + 2225001*ep^3*mtt*mWW^9*s^2*t^8 + 4460273*ep^4*mtt*mWW^9*s^2*t^8 + 4270529*ep^5*mtt*mWW^9*s^2*t^8 + 1573684*ep^6*mtt*mWW^9*s^2*t^8 - 358*ep*mWW^10*s^2*t^8 + 90*ep^2*mWW^10*s^2*t^8 + 16184*ep^3*mWW^10*s^2*t^8 + 55426*ep^4*mWW^10*s^2*t^8 + 67058*ep^5*mWW^10*s^2*t^8 + 27560*ep^6*mWW^10*s^2*t^8 - 77248*ep*mtt^9*s^3*t^8 - 312456*ep^2*mtt^9*s^3*t^8 + 961204*ep^3*mtt^9*s^3*t^8 + 5795600*ep^4*mtt^9*s^3*t^8 + 8609972*ep^5*mtt^9*s^3*t^8 + 4114128*ep^6*mtt^9*s^3*t^8 + 168576*mtt^8*mWW*s^3*t^8 + 982544*ep*mtt^8*mWW*s^3*t^8 - 723412*ep^2*mtt^8*mWW*s^3*t^8 - 15033142*ep^3*mtt^8*mWW*s^3*t^8 - 37627868*ep^4*mtt^8*mWW*s^3*t^8 - 38305658*ep^5*mtt^8*mWW*s^3*t^8 - 14328928*ep^6*mtt^8*mWW*s^3*t^8 - 146672*mtt^7*mWW^2*s^3*t^8 - 137008*ep*mtt^7*mWW^2*s^3*t^8 + 5367172*ep^2*mtt^7*mWW^2*s^3*t^8 + 19808994*ep^3*mtt^7*mWW^2*s^3*t^8 + 24235004*ep^4*mtt^7*mWW^2*s^3*t^8 + 8288094*ep^5*mtt^7*mWW^2*s^3*t^8 - 1784168*ep^6*mtt^7*mWW^2*s^3*t^8 - 742196*mtt^6*mWW^3*s^3*t^8 - 5747220*ep*mtt^6*mWW^3*s^3*t^8 - 6308287*ep^2*mtt^6*mWW^3*s^3*t^8 + 51514135*ep^3*mtt^6*mWW^3*s^3*t^8 + 176741847*ep^4*mtt^6*mWW^3*s^3*t^8 + 208902717*ep^5*mtt^6*mWW^3*s^3*t^8 + 86307988*ep^6*mtt^6*mWW^3*s^3*t^8 + 1345136*mtt^5*mWW^4*s^3*t^8 + 8439542*ep*mtt^5*mWW^4*s^3*t^8 - 4768805*ep^2*mtt^5*mWW^4*s^3*t^8 - 138306767*ep^3*mtt^5*mWW^4*s^3*t^8 - 371371167*ep^4*mtt^5*mWW^4*s^3*t^8 - 397551519*ep^5*mtt^5*mWW^4*s^3*t^8 - 154679676*ep^6*mtt^5*mWW^4*s^3*t^8 - 607020*mtt^4*mWW^5*s^3*t^8 - 2583154*ep*mtt^4*mWW^5*s^3*t^8 + 14198998*ep^2*mtt^4*mWW^5*s^3*t^8 + 106969784*ep^3*mtt^4*mWW^5*s^3*t^8 + 246494378*ep^4*mtt^4*mWW^5*s^3*t^8 + 247384038*ep^5*mtt^4*mWW^5*s^3*t^8 + 93002944*ep^6*mtt^4*mWW^5*s^3*t^8 - 152372*mtt^3*mWW^6*s^3*t^8 - 1888368*ep*mtt^3*mWW^6*s^3*t^8 - 8022662*ep^2*mtt^3*mWW^6*s^3*t^8 - 13191988*ep^3*mtt^3*mWW^6*s^3*t^8 - 4127034*ep^4*mtt^3*mWW^6*s^3*t^8 + 8942656*ep^5*mtt^3*mWW^6*s^3*t^8 + 6103744*ep^6*mtt^3*mWW^6*s^3*t^8 + 156240*mtt^2*mWW^7*s^3*t^8 + 1044532*ep*mtt^2*mWW^7*s^3*t^8 - 818139*ep^2*mtt^2*mWW^7*s^3*t^8 - 21171273*ep^3*mtt^2*mWW^7*s^3*t^8 - 59645549*ep^4*mtt^2*mWW^7*s^3*t^8 - 66346863*ep^5*mtt^2*mWW^7*s^3*t^8 - 26440908*ep^6*mtt^2*mWW^7*s^3*t^8 - 21692*mtt*mWW^8*s^3*t^8 - 13398*ep*mtt*mWW^8*s^3*t^8 + 1617615*ep^2*mtt*mWW^8*s^3*t^8 + 9438941*ep^3*mtt*mWW^8*s^3*t^8 + 21520157*ep^4*mtt*mWW^8*s^3*t^8 + 22032157*ep^5*mtt*mWW^8*s^3*t^8 + 8433108*ep^6*mtt*mWW^8*s^3*t^8 - 20222*ep*mWW^9*s^3*t^8 - 230024*ep^2*mWW^9*s^3*t^8 - 989888*ep^3*mWW^9*s^3*t^8 - 2015368*ep^4*mWW^9*s^3*t^8 - 1955594*ep^5*mWW^9*s^3*t^8 - 728232*ep^6*mWW^9*s^3*t^8 + 284064*ep*mtt^8*s^4*t^8 + 2152944*ep^2*mtt^8*s^4*t^8 + 4871040*ep^3*mtt^8*s^4*t^8 + 2618496*ep^4*mtt^8*s^4*t^8 - 3109008*ep^5*mtt^8*s^4*t^8 - 2857536*ep^6*mtt^8*s^4*t^8 - 272000*mtt^7*mWW*s^4*t^8 - 1506192*ep*mtt^7*mWW*s^4*t^8 + 206070*ep^2*mtt^7*mWW*s^4*t^8 + 12240150*ep^3*mtt^7*mWW*s^4*t^8 + 22963042*ep^4*mtt^7*mWW*s^4*t^8 + 14776586*ep^5*mtt^7*mWW*s^4*t^8 + 2425176*ep^6*mtt^7*mWW*s^4*t^8 + 248528*mtt^6*mWW^2*s^4*t^8 + 124944*ep*mtt^6*mWW^2*s^4*t^8 - 11146698*ep^2*mtt^6*mWW^2*s^4*t^8 - 45656840*ep^3*mtt^6*mWW^2*s^4*t^8 - 70201802*ep^4*mtt^6*mWW^2*s^4*t^8 - 44955540*ep^5*mtt^6*mWW^2*s^4*t^8 - 9020288*ep^6*mtt^6*mWW^2*s^4*t^8 + 855060*mtt^5*mWW^3*s^4*t^8 + 6679484*ep*mtt^5*mWW^3*s^4*t^8 + 12950911*ep^2*mtt^5*mWW^3*s^4*t^8 - 13416689*ep^3*mtt^5*mWW^3*s^4*t^8 - 74506879*ep^4*mtt^5*mWW^3*s^4*t^8 - 88260123*ep^5*mtt^5*mWW^3*s^4*t^8 - 34630980*ep^6*mtt^5*mWW^3*s^4*t^8 - 1400976*mtt^4*mWW^4*s^4*t^8 - 8861714*ep*mtt^4*mWW^4*s^4*t^8 + 1070231*ep^2*mtt^4*mWW^4*s^4*t^8 + 114084457*ep^3*mtt^4*mWW^4*s^4*t^8 + 302910109*ep^4*mtt^4*mWW^4*s^4*t^8 + 314180265*ep^5*mtt^4*mWW^4*s^4*t^8 + 118056356*ep^6*mtt^4*mWW^4*s^4*t^8 + 556072*mtt^3*mWW^5*s^4*t^8 + 2721920*ep*mtt^3*mWW^5*s^4*t^8 - 10591548*ep^2*mtt^3*mWW^5*s^4*t^8 - 94386164*ep^3*mtt^3*mWW^5*s^4*t^8 - 229096984*ep^4*mtt^3*mWW^5*s^4*t^8 - 237193320*ep^5*mtt^3*mWW^5*s^4*t^8 - 90983280*ep^6*mtt^3*mWW^5*s^4*t^8 + 59904*mtt^2*mWW^6*s^4*t^8 + 914972*ep*mtt^2*mWW^6*s^4*t^8 + 5600492*ep^2*mtt^2*mWW^6*s^4*t^8 + 17841810*ep^3*mtt^2*mWW^6*s^4*t^8 + 31061220*ep^4*mtt^2*mWW^6*s^4*t^8 + 28018482*ep^5*mtt^2*mWW^6*s^4*t^8 + 10306056*ep^6*mtt^2*mWW^6*s^4*t^8 - 46588*mtt*mWW^7*s^4*t^8 - 316700*ep*mtt*mWW^7*s^4*t^8 + 229031*ep^2*mtt*mWW^7*s^4*t^8 + 6453887*ep^3*mtt*mWW^7*s^4*t^8 + 18309765*ep^4*mtt*mWW^7*s^4*t^8 + 20359657*ep^5*mtt*mWW^7*s^4*t^8 + 8081052*ep^6*mtt*mWW^7*s^4*t^8 - 39178*ep*mWW^8*s^4*t^8 - 461033*ep^2*mWW^8*s^4*t^8 - 2038851*ep^3*mWW^8*s^4*t^8 - 4213767*ep^4*mWW^8*s^4*t^8 - 4111399*ep^5*mWW^8*s^4*t^8 - 1530156*ep^6*mWW^8*s^4*t^8 - 370688*ep*mtt^7*s^5*t^8 - 2915112*ep^2*mtt^7*s^5*t^8 - 7239884*ep^3*mtt^7*s^5*t^8 - 5928000*ep^4*mtt^7*s^5*t^8 + 1066660*ep^5*mtt^7*s^5*t^8 + 2446224*ep^6*mtt^7*s^5*t^8 + 257120*mtt^6*mWW*s^5*t^8 + 1300992*ep*mtt^6*mWW*s^5*t^8 - 42068*ep^2*mtt^6*mWW*s^5*t^8 - 4280608*ep^3*mtt^6*mWW*s^5*t^8 + 4178908*ep^4*mtt^6*mWW*s^5*t^8 + 19621208*ep^5*mtt^6*mWW*s^5*t^8 + 12746640*ep^6*mtt^6*mWW*s^5*t^8 - 260624*mtt^5*mWW^2*s^5*t^8 - 474162*ep*mtt^5*mWW^2*s^5*t^8 + 8947393*ep^2*mtt^5*mWW^2*s^5*t^8 + 40859553*ep^3*mtt^5*mWW^2*s^5*t^8 + 67013187*ep^4*mtt^5*mWW^2*s^5*t^8 + 46381801*ep^5*mtt^5*mWW^2*s^5*t^8 + 10763060*ep^6*mtt^5*mWW^2*s^5*t^8 - 514412*mtt^4*mWW^3*s^5*t^8 - 3834336*ep*mtt^4*mWW^3*s^5*t^8 - 8558784*ep^2*mtt^4*mWW^3*s^5*t^8 - 7848294*ep^3*mtt^4*mWW^3*s^5*t^8 - 8733512*ep^4*mtt^4*mWW^3*s^5*t^8 - 15061142*ep^5*mtt^4*mWW^3*s^5*t^8 - 9346696*ep^6*mtt^4*mWW^3*s^5*t^8 + 780548*mtt^3*mWW^4*s^5*t^8 + 5008954*ep*mtt^3*mWW^4*s^5*t^8 + 536226*ep^2*mtt^3*mWW^4*s^5*t^8 - 57269350*ep^3*mtt^3*mWW^4*s^5*t^8 - 153235758*ep^4*mtt^3*mWW^4*s^5*t^8 - 157521044*ep^5*mtt^3*mWW^4*s^5*t^8 - 58373680*ep^6*mtt^3*mWW^4*s^5*t^8 - 260964*mtt^2*mWW^5*s^5*t^8 - 1441430*ep*mtt^2*mWW^5*s^5*t^8 + 4115380*ep^2*mtt^2*mWW^5*s^5*t^8 + 44871088*ep^3*mtt^2*mWW^5*s^5*t^8 + 115571856*ep^4*mtt^2*mWW^5*s^5*t^8 + 124183422*ep^5*mtt^2*mWW^5*s^5*t^8 + 48886048*ep^6*mtt^2*mWW^5*s^5*t^8 - 1668*mtt*mWW^6*s^5*t^8 - 187136*ep*mtt*mWW^6*s^5*t^8 - 2072315*ep^2*mtt*mWW^6*s^5*t^8 - 9088911*ep^3*mtt*mWW^6*s^5*t^8 - 18945221*ep^4*mtt*mWW^6*s^5*t^8 - 18832817*ep^5*mtt*mWW^6*s^5*t^8 - 7213476*ep^6*mtt*mWW^6*s^5*t^8 - 434*ep*mWW^7*s^5*t^8 - 5408*ep^2*mWW^7*s^5*t^8 - 19210*ep^3*mWW^7*s^5*t^8 - 16468*ep^4*mWW^7*s^5*t^8 + 18232*ep^5*mWW^7*s^5*t^8 + 24040*ep^6*mWW^7*s^5*t^8 + 259424*ep*mtt^6*s^6*t^8 + 1970496*ep^2*mtt^6*s^6*t^8 + 4485928*ep^3*mtt^6*s^6*t^8 + 2503136*ep^4*mtt^6*s^6*t^8 - 2700040*ep^5*mtt^6*s^6*t^8 - 2547744*ep^6*mtt^6*s^6*t^8 - 141792*mtt^5*mWW*s^6*t^8 - 654568*ep*mtt^5*mWW*s^6*t^8 - 17902*ep^2*mtt^5*mWW*s^6*t^8 - 1091920*ep^3*mtt^5*mWW*s^6*t^8 - 14711234*ep^4*mtt^5*mWW*s^6*t^8 - 26891384*ep^5*mtt^5*mWW*s^6*t^8 - 14187328*ep^6*mtt^5*mWW*s^6*t^8 + 169424*mtt^4*mWW^2*s^6*t^8 + 575894*ep*mtt^4*mWW^2*s^6*t^8 - 3445917*ep^2*mtt^4*mWW^2*s^6*t^8 - 19084137*ep^3*mtt^4*mWW^2*s^6*t^8 - 32909515*ep^4*mtt^4*mWW^2*s^6*t^8 - 23389297*ep^5*mtt^4*mWW^2*s^6*t^8 - 5557044*ep^6*mtt^4*mWW^2*s^6*t^8 + 136976*mtt^3*mWW^3*s^6*t^8 + 938034*ep*mtt^3*mWW^3*s^6*t^8 + 2559652*ep^2*mtt^3*mWW^3*s^6*t^8 + 8756636*ep^3*mtt^3*mWW^3*s^6*t^8 + 25102856*ep^4*mtt^3*mWW^3*s^6*t^8 + 33196494*ep^5*mtt^3*mWW^3*s^6*t^8 + 15468864*ep^6*mtt^3*mWW^3*s^6*t^8 - 215056*mtt^2*mWW^4*s^6*t^8 - 1444678*ep*mtt^2*mWW^4*s^6*t^8 - 563402*ep^2*mtt^2*mWW^4*s^6*t^8 + 15379634*ep^3*mtt^2*mWW^4*s^6*t^8 + 43604310*ep^4*mtt^2*mWW^4*s^6*t^8 + 46285296*ep^5*mtt^2*mWW^4*s^6*t^8 + 17557840*ep^6*mtt^2*mWW^4*s^6*t^8 + 50448*mtt*mWW^5*s^6*t^8 + 289950*ep*mtt*mWW^5*s^6*t^8 - 897030*ep^2*mtt*mWW^5*s^6*t^8 - 10092108*ep^3*mtt*mWW^5*s^6*t^8 - 26783606*ep^4*mtt*mWW^5*s^6*t^8 - 29427790*ep^5*mtt*mWW^5*s^6*t^8 - 11771600*ep^6*mtt*mWW^5*s^6*t^8 + 31944*ep*mWW^6*s^6*t^8 + 376439*ep^2*mWW^6*s^6*t^8 + 1673743*ep^3*mWW^6*s^6*t^8 + 3481573*ep^4*mWW^6*s^6*t^8 + 3423937*ep^5*mWW^6*s^6*t^8 + 1288148*ep^6*mWW^6*s^6*t^8 - 100800*ep*mtt^5*s^7*t^8 - 707256*ep^2*mtt^5*s^7*t^8 - 1257780*ep^3*mtt^5*s^7*t^8 + 394800*ep^4*mtt^5*s^7*t^8 + 2663244*ep^5*mtt^5*s^7*t^8 + 1676592*ep^6*mtt^5*s^7*t^8 + 41920*mtt^4*mWW*s^7*t^8 + 182640*ep*mtt^4*mWW*s^7*t^8 + 67956*ep^2*mtt^4*mWW*s^7*t^8 + 1411722*ep^3*mtt^4*mWW*s^7*t^8 + 7876780*ep^4*mtt^4*mWW*s^7*t^8 + 12316022*ep^5*mtt^4*mWW*s^7*t^8 + 6081312*ep^6*mtt^4*mWW*s^7*t^8 - 62784*mtt^3*mWW^2*s^7*t^8 - 282480*ep*mtt^3*mWW^2*s^7*t^8 + 603020*ep^2*mtt^3*mWW^2*s^7*t^8 + 4554728*ep^3*mtt^3*mWW^2*s^7*t^8 + 7739648*ep^4*mtt^3*mWW^2*s^7*t^8 + 4919780*ep^5*mtt^3*mWW^2*s^7*t^8 + 854832*ep^6*mtt^3*mWW^2*s^7*t^8 - 192*mtt^2*mWW^3*s^7*t^8 + 27104*ep*mtt^2*mWW^3*s^7*t^8 - 281364*ep^2*mtt^2*mWW^3*s^7*t^8 - 3859804*ep^3*mtt^2*mWW^3*s^7*t^8 - 12316472*ep^4*mtt^2*mWW^3*s^7*t^8 - 15376288*ep^5*mtt^2*mWW^3*s^7*t^8 - 6746608*ep^6*mtt^2*mWW^3*s^7*t^8 + 21056*mtt*mWW^4*s^7*t^8 + 164352*ep*mtt*mWW^4*s^7*t^8 + 208620*ep^2*mtt*mWW^4*s^7*t^8 - 1334532*ep^3*mtt*mWW^4*s^7*t^8 - 4718720*ep^4*mtt*mWW^4*s^7*t^8 - 5547776*ep^5*mtt*mWW^4*s^7*t^8 - 2256416*ep^6*mtt*mWW^4*s^7*t^8 + 10080*ep*mWW^5*s^7*t^8 + 112896*ep^2*mWW^5*s^7*t^8 + 479554*ep^3*mWW^5*s^7*t^8 + 960348*ep^4*mWW^5*s^7*t^8 + 914170*ep^5*mWW^5*s^7*t^8 + 333968*ep^6*mWW^5*s^7*t^8 + 19648*ep*mtt^4*s^8*t^8 + 119616*ep^2*mtt^4*s^8*t^8 + 94576*ep^3*mtt^4*s^8*t^8 - 497280*ep^4*mtt^4*s^8*t^8 - 1010192*ep^5*mtt^4*s^8*t^8 - 533568*ep^6*mtt^4*s^8*t^8 - 5056*mtt^3*mWW*s^8*t^8 - 24000*ep*mtt^3*mWW*s^8*t^8 - 37136*ep^2*mtt^3*mWW*s^8*t^8 - 328864*ep^3*mtt^3*mWW*s^8*t^8 - 1318664*ep^4*mtt^3*mWW*s^8*t^8 - 1864888*ep^5*mtt^3*mWW*s^8*t^8 - 876912*ep^6*mtt^3*mWW*s^8*t^8 + 10112*mtt^2*mWW^2*s^8*t^8 + 48608*ep*mtt^2*mWW^2*s^8*t^8 - 42064*ep^2*mtt^2*mWW^2*s^8*t^8 - 391568*ep^3*mtt^2*mWW^2*s^8*t^8 - 378520*ep^4*mtt^2*mWW^2*s^8*t^8 + 170664*ep^5*mtt^2*mWW^2*s^8*t^8 + 253008*ep^6*mtt^2*mWW^2*s^8*t^8 - 5056*mtt*mWW^3*s^8*t^8 - 41728*ep*mtt*mWW^3*s^8*t^8 - 8176*ep^2*mtt*mWW^3*s^8*t^8 + 779136*ep^3*mtt*mWW^3*s^8*t^8 + 2529608*ep^4*mtt*mWW^3*s^8*t^8 + 3046552*ep^5*mtt*mWW^3*s^8*t^8 + 1289904*ep^6*mtt*mWW^3*s^8*t^8 - 2528*ep*mWW^4*s^8*t^8 - 32240*ep^2*mWW^4*s^8*t^8 - 153280*ep^3*mWW^4*s^8*t^8 - 335144*ep^4*mWW^4*s^8*t^8 - 342136*ep^5*mWW^4*s^8*t^8 - 132432*ep^6*mWW^4*s^8*t^8 - 1344*ep*mtt^3*s^9*t^8 - 5984*ep^2*mtt^3*s^9*t^8 + 11440*ep^3*mtt^3*s^9*t^8 + 83064*ep^4*mtt^3*s^9*t^8 + 125208*ep^5*mtt^3*s^9*t^8 + 59616*ep^6*mtt^3*s^9*t^8 + 896*ep*mtt^2*mWW*s^9*t^8 + 4512*ep^2*mtt^2*mWW*s^9*t^8 - 3296*ep^3*mtt^2*mWW*s^9*t^8 - 43224*ep^4*mtt^2*mWW*s^9*t^8 - 69192*ep^5*mtt^2*mWW*s^9*t^8 - 33696*ep^6*mtt^2*mWW*s^9*t^8 + 448*ep*mtt*mWW^2*s^9*t^8 + 1248*ep^2*mtt*mWW^2*s^9*t^8 - 10000*ep^3*mtt*mWW^2*s^9*t^8 - 45048*ep^4*mtt*mWW^2*s^9*t^8 - 62136*ep^5*mtt*mWW^2*s^9*t^8 - 28512*ep^6*mtt*mWW^2*s^9*t^8 + 224*ep^2*mWW^3*s^9*t^8 + 1856*ep^3*mWW^3*s^9*t^8 + 5208*ep^4*mWW^3*s^9*t^8 + 6120*ep^5*mWW^3*s^9*t^8 + 2592*ep^6*mWW^3*s^9*t^8 + 14240*ep*mtt^11*t^9 + 167136*ep^2*mtt^11*t^9 + 739880*ep^3*mtt^11*t^9 + 1542288*ep^4*mtt^11*t^9 + 1527320*ep^5*mtt^11*t^9 + 579936*ep^6*mtt^11*t^9 - 48208*ep*mtt^10*mWW*t^9 - 555218*ep^2*mtt^10*mWW*t^9 - 2421990*ep^3*mtt^10*mWW*t^9 - 5009086*ep^4*mtt^10*mWW*t^9 - 4947122*ep^5*mtt^10*mWW*t^9 - 1879656*ep^6*mtt^10*mWW*t^9 + 18100*ep*mtt^9*mWW^2*t^9 + 170772*ep^2*mtt^9*mWW^2*t^9 + 618604*ep^3*mtt^9*mWW^2*t^9 + 1150708*ep^4*mtt^9*mWW^2*t^9 + 1109976*ep^5*mtt^9*mWW^2*t^9 + 436000*ep^6*mtt^9*mWW^2*t^9 + 129048*ep*mtt^8*mWW^3*t^9 + 1560954*ep^2*mtt^8*mWW^3*t^9 + 7048010*ep^3*mtt^8*mWW^3*t^9 + 14776910*ep^4*mtt^8*mWW^3*t^9 + 14574094*ep^5*mtt^8*mWW^3*t^9 + 5479384*ep^6*mtt^8*mWW^3*t^9 - 225684*ep*mtt^7*mWW^4*t^9 - 2627080*ep^2*mtt^7*mWW^4*t^9 - 11516036*ep^3*mtt^7*mWW^4*t^9 - 23738424*ep^4*mtt^7*mWW^4*t^9 - 23237032*ep^5*mtt^7*mWW^4*t^9 - 8727584*ep^6*mtt^7*mWW^4*t^9 + 139520*ep*mtt^6*mWW^5*t^9 + 1550546*ep^2*mtt^6*mWW^5*t^9 + 6526302*ep^3*mtt^6*mWW^5*t^9 + 13080046*ep^4*mtt^6*mWW^5*t^9 + 12591018*ep^5*mtt^6*mWW^5*t^9 + 4695368*ep^6*mtt^6*mWW^5*t^9 - 12212*ep*mtt^5*mWW^6*t^9 - 74700*ep^2*mtt^5*mWW^6*t^9 - 74668*ep^3*mtt^5*mWW^6*t^9 + 207700*ep^4*mtt^5*mWW^6*t^9 + 419160*ep^5*mtt^5*mWW^6*t^9 + 192800*ep^6*mtt^5*mWW^6*t^9 - 22280*ep*mtt^4*mWW^7*t^9 - 279690*ep^2*mtt^4*mWW^7*t^9 - 1304242*ep^3*mtt^4*mWW^7*t^9 - 2805614*ep^4*mtt^4*mWW^7*t^9 - 2818278*ep^5*mtt^4*mWW^7*t^9 - 1068856*ep^6*mtt^4*mWW^7*t^9 + 8052*ep*mtt^3*mWW^8*t^9 + 93088*ep^2*mtt^3*mWW^8*t^9 + 406172*ep^3*mtt^3*mWW^8*t^9 + 835744*ep^4*mtt^3*mWW^8*t^9 + 816864*ep^5*mtt^3*mWW^8*t^9 + 305280*ep^6*mtt^3*mWW^8*t^9 - 576*ep*mtt^2*mWW^9*t^9 - 5808*ep^2*mtt^2*mWW^9*t^9 - 22032*ep^3*mtt^2*mWW^9*t^9 - 40272*ep^4*mtt^2*mWW^9*t^9 - 36000*ep^5*mtt^2*mWW^9*t^9 - 12672*ep^6*mtt^2*mWW^9*t^9 - 55616*ep*mtt^10*s*t^9 - 679208*ep^2*mtt^10*s*t^9 - 3109404*ep^3*mtt^10*s*t^9 - 6642608*ep^4*mtt^10*s*t^9 - 6695420*ep^5*mtt^10*s*t^9 - 2575344*ep^6*mtt^10*s*t^9 - 14240*mtt^9*mWW*s*t^9 + 63392*ep*mtt^9*mWW*s*t^9 + 2004908*ep^2*mtt^9*mWW*s*t^9 + 10780512*ep^3*mtt^9*mWW*s*t^9 + 24493436*ep^4*mtt^9*mWW*s*t^9 + 25490288*ep^5*mtt^9*mWW*s*t^9 + 10002944*ep^6*mtt^9*mWW*s*t^9 + 33968*mtt^8*mWW^2*s*t^9 + 158658*ep*mtt^8*mWW^2*s*t^9 - 837127*ep^2*mtt^8*mWW^2*s*t^9 - 7113985*ep^3*mtt^8*mWW^2*s*t^9 - 18061089*ep^4*mtt^8*mWW^2*s*t^9 - 19853797*ep^5*mtt^8*mWW^2*s*t^9 - 8095428*ep^6*mtt^8*mWW^2*s*t^9 + 15868*mtt^7*mWW^3*s*t^9 - 122848*ep*mtt^7*mWW^3*s*t^9 - 3401194*ep^2*mtt^7*mWW^3*s*t^9 - 19084402*ep^3*mtt^7*mWW^3*s*t^9 - 44243726*ep^4*mtt^7*mWW^3*s*t^9 - 46069530*ep^5*mtt^7*mWW^3*s*t^9 - 17866248*ep^6*mtt^7*mWW^3*s*t^9 - 113180*mtt^6*mWW^4*s*t^9 - 362468*ep*mtt^6*mWW^4*s*t^9 + 5791971*ep^2*mtt^6*mWW^4*s*t^9 + 40509515*ep^3*mtt^6*mWW^4*s*t^9 + 98926285*ep^4*mtt^6*mWW^4*s*t^9 + 105559449*ep^5*mtt^6*mWW^4*s*t^9 + 41699668*ep^6*mtt^6*mWW^4*s*t^9 + 112504*mtt^5*mWW^5*s*t^9 + 404582*ep*mtt^5*mWW^5*s*t^9 - 4461920*ep^2*mtt^5*mWW^5*s*t^9 - 31664714*ep^3*mtt^5*mWW^5*s*t^9 - 76372200*ep^4*mtt^5*mWW^5*s*t^9 - 80721996*ep^5*mtt^5*mWW^5*s*t^9 - 31747376*ep^6*mtt^5*mWW^5*s*t^9 - 27016*mtt^4*mWW^6*s*t^9 + 30858*ep*mtt^4*mWW^6*s*t^9 + 2018919*ep^2*mtt^4*mWW^6*s*t^9 + 9686797*ep^3*mtt^4*mWW^6*s*t^9 + 19531873*ep^4*mtt^4*mWW^6*s*t^9 + 18488333*ep^5*mtt^4*mWW^6*s*t^9 + 6811236*ep^6*mtt^4*mWW^6*s*t^9 - 14804*mtt^3*mWW^7*s*t^9 - 156420*ep*mtt^3*mWW^7*s*t^9 - 284594*ep^2*mtt^3*mWW^7*s*t^9 + 1609714*ep^3*mtt^3*mWW^7*s*t^9 + 6691578*ep^4*mtt^3*mWW^7*s*t^9 + 8606230*ep^5*mtt^3*mWW^7*s*t^9 + 3700536*ep^6*mtt^3*mWW^7*s*t^9 + 7476*mtt^2*mWW^8*s*t^9 + 33304*ep*mtt^2*mWW^8*s*t^9 - 267795*ep^2*mtt^2*mWW^8*s*t^9 - 2156739*ep^3*mtt^2*mWW^8*s*t^9 - 5455845*ep^4*mtt^2*mWW^8*s*t^9 - 5910485*ep^5*mtt^2*mWW^8*s*t^9 - 2342596*ep^6*mtt^2*mWW^8*s*t^9 - 576*mtt*mWW^9*s*t^9 + 7422*ep*mtt*mWW^9*s*t^9 + 124752*ep^2*mtt*mWW^9*s*t^9 + 575754*ep^3*mtt*mWW^9*s*t^9 + 1192704*ep^4*mtt*mWW^9*s*t^9 + 1160928*ep^5*mtt*mWW^9*s*t^9 + 431616*ep^6*mtt*mWW^9*s*t^9 - 864*ep*mWW^10*s*t^9 - 8712*ep^2*mWW^10*s*t^9 - 33048*ep^3*mWW^10*s*t^9 - 60408*ep^4*mWW^10*s*t^9 - 54000*ep^5*mWW^10*s*t^9 - 19008*ep^6*mWW^10*s*t^9 + 35136*ep*mtt^9*s^2*t^9 + 685160*ep^2*mtt^9*s^2*t^9 + 4100716*ep^3*mtt^9*s^2*t^9 + 10248296*ep^4*mtt^9*s^2*t^9 + 11411220*ep^5*mtt^9*s^2*t^9 + 4696272*ep^6*mtt^9*s^2*t^9 + 86624*mtt^8*mWW*s^2*t^9 + 442488*ep*mtt^8*mWW*s^2*t^9 - 2064412*ep^2*mtt^8*mWW*s^2*t^9 - 19032314*ep^3*mtt^8*mWW*s^2*t^9 - 49012368*ep^4*mtt^8*mWW*s^2*t^9 - 53618626*ep^5*mtt^8*mWW*s^2*t^9 - 21559432*ep^6*mtt^8*mWW*s^2*t^9 - 193536*mtt^7*mWW^2*s^2*t^9 - 1002682*ep*mtt^7*mWW^2*s^2*t^9 + 2562035*ep^2*mtt^7*mWW^2*s^2*t^9 + 26192605*ep^3*mtt^7*mWW^2*s^2*t^9 + 64306117*ep^4*mtt^7*mWW^2*s^2*t^9 + 67121657*ep^5*mtt^7*mWW^2*s^2*t^9 + 26011604*ep^6*mtt^7*mWW^2*s^2*t^9 - 52324*mtt^6*mWW^3*s^2*t^9 - 709528*ep*mtt^6*mWW^3*s^2*t^9 - 1474228*ep^2*mtt^6*mWW^3*s^2*t^9 + 8621044*ep^3*mtt^6*mWW^3*s^2*t^9 + 36673276*ep^4*mtt^6*mWW^3*s^2*t^9 + 47649008*ep^5*mtt^6*mWW^3*s^2*t^9 + 20735232*ep^6*mtt^6*mWW^3*s^2*t^9 + 451020*mtt^5*mWW^4*s^2*t^9 + 3027744*ep*mtt^5*mWW^4*s^2*t^9 - 2139741*ep^2*mtt^5*mWW^4*s^2*t^9 - 59800217*ep^3*mtt^5*mWW^4*s^2*t^9 - 169102087*ep^4*mtt^5*mWW^4*s^2*t^9 - 188762099*ep^5*mtt^5*mWW^4*s^2*t^9 - 75823260*ep^6*mtt^5*mWW^4*s^2*t^9 - 395368*mtt^4*mWW^5*s^2*t^9 - 2117334*ep*mtt^4*mWW^5*s^2*t^9 + 6221880*ep^2*mtt^4*mWW^5*s^2*t^9 + 64174894*ep^3*mtt^4*mWW^5*s^2*t^9 + 161361204*ep^4*mtt^4*mWW^5*s^2*t^9 + 170637276*ep^5*mtt^4*mWW^5*s^2*t^9 + 66439088*ep^6*mtt^4*mWW^5*s^2*t^9 + 87160*mtt^3*mWW^6*s^2*t^9 + 54822*ep*mtt^3*mWW^6*s^2*t^9 - 5237935*ep^2*mtt^3*mWW^6*s^2*t^9 - 27497477*ep^3*mtt^3*mWW^6*s^2*t^9 - 57524105*ep^4*mtt^3*mWW^6*s^2*t^9 - 55218885*ep^5*mtt^3*mWW^6*s^2*t^9 - 20286660*ep^6*mtt^3*mWW^6*s^2*t^9 + 24172*mtt^2*mWW^7*s^2*t^9 + 307132*ep*mtt^2*mWW^7*s^2*t^9 + 1228572*ep^2*mtt^2*mWW^7*s^2*t^9 + 1357024*ep^3*mtt^2*mWW^7*s^2*t^9 - 1697860*ep^4*mtt^2*mWW^7*s^2*t^9 - 4298608*ep^5*mtt^2*mWW^7*s^2*t^9 - 2198912*ep^6*mtt^2*mWW^7*s^2*t^9 - 7748*mtt*mWW^8*s^2*t^9 - 28300*ep*mtt*mWW^8*s^2*t^9 + 327825*ep^2*mtt*mWW^8*s^2*t^9 + 2357461*ep^3*mtt*mWW^8*s^2*t^9 + 5715459*ep^4*mtt*mWW^8*s^2*t^9 + 6017643*ep^5*mtt*mWW^8*s^2*t^9 + 2334140*ep^6*mtt*mWW^8*s^2*t^9 - 9478*ep*mWW^9*s^2*t^9 - 109156*ep^2*mWW^9*s^2*t^9 - 473736*ep^3*mWW^9*s^2*t^9 - 967932*ep^4*mWW^9*s^2*t^9 - 938586*ep^5*mWW^9*s^2*t^9 - 348072*ep^6*mWW^9*s^2*t^9 + 167072*ep*mtt^8*s^3*t^9 + 943280*ep^2*mtt^8*s^3*t^9 + 182672*ep^3*mtt^8*s^3*t^9 - 6008936*ep^4*mtt^8*s^3*t^9 - 10722424*ep^5*mtt^8*s^3*t^9 - 5453664*ep^6*mtt^8*s^3*t^9 - 215872*mtt^7*mWW*s^3*t^9 - 1516520*ep*mtt^7*mWW*s^3*t^9 - 886484*ep^2*mtt^7*mWW*s^3*t^9 + 16006464*ep^3*mtt^7*mWW*s^3*t^9 + 49019240*ep^4*mtt^7*mWW*s^3*t^9 + 55503756*ep^5*mtt^7*mWW*s^3*t^9 + 22414616*ep^6*mtt^7*mWW*s^3*t^9 + 451904*mtt^6*mWW^2*s^3*t^9 + 2263938*ep*mtt^6*mWW^2*s^3*t^9 - 4640987*ep^2*mtt^6*mWW^2*s^3*t^9 - 45991143*ep^3*mtt^6*mWW^2*s^3*t^9 - 102849301*ep^4*mtt^6*mWW^2*s^3*t^9 - 97380479*ep^5*mtt^6*mWW^2*s^3*t^9 - 34338268*ep^6*mtt^6*mWW^2*s^3*t^9 + 36148*mtt^5*mWW^3*s^3*t^9 + 1403676*ep*mtt^5*mWW^3*s^3*t^9 + 9558310*ep^2*mtt^5*mWW^3*s^3*t^9 + 23642656*ep^3*mtt^5*mWW^3*s^3*t^9 + 23710998*ep^4*mtt^5*mWW^3*s^3*t^9 + 6556276*ep^5*mtt^5*mWW^3*s^3*t^9 - 1873344*ep^6*mtt^5*mWW^3*s^3*t^9 - 676340*mtt^4*mWW^4*s^3*t^9 - 4880370*ep*mtt^4*mWW^4*s^3*t^9 - 3765370*ep^2*mtt^4*mWW^4*s^3*t^9 + 46890404*ep^3*mtt^4*mWW^4*s^3*t^9 + 145626458*ep^4*mtt^4*mWW^4*s^3*t^9 + 162582770*ep^5*mtt^4*mWW^4*s^3*t^9 + 64198664*ep^6*mtt^4*mWW^4*s^3*t^9 + 507876*mtt^3*mWW^5*s^3*t^9 + 2898450*ep*mtt^3*mWW^5*s^3*t^9 - 5079930*ep^2*mtt^3*mWW^5*s^3*t^9 - 66175480*ep^3*mtt^3*mWW^5*s^3*t^9 - 167555434*ep^4*mtt^3*mWW^5*s^3*t^9 - 175119018*ep^5*mtt^3*mWW^5*s^3*t^9 - 67105440*ep^6*mtt^3*mWW^5*s^3*t^9 - 95612*mtt^2*mWW^6*s^3*t^9 - 168976*ep*mtt^2*mWW^6*s^3*t^9 + 5035443*ep^2*mtt^2*mWW^6*s^3*t^9 + 29219497*ep^3*mtt^2*mWW^6*s^3*t^9 + 64370997*ep^4*mtt^2*mWW^6*s^3*t^9 + 63908767*ep^5*mtt^2*mWW^6*s^3*t^9 + 23973852*ep^6*mtt^2*mWW^6*s^3*t^9 - 8104*mtt*mWW^7*s^3*t^9 - 158158*ep*mtt*mWW^7*s^3*t^9 - 1050112*ep^2*mtt*mWW^7*s^3*t^9 - 3246864*ep^3*mtt*mWW^7*s^3*t^9 - 5193308*ep^4*mtt*mWW^7*s^3*t^9 - 4222822*ep^5*mtt*mWW^7*s^3*t^9 - 1404088*ep^6*mtt*mWW^7*s^3*t^9 - 9112*ep*mWW^8*s^3*t^9 - 114150*ep^2*mWW^8*s^3*t^9 - 528206*ep^3*mWW^8*s^3*t^9 - 1120714*ep^4*mWW^8*s^3*t^9 - 1106826*ep^5*mWW^8*s^3*t^9 - 412328*ep^6*mWW^8*s^3*t^9 - 412640*ep*mtt^7*s^4*t^9 - 2921040*ep^2*mtt^7*s^4*t^9 - 5386560*ep^3*mtt^7*s^4*t^9 + 851360*ep^4*mtt^7*s^4*t^9 + 9871120*ep^5*mtt^7*s^4*t^9 + 6365760*ep^6*mtt^7*s^4*t^9 + 282048*mtt^6*mWW*s^4*t^9 + 2063352*ep*mtt^6*mWW*s^4*t^9 + 3517690*ep^2*mtt^6*mWW*s^4*t^9 - 4767962*ep^3*mtt^6*mWW*s^4*t^9 - 21316818*ep^4*mtt^6*mWW*s^4*t^9 - 23565062*ep^5*mtt^6*mWW*s^4*t^9 - 8828768*ep^6*mtt^6*mWW*s^4*t^9 - 558112*mtt^5*mWW^2*s^4*t^9 - 2758362*ep*mtt^5*mWW^2*s^4*t^9 + 4451545*ep^2*mtt^5*mWW^2*s^4*t^9 + 44070169*ep^3*mtt^5*mWW^2*s^4*t^9 + 88794991*ep^4*mtt^5*mWW^2*s^4*t^9 + 73394325*ep^5*mtt^5*mWW^2*s^4*t^9 + 21912756*ep^6*mtt^5*mWW^2*s^4*t^9 + 60404*mtt^4*mWW^3*s^4*t^9 - 634504*ep*mtt^4*mWW^3*s^4*t^9 - 9557706*ep^2*mtt^4*mWW^3*s^4*t^9 - 38394756*ep^3*mtt^4*mWW^3*s^4*t^9 - 70103638*ep^4*mtt^4*mWW^3*s^4*t^9 - 61262224*ep^5*mtt^4*mWW^3*s^4*t^9 - 20856336*ep^6*mtt^4*mWW^3*s^4*t^9 + 461012*mtt^3*mWW^4*s^4*t^9 + 3330806*ep*mtt^3*mWW^4*s^4*t^9 + 4181432*ep^2*mtt^3*mWW^4*s^4*t^9 - 18384942*ep^3*mtt^3*mWW^4*s^4*t^9 - 60538164*ep^4*mtt^3*mWW^4*s^4*t^9 - 64686184*ep^5*mtt^3*mWW^4*s^4*t^9 - 24004944*ep^6*mtt^3*mWW^4*s^4*t^9 - 281028*mtt^2*mWW^5*s^4*t^9 - 1668918*ep*mtt^2*mWW^5*s^4*t^9 + 2208048*ep^2*mtt^2*mWW^5*s^4*t^9 + 34591222*ep^3*mtt^2*mWW^5*s^4*t^9 + 89296668*ep^4*mtt^2*mWW^5*s^4*t^9 + 93868920*ep^5*mtt^2*mWW^5*s^4*t^9 + 35989000*ep^6*mtt^2*mWW^5*s^4*t^9 + 35676*mtt*mWW^6*s^4*t^9 + 49756*ep*mtt*mWW^6*s^4*t^9 - 2220489*ep^2*mtt*mWW^6*s^4*t^9 - 13156323*ep^3*mtt*mWW^6*s^4*t^9 - 29803443*ep^4*mtt*mWW^6*s^4*t^9 - 30270509*ep^5*mtt*mWW^6*s^4*t^9 - 11540452*ep^6*mtt*mWW^6*s^4*t^9 + 29806*ep*mWW^7*s^4*t^9 + 335944*ep^2*mWW^7*s^4*t^9 + 1432320*ep^3*mWW^7*s^4*t^9 + 2888036*ep^4*mWW^7*s^4*t^9 + 2779150*ep^5*mWW^7*s^4*t^9 + 1030568*ep^6*mWW^7*s^4*t^9 + 426240*ep*mtt^6*s^5*t^9 + 2960824*ep^2*mtt^6*s^5*t^9 + 5101060*ep^3*mtt^6*s^5*t^9 - 2158848*ep^4*mtt^6*s^5*t^9 - 11674860*ep^5*mtt^6*s^5*t^9 - 7191216*ep^6*mtt^6*s^5*t^9 - 203552*mtt^5*mWW*s^5*t^9 - 1458936*ep*mtt^5*mWW*s^5*t^9 - 3027256*ep^2*mtt^5*mWW*s^5*t^9 - 2240560*ep^3*mtt^5*mWW*s^5*t^9 - 2030056*ep^4*mtt^5*mWW*s^5*t^9 - 4251368*ep^5*mtt^5*mWW*s^5*t^9 - 2806232*ep^6*mtt^5*mWW*s^5*t^9 + 388368*mtt^4*mWW^2*s^5*t^9 + 1960692*ep*mtt^4*mWW^2*s^5*t^9 - 2089266*ep^2*mtt^4*mWW^2*s^5*t^9 - 24010972*ep^3*mtt^4*mWW^2*s^5*t^9 - 44364874*ep^4*mtt^4*mWW^2*s^5*t^9 - 31168652*ep^5*mtt^4*mWW^2*s^5*t^9 - 6926192*ep^6*mtt^4*mWW^2*s^5*t^9 - 110304*mtt^3*mWW^3*s^5*t^9 - 354268*ep*mtt^3*mWW^3*s^5*t^9 + 3932580*ep^2*mtt^3*mWW^3*s^5*t^9 + 25925502*ep^3*mtt^3*mWW^3*s^5*t^9 + 59589100*ep^4*mtt^3*mWW^3*s^5*t^9 + 60746462*ep^5*mtt^3*mWW^3*s^5*t^9 + 23198640*ep^6*mtt^3*mWW^3*s^5*t^9 - 130288*mtt^2*mWW^4*s^5*t^9 - 960716*ep*mtt^2*mWW^4*s^5*t^9 - 1809136*ep^2*mtt^2*mWW^4*s^5*t^9 + 781310*ep^3*mtt^2*mWW^4*s^5*t^9 + 5178856*ep^4*mtt^2*mWW^4*s^5*t^9 + 4344830*ep^5*mtt^2*mWW^4*s^5*t^9 + 850584*ep^6*mtt^2*mWW^4*s^5*t^9 + 55776*mtt*mWW^5*s^5*t^9 + 348476*ep*mtt*mWW^5*s^5*t^9 - 397508*ep^2*mtt*mWW^5*s^5*t^9 - 7370470*ep^3*mtt*mWW^5*s^5*t^9 - 19814908*ep^4*mtt*mWW^5*s^5*t^9 - 21392966*ep^5*mtt*mWW^5*s^5*t^9 - 8358376*ep^6*mtt*mWW^5*s^5*t^9 + 37584*ep*mWW^6*s^5*t^9 + 425954*ep^2*mWW^6*s^5*t^9 + 1821010*ep^3*mWW^6*s^5*t^9 + 3663674*ep^4*mWW^6*s^5*t^9 + 3502730*ep^5*mWW^6*s^5*t^9 + 1285784*ep^6*mWW^6*s^5*t^9 - 231424*ep*mtt^5*s^6*t^9 - 1482872*ep^2*mtt^5*s^6*t^9 - 1740436*ep^3*mtt^5*s^6*t^9 + 4044008*ep^4*mtt^5*s^6*t^9 + 9692660*ep^5*mtt^5*s^6*t^9 + 5315664*ep^6*mtt^5*s^6*t^9 + 76768*mtt^4*mWW*s^6*t^9 + 543168*ep*mtt^4*mWW*s^6*t^9 + 1249684*ep^2*mtt^4*mWW*s^6*t^9 + 2174490*ep^3*mtt^4*mWW*s^6*t^9 + 4876448*ep^4*mtt^4*mWW*s^6*t^9 + 6609674*ep^5*mtt^4*mWW*s^6*t^9 + 3205168*ep^6*mtt^4*mWW*s^6*t^9 - 146144*mtt^3*mWW^2*s^6*t^9 - 764984*ep*mtt^3*mWW^2*s^6*t^9 + 411428*ep^2*mtt^3*mWW^2*s^6*t^9 + 7115210*ep^3*mtt^3*mWW^2*s^6*t^9 + 12291740*ep^4*mtt^3*mWW^2*s^6*t^9 + 7102622*ep^5*mtt^3*mWW^2*s^6*t^9 + 784008*ep^6*mtt^3*mWW^2*s^6*t^9 + 61984*mtt^2*mWW^3*s^6*t^9 + 375432*ep*mtt^2*mWW^3*s^6*t^9 - 629308*ep^2*mtt^2*mWW^3*s^6*t^9 - 9339014*ep^3*mtt^2*mWW^3*s^6*t^9 - 25225668*ep^4*mtt^2*mWW^3*s^6*t^9 - 27802490*ep^5*mtt^2*mWW^3*s^6*t^9 - 11134288*ep^6*mtt^2*mWW^3*s^6*t^9 + 7392*mtt*mWW^4*s^6*t^9 + 77088*ep*mtt*mWW^4*s^6*t^9 + 449228*ep^2*mtt*mWW^4*s^6*t^9 + 1809570*ep^3*mtt*mWW^4*s^6*t^9 + 4091972*ep^4*mtt*mWW^4*s^6*t^9 + 4498878*ep^5*mtt*mWW^4*s^6*t^9 + 1875704*ep^6*mtt*mWW^4*s^6*t^9 + 1392*ep*mWW^5*s^6*t^9 + 4912*ep^2*mWW^5*s^6*t^9 - 24300*ep^3*mWW^5*s^6*t^9 - 128196*ep^4*mWW^5*s^6*t^9 - 188448*ep^5*mWW^5*s^6*t^9 - 90544*ep^6*mWW^5*s^6*t^9 + 63904*ep*mtt^4*s^7*t^9 + 357440*ep^2*mtt^4*s^7*t^9 + 53064*ep^3*mtt^4*s^7*t^9 - 2302056*ep^4*mtt^4*s^7*t^9 - 4051040*ep^5*mtt^4*s^7*t^9 - 2042112*ep^6*mtt^4*s^7*t^9 - 11776*mtt^3*mWW*s^7*t^9 - 93344*ep*mtt^3*mWW*s^7*t^9 - 262080*ep^2*mtt^3*mWW*s^7*t^9 - 481552*ep^3*mtt^3*mWW*s^7*t^9 - 798812*ep^4*mtt^3*mWW*s^7*t^9 - 867060*ep^5*mtt^3*mWW*s^7*t^9 - 376416*ep^6*mtt^3*mWW*s^7*t^9 + 23552*mtt^2*mWW^2*s^7*t^9 + 122336*ep*mtt^2*mWW^2*s^7*t^9 - 34800*ep^2*mtt^2*mWW^2*s^7*t^9 - 829032*ep^3*mtt^2*mWW^2*s^7*t^9 - 1037060*ep^4*mtt^2*mWW^2*s^7*t^9 - 7364*ep^5*mtt^2*mWW^2*s^7*t^9 + 361248*ep^6*mtt^2*mWW^2*s^7*t^9 - 11776*mtt*mWW^3*s^7*t^9 - 87008*ep*mtt*mWW^3*s^7*t^9 + 9440*ep^2*mtt*mWW^3*s^7*t^9 + 1571424*ep^3*mtt*mWW^3*s^7*t^9 + 4796028*ep^4*mtt*mWW^3*s^7*t^9 + 5577060*ep^5*mtt*mWW^3*s^7*t^9 + 2303712*ep^6*mtt*mWW^3*s^7*t^9 - 5888*ep*mWW^4*s^7*t^9 - 70000*ep^2*mWW^4*s^7*t^9 - 313904*ep^3*mWW^4*s^7*t^9 - 658100*ep^4*mWW^4*s^7*t^9 - 651596*ep^5*mWW^4*s^7*t^9 - 246432*ep^6*mWW^4*s^7*t^9 - 6912*ep*mtt^3*s^8*t^9 - 30720*ep^2*mtt^3*s^8*t^9 + 59008*ep^3*mtt^3*s^8*t^9 + 426496*ep^4*mtt^3*s^8*t^9 + 641424*ep^5*mtt^3*s^8*t^9 + 304704*ep^6*mtt^3*s^8*t^9 + 4608*ep*mtt^2*mWW*s^8*t^9 + 23168*ep^2*mtt^2*mWW*s^8*t^9 - 17088*ep^3*mtt^2*mWW*s^8*t^9 - 221984*ep^4*mtt^2*mWW*s^8*t^9 - 354480*ep^5*mtt^2*mWW*s^8*t^9 - 172224*ep^6*mtt^2*mWW*s^8*t^9 + 2304*ep*mtt*mWW^2*s^8*t^9 + 6400*ep^2*mtt*mWW^2*s^8*t^9 - 51456*ep^3*mtt*mWW^2*s^8*t^9 - 231232*ep^4*mtt*mWW^2*s^8*t^9 - 318288*ep^5*mtt*mWW^2*s^8*t^9 - 145728*ep^6*mtt*mWW^2*s^8*t^9 + 1152*ep^2*mWW^3*s^8*t^9 + 9536*ep^3*mWW^3*s^8*t^9 + 26720*ep^4*mWW^3*s^8*t^9 + 31344*ep^5*mWW^3*s^8*t^9 + 13248*ep^6*mWW^3*s^8*t^9 - 15120*ep*mtt^10*t^10 - 173784*ep^2*mtt^10*t^10 - 754160*ep^3*mtt^10*t^10 - 1545592*ep^4*mtt^10*t^10 - 1508720*ep^5*mtt^10*t^10 - 565824*ep^6*mtt^10*t^10 + 63376*ep*mtt^9*mWW*t^10 + 721418*ep^2*mtt^9*mWW*t^10 + 3106454*ep^3*mtt^9*mWW*t^10 + 6338622*ep^4*mtt^9*mWW*t^10 + 6176922*ep^5*mtt^9*mWW*t^10 + 2316808*ep^6*mtt^9*mWW*t^10 - 85008*ep*mtt^8*mWW^2*t^10 - 946236*ep^2*mtt^8*mWW^2*t^10 - 4001420*ep^3*mtt^8*mWW^2*t^10 - 8086524*ep^4*mtt^8*mWW^2*t^10 - 7858716*ep^5*mtt^8*mWW^2*t^10 - 2953136*ep^6*mtt^8*mWW^2*t^10 + 4384*ep*mtt^7*mWW^3*t^10 + 1902*ep^2*mtt^7*mWW^3*t^10 - 150662*ep^3*mtt^7*mWW^3*t^10 - 459294*ep^4*mtt^7*mWW^3*t^10 - 464306*ep^5*mtt^7*mWW^3*t^10 - 148584*ep^6*mtt^7*mWW^3*t^10 + 93440*ep*mtt^6*mWW^4*t^10 + 1099216*ep^2*mtt^6*mWW^4*t^10 + 4839376*ep^3*mtt^6*mWW^4*t^10 + 9932432*ep^4*mtt^6*mWW^4*t^10 + 9618544*ep^5*mtt^6*mWW^4*t^10 + 3558592*ep^6*mtt^6*mWW^4*t^10 - 88880*ep*mtt^5*mWW^5*t^10 - 1008890*ep^2*mtt^5*mWW^5*t^10 - 4315414*ep^3*mtt^5*mWW^5*t^10 - 8704926*ep^4*mtt^5*mWW^5*t^10 - 8360746*ep^5*mtt^5*mWW^5*t^10 - 3087944*ep^6*mtt^5*mWW^5*t^10 + 29744*ep*mtt^4*mWW^6*t^10 + 322068*ep^2*mtt^4*mWW^6*t^10 + 1318852*ep^3*mtt^4*mWW^6*t^10 + 2576500*ep^4*mtt^4*mWW^6*t^10 + 2423572*ep^5*mtt^4*mWW^6*t^10 + 885264*ep^6*mtt^4*mWW^6*t^10 - 1152*ep*mtt^3*mWW^7*t^10 - 6078*ep^2*mtt^3*mWW^7*t^10 + 966*ep^3*mtt^3*mWW^7*t^10 + 42046*ep^4*mtt^3*mWW^7*t^10 + 66050*ep^5*mtt^3*mWW^7*t^10 + 29608*ep^6*mtt^3*mWW^7*t^10 - 784*ep*mtt^2*mWW^8*t^10 - 9616*ep^2*mtt^2*mWW^8*t^10 - 43992*ep^3*mtt^2*mWW^8*t^10 - 93264*ep^4*mtt^2*mWW^8*t^10 - 92600*ep^5*mtt^2*mWW^8*t^10 - 34784*ep^6*mtt^2*mWW^8*t^10 + 48224*ep*mtt^9*s*t^10 + 575864*ep^2*mtt^9*s*t^10 + 2584076*ep^3*mtt^9*s*t^10 + 5430288*ep^4*mtt^9*s*t^10 + 5399020*ep^5*mtt^9*s*t^10 + 2052528*ep^6*mtt^9*s*t^10 + 15120*mtt^8*mWW*s*t^10 - 70512*ep*mtt^8*mWW*s*t^10 - 2112096*ep^2*mtt^8*mWW*s*t^10 - 11132440*ep^3*mtt^8*mWW*s*t^10 - 24882520*ep^4*mtt^8*mWW*s*t^10 - 25522544*ep^5*mtt^8*mWW*s*t^10 - 9885248*ep^6*mtt^8*mWW*s*t^10 - 48256*mtt^7*mWW^2*s*t^10 - 103114*ep*mtt^7*mWW^2*s*t^10 + 2724923*ep^2*mtt^7*mWW^2*s*t^10 + 17168077*ep^3*mtt^7*mWW^2*s*t^10 + 40393953*ep^4*mtt^7*mWW^2*s*t^10 + 42434293*ep^5*mtt^7*mWW^2*s*t^10 + 16678404*ep^6*mtt^7*mWW^2*s*t^10 + 36752*mtt^6*mWW^3*s*t^10 + 137154*ep*mtt^6*mWW^3*s*t^10 - 1096650*ep^2*mtt^6*mWW^3*s*t^10 - 7722994*ep^3*mtt^6*mWW^3*s*t^10 - 18348466*ep^4*mtt^6*mWW^3*s*t^10 - 19423988*ep^5*mtt^6*mWW^3*s*t^10 - 7740208*ep^6*mtt^6*mWW^3*s*t^10 + 32368*mtt^5*mWW^4*s*t^10 + 190508*ep*mtt^5*mWW^4*s*t^10 - 864227*ep^2*mtt^5*mWW^4*s*t^10 - 8825381*ep^3*mtt^5*mWW^4*s*t^10 - 23287645*ep^4*mtt^5*mWW^4*s*t^10 - 25384115*ep^5*mtt^5*mWW^4*s*t^10 - 10015548*ep^6*mtt^5*mWW^4*s*t^10 - 61072*mtt^4*mWW^5*s*t^10 - 305028*ep*mtt^4*mWW^5*s*t^10 + 1585916*ep^2*mtt^4*mWW^5*s*t^10 + 14031560*ep^3*mtt^4*mWW^5*s*t^10 + 35407076*ep^4*mtt^4*mWW^5*s*t^10 + 37892556*ep^5*mtt^4*mWW^5*s*t^10 + 14884592*ep^6*mtt^4*mWW^5*s*t^10 + 27808*mtt^3*mWW^6*s*t^10 + 78862*ep*mtt^3*mWW^6*s*t^10 - 1235483*ep^2*mtt^3*mWW^6*s*t^10 - 7940509*ep^3*mtt^3*mWW^6*s*t^10 - 18295241*ep^4*mtt^3*mWW^6*s*t^10 - 18707729*ep^5*mtt^3*mWW^6*s*t^10 - 7162868*ep^6*mtt^3*mWW^6*s*t^10 - 1936*mtt^2*mWW^7*s*t^10 + 34858*ep*mtt^2*mWW^7*s*t^10 + 467174*ep^2*mtt^2*mWW^7*s*t^10 + 1882854*ep^3*mtt^2*mWW^7*s*t^10 + 3493886*ep^4*mtt^2*mWW^7*s*t^10 + 3115180*ep^5*mtt^2*mWW^7*s*t^10 + 1089104*ep^6*mtt^2*mWW^7*s*t^10 - 784*mtt*mWW^8*s*t^10 - 9776*ep*mtt*mWW^8*s*t^10 - 30997*ep^2*mtt*mWW^8*s*t^10 + 20745*ep^3*mtt*mWW^8*s*t^10 + 228565*ep^4*mtt*mWW^8*s*t^10 + 336227*ep^5*mtt*mWW^8*s*t^10 + 151420*ep^6*mtt*mWW^8*s*t^10 - 1176*ep*mWW^9*s*t^10 - 14424*ep^2*mWW^9*s*t^10 - 65988*ep^3*mWW^9*s*t^10 - 139896*ep^4*mWW^9*s*t^10 - 138900*ep^5*mWW^9*s*t^10 - 52176*ep^6*mWW^9*s*t^10 - 2080*ep*mtt^8*s^2*t^10 - 300880*ep^2*mtt^8*s^2*t^10 - 2407520*ep^3*mtt^8*s^2*t^10 - 6710776*ep^4*mtt^8*s^2*t^10 - 7882088*ep^5*mtt^8*s^2*t^10 - 3341856*ep^6*mtt^8*s^2*t^10 - 76816*mtt^7*mWW*s^2*t^10 - 462000*ep*mtt^7*mWW*s^2*t^10 + 1180472*ep^2*mtt^7*mWW*s^2*t^10 + 14608590*ep^3*mtt^7*mWW*s^2*t^10 + 39568076*ep^4*mtt^7*mWW*s^2*t^10 + 44182510*ep^5*mtt^7*mWW*s^2*t^10 + 17940088*ep^6*mtt^7*mWW*s^2*t^10 + 224064*mtt^6*mWW^2*s^2*t^10 + 1255422*ep*mtt^6*mWW^2*s^2*t^10 - 2651873*ep^2*mtt^6*mWW^2*s^2*t^10 - 31867425*ep^3*mtt^6*mWW^2*s^2*t^10 - 81776339*ep^4*mtt^6*mWW^2*s^2*t^10 - 87488221*ep^5*mtt^6*mWW^2*s^2*t^10 - 34381188*ep^6*mtt^6*mWW^2*s^2*t^10 - 167744*mtt^5*mWW^3*s^2*t^10 - 665690*ep*mtt^5*mWW^3*s^2*t^10 + 3976072*ep^2*mtt^5*mWW^3*s^2*t^10 + 28055106*ep^3*mtt^5*mWW^3*s^2*t^10 + 63208752*ep^4*mtt^5*mWW^3*s^2*t^10 + 62985936*ep^5*mtt^5*mWW^3*s^2*t^10 + 23668928*ep^6*mtt^5*mWW^3*s^2*t^10 - 76320*mtt^4*mWW^4*s^2*t^10 - 852356*ep*mtt^4*mWW^4*s^2*t^10 - 2731289*ep^2*mtt^4*mWW^4*s^2*t^10 - 311469*ep^3*mtt^4*mWW^4*s^2*t^10 + 11295961*ep^4*mtt^4*mWW^4*s^2*t^10 + 17371101*ep^5*mtt^4*mWW^4*s^2*t^10 + 7819172*ep^6*mtt^4*mWW^4*s^2*t^10 + 147024*mtt^3*mWW^5*s^2*t^10 + 966876*ep*mtt^3*mWW^5*s^2*t^10 - 568592*ep^2*mtt^3*mWW^5*s^2*t^10 - 17422470*ep^3*mtt^3*mWW^5*s^2*t^10 - 48200076*ep^4*mtt^3*mWW^5*s^2*t^10 - 52561514*ep^5*mtt^3*mWW^5*s^2*t^10 - 20652648*ep^6*mtt^3*mWW^5*s^2*t^10 - 53536*mtt^2*mWW^6*s^2*t^10 - 200746*ep*mtt^2*mWW^6*s^2*t^10 + 1745581*ep^2*mtt^2*mWW^6*s^2*t^10 + 12227957*ep^3*mtt^2*mWW^6*s^2*t^10 + 28354863*ep^4*mtt^2*mWW^6*s^2*t^10 + 28784061*ep^5*mtt^2*mWW^6*s^2*t^10 + 10898500*ep^6*mtt^2*mWW^6*s^2*t^10 + 3328*mtt*mWW^7*s^2*t^10 - 43154*ep*mtt*mWW^7*s^2*t^10 - 685616*ep^2*mtt*mWW^7*s^2*t^10 - 3013578*ep^3*mtt*mWW^7*s^2*t^10 - 5969392*ep^4*mtt*mWW^7*s^2*t^10 - 5589204*ep^5*mtt*mWW^7*s^2*t^10 - 2019024*ep^6*mtt*mWW^7*s^2*t^10 + 3728*ep*mWW^8*s^2*t^10 + 36125*ep^2*mWW^8*s^2*t^10 + 130809*ep^3*mWW^8*s^2*t^10 + 228931*ep^4*mWW^8*s^2*t^10 + 197419*ep^5*mWW^8*s^2*t^10 + 68028*ep^6*mWW^8*s^2*t^10 - 185728*ep*mtt^7*s^3*t^10 - 1142480*ep^2*mtt^7*s^3*t^10 - 1005848*ep^3*mtt^7*s^3*t^10 + 4327408*ep^4*mtt^7*s^3*t^10 + 9026168*ep^5*mtt^7*s^3*t^10 + 4781280*ep^6*mtt^7*s^3*t^10 + 154192*mtt^6*mWW*s^3*t^10 + 1306576*ep*mtt^6*mWW*s^3*t^10 + 2309332*ep^2*mtt^6*mWW*s^3*t^10 - 7702878*ep^3*mtt^6*mWW*s^3*t^10 - 33029140*ep^4*mtt^6*mWW*s^3*t^10 - 41892442*ep^5*mtt^6*mWW*s^3*t^10 - 18045832*ep^6*mtt^6*mWW*s^3*t^10 - 407904*mtt^5*mWW^2*s^3*t^10 - 2498014*ep*mtt^5*mWW^2*s^3*t^10 + 666773*ep^2*mtt^5*mWW^2*s^3*t^10 + 32932567*ep^3*mtt^5*mWW^2*s^3*t^10 + 85901187*ep^4*mtt^5*mWW^2*s^3*t^10 + 88959115*ep^5*mtt^5*mWW^2*s^3*t^10 + 33609356*ep^6*mtt^5*mWW^2*s^3*t^10 + 294816*mtt^4*mWW^3*s^3*t^10 + 1307054*ep*mtt^4*mWW^3*s^3*t^10 - 5098090*ep^2*mtt^4*mWW^3*s^3*t^10 - 39576584*ep^3*mtt^4*mWW^3*s^3*t^10 - 87900118*ep^4*mtt^4*mWW^3*s^3*t^10 - 84914766*ep^5*mtt^4*mWW^3*s^3*t^10 - 30789400*ep^6*mtt^4*mWW^3*s^3*t^10 + 42544*mtt^3*mWW^4*s^3*t^10 + 716170*ep*mtt^3*mWW^4*s^3*t^10 + 4257604*ep^2*mtt^3*mWW^4*s^3*t^10 + 12042892*ep^3*mtt^3*mWW^4*s^3*t^10 + 18275176*ep^4*mtt^3*mWW^4*s^3*t^10 + 14672422*ep^5*mtt^3*mWW^4*s^3*t^10 + 4930680*ep^6*mtt^3*mWW^4*s^3*t^10 - 108880*mtt^2*mWW^5*s^3*t^10 - 755150*ep*mtt^2*mWW^5*s^3*t^10 - 302558*ep^2*mtt^2*mWW^5*s^3*t^10 + 8634448*ep^3*mtt^2*mWW^5*s^3*t^10 + 25071522*ep^4*mtt^2*mWW^5*s^3*t^10 + 27110370*ep^5*mtt^2*mWW^5*s^3*t^10 + 10435784*ep^6*mtt^2*mWW^5*s^3*t^10 + 25232*mtt*mWW^6*s^3*t^10 + 84156*ep*mtt*mWW^6*s^3*t^10 - 968921*ep^2*mtt*mWW^6*s^3*t^10 - 6495931*ep^3*mtt*mWW^6*s^3*t^10 - 14974795*ep^4*mtt*mWW^6*s^3*t^10 - 15169249*ep^5*mtt*mWW^6*s^3*t^10 - 5728324*ep^6*mtt*mWW^6*s^3*t^10 + 24936*ep*mWW^7*s^3*t^10 + 278340*ep^2*mWW^7*s^3*t^10 + 1171334*ep^3*mWW^7*s^3*t^10 + 2328760*ep^4*mWW^7*s^3*t^10 + 2208382*ep^5*mWW^7*s^3*t^10 + 806456*ep^6*mWW^7*s^3*t^10 + 328432*ep*mtt^6*s^4*t^10 + 2143880*ep^2*mtt^6*s^4*t^10 + 2812672*ep^3*mtt^6*s^4*t^10 - 4711912*ep^4*mtt^6*s^4*t^10 - 12458992*ep^5*mtt^6*s^4*t^10 - 6953280*ep^6*mtt^6*s^4*t^10 - 152880*mtt^5*mWW*s^4*t^10 - 1402528*ep*mtt^5*mWW*s^4*t^10 - 3754194*ep^2*mtt^5*mWW*s^4*t^10 + 260180*ep^3*mtt^5*mWW*s^4*t^10 + 16006186*ep^4*mtt^5*mWW*s^4*t^10 + 24041156*ep^5*mtt^5*mWW*s^4*t^10 + 11022464*ep^6*mtt^5*mWW*s^4*t^10 + 365568*mtt^4*mWW^2*s^4*t^10 + 2241210*ep*mtt^4*mWW^2*s^4*t^10 + 518713*ep^2*mtt^4*mWW^2*s^4*t^10 - 20177595*ep^3*mtt^4*mWW^2*s^4*t^10 - 50515905*ep^4*mtt^4*mWW^2*s^4*t^10 - 48363755*ep^5*mtt^4*mWW^2*s^4*t^10 - 16754892*ep^6*mtt^4*mWW^2*s^4*t^10 - 249616*mtt^3*mWW^3*s^4*t^10 - 1264566*ep*mtt^3*mWW^3*s^4*t^10 + 2834738*ep^2*mtt^3*mWW^3*s^4*t^10 + 28309974*ep^3*mtt^3*mWW^3*s^4*t^10 + 65448946*ep^4*mtt^3*mWW^3*s^4*t^10 + 64108100*ep^5*mtt^3*mWW^3*s^4*t^10 + 23337264*ep^6*mtt^3*mWW^3*s^4*t^10 + 14048*mtt^2*mWW^4*s^4*t^10 - 101826*ep*mtt^2*mWW^4*s^4*t^10 - 2287544*ep^2*mtt^2*mWW^4*s^4*t^10 - 11536408*ep^3*mtt^2*mWW^4*s^4*t^10 - 25468380*ep^4*mtt^2*mWW^4*s^4*t^10 - 26133586*ep^5*mtt^2*mWW^4*s^4*t^10 - 10183880*ep^6*mtt^2*mWW^4*s^4*t^10 + 22880*mtt*mWW^5*s^4*t^10 + 183230*ep*mtt*mWW^5*s^4*t^10 + 367008*ep^2*mtt*mWW^5*s^4*t^10 - 406954*ep^3*mtt*mWW^5*s^4*t^10 - 2208348*ep^4*mtt*mWW^5*s^4*t^10 - 2548144*ep^5*mtt*mWW^5*s^4*t^10 - 954320*ep^6*mtt*mWW^5*s^4*t^10 + 16176*ep*mWW^6*s^4*t^10 + 178231*ep^2*mWW^6*s^4*t^10 + 737555*ep^3*mWW^6*s^4*t^10 + 1436869*ep^4*mWW^6*s^4*t^10 + 1331669*ep^5*mWW^6*s^4*t^10 + 474356*ep^6*mWW^6*s^4*t^10 - 255968*ep*mtt^5*s^5*t^10 - 1556456*ep^2*mtt^5*s^5*t^10 - 1251508*ep^3*mtt^5*s^5*t^10 + 6282160*ep^4*mtt^5*s^5*t^10 + 12738668*ep^5*mtt^5*s^5*t^10 + 6685104*ep^6*mtt^5*s^5*t^10 + 74848*mtt^4*mWW*s^5*t^10 + 715104*ep*mtt^4*mWW*s^5*t^10 + 2138028*ep^2*mtt^4*mWW*s^5*t^10 + 1141998*ep^3*mtt^4*mWW*s^5*t^10 - 5272084*ep^4*mtt^4*mWW*s^5*t^10 - 9309838*ep^5*mtt^4*mWW*s^5*t^10 - 4494328*ep^6*mtt^4*mWW*s^5*t^10 - 162400*mtt^3*mWW^2*s^5*t^10 - 980096*ep*mtt^3*mWW^2*s^5*t^10 - 373324*ep^2*mtt^3*mWW^2*s^5*t^10 + 7009292*ep^3*mtt^3*mWW^2*s^5*t^10 + 16257224*ep^4*mtt^3*mWW^2*s^5*t^10 + 13809528*ep^5*mtt^3*mWW^2*s^5*t^10 + 4089072*ep^6*mtt^3*mWW^2*s^5*t^10 + 100256*mtt^2*mWW^3*s^5*t^10 + 576448*ep*mtt^2*mWW^3*s^5*t^10 - 661396*ep^2*mtt^2*mWW^3*s^5*t^10 - 10531664*ep^3*mtt^2*mWW^3*s^5*t^10 - 26460440*ep^4*mtt^2*mWW^3*s^5*t^10 - 27239364*ep^5*mtt^2*mWW^3*s^5*t^10 - 10283664*ep^6*mtt^2*mWW^3*s^5*t^10 - 12704*mtt*mWW^4*s^5*t^10 - 44208*ep*mtt*mWW^4*s^5*t^10 + 585876*ep^2*mtt*mWW^4*s^5*t^10 + 4221528*ep^3*mtt*mWW^4*s^5*t^10 + 10420136*ep^4*mtt*mWW^4*s^5*t^10 + 11209820*ep^5*mtt*mWW^4*s^5*t^10 + 4460096*ep^6*mtt*mWW^4*s^5*t^10 - 11088*ep*mWW^5*s^5*t^10 - 131832*ep^2*mWW^5*s^5*t^10 - 590926*ep^3*mWW^5*s^5*t^10 - 1241396*ep^4*mWW^5*s^5*t^10 - 1234030*ep^5*mWW^5*s^5*t^10 - 469080*ep^6*mWW^5*s^5*t^10 + 96448*ep*mtt^4*s^6*t^10 + 516896*ep^2*mtt^4*s^6*t^10 - 99344*ep^3*mtt^4*s^6*t^10 - 3946920*ep^4*mtt^4*s^6*t^10 - 6627672*ep^5*mtt^4*s^6*t^10 - 3280608*ep^6*mtt^4*s^6*t^10 - 14464*mtt^3*mWW*s^6*t^10 - 159488*ep*mtt^3*mWW*s^6*t^10 - 530512*ep^2*mtt^3*mWW*s^6*t^10 - 246512*ep^3*mtt^3*mWW*s^6*t^10 + 1726556*ep^4*mtt^3*mWW*s^6*t^10 + 3050236*ep^5*mtt^3*mWW*s^6*t^10 + 1497984*ep^6*mtt^3*mWW*s^6*t^10 + 28928*mtt^2*mWW^2*s^6*t^10 + 164864*ep*mtt^2*mWW^2*s^6*t^10 + 47904*ep^2*mtt^2*mWW^2*s^6*t^10 - 957672*ep^3*mtt^2*mWW^2*s^6*t^10 - 1699148*ep^4*mtt^2*mWW^2*s^6*t^10 - 840452*ep^5*mtt^2*mWW^2*s^6*t^10 + 10176*ep^6*mtt^2*mWW^2*s^6*t^10 - 14464*mtt*mWW^3*s^6*t^10 - 94592*ep*mtt*mWW^3*s^6*t^10 + 45552*ep^2*mtt*mWW^3*s^6*t^10 + 1637344*ep^3*mtt*mWW^3*s^6*t^10 + 4581476*ep^4*mtt*mWW^3*s^6*t^10 + 5045492*ep^5*mtt*mWW^3*s^6*t^10 + 2001792*ep^6*mtt*mWW^3*s^6*t^10 - 7232*ep*mWW^4*s^6*t^10 - 79840*ep^2*mWW^4*s^6*t^10 - 333816*ep^3*mWW^4*s^6*t^10 - 661964*ep^4*mWW^4*s^6*t^10 - 627604*ep^5*mWW^4*s^6*t^10 - 229344*ep^6*mWW^4*s^6*t^10 - 14208*ep*mtt^3*s^7*t^10 - 63040*ep^2*mtt^3*s^7*t^10 + 121632*ep^3*mtt^3*s^7*t^10 + 875344*ep^4*mtt^3*s^7*t^10 + 1313616*ep^5*mtt^3*s^7*t^10 + 622656*ep^6*mtt^3*s^7*t^10 + 9472*ep*mtt^2*mWW*s^7*t^10 + 47552*ep^2*mtt^2*mWW*s^7*t^10 - 35392*ep^3*mtt^2*mWW*s^7*t^10 - 455696*ep^4*mtt^2*mWW*s^7*t^10 - 726000*ep^5*mtt^2*mWW*s^7*t^10 - 351936*ep^6*mtt^2*mWW*s^7*t^10 + 4736*ep*mtt*mWW^2*s^7*t^10 + 13120*ep^2*mtt*mWW^2*s^7*t^10 - 105824*ep^3*mtt*mWW^2*s^7*t^10 - 474448*ep^4*mtt*mWW^2*s^7*t^10 - 651792*ep^5*mtt*mWW^2*s^7*t^10 - 297792*ep^6*mtt*mWW^2*s^7*t^10 + 2368*ep^2*mWW^3*s^7*t^10 + 19584*ep^3*mWW^3*s^7*t^10 + 54800*ep^4*mWW^3*s^7*t^10 + 64176*ep^5*mWW^3*s^7*t^10 + 27072*ep^6*mWW^3*s^7*t^10 + 9616*ep*mtt^9*t^11 + 108160*ep^2*mtt^9*t^11 + 459612*ep^3*mtt^9*t^11 + 925048*ep^4*mtt^9*t^11 + 889228*ep^5*mtt^9*t^11 + 329136*ep^6*mtt^9*t^11 - 44640*ep*mtt^8*mWW*t^11 - 499512*ep^2*mtt^8*mWW*t^11 - 2113360*ep^3*mtt^8*mWW*t^11 - 4242272*ep^4*mtt^8*mWW*t^11 - 4073080*ep^5*mtt^8*mWW*t^11 - 1507296*ep^6*mtt^8*mWW*t^11 + 77936*ep*mtt^7*mWW^2*t^11 + 864344*ep^2*mtt^7*mWW^2*t^11 + 3629520*ep^3*mtt^7*mWW^2*t^11 + 7253624*ep^4*mtt^7*mWW^2*t^11 + 6951728*ep^5*mtt^7*mWW^2*t^11 + 2572608*ep^6*mtt^7*mWW^2*t^11 - 56640*ep*mtt^6*mWW^3*t^11 - 614640*ep^2*mtt^6*mWW^3*t^11 - 2533620*ep^3*mtt^6*mWW^3*t^11 - 5010720*ep^4*mtt^6*mWW^3*t^11 - 4785420*ep^5*mtt^6*mWW^3*t^11 - 1773360*ep^6*mtt^6*mWW^3*t^11 + 3440*ep*mtt^5*mWW^4*t^11 + 19760*ep^2*mtt^5*mWW^4*t^11 + 20060*ep^3*mtt^5*mWW^4*t^11 - 24600*ep^4*mtt^5*mWW^4*t^11 - 36980*ep^5*mtt^5*mWW^4*t^11 - 6480*ep^6*mtt^5*mWW^4*t^11 + 17824*ep*mtt^4*mWW^5*t^11 + 206440*ep^2*mtt^4*mWW^5*t^11 + 894888*ep^3*mtt^4*mWW^5*t^11 + 1809952*ep^4*mtt^4*mWW^5*t^11 + 1728592*ep^5*mtt^4*mWW^5*t^11 + 631104*ep^6*mtt^4*mWW^5*t^11 - 8560*ep*mtt^3*mWW^6*t^11 - 95368*ep^2*mtt^3*mWW^6*t^11 - 400200*ep^3*mtt^3*mWW^6*t^11 - 793048*ep^4*mtt^3*mWW^6*t^11 - 749320*ep^5*mtt^3*mWW^6*t^11 - 272544*ep^6*mtt^3*mWW^6*t^11 + 1024*ep*mtt^2*mWW^7*t^11 + 10816*ep^2*mtt^2*mWW^7*t^11 + 43100*ep^3*mtt^2*mWW^7*t^11 + 82016*ep^4*mtt^2*mWW^7*t^11 + 75252*ep^5*mtt^2*mWW^7*t^11 + 26832*ep^6*mtt^2*mWW^7*t^11 - 23712*ep*mtt^8*s*t^11 - 276096*ep^2*mtt^8*s*t^11 - 1210776*ep^3*mtt^8*s*t^11 - 2496912*ep^4*mtt^8*s*t^11 - 2444424*ep^5*mtt^8*s*t^11 - 917280*ep^6*mtt^8*s*t^11 - 9616*mtt^7*mWW*s*t^11 + 27624*ep*mtt^7*mWW*s*t^11 + 1099796*ep^2*mtt^7*mWW*s*t^11 + 5832010*ep^3*mtt^7*mWW*s*t^11 + 12925768*ep^4*mtt^7*mWW*s*t^11 + 13115578*ep^5*mtt^7*mWW*s*t^11 + 5025000*ep^6*mtt^7*mWW*s*t^11 + 35024*mtt^6*mWW^2*s*t^11 + 87352*ep*mtt^6*mWW^2*s*t^11 - 1781576*ep^2*mtt^6*mWW^2*s*t^11 - 11357612*ep^3*mtt^6*mWW^2*s*t^11 - 26515828*ep^4*mtt^6*mWW^2*s*t^11 - 27530928*ep^5*mtt^6*mWW^2*s*t^11 - 10684032*ep^6*mtt^6*mWW^2*s*t^11 - 42912*mtt^5*mWW^3*s*t^11 - 149336*ep*mtt^5*mWW^3*s*t^11 + 1595496*ep^2*mtt^5*mWW^3*s*t^11 + 10995632*ep^3*mtt^5*mWW^3*s*t^11 + 26000480*ep^4*mtt^5*mWW^3*s*t^11 + 27109280*ep^5*mtt^5*mWW^3*s*t^11 + 10550400*ep^6*mtt^5*mWW^3*s*t^11 + 13728*mtt^4*mWW^4*s*t^11 + 2800*ep*mtt^4*mWW^4*s*t^11 - 882560*ep^2*mtt^4*mWW^4*s*t^11 - 4604798*ep^3*mtt^4*mWW^4*s*t^11 - 9844056*ep^4*mtt^4*mWW^4*s*t^11 - 9771682*ep^5*mtt^4*mWW^4*s*t^11 - 3716232*ep^6*mtt^4*mWW^4*s*t^11 + 10288*mtt^3*mWW^5*s*t^11 + 96152*ep*mtt^3*mWW^5*s*t^11 + 175316*ep^2*mtt^3*mWW^5*s*t^11 - 701782*ep^3*mtt^3*mWW^5*s*t^11 - 2886824*ep^4*mtt^3*mWW^5*s*t^11 - 3544998*ep^5*mtt^3*mWW^5*s*t^11 - 1465752*ep^6*mtt^3*mWW^5*s*t^11 - 7536*mtt^2*mWW^6*s*t^11 - 38344*ep*mtt^2*mWW^6*s*t^11 + 173064*ep^2*mtt^2*mWW^6*s*t^11 + 1571512*ep^3*mtt^2*mWW^6*s*t^11 + 3929836*ep^4*mtt^2*mWW^6*s*t^11 + 4152940*ep^5*mtt^2*mWW^6*s*t^11 + 1609968*ep^6*mtt^2*mWW^6*s*t^11 + 1024*mtt*mWW^7*s*t^11 - 4072*ep*mtt*mWW^7*s*t^11 - 119664*ep^2*mtt*mWW^7*s*t^11 - 588836*ep^3*mtt*mWW^7*s*t^11 - 1235488*ep^4*mtt*mWW^7*s*t^11 - 1198644*ep^5*mtt*mWW^7*s*t^11 - 442320*ep^6*mtt*mWW^7*s*t^11 + 1536*ep*mWW^8*s*t^11 + 16224*ep^2*mWW^8*s*t^11 + 64650*ep^3*mWW^8*s*t^11 + 123024*ep^4*mWW^8*s*t^11 + 112878*ep^5*mWW^8*s*t^11 + 40248*ep^6*mWW^8*s*t^11 - 16624*ep*mtt^7*s^2*t^11 - 14160*ep^2*mtt^7*s^2*t^11 + 639188*ep^3*mtt^7*s^2*t^11 + 2429904*ep^4*mtt^7*s^2*t^11 + 3201548*ep^5*mtt^7*s^2*t^11 + 1437744*ep^6*mtt^7*s^2*t^11 + 39088*mtt^6*mWW*s^2*t^11 + 294360*ep*mtt^6*mWW*s^2*t^11 - 26036*ep^2*mtt^6*mWW*s^2*t^11 - 5347558*ep^3*mtt^6*mWW*s^2*t^11 - 16465304*ep^4*mtt^6*mWW*s^2*t^11 - 19306310*ep^5*mtt^6*mWW*s^2*t^11 - 8038680*ep^6*mtt^6*mWW*s^2*t^11 - 126096*mtt^5*mWW^2*s^2*t^11 - 795928*ep*mtt^5*mWW^2*s^2*t^11 + 630540*ep^2*mtt^5*mWW^2*s^2*t^11 + 14802394*ep^3*mtt^5*mWW^2*s^2*t^11 + 40423284*ep^4*mtt^5*mWW^2*s^2*t^11 + 44233758*ep^5*mtt^5*mWW^2*s^2*t^11 + 17556408*ep^6*mtt^5*mWW^2*s^2*t^11 + 137568*mtt^4*mWW^3*s^2*t^11 + 729736*ep*mtt^4*mWW^3*s^2*t^11 - 1759444*ep^2*mtt^4*mWW^3*s^2*t^11 - 18762012*ep^3*mtt^4*mWW^3*s^2*t^11 - 46287696*ep^4*mtt^4*mWW^3*s^2*t^11 - 48126296*ep^5*mtt^4*mWW^3*s^2*t^11 - 18482016*ep^6*mtt^4*mWW^3*s^2*t^11 - 47008*mtt^3*mWW^4*s^2*t^11 - 115376*ep*mtt^3*mWW^4*s^2*t^11 + 1883360*ep^2*mtt^3*mWW^4*s^2*t^11 + 11001376*ep^3*mtt^3*mWW^4*s^2*t^11 + 23814080*ep^4*mtt^3*mWW^4*s^2*t^11 + 23339968*ep^5*mtt^3*mWW^4*s^2*t^11 + 8682240*ep^6*mtt^3*mWW^4*s^2*t^11 - 9744*mtt^2*mWW^5*s^2*t^11 - 139304*ep*mtt^2*mWW^5*s^2*t^11 - 710916*ep^2*mtt^2*mWW^5*s^2*t^11 - 1665574*ep^3*mtt^2*mWW^5*s^2*t^11 - 1997328*ep^4*mtt^2*mWW^5*s^2*t^11 - 1237566*ep^5*mtt^2*mWW^5*s^2*t^11 - 331128*ep^6*mtt^2*mWW^5*s^2*t^11 + 6192*mtt*mWW^6*s^2*t^11 + 35640*ep*mtt*mWW^6*s^2*t^11 - 87836*ep^2*mtt*mWW^6*s^2*t^11 - 1025870*ep^3*mtt*mWW^6*s^2*t^11 - 2630724*ep^4*mtt*mWW^6*s^2*t^11 - 2781354*ep^5*mtt*mWW^6*s^2*t^11 - 1070568*ep^6*mtt*mWW^6*s^2*t^11 + 7496*ep*mWW^7*s^2*t^11 + 84492*ep^2*mWW^7*s^2*t^11 + 358056*ep^3*mWW^7*s^2*t^11 + 713784*ep^4*mWW^7*s^2*t^11 + 676252*ep^5*mWW^7*s^2*t^11 + 246000*ep^6*mWW^7*s^2*t^11 + 110576*ep*mtt^6*s^3*t^11 + 682096*ep^2*mtt^6*s^3*t^11 + 625724*ep^3*mtt^6*s^3*t^11 - 2456416*ep^4*mtt^6*s^3*t^11 - 5174764*ep^5*mtt^6*s^3*t^11 - 2736816*ep^6*mtt^6*s^3*t^11 - 59184*mtt^5*mWW*s^3*t^11 - 611576*ep*mtt^5*mWW*s^3*t^11 - 1648348*ep^2*mtt^5*mWW*s^3*t^11 + 1639966*ep^3*mtt^5*mWW*s^3*t^11 + 13123924*ep^4*mtt^5*mWW*s^3*t^11 + 18806674*ep^5*mtt^5*mWW*s^3*t^11 + 8590824*ep^6*mtt^5*mWW*s^3*t^11 + 166064*mtt^4*mWW^2*s^3*t^11 + 1153864*ep*mtt^4*mWW^2*s^3*t^11 + 820408*ep^2*mtt^4*mWW^2*s^3*t^11 - 10574148*ep^3*mtt^4*mWW^2*s^3*t^11 - 32157240*ep^4*mtt^4*mWW^2*s^3*t^11 - 35628700*ep^5*mtt^4*mWW^2*s^3*t^11 - 14059728*ep^6*mtt^4*mWW^2*s^3*t^11 - 155120*mtt^3*mWW^3*s^3*t^11 - 875792*ep*mtt^3*mWW^3*s^3*t^11 + 1052204*ep^2*mtt^3*mWW^3*s^3*t^11 + 15778190*ep^3*mtt^3*mWW^3*s^3*t^11 + 38936256*ep^4*mtt^3*mWW^3*s^3*t^11 + 39583950*ep^5*mtt^3*mWW^3*s^3*t^11 + 14810232*ep^6*mtt^3*mWW^3*s^3*t^11 + 48784*mtt^2*mWW^4*s^3*t^11 + 181656*ep*mtt^2*mWW^4*s^3*t^11 - 1401768*ep^2*mtt^2*mWW^4*s^3*t^11 - 9602274*ep^3*mtt^2*mWW^4*s^3*t^11 - 21778612*ep^4*mtt^2*mWW^4*s^3*t^11 - 21799842*ep^5*mtt^2*mWW^4*s^3*t^11 - 8185224*ep^6*mtt^2*mWW^4*s^3*t^11 - 544*mtt*mWW^5*s^3*t^11 + 43032*ep*mtt*mWW^5*s^3*t^11 + 514456*ep^2*mtt*mWW^5*s^3*t^11 + 2212396*ep^3*mtt*mWW^5*s^3*t^11 + 4496292*ep^4*mtt*mWW^5*s^3*t^11 + 4377848*ep^5*mtt*mWW^5*s^3*t^11 + 1645440*ep^6*mtt*mWW^5*s^3*t^11 - 1760*ep*mWW^6*s^3*t^11 - 19048*ep^2*mWW^6*s^3*t^11 - 79854*ep^3*mWW^6*s^3*t^11 - 164204*ep^4*mWW^6*s^3*t^11 - 165166*ep^5*mWW^6*s^3*t^11 - 64728*ep^6*mWW^6*s^3*t^11 - 139104*ep*mtt^5*s^4*t^11 - 822768*ep^2*mtt^5*s^4*t^11 - 498720*ep^3*mtt^5*s^4*t^11 + 3883224*ep^4*mtt^5*s^4*t^11 + 7420824*ep^5*mtt^5*s^4*t^11 + 3819744*ep^6*mtt^5*s^4*t^11 + 39568*mtt^4*mWW*s^4*t^11 + 462504*ep*mtt^4*mWW*s^4*t^11 + 1521948*ep^2*mtt^4*mWW*s^4*t^11 - 35106*ep^3*mtt^4*mWW*s^4*t^11 - 7811072*ep^4*mtt^4*mWW*s^4*t^11 - 12534370*ep^5*mtt^4*mWW*s^4*t^11 - 5988552*ep^6*mtt^4*mWW*s^4*t^11 - 94704*mtt^3*mWW^2*s^4*t^11 - 653544*ep*mtt^3*mWW^2*s^4*t^11 - 653628*ep^2*mtt^3*mWW^2*s^4*t^11 + 4258726*ep^3*mtt^3*mWW^2*s^4*t^11 + 13149036*ep^4*mtt^3*mWW^2*s^4*t^11 + 14091602*ep^5*mtt^3*mWW^2*s^4*t^11 + 5350152*ep^6*mtt^3*mWW^2*s^4*t^11 + 70704*mtt^2*mWW^3*s^4*t^11 + 407920*ep*mtt^2*mWW^3*s^4*t^11 - 343592*ep^2*mtt^2*mWW^3*s^4*t^11 - 6451214*ep^3*mtt^2*mWW^3*s^4*t^11 - 15945904*ep^4*mtt^2*mWW^3*s^4*t^11 - 16032026*ep^5*mtt^2*mWW^3*s^4*t^11 - 5910888*ep^6*mtt^2*mWW^3*s^4*t^11 - 15568*mtt*mWW^4*s^4*t^11 - 65128*ep*mtt*mWW^4*s^4*t^11 + 438148*ep^2*mtt*mWW^4*s^4*t^11 + 3313234*ep^3*mtt*mWW^4*s^4*t^11 + 7891492*ep^4*mtt*mWW^4*s^4*t^11 + 8163790*ep^5*mtt*mWW^4*s^4*t^11 + 3136632*ep^6*mtt*mWW^4*s^4*t^11 - 12648*ep*mWW^5*s^4*t^11 - 140108*ep^2*mWW^5*s^4*t^11 - 586920*ep^3*mWW^5*s^4*t^11 - 1166776*ep^4*mWW^5*s^4*t^11 - 1109820*ep^5*mWW^5*s^4*t^11 - 407088*ep^6*mWW^5*s^4*t^11 + 73840*ep*mtt^4*s^5*t^11 + 387408*ep^2*mtt^4*s^5*t^11 - 140276*ep^3*mtt^4*s^5*t^11 - 3182544*ep^4*mtt^4*s^5*t^11 - 5236796*ep^5*mtt^4*s^5*t^11 - 2568432*ep^6*mtt^4*s^5*t^11 - 9856*mtt^3*mWW*s^5*t^11 - 138000*ep*mtt^3*mWW*s^5*t^11 - 496616*ep^2*mtt^3*mWW*s^5*t^11 + 60656*ep^3*mtt^3*mWW*s^5*t^11 + 2936380*ep^4*mtt^3*mWW*s^5*t^11 + 4734548*ep^5*mtt^3*mWW*s^5*t^11 + 2278128*ep^6*mtt^3*mWW*s^5*t^11 + 19712*mtt^2*mWW^2*s^5*t^11 + 125456*ep*mtt^2*mWW^2*s^5*t^11 + 106472*ep^2*mtt^2*mWW^2*s^5*t^11 - 650144*ep^3*mtt^2*mWW^2*s^5*t^11 - 1666444*ep^4*mtt^2*mWW^2*s^5*t^11 - 1450452*ep^5*mtt^2*mWW^2*s^5*t^11 - 431280*ep^6*mtt^2*mWW^2*s^5*t^11 - 9856*mtt*mWW^3*s^5*t^11 - 56368*ep*mtt*mWW^3*s^5*t^11 + 53096*ep^2*mtt*mWW^3*s^5*t^11 + 923328*ep^3*mtt*mWW^3*s^5*t^11 + 2268260*ep^4*mtt*mWW^3*s^5*t^11 + 2268316*ep^5*mtt*mWW^3*s^5*t^11 + 830544*ep^6*mtt*mWW^3*s^5*t^11 - 4928*ep*mWW^4*s^5*t^11 - 50360*ep^2*mWW^4*s^5*t^11 - 193564*ep^3*mWW^4*s^5*t^11 - 355652*ep^4*mWW^4*s^5*t^11 - 315616*ep^5*mWW^4*s^5*t^11 - 108960*ep^6*mWW^4*s^5*t^11 - 14592*ep*mtt^3*s^6*t^11 - 64640*ep^2*mtt^3*s^6*t^11 + 125248*ep^3*mtt^3*s^6*t^11 + 897696*ep^4*mtt^3*s^6*t^11 + 1344384*ep^5*mtt^3*s^6*t^11 + 635904*ep^6*mtt^3*s^6*t^11 + 9728*ep*mtt^2*mWW*s^6*t^11 + 48768*ep^2*mtt^2*mWW*s^6*t^11 - 36608*ep^3*mtt^2*mWW*s^6*t^11 - 467424*ep^4*mtt^2*mWW*s^6*t^11 - 743040*ep^5*mtt^2*mWW*s^6*t^11 - 359424*ep^6*mtt^2*mWW*s^6*t^11 + 4864*ep*mtt*mWW^2*s^6*t^11 + 13440*ep^2*mtt*mWW^2*s^6*t^11 - 108736*ep^3*mtt*mWW^2*s^6*t^11 - 486432*ep^4*mtt*mWW^2*s^6*t^11 - 667008*ep^5*mtt*mWW^2*s^6*t^11 - 304128*ep^6*mtt*mWW^2*s^6*t^11 + 2432*ep^2*mWW^3*s^6*t^11 + 20096*ep^3*mWW^3*s^6*t^11 + 56160*ep^4*mWW^3*s^6*t^11 + 65664*ep^5*mWW^3*s^6*t^11 + 27648*ep^6*mWW^3*s^6*t^11 - 3392*ep*mtt^8*t^12 - 37312*ep^2*mtt^8*t^12 - 155056*ep^3*mtt^8*t^12 - 306064*ep^4*mtt^8*t^12 - 289376*ep^5*mtt^8*t^12 - 105600*ep^6*mtt^8*t^12 + 16576*ep*mtt^7*mWW*t^12 + 181920*ep^2*mtt^7*mWW*t^12 + 754464*ep^3*mtt^7*mWW*t^12 + 1487248*ep^4*mtt^7*mWW*t^12 + 1405152*ep^5*mtt^7*mWW*t^12 + 512640*ep^6*mtt^7*mWW*t^12 - 32000*ep*mtt^6*mWW^2*t^12 - 349920*ep^2*mtt^6*mWW^2*t^12 - 1446480*ep^3*mtt^6*mWW^2*t^12 - 2845280*ep^4*mtt^6*mWW^2*t^12 - 2685120*ep^5*mtt^6*mWW^2*t^12 - 979200*ep^6*mtt^6*mWW^2*t^12 + 30080*ep*mtt^5*mWW^3*t^12 + 326720*ep^2*mtt^5*mWW^3*t^12 + 1342400*ep^3*mtt^5*mWW^3*t^12 + 2629920*ep^4*mtt^5*mWW^3*t^12 + 2476480*ep^5*mtt^5*mWW^3*t^12 + 902400*ep^6*mtt^5*mWW^3*t^12 - 13120*ep*mtt^4*mWW^4*t^12 - 140160*ep^2*mtt^4*mWW^4*t^12 - 567120*ep^3*mtt^4*mWW^4*t^12 - 1099600*ep^4*mtt^4*mWW^4*t^12 - 1029600*ep^5*mtt^4*mWW^4*t^12 - 374400*ep^6*mtt^4*mWW^4*t^12 + 1472*ep*mtt^3*mWW^5*t^12 + 14112*ep^2*mtt^3*mWW^5*t^12 + 50976*ep^3*mtt^3*mWW^5*t^12 + 90704*ep^4*mtt^3*mWW^5*t^12 + 80736*ep^5*mtt^3*mWW^5*t^12 + 28800*ep^6*mtt^3*mWW^5*t^12 + 384*ep*mtt^2*mWW^6*t^12 + 4640*ep^2*mtt^2*mWW^6*t^12 + 20816*ep^3*mtt^2*mWW^6*t^12 + 43072*ep^4*mtt^2*mWW^6*t^12 + 41728*ep^5*mtt^2*mWW^6*t^12 + 15360*ep^6*mtt^2*mWW^6*t^12 + 5888*ep*mtt^7*s*t^12 + 66464*ep^2*mtt^7*s*t^12 + 283104*ep^3*mtt^7*s*t^12 + 570008*ep^4*mtt^7*s*t^12 + 547256*ep^5*mtt^7*s*t^12 + 202080*ep^6*mtt^7*s*t^12 + 3392*mtt^6*mWW*s*t^12 - 224*ep*mtt^6*mWW*s*t^12 - 264368*ep^2*mtt^6*mWW*s*t^12 - 1463608*ep^3*mtt^6*mWW*s*t^12 - 3247424*ep^4*mtt^6*mWW*s*t^12 - 3271208*ep^5*mtt^6*mWW*s*t^12 - 1241760*ep^6*mtt^6*mWW*s*t^12 - 13184*mtt^5*mWW^2*s*t^12 - 49600*ep*mtt^5*mWW^2*s*t^12 + 451840*ep^2*mtt^5*mWW^2*s*t^12 + 3213520*ep^3*mtt^5*mWW^2*s*t^12 + 7604360*ep^4*mtt^5*mWW^2*s*t^12 + 7874464*ep^5*mtt^5*mWW^2*s*t^12 + 3033600*ep^6*mtt^5*mWW^2*s*t^12 + 18816*mtt^4*mWW^3*s*t^12 + 83456*ep*mtt^4*mWW^3*s*t^12 - 486000*ep^2*mtt^4*mWW^3*s*t^12 - 3848856*ep^3*mtt^4*mWW^3*s*t^12 - 9278752*ep^4*mtt^4*mWW^3*s*t^12 - 9668304*ep^5*mtt^4*mWW^3*s*t^12 - 3735360*ep^6*mtt^4*mWW^3*s*t^12 - 11264*mtt^3*mWW^4*s*t^12 - 39424*ep*mtt^3*mWW^4*s*t^12 + 386720*ep^2*mtt^3*mWW^4*s*t^12 + 2623744*ep^3*mtt^3*mWW^4*s*t^12 + 6069608*ep^4*mtt^3*mWW^4*s*t^12 + 6198776*ep^5*mtt^3*mWW^4*s*t^12 + 2367840*ep^6*mtt^3*mWW^4*s*t^12 + 1856*mtt^2*mWW^5*s*t^12 - 6752*ep*mtt^2*mWW^5*s*t^12 - 192784*ep^2*mtt^2*mWW^5*s*t^12 - 904360*ep^3*mtt^2*mWW^5*s*t^12 - 1838720*ep^4*mtt^2*mWW^5*s*t^12 - 1755400*ep^5*mtt^2*mWW^5*s*t^12 - 644640*ep^6*mtt^2*mWW^5*s*t^12 + 384*mtt*mWW^6*s*t^12 + 6080*ep*mtt*mWW^6*s*t^12 + 31168*ep^2*mtt*mWW^6*s*t^12 + 65232*ep^3*mtt*mWW^6*s*t^12 + 56312*ep^4*mtt*mWW^6*s*t^12 + 11824*ep^5*mtt*mWW^6*s*t^12 - 4800*ep^6*mtt*mWW^6*s*t^12 + 576*ep*mWW^7*s*t^12 + 6960*ep^2*mWW^7*s*t^12 + 31224*ep^3*mWW^7*s*t^12 + 64608*ep^4*mWW^7*s*t^12 + 62592*ep^5*mWW^7*s*t^12 + 23040*ep^6*mWW^7*s*t^12 + 10560*ep*mtt^6*s^2*t^12 + 54496*ep^2*mtt^6*s^2*t^12 - 27472*ep^3*mtt^6*s^2*t^12 - 475400*ep^4*mtt^6*s^2*t^12 - 771768*ep^5*mtt^6*s^2*t^12 - 376416*ep^6*mtt^6*s^2*t^12 - 10304*mtt^5*mWW*s^2*t^12 - 99136*ep*mtt^5*mWW*s^2*t^12 - 182688*ep^2*mtt^5*mWW*s^2*t^12 + 813280*ep^3*mtt^5*mWW*s^2*t^12 + 3468396*ep^4*mtt^5*mWW*s^2*t^12 + 4486684*ep^5*mtt^5*mWW*s^2*t^12 + 1960368*ep^6*mtt^5*mWW*s^2*t^12 + 33664*mtt^4*mWW^2*s^2*t^12 + 242336*ep*mtt^4*mWW^2*s^2*t^12 + 116912*ep^2*mtt^4*mWW^2*s^2*t^12 - 2934680*ep^3*mtt^4*mWW^2*s^2*t^12 - 9034516*ep^4*mtt^4*mWW^2*s^2*t^12 - 10311820*ep^5*mtt^4*mWW^2*s^2*t^12 - 4179696*ep^6*mtt^4*mWW^2*s^2*t^12 - 39168*mtt^3*mWW^3*s^2*t^12 - 234304*ep*mtt^3*mWW^3*s^2*t^12 + 237888*ep^2*mtt^3*mWW^3*s^2*t^12 + 4351232*ep^3*mtt^3*mWW^3*s^2*t^12 + 11342488*ep^4*mtt^3*mWW^3*s^2*t^12 + 12009144*ep^5*mtt^3*mWW^3*s^2*t^12 + 4641120*ep^6*mtt^3*mWW^3*s^2*t^12 + 18560*mtt^2*mWW^4*s^2*t^12 + 81856*ep*mtt^2*mWW^4*s^2*t^12 - 405696*ep^2*mtt^2*mWW^4*s^2*t^12 - 3166336*ep^3*mtt^2*mWW^4*s^2*t^12 - 7373328*ep^4*mtt^2*mWW^4*s^2*t^12 - 7446832*ep^5*mtt^2*mWW^4*s^2*t^12 - 2802624*ep^6*mtt^2*mWW^4*s^2*t^12 - 2752*mtt*mWW^5*s^2*t^12 + 2176*ep*mtt*mWW^5*s^2*t^12 + 216544*ep^2*mtt*mWW^5*s^2*t^12 + 1116128*ep^3*mtt*mWW^5*s^2*t^12 + 2367676*ep^4*mtt*mWW^5*s^2*t^12 + 2310700*ep^5*mtt*mWW^5*s^2*t^12 + 857328*ep^6*mtt*mWW^5*s^2*t^12 - 3488*ep*mWW^6*s^2*t^12 - 37456*ep^2*mWW^6*s^2*t^12 - 152152*ep^3*mWW^6*s^2*t^12 - 295316*ep^4*mWW^6*s^2*t^12 - 276108*ep^5*mWW^6*s^2*t^12 - 100080*ep^6*mWW^6*s^2*t^12 - 32704*ep*mtt^5*s^3*t^12 - 192256*ep^2*mtt^5*s^3*t^12 - 109712*ep^3*mtt^5*s^3*t^12 + 925056*ep^4*mtt^5*s^3*t^12 + 1746848*ep^5*mtt^5*s^3*t^12 + 893568*ep^6*mtt^5*s^3*t^12 + 10432*mtt^4*mWW*s^3*t^12 + 136864*ep*mtt^4*mWW*s^3*t^12 + 462000*ep^2*mtt^4*mWW*s^3*t^12 - 184376*ep^3*mtt^4*mWW*s^3*t^12 - 3099616*ep^4*mtt^4*mWW*s^3*t^12 - 4803032*ep^5*mtt^4*mWW*s^3*t^12 - 2271072*ep^6*mtt^4*mWW*s^3*t^12 - 27520*mtt^3*mWW^2*s^3*t^12 - 213952*ep*mtt^3*mWW^2*s^3*t^12 - 299328*ep^2*mtt^3*mWW^2*s^3*t^12 + 1430704*ep^3*mtt^3*mWW^2*s^3*t^12 + 5271528*ep^4*mtt^3*mWW^2*s^3*t^12 + 6275264*ep^5*mtt^3*mWW^2*s^3*t^12 + 2584704*ep^6*mtt^3*mWW^2*s^3*t^12 + 23744*mtt^2*mWW^3*s^3*t^12 + 142304*ep*mtt^2*mWW^3*s^3*t^12 - 80608*ep^2*mtt^2*mWW^3*s^3*t^12 - 2120912*ep^3*mtt^2*mWW^3*s^3*t^12 - 5428440*ep^4*mtt^2*mWW^3*s^3*t^12 - 5576816*ep^5*mtt^2*mWW^3*s^3*t^12 - 2091072*ep^6*mtt^2*mWW^3*s^3*t^12 - 6656*mtt*mWW^4*s^3*t^12 - 26688*ep*mtt*mWW^4*s^3*t^12 + 172480*ep^2*mtt*mWW^4*s^3*t^12 + 1235776*ep^3*mtt*mWW^4*s^3*t^12 + 2815480*ep^4*mtt*mWW^4*s^3*t^12 + 2805728*ep^5*mtt*mWW^4*s^3*t^12 + 1044480*ep^6*mtt*mWW^4*s^3*t^12 - 5824*ep*mWW^5*s^3*t^12 - 62288*ep^2*mWW^5*s^3*t^12 - 251480*ep^3*mWW^5*s^3*t^12 - 484008*ep^4*mWW^5*s^3*t^12 - 447992*ep^5*mWW^5*s^3*t^12 - 160608*ep^6*mWW^5*s^3*t^12 + 27136*ep*mtt^4*s^4*t^12 + 141728*ep^2*mtt^4*s^4*t^12 - 55296*ep^3*mtt^4*s^4*t^12 - 1173624*ep^4*mtt^4*s^4*t^12 - 1920536*ep^5*mtt^4*s^4*t^12 - 938208*ep^6*mtt^4*s^4*t^12 - 3520*mtt^3*mWW*s^4*t^12 - 59072*ep*mtt^3*mWW*s^4*t^12 - 221856*ep^2*mtt^3*mWW*s^4*t^12 + 99152*ep^3*mtt^3*mWW*s^4*t^12 + 1630972*ep^4*mtt^3*mWW*s^4*t^12 + 2562444*ep^5*mtt^3*mWW*s^4*t^12 + 1223280*ep^6*mtt^3*mWW*s^4*t^12 + 7040*mtt^2*mWW^2*s^4*t^12 + 51104*ep*mtt^2*mWW^2*s^4*t^12 + 70512*ep^2*mtt^2*mWW^2*s^4*t^12 - 251304*ep^3*mtt^2*mWW^2*s^4*t^12 - 888620*ep^4*mtt^2*mWW^2*s^4*t^12 - 990356*ep^5*mtt^2*mWW^2*s^4*t^12 - 383376*ep^6*mtt^2*mWW^2*s^4*t^12 - 3520*mtt*mWW^3*s^4*t^12 - 17408*ep*mtt*mWW^3*s^4*t^12 + 26240*ep^2*mtt*mWW^3*s^4*t^12 + 265248*ep^3*mtt*mWW^3*s^4*t^12 + 526596*ep^4*mtt*mWW^3*s^4*t^12 + 424164*ep^5*mtt*mWW^3*s^4*t^12 + 121680*ep^6*mtt*mWW^3*s^4*t^12 - 1760*ep*mWW^4*s^4*t^12 - 16624*ep^2*mWW^4*s^4*t^12 - 57800*ep^3*mWW^4*s^4*t^12 - 95324*ep^4*mWW^4*s^4*t^12 - 75716*ep^5*mWW^4*s^4*t^12 - 23376*ep^6*mWW^4*s^4*t^12 - 7488*ep*mtt^3*s^5*t^12 - 33120*ep^2*mtt^3*s^5*t^12 + 64432*ep^3*mtt^3*s^5*t^12 + 460024*ep^4*mtt^3*s^5*t^12 + 687576*ep^5*mtt^3*s^5*t^12 + 324576*ep^6*mtt^3*s^5*t^12 + 4992*ep*mtt^2*mWW*s^5*t^12 + 24992*ep^2*mtt^2*mWW*s^5*t^12 - 18912*ep^3*mtt^2*mWW*s^5*t^12 - 239576*ep^4*mtt^2*mWW*s^5*t^12 - 380040*ep^5*mtt^2*mWW*s^5*t^12 - 183456*ep^6*mtt^2*mWW*s^5*t^12 + 2496*ep*mtt*mWW^2*s^5*t^12 + 6880*ep^2*mtt*mWW^2*s^5*t^12 - 55824*ep^3*mtt*mWW^2*s^5*t^12 - 249208*ep^4*mtt*mWW^2*s^5*t^12 - 341112*ep^5*mtt*mWW^2*s^5*t^12 - 155232*ep^6*mtt*mWW^2*s^5*t^12 + 1248*ep^2*mWW^3*s^5*t^12 + 10304*ep^3*mWW^3*s^5*t^12 + 28760*ep^4*mWW^3*s^5*t^12 + 33576*ep^5*mWW^3*s^5*t^12 + 14112*ep^6*mWW^3*s^5*t^12 + 512*ep*mtt^7*t^13 + 5504*ep^2*mtt^7*t^13 + 22336*ep^3*mtt^7*t^13 + 43168*ep^4*mtt^7*t^13 + 40080*ep^5*mtt^7*t^13 + 14400*ep^6*mtt^7*t^13 - 2560*ep*mtt^6*mWW*t^13 - 27520*ep^2*mtt^6*mWW*t^13 - 111680*ep^3*mtt^6*mWW*t^13 - 215840*ep^4*mtt^6*mWW*t^13 - 200400*ep^5*mtt^6*mWW*t^13 - 72000*ep^6*mtt^6*mWW*t^13 + 5120*ep*mtt^5*mWW^2*t^13 + 55040*ep^2*mtt^5*mWW^2*t^13 + 223360*ep^3*mtt^5*mWW^2*t^13 + 431680*ep^4*mtt^5*mWW^2*t^13 + 400800*ep^5*mtt^5*mWW^2*t^13 + 144000*ep^6*mtt^5*mWW^2*t^13 - 5120*ep*mtt^4*mWW^3*t^13 - 55040*ep^2*mtt^4*mWW^3*t^13 - 223360*ep^3*mtt^4*mWW^3*t^13 - 431680*ep^4*mtt^4*mWW^3*t^13 - 400800*ep^5*mtt^4*mWW^3*t^13 - 144000*ep^6*mtt^4*mWW^3*t^13 + 2560*ep*mtt^3*mWW^4*t^13 + 27520*ep^2*mtt^3*mWW^4*t^13 + 111680*ep^3*mtt^3*mWW^4*t^13 + 215840*ep^4*mtt^3*mWW^4*t^13 + 200400*ep^5*mtt^3*mWW^4*t^13 + 72000*ep^6*mtt^3*mWW^4*t^13 - 512*ep*mtt^2*mWW^5*t^13 - 5504*ep^2*mtt^2*mWW^5*t^13 - 22336*ep^3*mtt^2*mWW^5*t^13 - 43168*ep^4*mtt^2*mWW^5*t^13 - 40080*ep^5*mtt^2*mWW^5*t^13 - 14400*ep^6*mtt^2*mWW^5*t^13 - 512*ep*mtt^6*s*t^13 - 5504*ep^2*mtt^6*s*t^13 - 22336*ep^3*mtt^6*s*t^13 - 43168*ep^4*mtt^6*s*t^13 - 40080*ep^5*mtt^6*s*t^13 - 14400*ep^6*mtt^6*s*t^13 - 512*mtt^5*mWW*s*t^13 - 1664*ep*mtt^5*mWW*s*t^13 + 18944*ep^2*mtt^5*mWW*s*t^13 + 124352*ep^3*mtt^5*mWW*s*t^13 + 283680*ep^4*mtt^5*mWW*s*t^13 + 286200*ep^5*mtt^5*mWW*s*t^13 + 108000*ep^6*mtt^5*mWW*s*t^13 + 2048*mtt^4*mWW^2*s*t^13 + 11008*ep*mtt^4*mWW^2*s*t^13 - 28992*ep^2*mtt^4*mWW^2*s*t^13 - 307552*ep^3*mtt^4*mWW^2*s*t^13 - 767792*ep^4*mtt^4*mWW^2*s*t^13 - 804120*ep^5*mtt^4*mWW^2*s*t^13 - 309600*ep^6*mtt^4*mWW^2*s*t^13 - 3072*mtt^3*mWW^3*s*t^13 - 17152*ep*mtt^3*mWW^3*s*t^13 + 36608*ep^2*mtt^3*mWW^3*s*t^13 + 433408*ep^3*mtt^3*mWW^3*s*t^13 + 1097728*ep^4*mtt^3*mWW^3*s*t^13 + 1156080*ep^5*mtt^3*mWW^3*s*t^13 + 446400*ep^6*mtt^3*mWW^3*s*t^13 + 2048*mtt^2*mWW^4*s*t^13 + 9728*ep*mtt^2*mWW^4*s*t^13 - 42752*ep^2*mtt^2*mWW^4*s*t^13 - 363392*ep^3*mtt^2*mWW^4*s*t^13 - 875712*ep^4*mtt^2*mWW^4*s*t^13 - 904320*ep^5*mtt^2*mWW^4*s*t^13 - 345600*ep^6*mtt^2*mWW^4*s*t^13 - 512*mtt*mWW^5*s*t^13 - 640*ep*mtt*mWW^5*s*t^13 + 29952*ep^2*mtt*mWW^5*s*t^13 + 169024*ep^3*mtt*mWW^5*s*t^13 + 370016*ep^4*mtt*mWW^5*s*t^13 + 366360*ep^5*mtt*mWW^5*s*t^13 + 136800*ep^6*mtt*mWW^5*s*t^13 - 768*ep*mWW^6*s*t^13 - 8256*ep^2*mWW^6*s*t^13 - 33504*ep^3*mWW^6*s*t^13 - 64752*ep^4*mWW^6*s*t^13 - 60120*ep^5*mWW^6*s*t^13 - 21600*ep^6*mWW^6*s*t^13 - 2048*ep*mtt^5*s^2*t^13 - 12288*ep^2*mtt^5*s^2*t^13 - 9088*ep^3*mtt^5*s^2*t^13 + 51072*ep^4*mtt^5*s^2*t^13 + 100512*ep^5*mtt^5*s^2*t^13 + 51840*ep^6*mtt^5*s^2*t^13 + 1024*mtt^4*mWW*s^2*t^13 + 13056*ep*mtt^4*mWW*s^2*t^13 + 41344*ep^2*mtt^4*mWW*s^2*t^13 - 33408*ep^3*mtt^4*mWW*s^2*t^13 - 330080*ep^4*mtt^4*mWW*s^2*t^13 - 490416*ep^5*mtt^4*mWW*s^2*t^13 - 227520*ep^6*mtt^4*mWW*s^2*t^13 - 3072*mtt^3*mWW^2*s^2*t^13 - 25856*ep*mtt^3*mWW^2*s^2*t^13 - 39552*ep^2*mtt^3*mWW^2*s^2*t^13 + 197312*ep^3*mtt^3*mWW^2*s^2*t^13 + 764256*ep^4*mtt^3*mWW^2*s^2*t^13 + 941472*ep^5*mtt^3*mWW^2*s^2*t^13 + 397440*ep^6*mtt^3*mWW^2*s^2*t^13 + 3072*mtt^2*mWW^3*s^2*t^13 + 19712*ep*mtt^2*mWW^3*s^2*t^13 - 6528*ep^2*mtt^2*mWW^3*s^2*t^13 - 300608*ep^3*mtt^2*mWW^3*s^2*t^13 - 823008*ep^4*mtt^2*mWW^3*s^2*t^13 - 887040*ep^5*mtt^2*mWW^3*s^2*t^13 - 345600*ep^6*mtt^2*mWW^3*s^2*t^13 - 1024*mtt*mWW^4*s^2*t^13 - 3840*ep*mtt*mWW^4*s^2*t^13 + 27776*ep^2*mtt*mWW^4*s^2*t^13 + 188352*ep^3*mtt*mWW^4*s^2*t^13 + 418208*ep^4*mtt*mWW^4*s^2*t^13 + 408768*ep^5*mtt*mWW^4*s^2*t^13 + 149760*ep^6*mtt*mWW^4*s^2*t^13 - 1024*ep*mWW^5*s^2*t^13 - 10752*ep^2*mWW^5*s^2*t^13 - 42560*ep^3*mWW^5*s^2*t^13 - 80448*ep^4*mWW^5*s^2*t^13 - 73296*ep^5*mWW^5*s^2*t^13 - 25920*ep^6*mWW^5*s^2*t^13 + 3584*ep*mtt^4*s^3*t^13 + 19072*ep^2*mtt^4*s^3*t^13 - 4160*ep^3*mtt^4*s^3*t^13 - 145312*ep^4*mtt^4*s^3*t^13 - 241104*ep^5*mtt^4*s^3*t^13 - 118080*ep^6*mtt^4*s^3*t^13 - 512*mtt^3*mWW*s^3*t^13 - 9856*ep*mtt^3*mWW*s^3*t^13 - 37888*ep^2*mtt^3*mWW*s^3*t^13 + 24640*ep^3*mtt^3*mWW*s^3*t^13 + 311328*ep^4*mtt^3*mWW*s^3*t^13 + 482328*ep^5*mtt^3*mWW*s^3*t^13 + 228960*ep^6*mtt^3*mWW*s^3*t^13 + 1024*mtt^2*mWW^2*s^3*t^13 + 8704*ep*mtt^2*mWW^2*s^3*t^13 + 16320*ep^2*mtt^2*mWW^2*s^3*t^13 - 43744*ep^3*mtt^2*mWW^2*s^3*t^13 - 196528*ep^4*mtt^2*mWW^2*s^3*t^13 - 247656*ep^5*mtt^2*mWW^2*s^3*t^13 - 105120*ep^6*mtt^2*mWW^2*s^3*t^13 - 512*mtt*mWW^3*s^3*t^13 - 2176*ep*mtt*mWW^3*s^3*t^13 + 4736*ep^2*mtt*mWW^3*s^3*t^13 + 30208*ep^3*mtt*mWW^3*s^3*t^13 + 40320*ep^4*mtt*mWW^3*s^3*t^13 + 12744*ep^5*mtt*mWW^3*s^3*t^13 - 4320*ep^6*mtt*mWW^3*s^3*t^13 - 256*ep*mWW^4*s^3*t^13 - 2240*ep^2*mWW^4*s^3*t^13 - 6944*ep^3*mWW^4*s^3*t^13 - 9808*ep^4*mWW^4*s^3*t^13 - 6312*ep^5*mWW^4*s^3*t^13 - 1440*ep^6*mWW^4*s^3*t^13 - 1536*ep*mtt^3*s^4*t^13 - 6784*ep^2*mtt^3*s^4*t^13 + 13248*ep^3*mtt^3*s^4*t^13 + 94240*ep^4*mtt^3*s^4*t^13 + 140592*ep^5*mtt^3*s^4*t^13 + 66240*ep^6*mtt^3*s^4*t^13 + 1024*ep*mtt^2*mWW*s^4*t^13 + 5120*ep^2*mtt^2*mWW*s^4*t^13 - 3904*ep^3*mtt^2*mWW*s^4*t^13 - 49088*ep^4*mtt^2*mWW*s^4*t^13 - 77712*ep^5*mtt^2*mWW*s^4*t^13 - 37440*ep^6*mtt^2*mWW*s^4*t^13 + 512*ep*mtt*mWW^2*s^4*t^13 + 1408*ep^2*mtt*mWW^2*s^4*t^13 - 11456*ep^3*mtt*mWW^2*s^4*t^13 - 51040*ep^4*mtt*mWW^2*s^4*t^13 - 69744*ep^5*mtt*mWW^2*s^4*t^13 - 31680*ep^6*mtt*mWW^2*s^4*t^13 + 256*ep^2*mWW^3*s^4*t^13 + 2112*ep^3*mWW^3*s^4*t^13 + 5888*ep^4*mWW^3*s^4*t^13 + 6864*ep^5*mWW^3*s^4*t^13 + 2880*ep^6*mWW^3*s^4*t^13)/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)^2*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t^2*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^8*mWW^7*s^4 + 520*ep^2*mtt^8*mWW^7*s^4 + 1540*ep^3*mtt^8*mWW^7*s^4 + 1880*ep^4*mtt^8*mWW^7*s^4 + 800*ep^5*mtt^8*mWW^7*s^4 - 272*ep*mtt^7*mWW^8*s^4 - 2464*ep^2*mtt^7*mWW^8*s^4 - 7488*ep^3*mtt^7*mWW^8*s^4 - 9296*ep^4*mtt^7*mWW^8*s^4 - 4000*ep^5*mtt^7*mWW^8*s^4 + 492*ep*mtt^6*mWW^9*s^4 + 4712*ep^2*mtt^6*mWW^9*s^4 + 14756*ep^3*mtt^6*mWW^9*s^4 + 18664*ep^4*mtt^6*mWW^9*s^4 + 8128*ep^5*mtt^6*mWW^9*s^4 - 448*ep*mtt^5*mWW^10*s^4 - 4608*ep^2*mtt^5*mWW^10*s^4 - 14944*ep^3*mtt^5*mWW^10*s^4 - 19296*ep^4*mtt^5*mWW^10*s^4 - 8512*ep^5*mtt^5*mWW^10*s^4 + 212*ep*mtt^4*mWW^11*s^4 + 2392*ep^2*mtt^4*mWW^11*s^4 + 8076*ep^3*mtt^4*mWW^11*s^4 + 10664*ep^4*mtt^4*mWW^11*s^4 + 4768*ep^5*mtt^4*mWW^11*s^4 - 48*ep*mtt^3*mWW^12*s^4 - 608*ep^2*mtt^3*mWW^12*s^4 - 2144*ep^3*mtt^3*mWW^12*s^4 - 2896*ep^4*mtt^3*mWW^12*s^4 - 1312*ep^5*mtt^3*mWW^12*s^4 + 4*ep*mtt^2*mWW^13*s^4 + 56*ep^2*mtt^2*mWW^13*s^4 + 204*ep^3*mtt^2*mWW^13*s^4 + 280*ep^4*mtt^2*mWW^13*s^4 + 128*ep^5*mtt^2*mWW^13*s^4 - 330*ep*mtt^7*mWW^7*s^5 - 2830*ep^2*mtt^7*mWW^7*s^5 - 8270*ep^3*mtt^7*mWW^7*s^5 - 9970*ep^4*mtt^7*mWW^7*s^5 - 4200*ep^5*mtt^7*mWW^7*s^5 + 1256*ep*mtt^6*mWW^8*s^5 + 11336*ep^2*mtt^6*mWW^8*s^5 + 34064*ep^3*mtt^6*mWW^8*s^5 + 41784*ep^4*mtt^6*mWW^8*s^5 + 17800*ep^5*mtt^6*mWW^8*s^5 - 1858*ep*mtt^5*mWW^9*s^5 - 17894*ep^2*mtt^5*mWW^9*s^5 - 55502*ep^3*mtt^5*mWW^9*s^5 - 69338*ep^4*mtt^5*mWW^9*s^5 - 29872*ep^5*mtt^5*mWW^9*s^5 + 1344*ep*mtt^4*mWW^10*s^5 + 14048*ep^2*mtt^4*mWW^10*s^5 + 45104*ep^3*mtt^4*mWW^10*s^5 + 57376*ep^4*mtt^4*mWW^10*s^5 + 24976*ep^5*mtt^4*mWW^10*s^5 - 494*ep*mtt^3*mWW^11*s^5 - 5690*ep^2*mtt^3*mWW^11*s^5 - 18890*ep^3*mtt^3*mWW^11*s^5 - 24390*ep^4*mtt^3*mWW^11*s^5 - 10696*ep^5*mtt^3*mWW^11*s^5 + 88*ep*mtt^2*mWW^12*s^5 + 1112*ep^2*mtt^2*mWW^12*s^5 + 3776*ep^3*mtt^2*mWW^12*s^5 + 4904*ep^4*mtt^2*mWW^12*s^5 + 2152*ep^5*mtt^2*mWW^12*s^5 - 6*ep*mtt*mWW^13*s^5 - 82*ep^2*mtt*mWW^13*s^5 - 282*ep^3*mtt*mWW^13*s^5 - 366*ep^4*mtt*mWW^13*s^5 - 160*ep^5*mtt*mWW^13*s^5 + 750*ep*mtt^6*mWW^7*s^6 + 6350*ep^2*mtt^6*mWW^7*s^6 + 18250*ep^3*mtt^6*mWW^7*s^6 + 21650*ep^4*mtt^6*mWW^7*s^6 + 9000*ep^5*mtt^6*mWW^7*s^6 - 2320*ep*mtt^5*mWW^8*s^6 - 20880*ep^2*mtt^5*mWW^8*s^6 - 61880*ep^3*mtt^5*mWW^8*s^6 - 74720*ep^4*mtt^5*mWW^8*s^6 - 31400*ep^5*mtt^5*mWW^8*s^6 + 2694*ep*mtt^4*mWW^9*s^6 + 26222*ep^2*mtt^4*mWW^9*s^6 + 80346*ep^3*mtt^4*mWW^9*s^6 + 98658*ep^4*mtt^4*mWW^9*s^6 + 41840*ep^5*mtt^4*mWW^9*s^6 - 1472*ep*mtt^3*mWW^10*s^6 - 15760*ep^2*mtt^3*mWW^10*s^6 - 49840*ep^3*mtt^3*mWW^10*s^6 - 61936*ep^4*mtt^3*mWW^10*s^6 - 26384*ep^5*mtt^3*mWW^10*s^6 + 394*ep*mtt^2*mWW^11*s^6 + 4650*ep^2*mtt^2*mWW^11*s^6 + 14990*ep^3*mtt^2*mWW^11*s^6 + 18614*ep^4*mtt^2*mWW^11*s^6 + 7880*ep^5*mtt^2*mWW^11*s^6 - 48*ep*mtt*mWW^12*s^6 - 608*ep^2*mtt*mWW^12*s^6 - 1944*ep^3*mtt*mWW^12*s^6 - 2352*ep^4*mtt*mWW^12*s^6 - 968*ep^5*mtt*mWW^12*s^6 + 2*ep*mWW^13*s^6 + 26*ep^2*mWW^13*s^6 + 78*ep^3*mWW^13*s^6 + 86*ep^4*mWW^13*s^6 + 32*ep^5*mWW^13*s^6 - 900*ep*mtt^5*mWW^7*s^7 - 7500*ep^2*mtt^5*mWW^7*s^7 - 21100*ep^3*mtt^5*mWW^7*s^7 - 24500*ep^4*mtt^5*mWW^7*s^7 - 10000*ep^5*mtt^5*mWW^7*s^7 + 2160*ep*mtt^4*mWW^8*s^7 + 19440*ep^2*mtt^4*mWW^8*s^7 + 56640*ep^3*mtt^4*mWW^8*s^7 + 66960*ep^4*mtt^4*mWW^8*s^7 + 27600*ep^5*mtt^4*mWW^8*s^7 - 1856*ep*mtt^3*mWW^9*s^7 - 18448*ep^2*mtt^3*mWW^9*s^7 - 55664*ep^3*mtt^3*mWW^9*s^7 - 66672*ep^4*mtt^3*mWW^9*s^7 - 27600*ep^5*mtt^3*mWW^9*s^7 + 712*ep*mtt^2*mWW^10*s^7 + 7912*ep^2*mtt^2*mWW^10*s^7 + 24456*ep^3*mtt^2*mWW^10*s^7 + 29272*ep^4*mtt^2*mWW^10*s^7 + 12016*ep^5*mtt^2*mWW^10*s^7 - 124*ep*mtt*mWW^11*s^7 - 1508*ep^2*mtt*mWW^11*s^7 - 4644*ep^3*mtt*mWW^11*s^7 - 5404*ep^4*mtt*mWW^11*s^7 - 2144*ep^5*mtt*mWW^11*s^7 + 8*ep*mWW^12*s^7 + 104*ep^2*mWW^12*s^7 + 312*ep^3*mWW^12*s^7 + 344*ep^4*mWW^12*s^7 + 128*ep^5*mWW^12*s^7 + 600*ep*mtt^4*mWW^7*s^8 + 4900*ep^2*mtt^4*mWW^7*s^8 + 13400*ep^3*mtt^4*mWW^7*s^8 + 15100*ep^4*mtt^4*mWW^7*s^8 + 6000*ep^5*mtt^4*mWW^7*s^8 - 1040*ep*mtt^3*mWW^8*s^8 - 9440*ep^2*mtt^3*mWW^8*s^8 - 26960*ep^3*mtt^3*mWW^8*s^8 - 30960*ep^4*mtt^3*mWW^8*s^8 - 12400*ep^5*mtt^3*mWW^8*s^8 + 604*ep*mtt^2*mWW^9*s^8 + 6272*ep^2*mtt^2*mWW^9*s^8 + 18596*ep^3*mtt^2*mWW^9*s^8 + 21488*ep^4*mtt^2*mWW^9*s^8 + 8560*ep^5*mtt^2*mWW^9*s^8 - 144*ep*mtt*mWW^10*s^8 - 1696*ep^2*mtt*mWW^10*s^8 - 5088*ep^3*mtt*mWW^10*s^8 - 5760*ep^4*mtt*mWW^10*s^8 - 2224*ep^5*mtt*mWW^10*s^8 + 12*ep*mWW^11*s^8 + 156*ep^2*mWW^11*s^8 + 468*ep^3*mWW^11*s^8 + 516*ep^4*mWW^11*s^8 + 192*ep^5*mWW^11*s^8 - 210*ep*mtt^3*mWW^7*s^9 - 1670*ep^2*mtt^3*mWW^7*s^9 - 4390*ep^3*mtt^3*mWW^7*s^9 - 4730*ep^4*mtt^3*mWW^7*s^9 - 1800*ep^5*mtt^3*mWW^7*s^9 + 232*ep*mtt^2*mWW^8*s^9 + 2184*ep^2*mtt^2*mWW^8*s^9 + 6128*ep^3*mtt^2*mWW^8*s^9 + 6776*ep^4*mtt^2*mWW^8*s^9 + 2600*ep^5*mtt^2*mWW^8*s^9 - 78*ep*mtt*mWW^9*s^9 - 890*ep^2*mtt*mWW^9*s^9 - 2610*ep^3*mtt*mWW^9*s^9 - 2886*ep^4*mtt*mWW^9*s^9 - 1088*ep^5*mtt*mWW^9*s^9 + 8*ep*mWW^10*s^9 + 104*ep^2*mWW^10*s^9 + 312*ep^3*mWW^10*s^9 + 344*ep^4*mWW^10*s^9 + 128*ep^5*mWW^10*s^9 + 30*ep*mtt^2*mWW^7*s^10 + 230*ep^2*mtt^2*mWW^7*s^10 + 570*ep^3*mtt^2*mWW^7*s^10 + 570*ep^4*mtt^2*mWW^7*s^10 + 200*ep^5*mtt^2*mWW^7*s^10 - 16*ep*mtt*mWW^8*s^10 - 176*ep^2*mtt*mWW^8*s^10 - 504*ep^3*mtt*mWW^8*s^10 - 544*ep^4*mtt*mWW^8*s^10 - 200*ep^5*mtt*mWW^8*s^10 + 2*ep*mWW^9*s^10 + 26*ep^2*mWW^9*s^10 + 78*ep^3*mWW^9*s^10 + 86*ep^4*mWW^9*s^10 + 32*ep^5*mWW^9*s^10 + 12*mtt^13*mWW^4*s*t + 188*ep*mtt^13*mWW^4*s*t + 1036*ep^2*mtt^13*mWW^4*s*t + 2532*ep^3*mtt^13*mWW^4*s*t + 2792*ep^4*mtt^13*mWW^4*s*t + 1120*ep^5*mtt^13*mWW^4*s*t - 68*mtt^12*mWW^5*s*t - 996*ep*mtt^12*mWW^5*s*t - 5284*ep^2*mtt^12*mWW^5*s*t - 12668*ep^3*mtt^12*mWW^5*s*t - 13848*ep^4*mtt^12*mWW^5*s*t - 5536*ep^5*mtt^12*mWW^5*s*t + 156*mtt^11*mWW^6*s*t + 2124*ep*mtt^11*mWW^6*s*t + 10764*ep^2*mtt^11*mWW^6*s*t + 25188*ep^3*mtt^11*mWW^6*s*t + 27240*ep^4*mtt^11*mWW^6*s*t + 10848*ep^5*mtt^11*mWW^6*s*t - 180*mtt^10*mWW^7*s*t - 2260*ep*mtt^10*mWW^7*s*t - 10820*ep^2*mtt^10*mWW^7*s*t - 24540*ep^3*mtt^10*mWW^7*s*t - 26200*ep^4*mtt^10*mWW^7*s*t - 10400*ep^5*mtt^10*mWW^7*s*t + 100*mtt^9*mWW^8*s*t + 1140*ep*mtt^9*mWW^8*s*t + 5060*ep^2*mtt^9*mWW^8*s*t + 11020*ep^3*mtt^9*mWW^8*s*t + 11640*ep^4*mtt^9*mWW^8*s*t + 4640*ep^5*mtt^9*mWW^8*s*t - 12*mtt^8*mWW^9*s*t - 108*ep*mtt^8*mWW^9*s*t - 396*ep^2*mtt^8*mWW^9*s*t - 852*ep^3*mtt^8*mWW^9*s*t - 1032*ep^4*mtt^8*mWW^9*s*t - 480*ep^5*mtt^8*mWW^9*s*t - 12*mtt^7*mWW^10*s*t - 124*ep*mtt^7*mWW^10*s*t - 476*ep^2*mtt^7*mWW^10*s*t - 852*ep^3*mtt^7*mWW^10*s*t - 712*ep^4*mtt^7*mWW^10*s*t - 224*ep^5*mtt^7*mWW^10*s*t + 4*mtt^6*mWW^11*s*t + 36*ep*mtt^6*mWW^11*s*t + 116*ep^2*mtt^6*mWW^11*s*t + 172*ep^3*mtt^6*mWW^11*s*t + 120*ep^4*mtt^6*mWW^11*s*t + 32*ep^5*mtt^6*mWW^11*s*t - 72*mtt^12*mWW^4*s^2*t - 1200*ep*mtt^12*mWW^4*s^2*t - 6840*ep^2*mtt^12*mWW^4*s^2*t - 17040*ep^3*mtt^12*mWW^4*s^2*t - 19008*ep^4*mtt^12*mWW^4*s^2*t - 7680*ep^5*mtt^12*mWW^4*s^2*t + 354*mtt^11*mWW^5*s^2*t + 5574*ep*mtt^11*mWW^5*s^2*t + 30906*ep^2*mtt^11*mWW^5*s^2*t + 76122*ep^3*mtt^11*mWW^5*s^2*t + 84660*ep^4*mtt^11*mWW^5*s^2*t + 34224*ep^5*mtt^11*mWW^5*s^2*t - 666*mtt^10*mWW^6*s^2*t - 9822*ep*mtt^10*mWW^6*s^2*t - 52650*ep^2*mtt^10*mWW^6*s^2*t - 128010*ep^3*mtt^10*mWW^6*s^2*t - 142164*ep^4*mtt^10*mWW^6*s^2*t - 57648*ep^5*mtt^10*mWW^6*s^2*t + 546*mtt^9*mWW^7*s^2*t + 7374*ep*mtt^9*mWW^7*s^2*t + 37698*ep^2*mtt^9*mWW^7*s^2*t + 90426*ep^3*mtt^9*mWW^7*s^2*t + 101076*ep^4*mtt^9*mWW^7*s^2*t + 41520*ep^5*mtt^9*mWW^7*s^2*t - 90*mtt^8*mWW^8*s^2*t - 822*ep*mtt^8*mWW^8*s^2*t - 3282*ep^2*mtt^8*mWW^8*s^2*t - 8154*ep^3*mtt^8*mWW^8*s^2*t - 11028*ep^4*mtt^8*mWW^8*s^2*t - 5424*ep^5*mtt^8*mWW^8*s^2*t - 138*mtt^7*mWW^9*s^2*t - 1902*ep*mtt^7*mWW^9*s^2*t - 9522*ep^2*mtt^7*mWW^9*s^2*t - 21474*ep^3*mtt^7*mWW^9*s^2*t - 22020*ep^4*mtt^7*mWW^9*s^2*t - 8304*ep^5*mtt^7*mWW^9*s^2*t + 66*mtt^6*mWW^10*s^2*t + 774*ep*mtt^6*mWW^10*s^2*t + 3522*ep^2*mtt^6*mWW^10*s^2*t + 7794*ep^3*mtt^6*mWW^10*s^2*t + 8292*ep^4*mtt^6*mWW^10*s^2*t + 3312*ep^5*mtt^6*mWW^10*s^2*t + 6*mtt^5*mWW^11*s^2*t + 90*ep*mtt^5*mWW^11*s^2*t + 438*ep^2*mtt^5*mWW^11*s^2*t + 846*ep^3*mtt^5*mWW^11*s^2*t + 636*ep^4*mtt^5*mWW^11*s^2*t + 144*ep^5*mtt^5*mWW^11*s^2*t - 6*mtt^4*mWW^12*s^2*t - 66*ep*mtt^4*mWW^12*s^2*t - 270*ep^2*mtt^4*mWW^12*s^2*t - 510*ep^3*mtt^4*mWW^12*s^2*t - 444*ep^4*mtt^4*mWW^12*s^2*t - 144*ep^5*mtt^4*mWW^12*s^2*t + 144*mtt^11*mWW^4*s^3*t + 2832*ep*mtt^11*mWW^4*s^3*t + 17424*ep^2*mtt^11*mWW^4*s^3*t + 45168*ep^3*mtt^11*mWW^4*s^3*t + 51552*ep^4*mtt^11*mWW^4*s^3*t + 21120*ep^5*mtt^11*mWW^4*s^3*t - 522*mtt^10*mWW^5*s^3*t - 10466*ep*mtt^10*mWW^5*s^3*t - 65194*ep^2*mtt^10*mWW^5*s^3*t - 170958*ep^3*mtt^10*mWW^5*s^3*t - 197324*ep^4*mtt^10*mWW^5*s^3*t - 81616*ep^5*mtt^10*mWW^5*s^3*t + 470*mtt^9*mWW^6*s^3*t + 11462*ep*mtt^9*mWW^6*s^3*t + 77378*ep^2*mtt^9*mWW^6*s^3*t + 213306*ep^3*mtt^9*mWW^6*s^3*t + 255592*ep^4*mtt^9*mWW^6*s^3*t + 108672*ep^5*mtt^9*mWW^6*s^3*t + 466*mtt^8*mWW^7*s^3*t + 2122*ep*mtt^8*mWW^7*s^3*t - 6822*ep^2*mtt^8*mWW^7*s^3*t - 49490*ep^3*mtt^8*mWW^7*s^3*t - 83204*ep^4*mtt^8*mWW^7*s^3*t - 42192*ep^5*mtt^8*mWW^7*s^3*t - 1142*mtt^7*mWW^8*s^3*t - 12594*ep*mtt^7*mWW^8*s^3*t - 50794*ep^2*mtt^7*mWW^8*s^3*t - 92838*ep^3*mtt^7*mWW^8*s^3*t - 76568*ep^4*mtt^7*mWW^8*s^3*t - 23072*ep^5*mtt^7*mWW^8*s^3*t + 714*mtt^6*mWW^9*s^3*t + 7742*ep*mtt^6*mWW^9*s^3*t + 30794*ep^2*mtt^6*mWW^9*s^3*t + 56858*ep^3*mtt^6*mWW^9*s^3*t + 48948*ep^4*mtt^6*mWW^9*s^3*t + 15856*ep^5*mtt^6*mWW^9*s^3*t - 70*mtt^5*mWW^10*s^3*t - 334*ep*mtt^5*mWW^10*s^3*t + 1038*ep^2*mtt^5*mWW^10*s^3*t + 6926*ep^3*mtt^5*mWW^10*s^3*t + 10808*ep^4*mtt^5*mWW^10*s^3*t + 5184*ep^5*mtt^5*mWW^10*s^3*t - 82*mtt^4*mWW^11*s^3*t - 946*ep*mtt^4*mWW^11*s^3*t - 4378*ep^2*mtt^4*mWW^11*s^3*t - 9846*ep^3*mtt^4*mWW^11*s^3*t - 10604*ep^4*mtt^4*mWW^11*s^3*t - 4272*ep^5*mtt^4*mWW^11*s^3*t + 22*mtt^3*mWW^12*s^3*t + 170*ep*mtt^3*mWW^12*s^3*t + 458*ep^2*mtt^3*mWW^12*s^3*t + 622*ep^3*mtt^3*mWW^12*s^3*t + 536*ep^4*mtt^3*mWW^12*s^3*t + 224*ep^5*mtt^3*mWW^12*s^3*t + 12*ep*mtt^2*mWW^13*s^3*t + 96*ep^2*mtt^2*mWW^13*s^3*t + 252*ep^3*mtt^2*mWW^13*s^3*t + 264*ep^4*mtt^2*mWW^13*s^3*t + 96*ep^5*mtt^2*mWW^13*s^3*t - 2016*ep*mtt^10*mWW^4*s^4*t - 17472*ep^2*mtt^10*mWW^4*s^4*t - 51744*ep^3*mtt^10*mWW^4*s^4*t - 63168*ep^4*mtt^10*mWW^4*s^4*t - 26880*ep^5*mtt^10*mWW^4*s^4*t - 546*mtt^9*mWW^5*s^4*t + 854*ep*mtt^9*mWW^5*s^4*t + 34846*ep^2*mtt^9*mWW^5*s^4*t + 129402*ep^3*mtt^9*mWW^5*s^4*t + 174020*ep^4*mtt^9*mWW^5*s^4*t + 78064*ep^5*mtt^9*mWW^5*s^4*t + 2458*mtt^8*mWW^6*s^4*t + 18854*ep*mtt^8*mWW^6*s^4*t + 40874*ep^2*mtt^8*mWW^6*s^4*t + 5218*ep^3*mtt^8*mWW^6*s^4*t - 63292*ep^4*mtt^8*mWW^6*s^4*t - 43792*ep^5*mtt^8*mWW^6*s^4*t - 4322*mtt^7*mWW^7*s^4*t - 43378*ep*mtt^7*mWW^7*s^4*t - 162718*ep^2*mtt^7*mWW^7*s^4*t - 283486*ep^3*mtt^7*mWW^7*s^4*t - 230312*ep^4*mtt^7*mWW^7*s^4*t - 71736*ep^5*mtt^7*mWW^7*s^4*t + 3582*mtt^6*mWW^8*s^4*t + 37618*ep*mtt^6*mWW^8*s^4*t + 151902*ep^2*mtt^6*mWW^8*s^4*t + 292470*ep^3*mtt^6*mWW^8*s^4*t + 270700*ep^4*mtt^6*mWW^8*s^4*t + 98736*ep^5*mtt^6*mWW^8*s^4*t - 1174*mtt^5*mWW^9*s^4*t - 11402*ep*mtt^5*mWW^9*s^4*t - 43466*ep^2*mtt^5*mWW^9*s^4*t - 82790*ep^3*mtt^5*mWW^9*s^4*t - 81256*ep^4*mtt^5*mWW^9*s^4*t - 34584*ep^5*mtt^5*mWW^9*s^4*t - 154*mtt^4*mWW^10*s^4*t - 1998*ep*mtt^4*mWW^10*s^4*t - 9362*ep^2*mtt^4*mWW^10*s^4*t - 18146*ep^3*mtt^4*mWW^10*s^4*t - 13316*ep^4*mtt^4*mWW^10*s^4*t - 1008*ep^5*mtt^4*mWW^10*s^4*t + 186*mtt^3*mWW^11*s^4*t + 1626*ep*mtt^3*mWW^11*s^4*t + 5582*ep^2*mtt^3*mWW^11*s^4*t + 8718*ep^3*mtt^3*mWW^11*s^4*t + 5784*ep^4*mtt^3*mWW^11*s^4*t + 728*ep^5*mtt^3*mWW^11*s^4*t - 30*mtt^2*mWW^12*s^4*t - 138*ep*mtt^2*mWW^12*s^4*t - 54*ep^2*mtt^2*mWW^12*s^4*t + 682*ep^3*mtt^2*mWW^12*s^4*t + 1172*ep^4*mtt^2*mWW^12*s^4*t + 592*ep^5*mtt^2*mWW^12*s^4*t - 20*ep*mtt*mWW^13*s^4*t - 132*ep^2*mtt*mWW^13*s^4*t - 324*ep^3*mtt*mWW^13*s^4*t - 332*ep^4*mtt*mWW^13*s^4*t - 120*ep^5*mtt*mWW^13*s^4*t - 504*mtt^9*mWW^4*s^5*t - 3864*ep*mtt^9*mWW^4*s^5*t - 8568*ep^2*mtt^9*mWW^4*s^5*t - 2856*ep^3*mtt^9*mWW^4*s^5*t + 9072*ep^4*mtt^9*mWW^4*s^5*t + 6720*ep^5*mtt^9*mWW^4*s^5*t + 2982*mtt^8*mWW^5*s^5*t + 28014*ep*mtt^8*mWW^5*s^5*t + 95046*ep^2*mtt^8*mWW^5*s^5*t + 147042*ep^3*mtt^8*mWW^5*s^5*t + 103572*ep^4*mtt^8*mWW^5*s^5*t + 26544*ep^5*mtt^8*mWW^5*s^5*t - 6978*mtt^7*mWW^6*s^5*t - 71358*ep*mtt^7*mWW^6*s^5*t - 276686*ep^2*mtt^7*mWW^6*s^5*t - 510522*ep^3*mtt^7*mWW^6*s^5*t - 450936*ep^4*mtt^7*mWW^6*s^5*t - 153920*ep^5*mtt^7*mWW^6*s^5*t + 8106*mtt^6*mWW^7*s^5*t + 84726*ep*mtt^6*mWW^7*s^5*t + 346562*ep^2*mtt^6*mWW^7*s^5*t + 685506*ep^3*mtt^6*mWW^7*s^5*t + 657612*ep^4*mtt^6*mWW^7*s^5*t + 247328*ep^5*mtt^6*mWW^7*s^5*t - 4578*mtt^5*mWW^8*s^5*t - 46750*ep*mtt^5*mWW^8*s^5*t - 195342*ep^2*mtt^5*mWW^8*s^5*t - 408978*ep^3*mtt^5*mWW^8*s^5*t - 428872*ep^4*mtt^5*mWW^8*s^5*t - 182232*ep^5*mtt^5*mWW^8*s^5*t + 714*mtt^4*mWW^9*s^5*t + 6538*ep*mtt^4*mWW^9*s^5*t + 28666*ep^2*mtt^4*mWW^9*s^5*t + 75846*ep^3*mtt^4*mWW^9*s^5*t + 109012*ep^4*mtt^4*mWW^9*s^5*t + 63880*ep^5*mtt^4*mWW^9*s^5*t + 426*mtt^3*mWW^10*s^5*t + 4130*ep*mtt^3*mWW^10*s^5*t + 16150*ep^2*mtt^3*mWW^10*s^5*t + 25326*ep^3*mtt^3*mWW^10*s^5*t + 10256*ep^4*mtt^3*mWW^10*s^5*t - 6032*ep^5*mtt^3*mWW^10*s^5*t - 186*mtt^2*mWW^11*s^5*t - 1538*ep*mtt^2*mWW^11*s^5*t - 6426*ep^2*mtt^2*mWW^11*s^5*t - 13302*ep^3*mtt^2*mWW^11*s^5*t - 12404*ep^4*mtt^2*mWW^11*s^5*t - 3504*ep^5*mtt^2*mWW^11*s^5*t + 18*mtt*mWW^12*s^5*t + 98*ep*mtt*mWW^12*s^5*t + 622*ep^2*mtt*mWW^12*s^5*t + 2118*ep^3*mtt*mWW^12*s^5*t + 3008*ep^4*mtt*mWW^12*s^5*t + 1384*ep^5*mtt*mWW^12*s^5*t + 4*ep*mWW^13*s^5*t - 24*ep^2*mWW^13*s^5*t - 180*ep^3*mWW^13*s^5*t - 320*ep^4*mWW^13*s^5*t - 168*ep^5*mWW^13*s^5*t + 1008*mtt^8*mWW^4*s^6*t + 10752*ep*mtt^8*mWW^4*s^6*t + 43344*ep^2*mtt^8*mWW^4*s^6*t + 83328*ep^3*mtt^8*mWW^4*s^6*t + 76608*ep^4*mtt^8*mWW^4*s^6*t + 26880*ep^5*mtt^8*mWW^4*s^6*t - 4662*mtt^7*mWW^5*s^6*t - 51254*ep*mtt^7*mWW^5*s^6*t - 213766*ep^2*mtt^7*mWW^5*s^6*t - 425082*ep^3*mtt^7*mWW^5*s^6*t - 403172*ep^4*mtt^7*mWW^5*s^6*t - 145264*ep^5*mtt^7*mWW^5*s^6*t + 8534*mtt^6*mWW^6*s^6*t + 92726*ep*mtt^6*mWW^6*s^6*t + 391326*ep^2*mtt^6*mWW^6*s^6*t + 795642*ep^3*mtt^6*mWW^6*s^6*t + 777580*ep^4*mtt^6*mWW^6*s^6*t + 291472*ep^5*mtt^6*mWW^6*s^6*t - 7550*mtt^5*mWW^7*s^6*t - 79010*ep*mtt^5*mWW^7*s^6*t - 335410*ep^2*mtt^5*mWW^7*s^6*t - 706110*ep^3*mtt^5*mWW^7*s^6*t - 731800*ep^4*mtt^5*mWW^7*s^6*t - 298280*ep^5*mtt^5*mWW^7*s^6*t + 2878*mtt^4*mWW^8*s^6*t + 28358*ep*mtt^4*mWW^8*s^6*t + 121662*ep^2*mtt^4*mWW^8*s^6*t + 281162*ep^3*mtt^4*mWW^8*s^6*t + 338428*ep^4*mtt^4*mWW^8*s^6*t + 165160*ep^5*mtt^4*mWW^8*s^6*t + 100*mtt^3*mWW^9*s^6*t + 1596*ep*mtt^3*mWW^9*s^6*t + 8500*ep^2*mtt^3*mWW^9*s^6*t + 4628*ep^3*mtt^3*mWW^9*s^6*t - 28840*ep^4*mtt^3*mWW^9*s^6*t - 33760*ep^5*mtt^3*mWW^9*s^6*t - 392*mtt^2*mWW^10*s^6*t - 3980*ep*mtt^2*mWW^10*s^6*t - 20576*ep^2*mtt^2*mWW^10*s^6*t - 47188*ep^3*mtt^2*mWW^10*s^6*t - 45048*ep^4*mtt^2*mWW^10*s^6*t - 12832*ep^5*mtt^2*mWW^10*s^6*t + 88*mtt*mWW^11*s^6*t + 844*ep*mtt*mWW^11*s^6*t + 5260*ep^2*mtt*mWW^11*s^6*t + 14884*ep^3*mtt*mWW^11*s^6*t + 18052*ep^4*mtt*mWW^11*s^6*t + 7480*ep^5*mtt*mWW^11*s^6*t - 4*mWW^12*s^6*t - 32*ep*mWW^12*s^6*t - 340*ep^2*mWW^12*s^6*t - 1264*ep^3*mWW^12*s^6*t - 1808*ep^4*mWW^12*s^6*t - 856*ep^5*mWW^12*s^6*t - 1008*mtt^7*mWW^4*s^7*t - 11760*ep*mtt^7*mWW^4*s^7*t - 52080*ep^2*mtt^7*mWW^4*s^7*t - 109200*ep^3*mtt^7*mWW^4*s^7*t - 108192*ep^4*mtt^7*mWW^4*s^7*t - 40320*ep^5*mtt^7*mWW^4*s^7*t + 3906*mtt^6*mWW^5*s^7*t + 45626*ep*mtt^6*mWW^5*s^7*t + 202594*ep^2*mtt^6*mWW^5*s^7*t + 426678*ep^3*mtt^6*mWW^5*s^7*t + 425180*ep^4*mtt^6*mWW^5*s^7*t + 159376*ep^5*mtt^6*mWW^5*s^7*t - 5774*mtt^5*mWW^6*s^7*t - 63958*ep*mtt^5*mWW^6*s^7*t - 279930*ep^2*mtt^5*mWW^6*s^7*t - 594650*ep^3*mtt^5*mWW^6*s^7*t - 607816*ep^4*mtt^5*mWW^6*s^7*t - 237312*ep^5*mtt^5*mWW^6*s^7*t + 3814*mtt^4*mWW^7*s^7*t + 38966*ep*mtt^4*mWW^7*s^7*t + 166942*ep^2*mtt^4*mWW^7*s^7*t + 368754*ep^3*mtt^4*mWW^7*s^7*t + 410004*ep^4*mtt^4*mWW^7*s^7*t + 179760*ep^5*mtt^4*mWW^7*s^7*t - 762*mtt^3*mWW^8*s^7*t - 6450*ep*mtt^3*mWW^8*s^7*t - 22506*ep^2*mtt^3*mWW^8*s^7*t - 58374*ep^3*mtt^3*mWW^8*s^7*t - 94164*ep^4*mtt^3*mWW^8*s^7*t - 59136*ep^5*mtt^3*mWW^8*s^7*t - 320*mtt^2*mWW^9*s^7*t - 3940*ep*mtt^2*mWW^9*s^7*t - 24356*ep^2*mtt^2*mWW^9*s^7*t - 57940*ep^3*mtt^2*mWW^9*s^7*t - 52676*ep^4*mtt^2*mWW^9*s^7*t - 12976*ep^5*mtt^2*mWW^9*s^7*t + 160*mtt*mWW^10*s^7*t + 1816*ep*mtt*mWW^10*s^7*t + 11420*ep^2*mtt*mWW^10*s^7*t + 30592*ep^3*mtt*mWW^10*s^7*t + 34684*ep^4*mtt*mWW^10*s^7*t + 13568*ep^5*mtt*mWW^10*s^7*t - 16*mWW^11*s^7*t - 172*ep*mWW^11*s^7*t - 1172*ep^2*mWW^11*s^7*t - 3412*ep^3*mWW^11*s^7*t - 4204*ep^4*mWW^11*s^7*t - 1808*ep^5*mWW^11*s^7*t + 576*mtt^6*mWW^4*s^8*t + 7008*ep*mtt^6*mWW^4*s^8*t + 32256*ep^2*mtt^6*mWW^4*s^8*t + 69792*ep^3*mtt^6*mWW^4*s^8*t + 70848*ep^4*mtt^6*mWW^4*s^8*t + 26880*ep^5*mtt^6*mWW^4*s^8*t - 1878*mtt^5*mWW^5*s^8*t - 22734*ep*mtt^5*mWW^5*s^8*t - 104406*ep^2*mtt^5*mWW^5*s^8*t - 226242*ep^3*mtt^5*mWW^5*s^8*t - 230676*ep^4*mtt^5*mWW^5*s^8*t - 87984*ep^5*mtt^5*mWW^5*s^8*t + 2190*mtt^4*mWW^6*s^8*t + 24138*ep*mtt^4*mWW^6*s^8*t + 107342*ep^2*mtt^4*mWW^6*s^8*t + 235134*ep^3*mtt^4*mWW^6*s^8*t + 249228*ep^4*mtt^4*mWW^6*s^8*t + 100688*ep^5*mtt^4*mWW^6*s^8*t - 966*mtt^3*mWW^7*s^8*t - 9102*ep*mtt^3*mWW^7*s^8*t - 35978*ep^2*mtt^3*mWW^7*s^8*t - 81570*ep^3*mtt^3*mWW^7*s^8*t - 100296*ep^4*mtt^3*mWW^7*s^8*t - 48968*ep^5*mtt^3*mWW^7*s^8*t - 30*mtt^2*mWW^8*s^8*t - 1118*ep*mtt^2*mWW^8*s^8*t - 11154*ep^2*mtt^2*mWW^8*s^8*t - 27930*ep^3*mtt^2*mWW^8*s^8*t - 22184*ep^4*mtt^2*mWW^8*s^8*t - 2928*ep^5*mtt^2*mWW^8*s^8*t + 132*mtt*mWW^9*s^8*t + 1676*ep*mtt*mWW^9*s^8*t + 10936*ep^2*mtt*mWW^9*s^8*t + 28548*ep^3*mtt*mWW^9*s^8*t + 30812*ep^4*mtt*mWW^9*s^8*t + 11464*ep^5*mtt*mWW^9*s^8*t - 24*mWW^10*s^8*t - 284*ep*mWW^10*s^8*t - 1716*ep^2*mWW^10*s^8*t - 4452*ep^3*mWW^10*s^8*t - 4964*ep^4*mWW^10*s^8*t - 1968*ep^5*mWW^10*s^8*t - 180*mtt^5*mWW^4*s^9*t - 2244*ep*mtt^5*mWW^4*s^9*t - 10548*ep^2*mtt^5*mWW^4*s^9*t - 23196*ep^3*mtt^5*mWW^4*s^9*t - 23832*ep^4*mtt^5*mWW^4*s^9*t - 9120*ep^5*mtt^5*mWW^4*s^9*t + 486*mtt^4*mWW^5*s^9*t + 6046*ep*mtt^4*mWW^5*s^9*t + 28454*ep^2*mtt^4*mWW^5*s^9*t + 62898*ep^3*mtt^4*mWW^5*s^9*t + 65140*ep^4*mtt^4*mWW^5*s^9*t + 25136*ep^5*mtt^4*mWW^5*s^9*t - 418*mtt^3*mWW^6*s^9*t - 4414*ep*mtt^3*mWW^6*s^9*t - 19334*ep^2*mtt^3*mWW^6*s^9*t - 43338*ep^3*mtt^3*mWW^6*s^9*t - 47888*ep^4*mtt^3*mWW^6*s^9*t - 20128*ep^5*mtt^3*mWW^6*s^9*t + 82*mtt^2*mWW^7*s^9*t + 478*ep*mtt^2*mWW^7*s^9*t - 182*ep^2*mtt^2*mWW^7*s^9*t - 1414*ep^3*mtt^2*mWW^7*s^9*t + 1212*ep^4*mtt^2*mWW^7*s^9*t + 2336*ep^5*mtt^2*mWW^7*s^9*t + 46*mtt*mWW^8*s^9*t + 670*ep*mtt*mWW^8*s^9*t + 4750*ep^2*mtt*mWW^8*s^9*t + 12322*ep^3*mtt*mWW^8*s^9*t + 12748*ep^4*mtt*mWW^8*s^9*t + 4504*ep^5*mtt*mWW^8*s^9*t - 16*mWW^9*s^9*t - 200*ep*mWW^9*s^9*t - 1156*ep^2*mWW^9*s^9*t - 2824*ep^3*mWW^9*s^9*t - 2948*ep^4*mWW^9*s^9*t - 1096*ep^5*mWW^9*s^9*t + 24*mtt^4*mWW^4*s^10*t + 304*ep*mtt^4*mWW^4*s^10*t + 1448*ep^2*mtt^4*mWW^4*s^10*t + 3216*ep^3*mtt^4*mWW^4*s^10*t + 3328*ep^4*mtt^4*mWW^4*s^10*t + 1280*ep^5*mtt^4*mWW^4*s^10*t - 52*mtt^3*mWW^5*s^10*t - 664*ep*mtt^3*mWW^5*s^10*t - 3196*ep^2*mtt^3*mWW^5*s^10*t - 7192*ep^3*mtt^3*mWW^5*s^10*t - 7552*ep^4*mtt^3*mWW^5*s^10*t - 2944*ep^5*mtt^3*mWW^5*s^10*t + 28*mtt^2*mWW^6*s^10*t + 248*ep*mtt^2*mWW^6*s^10*t + 916*ep^2*mtt^2*mWW^6*s^10*t + 2032*ep^3*mtt^2*mWW^6*s^10*t + 2456*ep^4*mtt^2*mWW^6*s^10*t + 1120*ep^5*mtt^2*mWW^6*s^10*t + 4*mtt*mWW^7*s^10*t + 84*ep*mtt*mWW^7*s^10*t + 728*ep^2*mtt*mWW^7*s^10*t + 1924*ep^3*mtt*mWW^7*s^10*t + 1908*ep^4*mtt*mWW^7*s^10*t + 632*ep^5*mtt*mWW^7*s^10*t - 4*mWW^8*s^10*t - 52*ep*mWW^8*s^10*t - 296*ep^2*mWW^8*s^10*t - 700*ep^3*mWW^8*s^10*t - 700*ep^4*mWW^8*s^10*t - 248*ep^5*mWW^8*s^10*t + 12*mtt^14*mWW^3*t^2 + 188*ep*mtt^14*mWW^3*t^2 + 1036*ep^2*mtt^14*mWW^3*t^2 + 2532*ep^3*mtt^14*mWW^3*t^2 + 2792*ep^4*mtt^14*mWW^3*t^2 + 1120*ep^5*mtt^14*mWW^3*t^2 - 68*mtt^13*mWW^4*t^2 - 996*ep*mtt^13*mWW^4*t^2 - 5284*ep^2*mtt^13*mWW^4*t^2 - 12668*ep^3*mtt^13*mWW^4*t^2 - 13848*ep^4*mtt^13*mWW^4*t^2 - 5536*ep^5*mtt^13*mWW^4*t^2 + 156*mtt^12*mWW^5*t^2 + 2124*ep*mtt^12*mWW^5*t^2 + 10764*ep^2*mtt^12*mWW^5*t^2 + 25188*ep^3*mtt^12*mWW^5*t^2 + 27240*ep^4*mtt^12*mWW^5*t^2 + 10848*ep^5*mtt^12*mWW^5*t^2 - 180*mtt^11*mWW^6*t^2 - 2260*ep*mtt^11*mWW^6*t^2 - 10820*ep^2*mtt^11*mWW^6*t^2 - 24540*ep^3*mtt^11*mWW^6*t^2 - 26200*ep^4*mtt^11*mWW^6*t^2 - 10400*ep^5*mtt^11*mWW^6*t^2 + 100*mtt^10*mWW^7*t^2 + 1140*ep*mtt^10*mWW^7*t^2 + 5060*ep^2*mtt^10*mWW^7*t^2 + 11020*ep^3*mtt^10*mWW^7*t^2 + 11640*ep^4*mtt^10*mWW^7*t^2 + 4640*ep^5*mtt^10*mWW^7*t^2 - 12*mtt^9*mWW^8*t^2 - 108*ep*mtt^9*mWW^8*t^2 - 396*ep^2*mtt^9*mWW^8*t^2 - 852*ep^3*mtt^9*mWW^8*t^2 - 1032*ep^4*mtt^9*mWW^8*t^2 - 480*ep^5*mtt^9*mWW^8*t^2 - 12*mtt^8*mWW^9*t^2 - 124*ep*mtt^8*mWW^9*t^2 - 476*ep^2*mtt^8*mWW^9*t^2 - 852*ep^3*mtt^8*mWW^9*t^2 - 712*ep^4*mtt^8*mWW^9*t^2 - 224*ep^5*mtt^8*mWW^9*t^2 + 4*mtt^7*mWW^10*t^2 + 36*ep*mtt^7*mWW^10*t^2 + 116*ep^2*mtt^7*mWW^10*t^2 + 172*ep^3*mtt^7*mWW^10*t^2 + 120*ep^4*mtt^7*mWW^10*t^2 + 32*ep^5*mtt^7*mWW^10*t^2 - 72*mtt^13*mWW^3*s*t^2 - 1272*ep*mtt^13*mWW^3*s*t^2 - 7464*ep^2*mtt^13*mWW^3*s*t^2 - 18888*ep^3*mtt^13*mWW^3*s*t^2 - 21264*ep^4*mtt^13*mWW^3*s*t^2 - 8640*ep^5*mtt^13*mWW^3*s*t^2 + 326*mtt^12*mWW^4*s*t^2 + 5642*ep*mtt^12*mWW^4*s*t^2 + 32934*ep^2*mtt^12*mWW^4*s*t^2 + 83734*ep^3*mtt^12*mWW^4*s*t^2 + 95556*ep^4*mtt^12*mWW^4*s*t^2 + 39728*ep^5*mtt^12*mWW^4*s*t^2 - 526*mtt^11*mWW^5*s*t^2 - 9638*ep*mtt^11*mWW^5*s*t^2 - 58406*ep^2*mtt^11*mWW^5*s*t^2 - 153778*ep^3*mtt^11*mWW^5*s*t^2 - 182804*ep^4*mtt^11*mWW^5*s*t^2 - 80048*ep^5*mtt^11*mWW^5*s*t^2 + 262*mtt^10*mWW^6*s*t^2 + 7578*ep*mtt^10*mWW^6*s*t^2 + 54918*ep^2*mtt^10*mWW^6*s*t^2 + 161446*ep^3*mtt^10*mWW^6*s*t^2 + 210180*ep^4*mtt^10*mWW^6*s*t^2 + 100656*ep^5*mtt^10*mWW^6*s*t^2 + 210*mtt^9*mWW^7*s*t^2 - 2134*ep*mtt^9*mWW^7*s*t^2 - 31974*ep^2*mtt^9*mWW^7*s*t^2 - 118498*ep^3*mtt^9*mWW^7*s*t^2 - 175956*ep^4*mtt^9*mWW^7*s*t^2 - 92848*ep^5*mtt^9*mWW^7*s*t^2 - 318*mtt^8*mWW^8*s*t^2 - 722*ep*mtt^8*mWW^8*s*t^2 + 12130*ep^2*mtt^8*mWW^8*s*t^2 + 62130*ep^3*mtt^8*mWW^8*s*t^2 + 104428*ep^4*mtt^8*mWW^8*s*t^2 + 59152*ep^5*mtt^8*mWW^8*s*t^2 + 134*mtt^7*mWW^9*s*t^2 + 894*ep*mtt^7*mWW^9*s*t^2 - 258*ep^2*mtt^7*mWW^9*s*t^2 - 12742*ep^3*mtt^7*mWW^9*s*t^2 - 28572*ep^4*mtt^7*mWW^9*s*t^2 - 18576*ep^5*mtt^7*mWW^9*s*t^2 - 14*mtt^6*mWW^10*s*t^2 - 466*ep*mtt^6*mWW^10*s*t^2 - 2958*ep^2*mtt^6*mWW^10*s*t^2 - 6510*ep^3*mtt^6*mWW^10*s*t^2 - 5172*ep^4*mtt^6*mWW^10*s*t^2 - 880*ep^5*mtt^6*mWW^10*s*t^2 - 2*mtt^5*mWW^11*s*t^2 + 118*ep*mtt^5*mWW^11*s*t^2 + 1078*ep^2*mtt^5*mWW^11*s*t^2 + 3106*ep^3*mtt^5*mWW^11*s*t^2 + 3604*ep^4*mtt^5*mWW^11*s*t^2 + 1456*ep^5*mtt^5*mWW^11*s*t^2 + 144*mtt^12*mWW^3*s^2*t^2 + 3408*ep*mtt^12*mWW^3*s^2*t^2 + 22416*ep^2*mtt^12*mWW^3*s^2*t^2 + 59952*ep^3*mtt^12*mWW^3*s^2*t^2 + 69600*ep^4*mtt^12*mWW^3*s^2*t^2 + 28800*ep^5*mtt^12*mWW^3*s^2*t^2 - 354*mtt^11*mWW^4*s^2*t^2 - 11318*ep*mtt^11*mWW^4*s^2*t^2 - 81198*ep^2*mtt^11*mWW^4*s^2*t^2 - 227962*ep^3*mtt^11*mWW^4*s^2*t^2 - 276544*ep^4*mtt^11*mWW^4*s^2*t^2 - 120544*ep^5*mtt^11*mWW^4*s^2*t^2 - 292*mtt^10*mWW^5*s^2*t^2 + 10964*ep*mtt^10*mWW^5*s^2*t^2 + 112936*ep^2*mtt^10*mWW^5*s^2*t^2 + 365612*ep^3*mtt^10*mWW^5*s^2*t^2 + 491036*ep^4*mtt^10*mWW^5*s^2*t^2 + 236464*ep^5*mtt^10*mWW^5*s^2*t^2 + 1824*mtt^9*mWW^6*s^2*t^2 + 914*ep*mtt^9*mWW^6*s^2*t^2 - 90800*ep^2*mtt^9*mWW^6*s^2*t^2 - 392778*ep^3*mtt^9*mWW^6*s^2*t^2 - 608296*ep^4*mtt^9*mWW^6*s^2*t^2 - 326144*ep^5*mtt^9*mWW^6*s^2*t^2 - 2312*mtt^8*mWW^7*s^2*t^2 - 6208*ep*mtt^8*mWW^7*s^2*t^2 + 72208*ep^2*mtt^8*mWW^7*s^2*t^2 + 372084*ep^3*mtt^8*mWW^7*s^2*t^2 + 612684*ep^4*mtt^8*mWW^7*s^2*t^2 + 340464*ep^5*mtt^8*mWW^7*s^2*t^2 + 1168*mtt^7*mWW^8*s^2*t^2 + 1898*ep*mtt^7*mWW^8*s^2*t^2 - 50908*ep^2*mtt^7*mWW^8*s^2*t^2 - 245438*ep^3*mtt^7*mWW^8*s^2*t^2 - 399880*ep^4*mtt^7*mWW^8*s^2*t^2 - 220480*ep^5*mtt^7*mWW^8*s^2*t^2 - 84*mtt^6*mWW^9*s^2*t^2 + 292*ep*mtt^6*mWW^9*s^2*t^2 + 11384*ep^2*mtt^6*mWW^9*s^2*t^2 + 57012*ep^3*mtt^6*mWW^9*s^2*t^2 + 100756*ep^4*mtt^6*mWW^9*s^2*t^2 + 58640*ep^5*mtt^6*mWW^9*s^2*t^2 - 136*mtt^5*mWW^10*s^2*t^2 + 78*ep*mtt^5*mWW^10*s^2*t^2 + 6128*ep^2*mtt^5*mWW^10*s^2*t^2 + 19234*ep^3*mtt^5*mWW^10*s^2*t^2 + 20488*ep^4*mtt^5*mWW^10*s^2*t^2 + 7168*ep^5*mtt^5*mWW^10*s^2*t^2 + 48*mtt^4*mWW^11*s^2*t^2 + 56*ep*mtt^4*mWW^11*s^2*t^2 - 1728*ep^2*mtt^4*mWW^11*s^2*t^2 - 6660*ep^3*mtt^4*mWW^11*s^2*t^2 - 8668*ep^4*mtt^4*mWW^11*s^2*t^2 - 3888*ep^5*mtt^4*mWW^11*s^2*t^2 - 6*mtt^3*mWW^12*s^2*t^2 - 84*ep*mtt^3*mWW^12*s^2*t^2 - 438*ep^2*mtt^3*mWW^12*s^2*t^2 - 1056*ep^3*mtt^3*mWW^12*s^2*t^2 - 1176*ep^4*mtt^3*mWW^12*s^2*t^2 - 480*ep^5*mtt^3*mWW^12*s^2*t^2 - 4032*ep*mtt^11*mWW^3*s^3*t^2 - 34944*ep^2*mtt^11*mWW^3*s^3*t^2 - 103488*ep^3*mtt^11*mWW^3*s^3*t^2 - 126336*ep^4*mtt^11*mWW^3*s^3*t^2 - 53760*ep^5*mtt^11*mWW^3*s^3*t^2 - 906*mtt^10*mWW^4*s^3*t^2 + 5314*ep*mtt^10*mWW^4*s^3*t^2 + 91962*ep^2*mtt^10*mWW^4*s^3*t^2 + 319358*ep^3*mtt^10*mWW^4*s^3*t^2 + 427568*ep^4*mtt^10*mWW^4*s^3*t^2 + 197984*ep^5*mtt^10*mWW^4*s^3*t^2 + 3816*mtt^9*mWW^5*s^3*t^2 + 16024*ep*mtt^9*mWW^5*s^3*t^2 - 55208*ep^2*mtt^9*mWW^5*s^3*t^2 - 366592*ep^3*mtt^9*mWW^5*s^3*t^2 - 613664*ep^4*mtt^9*mWW^5*s^3*t^2 - 333016*ep^5*mtt^9*mWW^5*s^3*t^2 - 6016*mtt^8*mWW^6*s^3*t^2 - 38348*ep*mtt^8*mWW^6*s^3*t^2 - 24422*ep^2*mtt^8*mWW^6*s^3*t^2 + 261996*ep^3*mtt^8*mWW^6*s^3*t^2 + 602038*ep^4*mtt^8*mWW^6*s^3*t^2 + 380304*ep^5*mtt^8*mWW^6*s^3*t^2 + 3876*mtt^7*mWW^7*s^3*t^2 + 25946*ep*mtt^7*mWW^7*s^3*t^2 + 23448*ep^2*mtt^7*mWW^7*s^3*t^2 - 169222*ep^3*mtt^7*mWW^7*s^3*t^2 - 421976*ep^4*mtt^7*mWW^7*s^3*t^2 - 275472*ep^5*mtt^7*mWW^7*s^3*t^2 + 12*mtt^6*mWW^8*s^3*t^2 - 2646*ep*mtt^6*mWW^8*s^3*t^2 - 20098*ep^2*mtt^6*mWW^8*s^3*t^2 - 30818*ep^3*mtt^6*mWW^8*s^3*t^2 + 5414*ep^4*mtt^6*mWW^8*s^3*t^2 + 21096*ep^5*mtt^6*mWW^8*s^3*t^2 - 1360*mtt^5*mWW^9*s^3*t^2 - 3692*ep*mtt^5*mWW^9*s^3*t^2 + 36768*ep^2*mtt^5*mWW^9*s^3*t^2 + 171996*ep^3*mtt^5*mWW^9*s^3*t^2 + 252584*ep^4*mtt^5*mWW^9*s^3*t^2 + 127080*ep^5*mtt^5*mWW^9*s^3*t^2 + 720*mtt^4*mWW^10*s^3*t^2 + 2584*ep*mtt^4*mWW^10*s^3*t^2 - 15330*ep^2*mtt^4*mWW^10*s^3*t^2 - 86536*ep^3*mtt^4*mWW^10*s^3*t^2 - 137630*ep^4*mtt^4*mWW^10*s^3*t^2 - 72416*ep^5*mtt^4*mWW^10*s^3*t^2 - 156*mtt^3*mWW^11*s^3*t^2 - 1558*ep*mtt^3*mWW^11*s^3*t^2 - 4824*ep^2*mtt^3*mWW^11*s^3*t^2 - 3126*ep^3*mtt^3*mWW^11*s^3*t^2 + 5352*ep^4*mtt^3*mWW^11*s^3*t^2 + 5728*ep^5*mtt^3*mWW^11*s^3*t^2 + 14*mtt^2*mWW^12*s^3*t^2 + 424*ep*mtt^2*mWW^12*s^3*t^2 + 2768*ep^2*mtt^2*mWW^12*s^3*t^2 + 6720*ep^3*mtt^2*mWW^12*s^3*t^2 + 6930*ep^4*mtt^2*mWW^12*s^3*t^2 + 2568*ep^5*mtt^2*mWW^12*s^3*t^2 - 16*ep*mtt*mWW^13*s^3*t^2 - 120*ep^2*mtt*mWW^13*s^3*t^2 - 288*ep^3*mtt*mWW^13*s^3*t^2 - 280*ep^4*mtt*mWW^13*s^3*t^2 - 96*ep^5*mtt*mWW^13*s^3*t^2 - 504*mtt^10*mWW^3*s^4*t^2 + 168*ep*mtt^10*mWW^3*s^4*t^2 + 26376*ep^2*mtt^10*mWW^3*s^4*t^2 + 100632*ep^3*mtt^10*mWW^3*s^4*t^2 + 135408*ep^4*mtt^10*mWW^3*s^4*t^2 + 60480*ep^5*mtt^10*mWW^3*s^4*t^2 + 3150*mtt^9*mWW^4*s^4*t^2 + 14938*ep*mtt^9*mWW^4*s^4*t^2 - 27006*ep^2*mtt^9*mWW^4*s^4*t^2 - 225946*ep^3*mtt^9*mWW^4*s^4*t^2 - 368368*ep^4*mtt^9*mWW^4*s^4*t^2 - 185248*ep^5*mtt^9*mWW^4*s^4*t^2 - 6884*mtt^8*mWW^5*s^4*t^2 - 53248*ep*mtt^8*mWW^5*s^4*t^2 - 124832*ep^2*mtt^8*mWW^5*s^4*t^2 - 47984*ep^3*mtt^8*mWW^5*s^4*t^2 + 156596*ep^4*mtt^8*mWW^5*s^4*t^2 + 136672*ep^5*mtt^8*mWW^5*s^4*t^2 + 5652*mtt^7*mWW^6*s^4*t^2 + 66710*ep*mtt^7*mWW^6*s^4*t^2 + 321522*ep^2*mtt^7*mWW^6*s^4*t^2 + 706842*ep^3*mtt^7*mWW^6*s^4*t^2 + 707010*ep^4*mtt^7*mWW^6*s^4*t^2 + 263320*ep^5*mtt^7*mWW^6*s^4*t^2 + 1188*mtt^6*mWW^7*s^4*t^2 - 30556*ep*mtt^6*mWW^7*s^4*t^2 - 363120*ep^2*mtt^6*mWW^7*s^4*t^2 - 1192220*ep^3*mtt^6*mWW^7*s^4*t^2 - 1579940*ep^4*mtt^6*mWW^7*s^4*t^2 - 755384*ep^5*mtt^6*mWW^7*s^4*t^2 - 5468*mtt^5*mWW^8*s^4*t^2 - 6528*ep*mtt^5*mWW^8*s^4*t^2 + 242218*ep^2*mtt^5*mWW^8*s^4*t^2 + 1049920*ep^3*mtt^5*mWW^8*s^4*t^2 + 1572530*ep^4*mtt^5*mWW^8*s^4*t^2 + 813696*ep^5*mtt^5*mWW^8*s^4*t^2 + 3988*mtt^4*mWW^9*s^4*t^2 + 16248*ep*mtt^4*mWW^9*s^4*t^2 - 61804*ep^2*mtt^4*mWW^9*s^4*t^2 - 417612*ep^3*mtt^4*mWW^9*s^4*t^2 - 712284*ep^4*mtt^4*mWW^9*s^4*t^2 - 394944*ep^5*mtt^4*mWW^9*s^4*t^2 - 1308*mtt^3*mWW^10*s^4*t^2 - 11182*ep*mtt^3*mWW^10*s^4*t^2 - 35046*ep^2*mtt^3*mWW^10*s^4*t^2 - 25630*ep^3*mtt^3*mWW^10*s^4*t^2 + 36078*ep^4*mtt^3*mWW^10*s^4*t^2 + 42008*ep^5*mtt^3*mWW^10*s^4*t^2 + 196*mtt^2*mWW^11*s^4*t^2 + 3984*ep*mtt^2*mWW^11*s^4*t^2 + 25636*ep^2*mtt^2*mWW^11*s^4*t^2 + 62268*ep^3*mtt^2*mWW^11*s^4*t^2 + 64268*ep^4*mtt^2*mWW^11*s^4*t^2 + 23944*ep^5*mtt^2*mWW^11*s^4*t^2 - 10*mtt*mWW^12*s^4*t^2 - 546*ep*mtt*mWW^12*s^4*t^2 - 3992*ep^2*mtt*mWW^12*s^4*t^2 - 10306*ep^3*mtt*mWW^12*s^4*t^2 - 11250*ep^4*mtt*mWW^12*s^4*t^2 - 4496*ep^5*mtt*mWW^12*s^4*t^2 + 12*ep*mWW^13*s^4*t^2 + 48*ep^2*mWW^13*s^4*t^2 + 36*ep^3*mWW^13*s^4*t^2 - 48*ep^4*mWW^13*s^4*t^2 - 48*ep^5*mWW^13*s^4*t^2 + 1008*mtt^9*mWW^3*s^5*t^2 + 5712*ep*mtt^9*mWW^3*s^5*t^2 - 336*ep^2*mtt^9*mWW^3*s^5*t^2 - 46032*ep^3*mtt^9*mWW^3*s^5*t^2 - 81312*ep^4*mtt^9*mWW^3*s^5*t^2 - 40320*ep^5*mtt^9*mWW^3*s^5*t^2 - 3990*mtt^8*mWW^4*s^5*t^2 - 27314*ep*mtt^8*mWW^4*s^5*t^2 - 40194*ep^2*mtt^8*mWW^4*s^5*t^2 + 56882*ep^3*mtt^8*mWW^4*s^5*t^2 + 167384*ep^4*mtt^8*mWW^4*s^5*t^2 + 93632*ep^5*mtt^8*mWW^4*s^5*t^2 + 4484*mtt^7*mWW^5*s^5*t^2 + 47996*ep*mtt^7*mWW^5*s^5*t^2 + 225616*ep^2*mtt^7*mWW^5*s^5*t^2 + 519572*ep^3*mtt^7*mWW^5*s^5*t^2 + 586100*ep^4*mtt^7*mWW^5*s^5*t^2 + 267112*ep^5*mtt^7*mWW^5*s^5*t^2 + 2544*mtt^6*mWW^6*s^5*t^2 - 34688*ep*mtt^6*mWW^6*s^5*t^2 - 522916*ep^2*mtt^6*mWW^6*s^5*t^2 - 1843232*ep^3*mtt^6*mWW^6*s^5*t^2 - 2565620*ep^4*mtt^6*mWW^6*s^5*t^2 - 1280888*ep^5*mtt^6*mWW^6*s^5*t^2 - 10536*mtt^5*mWW^7*s^5*t^2 - 6910*ep*mtt^5*mWW^7*s^5*t^2 + 566694*ep^2*mtt^5*mWW^7*s^5*t^2 + 2406862*ep^3*mtt^5*mWW^7*s^5*t^2 + 3599554*ep^4*mtt^5*mWW^7*s^5*t^2 + 1865920*ep^5*mtt^5*mWW^7*s^5*t^2 + 10310*mtt^4*mWW^8*s^5*t^2 + 38712*ep*mtt^4*mWW^8*s^5*t^2 - 207886*ep^2*mtt^4*mWW^8*s^5*t^2 - 1247120*ep^3*mtt^4*mWW^8*s^5*t^2 - 2082336*ep^4*mtt^4*mWW^8*s^5*t^2 - 1149504*ep^5*mtt^4*mWW^8*s^5*t^2 - 4826*mtt^3*mWW^9*s^5*t^2 - 36924*ep*mtt^3*mWW^9*s^5*t^2 - 99146*ep^2*mtt^3*mWW^9*s^5*t^2 - 30576*ep^3*mtt^3*mWW^9*s^5*t^2 + 193032*ep^4*mtt^3*mWW^9*s^5*t^2 + 180512*ep^5*mtt^3*mWW^9*s^5*t^2 + 1110*mtt^2*mWW^10*s^5*t^2 + 16416*ep*mtt^2*mWW^10*s^5*t^2 + 101342*ep^2*mtt^2*mWW^10*s^5*t^2 + 247544*ep^3*mtt^2*mWW^10*s^5*t^2 + 257236*ep^4*mtt^2*mWW^10*s^5*t^2 + 94432*ep^5*mtt^2*mWW^10*s^5*t^2 - 106*mtt*mWW^11*s^5*t^2 - 3194*ep*mtt*mWW^11*s^5*t^2 - 24844*ep^2*mtt*mWW^11*s^5*t^2 - 68642*ep^3*mtt*mWW^11*s^5*t^2 - 79614*ep^4*mtt*mWW^11*s^5*t^2 - 33256*ep^5*mtt*mWW^11*s^5*t^2 + 2*mWW^12*s^5*t^2 + 194*ep*mWW^12*s^5*t^2 + 1670*ep^2*mWW^12*s^5*t^2 + 4742*ep^3*mWW^12*s^5*t^2 + 5576*ep^4*mWW^12*s^5*t^2 + 2360*ep^5*mWW^12*s^5*t^2 - 1008*mtt^8*mWW^3*s^6*t^2 - 7728*ep*mtt^8*mWW^3*s^6*t^2 - 17136*ep^2*mtt^8*mWW^3*s^6*t^2 - 5712*ep^3*mtt^8*mWW^3*s^6*t^2 + 18144*ep^4*mtt^8*mWW^3*s^6*t^2 + 13440*ep^5*mtt^8*mWW^3*s^6*t^2 + 2394*mtt^7*mWW^4*s^6*t^2 + 17038*ep*mtt^7*mWW^4*s^6*t^2 + 31206*ep^2*mtt^7*mWW^4*s^6*t^2 - 5614*ep^3*mtt^7*mWW^4*s^6*t^2 - 50176*ep^4*mtt^7*mWW^4*s^6*t^2 - 23968*ep^5*mtt^7*mWW^4*s^6*t^2 + 1236*mtt^6*mWW^5*s^6*t^2 - 1232*ep*mtt^6*mWW^5*s^6*t^2 - 130124*ep^2*mtt^6*mWW^5*s^6*t^2 - 553672*ep^3*mtt^6*mWW^5*s^6*t^2 - 860816*ep^4*mtt^6*mWW^5*s^6*t^2 - 474592*ep^5*mtt^6*mWW^5*s^6*t^2 - 9832*mtt^5*mWW^6*s^6*t^2 - 28722*ep*mtt^5*mWW^6*s^6*t^2 + 371956*ep^2*mtt^5*mWW^6*s^6*t^2 + 1821770*ep^3*mtt^5*mWW^6*s^6*t^2 + 2861804*ep^4*mtt^5*mWW^6*s^6*t^2 + 1532064*ep^5*mtt^5*mWW^6*s^6*t^2 + 13520*mtt^4*mWW^7*s^6*t^2 + 54906*ep*mtt^4*mWW^7*s^6*t^2 - 284626*ep^2*mtt^4*mWW^7*s^6*t^2 - 1715318*ep^3*mtt^4*mWW^7*s^6*t^2 - 2853874*ep^4*mtt^4*mWW^7*s^6*t^2 - 1571944*ep^5*mtt^4*mWW^7*s^6*t^2 - 8810*mtt^3*mWW^8*s^6*t^2 - 61502*ep*mtt^3*mWW^8*s^6*t^2 - 107482*ep^2*mtt^3*mWW^8*s^6*t^2 + 167506*ep^3*mtt^3*mWW^8*s^6*t^2 + 624400*ep^4*mtt^3*mWW^8*s^6*t^2 + 451832*ep^5*mtt^3*mWW^8*s^6*t^2 + 2920*mtt^2*mWW^9*s^6*t^2 + 35600*ep*mtt^2*mWW^9*s^6*t^2 + 197796*ep^2*mtt^2*mWW^9*s^6*t^2 + 461636*ep^3*mtt^2*mWW^9*s^6*t^2 + 460048*ep^4*mtt^2*mWW^9*s^6*t^2 + 156424*ep^5*mtt^2*mWW^9*s^6*t^2 - 440*mtt*mWW^10*s^6*t^2 - 8998*ep*mtt*mWW^10*s^6*t^2 - 67392*ep^2*mtt*mWW^10*s^6*t^2 - 188070*ep^3*mtt*mWW^10*s^6*t^2 - 221132*ep^4*mtt*mWW^10*s^6*t^2 - 92760*ep^5*mtt*mWW^10*s^6*t^2 + 20*mWW^11*s^6*t^2 + 766*ep*mWW^11*s^6*t^2 + 6714*ep^2*mWW^11*s^6*t^2 + 19922*ep^3*mWW^11*s^6*t^2 + 24418*ep^4*mWW^11*s^6*t^2 + 10656*ep^5*mWW^11*s^6*t^2 + 576*mtt^7*mWW^3*s^7*t^2 + 4992*ep*mtt^7*mWW^3*s^7*t^2 + 14784*ep^2*mtt^7*mWW^3*s^7*t^2 + 18048*ep^3*mtt^7*mWW^3*s^7*t^2 + 7680*ep^4*mtt^7*mWW^3*s^7*t^2 - 366*mtt^6*mWW^4*s^7*t^2 - 362*ep*mtt^6*mWW^4*s^7*t^2 + 13278*ep^2*mtt^6*mWW^4*s^7*t^2 + 47402*ep^3*mtt^6*mWW^4*s^7*t^2 + 50864*ep^4*mtt^6*mWW^4*s^7*t^2 + 12704*ep^5*mtt^6*mWW^4*s^7*t^2 - 3848*mtt^5*mWW^5*s^7*t^2 - 30184*ep*mtt^5*mWW^5*s^7*t^2 - 16736*ep^2*mtt^5*mWW^5*s^7*t^2 + 229888*ep^3*mtt^5*mWW^5*s^7*t^2 + 517304*ep^4*mtt^5*mWW^5*s^7*t^2 + 329656*ep^5*mtt^5*mWW^5*s^7*t^2 + 8856*mtt^4*mWW^6*s^7*t^2 + 53212*ep*mtt^4*mWW^6*s^7*t^2 - 64246*ep^2*mtt^4*mWW^6*s^7*t^2 - 782556*ep^3*mtt^4*mWW^6*s^7*t^2 - 1449090*ep^4*mtt^4*mWW^6*s^7*t^2 - 839456*ep^5*mtt^4*mWW^6*s^7*t^2 - 8308*mtt^3*mWW^7*s^7*t^2 - 58004*ep*mtt^3*mWW^7*s^7*t^2 - 71074*ep^2*mtt^3*mWW^7*s^7*t^2 + 270416*ep^3*mtt^3*mWW^7*s^7*t^2 + 732250*ep^4*mtt^3*mWW^7*s^7*t^2 + 488264*ep^5*mtt^3*mWW^7*s^7*t^2 + 3878*mtt^2*mWW^8*s^7*t^2 + 41606*ep*mtt^2*mWW^8*s^7*t^2 + 199140*ep^2*mtt^2*mWW^8*s^7*t^2 + 418698*ep^3*mtt^2*mWW^8*s^7*t^2 + 372758*ep^4*mtt^2*mWW^8*s^7*t^2 + 103472*ep^5*mtt^2*mWW^8*s^7*t^2 - 852*mtt*mWW^9*s^7*t^2 - 13852*ep*mtt*mWW^9*s^7*t^2 - 95134*ep^2*mtt*mWW^9*s^7*t^2 - 259152*ep^3*mtt*mWW^9*s^7*t^2 - 301018*ep^4*mtt*mWW^9*s^7*t^2 - 124384*ep^5*mtt*mWW^9*s^7*t^2 + 64*mWW^10*s^7*t^2 + 1472*ep*mWW^10*s^7*t^2 + 11780*ep^2*mWW^10*s^7*t^2 + 34456*ep^3*mWW^10*s^7*t^2 + 42212*ep^4*mWW^10*s^7*t^2 + 18416*ep^5*mWW^10*s^7*t^2 - 180*mtt^6*mWW^3*s^8*t^2 - 1668*ep*mtt^6*mWW^3*s^8*t^2 - 5556*ep^2*mtt^6*mWW^3*s^8*t^2 - 8412*ep^3*mtt^6*mWW^3*s^8*t^2 - 5784*ep^4*mtt^6*mWW^3*s^8*t^2 - 1440*ep^5*mtt^6*mWW^3*s^8*t^2 - 354*mtt^5*mWW^4*s^8*t^2 - 5054*ep*mtt^5*mWW^4*s^8*t^2 - 25542*ep^2*mtt^5*mWW^4*s^8*t^2 - 56098*ep^3*mtt^5*mWW^4*s^8*t^2 - 52408*ep^4*mtt^5*mWW^4*s^8*t^2 - 15424*ep^5*mtt^5*mWW^4*s^8*t^2 + 2504*mtt^4*mWW^5*s^8*t^2 + 24596*ep*mtt^4*mWW^5*s^8*t^2 + 62668*ep^2*mtt^4*mWW^5*s^8*t^2 + 20252*ep^3*mtt^4*mWW^5*s^8*t^2 - 103876*ep^4*mtt^4*mWW^5*s^8*t^2 - 96704*ep^5*mtt^4*mWW^5*s^8*t^2 - 3864*mtt^3*mWW^6*s^8*t^2 - 32466*ep*mtt^3*mWW^6*s^8*t^2 - 67554*ep^2*mtt^3*mWW^6*s^8*t^2 + 34850*ep^3*mtt^3*mWW^6*s^8*t^2 + 229506*ep^4*mtt^3*mWW^6*s^8*t^2 + 175096*ep^5*mtt^3*mWW^6*s^8*t^2 + 2624*mtt^2*mWW^7*s^8*t^2 + 26498*ep*mtt^2*mWW^7*s^8*t^2 + 109970*ep^2*mtt^2*mWW^7*s^8*t^2 + 200678*ep^3*mtt^2*mWW^7*s^8*t^2 + 147014*ep^4*mtt^2*mWW^7*s^8*t^2 + 24080*ep^5*mtt^2*mWW^7*s^8*t^2 - 822*mtt*mWW^8*s^8*t^2 - 11576*ep*mtt*mWW^8*s^8*t^2 - 71912*ep^2*mtt*mWW^8*s^8*t^2 - 187432*ep^3*mtt*mWW^8*s^8*t^2 - 211482*ep^4*mtt*mWW^8*s^8*t^2 - 85016*ep^5*mtt*mWW^8*s^8*t^2 + 92*mWW^9*s^8*t^2 + 1558*ep*mWW^9*s^8*t^2 + 10870*ep^2*mWW^9*s^8*t^2 + 30290*ep^3*mWW^9*s^8*t^2 + 36166*ep^4*mWW^9*s^8*t^2 + 15472*ep^5*mWW^9*s^8*t^2 + 24*mtt^5*mWW^3*s^9*t^2 + 232*ep*mtt^5*mWW^3*s^9*t^2 + 824*ep^2*mtt^5*mWW^3*s^9*t^2 + 1368*ep^3*mtt^5*mWW^3*s^9*t^2 + 1072*ep^4*mtt^5*mWW^3*s^9*t^2 + 320*ep^5*mtt^5*mWW^3*s^9*t^2 + 200*mtt^4*mWW^4*s^9*t^2 + 2512*ep*mtt^4*mWW^4*s^9*t^2 + 11716*ep^2*mtt^4*mWW^4*s^9*t^2 + 24976*ep^3*mtt^4*mWW^4*s^9*t^2 + 24068*ep^4*mtt^4*mWW^4*s^9*t^2 + 8208*ep^5*mtt^4*mWW^4*s^9*t^2 - 726*mtt^3*mWW^5*s^9*t^2 - 8582*ep*mtt^3*mWW^5*s^9*t^2 - 32738*ep^2*mtt^3*mWW^5*s^9*t^2 - 52066*ep^3*mtt^3*mWW^5*s^9*t^2 - 30776*ep^4*mtt^3*mWW^5*s^9*t^2 - 1432*ep^5*mtt^3*mWW^5*s^9*t^2 + 818*mtt^2*mWW^6*s^9*t^2 + 8886*ep*mtt^2*mWW^6*s^9*t^2 + 36762*ep^2*mtt^2*mWW^6*s^9*t^2 + 66634*ep^3*mtt^2*mWW^6*s^9*t^2 + 49564*ep^4*mtt^2*mWW^6*s^9*t^2 + 9560*ep^5*mtt^2*mWW^6*s^9*t^2 - 378*mtt*mWW^7*s^9*t^2 - 4874*ep*mtt*mWW^7*s^9*t^2 - 27598*ep^2*mtt*mWW^7*s^9*t^2 - 68158*ep^3*mtt*mWW^7*s^9*t^2 - 73848*ep^4*mtt*mWW^7*s^9*t^2 - 28648*ep^5*mtt*mWW^7*s^9*t^2 + 62*mWW^8*s^9*t^2 + 866*ep*mWW^8*s^9*t^2 + 5194*ep^2*mWW^8*s^9*t^2 + 13406*ep^3*mWW^8*s^9*t^2 + 15200*ep^4*mWW^8*s^9*t^2 + 6232*ep^5*mWW^8*s^9*t^2 - 32*mtt^3*mWW^4*s^10*t^2 - 400*ep*mtt^3*mWW^4*s^10*t^2 - 1872*ep^2*mtt^3*mWW^4*s^10*t^2 - 4064*ep^3*mtt^3*mWW^4*s^10*t^2 - 4096*ep^4*mtt^3*mWW^4*s^10*t^2 - 1536*ep^5*mtt^3*mWW^4*s^10*t^2 + 80*mtt^2*mWW^5*s^10*t^2 + 1180*ep*mtt^2*mWW^5*s^10*t^2 + 6060*ep^2*mtt^2*mWW^5*s^10*t^2 + 13580*ep^3*mtt^2*mWW^5*s^10*t^2 + 13660*ep^4*mtt^2*mWW^5*s^10*t^2 + 5040*ep^5*mtt^2*mWW^5*s^10*t^2 - 64*mtt*mWW^6*s^10*t^2 - 816*ep*mtt*mWW^6*s^10*t^2 - 4400*ep^2*mtt*mWW^6*s^10*t^2 - 10432*ep^3*mtt*mWW^6*s^10*t^2 - 10896*ep^4*mtt*mWW^6*s^10*t^2 - 4112*ep^5*mtt*mWW^6*s^10*t^2 + 16*mWW^7*s^10*t^2 + 196*ep*mWW^7*s^10*t^2 + 1012*ep^2*mWW^7*s^10*t^2 + 2356*ep^3*mWW^7*s^10*t^2 + 2452*ep^4*mWW^7*s^10*t^2 + 928*ep^5*mWW^7*s^10*t^2 + 12*mtt^14*mWW^2*t^3 + 116*ep*mtt^14*mWW^2*t^3 + 412*ep^2*mtt^14*mWW^2*t^3 + 684*ep^3*mtt^14*mWW^2*t^3 + 536*ep^4*mtt^14*mWW^2*t^3 + 160*ep^5*mtt^14*mWW^2*t^3 - 108*mtt^13*mWW^3*t^3 - 1116*ep*mtt^13*mWW^3*t^3 - 4292*ep^2*mtt^13*mWW^3*t^3 - 7588*ep^3*mtt^13*mWW^3*t^3 - 5744*ep^4*mtt^13*mWW^3*t^3 - 1152*ep^5*mtt^13*mWW^3*t^3 + 364*mtt^12*mWW^4*t^3 + 3304*ep*mtt^12*mWW^4*t^3 + 10292*ep^2*mtt^12*mWW^4*t^3 + 12088*ep^3*mtt^12*mWW^4*t^3 + 448*ep^4*mtt^12*mWW^4*t^3 - 6016*ep^5*mtt^12*mWW^4*t^3 - 620*mtt^11*mWW^5*t^3 - 4180*ep*mtt^11*mWW^5*t^3 - 4364*ep^2*mtt^11*mWW^5*t^3 + 21292*ep^3*mtt^11*mWW^5*t^3 + 55664*ep^4*mtt^11*mWW^5*t^3 + 37888*ep^5*mtt^11*mWW^5*t^3 + 580*mtt^10*mWW^6*t^3 + 2088*ep*mtt^10*mWW^6*t^3 - 12812*ep^2*mtt^10*mWW^6*t^3 - 74784*ep^3*mtt^10*mWW^6*t^3 - 127088*ep^4*mtt^10*mWW^6*t^3 - 72384*ep^5*mtt^10*mWW^6*t^3 - 292*mtt^9*mWW^7*t^3 - 68*ep*mtt^9*mWW^7*t^3 + 16196*ep^2*mtt^9*mWW^7*t^3 + 71732*ep^3*mtt^9*mWW^7*t^3 + 113776*ep^4*mtt^9*mWW^7*t^3 + 62336*ep^5*mtt^9*mWW^7*t^3 + 68*mtt^8*mWW^8*t^3 + 104*ep*mtt^8*mWW^8*t^3 - 3860*ep^2*mtt^8*mWW^8*t^3 - 20536*ep^3*mtt^8*mWW^8*t^3 - 36544*ep^4*mtt^8*mWW^8*t^3 - 21632*ep^5*mtt^8*mWW^8*t^3 - 4*mtt^7*mWW^9*t^3 - 396*ep*mtt^7*mWW^9*t^3 - 2804*ep^2*mtt^7*mWW^9*t^3 - 6332*ep^3*mtt^7*mWW^9*t^3 - 4976*ep^4*mtt^7*mWW^9*t^3 - 768*ep^5*mtt^7*mWW^9*t^3 + 148*ep*mtt^6*mWW^10*t^3 + 1232*ep^2*mtt^6*mWW^10*t^3 + 3444*ep^3*mtt^6*mWW^10*t^3 + 3928*ep^4*mtt^6*mWW^10*t^3 + 1568*ep^5*mtt^6*mWW^10*t^3 - 84*mtt^13*mWW^2*s*t^3 - 740*ep*mtt^13*mWW^2*s*t^3 - 2260*ep^2*mtt^13*mWW^2*s*t^3 - 2940*ep^3*mtt^13*mWW^2*s*t^3 - 1496*ep^4*mtt^13*mWW^2*s*t^3 - 160*ep^5*mtt^13*mWW^2*s*t^3 + 62*mtt^12*mWW^3*s*t^3 - 1570*ep*mtt^12*mWW^3*s*t^3 - 16758*ep^2*mtt^12*mWW^3*s*t^3 - 54206*ep^3*mtt^12*mWW^3*s*t^3 - 74664*ep^4*mtt^12*mWW^3*s*t^3 - 38464*ep^5*mtt^12*mWW^3*s*t^3 + 1310*mtt^11*mWW^4*s*t^3 + 26090*ep*mtt^11*mWW^4*s*t^3 + 163098*ep^2*mtt^11*mWW^4*s*t^3 + 438214*ep^3*mtt^11*mWW^4*s*t^3 + 541848*ep^4*mtt^11*mWW^4*s*t^3 + 256640*ep^5*mtt^11*mWW^4*s*t^3 - 4162*mtt^10*mWW^5*s*t^3 - 71062*ep*mtt^10*mWW^5*s*t^3 - 417372*ep^2*mtt^10*mWW^5*s*t^3 - 1090698*ep^3*mtt^10*mWW^5*s*t^3 - 1319402*ep^4*mtt^10*mWW^5*s*t^3 - 608264*ep^5*mtt^10*mWW^5*s*t^3 + 5002*mtt^9*mWW^6*s*t^3 + 76538*ep*mtt^9*mWW^6*s*t^3 + 428786*ep^2*mtt^9*mWW^6*s*t^3 + 1105202*ep^3*mtt^9*mWW^6*s*t^3 + 1330192*ep^4*mtt^9*mWW^6*s*t^3 + 608160*ep^5*mtt^9*mWW^6*s*t^3 - 2106*mtt^8*mWW^7*s*t^3 - 21682*ep*mtt^8*mWW^7*s*t^3 - 94032*ep^2*mtt^8*mWW^7*s*t^3 - 224594*ep^3*mtt^8*mWW^7*s*t^3 - 275042*ep^4*mtt^8*mWW^7*s*t^3 - 130664*ep^5*mtt^8*mWW^7*s*t^3 - 622*mtt^7*mWW^8*s*t^3 - 20322*ep*mtt^7*mWW^8*s*t^3 - 143074*ep^2*mtt^7*mWW^8*s*t^3 - 390758*ep^3*mtt^7*mWW^8*s*t^3 - 466904*ep^4*mtt^7*mWW^8*s*t^3 - 206720*ep^5*mtt^7*mWW^8*s*t^3 + 690*mtt^6*mWW^9*s*t^3 + 14318*ep*mtt^6*mWW^9*s*t^3 + 91660*ep^2*mtt^6*mWW^9*s*t^3 + 249402*ep^3*mtt^6*mWW^9*s*t^3 + 305714*ep^4*mtt^6*mWW^9*s*t^3 + 139816*ep^5*mtt^6*mWW^9*s*t^3 - 38*mtt^5*mWW^10*s*t^3 - 670*ep*mtt^5*mWW^10*s*t^3 - 4950*ep^2*mtt^5*mWW^10*s*t^3 - 17366*ep^3*mtt^5*mWW^10*s*t^3 - 27256*ep^4*mtt^5*mWW^10*s*t^3 - 15360*ep^5*mtt^5*mWW^10*s*t^3 - 52*mtt^4*mWW^11*s*t^3 - 900*ep*mtt^4*mWW^11*s*t^3 - 5098*ep^2*mtt^4*mWW^11*s*t^3 - 12256*ep^3*mtt^4*mWW^11*s*t^3 - 12990*ep^4*mtt^4*mWW^11*s*t^3 - 4984*ep^5*mtt^4*mWW^11*s*t^3 + 216*mtt^12*mWW^2*s^2*t^3 + 1440*ep*mtt^12*mWW^2*s^2*t^3 + 1800*ep^2*mtt^12*mWW^2*s^2*t^3 - 4320*ep^3*mtt^12*mWW^2*s^2*t^3 - 10656*ep^4*mtt^12*mWW^2*s^2*t^3 - 5760*ep^5*mtt^12*mWW^2*s^2*t^3 + 1620*mtt^11*mWW^3*s^2*t^3 + 30620*ep*mtt^11*mWW^3*s^2*t^3 + 184748*ep^2*mtt^11*mWW^3*s^2*t^3 + 478484*ep^3*mtt^11*mWW^3*s^2*t^3 + 566640*ep^4*mtt^11*mWW^3*s^2*t^3 + 254848*ep^5*mtt^11*mWW^3*s^2*t^3 - 10708*mtt^10*mWW^4*s^2*t^3 - 170146*ep*mtt^10*mWW^4*s^2*t^3 - 948510*ep^2*mtt^10*mWW^4*s^2*t^3 - 2366558*ep^3*mtt^10*mWW^4*s^2*t^3 - 2741014*ep^4*mtt^10*mWW^4*s^2*t^3 - 1211384*ep^5*mtt^10*mWW^4*s^2*t^3 + 20556*mtt^9*mWW^5*s^2*t^3 + 308774*ep*mtt^9*mWW^5*s^2*t^3 + 1680374*ep^2*mtt^9*mWW^5*s^2*t^3 + 4168958*ep^3*mtt^9*mWW^5*s^2*t^3 + 4817938*ep^4*mtt^9*mWW^5*s^2*t^3 + 2115560*ep^5*mtt^9*mWW^5*s^2*t^3 - 15008*mtt^8*mWW^6*s^2*t^3 - 195443*ep*mtt^8*mWW^6*s^2*t^3 - 988415*ep^2*mtt^8*mWW^6*s^2*t^3 - 2406705*ep^3*mtt^8*mWW^6*s^2*t^3 - 2783721*ep^4*mtt^8*mWW^6*s^2*t^3 - 1220948*ep^5*mtt^8*mWW^6*s^2*t^3 + 230*mtt^7*mWW^7*s^2*t^3 - 52294*ep*mtt^7*mWW^7*s^2*t^3 - 439604*ep^2*mtt^7*mWW^7*s^2*t^3 - 1232574*ep^3*mtt^7*mWW^7*s^2*t^3 - 1463174*ep^4*mtt^7*mWW^7*s^2*t^3 - 643384*ep^5*mtt^7*mWW^7*s^2*t^3 + 3986*mtt^6*mWW^8*s^2*t^3 + 105457*ep*mtt^6*mWW^8*s^2*t^3 + 716219*ep^2*mtt^6*mWW^8*s^2*t^3 + 1956371*ep^3*mtt^6*mWW^8*s^2*t^3 + 2357859*ep^4*mtt^6*mWW^8*s^2*t^3 + 1052188*ep^5*mtt^6*mWW^8*s^2*t^3 + 56*mtt^5*mWW^9*s^2*t^3 - 16886*ep*mtt^5*mWW^9*s^2*t^3 - 155970*ep^2*mtt^5*mWW^9*s^2*t^3 - 494726*ep^3*mtt^5*mWW^9*s^2*t^3 - 656642*ep^4*mtt^5*mWW^9*s^2*t^3 - 312872*ep^5*mtt^5*mWW^9*s^2*t^3 - 1156*mtt^4*mWW^10*s^2*t^3 - 14785*ep*mtt^4*mWW^10*s^2*t^3 - 68641*ep^2*mtt^4*mWW^10*s^2*t^3 - 143251*ep^3*mtt^4*mWW^10*s^2*t^3 - 137499*ep^4*mtt^4*mWW^10*s^2*t^3 - 49788*ep^5*mtt^4*mWW^10*s^2*t^3 + 130*mtt^3*mWW^11*s^2*t^3 + 2298*ep*mtt^3*mWW^11*s^2*t^3 + 13556*ep^2*mtt^3*mWW^11*s^2*t^3 + 34898*ep^3*mtt^3*mWW^11*s^2*t^3 + 41030*ep^4*mtt^3*mWW^11*s^2*t^3 + 18168*ep^5*mtt^3*mWW^11*s^2*t^3 + 78*mtt^2*mWW^12*s^2*t^3 + 965*ep*mtt^2*mWW^12*s^2*t^3 + 4443*ep^2*mtt^2*mWW^12*s^2*t^3 + 9423*ep^3*mtt^2*mWW^12*s^2*t^3 + 9239*ep^4*mtt^2*mWW^12*s^2*t^3 + 3372*ep^5*mtt^2*mWW^12*s^2*t^3 - 144*mtt^11*mWW^2*s^3*t^3 + 1200*ep*mtt^11*mWW^2*s^3*t^3 + 17520*ep^2*mtt^11*mWW^2*s^3*t^3 + 58320*ep^3*mtt^11*mWW^2*s^3*t^3 + 74784*ep^4*mtt^11*mWW^2*s^3*t^3 + 32640*ep^5*mtt^11*mWW^2*s^3*t^3 - 4056*mtt^10*mWW^3*s^3*t^3 - 77300*ep*mtt^10*mWW^3*s^3*t^3 - 466680*ep^2*mtt^10*mWW^3*s^3*t^3 - 1201420*ep^3*mtt^10*mWW^3*s^3*t^3 - 1400944*ep^4*mtt^10*mWW^3*s^3*t^3 - 613120*ep^5*mtt^10*mWW^3*s^3*t^3 + 14148*mtt^9*mWW^4*s^3*t^3 + 254964*ep*mtt^9*mWW^4*s^3*t^3 + 1509936*ep^2*mtt^9*mWW^4*s^3*t^3 + 3882500*ep^3*mtt^9*mWW^4*s^3*t^3 + 4553460*ep^4*mtt^9*mWW^4*s^3*t^3 + 2010352*ep^5*mtt^9*mWW^4*s^3*t^3 - 8200*mtt^8*mWW^5*s^3*t^3 - 181350*ep*mtt^8*mWW^5*s^3*t^3 - 1191100*ep^2*mtt^8*mWW^5*s^3*t^3 - 3312006*ep^3*mtt^8*mWW^5*s^3*t^3 - 4118856*ep^4*mtt^8*mWW^5*s^3*t^3 - 1891736*ep^5*mtt^8*mWW^5*s^3*t^3 - 20420*mtt^7*mWW^6*s^3*t^3 - 281696*ep*mtt^7*mWW^6*s^3*t^3 - 1384360*ep^2*mtt^7*mWW^6*s^3*t^3 - 3007244*ep^3*mtt^7*mWW^6*s^3*t^3 - 3004504*ep^4*mtt^7*mWW^6*s^3*t^3 - 1149288*ep^5*mtt^7*mWW^6*s^3*t^3 + 30318*mtt^6*mWW^7*s^3*t^3 + 478483*ep*mtt^6*mWW^7*s^3*t^3 + 2617329*ep^2*mtt^6*mWW^7*s^3*t^3 + 6349473*ep^3*mtt^6*mWW^7*s^3*t^3 + 7071265*ep^4*mtt^6*mWW^7*s^3*t^3 + 2973300*ep^5*mtt^6*mWW^7*s^3*t^3 - 8978*mtt^5*mWW^8*s^3*t^3 - 160013*ep*mtt^5*mWW^8*s^3*t^3 - 939849*ep^2*mtt^5*mWW^8*s^3*t^3 - 2439879*ep^3*mtt^5*mWW^8*s^3*t^3 - 2872109*ep^4*mtt^5*mWW^8*s^3*t^3 - 1253684*ep^5*mtt^5*mWW^8*s^3*t^3 - 5996*mtt^4*mWW^9*s^3*t^3 - 85152*ep*mtt^4*mWW^9*s^3*t^3 - 440250*ep^2*mtt^4*mWW^9*s^3*t^3 - 1005192*ep^3*mtt^4*mWW^9*s^3*t^3 - 1062234*ep^4*mtt^4*mWW^9*s^3*t^3 - 432032*ep^5*mtt^4*mWW^9*s^3*t^3 + 3528*mtt^3*mWW^10*s^3*t^3 + 53866*ep*mtt^3*mWW^10*s^3*t^3 + 295086*ep^2*mtt^3*mWW^10*s^3*t^3 + 726222*ep^3*mtt^3*mWW^10*s^3*t^3 + 828242*ep^4*mtt^3*mWW^10*s^3*t^3 + 358816*ep^5*mtt^3*mWW^10*s^3*t^3 - 66*mtt^2*mWW^11*s^3*t^3 - 1021*ep*mtt^2*mWW^11*s^3*t^3 - 7355*ep^2*mtt^2*mWW^11*s^3*t^3 - 27595*ep^3*mtt^2*mWW^11*s^3*t^3 - 45663*ep^4*mtt^2*mWW^11*s^3*t^3 - 26556*ep^5*mtt^2*mWW^11*s^3*t^3 - 134*mtt*mWW^12*s^3*t^3 - 1985*ep*mtt*mWW^12*s^3*t^3 - 10301*ep^2*mtt*mWW^12*s^3*t^3 - 23215*ep^3*mtt*mWW^12*s^3*t^3 - 23457*ep^4*mtt*mWW^12*s^3*t^3 - 8692*ep^5*mtt*mWW^12*s^3*t^3 + 4*ep*mWW^13*s^3*t^3 + 24*ep^2*mWW^13*s^3*t^3 + 36*ep^3*mWW^13*s^3*t^3 + 16*ep^4*mWW^13*s^3*t^3 - 504*mtt^10*mWW^2*s^4*t^3 - 10920*ep*mtt^10*mWW^2*s^4*t^3 - 69720*ep^2*mtt^10*mWW^2*s^4*t^3 - 183960*ep^3*mtt^10*mWW^2*s^4*t^3 - 212016*ep^4*mtt^10*mWW^2*s^4*t^3 - 87360*ep^5*mtt^10*mWW^2*s^4*t^3 + 504*mtt^9*mWW^3*s^4*t^3 + 49980*ep*mtt^9*mWW^3*s^4*t^3 + 402808*ep^2*mtt^9*mWW^3*s^4*t^3 + 1159172*ep^3*mtt^9*mWW^3*s^4*t^3 + 1418704*ep^4*mtt^9*mWW^3*s^4*t^3 + 628992*ep^5*mtt^9*mWW^3*s^4*t^3 + 20728*mtt^8*mWW^4*s^4*t^3 + 165222*ep*mtt^8*mWW^4*s^4*t^3 + 429866*ep^2*mtt^8*mWW^4*s^4*t^3 + 354746*ep^3*mtt^8*mWW^4*s^4*t^3 - 130090*ep^4*mtt^8*mWW^4*s^4*t^3 - 219912*ep^5*mtt^8*mWW^4*s^4*t^3 - 79520*mtt^7*mWW^5*s^4*t^3 - 963256*ep*mtt^7*mWW^5*s^4*t^3 - 4446776*ep^2*mtt^7*mWW^5*s^4*t^3 - 9595288*ep^3*mtt^7*mWW^5*s^4*t^3 - 9774032*ep^4*mtt^7*mWW^5*s^4*t^3 - 3813832*ep^5*mtt^7*mWW^5*s^4*t^3 + 115732*mtt^6*mWW^6*s^4*t^3 + 1531786*ep*mtt^6*mWW^6*s^4*t^3 + 7550638*ep^2*mtt^6*mWW^6*s^4*t^3 + 17213870*ep^3*mtt^6*mWW^6*s^4*t^3 + 18393766*ep^4*mtt^6*mWW^6*s^4*t^3 + 7481136*ep^5*mtt^6*mWW^6*s^4*t^3 - 70546*mtt^5*mWW^7*s^4*t^3 - 924373*ep*mtt^5*mWW^7*s^4*t^3 - 4475383*ep^2*mtt^5*mWW^7*s^4*t^3 - 10209911*ep^3*mtt^5*mWW^7*s^4*t^3 - 11009223*ep^4*mtt^5*mWW^7*s^4*t^3 - 4513268*ep^5*mtt^5*mWW^7*s^4*t^3 + 4938*mtt^4*mWW^8*s^4*t^3 - 5992*ep*mtt^4*mWW^8*s^4*t^3 - 347344*ep^2*mtt^4*mWW^8*s^4*t^3 - 1165820*ep^3*mtt^4*mWW^8*s^4*t^3 - 1453974*ep^4*mtt^4*mWW^8*s^4*t^3 - 660184*ep^5*mtt^4*mWW^8*s^4*t^3 + 12654*mtt^3*mWW^9*s^4*t^3 + 221184*ep*mtt^3*mWW^9*s^4*t^3 + 1313550*ep^2*mtt^3*mWW^9*s^4*t^3 + 3320344*ep^3*mtt^3*mWW^9*s^4*t^3 + 3794932*ep^4*mtt^3*mWW^9*s^4*t^3 + 1632792*ep^5*mtt^3*mWW^9*s^4*t^3 - 4014*mtt^2*mWW^10*s^4*t^3 - 63248*ep*mtt^2*mWW^10*s^4*t^3 - 352406*ep^2*mtt^2*mWW^10*s^4*t^3 - 881640*ep^3*mtt^2*mWW^10*s^4*t^3 - 1023068*ep^4*mtt^2*mWW^10*s^4*t^3 - 451352*ep^5*mtt^2*mWW^10*s^4*t^3 - 28*mtt*mWW^11*s^4*t^3 - 1383*ep*mtt*mWW^11*s^4*t^3 - 11295*ep^2*mtt*mWW^11*s^4*t^3 - 26549*ep^3*mtt*mWW^11*s^4*t^3 - 21277*ep^4*mtt*mWW^11*s^4*t^3 - 3420*ep^5*mtt*mWW^11*s^4*t^3 + 56*mWW^12*s^4*t^3 + 1000*ep*mWW^12*s^4*t^3 + 6062*ep^2*mWW^12*s^4*t^3 + 15036*ep^3*mWW^12*s^4*t^3 + 16278*ep^4*mWW^12*s^4*t^3 + 6408*ep^5*mWW^12*s^4*t^3 + 1512*mtt^9*mWW^2*s^5*t^3 + 23688*ep*mtt^9*mWW^2*s^5*t^3 + 130536*ep^2*mtt^9*mWW^2*s^5*t^3 + 319032*ep^3*mtt^9*mWW^2*s^5*t^3 + 351792*ep^4*mtt^9*mWW^2*s^5*t^3 + 141120*ep^5*mtt^9*mWW^2*s^5*t^3 + 10836*mtt^8*mWW^3*s^5*t^3 + 87752*ep*mtt^8*mWW^3*s^5*t^3 + 230636*ep^2*mtt^8*mWW^3*s^5*t^3 + 221816*ep^3*mtt^8*mWW^3*s^5*t^3 + 30912*ep^4*mtt^8*mWW^3*s^5*t^3 - 33152*ep^5*mtt^8*mWW^3*s^5*t^3 - 78616*mtt^7*mWW^4*s^5*t^3 - 937576*ep*mtt^7*mWW^4*s^5*t^3 - 4311416*ep^2*mtt^7*mWW^4*s^5*t^3 - 9373176*ep^3*mtt^7*mWW^4*s^5*t^3 - 9694752*ep^4*mtt^7*mWW^4*s^5*t^3 - 3861344*ep^5*mtt^7*mWW^4*s^5*t^3 + 170604*mtt^6*mWW^5*s^5*t^3 + 2231720*ep*mtt^6*mWW^5*s^5*t^3 + 11051110*ep^2*mtt^6*mWW^5*s^5*t^3 + 25379064*ep^3*mtt^6*mWW^5*s^5*t^3 + 27311238*ep^4*mtt^6*mWW^5*s^5*t^3 + 11171864*ep^5*mtt^6*mWW^5*s^5*t^3 - 165972*mtt^5*mWW^6*s^5*t^3 - 2194264*ep*mtt^5*mWW^6*s^5*t^3 - 10855564*ep^2*mtt^5*mWW^6*s^5*t^3 - 25068028*ep^3*mtt^5*mWW^6*s^5*t^3 - 27205668*ep^4*mtt^5*mWW^6*s^5*t^3 - 11208080*ep^5*mtt^5*mWW^6*s^5*t^3 + 63844*mtt^4*mWW^7*s^5*t^3 + 723179*ep*mtt^4*mWW^7*s^5*t^3 + 2998319*ep^2*mtt^4*mWW^7*s^5*t^3 + 6235405*ep^3*mtt^4*mWW^7*s^5*t^3 + 6436377*ep^4*mtt^4*mWW^7*s^5*t^3 + 2573844*ep^5*mtt^4*mWW^7*s^5*t^3 + 7472*mtt^3*mWW^8*s^5*t^3 + 239437*ep*mtt^3*mWW^8*s^5*t^3 + 1811889*ep^2*mtt^3*mWW^8*s^5*t^3 + 4974443*ep^3*mtt^3*mWW^8*s^5*t^3 + 5840427*ep^4*mtt^3*mWW^8*s^5*t^3 + 2528420*ep^5*mtt^3*mWW^8*s^5*t^3 - 11844*mtt^2*mWW^9*s^5*t^3 - 206457*ep*mtt^2*mWW^9*s^5*t^3 - 1229789*ep^2*mtt^2*mWW^9*s^5*t^3 - 3109875*ep^3*mtt^2*mWW^9*s^5*t^3 - 3545071*ep^4*mtt^2*mWW^9*s^5*t^3 - 1517364*ep^5*mtt^2*mWW^9*s^5*t^3 + 2148*mtt*mWW^10*s^5*t^3 + 31815*ep*mtt*mWW^10*s^5*t^3 + 168203*ep^2*mtt*mWW^10*s^5*t^3 + 404077*ep^3*mtt*mWW^10*s^5*t^3 + 455185*ep^4*mtt*mWW^10*s^5*t^3 + 197132*ep^5*mtt*mWW^10*s^5*t^3 + 16*mWW^11*s^5*t^3 + 706*ep*mWW^11*s^5*t^3 + 5932*ep^2*mWW^11*s^5*t^3 + 16458*ep^3*mWW^11*s^5*t^3 + 18280*ep^4*mWW^11*s^5*t^3 + 6920*ep^5*mWW^11*s^5*t^3 - 2016*mtt^8*mWW^2*s^6*t^3 - 28560*ep*mtt^8*mWW^2*s^6*t^3 - 147840*ep^2*mtt^8*mWW^2*s^6*t^3 - 347760*ep^3*mtt^8*mWW^2*s^6*t^3 - 374304*ep^4*mtt^8*mWW^2*s^6*t^3 - 147840*ep^5*mtt^8*mWW^2*s^6*t^3 - 18312*mtt^7*mWW^3*s^6*t^3 - 194180*ep*mtt^7*mWW^3*s^6*t^3 - 781032*ep^2*mtt^7*mWW^3*s^6*t^3 - 1517404*ep^3*mtt^7*mWW^3*s^6*t^3 - 1452976*ep^4*mtt^7*mWW^3*s^6*t^3 - 560896*ep^5*mtt^7*mWW^3*s^6*t^3 + 95040*mtt^6*mWW^4*s^6*t^3 + 1214850*ep*mtt^6*mWW^4*s^6*t^3 + 5945362*ep^2*mtt^6*mWW^4*s^6*t^3 + 13562806*ep^3*mtt^6*mWW^4*s^6*t^3 + 14558062*ep^4*mtt^6*mWW^4*s^6*t^3 + 5966680*ep^5*mtt^6*mWW^4*s^6*t^3 - 157528*mtt^5*mWW^5*s^6*t^3 - 2143914*ep*mtt^5*mWW^5*s^6*t^3 - 10988382*ep^2*mtt^5*mWW^5*s^6*t^3 - 25945378*ep^3*mtt^5*mWW^5*s^6*t^3 - 28543142*ep^4*mtt^5*mWW^5*s^6*t^3 - 11878136*ep^5*mtt^5*mWW^5*s^6*t^3 + 111420*mtt^4*mWW^6*s^6*t^3 + 1470017*ep*mtt^4*mWW^6*s^6*t^3 + 7244029*ep^2*mtt^4*mWW^6*s^6*t^3 + 16854091*ep^3*mtt^4*mWW^6*s^6*t^3 + 18531743*ep^4*mtt^4*mWW^6*s^6*t^3 + 7737324*ep^5*mtt^4*mWW^6*s^6*t^3 - 22312*mtt^3*mWW^7*s^6*t^3 - 161925*ep*mtt^3*mWW^7*s^6*t^3 - 154001*ep^2*mtt^3*mWW^7*s^6*t^3 + 410517*ep^3*mtt^3*mWW^7*s^6*t^3 + 781029*ep^4*mtt^3*mWW^7*s^6*t^3 + 375252*ep^5*mtt^3*mWW^7*s^6*t^3 - 11208*mtt^2*mWW^8*s^6*t^3 - 238413*ep*mtt^2*mWW^8*s^6*t^3 - 1597367*ep^2*mtt^2*mWW^8*s^6*t^3 - 4209675*ep^3*mtt^2*mWW^8*s^6*t^3 - 4838069*ep^4*mtt^2*mWW^8*s^6*t^3 - 2054428*ep^5*mtt^2*mWW^8*s^6*t^3 + 5384*mtt*mWW^9*s^6*t^3 + 87871*ep*mtt*mWW^9*s^6*t^3 + 507495*ep^2*mtt*mWW^9*s^6*t^3 + 1256397*ep^3*mtt*mWW^9*s^6*t^3 + 1405105*ep^4*mtt*mWW^9*s^6*t^3 + 590036*ep^5*mtt*mWW^9*s^6*t^3 - 468*mWW^10*s^6*t^3 - 6706*ep*mWW^10*s^6*t^3 - 35256*ep^2*mWW^10*s^6*t^3 - 82874*ep^3*mWW^10*s^6*t^3 - 90168*ep^4*mWW^10*s^6*t^3 - 37464*ep^5*mWW^10*s^6*t^3 + 1584*mtt^7*mWW^2*s^7*t^3 + 21360*ep*mtt^7*mWW^2*s^7*t^3 + 106800*ep^2*mtt^7*mWW^2*s^7*t^3 + 245520*ep^3*mtt^7*mWW^2*s^7*t^3 + 260256*ep^4*mtt^7*mWW^2*s^7*t^3 + 101760*ep^5*mtt^7*mWW^2*s^7*t^3 + 13800*mtt^6*mWW^3*s^7*t^3 + 156180*ep*mtt^6*mWW^3*s^7*t^3 + 672232*ep^2*mtt^6*mWW^3*s^7*t^3 + 1386476*ep^3*mtt^6*mWW^3*s^7*t^3 + 1390960*ep^4*mtt^6*mWW^3*s^7*t^3 + 552192*ep^5*mtt^6*mWW^3*s^7*t^3 - 57812*mtt^5*mWW^4*s^7*t^3 - 771684*ep*mtt^5*mWW^4*s^7*t^3 - 3931080*ep^2*mtt^5*mWW^4*s^7*t^3 - 9235172*ep^3*mtt^5*mWW^4*s^7*t^3 - 10126236*ep^4*mtt^5*mWW^4*s^7*t^3 - 4215696*ep^5*mtt^5*mWW^4*s^7*t^3 + 74344*mtt^4*mWW^5*s^7*t^3 + 1050290*ep*mtt^4*mWW^5*s^7*t^3 + 5548432*ep^2*mtt^4*mWW^5*s^7*t^3 + 13418786*ep^3*mtt^4*mWW^5*s^7*t^3 + 15046348*ep^4*mtt^4*mWW^5*s^7*t^3 + 6357560*ep^5*mtt^4*mWW^5*s^7*t^3 - 35220*mtt^3*mWW^6*s^7*t^3 - 450880*ep*mtt^3*mWW^6*s^7*t^3 - 2127972*ep^2*mtt^3*mWW^6*s^7*t^3 - 4897100*ep^3*mtt^3*mWW^6*s^7*t^3 - 5443596*ep^4*mtt^3*mWW^6*s^7*t^3 - 2318328*ep^5*mtt^3*mWW^6*s^7*t^3 - 788*mtt^2*mWW^7*s^7*t^3 - 77356*ep*mtt^2*mWW^7*s^7*t^3 - 723192*ep^2*mtt^2*mWW^7*s^7*t^3 - 2085972*ep^3*mtt^2*mWW^7*s^7*t^3 - 2447340*ep^4*mtt^2*mWW^7*s^7*t^3 - 1030480*ep^5*mtt^2*mWW^7*s^7*t^3 + 5032*mtt*mWW^8*s^7*t^3 + 90676*ep*mtt*mWW^8*s^7*t^3 + 567524*ep^2*mtt*mWW^8*s^7*t^3 + 1456152*ep^3*mtt*mWW^8*s^7*t^3 + 1648536*ep^4*mtt*mWW^8*s^7*t^3 + 690440*ep^5*mtt*mWW^8*s^7*t^3 - 940*mWW^9*s^7*t^3 - 14458*ep*mWW^9*s^7*t^3 - 81656*ep^2*mWW^9*s^7*t^3 - 199554*ep^3*mWW^9*s^7*t^3 - 220352*ep^4*mWW^9*s^7*t^3 - 91048*ep^5*mWW^9*s^7*t^3 - 756*mtt^6*mWW^2*s^8*t^3 - 9900*ep*mtt^6*mWW^2*s^8*t^3 - 48420*ep^2*mtt^6*mWW^2*s^8*t^3 - 109620*ep^3*mtt^6*mWW^2*s^8*t^3 - 114984*ep^4*mtt^6*mWW^2*s^8*t^3 - 44640*ep^5*mtt^6*mWW^2*s^8*t^3 - 5004*mtt^5*mWW^3*s^8*t^3 - 58000*ep*mtt^5*mWW^3*s^8*t^3 - 255220*ep^2*mtt^5*mWW^3*s^8*t^3 - 535600*ep^3*mtt^5*mWW^3*s^8*t^3 - 544416*ep^4*mtt^5*mWW^3*s^8*t^3 - 218240*ep^5*mtt^5*mWW^3*s^8*t^3 + 17612*mtt^4*mWW^4*s^8*t^3 + 245306*ep*mtt^4*mWW^4*s^8*t^3 + 1302194*ep^2*mtt^4*mWW^4*s^8*t^3 + 3150710*ep^3*mtt^4*mWW^4*s^8*t^3 + 3528250*ep^4*mtt^4*mWW^4*s^8*t^3 + 1492168*ep^5*mtt^4*mWW^4*s^8*t^3 - 16740*mtt^3*mWW^5*s^8*t^3 - 246736*ep*mtt^3*mWW^5*s^8*t^3 - 1340064*ep^2*mtt^3*mWW^5*s^8*t^3 - 3317120*ep^3*mtt^3*mWW^5*s^8*t^3 - 3794788*ep^4*mtt^3*mWW^5*s^8*t^3 - 1631704*ep^5*mtt^3*mWW^5*s^8*t^3 + 3752*mtt^2*mWW^6*s^8*t^3 + 37080*ep*mtt^2*mWW^6*s^8*t^3 + 103236*ep^2*mtt^2*mWW^6*s^8*t^3 + 156856*ep^3*mtt^2*mWW^6*s^8*t^3 + 161340*ep^4*mtt^2*mWW^6*s^8*t^3 + 79912*ep^5*mtt^2*mWW^6*s^8*t^3 + 1824*mtt*mWW^7*s^8*t^3 + 38864*ep*mtt*mWW^7*s^8*t^3 + 271772*ep^2*mtt*mWW^7*s^8*t^3 + 730672*ep^3*mtt*mWW^7*s^8*t^3 + 843180*ep^4*mtt*mWW^7*s^8*t^3 + 354344*ep^5*mtt*mWW^7*s^8*t^3 - 688*mWW^8*s^8*t^3 - 10934*ep*mWW^8*s^8*t^3 - 64138*ep^2*mWW^8*s^8*t^3 - 160298*ep^3*mWW^8*s^8*t^3 - 179222*ep^4*mWW^8*s^8*t^3 - 74400*ep^5*mWW^8*s^8*t^3 + 204*mtt^5*mWW^2*s^9*t^3 + 2620*ep*mtt^5*mWW^2*s^9*t^3 + 12620*ep^2*mtt^5*mWW^2*s^9*t^3 + 28260*ep^3*mtt^5*mWW^2*s^9*t^3 + 29416*ep^4*mtt^5*mWW^2*s^9*t^3 + 11360*ep^5*mtt^5*mWW^2*s^9*t^3 + 606*mtt^4*mWW^3*s^9*t^3 + 6970*ep*mtt^4*mWW^3*s^9*t^3 + 30362*ep^2*mtt^4*mWW^3*s^9*t^3 + 63078*ep^3*mtt^4*mWW^3*s^9*t^3 + 63976*ep^4*mtt^4*mWW^3*s^9*t^3 + 26048*ep^5*mtt^4*mWW^3*s^9*t^3 - 2038*mtt^3*mWW^4*s^9*t^3 - 29842*ep*mtt^3*mWW^4*s^9*t^3 - 166986*ep^2*mtt^3*mWW^4*s^9*t^3 - 419566*ep^3*mtt^3*mWW^4*s^9*t^3 - 482960*ep^4*mtt^3*mWW^4*s^9*t^3 - 208768*ep^5*mtt^3*mWW^4*s^9*t^3 + 1270*mtt^2*mWW^5*s^9*t^3 + 19810*ep*mtt^2*mWW^5*s^9*t^3 + 108162*ep^2*mtt^2*mWW^5*s^9*t^3 + 271542*ep^3*mtt^2*mWW^5*s^9*t^3 + 317568*ep^4*mtt^2*mWW^5*s^9*t^3 + 140112*ep^5*mtt^2*mWW^5*s^9*t^3 + 130*mtt*mWW^6*s^9*t^3 + 4710*ep*mtt*mWW^6*s^9*t^3 + 42206*ep^2*mtt*mWW^6*s^9*t^3 + 123514*ep^3*mtt*mWW^6*s^9*t^3 + 147328*ep^4*mtt*mWW^6*s^9*t^3 + 62448*ep^5*mtt*mWW^6*s^9*t^3 - 172*mWW^7*s^9*t^3 - 2828*ep*mWW^7*s^9*t^3 - 17404*ep^2*mWW^7*s^9*t^3 - 44748*ep^3*mWW^7*s^9*t^3 - 50848*ep^4*mWW^7*s^9*t^3 - 21280*ep^5*mWW^7*s^9*t^3 - 24*mtt^4*mWW^2*s^10*t^3 - 304*ep*mtt^4*mWW^2*s^10*t^3 - 1448*ep^2*mtt^4*mWW^2*s^10*t^3 - 3216*ep^3*mtt^4*mWW^2*s^10*t^3 - 3328*ep^4*mtt^4*mWW^2*s^10*t^3 - 1280*ep^5*mtt^4*mWW^2*s^10*t^3 + 52*mtt^3*mWW^3*s^10*t^3 + 664*ep*mtt^3*mWW^3*s^10*t^3 + 3196*ep^2*mtt^3*mWW^3*s^10*t^3 + 7192*ep^3*mtt^3*mWW^3*s^10*t^3 + 7552*ep^4*mtt^3*mWW^3*s^10*t^3 + 2944*ep^5*mtt^3*mWW^3*s^10*t^3 - 28*mtt^2*mWW^4*s^10*t^3 - 488*ep*mtt^2*mWW^4*s^10*t^3 - 2756*ep^2*mtt^2*mWW^4*s^10*t^3 - 6592*ep^3*mtt^2*mWW^4*s^10*t^3 - 7016*ep^4*mtt^2*mWW^4*s^10*t^3 - 2720*ep^5*mtt^2*mWW^4*s^10*t^3 - 4*mtt*mWW^5*s^10*t^3 - 96*ep*mtt*mWW^5*s^10*t^3 - 20*ep^2*mtt*mWW^5*s^10*t^3 + 848*ep^3*mtt*mWW^5*s^10*t^3 + 1464*ep^4*mtt*mWW^5*s^10*t^3 + 688*ep^5*mtt*mWW^5*s^10*t^3 + 4*mWW^6*s^10*t^3 + 64*ep*mWW^6*s^10*t^3 + 228*ep^2*mWW^6*s^10*t^3 + 328*ep^3*mWW^6*s^10*t^3 + 208*ep^4*mWW^6*s^10*t^3 + 48*ep^5*mWW^6*s^10*t^3 - 640*mtt^13*mWW^2*t^4 - 8536*ep*mtt^13*mWW^2*t^4 - 42168*ep^2*mtt^13*mWW^2*t^4 - 96104*ep^3*mtt^13*mWW^2*t^4 - 102600*ep^4*mtt^13*mWW^2*t^4 - 41632*ep^5*mtt^13*mWW^2*t^4 + 3484*mtt^12*mWW^3*t^4 + 45160*ep*mtt^12*mWW^3*t^4 + 218840*ep^2*mtt^12*mWW^3*t^4 + 492976*ep^3*mtt^12*mWW^3*t^4 + 520900*ep^4*mtt^12*mWW^3*t^4 + 208400*ep^5*mtt^12*mWW^3*t^4 - 7492*mtt^11*mWW^4*t^4 - 91142*ep*mtt^11*mWW^4*t^4 - 419886*ep^2*mtt^11*mWW^4*t^4 - 911298*ep^3*mtt^11*mWW^4*t^4 - 931950*ep^4*mtt^11*mWW^4*t^4 - 359192*ep^5*mtt^11*mWW^4*t^4 + 7672*mtt^10*mWW^5*t^4 + 79740*ep*mtt^10*mWW^5*t^4 + 312020*ep^2*mtt^10*mWW^5*t^4 + 578300*ep^3*mtt^10*mWW^5*t^4 + 498188*ep^4*mtt^10*mWW^5*t^4 + 151920*ep^5*mtt^10*mWW^5*t^4 - 3104*mtt^9*mWW^6*t^4 - 13066*ep*mtt^9*mWW^6*t^4 + 43406*ep^2*mtt^9*mWW^6*t^4 + 288042*ep^3*mtt^9*mWW^6*t^4 + 482778*ep^4*mtt^9*mWW^6*t^4 + 266824*ep^5*mtt^9*mWW^6*t^4 - 564*mtt^8*mWW^7*t^4 - 24912*ep*mtt^8*mWW^7*t^4 - 194368*ep^2*mtt^8*mWW^7*t^4 - 582328*ep^3*mtt^8*mWW^7*t^4 - 760820*ep^4*mtt^8*mWW^7*t^4 - 365648*ep^5*mtt^8*mWW^7*t^4 + 732*mtt^7*mWW^8*t^4 + 13510*ep*mtt^7*mWW^8*t^4 + 85822*ep^2*mtt^7*mWW^8*t^4 + 243618*ep^3*mtt^7*mWW^8*t^4 + 317062*ep^4*mtt^7*mWW^8*t^4 + 153976*ep^5*mtt^7*mWW^8*t^4 - 32*mtt^6*mWW^9*t^4 + 300*ep*mtt^6*mWW^9*t^4 + 2516*ep^2*mtt^6*mWW^9*t^4 + 1868*ep^3*mtt^6*mWW^9*t^4 - 7516*ep^4*mtt^6*mWW^9*t^4 - 8496*ep^5*mtt^6*mWW^9*t^4 - 56*mtt^5*mWW^10*t^4 - 1054*ep*mtt^5*mWW^10*t^4 - 6182*ep^2*mtt^5*mWW^10*t^4 - 15074*ep^3*mtt^5*mWW^10*t^4 - 16042*ep^4*mtt^5*mWW^10*t^4 - 6152*ep^5*mtt^5*mWW^10*t^4 + 4684*mtt^12*mWW^2*s*t^4 + 63800*ep*mtt^12*mWW^2*s*t^4 + 319780*ep^2*mtt^12*mWW^2*s*t^4 + 735464*ep^3*mtt^12*mWW^2*s*t^4 + 790000*ep^4*mtt^12*mWW^2*s*t^4 + 322112*ep^5*mtt^12*mWW^2*s*t^4 - 19156*mtt^11*mWW^3*s*t^4 - 255984*ep*mtt^11*mWW^3*s*t^4 - 1270292*ep^2*mtt^11*mWW^3*s*t^4 - 2912536*ep^3*mtt^11*mWW^3*s*t^4 - 3120336*ep^4*mtt^11*mWW^3*s*t^4 - 1263296*ep^5*mtt^11*mWW^3*s*t^4 + 23230*mtt^10*mWW^4*s*t^4 + 286598*ep*mtt^10*mWW^4*s*t^4 + 1345726*ep^2*mtt^10*mWW^4*s*t^4 + 2986910*ep^3*mtt^10*mWW^4*s*t^4 + 3115216*ep^4*mtt^10*mWW^4*s*t^4 + 1215200*ep^5*mtt^10*mWW^4*s*t^4 + 5674*mtt^9*mWW^5*s*t^4 + 140645*ep*mtt^9*mWW^5*s*t^4 + 921921*ep^2*mtt^9*mWW^5*s*t^4 + 2448871*ep^3*mtt^9*mWW^5*s*t^4 + 2925749*ep^4*mtt^9*mWW^5*s*t^4 + 1329060*ep^5*mtt^9*mWW^5*s*t^4 - 34532*mtt^8*mWW^6*s*t^4 - 525774*ep*mtt^8*mWW^6*s*t^4 - 2854990*ep^2*mtt^8*mWW^6*s*t^4 - 6984014*ep^3*mtt^8*mWW^6*s*t^4 - 7915818*ep^4*mtt^8*mWW^6*s*t^4 - 3401032*ep^5*mtt^8*mWW^6*s*t^4 + 25088*mtt^7*mWW^7*s*t^4 + 352161*ep*mtt^7*mWW^7*s*t^4 + 1838689*ep^2*mtt^7*mWW^7*s*t^4 + 4454567*ep^3*mtt^7*mWW^7*s*t^4 + 5060019*ep^4*mtt^7*mWW^7*s*t^4 + 2179996*ep^5*mtt^7*mWW^7*s*t^4 - 2298*mtt^6*mWW^8*s*t^4 - 20134*ep*mtt^6*mWW^8*s*t^4 - 79334*ep^2*mtt^6*mWW^8*s*t^4 - 204478*ep^3*mtt^6*mWW^8*s*t^4 - 286524*ep^4*mtt^6*mWW^8*s*t^4 - 150672*ep^5*mtt^6*mWW^8*s*t^4 - 3510*mtt^5*mWW^9*s*t^4 - 52305*ep*mtt^5*mWW^9*s*t^4 - 277197*ep^2*mtt^5*mWW^9*s*t^4 - 657699*ep^3*mtt^5*mWW^9*s*t^4 - 718725*ep^4*mtt^5*mWW^9*s*t^4 - 296484*ep^5*mtt^5*mWW^9*s*t^4 + 660*mtt^4*mWW^10*s*t^4 + 8854*ep*mtt^4*mWW^10*s*t^4 + 45298*ep^2*mtt^4*mWW^10*s*t^4 + 110150*ep^3*mtt^4*mWW^10*s*t^4 + 127718*ep^4*mtt^4*mWW^10*s*t^4 + 56760*ep^5*mtt^4*mWW^10*s*t^4 + 160*mtt^3*mWW^11*s*t^4 + 2139*ep*mtt^3*mWW^11*s*t^4 + 10399*ep^2*mtt^3*mWW^11*s*t^4 + 22765*ep^3*mtt^3*mWW^11*s*t^4 + 22701*ep^4*mtt^3*mWW^11*s*t^4 + 8356*ep^5*mtt^3*mWW^11*s*t^4 - 11952*mtt^11*mWW^2*s^2*t^4 - 173676*ep*mtt^11*mWW^2*s^2*t^4 - 908180*ep^2*mtt^11*mWW^2*s^2*t^4 - 2144468*ep^3*mtt^11*mWW^2*s^2*t^4 - 2344876*ep^4*mtt^11*mWW^2*s^2*t^4 - 969328*ep^5*mtt^11*mWW^2*s^2*t^4 + 30806*mtt^10*mWW^3*s^2*t^4 + 461762*ep*mtt^10*mWW^3*s^2*t^4 + 2479310*ep^2*mtt^10*mWW^3*s^2*t^4 + 5995190*ep^3*mtt^10*mWW^3*s^2*t^4 + 6674772*ep^4*mtt^10*mWW^3*s^2*t^4 + 2786160*ep^5*mtt^10*mWW^3*s^2*t^4 + 12344*mtt^9*mWW^4*s^2*t^4 + 129170*ep*mtt^9*mWW^4*s^2*t^4 + 456086*ep^2*mtt^9*mWW^4*s^2*t^4 + 616722*ep^3*mtt^9*mWW^4*s^2*t^4 + 281718*ep^4*mtt^9*mWW^4*s^2*t^4 + 21560*ep^5*mtt^9*mWW^4*s^2*t^4 - 108668*mtt^8*mWW^5*s^2*t^4 - 1516272*ep*mtt^8*mWW^5*s^2*t^4 - 7692838*ep^2*mtt^8*mWW^5*s^2*t^4 - 17745012*ep^3*mtt^8*mWW^5*s^2*t^4 - 19066498*ep^4*mtt^8*mWW^5*s^2*t^4 - 7797832*ep^5*mtt^8*mWW^5*s^2*t^4 + 111366*mtt^7*mWW^6*s^2*t^4 + 1597671*ep*mtt^7*mWW^6*s^2*t^4 + 8345353*ep^2*mtt^7*mWW^6*s^2*t^4 + 19855593*ep^3*mtt^7*mWW^6*s^2*t^4 + 21921213*ep^4*mtt^7*mWW^6*s^2*t^4 + 9132964*ep^5*mtt^7*mWW^6*s^2*t^4 - 15968*mtt^6*mWW^7*s^2*t^4 - 257462*ep*mtt^6*mWW^7*s^2*t^4 - 1510132*ep^2*mtt^6*mWW^7*s^2*t^4 - 4032010*ep^3*mtt^6*mWW^7*s^2*t^4 - 4903108*ep^4*mtt^6*mWW^7*s^2*t^4 - 2189680*ep^5*mtt^6*mWW^7*s^2*t^4 - 29686*mtt^5*mWW^8*s^2*t^4 - 406075*ep*mtt^5*mWW^8*s^2*t^4 - 2015837*ep^2*mtt^5*mWW^8*s^2*t^4 - 4530793*ep^3*mtt^5*mWW^8*s^2*t^4 - 4728509*ep^4*mtt^5*mWW^8*s^2*t^4 - 1878180*ep^5*mtt^5*mWW^8*s^2*t^4 + 9820*mtt^4*mWW^9*s^2*t^4 + 142224*ep*mtt^4*mWW^9*s^2*t^4 + 749874*ep^2*mtt^4*mWW^9*s^2*t^4 + 1801588*ep^3*mtt^4*mWW^9*s^2*t^4 + 2008166*ep^4*mtt^4*mWW^9*s^2*t^4 + 845528*ep^5*mtt^4*mWW^9*s^2*t^4 + 3066*mtt^3*mWW^10*s^2*t^4 + 36289*ep*mtt^3*mWW^10*s^2*t^4 + 158627*ep^2*mtt^3*mWW^10*s^2*t^4 + 317431*ep^3*mtt^3*mWW^10*s^2*t^4 + 295151*ep^4*mtt^3*mWW^10*s^2*t^4 + 103436*ep^5*mtt^3*mWW^10*s^2*t^4 - 1014*mtt^2*mWW^11*s^2*t^4 - 12220*ep*mtt^2*mWW^11*s^2*t^4 - 55798*ep^2*mtt^2*mWW^11*s^2*t^4 - 120684*ep^3*mtt^2*mWW^11*s^2*t^4 - 124948*ep^4*mtt^2*mWW^11*s^2*t^4 - 49936*ep^5*mtt^2*mWW^11*s^2*t^4 - 114*mtt*mWW^12*s^2*t^4 - 1411*ep*mtt*mWW^12*s^2*t^4 - 6465*ep^2*mtt*mWW^12*s^2*t^4 - 13557*ep^3*mtt*mWW^12*s^2*t^4 - 13081*ep^4*mtt*mWW^12*s^2*t^4 - 4692*ep^5*mtt*mWW^12*s^2*t^4 + 6240*mtt^10*mWW^2*s^3*t^4 + 145956*ep*mtt^10*mWW^2*s^3*t^4 + 943660*ep^2*mtt^10*mWW^2*s^3*t^4 + 2486956*ep^3*mtt^10*mWW^2*s^3*t^4 + 2908436*ep^4*mtt^10*mWW^2*s^3*t^4 + 1261712*ep^5*mtt^10*mWW^2*s^3*t^4 + 27310*mtt^9*mWW^3*s^3*t^4 + 145842*ep*mtt^9*mWW^3*s^3*t^4 - 92154*ep^2*mtt^9*mWW^3*s^3*t^4 - 1556682*ep^3*mtt^9*mWW^3*s^3*t^4 - 2753964*ep^4*mtt^9*mWW^3*s^3*t^4 - 1472672*ep^5*mtt^9*mWW^3*s^3*t^4 - 156264*mtt^8*mWW^4*s^3*t^4 - 1874632*ep*mtt^8*mWW^4*s^3*t^4 - 8408924*ep^2*mtt^8*mWW^4*s^3*t^4 - 17546568*ep^3*mtt^8*mWW^4*s^3*t^4 - 17263756*ep^4*mtt^8*mWW^4*s^3*t^4 - 6495104*ep^5*mtt^8*mWW^4*s^3*t^4 + 201548*mtt^7*mWW^5*s^3*t^4 + 2774686*ep*mtt^7*mWW^5*s^3*t^4 + 13941508*ep^2*mtt^7*mWW^5*s^3*t^4 + 31962234*ep^3*mtt^7*mWW^5*s^3*t^4 + 34056528*ep^4*mtt^7*mWW^5*s^3*t^4 + 13710584*ep^5*mtt^7*mWW^5*s^3*t^4 - 7822*mtt^6*mWW^6*s^3*t^4 - 381974*ep*mtt^6*mWW^6*s^3*t^4 - 2923744*ep^2*mtt^6*mWW^6*s^3*t^4 - 8513998*ep^3*mtt^6*mWW^6*s^3*t^4 - 10582646*ep^4*mtt^6*mWW^6*s^3*t^4 - 4703584*ep^5*mtt^6*mWW^6*s^3*t^4 - 159428*mtt^5*mWW^7*s^3*t^4 - 1940930*ep*mtt^5*mWW^7*s^3*t^4 - 8862518*ep^2*mtt^5*mWW^7*s^3*t^4 - 18806038*ep^3*mtt^5*mWW^7*s^3*t^4 - 18847326*ep^4*mtt^5*mWW^7*s^3*t^4 - 7267936*ep^5*mtt^5*mWW^7*s^3*t^4 + 103804*mtt^4*mWW^8*s^3*t^4 + 1319503*ep*mtt^4*mWW^8*s^3*t^4 + 6285823*ep^2*mtt^4*mWW^8*s^3*t^4 + 13985041*ep^3*mtt^4*mWW^8*s^3*t^4 + 14682289*ep^4*mtt^4*mWW^8*s^3*t^4 + 5888092*ep^5*mtt^4*mWW^8*s^3*t^4 - 7710*mtt^3*mWW^9*s^3*t^4 - 82618*ep*mtt^3*mWW^9*s^3*t^4 - 352264*ep^2*mtt^3*mWW^9*s^3*t^4 - 813466*ep^3*mtt^3*mWW^9*s^3*t^4 - 954902*ep^4*mtt^3*mWW^9*s^3*t^4 - 432616*ep^5*mtt^3*mWW^9*s^3*t^4 - 9152*mtt^2*mWW^10*s^3*t^4 - 124292*ep*mtt^2*mWW^10*s^3*t^4 - 618962*ep^2*mtt^2*mWW^10*s^3*t^4 - 1393136*ep^3*mtt^2*mWW^10*s^3*t^4 - 1453226*ep^4*mtt^2*mWW^10*s^3*t^4 - 574136*ep^5*mtt^2*mWW^10*s^3*t^4 + 1376*mtt*mWW^11*s^3*t^4 + 17068*ep*mtt*mWW^11*s^3*t^4 + 80500*ep^2*mtt*mWW^11*s^3*t^4 + 179784*ep^3*mtt*mWW^11*s^3*t^4 + 192576*ep^4*mtt*mWW^11*s^3*t^4 + 79760*ep^5*mtt*mWW^11*s^3*t^4 + 98*mWW^12*s^3*t^4 + 1391*ep*mWW^12*s^3*t^4 + 7075*ep^2*mWW^12*s^3*t^4 + 15873*ep^3*mWW^12*s^3*t^4 + 15991*ep^4*mWW^12*s^3*t^4 + 5900*ep^5*mWW^12*s^3*t^4 + 31920*mtt^9*mWW^2*s^4*t^4 + 274596*ep*mtt^9*mWW^2*s^4*t^4 + 817180*ep^2*mtt^9*mWW^2*s^4*t^4 + 1039276*ep^3*mtt^9*mWW^2*s^4*t^4 + 483476*ep^4*mtt^9*mWW^2*s^4*t^4 - 5488*ep^5*mtt^9*mWW^2*s^4*t^4 - 177114*mtt^8*mWW^3*s^4*t^4 - 1927582*ep*mtt^8*mWW^3*s^4*t^4 - 7954162*ep^2*mtt^8*mWW^3*s^4*t^4 - 15587610*ep^3*mtt^8*mWW^3*s^4*t^4 - 14564860*ep^4*mtt^8*mWW^3*s^4*t^4 - 5199472*ep^5*mtt^8*mWW^3*s^4*t^4 + 307520*mtt^7*mWW^4*s^4*t^4 + 3785886*ep*mtt^7*mWW^4*s^4*t^4 + 17506806*ep^2*mtt^7*mWW^4*s^4*t^4 + 37783858*ep^3*mtt^7*mWW^4*s^4*t^4 + 38387250*ep^4*mtt^7*mWW^4*s^4*t^4 + 14813416*ep^5*mtt^7*mWW^4*s^4*t^4 - 85904*mtt^6*mWW^5*s^4*t^4 - 1327400*ep*mtt^6*mWW^5*s^4*t^4 - 7090620*ep^2*mtt^6*mWW^5*s^4*t^4 - 17051920*ep^3*mtt^6*mWW^5*s^4*t^4 - 18796220*ep^4*mtt^6*mWW^5*s^4*t^4 - 7681648*ep^5*mtt^6*mWW^5*s^4*t^4 - 313426*mtt^5*mWW^6*s^4*t^4 - 3799414*ep*mtt^5*mWW^6*s^4*t^4 - 17513842*ep^2*mtt^5*mWW^6*s^4*t^4 - 37531194*ep^3*mtt^5*mWW^6*s^4*t^4 - 37939548*ep^4*mtt^5*mWW^6*s^4*t^4 - 14732896*ep^5*mtt^5*mWW^6*s^4*t^4 + 360768*mtt^4*mWW^7*s^4*t^4 + 4550517*ep*mtt^4*mWW^7*s^4*t^4 + 21598389*ep^2*mtt^4*mWW^7*s^4*t^4 + 47685383*ep^3*mtt^4*mWW^7*s^4*t^4 + 49571883*ep^4*mtt^4*mWW^7*s^4*t^4 + 19675396*ep^5*mtt^4*mWW^7*s^4*t^4 - 129376*mtt^3*mWW^8*s^4*t^4 - 1585496*ep*mtt^3*mWW^8*s^4*t^4 - 7339160*ep^2*mtt^3*mWW^8*s^4*t^4 - 16134756*ep^3*mtt^3*mWW^8*s^4*t^4 - 16915132*ep^4*mtt^3*mWW^8*s^4*t^4 - 6799736*ep^5*mtt^3*mWW^8*s^4*t^4 - 1548*mtt^2*mWW^9*s^4*t^4 - 73176*ep*mtt^2*mWW^9*s^4*t^4 - 555028*ep^2*mtt^2*mWW^9*s^4*t^4 - 1428004*ep^3*mtt^2*mWW^9*s^4*t^4 - 1523892*ep^4*mtt^2*mWW^9*s^4*t^4 - 586680*ep^5*mtt^2*mWW^9*s^4*t^4 + 7698*mtt*mWW^10*s^4*t^4 + 109204*ep*mtt*mWW^10*s^4*t^4 + 566096*ep^2*mtt*mWW^10*s^4*t^4 + 1306344*ep^3*mtt*mWW^10*s^4*t^4 + 1383898*ep^4*mtt*mWW^10*s^4*t^4 + 552512*ep^5*mtt*mWW^10*s^4*t^4 - 538*mWW^11*s^4*t^4 - 7167*ep*mWW^11*s^4*t^4 - 35995*ep^2*mWW^11*s^4*t^4 - 82577*ep^3*mWW^11*s^4*t^4 - 88519*ep^4*mWW^11*s^4*t^4 - 36172*ep^5*mWW^11*s^4*t^4 - 82152*mtt^8*mWW^2*s^5*t^4 - 874524*ep*mtt^8*mWW^2*s^5*t^4 - 3527804*ep^2*mtt^8*mWW^2*s^5*t^4 - 6821780*ep^3*mtt^8*mWW^2*s^5*t^4 - 6349756*ep^4*mtt^8*mWW^2*s^5*t^4 - 2275504*ep^5*mtt^8*mWW^2*s^5*t^4 + 299726*mtt^7*mWW^3*s^5*t^4 + 3518300*ep*mtt^7*mWW^3*s^5*t^4 + 15728320*ep^2*mtt^7*mWW^3*s^5*t^4 + 33228764*ep^3*mtt^7*mWW^3*s^5*t^4 + 33316530*ep^4*mtt^7*mWW^3*s^5*t^4 + 12747800*ep^5*mtt^7*mWW^3*s^5*t^4 - 307852*mtt^6*mWW^4*s^5*t^4 - 3910920*ep*mtt^6*mWW^4*s^5*t^4 - 18674044*ep^2*mtt^6*mWW^4*s^5*t^4 - 41611084*ep^3*mtt^6*mWW^4*s^5*t^4 - 43534700*ep^4*mtt^6*mWW^4*s^5*t^4 - 17225880*ep^5*mtt^6*mWW^4*s^5*t^4 - 130012*mtt^5*mWW^5*s^5*t^4 - 1549479*ep*mtt^5*mWW^5*s^5*t^4 - 7188827*ep^2*mtt^5*mWW^5*s^5*t^4 - 15162941*ep^3*mtt^5*mWW^5*s^5*t^4 - 14894089*ep^4*mtt^5*mWW^5*s^5*t^4 - 5644508*ep^5*mtt^5*mWW^5*s^5*t^4 + 473204*mtt^4*mWW^6*s^5*t^4 + 6106422*ep*mtt^4*mWW^6*s^5*t^4 + 29730070*ep^2*mtt^4*mWW^6*s^5*t^4 + 66532302*ep^3*mtt^4*mWW^6*s^5*t^4 + 69515018*ep^4*mtt^4*mWW^6*s^5*t^4 + 27604136*ep^5*mtt^4*mWW^6*s^5*t^4 - 331070*mtt^3*mWW^7*s^5*t^4 - 4244745*ep*mtt^3*mWW^7*s^5*t^4 - 20459783*ep^2*mtt^3*mWW^7*s^5*t^4 - 45749839*ep^3*mtt^3*mWW^7*s^5*t^4 - 48034303*ep^4*mtt^3*mWW^7*s^5*t^4 - 19196572*ep^5*mtt^3*mWW^7*s^5*t^4 + 76408*mtt^2*mWW^8*s^5*t^4 + 901919*ep*mtt^2*mWW^8*s^5*t^4 + 4009997*ep^2*mtt^2*mWW^8*s^5*t^4 + 8590453*ep^3*mtt^2*mWW^8*s^5*t^4 + 8888739*ep^4*mtt^2*mWW^8*s^5*t^4 + 3554436*ep^5*mtt^2*mWW^8*s^5*t^4 + 3884*mtt*mWW^9*s^5*t^4 + 83592*ep*mtt*mWW^9*s^5*t^4 + 543662*ep^2*mtt*mWW^9*s^5*t^4 + 1373156*ep^3*mtt*mWW^9*s^5*t^4 + 1498330*ep^4*mtt*mWW^9*s^5*t^4 + 598776*ep^5*mtt*mWW^9*s^5*t^4 - 2136*mWW^10*s^5*t^4 - 30549*ep*mWW^10*s^5*t^4 - 160471*ep^2*mWW^10*s^5*t^4 - 373271*ep^3*mWW^10*s^5*t^4 - 396537*ep^4*mWW^10*s^5*t^4 - 158108*ep^5*mWW^10*s^5*t^4 + 94416*mtt^7*mWW^2*s^6*t^4 + 1056300*ep*mtt^7*mWW^2*s^6*t^4 + 4488820*ep^2*mtt^7*mWW^2*s^6*t^4 + 9102436*ep^3*mtt^7*mWW^2*s^6*t^4 + 8848700*ep^4*mtt^7*mWW^2*s^6*t^4 + 3309488*ep^5*mtt^7*mWW^2*s^6*t^4 - 272174*mtt^6*mWW^3*s^6*t^4 - 3335196*ep*mtt^6*mWW^3*s^6*t^4 - 15555088*ep^2*mtt^6*mWW^3*s^6*t^4 - 34054524*ep^3*mtt^6*mWW^3*s^6*t^4 - 35181714*ep^4*mtt^6*mWW^3*s^6*t^4 - 13823304*ep^5*mtt^6*mWW^3*s^6*t^4 + 177960*mtt^5*mWW^4*s^6*t^4 + 2363814*ep*mtt^5*mWW^4*s^6*t^4 + 11757322*ep^2*mtt^5*mWW^4*s^6*t^4 + 27242262*ep^3*mtt^5*mWW^4*s^6*t^4 + 29521202*ep^4*mtt^5*mWW^4*s^6*t^4 + 12040800*ep^5*mtt^5*mWW^4*s^6*t^4 + 189300*mtt^4*mWW^5*s^6*t^4 + 2473378*ep*mtt^4*mWW^5*s^6*t^4 + 12266656*ep^2*mtt^4*mWW^5*s^6*t^4 + 27398266*ep^3*mtt^4*mWW^5*s^6*t^4 + 28220360*ep^4*mtt^4*mWW^5*s^6*t^4 + 11010184*ep^5*mtt^4*mWW^5*s^6*t^4 - 320440*mtt^3*mWW^6*s^6*t^4 - 4275611*ep*mtt^3*mWW^6*s^6*t^4 - 21404209*ep^2*mtt^3*mWW^6*s^6*t^4 - 48773205*ep^3*mtt^3*mWW^6*s^6*t^4 - 51525515*ep^4*mtt^3*mWW^6*s^6*t^4 - 20579996*ep^5*mtt^3*mWW^6*s^6*t^4 + 154562*mtt^2*mWW^7*s^6*t^4 + 1998299*ep*mtt^2*mWW^7*s^6*t^4 + 9691681*ep^2*mtt^2*mWW^7*s^6*t^4 + 21722225*ep^3*mtt^2*mWW^7*s^6*t^4 + 22804637*ep^4*mtt^2*mWW^7*s^6*t^4 + 9100156*ep^5*mtt^2*mWW^7*s^6*t^4 - 22672*mtt*mWW^8*s^6*t^4 - 260523*ep*mtt*mWW^8*s^6*t^4 - 1116057*ep^2*mtt*mWW^8*s^6*t^4 - 2307393*ep^3*mtt*mWW^8*s^6*t^4 - 2318431*ep^4*mtt*mWW^8*s^6*t^4 - 906620*ep^5*mtt*mWW^8*s^6*t^4 - 952*mWW^9*s^6*t^4 - 17245*ep*mWW^9*s^6*t^4 - 104965*ep^2*mWW^9*s^6*t^4 - 261107*ep^3*mWW^9*s^6*t^4 - 285607*ep^4*mWW^9*s^6*t^4 - 115092*ep^5*mWW^9*s^6*t^4 - 60288*mtt^6*mWW^2*s^7*t^4 - 689364*ep*mtt^6*mWW^2*s^7*t^4 - 2992220*ep^2*mtt^6*mWW^2*s^7*t^4 - 6177212*ep^3*mtt^6*mWW^2*s^7*t^4 - 6096964*ep^4*mtt^6*mWW^2*s^7*t^4 - 2312272*ep^5*mtt^6*mWW^2*s^7*t^4 + 143754*mtt^5*mWW^3*s^7*t^4 + 1829738*ep*mtt^5*mWW^3*s^7*t^4 + 8848150*ep^2*mtt^5*mWW^3*s^7*t^4 + 19931790*ep^3*mtt^5*mWW^3*s^7*t^4 + 21060488*ep^4*mtt^5*mWW^3*s^7*t^4 + 8432080*ep^5*mtt^5*mWW^3*s^7*t^4 - 58024*mtt^4*mWW^4*s^7*t^4 - 822368*ep*mtt^4*mWW^4*s^7*t^4 - 4308108*ep^2*mtt^4*mWW^4*s^7*t^4 - 10486600*ep^3*mtt^4*mWW^4*s^7*t^4 - 11871700*ep^4*mtt^4*mWW^4*s^7*t^4 - 5025200*ep^5*mtt^4*mWW^4*s^7*t^4 - 105028*mtt^3*mWW^5*s^7*t^4 - 1436324*ep*mtt^3*mWW^5*s^7*t^4 - 7379346*ep^2*mtt^3*mWW^5*s^7*t^4 - 16871300*ep^3*mtt^3*mWW^5*s^7*t^4 - 17639474*ep^4*mtt^3*mWW^5*s^7*t^4 - 6933344*ep^5*mtt^3*mWW^5*s^7*t^4 + 113640*mtt^2*mWW^6*s^7*t^4 + 1554604*ep*mtt^2*mWW^6*s^7*t^4 + 7940302*ep^2*mtt^2*mWW^6*s^7*t^4 + 18283536*ep^3*mtt^2*mWW^6*s^7*t^4 + 19398134*ep^4*mtt^2*mWW^6*s^7*t^4 + 7751120*ep^5*mtt^2*mWW^6*s^7*t^4 - 37142*mtt*mWW^7*s^7*t^4 - 482238*ep*mtt*mWW^7*s^7*t^4 - 2345348*ep^2*mtt*mWW^7*s^7*t^4 - 5239258*ep^3*mtt*mWW^7*s^7*t^4 - 5461614*ep^4*mtt*mWW^7*s^7*t^4 - 2160528*ep^5*mtt*mWW^7*s^7*t^4 + 3088*mWW^8*s^7*t^4 + 37632*ep*mWW^8*s^7*t^4 + 172330*ep^2*mWW^8*s^7*t^4 + 369684*ep^3*mWW^8*s^7*t^4 + 375290*ep^4*mWW^8*s^7*t^4 + 145744*ep^5*mWW^8*s^7*t^4 + 20880*mtt^5*mWW^2*s^8*t^4 + 241764*ep*mtt^5*mWW^2*s^8*t^4 + 1061740*ep^2*mtt^5*mWW^2*s^8*t^4 + 2212684*ep^3*mtt^5*mWW^2*s^8*t^4 + 2200484*ep^4*mtt^5*mWW^2*s^8*t^4 + 839888*ep^5*mtt^5*mWW^2*s^8*t^4 - 42010*mtt^4*mWW^3*s^8*t^4 - 556102*ep*mtt^4*mWW^3*s^8*t^4 - 2787426*ep^2*mtt^4*mWW^3*s^8*t^4 - 6449338*ep^3*mtt^4*mWW^3*s^8*t^4 - 6952356*ep^4*mtt^4*mWW^3*s^8*t^4 - 2828048*ep^5*mtt^4*mWW^3*s^8*t^4 + 8804*mtt^3*mWW^4*s^8*t^4 + 139504*ep*mtt^3*mWW^4*s^8*t^4 + 784472*ep^2*mtt^3*mWW^4*s^8*t^4 + 2048560*ep^3*mtt^3*mWW^4*s^8*t^4 + 2466884*ep^4*mtt^3*mWW^4*s^8*t^4 + 1098304*ep^5*mtt^3*mWW^4*s^8*t^4 + 28656*mtt^2*mWW^5*s^8*t^4 + 410184*ep*mtt^2*mWW^5*s^8*t^4 + 2183412*ep^2*mtt^2*mWW^5*s^8*t^4 + 5103080*ep^3*mtt^2*mWW^5*s^8*t^4 + 5409884*ep^4*mtt^2*mWW^5*s^8*t^4 + 2143200*ep^5*mtt^2*mWW^5*s^8*t^4 - 20084*mtt*mWW^6*s^8*t^4 - 279060*ep*mtt*mWW^6*s^8*t^4 - 1444788*ep^2*mtt*mWW^6*s^8*t^4 - 3346124*ep^3*mtt*mWW^6*s^8*t^4 - 3553128*ep^4*mtt*mWW^6*s^8*t^4 - 1416720*ep^5*mtt*mWW^6*s^8*t^4 + 3754*mWW^7*s^8*t^4 + 49310*ep*mWW^7*s^8*t^4 + 243390*ep^2*mWW^7*s^8*t^4 + 547298*ep^3*mWW^7*s^8*t^4 + 570632*ep^4*mWW^7*s^8*t^4 + 224816*ep^5*mWW^7*s^8*t^4 - 3140*mtt^4*mWW^2*s^9*t^4 - 36716*ep*mtt^4*mWW^2*s^9*t^4 - 162680*ep^2*mtt^4*mWW^2*s^9*t^4 - 341316*ep^3*mtt^4*mWW^2*s^9*t^4 - 340996*ep^4*mtt^4*mWW^2*s^9*t^4 - 130512*ep^5*mtt^4*mWW^2*s^9*t^4 + 5454*mtt^3*mWW^3*s^9*t^4 + 75032*ep*mtt^3*mWW^3*s^9*t^4 + 388952*ep^2*mtt^3*mWW^3*s^9*t^4 + 921560*ep^3*mtt^3*mWW^3*s^9*t^4 + 1010210*ep^4*mtt^3*mWW^3*s^9*t^4 + 415992*ep^5*mtt^3*mWW^3*s^9*t^4 - 290*mtt^2*mWW^4*s^9*t^4 - 6774*ep*mtt^2*mWW^4*s^9*t^4 - 43418*ep^2*mtt^2*mWW^4*s^9*t^4 - 131106*ep^3*mtt^2*mWW^4*s^9*t^4 - 178372*ep^4*mtt^2*mWW^4*s^9*t^4 - 86936*ep^5*mtt^2*mWW^4*s^9*t^4 - 3222*mtt*mWW^5*s^9*t^4 - 48944*ep*mtt*mWW^5*s^9*t^4 - 272896*ep^2*mtt*mWW^5*s^9*t^4 - 657480*ep^3*mtt*mWW^5*s^9*t^4 - 712354*ep^4*mtt*mWW^5*s^9*t^4 - 286848*ep^5*mtt*mWW^5*s^9*t^4 + 1198*mWW^6*s^9*t^4 + 16202*ep*mWW^6*s^9*t^4 + 82442*ep^2*mWW^6*s^9*t^4 + 189062*ep^3*mWW^6*s^9*t^4 + 199512*ep^4*mWW^6*s^9*t^4 + 79184*ep^5*mWW^6*s^9*t^4 + 32*mtt^3*mWW^2*s^10*t^4 + 400*ep*mtt^3*mWW^2*s^10*t^4 + 1872*ep^2*mtt^3*mWW^2*s^10*t^4 + 4064*ep^3*mtt^3*mWW^2*s^10*t^4 + 4096*ep^4*mtt^3*mWW^2*s^10*t^4 + 1536*ep^5*mtt^3*mWW^2*s^10*t^4 - 80*mtt^2*mWW^3*s^10*t^4 - 970*ep*mtt^2*mWW^3*s^10*t^4 - 4450*ep^2*mtt^2*mWW^3*s^10*t^4 - 9590*ep^3*mtt^2*mWW^3*s^10*t^4 - 9670*ep^4*mtt^2*mWW^3*s^10*t^4 - 3640*ep^5*mtt^2*mWW^3*s^10*t^4 + 64*mtt*mWW^4*s^10*t^4 + 864*ep*mtt*mWW^4*s^10*t^4 + 3968*ep^2*mtt*mWW^4*s^10*t^4 + 8344*ep^3*mtt*mWW^4*s^10*t^4 + 8208*ep^4*mtt*mWW^4*s^10*t^4 + 3032*ep^5*mtt*mWW^4*s^10*t^4 - 16*mWW^5*s^10*t^4 - 214*ep*mWW^5*s^10*t^4 - 990*ep^2*mWW^5*s^10*t^4 - 2098*ep^3*mWW^5*s^10*t^4 - 2074*ep^4*mWW^5*s^10*t^4 - 768*ep^5*mWW^5*s^10*t^4 + 816*mtt^13*mWW*t^5 + 10576*ep*mtt^13*mWW*t^5 + 51024*ep^2*mtt^13*mWW*t^5 + 114016*ep^3*mtt^13*mWW*t^5 + 119568*ep^4*mtt^13*mWW*t^5 + 47680*ep^5*mtt^13*mWW*t^5 - 132*mtt^12*mWW^2*t^5 + 360*ep*mtt^12*mWW^2*t^5 + 8744*ep^2*mtt^12*mWW^2*t^5 + 28752*ep^3*mtt^12*mWW^2*t^5 + 35892*ep^4*mtt^12*mWW^2*t^5 + 15824*ep^5*mtt^12*mWW^2*t^5 - 12940*mtt^11*mWW^3*t^5 - 173430*ep*mtt^11*mWW^3*t^5 - 857678*ep^2*mtt^11*mWW^3*t^5 - 1948258*ep^3*mtt^11*mWW^3*t^5 - 2063670*ep^4*mtt^11*mWW^3*t^5 - 826424*ep^5*mtt^11*mWW^3*t^5 + 36936*mtt^10*mWW^4*t^5 + 472090*ep*mtt^10*mWW^4*t^5 + 2259470*ep^2*mtt^10*mWW^4*t^5 + 5034974*ep^3*mtt^10*mWW^4*t^5 + 5268602*ep^4*mtt^10*mWW^4*t^5 + 2088328*ep^5*mtt^10*mWW^4*t^5 - 43208*mtt^9*mWW^5*t^5 - 517400*ep*mtt^9*mWW^5*t^5 - 2351336*ep^2*mtt^9*mWW^5*t^5 - 5055792*ep^3*mtt^9*mWW^5*t^5 - 5152600*ep^4*mtt^9*mWW^5*t^5 - 1993824*ep^5*mtt^9*mWW^5*t^5 + 21324*mtt^8*mWW^6*t^5 + 214588*ep*mtt^8*mWW^6*t^5 + 812764*ep^2*mtt^8*mWW^6*t^5 + 1475812*ep^3*mtt^8*mWW^6*t^5 + 1275720*ep^4*mtt^8*mWW^6*t^5 + 408032*ep^5*mtt^8*mWW^6*t^5 - 188*mtt^7*mWW^7*t^5 + 35578*ep*mtt^7*mWW^7*t^5 + 317858*ep^2*mtt^7*mWW^7*t^5 + 962254*ep^3*mtt^7*mWW^7*t^5 + 1232362*ep^4*mtt^7*mWW^7*t^5 + 575816*ep^5*mtt^7*mWW^7*t^5 - 3280*mtt^6*mWW^8*t^5 - 50398*ep*mtt^6*mWW^8*t^5 - 279306*ep^2*mtt^6*mWW^8*t^5 - 704538*ep^3*mtt^6*mWW^8*t^5 - 826790*ep^4*mtt^6*mWW^8*t^5 - 366968*ep^5*mtt^6*mWW^8*t^5 + 544*mtt^5*mWW^9*t^5 + 6116*ep*mtt^5*mWW^9*t^5 + 28420*ep^2*mtt^5*mWW^9*t^5 + 69828*ep^3*mtt^5*mWW^9*t^5 + 87444*ep^4*mtt^5*mWW^9*t^5 + 42768*ep^5*mtt^5*mWW^9*t^5 + 128*mtt^4*mWW^10*t^5 + 1920*ep*mtt^4*mWW^10*t^5 + 10040*ep^2*mtt^4*mWW^10*t^5 + 22952*ep^3*mtt^4*mWW^10*t^5 + 23472*ep^4*mtt^4*mWW^10*t^5 + 8768*ep^5*mtt^4*mWW^10*t^5 - 5232*mtt^12*mWW*s*t^5 - 70340*ep*mtt^12*mWW*s*t^5 - 348628*ep^2*mtt^12*mWW*s*t^5 - 793388*ep^3*mtt^12*mWW*s*t^5 - 842652*ep^4*mtt^12*mWW*s*t^5 - 339120*ep^5*mtt^12*mWW*s*t^5 - 3256*mtt^11*mWW^2*s*t^5 - 48228*ep*mtt^11*mWW^2*s*t^5 - 249140*ep^2*mtt^11*mWW^2*s*t^5 - 566380*ep^3*mtt^11*mWW^2*s*t^5 - 590628*ep^4*mtt^11*mWW^2*s*t^5 - 233168*ep^5*mtt^11*mWW^2*s*t^5 + 76650*mtt^10*mWW^3*s*t^5 + 1040402*ep*mtt^10*mWW^3*s*t^5 + 5187538*ep^2*mtt^10*mWW^3*s*t^5 + 11837986*ep^3*mtt^10*mWW^3*s*t^5 + 12577984*ep^4*mtt^10*mWW^3*s*t^5 + 5053280*ep^5*mtt^10*mWW^3*s*t^5 - 150174*mtt^9*mWW^4*s*t^5 - 2005119*ep*mtt^9*mWW^4*s*t^5 - 9928999*ep^2*mtt^9*mWW^4*s*t^5 - 22686237*ep^3*mtt^9*mWW^4*s*t^5 - 24201699*ep^4*mtt^9*mWW^4*s*t^5 - 9750652*ep^5*mtt^9*mWW^4*s*t^5 + 78980*mtt^8*mWW^5*s*t^5 + 1010263*ep*mtt^8*mWW^5*s*t^5 + 4907553*ep^2*mtt^8*mWW^5*s*t^5 + 11243173*ep^3*mtt^8*mWW^5*s*t^5 + 12118379*ep^4*mtt^8*mWW^5*s*t^5 + 4914332*ep^5*mtt^8*mWW^5*s*t^5 + 57156*mtt^7*mWW^6*s*t^5 + 800078*ep*mtt^7*mWW^6*s*t^5 + 4030494*ep^2*mtt^7*mWW^6*s*t^5 + 9140790*ep^3*mtt^7*mWW^6*s*t^5 + 9609482*ep^4*mtt^7*mWW^6*s*t^5 + 3844680*ep^5*mtt^7*mWW^6*s*t^5 - 76094*mtt^6*mWW^7*s*t^5 - 1005688*ep*mtt^6*mWW^7*s*t^5 - 4935968*ep^2*mtt^6*mWW^7*s*t^5 - 11198328*ep^3*mtt^6*mWW^7*s*t^5 - 11903010*ep^4*mtt^6*mWW^7*s*t^5 - 4804872*ep^5*mtt^6*mWW^7*s*t^5 + 18250*mtt^5*mWW^8*s*t^5 + 227757*ep*mtt^5*mWW^8*s*t^5 + 1085729*ep^2*mtt^5*mWW^8*s*t^5 + 2462639*ep^3*mtt^5*mWW^8*s*t^5 + 2656037*ep^4*mtt^5*mWW^8*s*t^5 + 1090788*ep^5*mtt^5*mWW^8*s*t^5 + 5664*mtt^4*mWW^9*s*t^5 + 73883*ep*mtt^4*mWW^9*s*t^5 + 355601*ep^2*mtt^4*mWW^9*s*t^5 + 786065*ep^3*mtt^4*mWW^9*s*t^5 + 813519*ep^4*mtt^4*mWW^9*s*t^5 + 321388*ep^5*mtt^4*mWW^9*s*t^5 - 1720*mtt^3*mWW^10*s*t^5 - 20184*ep*mtt^3*mWW^10*s*t^5 - 91076*ep^2*mtt^3*mWW^10*s*t^5 - 198652*ep^3*mtt^3*mWW^10*s*t^5 - 210600*ep^4*mtt^3*mWW^10*s*t^5 - 87008*ep^5*mtt^3*mWW^10*s*t^5 - 224*mtt^2*mWW^11*s*t^5 - 2824*ep*mtt^2*mWW^11*s*t^5 - 13104*ep^2*mtt^2*mWW^11*s*t^5 - 27668*ep^3*mtt^2*mWW^11*s*t^5 - 26812*ep^4*mtt^2*mWW^11*s*t^5 - 9648*ep^5*mtt^2*mWW^11*s*t^5 + 11472*mtt^11*mWW*s^2*t^5 + 170440*ep*mtt^11*mWW*s^2*t^5 + 902024*ep^2*mtt^11*mWW*s^2*t^5 + 2139064*ep^3*mtt^11*mWW*s^2*t^5 + 2334600*ep^4*mtt^11*mWW*s^2*t^5 + 957600*ep^5*mtt^11*mWW*s^2*t^5 + 19664*mtt^10*mWW^2*s^2*t^5 + 251962*ep*mtt^10*mWW^2*s^2*t^5 + 1183118*ep^2*mtt^10*mWW^2*s^2*t^5 + 2532342*ep^3*mtt^10*mWW^2*s^2*t^5 + 2533866*ep^4*mtt^10*mWW^2*s^2*t^5 + 971208*ep^5*mtt^10*mWW^2*s^2*t^5 - 145322*mtt^9*mWW^3*s^2*t^5 - 2125430*ep*mtt^9*mWW^3*s^2*t^5 - 11120898*ep^2*mtt^9*mWW^3*s^2*t^5 - 26136222*ep^3*mtt^9*mWW^3*s^2*t^5 - 28325872*ep^4*mtt^9*mWW^3*s^2*t^5 - 11561056*ep^5*mtt^9*mWW^3*s^2*t^5 + 105294*mtt^8*mWW^4*s^2*t^5 + 1917936*ep*mtt^8*mWW^4*s^2*t^5 + 11399260*ep^2*mtt^8*mWW^4*s^2*t^5 + 29140732*ep^3*mtt^8*mWW^4*s^2*t^5 + 33543858*ep^4*mtt^8*mWW^4*s^2*t^5 + 14305800*ep^5*mtt^8*mWW^4*s^2*t^5 + 221908*mtt^7*mWW^5*s^2*t^5 + 2375344*ep*mtt^7*mWW^5*s^2*t^5 + 9388276*ep^2*mtt^7*mWW^5*s^2*t^5 + 17062104*ep^3*mtt^7*mWW^5*s^2*t^5 + 14387800*ep^4*mtt^7*mWW^5*s^2*t^5 + 4552928*ep^5*mtt^7*mWW^5*s^2*t^5 - 355872*mtt^6*mWW^6*s^2*t^5 - 4432665*ep*mtt^6*mWW^6*s^2*t^5 - 20610015*ep^2*mtt^6*mWW^6*s^2*t^5 - 44469847*ep^3*mtt^6*mWW^6*s^2*t^5 - 45039661*ep^4*mtt^6*mWW^6*s^2*t^5 - 17332740*ep^5*mtt^6*mWW^6*s^2*t^5 + 124678*mtt^5*mWW^7*s^2*t^5 + 1638205*ep*mtt^5*mWW^7*s^2*t^5 + 8023055*ep^2*mtt^5*mWW^7*s^2*t^5 + 18192351*ep^3*mtt^5*mWW^7*s^2*t^5 + 19243363*ep^4*mtt^5*mWW^7*s^2*t^5 + 7661148*ep^5*mtt^5*mWW^7*s^2*t^5 + 49310*mtt^4*mWW^8*s^2*t^5 + 583314*ep*mtt^4*mWW^8*s^2*t^5 + 2573856*ep^2*mtt^4*mWW^8*s^2*t^5 + 5284178*ep^3*mtt^4*mWW^8*s^2*t^5 + 5150662*ep^4*mtt^4*mWW^8*s^2*t^5 + 1947640*ep^5*mtt^4*mWW^8*s^2*t^5 - 32248*mtt^3*mWW^9*s^2*t^5 - 388438*ep*mtt^3*mWW^9*s^2*t^5 - 1769766*ep^2*mtt^3*mWW^9*s^2*t^5 - 3808610*ep^3*mtt^3*mWW^9*s^2*t^5 - 3908890*ep^4*mtt^3*mWW^9*s^2*t^5 - 1544648*ep^5*mtt^3*mWW^9*s^2*t^5 - 364*mtt^2*mWW^10*s^2*t^5 - 8199*ep*mtt^2*mWW^10*s^2*t^5 - 47045*ep^2*mtt^2*mWW^10*s^2*t^5 - 99473*ep^3*mtt^2*mWW^10*s^2*t^5 - 81515*ep^4*mtt^2*mWW^10*s^2*t^5 - 19164*ep^5*mtt^2*mWW^10*s^2*t^5 + 1432*mtt*mWW^11*s^2*t^5 + 16935*ep*mtt*mWW^11*s^2*t^5 + 75405*ep^2*mtt*mWW^11*s^2*t^5 + 157681*ep^3*mtt*mWW^11*s^2*t^5 + 156327*ep^4*mtt*mWW^11*s^2*t^5 + 59340*ep^5*mtt*mWW^11*s^2*t^5 + 48*mWW^12*s^2*t^5 + 596*ep*mWW^12*s^2*t^5 + 2730*ep^2*mWW^12*s^2*t^5 + 5700*ep^3*mWW^12*s^2*t^5 + 5462*ep^4*mWW^12*s^2*t^5 + 1944*ep^5*mWW^12*s^2*t^5 - 2352*mtt^10*mWW*s^3*t^5 - 111944*ep*mtt^10*mWW*s^3*t^5 - 838600*ep^2*mtt^10*mWW*s^3*t^5 - 2335928*ep^3*mtt^10*mWW*s^3*t^5 - 2791656*ep^4*mtt^10*mWW*s^3*t^5 - 1212960*ep^5*mtt^10*mWW*s^3*t^5 - 43384*mtt^9*mWW^2*s^3*t^5 - 542056*ep*mtt^9*mWW^2*s^3*t^5 - 2500492*ep^2*mtt^9*mWW^2*s^3*t^5 - 5289736*ep^3*mtt^9*mWW^2*s^3*t^5 - 5254524*ep^4*mtt^9*mWW^2*s^3*t^5 - 2008848*ep^5*mtt^9*mWW^2*s^3*t^5 - 1326*mtt^8*mWW^3*s^3*t^5 + 723680*ep*mtt^8*mWW^3*s^3*t^5 + 6164216*ep^2*mtt^8*mWW^3*s^3*t^5 + 17846336*ep^3*mtt^8*mWW^3*s^3*t^5 + 21763998*ep^4*mtt^8*mWW^3*s^3*t^5 + 9636328*ep^5*mtt^8*mWW^3*s^3*t^5 + 472614*mtt^7*mWW^4*s^3*t^5 + 4539648*ep*mtt^7*mWW^4*s^3*t^5 + 15934960*ep^2*mtt^7*mWW^4*s^3*t^5 + 25712288*ep^3*mtt^7*mWW^4*s^3*t^5 + 18927618*ep^4*mtt^7*mWW^4*s^3*t^5 + 4912280*ep^5*mtt^7*mWW^4*s^3*t^5 - 901600*mtt^6*mWW^5*s^3*t^5 - 10391076*ep*mtt^6*mWW^5*s^3*t^5 - 45111178*ep^2*mtt^6*mWW^5*s^3*t^5 - 92026676*ep^3*mtt^6*mWW^5*s^3*t^5 - 88911390*ep^4*mtt^6*mWW^5*s^3*t^5 - 32795808*ep^5*mtt^6*mWW^5*s^3*t^5 + 530228*mtt^5*mWW^6*s^3*t^5 + 6523850*ep*mtt^5*mWW^6*s^3*t^5 + 30109432*ep^2*mtt^5*mWW^6*s^3*t^5 + 64973782*ep^3*mtt^5*mWW^6*s^3*t^5 + 65997132*ep^4*mtt^5*mWW^6*s^3*t^5 + 25422840*ep^5*mtt^5*mWW^6*s^3*t^5 + 89896*mtt^4*mWW^7*s^3*t^5 + 1026700*ep*mtt^4*mWW^7*s^3*t^5 + 4382934*ep^2*mtt^4*mWW^7*s^3*t^5 + 8523272*ep^3*mtt^4*mWW^7*s^3*t^5 + 7804222*ep^4*mtt^4*mWW^7*s^3*t^5 + 2808800*ep^5*mtt^4*mWW^7*s^3*t^5 - 195924*mtt^3*mWW^8*s^3*t^5 - 2392813*ep*mtt^3*mWW^8*s^3*t^5 - 10985201*ep^2*mtt^3*mWW^8*s^3*t^5 - 23522731*ep^3*mtt^3*mWW^8*s^3*t^5 - 23803303*ep^4*mtt^3*mWW^8*s^3*t^5 - 9226852*ep^5*mtt^3*mWW^8*s^3*t^5 + 50014*mtt^2*mWW^9*s^3*t^5 + 592035*ep*mtt^2*mWW^9*s^3*t^5 + 2665083*ep^2*mtt^2*mWW^9*s^3*t^5 + 5706529*ep^3*mtt^2*mWW^9*s^3*t^5 + 5851303*ep^4*mtt^2*mWW^9*s^3*t^5 + 2311708*ep^5*mtt^2*mWW^9*s^3*t^5 + 2906*mtt*mWW^10*s^3*t^5 + 45519*ep*mtt*mWW^10*s^3*t^5 + 242789*ep^2*mtt*mWW^10*s^3*t^5 + 552081*ep^3*mtt*mWW^10*s^3*t^5 + 558261*ep^4*mtt*mWW^10*s^3*t^5 + 207172*ep^5*mtt*mWW^10*s^3*t^5 - 1072*mWW^11*s^3*t^5 - 13543*ep*mWW^11*s^3*t^5 - 63943*ep^2*mWW^11*s^3*t^5 - 139217*ep^3*mWW^11*s^3*t^5 - 141661*ep^4*mWW^11*s^3*t^5 - 54660*ep^5*mWW^11*s^3*t^5 - 36624*mtt^9*mWW*s^4*t^5 - 301112*ep*mtt^9*mWW*s^4*t^5 - 816760*ep^2*mtt^9*mWW*s^4*t^5 - 841064*ep^3*mtt^9*mWW*s^4*t^5 - 153720*ep^4*mtt^9*mWW*s^4*t^5 + 151200*ep^5*mtt^9*mWW*s^4*t^5 + 46328*mtt^8*mWW^2*s^4*t^5 + 616326*ep*mtt^8*mWW^2*s^4*t^5 + 3006706*ep^2*mtt^8*mWW^2*s^4*t^5 + 6653066*ep^3*mtt^8*mWW^2*s^4*t^5 + 6869550*ep^4*mtt^8*mWW^2*s^4*t^5 + 2722264*ep^5*mtt^8*mWW^2*s^4*t^5 + 416382*mtt^7*mWW^3*s^4*t^5 + 4072168*ep*mtt^7*mWW^3*s^4*t^5 + 14853800*ep^2*mtt^7*mWW^3*s^4*t^5 + 25694248*ep^3*mtt^7*mWW^3*s^4*t^5 + 21130778*ep^4*mtt^7*mWW^3*s^4*t^5 + 6535520*ep^5*mtt^7*mWW^3*s^4*t^5 - 1280998*mtt^6*mWW^4*s^4*t^5 - 14376116*ep*mtt^6*mWW^4*s^4*t^5 - 61220268*ep^2*mtt^6*mWW^4*s^4*t^5 - 123418996*ep^3*mtt^6*mWW^4*s^4*t^5 - 118453262*ep^4*mtt^6*mWW^4*s^4*t^5 - 43518504*ep^5*mtt^6*mWW^4*s^4*t^5 + 1319836*mtt^5*mWW^5*s^4*t^5 + 15689166*ep*mtt^5*mWW^5*s^4*t^5 + 70458436*ep^2*mtt^5*mWW^5*s^4*t^5 + 148776470*ep^3*mtt^5*mWW^5*s^4*t^5 + 148702652*ep^4*mtt^5*mWW^5*s^4*t^5 + 56677328*ep^5*mtt^5*mWW^5*s^4*t^5 - 329648*mtt^4*mWW^6*s^4*t^5 - 3981875*ep*mtt^4*mWW^6*s^4*t^5 - 18108977*ep^2*mtt^4*mWW^6*s^4*t^5 - 39283793*ep^3*mtt^4*mWW^6*s^4*t^5 - 40562023*ep^4*mtt^4*mWW^6*s^4*t^5 - 15910420*ep^5*mtt^4*mWW^6*s^4*t^5 - 313504*mtt^3*mWW^7*s^4*t^5 - 3952989*ep*mtt^3*mWW^7*s^4*t^5 - 18682523*ep^2*mtt^3*mWW^7*s^4*t^5 - 40439959*ep^3*mtt^3*mWW^7*s^4*t^5 - 40860341*ep^4*mtt^3*mWW^7*s^4*t^5 - 15721396*ep^5*mtt^3*mWW^7*s^4*t^5 + 210708*mtt^2*mWW^8*s^4*t^5 + 2621689*ep*mtt^2*mWW^8*s^4*t^5 + 12262353*ep^2*mtt^2*mWW^8*s^4*t^5 + 26613499*ep^3*mtt^2*mWW^8*s^4*t^5 + 27158387*ep^4*mtt^2*mWW^8*s^4*t^5 + 10566852*ep^5*mtt^2*mWW^8*s^4*t^5 - 31186*mtt*mWW^9*s^4*t^5 - 367693*ep*mtt*mWW^9*s^4*t^5 - 1649089*ep^2*mtt*mWW^9*s^4*t^5 - 3514163*ep^3*mtt*mWW^9*s^4*t^5 - 3583497*ep^4*mtt*mWW^9*s^4*t^5 - 1407452*ep^5*mtt*mWW^9*s^4*t^5 - 1294*mWW^10*s^4*t^5 - 19340*ep*mWW^10*s^4*t^5 - 101326*ep^2*mWW^10*s^4*t^5 - 230908*ep^3*mWW^10*s^4*t^5 - 236876*ep^4*mWW^10*s^4*t^5 - 90016*ep^5*mWW^10*s^4*t^5 + 80304*mtt^8*mWW*s^5*t^5 + 810544*ep*mtt^8*mWW*s^5*t^5 + 3066896*ep^2*mtt^8*mWW*s^5*t^5 + 5548144*ep^3*mtt^8*mWW*s^5*t^5 + 4852512*ep^4*mtt^8*mWW*s^5*t^5 + 1653120*ep^5*mtt^8*mWW*s^5*t^5 - 24568*mtt^7*mWW^2*s^5*t^5 - 438860*ep*mtt^7*mWW^2*s^5*t^5 - 2597224*ep^2*mtt^7*mWW^2*s^5*t^5 - 6527412*ep^3*mtt^7*mWW^2*s^5*t^5 - 7393632*ep^4*mtt^7*mWW^2*s^5*t^5 - 3142944*ep^5*mtt^7*mWW^2*s^5*t^5 - 710810*mtt^6*mWW^3*s^5*t^5 - 7802590*ep*mtt^6*mWW^3*s^5*t^5 - 32558862*ep^2*mtt^6*mWW^3*s^5*t^5 - 64556542*ep^3*mtt^6*mWW^3*s^5*t^5 - 61106700*ep^4*mtt^6*mWW^3*s^5*t^5 - 22164096*ep^5*mtt^6*mWW^3*s^5*t^5 + 1487678*mtt^5*mWW^4*s^5*t^5 + 17604905*ep*mtt^5*mWW^4*s^5*t^5 + 79104841*ep^2*mtt^5*mWW^4*s^5*t^5 + 167089195*ep^3*mtt^5*mWW^4*s^5*t^5 + 167007481*ep^4*mtt^5*mWW^4*s^5*t^5 + 63675388*ep^5*mtt^5*mWW^4*s^5*t^5 - 1069578*mtt^4*mWW^5*s^5*t^5 - 13064521*ep*mtt^4*mWW^5*s^5*t^5 - 60283929*ep^2*mtt^4*mWW^5*s^5*t^5 - 130506383*ep^3*mtt^4*mWW^5*s^5*t^5 - 133449945*ep^4*mtt^4*mWW^5*s^5*t^5 - 51952740*ep^5*mtt^4*mWW^5*s^5*t^5 + 80346*mtt^3*mWW^6*s^5*t^5 + 826196*ep*mtt^3*mWW^6*s^5*t^5 + 3110058*ep^2*mtt^3*mWW^6*s^5*t^5 + 6384224*ep^3*mtt^3*mWW^6*s^5*t^5 + 6942424*ep^4*mtt^3*mWW^6*s^5*t^5 + 2967480*ep^5*mtt^3*mWW^6*s^5*t^5 + 243960*mtt^2*mWW^7*s^5*t^5 + 3168934*ep*mtt^2*mWW^7*s^5*t^5 + 15399274*ep^2*mtt^2*mWW^7*s^5*t^5 + 34021722*ep^3*mtt^2*mWW^7*s^5*t^5 + 34850510*ep^4*mtt^2*mWW^7*s^5*t^5 + 13507112*ep^5*mtt^2*mWW^7*s^5*t^5 - 94632*mtt*mWW^8*s^5*t^5 - 1192869*ep*mtt*mWW^8*s^5*t^5 - 5649171*ep^2*mtt*mWW^8*s^5*t^5 - 12339995*ep^3*mtt*mWW^8*s^5*t^5 - 12614337*ep^4*mtt*mWW^8*s^5*t^5 - 4900636*ep^5*mtt*mWW^8*s^5*t^5 + 7300*mWW^9*s^5*t^5 + 88277*ep*mWW^9*s^5*t^5 + 405509*ep^2*mWW^9*s^5*t^5 + 872695*ep^3*mWW^9*s^5*t^5 + 888279*ep^4*mWW^9*s^5*t^5 + 345636*ep^5*mWW^9*s^5*t^5 - 85008*mtt^7*mWW*s^6*t^5 - 906920*ep*mtt^7*mWW*s^6*t^5 - 3661672*ep^2*mtt^7*mWW*s^6*t^5 - 7078232*ep^3*mtt^7*mWW*s^6*t^5 - 6605928*ep^4*mtt^7*mWW*s^6*t^5 - 2395680*ep^5*mtt^7*mWW*s^6*t^5 + 7856*mtt^6*mWW^2*s^6*t^5 + 285158*ep*mtt^6*mWW^2*s^6*t^5 + 2139890*ep^2*mtt^6*mWW^2*s^6*t^5 + 6043850*ep^3*mtt^6*mWW^2*s^6*t^5 + 7344438*ep^4*mtt^6*mWW^2*s^6*t^5 + 3262008*ep^5*mtt^6*mWW^2*s^6*t^5 + 586770*mtt^5*mWW^3*s^6*t^5 + 6710718*ep*mtt^5*mWW^3*s^6*t^5 + 29187282*ep^2*mtt^5*mWW^3*s^6*t^5 + 59851014*ep^3*mtt^5*mWW^3*s^6*t^5 + 58225616*ep^4*mtt^5*mWW^3*s^6*t^5 + 21647480*ep^5*mtt^5*mWW^3*s^6*t^5 - 971182*mtt^4*mWW^4*s^6*t^5 - 11945192*ep*mtt^4*mWW^4*s^6*t^5 - 55652800*ep^2*mtt^4*mWW^4*s^6*t^5 - 120851308*ep^3*mtt^4*mWW^4*s^6*t^5 - 123385230*ep^4*mtt^4*mWW^4*s^6*t^5 - 47872544*ep^5*mtt^4*mWW^4*s^6*t^5 + 530638*mtt^3*mWW^5*s^6*t^5 + 6637620*ep*mtt^3*mWW^5*s^6*t^5 + 31287746*ep^2*mtt^3*mWW^5*s^6*t^5 + 68904184*ep^3*mtt^3*mWW^5*s^6*t^5 + 71468612*ep^4*mtt^3*mWW^5*s^6*t^5 + 28178536*ep^5*mtt^3*mWW^5*s^6*t^5 - 8402*mtt^2*mWW^6*s^6*t^5 + 22894*ep*mtt^2*mWW^6*s^6*t^5 + 692226*ep^2*mtt^2*mWW^6*s^6*t^5 + 2054926*ep^3*mtt^2*mWW^6*s^6*t^5 + 2140124*ep^4*mtt^2*mWW^6*s^6*t^5 + 745384*ep^5*mtt^2*mWW^6*s^6*t^5 - 76312*mtt*mWW^7*s^6*t^5 - 1008886*ep*mtt*mWW^7*s^6*t^5 - 4987060*ep^2*mtt*mWW^7*s^6*t^5 - 11139458*ep^3*mtt*mWW^7*s^6*t^5 - 11481772*ep^4*mtt*mWW^7*s^6*t^5 - 4461528*ep^5*mtt*mWW^7*s^6*t^5 + 15640*mWW^8*s^6*t^5 + 198448*ep*mWW^8*s^6*t^5 + 946548*ep^2*mWW^8*s^6*t^5 + 2073744*ep^3*mWW^8*s^6*t^5 + 2118220*ep^4*mWW^8*s^6*t^5 + 820024*ep^5*mWW^8*s^6*t^5 + 50928*mtt^6*mWW*s^7*t^5 + 557320*ep*mtt^6*mWW*s^7*t^5 + 2312456*ep^2*mtt^6*mWW*s^7*t^5 + 4585336*ep^3*mtt^6*mWW*s^7*t^5 + 4377960*ep^4*mtt^6*mWW*s^7*t^5 + 1620000*ep^5*mtt^6*mWW*s^7*t^5 - 5704*mtt^5*mWW^2*s^7*t^5 - 208512*ep*mtt^5*mWW^2*s^7*t^5 - 1580348*ep^2*mtt^5*mWW^2*s^7*t^5 - 4507312*ep^3*mtt^5*mWW^2*s^7*t^5 - 5514876*ep^4*mtt^5*mWW^2*s^7*t^5 - 2454608*ep^5*mtt^5*mWW^2*s^7*t^5 - 267978*mtt^4*mWW^3*s^7*t^5 - 3147220*ep*mtt^4*mWW^3*s^7*t^5 - 14045612*ep^2*mtt^4*mWW^3*s^7*t^5 - 29316788*ep^3*mtt^4*mWW^3*s^7*t^5 - 28852378*ep^4*mtt^4*mWW^3*s^7*t^5 - 10816344*ep^5*mtt^4*mWW^3*s^7*t^5 + 372250*mtt^3*mWW^4*s^7*t^5 + 4744018*ep*mtt^3*mWW^4*s^7*t^5 + 22794206*ep^2*mtt^3*mWW^4*s^7*t^5 + 50524558*ep^3*mtt^3*mWW^4*s^7*t^5 + 52286008*ep^4*mtt^3*mWW^4*s^7*t^5 + 20482784*ep^5*mtt^3*mWW^4*s^7*t^5 - 164826*mtt^2*mWW^5*s^7*t^5 - 2097226*ep*mtt^2*mWW^5*s^7*t^5 - 10016454*ep^2*mtt^2*mWW^5*s^7*t^5 - 22207354*ep^3*mtt^2*mWW^5*s^7*t^5 - 23102604*ep^4*mtt^2*mWW^5*s^7*t^5 - 9123808*ep^5*mtt^2*mWW^5*s^7*t^5 + 7766*mtt*mWW^6*s^7*t^5 + 63262*ep*mtt*mWW^6*s^7*t^5 + 134374*ep^2*mtt*mWW^6*s^7*t^5 + 94922*ep^3*mtt*mWW^6*s^7*t^5 + 16156*ep^4*mtt*mWW^6*s^7*t^5 + 2416*ep^5*mtt*mWW^6*s^7*t^5 + 7564*mWW^7*s^7*t^5 + 98278*ep*mWW^7*s^7*t^5 + 479698*ep^2*mWW^7*s^7*t^5 + 1063038*ep^3*mWW^7*s^7*t^5 + 1089574*ep^4*mWW^7*s^7*t^5 + 421400*ep^5*mWW^7*s^7*t^5 - 16608*mtt^5*mWW*s^8*t^5 - 184376*ep*mtt^5*mWW*s^8*t^5 - 776440*ep^2*mtt^5*mWW*s^8*t^5 - 1560152*ep^3*mtt^5*mWW*s^8*t^5 - 1506744*ep^4*mtt^5*mWW*s^8*t^5 - 563040*ep^5*mtt^5*mWW*s^8*t^5 + 4364*mtt^4*mWW^2*s^8*t^5 + 106546*ep*mtt^4*mWW^2*s^8*t^5 + 731942*ep^2*mtt^4*mWW^2*s^8*t^5 + 2011686*ep^3*mtt^4*mWW^2*s^8*t^5 + 2415294*ep^4*mtt^4*mWW^2*s^8*t^5 + 1061208*ep^5*mtt^4*mWW^2*s^8*t^5 + 65446*mtt^3*mWW^3*s^8*t^5 + 785370*ep*mtt^3*mWW^3*s^8*t^5 + 3575514*ep^2*mtt^3*mWW^3*s^8*t^5 + 7541254*ep^3*mtt^3*mWW^3*s^8*t^5 + 7446952*ep^4*mtt^3*mWW^3*s^8*t^5 + 2789992*ep^5*mtt^3*mWW^3*s^8*t^5 - 80450*mtt^2*mWW^4*s^8*t^5 - 1062794*ep*mtt^2*mWW^4*s^8*t^5 - 5255834*ep^2*mtt^2*mWW^4*s^8*t^5 - 11840678*ep^3*mtt^2*mWW^4*s^8*t^5 - 12356452*ep^4*mtt^2*mWW^4*s^8*t^5 - 4860976*ep^5*mtt^2*mWW^4*s^8*t^5 + 30146*mtt*mWW^5*s^8*t^5 + 387390*ep*mtt*mWW^5*s^8*t^5 + 1863942*ep^2*mtt*mWW^5*s^8*t^5 + 4127410*ep^3*mtt*mWW^5*s^8*t^5 + 4266000*ep^4*mtt*mWW^5*s^8*t^5 + 1670440*ep^5*mtt*mWW^5*s^8*t^5 - 2898*mWW^6*s^8*t^5 - 36328*ep*mWW^6*s^8*t^5 - 170356*ep^2*mWW^6*s^8*t^5 - 370816*ep^3*mWW^6*s^8*t^5 - 379354*ep^4*mWW^6*s^8*t^5 - 147672*ep^5*mWW^6*s^8*t^5 + 2304*mtt^4*mWW*s^9*t^5 + 25812*ep*mtt^4*mWW*s^9*t^5 + 109700*ep^2*mtt^4*mWW*s^9*t^5 + 222204*ep^3*mtt^4*mWW*s^9*t^5 + 216060*ep^4*mtt^4*mWW*s^9*t^5 + 81200*ep^5*mtt^4*mWW*s^9*t^5 - 1168*mtt^3*mWW^2*s^9*t^5 - 22696*ep*mtt^3*mWW^2*s^9*t^5 - 143196*ep^2*mtt^3*mWW^2*s^9*t^5 - 378856*ep^3*mtt^3*mWW^2*s^9*t^5 - 445380*ep^4*mtt^3*mWW^2*s^9*t^5 - 192944*ep^5*mtt^3*mWW^2*s^9*t^5 - 6872*mtt^2*mWW^3*s^9*t^5 - 83648*ep*mtt^2*mWW^3*s^9*t^5 - 385200*ep^2*mtt^2*mWW^3*s^9*t^5 - 812848*ep^3*mtt^2*mWW^3*s^9*t^5 - 796568*ep^4*mtt^2*mWW^3*s^9*t^5 - 294640*ep^5*mtt^2*mWW^3*s^9*t^5 + 8032*mtt*mWW^4*s^9*t^5 + 110620*ep*mtt*mWW^4*s^9*t^5 + 565144*ep^2*mtt*mWW^4*s^9*t^5 + 1295436*ep^3*mtt*mWW^4*s^9*t^5 + 1363048*ep^4*mtt*mWW^4*s^9*t^5 + 538088*ep^5*mtt*mWW^4*s^9*t^5 - 2296*mWW^5*s^9*t^5 - 29560*ep*mWW^5*s^9*t^5 - 143056*ep^2*mWW^5*s^9*t^5 - 317136*ep^3*mWW^5*s^9*t^5 - 326904*ep^4*mWW^5*s^9*t^5 - 127384*ep^5*mWW^5*s^9*t^5 - 20*ep*mtt*mWW^3*s^10*t^5 - 100*ep^2*mtt*mWW^3*s^10*t^5 - 180*ep^3*mtt*mWW^3*s^10*t^5 - 140*ep^4*mtt*mWW^3*s^10*t^5 - 40*ep^5*mtt*mWW^3*s^10*t^5 + 4*ep*mWW^4*s^10*t^5 + 20*ep^2*mWW^4*s^10*t^5 + 36*ep^3*mWW^4*s^10*t^5 + 28*ep^4*mWW^4*s^10*t^5 + 8*ep^5*mWW^4*s^10*t^5 - 336*mtt^13*t^6 - 4184*ep*mtt^13*t^6 - 19552*ep^2*mtt^13*t^6 - 42680*ep^3*mtt^13*t^6 - 43968*ep^4*mtt^13*t^6 - 17280*ep^5*mtt^13*t^6 - 4224*mtt^12*mWW*t^6 - 54276*ep*mtt^12*mWW*t^6 - 259276*ep^2*mtt^12*mWW*t^6 - 572756*ep^3*mtt^12*mWW*t^6 - 593356*ep^4*mtt^12*mWW*t^6 - 233712*ep^5*mtt^12*mWW*t^6 + 14848*mtt^11*mWW^2*t^6 + 181906*ep*mtt^11*mWW^2*t^6 + 839442*ep^2*mtt^11*mWW^2*t^6 + 1817702*ep^3*mtt^11*mWW^2*t^6 + 1863102*ep^4*mtt^11*mWW^2*t^6 + 729880*ep^5*mtt^11*mWW^2*t^6 + 3188*mtt^10*mWW^3*t^6 + 70134*ep*mtt^10*mWW^3*t^6 + 435842*ep^2*mtt^10*mWW^3*t^6 + 1099042*ep^3*mtt^10*mWW^3*t^6 + 1218826*ep^4*mtt^10*mWW^3*t^6 + 494728*ep^5*mtt^10*mWW^3*t^6 - 66580*mtt^9*mWW^4*t^6 - 875222*ep*mtt^9*mWW^4*t^6 - 4259306*ep^2*mtt^9*mWW^4*t^6 - 9542370*ep^3*mtt^9*mWW^4*t^6 - 9975042*ep^4*mtt^9*mWW^4*t^6 - 3938920*ep^5*mtt^9*mWW^4*t^6 + 102484*mtt^8*mWW^5*t^6 + 1274584*ep*mtt^8*mWW^5*t^6 + 5960440*ep^2*mtt^8*mWW^5*t^6 + 13039224*ep^3*mtt^8*mWW^5*t^6 + 13442852*ep^4*mtt^8*mWW^5*t^6 + 5262096*ep^5*mtt^8*mWW^5*t^6 - 62916*mtt^7*mWW^6*t^6 - 726684*ep*mtt^7*mWW^6*t^6 - 3196668*ep^2*mtt^7*mWW^6*t^6 - 6705148*ep^3*mtt^7*mWW^6*t^6 - 6718520*ep^4*mtt^7*mWW^6*t^6 - 2573344*ep^5*mtt^7*mWW^6*t^6 + 10492*mtt^6*mWW^7*t^6 + 84534*ep*mtt^6*mWW^7*t^6 + 225154*ep^2*mtt^6*mWW^7*t^6 + 235394*ep^3*mtt^6*mWW^7*t^6 + 53282*ep^4*mtt^6*mWW^7*t^6 - 40216*ep^5*mtt^6*mWW^7*t^6 + 4372*mtt^5*mWW^8*t^6 + 65026*ep*mtt^5*mWW^8*t^6 + 346454*ep^2*mtt^5*mWW^8*t^6 + 832294*ep^3*mtt^5*mWW^8*t^6 + 925558*ep^4*mtt^5*mWW^8*t^6 + 388856*ep^5*mtt^5*mWW^8*t^6 - 1220*mtt^4*mWW^9*t^6 - 14368*ep*mtt^4*mWW^9*t^6 - 65488*ep^2*mtt^4*mWW^9*t^6 - 145384*ep^3*mtt^4*mWW^9*t^6 - 157604*ep^4*mtt^4*mWW^9*t^6 - 66576*ep^5*mtt^4*mWW^9*t^6 - 108*mtt^3*mWW^10*t^6 - 1450*ep*mtt^3*mWW^10*t^6 - 7042*ep^2*mtt^3*mWW^10*t^6 - 15318*ep^3*mtt^3*mWW^10*t^6 - 15130*ep^4*mtt^3*mWW^10*t^6 - 5512*ep^5*mtt^3*mWW^10*t^6 + 2016*mtt^12*s*t^6 + 26112*ep*mtt^12*s*t^6 + 125832*ep^2*mtt^12*s*t^6 + 280656*ep^3*mtt^12*s*t^6 + 293544*ep^4*mtt^12*s*t^6 + 116640*ep^5*mtt^12*s*t^6 + 24808*mtt^11*mWW*s*t^6 + 328524*ep*mtt^11*mWW*s*t^6 + 1604668*ep^2*mtt^11*mWW*s*t^6 + 3598108*ep^3*mtt^11*mWW*s*t^6 + 3766020*ep^4*mtt^11*mWW*s*t^6 + 1494352*ep^5*mtt^11*mWW*s*t^6 - 65576*mtt^10*mWW^2*s*t^6 - 856016*ep*mtt^10*mWW^2*s*t^6 - 4158428*ep^2*mtt^10*mWW^2*s*t^6 - 9352460*ep^3*mtt^10*mWW^2*s*t^6 - 9858464*ep^4*mtt^10*mWW^2*s*t^6 - 3943616*ep^5*mtt^10*mWW^2*s*t^6 - 58880*mtt^9*mWW^3*s*t^6 - 804719*ep*mtt^9*mWW^3*s*t^6 - 3972603*ep^2*mtt^9*mWW^3*s*t^6 - 8827357*ep^3*mtt^9*mWW^3*s*t^6 - 9049845*ep^4*mtt^9*mWW^3*s*t^6 - 3493316*ep^5*mtt^9*mWW^3*s*t^6 + 295190*mtt^8*mWW^4*s*t^6 + 3919441*ep*mtt^8*mWW^4*s*t^6 + 19194055*ep^2*mtt^8*mWW^4*s*t^6 + 43133883*ep^3*mtt^8*mWW^4*s*t^6 + 45178587*ep^4*mtt^8*mWW^4*s*t^6 + 17889404*ep^5*mtt^8*mWW^4*s*t^6 - 254602*mtt^7*mWW^5*s*t^6 - 3397151*ep*mtt^7*mWW^5*s*t^6 - 16799557*ep^2*mtt^7*mWW^5*s*t^6 - 38308565*ep^3*mtt^7*mWW^5*s*t^6 - 40779721*ep^4*mtt^7*mWW^5*s*t^6 - 16395284*ep^5*mtt^7*mWW^5*s*t^6 - 15426*mtt^6*mWW^6*s*t^6 - 96092*ep*mtt^6*mWW^6*s*t^6 + 20840*ep^2*mtt^6*mWW^6*s*t^6 + 1106796*ep^3*mtt^6*mWW^6*s*t^6 + 2203834*ep^4*mtt^6*mWW^6*s*t^6 + 1243688*ep^5*mtt^6*mWW^6*s*t^6 + 112390*mtt^5*mWW^7*s*t^6 + 1354422*ep*mtt^5*mWW^7*s*t^6 + 6116170*ep^2*mtt^5*mWW^7*s*t^6 + 12877054*ep^3*mtt^5*mWW^7*s*t^6 + 12764292*ep^4*mtt^5*mWW^7*s*t^6 + 4814512*ep^5*mtt^5*mWW^7*s*t^6 - 37806*mtt^4*mWW^8*s*t^6 - 443207*ep*mtt^4*mWW^8*s*t^6 - 1968009*ep^2*mtt^4*mWW^8*s*t^6 - 4132181*ep^3*mtt^4*mWW^8*s*t^6 - 4118793*ep^4*mtt^4*mWW^8*s*t^6 - 1565204*ep^5*mtt^4*mWW^8*s*t^6 - 4486*mtt^3*mWW^9*s*t^6 - 58019*ep*mtt^3*mWW^9*s*t^6 - 277721*ep^2*mtt^3*mWW^9*s*t^6 - 613193*ep^3*mtt^3*mWW^9*s*t^6 - 637681*ep^4*mtt^3*mWW^9*s*t^6 - 254580*ep^5*mtt^3*mWW^9*s*t^6 + 2210*mtt^2*mWW^10*s*t^6 + 24674*ep*mtt^2*mWW^10*s*t^6 + 105390*ep^2*mtt^2*mWW^10*s*t^6 + 217642*ep^3*mtt^2*mWW^10*s*t^6 + 219372*ep^4*mtt^2*mWW^10*s*t^6 + 86672*ep^5*mtt^2*mWW^10*s*t^6 + 162*mtt*mWW^11*s*t^6 + 2031*ep*mtt*mWW^11*s*t^6 + 9363*ep^2*mtt*mWW^11*s*t^6 + 19617*ep^3*mtt*mWW^11*s*t^6 + 18855*ep^4*mtt*mWW^11*s*t^6 + 6732*ep^5*mtt*mWW^11*s*t^6 - 4032*mtt^11*s^2*t^6 - 58272*ep*mtt^11*s^2*t^6 - 302784*ep^2*mtt^11*s^2*t^6 - 708768*ep^3*mtt^11*s^2*t^6 - 765504*ep^4*mtt^11*s^2*t^6 - 311040*ep^5*mtt^11*s^2*t^6 - 48920*mtt^10*mWW*s^2*t^6 - 711464*ep*mtt^10*mWW*s^2*t^6 - 3699080*ep^2*mtt^10*mWW*s^2*t^6 - 8626296*ep^3*mtt^10*mWW*s^2*t^6 - 9266112*ep^4*mtt^10*mWW*s^2*t^6 - 3744128*ep^5*mtt^10*mWW*s^2*t^6 + 65488*mtt^9*mWW^2*s^2*t^6 + 1134372*ep*mtt^9*mWW^2*s^2*t^6 + 6547586*ep^2*mtt^9*mWW^2*s^2*t^6 + 16369920*ep^3*mtt^9*mWW^2*s^2*t^6 + 18492114*ep^4*mtt^9*mWW^2*s^2*t^6 + 7755720*ep^5*mtt^9*mWW^2*s^2*t^6 + 219932*mtt^8*mWW^3*s^2*t^6 + 2710582*ep*mtt^8*mWW^3*s^2*t^6 + 12379798*ep^2*mtt^8*mWW^3*s^2*t^6 + 26039538*ep^3*mtt^8*mWW^3*s^2*t^6 + 25670006*ep^4*mtt^8*mWW^3*s^2*t^6 + 9655864*ep^5*mtt^8*mWW^3*s^2*t^6 - 342986*mtt^7*mWW^4*s^2*t^6 - 5086996*ep*mtt^7*mWW^4*s^2*t^6 - 26770624*ep^2*mtt^7*mWW^4*s^2*t^6 - 62894004*ep^3*mtt^7*mWW^4*s^2*t^6 - 67896270*ep^4*mtt^7*mWW^4*s^2*t^6 - 27547640*ep^5*mtt^7*mWW^4*s^2*t^6 - 204302*mtt^6*mWW^5*s^2*t^6 - 1366758*ep*mtt^6*mWW^5*s^2*t^6 - 1708678*ep^2*mtt^6*mWW^5*s^2*t^6 + 4324150*ep^3*mtt^6*mWW^5*s^2*t^6 + 11093372*ep^4*mtt^6*mWW^5*s^2*t^6 + 6516496*ep^5*mtt^6*mWW^5*s^2*t^6 + 607826*mtt^5*mWW^6*s^2*t^6 + 6802663*ep*mtt^5*mWW^6*s^2*t^6 + 28634585*ep^2*mtt^5*mWW^6*s^2*t^6 + 56722757*ep^3*mtt^5*mWW^6*s^2*t^6 + 53284021*ep^4*mtt^5*mWW^6*s^2*t^6 + 19117508*ep^5*mtt^5*mWW^6*s^2*t^6 - 321602*mtt^4*mWW^7*s^2*t^6 - 3738305*ep*mtt^4*mWW^7*s^2*t^6 - 16411947*ep^2*mtt^4*mWW^7*s^2*t^6 - 33970111*ep^3*mtt^4*mWW^7*s^2*t^6 - 33325695*ep^4*mtt^4*mWW^7*s^2*t^6 - 12459980*ep^5*mtt^4*mWW^7*s^2*t^6 - 3414*mtt^3*mWW^8*s^2*t^6 - 70758*ep*mtt^3*mWW^8*s^2*t^6 - 408222*ep^2*mtt^3*mWW^8*s^2*t^6 - 938890*ep^3*mtt^3*mWW^8*s^2*t^6 - 979380*ep^4*mtt^3*mWW^8*s^2*t^6 - 403376*ep^5*mtt^3*mWW^8*s^2*t^6 + 36326*mtt^2*mWW^9*s^2*t^6 + 431232*ep*mtt^2*mWW^9*s^2*t^6 + 1929492*ep^2*mtt^2*mWW^9*s^2*t^6 + 4062496*ep^3*mtt^2*mWW^9*s^2*t^6 + 4069238*ep^4*mtt^2*mWW^9*s^2*t^6 + 1566936*ep^5*mtt^2*mWW^9*s^2*t^6 - 3714*mtt*mWW^10*s^2*t^6 - 39137*ep*mtt*mWW^10*s^2*t^6 - 158253*ep^2*mtt*mWW^10*s^2*t^6 - 314711*ep^3*mtt*mWW^10*s^2*t^6 - 311413*ep^4*mtt*mWW^10*s^2*t^6 - 122532*ep^5*mtt*mWW^10*s^2*t^6 - 602*mWW^11*s^2*t^6 - 7159*ep*mWW^11*s^2*t^6 - 31873*ep^2*mWW^11*s^2*t^6 - 66081*ep^3*mWW^11*s^2*t^6 - 64377*ep^4*mWW^11*s^2*t^6 - 23828*ep^5*mWW^11*s^2*t^6 + 28224*ep*mtt^10*s^3*t^6 + 238560*ep^2*mtt^10*s^3*t^6 + 688128*ep^3*mtt^10*s^3*t^6 + 832608*ep^4*mtt^10*s^3*t^6 + 362880*ep^5*mtt^10*s^3*t^6 + 7480*mtt^9*mWW*s^3*t^6 + 395988*ep*mtt^9*mWW*s^3*t^6 + 2981756*ep^2*mtt^9*mWW*s^3*t^6 + 8243876*ep^3*mtt^9*mWW*s^3*t^6 + 9746172*ep^4*mtt^9*mWW*s^3*t^6 + 4185688*ep^5*mtt^9*mWW*s^3*t^6 + 165696*mtt^8*mWW^2*s^3*t^6 + 1158304*ep*mtt^8*mWW^2*s^3*t^6 + 1910750*ep^2*mtt^8*mWW^2*s^3*t^6 - 1602544*ep^3*mtt^8*mWW^2*s^3*t^6 - 6134846*ep^4*mtt^8*mWW^2*s^3*t^6 - 3744288*ep^5*mtt^8*mWW^2*s^3*t^6 - 367956*mtt^7*mWW^3*s^3*t^6 - 4421188*ep*mtt^7*mWW^3*s^3*t^6 - 19804906*ep^2*mtt^7*mWW^3*s^3*t^6 - 41143760*ep^3*mtt^7*mWW^3*s^3*t^6 - 40326014*ep^4*mtt^7*mWW^3*s^3*t^6 - 15203160*ep^5*mtt^7*mWW^3*s^3*t^6 - 313726*mtt^6*mWW^4*s^3*t^6 - 2196128*ep*mtt^6*mWW^4*s^3*t^6 - 3833654*ep^2*mtt^6*mWW^4*s^3*t^6 + 1886644*ep^3*mtt^6*mWW^4*s^3*t^6 + 9918240*ep^4*mtt^6*mWW^4*s^3*t^6 + 6483424*ep^5*mtt^6*mWW^4*s^3*t^6 + 1407890*mtt^5*mWW^5*s^3*t^6 + 15322953*ep*mtt^5*mWW^5*s^3*t^6 + 62923521*ep^2*mtt^5*mWW^5*s^3*t^6 + 122249283*ep^3*mtt^5*mWW^5*s^3*t^6 + 113153445*ep^4*mtt^5*mWW^5*s^3*t^6 + 40109660*ep^5*mtt^5*mWW^5*s^3*t^6 - 1267480*mtt^4*mWW^6*s^3*t^6 - 14585894*ep*mtt^4*mWW^6*s^3*t^6 - 63397544*ep^2*mtt^4*mWW^6*s^3*t^6 - 129942682*ep^3*mtt^4*mWW^6*s^3*t^6 - 126478832*ep^4*mtt^4*mWW^6*s^3*t^6 - 47074280*ep^5*mtt^4*mWW^6*s^3*t^6 + 320056*mtt^3*mWW^7*s^3*t^6 + 3666235*ep*mtt^3*mWW^7*s^3*t^6 + 15948899*ep^2*mtt^3*mWW^7*s^3*t^6 + 33063713*ep^3*mtt^3*mWW^7*s^3*t^6 + 32729157*ep^4*mtt^3*mWW^7*s^3*t^6 + 12389460*ep^5*mtt^3*mWW^7*s^3*t^6 + 89490*mtt^2*mWW^8*s^3*t^6 + 1134417*ep*mtt^2*mWW^8*s^3*t^6 + 5325497*ep^2*mtt^2*mWW^8*s^3*t^6 + 11433239*ep^3*mtt^2*mWW^8*s^3*t^6 + 11451905*ep^4*mtt^2*mWW^8*s^3*t^6 + 4364132*ep^5*mtt^2*mWW^8*s^3*t^6 - 43518*mtt*mWW^9*s^3*t^6 - 525568*ep*mtt*mWW^9*s^3*t^6 - 2388258*ep^2*mtt*mWW^9*s^3*t^6 - 5070340*ep^3*mtt*mWW^9*s^3*t^6 - 5085380*ep^4*mtt*mWW^9*s^3*t^6 - 1948896*ep^5*mtt*mWW^9*s^3*t^6 + 2068*mWW^10*s^3*t^6 + 22657*ep*mWW^10*s^3*t^6 + 95379*ep^2*mWW^10*s^3*t^6 + 194443*ep^3*mWW^10*s^3*t^6 + 193545*ep^4*mWW^10*s^3*t^6 + 75380*ep^5*mWW^10*s^3*t^6 + 14112*mtt^9*s^4*t^6 + 119280*ep*mtt^9*s^4*t^6 + 344064*ep^2*mtt^9*s^4*t^6 + 416304*ep^3*mtt^9*s^4*t^6 + 181440*ep^4*mtt^9*s^4*t^6 + 125416*mtt^8*mWW*s^4*t^6 + 1006248*ep*mtt^8*mWW*s^4*t^6 + 2597512*ep^2*mtt^8*mWW*s^4*t^6 + 2362168*ep^3*mtt^8*mWW*s^4*t^6 - 22944*ep^4*mtt^8*mWW*s^4*t^6 - 723440*ep^5*mtt^8*mWW*s^4*t^6 - 561896*mtt^7*mWW^2*s^4*t^6 - 5664464*ep*mtt^7*mWW^2*s^4*t^6 - 21376948*ep^2*mtt^7*mWW^2*s^4*t^6 - 38286816*ep^3*mtt^7*mWW^2*s^4*t^6 - 32933380*ep^4*mtt^7*mWW^2*s^4*t^6 - 11007008*ep^5*mtt^7*mWW^2*s^4*t^6 + 352860*mtt^6*mWW^3*s^4*t^6 + 4421114*ep*mtt^6*mWW^3*s^4*t^6 + 20662870*ep^2*mtt^6*mWW^3*s^4*t^6 + 44706222*ep^3*mtt^6*mWW^3*s^4*t^6 + 45599846*ep^4*mtt^6*mWW^3*s^4*t^6 + 17894608*ep^5*mtt^6*mWW^3*s^4*t^6 + 1145770*mtt^5*mWW^4*s^4*t^6 + 12234650*ep*mtt^5*mWW^4*s^4*t^6 + 49468434*ep^2*mtt^5*mWW^4*s^4*t^6 + 94831506*ep^3*mtt^5*mWW^4*s^4*t^6 + 86596864*ep^4*mtt^5*mWW^4*s^4*t^6 + 30168888*ep^5*mtt^5*mWW^4*s^4*t^6 - 2076362*mtt^4*mWW^5*s^4*t^6 - 23939822*ep*mtt^4*mWW^5*s^4*t^6 - 104490206*ep^2*mtt^4*mWW^5*s^4*t^6 - 214650674*ep^3*mtt^4*mWW^5*s^4*t^6 - 209087360*ep^4*mtt^4*mWW^5*s^4*t^6 - 77833136*ep^5*mtt^4*mWW^5*s^4*t^6 + 1221688*mtt^3*mWW^6*s^4*t^6 + 14397711*ep*mtt^3*mWW^6*s^4*t^6 + 64139077*ep^2*mtt^3*mWW^6*s^4*t^6 + 134405149*ep^3*mtt^3*mWW^6*s^4*t^6 + 133482963*ep^4*mtt^3*mWW^6*s^4*t^6 + 50642956*ep^5*mtt^3*mWW^6*s^4*t^6 - 166548*mtt^2*mWW^7*s^4*t^6 - 1864847*ep*mtt^2*mWW^7*s^4*t^6 - 7957953*ep^2*mtt^2*mWW^7*s^4*t^6 - 16445137*ep^3*mtt^2*mWW^7*s^4*t^6 - 16446295*ep^4*mtt^2*mWW^7*s^4*t^6 - 6342628*ep^5*mtt^2*mWW^7*s^4*t^6 - 69594*mtt*mWW^8*s^4*t^6 - 888389*ep*mtt*mWW^8*s^4*t^6 - 4210855*ep^2*mtt*mWW^8*s^4*t^6 - 9107707*ep^3*mtt*mWW^8*s^4*t^6 - 9155987*ep^4*mtt*mWW^8*s^4*t^6 - 3484980*ep^5*mtt*mWW^8*s^4*t^6 + 14554*mWW^9*s^4*t^6 + 177879*ep*mWW^9*s^4*t^6 + 817285*ep^2*mWW^9*s^4*t^6 + 1744985*ep^3*mWW^9*s^4*t^6 + 1751573*ep^4*mWW^9*s^4*t^6 + 669380*ep^5*mWW^9*s^4*t^6 - 28224*mtt^8*s^5*t^6 - 280896*ep*mtt^8*s^5*t^6 - 1045968*ep^2*mtt^8*s^5*t^6 - 1864800*ep^3*mtt^8*s^5*t^6 - 1611792*ep^4*mtt^8*s^5*t^6 - 544320*ep^5*mtt^8*s^5*t^6 - 231416*mtt^7*mWW*s^5*t^6 - 2227724*ep*mtt^7*mWW*s^5*t^6 - 7904084*ep^2*mtt^7*mWW*s^5*t^6 - 13248924*ep^3*mtt^7*mWW*s^5*t^6 - 10622484*ep^4*mtt^7*mWW*s^5*t^6 - 3280568*ep^5*mtt^7*mWW*s^5*t^6 + 751432*mtt^6*mWW^2*s^5*t^6 + 8246352*ep*mtt^6*mWW^2*s^5*t^6 + 34380840*ep^2*mtt^6*mWW^2*s^5*t^6 + 68168876*ep^3*mtt^6*mWW^2*s^5*t^6 + 64804780*ep^4*mtt^6*mWW^2*s^5*t^6 + 23834520*ep^5*mtt^6*mWW^2*s^5*t^6 - 254504*mtt^5*mWW^3*s^5*t^6 - 3532889*ep*mtt^5*mWW^3*s^5*t^6 - 18004385*ep^2*mtt^5*mWW^3*s^5*t^6 - 41775467*ep^3*mtt^5*mWW^3*s^5*t^6 - 45113215*ep^4*mtt^5*mWW^3*s^5*t^6 - 18525124*ep^5*mtt^5*mWW^3*s^5*t^6 - 1163076*mtt^4*mWW^4*s^5*t^6 - 13177969*ep*mtt^4*mWW^4*s^5*t^6 - 56689311*ep^2*mtt^4*mWW^4*s^5*t^6 - 114632791*ep^3*mtt^4*mWW^4*s^5*t^6 - 109665361*ep^4*mtt^4*mWW^4*s^5*t^6 - 39967316*ep^5*mtt^4*mWW^4*s^5*t^6 + 1497804*mtt^3*mWW^5*s^5*t^6 + 17895266*ep*mtt^3*mWW^5*s^5*t^6 + 80873310*ep^2*mtt^3*mWW^5*s^5*t^6 + 170752634*ep^3*mtt^3*mWW^5*s^5*t^6 + 169953722*ep^4*mtt^3*mWW^5*s^5*t^6 + 64425256*ep^5*mtt^3*mWW^5*s^5*t^6 - 645428*mtt^2*mWW^6*s^5*t^6 - 7766818*ep*mtt^2*mWW^6*s^5*t^6 - 35290694*ep^2*mtt^2*mWW^6*s^5*t^6 - 75060678*ep^3*mtt^2*mWW^6*s^5*t^6 - 75402550*ep^4*mtt^2*mWW^6*s^5*t^6 - 28889992*ep^5*mtt^2*mWW^6*s^5*t^6 + 59380*mtt*mWW^7*s^5*t^6 + 666195*ep*mtt*mWW^7*s^5*t^6 + 2840319*ep^2*mtt*mWW^7*s^5*t^6 + 5858621*ep^3*mtt*mWW^7*s^5*t^6 + 5859265*ep^4*mtt*mWW^7*s^5*t^6 + 2268564*ep^5*mtt*mWW^7*s^5*t^6 + 14032*mWW^8*s^5*t^6 + 178163*ep*mWW^8*s^5*t^6 + 841253*ep^2*mWW^8*s^5*t^6 + 1815329*ep^3*mWW^8*s^5*t^6 + 1820995*ep^4*mWW^8*s^5*t^6 + 691140*ep^5*mWW^8*s^5*t^6 + 28224*mtt^7*s^6*t^6 + 295008*ep*mtt^7*s^6*t^6 + 1165248*ep^2*mtt^7*s^6*t^6 + 2208864*ep^3*mtt^7*s^6*t^6 + 2028096*ep^4*mtt^7*s^6*t^6 + 725760*ep^5*mtt^7*s^6*t^6 + 199672*mtt^6*mWW*s^6*t^6 + 1991736*ep*mtt^6*mWW*s^6*t^6 + 7391672*ep^2*mtt^6*mWW*s^6*t^6 + 13034312*ep^3*mtt^6*mWW*s^6*t^6 + 11054640*ep^4*mtt^6*mWW*s^6*t^6 + 3635488*ep^5*mtt^6*mWW*s^6*t^6 - 567744*mtt^5*mWW^2*s^6*t^6 - 6553076*ep*mtt^5*mWW^2*s^6*t^6 - 28775550*ep^2*mtt^5*mWW^2*s^6*t^6 - 59652872*ep^3*mtt^5*mWW^2*s^6*t^6 - 58838974*ep^4*mtt^5*mWW^2*s^6*t^6 - 22299864*ep^5*mtt^5*mWW^2*s^6*t^6 + 180404*mtt^4*mWW^3*s^6*t^6 + 2646208*ep*mtt^4*mWW^3*s^6*t^6 + 14042096*ep^2*mtt^4*mWW^3*s^6*t^6 + 33519976*ep^3*mtt^4*mWW^3*s^6*t^6 + 36902652*ep^4*mtt^4*mWW^3*s^6*t^6 + 15315680*ep^5*mtt^4*mWW^3*s^6*t^6 + 560260*mtt^3*mWW^4*s^6*t^6 + 6567870*ep*mtt^3*mWW^4*s^6*t^6 + 29240670*ep^2*mtt^3*mWW^4*s^6*t^6 + 60639414*ep^3*mtt^3*mWW^4*s^6*t^6 + 59063954*ep^4*mtt^3*mWW^4*s^6*t^6 + 21829632*ep^5*mtt^3*mWW^4*s^6*t^6 - 571380*mtt^2*mWW^5*s^6*t^6 - 7027538*ep*mtt^2*mWW^5*s^6*t^6 - 32628230*ep^2*mtt^2*mWW^5*s^6*t^6 - 70197494*ep^3*mtt^2*mWW^5*s^6*t^6 - 70768366*ep^4*mtt^2*mWW^5*s^6*t^6 - 27077936*ep^5*mtt^2*mWW^5*s^6*t^6 + 183484*mtt*mWW^6*s^6*t^6 + 2241926*ep*mtt*mWW^6*s^6*t^6 + 10325656*ep^2*mtt*mWW^6*s^6*t^6 + 22125018*ep^3*mtt*mWW^6*s^6*t^6 + 22297788*ep^4*mtt*mWW^6*s^6*t^6 + 8554344*ep^5*mtt*mWW^6*s^6*t^6 - 12920*mWW^7*s^6*t^6 - 154934*ep*mWW^7*s^6*t^6 - 703882*ep^2*mWW^7*s^6*t^6 - 1501778*ep^3*mWW^7*s^6*t^6 - 1516590*ep^4*mWW^7*s^6*t^6 - 584864*ep^5*mWW^7*s^6*t^6 - 16128*mtt^6*s^7*t^6 - 172608*ep*mtt^6*s^7*t^6 - 699936*ep^2*mtt^6*s^7*t^6 - 1360512*ep^3*mtt^6*s^7*t^6 - 1277856*ep^4*mtt^6*s^7*t^6 - 466560*ep^5*mtt^6*s^7*t^6 - 92120*mtt^5*mWW*s^7*t^6 - 915156*ep*mtt^5*mWW*s^7*t^6 - 3368060*ep^2*mtt^5*mWW*s^7*t^6 - 5864804*ep^3*mtt^5*mWW*s^7*t^6 - 4891548*ep^4*mtt^5*mWW*s^7*t^6 - 1575512*ep^5*mtt^5*mWW*s^7*t^6 + 254512*mtt^4*mWW^2*s^7*t^6 + 3049216*ep*mtt^4*mWW^2*s^7*t^6 + 13866606*ep^2*mtt^4*mWW^2*s^7*t^6 + 29514968*ep^3*mtt^4*mWW^2*s^7*t^6 + 29675658*ep^4*mtt^4*mWW^2*s^7*t^6 + 11402320*ep^5*mtt^4*mWW^2*s^7*t^6 - 108148*mtt^3*mWW^3*s^7*t^6 - 1549524*ep*mtt^3*mWW^3*s^7*t^6 - 8088274*ep^2*mtt^3*mWW^3*s^7*t^6 - 19042760*ep^3*mtt^3*mWW^3*s^7*t^6 - 20689118*ep^4*mtt^3*mWW^3*s^7*t^6 - 8465480*ep^5*mtt^3*mWW^3*s^7*t^6 - 119868*mtt^2*mWW^4*s^7*t^6 - 1451040*ep*mtt^2*mWW^4*s^7*t^6 - 6678010*ep^2*mtt^2*mWW^4*s^7*t^6 - 14151520*ep^3*mtt^2*mWW^4*s^7*t^6 - 13954506*ep^4*mtt^2*mWW^4*s^7*t^6 - 5189952*ep^5*mtt^2*mWW^4*s^7*t^6 + 103500*mtt*mWW^5*s^7*t^6 + 1299408*ep*mtt*mWW^5*s^7*t^6 + 6149582*ep^2*mtt*mWW^5*s^7*t^6 + 13388764*ep^3*mtt*mWW^5*s^7*t^6 + 13588466*ep^4*mtt*mWW^5*s^7*t^6 + 5218752*ep^5*mtt*mWW^5*s^7*t^6 - 21748*mWW^6*s^7*t^6 - 267304*ep*mWW^6*s^7*t^6 - 1238340*ep^2*mWW^6*s^7*t^6 - 2657944*ep^3*mWW^6*s^7*t^6 - 2674872*ep^4*mWW^6*s^7*t^6 - 1022960*ep^5*mWW^6*s^7*t^6 + 5040*mtt^5*s^8*t^6 + 54696*ep*mtt^5*s^8*t^6 + 225120*ep^2*mtt^5*s^8*t^6 + 443592*ep^3*mtt^5*s^8*t^6 + 421632*ep^4*mtt^5*s^8*t^6 + 155520*ep^5*mtt^5*s^8*t^6 + 20920*mtt^4*mWW*s^8*t^6 + 199372*ep*mtt^4*mWW*s^8*t^6 + 689044*ep^2*mtt^4*mWW*s^8*t^6 + 1102284*ep^3*mtt^4*mWW*s^8*t^6 + 821628*ep^4*mtt^4*mWW*s^8*t^6 + 227392*ep^5*mtt^4*mWW*s^8*t^6 - 63656*mtt^3*mWW^2*s^8*t^6 - 781746*ep*mtt^3*mWW^2*s^8*t^6 - 3630338*ep^2*mtt^3*mWW^2*s^8*t^6 - 7826558*ep^3*mtt^3*mWW^2*s^8*t^6 - 7922542*ep^4*mtt^3*mWW^2*s^8*t^6 - 3052392*ep^5*mtt^3*mWW^2*s^8*t^6 + 39360*mtt^2*mWW^3*s^8*t^6 + 546010*ep*mtt^2*mWW^3*s^8*t^6 + 2782546*ep^2*mtt^2*mWW^3*s^8*t^6 + 6409622*ep^3*mtt^2*mWW^3*s^8*t^6 + 6819278*ep^4*mtt^2*mWW^3*s^8*t^6 + 2733264*ep^5*mtt^2*mWW^3*s^8*t^6 + 3368*mtt*mWW^4*s^8*t^6 + 44306*ep*mtt*mWW^4*s^8*t^6 + 226690*ep^2*mtt*mWW^4*s^8*t^6 + 506862*ep^3*mtt*mWW^4*s^8*t^6 + 505406*ep^4*mtt*mWW^4*s^8*t^6 + 183816*ep^5*mtt*mWW^4*s^8*t^6 - 5032*mWW^5*s^8*t^6 - 60942*ep*mWW^5*s^8*t^6 - 280182*ep^2*mWW^5*s^8*t^6 - 597322*ep^3*mWW^5*s^8*t^6 - 596410*ep^4*mWW^5*s^8*t^6 - 225904*ep^5*mWW^5*s^8*t^6 - 672*mtt^4*s^9*t^6 - 7360*ep*mtt^4*s^9*t^6 - 30584*ep^2*mtt^4*s^9*t^6 - 60784*ep^3*mtt^4*s^9*t^6 - 58200*ep^4*mtt^4*s^9*t^6 - 21600*ep^5*mtt^4*s^9*t^6 - 1616*mtt^3*mWW*s^9*t^6 - 13248*ep*mtt^3*mWW*s^9*t^6 - 34152*ep^2*mtt^3*mWW*s^9*t^6 - 27968*ep^3*mtt^3*mWW*s^9*t^6 + 7984*ep^4*mtt^3*mWW*s^9*t^6 + 14440*ep^5*mtt^3*mWW*s^9*t^6 + 6896*mtt^2*mWW^2*s^9*t^6 + 85152*ep*mtt^2*mWW^2*s^9*t^6 + 396040*ep^2*mtt^2*mWW^2*s^9*t^6 + 849784*ep^3*mtt^2*mWW^2*s^9*t^6 + 852552*ep^4*mtt^2*mWW^2*s^9*t^6 + 324728*ep^5*mtt^2*mWW^2*s^9*t^6 - 6256*mtt*mWW^3*s^9*t^6 - 85728*ep*mtt*mWW^3*s^9*t^6 - 432984*ep^2*mtt*mWW^3*s^9*t^6 - 985056*ep^3*mtt*mWW^3*s^9*t^6 - 1032416*ep^4*mtt*mWW^3*s^9*t^6 - 407064*ep^5*mtt*mWW^3*s^9*t^6 + 1648*mWW^4*s^9*t^6 + 21088*ep*mWW^4*s^9*t^6 + 101056*ep^2*mWW^4*s^9*t^6 + 222376*ep^3*mWW^4*s^9*t^6 + 228128*ep^4*mWW^4*s^9*t^6 + 88664*ep^5*mWW^4*s^9*t^6 + 2512*mtt^12*t^7 + 30688*ep*mtt^12*t^7 + 140956*ep^2*mtt^12*t^7 + 303192*ep^3*mtt^12*t^7 + 308396*ep^4*mtt^12*t^7 + 119856*ep^5*mtt^12*t^7 + 5968*mtt^11*mWW*t^7 + 78306*ep*mtt^11*mWW*t^7 + 377626*ep^2*mtt^11*mWW*t^7 + 832430*ep^3*mtt^11*mWW*t^7 + 854558*ep^4*mtt^11*mWW*t^7 + 332312*ep^5*mtt^11*mWW*t^7 - 47340*mtt^10*mWW^2*t^7 - 582994*ep*mtt^10*mWW^2*t^7 - 2691154*ep^2*mtt^10*mWW^2*t^7 - 5795886*ep^3*mtt^10*mWW^2*t^7 - 5888362*ep^4*mtt^10*mWW^2*t^7 - 2282824*ep^5*mtt^10*mWW^2*t^7 + 61052*mtt^9*mWW^3*t^7 + 704686*ep*mtt^9*mWW^3*t^7 + 3087210*ep^2*mtt^9*mWW^3*t^7 + 6429754*ep^3*mtt^9*mWW^3*t^7 + 6410666*ep^4*mtt^9*mWW^3*t^7 + 2465672*ep^5*mtt^9*mWW^3*t^7 + 24820*mtt^8*mWW^4*t^7 + 396642*ep*mtt^8*mWW^4*t^7 + 2158782*ep^2*mtt^8*mWW^4*t^7 + 5106238*ep^3*mtt^8*mWW^4*t^7 + 5454582*ep^4*mtt^8*mWW^4*t^7 + 2155896*ep^5*mtt^8*mWW^4*t^7 - 111396*mtt^7*mWW^5*t^7 - 1418314*ep*mtt^7*mWW^5*t^7 - 6726562*ep^2*mtt^7*mWW^5*t^7 - 14769174*ep^3*mtt^7*mWW^5*t^7 - 15182914*ep^4*mtt^7*mWW^5*t^7 - 5905960*ep^5*mtt^7*mWW^5*t^7 + 88060*mtt^6*mWW^6*t^7 + 1056338*ep*mtt^6*mWW^6*t^7 + 4787254*ep^2*mtt^6*mWW^6*t^7 + 10218382*ep^3*mtt^6*mWW^6*t^7 + 10336166*ep^4*mtt^6*mWW^6*t^7 + 3985720*ep^5*mtt^6*mWW^6*t^7 - 23212*mtt^5*mWW^7*t^7 - 250702*ep*mtt^5*mWW^7*t^7 - 1033906*ep^2*mtt^5*mWW^7*t^7 - 2061962*ep^3*mtt^5*mWW^7*t^7 - 1994754*ep^4*mtt^5*mWW^7*t^7 - 746984*ep^5*mtt^5*mWW^7*t^7 - 1524*mtt^4*mWW^8*t^7 - 26962*ep*mtt^4*mWW^8*t^7 - 154570*ep^2*mtt^4*mWW^8*t^7 - 377382*ep^3*mtt^4*mWW^8*t^7 - 414082*ep^4*mtt^4*mWW^8*t^7 - 169000*ep^5*mtt^4*mWW^8*t^7 + 1028*mtt^3*mWW^9*t^7 + 11912*ep*mtt^3*mWW^9*t^7 + 52528*ep^2*mtt^3*mWW^9*t^7 + 110584*ep^3*mtt^3*mWW^9*t^7 + 112092*ep^4*mtt^3*mWW^9*t^7 + 44016*ep^5*mtt^3*mWW^9*t^7 + 32*mtt^2*mWW^10*t^7 + 400*ep*mtt^2*mWW^10*t^7 + 1836*ep^2*mtt^2*mWW^10*t^7 + 3824*ep^3*mtt^2*mWW^10*t^7 + 3652*ep^4*mtt^2*mWW^10*t^7 + 1296*ep^5*mtt^2*mWW^10*t^7 - 13344*mtt^11*s*t^7 - 169656*ep*mtt^11*s*t^7 - 804508*ep^2*mtt^11*s*t^7 - 1769888*ep^3*mtt^11*s*t^7 - 1829116*ep^4*mtt^11*s*t^7 - 719088*ep^5*mtt^11*s*t^7 - 34088*mtt^10*mWW*s*t^7 - 446832*ep*mtt^10*mWW*s*t^7 - 2152990*ep^2*mtt^10*mWW*s*t^7 - 4742540*ep^3*mtt^10*mWW*s*t^7 - 4865910*ep^4*mtt^10*mWW*s*t^7 - 1891480*ep^5*mtt^10*mWW*s*t^7 + 200724*mtt^9*mWW^2*s*t^7 + 2592141*ep*mtt^9*mWW^2*s*t^7 + 12423477*ep^2*mtt^9*mWW^2*s*t^7 + 27483139*ep^3*mtt^9*mWW^2*s*t^7 + 28467395*ep^4*mtt^9*mWW^2*s*t^7 + 11195164*ep^5*mtt^9*mWW^2*s*t^7 - 154870*mtt^8*mWW^3*s*t^7 - 2015301*ep*mtt^8*mWW^3*s*t^7 - 9796645*ep^2*mtt^8*mWW^3*s*t^7 - 22134235*ep^3*mtt^8*mWW^3*s*t^7 - 23491113*ep^4*mtt^8*mWW^3*s*t^7 - 9471796*ep^5*mtt^8*mWW^3*s*t^7 - 214050*mtt^7*mWW^4*s*t^7 - 2696393*ep*mtt^7*mWW^4*s*t^7 - 12560583*ep^2*mtt^7*mWW^4*s*t^7 - 26865995*ep^3*mtt^7*mWW^4*s*t^7 - 26794311*ep^4*mtt^7*mWW^4*s*t^7 - 10109228*ep^5*mtt^7*mWW^4*s*t^7 + 319214*mtt^6*mWW^5*s*t^7 + 4098805*ep*mtt^6*mWW^5*s*t^7 + 19540995*ep^2*mtt^6*mWW^5*s*t^7 + 42998307*ep^3*mtt^6*mWW^5*s*t^7 + 44257515*ep^4*mtt^6*mWW^5*s*t^7 + 17261884*ep^5*mtt^6*mWW^5*s*t^7 - 42094*mtt^5*mWW^6*s*t^7 - 676849*ep*mtt^5*mWW^6*s*t^7 - 3781509*ep^2*mtt^5*mWW^6*s*t^7 - 9349423*ep^3*mtt^5*mWW^6*s*t^7 - 10544161*ep^4*mtt^5*mWW^6*s*t^7 - 4433364*ep^5*mtt^5*mWW^6*s*t^7 - 104122*mtt^4*mWW^7*s*t^7 - 1165843*ep*mtt^4*mWW^7*s*t^7 - 4911413*ep^2*mtt^4*mWW^7*s*t^7 - 9740741*ep^3*mtt^4*mWW^7*s*t^7 - 9161565*ep^4*mtt^4*mWW^7*s*t^7 - 3289956*ep^5*mtt^4*mWW^7*s*t^7 + 43234*mtt^3*mWW^8*s*t^7 + 478913*ep*mtt^3*mWW^8*s*t^7 + 2007531*ep^2*mtt^3*mWW^8*s*t^7 + 3998795*ep^3*mtt^3*mWW^8*s*t^7 + 3803947*ep^4*mtt^3*mWW^8*s*t^7 + 1386940*ep^5*mtt^3*mWW^8*s*t^7 + 986*mtt^2*mWW^9*s*t^7 + 18859*ep*mtt^2*mWW^9*s*t^7 + 111671*ep^2*mtt^2*mWW^9*s*t^7 + 277297*ep^3*mtt^2*mWW^9*s*t^7 + 309239*ep^4*mtt^2*mWW^9*s*t^7 + 128908*ep^5*mtt^2*mWW^9*s*t^7 - 1542*mtt*mWW^10*s*t^7 - 17244*ep*mtt*mWW^10*s*t^7 - 73272*ep^2*mtt*mWW^10*s*t^7 - 148980*ep^3*mtt*mWW^10*s*t^7 - 146442*ep^4*mtt*mWW^10*s*t^7 - 56040*ep^5*mtt*mWW^10*s*t^7 - 48*mWW^11*s*t^7 - 600*ep*mWW^11*s*t^7 - 2754*ep^2*mWW^11*s*t^7 - 5736*ep^3*mWW^11*s*t^7 - 5478*ep^4*mWW^11*s*t^7 - 1944*ep^5*mWW^11*s*t^7 + 22176*mtt^10*s^2*t^7 + 319504*ep*mtt^10*s^2*t^7 + 1652496*ep^2*mtt^10*s^2*t^7 + 3843760*ep^3*mtt^10*s^2*t^7 + 4121936*ep^4*mtt^10*s^2*t^7 + 1662528*ep^5*mtt^10*s^2*t^7 + 68584*mtt^9*mWW*s^2*t^7 + 936770*ep*mtt^9*mWW*s^2*t^7 + 4645606*ep^2*mtt^9*mWW*s^2*t^7 + 10427254*ep^3*mtt^9*mWW*s^2*t^7 + 10838610*ep^4*mtt^9*mWW*s^2*t^7 + 4254056*ep^5*mtt^9*mWW*s^2*t^7 - 216368*mtt^8*mWW^2*s^2*t^7 - 3409167*ep*mtt^8*mWW^2*s^2*t^7 - 18576051*ep^2*mtt^8*mWW^2*s^2*t^7 - 44521857*ep^3*mtt^8*mWW^2*s^2*t^7 - 48627801*ep^4*mtt^8*mWW^2*s^2*t^7 - 19842836*ep^5*mtt^8*mWW^2*s^2*t^7 - 144880*mtt^7*mWW^3*s^2*t^7 - 647592*ep*mtt^7*mWW^3*s^2*t^7 + 1538812*ep^2*mtt^7*mWW^3*s^2*t^7 + 11094544*ep^3*mtt^7*mWW^3*s^2*t^7 + 17598332*ep^4*mtt^7*mWW^3*s^2*t^7 + 8791024*ep^5*mtt^7*mWW^3*s^2*t^7 + 566156*mtt^6*mWW^4*s^2*t^7 + 6556003*ep*mtt^6*mWW^4*s^2*t^7 + 28430835*ep^2*mtt^6*mWW^4*s^2*t^7 + 57585869*ep^3*mtt^6*mWW^4*s^2*t^7 + 55167677*ep^4*mtt^6*mWW^4*s^2*t^7 + 20277220*ep^5*mtt^6*mWW^4*s^2*t^7 - 73662*mtt^5*mWW^5*s^2*t^7 - 1467778*ep*mtt^5*mWW^5*s^2*t^7 - 8902558*ep^2*mtt^5*mWW^5*s^2*t^7 - 22540634*ep^3*mtt^5*mWW^5*s^2*t^7 - 25479200*ep^4*mtt^5*mWW^5*s^2*t^7 - 10709088*ep^5*mtt^5*mWW^5*s^2*t^7 - 536162*mtt^4*mWW^6*s^2*t^7 - 5846349*ep*mtt^4*mWW^6*s^2*t^7 - 23999775*ep^2*mtt^4*mWW^6*s^2*t^7 - 46595007*ep^3*mtt^4*mWW^6*s^2*t^7 - 43113447*ep^4*mtt^4*mWW^6*s^2*t^7 - 15283820*ep^5*mtt^4*mWW^6*s^2*t^7 + 384900*mtt^3*mWW^7*s^2*t^7 + 4334908*ep*mtt^3*mWW^7*s^2*t^7 + 18446568*ep^2*mtt^3*mWW^7*s^2*t^7 + 37160244*ep^3*mtt^3*mWW^7*s^2*t^7 + 35678500*ep^4*mtt^3*mWW^7*s^2*t^7 + 13131600*ep^5*mtt^3*mWW^7*s^2*t^7 - 59608*mtt^2*mWW^8*s^2*t^7 - 634667*ep*mtt^2*mWW^8*s^2*t^7 - 2569919*ep^2*mtt^2*mWW^8*s^2*t^7 - 5015437*ep^3*mtt^2*mWW^8*s^2*t^7 - 4733437*ep^4*mtt^2*mWW^8*s^2*t^7 - 1725412*ep^5*mtt^2*mWW^8*s^2*t^7 - 13374*mtt*mWW^9*s^2*t^7 - 166612*ep*mtt*mWW^9*s^2*t^7 - 771676*ep^2*mtt*mWW^9*s^2*t^7 - 1651712*ep^3*mtt*mWW^9*s^2*t^7 - 1657666*ep^4*mtt*mWW^9*s^2*t^7 - 632840*ep^5*mtt*mWW^9*s^2*t^7 + 2238*mWW^10*s^2*t^7 + 24980*ep*mWW^10*s^2*t^7 + 105662*ep^2*mWW^10*s^2*t^7 + 212976*ep^3*mWW^10*s^2*t^7 + 206496*ep^4*mWW^10*s^2*t^7 + 77568*ep^5*mWW^10*s^2*t^7 + 7392*mtt^9*s^3*t^7 - 63952*ep*mtt^9*s^3*t^7 - 881552*ep^2*mtt^9*s^3*t^7 - 2817584*ep^3*mtt^9*s^3*t^7 - 3543568*ep^4*mtt^9*s^3*t^7 - 1571136*ep^5*mtt^9*s^3*t^7 - 41368*mtt^8*mWW*s^3*t^7 - 757200*ep*mtt^8*mWW*s^3*t^7 - 4411186*ep^2*mtt^8*mWW*s^3*t^7 - 10860484*ep^3*mtt^8*mWW*s^3*t^7 - 11982114*ep^4*mtt^8*mWW*s^3*t^7 - 4905088*ep^5*mtt^8*mWW*s^3*t^7 - 288984*mtt^7*mWW^2*s^3*t^7 - 1646906*ep*mtt^7*mWW^2*s^3*t^7 - 315242*ep^2*mtt^7*mWW^2*s^3*t^7 + 10956502*ep^3*mtt^7*mWW^2*s^3*t^7 + 19927566*ep^4*mtt^7*mWW^2*s^3*t^7 + 10308272*ep^5*mtt^7*mWW^2*s^3*t^7 + 1034396*mtt^6*mWW^3*s^3*t^7 + 10194423*ep*mtt^6*mWW^3*s^3*t^7 + 37173659*ep^2*mtt^6*mWW^3*s^3*t^7 + 63624873*ep^3*mtt^6*mWW^3*s^3*t^7 + 51736685*ep^4*mtt^6*mWW^3*s^3*t^7 + 16194516*ep^5*mtt^6*mWW^3*s^3*t^7 - 767840*mtt^5*mWW^4*s^3*t^7 - 8732364*ep*mtt^5*mWW^4*s^3*t^7 - 37372974*ep^2*mtt^5*mWW^4*s^3*t^7 - 75295476*ep^3*mtt^5*mWW^4*s^3*t^7 - 72322042*ep^4*mtt^5*mWW^4*s^3*t^7 - 26892456*ep^5*mtt^5*mWW^4*s^3*t^7 - 601312*mtt^4*mWW^5*s^3*t^7 - 6454223*ep*mtt^4*mWW^5*s^3*t^7 - 26108263*ep^2*mtt^4*mWW^5*s^3*t^7 - 49872065*ep^3*mtt^4*mWW^5*s^3*t^7 - 45228045*ep^4*mtt^4*mWW^5*s^3*t^7 - 15573484*ep^5*mtt^4*mWW^5*s^3*t^7 + 1058616*mtt^3*mWW^6*s^3*t^7 + 12090956*ep*mtt^3*mWW^6*s^3*t^7 + 52113766*ep^2*mtt^3*mWW^6*s^3*t^7 + 105776652*ep^3*mtt^3*mWW^6*s^3*t^7 + 101930634*ep^4*mtt^3*mWW^6*s^3*t^7 + 37575152*ep^5*mtt^3*mWW^6*s^3*t^7 - 441716*mtt^2*mWW^7*s^3*t^7 - 5072157*ep*mtt^2*mWW^7*s^3*t^7 - 22020845*ep^2*mtt^2*mWW^7*s^3*t^7 - 45149387*ep^3*mtt^2*mWW^7*s^3*t^7 - 44036763*ep^4*mtt^2*mWW^7*s^3*t^7 - 16453196*ep^5*mtt^2*mWW^7*s^3*t^7 + 32960*mtt*mWW^8*s^3*t^7 + 344170*ep*mtt*mWW^8*s^3*t^7 + 1374510*ep^2*mtt*mWW^8*s^3*t^7 + 2683354*ep^3*mtt*mWW^8*s^3*t^7 + 2567966*ep^4*mtt*mWW^8*s^3*t^7 + 958520*ep^5*mtt*mWW^8*s^3*t^7 + 7856*mWW^9*s^3*t^7 + 97253*ep*mWW^9*s^3*t^7 + 448127*ep^2*mWW^9*s^3*t^7 + 953615*ep^3*mWW^9*s^3*t^7 + 949681*ep^4*mWW^9*s^3*t^7 + 358900*ep^5*mWW^9*s^3*t^7 - 79296*mtt^8*s^4*t^7 - 691824*ep*mtt^8*s^4*t^7 - 2121112*ep^2*mtt^8*s^4*t^7 - 2901920*ep^3*mtt^8*s^4*t^7 - 1726648*ep^4*mtt^8*s^4*t^7 - 319200*ep^5*mtt^8*s^4*t^7 - 44360*mtt^7*mWW*s^4*t^7 - 78338*ep*mtt^7*mWW*s^4*t^7 + 1436570*ep^2*mtt^7*mWW*s^4*t^7 + 5932194*ep^3*mtt^7*mWW*s^4*t^7 + 8149134*ep^4*mtt^7*mWW*s^4*t^7 + 3783200*ep^5*mtt^7*mWW*s^4*t^7 + 983660*mtt^6*mWW^2*s^4*t^7 + 9478056*ep*mtt^6*mWW^2*s^4*t^7 + 33728904*ep^2*mtt^6*mWW^2*s^4*t^7 + 56518624*ep^3*mtt^6*mWW^2*s^4*t^7 + 45107100*ep^4*mtt^6*mWW^2*s^4*t^7 + 13828936*ep^5*mtt^6*mWW^2*s^4*t^7 - 1734836*mtt^5*mWW^3*s^4*t^7 - 18729205*ep*mtt^5*mWW^3*s^4*t^7 - 76456681*ep^2*mtt^5*mWW^3*s^4*t^7 - 148194315*ep^3*mtt^5*mWW^3*s^4*t^7 - 137720991*ep^4*mtt^5*mWW^3*s^4*t^7 - 49584500*ep^5*mtt^5*mWW^3*s^4*t^7 + 706312*mtt^4*mWW^4*s^4*t^7 + 8303254*ep*mtt^4*mWW^4*s^4*t^7 + 36868972*ep^2*mtt^4*mWW^4*s^4*t^7 + 77153466*ep^3*mtt^4*mWW^4*s^4*t^7 + 76967236*ep^4*mtt^4*mWW^4*s^4*t^7 + 29678624*ep^5*mtt^4*mWW^4*s^4*t^7 + 761102*mtt^3*mWW^5*s^4*t^7 + 8671332*ep*mtt^3*mWW^5*s^4*t^7 + 37310556*ep^2*mtt^3*mWW^5*s^4*t^7 + 75165208*ep^3*mtt^3*mWW^5*s^4*t^7 + 71436098*ep^4*mtt^3*mWW^5*s^4*t^7 + 25786512*ep^5*mtt^3*mWW^5*s^4*t^7 - 808550*mtt^2*mWW^6*s^4*t^7 - 9490684*ep*mtt^2*mWW^6*s^4*t^7 - 42017390*ep^2*mtt^2*mWW^6*s^4*t^7 - 87075880*ep^3*mtt^2*mWW^6*s^4*t^7 - 85259600*ep^4*mtt^2*mWW^6*s^4*t^7 - 31847896*ep^5*mtt^2*mWW^6*s^4*t^7 + 225654*mtt*mWW^7*s^4*t^7 + 2644571*ep*mtt*mWW^7*s^4*t^7 + 11706975*ep^2*mtt*mWW^7*s^4*t^7 + 24344729*ep^3*mtt*mWW^7*s^4*t^7 + 23986411*ep^4*mtt*mWW^7*s^4*t^7 + 9034740*ep^5*mtt*mWW^7*s^4*t^7 - 9686*mWW^8*s^4*t^7 - 106202*ep*mWW^8*s^4*t^7 - 446714*ep^2*mWW^8*s^4*t^7 - 906106*ep^3*mWW^8*s^4*t^7 - 888820*ep^4*mWW^8*s^4*t^7 - 337376*ep^5*mWW^8*s^4*t^7 + 127008*mtt^7*s^5*t^7 + 1244992*ep*mtt^7*s^5*t^7 + 4546584*ep^2*mtt^7*s^5*t^7 + 7931728*ep^3*mtt^7*s^5*t^7 + 6699224*ep^4*mtt^7*s^5*t^7 + 2208864*ep^5*mtt^7*s^5*t^7 + 76072*mtt^6*mWW*s^5*t^7 + 374424*ep*mtt^6*mWW*s^5*t^7 - 482846*ep^2*mtt^6*mWW*s^5*t^7 - 4615980*ep^3*mtt^6*mWW*s^5*t^7 - 7425918*ep^4*mtt^6*mWW*s^5*t^7 - 3699352*ep^5*mtt^6*mWW*s^5*t^7 - 1089948*mtt^5*mWW^2*s^5*t^7 - 11310951*ep*mtt^5*mWW^2*s^5*t^7 - 44219747*ep^2*mtt^5*mWW^2*s^5*t^7 - 82212137*ep^3*mtt^5*mWW^2*s^5*t^7 - 73401077*ep^4*mtt^5*mWW^2*s^5*t^7 - 25389620*ep^5*mtt^5*mWW^2*s^5*t^7 + 1512362*mtt^4*mWW^3*s^5*t^7 + 17239738*ep*mtt^4*mWW^3*s^5*t^7 + 74543302*ep^2*mtt^4*mWW^3*s^5*t^7 + 152119590*ep^3*mtt^4*mWW^3*s^5*t^7 + 147797432*ep^4*mtt^4*mWW^3*s^5*t^7 + 55241152*ep^5*mtt^4*mWW^3*s^5*t^7 - 512670*mtt^3*mWW^4*s^5*t^7 - 6285207*ep*mtt^3*mWW^4*s^5*t^7 - 29030063*ep^2*mtt^3*mWW^4*s^5*t^7 - 62752921*ep^3*mtt^3*mWW^4*s^5*t^7 - 64216615*ep^4*mtt^3*mWW^4*s^5*t^7 - 25208948*ep^5*mtt^3*mWW^4*s^5*t^7 - 338778*mtt^2*mWW^5*s^5*t^7 - 3968409*ep*mtt^2*mWW^5*s^5*t^7 - 17564729*ep^2*mtt^2*mWW^5*s^5*t^7 - 36093555*ep^3*mtt^2*mWW^5*s^5*t^7 - 34739949*ep^4*mtt^2*mWW^5*s^5*t^7 - 12644780*ep^5*mtt^2*mWW^5*s^5*t^7 + 270370*mtt*mWW^6*s^5*t^7 + 3234138*ep*mtt*mWW^6*s^5*t^7 + 14578018*ep^2*mtt*mWW^6*s^5*t^7 + 30587638*ep^3*mtt*mWW^6*s^5*t^7 + 30192964*ep^4*mtt*mWW^6*s^5*t^7 + 11342360*ep^5*mtt*mWW^6*s^5*t^7 - 44416*mWW^7*s^5*t^7 - 527925*ep*mWW^7*s^5*t^7 - 2366919*ep^2*mWW^7*s^5*t^7 - 4959803*ep^3*mWW^7*s^5*t^7 - 4905261*ep^4*mWW^7*s^5*t^7 - 1850636*ep^5*mWW^7*s^5*t^7 - 102816*mtt^6*s^6*t^7 - 1042384*ep*mtt^6*s^6*t^7 - 3969392*ep^2*mtt^6*s^6*t^7 - 7242032*ep^3*mtt^6*s^6*t^7 - 6401584*ep^4*mtt^6*s^6*t^7 - 2208192*ep^5*mtt^6*s^6*t^7 - 26152*mtt^5*mWW*s^6*t^7 + 87622*ep*mtt^5*mWW*s^6*t^7 + 2040050*ep^2*mtt^5*mWW*s^6*t^7 + 7055890*ep^3*mtt^5*mWW*s^6*t^7 + 9211350*ep^4*mtt^5*mWW*s^6*t^7 + 4183880*ep^5*mtt^5*mWW*s^6*t^7 + 611768*mtt^4*mWW^2*s^6*t^7 + 6533161*ep*mtt^4*mWW^2*s^6*t^7 + 26396205*ep^2*mtt^4*mWW^2*s^6*t^7 + 50593815*ep^3*mtt^4*mWW^2*s^6*t^7 + 46405759*ep^4*mtt^4*mWW^2*s^6*t^7 + 16433852*ep^5*mtt^4*mWW^2*s^6*t^7 - 755568*mtt^3*mWW^3*s^6*t^7 - 8976917*ep*mtt^3*mWW^3*s^6*t^7 - 40384181*ep^2*mtt^3*mWW^3*s^6*t^7 - 84994315*ep^3*mtt^3*mWW^3*s^6*t^7 - 84515183*ep^4*mtt^3*mWW^3*s^6*t^7 - 32129356*ep^5*mtt^3*mWW^3*s^6*t^7 + 264640*mtt^2*mWW^4*s^6*t^7 + 3297309*ep*mtt^2*mWW^4*s^6*t^7 + 15430175*ep^2*mtt^2*mWW^4*s^6*t^7 + 33567755*ep^3*mtt^2*mWW^4*s^6*t^7 + 34376885*ep^4*mtt^2*mWW^4*s^6*t^7 + 13436892*ep^5*mtt^2*mWW^4*s^6*t^7 + 38008*mtt*mWW^5*s^6*t^7 + 451523*ep*mtt*mWW^5*s^6*t^7 + 2038259*ep^2*mtt*mWW^5*s^6*t^7 + 4212373*ep^3*mtt*mWW^5*s^6*t^7 + 4017257*ep^4*mtt*mWW^5*s^6*t^7 + 1427396*ep^5*mtt*mWW^5*s^6*t^7 - 29880*mWW^6*s^6*t^7 - 355402*ep*mWW^6*s^6*t^7 - 1592988*ep^2*mWW^6*s^6*t^7 - 3323934*ep^3*mWW^6*s^6*t^7 - 3263220*ep^4*mWW^6*s^6*t^7 - 1219544*ep^5*mWW^6*s^6*t^7 + 45984*mtt^5*s^7*t^7 + 470736*ep*mtt^5*s^7*t^7 + 1812464*ep^2*mtt^5*s^7*t^7 + 3341680*ep^3*mtt^5*s^7*t^7 + 2981744*ep^4*mtt^5*s^7*t^7 + 1036992*ep^5*mtt^5*s^7*t^7 - 14504*mtt^4*mWW*s^7*t^7 - 347920*ep*mtt^4*mWW*s^7*t^7 - 2289526*ep^2*mtt^4*mWW*s^7*t^7 - 6035164*ep^3*mtt^4*mWW*s^7*t^7 - 6967590*ep^4*mtt^4*mWW*s^7*t^7 - 2948176*ep^5*mtt^4*mWW*s^7*t^7 - 169760*mtt^3*mWW^2*s^7*t^7 - 1810404*ep*mtt^3*mWW^2*s^7*t^7 - 7309284*ep^2*mtt^3*mWW^2*s^7*t^7 - 13959392*ep^3*mtt^3*mWW^2*s^7*t^7 - 12717512*ep^4*mtt^3*mWW^2*s^7*t^7 - 4460648*ep^5*mtt^3*mWW^2*s^7*t^7 + 205920*mtt^2*mWW^3*s^7*t^7 + 2528392*ep*mtt^2*mWW^3*s^7*t^7 + 11712364*ep^2*mtt^2*mWW^3*s^7*t^7 + 25148232*ep^3*mtt^2*mWW^3*s^7*t^7 + 25329148*ep^4*mtt^2*mWW^3*s^7*t^7 + 9703408*ep^5*mtt^2*mWW^3*s^7*t^7 - 74464*mtt*mWW^4*s^7*t^7 - 925052*ep*mtt*mWW^4*s^7*t^7 - 4317108*ep^2*mtt*mWW^4*s^7*t^7 - 9331640*ep^3*mtt*mWW^4*s^7*t^7 - 9465224*ep^4*mtt*mWW^4*s^7*t^7 - 3654488*ep^5*mtt*mWW^4*s^7*t^7 + 6824*mWW^5*s^7*t^7 + 86968*ep*mWW^5*s^7*t^7 + 413378*ep^2*mWW^5*s^7*t^7 + 906124*ep^3*mWW^5*s^7*t^7 + 930474*ep^4*mWW^5*s^7*t^7 + 363680*ep^5*mWW^5*s^7*t^7 - 10512*mtt^4*s^8*t^7 - 106928*ep*mtt^4*s^8*t^7 - 408228*ep^2*mtt^4*s^8*t^7 - 745016*ep^3*mtt^4*s^8*t^7 - 657172*ep^4*mtt^4*s^8*t^7 - 225744*ep^5*mtt^4*s^8*t^7 + 12088*mtt^3*mWW*s^8*t^7 + 182680*ep*mtt^3*mWW*s^8*t^7 + 980596*ep^2*mtt^3*mWW*s^8*t^7 + 2326184*ep^3*mtt^3*mWW*s^8*t^7 + 2517804*ep^4*mtt^3*mWW*s^8*t^7 + 1019288*ep^5*mtt^3*mWW*s^8*t^7 + 14456*mtt^2*mWW^2*s^8*t^7 + 130272*ep*mtt^2*mWW^2*s^8*t^7 + 420800*ep^2*mtt^2*mWW^2*s^8*t^7 + 604616*ep^3*mtt^2*mWW^2*s^8*t^7 + 371864*ep^4*mtt^2*mWW^2*s^8*t^7 + 67864*ep^5*mtt^2*mWW^2*s^8*t^7 - 23128*mtt*mWW^3*s^8*t^7 - 292120*ep*mtt*mWW^3*s^8*t^7 - 1387356*ep^2*mtt*mWW^3*s^8*t^7 - 3025256*ep^3*mtt*mWW^3*s^8*t^7 - 3073044*ep^4*mtt*mWW^3*s^8*t^7 - 1181800*ep^5*mtt*mWW^3*s^8*t^7 + 7096*mWW^4*s^8*t^7 + 85808*ep*mWW^4*s^8*t^7 + 391964*ep^2*mWW^4*s^8*t^7 + 832704*ep^3*mWW^4*s^8*t^7 + 831812*ep^4*mWW^4*s^8*t^7 + 316488*ep^5*mWW^4*s^8*t^7 + 896*mtt^3*s^9*t^7 + 8824*ep*mtt^3*s^9*t^7 + 32292*ep^2*mtt^3*s^9*t^7 + 56080*ep^3*mtt^3*s^9*t^7 + 46788*ep^4*mtt^3*s^9*t^7 + 15120*ep^5*mtt^3*s^9*t^7 - 2240*mtt^2*mWW*s^9*t^7 - 29512*ep*mtt^2*mWW*s^9*t^7 - 143900*ep^2*mtt^2*mWW*s^9*t^7 - 319784*ep^3*mtt^2*mWW*s^9*t^7 - 329924*ep^4*mtt^2*mWW*s^9*t^7 - 128640*ep^5*mtt^2*mWW*s^9*t^7 + 1792*mtt*mWW^2*s^9*t^7 + 26792*ep*mtt*mWW^2*s^9*t^7 + 142092*ep^2*mtt*mWW^2*s^9*t^7 + 332576*ep^3*mtt*mWW^2*s^9*t^7 + 355068*ep^4*mtt*mWW^2*s^9*t^7 + 141840*ep^5*mtt*mWW^2*s^9*t^7 - 448*mWW^3*s^9*t^7 - 6104*ep*mWW^3*s^9*t^7 - 30484*ep^2*mWW^3*s^9*t^7 - 68872*ep^3*mWW^3*s^9*t^7 - 71932*ep^4*mWW^3*s^9*t^7 - 28320*ep^5*mWW^3*s^9*t^7 - 8032*mtt^11*t^8 - 96208*ep*mtt^11*t^8 - 434016*ep^2*mtt^11*t^8 - 919360*ep^3*mtt^11*t^8 - 922960*ep^4*mtt^11*t^8 - 354624*ep^5*mtt^11*t^8 + 7040*mtt^10*mWW*t^8 + 74602*ep*mtt^10*mWW*t^8 + 304126*ep^2*mtt^10*mWW*t^8 + 608790*ep^3*mtt^10*mWW*t^8 + 599226*ep^4*mtt^10*mWW*t^8 + 231176*ep^5*mtt^10*mWW*t^8 + 58704*mtt^9*mWW^2*t^8 + 724356*ep*mtt^9*mWW^2*t^8 + 3334640*ep^2*mtt^9*mWW^2*t^8 + 7123124*ep^3*mtt^9*mWW^2*t^8 + 7152760*ep^4*mtt^9*mWW^2*t^8 + 2735776*ep^5*mtt^9*mWW^2*t^8 - 130988*mtt^8*mWW^3*t^8 - 1550310*ep*mtt^8*mWW^3*t^8 - 6913810*ep^2*mtt^8*mWW^3*t^8 - 14495322*ep^3*mtt^8*mWW^3*t^8 - 14422490*ep^4*mtt^8*mWW^3*t^8 - 5501000*ep^5*mtt^8*mWW^3*t^8 + 75084*mtt^7*mWW^4*t^8 + 811380*ep*mtt^7*mWW^4*t^8 + 3335120*ep^2*mtt^7*mWW^4*t^8 + 6600524*ep^3*mtt^7*mWW^4*t^8 + 6343156*ep^4*mtt^7*mWW^4*t^8 + 2384656*ep^5*mtt^7*mWW^4*t^8 + 38552*mtt^6*mWW^5*t^8 + 542798*ep*mtt^6*mWW^5*t^8 + 2743810*ep^2*mtt^6*mWW^5*t^8 + 6215842*ep^3*mtt^6*mWW^5*t^8 + 6457998*ep^4*mtt^6*mWW^5*t^8 + 2503320*ep^5*mtt^6*mWW^5*t^8 - 59480*mtt^5*mWW^6*t^8 - 728292*ep*mtt^5*mWW^6*t^8 - 3343152*ep^2*mtt^5*mWW^6*t^8 - 7157108*ep^3*mtt^5*mWW^6*t^8 - 7211568*ep^4*mtt^5*mWW^6*t^8 - 2759040*ep^5*mtt^5*mWW^6*t^8 + 20356*mtt^4*mWW^7*t^8 + 232094*ep*mtt^4*mWW^7*t^8 + 1004154*ep^2*mtt^4*mWW^7*t^8 + 2066098*ep^3*mtt^4*mWW^7*t^8 + 2032778*ep^4*mtt^4*mWW^7*t^8 + 767880*ep^5*mtt^4*mWW^7*t^8 - 932*mtt^3*mWW^8*t^8 - 6980*ep*mtt^3*mWW^8*t^8 - 16176*ep^2*mtt^3*mWW^8*t^8 - 12876*ep^3*mtt^3*mWW^8*t^8 - 172*ep^4*mtt^3*mWW^8*t^8 + 2576*ep^5*mtt^3*mWW^8*t^8 - 304*mtt^2*mWW^9*t^8 - 3440*ep*mtt^2*mWW^9*t^8 - 14696*ep^2*mtt^2*mWW^9*t^8 - 29712*ep^3*mtt^2*mWW^9*t^8 - 28728*ep^4*mtt^2*mWW^9*t^8 - 10720*ep^5*mtt^2*mWW^9*t^8 + 37056*mtt^10*s*t^8 + 462024*ep*mtt^10*s*t^8 + 2154012*ep^2*mtt^10*s*t^8 + 4671624*ep^3*mtt^10*s*t^8 + 4769220*ep^4*mtt^10*s*t^8 + 1854864*ep^5*mtt^10*s*t^8 - 18800*mtt^9*mWW*s*t^8 - 228244*ep*mtt^9*mWW*s*t^8 - 1065784*ep^2*mtt^9*mWW*s*t^8 - 2389372*ep^3*mtt^9*mWW*s*t^8 - 2562776*ep^4*mtt^9*mWW*s*t^8 - 1052064*ep^5*mtt^9*mWW*s*t^8 - 230468*mtt^8*mWW^2*s*t^8 - 2907385*ep*mtt^8*mWW^2*s*t^8 - 13622667*ep^2*mtt^8*mWW^2*s*t^8 - 29470999*ep^3*mtt^8*mWW^2*s*t^8 - 29870333*ep^4*mtt^8*mWW^2*s*t^8 - 11504708*ep^5*mtt^8*mWW^2*s*t^8 + 347764*mtt^7*mWW^3*s*t^8 + 4453832*ep*mtt^7*mWW^3*s*t^8 + 21205806*ep^2*mtt^7*mWW^3*s*t^8 + 46678388*ep^3*mtt^7*mWW^3*s*t^8 + 48156082*ep^4*mtt^7*mWW^3*s*t^8 + 18871048*ep^5*mtt^7*mWW^3*s*t^8 - 12322*mtt^6*mWW^4*s*t^8 - 383215*ep*mtt^6*mWW^4*s*t^8 - 2746101*ep^2*mtt^6*mWW^4*s*t^8 - 7759329*ep^3*mtt^6*mWW^4*s*t^8 - 9537989*ep^4*mtt^6*mWW^4*s*t^8 - 4267844*ep^5*mtt^6*mWW^4*s*t^8 - 217466*mtt^5*mWW^5*s*t^8 - 2507414*ep*mtt^5*mWW^5*s*t^8 - 10845724*ep^2*mtt^5*mWW^5*s*t^8 - 21954650*ep^3*mtt^5*mWW^5*s*t^8 - 21011810*ep^4*mtt^5*mWW^5*s*t^8 - 7686376*ep^5*mtt^5*mWW^5*s*t^8 + 60176*mtt^4*mWW^6*s*t^8 + 723769*ep*mtt^4*mWW^6*s*t^8 + 3269031*ep^2*mtt^4*mWW^6*s*t^8 + 6906535*ep^3*mtt^4*mWW^6*s*t^8 + 6896861*ep^4*mtt^4*mWW^6*s*t^8 + 2636228*ep^5*mtt^4*mWW^6*s*t^8 + 62784*mtt^3*mWW^7*s*t^8 + 705740*ep*mtt^3*mWW^7*s*t^8 + 2992654*ep^2*mtt^3*mWW^7*s*t^8 + 5996128*ep^3*mtt^3*mWW^7*s*t^8 + 5718646*ep^4*mtt^3*mWW^7*s*t^8 + 2087768*ep^5*mtt^3*mWW^7*s*t^8 - 30578*mtt^2*mWW^8*s*t^8 - 335457*ep*mtt^2*mWW^8*s*t^8 - 1392959*ep^2*mtt^2*mWW^8*s*t^8 - 2755023*ep^3*mtt^2*mWW^8*s*t^8 - 2612531*ep^4*mtt^2*mWW^8*s*t^8 - 954012*ep^5*mtt^2*mWW^8*s*t^8 + 1398*mtt*mWW^9*s*t^8 + 11190*ep*mtt*mWW^9*s*t^8 + 29688*ep^2*mtt*mWW^9*s*t^8 + 32130*ep^3*mtt*mWW^9*s*t^8 + 11538*ep^4*mtt*mWW^9*s*t^8 - 984*ep^5*mtt*mWW^9*s*t^8 + 456*mWW^10*s*t^8 + 5160*ep*mWW^10*s*t^8 + 22044*ep^2*mWW^10*s*t^8 + 44568*ep^3*mWW^10*s*t^8 + 43092*ep^4*mWW^10*s*t^8 + 16080*ep^5*mWW^10*s*t^8 - 48608*mtt^9*s^2*t^8 - 703392*ep*mtt^9*s^2*t^8 - 3639128*ep^2*mtt^9*s^2*t^8 - 8439072*ep^3*mtt^9*s^2*t^8 - 9006824*ep^4*mtt^9*s^2*t^8 - 3612576*ep^5*mtt^9*s^2*t^8 - 22464*mtt^8*mWW*s^2*t^8 - 115262*ep*mtt^8*mWW*s^2*t^8 + 116560*ep^2*mtt^8*mWW*s^2*t^8 + 1382670*ep^3*mtt^8*mWW*s^2*t^8 + 2341632*ep^4*mtt^8*mWW*s^2*t^8 + 1207584*ep^5*mtt^8*mWW*s^2*t^8 + 257712*mtt^7*mWW^2*s^2*t^8 + 3644599*ep*mtt^7*mWW^2*s^2*t^8 + 18527175*ep^2*mtt^7*mWW^2*s^2*t^8 + 42329037*ep^3*mtt^7*mWW^2*s^2*t^8 + 44575649*ep^4*mtt^7*mWW^2*s^2*t^8 + 17656948*ep^5*mtt^7*mWW^2*s^2*t^8 + 40590*mtt^6*mWW^3*s^2*t^8 - 1004080*ep*mtt^6*mWW^3*s^2*t^8 - 10402044*ep^2*mtt^6*mWW^3*s^2*t^8 - 31660060*ep^3*mtt^6*mWW^3*s^2*t^8 - 39163366*ep^4*mtt^6*mWW^3*s^2*t^8 - 17214680*ep^5*mtt^6*mWW^3*s^2*t^8 - 648044*mtt^5*mWW^4*s^2*t^8 - 6371569*ep*mtt^5*mWW^4*s^2*t^8 - 23096513*ep^2*mtt^5*mWW^4*s^2*t^8 - 39172615*ep^3*mtt^5*mWW^4*s^2*t^8 - 31444439*ep^4*mtt^5*mWW^4*s^2*t^8 - 9668140*ep^5*mtt^5*mWW^4*s^2*t^8 + 434462*mtt^4*mWW^5*s^2*t^8 + 4662680*ep*mtt^4*mWW^5*s^2*t^8 + 18824760*ep^2*mtt^4*mWW^5*s^2*t^8 + 36035324*ep^3*mtt^4*mWW^5*s^2*t^8 + 33085574*ep^4*mtt^4*mWW^5*s^2*t^8 + 11804760*ep^5*mtt^4*mWW^5*s^2*t^8 + 146424*mtt^3*mWW^6*s^2*t^8 + 1728977*ep*mtt^3*mWW^6*s^2*t^8 + 7651053*ep^2*mtt^3*mWW^6*s^2*t^8 + 15796683*ep^3*mtt^3*mWW^6*s^2*t^8 + 15351779*ep^4*mtt^3*mWW^6*s^2*t^8 + 5647644*ep^5*mtt^3*mWW^6*s^2*t^8 - 207526*mtt^2*mWW^7*s^2*t^8 - 2372852*ep*mtt^2*mWW^7*s^2*t^8 - 10229876*ep^2*mtt^2*mWW^7*s^2*t^8 - 20793488*ep^3*mtt^2*mWW^7*s^2*t^8 - 20089362*ep^4*mtt^2*mWW^7*s^2*t^8 - 7430216*ep^5*mtt^2*mWW^7*s^2*t^8 + 47812*mtt*mWW^8*s^2*t^8 + 530809*ep*mtt*mWW^8*s^2*t^8 + 2231829*ep^2*mtt*mWW^8*s^2*t^8 + 4466095*ep^3*mtt*mWW^8*s^2*t^8 + 4282299*ep^4*mtt*mWW^8*s^2*t^8 + 1581116*ep^5*mtt*mWW^8*s^2*t^8 - 358*mWW^9*s^2*t^8 + 90*ep*mWW^9*s^2*t^8 + 16184*ep^2*mWW^9*s^2*t^8 + 55426*ep^3*mWW^9*s^2*t^8 + 67058*ep^4*mWW^9*s^2*t^8 + 27560*ep^5*mWW^9*s^2*t^8 - 36736*mtt^8*s^3*t^8 - 93384*ep*mtt^8*s^3*t^8 + 914692*ep^2*mtt^8*s^3*t^8 + 4040528*ep^3*mtt^8*s^3*t^8 + 5603684*ep^4*mtt^8*s^3*t^8 + 2595216*ep^5*mtt^8*s^3*t^8 + 169344*mtt^7*mWW*s^3*t^8 + 1642584*ep*mtt^7*mWW*s^3*t^8 + 5901706*ep^2*mtt^7*mWW*s^3*t^8 + 10034320*ep^3*mtt^7*mWW*s^3*t^8 + 8176910*ep^4*mtt^7*mWW*s^3*t^8 + 2576336*ep^5*mtt^7*mWW*s^3*t^8 + 95728*mtt^6*mWW^2*s^3*t^8 - 78292*ep*mtt^6*mWW^2*s^3*t^8 - 5127072*ep^2*mtt^6*mWW^2*s^3*t^8 - 18539252*ep^3*mtt^6*mWW^2*s^3*t^8 - 24395448*ep^4*mtt^6*mWW^2*s^3*t^8 - 11054600*ep^5*mtt^6*mWW^2*s^3*t^8 - 1092946*mtt^5*mWW^3*s^3*t^8 - 10390047*ep*mtt^5*mWW^3*s^3*t^8 - 36171193*ep^2*mtt^5*mWW^3*s^3*t^8 - 58723805*ep^3*mtt^5*mWW^3*s^3*t^8 - 44908781*ep^4*mtt^5*mWW^3*s^3*t^8 - 13033532*ep^5*mtt^5*mWW^3*s^3*t^8 + 1449372*mtt^4*mWW^4*s^3*t^8 + 15383874*ep*mtt^4*mWW^4*s^3*t^8 + 61471330*ep^2*mtt^4*mWW^4*s^3*t^8 + 116587990*ep^3*mtt^4*mWW^4*s^3*t^8 + 106105874*ep^4*mtt^4*mWW^4*s^3*t^8 + 37462496*ep^5*mtt^4*mWW^4*s^3*t^8 - 503922*mtt^3*mWW^5*s^3*t^8 - 5468552*ep*mtt^3*mWW^5*s^3*t^8 - 22441470*ep^2*mtt^3*mWW^5*s^3*t^8 - 43894268*ep^3*mtt^3*mWW^5*s^3*t^8 - 41370004*ep^4*mtt^3*mWW^5*s^3*t^8 - 15207072*ep^5*mtt^3*mWW^5*s^3*t^8 - 226262*mtt^2*mWW^6*s^3*t^8 - 2693910*ep*mtt^2*mWW^6*s^3*t^8 - 12003886*ep^2*mtt^2*mWW^6*s^3*t^8 - 24848538*ep^3*mtt^2*mWW^6*s^3*t^8 - 24148092*ep^4*mtt^2*mWW^6*s^3*t^8 - 8890176*ep^5*mtt^2*mWW^6*s^3*t^8 + 165644*mtt*mWW^7*s^3*t^8 + 1927751*ep*mtt*mWW^7*s^3*t^8 + 8445781*ep^2*mtt*mWW^7*s^3*t^8 + 17358393*ep^3*mtt*mWW^7*s^3*t^8 + 16891451*ep^4*mtt*mWW^7*s^3*t^8 + 6279564*ep^5*mtt*mWW^7*s^3*t^8 - 20222*mWW^8*s^3*t^8 - 230024*ep*mWW^8*s^3*t^8 - 989888*ep^2*mWW^8*s^3*t^8 - 2015368*ep^3*mWW^8*s^3*t^8 - 1955594*ep^4*mWW^8*s^3*t^8 - 728232*ep^5*mWW^8*s^3*t^8 + 178080*mtt^7*s^4*t^8 + 1580400*ep*mtt^7*s^4*t^8 + 4994880*ep^2*mtt^7*s^4*t^8 + 7205760*ep^3*mtt^7*s^4*t^8 + 4737840*ep^4*mtt^7*s^4*t^8 + 1103040*ep^5*mtt^7*s^4*t^8 - 335776*mtt^6*mWW*s^4*t^8 - 3615890*ep*mtt^6*mWW*s^4*t^8 - 14790370*ep^2*mtt^6*mWW*s^4*t^8 - 28940070*ep^3*mtt^6*mWW*s^4*t^8 - 27289566*ep^4*mtt^6*mWW*s^4*t^8 - 9980328*ep^5*mtt^6*mWW*s^4*t^8 - 408472*mtt^5*mWW^2*s^4*t^8 - 3335784*ep*mtt^5*mWW^2*s^4*t^8 - 8866894*ep^2*mtt^5*mWW^2*s^4*t^8 - 8479652*ep^3*mtt^5*mWW^2*s^4*t^8 - 430150*ep^4*mtt^5*mWW^2*s^4*t^8 + 2287976*ep^5*mtt^5*mWW^2*s^4*t^8 + 1550462*mtt^4*mWW^3*s^4*t^8 + 16193843*ep*mtt^4*mWW^3*s^4*t^8 + 63644221*ep^2*mtt^4*mWW^3*s^4*t^8 + 118671797*ep^3*mtt^4*mWW^3*s^4*t^8 + 106067537*ep^4*mtt^4*mWW^3*s^4*t^8 + 36697372*ep^5*mtt^4*mWW^3*s^4*t^8 - 1419208*mtt^3*mWW^4*s^4*t^8 - 15802364*ep*mtt^3*mWW^4*s^4*t^8 - 66545196*ep^2*mtt^3*mWW^4*s^4*t^8 - 132530328*ep^3*mtt^3*mWW^4*s^4*t^8 - 126015544*ep^4*mtt^3*mWW^4*s^4*t^8 - 46218408*ep^5*mtt^3*mWW^4*s^4*t^8 + 392140*mtt^2*mWW^5*s^4*t^8 + 4449352*ep*mtt^2*mWW^5*s^4*t^8 + 19126472*ep^2*mtt^2*mWW^5*s^4*t^8 + 38969424*ep^3*mtt^2*mWW^5*s^4*t^8 + 37992108*ep^4*mtt^2*mWW^5*s^4*t^8 + 14325848*ep^5*mtt^2*mWW^5*s^4*t^8 + 81952*mtt*mWW^6*s^4*t^8 + 990676*ep*mtt*mWW^6*s^4*t^8 + 4467338*ep^2*mtt*mWW^6*s^4*t^8 + 9286836*ep^3*mtt*mWW^6*s^4*t^8 + 9007574*ep^4*mtt*mWW^6*s^4*t^8 + 3295456*ep^5*mtt*mWW^6*s^4*t^8 - 39178*mWW^7*s^4*t^8 - 461033*ep*mWW^7*s^4*t^8 - 2038851*ep^2*mWW^7*s^4*t^8 - 4213767*ep^3*mWW^7*s^4*t^8 - 4111399*ep^4*mWW^7*s^4*t^8 - 1530156*ep^5*mWW^7*s^4*t^8 - 219968*mtt^6*s^5*t^8 - 2101992*ep*mtt^6*s^5*t^8 - 7420124*ep^2*mtt^6*s^5*t^8 - 12443520*ep^3*mtt^6*s^5*t^8 - 10058060*ep^4*mtt^6*s^5*t^8 - 3161136*ep^5*mtt^6*s^5*t^8 + 362704*mtt^5*mWW*s^5*t^8 + 4152444*ep*mtt^5*mWW*s^5*t^8 + 18073468*ep^2*mtt^5*mWW*s^5*t^8 + 37268212*ep^3*mtt^5*mWW*s^5*t^8 + 36660308*ep^4*mtt^5*mWW*s^5*t^8 + 13867104*ep^5*mtt^5*mWW*s^5*t^8 + 288052*mtt^4*mWW^2*s^5*t^8 + 2292773*ep*mtt^4*mWW^2*s^5*t^8 + 5716201*ep^2*mtt^4*mWW^2*s^5*t^8 + 4310391*ep^3*mtt^4*mWW^2*s^5*t^8 - 1866229*ep^4*mtt^4*mWW^2*s^5*t^8 - 2622964*ep^5*mtt^4*mWW^2*s^5*t^8 - 962650*mtt^3*mWW^3*s^5*t^8 - 10447957*ep*mtt^3*mWW^3*s^5*t^8 - 42885355*ep^2*mtt^3*mWW^3*s^5*t^8 - 83261619*ep^3*mtt^3*mWW^3*s^5*t^8 - 77153135*ep^4*mtt^3*mWW^3*s^5*t^8 - 27551244*ep^5*mtt^3*mWW^3*s^5*t^8 + 709734*mtt^2*mWW^4*s^5*t^8 + 8183767*ep*mtt^2*mWW^4*s^5*t^8 + 35693833*ep^2*mtt^2*mWW^4*s^5*t^8 + 73151905*ep^3*mtt^2*mWW^4*s^5*t^8 + 71126949*ep^4*mtt^2*mWW^4*s^5*t^8 + 26529092*ep^5*mtt^2*mWW^4*s^5*t^8 - 177438*mtt*mWW^5*s^5*t^8 - 2074507*ep*mtt*mWW^5*s^5*t^8 - 9164989*ep^2*mtt*mWW^5*s^5*t^8 - 19025797*ep^3*mtt*mWW^5*s^5*t^8 - 18748145*ep^4*mtt*mWW^5*s^5*t^8 - 7093372*ep^5*mtt*mWW^5*s^5*t^8 - 434*mWW^6*s^5*t^8 - 5408*ep*mWW^6*s^5*t^8 - 19210*ep^2*mWW^6*s^5*t^8 - 16468*ep^3*mWW^6*s^5*t^8 + 18232*ep^4*mWW^6*s^5*t^8 + 24040*ep^5*mWW^6*s^5*t^8 + 134624*mtt^5*s^6*t^8 + 1298496*ep*mtt^5*s^6*t^8 + 4640008*ep^2*mtt^5*s^6*t^8 + 7888736*ep^3*mtt^5*s^6*t^8 + 6471320*ep^4*mtt^5*s^6*t^8 + 2066016*ep^5*mtt^5*s^6*t^8 - 232256*mtt^4*mWW*s^6*t^8 - 2753290*ep*mtt^4*mWW*s^6*t^8 - 12366572*ep^2*mtt^4*mWW*s^6*t^8 - 26085526*ep^3*mtt^4*mWW*s^6*t^8 - 26060420*ep^4*mtt^4*mWW*s^6*t^8 - 9960496*ep^5*mtt^4*mWW*s^6*t^8 - 40168*mtt^3*mWW^2*s^6*t^8 + 23429*ep*mtt^3*mWW^2*s^6*t^8 + 2120951*ep^2*mtt^3*mWW^2*s^6*t^8 + 7842699*ep^3*mtt^3*mWW^2*s^6*t^8 + 10492109*ep^4*mtt^3*mWW^2*s^6*t^8 + 4826404*ep^5*mtt^3*mWW^2*s^6*t^8 + 270552*mtt^2*mWW^3*s^6*t^8 + 2991479*ep*mtt^2*mWW^3*s^6*t^8 + 12539865*ep^2*mtt^2*mWW^3*s^6*t^8 + 24763757*ep^3*mtt^2*mWW^3*s^6*t^8 + 23236047*ep^4*mtt^2*mWW^3*s^6*t^8 + 8368100*ep^5*mtt^2*mWW^3*s^6*t^8 - 164696*mtt*mWW^4*s^6*t^8 - 1934553*ep*mtt*mWW^4*s^6*t^8 - 8591163*ep^2*mtt*mWW^4*s^6*t^8 - 17837799*ep^3*mtt*mWW^4*s^6*t^8 - 17492993*ep^4*mtt*mWW^4*s^6*t^8 - 6556780*ep^5*mtt*mWW^4*s^6*t^8 + 31944*mWW^5*s^6*t^8 + 376439*ep*mWW^5*s^6*t^8 + 1673743*ep^2*mWW^5*s^6*t^8 + 3481573*ep^3*mWW^5*s^6*t^8 + 3423937*ep^4*mWW^5*s^6*t^8 + 1288148*ep^5*mWW^5*s^6*t^8 - 41472*mtt^4*s^7*t^8 - 388728*ep*mtt^4*s^7*t^8 - 1334532*ep^2*mtt^4*s^7*t^8 - 2158608*ep^3*mtt^4*s^7*t^8 - 1667556*ep^4*mtt^4*s^7*t^8 - 495504*ep^5*mtt^4*s^7*t^8 + 82848*mtt^3*mWW*s^7*t^8 + 991008*ep*mtt^3*mWW*s^7*t^8 + 4482674*ep^2*mtt^3*mWW*s^7*t^8 + 9483112*ep^3*mtt^3*mWW*s^7*t^8 + 9472742*ep^4*mtt^3*mWW*s^7*t^8 + 3613296*ep^5*mtt^3*mWW*s^7*t^8 - 31200*mtt^2*mWW^2*s^7*t^8 - 501104*ep*mtt^2*mWW^2*s^7*t^8 - 2767214*ep^2*mtt^2*mWW^2*s^7*t^8 - 6658716*ep^3*mtt^2*mWW^2*s^7*t^8 - 7265214*ep^4*mtt^2*mWW^2*s^7*t^8 - 2955168*ep^5*mtt^2*mWW^2*s^7*t^8 - 20256*mtt*mWW^3*s^7*t^8 - 214520*ep*mtt*mWW^3*s^7*t^8 - 864210*ep^2*mtt*mWW^3*s^7*t^8 - 1637992*ep^3*mtt*mWW^3*s^7*t^8 - 1469758*ep^4*mtt*mWW^3*s^7*t^8 - 503632*ep^5*mtt*mWW^3*s^7*t^8 + 10080*mWW^4*s^7*t^8 + 112896*ep*mWW^4*s^7*t^8 + 479554*ep^2*mWW^4*s^7*t^8 + 960348*ep^3*mWW^4*s^7*t^8 + 914170*ep^4*mWW^4*s^7*t^8 + 333968*ep^5*mWW^4*s^7*t^8 + 5056*mtt^3*s^8*t^8 + 41664*ep*mtt^3*s^8*t^8 + 114928*ep^2*mtt^3*s^8*t^8 + 127872*ep^3*mtt^3*s^8*t^8 + 42736*ep^4*mtt^3*s^8*t^8 - 8256*ep^5*mtt^3*s^8*t^8 - 12640*mtt^2*mWW*s^8*t^8 - 146608*ep*mtt^2*mWW*s^8*t^8 - 644672*ep^2*mtt^2*mWW*s^8*t^8 - 1330888*ep^3*mtt^2*mWW*s^8*t^8 - 1301336*ep^4*mtt^2*mWW*s^8*t^8 - 487056*ep^5*mtt^2*mWW*s^8*t^8 + 10112*mtt*mWW^2*s^8*t^8 + 137184*ep*mtt*mWW^2*s^8*t^8 + 683024*ep^2*mtt*mWW^2*s^8*t^8 + 1538160*ep^3*mtt*mWW^2*s^8*t^8 + 1600736*ep^4*mtt*mWW^2*s^8*t^8 + 627744*ep^5*mtt*mWW^2*s^8*t^8 - 2528*mWW^3*s^8*t^8 - 32240*ep*mWW^3*s^8*t^8 - 153280*ep^2*mWW^3*s^8*t^8 - 335144*ep^3*mWW^3*s^8*t^8 - 342136*ep^4*mWW^3*s^8*t^8 - 132432*ep^5*mWW^3*s^8*t^8 + 1120*ep*mtt^2*s^9*t^8 + 9280*ep^2*mtt^2*s^9*t^8 + 26040*ep^3*mtt^2*s^9*t^8 + 30600*ep^4*mtt^2*s^9*t^8 + 12960*ep^5*mtt^2*s^9*t^8 - 1344*ep*mtt*mWW*s^9*t^8 - 11136*ep^2*mtt*mWW*s^9*t^8 - 31248*ep^3*mtt*mWW*s^9*t^8 - 36720*ep^4*mtt*mWW*s^9*t^8 - 15552*ep^5*mtt*mWW*s^9*t^8 + 224*ep*mWW^2*s^9*t^8 + 1856*ep^2*mWW^2*s^9*t^8 + 5208*ep^3*mWW^2*s^9*t^8 + 6120*ep^4*mWW^2*s^9*t^8 + 2592*ep^5*mWW^2*s^9*t^8 + 14240*mtt^10*t^9 + 167136*ep*mtt^10*t^9 + 739880*ep^2*mtt^10*t^9 + 1542288*ep^3*mtt^10*t^9 + 1527320*ep^4*mtt^10*t^9 + 579936*ep^5*mtt^10*t^9 - 33968*mtt^9*mWW*t^9 - 388082*ep*mtt^9*mWW*t^9 - 1682110*ep^2*mtt^9*mWW*t^9 - 3466798*ep^3*mtt^9*mWW*t^9 - 3419802*ep^4*mtt^9*mWW*t^9 - 1299720*ep^5*mtt^9*mWW*t^9 - 15868*mtt^8*mWW^2*t^9 - 217310*ep*mtt^8*mWW^2*t^9 - 1063506*ep^2*mtt^8*mWW^2*t^9 - 2316090*ep^3*mtt^8*mWW^2*t^9 - 2309826*ep^4*mtt^8*mWW^2*t^9 - 863720*ep^5*mtt^8*mWW^2*t^9 + 113180*mtt^7*mWW^3*t^9 + 1343644*ep*mtt^7*mWW^3*t^9 + 5984504*ep^2*mtt^7*mWW^3*t^9 + 12460820*ep^3*mtt^7*mWW^3*t^9 + 12264268*ep^4*mtt^7*mWW^3*t^9 + 4615664*ep^5*mtt^7*mWW^3*t^9 - 112504*mtt^6*mWW^4*t^9 - 1283436*ep*mtt^6*mWW^4*t^9 - 5531532*ep^2*mtt^6*mWW^4*t^9 - 11277604*ep^3*mtt^6*mWW^4*t^9 - 10972764*ep^4*mtt^6*mWW^4*t^9 - 4111920*ep^5*mtt^6*mWW^4*t^9 + 27016*mtt^5*mWW^5*t^9 + 267110*ep*mtt^5*mWW^5*t^9 + 994770*ep^2*mtt^5*mWW^5*t^9 + 1802442*ep^3*mtt^5*mWW^5*t^9 + 1618254*ep^4*mtt^5*mWW^5*t^9 + 583448*ep^5*mtt^5*mWW^5*t^9 + 14804*mtt^4*mWW^6*t^9 + 192410*ep*mtt^4*mWW^6*t^9 + 920102*ep^2*mtt^4*mWW^6*t^9 + 2010142*ep^3*mtt^4*mWW^6*t^9 + 2037414*ep^4*mtt^4*mWW^6*t^9 + 776248*ep^5*mtt^4*mWW^6*t^9 - 7476*mtt^3*mWW^7*t^9 - 87280*ep*mtt^3*mWW^7*t^9 - 384140*ep^2*mtt^3*mWW^7*t^9 - 795472*ep^3*mtt^3*mWW^7*t^9 - 780864*ep^4*mtt^3*mWW^7*t^9 - 292608*ep^5*mtt^3*mWW^7*t^9 + 576*mtt^2*mWW^8*t^9 + 5808*ep*mtt^2*mWW^8*t^9 + 22032*ep^2*mtt^2*mWW^8*t^9 + 40272*ep^3*mtt^2*mWW^8*t^9 + 36000*ep^4*mtt^2*mWW^8*t^9 + 12672*ep^5*mtt^2*mWW^8*t^9 - 55616*mtt^9*s*t^9 - 679208*ep*mtt^9*s*t^9 - 3109404*ep^2*mtt^9*s*t^9 - 6642608*ep^3*mtt^9*s*t^9 - 6695420*ep^4*mtt^9*s*t^9 - 2575344*ep^5*mtt^9*s*t^9 + 103712*mtt^8*mWW*s*t^9 + 1280204*ep*mtt^8*mWW*s*t^9 + 5933516*ep^2*mtt^8*mWW*s*t^9 + 12854420*ep^3*mtt^8*mWW*s*t^9 + 13146524*ep^4*mtt^8*mWW*s*t^9 + 5129264*ep^5*mtt^8*mWW*s*t^9 + 86848*mtt^7*mWW^2*s*t^9 + 1022929*ep*mtt^7*mWW^2*s*t^9 + 4477691*ep^2*mtt^7*mWW^2*s*t^9 + 9052159*ep^3*mtt^7*mWW^2*s*t^9 + 8570569*ep^4*mtt^7*mWW^2*s*t^9 + 3082484*ep^5*mtt^7*mWW^2*s*t^9 - 275874*mtt^6*mWW^3*s*t^9 - 3393371*ep*mtt^6*mWW^3*s*t^9 - 15580337*ep^2*mtt^6*mWW^3*s*t^9 - 33210073*ep^3*mtt^6*mWW^3*s*t^9 - 33282157*ep^4*mtt^6*mWW^3*s*t^9 - 12701028*ep^5*mtt^6*mWW^3*s*t^9 + 91798*mtt^5*mWW^4*s*t^9 + 1311802*ep*mtt^5*mWW^4*s*t^9 + 6750304*ep^2*mtt^5*mWW^4*s*t^9 + 15650190*ep^3*mtt^5*mWW^4*s*t^9 + 16731290*ep^4*mtt^5*mWW^4*s*t^9 + 6721416*ep^5*mtt^5*mWW^4*s*t^9 + 115004*mtt^4*mWW^5*s*t^9 + 1155518*ep*mtt^4*mWW^5*s*t^9 + 4309174*ep^2*mtt^4*mWW^5*s*t^9 + 7560218*ep^3*mtt^4*mWW^5*s*t^9 + 6313742*ep^4*mtt^4*mWW^5*s*t^9 + 2030104*ep^5*mtt^4*mWW^5*s*t^9 - 59620*mtt^3*mWW^6*s*t^9 - 605339*ep*mtt^3*mWW^6*s*t^9 - 2298817*ep^2*mtt^3*mWW^6*s*t^9 - 4152837*ep^3*mtt^3*mWW^6*s*t^9 - 3617175*ep^4*mtt^3*mWW^6*s*t^9 - 1231692*ep^5*mtt^3*mWW^6*s*t^9 - 16602*mtt^2*mWW^7*s*t^9 - 210279*ep*mtt^2*mWW^7*s*t^9 - 987993*ep^2*mtt^2*mWW^7*s*t^9 - 2138813*ep^3*mtt^2*mWW^7*s*t^9 - 2160973*ep^4*mtt^2*mWW^7*s*t^9 - 823460*ep^5*mtt^2*mWW^7*s*t^9 + 11214*mtt*mWW^8*s*t^9 + 126456*ep*mtt*mWW^8*s*t^9 + 538914*ep^2*mtt*mWW^8*s*t^9 + 1087752*ep^3*mtt*mWW^8*s*t^9 + 1047600*ep^4*mtt*mWW^8*s*t^9 + 387264*ep^5*mtt*mWW^8*s*t^9 - 864*mWW^9*s*t^9 - 8712*ep*mWW^9*s*t^9 - 33048*ep^2*mWW^9*s*t^9 - 60408*ep^3*mWW^9*s*t^9 - 54000*ep^4*mWW^9*s*t^9 - 19008*ep^5*mWW^9*s*t^9 + 52704*mtt^8*s^2*t^9 + 779576*ep*mtt^8*s^2*t^9 + 4078300*ep^2*mtt^8*s^2*t^9 + 9491384*ep^3*mtt^8*s^2*t^9 + 10126308*ep^4*mtt^8*s^2*t^9 + 4051728*ep^5*mtt^8*s^2*t^9 - 17136*mtt^7*mWW*s^2*t^9 - 635392*ep*mtt^7*mWW*s^2*t^9 - 4536138*ep^2*mtt^7*mWW*s^2*t^9 - 12272812*ep^3*mtt^7*mWW*s^2*t^9 - 14309706*ep^4*mtt^7*mWW*s^2*t^9 - 6073576*ep^5*mtt^7*mWW*s^2*t^9 - 210768*mtt^6*mWW^2*s^2*t^9 - 2298301*ep*mtt^6*mWW^2*s^2*t^9 - 9432733*ep^2*mtt^6*mWW^2*s^2*t^9 - 18311863*ep^3*mtt^6*mWW^2*s^2*t^9 - 16972867*ep^4*mtt^6*mWW^2*s^2*t^9 - 6057948*ep^5*mtt^6*mWW^2*s^2*t^9 + 67654*mtt^5*mWW^3*s^2*t^9 + 1367249*ep*mtt^5*mWW^3*s^2*t^9 + 8330909*ep^2*mtt^5*mWW^3*s^2*t^9 + 21092335*ep^3*mtt^5*mWW^3*s^2*t^9 + 23713881*ep^4*mtt^5*mWW^3*s^2*t^9 + 9818292*ep^5*mtt^5*mWW^3*s^2*t^9 + 437554*mtt^4*mWW^4*s^2*t^9 + 4265122*ep*mtt^4*mWW^4*s^2*t^9 + 15329746*ep^2*mtt^4*mWW^4*s^2*t^9 + 25871446*ep^3*mtt^4*mWW^4*s^2*t^9 + 20768452*ep^4*mtt^4*mWW^4*s^2*t^9 + 6418480*ep^5*mtt^4*mWW^4*s^2*t^9 - 451172*mtt^3*mWW^5*s^2*t^9 - 4747086*ep*mtt^3*mWW^5*s^2*t^9 - 18776648*ep^2*mtt^3*mWW^5*s^2*t^9 - 35308406*ep^3*mtt^3*mWW^5*s^2*t^9 - 31925272*ep^4*mtt^3*mWW^5*s^2*t^9 - 11218176*ep^5*mtt^3*mWW^5*s^2*t^9 + 97316*mtt^2*mWW^6*s^2*t^9 + 967479*ep*mtt^2*mWW^6*s^2*t^9 + 3599079*ep^2*mtt^2*mWW^6*s^2*t^9 + 6421701*ep^3*mtt^2*mWW^6*s^2*t^9 + 5589493*ep^4*mtt^2*mWW^6*s^2*t^9 + 1928772*ep^5*mtt^2*mWW^6*s^2*t^9 + 33326*mtt*mWW^7*s^2*t^9 + 410509*ep*mtt*mWW^7*s^2*t^9 + 1881221*ep^2*mtt*mWW^7*s^2*t^9 + 3984147*ep^3*mtt*mWW^7*s^2*t^9 + 3948297*ep^4*mtt*mWW^7*s^2*t^9 + 1480500*ep^5*mtt*mWW^7*s^2*t^9 - 9478*mWW^8*s^2*t^9 - 109156*ep*mWW^8*s^2*t^9 - 473736*ep^2*mWW^8*s^2*t^9 - 967932*ep^3*mWW^8*s^2*t^9 - 938586*ep^4*mWW^8*s^2*t^9 - 348072*ep^5*mWW^8*s^2*t^9 + 72320*mtt^7*s^3*t^9 + 434720*ep*mtt^7*s^3*t^9 + 306080*ep^2*mtt^7*s^3*t^9 - 1931480*ep^3*mtt^7*s^3*t^9 - 3813160*ep^4*mtt^7*s^3*t^9 - 1992480*ep^5*mtt^7*s^3*t^9 - 322784*mtt^6*mWW*s^3*t^9 - 2872044*ep*mtt^6*mWW*s^3*t^9 - 9127232*ep^2*mtt^6*mWW*s^3*t^9 - 13284120*ep^3*mtt^6*mWW*s^3*t^9 - 8864340*ep^4*mtt^6*mWW*s^3*t^9 - 2122840*ep^5*mtt^6*mWW*s^3*t^9 + 341976*mtt^5*mWW^2*s^3*t^9 + 3803913*ep*mtt^5*mWW^2*s^3*t^9 + 16065125*ep^2*mtt^5*mWW^2*s^3*t^9 + 32344915*ep^3*mtt^5*mWW^2*s^3*t^9 + 31250723*ep^4*mtt^5*mWW^2*s^3*t^9 + 11657508*ep^5*mtt^5*mWW^2*s^3*t^9 + 312810*mtt^4*mWW^3*s^3*t^9 + 2750493*ep*mtt^4*mWW^3*s^3*t^9 + 8401295*ep^2*mtt^4*mWW^3*s^3*t^9 + 10952687*ep^3*mtt^4*mWW^3*s^3*t^9 + 5514967*ep^4*mtt^4*mWW^3*s^3*t^9 + 439876*ep^5*mtt^4*mWW^3*s^3*t^9 - 826486*mtt^3*mWW^4*s^3*t^9 - 8749587*ep*mtt^3*mWW^4*s^3*t^9 - 34818203*ep^2*mtt^3*mWW^4*s^3*t^9 - 65647477*ep^3*mtt^3*mWW^4*s^3*t^9 - 59278699*ep^4*mtt^3*mWW^4*s^3*t^9 - 20711940*ep^5*mtt^3*mWW^4*s^3*t^9 + 517526*mtt^2*mWW^5*s^3*t^9 + 5669441*ep*mtt^2*mWW^5*s^3*t^9 + 23439095*ep^2*mtt^2*mWW^5*s^3*t^9 + 45928223*ep^3*mtt^2*mWW^5*s^3*t^9 + 43077039*ep^4*mtt^2*mWW^5*s^3*t^9 + 15618300*ep^5*mtt^2*mWW^5*s^3*t^9 - 86250*mtt*mWW^6*s^3*t^9 - 922786*ep*mtt*mWW^6*s^3*t^9 - 3737954*ep^2*mtt*mWW^6*s^3*t^9 - 7242034*ep^3*mtt*mWW^6*s^3*t^9 - 6779704*ep^4*mtt*mWW^6*s^3*t^9 - 2476096*ep^5*mtt*mWW^6*s^3*t^9 - 9112*mWW^7*s^3*t^9 - 114150*ep*mWW^7*s^3*t^9 - 528206*ep^2*mWW^7*s^3*t^9 - 1120714*ep^3*mWW^7*s^3*t^9 - 1106826*ep^4*mWW^7*s^3*t^9 - 412328*ep^5*mWW^7*s^3*t^9 - 202400*mtt^6*s^4*t^9 - 1794480*ep*mtt^6*s^4*t^9 - 5667360*ep^2*mtt^6*s^4*t^9 - 8182240*ep^3*mtt^6*s^4*t^9 - 5401520*ep^4*mtt^6*s^4*t^9 - 1272000*ep^5*mtt^6*s^4*t^9 + 573008*mtt^5*mWW*s^4*t^9 + 5766282*ep*mtt^5*mWW*s^4*t^9 + 21802982*ep^2*mtt^5*mWW*s^4*t^9 + 39497918*ep^3*mtt^5*mWW*s^4*t^9 + 34664978*ep^4*mtt^5*mWW*s^4*t^9 + 11871472*ep^5*mtt^5*mWW*s^4*t^9 - 407652*mtt^4*mWW^2*s^4*t^9 - 4796829*ep*mtt^4*mWW^2*s^4*t^9 - 21400613*ep^2*mtt^4*mWW^2*s^4*t^9 - 45065611*ep^3*mtt^4*mWW^2*s^4*t^9 - 45113755*ep^4*mtt^4*mWW^2*s^4*t^9 - 17310500*ep^5*mtt^4*mWW^2*s^4*t^9 - 277914*mtt^3*mWW^3*s^4*t^9 - 2534949*ep*mtt^3*mWW^3*s^4*t^9 - 8220059*ep^2*mtt^3*mWW^3*s^4*t^9 - 11809735*ep^3*mtt^3*mWW^3*s^4*t^9 - 7262291*ep^4*mtt^3*mWW^3*s^4*t^9 - 1343988*ep^5*mtt^3*mWW^3*s^4*t^9 + 528558*mtt^2*mWW^4*s^4*t^9 + 5770001*ep*mtt^2*mWW^4*s^4*t^9 + 23748485*ep^2*mtt^2*mWW^4*s^4*t^9 + 46158875*ep^3*mtt^2*mWW^4*s^4*t^9 + 42787253*ep^4*mtt^2*mWW^4*s^4*t^9 + 15280092*ep^5*mtt^2*mWW^4*s^4*t^9 - 243406*mtt*mWW^5*s^4*t^9 - 2745617*ep*mtt*mWW^5*s^4*t^9 - 11692059*ep^2*mtt*mWW^5*s^4*t^9 - 23474043*ep^3*mtt*mWW^5*s^4*t^9 - 22435511*ep^4*mtt*mWW^5*s^4*t^9 - 8247196*ep^5*mtt*mWW^5*s^4*t^9 + 29806*mWW^6*s^4*t^9 + 335944*ep*mWW^6*s^4*t^9 + 1432320*ep^2*mWW^6*s^4*t^9 + 2888036*ep^3*mWW^6*s^4*t^9 + 2779150*ep^4*mWW^6*s^4*t^9 + 1030568*ep^5*mWW^6*s^4*t^9 + 181440*mtt^5*s^5*t^9 + 1651864*ep*mtt^5*s^5*t^9 + 5438500*ep^2*mtt^5*s^5*t^9 + 8339232*ep^3*mtt^5*s^5*t^9 + 6021300*ep^4*mtt^5*s^5*t^9 + 1638864*ep^5*mtt^5*s^5*t^9 - 453312*mtt^4*mWW*s^5*t^9 - 4759088*ep*mtt^4*mWW*s^5*t^9 - 18905388*ep^2*mtt^4*mWW*s^5*t^9 - 35914136*ep^3*mtt^4*mWW*s^5*t^9 - 32905788*ep^4*mtt^4*mWW*s^5*t^9 - 11706968*ep^5*mtt^4*mWW*s^5*t^9 + 316968*mtt^3*mWW^2*s^5*t^9 + 3853890*ep*mtt^3*mWW^2*s^5*t^9 + 17666540*ep^2*mtt^3*mWW^2*s^5*t^9 + 37841834*ep^3*mtt^3*mWW^2*s^5*t^9 + 38247552*ep^4*mtt^3*mWW^2*s^5*t^9 + 14748216*ep^5*mtt^3*mWW^2*s^5*t^9 + 37824*mtt^2*mWW^3*s^5*t^9 + 152402*ep*mtt^2*mWW^3*s^5*t^9 - 521862*ep^2*mtt^2*mWW^3*s^5*t^9 - 3181342*ep^3*mtt^2*mWW^3*s^5*t^9 - 4873934*ep^4*mtt^2*mWW^3*s^5*t^9 - 2398200*ep^5*mtt^2*mWW^3*s^5*t^9 - 120504*mtt*mWW^4*s^5*t^9 - 1324558*ep*mtt*mWW^4*s^5*t^9 - 5495040*ep^2*mtt*mWW^4*s^5*t^9 - 10737662*ep^3*mtt*mWW^4*s^5*t^9 - 9976932*ep^4*mtt*mWW^4*s^5*t^9 - 3561072*ep^5*mtt*mWW^4*s^5*t^9 + 37584*mWW^5*s^5*t^9 + 425954*ep*mWW^5*s^5*t^9 + 1821010*ep^2*mWW^5*s^5*t^9 + 3663674*ep^3*mWW^5*s^5*t^9 + 3502730*ep^4*mWW^5*s^5*t^9 + 1285784*ep^5*mWW^5*s^5*t^9 - 74464*mtt^4*s^6*t^9 - 645992*ep*mtt^4*s^6*t^9 - 1965796*ep^2*mtt^4*s^6*t^9 - 2669512*ep^3*mtt^4*s^6*t^9 - 1578940*ep^4*mtt^4*s^6*t^9 - 291696*ep^5*mtt^4*s^6*t^9 + 179920*mtt^3*mWW*s^6*t^9 + 1912904*ep*mtt^3*mWW*s^6*t^9 + 7707906*ep^2*mtt^3*mWW*s^6*t^9 + 14815804*ep^3*mtt^3*mWW*s^6*t^9 + 13693938*ep^4*mtt^3*mWW*s^6*t^9 + 4901728*ep^5*mtt^3*mWW*s^6*t^9 - 135056*mtt^2*mWW^2*s^6*t^9 - 1656692*ep*mtt^2*mWW^2*s^6*t^9 - 7640144*ep^2*mtt^2*mWW^2*s^6*t^9 - 16380784*ep^3*mtt^2*mWW^2*s^6*t^9 - 16515684*ep^4*mtt^2*mWW^2*s^6*t^9 - 6340840*ep^5*mtt^2*mWW^2*s^6*t^9 + 28208*mtt*mWW^3*s^6*t^9 + 384532*ep*mtt*mWW^3*s^6*t^9 + 1919454*ep^2*mtt*mWW^3*s^6*t^9 + 4353408*ep^3*mtt*mWW^3*s^6*t^9 + 4576862*ep^4*mtt*mWW^3*s^6*t^9 + 1815816*ep^5*mtt*mWW^3*s^6*t^9 + 1392*mWW^4*s^6*t^9 + 4912*ep*mWW^4*s^6*t^9 - 24300*ep^2*mWW^4*s^6*t^9 - 128196*ep^3*mWW^4*s^6*t^9 - 188448*ep^4*mWW^4*s^6*t^9 - 90544*ep^5*mWW^4*s^6*t^9 + 11776*mtt^3*s^7*t^9 + 80624*ep*mtt^3*s^7*t^9 + 132120*ep^2*mtt^3*s^7*t^9 - 80664*ep^3*mtt^3*s^7*t^9 - 342608*ep^4*mtt^3*s^7*t^9 - 205248*ep^5*mtt^3*s^7*t^9 - 29440*mtt^2*mWW*s^7*t^9 - 297872*ep*mtt^2*mWW*s^7*t^9 - 1136320*ep^2*mtt^2*mWW*s^7*t^9 - 2069956*ep^3*mtt^2*mWW*s^7*t^9 - 1817740*ep^4*mtt^2*mWW*s^7*t^9 - 619872*ep^5*mtt^2*mWW*s^7*t^9 + 23552*mtt*mWW^2*s^7*t^9 + 287248*ep*mtt*mWW^2*s^7*t^9 + 1318104*ep^2*mtt*mWW^2*s^7*t^9 + 2808720*ep^3*mtt*mWW^2*s^7*t^9 + 2811944*ep^4*mtt*mWW^2*s^7*t^9 + 1071552*ep^5*mtt*mWW^2*s^7*t^9 - 5888*mWW^3*s^7*t^9 - 70000*ep*mWW^3*s^7*t^9 - 313904*ep^2*mWW^3*s^7*t^9 - 658100*ep^3*mWW^3*s^7*t^9 - 651596*ep^4*mWW^3*s^7*t^9 - 246432*ep^5*mWW^3*s^7*t^9 + 5760*ep*mtt^2*s^8*t^9 + 47680*ep^2*mtt^2*s^8*t^9 + 133600*ep^3*mtt^2*s^8*t^9 + 156720*ep^4*mtt^2*s^8*t^9 + 66240*ep^5*mtt^2*s^8*t^9 - 6912*ep*mtt*mWW*s^8*t^9 - 57216*ep^2*mtt*mWW*s^8*t^9 - 160320*ep^3*mtt*mWW*s^8*t^9 - 188064*ep^4*mtt*mWW*s^8*t^9 - 79488*ep^5*mtt*mWW*s^8*t^9 + 1152*ep*mWW^2*s^8*t^9 + 9536*ep^2*mWW^2*s^8*t^9 + 26720*ep^3*mWW^2*s^8*t^9 + 31344*ep^4*mWW^2*s^8*t^9 + 13248*ep^5*mWW^2*s^8*t^9 - 15120*mtt^9*t^10 - 173784*ep*mtt^9*t^10 - 754160*ep^2*mtt^9*t^10 - 1545592*ep^3*mtt^9*t^10 - 1508720*ep^4*mtt^9*t^10 - 565824*ep^5*mtt^9*t^10 + 48256*mtt^8*mWW*t^10 + 547634*ep*mtt^8*mWW*t^10 + 2352294*ep^2*mtt^8*mWW*t^10 + 4793030*ep^3*mtt^8*mWW*t^10 + 4668202*ep^4*mtt^8*mWW*t^10 + 1750984*ep^5*mtt^8*mWW*t^10 - 36752*mtt^7*mWW^2*t^10 - 398602*ep*mtt^7*mWW^2*t^10 - 1649126*ep^2*mtt^7*mWW^2*t^10 - 3293494*ep^3*mtt^7*mWW^2*t^10 - 3190514*ep^4*mtt^7*mWW^2*t^10 - 1202152*ep^5*mtt^7*mWW^2*t^10 - 32368*mtt^6*mWW^3*t^10 - 396700*ep*mtt^6*mWW^3*t^10 - 1799788*ep^2*mtt^6*mWW^3*t^10 - 3752788*ep^3*mtt^6*mWW^3*t^10 - 3654820*ep^4*mtt^6*mWW^3*t^10 - 1350736*ep^5*mtt^6*mWW^3*t^10 + 61072*mtt^5*mWW^4*t^10 + 702516*ep*mtt^5*mWW^4*t^10 + 3039588*ep^2*mtt^5*mWW^4*t^10 + 6179644*ep^3*mtt^5*mWW^4*t^10 + 5963724*ep^4*mtt^5*mWW^4*t^10 + 2207856*ep^5*mtt^5*mWW^4*t^10 - 27808*mtt^4*mWW^5*t^10 - 306374*ep*mtt^4*mWW^5*t^10 - 1275826*ep^2*mtt^4*mWW^5*t^10 - 2525282*ep^3*mtt^4*mWW^5*t^10 - 2397022*ep^4*mtt^4*mWW^5*t^10 - 880088*ep^5*mtt^4*mWW^5*t^10 + 1936*mtt^3*mWW^6*t^10 + 15694*ep*mtt^3*mWW^6*t^10 + 43026*ep^2*mtt^3*mWW^6*t^10 + 51218*ep^3*mtt^3*mWW^6*t^10 + 26550*ep^4*mtt^3*mWW^6*t^10 + 5176*ep^5*mtt^3*mWW^6*t^10 + 784*mtt^2*mWW^7*t^10 + 9616*ep*mtt^2*mWW^7*t^10 + 43992*ep^2*mtt^2*mWW^7*t^10 + 93264*ep^3*mtt^2*mWW^7*t^10 + 92600*ep^4*mtt^2*mWW^7*t^10 + 34784*ep^5*mtt^2*mWW^7*t^10 + 48224*mtt^8*s*t^10 + 575864*ep*mtt^8*s*t^10 + 2584076*ep^2*mtt^8*s*t^10 + 5430288*ep^3*mtt^8*s*t^10 + 5399020*ep^4*mtt^8*s*t^10 + 2052528*ep^5*mtt^8*s*t^10 - 120472*mtt^7*mWW*s*t^10 - 1461888*ep*mtt^7*mWW*s*t^10 - 6658916*ep^2*mtt^7*mWW*s*t^10 - 14178400*ep^3*mtt^7*mWW*s*t^10 - 14260068*ep^4*mtt^7*mWW*s*t^10 - 5476496*ep^5*mtt^7*mWW*s*t^10 + 37408*mtt^6*mWW^2*s*t^10 + 531679*ep*mtt^6*mWW^2*s*t^10 + 2741857*ep^2*mtt^6*mWW^2*s*t^10 + 6412997*ep^3*mtt^6*mWW^2*s*t^10 + 6939927*ep^4*mtt^6*mWW^2*s*t^10 + 2826572*ep^5*mtt^6*mWW^2*s*t^10 + 104488*mtt^5*mWW^3*s*t^10 + 1154263*ep*mtt^5*mWW^3*s*t^10 + 4793721*ep^2*mtt^5*mWW^3*s*t^10 + 9384289*ep^3*mtt^5*mWW^3*s*t^10 + 8744227*ep^4*mtt^5*mWW^3*s*t^10 + 3130812*ep^5*mtt^5*mWW^3*s*t^10 - 50120*mtt^4*mWW^4*s*t^10 - 608010*ep*mtt^4*mWW^4*s*t^10 - 2766358*ep^2*mtt^4*mWW^4*s*t^10 - 5876222*ep^3*mtt^4*mWW^4*s*t^10 - 5887074*ep^4*mtt^4*mWW^4*s*t^10 - 2247976*ep^5*mtt^4*mWW^4*s*t^10 - 55096*mtt^3*mWW^5*s*t^10 - 568738*ep*mtt^3*mWW^5*s*t^10 - 2197690*ep^2*mtt^3*mWW^5*s*t^10 - 4027190*ep^3*mtt^3*mWW^5*s*t^10 - 3542910*ep^4*mtt^3*mWW^5*s*t^10 - 1210136*ep^5*mtt^3*mWW^5*s*t^10 + 39648*mtt^2*mWW^6*s*t^10 + 411915*ep*mtt^2*mWW^6*s*t^10 + 1609261*ep^2*mtt^2*mWW^6*s*t^10 + 2999393*ep^3*mtt^2*mWW^6*s*t^10 + 2698867*ep^4*mtt^2*mWW^6*s*t^10 + 947196*ep^5*mtt^2*mWW^6*s*t^10 - 2904*mtt*mWW^7*s*t^10 - 20661*ep*mtt*mWW^7*s*t^10 - 39963*ep^2*mtt*mWW^7*s*t^10 - 5259*ep^3*mtt*mWW^7*s*t^10 + 46911*ep^4*mtt*mWW^7*s*t^10 + 29676*ep^5*mtt*mWW^7*s*t^10 - 1176*mWW^8*s*t^10 - 14424*ep*mWW^8*s*t^10 - 65988*ep^2*mWW^8*s*t^10 - 139896*ep^3*mWW^8*s*t^10 - 138900*ep^4*mWW^8*s*t^10 - 52176*ep^5*mWW^8*s*t^10 - 27232*mtt^7*s^2*t^10 - 435184*ep*mtt^7*s^2*t^10 - 2372096*ep^2*mtt^7*s^2*t^10 - 5633368*ep^3*mtt^7*s^2*t^10 - 6070280*ep^4*mtt^7*s^2*t^10 - 2439840*ep^5*mtt^7*s^2*t^10 - 9224*mtt^6*mWW*s^2*t^10 + 300388*ep*mtt^6*mWW*s^2*t^10 + 2922618*ep^2*mtt^6*mWW*s^2*t^10 + 8607608*ep^3*mtt^6*mWW*s^2*t^10 + 10369938*ep^4*mtt^6*mWW*s^2*t^10 + 4460872*ep^5*mtt^6*mWW*s^2*t^10 + 185440*mtt^5*mWW^2*s^2*t^10 + 1665879*ep*mtt^5*mWW^2*s^2*t^10 + 5368341*ep^2*mtt^5*mWW^2*s^2*t^10 + 7972481*ep^3*mtt^5*mWW^2*s^2*t^10 + 5485959*ep^4*mtt^5*mWW^2*s^2*t^10 + 1383500*ep^5*mtt^5*mWW^2*s^2*t^10 - 175296*mtt^4*mWW^3*s^2*t^10 - 1858551*ep*mtt^4*mWW^3*s^2*t^10 - 7465583*ep^2*mtt^4*mWW^3*s^2*t^10 - 14398081*ep^3*mtt^4*mWW^3*s^2*t^10 - 13432037*ep^4*mtt^4*mWW^3*s^2*t^10 - 4870212*ep^5*mtt^4*mWW^3*s^2*t^10 - 89760*mtt^3*mWW^4*s^2*t^10 - 931834*ep*mtt^3*mWW^4*s^2*t^10 - 3588702*ep^2*mtt^3*mWW^4*s^2*t^10 - 6445182*ep^3*mtt^3*mWW^4*s^2*t^10 - 5462786*ep^4*mtt^3*mWW^4*s^2*t^10 - 1769896*ep^5*mtt^3*mWW^4*s^2*t^10 + 176888*mtt^2*mWW^5*s^2*t^10 + 1921094*ep*mtt^2*mWW^5*s^2*t^10 + 7851084*ep^2*mtt^2*mWW^5*s^2*t^10 + 15185782*ep^3*mtt^2*mWW^5*s^2*t^10 + 14047256*ep^4*mtt^2*mWW^5*s^2*t^10 + 5019136*ep^5*mtt^2*mWW^5*s^2*t^10 - 64544*mtt*mWW^6*s^2*t^10 - 697917*ep*mtt*mWW^6*s^2*t^10 - 2846471*ep^2*mtt*mWW^6*s^2*t^10 - 5518171*ep^3*mtt*mWW^6*s^2*t^10 - 5135469*ep^4*mtt*mWW^6*s^2*t^10 - 1851588*ep^5*mtt*mWW^6*s^2*t^10 + 3728*mWW^7*s^2*t^10 + 36125*ep*mWW^7*s^2*t^10 + 130809*ep^2*mWW^7*s^2*t^10 + 228931*ep^3*mWW^7*s^2*t^10 + 197419*ep^4*mWW^7*s^2*t^10 + 68028*ep^5*mWW^7*s^2*t^10 - 70912*mtt^6*s^3*t^10 - 530384*ep*mtt^6*s^3*t^10 - 1171256*ep^2*mtt^6*s^3*t^10 - 583568*ep^3*mtt^6*s^3*t^10 + 786200*ep^4*mtt^6*s^3*t^10 + 685920*ep^5*mtt^6*s^3*t^10 + 304872*mtt^5*mWW*s^3*t^10 + 2762720*ep*mtt^5*mWW*s^3*t^10 + 9046158*ep^2*mtt^5*mWW*s^3*t^10 + 13795296*ep^3*mtt^5*mWW*s^3*t^10 + 9911458*ep^4*mtt^5*mWW*s^3*t^10 + 2687336*ep^5*mtt^5*mWW*s^3*t^10 - 461232*mtt^4*mWW^2*s^3*t^10 - 4702571*ep*mtt^4*mWW^2*s^3*t^10 - 18053451*ep^2*mtt^4*mWW^2*s^3*t^10 - 33240997*ep^3*mtt^4*mWW^2*s^3*t^10 - 29660009*ep^4*mtt^4*mWW^2*s^3*t^10 - 10323524*ep^5*mtt^4*mWW^2*s^3*t^10 + 227904*mtt^3*mWW^3*s^3*t^10 + 2536873*ep*mtt^3*mWW^3*s^3*t^10 + 10745063*ep^2*mtt^3*mWW^3*s^3*t^10 + 21758159*ep^3*mtt^3*mWW^3*s^3*t^10 + 21179845*ep^4*mtt^3*mWW^3*s^3*t^10 + 7965492*ep^5*mtt^3*mWW^3*s^3*t^10 + 87896*mtt^2*mWW^4*s^3*t^10 + 913411*ep*mtt^2*mWW^4*s^3*t^10 + 3514009*ep^2*mtt^2*mWW^4*s^3*t^10 + 6275321*ep^3*mtt^2*mWW^4*s^3*t^10 + 5256687*ep^4*mtt^2*mWW^4*s^3*t^10 + 1669404*ep^5*mtt^2*mWW^4*s^3*t^10 - 113464*mtt*mWW^5*s^3*t^10 - 1258389*ep*mtt*mWW^5*s^3*t^10 - 5251857*ep^2*mtt*mWW^5*s^3*t^10 - 10332971*ep^3*mtt*mWW^5*s^3*t^10 - 9682563*ep^4*mtt*mWW^5*s^3*t^10 - 3491084*ep^5*mtt*mWW^5*s^3*t^10 + 24936*mWW^6*s^3*t^10 + 278340*ep*mWW^6*s^3*t^10 + 1171334*ep^2*mWW^6*s^3*t^10 + 2328760*ep^3*mWW^6*s^3*t^10 + 2208382*ep^4*mWW^6*s^3*t^10 + 806456*ep^5*mWW^6*s^3*t^10 + 120688*mtt^5*s^4*t^10 + 1038536*ep*mtt^5*s^4*t^10 + 3120064*ep^2*mtt^5*s^4*t^10 + 4157912*ep^3*mtt^5*s^4*t^10 + 2382800*ep^4*mtt^5*s^4*t^10 + 408000*ep^5*mtt^5*s^4*t^10 - 377624*mtt^4*mWW*s^4*t^10 - 3662854*ep*mtt^4*mWW*s^4*t^10 - 13210288*ep^2*mtt^4*mWW*s^4*t^10 - 22723330*ep^3*mtt^4*mWW*s^4*t^10 - 18897216*ep^4*mtt^4*mWW*s^4*t^10 - 6127408*ep^5*mtt^4*mWW*s^4*t^10 + 427664*mtt^3*mWW^2*s^4*t^10 + 4574407*ep*mtt^3*mWW^2*s^4*t^10 + 18528161*ep^2*mtt^3*mWW^2*s^4*t^10 + 35834785*ep^3*mtt^3*mWW^2*s^4*t^10 + 33361355*ep^4*mtt^3*mWW^2*s^4*t^10 + 12035836*ep^5*mtt^3*mWW^2*s^4*t^10 - 189032*mtt^2*mWW^3*s^4*t^10 - 2190405*ep*mtt^2*mWW^3*s^4*t^10 - 9616143*ep^2*mtt^2*mWW^3*s^4*t^10 - 19945079*ep^3*mtt^2*mWW^3*s^4*t^10 - 19691665*ep^4*mtt^2*mWW^3*s^4*t^10 - 7461940*ep^5*mtt^2*mWW^3*s^4*t^10 + 2128*mtt*mWW^4*s^4*t^10 + 62021*ep*mtt*mWW^4*s^4*t^10 + 439979*ep^2*mtt*mWW^4*s^4*t^10 + 1236443*ep^3*mtt*mWW^4*s^4*t^10 + 1509729*ep^4*mtt*mWW^4*s^4*t^10 + 669620*ep^5*mtt*mWW^4*s^4*t^10 + 16176*mWW^5*s^4*t^10 + 178231*ep*mWW^5*s^4*t^10 + 737555*ep^2*mWW^5*s^4*t^10 + 1436869*ep^3*mWW^5*s^4*t^10 + 1331669*ep^4*mWW^5*s^4*t^10 + 474356*ep^5*mWW^5*s^4*t^10 - 70112*mtt^4*s^5*t^10 - 569960*ep*mtt^4*s^5*t^10 - 1535476*ep^2*mtt^4*s^5*t^10 - 1635536*ep^3*mtt^4*s^5*t^10 - 464980*ep^4*mtt^4*s^5*t^10 + 153264*ep^5*mtt^4*s^5*t^10 + 190352*mtt^3*mWW*s^5*t^10 + 1845424*ep*mtt^3*mWW*s^5*t^10 + 6654942*ep^2*mtt^3*mWW*s^5*t^10 + 11435360*ep^3*mtt^3*mWW*s^5*t^10 + 9486378*ep^4*mtt^3*mWW*s^5*t^10 + 3063464*ep^5*mtt^3*mWW*s^5*t^10 - 181456*mtt^2*mWW^2*s^5*t^10 - 1987144*ep*mtt^2*mWW^2*s^5*t^10 - 8247558*ep^2*mtt^2*mWW^2*s^5*t^10 - 16267436*ep^3*mtt^2*mWW^2*s^5*t^10 - 15367054*ep^4*mtt^2*mWW^2*s^5*t^10 - 5602376*ep^5*mtt^2*mWW^2*s^5*t^10 + 72304*mtt*mWW^3*s^5*t^10 + 843416*ep*mtt*mWW^3*s^5*t^10 + 3718186*ep^2*mtt*mWW^3*s^5*t^10 + 7706320*ep^3*mtt*mWW^3*s^5*t^10 + 7576134*ep^4*mtt*mWW^3*s^5*t^10 + 2853128*ep^5*mtt*mWW^3*s^5*t^10 - 11088*mWW^4*s^5*t^10 - 131832*ep*mWW^4*s^5*t^10 - 590926*ep^2*mWW^4*s^5*t^10 - 1241396*ep^3*mWW^4*s^5*t^10 - 1234030*ep^4*mWW^4*s^5*t^10 - 469080*ep^5*mWW^4*s^5*t^10 + 14464*mtt^3*s^6*t^10 + 83072*ep*mtt^3*s^6*t^10 + 30928*ep^2*mtt^3*s^6*t^10 - 464136*ep^3*mtt^3*s^6*t^10 - 844920*ep^4*mtt^3*s^6*t^10 - 429408*ep^5*mtt^3*s^6*t^10 - 36160*mtt^2*mWW*s^6*t^10 - 317216*ep*mtt^2*mWW*s^6*t^10 - 989304*ep^2*mtt^2*mWW*s^6*t^10 - 1400764*ep^3*mtt^2*mWW*s^6*t^10 - 893636*ep^4*mtt^2*mWW*s^6*t^10 - 196320*ep^5*mtt^2*mWW*s^6*t^10 + 28928*mtt*mWW^2*s^6*t^10 + 313984*ep*mtt*mWW^2*s^6*t^10 + 1292192*ep^2*mtt*mWW^2*s^6*t^10 + 2526864*ep^3*mtt*mWW^2*s^6*t^10 + 2366160*ep^4*mtt*mWW^2*s^6*t^10 + 855072*ep^5*mtt*mWW^2*s^6*t^10 - 7232*mWW^3*s^6*t^10 - 79840*ep*mWW^3*s^6*t^10 - 333816*ep^2*mWW^3*s^6*t^10 - 661964*ep^3*mWW^3*s^6*t^10 - 627604*ep^4*mWW^3*s^6*t^10 - 229344*ep^5*mWW^3*s^6*t^10 + 11840*ep*mtt^2*s^7*t^10 + 97920*ep^2*mtt^2*s^7*t^10 + 274000*ep^3*mtt^2*s^7*t^10 + 320880*ep^4*mtt^2*s^7*t^10 + 135360*ep^5*mtt^2*s^7*t^10 - 14208*ep*mtt*mWW*s^7*t^10 - 117504*ep^2*mtt*mWW*s^7*t^10 - 328800*ep^3*mtt*mWW*s^7*t^10 - 385056*ep^4*mtt*mWW*s^7*t^10 - 162432*ep^5*mtt*mWW*s^7*t^10 + 2368*ep*mWW^2*s^7*t^10 + 19584*ep^2*mWW^2*s^7*t^10 + 54800*ep^3*mWW^2*s^7*t^10 + 64176*ep^4*mWW^2*s^7*t^10 + 27072*ep^5*mWW^2*s^7*t^10 + 9616*mtt^8*t^11 + 108160*ep*mtt^8*t^11 + 459612*ep^2*mtt^8*t^11 + 925048*ep^3*mtt^8*t^11 + 889228*ep^4*mtt^8*t^11 + 329136*ep^5*mtt^8*t^11 - 35024*mtt^7*mWW*t^11 - 391352*ep*mtt^7*mWW*t^11 - 1653748*ep^2*mtt^7*mWW*t^11 - 3317224*ep^3*mtt^7*mWW*t^11 - 3183852*ep^4*mtt^7*mWW*t^11 - 1178160*ep^5*mtt^7*mWW*t^11 + 42912*mtt^6*mWW^2*t^11 + 472992*ep*mtt^6*mWW^2*t^11 + 1975772*ep^2*mtt^6*mWW^2*t^11 + 3936400*ep^3*mtt^6*mWW^2*t^11 + 3767876*ep^4*mtt^6*mWW^2*t^11 + 1394448*ep^5*mtt^6*mWW^2*t^11 - 13728*mtt^5*mWW^3*t^11 - 141648*ep*mtt^5*mWW^3*t^11 - 557848*ep^2*mtt^5*mWW^3*t^11 - 1074320*ep^3*mtt^5*mWW^3*t^11 - 1017544*ep^4*mtt^5*mWW^3*t^11 - 378912*ep^5*mtt^5*mWW^3*t^11 - 10288*mtt^4*mWW^4*t^11 - 121888*ep*mtt^4*mWW^4*t^11 - 537788*ep^2*mtt^4*mWW^4*t^11 - 1098920*ep^3*mtt^4*mWW^4*t^11 - 1054524*ep^4*mtt^4*mWW^4*t^11 - 385392*ep^5*mtt^4*mWW^4*t^11 + 7536*mtt^3*mWW^5*t^11 + 84552*ep*mtt^3*mWW^5*t^11 + 357100*ep^2*mtt^3*mWW^5*t^11 + 711032*ep^3*mtt^3*mWW^5*t^11 + 674068*ep^4*mtt^3*mWW^5*t^11 + 245712*ep^5*mtt^3*mWW^5*t^11 - 1024*mtt^2*mWW^6*t^11 - 10816*ep*mtt^2*mWW^6*t^11 - 43100*ep^2*mtt^2*mWW^6*t^11 - 82016*ep^3*mtt^2*mWW^6*t^11 - 75252*ep^4*mtt^2*mWW^6*t^11 - 26832*ep^5*mtt^2*mWW^6*t^11 - 23712*mtt^7*s*t^11 - 276096*ep*mtt^7*s*t^11 - 1210776*ep^2*mtt^7*s*t^11 - 2496912*ep^3*mtt^7*s*t^11 - 2444424*ep^4*mtt^7*s*t^11 - 917280*ep^5*mtt^7*s*t^11 + 63992*mtt^6*mWW*s*t^11 + 759792*ep*mtt^6*mWW*s*t^11 + 3391262*ep^2*mtt^6*mWW*s*t^11 + 7093548*ep^3*mtt^6*mWW*s*t^11 + 7023782*ep^4*mtt^6*mWW*s*t^11 + 2660184*ep^5*mtt^6*mWW*s*t^11 - 36040*mtt^5*mWW^2*s*t^11 - 476852*ep*mtt^5*mWW^2*s*t^11 - 2319902*ep^2*mtt^5*mWW^2*s*t^11 - 5162660*ep^3*mtt^5*mWW^2*s*t^11 - 5348506*ep^4*mtt^5*mWW^2*s*t^11 - 2096040*ep^5*mtt^5*mWW^2*s*t^11 - 32016*mtt^4*mWW^3*s*t^11 - 291000*ep*mtt^4*mWW^3*s*t^11 - 954054*ep^2*mtt^4*mWW^3*s*t^11 - 1449576*ep^3*mtt^4*mWW^3*s*t^11 - 1029474*ep^4*mtt^4*mWW^3*s*t^11 - 272520*ep^5*mtt^4*mWW^3*s*t^11 + 26512*mtt^3*mWW^4*s*t^11 + 261408*ep*mtt^3*mWW^4*s*t^11 + 965944*ep^2*mtt^3*mWW^4*s*t^11 + 1719864*ep^3*mtt^3*mWW^4*s*t^11 + 1495120*ep^4*mtt^3*mWW^4*s*t^11 + 510912*ep^5*mtt^3*mWW^4*s*t^11 + 11032*mtt^2*mWW^5*s*t^11 + 131432*ep*mtt^2*mWW^5*s*t^11 + 582878*ep^2*mtt^2*mWW^5*s*t^11 + 1196396*ep^3*mtt^2*mWW^5*s*t^11 + 1152718*ep^4*mtt^2*mWW^5*s*t^11 + 422904*ep^5*mtt^2*mWW^5*s*t^11 - 11304*mtt*mWW^6*s*t^11 - 124908*ep*mtt*mWW^6*s*t^11 - 520002*ep^2*mtt*mWW^6*s*t^11 - 1023684*ep^3*mtt*mWW^6*s*t^11 - 962094*ep^4*mtt*mWW^6*s*t^11 - 348408*ep^5*mtt*mWW^6*s*t^11 + 1536*mWW^7*s*t^11 + 16224*ep*mWW^7*s*t^11 + 64650*ep^2*mWW^7*s*t^11 + 123024*ep^3*mWW^7*s*t^11 + 112878*ep^4*mWW^7*s*t^11 + 40248*ep^5*mWW^7*s*t^11 + 3584*mtt^6*s^2*t^11 + 93096*ep*mtt^6*s^2*t^11 + 608252*ep^2*mtt^6*s^2*t^11 + 1568952*ep^3*mtt^6*s^2*t^11 + 1766516*ep^4*mtt^6*s^2*t^11 + 728400*ep^5*mtt^6*s^2*t^11 + 32568*mtt^5*mWW*s^2*t^11 + 181768*ep*mtt^5*mWW*s^2*t^11 + 27426*ep^2*mtt^5*mWW*s^2*t^11 - 1156996*ep^3*mtt^5*mWW*s^2*t^11 - 2024526*ep^4*mtt^5*mWW*s^2*t^11 - 1013880*ep^5*mtt^5*mWW*s^2*t^11 - 129112*mtt^4*mWW^2*s^2*t^11 - 1208276*ep*mtt^4*mWW^2*s^2*t^11 - 4150496*ep^2*mtt^4*mWW^2*s^2*t^11 - 6755392*ep^3*mtt^4*mWW^2*s^2*t^11 - 5293716*ep^4*mtt^4*mWW^2*s^2*t^11 - 1612368*ep^5*mtt^4*mWW^2*s^2*t^11 + 148592*mtt^3*mWW^3*s^2*t^11 + 1518768*ep*mtt^3*mWW^3*s^2*t^11 + 5846356*ep^2*mtt^3*mWW^3*s^2*t^11 + 10804848*ep^3*mtt^3*mWW^3*s^2*t^11 + 9686892*ep^4*mtt^3*mWW^3*s^2*t^11 + 3390384*ep^5*mtt^3*mWW^3*s^2*t^11 - 50544*mtt^2*mWW^4*s^2*t^11 - 520768*ep*mtt^2*mWW^4*s^2*t^11 - 2034132*ep^2*mtt^2*mWW^4*s^2*t^11 - 3846512*ep^3*mtt^2*mWW^4*s^2*t^11 - 3550860*ep^4*mtt^2*mWW^4*s^2*t^11 - 1284144*ep^5*mtt^2*mWW^4*s^2*t^11 - 12584*mtt*mWW^5*s^2*t^11 - 149080*ep*mtt*mWW^5*s^2*t^11 - 655462*ep^2*mtt*mWW^5*s^2*t^11 - 1328684*ep^3*mtt*mWW^5*s^2*t^11 - 1260558*ep^4*mtt*mWW^5*s^2*t^11 - 454392*ep^5*mtt*mWW^5*s^2*t^11 + 7496*mWW^6*s^2*t^11 + 84492*ep*mWW^6*s^2*t^11 + 358056*ep^2*mWW^6*s^2*t^11 + 713784*ep^3*mWW^6*s^2*t^11 + 676252*ep^4*mWW^6*s^2*t^11 + 246000*ep^5*mWW^6*s^2*t^11 + 35360*mtt^5*s^3*t^11 + 283528*ep*mtt^5*s^3*t^11 + 743300*ep^2*mtt^5*s^3*t^11 + 743336*ep^3*mtt^5*s^3*t^11 + 146396*ep^4*mtt^5*s^3*t^11 - 111120*ep^5*mtt^5*s^3*t^11 - 141656*mtt^4*mWW*s^3*t^11 - 1294504*ep*mtt^4*mWW*s^3*t^11 - 4293010*ep^2*mtt^4*mWW*s^3*t^11 - 6666352*ep^3*mtt^4*mWW*s^3*t^11 - 4913822*ep^4*mtt^4*mWW*s^3*t^11 - 1382616*ep^5*mtt^4*mWW*s^3*t^11 + 220584*mtt^3*mWW^2*s^3*t^11 + 2215284*ep*mtt^3*mWW^2*s^3*t^11 + 8342026*ep^2*mtt^3*mWW^2*s^3*t^11 + 15038548*ep^3*mtt^3*mWW^2*s^3*t^11 + 13129614*ep^4*mtt^3*mWW^2*s^3*t^11 + 4472184*ep^5*mtt^3*mWW^2*s^3*t^11 - 159400*mtt^2*mWW^3*s^3*t^11 - 1700216*ep*mtt^2*mWW^3*s^3*t^11 - 6858076*ep^2*mtt^2*mWW^3*s^3*t^11 - 13215588*ep^3*mtt^2*mWW^3*s^3*t^11 - 12268512*ep^4*mtt^2*mWW^3*s^3*t^11 - 4416768*ep^5*mtt^2*mWW^3*s^3*t^11 + 46872*mtt*mWW^4*s^3*t^11 + 514956*ep*mtt*mWW^4*s^3*t^11 + 2145614*ep^2*mtt*mWW^4*s^3*t^11 + 4264260*ep^3*mtt*mWW^4*s^3*t^11 + 4071490*ep^4*mtt*mWW^4*s^3*t^11 + 1503048*ep^5*mtt*mWW^4*s^3*t^11 - 1760*mWW^5*s^3*t^11 - 19048*ep*mWW^5*s^3*t^11 - 79854*ep^2*mWW^5*s^3*t^11 - 164204*ep^3*mWW^5*s^3*t^11 - 165166*ep^4*mWW^5*s^3*t^11 - 64728*ep^5*mWW^5*s^3*t^11 - 34704*mtt^4*s^4*t^11 - 270600*ep*mtt^4*s^4*t^11 - 665832*ep^2*mtt^4*s^4*t^11 - 550320*ep^3*mtt^4*s^4*t^11 + 67536*ep^4*mtt^4*s^4*t^11 + 198720*ep^5*mtt^4*s^4*t^11 + 104760*mtt^3*mWW*s^4*t^11 + 946704*ep*mtt^3*mWW*s^4*t^11 + 3086858*ep^2*mtt^3*mWW*s^4*t^11 + 4678660*ep^3*mtt^3*mWW*s^4*t^11 + 3331370*ep^4*mtt^3*mWW*s^4*t^11 + 891048*ep^5*mtt^3*mWW*s^4*t^11 - 118056*mtt^2*mWW^2*s^4*t^11 - 1194004*ep*mtt^2*mWW^2*s^4*t^11 - 4534308*ep^2*mtt^2*mWW^2*s^4*t^11 - 8234288*ep^3*mtt^2*mWW^2*s^4*t^11 - 7229088*ep^4*mtt^2*mWW^2*s^4*t^11 - 2471616*ep^5*mtt^2*mWW^2*s^4*t^11 + 60648*mtt*mWW^3*s^4*t^11 + 658008*ep*mtt*mWW^3*s^4*t^11 + 2700202*ep^2*mtt*mWW^3*s^4*t^11 + 5272724*ep^3*mtt*mWW^3*s^4*t^11 + 4940002*ep^4*mtt*mWW^3*s^4*t^11 + 1788936*ep^5*mtt*mWW^3*s^4*t^11 - 12648*mWW^4*s^4*t^11 - 140108*ep*mWW^4*s^4*t^11 - 586920*ep^2*mWW^4*s^4*t^11 - 1166776*ep^3*mWW^4*s^4*t^11 - 1109820*ep^4*mWW^4*s^4*t^11 - 407088*ep^5*mWW^4*s^4*t^11 + 9856*mtt^3*s^5*t^11 + 49752*ep*mtt^3*s^5*t^11 - 35036*ep^2*mtt^3*s^5*t^11 - 470904*ep^3*mtt^3*s^5*t^11 - 753572*ep^4*mtt^3*s^5*t^11 - 366096*ep^5*mtt^3*s^5*t^11 - 24640*mtt^2*mWW*s^5*t^11 - 187816*ep*mtt^2*mWW*s^5*t^11 - 438212*ep^2*mtt^2*mWW*s^5*t^11 - 294676*ep^3*mtt^2*mWW*s^5*t^11 + 161032*ep^4*mtt^2*mWW*s^5*t^11 + 189312*ep^5*mtt^2*mWW*s^5*t^11 + 19712*mtt*mWW^2*s^5*t^11 + 188424*ep*mtt*mWW^2*s^5*t^11 + 666812*ep^2*mtt*mWW^2*s^5*t^11 + 1121232*ep^3*mtt*mWW^2*s^5*t^11 + 908156*ep^4*mtt*mWW^2*s^5*t^11 + 285744*ep^5*mtt*mWW^2*s^5*t^11 - 4928*mWW^3*s^5*t^11 - 50360*ep*mWW^3*s^5*t^11 - 193564*ep^2*mWW^3*s^5*t^11 - 355652*ep^3*mWW^3*s^5*t^11 - 315616*ep^4*mWW^3*s^5*t^11 - 108960*ep^5*mWW^3*s^5*t^11 + 12160*ep*mtt^2*s^6*t^11 + 100480*ep^2*mtt^2*s^6*t^11 + 280800*ep^3*mtt^2*s^6*t^11 + 328320*ep^4*mtt^2*s^6*t^11 + 138240*ep^5*mtt^2*s^6*t^11 - 14592*ep*mtt*mWW*s^6*t^11 - 120576*ep^2*mtt*mWW*s^6*t^11 - 336960*ep^3*mtt*mWW*s^6*t^11 - 393984*ep^4*mtt*mWW*s^6*t^11 - 165888*ep^5*mtt*mWW*s^6*t^11 + 2432*ep*mWW^2*s^6*t^11 + 20096*ep^2*mWW^2*s^6*t^11 + 56160*ep^3*mWW^2*s^6*t^11 + 65664*ep^4*mWW^2*s^6*t^11 + 27648*ep^5*mWW^2*s^6*t^11 - 3392*mtt^7*t^12 - 37312*ep*mtt^7*t^12 - 155056*ep^2*mtt^7*t^12 - 306064*ep^3*mtt^7*t^12 - 289376*ep^4*mtt^7*t^12 - 105600*ep^5*mtt^7*t^12 + 13184*mtt^6*mWW*t^12 + 144608*ep*mtt^6*mWW*t^12 + 599408*ep^2*mtt^6*mWW*t^12 + 1181184*ep^3*mtt^6*mWW*t^12 + 1115776*ep^4*mtt^6*mWW*t^12 + 407040*ep^5*mtt^6*mWW*t^12 - 18816*mtt^5*mWW^2*t^12 - 205312*ep*mtt^5*mWW^2*t^12 - 847072*ep^2*mtt^5*mWW^2*t^12 - 1664096*ep^3*mtt^5*mWW^2*t^12 - 1569344*ep^4*mtt^5*mWW^2*t^12 - 572160*ep^5*mtt^5*mWW^2*t^12 + 11264*mtt^4*mWW^3*t^12 + 121408*ep*mtt^4*mWW^3*t^12 + 495328*ep^2*mtt^4*mWW^3*t^12 + 965824*ep^3*mtt^4*mWW^3*t^12 + 907136*ep^4*mtt^4*mWW^3*t^12 + 330240*ep^5*mtt^4*mWW^3*t^12 - 1856*mtt^3*mWW^4*t^12 - 18752*ep*mtt^3*mWW^4*t^12 - 71792*ep^2*mtt^3*mWW^4*t^12 - 133776*ep^3*mtt^3*mWW^4*t^12 - 122464*ep^4*mtt^3*mWW^4*t^12 - 44160*ep^5*mtt^3*mWW^4*t^12 - 384*mtt^2*mWW^5*t^12 - 4640*ep*mtt^2*mWW^5*t^12 - 20816*ep^2*mtt^2*mWW^5*t^12 - 43072*ep^3*mtt^2*mWW^5*t^12 - 41728*ep^4*mtt^2*mWW^5*t^12 - 15360*ep^5*mtt^2*mWW^5*t^12 + 5888*mtt^6*s*t^12 + 66464*ep*mtt^6*s*t^12 + 283104*ep^2*mtt^6*s*t^12 + 570008*ep^3*mtt^6*s*t^12 + 547256*ep^4*mtt^6*s*t^12 + 202080*ep^5*mtt^6*s*t^12 - 14688*mtt^5*mWW*s*t^12 - 169472*ep*mtt^5*mWW*s*t^12 - 736632*ep^2*mtt^5*mWW*s*t^12 - 1507128*ep^3*mtt^5*mWW*s*t^12 - 1465040*ep^4*mtt^5*mWW*s*t^12 - 546240*ep^5*mtt^5*mWW*s*t^12 + 4224*mtt^4*mWW^2*s*t^12 + 62160*ep*mtt^4*mWW^2*s*t^12 + 322584*ep^2*mtt^4*mWW^2*s*t^12 + 742176*ep^3*mtt^4*mWW^2*s*t^12 + 781296*ep^4*mtt^4*mWW^2*s*t^12 + 308160*ep^5*mtt^4*mWW^2*s*t^12 + 16000*mtt^3*mWW^3*s*t^12 + 158752*ep*mtt^3*mWW^3*s*t^12 + 589776*ep^2*mtt^3*mWW^3*s*t^12 + 1051552*ep^3*mtt^3*mWW^3*s*t^12 + 911200*ep^4*mtt^3*mWW^3*s*t^12 + 309120*ep^5*mtt^3*mWW^3*s*t^12 - 14784*mtt^2*mWW^4*s*t^12 - 151456*ep*mtt^2*mWW^4*s*t^12 - 585072*ep^2*mtt^2*mWW^4*s*t^12 - 1086552*ep^3*mtt^2*mWW^4*s*t^12 - 979816*ep^4*mtt^2*mWW^4*s*t^12 - 345120*ep^5*mtt^2*mWW^4*s*t^12 + 2784*mtt*mWW^5*s*t^12 + 26592*ep*mtt*mWW^5*s*t^12 + 95016*ep^2*mtt*mWW^5*s*t^12 + 165336*ep^3*mtt*mWW^5*s*t^12 + 142512*ep^4*mtt*mWW^5*s*t^12 + 48960*ep^5*mtt*mWW^5*s*t^12 + 576*mWW^6*s*t^12 + 6960*ep*mWW^6*s*t^12 + 31224*ep^2*mWW^6*s*t^12 + 64608*ep^3*mWW^6*s*t^12 + 62592*ep^4*mWW^6*s*t^12 + 23040*ep^5*mWW^6*s*t^12 + 1920*mtt^5*s^2*t^12 + 8896*ep*mtt^5*s^2*t^12 - 13264*ep^2*mtt^5*s^2*t^12 - 109160*ep^3*mtt^5*s^2*t^12 - 166392*ep^4*mtt^5*s^2*t^12 - 79200*ep^5*mtt^5*s^2*t^12 - 17440*mtt^4*mWW*s^2*t^12 - 150672*ep*mtt^4*mWW*s^2*t^12 - 456904*ep^2*mtt^4*mWW*s^2*t^12 - 622124*ep^3*mtt^4*mWW*s^2*t^12 - 375012*ep^4*mtt^4*mWW*s^2*t^12 - 74448*ep^5*mtt^4*mWW*s^2*t^12 + 44288*mtt^3*mWW^2*s^2*t^12 + 436096*ep*mtt^3*mWW^2*s^2*t^12 + 1602448*ep^2*mtt^3*mWW^2*s^2*t^12 + 2816648*ep^3*mtt^3*mWW^2*s^2*t^12 + 2399496*ep^4*mtt^3*mWW^2*s^2*t^12 + 798624*ep^5*mtt^3*mWW^2*s^2*t^12 - 47424*mtt^2*mWW^3*s^2*t^12 - 493216*ep*mtt^2*mWW^3*s^2*t^12 - 1933280*ep^2*mtt^2*mWW^3*s^2*t^12 - 3625600*ep^3*mtt^2*mWW^3*s^2*t^12 - 3284496*ep^4*mtt^2*mWW^3*s^2*t^12 - 1157184*ep^5*mtt^2*mWW^3*s^2*t^12 + 22144*mtt*mWW^4*s^2*t^12 + 236352*ep*mtt*mWW^4*s^2*t^12 + 953152*ep^2*mtt*mWW^4*s^2*t^12 + 1835552*ep^3*mtt*mWW^4*s^2*t^12 + 1702512*ep^4*mtt*mWW^4*s^2*t^12 + 612288*ep^5*mtt*mWW^4*s^2*t^12 - 3488*mWW^5*s^2*t^12 - 37456*ep*mWW^5*s^2*t^12 - 152152*ep^2*mWW^5*s^2*t^12 - 295316*ep^3*mWW^5*s^2*t^12 - 276108*ep^4*mWW^5*s^2*t^12 - 100080*ep^5*mWW^5*s^2*t^12 - 7936*mtt^4*s^3*t^12 - 61696*ep*mtt^4*s^3*t^12 - 151040*ep^2*mtt^4*s^3*t^12 - 123648*ep^3*mtt^4*s^3*t^12 + 16400*ep^4*mtt^4*s^3*t^12 + 45120*ep^5*mtt^4*s^3*t^12 + 27744*mtt^3*mWW*s^3*t^12 + 242528*ep*mtt^3*mWW*s^3*t^12 + 749784*ep^2*mtt^3*mWW*s^3*t^12 + 1051776*ep^3*mtt^3*mWW*s^3*t^12 + 666584*ep^4*mtt^3*mWW*s^3*t^12 + 146784*ep^5*mtt^3*mWW*s^3*t^12 - 37504*mtt^2*mWW^2*s^3*t^12 - 362256*ep*mtt^2*mWW^2*s^3*t^12 - 1297928*ep^2*mtt^2*mWW^2*s^3*t^12 - 2216616*ep^3*mtt^2*mWW^2*s^3*t^12 - 1830360*ep^4*mtt^2*mWW^2*s^3*t^12 - 589536*ep^5*mtt^2*mWW^2*s^3*t^12 + 23520*mtt*mWW^3*s^3*t^12 + 243712*ep*mtt*mWW^3*s^3*t^12 + 950664*ep^2*mtt*mWW^3*s^3*t^12 + 1772496*ep^3*mtt*mWW^3*s^3*t^12 + 1595368*ep^4*mtt*mWW^3*s^3*t^12 + 558240*ep^5*mtt*mWW^3*s^3*t^12 - 5824*mWW^4*s^3*t^12 - 62288*ep*mWW^4*s^3*t^12 - 251480*ep^2*mWW^4*s^3*t^12 - 484008*ep^3*mWW^4*s^3*t^12 - 447992*ep^4*mWW^4*s^3*t^12 - 160608*ep^5*mWW^4*s^3*t^12 + 3520*mtt^3*s^4*t^12 + 17408*ep*mtt^3*s^4*t^12 - 15264*ep^2*mtt^3*s^4*t^12 - 174936*ep^3*mtt^3*s^4*t^12 - 275768*ep^4*mtt^3*s^4*t^12 - 132960*ep^5*mtt^3*s^4*t^12 - 8800*mtt^2*mWW*s^4*t^12 - 59504*ep*mtt^2*mWW*s^4*t^12 - 93832*ep^2*mtt^2*mWW*s^4*t^12 + 68852*ep^3*mtt^2*mWW*s^4*t^12 + 259148*ep^4*mtt^2*mWW*s^4*t^12 + 151536*ep^5*mtt^2*mWW*s^4*t^12 + 7040*mtt*mWW^2*s^4*t^12 + 58720*ep*mtt*mWW^2*s^4*t^12 + 166896*ep^2*mtt*mWW^2*s^4*t^12 + 201408*ep^3*mtt*mWW^2*s^4*t^12 + 92336*ep^4*mtt*mWW^2*s^4*t^12 + 4800*ep^5*mtt*mWW^2*s^4*t^12 - 1760*mWW^3*s^4*t^12 - 16624*ep*mWW^3*s^4*t^12 - 57800*ep^2*mWW^3*s^4*t^12 - 95324*ep^3*mWW^3*s^4*t^12 - 75716*ep^4*mWW^3*s^4*t^12 - 23376*ep^5*mWW^3*s^4*t^12 + 6240*ep*mtt^2*s^5*t^12 + 51520*ep^2*mtt^2*s^5*t^12 + 143800*ep^3*mtt^2*s^5*t^12 + 167880*ep^4*mtt^2*s^5*t^12 + 70560*ep^5*mtt^2*s^5*t^12 - 7488*ep*mtt*mWW*s^5*t^12 - 61824*ep^2*mtt*mWW*s^5*t^12 - 172560*ep^3*mtt*mWW*s^5*t^12 - 201456*ep^4*mtt*mWW*s^5*t^12 - 84672*ep^5*mtt*mWW*s^5*t^12 + 1248*ep*mWW^2*s^5*t^12 + 10304*ep^2*mWW^2*s^5*t^12 + 28760*ep^3*mWW^2*s^5*t^12 + 33576*ep^4*mWW^2*s^5*t^12 + 14112*ep^5*mWW^2*s^5*t^12 + 512*mtt^6*t^13 + 5504*ep*mtt^6*t^13 + 22336*ep^2*mtt^6*t^13 + 43168*ep^3*mtt^6*t^13 + 40080*ep^4*mtt^6*t^13 + 14400*ep^5*mtt^6*t^13 - 2048*mtt^5*mWW*t^13 - 22016*ep*mtt^5*mWW*t^13 - 89344*ep^2*mtt^5*mWW*t^13 - 172672*ep^3*mtt^5*mWW*t^13 - 160320*ep^4*mtt^5*mWW*t^13 - 57600*ep^5*mtt^5*mWW*t^13 + 3072*mtt^4*mWW^2*t^13 + 33024*ep*mtt^4*mWW^2*t^13 + 134016*ep^2*mtt^4*mWW^2*t^13 + 259008*ep^3*mtt^4*mWW^2*t^13 + 240480*ep^4*mtt^4*mWW^2*t^13 + 86400*ep^5*mtt^4*mWW^2*t^13 - 2048*mtt^3*mWW^3*t^13 - 22016*ep*mtt^3*mWW^3*t^13 - 89344*ep^2*mtt^3*mWW^3*t^13 - 172672*ep^3*mtt^3*mWW^3*t^13 - 160320*ep^4*mtt^3*mWW^3*t^13 - 57600*ep^5*mtt^3*mWW^3*t^13 + 512*mtt^2*mWW^4*t^13 + 5504*ep*mtt^2*mWW^4*t^13 + 22336*ep^2*mtt^2*mWW^4*t^13 + 43168*ep^3*mtt^2*mWW^4*t^13 + 40080*ep^4*mtt^2*mWW^4*t^13 + 14400*ep^5*mtt^2*mWW^4*t^13 - 512*mtt^5*s*t^13 - 5504*ep*mtt^5*s*t^13 - 22336*ep^2*mtt^5*s*t^13 - 43168*ep^3*mtt^5*s*t^13 - 40080*ep^4*mtt^5*s*t^13 - 14400*ep^5*mtt^5*s*t^13 + 768*mtt^4*mWW*s*t^13 + 8256*ep*mtt^4*mWW*s*t^13 + 33504*ep^2*mtt^4*mWW*s*t^13 + 64752*ep^3*mtt^4*mWW*s*t^13 + 60120*ep^4*mtt^4*mWW*s*t^13 + 21600*ep^5*mtt^4*mWW*s*t^13 + 1536*mtt^3*mWW^2*s*t^13 + 16512*ep*mtt^3*mWW^2*s*t^13 + 67008*ep^2*mtt^3*mWW^2*s*t^13 + 129504*ep^3*mtt^3*mWW^2*s*t^13 + 120240*ep^4*mtt^3*mWW^2*s*t^13 + 43200*ep^5*mtt^3*mWW^2*s*t^13 - 4096*mtt^2*mWW^3*s*t^13 - 44032*ep*mtt^2*mWW^3*s*t^13 - 178688*ep^2*mtt^2*mWW^3*s*t^13 - 345344*ep^3*mtt^2*mWW^3*s*t^13 - 320640*ep^4*mtt^2*mWW^3*s*t^13 - 115200*ep^5*mtt^2*mWW^3*s*t^13 + 3072*mtt*mWW^4*s*t^13 + 33024*ep*mtt*mWW^4*s*t^13 + 134016*ep^2*mtt*mWW^4*s*t^13 + 259008*ep^3*mtt*mWW^4*s*t^13 + 240480*ep^4*mtt*mWW^4*s*t^13 + 86400*ep^5*mtt*mWW^4*s*t^13 - 768*mWW^5*s*t^13 - 8256*ep*mWW^5*s*t^13 - 33504*ep^2*mWW^5*s*t^13 - 64752*ep^3*mWW^5*s*t^13 - 60120*ep^4*mWW^5*s*t^13 - 21600*ep^5*mWW^5*s*t^13 - 512*mtt^4*s^2*t^13 - 4224*ep*mtt^4*s^2*t^13 - 11776*ep^2*mtt^4*s^2*t^13 - 13728*ep^3*mtt^4*s^2*t^13 - 5760*ep^4*mtt^4*s^2*t^13 + 2560*mtt^3*mWW*s^2*t^13 + 23424*ep*mtt^3*mWW*s^2*t^13 + 77888*ep^2*mtt^3*mWW*s^2*t^13 + 121632*ep^3*mtt^3*mWW*s^2*t^13 + 90576*ep^4*mtt^3*mWW*s^2*t^13 + 25920*ep^5*mtt^3*mWW*s^2*t^13 - 4608*mtt^2*mWW^2*s^2*t^13 - 44928*ep*mtt^2*mWW^2*s^2*t^13 - 163008*ep^2*mtt^2*mWW^2*s^2*t^13 - 282528*ep^3*mtt^2*mWW^2*s^2*t^13 - 237168*ep^4*mtt^2*mWW^2*s^2*t^13 - 77760*ep^5*mtt^2*mWW^2*s^2*t^13 + 3584*mtt*mWW^3*s^2*t^13 + 36480*ep*mtt*mWW^3*s^2*t^13 + 139456*ep^2*mtt*mWW^3*s^2*t^13 + 255072*ep^3*mtt*mWW^3*s^2*t^13 + 225648*ep^4*mtt*mWW^3*s^2*t^13 + 77760*ep^5*mtt*mWW^3*s^2*t^13 - 1024*mWW^4*s^2*t^13 - 10752*ep*mWW^4*s^2*t^13 - 42560*ep^2*mWW^4*s^2*t^13 - 80448*ep^3*mWW^4*s^2*t^13 - 73296*ep^4*mWW^4*s^2*t^13 - 25920*ep^5*mWW^4*s^2*t^13 + 512*mtt^3*s^3*t^13 + 2944*ep*mtt^3*s^3*t^13 + 1216*ep^2*mtt^3*s^3*t^13 - 15712*ep^3*mtt^3*s^3*t^13 - 28560*ep^4*mtt^3*s^3*t^13 - 14400*ep^5*mtt^3*s^3*t^13 - 1280*mtt^2*mWW*s^3*t^13 - 8128*ep*mtt^2*mWW*s^3*t^13 - 9376*ep^2*mtt^2*mWW*s^3*t^13 + 21616*ep^3*mtt^2*mWW*s^3*t^13 + 50808*ep^4*mtt^2*mWW*s^3*t^13 + 27360*ep^5*mtt^2*mWW*s^3*t^13 + 1024*mtt*mWW^2*s^3*t^13 + 7424*ep*mtt*mWW^2*s^3*t^13 + 15104*ep^2*mtt*mWW^2*s^3*t^13 + 3904*ep^3*mtt*mWW^2*s^3*t^13 - 15936*ep^4*mtt*mWW^2*s^3*t^13 - 11520*ep^5*mtt*mWW^2*s^3*t^13 - 256*mWW^3*s^3*t^13 - 2240*ep*mWW^3*s^3*t^13 - 6944*ep^2*mWW^3*s^3*t^13 - 9808*ep^3*mWW^3*s^3*t^13 - 6312*ep^4*mWW^3*s^3*t^13 - 1440*ep^5*mWW^3*s^3*t^13 + 1280*ep*mtt^2*s^4*t^13 + 10560*ep^2*mtt^2*s^4*t^13 + 29440*ep^3*mtt^2*s^4*t^13 + 34320*ep^4*mtt^2*s^4*t^13 + 14400*ep^5*mtt^2*s^4*t^13 - 1536*ep*mtt*mWW*s^4*t^13 - 12672*ep^2*mtt*mWW*s^4*t^13 - 35328*ep^3*mtt*mWW*s^4*t^13 - 41184*ep^4*mtt*mWW*s^4*t^13 - 17280*ep^5*mtt*mWW*s^4*t^13 + 256*ep*mWW^2*s^4*t^13 + 2112*ep^2*mWW^2*s^4*t^13 + 5888*ep^3*mWW^2*s^4*t^13 + 6864*ep^4*mWW^2*s^4*t^13 + 2880*ep^5*mWW^2*s^4*t^13))/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)^2*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t^2*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^11*mWW^3 - 16*ep*mtt^11*mWW^3 + 164*ep^2*mtt^11*mWW^3 + 968*ep^3*mtt^11*mWW^3 + 2042*ep^4*mtt^11*mWW^3 + 1928*ep^5*mtt^11*mWW^3 + 680*ep^6*mtt^11*mWW^3 + 28*mtt^10*mWW^4 + 124*ep*mtt^10*mWW^4 - 336*ep^2*mtt^10*mWW^4 - 3328*ep^3*mtt^10*mWW^4 - 8468*ep^4*mtt^10*mWW^4 - 9292*ep^5*mtt^10*mWW^4 - 3784*ep^6*mtt^10*mWW^4 - 46*mtt^9*mWW^5 - 388*ep*mtt^9*mWW^5 - 636*ep^2*mtt^9*mWW^5 + 3768*ep^3*mtt^9*mWW^5 + 15186*ep^4*mtt^9*mWW^5 + 19196*ep^5*mtt^9*mWW^5 + 8136*ep^6*mtt^9*mWW^5 + 16*mtt^8*mWW^6 + 536*ep*mtt^8*mWW^6 + 2292*ep^2*mtt^8*mWW^6 - 1172*ep^3*mtt^8*mWW^6 - 14044*ep^4*mtt^8*mWW^6 - 15764*ep^5*mtt^8*mWW^6 - 3832*ep^6*mtt^8*mWW^6 + 50*mtt^7*mWW^7 - 92*ep*mtt^7*mWW^7 - 1532*ep^2*mtt^7*mWW^7 - 1064*ep^3*mtt^7*mWW^7 - 518*ep^4*mtt^7*mWW^7 - 12140*ep^5*mtt^7*mWW^7 - 13792*ep^6*mtt^7*mWW^7 - 84*mtt^6*mWW^8 - 664*ep*mtt^6*mWW^8 - 1412*ep^2*mtt^6*mWW^8 + 3140*ep^3*mtt^6*mWW^8 + 20256*ep^4*mtt^6*mWW^8 + 36580*ep^5*mtt^6*mWW^8 + 22536*ep^6*mtt^6*mWW^8 + 62*mtt^5*mWW^9 + 836*ep*mtt^5*mWW^9 + 2428*ep^2*mtt^5*mWW^9 - 5184*ep^3*mtt^5*mWW^9 - 23866*ep^4*mtt^5*mWW^9 - 23796*ep^5*mtt^5*mWW^9 - 6064*ep^6*mtt^5*mWW^9 - 24*mtt^4*mWW^10 - 392*ep*mtt^4*mWW^10 - 1012*ep^2*mtt^4*mWW^10 + 4020*ep^3*mtt^4*mWW^10 + 10660*ep^4*mtt^4*mWW^10 - 1884*ep^5*mtt^4*mWW^10 - 10504*ep^6*mtt^4*mWW^10 + 4*mtt^3*mWW^11 + 44*ep*mtt^3*mWW^11 - 40*ep^2*mtt^3*mWW^11 - 1040*ep^3*mtt^3*mWW^11 - 900*ep^4*mtt^3*mWW^11 + 6036*ep^5*mtt^3*mWW^11 + 7704*ep^6*mtt^3*mWW^11 + 12*ep*mtt^2*mWW^12 + 84*ep^2*mtt^2*mWW^12 - 228*ep^3*mtt^2*mWW^12 - 276*ep^4*mtt^2*mWW^12 - 168*ep^5*mtt^2*mWW^12 - 576*ep^6*mtt^2*mWW^12 + 120*ep^3*mtt*mWW^13 - 72*ep^4*mtt*mWW^13 - 696*ep^5*mtt*mWW^13 - 504*ep^6*mtt*mWW^13 + 54*mtt^10*mWW^3*s + 144*ep*mtt^10*mWW^3*s - 1476*ep^2*mtt^10*mWW^3*s - 8712*ep^3*mtt^10*mWW^3*s - 18378*ep^4*mtt^10*mWW^3*s - 17352*ep^5*mtt^10*mWW^3*s - 6120*ep^6*mtt^10*mWW^3*s - 216*mtt^9*mWW^4*s - 966*ep*mtt^9*mWW^4*s + 2526*ep^2*mtt^9*mWW^4*s + 25434*ep^3*mtt^9*mWW^4*s + 64746*ep^4*mtt^9*mWW^4*s + 70876*ep^5*mtt^9*mWW^4*s + 28736*ep^6*mtt^9*mWW^4*s + 282*mtt^8*mWW^5*s + 2566*ep*mtt^8*mWW^5*s + 4978*ep^2*mtt^8*mWW^5*s - 21458*ep^3*mtt^8*mWW^5*s - 92960*ep^4*mtt^8*mWW^5*s - 118436*ep^5*mtt^8*mWW^5*s - 49820*ep^6*mtt^8*mWW^5*s - 24*mtt^7*mWW^6*s - 2788*ep*mtt^7*mWW^6*s - 13646*ep^2*mtt^7*mWW^6*s - 942*ep^3*mtt^7*mWW^6*s + 57374*ep^4*mtt^7*mWW^6*s + 61314*ep^5*mtt^7*mWW^6*s + 8632*ep^6*mtt^7*mWW^6*s - 298*mtt^6*mWW^7*s - 336*ep*mtt^6*mWW^7*s + 5046*ep^2*mtt^6*mWW^7*s + 12770*ep^3*mtt^6*mWW^7*s + 38276*ep^4*mtt^6*mWW^7*s + 101358*ep^5*mtt^6*mWW^7*s + 82416*ep^6*mtt^6*mWW^7*s + 328*mtt^5*mWW^8*s + 3626*ep*mtt^5*mWW^8*s + 10038*ep^2*mtt^5*mWW^8*s - 19330*ep^3*mtt^5*mWW^8*s - 115794*ep^4*mtt^5*mWW^8*s - 171352*ep^5*mtt^5*mWW^8*s - 87196*ep^6*mtt^5*mWW^8*s - 162*mtt^4*mWW^9*s - 3194*ep*mtt^4*mWW^9*s - 10162*ep^2*mtt^4*mWW^9*s + 21882*ep^3*mtt^4*mWW^9*s + 92680*ep^4*mtt^4*mWW^9*s + 67728*ep^5*mtt^4*mWW^9*s - 3556*ep^6*mtt^4*mWW^9*s + 40*mtt^3*mWW^10*s + 984*ep*mtt^3*mWW^10*s + 2358*ep^2*mtt^3*mWW^10*s - 11018*ep^3*mtt^3*mWW^10*s - 25838*ep^4*mtt^3*mWW^10*s + 18242*ep^5*mtt^3*mWW^10*s + 41632*ep^6*mtt^3*mWW^10*s - 4*mtt^2*mWW^11*s - 12*ep*mtt^2*mWW^11*s + 494*ep^2*mtt^2*mWW^11*s + 534*ep^3*mtt^2*mWW^11*s - 586*ep^4*mtt^2*mWW^11*s - 10026*ep^5*mtt^2*mWW^11*s - 13248*ep^6*mtt^2*mWW^11*s - 24*ep*mtt*mWW^12*s - 156*ep^2*mtt*mWW^12*s + 960*ep^3*mtt*mWW^12*s + 408*ep^4*mtt*mWW^12*s - 3048*ep^5*mtt*mWW^12*s - 1980*ep^6*mtt*mWW^12*s - 120*ep^3*mWW^13*s + 72*ep^4*mWW^13*s + 696*ep^5*mWW^13*s + 504*ep^6*mWW^13*s - 216*mtt^9*mWW^3*s^2 - 576*ep*mtt^9*mWW^3*s^2 + 5904*ep^2*mtt^9*mWW^3*s^2 + 34848*ep^3*mtt^9*mWW^3*s^2 + 73512*ep^4*mtt^9*mWW^3*s^2 + 69408*ep^5*mtt^9*mWW^3*s^2 + 24480*ep^6*mtt^9*mWW^3*s^2 + 720*mtt^8*mWW^4*s^2 + 3279*ep*mtt^8*mWW^4*s^2 - 8030*ep^2*mtt^8*mWW^4*s^2 - 83650*ep^3*mtt^8*mWW^4*s^2 - 213768*ep^4*mtt^8*mWW^4*s^2 - 233837*ep^5*mtt^8*mWW^4*s^2 - 94474*ep^6*mtt^8*mWW^4*s^2 - 688*mtt^7*mWW^5*s^2 - 7159*ep*mtt^7*mWW^5*s^2 - 17314*ep^2*mtt^7*mWW^5*s^2 + 44894*ep^3*mtt^7*mWW^5*s^2 + 228644*ep^4*mtt^7*mWW^5*s^2 + 297497*ep^5*mtt^7*mWW^5*s^2 + 124398*ep^6*mtt^7*mWW^5*s^2 - 186*mtt^6*mWW^6*s^2 + 5519*ep*mtt^6*mWW^6*s^2 + 33930*ep^2*mtt^6*mWW^6*s^2 + 29534*ep^3*mtt^6*mWW^6*s^2 - 54610*ep^4*mtt^6*mWW^6*s^2 - 46333*ep^5*mtt^6*mWW^6*s^2 + 23218*ep^6*mtt^6*mWW^6*s^2 + 734*mtt^5*mWW^7*s^2 + 3171*ep*mtt^5*mWW^7*s^2 - 1954*ep^2*mtt^5*mWW^7*s^2 - 47054*ep^3*mtt^5*mWW^7*s^2 - 180182*ep^4*mtt^5*mWW^7*s^2 - 318661*ep^5*mtt^5*mWW^7*s^2 - 201686*ep^6*mtt^5*mWW^7*s^2 - 468*mtt^4*mWW^8*s^2 - 8071*ep*mtt^4*mWW^8*s^2 - 26354*ep^2*mtt^4*mWW^8*s^2 + 45294*ep^3*mtt^4*mWW^8*s^2 + 259424*ep^4*mtt^4*mWW^8*s^2 + 319129*ep^5*mtt^4*mWW^8*s^2 + 123558*ep^6*mtt^4*mWW^8*s^2 + 108*mtt^3*mWW^9*s^2 + 4639*ep*mtt^3*mWW^9*s^2 + 15594*ep^2*mtt^3*mWW^9*s^2 - 33182*ep^3*mtt^3*mWW^9*s^2 - 131960*ep^4*mtt^3*mWW^9*s^2 - 62177*ep^5*mtt^3*mWW^9*s^2 + 44162*ep^6*mtt^3*mWW^9*s^2 - 2*mtt^2*mWW^10*s^2 - 723*ep*mtt^2*mWW^10*s^2 - 1026*ep^2*mtt^2*mWW^10*s^2 + 7698*ep^3*mtt^2*mWW^10*s^2 + 15710*ep^4*mtt^2*mWW^10*s^2 - 26895*ep^5*mtt^2*mWW^10*s^2 - 46698*ep^6*mtt^2*mWW^10*s^2 - 2*mtt*mWW^11*s^2 - 91*ep*mtt*mWW^11*s^2 - 822*ep^2*mtt*mWW^11*s^2 + 2350*ep^3*mtt*mWW^11*s^2 + 3362*ep^4*mtt*mWW^11*s^2 - 1347*ep^5*mtt*mWW^11*s^2 + 486*ep^6*mtt*mWW^11*s^2 + 12*ep*mWW^12*s^2 + 72*ep^2*mWW^12*s^2 - 732*ep^3*mWW^12*s^2 - 132*ep^4*mWW^12*s^2 + 3216*ep^5*mWW^12*s^2 + 2556*ep^6*mWW^12*s^2 + 504*mtt^8*mWW^3*s^3 + 1344*ep*mtt^8*mWW^3*s^3 - 13776*ep^2*mtt^8*mWW^3*s^3 - 81312*ep^3*mtt^8*mWW^3*s^3 - 171528*ep^4*mtt^8*mWW^3*s^3 - 161952*ep^5*mtt^8*mWW^3*s^3 - 57120*ep^6*mtt^8*mWW^3*s^3 - 1344*mtt^7*mWW^4*s^3 - 6321*ep*mtt^7*mWW^4*s^3 + 13706*ep^2*mtt^7*mWW^4*s^3 + 152950*ep^3*mtt^7*mWW^4*s^3 + 394800*ep^4*mtt^7*mWW^4*s^3 + 432859*ep^5*mtt^7*mWW^4*s^3 + 174566*ep^6*mtt^7*mWW^4*s^3 + 784*mtt^6*mWW^5*s^3 + 10791*ep*mtt^6*mWW^5*s^3 + 34882*ep^2*mtt^6*mWW^5*s^3 - 29990*ep^3*mtt^6*mWW^5*s^3 - 270428*ep^4*mtt^6*mWW^5*s^3 - 372993*ep^5*mtt^6*mWW^5*s^3 - 155830*ep^6*mtt^6*mWW^5*s^3 + 718*mtt^5*mWW^6*s^3 - 4505*ep*mtt^5*mWW^6*s^3 - 44792*ep^2*mtt^5*mWW^6*s^3 - 91504*ep^3*mtt^5*mWW^6*s^3 - 94820*ep^4*mtt^5*mWW^6*s^3 - 135623*ep^5*mtt^5*mWW^6*s^3 - 111298*ep^6*mtt^5*mWW^6*s^3 - 926*mtt^4*mWW^7*s^3 - 7543*ep*mtt^4*mWW^7*s^3 - 12676*ep^2*mtt^4*mWW^7*s^3 + 79976*ep^3*mtt^4*mWW^7*s^3 + 345980*ep^4*mtt^4*mWW^7*s^3 + 502479*ep^5*mtt^4*mWW^7*s^3 + 258150*ep^6*mtt^4*mWW^7*s^3 + 236*mtt^3*mWW^8*s^3 + 9121*ep*mtt^3*mWW^8*s^3 + 33290*ep^2*mtt^3*mWW^8*s^3 - 49210*ep^3*mtt^3*mWW^8*s^3 - 282096*ep^4*mtt^3*mWW^8*s^3 - 292967*ep^5*mtt^3*mWW^8*s^3 - 72902*ep^6*mtt^3*mWW^8*s^3 + 52*mtt^2*mWW^9*s^3 - 2971*ep*mtt^2*mWW^9*s^3 - 9998*ep^2*mtt^2*mWW^9*s^3 + 19106*ep^3*mtt^2*mWW^9*s^3 + 75788*ep^4*mtt^2*mWW^9*s^3 + 15513*ep^5*mtt^2*mWW^9*s^3 - 51410*ep^6*mtt^2*mWW^9*s^3 - 26*mtt*mWW^10*s^3 + 25*ep*mtt*mWW^10*s^3 - 1004*ep^2*mtt*mWW^10*s^3 + 1828*ep^3*mtt*mWW^10*s^3 + 4180*ep^4*mtt*mWW^10*s^3 + 7347*ep^5*mtt*mWW^10*s^3 + 10786*ep^6*mtt*mWW^10*s^3 + 2*mWW^11*s^3 + 59*ep*mWW^11*s^3 + 368*ep^2*mWW^11*s^3 - 1844*ep^3*mWW^11*s^3 - 1876*ep^4*mWW^11*s^3 + 5337*ep^5*mWW^11*s^3 + 5058*ep^6*mWW^11*s^3 - 756*mtt^7*mWW^3*s^4 - 2016*ep*mtt^7*mWW^3*s^4 + 20664*ep^2*mtt^7*mWW^3*s^4 + 121968*ep^3*mtt^7*mWW^3*s^4 + 257292*ep^4*mtt^7*mWW^3*s^4 + 242928*ep^5*mtt^7*mWW^3*s^4 + 85680*ep^6*mtt^7*mWW^3*s^4 + 1512*mtt^6*mWW^4*s^4 + 7539*ep*mtt^6*mWW^4*s^4 - 12726*ep^2*mtt^6*mWW^4*s^4 - 166026*ep^3*mtt^6*mWW^4*s^4 - 438480*ep^4*mtt^6*mWW^4*s^4 - 484841*ep^5*mtt^6*mWW^4*s^4 - 195874*ep^6*mtt^6*mWW^4*s^4 - 252*mtt^5*mWW^5*s^4 - 9215*ep*mtt^5*mWW^5*s^4 - 44330*ep^2*mtt^5*mWW^5*s^4 - 35954*ep^3*mtt^5*mWW^5*s^4 + 113368*ep^4*mtt^5*mWW^5*s^4 + 204241*ep^5*mtt^5*mWW^5*s^4 + 87406*ep^6*mtt^5*mWW^5*s^4 - 1080*mtt^4*mWW^6*s^4 - 200*ep*mtt^4*mWW^6*s^4 + 32180*ep^2*mtt^4*mWW^6*s^4 + 129520*ep^3*mtt^4*mWW^6*s^4 + 268240*ep^4*mtt^4*mWW^6*s^4 + 330600*ep^5*mtt^4*mWW^6*s^4 + 174340*ep^6*mtt^4*mWW^6*s^4 + 574*mtt^3*mWW^7*s^4 + 8402*ep*mtt^3*mWW^7*s^4 + 22944*ep^2*mtt^3*mWW^7*s^4 - 67524*ep^3*mtt^3*mWW^7*s^4 - 329490*ep^4*mtt^3*mWW^7*s^4 - 425566*ep^5*mtt^3*mWW^7*s^4 - 181340*ep^6*mtt^3*mWW^7*s^4 + 80*mtt^2*mWW^8*s^4 - 5237*ep*mtt^2*mWW^8*s^4 - 20946*ep^2*mtt^2*mWW^8*s^4 + 22066*ep^3*mtt^2*mWW^8*s^4 + 143844*ep^4*mtt^2*mWW^8*s^4 + 128947*ep^5*mtt^2*mWW^8*s^4 + 11278*ep^6*mtt^2*mWW^8*s^4 - 90*mtt*mWW^9*s^4 + 621*ep*mtt*mWW^9*s^4 + 1722*ep^2*mtt*mWW^9*s^4 - 274*ep^3*mtt*mWW^9*s^4 - 7086*ep^4*mtt*mWW^9*s^4 + 3573*ep^5*mtt*mWW^9*s^4 + 14878*ep^6*mtt*mWW^9*s^4 + 12*mWW^10*s^4 + 106*ep*mWW^10*s^4 + 684*ep^2*mWW^10*s^4 - 2528*ep^3*mWW^10*s^4 - 4712*ep^4*mWW^10*s^4 + 3190*ep^5*mWW^10*s^4 + 4784*ep^6*mWW^10*s^4 + 756*mtt^6*mWW^3*s^5 + 2016*ep*mtt^6*mWW^3*s^5 - 20664*ep^2*mtt^6*mWW^3*s^5 - 121968*ep^3*mtt^6*mWW^3*s^5 - 257292*ep^4*mtt^6*mWW^3*s^5 - 242928*ep^5*mtt^6*mWW^3*s^5 - 85680*ep^6*mtt^6*mWW^3*s^5 - 1008*mtt^5*mWW^4*s^5 - 5649*ep*mtt^5*mWW^4*s^5 + 4606*ep^2*mtt^5*mWW^4*s^5 + 102578*ep^3*mtt^5*mWW^4*s^5 + 287028*ep^4*mtt^5*mWW^4*s^5 + 325087*ep^5*mtt^5*mWW^4*s^5 + 132734*ep^6*mtt^5*mWW^4*s^5 - 364*mtt^4*mWW^5*s^5 + 4043*ep*mtt^4*mWW^5*s^5 + 36086*ep^2*mtt^4*mWW^5*s^5 + 85622*ep^3*mtt^4*mWW^5*s^5 + 80804*ep^4*mtt^4*mWW^5*s^5 + 33119*ep^5*mtt^4*mWW^5*s^5 + 8754*ep^6*mtt^4*mWW^5*s^5 + 804*mtt^3*mWW^6*s^5 + 3034*ep*mtt^3*mWW^6*s^5 - 10142*ep^2*mtt^3*mWW^6*s^5 - 95118*ep^3*mtt^3*mWW^6*s^5 - 254186*ep^4*mtt^3*mWW^6*s^5 - 302716*ep^5*mtt^3*mWW^6*s^5 - 136268*ep^6*mtt^3*mWW^6*s^5 - 86*mtt^2*mWW^7*s^5 - 4686*ep*mtt^2*mWW^7*s^5 - 16754*ep^2*mtt^2*mWW^7*s^5 + 24050*ep^3*mtt^2*mWW^7*s^5 + 151148*ep^4*mtt^2*mWW^7*s^5 + 183004*ep^5*mtt^2*mWW^7*s^5 + 65372*ep^6*mtt^2*mWW^7*s^5 - 132*mtt*mWW^8*s^5 + 1249*ep*mtt*mWW^8*s^5 + 5720*ep^2*mtt*mWW^8*s^5 + 132*ep^3*mtt*mWW^8*s^5 - 21662*ep^4*mtt*mWW^8*s^5 - 18229*ep^5*mtt*mWW^8*s^5 + 2682*ep^6*mtt*mWW^8*s^5 + 30*mWW^9*s^5 + 69*ep*mWW^9*s^5 + 416*ep^2*mWW^9*s^5 - 2348*ep^3*mWW^9*s^5 - 5556*ep^4*mWW^9*s^5 - 841*ep^5*mWW^9*s^5 + 1990*ep^6*mWW^9*s^5 - 504*mtt^5*mWW^3*s^6 - 1344*ep*mtt^5*mWW^3*s^6 + 13776*ep^2*mtt^5*mWW^3*s^6 + 81312*ep^3*mtt^5*mWW^3*s^6 + 171528*ep^4*mtt^5*mWW^3*s^6 + 161952*ep^5*mtt^5*mWW^3*s^6 + 57120*ep^6*mtt^5*mWW^3*s^6 + 336*mtt^4*mWW^4*s^6 + 2541*ep*mtt^4*mWW^4*s^6 + 2534*ep^2*mtt^4*mWW^4*s^6 - 26054*ep^3*mtt^4*mWW^4*s^6 - 91896*ep^4*mtt^4*mWW^4*s^6 - 113351*ep^5*mtt^4*mWW^4*s^6 - 48286*ep^6*mtt^4*mWW^4*s^6 + 448*mtt^3*mWW^5*s^6 - 381*ep*mtt^3*mWW^5*s^6 - 18038*ep^2*mtt^3*mWW^5*s^6 - 69302*ep^3*mtt^3*mWW^5*s^6 - 120740*ep^4*mtt^3*mWW^5*s^6 - 107469*ep^5*mtt^3*mWW^5*s^6 - 39910*ep^6*mtt^3*mWW^5*s^6 - 266*mtt^2*mWW^6*s^6 - 2097*ep*mtt^2*mWW^6*s^6 - 1294*ep^2*mtt^2*mWW^6*s^6 + 32862*ep^3*mtt^2*mWW^6*s^6 + 108846*ep^4*mtt^2*mWW^6*s^6 + 129571*ep^5*mtt^2*mWW^6*s^6 + 53498*ep^6*mtt^2*mWW^6*s^6 - 78*mtt*mWW^7*s^6 + 1143*ep*mtt*mWW^7*s^6 + 5598*ep^2*mtt*mWW^7*s^6 + 666*ep^3*mtt*mWW^7*s^6 - 22866*ep^4*mtt*mWW^7*s^6 - 29089*ep^5*mtt*mWW^7*s^6 - 8846*ep^6*mtt*mWW^7*s^6 + 40*mWW^8*s^6 - 24*ep*mWW^8*s^6 - 336*ep^2*mWW^8*s^6 - 2092*ep^3*mWW^8*s^6 - 3972*ep^4*mWW^8*s^6 - 2108*ep^5*mWW^8*s^6 + 44*ep^6*mWW^8*s^6 + 216*mtt^4*mWW^3*s^7 + 576*ep*mtt^4*mWW^3*s^7 - 5904*ep^2*mtt^4*mWW^3*s^7 - 34848*ep^3*mtt^4*mWW^3*s^7 - 73512*ep^4*mtt^4*mWW^3*s^7 - 69408*ep^5*mtt^4*mWW^3*s^7 - 24480*ep^6*mtt^4*mWW^3*s^7 - 579*ep*mtt^3*mWW^4*s^7 - 3570*ep^2*mtt^3*mWW^4*s^7 - 6990*ep^3*mtt^3*mWW^4*s^7 - 2592*ep^4*mtt^3*mWW^4*s^7 + 5617*ep^5*mtt^3*mWW^4*s^7 + 4274*ep^6*mtt^3*mWW^4*s^7 - 192*mtt^2*mWW^5*s^7 - 371*ep*mtt^2*mWW^5*s^7 + 4774*ep^2*mtt^2*mWW^5*s^7 + 25966*ep^3*mtt^2*mWW^5*s^7 + 54796*ep^4*mtt^2*mWW^5*s^7 + 53893*ep^5*mtt^2*mWW^5*s^7 + 20302*ep^6*mtt^2*mWW^5*s^7 + 6*mtt*mWW^6*s^7 + 531*ep*mtt*mWW^6*s^7 + 1860*ep^2*mtt*mWW^6*s^7 - 2164*ep^3*mtt*mWW^6*s^7 - 15600*ep^4*mtt*mWW^6*s^7 - 20367*ep^5*mtt*mWW^6*s^7 - 8138*ep^6*mtt*mWW^6*s^7 + 30*mWW^7*s^7 - 59*ep*mWW^7*s^7 - 672*ep^2*mWW^7*s^7 - 1820*ep^3*mWW^7*s^7 - 2348*ep^4*mWW^7*s^7 - 1385*ep^5*mWW^7*s^7 - 274*ep^6*mWW^7*s^7 - 54*mtt^3*mWW^3*s^8 - 144*ep*mtt^3*mWW^3*s^8 + 1476*ep^2*mtt^3*mWW^3*s^8 + 8712*ep^3*mtt^3*mWW^3*s^8 + 18378*ep^4*mtt^3*mWW^3*s^8 + 17352*ep^5*mtt^3*mWW^3*s^8 + 6120*ep^6*mtt^3*mWW^3*s^8 - 36*mtt^2*mWW^4*s^8 + 21*ep*mtt^2*mWW^4*s^8 + 1534*ep^2*mtt^2*mWW^4*s^8 + 6290*ep^3*mtt^2*mWW^4*s^8 + 10980*ep^4*mtt^2*mWW^4*s^8 + 9001*ep^5*mtt^2*mWW^4*s^8 + 2834*ep^6*mtt^2*mWW^4*s^8 + 26*mtt*mWW^5*s^8 + 119*ep*mtt*mWW^5*s^8 - 322*ep^2*mtt*mWW^5*s^8 - 3310*ep^3*mtt*mWW^5*s^8 - 8362*ep^4*mtt*mWW^5*s^8 - 8857*ep^5*mtt*mWW^5*s^8 - 3390*ep^6*mtt*mWW^5*s^8 + 12*mWW^6*s^8 - 30*ep*mWW^6*s^8 - 388*ep^2*mWW^6*s^8 - 1016*ep^3*mWW^6*s^8 - 1200*ep^4*mWW^6*s^8 - 682*ep^5*mWW^6*s^8 - 152*ep^6*mWW^6*s^8 + 6*mtt^2*mWW^3*s^9 + 16*ep*mtt^2*mWW^3*s^9 - 164*ep^2*mtt^2*mWW^3*s^9 - 968*ep^3*mtt^2*mWW^3*s^9 - 2042*ep^4*mtt^2*mWW^3*s^9 - 1928*ep^5*mtt^2*mWW^3*s^9 - 680*ep^6*mtt^2*mWW^3*s^9 + 8*mtt*mWW^4*s^9 + 11*ep*mtt*mWW^4*s^9 - 244*ep^2*mtt*mWW^4*s^9 - 1204*ep^3*mtt*mWW^4*s^9 - 2350*ep^4*mtt*mWW^4*s^9 - 2119*ep^5*mtt*mWW^4*s^9 - 726*ep^6*mtt*mWW^4*s^9 + 2*mWW^5*s^9 - 5*ep*mWW^5*s^9 - 80*ep^2*mWW^5*s^9 - 236*ep^3*mWW^5*s^9 - 308*ep^4*mWW^5*s^9 - 191*ep^5*mWW^5*s^9 - 46*ep^6*mWW^5*s^9 - 6*mtt^11*mWW^2*t - 52*ep*mtt^11*mWW^2*t - 40*ep^2*mtt^11*mWW^2*t + 620*ep^3*mtt^11*mWW^2*t + 2006*ep^4*mtt^11*mWW^2*t + 2312*ep^5*mtt^11*mWW^2*t + 920*ep^6*mtt^11*mWW^2*t + 48*mtt^10*mWW^3*t + 254*ep*mtt^10*mWW^3*t - 464*ep^2*mtt^10*mWW^3*t - 4832*ep^3*mtt^10*mWW^3*t - 9860*ep^4*mtt^10*mWW^3*t - 7278*ep^5*mtt^10*mWW^3*t - 1292*ep^6*mtt^10*mWW^3*t - 122*mtt^9*mWW^4*t - 548*ep*mtt^9*mWW^4*t + 1132*ep^2*mtt^9*mWW^4*t + 6544*ep^3*mtt^9*mWW^4*t + 7482*ep^4*mtt^9*mWW^4*t + 1284*ep^5*mtt^9*mWW^4*t - 1468*ep^6*mtt^9*mWW^4*t + 104*mtt^8*mWW^5*t + 780*ep*mtt^8*mWW^5*t + 560*ep^2*mtt^8*mWW^5*t + 976*ep^3*mtt^8*mWW^5*t + 5212*ep^4*mtt^8*mWW^5*t + 644*ep^5*mtt^8*mWW^5*t - 5108*ep^6*mtt^8*mWW^5*t + 110*mtt^7*mWW^6*t - 426*ep*mtt^7*mWW^6*t - 2732*ep^2*mtt^7*mWW^6*t + 1096*ep^3*mtt^7*mWW^6*t + 8142*ep^4*mtt^7*mWW^6*t + 1802*ep^5*mtt^7*mWW^6*t - 2856*ep^6*mtt^7*mWW^6*t - 380*mtt^6*mWW^7*t - 1118*ep*mtt^6*mWW^7*t + 932*ep^2*mtt^6*mWW^7*t - 12308*ep^3*mtt^6*mWW^7*t - 13656*ep^4*mtt^6*mWW^7*t + 61434*ep^5*mtt^6*mWW^7*t + 71320*ep^6*mtt^6*mWW^7*t + 426*mtt^5*mWW^8*t + 2708*ep*mtt^5*mWW^8*t + 2656*ep^2*mtt^5*mWW^8*t + 2692*ep^3*mtt^5*mWW^8*t - 27478*ep^4*mtt^5*mWW^8*t - 124248*ep^5*mtt^5*mWW^8*t - 110772*ep^6*mtt^5*mWW^8*t - 224*mtt^4*mWW^9*t - 2552*ep*mtt^4*mWW^9*t - 3992*ep^2*mtt^4*mWW^9*t + 16360*ep^3*mtt^4*mWW^9*t + 51548*ep^4*mtt^4*mWW^9*t + 63856*ep^5*mtt^4*mWW^9*t + 36764*ep^6*mtt^4*mWW^9*t + 40*mtt^3*mWW^10*t + 1138*ep*mtt^3*mWW^10*t + 2748*ep^2*mtt^3*mWW^10*t - 16028*ep^3*mtt^3*mWW^10*t - 29748*ep^4*mtt^3*mWW^10*t + 19650*ep^5*mtt^3*mWW^10*t + 36456*ep^6*mtt^3*mWW^10*t + 4*mtt^2*mWW^11*t - 148*ep*mtt^2*mWW^11*t - 812*ep^2*mtt^2*mWW^11*t + 5036*ep^3*mtt^2*mWW^11*t + 6676*ep^4*mtt^2*mWW^11*t - 22864*ep^5*mtt^2*mWW^11*t - 28644*ep^6*mtt^2*mWW^11*t - 36*ep*mtt*mWW^12*t + 12*ep^2*mtt*mWW^12*t + 84*ep^3*mtt*mWW^12*t - 468*ep^4*mtt*mWW^12*t + 2016*ep^5*mtt*mWW^12*t + 3672*ep^6*mtt*mWW^12*t - 240*ep^3*mWW^13*t + 144*ep^4*mWW^13*t + 1392*ep^5*mWW^13*t + 1008*ep^6*mWW^13*t + 54*mtt^10*mWW^2*s*t + 468*ep*mtt^10*mWW^2*s*t + 360*ep^2*mtt^10*mWW^2*s*t - 5580*ep^3*mtt^10*mWW^2*s*t - 18054*ep^4*mtt^10*mWW^2*s*t - 20808*ep^5*mtt^10*mWW^2*s*t - 8280*ep^6*mtt^10*mWW^2*s*t - 384*mtt^9*mWW^3*s*t - 2020*ep*mtt^9*mWW^3*s*t + 3748*ep^2*mtt^9*mWW^3*s*t + 38988*ep^3*mtt^9*mWW^3*s*t + 80668*ep^4*mtt^9*mWW^3*s*t + 61624*ep^5*mtt^9*mWW^3*s*t + 12448*ep^6*mtt^9*mWW^3*s*t + 826*mtt^8*mWW^4*s*t + 3704*ep*mtt^8*mWW^4*s*t - 7690*ep^2*mtt^8*mWW^4*s*t - 45526*ep^3*mtt^8*mWW^4*s*t - 57540*ep^4*mtt^8*mWW^4*s*t - 21410*ep^5*mtt^8*mWW^4*s*t + 2356*ep^6*mtt^8*mWW^4*s*t - 518*mtt^7*mWW^5*s*t - 4648*ep*mtt^7*mWW^5*s*t - 5856*ep^2*mtt^7*mWW^5*s*t - 3368*ep^3*mtt^7*mWW^5*s*t - 258*ep^4*mtt^7*mWW^5*s*t + 44448*ep^5*mtt^7*mWW^5*s*t + 53336*ep^6*mtt^7*mWW^5*s*t - 652*mtt^6*mWW^6*s*t + 2936*ep*mtt^6*mWW^6*s*t + 20098*ep^2*mtt^6*mWW^6*s*t - 21170*ep^3*mtt^6*mWW^6*s*t - 132386*ep^4*mtt^6*mWW^6*s*t - 120038*ep^5*mtt^6*mWW^6*s*t - 24500*ep^6*mtt^6*mWW^6*s*t + 1484*mtt^5*mWW^7*s*t + 3718*ep*mtt^5*mWW^7*s*t - 9232*ep^2*mtt^5*mWW^7*s*t + 64968*ep^3*mtt^5*mWW^7*s*t + 145304*ep^4*mtt^5*mWW^7*s*t - 141822*ep^5*mtt^5*mWW^7*s*t - 256324*ep^6*mtt^5*mWW^7*s*t - 1190*mtt^4*mWW^8*s*t - 9540*ep*mtt^4*mWW^8*s*t - 10586*ep^2*mtt^4*mWW^8*s*t + 8250*ep^3*mtt^4*mWW^8*s*t + 98916*ep^4*mtt^4*mWW^8*s*t + 341802*ep^5*mtt^4*mWW^8*s*t + 303196*ep^6*mtt^4*mWW^8*s*t + 418*mtt^3*mWW^9*s*t + 7700*ep*mtt^3*mWW^9*s*t + 16048*ep^2*mtt^3*mWW^9*s*t - 72016*ep^3*mtt^3*mWW^9*s*t - 187010*ep^4*mtt^3*mWW^9*s*t - 101492*ep^5*mtt^3*mWW^9*s*t + 1888*ep^6*mtt^3*mWW^9*s*t - 30*mtt^2*mWW^10*s*t - 2388*ep*mtt^2*mWW^10*s*t - 8194*ep^2*mtt^2*mWW^10*s*t + 41374*ep^3*mtt^2*mWW^10*s*t + 80212*ep^4*mtt^2*mWW^10*s*t - 72730*ep^5*mtt^2*mWW^10*s*t - 124548*ep^6*mtt^2*mWW^10*s*t - 8*mtt*mWW^11*s*t + 34*ep*mtt*mWW^11*s*t + 1340*ep^2*mtt*mWW^11*s*t - 4828*ep^3*mtt*mWW^11*s*t - 10608*ep^4*mtt*mWW^11*s*t + 25674*ep^5*mtt*mWW^11*s*t + 37836*ep^6*mtt*mWW^11*s*t + 36*ep*mWW^12*s*t - 36*ep^2*mWW^12*s*t - 1092*ep^3*mWW^12*s*t + 756*ep^4*mWW^12*s*t + 4752*ep^5*mWW^12*s*t + 2592*ep^6*mWW^12*s*t - 216*mtt^9*mWW^2*s^2*t - 1872*ep*mtt^9*mWW^2*s^2*t - 1440*ep^2*mtt^9*mWW^2*s^2*t + 22320*ep^3*mtt^9*mWW^2*s^2*t + 72216*ep^4*mtt^9*mWW^2*s^2*t + 83232*ep^5*mtt^9*mWW^2*s^2*t + 33120*ep^6*mtt^9*mWW^2*s^2*t + 1344*mtt^8*mWW^3*s^2*t + 6962*ep*mtt^8*mWW^3*s^2*t - 13556*ep^2*mtt^8*mWW^3*s^2*t - 137956*ep^3*mtt^8*mWW^3*s^2*t - 288176*ep^4*mtt^8*mWW^3*s^2*t - 226606*ep^5*mtt^8*mWW^3*s^2*t - 50492*ep^6*mtt^8*mWW^3*s^2*t - 2360*mtt^7*mWW^4*s^2*t - 10328*ep*mtt^7*mWW^4*s^2*t + 23062*ep^2*mtt^7*mWW^4*s^2*t + 134046*ep^3*mtt^7*mWW^4*s^2*t + 181806*ep^4*mtt^7*mWW^4*s^2*t + 95162*ep^5*mtt^7*mWW^4*s^2*t + 14740*ep^6*mtt^7*mWW^4*s^2*t + 876*mtt^6*mWW^5*s^2*t + 10680*ep*mtt^6*mWW^5*s^2*t + 21394*ep^2*mtt^6*mWW^5*s^2*t + 7178*ep^3*mtt^6*mWW^5*s^2*t - 71450*ep^4*mtt^6*mWW^5*s^2*t - 229442*ep^5*mtt^6*mWW^5*s^2*t - 189188*ep^6*mtt^6*mWW^5*s^2*t + 1804*mtt^5*mWW^6*s^2*t - 5960*ep*mtt^5*mWW^6*s^2*t - 54516*ep^2*mtt^5*mWW^6*s^2*t + 68884*ep^3*mtt^5*mWW^6*s^2*t + 448380*ep^4*mtt^5*mWW^6*s^2*t + 453772*ep^5*mtt^5*mWW^6*s^2*t + 113156*ep^6*mtt^5*mWW^6*s^2*t - 2520*mtt^4*mWW^7*s^2*t - 7754*ep*mtt^4*mWW^7*s^2*t + 18452*ep^2*mtt^4*mWW^7*s^2*t - 101900*ep^3*mtt^4*mWW^7*s^2*t - 294676*ep^4*mtt^4*mWW^7*s^2*t + 135790*ep^5*mtt^4*mWW^7*s^2*t + 385904*ep^6*mtt^4*mWW^7*s^2*t + 1392*mtt^3*mWW^8*s^2*t + 16180*ep*mtt^3*mWW^8*s^2*t + 25534*ep^2*mtt^3*mWW^8*s^2*t - 76970*ep^3*mtt^3*mWW^8*s^2*t - 275586*ep^4*mtt^3*mWW^8*s^2*t - 428282*ep^5*mtt^3*mWW^8*s^2*t - 289852*ep^6*mtt^3*mWW^8*s^2*t - 340*mtt^2*mWW^9*s^2*t - 9504*ep*mtt^2*mWW^9*s^2*t - 26326*ep^2*mtt^2*mWW^9*s^2*t + 116298*ep^3*mtt^2*mWW^9*s^2*t + 297542*ep^4*mtt^2*mWW^9*s^2*t + 63654*ep^5*mtt^2*mWW^9*s^2*t - 119148*ep^6*mtt^2*mWW^9*s^2*t + 20*mtt*mWW^10*s^2*t + 1516*ep*mtt*mWW^10*s^2*t + 8016*ep^2*mtt*mWW^10*s^2*t - 31096*ep^3*mtt*mWW^10*s^2*t - 75008*ep^4*mtt*mWW^10*s^2*t + 48948*ep^5*mtt*mWW^10*s^2*t + 105156*ep^6*mtt*mWW^10*s^2*t + 80*ep*mWW^11*s^2*t - 620*ep^2*mWW^11*s^2*t - 804*ep^3*mWW^11*s^2*t + 4952*ep^4*mWW^11*s^2*t + 3772*ep^5*mWW^11*s^2*t - 3396*ep^6*mWW^11*s^2*t + 504*mtt^8*mWW^2*s^3*t + 4368*ep*mtt^8*mWW^2*s^3*t + 3360*ep^2*mtt^8*mWW^2*s^3*t - 52080*ep^3*mtt^8*mWW^2*s^3*t - 168504*ep^4*mtt^8*mWW^2*s^3*t - 194208*ep^5*mtt^8*mWW^2*s^3*t - 77280*ep^6*mtt^8*mWW^2*s^3*t - 2688*mtt^7*mWW^3*s^3*t - 13510*ep*mtt^7*mWW^3*s^3*t + 28924*ep^2*mtt^7*mWW^3*s^3*t + 279916*ep^3*mtt^7*mWW^3*s^3*t + 586768*ep^4*mtt^7*mWW^3*s^3*t + 472122*ep^5*mtt^7*mWW^3*s^3*t + 113428*ep^6*mtt^7*mWW^3*s^3*t + 3640*mtt^6*mWW^4*s^3*t + 14886*ep*mtt^6*mWW^4*s^3*t - 40002*ep^2*mtt^6*mWW^4*s^3*t - 213738*ep^3*mtt^6*mWW^4*s^3*t - 299902*ep^4*mtt^6*mWW^4*s^3*t - 191932*ep^5*mtt^6*mWW^4*s^3*t - 55256*ep^6*mtt^6*mWW^4*s^3*t - 214*mtt^5*mWW^5*s^3*t - 11030*ep*mtt^5*mWW^5*s^3*t - 39972*ep^2*mtt^5*mWW^5*s^3*t - 24124*ep^3*mtt^5*mWW^5*s^3*t + 170526*ep^4*mtt^5*mWW^5*s^3*t + 450594*ep^5*mtt^5*mWW^5*s^3*t + 322060*ep^6*mtt^5*mWW^5*s^3*t - 2994*mtt^4*mWW^6*s^3*t + 2900*ep*mtt^4*mWW^6*s^3*t + 73534*ep^2*mtt^4*mWW^6*s^3*t - 74346*ep^3*mtt^4*mWW^6*s^3*t - 606552*ep^4*mtt^4*mWW^6*s^3*t - 625946*ep^5*mtt^4*mWW^6*s^3*t - 142180*ep^6*mtt^4*mWW^6*s^3*t + 2612*mtt^3*mWW^7*s^3*t + 12810*ep*mtt^3*mWW^7*s^3*t - 9116*ep^2*mtt^3*mWW^7*s^3*t + 19236*ep^3*mtt^3*mWW^7*s^3*t + 92772*ep^4*mtt^3*mWW^7*s^3*t - 220302*ep^5*mtt^3*mWW^7*s^3*t - 344796*ep^6*mtt^3*mWW^7*s^3*t - 1068*mtt^2*mWW^8*s^3*t - 15738*ep*mtt^2*mWW^8*s^3*t - 33470*ep^2*mtt^2*mWW^8*s^3*t + 141802*ep^3*mtt^2*mWW^8*s^3*t + 438122*ep^4*mtt^2*mWW^8*s^3*t + 379328*ep^5*mtt^2*mWW^8*s^3*t + 113040*ep^6*mtt^2*mWW^8*s^3*t + 226*mtt*mWW^9*s^3*t + 5218*ep*mtt*mWW^9*s^3*t + 18724*ep^2*mtt*mWW^9*s^3*t - 77260*ep^3*mtt*mWW^9*s^3*t - 217986*ep^4*mtt*mWW^9*s^3*t - 48678*ep^5*mtt*mWW^9*s^3*t + 98956*ep^6*mtt*mWW^9*s^3*t - 18*mWW^10*s^3*t - 192*ep*mWW^10*s^3*t - 2510*ep^2*mWW^10*s^3*t + 5250*ep^3*mWW^10*s^3*t + 23092*ep^4*mWW^10*s^3*t + 2638*ep^5*mWW^10*s^3*t - 17604*ep^6*mWW^10*s^3*t - 756*mtt^7*mWW^2*s^4*t - 6552*ep*mtt^7*mWW^2*s^4*t - 5040*ep^2*mtt^7*mWW^2*s^4*t + 78120*ep^3*mtt^7*mWW^2*s^4*t + 252756*ep^4*mtt^7*mWW^2*s^4*t + 291312*ep^5*mtt^7*mWW^2*s^4*t + 115920*ep^6*mtt^7*mWW^2*s^4*t + 3360*mtt^6*mWW^3*s^4*t + 15974*ep*mtt^6*mWW^3*s^4*t - 40292*ep^2*mtt^6*mWW^3*s^4*t - 356916*ep^3*mtt^6*mWW^3*s^4*t - 743960*ep^4*mtt^6*mWW^3*s^4*t - 607922*ep^5*mtt^6*mWW^3*s^4*t - 154532*ep^6*mtt^6*mWW^3*s^4*t - 3164*mtt^5*mWW^4*s^4*t - 10804*ep*mtt^5*mWW^4*s^4*t + 43718*ep^2*mtt^5*mWW^4*s^4*t + 192374*ep^3*mtt^5*mWW^4*s^4*t + 260994*ep^4*mtt^5*mWW^4*s^4*t + 190366*ep^5*mtt^5*mWW^4*s^4*t + 75028*ep^6*mtt^5*mWW^4*s^4*t - 1220*mtt^4*mWW^5*s^4*t + 3030*ep*mtt^4*mWW^5*s^4*t + 44710*ep^2*mtt^4*mWW^5*s^4*t + 62510*ep^3*mtt^4*mWW^5*s^4*t - 136690*ep^4*mtt^4*mWW^5*s^4*t - 412100*ep^5*mtt^4*mWW^5*s^4*t - 281680*ep^6*mtt^4*mWW^5*s^4*t + 3126*mtt^3*mWW^6*s^4*t + 4190*ep*mtt^3*mWW^6*s^4*t - 55316*ep^2*mtt^3*mWW^6*s^4*t - 6416*ep^3*mtt^3*mWW^6*s^4*t + 305158*ep^4*mtt^3*mWW^6*s^4*t + 303754*ep^5*mtt^3*mWW^6*s^4*t + 27120*ep^6*mtt^3*mWW^6*s^4*t - 1856*mtt^2*mWW^7*s^4*t - 12316*ep*mtt^2*mWW^7*s^4*t - 5024*ep^2*mtt^2*mWW^7*s^4*t + 88632*ep^3*mtt^2*mWW^7*s^4*t + 241540*ep^4*mtt^2*mWW^7*s^4*t + 342876*ep^5*mtt^2*mWW^7*s^4*t + 212404*ep^6*mtt^2*mWW^7*s^4*t + 590*mtt*mWW^8*s^4*t + 7556*ep*mtt*mWW^8*s^4*t + 19402*ep^2*mtt*mWW^8*s^4*t - 99154*ep^3*mtt*mWW^8*s^4*t - 307760*ep^4*mtt*mWW^8*s^4*t - 219778*ep^5*mtt*mWW^8*s^4*t - 15448*ep^6*mtt*mWW^8*s^4*t - 80*mWW^9*s^4*t - 862*ep*mWW^9*s^4*t - 4454*ep^2*mWW^9*s^4*t + 16618*ep^3*mWW^9*s^4*t + 55906*ep^4*mWW^9*s^4*t + 22660*ep^5*mWW^9*s^4*t - 18460*ep^6*mWW^9*s^4*t + 756*mtt^6*mWW^2*s^5*t + 6552*ep*mtt^6*mWW^2*s^5*t + 5040*ep^2*mtt^6*mWW^2*s^5*t - 78120*ep^3*mtt^6*mWW^2*s^5*t - 252756*ep^4*mtt^6*mWW^2*s^5*t - 291312*ep^5*mtt^6*mWW^2*s^5*t - 115920*ep^6*mtt^6*mWW^2*s^5*t - 2688*mtt^5*mWW^3*s^5*t - 11494*ep*mtt^5*mWW^3*s^5*t + 38164*ep^2*mtt^5*mWW^3*s^5*t + 293972*ep^3*mtt^5*mWW^3*s^5*t + 600040*ep^4*mtt^5*mWW^3*s^5*t + 492338*ep^5*mtt^5*mWW^3*s^5*t + 129892*ep^6*mtt^5*mWW^3*s^5*t + 1372*mtt^4*mWW^4*s^5*t + 1978*ep*mtt^4*mWW^4*s^5*t - 30062*ep^2*mtt^4*mWW^4*s^5*t - 85134*ep^3*mtt^4*mWW^4*s^5*t - 84582*ep^4*mtt^4*mWW^4*s^5*t - 66604*ep^5*mtt^4*mWW^4*s^5*t - 42152*ep^6*mtt^4*mWW^4*s^5*t + 1806*mtt^3*mWW^5*s^5*t + 3580*ep*mtt^3*mWW^5*s^5*t - 33400*ep^2*mtt^3*mWW^5*s^5*t - 89136*ep^3*mtt^3*mWW^5*s^5*t - 12342*ep^4*mtt^3*mWW^5*s^5*t + 139556*ep^5*mtt^3*mWW^5*s^5*t + 109168*ep^6*mtt^3*mWW^5*s^5*t - 1984*mtt^2*mWW^6*s^5*t - 5464*ep*mtt^2*mWW^6*s^5*t + 25806*ep^2*mtt^2*mWW^6*s^5*t + 71018*ep^3*mtt^2*mWW^6*s^5*t + 54846*ep^4*mtt^2*mWW^6*s^5*t + 69422*ep^5*mtt^2*mWW^6*s^5*t + 67636*ep^6*mtt^2*mWW^6*s^5*t + 816*mtt*mWW^7*s^5*t + 5336*ep*mtt*mWW^7*s^5*t + 4156*ep^2*mtt*mWW^7*s^5*t - 78364*ep^3*mtt*mWW^7*s^5*t - 227276*ep^4*mtt*mWW^7*s^5*t - 227500*ep^5*mtt*mWW^7*s^5*t - 80336*ep^6*mtt*mWW^7*s^5*t - 150*mWW^8*s^5*t - 1166*ep*mWW^8*s^5*t - 3536*ep^2*mWW^8*s^5*t + 23380*ep^3*mWW^8*s^5*t + 73786*ep^4*mWW^8*s^5*t + 51178*ep^5*mWW^8*s^5*t - 164*ep^6*mWW^8*s^5*t - 504*mtt^5*mWW^2*s^6*t - 4368*ep*mtt^5*mWW^2*s^6*t - 3360*ep^2*mtt^5*mWW^2*s^6*t + 52080*ep^3*mtt^5*mWW^2*s^6*t + 168504*ep^4*mtt^5*mWW^2*s^6*t + 194208*ep^5*mtt^5*mWW^2*s^6*t + 77280*ep^6*mtt^5*mWW^2*s^6*t + 1344*mtt^4*mWW^3*s^6*t + 4550*ep*mtt^4*mWW^3*s^6*t - 24668*ep^2*mtt^4*mWW^3*s^6*t - 154028*ep^3*mtt^4*mWW^3*s^6*t - 298928*ep^4*mtt^4*mWW^3*s^6*t - 240954*ep^5*mtt^4*mWW^3*s^6*t - 64148*ep^6*mtt^4*mWW^3*s^6*t - 56*mtt^3*mWW^4*s^6*t + 2496*ep*mtt^3*mWW^4*s^6*t + 11490*ep^2*mtt^3*mWW^4*s^6*t - 294*ep^3*mtt^3*mWW^4*s^6*t - 43030*ep^4*mtt^3*mWW^4*s^6*t - 38170*ep^5*mtt^3*mWW^4*s^6*t - 1076*ep^6*mtt^3*mWW^4*s^6*t - 1132*mtt^2*mWW^5*s^6*t - 3052*ep*mtt^2*mWW^5*s^6*t + 18046*ep^2*mtt^2*mWW^5*s^6*t + 69318*ep^3*mtt^2*mWW^5*s^6*t + 83138*ep^4*mtt^2*mWW^5*s^6*t + 38182*ep^5*mtt^2*mWW^5*s^6*t + 2764*ep^6*mtt^2*mWW^5*s^6*t + 688*mtt*mWW^6*s^6*t + 1924*ep*mtt*mWW^6*s^6*t - 8684*ep^2*mtt*mWW^6*s^6*t - 50476*ep^3*mtt*mWW^6*s^6*t - 103536*ep^4*mtt*mWW^6*s^6*t - 107568*ep^5*mtt*mWW^6*s^6*t - 46700*ep^6*mtt*mWW^6*s^6*t - 156*mWW^7*s^6*t - 676*ep*mWW^7*s^6*t - 168*ep^2*mWW^7*s^6*t + 19736*ep^3*mWW^7*s^6*t + 55992*ep^4*mWW^7*s^6*t + 49524*ep^5*mWW^7*s^6*t + 11828*ep^6*mWW^7*s^6*t + 216*mtt^4*mWW^2*s^7*t + 1872*ep*mtt^4*mWW^2*s^7*t + 1440*ep^2*mtt^4*mWW^2*s^7*t - 22320*ep^3*mtt^4*mWW^2*s^7*t - 72216*ep^4*mtt^4*mWW^2*s^7*t - 83232*ep^5*mtt^4*mWW^2*s^7*t - 33120*ep^6*mtt^4*mWW^2*s^7*t - 384*mtt^3*mWW^3*s^7*t - 562*ep*mtt^3*mWW^3*s^7*t + 10516*ep^2*mtt^3*mWW^3*s^7*t + 48036*ep^3*mtt^3*mWW^3*s^7*t + 82576*ep^4*mtt^3*mWW^3*s^7*t + 61486*ep^5*mtt^3*mWW^3*s^7*t + 15292*ep^6*mtt^3*mWW^3*s^7*t - 200*mtt^2*mWW^4*s^7*t - 1702*ep*mtt^2*mWW^4*s^7*t - 982*ep^2*mtt^2*mWW^4*s^7*t + 18194*ep^3*mtt^2*mWW^4*s^7*t + 49014*ep^4*mtt^2*mWW^4*s^7*t + 44308*ep^5*mtt^2*mWW^4*s^7*t + 12040*ep^6*mtt^2*mWW^4*s^7*t + 334*mtt*mWW^5*s^7*t + 610*ep*mtt*mWW^5*s^7*t - 6724*ep^2*mtt*mWW^5*s^7*t - 27948*ep^3*mtt*mWW^5*s^7*t - 46310*ep^4*mtt*mWW^5*s^7*t - 39238*ep^5*mtt*mWW^5*s^7*t - 13972*ep^6*mtt*mWW^5*s^7*t - 98*mWW^6*s^7*t - 100*ep*mWW^6*s^7*t + 1810*ep^2*mWW^6*s^7*t + 11410*ep^3*mWW^6*s^7*t + 25948*ep^4*mWW^6*s^7*t + 24802*ep^5*mWW^6*s^7*t + 8324*ep^6*mWW^6*s^7*t - 54*mtt^3*mWW^2*s^8*t - 468*ep*mtt^3*mWW^2*s^8*t - 360*ep^2*mtt^3*mWW^2*s^8*t + 5580*ep^3*mtt^3*mWW^2*s^8*t + 18054*ep^4*mtt^3*mWW^2*s^8*t + 20808*ep^5*mtt^3*mWW^2*s^8*t + 8280*ep^6*mtt^3*mWW^2*s^8*t + 48*mtt^2*mWW^3*s^8*t - 220*ep*mtt^2*mWW^3*s^8*t - 2684*ep^2*mtt^2*mWW^3*s^8*t - 7516*ep^3*mtt^2*mWW^3*s^8*t - 8708*ep^4*mtt^2*mWW^3*s^8*t - 3832*ep^5*mtt^2*mWW^3*s^8*t - 128*ep^6*mtt^2*mWW^3*s^8*t + 70*mtt*mWW^4*s^8*t + 304*ep*mtt*mWW^4*s^8*t - 938*ep^2*mtt*mWW^4*s^8*t - 7422*ep^3*mtt*mWW^4*s^8*t - 15828*ep^4*mtt*mWW^4*s^8*t - 14338*ep^5*mtt*mWW^4*s^8*t - 4664*ep^6*mtt*mWW^4*s^8*t - 36*mWW^5*s^8*t + 50*ep*mWW^5*s^8*t + 1242*ep^2*mWW^5*s^8*t + 4594*ep^3*mWW^5*s^8*t + 8174*ep^4*mWW^5*s^8*t + 7356*ep^5*mWW^5*s^8*t + 2620*ep^6*mWW^5*s^8*t + 6*mtt^2*mWW^2*s^9*t + 52*ep*mtt^2*mWW^2*s^9*t + 40*ep^2*mtt^2*mWW^2*s^9*t - 620*ep^3*mtt^2*mWW^2*s^9*t - 2006*ep^4*mtt^2*mWW^2*s^9*t - 2312*ep^5*mtt^2*mWW^2*s^9*t - 920*ep^6*mtt^2*mWW^2*s^9*t + 66*ep*mtt*mWW^3*s^9*t + 312*ep^2*mtt*mWW^3*s^9*t + 336*ep^3*mtt*mWW^3*s^9*t - 420*ep^4*mtt*mWW^3*s^9*t - 978*ep^5*mtt*mWW^3*s^9*t - 468*ep^6*mtt*mWW^3*s^9*t - 6*mWW^4*s^9*t + 14*ep*mWW^4*s^9*t + 272*ep^2*mWW^4*s^9*t + 956*ep^3*mWW^4*s^9*t + 1586*ep^4*mWW^4*s^9*t + 1334*ep^5*mWW^4*s^9*t + 452*ep^6*mWW^4*s^9*t + 320*mtt^10*mWW^2*t^2 + 1236*ep*mtt^10*mWW^2*t^2 - 5692*ep^2*mtt^10*mWW^2*t^2 - 42588*ep^3*mtt^10*mWW^2*t^2 - 97412*ep^4*mtt^10*mWW^2*t^2 - 98136*ep^5*mtt^10*mWW^2*t^2 - 37184*ep^6*mtt^10*mWW^2*t^2 - 1428*mtt^9*mWW^3*t^2 - 5700*ep*mtt^9*mWW^3*t^2 + 18336*ep^2*mtt^9*mWW^3*t^2 + 151080*ep^3*mtt^9*mWW^3*t^2 + 340560*ep^4*mtt^9*mWW^3*t^2 + 327540*ep^5*mtt^9*mWW^3*t^2 + 115116*ep^6*mtt^9*mWW^3*t^2 + 2100*mtt^8*mWW^4*t^2 + 9304*ep*mtt^8*mWW^4*t^2 - 9028*ep^2*mtt^8*mWW^4*t^2 - 123444*ep^3*mtt^8*mWW^4*t^2 - 279324*ep^4*mtt^8*mWW^4*t^2 - 260660*ep^5*mtt^8*mWW^4*t^2 - 86500*ep^6*mtt^8*mWW^4*t^2 - 606*mtt^7*mWW^5*t^2 - 5728*ep*mtt^7*mWW^5*t^2 - 27218*ep^2*mtt^7*mWW^5*t^2 - 112602*ep^3*mtt^7*mWW^5*t^2 - 209424*ep^4*mtt^7*mWW^5*t^2 - 125694*ep^5*mtt^7*mWW^5*t^2 + 1848*ep^6*mtt^7*mWW^5*t^2 - 1344*mtt^6*mWW^6*t^2 - 1024*ep*mtt^6*mWW^6*t^2 + 31452*ep^2*mtt^6*mWW^6*t^2 + 183456*ep^3*mtt^6*mWW^6*t^2 + 362216*ep^4*mtt^6*mWW^6*t^2 + 221328*ep^5*mtt^6*mWW^6*t^2 - 11284*ep^6*mtt^6*mWW^6*t^2 + 1520*mtt^5*mWW^7*t^2 + 4296*ep*mtt^5*mWW^7*t^2 + 1278*ep^2*mtt^5*mWW^7*t^2 - 9850*ep^3*mtt^5*mWW^7*t^2 - 93470*ep^4*mtt^5*mWW^7*t^2 - 190798*ep^5*mtt^5*mWW^7*t^2 - 102592*ep^6*mtt^5*mWW^7*t^2 - 892*mtt^4*mWW^8*t^2 - 4360*ep*mtt^4*mWW^8*t^2 - 10764*ep^2*mtt^4*mWW^8*t^2 - 66460*ep^3*mtt^4*mWW^8*t^2 - 24380*ep^4*mtt^4*mWW^8*t^2 + 274500*ep^5*mtt^4*mWW^8*t^2 + 270692*ep^6*mtt^4*mWW^8*t^2 + 450*mtt^3*mWW^9*t^2 + 3160*ep*mtt^3*mWW^9*t^2 - 166*ep^2*mtt^3*mWW^9*t^2 + 9226*ep^3*mtt^3*mWW^9*t^2 - 4828*ep^4*mtt^3*mWW^9*t^2 - 158314*ep^5*mtt^3*mWW^9*t^2 - 170552*ep^6*mtt^3*mWW^9*t^2 - 104*mtt^2*mWW^10*t^2 - 1564*ep*mtt^2*mWW^10*t^2 + 1248*ep^2*mtt^2*mWW^10*t^2 + 18476*ep^3*mtt^2*mWW^10*t^2 + 9540*ep^4*mtt^2*mWW^10*t^2 - 16144*ep^5*mtt^2*mWW^10*t^2 - 3100*ep^6*mtt^2*mWW^10*t^2 - 16*mtt*mWW^11*t^2 + 356*ep*mtt*mWW^11*t^2 + 602*ep^2*mtt*mWW^11*t^2 - 8350*ep^3*mtt*mWW^11*t^2 - 3382*ep^4*mtt*mWW^11*t^2 + 33890*ep^5*mtt*mWW^11*t^2 + 30612*ep^6*mtt*mWW^11*t^2 + 24*ep*mWW^12*t^2 - 48*ep^2*mWW^12*t^2 + 1056*ep^3*mWW^12*t^2 - 96*ep^4*mWW^12*t^2 - 7512*ep^5*mWW^12*t^2 - 7056*ep^6*mWW^12*t^2 - 2568*mtt^9*mWW^2*s*t^2 - 9890*ep*mtt^9*mWW^2*s*t^2 + 45818*ep^2*mtt^9*mWW^2*s*t^2 + 341494*ep^3*mtt^9*mWW^2*s*t^2 + 779214*ep^4*mtt^9*mWW^2*s*t^2 + 782908*ep^5*mtt^9*mWW^2*s*t^2 + 295696*ep^6*mtt^9*mWW^2*s*t^2 + 9652*mtt^8*mWW^3*s*t^2 + 38614*ep*mtt^8*mWW^3*s*t^2 - 121426*ep^2*mtt^8*mWW^3*s*t^2 - 1007746*ep^3*mtt^8*mWW^3*s*t^2 - 2271242*ep^4*mtt^8*mWW^3*s*t^2 - 2180796*ep^5*mtt^8*mWW^3*s*t^2 - 764176*ep^6*mtt^8*mWW^3*s*t^2 - 10546*mtt^7*mWW^4*s*t^2 - 47659*ep*mtt^7*mWW^4*s*t^2 + 26072*ep^2*mtt^7*mWW^4*s*t^2 + 507448*ep^3*mtt^7*mWW^4*s*t^2 + 1142444*ep^4*mtt^7*mWW^4*s*t^2 + 1044315*ep^5*mtt^7*mWW^4*s*t^2 + 333702*ep^6*mtt^7*mWW^4*s*t^2 - 1468*mtt^6*mWW^5*s*t^2 + 10312*ep*mtt^6*mWW^5*s*t^2 + 171818*ep^2*mtt^6*mWW^5*s*t^2 + 930022*ep^3*mtt^6*mWW^5*s*t^2 + 1908782*ep^4*mtt^6*mWW^5*s*t^2 + 1474114*ep^5*mtt^6*mWW^5*s*t^2 + 290964*ep^6*mtt^6*mWW^5*s*t^2 + 9680*mtt^5*mWW^6*s*t^2 + 20721*ep*mtt^5*mWW^6*s*t^2 - 137450*ep^2*mtt^5*mWW^6*s*t^2 - 895382*ep^3*mtt^5*mWW^6*s*t^2 - 1851488*ep^4*mtt^5*mWW^6*s*t^2 - 1353835*ep^5*mtt^5*mWW^6*s*t^2 - 162262*ep^6*mtt^5*mWW^6*s*t^2 - 5808*mtt^4*mWW^7*s*t^2 - 16188*ep*mtt^4*mWW^7*s*t^2 - 9500*ep^2*mtt^4*mWW^7*s*t^2 - 109020*ep^3*mtt^4*mWW^7*s*t^2 - 23892*ep^4*mtt^4*mWW^7*s*t^2 + 497856*ep^5*mtt^4*mWW^7*s*t^2 + 429176*ep^6*mtt^4*mWW^7*s*t^2 + 1334*mtt^3*mWW^8*s*t^2 + 7481*ep*mtt^3*mWW^8*s*t^2 + 19532*ep^2*mtt^3*mWW^8*s*t^2 + 266420*ep^3*mtt^3*mWW^8*s*t^2 + 395816*ep^4*mtt^3*mWW^8*s*t^2 - 427501*ep^5*mtt^3*mWW^8*s*t^2 - 675642*ep^6*mtt^3*mWW^8*s*t^2 - 356*mtt^2*mWW^9*s*t^2 - 6242*ep*mtt^2*mWW^9*s*t^2 + 6126*ep^2*mtt^2*mWW^9*s*t^2 + 7930*ep^3*mtt^2*mWW^9*s*t^2 - 56482*ep^4*mtt^2*mWW^9*s*t^2 + 85456*ep^5*mtt^2*mWW^9*s*t^2 + 192864*ep^6*mtt^2*mWW^9*s*t^2 + 68*mtt*mWW^10*s*t^2 + 3027*ep*mtt*mWW^10*s*t^2 - 604*ep^2*mtt*mWW^10*s*t^2 - 50036*ep^3*mtt*mWW^10*s*t^2 - 24186*ep^4*mtt*mWW^10*s*t^2 + 124409*ep^5*mtt*mWW^10*s*t^2 + 102410*ep^6*mtt*mWW^10*s*t^2 + 12*mWW^11*s*t^2 - 176*ep*mWW^11*s*t^2 - 386*ep^2*mWW^11*s*t^2 + 8870*ep^3*mWW^11*s*t^2 + 1034*ep^4*mWW^11*s*t^2 - 46926*ep^5*mWW^11*s*t^2 - 42732*ep^6*mWW^11*s*t^2 + 9024*mtt^8*mWW^2*s^2*t^2 + 34699*ep*mtt^8*mWW^2*s^2*t^2 - 161282*ep^2*mtt^8*mWW^2*s^2*t^2 - 1198862*ep^3*mtt^8*mWW^2*s^2*t^2 - 2729732*ep^4*mtt^8*mWW^2*s^2*t^2 - 2735645*ep^5*mtt^8*mWW^2*s^2*t^2 - 1029914*ep^6*mtt^8*mWW^2*s^2*t^2 - 27572*mtt^7*mWW^3*s^2*t^2 - 110987*ep*mtt^7*mWW^3*s^2*t^2 + 335318*ep^2*mtt^7*mWW^3*s^2*t^2 + 2824486*ep^3*mtt^7*mWW^3*s^2*t^2 + 6371708*ep^4*mtt^7*mWW^3*s^2*t^2 + 6107629*ep^5*mtt^7*mWW^3*s^2*t^2 + 2131930*ep^6*mtt^7*mWW^3*s^2*t^2 + 19300*mtt^6*mWW^4*s^2*t^2 + 92047*ep*mtt^6*mWW^4*s^2*t^2 + 35110*ep^2*mtt^6*mWW^4*s^2*t^2 - 468770*ep^3*mtt^6*mWW^4*s^2*t^2 - 1047264*ep^4*mtt^6*mWW^4*s^2*t^2 - 861149*ep^5*mtt^6*mWW^4*s^2*t^2 - 213338*ep^6*mtt^6*mWW^4*s^2*t^2 + 15584*mtt^5*mWW^5*s^2*t^2 + 29280*ep*mtt^5*mWW^5*s^2*t^2 - 449538*ep^2*mtt^5*mWW^5*s^2*t^2 - 2880014*ep^3*mtt^5*mWW^5*s^2*t^2 - 6170990*ep^4*mtt^5*mWW^5*s^2*t^2 - 5227978*ep^5*mtt^5*mWW^5*s^2*t^2 - 1379736*ep^6*mtt^5*mWW^5*s^2*t^2 - 23410*mtt^4*mWW^6*s^2*t^2 - 64946*ep*mtt^4*mWW^6*s^2*t^2 + 224190*ep^2*mtt^4*mWW^6*s^2*t^2 + 1592014*ep^3*mtt^4*mWW^6*s^2*t^2 + 3391328*ep^4*mtt^4*mWW^6*s^2*t^2 + 2802916*ep^5*mtt^4*mWW^6*s^2*t^2 + 616340*ep^6*mtt^4*mWW^6*s^2*t^2 + 6400*mtt^3*mWW^7*s^2*t^2 + 18479*ep*mtt^3*mWW^7*s^2*t^2 + 36982*ep^2*mtt^3*mWW^7*s^2*t^2 + 514362*ep^3*mtt^3*mWW^7*s^2*t^2 + 933852*ep^4*mtt^3*mWW^7*s^2*t^2 - 68465*ep^5*mtt^3*mWW^7*s^2*t^2 - 587786*ep^6*mtt^3*mWW^7*s^2*t^2 + 894*mtt^2*mWW^8*s^2*t^2 - 3145*ep*mtt^2*mWW^8*s^2*t^2 - 15002*ep^2*mtt^2*mWW^8*s^2*t^2 - 353538*ep^3*mtt^2*mWW^8*s^2*t^2 - 801026*ep^4*mtt^2*mWW^8*s^2*t^2 - 94013*ep^5*mtt^2*mWW^8*s^2*t^2 + 486550*ep^6*mtt^2*mWW^8*s^2*t^2 - 216*mtt*mWW^9*s^2*t^2 + 5928*ep*mtt*mWW^9*s^2*t^2 - 5442*ep^2*mtt*mWW^9*s^2*t^2 - 58346*ep^3*mtt*mWW^9*s^2*t^2 + 45522*ep^4*mtt*mWW^9*s^2*t^2 + 190202*ep^5*mtt*mWW^9*s^2*t^2 + 75120*ep^6*mtt*mWW^9*s^2*t^2 - 4*mWW^10*s^2*t^2 - 1355*ep*mWW^10*s^2*t^2 - 16*ep^2*mWW^10*s^2*t^2 + 30748*ep^3*mWW^10*s^2*t^2 + 11562*ep^4*mWW^10*s^2*t^2 - 108377*ep^5*mWW^10*s^2*t^2 - 97246*ep^6*mWW^10*s^2*t^2 - 18144*mtt^7*mWW^2*s^3*t^2 - 69797*ep*mtt^7*mWW^2*s^3*t^2 + 324198*ep^2*mtt^7*mWW^2*s^3*t^2 + 2407594*ep^3*mtt^7*mWW^2*s^3*t^2 + 5472740*ep^4*mtt^7*mWW^2*s^3*t^2 + 5471515*ep^5*mtt^7*mWW^2*s^3*t^2 + 2053366*ep^6*mtt^7*mWW^2*s^3*t^2 + 42700*mtt^6*mWW^3*s^3*t^2 + 174151*ep*mtt^6*mWW^3*s^3*t^2 - 488846*ep^2*mtt^6*mWW^3*s^3*t^2 - 4243862*ep^3*mtt^6*mWW^3*s^3*t^2 - 9602756*ep^4*mtt^6*mWW^3*s^3*t^2 - 9188201*ep^5*mtt^6*mWW^3*s^3*t^2 - 3189186*ep^6*mtt^6*mWW^3*s^3*t^2 - 11862*mtt^5*mWW^4*s^3*t^2 - 70796*ep*mtt^5*mWW^4*s^3*t^2 - 247886*ep^2*mtt^5*mWW^4*s^3*t^2 - 938730*ep^3*mtt^5*mWW^4*s^3*t^2 - 2112224*ep^4*mtt^5*mWW^4*s^3*t^2 - 2228306*ep^5*mtt^5*mWW^4*s^3*t^2 - 909364*ep^6*mtt^5*mWW^4*s^3*t^2 - 35062*mtt^4*mWW^5*s^3*t^2 - 105108*ep*mtt^4*mWW^5*s^3*t^2 + 612478*ep^2*mtt^4*mWW^5*s^3*t^2 + 4412862*ep^3*mtt^4*mWW^5*s^3*t^2 + 9671956*ep^4*mtt^4*mWW^5*s^3*t^2 + 8589062*ep^5*mtt^4*mWW^5*s^3*t^2 + 2542260*ep^6*mtt^4*mWW^5*s^3*t^2 + 24338*mtt^3*mWW^6*s^3*t^2 + 78287*ep*mtt^3*mWW^6*s^3*t^2 - 141838*ep^2*mtt^3*mWW^6*s^3*t^2 - 1111454*ep^3*mtt^3*mWW^6*s^3*t^2 - 2422042*ep^4*mtt^3*mWW^6*s^3*t^2 - 2268913*ep^5*mtt^3*mWW^6*s^3*t^2 - 694250*ep^6*mtt^3*mWW^6*s^3*t^2 + 76*mtt^2*mWW^7*s^3*t^2 - 2987*ep*mtt^2*mWW^7*s^3*t^2 - 66834*ep^2*mtt^2*mWW^7*s^3*t^2 - 777822*ep^3*mtt^2*mWW^7*s^3*t^2 - 1694308*ep^4*mtt^2*mWW^7*s^3*t^2 - 846095*ep^5*mtt^2*mWW^7*s^3*t^2 + 224482*ep^6*mtt^2*mWW^7*s^3*t^2 - 2204*mtt*mWW^8*s^3*t^2 + 372*ep*mtt*mWW^8*s^3*t^2 + 10486*ep^2*mtt*mWW^8*s^3*t^2 + 175798*ep^3*mtt*mWW^8*s^3*t^2 + 544338*ep^4*mtt*mWW^8*s^3*t^2 + 424966*ep^5*mtt*mWW^8*s^3*t^2 - 2572*ep^6*mtt*mWW^8*s^3*t^2 + 158*mWW^9*s^3*t^2 - 2318*ep*mWW^9*s^3*t^2 + 934*ep^2*mWW^9*s^3*t^2 + 38962*ep^3*mWW^9*s^3*t^2 + 788*ep^4*mWW^9*s^3*t^2 - 139452*ep^5*mWW^9*s^3*t^2 - 108112*ep^6*mWW^9*s^3*t^2 + 22848*mtt^6*mWW^2*s^4*t^2 + 88207*ep*mtt^6*mWW^2*s^4*t^2 - 406882*ep^2*mtt^6*mWW^2*s^4*t^2 - 3027038*ep^3*mtt^6*mWW^2*s^4*t^2 - 6874140*ep^4*mtt^6*mWW^2*s^4*t^2 - 6858257*ep^5*mtt^6*mWW^2*s^4*t^2 - 2565794*ep^6*mtt^6*mWW^2*s^4*t^2 - 37772*mtt^5*mWW^3*s^4*t^2 - 158363*ep*mtt^5*mWW^3*s^4*t^2 + 380918*ep^2*mtt^5*mWW^3*s^4*t^2 + 3546662*ep^3*mtt^5*mWW^3*s^4*t^2 + 8089660*ep^4*mtt^5*mWW^3*s^4*t^2 + 7723533*ep^5*mtt^5*mWW^3*s^4*t^2 + 2653826*ep^6*mtt^5*mWW^3*s^4*t^2 - 8080*mtt^4*mWW^4*s^4*t^2 - 9940*ep*mtt^4*mWW^4*s^4*t^2 + 432220*ep^2*mtt^4*mWW^4*s^4*t^2 + 2605600*ep^3*mtt^4*mWW^4*s^4*t^2 + 5837220*ep^4*mtt^4*mWW^4*s^4*t^2 + 5753940*ep^5*mtt^4*mWW^4*s^4*t^2 + 2122320*ep^6*mtt^4*mWW^4*s^4*t^2 + 34978*mtt^3*mWW^5*s^4*t^2 + 121872*ep*mtt^3*mWW^5*s^4*t^2 - 438262*ep^2*mtt^3*mWW^5*s^4*t^2 - 3510678*ep^3*mtt^3*mWW^5*s^4*t^2 - 7823724*ep^4*mtt^3*mWW^5*s^4*t^2 - 7159458*ep^5*mtt^3*mWW^5*s^4*t^2 - 2255640*ep^6*mtt^3*mWW^5*s^4*t^2 - 9194*mtt^2*mWW^6*s^4*t^2 - 37035*ep*mtt^2*mWW^6*s^4*t^2 - 16906*ep^2*mtt^2*mWW^6*s^4*t^2 - 15742*ep^3*mtt^2*mWW^6*s^4*t^2 - 202*ep^4*mtt^2*mWW^6*s^4*t^2 + 207673*ep^5*mtt^2*mWW^6*s^4*t^2 + 176590*ep^6*mtt^2*mWW^6*s^4*t^2 - 3720*mtt*mWW^7*s^4*t^2 - 6191*ep*mtt*mWW^7*s^4*t^2 + 54332*ep^2*mtt*mWW^7*s^4*t^2 + 497888*ep^3*mtt*mWW^7*s^4*t^2 + 1149978*ep^4*mtt*mWW^7*s^4*t^2 + 860151*ep^5*mtt*mWW^7*s^4*t^2 + 110650*ep^6*mtt*mWW^7*s^4*t^2 + 868*mWW^8*s^4*t^2 - 348*ep*mWW^8*s^4*t^2 - 4252*ep^2*mWW^8*s^4*t^2 - 22220*ep^3*mWW^8*s^4*t^2 - 114748*ep^4*mWW^8*s^4*t^2 - 177952*ep^5*mWW^8*s^4*t^2 - 79028*ep^6*mWW^8*s^4*t^2 - 18480*mtt^5*mWW^2*s^5*t^2 - 71981*ep*mtt^5*mWW^2*s^5*t^2 + 326242*ep^2*mtt^5*mWW^2*s^5*t^2 + 2442958*ep^3*mtt^5*mWW^2*s^5*t^2 + 5549152*ep^4*mtt^5*mWW^2*s^5*t^2 + 5527711*ep^5*mtt^5*mWW^2*s^5*t^2 + 2061934*ep^6*mtt^5*mWW^2*s^5*t^2 + 17668*mtt^4*mWW^3*s^5*t^2 + 79315*ep*mtt^4*mWW^3*s^5*t^2 - 118546*ep^2*mtt^4*mWW^3*s^5*t^2 - 1426250*ep^3*mtt^4*mWW^3*s^5*t^2 - 3340360*ep^4*mtt^4*mWW^3*s^5*t^2 - 3175985*ep^5*mtt^4*mWW^3*s^5*t^2 - 1061186*ep^6*mtt^4*mWW^3*s^5*t^2 + 16450*mtt^3*mWW^4*s^5*t^2 + 53821*ep*mtt^3*mWW^4*s^5*t^2 - 359172*ep^2*mtt^3*mWW^4*s^5*t^2 - 2507516*ep^3*mtt^3*mWW^4*s^5*t^2 - 5624756*ep^4*mtt^3*mWW^4*s^5*t^2 - 5463785*ep^5*mtt^3*mWW^4*s^5*t^2 - 1964450*ep^6*mtt^3*mWW^4*s^5*t^2 - 15656*mtt^2*mWW^5*s^5*t^2 - 62160*ep*mtt^2*mWW^5*s^5*t^2 + 129606*ep^2*mtt^2*mWW^5*s^5*t^2 + 1269314*ep^3*mtt^2*mWW^5*s^5*t^2 + 2915510*ep^4*mtt^2*mWW^5*s^5*t^2 + 2751646*ep^5*mtt^2*mWW^5*s^5*t^2 + 907452*ep^6*mtt^2*mWW^5*s^5*t^2 - 1322*mtt*mWW^6*s^5*t^2 + 1532*ep*mtt*mWW^6*s^5*t^2 + 61104*ep^2*mtt*mWW^6*s^5*t^2 + 373964*ep^3*mtt*mWW^6*s^5*t^2 + 785362*ep^4*mtt*mWW^6*s^5*t^2 + 620936*ep^5*mtt*mWW^6*s^5*t^2 + 143224*ep^6*mtt*mWW^6*s^5*t^2 + 1532*mWW^7*s^5*t^2 + 2591*ep*mWW^7*s^5*t^2 - 16258*ep^2*mWW^7*s^5*t^2 - 115558*ep^3*mWW^7*s^5*t^2 - 272160*ep^4*mWW^7*s^5*t^2 - 252649*ep^5*mWW^7*s^5*t^2 - 73930*ep^6*mWW^7*s^5*t^2 + 9408*mtt^4*mWW^2*s^6*t^2 + 37345*ep*mtt^4*mWW^2*s^6*t^2 - 162918*ep^2*mtt^4*mWW^2*s^6*t^2 - 1239434*ep^3*mtt^4*mWW^2*s^6*t^2 - 2822764*ep^4*mtt^4*mWW^2*s^6*t^2 - 2810423*ep^5*mtt^4*mWW^2*s^6*t^2 - 1045646*ep^6*mtt^4*mWW^2*s^6*t^2 - 2492*mtt^3*mWW^3*s^6*t^2 - 15689*ep*mtt^3*mWW^3*s^6*t^2 - 34574*ep^2*mtt^3*mWW^3*s^6*t^2 + 1666*ep^3*mtt^3*mWW^3*s^6*t^2 + 92692*ep^4*mtt^3*mWW^3*s^6*t^2 + 76831*ep^5*mtt^3*mWW^3*s^6*t^2 - 3234*ep^6*mtt^3*mWW^3*s^6*t^2 - 9084*mtt^2*mWW^4*s^6*t^2 - 34241*ep*mtt^2*mWW^4*s^6*t^2 + 141678*ep^2*mtt^2*mWW^4*s^6*t^2 + 1107822*ep^3*mtt^2*mWW^4*s^6*t^2 + 2511896*ep^4*mtt^2*mWW^4*s^6*t^2 + 2435875*ep^5*mtt^2*mWW^4*s^6*t^2 + 867398*ep^6*mtt^2*mWW^4*s^6*t^2 + 1756*mtt*mWW^5*s^6*t^2 + 10960*ep*mtt*mWW^5*s^6*t^2 + 12970*ep^2*mtt*mWW^5*s^6*t^2 - 49890*ep^3*mtt*mWW^5*s^6*t^2 - 179446*ep^4*mtt*mWW^5*s^6*t^2 - 206102*ep^5*mtt*mWW^5*s^6*t^2 - 77064*ep^6*mtt*mWW^5*s^6*t^2 + 1252*mWW^6*s^6*t^2 + 2465*ep*mWW^6*s^6*t^2 - 20552*ep^2*mWW^6*s^6*t^2 - 126856*ep^3*mWW^6*s^6*t^2 - 265174*ep^4*mWW^6*s^6*t^2 - 230105*ep^5*mWW^6*s^6*t^2 - 68358*ep^6*mWW^6*s^6*t^2 - 2784*mtt^3*mWW^2*s^7*t^2 - 11519*ep*mtt^3*mWW^2*s^7*t^2 + 46082*ep^2*mtt^3*mWW^2*s^7*t^2 + 364462*ep^3*mtt^3*mWW^2*s^7*t^2 + 836892*ep^4*mtt^3*mWW^2*s^7*t^2 + 834865*ep^5*mtt^3*mWW^2*s^7*t^2 + 310114*ep^6*mtt^3*mWW^2*s^7*t^2 - 1148*mtt^2*mWW^3*s^7*t^2 - 2723*ep*mtt^2*mWW^3*s^7*t^2 + 36662*ep^2*mtt^2*mWW^3*s^7*t^2 + 207614*ep^3*mtt^2*mWW^3*s^7*t^2 + 437572*ep^4*mtt^2*mWW^3*s^7*t^2 + 423741*ep^5*mtt^2*mWW^3*s^7*t^2 + 158570*ep^6*mtt^2*mWW^3*s^7*t^2 + 1670*mtt*mWW^4*s^7*t^2 + 7658*ep*mtt*mWW^4*s^7*t^2 - 16230*ep^2*mtt*mWW^4*s^7*t^2 - 173810*ep^3*mtt*mWW^4*s^7*t^2 - 416216*ep^4*mtt*mWW^4*s^7*t^2 - 412656*ep^5*mtt*mWW^4*s^7*t^2 - 147792*ep^6*mtt*mWW^4*s^7*t^2 + 474*mWW^5*s^7*t^2 + 572*ep*mWW^5*s^7*t^2 - 11854*ep^2*mWW^5*s^7*t^2 - 59014*ep^3*mWW^5*s^7*t^2 - 112664*ep^4*mWW^5*s^7*t^2 - 95590*ep^5*mWW^5*s^7*t^2 - 30084*ep^6*mWW^5*s^7*t^2 + 384*mtt^2*mWW^2*s^8*t^2 + 1777*ep*mtt^2*mWW^2*s^8*t^2 - 5498*ep^2*mtt^2*mWW^2*s^8*t^2 - 49454*ep^3*mtt^2*mWW^2*s^8*t^2 - 116720*ep^4*mtt^2*mWW^2*s^8*t^2 - 117635*ep^5*mtt^2*mWW^2*s^8*t^2 - 43766*ep^6*mtt^2*mWW^2*s^8*t^2 + 400*mtt*mWW^3*s^8*t^2 + 1459*ep*mtt*mWW^3*s^8*t^2 - 7774*ep^2*mtt*mWW^3*s^8*t^2 - 54518*ep^3*mtt*mWW^3*s^8*t^2 - 120604*ep^4*mtt*mWW^3*s^8*t^2 - 117389*ep^5*mtt*mWW^3*s^8*t^2 - 42854*ep^6*mtt*mWW^3*s^8*t^2 + 52*mWW^4*s^8*t^2 - 194*ep*mWW^4*s^8*t^2 - 2764*ep^2*mWW^4*s^8*t^2 - 8600*ep^3*mWW^4*s^8*t^2 - 11776*ep^4*mWW^4*s^8*t^2 - 7574*ep^5*mWW^4*s^8*t^2 - 1976*ep^6*mWW^4*s^8*t^2 - 8*mtt*mWW^2*s^9*t^2 - 77*ep*mtt*mWW^2*s^9*t^2 - 68*ep^2*mtt*mWW^2*s^9*t^2 + 868*ep^3*mtt*mWW^2*s^9*t^2 + 2770*ep^4*mtt*mWW^2*s^9*t^2 + 3097*ep^5*mtt*mWW^2*s^9*t^2 + 1194*ep^6*mtt*mWW^2*s^9*t^2 - 8*mWW^3*s^9*t^2 - 77*ep*mWW^3*s^9*t^2 - 68*ep^2*mWW^3*s^9*t^2 + 868*ep^3*mWW^3*s^9*t^2 + 2770*ep^4*mWW^3*s^9*t^2 + 3097*ep^5*mWW^3*s^9*t^2 + 1194*ep^6*mWW^3*s^9*t^2 - 408*mtt^10*mWW*t^3 - 1118*ep*mtt^10*mWW*t^3 + 8720*ep^2*mtt^10*mWW*t^3 + 50712*ep^3*mtt^10*mWW*t^3 + 103612*ep^4*mtt^10*mWW*t^3 + 95958*ep^5*mtt^10*mWW*t^3 + 33980*ep^6*mtt^10*mWW*t^3 - 340*mtt^9*mWW^2*t^3 - 2316*ep*mtt^9*mWW^2*t^3 + 11022*ep^2*mtt^9*mWW^2*t^3 + 99930*ep^3*mtt^9*mWW^2*t^3 + 251238*ep^4*mtt^9*mWW^2*t^3 + 270554*ep^5*mtt^9*mWW^2*t^3 + 108152*ep^6*mtt^9*mWW^2*t^3 + 6460*mtt^8*mWW^3*t^3 + 25609*ep*mtt^8*mWW^3*t^3 - 99872*ep^2*mtt^8*mWW^3*t^3 - 782696*ep^3*mtt^8*mWW^3*t^3 - 1766382*ep^4*mtt^8*mWW^3*t^3 - 1717521*ep^5*mtt^8*mWW^3*t^3 - 617182*ep^6*mtt^8*mWW^3*t^3 - 12282*mtt^7*mWW^4*t^3 - 48656*ep*mtt^7*mWW^4*t^3 + 105446*ep^2*mtt^7*mWW^4*t^3 + 977846*ep^3*mtt^7*mWW^4*t^3 + 2185796*ep^4*mtt^7*mWW^4*t^3 + 2039938*ep^5*mtt^7*mWW^4*t^3 + 680200*ep^6*mtt^7*mWW^4*t^3 + 6020*mtt^6*mWW^5*t^3 + 28793*ep*mtt^6*mWW^5*t^3 + 53136*ep^2*mtt^6*mWW^5*t^3 + 60760*ep^3*mtt^6*mWW^5*t^3 - 19430*ep^4*mtt^6*mWW^5*t^3 - 161481*ep^5*mtt^6*mWW^5*t^3 - 112422*ep^6*mtt^6*mWW^5*t^3 + 4272*mtt^5*mWW^6*t^3 + 7348*ep*mtt^5*mWW^6*t^3 - 128148*ep^2*mtt^5*mWW^6*t^3 - 753200*ep^3*mtt^5*mWW^6*t^3 - 1373712*ep^4*mtt^5*mWW^6*t^3 - 789940*ep^5*mtt^5*mWW^6*t^3 + 12884*ep^6*mtt^5*mWW^6*t^3 - 4636*mtt^4*mWW^7*t^3 - 12113*ep*mtt^4*mWW^7*t^3 + 35186*ep^2*mtt^4*mWW^7*t^3 + 316446*ep^3*mtt^4*mWW^7*t^3 + 653832*ep^4*mtt^4*mWW^7*t^3 + 347003*ep^5*mtt^4*mWW^7*t^3 - 89302*ep^6*mtt^4*mWW^7*t^3 + 846*mtt^3*mWW^8*t^3 + 1662*ep*mtt^3*mWW^8*t^3 + 22922*ep^2*mtt^3*mWW^8*t^3 + 93266*ep^3*mtt^3*mWW^8*t^3 - 13812*ep^4*mtt^3*mWW^8*t^3 - 281200*ep^5*mtt^3*mWW^8*t^3 - 194196*ep^6*mtt^3*mWW^8*t^3 - 100*mtt^2*mWW^9*t^3 + 663*ep*mtt^2*mWW^9*t^3 - 4712*ep^2*mtt^2*mWW^9*t^3 - 69104*ep^3*mtt^2*mWW^9*t^3 - 32074*ep^4*mtt^2*mWW^9*t^3 + 247241*ep^5*mtt^2*mWW^9*t^3 + 239014*ep^6*mtt^2*mWW^9*t^3 + 160*mtt*mWW^10*t^3 + 386*ep*mtt*mWW^10*t^3 - 3642*ep^2*mtt*mWW^10*t^3 + 4638*ep^3*mtt*mWW^10*t^3 + 9610*ep^4*mtt*mWW^10*t^3 - 53248*ep^5*mtt*mWW^10*t^3 - 64848*ep^6*mtt*mWW^10*t^3 + 8*mWW^11*t^3 - 258*ep*mWW^11*t^3 - 58*ep^2*mWW^11*t^3 + 1402*ep^3*mWW^11*t^3 + 1322*ep^4*mWW^11*t^3 + 2696*ep^5*mWW^11*t^3 + 3720*ep^6*mWW^11*t^3 + 3264*mtt^9*mWW*s*t^3 + 8908*ep*mtt^9*mWW*s*t^3 - 69916*ep^2*mtt^9*mWW*s*t^3 - 405628*ep^3*mtt^9*mWW*s*t^3 - 827604*ep^4*mtt^9*mWW*s*t^3 - 765424*ep^5*mtt^9*mWW*s*t^3 - 270640*ep^6*mtt^9*mWW*s*t^3 + 3336*mtt^8*mWW^2*s*t^3 + 19024*ep*mtt^8*mWW^2*s*t^3 - 97256*ep^2*mtt^8*mWW^2*s*t^3 - 819788*ep^3*mtt^8*mWW^2*s*t^3 - 2004200*ep^4*mtt^8*mWW^2*s*t^3 - 2117132*ep^5*mtt^8*mWW^2*s*t^3 - 833168*ep^6*mtt^8*mWW^2*s*t^3 - 41586*mtt^7*mWW^3*s*t^3 - 161868*ep*mtt^7*mWW^3*s*t^3 + 636732*ep^2*mtt^7*mWW^3*s*t^3 + 4927504*ep^3*mtt^7*mWW^3*s*t^3 + 11057518*ep^4*mtt^7*mWW^3*s*t^3 + 10707612*ep^5*mtt^7*mWW^3*s*t^3 + 3834280*ep^6*mtt^7*mWW^3*s*t^3 + 60324*mtt^6*mWW^4*s*t^3 + 235288*ep*mtt^6*mWW^4*s*t^3 - 475976*ep^2*mtt^6*mWW^4*s*t^3 - 4464268*ep^3*mtt^6*mWW^4*s*t^3 - 9921484*ep^4*mtt^6*mWW^4*s*t^3 - 9193308*ep^5*mtt^6*mWW^4*s*t^3 - 3032448*ep^6*mtt^6*mWW^4*s*t^3 - 10542*mtt^5*mWW^5*s*t^3 - 58734*ep*mtt^5*mWW^5*s*t^3 - 383974*ep^2*mtt^5*mWW^5*s*t^3 - 1770350*ep^3*mtt^5*mWW^5*s*t^3 - 3403260*ep^4*mtt^5*mWW^5*s*t^3 - 2642836*ep^5*mtt^5*mWW^5*s*t^3 - 664208*ep^6*mtt^5*mWW^5*s*t^3 - 31890*mtt^4*mWW^6*s*t^3 - 97120*ep*mtt^4*mWW^6*s*t^3 + 508886*ep^2*mtt^4*mWW^6*s*t^3 + 3668994*ep^3*mtt^4*mWW^6*s*t^3 + 7423816*ep^4*mtt^4*mWW^6*s*t^3 + 5465438*ep^5*mtt^4*mWW^6*s*t^3 + 954308*ep^6*mtt^4*mWW^6*s*t^3 + 18500*mtt^3*mWW^7*s*t^3 + 55370*ep*mtt^3*mWW^7*s*t^3 - 67336*ep^2*mtt^3*mWW^7*s*t^3 - 879712*ep^3*mtt^3*mWW^7*s*t^3 - 2172592*ep^4*mtt^3*mWW^7*s*t^3 - 1832962*ep^5*mtt^3*mWW^7*s*t^3 - 311556*ep^6*mtt^3*mWW^7*s*t^3 - 814*mtt^2*mWW^8*s*t^3 + 5060*ep*mtt^2*mWW^8*s*t^3 - 50220*ep^2*mtt^2*mWW^8*s*t^3 - 399588*ep^3*mtt^2*mWW^8*s*t^3 - 342086*ep^4*mtt^2*mWW^8*s*t^3 + 604776*ep^5*mtt^2*mWW^8*s*t^3 + 640168*ep^6*mtt^2*mWW^8*s*t^3 - 508*mtt*mWW^9*s*t^3 - 4968*ep*mtt*mWW^9*s*t^3 - 3026*ep^2*mtt*mWW^9*s*t^3 + 140474*ep^3*mtt*mWW^9*s*t^3 + 188018*ep^4*mtt*mWW^9*s*t^3 - 267434*ep^5*mtt*mWW^9*s*t^3 - 364076*ep^6*mtt*mWW^9*s*t^3 - 84*mWW^10*s*t^3 - 960*ep*mWW^10*s*t^3 + 2022*ep^2*mWW^10*s*t^3 + 1946*ep^3*mWW^10*s*t^3 + 882*ep^4*mWW^10*s*t^3 + 40246*ep^5*mWW^10*s*t^3 + 46956*ep^6*mWW^10*s*t^3 - 11424*mtt^8*mWW*s^2*t^3 - 31052*ep*mtt^8*mWW*s^2*t^3 + 245252*ep^2*mtt^8*mWW*s^2*t^3 + 1419460*ep^3*mtt^8*mWW*s^2*t^3 + 2892092*ep^4*mtt^8*mWW*s^2*t^3 + 2671144*ep^5*mtt^8*mWW*s^2*t^3 + 943040*ep^6*mtt^8*mWW*s^2*t^3 - 13832*mtt^7*mWW^2*s^2*t^3 - 68266*ep*mtt^7*mWW^2*s^2*t^3 + 372164*ep^2*mtt^7*mWW^2*s^2*t^3 + 2939736*ep^3*mtt^7*mWW^2*s^2*t^3 + 6994368*ep^4*mtt^7*mWW^2*s^2*t^3 + 7247146*ep^5*mtt^7*mWW^2*s^2*t^3 + 2806860*ep^6*mtt^7*mWW^2*s^2*t^3 + 113236*mtt^6*mWW^3*s^2*t^3 + 431369*ep*mtt^6*mWW^3*s^2*t^3 - 1712078*ep^2*mtt^6*mWW^3*s^2*t^3 - 13057502*ep^3*mtt^6*mWW^3*s^2*t^3 - 29103816*ep^4*mtt^6*mWW^3*s^2*t^3 - 28042587*ep^5*mtt^6*mWW^3*s^2*t^3 - 9998414*ep^6*mtt^6*mWW^3*s^2*t^3 - 114404*mtt^5*mWW^4*s^2*t^3 - 437890*ep*mtt^5*mWW^4*s^2*t^3 + 751758*ep^2*mtt^5*mWW^4*s^2*t^3 + 7368954*ep^3*mtt^5*mWW^4*s^2*t^3 + 16242106*ep^4*mtt^5*mWW^4*s^2*t^3 + 14840392*ep^5*mtt^5*mWW^4*s^2*t^3 + 4776220*ep^6*mtt^5*mWW^4*s^2*t^3 - 23256*mtt^4*mWW^5*s^2*t^3 - 65221*ep*mtt^4*mWW^5*s^2*t^3 + 1077828*ep^2*mtt^4*mWW^5*s^2*t^3 + 6865236*ep^3*mtt^4*mWW^5*s^2*t^3 + 14538598*ep^4*mtt^4*mWW^5*s^2*t^3 + 12797977*ep^5*mtt^4*mWW^5*s^2*t^3 + 3970694*ep^6*mtt^4*mWW^5*s^2*t^3 + 73490*mtt^3*mWW^6*s^2*t^3 + 250012*ep*mtt^3*mWW^6*s^2*t^3 - 800784*ep^2*mtt^3*mWW^6*s^2*t^3 - 6605120*ep^3*mtt^3*mWW^6*s^2*t^3 - 14173098*ep^4*mtt^3*mWW^6*s^2*t^3 - 11762692*ep^5*mtt^3*mWW^6*s^2*t^3 - 2974224*ep^6*mtt^3*mWW^6*s^2*t^3 - 22484*mtt^2*mWW^7*s^2*t^3 - 64245*ep*mtt^2*mWW^7*s^2*t^3 + 25874*ep^2*mtt^2*mWW^7*s^2*t^3 + 598678*ep^3*mtt^2*mWW^7*s^2*t^3 + 1945316*ep^4*mtt^2*mWW^7*s^2*t^3 + 2404391*ep^5*mtt^2*mWW^7*s^2*t^3 + 922534*ep^6*mtt^2*mWW^7*s^2*t^3 - 1818*mtt*mWW^8*s^2*t^3 - 17194*ep*mtt*mWW^8*s^2*t^3 + 35210*ep^2*mtt*mWW^8*s^2*t^3 + 519042*ep^3*mtt*mWW^8*s^2*t^3 + 740788*ep^4*mtt*mWW^8*s^2*t^3 - 260592*ep^5*mtt*mWW^8*s^2*t^3 - 599516*ep^6*mtt*mWW^8*s^2*t^3 + 492*mWW^9*s^2*t^3 + 2423*ep*mWW^9*s^2*t^3 + 2728*ep^2*mWW^9*s^2*t^3 - 60404*ep^3*mWW^9*s^2*t^3 - 104114*ep^4*mWW^9*s^2*t^3 + 76245*ep^5*mWW^9*s^2*t^3 + 142054*ep^6*mWW^9*s^2*t^3 + 22848*mtt^7*mWW*s^3*t^3 + 61852*ep*mtt^7*mWW*s^3*t^3 - 491596*ep^2*mtt^7*mWW*s^3*t^3 - 2838444*ep^3*mtt^7*mWW*s^3*t^3 - 5775140*ep^4*mtt^7*mWW*s^3*t^3 - 5326608*ep^5*mtt^7*mWW*s^3*t^3 - 1877680*ep^6*mtt^7*mWW*s^3*t^3 + 31976*mtt^6*mWW^2*s^3*t^3 + 139788*ep*mtt^6*mWW^2*s^3*t^3 - 807840*ep^2*mtt^6*mWW^2*s^3*t^3 - 6018948*ep^3*mtt^6*mWW^2*s^3*t^3 - 13947336*ep^4*mtt^6*mWW^2*s^3*t^3 - 14174128*ep^5*mtt^6*mWW^2*s^3*t^3 - 5401144*ep^6*mtt^6*mWW^2*s^3*t^3 - 167954*mtt^5*mWW^3*s^3*t^3 - 623602*ep*mtt^5*mWW^3*s^3*t^3 + 2493572*ep^2*mtt^5*mWW^3*s^3*t^3 + 18702024*ep^3*mtt^5*mWW^3*s^3*t^3 + 41342138*ep^4*mtt^5*mWW^3*s^3*t^3 + 39585738*ep^5*mtt^5*mWW^3*s^3*t^3 + 14035316*ep^6*mtt^5*mWW^3*s^3*t^3 + 97330*mtt^4*mWW^4*s^3*t^3 + 363680*ep*mtt^4*mWW^4*s^3*t^3 - 312172*ep^2*mtt^4*mWW^4*s^3*t^3 - 4111628*ep^3*mtt^4*mWW^4*s^3*t^3 - 8892198*ep^4*mtt^4*mWW^4*s^3*t^3 - 7696220*ep^5*mtt^4*mWW^4*s^3*t^3 - 2201080*ep^6*mtt^4*mWW^4*s^3*t^3 + 77888*mtt^3*mWW^5*s^3*t^3 + 275500*ep*mtt^3*mWW^5*s^3*t^3 - 1519824*ep^2*mtt^3*mWW^5*s^3*t^3 - 10980224*ep^3*mtt^3*mWW^5*s^3*t^3 - 23845256*ep^4*mtt^3*mWW^5*s^3*t^3 - 21708620*ep^5*mtt^3*mWW^5*s^3*t^3 - 7075176*ep^6*mtt^3*mWW^5*s^3*t^3 - 72222*mtt^2*mWW^6*s^3*t^3 - 247782*ep*mtt^2*mWW^6*s^3*t^3 + 609664*ep^2*mtt^2*mWW^6*s^3*t^3 + 5361296*ep^3*mtt^2*mWW^6*s^3*t^3 + 11918410*ep^4*mtt^2*mWW^6*s^3*t^3 + 10699438*ep^5*mtt^2*mWW^6*s^3*t^3 + 3214684*ep^6*mtt^2*mWW^6*s^3*t^3 + 8444*mtt*mWW^7*s^3*t^3 + 15560*ep*mtt*mWW^7*s^3*t^3 + 20540*ep^2*mtt*mWW^7*s^3*t^3 + 153740*ep^3*mtt*mWW^7*s^3*t^3 - 114120*ep^4*mtt*mWW^7*s^3*t^3 - 876988*ep^5*mtt*mWW^7*s^3*t^3 - 638392*ep^6*mtt*mWW^7*s^3*t^3 + 1666*mWW^8*s^3*t^3 + 9498*ep*mWW^8*s^3*t^3 - 9616*ep^2*mWW^8*s^3*t^3 - 207464*ep^3*mWW^8*s^3*t^3 - 361366*ep^4*mWW^8*s^3*t^3 - 31618*ep^5*mWW^8*s^3*t^3 + 168004*ep^6*mWW^8*s^3*t^3 - 28560*mtt^6*mWW*s^4*t^3 - 77000*ep*mtt^6*mWW*s^4*t^3 + 615860*ep^2*mtt^6*mWW*s^4*t^3 + 3547460*ep^3*mtt^6*mWW*s^4*t^3 + 7207620*ep^4*mtt^6*mWW*s^4*t^3 + 6638660*ep^5*mtt^6*mWW*s^4*t^3 + 2336600*ep^6*mtt^6*mWW*s^4*t^3 - 45360*mtt^5*mWW^2*s^4*t^3 - 178670*ep*mtt^5*mWW^2*s^4*t^3 + 1089160*ep^2*mtt^5*mWW^2*s^4*t^3 + 7696180*ep^3*mtt^5*mWW^2*s^4*t^3 + 17381500*ep^4*mtt^5*mWW^2*s^4*t^3 + 17324290*ep^5*mtt^5*mWW^2*s^4*t^3 + 6493060*ep^6*mtt^5*mWW^2*s^4*t^3 + 144540*mtt^4*mWW^3*s^4*t^3 + 520225*ep*mtt^4*mWW^3*s^4*t^3 - 2081270*ep^2*mtt^4*mWW^3*s^4*t^3 - 15321510*ep^3*mtt^4*mWW^3*s^4*t^3 - 33519840*ep^4*mtt^4*mWW^3*s^4*t^3 - 31829835*ep^5*mtt^4*mWW^3*s^4*t^3 - 11197430*ep^6*mtt^4*mWW^3*s^4*t^3 - 21890*mtt^3*mWW^4*s^4*t^3 - 78620*ep*mtt^3*mWW^4*s^4*t^3 - 439982*ep^2*mtt^3*mWW^4*s^4*t^3 - 2182278*ep^3*mtt^3*mWW^4*s^4*t^3 - 4925448*ep^4*mtt^3*mWW^4*s^4*t^3 - 5150710*ep^5*mtt^3*mWW^4*s^4*t^3 - 2115920*ep^6*mtt^3*mWW^4*s^4*t^3 - 79008*mtt^2*mWW^5*s^4*t^3 - 279729*ep*mtt^2*mWW^5*s^4*t^3 + 1135204*ep^2*mtt^2*mWW^5*s^4*t^3 + 8541356*ep^3*mtt^2*mWW^5*s^4*t^3 + 18628230*ep^4*mtt^2*mWW^5*s^4*t^3 + 17188573*ep^5*mtt^2*mWW^5*s^4*t^3 + 5729774*ep^6*mtt^2*mWW^5*s^4*t^3 + 30174*mtt*mWW^6*s^4*t^3 + 97268*ep*mtt*mWW^6*s^4*t^3 - 211780*ep^2*mtt*mWW^6*s^4*t^3 - 1817208*ep^3*mtt*mWW^6*s^4*t^3 - 4144230*ep^4*mtt*mWW^6*s^4*t^3 - 4022852*ep^5*mtt*mWW^6*s^4*t^3 - 1388348*ep^6*mtt*mWW^6*s^4*t^3 + 176*mWW^7*s^4*t^3 + 5428*ep*mWW^7*s^4*t^3 - 14264*ep^2*mWW^7*s^4*t^3 - 189152*ep^3*mWW^7*s^4*t^3 - 312436*ep^4*mWW^7*s^4*t^3 - 41444*ep^5*mWW^7*s^4*t^3 + 116716*ep^6*mWW^7*s^4*t^3 + 22848*mtt^5*mWW*s^5*t^3 + 61348*ep*mtt^5*mWW*s^5*t^3 - 493780*ep^2*mtt^5*mWW*s^5*t^3 - 2837492*ep^3*mtt^5*mWW*s^5*t^3 - 5757052*ep^4*mtt^5*mWW*s^5*t^3 - 5295248*ep^5*mtt^5*mWW*s^5*t^3 - 1860880*ep^6*mtt^5*mWW*s^5*t^3 + 40600*mtt^4*mWW^2*s^5*t^3 + 145976*ep*mtt^4*mWW^2*s^5*t^3 - 934792*ep^2*mtt^4*mWW^2*s^5*t^3 - 6293460*ep^3*mtt^4*mWW^2*s^5*t^3 - 13862328*ep^4*mtt^4*mWW^2*s^5*t^3 - 13550204*ep^5*mtt^4*mWW^2*s^5*t^3 - 4993632*ep^6*mtt^4*mWW^2*s^5*t^3 - 69590*mtt^3*mWW^3*s^5*t^3 - 240984*ep*mtt^3*mWW^3*s^5*t^3 + 938132*ep^2*mtt^3*mWW^3*s^5*t^3 + 6784176*ep^3*mtt^3*mWW^3*s^5*t^3 + 14638562*ep^4*mtt^3*mWW^3*s^5*t^3 + 13728456*ep^5*mtt^3*mWW^3*s^5*t^3 + 4767232*ep^6*mtt^3*mWW^3*s^5*t^3 - 21208*mtt^2*mWW^4*s^5*t^3 - 74864*ep*mtt^2*mWW^4*s^5*t^3 + 600672*ep^2*mtt^2*mWW^4*s^5*t^3 + 3956316*ep^3*mtt^2*mWW^4*s^5*t^3 + 8629016*ep^4*mtt^2*mWW^4*s^5*t^3 + 8286452*ep^5*mtt^2*mWW^4*s^5*t^3 + 2994560*ep^6*mtt^2*mWW^4*s^5*t^3 + 33966*mtt*mWW^5*s^5*t^3 + 114754*ep*mtt*mWW^5*s^5*t^3 - 421194*ep^2*mtt*mWW^5*s^5*t^3 - 3115794*ep^3*mtt*mWW^5*s^5*t^3 - 6742204*ep^4*mtt*mWW^5*s^5*t^3 - 6260128*ep^5*mtt*mWW^5*s^5*t^3 - 2121224*ep^6*mtt*mWW^5*s^5*t^3 - 3824*mWW^6*s^5*t^3 - 9726*ep*mWW^6*s^5*t^3 + 22162*ep^2*mWW^6*s^5*t^3 + 145238*ep^3*mWW^6*s^5*t^3 + 348814*ep^4*mWW^6*s^5*t^3 + 410608*ep^5*mWW^6*s^5*t^3 + 180696*ep^6*mWW^6*s^5*t^3 - 11424*mtt^4*mWW*s^6*t^3 - 30548*ep*mtt^4*mWW*s^6*t^3 + 247436*ep^2*mtt^4*mWW*s^6*t^3 + 1418508*ep^3*mtt^4*mWW*s^6*t^3 + 2874004*ep^4*mtt^4*mWW*s^6*t^3 + 2639784*ep^5*mtt^4*mWW*s^6*t^3 + 926240*ep^6*mtt^4*mWW*s^6*t^3 - 22456*mtt^3*mWW^2*s^6*t^3 - 74454*ep*mtt^3*mWW^2*s^6*t^3 + 499116*ep^2*mtt^3*mWW^2*s^6*t^3 + 3214248*ep^3*mtt^3*mWW^2*s^6*t^3 + 6909360*ep^4*mtt^3*mWW^2*s^6*t^3 + 6623222*ep^5*mtt^3*mWW^2*s^6*t^3 + 2399348*ep^6*mtt^3*mWW^2*s^6*t^3 + 14956*mtt^2*mWW^3*s^6*t^3 + 49263*ep*mtt^2*mWW^3*s^6*t^3 - 156282*ep^2*mtt^2*mWW^3*s^6*t^3 - 1143274*ep^3*mtt^2*mWW^3*s^6*t^3 - 2409968*ep^4*mtt^2*mWW^3*s^6*t^3 - 2194197*ep^5*mtt^2*mWW^3*s^6*t^3 - 732850*ep^6*mtt^2*mWW^3*s^6*t^3 + 14816*mtt*mWW^4*s^6*t^3 + 49182*ep*mtt*mWW^4*s^6*t^3 - 273766*ep^2*mtt*mWW^4*s^6*t^3 - 1823370*ep^3*mtt*mWW^4*s^6*t^3 - 3895094*ep^4*mtt*mWW^4*s^6*t^3 - 3657572*ep^5*mtt*mWW^4*s^6*t^3 - 1284852*ep^6*mtt*mWW^4*s^6*t^3 - 5068*mWW^5*s^6*t^3 - 15363*ep*mWW^5*s^6*t^3 + 58824*ep^2*mWW^5*s^6*t^3 + 399016*ep^3*mWW^5*s^6*t^3 + 843322*ep^4*mWW^5*s^6*t^3 + 786515*ep^5*mWW^5*s^6*t^3 + 272562*ep^6*mWW^5*s^6*t^3 + 3264*mtt^3*mWW*s^7*t^3 + 8692*ep*mtt^3*mWW*s^7*t^3 - 70852*ep^2*mtt^3*mWW*s^7*t^3 - 405220*ep^3*mtt^3*mWW*s^7*t^3 - 819852*ep^4*mtt^3*mWW*s^7*t^3 - 751984*ep^5*mtt^3*mWW*s^7*t^3 - 263440*ep^6*mtt^3*mWW*s^7*t^3 + 7032*mtt^2*mWW^2*s^7*t^3 + 21676*ep*mtt^2*mWW^2*s^7*t^3 - 151664*ep^2*mtt^2*mWW^2*s^7*t^3 - 937436*ep^3*mtt^2*mWW^2*s^7*t^3 - 1967768*ep^4*mtt^2*mWW^2*s^7*t^3 - 1849736*ep^5*mtt^2*mWW^2*s^7*t^3 - 658520*ep^6*mtt^2*mWW^2*s^7*t^3 + 474*mtt*mWW^3*s^7*t^3 + 1526*ep*mtt*mWW^3*s^7*t^3 - 30292*ep^2*mtt*mWW^3*s^7*t^3 - 176008*ep^3*mtt*mWW^3*s^7*t^3 - 375754*ep^4*mtt*mWW^3*s^7*t^3 - 363918*ep^5*mtt*mWW^3*s^7*t^3 - 134876*ep^6*mtt*mWW^3*s^7*t^3 - 2686*mWW^4*s^7*t^3 - 8120*ep*mWW^4*s^7*t^3 + 44020*ep^2*mWW^4*s^7*t^3 + 278428*ep^3*mWW^4*s^7*t^3 + 577306*ep^4*mWW^4*s^7*t^3 + 531028*ep^5*mWW^4*s^7*t^3 + 183320*ep^6*mWW^4*s^7*t^3 - 408*mtt^2*mWW*s^8*t^3 - 1082*ep*mtt^2*mWW*s^8*t^3 + 8876*ep^2*mtt^2*mWW*s^8*t^3 + 50644*ep^3*mtt^2*mWW*s^8*t^3 + 102320*ep^4*mtt^2*mWW*s^8*t^3 + 93718*ep^5*mtt^2*mWW*s^8*t^3 + 32780*ep^6*mtt^2*mWW*s^8*t^3 - 956*mtt*mWW^2*s^8*t^3 - 2758*ep*mtt*mWW^2*s^8*t^3 + 20090*ep^2*mtt*mWW^2*s^8*t^3 + 119538*ep^3*mtt*mWW^2*s^8*t^3 + 245166*ep^4*mtt*mWW^2*s^8*t^3 + 225988*ep^5*mtt*mWW^2*s^8*t^3 + 79044*ep^6*mtt*mWW^2*s^8*t^3 - 536*mWW^3*s^8*t^3 - 1538*ep*mWW^3*s^8*t^3 + 11358*ep^2*mWW^3*s^8*t^3 + 67286*ep^3*mWW^3*s^8*t^3 + 137542*ep^4*mWW^3*s^8*t^3 + 126252*ep^5*mWW^3*s^8*t^3 + 43924*ep^6*mWW^3*s^8*t^3 + 168*mtt^10*t^4 + 412*ep*mtt^10*t^4 - 3584*ep^2*mtt^10*t^4 - 19576*ep^3*mtt^10*t^4 - 38512*ep^4*mtt^10*t^4 - 34548*ep^5*mtt^10*t^4 - 11880*ep^6*mtt^10*t^4 + 2280*mtt^9*mWW*t^4 + 6784*ep*mtt^9*mWW*t^4 - 48960*ep^2*mtt^9*mWW*t^4 - 296096*ep^3*mtt^9*mWW*t^4 - 614788*ep^4*mtt^9*mWW*t^4 - 574552*ep^5*mtt^9*mWW*t^4 - 204492*ep^6*mtt^9*mWW*t^4 - 5288*mtt^8*mWW^2*t^4 - 13750*ep*mtt^8*mWW^2*t^4 + 66180*ep^2*mtt^8*mWW^2*t^4 + 360188*ep^3*mtt^8*mWW^2*t^4 + 646308*ep^4*mtt^8*mWW^2*t^4 + 510170*ep^5*mtt^8*mWW^2*t^4 + 148064*ep^6*mtt^8*mWW^2*t^4 - 8198*mtt^7*mWW^3*t^4 - 39991*ep*mtt^7*mWW^3*t^4 + 172670*ep^2*mtt^7*mWW^3*t^4 + 1434102*ep^3*mtt^7*mWW^3*t^4 + 3348538*ep^4*mtt^7*mWW^3*t^4 + 3339937*ep^5*mtt^7*mWW^3*t^4 + 1230638*ep^6*mtt^7*mWW^3*t^4 + 30388*mtt^6*mWW^4*t^4 + 121945*ep*mtt^6*mWW^4*t^4 - 329012*ep^2*mtt^6*mWW^4*t^4 - 2848116*ep^3*mtt^6*mWW^4*t^4 - 6308866*ep^4*mtt^6*mWW^4*t^4 - 5852933*ep^5*mtt^6*mWW^4*t^4 - 1954590*ep^6*mtt^6*mWW^4*t^4 - 23292*mtt^5*mWW^5*t^4 - 87894*ep*mtt^5*mWW^5*t^4 + 75096*ep^2*mtt^5*mWW^5*t^4 + 1042544*ep^3*mtt^5*mWW^5*t^4 + 2296332*ep^4*mtt^5*mWW^5*t^4 + 1978918*ep^5*mtt^5*mWW^5*t^4 + 545304*ep^6*mtt^5*mWW^5*t^4 - 3004*mtt^4*mWW^6*t^4 - 14308*ep*mtt^4*mWW^6*t^4 + 146960*ep^2*mtt^4*mWW^6*t^4 + 969124*ep^3*mtt^4*mWW^6*t^4 + 1827080*ep^4*mtt^4*mWW^6*t^4 + 1254712*ep^5*mtt^4*mWW^6*t^4 + 221276*ep^6*mtt^4*mWW^6*t^4 + 9086*mtt^3*mWW^7*t^4 + 34349*ep*mtt^3*mWW^7*t^4 - 80214*ep^2*mtt^3*mWW^7*t^4 - 741306*ep^3*mtt^3*mWW^7*t^4 - 1327206*ep^4*mtt^3*mWW^7*t^4 - 566203*ep^5*mtt^3*mWW^7*t^4 + 191958*ep^6*mtt^3*mWW^7*t^4 - 1552*mtt^2*mWW^8*t^4 - 5259*ep*mtt^2*mWW^8*t^4 - 10048*ep^2*mtt^2*mWW^8*t^4 + 56604*ep^3*mtt^2*mWW^8*t^4 + 168022*ep^4*mtt^2*mWW^8*t^4 + 21951*ep^5*mtt^2*mWW^8*t^4 - 118646*ep^6*mtt^2*mWW^8*t^4 - 516*mtt*mWW^9*t^4 - 2736*ep*mtt*mWW^9*t^4 + 9488*ep^2*mtt*mWW^9*t^4 + 48308*ep^3*mtt*mWW^9*t^4 + 11316*ep^4*mtt*mWW^9*t^4 - 91236*ep^5*mtt*mWW^9*t^4 - 64528*ep^6*mtt*mWW^9*t^4 - 72*mWW^10*t^4 + 448*ep*mWW^10*t^4 + 1424*ep^2*mWW^10*t^4 - 5776*ep^3*mWW^10*t^4 - 8224*ep^4*mWW^10*t^4 + 13784*ep^5*mWW^10*t^4 + 16896*ep^6*mWW^10*t^4 - 1344*mtt^9*s*t^4 - 3296*ep*mtt^9*s*t^4 + 28672*ep^2*mtt^9*s*t^4 + 156608*ep^3*mtt^9*s*t^4 + 308096*ep^4*mtt^9*s*t^4 + 276384*ep^5*mtt^9*s*t^4 + 95040*ep^6*mtt^9*s*t^4 - 16728*mtt^8*mWW*s*t^4 - 49244*ep*mtt^8*mWW*s*t^4 + 359944*ep^2*mtt^8*mWW*s*t^4 + 2163192*ep^3*mtt^8*mWW*s*t^4 + 4476604*ep^4*mtt^8*mWW*s*t^4 + 4172028*ep^5*mtt^8*mWW*s*t^4 + 1480956*ep^6*mtt^8*mWW*s*t^4 + 30194*mtt^7*mWW^2*s*t^4 + 75981*ep*mtt^7*mWW^2*s*t^4 - 356714*ep^2*mtt^7*mWW^2*s*t^4 - 1876974*ep^3*mtt^7*mWW^2*s*t^4 - 3248294*ep^4*mtt^7*mWW^2*s*t^4 - 2451759*ep^5*mtt^7*mWW^2*s*t^4 - 668434*ep^6*mtt^7*mWW^2*s*t^4 + 55528*mtt^6*mWW^3*s*t^4 + 249927*ep*mtt^6*mWW^3*s*t^4 - 1090894*ep^2*mtt^6*mWW^3*s*t^4 - 8729546*ep^3*mtt^6*mWW^3*s*t^4 - 20050348*ep^4*mtt^6*mWW^3*s*t^4 - 19779485*ep^5*mtt^6*mWW^3*s*t^4 - 7226350*ep^6*mtt^6*mWW^3*s*t^4 - 143534*mtt^5*mWW^4*s*t^4 - 556851*ep*mtt^5*mWW^4*s*t^4 + 1510696*ep^2*mtt^5*mWW^4*s*t^4 + 12771584*ep^3*mtt^5*mWW^4*s*t^4 + 28037836*ep^4*mtt^5*mWW^4*s*t^4 + 25887907*ep^5*mtt^5*mWW^4*s*t^4 + 8624010*ep^6*mtt^5*mWW^4*s*t^4 + 69018*mtt^4*mWW^5*s*t^4 + 236876*ep*mtt^4*mWW^5*s*t^4 - 94236*ep^2*mtt^4*mWW^5*s*t^4 - 1848884*ep^3*mtt^4*mWW^5*s*t^4 - 3880150*ep^4*mtt^4*mWW^5*s*t^4 - 3065496*ep^5*mtt^4*mWW^5*s*t^4 - 645128*ep^6*mtt^4*mWW^5*s*t^4 + 33168*mtt^3*mWW^6*s*t^4 + 153381*ep*mtt^3*mWW^6*s*t^4 - 536486*ep^2*mtt^3*mWW^6*s*t^4 - 4559702*ep^3*mtt^3*mWW^6*s*t^4 - 9420916*ep^4*mtt^3*mWW^6*s*t^4 - 7430551*ep^5*mtt^3*mWW^6*s*t^4 - 1830558*ep^6*mtt^3*mWW^6*s*t^4 - 29558*mtt^2*mWW^7*s*t^4 - 119435*ep*mtt^2*mWW^7*s*t^4 + 152458*ep^2*mtt^2*mWW^7*s*t^4 + 2006038*ep^3*mtt^2*mWW^7*s*t^4 + 4131418*ep^4*mtt^2*mWW^7*s*t^4 + 2667389*ep^5*mtt^2*mWW^7*s*t^4 + 150554*ep^6*mtt^2*mWW^7*s*t^4 + 2604*mtt*mWW^8*s*t^4 + 7441*ep*mtt*mWW^8*s*t^4 + 29152*ep^2*mtt*mWW^8*s*t^4 - 15268*ep^3*mtt*mWW^8*s*t^4 - 266194*ep^4*mtt*mWW^8*s*t^4 - 300973*ep^5*mtt*mWW^8*s*t^4 - 35930*ep^6*mtt*mWW^8*s*t^4 + 652*mWW^9*s*t^4 + 5220*ep*mWW^9*s*t^4 - 2272*ep^2*mWW^9*s*t^4 - 64968*ep^3*mWW^9*s*t^4 - 83092*ep^4*mWW^9*s*t^4 + 29676*ep^5*mWW^9*s*t^4 + 57760*ep^6*mWW^9*s*t^4 + 4704*mtt^8*s^2*t^4 + 11536*ep*mtt^8*s^2*t^4 - 100352*ep^2*mtt^8*s^2*t^4 - 548128*ep^3*mtt^8*s^2*t^4 - 1078336*ep^4*mtt^8*s^2*t^4 - 967344*ep^5*mtt^8*s^2*t^4 - 332640*ep^6*mtt^8*s^2*t^4 + 53256*mtt^7*mWW*s^2*t^4 + 154864*ep*mtt^7*mWW*s^2*t^4 - 1148236*ep^2*mtt^7*mWW*s^2*t^4 - 6851796*ep^3*mtt^7*mWW*s^2*t^4 - 14126192*ep^4*mtt^7*mWW*s^2*t^4 - 13124068*ep^5*mtt^7*mWW*s^2*t^4 - 4644996*ep^6*mtt^7*mWW*s^2*t^4 - 69486*mtt^6*mWW^2*s^2*t^4 - 165934*ep*mtt^6*mWW^2*s^2*t^4 + 736184*ep^2*mtt^6*mWW^2*s^2*t^4 + 3627828*ep^3*mtt^6*mWW^2*s^2*t^4 + 5787070*ep^4*mtt^6*mWW^2*s^2*t^4 + 3883546*ep^5*mtt^6*mWW^2*s^2*t^4 + 862008*ep^6*mtt^6*mWW^2*s^2*t^4 - 156070*mtt^5*mWW^3*s^2*t^4 - 650621*ep*mtt^5*mWW^3*s^2*t^4 + 2892406*ep^2*mtt^5*mWW^3*s^2*t^4 + 22228970*ep^3*mtt^5*mWW^3*s^2*t^4 + 50138618*ep^4*mtt^5*mWW^3*s^2*t^4 + 48854331*ep^5*mtt^5*mWW^3*s^2*t^4 + 17678542*ep^6*mtt^5*mWW^3*s^2*t^4 + 267468*mtt^4*mWW^4*s^2*t^4 + 989872*ep*mtt^4*mWW^4*s^2*t^4 - 2720488*ep^2*mtt^4*mWW^4*s^2*t^4 - 22180652*ep^3*mtt^4*mWW^4*s^2*t^4 - 47994956*ep^4*mtt^4*mWW^4*s^2*t^4 - 43915508*ep^5*mtt^4*mWW^4*s^2*t^4 - 14528328*ep^6*mtt^4*mWW^4*s^2*t^4 - 54714*mtt^3*mWW^5*s^2*t^4 - 129438*ep*mtt^3*mWW^5*s^2*t^4 - 297206*ep^2*mtt^3*mWW^5*s^2*t^4 - 1910978*ep^3*mtt^3*mWW^5*s^2*t^4 - 4840488*ep^4*mtt^3*mWW^5*s^2*t^4 - 5225944*ep^5*mtt^3*mWW^5*s^2*t^4 - 2215504*ep^6*mtt^3*mWW^5*s^2*t^4 - 73618*mtt^2*mWW^6*s^2*t^4 - 327460*ep*mtt^2*mWW^6*s^2*t^4 + 747140*ep^2*mtt^2*mWW^6*s^2*t^4 + 7369616*ep^3*mtt^2*mWW^6*s^2*t^4 + 15906958*ep^4*mtt^2*mWW^6*s^2*t^4 + 13365004*ep^5*mtt^2*mWW^6*s^2*t^4 + 3697976*ep^6*mtt^2*mWW^6*s^2*t^4 + 28872*mtt*mWW^7*s^2*t^4 + 114943*ep*mtt*mWW^7*s^2*t^4 - 96456*ep^2*mtt*mWW^7*s^2*t^4 - 1661760*ep^3*mtt*mWW^7*s^2*t^4 - 3757902*ep^4*mtt*mWW^7*s^2*t^4 - 2966191*ep^5*mtt*mWW^7*s^2*t^4 - 584850*ep^6*mtt*mWW^7*s^2*t^4 - 412*mWW^8*s^2*t^4 + 2334*ep*mWW^8*s^2*t^4 - 11520*ep^2*mWW^8*s^2*t^4 - 64420*ep^3*mWW^8*s^2*t^4 - 12916*ep^4*mWW^8*s^2*t^4 + 119894*ep^5*mWW^8*s^2*t^4 + 76768*ep^6*mWW^8*s^2*t^4 - 9408*mtt^7*s^3*t^4 - 23072*ep*mtt^7*s^3*t^4 + 200704*ep^2*mtt^7*s^3*t^4 + 1096256*ep^3*mtt^7*s^3*t^4 + 2156672*ep^4*mtt^7*s^3*t^4 + 1934688*ep^5*mtt^7*s^3*t^4 + 665280*ep^6*mtt^7*s^3*t^4 - 95928*mtt^6*mWW*s^3*t^4 - 274964*ep*mtt^6*mWW*s^3*t^4 + 2072352*ep^2*mtt^6*mWW*s^3*t^4 + 12265120*ep^3*mtt^6*mWW*s^3*t^4 + 25176596*ep^4*mtt^6*mWW*s^3*t^4 + 23306732*ep^5*mtt^6*mWW*s^3*t^4 + 8221452*ep^6*mtt^6*mWW*s^3*t^4 + 79000*mtt^5*mWW^2*s^3*t^4 + 169753*ep*mtt^5*mWW^2*s^3*t^4 - 633362*ep^2*mtt^5*mWW^2*s^3*t^4 - 2520026*ep^3*mtt^5*mWW^2*s^3*t^4 - 2693116*ep^4*mtt^5*mWW^2*s^3*t^4 - 374351*ep^5*mtt^5*mWW^2*s^3*t^4 + 575942*ep^6*mtt^5*mWW^2*s^3*t^4 + 234372*mtt^4*mWW^3*s^3*t^4 + 905537*ep*mtt^4*mWW^3*s^3*t^4 - 4136314*ep^2*mtt^4*mWW^3*s^3*t^4 - 30401666*ep^3*mtt^4*mWW^3*s^3*t^4 - 67187492*ep^4*mtt^4*mWW^3*s^3*t^4 - 64548615*ep^5*mtt^4*mWW^3*s^3*t^4 - 23100990*ep^6*mtt^4*mWW^3*s^3*t^4 - 242712*mtt^3*mWW^4*s^3*t^4 - 834823*ep*mtt^3*mWW^4*s^3*t^4 + 2342862*ep^2*mtt^3*mWW^4*s^3*t^4 + 17991058*ep^3*mtt^3*mWW^4*s^3*t^4 + 37914664*ep^4*mtt^3*mWW^4*s^3*t^4 + 34040597*ep^5*mtt^3*mWW^4*s^3*t^4 + 11061762*ep^6*mtt^3*mWW^4*s^3*t^4 - 16338*mtt^2*mWW^5*s^3*t^4 - 149132*ep*mtt^2*mWW^5*s^3*t^4 + 713298*ep^2*mtt^2*mWW^5*s^3*t^4 + 6373878*ep^3*mtt^2*mWW^5*s^3*t^4 + 14725476*ep^4*mtt^2*mWW^5*s^3*t^4 + 14127710*ep^5*mtt^2*mWW^5*s^3*t^4 + 4990260*ep^6*mtt^2*mWW^5*s^3*t^4 + 59394*mtt*mWW^6*s^3*t^4 + 250990*ep*mtt*mWW^6*s^3*t^4 - 470488*ep^2*mtt*mWW^6*s^3*t^4 - 4926728*ep^3*mtt*mWW^6*s^3*t^4 - 10851278*ep^4*mtt*mWW^6*s^3*t^4 - 9459806*ep^5*mtt*mWW^6*s^3*t^4 - 2793012*ep^6*mtt*mWW^6*s^3*t^4 - 8376*mWW^7*s^3*t^4 - 30273*ep*mWW^7*s^3*t^4 + 22108*ep^2*mWW^7*s^3*t^4 + 397644*ep^3*mWW^7*s^3*t^4 + 969610*ep^4*mWW^7*s^3*t^4 + 891813*ep^5*mWW^7*s^3*t^4 + 256018*ep^6*mWW^7*s^3*t^4 + 11760*mtt^6*s^4*t^4 + 28840*ep*mtt^6*s^4*t^4 - 250880*ep^2*mtt^6*s^4*t^4 - 1370320*ep^3*mtt^6*s^4*t^4 - 2695840*ep^4*mtt^6*s^4*t^4 - 2418360*ep^5*mtt^6*s^4*t^4 - 831600*ep^6*mtt^6*s^4*t^4 + 106680*mtt^5*mWW*s^4*t^4 + 300520*ep*mtt^5*mWW*s^4*t^4 - 2309060*ep^2*mtt^5*mWW*s^4*t^4 - 13533660*ep^3*mtt^5*mWW*s^4*t^4 - 27636080*ep^4*mtt^5*mWW*s^4*t^4 - 25474980*ep^5*mtt^5*mWW*s^4*t^4 - 8951340*ep^6*mtt^5*mWW*s^4*t^4 - 39340*mtt^4*mWW^2*s^4*t^4 - 56590*ep*mtt^4*mWW^2*s^4*t^4 - 23560*ep^2*mtt^4*mWW^2*s^4*t^4 - 1336360*ep^3*mtt^4*mWW^2*s^4*t^4 - 4891740*ep^4*mtt^4*mWW^2*s^4*t^4 - 6281770*ep^5*mtt^4*mWW^2*s^4*t^4 - 2779120*ep^6*mtt^4*mWW^2*s^4*t^4 - 200418*mtt^3*mWW^3*s^4*t^4 - 714793*ep*mtt^3*mWW^3*s^4*t^4 + 3395626*ep^2*mtt^3*mWW^3*s^4*t^4 + 23714314*ep^3*mtt^3*mWW^3*s^4*t^4 + 51171918*ep^4*mtt^3*mWW^3*s^4*t^4 + 48343055*ep^5*mtt^3*mWW^3*s^4*t^4 + 17073210*ep^6*mtt^3*mWW^3*s^4*t^4 + 102848*mtt^2*mWW^4*s^4*t^4 + 304572*ep*mtt^2*mWW^4*s^4*t^4 - 877438*ep^2*mtt^2*mWW^4*s^4*t^4 - 5883362*ep^3*mtt^2*mWW^4*s^4*t^4 - 11519626*ep^4*mtt^2*mWW^4*s^4*t^4 - 9713818*ep^5*mtt^2*mWW^4*s^4*t^4 - 2936568*ep^6*mtt^2*mWW^4*s^4*t^4 + 37206*mtt*mWW^5*s^4*t^4 + 178544*ep*mtt*mWW^5*s^4*t^4 - 533514*ep^2*mtt*mWW^5*s^4*t^4 - 4832006*ep^3*mtt*mWW^5*s^4*t^4 - 10890548*ep^4*mtt*mWW^5*s^4*t^4 - 10210194*ep^5*mtt*mWW^5*s^4*t^4 - 3480016*ep^6*mtt*mWW^5*s^4*t^4 - 15940*mWW^6*s^4*t^4 - 62603*ep*mWW^6*s^4*t^4 + 112874*ep^2*mWW^6*s^4*t^4 + 1147690*ep^3*mWW^6*s^4*t^4 + 2538156*ep^4*mWW^6*s^4*t^4 + 2270641*ep^5*mWW^6*s^4*t^4 + 704318*ep^6*mWW^6*s^4*t^4 - 9408*mtt^5*s^5*t^4 - 23072*ep*mtt^5*s^5*t^4 + 200704*ep^2*mtt^5*s^5*t^4 + 1096256*ep^3*mtt^5*s^5*t^4 + 2156672*ep^4*mtt^5*s^5*t^4 + 1934688*ep^5*mtt^5*s^5*t^4 + 665280*ep^6*mtt^5*s^5*t^4 - 74760*mtt^4*mWW*s^5*t^4 - 206084*ep*mtt^4*mWW*s^5*t^4 + 1621160*ep^2*mtt^4*mWW*s^5*t^4 + 9389016*ep^3*mtt^4*mWW*s^5*t^4 + 19049188*ep^4*mtt^4*mWW*s^5*t^4 + 17467892*ep^5*mtt^4*mWW*s^5*t^4 + 6108852*ep^6*mtt^4*mWW*s^5*t^4 - 3582*mtt^3*mWW^2*s^5*t^4 - 41825*ep*mtt^3*mWW^2*s^5*t^4 + 483090*ep^2*mtt^3*mWW^2*s^5*t^4 + 3512702*ep^3*mtt^3*mWW^2*s^5*t^4 + 8253762*ep^4*mtt^3*mWW^2*s^5*t^4 + 8441715*ep^5*mtt^3*mWW^2*s^5*t^4 + 3220506*ep^6*mtt^3*mWW^2*s^5*t^4 + 94960*mtt^2*mWW^3*s^5*t^4 + 308273*ep*mtt^2*mWW^3*s^5*t^4 - 1555714*ep^2*mtt^2*mWW^3*s^5*t^4 - 10195598*ep^3*mtt^2*mWW^3*s^5*t^4 - 21341060*ep^4*mtt^2*mWW^3*s^5*t^4 - 19727187*ep^5*mtt^2*mWW^3*s^5*t^4 - 6847258*ep^6*mtt^2*mWW^3*s^5*t^4 - 12090*mtt*mWW^4*s^5*t^4 - 11578*ep*mtt*mWW^4*s^5*t^4 + 28834*ep^2*mtt*mWW^4*s^5*t^4 - 253066*ep^3*mtt*mWW^4*s^5*t^4 - 1060900*ep^4*mtt*mWW^4*s^5*t^4 - 1354060*ep^5*mtt*mWW^4*s^5*t^4 - 591348*ep^6*mtt*mWW^4*s^5*t^4 - 11880*mWW^5*s^5*t^4 - 48956*ep*mWW^5*s^5*t^4 + 136562*ep^2*mWW^5*s^5*t^4 + 1175446*ep^3*mWW^5*s^5*t^4 + 2589378*ep^4*mWW^5*s^5*t^4 + 2395006*ep^5*mWW^5*s^5*t^4 + 805084*ep^6*mWW^5*s^5*t^4 + 4704*mtt^4*s^6*t^4 + 11536*ep*mtt^4*s^6*t^4 - 100352*ep^2*mtt^4*s^6*t^4 - 548128*ep^3*mtt^4*s^6*t^4 - 1078336*ep^4*mtt^4*s^6*t^4 - 967344*ep^5*mtt^4*s^6*t^4 - 332640*ep^6*mtt^4*s^6*t^4 + 32088*mtt^3*mWW*s^6*t^4 + 85984*ep*mtt^3*mWW*s^6*t^4 - 697044*ep^2*mtt^3*mWW*s^6*t^4 - 3975692*ep^3*mtt^3*mWW*s^6*t^4 - 7998784*ep^4*mtt^3*mWW*s^6*t^4 - 7285228*ep^5*mtt^3*mWW*s^6*t^4 - 2532396*ep^6*mtt^3*mWW*s^6*t^4 + 13066*mtt^2*mWW^2*s^6*t^4 + 45894*ep*mtt^2*mWW^2*s^6*t^4 - 379096*ep^2*mtt^2*mWW^2*s^6*t^4 - 2405916*ep^3*mtt^2*mWW^2*s^6*t^4 - 5168186*ep^4*mtt^2*mWW^2*s^6*t^4 - 4942026*ep^5*mtt^2*mWW^2*s^6*t^4 - 1785016*ep^6*mtt^2*mWW^2*s^6*t^4 - 21586*mtt*mWW^3*s^6*t^4 - 60835*ep*mtt*mWW^3*s^6*t^4 + 344450*ep^2*mtt*mWW^3*s^6*t^4 + 2048630*ep^3*mtt*mWW^3*s^6*t^4 + 4085566*ep^4*mtt*mWW^3*s^6*t^4 + 3645365*ep^5*mtt*mWW^3*s^6*t^4 + 1229770*ep^6*mtt*mWW^3*s^6*t^4 - 2368*mWW^4*s^6*t^4 - 13137*ep*mWW^4*s^6*t^4 + 44546*ep^2*mWW^4*s^6*t^4 + 402554*ep^3*mWW^4*s^6*t^4 + 931848*ep^4*mWW^4*s^6*t^4 + 907815*ep^5*mWW^4*s^6*t^4 + 325062*ep^6*mWW^4*s^6*t^4 - 1344*mtt^3*s^7*t^4 - 3296*ep*mtt^3*s^7*t^4 + 28672*ep^2*mtt^3*s^7*t^4 + 156608*ep^3*mtt^3*s^7*t^4 + 308096*ep^4*mtt^3*s^7*t^4 + 276384*ep^5*mtt^3*s^7*t^4 + 95040*ep^6*mtt^3*s^7*t^4 - 7656*mtt^2*mWW*s^7*t^4 - 19724*ep*mtt^2*mWW*s^7*t^4 + 166576*ep^2*mtt^2*mWW*s^7*t^4 + 930576*ep^3*mtt^2*mWW*s^7*t^4 + 1850572*ep^4*mtt^2*mWW*s^7*t^4 + 1669668*ep^5*mtt^2*mWW*s^7*t^4 + 575556*ep^6*mtt^2*mWW*s^7*t^4 - 5164*mtt*mWW^2*s^7*t^4 - 14981*ep*mtt*mWW^2*s^7*t^4 + 120426*ep^2*mtt*mWW^2*s^7*t^4 + 709642*ep^3*mtt*mWW^2*s^7*t^4 + 1452800*ep^4*mtt*mWW^2*s^7*t^4 + 1337419*ep^5*mtt*mWW^2*s^7*t^4 + 467762*ep^6*mtt*mWW^2*s^7*t^4 + 1412*mWW^3*s^7*t^4 + 2503*ep*mWW^3*s^7*t^4 - 22230*ep^2*mWW^3*s^7*t^4 - 99206*ep^3*mWW^3*s^7*t^4 - 165740*ep^4*mWW^3*s^7*t^4 - 127401*ep^5*mWW^3*s^7*t^4 - 37562*ep^6*mWW^3*s^7*t^4 + 168*mtt^2*s^8*t^4 + 412*ep*mtt^2*s^8*t^4 - 3584*ep^2*mtt^2*s^8*t^4 - 19576*ep^3*mtt^2*s^8*t^4 - 38512*ep^4*mtt^2*s^8*t^4 - 34548*ep^5*mtt^2*s^8*t^4 - 11880*ep^6*mtt^2*s^8*t^4 + 768*mtt*mWW*s^8*t^4 + 1864*ep*mtt*mWW*s^8*t^4 - 16732*ep^2*mtt*mWW*s^8*t^4 - 90660*ep^3*mtt*mWW*s^8*t^4 - 177116*ep^4*mtt*mWW*s^8*t^4 - 157492*ep^5*mtt*mWW*s^8*t^4 - 53592*ep^6*mtt*mWW*s^8*t^4 + 600*mWW^2*s^8*t^4 + 1452*ep*mWW^2*s^8*t^4 - 13148*ep^2*mWW^2*s^8*t^4 - 71084*ep^3*mWW^2*s^8*t^4 - 138604*ep^4*mWW^2*s^8*t^4 - 122944*ep^5*mWW^2*s^8*t^4 - 41712*ep^6*mWW^2*s^8*t^4 - 1256*mtt^9*t^5 - 3288*ep*mtt^9*t^5 + 25458*ep^2*mtt^9*t^5 + 143078*ep^3*mtt^9*t^5 + 284162*ep^4*mtt^9*t^5 + 256330*ep^5*mtt^9*t^5 + 88476*ep^6*mtt^9*t^5 - 4240*mtt^8*mWW*t^5 - 14199*ep*mtt^8*mWW*t^5 + 100588*ep^2*mtt^8*mWW*t^5 + 640268*ep^3*mtt^8*mWW*t^5 + 1364086*ep^4*mtt^8*mWW*t^5 + 1294859*ep^5*mtt^8*mWW*t^5 + 465262*ep^6*mtt^8*mWW*t^5 + 20290*mtt^7*mWW^2*t^5 + 65268*ep*mtt^7*mWW^2*t^5 - 283598*ep^2*mtt^7*mWW^2*t^5 - 1846934*ep^3*mtt^7*mWW^2*t^5 - 3767808*ep^4*mtt^7*mWW^2*t^5 - 3399030*ep^5*mtt^7*mWW^2*t^5 - 1155276*ep^6*mtt^7*mWW^2*t^5 - 9664*mtt^6*mWW^3*t^5 - 13414*ep*mtt^6*mWW^3*t^5 - 21472*ep^2*mtt^6*mWW^3*t^5 - 444624*ep^3*mtt^6*mWW^3*t^5 - 1458988*ep^4*mtt^6*mWW^3*t^5 - 1770178*ep^5*mtt^6*mWW^3*t^5 - 753196*ep^6*mtt^6*mWW^3*t^5 - 33276*mtt^5*mWW^4*t^5 - 155858*ep*mtt^5*mWW^4*t^5 + 400056*ep^2*mtt^5*mWW^4*t^5 + 3792384*ep^3*mtt^5*mWW^4*t^5 + 8648196*ep^4*mtt^5*mWW^4*t^5 + 8218466*ep^5*mtt^5*mWW^4*t^5 + 2838672*ep^6*mtt^5*mWW^4*t^5 + 41416*mtt^4*mWW^5*t^5 + 166355*ep*mtt^4*mWW^5*t^5 - 237664*ep^2*mtt^4*mWW^5*t^5 - 2609104*ep^3*mtt^4*mWW^5*t^5 - 5599358*ep^4*mtt^4*mWW^5*t^5 - 4741315*ep^5*mtt^4*mWW^5*t^5 - 1332010*ep^6*mtt^4*mWW^5*t^5 - 8422*mtt^3*mWW^6*t^5 - 17552*ep*mtt^3*mWW^6*t^5 - 17360*ep^2*mtt^3*mWW^6*t^5 - 125488*ep^3*mtt^3*mWW^6*t^5 - 403702*ep^4*mtt^3*mWW^6*t^5 - 598040*ep^5*mtt^3*mWW^6*t^5 - 352812*ep^6*mtt^3*mWW^6*t^5 - 7664*mtt^2*mWW^7*t^5 - 38724*ep*mtt^2*mWW^7*t^5 + 45486*ep^2*mtt^2*mWW^7*t^5 + 586242*ep^3*mtt^2*mWW^7*t^5 + 1111058*ep^4*mtt^2*mWW^7*t^5 + 692546*ep^5*mtt^2*mWW^7*t^5 + 77488*ep^6*mtt^2*mWW^7*t^5 + 2488*mtt*mWW^8*t^5 + 10766*ep*mtt*mWW^8*t^5 - 7588*ep^2*mtt*mWW^8*t^5 - 130304*ep^3*mtt*mWW^8*t^5 - 184712*ep^4*mtt*mWW^8*t^5 + 42170*ep^5*mtt*mWW^8*t^5 + 130284*ep^6*mtt*mWW^8*t^5 + 328*mWW^9*t^5 + 646*ep*mWW^9*t^5 - 3906*ep^2*mWW^9*t^5 - 5518*ep^3*mWW^9*t^5 + 7066*ep^4*mWW^9*t^5 + 4192*ep^5*mWW^9*t^5 - 6888*ep^6*mWW^9*t^5 + 9016*mtt^8*s*t^5 + 23528*ep*mtt^8*s*t^5 - 183014*ep^2*mtt^8*s*t^5 - 1026802*ep^3*mtt^8*s*t^5 - 2037542*ep^4*mtt^8*s*t^5 - 1836718*ep^5*mtt^8*s*t^5 - 633588*ep^6*mtt^8*s*t^5 + 28944*mtt^7*mWW*s*t^5 + 94774*ep*mtt^7*mWW*s*t^5 - 678676*ep^2*mtt^7*mWW*s*t^5 - 4270504*ep^3*mtt^7*mWW*s*t^5 - 9040376*ep^4*mtt^7*mWW*s*t^5 - 8538942*ep^5*mtt^7*mWW*s*t^5 - 3054804*ep^6*mtt^7*mWW*s*t^5 - 108846*mtt^6*mWW^2*s*t^5 - 343722*ep*mtt^6*mWW^2*s*t^5 + 1509010*ep^2*mtt^6*mWW^2*s*t^5 + 9696278*ep^3*mtt^6*mWW^2*s*t^5 + 19645548*ep^4*mtt^6*mWW^2*s*t^5 + 17634820*ep^5*mtt^6*mWW^2*s*t^5 + 5970752*ep^6*mtt^6*mWW^2*s*t^5 + 23354*mtt^5*mWW^3*s*t^5 - 16290*ep*mtt^5*mWW^3*s*t^5 + 377092*ep^2*mtt^5*mWW^3*s*t^5 + 4079240*ep^3*mtt^5*mWW^3*s*t^5 + 11008470*ep^4*mtt^5*mWW^3*s*t^5 + 12081610*ep^5*mtt^5*mWW^3*s*t^5 + 4808892*ep^6*mtt^5*mWW^3*s*t^5 + 151938*mtt^4*mWW^4*s*t^5 + 668490*ep*mtt^4*mWW^4*s*t^5 - 1747178*ep^2*mtt^4*mWW^4*s*t^5 - 15880566*ep^3*mtt^4*mWW^4*s*t^5 - 35699000*ep^4*mtt^4*mWW^4*s*t^5 - 33662196*ep^5*mtt^4*mWW^4*s*t^5 - 11576864*ep^6*mtt^4*mWW^4*s*t^5 - 124474*mtt^3*mWW^5*s*t^5 - 467790*ep*mtt^3*mWW^5*s*t^5 + 695850*ep^2*mtt^3*mWW^5*s*t^5 + 7093034*ep^3*mtt^3*mWW^5*s*t^5 + 14919136*ep^4*mtt^3*mWW^5*s*t^5 + 12490324*ep^5*mtt^3*mWW^5*s*t^5 + 3471552*ep^6*mtt^3*mWW^5*s*t^5 + 4780*mtt^2*mWW^6*s*t^5 - 34872*ep*mtt^2*mWW^6*s*t^5 + 101066*ep^2*mtt^2*mWW^6*s*t^5 + 1390970*ep^3*mtt^2*mWW^6*s*t^5 + 3367854*ep^4*mtt^2*mWW^6*s*t^5 + 3351342*ep^5*mtt^2*mWW^6*s*t^5 + 1293868*ep^6*mtt^2*mWW^6*s*t^5 + 17680*mtt*mWW^7*s*t^5 + 87950*ep*mtt*mWW^7*s*t^5 - 72254*ep^2*mtt*mWW^7*s*t^5 - 1208954*ep^3*mtt*mWW^7*s*t^5 - 2431626*ep^4*mtt*mWW^7*s*t^5 - 1648924*ep^5*mtt*mWW^7*s*t^5 - 246352*ep^6*mtt*mWW^7*s*t^5 - 2392*mWW^8*s*t^5 - 12068*ep*mWW^8*s*t^5 - 2472*ep^2*mWW^8*s*t^5 + 123560*ep^3*mWW^8*s*t^5 + 258608*ep^4*mWW^8*s*t^5 + 119468*ep^5*mWW^8*s*t^5 - 36912*ep^6*mWW^8*s*t^5 - 27944*mtt^7*s^2*t^5 - 72632*ep*mtt^7*s^2*t^5 + 568274*ep^2*mtt^7*s^2*t^5 + 3181430*ep^3*mtt^7*s^2*t^5 + 6306258*ep^4*mtt^7*s^2*t^5 + 5679786*ep^5*mtt^7*s^2*t^5 + 1957788*ep^6*mtt^7*s^2*t^5 - 84848*mtt^6*mWW*s^2*t^5 - 271085*ep*mtt^6*mWW*s^2*t^5 + 1963976*ep^2*mtt^6*mWW*s^2*t^5 + 12202664*ep^3*mtt^6*mWW*s^2*t^5 + 25649190*ep^4*mtt^6*mWW*s^2*t^5 + 24092565*ep^5*mtt^6*mWW*s^2*t^5 + 8577618*ep^6*mtt^6*mWW*s^2*t^5 + 238660*mtt^5*mWW^2*s^2*t^5 + 735730*ep*mtt^5*mWW^2*s^2*t^5 - 3265294*ep^2*mtt^5*mWW^2*s^2*t^5 - 20619194*ep^3*mtt^5*mWW^2*s^2*t^5 - 41384078*ep^4*mtt^5*mWW^2*s^2*t^5 - 36885944*ep^5*mtt^5*mWW^2*s^2*t^5 - 12417304*ep^6*mtt^5*mWW^2*s^2*t^5 + 10976*mtt^4*mWW^3*s^2*t^5 + 222101*ep*mtt^4*mWW^3*s^2*t^5 - 1418380*ep^2*mtt^4*mWW^3*s^2*t^5 - 12618324*ep^3*mtt^4*mWW^3*s^2*t^5 - 30931074*ep^4*mtt^4*mWW^3*s^2*t^5 - 31951289*ep^5*mtt^4*mWW^3*s^2*t^5 - 12154666*ep^6*mtt^4*mWW^3*s^2*t^5 - 268290*mtt^3*mWW^4*s^2*t^5 - 1100574*ep*mtt^3*mWW^4*s^2*t^5 + 2985358*ep^2*mtt^3*mWW^4*s^2*t^5 + 25660434*ep^3*mtt^3*mWW^4*s^2*t^5 + 56595972*ep^4*mtt^3*mWW^4*s^2*t^5 + 52786740*ep^5*mtt^3*mWW^4*s^2*t^5 + 18029768*ep^6*mtt^3*mWW^4*s^2*t^5 + 127592*mtt^2*mWW^5*s^2*t^5 + 425298*ep*mtt^2*mWW^5*s^2*t^5 - 694298*ep^2*mtt^2*mWW^5*s^2*t^5 - 6066162*ep^3*mtt^2*mWW^5*s^2*t^5 - 12110982*ep^4*mtt^2*mWW^5*s^2*t^5 - 9723552*ep^5*mtt^2*mWW^5*s^2*t^5 - 2541576*ep^6*mtt^2*mWW^5*s^2*t^5 + 13738*mtt*mWW^6*s^2*t^5 + 111114*ep*mtt*mWW^6*s^2*t^5 - 143950*ep^2*mtt*mWW^6*s^2*t^5 - 2251314*ep^3*mtt*mWW^6*s^2*t^5 - 5224656*ep^4*mtt*mWW^6*s^2*t^5 - 4769208*ep^5*mtt*mWW^6*s^2*t^5 - 1567548*ep^6*mtt*mWW^6*s^2*t^5 - 9884*mWW^7*s^2*t^5 - 48256*ep*mWW^7*s^2*t^5 + 27722*ep^2*mWW^7*s^2*t^5 + 613026*ep^3*mWW^7*s^2*t^5 + 1301562*ep^4*mWW^7*s^2*t^5 + 959158*ep^5*mWW^7*s^2*t^5 + 183888*ep^6*mWW^7*s^2*t^5 + 48664*mtt^6*s^3*t^5 + 125832*ep*mtt^6*s^3*t^5 - 991998*ep^2*mtt^6*s^3*t^5 - 5538106*ep^3*mtt^6*s^3*t^5 - 10962238*ep^4*mtt^6*s^3*t^5 - 9862118*ep^5*mtt^6*s^3*t^5 - 3396036*ep^6*mtt^6*s^3*t^5 + 138704*mtt^5*mWW*s^3*t^5 + 431292*ep*mtt^5*mWW*s^3*t^5 - 3165128*ep^2*mtt^5*mWW*s^3*t^5 - 19390396*ep^3*mtt^5*mWW*s^3*t^5 - 40431728*ep^4*mtt^5*mWW*s^3*t^5 - 37741168*ep^5*mtt^5*mWW*s^3*t^5 - 13364456*ep^6*mtt^5*mWW*s^3*t^5 - 270820*mtt^4*mWW^2*s^3*t^5 - 807252*ep*mtt^4*mWW^2*s^3*t^5 + 3617822*ep^2*mtt^4*mWW^2*s^3*t^5 + 22295118*ep^3*mtt^4*mWW^2*s^3*t^5 + 44109554*ep^4*mtt^4*mWW^2*s^3*t^5 + 38873374*ep^5*mtt^4*mWW^2*s^3*t^5 + 12961340*ep^6*mtt^4*mWW^2*s^3*t^5 - 83972*mtt^3*mWW^3*s^3*t^5 - 457342*ep*mtt^3*mWW^3*s^3*t^5 + 2328808*ep^2*mtt^3*mWW^3*s^3*t^5 + 18571480*ep^3*mtt^3*mWW^3*s^3*t^5 + 42833520*ep^4*mtt^3*mWW^3*s^3*t^5 + 42414694*ep^5*mtt^3*mWW^3*s^3*t^5 + 15601644*ep^6*mtt^3*mWW^3*s^3*t^5 + 225906*mtt^2*mWW^4*s^3*t^5 + 851284*ep*mtt^2*mWW^4*s^3*t^5 - 2464258*ep^2*mtt^2*mWW^4*s^3*t^5 - 19625294*ep^3*mtt^2*mWW^4*s^3*t^5 - 42147380*ep^4*mtt^2*mWW^4*s^3*t^5 - 38689310*ep^5*mtt^2*mWW^4*s^3*t^5 - 13073700*ep^6*mtt^2*mWW^4*s^3*t^5 - 47570*mtt*mWW^5*s^3*t^5 - 115280*ep*mtt*mWW^5*s^3*t^5 + 243518*ep^2*mtt*mWW^5*s^3*t^5 + 1299262*ep^3*mtt*mWW^5*s^3*t^5 + 1941464*ep^4*mtt*mWW^5*s^3*t^5 + 1064962*ep^5*mtt*mWW^5*s^3*t^5 + 58636*ep^6*mtt*mWW^5*s^3*t^5 - 9988*mWW^6*s^3*t^5 - 57700*ep*mWW^6*s^3*t^5 + 62320*ep^2*mWW^6*s^3*t^5 + 981012*ep^3*mWW^6*s^3*t^5 + 2234932*ep^4*mWW^6*s^3*t^5 + 1979416*ep^5*mWW^6*s^3*t^5 + 608792*ep^6*mWW^6*s^3*t^5 - 51800*mtt^5*s^4*t^5 - 133000*ep*mtt^5*s^4*t^5 + 1059310*ep^2*mtt^5*s^4*t^5 + 5891690*ep^3*mtt^5*s^4*t^5 + 11639950*ep^4*mtt^5*s^4*t^5 + 10455830*ep^5*mtt^5*s^4*t^5 + 3595620*ep^6*mtt^5*s^4*t^5 - 137040*mtt^4*mWW*s^4*t^5 - 413345*ep*mtt^4*mWW*s^4*t^5 + 3078500*ep^2*mtt^4*mWW*s^4*t^5 + 18560900*ep^3*mtt^4*mWW*s^4*t^5 + 38347930*ep^4*mtt^4*mWW*s^4*t^5 + 35540205*ep^5*mtt^4*mWW*s^4*t^5 + 12507810*ep^6*mtt^4*mWW*s^4*t^5 + 163450*mtt^3*mWW^2*s^4*t^5 + 461768*ep*mtt^3*mWW^2*s^4*t^5 - 2072618*ep^2*mtt^3*mWW^2*s^4*t^5 - 12271402*ep^3*mtt^3*mWW^2*s^4*t^5 - 23635116*ep^4*mtt^3*mWW^2*s^4*t^5 - 20364406*ep^5*mtt^3*mWW^2*s^4*t^5 - 6652700*ep^6*mtt^3*mWW^2*s^4*t^5 + 97480*mtt^2*mWW^3*s^4*t^5 + 403530*ep*mtt^2*mWW^3*s^4*t^5 - 1924984*ep^2*mtt^2*mWW^3*s^4*t^5 - 14127536*ep^3*mtt^2*mWW^3*s^4*t^5 - 31113996*ep^4*mtt^2*mWW^3*s^4*t^5 - 29799778*ep^5*mtt^2*mWW^3*s^4*t^5 - 10667916*ep^6*mtt^2*mWW^3*s^4*t^5 - 88314*mtt*mWW^4*s^4*t^5 - 295516*ep*mtt*mWW^4*s^4*t^5 + 960874*ep^2*mtt*mWW^4*s^4*t^5 + 6829630*ep^3*mtt*mWW^4*s^4*t^5 + 14061864*ep^4*mtt*mWW^4*s^4*t^5 + 12574854*ep^5*mtt*mWW^4*s^4*t^5 + 4172192*ep^6*mtt*mWW^4*s^4*t^5 + 3036*mWW^5*s^4*t^5 - 8583*ep*mWW^5*s^4*t^5 - 7406*ep^2*mWW^5*s^4*t^5 + 282970*ep^3*mWW^5*s^4*t^5 + 849740*ep^4*mWW^5*s^4*t^5 + 909581*ep^5*mWW^5*s^4*t^5 + 343398*ep^6*mWW^5*s^4*t^5 + 34216*mtt^4*s^5*t^5 + 86968*ep*mtt^4*s^5*t^5 - 702898*ep^2*mtt^4*s^5*t^5 - 3888598*ep^3*mtt^4*s^5*t^5 - 7661682*ep^4*mtt^4*s^5*t^5 - 6867210*ep^5*mtt^4*s^5*t^5 - 2356956*ep^6*mtt^4*s^5*t^5 + 82480*mtt^3*mWW*s^5*t^5 + 240214*ep*mtt^3*mWW*s^5*t^5 - 1821508*ep^2*mtt^3*mWW*s^5*t^5 - 10780288*ep^3*mtt^3*mWW*s^5*t^5 - 22033896*ep^4*mtt^3*mWW*s^5*t^5 - 20249574*ep^5*mtt^3*mWW*s^5*t^5 - 7075572*ep^6*mtt^3*mWW*s^5*t^5 - 45430*mtt^2*mWW^2*s^5*t^5 - 113890*ep*mtt^2*mWW^2*s^5*t^5 + 484270*ep^2*mtt^2*mWW^2*s^5*t^5 + 2576882*ep^3*mtt^2*mWW^2*s^5*t^5 + 4529552*ep^4*mtt^2*mWW^2*s^5*t^5 + 3569744*ep^5*mtt^2*mWW^2*s^5*t^5 + 1062616*ep^6*mtt^2*mWW^2*s^5*t^5 - 45734*mtt*mWW^3*s^5*t^5 - 161504*ep*mtt*mWW^3*s^5*t^5 + 780436*ep^2*mtt*mWW^3*s^5*t^5 + 5285472*ep^3*mtt*mWW^3*s^5*t^5 + 11163306*ep^4*mtt*mWW^3*s^5*t^5 + 10373648*ep^5*mtt*mWW^3*s^5*t^5 + 3624280*ep^6*mtt*mWW^3*s^5*t^5 + 12036*mWW^4*s^5*t^5 + 32174*ep*mWW^4*s^5*t^5 - 134852*ep^2*mWW^4*s^5*t^5 - 776588*ep^3*mWW^4*s^5*t^5 - 1459652*ep^4*mWW^4*s^5*t^5 - 1228554*ep^5*mWW^4*s^5*t^5 - 390068*ep^6*mWW^4*s^5*t^5 - 13496*mtt^3*s^6*t^5 - 33768*ep*mtt^3*s^6*t^5 + 279174*ep^2*mtt^3*s^6*t^5 + 1531922*ep^3*mtt^3*s^6*t^5 + 3005702*ep^4*mtt^3*s^6*t^5 + 2684878*ep^5*mtt^3*s^6*t^5 + 918708*ep^6*mtt^3*s^6*t^5 - 28624*mtt^2*mWW*s^6*t^5 - 79899*ep*mtt^2*mWW*s^6*t^5 + 620896*ep^2*mtt^2*mWW*s^6*t^5 + 3592544*ep^3*mtt^2*mWW*s^6*t^5 + 7247026*ep^4*mtt^2*mWW*s^6*t^5 + 6592427*ep^5*mtt^2*mWW*s^6*t^5 + 2283694*ep^6*mtt^2*mWW*s^6*t^5 + 1536*mtt*mWW^2*s^6*t^5 - 1710*ep*mtt*mWW^2*s^6*t^5 + 35622*ep^2*mtt*mWW^2*s^6*t^5 + 326810*ep^3*mtt*mWW^2*s^6*t^5 + 829786*ep^4*mtt*mWW^2*s^6*t^5 + 874244*ep^5*mtt*mWW^2*s^6*t^5 + 336448*ep^6*mtt*mWW^2*s^6*t^5 + 7560*mWW^3*s^6*t^5 + 22919*ep*mWW^3*s^6*t^5 - 121500*ep^2*mWW^3*s^6*t^5 - 745708*ep^3*mWW^3*s^6*t^5 - 1501238*ep^4*mWW^3*s^6*t^5 - 1348707*ep^5*mWW^3*s^6*t^5 - 459038*ep^6*mWW^3*s^6*t^5 + 2824*mtt^2*s^7*t^5 + 6872*ep*mtt^2*s^7*t^5 - 59114*ep^2*mtt^2*s^7*t^5 - 319870*ep^3*mtt^2*s^7*t^5 - 623018*ep^4*mtt^2*s^7*t^5 - 553186*ep^5*mtt^2*s^7*t^5 - 188268*ep^6*mtt^2*s^7*t^5 + 4848*mtt*mWW*s^7*t^5 + 12760*ep*mtt*mWW*s^7*t^5 - 103456*ep^2*mtt*mWW*s^7*t^5 - 580444*ep^3*mtt*mWW*s^7*t^5 - 1150640*ep^4*mtt*mWW*s^7*t^5 - 1032780*ep^5*mtt*mWW*s^7*t^5 - 353808*ep^6*mtt*mWW*s^7*t^5 + 1160*mWW^2*s^7*t^5 + 3808*ep*mWW^2*s^7*t^5 - 25214*ep^2*mWW^2*s^7*t^5 - 157558*ep^3*mWW^2*s^7*t^5 - 327438*ep^4*mWW^2*s^7*t^5 - 302802*ep^5*mWW^2*s^7*t^5 - 105876*ep^6*mWW^2*s^7*t^5 - 224*mtt*s^8*t^5 - 512*ep*mtt*s^8*t^5 + 4808*ep^2*mtt*s^8*t^5 + 25256*ep^3*mtt*s^8*t^5 + 48408*ep^4*mtt*s^8*t^5 + 42408*ep^5*mtt*s^8*t^5 + 14256*ep^6*mtt*s^8*t^5 - 224*mWW*s^8*t^5 - 512*ep*mWW*s^8*t^5 + 4808*ep^2*mWW*s^8*t^5 + 25256*ep^3*mWW*s^8*t^5 + 48408*ep^4*mWW*s^8*t^5 + 42408*ep^5*mWW*s^8*t^5 + 14256*ep^6*mWW*s^8*t^5 + 4016*mtt^8*t^6 + 11208*ep*mtt^8*t^6 - 77072*ep^2*mtt^8*t^6 - 447304*ep^3*mtt^8*t^6 - 897552*ep^4*mtt^8*t^6 - 814352*ep^5*mtt^8*t^6 - 282144*ep^6*mtt^8*t^6 + 496*mtt^7*mWW*t^6 + 4837*ep*mtt^7*mWW*t^6 - 68092*ep^2*mtt^7*mWW*t^6 - 473548*ep^3*mtt^7*mWW*t^6 - 1085754*ep^4*mtt^7*mWW*t^6 - 1080481*ep^5*mtt^7*mWW*t^6 - 400178*ep^6*mtt^7*mWW*t^6 - 30876*mtt^6*mWW^2*t^6 - 113107*ep*mtt^6*mWW^2*t^6 + 445256*ep^2*mtt^6*mWW^2*t^6 + 3183540*ep^3*mtt^6*mWW^2*t^6 + 6766958*ep^4*mtt^6*mWW^2*t^6 + 6290303*ep^5*mtt^6*mWW^2*t^6 + 2193958*ep^6*mtt^6*mWW^2*t^6 + 38880*mtt^5*mWW^3*t^6 + 130017*ep*mtt^5*mWW^3*t^6 - 263578*ep^2*mtt^5*mWW^3*t^6 - 2014970*ep^3*mtt^5*mWW^3*t^6 - 3927948*ep^4*mtt^5*mWW^3*t^6 - 3273439*ep^5*mtt^5*mWW^3*t^6 - 997874*ep^6*mtt^5*mWW^3*t^6 + 6232*mtt^4*mWW^4*t^6 + 67881*ep*mtt^4*mWW^4*t^6 - 163780*ep^2*mtt^4*mWW^4*t^6 - 2051068*ep^3*mtt^4*mWW^4*t^6 - 5143078*ep^4*mtt^4*mWW^4*t^6 - 5262477*ep^5*mtt^4*mWW^4*t^6 - 1966222*ep^6*mtt^4*mWW^4*t^6 - 33760*mtt^3*mWW^5*t^6 - 163998*ep*mtt^3*mWW^5*t^6 + 156100*ep^2*mtt^3*mWW^5*t^6 + 2444252*ep^3*mtt^3*mWW^5*t^6 + 5602868*ep^4*mtt^3*mWW^5*t^6 + 5091042*ep^5*mtt^3*mWW^5*t^6 + 1628552*ep^6*mtt^3*mWW^5*t^6 + 15364*mtt^2*mWW^6*t^6 + 57374*ep*mtt^2*mWW^6*t^6 - 41052*ep^2*mtt^2*mWW^6*t^6 - 580264*ep^3*mtt^2*mWW^6*t^6 - 1055232*ep^4*mtt^2*mWW^6*t^6 - 575518*ep^5*mtt^2*mWW^6*t^6 + 17744*ep^6*mtt^2*mWW^6*t^6 + 880*mtt*mWW^7*t^6 + 10756*ep*mtt*mWW^7*t^6 + 7762*ep^2*mtt*mWW^7*t^6 - 105862*ep^3*mtt*mWW^7*t^6 - 318550*ep^4*mtt*mWW^7*t^6 - 380398*ep^5*mtt*mWW^7*t^6 - 176652*ep^6*mtt*mWW^7*t^6 - 1232*mWW^8*t^6 - 4968*ep*mWW^8*t^6 + 4456*ep^2*mWW^8*t^6 + 45224*ep^3*mWW^8*t^6 + 58288*ep^4*mWW^8*t^6 + 5320*ep^5*mWW^8*t^6 - 17184*ep^6*mWW^8*t^6 - 25472*mtt^7*s*t^6 - 70720*ep*mtt^7*s*t^6 + 490200*ep^2*mtt^7*s*t^6 + 2835940*ep^3*mtt^7*s*t^6 + 5681768*ep^4*mtt^7*s*t^6 + 5148756*ep^5*mtt^7*s*t^6 + 1781928*ep^6*mtt^7*s*t^6 - 7408*mtt^6*mWW*s*t^6 - 40193*ep*mtt^6*mWW*s*t^6 + 452658*ep^2*mtt^6*mWW*s*t^6 + 3062826*ep^3*mtt^6*mWW*s*t^6 + 6872936*ep^4*mtt^6*mWW*s*t^6 + 6738375*ep^5*mtt^6*mWW*s*t^6 + 2467942*ep^6*mtt^6*mWW*s*t^6 + 148782*mtt^5*mWW^2*s*t^6 + 532434*ep*mtt^5*mWW^2*s*t^6 - 2139780*ep^2*mtt^5*mWW^2*s*t^6 - 15025648*ep^3*mtt^5*mWW^2*s*t^6 - 31711070*ep^4*mtt^5*mWW^2*s*t^6 - 29348258*ep^5*mtt^5*mWW^2*s*t^6 - 10207180*ep^6*mtt^5*mWW^2*s*t^6 - 133462*mtt^4*mWW^3*s*t^6 - 421931*ep*mtt^4*mWW^3*s*t^6 + 848932*ep^2*mtt^4*mWW^3*s*t^6 + 6087784*ep^3*mtt^4*mWW^3*s*t^6 + 11337444*ep^4*mtt^4*mWW^3*s*t^6 + 9023459*ep^5*mtt^4*mWW^3*s*t^6 + 2603918*ep^6*mtt^4*mWW^3*s*t^6 - 47562*mtt^3*mWW^4*s*t^6 - 318143*ep*mtt^3*mWW^4*s*t^6 + 718140*ep^2*mtt^3*mWW^4*s*t^6 + 8206912*ep^3*mtt^3*mWW^4*s*t^6 + 19812184*ep^4*mtt^3*mWW^4*s*t^6 + 19734727*ep^5*mtt^3*mWW^4*s*t^6 + 7201886*ep^6*mtt^3*mWW^4*s*t^6 + 88458*mtt^2*mWW^5*s*t^6 + 400756*ep*mtt^2*mWW^5*s*t^6 - 440136*ep^2*mtt^2*mWW^5*s*t^6 - 5986280*ep^3*mtt^2*mWW^5*s*t^6 - 13421250*ep^4*mtt^2*mWW^5*s*t^6 - 12052612*ep^5*mtt^2*mWW^5*s*t^6 - 3821848*ep^6*mtt^2*mWW^5*s*t^6 - 21540*mtt*mWW^6*s*t^6 - 69443*ep*mtt*mWW^6*s*t^6 + 70052*ep^2*mtt*mWW^6*s*t^6 + 684488*ep^3*mtt*mWW^6*s*t^6 + 1116466*ep^4*mtt*mWW^6*s*t^6 + 471531*ep^5*mtt*mWW^6*s*t^6 - 126306*ep^6*mtt*mWW^6*s*t^6 - 1796*mWW^7*s*t^6 - 12760*ep*mWW^7*s*t^6 + 382*ep^2*mWW^7*s*t^6 + 136890*ep^3*mWW^7*s*t^6 + 318466*ep^4*mWW^7*s*t^6 + 291190*ep^5*mWW^7*s*t^6 + 102348*ep^6*mWW^7*s*t^6 + 68496*mtt^6*s^2*t^6 + 188952*ep*mtt^6*s^2*t^6 - 1322688*ep^2*mtt^6*s^2*t^6 - 7622256*ep^3*mtt^6*s^2*t^6 - 15242016*ep^4*mtt^6*s^2*t^6 - 13791144*ep^5*mtt^6*s^2*t^6 - 4766544*ep^6*mtt^6*s^2*t^6 + 30528*mtt^5*mWW*s^2*t^6 + 130894*ep*mtt^5*mWW*s^2*t^6 - 1259834*ep^2*mtt^5*mWW*s^2*t^6 - 8312390*ep^3*mtt^5*mWW*s^2*t^6 - 18279758*ep^4*mtt^5*mWW*s^2*t^6 - 17666552*ep^5*mtt^5*mWW*s^2*t^6 - 6400232*ep^6*mtt^5*mWW*s^2*t^6 - 288146*mtt^4*mWW^2*s^2*t^6 - 1001807*ep*mtt^4*mWW^2*s^2*t^6 + 4133076*ep^2*mtt^4*mWW^2*s^2*t^6 + 28380976*ep^3*mtt^4*mWW^2*s^2*t^6 + 59355968*ep^4*mtt^4*mWW^2*s^2*t^6 + 54622015*ep^5*mtt^4*mWW^2*s^2*t^6 + 18925470*ep^6*mtt^4*mWW^2*s^2*t^6 + 161634*mtt^3*mWW^3*s^2*t^6 + 460251*ep*mtt^3*mWW^3*s^2*t^6 - 877952*ep^2*mtt^3*mWW^3*s^2*t^6 - 5452788*ep^3*mtt^3*mWW^3*s^2*t^6 - 8831444*ep^4*mtt^3*mWW^3*s^2*t^6 - 5877967*ep^5*mtt^3*mWW^3*s^2*t^6 - 1267174*ep^6*mtt^3*mWW^3*s^2*t^6 + 95458*mtt^2*mWW^4*s^2*t^6 + 508555*ep*mtt^2*mWW^4*s^2*t^6 - 1140182*ep^2*mtt^2*mWW^4*s^2*t^6 - 11892846*ep^3*mtt^2*mWW^4*s^2*t^6 - 27717930*ep^4*mtt^2*mWW^4*s^2*t^6 - 26937877*ep^5*mtt^2*mWW^4*s^2*t^6 - 9623162*ep^6*mtt^2*mWW^4*s^2*t^6 - 74538*mtt*mWW^5*s^2*t^6 - 309286*ep*mtt*mWW^5*s^2*t^6 + 406400*ep^2*mtt*mWW^5*s^2*t^6 + 4660008*ep^3*mtt*mWW^5*s^2*t^6 + 10122482*ep^4*mtt*mWW^5*s^2*t^6 + 8931926*ep^5*mtt*mWW^5*s^2*t^6 + 2794048*ep^6*mtt*mWW^5*s^2*t^6 + 6568*mWW^6*s^2*t^6 + 14921*ep*mWW^6*s^2*t^6 - 26996*ep^2*mWW^6*s^2*t^6 - 126064*ep^3*mWW^6*s^2*t^6 - 111702*ep^4*mWW^6*s^2*t^6 + 71999*ep^5*mWW^6*s^2*t^6 + 107290*ep^6*mWW^6*s^2*t^6 - 100960*mtt^5*s^3*t^6 - 276240*ep*mtt^5*s^3*t^6 + 1957960*ep^2*mtt^5*s^3*t^6 + 11227820*ep^3*mtt^5*s^3*t^6 + 22397880*ep^4*mtt^5*s^3*t^6 + 20226700*ep^5*mtt^5*s^3*t^6 + 6978840*ep^6*mtt^5*s^3*t^6 - 58880*mtt^4*mWW*s^3*t^6 - 220834*ep*mtt^4*mWW*s^3*t^6 + 1892748*ep^2*mtt^4*mWW*s^3*t^6 + 12193864*ep^3*mtt^4*mWW*s^3*t^6 + 26304392*ep^4*mtt^4*mWW*s^3*t^6 + 25069906*ep^5*mtt^4*mWW*s^3*t^6 + 8985620*ep^6*mtt^4*mWW*s^3*t^6 + 282314*mtt^3*mWW^2*s^3*t^6 + 945291*ep*mtt^3*mWW^2*s^3*t^6 - 4038954*ep^2*mtt^3*mWW^2*s^3*t^6 - 26939178*ep^3*mtt^3*mWW^2*s^3*t^6 - 55659942*ep^4*mtt^3*mWW^2*s^3*t^6 - 50824417*ep^5*mtt^3*mWW^2*s^3*t^6 - 17516410*ep^6*mtt^3*mWW^2*s^3*t^6 - 73050*mtt^2*mWW^3*s^3*t^6 - 150119*ep*mtt^2*mWW^3*s^3*t^6 + 174612*ep^2*mtt^2*mWW^3*s^3*t^6 - 15168*ep^3*mtt^2*mWW^3*s^3*t^6 - 2230624*ep^4*mtt^2*mWW^3*s^3*t^6 - 3739409*ep^5*mtt^2*mWW^3*s^3*t^6 - 1824706*ep^6*mtt^2*mWW^3*s^3*t^6 - 73008*mtt*mWW^4*s^3*t^6 - 333610*ep*mtt*mWW^4*s^3*t^6 + 780946*ep^2*mtt*mWW^4*s^3*t^6 + 7364974*ep^3*mtt*mWW^4*s^3*t^6 + 16561670*ep^4*mtt*mWW^4*s^3*t^6 + 15710068*ep^5*mtt*mWW^4*s^3*t^6 + 5499824*ep^6*mtt*mWW^4*s^3*t^6 + 19780*mWW^5*s^3*t^6 + 72416*ep*mWW^5*s^3*t^6 - 121712*ep^2*mWW^5*s^3*t^6 - 1116368*ep^3*mWW^5*s^3*t^6 - 2305020*ep^4*mWW^5*s^3*t^6 - 1975056*ep^5*mWW^5*s^3*t^6 - 603752*ep^6*mWW^5*s^3*t^6 + 87760*mtt^4*s^4*t^6 + 237560*ep*mtt^4*s^4*t^6 - 1711440*ep^2*mtt^4*s^4*t^6 - 9751880*ep^3*mtt^4*s^4*t^6 - 19392400*ep^4*mtt^4*s^4*t^6 - 17468160*ep^5*mtt^4*s^4*t^6 - 6013440*ep^6*mtt^4*s^4*t^6 + 61040*mtt^3*mWW*s^4*t^6 + 208961*ep*mtt^3*mWW*s^4*t^6 - 1642592*ep^2*mtt^3*mWW*s^4*t^6 - 10333896*ep^3*mtt^3*mWW*s^4*t^6 - 21877318*ep^4*mtt^3*mWW*s^4*t^6 - 20564769*ep^5*mtt^3*mWW*s^4*t^6 - 7292770*ep^6*mtt^3*mWW*s^4*t^6 - 142746*mtt^2*mWW^2*s^4*t^6 - 452766*ep*mtt^2*mWW^2*s^4*t^6 + 2037366*ep^2*mtt^2*mWW^2*s^4*t^6 + 13035058*ep^3*mtt^2*mWW^2*s^4*t^6 + 26450348*ep^4*mtt^2*mWW^2*s^4*t^6 + 23869196*ep^5*mtt^2*mWW^2*s^4*t^6 + 8158840*ep^6*mtt^2*mWW^2*s^4*t^6 + 646*mtt*mWW^3*s^4*t^6 - 42876*ep*mtt*mWW^3*s^4*t^6 + 206794*ep^2*mtt*mWW^3*s^4*t^6 + 2112414*ep^3*mtt*mWW^3*s^4*t^6 + 5245544*ep^4*mtt*mWW^3*s^4*t^6 + 5386078*ep^5*mtt*mWW^3*s^4*t^6 + 2024632*ep^6*mtt*mWW^3*s^4*t^6 + 18880*mWW^4*s^4*t^6 + 75317*ep*mWW^4*s^4*t^6 - 195124*ep^2*mWW^4*s^4*t^6 - 1627972*ep^3*mWW^4*s^4*t^6 - 3512846*ep^4*mWW^4*s^4*t^6 - 3244441*ep^5*mWW^4*s^4*t^6 - 1112326*ep^6*mWW^4*s^4*t^6 - 44736*mtt^3*s^5*t^6 - 119328*ep*mtt^3*s^5*t^6 + 878952*ep^2*mtt^3*s^5*t^6 + 4965564*ep^3*mtt^3*s^5*t^6 + 9832152*ep^4*mtt^3*s^5*t^6 + 8825772*ep^5*mtt^3*s^5*t^6 + 3028824*ep^6*mtt^3*s^5*t^6 - 34416*mtt^2*mWW*s^5*t^6 - 109501*ep*mtt^2*mWW*s^5*t^6 + 809690*ep^2*mtt^2*mWW*s^5*t^6 + 4964522*ep^3*mtt^2*mWW*s^5*t^6 + 10309976*ep^4*mtt^2*mWW*s^5*t^6 + 9554867*ep^5*mtt^2*mWW*s^5*t^6 + 3351518*ep^6*mtt^2*mWW*s^5*t^6 + 32480*mtt*mWW^2*s^5*t^6 + 93359*ep*mtt*mWW^2*s^5*t^6 - 462810*ep^2*mtt*mWW^2*s^5*t^6 - 2749486*ep^3*mtt*mWW^2*s^5*t^6 - 5391140*ep^4*mtt*mWW^2*s^5*t^6 - 4753729*ep^5*mtt*mWW^2*s^5*t^6 - 1598178*ep^6*mtt*mWW^2*s^5*t^6 + 5352*mWW^3*s^5*t^6 + 24658*ep*mWW^3*s^5*t^6 - 88808*ep^2*mWW^3*s^5*t^6 - 717272*ep^3*mWW^3*s^5*t^6 - 1592972*ep^4*mWW^3*s^5*t^6 - 1518722*ep^5*mWW^3*s^5*t^6 - 538796*ep^6*mWW^3*s^5*t^6 + 12272*mtt^2*s^6*t^6 + 32040*ep*mtt^2*s^6*t^6 - 243680*ep^2*mtt^2*s^6*t^6 - 1360000*ep^3*mtt^2*s^6*t^6 - 2676288*ep^4*mtt^2*s^6*t^6 - 2390216*ep^5*mtt^2*s^6*t^6 - 816528*ep^6*mtt^2*s^6*t^6 + 9568*mtt*mWW*s^6*t^6 + 28284*ep*mtt*mWW*s^6*t^6 - 202730*ep^2*mtt*mWW*s^6*t^6 - 1202982*ep^3*mtt*mWW*s^6*t^6 - 2444114*ep^4*mtt*mWW*s^6*t^6 - 2229174*ep^5*mtt*mWW*s^6*t^6 - 772452*ep^6*mtt*mWW*s^6*t^6 - 1808*mWW^2*s^6*t^6 - 3404*ep*mWW^2*s^6*t^6 + 25846*ep^2*mWW^2*s^6*t^6 + 114738*ep^3*mWW^2*s^6*t^6 + 188878*ep^4*mWW^2*s^6*t^6 + 144890*ep^5*mWW^2*s^6*t^6 + 43500*ep^6*mWW^2*s^6*t^6 - 1376*mtt*s^7*t^6 - 3472*ep*mtt*s^7*t^6 + 27768*ep^2*mtt*s^7*t^6 + 152116*ep^3*mtt*s^7*t^6 + 296456*ep^4*mtt*s^7*t^6 + 262644*ep^5*mtt*s^7*t^6 + 89064*ep^6*mtt*s^7*t^6 - 928*mWW*s^7*t^6 - 2448*ep*mWW*s^7*t^6 + 18152*ep^2*mWW*s^7*t^6 + 101604*ep^3*mWW*s^7*t^6 + 199640*ep^4*mWW*s^7*t^6 + 177828*ep^5*mWW*s^7*t^6 + 60552*ep^6*mWW*s^7*t^6 - 7120*mtt^7*t^7 - 21152*ep*mtt^7*t^7 + 128876*ep^2*mtt^7*t^7 + 775444*ep^3*mtt^7*t^7 + 1573268*ep^4*mtt^7*t^7 + 1436068*ep^5*mtt^7*t^7 + 499416*ep^6*mtt^7*t^7 + 9864*mtt^6*mWW*t^7 + 29517*ep*mtt^6*mWW*t^7 - 65364*ep^2*mtt^6*mWW*t^7 - 422468*ep^3*mtt^6*mWW*t^7 - 766034*ep^4*mtt^6*mWW*t^7 - 625841*ep^5*mtt^6*mWW*t^7 - 198378*ep^6*mtt^6*mWW*t^7 + 20088*mtt^5*mWW^2*t^7 + 86716*ep*mtt^5*mWW^2*t^7 - 332306*ep^2*mtt^5*mWW^2*t^7 - 2588226*ep^3*mtt^5*mWW^2*t^7 - 5706198*ep^4*mtt^5*mWW^2*t^7 - 5424418*ep^5*mtt^5*mWW^2*t^7 - 1921336*ep^6*mtt^5*mWW^2*t^7 - 44152*mtt^4*mWW^3*t^7 - 179486*ep*mtt^4*mWW^3*t^7 + 312914*ep^2*mtt^4*mWW^3*t^7 + 3045150*ep^3*mtt^4*mWW^3*t^7 + 6621370*ep^4*mtt^4*mWW^3*t^7 + 6088216*ep^5*mtt^4*mWW^3*t^7 + 2069444*ep^6*mtt^4*mWW^3*t^7 + 18944*mtt^3*mWW^4*t^7 + 54550*ep*mtt^3*mWW^4*t^7 - 30624*ep^2*mtt^3*mWW^4*t^7 - 241448*ep^3*mtt^3*mWW^4*t^7 - 164368*ep^4*mtt^3*mWW^4*t^7 + 200746*ep^5*mtt^3*mWW^4*t^7 + 206408*ep^6*mtt^3*mWW^4*t^7 + 8760*mtt^2*mWW^5*t^7 + 64647*ep*mtt^2*mWW^5*t^7 - 2768*ep^2*mtt^2*mWW^5*t^7 - 871784*ep^3*mtt^2*mWW^5*t^7 - 2328238*ep^4*mtt^2*mWW^5*t^7 - 2397175*ep^5*mtt^2*mWW^5*t^7 - 892338*ep^6*mtt^2*mWW^5*t^7 - 7528*mtt*mWW^6*t^7 - 37618*ep*mtt*mWW^6*t^7 - 2314*ep^2*mtt*mWW^6*t^7 + 337430*ep^3*mtt*mWW^6*t^7 + 783874*ep^4*mtt*mWW^6*t^7 + 669540*ep^5*mtt*mWW^6*t^7 + 190824*ep^6*mtt*mWW^6*t^7 + 1144*mWW^7*t^7 + 2826*ep*mWW^7*t^7 - 8414*ep^2*mWW^7*t^7 - 34098*ep^3*mWW^7*t^7 - 13674*ep^4*mWW^7*t^7 + 52864*ep^5*mWW^7*t^7 + 45960*ep^6*mWW^7*t^7 + 39120*mtt^6*s*t^7 + 115488*ep*mtt^6*s*t^7 - 710860*ep^2*mtt^6*s*t^7 - 4258612*ep^3*mtt^6*s*t^7 - 8622524*ep^4*mtt^6*s*t^7 - 7857836*ep^5*mtt^6*s*t^7 - 2728776*ep^6*mtt^6*s*t^7 - 40448*mtt^5*mWW*s*t^7 - 117904*ep*mtt^5*mWW*s*t^7 + 234146*ep^2*mtt^5*mWW*s*t^7 + 1471870*ep^3*mtt^5*mWW*s*t^7 + 2531842*ep^4*mtt^5*mWW*s*t^7 + 1960034*ep^5*mtt^5*mWW*s*t^7 + 591228*ep^6*mtt^5*mWW*s*t^7 - 88212*mtt^4*mWW^2*s*t^7 - 365072*ep*mtt^4*mWW^2*s*t^7 + 1405612*ep^2*mtt^4*mWW^2*s*t^7 + 10708848*ep^3*mtt^4*mWW^2*s*t^7 + 23385544*ep^4*mtt^4*mWW^2*s*t^7 + 22109240*ep^5*mtt^4*mWW^2*s*t^7 + 7806520*ep^6*mtt^4*mWW^2*s*t^7 + 133908*mtt^3*mWW^3*s*t^7 + 523340*ep*mtt^3*mWW^3*s*t^7 - 979520*ep^2*mtt^3*mWW^3*s*t^7 - 8973152*ep^3*mtt^3*mWW^3*s*t^7 - 19226020*ep^4*mtt^3*mWW^3*s*t^7 - 17545700*ep^5*mtt^3*mWW^3*s*t^7 - 5941768*ep^6*mtt^3*mWW^3*s*t^7 - 30696*mtt^2*mWW^4*s*t^7 - 59728*ep*mtt^2*mWW^4*s*t^7 + 23078*ep^2*mtt^2*mWW^4*s*t^7 - 345354*ep^3*mtt^2*mWW^4*s*t^7 - 1730514*ep^4*mtt^2*mWW^4*s*t^7 - 2432046*ep^5*mtt^2*mWW^4*s*t^7 - 1134868*ep^6*mtt^2*mWW^4*s*t^7 - 19964*mtt*mWW^5*s*t^7 - 124132*ep*mtt*mWW^5*s*t^7 + 37194*ep^2*mtt*mWW^5*s*t^7 + 1671198*ep^3*mtt*mWW^5*s*t^7 + 4241574*ep^4*mtt*mWW^5*s*t^7 + 4217582*ep^5*mtt*mWW^5*s*t^7 + 1517140*ep^6*mtt*mWW^5*s*t^7 + 6292*mWW^6*s*t^7 + 28008*ep*mWW^6*s*t^7 - 9778*ep^2*mWW^6*s*t^7 - 275630*ep^3*mWW^6*s*t^7 - 581886*ep^4*mWW^6*s*t^7 - 453322*ep^5*mWW^6*s*t^7 - 110244*ep^6*mWW^6*s*t^7 - 88800*mtt^5*s^2*t^7 - 260160*ep*mtt^5*s^2*t^7 + 1621160*ep^2*mtt^5*s^2*t^7 + 9661400*ep^3*mtt^5*s^2*t^7 + 19513600*ep^4*mtt^5*s^2*t^7 + 17748160*ep^5*mtt^5*s^2*t^7 + 6152640*ep^6*mtt^5*s^2*t^7 + 61936*mtt^4*mWW*s^2*t^7 + 172638*ep*mtt^4*mWW*s^2*t^7 - 262408*ep^2*mtt^4*mWW*s^2*t^7 - 1535192*ep^3*mtt^4*mWW*s^2*t^7 - 2206788*ep^4*mtt^4*mWW*s^2*t^7 - 1344094*ep^5*mtt^4*mWW*s^2*t^7 - 298572*ep^6*mtt^4*mWW*s^2*t^7 + 150236*mtt^3*mWW^2*s^2*t^7 + 593618*ep*mtt^3*mWW^2*s^2*t^7 - 2315730*ep^2*mtt^3*mWW^2*s^2*t^7 - 17166674*ep^3*mtt^3*mWW^2*s^2*t^7 - 37060442*ep^4*mtt^3*mWW^2*s^2*t^7 - 34806216*ep^5*mtt^3*mWW^2*s^2*t^7 - 12242184*ep^6*mtt^3*mWW^2*s^2*t^7 - 142600*mtt^2*mWW^3*s^2*t^7 - 526601*ep*mtt^2*mWW^3*s^2*t^7 + 1086210*ep^2*mtt^2*mWW^3*s^2*t^7 + 9163206*ep^3*mtt^2*mWW^3*s^2*t^7 + 19198896*ep^4*mtt^2*mWW^3*s^2*t^7 + 17307915*ep^5*mtt^2*mWW^3*s^2*t^7 + 5820702*ep^6*mtt^2*mWW^3*s^2*t^7 + 8708*mtt*mWW^4*s^2*t^7 - 22822*ep*mtt*mWW^4*s^2*t^7 + 45832*ep^2*mtt*mWW^4*s^2*t^7 + 1209560*ep^3*mtt*mWW^4*s^2*t^7 + 3462956*ep^4*mtt*mWW^4*s^2*t^7 + 3823070*ep^5*mtt*mWW^4*s^2*t^7 + 1517608*ep^6*mtt*mWW^4*s^2*t^7 + 10520*mWW^5*s^2*t^7 + 56671*ep*mWW^5*s^2*t^7 - 33544*ep^2*mWW^5*s^2*t^7 - 775900*ep^3*mWW^5*s^2*t^7 - 1869182*ep^4*mWW^5*s^2*t^7 - 1794499*ep^5*mWW^5*s^2*t^7 - 623794*ep^6*mWW^5*s^2*t^7 + 106400*mtt^4*s^3*t^7 + 308800*ep*mtt^4*s^3*t^7 - 1953560*ep^2*mtt^4*s^3*t^7 - 11568360*ep^3*mtt^4*s^3*t^7 - 23294520*ep^4*mtt^4*s^3*t^7 - 21135640*ep^5*mtt^4*s^3*t^7 - 7311120*ep^6*mtt^4*s^3*t^7 - 40544*mtt^3*mWW*s^3*t^7 - 101852*ep*mtt^3*mWW*s^3*t^7 + 15428*ep^2*mtt^3*mWW*s^3*t^7 - 128636*ep^3*mtt^3*mWW*s^3*t^7 - 1170436*ep^4*mtt^3*mWW*s^3*t^7 - 1706536*ep^5*mtt^3*mWW*s^3*t^7 - 749952*ep^6*mtt^3*mWW*s^3*t^7 - 122316*mtt^2*mWW^2*s^3*t^7 - 457672*ep*mtt^2*mWW^2*s^3*t^7 + 1836170*ep^2*mtt^2*mWW^2*s^3*t^7 + 13129322*ep^3*mtt^2*mWW^2*s^3*t^7 + 27933390*ep^4*mtt^2*mWW^2*s^3*t^7 + 26013398*ep^5*mtt^2*mWW^2*s^3*t^7 + 9104092*ep^6*mtt^2*mWW^2*s^3*t^7 + 60084*mtt*mWW^3*s^3*t^7 + 201306*ep*mtt*mWW^3*s^3*t^7 - 484652*ep^2*mtt*mWW^3*s^3*t^7 - 3587684*ep^3*mtt*mWW^3*s^3*t^7 - 7212212*ep^4*mtt*mWW^3*s^3*t^7 - 6344830*ep^5*mtt*mWW^3*s^3*t^7 - 2101436*ep^6*mtt*mWW^3*s^3*t^7 + 3044*mWW^4*s^3*t^7 + 27910*ep*mWW^4*s^3*t^7 - 38718*ep^2*mWW^4*s^3*t^7 - 622694*ep^3*mWW^4*s^3*t^7 - 1564574*ep^4*mWW^4*s^3*t^7 - 1585152*ep^5*mWW^4*s^3*t^7 - 585368*ep^6*mWW^4*s^3*t^7 - 70800*mtt^3*s^4*t^7 - 203040*ep*mtt^3*s^4*t^7 + 1309180*ep^2*mtt^3*s^4*t^7 + 7691140*ep^3*mtt^3*s^4*t^7 + 15428180*ep^4*mtt^3*s^4*t^7 + 13955300*ep^5*mtt^3*s^4*t^7 + 4814040*ep^6*mtt^3*s^4*t^7 + 6536*mtt^2*mWW*s^4*t^7 + 6013*ep*mtt^2*mWW*s^4*t^7 + 167164*ep^2*mtt^2*mWW*s^4*t^7 + 1215380*ep^3*mtt^2*mWW*s^4*t^7 + 2924126*ep^4*mtt^2*mWW*s^4*t^7 + 2971447*ep^5*mtt^2*mWW*s^4*t^7 + 1104678*ep^6*mtt^2*mWW*s^4*t^7 + 46332*mtt*mWW^2*s^4*t^7 + 161198*ep*mtt*mWW^2*s^4*t^7 - 686068*ep^2*mtt*mWW^2*s^4*t^7 - 4652884*ep^3*mtt*mWW^2*s^4*t^7 - 9696640*ep^4*mtt*mWW^2*s^4*t^7 - 8923018*ep^5*mtt*mWW^2*s^4*t^7 - 3101032*ep^6*mtt*mWW^2*s^4*t^7 - 7240*mWW^3*s^4*t^7 - 18559*ep*mWW^3*s^4*t^7 + 65048*ep^2*mWW^3*s^4*t^7 + 352480*ep^3*mWW^3*s^4*t^7 + 617966*ep^4*mWW^3*s^4*t^7 + 494399*ep^5*mWW^3*s^4*t^7 + 153058*ep^6*mWW^3*s^4*t^7 + 24720*mtt^2*s^5*t^7 + 69792*ep*mtt^2*s^5*t^7 - 461276*ep^2*mtt^2*s^5*t^7 - 2682404*ep^3*mtt^2*s^5*t^7 - 5354188*ep^4*mtt^2*s^5*t^7 - 4823548*ep^5*mtt^2*s^5*t^7 - 1657896*ep^6*mtt^2*s^5*t^7 + 3872*mtt*mWW*s^5*t^7 + 15396*ep*mtt*mWW*s^5*t^7 - 109526*ep^2*mtt*mWW*s^5*t^7 - 728626*ep^3*mtt*mWW*s^5*t^7 - 1572798*ep^4*mtt*mWW*s^5*t^7 - 1492034*ep^5*mtt*mWW*s^5*t^7 - 531084*ep^6*mtt*mWW*s^5*t^7 - 6128*mWW^2*s^5*t^7 - 18788*ep*mWW^2*s^5*t^7 + 92322*ep^2*mWW^2*s^5*t^7 + 569614*ep^3*mWW^2*s^5*t^7 + 1144346*ep^4*mWW^2*s^5*t^7 + 1031014*ep^5*mWW^2*s^5*t^7 + 353940*ep^6*mWW^2*s^5*t^7 - 3520*mtt*s^6*t^7 - 9728*ep*mtt*s^6*t^7 + 66480*ep^2*mtt*s^6*t^7 + 381392*ep^3*mtt*s^6*t^7 + 756184*ep^4*mtt*s^6*t^7 + 677496*ep^5*mtt*s^6*t^7 + 231696*ep^6*mtt*s^6*t^7 - 1216*mWW*s^6*t^7 - 3808*ep*mWW*s^6*t^7 + 20560*ep^2*mWW*s^6*t^7 + 127672*ep^3*mWW*s^6*t^7 + 260088*ep^4*mWW*s^6*t^7 + 237024*ep^5*mWW*s^6*t^7 + 82080*ep^6*mWW*s^6*t^7 + 7560*mtt^6*t^8 + 23868*ep*mtt^6*t^8 - 128504*ep^2*mtt^6*t^8 - 805136*ep^3*mtt^6*t^8 - 1652872*ep^4*mtt^6*t^8 - 1518172*ep^5*mtt^6*t^8 - 529944*ep^6*mtt^6*t^8 - 16568*mtt^5*mWW*t^8 - 57257*ep*mtt^5*mWW*t^8 + 156028*ep^2*mtt^5*mWW*t^8 + 1143540*ep^3*mtt^5*mWW*t^8 + 2354910*ep^4*mtt^5*mWW*t^8 + 2146141*ep^5*mtt^5*mWW*t^8 + 744182*ep^6*mtt^5*mWW*t^8 + 556*mtt^4*mWW^2*t^8 - 8213*ep*mtt^4*mWW^2*t^8 + 96576*ep^2*mtt^4*mWW^2*t^8 + 756772*ep^3*mtt^4*mWW^2*t^8 + 1770190*ep^4*mtt^4*mWW^2*t^8 + 1744089*ep^5*mtt^4*mWW^2*t^8 + 629678*ep^6*mtt^4*mWW^2*t^8 + 21604*mtt^3*mWW^3*t^8 + 105261*ep*mtt^3*mWW^3*t^8 - 140320*ep^2*mtt^3*mWW^3*t^8 - 1771620*ep^3*mtt^3*mWW^3*t^8 - 4101742*ep^4*mtt^3*mWW^3*t^8 - 3934433*ep^5*mtt^3*mWW^3*t^8 - 1388622*ep^6*mtt^3*mWW^3*t^8 - 15868*mtt^2*mWW^4*t^8 - 70659*ep*mtt^2*mWW^4*t^8 + 19608*ep^2*mtt^2*mWW^4*t^8 + 693420*ep^3*mtt^2*mWW^4*t^8 + 1605170*ep^4*mtt^2*mWW^4*t^8 + 1477207*ep^5*mtt^2*mWW^4*t^8 + 489970*ep^6*mtt^2*mWW^4*t^8 + 2180*mtt*mWW^5*t^8 + 1464*ep*mtt*mWW^5*t^8 - 13740*ep^2*mtt*mWW^5*t^8 + 13632*ep^3*mtt*mWW^5*t^8 + 155816*ep^4*mtt*mWW^5*t^8 + 249832*ep^5*mtt*mWW^5*t^8 + 125584*ep^6*mtt*mWW^5*t^8 + 536*mWW^6*t^8 + 5536*ep*mWW^6*t^8 + 10352*ep^2*mWW^6*t^8 - 30608*ep^3*mWW^6*t^8 - 131472*ep^4*mWW^6*t^8 - 164664*ep^5*mWW^6*t^8 - 70848*ep^6*mWW^6*t^8 - 35040*mtt^5*s*t^8 - 109904*ep*mtt^5*s*t^8 + 598416*ep^2*mtt^5*s*t^8 + 3730072*ep^3*mtt^5*s*t^8 + 7639824*ep^4*mtt^5*s*t^8 + 7004392*ep^5*mtt^5*s*t^8 + 2441040*ep^6*mtt^5*s*t^8 + 59752*mtt^4*mWW*s*t^8 + 202975*ep*mtt^4*mWW*s*t^8 - 572418*ep^2*mtt^4*mWW*s*t^8 - 4103926*ep^3*mtt^4*mWW*s*t^8 - 8389312*ep^4*mtt^4*mWW*s*t^8 - 7608033*ep^5*mtt^4*mWW*s*t^8 - 2628366*ep^6*mtt^4*mWW*s*t^8 + 6972*mtt^3*mWW^2*s*t^8 + 57649*ep*mtt^3*mWW^2*s*t^8 - 364688*ep^2*mtt^3*mWW^2*s*t^8 - 2893976*ep^3*mtt^3*mWW^2*s*t^8 - 6643798*ep^4*mtt^3*mWW^2*s*t^8 - 6475265*ep^5*mtt^3*mWW^2*s*t^8 - 2326878*ep^6*mtt^3*mWW^2*s*t^8 - 53732*mtt^2*mWW^3*s*t^8 - 249243*ep*mtt^2*mWW^3*s*t^8 + 373306*ep^2*mtt^2*mWW^3*s*t^8 + 4283934*ep^3*mtt^2*mWW^3*s*t^8 + 9764764*ep^4*mtt^2*mWW^3*s*t^8 + 9306517*ep^5*mtt^2*mWW^3*s*t^8 + 3277286*ep^6*mtt^2*mWW^3*s*t^8 + 22740*mtt*mWW^4*s*t^8 + 93895*ep*mtt*mWW^4*s*t^8 - 47364*ep^2*mtt*mWW^4*s*t^8 - 953900*ep^3*mtt*mWW^4*s*t^8 - 2113734*ep^4*mtt*mWW^4*s*t^8 - 1898779*ep^5*mtt*mWW^4*s*t^8 - 618538*ep^6*mtt*mWW^4*s*t^8 - 692*mWW^5*s*t^8 + 4628*ep*mWW^5*s*t^8 + 12748*ep^2*mWW^5*s*t^8 - 62204*ep^3*mWW^5*s*t^8 - 257744*ep^4*mWW^5*s*t^8 - 328832*ep^5*mWW^5*s*t^8 - 144544*ep^6*mWW^5*s*t^8 + 64560*mtt^4*s^2*t^8 + 200936*ep*mtt^4*s^2*t^8 - 1108624*ep^2*mtt^4*s^2*t^8 - 6868928*ep^3*mtt^4*s^2*t^8 - 14030576*ep^4*mtt^4*s^2*t^8 - 12835848*ep^5*mtt^4*s^2*t^8 - 4464720*ep^6*mtt^4*s^2*t^8 - 79784*mtt^3*mWW*s^2*t^8 - 264487*ep*mtt^3*mWW*s^2*t^8 + 783726*ep^2*mtt^3*mWW*s^2*t^8 + 5450074*ep^3*mtt^3*mWW*s^2*t^8 + 11026412*ep^4*mtt^3*mWW*s^2*t^8 + 9930069*ep^5*mtt^3*mWW*s^2*t^8 + 3412518*ep^6*mtt^3*mWW*s^2*t^8 - 20036*mtt^2*mWW^2*s^2*t^8 - 107603*ep*mtt^2*mWW^2*s^2*t^8 + 505454*ep^2*mtt^2*mWW^2*s^2*t^8 + 3995134*ep^3*mtt^2*mWW^2*s^2*t^8 + 8998632*ep^4*mtt^2*mWW^2*s^2*t^8 + 8675725*ep^5*mtt^2*mWW^2*s^2*t^8 + 3102438*ep^6*mtt^2*mWW^2*s^2*t^8 + 42548*mtt*mWW^3*s^2*t^8 + 185466*ep*mtt*mWW^3*s^2*t^8 - 323056*ep^2*mtt*mWW^3*s^2*t^8 - 3301220*ep^3*mtt*mWW^3*s^2*t^8 - 7371040*ep^4*mtt*mWW^3*s^2*t^8 - 6965062*ep^5*mtt*mWW^3*s^2*t^8 - 2445348*ep^6*mtt*mWW^3*s^2*t^8 - 7288*mWW^4*s^2*t^8 - 26344*ep*mWW^4*s^2*t^8 + 24084*ep^2*mWW^4*s^2*t^8 + 280692*ep^3*mWW^4*s^2*t^8 + 573196*ep^4*mWW^4*s^2*t^8 + 489556*ep^5*mWW^4*s^2*t^8 + 153144*ep^6*mWW^4*s^2*t^8 - 59040*mtt^3*s^3*t^8 - 182064*ep*mtt^3*s^3*t^8 + 1020416*ep^2*mtt^3*s^3*t^8 + 6277712*ep^3*mtt^3*s^3*t^8 + 12781504*ep^4*mtt^3*s^3*t^8 + 11662912*ep^5*mtt^3*s^3*t^8 + 4047360*ep^6*mtt^3*s^3*t^8 + 46520*mtt^2*mWW*s^3*t^8 + 148181*ep*mtt^2*mWW*s^3*t^8 - 476950*ep^2*mtt^2*mWW*s^3*t^8 - 3162066*ep^3*mtt^2*mWW*s^3*t^8 - 6292464*ep^4*mtt^2*mWW*s^3*t^8 - 5603419*ep^5*mtt^2*mWW*s^3*t^8 - 1909178*ep^6*mtt^2*mWW*s^3*t^8 + 16932*mtt*mWW^2*s^3*t^8 + 75111*ep*mtt*mWW^2*s^3*t^8 - 303148*ep^2*mtt*mWW^2*s^3*t^8 - 2335428*ep^3*mtt*mWW^2*s^3*t^8 - 5146630*ep^4*mtt*mWW^2*s^3*t^8 - 4902011*ep^5*mtt*mWW^2*s^3*t^8 - 1742954*ep^6*mtt*mWW^2*s^3*t^8 - 10420*mWW^3*s^3*t^8 - 41484*ep*mWW^3*s^3*t^8 + 90070*ep^2*mWW^3*s^3*t^8 + 788906*ep^3*mWW^3*s^3*t^8 + 1708018*ep^4*mWW^3*s^3*t^8 + 1592978*ep^5*mWW^3*s^3*t^8 + 556684*ep^6*mWW^3*s^3*t^8 + 26760*mtt^2*s^4*t^8 + 81596*ep*mtt^2*s^4*t^8 - 466104*ep^2*mtt^2*s^4*t^8 - 2843248*ep^3*mtt^2*s^4*t^8 - 5766216*ep^4*mtt^2*s^4*t^8 - 5244988*ep^5*mtt^2*s^4*t^8 - 1815000*ep^6*mtt^2*s^4*t^8 - 9856*mtt*mWW*s^4*t^8 - 28516*ep*mtt*mWW*s^4*t^8 + 112254*ep^2*mtt*mWW*s^4*t^8 + 671914*ep^3*mtt*mWW*s^4*t^8 + 1288390*ep^4*mtt*mWW*s^4*t^8 + 1118058*ep^5*mtt*mWW*s^4*t^8 + 373356*ep^6*mtt*mWW*s^4*t^8 - 4424*mWW^2*s^4*t^8 - 16944*ep*mWW^2*s^4*t^8 + 65806*ep^2*mWW^2*s^4*t^8 + 477498*ep^3*mWW^2*s^4*t^8 + 1021606*ep^4*mWW^2*s^4*t^8 + 957462*ep^5*mWW^2*s^4*t^8 + 337716*ep^6*mWW^2*s^4*t^8 - 4800*mtt*s^5*t^8 - 14432*ep*mtt*s^5*t^8 + 84400*ep^2*mtt*s^5*t^8 + 509528*ep^3*mtt*s^5*t^8 + 1028336*ep^4*mtt*s^5*t^8 + 931704*ep^5*mtt*s^5*t^8 + 321264*ep^6*mtt*s^5*t^8 - 64*mWW*s^5*t^8 - 896*ep*mWW*s^5*t^8 - 2640*ep^2*mWW*s^5*t^8 + 464*ep^3*mWW*s^5*t^8 + 12064*ep^4*mWW*s^5*t^8 + 17184*ep^5*mWW*s^5*t^8 + 7488*ep^6*mWW*s^5*t^8 - 4808*mtt^5*t^9 - 16104*ep*mtt^5*t^9 + 76370*ep^2*mtt^5*t^9 + 500710*ep^3*mtt^5*t^9 + 1040850*ep^4*mtt^5*t^9 + 962186*ep^5*mtt^5*t^9 + 337116*ep^6*mtt^5*t^9 + 12704*mtt^4*mWW*t^9 + 48124*ep*mtt^4*mWW*t^9 - 119800*ep^2*mtt^4*mWW*t^9 - 966272*ep^3*mtt^4*mWW*t^9 - 2062864*ep^4*mtt^4*mWW*t^9 - 1922684*ep^5*mtt^4*mWW*t^9 - 676536*ep^6*mtt^4*mWW*t^9 - 8488*mtt^3*mWW^2*t^9 - 32246*ep*mtt^3*mWW^2*t^9 + 13898*ep^2*mtt^3*mWW^2*t^9 + 271746*ep^3*mtt^3*mWW^2*t^9 + 585182*ep^4*mtt^3*mWW^2*t^9 + 537716*ep^5*mtt^3*mWW^2*t^9 + 188544*ep^6*mtt^3*mWW^2*t^9 - 2680*mtt^2*mWW^3*t^9 - 19446*ep*mtt^2*mWW^3*t^9 + 23494*ep^2*mtt^2*mWW^3*t^9 + 380074*ep^3*mtt^2*mWW^3*t^9 + 934602*ep^4*mtt^2*mWW^3*t^9 + 927860*ep^5*mtt^2*mWW^3*t^9 + 335568*ep^6*mtt^2*mWW^3*t^9 + 4048*mtt*mWW^4*t^9 + 23654*ep*mtt*mWW^4*t^9 + 8668*ep^2*mtt*mWW^4*t^9 - 213848*ep^3*mtt*mWW^4*t^9 - 577544*ep^4*mtt*mWW^4*t^9 - 589062*ep^5*mtt*mWW^4*t^9 - 216204*ep^6*mtt*mWW^4*t^9 - 776*mWW^5*t^9 - 3982*ep*mWW^5*t^9 - 2630*ep^2*mWW^5*t^9 + 27590*ep^3*mWW^5*t^9 + 79774*ep^4*mWW^5*t^9 + 83984*ep^5*mWW^5*t^9 + 31512*ep^6*mWW^5*t^9 + 18104*mtt^4*s*t^9 + 60280*ep*mtt^4*s*t^9 - 288990*ep^2*mtt^4*s*t^9 - 1884682*ep^3*mtt^4*s*t^9 - 3908894*ep^4*mtt^4*s*t^9 - 3607014*ep^5*mtt^4*s*t^9 - 1261764*ep^6*mtt^4*s*t^9 - 36752*mtt^3*mWW*s*t^9 - 136580*ep*mtt^3*mWW*s*t^9 + 364366*ep^2*mtt^3*mWW*s*t^9 + 2840230*ep^3*mtt^3*mWW*s*t^9 + 6018454*ep^4*mtt^3*mWW*s*t^9 + 5585134*ep^5*mtt^3*mWW*s*t^9 + 1958844*ep^6*mtt^3*mWW*s*t^9 + 15888*mtt^2*mWW^2*s*t^9 + 57240*ep*mtt^2*mWW^2*s*t^9 - 24722*ep^2*mtt^2*mWW^2*s*t^9 - 435946*ep^3*mtt^2*mWW^2*s*t^9 - 890482*ep^4*mtt^2*mWW^2*s*t^9 - 786494*ep^5*mtt^2*mWW^2*s*t^9 - 268668*ep^6*mtt^2*mWW^2*s*t^9 + 6064*mtt*mWW^3*s*t^9 + 37116*ep*mtt*mWW^3*s*t^9 - 48662*ep^2*mtt*mWW^3*s*t^9 - 697506*ep^3*mtt*mWW^3*s*t^9 - 1680062*ep^4*mtt*mWW^3*s*t^9 - 1655106*ep^5*mtt*mWW^3*s*t^9 - 597444*ep^6*mtt*mWW^3*s*t^9 - 3304*mWW^4*s*t^9 - 18056*ep*mWW^4*s*t^9 - 1992*ep^2*mWW^4*s*t^9 + 177904*ep^3*mWW^4*s*t^9 + 460984*ep^4*mWW^4*s*t^9 + 463480*ep^5*mWW^4*s*t^9 + 169032*ep^6*mWW^4*s*t^9 - 25464*mtt^3*s^2*t^9 - 84216*ep*mtt^3*s^2*t^9 + 408750*ep^2*mtt^3*s^2*t^9 + 2649786*ep^3*mtt^3*s^2*t^9 + 5481582*ep^4*mtt^3*s^2*t^9 + 5047926*ep^5*mtt^3*s^2*t^9 + 1762596*ep^6*mtt^3*s^2*t^9 + 36576*mtt^2*mWW*s^2*t^9 + 132148*ep*mtt^2*mWW*s^2*t^9 - 391212*ep^2*mtt^2*mWW*s^2*t^9 - 2909084*ep^3*mtt^2*mWW*s^2*t^9 - 6102372*ep^4*mtt^2*mWW*s^2*t^9 - 5630648*ep^5*mtt^2*mWW*s^2*t^9 - 1966416*ep^6*mtt^2*mWW*s^2*t^9 - 8016*mtt*mWW^2*s^2*t^9 - 25958*ep*mtt*mWW^2*s^2*t^9 + 8108*ep^2*mtt*mWW^2*s^2*t^9 + 133360*ep^3*mtt*mWW^2*s^2*t^9 + 216784*ep^4*mtt*mWW^2*s^2*t^9 + 151150*ep^5*mtt*mWW^2*s^2*t^9 + 42204*ep^6*mtt*mWW^2*s^2*t^9 - 3096*mWW^3*s^2*t^9 - 16470*ep*mWW^3*s^2*t^9 + 25234*ep^2*mWW^3*s^2*t^9 + 308594*ep^3*mWW^3*s^2*t^9 + 723782*ep^4*mWW^3*s^2*t^9 + 705556*ep^5*mWW^3*s^2*t^9 + 253776*ep^6*mWW^3*s^2*t^9 + 15848*mtt^2*s^3*t^9 + 52008*ep*mtt^2*s^3*t^9 - 256010*ep^2*mtt^2*s^3*t^9 - 1648366*ep^3*mtt^2*s^3*t^9 - 3399882*ep^4*mtt^2*s^3*t^9 - 3123554*ep^5*mtt^2*s^3*t^9 - 1088364*ep^6*mtt^2*s^3*t^9 - 13712*mtt*mWW*s^3*t^9 - 47052*ep*mtt*mWW*s^3*t^9 + 168526*ep^2*mtt*mWW*s^3*t^9 + 1162566*ep^3*mtt*mWW*s^3*t^9 + 2400838*ep^4*mtt*mWW*s^3*t^9 + 2196630*ep^5*mtt*mWW*s^3*t^9 + 762444*ep^6*mtt*mWW*s^3*t^9 + 616*mWW^2*s^3*t^9 + 964*ep*mWW^2*s^3*t^9 + 2716*ep^2*mWW^2*s^3*t^9 + 30840*ep^3*mWW^2*s^3*t^9 + 88516*ep^4*mWW^2*s^3*t^9 + 97628*ep^5*mWW^2*s^3*t^9 + 37920*ep^6*mWW^2*s^3*t^9 - 3680*mtt*s^4*t^9 - 11968*ep*mtt*s^4*t^9 + 59880*ep^2*mtt*s^4*t^9 + 382552*ep^3*mtt*s^4*t^9 + 786344*ep^4*mtt*s^4*t^9 + 720456*ep^5*mtt*s^4*t^9 + 250416*ep^6*mtt*s^4*t^9 + 1184*mWW*s^4*t^9 + 3360*ep*mWW*s^4*t^9 - 21880*ep^2*mWW*s^4*t^9 - 127440*ep^3*mWW*s^4*t^9 - 254056*ep^4*mWW*s^4*t^9 - 228432*ep^5*mWW*s^4*t^9 - 78336*ep^6*mWW*s^4*t^9 + 1696*mtt^4*t^10 + 6016*ep*mtt^4*t^10 - 25032*ep^2*mtt^4*t^10 - 172704*ep^3*mtt^4*t^10 - 363784*ep^4*mtt^4*t^10 - 338512*ep^5*mtt^4*t^10 - 119040*ep^6*mtt^4*t^10 - 4896*mtt^3*mWW*t^10 - 20080*ep*mtt^3*mWW*t^10 + 42864*ep^2*mtt^3*mWW*t^10 + 384904*ep^3*mtt^3*mWW*t^10 + 844008*ep^4*mtt^3*mWW*t^10 + 797760*ep^5*mtt^3*mWW*t^10 + 282960*ep^6*mtt^3*mWW*t^10 + 4512*mtt^2*mWW^2*t^10 + 20368*ep*mtt^2*mWW^2*t^10 - 12800*ep^2*mtt^2*mWW^2*t^10 - 240664*ep^3*mtt^2*mWW^2*t^10 - 561496*ep^4*mtt^2*mWW^2*t^10 - 542880*ep^5*mtt^2*mWW^2*t^10 - 195120*ep^6*mtt^2*mWW^2*t^10 - 1120*mtt*mWW^3*t^10 - 4560*ep*mtt*mWW^3*t^10 - 2864*ep^2*mtt*mWW^3*t^10 + 17432*ep^3*mtt*mWW^3*t^10 + 46104*ep^4*mtt*mWW^3*t^10 + 46528*ep^5*mtt*mWW^3*t^10 + 17520*ep^6*mtt*mWW^3*t^10 - 192*mWW^4*t^10 - 1744*ep*mWW^4*t^10 - 2168*ep^2*mWW^4*t^10 + 11032*ep^3*mWW^4*t^10 + 35168*ep^4*mWW^4*t^10 + 37104*ep^5*mWW^4*t^10 + 13680*ep^6*mWW^4*t^10 - 4896*mtt^3*s*t^10 - 17296*ep*mtt^3*s*t^10 + 72552*ep^2*mtt^3*s*t^10 + 498452*ep^3*mtt^3*s*t^10 + 1048152*ep^4*mtt^3*s*t^10 + 974036*ep^5*mtt^3*s*t^10 + 342120*ep^6*mtt^3*s*t^10 + 10400*mtt^2*mWW*s*t^10 + 41616*ep*mtt^2*mWW*s*t^10 - 99576*ep^2*mtt^2*mWW*s*t^10 - 844588*ep^3*mtt^2*mWW*s*t^10 - 1834160*ep^4*mtt^2*mWW*s*t^10 - 1725332*ep^5*mtt^2*mWW*s*t^10 - 609960*ep^6*mtt^2*mWW*s*t^10 - 6112*mtt*mWW^2*s*t^10 - 26544*ep*mtt*mWW^2*s*t^10 + 24856*ep^2*mtt*mWW^2*s*t^10 + 346844*ep^3*mtt*mWW^2*s*t^10 + 788328*ep^4*mtt*mWW^2*s*t^10 + 752908*ep^5*mtt*mWW^2*s*t^10 + 268440*ep^6*mtt*mWW^2*s*t^10 + 608*mWW^3*s*t^10 + 2224*ep*mWW^3*s*t^10 + 2168*ep^2*mWW^3*s*t^10 - 708*ep^3*mWW^3*s*t^10 - 2320*ep^4*mWW^3*s*t^10 - 1612*ep^5*mWW^3*s*t^10 - 600*ep^6*mWW^3*s*t^10 + 4704*mtt^2*s^2*t^10 + 16544*ep*mtt^2*s^2*t^10 - 70008*ep^2*mtt^2*s^2*t^10 - 478792*ep^3*mtt^2*s^2*t^10 - 1004952*ep^4*mtt^2*s^2*t^10 - 932536*ep^5*mtt^2*s^2*t^10 - 327120*ep^6*mtt^2*s^2*t^10 - 6496*mtt*mWW*s^2*t^10 - 24880*ep*mtt*mWW*s^2*t^10 + 72224*ep^2*mtt*mWW*s^2*t^10 + 561752*ep^3*mtt*mWW*s^2*t^10 + 1201856*ep^4*mtt*mWW*s^2*t^10 + 1122584*ep^5*mtt*mWW*s^2*t^10 + 395040*ep^6*mtt*mWW*s^2*t^10 + 1792*mWW^2*s^2*t^10 + 7312*ep*mWW^2*s^2*t^10 - 11176*ep^2*mWW^2*s^2*t^10 - 113808*ep^3*mWW^2*s^2*t^10 - 249192*ep^4*mWW^2*s^2*t^10 - 233728*ep^5*mWW^2*s^2*t^10 - 82320*ep^6*mWW^2*s^2*t^10 - 1504*mtt*s^3*t^10 - 5264*ep*mtt*s^3*t^10 + 22488*ep^2*mtt*s^3*t^10 + 153044*ep^3*mtt*s^3*t^10 + 320584*ep^4*mtt*s^3*t^10 + 297012*ep^5*mtt*s^3*t^10 + 104040*ep^6*mtt*s^3*t^10 + 992*mWW*s^3*t^10 + 3344*ep*mWW*s^3*t^10 - 15512*ep^2*mWW*s^3*t^10 - 102068*ep^3*mWW*s^3*t^10 - 211704*ep^4*mWW*s^3*t^10 - 195012*ep^5*mWW*s^3*t^10 - 68040*ep^6*mWW*s^3*t^10 - 256*mtt^3*t^11 - 960*ep*mtt^3*t^11 + 3488*ep^2*mtt^3*t^11 + 25488*ep^3*mtt^3*t^11 + 54440*ep^4*mtt^3*t^11 + 51000*ep^5*mtt^3*t^11 + 18000*ep^6*mtt^3*t^11 + 768*mtt^2*mWW*t^11 + 3392*ep*mtt^2*mWW*t^11 - 5984*ep^2*mtt^2*mWW*t^11 - 61040*ep^3*mtt^2*mWW*t^11 - 137176*ep^4*mtt^2*mWW*t^11 - 131160*ep^5*mtt^2*mWW*t^11 - 46800*ep^6*mtt^2*mWW*t^11 - 768*mtt*mWW^2*t^11 - 3904*ep*mtt*mWW^2*t^11 + 1504*ep^2*mtt*mWW^2*t^11 + 45616*ep^3*mtt*mWW^2*t^11 + 111032*ep^4*mtt*mWW^2*t^11 + 109320*ep^5*mtt*mWW^2*t^11 + 39600*ep^6*mtt*mWW^2*t^11 + 256*mWW^3*t^11 + 1472*ep*mWW^3*t^11 + 992*ep^2*mWW^3*t^11 - 10064*ep^3*mWW^3*t^11 - 28296*ep^4*mWW^3*t^11 - 29160*ep^5*mWW^3*t^11 - 10800*ep^6*mWW^3*t^11 + 512*mtt^2*s*t^11 + 1920*ep*mtt^2*s*t^11 - 6976*ep^2*mtt^2*s*t^11 - 50976*ep^3*mtt^2*s*t^11 - 108880*ep^4*mtt^2*s*t^11 - 102000*ep^5*mtt^2*s*t^11 - 36000*ep^6*mtt^2*s*t^11 - 1024*mtt*mWW*s*t^11 - 4352*ep*mtt*mWW*s*t^11 + 9472*ep^2*mtt*mWW*s*t^11 + 86528*ep^3*mtt*mWW*s*t^11 + 191616*ep^4*mtt*mWW*s*t^11 + 182160*ep^5*mtt*mWW*s*t^11 + 64800*ep^6*mtt*mWW*s*t^11 + 512*mWW^2*s*t^11 + 2432*ep*mWW^2*s*t^11 - 2496*ep^2*mWW^2*s*t^11 - 35552*ep^3*mWW^2*s*t^11 - 82736*ep^4*mWW^2*s*t^11 - 80160*ep^5*mWW^2*s*t^11 - 28800*ep^6*mWW^2*s*t^11 - 256*mtt*s^2*t^11 - 960*ep*mtt*s^2*t^11 + 3488*ep^2*mtt*s^2*t^11 + 25488*ep^3*mtt*s^2*t^11 + 54440*ep^4*mtt*s^2*t^11 + 51000*ep^5*mtt*s^2*t^11 + 18000*ep^6*mtt*s^2*t^11 + 256*mWW*s^2*t^11 + 960*ep*mWW*s^2*t^11 - 3488*ep^2*mWW*s^2*t^11 - 25488*ep^3*mWW*s^2*t^11 - 54440*ep^4*mWW*s^2*t^11 - 51000*ep^5*mWW*s^2*t^11 - 18000*ep^6*mWW*s^2*t^11))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*mWW^2*s^4*(-mtt + mWW + s)^2*t*(-mWW + t)^4*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {-((1 + ep)*(mtt - s - 2*t)*(-mWW + t))/(2*(mtt - s - t)*(mtt - mWW - s - t)*t), (mtt^2 + 3*ep*mtt^2 - mtt*mWW - 3*ep*mtt*mWW - 2*mtt*s - 6*ep*mtt*s + mWW*s + 3*ep*mWW*s + s^2 + 3*ep*s^2 + 3*mtt*t - ep*mtt*t + 2*mWW*t + 6*ep*mWW*t - 3*s*t + ep*s*t - 4*t^2 - 2*ep*t^2)/(2*(mtt - s - t)*(mtt - mWW - s - t)*t), ((1 + 2*ep)^2*(-mtt + s)^2)/(s*t*(-mtt + s + t)*(-mtt + mWW + s + t)), -((mtt^3 + 3*ep*mtt^3 + 2*ep^2*mtt^3 - mtt^2*mWW - 3*ep*mtt^2*mWW - 2*ep^2*mtt^2*mWW - mtt^2*s - 4*ep*mtt^2*s - 3*ep^2*mtt^2*s + mtt*mWW*s + 3*ep*mtt*mWW*s + 2*ep^2*mtt*mWW*s + ep*mtt*s^2 + ep^2*mtt*s^2 + 13*mtt^2*t + 36*ep*mtt^2*t + 25*ep^2*mtt^2*t + mtt*mWW*t + 3*ep*mtt*mWW*t + 2*ep^2*mtt*mWW*t - 17*mtt*s*t - 45*ep*mtt*s*t - 30*ep^2*mtt*s*t + mWW*s*t + 3*ep*mWW*s*t + 2*ep^2*mWW*s*t + 2*s^2*t + 5*ep*s^2*t + 3*ep^2*s^2*t - 30*mtt*t^2 - 83*ep*mtt*t^2 - 57*ep^2*mtt*t^2 + 18*s*t^2 + 49*ep*s*t^2 + 33*ep^2*s*t^2 + 16*t^3 + 44*ep*t^3 + 30*ep^2*t^3)/(s*(mtt - s - t)*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), ((1 + 2*ep)*(1 + 4*ep)*mtt*(2*mtt^3 + 4*ep*mtt^3 - 2*mtt^2*mWW - 4*ep*mtt^2*mWW - 5*mtt^2*s - 11*ep*mtt^2*s + mtt*mWW*s + 3*ep*mtt*mWW*s + 3*mtt*s^2 + 7*ep*mtt*s^2 + mWW*s^2 + ep*mWW*s^2 + 5*mtt^2*t + 5*ep*mtt^2*t - 5*mtt*mWW*t - 5*ep*mtt*mWW*t - 3*mtt*s*t + ep*mtt*s*t + 11*mWW*s*t + 15*ep*mWW*s*t - 8*mtt*t^2 - 10*ep*mtt*t^2 + 8*mWW*t^2 + 10*ep*mWW*t^2))/((mtt - mWW)^2*s*(mtt - s - t)*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((ep*(1 + 4*ep)*(-mtt + s + 2*t))/(s*t*(-mtt + s + t)*(-mtt + mWW + s + t))), ((1 + 3*ep)*(1 + 4*ep)*(-(mtt*mWW) - 2*ep*mtt*mWW + mWW*s + 2*ep*mWW*s + 2*mtt*t + 3*ep*mtt*t - 2*s*t - 3*ep*s*t - 4*t^2 - 6*ep*t^2))/((1 + ep)*mWW^2*s^2*(-mtt + mWW + s + t)), (12*mtt^4*mWW^2*s + 74*ep*mtt^4*mWW^2*s + 150*ep^2*mtt^4*mWW^2*s + 100*ep^3*mtt^4*mWW^2*s - 16*mtt^3*mWW^3*s - 108*ep*mtt^3*mWW^3*s - 236*ep^2*mtt^3*mWW^3*s - 168*ep^3*mtt^3*mWW^3*s + 4*mtt^2*mWW^4*s + 34*ep*mtt^2*mWW^4*s + 86*ep^2*mtt^2*mWW^4*s + 68*ep^3*mtt^2*mWW^4*s - 18*mtt^3*mWW^2*s^2 - 99*ep*mtt^3*mWW^2*s^2 - 184*ep^2*mtt^3*mWW^2*s^2 - 115*ep^3*mtt^3*mWW^2*s^2 + 8*mtt^2*mWW^3*s^2 + 66*ep*mtt^2*mWW^3*s^2 + 168*ep^2*mtt^2*mWW^3*s^2 + 134*ep^3*mtt^2*mWW^3*s^2 - 6*mtt*mWW^4*s^2 - 47*ep*mtt*mWW^4*s^2 - 112*ep^2*mtt*mWW^4*s^2 - 83*ep^3*mtt*mWW^4*s^2 + 6*mtt^2*mWW^2*s^3 + 25*ep*mtt^2*mWW^2*s^3 + 34*ep^2*mtt^2*mWW^2*s^3 + 15*ep^3*mtt^2*mWW^2*s^3 + 8*mtt*mWW^3*s^3 + 42*ep*mtt*mWW^3*s^3 + 68*ep^2*mtt*mWW^3*s^3 + 34*ep^3*mtt*mWW^3*s^3 + 2*mWW^4*s^3 + 13*ep*mWW^4*s^3 + 26*ep^2*mWW^4*s^3 + 15*ep^3*mWW^4*s^3 - 12*mtt^5*mWW*t - 92*ep*mtt^5*mWW*t - 216*ep^2*mtt^5*mWW*t - 160*ep^3*mtt^5*mWW*t + 28*mtt^4*mWW^2*t + 218*ep*mtt^4*mWW^2*t + 518*ep^2*mtt^4*mWW^2*t + 388*ep^3*mtt^4*mWW^2*t - 20*mtt^3*mWW^3*t - 160*ep*mtt^3*mWW^3*t - 388*ep^2*mtt^3*mWW^3*t - 296*ep^3*mtt^3*mWW^3*t + 4*mtt^2*mWW^4*t + 34*ep*mtt^2*mWW^4*t + 86*ep^2*mtt^2*mWW^4*t + 68*ep^3*mtt^2*mWW^4*t - 18*mtt^4*mWW*s*t - 96*ep*mtt^4*mWW*s*t - 158*ep^2*mtt^4*mWW*s*t - 80*ep^3*mtt^4*mWW*s*t + 40*mtt^3*mWW^2*s*t + 188*ep*mtt^3*mWW^2*s*t + 258*ep^2*mtt^3*mWW^2*s*t + 98*ep^3*mtt^3*mWW^2*s*t - 22*mtt^2*mWW^3*s*t - 92*ep*mtt^2*mWW^3*s*t - 82*ep^2*mtt^2*mWW^3*s*t + 12*ep^3*mtt^2*mWW^3*s*t - 18*ep^2*mtt*mWW^4*s*t - 30*ep^3*mtt*mWW^4*s*t + 60*mtt^3*mWW*s^2*t + 370*ep*mtt^3*mWW*s^2*t + 732*ep^2*mtt^3*mWW*s^2*t + 470*ep^3*mtt^3*mWW*s^2*t - 92*mtt^2*mWW^2*s^2*t - 628*ep*mtt^2*mWW^2*s^2*t - 1340*ep^2*mtt^2*mWW^2*s^2*t - 924*ep^3*mtt^2*mWW^2*s^2*t + 104*mtt*mWW^3*s^2*t + 654*ep*mtt*mWW^3*s^2*t + 1308*ep^2*mtt*mWW^3*s^2*t + 854*ep^3*mtt*mWW^3*s^2*t - 8*mWW^4*s^2*t - 76*ep*mWW^4*s^2*t - 188*ep^2*mWW^4*s^2*t - 144*ep^3*mWW^4*s^2*t - 30*mtt^2*mWW*s^3*t - 182*ep*mtt^2*mWW*s^3*t - 358*ep^2*mtt^2*mWW*s^3*t - 230*ep^3*mtt^2*mWW*s^3*t + 12*mtt*mWW^2*s^3*t + 124*ep*mtt*mWW^2*s^3*t + 332*ep^2*mtt*mWW^2*s^3*t + 268*ep^3*mtt*mWW^2*s^3*t - 14*mWW^3*s^3*t - 102*ep*mWW^3*s^3*t - 230*ep^2*mWW^3*s^3*t - 166*ep^3*mWW^3*s^3*t + 36*mtt^5*t^2 + 276*ep*mtt^5*t^2 + 648*ep^2*mtt^5*t^2 + 480*ep^3*mtt^5*t^2 - 102*mtt^4*mWW*t^2 - 764*ep*mtt^4*mWW*t^2 - 1726*ep^2*mtt^4*mWW*t^2 - 1232*ep^3*mtt^4*mWW*t^2 + 102*mtt^3*mWW^2*t^2 + 747*ep*mtt^3*mWW^2*t^2 + 1602*ep^2*mtt^3*mWW^2*t^2 + 1077*ep^3*mtt^3*mWW^2*t^2 - 42*mtt^2*mWW^3*t^2 - 306*ep*mtt^2*mWW^3*t^2 - 618*ep^2*mtt^2*mWW^3*t^2 - 378*ep^3*mtt^2*mWW^3*t^2 + 6*mtt*mWW^4*t^2 + 47*ep*mtt*mWW^4*t^2 + 94*ep^2*mtt*mWW^4*t^2 + 53*ep^3*mtt*mWW^4*t^2 - 66*mtt^4*s*t^2 - 530*ep*mtt^4*s*t^2 - 1288*ep^2*mtt^4*s*t^2 - 980*ep^3*mtt^4*s*t^2 + 226*mtt^3*mWW*s*t^2 + 1852*ep*mtt^3*mWW*s*t^2 + 4422*ep^2*mtt^3*mWW*s*t^2 + 3276*ep^3*mtt^3*mWW*s*t^2 - 336*mtt^2*mWW^2*s*t^2 - 2511*ep*mtt^2*mWW^2*s*t^2 - 5620*ep^2*mtt^2*mWW^2*s*t^2 - 3973*ep^3*mtt^2*mWW^2*s*t^2 + 194*mtt*mWW^3*s*t^2 + 1346*ep*mtt*mWW^3*s*t^2 + 2854*ep^2*mtt*mWW^3*s*t^2 + 1942*ep^3*mtt*mWW^3*s*t^2 - 18*mWW^4*s*t^2 - 157*ep*mWW^4*s*t^2 - 368*ep^2*mWW^4*s*t^2 - 265*ep^3*mWW^4*s*t^2 + 30*mtt^3*s^2*t^2 + 281*ep*mtt^3*s^2*t^2 + 748*ep^2*mtt^3*s^2*t^2 + 605*ep^3*mtt^3*s^2*t^2 - 128*mtt^2*mWW*s^2*t^2 - 1094*ep*mtt^2*mWW*s^2*t^2 - 2696*ep^2*mtt^2*mWW*s^2*t^2 - 2042*ep^3*mtt^2*mWW*s^2*t^2 + 90*mtt*mWW^2*s^2*t^2 + 909*ep*mtt*mWW^2*s^2*t^2 + 2372*ep^2*mtt*mWW^2*s^2*t^2 + 1853*ep^3*mtt*mWW^2*s^2*t^2 - 72*mWW^3*s^2*t^2 - 496*ep*mWW^3*s^2*t^2 - 1064*ep^2*mWW^3*s^2*t^2 - 736*ep^3*mWW^3*s^2*t^2 - 27*ep*mtt^2*s^3*t^2 - 108*ep^2*mtt^2*s^3*t^2 - 105*ep^3*mtt^2*s^3*t^2 + 28*mtt*mWW*s^3*t^2 + 202*ep*mtt*mWW*s^3*t^2 + 464*ep^2*mtt*mWW*s^3*t^2 + 338*ep^3*mtt*mWW*s^3*t^2 - 12*mWW^2*s^3*t^2 - 95*ep*mWW^2*s^3*t^2 - 228*ep^2*mWW^2*s^3*t^2 - 169*ep^3*mWW^2*s^3*t^2 - 70*mtt^4*t^3 - 558*ep*mtt^4*t^3 - 1384*ep^2*mtt^4*t^3 - 1076*ep^3*mtt^4*t^3 + 218*mtt^3*mWW*t^3 + 1662*ep*mtt^3*mWW*t^3 + 3922*ep^2*mtt^3*mWW*t^3 + 2934*ep^3*mtt^3*mWW*t^3 - 234*mtt^2*mWW^2*t^3 - 1718*ep*mtt^2*mWW^2*t^3 - 3846*ep^2*mtt^2*mWW^2*t^3 - 2746*ep^3*mtt^2*mWW^2*t^3 + 94*mtt*mWW^3*t^3 + 682*ep*mtt*mWW^3*t^3 + 1462*ep^2*mtt*mWW^3*t^3 + 994*ep^3*mtt*mWW^3*t^3 - 8*mWW^4*t^3 - 68*ep*mWW^4*t^3 - 154*ep^2*mWW^4*t^3 - 106*ep^3*mWW^4*t^3 + 86*mtt^3*s*t^3 + 644*ep*mtt^3*s*t^3 + 1604*ep^2*mtt^3*s*t^3 + 1274*ep^3*mtt^3*s*t^3 - 186*mtt^2*mWW*s*t^3 - 1618*ep*mtt^2*mWW*s*t^3 - 4194*ep^2*mtt^2*mWW*s*t^3 - 3338*ep^3*mtt^2*mWW*s*t^3 + 198*mtt*mWW^2*s*t^3 + 1636*ep*mtt*mWW^2*s*t^3 + 3984*ep^2*mtt*mWW^2*s*t^3 + 3014*ep^3*mtt*mWW^2*s*t^3 - 98*mWW^3*s*t^3 - 662*ep*mWW^3*s*t^3 - 1394*ep^2*mWW^3*s*t^3 - 950*ep^3*mWW^3*s*t^3 - 28*mtt^2*s^2*t^3 - 184*ep*mtt^2*s^2*t^3 - 452*ep^2*mtt^2*s^2*t^3 - 368*ep^3*mtt^2*s^2*t^3 + 76*mtt*mWW*s^2*t^3 + 508*ep*mtt*mWW*s^2*t^3 + 1184*ep^2*mtt*mWW*s^2*t^3 + 896*ep^3*mtt*mWW*s^2*t^3 - 16*mWW^2*s^2*t^3 - 164*ep*mWW^2*s^2*t^3 - 476*ep^2*mWW^2*s^2*t^3 - 400*ep^3*mWW^2*s^2*t^3 + 36*mtt^3*t^4 + 327*ep*mtt^3*t^4 + 912*ep^2*mtt^3*t^4 + 765*ep^3*mtt^3*t^4 - 112*mtt^2*mWW*t^4 - 922*ep*mtt^2*mWW*t^4 - 2384*ep^2*mtt^2*mWW*t^4 - 1910*ep^3*mtt^2*mWW*t^4 + 116*mtt*mWW^2*t^4 + 863*ep*mtt*mWW^2*t^4 + 2032*ep^2*mtt*mWW^2*t^4 + 1525*ep^3*mtt*mWW^2*t^4 - 40*mWW^3*t^4 - 268*ep*mWW^3*t^4 - 560*ep^2*mWW^3*t^4 - 380*ep^3*mWW^3*t^4 - 36*mtt^2*s*t^4 - 229*ep*mtt^2*s*t^4 - 558*ep^2*mtt^2*s*t^4 - 449*ep^3*mtt^2*s*t^4 + 40*mtt*mWW*s*t^4 + 330*ep*mtt*mWW*s*t^4 + 956*ep^2*mtt*mWW*s*t^4 + 834*ep^3*mtt*mWW*s*t^4 - 4*mWW^2*s*t^4 - 101*ep*mWW^2*s*t^4 - 398*ep^2*mWW^2*s*t^4 - 385*ep^3*mWW^2*s*t^4 - 32*ep*mtt^2*t^5 - 150*ep^2*mtt^2*t^5 - 154*ep^3*mtt^2*t^5 + 64*ep*mtt*mWW*t^5 + 300*ep^2*mtt*mWW*t^5 + 308*ep^3*mtt*mWW*t^5 - 32*ep*mWW^2*t^5 - 150*ep^2*mWW^2*t^5 - 154*ep^3*mWW^2*t^5)/(4*(1 + ep)*(mtt - mWW)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep^2*(s + t)^2*(-6*mtt^3*mWW - 22*ep*mtt^3*mWW - 20*ep^2*mtt^3*mWW + 6*mtt^2*mWW^2 + 22*ep*mtt^2*mWW^2 + 20*ep^2*mtt^2*mWW^2 + 3*mtt^2*mWW*s + 14*ep*mtt^2*mWW*s + 15*ep^2*mtt^2*mWW*s - 7*mtt*mWW^2*s - 26*ep*mtt*mWW^2*s - 23*ep^2*mtt*mWW^2*s + 3*mtt*mWW*s^2 + 8*ep*mtt*mWW*s^2 + 5*ep^2*mtt*mWW*s^2 + mWW^2*s^2 + 4*ep*mWW^2*s^2 + 3*ep^2*mWW^2*s^2 + 18*mtt^3*t + 66*ep*mtt^3*t + 60*ep^2*mtt^3*t - 29*mtt^2*mWW*t - 94*ep*mtt^2*mWW*t - 77*ep^2*mtt^2*mWW*t + 11*mtt*mWW^2*t + 28*ep*mtt*mWW^2*t + 17*ep^2*mtt*mWW^2*t - 27*mtt^2*s*t - 102*ep*mtt^2*s*t - 95*ep^2*mtt^2*s*t + 60*mtt*mWW*s*t + 202*ep*mtt*mWW*s*t + 170*ep^2*mtt*mWW*s*t - 21*mWW^2*s*t - 64*ep*mWW^2*s*t - 51*ep^2*mWW^2*s*t + 9*mtt*s^2*t + 36*ep*mtt*s^2*t + 35*ep^2*mtt*s^2*t - 13*mWW*s^2*t - 48*ep*mWW*s^2*t - 43*ep^2*mWW*s^2*t - 25*mtt^2*t^2 - 104*ep*mtt^2*t^2 - 103*ep^2*mtt^2*t^2 + 41*mtt*mWW*t^2 + 150*ep*mtt*mWW*t^2 + 137*ep^2*mtt*mWW*t^2 - 16*mWW^2*t^2 - 46*ep*mWW^2*t^2 - 34*ep^2*mWW^2*t^2 + 7*mtt*s*t^2 + 44*ep*mtt*s*t^2 + 53*ep^2*mtt*s*t^2 - 15*mWW*s*t^2 - 68*ep*mWW*s*t^2 - 69*ep^2*mWW*s*t^2 + 8*mtt*t^3 + 42*ep*mtt*t^3 + 46*ep^2*mtt*t^3 - 8*mWW*t^3 - 42*ep*mWW*t^3 - 46*ep^2*mWW*t^3))/(2*(1 + ep)*(mtt - mWW)*s^3*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(-4*mtt^4*mWW - 18*ep*mtt^4*mWW - 20*ep^2*mtt^4*mWW + 12*mtt^3*mWW^2 + 60*ep*mtt^3*mWW^2 + 72*ep^2*mtt^3*mWW^2 - 8*mtt^2*mWW^3 - 42*ep*mtt^2*mWW^3 - 52*ep^2*mtt^2*mWW^3 + 16*mtt^3*mWW*s + 72*ep*mtt^3*mWW*s + 80*ep^2*mtt^3*mWW*s - 36*mtt^2*mWW^2*s - 180*ep*mtt^2*mWW^2*s - 216*ep^2*mtt^2*mWW^2*s + 16*mtt*mWW^3*s + 84*ep*mtt*mWW^3*s + 104*ep^2*mtt*mWW^3*s - 24*mtt^2*mWW*s^2 - 108*ep*mtt^2*mWW*s^2 - 120*ep^2*mtt^2*mWW*s^2 + 36*mtt*mWW^2*s^2 + 180*ep*mtt*mWW^2*s^2 + 216*ep^2*mtt*mWW^2*s^2 - 8*mWW^3*s^2 - 42*ep*mWW^3*s^2 - 52*ep^2*mWW^3*s^2 + 16*mtt*mWW*s^3 + 72*ep*mtt*mWW*s^3 + 80*ep^2*mtt*mWW*s^3 - 12*mWW^2*s^3 - 60*ep*mWW^2*s^3 - 72*ep^2*mWW^2*s^3 - 4*mWW*s^4 - 18*ep*mWW*s^4 - 20*ep^2*mWW*s^4 + 8*mtt^4*t + 32*ep*mtt^4*t + 30*ep^2*mtt^4*t - 8*mtt^3*mWW*t - 33*ep*mtt^3*mWW*t - 25*ep^2*mtt^3*mWW*t - 6*mtt^2*mWW^2*t - 28*ep*mtt^2*mWW^2*t - 40*ep^2*mtt^2*mWW^2*t + 10*mtt*mWW^3*t + 53*ep*mtt*mWW^3*t + 67*ep^2*mtt*mWW^3*t - 32*mtt^3*s*t - 128*ep*mtt^3*s*t - 120*ep^2*mtt^3*s*t + 24*mtt^2*mWW*s*t + 99*ep*mtt^2*mWW*s*t + 75*ep^2*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 56*ep*mtt*mWW^2*s*t + 80*ep^2*mtt*mWW^2*s*t - 10*mWW^3*s*t - 53*ep*mWW^3*s*t - 67*ep^2*mWW^3*s*t + 48*mtt^2*s^2*t + 192*ep*mtt^2*s^2*t + 180*ep^2*mtt^2*s^2*t - 24*mtt*mWW*s^2*t - 99*ep*mtt*mWW*s^2*t - 75*ep^2*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 28*ep*mWW^2*s^2*t - 40*ep^2*mWW^2*s^2*t - 32*mtt*s^3*t - 128*ep*mtt*s^3*t - 120*ep^2*mtt*s^3*t + 8*mWW*s^3*t + 33*ep*mWW*s^3*t + 25*ep^2*mWW*s^3*t + 8*s^4*t + 32*ep*s^4*t + 30*ep^2*s^4*t - 40*mtt^3*t^2 - 160*ep*mtt^3*t^2 - 150*ep^2*mtt^3*t^2 + 68*mtt^2*mWW*t^2 + 294*ep*mtt^2*mWW*t^2 + 280*ep^2*mtt^2*mWW*t^2 - 38*mtt*mWW^2*t^2 - 192*ep*mtt*mWW^2*t^2 - 208*ep^2*mtt*mWW^2*t^2 + 2*ep*mWW^3*t^2 + 2*ep^2*mWW^3*t^2 + 120*mtt^2*s*t^2 + 480*ep*mtt^2*s*t^2 + 450*ep^2*mtt^2*s*t^2 - 136*mtt*mWW*s*t^2 - 588*ep*mtt*mWW*s*t^2 - 560*ep^2*mtt*mWW*s*t^2 + 38*mWW^2*s*t^2 + 192*ep*mWW^2*s*t^2 + 208*ep^2*mWW^2*s*t^2 - 120*mtt*s^2*t^2 - 480*ep*mtt*s^2*t^2 - 450*ep^2*mtt*s^2*t^2 + 68*mWW*s^2*t^2 + 294*ep*mWW*s^2*t^2 + 280*ep^2*mWW*s^2*t^2 + 40*s^3*t^2 + 160*ep*s^3*t^2 + 150*ep^2*s^3*t^2 + 72*mtt^2*t^3 + 288*ep*mtt^2*t^3 + 270*ep^2*mtt^2*t^3 - 96*mtt*mWW*t^3 - 417*ep*mtt*mWW*t^3 - 405*ep^2*mtt*mWW*t^3 + 32*mWW^2*t^3 + 160*ep*mWW^2*t^3 + 176*ep^2*mWW^2*t^3 - 144*mtt*s*t^3 - 576*ep*mtt*s*t^3 - 540*ep^2*mtt*s*t^3 + 96*mWW*s*t^3 + 417*ep*mWW*s*t^3 + 405*ep^2*mWW*s*t^3 + 72*s^2*t^3 + 288*ep*s^2*t^3 + 270*ep^2*s^2*t^3 - 56*mtt*t^4 - 224*ep*mtt*t^4 - 210*ep^2*mtt*t^4 + 40*mWW*t^4 + 174*ep*mWW*t^4 + 170*ep^2*mWW*t^4 + 56*s*t^4 + 224*ep*s*t^4 + 210*ep^2*s*t^4 + 16*t^5 + 64*ep*t^5 + 60*ep^2*t^5)/(4*(1 + ep)*mWW^2*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (-3*ep^2*t*(2*mtt^3*mWW + 4*ep*mtt^3*mWW - 2*mtt^2*mWW^2 - 4*ep*mtt^2*mWW^2 - 6*mtt^2*mWW*s - 12*ep*mtt^2*mWW*s + 4*mtt*mWW^2*s + 8*ep*mtt*mWW^2*s + 6*mtt*mWW*s^2 + 12*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 - 4*ep*mWW^2*s^2 - 2*mWW*s^3 - 4*ep*mWW*s^3 - 4*mtt^3*t - 6*ep*mtt^3*t + 3*mtt^2*mWW*t + 3*ep*mtt^2*mWW*t + 3*mtt*mWW^2*t + 7*ep*mtt*mWW^2*t + 12*mtt^2*s*t + 18*ep*mtt^2*s*t - 6*mtt*mWW*s*t - 6*ep*mtt*mWW*s*t - 3*mWW^2*s*t - 7*ep*mWW^2*s*t - 12*mtt*s^2*t - 18*ep*mtt*s^2*t + 3*mWW*s^2*t + 3*ep*mWW*s^2*t + 4*s^3*t + 6*ep*s^3*t + 16*mtt^2*t^2 + 24*ep*mtt^2*t^2 - 19*mtt*mWW*t^2 - 29*ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 2*ep*mWW^2*t^2 - 32*mtt*s*t^2 - 48*ep*mtt*s*t^2 + 19*mWW*s*t^2 + 29*ep*mWW*s*t^2 + 16*s^2*t^2 + 24*ep*s^2*t^2 - 20*mtt*t^3 - 30*ep*mtt*t^3 + 14*mWW*t^3 + 22*ep*mWW*t^3 + 20*s*t^3 + 30*ep*s*t^3 + 8*t^4 + 12*ep*t^4))/(2*(1 + ep)*mWW^2*s^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3), (-6*mtt^4*mWW^4*s^3 - 46*ep*mtt^4*mWW^4*s^3 - 108*ep^2*mtt^4*mWW^4*s^3 - 80*ep^3*mtt^4*mWW^4*s^3 + 8*mtt^3*mWW^5*s^3 + 72*ep*mtt^3*mWW^5*s^3 + 184*ep^2*mtt^3*mWW^5*s^3 + 144*ep^3*mtt^3*mWW^5*s^3 - 2*mtt^2*mWW^6*s^3 - 26*ep*mtt^2*mWW^6*s^3 - 76*ep^2*mtt^2*mWW^6*s^3 - 64*ep^3*mtt^2*mWW^6*s^3 + 9*mtt^3*mWW^4*s^4 + 54*ep*mtt^3*mWW^4*s^4 + 113*ep^2*mtt^3*mWW^4*s^4 + 80*ep^3*mtt^3*mWW^4*s^4 - 4*mtt^2*mWW^5*s^4 - 48*ep*mtt^2*mWW^5*s^4 - 144*ep^2*mtt^2*mWW^5*s^4 - 124*ep^3*mtt^2*mWW^5*s^4 + 3*mtt*mWW^6*s^4 + 34*ep*mtt*mWW^6*s^4 + 95*ep^2*mtt*mWW^6*s^4 + 76*ep^3*mtt*mWW^6*s^4 - 3*mtt^2*mWW^4*s^5 - 8*ep*mtt^2*mWW^4*s^5 - 5*ep^2*mtt^2*mWW^4*s^5 - 4*mtt*mWW^5*s^5 - 24*ep*mtt*mWW^5*s^5 - 40*ep^2*mtt*mWW^5*s^5 - 20*ep^3*mtt*mWW^5*s^5 - mWW^6*s^5 - 8*ep*mWW^6*s^5 - 19*ep^2*mWW^6*s^5 - 12*ep^3*mWW^6*s^5 - 18*mtt^5*mWW^3*s^2*t - 138*ep*mtt^5*mWW^3*s^2*t - 324*ep^2*mtt^5*mWW^3*s^2*t - 240*ep^3*mtt^5*mWW^3*s^2*t + 24*mtt^4*mWW^4*s^2*t + 208*ep*mtt^4*mWW^4*s^2*t + 528*ep^2*mtt^4*mWW^4*s^2*t + 416*ep^3*mtt^4*mWW^4*s^2*t - 2*mtt^3*mWW^5*s^2*t - 42*ep*mtt^3*mWW^5*s^2*t - 148*ep^2*mtt^3*mWW^5*s^2*t - 144*ep^3*mtt^3*mWW^5*s^2*t - 4*mtt^2*mWW^6*s^2*t - 28*ep*mtt^2*mWW^6*s^2*t - 56*ep^2*mtt^2*mWW^6*s^2*t - 32*ep^3*mtt^2*mWW^6*s^2*t + 54*mtt^4*mWW^3*s^3*t + 414*ep*mtt^4*mWW^3*s^3*t + 972*ep^2*mtt^4*mWW^3*s^3*t + 720*ep^3*mtt^4*mWW^3*s^3*t - 72*mtt^3*mWW^4*s^3*t - 652*ep*mtt^3*mWW^4*s^3*t - 1660*ep^2*mtt^3*mWW^4*s^3*t - 1296*ep^3*mtt^3*mWW^4*s^3*t + 28*mtt^2*mWW^5*s^3*t + 290*ep*mtt^2*mWW^5*s^3*t + 766*ep^2*mtt^2*mWW^5*s^3*t + 612*ep^3*mtt^2*mWW^5*s^3*t + 6*mtt*mWW^6*s^3*t + 28*ep*mtt*mWW^6*s^3*t + 50*ep^2*mtt*mWW^6*s^3*t + 28*ep^3*mtt*mWW^6*s^3*t - 51*mtt^3*mWW^3*s^4*t - 376*ep*mtt^3*mWW^3*s^4*t - 869*ep^2*mtt^3*mWW^3*s^4*t - 640*ep^3*mtt^3*mWW^3*s^4*t + 60*mtt^2*mWW^4*s^4*t + 612*ep*mtt^2*mWW^4*s^4*t + 1624*ep^2*mtt^2*mWW^4*s^4*t + 1288*ep^3*mtt^2*mWW^4*s^4*t - 57*mtt*mWW^5*s^4*t - 512*ep*mtt*mWW^5*s^4*t - 1259*ep^2*mtt*mWW^5*s^4*t - 948*ep^3*mtt*mWW^5*s^4*t + 36*ep*mWW^6*s^4*t + 120*ep^2*mWW^6*s^4*t + 108*ep^3*mWW^6*s^4*t + 15*mtt^2*mWW^3*s^5*t + 100*ep*mtt^2*mWW^3*s^5*t + 221*ep^2*mtt^2*mWW^3*s^5*t + 160*ep^3*mtt^2*mWW^3*s^5*t - 6*mtt*mWW^4*s^5*t - 92*ep*mtt*mWW^4*s^5*t - 286*ep^2*mtt*mWW^4*s^5*t - 248*ep^3*mtt*mWW^4*s^5*t + 7*mWW^5*s^5*t + 72*ep*mWW^5*s^5*t + 193*ep^2*mWW^5*s^5*t + 152*ep^3*mWW^5*s^5*t - 18*mtt^6*mWW^2*s*t^2 - 138*ep*mtt^6*mWW^2*s*t^2 - 324*ep^2*mtt^6*mWW^2*s*t^2 - 240*ep^3*mtt^6*mWW^2*s*t^2 + 26*mtt^5*mWW^3*s*t^2 + 214*ep*mtt^5*mWW^3*s*t^2 + 532*ep^2*mtt^5*mWW^3*s*t^2 + 416*ep^3*mtt^5*mWW^3*s*t^2 - 2*mtt^4*mWW^4*s*t^2 - 34*ep*mtt^4*mWW^4*s*t^2 - 124*ep^2*mtt^4*mWW^4*s*t^2 - 128*ep^3*mtt^4*mWW^4*s*t^2 - 6*mtt^3*mWW^5*s*t^2 - 42*ep*mtt^3*mWW^5*s*t^2 - 84*ep^2*mtt^3*mWW^5*s*t^2 - 48*ep^3*mtt^3*mWW^5*s*t^2 + 75*mtt^5*mWW^2*s^2*t^2 + 596*ep*mtt^5*mWW^2*s^2*t^2 + 1397*ep^2*mtt^5*mWW^2*s^2*t^2 + 1020*ep^3*mtt^5*mWW^2*s^2*t^2 - 82*mtt^4*mWW^3*s^2*t^2 - 732*ep*mtt^4*mWW^3*s^2*t^2 - 1830*ep^2*mtt^4*mWW^3*s^2*t^2 - 1408*ep^3*mtt^4*mWW^3*s^2*t^2 - 35*mtt^3*mWW^4*s^2*t^2 - 168*ep*mtt^3*mWW^4*s^2*t^2 - 245*ep^2*mtt^3*mWW^4*s^2*t^2 - 88*ep^3*mtt^3*mWW^4*s^2*t^2 + 46*mtt^2*mWW^5*s^2*t^2 + 316*ep*mtt^2*mWW^5*s^2*t^2 + 686*ep^2*mtt^2*mWW^5*s^2*t^2 + 476*ep^3*mtt^2*mWW^5*s^2*t^2 + 4*mtt*mWW^6*s^2*t^2 + 28*ep*mtt*mWW^6*s^2*t^2 + 56*ep^2*mtt*mWW^6*s^2*t^2 + 32*ep^3*mtt*mWW^6*s^2*t^2 - 96*mtt^4*mWW^2*s^3*t^2 - 778*ep*mtt^4*mWW^2*s^3*t^2 - 1822*ep^2*mtt^4*mWW^2*s^3*t^2 - 1320*ep^3*mtt^4*mWW^2*s^3*t^2 + 47*mtt^3*mWW^3*s^3*t^2 + 558*ep*mtt^3*mWW^3*s^3*t^2 + 1499*ep^2*mtt^3*mWW^3*s^3*t^2 + 1180*ep^3*mtt^3*mWW^3*s^3*t^2 + 106*mtt^2*mWW^4*s^3*t^2 + 784*ep*mtt^2*mWW^4*s^3*t^2 + 1786*ep^2*mtt^2*mWW^4*s^3*t^2 + 1276*ep^3*mtt^2*mWW^4*s^3*t^2 - 127*mtt*mWW^5*s^3*t^2 - 930*ep*mtt*mWW^5*s^3*t^2 - 2075*ep^2*mtt*mWW^5*s^3*t^2 - 1464*ep^3*mtt*mWW^5*s^3*t^2 - 2*mWW^6*s^3*t^2 + 6*ep*mWW^6*s^3*t^2 + 36*ep^2*mWW^6*s^3*t^2 + 40*ep^3*mWW^6*s^3*t^2 + 39*mtt^3*mWW^2*s^4*t^2 + 320*ep*mtt^3*mWW^2*s^4*t^2 + 749*ep^2*mtt^3*mWW^2*s^4*t^2 + 540*ep^3*mtt^3*mWW^2*s^4*t^2 + 17*mtt^2*mWW^3*s^4*t^2 - 48*ep*mtt^2*mWW^3*s^4*t^2 - 301*ep^2*mtt^2*mWW^3*s^4*t^2 - 296*ep^3*mtt^2*mWW^3*s^4*t^2 - 45*mtt*mWW^4*s^4*t^2 - 356*ep*mtt*mWW^4*s^4*t^2 - 863*ep^2*mtt*mWW^4*s^4*t^2 - 648*ep^3*mtt*mWW^4*s^4*t^2 + 61*mWW^5*s^4*t^2 + 444*ep*mWW^5*s^4*t^2 + 991*ep^2*mWW^5*s^4*t^2 + 692*ep^3*mWW^5*s^4*t^2 - 14*mtt*mWW^3*s^5*t^2 - 68*ep*mtt*mWW^3*s^5*t^2 - 106*ep^2*mtt*mWW^3*s^5*t^2 - 52*ep^3*mtt*mWW^3*s^5*t^2 + 6*mWW^4*s^5*t^2 + 28*ep*mWW^4*s^5*t^2 + 42*ep^2*mWW^4*s^5*t^2 + 20*ep^3*mWW^4*s^5*t^2 - 6*mtt^7*mWW*t^3 - 46*ep*mtt^7*mWW*t^3 - 108*ep^2*mtt^7*mWW*t^3 - 80*ep^3*mtt^7*mWW*t^3 + 10*mtt^6*mWW^2*t^3 + 78*ep*mtt^6*mWW^2*t^3 + 188*ep^2*mtt^6*mWW^2*t^3 + 144*ep^3*mtt^6*mWW^2*t^3 - 2*mtt^5*mWW^3*t^3 - 18*ep*mtt^5*mWW^3*t^3 - 52*ep^2*mtt^5*mWW^3*t^3 - 48*ep^3*mtt^5*mWW^3*t^3 - 2*mtt^4*mWW^4*t^3 - 14*ep*mtt^4*mWW^4*t^3 - 28*ep^2*mtt^4*mWW^4*t^3 - 16*ep^3*mtt^4*mWW^4*t^3 + 54*mtt^6*mWW*s*t^3 + 414*ep*mtt^6*mWW*s*t^3 + 936*ep^2*mtt^6*mWW*s*t^3 + 660*ep^3*mtt^6*mWW*s*t^3 - 30*mtt^5*mWW^2*s*t^3 - 246*ep*mtt^5*mWW^2*s*t^3 - 576*ep^2*mtt^5*mWW^2*s*t^3 - 420*ep^3*mtt^5*mWW^2*s*t^3 - 92*mtt^4*mWW^3*s*t^3 - 666*ep*mtt^4*mWW^3*s*t^3 - 1474*ep^2*mtt^4*mWW^3*s*t^3 - 1032*ep^3*mtt^4*mWW^3*s*t^3 + 56*mtt^3*mWW^4*s*t^3 + 414*ep*mtt^3*mWW^4*s*t^3 + 946*ep^2*mtt^3*mWW^4*s*t^3 + 696*ep^3*mtt^3*mWW^4*s*t^3 + 12*mtt^2*mWW^5*s*t^3 + 84*ep*mtt^2*mWW^5*s*t^3 + 168*ep^2*mtt^2*mWW^5*s*t^3 + 96*ep^3*mtt^2*mWW^5*s*t^3 - 126*mtt^5*mWW*s^2*t^3 - 966*ep*mtt^5*mWW*s^2*t^3 - 2160*ep^2*mtt^5*mWW*s^2*t^3 - 1500*ep^3*mtt^5*mWW*s^2*t^3 - 25*mtt^4*mWW^2*s^2*t^3 - 238*ep*mtt^4*mWW^2*s^2*t^3 - 561*ep^2*mtt^4*mWW^2*s^2*t^3 - 384*ep^3*mtt^4*mWW^2*s^2*t^3 + 378*mtt^3*mWW^3*s^2*t^3 + 3016*ep*mtt^3*mWW^3*s^2*t^3 + 6874*ep^2*mtt^3*mWW^3*s^2*t^3 + 4836*ep^3*mtt^3*mWW^3*s^2*t^3 - 191*mtt^2*mWW^4*s^2*t^3 - 1590*ep*mtt^2*mWW^4*s^2*t^3 - 3735*ep^2*mtt^2*mWW^4*s^2*t^3 - 2708*ep^3*mtt^2*mWW^4*s^2*t^3 - 68*mtt*mWW^5*s^2*t^3 - 382*ep*mtt*mWW^5*s^2*t^3 - 674*ep^2*mtt*mWW^5*s^2*t^3 - 372*ep^3*mtt*mWW^5*s^2*t^3 + 114*mtt^4*mWW*s^3*t^3 + 874*ep*mtt^4*mWW*s^3*t^3 + 1944*ep^2*mtt^4*mWW*s^3*t^3 + 1340*ep^3*mtt^4*mWW*s^3*t^3 + 37*mtt^3*mWW^2*s^3*t^3 + 356*ep*mtt^3*mWW^2*s^3*t^3 + 823*ep^2*mtt^3*mWW^2*s^3*t^3 + 552*ep^3*mtt^3*mWW^2*s^3*t^3 - 312*mtt^2*mWW^3*s^3*t^3 - 2660*ep*mtt^2*mWW^3*s^3*t^3 - 6136*ep^2*mtt^2*mWW^3*s^3*t^3 - 4292*ep^3*mtt^2*mWW^3*s^3*t^3 + 175*mtt*mWW^4*s^3*t^3 + 1380*ep*mtt*mWW^4*s^3*t^3 + 3073*ep^2*mtt*mWW^4*s^3*t^3 + 2108*ep^3*mtt*mWW^4*s^3*t^3 + 82*mWW^5*s^3*t^3 + 530*ep*mWW^5*s^3*t^3 + 1064*ep^2*mWW^5*s^3*t^3 + 676*ep^3*mWW^5*s^3*t^3 - 36*mtt^3*mWW*s^4*t^3 - 276*ep*mtt^3*mWW*s^4*t^3 - 612*ep^2*mtt^3*mWW*s^4*t^3 - 420*ep^3*mtt^3*mWW*s^4*t^3 + 8*mtt^2*mWW^2*s^4*t^3 + 50*ep*mtt^2*mWW^2*s^4*t^3 + 126*ep^2*mtt^2*mWW^2*s^4*t^3 + 108*ep^3*mtt^2*mWW^2*s^4*t^3 + 54*mtt*mWW^3*s^4*t^3 + 536*ep*mtt*mWW^3*s^4*t^3 + 1274*ep^2*mtt*mWW^3*s^4*t^3 + 888*ep^3*mtt*mWW^3*s^4*t^3 - 58*mWW^4*s^4*t^3 - 470*ep*mWW^4*s^4*t^3 - 1044*ep^2*mWW^4*s^4*t^3 - 704*ep^3*mWW^4*s^4*t^3 + 12*mtt^7*t^4 + 86*ep*mtt^7*t^4 + 182*ep^2*mtt^7*t^4 + 120*ep^3*mtt^7*t^4 + 6*mtt^6*mWW*t^4 + 52*ep*mtt^6*mWW*t^4 + 142*ep^2*mtt^6*mWW*t^4 + 120*ep^3*mtt^6*mWW*t^4 - 42*mtt^5*mWW^2*t^4 - 320*ep*mtt^5*mWW^2*t^4 - 746*ep^2*mtt^5*mWW^2*t^4 - 552*ep^3*mtt^5*mWW^2*t^4 + 18*mtt^4*mWW^3*t^4 + 140*ep*mtt^4*mWW^3*t^4 + 338*ep^2*mtt^4*mWW^3*t^4 + 264*ep^3*mtt^4*mWW^3*t^4 + 6*mtt^3*mWW^4*t^4 + 42*ep*mtt^3*mWW^4*t^4 + 84*ep^2*mtt^3*mWW^4*t^4 + 48*ep^3*mtt^3*mWW^4*t^4 - 48*mtt^6*s*t^4 - 344*ep*mtt^6*s*t^4 - 728*ep^2*mtt^6*s*t^4 - 480*ep^3*mtt^6*s*t^4 - 166*mtt^5*mWW*s*t^4 - 1290*ep*mtt^5*mWW*s*t^4 - 2892*ep^2*mtt^5*mWW*s*t^4 - 2008*ep^3*mtt^5*mWW*s*t^4 + 352*mtt^4*mWW^2*s*t^4 + 2708*ep*mtt^4*mWW^2*s*t^4 + 6064*ep^2*mtt^4*mWW^2*s*t^4 + 4224*ep^3*mtt^4*mWW^2*s*t^4 + 12*mtt^3*mWW^3*s*t^4 - 84*ep*mtt^3*mWW^3*s*t^4 - 464*ep^2*mtt^3*mWW^3*s*t^4 - 488*ep^3*mtt^3*mWW^3*s*t^4 - 144*mtt^2*mWW^4*s*t^4 - 948*ep*mtt^2*mWW^4*s*t^4 - 1896*ep^2*mtt^2*mWW^4*s*t^4 - 1200*ep^3*mtt^2*mWW^4*s*t^4 - 6*mtt*mWW^5*s*t^4 - 42*ep*mtt*mWW^5*s*t^4 - 84*ep^2*mtt*mWW^5*s*t^4 - 48*ep^3*mtt*mWW^5*s*t^4 + 72*mtt^5*s^2*t^4 + 516*ep*mtt^5*s^2*t^4 + 1092*ep^2*mtt^5*s^2*t^4 + 720*ep^3*mtt^5*s^2*t^4 + 342*mtt^4*mWW*s^2*t^4 + 2638*ep*mtt^4*mWW*s^2*t^4 + 5808*ep^2*mtt^4*mWW*s^2*t^4 + 3944*ep^3*mtt^4*mWW*s^2*t^4 - 562*mtt^3*mWW^2*s^2*t^4 - 4202*ep*mtt^3*mWW^2*s^2*t^4 - 9208*ep^2*mtt^3*mWW^2*s^2*t^4 - 6288*ep^3*mtt^3*mWW^2*s^2*t^4 - 212*mtt^2*mWW^3*s^2*t^4 - 1618*ep*mtt^2*mWW^3*s^2*t^4 - 3374*ep^2*mtt^2*mWW^3*s^2*t^4 - 2124*ep^3*mtt^2*mWW^3*s^2*t^4 + 376*mtt*mWW^4*s^2*t^4 + 2758*ep*mtt*mWW^4*s^2*t^4 + 5866*ep^2*mtt*mWW^4*s^2*t^4 + 3868*ep^3*mtt*mWW^4*s^2*t^4 + 24*mWW^5*s^2*t^4 + 108*ep*mWW^5*s^2*t^4 + 136*ep^2*mWW^5*s^2*t^4 + 40*ep^3*mWW^5*s^2*t^4 - 48*mtt^4*s^3*t^4 - 344*ep*mtt^4*s^3*t^4 - 728*ep^2*mtt^4*s^3*t^4 - 480*ep^3*mtt^4*s^3*t^4 - 210*mtt^3*mWW*s^3*t^4 - 1614*ep*mtt^3*mWW*s^3*t^4 - 3508*ep^2*mtt^3*mWW*s^3*t^4 - 2344*ep^3*mtt^3*mWW*s^3*t^4 + 386*mtt^2*mWW^2*s^3*t^4 + 2864*ep*mtt^2*mWW^2*s^3*t^4 + 6186*ep^2*mtt^2*mWW^2*s^3*t^4 + 4152*ep^3*mtt^2*mWW^2*s^3*t^4 + 32*mtt*mWW^3*s^3*t^4 + 378*ep*mtt*mWW^3*s^3*t^4 + 854*ep^2*mtt*mWW^3*s^3*t^4 + 532*ep^3*mtt*mWW^3*s^3*t^4 - 200*mWW^4*s^3*t^4 - 1484*ep*mWW^4*s^3*t^4 - 3124*ep^2*mWW^4*s^3*t^4 - 2020*ep^3*mWW^4*s^3*t^4 + 12*mtt^3*s^4*t^4 + 86*ep*mtt^3*s^4*t^4 + 182*ep^2*mtt^3*s^4*t^4 + 120*ep^3*mtt^3*s^4*t^4 + 28*mtt^2*mWW*s^4*t^4 + 214*ep*mtt^2*mWW*s^4*t^4 + 450*ep^2*mtt^2*mWW*s^4*t^4 + 288*ep^3*mtt^2*mWW*s^4*t^4 - 92*mtt*mWW^2*s^4*t^4 - 686*ep*mtt*mWW^2*s^4*t^4 - 1446*ep^2*mtt*mWW^2*s^4*t^4 - 936*ep^3*mtt*mWW^2*s^4*t^4 + 52*mWW^3*s^4*t^4 + 386*ep*mWW^3*s^4*t^4 + 814*ep^2*mWW^3*s^4*t^4 + 528*ep^3*mWW^3*s^4*t^4 - 76*mtt^6*t^5 - 542*ep*mtt^6*t^5 - 1138*ep^2*mtt^6*t^5 - 744*ep^3*mtt^6*t^5 + 90*mtt^5*mWW*t^5 + 636*ep*mtt^5*mWW*t^5 + 1314*ep^2*mtt^5*mWW*t^5 + 840*ep^3*mtt^5*mWW*t^5 + 42*mtt^4*mWW^2*t^5 + 312*ep*mtt^4*mWW^2*t^5 + 702*ep^2*mtt^4*mWW^2*t^5 + 504*ep^3*mtt^4*mWW^2*t^5 - 50*mtt^3*mWW^3*t^5 - 364*ep*mtt^3*mWW^3*t^5 - 794*ep^2*mtt^3*mWW^3*t^5 - 552*ep^3*mtt^3*mWW^3*t^5 - 6*mtt^2*mWW^4*t^5 - 42*ep*mtt^2*mWW^4*t^5 - 84*ep^2*mtt^2*mWW^4*t^5 - 48*ep^3*mtt^2*mWW^4*t^5 + 244*mtt^5*s*t^5 + 1738*ep*mtt^5*s*t^5 + 3642*ep^2*mtt^5*s*t^5 + 2376*ep^3*mtt^5*s*t^5 - 10*mtt^4*mWW*s*t^5 + 80*ep*mtt^4*mWW*s*t^5 + 326*ep^2*mtt^4*mWW*s*t^5 + 284*ep^3*mtt^4*mWW*s*t^5 - 626*mtt^3*mWW^2*s*t^5 - 4760*ep*mtt^3*mWW^2*s*t^5 - 10362*ep^2*mtt^3*mWW^2*s*t^5 - 6972*ep^3*mtt^3*mWW^2*s*t^5 + 264*mtt^2*mWW^3*s*t^5 + 2152*ep*mtt^2*mWW^3*s*t^5 + 4944*ep^2*mtt^2*mWW^3*s*t^5 + 3488*ep^3*mtt^2*mWW^3*s*t^5 + 128*mtt*mWW^4*s*t^5 + 790*ep*mtt*mWW^4*s*t^5 + 1450*ep^2*mtt*mWW^4*s*t^5 + 824*ep^3*mtt*mWW^4*s*t^5 - 276*mtt^4*s^2*t^5 - 1962*ep*mtt^4*s^2*t^5 - 4098*ep^2*mtt^4*s^2*t^5 - 2664*ep^3*mtt^4*s^2*t^5 - 68*mtt^3*mWW*s^2*t^5 - 694*ep*mtt^3*mWW*s^2*t^5 - 1618*ep^2*mtt^3*mWW*s^2*t^5 - 1100*ep^3*mtt^3*mWW*s^2*t^5 + 828*mtt^2*mWW^2*s^2*t^5 + 6226*ep*mtt^2*mWW^2*s^2*t^5 + 13330*ep^2*mtt^2*mWW^2*s^2*t^5 + 8796*ep^3*mtt^2*mWW^2*s^2*t^5 - 326*mtt*mWW^3*s^2*t^5 - 2442*ep*mtt*mWW^3*s^2*t^5 - 5328*ep^2*mtt*mWW^3*s^2*t^5 - 3608*ep^3*mtt*mWW^3*s^2*t^5 - 174*mWW^4*s^2*t^5 - 1208*ep*mWW^4*s^2*t^5 - 2414*ep^2*mWW^4*s^2*t^5 - 1488*ep^3*mWW^4*s^2*t^5 + 124*mtt^3*s^3*t^5 + 878*ep*mtt^3*s^3*t^5 + 1822*ep^2*mtt^3*s^3*t^5 + 1176*ep^3*mtt^3*s^3*t^5 - 44*mtt^2*mWW*s^3*t^5 - 246*ep*mtt^2*mWW*s^3*t^5 - 478*ep^2*mtt^2*mWW*s^3*t^5 - 312*ep^3*mtt^2*mWW*s^3*t^5 - 284*mtt*mWW^2*s^3*t^5 - 2142*ep*mtt*mWW^2*s^3*t^5 - 4510*ep^2*mtt*mWW^2*s^3*t^5 - 2904*ep^3*mtt*mWW^2*s^3*t^5 + 204*mWW^3*s^3*t^5 + 1510*ep*mWW^3*s^3*t^5 + 3166*ep^2*mWW^3*s^3*t^5 + 2040*ep^3*mWW^3*s^3*t^5 - 16*mtt^2*s^4*t^5 - 112*ep*mtt^2*s^4*t^5 - 228*ep^2*mtt^2*s^4*t^5 - 144*ep^3*mtt^2*s^4*t^5 + 32*mtt*mWW*s^4*t^5 + 224*ep*mtt*mWW*s^4*t^5 + 456*ep^2*mtt*mWW*s^4*t^5 + 288*ep^3*mtt*mWW*s^4*t^5 - 16*mWW^2*s^4*t^5 - 112*ep*mWW^2*s^4*t^5 - 228*ep^2*mWW^2*s^4*t^5 - 144*ep^3*mWW^2*s^4*t^5 + 188*mtt^5*t^6 + 1334*ep*mtt^5*t^6 + 2778*ep^2*mtt^5*t^6 + 1800*ep^3*mtt^5*t^6 - 310*mtt^4*mWW*t^6 - 2208*ep*mtt^4*mWW*t^6 - 4626*ep^2*mtt^4*mWW*t^6 - 3016*ep^3*mtt^4*mWW*t^6 + 58*mtt^3*mWW^2*t^6 + 428*ep*mtt^3*mWW^2*t^6 + 946*ep^2*mtt^3*mWW^2*t^6 + 648*ep^3*mtt^3*mWW^2*t^6 + 62*mtt^2*mWW^3*t^6 + 432*ep*mtt^2*mWW^3*t^6 + 874*ep^2*mtt^2*mWW^3*t^6 + 552*ep^3*mtt^2*mWW^3*t^6 + 2*mtt*mWW^4*t^6 + 14*ep*mtt*mWW^4*t^6 + 28*ep^2*mtt*mWW^4*t^6 + 16*ep^3*mtt*mWW^4*t^6 - 456*mtt^4*s*t^6 - 3228*ep*mtt^4*s*t^6 - 6696*ep^2*mtt^4*s*t^6 - 4320*ep^3*mtt^4*s*t^6 + 526*mtt^3*mWW*s*t^6 + 3622*ep*mtt^3*mWW*s*t^6 + 7472*ep^2*mtt^3*mWW*s*t^6 + 4832*ep^3*mtt^3*mWW*s*t^6 + 294*mtt^2*mWW^2*s*t^6 + 2286*ep*mtt^2*mWW^2*s*t^6 + 4860*ep^2*mtt^2*mWW^2*s*t^6 + 3144*ep^3*mtt^2*mWW^2*s*t^6 - 326*mtt*mWW^3*s*t^6 - 2458*ep*mtt*mWW^3*s*t^6 - 5260*ep^2*mtt*mWW^3*s*t^6 - 3464*ep^3*mtt*mWW^3*s*t^6 - 38*mWW^4*s*t^6 - 222*ep*mWW^4*s*t^6 - 376*ep^2*mWW^4*s*t^6 - 192*ep^3*mWW^4*s*t^6 + 348*mtt^3*s^2*t^6 + 2454*ep*mtt^3*s^2*t^6 + 5058*ep^2*mtt^3*s^2*t^6 + 3240*ep^3*mtt^3*s^2*t^6 - 436*mtt^2*mWW*s^2*t^6 - 2994*ep*mtt^2*mWW*s^2*t^6 - 6134*ep^2*mtt^2*mWW*s^2*t^6 - 3936*ep^3*mtt^2*mWW*s^2*t^6 - 172*mtt*mWW^2*s^2*t^6 - 1374*ep*mtt*mWW^2*s^2*t^6 - 2906*ep^2*mtt*mWW^2*s^2*t^6 - 1848*ep^3*mtt*mWW^2*s^2*t^6 + 260*mWW^3*s^2*t^6 + 1914*ep*mWW^3*s^2*t^6 + 3982*ep^2*mWW^3*s^2*t^6 + 2544*ep^3*mWW^3*s^2*t^6 - 80*mtt^2*s^3*t^6 - 560*ep*mtt^2*s^3*t^6 - 1140*ep^2*mtt^2*s^3*t^6 - 720*ep^3*mtt^2*s^3*t^6 + 160*mtt*mWW*s^3*t^6 + 1120*ep*mtt*mWW*s^3*t^6 + 2280*ep^2*mtt*mWW*s^3*t^6 + 1440*ep^3*mtt*mWW*s^3*t^6 - 80*mWW^2*s^3*t^6 - 560*ep*mWW^2*s^3*t^6 - 1140*ep^2*mWW^2*s^3*t^6 - 720*ep^3*mWW^2*s^3*t^6 - 228*mtt^4*t^7 - 1610*ep*mtt^4*t^7 - 3326*ep^2*mtt^4*t^7 - 2136*ep^3*mtt^4*t^7 + 420*mtt^3*mWW*t^7 + 2978*ep*mtt^3*mWW*t^7 + 6194*ep^2*mtt^3*mWW*t^7 + 4008*ep^3*mtt^3*mWW*t^7 - 156*mtt^2*mWW^2*t^7 - 1126*ep*mtt^2*mWW^2*t^7 - 2410*ep^2*mtt^2*mWW^2*t^7 - 1608*ep^3*mtt^2*mWW^2*t^7 - 36*mtt*mWW^3*t^7 - 242*ep*mtt*mWW^3*t^7 - 458*ep^2*mtt*mWW^3*t^7 - 264*ep^3*mtt*mWW^3*t^7 + 372*mtt^3*s*t^7 + 2618*ep*mtt^3*s*t^7 + 5378*ep^2*mtt^3*s*t^7 + 3432*ep^3*mtt^3*s*t^7 - 628*mtt^2*mWW*s*t^7 - 4394*ep*mtt^2*mWW*s*t^7 - 9034*ep^2*mtt^2*mWW*s*t^7 - 5784*ep^3*mtt^2*mWW*s*t^7 + 140*mtt*mWW^2*s*t^7 + 934*ep*mtt*mWW^2*s*t^7 + 1934*ep^2*mtt*mWW^2*s*t^7 + 1272*ep^3*mtt*mWW^2*s*t^7 + 116*mWW^3*s*t^7 + 842*ep*mWW^3*s*t^7 + 1722*ep^2*mWW^3*s*t^7 + 1080*ep^3*mWW^3*s*t^7 - 144*mtt^2*s^2*t^7 - 1008*ep*mtt^2*s^2*t^7 - 2052*ep^2*mtt^2*s^2*t^7 - 1296*ep^3*mtt^2*s^2*t^7 + 288*mtt*mWW*s^2*t^7 + 2016*ep*mtt*mWW*s^2*t^7 + 4104*ep^2*mtt*mWW*s^2*t^7 + 2592*ep^3*mtt*mWW*s^2*t^7 - 144*mWW^2*s^2*t^7 - 1008*ep*mWW^2*s^2*t^7 - 2052*ep^2*mWW^2*s^2*t^7 - 1296*ep^3*mWW^2*s^2*t^7 + 136*mtt^3*t^8 + 956*ep*mtt^3*t^8 + 1960*ep^2*mtt^3*t^8 + 1248*ep^3*mtt^3*t^8 - 264*mtt^2*mWW*t^8 - 1860*ep*mtt^2*mWW*t^8 - 3828*ep^2*mtt^2*mWW*t^8 - 2448*ep^3*mtt^2*mWW*t^8 + 120*mtt*mWW^2*t^8 + 852*ep*mtt*mWW^2*t^8 + 1776*ep^2*mtt*mWW^2*t^8 + 1152*ep^3*mtt*mWW^2*t^8 + 8*mWW^3*t^8 + 52*ep*mWW^3*t^8 + 92*ep^2*mWW^3*t^8 + 48*ep^3*mWW^3*t^8 - 112*mtt^2*s*t^8 - 784*ep*mtt^2*s*t^8 - 1596*ep^2*mtt^2*s*t^8 - 1008*ep^3*mtt^2*s*t^8 + 224*mtt*mWW*s*t^8 + 1568*ep*mtt*mWW*s*t^8 + 3192*ep^2*mtt*mWW*s*t^8 + 2016*ep^3*mtt*mWW*s*t^8 - 112*mWW^2*s*t^8 - 784*ep*mWW^2*s*t^8 - 1596*ep^2*mWW^2*s*t^8 - 1008*ep^3*mWW^2*s*t^8 - 32*mtt^2*t^9 - 224*ep*mtt^2*t^9 - 456*ep^2*mtt^2*t^9 - 288*ep^3*mtt^2*t^9 + 64*mtt*mWW*t^9 + 448*ep*mtt*mWW*t^9 + 912*ep^2*mtt*mWW*t^9 + 576*ep^3*mtt*mWW*t^9 - 32*mWW^2*t^9 - 224*ep*mWW^2*t^9 - 456*ep^2*mWW^2*t^9 - 288*ep^3*mWW^2*t^9)/(2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*t^2*(-mtt + s + t)*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-(mWW*s) - mtt*t + s*t + t^2)), (6*ep^2*(-2*mtt^3*mWW^4*s^2 - 10*ep*mtt^3*mWW^4*s^2 - 16*ep^2*mtt^3*mWW^4*s^2 - 8*ep^3*mtt^3*mWW^4*s^2 + 2*mtt^2*mWW^5*s^2 + 10*ep*mtt^2*mWW^5*s^2 + 16*ep^2*mtt^2*mWW^5*s^2 + 8*ep^3*mtt^2*mWW^5*s^2 + 3*mtt^3*mWW^3*s^3 + 14*ep*mtt^3*mWW^3*s^3 + 21*ep^2*mtt^3*mWW^3*s^3 + 10*ep^3*mtt^3*mWW^3*s^3 + 3*mtt^2*mWW^4*s^3 + 16*ep*mtt^2*mWW^4*s^3 + 27*ep^2*mtt^2*mWW^4*s^3 + 14*ep^3*mtt^2*mWW^4*s^3 - 2*mtt*mWW^5*s^3 - 10*ep*mtt*mWW^5*s^3 - 16*ep^2*mtt*mWW^5*s^3 - 8*ep^3*mtt*mWW^5*s^3 - 3*mtt^2*mWW^3*s^4 - 14*ep*mtt^2*mWW^3*s^4 - 21*ep^2*mtt^2*mWW^3*s^4 - 10*ep^3*mtt^2*mWW^3*s^4 - mtt*mWW^4*s^4 - 6*ep*mtt*mWW^4*s^4 - 11*ep^2*mtt*mWW^4*s^4 - 6*ep^3*mtt*mWW^4*s^4 - 3*mtt^5*mWW^2*s*t - 23*ep*mtt^5*mWW^2*s*t - 54*ep^2*mtt^5*mWW^2*s*t - 40*ep^3*mtt^5*mWW^2*s*t + 3*mtt^4*mWW^3*s*t + 29*ep*mtt^4*mWW^3*s*t + 78*ep^2*mtt^4*mWW^3*s*t + 64*ep^3*mtt^4*mWW^3*s*t + mtt^3*mWW^4*s*t + ep*mtt^3*mWW^4*s*t - 10*ep^2*mtt^3*mWW^4*s*t - 16*ep^3*mtt^3*mWW^4*s*t - mtt^2*mWW^5*s*t - 7*ep*mtt^2*mWW^5*s*t - 14*ep^2*mtt^2*mWW^5*s*t - 8*ep^3*mtt^2*mWW^5*s*t + 3*mtt^4*mWW^2*s^2*t + 32*ep*mtt^4*mWW^2*s^2*t + 87*ep^2*mtt^4*mWW^2*s^2*t + 70*ep^3*mtt^4*mWW^2*s^2*t + 5*mtt^3*mWW^3*s^2*t - 4*ep*mtt^3*mWW^3*s^2*t - 71*ep^2*mtt^3*mWW^3*s^2*t - 86*ep^3*mtt^3*mWW^3*s^2*t - 9*mtt^2*mWW^4*s^2*t - 34*ep*mtt^2*mWW^4*s^2*t - 27*ep^2*mtt^2*mWW^4*s^2*t + 10*ep^3*mtt^2*mWW^4*s^2*t + 5*mtt*mWW^5*s^2*t + 26*ep*mtt*mWW^5*s^2*t + 43*ep^2*mtt*mWW^5*s^2*t + 22*ep^3*mtt*mWW^5*s^2*t - 9*ep*mtt^3*mWW^2*s^3*t - 33*ep^2*mtt^3*mWW^2*s^3*t - 30*ep^3*mtt^3*mWW^2*s^3*t - 21*mtt^2*mWW^3*s^3*t - 87*ep*mtt^2*mWW^3*s^3*t - 102*ep^2*mtt^2*mWW^3*s^3*t - 24*ep^3*mtt^2*mWW^3*s^3*t + 13*mtt*mWW^4*s^3*t + 55*ep*mtt*mWW^4*s^3*t + 68*ep^2*mtt*mWW^4*s^3*t + 20*ep^3*mtt*mWW^4*s^3*t - 8*mWW^5*s^3*t - 39*ep*mWW^5*s^3*t - 61*ep^2*mWW^5*s^3*t - 30*ep^3*mWW^5*s^3*t + 7*mtt*mWW^3*s^4*t + 34*ep*mtt*mWW^3*s^4*t + 53*ep^2*mtt*mWW^3*s^4*t + 26*ep^3*mtt*mWW^3*s^4*t - 3*mWW^4*s^4*t - 14*ep*mWW^4*s^4*t - 21*ep^2*mWW^4*s^4*t - 10*ep^3*mWW^4*s^4*t - 3*mtt^6*mWW*t^2 - 23*ep*mtt^6*mWW*t^2 - 54*ep^2*mtt^6*mWW*t^2 - 40*ep^3*mtt^6*mWW*t^2 + 5*mtt^5*mWW^2*t^2 + 39*ep*mtt^5*mWW^2*t^2 + 94*ep^2*mtt^5*mWW^2*t^2 + 72*ep^3*mtt^5*mWW^2*t^2 - mtt^4*mWW^3*t^2 - 9*ep*mtt^4*mWW^3*t^2 - 26*ep^2*mtt^4*mWW^3*t^2 - 24*ep^3*mtt^4*mWW^3*t^2 - mtt^3*mWW^4*t^2 - 7*ep*mtt^3*mWW^4*t^2 - 14*ep^2*mtt^3*mWW^4*t^2 - 8*ep^3*mtt^3*mWW^4*t^2 + 12*mtt^5*mWW*s*t^2 + 98*ep*mtt^5*mWW*s*t^2 + 232*ep^2*mtt^5*mWW*s*t^2 + 170*ep^3*mtt^5*mWW*s*t^2 - 13*mtt^4*mWW^2*s*t^2 - 113*ep*mtt^4*mWW^2*s*t^2 - 282*ep^2*mtt^4*mWW^2*s*t^2 - 218*ep^3*mtt^4*mWW^2*s*t^2 - 12*mtt^3*mWW^3*s*t^2 - 71*ep*mtt^3*mWW^3*s*t^2 - 127*ep^2*mtt^3*mWW^3*s*t^2 - 68*ep^3*mtt^3*mWW^3*s*t^2 + 12*mtt^2*mWW^4*s*t^2 + 79*ep*mtt^2*mWW^4*s*t^2 + 163*ep^2*mtt^2*mWW^4*s*t^2 + 108*ep^3*mtt^2*mWW^4*s*t^2 + mtt*mWW^5*s*t^2 + 7*ep*mtt*mWW^5*s*t^2 + 14*ep^2*mtt*mWW^5*s*t^2 + 8*ep^3*mtt*mWW^5*s*t^2 - 15*mtt^4*mWW*s^2*t^2 - 127*ep*mtt^4*mWW*s^2*t^2 - 302*ep^2*mtt^4*mWW*s^2*t^2 - 220*ep^3*mtt^4*mWW*s^2*t^2 + 24*mtt^3*mWW^2*s^2*t^2 + 178*ep*mtt^3*mWW^2*s^2*t^2 + 404*ep^2*mtt^3*mWW^2*s^2*t^2 + 292*ep^3*mtt^3*mWW^2*s^2*t^2 - 9*mtt^2*mWW^3*s^2*t^2 - 18*ep*mtt^2*mWW^3*s^2*t^2 + 11*ep^2*mtt^2*mWW^3*s^2*t^2 + 26*ep^3*mtt^2*mWW^3*s^2*t^2 - 7*mtt*mWW^4*s^2*t^2 - 68*ep*mtt*mWW^4*s^2*t^2 - 169*ep^2*mtt*mWW^4*s^2*t^2 - 126*ep^3*mtt*mWW^4*s^2*t^2 - 5*mWW^5*s^2*t^2 - 25*ep*mWW^5*s^2*t^2 - 40*ep^2*mWW^5*s^2*t^2 - 20*ep^3*mWW^5*s^2*t^2 + 6*mtt^3*mWW*s^3*t^2 + 52*ep*mtt^3*mWW*s^3*t^2 + 124*ep^2*mtt^3*mWW*s^3*t^2 + 90*ep^3*mtt^3*mWW*s^3*t^2 - 10*mtt^2*mWW^2*s^3*t^2 - 76*ep*mtt^2*mWW^2*s^3*t^2 - 174*ep^2*mtt^2*mWW^2*s^3*t^2 - 126*ep^3*mtt^2*mWW^2*s^3*t^2 + 14*mtt*mWW^3*s^3*t^2 + 58*ep*mtt*mWW^3*s^3*t^2 + 78*ep^2*mtt*mWW^3*s^3*t^2 + 34*ep^3*mtt*mWW^3*s^3*t^2 + 2*mWW^4*s^3*t^2 + 26*ep*mWW^4*s^3*t^2 + 68*ep^2*mWW^4*s^3*t^2 + 50*ep^3*mWW^4*s^3*t^2 + 6*mtt^6*t^3 + 43*ep*mtt^6*t^3 + 91*ep^2*mtt^6*t^3 + 60*ep^3*mtt^6*t^3 + 3*ep*mtt^5*mWW*t^3 + 17*ep^2*mtt^5*mWW*t^3 + 20*ep^3*mtt^5*mWW*t^3 - 16*mtt^4*mWW^2*t^3 - 121*ep*mtt^4*mWW^2*t^3 - 279*ep^2*mtt^4*mWW^2*t^3 - 204*ep^3*mtt^4*mWW^2*t^3 + 8*mtt^3*mWW^3*t^3 + 61*ep*mtt^3*mWW^3*t^3 + 143*ep^2*mtt^3*mWW^3*t^3 + 108*ep^3*mtt^3*mWW^3*t^3 + 2*mtt^2*mWW^4*t^3 + 14*ep*mtt^2*mWW^4*t^3 + 28*ep^2*mtt^2*mWW^4*t^3 + 16*ep^3*mtt^2*mWW^4*t^3 - 18*mtt^5*s*t^3 - 129*ep*mtt^5*s*t^3 - 273*ep^2*mtt^5*s*t^3 - 180*ep^3*mtt^5*s*t^3 - 7*mtt^4*mWW*s*t^3 - 88*ep*mtt^4*mWW*s*t^3 - 241*ep^2*mtt^4*mWW*s*t^3 - 190*ep^3*mtt^4*mWW*s*t^3 + 57*mtt^3*mWW^2*s*t^3 + 478*ep*mtt^3*mWW^2*s*t^3 + 1123*ep^2*mtt^3*mWW^2*s*t^3 + 810*ep^3*mtt^3*mWW^2*s*t^3 - 8*mtt^2*mWW^3*s*t^3 - 122*ep*mtt^2*mWW^3*s*t^3 - 360*ep^2*mtt^2*mWW^3*s*t^3 - 300*ep^3*mtt^2*mWW^3*s*t^3 - 24*mtt*mWW^4*s*t^3 - 139*ep*mtt*mWW^4*s*t^3 - 249*ep^2*mtt*mWW^4*s*t^3 - 140*ep^3*mtt*mWW^4*s*t^3 + 18*mtt^4*s^2*t^3 + 129*ep*mtt^4*s^2*t^3 + 273*ep^2*mtt^4*s^2*t^3 + 180*ep^3*mtt^4*s^2*t^3 + 5*mtt^3*mWW*s^2*t^3 + 80*ep*mtt^3*mWW*s^2*t^3 + 221*ep^2*mtt^3*mWW*s^2*t^3 + 170*ep^3*mtt^3*mWW*s^2*t^3 - 63*mtt^2*mWW^2*s^2*t^3 - 512*ep*mtt^2*mWW^2*s^2*t^3 - 1163*ep^2*mtt^2*mWW^2*s^2*t^3 - 810*ep^3*mtt^2*mWW^2*s^2*t^3 + 36*mtt*mWW^3*s^2*t^3 + 262*ep*mtt*mWW^3*s^2*t^3 + 574*ep^2*mtt*mWW^3*s^2*t^3 + 396*ep^3*mtt*mWW^3*s^2*t^3 + 12*mWW^4*s^2*t^3 + 81*ep*mWW^4*s^2*t^3 + 159*ep^2*mWW^4*s^2*t^3 + 96*ep^3*mWW^4*s^2*t^3 - 6*mtt^3*s^3*t^3 - 43*ep*mtt^3*s^3*t^3 - 91*ep^2*mtt^3*s^3*t^3 - 60*ep^3*mtt^3*s^3*t^3 + 2*mtt^2*mWW*s^3*t^3 + 5*ep*mtt^2*mWW*s^3*t^3 + 3*ep^2*mtt^2*mWW*s^3*t^3 + 14*mtt*mWW^2*s^3*t^3 + 119*ep*mtt*mWW^2*s^3*t^3 + 267*ep^2*mtt*mWW^2*s^3*t^3 + 180*ep^3*mtt*mWW^2*s^3*t^3 - 10*mWW^3*s^3*t^3 - 81*ep*mWW^3*s^3*t^3 - 179*ep^2*mWW^3*s^3*t^3 - 120*ep^3*mWW^3*s^3*t^3 - 32*mtt^5*t^4 - 228*ep*mtt^5*t^4 - 478*ep^2*mtt^5*t^4 - 312*ep^3*mtt^5*t^4 + 45*mtt^4*mWW*t^4 + 321*ep*mtt^4*mWW*t^4 + 674*ep^2*mtt^4*mWW*t^4 + 440*ep^3*mtt^4*mWW*t^4 + 5*mtt^3*mWW^2*t^4 + 35*ep*mtt^3*mWW^2*t^4 + 72*ep^2*mtt^3*mWW^2*t^4 + 48*ep^3*mtt^3*mWW^2*t^4 - 17*mtt^2*mWW^3*t^4 - 121*ep*mtt^2*mWW^3*t^4 - 254*ep^2*mtt^2*mWW^3*t^4 - 168*ep^3*mtt^2*mWW^3*t^4 - mtt*mWW^4*t^4 - 7*ep*mtt*mWW^4*t^4 - 14*ep^2*mtt*mWW^4*t^4 - 8*ep^3*mtt*mWW^4*t^4 + 72*mtt^4*s*t^4 + 512*ep*mtt^4*s*t^4 + 1070*ep^2*mtt^4*s*t^4 + 696*ep^3*mtt^4*s*t^4 - 91*mtt^3*mWW*s*t^4 - 605*ep*mtt^3*mWW*s*t^4 - 1226*ep^2*mtt^3*mWW*s*t^4 - 784*ep^3*mtt^3*mWW*s*t^4 - 31*mtt^2*mWW^2*s*t^4 - 301*ep*mtt^2*mWW^2*s*t^4 - 708*ep^2*mtt^2*mWW^2*s*t^4 - 492*ep^3*mtt^2*mWW^2*s*t^4 + 39*mtt*mWW^3*s*t^4 + 335*ep*mtt*mWW^3*s*t^4 + 768*ep^2*mtt*mWW^3*s*t^4 + 532*ep^3*mtt*mWW^3*s*t^4 + 11*mWW^4*s*t^4 + 59*ep*mWW^4*s*t^4 + 96*ep^2*mWW^4*s*t^4 + 48*ep^3*mWW^4*s*t^4 - 48*mtt^3*s^2*t^4 - 340*ep*mtt^3*s^2*t^4 - 706*ep^2*mtt^3*s^2*t^4 - 456*ep^3*mtt^3*s^2*t^4 + 68*mtt^2*mWW*s^2*t^4 + 454*ep*mtt^2*mWW*s^2*t^4 + 920*ep^2*mtt^2*mWW*s^2*t^4 + 588*ep^3*mtt^2*mWW*s^2*t^4 + 8*mtt*mWW^2*s^2*t^4 + 112*ep*mtt*mWW^2*s^2*t^4 + 278*ep^2*mtt*mWW^2*s^2*t^4 + 192*ep^3*mtt*mWW^2*s^2*t^4 - 28*mWW^3*s^2*t^4 - 226*ep*mWW^3*s^2*t^4 - 492*ep^2*mWW^3*s^2*t^4 - 324*ep^3*mWW^3*s^2*t^4 + 8*mtt^2*s^3*t^4 + 56*ep*mtt^2*s^3*t^4 + 114*ep^2*mtt^2*s^3*t^4 + 72*ep^3*mtt^2*s^3*t^4 - 16*mtt*mWW*s^3*t^4 - 112*ep*mtt*mWW*s^3*t^4 - 228*ep^2*mtt*mWW*s^3*t^4 - 144*ep^3*mtt*mWW*s^3*t^4 + 8*mWW^2*s^3*t^4 + 56*ep*mWW^2*s^3*t^4 + 114*ep^2*mWW^2*s^3*t^4 + 72*ep^3*mWW^2*s^3*t^4 + 62*mtt^4*t^5 + 439*ep*mtt^4*t^5 + 911*ep^2*mtt^4*t^5 + 588*ep^3*mtt^4*t^5 - 110*mtt^3*mWW*t^5 - 783*ep*mtt^3*mWW*t^5 - 1639*ep^2*mtt^3*mWW*t^5 - 1068*ep^3*mtt^3*mWW*t^5 + 34*mtt^2*mWW^2*t^5 + 249*ep*mtt^2*mWW^2*t^5 + 545*ep^2*mtt^2*mWW^2*t^5 + 372*ep^3*mtt^2*mWW^2*t^5 + 14*mtt*mWW^3*t^5 + 95*ep*mtt*mWW^3*t^5 + 183*ep^2*mtt*mWW^3*t^5 + 108*ep^3*mtt*mWW^3*t^5 - 94*mtt^3*s*t^5 - 663*ep*mtt^3*s*t^5 - 1367*ep^2*mtt^3*s*t^5 - 876*ep^3*mtt^3*s*t^5 + 166*mtt^2*mWW*s*t^5 + 1155*ep*mtt^2*mWW*s*t^5 + 2375*ep^2*mtt^2*mWW*s*t^5 + 1524*ep^3*mtt^2*mWW*s*t^5 - 50*mtt*mWW^2*s*t^5 - 321*ep*mtt*mWW^2*s*t^5 - 649*ep^2*mtt*mWW^2*s*t^5 - 420*ep^3*mtt*mWW^2*s*t^5 - 22*mWW^3*s*t^5 - 171*ep*mWW^3*s*t^5 - 359*ep^2*mWW^3*s*t^5 - 228*ep^3*mWW^3*s*t^5 + 32*mtt^2*s^2*t^5 + 224*ep*mtt^2*s^2*t^5 + 456*ep^2*mtt^2*s^2*t^5 + 288*ep^3*mtt^2*s^2*t^5 - 64*mtt*mWW*s^2*t^5 - 448*ep*mtt*mWW*s^2*t^5 - 912*ep^2*mtt*mWW*s^2*t^5 - 576*ep^3*mtt*mWW*s^2*t^5 + 32*mWW^2*s^2*t^5 + 224*ep*mWW^2*s^2*t^5 + 456*ep^2*mWW^2*s^2*t^5 + 288*ep^3*mWW^2*s^2*t^5 - 52*mtt^3*t^6 - 366*ep*mtt^3*t^6 - 752*ep^2*mtt^3*t^6 - 480*ep^3*mtt^3*t^6 + 100*mtt^2*mWW*t^6 + 706*ep*mtt^2*mWW*t^6 + 1458*ep^2*mtt^2*mWW*t^6 + 936*ep^3*mtt^2*mWW*t^6 - 44*mtt*mWW^2*t^6 - 314*ep*mtt*mWW^2*t^6 - 660*ep^2*mtt*mWW^2*t^6 - 432*ep^3*mtt*mWW^2*t^6 - 4*mWW^3*t^6 - 26*ep*mWW^3*t^6 - 46*ep^2*mWW^3*t^6 - 24*ep^3*mWW^3*t^6 + 40*mtt^2*s*t^6 + 280*ep*mtt^2*s*t^6 + 570*ep^2*mtt^2*s*t^6 + 360*ep^3*mtt^2*s*t^6 - 80*mtt*mWW*s*t^6 - 560*ep*mtt*mWW*s*t^6 - 1140*ep^2*mtt*mWW*s*t^6 - 720*ep^3*mtt*mWW*s*t^6 + 40*mWW^2*s*t^6 + 280*ep*mWW^2*s*t^6 + 570*ep^2*mWW^2*s*t^6 + 360*ep^3*mWW^2*s*t^6 + 16*mtt^2*t^7 + 112*ep*mtt^2*t^7 + 228*ep^2*mtt^2*t^7 + 144*ep^3*mtt^2*t^7 - 32*mtt*mWW*t^7 - 224*ep*mtt*mWW*t^7 - 456*ep^2*mtt*mWW*t^7 - 288*ep^3*mtt*mWW*t^7 + 16*mWW^2*t^7 + 112*ep*mWW^2*t^7 + 228*ep^2*mWW^2*t^7 + 144*ep^3*mWW^2*t^7))/((1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(((1 + 2*ep)*(1 + 4*ep)*(mtt - s)^2*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + mtt*t - 2*mWW*t - s*t))/((1 + ep)*s^2*t*(-mtt + s + t)*(-mtt + mWW + s + t)^3)), (3*ep*(-1 + 2*ep)*(1 + 2*ep)*(mtt - s)^4)/((1 + ep)*s^3*t*(-mtt + s + t)*(-mtt + mWW + s + t)^3), -(2*mtt^9 + 20*ep*mtt^9 + 50*ep^2*mtt^9 + 36*ep^3*mtt^9 - 2*mtt^8*mWW - 40*ep*mtt^8*mWW - 114*ep^2*mtt^8*mWW - 84*ep^3*mtt^8*mWW - 12*mtt^7*mWW^2 - 40*ep*mtt^7*mWW^2 - 44*ep^2*mtt^7*mWW^2 - 24*ep^3*mtt^7*mWW^2 + 28*mtt^6*mWW^3 + 160*ep*mtt^6*mWW^3 + 316*ep^2*mtt^6*mWW^3 + 216*ep^3*mtt^6*mWW^3 - 22*mtt^5*mWW^4 - 140*ep*mtt^5*mWW^4 - 294*ep^2*mtt^5*mWW^4 - 204*ep^3*mtt^5*mWW^4 + 6*mtt^4*mWW^5 + 40*ep*mtt^4*mWW^5 + 86*ep^2*mtt^4*mWW^5 + 60*ep^3*mtt^4*mWW^5 - 22*mtt^8*s - 159*ep*mtt^8*s - 340*ep^2*mtt^8*s - 219*ep^3*mtt^8*s + 62*mtt^7*mWW*s + 449*ep*mtt^7*mWW*s + 950*ep^2*mtt^7*mWW*s + 595*ep^3*mtt^7*mWW*s - 44*mtt^6*mWW^2*s - 326*ep*mtt^6*mWW^2*s - 672*ep^2*mtt^6*mWW^2*s - 382*ep^3*mtt^6*mWW^2*s - 20*mtt^5*mWW^3*s - 126*ep*mtt^5*mWW^3*s - 284*ep^2*mtt^5*mWW^3*s - 234*ep^3*mtt^5*mWW^3*s + 34*mtt^4*mWW^4*s + 229*ep*mtt^4*mWW^4*s + 484*ep^2*mtt^4*mWW^4*s + 329*ep^3*mtt^4*mWW^4*s - 10*mtt^3*mWW^5*s - 67*ep*mtt^3*mWW^5*s - 138*ep^2*mtt^3*mWW^5*s - 89*ep^3*mtt^3*mWW^5*s + 80*mtt^7*s^2 + 500*ep*mtt^7*s^2 + 968*ep^2*mtt^7*s^2 + 572*ep^3*mtt^7*s^2 - 218*mtt^6*mWW*s^2 - 1349*ep*mtt^6*mWW*s^2 - 2586*ep^2*mtt^6*mWW*s^2 - 1503*ep^3*mtt^6*mWW*s^2 + 178*mtt^5*mWW^2*s^2 + 1080*ep*mtt^5*mWW^2*s^2 + 2034*ep^2*mtt^5*mWW^2*s^2 + 1144*ep^3*mtt^5*mWW^2*s^2 - 18*mtt^4*mWW^3*s^2 - 86*ep*mtt^4*mWW^3*s^2 - 130*ep^2*mtt^4*mWW^3*s^2 - 38*ep^3*mtt^4*mWW^3*s^2 - 26*mtt^3*mWW^4*s^2 - 172*ep*mtt^3*mWW^4*s^2 - 338*ep^2*mtt^3*mWW^4*s^2 - 204*ep^3*mtt^3*mWW^4*s^2 + 4*mtt^2*mWW^5*s^2 + 27*ep*mtt^2*mWW^5*s^2 + 52*ep^2*mtt^2*mWW^5*s^2 + 29*ep^3*mtt^2*mWW^5*s^2 - 140*mtt^6*s^3 - 810*ep*mtt^6*s^3 - 1472*ep^2*mtt^6*s^3 - 818*ep^3*mtt^6*s^3 + 298*mtt^5*mWW*s^3 + 1737*ep*mtt^5*mWW*s^3 + 3178*ep^2*mtt^5*mWW*s^3 + 1771*ep^3*mtt^5*mWW*s^3 - 162*mtt^4*mWW^2*s^3 - 961*ep*mtt^4*mWW^2*s^3 - 1792*ep^2*mtt^4*mWW^2*s^3 - 1009*ep^3*mtt^4*mWW^2*s^3 - 10*mtt^3*mWW^3*s^3 - 49*ep*mtt^3*mWW^3*s^3 - 62*ep^2*mtt^3*mWW^3*s^3 - 23*ep^3*mtt^3*mWW^3*s^3 + 14*mtt^2*mWW^4*s^3 + 83*ep*mtt^2*mWW^4*s^3 + 148*ep^2*mtt^2*mWW^4*s^3 + 79*ep^3*mtt^2*mWW^4*s^3 + 130*mtt^5*s^4 + 720*ep*mtt^5*s^4 + 1258*ep^2*mtt^5*s^4 + 672*ep^3*mtt^5*s^4 - 176*mtt^4*mWW*s^4 - 1007*ep*mtt^4*mWW*s^4 - 1808*ep^2*mtt^4*mWW*s^4 - 985*ep^3*mtt^4*mWW*s^4 + 26*mtt^3*mWW^2*s^4 + 186*ep*mtt^3*mWW^2*s^4 + 390*ep^2*mtt^3*mWW^2*s^4 + 234*ep^3*mtt^3*mWW^2*s^4 + 20*mtt^2*mWW^3*s^4 + 101*ep*mtt^2*mWW^3*s^4 + 160*ep^2*mtt^2*mWW^3*s^4 + 79*ep^3*mtt^2*mWW^3*s^4 - 62*mtt^4*s^5 - 335*ep*mtt^4*s^5 - 572*ep^2*mtt^4*s^5 - 299*ep^3*mtt^4*s^5 + 32*mtt^3*mWW*s^5 + 194*ep*mtt^3*mWW*s^5 + 360*ep^2*mtt^3*mWW*s^5 + 198*ep^3*mtt^3*mWW*s^5 + 14*mtt^2*mWW^2*s^5 + 61*ep*mtt^2*mWW^2*s^5 + 84*ep^2*mtt^2*mWW^2*s^5 + 37*ep^3*mtt^2*mWW^2*s^5 + 12*mtt^3*s^6 + 64*ep*mtt^3*s^6 + 108*ep^2*mtt^3*s^6 + 56*ep^3*mtt^3*s^6 + 4*mtt^2*mWW*s^6 + 16*ep*mtt^2*mWW*s^6 + 20*ep^2*mtt^2*mWW*s^6 + 8*ep^3*mtt^2*mWW*s^6 - 16*mtt^8*t - 127*ep*mtt^8*t - 294*ep^2*mtt^8*t - 203*ep^3*mtt^8*t + 66*mtt^7*mWW*t + 519*ep*mtt^7*mWW*t + 1200*ep^2*mtt^7*mWW*t + 827*ep^3*mtt^7*mWW*t - 96*mtt^6*mWW^2*t - 744*ep*mtt^6*mWW^2*t - 1718*ep^2*mtt^6*mWW^2*t - 1178*ep^3*mtt^6*mWW^2*t + 52*mtt^5*mWW^3*t + 386*ep*mtt^5*mWW^3*t + 888*ep^2*mtt^5*mWW^3*t + 598*ep^3*mtt^5*mWW^3*t + 21*ep*mtt^4*mWW^4*t + 54*ep^2*mtt^4*mWW^4*t + 49*ep^3*mtt^4*mWW^4*t - 6*mtt^3*mWW^5*t - 57*ep*mtt^3*mWW^5*t - 136*ep^2*mtt^3*mWW^5*t - 97*ep^3*mtt^3*mWW^5*t + 2*ep*mtt^2*mWW^6*t + 6*ep^2*mtt^2*mWW^6*t + 4*ep^3*mtt^2*mWW^6*t + 86*mtt^7*s*t + 622*ep*mtt^7*s*t + 1338*ep^2*mtt^7*s*t + 854*ep^3*mtt^7*s*t - 316*mtt^6*mWW*s*t - 2293*ep*mtt^6*mWW*s*t - 4972*ep^2*mtt^6*mWW*s*t - 3203*ep^3*mtt^6*mWW*s*t + 422*mtt^5*mWW^2*s*t + 3052*ep*mtt^5*mWW^2*s*t + 6674*ep^2*mtt^5*mWW^2*s*t + 4348*ep^3*mtt^5*mWW^2*s*t - 238*mtt^4*mWW^3*s*t - 1676*ep*mtt^4*mWW^3*s*t - 3700*ep^2*mtt^4*mWW^3*s*t - 2458*ep^3*mtt^4*mWW^3*s*t + 44*mtt^3*mWW^4*s*t + 256*ep*mtt^3*mWW^4*s*t + 570*ep^2*mtt^3*mWW^4*s*t + 410*ep^3*mtt^3*mWW^4*s*t + 2*mtt^2*mWW^5*s*t + 41*ep*mtt^2*mWW^5*s*t + 96*ep^2*mtt^2*mWW^5*s*t + 53*ep^3*mtt^2*mWW^5*s*t - 2*ep*mtt*mWW^6*s*t - 6*ep^2*mtt*mWW^6*s*t - 4*ep^3*mtt*mWW^6*s*t - 190*mtt^6*s^2*t - 1283*ep*mtt^6*s^2*t - 2588*ep^2*mtt^6*s^2*t - 1531*ep^3*mtt^6*s^2*t + 504*mtt^5*mWW*s^2*t + 3587*ep*mtt^5*mWW*s^2*t + 7516*ep^2*mtt^5*mWW*s^2*t + 4593*ep^3*mtt^5*mWW*s^2*t - 440*mtt^4*mWW^2*s^2*t - 3389*ep*mtt^4*mWW^2*s^2*t - 7508*ep^2*mtt^4*mWW^2*s^2*t - 4807*ep^3*mtt^4*mWW^2*s^2*t + 128*mtt^3*mWW^3*s^2*t + 1139*ep*mtt^3*mWW^3*s^2*t + 2792*ep^2*mtt^3*mWW^3*s^2*t + 1941*ep^3*mtt^3*mWW^3*s^2*t - 2*mtt^2*mWW^4*s^2*t - 44*ep*mtt^2*mWW^4*s^2*t - 184*ep^2*mtt^2*mWW^4*s^2*t - 178*ep^3*mtt^2*mWW^4*s^2*t - 10*ep*mtt*mWW^5*s^2*t - 28*ep^2*mtt*mWW^5*s^2*t - 18*ep^3*mtt*mWW^5*s^2*t + 214*mtt^5*s^3*t + 1387*ep*mtt^5*s^3*t + 2676*ep^2*mtt^5*s^3*t + 1499*ep^3*mtt^5*s^3*t - 288*mtt^4*mWW*s^3*t - 2237*ep*mtt^4*mWW*s^3*t - 4760*ep^2*mtt^4*mWW*s^3*t - 2827*ep^3*mtt^4*mWW*s^3*t + 28*mtt^3*mWW^2*s^3*t + 796*ep*mtt^3*mWW^2*s^3*t + 2284*ep^2*mtt^3*mWW^2*s^3*t + 1560*ep^3*mtt^3*mWW^2*s^3*t + 40*mtt^2*mWW^3*s^3*t + 19*ep*mtt^2*mWW^3*s^3*t - 264*ep^2*mtt^2*mWW^3*s^3*t - 267*ep^3*mtt^2*mWW^3*s^3*t + 6*mtt*mWW^4*s^3*t + 35*ep*mtt*mWW^4*s^3*t + 64*ep^2*mtt*mWW^4*s^3*t + 35*ep^3*mtt*mWW^4*s^3*t - 122*mtt^4*s^4*t - 778*ep*mtt^4*s^4*t - 1470*ep^2*mtt^4*s^4*t - 806*ep^3*mtt^4*s^4*t - 2*mtt^3*mWW*s^4*t + 290*ep*mtt^3*mWW*s^4*t + 860*ep^2*mtt^3*mWW*s^4*t + 552*ep^3*mtt^3*mWW*s^4*t + 86*mtt^2*mWW^2*s^4*t + 278*ep*mtt^2*mWW^2*s^4*t + 250*ep^2*mtt^2*mWW^2*s^4*t + 66*ep^3*mtt^2*mWW^2*s^4*t + 6*mtt*mWW^3*s^4*t + 50*ep*mtt*mWW^3*s^4*t + 104*ep^2*mtt*mWW^3*s^4*t + 60*ep^3*mtt*mWW^3*s^4*t + 28*mtt^3*s^5*t + 179*ep*mtt^3*s^5*t + 338*ep^2*mtt^3*s^5*t + 187*ep^3*mtt^3*s^5*t + 36*mtt^2*mWW*s^5*t + 134*ep*mtt^2*mWW*s^5*t + 156*ep^2*mtt^2*mWW*s^5*t + 58*ep^3*mtt^2*mWW*s^5*t + 7*ep*mtt*mWW^2*s^5*t + 18*ep^2*mtt*mWW^2*s^5*t + 11*ep^3*mtt*mWW^2*s^5*t + 60*mtt^7*t^2 + 390*ep*mtt^7*t^2 + 784*ep^2*mtt^7*t^2 + 482*ep^3*mtt^7*t^2 - 310*mtt^6*mWW*t^2 - 2032*ep*mtt^6*mWW*t^2 - 4158*ep^2*mtt^6*mWW*t^2 - 2628*ep^3*mtt^6*mWW*t^2 + 592*mtt^5*mWW^2*t^2 + 3870*ep*mtt^5*mWW^2*t^2 + 7986*ep^2*mtt^5*mWW^2*t^2 + 5128*ep^3*mtt^5*mWW^2*t^2 - 516*mtt^4*mWW^3*t^2 - 3314*ep*mtt^4*mWW^3*t^2 - 6838*ep^2*mtt^4*mWW^3*t^2 - 4428*ep^3*mtt^4*mWW^3*t^2 + 196*mtt^3*mWW^4*t^2 + 1192*ep*mtt^3*mWW^4*t^2 + 2418*ep^2*mtt^3*mWW^4*t^2 + 1566*ep^3*mtt^3*mWW^4*t^2 - 22*mtt^2*mWW^5*t^2 - 102*ep*mtt^2*mWW^5*t^2 - 180*ep^2*mtt^2*mWW^5*t^2 - 112*ep^3*mtt^2*mWW^5*t^2 - 4*ep*mtt*mWW^6*t^2 - 12*ep^2*mtt*mWW^6*t^2 - 8*ep^3*mtt*mWW^6*t^2 - 156*mtt^6*s*t^2 - 1073*ep*mtt^6*s*t^2 - 2124*ep^2*mtt^6*s*t^2 - 1207*ep^3*mtt^6*s*t^2 + 728*mtt^5*mWW*s*t^2 + 5020*ep*mtt^5*mWW*s*t^2 + 10214*ep^2*mtt^5*mWW*s*t^2 + 6146*ep^3*mtt^5*mWW*s*t^2 - 1250*mtt^4*mWW^2*s*t^2 - 8553*ep*mtt^4*mWW^2*s*t^2 - 17668*ep^2*mtt^4*mWW^2*s*t^2 - 11013*ep^3*mtt^4*mWW^2*s*t^2 + 974*mtt^3*mWW^3*s*t^2 + 6525*ep*mtt^3*mWW^3*s*t^2 + 13560*ep^2*mtt^3*mWW^3*s*t^2 + 8665*ep^3*mtt^3*mWW^3*s*t^2 - 330*mtt^2*mWW^4*s*t^2 - 2104*ep*mtt^2*mWW^4*s*t^2 - 4346*ep^2*mtt^2*mWW^4*s*t^2 - 2836*ep^3*mtt^2*mWW^4*s*t^2 + 34*mtt*mWW^5*s*t^2 + 183*ep*mtt*mWW^5*s*t^2 + 358*ep^2*mtt*mWW^5*s*t^2 + 241*ep^3*mtt*mWW^5*s*t^2 + 2*ep*mWW^6*s*t^2 + 6*ep^2*mWW^6*s*t^2 + 4*ep^3*mWW^6*s*t^2 + 132*mtt^5*s^2*t^2 + 1090*ep*mtt^5*s^2*t^2 + 2196*ep^2*mtt^5*s^2*t^2 + 1142*ep^3*mtt^5*s^2*t^2 - 436*mtt^4*mWW*s^2*t^2 - 3724*ep*mtt^4*mWW*s^2*t^2 - 7878*ep^2*mtt^4*mWW*s^2*t^2 - 4494*ep^3*mtt^4*mWW*s^2*t^2 + 610*mtt^3*mWW^2*s^2*t^2 + 5040*ep*mtt^3*mWW^2*s^2*t^2 + 10896*ep^2*mtt^3*mWW^2*s^2*t^2 + 6638*ep^3*mtt^3*mWW^2*s^2*t^2 - 420*mtt^2*mWW^3*s^2*t^2 - 3173*ep*mtt^2*mWW^3*s^2*t^2 - 6798*ep^2*mtt^2*mWW^3*s^2*t^2 - 4293*ep^3*mtt^2*mWW^3*s^2*t^2 + 118*mtt*mWW^4*s^2*t^2 + 788*ep*mtt*mWW^4*s^2*t^2 + 1620*ep^2*mtt*mWW^4*s^2*t^2 + 1026*ep^3*mtt*mWW^4*s^2*t^2 - 4*mWW^5*s^2*t^2 - 21*ep*mWW^5*s^2*t^2 - 36*ep^2*mWW^5*s^2*t^2 - 19*ep^3*mWW^5*s^2*t^2 - 36*mtt^4*s^3*t^2 - 521*ep*mtt^4*s^3*t^2 - 1156*ep^2*mtt^4*s^3*t^2 - 591*ep^3*mtt^4*s^3*t^2 - 78*mtt^3*mWW*s^3*t^2 + 419*ep*mtt^3*mWW*s^3*t^2 + 1456*ep^2*mtt^3*mWW*s^3*t^2 + 807*ep^3*mtt^3*mWW*s^3*t^2 + 48*mtt^2*mWW^2*s^3*t^2 - 417*ep*mtt^2*mWW^2*s^3*t^2 - 1356*ep^2*mtt^2*mWW^2*s^3*t^2 - 827*ep^3*mtt^2*mWW^2*s^3*t^2 + 62*mtt*mWW^3*s^3*t^2 + 513*ep*mtt*mWW^3*s^3*t^2 + 1064*ep^2*mtt*mWW^3*s^3*t^2 + 621*ep^3*mtt*mWW^3*s^3*t^2 - 12*mWW^4*s^3*t^2 - 74*ep*mWW^4*s^3*t^2 - 136*ep^2*mWW^4*s^3*t^2 - 74*ep^3*mWW^4*s^3*t^2 + 114*ep*mtt^3*s^4*t^2 + 300*ep^2*mtt^3*s^4*t^2 + 174*ep^3*mtt^3*s^4*t^2 + 96*mtt^2*mWW*s^4*t^2 + 317*ep*mtt^2*mWW*s^4*t^2 + 366*ep^2*mtt^2*mWW*s^4*t^2 + 169*ep^3*mtt^2*mWW*s^4*t^2 - 12*mtt*mWW^2*s^4*t^2 - 8*ep*mtt*mWW^2*s^4*t^2 + 12*ep^2*mtt*mWW^2*s^4*t^2 - 4*ep^3*mtt*mWW^2*s^4*t^2 - 4*mWW^3*s^4*t^2 - 23*ep*mWW^3*s^4*t^2 - 38*ep^2*mWW^3*s^4*t^2 - 19*ep^3*mWW^3*s^4*t^2 - 108*mtt^6*t^3 - 596*ep*mtt^6*t^3 - 970*ep^2*mtt^6*t^3 - 450*ep^3*mtt^6*t^3 + 570*mtt^5*mWW*t^3 + 3372*ep*mtt^5*mWW*t^3 + 6106*ep^2*mtt^5*mWW*t^3 + 3372*ep^3*mtt^5*mWW*t^3 - 1100*mtt^4*mWW^2*t^3 - 6761*ep*mtt^4*mWW^2*t^3 - 12940*ep^2*mtt^4*mWW^2*t^3 - 7703*ep^3*mtt^4*mWW^2*t^3 + 960*mtt^3*mWW^3*t^3 + 6009*ep*mtt^3*mWW^3*t^3 + 11878*ep^2*mtt^3*mWW^3*t^3 + 7373*ep^3*mtt^3*mWW^3*t^3 - 360*mtt^2*mWW^4*t^3 - 2241*ep*mtt^2*mWW^4*t^3 - 4504*ep^2*mtt^2*mWW^4*t^3 - 2871*ep^3*mtt^2*mWW^4*t^3 + 38*mtt*mWW^5*t^3 + 215*ep*mtt*mWW^5*t^3 + 424*ep^2*mtt*mWW^5*t^3 + 275*ep^3*mtt*mWW^5*t^3 + 2*ep*mWW^6*t^3 + 6*ep^2*mWW^6*t^3 + 4*ep^3*mWW^6*t^3 + 146*mtt^5*s*t^3 + 873*ep*mtt^5*s*t^3 + 1254*ep^2*mtt^5*s*t^3 + 327*ep^3*mtt^5*s*t^3 - 802*mtt^4*mWW*s*t^3 - 5014*ep*mtt^4*mWW*s*t^3 - 8654*ep^2*mtt^4*mWW*s*t^3 - 4102*ep^3*mtt^4*mWW*s*t^3 + 1484*mtt^3*mWW^2*s*t^3 + 9442*ep*mtt^3*mWW^2*s*t^3 + 17578*ep^2*mtt^3*mWW^2*s*t^3 + 9712*ep^3*mtt^3*mWW^2*s*t^3 - 1172*mtt^2*mWW^3*s*t^3 - 7491*ep*mtt^2*mWW^3*s*t^3 - 14526*ep^2*mtt^2*mWW^3*s*t^3 - 8631*ep^3*mtt^2*mWW^3*s*t^3 + 370*mtt*mWW^4*s*t^3 + 2347*ep*mtt*mWW^4*s*t^3 + 4664*ep^2*mtt*mWW^4*s*t^3 + 2899*ep^3*mtt*mWW^4*s*t^3 - 26*mWW^5*s*t^3 - 157*ep*mWW^5*s*t^3 - 316*ep^2*mWW^5*s*t^3 - 205*ep^3*mWW^5*s*t^3 + 2*mtt^4*s^2*t^3 - 205*ep*mtt^4*s^2*t^3 - 198*ep^2*mtt^4*s^2*t^3 + 237*ep^3*mtt^4*s^2*t^3 + 156*mtt^3*mWW*s^2*t^3 + 1515*ep*mtt^3*mWW*s^2*t^3 + 2390*ep^2*mtt^3*mWW*s^2*t^3 + 527*ep^3*mtt^3*mWW*s^2*t^3 - 428*mtt^2*mWW^2*s^2*t^3 - 3071*ep*mtt^2*mWW^2*s^2*t^3 - 5396*ep^2*mtt^2*mWW^2*s^2*t^3 - 2457*ep^3*mtt^2*mWW^2*s^2*t^3 + 352*mtt*mWW^3*s^2*t^3 + 2269*ep*mtt*mWW^3*s^2*t^3 + 4166*ep^2*mtt*mWW^3*s^2*t^3 + 2257*ep^3*mtt*mWW^3*s^2*t^3 - 82*mWW^4*s^2*t^3 - 508*ep*mWW^4*s^2*t^3 - 962*ep^2*mWW^4*s^2*t^3 - 564*ep^3*mWW^4*s^2*t^3 - 40*mtt^3*s^3*t^3 - 72*ep*mtt^3*s^3*t^3 - 86*ep^2*mtt^3*s^3*t^3 - 114*ep^3*mtt^3*s^3*t^3 + 88*mtt^2*mWW*s^3*t^3 + 237*ep*mtt^2*mWW*s^3*t^3 + 438*ep^2*mtt^2*mWW*s^3*t^3 + 425*ep^3*mtt^2*mWW*s^3*t^3 + 12*mtt*mWW^2*s^3*t^3 + 138*ep*mtt*mWW^2*s^3*t^3 + 94*ep^2*mtt*mWW^2*s^3*t^3 - 124*ep^3*mtt*mWW^2*s^3*t^3 - 28*mWW^3*s^3*t^3 - 143*ep*mWW^3*s^3*t^3 - 190*ep^2*mWW^3*s^3*t^3 - 59*ep^3*mWW^3*s^3*t^3 + 90*mtt^5*t^4 + 390*ep*mtt^5*t^4 + 340*ep^2*mtt^5*t^4 - 84*ep^3*mtt^5*t^4 - 464*mtt^4*mWW*t^4 - 2404*ep*mtt^4*mWW*t^4 - 3446*ep^2*mtt^4*mWW*t^4 - 1238*ep^3*mtt^4*mWW*t^4 + 868*mtt^3*mWW^2*t^4 + 4968*ep*mtt^3*mWW^2*t^4 + 8492*ep^2*mtt^3*mWW^2*t^4 + 4344*ep^3*mtt^3*mWW^2*t^4 - 720*mtt^2*mWW^3*t^4 - 4380*ep*mtt^2*mWW^3*t^4 - 8200*ep^2*mtt^2*mWW^3*t^4 - 4764*ep^3*mtt^2*mWW^3*t^4 + 242*mtt*mWW^4*t^4 + 1522*ep*mtt*mWW^4*t^4 + 3008*ep^2*mtt*mWW^4*t^4 + 1868*ep^3*mtt*mWW^4*t^4 - 16*mWW^5*t^4 - 96*ep*mWW^5*t^4 - 194*ep^2*mWW^5*t^4 - 126*ep^3*mWW^5*t^4 - 50*mtt^4*s*t^4 - 164*ep*mtt^4*s*t^4 + 324*ep^2*mtt^4*s*t^4 + 710*ep^3*mtt^4*s*t^4 + 348*mtt^3*mWW*s*t^4 + 1717*ep*mtt^3*mWW*s*t^4 + 1460*ep^2*mtt^3*mWW*s*t^4 - 589*ep^3*mtt^3*mWW*s*t^4 - 664*mtt^2*mWW^2*s*t^4 - 3670*ep*mtt^2*mWW^2*s*t^4 - 5264*ep^2*mtt^2*mWW^2*s*t^4 - 1754*ep^3*mtt^2*mWW^2*s*t^4 + 484*mtt*mWW^3*s*t^4 + 2845*ep*mtt*mWW^3*s*t^4 + 4852*ep^2*mtt*mWW^3*s*t^4 + 2435*ep^3*mtt*mWW^3*s*t^4 - 118*mWW^4*s*t^4 - 728*ep*mWW^4*s*t^4 - 1372*ep^2*mWW^4*s*t^4 - 802*ep^3*mWW^4*s*t^4 - 28*mtt^3*s^2*t^4 - 130*ep*mtt^3*s^2*t^4 - 434*ep^2*mtt^3*s^2*t^4 - 452*ep^3*mtt^3*s^2*t^4 + 4*mtt^2*mWW*s^2*t^4 + 39*ep*mtt^2*mWW*s^2*t^4 + 688*ep^2*mtt^2*mWW*s^2*t^4 + 949*ep^3*mtt^2*mWW*s^2*t^4 + 76*mtt*mWW^2*s^2*t^4 + 328*ep*mtt*mWW^2*s^2*t^4 - 26*ep^2*mtt*mWW^2*s^2*t^4 - 510*ep^3*mtt*mWW^2*s^2*t^4 - 52*mWW^3*s^2*t^4 - 237*ep*mWW^3*s^2*t^4 - 228*ep^2*mWW^3*s^2*t^4 + 13*ep^3*mWW^3*s^2*t^4 - 28*mtt^4*t^5 - 37*ep*mtt^4*t^5 + 264*ep^2*mtt^4*t^5 + 389*ep^3*mtt^4*t^5 + 140*mtt^3*mWW*t^5 + 465*ep*mtt^3*mWW*t^5 - 110*ep^2*mtt^3*mWW*t^5 - 759*ep^3*mtt^3*mWW*t^5 - 252*mtt^2*mWW^2*t^5 - 1173*ep*mtt^2*mWW^2*t^5 - 1254*ep^2*mtt^2*mWW^2*t^5 - 57*ep^3*mtt^2*mWW^2*t^5 + 196*mtt*mWW^3*t^5 + 1099*ep*mtt*mWW^3*t^5 + 1782*ep^2*mtt*mWW^3*t^5 + 835*ep^3*mtt*mWW^3*t^5 - 56*mWW^4*t^5 - 354*ep*mWW^4*t^5 - 682*ep^2*mWW^4*t^5 - 408*ep^3*mWW^4*t^5 - 4*mtt^3*s*t^5 - 99*ep*mtt^3*s*t^5 - 452*ep^2*mtt^3*s*t^5 - 465*ep^3*mtt^3*s*t^5 - 20*mtt^2*mWW*s*t^5 + 121*ep*mtt^2*mWW*s*t^5 + 1002*ep^2*mtt^2*mWW*s*t^5 + 1153*ep^3*mtt^2*mWW*s*t^5 + 52*mtt*mWW^2*s*t^5 + 55*ep*mtt*mWW^2*s*t^5 - 648*ep^2*mtt*mWW^2*s*t^5 - 911*ep^3*mtt*mWW^2*s*t^5 - 28*mWW^3*s*t^5 - 77*ep*mWW^3*s*t^5 + 98*ep^2*mWW^3*s*t^5 + 223*ep^3*mWW^3*s*t^5 - 40*ep*mtt^3*t^6 - 174*ep^2*mtt^3*t^6 - 170*ep^3*mtt^3*t^6 + 120*ep*mtt^2*mWW*t^6 + 522*ep^2*mtt^2*mWW*t^6 + 510*ep^3*mtt^2*mWW*t^6 - 120*ep*mtt*mWW^2*t^6 - 522*ep^2*mtt*mWW^2*t^6 - 510*ep^3*mtt*mWW^2*t^6 + 40*ep*mWW^3*t^6 + 174*ep^2*mWW^3*t^6 + 170*ep^3*mWW^3*t^6)/(2*ep*(mtt - mWW)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*ep*(mtt^9 + 14*ep*mtt^9 + 39*ep^2*mtt^9 + 30*ep^3*mtt^9 - mtt^8*mWW - 28*ep*mtt^8*mWW - 85*ep^2*mtt^8*mWW - 66*ep^3*mtt^8*mWW - 6*mtt^7*mWW^2 - 20*ep*mtt^7*mWW^2 - 22*ep^2*mtt^7*mWW^2 - 12*ep^3*mtt^7*mWW^2 + 14*mtt^6*mWW^3 + 88*ep*mtt^6*mWW^3 + 186*ep^2*mtt^6*mWW^3 + 132*ep^3*mtt^6*mWW^3 - 11*mtt^5*mWW^4 - 74*ep*mtt^5*mWW^4 - 161*ep^2*mtt^5*mWW^4 - 114*ep^3*mtt^5*mWW^4 + 3*mtt^4*mWW^5 + 20*ep*mtt^4*mWW^5 + 43*ep^2*mtt^4*mWW^5 + 30*ep^3*mtt^4*mWW^5 - 12*mtt^8*s - 103*ep*mtt^8*s - 242*ep^2*mtt^8*s - 167*ep^3*mtt^8*s + 31*mtt^7*mWW*s + 256*ep*mtt^7*mWW*s + 583*ep^2*mtt^7*mWW*s + 386*ep^3*mtt^7*mWW*s - 16*mtt^6*mWW^2*s - 126*ep*mtt^6*mWW^2*s - 260*ep^2*mtt^6*mWW^2*s - 138*ep^3*mtt^6*mWW^2*s - 18*mtt^5*mWW^3*s - 136*ep*mtt^5*mWW^3*s - 326*ep^2*mtt^5*mWW^3*s - 256*ep^3*mtt^5*mWW^3*s + 20*mtt^4*mWW^4*s + 141*ep*mtt^4*mWW^4*s + 310*ep^2*mtt^4*mWW^4*s + 217*ep^3*mtt^4*mWW^4*s - 5*mtt^3*mWW^5*s - 32*ep*mtt^3*mWW^5*s - 65*ep^2*mtt^3*mWW^5*s - 42*ep^3*mtt^3*mWW^5*s + 50*mtt^7*s^2 + 336*ep*mtt^7*s^2 + 686*ep^2*mtt^7*s^2 + 424*ep^3*mtt^7*s^2 - 130*mtt^6*mWW*s^2 - 838*ep*mtt^6*mWW*s^2 - 1658*ep^2*mtt^6*mWW*s^2 - 990*ep^3*mtt^6*mWW*s^2 + 96*mtt^5*mWW^2*s^2 + 572*ep*mtt^5*mWW^2*s^2 + 1058*ep^2*mtt^5*mWW^2*s^2 + 578*ep^3*mtt^5*mWW^2*s^2 + 38*ep*mtt^4*mWW^3*s^2 + 136*ep^2*mtt^4*mWW^3*s^2 + 130*ep^3*mtt^4*mWW^3*s^2 - 18*mtt^3*mWW^4*s^2 - 120*ep*mtt^3*mWW^4*s^2 - 244*ep^2*mtt^3*mWW^4*s^2 - 154*ep^3*mtt^3*mWW^4*s^2 + 2*mtt^2*mWW^5*s^2 + 12*ep*mtt^2*mWW^5*s^2 + 22*ep^2*mtt^2*mWW^5*s^2 + 12*ep^3*mtt^2*mWW^5*s^2 - 100*mtt^6*s^3 - 594*ep*mtt^6*s^3 - 1104*ep^2*mtt^6*s^3 - 626*ep^3*mtt^6*s^3 + 207*mtt^5*mWW*s^3 + 1222*ep*mtt^5*mWW*s^3 + 2263*ep^2*mtt^5*mWW*s^3 + 1276*ep^3*mtt^5*mWW*s^3 - 105*mtt^4*mWW^2*s^3 - 613*ep*mtt^4*mWW^2*s^3 - 1131*ep^2*mtt^4*mWW^2*s^3 - 631*ep^3*mtt^4*mWW^2*s^3 - 11*mtt^3*mWW^3*s^3 - 68*ep*mtt^3*mWW^3*s^3 - 123*ep^2*mtt^3*mWW^3*s^3 - 70*ep^3*mtt^3*mWW^3*s^3 + 9*mtt^2*mWW^4*s^3 + 53*ep*mtt^2*mWW^4*s^3 + 95*ep^2*mtt^2*mWW^4*s^3 + 51*ep^3*mtt^2*mWW^4*s^3 + 105*mtt^5*s^4 + 586*ep*mtt^5*s^4 + 1031*ep^2*mtt^5*s^4 + 554*ep^3*mtt^5*s^4 - 139*mtt^4*mWW*s^4 - 798*ep*mtt^4*mWW*s^4 - 1439*ep^2*mtt^4*mWW*s^4 - 788*ep^3*mtt^4*mWW*s^4 + 19*mtt^3*mWW^2*s^4 + 134*ep*mtt^3*mWW^2*s^4 + 281*ep^2*mtt^3*mWW^2*s^4 + 170*ep^3*mtt^3*mWW^2*s^4 + 15*mtt^2*mWW^3*s^4 + 78*ep*mtt^2*mWW^3*s^4 + 127*ep^2*mtt^2*mWW^3*s^4 + 64*ep^3*mtt^2*mWW^3*s^4 - 56*mtt^4*s^5 - 303*ep*mtt^4*s^5 - 518*ep^2*mtt^4*s^5 - 271*ep^3*mtt^4*s^5 + 28*mtt^3*mWW*s^5 + 170*ep*mtt^3*mWW*s^5 + 316*ep^2*mtt^3*mWW*s^5 + 174*ep^3*mtt^3*mWW*s^5 + 12*mtt^2*mWW^2*s^5 + 53*ep*mtt^2*mWW^2*s^5 + 74*ep^2*mtt^2*mWW^2*s^5 + 33*ep^3*mtt^2*mWW^2*s^5 + 12*mtt^3*s^6 + 64*ep*mtt^3*s^6 + 108*ep^2*mtt^3*s^6 + 56*ep^3*mtt^3*s^6 + 4*mtt^2*mWW*s^6 + 16*ep*mtt^2*mWW*s^6 + 20*ep^2*mtt^2*mWW*s^6 + 8*ep^3*mtt^2*mWW*s^6 - 8*mtt^8*t - 87*ep*mtt^8*t - 234*ep^2*mtt^8*t - 179*ep^3*mtt^8*t + 33*mtt^7*mWW*t + 308*ep*mtt^7*mWW*t + 785*ep^2*mtt^7*mWW*t + 582*ep^3*mtt^7*mWW*t - 48*mtt^6*mWW^2*t - 378*ep*mtt^6*mWW^2*t - 892*ep^2*mtt^6*mWW^2*t - 626*ep^3*mtt^6*mWW^2*t + 26*mtt^5*mWW^3*t + 156*ep*mtt^5*mWW^3*t + 306*ep^2*mtt^5*mWW^3*t + 176*ep^3*mtt^5*mWW^3*t + 25*ep*mtt^4*mWW^4*t + 94*ep^2*mtt^4*mWW^4*t + 93*ep^3*mtt^4*mWW^4*t - 3*mtt^3*mWW^5*t - 24*ep*mtt^3*mWW^5*t - 59*ep^2*mtt^3*mWW^5*t - 46*ep^3*mtt^3*mWW^5*t + 50*mtt^7*s*t + 428*ep*mtt^7*s*t + 1026*ep^2*mtt^7*s*t + 716*ep^3*mtt^7*s*t - 183*mtt^6*mWW*s*t - 1435*ep*mtt^6*mWW*s*t - 3305*ep^2*mtt^6*mWW*s*t - 2249*ep^3*mtt^6*mWW*s*t + 240*mtt^5*mWW^2*s*t + 1713*ep*mtt^5*mWW^2*s*t + 3758*ep^2*mtt^5*mWW^2*s*t + 2473*ep^3*mtt^5*mWW^2*s*t - 130*mtt^4*mWW^3*s*t - 823*ep*mtt^4*mWW^3*s*t - 1682*ep^2*mtt^4*mWW^3*s*t - 1049*ep^3*mtt^4*mWW^3*s*t + 22*mtt^3*mWW^4*s*t + 107*ep*mtt^3*mWW^4*s*t + 180*ep^2*mtt^3*mWW^4*s*t + 95*ep^3*mtt^3*mWW^4*s*t + mtt^2*mWW^5*s*t + 10*ep*mtt^2*mWW^5*s*t + 23*ep^2*mtt^2*mWW^5*s*t + 14*ep^3*mtt^2*mWW^5*s*t - 121*mtt^6*s^2*t - 889*ep*mtt^6*s^2*t - 1915*ep^2*mtt^6*s^2*t - 1203*ep^3*mtt^6*s^2*t + 328*mtt^5*mWW*s^2*t + 2416*ep*mtt^5*mWW*s^2*t + 5238*ep^2*mtt^5*mWW*s^2*t + 3318*ep^3*mtt^5*mWW*s^2*t - 298*mtt^4*mWW^2*s^2*t - 2216*ep*mtt^4*mWW^2*s^2*t - 4872*ep^2*mtt^4*mWW^2*s^2*t - 3138*ep^3*mtt^4*mWW^2*s^2*t + 96*mtt^3*mWW^3*s^2*t + 734*ep*mtt^3*mWW^3*s^2*t + 1672*ep^2*mtt^3*mWW^3*s^2*t + 1122*ep^3*mtt^3*mWW^3*s^2*t - 5*mtt^2*mWW^4*s^2*t - 43*ep*mtt^2*mWW^4*s^2*t - 117*ep^2*mtt^2*mWW^4*s^2*t - 95*ep^3*mtt^2*mWW^4*s^2*t - 2*ep*mtt*mWW^5*s^2*t - 6*ep^2*mtt*mWW^5*s^2*t - 4*ep^3*mtt*mWW^5*s^2*t + 146*mtt^5*s^3*t + 989*ep*mtt^5*s^3*t + 1972*ep^2*mtt^5*s^3*t + 1133*ep^3*mtt^5*s^3*t - 193*mtt^4*mWW*s^3*t - 1561*ep*mtt^4*mWW*s^3*t - 3415*ep^2*mtt^4*mWW*s^3*t - 2075*ep^3*mtt^4*mWW*s^3*t + 25*mtt^3*mWW^2*s^3*t + 574*ep*mtt^3*mWW^2*s^3*t + 1631*ep^2*mtt^3*mWW^2*s^3*t + 1126*ep^3*mtt^3*mWW^2*s^3*t + 17*mtt^2*mWW^3*s^3*t - 33*ep*mtt^2*mWW^3*s^3*t - 245*ep^2*mtt^2*mWW^3*s^3*t - 215*ep^3*mtt^2*mWW^3*s^3*t + 5*mtt*mWW^4*s^3*t + 31*ep*mtt*mWW^4*s^3*t + 57*ep^2*mtt*mWW^4*s^3*t + 31*ep^3*mtt*mWW^4*s^3*t - 89*mtt^4*s^4*t - 588*ep*mtt^4*s^4*t - 1133*ep^2*mtt^4*s^4*t - 626*ep^3*mtt^4*s^4*t - 25*mtt^3*mWW*s^4*t + 114*ep*mtt^3*mWW*s^4*t + 497*ep^2*mtt^3*mWW*s^4*t + 342*ep^3*mtt^3*mWW*s^4*t + 73*mtt^2*mWW^2*s^4*t + 252*ep*mtt^2*mWW^2*s^4*t + 261*ep^2*mtt^2*mWW^2*s^4*t + 90*ep^3*mtt^2*mWW^2*s^4*t + 9*mtt*mWW^3*s^4*t + 62*ep*mtt*mWW^3*s^4*t + 119*ep^2*mtt*mWW^3*s^4*t + 66*ep^3*mtt*mWW^3*s^4*t + 22*mtt^3*s^5*t + 147*ep*mtt^3*s^5*t + 284*ep^2*mtt^3*s^5*t + 159*ep^3*mtt^3*s^5*t + 40*mtt^2*mWW*s^5*t + 158*ep*mtt^2*mWW*s^5*t + 200*ep^2*mtt^2*mWW*s^5*t + 82*ep^3*mtt^2*mWW*s^5*t + 2*mtt*mWW^2*s^5*t + 15*ep*mtt*mWW^2*s^5*t + 28*ep^2*mtt*mWW^2*s^5*t + 15*ep^3*mtt*mWW^2*s^5*t + 30*mtt^7*t^2 + 256*ep*mtt^7*t^2 + 630*ep^2*mtt^7*t^2 + 460*ep^3*mtt^7*t^2 - 155*mtt^6*mWW*t^2 - 1147*ep*mtt^6*mWW*t^2 - 2615*ep^2*mtt^6*mWW*t^2 - 1823*ep^3*mtt^6*mWW*t^2 + 296*mtt^5*mWW^2*t^2 + 1967*ep*mtt^5*mWW^2*t^2 + 4174*ep^2*mtt^5*mWW^2*t^2 + 2767*ep^3*mtt^5*mWW^2*t^2 - 258*mtt^4*mWW^3*t^2 - 1579*ep*mtt^4*mWW^3*t^2 - 3132*ep^2*mtt^4*mWW^3*t^2 - 1963*ep^3*mtt^4*mWW^3*t^2 + 98*mtt^3*mWW^4*t^2 + 565*ep*mtt^3*mWW^4*t^2 + 1052*ep^2*mtt^3*mWW^4*t^2 + 617*ep^3*mtt^3*mWW^4*t^2 - 11*mtt^2*mWW^5*t^2 - 62*ep*mtt^2*mWW^5*t^2 - 109*ep^2*mtt^2*mWW^5*t^2 - 58*ep^3*mtt^2*mWW^5*t^2 - 101*mtt^6*s*t^2 - 801*ep*mtt^6*s*t^2 - 1817*ep^2*mtt^6*s*t^2 - 1201*ep^3*mtt^6*s*t^2 + 464*mtt^5*mWW*s*t^2 + 3349*ep*mtt^5*mWW*s*t^2 + 7236*ep^2*mtt^5*mWW*s*t^2 + 4675*ep^3*mtt^5*mWW*s*t^2 - 767*mtt^4*mWW^2*s*t^2 - 5176*ep*mtt^4*mWW^2*s*t^2 - 10749*ep^2*mtt^4*mWW^2*s*t^2 - 6808*ep^3*mtt^4*mWW^2*s*t^2 + 563*mtt^3*mWW^3*s*t^2 + 3615*ep*mtt^3*mWW^3*s*t^2 + 7269*ep^2*mtt^3*mWW^3*s*t^2 + 4529*ep^3*mtt^3*mWW^3*s*t^2 - 176*mtt^2*mWW^4*s*t^2 - 1093*ep*mtt^2*mWW^4*s*t^2 - 2150*ep^2*mtt^2*mWW^4*s*t^2 - 1329*ep^3*mtt^2*mWW^4*s*t^2 + 17*mtt*mWW^5*s*t^2 + 106*ep*mtt*mWW^5*s*t^2 + 211*ep^2*mtt*mWW^5*s*t^2 + 134*ep^3*mtt*mWW^5*s*t^2 + 95*mtt^5*s^2*t^2 + 832*ep*mtt^5*s^2*t^2 + 1805*ep^2*mtt^5*s^2*t^2 + 1044*ep^3*mtt^5*s^2*t^2 - 351*mtt^4*mWW*s^2*t^2 - 2870*ep*mtt^4*mWW*s^2*t^2 - 6157*ep^2*mtt^4*mWW*s^2*t^2 - 3670*ep^3*mtt^4*mWW*s^2*t^2 + 501*mtt^3*mWW^2*s^2*t^2 + 3790*ep*mtt^3*mWW^2*s^2*t^2 + 7975*ep^2*mtt^3*mWW^2*s^2*t^2 + 4858*ep^3*mtt^3*mWW^2*s^2*t^2 - 315*mtt^2*mWW^3*s^2*t^2 - 2220*ep*mtt^2*mWW^3*s^2*t^2 - 4563*ep^2*mtt^2*mWW^3*s^2*t^2 - 2810*ep^3*mtt^2*mWW^3*s^2*t^2 + 72*mtt*mWW^4*s^2*t^2 + 482*ep*mtt*mWW^4*s^2*t^2 + 968*ep^2*mtt*mWW^4*s^2*t^2 + 594*ep^3*mtt*mWW^4*s^2*t^2 - 2*mWW^5*s^2*t^2 - 14*ep*mWW^5*s^2*t^2 - 28*ep^2*mWW^5*s^2*t^2 - 16*ep^3*mWW^5*s^2*t^2 - 16*mtt^4*s^3*t^2 - 345*ep*mtt^4*s^3*t^2 - 808*ep^2*mtt^4*s^3*t^2 - 415*ep^3*mtt^4*s^3*t^2 - 40*mtt^3*mWW*s^3*t^2 + 384*ep*mtt^3*mWW*s^3*t^2 + 1176*ep^2*mtt^3*mWW*s^3*t^2 + 636*ep^3*mtt^3*mWW*s^3*t^2 - 26*mtt^2*mWW^2*s^3*t^2 - 589*ep*mtt^2*mWW^2*s^3*t^2 - 1416*ep^2*mtt^2*mWW^2*s^3*t^2 - 813*ep^3*mtt^2*mWW^2*s^3*t^2 + 72*mtt*mWW^3*s^3*t^2 + 510*ep*mtt*mWW^3*s^3*t^2 + 996*ep^2*mtt*mWW^3*s^3*t^2 + 570*ep^3*mtt*mWW^3*s^3*t^2 - 6*mWW^4*s^3*t^2 - 40*ep*mWW^4*s^3*t^2 - 76*ep^2*mWW^4*s^3*t^2 - 42*ep^3*mWW^4*s^3*t^2 - 8*mtt^3*s^4*t^2 + 58*ep*mtt^3*s^4*t^2 + 190*ep^2*mtt^3*s^4*t^2 + 112*ep^3*mtt^3*s^4*t^2 + 82*mtt^2*mWW*s^4*t^2 + 284*ep*mtt^2*mWW*s^4*t^2 + 360*ep^2*mtt^2*mWW*s^4*t^2 + 182*ep^3*mtt^2*mWW*s^4*t^2 + 8*mtt*mWW^2*s^4*t^2 + 70*ep*mtt*mWW^2*s^4*t^2 + 110*ep^2*mtt*mWW^2*s^4*t^2 + 36*ep^3*mtt*mWW^2*s^4*t^2 - 2*mWW^3*s^4*t^2 - 12*ep*mWW^3*s^4*t^2 - 20*ep^2*mWW^3*s^4*t^2 - 10*ep^3*mWW^3*s^4*t^2 - 54*mtt^6*t^3 - 388*ep*mtt^6*t^3 - 850*ep^2*mtt^6*t^3 - 568*ep^3*mtt^6*t^3 + 285*mtt^5*mWW*t^3 + 1891*ep*mtt^5*mWW*t^3 + 3927*ep^2*mtt^5*mWW*t^3 + 2533*ep^3*mtt^5*mWW*t^3 - 550*mtt^4*mWW^2*t^3 - 3461*ep*mtt^4*mWW^2*t^3 - 6904*ep^2*mtt^4*mWW^2*t^3 - 4325*ep^3*mtt^4*mWW^2*t^3 + 480*mtt^3*mWW^3*t^3 + 2917*ep*mtt^3*mWW^3*t^3 + 5650*ep^2*mtt^3*mWW^3*t^3 + 3457*ep^3*mtt^3*mWW^3*t^3 - 180*mtt^2*mWW^4*t^3 - 1075*ep*mtt^2*mWW^4*t^3 - 2046*ep^2*mtt^2*mWW^4*t^3 - 1231*ep^3*mtt^2*mWW^4*t^3 + 19*mtt*mWW^5*t^3 + 116*ep*mtt*mWW^5*t^3 + 223*ep^2*mtt*mWW^5*t^3 + 134*ep^3*mtt*mWW^5*t^3 + 104*mtt^5*s*t^3 + 717*ep*mtt^5*s*t^3 + 1360*ep^2*mtt^5*s*t^3 + 715*ep^3*mtt^5*s*t^3 - 532*mtt^4*mWW*s*t^3 - 3474*ep*mtt^4*mWW*s*t^3 - 6596*ep^2*mtt^4*mWW*s*t^3 - 3670*ep^3*mtt^4*mWW*s*t^3 + 919*mtt^3*mWW^2*s*t^3 + 5829*ep*mtt^3*mWW^2*s*t^3 + 11079*ep^2*mtt^3*mWW^2*s*t^3 + 6361*ep^3*mtt^3*mWW^2*s*t^3 - 671*mtt^2*mWW^3*s*t^3 - 4188*ep*mtt^2*mWW^3*s*t^3 - 7979*ep^2*mtt^2*mWW^3*s*t^3 - 4678*ep^3*mtt^2*mWW^3*s*t^3 + 193*mtt*mWW^4*s*t^3 + 1200*ep*mtt*mWW^4*s*t^3 + 2305*ep^2*mtt*mWW^4*s*t^3 + 1378*ep^3*mtt*mWW^4*s*t^3 - 13*mWW^5*s*t^3 - 84*ep*mWW^5*s*t^3 - 169*ep^2*mWW^5*s*t^3 - 106*ep^3*mWW^5*s*t^3 - 12*mtt^4*s^2*t^3 - 223*ep*mtt^4*s^2*t^3 - 326*ep^2*mtt^4*s^2*t^3 + 29*ep^3*mtt^4*s^2*t^3 + 173*mtt^3*mWW*s^2*t^3 + 1362*ep*mtt^3*mWW*s^2*t^3 + 2245*ep^2*mtt^3*mWW*s^2*t^3 + 752*ep^3*mtt^3*mWW*s^2*t^3 - 355*mtt^2*mWW^2*s^2*t^3 - 2358*ep*mtt^2*mWW^2*s^2*t^3 - 4099*ep^2*mtt^2*mWW^2*s^2*t^3 - 1928*ep^3*mtt^2*mWW^2*s^2*t^3 + 235*mtt*mWW^3*s^2*t^3 + 1474*ep*mtt*mWW^3*s^2*t^3 + 2651*ep^2*mtt*mWW^3*s^2*t^3 + 1412*ep^3*mtt*mWW^3*s^2*t^3 - 41*mWW^4*s^2*t^3 - 255*ep*mWW^4*s^2*t^3 - 471*ep^2*mWW^4*s^2*t^3 - 265*ep^3*mWW^4*s^2*t^3 - 32*mtt^3*s^3*t^3 - 66*ep*mtt^3*s^3*t^3 - 98*ep^2*mtt^3*s^3*t^3 - 116*ep^3*mtt^3*s^3*t^3 + 46*mtt^2*mWW*s^3*t^3 + 111*ep*mtt^2*mWW*s^3*t^3 + 288*ep^2*mtt^2*mWW*s^3*t^3 + 339*ep^3*mtt^2*mWW*s^3*t^3 + 32*mtt*mWW^2*s^3*t^3 + 184*ep*mtt*mWW^2*s^3*t^3 + 146*ep^2*mtt*mWW^2*s^3*t^3 - 82*ep^3*mtt*mWW^2*s^3*t^3 - 14*mWW^3*s^3*t^3 - 69*ep*mWW^3*s^3*t^3 - 80*ep^2*mWW^3*s^3*t^3 - 13*ep^3*mWW^3*s^3*t^3 + 45*mtt^5*t^4 + 274*ep*mtt^5*t^4 + 497*ep^2*mtt^5*t^4 + 268*ep^3*mtt^5*t^4 - 232*mtt^4*mWW*t^4 - 1397*ep*mtt^4*mWW*t^4 - 2562*ep^2*mtt^4*mWW*t^4 - 1433*ep^3*mtt^4*mWW*t^4 + 434*mtt^3*mWW^2*t^4 + 2597*ep*mtt^3*mWW^2*t^4 + 4802*ep^2*mtt^3*mWW^2*t^4 + 2751*ep^3*mtt^3*mWW^2*t^4 - 360*mtt^2*mWW^3*t^4 - 2149*ep*mtt^2*mWW^3*t^4 - 4004*ep^2*mtt^2*mWW^3*t^4 - 2335*ep^3*mtt^2*mWW^3*t^4 + 121*mtt*mWW^4*t^4 + 725*ep*mtt*mWW^4*t^4 + 1365*ep^2*mtt*mWW^4*t^4 + 809*ep^3*mtt*mWW^4*t^4 - 8*mWW^5*t^4 - 50*ep*mWW^5*t^4 - 98*ep^2*mWW^5*t^4 - 60*ep^3*mWW^5*t^4 - 39*mtt^4*s*t^4 - 186*ep*mtt^4*s*t^4 - 79*ep^2*mtt^4*s*t^4 + 192*ep^3*mtt^4*s*t^4 + 230*mtt^3*mWW*s*t^4 + 1231*ep*mtt^3*mWW*s*t^4 + 1538*ep^2*mtt^3*mWW*s*t^4 + 241*ep^3*mtt^3*mWW*s*t^4 - 402*mtt^2*mWW^2*s*t^4 - 2259*ep*mtt^2*mWW^2*s*t^4 - 3484*ep^2*mtt^2*mWW^2*s*t^4 - 1419*ep^3*mtt^2*mWW^2*s*t^4 + 270*mtt*mWW^3*s*t^4 + 1569*ep*mtt*mWW^3*s*t^4 + 2670*ep^2*mtt*mWW^3*s*t^4 + 1347*ep^3*mtt*mWW^3*s*t^4 - 59*mWW^4*s*t^4 - 355*ep*mWW^4*s*t^4 - 645*ep^2*mWW^4*s*t^4 - 361*ep^3*mWW^4*s*t^4 - 16*mtt^3*s^2*t^4 - 84*ep*mtt^3*s^2*t^4 - 306*ep^2*mtt^3*s^2*t^4 - 326*ep^3*mtt^3*s^2*t^4 - 10*mtt^2*mWW*s^2*t^4 - 2*ep*mtt^2*mWW*s^2*t^4 + 462*ep^2*mtt^2*mWW*s^2*t^4 + 662*ep^3*mtt^2*mWW*s^2*t^4 + 52*mtt*mWW^2*s^2*t^4 + 200*ep*mtt*mWW^2*s^2*t^4 - 62*ep^2*mtt*mWW^2*s^2*t^4 - 362*ep^3*mtt*mWW^2*s^2*t^4 - 26*mWW^3*s^2*t^4 - 114*ep*mWW^3*s^2*t^4 - 94*ep^2*mWW^3*s^2*t^4 + 26*ep^3*mWW^3*s^2*t^4 - 14*mtt^4*t^5 - 57*ep*mtt^4*t^5 - 28*ep^2*mtt^4*t^5 + 43*ep^3*mtt^4*t^5 + 70*mtt^3*mWW*t^5 + 337*ep*mtt^3*mWW*t^5 + 388*ep^2*mtt^3*mWW*t^5 + 45*ep^3*mtt^3*mWW*t^5 - 126*mtt^2*mWW^2*t^5 - 669*ep*mtt^2*mWW^2*t^5 - 996*ep^2*mtt^2*mWW^2*t^5 - 393*ep^3*mtt^2*mWW^2*t^5 + 98*mtt*mWW^3*t^5 + 555*ep*mtt*mWW^3*t^5 + 940*ep^2*mtt*mWW^3*t^5 + 479*ep^3*mtt*mWW^3*t^5 - 28*mWW^4*t^5 - 166*ep*mWW^4*t^5 - 304*ep^2*mWW^4*t^5 - 174*ep^3*mWW^4*t^5 - 2*mtt^3*s*t^5 - 55*ep*mtt^3*s*t^5 - 248*ep^2*mtt^3*s*t^5 - 255*ep^3*mtt^3*s*t^5 - 10*mtt^2*mWW*s*t^5 + 73*ep*mtt^2*mWW*s*t^5 + 544*ep^2*mtt^2*mWW*s*t^5 + 617*ep^3*mtt^2*mWW*s*t^5 + 26*mtt*mWW^2*s*t^5 + 19*ep*mtt*mWW^2*s*t^5 - 344*ep^2*mtt*mWW^2*s*t^5 - 469*ep^3*mtt*mWW^2*s*t^5 - 14*mWW^3*s*t^5 - 37*ep*mWW^3*s*t^5 + 48*ep^2*mWW^3*s*t^5 + 107*ep^3*mWW^3*s*t^5 - 12*ep*mtt^3*t^6 - 54*ep^2*mtt^3*t^6 - 54*ep^3*mtt^3*t^6 + 36*ep*mtt^2*mWW*t^6 + 162*ep^2*mtt^2*mWW*t^6 + 162*ep^3*mtt^2*mWW*t^6 - 36*ep*mtt*mWW^2*t^6 - 162*ep^2*mtt*mWW^2*t^6 - 162*ep^3*mtt*mWW^2*t^6 + 12*ep*mWW^3*t^6 + 54*ep^2*mWW^3*t^6 + 54*ep^3*mWW^3*t^6))/((1 + ep)*(mtt - mWW)^2*s^3*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((1 + 2*ep)*(-(mtt^3*mWW^2) - 4*ep*mtt^3*mWW^2 - 3*ep^2*mtt^3*mWW^2 + 3*mtt^2*mWW^2*s + 12*ep*mtt^2*mWW^2*s + 9*ep^2*mtt^2*mWW^2*s - 3*mtt*mWW^2*s^2 - 12*ep*mtt*mWW^2*s^2 - 9*ep^2*mtt*mWW^2*s^2 + mWW^2*s^3 + 4*ep*mWW^2*s^3 + 3*ep^2*mWW^2*s^3 + 8*mtt^3*mWW*t + 40*ep*mtt^3*mWW*t + 38*ep^2*mtt^3*mWW*t - 10*mtt^2*mWW^2*t - 56*ep*mtt^2*mWW^2*t - 58*ep^2*mtt^2*mWW^2*t - 24*mtt^2*mWW*s*t - 120*ep*mtt^2*mWW*s*t - 114*ep^2*mtt^2*mWW*s*t + 20*mtt*mWW^2*s*t + 112*ep*mtt*mWW^2*s*t + 116*ep^2*mtt*mWW^2*s*t + 24*mtt*mWW*s^2*t + 120*ep*mtt*mWW*s^2*t + 114*ep^2*mtt*mWW*s^2*t - 10*mWW^2*s^2*t - 56*ep*mWW^2*s^2*t - 58*ep^2*mWW^2*s^2*t - 8*mWW*s^3*t - 40*ep*mWW*s^3*t - 38*ep^2*mWW*s^3*t + 5*mtt^3*t^2 + 28*ep*mtt^3*t^2 + 29*ep^2*mtt^3*t^2 - 34*mtt^2*mWW*t^2 - 176*ep*mtt^2*mWW*t^2 - 172*ep^2*mtt^2*mWW*t^2 + 36*mtt*mWW^2*t^2 + 192*ep*mtt*mWW^2*t^2 + 192*ep^2*mtt*mWW^2*t^2 - 15*mtt^2*s*t^2 - 84*ep*mtt^2*s*t^2 - 87*ep^2*mtt^2*s*t^2 + 68*mtt*mWW*s*t^2 + 352*ep*mtt*mWW*s*t^2 + 344*ep^2*mtt*mWW*s*t^2 - 36*mWW^2*s*t^2 - 192*ep*mWW^2*s*t^2 - 192*ep^2*mWW^2*s*t^2 + 15*mtt*s^2*t^2 + 84*ep*mtt*s^2*t^2 + 87*ep^2*mtt*s^2*t^2 - 34*mWW*s^2*t^2 - 176*ep*mWW*s^2*t^2 - 172*ep^2*mWW*s^2*t^2 - 5*s^3*t^2 - 28*ep*s^3*t^2 - 29*ep^2*s^3*t^2 - 4*mtt^2*t^3 - 24*ep*mtt^2*t^3 - 26*ep^2*mtt^2*t^3 + 24*mtt*mWW*t^3 + 128*ep*mtt*mWW*t^3 + 128*ep^2*mtt*mWW*t^3 - 24*mWW^2*t^3 - 128*ep*mWW^2*t^3 - 128*ep^2*mWW^2*t^3 + 8*mtt*s*t^3 + 48*ep*mtt*s*t^3 + 52*ep^2*mtt*s*t^3 - 24*mWW*s*t^3 - 128*ep*mWW*s*t^3 - 128*ep^2*mWW*s*t^3 - 4*s^2*t^3 - 24*ep*s^2*t^3 - 26*ep^2*s^2*t^3))/((1 + ep)^2*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^3), (-6*ep*(-1 + 2*ep)*(1 + 2*ep)*(3 + 4*ep)*(mtt - s)^2*(mtt - 2*mWW - s))/((1 + ep)^2*s^3*(-mWW + t)^3*(-mtt + mWW + s + t)), ((mtt - s - t)*(-2*mtt^2*mWW^4 - 12*ep*mtt^2*mWW^4 - 22*ep^2*mtt^2*mWW^4 - 12*ep^3*mtt^2*mWW^4 - 2*ep*mtt*mWW^5 - 6*ep^2*mtt*mWW^5 - 4*ep^3*mtt*mWW^5 + 4*mtt*mWW^4*s + 24*ep*mtt*mWW^4*s + 44*ep^2*mtt*mWW^4*s + 24*ep^3*mtt*mWW^4*s + 2*ep*mWW^5*s + 6*ep^2*mWW^5*s + 4*ep^3*mWW^5*s - 2*mWW^4*s^2 - 12*ep*mWW^4*s^2 - 22*ep^2*mWW^4*s^2 - 12*ep^3*mWW^4*s^2 + 16*mtt^2*mWW^3*t + 112*ep*mtt^2*mWW^3*t + 236*ep^2*mtt^2*mWW^3*t + 152*ep^3*mtt^2*mWW^3*t - 14*mtt*mWW^4*t - 111*ep*mtt*mWW^4*t - 260*ep^2*mtt*mWW^4*t - 187*ep^3*mtt*mWW^4*t + 2*ep*mWW^5*t + 6*ep^2*mWW^5*t + 4*ep^3*mWW^5*t - 32*mtt*mWW^3*s*t - 224*ep*mtt*mWW^3*s*t - 472*ep^2*mtt*mWW^3*s*t - 304*ep^3*mtt*mWW^3*s*t + 14*mWW^4*s*t + 111*ep*mWW^4*s*t + 260*ep^2*mWW^4*s*t + 187*ep^3*mWW^4*s*t + 16*mWW^3*s^2*t + 112*ep*mWW^3*s^2*t + 236*ep^2*mWW^3*s^2*t + 152*ep^3*mWW^3*s^2*t + 10*mtt^2*mWW^2*t^2 + 76*ep*mtt^2*mWW^2*t^2 + 170*ep^2*mtt^2*mWW^2*t^2 + 116*ep^3*mtt^2*mWW^2*t^2 - 76*mtt*mWW^3*t^2 - 505*ep*mtt*mWW^3*t^2 - 1010*ep^2*mtt*mWW^3*t^2 - 617*ep^3*mtt*mWW^3*t^2 + 24*mWW^4*t^2 + 172*ep*mWW^4*t^2 + 374*ep^2*mWW^4*t^2 + 250*ep^3*mWW^4*t^2 - 20*mtt*mWW^2*s*t^2 - 152*ep*mtt*mWW^2*s*t^2 - 340*ep^2*mtt*mWW^2*s*t^2 - 232*ep^3*mtt*mWW^2*s*t^2 + 76*mWW^3*s*t^2 + 505*ep*mWW^3*s*t^2 + 1010*ep^2*mWW^3*s*t^2 + 617*ep^3*mWW^3*s*t^2 + 10*mWW^2*s^2*t^2 + 76*ep*mWW^2*s^2*t^2 + 170*ep^2*mWW^2*s^2*t^2 + 116*ep^3*mWW^2*s^2*t^2 + 42*mtt*mWW^2*t^3 + 219*ep*mtt*mWW^2*t^3 + 334*ep^2*mtt*mWW^2*t^3 + 145*ep^3*mtt*mWW^2*t^3 + 56*mWW^3*t^3 + 368*ep*mWW^3*t^3 + 718*ep^2*mWW^3*t^3 + 430*ep^3*mWW^3*t^3 - 42*mWW^2*s*t^3 - 219*ep*mWW^2*s*t^3 - 334*ep^2*mWW^2*s*t^3 - 145*ep^3*mWW^2*s*t^3 - 32*mtt*mWW*t^4 - 169*ep*mtt*mWW*t^4 - 272*ep^2*mtt*mWW*t^4 - 135*ep^3*mtt*mWW*t^4 - 72*mWW^2*t^4 - 404*ep*mWW^2*t^4 - 674*ep^2*mWW^2*t^4 - 342*ep^3*mWW^2*t^4 + 32*mWW*s*t^4 + 169*ep*mWW*s*t^4 + 272*ep^2*mWW*s*t^4 + 135*ep^3*mWW*s*t^4 + 8*mtt*t^5 + 40*ep*mtt*t^5 + 62*ep^2*mtt*t^5 + 30*ep^3*mtt*t^5 + 56*mWW*t^5 + 294*ep*mWW*t^5 + 468*ep^2*mWW*t^5 + 230*ep^3*mWW*t^5 - 8*s*t^5 - 40*ep*s*t^5 - 62*ep^2*s*t^5 - 30*ep^3*s*t^5 - 16*t^6 - 80*ep*t^6 - 124*ep^2*t^6 - 60*ep^3*t^6))/(2*ep*(1 + ep)*mWW^2*s^2*(mtt - mWW - s - t)*t*(-mWW + t)^4), (3*ep*(-mtt + s + t)*(mtt^2*mWW^4 + 6*ep*mtt^2*mWW^4 + 11*ep^2*mtt^2*mWW^4 + 6*ep^3*mtt^2*mWW^4 - 2*mtt*mWW^4*s - 12*ep*mtt*mWW^4*s - 22*ep^2*mtt*mWW^4*s - 12*ep^3*mtt*mWW^4*s + mWW^4*s^2 + 6*ep*mWW^4*s^2 + 11*ep^2*mWW^4*s^2 + 6*ep^3*mWW^4*s^2 - 8*mtt^2*mWW^3*t - 50*ep*mtt^2*mWW^3*t - 98*ep^2*mtt^2*mWW^3*t - 60*ep^3*mtt^2*mWW^3*t + 7*mtt*mWW^4*t + 48*ep*mtt*mWW^4*t + 103*ep^2*mtt*mWW^4*t + 70*ep^3*mtt*mWW^4*t + 16*mtt*mWW^3*s*t + 100*ep*mtt*mWW^3*s*t + 196*ep^2*mtt*mWW^3*s*t + 120*ep^3*mtt*mWW^3*s*t - 7*mWW^4*s*t - 48*ep*mWW^4*s*t - 103*ep^2*mWW^4*s*t - 70*ep^3*mWW^4*s*t - 8*mWW^3*s^2*t - 50*ep*mWW^3*s^2*t - 98*ep^2*mWW^3*s^2*t - 60*ep^3*mWW^3*s^2*t - 5*mtt^2*mWW^2*t^2 - 44*ep*mtt^2*mWW^2*t^2 - 105*ep^2*mtt^2*mWW^2*t^2 - 74*ep^3*mtt^2*mWW^2*t^2 + 38*mtt*mWW^3*t^2 + 248*ep*mtt*mWW^3*t^2 + 496*ep^2*mtt*mWW^3*t^2 + 306*ep^3*mtt*mWW^3*t^2 - 12*mWW^4*t^2 - 78*ep*mWW^4*t^2 - 158*ep^2*mWW^4*t^2 - 100*ep^3*mWW^4*t^2 + 10*mtt*mWW^2*s*t^2 + 88*ep*mtt*mWW^2*s*t^2 + 210*ep^2*mtt*mWW^2*s*t^2 + 148*ep^3*mtt*mWW^2*s*t^2 - 38*mWW^3*s*t^2 - 248*ep*mWW^3*s*t^2 - 496*ep^2*mWW^3*s*t^2 - 306*ep^3*mWW^3*s*t^2 - 5*mWW^2*s^2*t^2 - 44*ep*mWW^2*s^2*t^2 - 105*ep^2*mWW^2*s^2*t^2 - 74*ep^3*mWW^2*s^2*t^2 - 21*mtt*mWW^2*t^3 - 90*ep*mtt*mWW^2*t^3 - 111*ep^2*mtt*mWW^2*t^3 - 34*ep^3*mtt*mWW^2*t^3 - 28*mWW^3*t^3 - 184*ep*mWW^3*t^3 - 368*ep^2*mWW^3*t^3 - 228*ep^3*mWW^3*t^3 + 21*mWW^2*s*t^3 + 90*ep*mWW^2*s*t^3 + 111*ep^2*mWW^2*s*t^3 + 34*ep^3*mWW^2*s*t^3 + 16*mtt*mWW*t^4 + 76*ep*mtt*mWW*t^4 + 114*ep^2*mtt*mWW*t^4 + 54*ep^3*mtt*mWW*t^4 + 36*mWW^2*t^4 + 182*ep*mWW^2*t^4 + 286*ep^2*mWW^2*t^4 + 140*ep^3*mWW^2*t^4 - 16*mWW*s*t^4 - 76*ep*mWW*s*t^4 - 114*ep^2*mWW*s*t^4 - 54*ep^3*mWW*s*t^4 - 4*mtt*t^5 - 18*ep*mtt*t^5 - 26*ep^2*mtt*t^5 - 12*ep^3*mtt*t^5 - 28*mWW*t^5 - 132*ep*mWW*t^5 - 196*ep^2*mWW*t^5 - 92*ep^3*mWW*t^5 + 4*s*t^5 + 18*ep*s*t^5 + 26*ep^2*s*t^5 + 12*ep^3*s*t^5 + 8*t^6 + 36*ep*t^6 + 52*ep^2*t^6 + 24*ep^3*t^6))/((1 + ep)^2*mWW^2*s^3*(mWW - t)^4*t*(-mtt + mWW + s + t)), (-36*ep*mtt^11*mWW^2 - 132*ep^2*mtt^11*mWW^2 - 120*ep^3*mtt^11*mWW^2 + 2*mtt^10*mWW^3 + 160*ep*mtt^10*mWW^3 + 570*ep^2*mtt^10*mWW^3 + 516*ep^3*mtt^10*mWW^3 - 4*mtt^9*mWW^4 - 248*ep*mtt^9*mWW^4 - 876*ep^2*mtt^9*mWW^4 - 792*ep^3*mtt^9*mWW^4 - 10*mtt^8*mWW^5 + 52*ep*mtt^8*mWW^5 + 282*ep^2*mtt^8*mWW^5 + 276*ep^3*mtt^8*mWW^5 + 40*mtt^7*mWW^6 + 332*ep*mtt^7*mWW^6 + 852*ep^2*mtt^7*mWW^6 + 696*ep^3*mtt^7*mWW^6 - 50*mtt^6*mWW^7 - 472*ep*mtt^6*mWW^7 - 1266*ep^2*mtt^6*mWW^7 - 1044*ep^3*mtt^6*mWW^7 + 28*mtt^5*mWW^8 + 272*ep*mtt^5*mWW^8 + 732*ep^2*mtt^5*mWW^8 + 600*ep^3*mtt^5*mWW^8 - 6*mtt^4*mWW^9 - 60*ep*mtt^4*mWW^9 - 162*ep^2*mtt^4*mWW^9 - 132*ep^3*mtt^4*mWW^9 + 246*ep*mtt^10*mWW^2*s + 914*ep^2*mtt^10*mWW^2*s + 840*ep^3*mtt^10*mWW^2*s - 24*mtt^9*mWW^3*s - 1008*ep*mtt^9*mWW^3*s - 3526*ep^2*mtt^9*mWW^3*s - 3194*ep^3*mtt^9*mWW^3*s + 84*mtt^8*mWW^4*s + 1488*ep*mtt^8*mWW^4*s + 4710*ep^2*mtt^8*mWW^4*s + 4110*ep^3*mtt^8*mWW^4*s - 92*mtt^7*mWW^5*s - 622*ep*mtt^7*mWW^5*s - 1294*ep^2*mtt^7*mWW^5*s - 816*ep^3*mtt^7*mWW^5*s + 8*mtt^6*mWW^6*s - 746*ep*mtt^6*mWW^6*s - 3058*ep^2*mtt^6*mWW^6*s - 3068*ep^3*mtt^6*mWW^6*s + 48*mtt^5*mWW^7*s + 1044*ep*mtt^5*mWW^7*s + 3534*ep^2*mtt^5*mWW^7*s + 3270*ep^3*mtt^5*mWW^7*s - 28*mtt^4*mWW^8*s - 476*ep*mtt^4*mWW^8*s - 1510*ep^2*mtt^4*mWW^8*s - 1338*ep^3*mtt^4*mWW^8*s + 4*mtt^3*mWW^9*s + 74*ep*mtt^3*mWW^9*s + 230*ep^2*mtt^3*mWW^9*s + 196*ep^3*mtt^3*mWW^9*s - 711*ep*mtt^9*mWW^2*s^2 - 2688*ep^2*mtt^9*mWW^2*s^2 - 2505*ep^3*mtt^9*mWW^2*s^2 + 102*mtt^8*mWW^3*s^2 + 2685*ep*mtt^8*mWW^3*s^2 + 9158*ep^2*mtt^8*mWW^3*s^2 + 8287*ep^3*mtt^8*mWW^3*s^2 - 338*mtt^7*mWW^4*s^2 - 3609*ep*mtt^7*mWW^4*s^2 - 10174*ep^2*mtt^7*mWW^4*s^2 - 8479*ep^3*mtt^7*mWW^4*s^2 + 378*mtt^6*mWW^5*s^2 + 1433*ep*mtt^6*mWW^5*s^2 + 1186*ep^2*mtt^6*mWW^5*s^2 - 373*ep^3*mtt^6*mWW^5*s^2 - 132*mtt^5*mWW^6*s^2 + 1131*ep*mtt^5*mWW^6*s^2 + 6152*ep^2*mtt^5*mWW^6*s^2 + 6657*ep^3*mtt^5*mWW^6*s^2 - 22*mtt^4*mWW^7*s^2 - 1293*ep*mtt^4*mWW^7*s^2 - 4922*ep^2*mtt^4*mWW^7*s^2 - 4787*ep^3*mtt^4*mWW^7*s^2 + 6*mtt^3*mWW^8*s^2 + 373*ep*mtt^3*mWW^8*s^2 + 1382*ep^2*mtt^3*mWW^8*s^2 + 1303*ep^3*mtt^3*mWW^8*s^2 + 6*mtt^2*mWW^9*s^2 - 9*ep*mtt^2*mWW^9*s^2 - 94*ep^2*mtt^2*mWW^9*s^2 - 103*ep^3*mtt^2*mWW^9*s^2 + 1116*ep*mtt^8*mWW^2*s^3 + 4326*ep^2*mtt^8*mWW^2*s^3 + 4110*ep^3*mtt^8*mWW^2*s^3 - 220*mtt^7*mWW^3*s^3 - 3908*ep*mtt^7*mWW^3*s^3 - 12862*ep^2*mtt^7*mWW^3*s^3 - 11594*ep^3*mtt^7*mWW^3*s^3 + 576*mtt^6*mWW^4*s^3 + 4448*ep*mtt^6*mWW^4*s^3 + 11010*ep^2*mtt^6*mWW^4*s^3 + 8590*ep^3*mtt^6*mWW^4*s^3 - 420*mtt^5*mWW^5*s^3 - 716*ep*mtt^5*mWW^5*s^3 + 2234*ep^2*mtt^5*mWW^5*s^3 + 3918*ep^3*mtt^5*mWW^5*s^3 - 8*mtt^4*mWW^6*s^3 - 2026*ep*mtt^4*mWW^6*s^3 - 8358*ep^2*mtt^4*mWW^6*s^3 - 8448*ep^3*mtt^4*mWW^6*s^3 + 68*mtt^3*mWW^7*s^3 + 1250*ep*mtt^3*mWW^7*s^3 + 4362*ep^2*mtt^3*mWW^7*s^3 + 4136*ep^3*mtt^3*mWW^7*s^3 + 8*mtt^2*mWW^8*s^3 - 162*ep*mtt^2*mWW^8*s^3 - 746*ep^2*mtt^2*mWW^8*s^3 - 756*ep^3*mtt^2*mWW^8*s^3 - 4*mtt*mWW^9*s^3 - 2*ep*mtt*mWW^9*s^3 + 34*ep^2*mtt*mWW^9*s^3 + 44*ep^3*mtt*mWW^9*s^3 - 1005*ep*mtt^7*mWW^2*s^4 - 4060*ep^2*mtt^7*mWW^2*s^4 - 3975*ep^3*mtt^7*mWW^2*s^4 + 270*mtt^6*mWW^3*s^4 + 3345*ep*mtt^6*mWW^3*s^4 + 10450*ep^2*mtt^6*mWW^3*s^4 + 9335*ep^3*mtt^6*mWW^3*s^4 - 464*mtt^5*mWW^4*s^4 - 2791*ep*mtt^5*mWW^4*s^4 - 5864*ep^2*mtt^5*mWW^4*s^4 - 4065*ep^3*mtt^5*mWW^4*s^4 + 66*mtt^4*mWW^5*s^4 - 997*ep*mtt^4*mWW^5*s^4 - 5146*ep^2*mtt^4*mWW^5*s^4 - 5571*ep^3*mtt^4*mWW^5*s^4 + 166*mtt^3*mWW^6*s^4 + 1983*ep*mtt^3*mWW^6*s^4 + 6462*ep^2*mtt^3*mWW^6*s^4 + 6021*ep^3*mtt^3*mWW^6*s^4 - 24*mtt^2*mWW^7*s^4 - 533*ep*mtt^2*mWW^7*s^4 - 2000*ep^2*mtt^2*mWW^7*s^4 - 1947*ep^3*mtt^2*mWW^7*s^4 - 14*mtt*mWW^8*s^4 + ep*mtt*mWW^8*s^4 + 166*ep^2*mtt*mWW^8*s^4 + 207*ep^3*mtt*mWW^8*s^4 - 3*ep*mWW^9*s^4 - 8*ep^2*mWW^9*s^4 - 5*ep^3*mWW^9*s^4 + 486*ep*mtt^6*mWW^2*s^5 + 2142*ep^2*mtt^6*mWW^2*s^5 + 2220*ep^3*mtt^6*mWW^2*s^5 - 192*mtt^5*mWW^3*s^5 - 1680*ep*mtt^5*mWW^3*s^5 - 4850*ep^2*mtt^5*mWW^3*s^5 - 4246*ep^3*mtt^5*mWW^3*s^5 + 140*mtt^4*mWW^4*s^5 + 672*ep*mtt^4*mWW^4*s^5 + 1042*ep^2*mtt^4*mWW^4*s^5 + 442*ep^3*mtt^4*mWW^4*s^5 + 132*mtt^3*mWW^5*s^5 + 1198*ep*mtt^3*mWW^5*s^5 + 3674*ep^2*mtt^3*mWW^5*s^5 + 3388*ep^3*mtt^3*mWW^5*s^5 - 60*mtt^2*mWW^6*s^5 - 682*ep*mtt^2*mWW^6*s^5 - 2312*ep^2*mtt^2*mWW^6*s^5 - 2186*ep^3*mtt^2*mWW^6*s^5 - 20*mtt*mWW^7*s^5 + 14*ep*mtt*mWW^7*s^5 + 328*ep^2*mtt*mWW^7*s^5 + 398*ep^3*mtt*mWW^7*s^5 - 8*ep*mWW^8*s^5 - 24*ep^2*mWW^8*s^5 - 16*ep^3*mWW^8*s^5 - 81*ep*mtt^5*mWW^2*s^6 - 504*ep^2*mtt^5*mWW^2*s^6 - 615*ep^3*mtt^5*mWW^2*s^6 + 74*mtt^4*mWW^3*s^6 + 463*ep*mtt^4*mWW^3*s^6 + 1186*ep^2*mtt^4*mWW^3*s^6 + 989*ep^3*mtt^4*mWW^3*s^6 + 22*mtt^3*mWW^4*s^6 + 81*ep*mtt^3*mWW^4*s^6 + 186*ep^2*mtt^3*mWW^4*s^6 + 215*ep^3*mtt^3*mWW^4*s^6 - 50*mtt^2*mWW^5*s^6 - 341*ep*mtt^2*mWW^5*s^6 - 998*ep^2*mtt^2*mWW^5*s^6 - 915*ep^3*mtt^2*mWW^5*s^6 - 14*mtt*mWW^6*s^6 + 16*ep*mtt*mWW^6*s^6 + 294*ep^2*mtt*mWW^6*s^6 + 352*ep^3*mtt*mWW^6*s^6 - 10*ep*mWW^7*s^6 - 36*ep^2*mWW^7*s^6 - 26*ep^3*mWW^7*s^6 - 24*ep*mtt^4*mWW^2*s^7 - 22*ep^2*mtt^4*mWW^2*s^7 + 30*ep^3*mtt^4*mWW^2*s^7 - 12*mtt^3*mWW^3*s^7 - 60*ep*mtt^3*mWW^3*s^7 - 138*ep^2*mtt^3*mWW^3*s^7 - 102*ep^3*mtt^3*mWW^3*s^7 - 16*mtt^2*mWW^4*s^7 - 32*ep*mtt^2*mWW^4*s^7 - 10*ep^2*mtt^2*mWW^4*s^7 - 6*ep^3*mtt^2*mWW^4*s^7 - 4*mtt*mWW^5*s^7 - 4*ep*mtt*mWW^5*s^7 + 74*ep^2*mtt*mWW^5*s^7 + 102*ep^3*mtt*mWW^5*s^7 - 8*ep*mWW^6*s^7 - 32*ep^2*mWW^6*s^7 - 24*ep^3*mWW^6*s^7 + 9*ep*mtt^3*mWW^2*s^8 + 24*ep^2*mtt^3*mWW^2*s^8 + 15*ep^3*mtt^3*mWW^2*s^8 + 3*ep*mtt^2*mWW^3*s^8 + 12*ep^2*mtt^2*mWW^3*s^8 + 9*ep^3*mtt^2*mWW^3*s^8 - 9*ep*mtt*mWW^4*s^8 - 24*ep^2*mtt*mWW^4*s^8 - 15*ep^3*mtt*mWW^4*s^8 - 3*ep*mWW^5*s^8 - 12*ep^2*mWW^5*s^8 - 9*ep^3*mWW^5*s^8 + 72*ep*mtt^11*mWW*t + 264*ep^2*mtt^11*mWW*t + 240*ep^3*mtt^11*mWW*t - 4*mtt^10*mWW^2*t - 206*ep*mtt^10*mWW^2*t - 670*ep^2*mtt^10*mWW^2*t - 568*ep^3*mtt^10*mWW^2*t - 6*mtt^9*mWW^3*t + 16*ep*mtt^9*mWW^3*t - 124*ep^2*mtt^9*mWW^3*t - 270*ep^3*mtt^9*mWW^3*t + 98*mtt^8*mWW^4*t + 860*ep*mtt^8*mWW^4*t + 2624*ep^2*mtt^8*mWW^4*t + 2442*ep^3*mtt^8*mWW^4*t - 252*mtt^7*mWW^5*t - 2018*ep*mtt^7*mWW^5*t - 5138*ep^2*mtt^7*mWW^5*t - 4120*ep^3*mtt^7*mWW^5*t + 288*mtt^6*mWW^6*t + 2330*ep*mtt^6*mWW^6*t + 5458*ep^2*mtt^6*mWW^6*t + 3900*ep^3*mtt^6*mWW^6*t - 158*mtt^5*mWW^7*t - 1412*ep*mtt^5*mWW^7*t - 3248*ep^2*mtt^5*mWW^7*t - 2142*ep^3*mtt^5*mWW^7*t + 34*mtt^4*mWW^8*t + 376*ep*mtt^4*mWW^8*t + 876*ep^2*mtt^4*mWW^8*t + 530*ep^3*mtt^4*mWW^8*t - 18*ep*mtt^3*mWW^9*t - 42*ep^2*mtt^3*mWW^9*t - 12*ep^3*mtt^3*mWW^9*t - 546*ep*mtt^10*mWW*s*t - 2014*ep^2*mtt^10*mWW*s*t - 1840*ep^3*mtt^10*mWW*s*t + 48*mtt^9*mWW^2*s*t + 1688*ep*mtt^9*mWW^2*s*t + 5388*ep^2*mtt^9*mWW^2*s*t + 4548*ep^3*mtt^9*mWW^2*s*t - 88*mtt^8*mWW^3*s*t - 1314*ep*mtt^8*mWW^3*s*t - 2338*ep^2*mtt^8*mWW^3*s*t - 716*ep^3*mtt^8*mWW^3*s*t - 186*mtt^7*mWW^4*s*t - 2110*ep*mtt^7*mWW^4*s*t - 8310*ep^2*mtt^7*mWW^4*s*t - 8858*ep^3*mtt^7*mWW^4*s*t + 648*mtt^6*mWW^5*s*t + 6364*ep*mtt^6*mWW^5*s*t + 17518*ep^2*mtt^6*mWW^5*s*t + 14510*ep^3*mtt^6*mWW^5*s*t - 676*mtt^5*mWW^6*s*t - 7312*ep*mtt^5*mWW^6*s*t - 18324*ep^2*mtt^5*mWW^6*s*t - 13176*ep^3*mtt^5*mWW^6*s*t + 312*mtt^4*mWW^7*s*t + 4402*ep*mtt^4*mWW^7*s*t + 11278*ep^2*mtt^4*mWW^7*s*t + 7800*ep^3*mtt^4*mWW^7*s*t - 66*mtt^3*mWW^8*s*t - 1338*ep*mtt^3*mWW^8*s*t - 3682*ep^2*mtt^3*mWW^8*s*t - 2642*ep^3*mtt^3*mWW^8*s*t + 8*mtt^2*mWW^9*s*t + 166*ep*mtt^2*mWW^9*s*t + 484*ep^2*mtt^2*mWW^9*s*t + 374*ep^3*mtt^2*mWW^9*s*t + 1791*ep*mtt^9*mWW*s^2*t + 6648*ep^2*mtt^9*mWW*s^2*t + 6105*ep^3*mtt^9*mWW*s^2*t - 204*mtt^8*mWW^2*s^2*t - 5778*ep*mtt^8*mWW^2*s^2*t - 18168*ep^2*mtt^8*mWW^2*s^2*t - 15274*ep^3*mtt^8*mWW^2*s^2*t + 480*mtt^7*mWW^3*s^2*t + 5997*ep*mtt^7*mWW^3*s^2*t + 12812*ep^2*mtt^7*mWW^3*s^2*t + 7111*ep^3*mtt^7*mWW^3*s^2*t - 110*mtt^6*mWW^4*s^2*t + 1224*ep*mtt^6*mWW^4*s^2*t + 10776*ep^2*mtt^6*mWW^4*s^2*t + 14022*ep^3*mtt^6*mWW^4*s^2*t - 452*mtt^5*mWW^5*s^2*t - 9177*ep*mtt^5*mWW^5*s^2*t - 28950*ep^2*mtt^5*mWW^5*s^2*t - 24941*ep^3*mtt^5*mWW^5*s^2*t + 288*mtt^4*mWW^6*s^2*t + 9768*ep*mtt^4*mWW^6*s^2*t + 28548*ep^2*mtt^4*mWW^6*s^2*t + 21740*ep^3*mtt^4*mWW^6*s^2*t + 48*mtt^3*mWW^7*s^2*t - 4843*ep*mtt^3*mWW^7*s^2*t - 15264*ep^2*mtt^3*mWW^7*s^2*t - 11661*ep^3*mtt^3*mWW^7*s^2*t - 54*mtt^2*mWW^8*s^2*t + 1106*ep*mtt^2*mWW^8*s^2*t + 3924*ep^2*mtt^2*mWW^8*s^2*t + 3168*ep^3*mtt^2*mWW^8*s^2*t + 4*mtt*mWW^9*s^2*t - 88*ep*mtt*mWW^9*s^2*t - 326*ep^2*mtt*mWW^9*s^2*t - 270*ep^3*mtt*mWW^9*s^2*t - 3312*ep*mtt^8*mWW*s^3*t - 12378*ep^2*mtt^8*mWW*s^3*t - 11430*ep^3*mtt^8*mWW*s^3*t + 440*mtt^7*mWW^2*s^3*t + 10819*ep*mtt^7*mWW^2*s^3*t + 33614*ep^2*mtt^7*mWW^2*s^3*t + 28159*ep^3*mtt^7*mWW^2*s^3*t - 888*mtt^6*mWW^3*s^3*t - 11069*ep*mtt^6*mWW^3*s^3*t - 25278*ep^2*mtt^6*mWW^3*s^3*t - 15845*ep^3*mtt^6*mWW^3*s^3*t + 402*mtt^5*mWW^4*s^3*t - 732*ep*mtt^5*mWW^4*s^3*t - 12250*ep^2*mtt^5*mWW^4*s^3*t - 16404*ep^3*mtt^5*mWW^4*s^3*t - 16*mtt^4*mWW^5*s^3*t + 10424*ep*mtt^4*mWW^5*s^3*t + 36326*ep^2*mtt^4*mWW^5*s^3*t + 31834*ep^3*mtt^4*mWW^5*s^3*t + 176*mtt^3*mWW^6*s^3*t - 9371*ep*mtt^3*mWW^6*s^3*t - 31066*ep^2*mtt^3*mWW^6*s^3*t - 25259*ep^3*mtt^3*mWW^6*s^3*t - 116*mtt^2*mWW^7*s^3*t + 4005*ep*mtt^2*mWW^7*s^3*t + 13542*ep^2*mtt^2*mWW^7*s^3*t + 10977*ep^3*mtt^2*mWW^7*s^3*t + 6*mtt*mWW^8*s^3*t - 780*ep*mtt*mWW^8*s^3*t - 2618*ep^2*mtt*mWW^8*s^3*t - 2144*ep^3*mtt*mWW^8*s^3*t - 4*mWW^9*s^3*t + 16*ep*mWW^9*s^3*t + 108*ep^2*mWW^9*s^3*t + 112*ep^3*mWW^9*s^3*t + 3765*ep*mtt^7*mWW*s^4*t + 14180*ep^2*mtt^7*mWW*s^4*t + 13175*ep^3*mtt^7*mWW*s^4*t - 540*mtt^6*mWW^2*s^4*t - 12085*ep*mtt^6*mWW^2*s^4*t - 37230*ep^2*mtt^6*mWW^2*s^4*t - 31105*ep^3*mtt^6*mWW^2*s^4*t + 722*mtt^5*mWW^3*s^4*t + 9999*ep*mtt^5*mWW^3*s^4*t + 23984*ep^2*mtt^5*mWW^3*s^4*t + 15935*ep^3*mtt^5*mWW^3*s^4*t - 164*mtt^4*mWW^4*s^4*t + 3418*ep*mtt^4*mWW^4*s^4*t + 17248*ep^2*mtt^4*mWW^4*s^4*t + 18330*ep^3*mtt^4*mWW^4*s^4*t + 36*mtt^3*mWW^5*s^4*t - 10105*ep*mtt^3*mWW^5*s^4*t - 34900*ep^2*mtt^3*mWW^5*s^4*t - 30335*ep^3*mtt^3*mWW^5*s^4*t + 8*mtt^2*mWW^6*s^4*t + 7199*ep*mtt^2*mWW^6*s^4*t + 23306*ep^2*mtt^2*mWW^6*s^4*t + 19239*ep^3*mtt^2*mWW^6*s^4*t - 46*mtt*mWW^7*s^4*t - 2323*ep*mtt*mWW^7*s^4*t - 7208*ep^2*mtt*mWW^7*s^4*t - 5823*ep^3*mtt*mWW^7*s^4*t - 16*mWW^8*s^4*t + 132*ep*mWW^8*s^4*t + 620*ep^2*mWW^8*s^4*t + 584*ep^3*mWW^8*s^4*t - 2682*ep*mtt^6*mWW*s^5*t - 10194*ep^2*mtt^6*mWW*s^5*t - 9540*ep^3*mtt^6*mWW*s^5*t + 384*mtt^5*mWW^2*s^5*t + 8166*ep*mtt^5*mWW^2*s^5*t + 25080*ep^2*mtt^5*mWW^2*s^5*t + 20938*ep^3*mtt^5*mWW^2*s^5*t - 192*mtt^4*mWW^3*s^5*t - 4152*ep*mtt^4*mWW^3*s^5*t - 10622*ep^2*mtt^4*mWW^3*s^5*t - 7330*ep^3*mtt^4*mWW^3*s^5*t - 88*mtt^3*mWW^4*s^5*t - 4551*ep*mtt^3*mWW^4*s^5*t - 16602*ep^2*mtt^3*mWW^4*s^5*t - 15327*ep^3*mtt^3*mWW^4*s^5*t + 56*mtt^2*mWW^5*s^5*t + 6119*ep*mtt^2*mWW^5*s^5*t + 20500*ep^2*mtt^2*mWW^5*s^5*t + 17661*ep^3*mtt^2*mWW^5*s^5*t - 80*mtt*mWW^6*s^5*t - 2987*ep*mtt*mWW^6*s^5*t - 9206*ep^2*mtt*mWW^6*s^5*t - 7551*ep^3*mtt*mWW^6*s^5*t - 16*mWW^7*s^5*t + 343*ep*mWW^7*s^5*t + 1300*ep^2*mWW^7*s^5*t + 1149*ep^3*mWW^7*s^5*t + 1161*ep*mtt^5*mWW*s^6*t + 4464*ep^2*mtt^5*mWW*s^6*t + 4215*ep^3*mtt^5*mWW*s^6*t - 148*mtt^4*mWW^2*s^6*t - 3188*ep*mtt^4*mWW^2*s^6*t - 9868*ep^2*mtt^4*mWW^2*s^6*t - 8268*ep^3*mtt^4*mWW^2*s^6*t - 60*mtt^3*mWW^3*s^6*t + 343*ep*mtt^3*mWW^3*s^6*t + 1132*ep^2*mtt^3*mWW^3*s^6*t + 761*ep^3*mtt^3*mWW^3*s^6*t + 40*mtt^2*mWW^4*s^6*t + 2335*ep*mtt^2*mWW^4*s^6*t + 8216*ep^2*mtt^2*mWW^4*s^6*t + 7353*ep^3*mtt^2*mWW^4*s^6*t - 20*mtt*mWW^5*s^6*t - 1792*ep*mtt*mWW^5*s^6*t - 5996*ep^2*mtt*mWW^5*s^6*t - 5168*ep^3*mtt*mWW^5*s^6*t - 4*mWW^6*s^6*t + 373*ep*mWW^6*s^6*t + 1284*ep^2*mWW^6*s^6*t + 1107*ep^3*mWW^6*s^6*t - 276*ep*mtt^4*mWW*s^7*t - 1078*ep^2*mtt^4*mWW*s^7*t - 1030*ep^3*mtt^4*mWW*s^7*t + 24*mtt^3*mWW^2*s^7*t + 623*ep*mtt^3*mWW^2*s^7*t + 1998*ep^2*mtt^3*mWW^2*s^7*t + 1699*ep^3*mtt^3*mWW^2*s^7*t + 32*mtt^2*mWW^3*s^7*t + 207*ep*mtt^2*mWW^3*s^7*t + 542*ep^2*mtt^2*mWW^3*s^7*t + 459*ep^3*mtt^2*mWW^3*s^7*t + 8*mtt*mWW^4*s^7*t - 483*ep*mtt*mWW^4*s^7*t - 1846*ep^2*mtt*mWW^4*s^7*t - 1687*ep^3*mtt*mWW^4*s^7*t + 185*ep*mWW^5*s^7*t + 640*ep^2*mWW^5*s^7*t + 559*ep^3*mWW^5*s^7*t + 27*ep*mtt^3*mWW*s^8*t + 108*ep^2*mtt^3*mWW*s^8*t + 105*ep^3*mtt^3*mWW*s^8*t - 39*ep*mtt^2*mWW^2*s^8*t - 144*ep^2*mtt^2*mWW^2*s^8*t - 129*ep^3*mtt^2*mWW^2*s^8*t - 27*ep*mtt*mWW^3*s^8*t - 108*ep^2*mtt*mWW^3*s^8*t - 105*ep^3*mtt*mWW^3*s^8*t + 39*ep*mWW^4*s^8*t + 144*ep^2*mWW^4*s^8*t + 129*ep^3*mWW^4*s^8*t + 12*ep*mtt^11*t^2 + 44*ep^2*mtt^11*t^2 + 40*ep^3*mtt^11*t^2 + 2*mtt^10*mWW*t^2 - 430*ep*mtt^10*mWW*t^2 - 1648*ep^2*mtt^10*mWW*t^2 - 1540*ep^3*mtt^10*mWW*t^2 + 24*mtt^9*mWW^2*t^2 + 1659*ep*mtt^9*mWW^2*t^2 + 5880*ep^2*mtt^9*mWW^2*t^2 + 5325*ep^3*mtt^9*mWW^2*t^2 - 120*mtt^8*mWW^3*t^2 - 2807*ep*mtt^8*mWW^3*t^2 - 8522*ep^2*mtt^8*mWW^3*t^2 - 7039*ep^3*mtt^8*mWW^3*t^2 + 92*mtt^7*mWW^4*t^2 + 1927*ep*mtt^7*mWW^4*t^2 + 4704*ep^2*mtt^7*mWW^4*t^2 + 2941*ep^3*mtt^7*mWW^4*t^2 + 304*mtt^6*mWW^5*t^2 + 1751*ep*mtt^6*mWW^5*t^2 + 4458*ep^2*mtt^6*mWW^5*t^2 + 4079*ep^3*mtt^6*mWW^5*t^2 - 688*mtt^5*mWW^6*t^2 - 5127*ep*mtt^5*mWW^6*t^2 - 11640*ep^2*mtt^5*mWW^6*t^2 - 8441*ep^3*mtt^5*mWW^6*t^2 + 560*mtt^4*mWW^7*t^2 + 4479*ep*mtt^4*mWW^7*t^2 + 10042*ep^2*mtt^4*mWW^7*t^2 + 6879*ep^3*mtt^4*mWW^7*t^2 - 196*mtt^3*mWW^8*t^2 - 1655*ep*mtt^3*mWW^8*t^2 - 3756*ep^2*mtt^3*mWW^8*t^2 - 2537*ep^3*mtt^3*mWW^8*t^2 + 22*mtt^2*mWW^9*t^2 + 191*ep*mtt^2*mWW^9*t^2 + 438*ep^2*mtt^2*mWW^9*t^2 + 293*ep^3*mtt^2*mWW^9*t^2 - 72*ep*mtt^10*s*t^2 - 264*ep^2*mtt^10*s*t^2 - 240*ep^3*mtt^10*s*t^2 - 24*mtt^9*mWW*s*t^2 + 2656*ep*mtt^9*mWW*s*t^2 + 10386*ep^2*mtt^9*mWW*s*t^2 + 9798*ep^3*mtt^9*mWW*s*t^2 - 76*mtt^8*mWW^2*s*t^2 - 9456*ep*mtt^8*mWW^2*s*t^2 - 34246*ep^2*mtt^8*mWW^2*s*t^2 - 31278*ep^3*mtt^8*mWW^2*s*t^2 + 498*mtt^7*mWW^3*s*t^2 + 14246*ep*mtt^7*mWW^3*s*t^2 + 44126*ep^2*mtt^7*mWW^3*s*t^2 + 36690*ep^3*mtt^7*mWW^3*s*t^2 - 492*mtt^6*mWW^4*s*t^2 - 8990*ep*mtt^6*mWW^4*s*t^2 - 21218*ep^2*mtt^6*mWW^4*s*t^2 - 12828*ep^3*mtt^6*mWW^4*s*t^2 - 496*mtt^5*mWW^5*s*t^2 - 3766*ep*mtt^5*mWW^5*s*t^2 - 12668*ep^2*mtt^5*mWW^5*s*t^2 - 13454*ep^3*mtt^5*mWW^5*s*t^2 + 1108*mtt^4*mWW^6*s*t^2 + 10968*ep*mtt^4*mWW^6*s*t^2 + 27358*ep^2*mtt^4*mWW^6*s*t^2 + 20822*ep^3*mtt^4*mWW^6*s*t^2 - 630*mtt^3*mWW^7*s*t^2 - 7298*ep*mtt^3*mWW^7*s*t^2 - 17914*ep^2*mtt^3*mWW^7*s*t^2 - 12678*ep^3*mtt^3*mWW^7*s*t^2 + 116*mtt^2*mWW^8*s*t^2 + 1822*ep*mtt^2*mWW^8*s*t^2 + 4770*ep^2*mtt^2*mWW^8*s*t^2 + 3428*ep^3*mtt^2*mWW^8*s*t^2 - 4*mtt*mWW^9*s*t^2 - 110*ep*mtt*mWW^9*s*t^2 - 330*ep^2*mtt*mWW^9*s*t^2 - 260*ep^3*mtt*mWW^9*s*t^2 + 180*ep*mtt^9*s^2*t^2 + 660*ep^2*mtt^9*s^2*t^2 + 600*ep^3*mtt^9*s^2*t^2 + 102*mtt^8*mWW*s^2*t^2 - 6915*ep*mtt^8*mWW*s^2*t^2 - 27726*ep^2*mtt^8*mWW*s^2*t^2 - 26453*ep^3*mtt^8*mWW*s^2*t^2 + 54*mtt^7*mWW^2*s^2*t^2 + 22720*ep*mtt^7*mWW^2*s^2*t^2 + 83876*ep^2*mtt^7*mWW^2*s^2*t^2 + 77158*ep^3*mtt^7*mWW^2*s^2*t^2 - 756*mtt^6*mWW^3*s^2*t^2 - 29275*ep*mtt^6*mWW^3*s^2*t^2 - 92668*ep^2*mtt^6*mWW^3*s^2*t^2 - 77573*ep^3*mtt^6*mWW^3*s^2*t^2 + 566*mtt^5*mWW^4*s^2*t^2 + 13043*ep*mtt^5*mWW^4*s^2*t^2 + 29156*ep^2*mtt^5*mWW^4*s^2*t^2 + 15507*ep^3*mtt^5*mWW^4*s^2*t^2 + 658*mtt^4*mWW^5*s^2*t^2 + 8340*ep*mtt^4*mWW^5*s^2*t^2 + 29300*ep^2*mtt^4*mWW^5*s^2*t^2 + 29550*ep^3*mtt^4*mWW^5*s^2*t^2 - 808*mtt^3*mWW^6*s^2*t^2 - 12374*ep*mtt^3*mWW^6*s^2*t^2 - 34414*ep^2*mtt^3*mWW^6*s^2*t^2 - 27828*ep^3*mtt^3*mWW^6*s^2*t^2 + 94*mtt^2*mWW^7*s^2*t^2 + 4419*ep*mtt^2*mWW^7*s^2*t^2 + 12902*ep^2*mtt^2*mWW^7*s^2*t^2 + 10097*ep^3*mtt^2*mWW^7*s^2*t^2 + 116*mtt*mWW^8*s^2*t^2 + 19*ep*mtt*mWW^8*s^2*t^2 - 798*ep^2*mtt*mWW^8*s^2*t^2 - 889*ep^3*mtt*mWW^8*s^2*t^2 - 26*mWW^9*s^2*t^2 - 157*ep*mWW^9*s^2*t^2 - 288*ep^2*mWW^9*s^2*t^2 - 169*ep^3*mWW^9*s^2*t^2 - 240*ep*mtt^8*s^3*t^2 - 880*ep^2*mtt^8*s^3*t^2 - 800*ep^3*mtt^8*s^3*t^2 - 220*mtt^7*mWW*s^3*t^2 + 9785*ep*mtt^7*mWW*s^3*t^2 + 40520*ep^2*mtt^7*mWW*s^3*t^2 + 39195*ep^3*mtt^7*mWW*s^3*t^2 + 48*mtt^6*mWW^2*s^3*t^2 - 29795*ep*mtt^6*mWW^2*s^3*t^2 - 111616*ep^2*mtt^6*mWW^2*s^3*t^2 - 103205*ep^3*mtt^6*mWW^2*s^3*t^2 + 422*mtt^5*mWW^3*s^3*t^2 + 30934*ep*mtt^5*mWW^3*s^3*t^2 + 100624*ep^2*mtt^5*mWW^3*s^3*t^2 + 84932*ep^3*mtt^5*mWW^3*s^3*t^2 + 156*mtt^4*mWW^4*s^3*t^2 - 5406*ep*mtt^4*mWW^4*s^3*t^2 - 8500*ep^2*mtt^4*mWW^4*s^3*t^2 + 622*ep^3*mtt^4*mWW^4*s^3*t^2 - 760*mtt^3*mWW^5*s^3*t^2 - 12155*ep*mtt^3*mWW^5*s^3*t^2 - 40840*ep^2*mtt^3*mWW^5*s^3*t^2 - 38429*ep^3*mtt^3*mWW^5*s^3*t^2 + 280*mtt^2*mWW^6*s^3*t^2 + 8103*ep*mtt^2*mWW^6*s^3*t^2 + 25132*ep^2*mtt^2*mWW^6*s^3*t^2 + 21597*ep^3*mtt^2*mWW^6*s^3*t^2 + 174*mtt*mWW^7*s^3*t^2 - 768*ep*mtt*mWW^7*s^3*t^2 - 3768*ep^2*mtt*mWW^7*s^3*t^2 - 3598*ep^3*mtt*mWW^7*s^3*t^2 - 100*mWW^8*s^3*t^2 - 458*ep*mWW^8*s^3*t^2 - 672*ep^2*mWW^8*s^3*t^2 - 314*ep^3*mWW^8*s^3*t^2 + 180*ep*mtt^7*s^4*t^2 + 660*ep^2*mtt^7*s^4*t^2 + 600*ep^3*mtt^7*s^4*t^2 + 270*mtt^6*mWW*s^4*t^2 - 8060*ep*mtt^6*mWW*s^4*t^2 - 34860*ep^2*mtt^6*mWW*s^4*t^2 - 34310*ep^3*mtt^6*mWW*s^4*t^2 - 52*mtt^5*mWW^2*s^4*t^2 + 23035*ep*mtt^5*mWW^2*s^4*t^2 + 86824*ep^2*mtt^5*mWW^2*s^4*t^2 + 80425*ep^3*mtt^5*mWW^2*s^4*t^2 + 94*mtt^4*mWW^3*s^4*t^2 - 17490*ep*mtt^4*mWW^3*s^4*t^2 - 59218*ep^2*mtt^4*mWW^3*s^4*t^2 - 50578*ep^3*mtt^4*mWW^3*s^4*t^2 - 420*mtt^3*mWW^4*s^4*t^2 - 2288*ep*mtt^3*mWW^4*s^4*t^2 - 11396*ep^2*mtt^3*mWW^4*s^4*t^2 - 13688*ep^3*mtt^3*mWW^4*s^4*t^2 + 162*mtt^2*mWW^5*s^4*t^2 + 7282*ep*mtt^2*mWW^5*s^4*t^2 + 26744*ep^2*mtt^2*mWW^5*s^4*t^2 + 25292*ep^3*mtt^2*mWW^5*s^4*t^2 + 56*mtt*mWW^6*s^4*t^2 - 2439*ep*mtt*mWW^6*s^4*t^2 - 8928*ep^2*mtt*mWW^6*s^4*t^2 - 8169*ep^3*mtt*mWW^6*s^4*t^2 - 78*mWW^7*s^4*t^2 - 92*ep*mWW^7*s^4*t^2 + 302*ep^2*mWW^7*s^4*t^2 + 428*ep^3*mWW^7*s^4*t^2 - 72*ep*mtt^6*s^5*t^2 - 264*ep^2*mtt^6*s^5*t^2 - 240*ep^3*mtt^6*s^5*t^2 - 192*mtt^5*mWW*s^5*t^2 + 3810*ep*mtt^5*mWW*s^5*t^2 + 17538*ep^2*mtt^5*mWW*s^5*t^2 + 17660*ep^3*mtt^5*mWW*s^5*t^2 - 36*mtt^4*mWW^2*s^5*t^2 - 10534*ep*mtt^4*mWW^2*s^5*t^2 - 39326*ep^2*mtt^4*mWW^2*s^5*t^2 - 36280*ep^3*mtt^4*mWW^2*s^5*t^2 - 204*mtt^3*mWW^3*s^5*t^2 + 4873*ep*mtt^3*mWW^3*s^5*t^2 + 17662*ep^2*mtt^3*mWW^3*s^5*t^2 + 15341*ep^3*mtt^3*mWW^3*s^5*t^2 + 16*mtt^2*mWW^4*s^5*t^2 + 2109*ep*mtt^2*mWW^4*s^5*t^2 + 9938*ep^2*mtt^2*mWW^4*s^5*t^2 + 10361*ep^3*mtt^2*mWW^4*s^5*t^2 + 124*mtt*mWW^5*s^5*t^2 - 1815*ep*mtt*mWW^5*s^5*t^2 - 8264*ep^2*mtt*mWW^5*s^5*t^2 - 8181*ep^3*mtt*mWW^5*s^5*t^2 + 4*mWW^6*s^5*t^2 + 477*ep*mWW^6*s^5*t^2 + 1564*ep^2*mWW^6*s^5*t^2 + 1339*ep^3*mWW^6*s^5*t^2 + 12*ep*mtt^5*s^6*t^2 + 44*ep^2*mtt^5*s^6*t^2 + 40*ep^3*mtt^5*s^6*t^2 + 74*mtt^4*mWW*s^6*t^2 - 931*ep*mtt^4*mWW*s^6*t^2 - 4726*ep^2*mtt^4*mWW*s^6*t^2 - 4913*ep^3*mtt^4*mWW*s^6*t^2 + 54*mtt^3*mWW^2*s^6*t^2 + 2666*ep*mtt^3*mWW^2*s^6*t^2 + 9580*ep^2*mtt^3*mWW^2*s^6*t^2 + 8708*ep^3*mtt^3*mWW^2*s^6*t^2 + 70*mtt^2*mWW^3*s^6*t^2 - 464*ep*mtt^2*mWW^3*s^6*t^2 - 1928*ep^2*mtt^2*mWW^3*s^6*t^2 - 1678*ep^3*mtt^2*mWW^3*s^6*t^2 + 82*mtt*mWW^4*s^6*t^2 - 494*ep*mtt*mWW^4*s^6*t^2 - 3088*ep^2*mtt*mWW^4*s^6*t^2 - 3300*ep^3*mtt*mWW^4*s^6*t^2 + 8*mWW^5*s^6*t^2 + 363*ep*mWW^5*s^6*t^2 + 1270*ep^2*mWW^5*s^6*t^2 + 1143*ep^3*mWW^5*s^6*t^2 - 12*mtt^3*mWW*s^7*t^2 + 85*ep*mtt^3*mWW*s^7*t^2 + 516*ep^2*mtt^3*mWW*s^7*t^2 + 563*ep^3*mtt^3*mWW*s^7*t^2 - 16*mtt^2*mWW^2*s^7*t^2 - 295*ep*mtt^2*mWW^2*s^7*t^2 - 972*ep^2*mtt^2*mWW^2*s^7*t^2 - 853*ep^3*mtt^2*mWW^2*s^7*t^2 - 4*mtt*mWW^3*s^7*t^2 - 17*ep*mtt*mWW^3*s^7*t^2 - 76*ep^2*mtt*mWW^3*s^7*t^2 - 95*ep^3*mtt*mWW^3*s^7*t^2 + 99*ep*mWW^4*s^7*t^2 + 404*ep^2*mWW^4*s^7*t^2 + 385*ep^3*mWW^4*s^7*t^2 - 64*ep*mtt^10*t^3 - 232*ep^2*mtt^10*t^3 - 208*ep^3*mtt^10*t^3 - 14*mtt^9*mWW*t^3 + 1077*ep*mtt^9*mWW*t^3 + 4312*ep^2*mtt^9*mWW*t^3 + 4105*ep^3*mtt^9*mWW*t^3 - 14*mtt^8*mWW^2*t^3 - 3910*ep*mtt^8*mWW^2*t^3 - 14842*ep^2*mtt^8*mWW^2*t^3 - 13938*ep^3*mtt^8*mWW^2*t^3 + 350*mtt^7*mWW^3*t^3 + 7401*ep*mtt^7*mWW^3*t^3 + 23568*ep^2*mtt^7*mWW^3*t^3 + 20513*ep^3*mtt^7*mWW^3*t^3 - 886*mtt^6*mWW^4*t^3 - 9086*ep*mtt^6*mWW^4*t^3 - 22440*ep^2*mtt^6*mWW^4*t^3 - 16484*ep^3*mtt^6*mWW^4*t^3 + 798*mtt^5*mWW^5*t^3 + 6307*ep*mtt^5*mWW^5*t^3 + 12750*ep^2*mtt^5*mWW^5*t^3 + 7385*ep^3*mtt^5*mWW^5*t^3 - 58*mtt^4*mWW^6*t^3 - 474*ep*mtt^4*mWW^6*t^3 - 474*ep^2*mtt^4*mWW^6*t^3 + 462*ep^3*mtt^4*mWW^6*t^3 - 318*mtt^3*mWW^7*t^3 - 2317*ep*mtt^3*mWW^7*t^3 - 4900*ep^2*mtt^3*mWW^7*t^3 - 3305*ep^3*mtt^3*mWW^7*t^3 + 158*mtt^2*mWW^8*t^3 + 1182*ep*mtt^2*mWW^8*t^3 + 2500*ep^2*mtt^2*mWW^8*t^3 + 1624*ep^3*mtt^2*mWW^8*t^3 - 16*mtt*mWW^9*t^3 - 116*ep*mtt*mWW^9*t^3 - 242*ep^2*mtt*mWW^9*t^3 - 154*ep^3*mtt*mWW^9*t^3 + 336*ep*mtt^9*s*t^3 + 1216*ep^2*mtt^9*s*t^3 + 1088*ep^3*mtt^9*s*t^3 + 80*mtt^8*mWW*s*t^3 - 5530*ep*mtt^8*mWW*s*t^3 - 22490*ep^2*mtt^8*mWW*s*t^3 - 21596*ep^3*mtt^8*mWW*s*t^3 - 70*mtt^7*mWW^2*s*t^3 + 17731*ep*mtt^7*mWW^2*s*t^3 + 69290*ep^2*mtt^7*mWW^2*s*t^3 + 65825*ep^3*mtt^7*mWW^2*s*t^3 - 842*mtt^6*mWW^3*s*t^3 - 27131*ep*mtt^6*mWW^3*s*t^3 - 90674*ep^2*mtt^6*mWW^3*s*t^3 - 80393*ep^3*mtt^6*mWW^3*s*t^3 + 2000*mtt^5*mWW^4*s*t^3 + 24466*ep*mtt^5*mWW^4*s*t^3 + 61378*ep^2*mtt^5*mWW^4*s*t^3 + 44660*ep^3*mtt^5*mWW^4*s*t^3 - 1444*mtt^4*mWW^5*s*t^3 - 11808*ep*mtt^4*mWW^5*s*t^3 - 20612*ep^2*mtt^4*mWW^5*s*t^3 - 8400*ep^3*mtt^4*mWW^5*s*t^3 + 138*mtt^3*mWW^6*s*t^3 + 811*ep*mtt^3*mWW^6*s*t^3 - 558*ep^2*mtt^3*mWW^6*s*t^3 - 2999*ep^3*mtt^3*mWW^6*s*t^3 + 110*mtt^2*mWW^7*s*t^3 + 1113*ep*mtt^2*mWW^7*s*t^3 + 2530*ep^2*mtt^2*mWW^7*s*t^3 + 1887*ep^3*mtt^2*mWW^7*s*t^3 + 44*mtt*mWW^8*s*t^3 + 128*ep*mtt*mWW^8*s*t^3 + 162*ep^2*mtt*mWW^8*s*t^3 + 82*ep^3*mtt*mWW^8*s*t^3 - 16*mWW^9*s*t^3 - 116*ep*mWW^9*s*t^3 - 242*ep^2*mWW^9*s*t^3 - 154*ep^3*mWW^9*s*t^3 - 720*ep*mtt^8*s^2*t^3 - 2600*ep^2*mtt^8*s^2*t^3 - 2320*ep^3*mtt^8*s^2*t^3 - 196*mtt^7*mWW*s^2*t^3 + 11632*ep*mtt^7*mWW*s^2*t^3 + 48306*ep^2*mtt^7*mWW*s^2*t^3 + 46890*ep^3*mtt^7*mWW*s^2*t^3 + 330*mtt^6*mWW^2*s^2*t^3 - 33113*ep*mtt^6*mWW^2*s^2*t^3 - 132738*ep^2*mtt^6*mWW^2*s^2*t^3 - 127335*ep^3*mtt^6*mWW^2*s^2*t^3 + 662*mtt^5*mWW^3*s^2*t^3 + 40593*ep*mtt^5*mWW^3*s^2*t^3 + 141338*ep^2*mtt^5*mWW^3*s^2*t^3 + 127111*ep^3*mtt^5*mWW^3*s^2*t^3 - 1538*mtt^4*mWW^4*s^2*t^3 - 24328*ep*mtt^4*mWW^4*s^2*t^3 - 60570*ep^2*mtt^4*mWW^4*s^2*t^3 - 42684*ep^3*mtt^4*mWW^4*s^2*t^3 + 608*mtt^3*mWW^5*s^2*t^3 + 4486*ep*mtt^3*mWW^5*s^2*t^3 - 22*ep^2*mtt^3*mWW^5*s^2*t^3 - 8776*ep^3*mtt^3*mWW^5*s^2*t^3 + 194*mtt^2*mWW^6*s^2*t^3 + 1967*ep*mtt^2*mWW^6*s^2*t^3 + 7562*ep^2*mtt^2*mWW^6*s^2*t^3 + 8221*ep^3*mtt^2*mWW^6*s^2*t^3 + 22*mtt*mWW^7*s^2*t^3 - 31*ep*mtt*mWW^7*s^2*t^3 - 382*ep^2*mtt*mWW^7*s^2*t^3 - 593*ep^3*mtt*mWW^7*s^2*t^3 - 82*mWW^8*s^2*t^3 - 486*ep*mWW^8*s^2*t^3 - 894*ep^2*mWW^8*s^2*t^3 - 514*ep^3*mWW^8*s^2*t^3 + 800*ep*mtt^7*s^3*t^3 + 2880*ep^2*mtt^7*s^3*t^3 + 2560*ep^3*mtt^7*s^3*t^3 + 264*mtt^6*mWW*s^3*t^3 - 12768*ep*mtt^6*mWW*s^3*t^3 - 54564*ep^2*mtt^6*mWW*s^3*t^3 - 53700*ep^3*mtt^6*mWW*s^3*t^3 - 370*mtt^5*mWW^2*s^3*t^3 + 32875*ep*mtt^5*mWW^2*s^3*t^3 + 133588*ep^2*mtt^5*mWW^2*s^3*t^3 + 128835*ep^3*mtt^5*mWW^2*s^3*t^3 - 254*mtt^4*mWW^3*s^3*t^3 - 31903*ep*mtt^4*mWW^3*s^3*t^3 - 113544*ep^2*mtt^4*mWW^3*s^3*t^3 - 102811*ep^3*mtt^4*mWW^3*s^3*t^3 + 588*mtt^3*mWW^4*s^3*t^3 + 11152*ep*mtt^3*mWW^4*s^3*t^3 + 24832*ep^2*mtt^3*mWW^4*s^3*t^3 + 15396*ep^3*mtt^3*mWW^4*s^3*t^3 - 28*mtt^2*mWW^5*s^3*t^3 + 1836*ep*mtt^2*mWW^5*s^3*t^3 + 12992*ep^2*mtt^2*mWW^5*s^3*t^3 + 15368*ep^3*mtt^2*mWW^5*s^3*t^3 - 242*mtt*mWW^6*s^3*t^3 - 2211*ep*mtt*mWW^6*s^3*t^3 - 6596*ep^2*mtt*mWW^6*s^3*t^3 - 5943*ep^3*mtt*mWW^6*s^3*t^3 + 42*mWW^7*s^3*t^3 + 219*ep*mWW^7*s^3*t^3 + 412*ep^2*mWW^7*s^3*t^3 + 295*ep^3*mWW^7*s^3*t^3 - 480*ep*mtt^6*s^4*t^3 - 1720*ep^2*mtt^6*s^4*t^3 - 1520*ep^3*mtt^6*s^4*t^3 - 206*mtt^5*mWW*s^4*t^3 + 7657*ep*mtt^5*mWW*s^4*t^3 + 34076*ep^2*mtt^5*mWW*s^4*t^3 + 34145*ep^3*mtt^5*mWW*s^4*t^3 + 40*mtt^4*mWW^2*s^4*t^3 - 18607*ep*mtt^4*mWW^2*s^4*t^3 - 74606*ep^2*mtt^4*mWW^2*s^4*t^3 - 71675*ep^3*mtt^4*mWW^2*s^4*t^3 + 92*mtt^3*mWW^3*s^4*t^3 + 13512*ep*mtt^3*mWW^3*s^4*t^3 + 48272*ep^2*mtt^3*mWW^3*s^4*t^3 + 43732*ep^3*mtt^3*mWW^3*s^4*t^3 - 232*mtt^2*mWW^4*s^4*t^3 - 2220*ep*mtt^2*mWW^4*s^4*t^3 - 1812*ep^2*mtt^2*mWW^4*s^4*t^3 + 936*ep^3*mtt^2*mWW^4*s^4*t^3 + 26*mtt*mWW^5*s^4*t^3 - 1313*ep*mtt*mWW^5*s^4*t^3 - 6708*ep^2*mtt*mWW^5*s^4*t^3 - 7029*ep^3*mtt*mWW^5*s^4*t^3 + 152*mWW^6*s^4*t^3 + 939*ep*mWW^6*s^4*t^3 + 1986*ep^2*mWW^6*s^4*t^3 + 1411*ep^3*mWW^6*s^4*t^3 + 144*ep*mtt^5*s^5*t^3 + 512*ep^2*mtt^5*s^5*t^3 + 448*ep^3*mtt^5*s^5*t^3 + 88*mtt^4*mWW*s^5*t^3 - 2350*ep*mtt^4*mWW*s^5*t^3 - 11106*ep^2*mtt^4*mWW*s^5*t^3 - 11400*ep^3*mtt^4*mWW*s^5*t^3 + 144*mtt^3*mWW^2*s^5*t^3 + 5846*ep*mtt^3*mWW^2*s^5*t^3 + 22002*ep^2*mtt^3*mWW^2*s^5*t^3 + 20688*ep^3*mtt^3*mWW^2*s^5*t^3 + 40*mtt^2*mWW^3*s^5*t^3 - 2438*ep*mtt^2*mWW^3*s^5*t^3 - 9302*ep^2*mtt^2*mWW^3*s^5*t^3 - 8588*ep^3*mtt^2*mWW^3*s^5*t^3 + 72*mtt*mWW^4*s^5*t^3 - 62*ep*mtt*mWW^4*s^5*t^3 - 1818*ep^2*mtt*mWW^4*s^5*t^3 - 2280*ep^3*mtt*mWW^4*s^5*t^3 + 40*mWW^5*s^5*t^3 + 396*ep*mWW^5*s^5*t^3 + 1248*ep^2*mWW^5*s^5*t^3 + 1132*ep^3*mWW^5*s^5*t^3 - 16*ep*mtt^4*s^6*t^3 - 56*ep^2*mtt^4*s^6*t^3 - 48*ep^3*mtt^4*s^6*t^3 - 16*mtt^3*mWW*s^6*t^3 + 282*ep*mtt^3*mWW*s^6*t^3 + 1466*ep^2*mtt^3*mWW*s^6*t^3 + 1556*ep^3*mtt^3*mWW*s^6*t^3 - 60*mtt^2*mWW^2*s^6*t^3 - 822*ep*mtt^2*mWW^2*s^6*t^3 - 2694*ep^2*mtt^2*mWW^2*s^6*t^3 - 2400*ep^3*mtt^2*mWW^2*s^6*t^3 - 48*mtt*mWW^3*s^6*t^3 - 34*ep*mtt*mWW^3*s^6*t^3 + 342*ep^2*mtt*mWW^3*s^6*t^3 + 436*ep^3*mtt*mWW^3*s^6*t^3 - 4*mWW^4*s^6*t^3 + 78*ep*mWW^4*s^6*t^3 + 430*ep^2*mWW^4*s^6*t^3 + 456*ep^3*mWW^4*s^6*t^3 + 124*ep*mtt^9*t^4 + 444*ep^2*mtt^9*t^4 + 392*ep^3*mtt^9*t^4 + 46*mtt^8*mWW*t^4 - 1339*ep*mtt^8*mWW*t^4 - 5750*ep^2*mtt^8*mWW*t^4 - 5581*ep^3*mtt^8*mWW*t^4 - 168*mtt^7*mWW^2*t^4 + 3963*ep*mtt^7*mWW^2*t^4 + 17620*ep^2*mtt^7*mWW^2*t^4 + 17449*ep^3*mtt^7*mWW^2*t^4 - 14*mtt^6*mWW^3*t^4 - 6494*ep*mtt^6*mWW^3*t^4 - 24968*ep^2*mtt^6*mWW^3*t^4 - 23716*ep^3*mtt^6*mWW^3*t^4 + 792*mtt^5*mWW^4*t^4 + 8630*ep*mtt^5*mWW^4*t^4 + 22828*ep^2*mtt^5*mWW^4*t^4 + 18086*ep^3*mtt^5*mWW^4*t^4 - 1278*mtt^4*mWW^5*t^4 - 8919*ep*mtt^4*mWW^5*t^4 - 17646*ep^2*mtt^4*mWW^5*t^4 - 10781*ep^3*mtt^4*mWW^5*t^4 + 776*mtt^3*mWW^6*t^4 + 5119*ep*mtt^3*mWW^6*t^4 + 9668*ep^2*mtt^3*mWW^6*t^4 + 5477*ep^3*mtt^3*mWW^6*t^4 - 130*mtt^2*mWW^7*t^4 - 928*ep*mtt^2*mWW^7*t^4 - 1892*ep^2*mtt^2*mWW^7*t^4 - 1138*ep^3*mtt^2*mWW^7*t^4 - 24*mtt*mWW^8*t^4 - 156*ep*mtt*mWW^8*t^4 - 304*ep^2*mtt*mWW^8*t^4 - 188*ep^3*mtt*mWW^8*t^4 - 560*ep*mtt^8*s*t^4 - 2000*ep^2*mtt^8*s*t^4 - 1760*ep^3*mtt^8*s*t^4 - 150*mtt^7*mWW*s*t^4 + 5835*ep*mtt^7*mWW*s*t^4 + 24868*ep^2*mtt^7*mWW*s*t^4 + 24199*ep^3*mtt^7*mWW*s*t^4 + 528*mtt^6*mWW^2*s*t^4 - 15287*ep*mtt^6*mWW^2*s*t^4 - 67614*ep^2*mtt^6*mWW^2*s*t^4 - 67123*ep^3*mtt^6*mWW^2*s*t^4 - 100*mtt^5*mWW^3*s*t^4 + 19552*ep*mtt^5*mWW^3*s*t^4 + 77626*ep^2*mtt^5*mWW^3*s*t^4 + 74738*ep^3*mtt^5*mWW^3*s*t^4 - 1276*mtt^4*mWW^4*s*t^4 - 16508*ep*mtt^4*mWW^4*s*t^4 - 45238*ep^2*mtt^4*mWW^4*s*t^4 - 36618*ep^3*mtt^4*mWW^4*s*t^4 + 1422*mtt^3*mWW^5*s*t^4 + 9473*ep*mtt^3*mWW^5*s*t^4 + 15382*ep^2*mtt^3*mWW^5*s*t^4 + 6819*ep^3*mtt^3*mWW^5*s*t^4 - 380*mtt^2*mWW^6*s*t^4 - 2441*ep*mtt^2*mWW^6*s*t^4 - 2996*ep^2*mtt^2*mWW^6*s*t^4 - 183*ep^3*mtt^2*mWW^6*s*t^4 - 20*mtt*mWW^7*s*t^4 + 92*ep*mtt*mWW^7*s*t^4 + 276*ep^2*mtt*mWW^7*s*t^4 + 116*ep^3*mtt*mWW^7*s*t^4 - 24*mWW^8*s*t^4 - 156*ep*mWW^8*s*t^4 - 304*ep^2*mWW^8*s*t^4 - 188*ep^3*mWW^8*s*t^4 + 1000*ep*mtt^7*s^2*t^4 + 3560*ep^2*mtt^7*s^2*t^4 + 3120*ep^3*mtt^7*s^2*t^4 + 158*mtt^6*mWW*s^2*t^4 - 10073*ep*mtt^6*mWW*s^2*t^4 - 42584*ep^2*mtt^6*mWW*s^2*t^4 - 41581*ep^3*mtt^6*mWW*s^2*t^4 - 554*mtt^5*mWW^2*s^2*t^4 + 23400*ep*mtt^5*mWW^2*s^2*t^4 + 102274*ep^2*mtt^5*mWW^2*s^2*t^4 + 101528*ep^3*mtt^5*mWW^2*s^2*t^4 + 80*mtt^4*mWW^3*s^2*t^4 - 23921*ep*mtt^4*mWW^3*s^2*t^4 - 95738*ep^2*mtt^4*mWW^3*s^2*t^4 - 92541*ep^3*mtt^4*mWW^3*s^2*t^4 + 858*mtt^3*mWW^4*s^2*t^4 + 12439*ep*mtt^3*mWW^4*s^2*t^4 + 34774*ep^2*mtt^3*mWW^4*s^2*t^4 + 28737*ep^3*mtt^3*mWW^4*s^2*t^4 - 372*mtt^2*mWW^5*s^2*t^4 - 1546*ep*mtt^2*mWW^5*s^2*t^4 + 1466*ep^2*mtt^2*mWW^5*s^2*t^4 + 3940*ep^3*mtt^2*mWW^5*s^2*t^4 - 328*mtt*mWW^6*s^2*t^4 - 2103*ep*mtt*mWW^6*s^2*t^4 - 5088*ep^2*mtt*mWW^6*s^2*t^4 - 3921*ep^3*mtt*mWW^6*s^2*t^4 + 158*mWW^7*s^2*t^4 + 804*ep*mWW^7*s^2*t^4 + 1336*ep^2*mWW^7*s^2*t^4 + 718*ep^3*mWW^7*s^2*t^4 - 880*ep*mtt^6*s^3*t^4 - 3120*ep^2*mtt^6*s^3*t^4 - 2720*ep^3*mtt^6*s^3*t^4 - 34*mtt^5*mWW*s^3*t^4 + 8599*ep*mtt^5*mWW*s^3*t^4 + 36044*ep^2*mtt^5*mWW*s^3*t^4 + 35359*ep^3*mtt^5*mWW*s^3*t^4 + 144*mtt^4*mWW^2*s^3*t^4 - 17903*ep*mtt^4*mWW^2*s^3*t^4 - 76358*ep^2*mtt^4*mWW^2*s^3*t^4 - 75411*ep^3*mtt^4*mWW^2*s^3*t^4 + 64*mtt^3*mWW^3*s^3*t^4 + 14642*ep*mtt^3*mWW^3*s^3*t^4 + 58182*ep^2*mtt^3*mWW^3*s^3*t^4 + 56016*ep^3*mtt^3*mWW^3*s^3*t^4 - 332*mtt^2*mWW^4*s^3*t^4 - 4906*ep*mtt^2*mWW^4*s^3*t^4 - 14066*ep^2*mtt^2*mWW^4*s^3*t^4 - 11968*ep^3*mtt^2*mWW^4*s^3*t^4 - 46*mtt*mWW^5*s^3*t^4 - 657*ep*mtt*mWW^5*s^3*t^4 - 2634*ep^2*mtt*mWW^5*s^3*t^4 - 2383*ep^3*mtt*mWW^5*s^3*t^4 + 204*mWW^6*s^3*t^4 + 1105*ep*mWW^6*s^3*t^4 + 1952*ep^2*mWW^6*s^3*t^4 + 1107*ep^3*mWW^6*s^3*t^4 + 380*ep*mtt^5*s^4*t^4 + 1340*ep^2*mtt^5*s^4*t^4 + 1160*ep^3*mtt^5*s^4*t^4 - 36*mtt^4*mWW*s^4*t^4 - 3624*ep*mtt^4*mWW*s^4*t^4 - 15058*ep^2*mtt^4*mWW*s^4*t^4 - 14866*ep^3*mtt^4*mWW*s^4*t^4 + 102*mtt^3*mWW^2*s^4*t^4 + 6939*ep*mtt^3*mWW^2*s^4*t^4 + 28250*ep^2*mtt^3*mWW^2*s^4*t^4 + 27485*ep^3*mtt^3*mWW^2*s^4*t^4 + 66*mtt^2*mWW^3*s^4*t^4 - 3853*ep*mtt^2*mWW^3*s^4*t^4 - 16550*ep^2*mtt^2*mWW^3*s^4*t^4 - 16191*ep^3*mtt^2*mWW^3*s^4*t^4 + 34*mtt*mWW^4*s^4*t^4 + 877*ep*mtt*mWW^4*s^4*t^4 + 2802*ep^2*mtt*mWW^4*s^4*t^4 + 2487*ep^3*mtt*mWW^4*s^4*t^4 - 6*mWW^5*s^4*t^4 - 79*ep*mWW^5*s^4*t^4 - 144*ep^2*mWW^5*s^4*t^4 - 75*ep^3*mWW^5*s^4*t^4 - 64*ep*mtt^4*s^5*t^4 - 224*ep^2*mtt^4*s^5*t^4 - 192*ep^3*mtt^4*s^5*t^4 + 16*mtt^3*mWW*s^5*t^4 + 602*ep*mtt^3*mWW*s^5*t^4 + 2480*ep^2*mtt^3*mWW*s^5*t^4 + 2470*ep^3*mtt^3*mWW*s^5*t^4 - 52*mtt^2*mWW^2*s^5*t^4 - 1112*ep*mtt^2*mWW^2*s^5*t^4 - 4172*ep^2*mtt^2*mWW^2*s^5*t^4 - 3928*ep^3*mtt^2*mWW^2*s^5*t^4 - 96*mtt*mWW^3*s^5*t^4 + 74*ep*mtt*mWW^3*s^5*t^4 + 1448*ep^2*mtt*mWW^3*s^5*t^4 + 1694*ep^3*mtt*mWW^3*s^5*t^4 - 28*mWW^4*s^5*t^4 - 140*ep*mWW^4*s^5*t^4 - 172*ep^2*mWW^4*s^5*t^4 - 44*ep^3*mWW^4*s^5*t^4 - 104*ep*mtt^8*t^5 - 368*ep^2*mtt^8*t^5 - 320*ep^3*mtt^8*t^5 - 62*mtt^7*mWW*t^5 + 819*ep*mtt^7*mWW*t^5 + 3954*ep^2*mtt^7*mWW*t^5 + 3945*ep^3*mtt^7*mWW*t^5 + 330*mtt^6*mWW^2*t^5 - 1586*ep*mtt^6*mWW^2*t^5 - 10516*ep^2*mtt^6*mWW^2*t^5 - 11372*ep^3*mtt^6*mWW^2*t^5 - 604*mtt^5*mWW^3*t^5 + 830*ep*mtt^5*mWW^3*t^5 + 11016*ep^2*mtt^5*mWW^3*t^5 + 13110*ep^3*mtt^5*mWW^3*t^5 + 356*mtt^4*mWW^4*t^5 - 200*ep*mtt^4*mWW^4*t^5 - 5104*ep^2*mtt^4*mWW^4*t^5 - 6420*ep^3*mtt^4*mWW^4*t^5 + 186*mtt^3*mWW^5*t^5 + 1379*ep*mtt^3*mWW^5*t^5 + 2794*ep^2*mtt^3*mWW^5*t^5 + 1865*ep^3*mtt^3*mWW^5*t^5 - 302*mtt^2*mWW^6*t^5 - 1734*ep*mtt^2*mWW^6*t^5 - 2908*ep^2*mtt^2*mWW^6*t^5 - 1480*ep^3*mtt^2*mWW^6*t^5 + 96*mtt*mWW^7*t^5 + 596*ep*mtt*mWW^7*t^5 + 1132*ep^2*mtt*mWW^7*t^5 + 672*ep^3*mtt*mWW^7*t^5 + 392*ep*mtt^7*s*t^5 + 1384*ep^2*mtt^7*s*t^5 + 1200*ep^3*mtt^7*s*t^5 + 150*mtt^6*mWW*s*t^5 - 3038*ep*mtt^6*mWW*s*t^5 - 14006*ep^2*mtt^6*mWW*s*t^5 - 13890*ep^3*mtt^6*mWW*s*t^5 - 724*mtt^5*mWW^2*s*t^5 + 5845*ep*mtt^5*mWW^2*s*t^5 + 33498*ep^2*mtt^5*mWW^2*s*t^5 + 35429*ep^3*mtt^5*mWW^2*s*t^5 + 1060*mtt^4*mWW^3*s*t^5 - 4151*ep*mtt^4*mWW^3*s*t^5 - 31346*ep^2*mtt^4*mWW^3*s*t^5 - 35179*ep^3*mtt^4*mWW^3*s*t^5 - 432*mtt^3*mWW^4*s*t^5 + 1287*ep*mtt^3*mWW^4*s*t^5 + 11218*ep^2*mtt^3*mWW^4*s*t^5 + 13191*ep^3*mtt^3*mWW^4*s*t^5 - 74*mtt^2*mWW^5*s*t^5 - 67*ep*mtt^2*mWW^5*s*t^5 + 468*ep^2*mtt^2*mWW^5*s*t^5 + 361*ep^3*mtt^2*mWW^5*s*t^5 - 76*mtt*mWW^6*s*t^5 - 864*ep*mtt*mWW^6*s*t^5 - 2348*ep^2*mtt*mWW^6*s*t^5 - 1784*ep^3*mtt*mWW^6*s*t^5 + 96*mWW^7*s*t^5 + 596*ep*mWW^7*s*t^5 + 1132*ep^2*mWW^7*s*t^5 + 672*ep^3*mWW^7*s*t^5 - 552*ep*mtt^6*s^2*t^5 - 1944*ep^2*mtt^6*s^2*t^5 - 1680*ep^3*mtt^6*s^2*t^5 - 90*mtt^5*mWW*s^2*t^5 + 4210*ep*mtt^5*mWW*s^2*t^5 + 18446*ep^2*mtt^5*mWW*s^2*t^5 + 18170*ep^3*mtt^5*mWW*s^2*t^5 + 514*mtt^4*mWW^2*s^2*t^5 - 7625*ep*mtt^4*mWW^2*s^2*t^5 - 39148*ep^2*mtt^4*mWW^2*s^2*t^5 - 40541*ep^3*mtt^4*mWW^2*s^2*t^5 - 584*mtt^3*mWW^3*s^2*t^5 + 5851*ep*mtt^3*mWW^3*s^2*t^5 + 32792*ep^2*mtt^3*mWW^3*s^2*t^5 + 34725*ep^3*mtt^3*mWW^3*s^2*t^5 + 20*mtt^2*mWW^4*s^2*t^5 - 2605*ep*mtt^2*mWW^4*s^2*t^5 - 11604*ep^2*mtt^2*mWW^4*s^2*t^5 - 11787*ep^3*mtt^2*mWW^4*s^2*t^5 + 106*mtt*mWW^5*s^2*t^5 + 419*ep*mtt*mWW^5*s^2*t^5 + 858*ep^2*mtt*mWW^5*s^2*t^5 + 793*ep^3*mtt*mWW^5*s^2*t^5 + 34*mWW^6*s^2*t^5 + 302*ep*mWW^6*s^2*t^5 + 600*ep^2*mWW^6*s^2*t^5 + 320*ep^3*mWW^6*s^2*t^5 + 344*ep*mtt^5*s^3*t^5 + 1208*ep^2*mtt^5*s^3*t^5 + 1040*ep^3*mtt^5*s^3*t^5 - 22*mtt^4*mWW*s^3*t^5 - 2582*ep*mtt^4*mWW*s^3*t^5 - 10690*ep^2*mtt^4*mWW*s^3*t^5 - 10450*ep^3*mtt^4*mWW*s^3*t^5 - 140*mtt^3*mWW^2*s^3*t^5 + 4173*ep*mtt^3*mWW^2*s^3*t^5 + 19938*ep^2*mtt^3*mWW^2*s^3*t^5 + 20253*ep^3*mtt^3*mWW^2*s^3*t^5 + 160*mtt^2*mWW^3*s^3*t^5 - 2991*ep*mtt^2*mWW^3*s^3*t^5 - 14742*ep^2*mtt^2*mWW^3*s^3*t^5 - 14923*ep^3*mtt^2*mWW^3*s^3*t^5 + 116*mtt*mWW^4*s^3*t^5 + 1783*ep*mtt*mWW^4*s^3*t^5 + 5854*ep^2*mtt*mWW^4*s^3*t^5 + 5191*ep^3*mtt*mWW^4*s^3*t^5 - 114*mWW^5*s^3*t^5 - 727*ep*mWW^5*s^3*t^5 - 1568*ep^2*mWW^5*s^3*t^5 - 1111*ep^3*mWW^5*s^3*t^5 - 80*ep*mtt^4*s^4*t^5 - 280*ep^2*mtt^4*s^4*t^5 - 240*ep^3*mtt^4*s^4*t^5 + 24*mtt^3*mWW*s^4*t^5 + 591*ep*mtt^3*mWW*s^4*t^5 + 2296*ep^2*mtt^3*mWW*s^4*t^5 + 2225*ep^3*mtt^3*mWW*s^4*t^5 + 20*mtt^2*mWW^2*s^4*t^5 - 807*ep*mtt^2*mWW^2*s^4*t^5 - 3772*ep^2*mtt^2*mWW^2*s^4*t^5 - 3769*ep^3*mtt^2*mWW^2*s^4*t^5 - 56*mtt*mWW^3*s^4*t^5 + 385*ep*mtt*mWW^3*s^4*t^5 + 2232*ep^2*mtt*mWW^3*s^4*t^5 + 2287*ep^3*mtt*mWW^3*s^4*t^5 - 52*mWW^4*s^4*t^5 - 345*ep*mWW^4*s^4*t^5 - 732*ep^2*mWW^4*s^4*t^5 - 503*ep^3*mWW^4*s^4*t^5 + 32*ep*mtt^7*t^6 + 112*ep^2*mtt^7*t^6 + 96*ep^3*mtt^7*t^6 + 28*mtt^6*mWW*t^6 - 231*ep*mtt^6*mWW*t^6 - 1282*ep^2*mtt^6*mWW*t^6 - 1323*ep^3*mtt^6*mWW*t^6 - 168*mtt^5*mWW^2*t^6 + 248*ep*mtt^5*mWW^2*t^6 + 3272*ep^2*mtt^5*mWW^2*t^6 + 3848*ep^3*mtt^5*mWW^2*t^6 + 392*mtt^4*mWW^3*t^6 + 678*ep*mtt^4*mWW^3*t^6 - 2508*ep^2*mtt^4*mWW^3*t^6 - 4082*ep^3*mtt^4*mWW^3*t^6 - 448*mtt^3*mWW^4*t^6 - 1692*ep*mtt^3*mWW^4*t^6 - 968*ep^2*mtt^3*mWW^4*t^6 + 948*ep^3*mtt^3*mWW^4*t^6 + 252*mtt^2*mWW^5*t^6 + 1321*ep*mtt^2*mWW^5*t^6 + 2110*ep^2*mtt^2*mWW^5*t^6 + 997*ep^3*mtt^2*mWW^5*t^6 - 56*mtt*mWW^6*t^6 - 356*ep*mtt*mWW^6*t^6 - 736*ep^2*mtt*mWW^6*t^6 - 484*ep^3*mtt*mWW^6*t^6 - 96*ep*mtt^6*s*t^6 - 336*ep^2*mtt^6*s*t^6 - 288*ep^3*mtt^6*s*t^6 - 52*mtt^5*mWW*s*t^6 + 707*ep*mtt^5*mWW*s*t^6 + 3588*ep^2*mtt^5*mWW*s*t^6 + 3653*ep^3*mtt^5*mWW*s*t^6 + 268*mtt^4*mWW^2*s*t^6 - 1071*ep*mtt^4*mWW^2*s*t^6 - 8226*ep^2*mtt^4*mWW^2*s*t^6 - 9139*ep^3*mtt^4*mWW^2*s*t^6 - 436*mtt^3*mWW^3*s*t^6 + 287*ep*mtt^3*mWW^3*s*t^6 + 7246*ep^2*mtt^3*mWW^3*s*t^6 + 8863*ep^3*mtt^3*mWW^3*s*t^6 + 220*mtt^2*mWW^4*s*t^6 - 65*ep*mtt^2*mWW^4*s*t^6 - 3222*ep^2*mtt^2*mWW^4*s*t^6 - 3965*ep^3*mtt^2*mWW^4*s*t^6 + 56*mtt*mWW^5*s*t^6 + 594*ep*mtt*mWW^5*s*t^6 + 1686*ep^2*mtt*mWW^5*s*t^6 + 1360*ep^3*mtt*mWW^5*s*t^6 - 56*mWW^6*s*t^6 - 356*ep*mWW^6*s*t^6 - 736*ep^2*mWW^6*s*t^6 - 484*ep^3*mWW^6*s*t^6 + 96*ep*mtt^5*s^2*t^6 + 336*ep^2*mtt^5*s^2*t^6 + 288*ep^3*mtt^5*s^2*t^6 + 20*mtt^4*mWW*s^2*t^6 - 721*ep*mtt^4*mWW*s^2*t^6 - 3330*ep^2*mtt^4*mWW*s^2*t^6 - 3337*ep^3*mtt^4*mWW*s^2*t^6 - 128*mtt^3*mWW^2*s^2*t^6 + 1164*ep*mtt^3*mWW^2*s^2*t^6 + 6738*ep^2*mtt^3*mWW^2*s^2*t^6 + 7106*ep^3*mtt^3*mWW^2*s^2*t^6 + 112*mtt^2*mWW^3*s^2*t^6 - 1140*ep*mtt^2*mWW^3*s^2*t^6 - 6086*ep^2*mtt^2*mWW^3*s^2*t^6 - 6182*ep^3*mtt^2*mWW^3*s^2*t^6 + 80*mtt*mWW^4*s^2*t^6 + 1192*ep*mtt*mWW^4*s^2*t^6 + 3598*ep^2*mtt*mWW^4*s^2*t^6 + 2954*ep^3*mtt*mWW^4*s^2*t^6 - 84*mWW^5*s^2*t^6 - 591*ep*mWW^5*s^2*t^6 - 1256*ep^2*mWW^5*s^2*t^6 - 829*ep^3*mWW^5*s^2*t^6 - 32*ep*mtt^4*s^3*t^6 - 112*ep^2*mtt^4*s^3*t^6 - 96*ep^3*mtt^4*s^3*t^6 + 4*mtt^3*mWW*s^3*t^6 + 245*ep*mtt^3*mWW*s^3*t^6 + 1024*ep^2*mtt^3*mWW*s^3*t^6 + 1007*ep^3*mtt^3*mWW*s^3*t^6 + 28*mtt^2*mWW^2*s^3*t^6 - 341*ep*mtt^2*mWW^2*s^3*t^6 - 1784*ep^2*mtt^2*mWW^2*s^3*t^6 - 1815*ep^3*mtt^2*mWW^2*s^3*t^6 - 4*mtt*mWW^3*s^3*t^6 + 331*ep*mtt*mWW^3*s^3*t^6 + 1280*ep^2*mtt*mWW^3*s^3*t^6 + 1153*ep^3*mtt*mWW^3*s^3*t^6 - 28*mWW^4*s^3*t^6 - 203*ep*mWW^4*s^3*t^6 - 408*ep^2*mWW^4*s^3*t^6 - 249*ep^3*mWW^4*s^3*t^6 + 32*ep*mtt^5*mWW*t^7 + 150*ep^2*mtt^5*mWW*t^7 + 154*ep^3*mtt^5*mWW*t^7 - 128*ep*mtt^4*mWW^2*t^7 - 600*ep^2*mtt^4*mWW^2*t^7 - 616*ep^3*mtt^4*mWW^2*t^7 + 192*ep*mtt^3*mWW^3*t^7 + 900*ep^2*mtt^3*mWW^3*t^7 + 924*ep^3*mtt^3*mWW^3*t^7 - 128*ep*mtt^2*mWW^4*t^7 - 600*ep^2*mtt^2*mWW^4*t^7 - 616*ep^3*mtt^2*mWW^4*t^7 + 32*ep*mtt*mWW^5*t^7 + 150*ep^2*mtt*mWW^5*t^7 + 154*ep^3*mtt*mWW^5*t^7 - 64*ep*mtt^4*mWW*s*t^7 - 300*ep^2*mtt^4*mWW*s*t^7 - 308*ep^3*mtt^4*mWW*s*t^7 + 160*ep*mtt^3*mWW^2*s*t^7 + 750*ep^2*mtt^3*mWW^2*s*t^7 + 770*ep^3*mtt^3*mWW^2*s*t^7 - 96*ep*mtt^2*mWW^3*s*t^7 - 450*ep^2*mtt^2*mWW^3*s*t^7 - 462*ep^3*mtt^2*mWW^3*s*t^7 - 32*ep*mtt*mWW^4*s*t^7 - 150*ep^2*mtt*mWW^4*s*t^7 - 154*ep^3*mtt*mWW^4*s*t^7 + 32*ep*mWW^5*s*t^7 + 150*ep^2*mWW^5*s*t^7 + 154*ep^3*mWW^5*s*t^7 + 32*ep*mtt^3*mWW*s^2*t^7 + 150*ep^2*mtt^3*mWW*s^2*t^7 + 154*ep^3*mtt^3*mWW*s^2*t^7 - 32*ep*mtt^2*mWW^2*s^2*t^7 - 150*ep^2*mtt^2*mWW^2*s^2*t^7 - 154*ep^3*mtt^2*mWW^2*s^2*t^7 - 32*ep*mtt*mWW^3*s^2*t^7 - 150*ep^2*mtt*mWW^3*s^2*t^7 - 154*ep^3*mtt*mWW^3*s^2*t^7 + 32*ep*mWW^4*s^2*t^7 + 150*ep^2*mWW^4*s^2*t^7 + 154*ep^3*mWW^4*s^2*t^7)/(2*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*t*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-9*ep*mtt^9*mWW^2 - 33*ep^2*mtt^9*mWW^2 - 30*ep^3*mtt^9*mWW^2 + 2*mtt^8*mWW^3 + 52*ep*mtt^8*mWW^3 + 168*ep^2*mtt^8*mWW^3 + 144*ep^3*mtt^8*mWW^3 - 2*mtt^7*mWW^4 - 73*ep*mtt^7*mWW^4 - 237*ep^2*mtt^7*mWW^4 - 198*ep^3*mtt^7*mWW^4 - 12*mtt^6*mWW^5 - 48*ep*mtt^6*mWW^5 - 72*ep^2*mtt^6*mWW^5 - 48*ep^3*mtt^6*mWW^5 + 28*mtt^5*mWW^6 + 197*ep*mtt^5*mWW^6 + 453*ep^2*mtt^5*mWW^6 + 342*ep^3*mtt^5*mWW^6 - 22*mtt^4*mWW^7 - 164*ep*mtt^4*mWW^7 - 384*ep^2*mtt^4*mWW^7 - 288*ep^3*mtt^4*mWW^7 + 6*mtt^3*mWW^8 + 45*ep*mtt^3*mWW^8 + 105*ep^2*mtt^3*mWW^8 + 78*ep^3*mtt^3*mWW^8 + 48*ep*mtt^8*mWW^2*s + 179*ep^2*mtt^8*mWW^2*s + 165*ep^3*mtt^8*mWW^2*s - 22*mtt^7*mWW^3*s - 299*ep*mtt^7*mWW^3*s - 866*ep^2*mtt^7*mWW^3*s - 707*ep^3*mtt^7*mWW^3*s + 62*mtt^6*mWW^4*s + 541*ep*mtt^6*mWW^4*s + 1303*ep^2*mtt^6*mWW^4*s + 928*ep^3*mtt^6*mWW^4*s - 44*mtt^5*mWW^5*s - 238*ep*mtt^5*mWW^5*s - 348*ep^2*mtt^5*mWW^5*s - 86*ep^3*mtt^5*mWW^5*s - 20*mtt^4*mWW^6*s - 262*ep*mtt^4*mWW^6*s - 799*ep^2*mtt^4*mWW^6*s - 715*ep^3*mtt^4*mWW^6*s + 34*mtt^3*mWW^7*s + 281*ep*mtt^3*mWW^7*s + 686*ep^2*mtt^3*mWW^7*s + 521*ep^3*mtt^3*mWW^7*s - 10*mtt^2*mWW^8*s - 71*ep*mtt^2*mWW^8*s - 155*ep^2*mtt^2*mWW^8*s - 106*ep^3*mtt^2*mWW^8*s - 105*ep*mtt^7*mWW^2*s^2 - 400*ep^2*mtt^7*mWW^2*s^2 - 375*ep^3*mtt^7*mWW^2*s^2 + 80*mtt^6*mWW^3*s^2 + 733*ep*mtt^6*mWW^3*s^2 + 1864*ep^2*mtt^6*mWW^3*s^2 + 1415*ep^3*mtt^6*mWW^3*s^2 - 218*mtt^5*mWW^4*s^2 - 1398*ep*mtt^5*mWW^4*s^2 - 2791*ep^2*mtt^5*mWW^4*s^2 - 1701*ep^3*mtt^5*mWW^4*s^2 + 178*mtt^4*mWW^5*s^2 + 872*ep*mtt^4*mWW^5*s^2 + 1246*ep^2*mtt^4*mWW^5*s^2 + 406*ep^3*mtt^4*mWW^5*s^2 - 18*mtt^3*mWW^6*s^2 + 69*ep*mtt^3*mWW^6*s^2 + 476*ep^2*mtt^3*mWW^6*s^2 + 535*ep^3*mtt^3*mWW^6*s^2 - 26*mtt^2*mWW^7*s^2 - 197*ep*mtt^2*mWW^7*s^2 - 446*ep^2*mtt^2*mWW^7*s^2 - 309*ep^3*mtt^2*mWW^7*s^2 + 4*mtt*mWW^8*s^2 + 26*ep*mtt*mWW^8*s^2 + 51*ep^2*mtt*mWW^8*s^2 + 29*ep^3*mtt*mWW^8*s^2 + 120*ep*mtt^6*mWW^2*s^3 + 470*ep^2*mtt^6*mWW^2*s^3 + 450*ep^3*mtt^6*mWW^2*s^3 - 140*mtt^5*mWW^3*s^3 - 982*ep*mtt^5*mWW^3*s^3 - 2156*ep^2*mtt^5*mWW^3*s^3 - 1470*ep^3*mtt^5*mWW^3*s^3 + 298*mtt^4*mWW^4*s^3 + 1667*ep*mtt^4*mWW^4*s^3 + 2923*ep^2*mtt^4*mWW^4*s^3 + 1524*ep^3*mtt^4*mWW^4*s^3 - 162*mtt^3*mWW^5*s^3 - 787*ep*mtt^3*mWW^5*s^3 - 1110*ep^2*mtt^3*mWW^5*s^3 - 359*ep^3*mtt^3*mWW^5*s^3 - 10*mtt^2*mWW^6*s^3 - 99*ep*mtt^2*mWW^6*s^3 - 276*ep^2*mtt^2*mWW^6*s^3 - 225*ep^3*mtt^2*mWW^6*s^3 + 14*mtt*mWW^7*s^3 + 81*ep*mtt*mWW^7*s^3 + 150*ep^2*mtt*mWW^7*s^3 + 81*ep^3*mtt*mWW^7*s^3 - ep^2*mWW^8*s^3 - ep^3*mWW^8*s^3 - 75*ep*mtt^5*mWW^2*s^4 - 305*ep^2*mtt^5*mWW^2*s^4 - 300*ep^3*mtt^5*mWW^2*s^4 + 130*mtt^4*mWW^3*s^4 + 758*ep*mtt^4*mWW^3*s^4 + 1424*ep^2*mtt^4*mWW^3*s^4 + 830*ep^3*mtt^4*mWW^3*s^4 - 176*mtt^3*mWW^4*s^4 - 928*ep*mtt^3*mWW^4*s^4 - 1498*ep^2*mtt^3*mWW^4*s^4 - 676*ep^3*mtt^3*mWW^4*s^4 + 26*mtt^2*mWW^5*s^4 + 149*ep*mtt^2*mWW^5*s^4 + 230*ep^2*mtt^2*mWW^5*s^4 + 81*ep^3*mtt^2*mWW^5*s^4 + 20*mtt*mWW^6*s^4 + 97*ep*mtt*mWW^6*s^4 + 155*ep^2*mtt*mWW^6*s^4 + 70*ep^3*mtt*mWW^6*s^4 - ep*mWW^7*s^4 - 6*ep^2*mWW^7*s^4 - 5*ep^3*mWW^7*s^4 + 24*ep*mtt^4*mWW^2*s^5 + 103*ep^2*mtt^4*mWW^2*s^5 + 105*ep^3*mtt^4*mWW^2*s^5 - 62*mtt^3*mWW^3*s^5 - 319*ep*mtt^3*mWW^3*s^5 - 514*ep^2*mtt^3*mWW^3*s^5 - 239*ep^3*mtt^3*mWW^3*s^5 + 32*mtt^2*mWW^4*s^5 + 180*ep*mtt^2*mWW^4*s^5 + 298*ep^2*mtt^2*mWW^4*s^5 + 132*ep^3*mtt^2*mWW^4*s^5 + 14*mtt*mWW^5*s^5 + 53*ep*mtt*mWW^5*s^5 + 58*ep^2*mtt*mWW^5*s^5 + 9*ep^3*mtt*mWW^5*s^5 - 2*ep*mWW^6*s^5 - 9*ep^2*mWW^6*s^5 - 7*ep^3*mWW^6*s^5 - 3*ep*mtt^3*mWW^2*s^6 - 14*ep^2*mtt^3*mWW^2*s^6 - 15*ep^3*mtt^3*mWW^2*s^6 + 12*mtt^2*mWW^3*s^6 + 57*ep*mtt^2*mWW^3*s^6 + 80*ep^2*mtt^2*mWW^3*s^6 + 27*ep^3*mtt^2*mWW^3*s^6 + 4*mtt*mWW^4*s^6 + 11*ep*mtt*mWW^4*s^6 + 2*ep^2*mtt*mWW^4*s^6 - 9*ep^3*mtt*mWW^4*s^6 - ep*mWW^5*s^6 - 4*ep^2*mWW^5*s^6 - 3*ep^3*mWW^5*s^6 + 18*ep*mtt^9*mWW*t + 66*ep^2*mtt^9*mWW*t + 60*ep^3*mtt^9*mWW*t - 4*mtt^8*mWW^2*t - 71*ep*mtt^8*mWW^2*t - 202*ep^2*mtt^8*mWW^2*t - 157*ep^3*mtt^8*mWW^2*t - 10*mtt^7*mWW^3*t - 73*ep*mtt^7*mWW^3*t - 236*ep^2*mtt^7*mWW^3*t - 235*ep^3*mtt^7*mWW^3*t + 88*mtt^6*mWW^4*t + 688*ep*mtt^6*mWW^4*t + 1722*ep^2*mtt^6*mWW^4*t + 1346*ep^3*mtt^6*mWW^4*t - 164*mtt^5*mWW^5*t - 1180*ep*mtt^5*mWW^5*t - 2690*ep^2*mtt^5*mWW^5*t - 1922*ep^3*mtt^5*mWW^5*t + 124*mtt^4*mWW^6*t + 829*ep*mtt^4*mWW^6*t + 1742*ep^2*mtt^4*mWW^6*t + 1135*ep^3*mtt^4*mWW^6*t - 34*mtt^3*mWW^7*t - 205*ep*mtt^3*mWW^7*t - 372*ep^2*mtt^3*mWW^7*t - 191*ep^3*mtt^3*mWW^7*t - 6*ep*mtt^2*mWW^8*t - 30*ep^2*mtt^2*mWW^8*t - 36*ep^3*mtt^2*mWW^8*t - 105*ep*mtt^8*mWW*s*t - 388*ep^2*mtt^8*mWW*s*t - 355*ep^3*mtt^8*mWW*s*t + 44*mtt^7*mWW^2*s*t + 507*ep*mtt^7*mWW^2*s*t + 1306*ep^2*mtt^7*mWW^2*s*t + 961*ep^3*mtt^7*mWW^2*s*t - 58*mtt^6*mWW^3*s*t - 309*ep*mtt^6*mWW^3*s*t - 204*ep^2*mtt^6*mWW^3*s*t + 249*ep^3*mtt^6*mWW^3*s*t - 166*mtt^5*mWW^4*s*t - 1594*ep*mtt^5*mWW^4*s*t - 4424*ep^2*mtt^5*mWW^4*s*t - 3616*ep^3*mtt^5*mWW^4*s*t + 406*mtt^4*mWW^5*s*t + 3153*ep*mtt^4*mWW^5*s*t + 7290*ep^2*mtt^4*mWW^5*s*t + 5095*ep^3*mtt^4*mWW^5*s*t - 310*mtt^3*mWW^6*s*t - 2257*ep*mtt^3*mWW^6*s*t - 4836*ep^2*mtt^3*mWW^6*s*t - 3111*ep^3*mtt^3*mWW^6*s*t + 92*mtt^2*mWW^7*s*t + 669*ep*mtt^2*mWW^7*s*t + 1398*ep^2*mtt^2*mWW^7*s*t + 875*ep^3*mtt^2*mWW^7*s*t - 8*mtt*mWW^8*s*t - 64*ep*mtt*mWW^8*s*t - 142*ep^2*mtt*mWW^8*s*t - 98*ep^3*mtt*mWW^8*s*t + 255*ep*mtt^7*mWW*s^2*t + 950*ep^2*mtt^7*mWW*s^2*t + 875*ep^3*mtt^7*mWW*s^2*t - 160*mtt^6*mWW^2*s^2*t - 1437*ep*mtt^6*mWW^2*s^2*t - 3382*ep^2*mtt^6*mWW^2*s^2*t - 2345*ep^3*mtt^6*mWW^2*s^2*t + 306*mtt^5*mWW^3*s^2*t + 1704*ep*mtt^5*mWW^3*s^2*t + 2510*ep^2*mtt^5*mWW^3*s^2*t + 852*ep^3*mtt^5*mWW^3*s^2*t - 28*mtt^4*mWW^4*s^2*t + 869*ep*mtt^4*mWW^4*s^2*t + 3618*ep^2*mtt^4*mWW^4*s^2*t + 3311*ep^3*mtt^4*mWW^4*s^2*t - 240*mtt^3*mWW^5*s^2*t - 2642*ep*mtt^3*mWW^5*s^2*t - 6668*ep^2*mtt^3*mWW^5*s^2*t - 4656*ep^3*mtt^3*mWW^5*s^2*t + 144*mtt^2*mWW^6*s^2*t + 1548*ep*mtt^2*mWW^6*s^2*t + 3712*ep^2*mtt^2*mWW^6*s^2*t + 2478*ep^3*mtt^2*mWW^6*s^2*t - 26*mtt*mWW^7*s^2*t - 329*ep*mtt*mWW^7*s^2*t - 800*ep^2*mtt*mWW^7*s^2*t - 547*ep^3*mtt*mWW^7*s^2*t + 4*mWW^8*s^2*t + 32*ep*mWW^8*s^2*t + 60*ep^2*mWW^8*s^2*t + 32*ep^3*mWW^8*s^2*t - 330*ep*mtt^6*mWW*s^3*t - 1240*ep^2*mtt^6*mWW*s^3*t - 1150*ep^3*mtt^6*mWW*s^3*t + 280*mtt^5*mWW^2*s^3*t + 2098*ep*mtt^5*mWW^2*s^3*t + 4508*ep^2*mtt^5*mWW^2*s^3*t + 2910*ep^3*mtt^5*mWW^2*s^3*t - 462*mtt^4*mWW^3*s^3*t - 2497*ep*mtt^4*mWW^3*s^3*t - 3912*ep^2*mtt^4*mWW^3*s^3*t - 1693*ep^3*mtt^4*mWW^3*s^3*t + 218*mtt^3*mWW^4*s^3*t + 289*ep*mtt^3*mWW^4*s^3*t - 986*ep^2*mtt^3*mWW^4*s^3*t - 1295*ep^3*mtt^3*mWW^4*s^3*t - 66*mtt^2*mWW^5*s^3*t + 648*ep*mtt^2*mWW^5*s^3*t + 2458*ep^2*mtt^2*mWW^5*s^3*t + 1894*ep^3*mtt^2*mWW^5*s^3*t + 14*mtt*mWW^6*s^3*t - 325*ep*mtt*mWW^6*s^3*t - 1042*ep^2*mtt*mWW^6*s^3*t - 781*ep^3*mtt*mWW^6*s^3*t + 16*mWW^7*s^3*t + 117*ep*mWW^7*s^3*t + 214*ep^2*mWW^7*s^3*t + 115*ep^3*mWW^7*s^3*t + 240*ep*mtt^5*mWW*s^4*t + 910*ep^2*mtt^5*mWW*s^4*t + 850*ep^3*mtt^5*mWW*s^4*t - 260*mtt^4*mWW^2*s^4*t - 1677*ep*mtt^4*mWW^2*s^4*t - 3262*ep^2*mtt^4*mWW^2*s^4*t - 1915*ep^3*mtt^4*mWW^2*s^4*t + 280*mtt^3*mWW^3*s^4*t + 1452*ep*mtt^3*mWW^3*s^4*t + 2256*ep^2*mtt^3*mWW^3*s^4*t + 1002*ep^3*mtt^3*mWW^3*s^4*t - 128*mtt^2*mWW^4*s^4*t - 242*ep*mtt^2*mWW^4*s^4*t + 230*ep^2*mtt^2*mWW^4*s^4*t + 414*ep^3*mtt^2*mWW^4*s^4*t + 60*mtt*mWW^5*s^4*t - 20*ep*mtt*mWW^5*s^4*t - 486*ep^2*mtt*mWW^5*s^4*t - 480*ep^3*mtt*mWW^5*s^4*t + 16*mWW^6*s^4*t + 119*ep*mWW^6*s^4*t + 224*ep^2*mWW^6*s^4*t + 129*ep^3*mWW^6*s^4*t - 93*ep*mtt^4*mWW*s^5*t - 356*ep^2*mtt^4*mWW*s^5*t - 335*ep^3*mtt^4*mWW*s^5*t + 124*mtt^3*mWW^2*s^5*t + 699*ep*mtt^3*mWW^2*s^5*t + 1210*ep^2*mtt^3*mWW^2*s^5*t + 617*ep^3*mtt^3*mWW^2*s^5*t - 48*mtt^2*mWW^3*s^5*t - 246*ep*mtt^2*mWW^3*s^5*t - 380*ep^2*mtt^2*mWW^3*s^5*t - 168*ep^3*mtt^2*mWW^3*s^5*t + 16*mtt*mWW^4*s^5*t - 17*ep*mtt*mWW^4*s^5*t - 186*ep^2*mtt*mWW^4*s^5*t - 183*ep^3*mtt*mWW^4*s^5*t + 4*mWW^5*s^5*t + 41*ep*mWW^5*s^5*t + 96*ep^2*mWW^5*s^5*t + 69*ep^3*mWW^5*s^5*t + 15*ep*mtt^3*mWW*s^6*t + 58*ep^2*mtt^3*mWW*s^6*t + 55*ep^3*mtt^3*mWW*s^6*t - 24*mtt^2*mWW^2*s^6*t - 119*ep*mtt^2*mWW^2*s^6*t - 178*ep^2*mtt^2*mWW^2*s^6*t - 71*ep^3*mtt^2*mWW^2*s^6*t - 8*mtt*mWW^3*s^6*t - 31*ep*mtt*mWW^3*s^6*t - 34*ep^2*mtt*mWW^3*s^6*t - 7*ep^3*mtt*mWW^3*s^6*t + 7*ep*mWW^4*s^6*t + 26*ep^2*mWW^4*s^6*t + 23*ep^3*mWW^4*s^6*t + 3*ep*mtt^9*t^2 + 11*ep^2*mtt^9*t^2 + 10*ep^3*mtt^9*t^2 + 2*mtt^8*mWW*t^2 - 97*ep*mtt^8*mWW*t^2 - 392*ep^2*mtt^8*mWW*t^2 - 375*ep^3*mtt^8*mWW*t^2 + 26*mtt^7*mWW^2*t^2 + 536*ep*mtt^7*mWW^2*t^2 + 1696*ep^2*mtt^7*mWW^2*t^2 + 1452*ep^3*mtt^7*mWW^2*t^2 - 94*mtt^6*mWW^3*t^2 - 1038*ep*mtt^6*mWW^3*t^2 - 2692*ep^2*mtt^6*mWW^3*t^2 - 2014*ep^3*mtt^6*mWW^3*t^2 - 2*mtt^5*mWW^4*t^2 + 94*ep*mtt^5*mWW^4*t^2 + 137*ep^2*mtt^5*mWW^4*t^2 - 63*ep^3*mtt^5*mWW^4*t^2 + 302*mtt^4*mWW^5*t^2 + 2133*ep*mtt^4*mWW^5*t^2 + 4748*ep^2*mtt^4*mWW^5*t^2 + 3365*ep^3*mtt^4*mWW^5*t^2 - 386*mtt^3*mWW^6*t^2 - 2670*ep*mtt^3*mWW^6*t^2 - 5662*ep^2*mtt^3*mWW^6*t^2 - 3762*ep^3*mtt^3*mWW^6*t^2 + 174*mtt^2*mWW^7*t^2 + 1194*ep*mtt^2*mWW^7*t^2 + 2472*ep^2*mtt^2*mWW^7*t^2 + 1584*ep^3*mtt^2*mWW^7*t^2 - 22*mtt*mWW^8*t^2 - 155*ep*mtt*mWW^8*t^2 - 318*ep^2*mtt*mWW^8*t^2 - 197*ep^3*mtt*mWW^8*t^2 - 15*ep*mtt^8*s*t^2 - 55*ep^2*mtt^8*s*t^2 - 50*ep^3*mtt^8*s*t^2 - 22*mtt^7*mWW*s*t^2 + 396*ep*mtt^7*mWW*s*t^2 + 1778*ep^2*mtt^7*mWW*s*t^2 + 1766*ep^3*mtt^7*mWW*s*t^2 - 70*mtt^6*mWW^2*s*t^2 - 2063*ep*mtt^6*mWW^2*s*t^2 - 6810*ep^2*mtt^6*mWW^2*s*t^2 - 5899*ep^3*mtt^6*mWW^2*s*t^2 + 360*mtt^5*mWW^3*s*t^2 + 3947*ep*mtt^5*mWW^3*s*t^2 + 10088*ep^2*mtt^5*mWW^3*s*t^2 + 7363*ep^3*mtt^5*mWW^3*s*t^2 - 228*mtt^4*mWW^4*s*t^2 - 1637*ep*mtt^4*mWW^4*s*t^2 - 3023*ep^2*mtt^4*mWW^4*s*t^2 - 1422*ep^3*mtt^4*mWW^4*s*t^2 - 424*mtt^3*mWW^5*s*t^2 - 3605*ep*mtt^3*mWW^5*s*t^2 - 8472*ep^2*mtt^3*mWW^5*s*t^2 - 6039*ep^3*mtt^3*mWW^5*s*t^2 + 600*mtt^2*mWW^6*s*t^2 + 4570*ep*mtt^2*mWW^6*s*t^2 + 9836*ep^2*mtt^2*mWW^6*s*t^2 + 6406*ep^3*mtt^2*mWW^6*s*t^2 - 242*mtt*mWW^7*s*t^2 - 1786*ep*mtt*mWW^7*s*t^2 - 3750*ep^2*mtt*mWW^7*s*t^2 - 2390*ep^3*mtt*mWW^7*s*t^2 + 26*mWW^8*s*t^2 + 193*ep*mWW^8*s*t^2 + 408*ep^2*mWW^8*s*t^2 + 265*ep^3*mWW^8*s*t^2 + 30*ep*mtt^7*s^2*t^2 + 110*ep^2*mtt^7*s^2*t^2 + 100*ep^3*mtt^7*s^2*t^2 + 80*mtt^6*mWW*s^2*t^2 - 564*ep*mtt^6*mWW*s^2*t^2 - 3138*ep^2*mtt^6*mWW*s^2*t^2 - 3310*ep^3*mtt^6*mWW*s^2*t^2 + 42*mtt^5*mWW^2*s^2*t^2 + 3014*ep*mtt^5*mWW^2*s^2*t^2 + 10480*ep^2*mtt^5*mWW^2*s^2*t^2 + 9172*ep^3*mtt^5*mWW^2*s^2*t^2 - 424*mtt^4*mWW^3*s^2*t^2 - 4994*ep*mtt^4*mWW^3*s^2*t^2 - 12724*ep^2*mtt^4*mWW^3*s^2*t^2 - 8986*ep^3*mtt^4*mWW^3*s^2*t^2 + 274*mtt^3*mWW^4*s^2*t^2 + 1677*ep*mtt^3*mWW^4*s^2*t^2 + 2686*ep^2*mtt^3*mWW^4*s^2*t^2 + 891*ep^3*mtt^3*mWW^4*s^2*t^2 + 280*mtt^2*mWW^5*s^2*t^2 + 3032*ep*mtt^2*mWW^5*s^2*t^2 + 7492*ep^2*mtt^2*mWW^5*s^2*t^2 + 5376*ep^3*mtt^2*mWW^5*s^2*t^2 - 352*mtt*mWW^6*s^2*t^2 - 2923*ep*mtt*mWW^6*s^2*t^2 - 6412*ep^2*mtt*mWW^6*s^2*t^2 - 4205*ep^3*mtt*mWW^6*s^2*t^2 + 100*mWW^7*s^2*t^2 + 728*ep*mWW^7*s^2*t^2 + 1506*ep^2*mWW^7*s^2*t^2 + 962*ep^3*mWW^7*s^2*t^2 - 30*ep*mtt^6*s^3*t^2 - 110*ep^2*mtt^6*s^3*t^2 - 100*ep^3*mtt^6*s^3*t^2 - 140*mtt^5*mWW*s^3*t^2 + 236*ep*mtt^5*mWW*s^3*t^2 + 2612*ep^2*mtt^5*mWW*s^3*t^2 + 3080*ep^3*mtt^5*mWW*s^3*t^2 + 30*mtt^4*mWW^2*s^3*t^2 - 2032*ep*mtt^4*mWW^2*s^3*t^2 - 7528*ep^2*mtt^4*mWW^2*s^3*t^2 - 6618*ep^3*mtt^4*mWW^2*s^3*t^2 + 70*mtt^3*mWW^3*s^3*t^2 + 1965*ep*mtt^3*mWW^3*s^3*t^2 + 5418*ep^2*mtt^3*mWW^3*s^3*t^2 + 3635*ep^3*mtt^3*mWW^3*s^3*t^2 + 76*mtt^2*mWW^4*s^3*t^2 + 649*ep*mtt^2*mWW^4*s^3*t^2 + 1934*ep^2*mtt^2*mWW^4*s^3*t^2 + 1865*ep^3*mtt^2*mWW^4*s^3*t^2 - 130*mtt*mWW^5*s^3*t^2 - 1505*ep*mtt*mWW^5*s^3*t^2 - 3846*ep^2*mtt*mWW^5*s^3*t^2 - 2859*ep^3*mtt*mWW^5*s^3*t^2 + 78*mWW^6*s^3*t^2 + 653*ep*mWW^6*s^3*t^2 + 1456*ep^2*mWW^6*s^3*t^2 + 997*ep^3*mWW^6*s^3*t^2 + 15*ep*mtt^5*s^4*t^2 + 55*ep^2*mtt^5*s^4*t^2 + 50*ep^3*mtt^5*s^4*t^2 + 130*mtt^4*mWW*s^4*t^2 + 171*ep*mtt^4*mWW*s^4*t^2 - 908*ep^2*mtt^4*mWW*s^4*t^2 - 1415*ep^3*mtt^4*mWW*s^4*t^2 - 32*mtt^3*mWW^2*s^4*t^2 + 602*ep*mtt^3*mWW^2*s^4*t^2 + 2364*ep^2*mtt^3*mWW^2*s^4*t^2 + 2032*ep^3*mtt^3*mWW^2*s^4*t^2 + 162*mtt^2*mWW^3*s^4*t^2 + 460*ep*mtt^2*mWW^3*s^4*t^2 + 466*ep^2*mtt^2*mWW^3*s^4*t^2 + 326*ep^3*mtt^2*mWW^3*s^4*t^2 - 112*mtt*mWW^4*s^4*t^2 - 813*ep*mtt*mWW^4*s^4*t^2 - 1943*ep^2*mtt*mWW^4*s^4*t^2 - 1490*ep^3*mtt*mWW^4*s^4*t^2 - 4*mWW^5*s^4*t^2 + 141*ep*mWW^5*s^4*t^2 + 542*ep^2*mWW^5*s^4*t^2 + 497*ep^3*mWW^5*s^4*t^2 - 3*ep*mtt^4*s^5*t^2 - 11*ep^2*mtt^4*s^5*t^2 - 10*ep^3*mtt^4*s^5*t^2 - 62*mtt^3*mWW*s^5*t^2 - 192*ep*mtt^3*mWW*s^5*t^2 - 6*ep^2*mtt^3*mWW*s^5*t^2 + 250*ep^3*mtt^3*mWW*s^5*t^2 - 65*ep*mtt^2*mWW^2*s^5*t^2 - 190*ep^2*mtt^2*mWW^2*s^5*t^2 - 115*ep^3*mtt^2*mWW^2*s^5*t^2 - 74*mtt*mWW^3*s^5*t^2 - 346*ep*mtt*mWW^3*s^5*t^2 - 578*ep^2*mtt*mWW^3*s^5*t^2 - 344*ep^3*mtt*mWW^3*s^5*t^2 - 8*mWW^4*s^5*t^2 + 30*ep*mWW^4*s^5*t^2 + 209*ep^2*mWW^4*s^5*t^2 + 219*ep^3*mWW^4*s^5*t^2 + 12*mtt^2*mWW*s^6*t^2 + 50*ep*mtt^2*mWW*s^6*t^2 + 54*ep^2*mtt^2*mWW*s^6*t^2 + 4*ep^3*mtt^2*mWW*s^6*t^2 + 4*mtt*mWW^2*s^6*t^2 + 8*ep*mtt*mWW^2*s^6*t^2 - 12*ep^2*mtt*mWW^2*s^6*t^2 - 24*ep^3*mtt*mWW^2*s^6*t^2 + 6*ep*mWW^3*s^6*t^2 + 22*ep^2*mWW^3*s^6*t^2 + 20*ep^3*mWW^3*s^6*t^2 - 16*ep*mtt^8*t^3 - 58*ep^2*mtt^8*t^3 - 52*ep^3*mtt^8*t^3 - 14*mtt^7*mWW*t^3 + 203*ep*mtt^7*mWW*t^3 + 954*ep^2*mtt^7*mWW*t^3 + 963*ep^3*mtt^7*mWW*t^3 - 28*mtt^6*mWW^2*t^3 - 1100*ep*mtt^6*mWW^2*t^3 - 3850*ep^2*mtt^6*mWW^2*t^3 - 3492*ep^3*mtt^6*mWW^2*t^3 + 322*mtt^5*mWW^3*t^3 + 3199*ep*mtt^5*mWW^3*t^3 + 8240*ep^2*mtt^5*mWW^3*t^3 + 6305*ep^3*mtt^5*mWW^3*t^3 - 564*mtt^4*mWW^4*t^3 - 4153*ep*mtt^4*mWW^4*t^3 - 8998*ep^2*mtt^4*mWW^4*t^3 - 5985*ep^3*mtt^4*mWW^4*t^3 + 234*mtt^3*mWW^5*t^3 + 1440*ep*mtt^3*mWW^5*t^3 + 2720*ep^2*mtt^3*mWW^5*t^3 + 1538*ep^3*mtt^3*mWW^5*t^3 + 176*mtt^2*mWW^6*t^3 + 1293*ep*mtt^2*mWW^6*t^3 + 2768*ep^2*mtt^2*mWW^6*t^3 + 1859*ep^3*mtt^2*mWW^6*t^3 - 142*mtt*mWW^7*t^3 - 982*ep*mtt*mWW^7*t^3 - 2018*ep^2*mtt*mWW^7*t^3 - 1290*ep^3*mtt*mWW^7*t^3 + 16*mWW^8*t^3 + 116*ep*mWW^8*t^3 + 242*ep^2*mWW^8*t^3 + 154*ep^3*mWW^8*t^3 + 68*ep*mtt^7*s*t^3 + 246*ep^2*mtt^7*s*t^3 + 220*ep^3*mtt^7*s*t^3 + 66*mtt^6*mWW*s*t^3 - 676*ep*mtt^6*mWW*s*t^3 - 3492*ep^2*mtt^6*mWW*s*t^3 - 3656*ep^3*mtt^6*mWW*s*t^3 - 46*mtt^5*mWW^2*s*t^3 + 2811*ep*mtt^5*mWW^2*s*t^3 + 11140*ep^2*mtt^5*mWW^2*s*t^3 + 10557*ep^3*mtt^5*mWW^2*s*t^3 - 594*mtt^4*mWW^3*s*t^3 - 7170*ep*mtt^4*mWW^3*s*t^3 - 19218*ep^2*mtt^4*mWW^3*s*t^3 - 14736*ep^3*mtt^4*mWW^3*s*t^3 + 1164*mtt^3*mWW^4*s*t^3 + 8743*ep*mtt^3*mWW^4*s*t^3 + 18470*ep^2*mtt^3*mWW^4*s*t^3 + 11635*ep^3*mtt^3*mWW^4*s*t^3 - 610*mtt^2*mWW^5*s*t^3 - 3678*ep*mtt^2*mWW^5*s*t^3 - 6728*ep^2*mtt^2*mWW^5*s*t^3 - 3636*ep^3*mtt^2*mWW^5*s*t^3 - 62*mtt*mWW^6*s*t^3 - 668*ep*mtt*mWW^6*s*t^3 - 1552*ep^2*mtt*mWW^6*s*t^3 - 1078*ep^3*mtt*mWW^6*s*t^3 + 82*mWW^7*s*t^3 + 570*ep*mWW^7*s*t^3 + 1134*ep^2*mWW^7*s*t^3 + 694*ep^3*mWW^7*s*t^3 - 112*ep*mtt^6*s^2*t^3 - 404*ep^2*mtt^6*s^2*t^3 - 360*ep^3*mtt^6*s^2*t^3 - 130*mtt^5*mWW*s^2*t^3 + 751*ep*mtt^5*mWW*s^2*t^3 + 4744*ep^2*mtt^5*mWW*s^2*t^3 + 5279*ep^3*mtt^5*mWW*s^2*t^3 + 220*mtt^4*mWW^2*s^2*t^3 - 2420*ep*mtt^4*mWW^2*s^2*t^3 - 11566*ep^2*mtt^4*mWW^2*s^2*t^3 - 11562*ep^3*mtt^4*mWW^2*s^2*t^3 + 242*mtt^3*mWW^3*s^2*t^3 + 4987*ep*mtt^3*mWW^3*s^2*t^3 + 14150*ep^2*mtt^3*mWW^3*s^2*t^3 + 10717*ep^3*mtt^3*mWW^3*s^2*t^3 - 726*mtt^2*mWW^4*s^2*t^3 - 5507*ep*mtt^2*mWW^4*s^2*t^3 - 10760*ep^2*mtt^2*mWW^4*s^2*t^3 - 5851*ep^3*mtt^2*mWW^4*s^2*t^3 + 436*mtt*mWW^5*s^2*t^3 + 2418*ep*mtt*mWW^5*s^2*t^3 + 3882*ep^2*mtt*mWW^5*s^2*t^3 + 1700*ep^3*mtt*mWW^5*s^2*t^3 - 42*mWW^6*s^2*t^3 - 117*ep*mWW^6*s^2*t^3 - 46*ep^2*mWW^6*s^2*t^3 + 77*ep^3*mWW^6*s^2*t^3 + 88*ep*mtt^5*s^3*t^3 + 316*ep^2*mtt^5*s^3*t^3 + 280*ep^3*mtt^5*s^3*t^3 + 134*mtt^4*mWW*s^3*t^3 - 227*ep*mtt^4*mWW*s^3*t^3 - 2820*ep^2*mtt^4*mWW*s^3*t^3 - 3531*ep^3*mtt^4*mWW*s^3*t^3 - 146*mtt^3*mWW^2*s^3*t^3 + 973*ep*mtt^3*mWW^2*s^3*t^3 + 5290*ep^2*mtt^3*mWW^2*s^3*t^3 + 5459*ep^3*mtt^3*mWW^2*s^3*t^3 + 62*mtt^2*mWW^3*s^3*t^3 - 937*ep*mtt^2*mWW^3*s^3*t^3 - 2974*ep^2*mtt^2*mWW^3*s^3*t^3 - 2047*ep^3*mtt^2*mWW^3*s^3*t^3 + 166*mtt*mWW^4*s^3*t^3 + 1055*ep*mtt*mWW^4*s^3*t^3 + 1278*ep^2*mtt*mWW^4*s^3*t^3 + 17*ep^3*mtt*mWW^4*s^3*t^3 - 152*mWW^5*s^3*t^3 - 696*ep*mWW^5*s^3*t^3 - 834*ep^2*mWW^5*s^3*t^3 - 178*ep^3*mWW^5*s^3*t^3 - 32*ep*mtt^4*s^4*t^3 - 114*ep^2*mtt^4*s^4*t^3 - 100*ep^3*mtt^4*s^4*t^3 - 72*mtt^3*mWW*s^4*t^3 - 110*ep*mtt^3*mWW*s^4*t^3 + 606*ep^2*mtt^3*mWW*s^4*t^3 + 1034*ep^3*mtt^3*mWW*s^4*t^3 - 44*mtt^2*mWW^2*s^4*t^3 - 430*ep*mtt^2*mWW^2*s^4*t^3 - 1192*ep^2*mtt^2*mWW^2*s^4*t^3 - 1000*ep^3*mtt^2*mWW^2*s^4*t^3 - 36*mtt*mWW^3*s^4*t^3 - 106*ep*mtt*mWW^3*s^4*t^3 - 254*ep^2*mtt*mWW^3*s^4*t^3 - 278*ep^3*mtt*mWW^3*s^4*t^3 - 40*mWW^4*s^4*t^3 - 90*ep*mWW^4*s^4*t^3 + 186*ep^2*mWW^4*s^4*t^3 + 344*ep^3*mWW^4*s^4*t^3 + 4*ep*mtt^3*s^5*t^3 + 14*ep^2*mtt^3*s^5*t^3 + 12*ep^3*mtt^3*s^5*t^3 + 16*mtt^2*mWW*s^5*t^3 + 59*ep*mtt^2*mWW*s^5*t^3 + 8*ep^2*mtt^2*mWW*s^5*t^3 - 89*ep^3*mtt^2*mWW*s^5*t^3 + 44*mtt*mWW^2*s^5*t^3 + 166*ep*mtt*mWW^2*s^5*t^3 + 178*ep^2*mtt*mWW^2*s^5*t^3 + 38*ep^3*mtt*mWW^2*s^5*t^3 + 4*mWW^3*s^5*t^3 + 27*ep*mWW^3*s^5*t^3 + 56*ep^2*mWW^3*s^5*t^3 + 39*ep^3*mWW^3*s^5*t^3 + 31*ep*mtt^7*t^4 + 111*ep^2*mtt^7*t^4 + 98*ep^3*mtt^7*t^4 + 46*mtt^6*mWW*t^4 - 132*ep*mtt^6*mWW*t^4 - 1088*ep^2*mtt^6*mWW*t^4 - 1232*ep^3*mtt^6*mWW*t^4 - 122*mtt^5*mWW^2*t^4 + 423*ep*mtt^5*mWW^2*t^4 + 3080*ep^2*mtt^5*mWW^2*t^4 + 3413*ep^3*mtt^5*mWW^2*t^4 - 136*mtt^4*mWW^3*t^4 - 2207*ep*mtt^4*mWW^3*t^4 - 6570*ep^2*mtt^4*mWW^3*t^4 - 5489*ep^3*mtt^4*mWW^3*t^4 + 656*mtt^3*mWW^4*t^4 + 4782*ep*mtt^3*mWW^4*t^4 + 10141*ep^2*mtt^3*mWW^4*t^4 + 6651*ep^3*mtt^3*mWW^4*t^4 - 622*mtt^2*mWW^5*t^4 - 4005*ep*mtt^2*mWW^5*t^4 - 7814*ep^2*mtt^2*mWW^5*t^4 - 4727*ep^3*mtt^2*mWW^5*t^4 + 154*mtt*mWW^6*t^4 + 952*ep*mtt*mWW^6*t^4 + 1836*ep^2*mtt*mWW^6*t^4 + 1098*ep^3*mtt*mWW^6*t^4 + 24*mWW^7*t^4 + 156*ep*mWW^7*t^4 + 304*ep^2*mWW^7*t^4 + 188*ep^3*mWW^7*t^4 - 109*ep*mtt^6*s*t^4 - 389*ep^2*mtt^6*s*t^4 - 342*ep^3*mtt^6*s*t^4 - 104*mtt^5*mWW*s*t^4 + 474*ep*mtt^5*mWW*s*t^4 + 3354*ep^2*mtt^5*mWW*s*t^4 + 3802*ep^3*mtt^5*mWW*s*t^4 + 348*mtt^4*mWW^2*s*t^4 - 545*ep*mtt^4*mWW^2*s*t^4 - 6516*ep^2*mtt^4*mWW^2*s*t^4 - 7821*ep^3*mtt^4*mWW^2*s*t^4 - 10*mtt^3*mWW^3*s*t^4 + 2484*ep*mtt^3*mWW^3*s*t^4 + 8754*ep^2*mtt^3*mWW^3*s*t^4 + 7790*ep^3*mtt^3*mWW^3*s*t^4 - 766*mtt^2*mWW^4*s*t^4 - 5620*ep*mtt^2*mWW^4*s*t^4 - 11127*ep^2*mtt^2*mWW^4*s*t^4 - 6561*ep^3*mtt^2*mWW^4*s*t^4 + 690*mtt*mWW^5*s*t^4 + 4252*ep*mtt*mWW^5*s*t^4 + 7620*ep^2*mtt*mWW^5*s*t^4 + 4078*ep^3*mtt*mWW^5*s*t^4 - 158*mWW^6*s*t^4 - 936*ep*mWW^6*s*t^4 - 1696*ep^2*mWW^6*s*t^4 - 946*ep^3*mWW^6*s*t^4 + 141*ep*mtt^5*s^2*t^4 + 501*ep^2*mtt^5*s^2*t^4 + 438*ep^3*mtt^5*s^2*t^4 + 54*mtt^4*mWW*s^2*t^4 - 633*ep*mtt^4*mWW*s^2*t^4 - 3706*ep^2*mtt^4*mWW*s^2*t^4 - 4209*ep^3*mtt^4*mWW*s^2*t^4 - 256*mtt^3*mWW^2*s^2*t^4 + 274*ep*mtt^3*mWW^2*s^2*t^4 + 4800*ep^2*mtt^3*mWW^2*s^2*t^4 + 6156*ep^3*mtt^3*mWW^2*s^2*t^4 + 162*mtt^2*mWW^3*s^2*t^4 - 240*ep*mtt^2*mWW^3*s^2*t^4 - 2144*ep^2*mtt^2*mWW^3*s^2*t^4 - 2308*ep^3*mtt^2*mWW^3*s^2*t^4 + 244*mtt*mWW^4*s^2*t^4 + 1545*ep*mtt*mWW^4*s^2*t^4 + 2123*ep^2*mtt*mWW^4*s^2*t^4 + 514*ep^3*mtt*mWW^4*s^2*t^4 - 204*mWW^5*s^2*t^4 - 1087*ep*mWW^5*s^2*t^4 - 1574*ep^2*mWW^5*s^2*t^4 - 591*ep^3*mWW^5*s^2*t^4 - 79*ep*mtt^4*s^3*t^4 - 279*ep^2*mtt^4*s^3*t^4 - 242*ep^3*mtt^4*s^3*t^4 + 20*mtt^3*mWW*s^3*t^4 + 372*ep*mtt^3*mWW*s^3*t^4 + 1702*ep^2*mtt^3*mWW*s^3*t^4 + 1940*ep^3*mtt^3*mWW*s^3*t^4 - 38*mtt^2*mWW^2*s^3*t^4 - 406*ep*mtt^2*mWW^2*s^3*t^4 - 1736*ep^2*mtt^2*mWW^2*s^3*t^4 - 1966*ep^3*mtt^2*mWW^2*s^3*t^4 - 68*mtt*mWW^3*s^3*t^4 - 364*ep*mtt*mWW^3*s^3*t^4 - 658*ep^2*mtt*mWW^3*s^3*t^4 - 368*ep^3*mtt*mWW^3*s^3*t^4 + 6*mWW^4*s^3*t^4 + 157*ep*mWW^4*s^3*t^4 + 651*ep^2*mWW^4*s^3*t^4 + 636*ep^3*mWW^4*s^3*t^4 + 16*ep*mtt^3*s^4*t^4 + 56*ep^2*mtt^3*s^4*t^4 + 48*ep^3*mtt^3*s^4*t^4 - 16*mtt^2*mWW*s^4*t^4 - 81*ep*mtt^2*mWW*s^4*t^4 - 262*ep^2*mtt^2*mWW*s^4*t^4 - 301*ep^3*mtt^2*mWW*s^4*t^4 + 68*mtt*mWW^2*s^4*t^4 + 254*ep*mtt*mWW^2*s^4*t^4 + 372*ep^2*mtt*mWW^2*s^4*t^4 + 218*ep^3*mtt*mWW^2*s^4*t^4 + 28*mWW^3*s^4*t^4 + 131*ep*mWW^3*s^4*t^4 + 154*ep^2*mWW^3*s^4*t^4 + 35*ep^3*mWW^3*s^4*t^4 - 26*ep*mtt^6*t^5 - 92*ep^2*mtt^6*t^5 - 80*ep^3*mtt^6*t^5 - 62*mtt^5*mWW*t^5 - 41*ep*mtt^5*mWW*t^5 + 652*ep^2*mtt^5*mWW*t^5 + 901*ep^3*mtt^5*mWW*t^5 + 268*mtt^4*mWW^2*t^5 + 773*ep*mtt^4*mWW^2*t^5 - 360*ep^2*mtt^4*mWW^2*t^5 - 1507*ep^3*mtt^4*mWW^2*t^5 - 336*mtt^3*mWW^3*t^5 - 1217*ep*mtt^3*mWW^3*t^5 - 780*ep^2*mtt^3*mWW^3*t^5 + 587*ep^3*mtt^3*mWW^3*t^5 + 20*mtt^2*mWW^4*t^5 - 187*ep*mtt^2*mWW^4*t^5 - 640*ep^2*mtt^2*mWW^4*t^5 - 529*ep^3*mtt^2*mWW^4*t^5 + 206*mtt*mWW^5*t^5 + 1294*ep*mtt*mWW^5*t^5 + 2352*ep^2*mtt*mWW^5*t^5 + 1300*ep^3*mtt*mWW^5*t^5 - 96*mWW^6*t^5 - 596*ep*mWW^6*t^5 - 1132*ep^2*mWW^6*t^5 - 672*ep^3*mWW^6*t^5 + 72*ep*mtt^5*s*t^5 + 254*ep^2*mtt^5*s*t^5 + 220*ep^3*mtt^5*s*t^5 + 88*mtt^4*mWW*s*t^5 - 75*ep*mtt^4*mWW*s*t^5 - 1702*ep^2*mtt^4*mWW*s*t^5 - 2193*ep^3*mtt^4*mWW*s*t^5 - 430*mtt^3*mWW^2*s*t^5 - 1370*ep*mtt^3*mWW^2*s*t^5 + 588*ep^2*mtt^3*mWW^2*s*t^5 + 2786*ep^3*mtt^3*mWW^2*s*t^5 + 562*mtt^2*mWW^3*s*t^5 + 2531*ep*mtt^2*mWW^3*s*t^5 + 2890*ep^2*mtt^2*mWW^3*s*t^5 + 299*ep^3*mtt^2*mWW^3*s*t^5 - 186*mtt*mWW^4*s*t^5 - 1012*ep*mtt*mWW^4*s*t^5 - 2006*ep^2*mtt*mWW^4*s*t^5 - 1284*ep^3*mtt*mWW^4*s*t^5 - 34*mWW^5*s*t^5 - 146*ep*mWW^5*s*t^5 - 24*ep^2*mWW^5*s*t^5 + 172*ep^3*mWW^5*s*t^5 - 66*ep*mtt^4*s^2*t^5 - 232*ep^2*mtt^4*s^2*t^5 - 200*ep^3*mtt^4*s^2*t^5 - 2*mtt^3*mWW*s^2*t^5 + 235*ep*mtt^3*mWW*s^2*t^5 + 1424*ep^2*mtt^3*mWW*s^2*t^5 + 1693*ep^3*mtt^3*mWW*s^2*t^5 + 170*mtt^2*mWW^2*s^2*t^5 + 633*ep*mtt^2*mWW^2*s^2*t^5 - 450*ep^2*mtt^2*mWW^2*s^2*t^5 - 1679*ep^3*mtt^2*mWW^2*s^2*t^5 - 282*mtt*mWW^3*s^2*t^5 - 1499*ep*mtt*mWW^3*s^2*t^5 - 2112*ep^2*mtt*mWW^3*s^2*t^5 - 673*ep^3*mtt*mWW^3*s^2*t^5 + 114*mWW^4*s^2*t^5 + 697*ep*mWW^4*s^2*t^5 + 1370*ep^2*mWW^4*s^2*t^5 + 859*ep^3*mWW^4*s^2*t^5 + 20*ep*mtt^3*s^3*t^5 + 70*ep^2*mtt^3*s^3*t^5 + 60*ep^3*mtt^3*s^3*t^5 - 24*mtt^2*mWW*s^3*t^5 - 119*ep*mtt^2*mWW*s^3*t^5 - 374*ep^2*mtt^2*mWW*s^3*t^5 - 401*ep^3*mtt^2*mWW*s^3*t^5 + 4*mtt*mWW^2*s^3*t^5 + 2*ep*mtt*mWW^2*s^3*t^5 + 246*ep^2*mtt*mWW^2*s^3*t^5 + 390*ep^3*mtt*mWW^2*s^3*t^5 + 52*mWW^3*s^3*t^5 + 225*ep*mWW^3*s^3*t^5 + 186*ep^2*mWW^3*s^3*t^5 - 49*ep^3*mWW^3*s^3*t^5 + 8*ep*mtt^5*t^6 + 28*ep^2*mtt^5*t^6 + 24*ep^3*mtt^5*t^6 + 28*mtt^4*mWW*t^6 + 17*ep*mtt^4*mWW*t^6 - 342*ep^2*mtt^4*mWW*t^6 - 471*ep^3*mtt^4*mWW*t^6 - 140*mtt^3*mWW^2*t^6 - 455*ep*mtt^3*mWW^2*t^6 + 122*ep^2*mtt^3*mWW^2*t^6 + 785*ep^3*mtt^3*mWW^2*t^6 + 252*mtt^2*mWW^3*t^6 + 1183*ep*mtt^2*mWW^3*t^6 + 1406*ep^2*mtt^2*mWW^3*t^6 + 231*ep^3*mtt^2*mWW^3*t^6 - 196*mtt*mWW^4*t^6 - 1109*ep*mtt*mWW^4*t^6 - 1950*ep^2*mtt*mWW^4*t^6 - 1053*ep^3*mtt*mWW^4*t^6 + 56*mWW^5*t^6 + 356*ep*mWW^5*t^6 + 736*ep^2*mWW^5*t^6 + 484*ep^3*mWW^5*t^6 - 16*ep*mtt^4*s*t^6 - 56*ep^2*mtt^4*s*t^6 - 48*ep^3*mtt^4*s*t^6 - 24*mtt^3*mWW*s*t^6 + 44*ep*mtt^3*mWW*s*t^6 + 650*ep^2*mtt^3*mWW*s*t^6 + 818*ep^3*mtt^3*mWW*s*t^6 + 132*mtt^2*mWW^2*s*t^6 + 407*ep*mtt^2*mWW^2*s*t^6 - 452*ep^2*mtt^2*mWW^2*s*t^6 - 1203*ep^3*mtt^2*mWW^2*s*t^6 - 192*mtt*mWW^3*s*t^6 - 882*ep*mtt*mWW^3*s*t^6 - 822*ep^2*mtt*mWW^3*s*t^6 + 144*ep^3*mtt*mWW^3*s*t^6 + 84*mWW^4*s*t^6 + 447*ep*mWW^4*s*t^6 + 680*ep^2*mWW^4*s*t^6 + 289*ep^3*mWW^4*s*t^6 + 8*ep*mtt^3*s^2*t^6 + 28*ep^2*mtt^3*s^2*t^6 + 24*ep^3*mtt^3*s^2*t^6 - 4*mtt^2*mWW*s^2*t^6 - 61*ep*mtt^2*mWW*s^2*t^6 - 308*ep^2*mtt^2*mWW*s^2*t^6 - 347*ep^3*mtt^2*mWW*s^2*t^6 - 24*mtt*mWW^2*s^2*t^6 - 30*ep*mtt*mWW^2*s^2*t^6 + 364*ep^2*mtt*mWW^2*s^2*t^6 + 542*ep^3*mtt*mWW^2*s^2*t^6 + 28*mWW^3*s^2*t^6 + 83*ep*mWW^3*s^2*t^6 - 84*ep^2*mWW^3*s^2*t^6 - 219*ep^3*mWW^3*s^2*t^6 + 32*ep*mtt^3*mWW*t^7 + 150*ep^2*mtt^3*mWW*t^7 + 154*ep^3*mtt^3*mWW*t^7 - 96*ep*mtt^2*mWW^2*t^7 - 450*ep^2*mtt^2*mWW^2*t^7 - 462*ep^3*mtt^2*mWW^2*t^7 + 96*ep*mtt*mWW^3*t^7 + 450*ep^2*mtt*mWW^3*t^7 + 462*ep^3*mtt*mWW^3*t^7 - 32*ep*mWW^4*t^7 - 150*ep^2*mWW^4*t^7 - 154*ep^3*mWW^4*t^7 - 32*ep*mtt^2*mWW*s*t^7 - 150*ep^2*mtt^2*mWW*s*t^7 - 154*ep^3*mtt^2*mWW*s*t^7 + 64*ep*mtt*mWW^2*s*t^7 + 300*ep^2*mtt*mWW^2*s*t^7 + 308*ep^3*mtt*mWW^2*s*t^7 - 32*ep*mWW^3*s*t^7 - 150*ep^2*mWW^3*s*t^7 - 154*ep^3*mWW^3*s*t^7))/(ep*(1 + ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*t*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^8*s + 13*ep*mtt^8*s + 38*ep^2*mtt^8*s + 32*ep^3*mtt^8*s - mtt^7*mWW*s - 29*ep*mtt^7*mWW*s - 96*ep^2*mtt^7*mWW*s - 84*ep^3*mtt^7*mWW*s - 6*mtt^6*mWW^2*s - 14*ep*mtt^6*mWW^2*s + 4*ep^2*mtt^6*mWW^2*s + 16*ep^3*mtt^6*mWW^2*s + 14*mtt^5*mWW^3*s + 86*ep*mtt^5*mWW^3*s + 184*ep^2*mtt^5*mWW^3*s + 136*ep^3*mtt^5*mWW^3*s - 11*mtt^4*mWW^4*s - 79*ep*mtt^4*mWW^4*s - 186*ep^2*mtt^4*mWW^4*s - 144*ep^3*mtt^4*mWW^4*s + 3*mtt^3*mWW^5*s + 23*ep*mtt^3*mWW^5*s + 56*ep^2*mtt^3*mWW^5*s + 44*ep^3*mtt^3*mWW^5*s - 10*mtt^7*s^2 - 90*ep*mtt^7*s^2 - 232*ep^2*mtt^7*s^2 - 184*ep^3*mtt^7*s^2 + 31*mtt^6*mWW*s^2 + 256*ep*mtt^6*mWW*s^2 + 622*ep^2*mtt^6*mWW*s^2 + 467*ep^3*mtt^6*mWW*s^2 - 28*mtt^5*mWW^2*s^2 - 194*ep*mtt^5*mWW^2*s^2 - 400*ep^2*mtt^5*mWW^2*s^2 - 244*ep^3*mtt^5*mWW^2*s^2 - 2*mtt^4*mWW^3*s^2 - 54*ep*mtt^4*mWW^3*s^2 - 212*ep^2*mtt^4*mWW^3*s^2 - 230*ep^3*mtt^4*mWW^3*s^2 + 14*mtt^3*mWW^4*s^2 + 116*ep*mtt^3*mWW^4*s^2 + 296*ep^2*mtt^3*mWW^4*s^2 + 244*ep^3*mtt^3*mWW^4*s^2 - 5*mtt^2*mWW^5*s^2 - 34*ep*mtt^2*mWW^5*s^2 - 74*ep^2*mtt^2*mWW^5*s^2 - 53*ep^3*mtt^2*mWW^5*s^2 + 30*mtt^6*s^3 + 230*ep*mtt^6*s^3 + 548*ep^2*mtt^6*s^3 + 416*ep^3*mtt^6*s^3 - 88*mtt^5*mWW*s^3 - 590*ep*mtt^5*mWW*s^3 - 1259*ep^2*mtt^5*mWW*s^3 - 859*ep^3*mtt^5*mWW*s^3 + 82*mtt^4*mWW^2*s^3 + 450*ep*mtt^4*mWW^2*s^3 + 760*ep^2*mtt^4*mWW^2*s^3 + 366*ep^3*mtt^4*mWW^2*s^3 - 18*mtt^3*mWW^3*s^3 - 40*ep*mtt^3*mWW^3*s^3 + 80*ep^2*mtt^3*mWW^3*s^3 + 188*ep^3*mtt^3*mWW^3*s^3 - 8*mtt^2*mWW^4*s^3 - 60*ep*mtt^2*mWW^4*s^3 - 144*ep^2*mtt^2*mWW^4*s^3 - 118*ep^3*mtt^2*mWW^4*s^3 + 2*mtt*mWW^5*s^3 + 10*ep*mtt*mWW^5*s^3 + 15*ep^2*mtt*mWW^5*s^3 + 7*ep^3*mtt*mWW^5*s^3 - 40*mtt^5*s^4 - 280*ep*mtt^5*s^4 - 632*ep^2*mtt^5*s^4 - 464*ep^3*mtt^5*s^4 + 91*mtt^4*mWW*s^4 + 544*ep*mtt^4*mWW*s^4 + 1048*ep^2*mtt^4*mWW*s^4 + 645*ep^3*mtt^4*mWW*s^4 - 57*mtt^3*mWW^2*s^4 - 276*ep*mtt^3*mWW^2*s^4 - 375*ep^2*mtt^3*mWW^2*s^4 - 94*ep^3*mtt^3*mWW^2*s^4 + mtt^2*mWW^3*s^4 - 11*ep*mtt^2*mWW^3*s^4 - 75*ep^2*mtt^2*mWW^3*s^4 - 105*ep^3*mtt^2*mWW^3*s^4 + 5*mtt*mWW^4*s^4 + 22*ep*mtt*mWW^4*s^4 + 31*ep^2*mtt*mWW^4*s^4 + 16*ep^3*mtt*mWW^4*s^4 + ep*mWW^5*s^4 + 3*ep^2*mWW^5*s^4 + 2*ep^3*mWW^5*s^4 + 25*mtt^4*s^5 + 165*ep*mtt^4*s^5 + 358*ep^2*mtt^4*s^5 + 256*ep^3*mtt^4*s^5 - 37*mtt^3*mWW*s^5 - 197*ep*mtt^3*mWW*s^5 - 327*ep^2*mtt^3*mWW*s^5 - 161*ep^3*mtt^3*mWW*s^5 + 7*mtt^2*mWW^2*s^5 + 28*ep*mtt^2*mWW^2*s^5 + 7*ep^2*mtt^2*mWW^2*s^5 - 44*ep^3*mtt^2*mWW^2*s^5 + 5*mtt*mWW^3*s^5 + 19*ep*mtt*mWW^3*s^5 + 23*ep^2*mtt*mWW^3*s^5 + 11*ep^3*mtt*mWW^3*s^5 + ep*mWW^4*s^5 + 3*ep^2*mWW^4*s^5 + 2*ep^3*mWW^4*s^5 - 6*mtt^3*s^6 - 38*ep*mtt^3*s^6 - 80*ep^2*mtt^3*s^6 - 56*ep^3*mtt^3*s^6 + 4*mtt^2*mWW*s^6 + 16*ep*mtt^2*mWW*s^6 + 12*ep^2*mtt^2*mWW*s^6 - 8*ep^3*mtt^2*mWW*s^6 + 2*mtt*mWW^2*s^6 + 6*ep*mtt*mWW^2*s^6 + 4*ep^2*mtt*mWW^2*s^6 + mtt^8*t + 11*ep*mtt^8*t + 28*ep^2*mtt^8*t + 20*ep^3*mtt^8*t - mtt^7*mWW*t - 23*ep*mtt^7*mWW*t - 66*ep^2*mtt^7*mWW*t - 48*ep^3*mtt^7*mWW*t - 6*mtt^6*mWW^2*t - 18*ep*mtt^6*mWW^2*t - 16*ep^2*mtt^6*mWW^2*t - 8*ep^3*mtt^6*mWW^2*t + 14*mtt^5*mWW^3*t + 82*ep*mtt^5*mWW^3*t + 164*ep^2*mtt^5*mWW^3*t + 112*ep^3*mtt^5*mWW^3*t - 11*mtt^4*mWW^4*t - 73*ep*mtt^4*mWW^4*t - 156*ep^2*mtt^4*mWW^4*t - 108*ep^3*mtt^4*mWW^4*t + 3*mtt^3*mWW^5*t + 21*ep*mtt^3*mWW^5*t + 46*ep^2*mtt^3*mWW^5*t + 32*ep^3*mtt^3*mWW^5*t - 17*mtt^7*s*t - 140*ep*mtt^7*s*t - 328*ep^2*mtt^7*s*t - 233*ep^3*mtt^7*s*t + 63*mtt^6*mWW*s*t + 488*ep*mtt^6*mWW*s*t + 1118*ep^2*mtt^6*mWW*s*t + 781*ep^3*mtt^6*mWW*s*t - 82*mtt^5*mWW^2*s*t - 590*ep*mtt^5*mWW^2*s*t - 1314*ep^2*mtt^5*mWW^2*s*t - 894*ep^3*mtt^5*mWW^2*s*t + 38*mtt^4*mWW^3*s*t + 242*ep*mtt^4*mWW^3*s*t + 514*ep^2*mtt^4*mWW^3*s*t + 326*ep^3*mtt^4*mWW^3*s*t + 3*mtt^3*mWW^4*s*t + 34*ep*mtt^3*mWW^4*s*t + 82*ep^2*mtt^3*mWW^4*s*t + 71*ep^3*mtt^3*mWW^4*s*t - 5*mtt^2*mWW^5*s*t - 34*ep*mtt^2*mWW^5*s*t - 72*ep^2*mtt^2*mWW^5*s*t - 51*ep^3*mtt^2*mWW^5*s*t + 56*mtt^6*s^2*t + 441*ep*mtt^6*s^2*t + 1029*ep^2*mtt^6*s^2*t + 746*ep^3*mtt^6*s^2*t - 190*mtt^5*mWW*s^2*t - 1367*ep*mtt^5*mWW*s^2*t - 3027*ep^2*mtt^5*mWW*s^2*t - 2084*ep^3*mtt^5*mWW*s^2*t + 236*mtt^4*mWW^2*s^2*t + 1579*ep*mtt^4*mWW^2*s^2*t + 3330*ep^2*mtt^4*mWW^2*s^2*t + 2153*ep^3*mtt^4*mWW^2*s^2*t - 128*mtt^3*mWW^3*s^2*t - 845*ep*mtt^3*mWW^3*s^2*t - 1770*ep^2*mtt^3*mWW^3*s^2*t - 1103*ep^3*mtt^3*mWW^3*s^2*t + 28*mtt^2*mWW^4*s^2*t + 216*ep*mtt^2*mWW^4*s^2*t + 513*ep^2*mtt^2*mWW^4*s^2*t + 353*ep^3*mtt^2*mWW^4*s^2*t - 2*mtt*mWW^5*s^2*t - 24*ep*mtt*mWW^5*s^2*t - 75*ep^2*mtt*mWW^5*s^2*t - 65*ep^3*mtt*mWW^5*s^2*t - 79*mtt^5*s^3*t - 613*ep*mtt^5*s^3*t - 1442*ep^2*mtt^5*s^3*t - 1070*ep^3*mtt^5*s^3*t + 179*mtt^4*mWW*s^3*t + 1288*ep*mtt^4*mWW*s^3*t + 2820*ep^2*mtt^4*mWW*s^3*t + 1901*ep^3*mtt^4*mWW*s^3*t - 117*mtt^3*mWW^2*s^3*t - 884*ep*mtt^3*mWW^2*s^3*t - 1887*ep^2*mtt^3*mWW^2*s^3*t - 1118*ep^3*mtt^3*mWW^2*s^3*t + 15*mtt^2*mWW^3*s^3*t + 275*ep*mtt^2*mWW^3*s^3*t + 753*ep^2*mtt^2*mWW^3*s^3*t + 487*ep^3*mtt^2*mWW^3*s^3*t - 81*ep*mtt*mWW^4*s^3*t - 275*ep^2*mtt*mWW^4*s^3*t - 218*ep^3*mtt*mWW^4*s^3*t + 2*mWW^5*s^3*t + 15*ep*mWW^5*s^3*t + 31*ep^2*mWW^5*s^3*t + 18*ep^3*mWW^5*s^3*t + 53*mtt^4*s^4*t + 408*ep*mtt^4*s^4*t + 969*ep^2*mtt^4*s^4*t + 734*ep^3*mtt^4*s^4*t - 41*mtt^3*mWW*s^4*t - 352*ep*mtt^3*mWW*s^4*t - 787*ep^2*mtt^3*mWW*s^4*t - 494*ep^3*mtt^3*mWW*s^4*t - 47*mtt^2*mWW^2*s^4*t - 116*ep*mtt^2*mWW^2*s^4*t - 79*ep^2*mtt^2*mWW^2*s^4*t - 72*ep^3*mtt^2*mWW^2*s^4*t + 29*mtt*mWW^3*s^4*t + 56*ep*mtt*mWW^3*s^4*t - 37*ep^2*mtt*mWW^3*s^4*t - 70*ep^3*mtt*mWW^3*s^4*t + 6*mWW^4*s^4*t + 36*ep*mWW^4*s^4*t + 62*ep^2*mWW^4*s^4*t + 30*ep^3*mWW^4*s^4*t - 14*mtt^3*s^5*t - 107*ep*mtt^3*s^5*t - 256*ep^2*mtt^3*s^5*t - 197*ep^3*mtt^3*s^5*t - 10*mtt^2*mWW*s^5*t - 34*ep*mtt^2*mWW*s^5*t - 58*ep^2*mtt^2*mWW*s^5*t - 56*ep^3*mtt^2*mWW*s^5*t + 22*mtt*mWW^2*s^5*t + 69*ep*mtt*mWW^2*s^5*t + 52*ep^2*mtt*mWW^2*s^5*t - ep^3*mtt*mWW^2*s^5*t + 2*mWW^3*s^5*t + 8*ep*mWW^3*s^5*t + 6*ep^2*mWW^3*s^5*t - 2*ep^3*mWW^3*s^5*t - 7*mtt^7*t^2 - 66*ep*mtt^7*t^2 - 170*ep^2*mtt^7*t^2 - 127*ep^3*mtt^7*t^2 + 32*mtt^6*mWW*t^2 + 264*ep*mtt^6*mWW*t^2 + 642*ep^2*mtt^6*mWW*t^2 + 464*ep^3*mtt^6*mWW*t^2 - 54*mtt^5*mWW^2*t^2 - 392*ep*mtt^5*mWW^2*t^2 - 890*ep^2*mtt^5*mWW^2*t^2 - 614*ep^3*mtt^5*mWW^2*t^2 + 40*mtt^4*mWW^3*t^2 + 252*ep*mtt^4*mWW^3*t^2 + 518*ep^2*mtt^4*mWW^3*t^2 + 328*ep^3*mtt^4*mWW^3*t^2 - 11*mtt^3*mWW^4*t^2 - 54*ep*mtt^3*mWW^4*t^2 - 84*ep^2*mtt^3*mWW^4*t^2 - 35*ep^3*mtt^3*mWW^4*t^2 - 4*ep*mtt^2*mWW^5*t^2 - 16*ep^2*mtt^2*mWW^5*t^2 - 16*ep^3*mtt^2*mWW^5*t^2 + 49*mtt^6*s*t^2 + 380*ep*mtt^6*s*t^2 + 856*ep^2*mtt^6*s*t^2 + 581*ep^3*mtt^6*s*t^2 - 225*mtt^5*mWW*s*t^2 - 1582*ep*mtt^5*mWW*s*t^2 - 3411*ep^2*mtt^5*mWW*s*t^2 - 2256*ep^3*mtt^5*mWW*s*t^2 + 396*mtt^4*mWW^2*s*t^2 + 2618*ep*mtt^4*mWW^2*s*t^2 + 5476*ep^2*mtt^4*mWW^2*s*t^2 + 3556*ep^3*mtt^4*mWW^2*s*t^2 - 328*mtt^3*mWW^3*s*t^2 - 2108*ep*mtt^3*mWW^3*s*t^2 - 4348*ep^2*mtt^3*mWW^3*s*t^2 - 2802*ep^3*mtt^3*mWW^3*s*t^2 + 123*mtt^2*mWW^4*s*t^2 + 790*ep*mtt^2*mWW^4*s*t^2 + 1632*ep^2*mtt^2*mWW^4*s*t^2 + 1055*ep^3*mtt^2*mWW^4*s*t^2 - 15*mtt*mWW^5*s*t^2 - 98*ep*mtt*mWW^5*s*t^2 - 205*ep^2*mtt*mWW^5*s*t^2 - 134*ep^3*mtt*mWW^5*s*t^2 - 68*mtt^5*s^2*t^2 - 574*ep*mtt^5*s^2*t^2 - 1323*ep^2*mtt^5*s^2*t^2 - 917*ep^3*mtt^5*s^2*t^2 + 250*mtt^4*mWW*s^2*t^2 + 1879*ep*mtt^4*mWW*s^2*t^2 + 4062*ep^2*mtt^4*mWW*s^2*t^2 + 2627*ep^3*mtt^4*mWW*s^2*t^2 - 389*mtt^3*mWW^2*s^2*t^2 - 2752*ep*mtt^3*mWW^2*s^2*t^2 - 5733*ep^2*mtt^3*mWW^2*s^2*t^2 - 3548*ep^3*mtt^3*mWW^2*s^2*t^2 + 315*mtt^2*mWW^3*s^2*t^2 + 2217*ep*mtt^2*mWW^3*s^2*t^2 + 4621*ep^2*mtt^2*mWW^3*s^2*t^2 + 2877*ep^3*mtt^2*mWW^3*s^2*t^2 - 123*mtt*mWW^4*s^2*t^2 - 868*ep*mtt*mWW^4*s^2*t^2 - 1824*ep^2*mtt*mWW^4*s^2*t^2 - 1161*ep^3*mtt*mWW^4*s^2*t^2 + 15*mWW^5*s^2*t^2 + 98*ep*mWW^5*s^2*t^2 + 197*ep^2*mWW^5*s^2*t^2 + 122*ep^3*mWW^5*s^2*t^2 + 26*mtt^4*s^3*t^2 + 332*ep*mtt^4*s^3*t^2 + 887*ep^2*mtt^4*s^3*t^2 + 689*ep^3*mtt^4*s^3*t^2 - mtt^3*mWW*s^3*t^2 - 366*ep*mtt^3*mWW*s^3*t^2 - 1033*ep^2*mtt^3*mWW*s^3*t^2 - 686*ep^3*mtt^3*mWW*s^3*t^2 - 5*mtt^2*mWW^2*s^3*t^2 + 370*ep*mtt^2*mWW^2*s^3*t^2 + 983*ep^2*mtt^2*mWW^2*s^3*t^2 + 534*ep^3*mtt^2*mWW^2*s^3*t^2 - 67*mtt*mWW^3*s^3*t^2 - 610*ep*mtt*mWW^3*s^3*t^2 - 1303*ep^2*mtt*mWW^3*s^3*t^2 - 766*ep^3*mtt*mWW^3*s^3*t^2 + 47*mWW^4*s^3*t^2 + 290*ep*mWW^4*s^3*t^2 + 530*ep^2*mWW^4*s^3*t^2 + 293*ep^3*mWW^4*s^3*t^2 - 72*ep*mtt^3*s^4*t^2 - 250*ep^2*mtt^3*s^4*t^2 - 226*ep^3*mtt^3*s^4*t^2 - 56*mtt^2*mWW*s^4*t^2 - 195*ep*mtt^2*mWW*s^4*t^2 - 260*ep^2*mtt^2*mWW*s^4*t^2 - 149*ep^3*mtt^2*mWW*s^4*t^2 + 40*mtt*mWW^2*s^4*t^2 + 106*ep*mtt*mWW^2*s^4*t^2 + 90*ep^2*mtt*mWW^2*s^4*t^2 + 32*ep^3*mtt*mWW^2*s^4*t^2 + 16*mWW^3*s^4*t^2 + 81*ep*mWW^3*s^4*t^2 + 100*ep^2*mWW^3*s^4*t^2 + 23*ep^3*mWW^3*s^4*t^2 + 23*mtt^6*t^3 + 179*ep*mtt^6*t^3 + 421*ep^2*mtt^6*t^3 + 299*ep^3*mtt^6*t^3 - 123*mtt^5*mWW*t^3 - 855*ep*mtt^5*mWW*t^3 - 1873*ep^2*mtt^5*mWW*t^3 - 1271*ep^3*mtt^5*mWW*t^3 + 242*mtt^4*mWW^2*t^3 + 1557*ep*mtt^4*mWW^2*t^3 + 3218*ep^2*mtt^4*mWW^2*t^3 + 2093*ep^3*mtt^4*mWW^2*t^3 - 218*mtt^3*mWW^3*t^3 - 1331*ep*mtt^3*mWW^3*t^3 - 2626*ep^2*mtt^3*mWW^3*t^3 - 1643*ep^3*mtt^3*mWW^3*t^3 + 87*mtt^2*mWW^4*t^3 + 516*ep*mtt^2*mWW^4*t^3 + 985*ep^2*mtt^2*mWW^4*t^3 + 596*ep^3*mtt^2*mWW^4*t^3 - 11*mtt*mWW^5*t^3 - 66*ep*mtt*mWW^5*t^3 - 125*ep^2*mtt*mWW^5*t^3 - 74*ep^3*mtt*mWW^5*t^3 - 60*mtt^5*s*t^3 - 446*ep*mtt^5*s*t^3 - 928*ep^2*mtt^5*s*t^3 - 568*ep^3*mtt^5*s*t^3 + 324*mtt^4*mWW*s*t^3 + 2139*ep*mtt^4*mWW*s*t^3 + 4210*ep^2*mtt^4*mWW*s*t^3 + 2501*ep^3*mtt^4*mWW*s*t^3 - 637*mtt^3*mWW^2*s*t^3 - 4000*ep*mtt^3*mWW^2*s*t^3 - 7701*ep^2*mtt^3*mWW^2*s*t^3 - 4552*ep^3*mtt^3*mWW^2*s*t^3 + 563*mtt^2*mWW^3*s*t^3 + 3501*ep*mtt^2*mWW^3*s*t^3 + 6751*ep^2*mtt^2*mWW^3*s*t^3 + 4039*ep^3*mtt^2*mWW^3*s*t^3 - 211*mtt*mWW^4*s*t^3 - 1328*ep*mtt*mWW^4*s*t^3 - 2599*ep^2*mtt*mWW^4*s*t^3 - 1586*ep^3*mtt*mWW^4*s*t^3 + 21*mWW^5*s*t^3 + 134*ep*mWW^5*s*t^3 + 267*ep^2*mWW^5*s*t^3 + 166*ep^3*mWW^5*s*t^3 + 11*mtt^4*s^2*t^3 + 199*ep*mtt^4*s^2*t^3 + 449*ep^2*mtt^4*s^2*t^3 + 259*ep^3*mtt^4*s^2*t^3 - 105*mtt^3*mWW*s^2*t^3 - 871*ep*mtt^3*mWW*s^2*t^3 - 1565*ep^2*mtt^3*mWW*s^2*t^3 - 689*ep^3*mtt^3*mWW*s^2*t^3 + 285*mtt^2*mWW^2*s^2*t^3 + 1859*ep*mtt^2*mWW^2*s^2*t^3 + 3179*ep^2*mtt^2*mWW^2*s^2*t^3 + 1451*ep^3*mtt^2*mWW^2*s^2*t^3 - 291*mtt*mWW^3*s^2*t^3 - 1797*ep*mtt*mWW^3*s^2*t^3 - 3179*ep^2*mtt*mWW^3*s^2*t^3 - 1647*ep^3*mtt*mWW^3*s^2*t^3 + 100*mWW^4*s^2*t^3 + 610*ep*mWW^4*s^2*t^3 + 1116*ep^2*mWW^4*s^2*t^3 + 626*ep^3*mWW^4*s^2*t^3 + 20*mtt^3*s^3*t^3 + 28*ep*mtt^3*s^3*t^3 - 28*ep^2*mtt^3*s^3*t^3 - 50*ep^3*mtt^3*s^3*t^3 - 56*mtt^2*mWW*s^3*t^3 - 181*ep*mtt^2*mWW*s^3*t^3 - 340*ep^2*mtt^2*mWW*s^3*t^3 - 285*ep^3*mtt^2*mWW*s^3*t^3 - 4*mtt*mWW^2*s^3*t^3 - 66*ep*mtt*mWW^2*s^3*t^3 + 52*ep^2*mtt*mWW^2*s^3*t^3 + 208*ep^3*mtt*mWW^2*s^3*t^3 + 40*mWW^3*s^3*t^3 + 187*ep*mWW^3*s^3*t^3 + 188*ep^2*mWW^3*s^3*t^3 - ep^3*mWW^3*s^3*t^3 - 31*mtt^5*t^4 - 205*ep*mtt^5*t^4 - 415*ep^2*mtt^5*t^4 - 257*ep^3*mtt^5*t^4 + 162*mtt^4*mWW*t^4 + 1024*ep*mtt^4*mWW*t^4 + 2012*ep^2*mtt^4*mWW*t^4 + 1226*ep^3*mtt^4*mWW*t^4 - 308*mtt^3*mWW^2*t^4 - 1892*ep*mtt^3*mWW^2*t^4 - 3644*ep^2*mtt^3*mWW^2*t^4 - 2196*ep^3*mtt^3*mWW^2*t^4 + 262*mtt^2*mWW^3*t^4 + 1582*ep*mtt^2*mWW^3*t^4 + 3010*ep^2*mtt^2*mWW^3*t^4 + 1802*ep^3*mtt^2*mWW^3*t^4 - 93*mtt*mWW^4*t^4 - 559*ep*mtt*mWW^4*t^4 - 1061*ep^2*mtt*mWW^4*t^4 - 635*ep^3*mtt*mWW^4*t^4 + 8*mWW^5*t^4 + 50*ep*mWW^5*t^4 + 98*ep^2*mWW^5*t^4 + 60*ep^3*mWW^5*t^4 + 27*mtt^4*s*t^4 + 179*ep*mtt^4*s*t^4 + 255*ep^2*mtt^4*s*t^4 + 59*ep^3*mtt^4*s*t^4 - 178*mtt^3*mWW*s*t^4 - 1033*ep*mtt^3*mWW*s*t^4 - 1542*ep^2*mtt^3*mWW*s*t^4 - 543*ep^3*mtt^3*mWW*s*t^4 + 362*mtt^2*mWW^2*s*t^4 + 2050*ep*mtt^2*mWW^2*s*t^4 + 3268*ep^2*mtt^2*mWW^2*s*t^4 + 1444*ep^3*mtt^2*mWW^2*s*t^4 - 298*mtt*mWW^3*s*t^4 - 1717*ep*mtt*mWW^3*s*t^4 - 2930*ep^2*mtt*mWW^3*s*t^4 - 1495*ep^3*mtt*mWW^3*s*t^4 + 87*mWW^4*s*t^4 + 521*ep*mWW^4*s*t^4 + 949*ep^2*mWW^4*s*t^4 + 535*ep^3*mWW^4*s*t^4 + 14*mtt^3*s^2*t^4 + 46*ep*mtt^3*s^2*t^4 + 124*ep^2*mtt^3*s^2*t^4 + 124*ep^3*mtt^3*s^2*t^4 - 4*mtt^2*mWW*s^2*t^4 - 29*ep*mtt^2*mWW*s^2*t^4 - 354*ep^2*mtt^2*mWW*s^2*t^4 - 469*ep^3*mtt^2*mWW*s^2*t^4 - 50*mtt*mWW^2*s^2*t^4 - 168*ep*mtt*mWW^2*s^2*t^4 + 184*ep^2*mtt*mWW^2*s^2*t^4 + 478*ep^3*mtt*mWW^2*s^2*t^4 + 40*mWW^3*s^2*t^4 + 151*ep*mWW^3*s^2*t^4 + 46*ep^2*mWW^3*s^2*t^4 - 133*ep^3*mWW^3*s^2*t^4 + 14*mtt^4*t^5 + 69*ep*mtt^4*t^5 + 82*ep^2*mtt^4*t^5 + 11*ep^3*mtt^4*t^5 - 70*mtt^3*mWW*t^5 - 373*ep*mtt^3*mWW*t^5 - 550*ep^2*mtt^3*mWW*t^5 - 207*ep^3*mtt^3*mWW*t^5 + 126*mtt^2*mWW^2*t^5 + 705*ep*mtt^2*mWW^2*t^5 + 1158*ep^2*mtt^2*mWW^2*t^5 + 555*ep^3*mtt^2*mWW^2*t^5 - 98*mtt*mWW^3*t^5 - 567*ep*mtt*mWW^3*t^5 - 994*ep^2*mtt*mWW^3*t^5 - 533*ep^3*mtt*mWW^3*t^5 + 28*mWW^4*t^5 + 166*ep*mWW^4*t^5 + 304*ep^2*mWW^4*t^5 + 174*ep^3*mWW^4*t^5 + 2*mtt^3*s*t^5 + 27*ep*mtt^3*s*t^5 + 132*ep^2*mtt^3*s*t^5 + 143*ep^3*mtt^3*s*t^5 + 10*mtt^2*mWW*s*t^5 - 29*ep*mtt^2*mWW*s*t^5 - 366*ep^2*mtt^2*mWW*s*t^5 - 447*ep^3*mtt^2*mWW*s*t^5 - 26*mtt*mWW^2*s*t^5 - 23*ep*mtt*mWW^2*s*t^5 + 336*ep^2*mtt*mWW^2*s*t^5 + 465*ep^3*mtt*mWW^2*s*t^5 + 14*mWW^3*s*t^5 + 25*ep*mWW^3*s*t^5 - 102*ep^2*mWW^3*s*t^5 - 161*ep^3*mWW^3*s*t^5 + 12*ep*mtt^3*t^6 + 54*ep^2*mtt^3*t^6 + 54*ep^3*mtt^3*t^6 - 36*ep*mtt^2*mWW*t^6 - 162*ep^2*mtt^2*mWW*t^6 - 162*ep^3*mtt^2*mWW*t^6 + 36*ep*mtt*mWW^2*t^6 + 162*ep^2*mtt*mWW^2*t^6 + 162*ep^3*mtt*mWW^2*t^6 - 12*ep*mWW^3*t^6 - 54*ep^2*mWW^3*t^6 - 54*ep^3*mWW^3*t^6))/(2*ep*(1 + ep)*(mtt - mWW)^3*s^3*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*ep*mtt^5*mWW^2*s + 16*ep^2*mtt^5*mWW^2*s + 10*ep^3*mtt^5*mWW^2*s - 6*ep*mtt^3*mWW^4*s - 16*ep^2*mtt^3*mWW^4*s - 10*ep^3*mtt^3*mWW^4*s - 9*mtt^4*mWW^2*s^2 - 51*ep*mtt^4*mWW^2*s^2 - 87*ep^2*mtt^4*mWW^2*s^2 - 45*ep^3*mtt^4*mWW^2*s^2 - 6*mtt^3*mWW^3*s^2 - 30*ep*mtt^3*mWW^3*s^2 - 50*ep^2*mtt^3*mWW^3*s^2 - 26*ep^3*mtt^3*mWW^3*s^2 - mtt^2*mWW^4*s^2 + ep*mtt^2*mWW^4*s^2 + 9*ep^2*mtt^2*mWW^4*s^2 + 7*ep^3*mtt^2*mWW^4*s^2 + 9*mtt^3*mWW^2*s^3 + 45*ep*mtt^3*mWW^2*s^3 + 71*ep^2*mtt^3*mWW^2*s^3 + 35*ep^3*mtt^3*mWW^2*s^3 + 6*mtt^2*mWW^3*s^3 + 30*ep*mtt^2*mWW^3*s^3 + 50*ep^2*mtt^2*mWW^3*s^3 + 26*ep^3*mtt^2*mWW^3*s^3 + mtt*mWW^4*s^3 + 5*ep*mtt*mWW^4*s^3 + 7*ep^2*mtt*mWW^4*s^3 + 3*ep^3*mtt*mWW^4*s^3 + 36*mtt^7*t + 180*ep*mtt^7*t + 296*ep^2*mtt^7*t + 160*ep^3*mtt^7*t - 132*mtt^6*mWW*t - 668*ep*mtt^6*mWW*t - 1112*ep^2*mtt^6*mWW*t - 608*ep^3*mtt^6*mWW*t + 138*mtt^5*mWW^2*t + 720*ep*mtt^5*mWW^2*t + 1234*ep^2*mtt^5*mWW^2*t + 692*ep^3*mtt^5*mWW^2*t - 24*mtt^4*mWW^3*t - 156*ep*mtt^4*mWW^3*t - 316*ep^2*mtt^4*mWW^3*t - 200*ep^3*mtt^4*mWW^3*t - 18*mtt^3*mWW^4*t - 76*ep*mtt^3*mWW^4*t - 102*ep^2*mtt^3*mWW^4*t - 44*ep^3*mtt^3*mWW^4*t - 108*mtt^6*s*t - 540*ep*mtt^6*s*t - 888*ep^2*mtt^6*s*t - 480*ep^3*mtt^6*s*t + 300*mtt^5*mWW*s*t + 1544*ep*mtt^5*mWW*s*t + 2608*ep^2*mtt^5*mWW*s*t + 1444*ep^3*mtt^5*mWW*s*t - 224*mtt^4*mWW^2*s*t - 1300*ep*mtt^4*mWW^2*s*t - 2396*ep^2*mtt^4*mWW^2*s*t - 1408*ep^3*mtt^4*mWW^2*s*t + 12*mtt^3*mWW^3*s*t + 200*ep*mtt^3*mWW^3*s*t + 536*ep^2*mtt^3*mWW^3*s*t + 380*ep^3*mtt^3*mWW^3*s*t + 20*mtt^2*mWW^4*s*t + 96*ep*mtt^2*mWW^4*s*t + 140*ep^2*mtt^2*mWW^4*s*t + 64*ep^3*mtt^2*mWW^4*s*t + 108*mtt^5*s^2*t + 540*ep*mtt^5*s^2*t + 888*ep^2*mtt^5*s^2*t + 480*ep^3*mtt^5*s^2*t - 186*mtt^4*mWW*s^2*t - 1006*ep*mtt^4*mWW*s^2*t - 1770*ep^2*mtt^4*mWW*s^2*t - 1014*ep^3*mtt^4*mWW*s^2*t + 121*mtt^3*mWW^2*s^2*t + 783*ep*mtt^3*mWW^2*s^2*t + 1539*ep^2*mtt^3*mWW^2*s^2*t + 933*ep^3*mtt^3*mWW^2*s^2*t + 36*mtt^2*mWW^3*s^2*t + 76*ep*mtt^2*mWW^3*s^2*t - 32*ep^2*mtt^2*mWW^3*s^2*t - 88*ep^3*mtt^2*mWW^3*s^2*t + mtt*mWW^4*s^2*t + 7*ep*mtt*mWW^4*s^2*t + 15*ep^2*mtt*mWW^4*s^2*t + 9*ep^3*mtt*mWW^4*s^2*t - 36*mtt^4*s^3*t - 180*ep*mtt^4*s^3*t - 296*ep^2*mtt^4*s^3*t - 160*ep^3*mtt^4*s^3*t + 18*mtt^3*mWW*s^3*t + 130*ep*mtt^3*mWW*s^3*t + 274*ep^2*mtt^3*mWW*s^3*t + 178*ep^3*mtt^3*mWW*s^3*t - 17*mtt^2*mWW^2*s^3*t - 125*ep*mtt^2*mWW^2*s^3*t - 267*ep^2*mtt^2*mWW^2*s^3*t - 167*ep^3*mtt^2*mWW^2*s^3*t - 12*mtt*mWW^3*s^3*t - 60*ep*mtt*mWW^3*s^3*t - 88*ep^2*mtt*mWW^3*s^3*t - 40*ep^3*mtt*mWW^3*s^3*t - mWW^4*s^3*t - 5*ep*mWW^4*s^3*t - 7*ep^2*mWW^4*s^3*t - 3*ep^3*mWW^4*s^3*t - 120*mtt^6*t^2 - 592*ep*mtt^6*t^2 - 960*ep^2*mtt^6*t^2 - 512*ep^3*mtt^6*t^2 + 432*mtt^5*mWW*t^2 + 2152*ep*mtt^5*mWW*t^2 + 3528*ep^2*mtt^5*mWW*t^2 + 1904*ep^3*mtt^5*mWW*t^2 - 451*mtt^4*mWW^2*t^2 - 2309*ep*mtt^4*mWW^2*t^2 - 3885*ep^2*mtt^4*mWW^2*t^2 - 2147*ep^3*mtt^4*mWW^2*t^2 + 86*mtt^3*mWW^3*t^2 + 530*ep*mtt^3*mWW^3*t^2 + 1026*ep^2*mtt^3*mWW^3*t^2 + 630*ep^3*mtt^3*mWW^3*t^2 + 53*mtt^2*mWW^4*t^2 + 219*ep*mtt^2*mWW^4*t^2 + 291*ep^2*mtt^2*mWW^4*t^2 + 125*ep^3*mtt^2*mWW^4*t^2 + 276*mtt^5*s*t^2 + 1330*ep*mtt^5*s*t^2 + 2112*ep^2*mtt^5*s*t^2 + 1106*ep^3*mtt^5*s*t^2 - 680*mtt^4*mWW*s*t^2 - 3316*ep*mtt^4*mWW*s*t^2 - 5340*ep^2*mtt^4*mWW*s*t^2 - 2848*ep^3*mtt^4*mWW*s*t^2 + 395*mtt^3*mWW^2*s*t^2 + 2181*ep*mtt^3*mWW^2*s*t^2 + 3873*ep^2*mtt^3*mWW^2*s*t^2 + 2231*ep^3*mtt^3*mWW^2*s*t^2 + 42*mtt^2*mWW^3*s*t^2 - 62*ep*mtt^2*mWW^3*s*t^2 - 470*ep^2*mtt^2*mWW^3*s*t^2 - 414*ep^3*mtt^2*mWW^3*s*t^2 - 33*mtt*mWW^4*s*t^2 - 133*ep*mtt*mWW^4*s*t^2 - 175*ep^2*mtt*mWW^4*s*t^2 - 75*ep^3*mtt*mWW^4*s*t^2 - 201*mtt^4*s^2*t^2 - 923*ep*mtt^4*s^2*t^2 - 1399*ep^2*mtt^4*s^2*t^2 - 701*ep^3*mtt^4*s^2*t^2 + 196*mtt^3*mWW*s^2*t^2 + 924*ep*mtt^3*mWW*s^2*t^2 + 1436*ep^2*mtt^3*mWW*s^2*t^2 + 756*ep^3*mtt^3*mWW*s^2*t^2 - 25*mtt^2*mWW^2*s^2*t^2 - 223*ep*mtt^2*mWW^2*s^2*t^2 - 487*ep^2*mtt^2*mWW^2*s^2*t^2 - 313*ep^3*mtt^2*mWW^2*s^2*t^2 - 110*mtt*mWW^3*s^2*t^2 - 474*ep*mtt*mWW^3*s^2*t^2 - 666*ep^2*mtt*mWW^3*s^2*t^2 - 302*ep^3*mtt*mWW^3*s^2*t^2 - 4*mWW^4*s^2*t^2 - 24*ep*mWW^4*s^2*t^2 - 36*ep^2*mWW^4*s^2*t^2 - 16*ep^3*mWW^4*s^2*t^2 + 45*mtt^3*s^3*t^2 + 185*ep*mtt^3*s^3*t^2 + 247*ep^2*mtt^3*s^3*t^2 + 107*ep^3*mtt^3*s^3*t^2 + 16*mtt^2*mWW*s^3*t^2 + 84*ep*mtt^2*mWW*s^3*t^2 + 156*ep^2*mtt^2*mWW*s^3*t^2 + 88*ep^3*mtt^2*mWW*s^3*t^2 - 15*mtt*mWW^2*s^3*t^2 - 43*ep*mtt*mWW^2*s^3*t^2 - 45*ep^2*mtt*mWW^2*s^3*t^2 - 17*ep^3*mtt*mWW^2*s^3*t^2 + 2*mWW^3*s^3*t^2 + 14*ep*mWW^3*s^3*t^2 + 26*ep^2*mWW^3*s^3*t^2 + 14*ep^3*mWW^3*s^3*t^2 + 150*mtt^5*t^3 + 728*ep*mtt^5*t^3 + 1158*ep^2*mtt^5*t^3 + 604*ep^3*mtt^5*t^3 - 514*mtt^4*mWW*t^3 - 2490*ep*mtt^4*mWW*t^3 - 3978*ep^2*mtt^4*mWW*t^3 - 2098*ep^3*mtt^4*mWW*t^3 + 527*mtt^3*mWW^2*t^3 + 2591*ep*mtt^3*mWW^2*t^3 + 4213*ep^2*mtt^3*mWW^2*t^3 + 2269*ep^3*mtt^3*mWW^2*t^3 - 112*mtt^2*mWW^3*t^3 - 624*ep*mtt^2*mWW^3*t^3 - 1124*ep^2*mtt^2*mWW^3*t^3 - 660*ep^3*mtt^2*mWW^3*t^3 - 51*mtt*mWW^4*t^3 - 205*ep*mtt*mWW^4*t^3 - 269*ep^2*mtt*mWW^4*t^3 - 115*ep^3*mtt*mWW^4*t^3 - 248*mtt^4*s*t^3 - 1144*ep*mtt^4*s*t^3 - 1736*ep^2*mtt^4*s*t^3 - 864*ep^3*mtt^4*s*t^3 + 506*mtt^3*mWW*s*t^3 + 2218*ep*mtt^3*mWW*s*t^3 + 3214*ep^2*mtt^3*mWW*s*t^3 + 1550*ep^3*mtt^3*mWW*s*t^3 - 135*mtt^2*mWW^2*s*t^3 - 529*ep*mtt^2*mWW^2*s*t^3 - 697*ep^2*mtt^2*mWW^2*s*t^3 - 327*ep^3*mtt^2*mWW^2*s*t^3 - 136*mtt*mWW^3*s*t^3 - 588*ep*mtt*mWW^3*s*t^3 - 832*ep^2*mtt*mWW^3*s*t^3 - 380*ep^3*mtt*mWW^3*s*t^3 + 13*mWW^4*s*t^3 + 43*ep*mWW^4*s*t^3 + 51*ep^2*mWW^4*s*t^3 + 21*ep^3*mWW^4*s*t^3 + 121*mtt^3*s^2*t^3 + 483*ep*mtt^3*s^2*t^3 + 627*ep^2*mtt^3*s^2*t^3 + 257*ep^3*mtt^3*s^2*t^3 + 18*mtt^2*mWW*s^2*t^3 + 246*ep*mtt^2*mWW*s^2*t^3 + 626*ep^2*mtt^2*mWW*s^2*t^3 + 430*ep^3*mtt^2*mWW*s^2*t^3 - 119*mtt*mWW^2*s^2*t^3 - 645*ep*mtt*mWW^2*s^2*t^3 - 1141*ep^2*mtt*mWW^2*s^2*t^3 - 655*ep^3*mtt*mWW^2*s^2*t^3 + 92*mWW^3*s^2*t^3 + 476*ep*mWW^3*s^2*t^3 + 784*ep^2*mWW^3*s^2*t^3 + 416*ep^3*mWW^3*s^2*t^3 - 5*mtt^2*s^3*t^3 + 11*ep*mtt^2*s^3*t^3 + 61*ep^2*mtt^2*s^3*t^3 + 53*ep^3*mtt^2*s^3*t^3 - 46*mtt*mWW*s^3*t^3 - 262*ep*mtt*mWW*s^3*t^3 - 466*ep^2*mtt*mWW*s^3*t^3 - 266*ep^3*mtt*mWW*s^3*t^3 + 35*mWW^2*s^3*t^3 + 171*ep*mWW^2*s^3*t^3 + 277*ep^2*mWW^2*s^3*t^3 + 149*ep^3*mWW^2*s^3*t^3 - 91*mtt^4*t^4 - 445*ep*mtt^4*t^4 - 701*ep^2*mtt^4*t^4 - 355*ep^3*mtt^4*t^4 + 272*mtt^3*mWW*t^4 + 1276*ep*mtt^3*mWW*t^4 + 1968*ep^2*mtt^3*mWW*t^4 + 996*ep^3*mtt^3*mWW*t^4 - 255*mtt^2*mWW^2*t^4 - 1155*ep*mtt^2*mWW^2*t^4 - 1753*ep^2*mtt^2*mWW^2*t^4 - 893*ep^3*mtt^2*mWW^2*t^4 + 58*mtt*mWW^3*t^4 + 262*ep*mtt*mWW^3*t^4 + 406*ep^2*mtt*mWW^3*t^4 + 218*ep^3*mtt*mWW^3*t^4 + 16*mWW^4*t^4 + 62*ep*mWW^4*t^4 + 80*ep^2*mWW^4*t^4 + 34*ep^3*mWW^4*t^4 + 95*mtt^3*s*t^4 + 447*ep*mtt^3*s*t^4 + 681*ep^2*mtt^3*s*t^4 + 329*ep^3*mtt^3*s*t^4 - 164*mtt^2*mWW*s*t^4 - 672*ep*mtt^2*mWW*s*t^4 - 876*ep^2*mtt^2*mWW*s*t^4 - 352*ep^3*mtt^2*mWW*s*t^4 - 13*mtt*mWW^2*s*t^4 - 225*ep*mtt*mWW^2*s*t^4 - 571*ep^2*mtt*mWW^2*s*t^4 - 391*ep^3*mtt*mWW^2*s*t^4 + 82*mWW^3*s*t^4 + 450*ep*mWW^3*s*t^4 + 766*ep^2*mWW^3*s*t^4 + 414*ep^3*mWW^3*s*t^4 - 28*mtt^2*s^2*t^4 - 100*ep*mtt^2*s^2*t^4 - 116*ep^2*mtt^2*s^2*t^4 - 36*ep^3*mtt^2*s^2*t^4 - 24*mtt*mWW*s^2*t^4 - 148*ep*mtt*mWW*s^2*t^4 - 280*ep^2*mtt*mWW*s^2*t^4 - 172*ep^3*mtt*mWW*s^2*t^4 + 20*mWW^2*s^2*t^4 + 88*ep*mWW^2*s^2*t^4 + 140*ep^2*mWW^2*s^2*t^4 + 80*ep^3*mWW^2*s^2*t^4 + 33*mtt^3*t^5 + 179*ep*mtt^3*t^5 + 295*ep^2*mtt^3*t^5 + 149*ep^3*mtt^3*t^5 - 74*mtt^2*mWW*t^5 - 370*ep*mtt^2*mWW*t^5 - 582*ep^2*mtt^2*mWW*t^5 - 286*ep^3*mtt^2*mWW*t^5 + 49*mtt*mWW^2*t^5 + 203*ep*mtt*mWW^2*t^5 + 279*ep^2*mtt*mWW^2*t^5 + 125*ep^3*mtt*mWW^2*t^5 - 8*mWW^3*t^5 - 12*ep*mWW^3*t^5 + 8*ep^2*mWW^3*t^5 + 12*ep^3*mWW^3*t^5 - 15*mtt^2*s*t^5 - 93*ep*mtt^2*s*t^5 - 169*ep^2*mtt^2*s*t^5 - 91*ep^3*mtt^2*s*t^5 + 38*mtt*mWW*s*t^5 + 226*ep*mtt*mWW*s*t^5 + 394*ep^2*mtt*mWW*s*t^5 + 206*ep^3*mtt*mWW*s*t^5 - 23*mWW^2*s*t^5 - 133*ep*mWW^2*s*t^5 - 225*ep^2*mWW^2*s*t^5 - 115*ep^3*mWW^2*s*t^5 - 8*mtt^2*t^6 - 50*ep*mtt^2*t^6 - 88*ep^2*mtt^2*t^6 - 46*ep^3*mtt^2*t^6 + 16*mtt*mWW*t^6 + 100*ep*mtt*mWW*t^6 + 176*ep^2*mtt*mWW*t^6 + 92*ep^3*mtt*mWW*t^6 - 8*mWW^2*t^6 - 50*ep*mWW^2*t^6 - 88*ep^2*mWW^2*t^6 - 46*ep^3*mWW^2*t^6))/(4*(1 + ep)^2*(mtt - mWW)^3*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-(mtt^4*mWW^2) - 6*ep*mtt^4*mWW^2 - 11*ep^2*mtt^4*mWW^2 - 6*ep^3*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 17*ep*mtt^3*mWW^3 + 35*ep^2*mtt^3*mWW^3 + 20*ep^3*mtt^3*mWW^3 - 2*mtt^2*mWW^4 - 22*ep*mtt^2*mWW^4 - 48*ep^2*mtt^2*mWW^4 - 28*ep^3*mtt^2*mWW^4 + 6*ep*mtt*mWW^5 + 16*ep^2*mtt*mWW^5 + 10*ep^3*mtt*mWW^5 + 4*mtt^3*mWW^2*s + 24*ep*mtt^3*mWW^2*s + 44*ep^2*mtt^3*mWW^2*s + 24*ep^3*mtt^3*mWW^2*s - 6*mtt^2*mWW^3*s - 51*ep*mtt^2*mWW^3*s - 105*ep^2*mtt^2*mWW^3*s - 60*ep^3*mtt^2*mWW^3*s + 4*mtt*mWW^4*s + 44*ep*mtt*mWW^4*s + 96*ep^2*mtt*mWW^4*s + 56*ep^3*mtt*mWW^4*s - 6*ep*mWW^5*s - 16*ep^2*mWW^5*s - 10*ep^3*mWW^5*s - 6*mtt^2*mWW^2*s^2 - 36*ep*mtt^2*mWW^2*s^2 - 66*ep^2*mtt^2*mWW^2*s^2 - 36*ep^3*mtt^2*mWW^2*s^2 + 6*mtt*mWW^3*s^2 + 51*ep*mtt*mWW^3*s^2 + 105*ep^2*mtt*mWW^3*s^2 + 60*ep^3*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 22*ep*mWW^4*s^2 - 48*ep^2*mWW^4*s^2 - 28*ep^3*mWW^4*s^2 + 4*mtt*mWW^2*s^3 + 24*ep*mtt*mWW^2*s^3 + 44*ep^2*mtt*mWW^2*s^3 + 24*ep^3*mtt*mWW^2*s^3 - 2*mWW^3*s^3 - 17*ep*mWW^3*s^3 - 35*ep^2*mWW^3*s^3 - 20*ep^3*mWW^3*s^3 - mWW^2*s^4 - 6*ep*mWW^2*s^4 - 11*ep^2*mWW^2*s^4 - 6*ep^3*mWW^2*s^4 - 6*mtt^5*t - 32*ep*mtt^5*t - 56*ep^2*mtt^5*t - 32*ep^3*mtt^5*t + 32*mtt^4*mWW*t + 166*ep*mtt^4*mWW*t + 282*ep^2*mtt^4*mWW*t + 156*ep^3*mtt^4*mWW*t - 52*mtt^3*mWW^2*t - 267*ep*mtt^3*mWW^2*t - 441*ep^2*mtt^3*mWW^2*t - 236*ep^3*mtt^3*mWW^2*t + 38*mtt^2*mWW^3*t + 176*ep*mtt^2*mWW^3*t + 262*ep^2*mtt^2*mWW^3*t + 128*ep^3*mtt^2*mWW^3*t - 8*mtt*mWW^4*t - 10*ep*mtt*mWW^4*t + 20*ep^2*mtt*mWW^4*t + 22*ep^3*mtt*mWW^4*t - 12*ep*mWW^5*t - 32*ep^2*mWW^5*t - 20*ep^3*mWW^5*t + 30*mtt^4*s*t + 160*ep*mtt^4*s*t + 280*ep^2*mtt^4*s*t + 160*ep^3*mtt^4*s*t - 128*mtt^3*mWW*s*t - 664*ep*mtt^3*mWW*s*t - 1128*ep^2*mtt^3*mWW*s*t - 624*ep^3*mtt^3*mWW*s*t + 156*mtt^2*mWW^2*s*t + 801*ep*mtt^2*mWW^2*s*t + 1323*ep^2*mtt^2*mWW^2*s*t + 708*ep^3*mtt^2*mWW^2*s*t - 76*mtt*mWW^3*s*t - 352*ep*mtt*mWW^3*s*t - 524*ep^2*mtt*mWW^3*s*t - 256*ep^3*mtt*mWW^3*s*t + 8*mWW^4*s*t + 10*ep*mWW^4*s*t - 20*ep^2*mWW^4*s*t - 22*ep^3*mWW^4*s*t - 60*mtt^3*s^2*t - 320*ep*mtt^3*s^2*t - 560*ep^2*mtt^3*s^2*t - 320*ep^3*mtt^3*s^2*t + 192*mtt^2*mWW*s^2*t + 996*ep*mtt^2*mWW*s^2*t + 1692*ep^2*mtt^2*mWW*s^2*t + 936*ep^3*mtt^2*mWW*s^2*t - 156*mtt*mWW^2*s^2*t - 801*ep*mtt*mWW^2*s^2*t - 1323*ep^2*mtt*mWW^2*s^2*t - 708*ep^3*mtt*mWW^2*s^2*t + 38*mWW^3*s^2*t + 176*ep*mWW^3*s^2*t + 262*ep^2*mWW^3*s^2*t + 128*ep^3*mWW^3*s^2*t + 60*mtt^2*s^3*t + 320*ep*mtt^2*s^3*t + 560*ep^2*mtt^2*s^3*t + 320*ep^3*mtt^2*s^3*t - 128*mtt*mWW*s^3*t - 664*ep*mtt*mWW*s^3*t - 1128*ep^2*mtt*mWW*s^3*t - 624*ep^3*mtt*mWW*s^3*t + 52*mWW^2*s^3*t + 267*ep*mWW^2*s^3*t + 441*ep^2*mWW^2*s^3*t + 236*ep^3*mWW^2*s^3*t - 30*mtt*s^4*t - 160*ep*mtt*s^4*t - 280*ep^2*mtt*s^4*t - 160*ep^3*mtt*s^4*t + 32*mWW*s^4*t + 166*ep*mWW*s^4*t + 282*ep^2*mWW*s^4*t + 156*ep^3*mWW*s^4*t + 6*s^5*t + 32*ep*s^5*t + 56*ep^2*s^5*t + 32*ep^3*s^5*t + 23*mtt^4*t^2 + 128*ep*mtt^4*t^2 + 233*ep^2*mtt^4*t^2 + 138*ep^3*mtt^4*t^2 - 112*mtt^3*mWW*t^2 - 595*ep*mtt^3*mWW*t^2 - 1043*ep^2*mtt^3*mWW*t^2 - 596*ep^3*mtt^3*mWW*t^2 + 144*mtt^2*mWW^2*t^2 + 780*ep*mtt^2*mWW^2*t^2 + 1358*ep^2*mtt^2*mWW^2*t^2 + 760*ep^3*mtt^2*mWW^2*t^2 - 70*mtt*mWW^3*t^2 - 386*ep*mtt*mWW^3*t^2 - 660*ep^2*mtt*mWW^3*t^2 - 356*ep^3*mtt*mWW^3*t^2 + 8*mWW^4*t^2 + 40*ep*mWW^4*t^2 + 60*ep^2*mWW^4*t^2 + 28*ep^3*mWW^4*t^2 - 92*mtt^3*s*t^2 - 512*ep*mtt^3*s*t^2 - 932*ep^2*mtt^3*s*t^2 - 552*ep^3*mtt^3*s*t^2 + 336*mtt^2*mWW*s*t^2 + 1785*ep*mtt^2*mWW*s*t^2 + 3129*ep^2*mtt^2*mWW*s*t^2 + 1788*ep^3*mtt^2*mWW*s*t^2 - 288*mtt*mWW^2*s*t^2 - 1560*ep*mtt*mWW^2*s*t^2 - 2716*ep^2*mtt*mWW^2*s*t^2 - 1520*ep^3*mtt*mWW^2*s*t^2 + 70*mWW^3*s*t^2 + 386*ep*mWW^3*s*t^2 + 660*ep^2*mWW^3*s*t^2 + 356*ep^3*mWW^3*s*t^2 + 138*mtt^2*s^2*t^2 + 768*ep*mtt^2*s^2*t^2 + 1398*ep^2*mtt^2*s^2*t^2 + 828*ep^3*mtt^2*s^2*t^2 - 336*mtt*mWW*s^2*t^2 - 1785*ep*mtt*mWW*s^2*t^2 - 3129*ep^2*mtt*mWW*s^2*t^2 - 1788*ep^3*mtt*mWW*s^2*t^2 + 144*mWW^2*s^2*t^2 + 780*ep*mWW^2*s^2*t^2 + 1358*ep^2*mWW^2*s^2*t^2 + 760*ep^3*mWW^2*s^2*t^2 - 92*mtt*s^3*t^2 - 512*ep*mtt*s^3*t^2 - 932*ep^2*mtt*s^3*t^2 - 552*ep^3*mtt*s^3*t^2 + 112*mWW*s^3*t^2 + 595*ep*mWW*s^3*t^2 + 1043*ep^2*mWW*s^3*t^2 + 596*ep^3*mWW*s^3*t^2 + 23*s^4*t^2 + 128*ep*s^4*t^2 + 233*ep^2*s^4*t^2 + 138*ep^3*s^4*t^2 - 30*mtt^3*t^3 - 179*ep*mtt^3*t^3 - 343*ep^2*mtt^3*t^3 - 212*ep^3*mtt^3*t^3 + 146*mtt^2*mWW*t^3 + 772*ep*mtt^2*mWW*t^3 + 1370*ep^2*mtt^2*mWW*t^3 + 800*ep^3*mtt^2*mWW*t^3 - 142*mtt*mWW^2*t^3 - 762*ep*mtt*mWW^2*t^3 - 1340*ep^2*mtt*mWW^2*t^3 - 764*ep^3*mtt*mWW^2*t^3 + 36*mWW^3*t^3 + 204*ep*mWW^3*t^3 + 360*ep^2*mWW^3*t^3 + 200*ep^3*mWW^3*t^3 + 90*mtt^2*s*t^3 + 537*ep*mtt^2*s*t^3 + 1029*ep^2*mtt^2*s*t^3 + 636*ep^3*mtt^2*s*t^3 - 292*mtt*mWW*s*t^3 - 1544*ep*mtt*mWW*s*t^3 - 2740*ep^2*mtt*mWW*s*t^3 - 1600*ep^3*mtt*mWW*s*t^3 + 142*mWW^2*s*t^3 + 762*ep*mWW^2*s*t^3 + 1340*ep^2*mWW^2*s*t^3 + 764*ep^3*mWW^2*s*t^3 - 90*mtt*s^2*t^3 - 537*ep*mtt*s^2*t^3 - 1029*ep^2*mtt*s^2*t^3 - 636*ep^3*mtt*s^2*t^3 + 146*mWW*s^2*t^3 + 772*ep*mWW*s^2*t^3 + 1370*ep^2*mWW*s^2*t^3 + 800*ep^3*mWW*s^2*t^3 + 30*s^3*t^3 + 179*ep*s^3*t^3 + 343*ep^2*s^3*t^3 + 212*ep^3*s^3*t^3 + 10*mtt^2*t^4 + 86*ep*mtt^2*t^4 + 194*ep^2*mtt^2*t^4 + 132*ep^3*mtt^2*t^4 - 74*mtt*mWW*t^4 - 388*ep*mtt*mWW*t^4 - 700*ep^2*mtt*mWW*t^4 - 422*ep^3*mtt*mWW*t^4 + 44*mWW^2*t^4 + 228*ep*mWW^2*t^4 + 400*ep^2*mWW^2*t^4 + 232*ep^3*mWW^2*t^4 - 20*mtt*s*t^4 - 172*ep*mtt*s*t^4 - 388*ep^2*mtt*s*t^4 - 264*ep^3*mtt*s*t^4 + 74*mWW*s*t^4 + 388*ep*mWW*s*t^4 + 700*ep^2*mWW*s*t^4 + 422*ep^3*mWW*s*t^4 + 10*s^2*t^4 + 86*ep*s^2*t^4 + 194*ep^2*s^2*t^4 + 132*ep^3*s^2*t^4 + 6*mtt*t^5 + 4*ep*mtt*t^5 - 24*ep^2*mtt*t^5 - 26*ep^3*mtt*t^5 + 12*mWW*t^5 + 64*ep*mWW*t^5 + 120*ep^2*mWW*t^5 + 76*ep^3*mWW*t^5 - 6*s*t^5 - 4*ep*s*t^5 + 24*ep^2*s*t^5 + 26*ep^3*s*t^5 - 4*t^6 - 12*ep*t^6 - 12*ep^2*t^6 - 4*ep^3*t^6))/(2*(1 + ep)^2*(1 + 2*ep)*s^3*t*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^3), ((-1 + 2*ep)^2*(mtt - s)^2*(-2*mtt^6*mWW^4 - 12*ep*mtt^6*mWW^4 - 22*ep^2*mtt^6*mWW^4 - 12*ep^3*mtt^6*mWW^4 + 6*mtt^5*mWW^5 + 24*ep*mtt^5*mWW^5 + 22*ep^2*mtt^5*mWW^5 - 4*ep^3*mtt^5*mWW^5 - 6*mtt^4*mWW^6 - 12*ep*mtt^4*mWW^6 + 22*ep^2*mtt^4*mWW^6 + 44*ep^3*mtt^4*mWW^6 + 2*mtt^3*mWW^7 - 22*ep^2*mtt^3*mWW^7 - 28*ep^3*mtt^3*mWW^7 + 12*mtt^5*mWW^4*s + 72*ep*mtt^5*mWW^4*s + 132*ep^2*mtt^5*mWW^4*s + 72*ep^3*mtt^5*mWW^4*s - 30*mtt^4*mWW^5*s - 120*ep*mtt^4*mWW^5*s - 110*ep^2*mtt^4*mWW^5*s + 20*ep^3*mtt^4*mWW^5*s + 24*mtt^3*mWW^6*s + 48*ep*mtt^3*mWW^6*s - 88*ep^2*mtt^3*mWW^6*s - 176*ep^3*mtt^3*mWW^6*s - 6*mtt^2*mWW^7*s + 66*ep^2*mtt^2*mWW^7*s + 84*ep^3*mtt^2*mWW^7*s - 30*mtt^4*mWW^4*s^2 - 180*ep*mtt^4*mWW^4*s^2 - 330*ep^2*mtt^4*mWW^4*s^2 - 180*ep^3*mtt^4*mWW^4*s^2 + 60*mtt^3*mWW^5*s^2 + 240*ep*mtt^3*mWW^5*s^2 + 220*ep^2*mtt^3*mWW^5*s^2 - 40*ep^3*mtt^3*mWW^5*s^2 - 36*mtt^2*mWW^6*s^2 - 72*ep*mtt^2*mWW^6*s^2 + 132*ep^2*mtt^2*mWW^6*s^2 + 264*ep^3*mtt^2*mWW^6*s^2 + 6*mtt*mWW^7*s^2 - 66*ep^2*mtt*mWW^7*s^2 - 84*ep^3*mtt*mWW^7*s^2 + 40*mtt^3*mWW^4*s^3 + 240*ep*mtt^3*mWW^4*s^3 + 440*ep^2*mtt^3*mWW^4*s^3 + 240*ep^3*mtt^3*mWW^4*s^3 - 60*mtt^2*mWW^5*s^3 - 240*ep*mtt^2*mWW^5*s^3 - 220*ep^2*mtt^2*mWW^5*s^3 + 40*ep^3*mtt^2*mWW^5*s^3 + 24*mtt*mWW^6*s^3 + 48*ep*mtt*mWW^6*s^3 - 88*ep^2*mtt*mWW^6*s^3 - 176*ep^3*mtt*mWW^6*s^3 - 2*mWW^7*s^3 + 22*ep^2*mWW^7*s^3 + 28*ep^3*mWW^7*s^3 - 30*mtt^2*mWW^4*s^4 - 180*ep*mtt^2*mWW^4*s^4 - 330*ep^2*mtt^2*mWW^4*s^4 - 180*ep^3*mtt^2*mWW^4*s^4 + 30*mtt*mWW^5*s^4 + 120*ep*mtt*mWW^5*s^4 + 110*ep^2*mtt*mWW^5*s^4 - 20*ep^3*mtt*mWW^5*s^4 - 6*mWW^6*s^4 - 12*ep*mWW^6*s^4 + 22*ep^2*mWW^6*s^4 + 44*ep^3*mWW^6*s^4 + 12*mtt*mWW^4*s^5 + 72*ep*mtt*mWW^4*s^5 + 132*ep^2*mtt*mWW^4*s^5 + 72*ep^3*mtt*mWW^4*s^5 - 6*mWW^5*s^5 - 24*ep*mWW^5*s^5 - 22*ep^2*mWW^5*s^5 + 4*ep^3*mWW^5*s^5 - 2*mWW^4*s^6 - 12*ep*mWW^4*s^6 - 22*ep^2*mWW^4*s^6 - 12*ep^3*mWW^4*s^6 + 16*mtt^6*mWW^3*t + 148*ep*mtt^6*mWW^3*t + 356*ep^2*mtt^6*mWW^3*t + 248*ep^3*mtt^6*mWW^3*t - 56*mtt^5*mWW^4*t - 528*ep*mtt^5*mWW^4*t - 1284*ep^2*mtt^5*mWW^4*t - 900*ep^3*mtt^5*mWW^4*t + 76*mtt^4*mWW^5*t + 778*ep*mtt^4*mWW^5*t + 1978*ep^2*mtt^4*mWW^5*t + 1444*ep^3*mtt^4*mWW^5*t - 48*mtt^3*mWW^6*t - 556*ep*mtt^3*mWW^6*t - 1488*ep^2*mtt^3*mWW^6*t - 1132*ep^3*mtt^3*mWW^6*t + 12*mtt^2*mWW^7*t + 158*ep*mtt^2*mWW^7*t + 438*ep^2*mtt^2*mWW^7*t + 340*ep^3*mtt^2*mWW^7*t - 96*mtt^5*mWW^3*s*t - 888*ep*mtt^5*mWW^3*s*t - 2136*ep^2*mtt^5*mWW^3*s*t - 1488*ep^3*mtt^5*mWW^3*s*t + 280*mtt^4*mWW^4*s*t + 2640*ep*mtt^4*mWW^4*s*t + 6420*ep^2*mtt^4*mWW^4*s*t + 4500*ep^3*mtt^4*mWW^4*s*t - 304*mtt^3*mWW^5*s*t - 3112*ep*mtt^3*mWW^5*s*t - 7912*ep^2*mtt^3*mWW^5*s*t - 5776*ep^3*mtt^3*mWW^5*s*t + 144*mtt^2*mWW^6*s*t + 1668*ep*mtt^2*mWW^6*s*t + 4464*ep^2*mtt^2*mWW^6*s*t + 3396*ep^3*mtt^2*mWW^6*s*t - 24*mtt*mWW^7*s*t - 316*ep*mtt*mWW^7*s*t - 876*ep^2*mtt*mWW^7*s*t - 680*ep^3*mtt*mWW^7*s*t + 240*mtt^4*mWW^3*s^2*t + 2220*ep*mtt^4*mWW^3*s^2*t + 5340*ep^2*mtt^4*mWW^3*s^2*t + 3720*ep^3*mtt^4*mWW^3*s^2*t - 560*mtt^3*mWW^4*s^2*t - 5280*ep*mtt^3*mWW^4*s^2*t - 12840*ep^2*mtt^3*mWW^4*s^2*t - 9000*ep^3*mtt^3*mWW^4*s^2*t + 456*mtt^2*mWW^5*s^2*t + 4668*ep*mtt^2*mWW^5*s^2*t + 11868*ep^2*mtt^2*mWW^5*s^2*t + 8664*ep^3*mtt^2*mWW^5*s^2*t - 144*mtt*mWW^6*s^2*t - 1668*ep*mtt*mWW^6*s^2*t - 4464*ep^2*mtt*mWW^6*s^2*t - 3396*ep^3*mtt*mWW^6*s^2*t + 12*mWW^7*s^2*t + 158*ep*mWW^7*s^2*t + 438*ep^2*mWW^7*s^2*t + 340*ep^3*mWW^7*s^2*t - 320*mtt^3*mWW^3*s^3*t - 2960*ep*mtt^3*mWW^3*s^3*t - 7120*ep^2*mtt^3*mWW^3*s^3*t - 4960*ep^3*mtt^3*mWW^3*s^3*t + 560*mtt^2*mWW^4*s^3*t + 5280*ep*mtt^2*mWW^4*s^3*t + 12840*ep^2*mtt^2*mWW^4*s^3*t + 9000*ep^3*mtt^2*mWW^4*s^3*t - 304*mtt*mWW^5*s^3*t - 3112*ep*mtt*mWW^5*s^3*t - 7912*ep^2*mtt*mWW^5*s^3*t - 5776*ep^3*mtt*mWW^5*s^3*t + 48*mWW^6*s^3*t + 556*ep*mWW^6*s^3*t + 1488*ep^2*mWW^6*s^3*t + 1132*ep^3*mWW^6*s^3*t + 240*mtt^2*mWW^3*s^4*t + 2220*ep*mtt^2*mWW^3*s^4*t + 5340*ep^2*mtt^2*mWW^3*s^4*t + 3720*ep^3*mtt^2*mWW^3*s^4*t - 280*mtt*mWW^4*s^4*t - 2640*ep*mtt*mWW^4*s^4*t - 6420*ep^2*mtt*mWW^4*s^4*t - 4500*ep^3*mtt*mWW^4*s^4*t + 76*mWW^5*s^4*t + 778*ep*mWW^5*s^4*t + 1978*ep^2*mWW^5*s^4*t + 1444*ep^3*mWW^5*s^4*t - 96*mtt*mWW^3*s^5*t - 888*ep*mtt*mWW^3*s^5*t - 2136*ep^2*mtt*mWW^3*s^5*t - 1488*ep^3*mtt*mWW^3*s^5*t + 56*mWW^4*s^5*t + 528*ep*mWW^4*s^5*t + 1284*ep^2*mWW^4*s^5*t + 900*ep^3*mWW^4*s^5*t + 16*mWW^3*s^6*t + 148*ep*mWW^3*s^6*t + 356*ep^2*mWW^3*s^6*t + 248*ep^3*mWW^3*s^6*t + 10*mtt^6*mWW^2*t^2 + 40*ep*mtt^6*mWW^2*t^2 + 50*ep^2*mtt^6*mWW^2*t^2 + 20*ep^3*mtt^6*mWW^2*t^2 - 154*mtt^5*mWW^3*t^2 - 1108*ep*mtt^5*mWW^3*t^2 - 2342*ep^2*mtt^5*mWW^3*t^2 - 1508*ep^3*mtt^5*mWW^3*t^2 + 430*mtt^4*mWW^4*t^2 + 3244*ep*mtt^4*mWW^4*t^2 + 7028*ep^2*mtt^4*mWW^4*t^2 + 4558*ep^3*mtt^4*mWW^4*t^2 - 478*mtt^3*mWW^5*t^2 - 3637*ep*mtt^3*mWW^5*t^2 - 8006*ep^2*mtt^3*mWW^5*t^2 - 5295*ep^3*mtt^3*mWW^5*t^2 + 230*mtt^2*mWW^6*t^2 + 1752*ep*mtt^2*mWW^6*t^2 + 3918*ep^2*mtt^2*mWW^6*t^2 + 2660*ep^3*mtt^2*mWW^6*t^2 - 38*mtt*mWW^7*t^2 - 303*ep*mtt*mWW^7*t^2 - 692*ep^2*mtt*mWW^7*t^2 - 475*ep^3*mtt*mWW^7*t^2 - 60*mtt^5*mWW^2*s*t^2 - 240*ep*mtt^5*mWW^2*s*t^2 - 300*ep^2*mtt^5*mWW^2*s*t^2 - 120*ep^3*mtt^5*mWW^2*s*t^2 + 770*mtt^4*mWW^3*s*t^2 + 5540*ep*mtt^4*mWW^3*s*t^2 + 11710*ep^2*mtt^4*mWW^3*s*t^2 + 7540*ep^3*mtt^4*mWW^3*s*t^2 - 1720*mtt^3*mWW^4*s*t^2 - 12976*ep*mtt^3*mWW^4*s*t^2 - 28112*ep^2*mtt^3*mWW^4*s*t^2 - 18232*ep^3*mtt^3*mWW^4*s*t^2 + 1434*mtt^2*mWW^5*s*t^2 + 10911*ep*mtt^2*mWW^5*s*t^2 + 24018*ep^2*mtt^2*mWW^5*s*t^2 + 15885*ep^3*mtt^2*mWW^5*s*t^2 - 460*mtt*mWW^6*s*t^2 - 3504*ep*mtt*mWW^6*s*t^2 - 7836*ep^2*mtt*mWW^6*s*t^2 - 5320*ep^3*mtt*mWW^6*s*t^2 + 38*mWW^7*s*t^2 + 303*ep*mWW^7*s*t^2 + 692*ep^2*mWW^7*s*t^2 + 475*ep^3*mWW^7*s*t^2 + 150*mtt^4*mWW^2*s^2*t^2 + 600*ep*mtt^4*mWW^2*s^2*t^2 + 750*ep^2*mtt^4*mWW^2*s^2*t^2 + 300*ep^3*mtt^4*mWW^2*s^2*t^2 - 1540*mtt^3*mWW^3*s^2*t^2 - 11080*ep*mtt^3*mWW^3*s^2*t^2 - 23420*ep^2*mtt^3*mWW^3*s^2*t^2 - 15080*ep^3*mtt^3*mWW^3*s^2*t^2 + 2580*mtt^2*mWW^4*s^2*t^2 + 19464*ep*mtt^2*mWW^4*s^2*t^2 + 42168*ep^2*mtt^2*mWW^4*s^2*t^2 + 27348*ep^3*mtt^2*mWW^4*s^2*t^2 - 1434*mtt*mWW^5*s^2*t^2 - 10911*ep*mtt*mWW^5*s^2*t^2 - 24018*ep^2*mtt*mWW^5*s^2*t^2 - 15885*ep^3*mtt*mWW^5*s^2*t^2 + 230*mWW^6*s^2*t^2 + 1752*ep*mWW^6*s^2*t^2 + 3918*ep^2*mWW^6*s^2*t^2 + 2660*ep^3*mWW^6*s^2*t^2 - 200*mtt^3*mWW^2*s^3*t^2 - 800*ep*mtt^3*mWW^2*s^3*t^2 - 1000*ep^2*mtt^3*mWW^2*s^3*t^2 - 400*ep^3*mtt^3*mWW^2*s^3*t^2 + 1540*mtt^2*mWW^3*s^3*t^2 + 11080*ep*mtt^2*mWW^3*s^3*t^2 + 23420*ep^2*mtt^2*mWW^3*s^3*t^2 + 15080*ep^3*mtt^2*mWW^3*s^3*t^2 - 1720*mtt*mWW^4*s^3*t^2 - 12976*ep*mtt*mWW^4*s^3*t^2 - 28112*ep^2*mtt*mWW^4*s^3*t^2 - 18232*ep^3*mtt*mWW^4*s^3*t^2 + 478*mWW^5*s^3*t^2 + 3637*ep*mWW^5*s^3*t^2 + 8006*ep^2*mWW^5*s^3*t^2 + 5295*ep^3*mWW^5*s^3*t^2 + 150*mtt^2*mWW^2*s^4*t^2 + 600*ep*mtt^2*mWW^2*s^4*t^2 + 750*ep^2*mtt^2*mWW^2*s^4*t^2 + 300*ep^3*mtt^2*mWW^2*s^4*t^2 - 770*mtt*mWW^3*s^4*t^2 - 5540*ep*mtt*mWW^3*s^4*t^2 - 11710*ep^2*mtt*mWW^3*s^4*t^2 - 7540*ep^3*mtt*mWW^3*s^4*t^2 + 430*mWW^4*s^4*t^2 + 3244*ep*mWW^4*s^4*t^2 + 7028*ep^2*mWW^4*s^4*t^2 + 4558*ep^3*mWW^4*s^4*t^2 - 60*mtt*mWW^2*s^5*t^2 - 240*ep*mtt*mWW^2*s^5*t^2 - 300*ep^2*mtt*mWW^2*s^5*t^2 - 120*ep^3*mtt*mWW^2*s^5*t^2 + 154*mWW^3*s^5*t^2 + 1108*ep*mWW^3*s^5*t^2 + 2342*ep^2*mWW^3*s^5*t^2 + 1508*ep^3*mWW^3*s^5*t^2 + 10*mWW^2*s^6*t^2 + 40*ep*mWW^2*s^6*t^2 + 50*ep^2*mWW^2*s^6*t^2 + 20*ep^3*mWW^2*s^6*t^2 + 12*mtt^5*mWW^2*t^3 + 196*ep*mtt^5*mWW^2*t^3 + 460*ep^2*mtt^5*mWW^2*t^3 + 276*ep^3*mtt^5*mWW^2*t^3 + 276*mtt^4*mWW^3*t^3 + 1840*ep*mtt^4*mWW^3*t^3 + 3860*ep^2*mtt^4*mWW^3*t^3 + 2568*ep^3*mtt^4*mWW^3*t^3 - 816*mtt^3*mWW^4*t^3 - 5932*ep*mtt^3*mWW^4*t^3 - 12596*ep^2*mtt^3*mWW^4*t^3 - 8104*ep^3*mtt^3*mWW^4*t^3 + 784*mtt^2*mWW^5*t^3 + 5677*ep*mtt^2*mWW^5*t^3 + 12052*ep^2*mtt^2*mWW^5*t^3 + 7743*ep^3*mtt^2*mWW^5*t^3 - 280*mtt*mWW^6*t^3 - 1899*ep*mtt*mWW^6*t^3 - 3948*ep^2*mtt*mWW^6*t^3 - 2545*ep^3*mtt*mWW^6*t^3 + 24*mWW^7*t^3 + 154*ep*mWW^7*t^3 + 312*ep^2*mWW^7*t^3 + 198*ep^3*mWW^7*t^3 - 60*mtt^4*mWW^2*s*t^3 - 980*ep*mtt^4*mWW^2*s*t^3 - 2300*ep^2*mtt^4*mWW^2*s*t^3 - 1380*ep^3*mtt^4*mWW^2*s*t^3 - 1104*mtt^3*mWW^3*s*t^3 - 7360*ep*mtt^3*mWW^3*s*t^3 - 15440*ep^2*mtt^3*mWW^3*s*t^3 - 10272*ep^3*mtt^3*mWW^3*s*t^3 + 2448*mtt^2*mWW^4*s*t^3 + 17796*ep*mtt^2*mWW^4*s*t^3 + 37788*ep^2*mtt^2*mWW^4*s*t^3 + 24312*ep^3*mtt^2*mWW^4*s*t^3 - 1568*mtt*mWW^5*s*t^3 - 11354*ep*mtt*mWW^5*s*t^3 - 24104*ep^2*mtt*mWW^5*s*t^3 - 15486*ep^3*mtt*mWW^5*s*t^3 + 280*mWW^6*s*t^3 + 1899*ep*mWW^6*s*t^3 + 3948*ep^2*mWW^6*s*t^3 + 2545*ep^3*mWW^6*s*t^3 + 120*mtt^3*mWW^2*s^2*t^3 + 1960*ep*mtt^3*mWW^2*s^2*t^3 + 4600*ep^2*mtt^3*mWW^2*s^2*t^3 + 2760*ep^3*mtt^3*mWW^2*s^2*t^3 + 1656*mtt^2*mWW^3*s^2*t^3 + 11040*ep*mtt^2*mWW^3*s^2*t^3 + 23160*ep^2*mtt^2*mWW^3*s^2*t^3 + 15408*ep^3*mtt^2*mWW^3*s^2*t^3 - 2448*mtt*mWW^4*s^2*t^3 - 17796*ep*mtt*mWW^4*s^2*t^3 - 37788*ep^2*mtt*mWW^4*s^2*t^3 - 24312*ep^3*mtt*mWW^4*s^2*t^3 + 784*mWW^5*s^2*t^3 + 5677*ep*mWW^5*s^2*t^3 + 12052*ep^2*mWW^5*s^2*t^3 + 7743*ep^3*mWW^5*s^2*t^3 - 120*mtt^2*mWW^2*s^3*t^3 - 1960*ep*mtt^2*mWW^2*s^3*t^3 - 4600*ep^2*mtt^2*mWW^2*s^3*t^3 - 2760*ep^3*mtt^2*mWW^2*s^3*t^3 - 1104*mtt*mWW^3*s^3*t^3 - 7360*ep*mtt*mWW^3*s^3*t^3 - 15440*ep^2*mtt*mWW^3*s^3*t^3 - 10272*ep^3*mtt*mWW^3*s^3*t^3 + 816*mWW^4*s^3*t^3 + 5932*ep*mWW^4*s^3*t^3 + 12596*ep^2*mWW^4*s^3*t^3 + 8104*ep^3*mWW^4*s^3*t^3 + 60*mtt*mWW^2*s^4*t^3 + 980*ep*mtt*mWW^2*s^4*t^3 + 2300*ep^2*mtt*mWW^2*s^4*t^3 + 1380*ep^3*mtt*mWW^2*s^4*t^3 + 276*mWW^3*s^4*t^3 + 1840*ep*mWW^3*s^4*t^3 + 3860*ep^2*mWW^3*s^4*t^3 + 2568*ep^3*mWW^3*s^4*t^3 - 12*mWW^2*s^5*t^3 - 196*ep*mWW^2*s^5*t^3 - 460*ep^2*mWW^2*s^5*t^3 - 276*ep^3*mWW^2*s^5*t^3 - 32*mtt^5*mWW*t^4 - 220*ep*mtt^5*mWW*t^4 - 404*ep^2*mtt^5*mWW*t^4 - 216*ep^3*mtt^5*mWW*t^4 - 72*mtt^4*mWW^2*t^4 - 636*ep*mtt^4*mWW^2*t^4 - 1296*ep^2*mtt^4*mWW^2*t^4 - 740*ep^3*mtt^4*mWW^2*t^4 - 48*mtt^3*mWW^3*t^4 - 246*ep*mtt^3*mWW^3*t^4 - 888*ep^2*mtt^3*mWW^3*t^4 - 986*ep^3*mtt^3*mWW^3*t^4 + 500*mtt^2*mWW^4*t^4 + 3720*ep*mtt^2*mWW^4*t^4 + 8194*ep^2*mtt^2*mWW^4*t^4 + 5518*ep^3*mtt^2*mWW^4*t^4 - 452*mtt*mWW^5*t^4 - 3328*ep*mtt*mWW^5*t^4 - 7110*ep^2*mtt*mWW^5*t^4 - 4586*ep^3*mtt*mWW^5*t^4 + 104*mWW^6*t^4 + 674*ep*mWW^6*t^4 + 1348*ep^2*mWW^6*t^4 + 842*ep^3*mWW^6*t^4 + 160*mtt^4*mWW*s*t^4 + 1100*ep*mtt^4*mWW*s*t^4 + 2020*ep^2*mtt^4*mWW*s*t^4 + 1080*ep^3*mtt^4*mWW*s*t^4 + 288*mtt^3*mWW^2*s*t^4 + 2544*ep*mtt^3*mWW^2*s*t^4 + 5184*ep^2*mtt^3*mWW^2*s*t^4 + 2960*ep^3*mtt^3*mWW^2*s*t^4 + 144*mtt^2*mWW^3*s*t^4 + 738*ep*mtt^2*mWW^3*s*t^4 + 2664*ep^2*mtt^2*mWW^3*s*t^4 + 2958*ep^3*mtt^2*mWW^3*s*t^4 - 1000*mtt*mWW^4*s*t^4 - 7440*ep*mtt*mWW^4*s*t^4 - 16388*ep^2*mtt*mWW^4*s*t^4 - 11036*ep^3*mtt*mWW^4*s*t^4 + 452*mWW^5*s*t^4 + 3328*ep*mWW^5*s*t^4 + 7110*ep^2*mWW^5*s*t^4 + 4586*ep^3*mWW^5*s*t^4 - 320*mtt^3*mWW*s^2*t^4 - 2200*ep*mtt^3*mWW*s^2*t^4 - 4040*ep^2*mtt^3*mWW*s^2*t^4 - 2160*ep^3*mtt^3*mWW*s^2*t^4 - 432*mtt^2*mWW^2*s^2*t^4 - 3816*ep*mtt^2*mWW^2*s^2*t^4 - 7776*ep^2*mtt^2*mWW^2*s^2*t^4 - 4440*ep^3*mtt^2*mWW^2*s^2*t^4 - 144*mtt*mWW^3*s^2*t^4 - 738*ep*mtt*mWW^3*s^2*t^4 - 2664*ep^2*mtt*mWW^3*s^2*t^4 - 2958*ep^3*mtt*mWW^3*s^2*t^4 + 500*mWW^4*s^2*t^4 + 3720*ep*mWW^4*s^2*t^4 + 8194*ep^2*mWW^4*s^2*t^4 + 5518*ep^3*mWW^4*s^2*t^4 + 320*mtt^2*mWW*s^3*t^4 + 2200*ep*mtt^2*mWW*s^3*t^4 + 4040*ep^2*mtt^2*mWW*s^3*t^4 + 2160*ep^3*mtt^2*mWW*s^3*t^4 + 288*mtt*mWW^2*s^3*t^4 + 2544*ep*mtt*mWW^2*s^3*t^4 + 5184*ep^2*mtt*mWW^2*s^3*t^4 + 2960*ep^3*mtt*mWW^2*s^3*t^4 + 48*mWW^3*s^3*t^4 + 246*ep*mWW^3*s^3*t^4 + 888*ep^2*mWW^3*s^3*t^4 + 986*ep^3*mWW^3*s^3*t^4 - 160*mtt*mWW*s^4*t^4 - 1100*ep*mtt*mWW*s^4*t^4 - 2020*ep^2*mtt*mWW*s^4*t^4 - 1080*ep^3*mtt*mWW*s^4*t^4 - 72*mWW^2*s^4*t^4 - 636*ep*mWW^2*s^4*t^4 - 1296*ep^2*mWW^2*s^4*t^4 - 740*ep^3*mWW^2*s^4*t^4 + 32*mWW*s^5*t^4 + 220*ep*mWW*s^5*t^4 + 404*ep^2*mWW*s^5*t^4 + 216*ep^3*mWW*s^5*t^4 + 8*mtt^5*t^5 + 52*ep*mtt^5*t^5 + 92*ep^2*mtt^5*t^5 + 48*ep^3*mtt^5*t^5 + 128*mtt^4*mWW*t^5 + 842*ep*mtt^4*mWW*t^5 + 1510*ep^2*mtt^4*mWW*t^5 + 796*ep^3*mtt^4*mWW*t^5 - 36*mtt^3*mWW^2*t^5 - 140*ep*mtt^3*mWW^2*t^5 - 164*ep^2*mtt^3*mWW^2*t^5 - 44*ep^3*mtt^3*mWW^2*t^5 - 140*mtt^2*mWW^3*t^5 - 876*ep*mtt^2*mWW^3*t^5 - 1274*ep^2*mtt^2*mWW^3*t^5 - 386*ep^3*mtt^2*mWW^3*t^5 - 24*mtt*mWW^4*t^5 - 430*ep*mtt*mWW^4*t^5 - 1412*ep^2*mtt*mWW^4*t^5 - 1222*ep^3*mtt*mWW^4*t^5 + 64*mWW^5*t^5 + 564*ep*mWW^5*t^5 + 1316*ep^2*mWW^5*t^5 + 896*ep^3*mWW^5*t^5 - 40*mtt^4*s*t^5 - 260*ep*mtt^4*s*t^5 - 460*ep^2*mtt^4*s*t^5 - 240*ep^3*mtt^4*s*t^5 - 512*mtt^3*mWW*s*t^5 - 3368*ep*mtt^3*mWW*s*t^5 - 6040*ep^2*mtt^3*mWW*s*t^5 - 3184*ep^3*mtt^3*mWW*s*t^5 + 108*mtt^2*mWW^2*s*t^5 + 420*ep*mtt^2*mWW^2*s*t^5 + 492*ep^2*mtt^2*mWW^2*s*t^5 + 132*ep^3*mtt^2*mWW^2*s*t^5 + 280*mtt*mWW^3*s*t^5 + 1752*ep*mtt*mWW^3*s*t^5 + 2548*ep^2*mtt*mWW^3*s*t^5 + 772*ep^3*mtt*mWW^3*s*t^5 + 24*mWW^4*s*t^5 + 430*ep*mWW^4*s*t^5 + 1412*ep^2*mWW^4*s*t^5 + 1222*ep^3*mWW^4*s*t^5 + 80*mtt^3*s^2*t^5 + 520*ep*mtt^3*s^2*t^5 + 920*ep^2*mtt^3*s^2*t^5 + 480*ep^3*mtt^3*s^2*t^5 + 768*mtt^2*mWW*s^2*t^5 + 5052*ep*mtt^2*mWW*s^2*t^5 + 9060*ep^2*mtt^2*mWW*s^2*t^5 + 4776*ep^3*mtt^2*mWW*s^2*t^5 - 108*mtt*mWW^2*s^2*t^5 - 420*ep*mtt*mWW^2*s^2*t^5 - 492*ep^2*mtt*mWW^2*s^2*t^5 - 132*ep^3*mtt*mWW^2*s^2*t^5 - 140*mWW^3*s^2*t^5 - 876*ep*mWW^3*s^2*t^5 - 1274*ep^2*mWW^3*s^2*t^5 - 386*ep^3*mWW^3*s^2*t^5 - 80*mtt^2*s^3*t^5 - 520*ep*mtt^2*s^3*t^5 - 920*ep^2*mtt^2*s^3*t^5 - 480*ep^3*mtt^2*s^3*t^5 - 512*mtt*mWW*s^3*t^5 - 3368*ep*mtt*mWW*s^3*t^5 - 6040*ep^2*mtt*mWW*s^3*t^5 - 3184*ep^3*mtt*mWW*s^3*t^5 + 36*mWW^2*s^3*t^5 + 140*ep*mWW^2*s^3*t^5 + 164*ep^2*mWW^2*s^3*t^5 + 44*ep^3*mWW^2*s^3*t^5 + 40*mtt*s^4*t^5 + 260*ep*mtt*s^4*t^5 + 460*ep^2*mtt*s^4*t^5 + 240*ep^3*mtt*s^4*t^5 + 128*mWW*s^4*t^5 + 842*ep*mWW*s^4*t^5 + 1510*ep^2*mWW*s^4*t^5 + 796*ep^3*mWW*s^4*t^5 - 8*s^5*t^5 - 52*ep*s^5*t^5 - 92*ep^2*s^5*t^5 - 48*ep^3*s^5*t^5 - 40*mtt^4*t^6 - 248*ep*mtt^4*t^6 - 430*ep^2*mtt^4*t^6 - 222*ep^3*mtt^4*t^6 - 160*mtt^3*mWW*t^6 - 997*ep*mtt^3*mWW*t^6 - 1736*ep^2*mtt^3*mWW*t^6 - 899*ep^3*mtt^3*mWW*t^6 + 206*mtt^2*mWW^2*t^6 + 1200*ep*mtt^2*mWW^2*t^6 + 2022*ep^2*mtt^2*mWW^2*t^6 + 1020*ep^3*mtt^2*mWW^2*t^6 + 26*mtt*mWW^3*t^6 + 185*ep*mtt*mWW^3*t^6 + 272*ep^2*mtt*mWW^3*t^6 + 81*ep^3*mtt*mWW^3*t^6 - 32*mWW^4*t^6 - 140*ep*mWW^4*t^6 - 136*ep^2*mWW^4*t^6 + 4*ep^3*mWW^4*t^6 + 160*mtt^3*s*t^6 + 992*ep*mtt^3*s*t^6 + 1720*ep^2*mtt^3*s*t^6 + 888*ep^3*mtt^3*s*t^6 + 480*mtt^2*mWW*s*t^6 + 2991*ep*mtt^2*mWW*s*t^6 + 5208*ep^2*mtt^2*mWW*s*t^6 + 2697*ep^3*mtt^2*mWW*s*t^6 - 412*mtt*mWW^2*s*t^6 - 2400*ep*mtt*mWW^2*s*t^6 - 4044*ep^2*mtt*mWW^2*s*t^6 - 2040*ep^3*mtt*mWW^2*s*t^6 - 26*mWW^3*s*t^6 - 185*ep*mWW^3*s*t^6 - 272*ep^2*mWW^3*s*t^6 - 81*ep^3*mWW^3*s*t^6 - 240*mtt^2*s^2*t^6 - 1488*ep*mtt^2*s^2*t^6 - 2580*ep^2*mtt^2*s^2*t^6 - 1332*ep^3*mtt^2*s^2*t^6 - 480*mtt*mWW*s^2*t^6 - 2991*ep*mtt*mWW*s^2*t^6 - 5208*ep^2*mtt*mWW*s^2*t^6 - 2697*ep^3*mtt*mWW*s^2*t^6 + 206*mWW^2*s^2*t^6 + 1200*ep*mWW^2*s^2*t^6 + 2022*ep^2*mWW^2*s^2*t^6 + 1020*ep^3*mWW^2*s^2*t^6 + 160*mtt*s^3*t^6 + 992*ep*mtt*s^3*t^6 + 1720*ep^2*mtt*s^3*t^6 + 888*ep^3*mtt*s^3*t^6 + 160*mWW*s^3*t^6 + 997*ep*mWW*s^3*t^6 + 1736*ep^2*mWW*s^3*t^6 + 899*ep^3*mWW*s^3*t^6 - 40*s^4*t^6 - 248*ep*s^4*t^6 - 430*ep^2*s^4*t^6 - 222*ep^3*s^4*t^6 + 72*mtt^3*t^7 + 420*ep*mtt^3*t^7 + 708*ep^2*mtt^3*t^7 + 360*ep^3*mtt^3*t^7 + 48*mtt^2*mWW*t^7 + 289*ep*mtt^2*mWW*t^7 + 488*ep^2*mtt^2*mWW*t^7 + 247*ep^3*mtt^2*mWW*t^7 - 144*mtt*mWW^2*t^7 - 807*ep*mtt*mWW^2*t^7 - 1324*ep^2*mtt*mWW^2*t^7 - 661*ep^3*mtt*mWW^2*t^7 + 24*mWW^3*t^7 + 98*ep*mWW^3*t^7 + 128*ep^2*mWW^3*t^7 + 54*ep^3*mWW^3*t^7 - 216*mtt^2*s*t^7 - 1260*ep*mtt^2*s*t^7 - 2124*ep^2*mtt^2*s*t^7 - 1080*ep^3*mtt^2*s*t^7 - 96*mtt*mWW*s*t^7 - 578*ep*mtt*mWW*s*t^7 - 976*ep^2*mtt*mWW*s*t^7 - 494*ep^3*mtt*mWW*s*t^7 + 144*mWW^2*s*t^7 + 807*ep*mWW^2*s*t^7 + 1324*ep^2*mWW^2*s*t^7 + 661*ep^3*mWW^2*s*t^7 + 216*mtt*s^2*t^7 + 1260*ep*mtt*s^2*t^7 + 2124*ep^2*mtt*s^2*t^7 + 1080*ep^3*mtt*s^2*t^7 + 48*mWW*s^2*t^7 + 289*ep*mWW*s^2*t^7 + 488*ep^2*mWW*s^2*t^7 + 247*ep^3*mWW*s^2*t^7 - 72*s^3*t^7 - 420*ep*s^3*t^7 - 708*ep^2*s^3*t^7 - 360*ep^3*s^3*t^7 - 56*mtt^2*t^8 - 304*ep*mtt^2*t^8 - 494*ep^2*mtt^2*t^8 - 246*ep^3*mtt^2*t^8 + 32*mtt*mWW*t^8 + 166*ep*mtt*mWW*t^8 + 266*ep^2*mtt*mWW*t^8 + 132*ep^3*mtt*mWW*t^8 + 24*mWW^2*t^8 + 138*ep*mWW^2*t^8 + 228*ep^2*mWW^2*t^8 + 114*ep^3*mWW^2*t^8 + 112*mtt*s*t^8 + 608*ep*mtt*s*t^8 + 988*ep^2*mtt*s*t^8 + 492*ep^3*mtt*s*t^8 - 32*mWW*s*t^8 - 166*ep*mWW*s*t^8 - 266*ep^2*mWW*s*t^8 - 132*ep^3*mWW*s*t^8 - 56*s^2*t^8 - 304*ep*s^2*t^8 - 494*ep^2*s^2*t^8 - 246*ep^3*s^2*t^8 + 16*mtt*t^9 + 80*ep*mtt*t^9 + 124*ep^2*mtt*t^9 + 60*ep^3*mtt*t^9 - 16*mWW*t^9 - 80*ep*mWW*t^9 - 124*ep^2*mWW*t^9 - 60*ep^3*mWW*t^9 - 16*s*t^9 - 80*ep*s*t^9 - 124*ep^2*s*t^9 - 60*ep^3*s*t^9))/(2*ep*(1 + ep)^2*mWW^2*(mtt - mWW - s)^2*s^4*(mtt - s - t)*(mtt - mWW - s - t)^3*t*(-mWW + t)^4), ((-1 + ep)*(-1 + 2*ep)*(12*ep*mtt^9*mWW^5*s^3 + 116*ep^2*mtt^9*mWW^5*s^3 + 400*ep^3*mtt^9*mWW^5*s^3 + 592*ep^4*mtt^9*mWW^5*s^3 + 320*ep^5*mtt^9*mWW^5*s^3 - 52*ep*mtt^8*mWW^6*s^3 - 524*ep^2*mtt^8*mWW^6*s^3 - 1856*ep^3*mtt^8*mWW^6*s^3 - 2800*ep^4*mtt^8*mWW^6*s^3 - 1536*ep^5*mtt^8*mWW^6*s^3 + 76*ep*mtt^7*mWW^7*s^3 + 820*ep^2*mtt^7*mWW^7*s^3 + 3024*ep^3*mtt^7*mWW^7*s^3 + 4688*ep^4*mtt^7*mWW^7*s^3 + 2624*ep^5*mtt^7*mWW^7*s^3 - 20*ep*mtt^6*mWW^8*s^3 - 300*ep^2*mtt^6*mWW^8*s^3 - 1280*ep^3*mtt^6*mWW^8*s^3 - 2160*ep^4*mtt^6*mWW^8*s^3 - 1280*ep^5*mtt^6*mWW^8*s^3 - 60*ep*mtt^5*mWW^9*s^3 - 580*ep^2*mtt^5*mWW^9*s^3 - 2000*ep^3*mtt^5*mWW^9*s^3 - 2960*ep^4*mtt^5*mWW^9*s^3 - 1600*ep^5*mtt^5*mWW^9*s^3 + 68*ep*mtt^4*mWW^10*s^3 + 764*ep^2*mtt^4*mWW^10*s^3 + 2880*ep^3*mtt^4*mWW^10*s^3 + 4528*ep^4*mtt^4*mWW^10*s^3 + 2560*ep^5*mtt^4*mWW^10*s^3 - 28*ep*mtt^3*mWW^11*s^3 - 356*ep^2*mtt^3*mWW^11*s^3 - 1424*ep^3*mtt^3*mWW^11*s^3 - 2320*ep^4*mtt^3*mWW^11*s^3 - 1344*ep^5*mtt^3*mWW^11*s^3 + 4*ep*mtt^2*mWW^12*s^3 + 60*ep^2*mtt^2*mWW^12*s^3 + 256*ep^3*mtt^2*mWW^12*s^3 + 432*ep^4*mtt^2*mWW^12*s^3 + 256*ep^5*mtt^2*mWW^12*s^3 - 66*ep*mtt^8*mWW^5*s^4 - 608*ep^2*mtt^8*mWW^5*s^4 - 2042*ep^3*mtt^8*mWW^5*s^4 - 2980*ep^4*mtt^8*mWW^5*s^4 - 1600*ep^5*mtt^8*mWW^5*s^4 + 222*ep*mtt^7*mWW^6*s^4 + 2176*ep^2*mtt^7*mWW^6*s^4 + 7630*ep^3*mtt^7*mWW^6*s^4 + 11492*ep^4*mtt^7*mWW^6*s^4 + 6320*ep^5*mtt^7*mWW^6*s^4 - 210*ep*mtt^6*mWW^7*s^4 - 2352*ep^2*mtt^6*mWW^7*s^4 - 8922*ep^3*mtt^6*mWW^7*s^4 - 14148*ep^4*mtt^6*mWW^7*s^4 - 8064*ep^5*mtt^6*mWW^7*s^4 - 66*ep*mtt^5*mWW^8*s^4 - 272*ep^2*mtt^5*mWW^8*s^4 - 98*ep^3*mtt^5*mWW^8*s^4 + 740*ep^4*mtt^5*mWW^8*s^4 + 752*ep^5*mtt^5*mWW^8*s^4 + 234*ep*mtt^4*mWW^9*s^4 + 2368*ep^2*mtt^4*mWW^9*s^4 + 8482*ep^3*mtt^4*mWW^9*s^4 + 12980*ep^4*mtt^4*mWW^9*s^4 + 7232*ep^5*mtt^4*mWW^9*s^4 - 150*ep*mtt^3*mWW^10*s^4 - 1824*ep^2*mtt^3*mWW^10*s^4 - 7206*ep^3*mtt^3*mWW^10*s^4 - 11700*ep^4*mtt^3*mWW^10*s^4 - 6768*ep^5*mtt^3*mWW^10*s^4 + 42*ep*mtt^2*mWW^11*s^4 + 592*ep^2*mtt^2*mWW^11*s^4 + 2482*ep^3*mtt^2*mWW^11*s^4 + 4148*ep^4*mtt^2*mWW^11*s^4 + 2432*ep^5*mtt^2*mWW^11*s^4 - 6*ep*mtt*mWW^12*s^4 - 80*ep^2*mtt*mWW^12*s^4 - 326*ep^3*mtt*mWW^12*s^4 - 532*ep^4*mtt*mWW^12*s^4 - 304*ep^5*mtt*mWW^12*s^4 + 150*ep*mtt^7*mWW^5*s^5 + 1300*ep^2*mtt^7*mWW^5*s^5 + 4210*ep^3*mtt^7*mWW^5*s^5 + 6020*ep^4*mtt^7*mWW^5*s^5 + 3200*ep^5*mtt^7*mWW^5*s^5 - 354*ep*mtt^6*mWW^6*s^5 - 3372*ep^2*mtt^6*mWW^6*s^5 - 11742*ep^3*mtt^6*mWW^6*s^5 - 17748*ep^4*mtt^6*mWW^6*s^5 - 9840*ep^5*mtt^6*mWW^6*s^5 + 126*ep*mtt^5*mWW^7*s^5 + 1820*ep^2*mtt^5*mWW^7*s^5 + 7842*ep^3*mtt^5*mWW^7*s^5 + 13444*ep^4*mtt^5*mWW^7*s^5 + 8064*ep^5*mtt^5*mWW^7*s^5 + 262*ep*mtt^4*mWW^8*s^5 + 2028*ep^2*mtt^4*mWW^8*s^5 + 5954*ep^3*mtt^4*mWW^8*s^5 + 7884*ep^4*mtt^4*mWW^8*s^5 + 3984*ep^5*mtt^4*mWW^8*s^5 - 254*ep*mtt^3*mWW^9*s^5 - 2804*ep^2*mtt^3*mWW^9*s^5 - 10714*ep^3*mtt^3*mWW^9*s^5 - 17236*ep^4*mtt^3*mWW^9*s^5 - 9984*ep^5*mtt^3*mWW^9*s^5 + 90*ep*mtt^2*mWW^10*s^5 + 1324*ep^2*mtt^2*mWW^10*s^5 + 5718*ep^3*mtt^2*mWW^10*s^5 + 9764*ep^4*mtt^2*mWW^10*s^5 + 5808*ep^5*mtt^2*mWW^10*s^5 - 22*ep*mtt*mWW^11*s^5 - 316*ep^2*mtt*mWW^11*s^5 - 1338*ep^3*mtt*mWW^11*s^5 - 2228*ep^4*mtt*mWW^11*s^5 - 1280*ep^5*mtt*mWW^11*s^5 + 2*ep*mWW^12*s^5 + 20*ep^2*mWW^12*s^5 + 70*ep^3*mWW^12*s^5 + 100*ep^4*mWW^12*s^5 + 48*ep^5*mWW^12*s^5 - 180*ep*mtt^6*mWW^5*s^6 - 1440*ep^2*mtt^6*mWW^5*s^6 - 4420*ep^3*mtt^6*mWW^5*s^6 - 6120*ep^4*mtt^6*mWW^5*s^6 - 3200*ep^5*mtt^6*mWW^5*s^6 + 236*ep*mtt^5*mWW^6*s^6 + 2208*ep^2*mtt^5*mWW^6*s^6 + 7788*ep^3*mtt^5*mWW^6*s^6 + 12072*ep^4*mtt^5*mWW^6*s^6 + 6880*ep^5*mtt^5*mWW^6*s^6 + 112*ep*mtt^4*mWW^7*s^6 + 368*ep^2*mtt^4*mWW^7*s^6 - 480*ep^3*mtt^4*mWW^7*s^6 - 2624*ep^4*mtt^4*mWW^7*s^6 - 2176*ep^5*mtt^4*mWW^7*s^6 - 216*ep*mtt^3*mWW^8*s^6 - 1824*ep^2*mtt^3*mWW^8*s^6 - 5976*ep^3*mtt^3*mWW^8*s^6 - 8880*ep^4*mtt^3*mWW^8*s^6 - 4992*ep^5*mtt^3*mWW^8*s^6 + 60*ep*mtt^2*mWW^9*s^6 + 992*ep^2*mtt^2*mWW^9*s^6 + 4620*ep^3*mtt^2*mWW^9*s^6 + 8344*ep^4*mtt^2*mWW^9*s^6 + 5184*ep^5*mtt^2*mWW^9*s^6 - 20*ep*mtt*mWW^10*s^6 - 384*ep^2*mtt*mWW^10*s^6 - 1812*ep^3*mtt*mWW^10*s^6 - 3192*ep^4*mtt*mWW^10*s^6 - 1888*ep^5*mtt*mWW^10*s^6 + 8*ep*mWW^11*s^6 + 80*ep^2*mWW^11*s^6 + 280*ep^3*mWW^11*s^6 + 400*ep^4*mWW^11*s^6 + 192*ep^5*mWW^11*s^6 + 120*ep*mtt^5*mWW^5*s^7 + 860*ep^2*mtt^5*mWW^5*s^7 + 2420*ep^3*mtt^5*mWW^5*s^7 + 3160*ep^4*mtt^5*mWW^5*s^7 + 1600*ep^5*mtt^5*mWW^5*s^7 - 24*ep*mtt^4*mWW^6*s^7 - 292*ep^2*mtt^4*mWW^6*s^7 - 1372*ep^3*mtt^4*mWW^6*s^7 - 2648*ep^4*mtt^4*mWW^6*s^7 - 1760*ep^5*mtt^4*mWW^6*s^7 - 132*ep*mtt^3*mWW^7*s^7 - 804*ep^2*mtt^3*mWW^7*s^7 - 1752*ep^3*mtt^3*mWW^7*s^7 - 1632*ep^4*mtt^3*mWW^7*s^7 - 576*ep^5*mtt^3*mWW^7*s^7 + 12*ep*mtt^2*mWW^8*s^7 + 172*ep^2*mtt^2*mWW^8*s^7 + 952*ep^3*mtt^2*mWW^8*s^7 + 2048*ep^4*mtt^2*mWW^8*s^7 + 1472*ep^5*mtt^2*mWW^8*s^7 + 12*ep*mtt*mWW^9*s^7 - 56*ep^2*mtt*mWW^9*s^7 - 668*ep^3*mtt*mWW^9*s^7 - 1528*ep^4*mtt*mWW^9*s^7 - 1024*ep^5*mtt*mWW^9*s^7 + 12*ep*mWW^10*s^7 + 120*ep^2*mWW^10*s^7 + 420*ep^3*mWW^10*s^7 + 600*ep^4*mWW^10*s^7 + 288*ep^5*mWW^10*s^7 - 42*ep*mtt^4*mWW^5*s^8 - 256*ep^2*mtt^4*mWW^5*s^8 - 610*ep^3*mtt^4*mWW^5*s^8 - 692*ep^4*mtt^4*mWW^5*s^8 - 320*ep^5*mtt^4*mWW^5*s^8 - 42*ep*mtt^3*mWW^6*s^8 - 288*ep^2*mtt^3*mWW^6*s^8 - 666*ep^3*mtt^3*mWW^6*s^8 - 588*ep^4*mtt^3*mWW^6*s^8 - 144*ep^5*mtt^3*mWW^6*s^8 + 18*ep*mtt^2*mWW^7*s^8 + 64*ep^2*mtt^2*mWW^7*s^8 + 42*ep^3*mtt^2*mWW^7*s^8 - 28*ep^4*mtt^2*mWW^7*s^8 + 26*ep*mtt*mWW^8*s^8 + 176*ep^2*mtt*mWW^8*s^8 + 378*ep^3*mtt*mWW^8*s^8 + 268*ep^4*mtt*mWW^8*s^8 + 16*ep^5*mtt*mWW^8*s^8 + 8*ep*mWW^9*s^8 + 80*ep^2*mWW^9*s^8 + 280*ep^3*mWW^9*s^8 + 400*ep^4*mWW^9*s^8 + 192*ep^5*mWW^9*s^8 + 6*ep*mtt^3*mWW^5*s^9 + 28*ep^2*mtt^3*mWW^5*s^9 + 42*ep^3*mtt^3*mWW^5*s^9 + 20*ep^4*mtt^3*mWW^5*s^9 + 14*ep*mtt^2*mWW^6*s^9 + 92*ep^2*mtt^2*mWW^6*s^9 + 218*ep^3*mtt^2*mWW^6*s^9 + 220*ep^4*mtt^2*mWW^6*s^9 + 80*ep^5*mtt^2*mWW^6*s^9 + 10*ep*mtt*mWW^7*s^9 + 84*ep^2*mtt*mWW^7*s^9 + 246*ep^3*mtt*mWW^7*s^9 + 300*ep^4*mtt*mWW^7*s^9 + 128*ep^5*mtt*mWW^7*s^9 + 2*ep*mWW^8*s^9 + 20*ep^2*mWW^8*s^9 + 70*ep^3*mWW^8*s^9 + 100*ep^4*mWW^8*s^9 + 48*ep^5*mWW^8*s^9 - 36*ep*mtt^11*mWW^4*s*t - 348*ep^2*mtt^11*mWW^4*s*t - 1200*ep^3*mtt^11*mWW^4*s*t - 1776*ep^4*mtt^11*mWW^4*s*t - 960*ep^5*mtt^11*mWW^4*s*t + 2*mtt^10*mWW^5*s*t + 136*ep*mtt^10*mWW^5*s*t + 1198*ep^2*mtt^10*mWW^5*s*t + 4016*ep^3*mtt^10*mWW^5*s*t + 5880*ep^4*mtt^10*mWW^5*s*t + 3168*ep^5*mtt^10*mWW^5*s*t + 4*mtt^9*mWW^6*s*t - 16*ep*mtt^9*mWW^6*s*t - 412*ep^2*mtt^9*mWW^6*s*t - 1760*ep^3*mtt^9*mWW^6*s*t - 2928*ep^4*mtt^9*mWW^6*s*t - 1728*ep^5*mtt^9*mWW^6*s*t - 18*mtt^8*mWW^7*s*t - 348*ep*mtt^8*mWW^7*s*t - 2250*ep^2*mtt^8*mWW^7*s*t - 6432*ep^3*mtt^8*mWW^7*s*t - 8424*ep^4*mtt^8*mWW^7*s*t - 4128*ep^5*mtt^8*mWW^7*s*t - 8*mtt^7*mWW^8*s*t + 92*ep*mtt^7*mWW^8*s*t + 1340*ep^2*mtt^7*mWW^8*s*t + 5008*ep^3*mtt^7*mWW^8*s*t + 7536*ep^4*mtt^7*mWW^8*s*t + 4032*ep^5*mtt^7*mWW^8*s*t + 62*mtt^6*mWW^9*s*t + 688*ep*mtt^6*mWW^9*s*t + 2938*ep^2*mtt^6*mWW^9*s*t + 6128*ep^3*mtt^6*mWW^9*s*t + 6312*ep^4*mtt^6*mWW^9*s*t + 2592*ep^5*mtt^6*mWW^9*s*t - 60*mtt^5*mWW^10*s*t - 744*ep*mtt^5*mWW^10*s*t - 3588*ep^2*mtt^5*mWW^10*s*t - 8448*ep^3*mtt^5*mWW^10*s*t - 9744*ep^4*mtt^5*mWW^10*s*t - 4416*ep^5*mtt^5*mWW^10*s*t + 18*mtt^4*mWW^11*s*t + 228*ep*mtt^4*mWW^11*s*t + 1122*ep^2*mtt^4*mWW^11*s*t + 2688*ep^3*mtt^4*mWW^11*s*t + 3144*ep^4*mtt^4*mWW^11*s*t + 1440*ep^5*mtt^4*mWW^11*s*t + 270*ep*mtt^10*mWW^4*s^2*t + 2658*ep^2*mtt^10*mWW^4*s^2*t + 9368*ep^3*mtt^10*mWW^4*s^2*t + 14184*ep^4*mtt^10*mWW^4*s^2*t + 7840*ep^5*mtt^10*mWW^4*s^2*t - 24*mtt^9*mWW^5*s^2*t - 1056*ep*mtt^9*mWW^5*s^2*t - 9006*ep^2*mtt^9*mWW^5*s^2*t - 30470*ep^3*mtt^9*mWW^5*s^2*t - 45564*ep^4*mtt^9*mWW^5*s^2*t - 25168*ep^5*mtt^9*mWW^5*s^2*t - 4*mtt^8*mWW^6*s^2*t + 380*ep*mtt^8*mWW^6*s^2*t + 4370*ep^2*mtt^8*mWW^6*s^2*t + 17170*ep^3*mtt^8*mWW^6*s^2*t + 28628*ep^4*mtt^8*mWW^6*s^2*t + 17328*ep^5*mtt^8*mWW^6*s^2*t + 156*mtt^7*mWW^7*s^2*t + 2510*ep*mtt^7*mWW^7*s^2*t + 14558*ep^2*mtt^7*mWW^7*s^2*t + 38640*ep^3*mtt^7*mWW^7*s^2*t + 47560*ep^4*mtt^7*mWW^7*s^2*t + 21856*ep^5*mtt^7*mWW^7*s^2*t - 168*mtt^6*mWW^8*s^2*t - 2866*ep*mtt^6*mWW^8*s^2*t - 17722*ep^2*mtt^6*mWW^8*s^2*t - 50476*ep^3*mtt^6*mWW^8*s^2*t - 67232*ep^4*mtt^6*mWW^8*s^2*t - 33856*ep^5*mtt^6*mWW^8*s^2*t - 32*mtt^5*mWW^9*s^2*t - 100*ep*mtt^5*mWW^9*s^2*t + 1310*ep^2*mtt^5*mWW^9*s^2*t + 7930*ep^3*mtt^5*mWW^9*s^2*t + 15252*ep^4*mtt^5*mWW^9*s^2*t + 9840*ep^5*mtt^5*mWW^9*s^2*t + 108*mtt^4*mWW^10*s^2*t + 1312*ep*mtt^4*mWW^10*s^2*t + 5974*ep^2*mtt^4*mWW^10*s^2*t + 12682*ep^3*mtt^4*mWW^10*s^2*t + 12308*ep^4*mtt^4*mWW^10*s^2*t + 4144*ep^5*mtt^4*mWW^10*s^2*t - 36*mtt^3*mWW^11*s^2*t - 458*ep*mtt^3*mWW^11*s^2*t - 2222*ep^2*mtt^3*mWW^11*s^2*t - 5124*ep^3*mtt^3*mWW^11*s^2*t - 5536*ep^4*mtt^3*mWW^11*s^2*t - 2176*ep^5*mtt^3*mWW^11*s^2*t + 8*ep*mtt^2*mWW^12*s^2*t + 80*ep^2*mtt^2*mWW^12*s^2*t + 280*ep^3*mtt^2*mWW^12*s^2*t + 400*ep^4*mtt^2*mWW^12*s^2*t + 192*ep^5*mtt^2*mWW^12*s^2*t - 909*ep*mtt^9*mWW^4*s^3*t - 9114*ep^2*mtt^9*mWW^4*s^3*t - 32735*ep^3*mtt^9*mWW^4*s^3*t - 50466*ep^4*mtt^9*mWW^4*s^3*t - 28360*ep^5*mtt^9*mWW^4*s^3*t + 102*mtt^8*mWW^5*s^3*t + 3567*ep*mtt^8*mWW^5*s^3*t + 29800*ep^2*mtt^8*mWW^5*s^3*t + 101469*ep^3*mtt^8*mWW^5*s^3*t + 153686*ep^4*mtt^8*mWW^5*s^3*t + 86088*ep^5*mtt^8*mWW^5*s^3*t - 18*mtt^7*mWW^6*s^3*t - 1451*ep*mtt^7*mWW^6*s^3*t - 15212*ep^2*mtt^7*mWW^6*s^3*t - 59105*ep^3*mtt^7*mWW^6*s^3*t - 98686*ep^4*mtt^7*mWW^6*s^3*t - 60008*ep^5*mtt^7*mWW^6*s^3*t - 494*mtt^6*mWW^7*s^3*t - 7425*ep*mtt^6*mWW^7*s^3*t - 41240*ep^2*mtt^6*mWW^7*s^3*t - 107383*ep^3*mtt^6*mWW^7*s^3*t - 131714*ep^4*mtt^6*mWW^7*s^3*t - 60824*ep^5*mtt^6*mWW^7*s^3*t + 580*mtt^5*mWW^8*s^3*t + 9085*ep*mtt^5*mWW^8*s^3*t + 54578*ep^2*mtt^5*mWW^8*s^3*t + 155819*ep^3*mtt^5*mWW^8*s^3*t + 211506*ep^4*mtt^5*mWW^8*s^3*t + 109560*ep^5*mtt^5*mWW^8*s^3*t - 94*mtt^4*mWW^9*s^3*t - 2247*ep*mtt^4*mWW^9*s^3*t - 18204*ep^2*mtt^4*mWW^9*s^3*t - 63377*ep^3*mtt^4*mWW^9*s^3*t - 99422*ep^4*mtt^4*mWW^9*s^3*t - 58024*ep^5*mtt^4*mWW^9*s^3*t - 98*mtt^3*mWW^10*s^3*t - 857*ep*mtt^3*mWW^10*s^3*t - 1404*ep^2*mtt^3*mWW^10*s^3*t + 4361*ep^3*mtt^3*mWW^10*s^3*t + 15278*ep^4*mtt^3*mWW^10*s^3*t + 12456*ep^5*mtt^3*mWW^10*s^3*t + 22*mtt^2*mWW^11*s^3*t + 249*ep*mtt^2*mWW^11*s^3*t + 892*ep^2*mtt^2*mWW^11*s^3*t + 1275*ep^3*mtt^2*mWW^11*s^3*t + 298*ep^4*mtt^2*mWW^11*s^3*t - 648*ep^5*mtt^2*mWW^11*s^3*t - 12*ep*mtt*mWW^12*s^3*t - 96*ep^2*mtt*mWW^12*s^3*t - 324*ep^3*mtt*mWW^12*s^3*t - 480*ep^4*mtt*mWW^12*s^3*t - 240*ep^5*mtt*mWW^12*s^3*t + 1782*ep*mtt^8*mWW^4*s^4*t + 18090*ep^2*mtt^8*mWW^4*s^4*t + 65808*ep^3*mtt^8*mWW^4*s^4*t + 102672*ep^4*mtt^8*mWW^4*s^4*t + 58320*ep^5*mtt^8*mWW^4*s^4*t - 220*mtt^7*mWW^5*s^4*t - 6684*ep*mtt^7*mWW^5*s^4*t - 55110*ep^2*mtt^7*mWW^5*s^4*t - 188334*ep^3*mtt^7*mWW^5*s^4*t - 287132*ep^4*mtt^7*mWW^5*s^4*t - 161904*ep^5*mtt^7*mWW^5*s^4*t + 16*mtt^6*mWW^6*s^4*t + 2054*ep*mtt^6*mWW^6*s^4*t + 24086*ep^2*mtt^6*mWW^6*s^4*t + 97092*ep^3*mtt^6*mWW^6*s^4*t + 164040*ep^4*mtt^6*mWW^6*s^4*t + 100048*ep^5*mtt^6*mWW^6*s^4*t + 772*mtt^5*mWW^7*s^4*t + 11548*ep*mtt^5*mWW^7*s^4*t + 64486*ep^2*mtt^5*mWW^7*s^4*t + 172190*ep^3*mtt^5*mWW^7*s^4*t + 220132*ep^4*mtt^5*mWW^7*s^4*t + 107328*ep^5*mtt^5*mWW^7*s^4*t - 656*mtt^4*mWW^8*s^4*t - 11328*ep*mtt^4*mWW^8*s^4*t - 74718*ep^2*mtt^4*mWW^8*s^4*t - 229782*ep^3*mtt^4*mWW^8*s^4*t - 330796*ep^4*mtt^4*mWW^8*s^4*t - 179952*ep^5*mtt^4*mWW^8*s^4*t + 28*mtt^3*mWW^9*s^4*t + 2566*ep*mtt^3*mWW^9*s^4*t + 27574*ep^2*mtt^3*mWW^9*s^4*t + 105280*ep^3*mtt^3*mWW^9*s^4*t + 170824*ep^4*mtt^3*mWW^9*s^4*t + 100960*ep^5*mtt^3*mWW^9*s^4*t + 64*mtt^2*mWW^10*s^4*t + 20*ep*mtt^2*mWW^10*s^4*t - 5402*ep^2*mtt^2*mWW^10*s^4*t - 26414*ep^3*mtt^2*mWW^10*s^4*t - 46484*ep^4*mtt^2*mWW^10*s^4*t - 28800*ep^5*mtt^2*mWW^10*s^4*t - 4*mtt*mWW^11*s^4*t + 42*ep*mtt*mWW^11*s^4*t + 1058*ep^2*mtt*mWW^11*s^4*t + 4488*ep^3*mtt*mWW^11*s^4*t + 7328*ep^4*mtt*mWW^11*s^4*t + 4368*ep^5*mtt*mWW^11*s^4*t - 64*ep^2*mWW^12*s^4*t - 328*ep^3*mWW^12*s^4*t - 584*ep^4*mWW^12*s^4*t - 368*ep^5*mWW^12*s^4*t - 2205*ep*mtt^7*mWW^4*s^5*t - 22410*ep^2*mtt^7*mWW^4*s^5*t - 81895*ep^3*mtt^7*mWW^4*s^5*t - 128490*ep^4*mtt^7*mWW^4*s^5*t - 73400*ep^5*mtt^7*mWW^4*s^5*t + 270*mtt^6*mWW^5*s^5*t + 7397*ep*mtt^6*mWW^5*s^5*t + 60516*ep^2*mtt^6*mWW^5*s^5*t + 207471*ep^3*mtt^6*mWW^5*s^5*t + 317514*ep^4*mtt^6*mWW^5*s^5*t + 179560*ep^5*mtt^6*mWW^5*s^5*t + 56*mtt^5*mWW^6*s^5*t - 773*ep*mtt^5*mWW^6*s^5*t - 17418*ep^2*mtt^5*mWW^6*s^5*t - 79687*ep^3*mtt^5*mWW^6*s^5*t - 139970*ep^4*mtt^5*mWW^6*s^5*t - 86376*ep^5*mtt^5*mWW^6*s^5*t - 638*mtt^4*mWW^7*s^5*t - 10095*ep*mtt^4*mWW^7*s^5*t - 59992*ep^2*mtt^4*mWW^7*s^5*t - 171565*ep^3*mtt^4*mWW^7*s^5*t - 235278*ep^4*mtt^4*mWW^7*s^5*t - 123128*ep^5*mtt^4*mWW^7*s^5*t + 270*mtt^3*mWW^8*s^5*t + 6867*ep*mtt^3*mWW^8*s^5*t + 56632*ep^2*mtt^3*mWW^8*s^5*t + 196361*ep^3*mtt^3*mWW^8*s^5*t + 302990*ep^4*mtt^3*mWW^8*s^5*t + 172360*ep^5*mtt^3*mWW^8*s^5*t + 56*mtt^2*mWW^9*s^5*t - 1545*ep*mtt^2*mWW^9*s^5*t - 22754*ep^2*mtt^2*mWW^9*s^5*t - 92291*ep^3*mtt^2*mWW^9*s^5*t - 151290*ep^4*mtt^2*mWW^9*s^5*t - 88936*ep^5*mtt^2*mWW^9*s^5*t - 14*mtt*mWW^10*s^5*t + 371*ep*mtt*mWW^10*s^5*t + 5876*ep^2*mtt*mWW^10*s^5*t + 23641*ep^3*mtt*mWW^10*s^5*t + 37974*ep^4*mtt*mWW^10*s^5*t + 22008*ep^5*mtt*mWW^10*s^5*t - 17*ep*mWW^11*s^5*t - 450*ep^2*mWW^11*s^5*t - 2035*ep^3*mWW^11*s^5*t - 3450*ep^4*mWW^11*s^5*t - 2088*ep^5*mWW^11*s^5*t + 1746*ep*mtt^6*mWW^4*s^6*t + 17478*ep^2*mtt^6*mWW^4*s^6*t + 63520*ep^3*mtt^6*mWW^4*s^6*t + 99576*ep^4*mtt^6*mWW^4*s^6*t + 56960*ep^5*mtt^6*mWW^4*s^6*t - 192*mtt^5*mWW^5*s^6*t - 4744*ep*mtt^5*mWW^5*s^6*t - 38842*ep^2*mtt^5*mWW^5*s^6*t - 134370*ep^3*mtt^5*mWW^5*s^6*t - 206996*ep^4*mtt^5*mWW^5*s^6*t - 117488*ep^5*mtt^5*mWW^5*s^6*t - 108*mtt^4*mWW^6*s^6*t - 838*ep*mtt^4*mWW^6*s^6*t + 3086*ep^2*mtt^4*mWW^6*s^6*t + 27180*ep^3*mtt^4*mWW^6*s^6*t + 54616*ep^4*mtt^4*mWW^6*s^6*t + 35152*ep^5*mtt^4*mWW^6*s^6*t + 260*mtt^3*mWW^7*s^6*t + 4870*ep*mtt^3*mWW^7*s^6*t + 33770*ep^2*mtt^3*mWW^7*s^6*t + 108484*ep^3*mtt^3*mWW^7*s^6*t + 161864*ep^4*mtt^3*mWW^7*s^6*t + 90352*ep^5*mtt^3*mWW^7*s^6*t - 4*mtt^2*mWW^8*s^6*t - 2334*ep*mtt^2*mWW^8*s^6*t - 27036*ep^2*mtt^2*mWW^8*s^6*t - 104942*ep^3*mtt^2*mWW^8*s^6*t - 169628*ep^4*mtt^2*mWW^8*s^6*t - 98560*ep^5*mtt^2*mWW^8*s^6*t - 20*mtt*mWW^9*s^6*t + 726*ep*mtt*mWW^9*s^6*t + 10392*ep^2*mtt*mWW^9*s^6*t + 41418*ep^3*mtt*mWW^9*s^6*t + 66548*ep^4*mtt*mWW^9*s^6*t + 38304*ep^5*mtt*mWW^9*s^6*t - 66*ep*mWW^10*s^6*t - 1152*ep^2*mWW^10*s^6*t - 4874*ep^3*mWW^10*s^6*t - 8028*ep^4*mWW^10*s^6*t - 4720*ep^5*mWW^10*s^6*t - 855*ep*mtt^5*mWW^4*s^7*t - 8238*ep^2*mtt^5*mWW^4*s^7*t - 29373*ep^3*mtt^5*mWW^4*s^7*t - 45654*ep^4*mtt^5*mWW^4*s^7*t - 26040*ep^5*mtt^5*mWW^4*s^7*t + 74*mtt^4*mWW^5*s^7*t + 1553*ep*mtt^4*mWW^5*s^7*t + 13112*ep^2*mtt^4*mWW^5*s^7*t + 47011*ep^3*mtt^4*mWW^5*s^7*t + 74138*ep^4*mtt^4*mWW^5*s^7*t + 42648*ep^5*mtt^4*mWW^5*s^7*t + 70*mtt^3*mWW^6*s^7*t + 845*ep*mtt^3*mWW^6*s^7*t + 2336*ep^2*mtt^3*mWW^6*s^7*t + 947*ep^3*mtt^3*mWW^6*s^7*t - 3342*ep^4*mtt^3*mWW^6*s^7*t - 3064*ep^5*mtt^3*mWW^6*s^7*t - 34*mtt^2*mWW^7*s^7*t - 1165*ep*mtt^2*mWW^7*s^7*t - 11128*ep^2*mtt^2*mWW^7*s^7*t - 41783*ep^3*mtt^2*mWW^7*s^7*t - 67570*ep^4*mtt^2*mWW^7*s^7*t - 39480*ep^5*mtt^2*mWW^7*s^7*t - 14*mtt*mWW^8*s^7*t + 554*ep*mtt*mWW^8*s^7*t + 7814*ep^2*mtt*mWW^8*s^7*t + 31498*ep^3*mtt*mWW^8*s^7*t + 51156*ep^4*mtt*mWW^8*s^7*t + 29520*ep^5*mtt*mWW^8*s^7*t - 100*ep*mWW^9*s^7*t - 1432*ep^2*mWW^9*s^7*t - 5804*ep^3*mWW^9*s^7*t - 9368*ep^4*mWW^9*s^7*t - 5376*ep^5*mWW^9*s^7*t + 234*ep*mtt^4*mWW^4*s^8*t + 2094*ep^2*mtt^4*mWW^4*s^8*t + 7160*ep^3*mtt^4*mWW^4*s^8*t + 10896*ep^4*mtt^4*mWW^4*s^8*t + 6160*ep^5*mtt^4*mWW^4*s^8*t - 12*mtt^3*mWW^5*s^8*t - 140*ep*mtt^3*mWW^5*s^8*t - 1554*ep^2*mtt^3*mWW^5*s^8*t - 6778*ep^3*mtt^3*mWW^5*s^8*t - 11892*ep^4*mtt^3*mWW^5*s^8*t - 7248*ep^5*mtt^3*mWW^5*s^8*t - 16*mtt^2*mWW^6*s^8*t - 180*ep*mtt^2*mWW^6*s^8*t - 710*ep^2*mtt^2*mWW^6*s^8*t - 1626*ep^3*mtt^2*mWW^6*s^8*t - 2340*ep^4*mtt^2*mWW^6*s^8*t - 1488*ep^5*mtt^2*mWW^6*s^8*t - 4*mtt*mWW^7*s^8*t + 124*ep*mtt*mWW^7*s^8*t + 2018*ep^2*mtt*mWW^7*s^8*t + 8698*ep^3*mtt*mWW^7*s^8*t + 14756*ep^4*mtt*mWW^7*s^8*t + 8752*ep^5*mtt*mWW^7*s^8*t - 70*ep*mWW^8*s^8*t - 888*ep^2*mWW^8*s^8*t - 3486*ep^3*mWW^8*s^8*t - 5532*ep^4*mWW^8*s^8*t - 3104*ep^5*mWW^8*s^8*t - 27*ep*mtt^3*mWW^4*s^9*t - 210*ep^2*mtt^3*mWW^4*s^9*t - 653*ep^3*mtt^3*mWW^4*s^9*t - 942*ep^4*mtt^3*mWW^4*s^9*t - 520*ep^5*mtt^3*mWW^4*s^9*t - 29*ep*mtt^2*mWW^5*s^9*t - 114*ep^2*mtt^2*mWW^5*s^9*t - 15*ep^3*mtt^2*mWW^5*s^9*t + 366*ep^4*mtt^2*mWW^5*s^9*t + 344*ep^5*mtt^2*mWW^5*s^9*t - 21*ep*mtt*mWW^6*s^9*t - 126*ep^2*mtt*mWW^6*s^9*t - 211*ep^3*mtt*mWW^6*s^9*t - 18*ep^4*mtt*mWW^6*s^9*t + 136*ep^5*mtt*mWW^6*s^9*t - 19*ep*mWW^7*s^9*t - 222*ep^2*mWW^7*s^9*t - 849*ep^3*mWW^7*s^9*t - 1326*ep^4*mWW^7*s^9*t - 728*ep^5*mWW^7*s^9*t - 36*ep*mtt^12*mWW^3*t^2 - 348*ep^2*mtt^12*mWW^3*t^2 - 1200*ep^3*mtt^12*mWW^3*t^2 - 1776*ep^4*mtt^12*mWW^3*t^2 - 960*ep^5*mtt^12*mWW^3*t^2 + 2*mtt^11*mWW^4*t^2 + 136*ep*mtt^11*mWW^4*t^2 + 1198*ep^2*mtt^11*mWW^4*t^2 + 4016*ep^3*mtt^11*mWW^4*t^2 + 5880*ep^4*mtt^11*mWW^4*t^2 + 3168*ep^5*mtt^11*mWW^4*t^2 + 4*mtt^10*mWW^5*t^2 - 16*ep*mtt^10*mWW^5*t^2 - 412*ep^2*mtt^10*mWW^5*t^2 - 1760*ep^3*mtt^10*mWW^5*t^2 - 2928*ep^4*mtt^10*mWW^5*t^2 - 1728*ep^5*mtt^10*mWW^5*t^2 - 18*mtt^9*mWW^6*t^2 - 348*ep*mtt^9*mWW^6*t^2 - 2250*ep^2*mtt^9*mWW^6*t^2 - 6432*ep^3*mtt^9*mWW^6*t^2 - 8424*ep^4*mtt^9*mWW^6*t^2 - 4128*ep^5*mtt^9*mWW^6*t^2 - 8*mtt^8*mWW^7*t^2 + 92*ep*mtt^8*mWW^7*t^2 + 1340*ep^2*mtt^8*mWW^7*t^2 + 5008*ep^3*mtt^8*mWW^7*t^2 + 7536*ep^4*mtt^8*mWW^7*t^2 + 4032*ep^5*mtt^8*mWW^7*t^2 + 62*mtt^7*mWW^8*t^2 + 688*ep*mtt^7*mWW^8*t^2 + 2938*ep^2*mtt^7*mWW^8*t^2 + 6128*ep^3*mtt^7*mWW^8*t^2 + 6312*ep^4*mtt^7*mWW^8*t^2 + 2592*ep^5*mtt^7*mWW^8*t^2 - 60*mtt^6*mWW^9*t^2 - 744*ep*mtt^6*mWW^9*t^2 - 3588*ep^2*mtt^6*mWW^9*t^2 - 8448*ep^3*mtt^6*mWW^9*t^2 - 9744*ep^4*mtt^6*mWW^9*t^2 - 4416*ep^5*mtt^6*mWW^9*t^2 + 18*mtt^5*mWW^10*t^2 + 228*ep*mtt^5*mWW^10*t^2 + 1122*ep^2*mtt^5*mWW^10*t^2 + 2688*ep^3*mtt^5*mWW^10*t^2 + 3144*ep^4*mtt^5*mWW^10*t^2 + 1440*ep^5*mtt^5*mWW^10*t^2 + 366*ep*mtt^11*mWW^3*s*t^2 + 3586*ep^2*mtt^11*mWW^3*s*t^2 + 12568*ep^3*mtt^11*mWW^3*s*t^2 + 18920*ep^4*mtt^11*mWW^3*s*t^2 + 10400*ep^5*mtt^11*mWW^3*s*t^2 - 30*mtt^10*mWW^4*s*t^2 - 1262*ep*mtt^10*mWW^4*s*t^2 - 10574*ep^2*mtt^10*mWW^4*s*t^2 - 35266*ep^3*mtt^10*mWW^4*s*t^2 - 52084*ep^4*mtt^10*mWW^4*s*t^2 - 28464*ep^5*mtt^10*mWW^4*s*t^2 - 32*mtt^9*mWW^5*s*t^2 - 216*ep*mtt^9*mWW^5*s*t^2 + 48*ep^2*mtt^9*mWW^5*s*t^2 + 3256*ep^3*mtt^9*mWW^5*s*t^2 + 8144*ep^4*mtt^9*mWW^5*s*t^2 + 6080*ep^5*mtt^9*mWW^5*s*t^2 + 228*mtt^8*mWW^6*s*t^2 + 3810*ep*mtt^8*mWW^6*s*t^2 + 23072*ep^2*mtt^8*mWW^6*s*t^2 + 64238*ep^3*mtt^8*mWW^6*s*t^2 + 83524*ep^4*mtt^8*mWW^6*s*t^2 + 41008*ep^5*mtt^8*mWW^6*s*t^2 - 42*mtt^7*mWW^7*s*t^2 - 1216*ep*mtt^7*mWW^7*s*t^2 - 9278*ep^2*mtt^7*mWW^7*s*t^2 - 29416*ep^3*mtt^7*mWW^7*s*t^2 - 41800*ep^4*mtt^7*mWW^7*s*t^2 - 22048*ep^5*mtt^7*mWW^7*s*t^2 - 454*mtt^6*mWW^8*s*t^2 - 5546*ep*mtt^6*mWW^8*s*t^2 - 26318*ep^2*mtt^6*mWW^8*s*t^2 - 60806*ep^3*mtt^6*mWW^8*s*t^2 - 68268*ep^4*mtt^6*mWW^8*s*t^2 - 29648*ep^5*mtt^6*mWW^8*s*t^2 + 444*mtt^5*mWW^9*s*t^2 + 5328*ep*mtt^5*mWW^9*s*t^2 + 24828*ep^2*mtt^5*mWW^9*s*t^2 + 56376*ep^3*mtt^5*mWW^9*s*t^2 + 62208*ep^4*mtt^5*mWW^9*s*t^2 + 26496*ep^5*mtt^5*mWW^9*s*t^2 - 96*mtt^4*mWW^10*s*t^2 - 1002*ep*mtt^4*mWW^10*s*t^2 - 3908*ep^2*mtt^4*mWW^10*s*t^2 - 7078*ep^3*mtt^4*mWW^10*s*t^2 - 5668*ep^4*mtt^4*mWW^10*s*t^2 - 1328*ep^5*mtt^4*mWW^10*s*t^2 - 18*mtt^3*mWW^11*s*t^2 - 262*ep*mtt^3*mWW^11*s*t^2 - 1456*ep^2*mtt^3*mWW^11*s*t^2 - 3872*ep^3*mtt^3*mWW^11*s*t^2 - 4976*ep^4*mtt^3*mWW^11*s*t^2 - 2496*ep^5*mtt^3*mWW^11*s*t^2 - 1683*ep*mtt^10*mWW^3*s^2*t^2 - 16746*ep^2*mtt^10*mWW^3*s^2*t^2 - 59661*ep^3*mtt^10*mWW^3*s^2*t^2 - 91214*ep^4*mtt^10*mWW^3*s^2*t^2 - 50840*ep^5*mtt^10*mWW^3*s^2*t^2 + 174*mtt^9*mWW^4*s^2*t^2 + 5737*ep*mtt^9*mWW^4*s^2*t^2 + 46348*ep^2*mtt^9*mWW^4*s^2*t^2 + 153723*ep^3*mtt^9*mWW^4*s^2*t^2 + 227722*ep^4*mtt^9*mWW^4*s^2*t^2 + 125176*ep^5*mtt^9*mWW^4*s^2*t^2 + 96*mtt^8*mWW^5*s^2*t^2 + 787*ep*mtt^8*mWW^5*s^2*t^2 + 1248*ep^2*mtt^8*mWW^5*s^2*t^2 - 4109*ep^3*mtt^8*mWW^5*s^2*t^2 - 14702*ep^4*mtt^8*mWW^5*s^2*t^2 - 12568*ep^5*mtt^8*mWW^5*s^2*t^2 - 1064*mtt^7*mWW^6*s^2*t^2 - 16621*ep*mtt^7*mWW^6*s^2*t^2 - 98438*ep^2*mtt^7*mWW^6*s^2*t^2 - 276755*ep^3*mtt^7*mWW^6*s^2*t^2 - 369922*ep^4*mtt^7*mWW^6*s^2*t^2 - 188504*ep^5*mtt^7*mWW^6*s^2*t^2 + 590*mtt^6*mWW^7*s^2*t^2 + 9765*ep*mtt^6*mWW^7*s^2*t^2 + 61222*ep^2*mtt^6*mWW^7*s^2*t^2 + 181729*ep^3*mtt^6*mWW^7*s^2*t^2 + 256622*ep^4*mtt^6*mWW^7*s^2*t^2 + 138904*ep^5*mtt^6*mWW^7*s^2*t^2 + 1038*mtt^5*mWW^8*s^2*t^2 + 11771*ep*mtt^5*mWW^8*s^2*t^2 + 50548*ep^2*mtt^5*mWW^8*s^2*t^2 + 102693*ep^3*mtt^5*mWW^8*s^2*t^2 + 95766*ep^4*mtt^5*mWW^8*s^2*t^2 + 29960*ep^5*mtt^5*mWW^8*s^2*t^2 - 1108*mtt^4*mWW^9*s^2*t^2 - 12895*ep*mtt^4*mWW^9*s^2*t^2 - 58140*ep^2*mtt^4*mWW^9*s^2*t^2 - 128255*ep^3*mtt^4*mWW^9*s^2*t^2 - 137290*ep^4*mtt^4*mWW^9*s^2*t^2 - 55880*ep^5*mtt^4*mWW^9*s^2*t^2 + 268*mtt^3*mWW^10*s^2*t^2 + 3101*ep*mtt^3*mWW^10*s^2*t^2 + 13930*ep^2*mtt^3*mWW^10*s^2*t^2 + 30947*ep^3*mtt^3*mWW^10*s^2*t^2 + 33906*ep^4*mtt^3*mWW^10*s^2*t^2 + 14488*ep^5*mtt^3*mWW^10*s^2*t^2 + 6*mtt^2*mWW^11*s^2*t^2 + 42*ep*mtt^2*mWW^11*s^2*t^2 + 80*ep^2*mtt^2*mWW^11*s^2*t^2 - 88*ep^3*mtt^2*mWW^11*s^2*t^2 - 520*ep^4*mtt^2*mWW^11*s^2*t^2 - 544*ep^5*mtt^2*mWW^11*s^2*t^2 - 4*ep*mtt*mWW^12*s^2*t^2 - 52*ep^2*mtt*mWW^12*s^2*t^2 - 224*ep^3*mtt*mWW^12*s^2*t^2 - 368*ep^4*mtt*mWW^12*s^2*t^2 - 192*ep^5*mtt*mWW^12*s^2*t^2 + 4494*ep*mtt^9*mWW^3*s^3*t^2 + 45374*ep^2*mtt^9*mWW^3*s^3*t^2 + 163892*ep^3*mtt^9*mWW^3*s^3*t^2 + 253552*ep^4*mtt^9*mWW^3*s^3*t^2 + 142720*ep^5*mtt^9*mWW^3*s^3*t^2 - 526*mtt^8*mWW^4*s^3*t^2 - 15162*ep*mtt^8*mWW^4*s^3*t^2 - 119434*ep^2*mtt^8*mWW^4*s^3*t^2 - 393522*ep^3*mtt^8*mWW^4*s^3*t^2 - 581900*ep^4*mtt^8*mWW^4*s^3*t^2 - 319744*ep^5*mtt^8*mWW^4*s^3*t^2 - 206*mtt^7*mWW^5*s^3*t^2 - 1963*ep*mtt^7*mWW^5*s^3*t^2 - 6920*ep^2*mtt^7*mWW^5*s^3*t^2 - 13377*ep^3*mtt^7*mWW^5*s^3*t^2 - 13070*ep^4*mtt^7*mWW^5*s^3*t^2 - 2984*ep^5*mtt^7*mWW^5*s^3*t^2 + 2358*mtt^6*mWW^6*s^3*t^2 + 38134*ep*mtt^6*mWW^6*s^3*t^2 + 236384*ep^2*mtt^6*mWW^6*s^3*t^2 + 695684*ep^3*mtt^6*mWW^6*s^3*t^2 + 969264*ep^4*mtt^6*mWW^6*s^3*t^2 + 512624*ep^5*mtt^6*mWW^6*s^3*t^2 - 1324*mtt^5*mWW^7*s^3*t^2 - 25147*ep*mtt^5*mWW^7*s^3*t^2 - 173168*ep^2*mtt^5*mWW^7*s^3*t^2 - 543063*ep^3*mtt^5*mWW^7*s^3*t^2 - 791762*ep^4*mtt^5*mWW^7*s^3*t^2 - 437272*ep^5*mtt^5*mWW^7*s^3*t^2 - 1066*mtt^4*mWW^8*s^3*t^2 - 8934*ep*mtt^4*mWW^8*s^3*t^2 - 19786*ep^2*mtt^4*mWW^8*s^3*t^2 + 7822*ep^3*mtt^4*mWW^8*s^3*t^2 + 74740*ep^4*mtt^4*mWW^8*s^3*t^2 + 68800*ep^5*mtt^4*mWW^8*s^3*t^2 + 866*mtt^3*mWW^9*s^3*t^2 + 10415*ep*mtt^3*mWW^9*s^3*t^2 + 49672*ep^2*mtt^3*mWW^9*s^3*t^2 + 119729*ep^3*mtt^3*mWW^9*s^3*t^2 + 142222*ep^4*mtt^3*mWW^9*s^3*t^2 + 64296*ep^5*mtt^3*mWW^9*s^3*t^2 - 110*mtt^2*mWW^10*s^3*t^2 - 2150*ep*mtt^2*mWW^10*s^3*t^2 - 14692*ep^2*mtt^2*mWW^10*s^3*t^2 - 45408*ep^3*mtt^2*mWW^10*s^3*t^2 - 64776*ep^4*mtt^2*mWW^10*s^3*t^2 - 34768*ep^5*mtt^2*mWW^10*s^3*t^2 + 8*mtt*mWW^11*s^3*t^2 + 313*ep*mtt*mWW^11*s^3*t^2 + 2594*ep^2*mtt*mWW^11*s^3*t^2 + 8339*ep^3*mtt*mWW^11*s^3*t^2 + 11874*ep^4*mtt*mWW^11*s^3*t^2 + 6424*ep^5*mtt*mWW^11*s^3*t^2 - 24*ep^2*mWW^12*s^3*t^2 - 96*ep^3*mWW^12*s^3*t^2 - 144*ep^4*mWW^12*s^3*t^2 - 96*ep^5*mWW^12*s^3*t^2 - 7563*ep*mtt^8*mWW^3*s^4*t^2 - 77282*ep^2*mtt^8*mWW^3*s^4*t^2 - 282005*ep^3*mtt^8*mWW^3*s^4*t^2 - 439846*ep^4*mtt^8*mWW^3*s^4*t^2 - 249160*ep^5*mtt^8*mWW^3*s^4*t^2 + 930*mtt^7*mWW^4*s^4*t^2 + 24419*ep*mtt^7*mWW^4*s^4*t^2 + 188608*ep^2*mtt^7*mWW^4*s^4*t^2 + 617053*ep^3*mtt^7*mWW^4*s^4*t^2 + 908710*ep^4*mtt^7*mWW^4*s^4*t^2 + 497768*ep^5*mtt^7*mWW^4*s^4*t^2 + 412*mtt^6*mWW^5*s^4*t^2 + 5401*ep*mtt^6*mWW^5*s^4*t^2 + 30590*ep^2*mtt^6*mWW^5*s^4*t^2 + 94539*ep^3*mtt^6*mWW^5*s^4*t^2 + 142482*ep^4*mtt^6*mWW^5*s^4*t^2 + 78200*ep^5*mtt^6*mWW^5*s^4*t^2 - 2734*mtt^5*mWW^6*s^4*t^2 - 49698*ep*mtt^5*mWW^6*s^4*t^2 - 336300*ep^2*mtt^5*mWW^6*s^4*t^2 - 1048692*ep^3*mtt^5*mWW^6*s^4*t^2 - 1517328*ep^4*mtt^5*mWW^6*s^4*t^2 - 823696*ep^5*mtt^5*mWW^6*s^4*t^2 + 1050*mtt^4*mWW^7*s^4*t^2 + 29018*ep*mtt^4*mWW^7*s^4*t^2 + 234026*ep^2*mtt^4*mWW^7*s^4*t^2 + 785846*ep^3*mtt^4*mWW^7*s^4*t^2 + 1181084*ep^4*mtt^4*mWW^7*s^4*t^2 + 661200*ep^5*mtt^4*mWW^7*s^4*t^2 + 436*mtt^3*mWW^8*s^4*t^2 - 59*ep*mtt^3*mWW^8*s^4*t^2 - 29290*ep^2*mtt^3*mWW^8*s^4*t^2 - 129977*ep^3*mtt^3*mWW^8*s^4*t^2 - 215926*ep^4*mtt^3*mWW^8*s^4*t^2 - 131112*ep^5*mtt^3*mWW^8*s^4*t^2 - 122*mtt^2*mWW^9*s^4*t^2 - 2751*ep*mtt^2*mWW^9*s^4*t^2 - 20976*ep^2*mtt^2*mWW^9*s^4*t^2 - 72977*ep^3*mtt^2*mWW^9*s^4*t^2 - 113310*ep^4*mtt^2*mWW^9*s^4*t^2 - 62952*ep^5*mtt^2*mWW^9*s^4*t^2 + 32*mtt*mWW^10*s^4*t^2 + 1374*ep*mtt*mWW^10*s^4*t^2 + 11822*ep^2*mtt*mWW^10*s^4*t^2 + 40084*ep^3*mtt*mWW^10*s^4*t^2 + 59576*ep^4*mtt*mWW^10*s^4*t^2 + 32624*ep^5*mtt*mWW^10*s^4*t^2 - 4*mWW^11*s^4*t^2 - 141*ep*mWW^11*s^4*t^2 - 1198*ep^2*mWW^11*s^4*t^2 - 3871*ep^3*mWW^11*s^4*t^2 - 5442*ep^4*mWW^11*s^4*t^2 - 2872*ep^5*mWW^11*s^4*t^2 + 8226*ep*mtt^7*mWW^3*s^5*t^2 + 84738*ep^2*mtt^7*mWW^3*s^5*t^2 + 311220*ep^3*mtt^7*mWW^3*s^5*t^2 + 487816*ep^4*mtt^7*mWW^3*s^5*t^2 + 277360*ep^5*mtt^7*mWW^3*s^5*t^2 - 1002*mtt^6*mWW^4*s^5*t^2 - 24238*ep*mtt^6*mWW^4*s^5*t^2 - 184214*ep^2*mtt^6*mWW^4*s^5*t^2 - 599062*ep^3*mtt^6*mWW^4*s^5*t^2 - 878604*ep^4*mtt^6*mWW^4*s^5*t^2 - 479568*ep^5*mtt^6*mWW^4*s^5*t^2 - 612*mtt^5*mWW^5*s^5*t^2 - 9402*ep*mtt^5*mWW^5*s^5*t^2 - 58956*ep^2*mtt^5*mWW^5*s^5*t^2 - 186914*ep^3*mtt^5*mWW^5*s^5*t^2 - 281444*ep^4*mtt^5*mWW^5*s^5*t^2 - 156288*ep^5*mtt^5*mWW^5*s^5*t^2 + 1640*mtt^4*mWW^6*s^5*t^2 + 37233*ep*mtt^4*mWW^6*s^5*t^2 + 283776*ep^2*mtt^4*mWW^6*s^5*t^2 + 940921*ep^3*mtt^4*mWW^6*s^5*t^2 + 1407150*ep^4*mtt^4*mWW^6*s^5*t^2 + 778792*ep^5*mtt^4*mWW^6*s^5*t^2 - 248*mtt^3*mWW^7*s^5*t^2 - 17640*ep*mtt^3*mWW^7*s^5*t^2 - 169600*ep^2*mtt^3*mWW^7*s^5*t^2 - 602384*ep^3*mtt^3*mWW^7*s^5*t^2 - 923576*ep^4*mtt^3*mWW^7*s^5*t^2 - 520560*ep^5*mtt^3*mWW^7*s^5*t^2 + 74*mtt^2*mWW^8*s^5*t^2 + 3484*ep*mtt^2*mWW^8*s^5*t^2 + 29980*ep^2*mtt^2*mWW^8*s^5*t^2 + 92858*ep^3*mtt^2*mWW^8*s^5*t^2 + 126380*ep^4*mtt^2*mWW^8*s^5*t^2 + 67280*ep^5*mtt^2*mWW^8*s^5*t^2 - 28*mtt*mWW^9*s^5*t^2 + 916*ep*mtt*mWW^9*s^5*t^2 + 11306*ep^2*mtt*mWW^9*s^5*t^2 + 45306*ep^3*mtt*mWW^9*s^5*t^2 + 74204*ep^4*mtt*mWW^9*s^5*t^2 + 42464*ep^5*mtt*mWW^9*s^5*t^2 - 16*mWW^10*s^5*t^2 - 499*ep*mWW^10*s^5*t^2 - 3942*ep^2*mWW^10*s^5*t^2 - 12697*ep^3*mWW^10*s^5*t^2 - 18070*ep^4*mWW^10*s^5*t^2 - 9480*ep^5*mWW^10*s^5*t^2 - 5721*ep*mtt^6*mWW^3*s^6*t^2 - 59086*ep^2*mtt^6*mWW^3*s^6*t^2 - 217543*ep^3*mtt^6*mWW^3*s^6*t^2 - 341690*ep^4*mtt^6*mWW^3*s^6*t^2 - 194600*ep^5*mtt^6*mWW^3*s^6*t^2 + 650*mtt^5*mWW^4*s^6*t^2 + 14455*ep*mtt^5*mWW^4*s^6*t^2 + 108788*ep^2*mtt^5*mWW^4*s^6*t^2 + 353405*ep^3*mtt^5*mWW^4*s^6*t^2 + 517830*ep^4*mtt^5*mWW^4*s^6*t^2 + 282184*ep^5*mtt^5*mWW^4*s^6*t^2 + 544*mtt^4*mWW^5*s^6*t^2 + 8609*ep*mtt^4*mWW^5*s^6*t^2 + 54452*ep^2*mtt^4*mWW^5*s^6*t^2 + 170533*ep^3*mtt^4*mWW^5*s^6*t^2 + 253086*ep^4*mtt^4*mWW^5*s^6*t^2 + 139704*ep^5*mtt^4*mWW^5*s^6*t^2 - 420*mtt^3*mWW^6*s^6*t^2 - 15684*ep*mtt^3*mWW^6*s^6*t^2 - 140434*ep^2*mtt^3*mWW^6*s^6*t^2 - 497250*ep^3*mtt^3*mWW^6*s^6*t^2 - 766924*ep^4*mtt^3*mWW^6*s^6*t^2 - 431456*ep^5*mtt^3*mWW^6*s^6*t^2 + 6641*ep*mtt^2*mWW^7*s^6*t^2 + 69948*ep^2*mtt^2*mWW^7*s^6*t^2 + 252061*ep^3*mtt^2*mWW^7*s^6*t^2 + 385470*ep^4*mtt^2*mWW^7*s^6*t^2 + 215976*ep^5*mtt^2*mWW^7*s^6*t^2 - 86*mtt*mWW^8*s^6*t^2 - 1207*ep*mtt*mWW^8*s^6*t^2 - 6674*ep^2*mtt*mWW^8*s^6*t^2 - 14191*ep^3*mtt*mWW^8*s^6*t^2 - 12370*ep^4*mtt*mWW^8*s^6*t^2 - 4488*ep^5*mtt*mWW^8*s^6*t^2 - 16*mWW^9*s^6*t^2 - 565*ep*mWW^9*s^6*t^2 - 4434*ep^2*mWW^9*s^6*t^2 - 14567*ep^3*mWW^9*s^6*t^2 - 21194*ep^4*mWW^9*s^6*t^2 - 11160*ep^5*mWW^9*s^6*t^2 + 2418*ep*mtt^5*mWW^3*s^7*t^2 + 24826*ep^2*mtt^5*mWW^3*s^7*t^2 + 91156*ep^3*mtt^5*mWW^3*s^7*t^2 + 143024*ep^4*mtt^5*mWW^3*s^7*t^2 + 81440*ep^5*mtt^5*mWW^3*s^7*t^2 - 234*mtt^4*mWW^4*s^7*t^2 - 4734*ep*mtt^4*mWW^4*s^7*t^2 - 36014*ep^2*mtt^4*mWW^4*s^7*t^2 - 118854*ep^3*mtt^4*mWW^4*s^7*t^2 - 175956*ep^4*mtt^4*mWW^4*s^7*t^2 - 96416*ep^5*mtt^4*mWW^4*s^7*t^2 - 254*mtt^3*mWW^5*s^7*t^2 - 3883*ep*mtt^3*mWW^5*s^7*t^2 - 24440*ep^2*mtt^3*mWW^5*s^7*t^2 - 76369*ep^3*mtt^3*mWW^5*s^7*t^2 - 113246*ep^4*mtt^3*mWW^5*s^7*t^2 - 62728*ep^5*mtt^3*mWW^5*s^7*t^2 - 2*mtt^2*mWW^6*s^7*t^2 + 3675*ep*mtt^2*mWW^6*s^7*t^2 + 40444*ep^2*mtt^2*mWW^6*s^7*t^2 + 152293*ep^3*mtt^2*mWW^6*s^7*t^2 + 240590*ep^4*mtt^2*mWW^6*s^7*t^2 + 136824*ep^5*mtt^2*mWW^6*s^7*t^2 - 18*mtt*mWW^7*s^7*t^2 - 1567*ep*mtt*mWW^7*s^7*t^2 - 15258*ep^2*mtt*mWW^7*s^7*t^2 - 52787*ep^3*mtt*mWW^7*s^7*t^2 - 78306*ep^4*mtt*mWW^7*s^7*t^2 - 42936*ep^5*mtt*mWW^7*s^7*t^2 - 4*mWW^8*s^7*t^2 - 197*ep*mWW^8*s^7*t^2 - 1398*ep^2*mWW^8*s^7*t^2 - 4527*ep^3*mWW^8*s^7*t^2 - 6634*ep^4*mWW^8*s^7*t^2 - 3384*ep^5*mWW^8*s^7*t^2 - 549*ep*mtt^4*mWW^3*s^8*t^2 - 5514*ep^2*mtt^4*mWW^3*s^8*t^2 - 20007*ep^3*mtt^4*mWW^3*s^8*t^2 - 31202*ep^4*mtt^4*mWW^3*s^8*t^2 - 17720*ep^5*mtt^4*mWW^3*s^8*t^2 + 36*mtt^3*mWW^4*s^8*t^2 + 645*ep*mtt^3*mWW^4*s^8*t^2 + 5458*ep^2*mtt^3*mWW^4*s^8*t^2 + 19531*ep^3*mtt^3*mWW^4*s^8*t^2 + 30386*ep^4*mtt^3*mWW^4*s^8*t^2 + 17144*ep^5*mtt^3*mWW^4*s^8*t^2 + 48*mtt^2*mWW^5*s^8*t^2 + 683*ep*mtt^2*mWW^5*s^8*t^2 + 4506*ep^2*mtt^2*mWW^5*s^8*t^2 + 14917*ep^3*mtt^2*mWW^5*s^8*t^2 + 23134*ep^4*mtt^2*mWW^5*s^8*t^2 + 13288*ep^5*mtt^2*mWW^5*s^8*t^2 + 12*mtt*mWW^6*s^8*t^2 - 545*ep*mtt*mWW^6*s^8*t^2 - 6754*ep^2*mtt*mWW^6*s^8*t^2 - 25895*ep^3*mtt*mWW^6*s^8*t^2 - 40874*ep^4*mtt*mWW^6*s^8*t^2 - 23096*ep^5*mtt*mWW^6*s^8*t^2 + 54*ep*mWW^7*s^8*t^2 + 768*ep^2*mWW^7*s^8*t^2 + 3006*ep^3*mWW^7*s^8*t^2 + 4732*ep^4*mWW^7*s^8*t^2 + 2704*ep^5*mWW^7*s^8*t^2 + 48*ep*mtt^3*mWW^3*s^9*t^2 + 452*ep^2*mtt^3*mWW^3*s^9*t^2 + 1580*ep^3*mtt^3*mWW^3*s^9*t^2 + 2416*ep^4*mtt^3*mWW^3*s^9*t^2 + 1360*ep^5*mtt^3*mWW^3*s^9*t^2 + 4*ep*mtt^2*mWW^4*s^9*t^2 - 164*ep^2*mtt^2*mWW^4*s^9*t^2 - 1024*ep^3*mtt^2*mWW^4*s^9*t^2 - 1984*ep^4*mtt^2*mWW^4*s^9*t^2 - 1248*ep^5*mtt^2*mWW^4*s^9*t^2 - 116*ep^2*mtt*mWW^5*s^9*t^2 - 716*ep^3*mtt*mWW^5*s^9*t^2 - 1456*ep^4*mtt*mWW^5*s^9*t^2 - 976*ep^5*mtt*mWW^5*s^9*t^2 + 44*ep*mWW^6*s^9*t^2 + 500*ep^2*mWW^6*s^9*t^2 + 1888*ep^3*mWW^6*s^9*t^2 + 2944*ep^4*mWW^6*s^9*t^2 + 1632*ep^5*mWW^6*s^9*t^2 + 72*ep*mtt^12*mWW^2*t^3 + 696*ep^2*mtt^12*mWW^2*t^3 + 2400*ep^3*mtt^12*mWW^2*t^3 + 3552*ep^4*mtt^12*mWW^2*t^3 + 1920*ep^5*mtt^12*mWW^2*t^3 - 4*mtt^11*mWW^3*t^3 - 86*ep*mtt^11*mWW^3*t^3 - 546*ep^2*mtt^11*mWW^3*t^3 - 1436*ep^3*mtt^11*mWW^3*t^3 - 1664*ep^4*mtt^11*mWW^3*t^3 - 704*ep^5*mtt^11*mWW^3*t^3 - 26*mtt^10*mWW^4*t^3 - 672*ep*mtt^10*mWW^4*t^3 - 5112*ep^2*mtt^10*mWW^4*t^3 - 16666*ep^3*mtt^10*mWW^4*t^3 - 24604*ep^4*mtt^10*mWW^4*t^3 - 13520*ep^5*mtt^10*mWW^4*t^3 + 50*mtt^9*mWW^5*t^3 + 948*ep*mtt^9*mWW^5*t^3 + 6376*ep^2*mtt^9*mWW^5*t^3 + 19646*ep^3*mtt^9*mWW^5*t^3 + 28308*ep^4*mtt^9*mWW^5*t^3 + 15472*ep^5*mtt^9*mWW^5*t^3 + 136*mtt^8*mWW^6*t^3 + 2030*ep*mtt^8*mWW^6*t^3 + 11454*ep^2*mtt^8*mWW^6*t^3 + 30500*ep^3*mtt^8*mWW^6*t^3 + 38432*ep^4*mtt^8*mWW^6*t^3 + 18368*ep^5*mtt^8*mWW^6*t^3 - 352*mtt^7*mWW^7*t^3 - 4782*ep*mtt^7*mWW^7*t^3 - 25266*ep^2*mtt^7*mWW^7*t^3 - 64736*ep^3*mtt^7*mWW^7*t^3 - 80216*ep^4*mtt^7*mWW^7*t^3 - 38368*ep^5*mtt^7*mWW^7*t^3 + 214*mtt^6*mWW^8*t^3 + 2556*ep*mtt^6*mWW^8*t^3 + 11972*ep^2*mtt^6*mWW^8*t^3 + 27694*ep^3*mtt^6*mWW^8*t^3 + 31524*ep^4*mtt^6*mWW^8*t^3 + 14000*ep^5*mtt^6*mWW^8*t^3 + 18*mtt^5*mWW^9*t^3 + 432*ep*mtt^5*mWW^9*t^3 + 3084*ep^2*mtt^5*mWW^9*t^3 + 9438*ep^3*mtt^5*mWW^9*t^3 + 13188*ep^4*mtt^5*mWW^9*t^3 + 6960*ep^5*mtt^5*mWW^9*t^3 - 36*mtt^4*mWW^10*t^3 - 498*ep*mtt^4*mWW^10*t^3 - 2658*ep^2*mtt^4*mWW^10*t^3 - 6840*ep^3*mtt^4*mWW^10*t^3 - 8520*ep^4*mtt^4*mWW^10*t^3 - 4128*ep^5*mtt^4*mWW^10*t^3 - 666*ep*mtt^11*mWW^2*s*t^3 - 6522*ep^2*mtt^11*mWW^2*s*t^3 - 22820*ep^3*mtt^11*mWW^2*s*t^3 - 34232*ep^4*mtt^11*mWW^2*s*t^3 - 18720*ep^5*mtt^11*mWW^2*s*t^3 + 54*mtt^10*mWW^3*s*t^3 + 894*ep*mtt^10*mWW^3*s*t^3 + 5042*ep^2*mtt^10*mWW^3*s*t^3 + 12310*ep^3*mtt^10*mWW^3*s*t^3 + 13212*ep^4*mtt^10*mWW^3*s*t^3 + 5008*ep^5*mtt^10*mWW^3*s*t^3 + 194*mtt^9*mWW^4*s*t^3 + 5277*ep*mtt^9*mWW^4*s*t^3 + 41194*ep^2*mtt^9*mWW^4*s*t^3 + 137105*ep^3*mtt^9*mWW^4*s*t^3 + 206182*ep^4*mtt^9*mWW^4*s*t^3 + 115208*ep^5*mtt^9*mWW^4*s*t^3 - 458*mtt^8*mWW^5*s*t^3 - 8207*ep*mtt^8*mWW^5*s*t^3 - 53854*ep^2*mtt^8*mWW^5*s*t^3 - 164551*ep^3*mtt^8*mWW^5*s*t^3 - 237098*ep^4*mtt^8*mWW^5*s*t^3 - 130232*ep^5*mtt^8*mWW^5*s*t^3 - 774*mtt^7*mWW^6*s*t^3 - 10829*ep*mtt^7*mWW^6*s*t^3 - 58310*ep^2*mtt^7*mWW^6*s*t^3 - 150097*ep^3*mtt^7*mWW^6*s*t^3 - 183398*ep^4*mtt^7*mWW^6*s*t^3 - 84232*ep^5*mtt^7*mWW^6*s*t^3 + 1824*mtt^6*mWW^7*s*t^3 + 23549*ep*mtt^6*mWW^7*s*t^3 + 119428*ep^2*mtt^6*mWW^7*s*t^3 + 297281*ep^3*mtt^6*mWW^7*s*t^3 + 360846*ep^4*mtt^6*mWW^7*s*t^3 + 169512*ep^5*mtt^6*mWW^7*s*t^3 - 258*mtt^5*mWW^8*s*t^3 - 2489*ep*mtt^5*mWW^8*s*t^3 - 9342*ep^2*mtt^5*mWW^8*s*t^3 - 18449*ep^3*mtt^5*mWW^8*s*t^3 - 19862*ep^4*mtt^5*mWW^8*s*t^3 - 9160*ep^5*mtt^5*mWW^8*s*t^3 - 1178*mtt^4*mWW^9*s*t^3 - 14705*ep*mtt^4*mWW^9*s*t^3 - 71026*ep^2*mtt^4*mWW^9*s*t^3 - 166013*ep^3*mtt^4*mWW^9*s*t^3 - 187630*ep^4*mtt^4*mWW^9*s*t^3 - 81768*ep^5*mtt^4*mWW^9*s*t^3 + 662*mtt^3*mWW^10*s*t^3 + 7971*ep*mtt^3*mWW^10*s*t^3 + 37044*ep^2*mtt^3*mWW^10*s*t^3 + 83205*ep^3*mtt^3*mWW^10*s*t^3 + 90158*ep^4*mtt^3*mWW^10*s*t^3 + 37480*ep^5*mtt^3*mWW^10*s*t^3 - 66*mtt^2*mWW^11*s*t^3 - 795*ep*mtt^2*mWW^11*s*t^3 - 3654*ep^2*mtt^2*mWW^11*s*t^3 - 7971*ep^3*mtt^2*mWW^11*s*t^3 - 8178*ep^4*mtt^2*mWW^11*s*t^3 - 3096*ep^5*mtt^2*mWW^11*s*t^3 + 2811*ep*mtt^10*mWW^2*s^2*t^3 + 27908*ep^2*mtt^10*mWW^2*s^2*t^3 + 98975*ep^3*mtt^10*mWW^2*s^2*t^3 + 150154*ep^4*mtt^10*mWW^2*s^2*t^3 + 82840*ep^5*mtt^10*mWW^2*s^2*t^3 - 276*mtt^9*mWW^3*s^2*t^3 - 4072*ep*mtt^9*mWW^3*s^2*t^3 - 21316*ep^2*mtt^9*mWW^3*s^2*t^3 - 48768*ep^3*mtt^9*mWW^3*s^2*t^3 - 48080*ep^4*mtt^9*mWW^3*s^2*t^3 - 15680*ep^5*mtt^9*mWW^3*s^2*t^3 - 660*mtt^8*mWW^4*s^2*t^3 - 20067*ep*mtt^8*mWW^4*s^2*t^3 - 163404*ep^2*mtt^8*mWW^4*s^2*t^3 - 556691*ep^3*mtt^8*mWW^4*s^2*t^3 - 848586*ep^4*mtt^8*mWW^4*s^2*t^3 - 477832*ep^5*mtt^8*mWW^4*s^2*t^3 + 1668*mtt^7*mWW^5*s^2*t^3 + 33622*ep*mtt^7*mWW^5*s^2*t^3 + 234414*ep^2*mtt^7*mWW^5*s^2*t^3 + 735496*ep^3*mtt^7*mWW^5*s^2*t^3 + 1066680*ep^4*mtt^7*mWW^5*s^2*t^3 + 583408*ep^5*mtt^7*mWW^5*s^2*t^3 + 1852*mtt^6*mWW^6*s^2*t^3 + 21487*ep*mtt^6*mWW^6*s^2*t^3 + 97106*ep^2*mtt^6*mWW^6*s^2*t^3 + 218405*ep^3*mtt^6*mWW^6*s^2*t^3 + 239526*ep^4*mtt^6*mWW^6*s^2*t^3 + 96744*ep^5*mtt^6*mWW^6*s^2*t^3 - 4184*mtt^5*mWW^7*s^2*t^3 - 54704*ep*mtt^5*mWW^7*s^2*t^3 - 283940*ep^2*mtt^5*mWW^7*s^2*t^3 - 731628*ep^3*mtt^5*mWW^7*s^2*t^3 - 923456*ep^4*mtt^5*mWW^7*s^2*t^3 - 451168*ep^5*mtt^5*mWW^7*s^2*t^3 + 204*mtt^4*mWW^8*s^2*t^3 + 4925*ep*mtt^4*mWW^8*s^2*t^3 + 39952*ep^2*mtt^4*mWW^8*s^2*t^3 + 142641*ep^3*mtt^4*mWW^8*s^2*t^3 + 229646*ep^4*mtt^4*mWW^8*s^2*t^3 + 137176*ep^5*mtt^4*mWW^8*s^2*t^3 + 2412*mtt^3*mWW^9*s^2*t^3 + 28332*ep*mtt^3*mWW^9*s^2*t^3 + 126638*ep^2*mtt^3*mWW^9*s^2*t^3 + 269830*ep^3*mtt^3*mWW^9*s^2*t^3 + 271468*ep^4*mtt^3*mWW^9*s^2*t^3 + 100256*ep^5*mtt^3*mWW^9*s^2*t^3 - 1140*mtt^2*mWW^10*s^2*t^3 - 14048*ep*mtt^2*mWW^10*s^2*t^3 - 66230*ep^2*mtt^2*mWW^10*s^2*t^3 - 149922*ep^3*mtt^2*mWW^10*s^2*t^3 - 162436*ep^4*mtt^2*mWW^10*s^2*t^3 - 66832*ep^5*mtt^2*mWW^10*s^2*t^3 + 124*mtt*mWW^11*s^2*t^3 + 1718*ep*mtt*mWW^11*s^2*t^3 + 8900*ep^2*mtt*mWW^11*s^2*t^3 + 21718*ep^3*mtt*mWW^11*s^2*t^3 + 25116*ep^4*mtt*mWW^11*s^2*t^3 + 11088*ep^5*mtt*mWW^11*s^2*t^3 - 4*ep*mWW^12*s^2*t^3 - 28*ep^2*mWW^12*s^2*t^3 - 56*ep^3*mWW^12*s^2*t^3 - 32*ep^4*mWW^12*s^2*t^3 - 6945*ep*mtt^9*mWW^2*s^3*t^3 - 69820*ep^2*mtt^9*mWW^2*s^3*t^3 - 250357*ep^3*mtt^9*mWW^2*s^3*t^3 - 383030*ep^4*mtt^9*mWW^2*s^3*t^3 - 212600*ep^5*mtt^9*mWW^2*s^3*t^3 + 746*mtt^8*mWW^3*s^3*t^3 + 10255*ep*mtt^8*mWW^3*s^3*t^3 + 50404*ep^2*mtt^8*mWW^3*s^3*t^3 + 107349*ep^3*mtt^8*mWW^3*s^3*t^3 + 94694*ep^4*mtt^8*mWW^3*s^3*t^3 + 23944*ep^5*mtt^8*mWW^3*s^3*t^3 + 1366*mtt^7*mWW^4*s^3*t^3 + 45490*ep*mtt^7*mWW^4*s^3*t^3 + 382580*ep^2*mtt^7*mWW^4*s^3*t^3 + 1322388*ep^3*mtt^7*mWW^4*s^3*t^3 + 2025808*ep^4*mtt^7*mWW^4*s^3*t^3 + 1140240*ep^5*mtt^7*mWW^4*s^3*t^3 - 2846*mtt^6*mWW^5*s^3*t^3 - 69246*ep*mtt^6*mWW^5*s^3*t^3 - 522120*ep^2*mtt^6*mWW^5*s^3*t^3 - 1692044*ep^3*mtt^6*mWW^5*s^3*t^3 - 2479200*ep^4*mtt^6*mWW^5*s^3*t^3 - 1354848*ep^5*mtt^6*mWW^5*s^3*t^3 - 2580*mtt^5*mWW^6*s^3*t^3 - 25540*ep*mtt^5*mWW^6*s^3*t^3 - 97386*ep^2*mtt^5*mWW^6*s^3*t^3 - 196122*ep^3*mtt^5*mWW^6*s^3*t^3 - 205380*ep^4*mtt^5*mWW^6*s^3*t^3 - 77840*ep^5*mtt^5*mWW^6*s^3*t^3 + 4330*mtt^4*mWW^7*s^3*t^3 + 67102*ep*mtt^4*mWW^7*s^3*t^3 + 408772*ep^2*mtt^4*mWW^7*s^3*t^3 + 1199332*ep^3*mtt^4*mWW^7*s^3*t^3 + 1668096*ep^4*mtt^4*mWW^7*s^3*t^3 + 877248*ep^5*mtt^4*mWW^7*s^3*t^3 + 112*mtt^3*mWW^8*s^3*t^3 - 9984*ep*mtt^3*mWW^8*s^3*t^3 - 115722*ep^2*mtt^3*mWW^8*s^3*t^3 - 446610*ep^3*mtt^3*mWW^8*s^3*t^3 - 722300*ep^4*mtt^3*mWW^8*s^3*t^3 - 423424*ep^5*mtt^3*mWW^8*s^3*t^3 - 1672*mtt^2*mWW^9*s^3*t^3 - 18310*ep*mtt^2*mWW^9*s^3*t^3 - 72518*ep^2*mtt^2*mWW^9*s^3*t^3 - 129500*ep^3*mtt^2*mWW^9*s^3*t^3 - 96296*ep^4*mtt^2*mWW^9*s^3*t^3 - 14912*ep^5*mtt^2*mWW^9*s^3*t^3 + 582*mtt*mWW^10*s^3*t^3 + 7847*ep*mtt*mWW^10*s^3*t^3 + 39844*ep^2*mtt*mWW^10*s^3*t^3 + 96433*ep^3*mtt*mWW^10*s^3*t^3 + 111038*ep^4*mtt*mWW^10*s^3*t^3 + 48408*ep^5*mtt*mWW^10*s^3*t^3 - 38*mWW^11*s^3*t^3 - 669*ep*mWW^11*s^3*t^3 - 4034*ep^2*mWW^11*s^3*t^3 - 10869*ep^3*mWW^11*s^3*t^3 - 13430*ep^4*mWW^11*s^3*t^3 - 6216*ep^5*mWW^11*s^3*t^3 + 10857*ep*mtt^8*mWW^2*s^4*t^3 + 110300*ep^2*mtt^8*mWW^2*s^4*t^3 + 398829*ep^3*mtt^8*mWW^2*s^4*t^3 + 613814*ep^4*mtt^8*mWW^2*s^4*t^3 + 342040*ep^5*mtt^8*mWW^2*s^4*t^3 - 1200*mtt^7*mWW^3*s^4*t^3 - 15542*ep*mtt^7*mWW^3*s^4*t^3 - 71684*ep^2*mtt^7*mWW^3*s^4*t^3 - 140314*ep^3*mtt^7*mWW^3*s^4*t^3 - 105900*ep^4*mtt^7*mWW^3*s^4*t^3 - 14864*ep^5*mtt^7*mWW^3*s^4*t^3 - 1882*mtt^6*mWW^4*s^4*t^3 - 64228*ep*mtt^6*mWW^4*s^4*t^3 - 547914*ep^2*mtt^6*mWW^4*s^4*t^3 - 1903616*ep^3*mtt^6*mWW^4*s^4*t^3 - 2913240*ep^4*mtt^6*mWW^4*s^4*t^3 - 1631968*ep^5*mtt^6*mWW^4*s^4*t^3 + 2174*mtt^5*mWW^5*s^4*t^3 + 74556*ep*mtt^5*mWW^5*s^4*t^3 + 623238*ep^2*mtt^5*mWW^5*s^4*t^3 + 2102120*ep^3*mtt^5*mWW^5*s^4*t^3 + 3128240*ep^4*mtt^5*mWW^5*s^4*t^3 + 1717280*ep^5*mtt^5*mWW^5*s^4*t^3 + 2144*mtt^4*mWW^6*s^4*t^3 + 22583*ep*mtt^4*mWW^6*s^4*t^3 + 103544*ep^2*mtt^4*mWW^6*s^4*t^3 + 277791*ep^3*mtt^4*mWW^6*s^4*t^3 + 387050*ep^4*mtt^4*mWW^6*s^4*t^3 + 198904*ep^5*mtt^4*mWW^6*s^4*t^3 - 1572*mtt^3*mWW^7*s^4*t^3 - 43528*ep*mtt^3*mWW^7*s^4*t^3 - 356160*ep^2*mtt^3*mWW^7*s^4*t^3 - 1222900*ep^3*mtt^3*mWW^7*s^4*t^3 - 1856200*ep^4*mtt^3*mWW^7*s^4*t^3 - 1029440*ep^5*mtt^3*mWW^7*s^4*t^3 - 110*mtt^2*mWW^8*s^4*t^3 + 11394*ep*mtt^2*mWW^8*s^4*t^3 + 130014*ep^2*mtt^2*mWW^8*s^4*t^3 + 491674*ep^3*mtt^2*mWW^8*s^4*t^3 + 777780*ep^4*mtt^2*mWW^8*s^4*t^3 + 445968*ep^5*mtt^2*mWW^8*s^4*t^3 + 398*mtt*mWW^9*s^4*t^3 + 4174*ep*mtt*mWW^9*s^4*t^3 + 13766*ep^2*mtt*mWW^9*s^4*t^3 + 16626*ep^3*mtt*mWW^9*s^4*t^3 - 116*ep^4*mtt*mWW^9*s^4*t^3 - 10736*ep^5*mtt*mWW^9*s^4*t^3 - 144*mWW^10*s^4*t^3 - 2186*ep*mWW^10*s^4*t^3 - 12016*ep^2*mWW^10*s^4*t^3 - 30962*ep^3*mWW^10*s^4*t^3 - 37572*ep^4*mWW^10*s^4*t^3 - 17184*ep^5*mWW^10*s^4*t^3 - 10947*ep*mtt^7*mWW^2*s^5*t^3 - 112136*ep^2*mtt^7*mWW^2*s^5*t^3 - 407915*ep^3*mtt^7*mWW^2*s^5*t^3 - 630322*ep^4*mtt^7*mWW^2*s^5*t^3 - 352120*ep^5*mtt^7*mWW^2*s^5*t^3 + 1194*mtt^6*mWW^3*s^5*t^3 + 14595*ep*mtt^6*mWW^3*s^5*t^3 + 63308*ep^2*mtt^6*mWW^3*s^5*t^3 + 113513*ep^3*mtt^6*mWW^3*s^5*t^3 + 70422*ep^4*mtt^6*mWW^3*s^5*t^3 - 1416*ep^5*mtt^6*mWW^3*s^5*t^3 + 1734*mtt^5*mWW^4*s^5*t^3 + 56408*ep*mtt^5*mWW^4*s^5*t^3 + 480160*ep^2*mtt^5*mWW^4*s^5*t^3 + 1666150*ep^3*mtt^5*mWW^4*s^5*t^3 + 2539524*ep^4*mtt^5*mWW^4*s^5*t^3 + 1413424*ep^5*mtt^5*mWW^4*s^5*t^3 - 294*mtt^4*mWW^5*s^5*t^3 - 41474*ep*mtt^4*mWW^5*s^5*t^3 - 410152*ep^2*mtt^4*mWW^5*s^5*t^3 - 1463544*ep^3*mtt^4*mWW^5*s^5*t^3 - 2229280*ep^4*mtt^4*mWW^5*s^5*t^3 - 1236336*ep^5*mtt^4*mWW^5*s^5*t^3 - 760*mtt^3*mWW^6*s^5*t^3 - 12350*ep*mtt^3*mWW^6*s^5*t^3 - 90316*ep^2*mtt^3*mWW^6*s^5*t^3 - 325186*ep^3*mtt^3*mWW^6*s^5*t^3 - 522292*ep^4*mtt^3*mWW^6*s^5*t^3 - 295344*ep^5*mtt^3*mWW^6*s^5*t^3 - 214*mtt^2*mWW^7*s^5*t^3 + 16080*ep*mtt^2*mWW^7*s^5*t^3 + 189448*ep^2*mtt^2*mWW^7*s^5*t^3 + 731842*ep^3*mtt^2*mWW^7*s^5*t^3 + 1167524*ep^4*mtt^2*mWW^7*s^5*t^3 + 663424*ep^5*mtt^2*mWW^7*s^5*t^3 - 110*mtt*mWW^8*s^5*t^3 - 6659*ep*mtt*mWW^8*s^5*t^3 - 63804*ep^2*mtt*mWW^8*s^5*t^3 - 226453*ep^3*mtt*mWW^8*s^5*t^3 - 344102*ep^4*mtt*mWW^8*s^5*t^3 - 191080*ep^5*mtt*mWW^8*s^5*t^3 - 110*mWW^9*s^5*t^3 - 1381*ep*mWW^9*s^5*t^3 - 5852*ep^2*mWW^9*s^5*t^3 - 11799*ep^3*mWW^9*s^5*t^3 - 11410*ep^4*mWW^9*s^5*t^3 - 3880*ep^5*mWW^9*s^5*t^3 + 6981*ep*mtt^6*mWW^2*s^6*t^3 + 71932*ep^2*mtt^6*mWW^2*s^6*t^3 + 262705*ep^3*mtt^6*mWW^2*s^6*t^3 + 406982*ep^4*mtt^6*mWW^2*s^6*t^3 + 227720*ep^5*mtt^6*mWW^2*s^6*t^3 - 724*mtt^5*mWW^3*s^6*t^3 - 8380*ep*mtt^5*mWW^3*s^6*t^3 - 34900*ep^2*mtt^5*mWW^3*s^6*t^3 - 59748*ep^3*mtt^5*mWW^3*s^6*t^3 - 33864*ep^4*mtt^5*mWW^3*s^6*t^3 + 2912*ep^5*mtt^5*mWW^3*s^6*t^3 - 1016*mtt^4*mWW^4*s^6*t^3 - 29763*ep*mtt^4*mWW^4*s^6*t^3 - 249832*ep^2*mtt^4*mWW^4*s^6*t^3 - 863507*ep^3*mtt^4*mWW^4*s^6*t^3 - 1310506*ep^4*mtt^4*mWW^4*s^6*t^3 - 724904*ep^5*mtt^4*mWW^4*s^6*t^3 - 504*mtt^3*mWW^5*s^6*t^3 + 11082*ep*mtt^3*mWW^5*s^6*t^3 + 149250*ep^2*mtt^3*mWW^5*s^6*t^3 + 574652*ep^3*mtt^3*mWW^5*s^6*t^3 + 901784*ep^4*mtt^3*mWW^5*s^6*t^3 + 507216*ep^5*mtt^3*mWW^5*s^6*t^3 - 160*mtt^2*mWW^6*s^6*t^3 + 2595*ep*mtt^2*mWW^6*s^6*t^3 + 44878*ep^2*mtt^2*mWW^6*s^6*t^3 + 200401*ep^3*mtt^2*mWW^6*s^6*t^3 + 344374*ep^4*mtt^2*mWW^6*s^6*t^3 + 201432*ep^5*mtt^2*mWW^6*s^6*t^3 + 156*mtt*mWW^7*s^6*t^3 - 4698*ep*mtt*mWW^7*s^6*t^3 - 61814*ep^2*mtt*mWW^7*s^6*t^3 - 243404*ep^3*mtt*mWW^7*s^6*t^3 - 388552*ep^4*mtt*mWW^7*s^6*t^3 - 219472*ep^5*mtt*mWW^7*s^6*t^3 + 8*mWW^8*s^6*t^3 + 871*ep*mWW^8*s^6*t^3 + 9190*ep^2*mWW^8*s^6*t^3 + 33413*ep^3*mWW^8*s^6*t^3 + 50598*ep^4*mWW^8*s^6*t^3 + 27624*ep^5*mWW^8*s^6*t^3 - 2631*ep*mtt^5*mWW^2*s^7*t^3 - 27188*ep^2*mtt^5*mWW^2*s^7*t^3 - 99475*ep^3*mtt^5*mWW^2*s^7*t^3 - 154314*ep^4*mtt^5*mWW^2*s^7*t^3 - 86440*ep^5*mtt^5*mWW^2*s^7*t^3 + 246*mtt^4*mWW^3*s^7*t^3 + 2741*ep*mtt^4*mWW^3*s^7*t^3 + 11748*ep^2*mtt^4*mWW^3*s^7*t^3 + 22215*ep^3*mtt^4*mWW^3*s^7*t^3 + 17298*ep^4*mtt^4*mWW^3*s^7*t^3 + 3640*ep^5*mtt^4*mWW^3*s^7*t^3 + 338*mtt^3*mWW^4*s^7*t^3 + 8614*ep*mtt^3*mWW^4*s^7*t^3 + 71060*ep^2*mtt^3*mWW^4*s^7*t^3 + 245508*ep^3*mtt^3*mWW^4*s^7*t^3 + 372608*ep^4*mtt^3*mWW^4*s^7*t^3 + 205616*ep^5*mtt^3*mWW^4*s^7*t^3 + 222*mtt^2*mWW^5*s^7*t^3 - 1630*ep*mtt^2*mWW^5*s^7*t^3 - 31208*ep^2*mtt^2*mWW^5*s^7*t^3 - 126328*ep^3*mtt^2*mWW^5*s^7*t^3 - 201264*ep^4*mtt^2*mWW^5*s^7*t^3 - 113856*ep^5*mtt^2*mWW^5*s^7*t^3 + 142*mtt*mWW^6*s^7*t^3 - 239*ep*mtt*mWW^6*s^7*t^3 - 13736*ep^2*mtt*mWW^6*s^7*t^3 - 65993*ep^3*mtt*mWW^6*s^7*t^3 - 114294*ep^4*mtt*mWW^6*s^7*t^3 - 66792*ep^5*mtt*mWW^6*s^7*t^3 + 12*mWW^7*s^7*t^3 + 1017*ep*mWW^7*s^7*t^3 + 10060*ep^2*mWW^7*s^7*t^3 + 36361*ep^3*mWW^7*s^7*t^3 + 55390*ep^4*mWW^7*s^7*t^3 + 30184*ep^5*mWW^7*s^7*t^3 + 495*ep*mtt^4*mWW^2*s^8*t^3 + 5100*ep^2*mtt^4*mWW^2*s^8*t^3 + 18627*ep^3*mtt^4*mWW^2*s^8*t^3 + 28890*ep^4*mtt^4*mWW^2*s^8*t^3 + 16200*ep^5*mtt^4*mWW^2*s^8*t^3 - 36*mtt^3*mWW^3*s^8*t^3 - 416*ep*mtt^3*mWW^3*s^8*t^3 - 2242*ep^2*mtt^3*mWW^3*s^8*t^3 - 5942*ep^3*mtt^3*mWW^3*s^8*t^3 - 7516*ep^4*mtt^3*mWW^3*s^8*t^3 - 3664*ep^5*mtt^3*mWW^3*s^8*t^3 - 48*mtt^2*mWW^4*s^8*t^3 - 1070*ep*mtt^2*mWW^4*s^8*t^3 - 8890*ep^2*mtt^2*mWW^4*s^8*t^3 - 31352*ep^3*mtt^2*mWW^4*s^8*t^3 - 48360*ep^4*mtt^2*mWW^4*s^8*t^3 - 26976*ep^5*mtt^2*mWW^4*s^8*t^3 - 12*mtt*mWW^5*s^8*t^3 + 376*ep*mtt*mWW^5*s^8*t^3 + 4354*ep^2*mtt*mWW^5*s^8*t^3 + 15662*ep^3*mtt*mWW^5*s^8*t^3 + 23548*ep^4*mtt*mWW^5*s^8*t^3 + 12848*ep^5*mtt*mWW^5*s^8*t^3 + 263*ep*mWW^6*s^8*t^3 + 2766*ep^2*mWW^6*s^8*t^3 + 10301*ep^3*mWW^6*s^8*t^3 + 15982*ep^4*mWW^6*s^8*t^3 + 8760*ep^5*mWW^6*s^8*t^3 - 27*ep*mtt^3*mWW^2*s^9*t^3 - 270*ep^2*mtt^3*mWW^2*s^9*t^3 - 969*ep^3*mtt^3*mWW^2*s^9*t^3 - 1494*ep^4*mtt^3*mWW^2*s^9*t^3 - 840*ep^5*mtt^3*mWW^2*s^9*t^3 + 11*ep*mtt^2*mWW^3*s^9*t^3 + 186*ep^2*mtt^2*mWW^3*s^9*t^3 + 821*ep^3*mtt^2*mWW^3*s^9*t^3 + 1398*ep^4*mtt^2*mWW^3*s^9*t^3 + 824*ep^5*mtt^2*mWW^3*s^9*t^3 + 11*ep*mtt*mWW^4*s^9*t^3 + 158*ep^2*mtt*mWW^4*s^9*t^3 + 681*ep^3*mtt*mWW^4*s^9*t^3 + 1174*ep^4*mtt*mWW^4*s^9*t^3 + 712*ep^5*mtt*mWW^4*s^9*t^3 - 27*ep*mWW^5*s^9*t^3 - 298*ep^2*mWW^5*s^9*t^3 - 1109*ep^3*mWW^5*s^9*t^3 - 1718*ep^4*mWW^5*s^9*t^3 - 952*ep^5*mWW^5*s^9*t^3 + 12*ep*mtt^12*mWW*t^4 + 116*ep^2*mtt^12*mWW*t^4 + 400*ep^3*mtt^12*mWW*t^4 + 592*ep^4*mtt^12*mWW*t^4 + 320*ep^5*mtt^12*mWW*t^4 + 2*mtt^11*mWW^2*t^4 - 550*ep*mtt^11*mWW^2*t^4 - 5488*ep^2*mtt^11*mWW^2*t^4 - 19268*ep^3*mtt^11*mWW^2*t^4 - 28936*ep^4*mtt^11*mWW^2*t^4 - 15840*ep^5*mtt^11*mWW^2*t^4 + 40*mtt^10*mWW^3*t^4 + 1743*ep*mtt^10*mWW^3*t^4 + 14330*ep^2*mtt^10*mWW^3*t^4 + 46337*ep^3*mtt^10*mWW^3*t^4 + 66102*ep^4*mtt^10*mWW^3*t^4 + 34888*ep^5*mtt^10*mWW^3*t^4 + 30*mtt^9*mWW^4*t^4 + 177*ep*mtt^9*mWW^4*t^4 + 786*ep^2*mtt^9*mWW^4*t^4 + 4321*ep^3*mtt^9*mWW^4*t^4 + 10278*ep^4*mtt^9*mWW^4*t^4 + 7688*ep^5*mtt^9*mWW^4*t^4 - 396*mtt^8*mWW^5*t^4 - 5777*ep*mtt^8*mWW^5*t^4 - 33202*ep^2*mtt^8*mWW^5*t^4 - 93311*ep^3*mtt^8*mWW^5*t^4 - 127034*ep^4*mtt^8*mWW^5*t^4 - 66680*ep^5*mtt^8*mWW^5*t^4 + 78*mtt^7*mWW^6*t^4 + 887*ep*mtt^7*mWW^6*t^4 + 3978*ep^2*mtt^7*mWW^6*t^4 + 9175*ep^3*mtt^7*mWW^6*t^4 + 11418*ep^4*mtt^7*mWW^6*t^4 + 6264*ep^5*mtt^7*mWW^6*t^4 + 1248*mtt^6*mWW^7*t^4 + 15813*ep*mtt^6*mWW^7*t^4 + 78454*ep^2*mtt^6*mWW^7*t^4 + 190819*ep^3*mtt^6*mWW^7*t^4 + 226754*ep^4*mtt^6*mWW^7*t^4 + 104792*ep^5*mtt^6*mWW^7*t^4 - 1598*mtt^5*mWW^8*t^4 - 19281*ep*mtt^5*mWW^8*t^4 - 90442*ep^2*mtt^5*mWW^8*t^4 - 207185*ep^3*mtt^5*mWW^8*t^4 - 231846*ep^4*mtt^5*mWW^8*t^4 - 101128*ep^5*mtt^5*mWW^8*t^4 + 644*mtt^4*mWW^9*t^4 + 7489*ep*mtt^4*mWW^9*t^4 + 33454*ep^2*mtt^4*mWW^9*t^4 + 72027*ep^3*mtt^4*mWW^9*t^4 + 74706*ep^4*mtt^4*mWW^9*t^4 + 29720*ep^5*mtt^4*mWW^9*t^4 - 48*mtt^3*mWW^10*t^4 - 513*ep*mtt^3*mWW^10*t^4 - 1986*ep^2*mtt^3*mWW^10*t^4 - 3315*ep^3*mtt^3*mWW^10*t^4 - 2034*ep^4*mtt^3*mWW^10*t^4 - 24*ep^5*mtt^3*mWW^10*t^4 + 36*ep*mtt^11*mWW*s*t^4 + 408*ep^2*mtt^11*mWW*s*t^4 + 1612*ep^3*mtt^11*mWW*s*t^4 + 2584*ep^4*mtt^11*mWW*s*t^4 + 1440*ep^5*mtt^11*mWW*s*t^4 - 26*mtt^10*mWW^2*s*t^4 + 3760*ep*mtt^10*mWW^2*s*t^4 + 38582*ep^2*mtt^10*mWW^2*s*t^4 + 137540*ep^3*mtt^10*mWW^2*s*t^4 + 209048*ep^4*mtt^10*mWW^2*s*t^4 + 115616*ep^5*mtt^10*mWW^2*s*t^4 - 308*mtt^9*mWW^3*s*t^4 - 12496*ep*mtt^9*mWW^3*s*t^4 - 102204*ep^2*mtt^9*mWW^3*s*t^4 - 331504*ep^3*mtt^9*mWW^3*s*t^4 - 474296*ep^4*mtt^9*mWW^3*s*t^4 - 250592*ep^5*mtt^9*mWW^3*s*t^4 - 74*mtt^8*mWW^4*s*t^4 + 378*ep*mtt^8*mWW^4*s*t^4 + 2470*ep^2*mtt^8*mWW^4*s*t^4 - 10578*ep^3*mtt^8*mWW^4*s*t^4 - 50140*ep^4*mtt^8*mWW^4*s*t^4 - 45776*ep^5*mtt^8*mWW^4*s*t^4 + 2298*mtt^7*mWW^5*s*t^4 + 34591*ep*mtt^7*mWW^5*s*t^4 + 203624*ep^2*mtt^7*mWW^5*s*t^4 + 582265*ep^3*mtt^7*mWW^5*s*t^4 + 803158*ep^4*mtt^7*mWW^5*s*t^4 + 426184*ep^5*mtt^7*mWW^5*s*t^4 - 668*mtt^6*mWW^6*s*t^4 - 10660*ep*mtt^6*mWW^6*s*t^4 - 63882*ep^2*mtt^6*mWW^6*s*t^4 - 181378*ep^3*mtt^6*mWW^6*s*t^4 - 247900*ep^4*mtt^6*mWW^6*s*t^4 - 133072*ep^5*mtt^6*mWW^6*s*t^4 - 5238*mtt^5*mWW^7*s*t^4 - 63997*ep*mtt^5*mWW^7*s*t^4 - 305670*ep^2*mtt^5*mWW^7*s*t^4 - 716417*ep^3*mtt^5*mWW^7*s*t^4 - 820942*ep^4*mtt^5*mWW^7*s*t^4 - 364456*ep^5*mtt^5*mWW^7*s*t^4 + 5190*mtt^4*mWW^8*s*t^4 + 62118*ep*mtt^4*mWW^8*s*t^4 + 288298*ep^2*mtt^4*mWW^8*s*t^4 + 651478*ep^3*mtt^4*mWW^8*s*t^4 + 716436*ep^4*mtt^4*mWW^8*s*t^4 + 305520*ep^5*mtt^4*mWW^8*s*t^4 - 562*mtt^3*mWW^9*s*t^4 - 6299*ep*mtt^3*mWW^9*s*t^4 - 26740*ep^2*mtt^3*mWW^9*s*t^4 - 53649*ep^3*mtt^3*mWW^9*s*t^4 - 50406*ep^4*mtt^3*mWW^9*s*t^4 - 17544*ep^5*mtt^3*mWW^9*s*t^4 - 726*mtt^2*mWW^10*s*t^4 - 8892*ep*mtt^2*mWW^10*s*t^4 - 42044*ep^2*mtt^2*mWW^10*s*t^4 - 96070*ep^3*mtt^2*mWW^10*s*t^4 - 106100*ep^4*mtt^2*mWW^10*s*t^4 - 45168*ep^5*mtt^2*mWW^10*s*t^4 + 114*mtt*mWW^11*s*t^4 + 1461*ep*mtt*mWW^11*s*t^4 + 7158*ep^2*mtt*mWW^11*s*t^4 + 16701*ep^3*mtt*mWW^11*s*t^4 + 18558*ep^4*mtt*mWW^11*s*t^4 + 7848*ep^5*mtt*mWW^11*s*t^4 - 642*ep*mtt^10*mWW*s^2*t^4 - 6680*ep^2*mtt^10*mWW*s^2*t^4 - 24602*ep^3*mtt^10*mWW*s^2*t^4 - 37900*ep^4*mtt^10*mWW*s^2*t^4 - 20800*ep^5*mtt^10*mWW*s^2*t^4 + 126*mtt^9*mWW^2*s^2*t^4 - 11761*ep*mtt^9*mWW^2*s^2*t^4 - 125026*ep^2*mtt^9*mWW^2*s^2*t^4 - 453997*ep^3*mtt^9*mWW^2*s^2*t^4 - 698958*ep^4*mtt^9*mWW^2*s^2*t^4 - 390248*ep^5*mtt^9*mWW^2*s^2*t^4 + 1048*mtt^8*mWW^3*s^2*t^4 + 41833*ep*mtt^8*mWW^3*s^2*t^4 + 344654*ep^2*mtt^8*mWW^3*s^2*t^4 + 1127087*ep^3*mtt^8*mWW^3*s^2*t^4 + 1620346*ep^4*mtt^8*mWW^3*s^2*t^4 + 857032*ep^5*mtt^8*mWW^3*s^2*t^4 + 12*mtt^7*mWW^4*s^2*t^4 - 3544*ep*mtt^7*mWW^4*s^2*t^4 - 18208*ep^2*mtt^7*mWW^4*s^2*t^4 + 10204*ep^3*mtt^7*mWW^4*s^2*t^4 + 134680*ep^4*mtt^7*mWW^4*s^2*t^4 + 136368*ep^5*mtt^7*mWW^4*s^2*t^4 - 5576*mtt^6*mWW^5*s^2*t^4 - 96526*ep*mtt^6*mWW^5*s^2*t^4 - 624056*ep^2*mtt^6*mWW^5*s^2*t^4 - 1886454*ep^3*mtt^6*mWW^5*s^2*t^4 - 2676132*ep^4*mtt^6*mWW^5*s^2*t^4 - 1435776*ep^5*mtt^6*mWW^5*s^2*t^4 + 2254*mtt^5*mWW^6*s^2*t^4 + 50344*ep*mtt^5*mWW^6*s^2*t^4 + 361230*ep^2*mtt^5*mWW^6*s^2*t^4 + 1127476*ep^3*mtt^5*mWW^6*s^2*t^4 + 1601384*ep^4*mtt^5*mWW^6*s^2*t^4 + 856192*ep^5*mtt^5*mWW^6*s^2*t^4 + 7892*mtt^4*mWW^7*s^2*t^4 + 90702*ep*mtt^4*mWW^7*s^2*t^4 + 402784*ep^2*mtt^4*mWW^7*s^2*t^4 + 877346*ep^3*mtt^4*mWW^7*s^2*t^4 + 934284*ep^4*mtt^4*mWW^7*s^2*t^4 + 380320*ep^5*mtt^4*mWW^7*s^2*t^4 - 6662*mtt^3*mWW^8*s^2*t^4 - 82854*ep*mtt^3*mWW^8*s^2*t^4 - 400778*ep^2*mtt^3*mWW^8*s^2*t^4 - 945774*ep^3*mtt^3*mWW^8*s^2*t^4 - 1084316*ep^4*mtt^3*mWW^8*s^2*t^4 - 481056*ep^5*mtt^3*mWW^8*s^2*t^4 + 98*mtt^2*mWW^9*s^2*t^4 + 2800*ep*mtt^2*mWW^9*s^2*t^4 + 22114*ep^2*mtt^2*mWW^9*s^2*t^4 + 72708*ep^3*mtt^2*mWW^9*s^2*t^4 + 106112*ep^4*mtt^2*mWW^9*s^2*t^4 + 57952*ep^5*mtt^2*mWW^9*s^2*t^4 + 902*mtt*mWW^10*s^2*t^4 + 10947*ep*mtt*mWW^10*s^2*t^4 + 50694*ep^2*mtt*mWW^10*s^2*t^4 + 112407*ep^3*mtt*mWW^10*s^2*t^4 + 119410*ep^4*mtt*mWW^10*s^2*t^4 + 48312*ep^5*mtt*mWW^10*s^2*t^4 - 94*mWW^11*s^2*t^4 - 1299*ep*mWW^11*s^2*t^4 - 6728*ep^2*mWW^11*s^2*t^4 - 16401*ep^3*mWW^11*s^2*t^4 - 18910*ep^4*mWW^11*s^2*t^4 - 8296*ep^5*mWW^11*s^2*t^4 + 2424*ep*mtt^9*mWW*s^3*t^4 + 25016*ep^2*mtt^9*mWW*s^3*t^4 + 91360*ep^3*mtt^9*mWW*s^3*t^4 + 139984*ep^4*mtt^9*mWW*s^3*t^4 + 76640*ep^5*mtt^9*mWW*s^3*t^4 - 322*mtt^8*mWW^2*s^3*t^4 + 21892*ep*mtt^8*mWW^2*s^3*t^4 + 241906*ep^2*mtt^8*mWW^2*s^3*t^4 + 894852*ep^3*mtt^8*mWW^2*s^3*t^4 + 1393328*ep^4*mtt^8*mWW^2*s^3*t^4 + 783376*ep^5*mtt^8*mWW^2*s^3*t^4 - 2042*mtt^7*mWW^3*s^3*t^4 - 81905*ep*mtt^7*mWW^3*s^3*t^4 - 682072*ep^2*mtt^7*mWW^3*s^3*t^4 - 2249387*ep^3*mtt^7*mWW^3*s^3*t^4 - 3248154*ep^4*mtt^7*mWW^3*s^3*t^4 - 1719320*ep^5*mtt^7*mWW^3*s^3*t^4 - 266*mtt^6*mWW^4*s^3*t^4 + 1324*ep*mtt^6*mWW^4*s^3*t^4 - 2764*ep^2*mtt^6*mWW^4*s^3*t^4 - 125586*ep^3*mtt^6*mWW^4*s^3*t^4 - 383948*ep^4*mtt^6*mWW^4*s^3*t^4 - 311808*ep^5*mtt^6*mWW^4*s^3*t^4 + 6788*mtt^5*mWW^5*s^3*t^4 + 149605*ep*mtt^5*mWW^5*s^3*t^4 + 1094918*ep^2*mtt^5*mWW^5*s^3*t^4 + 3521311*ep^3*mtt^5*mWW^5*s^3*t^4 + 5134130*ep^4*mtt^5*mWW^5*s^3*t^4 + 2778040*ep^5*mtt^5*mWW^5*s^3*t^4 - 2818*mtt^4*mWW^6*s^3*t^4 - 88876*ep*mtt^4*mWW^6*s^3*t^4 - 715900*ep^2*mtt^4*mWW^6*s^3*t^4 - 2348386*ep^3*mtt^4*mWW^6*s^3*t^4 - 3406468*ep^4*mtt^4*mWW^6*s^3*t^4 - 1829824*ep^5*mtt^4*mWW^6*s^3*t^4 - 4750*mtt^3*mWW^7*s^3*t^4 - 51325*ep*mtt^3*mWW^7*s^3*t^4 - 212656*ep^2*mtt^3*mWW^7*s^3*t^4 - 439867*ep^3*mtt^3*mWW^7*s^3*t^4 - 448746*ep^4*mtt^3*mWW^7*s^3*t^4 - 168600*ep^5*mtt^3*mWW^7*s^3*t^4 + 3642*mtt^2*mWW^8*s^3*t^4 + 52404*ep*mtt^2*mWW^8*s^3*t^4 + 293068*ep^2*mtt^2*mWW^8*s^3*t^4 + 787762*ep^3*mtt^2*mWW^8*s^3*t^4 + 1007004*ep^4*mtt^2*mWW^8*s^3*t^4 + 489984*ep^5*mtt^2*mWW^8*s^3*t^4 + 44*mtt*mWW^9*s^3*t^4 - 2099*ep*mtt*mWW^9*s^3*t^4 - 25374*ep^2*mtt*mWW^9*s^3*t^4 - 95725*ep^3*mtt*mWW^9*s^3*t^4 - 147446*ep^4*mtt*mWW^9*s^3*t^4 - 81672*ep^5*mtt*mWW^9*s^3*t^4 - 340*mWW^10*s^3*t^4 - 4084*ep*mWW^10*s^3*t^4 - 18446*ep^2*mWW^10*s^3*t^4 - 39918*ep^3*mWW^10*s^3*t^4 - 41732*ep^4*mWW^10*s^3*t^4 - 16816*ep^5*mWW^10*s^3*t^4 - 4590*ep*mtt^8*mWW*s^4*t^4 - 47280*ep^2*mtt^8*mWW*s^4*t^4 - 172190*ep^3*mtt^8*mWW*s^4*t^4 - 263300*ep^4*mtt^8*mWW*s^4*t^4 - 144000*ep^5*mtt^8*mWW*s^4*t^4 + 490*mtt^7*mWW^2*s^4*t^4 - 26115*ep*mtt^7*mWW^2*s^4*t^4 - 299910*ep^2*mtt^7*mWW^2*s^4*t^4 - 1127655*ep^3*mtt^7*mWW^2*s^4*t^4 - 1770570*ep^4*mtt^7*mWW^2*s^4*t^4 - 999320*ep^5*mtt^7*mWW^2*s^4*t^4 + 2464*mtt^6*mWW^3*s^4*t^4 + 99046*ep*mtt^6*mWW^3*s^4*t^4 + 832544*ep^2*mtt^6*mWW^3*s^4*t^4 + 2764934*ep^3*mtt^6*mWW^3*s^4*t^4 + 4007212*ep^4*mtt^6*mWW^3*s^4*t^4 + 2122624*ep^5*mtt^6*mWW^3*s^4*t^4 + 1306*mtt^5*mWW^4*s^4*t^4 + 14191*ep*mtt^5*mWW^4*s^4*t^4 + 97204*ep^2*mtt^5*mWW^4*s^4*t^4 + 398405*ep^3*mtt^5*mWW^4*s^4*t^4 + 745678*ep^4*mtt^5*mWW^4*s^4*t^4 + 486888*ep^5*mtt^5*mWW^4*s^4*t^4 - 3828*mtt^4*mWW^5*s^4*t^4 - 131707*ep*mtt^4*mWW^5*s^4*t^4 - 1114444*ep^2*mtt^4*mWW^5*s^4*t^4 - 3806715*ep^3*mtt^4*mWW^5*s^4*t^4 - 5690434*ep^4*mtt^4*mWW^5*s^4*t^4 - 3103672*ep^5*mtt^4*mWW^5*s^4*t^4 + 1606*mtt^3*mWW^6*s^4*t^4 + 76871*ep*mtt^3*mWW^6*s^4*t^4 + 674474*ep^2*mtt^3*mWW^6*s^4*t^4 + 2280767*ep^3*mtt^3*mWW^6*s^4*t^4 + 3346554*ep^4*mtt^3*mWW^6*s^4*t^4 + 1801976*ep^5*mtt^3*mWW^6*s^4*t^4 + 288*mtt^2*mWW^7*s^4*t^4 + 3540*ep*mtt^2*mWW^7*s^4*t^4 + 23360*ep^2*mtt^2*mWW^7*s^4*t^4 + 92444*ep^3*mtt^2*mWW^7*s^4*t^4 + 158328*ep^4*mtt^2*mWW^7*s^4*t^4 + 87648*ep^5*mtt^2*mWW^7*s^4*t^4 - 1050*mtt*mWW^8*s^4*t^4 - 19475*ep*mtt*mWW^8*s^4*t^4 - 130696*ep^2*mtt*mWW^8*s^4*t^4 - 396861*ep^3*mtt*mWW^8*s^4*t^4 - 549022*ep^4*mtt*mWW^8*s^4*t^4 - 281736*ep^5*mtt*mWW^8*s^4*t^4 - 28*mWW^9*s^4*t^4 + 687*ep*mWW^9*s^4*t^4 + 9356*ep^2*mWW^9*s^4*t^4 + 35607*ep^3*mWW^9*s^4*t^4 + 53698*ep^4*mWW^9*s^4*t^4 + 28568*ep^5*mWW^9*s^4*t^4 + 5028*ep*mtt^7*mWW*s^5*t^4 + 51784*ep^2*mtt^7*mWW*s^5*t^4 + 188380*ep^3*mtt^7*mWW*s^5*t^4 + 287768*ep^4*mtt^7*mWW*s^5*t^4 + 157280*ep^5*mtt^7*mWW*s^5*t^4 - 462*mtt^6*mWW^2*s^5*t^4 + 19960*ep*mtt^6*mWW^2*s^5*t^4 + 238058*ep^2*mtt^6*mWW^2*s^5*t^4 + 907148*ep^3*mtt^6*mWW^2*s^5*t^4 + 1431896*ep^4*mtt^6*mWW^2*s^5*t^4 + 808960*ep^5*mtt^6*mWW^2*s^5*t^4 - 1856*mtt^5*mWW^3*s^5*t^4 - 73982*ep*mtt^5*mWW^3*s^5*t^4 - 626996*ep^2*mtt^5*mWW^3*s^5*t^4 - 2096258*ep^3*mtt^5*mWW^3*s^5*t^4 - 3049860*ep^4*mtt^5*mWW^3*s^5*t^4 - 1617744*ep^5*mtt^5*mWW^3*s^5*t^4 - 1966*mtt^4*mWW^4*s^5*t^4 - 24823*ep*mtt^4*mWW^4*s^5*t^4 - 150962*ep^2*mtt^4*mWW^4*s^5*t^4 - 493359*ep^3*mtt^4*mWW^4*s^5*t^4 - 771594*ep^4*mtt^4*mWW^4*s^5*t^4 - 443672*ep^5*mtt^4*mWW^4*s^5*t^4 + 308*mtt^3*mWW^5*s^5*t^4 + 64735*ep*mtt^3*mWW^5*s^5*t^4 + 657534*ep^2*mtt^3*mWW^5*s^5*t^4 + 2387609*ep^3*mtt^3*mWW^5*s^5*t^4 + 3656382*ep^4*mtt^3*mWW^5*s^5*t^4 + 2011352*ep^5*mtt^3*mWW^5*s^5*t^4 - 758*mtt^2*mWW^6*s^5*t^4 - 38555*ep*mtt^2*mWW^6*s^5*t^4 - 340300*ep^2*mtt^2*mWW^6*s^5*t^4 - 1147237*ep^3*mtt^2*mWW^6*s^5*t^4 - 1672718*ep^4*mtt^2*mWW^6*s^5*t^4 - 893384*ep^5*mtt^2*mWW^6*s^5*t^4 + 460*mtt*mWW^7*s^5*t^4 + 3287*ep*mtt*mWW^7*s^5*t^4 - 282*ep^2*mtt*mWW^7*s^5*t^4 - 49407*ep^3*mtt*mWW^7*s^5*t^4 - 115258*ep^4*mtt*mWW^7*s^5*t^4 - 74504*ep^5*mtt*mWW^7*s^5*t^4 + 306*mWW^8*s^5*t^4 + 5342*ep*mWW^8*s^5*t^4 + 34556*ep^2*mWW^8*s^5*t^4 + 102228*ep^3*mWW^8*s^5*t^4 + 138280*ep^4*mWW^8*s^5*t^4 + 69376*ep^5*mWW^8*s^5*t^4 - 3246*ep*mtt^6*mWW*s^6*t^4 - 33448*ep^2*mtt^6*mWW*s^6*t^4 - 121622*ep^3*mtt^6*mWW*s^6*t^4 - 185684*ep^4*mtt^6*mWW*s^6*t^4 - 101440*ep^5*mtt^6*mWW*s^6*t^4 + 266*mtt^5*mWW^2*s^6*t^4 - 9255*ep*mtt^5*mWW^2*s^6*t^4 - 114942*ep^2*mtt^5*mWW^2*s^6*t^4 - 442915*ep^3*mtt^5*mWW^2*s^6*t^4 - 700978*ep^4*mtt^5*mWW^2*s^6*t^4 - 395416*ep^5*mtt^5*mWW^2*s^6*t^4 + 832*mtt^4*mWW^3*s^6*t^4 + 32837*ep*mtt^4*mWW^3*s^6*t^4 + 281678*ep^2*mtt^4*mWW^3*s^6*t^4 + 950883*ep^3*mtt^4*mWW^3*s^6*t^4 + 1392018*ep^4*mtt^4*mWW^3*s^6*t^4 + 740776*ep^5*mtt^4*mWW^3*s^6*t^4 + 1256*mtt^3*mWW^4*s^6*t^4 + 16169*ep*mtt^3*mWW^4*s^6*t^4 + 93904*ep^2*mtt^3*mWW^4*s^6*t^4 + 282857*ep^3*mtt^3*mWW^4*s^6*t^4 + 407990*ep^4*mtt^3*mWW^4*s^6*t^4 + 218680*ep^5*mtt^3*mWW^4*s^6*t^4 + 580*mtt^2*mWW^5*s^6*t^4 - 17607*ep*mtt^2*mWW^5*s^6*t^4 - 223848*ep^2*mtt^2*mWW^5*s^6*t^4 - 860203*ep^3*mtt^2*mWW^5*s^6*t^4 - 1344354*ep^4*mtt^2*mWW^5*s^6*t^4 - 744472*ep^5*mtt^2*mWW^5*s^6*t^4 + 318*mtt*mWW^6*s^6*t^4 + 10854*ep*mtt*mWW^6*s^6*t^4 + 88510*ep^2*mtt*mWW^6*s^6*t^4 + 287218*ep^3*mtt*mWW^6*s^6*t^4 + 407500*ep^4*mtt*mWW^6*s^6*t^4 + 212512*ep^5*mtt*mWW^6*s^6*t^4 + 76*mWW^7*s^6*t^4 + 1416*ep*mWW^7*s^6*t^4 + 9714*ep^2*mWW^7*s^6*t^4 + 31398*ep^3*mWW^7*s^6*t^4 + 46292*ep^4*mWW^7*s^6*t^4 + 24816*ep^5*mWW^7*s^6*t^4 + 1152*ep*mtt^5*mWW*s^7*t^4 + 11880*ep^2*mtt^5*mWW*s^7*t^4 + 43192*ep^3*mtt^5*mWW*s^7*t^4 + 65920*ep^4*mtt^5*mWW*s^7*t^4 + 36000*ep^5*mtt^5*mWW*s^7*t^4 - 86*mtt^4*mWW^2*s^7*t^4 + 2276*ep*mtt^4*mWW^2*s^7*t^4 + 29806*ep^2*mtt^4*mWW^2*s^7*t^4 + 116092*ep^3*mtt^4*mWW^2*s^7*t^4 + 183808*ep^4*mtt^4*mWW^2*s^7*t^4 + 103248*ep^5*mtt^4*mWW^2*s^7*t^4 - 194*mtt^3*mWW^3*s^7*t^4 - 7857*ep*mtt^3*mWW^3*s^7*t^4 - 69320*ep^2*mtt^3*mWW^3*s^7*t^4 - 238483*ep^3*mtt^3*mWW^3*s^7*t^4 - 353354*ep^4*mtt^3*mWW^3*s^7*t^4 - 189368*ep^5*mtt^3*mWW^3*s^7*t^4 - 302*mtt^2*mWW^4*s^7*t^4 - 4051*ep*mtt^2*mWW^4*s^7*t^4 - 24248*ep^2*mtt^2*mWW^4*s^7*t^4 - 73073*ep^3*mtt^2*mWW^4*s^7*t^4 - 103494*ep^4*mtt^2*mWW^4*s^7*t^4 - 54136*ep^5*mtt^2*mWW^4*s^7*t^4 - 174*mtt*mWW^5*s^7*t^4 + 3137*ep*mtt*mWW^5*s^7*t^4 + 44184*ep^2*mtt*mWW^5*s^7*t^4 + 172611*ep^3*mtt*mWW^5*s^7*t^4 + 270186*ep^4*mtt*mWW^5*s^7*t^4 + 148984*ep^5*mtt*mWW^5*s^7*t^4 - 12*mWW^6*s^7*t^4 - 865*ep*mWW^6*s^7*t^4 - 8110*ep^2*mWW^6*s^7*t^4 - 27635*ep^3*mWW^6*s^7*t^4 - 39770*ep^4*mWW^6*s^7*t^4 - 20664*ep^5*mWW^6*s^7*t^4 - 174*ep*mtt^4*mWW*s^8*t^4 - 1796*ep^2*mtt^4*mWW*s^8*t^4 - 6530*ep^3*mtt^4*mWW*s^8*t^4 - 9964*ep^4*mtt^4*mWW*s^8*t^4 - 5440*ep^5*mtt^4*mWW*s^8*t^4 + 12*mtt^3*mWW^2*s^8*t^4 - 207*ep*mtt^3*mWW^2*s^8*t^4 - 2986*ep^2*mtt^3*mWW^2*s^8*t^4 - 11797*ep^3*mtt^3*mWW^2*s^8*t^4 - 18638*ep^4*mtt^3*mWW^2*s^8*t^4 - 10376*ep^5*mtt^3*mWW^2*s^8*t^4 + 16*mtt^2*mWW^3*s^8*t^4 + 781*ep*mtt^2*mWW^3*s^8*t^4 + 7386*ep^2*mtt^2*mWW^3*s^8*t^4 + 26391*ep^3*mtt^2*mWW^3*s^8*t^4 + 39986*ep^4*mtt^2*mWW^3*s^8*t^4 + 21704*ep^5*mtt^2*mWW^3*s^8*t^4 + 4*mtt*mWW^4*s^8*t^4 + 179*ep*mtt*mWW^4*s^8*t^4 + 1818*ep^2*mtt*mWW^4*s^8*t^4 + 6809*ep^3*mtt*mWW^4*s^8*t^4 + 10550*ep^4*mtt*mWW^4*s^8*t^4 + 5768*ep^5*mtt*mWW^4*s^8*t^4 - 451*ep*mWW^5*s^8*t^4 - 4710*ep^2*mWW^5*s^8*t^4 - 17113*ep^3*mWW^5*s^8*t^4 - 25902*ep^4*mWW^5*s^8*t^4 - 13960*ep^5*mWW^5*s^8*t^4 - 88*ep*mtt^11*mWW*t^5 - 848*ep^2*mtt^11*mWW*t^5 - 2912*ep^3*mtt^11*mWW*t^5 - 4288*ep^4*mtt^11*mWW*t^5 - 2304*ep^5*mtt^11*mWW*t^5 - 18*mtt^10*mWW^2*t^5 + 1813*ep*mtt^10*mWW^2*t^5 + 18934*ep^2*mtt^10*mWW^2*t^5 + 67817*ep^3*mtt^10*mWW^2*t^5 + 103238*ep^4*mtt^10*mWW^2*t^5 + 57096*ep^5*mtt^10*mWW^2*t^5 - 138*mtt^9*mWW^3*t^5 - 6602*ep*mtt^9*mWW^3*t^5 - 55804*ep^2*mtt^9*mWW^3*t^5 - 184592*ep^3*mtt^9*mWW^3*t^5 - 268832*ep^4*mtt^9*mWW^3*t^5 - 144512*ep^5*mtt^9*mWW^3*t^5 + 248*mtt^8*mWW^4*t^5 + 5547*ep*mtt^8*mWW^4*t^5 + 37050*ep^2*mtt^8*mWW^4*t^5 + 104853*ep^3*mtt^8*mWW^4*t^5 + 134350*ep^4*mtt^8*mWW^4*t^5 + 64872*ep^5*mtt^8*mWW^4*t^5 + 1028*mtt^7*mWW^5*t^5 + 14896*ep*mtt^7*mWW^5*t^5 + 84920*ep^2*mtt^7*mWW^5*t^5 + 236260*ep^3*mtt^7*mWW^5*t^5 + 317432*ep^4*mtt^7*mWW^5*t^5 + 163744*ep^5*mtt^7*mWW^5*t^5 - 1950*mtt^6*mWW^6*t^5 - 25525*ep*mtt^6*mWW^6*t^5 - 130054*ep^2*mtt^6*mWW^6*t^5 - 322569*ep^3*mtt^6*mWW^6*t^5 - 389702*ep^4*mtt^6*mWW^6*t^5 - 183560*ep^5*mtt^6*mWW^6*t^5 - 530*mtt^5*mWW^7*t^5 - 7094*ep*mtt^5*mWW^7*t^5 - 37324*ep^2*mtt^5*mWW^7*t^5 - 96124*ep^3*mtt^5*mWW^7*t^5 - 120072*ep^4*mtt^5*mWW^7*t^5 - 57696*ep^5*mtt^5*mWW^7*t^5 + 2692*mtt^4*mWW^8*t^5 + 33313*ep*mtt^4*mWW^8*t^5 + 159606*ep^2*mtt^4*mWW^8*t^5 + 370779*ep^3*mtt^4*mWW^8*t^5 + 418034*ep^4*mtt^4*mWW^8*t^5 + 182936*ep^5*mtt^4*mWW^8*t^5 - 1512*mtt^3*mWW^9*t^5 - 18504*ep*mtt^3*mWW^9*t^5 - 87136*ep^2*mtt^3*mWW^9*t^5 - 197512*ep^3*mtt^3*mWW^9*t^5 - 215792*ep^4*mtt^3*mWW^9*t^5 - 90944*ep^5*mtt^3*mWW^9*t^5 + 180*mtt^2*mWW^10*t^5 + 2244*ep*mtt^2*mWW^10*t^5 + 10656*ep^2*mtt^2*mWW^10*t^5 + 24000*ep^3*mtt^2*mWW^10*t^5 + 25632*ep^4*mtt^2*mWW^10*t^5 + 10368*ep^5*mtt^2*mWW^10*t^5 - 48*ep*mtt^11*s*t^5 - 488*ep^2*mtt^11*s*t^5 - 1760*ep^3*mtt^11*s*t^5 - 2664*ep^4*mtt^11*s*t^5 - 1440*ep^5*mtt^11*s*t^5 - 184*ep*mtt^10*mWW*s*t^5 - 2112*ep^2*mtt^10*mWW*s*t^5 - 8376*ep^3*mtt^10*mWW*s*t^5 - 13312*ep^4*mtt^10*mWW*s*t^5 - 7296*ep^5*mtt^10*mWW*s*t^5 + 142*mtt^9*mWW^2*s*t^5 - 8273*ep*mtt^9*mWW^2*s*t^5 - 90518*ep^2*mtt^9*mWW^2*s*t^5 - 330561*ep^3*mtt^9*mWW^2*s*t^5 - 511766*ep^4*mtt^9*mWW^2*s*t^5 - 287944*ep^5*mtt^9*mWW^2*s*t^5 + 700*mtt^8*mWW^3*s*t^5 + 35051*ep*mtt^8*mWW^3*s*t^5 + 299610*ep^2*mtt^8*mWW^3*s*t^5 + 998593*ep^3*mtt^8*mWW^3*s*t^5 + 1461782*ep^4*mtt^8*mWW^3*s*t^5 + 788424*ep^5*mtt^8*mWW^3*s*t^5 - 1488*mtt^7*mWW^4*s*t^5 - 33941*ep*mtt^7*mWW^4*s*t^5 - 231360*ep^2*mtt^7*mWW^4*s*t^5 - 667557*ep^3*mtt^7*mWW^4*s*t^5 - 863790*ep^4*mtt^7*mWW^4*s*t^5 - 416104*ep^5*mtt^7*mWW^4*s*t^5 - 3942*mtt^6*mWW^5*s*t^5 - 55955*ep*mtt^6*mWW^5*s*t^5 - 315638*ep^2*mtt^6*mWW^5*s*t^5 - 879263*ep^3*mtt^6*mWW^5*s*t^5 - 1195786*ep^4*mtt^6*mWW^5*s*t^5 - 627896*ep^5*mtt^6*mWW^5*s*t^5 + 7236*mtt^5*mWW^6*s*t^5 + 96165*ep*mtt^5*mWW^6*s*t^5 + 496788*ep^2*mtt^5*mWW^6*s*t^5 + 1246189*ep^3*mtt^5*mWW^6*s*t^5 + 1518334*ep^4*mtt^5*mWW^6*s*t^5 + 720168*ep^5*mtt^5*mWW^6*s*t^5 + 2312*mtt^4*mWW^7*s*t^5 + 28301*ep*mtt^4*mWW^7*s*t^5 + 134464*ep^2*mtt^4*mWW^7*s*t^5 + 311405*ep^3*mtt^4*mWW^7*s*t^5 + 351686*ep^4*mtt^4*mWW^7*s*t^5 + 152392*ep^5*mtt^4*mWW^7*s*t^5 - 8264*mtt^3*mWW^8*s*t^5 - 101707*ep*mtt^3*mWW^8*s*t^5 - 482292*ep^2*mtt^3*mWW^8*s*t^5 - 1102631*ep^3*mtt^3*mWW^8*s*t^5 - 1217122*ep^4*mtt^3*mWW^8*s*t^5 - 518424*ep^5*mtt^3*mWW^8*s*t^5 + 3202*mtt^2*mWW^9*s*t^5 + 39603*ep*mtt^2*mWW^9*s*t^5 + 187982*ep^2*mtt^2*mWW^9*s*t^5 + 427723*ep^3*mtt^2*mWW^9*s*t^5 + 467074*ep^4*mtt^2*mWW^9*s*t^5 + 196056*ep^5*mtt^2*mWW^9*s*t^5 + 150*mtt*mWW^10*s*t^5 + 1620*ep*mtt*mWW^10*s*t^5 + 6734*ep^2*mtt*mWW^10*s*t^5 + 13784*ep^3*mtt*mWW^10*s*t^5 + 14112*ep^4*mtt*mWW^10*s*t^5 + 5760*ep^5*mtt*mWW^10*s*t^5 - 48*mWW^11*s*t^5 - 632*ep*mWW^11*s*t^5 - 3170*ep^2*mWW^11*s*t^5 - 7546*ep^3*mWW^11*s*t^5 - 8548*ep^4*mWW^11*s*t^5 - 3696*ep^5*mWW^11*s*t^5 + 336*ep*mtt^10*s^2*t^5 + 3416*ep^2*mtt^10*s^2*t^5 + 12320*ep^3*mtt^10*s^2*t^5 + 18648*ep^4*mtt^10*s^2*t^5 + 10080*ep^5*mtt^10*s^2*t^5 + 3476*ep*mtt^9*mWW*s^2*t^5 + 35956*ep^2*mtt^9*mWW*s^2*t^5 + 131224*ep^3*mtt^9*mWW*s^2*t^5 + 199712*ep^4*mtt^9*mWW*s^2*t^5 + 108096*ep^5*mtt^9*mWW*s^2*t^5 - 480*mtt^8*mWW^2*s^2*t^5 + 13975*ep*mtt^8*mWW^2*s^2*t^5 + 170076*ep^2*mtt^8*mWW^2*s^2*t^5 + 646579*ep^3*mtt^8*mWW^2*s^2*t^5 + 1032938*ep^4*mtt^8*mWW^2*s^2*t^5 + 598344*ep^5*mtt^8*mWW^2*s^2*t^5 - 1552*mtt^7*mWW^3*s^2*t^5 - 87808*ep*mtt^7*mWW^3*s^2*t^5 - 771272*ep^2*mtt^7*mWW^3*s^2*t^5 - 2609072*ep^3*mtt^7*mWW^3*s^2*t^5 - 3846672*ep^4*mtt^7*mWW^3*s^2*t^5 - 2078352*ep^5*mtt^7*mWW^3*s^2*t^5 + 3390*mtt^6*mWW^4*s^2*t^5 + 94203*ep*mtt^6*mWW^4*s^2*t^5 + 700462*ep^2*mtt^6*mWW^4*s^2*t^5 + 2139207*ep^3*mtt^6*mWW^4*s^2*t^5 + 2880474*ep^4*mtt^6*mWW^4*s^2*t^5 + 1425928*ep^5*mtt^6*mWW^4*s^2*t^5 + 5700*mtt^5*mWW^5*s^2*t^5 + 81486*ep*mtt^5*mWW^5*s^2*t^5 + 468442*ep^2*mtt^5*mWW^5*s^2*t^5 + 1344532*ep^3*mtt^5*mWW^5*s^2*t^5 + 1889544*ep^4*mtt^5*mWW^5*s^2*t^5 + 1020720*ep^5*mtt^5*mWW^5*s^2*t^5 - 10494*mtt^4*mWW^6*s^2*t^5 - 158069*ep*mtt^4*mWW^6*s^2*t^5 - 910750*ep^2*mtt^4*mWW^6*s^2*t^5 - 2490777*ep^3*mtt^4*mWW^6*s^2*t^5 - 3228630*ep^4*mtt^4*mWW^6*s^2*t^5 - 1597256*ep^5*mtt^4*mWW^6*s^2*t^5 - 2332*mtt^3*mWW^7*s^2*t^5 - 16736*ep*mtt^3*mWW^7*s^2*t^5 - 12110*ep^2*mtt^3*mWW^7*s^2*t^5 + 135646*ep^3*mtt^3*mWW^7*s^2*t^5 + 329236*ep^4*mtt^3*mWW^7*s^2*t^5 + 221648*ep^5*mtt^3*mWW^7*s^2*t^5 + 8498*mtt^2*mWW^8*s^2*t^5 + 103325*ep*mtt^2*mWW^8*s^2*t^5 + 479884*ep^2*mtt^2*mWW^8*s^2*t^5 + 1067899*ep^3*mtt^2*mWW^8*s^2*t^5 + 1141338*ep^4*mtt^2*mWW^8*s^2*t^5 + 467544*ep^5*mtt^2*mWW^8*s^2*t^5 - 2592*mtt*mWW^9*s^2*t^5 - 32858*ep*mtt*mWW^9*s^2*t^5 - 159560*ep^2*mtt*mWW^9*s^2*t^5 - 370842*ep^3*mtt*mWW^9*s^2*t^5 - 412556*ep^4*mtt*mWW^9*s^2*t^5 - 176240*ep^5*mtt*mWW^9*s^2*t^5 - 138*mWW^10*s^2*t^5 - 1330*ep*mWW^10*s^2*t^5 - 4544*ep^2*mWW^10*s^2*t^5 - 6716*ep^3*mWW^10*s^2*t^5 - 4032*ep^4*mWW^10*s^2*t^5 - 512*ep^5*mWW^10*s^2*t^5 - 1008*ep*mtt^9*s^3*t^5 - 10248*ep^2*mtt^9*s^3*t^5 - 36960*ep^3*mtt^9*s^3*t^5 - 55944*ep^4*mtt^9*s^3*t^5 - 30240*ep^5*mtt^9*s^3*t^5 - 11740*ep*mtt^8*mWW*s^3*t^5 - 120440*ep^2*mtt^8*mWW*s^3*t^5 - 435668*ep^3*mtt^8*mWW*s^3*t^5 - 659176*ep^4*mtt^8*mWW*s^3*t^5 - 355776*ep^5*mtt^8*mWW*s^3*t^5 + 900*mtt^7*mWW^2*s^3*t^5 - 8487*ep*mtt^7*mWW^2*s^3*t^5 - 147732*ep^2*mtt^7*mWW^2*s^3*t^5 - 620335*ep^3*mtt^7*mWW^2*s^3*t^5 - 1058410*ep^4*mtt^7*mWW^2*s^3*t^5 - 646824*ep^5*mtt^7*mWW^2*s^3*t^5 + 2108*mtt^6*mWW^3*s^3*t^5 + 134381*ep*mtt^6*mWW^3*s^3*t^5 + 1213532*ep^2*mtt^6*mWW^3*s^3*t^5 + 4164709*ep^3*mtt^6*mWW^3*s^3*t^5 + 6173358*ep^4*mtt^6*mWW^3*s^3*t^5 + 3331816*ep^5*mtt^6*mWW^3*s^3*t^5 - 3170*mtt^5*mWW^4*s^3*t^5 - 136024*ep*mtt^5*mWW^4*s^3*t^5 - 1133854*ep^2*mtt^5*mWW^4*s^3*t^5 - 3672696*ep^3*mtt^5*mWW^4*s^3*t^5 - 5138096*ep^4*mtt^5*mWW^4*s^3*t^5 - 2615008*ep^5*mtt^5*mWW^4*s^3*t^5 - 3328*mtt^4*mWW^5*s^3*t^5 - 57912*ep*mtt^4*mWW^5*s^3*t^5 - 394488*ep^2*mtt^4*mWW^5*s^3*t^5 - 1278808*ep^3*mtt^4*mWW^5*s^3*t^5 - 1932384*ep^4*mtt^4*mWW^5*s^3*t^5 - 1082304*ep^5*mtt^4*mWW^5*s^3*t^5 + 6486*mtt^3*mWW^6*s^3*t^5 + 136116*ep*mtt^3*mWW^6*s^3*t^5 + 959532*ep^2*mtt^3*mWW^6*s^3*t^5 + 2968118*ep^3*mtt^3*mWW^6*s^3*t^5 + 4143220*ep^4*mtt^3*mWW^6*s^3*t^5 + 2142608*ep^5*mtt^3*mWW^6*s^3*t^5 + 414*mtt^2*mWW^7*s^3*t^5 - 16070*ep*mtt^2*mWW^7*s^3*t^5 - 196644*ep^2*mtt^2*mWW^7*s^3*t^5 - 740396*ep^3*mtt^2*mWW^7*s^3*t^5 - 1132512*ep^4*mtt^2*mWW^7*s^3*t^5 - 618848*ep^5*mtt^2*mWW^7*s^3*t^5 - 3840*mtt*mWW^8*s^3*t^5 - 45981*ep*mtt*mWW^8*s^3*t^5 - 208426*ep^2*mtt*mWW^8*s^3*t^5 - 451847*ep^3*mtt*mWW^8*s^3*t^5 - 470546*ep^4*mtt*mWW^8*s^3*t^5 - 187720*ep^5*mtt*mWW^8*s^3*t^5 + 814*mWW^9*s^3*t^5 + 10565*ep*mWW^9*s^3*t^5 + 52592*ep^2*mWW^9*s^3*t^5 + 125387*ep^3*mWW^9*s^3*t^5 + 142778*ep^4*mWW^9*s^3*t^5 + 62296*ep^5*mWW^9*s^3*t^5 + 1680*ep*mtt^8*s^4*t^5 + 17080*ep^2*mtt^8*s^4*t^5 + 61600*ep^3*mtt^8*s^4*t^5 + 93240*ep^4*mtt^8*s^4*t^5 + 50400*ep^5*mtt^8*s^4*t^5 + 19160*ep*mtt^7*mWW*s^4*t^5 + 196140*ep^2*mtt^7*mWW*s^4*t^5 + 706980*ep^3*mtt^7*mWW*s^4*t^5 + 1066280*ep^4*mtt^7*mWW*s^4*t^5 + 574080*ep^5*mtt^7*mWW*s^4*t^5 - 1010*mtt^6*mWW^2*s^4*t^5 - 4147*ep*mtt^6*mWW^2*s^4*t^5 + 34050*ep^2*mtt^6*mWW^2*s^4*t^5 + 239325*ep^3*mtt^6*mWW^2*s^4*t^5 + 505398*ep^4*mtt^6*mWW^2*s^4*t^5 + 353240*ep^5*mtt^6*mWW^2*s^4*t^5 - 2058*mtt^5*mWW^3*s^4*t^5 - 131980*ep*mtt^5*mWW^3*s^4*t^5 - 1208576*ep^2*mtt^5*mWW^3*s^4*t^5 - 4182318*ep^3*mtt^5*mWW^3*s^4*t^5 - 6210452*ep^4*mtt^5*mWW^3*s^4*t^5 - 3339936*ep^5*mtt^5*mWW^3*s^4*t^5 + 350*mtt^4*mWW^4*s^4*t^5 + 104386*ep*mtt^4*mWW^4*s^4*t^5 + 1010056*ep^2*mtt^4*mWW^4*s^4*t^5 + 3473888*ep^3*mtt^4*mWW^4*s^4*t^5 + 5032240*ep^4*mtt^4*mWW^4*s^4*t^5 + 2624560*ep^5*mtt^4*mWW^4*s^4*t^5 - 528*mtt^3*mWW^5*s^4*t^5 + 15988*ep*mtt^3*mWW^5*s^4*t^5 + 221822*ep^2*mtt^3*mWW^5*s^4*t^5 + 918226*ep^3*mtt^3*mWW^5*s^4*t^5 + 1523220*ep^4*mtt^3*mWW^5*s^4*t^5 + 879504*ep^5*mtt^3*mWW^5*s^4*t^5 - 1326*mtt^2*mWW^6*s^4*t^5 - 66291*ep*mtt^2*mWW^6*s^4*t^5 - 593832*ep^2*mtt^2*mWW^6*s^4*t^5 - 2037537*ep^3*mtt^2*mWW^6*s^4*t^5 - 2992742*ep^4*mtt^2*mWW^6*s^4*t^5 - 1588184*ep^5*mtt^2*mWW^6*s^4*t^5 + 490*mtt*mWW^7*s^4*t^5 + 19104*ep*mtt*mWW^7*s^4*t^5 + 164750*ep^2*mtt*mWW^7*s^4*t^5 + 551648*ep^3*mtt*mWW^7*s^4*t^5 + 791896*ep^4*mtt*mWW^7*s^4*t^5 + 412208*ep^5*mtt*mWW^7*s^4*t^5 + 978*mWW^8*s^4*t^5 + 11220*ep*mWW^8*s^4*t^5 + 48366*ep^2*mWW^8*s^4*t^5 + 100124*ep^3*mWW^8*s^4*t^5 + 100552*ep^4*mWW^8*s^4*t^5 + 39248*ep^5*mWW^8*s^4*t^5 - 1680*ep*mtt^7*s^5*t^5 - 17080*ep^2*mtt^7*s^5*t^5 - 61600*ep^3*mtt^7*s^5*t^5 - 93240*ep^4*mtt^7*s^5*t^5 - 50400*ep^5*mtt^7*s^5*t^5 - 17392*ep*mtt^6*mWW*s^5*t^5 - 177872*ep^2*mtt^6*mWW*s^5*t^5 - 639488*ep^3*mtt^6*mWW*s^5*t^5 - 961552*ep^4*mtt^6*mWW*s^5*t^5 - 516096*ep^5*mtt^6*mWW*s^5*t^5 + 678*mtt^5*mWW^2*s^5*t^5 + 9931*ep*mtt^5*mWW^2*s^5*t^5 + 46634*ep^2*mtt^5*mWW^2*s^5*t^5 + 83131*ep^3*mtt^5*mWW^2*s^5*t^5 + 29082*ep^4*mtt^5*mWW^2*s^5*t^5 - 33816*ep^5*mtt^5*mWW^2*s^5*t^5 + 1444*mtt^4*mWW^3*s^5*t^5 + 80829*ep*mtt^4*mWW^3*s^5*t^5 + 737274*ep^2*mtt^4*mWW^3*s^5*t^5 + 2555139*ep^3*mtt^4*mWW^3*s^5*t^5 + 3788762*ep^4*mtt^4*mWW^3*s^5*t^5 + 2027160*ep^5*mtt^4*mWW^3*s^5*t^5 + 1266*mtt^3*mWW^4*s^5*t^5 - 42694*ep*mtt^3*mWW^4*s^5*t^5 - 505626*ep^2*mtt^3*mWW^4*s^5*t^5 - 1850982*ep^3*mtt^3*mWW^4*s^5*t^5 - 2769428*ep^4*mtt^3*mWW^4*s^5*t^5 - 1475248*ep^5*mtt^3*mWW^4*s^5*t^5 + 1726*mtt^2*mWW^5*s^5*t^5 + 4118*ep*mtt^2*mWW^5*s^5*t^5 - 84294*ep^2*mtt^2*mWW^5*s^5*t^5 - 464554*ep^3*mtt^2*mWW^5*s^5*t^5 - 827852*ep^4*mtt^2*mWW^5*s^5*t^5 - 487424*ep^5*mtt^2*mWW^5*s^5*t^5 + 112*mtt*mWW^6*s^5*t^5 + 21155*ep*mtt*mWW^6*s^5*t^5 + 211000*ep^2*mtt*mWW^6*s^5*t^5 + 749115*ep^3*mtt*mWW^6*s^5*t^5 + 1113138*ep^4*mtt*mWW^6*s^5*t^5 + 591336*ep^5*mtt*mWW^6*s^5*t^5 - 42*mWW^7*s^5*t^5 - 3675*ep*mWW^7*s^5*t^5 - 35028*ep^2*mWW^7*s^5*t^5 - 120201*ep^3*mWW^7*s^5*t^5 - 172542*ep^4*mWW^7*s^5*t^5 - 88536*ep^5*mWW^7*s^5*t^5 + 1008*ep*mtt^6*s^6*t^5 + 10248*ep^2*mtt^6*s^6*t^5 + 36960*ep^3*mtt^6*s^6*t^5 + 55944*ep^4*mtt^6*s^6*t^5 + 30240*ep^5*mtt^6*s^6*t^5 + 8804*ep*mtt^5*mWW*s^6*t^5 + 89932*ep^2*mtt^5*mWW*s^6*t^5 + 322336*ep^3*mtt^5*mWW*s^6*t^5 + 482672*ep^4*mtt^5*mWW*s^6*t^5 + 257856*ep^5*mtt^5*mWW*s^6*t^5 - 252*mtt^4*mWW^2*s^6*t^5 - 6697*ep*mtt^4*mWW^2*s^6*t^5 - 47296*ep^2*mtt^4*mWW^2*s^6*t^5 - 137773*ep^3*mtt^4*mWW^2*s^6*t^5 - 173182*ep^4*mtt^4*mWW^2*s^6*t^5 - 76776*ep^5*mtt^4*mWW^2*s^6*t^5 - 620*mtt^3*mWW^3*s^6*t^5 - 28494*ep*mtt^3*mWW^3*s^6*t^5 - 255640*ep^2*mtt^3*mWW^3*s^6*t^5 - 883322*ep^3*mtt^3*mWW^3*s^6*t^5 - 1305484*ep^4*mtt^3*mWW^3*s^6*t^5 - 694352*ep^5*mtt^3*mWW^3*s^6*t^5 - 660*mtt^2*mWW^4*s^6*t^5 + 10448*ep*mtt^2*mWW^4*s^6*t^5 + 146564*ep^2*mtt^2*mWW^4*s^6*t^5 + 559584*ep^3*mtt^2*mWW^4*s^6*t^5 + 854344*ep^4*mtt^2*mWW^4*s^6*t^5 + 460384*ep^5*mtt^2*mWW^4*s^6*t^5 - 660*mtt*mWW^5*s^6*t^5 - 2190*ep*mtt*mWW^5*s^6*t^5 + 24012*ep^2*mtt*mWW^5*s^6*t^5 + 141586*ep^3*mtt*mWW^5*s^6*t^5 + 253772*ep^4*mtt*mWW^5*s^6*t^5 + 149008*ep^5*mtt*mWW^5*s^6*t^5 - 112*mWW^6*s^6*t^5 - 4191*ep*mWW^6*s^6*t^5 - 35788*ep^2*mWW^6*s^6*t^5 - 120011*ep^3*mWW^6*s^6*t^5 - 172674*ep^4*mWW^6*s^6*t^5 - 89496*ep^5*mWW^6*s^6*t^5 - 336*ep*mtt^5*s^7*t^5 - 3416*ep^2*mtt^5*s^7*t^5 - 12320*ep^3*mtt^5*s^7*t^5 - 18648*ep^4*mtt^5*s^7*t^5 - 10080*ep^5*mtt^5*s^7*t^5 - 2236*ep*mtt^4*mWW*s^7*t^5 - 22776*ep^2*mtt^4*mWW*s^7*t^5 - 81204*ep^3*mtt^4*mWW*s^7*t^5 - 120712*ep^4*mtt^4*mWW*s^7*t^5 - 63936*ep^5*mtt^4*mWW*s^7*t^5 + 40*mtt^3*mWW^2*s^7*t^5 + 2181*ep*mtt^3*mWW^2*s^7*t^5 + 18848*ep^2*mtt^3*mWW^2*s^7*t^5 + 62445*ep^3*mtt^3*mWW^2*s^7*t^5 + 88406*ep^4*mtt^3*mWW^2*s^7*t^5 + 44936*ep^5*mtt^3*mWW^2*s^7*t^5 + 116*mtt^2*mWW^3*s^7*t^5 + 4823*ep*mtt^2*mWW^3*s^7*t^5 + 42896*ep^2*mtt^2*mWW^3*s^7*t^5 + 147971*ep^3*mtt^2*mWW^3*s^7*t^5 + 217914*ep^4*mtt^2*mWW^3*s^7*t^5 + 115128*ep^5*mtt^2*mWW^3*s^7*t^5 + 64*mtt*mWW^4*s^7*t^5 - 2173*ep*mtt*mWW^4*s^7*t^5 - 25800*ep^2*mtt*mWW^4*s^7*t^5 - 95165*ep^3*mtt*mWW^4*s^7*t^5 - 143134*ep^4*mtt*mWW^4*s^7*t^5 - 76200*ep^5*mtt*mWW^4*s^7*t^5 + 4*mWW^5*s^7*t^5 - 467*ep*mWW^5*s^7*t^5 - 5304*ep^2*mWW^5*s^7*t^5 - 20127*ep^3*mWW^5*s^7*t^5 - 31378*ep^4*mWW^5*s^7*t^5 - 17272*ep^5*mWW^5*s^7*t^5 + 48*ep*mtt^4*s^8*t^5 + 488*ep^2*mtt^4*s^8*t^5 + 1760*ep^3*mtt^4*s^8*t^5 + 2664*ep^4*mtt^4*s^8*t^5 + 1440*ep^5*mtt^4*s^8*t^5 + 200*ep*mtt^3*mWW*s^8*t^5 + 2020*ep^2*mtt^3*mWW*s^8*t^5 + 7108*ep^3*mtt^3*mWW*s^8*t^5 + 10376*ep^4*mtt^3*mWW*s^8*t^5 + 5376*ep^5*mtt^3*mWW*s^8*t^5 - 296*ep*mtt^2*mWW^2*s^8*t^5 - 2996*ep^2*mtt^2*mWW^2*s^8*t^5 - 10628*ep^3*mtt^2*mWW^2*s^8*t^5 - 15704*ep^4*mtt^2*mWW^2*s^8*t^5 - 8256*ep^5*mtt^2*mWW^2*s^8*t^5 - 200*ep*mtt*mWW^3*s^8*t^5 - 2020*ep^2*mtt*mWW^3*s^8*t^5 - 7108*ep^3*mtt*mWW^3*s^8*t^5 - 10376*ep^4*mtt*mWW^3*s^8*t^5 - 5376*ep^5*mtt*mWW^3*s^8*t^5 + 248*ep*mWW^4*s^8*t^5 + 2508*ep^2*mWW^4*s^8*t^5 + 8868*ep^3*mWW^4*s^8*t^5 + 13040*ep^4*mWW^4*s^8*t^5 + 6816*ep^5*mWW^4*s^8*t^5 + 264*ep*mtt^10*mWW*t^6 + 2536*ep^2*mtt^10*mWW*t^6 + 8672*ep^3*mtt^10*mWW*t^6 + 12704*ep^4*mtt^10*mWW*t^6 + 6784*ep^5*mtt^10*mWW*t^6 + 76*mtt^9*mWW^2*t^6 - 3203*ep*mtt^9*mWW^2*t^6 - 36416*ep^2*mtt^9*mWW^2*t^6 - 134175*ep^3*mtt^9*mWW^2*t^6 - 207458*ep^4*mtt^9*mWW^2*t^6 - 115864*ep^5*mtt^9*mWW^2*t^6 + 188*mtt^8*mWW^3*t^6 + 12030*ep*mtt^8*mWW^3*t^6 + 106548*ep^2*mtt^8*mWW^3*t^6 + 361526*ep^3*mtt^8*mWW^3*t^6 + 536164*ep^4*mtt^8*mWW^3*t^6 + 292144*ep^5*mtt^8*mWW^3*t^6 - 994*mtt^7*mWW^4*t^6 - 17431*ep*mtt^7*mWW^4*t^6 - 107476*ep^2*mtt^7*mWW^4*t^6 - 300453*ep^3*mtt^7*mWW^4*t^6 - 392086*ep^4*mtt^7*mWW^4*t^6 - 195080*ep^5*mtt^7*mWW^4*t^6 - 840*mtt^6*mWW^5*t^6 - 14883*ep*mtt^6*mWW^5*t^6 - 96334*ep^2*mtt^6*mWW^5*t^6 - 288537*ep^3*mtt^6*mWW^5*t^6 - 403190*ep^4*mtt^6*mWW^5*t^6 - 211656*ep^5*mtt^6*mWW^5*t^6 + 4558*mtt^5*mWW^6*t^6 + 60294*ep*mtt^5*mWW^6*t^6 + 308548*ep^2*mtt^5*mWW^6*t^6 + 762776*ep^3*mtt^5*mWW^6*t^6 + 911824*ep^4*mtt^5*mWW^6*t^6 + 422080*ep^5*mtt^5*mWW^6*t^6 - 2948*mtt^4*mWW^7*t^6 - 35756*ep*mtt^4*mWW^7*t^6 - 167040*ep^2*mtt^4*mWW^7*t^6 - 376472*ep^3*mtt^4*mWW^7*t^6 - 410224*ep^4*mtt^4*mWW^7*t^6 - 173120*ep^5*mtt^4*mWW^7*t^6 - 1270*mtt^3*mWW^8*t^6 - 16651*ep*mtt^3*mWW^8*t^6 - 83844*ep^2*mtt^3*mWW^8*t^6 - 202413*ep^3*mtt^3*mWW^8*t^6 - 235046*ep^4*mtt^3*mWW^8*t^6 - 105416*ep^5*mtt^3*mWW^8*t^6 + 1392*mtt^2*mWW^9*t^6 + 17433*ep*mtt^2*mWW^9*t^6 + 83810*ep^2*mtt^2*mWW^9*t^6 + 193211*ep^3*mtt^2*mWW^9*t^6 + 214114*ep^4*mtt^2*mWW^9*t^6 + 91480*ep^5*mtt^2*mWW^9*t^6 - 162*mtt*mWW^10*t^6 - 2097*ep*mtt*mWW^10*t^6 - 10332*ep^2*mtt*mWW^10*t^6 - 24135*ep^3*mtt*mWW^10*t^6 - 26802*ep^4*mtt*mWW^10*t^6 - 11352*ep^5*mtt*mWW^10*t^6 + 400*ep*mtt^10*s*t^6 + 4056*ep^2*mtt^10*s*t^6 + 14576*ep^3*mtt^10*s*t^6 + 21960*ep^4*mtt^10*s*t^6 + 11808*ep^5*mtt^10*s*t^6 - 40*ep*mtt^9*mWW*s*t^6 + 136*ep^2*mtt^9*mWW*s*t^6 + 2056*ep^3*mtt^9*mWW*s*t^6 + 3976*ep^4*mtt^9*mWW*s*t^6 + 1952*ep^5*mtt^9*mWW*s*t^6 - 378*mtt^8*mWW^2*s*t^6 + 7636*ep*mtt^8*mWW^2*s*t^6 + 99768*ep^2*mtt^8*mWW^2*s*t^6 + 385514*ep^3*mtt^8*mWW^2*s*t^6 + 622036*ep^4*mtt^8*mWW^2*s*t^6 + 363184*ep^5*mtt^8*mWW^2*s*t^6 - 564*mtt^7*mWW^3*s*t^6 - 41257*ep*mtt^7*mWW^3*s*t^6 - 371490*ep^2*mtt^7*mWW^3*s*t^6 - 1273703*ep^3*mtt^7*mWW^3*s*t^6 - 1910738*ep^4*mtt^7*mWW^3*s*t^6 - 1054808*ep^5*mtt^7*mWW^3*s*t^6 + 4006*mtt^6*mWW^4*s*t^6 + 72102*ep*mtt^6*mWW^4*s*t^6 + 451674*ep^2*mtt^6*mWW^4*s*t^6 + 1272310*ep^3*mtt^6*mWW^4*s*t^6 + 1654636*ep^4*mtt^6*mWW^4*s*t^6 + 812752*ep^5*mtt^6*mWW^4*s*t^6 + 1654*mtt^5*mWW^5*s*t^6 + 26789*ep*mtt^5*mWW^5*s*t^6 + 167346*ep^2*mtt^5*mWW^5*s*t^6 + 505733*ep^3*mtt^5*mWW^5*s*t^6 + 739358*ep^4*mtt^5*mWW^5*s*t^6 + 411560*ep^5*mtt^5*mWW^5*s*t^6 - 12884*mtt^4*mWW^6*s*t^6 - 164981*ep*mtt^4*mWW^6*s*t^6 - 816420*ep^2*mtt^4*mWW^6*s*t^6 - 1953301*ep^3*mtt^4*mWW^6*s*t^6 - 2266270*ep^4*mtt^4*mWW^6*s*t^6 - 1021224*ep^5*mtt^4*mWW^6*s*t^6 + 7412*mtt^3*mWW^7*s*t^6 + 88509*ep*mtt^3*mWW^7*s*t^6 + 407056*ep^2*mtt^3*mWW^7*s*t^6 + 902697*ep^3*mtt^3*mWW^7*s*t^6 + 964294*ep^4*mtt^3*mWW^7*s*t^6 + 397192*ep^5*mtt^3*mWW^7*s*t^6 + 3282*mtt^2*mWW^8*s*t^6 + 42116*ep*mtt^2*mWW^8*s*t^6 + 206128*ep^2*mtt^2*mWW^8*s*t^6 + 480622*ep^3*mtt^2*mWW^8*s*t^6 + 537580*ep^4*mtt^2*mWW^8*s*t^6 + 231632*ep^5*mtt^2*mWW^8*s*t^6 - 2598*mtt*mWW^9*s*t^6 - 32321*ep*mtt*mWW^9*s*t^6 - 154016*ep^2*mtt*mWW^9*s*t^6 - 351111*ep^3*mtt*mWW^9*s*t^6 - 384074*ep^4*mtt*mWW^9*s*t^6 - 161720*ep^5*mtt*mWW^9*s*t^6 + 70*mWW^10*s*t^6 + 1047*ep*mWW^10*s*t^6 + 5762*ep^2*mWW^10*s*t^6 + 14607*ep^3*mWW^10*s*t^6 + 17242*ep^4*mWW^10*s*t^6 + 7672*ep^5*mWW^10*s*t^6 - 2464*ep*mtt^9*s^2*t^6 - 24976*ep^2*mtt^9*s^2*t^6 - 89712*ep^3*mtt^9*s^2*t^6 - 135072*ep^4*mtt^9*s^2*t^6 - 72576*ep^5*mtt^9*s^2*t^6 - 5300*ep*mtt^8*mWW*s^2*t^6 - 54696*ep^2*mtt^8*mWW*s^2*t^6 - 197588*ep^3*mtt^8*mWW*s^2*t^6 - 295392*ep^4*mtt^8*mWW*s^2*t^6 - 156320*ep^5*mtt^8*mWW*s^2*t^6 + 780*mtt^7*mWW^2*s^2*t^6 + 8689*ep*mtt^7*mWW^2*s^2*t^6 + 34858*ep^2*mtt^7*mWW^2*s^2*t^6 + 40487*ep^3*mtt^7*mWW^2*s^2*t^6 - 65734*ep^4*mtt^7*mWW^2*s^2*t^6 - 115032*ep^5*mtt^7*mWW^2*s^2*t^6 + 598*mtt^6*mWW^3*s^2*t^6 + 57538*ep*mtt^6*mWW^3*s^2*t^6 + 537274*ep^2*mtt^6*mWW^3*s^2*t^6 + 1883098*ep^3*mtt^6*mWW^3*s^2*t^6 + 2877260*ep^4*mtt^6*mWW^3*s^2*t^6 + 1614848*ep^5*mtt^6*mWW^3*s^2*t^6 - 6118*mtt^5*mWW^4*s^2*t^6 - 140996*ep*mtt^5*mWW^4*s^2*t^6 - 1003556*ep^2*mtt^5*mWW^4*s^2*t^6 - 3050486*ep^3*mtt^5*mWW^4*s^2*t^6 - 4143804*ep^4*mtt^5*mWW^4*s^2*t^6 - 2078720*ep^5*mtt^5*mWW^4*s^2*t^6 + 82*mtt^4*mWW^5*s^2*t^6 + 24724*ep*mtt^4*mWW^5*s^2*t^6 + 236378*ep^2*mtt^4*mWW^5*s^2*t^6 + 780392*ep^3*mtt^4*mWW^5*s^2*t^6 + 1040736*ep^4*mtt^4*mWW^5*s^2*t^6 + 483696*ep^5*mtt^4*mWW^5*s^2*t^6 + 12880*mtt^3*mWW^6*s^2*t^6 + 160201*ep*mtt^3*mWW^6*s^2*t^6 + 767992*ep^2*mtt^3*mWW^6*s^2*t^6 + 1779401*ep^3*mtt^3*mWW^6*s^2*t^6 + 1997574*ep^4*mtt^3*mWW^6*s^2*t^6 + 868808*ep^5*mtt^3*mWW^6*s^2*t^6 - 7342*mtt^2*mWW^7*s^2*t^6 - 92528*ep*mtt^2*mWW^7*s^2*t^6 - 454512*ep^2*mtt^2*mWW^7*s^2*t^6 - 1080782*ep^3*mtt^2*mWW^7*s^2*t^6 - 1230740*ep^4*mtt^2*mWW^7*s^2*t^6 - 536432*ep^5*mtt^2*mWW^7*s^2*t^6 - 2102*mtt*mWW^8*s^2*t^6 - 24634*ep*mtt*mWW^8*s^2*t^6 - 106862*ep^2*mtt*mWW^8*s^2*t^6 - 214958*ep^3*mtt*mWW^8*s^2*t^6 - 203900*ep^4*mtt*mWW^8*s^2*t^6 - 73296*ep^5*mtt*mWW^8*s^2*t^6 + 1222*mWW^9*s^2*t^6 + 14770*ep*mWW^9*s^2*t^6 + 68100*ep^2*mWW^9*s^2*t^6 + 150148*ep^3*mWW^9*s^2*t^6 + 159072*ep^4*mWW^9*s^2*t^6 + 65024*ep^5*mWW^9*s^2*t^6 + 6384*ep*mtt^8*s^3*t^6 + 64680*ep^2*mtt^8*s^3*t^6 + 232176*ep^3*mtt^8*s^3*t^6 + 349272*ep^4*mtt^8*s^3*t^6 + 187488*ep^5*mtt^8*s^3*t^6 + 17040*ep*mtt^7*mWW*s^3*t^6 + 173976*ep^2*mtt^7*mWW*s^3*t^6 + 621672*ep^3*mtt^7*mWW*s^3*t^6 + 924064*ep^4*mtt^7*mWW*s^3*t^6 + 488512*ep^5*mtt^7*mWW*s^3*t^6 - 860*mtt^6*mWW^2*s^3*t^6 - 48716*ep*mtt^6*mWW^2*s^3*t^6 - 425044*ep^2*mtt^6*mWW^2*s^3*t^6 - 1390692*ep^3*mtt^6*mWW^2*s^3*t^6 - 1892528*ep^4*mtt^6*mWW^2*s^3*t^6 - 898848*ep^5*mtt^6*mWW^2*s^3*t^6 - 564*mtt^5*mWW^3*s^3*t^6 - 47372*ep*mtt^5*mWW^3*s^3*t^6 - 453946*ep^2*mtt^5*mWW^3*s^3*t^6 - 1629186*ep^3*mtt^5*mWW^3*s^3*t^6 - 2530892*ep^4*mtt^5*mWW^3*s^3*t^6 - 1435024*ep^5*mtt^5*mWW^3*s^3*t^6 + 3732*mtt^4*mWW^4*s^3*t^6 + 156026*ep*mtt^4*mWW^4*s^3*t^6 + 1322144*ep^2*mtt^4*mWW^4*s^3*t^6 + 4369494*ep^3*mtt^4*mWW^4*s^3*t^6 + 6216828*ep^4*mtt^4*mWW^4*s^3*t^6 + 3202272*ep^5*mtt^4*mWW^4*s^3*t^6 - 2310*mtt^3*mWW^5*s^3*t^6 - 84487*ep*mtt^3*mWW^5*s^3*t^6 - 694748*ep^2*mtt^3*mWW^5*s^3*t^6 - 2249497*ep^3*mtt^3*mWW^5*s^3*t^6 - 3129086*ep^4*mtt^3*mWW^5*s^3*t^6 - 1574408*ep^5*mtt^3*mWW^5*s^3*t^6 - 5090*mtt^2*mWW^6*s^3*t^6 - 64189*ep*mtt^2*mWW^6*s^3*t^6 - 314816*ep^2*mtt^2*mWW^6*s^3*t^6 - 748831*ep^3*mtt^2*mWW^6*s^3*t^6 - 856050*ep^4*mtt^2*mWW^6*s^3*t^6 - 373448*ep^5*mtt^2*mWW^6*s^3*t^6 + 3642*mtt*mWW^7*s^3*t^6 + 51283*ep*mtt*mWW^7*s^3*t^6 + 281782*ep^2*mtt*mWW^7*s^3*t^6 + 738331*ep^3*mtt*mWW^7*s^3*t^6 + 908074*ep^4*mtt*mWW^7*s^3*t^6 + 420600*ep^5*mtt*mWW^7*s^3*t^6 + 554*mWW^8*s^3*t^6 + 5071*ep*mWW^8*s^3*t^6 + 13716*ep^2*mWW^8*s^3*t^6 + 6357*ep^3*mWW^8*s^3*t^6 - 18354*ep^4*mWW^8*s^3*t^6 - 17144*ep^5*mWW^8*s^3*t^6 - 8960*ep*mtt^7*s^4*t^6 - 90720*ep^2*mtt^7*s^4*t^6 - 325360*ep^3*mtt^7*s^4*t^6 - 488880*ep^4*mtt^7*s^4*t^6 - 262080*ep^5*mtt^7*s^4*t^6 - 23536*ep*mtt^6*mWW*s^4*t^6 - 239784*ep^2*mtt^6*mWW*s^4*t^6 - 853192*ep^3*mtt^6*mWW*s^4*t^6 - 1263184*ep^4*mtt^6*mWW*s^4*t^6 - 665600*ep^5*mtt^6*mWW*s^4*t^6 + 540*mtt^5*mWW^2*s^4*t^6 + 67981*ep*mtt^5*mWW^2*s^4*t^6 + 637784*ep^2*mtt^5*mWW^2*s^4*t^6 + 2169113*ep^3*mtt^5*mWW^2*s^4*t^6 + 3085070*ep^4*mtt^5*mWW^2*s^4*t^6 + 1556536*ep^5*mtt^5*mWW^2*s^4*t^6 + 894*mtt^4*mWW^3*s^4*t^6 + 29911*ep*mtt^4*mWW^3*s^4*t^6 + 265676*ep^2*mtt^4*mWW^3*s^4*t^6 + 944089*ep^3*mtt^4*mWW^3*s^4*t^6 + 1458270*ep^4*mtt^4*mWW^3*s^4*t^6 + 817800*ep^5*mtt^4*mWW^3*s^4*t^6 + 110*mtt^3*mWW^4*s^4*t^6 - 97183*ep*mtt^3*mWW^4*s^4*t^6 - 990512*ep^2*mtt^3*mWW^4*s^4*t^6 - 3504201*ep^3*mtt^3*mWW^4*s^4*t^6 - 5160494*ep^4*mtt^3*mWW^4*s^4*t^6 - 2711176*ep^5*mtt^3*mWW^4*s^4*t^6 + 2358*mtt^2*mWW^5*s^4*t^6 + 71843*ep*mtt^2*mWW^5*s^4*t^6 + 566740*ep^2*mtt^2*mWW^5*s^4*t^6 + 1812789*ep^3*mtt^2*mWW^5*s^4*t^6 + 2524230*ep^4*mtt^2*mWW^5*s^4*t^6 + 1278824*ep^5*mtt^2*mWW^5*s^4*t^6 + 798*mtt*mWW^6*s^4*t^6 + 11386*ep*mtt*mWW^6*s^4*t^6 + 65088*ep^2*mtt*mWW^6*s^4*t^6 + 179064*ep^3*mtt*mWW^6*s^4*t^6 + 228816*ep^4*mtt*mWW^6*s^4*t^6 + 107888*ep^5*mtt*mWW^6*s^4*t^6 - 956*mWW^7*s^4*t^6 - 14290*ep*mWW^7*s^4*t^6 - 82368*ep^2*mWW^7*s^4*t^6 - 223006*ep^3*mWW^7*s^4*t^6 - 280148*ep^4*mWW^7*s^4*t^6 - 131408*ep^5*mWW^7*s^4*t^6 + 7280*ep*mtt^6*s^5*t^6 + 73640*ep^2*mtt^6*s^5*t^6 + 263760*ep^3*mtt^6*s^5*t^6 + 395640*ep^4*mtt^6*s^5*t^6 + 211680*ep^5*mtt^6*s^5*t^6 + 16360*ep*mtt^5*mWW*s^5*t^6 + 166520*ep^2*mtt^5*mWW*s^5*t^6 + 590216*ep^3*mtt^5*mWW*s^5*t^6 + 869352*ep^4*mtt^5*mWW*s^5*t^6 + 455456*ep^5*mtt^5*mWW*s^5*t^6 - 186*mtt^4*mWW^2*s^5*t^6 - 45836*ep*mtt^4*mWW^2*s^5*t^6 - 443476*ep^2*mtt^4*mWW^2*s^5*t^6 - 1532842*ep^3*mtt^4*mWW^2*s^5*t^6 - 2215932*ep^4*mtt^4*mWW^2*s^5*t^6 - 1140304*ep^5*mtt^4*mWW^2*s^5*t^6 - 796*mtt^3*mWW^3*s^5*t^6 - 13587*ep*mtt^3*mWW^3*s^5*t^6 - 98976*ep^2*mtt^3*mWW^3*s^5*t^6 - 328535*ep^3*mtt^3*mWW^3*s^5*t^6 - 488410*ep^4*mtt^3*mWW^3*s^5*t^6 - 264456*ep^5*mtt^3*mWW^3*s^5*t^6 - 1028*mtt^2*mWW^4*s^5*t^6 + 33351*ep*mtt^2*mWW^4*s^5*t^6 + 406244*ep^2*mtt^2*mWW^4*s^5*t^6 + 1511615*ep^3*mtt^2*mWW^4*s^5*t^6 + 2277786*ep^4*mtt^2*mWW^4*s^5*t^6 + 1211224*ep^5*mtt^2*mWW^4*s^5*t^6 - 940*mtt*mWW^5*s^5*t^6 - 25669*ep*mtt*mWW^5*s^5*t^6 - 196176*ep^2*mtt*mWW^5*s^5*t^6 - 618977*ep^3*mtt*mWW^5*s^5*t^6 - 855278*ep^4*mtt*mWW^5*s^5*t^6 - 430296*ep^5*mtt*mWW^5*s^5*t^6 - 314*mWW^6*s^5*t^6 - 3547*ep*mWW^6*s^5*t^6 - 16032*ep^2*mWW^6*s^5*t^6 - 36341*ep^3*mWW^6*s^5*t^6 - 40118*ep^4*mWW^6*s^5*t^6 - 16936*ep^5*mWW^6*s^5*t^6 - 3360*ep*mtt^5*s^6*t^6 - 33936*ep^2*mtt^5*s^6*t^6 - 121296*ep^3*mtt^5*s^6*t^6 - 181440*ep^4*mtt^5*s^6*t^6 - 96768*ep^5*mtt^5*s^6*t^6 - 5316*ep*mtt^4*mWW*s^6*t^6 - 54040*ep^2*mtt^4*mWW*s^6*t^6 - 190388*ep^3*mtt^4*mWW*s^6*t^6 - 277920*ep^4*mtt^4*mWW*s^6*t^6 - 144032*ep^5*mtt^4*mWW*s^6*t^6 + 28*mtt^3*mWW^2*s^6*t^6 + 15817*ep*mtt^3*mWW^2*s^6*t^6 + 156430*ep^2*mtt^3*mWW^2*s^6*t^6 + 547075*ep^3*mtt^3*mWW^2*s^6*t^6 + 798738*ep^4*mtt^3*mWW^2*s^6*t^6 + 415224*ep^5*mtt^3*mWW^2*s^6*t^6 + 244*mtt^2*mWW^3*s^6*t^6 + 2465*ep*mtt^2*mWW^3*s^6*t^6 + 12186*ep^2*mtt^2*mWW^3*s^6*t^6 + 32831*ep^3*mtt^2*mWW^3*s^6*t^6 + 43242*ep^4*mtt^2*mWW^3*s^6*t^6 + 21240*ep^5*mtt^2*mWW^3*s^6*t^6 + 292*mtt*mWW^4*s^6*t^6 - 6717*ep*mtt*mWW^4*s^6*t^6 - 87086*ep^2*mtt*mWW^4*s^6*t^6 - 328471*ep^3*mtt*mWW^4*s^6*t^6 - 497034*ep^4*mtt*mWW^4*s^6*t^6 - 264216*ep^5*mtt*mWW^4*s^6*t^6 + 44*mWW^5*s^6*t^6 + 2679*ep*mWW^5*s^6*t^6 + 23886*ep^2*mWW^5*s^6*t^6 + 79897*ep^3*mWW^5*s^6*t^6 + 113262*ep^4*mWW^5*s^6*t^6 + 57544*ep^5*mWW^5*s^6*t^6 + 784*ep*mtt^4*s^7*t^6 + 7896*ep^2*mtt^4*s^7*t^6 + 28112*ep^3*mtt^4*s^7*t^6 + 41832*ep^4*mtt^4*s^7*t^6 + 22176*ep^5*mtt^4*s^7*t^6 + 464*ep*mtt^3*mWW*s^7*t^6 + 4712*ep^2*mtt^3*mWW*s^7*t^6 + 16296*ep^3*mtt^3*mWW*s^7*t^6 + 23088*ep^4*mtt^3*mWW*s^7*t^6 + 11520*ep^5*mtt^3*mWW*s^7*t^6 - 2432*ep*mtt^2*mWW^2*s^7*t^6 - 24544*ep^2*mtt^2*mWW^2*s^7*t^6 - 86736*ep^3*mtt^2*mWW^2*s^7*t^6 - 127504*ep^4*mtt^2*mWW^2*s^7*t^6 - 66624*ep^5*mtt^2*mWW^2*s^7*t^6 + 336*ep*mtt*mWW^3*s^7*t^6 + 3368*ep^2*mtt*mWW^3*s^7*t^6 + 12136*ep^3*mtt*mWW^3*s^7*t^6 + 18416*ep^4*mtt*mWW^3*s^7*t^6 + 9984*ep^5*mtt*mWW^3*s^7*t^6 + 848*ep*mWW^4*s^7*t^6 + 8568*ep^2*mWW^4*s^7*t^6 + 30192*ep^3*mWW^4*s^7*t^6 + 44168*ep^4*mWW^4*s^7*t^6 + 22944*ep^5*mWW^4*s^7*t^6 - 64*ep*mtt^3*s^8*t^6 - 640*ep^2*mtt^3*s^8*t^6 - 2256*ep^3*mtt^3*s^8*t^6 - 3312*ep^4*mtt^3*s^8*t^6 - 1728*ep^5*mtt^3*s^8*t^6 + 64*ep*mtt^2*mWW*s^8*t^6 + 640*ep^2*mtt^2*mWW*s^8*t^6 + 2256*ep^3*mtt^2*mWW*s^8*t^6 + 3312*ep^4*mtt^2*mWW*s^8*t^6 + 1728*ep^5*mtt^2*mWW*s^8*t^6 + 64*ep*mtt*mWW^2*s^8*t^6 + 640*ep^2*mtt*mWW^2*s^8*t^6 + 2256*ep^3*mtt*mWW^2*s^8*t^6 + 3312*ep^4*mtt*mWW^2*s^8*t^6 + 1728*ep^5*mtt*mWW^2*s^8*t^6 - 64*ep*mWW^3*s^8*t^6 - 640*ep^2*mWW^3*s^8*t^6 - 2256*ep^3*mWW^3*s^8*t^6 - 3312*ep^4*mWW^3*s^8*t^6 - 1728*ep^5*mWW^3*s^8*t^6 - 416*ep*mtt^9*mWW*t^7 - 3984*ep^2*mtt^9*mWW*t^7 - 13568*ep^3*mtt^9*mWW*t^7 - 19776*ep^4*mtt^9*mWW*t^7 - 10496*ep^5*mtt^9*mWW*t^7 - 168*mtt^8*mWW^2*t^7 + 3150*ep*mtt^8*mWW^2*t^7 + 41882*ep^2*mtt^8*mWW^2*t^7 + 160832*ep^3*mtt^8*mWW^2*t^7 + 253624*ep^4*mtt^8*mWW^2*t^7 + 143200*ep^5*mtt^8*mWW^2*t^7 - 20*mtt^7*mWW^3*t^7 - 11838*ep*mtt^7*mWW^3*t^7 - 115938*ep^2*mtt^7*mWW^3*t^7 - 409460*ep^3*mtt^7*mWW^3*t^7 - 621136*ep^4*mtt^7*mWW^3*t^7 - 343168*ep^5*mtt^7*mWW^3*t^7 + 1710*mtt^6*mWW^4*t^7 + 26787*ep*mtt^6*mWW^4*t^7 + 155882*ep^2*mtt^6*mWW^4*t^7 + 424211*ep^3*mtt^6*mWW^4*t^7 + 546850*ep^4*mtt^6*mWW^4*t^7 + 270040*ep^5*mtt^6*mWW^4*t^7 - 1082*mtt^5*mWW^5*t^7 - 7454*ep*mtt^5*mWW^5*t^7 - 5228*ep^2*mtt^5*mWW^5*t^7 + 59908*ep^3*mtt^5*mWW^5*t^7 + 148024*ep^4*mtt^5*mWW^5*t^7 + 99232*ep^5*mtt^5*mWW^5*t^7 - 3884*mtt^4*mWW^6*t^7 - 53396*ep*mtt^4*mWW^6*t^7 - 280468*ep^2*mtt^4*mWW^6*t^7 - 702252*ep^3*mtt^4*mWW^6*t^7 - 841464*ep^4*mtt^4*mWW^6*t^7 - 387616*ep^5*mtt^4*mWW^6*t^7 + 4824*mtt^3*mWW^7*t^7 + 59474*ep*mtt^3*mWW^7*t^7 + 281854*ep^2*mtt^3*mWW^7*t^7 + 641928*ep^3*mtt^3*mWW^7*t^7 + 703832*ep^4*mtt^3*mWW^7*t^7 + 297568*ep^5*mtt^3*mWW^7*t^7 - 874*mtt^2*mWW^8*t^7 - 9937*ep*mtt^2*mWW^8*t^7 - 43278*ep^2*mtt^2*mWW^8*t^7 - 90705*ep^3*mtt^2*mWW^8*t^7 - 91382*ep^4*mtt^2*mWW^8*t^7 - 35144*ep^5*mtt^2*mWW^8*t^7 - 554*mtt*mWW^9*t^7 - 7006*ep*mtt*mWW^9*t^7 - 33920*ep^2*mtt*mWW^9*t^7 - 78496*ep^3*mtt*mWW^9*t^7 - 87152*ep^4*mtt*mWW^9*t^7 - 37312*ep^5*mtt*mWW^9*t^7 + 48*mWW^10*t^7 + 636*ep*mWW^10*t^7 + 3198*ep^2*mWW^10*t^7 + 7602*ep^3*mWW^10*t^7 + 8580*ep^4*mWW^10*t^7 + 3696*ep^5*mWW^10*t^7 - 1408*ep*mtt^9*s*t^7 - 14240*ep^2*mtt^9*s*t^7 - 50992*ep^3*mtt^9*s*t^7 - 76464*ep^4*mtt^9*s*t^7 - 40896*ep^5*mtt^9*s*t^7 + 2256*ep*mtt^8*mWW*s*t^7 + 22272*ep^2*mtt^8*mWW*s*t^7 + 78496*ep^3*mtt^8*mWW*s*t^7 + 118096*ep^4*mtt^8*mWW*s*t^7 + 64320*ep^5*mtt^8*mWW*s*t^7 + 578*mtt^7*mWW^2*s*t^7 - 1128*ep*mtt^7*mWW^2*s*t^7 - 49594*ep^2*mtt^7*mWW^2*s*t^7 - 230880*ep^3*mtt^7*mWW^2*s*t^7 - 416232*ep^4*mtt^7*mWW^2*s*t^7 - 264224*ep^5*mtt^7*mWW^2*s*t^7 - 344*mtt^6*mWW^3*s*t^7 + 14110*ep*mtt^6*mWW^3*s*t^7 + 163062*ep^2*mtt^6*mWW^3*s*t^7 + 618564*ep^3*mtt^6*mWW^3*s*t^7 + 1005648*ep^4*mtt^6*mWW^3*s*t^7 + 597120*ep^5*mtt^6*mWW^3*s*t^7 - 4826*mtt^5*mWW^4*s*t^7 - 67299*ep*mtt^5*mWW^4*s*t^7 - 356418*ep^2*mtt^5*mWW^4*s*t^7 - 896279*ep^3*mtt^5*mWW^4*s*t^7 - 1080218*ep^4*mtt^5*mWW^4*s*t^7 - 504440*ep^5*mtt^5*mWW^4*s*t^7 + 3910*mtt^4*mWW^5*s*t^7 + 40115*ep*mtt^4*mWW^5*s*t^7 + 149630*ep^2*mtt^4*mWW^5*s*t^7 + 239743*ep^3*mtt^4*mWW^5*s*t^7 + 127098*ep^4*mtt^4*mWW^5*s*t^7 - 16776*ep^5*mtt^4*mWW^5*s*t^7 + 7942*mtt^3*mWW^6*s*t^7 + 100211*ep*mtt^3*mWW^6*s*t^7 + 481570*ep^2*mtt^3*mWW^6*s*t^7 + 1102691*ep^3*mtt^3*mWW^6*s*t^7 + 1215746*ep^4*mtt^3*mWW^6*s*t^7 + 519000*ep^5*mtt^3*mWW^6*s*t^7 - 9428*mtt^2*mWW^7*s*t^7 - 112175*ep*mtt^2*mWW^7*s*t^7 - 510054*ep^2*mtt^2*mWW^7*s*t^7 - 1108025*ep^3*mtt^2*mWW^7*s*t^7 - 1151206*ep^4*mtt^2*mWW^7*s*t^7 - 457352*ep^5*mtt^2*mWW^7*s*t^7 + 1538*mtt*mWW^8*s*t^7 + 17612*ep*mtt*mWW^8*s*t^7 + 77738*ep^2*mtt*mWW^8*s*t^7 + 166136*ep^3*mtt*mWW^8*s*t^7 + 171016*ep^4*mtt*mWW^8*s*t^7 + 67360*ep^5*mtt*mWW^8*s*t^7 + 630*mWW^9*s*t^7 + 7706*ep*mWW^9*s*t^7 + 36034*ep^2*mWW^9*s*t^7 + 80546*ep^3*mWW^9*s*t^7 + 86516*ep^4*mWW^9*s*t^7 + 35888*ep^5*mWW^9*s*t^7 + 7488*ep*mtt^8*s^2*t^7 + 75680*ep^2*mtt^8*s^2*t^7 + 270752*ep^3*mtt^8*s^2*t^7 + 405504*ep^4*mtt^8*s^2*t^7 + 216576*ep^5*mtt^8*s^2*t^7 - 4080*ep*mtt^7*mWW*s^2*t^7 - 40808*ep^2*mtt^7*mWW*s^2*t^7 - 148600*ep^3*mtt^7*mWW*s^2*t^7 - 232384*ep^4*mtt^7*mWW*s^2*t^7 - 131264*ep^5*mtt^7*mWW*s^2*t^7 - 686*mtt^6*mWW^2*s^2*t^7 - 31435*ep*mtt^6*mWW^2*s^2*t^7 - 264082*ep^2*mtt^6*mWW^2*s^2*t^7 - 838555*ep^3*mtt^6*mWW^2*s^2*t^7 - 1095682*ep^4*mtt^6*mWW^2*s^2*t^7 - 490856*ep^5*mtt^6*mWW^2*s^2*t^7 + 1036*mtt^5*mWW^3*s^2*t^7 + 35086*ep*mtt^5*mWW^3*s^2*t^7 + 276752*ep^2*mtt^5*mWW^3*s^2*t^7 + 851322*ep^3*mtt^5*mWW^3*s^2*t^7 + 1073276*ep^4*mtt^5*mWW^3*s^2*t^7 + 454048*ep^5*mtt^5*mWW^3*s^2*t^7 + 4580*mtt^4*mWW^4*s^2*t^7 + 65755*ep*mtt^4*mWW^4*s^2*t^7 + 359848*ep^2*mtt^4*mWW^4*s^2*t^7 + 922863*ep^3*mtt^4*mWW^4*s^2*t^7 + 1107642*ep^4*mtt^4*mWW^4*s^2*t^7 + 503144*ep^5*mtt^4*mWW^4*s^2*t^7 - 5136*mtt^3*mWW^5*s^2*t^7 - 86206*ep*mtt^3*mWW^5*s^2*t^7 - 534582*ep^2*mtt^3*mWW^5*s^2*t^7 - 1508044*ep^3*mtt^3*mWW^5*s^2*t^7 - 1922968*ep^4*mtt^3*mWW^5*s^2*t^7 - 900464*ep^5*mtt^3*mWW^5*s^2*t^7 - 5150*mtt^2*mWW^6*s^2*t^7 - 47245*ep*mtt^2*mWW^6*s^2*t^7 - 131028*ep^2*mtt^2*mWW^6*s^2*t^7 - 65631*ep^3*mtt^2*mWW^6*s^2*t^7 + 183430*ep^4*mtt^2*mWW^6*s^2*t^7 + 183528*ep^5*mtt^2*mWW^6*s^2*t^7 + 6164*mtt*mWW^7*s^2*t^7 + 70388*ep*mtt*mWW^7*s^2*t^7 + 303998*ep^2*mtt*mWW^7*s^2*t^7 + 620270*ep^3*mtt*mWW^7*s^2*t^7 + 595508*ep^4*mtt*mWW^7*s^2*t^7 + 213104*ep^5*mtt*mWW^7*s^2*t^7 - 808*mWW^8*s^2*t^7 - 9751*ep*mWW^8*s^2*t^7 - 45778*ep^2*mWW^8*s^2*t^7 - 104377*ep^3*mWW^8*s^2*t^7 - 114326*ep^4*mWW^8*s^2*t^7 - 47816*ep^5*mWW^8*s^2*t^7 - 16320*ep*mtt^7*s^3*t^7 - 164800*ep^2*mtt^7*s^3*t^7 - 588880*ep^3*mtt^7*s^3*t^7 - 880560*ep^4*mtt^7*s^3*t^7 - 469440*ep^5*mtt^7*s^3*t^7 + 3520*ep*mtt^6*mWW*s^3*t^7 + 35168*ep^2*mtt^6*mWW*s^3*t^7 + 134992*ep^3*mtt^6*mWW*s^3*t^7 + 225680*ep^4*mtt^6*mWW*s^3*t^7 + 135488*ep^5*mtt^6*mWW*s^3*t^7 + 270*mtt^5*mWW^2*s^3*t^7 + 73785*ep*mtt^5*mWW^2*s^3*t^7 + 712762*ep^2*mtt^5*mWW^2*s^3*t^7 + 2438129*ep^3*mtt^5*mWW^2*s^3*t^7 + 3458726*ep^4*mtt^5*mWW^2*s^3*t^7 + 1733992*ep^5*mtt^5*mWW^2*s^3*t^7 - 804*mtt^4*mWW^3*s^3*t^7 - 79827*ep*mtt^4*mWW^3*s^3*t^7 - 733146*ep^2*mtt^4*mWW^3*s^3*t^7 - 2466985*ep^3*mtt^4*mWW^3*s^3*t^7 - 3480766*ep^4*mtt^4*mWW^3*s^3*t^7 - 1745352*ep^5*mtt^4*mWW^3*s^3*t^7 - 940*mtt^3*mWW^4*s^3*t^7 - 30242*ep*mtt^3*mWW^4*s^3*t^7 - 247346*ep^2*mtt^3*mWW^4*s^3*t^7 - 800912*ep^3*mtt^3*mWW^4*s^3*t^7 - 1107216*ep^4*mtt^3*mWW^4*s^3*t^7 - 548240*ep^5*mtt^3*mWW^4*s^3*t^7 + 3104*mtt^2*mWW^5*s^3*t^7 + 82284*ep*mtt^2*mWW^5*s^3*t^7 + 628502*ep^2*mtt^2*mWW^5*s^3*t^7 + 1990282*ep^3*mtt^2*mWW^5*s^3*t^7 + 2750404*ep^4*mtt^2*mWW^5*s^3*t^7 + 1378096*ep^5*mtt^2*mWW^5*s^3*t^7 + 1126*mtt*mWW^6*s^3*t^7 - 3875*ep*mtt*mWW^6*s^3*t^7 - 115496*ep^2*mtt*mWW^6*s^3*t^7 - 497125*ep^3*mtt*mWW^6*s^3*t^7 - 797326*ep^4*mtt*mWW^6*s^3*t^7 - 440408*ep^5*mtt*mWW^6*s^3*t^7 - 1732*mWW^7*s^3*t^7 - 19085*ep*mWW^7*s^3*t^7 - 78780*ep^2*mWW^7*s^3*t^7 - 152157*ep^3*mWW^7*s^3*t^7 - 136174*ep^4*mWW^7*s^3*t^7 - 44136*ep^5*mWW^7*s^3*t^7 + 18560*ep*mtt^6*s^4*t^7 + 187200*ep^2*mtt^6*s^4*t^7 + 667840*ep^3*mtt^6*s^4*t^7 + 996480*ep^4*mtt^6*s^4*t^7 + 529920*ep^5*mtt^6*s^4*t^7 - 2976*ep*mtt^5*mWW*s^4*t^7 - 29376*ep^2*mtt^5*mWW*s^4*t^7 - 115120*ep^3*mtt^5*mWW*s^4*t^7 - 196864*ep^4*mtt^5*mWW*s^4*t^7 - 120192*ep^5*mtt^5*mWW*s^4*t^7 + 46*mtt^4*mWW^2*s^4*t^7 - 70019*ep*mtt^4*mWW^2*s^4*t^7 - 700008*ep^2*mtt^4*mWW^2*s^4*t^7 - 2437357*ep^3*mtt^4*mWW^2*s^4*t^7 - 3520198*ep^4*mtt^4*mWW^2*s^4*t^7 - 1803192*ep^5*mtt^4*mWW^2*s^4*t^7 - 12*mtt^3*mWW^3*s^4*t^7 + 60992*ep*mtt^3*mWW^3*s^4*t^7 + 601782*ep^2*mtt^3*mWW^3*s^4*t^7 + 2087882*ep^3*mtt^3*mWW^3*s^4*t^7 + 3022516*ep^4*mtt^3*mWW^3*s^4*t^7 + 1558992*ep^5*mtt^3*mWW^3*s^4*t^7 - 1056*mtt^2*mWW^4*s^4*t^7 + 4072*ep*mtt^2*mWW^4*s^4*t^7 + 113878*ep^2*mtt^2*mWW^4*s^4*t^7 + 478758*ep^3*mtt^2*mWW^4*s^4*t^7 + 745260*ep^4*mtt^2*mWW^4*s^4*t^7 + 396336*ep^5*mtt^2*mWW^4*s^4*t^7 - 1020*mtt*mWW^5*s^4*t^7 - 36196*ep*mtt*mWW^5*s^4*t^7 - 298942*ep^2*mtt*mWW^5*s^4*t^7 - 979198*ep^3*mtt*mWW^5*s^4*t^7 - 1380092*ep^4*mtt*mWW^5*s^4*t^7 - 701008*ep^5*mtt*mWW^5*s^4*t^7 - 166*mWW^6*s^4*t^7 + 3711*ep*mWW^6*s^4*t^7 + 48218*ep^2*mWW^6*s^4*t^7 + 181611*ep^3*mWW^6*s^4*t^7 + 274786*ep^4*mWW^6*s^4*t^7 + 146312*ep^5*mWW^6*s^4*t^7 - 11520*ep*mtt^5*s^5*t^7 - 116000*ep^2*mtt^5*s^5*t^7 - 412880*ep^3*mtt^5*s^5*t^7 - 614160*ep^4*mtt^5*s^5*t^7 - 325440*ep^5*mtt^5*s^5*t^7 + 3504*ep*mtt^4*mWW*s^5*t^7 + 34784*ep^2*mtt^4*mWW*s^5*t^7 + 128896*ep^3*mtt^4*mWW*s^5*t^7 + 204208*ep^4*mtt^4*mWW*s^5*t^7 + 115904*ep^5*mtt^4*mWW*s^5*t^7 - 40*mtt^3*mWW^2*s^5*t^7 + 31343*ep*mtt^3*mWW^2*s^5*t^7 + 316480*ep^2*mtt^3*mWW^2*s^5*t^7 + 1110007*ep^3*mtt^3*mWW^2*s^5*t^7 + 1615154*ep^4*mtt^3*mWW^2*s^5*t^7 + 834296*ep^5*mtt^3*mWW^2*s^5*t^7 + 144*mtt^2*mWW^3*s^5*t^7 - 22527*ep*mtt^2*mWW^3*s^5*t^7 - 232744*ep^2*mtt^2*mWW^3*s^5*t^7 - 823607*ep^3*mtt^2*mWW^3*s^5*t^7 - 1209258*ep^4*mtt^2*mWW^3*s^5*t^7 - 631592*ep^5*mtt^2*mWW^3*s^5*t^7 + 520*mtt*mWW^4*s^5*t^7 + 737*ep*mtt*mWW^4*s^5*t^7 - 27080*ep^2*mtt*mWW^4*s^5*t^7 - 131903*ep^3*mtt*mWW^4*s^5*t^7 - 215666*ep^4*mtt*mWW^4*s^5*t^7 - 117816*ep^5*mtt*mWW^4*s^5*t^7 + 176*mWW^5*s^5*t^7 + 6175*ep*mWW^5*s^5*t^7 + 50672*ep^2*mWW^5*s^5*t^7 + 165071*ep^3*mWW^5*s^5*t^7 + 231498*ep^4*mWW^5*s^5*t^7 + 116968*ep^5*mWW^5*s^5*t^7 + 3648*ep*mtt^4*s^6*t^7 + 36640*ep^2*mtt^4*s^6*t^7 + 129952*ep^3*mtt^4*s^6*t^7 + 192384*ep^4*mtt^4*s^6*t^7 + 101376*ep^5*mtt^4*s^6*t^7 - 2384*ep*mtt^3*mWW*s^6*t^7 - 23816*ep^2*mtt^3*mWW*s^6*t^7 - 85400*ep^3*mtt^3*mWW*s^6*t^7 - 128768*ep^4*mtt^3*mWW*s^6*t^7 - 69312*ep^5*mtt^3*mWW*s^6*t^7 - 5888*ep*mtt^2*mWW^2*s^6*t^7 - 59360*ep^2*mtt^2*mWW^2*s^6*t^7 - 208944*ep^3*mtt^2*mWW^2*s^6*t^7 - 305328*ep^4*mtt^2*mWW^2*s^6*t^7 - 158400*ep^5*mtt^2*mWW^2*s^6*t^7 + 4336*ep*mtt*mWW^3*s^6*t^7 + 43608*ep^2*mtt*mWW^3*s^6*t^7 + 154280*ep^3*mtt*mWW^3*s^6*t^7 + 227424*ep^4*mtt*mWW^3*s^6*t^7 + 119232*ep^5*mtt*mWW^3*s^6*t^7 + 288*ep*mWW^4*s^6*t^7 + 2928*ep^2*mWW^4*s^6*t^7 + 10112*ep^3*mWW^4*s^6*t^7 + 14288*ep^4*mWW^4*s^6*t^7 + 7104*ep^5*mWW^4*s^6*t^7 - 448*ep*mtt^3*s^7*t^7 - 4480*ep^2*mtt^3*s^7*t^7 - 15792*ep^3*mtt^3*s^7*t^7 - 23184*ep^4*mtt^3*s^7*t^7 - 12096*ep^5*mtt^3*s^7*t^7 + 576*ep*mtt^2*mWW*s^7*t^7 + 5760*ep^2*mtt^2*mWW*s^7*t^7 + 20304*ep^3*mtt^2*mWW*s^7*t^7 + 29808*ep^4*mtt^2*mWW*s^7*t^7 + 15552*ep^5*mtt^2*mWW*s^7*t^7 + 192*ep*mtt*mWW^2*s^7*t^7 + 1920*ep^2*mtt*mWW^2*s^7*t^7 + 6768*ep^3*mtt*mWW^2*s^7*t^7 + 9936*ep^4*mtt*mWW^2*s^7*t^7 + 5184*ep^5*mtt*mWW^2*s^7*t^7 - 320*ep*mWW^3*s^7*t^7 - 3200*ep^2*mWW^3*s^7*t^7 - 11280*ep^3*mWW^3*s^7*t^7 - 16560*ep^4*mWW^3*s^7*t^7 - 8640*ep^5*mWW^3*s^7*t^7 + 364*ep*mtt^8*mWW*t^8 + 3476*ep^2*mtt^8*mWW*t^8 + 11792*ep^3*mtt^8*mWW*t^8 + 17104*ep^4*mtt^8*mWW*t^8 + 9024*ep^5*mtt^8*mWW*t^8 + 198*mtt^7*mWW^2*t^8 - 1656*ep*mtt^7*mWW^2*t^8 - 29128*ep^2*mtt^7*mWW^2*t^8 - 118306*ep^3*mtt^7*mWW^2*t^8 - 191180*ep^4*mtt^7*mWW^2*t^8 - 109328*ep^5*mtt^7*mWW^2*t^8 - 204*mtt^6*mWW^3*t^8 + 6027*ep*mtt^6*mWW^3*t^8 + 72862*ep^2*mtt^6*mWW^3*t^8 + 273957*ep^3*mtt^6*mWW^3*t^8 + 428030*ep^4*mtt^6*mWW^3*t^8 + 240168*ep^5*mtt^6*mWW^3*t^8 - 1606*mtt^5*mWW^4*t^8 - 23424*ep*mtt^5*mWW^4*t^8 - 129396*ep^2*mtt^5*mWW^4*t^8 - 338394*ep^3*mtt^5*mWW^4*t^8 - 421580*ep^4*mtt^5*mWW^4*t^8 - 201360*ep^5*mtt^5*mWW^4*t^8 + 2784*mtt^4*mWW^5*t^8 + 29682*ep*mtt^4*mWW^5*t^8 + 117792*ep^2*mtt^4*mWW^5*t^8 + 215882*ep^3*mtt^4*mWW^5*t^8 + 178092*ep^4*mtt^4*mWW^5*t^8 + 49168*ep^5*mtt^4*mWW^5*t^8 + 282*mtt^3*mWW^6*t^8 + 7524*ep*mtt^3*mWW^6*t^8 + 54008*ep^2*mtt^3*mWW^6*t^8 + 160326*ep^3*mtt^3*mWW^6*t^8 + 212740*ep^4*mtt^3*mWW^6*t^8 + 104880*ep^5*mtt^3*mWW^6*t^8 - 2588*mtt^2*mWW^7*t^8 - 32245*ep*mtt^2*mWW^7*t^8 - 153386*ep^2*mtt^2*mWW^7*t^8 - 347435*ep^3*mtt^2*mWW^7*t^8 - 375554*ep^4*mtt^2*mWW^7*t^8 - 155352*ep^5*mtt^2*mWW^7*t^8 + 1062*mtt*mWW^8*t^8 + 12828*ep*mtt*mWW^8*t^8 + 59476*ep^2*mtt*mWW^8*t^8 + 132398*ep^3*mtt*mWW^8*t^8 + 141668*ep^4*mtt*mWW^8*t^8 + 58288*ep^5*mtt*mWW^8*t^8 + 72*mWW^9*t^8 + 900*ep*mWW^9*t^8 + 4296*ep^2*mWW^9*t^8 + 9780*ep^3*mWW^9*t^8 + 10680*ep^4*mWW^9*t^8 + 4512*ep^5*mWW^9*t^8 + 2720*ep*mtt^8*s*t^8 + 27440*ep^2*mtt^8*s*t^8 + 97920*ep^3*mtt^8*s*t^8 + 146160*ep^4*mtt^8*s*t^8 + 77760*ep^5*mtt^8*s*t^8 - 6732*ep*mtt^7*mWW*s*t^8 - 67752*ep^2*mtt^7*mWW*s*t^8 - 241940*ep^3*mtt^7*mWW*s*t^8 - 363416*ep^4*mtt^7*mWW*s*t^8 - 195360*ep^5*mtt^7*mWW*s*t^8 - 484*mtt^6*mWW^2*s*t^8 - 96*ep*mtt^6*mWW^2*s*t^8 + 33200*ep^2*mtt^6*mWW^2*s*t^8 + 170484*ep^3*mtt^6*mWW^2*s*t^8 + 320120*ep^4*mtt^6*mWW^2*s*t^8 + 206496*ep^5*mtt^6*mWW^2*s*t^8 + 856*mtt^5*mWW^3*s*t^8 + 11992*ep*mtt^5*mWW^3*s*t^8 + 61924*ep^2*mtt^5*mWW^3*s*t^8 + 135236*ep^3*mtt^5*mWW^3*s*t^8 + 97208*ep^4*mtt^5*mWW^3*s*t^8 - 5216*ep^5*mtt^5*mWW^3*s*t^8 + 3206*mtt^4*mWW^4*s*t^8 + 28257*ep*mtt^4*mWW^4*s*t^8 + 73166*ep^2*mtt^4*mWW^4*s*t^8 + 19237*ep^3*mtt^4*mWW^4*s*t^8 - 135842*ep^4*mtt^4*mWW^4*s*t^8 - 119384*ep^5*mtt^4*mWW^4*s*t^8 - 6040*mtt^3*mWW^5*s*t^8 - 63707*ep*mtt^3*mWW^5*s*t^8 - 247426*ep^2*mtt^3*mWW^5*s*t^8 - 432573*ep^3*mtt^3*mWW^5*s*t^8 - 317470*ep^4*mtt^3*mWW^5*s*t^8 - 59944*ep^5*mtt^3*mWW^5*s*t^8 + 432*mtt^2*mWW^6*s*t^8 + 4311*ep*mtt^2*mWW^6*s*t^8 + 20538*ep^2*mtt^2*mWW^6*s*t^8 + 58913*ep^3*mtt^2*mWW^6*s*t^8 + 83094*ep^4*mtt^2*mWW^6*s*t^8 + 42952*ep^5*mtt^2*mWW^6*s*t^8 + 3056*mtt*mWW^7*s*t^8 + 35451*ep*mtt*mWW^7*s*t^8 + 154462*ep^2*mtt*mWW^7*s*t^8 + 314081*ep^3*mtt*mWW^7*s*t^8 + 297462*ep^4*mtt*mWW^7*s*t^8 + 104008*ep^5*mtt*mWW^7*s*t^8 - 1026*mWW^8*s*t^8 - 12196*ep*mWW^8*s*t^8 - 55552*ep^2*mWW^8*s*t^8 - 121358*ep^3*mWW^8*s*t^8 - 127316*ep^4*mWW^8*s*t^8 - 51312*ep^5*mWW^8*s*t^8 - 12160*ep*mtt^7*s^2*t^8 - 122560*ep^2*mtt^7*s^2*t^8 - 436800*ep^3*mtt^7*s^2*t^8 - 650880*ep^4*mtt^7*s^2*t^8 - 345600*ep^5*mtt^7*s^2*t^8 + 22582*ep*mtt^6*mWW*s^2*t^8 + 228000*ep^2*mtt^6*mWW*s^2*t^8 + 817926*ep^3*mtt^6*mWW*s^2*t^8 + 1231972*ep^4*mtt^6*mWW*s^2*t^8 + 662784*ep^5*mtt^6*mWW*s^2*t^8 + 306*mtt^5*mWW^2*s^2*t^8 + 15641*ep*mtt^5*mWW^2*s^2*t^8 + 128910*ep^2*mtt^5*mWW^2*s^2*t^8 + 386561*ep^3*mtt^5*mWW^2*s^2*t^8 + 459334*ep^4*mtt^5*mWW^2*s^2*t^8 + 176280*ep^5*mtt^5*mWW^2*s^2*t^8 - 1222*mtt^4*mWW^3*s^2*t^8 - 66419*ep*mtt^4*mWW^3*s^2*t^8 - 578188*ep^2*mtt^4*mWW^3*s^2*t^8 - 1907773*ep^3*mtt^4*mWW^3*s^2*t^8 - 2656830*ep^4*mtt^4*mWW^3*s^2*t^8 - 1316504*ep^5*mtt^4*mWW^3*s^2*t^8 - 1794*mtt^3*mWW^4*s^2*t^8 + 14059*ep*mtt^3*mWW^4*s^2*t^8 + 258066*ep^2*mtt^3*mWW^4*s^2*t^8 + 1047267*ep^3*mtt^3*mWW^4*s^2*t^8 + 1645610*ep^4*mtt^3*mWW^4*s^2*t^8 + 899656*ep^5*mtt^3*mWW^4*s^2*t^8 + 4606*mtt^2*mWW^5*s^2*t^8 + 54517*ep*mtt^2*mWW^5*s^2*t^8 + 247942*ep^2*mtt^2*mWW^5*s^2*t^8 + 534289*ep^3*mtt^2*mWW^5*s^2*t^8 + 531774*ep^4*mtt^2*mWW^5*s^2*t^8 + 190536*ep^5*mtt^2*mWW^5*s^2*t^8 - 952*mtt*mWW^6*s^2*t^8 - 18928*ep*mtt*mWW^6*s^2*t^8 - 131080*ep^2*mtt*mWW^6*s^2*t^8 - 402944*ep^3*mtt*mWW^6*s^2*t^8 - 555256*ep^4*mtt*mWW^6*s^2*t^8 - 280320*ep^5*mtt*mWW^6*s^2*t^8 - 944*mWW^7*s^2*t^8 - 9292*ep*mWW^7*s^2*t^8 - 31090*ep^2*mWW^7*s^2*t^8 - 38526*ep^3*mWW^7*s^2*t^8 - 5724*ep^4*mWW^7*s^2*t^8 + 13168*ep^5*mWW^7*s^2*t^8 + 21440*ep*mtt^6*s^3*t^8 + 215840*ep^2*mtt^6*s^3*t^8 + 768000*ep^3*mtt^6*s^3*t^8 + 1141920*ep^4*mtt^6*s^3*t^8 + 604800*ep^5*mtt^6*s^3*t^8 - 33528*ep*mtt^5*mWW*s^3*t^8 - 337912*ep^2*mtt^5*mWW*s^3*t^8 - 1211312*ep^3*mtt^5*mWW*s^3*t^8 - 1821568*ep^4*mtt^5*mWW*s^3*t^8 - 977568*ep^5*mtt^5*mWW*s^3*t^8 + 48*mtt^4*mWW^2*s^3*t^8 - 27220*ep*mtt^4*mWW^2*s^3*t^8 - 269340*ep^2*mtt^4*mWW^2*s^3*t^8 - 908648*ep^3*mtt^4*mWW^2*s^3*t^8 - 1250704*ep^4*mtt^4*mWW^2*s^3*t^8 - 601936*ep^5*mtt^4*mWW^2*s^3*t^8 + 666*mtt^3*mWW^3*s^3*t^8 + 80201*ep*mtt^3*mWW^3*s^3*t^8 + 754416*ep^2*mtt^3*mWW^3*s^3*t^8 + 2578507*ep^3*mtt^3*mWW^3*s^3*t^8 + 3696474*ep^4*mtt^3*mWW^3*s^3*t^8 + 1888824*ep^5*mtt^3*mWW^3*s^3*t^8 - 178*mtt^2*mWW^4*s^3*t^8 - 33675*ep*mtt^2*mWW^4*s^3*t^8 - 326040*ep^2*mtt^2*mWW^4*s^3*t^8 - 1140725*ep^3*mtt^2*mWW^4*s^3*t^8 - 1679310*ep^4*mtt^2*mWW^4*s^3*t^8 - 884600*ep^5*mtt^2*mWW^4*s^3*t^8 - 1586*mtt*mWW^5*s^3*t^8 - 22821*ep*mtt*mWW^5*s^3*t^8 - 126072*ep^2*mtt*mWW^5*s^3*t^8 - 325895*ep^3*mtt*mWW^5*s^3*t^8 - 388338*ep^4*mtt*mWW^5*s^3*t^8 - 171096*ep^5*mtt*mWW^5*s^3*t^8 + 474*mWW^6*s^3*t^8 + 9843*ep*mWW^6*s^3*t^8 + 68372*ep^2*mWW^6*s^3*t^8 + 207817*ep^3*mWW^6*s^3*t^8 + 283094*ep^4*mWW^6*s^3*t^8 + 141576*ep^5*mWW^6*s^3*t^8 - 18560*ep*mtt^5*s^4*t^8 - 186560*ep^2*mtt^5*s^4*t^8 - 662400*ep^3*mtt^5*s^4*t^8 - 982080*ep^4*mtt^5*s^4*t^8 - 518400*ep^5*mtt^5*s^4*t^8 + 26466*ep*mtt^4*mWW*s^4*t^8 + 265932*ep^2*mtt^4*mWW*s^4*t^8 + 949838*ep^3*mtt^4*mWW*s^4*t^8 + 1421348*ep^4*mtt^4*mWW*s^4*t^8 + 758400*ep^5*mtt^4*mWW*s^4*t^8 - 68*mtt^3*mWW^2*s^4*t^8 + 16547*ep*mtt^3*mWW^2*s^4*t^8 + 168878*ep^2*mtt^3*mWW^2*s^4*t^8 + 582525*ep^3*mtt^3*mWW^2*s^4*t^8 + 822542*ep^4*mtt^3*mWW^2*s^4*t^8 + 408744*ep^5*mtt^3*mWW^2*s^4*t^8 - 96*mtt^2*mWW^3*s^4*t^8 - 39585*ep*mtt^2*mWW^3*s^4*t^8 - 389390*ep^2*mtt^2*mWW^3*s^4*t^8 - 1356231*ep^3*mtt^2*mWW^3*s^4*t^8 - 1969746*ep^4*mtt^2*mWW^3*s^4*t^8 - 1017992*ep^5*mtt^2*mWW^3*s^4*t^8 + 356*mtt*mWW^4*s^4*t^8 + 15801*ep*mtt*mWW^4*s^4*t^8 + 135746*ep^2*mtt*mWW^4*s^4*t^8 + 454991*ep^3*mtt*mWW^4*s^4*t^8 + 654314*ep^4*mtt*mWW^4*s^4*t^8 + 338776*ep^5*mtt*mWW^4*s^4*t^8 + 320*mWW^5*s^4*t^8 + 4387*ep*mWW^5*s^4*t^8 + 23186*ep^2*mWW^5*s^4*t^8 + 57645*ep^3*mWW^5*s^4*t^8 + 66422*ep^4*mWW^5*s^4*t^8 + 28424*ep^5*mWW^5*s^4*t^8 + 7840*ep*mtt^4*s^5*t^8 + 78640*ep^2*mtt^4*s^5*t^8 + 278400*ep^3*mtt^4*s^5*t^8 + 411120*ep^4*mtt^4*s^5*t^8 + 216000*ep^5*mtt^4*s^5*t^8 - 11200*ep*mtt^3*mWW*s^5*t^8 - 112224*ep^2*mtt^3*mWW*s^5*t^8 - 398496*ep^3*mtt^3*mWW*s^5*t^8 - 591424*ep^4*mtt^3*mWW*s^5*t^8 - 312576*ep^5*mtt^3*mWW*s^5*t^8 - 2960*ep*mtt^2*mWW^2*s^5*t^8 - 29960*ep^2*mtt^2*mWW^2*s^5*t^8 - 103592*ep^3*mtt^2*mWW^2*s^5*t^8 - 146864*ep^4*mtt^2*mWW^2*s^5*t^8 - 73344*ep^5*mtt^2*mWW^2*s^5*t^8 + 8160*ep*mtt*mWW^3*s^5*t^8 + 82032*ep^2*mtt*mWW^3*s^5*t^8 + 289072*ep^3*mtt*mWW^3*s^5*t^8 + 423520*ep^4*mtt*mWW^3*s^5*t^8 + 220416*ep^5*mtt*mWW^3*s^5*t^8 - 1840*ep*mWW^4*s^5*t^8 - 18488*ep^2*mWW^4*s^5*t^8 - 65384*ep^3*mWW^4*s^5*t^8 - 96352*ep^4*mWW^4*s^5*t^8 - 50496*ep^5*mWW^4*s^5*t^8 - 1280*ep*mtt^3*s^6*t^8 - 12800*ep^2*mtt^3*s^6*t^8 - 45120*ep^3*mtt^3*s^6*t^8 - 66240*ep^4*mtt^3*s^6*t^8 - 34560*ep^5*mtt^3*s^6*t^8 + 2048*ep*mtt^2*mWW*s^6*t^8 + 20480*ep^2*mtt^2*mWW*s^6*t^8 + 72192*ep^3*mtt^2*mWW*s^6*t^8 + 105984*ep^4*mtt^2*mWW*s^6*t^8 + 55296*ep^5*mtt^2*mWW*s^6*t^8 - 256*ep*mtt*mWW^2*s^6*t^8 - 2560*ep^2*mtt*mWW^2*s^6*t^8 - 9024*ep^3*mtt*mWW^2*s^6*t^8 - 13248*ep^4*mtt*mWW^2*s^6*t^8 - 6912*ep^5*mtt*mWW^2*s^6*t^8 - 512*ep*mWW^3*s^6*t^8 - 5120*ep^2*mWW^3*s^6*t^8 - 18048*ep^3*mWW^3*s^6*t^8 - 26496*ep^4*mWW^3*s^6*t^8 - 13824*ep^5*mWW^3*s^6*t^8 - 168*ep*mtt^7*mWW*t^9 - 1600*ep^2*mtt^7*mWW*t^9 - 5408*ep^3*mtt^7*mWW*t^9 - 7808*ep^4*mtt^7*mWW*t^9 - 4096*ep^5*mtt^7*mWW*t^9 - 118*mtt^6*mWW^2*t^9 + 437*ep*mtt^6*mWW^2*t^9 + 12002*ep^2*mtt^6*mWW^2*t^9 + 51849*ep^3*mtt^6*mWW^2*t^9 + 86006*ep^4*mtt^6*mWW^2*t^9 + 49864*ep^5*mtt^6*mWW^2*t^9 + 194*mtt^5*mWW^3*t^9 - 1218*ep*mtt^5*mWW^3*t^9 - 24456*ep^2*mtt^5*mWW^3*t^9 - 101048*ep^3*mtt^5*mWW^3*t^9 - 163904*ep^4*mtt^5*mWW^3*t^9 - 93568*ep^5*mtt^5*mWW^3*t^9 + 804*mtt^4*mWW^4*t^9 + 10838*ep*mtt^4*mWW^4*t^9 + 55232*ep^2*mtt^4*mWW^4*t^9 + 132450*ep^3*mtt^4*mWW^4*t^9 + 149980*ep^4*mtt^4*mWW^4*t^9 + 64336*ep^5*mtt^4*mWW^4*t^9 - 2108*mtt^3*mWW^5*t^9 - 23540*ep*mtt^3*mWW^5*t^9 - 98552*ep^2*mtt^3*mWW^5*t^9 - 191736*ep^3*mtt^3*mWW^5*t^9 - 170192*ep^4*mtt^3*mWW^5*t^9 - 52672*ep^5*mtt^3*mWW^5*t^9 + 1330*mtt^2*mWW^6*t^9 + 14745*ep*mtt^2*mWW^6*t^9 + 62394*ep^2*mtt^2*mWW^6*t^9 + 126821*ep^3*mtt^2*mWW^6*t^9 + 123614*ep^4*mtt^2*mWW^6*t^9 + 45736*ep^5*mtt^2*mWW^6*t^9 + 186*mtt*mWW^7*t^9 + 2422*ep*mtt*mWW^7*t^9 + 11408*ep^2*mtt*mWW^7*t^9 + 23768*ep^3*mtt*mWW^7*t^9 + 21568*ep^4*mtt*mWW^7*t^9 + 6528*ep^5*mtt*mWW^7*t^9 - 288*mWW^8*t^9 - 3516*ep*mWW^8*t^9 - 16428*ep^2*mWW^8*t^9 - 36696*ep^3*mWW^8*t^9 - 39264*ep^4*mWW^8*t^9 - 16128*ep^5*mWW^8*t^9 - 3120*ep*mtt^7*s*t^9 - 31400*ep^2*mtt^7*s*t^9 - 111680*ep^3*mtt^7*s*t^9 - 165960*ep^4*mtt^7*s*t^9 - 87840*ep^5*mtt^7*s*t^9 + 9576*ep*mtt^6*mWW*s*t^9 + 96496*ep^2*mtt^6*mWW*s*t^9 + 344120*ep^3*mtt^6*mWW*s*t^9 + 513824*ep^4*mtt^6*mWW*s*t^9 + 273664*ep^5*mtt^6*mWW*s*t^9 + 192*mtt^5*mWW^2*s*t^9 - 6157*ep*mtt^5*mWW^2*s*t^9 - 76680*ep^2*mtt^5*mWW^2*s*t^9 - 298245*ep^3*mtt^5*mWW^2*s*t^9 - 477038*ep^4*mtt^5*mWW^2*s*t^9 - 270952*ep^5*mtt^5*mWW^2*s*t^9 - 454*mtt^4*mWW^3*s*t^9 - 9575*ep*mtt^4*mWW^3*s*t^9 - 63976*ep^2*mtt^4*mWW^3*s*t^9 - 179317*ep^3*mtt^4*mWW^3*s*t^9 - 211270*ep^4*mtt^4*mWW^3*s*t^9 - 84168*ep^5*mtt^4*mWW^3*s*t^9 - 1192*mtt^3*mWW^4*s*t^9 - 1807*ep*mtt^3*mWW^4*s*t^9 + 60550*ep^2*mtt^3*mWW^4*s*t^9 + 305999*ep^3*mtt^3*mWW^4*s*t^9 + 518226*ep^4*mtt^3*mWW^4*s*t^9 + 294104*ep^5*mtt^3*mWW^4*s*t^9 + 3100*mtt^2*mWW^5*s*t^9 + 29733*ep*mtt^2*mWW^5*s*t^9 + 95310*ep^2*mtt^2*mWW^5*s*t^9 + 103239*ep^3*mtt^2*mWW^5*s*t^9 - 19766*ep^4*mtt^2*mWW^5*s*t^9 - 68296*ep^5*mtt^2*mWW^5*s*t^9 - 1768*mtt*mWW^6*s*t^9 - 20576*ep*mtt*mWW^6*s*t^9 - 92142*ep^2*mtt*mWW^6*s*t^9 - 198942*ep^3*mtt*mWW^6*s*t^9 - 206100*ep^4*mtt*mWW^6*s*t^9 - 81392*ep^5*mtt*mWW^6*s*t^9 + 122*mWW^7*s*t^9 + 1926*ep*mWW^7*s*t^9 + 11842*ep^2*mWW^7*s*t^9 + 34826*ep^3*mWW^7*s*t^9 + 48084*ep^4*mWW^7*s*t^9 + 24880*ep^5*mWW^7*s*t^9 + 11280*ep*mtt^6*s^2*t^9 + 113400*ep^2*mtt^6*s^2*t^9 + 402720*ep^3*mtt^6*s^2*t^9 + 597240*ep^4*mtt^6*s^2*t^9 + 315360*ep^5*mtt^6*s^2*t^9 - 29284*ep*mtt^5*mWW*s^2*t^9 - 294876*ep^2*mtt^5*mWW*s^2*t^9 - 1050880*ep^3*mtt^5*mWW*s^2*t^9 - 1566480*ep^4*mtt^5*mWW*s^2*t^9 - 832192*ep^5*mtt^5*mWW*s^2*t^9 - 42*mtt^4*mWW^2*s^2*t^9 + 13757*ep*mtt^4*mWW^2*s^2*t^9 + 145038*ep^2*mtt^4*mWW^2*s^2*t^9 + 541001*ep^3*mtt^4*mWW^2*s^2*t^9 + 848862*ep^4*mtt^4*mWW^2*s^2*t^9 + 475784*ep^5*mtt^4*mWW^2*s^2*t^9 + 404*mtt^3*mWW^3*s^2*t^9 + 25942*ep*mtt^3*mWW^3*s^2*t^9 + 230020*ep^2*mtt^3*mWW^3*s^2*t^9 + 760742*ep^3*mtt^3*mWW^3*s^2*t^9 + 1056244*ep^4*mtt^3*mWW^3*s^2*t^9 + 520912*ep^5*mtt^3*mWW^3*s^2*t^9 + 460*mtt^2*mWW^4*s^2*t^9 - 19426*ep*mtt^2*mWW^4*s^2*t^9 - 225372*ep^2*mtt^2*mWW^4*s^2*t^9 - 830850*ep^3*mtt^2*mWW^4*s^2*t^9 - 1247860*ep^4*mtt^2*mWW^4*s^2*t^9 - 661904*ep^5*mtt^2*mWW^4*s^2*t^9 - 1500*mtt*mWW^5*s^2*t^9 - 10622*ep*mtt*mWW^5*s^2*t^9 - 7968*ep^2*mtt*mWW^5*s^2*t^9 + 86062*ep^3*mtt*mWW^5*s^2*t^9 + 211668*ep^4*mtt*mWW^5*s^2*t^9 + 139792*ep^5*mtt*mWW^5*s^2*t^9 + 678*mWW^6*s^2*t^9 + 8353*ep*mWW^6*s^2*t^9 + 39758*ep^2*mWW^6*s^2*t^9 + 91205*ep^3*mWW^6*s^2*t^9 + 100326*ep^4*mWW^6*s^2*t^9 + 42248*ep^5*mWW^6*s^2*t^9 - 15120*ep*mtt^5*s^3*t^9 - 151800*ep^2*mtt^5*s^3*t^9 - 538080*ep^3*mtt^5*s^3*t^9 - 795960*ep^4*mtt^5*s^3*t^9 - 419040*ep^5*mtt^5*s^3*t^9 + 34332*ep*mtt^4*mWW*s^3*t^9 + 344936*ep^2*mtt^4*mWW*s^3*t^9 + 1226116*ep^3*mtt^4*mWW*s^3*t^9 + 1821288*ep^4*mtt^4*mWW*s^3*t^9 + 963520*ep^5*mtt^4*mWW*s^3*t^9 - 32*mtt^3*mWW^2*s^3*t^9 - 13817*ep*mtt^3*mWW^2*s^3*t^9 - 138332*ep^2*mtt^3*mWW^2*s^3*t^9 - 502205*ep^3*mtt^3*mWW^2*s^3*t^9 - 769830*ep^4*mtt^3*mWW^2*s^3*t^9 - 421992*ep^5*mtt^3*mWW^2*s^3*t^9 - 132*mtt^2*mWW^3*s^3*t^9 - 19027*ep*mtt^2*mWW^3*s^3*t^9 - 181052*ep^2*mtt^2*mWW^3*s^3*t^9 - 618563*ep^3*mtt^2*mWW^3*s^3*t^9 - 880794*ep^4*mtt^2*mWW^3*s^3*t^9 - 445304*ep^5*mtt^2*mWW^3*s^3*t^9 + 24*mtt*mWW^4*s^3*t^9 + 14385*ep*mtt*mWW^4*s^3*t^9 + 143220*ep^2*mtt*mWW^4*s^3*t^9 + 503949*ep^3*mtt*mWW^4*s^3*t^9 + 738782*ep^4*mtt*mWW^4*s^3*t^9 + 385160*ep^5*mtt*mWW^4*s^3*t^9 + 268*mWW^5*s^3*t^9 + 527*ep*mWW^5*s^3*t^9 - 12364*ep^2*mWW^5*s^3*t^9 - 64049*ep^3*mWW^5*s^3*t^9 - 109390*ep^4*mWW^5*s^3*t^9 - 62344*ep^5*mWW^5*s^3*t^9 + 8880*ep*mtt^4*s^4*t^9 + 89000*ep^2*mtt^4*s^4*t^9 + 314720*ep^3*mtt^4*s^4*t^9 + 464040*ep^4*mtt^4*s^4*t^9 + 243360*ep^5*mtt^4*s^4*t^9 - 18168*ep*mtt^3*mWW*s^4*t^9 - 182076*ep^2*mtt^3*mWW*s^4*t^9 - 644796*ep^3*mtt^3*mWW*s^4*t^9 - 952920*ep^4*mtt^3*mWW*s^4*t^9 - 501120*ep^5*mtt^3*mWW*s^4*t^9 + 7336*ep*mtt^2*mWW^2*s^4*t^9 + 73460*ep^2*mtt^2*mWW^2*s^4*t^9 + 262020*ep^3*mtt^2*mWW^2*s^4*t^9 + 391640*ep^4*mtt^2*mWW^2*s^4*t^9 + 208704*ep^5*mtt^2*mWW^2*s^4*t^9 + 4312*ep*mtt*mWW^3*s^4*t^9 + 43308*ep^2*mtt*mWW^3*s^4*t^9 + 151468*ep^3*mtt*mWW^3*s^4*t^9 + 219320*ep^4*mtt*mWW^3*s^4*t^9 + 112512*ep^5*mtt*mWW^3*s^4*t^9 - 2360*ep*mWW^4*s^4*t^9 - 23692*ep^2*mWW^4*s^4*t^9 - 83412*ep^3*mWW^4*s^4*t^9 - 122080*ep^4*mWW^4*s^4*t^9 - 63456*ep^5*mWW^4*s^4*t^9 - 1920*ep*mtt^3*s^5*t^9 - 19200*ep^2*mtt^3*s^5*t^9 - 67680*ep^3*mtt^3*s^5*t^9 - 99360*ep^4*mtt^3*s^5*t^9 - 51840*ep^5*mtt^3*s^5*t^9 + 3712*ep*mtt^2*mWW*s^5*t^9 + 37120*ep^2*mtt^2*mWW*s^5*t^9 + 130848*ep^3*mtt^2*mWW*s^5*t^9 + 192096*ep^4*mtt^2*mWW*s^5*t^9 + 100224*ep^5*mtt^2*mWW*s^5*t^9 - 1664*ep*mtt*mWW^2*s^5*t^9 - 16640*ep^2*mtt*mWW^2*s^5*t^9 - 58656*ep^3*mtt*mWW^2*s^5*t^9 - 86112*ep^4*mtt*mWW^2*s^5*t^9 - 44928*ep^5*mtt*mWW^2*s^5*t^9 - 128*ep*mWW^3*s^5*t^9 - 1280*ep^2*mWW^3*s^5*t^9 - 4512*ep^3*mWW^3*s^5*t^9 - 6624*ep^4*mWW^3*s^5*t^9 - 3456*ep^5*mWW^3*s^5*t^9 + 32*ep*mtt^6*mWW*t^10 + 304*ep^2*mtt^6*mWW*t^10 + 1024*ep^3*mtt^6*mWW*t^10 + 1472*ep^4*mtt^6*mWW*t^10 + 768*ep^5*mtt^6*mWW*t^10 + 28*mtt^5*mWW^2*t^10 - 95*ep*mtt^5*mWW^2*t^10 - 2824*ep^2*mtt^5*mWW^2*t^10 - 12459*ep^3*mtt^5*mWW^2*t^10 - 20970*ep^4*mtt^5*mWW^2*t^10 - 12280*ep^5*mtt^5*mWW^2*t^10 - 56*mtt^4*mWW^3*t^10 - 20*ep*mtt^4*mWW^3*t^10 + 3352*ep^2*mtt^4*mWW^3*t^10 + 15916*ep^3*mtt^4*mWW^3*t^10 + 27016*ep^4*mtt^4*mWW^3*t^10 + 15712*ep^5*mtt^4*mWW^3*t^10 - 168*mtt^3*mWW^4*t^10 - 1766*ep*mtt^3*mWW^4*t^10 - 6112*ep^2*mtt^3*mWW^4*t^10 - 6478*ep^3*mtt^3*mWW^4*t^10 + 3676*ep^4*mtt^3*mWW^4*t^10 + 7248*ep^5*mtt^3*mWW^4*t^10 + 560*mtt^2*mWW^5*t^10 + 5888*ep*mtt^2*mWW^5*t^10 + 21904*ep^2*mtt^2*mWW^5*t^10 + 33168*ep^3*mtt^2*mWW^5*t^10 + 14496*ep^4*mtt^2*mWW^5*t^10 - 4736*ep^5*mtt^2*mWW^5*t^10 - 532*mtt*mWW^6*t^10 - 6115*ep*mtt*mWW^6*t^10 - 26584*ep^2*mtt*mWW^6*t^10 - 54415*ep^3*mtt*mWW^6*t^10 - 52066*ep^4*mtt*mWW^6*t^10 - 18328*ep^5*mtt*mWW^6*t^10 + 168*mWW^7*t^10 + 2076*ep*mWW^7*t^10 + 9960*ep^2*mWW^7*t^10 + 23244*ep^3*mWW^7*t^10 + 26376*ep^4*mWW^7*t^10 + 11616*ep^5*mWW^7*t^10 + 2128*ep*mtt^6*s*t^10 + 21368*ep^2*mtt^6*s*t^10 + 75760*ep^3*mtt^6*s*t^10 + 112104*ep^4*mtt^6*s*t^10 + 59040*ep^5*mtt^6*s*t^10 - 7440*ep*mtt^5*mWW*s*t^10 - 74808*ep^2*mtt^5*mWW*s*t^10 - 265760*ep^3*mtt^5*mWW*s*t^10 - 394376*ep^4*mtt^5*mWW*s*t^10 - 208416*ep^5*mtt^5*mWW*s*t^10 - 24*mtt^4*mWW^2*s*t^10 + 8348*ep*mtt^4*mWW^2*s*t^10 + 86186*ep^2*mtt^4*mWW^2*s*t^10 + 311206*ep^3*mtt^4*mWW^2*s*t^10 + 469324*ep^4*mtt^4*mWW^2*s*t^10 + 252240*ep^5*mtt^4*mWW^2*s*t^10 + 60*mtt^3*mWW^3*s*t^10 - 781*ep*mtt^3*mWW^3*s*t^10 - 12652*ep^2*mtt^3*mWW^3*s*t^10 - 53709*ep^3*mtt^3*mWW^3*s*t^10 - 91366*ep^4*mtt^3*mWW^3*s*t^10 - 54472*ep^5*mtt^3*mWW^3*s*t^10 + 204*mtt^2*mWW^4*s*t^10 - 1797*ep*mtt^2*mWW^4*s*t^10 - 31664*ep^2*mtt^2*mWW^4*s*t^10 - 128513*ep^3*mtt^2*mWW^4*s*t^10 - 202358*ep^4*mtt^2*mWW^4*s*t^10 - 110792*ep^5*mtt^2*mWW^4*s*t^10 - 492*mtt*mWW^5*s*t^10 - 3023*ep*mtt*mWW^5*s*t^10 + 2372*ep^2*mtt*mWW^5*s*t^10 + 47569*ep^3*mtt*mWW^5*s*t^10 + 100774*ep^4*mtt*mWW^5*s*t^10 + 63880*ep^5*mtt*mWW^5*s*t^10 + 252*mWW^6*s*t^10 + 2565*ep*mWW^6*s*t^10 + 9198*ep^2*mWW^6*s*t^10 + 13447*ep^3*mWW^6*s*t^10 + 5898*ep^4*mWW^6*s*t^10 - 1480*ep^5*mWW^6*s*t^10 - 5856*ep*mtt^5*s^2*t^10 - 58736*ep^2*mtt^5*s^2*t^10 - 207920*ep^3*mtt^5*s^2*t^10 - 307008*ep^4*mtt^5*s^2*t^10 - 161280*ep^5*mtt^5*s^2*t^10 + 17664*ep*mtt^4*mWW*s^2*t^10 + 177328*ep^2*mtt^4*mWW*s^2*t^10 + 628728*ep^3*mtt^4*mWW*s^2*t^10 + 930440*ep^4*mtt^4*mWW*s^2*t^10 + 490080*ep^5*mtt^4*mWW*s^2*t^10 - 4*mtt^3*mWW^2*s^2*t^10 - 16669*ep*mtt^3*mWW^2*s^2*t^10 - 167698*ep^2*mtt^3*mWW^2*s^2*t^10 - 597835*ep^3*mtt^3*mWW^2*s^2*t^10 - 891410*ep^4*mtt^3*mWW^2*s^2*t^10 - 473624*ep^5*mtt^3*mWW^2*s^2*t^10 - 36*mtt^2*mWW^3*s^2*t^10 + 1827*ep*mtt^2*mWW^3*s^2*t^10 + 21322*ep^2*mtt^2*mWW^3*s^2*t^10 + 82641*ep^3*mtt^2*mWW^3*s^2*t^10 + 133174*ep^4*mtt^2*mWW^3*s^2*t^10 + 76232*ep^5*mtt^2*mWW^3*s^2*t^10 - 44*mtt*mWW^4*s^2*t^10 + 3697*ep*mtt*mWW^4*s^2*t^10 + 40050*ep^2*mtt*mWW^4*s^2*t^10 + 144463*ep^3*mtt*mWW^4*s^2*t^10 + 213866*ep^4*mtt*mWW^4*s^2*t^10 + 111928*ep^5*mtt*mWW^4*s^2*t^10 + 84*mWW^5*s^2*t^10 - 663*ep*mWW^5*s^2*t^10 - 12266*ep^2*mWW^5*s^2*t^10 - 50077*ep^3*mWW^5*s^2*t^10 - 79062*ep^4*mWW^5*s^2*t^10 - 43336*ep^5*mWW^5*s^2*t^10 + 5328*ep*mtt^4*s^3*t^10 + 53368*ep^2*mtt^4*s^3*t^10 + 188560*ep^3*mtt^4*s^3*t^10 + 277704*ep^4*mtt^4*s^3*t^10 + 145440*ep^5*mtt^4*s^3*t^10 - 13904*ep*mtt^3*mWW*s^3*t^10 - 139304*ep^2*mtt^3*mWW*s^3*t^10 - 492584*ep^3*mtt^3*mWW*s^3*t^10 - 726320*ep^4*mtt^3*mWW*s^3*t^10 - 380928*ep^5*mtt^3*mWW*s^3*t^10 + 11152*ep*mtt^2*mWW^2*s^3*t^10 + 111784*ep^2*mtt^2*mWW^2*s^3*t^10 + 396024*ep^3*mtt^2*mWW^2*s^3*t^10 + 585600*ep^4*mtt^2*mWW^2*s^3*t^10 + 308160*ep^5*mtt^2*mWW^2*s^3*t^10 - 1904*ep*mtt*mWW^3*s^3*t^10 - 19128*ep^2*mtt*mWW^3*s^3*t^10 - 68536*ep^3*mtt*mWW^3*s^3*t^10 - 103056*ep^4*mtt*mWW^3*s^3*t^10 - 55296*ep^5*mtt*mWW^3*s^3*t^10 - 672*ep*mWW^4*s^3*t^10 - 6720*ep^2*mWW^4*s^3*t^10 - 23464*ep^3*mWW^4*s^3*t^10 - 33928*ep^4*mWW^4*s^3*t^10 - 17376*ep^5*mWW^4*s^3*t^10 - 1600*ep*mtt^3*s^4*t^10 - 16000*ep^2*mtt^3*s^4*t^10 - 56400*ep^3*mtt^3*s^4*t^10 - 82800*ep^4*mtt^3*s^4*t^10 - 43200*ep^5*mtt^3*s^4*t^10 + 3648*ep*mtt^2*mWW*s^4*t^10 + 36480*ep^2*mtt^2*mWW*s^4*t^10 + 128592*ep^3*mtt^2*mWW*s^4*t^10 + 188784*ep^4*mtt^2*mWW*s^4*t^10 + 98496*ep^5*mtt^2*mWW*s^4*t^10 - 2496*ep*mtt*mWW^2*s^4*t^10 - 24960*ep^2*mtt*mWW^2*s^4*t^10 - 87984*ep^3*mtt*mWW^2*s^4*t^10 - 129168*ep^4*mtt*mWW^2*s^4*t^10 - 67392*ep^5*mtt*mWW^2*s^4*t^10 + 448*ep*mWW^3*s^4*t^10 + 4480*ep^2*mWW^3*s^4*t^10 + 15792*ep^3*mWW^3*s^4*t^10 + 23184*ep^4*mWW^3*s^4*t^10 + 12096*ep^5*mWW^3*s^4*t^10 + 32*ep*mtt^4*mWW^2*t^11 + 342*ep^2*mtt^4*mWW^2*t^11 + 1310*ep^3*mtt^4*mWW^2*t^11 + 2124*ep^4*mtt^4*mWW^2*t^11 + 1232*ep^5*mtt^4*mWW^2*t^11 - 192*ep*mtt^2*mWW^4*t^11 - 2052*ep^2*mtt^2*mWW^4*t^11 - 7860*ep^3*mtt^2*mWW^4*t^11 - 12744*ep^4*mtt^2*mWW^4*t^11 - 7392*ep^5*mtt^2*mWW^4*t^11 + 256*ep*mtt*mWW^5*t^11 + 2736*ep^2*mtt*mWW^5*t^11 + 10480*ep^3*mtt*mWW^5*t^11 + 16992*ep^4*mtt*mWW^5*t^11 + 9856*ep^5*mtt*mWW^5*t^11 - 96*ep*mWW^6*t^11 - 1026*ep^2*mWW^6*t^11 - 3930*ep^3*mWW^6*t^11 - 6372*ep^4*mWW^6*t^11 - 3696*ep^5*mWW^6*t^11 - 800*ep*mtt^5*s*t^11 - 8016*ep^2*mtt^5*s*t^11 - 28336*ep^3*mtt^5*s*t^11 - 41760*ep^4*mtt^5*s*t^11 - 21888*ep^5*mtt^5*s*t^11 + 3040*ep*mtt^4*mWW*s*t^11 + 30480*ep^2*mtt^4*mWW*s*t^11 + 107840*ep^3*mtt^4*mWW*s*t^11 + 159120*ep^4*mtt^4*mWW*s*t^11 + 83520*ep^5*mtt^4*mWW*s*t^11 - 4192*ep*mtt^3*mWW^2*s*t^11 - 42102*ep^2*mtt^3*mWW^2*s*t^11 - 149310*ep^3*mtt^3*mWW^2*s*t^11 - 221004*ep^4*mtt^3*mWW^2*s*t^11 - 116432*ep^5*mtt^3*mWW^2*s*t^11 + 2208*ep*mtt^2*mWW^3*s*t^11 + 22218*ep^2*mtt^2*mWW^3*s*t^11 + 79010*ep^3*mtt^2*mWW^3*s*t^11 + 117396*ep^4*mtt^2*mWW^3*s*t^11 + 62128*ep^5*mtt^2*mWW^3*s*t^11 + 30*ep^2*mtt*mWW^4*s*t^11 + 230*ep^3*mtt*mWW^4*s*t^11 + 540*ep^4*mtt*mWW^4*s*t^11 + 400*ep^5*mtt*mWW^4*s*t^11 - 256*ep*mWW^5*s*t^11 - 2610*ep^2*mWW^5*s*t^11 - 9434*ep^3*mWW^5*s*t^11 - 14292*ep^4*mWW^5*s*t^11 - 7728*ep^5*mWW^5*s*t^11 + 1504*ep*mtt^4*s^2*t^11 + 15056*ep^2*mtt^4*s^2*t^11 + 53152*ep^3*mtt^4*s^2*t^11 + 78192*ep^4*mtt^4*s^2*t^11 + 40896*ep^5*mtt^4*s^2*t^11 - 4800*ep*mtt^3*mWW*s^2*t^11 - 48064*ep^2*mtt^3*mWW*s^2*t^11 - 169744*ep^3*mtt^3*mWW*s^2*t^11 - 249840*ep^4*mtt^3*mWW*s^2*t^11 - 130752*ep^5*mtt^3*mWW*s^2*t^11 + 5376*ep*mtt^2*mWW^2*s^2*t^11 + 53856*ep^2*mtt^2*mWW^2*s^2*t^11 + 190320*ep^3*mtt^2*mWW^2*s^2*t^11 + 280368*ep^4*mtt^2*mWW^2*s^2*t^11 + 146880*ep^5*mtt^2*mWW^2*s^2*t^11 - 2368*ep*mtt*mWW^3*s^2*t^11 - 23744*ep^2*mtt*mWW^3*s^2*t^11 - 84016*ep^3*mtt*mWW^3*s^2*t^11 - 123984*ep^4*mtt*mWW^3*s^2*t^11 - 65088*ep^5*mtt*mWW^3*s^2*t^11 + 288*ep*mWW^4*s^2*t^11 + 2896*ep^2*mWW^4*s^2*t^11 + 10288*ep^3*mWW^4*s^2*t^11 + 15264*ep^4*mWW^4*s^2*t^11 + 8064*ep^5*mWW^4*s^2*t^11 - 704*ep*mtt^3*s^3*t^11 - 7040*ep^2*mtt^3*s^3*t^11 - 24816*ep^3*mtt^3*s^3*t^11 - 36432*ep^4*mtt^3*s^3*t^11 - 19008*ep^5*mtt^3*s^3*t^11 + 1856*ep*mtt^2*mWW*s^3*t^11 + 18560*ep^2*mtt^2*mWW*s^3*t^11 + 65424*ep^3*mtt^2*mWW*s^3*t^11 + 96048*ep^4*mtt^2*mWW*s^3*t^11 + 50112*ep^5*mtt^2*mWW*s^3*t^11 - 1600*ep*mtt*mWW^2*s^3*t^11 - 16000*ep^2*mtt*mWW^2*s^3*t^11 - 56400*ep^3*mtt*mWW^2*s^3*t^11 - 82800*ep^4*mtt*mWW^2*s^3*t^11 - 43200*ep^5*mtt*mWW^2*s^3*t^11 + 448*ep*mWW^3*s^3*t^11 + 4480*ep^2*mWW^3*s^3*t^11 + 15792*ep^3*mWW^3*s^3*t^11 + 23184*ep^4*mWW^3*s^3*t^11 + 12096*ep^5*mWW^3*s^3*t^11 + 128*ep*mtt^4*s*t^12 + 1280*ep^2*mtt^4*s*t^12 + 4512*ep^3*mtt^4*s*t^12 + 6624*ep^4*mtt^4*s*t^12 + 3456*ep^5*mtt^4*s*t^12 - 512*ep*mtt^3*mWW*s*t^12 - 5120*ep^2*mtt^3*mWW*s*t^12 - 18048*ep^3*mtt^3*mWW*s*t^12 - 26496*ep^4*mtt^3*mWW*s*t^12 - 13824*ep^5*mtt^3*mWW*s*t^12 + 768*ep*mtt^2*mWW^2*s*t^12 + 7680*ep^2*mtt^2*mWW^2*s*t^12 + 27072*ep^3*mtt^2*mWW^2*s*t^12 + 39744*ep^4*mtt^2*mWW^2*s*t^12 + 20736*ep^5*mtt^2*mWW^2*s*t^12 - 512*ep*mtt*mWW^3*s*t^12 - 5120*ep^2*mtt*mWW^3*s*t^12 - 18048*ep^3*mtt*mWW^3*s*t^12 - 26496*ep^4*mtt*mWW^3*s*t^12 - 13824*ep^5*mtt*mWW^3*s*t^12 + 128*ep*mWW^4*s*t^12 + 1280*ep^2*mWW^4*s*t^12 + 4512*ep^3*mWW^4*s*t^12 + 6624*ep^4*mWW^4*s*t^12 + 3456*ep^5*mWW^4*s*t^12 - 128*ep*mtt^3*s^2*t^12 - 1280*ep^2*mtt^3*s^2*t^12 - 4512*ep^3*mtt^3*s^2*t^12 - 6624*ep^4*mtt^3*s^2*t^12 - 3456*ep^5*mtt^3*s^2*t^12 + 384*ep*mtt^2*mWW*s^2*t^12 + 3840*ep^2*mtt^2*mWW*s^2*t^12 + 13536*ep^3*mtt^2*mWW*s^2*t^12 + 19872*ep^4*mtt^2*mWW*s^2*t^12 + 10368*ep^5*mtt^2*mWW*s^2*t^12 - 384*ep*mtt*mWW^2*s^2*t^12 - 3840*ep^2*mtt*mWW^2*s^2*t^12 - 13536*ep^3*mtt*mWW^2*s^2*t^12 - 19872*ep^4*mtt*mWW^2*s^2*t^12 - 10368*ep^5*mtt*mWW^2*s^2*t^12 + 128*ep*mWW^3*s^2*t^12 + 1280*ep^2*mWW^3*s^2*t^12 + 4512*ep^3*mWW^3*s^2*t^12 + 6624*ep^4*mWW^3*s^2*t^12 + 3456*ep^5*mWW^3*s^2*t^12))/(4*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^3*(-mtt + mWW)^2*s^3*(-mtt + mWW + s)*(mWW - t)^2*t^2*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(72*ep*mtt^10*mWW^4*s^4 + 420*ep^2*mtt^10*mWW^4*s^4 - 268*ep^3*mtt^10*mWW^4*s^4 - 5648*ep^4*mtt^10*mWW^4*s^4 - 11696*ep^5*mtt^10*mWW^4*s^4 - 7360*ep^6*mtt^10*mWW^4*s^4 - 216*ep*mtt^9*mWW^5*s^4 - 1416*ep^2*mtt^9*mWW^5*s^4 + 288*ep^3*mtt^9*mWW^5*s^4 + 17424*ep^4*mtt^9*mWW^5*s^4 + 38208*ep^5*mtt^9*mWW^5*s^4 + 24768*ep^6*mtt^9*mWW^5*s^4 + 136*ep*mtt^8*mWW^6*s^4 + 1240*ep^2*mtt^8*mWW^6*s^4 + 1216*ep^3*mtt^8*mWW^6*s^4 - 10640*ep^4*mtt^8*mWW^6*s^4 - 28352*ep^5*mtt^8*mWW^6*s^4 - 19904*ep^6*mtt^8*mWW^6*s^4 + 168*ep*mtt^7*mWW^7*s^4 + 728*ep^2*mtt^7*mWW^7*s^4 - 2240*ep^3*mtt^7*mWW^7*s^4 - 16880*ep^4*mtt^7*mWW^7*s^4 - 30784*ep^5*mtt^7*mWW^7*s^4 - 18240*ep^6*mtt^7*mWW^7*s^4 - 232*ep*mtt^6*mWW^8*s^4 - 1696*ep^2*mtt^6*mWW^8*s^4 + 360*ep^3*mtt^6*mWW^8*s^4 + 22864*ep^4*mtt^6*mWW^8*s^4 + 51424*ep^5*mtt^6*mWW^8*s^4 + 33984*ep^6*mtt^6*mWW^8*s^4 + 56*ep*mtt^5*mWW^9*s^4 + 744*ep^2*mtt^5*mWW^9*s^4 + 1568*ep^3*mtt^5*mWW^9*s^4 - 3408*ep^4*mtt^5*mWW^9*s^4 - 13120*ep^5*mtt^5*mWW^9*s^4 - 10176*ep^6*mtt^5*mWW^9*s^4 + 24*ep*mtt^4*mWW^10*s^4 + 40*ep^2*mtt^4*mWW^10*s^4 - 1248*ep^3*mtt^4*mWW^10*s^4 - 6320*ep^4*mtt^4*mWW^10*s^4 - 10944*ep^5*mtt^4*mWW^10*s^4 - 6464*ep^6*mtt^4*mWW^10*s^4 - 8*ep*mtt^3*mWW^11*s^4 - 56*ep^2*mtt^3*mWW^11*s^4 + 384*ep^3*mtt^3*mWW^11*s^4 + 2864*ep^4*mtt^3*mWW^11*s^4 + 5696*ep^5*mtt^3*mWW^11*s^4 + 3648*ep^6*mtt^3*mWW^11*s^4 - 4*ep^2*mtt^2*mWW^12*s^4 - 60*ep^3*mtt^2*mWW^12*s^4 - 256*ep^4*mtt^2*mWW^12*s^4 - 432*ep^5*mtt^2*mWW^12*s^4 - 256*ep^6*mtt^2*mWW^12*s^4 - 396*ep*mtt^9*mWW^4*s^5 - 2130*ep^2*mtt^9*mWW^4*s^5 + 1732*ep^3*mtt^9*mWW^4*s^5 + 29086*ep^4*mtt^9*mWW^4*s^5 + 58940*ep^5*mtt^9*mWW^4*s^5 + 36800*ep^6*mtt^9*mWW^4*s^5 + 972*ep*mtt^8*mWW^5*s^5 + 6216*ep^2*mtt^8*mWW^5*s^5 - 1436*ep^3*mtt^8*mWW^5*s^5 - 77104*ep^4*mtt^8*mWW^5*s^5 - 169528*ep^5*mtt^8*mWW^5*s^5 - 110480*ep^6*mtt^8*mWW^5*s^5 - 380*ep*mtt^7*mWW^6*s^5 - 4336*ep^2*mtt^7*mWW^6*s^5 - 5644*ep^3*mtt^7*mWW^6*s^5 + 36464*ep^4*mtt^7*mWW^6*s^5 + 104760*ep^5*mtt^7*mWW^6*s^5 + 75728*ep^6*mtt^7*mWW^6*s^5 - 772*ep*mtt^6*mWW^7*s^5 - 3576*ep^2*mtt^6*mWW^7*s^5 + 7108*ep^3*mtt^6*mWW^7*s^5 + 65856*ep^4*mtt^6*mWW^7*s^5 + 125160*ep^5*mtt^6*mWW^7*s^5 + 76272*ep^6*mtt^6*mWW^7*s^5 + 796*ep*mtt^5*mWW^8*s^5 + 6364*ep^2*mtt^5*mWW^8*s^5 + 1308*ep^3*mtt^5*mWW^8*s^5 - 77044*ep^4*mtt^5*mWW^8*s^5 - 183184*ep^5*mtt^5*mWW^8*s^5 - 124080*ep^6*mtt^5*mWW^8*s^5 - 220*ep*mtt^4*mWW^9*s^5 - 2792*ep^2*mtt^4*mWW^9*s^5 - 5044*ep^3*mtt^4*mWW^9*s^5 + 16784*ep^4*mtt^4*mWW^9*s^5 + 55640*ep^5*mtt^4*mWW^9*s^5 + 41424*ep^6*mtt^4*mWW^9*s^5 - 20*ep*mtt^3*mWW^10*s^5 + 96*ep^2*mtt^3*mWW^10*s^5 + 2524*ep^3*mtt^3*mWW^10*s^5 + 11168*ep^4*mtt^3*mWW^10*s^5 + 18952*ep^5*mtt^3*mWW^10*s^5 + 11248*ep^6*mtt^3*mWW^10*s^5 + 20*ep*mtt^2*mWW^11*s^5 + 152*ep^2*mtt^2*mWW^11*s^5 - 628*ep^3*mtt^2*mWW^11*s^5 - 5536*ep^4*mtt^2*mWW^11*s^5 - 11272*ep^5*mtt^2*mWW^11*s^5 - 7216*ep^6*mtt^2*mWW^11*s^5 + 6*ep^2*mtt*mWW^12*s^5 + 80*ep^3*mtt*mWW^12*s^5 + 326*ep^4*mtt*mWW^12*s^5 + 532*ep^5*mtt*mWW^12*s^5 + 304*ep^6*mtt*mWW^12*s^5 + 900*ep*mtt^8*mWW^4*s^6 + 4350*ep^2*mtt^8*mWW^4*s^6 - 4640*ep^3*mtt^8*mWW^4*s^6 - 60710*ep^4*mtt^8*mWW^4*s^6 - 119260*ep^5*mtt^8*mWW^4*s^6 - 73600*ep^6*mtt^8*mWW^4*s^6 - 1680*ep*mtt^7*mWW^5*s^6 - 10504*ep^2*mtt^7*mWW^5*s^6 + 2448*ep^3*mtt^7*mWW^5*s^6 + 131328*ep^4*mtt^7*mWW^5*s^6 + 291912*ep^5*mtt^7*mWW^5*s^6 + 192400*ep^6*mtt^7*mWW^5*s^6 + 148*ep*mtt^6*mWW^6*s^6 + 5152*ep^2*mtt^6*mWW^6*s^6 + 11308*ep^3*mtt^6*mWW^6*s^6 - 39192*ep^4*mtt^6*mWW^6*s^6 - 137576*ep^5*mtt^6*mWW^6*s^6 - 105616*ep^6*mtt^6*mWW^6*s^6 + 1360*ep*mtt^5*mWW^7*s^6 + 6688*ep^2*mtt^5*mWW^7*s^6 - 8072*ep^3*mtt^5*mWW^7*s^6 - 102480*ep^4*mtt^5*mWW^7*s^6 - 206456*ep^5*mtt^5*mWW^7*s^6 - 131056*ep^6*mtt^5*mWW^7*s^6 - 1012*ep*mtt^4*mWW^8*s^6 - 9148*ep^2*mtt^4*mWW^8*s^6 - 5196*ep^3*mtt^4*mWW^8*s^6 + 103580*ep^4*mtt^4*mWW^8*s^6 + 262144*ep^5*mtt^4*mWW^8*s^6 + 182384*ep^6*mtt^4*mWW^8*s^6 + 336*ep*mtt^3*mWW^9*s^6 + 3928*ep^2*mtt^3*mWW^9*s^6 + 5280*ep^3*mtt^3*mWW^9*s^6 - 32160*ep^4*mtt^3*mWW^9*s^6 - 92136*ep^5*mtt^3*mWW^9*s^6 - 65488*ep^6*mtt^3*mWW^9*s^6 - 36*ep*mtt^2*mWW^10*s^6 - 352*ep^2*mtt^2*mWW^10*s^6 - 1452*ep^3*mtt^2*mWW^10*s^6 - 3608*ep^4*mtt^2*mWW^10*s^6 - 5208*ep^5*mtt^2*mWW^10*s^6 - 3120*ep^6*mtt^2*mWW^10*s^6 - 16*ep*mtt*mWW^11*s^6 - 112*ep^2*mtt*mWW^11*s^6 + 344*ep^3*mtt*mWW^11*s^6 + 3312*ep^4*mtt*mWW^11*s^6 + 6680*ep^5*mtt*mWW^11*s^6 + 4144*ep^6*mtt*mWW^11*s^6 - 2*ep^2*mWW^12*s^6 - 20*ep^3*mWW^12*s^6 - 70*ep^4*mWW^12*s^6 - 100*ep^5*mWW^12*s^6 - 48*ep^6*mWW^12*s^6 - 1080*ep*mtt^7*mWW^4*s^7 - 4500*ep^2*mtt^7*mWW^4*s^7 + 6600*ep^3*mtt^7*mWW^4*s^7 + 64940*ep^4*mtt^7*mWW^4*s^7 + 121560*ep^5*mtt^7*mWW^4*s^7 + 73600*ep^6*mtt^7*mWW^4*s^7 + 1320*ep*mtt^6*mWW^5*s^7 + 8176*ep^2*mtt^6*mWW^5*s^7 - 1192*ep^3*mtt^6*mWW^5*s^7 - 102752*ep^4*mtt^6*mWW^5*s^7 - 236528*ep^5*mtt^6*mWW^5*s^7 - 160160*ep^6*mtt^6*mWW^5*s^7 + 500*ep*mtt^5*mWW^6*s^7 - 1884*ep^2*mtt^5*mWW^6*s^7 - 12572*ep^3*mtt^5*mWW^6*s^7 + 5356*ep^4*mtt^5*mWW^6*s^7 + 69240*ep^5*mtt^5*mWW^6*s^7 + 62624*ep^6*mtt^5*mWW^6*s^7 - 1068*ep*mtt^4*mWW^7*s^7 - 5584*ep^2*mtt^4*mWW^7*s^7 + 3212*ep^3*mtt^4*mWW^7*s^7 + 75104*ep^4*mtt^4*mWW^7*s^7 + 165904*ep^5*mtt^4*mWW^7*s^7 + 112256*ep^6*mtt^4*mWW^7*s^7 + 544*ep*mtt^3*mWW^8*s^7 + 6132*ep^2*mtt^3*mWW^8*s^7 + 5696*ep^3*mtt^3*mWW^8*s^7 - 69116*ep^4*mtt^3*mWW^8*s^7 - 187896*ep^5*mtt^3*mWW^8*s^7 - 134464*ep^6*mtt^3*mWW^8*s^7 - 256*ep*mtt^2*mWW^9*s^7 - 2608*ep^2*mtt^2*mWW^9*s^7 - 1920*ep^3*mtt^2*mWW^9*s^7 + 28288*ep^4*mtt^2*mWW^9*s^7 + 71728*ep^5*mtt^2*mWW^9*s^7 + 48480*ep^6*mtt^2*mWW^9*s^7 + 36*ep*mtt*mWW^10*s^7 + 252*ep^2*mtt*mWW^10*s^7 + 276*ep^3*mtt*mWW^10*s^7 - 1180*ep^4*mtt*mWW^10*s^7 - 2904*ep^5*mtt*mWW^10*s^7 - 1760*ep^6*mtt*mWW^10*s^7 + 4*ep*mWW^11*s^7 + 16*ep^2*mWW^11*s^7 - 100*ep^3*mWW^11*s^7 - 640*ep^4*mWW^11*s^7 - 1104*ep^5*mWW^11*s^7 - 576*ep^6*mWW^11*s^7 + 720*ep*mtt^6*mWW^4*s^8 + 2400*ep^2*mtt^6*mWW^4*s^8 - 5260*ep^3*mtt^6*mWW^4*s^8 - 36700*ep^4*mtt^6*mWW^4*s^8 - 63080*ep^5*mtt^6*mWW^4*s^8 - 36800*ep^6*mtt^6*mWW^4*s^8 - 360*ep*mtt^5*mWW^5*s^8 - 2424*ep^2*mtt^5*mWW^5*s^8 - 1072*ep^3*mtt^5*mWW^5*s^8 + 29968*ep^4*mtt^5*mWW^5*s^8 + 80272*ep^5*mtt^5*mWW^5*s^8 + 59360*ep^6*mtt^5*mWW^5*s^8 - 628*ep*mtt^4*mWW^6*s^8 - 500*ep^2*mtt^4*mWW^6*s^8 + 8068*ep^3*mtt^4*mWW^6*s^8 + 14044*ep^4*mtt^4*mWW^6*s^8 - 4584*ep^5*mtt^4*mWW^6*s^8 - 12896*ep^6*mtt^4*mWW^6*s^8 + 256*ep*mtt^3*mWW^7*s^8 + 1568*ep^2*mtt^3*mWW^7*s^8 + 976*ep^3*mtt^3*mWW^7*s^8 - 18944*ep^4*mtt^3*mWW^7*s^8 - 55040*ep^5*mtt^3*mWW^7*s^8 - 43392*ep^6*mtt^3*mWW^7*s^8 - 88*ep*mtt^2*mWW^8*s^8 - 1864*ep^2*mtt^2*mWW^8*s^8 - 2708*ep^3*mtt^2*mWW^8*s^8 + 22716*ep^4*mtt^2*mWW^8*s^8 + 67560*ep^5*mtt^2*mWW^8*s^8 + 49600*ep^6*mtt^2*mWW^8*s^8 + 104*ep*mtt*mWW^9*s^8 + 856*ep^2*mtt*mWW^9*s^8 + 96*ep^3*mtt*mWW^9*s^8 - 11024*ep^4*mtt*mWW^9*s^8 - 25232*ep^5*mtt*mWW^9*s^8 - 15968*ep^6*mtt*mWW^9*s^8 - 4*ep*mWW^10*s^8 - 36*ep^2*mWW^10*s^8 - 100*ep^3*mWW^10*s^8 - 60*ep^4*mWW^10*s^8 + 104*ep^5*mWW^10*s^8 + 96*ep^6*mWW^10*s^8 - 252*ep*mtt^5*mWW^4*s^9 - 570*ep^2*mtt^5*mWW^4*s^9 + 2228*ep^3*mtt^5*mWW^4*s^9 + 9878*ep^4*mtt^5*mWW^4*s^9 + 13996*ep^5*mtt^5*mWW^4*s^9 + 7360*ep^6*mtt^5*mWW^4*s^9 - 84*ep*mtt^4*mWW^5*s^9 - 248*ep^2*mtt^4*mWW^5*s^9 + 1380*ep^3*mtt^4*mWW^5*s^9 + 3984*ep^4*mtt^4*mWW^5*s^9 - 216*ep^5*mtt^4*mWW^5*s^9 - 4048*ep^6*mtt^4*mWW^5*s^9 + 248*ep*mtt^3*mWW^6*s^9 + 284*ep^2*mtt^3*mWW^6*s^9 - 2728*ep^3*mtt^3*mWW^6*s^9 - 5868*ep^4*mtt^3*mWW^6*s^9 - 1936*ep^5*mtt^3*mWW^6*s^9 + 1168*ep^6*mtt^3*mWW^6*s^9 + 104*ep*mtt^2*mWW^7*s^9 + 376*ep^2*mtt^2*mWW^7*s^9 - 1400*ep^3*mtt^2*mWW^7*s^9 - 5504*ep^4*mtt^2*mWW^7*s^9 - 2904*ep^5*mtt^2*mWW^7*s^9 + 2320*ep^6*mtt^2*mWW^7*s^9 + 4*ep*mtt*mWW^8*s^9 + 286*ep^2*mtt*mWW^8*s^9 + 500*ep^3*mtt*mWW^8*s^9 - 4010*ep^4*mtt*mWW^8*s^9 - 12060*ep^5*mtt*mWW^8*s^9 - 8528*ep^6*mtt*mWW^8*s^9 - 20*ep*mWW^9*s^9 - 128*ep^2*mWW^9*s^9 + 20*ep^3*mWW^9*s^9 + 1520*ep^4*mWW^9*s^9 + 3120*ep^5*mWW^9*s^9 + 1728*ep^6*mWW^9*s^9 + 36*ep*mtt^4*mWW^4*s^10 + 30*ep^2*mtt^4*mWW^4*s^10 - 392*ep^3*mtt^4*mWW^4*s^10 - 846*ep^4*mtt^4*mWW^4*s^10 - 460*ep^5*mtt^4*mWW^4*s^10 + 48*ep*mtt^3*mWW^5*s^10 + 200*ep^2*mtt^3*mWW^5*s^10 - 416*ep^3*mtt^3*mWW^5*s^10 - 2848*ep^4*mtt^3*mWW^5*s^10 - 4120*ep^5*mtt^3*mWW^5*s^10 - 1840*ep^6*mtt^3*mWW^5*s^10 - 24*ep*mtt^2*mWW^6*s^10 + 44*ep^2*mtt^2*mWW^6*s^10 + 352*ep^3*mtt^2*mWW^6*s^10 - 164*ep^4*mtt^2*mWW^6*s^10 - 1552*ep^5*mtt^2*mWW^6*s^10 - 1104*ep^6*mtt^2*mWW^6*s^10 - 48*ep*mtt*mWW^7*s^10 - 200*ep^2*mtt*mWW^7*s^10 + 416*ep^3*mtt*mWW^7*s^10 + 2848*ep^4*mtt*mWW^7*s^10 + 4120*ep^5*mtt*mWW^7*s^10 + 1840*ep^6*mtt*mWW^7*s^10 - 12*ep*mWW^8*s^10 - 74*ep^2*mWW^8*s^10 + 40*ep^3*mWW^8*s^10 + 1010*ep^4*mWW^8*s^10 + 2012*ep^5*mWW^8*s^10 + 1104*ep^6*mWW^8*s^10 - 18*ep^2*mtt^12*mWW^3*s^2*t - 174*ep^3*mtt^12*mWW^3*s^2*t - 600*ep^4*mtt^12*mWW^3*s^2*t - 888*ep^5*mtt^12*mWW^3*s^2*t - 480*ep^6*mtt^12*mWW^3*s^2*t + 30*ep*mtt^11*mWW^4*s^2*t + 342*ep^2*mtt^11*mWW^4*s^2*t + 1344*ep^3*mtt^11*mWW^4*s^2*t + 1944*ep^4*mtt^11*mWW^4*s^2*t + 192*ep^5*mtt^11*mWW^4*s^2*t - 1152*ep^6*mtt^11*mWW^4*s^2*t - 102*ep*mtt^10*mWW^5*s^2*t - 942*ep^2*mtt^10*mWW^5*s^2*t - 2340*ep^3*mtt^10*mWW^5*s^2*t + 1512*ep^4*mtt^10*mWW^5*s^2*t + 12144*ep^5*mtt^10*mWW^5*s^2*t + 11328*ep^6*mtt^10*mWW^5*s^2*t + 78*ep*mtt^9*mWW^6*s^2*t + 438*ep^2*mtt^9*mWW^6*s^2*t - 1248*ep^3*mtt^9*mWW^6*s^2*t - 13032*ep^4*mtt^9*mWW^6*s^2*t - 29376*ep^5*mtt^9*mWW^6*s^2*t - 21120*ep^6*mtt^9*mWW^6*s^2*t + 90*ep*mtt^8*mWW^7*s^2*t + 1230*ep^2*mtt^8*mWW^7*s^2*t + 6480*ep^3*mtt^8*mWW^7*s^2*t + 16440*ep^4*mtt^8*mWW^7*s^2*t + 20160*ep^5*mtt^8*mWW^7*s^2*t + 9600*ep^6*mtt^8*mWW^7*s^2*t - 150*ep*mtt^7*mWW^8*s^2*t - 1422*ep^2*mtt^7*mWW^8*s^2*t - 3936*ep^3*mtt^7*mWW^8*s^2*t - 120*ep^4*mtt^7*mWW^8*s^2*t + 13248*ep^5*mtt^7*mWW^8*s^2*t + 13440*ep^6*mtt^7*mWW^8*s^2*t + 30*ep*mtt^6*mWW^9*s^2*t - 42*ep^2*mtt^6*mWW^9*s^2*t - 2844*ep^3*mtt^6*mWW^9*s^2*t - 14664*ep^4*mtt^6*mWW^9*s^2*t - 28272*ep^5*mtt^6*mWW^9*s^2*t - 19008*ep^6*mtt^6*mWW^9*s^2*t + 42*ep*mtt^5*mWW^10*s^2*t + 642*ep^2*mtt^5*mWW^10*s^2*t + 3840*ep^3*mtt^5*mWW^10*s^2*t + 11208*ep^4*mtt^5*mWW^10*s^2*t + 15936*ep^5*mtt^5*mWW^10*s^2*t + 8832*ep^6*mtt^5*mWW^10*s^2*t - 18*ep*mtt^4*mWW^11*s^2*t - 228*ep^2*mtt^4*mWW^11*s^2*t - 1122*ep^3*mtt^4*mWW^11*s^2*t - 2688*ep^4*mtt^4*mWW^11*s^2*t - 3144*ep^5*mtt^4*mWW^11*s^2*t - 1440*ep^6*mtt^4*mWW^11*s^2*t + 216*ep*mtt^11*mWW^3*s^3*t + 1398*ep^2*mtt^11*mWW^3*s^3*t + 542*ep^3*mtt^11*mWW^3*s^3*t - 12252*ep^4*mtt^11*mWW^3*s^3*t - 28064*ep^5*mtt^11*mWW^3*s^3*t - 18240*ep^6*mtt^11*mWW^3*s^3*t - 1018*ep*mtt^10*mWW^4*s^3*t - 7830*ep^2*mtt^10*mWW^4*s^3*t - 10818*ep^3*mtt^10*mWW^4*s^3*t + 43402*ep^4*mtt^10*mWW^4*s^3*t + 133156*ep^5*mtt^10*mWW^4*s^3*t + 98864*ep^6*mtt^10*mWW^4*s^3*t - 8*mtt^9*mWW^5*s^3*t + 1392*ep*mtt^9*mWW^5*s^3*t + 12958*ep^2*mtt^9*mWW^5*s^3*t + 29270*ep^3*mtt^9*mWW^5*s^3*t - 34424*ep^4*mtt^9*mWW^5*s^3*t - 185000*ep^5*mtt^9*mWW^5*s^3*t - 160416*ep^6*mtt^9*mWW^5*s^3*t + 8*mtt^8*mWW^6*s^3*t + 50*ep*mtt^8*mWW^6*s^3*t - 1922*ep^2*mtt^8*mWW^6*s^3*t - 15046*ep^3*mtt^8*mWW^6*s^3*t - 27958*ep^4*mtt^8*mWW^6*s^3*t + 6164*ep^5*mtt^8*mWW^6*s^3*t + 35632*ep^6*mtt^8*mWW^6*s^3*t + 48*mtt^7*mWW^7*s^3*t - 1308*ep*mtt^7*mWW^7*s^3*t - 13958*ep^2*mtt^7*mWW^7*s^3*t - 32966*ep^3*mtt^7*mWW^7*s^3*t + 24152*ep^4*mtt^7*mWW^7*s^3*t + 155048*ep^5*mtt^7*mWW^7*s^3*t + 128160*ep^6*mtt^7*mWW^7*s^3*t - 112*mtt^6*mWW^8*s^3*t + 426*ep*mtt^6*mWW^8*s^3*t + 11642*ep^2*mtt^6*mWW^8*s^3*t + 45062*ep^3*mtt^6*mWW^8*s^3*t + 37958*ep^4*mtt^6*mWW^8*s^3*t - 71540*ep^5*mtt^6*mWW^8*s^3*t - 99888*ep^6*mtt^6*mWW^8*s^3*t + 88*mtt^5*mWW^9*s^3*t + 520*ep*mtt^5*mWW^9*s^3*t - 1030*ep^2*mtt^5*mWW^9*s^3*t - 13838*ep^3*mtt^5*mWW^9*s^3*t - 30696*ep^4*mtt^5*mWW^9*s^3*t - 11960*ep^5*mtt^5*mWW^9*s^3*t + 15648*ep^6*mtt^5*mWW^9*s^3*t - 24*mtt^4*mWW^10*s^3*t - 290*ep*mtt^4*mWW^10*s^3*t - 1558*ep^2*mtt^4*mWW^10*s^3*t - 4786*ep^3*mtt^4*mWW^10*s^3*t - 9090*ep^4*mtt^4*mWW^10*s^3*t - 10884*ep^5*mtt^4*mWW^10*s^3*t - 6512*ep^6*mtt^4*mWW^10*s^3*t + 12*ep*mtt^3*mWW^11*s^3*t + 312*ep^2*mtt^3*mWW^11*s^3*t + 2720*ep^3*mtt^3*mWW^11*s^3*t + 9444*ep^4*mtt^3*mWW^11*s^3*t + 13912*ep^5*mtt^3*mWW^11*s^3*t + 7200*ep^6*mtt^3*mWW^11*s^3*t - 12*ep^2*mtt^2*mWW^12*s^3*t - 140*ep^3*mtt^2*mWW^12*s^3*t - 536*ep^4*mtt^2*mWW^12*s^3*t - 832*ep^5*mtt^2*mWW^12*s^3*t - 448*ep^6*mtt^2*mWW^12*s^3*t - 1440*ep*mtt^10*mWW^3*s^4*t - 9042*ep^2*mtt^10*mWW^3*s^4*t + 774*ep^3*mtt^10*mWW^3*s^4*t + 100596*ep^4*mtt^10*mWW^3*s^4*t + 219000*ep^5*mtt^10*mWW^3*s^4*t + 140400*ep^6*mtt^10*mWW^3*s^4*t + 5202*ep*mtt^9*mWW^4*s^4*t + 38866*ep^2*mtt^9*mWW^4*s^4*t + 37032*ep^3*mtt^9*mWW^4*s^4*t - 292492*ep^4*mtt^9*mWW^4*s^4*t - 781660*ep^5*mtt^9*mWW^4*s^4*t - 552208*ep^6*mtt^9*mWW^4*s^4*t + 88*mtt^8*mWW^5*s^4*t - 4540*ep*mtt^8*mWW^5*s^4*t - 47638*ep^2*mtt^8*mWW^5*s^4*t - 113544*ep^3*mtt^8*mWW^5*s^4*t + 114650*ep^4*mtt^8*mWW^5*s^4*t + 668952*ep^5*mtt^8*mWW^5*s^4*t + 581520*ep^6*mtt^8*mWW^5*s^4*t - 256*mtt^7*mWW^6*s^4*t - 4396*ep*mtt^7*mWW^6*s^4*t - 11114*ep^2*mtt^7*mWW^6*s^4*t + 83612*ep^3*mtt^7*mWW^6*s^4*t + 426770*ep^4*mtt^7*mWW^6*s^4*t + 641120*ep^5*mtt^7*mWW^6*s^4*t + 297808*ep^6*mtt^7*mWW^6*s^4*t + 176*mtt^6*mWW^7*s^4*t + 8958*ep*mtt^6*mWW^7*s^4*t + 61876*ep^2*mtt^6*mWW^7*s^4*t + 56112*ep^3*mtt^6*mWW^7*s^4*t - 475370*ep^4*mtt^6*mWW^7*s^4*t - 1259296*ep^5*mtt^6*mWW^7*s^4*t - 882032*ep^6*mtt^6*mWW^7*s^4*t + 128*mtt^5*mWW^8*s^4*t - 2934*ep*mtt^5*mWW^8*s^4*t - 35880*ep^2*mtt^5*mWW^8*s^4*t - 104888*ep^3*mtt^5*mWW^8*s^4*t + 3706*ep^4*mtt^5*mWW^8*s^4*t + 386056*ep^5*mtt^5*mWW^8*s^4*t + 389552*ep^6*mtt^5*mWW^8*s^4*t - 200*mtt^4*mWW^9*s^4*t - 1808*ep*mtt^4*mWW^9*s^4*t - 934*ep^2*mtt^4*mWW^9*s^4*t + 45512*ep^3*mtt^4*mWW^9*s^4*t + 178646*ep^4*mtt^4*mWW^9*s^4*t + 233976*ep^5*mtt^4*mWW^9*s^4*t + 87280*ep^6*mtt^4*mWW^9*s^4*t + 64*mtt^3*mWW^10*s^4*t + 912*ep*mtt^3*mWW^10*s^4*t + 3694*ep^2*mtt^3*mWW^10*s^4*t - 2844*ep^3*mtt^3*mWW^10*s^4*t - 45354*ep^4*mtt^3*mWW^10*s^4*t - 87616*ep^5*mtt^3*mWW^10*s^4*t - 50448*ep^6*mtt^3*mWW^10*s^4*t + 46*ep*mtt^2*mWW^11*s^4*t + 154*ep^2*mtt^2*mWW^11*s^4*t - 1942*ep^3*mtt^2*mWW^11*s^4*t - 11802*ep^4*mtt^2*mWW^11*s^4*t - 21544*ep^5*mtt^2*mWW^11*s^4*t - 12416*ep^6*mtt^2*mWW^11*s^4*t + 18*ep^2*mtt*mWW^12*s^4*t + 176*ep^3*mtt*mWW^12*s^4*t + 650*ep^4*mtt*mWW^12*s^4*t + 1012*ep^5*mtt*mWW^12*s^4*t + 544*ep^6*mtt*mWW^12*s^4*t + 4068*ep*mtt^9*mWW^3*s^5*t + 25512*ep^2*mtt^9*mWW^3*s^5*t - 6406*ep^3*mtt^9*mWW^3*s^5*t - 307882*ep^4*mtt^9*mWW^3*s^5*t - 663692*ep^5*mtt^9*mWW^3*s^5*t - 425120*ep^6*mtt^9*mWW^3*s^5*t - 12030*ep*mtt^8*mWW^4*s^5*t - 91506*ep^2*mtt^8*mWW^4*s^5*t - 70806*ep^3*mtt^8*mWW^4*s^5*t + 777730*ep^4*mtt^8*mWW^4*s^5*t + 1986656*ep^5*mtt^8*mWW^4*s^5*t + 1373680*ep^6*mtt^8*mWW^4*s^5*t - 320*mtt^7*mWW^5*s^5*t + 6758*ep*mtt^7*mWW^5*s^5*t + 87070*ep^2*mtt^7*mWW^5*s^5*t + 211874*ep^3*mtt^7*mWW^5*s^5*t - 228934*ep^4*mtt^7*mWW^5*s^5*t - 1268180*ep^5*mtt^7*mWW^5*s^5*t - 1078544*ep^6*mtt^7*mWW^5*s^5*t + 952*mtt^6*mWW^6*s^5*t + 15038*ep*mtt^6*mWW^6*s^5*t + 52256*ep^2*mtt^6*mWW^6*s^5*t - 158102*ep^3*mtt^6*mWW^6*s^5*t - 1143752*ep^4*mtt^6*mWW^6*s^5*t - 1998180*ep^5*mtt^6*mWW^6*s^5*t - 1102960*ep^6*mtt^6*mWW^6*s^5*t - 880*mtt^5*mWW^7*s^5*t - 23064*ep*mtt^5*mWW^7*s^5*t - 135460*ep^2*mtt^5*mWW^7*s^5*t - 35346*ep^3*mtt^5*mWW^7*s^5*t + 1370814*ep^4*mtt^5*mWW^7*s^5*t + 3219284*ep^5*mtt^5*mWW^7*s^5*t + 2154640*ep^6*mtt^5*mWW^7*s^5*t + 128*mtt^4*mWW^8*s^5*t + 8310*ep*mtt^4*mWW^8*s^5*t + 64028*ep^2*mtt^4*mWW^8*s^5*t + 101058*ep^3*mtt^4*mWW^8*s^5*t - 322072*ep^4*mtt^4*mWW^8*s^5*t - 1105228*ep^5*mtt^4*mWW^8*s^5*t - 877648*ep^6*mtt^4*mWW^8*s^5*t + 176*mtt^3*mWW^9*s^5*t + 2286*ep*mtt^3*mWW^9*s^5*t + 4198*ep^2*mtt^3*mWW^9*s^5*t - 53466*ep^3*mtt^3*mWW^9*s^5*t - 258038*ep^4*mtt^3*mWW^9*s^5*t - 383700*ep^5*mtt^3*mWW^9*s^5*t - 168208*ep^6*mtt^3*mWW^9*s^5*t - 56*mtt^2*mWW^10*s^5*t - 1318*ep*mtt^2*mWW^10*s^5*t - 5896*ep^2*mtt^2*mWW^10*s^5*t + 11342*ep^3*mtt^2*mWW^10*s^5*t + 110604*ep^4*mtt^2*mWW^10*s^5*t + 209356*ep^5*mtt^2*mWW^10*s^5*t + 122384*ep^6*mtt^2*mWW^10*s^5*t - 48*ep*mtt*mWW^11*s^5*t - 200*ep^2*mtt*mWW^11*s^5*t - 192*ep^3*mtt*mWW^11*s^5*t + 1272*ep^4*mtt*mWW^11*s^5*t + 3200*ep^5*mtt*mWW^11*s^5*t + 1456*ep^6*mtt*mWW^11*s^5*t - 2*ep^2*mWW^12*s^5*t + 44*ep^3*mWW^12*s^5*t + 258*ep^4*mWW^12*s^5*t + 484*ep^5*mWW^12*s^5*t + 320*ep^6*mWW^12*s^5*t - 6300*ep*mtt^8*mWW^3*s^6*t - 39600*ep^2*mtt^8*mWW^3*s^6*t + 13630*ep^3*mtt^8*mWW^3*s^6*t + 501290*ep^4*mtt^8*mWW^3*s^6*t + 1077860*ep^5*mtt^8*mWW^3*s^6*t + 691600*ep^6*mtt^8*mWW^3*s^6*t + 15494*ep*mtt^7*mWW^4*s^6*t + 122974*ep^2*mtt^7*mWW^4*s^6*t + 82768*ep^3*mtt^7*mWW^4*s^6*t - 1134776*ep^4*mtt^7*mWW^4*s^6*t - 2832256*ep^5*mtt^7*mWW^4*s^6*t - 1932240*ep^6*mtt^7*mWW^4*s^6*t + 560*mtt^6*mWW^5*s^6*t - 5582*ep*mtt^6*mWW^5*s^6*t - 94858*ep^2*mtt^6*mWW^5*s^6*t - 213700*ep^3*mtt^6*mWW^5*s^6*t + 370580*ep^4*mtt^6*mWW^5*s^6*t + 1575752*ep^5*mtt^6*mWW^5*s^6*t + 1256240*ep^6*mtt^6*mWW^5*s^6*t - 1432*mtt^5*mWW^6*s^6*t - 21554*ep*mtt^5*mWW^6*s^6*t - 85794*ep^2*mtt^5*mWW^6*s^6*t + 137876*ep^3*mtt^5*mWW^6*s^6*t + 1430152*ep^4*mtt^5*mWW^6*s^6*t + 2728692*ep^5*mtt^5*mWW^6*s^6*t + 1616064*ep^6*mtt^5*mWW^6*s^6*t + 1112*mtt^4*mWW^7*s^6*t + 28580*ep*mtt^4*mWW^7*s^6*t + 166030*ep^2*mtt^4*mWW^7*s^6*t + 4726*ep^3*mtt^4*mWW^7*s^6*t - 1843852*ep^4*mtt^4*mWW^7*s^6*t - 4171324*ep^5*mtt^4*mWW^7*s^6*t - 2736192*ep^6*mtt^4*mWW^7*s^6*t - 152*mtt^3*mWW^8*s^6*t - 9898*ep*mtt^3*mWW^8*s^6*t - 70870*ep^2*mtt^3*mWW^8*s^6*t - 56164*ep^3*mtt^3*mWW^8*s^6*t + 582064*ep^4*mtt^3*mWW^8*s^6*t + 1523368*ep^5*mtt^3*mWW^8*s^6*t + 1091248*ep^6*mtt^3*mWW^8*s^6*t - 104*mtt^2*mWW^9*s^6*t - 1506*ep*mtt^2*mWW^9*s^6*t - 1486*ep^2*mtt^2*mWW^9*s^6*t + 39328*ep^3*mtt^2*mWW^9*s^6*t + 170984*ep^4*mtt^2*mWW^9*s^6*t + 241592*ep^5*mtt^2*mWW^9*s^6*t + 96400*ep^6*mtt^2*mWW^9*s^6*t + 16*mtt*mWW^10*s^6*t + 758*ep*mtt*mWW^10*s^6*t + 3690*ep^2*mtt*mWW^10*s^6*t - 8520*ep^3*mtt*mWW^10*s^6*t - 78552*ep^4*mtt*mWW^10*s^6*t - 148812*ep^5*mtt*mWW^10*s^6*t - 87008*ep^6*mtt*mWW^10*s^6*t + 8*ep*mWW^11*s^6*t - 86*ep^2*mWW^11*s^6*t + 56*ep^3*mWW^11*s^6*t + 2110*ep^4*mWW^11*s^6*t + 5128*ep^5*mWW^11*s^6*t + 3888*ep^6*mWW^11*s^6*t + 5760*ep*mtt^7*mWW^3*s^7*t + 36198*ep^2*mtt^7*mWW^3*s^7*t - 15166*ep^3*mtt^7*mWW^3*s^7*t - 475840*ep^4*mtt^7*mWW^3*s^7*t - 1022552*ep^5*mtt^7*mWW^3*s^7*t - 657920*ep^6*mtt^7*mWW^3*s^7*t - 11766*ep*mtt^6*mWW^4*s^7*t - 99258*ep^2*mtt^6*mWW^4*s^7*t - 60286*ep^3*mtt^6*mWW^4*s^7*t + 983710*ep^4*mtt^6*mWW^4*s^7*t + 2424452*ep^5*mtt^6*mWW^4*s^7*t + 1640592*ep^6*mtt^6*mWW^4*s^7*t - 520*mtt^5*mWW^5*s^7*t + 2828*ep*mtt^5*mWW^5*s^7*t + 63870*ep^2*mtt^5*mWW^5*s^7*t + 115050*ep^3*mtt^5*mWW^5*s^7*t - 402080*ep^4*mtt^5*mWW^5*s^7*t - 1291768*ep^5*mtt^5*mWW^5*s^7*t - 946688*ep^6*mtt^5*mWW^5*s^7*t + 1024*mtt^4*mWW^6*s^7*t + 16038*ep*mtt^4*mWW^6*s^7*t + 74886*ep^2*mtt^4*mWW^6*s^7*t - 50554*ep^3*mtt^4*mWW^6*s^7*t - 1014626*ep^4*mtt^4*mWW^6*s^7*t - 2109608*ep^5*mtt^4*mWW^6*s^7*t - 1316864*ep^6*mtt^4*mWW^6*s^7*t - 512*mtt^3*mWW^7*s^7*t - 18958*ep*mtt^3*mWW^7*s^7*t - 120078*ep^2*mtt^3*mWW^7*s^7*t - 728*ep^3*mtt^3*mWW^7*s^7*t + 1377532*ep^4*mtt^3*mWW^7*s^7*t + 3091664*ep^5*mtt^3*mWW^7*s^7*t + 2008896*ep^6*mtt^3*mWW^7*s^7*t - 32*mtt^2*mWW^8*s^7*t + 5632*ep*mtt^2*mWW^8*s^7*t + 45652*ep^2*mtt^2*mWW^8*s^7*t + 25104*ep^3*mtt^2*mWW^8*s^7*t - 439872*ep^4*mtt^2*mWW^8*s^7*t - 1079624*ep^5*mtt^2*mWW^8*s^7*t - 742944*ep^6*mtt^2*mWW^8*s^7*t + 40*mtt*mWW^9*s^7*t + 570*ep*mtt*mWW^9*s^7*t - 898*ep^2*mtt*mWW^9*s^7*t - 16404*ep^3*mtt*mWW^9*s^7*t - 47264*ep^4*mtt*mWW^9*s^7*t - 45816*ep^5*mtt*mWW^9*s^7*t - 4192*ep^6*mtt*mWW^9*s^7*t - 104*ep*mWW^10*s^7*t - 564*ep^2*mWW^10*s^7*t + 1064*ep^3*mWW^10*s^7*t + 11528*ep^4*mWW^10*s^7*t + 22500*ep^5*mWW^10*s^7*t + 12976*ep^6*mWW^10*s^7*t - 3096*ep*mtt^6*mWW^3*s^8*t - 19338*ep^2*mtt^6*mWW^3*s^8*t + 9658*ep^3*mtt^6*mWW^3*s^8*t + 263752*ep^4*mtt^6*mWW^3*s^8*t + 566624*ep^5*mtt^6*mWW^3*s^8*t + 365840*ep^6*mtt^6*mWW^3*s^8*t + 5142*ep*mtt^5*mWW^4*s^8*t + 46854*ep^2*mtt^5*mWW^4*s^8*t + 26376*ep^3*mtt^5*mWW^4*s^8*t - 498268*ep^4*mtt^5*mWW^4*s^8*t - 1223132*ep^5*mtt^5*mWW^4*s^8*t - 825904*ep^6*mtt^5*mWW^4*s^8*t + 248*mtt^4*mWW^5*s^8*t - 848*ep*mtt^4*mWW^5*s^8*t - 24334*ep^2*mtt^4*mWW^5*s^8*t - 27680*ep^3*mtt^4*mWW^5*s^8*t + 232918*ep^4*mtt^4*mWW^5*s^8*t + 613280*ep^5*mtt^4*mWW^5*s^8*t + 416816*ep^6*mtt^4*mWW^5*s^8*t - 328*mtt^3*mWW^6*s^8*t - 6524*ep*mtt^3*mWW^6*s^8*t - 38406*ep^2*mtt^3*mWW^6*s^8*t + 336*ep^3*mtt^3*mWW^6*s^8*t + 452390*ep^4*mtt^3*mWW^6*s^8*t + 1022996*ep^5*mtt^3*mWW^6*s^8*t + 666176*ep^6*mtt^3*mWW^6*s^8*t + 40*mtt^2*mWW^7*s^8*t + 6908*ep*mtt^2*mWW^7*s^8*t + 50056*ep^2*mtt^2*mWW^7*s^8*t + 1558*ep^3*mtt^2*mWW^7*s^8*t - 589854*ep^4*mtt^2*mWW^7*s^8*t - 1324420*ep^5*mtt^2*mWW^7*s^8*t - 856560*ep^6*mtt^2*mWW^7*s^8*t + 40*mtt*mWW^8*s^8*t - 1490*ep*mtt*mWW^8*s^8*t - 14592*ep^2*mtt*mWW^8*s^8*t - 7640*ep^3*mtt*mWW^8*s^8*t + 153646*ep^4*mtt*mWW^8*s^8*t + 374904*ep^5*mtt*mWW^8*s^8*t + 255600*ep^6*mtt*mWW^8*s^8*t - 92*ep*mWW^9*s^8*t + 240*ep^2*mWW^9*s^8*t + 2192*ep^3*mWW^9*s^8*t + 2696*ep^4*mWW^9*s^8*t - 3372*ep^5*mWW^9*s^8*t - 6608*ep^6*mWW^9*s^8*t + 900*ep*mtt^5*mWW^3*s^9*t + 5532*ep^2*mtt^5*mWW^3*s^9*t - 3354*ep^3*mtt^5*mWW^3*s^9*t - 78746*ep^4*mtt^5*mWW^3*s^9*t - 169020*ep^5*mtt^5*mWW^3*s^9*t - 109600*ep^6*mtt^5*mWW^3*s^9*t - 1138*ep*mtt^4*mWW^4*s^9*t - 11422*ep^2*mtt^4*mWW^4*s^9*t - 6154*ep^3*mtt^4*mWW^4*s^9*t + 131446*ep^4*mtt^4*mWW^4*s^9*t + 324984*ep^5*mtt^4*mWW^4*s^9*t + 221008*ep^6*mtt^4*mWW^4*s^9*t - 48*mtt^3*mWW^5*s^9*t + 62*ep*mtt^3*mWW^5*s^9*t + 3798*ep^2*mtt^3*mWW^5*s^9*t + 734*ep^3*mtt^3*mWW^5*s^9*t - 56274*ep^4*mtt^3*mWW^5*s^9*t - 129228*ep^5*mtt^3*mWW^5*s^9*t - 82640*ep^6*mtt^3*mWW^5*s^9*t + 32*mtt^2*mWW^6*s^9*t + 1362*ep*mtt^2*mWW^6*s^9*t + 10684*ep^2*mtt^2*mWW^6*s^9*t + 3630*ep^3*mtt^2*mWW^6*s^9*t - 123408*ep^4*mtt^2*mWW^6*s^9*t - 295896*ep^5*mtt^2*mWW^6*s^9*t - 198528*ep^6*mtt^2*mWW^6*s^9*t + 16*mtt*mWW^7*s^9*t - 1290*ep*mtt*mWW^7*s^9*t - 10406*ep^2*mtt*mWW^7*s^9*t + 76*ep^3*mtt*mWW^7*s^9*t + 129184*ep^4*mtt*mWW^7*s^9*t + 289984*ep^5*mtt*mWW^7*s^9*t + 187472*ep^6*mtt*mWW^7*s^9*t + 104*ep*mWW^8*s^9*t + 1430*ep^2*mWW^8*s^9*t + 1228*ep^3*mWW^8*s^9*t - 16026*ep^4*mWW^8*s^9*t - 42328*ep^5*mWW^8*s^9*t - 30000*ep^6*mWW^8*s^9*t - 108*ep*mtt^4*mWW^3*s^10*t - 642*ep^2*mtt^4*mWW^3*s^10*t + 496*ep^3*mtt^4*mWW^3*s^10*t + 9682*ep^4*mtt^4*mWW^3*s^10*t + 20732*ep^5*mtt^4*mWW^3*s^10*t + 13520*ep^6*mtt^4*mWW^3*s^10*t + 84*ep*mtt^3*mWW^4*s^10*t + 980*ep^2*mtt^3*mWW^4*s^10*t + 544*ep^3*mtt^3*mWW^4*s^10*t - 12696*ep^4*mtt^3*mWW^4*s^10*t - 32392*ep^5*mtt^3*mWW^4*s^10*t - 22640*ep^6*mtt^3*mWW^4*s^10*t + 32*ep*mtt^2*mWW^5*s^10*t + 76*ep^2*mtt^2*mWW^5*s^10*t + 336*ep^3*mtt^2*mWW^5*s^10*t + 2052*ep^4*mtt^2*mWW^5*s^10*t + 4048*ep^5*mtt^2*mWW^5*s^10*t + 2384*ep^6*mtt^2*mWW^5*s^10*t - 92*ep*mtt*mWW^6*s^10*t - 1028*ep^2*mtt*mWW^6*s^10*t - 504*ep^3*mtt*mWW^6*s^10*t + 13464*ep^4*mtt*mWW^6*s^10*t + 34088*ep^5*mtt*mWW^6*s^10*t + 23792*ep^6*mtt*mWW^6*s^10*t + 84*ep*mWW^7*s^10*t + 710*ep^2*mWW^7*s^10*t + 88*ep^3*mWW^7*s^10*t - 9046*ep^4*mWW^7*s^10*t - 21100*ep^5*mWW^7*s^10*t - 13984*ep^6*mWW^7*s^10*t - 18*ep^2*mtt^13*mWW^2*s*t^2 - 174*ep^3*mtt^13*mWW^2*s*t^2 - 600*ep^4*mtt^13*mWW^2*s*t^2 - 888*ep^5*mtt^13*mWW^2*s*t^2 - 480*ep^6*mtt^13*mWW^2*s*t^2 + 30*ep*mtt^12*mWW^3*s*t^2 + 324*ep^2*mtt^12*mWW^3*s*t^2 + 1170*ep^3*mtt^12*mWW^3*s*t^2 + 1344*ep^4*mtt^12*mWW^3*s*t^2 - 696*ep^5*mtt^12*mWW^3*s*t^2 - 1632*ep^6*mtt^12*mWW^3*s*t^2 - 96*ep*mtt^11*mWW^4*s*t^2 - 792*ep^2*mtt^11*mWW^4*s*t^2 - 1260*ep^3*mtt^11*mWW^4*s*t^2 + 4800*ep^4*mtt^11*mWW^4*s*t^2 + 16656*ep^5*mtt^11*mWW^4*s*t^2 + 13632*ep^6*mtt^11*mWW^4*s*t^2 + 72*ep*mtt^10*mWW^5*s*t^2 + 264*ep^2*mtt^10*mWW^5*s*t^2 - 2532*ep^3*mtt^10*mWW^5*s*t^2 - 16896*ep^4*mtt^10*mWW^5*s*t^2 - 34512*ep^5*mtt^10*mWW^5*s*t^2 - 23616*ep^6*mtt^10*mWW^5*s*t^2 + 48*ep*mtt^9*mWW^6*s*t^2 + 708*ep^2*mtt^9*mWW^6*s*t^2 + 3912*ep^3*mtt^9*mWW^6*s*t^2 + 10128*ep^4*mtt^9*mWW^6*s*t^2 + 12384*ep^5*mtt^9*mWW^6*s*t^2 + 5760*ep^6*mtt^9*mWW^6*s*t^2 - 60*ep*mtt^8*mWW^7*s*t^2 - 192*ep^2*mtt^8*mWW^7*s*t^2 + 2544*ep^3*mtt^8*mWW^7*s*t^2 + 16320*ep^4*mtt^8*mWW^7*s*t^2 + 33408*ep^5*mtt^8*mWW^7*s*t^2 + 23040*ep^6*mtt^8*mWW^7*s*t^2 - 504*ep^2*mtt^7*mWW^8*s*t^2 - 5460*ep^3*mtt^7*mWW^8*s*t^2 - 21504*ep^4*mtt^7*mWW^8*s*t^2 - 36624*ep^5*mtt^7*mWW^8*s*t^2 - 22848*ep^6*mtt^7*mWW^8*s*t^2 - 24*ep*mtt^6*mWW^9*s*t^2 - 168*ep^2*mtt^6*mWW^9*s*t^2 - 60*ep^3*mtt^6*mWW^9*s*t^2 + 1920*ep^4*mtt^6*mWW^9*s*t^2 + 4944*ep^5*mtt^6*mWW^9*s*t^2 + 3648*ep^6*mtt^6*mWW^9*s*t^2 + 48*ep*mtt^5*mWW^10*s*t^2 + 606*ep^2*mtt^5*mWW^10*s*t^2 + 2982*ep^3*mtt^5*mWW^10*s*t^2 + 7176*ep^4*mtt^5*mWW^10*s*t^2 + 8472*ep^5*mtt^5*mWW^10*s*t^2 + 3936*ep^6*mtt^5*mWW^10*s*t^2 - 18*ep*mtt^4*mWW^11*s*t^2 - 228*ep^2*mtt^4*mWW^11*s*t^2 - 1122*ep^3*mtt^4*mWW^11*s*t^2 - 2688*ep^4*mtt^4*mWW^11*s*t^2 - 3144*ep^5*mtt^4*mWW^11*s*t^2 - 1440*ep^6*mtt^4*mWW^11*s*t^2 + 144*ep*mtt^12*mWW^2*s^2*t^2 + 1014*ep^2*mtt^12*mWW^2*s^2*t^2 + 1158*ep^3*mtt^12*mWW^2*s^2*t^2 - 5404*ep^4*mtt^12*mWW^2*s^2*t^2 - 14592*ep^5*mtt^12*mWW^2*s^2*t^2 - 9920*ep^6*mtt^12*mWW^2*s^2*t^2 - 688*ep*mtt^11*mWW^3*s^2*t^2 - 5748*ep^2*mtt^11*mWW^3*s^2*t^2 - 11358*ep^3*mtt^11*mWW^3*s^2*t^2 + 18366*ep^4*mtt^11*mWW^3*s^2*t^2 + 79708*ep^5*mtt^11*mWW^3*s^2*t^2 + 65040*ep^6*mtt^11*mWW^3*s^2*t^2 - 8*mtt^10*mWW^4*s^2*t^2 + 616*ep*mtt^10*mWW^4*s^2*t^2 + 6102*ep^2*mtt^10*mWW^4*s^2*t^2 + 13418*ep^3*mtt^10*mWW^4*s^2*t^2 - 27072*ep^4*mtt^10*mWW^4*s^2*t^2 - 123048*ep^5*mtt^10*mWW^4*s^2*t^2 - 107872*ep^6*mtt^10*mWW^4*s^2*t^2 + 910*ep*mtt^9*mWW^5*s^2*t^2 + 9158*ep^2*mtt^9*mWW^5*s^2*t^2 + 32198*ep^3*mtt^9*mWW^5*s^2*t^2 + 50290*ep^4*mtt^9*mWW^5*s^2*t^2 + 35988*ep^5*mtt^9*mWW^5*s^2*t^2 + 10992*ep^6*mtt^9*mWW^5*s^2*t^2 + 56*mtt^8*mWW^6*s^2*t^2 - 1252*ep*mtt^8*mWW^6*s^2*t^2 - 17298*ep^2*mtt^8*mWW^6*s^2*t^2 - 64310*ep^3*mtt^8*mWW^6*s^2*t^2 - 66968*ep^4*mtt^8*mWW^6*s^2*t^2 + 60744*ep^5*mtt^8*mWW^6*s^2*t^2 + 108000*ep^6*mtt^8*mWW^6*s^2*t^2 - 64*mtt^7*mWW^7*s^2*t^2 - 358*ep*mtt^7*mWW^7*s^2*t^2 + 554*ep^2*mtt^7*mWW^7*s^2*t^2 + 2934*ep^3*mtt^7*mWW^7*s^2*t^2 - 24874*ep^4*mtt^7*mWW^7*s^2*t^2 - 103604*ep^5*mtt^7*mWW^7*s^2*t^2 - 100464*ep^6*mtt^7*mWW^7*s^2*t^2 - 24*mtt^6*mWW^8*s^2*t^2 + 624*ep*mtt^6*mWW^8*s^2*t^2 + 10738*ep^2*mtt^6*mWW^8*s^2*t^2 + 56470*ep^3*mtt^6*mWW^8*s^2*t^2 + 136056*ep^4*mtt^6*mWW^8*s^2*t^2 + 155576*ep^5*mtt^6*mWW^8*s^2*t^2 + 68384*ep^6*mtt^6*mWW^8*s^2*t^2 + 64*mtt^5*mWW^9*s^2*t^2 + 290*ep*mtt^5*mWW^9*s^2*t^2 - 3622*ep^2*mtt^5*mWW^9*s^2*t^2 - 32246*ep^3*mtt^5*mWW^9*s^2*t^2 - 94506*ep^4*mtt^5*mWW^9*s^2*t^2 - 114468*ep^5*mtt^5*mWW^9*s^2*t^2 - 45744*ep^6*mtt^5*mWW^9*s^2*t^2 - 24*mtt^4*mWW^10*s^2*t^2 - 324*ep*mtt^4*mWW^10*s^2*t^2 - 1508*ep^2*mtt^4*mWW^10*s^2*t^2 - 1856*ep^3*mtt^4*mWW^10*s^2*t^2 + 4372*ep^4*mtt^4*mWW^10*s^2*t^2 + 11576*ep^5*mtt^4*mWW^10*s^2*t^2 + 6112*ep^6*mtt^4*mWW^10*s^2*t^2 + 38*ep*mtt^3*mWW^11*s^2*t^2 + 618*ep^2*mtt^3*mWW^11*s^2*t^2 + 3672*ep^3*mtt^3*mWW^11*s^2*t^2 + 10020*ep^4*mtt^3*mWW^11*s^2*t^2 + 12520*ep^5*mtt^3*mWW^11*s^2*t^2 + 5664*ep^6*mtt^3*mWW^11*s^2*t^2 - 8*ep^2*mtt^2*mWW^12*s^2*t^2 - 80*ep^3*mtt^2*mWW^12*s^2*t^2 - 280*ep^4*mtt^2*mWW^12*s^2*t^2 - 400*ep^5*mtt^2*mWW^12*s^2*t^2 - 192*ep^6*mtt^2*mWW^12*s^2*t^2 - 1332*ep*mtt^11*mWW^2*s^3*t^2 - 8544*ep^2*mtt^11*mWW^2*s^3*t^2 - 1966*ep^3*mtt^11*mWW^2*s^3*t^2 + 79582*ep^4*mtt^11*mWW^2*s^3*t^2 + 175828*ep^5*mtt^11*mWW^2*s^3*t^2 + 111680*ep^6*mtt^11*mWW^2*s^3*t^2 + 3772*ep*mtt^10*mWW^3*s^3*t^2 + 29882*ep^2*mtt^10*mWW^3*s^3*t^2 + 47090*ep^3*mtt^10*mWW^3*s^3*t^2 - 141792*ep^4*mtt^10*mWW^3*s^3*t^2 - 471624*ep^5*mtt^10*mWW^3*s^3*t^2 - 356768*ep^6*mtt^10*mWW^3*s^3*t^2 + 96*mtt^9*mWW^4*s^3*t^2 + 2116*ep*mtt^9*mWW^4*s^3*t^2 + 3528*ep^2*mtt^9*mWW^4*s^3*t^2 - 54334*ep^3*mtt^9*mWW^4*s^3*t^2 - 213378*ep^4*mtt^9*mWW^4*s^3*t^2 - 247304*ep^5*mtt^9*mWW^4*s^3*t^2 - 69248*ep^6*mtt^9*mWW^4*s^3*t^2 - 112*mtt^8*mWW^5*s^3*t^2 - 13632*ep*mtt^8*mWW^5*s^3*t^2 - 103690*ep^2*mtt^8*mWW^5*s^3*t^2 - 161016*ep^3*mtt^8*mWW^5*s^3*t^2 + 463598*ep^4*mtt^8*mWW^5*s^3*t^2 + 1525456*ep^5*mtt^8*mWW^5*s^3*t^2 + 1134736*ep^6*mtt^8*mWW^5*s^3*t^2 - 392*mtt^7*mWW^6*s^3*t^2 + 6268*ep*mtt^7*mWW^6*s^3*t^2 + 92346*ep^2*mtt^7*mWW^6*s^3*t^2 + 330882*ep^3*mtt^7*mWW^6*s^3*t^2 + 256008*ep^4*mtt^7*mWW^6*s^3*t^2 - 567316*ep^5*mtt^7*mWW^6*s^3*t^2 - 762400*ep^6*mtt^7*mWW^6*s^3*t^2 + 800*mtt^6*mWW^7*s^3*t^2 + 11528*ep*mtt^6*mWW^7*s^3*t^2 + 35440*ep^2*mtt^6*mWW^7*s^3*t^2 - 122376*ep^3*mtt^6*mWW^7*s^3*t^2 - 788112*ep^4*mtt^6*mWW^7*s^3*t^2 - 1289908*ep^5*mtt^6*mWW^7*s^3*t^2 - 651680*ep^6*mtt^6*mWW^7*s^3*t^2 - 368*mtt^5*mWW^8*s^3*t^2 - 9572*ep*mtt^5*mWW^8*s^3*t^2 - 64836*ep^2*mtt^5*mWW^8*s^3*t^2 - 125438*ep^3*mtt^5*mWW^8*s^3*t^2 + 150474*ep^4*mtt^5*mWW^8*s^3*t^2 + 723248*ep^5*mtt^5*mWW^8*s^3*t^2 + 592560*ep^6*mtt^5*mWW^8*s^3*t^2 - 112*mtt^4*mWW^9*s^3*t^2 - 752*ep*mtt^4*mWW^9*s^3*t^2 + 10542*ep^2*mtt^4*mWW^9*s^3*t^2 + 110112*ep^3*mtt^4*mWW^9*s^3*t^2 + 348814*ep^4*mtt^4*mWW^9*s^3*t^2 + 429224*ep^5*mtt^4*mWW^9*s^3*t^2 + 158160*ep^6*mtt^4*mWW^9*s^3*t^2 + 88*mtt^3*mWW^10*s^3*t^2 + 1560*ep*mtt^3*mWW^10*s^3*t^2 + 5234*ep^2*mtt^3*mWW^10*s^3*t^2 - 21260*ep^3*mtt^3*mWW^10*s^3*t^2 - 145938*ep^4*mtt^3*mWW^10*s^3*t^2 - 262200*ep^5*mtt^3*mWW^10*s^3*t^2 - 149504*ep^6*mtt^3*mWW^10*s^3*t^2 + 44*ep*mtt^2*mWW^11*s^3*t^2 + 82*ep^2*mtt^2*mWW^11*s^3*t^2 - 1842*ep^3*mtt^2*mWW^11*s^3*t^2 - 9804*ep^4*mtt^2*mWW^11*s^3*t^2 - 16252*ep^5*mtt^2*mWW^11*s^3*t^2 - 7968*ep^6*mtt^2*mWW^11*s^3*t^2 + 16*ep^2*mtt*mWW^12*s^3*t^2 + 148*ep^3*mtt*mWW^12*s^3*t^2 + 548*ep^4*mtt*mWW^12*s^3*t^2 + 848*ep^5*mtt*mWW^12*s^3*t^2 + 432*ep^6*mtt*mWW^12*s^3*t^2 + 4968*ep*mtt^10*mWW^2*s^4*t^2 + 30978*ep^2*mtt^10*mWW^2*s^4*t^2 - 2778*ep^3*mtt^10*mWW^2*s^4*t^2 - 330408*ep^4*mtt^10*mWW^2*s^4*t^2 - 698808*ep^5*mtt^10*mWW^2*s^4*t^2 - 434880*ep^6*mtt^10*mWW^2*s^4*t^2 - 9456*ep*mtt^9*mWW^3*s^4*t^2 - 72880*ep^2*mtt^9*mWW^3*s^4*t^2 - 109370*ep^3*mtt^9*mWW^3*s^4*t^2 + 338538*ep^4*mtt^9*mWW^3*s^4*t^2 + 1078176*ep^5*mtt^9*mWW^3*s^4*t^2 + 790448*ep^6*mtt^9*mWW^3*s^4*t^2 - 408*mtt^8*mWW^4*s^4*t^2 - 17994*ep*mtt^8*mWW^4*s^4*t^2 - 95046*ep^2*mtt^8*mWW^4*s^4*t^2 + 113830*ep^3*mtt^8*mWW^4*s^4*t^2 + 1464214*ep^4*mtt^8*mWW^4*s^4*t^2 + 2832652*ep^5*mtt^8*mWW^4*s^4*t^2 + 1682176*ep^6*mtt^8*mWW^4*s^4*t^2 + 544*mtt^7*mWW^5*s^4*t^2 + 50930*ep*mtt^7*mWW^5*s^4*t^2 + 366402*ep^2*mtt^7*mWW^5*s^4*t^2 + 370306*ep^3*mtt^7*mWW^5*s^4*t^2 - 2569482*ep^4*mtt^7*mWW^5*s^4*t^2 - 6947020*ep^5*mtt^7*mWW^5*s^4*t^2 - 4899248*ep^6*mtt^7*mWW^5*s^4*t^2 + 1216*mtt^6*mWW^6*s^4*t^2 - 11974*ep*mtt^6*mWW^6*s^4*t^2 - 201400*ep^2*mtt^6*mWW^6*s^4*t^2 - 704760*ep^3*mtt^6*mWW^6*s^4*t^2 - 404558*ep^4*mtt^6*mWW^6*s^4*t^2 + 1597404*ep^5*mtt^6*mWW^6*s^4*t^2 + 1927984*ep^6*mtt^6*mWW^6*s^4*t^2 - 2768*mtt^5*mWW^7*s^4*t^2 - 46812*ep*mtt^5*mWW^7*s^4*t^2 - 181268*ep^2*mtt^5*mWW^7*s^4*t^2 + 361984*ep^3*mtt^5*mWW^7*s^4*t^2 + 3243264*ep^4*mtt^5*mWW^7*s^4*t^2 + 5973272*ep^5*mtt^5*mWW^7*s^4*t^2 + 3428416*ep^6*mtt^5*mWW^7*s^4*t^2 + 1688*mtt^4*mWW^8*s^4*t^2 + 34386*ep*mtt^4*mWW^8*s^4*t^2 + 180406*ep^2*mtt^4*mWW^8*s^4*t^2 + 47074*ep^3*mtt^4*mWW^8*s^4*t^2 - 1711274*ep^4*mtt^4*mWW^8*s^4*t^2 - 4063900*ep^5*mtt^4*mWW^8*s^4*t^2 - 2782768*ep^6*mtt^4*mWW^8*s^4*t^2 - 208*mtt^3*mWW^9*s^4*t^2 - 750*ep*mtt^3*mWW^9*s^4*t^2 - 11186*ep^2*mtt^3*mWW^9*s^4*t^2 - 109434*ep^3*mtt^3*mWW^9*s^4*t^2 - 357102*ep^4*mtt^3*mWW^9*s^4*t^2 - 403668*ep^5*mtt^3*mWW^9*s^4*t^2 - 86160*ep^6*mtt^3*mWW^9*s^4*t^2 - 64*mtt^2*mWW^10*s^4*t^2 - 3226*ep*mtt^2*mWW^10*s^4*t^2 - 15626*ep^2*mtt^2*mWW^10*s^4*t^2 + 34914*ep^3*mtt^2*mWW^10*s^4*t^2 + 330946*ep^4*mtt^2*mWW^10*s^4*t^2 + 637076*ep^5*mtt^2*mWW^10*s^4*t^2 + 378096*ep^6*mtt^2*mWW^10*s^4*t^2 - 72*ep*mtt*mWW^11*s^4*t^2 - 380*ep^2*mtt*mWW^11*s^4*t^2 - 1854*ep^3*mtt*mWW^11*s^4*t^2 - 4562*ep^4*mtt*mWW^11*s^4*t^2 - 5912*ep^5*mtt*mWW^11*s^4*t^2 - 4528*ep^6*mtt*mWW^11*s^4*t^2 + 88*ep^3*mWW^12*s^4*t^2 + 424*ep^4*mWW^12*s^4*t^2 + 728*ep^5*mWW^12*s^4*t^2 + 464*ep^6*mWW^12*s^4*t^2 - 9900*ep*mtt^9*mWW^2*s^5*t^2 - 60960*ep^2*mtt^9*mWW^2*s^5*t^2 + 15030*ep^3*mtt^9*mWW^2*s^5*t^2 + 689450*ep^4*mtt^9*mWW^2*s^5*t^2 + 1429500*ep^5*mtt^9*mWW^2*s^5*t^2 + 880000*ep^6*mtt^9*mWW^2*s^5*t^2 + 12884*ep*mtt^8*mWW^3*s^5*t^2 + 96966*ep^2*mtt^8*mWW^3*s^5*t^2 + 157210*ep^3*mtt^8*mWW^3*s^5*t^2 - 329384*ep^4*mtt^8*mWW^3*s^5*t^2 - 1120964*ep^5*mtt^8*mWW^3*s^5*t^2 - 804480*ep^6*mtt^8*mWW^3*s^5*t^2 + 880*mtt^7*mWW^4*s^5*t^2 + 43606*ep*mtt^7*mWW^4*s^5*t^2 + 264004*ep^2*mtt^7*mWW^4*s^5*t^2 - 134850*ep^3*mtt^7*mWW^4*s^5*t^2 - 3516044*ep^4*mtt^7*mWW^4*s^5*t^2 - 7363496*ep^5*mtt^7*mWW^4*s^5*t^2 - 4609360*ep^6*mtt^7*mWW^4*s^5*t^2 - 1064*mtt^6*mWW^5*s^5*t^2 - 91758*ep*mtt^6*mWW^5*s^5*t^2 - 647904*ep^2*mtt^6*mWW^5*s^5*t^2 - 430946*ep^3*mtt^6*mWW^5*s^5*t^2 + 5533980*ep^4*mtt^6*mWW^5*s^5*t^2 + 13731728*ep^5*mtt^6*mWW^5*s^5*t^2 + 9328016*ep^6*mtt^6*mWW^5*s^5*t^2 - 1664*mtt^5*mWW^6*s^5*t^2 + 15002*ep*mtt^5*mWW^6*s^5*t^2 + 235930*ep^2*mtt^5*mWW^6*s^5*t^2 + 699486*ep^3*mtt^5*mWW^6*s^5*t^2 - 81366*ep^4*mtt^5*mWW^6*s^5*t^2 - 2734264*ep^5*mtt^5*mWW^6*s^5*t^2 - 2713552*ep^6*mtt^5*mWW^6*s^5*t^2 + 3200*mtt^4*mWW^7*s^5*t^2 + 71572*ep*mtt^4*mWW^7*s^5*t^2 + 340360*ep^2*mtt^4*mWW^7*s^5*t^2 - 381564*ep^3*mtt^4*mWW^7*s^5*t^2 - 5130564*ep^4*mtt^4*mWW^7*s^5*t^2 - 10099156*ep^5*mtt^4*mWW^7*s^5*t^2 - 6049248*ep^6*mtt^4*mWW^7*s^5*t^2 - 1568*mtt^3*mWW^8*s^5*t^2 - 45634*ep*mtt^3*mWW^8*s^5*t^2 - 259146*ep^2*mtt^3*mWW^8*s^5*t^2 + 27226*ep^3*mtt^3*mWW^8*s^5*t^2 + 2996054*ep^4*mtt^3*mWW^8*s^5*t^2 + 6744812*ep^5*mtt^3*mWW^8*s^5*t^2 + 4473728*ep^6*mtt^3*mWW^8*s^5*t^2 + 232*mtt^2*mWW^9*s^5*t^2 + 1758*ep*mtt^2*mWW^9*s^5*t^2 + 17214*ep^2*mtt^2*mWW^9*s^5*t^2 + 74138*ep^3*mtt^2*mWW^9*s^5*t^2 + 111334*ep^4*mtt^2*mWW^9*s^5*t^2 - 51100*ep^5*mtt^2*mWW^9*s^5*t^2 - 185248*ep^6*mtt^2*mWW^9*s^5*t^2 - 16*mtt*mWW^10*s^5*t^2 + 2462*ep*mtt*mWW^10*s^5*t^2 + 13748*ep^2*mtt*mWW^10*s^5*t^2 - 26436*ep^3*mtt*mWW^10*s^5*t^2 - 280766*ep^4*mtt*mWW^10*s^5*t^2 - 552424*ep^5*mtt*mWW^10*s^5*t^2 - 330592*ep^6*mtt*mWW^10*s^5*t^2 + 8*ep*mWW^11*s^5*t^2 - 212*ep^2*mWW^11*s^5*t^2 + 706*ep^3*mWW^11*s^5*t^2 + 7306*ep^4*mWW^11*s^5*t^2 + 15364*ep^5*mWW^11*s^5*t^2 + 10736*ep^6*mWW^11*s^5*t^2 + 11520*ep*mtt^8*mWW^2*s^6*t^2 + 70458*ep^2*mtt^8*mWW^2*s^6*t^2 - 23806*ep^3*mtt^8*mWW^2*s^6*t^2 - 822620*ep^4*mtt^8*mWW^2*s^6*t^2 - 1686032*ep^5*mtt^8*mWW^2*s^6*t^2 - 1030720*ep^6*mtt^8*mWW^2*s^6*t^2 - 10004*ep*mtt^7*mWW^3*s^6*t^2 - 73624*ep^2*mtt^7*mWW^3*s^6*t^2 - 145266*ep^3*mtt^7*mWW^3*s^6*t^2 + 47794*ep^4*mtt^7*mWW^3*s^6*t^2 + 379740*ep^5*mtt^7*mWW^3*s^6*t^2 + 261232*ep^6*mtt^7*mWW^3*s^6*t^2 - 1080*mtt^6*mWW^4*s^6*t^2 - 52792*ep*mtt^6*mWW^4*s^6*t^2 - 343314*ep^2*mtt^6*mWW^4*s^6*t^2 + 87698*ep^3*mtt^6*mWW^4*s^6*t^2 + 4335040*ep^4*mtt^6*mWW^4*s^6*t^2 + 9374648*ep^5*mtt^6*mWW^4*s^6*t^2 + 5966048*ep^6*mtt^6*mWW^4*s^6*t^2 + 1080*mtt^5*mWW^5*s^6*t^2 + 92030*ep*mtt^5*mWW^5*s^6*t^2 + 644922*ep^2*mtt^5*mWW^5*s^6*t^2 + 249606*ep^3*mtt^5*mWW^5*s^6*t^2 - 6276778*ep^4*mtt^5*mWW^5*s^6*t^2 - 14692884*ep^5*mtt^5*mWW^5*s^6*t^2 - 9668976*ep^6*mtt^5*mWW^5*s^6*t^2 + 864*mtt^4*mWW^6*s^6*t^2 - 14904*ep*mtt^4*mWW^6*s^6*t^2 - 157952*ep^2*mtt^4*mWW^6*s^6*t^2 - 300550*ep^3*mtt^4*mWW^6*s^6*t^2 + 656054*ep^4*mtt^4*mWW^6*s^6*t^2 + 2591156*ep^5*mtt^4*mWW^6*s^6*t^2 + 2122288*ep^6*mtt^4*mWW^6*s^6*t^2 - 896*mtt^3*mWW^7*s^6*t^2 - 51592*ep*mtt^3*mWW^7*s^6*t^2 - 318064*ep^2*mtt^3*mWW^7*s^6*t^2 + 143850*ep^3*mtt^3*mWW^7*s^6*t^2 + 4188350*ep^4*mtt^3*mWW^7*s^6*t^2 + 8789404*ep^5*mtt^3*mWW^7*s^6*t^2 + 5434192*ep^6*mtt^3*mWW^7*s^6*t^2 + 40*mtt^2*mWW^8*s^6*t^2 + 26976*ep*mtt^2*mWW^8*s^6*t^2 + 194874*ep^2*mtt^2*mWW^8*s^6*t^2 + 18130*ep^3*mtt^2*mWW^8*s^6*t^2 - 2244384*ep^4*mtt^2*mWW^8*s^6*t^2 - 5154288*ep^5*mtt^2*mWW^8*s^6*t^2 - 3409056*ep^6*mtt^2*mWW^8*s^6*t^2 - 24*mtt*mWW^9*s^6*t^2 - 706*ep*mtt*mWW^9*s^6*t^2 - 14954*ep^2*mtt*mWW^9*s^6*t^2 - 42830*ep^3*mtt*mWW^9*s^6*t^2 + 25778*ep^4*mtt*mWW^9*s^6*t^2 + 228748*ep^5*mtt*mWW^9*s^6*t^2 + 225136*ep^6*mtt*mWW^9*s^6*t^2 + 16*mWW^10*s^6*t^2 - 528*ep*mWW^10*s^6*t^2 - 3114*ep^2*mWW^10*s^6*t^2 + 5488*ep^3*mWW^10*s^6*t^2 + 63118*ep^4*mWW^10*s^6*t^2 + 126500*ep^5*mWW^10*s^6*t^2 + 75280*ep^6*mWW^10*s^6*t^2 - 7884*ep*mtt^7*mWW^2*s^7*t^2 - 48024*ep^2*mtt^7*mWW^2*s^7*t^2 + 19062*ep^3*mtt^7*mWW^2*s^7*t^2 + 571794*ep^4*mtt^7*mWW^2*s^7*t^2 + 1163052*ep^5*mtt^7*mWW^2*s^7*t^2 + 707520*ep^6*mtt^7*mWW^2*s^7*t^2 + 4284*ep*mtt^6*mWW^3*s^7*t^2 + 31238*ep^2*mtt^6*mWW^3*s^7*t^2 + 85982*ep^3*mtt^6*mWW^3*s^7*t^2 + 153232*ep^4*mtt^6*mWW^3*s^7*t^2 + 228816*ep^5*mtt^6*mWW^3*s^7*t^2 + 172640*ep^6*mtt^6*mWW^3*s^7*t^2 + 768*mtt^5*mWW^4*s^7*t^2 + 34700*ep*mtt^5*mWW^4*s^7*t^2 + 237612*ep^2*mtt^5*mWW^4*s^7*t^2 - 23094*ep^3*mtt^5*mWW^4*s^7*t^2 - 2914326*ep^4*mtt^5*mWW^4*s^7*t^2 - 6439792*ep^5*mtt^5*mWW^4*s^7*t^2 - 4140128*ep^6*mtt^5*mWW^4*s^7*t^2 - 616*mtt^4*mWW^5*s^7*t^2 - 51976*ep*mtt^4*mWW^5*s^7*t^2 - 361046*ep^2*mtt^4*mWW^5*s^7*t^2 - 58068*ep^3*mtt^4*mWW^5*s^7*t^2 + 3849166*ep^4*mtt^4*mWW^5*s^7*t^2 + 8639408*ep^5*mtt^4*mWW^5*s^7*t^2 + 5540400*ep^6*mtt^4*mWW^5*s^7*t^2 + 8*mtt^3*mWW^6*s^7*t^2 + 8456*ep*mtt^3*mWW^6*s^7*t^2 + 49802*ep^2*mtt^3*mWW^6*s^7*t^2 + 29426*ep^3*mtt^3*mWW^6*s^7*t^2 - 358256*ep^4*mtt^3*mWW^6*s^7*t^2 - 895024*ep^5*mtt^3*mWW^6*s^7*t^2 - 632672*ep^6*mtt^3*mWW^6*s^7*t^2 - 424*mtt^2*mWW^7*s^7*t^2 + 20372*ep*mtt^2*mWW^7*s^7*t^2 + 162722*ep^2*mtt^2*mWW^7*s^7*t^2 - 12690*ep^3*mtt^2*mWW^7*s^7*t^2 - 2013032*ep^4*mtt^2*mWW^7*s^7*t^2 - 4415328*ep^5*mtt^2*mWW^7*s^7*t^2 - 2787312*ep^6*mtt^2*mWW^7*s^7*t^2 + 216*mtt*mWW^8*s^7*t^2 - 8240*ep*mtt*mWW^8*s^7*t^2 - 72986*ep^2*mtt*mWW^8*s^7*t^2 - 19610*ep^3*mtt*mWW^8*s^7*t^2 + 832024*ep^4*mtt*mWW^8*s^7*t^2 + 1950156*ep^5*mtt*mWW^8*s^7*t^2 + 1290528*ep^6*mtt*mWW^8*s^7*t^2 + 48*mWW^9*s^7*t^2 + 288*ep*mWW^9*s^7*t^2 + 3466*ep^2*mWW^9*s^7*t^2 + 6832*ep^3*mWW^9*s^7*t^2 - 20378*ep^4*mWW^9*s^7*t^2 - 75384*ep^5*mWW^9*s^7*t^2 - 61888*ep^6*mWW^9*s^7*t^2 + 2952*ep*mtt^6*mWW^2*s^8*t^2 + 17934*ep^2*mtt^6*mWW^2*s^8*t^2 - 7854*ep^3*mtt^6*mWW^2*s^8*t^2 - 216352*ep^4*mtt^6*mWW^2*s^8*t^2 - 437688*ep^5*mtt^6*mWW^2*s^8*t^2 - 265280*ep^6*mtt^6*mWW^2*s^8*t^2 - 856*ep*mtt^5*mWW^3*s^8*t^2 - 6672*ep^2*mtt^5*mWW^3*s^8*t^2 - 30886*ep^3*mtt^5*mWW^3*s^8*t^2 - 115690*ep^4*mtt^5*mWW^3*s^8*t^2 - 230552*ep^5*mtt^5*mWW^3*s^8*t^2 - 167472*ep^6*mtt^5*mWW^3*s^8*t^2 - 296*mtt^4*mWW^4*s^8*t^2 - 11726*ep*mtt^4*mWW^4*s^8*t^2 - 83734*ep^2*mtt^4*mWW^4*s^8*t^2 - 5186*ep^3*mtt^4*mWW^4*s^8*t^2 + 996122*ep^4*mtt^4*mWW^4*s^8*t^2 + 2255780*ep^5*mtt^4*mWW^4*s^8*t^2 + 1468928*ep^6*mtt^4*mWW^4*s^8*t^2 + 200*mtt^3*mWW^5*s^8*t^2 + 15086*ep*mtt^3*mWW^5*s^8*t^2 + 102858*ep^2*mtt^3*mWW^5*s^8*t^2 + 834*ep^3*mtt^3*mWW^5*s^8*t^2 - 1153598*ep^4*mtt^3*mWW^5*s^8*t^2 - 2518196*ep^5*mtt^3*mWW^5*s^8*t^2 - 1584720*ep^6*mtt^3*mWW^5*s^8*t^2 - 72*mtt^2*mWW^6*s^8*t^2 - 1470*ep*mtt^2*mWW^6*s^8*t^2 - 14*ep^2*mtt^2*mWW^6*s^8*t^2 + 3684*ep^3*mtt^2*mWW^6*s^8*t^2 - 59808*ep^4*mtt^2*mWW^6*s^8*t^2 - 176144*ep^5*mtt^2*mWW^6*s^8*t^2 - 130272*ep^6*mtt^2*mWW^6*s^8*t^2 + 152*mtt*mWW^7*s^8*t^2 - 5326*ep*mtt*mWW^7*s^8*t^2 - 44158*ep^2*mtt*mWW^7*s^8*t^2 + 6636*ep^3*mtt*mWW^7*s^8*t^2 + 566324*ep^4*mtt*mWW^7*s^8*t^2 + 1233492*ep^5*mtt*mWW^7*s^8*t^2 + 778400*ep^6*mtt*mWW^7*s^8*t^2 + 16*mWW^8*s^8*t^2 + 1340*ep*mWW^8*s^8*t^2 + 10714*ep^2*mWW^8*s^8*t^2 + 2052*ep^3*mWW^8*s^8*t^2 - 127590*ep^4*mWW^8*s^8*t^2 - 298724*ep^5*mWW^8*s^8*t^2 - 197888*ep^6*mWW^8*s^8*t^2 - 468*ep*mtt^5*mWW^2*s^9*t^2 - 2838*ep^2*mtt^5*mWW^2*s^9*t^2 + 1328*ep^3*mtt^5*mWW^2*s^9*t^2 + 34558*ep^4*mtt^5*mWW^2*s^9*t^2 + 69628*ep^5*mtt^5*mWW^2*s^9*t^2 + 42080*ep^6*mtt^5*mWW^2*s^9*t^2 + 22*ep*mtt^4*mWW^3*s^9*t^2 + 470*ep^2*mtt^4*mWW^3*s^9*t^2 + 5764*ep^3*mtt^4*mWW^3*s^9*t^2 + 29720*ep^4*mtt^4*mWW^3*s^9*t^2 + 61428*ep^5*mtt^4*mWW^3*s^9*t^2 + 43552*ep^6*mtt^4*mWW^3*s^9*t^2 + 48*mtt^3*mWW^4*s^9*t^2 + 1578*ep*mtt^3*mWW^4*s^9*t^2 + 11760*ep^2*mtt^3*mWW^4*s^9*t^2 + 4466*ep^3*mtt^3*mWW^4*s^9*t^2 - 127468*ep^4*mtt^3*mWW^4*s^9*t^2 - 303600*ep^5*mtt^3*mWW^4*s^9*t^2 - 202896*ep^6*mtt^3*mWW^4*s^9*t^2 - 32*mtt^2*mWW^5*s^9*t^2 - 1658*ep*mtt^2*mWW^5*s^9*t^2 - 10968*ep^2*mtt^2*mWW^5*s^9*t^2 - 678*ep^3*mtt^2*mWW^5*s^9*t^2 + 118360*ep^4*mtt^2*mWW^5*s^9*t^2 + 257696*ep^5*mtt^2*mWW^5*s^9*t^2 + 161008*ep^6*mtt^2*mWW^5*s^9*t^2 - 16*mtt*mWW^6*s^9*t^2 - 174*ep*mtt*mWW^6*s^9*t^2 - 2098*ep^2*mtt*mWW^6*s^9*t^2 + 2462*ep^3*mtt*mWW^6*s^9*t^2 + 49566*ep^4*mtt*mWW^6*s^9*t^2 + 112244*ep^5*mtt*mWW^6*s^9*t^2 + 75504*ep^6*mtt*mWW^6*s^9*t^2 + 700*ep*mWW^7*s^9*t^2 + 4826*ep^2*mWW^7*s^9*t^2 - 1822*ep^3*mWW^7*s^9*t^2 - 63264*ep^4*mWW^7*s^9*t^2 - 132884*ep^5*mWW^7*s^9*t^2 - 82384*ep^6*mWW^7*s^9*t^2 + 12*ep*mtt^3*mWW^3*s^10*t^2 + 44*ep^2*mtt^3*mWW^3*s^10*t^2 - 336*ep^3*mtt^3*mWW^3*s^10*t^2 - 2128*ep^4*mtt^3*mWW^3*s^10*t^2 - 4032*ep^5*mtt^3*mWW^3*s^10*t^2 - 2560*ep^6*mtt^3*mWW^3*s^10*t^2 - 8*ep*mtt^2*mWW^4*s^10*t^2 - 120*ep^2*mtt^2*mWW^4*s^10*t^2 - 688*ep^3*mtt^2*mWW^4*s^10*t^2 - 1888*ep^4*mtt^2*mWW^4*s^10*t^2 - 2496*ep^5*mtt^2*mWW^4*s^10*t^2 - 1280*ep^6*mtt^2*mWW^4*s^10*t^2 - 4*ep*mtt*mWW^5*s^10*t^2 + 4*ep^2*mtt*mWW^5*s^10*t^2 + 296*ep^3*mtt*mWW^5*s^10*t^2 + 1360*ep^4*mtt*mWW^5*s^10*t^2 + 2336*ep^5*mtt*mWW^5*s^10*t^2 + 1408*ep^6*mtt*mWW^5*s^10*t^2 - 24*ep^2*mWW^6*s^10*t^2 - 232*ep^3*mWW^6*s^10*t^2 - 800*ep^4*mWW^6*s^10*t^2 - 1184*ep^5*mWW^6*s^10*t^2 - 640*ep^6*mWW^6*s^10*t^2 - 18*ep^2*mtt^13*mWW^2*t^3 - 174*ep^3*mtt^13*mWW^2*t^3 - 600*ep^4*mtt^13*mWW^2*t^3 - 888*ep^5*mtt^13*mWW^2*t^3 - 480*ep^6*mtt^13*mWW^2*t^3 + 6*ep*mtt^12*mWW^3*t^3 + 150*ep^2*mtt^12*mWW^3*t^3 + 1080*ep^3*mtt^12*mWW^3*t^3 + 3288*ep^4*mtt^12*mWW^3*t^3 + 4512*ep^5*mtt^12*mWW^3*t^3 + 2304*ep^6*mtt^12*mWW^3*t^3 - 6*ep*mtt^11*mWW^4*t^3 - 174*ep^2*mtt^11*mWW^4*t^3 - 1284*ep^3*mtt^11*mWW^4*t^3 - 3864*ep^4*mtt^11*mWW^4*t^3 - 5136*ep^5*mtt^11*mWW^4*t^3 - 2496*ep^6*mtt^11*mWW^4*t^3 - 42*ep*mtt^10*mWW^5*t^3 - 522*ep^2*mtt^10*mWW^5*t^3 - 2568*ep^3*mtt^10*mWW^5*t^3 - 6312*ep^4*mtt^10*mWW^5*t^3 - 7776*ep^5*mtt^10*mWW^5*t^3 - 3840*ep^6*mtt^10*mWW^5*t^3 + 90*ep*mtt^9*mWW^6*t^3 + 1230*ep^2*mtt^9*mWW^6*t^3 + 6480*ep^3*mtt^9*mWW^6*t^3 + 16440*ep^4*mtt^9*mWW^6*t^3 + 20160*ep^5*mtt^9*mWW^6*t^3 + 9600*ep^6*mtt^9*mWW^6*t^3 - 30*ep*mtt^8*mWW^7*t^3 - 462*ep^2*mtt^8*mWW^7*t^3 - 2616*ep^3*mtt^8*mWW^7*t^3 - 6840*ep^4*mtt^8*mWW^7*t^3 - 8352*ep^5*mtt^8*mWW^7*t^3 - 3840*ep^6*mtt^8*mWW^7*t^3 - 66*ep*mtt^7*mWW^8*t^3 - 810*ep^2*mtt^7*mWW^8*t^3 - 3900*ep^3*mtt^7*mWW^8*t^3 - 9288*ep^4*mtt^7*mWW^8*t^3 - 10992*ep^5*mtt^7*mWW^8*t^3 - 5184*ep^6*mtt^7*mWW^8*t^3 + 66*ep*mtt^6*mWW^9*t^3 + 834*ep^2*mtt^6*mWW^9*t^3 + 4104*ep^3*mtt^6*mWW^9*t^3 + 9864*ep^4*mtt^6*mWW^9*t^3 + 11616*ep^5*mtt^6*mWW^9*t^3 + 5376*ep^6*mtt^6*mWW^9*t^3 - 18*ep*mtt^5*mWW^10*t^3 - 228*ep^2*mtt^5*mWW^10*t^3 - 1122*ep^3*mtt^5*mWW^10*t^3 - 2688*ep^4*mtt^5*mWW^10*t^3 - 3144*ep^5*mtt^5*mWW^10*t^3 - 1440*ep^6*mtt^5*mWW^10*t^3 + 18*ep^2*mtt^13*mWW*s*t^3 + 174*ep^3*mtt^13*mWW*s*t^3 + 600*ep^4*mtt^13*mWW*s*t^3 + 888*ep^5*mtt^13*mWW*s*t^3 + 480*ep^6*mtt^13*mWW*s*t^3 + 144*ep*mtt^12*mWW^2*s*t^3 + 1062*ep^2*mtt^12*mWW^2*s*t^3 + 1614*ep^3*mtt^12*mWW^2*s*t^3 - 3868*ep^4*mtt^12*mWW^2*s*t^3 - 12384*ep^5*mtt^12*mWW^2*s*t^3 - 8768*ep^6*mtt^12*mWW^2*s*t^3 - 778*ep*mtt^11*mWW^3*s*t^3 - 7020*ep^2*mtt^11*mWW^3*s*t^3 - 19118*ep^3*mtt^11*mWW^3*s*t^3 - 6072*ep^4*mtt^11*mWW^3*s*t^3 + 42360*ep^5*mtt^11*mWW^3*s*t^3 + 43488*ep^6*mtt^11*mWW^3*s*t^3 - 8*mtt^10*mWW^4*s*t^3 + 1154*ep*mtt^10*mWW^4*s*t^3 + 12174*ep^2*mtt^10*mWW^4*s*t^3 + 39562*ep^3*mtt^10*mWW^4*s*t^3 + 27966*ep^4*mtt^10*mWW^4*s*t^3 - 67572*ep^5*mtt^10*mWW^4*s*t^3 - 87856*ep^6*mtt^10*mWW^4*s*t^3 + 8*mtt^9*mWW^5*s*t^3 + 88*ep*mtt^9*mWW^5*s*t^3 - 242*ep^2*mtt^9*mWW^5*s*t^3 + 198*ep^3*mtt^9*mWW^5*s*t^3 + 25056*ep^4*mtt^9*mWW^5*s*t^3 + 88232*ep^5*mtt^9*mWW^5*s*t^3 + 84000*ep^6*mtt^9*mWW^5*s*t^3 + 48*mtt^8*mWW^6*s*t^3 - 1226*ep*mtt^8*mWW^6*s*t^3 - 16614*ep^2*mtt^8*mWW^6*s*t^3 - 70338*ep^3*mtt^8*mWW^6*s*t^3 - 132018*ep^4*mtt^8*mWW^6*s*t^3 - 111460*ep^5*mtt^8*mWW^6*s*t^3 - 34032*ep^6*mtt^8*mWW^6*s*t^3 - 112*mtt^7*mWW^7*s*t^3 + 128*ep*mtt^7*mWW^7*s*t^3 + 10362*ep^2*mtt^7*mWW^7*s*t^3 + 53598*ep^3*mtt^7*mWW^7*s*t^3 + 100360*ep^4*mtt^7*mWW^7*s*t^3 + 55576*ep^5*mtt^7*mWW^7*s*t^3 - 16032*ep^6*mtt^7*mWW^7*s*t^3 + 88*mtt^6*mWW^8*s*t^3 + 1070*ep*mtt^6*mWW^8*s*t^3 + 5194*ep^2*mtt^6*mWW^8*s*t^3 + 14510*ep^3*mtt^6*mWW^8*s*t^3 + 31754*ep^4*mtt^6*mWW^8*s*t^3 + 54212*ep^5*mtt^6*mWW^8*s*t^3 + 42992*ep^6*mtt^6*mWW^8*s*t^3 - 24*mtt^5*mWW^9*s*t^3 - 672*ep*mtt^5*mWW^9*s*t^3 - 6120*ep^2*mtt^5*mWW^9*s*t^3 - 26140*ep^3*mtt^5*mWW^9*s*t^3 - 58104*ep^4*mtt^5*mWW^9*s*t^3 - 66176*ep^5*mtt^5*mWW^9*s*t^3 - 31104*ep^6*mtt^5*mWW^9*s*t^3 + 74*ep*mtt^4*mWW^10*s*t^3 + 936*ep^2*mtt^4*mWW^10*s*t^3 + 4604*ep^3*mtt^4*mWW^10*s*t^3 + 10886*ep^4*mtt^4*mWW^10*s*t^3 + 12020*ep^5*mtt^4*mWW^10*s*t^3 + 4720*ep^6*mtt^4*mWW^10*s*t^3 + 18*ep*mtt^3*mWW^11*s*t^3 + 250*ep^2*mtt^3*mWW^11*s*t^3 + 1336*ep^3*mtt^3*mWW^11*s*t^3 + 3440*ep^4*mtt^3*mWW^11*s*t^3 + 4304*ep^5*mtt^3*mWW^11*s*t^3 + 2112*ep^6*mtt^3*mWW^11*s*t^3 - 288*ep*mtt^12*mWW*s^2*t^3 - 1740*ep^2*mtt^12*mWW*s^2*t^3 - 330*ep^3*mtt^12*mWW*s^2*t^3 + 14290*ep^4*mtt^12*mWW*s^2*t^3 + 29028*ep^5*mtt^12*mWW*s^2*t^3 + 16880*ep^6*mtt^12*mWW*s^2*t^3 - 1332*ep*mtt^11*mWW^2*s^2*t^3 - 9015*ep^2*mtt^11*mWW^2*s^2*t^3 - 4906*ep^3*mtt^11*mWW^2*s^2*t^3 + 76695*ep^4*mtt^11*mWW^2*s^2*t^3 + 184166*ep^5*mtt^11*mWW^2*s^2*t^3 + 123640*ep^6*mtt^11*mWW^2*s^2*t^3 + 8804*ep*mtt^10*mWW^3*s^2*t^3 + 68395*ep^2*mtt^10*mWW^3*s^2*t^3 + 107906*ep^3*mtt^10*mWW^3*s^2*t^3 - 300627*ep^4*mtt^10*mWW^3*s^2*t^3 - 1008766*ep^5*mtt^10*mWW^3*s^2*t^3 - 762520*ep^6*mtt^10*mWW^3*s^2*t^3 + 168*mtt^9*mWW^4*s^2*t^3 - 9892*ep*mtt^9*mWW^4*s^2*t^3 - 98808*ep^2*mtt^9*mWW^4*s^2*t^3 - 251740*ep^3*mtt^9*mWW^4*s^2*t^3 + 115648*ep^4*mtt^9*mWW^4*s^2*t^3 + 1139100*ep^5*mtt^9*mWW^4*s^2*t^3 + 1053312*ep^6*mtt^9*mWW^4*s^2*t^3 - 472*mtt^8*mWW^5*s^2*t^3 - 8076*ep*mtt^8*mWW^5*s^2*t^3 - 29000*ep^2*mtt^8*mWW^5*s^2*t^3 + 40154*ep^3*mtt^8*mWW^5*s^2*t^3 + 317702*ep^4*mtt^8*mWW^5*s^2*t^3 + 398560*ep^5*mtt^8*mWW^5*s^2*t^3 + 80464*ep^6*mtt^8*mWW^5*s^2*t^3 + 200*mtt^7*mWW^6*s^2*t^3 + 17680*ep*mtt^7*mWW^6*s^2*t^3 + 148712*ep^2*mtt^7*mWW^6*s^2*t^3 + 386148*ep^3*mtt^7*mWW^6*s^2*t^3 + 73564*ep^4*mtt^7*mWW^6*s^2*t^3 - 941668*ep^5*mtt^7*mWW^6*s^2*t^3 - 910112*ep^6*mtt^7*mWW^6*s^2*t^3 + 528*mtt^6*mWW^7*s^2*t^3 - 1936*ep*mtt^6*mWW^7*s^2*t^3 - 68428*ep^2*mtt^6*mWW^7*s^2*t^3 - 344866*ep^3*mtt^6*mWW^7*s^2*t^3 - 624550*ep^4*mtt^6*mWW^7*s^2*t^3 - 266448*ep^5*mtt^6*mWW^7*s^2*t^3 + 206256*ep^6*mtt^6*mWW^7*s^2*t^3 - 584*mtt^5*mWW^8*s^2*t^3 - 8436*ep*mtt^5*mWW^8*s^2*t^3 - 36960*ep^2*mtt^5*mWW^8*s^2*t^3 - 27544*ep^3*mtt^5*mWW^8*s^2*t^3 + 167348*ep^4*mtt^5*mWW^8*s^2*t^3 + 357052*ep^5*mtt^5*mWW^8*s^2*t^3 + 180192*ep^6*mtt^5*mWW^8*s^2*t^3 + 136*mtt^4*mWW^9*s^2*t^3 + 3396*ep*mtt^4*mWW^9*s^2*t^3 + 32072*ep^2*mtt^4*mWW^9*s^2*t^3 + 144624*ep^3*mtt^4*mWW^9*s^2*t^3 + 328740*ep^4*mtt^4*mWW^9*s^2*t^3 + 353556*ep^5*mtt^4*mWW^9*s^2*t^3 + 136224*ep^6*mtt^4*mWW^9*s^2*t^3 + 24*mtt^3*mWW^10*s^2*t^3 - 4*ep*mtt^3*mWW^10*s^2*t^3 - 6077*ep^2*mtt^3*mWW^10*s^2*t^3 - 52378*ep^3*mtt^3*mWW^10*s^2*t^3 - 172807*ep^4*mtt^3*mWW^10*s^2*t^3 - 246474*ep^5*mtt^3*mWW^10*s^2*t^3 - 124664*ep^6*mtt^3*mWW^10*s^2*t^3 + 84*ep*mtt^2*mWW^11*s^2*t^3 + 845*ep^2*mtt^2*mWW^11*s^2*t^3 + 2880*ep^3*mtt^2*mWW^11*s^2*t^3 + 3773*ep^4*mtt^2*mWW^11*s^2*t^3 + 1526*ep^5*mtt^2*mWW^11*s^2*t^3 + 136*ep^6*mtt^2*mWW^11*s^2*t^3 + 4*ep^2*mtt*mWW^12*s^2*t^3 + 52*ep^3*mtt*mWW^12*s^2*t^3 + 224*ep^4*mtt*mWW^12*s^2*t^3 + 368*ep^5*mtt*mWW^12*s^2*t^3 + 192*ep^6*mtt*mWW^12*s^2*t^3 + 2016*ep*mtt^11*mWW*s^3*t^3 + 11676*ep^2*mtt^11*mWW*s^3*t^3 - 2562*ep^3*mtt^11*mWW*s^3*t^3 - 116830*ep^4*mtt^11*mWW*s^3*t^3 - 228060*ep^5*mtt^11*mWW*s^3*t^3 - 131600*ep^6*mtt^11*mWW*s^3*t^3 + 7380*ep*mtt^10*mWW^2*s^3*t^3 + 47372*ep^2*mtt^10*mWW^2*s^3*t^3 - 4590*ep^3*mtt^10*mWW^2*s^3*t^3 - 533606*ep^4*mtt^10*mWW^2*s^3*t^3 - 1162044*ep^5*mtt^10*mWW^2*s^3*t^3 - 746496*ep^6*mtt^10*mWW^2*s^3*t^3 - 43414*ep*mtt^9*mWW^3*s^3*t^3 - 310122*ep^2*mtt^9*mWW^3*s^3*t^3 - 288334*ep^3*mtt^9*mWW^3*s^3*t^3 + 2161206*ep^4*mtt^9*mWW^3*s^3*t^3 + 5653520*ep^5*mtt^9*mWW^3*s^3*t^3 + 3917328*ep^6*mtt^9*mWW^3*s^3*t^3 - 904*mtt^8*mWW^4*s^3*t^3 + 33818*ep*mtt^8*mWW^4*s^3*t^3 + 331416*ep^2*mtt^8*mWW^4*s^3*t^3 + 732682*ep^3*mtt^8*mWW^4*s^3*t^3 - 842872*ep^4*mtt^8*mWW^4*s^3*t^3 - 4402136*ep^5*mtt^8*mWW^4*s^3*t^3 - 3728832*ep^6*mtt^8*mWW^4*s^3*t^3 + 2464*mtt^7*mWW^5*s^3*t^3 + 59270*ep*mtt^7*mWW^5*s^3*t^3 + 277014*ep^2*mtt^7*mWW^5*s^3*t^3 - 178768*ep^3*mtt^7*mWW^5*s^3*t^3 - 3263320*ep^4*mtt^7*mWW^5*s^3*t^3 - 6292840*ep^5*mtt^7*mWW^5*s^3*t^3 - 3621504*ep^6*mtt^7*mWW^5*s^3*t^3 - 944*mtt^6*mWW^6*s^3*t^3 - 79938*ep*mtt^6*mWW^6*s^3*t^3 - 595536*ep^2*mtt^6*mWW^6*s^3*t^3 - 987606*ep^3*mtt^6*mWW^6*s^3*t^3 + 2317524*ep^4*mtt^6*mWW^6*s^3*t^3 + 8254712*ep^5*mtt^6*mWW^6*s^3*t^3 + 6332320*ep^6*mtt^6*mWW^6*s^3*t^3 - 2992*mtt^5*mWW^7*s^3*t^3 - 11606*ep*mtt^5*mWW^7*s^3*t^3 + 146490*ep^2*mtt^5*mWW^7*s^3*t^3 + 1083864*ep^3*mtt^5*mWW^7*s^3*t^3 + 2493808*ep^4*mtt^5*mWW^7*s^3*t^3 + 1924184*ep^5*mtt^5*mWW^7*s^3*t^3 + 6144*ep^6*mtt^5*mWW^7*s^3*t^3 + 3560*mtt^4*mWW^8*s^3*t^3 + 48014*ep*mtt^4*mWW^8*s^3*t^3 + 158652*ep^2*mtt^4*mWW^8*s^3*t^3 - 303678*ep^3*mtt^4*mWW^8*s^3*t^3 - 2578744*ep^4*mtt^4*mWW^8*s^3*t^3 - 4694712*ep^5*mtt^4*mWW^8*s^3*t^3 - 2706272*ep^6*mtt^4*mWW^8*s^3*t^3 - 1264*mtt^3*mWW^9*s^3*t^3 - 14166*ep*mtt^3*mWW^9*s^3*t^3 - 63258*ep^2*mtt^3*mWW^9*s^3*t^3 - 126390*ep^3*mtt^3*mWW^9*s^3*t^3 - 45698*ep^4*mtt^3*mWW^9*s^3*t^3 + 232228*ep^5*mtt^3*mWW^9*s^3*t^3 + 272848*ep^6*mtt^3*mWW^9*s^3*t^3 + 80*mtt^2*mWW^10*s^3*t^3 - 1210*ep*mtt^2*mWW^10*s^3*t^3 - 1844*ep^2*mtt^2*mWW^10*s^3*t^3 + 83876*ep^3*mtt^2*mWW^10*s^3*t^3 + 426058*ep^4*mtt^2*mWW^10*s^3*t^3 + 732388*ep^5*mtt^2*mWW^10*s^3*t^3 + 413728*ep^6*mtt^2*mWW^10*s^3*t^3 - 164*ep*mtt*mWW^11*s^3*t^3 - 1864*ep^2*mtt*mWW^11*s^3*t^3 - 8546*ep^3*mtt*mWW^11*s^3*t^3 - 17678*ep^4*mtt*mWW^11*s^3*t^3 - 17416*ep^5*mtt*mWW^11*s^3*t^3 - 7760*ep^6*mtt*mWW^11*s^3*t^3 + 4*ep^2*mWW^12*s^3*t^3 + 52*ep^3*mWW^12*s^3*t^3 + 152*ep^4*mWW^12*s^3*t^3 + 176*ep^5*mWW^12*s^3*t^3 + 96*ep^6*mWW^12*s^3*t^3 - 6048*ep*mtt^10*mWW*s^4*t^3 - 34524*ep^2*mtt^10*mWW*s^4*t^3 + 12558*ep^3*mtt^10*mWW*s^4*t^3 + 367290*ep^4*mtt^10*mWW*s^4*t^3 + 709044*ep^5*mtt^10*mWW*s^4*t^3 + 408240*ep^6*mtt^10*mWW*s^4*t^3 - 22104*ep*mtt^9*mWW^2*s^4*t^3 - 138471*ep^2*mtt^9*mWW^2*s^4*t^3 + 53230*ep^3*mtt^9*mWW^2*s^4*t^3 + 1708571*ep^4*mtt^9*mWW^2*s^4*t^3 + 3568430*ep^5*mtt^9*mWW^2*s^4*t^3 + 2232424*ep^6*mtt^9*mWW^2*s^4*t^3 + 109560*ep*mtt^8*mWW^3*s^4*t^3 + 742127*ep^2*mtt^8*mWW^3*s^4*t^3 + 419174*ep^3*mtt^8*mWW^3*s^4*t^3 - 6077083*ep^4*mtt^8*mWW^3*s^4*t^3 - 14407514*ep^5*mtt^8*mWW^3*s^4*t^3 - 9492856*ep^6*mtt^8*mWW^3*s^4*t^3 + 2304*mtt^7*mWW^4*s^4*t^3 - 57060*ep*mtt^7*mWW^4*s^4*t^3 - 550668*ep^2*mtt^7*mWW^4*s^4*t^3 - 1150502*ep^3*mtt^7*mWW^4*s^4*t^3 + 1497286*ep^4*mtt^7*mWW^4*s^4*t^3 + 7093112*ep^5*mtt^7*mWW^4*s^4*t^3 + 5826896*ep^6*mtt^7*mWW^4*s^4*t^3 - 5496*mtt^6*mWW^5*s^4*t^3 - 168490*ep*mtt^6*mWW^5*s^4*t^3 - 878198*ep^2*mtt^6*mWW^5*s^4*t^3 + 424670*ep^3*mtt^6*mWW^5*s^4*t^3 + 10518294*ep^4*mtt^6*mWW^5*s^4*t^3 + 21395272*ep^5*mtt^6*mWW^5*s^4*t^3 + 13010704*ep^6*mtt^6*mWW^5*s^4*t^3 + 1808*mtt^5*mWW^6*s^4*t^3 + 176916*ep*mtt^5*mWW^6*s^4*t^3 + 1218158*ep^2*mtt^5*mWW^6*s^4*t^3 + 1116372*ep^3*mtt^5*mWW^6*s^4*t^3 - 8730686*ep^4*mtt^5*mWW^6*s^4*t^3 - 23178152*ep^5*mtt^5*mWW^6*s^4*t^3 - 16332976*ep^6*mtt^5*mWW^6*s^4*t^3 + 5440*mtt^4*mWW^7*s^4*t^3 + 34534*ep*mtt^4*mWW^7*s^4*t^3 - 125546*ep^2*mtt^4*mWW^7*s^4*t^3 - 1507836*ep^3*mtt^4*mWW^7*s^4*t^3 - 4027156*ep^4*mtt^4*mWW^7*s^4*t^3 - 3653412*ep^5*mtt^4*mWW^7*s^4*t^3 - 458112*ep^6*mtt^4*mWW^7*s^4*t^3 - 6096*mtt^3*mWW^8*s^4*t^3 - 93572*ep*mtt^3*mWW^8*s^4*t^3 - 328002*ep^2*mtt^3*mWW^8*s^4*t^3 + 736606*ep^3*mtt^3*mWW^8*s^4*t^3 + 6036392*ep^4*mtt^3*mWW^8*s^4*t^3 + 11088172*ep^5*mtt^3*mWW^8*s^4*t^3 + 6491680*ep^6*mtt^3*mWW^8*s^4*t^3 + 2296*mtt^2*mWW^9*s^4*t^3 + 24618*ep*mtt^2*mWW^9*s^4*t^3 + 81024*ep^2*mtt^2*mWW^9*s^4*t^3 - 62732*ep^3*mtt^2*mWW^9*s^4*t^3 - 898526*ep^4*mtt^2*mWW^9*s^4*t^3 - 1832480*ep^5*mtt^2*mWW^9*s^4*t^3 - 1215408*ep^6*mtt^2*mWW^9*s^4*t^3 - 256*mtt*mWW^10*s^4*t^3 + 1612*ep*mtt*mWW^10*s^4*t^3 + 13791*ep^2*mtt*mWW^10*s^4*t^3 - 44634*ep^3*mtt*mWW^10*s^4*t^3 - 405475*ep^4*mtt*mWW^10*s^4*t^3 - 799226*ep^5*mtt*mWW^10*s^4*t^3 - 480488*ep^6*mtt*mWW^10*s^4*t^3 + 34*ep*mWW^11*s^4*t^3 + 309*ep^2*mWW^11*s^4*t^3 + 3094*ep^3*mWW^11*s^4*t^3 + 11093*ep^4*mWW^11*s^4*t^3 + 16754*ep^5*mWW^11*s^4*t^3 + 9896*ep^6*mWW^11*s^4*t^3 + 10080*ep*mtt^9*mWW*s^5*t^3 + 57120*ep^2*mtt^9*mWW*s^5*t^3 - 24990*ep^3*mtt^9*mWW*s^5*t^3 - 626150*ep^4*mtt^9*mWW*s^5*t^3 - 1202460*ep^5*mtt^9*mWW*s^5*t^3 - 691600*ep^6*mtt^9*mWW*s^5*t^3 + 36360*ep*mtt^8*mWW^2*s^5*t^3 + 225228*ep^2*mtt^8*mWW^2*s^5*t^3 - 116646*ep^3*mtt^8*mWW^2*s^5*t^3 - 2876730*ep^4*mtt^8*mWW^2*s^5*t^3 - 5878532*ep^5*mtt^8*mWW^2*s^5*t^3 - 3617840*ep^6*mtt^8*mWW^2*s^5*t^3 - 155202*ep*mtt^7*mWW^3*s^5*t^3 - 1011990*ep^2*mtt^7*mWW^3*s^5*t^3 - 344302*ep^3*mtt^7*mWW^3*s^5*t^3 + 8883754*ep^4*mtt^7*mWW^3*s^5*t^3 + 19846732*ep^5*mtt^7*mWW^3*s^5*t^3 + 12587408*ep^6*mtt^7*mWW^3*s^5*t^3 - 3256*mtt^6*mWW^4*s^5*t^3 + 50834*ep*mtt^6*mWW^4*s^5*t^3 + 474246*ep^2*mtt^6*mWW^4*s^5*t^3 + 1007042*ep^3*mtt^6*mWW^4*s^5*t^3 - 860634*ep^4*mtt^6*mWW^4*s^5*t^3 - 4929552*ep^5*mtt^6*mWW^4*s^5*t^3 - 4107136*ep^6*mtt^6*mWW^4*s^5*t^3 + 6192*mtt^5*mWW^5*s^5*t^3 + 242058*ep*mtt^5*mWW^5*s^5*t^3 + 1360284*ep^2*mtt^5*mWW^5*s^5*t^3 - 569068*ep^3*mtt^5*mWW^5*s^5*t^3 - 16398430*ep^4*mtt^5*mWW^5*s^5*t^3 - 33702652*ep^5*mtt^5*mWW^5*s^5*t^3 - 20613808*ep^6*mtt^5*mWW^5*s^5*t^3 - 2168*mtt^4*mWW^6*s^5*t^3 - 218600*ep*mtt^4*mWW^6*s^5*t^3 - 1407336*ep^2*mtt^4*mWW^6*s^5*t^3 - 437558*ep^3*mtt^4*mWW^6*s^5*t^3 + 13560550*ep^4*mtt^4*mWW^6*s^5*t^3 + 31667876*ep^5*mtt^4*mWW^6*s^5*t^3 + 21085616*ep^6*mtt^4*mWW^6*s^5*t^3 - 2672*mtt^3*mWW^7*s^5*t^3 - 20104*ep*mtt^3*mWW^7*s^5*t^3 + 55530*ep^2*mtt^3*mWW^7*s^5*t^3 + 910092*ep^3*mtt^3*mWW^7*s^5*t^3 + 2572678*ep^4*mtt^3*mWW^7*s^5*t^3 + 2217292*ep^5*mtt^3*mWW^7*s^5*t^3 + 32848*ep^6*mtt^3*mWW^7*s^5*t^3 + 3112*mtt^2*mWW^8*s^5*t^3 + 71536*ep*mtt^2*mWW^8*s^5*t^3 + 314824*ep^2*mtt^2*mWW^8*s^5*t^3 - 509732*ep^3*mtt^2*mWW^8*s^5*t^3 - 5291072*ep^4*mtt^2*mWW^8*s^5*t^3 - 10124044*ep^5*mtt^2*mWW^8*s^5*t^3 - 6022736*ep^6*mtt^2*mWW^8*s^5*t^3 - 1344*mtt*mWW^9*s^5*t^3 - 16600*ep*mtt*mWW^9*s^5*t^3 - 63764*ep^2*mtt*mWW^9*s^5*t^3 + 64732*ep^3*mtt*mWW^9*s^5*t^3 + 871112*ep^4*mtt*mWW^9*s^5*t^3 + 1780280*ep^5*mtt*mWW^9*s^5*t^3 + 1150208*ep^6*mtt*mWW^9*s^5*t^3 + 136*mWW^10*s^5*t^3 - 362*ep*mWW^10*s^5*t^3 - 5294*ep^2*mWW^10*s^5*t^3 + 8910*ep^3*mWW^10*s^5*t^3 + 123450*ep^4*mWW^10*s^5*t^3 + 260548*ep^5*mWW^10*s^5*t^3 + 160176*ep^6*mWW^10*s^5*t^3 - 10080*ep*mtt^8*mWW*s^6*t^3 - 56868*ep^2*mtt^8*mWW*s^6*t^3 + 27426*ep^3*mtt^8*mWW*s^6*t^3 + 634550*ep^4*mtt^8*mWW*s^6*t^3 + 1214892*ep^5*mtt^8*mWW*s^6*t^3 + 698320*ep^6*mtt^8*mWW*s^6*t^3 - 33444*ep*mtt^7*mWW^2*s^6*t^3 - 206077*ep^2*mtt^7*mWW^2*s^6*t^3 + 122026*ep^3*mtt^7*mWW^2*s^6*t^3 + 2676013*ep^4*mtt^7*mWW^2*s^6*t^3 + 5392994*ep^5*mtt^7*mWW^2*s^6*t^3 + 3280968*ep^6*mtt^7*mWW^2*s^6*t^3 + 127908*ep*mtt^6*mWW^3*s^6*t^3 + 810365*ep^2*mtt^6*mWW^3*s^6*t^3 + 153590*ep^3*mtt^6*mWW^3*s^6*t^3 - 7335293*ep^4*mtt^6*mWW^3*s^6*t^3 - 15669242*ep^5*mtt^6*mWW^3*s^6*t^3 - 9605256*ep^6*mtt^6*mWW^3*s^6*t^3 + 2632*mtt^5*mWW^4*s^6*t^3 - 24640*ep*mtt^5*mWW^4*s^6*t^3 - 205100*ep^2*mtt^5*mWW^4*s^6*t^3 - 459524*ep^3*mtt^5*mWW^4*s^6*t^3 - 134012*ep^4*mtt^5*mWW^4*s^6*t^3 + 827696*ep^5*mtt^5*mWW^4*s^6*t^3 + 821840*ep^6*mtt^5*mWW^4*s^6*t^3 - 3424*mtt^4*mWW^5*s^6*t^3 - 187694*ep*mtt^4*mWW^5*s^6*t^3 - 1122358*ep^2*mtt^4*mWW^5*s^6*t^3 + 417332*ep^3*mtt^4*mWW^5*s^6*t^3 + 13507332*ep^4*mtt^4*mWW^5*s^6*t^3 + 27767448*ep^5*mtt^4*mWW^5*s^6*t^3 + 16908176*ep^6*mtt^4*mWW^5*s^6*t^3 + 1144*mtt^3*mWW^6*s^6*t^3 + 148480*ep*mtt^3*mWW^6*s^6*t^3 + 919011*ep^2*mtt^3*mWW^6*s^6*t^3 - 72838*ep^3*mtt^3*mWW^6*s^6*t^3 - 10157043*ep^4*mtt^3*mWW^6*s^6*t^3 - 22148710*ep^5*mtt^3*mWW^6*s^6*t^3 - 14156264*ep^6*mtt^3*mWW^6*s^6*t^3 - 344*mtt^2*mWW^7*s^6*t^3 - 296*ep*mtt^2*mWW^7*s^6*t^3 - 10735*ep^2*mtt^2*mWW^7*s^6*t^3 - 240678*ep^3*mtt^2*mWW^7*s^6*t^3 - 786061*ep^4*mtt^2*mWW^7*s^6*t^3 - 664002*ep^5*mtt^2*mWW^7*s^6*t^3 + 77384*ep^6*mtt^2*mWW^7*s^6*t^3 - 416*mtt*mWW^8*s^6*t^3 - 24772*ep*mtt*mWW^8*s^6*t^3 - 139770*ep^2*mtt*mWW^8*s^6*t^3 + 131624*ep^3*mtt*mWW^8*s^6*t^3 + 2062450*ep^4*mtt*mWW^8*s^6*t^3 + 4130036*ep^5*mtt*mWW^8*s^6*t^3 + 2493712*ep^6*mtt*mWW^8*s^6*t^3 + 408*mWW^9*s^6*t^3 + 4538*ep*mWW^9*s^6*t^3 + 17868*ep^2*mWW^9*s^6*t^3 - 15598*ep^3*mWW^9*s^6*t^3 - 239840*ep^4*mWW^9*s^6*t^3 - 496296*ep^5*mWW^9*s^6*t^3 - 316128*ep^6*mWW^9*s^6*t^3 + 6048*ep*mtt^7*mWW*s^7*t^3 + 34020*ep^2*mtt^7*mWW*s^7*t^3 - 17430*ep^3*mtt^7*mWW*s^7*t^3 - 384090*ep^4*mtt^7*mWW*s^7*t^3 - 733908*ep^5*mtt^7*mWW*s^7*t^3 - 421680*ep^6*mtt^7*mWW*s^7*t^3 + 16452*ep*mtt^6*mWW^2*s^7*t^3 + 101220*ep^2*mtt^6*mWW^2*s^7*t^3 - 65554*ep^3*mtt^6*mWW^2*s^7*t^3 - 1329970*ep^4*mtt^6*mWW^2*s^7*t^3 - 2650196*ep^5*mtt^6*mWW^2*s^7*t^3 - 1596320*ep^6*mtt^6*mWW^2*s^7*t^3 - 60218*ep*mtt^5*mWW^3*s^7*t^3 - 373730*ep^2*mtt^5*mWW^3*s^7*t^3 - 31290*ep^3*mtt^5*mWW^3*s^7*t^3 + 3420910*ep^4*mtt^5*mWW^3*s^7*t^3 + 7035248*ep^5*mtt^5*mWW^3*s^7*t^3 + 4172272*ep^6*mtt^5*mWW^3*s^7*t^3 - 1144*mtt^4*mWW^4*s^7*t^3 + 7846*ep*mtt^4*mWW^4*s^7*t^3 + 45360*ep^2*mtt^4*mWW^4*s^7*t^3 + 77862*ep^3*mtt^4*mWW^4*s^7*t^3 + 175828*ep^4*mtt^4*mWW^4*s^7*t^3 + 374204*ep^5*mtt^4*mWW^4*s^7*t^3 + 285168*ep^6*mtt^4*mWW^4*s^7*t^3 + 712*mtt^3*mWW^5*s^7*t^3 + 76468*ep*mtt^3*mWW^5*s^7*t^3 + 481652*ep^2*mtt^3*mWW^5*s^7*t^3 - 158918*ep^3*mtt^3*mWW^5*s^7*t^3 - 5739794*ep^4*mtt^3*mWW^5*s^7*t^3 - 11759308*ep^5*mtt^3*mWW^5*s^7*t^3 - 7111728*ep^6*mtt^3*mWW^5*s^7*t^3 + 120*mtt^2*mWW^6*s^7*t^3 - 50400*ep*mtt^2*mWW^6*s^7*t^3 - 315680*ep^2*mtt^2*mWW^6*s^7*t^3 + 60402*ep^3*mtt^2*mWW^6*s^7*t^3 + 3540246*ep^4*mtt^2*mWW^6*s^7*t^3 + 7454148*ep^5*mtt^2*mWW^6*s^7*t^3 + 4621280*ep^6*mtt^2*mWW^6*s^7*t^3 + 216*mtt*mWW^7*s^7*t^3 - 586*ep*mtt*mWW^7*s^7*t^3 - 8294*ep^2*mtt*mWW^7*s^7*t^3 + 53166*ep^3*mtt*mWW^7*s^7*t^3 + 311830*ep^4*mtt*mWW^7*s^7*t^3 + 444544*ep^5*mtt*mWW^7*s^7*t^3 + 174448*ep^6*mtt*mWW^7*s^7*t^3 + 96*mWW^8*s^7*t^3 + 4390*ep*mWW^8*s^7*t^3 + 25660*ep^2*mWW^8*s^7*t^3 - 16158*ep^3*mWW^8*s^7*t^3 - 347472*ep^4*mWW^8*s^7*t^3 - 713084*ep^5*mWW^8*s^7*t^3 - 436784*ep^6*mWW^8*s^7*t^3 - 2016*ep*mtt^6*mWW*s^8*t^3 - 11316*ep^2*mtt^6*mWW*s^8*t^3 + 6042*ep^3*mtt^6*mWW*s^8*t^3 + 128830*ep^4*mtt^6*mWW*s^8*t^3 + 245820*ep^5*mtt^6*mWW*s^8*t^3 + 141200*ep^6*mtt^6*mWW*s^8*t^3 - 3600*ep*mtt^5*mWW^2*s^8*t^3 - 22227*ep^2*mtt^5*mWW^2*s^8*t^3 + 16000*ep^3*mtt^5*mWW^2*s^8*t^3 + 297081*ep^4*mtt^5*mWW^2*s^8*t^3 + 583554*ep^5*mtt^5*mWW^2*s^8*t^3 + 346936*ep^6*mtt^5*mWW^2*s^8*t^3 + 14746*ep*mtt^4*mWW^3*s^8*t^3 + 90467*ep^2*mtt^4*mWW^3*s^8*t^3 + 1034*ep^3*mtt^4*mWW^3*s^8*t^3 - 829405*ep^4*mtt^4*mWW^3*s^8*t^3 - 1651374*ep^5*mtt^4*mWW^3*s^8*t^3 - 949096*ep^6*mtt^4*mWW^3*s^8*t^3 + 208*mtt^3*mWW^4*s^8*t^3 - 2650*ep*mtt^3*mWW^4*s^8*t^3 - 11730*ep^2*mtt^3*mWW^4*s^8*t^3 + 8338*ep^3*mtt^3*mWW^4*s^8*t^3 + 65230*ep^4*mtt^3*mWW^4*s^8*t^3 + 47068*ep^5*mtt^3*mWW^4*s^8*t^3 - 16672*ep^6*mtt^3*mWW^4*s^8*t^3 + 16*mtt^2*mWW^5*s^8*t^3 - 14690*ep*mtt^2*mWW^5*s^8*t^3 - 94998*ep^2*mtt^2*mWW^5*s^8*t^3 + 32004*ep^3*mtt^2*mWW^5*s^8*t^3 + 1119892*ep^4*mtt^2*mWW^5*s^8*t^3 + 2262544*ep^5*mtt^2*mWW^5*s^8*t^3 + 1351536*ep^6*mtt^2*mWW^5*s^8*t^3 - 208*mtt*mWW^6*s^8*t^3 + 7674*ep*mtt*mWW^6*s^8*t^3 + 51837*ep^2*mtt*mWW^6*s^8*t^3 - 2882*ep^3*mtt*mWW^6*s^8*t^3 - 529231*ep^4*mtt*mWW^6*s^8*t^3 - 1092526*ep^5*mtt*mWW^6*s^8*t^3 - 657496*ep^6*mtt*mWW^6*s^8*t^3 - 16*mWW^7*s^8*t^3 + 536*ep*mWW^7*s^8*t^3 + 3151*ep^2*mWW^7*s^8*t^3 - 8696*ep^3*mWW^7*s^8*t^3 - 65773*ep^4*mWW^7*s^8*t^3 - 104782*ep^5*mWW^7*s^8*t^3 - 50520*ep^6*mWW^7*s^8*t^3 + 288*ep*mtt^5*mWW*s^9*t^3 + 1614*ep^2*mtt^5*mWW*s^9*t^3 - 888*ep^3*mtt^5*mWW*s^9*t^3 - 18490*ep^4*mtt^5*mWW*s^9*t^3 - 35244*ep^5*mtt^5*mWW*s^9*t^3 - 20240*ep^6*mtt^5*mWW*s^9*t^3 + 144*ep*mtt^4*mWW^2*s^9*t^3 + 926*ep^2*mtt^4*mWW^2*s^9*t^3 - 1000*ep^3*mtt^4*mWW^2*s^9*t^3 - 13586*ep^4*mtt^4*mWW^2*s^9*t^3 - 25100*ep^5*mtt^4*mWW^2*s^9*t^3 - 14064*ep^6*mtt^4*mWW^2*s^9*t^3 - 1412*ep*mtt^3*mWW^3*s^9*t^3 - 8642*ep^2*mtt^3*mWW^3*s^9*t^3 + 260*ep^3*mtt^3*mWW^3*s^9*t^3 + 79322*ep^4*mtt^3*mWW^3*s^9*t^3 + 154524*ep^5*mtt^3*mWW^3*s^9*t^3 + 86928*ep^6*mtt^3*mWW^3*s^9*t^3 + 596*ep*mtt^2*mWW^4*s^9*t^3 + 3284*ep^2*mtt^2*mWW^4*s^9*t^3 - 2436*ep^3*mtt^2*mWW^4*s^9*t^3 - 40576*ep^4*mtt^2*mWW^4*s^9*t^3 - 76784*ep^5*mtt^2*mWW^4*s^9*t^3 - 44224*ep^6*mtt^2*mWW^4*s^9*t^3 + 1108*ep*mtt*mWW^5*s^9*t^3 + 6368*ep^2*mtt*mWW^5*s^9*t^3 - 5036*ep^3*mtt*mWW^5*s^9*t^3 - 80420*ep^4*mtt*mWW^5*s^9*t^3 - 149480*ep^5*mtt*mWW^5*s^9*t^3 - 84000*ep^6*mtt*mWW^5*s^9*t^3 - 724*ep*mWW^6*s^9*t^3 - 4318*ep^2*mWW^6*s^9*t^3 + 1420*ep^3*mWW^6*s^9*t^3 + 46102*ep^4*mWW^6*s^9*t^3 + 89076*ep^5*mWW^6*s^9*t^3 + 51024*ep^6*mWW^6*s^9*t^3 + 18*ep^2*mtt^13*mWW*t^4 + 174*ep^3*mtt^13*mWW*t^4 + 600*ep^4*mtt^13*mWW*t^4 + 888*ep^5*mtt^13*mWW*t^4 + 480*ep^6*mtt^13*mWW*t^4 + 48*ep^2*mtt^12*mWW^2*t^4 + 456*ep^3*mtt^12*mWW^2*t^4 + 1536*ep^4*mtt^12*mWW^2*t^4 + 2208*ep^5*mtt^12*mWW^2*t^4 + 1152*ep^6*mtt^12*mWW^2*t^4 - 66*ep*mtt^11*mWW^3*t^4 - 1338*ep^2*mtt^11*mWW^3*t^4 - 8898*ep^3*mtt^11*mWW^3*t^4 - 26010*ep^4*mtt^11*mWW^3*t^4 - 34740*ep^5*mtt^11*mWW^3*t^4 - 17328*ep^6*mtt^11*mWW^3*t^4 + 216*ep*mtt^10*mWW^4*t^4 + 3654*ep^2*mtt^10*mWW^4*t^4 + 22170*ep^3*mtt^10*mWW^4*t^4 + 61392*ep^4*mtt^10*mWW^4*t^4 + 78936*ep^5*mtt^10*mWW^4*t^4 + 38112*ep^6*mtt^10*mWW^4*t^4 - 126*ep*mtt^9*mWW^5*t^4 - 1866*ep^2*mtt^9*mWW^5*t^4 - 10314*ep^3*mtt^9*mWW^5*t^4 - 26466*ep^4*mtt^9*mWW^5*t^4 - 31428*ep^5*mtt^9*mWW^5*t^4 - 13680*ep^6*mtt^9*mWW^5*t^4 - 300*ep*mtt^8*mWW^6*t^4 - 4518*ep^2*mtt^8*mWW^6*t^4 - 25650*ep^3*mtt^8*mWW^6*t^4 - 68808*ep^4*mtt^8*mWW^6*t^4 - 88008*ep^5*mtt^8*mWW^6*t^4 - 43296*ep^6*mtt^8*mWW^6*t^4 + 450*ep*mtt^7*mWW^7*t^4 + 6282*ep^2*mtt^7*mWW^7*t^4 + 33618*ep^3*mtt^7*mWW^7*t^4 + 85986*ep^4*mtt^7*mWW^7*t^4 + 105252*ep^5*mtt^7*mWW^7*t^4 + 49392*ep^6*mtt^7*mWW^7*t^4 - 144*ep*mtt^6*mWW^8*t^4 - 1782*ep^2*mtt^6*mWW^8*t^4 - 8538*ep^3*mtt^6*mWW^8*t^4 - 19728*ep^4*mtt^6*mWW^8*t^4 - 21720*ep^5*mtt^6*mWW^8*t^4 - 8928*ep^6*mtt^6*mWW^8*t^4 - 66*ep*mtt^5*mWW^9*t^4 - 984*ep^2*mtt^5*mWW^9*t^4 - 5556*ep^3*mtt^5*mWW^9*t^4 - 14910*ep^4*mtt^5*mWW^9*t^4 - 19236*ep^5*mtt^5*mWW^9*t^4 - 9648*ep^6*mtt^5*mWW^9*t^4 + 36*ep*mtt^4*mWW^10*t^4 + 486*ep^2*mtt^4*mWW^10*t^4 + 2538*ep^3*mtt^4*mWW^10*t^4 + 6408*ep^4*mtt^4*mWW^10*t^4 + 7848*ep^5*mtt^4*mWW^10*t^4 + 3744*ep^6*mtt^4*mWW^10*t^4 - 36*ep^2*mtt^13*s*t^4 - 330*ep^3*mtt^13*s*t^4 - 1062*ep^4*mtt^13*s*t^4 - 1452*ep^5*mtt^13*s*t^4 - 720*ep^6*mtt^13*s*t^4 - 288*ep*mtt^12*mWW*s*t^4 - 1731*ep^2*mtt^12*mWW*s*t^4 - 306*ep^3*mtt^12*mWW*s*t^4 + 14107*ep^4*mtt^12*mWW*s*t^4 + 28338*ep^5*mtt^12*mWW*s*t^4 + 16280*ep^6*mtt^12*mWW*s*t^4 - 372*ep^2*mtt^11*mWW^2*s*t^4 - 1908*ep^3*mtt^11*mWW^2*s*t^4 + 1004*ep^4*mtt^11*mWW^2*s*t^4 + 14668*ep^5*mtt^11*mWW^2*s*t^4 + 15728*ep^6*mtt^11*mWW^2*s*t^4 + 3814*ep*mtt^10*mWW^3*s*t^4 + 33881*ep^2*mtt^10*mWW^3*s*t^4 + 91320*ep^3*mtt^10*mWW^3*s*t^4 + 31263*ep^4*mtt^10*mWW^3*s*t^4 - 194482*ep^5*mtt^10*mWW^3*s*t^4 - 201656*ep^6*mtt^10*mWW^3*s*t^4 + 72*mtt^9*mWW^4*s*t^4 - 7112*ep*mtt^9*mWW^4*s*t^4 - 77204*ep^2*mtt^9*mWW^4*s*t^4 - 276910*ep^3*mtt^9*mWW^4*s*t^4 - 356530*ep^4*mtt^9*mWW^4*s*t^4 + 20960*ep^5*mtt^9*mWW^4*s*t^4 + 252704*ep^6*mtt^9*mWW^4*s*t^4 - 272*mtt^8*mWW^5*s*t^4 + 212*ep*mtt^8*mWW^5*s*t^4 + 34948*ep^2*mtt^8*mWW^5*s*t^4 + 225040*ep^3*mtt^8*mWW^5*s*t^4 + 542496*ep^4*mtt^8*mWW^5*s*t^4 + 494140*ep^5*mtt^8*mWW^5*s*t^4 + 83696*ep^6*mtt^8*mWW^5*s*t^4 + 336*mtt^7*mWW^6*s*t^4 + 9328*ep*mtt^7*mWW^6*s*t^4 + 62986*ep^2*mtt^7*mWW^6*s*t^4 + 146022*ep^3*mtt^7*mWW^6*s*t^4 + 37600*ep^4*mtt^7*mWW^6*s*t^4 - 252076*ep^5*mtt^7*mWW^6*s*t^4 - 213296*ep^6*mtt^7*mWW^6*s*t^4 - 96*mtt^6*mWW^7*s*t^4 - 6920*ep*mtt^6*mWW^7*s*t^4 - 72514*ep^2*mtt^6*mWW^7*s*t^4 - 304352*ep^3*mtt^6*mWW^7*s*t^4 - 589554*ep^4*mtt^6*mWW^7*s*t^4 - 479592*ep^5*mtt^6*mWW^7*s*t^4 - 93312*ep^6*mtt^6*mWW^7*s*t^4 - 88*mtt^5*mWW^8*s*t^4 - 440*ep*mtt^5*mWW^8*s*t^4 + 10292*ep^2*mtt^5*mWW^8*s*t^4 + 98336*ep^3*mtt^5*mWW^8*s*t^4 + 314044*ep^4*mtt^5*mWW^8*s*t^4 + 406516*ep^5*mtt^5*mWW^8*s*t^4 + 170000*ep^6*mtt^5*mWW^8*s*t^4 + 48*mtt^4*mWW^9*s*t^4 + 1900*ep*mtt^4*mWW^9*s*t^4 + 16011*ep^2*mtt^4*mWW^9*s*t^4 + 54042*ep^3*mtt^4*mWW^9*s*t^4 + 80969*ep^4*mtt^4*mWW^9*s*t^4 + 48602*ep^5*mtt^4*mWW^9*s*t^4 + 7768*ep^6*mtt^4*mWW^9*s*t^4 - 560*ep*mtt^3*mWW^10*s*t^4 - 7026*ep^2*mtt^3*mWW^10*s*t^4 - 34362*ep^3*mtt^3*mWW^10*s*t^4 - 81648*ep^4*mtt^3*mWW^10*s*t^4 - 93128*ep^5*mtt^3*mWW^10*s*t^4 - 40096*ep^6*mtt^3*mWW^10*s*t^4 + 66*ep*mtt^2*mWW^11*s*t^4 + 765*ep^2*mtt^2*mWW^11*s*t^4 + 3408*ep^3*mtt^2*mWW^11*s*t^4 + 7311*ep^4*mtt^2*mWW^11*s*t^4 + 7506*ep^5*mtt^2*mWW^11*s*t^4 + 2904*ep^6*mtt^2*mWW^11*s*t^4 + 288*ep^2*mtt^12*s^2*t^4 + 2640*ep^3*mtt^12*s^2*t^4 + 8496*ep^4*mtt^12*s^2*t^4 + 11616*ep^5*mtt^12*s^2*t^4 + 5760*ep^6*mtt^12*s^2*t^4 + 4704*ep*mtt^11*mWW*s^2*t^4 + 26409*ep^2*mtt^11*mWW*s^2*t^4 - 13220*ep^3*mtt^11*mWW*s^2*t^4 - 294135*ep^4*mtt^11*mWW*s^2*t^4 - 558754*ep^5*mtt^11*mWW*s^2*t^4 - 318744*ep^6*mtt^11*mWW*s^2*t^4 - 4260*ep*mtt^10*mWW^2*s^2*t^4 - 22544*ep^2*mtt^10*mWW^2*s^2*t^4 + 3696*ep^3*mtt^10*mWW^2*s^2*t^4 + 169056*ep^4*mtt^10*mWW^2*s^2*t^4 + 254076*ep^5*mtt^10*mWW^2*s^2*t^4 + 90080*ep^6*mtt^10*mWW^2*s^2*t^4 - 32760*ep*mtt^9*mWW^3*s^2*t^4 - 245027*ep^2*mtt^9*mWW^3*s^2*t^4 - 321248*ep^3*mtt^9*mWW^3*s^2*t^4 + 1312293*ep^4*mtt^9*mWW^3*s^2*t^4 + 3922326*ep^5*mtt^9*mWW^3*s^2*t^4 + 2873304*ep^6*mtt^9*mWW^3*s^2*t^4 - 800*mtt^8*mWW^4*s^2*t^4 + 57426*ep*mtt^8*mWW^4*s^2*t^4 + 513704*ep^2*mtt^8*mWW^4*s^2*t^4 + 1100912*ep^3*mtt^8*mWW^4*s^2*t^4 - 1046026*ep^4*mtt^8*mWW^4*s^2*t^4 - 5771236*ep^5*mtt^8*mWW^4*s^2*t^4 - 4847488*ep^6*mtt^8*mWW^4*s^2*t^4 + 3104*mtt^7*mWW^5*s^2*t^4 + 14238*ep*mtt^7*mWW^5*s^2*t^4 - 129196*ep^2*mtt^7*mWW^5*s^2*t^4 - 1030650*ep^3*mtt^7*mWW^5*s^2*t^4 - 2399492*ep^4*mtt^7*mWW^5*s^2*t^4 - 1826568*ep^5*mtt^7*mWW^5*s^2*t^4 + 34768*ep^6*mtt^7*mWW^5*s^2*t^4 - 3960*mtt^6*mWW^6*s^2*t^4 - 84490*ep*mtt^6*mWW^6*s^2*t^4 - 439856*ep^2*mtt^6*mWW^6*s^2*t^4 - 316328*ep^3*mtt^6*mWW^6*s^2*t^4 + 2758466*ep^4*mtt^6*mWW^6*s^2*t^4 + 6722372*ep^5*mtt^6*mWW^6*s^2*t^4 + 4419104*ep^6*mtt^6*mWW^6*s^2*t^4 + 1168*mtt^5*mWW^7*s^2*t^4 + 42198*ep*mtt^5*mWW^7*s^2*t^4 + 344448*ep^2*mtt^5*mWW^7*s^2*t^4 + 1038602*ep^3*mtt^5*mWW^7*s^2*t^4 + 930596*ep^4*mtt^5*mWW^7*s^2*t^4 - 949008*ep^5*mtt^5*mWW^7*s^2*t^4 - 1530256*ep^6*mtt^5*mWW^7*s^2*t^4 + 1216*mtt^4*mWW^8*s^2*t^4 + 14870*ep*mtt^4*mWW^8*s^2*t^4 + 6084*ep^2*mtt^4*mWW^8*s^2*t^4 - 440884*ep^3*mtt^4*mWW^8*s^2*t^4 - 1819510*ep^4*mtt^4*mWW^8*s^2*t^4 - 2670972*ep^5*mtt^4*mWW^8*s^2*t^4 - 1277312*ep^6*mtt^4*mWW^8*s^2*t^4 - 816*mtt^3*mWW^9*s^2*t^4 - 13294*ep*mtt^3*mWW^9*s^2*t^4 - 70293*ep^2*mtt^3*mWW^9*s^2*t^4 - 122786*ep^3*mtt^3*mWW^9*s^2*t^4 + 81275*ep^4*mtt^3*mWW^9*s^2*t^4 + 452922*ep^5*mtt^3*mWW^9*s^2*t^4 + 344968*ep^6*mtt^3*mWW^9*s^2*t^4 + 88*mtt^2*mWW^10*s^2*t^4 + 1606*ep*mtt^2*mWW^10*s^2*t^4 + 18928*ep^2*mtt^2*mWW^10*s^2*t^4 + 112880*ep^3*mtt^2*mWW^10*s^2*t^4 + 328502*ep^4*mtt^2*mWW^10*s^2*t^4 + 443808*ep^5*mtt^2*mWW^10*s^2*t^4 + 218240*ep^6*mtt^2*mWW^10*s^2*t^4 - 238*ep*mtt*mWW^11*s^2*t^4 - 2949*ep^2*mtt*mWW^11*s^2*t^4 - 13642*ep^3*mtt*mWW^11*s^2*t^4 - 29577*ep^4*mtt*mWW^11*s^2*t^4 - 30614*ep^5*mtt*mWW^11*s^2*t^4 - 12424*ep^6*mtt*mWW^11*s^2*t^4 + 4*ep^2*mWW^12*s^2*t^4 + 28*ep^3*mWW^12*s^2*t^4 + 56*ep^4*mWW^12*s^2*t^4 + 32*ep^5*mWW^12*s^2*t^4 - 1008*ep^2*mtt^11*s^3*t^4 - 9240*ep^3*mtt^11*s^3*t^4 - 29736*ep^4*mtt^11*s^3*t^4 - 40656*ep^5*mtt^11*s^3*t^4 - 20160*ep^6*mtt^11*s^3*t^4 - 22560*ep*mtt^10*mWW*s^3*t^4 - 125139*ep^2*mtt^10*mWW*s^3*t^4 + 77996*ep^3*mtt^10*mWW*s^3*t^4 + 1460829*ep^4*mtt^10*mWW*s^3*t^4 + 2754166*ep^5*mtt^10*mWW*s^3*t^4 + 1569288*ep^6*mtt^10*mWW*s^3*t^4 + 17220*ep*mtt^9*mWW^2*s^3*t^4 + 90211*ep^2*mtt^9*mWW^2*s^3*t^4 + 17726*ep^3*mtt^9*mWW^2*s^3*t^4 - 528963*ep^4*mtt^9*mWW^2*s^3*t^4 - 813666*ep^5*mtt^9*mWW^2*s^3*t^4 - 279368*ep^6*mtt^9*mWW^2*s^3*t^4 + 140148*ep*mtt^8*mWW^3*s^3*t^4 + 949116*ep^2*mtt^8*mWW^3*s^3*t^4 + 467094*ep^3*mtt^8*mWW^3*s^3*t^4 - 8169518*ep^4*mtt^8*mWW^3*s^3*t^4 - 19347864*ep^5*mtt^8*mWW^3*s^3*t^4 - 12888112*ep^6*mtt^8*mWW^3*s^3*t^4 + 2632*mtt^7*mWW^4*s^3*t^4 - 216118*ep*mtt^7*mWW^4*s^3*t^4 - 1684210*ep^2*mtt^7*mWW^4*s^3*t^4 - 2058584*ep^3*mtt^7*mWW^4*s^3*t^4 + 9802832*ep^4*mtt^7*mWW^4*s^3*t^4 + 28019324*ep^5*mtt^7*mWW^4*s^3*t^4 + 20111808*ep^6*mtt^7*mWW^4*s^3*t^4 - 9096*mtt^6*mWW^5*s^3*t^4 - 64492*ep*mtt^6*mWW^5*s^3*t^4 + 147160*ep^2*mtt^6*mWW^5*s^3*t^4 + 2271784*ep^3*mtt^6*mWW^5*s^3*t^4 + 6268916*ep^4*mtt^6*mWW^5*s^3*t^4 + 5944684*ep^5*mtt^6*mWW^5*s^3*t^4 + 1067008*ep^6*mtt^6*mWW^5*s^3*t^4 + 9816*mtt^5*mWW^6*s^3*t^4 + 270298*ep*mtt^5*mWW^6*s^3*t^4 + 1400118*ep^2*mtt^5*mWW^6*s^3*t^4 + 6404*ep^3*mtt^5*mWW^6*s^3*t^4 - 13657996*ep^4*mtt^5*mWW^6*s^3*t^4 - 29748980*ep^5*mtt^5*mWW^6*s^3*t^4 - 18992512*ep^6*mtt^5*mWW^6*s^3*t^4 - 528*mtt^4*mWW^7*s^3*t^4 - 94040*ep*mtt^4*mWW^7*s^3*t^4 - 791492*ep^2*mtt^4*mWW^7*s^3*t^4 - 1777016*ep^3*mtt^4*mWW^7*s^3*t^4 + 1161156*ep^4*mtt^4*mWW^7*s^3*t^4 + 8229244*ep^5*mtt^4*mWW^7*s^3*t^4 + 7237952*ep^6*mtt^4*mWW^7*s^3*t^4 - 5544*mtt^3*mWW^8*s^3*t^4 - 66778*ep*mtt^3*mWW^8*s^3*t^4 - 103086*ep^2*mtt^3*mWW^8*s^3*t^4 + 1233800*ep^3*mtt^3*mWW^8*s^3*t^4 + 5636808*ep^4*mtt^3*mWW^8*s^3*t^4 + 8604916*ep^5*mtt^3*mWW^8*s^3*t^4 + 4339712*ep^6*mtt^3*mWW^8*s^3*t^4 + 3096*mtt^2*mWW^9*s^3*t^4 + 37948*ep*mtt^2*mWW^9*s^3*t^4 + 124035*ep^2*mtt^2*mWW^9*s^3*t^4 - 159276*ep^3*mtt^2*mWW^9*s^3*t^4 - 1614921*ep^4*mtt^2*mWW^9*s^3*t^4 - 3027698*ep^5*mtt^2*mWW^9*s^3*t^4 - 1818568*ep^6*mtt^2*mWW^9*s^3*t^4 - 376*mtt*mWW^10*s^3*t^4 - 1742*ep*mtt*mWW^10*s^3*t^4 - 7257*ep^2*mtt*mWW^10*s^3*t^4 - 78730*ep^3*mtt*mWW^10*s^3*t^4 - 348289*ep^4*mtt*mWW^10*s^3*t^4 - 594122*ep^5*mtt*mWW^10*s^3*t^4 - 335928*ep^6*mtt*mWW^10*s^3*t^4 + 116*ep*mWW^11*s^3*t^4 + 1552*ep^2*mWW^11*s^3*t^4 + 8042*ep^3*mWW^11*s^3*t^4 + 18882*ep^4*mWW^11*s^3*t^4 + 20652*ep^5*mWW^11*s^3*t^4 + 8880*ep^6*mWW^11*s^3*t^4 + 2016*ep^2*mtt^10*s^4*t^4 + 18480*ep^3*mtt^10*s^4*t^4 + 59472*ep^4*mtt^10*s^4*t^4 + 81312*ep^5*mtt^10*s^4*t^4 + 40320*ep^6*mtt^10*s^4*t^4 + 52704*ep*mtt^9*mWW*s^4*t^4 + 290913*ep^2*mtt^9*mWW*s^4*t^4 - 195144*ep^3*mtt^9*mWW*s^4*t^4 - 3453731*ep^4*mtt^9*mWW*s^4*t^4 - 6489978*ep^5*mtt^9*mWW*s^4*t^4 - 3694264*ep^6*mtt^9*mWW*s^4*t^4 - 29448*ep*mtt^8*mWW^2*s^4*t^4 - 146435*ep^2*mtt^8*mWW^2*s^4*t^4 - 81182*ep^3*mtt^8*mWW^2*s^4*t^4 + 512879*ep^4*mtt^8*mWW^2*s^4*t^4 + 652778*ep^5*mtt^8*mWW^2*s^4*t^4 + 38808*ep^6*mtt^8*mWW^2*s^4*t^4 - 307250*ep*mtt^7*mWW^3*s^4*t^4 - 1971266*ep^2*mtt^7*mWW^3*s^4*t^4 - 157474*ep^3*mtt^7*mWW^3*s^4*t^4 + 19727678*ep^4*mtt^7*mWW^3*s^4*t^4 + 42900500*ep^5*mtt^7*mWW^3*s^4*t^4 + 27164144*ep^6*mtt^7*mWW^3*s^4*t^4 - 4088*mtt^6*mWW^4*s^4*t^4 + 414380*ep*mtt^6*mWW^4*s^4*t^4 + 2919848*ep^2*mtt^6*mWW^4*s^4*t^4 + 1878580*ep^3*mtt^6*mWW^4*s^4*t^4 - 23121592*ep^4*mtt^6*mWW^4*s^4*t^4 - 55929704*ep^5*mtt^6*mWW^4*s^4*t^4 - 37355680*ep^6*mtt^6*mWW^4*s^4*t^4 + 11304*mtt^5*mWW^5*s^4*t^4 + 124434*ep*mtt^5*mWW^5*s^4*t^4 + 153090*ep^2*mtt^5*mWW^5*s^4*t^4 - 2694220*ep^3*mtt^5*mWW^5*s^4*t^4 - 10755144*ep^4*mtt^5*mWW^5*s^4*t^4 - 13960792*ep^5*mtt^5*mWW^5*s^4*t^4 - 5458976*ep^6*mtt^5*mWW^5*s^4*t^4 - 10224*mtt^4*mWW^6*s^4*t^4 - 428784*ep*mtt^4*mWW^6*s^4*t^4 - 2312922*ep^2*mtt^4*mWW^6*s^4*t^4 + 881992*ep^3*mtt^4*mWW^6*s^4*t^4 + 27061938*ep^4*mtt^4*mWW^6*s^4*t^4 + 56447524*ep^5*mtt^4*mWW^6*s^4*t^4 + 35260592*ep^6*mtt^4*mWW^6*s^4*t^4 + 144*mtt^3*mWW^7*s^4*t^4 + 134078*ep*mtt^3*mWW^7*s^4*t^4 + 1023910*ep^2*mtt^3*mWW^7*s^4*t^4 + 1319182*ep^3*mtt^3*mWW^7*s^4*t^4 - 6070302*ep^4*mtt^3*mWW^7*s^4*t^4 - 18202036*ep^5*mtt^3*mWW^7*s^4*t^4 - 13571696*ep^6*mtt^3*mWW^7*s^4*t^4 + 5640*mtt^2*mWW^8*s^4*t^4 + 77240*ep*mtt^2*mWW^8*s^4*t^4 + 158936*ep^2*mtt^2*mWW^8*s^4*t^4 - 1274116*ep^3*mtt^2*mWW^8*s^4*t^4 - 6246464*ep^4*mtt^2*mWW^8*s^4*t^4 - 9671288*ep^5*mtt^2*mWW^8*s^4*t^4 - 4892512*ep^6*mtt^2*mWW^8*s^4*t^4 - 3064*mtt*mWW^9*s^4*t^4 - 38414*ep*mtt*mWW^9*s^4*t^4 - 118023*ep^2*mtt*mWW^9*s^4*t^4 + 282936*ep^3*mtt*mWW^9*s^4*t^4 + 2136859*ep^4*mtt*mWW^9*s^4*t^4 + 3873874*ep^5*mtt*mWW^9*s^4*t^4 + 2286296*ep^6*mtt*mWW^9*s^4*t^4 + 288*mWW^10*s^4*t^4 + 1060*ep*mWW^10*s^4*t^4 - 835*ep^2*mWW^10*s^4*t^4 + 13286*ep^3*mWW^10*s^4*t^4 + 120759*ep^4*mWW^10*s^4*t^4 + 254802*ep^5*mWW^10*s^4*t^4 + 158392*ep^6*mWW^10*s^4*t^4 - 2520*ep^2*mtt^9*s^5*t^4 - 23100*ep^3*mtt^9*s^5*t^4 - 74340*ep^4*mtt^9*s^5*t^4 - 101640*ep^5*mtt^9*s^5*t^4 - 50400*ep^6*mtt^9*s^5*t^4 - 69600*ep*mtt^8*mWW*s^5*t^4 - 382893*ep^2*mtt^8*mWW*s^5*t^4 + 267976*ep^3*mtt^8*mWW*s^5*t^4 + 4587855*ep^4*mtt^8*mWW*s^5*t^4 + 8598242*ep^5*mtt^8*mWW*s^5*t^4 + 4887960*ep^6*mtt^8*mWW*s^5*t^4 + 31560*ep*mtt^7*mWW^2*s^5*t^4 + 149042*ep^2*mtt^7*mWW^2*s^5*t^4 + 112124*ep^3*mtt^7*mWW^2*s^5*t^4 - 311646*ep^4*mtt^7*mWW^2*s^5*t^4 - 280128*ep^5*mtt^7*mWW^2*s^5*t^4 + 173568*ep^6*mtt^7*mWW^2*s^5*t^4 + 362790*ep*mtt^6*mWW^3*s^5*t^4 + 2252465*ep^2*mtt^6*mWW^3*s^5*t^4 - 322968*ep^3*mtt^6*mWW^3*s^5*t^4 - 23913289*ep^4*mtt^6*mWW^3*s^5*t^4 - 49553810*ep^5*mtt^6*mWW^3*s^5*t^4 - 30291576*ep^6*mtt^6*mWW^3*s^5*t^4 + 3392*mtt^5*mWW^4*s^5*t^4 - 434440*ep*mtt^5*mWW^4*s^5*t^4 - 2814680*ep^2*mtt^5*mWW^4*s^5*t^4 - 599246*ep^3*mtt^5*mWW^4*s^5*t^4 + 26114630*ep^4*mtt^5*mWW^4*s^5*t^4 + 57503532*ep^5*mtt^5*mWW^4*s^5*t^4 + 36480448*ep^6*mtt^5*mWW^4*s^5*t^4 - 5680*mtt^4*mWW^5*s^5*t^4 - 122598*ep*mtt^4*mWW^5*s^5*t^4 - 486659*ep^2*mtt^4*mWW^5*s^5*t^4 + 1694428*ep^3*mtt^4*mWW^5*s^5*t^4 + 11069311*ep^4*mtt^4*mWW^5*s^5*t^4 + 17696898*ep^5*mtt^4*mWW^5*s^5*t^4 + 8744904*ep^6*mtt^4*mWW^5*s^5*t^4 + 3888*mtt^3*mWW^6*s^5*t^4 + 362500*ep*mtt^3*mWW^6*s^5*t^4 + 2077638*ep^2*mtt^3*mWW^6*s^5*t^4 - 1112912*ep^3*mtt^3*mWW^6*s^5*t^4 - 25967470*ep^4*mtt^3*mWW^6*s^5*t^4 - 52913560*ep^5*mtt^3*mWW^6*s^5*t^4 - 32411248*ep^6*mtt^3*mWW^6*s^5*t^4 - 1232*mtt^2*mWW^7*s^5*t^4 - 115134*ep*mtt^2*mWW^7*s^5*t^4 - 753951*ep^2*mtt^2*mWW^7*s^5*t^4 - 333344*ep^3*mtt^2*mWW^7*s^5*t^4 + 7026783*ep^4*mtt^2*mWW^7*s^5*t^4 + 17054534*ep^5*mtt^2*mWW^7*s^5*t^4 + 11677496*ep^6*mtt^2*mWW^7*s^5*t^4 - 1392*mtt*mWW^8*s^5*t^4 - 28012*ep*mtt*mWW^8*s^5*t^4 - 73348*ep^2*mtt*mWW^8*s^5*t^4 + 479422*ep^3*mtt*mWW^8*s^5*t^4 + 2466790*ep^4*mtt*mWW^8*s^5*t^4 + 3767484*ep^5*mtt*mWW^8*s^5*t^4 + 1828848*ep^6*mtt*mWW^8*s^5*t^4 + 1024*mWW^9*s^5*t^4 + 12934*ep*mWW^9*s^5*t^4 + 42010*ep^2*mWW^9*s^5*t^4 - 91340*ep^3*mWW^9*s^5*t^4 - 742880*ep^4*mWW^9*s^5*t^4 - 1373728*ep^5*mWW^9*s^5*t^4 - 812672*ep^6*mWW^9*s^5*t^4 + 2016*ep^2*mtt^8*s^6*t^4 + 18480*ep^3*mtt^8*s^6*t^4 + 59472*ep^4*mtt^8*s^6*t^4 + 81312*ep^5*mtt^8*s^6*t^4 + 40320*ep^6*mtt^8*s^6*t^4 + 54048*ep*mtt^7*mWW*s^6*t^4 + 296331*ep^2*mtt^7*mWW*s^6*t^4 - 215164*ep^3*mtt^7*mWW*s^6*t^4 - 3576357*ep^4*mtt^7*mWW*s^6*t^4 - 6681638*ep^5*mtt^7*mWW*s^6*t^4 - 3790920*ep^6*mtt^7*mWW*s^6*t^4 - 27060*ep*mtt^6*mWW^2*s^6*t^4 - 130198*ep^2*mtt^6*mWW^2*s^6*t^4 - 52012*ep^3*mtt^6*mWW^2*s^6*t^4 + 594846*ep^4*mtt^6*mWW^2*s^6*t^4 + 966512*ep^5*mtt^6*mWW^2*s^6*t^4 + 374672*ep^6*mtt^6*mWW^2*s^6*t^4 - 232620*ep*mtt^5*mWW^3*s^6*t^4 - 1413279*ep^2*mtt^5*mWW^3*s^6*t^4 + 395596*ep^3*mtt^5*mWW^3*s^6*t^4 + 15381633*ep^4*mtt^5*mWW^3*s^6*t^4 + 30782150*ep^5*mtt^5*mWW^3*s^6*t^4 + 18275064*ep^6*mtt^5*mWW^3*s^6*t^4 - 1480*mtt^4*mWW^4*s^6*t^4 + 255922*ep*mtt^4*mWW^4*s^6*t^4 + 1541088*ep^2*mtt^4*mWW^4*s^6*t^4 - 241518*ep^3*mtt^4*mWW^4*s^6*t^4 - 15892736*ep^4*mtt^4*mWW^4*s^6*t^4 - 32533400*ep^5*mtt^4*mWW^4*s^6*t^4 - 19686400*ep^6*mtt^4*mWW^4*s^6*t^4 + 64*mtt^3*mWW^5*s^6*t^4 + 60538*ep*mtt^3*mWW^5*s^6*t^4 + 385187*ep^2*mtt^3*mWW^5*s^6*t^4 - 528966*ep^3*mtt^3*mWW^5*s^6*t^4 - 6137713*ep^4*mtt^3*mWW^5*s^6*t^4 - 11080670*ep^5*mtt^3*mWW^5*s^6*t^4 - 6037896*ep^6*mtt^3*mWW^5*s^6*t^4 + 832*mtt^2*mWW^6*s^6*t^4 - 158254*ep*mtt^2*mWW^6*s^6*t^4 - 981522*ep^2*mtt^2*mWW^6*s^6*t^4 + 503938*ep^3*mtt^2*mWW^6*s^6*t^4 + 12193266*ep^4*mtt^2*mWW^6*s^6*t^4 + 24521208*ep^5*mtt^2*mWW^6*s^6*t^4 + 14759312*ep^6*mtt^2*mWW^6*s^6*t^4 + 608*mtt*mWW^7*s^6*t^4 + 44538*ep*mtt*mWW^7*s^6*t^4 + 273365*ep^2*mtt*mWW^7*s^6*t^4 + 15390*ep^3*mtt*mWW^7*s^6*t^4 - 2893671*ep^4*mtt*mWW^7*s^6*t^4 - 6508106*ep^5*mtt*mWW^7*s^6*t^4 - 4249416*ep^6*mtt*mWW^7*s^6*t^4 - 24*mWW^8*s^6*t^4 + 2888*ep*mWW^8*s^6*t^4 + 10884*ep^2*mWW^8*s^6*t^4 - 57024*ep^3*mWW^8*s^6*t^4 - 309348*ep^4*mWW^8*s^6*t^4 - 450536*ep^5*mWW^8*s^6*t^4 - 200832*ep^6*mWW^8*s^6*t^4 - 1008*ep^2*mtt^7*s^7*t^4 - 9240*ep^3*mtt^7*s^7*t^4 - 29736*ep^4*mtt^7*s^7*t^4 - 40656*ep^5*mtt^7*s^7*t^4 - 20160*ep^6*mtt^7*s^7*t^4 - 23904*ep*mtt^6*mWW*s^7*t^4 - 130449*ep^2*mtt^6*mWW*s^7*t^4 + 99060*ep^3*mtt^6*mWW*s^7*t^4 + 1587055*ep^4*mtt^6*mWW*s^7*t^4 + 2951154*ep^5*mtt^6*mWW*s^7*t^4 + 1668824*ep^6*mtt^6*mWW*s^7*t^4 + 17460*ep*mtt^5*mWW^2*s^7*t^4 + 89639*ep^2*mtt^5*mWW^2*s^7*t^4 - 11386*ep^3*mtt^5*mWW^2*s^7*t^4 - 742591*ep^4*mtt^5*mWW^2*s^7*t^4 - 1367346*ep^5*mtt^5*mWW^2*s^7*t^4 - 736520*ep^6*mtt^5*mWW^2*s^7*t^4 + 75520*ep*mtt^4*mWW^3*s^7*t^4 + 452274*ep^2*mtt^4*mWW^3*s^7*t^4 - 169090*ep^3*mtt^4*mWW^3*s^7*t^4 - 4973164*ep^4*mtt^4*mWW^3*s^7*t^4 - 9663116*ep^5*mtt^4*mWW^3*s^7*t^4 - 5582464*ep^6*mtt^4*mWW^3*s^7*t^4 + 272*mtt^3*mWW^4*s^7*t^4 - 82818*ep*mtt^3*mWW^4*s^7*t^4 - 472808*ep^2*mtt^3*mWW^4*s^7*t^4 + 216142*ep^3*mtt^3*mWW^4*s^7*t^4 + 5250024*ep^4*mtt^3*mWW^4*s^7*t^4 + 10136808*ep^5*mtt^3*mWW^4*s^7*t^4 + 5869648*ep^6*mtt^3*mWW^4*s^7*t^4 + 576*mtt^2*mWW^5*s^7*t^4 - 13398*ep*mtt^2*mWW^5*s^7*t^4 - 110057*ep^2*mtt^2*mWW^5*s^7*t^4 + 90418*ep^3*mtt^2*mWW^5*s^7*t^4 + 1593467*ep^4*mtt^2*mWW^5*s^7*t^4 + 3043914*ep^5*mtt^2*mWW^5*s^7*t^4 + 1738216*ep^6*mtt^2*mWW^5*s^7*t^4 - 688*mtt*mWW^6*s^7*t^4 + 33726*ep*mtt*mWW^6*s^7*t^4 + 222085*ep^2*mtt*mWW^6*s^7*t^4 - 98372*ep^3*mtt*mWW^6*s^7*t^4 - 2649221*ep^4*mtt*mWW^6*s^7*t^4 - 5245790*ep^5*mtt*mWW^6*s^7*t^4 - 3098216*ep^6*mtt*mWW^6*s^7*t^4 - 160*mWW^7*s^7*t^4 - 6586*ep*mWW^7*s^7*t^4 - 37676*ep^2*mWW^7*s^7*t^4 + 2468*ep^3*mWW^7*s^7*t^4 + 396166*ep^4*mWW^7*s^7*t^4 + 857032*ep^5*mWW^7*s^7*t^4 + 544672*ep^6*mWW^7*s^7*t^4 + 288*ep^2*mtt^6*s^8*t^4 + 2640*ep^3*mtt^6*s^8*t^4 + 8496*ep^4*mtt^6*s^8*t^4 + 11616*ep^5*mtt^6*s^8*t^4 + 5760*ep^6*mtt^6*s^8*t^4 + 5280*ep*mtt^5*mWW*s^8*t^4 + 28569*ep^2*mtt^5*mWW*s^8*t^4 - 23366*ep^3*mtt^5*mWW*s^8*t^4 - 352089*ep^4*mtt^5*mWW*s^8*t^4 - 648886*ep^5*mtt^5*mWW*s^8*t^4 - 364488*ep^6*mtt^5*mWW*s^8*t^4 - 6240*ep*mtt^4*mWW^2*s^8*t^4 - 33591*ep^2*mtt^4*mWW^2*s^8*t^4 + 15154*ep^3*mtt^4*mWW^2*s^8*t^4 + 351363*ep^4*mtt^4*mWW^2*s^8*t^4 + 658026*ep^5*mtt^4*mWW^2*s^8*t^4 + 370168*ep^6*mtt^4*mWW^2*s^8*t^4 - 9576*ep*mtt^3*mWW^3*s^8*t^4 - 56754*ep^2*mtt^3*mWW^3*s^8*t^4 + 26328*ep^3*mtt^3*mWW^3*s^8*t^4 + 631238*ep^4*mtt^3*mWW^3*s^8*t^4 + 1191940*ep^5*mtt^3*mWW^3*s^8*t^4 + 670064*ep^6*mtt^3*mWW^3*s^8*t^4 + 13312*ep*mtt^2*mWW^4*s^8*t^4 + 74772*ep^2*mtt^2*mWW^4*s^8*t^4 - 44544*ep^3*mtt^2*mWW^4*s^8*t^4 - 860540*ep^4*mtt^2*mWW^4*s^8*t^4 - 1613800*ep^5*mtt^2*mWW^4*s^8*t^4 - 912160*ep^6*mtt^2*mWW^4*s^8*t^4 + 712*ep*mtt*mWW^5*s^8*t^4 + 4293*ep^2*mtt*mWW^5*s^8*t^4 - 15930*ep^3*mtt*mWW^5*s^8*t^4 - 116441*ep^4*mtt*mWW^5*s^8*t^4 - 202838*ep^5*mtt*mWW^5*s^8*t^4 - 112136*ep^6*mtt*mWW^5*s^8*t^4 - 3488*ep*mWW^6*s^8*t^4 - 20169*ep^2*mWW^6*s^8*t^4 + 13798*ep^3*mWW^6*s^8*t^4 + 244661*ep^4*mWW^6*s^8*t^4 + 458790*ep^5*mWW^6*s^8*t^4 + 259848*ep^6*mWW^6*s^8*t^4 - 36*ep^2*mtt^5*s^9*t^4 - 330*ep^3*mtt^5*s^9*t^4 - 1062*ep^4*mtt^5*s^9*t^4 - 1452*ep^5*mtt^5*s^9*t^4 - 720*ep^6*mtt^5*s^9*t^4 - 384*ep*mtt^4*mWW*s^9*t^4 - 2028*ep^2*mtt^4*mWW*s^9*t^4 + 1994*ep^3*mtt^4*mWW*s^9*t^4 + 25866*ep^4*mtt^4*mWW*s^9*t^4 + 46468*ep^5*mtt^4*mWW*s^9*t^4 + 25584*ep^6*mtt^4*mWW*s^9*t^4 + 768*ep*mtt^3*mWW^2*s^9*t^4 + 4200*ep^2*mtt^3*mWW^2*s^9*t^4 - 2668*ep^3*mtt^3*mWW^2*s^9*t^4 - 47484*ep^4*mtt^3*mWW^2*s^9*t^4 - 87128*ep^5*mtt^3*mWW^2*s^9*t^4 - 48288*ep^6*mtt^3*mWW^2*s^9*t^4 - 72*ep^2*mtt^2*mWW^3*s^9*t^4 - 660*ep^3*mtt^2*mWW^3*s^9*t^4 - 2124*ep^4*mtt^2*mWW^3*s^9*t^4 - 2904*ep^5*mtt^2*mWW^3*s^9*t^4 - 1440*ep^6*mtt^2*mWW^3*s^9*t^4 - 768*ep*mtt*mWW^4*s^9*t^4 - 4164*ep^2*mtt*mWW^4*s^9*t^4 + 2998*ep^3*mtt*mWW^4*s^9*t^4 + 48546*ep^4*mtt*mWW^4*s^9*t^4 + 88580*ep^5*mtt*mWW^4*s^9*t^4 + 49008*ep^6*mtt*mWW^4*s^9*t^4 + 384*ep*mWW^5*s^9*t^4 + 2100*ep^2*mWW^5*s^9*t^4 - 1334*ep^3*mWW^5*s^9*t^4 - 23742*ep^4*mWW^5*s^9*t^4 - 43564*ep^5*mWW^5*s^9*t^4 - 24144*ep^6*mWW^5*s^9*t^4 - 36*ep^2*mtt^13*t^5 - 330*ep^3*mtt^13*t^5 - 1062*ep^4*mtt^13*t^5 - 1452*ep^5*mtt^13*t^5 - 720*ep^6*mtt^13*t^5 + 9*ep^2*mtt^12*mWW*t^5 + 24*ep^3*mtt^12*mWW*t^5 - 183*ep^4*mtt^12*mWW*t^5 - 690*ep^5*mtt^12*mWW*t^5 - 600*ep^6*mtt^12*mWW*t^5 + 99*ep^2*mtt^11*mWW^2*t^5 + 1032*ep^3*mtt^11*mWW^2*t^5 + 3891*ep^4*mtt^11*mWW^2*t^5 + 6330*ep^5*mtt^11*mWW^2*t^5 + 3768*ep^6*mtt^11*mWW^2*t^5 + 342*ep*mtt^10*mWW^3*t^5 + 5322*ep^2*mtt^10*mWW^3*t^5 + 30762*ep^3*mtt^10*mWW^3*t^5 + 82830*ep^4*mtt^10*mWW^3*t^5 + 104652*ep^5*mtt^10*mWW^3*t^5 + 49872*ep^6*mtt^10*mWW^3*t^5 - 1542*ep*mtt^9*mWW^4*t^5 - 22248*ep^2*mtt^9*mWW^4*t^5 - 122028*ep^3*mtt^9*mWW^4*t^5 - 317274*ep^4*mtt^9*mWW^4*t^5 - 391788*ep^5*mtt^9*mWW^4*t^5 - 184080*ep^6*mtt^9*mWW^4*t^5 + 2304*ep*mtt^8*mWW^5*t^5 + 30336*ep^2*mtt^8*mWW^5*t^5 + 154290*ep^3*mtt^8*mWW^5*t^5 + 377886*ep^4*mtt^8*mWW^5*t^5 + 444732*ep^5*mtt^8*mWW^5*t^5 + 200592*ep^6*mtt^8*mWW^5*t^5 - 636*ep*mtt^7*mWW^6*t^5 - 6090*ep^2*mtt^7*mWW^6*t^5 - 20412*ep^3*mtt^7*mWW^6*t^5 - 27510*ep^4*mtt^7*mWW^6*t^5 - 8868*ep^5*mtt^7*mWW^6*t^5 + 6096*ep^6*mtt^7*mWW^6*t^5 - 1674*ep*mtt^6*mWW^7*t^5 - 22626*ep^2*mtt^6*mWW^7*t^5 - 117978*ep^3*mtt^6*mWW^7*t^5 - 295938*ep^4*mtt^6*mWW^7*t^5 - 357060*ep^5*mtt^6*mWW^7*t^5 - 165744*ep^6*mtt^6*mWW^7*t^5 + 1746*ep*mtt^5*mWW^8*t^5 + 21540*ep^2*mtt^5*mWW^8*t^5 + 103014*ep^3*mtt^5*mWW^8*t^5 + 239124*ep^4*mtt^5*mWW^8*t^5 + 269136*ep^5*mtt^5*mWW^8*t^5 + 117120*ep^6*mtt^5*mWW^8*t^5 - 588*ep*mtt^4*mWW^9*t^5 - 6801*ep^2*mtt^4*mWW^9*t^5 - 30234*ep^3*mtt^4*mWW^9*t^5 - 64851*ep^4*mtt^4*mWW^9*t^5 - 67026*ep^5*mtt^4*mWW^9*t^5 - 26520*ep^6*mtt^4*mWW^9*t^5 + 48*ep*mtt^3*mWW^10*t^5 + 495*ep^2*mtt^3*mWW^10*t^5 + 1860*ep^3*mtt^3*mWW^10*t^5 + 3087*ep^4*mtt^3*mWW^10*t^5 + 2034*ep^5*mtt^3*mWW^10*t^5 + 216*ep^6*mtt^3*mWW^10*t^5 + 660*ep^2*mtt^12*s*t^5 + 6042*ep^3*mtt^12*s*t^5 + 19410*ep^4*mtt^12*s*t^5 + 26484*ep^5*mtt^12*s*t^5 + 13104*ep^6*mtt^12*s*t^5 + 2688*ep*mtt^11*mWW*s*t^5 + 13647*ep^2*mtt^11*mWW*s*t^5 - 20444*ep^3*mtt^11*mWW*s*t^5 - 208049*ep^4*mtt^11*mWW*s*t^5 - 371470*ep^5*mtt^11*mWW*s*t^5 - 206632*ep^6*mtt^11*mWW*s*t^5 - 6672*ep*mtt^10*mWW^2*s*t^5 - 38704*ep^2*mtt^10*mWW^2*s*t^5 + 7134*ep^3*mtt^10*mWW^2*s*t^5 + 375134*ep^4*mtt^10*mWW^2*s*t^5 + 717144*ep^5*mtt^10*mWW^2*s*t^5 + 399104*ep^6*mtt^10*mWW^2*s*t^5 - 3884*ep*mtt^9*mWW^3*s*t^5 - 45459*ep^2*mtt^9*mWW^3*s*t^5 - 192800*ep^3*mtt^9*mWW^3*s*t^5 - 332831*ep^4*mtt^9*mWW^3*s*t^5 - 134034*ep^5*mtt^9*mWW^3*s*t^5 + 110248*ep^6*mtt^9*mWW^3*s*t^5 - 304*mtt^8*mWW^4*s*t^5 + 23404*ep*mtt^8*mWW^4*s*t^5 + 246884*ep^2*mtt^8*mWW^4*s*t^5 + 873708*ep^3*mtt^8*mWW^4*s*t^5 + 1228048*ep^4*mtt^8*mWW^4*s*t^5 + 320468*ep^5*mtt^8*mWW^4*s*t^5 - 441008*ep^6*mtt^8*mWW^4*s*t^5 + 1504*mtt^7*mWW^5*s*t^5 - 10580*ep*mtt^7*mWW^5*s*t^5 - 244134*ep^2*mtt^7*mWW^5*s*t^5 - 1241874*ep^3*mtt^7*mWW^5*s*t^5 - 2723580*ep^4*mtt^7*mWW^5*s*t^5 - 2587768*ep^5*mtt^7*mWW^5*s*t^5 - 749728*ep^6*mtt^7*mWW^5*s*t^5 - 2752*mtt^6*mWW^6*s*t^5 - 27396*ep*mtt^6*mWW^6*s*t^5 - 38032*ep^2*mtt^6*mWW^6*s*t^5 + 427672*ep^3*mtt^6*mWW^6*s*t^5 + 1896992*ep^4*mtt^6*mWW^6*s*t^5 + 2874244*ep^5*mtt^6*mWW^6*s*t^5 + 1470992*ep^6*mtt^6*mWW^6*s*t^5 + 2272*mtt^5*mWW^7*s*t^5 + 34386*ep*mtt^5*mWW^7*s*t^5 + 193776*ep^2*mtt^5*mWW^7*s*t^5 + 500062*ep^3*mtt^5*mWW^7*s*t^5 + 537040*ep^4*mtt^5*mWW^7*s*t^5 + 5624*ep^5*mtt^5*mWW^7*s*t^5 - 267680*ep^6*mtt^5*mWW^7*s*t^5 - 784*mtt^4*mWW^8*s*t^5 - 12316*ep*mtt^4*mWW^8*s*t^5 - 96968*ep^2*mtt^4*mWW^8*s*t^5 - 439518*ep^3*mtt^4*mWW^8*s*t^5 - 1080950*ep^4*mtt^4*mWW^8*s*t^5 - 1287008*ep^5*mtt^4*mWW^8*s*t^5 - 558496*ep^6*mtt^4*mWW^8*s*t^5 + 64*mtt^3*mWW^9*s*t^5 - 208*ep*mtt^3*mWW^9*s*t^5 + 1147*ep^2*mtt^3*mWW^9*s*t^5 + 44974*ep^3*mtt^3*mWW^9*s*t^5 + 205089*ep^4*mtt^3*mWW^9*s*t^5 + 340046*ep^5*mtt^3*mWW^9*s*t^5 + 188328*ep^6*mtt^3*mWW^9*s*t^5 + 692*ep*mtt^2*mWW^10*s*t^5 + 8560*ep^2*mtt^2*mWW^10*s*t^5 + 41458*ep^3*mtt^2*mWW^10*s*t^5 + 98118*ep^4*mtt^2*mWW^10*s*t^5 + 111900*ep^5*mtt^2*mWW^10*s*t^5 + 48272*ep^6*mtt^2*mWW^10*s*t^5 - 114*ep*mtt*mWW^11*s*t^5 - 1377*ep^2*mtt*mWW^11*s*t^5 - 6414*ep^3*mtt*mWW^11*s*t^5 - 14421*ep^4*mtt*mWW^11*s*t^5 - 15630*ep^5*mtt*mWW^11*s*t^5 - 6504*ep^6*mtt*mWW^11*s*t^5 - 3660*ep^2*mtt^11*s^2*t^5 - 33486*ep^3*mtt^11*s^2*t^5 - 107490*ep^4*mtt^11*s^2*t^5 - 146532*ep^5*mtt^11*s^2*t^5 - 72432*ep^6*mtt^11*s^2*t^5 - 27360*ep*mtt^10*mWW*s^2*t^5 - 142935*ep^2*mtt^10*mWW*s^2*t^5 + 173148*ep^3*mtt^10*mWW*s^2*t^5 + 2014281*ep^4*mtt^10*mWW*s^2*t^5 + 3655902*ep^5*mtt^10*mWW*s^2*t^5 + 2051304*ep^6*mtt^10*mWW*s^2*t^5 + 64464*ep*mtt^9*mWW^2*s^2*t^5 + 366260*ep^2*mtt^9*mWW^2*s^2*t^5 - 113670*ep^3*mtt^9*mWW^2*s^2*t^5 - 3759670*ep^4*mtt^9*mWW^2*s^2*t^5 - 7172664*ep^5*mtt^9*mWW^2*s^2*t^5 - 4036000*ep^6*mtt^9*mWW^2*s^2*t^5 + 25834*ep*mtt^8*mWW^3*s^2*t^5 + 211945*ep^2*mtt^8*mWW^3*s^2*t^5 + 316628*ep^3*mtt^8*mWW^3*s^2*t^5 - 1159025*ep^4*mtt^8*mWW^3*s^2*t^5 - 3955862*ep^5*mtt^8*mWW^3*s^2*t^5 - 3195592*ep^6*mtt^8*mWW^3*s^2*t^5 + 1880*mtt^7*mWW^4*s^2*t^5 - 162104*ep*mtt^7*mWW^4*s^2*t^5 - 1296298*ep^2*mtt^7*mWW^4*s^2*t^5 - 2056556*ep^3*mtt^7*mWW^4*s^2*t^5 + 4919402*ep^4*mtt^7*mWW^4*s^2*t^5 + 16670600*ep^5*mtt^7*mWW^4*s^2*t^5 + 12482368*ep^6*mtt^7*mWW^4*s^2*t^5 - 8744*mtt^6*mWW^5*s^2*t^5 + 45918*ep*mtt^6*mWW^5*s^2*t^5 + 952470*ep^2*mtt^6*mWW^5*s^2*t^5 + 3533156*ep^3*mtt^6*mWW^5*s^2*t^5 + 3964720*ep^4*mtt^6*mWW^5*s^2*t^5 - 1662500*ep^5*mtt^6*mWW^5*s^2*t^5 - 4116848*ep^6*mtt^6*mWW^5*s^2*t^5 + 14544*mtt^5*mWW^6*s^2*t^5 + 174948*ep*mtt^5*mWW^6*s^2*t^5 + 419368*ep^2*mtt^5*mWW^6*s^2*t^5 - 1920108*ep^3*mtt^5*mWW^6*s^2*t^5 - 10595156*ep^4*mtt^5*mWW^6*s^2*t^5 - 17184288*ep^5*mtt^5*mWW^6*s^2*t^5 - 9246848*ep^6*mtt^5*mWW^6*s^2*t^5 - 9784*mtt^4*mWW^7*s^2*t^5 - 152776*ep*mtt^4*mWW^7*s^2*t^5 - 717284*ep^2*mtt^4*mWW^7*s^2*t^5 - 647586*ep^3*mtt^4*mWW^7*s^2*t^5 + 3361246*ep^4*mtt^4*mWW^7*s^2*t^5 + 8767004*ep^5*mtt^4*mWW^7*s^2*t^5 + 6037968*ep^6*mtt^4*mWW^7*s^2*t^5 + 1360*mtt^3*mWW^8*s^2*t^5 + 18436*ep*mtt^3*mWW^8*s^2*t^5 + 177510*ep^2*mtt^3*mWW^8*s^2*t^5 + 965678*ep^3*mtt^3*mWW^8*s^2*t^5 + 2589768*ep^4*mtt^3*mWW^8*s^2*t^5 + 3137860*ep^5*mtt^3*mWW^8*s^2*t^5 + 1291728*ep^6*mtt^3*mWW^8*s^2*t^5 + 896*mtt^2*mWW^9*s^2*t^5 + 14522*ep*mtt^2*mWW^9*s^2*t^5 + 46369*ep^2*mtt^2*mWW^9*s^2*t^5 - 151884*ep^3*mtt^2*mWW^9*s^2*t^5 - 1050637*ep^4*mtt^2*mWW^9*s^2*t^5 - 1872714*ep^5*mtt^2*mWW^9*s^2*t^5 - 1079736*ep^6*mtt^2*mWW^9*s^2*t^5 - 152*mtt*mWW^10*s^2*t^5 - 2016*ep*mtt*mWW^10*s^2*t^5 - 15468*ep^2*mtt*mWW^10*s^2*t^5 - 73610*ep^3*mtt*mWW^10*s^2*t^5 - 196142*ep^4*mtt*mWW^10*s^2*t^5 - 256800*ep^5*mtt*mWW^10*s^2*t^5 - 124096*ep^6*mtt*mWW^10*s^2*t^5 + 134*ep*mWW^11*s^2*t^5 + 1723*ep^2*mWW^11*s^2*t^5 + 8290*ep^3*mWW^11*s^2*t^5 + 18703*ep^4*mWW^11*s^2*t^5 + 19994*ep^5*mWW^11*s^2*t^5 + 8184*ep^6*mWW^11*s^2*t^5 + 10164*ep^2*mtt^10*s^3*t^5 + 92946*ep^3*mtt^10*s^3*t^5 + 298158*ep^4*mtt^10*s^3*t^5 + 406140*ep^5*mtt^10*s^3*t^5 + 200592*ep^6*mtt^10*s^3*t^5 + 99936*ep*mtt^9*mWW*s^3*t^5 + 527331*ep^2*mtt^9*mWW*s^3*t^5 - 583098*ep^3*mtt^9*mWW*s^3*t^5 - 7193691*ep^4*mtt^9*mWW*s^3*t^5 - 13123938*ep^5*mtt^9*mWW*s^3*t^5 - 7377240*ep^6*mtt^9*mWW*s^3*t^5 - 209400*ep*mtt^8*mWW^2*s^3*t^5 - 1173381*ep^2*mtt^8*mWW^2*s^3*t^5 + 405480*ep^3*mtt^8*mWW^2*s^3*t^5 + 12140503*ep^4*mtt^8*mWW^2*s^3*t^5 + 23092298*ep^5*mtt^8*mWW^2*s^3*t^5 + 13009720*ep^6*mtt^8*mWW^2*s^3*t^5 - 126760*ep*mtt^7*mWW^3*s^3*t^5 - 829154*ep^2*mtt^7*mWW^3*s^3*t^5 + 232690*ep^3*mtt^7*mWW^3*s^3*t^5 + 10176572*ep^4*mtt^7*mWW^3*s^3*t^5 + 22363512*ep^5*mtt^7*mWW^3*s^3*t^5 + 14775552*ep^6*mtt^7*mWW^3*s^3*t^5 - 3552*mtt^6*mWW^4*s^3*t^5 + 537390*ep*mtt^6*mWW^4*s^3*t^5 + 3655802*ep^2*mtt^6*mWW^4*s^3*t^5 + 1672026*ep^3*mtt^6*mWW^4*s^3*t^5 - 30915954*ep^4*mtt^6*mWW^4*s^3*t^5 - 71712628*ep^5*mtt^6*mWW^4*s^3*t^5 - 47037936*ep^6*mtt^6*mWW^4*s^3*t^5 + 15184*mtt^5*mWW^5*s^3*t^5 - 174232*ep*mtt^5*mWW^5*s^3*t^5 - 2108020*ep^2*mtt^5*mWW^5*s^3*t^5 - 4762226*ep^3*mtt^5*mWW^5*s^3*t^5 + 4338030*ep^4*mtt^5*mWW^5*s^3*t^5 + 24079076*ep^5*mtt^5*mWW^5*s^3*t^5 + 19904816*ep^6*mtt^5*mWW^5*s^3*t^5 - 23544*mtt^4*mWW^6*s^3*t^5 - 373014*ep*mtt^4*mWW^6*s^3*t^5 - 1158012*ep^2*mtt^4*mWW^6*s^3*t^5 + 3816530*ep^3*mtt^4*mWW^6*s^3*t^5 + 24682920*ep^4*mtt^4*mWW^6*s^3*t^5 + 41766596*ep^5*mtt^4*mWW^6*s^3*t^5 + 23039824*ep^6*mtt^4*mWW^6*s^3*t^5 + 13936*mtt^3*mWW^7*s^3*t^5 + 282182*ep*mtt^3*mWW^7*s^3*t^5 + 1341778*ep^2*mtt^3*mWW^7*s^3*t^5 - 41692*ep^3*mtt^3*mWW^7*s^3*t^5 - 12657528*ep^4*mtt^3*mWW^7*s^3*t^5 - 27426112*ep^5*mtt^3*mWW^7*s^3*t^5 - 17680256*ep^6*mtt^3*mWW^7*s^3*t^5 - 48*mtt^2*mWW^8*s^3*t^5 - 7424*ep*mtt^2*mWW^8*s^3*t^5 - 188416*ep^2*mtt^2*mWW^8*s^3*t^5 - 1197942*ep^3*mtt^2*mWW^8*s^3*t^5 - 3063882*ep^4*mtt^2*mWW^8*s^3*t^5 - 3239828*ep^5*mtt^2*mWW^8*s^3*t^5 - 996048*ep^6*mtt^2*mWW^8*s^3*t^5 - 2208*mtt*mWW^9*s^3*t^5 - 30334*ep*mtt*mWW^9*s^3*t^5 - 83315*ep^2*mtt*mWW^9*s^3*t^5 + 344758*ep^3*mtt*mWW^9*s^3*t^5 + 2116621*ep^4*mtt*mWW^9*s^3*t^5 + 3656126*ep^5*mtt*mWW^9*s^3*t^5 + 2079432*ep^6*mtt*mWW^9*s^3*t^5 + 232*mWW^10*s^3*t^5 + 1656*ep*mWW^10*s^3*t^5 + 5031*ep^2*mWW^10*s^3*t^5 + 18608*ep^3*mWW^10*s^3*t^5 + 71339*ep^4*mWW^10*s^3*t^5 + 128006*ep^5*mWW^10*s^3*t^5 + 75400*ep^6*mWW^10*s^3*t^5 - 16548*ep^2*mtt^9*s^4*t^5 - 151242*ep^3*mtt^9*s^4*t^5 - 484806*ep^4*mtt^9*s^4*t^5 - 659820*ep^5*mtt^9*s^4*t^5 - 325584*ep^6*mtt^9*s^4*t^5 - 183360*ep*mtt^8*mWW*s^4*t^5 - 970809*ep^2*mtt^8*mWW*s^4*t^5 + 1032994*ep^3*mtt^8*mWW*s^4*t^5 + 13051477*ep^4*mtt^8*mWW*s^4*t^5 + 23834510*ep^5*mtt^8*mWW*s^4*t^5 + 13392488*ep^6*mtt^8*mWW*s^4*t^5 + 343800*ep*mtt^7*mWW^2*s^4*t^5 + 1901535*ep^2*mtt^7*mWW^2*s^4*t^5 - 733360*ep^3*mtt^7*mWW^2*s^4*t^5 - 19842505*ep^4*mtt^7*mWW^2*s^4*t^5 - 37563190*ep^5*mtt^7*mWW^2*s^4*t^5 - 21149800*ep^6*mtt^7*mWW^2*s^4*t^5 + 262626*ep*mtt^6*mWW^3*s^4*t^5 + 1604230*ep^2*mtt^6*mWW^3*s^4*t^5 - 1222216*ep^3*mtt^6*mWW^3*s^4*t^5 - 21894668*ep^4*mtt^6*mWW^3*s^4*t^5 - 44062376*ep^5*mtt^6*mWW^3*s^4*t^5 - 27154352*ep^6*mtt^6*mWW^3*s^4*t^5 + 2632*mtt^5*mWW^4*s^4*t^5 - 869792*ep*mtt^5*mWW^4*s^4*t^5 - 5392196*ep^2*mtt^5*mWW^4*s^4*t^5 + 720448*ep^3*mtt^5*mWW^4*s^4*t^5 + 57291672*ep^4*mtt^5*mWW^4*s^4*t^5 + 120058244*ep^5*mtt^5*mWW^4*s^4*t^5 + 74455088*ep^6*mtt^5*mWW^4*s^4*t^5 - 9080*mtt^4*mWW^5*s^4*t^5 + 312280*ep*mtt^4*mWW^5*s^4*t^5 + 2531637*ep^2*mtt^4*mWW^5*s^4*t^5 + 2914288*ep^3*mtt^4*mWW^5*s^4*t^5 - 15708395*ep^4*mtt^4*mWW^5*s^4*t^5 - 43411654*ep^5*mtt^4*mWW^5*s^4*t^5 - 30629368*ep^6*mtt^4*mWW^5*s^4*t^5 + 14536*mtt^3*mWW^6*s^4*t^5 + 371564*ep*mtt^3*mWW^6*s^4*t^5 + 1462305*ep^2*mtt^3*mWW^6*s^4*t^5 - 3663796*ep^3*mtt^3*mWW^6*s^4*t^5 - 27756595*ep^4*mtt^3*mWW^6*s^4*t^5 - 48289682*ep^5*mtt^3*mWW^6*s^4*t^5 - 26841736*ep^6*mtt^3*mWW^6*s^4*t^5 - 10136*mtt^2*mWW^7*s^4*t^5 - 269526*ep*mtt^2*mWW^7*s^4*t^5 - 1313546*ep^2*mtt^2*mWW^7*s^4*t^5 + 762856*ep^3*mtt^2*mWW^7*s^4*t^5 + 15965952*ep^4*mtt^2*mWW^7*s^4*t^5 + 32673472*ep^5*mtt^2*mWW^7*s^4*t^5 + 20376768*ep^6*mtt^2*mWW^7*s^4*t^5 + 976*mtt*mWW^8*s^4*t^5 + 17348*ep*mtt*mWW^8*s^4*t^5 + 153032*ep^2*mtt*mWW^8*s^4*t^5 + 538654*ep^3*mtt*mWW^8*s^4*t^5 + 560738*ep^4*mtt*mWW^8*s^4*t^5 - 526880*ep^5*mtt*mWW^8*s^4*t^5 - 947824*ep^6*mtt*mWW^8*s^4*t^5 + 1072*mWW^9*s^4*t^5 + 15060*ep*mWW^9*s^4*t^5 + 44296*ep^2*mWW^9*s^4*t^5 - 159266*ep^3*mWW^9*s^4*t^5 - 1041174*ep^4*mWW^9*s^4*t^5 - 1832208*ep^5*mWW^9*s^4*t^5 - 1049728*ep^6*mWW^9*s^4*t^5 + 16716*ep^2*mtt^8*s^5*t^5 + 152670*ep^3*mtt^8*s^5*t^5 + 488922*ep^4*mtt^8*s^5*t^5 + 664692*ep^5*mtt^8*s^5*t^5 + 327600*ep^6*mtt^8*s^5*t^5 + 187200*ep*mtt^7*mWW*s^5*t^5 + 990381*ep^2*mtt^7*mWW*s^5*t^5 - 1050624*ep^3*mtt^7*mWW*s^5*t^5 - 13265367*ep^4*mtt^7*mWW*s^5*t^5 - 24180210*ep^5*mtt^7*mWW*s^5*t^5 - 13559640*ep^6*mtt^7*mWW*s^5*t^5 - 327240*ep*mtt^6*mWW^2*s^5*t^5 - 1789934*ep^2*mtt^6*mWW^2*s^5*t^5 + 806518*ep^3*mtt^6*mWW^2*s^5*t^5 + 19062184*ep^4*mtt^6*mWW^2*s^5*t^5 + 35863940*ep^5*mtt^6*mWW^2*s^5*t^5 + 20178352*ep^6*mtt^6*mWW^2*s^5*t^5 - 243472*ep*mtt^5*mWW^3*s^5*t^5 - 1448539*ep^2*mtt^5*mWW^3*s^5*t^5 + 1363470*ep^3*mtt^5*mWW^3*s^5*t^5 + 20224795*ep^4*mtt^5*mWW^3*s^5*t^5 + 38988002*ep^5*mtt^5*mWW^3*s^5*t^5 + 23066920*ep^6*mtt^5*mWW^3*s^5*t^5 - 608*mtt^4*mWW^4*s^5*t^5 + 724706*ep*mtt^4*mWW^4*s^5*t^5 + 4224486*ep^2*mtt^4*mWW^4*s^5*t^5 - 2090504*ep^3*mtt^4*mWW^4*s^5*t^5 - 49652832*ep^4*mtt^4*mWW^4*s^5*t^5 - 98202996*ep^5*mtt^4*mWW^4*s^5*t^5 - 58526080*ep^6*mtt^4*mWW^4*s^5*t^5 - 336*mtt^3*mWW^5*s^5*t^5 - 271196*ep*mtt^3*mWW^5*s^5*t^5 - 1660737*ep^2*mtt^3*mWW^5*s^5*t^5 - 437276*ep^3*mtt^3*mWW^5*s^5*t^5 + 15057803*ep^4*mtt^3*mWW^5*s^5*t^5 + 33861298*ep^5*mtt^3*mWW^5*s^5*t^5 + 21880984*ep^6*mtt^3*mWW^5*s^5*t^5 - 1728*mtt^2*mWW^6*s^5*t^5 - 179856*ep*mtt^2*mWW^6*s^5*t^5 - 898950*ep^2*mtt^2*mWW^6*s^5*t^5 + 1645358*ep^3*mtt^2*mWW^6*s^5*t^5 + 15103808*ep^4*mtt^2*mWW^6*s^5*t^5 + 26802516*ep^5*mtt^2*mWW^6*s^5*t^5 + 14878224*ep^6*mtt^2*mWW^6*s^5*t^5 + 3632*mtt*mWW^7*s^5*t^5 + 122380*ep*mtt*mWW^7*s^5*t^5 + 611423*ep^2*mtt*mWW^7*s^5*t^5 - 493674*ep^3*mtt*mWW^7*s^5*t^5 - 7980967*ep^4*mtt*mWW^7*s^5*t^5 - 15769234*ep^5*mtt*mWW^7*s^5*t^5 - 9538152*ep^6*mtt*mWW^7*s^5*t^5 - 960*mWW^8*s^5*t^5 - 12522*ep*mWW^8*s^5*t^5 - 59438*ep^2*mWW^8*s^5*t^5 - 41858*ep^3*mWW^8*s^5*t^5 + 436342*ep^4*mWW^8*s^5*t^5 + 1154840*ep^5*mWW^8*s^5*t^5 + 824848*ep^6*mWW^8*s^5*t^5 - 10500*ep^2*mtt^7*s^6*t^5 - 95802*ep^3*mtt^7*s^6*t^5 - 306390*ep^4*mtt^7*s^6*t^5 - 415884*ep^5*mtt^7*s^6*t^5 - 204624*ep^6*mtt^7*s^6*t^5 - 106848*ep*mtt^6*mWW*s^6*t^5 - 562317*ep^2*mtt^6*mWW*s^6*t^5 + 617184*ep^3*mtt^6*mWW*s^6*t^5 + 7586799*ep^4*mtt^6*mWW*s^6*t^5 + 13758210*ep^5*mtt^6*mWW*s^6*t^5 + 7684632*ep^6*mtt^6*mWW*s^6*t^5 + 186072*ep*mtt^5*mWW^2*s^6*t^5 + 1010514*ep^2*mtt^5*mWW^2*s^6*t^5 - 547854*ep^3*mtt^5*mWW^2*s^6*t^5 - 11128264*ep^4*mtt^5*mWW^2*s^6*t^5 - 20782964*ep^5*mtt^5*mWW^2*s^6*t^5 - 11680144*ep^6*mtt^5*mWW^2*s^6*t^5 + 95218*ep*mtt^4*mWW^3*s^6*t^5 + 559589*ep^2*mtt^4*mWW^3*s^6*t^5 - 635642*ep^3*mtt^4*mWW^3*s^6*t^5 - 8105043*ep^4*mtt^4*mWW^3*s^6*t^5 - 15071394*ep^5*mtt^4*mWW^3*s^6*t^5 - 8614968*ep^6*mtt^4*mWW^3*s^6*t^5 - 48*mtt^3*mWW^4*s^6*t^5 - 309574*ep*mtt^3*mWW^4*s^6*t^5 - 1732298*ep^2*mtt^3*mWW^4*s^6*t^5 + 1276392*ep^3*mtt^3*mWW^4*s^6*t^5 + 21425684*ep^4*mtt^3*mWW^4*s^6*t^5 + 40557096*ep^5*mtt^3*mWW^4*s^6*t^5 + 23332688*ep^6*mtt^3*mWW^4*s^6*t^5 + 1424*mtt^2*mWW^5*s^6*t^5 + 115530*ep*mtt^2*mWW^5*s^6*t^5 + 609743*ep^2*mtt^2*mWW^5*s^6*t^5 - 214430*ep^3*mtt^2*mWW^5*s^6*t^5 - 6522485*ep^4*mtt^2*mWW^5*s^6*t^5 - 13015718*ep^5*mtt^2*mWW^5*s^6*t^5 - 7787064*ep^6*mtt^2*mWW^5*s^6*t^5 - 784*mtt*mWW^6*s^6*t^5 + 40478*ep*mtt*mWW^6*s^6*t^5 + 245044*ep^2*mtt*mWW^6*s^6*t^5 - 330368*ep^3*mtt*mWW^6*s^6*t^5 - 3700254*ep^4*mtt*mWW^6*s^6*t^5 - 6645368*ep^5*mtt*mWW^6*s^6*t^5 - 3681968*ep^6*mtt*mWW^6*s^6*t^5 - 592*mWW^7*s^6*t^5 - 20876*ep*mWW^7*s^6*t^5 - 103935*ep^2*mWW^7*s^6*t^5 + 88920*ep^3*mWW^7*s^6*t^5 + 1320193*ep^4*mWW^7*s^6*t^5 + 2503062*ep^5*mWW^7*s^6*t^5 + 1458328*ep^6*mWW^7*s^6*t^5 + 3900*ep^2*mtt^6*s^7*t^5 + 35526*ep^3*mtt^6*s^7*t^5 + 113370*ep^4*mtt^6*s^7*t^5 + 153492*ep^5*mtt^6*s^7*t^5 + 75312*ep^6*mtt^6*s^7*t^5 + 31200*ep*mtt^5*mWW*s^7*t^5 + 161985*ep^2*mtt^5*mWW*s^7*t^5 - 195818*ep^3*mtt^5*mWW*s^7*t^5 - 2245541*ep^4*mtt^5*mWW*s^7*t^5 - 4027342*ep^5*mtt^5*mWW*s^7*t^5 - 2232424*ep^6*mtt^5*mWW*s^7*t^5 - 58704*ep*mtt^4*mWW^2*s^7*t^5 - 317885*ep^2*mtt^4*mWW^2*s^7*t^5 + 206020*ep^3*mtt^4*mWW^2*s^7*t^5 + 3638435*ep^4*mtt^4*mWW^2*s^7*t^5 + 6730714*ep^5*mtt^4*mWW^2*s^7*t^5 + 3767960*ep^6*mtt^4*mWW^2*s^7*t^5 - 7600*ep*mtt^3*mWW^3*s^7*t^5 - 44158*ep^2*mtt^3*mWW^3*s^7*t^5 + 109772*ep^3*mtt^3*mWW^3*s^7*t^5 + 898770*ep^4*mtt^3*mWW^3*s^7*t^5 + 1551644*ep^5*mtt^3*mWW^3*s^7*t^5 + 839632*ep^6*mtt^3*mWW^3*s^7*t^5 + 62168*ep*mtt^2*mWW^4*s^7*t^5 + 340704*ep^2*mtt^2*mWW^4*s^7*t^5 - 297222*ep^3*mtt^2*mWW^4*s^7*t^5 - 4294866*ep^4*mtt^2*mWW^4*s^7*t^5 - 7869908*ep^5*mtt^2*mWW^4*s^7*t^5 - 4396656*ep^6*mtt^2*mWW^4*s^7*t^5 - 23216*ep*mtt*mWW^5*s^7*t^5 - 128303*ep^2*mtt*mWW^5*s^7*t^5 + 60534*ep^3*mtt*mWW^5*s^7*t^5 + 1385823*ep^4*mtt*mWW^5*s^7*t^5 + 2606202*ep^5*mtt*mWW^5*s^7*t^5 + 1468920*ep^6*mtt*mWW^5*s^7*t^5 - 3848*ep*mWW^6*s^7*t^5 - 21043*ep^2*mWW^6*s^7*t^5 + 33188*ep^3*mWW^6*s^7*t^5 + 331209*ep^4*mWW^6*s^7*t^5 + 586398*ep^5*mWW^6*s^7*t^5 + 323656*ep^6*mWW^6*s^7*t^5 - 744*ep^2*mtt^5*s^8*t^5 - 6756*ep^3*mtt^5*s^8*t^5 - 21468*ep^4*mtt^5*s^8*t^5 - 28920*ep^5*mtt^5*s^8*t^5 - 14112*ep^6*mtt^5*s^8*t^5 - 3456*ep*mtt^4*mWW*s^8*t^5 - 17196*ep^2*mtt^4*mWW*s^8*t^5 + 27498*ep^3*mtt^4*mWW*s^8*t^5 + 262986*ep^4*mtt^4*mWW*s^8*t^5 + 458628*ep^5*mtt^4*mWW*s^8*t^5 + 249840*ep^6*mtt^4*mWW*s^8*t^5 + 7680*ep*mtt^3*mWW^2*s^8*t^5 + 41496*ep^2*mtt^3*mWW^2*s^8*t^5 - 31300*ep^3*mtt^3*mWW^2*s^8*t^5 - 489708*ep^4*mtt^3*mWW^2*s^8*t^5 - 891608*ep^5*mtt^3*mWW^2*s^8*t^5 - 492960*ep^6*mtt^3*mWW^2*s^8*t^5 - 2304*ep*mtt^2*mWW^3*s^8*t^5 - 13872*ep^2*mtt^2*mWW^3*s^8*t^5 - 3528*ep^3*mtt^2*mWW^3*s^8*t^5 + 105888*ep^4*mtt^2*mWW^3*s^8*t^5 + 212256*ep^5*mtt^2*mWW^3*s^8*t^5 + 120960*ep^6*mtt^2*mWW^3*s^8*t^5 - 4608*ep*mtt*mWW^4*s^8*t^5 - 24240*ep^2*mtt*mWW^4*s^8*t^5 + 24744*ep^3*mtt*mWW^4*s^8*t^5 + 312744*ep^4*mtt*mWW^4*s^8*t^5 + 560400*ep^5*mtt*mWW^4*s^8*t^5 + 308160*ep^6*mtt*mWW^4*s^8*t^5 + 2688*ep*mWW^5*s^8*t^5 + 14556*ep^2*mWW^5*s^8*t^5 - 10658*ep^3*mWW^5*s^8*t^5 - 170442*ep^4*mWW^5*s^8*t^5 - 310756*ep^5*mWW^5*s^8*t^5 - 171888*ep^6*mWW^5*s^8*t^5 + 48*ep^2*mtt^4*s^9*t^5 + 432*ep^3*mtt^4*s^9*t^5 + 1356*ep^4*mtt^4*s^9*t^5 + 1800*ep^5*mtt^4*s^9*t^5 + 864*ep^6*mtt^4*s^9*t^5 - 96*ep^2*mtt^3*mWW*s^9*t^5 - 864*ep^3*mtt^3*mWW*s^9*t^5 - 2712*ep^4*mtt^3*mWW*s^9*t^5 - 3600*ep^5*mtt^3*mWW*s^9*t^5 - 1728*ep^6*mtt^3*mWW*s^9*t^5 + 96*ep^2*mtt*mWW^3*s^9*t^5 + 864*ep^3*mtt*mWW^3*s^9*t^5 + 2712*ep^4*mtt*mWW^3*s^9*t^5 + 3600*ep^5*mtt*mWW^3*s^9*t^5 + 1728*ep^6*mtt*mWW^3*s^9*t^5 - 48*ep^2*mWW^4*s^9*t^5 - 432*ep^3*mWW^4*s^9*t^5 - 1356*ep^4*mWW^4*s^9*t^5 - 1800*ep^5*mWW^4*s^9*t^5 - 864*ep^6*mWW^4*s^9*t^5 + 372*ep^2*mtt^12*t^6 + 3402*ep^3*mtt^12*t^6 + 10914*ep^4*mtt^12*t^6 + 14868*ep^5*mtt^12*t^6 + 7344*ep^6*mtt^12*t^6 - 1086*ep^2*mtt^11*mWW*t^6 - 9786*ep^3*mtt^11*mWW*t^6 - 30744*ep^4*mtt^11*mWW*t^6 - 40776*ep^5*mtt^11*mWW*t^6 - 19488*ep^6*mtt^11*mWW*t^6 + 234*ep^2*mtt^10*mWW^2*t^6 + 1626*ep^3*mtt^10*mWW^2*t^6 + 2880*ep^4*mtt^10*mWW^2*t^6 - 168*ep^5*mtt^10*mWW^2*t^6 - 2592*ep^6*mtt^10*mWW^2*t^6 - 1014*ep*mtt^9*mWW^3*t^6 - 12162*ep^2*mtt^9*mWW^3*t^6 - 56922*ep^3*mtt^9*mWW^3*t^6 - 130338*ep^4*mtt^9*mWW^3*t^6 - 144708*ep^5*mtt^9*mWW^3*t^6 - 61296*ep^6*mtt^9*mWW^3*t^6 + 5100*ep*mtt^8*mWW^4*t^6 + 65610*ep^2*mtt^8*mWW^4*t^6 + 327546*ep^3*mtt^8*mWW^4*t^6 + 792084*ep^4*mtt^8*mWW^4*t^6 + 924816*ep^5*mtt^8*mWW^4*t^6 + 415104*ep^6*mtt^8*mWW^4*t^6 - 8952*ep*mtt^7*mWW^5*t^6 - 113664*ep^2*mtt^7*mWW^5*t^6 - 558600*ep^3*mtt^7*mWW^5*t^6 - 1327500*ep^4*mtt^7*mWW^5*t^6 - 1523688*ep^5*mtt^7*mWW^5*t^6 - 674016*ep^6*mtt^7*mWW^5*t^6 + 5268*ep*mtt^6*mWW^6*t^6 + 64200*ep^2*mtt^6*mWW^6*t^6 + 302016*ep^3*mtt^6*mWW^6*t^6 + 686736*ep^4*mtt^6*mWW^6*t^6 + 755040*ep^5*mtt^6*mWW^6*t^6 + 320640*ep^6*mtt^6*mWW^6*t^6 + 2298*ep*mtt^5*mWW^7*t^6 + 29946*ep^2*mtt^5*mWW^7*t^6 + 150978*ep^3*mtt^5*mWW^7*t^6 + 367530*ep^4*mtt^5*mWW^7*t^6 + 431508*ep^5*mtt^5*mWW^7*t^6 + 195120*ep^6*mtt^5*mWW^7*t^6 - 4188*ep*mtt^4*mWW^8*t^6 - 51342*ep^2*mtt^4*mWW^8*t^6 - 243180*ep^3*mtt^4*mWW^8*t^6 - 557154*ep^4*mtt^4*mWW^8*t^6 - 617676*ep^5*mtt^4*mWW^8*t^6 - 264720*ep^6*mtt^4*mWW^8*t^6 + 1668*ep*mtt^3*mWW^9*t^6 + 20022*ep^2*mtt^3*mWW^9*t^6 + 92586*ep^3*mtt^3*mWW^9*t^6 + 206652*ep^4*mtt^3*mWW^9*t^6 + 222816*ep^5*mtt^3*mWW^9*t^6 + 92736*ep^6*mtt^3*mWW^9*t^6 - 180*ep*mtt^2*mWW^10*t^6 - 2130*ep^2*mtt^2*mWW^10*t^6 - 9666*ep^3*mtt^2*mWW^10*t^6 - 21060*ep^4*mtt^2*mWW^10*t^6 - 22032*ep^5*mtt^2*mWW^10*t^6 - 8832*ep^6*mtt^2*mWW^10*t^6 - 4344*ep^2*mtt^11*s*t^6 - 39684*ep^3*mtt^11*s*t^6 - 127128*ep^4*mtt^11*s*t^6 - 172896*ep^5*mtt^11*s*t^6 - 85248*ep^6*mtt^11*s*t^6 - 10848*ep*mtt^10*mWW*s*t^6 - 46089*ep^2*mtt^10*mWW*s*t^6 + 164458*ep^3*mtt^10*mWW*s*t^6 + 1101753*ep^4*mtt^10*mWW*s*t^6 + 1855622*ep^5*mtt^10*mWW*s*t^6 + 1010184*ep^6*mtt^10*mWW*s*t^6 + 35040*ep*mtt^9*mWW^2*s*t^6 + 193177*ep^2*mtt^9*mWW^2*s*t^6 - 141538*ep^3*mtt^9*mWW^2*s*t^6 - 2363533*ep^4*mtt^9*mWW^2*s*t^6 - 4421494*ep^5*mtt^9*mWW^2*s*t^6 - 2500232*ep^6*mtt^9*mWW^2*s*t^6 - 22108*ep*mtt^8*mWW^3*s*t^6 - 113460*ep^2*mtt^8*mWW^3*s*t^6 + 191968*ep^3*mtt^8*mWW^3*s*t^6 + 1879284*ep^4*mtt^8*mWW^3*s*t^6 + 3273312*ep^5*mtt^8*mWW^3*s*t^6 + 1717824*ep^6*mtt^8*mWW^3*s*t^6 + 672*mtt^7*mWW^4*s*t^6 - 39588*ep*mtt^7*mWW^4*s*t^6 - 408138*ep^2*mtt^7*mWW^4*s*t^6 - 1419970*ep^3*mtt^7*mWW^4*s*t^6 - 2114512*ep^4*mtt^7*mWW^4*s*t^6 - 948996*ep^5*mtt^7*mWW^4*s*t^6 + 350832*ep^6*mtt^7*mWW^4*s*t^6 - 3520*mtt^6*mWW^5*s*t^6 + 44302*ep*mtt^6*mWW^5*s*t^6 + 685300*ep^2*mtt^6*mWW^5*s*t^6 + 2908454*ep^3*mtt^6*mWW^5*s*t^6 + 5441952*ep^4*mtt^6*mWW^5*s*t^6 + 4393644*ep^5*mtt^6*mWW^5*s*t^6 + 990768*ep^6*mtt^6*mWW^5*s*t^6 + 6768*mtt^5*mWW^6*s*t^6 + 32012*ep*mtt^5*mWW^6*s*t^6 - 237856*ep^2*mtt^5*mWW^6*s*t^6 - 2104342*ep^3*mtt^5*mWW^6*s*t^6 - 5883846*ep^4*mtt^5*mWW^6*s*t^6 - 7139996*ep^5*mtt^5*mWW^6*s*t^6 - 3146640*ep^6*mtt^5*mWW^6*s*t^6 - 5904*mtt^4*mWW^7*s*t^6 - 66300*ep*mtt^4*mWW^7*s*t^6 - 220396*ep^2*mtt^4*mWW^7*s*t^6 + 11656*ep^3*mtt^4*mWW^7*s*t^6 + 1418352*ep^4*mtt^4*mWW^7*s*t^6 + 2702448*ep^5*mtt^4*mWW^7*s*t^6 + 1575104*ep^6*mtt^4*mWW^7*s*t^6 + 2224*mtt^3*mWW^8*s*t^6 + 31304*ep*mtt^3*mWW^8*s*t^6 + 188600*ep^2*mtt^3*mWW^8*s*t^6 + 629118*ep^3*mtt^3*mWW^8*s*t^6 + 1202190*ep^4*mtt^3*mWW^8*s*t^6 + 1188000*ep^5*mtt^3*mWW^8*s*t^6 + 444704*ep^6*mtt^3*mWW^8*s*t^6 - 240*mtt^2*mWW^9*s*t^6 - 3622*ep*mtt^2*mWW^9*s*t^6 - 34625*ep^2*mtt^2*mWW^9*s*t^6 - 190248*ep^3*mtt^2*mWW^9*s*t^6 - 531603*ep^4*mtt^2*mWW^9*s*t^6 - 703510*ep^5*mtt^2*mWW^9*s*t^6 - 346152*ep^6*mtt^2*mWW^9*s*t^6 - 240*ep*mtt*mWW^10*s*t^6 - 2759*ep^2*mtt*mWW^10*s*t^6 - 12664*ep^3*mtt*mWW^10*s*t^6 - 29267*ep^4*mtt*mWW^10*s*t^6 - 33098*ep^5*mtt*mWW^10*s*t^6 - 14072*ep^6*mtt*mWW^10*s*t^6 + 48*ep*mWW^11*s*t^6 + 590*ep^2*mWW^11*s*t^6 + 2792*ep^3*mWW^11*s*t^6 + 6358*ep^4*mWW^11*s*t^6 + 6964*ep^5*mWW^11*s*t^6 + 2928*ep^6*mWW^11*s*t^6 + 18732*ep^2*mtt^10*s^2*t^6 + 170982*ep^3*mtt^10*s^2*t^6 + 547134*ep^4*mtt^10*s^2*t^6 + 743148*ep^5*mtt^10*s^2*t^6 + 365904*ep^6*mtt^10*s^2*t^6 + 82080*ep*mtt^9*mWW*s^2*t^6 + 392763*ep^2*mtt^9*mWW*s^2*t^6 - 841566*ep^3*mtt^9*mWW*s^2*t^6 - 7044719*ep^4*mtt^9*mWW*s^2*t^6 - 12284586*ep^5*mtt^9*mWW*s^2*t^6 - 6780472*ep^6*mtt^9*mWW*s^2*t^6 - 243384*ep*mtt^8*mWW^2*s^2*t^6 - 1342617*ep^2*mtt^8*mWW^2*s^2*t^6 + 896112*ep^3*mtt^8*mWW^2*s^2*t^6 + 15993183*ep^4*mtt^8*mWW^2*s^2*t^6 + 30040706*ep^5*mtt^8*mWW^2*s^2*t^6 + 17032760*ep^6*mtt^8*mWW^2*s^2*t^6 + 133860*ep*mtt^7*mWW^3*s^2*t^6 + 794092*ep^2*mtt^7*mWW^3*s^2*t^6 + 103634*ep^3*mtt^7*mWW^3*s^2*t^6 - 6786782*ep^4*mtt^7*mWW^3*s^2*t^6 - 13218924*ep^5*mtt^7*mWW^3*s^2*t^6 - 7148592*ep^6*mtt^7*mWW^3*s^2*t^6 - 2432*mtt^6*mWW^4*s^2*t^6 + 226436*ep*mtt^6*mWW^4*s^2*t^6 + 1612442*ep^2*mtt^6*mWW^4*s^2*t^6 + 1371526*ep^3*mtt^6*mWW^4*s^2*t^6 - 10272352*ep^4*mtt^6*mWW^4*s^2*t^6 - 25758928*ep^5*mtt^6*mWW^4*s^2*t^6 - 17476128*ep^6*mtt^6*mWW^4*s^2*t^6 + 12608*mtt^5*mWW^5*s^2*t^6 - 207382*ep*mtt^5*mWW^5*s^2*t^6 - 2237932*ep^2*mtt^5*mWW^5*s^2*t^6 - 5253538*ep^3*mtt^5*mWW^5*s^2*t^6 + 1555328*ep^4*mtt^5*mWW^5*s^2*t^6 + 17286336*ep^5*mtt^5*mWW^5*s^2*t^6 + 14572576*ep^6*mtt^5*mWW^5*s^2*t^6 - 23200*mtt^4*mWW^6*s^2*t^6 - 146288*ep*mtt^4*mWW^6*s^2*t^6 + 399318*ep^2*mtt^4*mWW^6*s^2*t^6 + 5232078*ep^3*mtt^4*mWW^6*s^2*t^6 + 15090848*ep^4*mtt^4*mWW^6*s^2*t^6 + 17823304*ep^5*mtt^4*mWW^6*s^2*t^6 + 7370080*ep^6*mtt^4*mWW^6*s^2*t^6 + 18224*mtt^3*mWW^7*s^2*t^6 + 222248*ep*mtt^3*mWW^7*s^2*t^6 + 661700*ep^2*mtt^3*mWW^7*s^2*t^6 - 1302194*ep^3*mtt^3*mWW^7*s^2*t^6 - 9798026*ep^4*mtt^3*mWW^7*s^2*t^6 - 16930764*ep^5*mtt^3*mWW^7*s^2*t^6 - 9584528*ep^6*mtt^3*mWW^7*s^2*t^6 - 5056*mtt^2*mWW^8*s^2*t^6 - 63796*ep*mtt^2*mWW^8*s^2*t^6 - 308470*ep^2*mtt^2*mWW^8*s^2*t^6 - 649488*ep^3*mtt^2*mWW^8*s^2*t^6 - 384310*ep^4*mtt^2*mWW^8*s^2*t^6 + 586780*ep^5*mtt^2*mWW^8*s^2*t^6 + 724752*ep^6*mtt^2*mWW^8*s^2*t^6 - 208*mtt*mWW^9*s^2*t^6 - 4470*ep*mtt*mWW^9*s^2*t^6 + 6537*ep^2*mtt*mWW^9*s^2*t^6 + 261744*ep^3*mtt*mWW^9*s^2*t^6 + 1076047*ep^4*mtt*mWW^9*s^2*t^6 + 1682450*ep^5*mtt*mWW^9*s^2*t^6 + 908696*ep^6*mtt*mWW^9*s^2*t^6 + 64*mWW^10*s^2*t^6 + 696*ep*mWW^10*s^2*t^6 + 3435*ep^2*mWW^10*s^2*t^6 + 10710*ep^3*mWW^10*s^2*t^6 + 23649*ep^4*mWW^10*s^2*t^6 + 30478*ep^5*mWW^10*s^2*t^6 + 14952*ep^6*mWW^10*s^2*t^6 - 42000*ep^2*mtt^9*s^3*t^6 - 383040*ep^3*mtt^9*s^3*t^6 - 1224300*ep^4*mtt^9*s^3*t^6 - 1660680*ep^5*mtt^9*s^3*t^6 - 816480*ep^6*mtt^9*s^3*t^6 - 233280*ep*mtt^8*mWW*s^3*t^6 - 1153614*ep^2*mtt^8*mWW*s^3*t^6 + 2039874*ep^3*mtt^8*mWW*s^3*t^6 + 18848672*ep^4*mtt^8*mWW*s^3*t^6 + 33248760*ep^5*mtt^8*mWW*s^3*t^6 + 18414688*ep^6*mtt^8*mWW*s^3*t^6 + 629700*ep*mtt^7*mWW^2*s^3*t^6 + 3451592*ep^2*mtt^7*mWW^2*s^3*t^6 - 2311822*ep^3*mtt^7*mWW^2*s^3*t^6 - 40867226*ep^4*mtt^7*mWW^2*s^3*t^6 - 76535060*ep^5*mtt^7*mWW^2*s^3*t^6 - 43313664*ep^6*mtt^7*mWW^2*s^3*t^6 - 255592*ep*mtt^6*mWW^3*s^3*t^6 - 1551880*ep^2*mtt^6*mWW^3*s^3*t^6 - 1092038*ep^3*mtt^6*mWW^3*s^3*t^6 + 9184506*ep^4*mtt^6*mWW^3*s^3*t^6 + 19501652*ep^5*mtt^6*mWW^3*s^3*t^6 + 10742352*ep^6*mtt^6*mWW^3*s^3*t^6 + 2248*mtt^5*mWW^4*s^3*t^6 - 629776*ep*mtt^5*mWW^4*s^3*t^6 - 3768044*ep^2*mtt^5*mWW^4*s^3*t^6 + 1800866*ep^3*mtt^5*mWW^4*s^3*t^6 + 44686646*ep^4*mtt^5*mWW^4*s^3*t^6 + 90097504*ep^5*mtt^5*mWW^4*s^3*t^6 + 55112896*ep^6*mtt^5*mWW^4*s^3*t^6 - 12664*mtt^4*mWW^5*s^3*t^6 + 546408*ep*mtt^4*mWW^5*s^3*t^6 + 4158848*ep^2*mtt^4*mWW^5*s^3*t^6 + 3511484*ep^3*mtt^4*mWW^5*s^3*t^6 - 28722820*ep^4*mtt^4*mWW^5*s^3*t^6 - 71042900*ep^5*mtt^4*mWW^5*s^3*t^6 - 47148960*ep^6*mtt^4*mWW^5*s^3*t^6 + 24456*mtt^3*mWW^6*s^3*t^6 + 152760*ep*mtt^3*mWW^6*s^3*t^6 - 490718*ep^2*mtt^3*mWW^6*s^3*t^6 - 5873010*ep^3*mtt^3*mWW^6*s^3*t^6 - 15745644*ep^4*mtt^3*mWW^6*s^3*t^6 - 16504688*ep^5*mtt^3*mWW^6*s^3*t^6 - 5520768*ep^6*mtt^3*mWW^6*s^3*t^6 - 19256*mtt^2*mWW^7*s^3*t^6 - 282592*ep*mtt^2*mWW^7*s^3*t^6 - 904244*ep^2*mtt^2*mWW^7*s^3*t^6 + 2266082*ep^3*mtt^2*mWW^7*s^3*t^6 + 16197226*ep^4*mtt^2*mWW^7*s^3*t^6 + 28043412*ep^5*mtt^2*mWW^7*s^3*t^6 + 15848992*ep^6*mtt^2*mWW^7*s^3*t^6 + 4816*mtt*mWW^8*s^3*t^6 + 65564*ep*mtt*mWW^8*s^3*t^6 + 287326*ep^2*mtt*mWW^8*s^3*t^6 + 201590*ep^3*mtt*mWW^8*s^3*t^6 - 1563176*ep^4*mtt*mWW^8*s^3*t^6 - 3835372*ep^5*mtt*mWW^8*s^3*t^6 - 2589696*ep^6*mtt*mWW^8*s^3*t^6 + 400*mWW^9*s^3*t^6 + 6808*ep*mWW^9*s^3*t^6 + 13598*ep^2*mWW^9*s^3*t^6 - 151346*ep^3*mWW^9*s^3*t^6 - 762780*ep^4*mWW^9*s^3*t^6 - 1264244*ep^5*mWW^9*s^3*t^6 - 701712*ep^6*mWW^9*s^3*t^6 + 55020*ep^2*mtt^8*s^4*t^6 + 501270*ep^3*mtt^8*s^4*t^6 + 1599990*ep^4*mtt^8*s^4*t^6 + 2166780*ep^5*mtt^8*s^4*t^6 + 1063440*ep^6*mtt^8*s^4*t^6 + 329280*ep*mtt^7*mWW*s^4*t^6 + 1645560*ep^2*mtt^7*mWW*s^4*t^6 - 2699990*ep^3*mtt^7*mWW*s^4*t^6 - 25936350*ep^4*mtt^7*mWW*s^4*t^6 - 45874060*ep^5*mtt^7*mWW*s^4*t^6 - 25394640*ep^6*mtt^7*mWW*s^4*t^6 - 820320*ep*mtt^6*mWW^2*s^4*t^6 - 4457920*ep^2*mtt^6*mWW^2*s^4*t^6 + 3149020*ep^3*mtt^6*mWW^2*s^4*t^6 + 53069440*ep^4*mtt^6*mWW^2*s^4*t^6 + 98775160*ep^5*mtt^6*mWW^2*s^4*t^6 + 55695200*ep^6*mtt^6*mWW^2*s^4*t^6 + 260430*ep*mtt^5*mWW^3*s^4*t^6 + 1568788*ep^2*mtt^5*mWW^3*s^4*t^6 + 1486756*ep^3*mtt^5*mWW^3*s^4*t^6 - 7479254*ep^4*mtt^5*mWW^3*s^4*t^6 - 17175208*ep^5*mtt^5*mWW^3*s^4*t^6 - 9855056*ep^6*mtt^5*mWW^3*s^4*t^6 - 56*mtt^4*mWW^4*s^4*t^6 + 789746*ep*mtt^4*mWW^4*s^4*t^6 + 4383546*ep^2*mtt^4*mWW^4*s^4*t^6 - 4405272*ep^3*mtt^4*mWW^4*s^4*t^6 - 60319096*ep^4*mtt^4*mWW^4*s^4*t^6 - 114405808*ep^5*mtt^4*mWW^4*s^4*t^6 - 66983600*ep^6*mtt^4*mWW^4*s^4*t^6 + 2280*mtt^3*mWW^5*s^4*t^6 - 654134*ep*mtt^3*mWW^5*s^4*t^6 - 4047246*ep^2*mtt^3*mWW^5*s^4*t^6 + 276172*ep^3*mtt^3*mWW^5*s^4*t^6 + 41542712*ep^4*mtt^3*mWW^5*s^4*t^6 + 87060360*ep^5*mtt^3*mWW^5*s^4*t^6 + 53649984*ep^6*mtt^3*mWW^5*s^4*t^6 - 8232*mtt^2*mWW^6*s^4*t^6 - 24230*ep*mtt^2*mWW^6*s^4*t^6 + 440408*ep^2*mtt^2*mWW^6*s^4*t^6 + 2906974*ep^3*mtt^2*mWW^6*s^4*t^6 + 5651348*ep^4*mtt^2*mWW^6*s^4*t^6 + 2981800*ep^5*mtt^2*mWW^6*s^4*t^6 - 872032*ep^6*mtt^2*mWW^6*s^4*t^6 + 8248*mtt*mWW^7*s^4*t^6 + 150304*ep*mtt*mWW^7*s^4*t^6 + 526662*ep^2*mtt*mWW^7*s^4*t^6 - 1352578*ep^3*mtt*mWW^7*s^4*t^6 - 9728272*ep^4*mtt*mWW^7*s^4*t^6 - 16662172*ep^5*mtt*mWW^7*s^4*t^6 - 9233728*ep^6*mtt*mWW^7*s^4*t^6 - 2240*mWW^8*s^4*t^6 - 31076*ep*mWW^8*s^4*t^6 - 121730*ep^2*mWW^8*s^4*t^6 + 68528*ep^3*mWW^8*s^4*t^6 + 1350650*ep^4*mWW^8*s^4*t^6 + 2746076*ep^5*mWW^8*s^4*t^6 + 1709248*ep^6*mWW^8*s^4*t^6 - 43512*ep^2*mtt^7*s^5*t^6 - 395892*ep^3*mtt^7*s^5*t^6 - 1261344*ep^4*mtt^7*s^5*t^6 - 1704528*ep^5*mtt^7*s^5*t^6 - 834624*ep^6*mtt^7*s^5*t^6 - 246240*ep*mtt^6*mWW*s^5*t^6 - 1227429*ep^2*mtt^6*mWW*s^5*t^6 + 2024526*ep^3*mtt^6*mWW*s^5*t^6 + 19313369*ep^4*mtt^6*mWW*s^5*t^6 + 34037046*ep^5*mtt^6*mWW*s^5*t^6 + 18776008*ep^6*mtt^6*mWW*s^5*t^6 + 582900*ep*mtt^5*mWW^2*s^5*t^6 + 3138771*ep^2*mtt^5*mWW^2*s^5*t^6 - 2419216*ep^3*mtt^5*mWW^2*s^5*t^6 - 37928565*ep^4*mtt^5*mWW^2*s^5*t^6 - 69986542*ep^5*mtt^5*mWW^2*s^5*t^6 - 39258488*ep^6*mtt^5*mWW^2*s^5*t^6 - 185104*ep*mtt^4*mWW^3*s^5*t^6 - 1082256*ep^2*mtt^4*mWW^3*s^5*t^6 - 710930*ep^3*mtt^4*mWW^3*s^5*t^6 + 6493222*ep^4*mtt^4*mWW^3*s^5*t^6 + 14183176*ep^5*mtt^4*mWW^3*s^5*t^6 + 8343792*ep^6*mtt^4*mWW^3*s^5*t^6 - 432*mtt^3*mWW^4*s^5*t^6 - 455990*ep*mtt^3*mWW^4*s^5*t^6 - 2433932*ep^2*mtt^3*mWW^4*s^5*t^6 + 3087238*ep^3*mtt^3*mWW^4*s^5*t^6 + 35303992*ep^4*mtt^3*mWW^4*s^5*t^6 + 64437080*ep^5*mtt^3*mWW^4*s^5*t^6 + 36482864*ep^6*mtt^3*mWW^4*s^5*t^6 + 1376*mtt^2*mWW^5*s^5*t^6 + 357190*ep*mtt^2*mWW^5*s^5*t^6 + 1982563*ep^2*mtt^2*mWW^5*s^5*t^6 - 1184448*ep^3*mtt^2*mWW^5*s^5*t^6 - 23577303*ep^4*mtt^2*mWW^5*s^5*t^6 - 45596234*ep^5*mtt^2*mWW^5*s^5*t^6 - 26667496*ep^6*mtt^2*mWW^5*s^5*t^6 + 144*mtt*mWW^6*s^5*t^6 - 27262*ep*mtt*mWW^6*s^5*t^6 - 226467*ep^2*mtt*mWW^6*s^5*t^6 - 523866*ep^3*mtt*mWW^6*s^5*t^6 + 399329*ep^4*mtt*mWW^6*s^5*t^6 + 2572830*ep^5*mtt*mWW^6*s^5*t^6 + 2126952*ep^6*mtt*mWW^6*s^5*t^6 - 1088*mWW^7*s^5*t^6 - 25494*ep*mWW^7*s^5*t^6 - 95642*ep^2*mWW^7*s^5*t^6 + 243548*ep^3*mWW^7*s^5*t^6 + 1692756*ep^4*mWW^7*s^5*t^6 + 2734548*ep^5*mWW^7*s^5*t^6 + 1418064*ep^6*mWW^7*s^5*t^6 + 20244*ep^2*mtt^6*s^6*t^6 + 183834*ep^3*mtt^6*s^6*t^6 + 584178*ep^4*mtt^6*s^6*t^6 + 786996*ep^5*mtt^6*s^6*t^6 + 384048*ep^6*mtt^6*s^6*t^6 + 92448*ep*mtt^5*mWW*s^6*t^6 + 451899*ep^2*mtt^5*mWW*s^6*t^6 - 828498*ep^3*mtt^5*mWW*s^6*t^6 - 7413923*ep^4*mtt^5*mWW*s^6*t^6 - 12911922*ep^5*mtt^5*mWW*s^6*t^6 - 7068184*ep^6*mtt^5*mWW*s^6*t^6 - 216960*ep*mtt^4*mWW^2*s^6*t^6 - 1157477*ep^2*mtt^4*mWW^2*s^6*t^6 + 998538*ep^3*mtt^4*mWW^2*s^6*t^6 + 14320973*ep^4*mtt^4*mWW^2*s^6*t^6 + 26125254*ep^5*mtt^4*mWW^2*s^6*t^6 + 14546952*ep^6*mtt^4*mWW^2*s^6*t^6 + 88032*ep*mtt^3*mWW^3*s^6*t^6 + 503234*ep^2*mtt^3*mWW^3*s^6*t^6 + 56792*ep^3*mtt^3*mWW^3*s^6*t^6 - 4174486*ep^4*mtt^3*mWW^3*s^6*t^6 - 8352724*ep^5*mtt^3*mWW^3*s^6*t^6 - 4825968*ep^6*mtt^3*mWW^3*s^6*t^6 + 111520*ep*mtt^2*mWW^4*s^6*t^6 + 581188*ep^2*mtt^2*mWW^4*s^6*t^6 - 846294*ep^3*mtt^2*mWW^4*s^6*t^6 - 8691782*ep^4*mtt^2*mWW^4*s^6*t^6 - 15367660*ep^5*mtt^2*mWW^4*s^6*t^6 - 8445392*ep^6*mtt^2*mWW^4*s^6*t^6 - 83056*ep*mtt*mWW^5*s^6*t^6 - 453089*ep^2*mtt*mWW^5*s^6*t^6 + 362706*ep^3*mtt*mWW^5*s^6*t^6 + 5550317*ep^4*mtt*mWW^5*s^6*t^6 + 10200190*ep^5*mtt*mWW^5*s^6*t^6 + 5699112*ep^6*mtt*mWW^5*s^6*t^6 + 8016*ep*mWW^6*s^6*t^6 + 48721*ep^2*mWW^6*s^6*t^6 + 20122*ep^3*mWW^6*s^6*t^6 - 365357*ep^4*mWW^6*s^6*t^6 - 775814*ep^5*mWW^6*s^6*t^6 - 459528*ep^6*mWW^6*s^6*t^6 - 4992*ep^2*mtt^5*s^7*t^6 - 45192*ep^3*mtt^5*s^7*t^6 - 143004*ep^4*mtt^5*s^7*t^6 - 191688*ep^5*mtt^5*s^7*t^6 - 93024*ep^6*mtt^5*s^7*t^6 - 13440*ep*mtt^4*mWW*s^7*t^6 - 60948*ep^2*mtt^4*mWW*s^7*t^6 + 160486*ep^3*mtt^4*mWW*s^7*t^6 + 1191774*ep^4*mtt^4*mWW*s^7*t^6 + 2009516*ep^5*mtt^4*mWW*s^7*t^6 + 1080912*ep^6*mtt^4*mWW*s^7*t^6 + 33024*ep*mtt^3*mWW^2*s^7*t^6 + 173952*ep^2*mtt^3*mWW^2*s^7*t^6 - 175312*ep^3*mtt^3*mWW^2*s^7*t^6 - 2235288*ep^4*mtt^3*mWW^2*s^7*t^6 - 4008656*ep^5*mtt^3*mWW^2*s^7*t^6 - 2205120*ep^6*mtt^3*mWW^2*s^7*t^6 - 18432*ep*mtt^2*mWW^3*s^7*t^6 - 106248*ep^2*mtt^2*mWW^3*s^7*t^6 + 14940*ep^3*mtt^2*mWW^3*s^7*t^6 + 985260*ep^4*mtt^2*mWW^3*s^7*t^6 + 1885752*ep^5*mtt^2*mWW^3*s^7*t^6 + 1060128*ep^6*mtt^2*mWW^3*s^7*t^6 - 8448*ep*mtt*mWW^4*s^7*t^6 - 40608*ep^2*mtt*mWW^4*s^7*t^6 + 80072*ep^3*mtt*mWW^4*s^7*t^6 + 683268*ep^4*mtt*mWW^4*s^7*t^6 + 1174840*ep^5*mtt*mWW^4*s^7*t^6 + 636576*ep^6*mtt*mWW^4*s^7*t^6 + 7296*ep*mWW^5*s^7*t^6 + 38844*ep^2*mWW^5*s^7*t^6 - 34994*ep^3*mWW^5*s^7*t^6 - 482010*ep^4*mWW^5*s^7*t^6 - 869764*ep^5*mWW^5*s^7*t^6 - 479472*ep^6*mWW^5*s^7*t^6 + 480*ep^2*mtt^4*s^8*t^6 + 4320*ep^3*mtt^4*s^8*t^6 + 13560*ep^4*mtt^4*s^8*t^6 + 18000*ep^5*mtt^4*s^8*t^6 + 8640*ep^6*mtt^4*s^8*t^6 - 1056*ep^2*mtt^3*mWW*s^8*t^6 - 9504*ep^3*mtt^3*mWW*s^8*t^6 - 29832*ep^4*mtt^3*mWW*s^8*t^6 - 39600*ep^5*mtt^3*mWW*s^8*t^6 - 19008*ep^6*mtt^3*mWW*s^8*t^6 + 288*ep^2*mtt^2*mWW^2*s^8*t^6 + 2592*ep^3*mtt^2*mWW^2*s^8*t^6 + 8136*ep^4*mtt^2*mWW^2*s^8*t^6 + 10800*ep^5*mtt^2*mWW^2*s^8*t^6 + 5184*ep^6*mtt^2*mWW^2*s^8*t^6 + 672*ep^2*mtt*mWW^3*s^8*t^6 + 6048*ep^3*mtt*mWW^3*s^8*t^6 + 18984*ep^4*mtt*mWW^3*s^8*t^6 + 25200*ep^5*mtt*mWW^3*s^8*t^6 + 12096*ep^6*mtt*mWW^3*s^8*t^6 - 384*ep^2*mWW^4*s^8*t^6 - 3456*ep^3*mWW^4*s^8*t^6 - 10848*ep^4*mWW^4*s^8*t^6 - 14400*ep^5*mWW^4*s^8*t^6 - 6912*ep^6*mWW^4*s^8*t^6 - 1692*ep^2*mtt^11*t^7 - 15438*ep^3*mtt^11*t^7 - 49374*ep^4*mtt^11*t^7 - 67020*ep^5*mtt^11*t^7 - 32976*ep^6*mtt^11*t^7 + 6231*ep^2*mtt^10*mWW*t^7 + 56748*ep^3*mtt^10*mWW*t^7 + 181011*ep^4*mtt^10*mWW*t^7 + 244842*ep^5*mtt^10*mWW*t^7 + 119928*ep^6*mtt^10*mWW*t^7 - 5361*ep^2*mtt^9*mWW^2*t^7 - 48342*ep^3*mtt^9*mWW^2*t^7 - 151947*ep^4*mtt^9*mWW^2*t^7 - 201426*ep^5*mtt^9*mWW^2*t^7 - 96024*ep^6*mtt^9*mWW^2*t^7 + 1830*ep*mtt^8*mWW^3*t^7 + 18150*ep^2*mtt^8*mWW^3*t^7 + 66840*ep^3*mtt^8*mWW^3*t^7 + 115200*ep^4*mtt^8*mWW^3*t^7 + 90000*ep^5*mtt^8*mWW^3*t^7 + 22080*ep^6*mtt^8*mWW^3*t^7 - 9510*ep*mtt^7*mWW^4*t^7 - 108852*ep^2*mtt^7*mWW^4*t^7 - 482514*ep^3*mtt^7*mWW^4*t^7 - 1044696*ep^4*mtt^7*mWW^4*t^7 - 1103064*ep^5*mtt^7*mWW^4*t^7 - 450144*ep^6*mtt^7*mWW^4*t^7 + 17526*ep*mtt^6*mWW^5*t^7 + 213318*ep^2*mtt^6*mWW^5*t^7 + 1003974*ep^3*mtt^6*mWW^5*t^7 + 2288502*ep^4*mtt^6*mWW^5*t^7 + 2525004*ep^5*mtt^6*mWW^5*t^7 + 1075536*ep^6*mtt^6*mWW^5*t^7 - 12498*ep*mtt^5*mWW^6*t^7 - 155424*ep^2*mtt^5*mWW^6*t^7 - 745164*ep^3*mtt^5*mWW^6*t^7 - 1722162*ep^4*mtt^5*mWW^6*t^7 - 1920252*ep^5*mtt^5*mWW^6*t^7 - 826320*ep^6*mtt^5*mWW^6*t^7 - 174*ep*mtt^4*mWW^7*t^7 - 312*ep^2*mtt^4*mWW^7*t^7 + 6984*ep^3*mtt^4*mWW^7*t^7 + 33810*ep^4*mtt^4*mWW^7*t^7 + 56172*ep^5*mtt^4*mWW^7*t^7 + 32400*ep^6*mtt^4*mWW^7*t^7 + 4470*ep*mtt^3*mWW^8*t^7 + 53862*ep^2*mtt^3*mWW^8*t^7 + 249720*ep^3*mtt^3*mWW^8*t^7 + 557712*ep^4*mtt^3*mWW^8*t^7 + 600432*ep^5*mtt^3*mWW^8*t^7 + 249024*ep^6*mtt^3*mWW^8*t^7 - 1806*ep*mtt^2*mWW^9*t^7 - 21891*ep^2*mtt^2*mWW^9*t^7 - 102018*ep^3*mtt^2*mWW^9*t^7 - 228723*ep^4*mtt^2*mWW^9*t^7 - 246978*ep^5*mtt^2*mWW^9*t^7 - 102744*ep^6*mtt^2*mWW^9*t^7 + 162*ep*mtt*mWW^10*t^7 + 1971*ep^2*mtt*mWW^10*t^7 + 9210*ep^3*mtt*mWW^10*t^7 + 20667*ep^4*mtt*mWW^10*t^7 + 22290*ep^5*mtt*mWW^10*t^7 + 9240*ep^6*mtt*mWW^10*t^7 + 15036*ep^2*mtt^10*s*t^7 + 137046*ep^3*mtt^10*s*t^7 + 437682*ep^4*mtt^10*s*t^7 + 593124*ep^5*mtt^10*s*t^7 + 291312*ep^6*mtt^10*s*t^7 + 24768*ep*mtt^9*mWW*s*t^7 + 81489*ep^2*mtt^9*mWW*s*t^7 - 590328*ep^3*mtt^9*mWW*s*t^7 - 3195251*ep^4*mtt^9*mWW*s*t^7 - 5148570*ep^5*mtt^9*mWW*s*t^7 - 2750008*ep^6*mtt^9*mWW*s*t^7 - 88272*ep*mtt^8*mWW^2*s*t^7 - 449639*ep^2*mtt^8*mWW^2*s*t^7 + 692238*ep^3*mtt^8*mWW^2*s*t^7 + 7027667*ep^4*mtt^8*mWW^2*s*t^7 + 12619370*ep^5*mtt^8*mWW^2*s*t^7 + 7055096*ep^6*mtt^8*mWW^2*s*t^7 + 90762*ep*mtt^7*mWW^3*s*t^7 + 532770*ep^2*mtt^7*mWW^3*s*t^7 - 156706*ep^3*mtt^7*mWW^3*s*t^7 - 5754490*ep^4*mtt^7*mWW^3*s*t^7 - 11266500*ep^5*mtt^7*mWW^3*s*t^7 - 6472176*ep^6*mtt^7*mWW^3*s*t^7 - 792*mtt^6*mWW^4*s*t^7 + 22942*ep*mtt^6*mWW^4*s*t^7 + 266114*ep^2*mtt^6*mWW^4*s*t^7 + 1099454*ep^3*mtt^6*mWW^4*s*t^7 + 2351058*ep^4*mtt^6*mWW^4*s*t^7 + 2341976*ep^5*mtt^6*mWW^4*s*t^7 + 727488*ep^6*mtt^6*mWW^4*s*t^7 + 4136*mtt^5*mWW^5*s*t^7 - 81822*ep*mtt^5*mWW^5*s*t^7 - 985950*ep^2*mtt^5*mWW^5*s*t^7 - 3482184*ep^3*mtt^5*mWW^5*s*t^7 - 5103772*ep^4*mtt^5*mWW^5*s*t^7 - 2542968*ep^5*mtt^5*mWW^5*s*t^7 + 305120*ep^6*mtt^5*mWW^5*s*t^7 - 7872*mtt^4*mWW^6*s*t^7 + 416*ep*mtt^4*mWW^6*s*t^7 + 608150*ep^2*mtt^4*mWW^6*s*t^7 + 3390266*ep^3*mtt^4*mWW^6*s*t^7 + 7635096*ep^4*mtt^4*mWW^6*s*t^7 + 7769240*ep^5*mtt^4*mWW^6*s*t^7 + 2875744*ep^6*mtt^4*mWW^6*s*t^7 + 6720*mtt^3*mWW^7*s*t^7 + 59056*ep*mtt^3*mWW^7*s*t^7 + 52962*ep^2*mtt^3*mWW^7*s*t^7 - 910572*ep^3*mtt^3*mWW^7*s*t^7 - 3502438*ep^4*mtt^3*mWW^7*s*t^7 - 4889188*ep^5*mtt^3*mWW^7*s*t^7 - 2404400*ep^6*mtt^3*mWW^7*s*t^7 - 2408*mtt^2*mWW^8*s*t^7 - 31608*ep*mtt^2*mWW^8*s*t^7 - 153844*ep^2*mtt^2*mWW^8*s*t^7 - 336426*ep^3*mtt^2*mWW^8*s*t^7 - 289738*ep^4*mtt^2*mWW^8*s*t^7 + 40336*ep^5*mtt^2*mWW^8*s*t^7 + 146528*ep^6*mtt^2*mWW^8*s*t^7 + 216*mtt*mWW^9*s*t^7 + 3772*ep*mtt*mWW^9*s*t^7 + 33229*ep^2*mtt*mWW^9*s*t^7 + 159230*ep^3*mtt*mWW^9*s*t^7 + 399451*ep^4*mtt*mWW^9*s*t^7 + 489346*ep^5*mtt*mWW^9*s*t^7 + 228056*ep^6*mtt*mWW^9*s*t^7 - 14*ep*mWW^10*s*t^7 - 317*ep^2*mWW^10*s*t^7 - 2018*ep^3*mWW^10*s*t^7 - 5265*ep^4*mWW^10*s*t^7 - 6166*ep^5*mWW^10*s*t^7 - 2760*ep^6*mWW^10*s*t^7 - 51912*ep^2*mtt^9*s^2*t^7 - 472668*ep^3*mtt^9*s^2*t^7 - 1507464*ep^4*mtt^9*s^2*t^7 - 2039520*ep^5*mtt^9*s^2*t^7 - 999936*ep^6*mtt^9*s^2*t^7 - 144480*ep*mtt^8*mWW*s^2*t^7 - 611322*ep^2*mtt^8*mWW*s^2*t^7 + 2195212*ep^3*mtt^8*mWW*s^2*t^7 + 14613726*ep^4*mtt^8*mWW*s^2*t^7 + 24519860*ep^5*mtt^8*mWW*s^2*t^7 + 13304304*ep^6*mtt^8*mWW*s^2*t^7 + 474156*ep*mtt^7*mWW^2*s^2*t^7 + 2495429*ep^2*mtt^7*mWW^2*s^2*t^7 - 2850686*ep^3*mtt^7*mWW^2*s^2*t^7 - 34620585*ep^4*mtt^7*mWW^2*s^2*t^7 - 63145298*ep^5*mtt^7*mWW^2*s^2*t^7 - 35461416*ep^6*mtt^7*mWW^2*s^2*t^7 - 438680*ep*mtt^6*mWW^3*s^2*t^7 - 2610391*ep^2*mtt^6*mWW^3*s^2*t^7 + 26958*ep^3*mtt^6*mWW^3*s^2*t^7 + 24575987*ep^4*mtt^6*mWW^3*s^2*t^7 + 49261462*ep^5*mtt^6*mWW^3*s^2*t^7 + 28531672*ep^6*mtt^6*mWW^3*s^2*t^7 + 1616*mtt^5*mWW^4*s^2*t^7 - 101692*ep*mtt^5*mWW^4*s^2*t^7 - 557324*ep^2*mtt^5*mWW^4*s^2*t^7 + 898756*ep^3*mtt^5*mWW^4*s^2*t^7 + 8670936*ep^4*mtt^5*mWW^4*s^2*t^7 + 16158824*ep^5*mtt^5*mWW^4*s^2*t^7 + 9875504*ep^6*mtt^5*mWW^4*s^2*t^7 - 9120*mtt^4*mWW^5*s^2*t^7 + 310758*ep*mtt^4*mWW^5*s^2*t^7 + 2526856*ep^2*mtt^4*mWW^5*s^2*t^7 + 3351528*ep^3*mtt^4*mWW^5*s^2*t^7 - 11148806*ep^4*mtt^4*mWW^5*s^2*t^7 - 31596564*ep^5*mtt^4*mWW^5*s^2*t^7 - 21465056*ep^6*mtt^4*mWW^5*s^2*t^7 + 17480*mtt^3*mWW^6*s^2*t^7 - 13888*ep*mtt^3*mWW^6*s^2*t^7 - 1209519*ep^2*mtt^3*mWW^6*s^2*t^7 - 5263862*ep^3*mtt^3*mWW^6*s^2*t^7 - 7919853*ep^4*mtt^3*mWW^6*s^2*t^7 - 2905954*ep^5*mtt^3*mWW^6*s^2*t^7 + 1645032*ep^6*mtt^3*mWW^6*s^2*t^7 - 14136*mtt^2*mWW^7*s^2*t^7 - 137948*ep*mtt^2*mWW^7*s^2*t^7 - 161395*ep^2*mtt^2*mWW^7*s^2*t^7 + 2215218*ep^3*mtt^2*mWW^7*s^2*t^7 + 9021315*ep^4*mtt^2*mWW^7*s^2*t^7 + 12912894*ep^5*mtt^2*mWW^7*s^2*t^7 + 6425288*ep^6*mtt^2*mWW^7*s^2*t^7 + 4232*mtt*mWW^8*s^2*t^7 + 52248*ep*mtt*mWW^8*s^2*t^7 + 190494*ep^2*mtt*mWW^8*s^2*t^7 - 4748*ep^3*mtt*mWW^8*s^2*t^7 - 1361626*ep^4*mtt*mWW^8*s^2*t^7 - 2695380*ep^5*mtt*mWW^8*s^2*t^7 - 1611312*ep^6*mtt*mWW^8*s^2*t^7 - 72*mWW^9*s^2*t^7 - 474*ep*mWW^9*s^2*t^7 - 10916*ep^2*mWW^9*s^2*t^7 - 95708*ep^3*mWW^9*s^2*t^7 - 323630*ep^4*mWW^9*s^2*t^7 - 470324*ep^5*mWW^9*s^2*t^7 - 244080*ep^6*mWW^9*s^2*t^7 + 93240*ep^2*mtt^8*s^3*t^7 + 847980*ep^3*mtt^8*s^3*t^7 + 2700180*ep^4*mtt^8*s^3*t^7 + 3646440*ep^5*mtt^8*s^3*t^7 + 1784160*ep^6*mtt^8*s^3*t^7 + 314400*ep*mtt^7*mWW*s^3*t^7 + 1412910*ep^2*mtt^7*mWW*s^3*t^7 - 3999910*ep^3*mtt^7*mWW*s^3*t^7 - 29216400*ep^4*mtt^7*mWW*s^3*t^7 - 49694120*ep^5*mtt^7*mWW*s^3*t^7 - 27067680*ep^6*mtt^7*mWW*s^3*t^7 - 952908*ep*mtt^6*mWW^2*s^3*t^7 - 5027416*ep^2*mtt^6*mWW^2*s^3*t^7 + 5366066*ep^3*mtt^6*mWW^2*s^3*t^7 + 67660398*ep^4*mtt^6*mWW^2*s^3*t^7 + 123364532*ep^5*mtt^6*mWW^2*s^3*t^7 + 69118400*ep^6*mtt^6*mWW^2*s^3*t^7 + 775494*ep*mtt^5*mWW^3*s^3*t^7 + 4547256*ep^2*mtt^5*mWW^3*s^3*t^7 - 82670*ep^3*mtt^5*mWW^3*s^3*t^7 - 42228868*ep^4*mtt^5*mWW^3*s^3*t^7 - 84236188*ep^5*mtt^5*mWW^3*s^3*t^7 - 48721856*ep^6*mtt^5*mWW^3*s^3*t^7 - 376*mtt^4*mWW^4*s^3*t^7 + 252098*ep*mtt^4*mWW^4*s^3*t^7 + 1112956*ep^2*mtt^4*mWW^4*s^3*t^7 - 4203698*ep^3*mtt^4*mWW^4*s^3*t^7 - 27540516*ep^4*mtt^4*mWW^4*s^3*t^7 - 46993820*ep^5*mtt^4*mWW^4*s^3*t^7 - 26461712*ep^6*mtt^4*mWW^4*s^3*t^7 + 4360*mtt^3*mWW^5*s^3*t^7 - 564940*ep*mtt^3*mWW^5*s^3*t^7 - 3529318*ep^2*mtt^3*mWW^5*s^3*t^7 + 431530*ep^3*mtt^3*mWW^5*s^3*t^7 + 36221252*ep^4*mtt^3*mWW^5*s^3*t^7 + 74348824*ep^5*mtt^3*mWW^5*s^3*t^7 + 45078272*ep^6*mtt^3*mWW^5*s^3*t^7 - 10216*mtt^2*mWW^6*s^3*t^7 + 113960*ep*mtt^2*mWW^6*s^3*t^7 + 1379684*ep^2*mtt^2*mWW^6*s^3*t^7 + 3145198*ep^3*mtt^2*mWW^6*s^3*t^7 - 2308602*ep^4*mtt^2*mWW^6*s^3*t^7 - 13633812*ep^5*mtt^2*mWW^6*s^3*t^7 - 10726528*ep^6*mtt^2*mWW^6*s^3*t^7 + 8536*mtt*mWW^7*s^3*t^7 + 92118*ep*mtt*mWW^7*s^3*t^7 + 110848*ep^2*mtt*mWW^7*s^3*t^7 - 1661998*ep^3*mtt*mWW^7*s^3*t^7 - 6707992*ep^4*mtt*mWW^7*s^3*t^7 - 9379524*ep^5*mtt*mWW^7*s^3*t^7 - 4500896*ep^6*mtt*mWW^7*s^3*t^7 - 2304*mWW^8*s^3*t^7 - 30222*ep*mWW^8*s^3*t^7 - 101504*ep^2*mWW^8*s^3*t^7 + 144062*ep^3*mWW^8*s^3*t^7 + 1372164*ep^4*mWW^8*s^3*t^7 + 2502404*ep^5*mWW^8*s^3*t^7 + 1454832*ep^6*mWW^8*s^3*t^7 - 95340*ep^2*mtt^7*s^4*t^7 - 865830*ep^3*mtt^7*s^4*t^7 - 2751630*ep^4*mtt^7*s^4*t^7 - 3707340*ep^5*mtt^7*s^4*t^7 - 1809360*ep^6*mtt^7*s^4*t^7 - 324000*ep*mtt^6*mWW*s^4*t^7 - 1474065*ep^2*mtt^6*mWW*s^4*t^7 + 3926310*ep^3*mtt^6*mWW*s^4*t^7 + 29347925*ep^4*mtt^6*mWW*s^4*t^7 + 49967070*ep^5*mtt^6*mWW*s^4*t^7 + 27169960*ep^6*mtt^6*mWW*s^4*t^7 + 919872*ep*mtt^5*mWW^2*s^4*t^7 + 4823092*ep^2*mtt^5*mWW^2*s^4*t^7 - 5263252*ep^3*mtt^5*mWW^2*s^4*t^7 - 64865912*ep^4*mtt^5*mWW^2*s^4*t^7 - 117501732*ep^5*mtt^5*mWW^2*s^4*t^7 - 65490000*ep^6*mtt^5*mWW^2*s^4*t^7 - 687918*ep*mtt^4*mWW^3*s^4*t^7 - 3941711*ep^2*mtt^4*mWW^3*s^4*t^7 + 588890*ep^3*mtt^4*mWW^3*s^4*t^7 + 38118329*ep^4*mtt^4*mWW^3*s^4*t^7 + 74600454*ep^5*mtt^4*mWW^3*s^4*t^7 + 42849992*ep^6*mtt^4*mWW^3*s^4*t^7 - 400*mtt^3*mWW^4*s^4*t^7 - 210938*ep*mtt^3*mWW^4*s^4*t^7 - 885682*ep^2*mtt^3*mWW^4*s^4*t^7 + 3810992*ep^3*mtt^3*mWW^4*s^4*t^7 + 23598736*ep^4*mtt^3*mWW^4*s^4*t^7 + 38994240*ep^5*mtt^3*mWW^4*s^4*t^7 + 21130480*ep^6*mtt^3*mWW^4*s^4*t^7 + 432*mtt^2*mWW^5*s^4*t^7 + 424870*ep*mtt^2*mWW^5*s^4*t^7 + 2338039*ep^2*mtt^2*mWW^5*s^4*t^7 - 1995332*ep^3*mtt^2*mWW^5*s^4*t^7 - 30078591*ep^4*mtt^2*mWW^5*s^4*t^7 - 56650810*ep^5*mtt^2*mWW^5*s^4*t^7 - 32635560*ep^6*mtt^2*mWW^5*s^4*t^7 + 1040*mtt*mWW^6*s^4*t^7 - 110502*ep*mtt*mWW^6*s^4*t^7 - 764902*ep^2*mtt*mWW^6*s^4*t^7 - 489942*ep^3*mtt*mWW^6*s^4*t^7 + 5780550*ep^4*mtt*mWW^6*s^4*t^7 + 13512112*ep^5*mtt*mWW^6*s^4*t^7 + 8625072*ep^6*mtt*mWW^6*s^4*t^7 - 1072*mWW^7*s^4*t^7 - 11384*ep*mWW^7*s^4*t^7 + 5561*ep^2*mWW^7*s^4*t^7 + 338084*ep^3*mWW^7*s^4*t^7 + 1030305*ep^4*mWW^7*s^4*t^7 + 1065558*ep^5*mWW^7*s^4*t^7 + 319160*ep^6*mWW^7*s^4*t^7 + 55692*ep^2*mtt^6*s^5*t^7 + 504798*ep^3*mtt^6*s^5*t^7 + 1600074*ep^4*mtt^6*s^5*t^7 + 2149140*ep^5*mtt^6*s^5*t^7 + 1045296*ep^6*mtt^6*s^5*t^7 + 158880*ep*mtt^5*mWW*s^5*t^7 + 704769*ep^2*mtt^5*mWW*s^5*t^7 - 2068378*ep^3*mtt^5*mWW*s^5*t^7 - 14755101*ep^4*mtt^5*mWW*s^5*t^7 - 24848222*ep^5*mtt^5*mWW*s^5*t^7 - 13415208*ep^6*mtt^5*mWW*s^5*t^7 - 432720*ep*mtt^4*mWW^2*s^5*t^7 - 2241249*ep^2*mtt^4*mWW^2*s^5*t^7 + 2669292*ep^3*mtt^4*mWW^2*s^5*t^7 + 30805047*ep^4*mtt^4*mWW^2*s^5*t^7 + 55162946*ep^5*mtt^4*mWW^2*s^5*t^7 + 30500984*ep^6*mtt^4*mWW^2*s^5*t^7 + 319352*ep*mtt^3*mWW^3*s^5*t^7 + 1790262*ep^2*mtt^3*mWW^3*s^5*t^7 - 614248*ep^3*mtt^3*mWW^3*s^5*t^7 - 18440022*ep^4*mtt^3*mWW^3*s^5*t^7 - 35129940*ep^5*mtt^3*mWW^3*s^5*t^7 - 19917104*ep^6*mtt^3*mWW^3*s^5*t^7 + 48272*ep*mtt^2*mWW^4*s^5*t^7 + 169800*ep^2*mtt^2*mWW^4*s^5*t^7 - 1226394*ep^3*mtt^2*mWW^4*s^5*t^7 - 6481918*ep^4*mtt^2*mWW^4*s^5*t^7 - 10116188*ep^5*mtt^2*mWW^4*s^5*t^7 - 5220752*ep^6*mtt^2*mWW^4*s^5*t^7 - 120184*ep*mtt*mWW^5*s^5*t^7 - 634971*ep^2*mtt*mWW^5*s^5*t^7 + 746378*ep^3*mtt*mWW^5*s^5*t^7 + 8717495*ep^4*mtt*mWW^5*s^5*t^7 + 15605130*ep^5*mtt*mWW^5*s^5*t^7 + 8613752*ep^6*mtt*mWW^5*s^5*t^7 + 26400*ep*mWW^6*s^5*t^7 + 152241*ep^2*mWW^6*s^5*t^7 - 46008*ep^3*mWW^6*s^5*t^7 - 1569991*ep^4*mWW^6*s^5*t^7 - 3016402*ep^5*mWW^6*s^5*t^7 - 1717560*ep^6*mWW^6*s^5*t^7 - 17136*ep^2*mtt^5*s^6*t^7 - 154896*ep^3*mtt^5*s^6*t^7 - 489132*ep^4*mtt^5*s^6*t^7 - 654024*ep^5*mtt^5*s^6*t^7 - 316512*ep^6*mtt^5*s^6*t^7 - 29568*ep*mtt^4*mWW*s^6*t^7 - 114924*ep^2*mtt^4*mWW*s^6*t^7 + 526138*ep^3*mtt^4*mWW*s^6*t^7 + 3167826*ep^4*mtt^4*mWW*s^6*t^7 + 5149940*ep^5*mtt^4*mWW*s^6*t^7 + 2730288*ep^6*mtt^4*mWW*s^6*t^7 + 79872*ep*mtt^3*mWW^2*s^6*t^7 + 402552*ep^2*mtt^3*mWW^2*s^6*t^7 - 588644*ep^3*mtt^3*mWW^2*s^6*t^7 - 5927892*ep^4*mtt^3*mWW^2*s^6*t^7 - 10395592*ep^5*mtt^3*mWW^2*s^6*t^7 - 5673696*ep^6*mtt^3*mWW^2*s^6*t^7 - 62208*ep*mtt^2*mWW^3*s^6*t^7 - 346752*ep^2*mtt^2*mWW^3*s^6*t^7 + 158064*ep^3*mtt^2*mWW^3*s^6*t^7 + 3668040*ep^4*mtt^2*mWW^3*s^6*t^7 + 6827376*ep^5*mtt^2*mWW^3*s^6*t^7 + 3804480*ep^6*mtt^2*mWW^3*s^6*t^7 + 3072*ep*mtt*mWW^4*s^6*t^7 + 31224*ep^2*mtt*mWW^4*s^6*t^7 + 119732*ep^3*mtt*mWW^4*s^6*t^7 + 221952*ep^4*mtt*mWW^4*s^6*t^7 + 202384*ep^5*mtt*mWW^4*s^6*t^7 + 73536*ep^6*mtt*mWW^4*s^6*t^7 + 8832*ep*mWW^5*s^6*t^7 + 45036*ep^2*mWW^5*s^6*t^7 - 60394*ep^3*mWW^5*s^6*t^7 - 640794*ep^4*mWW^5*s^6*t^7 - 1130084*ep^5*mWW^5*s^6*t^7 - 618096*ep^6*mWW^5*s^6*t^7 + 2112*ep^2*mtt^4*s^7*t^7 + 19008*ep^3*mtt^4*s^7*t^7 + 59664*ep^4*mtt^4*s^7*t^7 + 79200*ep^5*mtt^4*s^7*t^7 + 38016*ep^6*mtt^4*s^7*t^7 - 5088*ep^2*mtt^3*mWW*s^7*t^7 - 45792*ep^3*mtt^3*mWW*s^7*t^7 - 143736*ep^4*mtt^3*mWW*s^7*t^7 - 190800*ep^5*mtt^3*mWW*s^7*t^7 - 91584*ep^6*mtt^3*mWW*s^7*t^7 + 2592*ep^2*mtt^2*mWW^2*s^7*t^7 + 23328*ep^3*mtt^2*mWW^2*s^7*t^7 + 73224*ep^4*mtt^2*mWW^2*s^7*t^7 + 97200*ep^5*mtt^2*mWW^2*s^7*t^7 + 46656*ep^6*mtt^2*mWW^2*s^7*t^7 + 1632*ep^2*mtt*mWW^3*s^7*t^7 + 14688*ep^3*mtt*mWW^3*s^7*t^7 + 46104*ep^4*mtt*mWW^3*s^7*t^7 + 61200*ep^5*mtt*mWW^3*s^7*t^7 + 29376*ep^6*mtt*mWW^3*s^7*t^7 - 1248*ep^2*mWW^4*s^7*t^7 - 11232*ep^3*mWW^4*s^7*t^7 - 35256*ep^4*mWW^4*s^7*t^7 - 46800*ep^5*mWW^4*s^7*t^7 - 22464*ep^6*mWW^4*s^7*t^7 + 4452*ep^2*mtt^10*t^8 + 40530*ep^3*mtt^10*t^8 + 129234*ep^4*mtt^10*t^8 + 174804*ep^5*mtt^10*t^8 + 85680*ep^6*mtt^10*t^8 - 17736*ep^2*mtt^9*mWW*t^8 - 161706*ep^3*mtt^9*mWW*t^8 - 516642*ep^4*mtt^9*mWW*t^8 - 700404*ep^5*mtt^9*mWW*t^8 - 344112*ep^6*mtt^9*mWW*t^8 + 20802*ep^2*mtt^8*mWW^2*t^8 + 189948*ep^3*mtt^8*mWW^2*t^8 + 607998*ep^4*mtt^8*mWW^2*t^8 + 825684*ep^5*mtt^8*mWW^2*t^8 + 406128*ep^6*mtt^8*mWW^2*t^8 - 2046*ep*mtt^7*mWW^3*t^8 - 21378*ep^2*mtt^7*mWW^3*t^8 - 84378*ep^3*mtt^7*mWW^3*t^8 - 158694*ep^4*mtt^7*mWW^3*t^8 - 140124*ep^5*mtt^7*mWW^3*t^8 - 43920*ep^6*mtt^7*mWW^3*t^8 + 10656*ep*mtt^6*mWW^4*t^8 + 105528*ep^2*mtt^6*mWW^4*t^8 + 385692*ep^3*mtt^6*mWW^4*t^8 + 653784*ep^4*mtt^6*mWW^4*t^8 + 501312*ep^5*mtt^6*mWW^4*t^8 + 125568*ep^6*mtt^6*mWW^4*t^8 - 19890*ep*mtt^5*mWW^5*t^8 - 227472*ep^2*mtt^5*mWW^5*t^8 - 999204*ep^3*mtt^5*mWW^5*t^8 - 2119626*ep^4*mtt^5*mWW^5*t^8 - 2171244*ep^5*mtt^5*mWW^5*t^8 - 854544*ep^6*mtt^5*mWW^5*t^8 + 15444*ep*mtt^4*mWW^6*t^8 + 189744*ep^2*mtt^4*mWW^6*t^8 + 897096*ep^3*mtt^4*mWW^6*t^8 + 2041056*ep^4*mtt^4*mWW^6*t^8 + 2236704*ep^5*mtt^4*mWW^6*t^8 + 944256*ep^6*mtt^4*mWW^6*t^8 - 2814*ep*mtt^3*mWW^7*t^8 - 38922*ep^2*mtt^3*mWW^7*t^8 - 204714*ep^3*mtt^3*mWW^7*t^8 - 510834*ep^4*mtt^3*mWW^7*t^8 - 607908*ep^5*mtt^3*mWW^7*t^8 - 277488*ep^6*mtt^3*mWW^7*t^8 - 2196*ep*mtt^2*mWW^8*t^8 - 25260*ep^2*mtt^2*mWW^8*t^8 - 110814*ep^3*mtt^2*mWW^8*t^8 - 232122*ep^4*mtt^2*mWW^8*t^8 - 231924*ep^5*mtt^2*mWW^8*t^8 - 87984*ep^6*mtt^2*mWW^8*t^8 + 894*ep*mtt*mWW^9*t^8 + 10836*ep^2*mtt*mWW^9*t^8 + 50370*ep^3*mtt*mWW^9*t^8 + 112260*ep^4*mtt*mWW^9*t^8 + 120096*ep^5*mtt*mWW^9*t^8 + 49344*ep^6*mtt*mWW^9*t^8 - 48*ep*mWW^10*t^8 - 594*ep^2*mWW^10*t^8 - 2820*ep^3*mWW^10*t^8 - 6414*ep^4*mWW^10*t^8 - 6996*ep^5*mWW^10*t^8 - 2928*ep^6*mWW^10*t^8 - 31416*ep^2*mtt^9*s*t^8 - 285684*ep^3*mtt^9*s*t^8 - 909552*ep^4*mtt^9*s*t^8 - 1228080*ep^5*mtt^9*s*t^8 - 600768*ep^6*mtt^9*s*t^8 - 35040*ep*mtt^8*mWW*s*t^8 - 71781*ep^2*mtt^8*mWW*s*t^8 + 1227454*ep^3*mtt^8*mWW*s*t^8 + 5755369*ep^4*mtt^8*mWW*s*t^8 + 8929622*ep^5*mtt^8*mWW*s*t^8 + 4684616*ep^6*mtt^8*mWW*s*t^8 + 131136*ep*mtt^7*mWW^2*s*t^8 + 596718*ep^2*mtt^7*mWW^2*s*t^8 - 1661244*ep^3*mtt^7*mWW^2*s*t^8 - 12397762*ep^4*mtt^7*mWW^2*s*t^8 - 21320936*ep^5*mtt^7*mWW^2*s*t^8 - 11715712*ep^6*mtt^7*mWW^2*s*t^8 - 161338*ep*mtt^6*mWW^3*s*t^8 - 921727*ep^2*mtt^6*mWW^3*s*t^8 + 452936*ep^3*mtt^6*mWW^3*s*t^8 + 10611863*ep^4*mtt^6*mWW^3*s*t^8 + 20453342*ep^5*mtt^6*mWW^3*s*t^8 + 11763464*ep^6*mtt^6*mWW^3*s*t^8 + 472*mtt^5*mWW^4*s*t^8 + 31640*ep*mtt^5*mWW^4*s*t^8 + 180178*ep^2*mtt^5*mWW^4*s*t^8 - 131594*ep^3*mtt^5*mWW^4*s*t^8 - 2603364*ep^4*mtt^5*mWW^4*s*t^8 - 5125848*ep^5*mtt^5*mWW^4*s*t^8 - 2931104*ep^6*mtt^5*mWW^4*s*t^8 - 2416*mtt^4*mWW^5*s*t^8 + 76042*ep*mtt^4*mWW^5*s*t^8 + 737745*ep^2*mtt^4*mWW^5*s*t^8 + 2030224*ep^3*mtt^4*mWW^5*s*t^8 + 1618031*ep^4*mtt^4*mWW^5*s*t^8 - 1158518*ep^5*mtt^4*mWW^5*s*t^8 - 1688008*ep^6*mtt^4*mWW^5*s*t^8 + 4480*mtt^3*mWW^6*s*t^8 - 35036*ep*mtt^3*mWW^6*s*t^8 - 630206*ep^2*mtt^3*mWW^6*s*t^8 - 2615088*ep^3*mtt^3*mWW^6*s*t^8 - 4554338*ep^4*mtt^3*mWW^6*s*t^8 - 3314472*ep^5*mtt^3*mWW^6*s*t^8 - 648320*ep^6*mtt^3*mWW^6*s*t^8 - 3664*mtt^2*mWW^7*s*t^8 - 20606*ep*mtt^2*mWW^7*s*t^8 + 99113*ep^2*mtt^2*mWW^7*s*t^8 + 1020160*ep^3*mtt^2*mWW^7*s*t^8 + 2886407*ep^4*mtt^2*mWW^7*s*t^8 + 3470830*ep^5*mtt^2*mWW^7*s*t^8 + 1525320*ep^6*mtt^2*mWW^7*s*t^8 + 1192*mtt*mWW^8*s*t^8 + 14348*ep*mtt*mWW^8*s*t^8 + 50850*ep^2*mtt*mWW^8*s*t^8 + 4634*ep^3*mtt*mWW^8*s*t^8 - 308932*ep^4*mtt*mWW^8*s*t^8 - 592688*ep^5*mtt*mWW^8*s*t^8 - 338944*ep^6*mtt*mWW^8*s*t^8 - 64*mWW^9*s*t^8 - 1146*ep*mWW^9*s*t^8 - 9474*ep^2*mWW^9*s*t^8 - 41798*ep^3*mWW^9*s*t^8 - 97722*ep^4*mWW^9*s*t^8 - 113252*ep^5*mWW^9*s*t^8 - 50544*ep^6*mWW^9*s*t^8 + 86520*ep^2*mtt^8*s^2*t^8 + 785820*ep^3*mtt^8*s^2*t^8 + 2497740*ep^4*mtt^8*s^2*t^8 + 3365880*ep^5*mtt^8*s^2*t^8 + 1643040*ep^6*mtt^8*s^2*t^8 + 155808*ep*mtt^7*mWW*s^2*t^8 + 538635*ep^2*mtt^7*mWW*s^2*t^8 - 3444600*ep^3*mtt^7*mWW*s^2*t^8 - 19105305*ep^4*mtt^7*mWW*s^2*t^8 - 30827598*ep^5*mtt^7*mWW*s^2*t^8 - 16423080*ep^6*mtt^7*mWW*s^2*t^8 - 540468*ep*mtt^6*mWW^2*s^2*t^8 - 2657630*ep^2*mtt^6*mWW^2*s^2*t^8 + 4892716*ep^3*mtt^6*mWW^2*s^2*t^8 + 44392190*ep^4*mtt^6*mWW^2*s^2*t^8 + 78185504*ep^5*mtt^6*mWW^2*s^2*t^8 + 43252560*ep^6*mtt^6*mWW^2*s^2*t^8 + 610272*ep*mtt^5*mWW^3*s^2*t^8 + 3480473*ep^2*mtt^5*mWW^3*s^2*t^8 - 1380812*ep^3*mtt^5*mWW^3*s^2*t^8 - 38044051*ep^4*mtt^5*mWW^3*s^2*t^8 - 73398602*ep^5*mtt^5*mWW^3*s^2*t^8 - 42130664*ep^6*mtt^5*mWW^3*s^2*t^8 - 408*mtt^4*mWW^4*s^2*t^8 - 123446*ep*mtt^4*mWW^4*s^2*t^8 - 949298*ep^2*mtt^4*mWW^4*s^2*t^8 - 1885326*ep^3*mtt^4*mWW^4*s^2*t^8 + 1726846*ep^4*mtt^4*mWW^4*s^2*t^8 + 7840996*ep^5*mtt^4*mWW^4*s^2*t^8 + 5366496*ep^6*mtt^4*mWW^4*s^2*t^8 + 2704*mtt^3*mWW^5*s^2*t^8 - 206554*ep*mtt^3*mWW^5*s^2*t^8 - 1327257*ep^2*mtt^3*mWW^5*s^2*t^8 - 116198*ep^3*mtt^3*mWW^5*s^2*t^8 + 11918575*ep^4*mtt^3*mWW^5*s^2*t^8 + 24604554*ep^5*mtt^3*mWW^5*s^2*t^8 + 14846824*ep^6*mtt^3*mWW^5*s^2*t^8 - 5328*mtt^2*mWW^6*s^2*t^8 + 95382*ep*mtt^2*mWW^6*s^2*t^8 + 983690*ep^2*mtt^2*mWW^6*s^2*t^8 + 2168390*ep^3*mtt^2*mWW^6*s^2*t^8 - 1110322*ep^4*mtt^2*mWW^6*s^2*t^8 - 7698472*ep^5*mtt^2*mWW^6*s^2*t^8 - 5957664*ep^6*mtt^2*mWW^6*s^2*t^8 + 4176*mtt*mWW^7*s^2*t^8 + 22802*ep*mtt*mWW^7*s^2*t^8 - 117039*ep^2*mtt*mWW^7*s^2*t^8 - 1123422*ep^3*mtt*mWW^7*s^2*t^8 - 2945127*ep^4*mtt*mWW^7*s^2*t^8 - 3184618*ep^5*mtt*mWW^7*s^2*t^8 - 1206200*ep^6*mtt*mWW^7*s^2*t^8 - 1144*mWW^8*s^2*t^8 - 13796*ep*mWW^8*s^2*t^8 - 38094*ep^2*mWW^8*s^2*t^8 + 103432*ep^3*mWW^8*s^2*t^8 + 669454*ep^4*mWW^8*s^2*t^8 + 1112356*ep^5*mWW^8*s^2*t^8 + 608688*ep^6*mWW^8*s^2*t^8 - 120960*ep^2*mtt^7*s^3*t^8 - 1097040*ep^3*mtt^7*s^3*t^8 - 3480120*ep^4*mtt^7*s^3*t^8 - 4678800*ep^5*mtt^7*s^3*t^8 - 2278080*ep^6*mtt^7*s^3*t^8 - 246816*ep*mtt^6*mWW*s^3*t^8 - 936291*ep^2*mtt^6*mWW*s^3*t^8 + 4674912*ep^3*mtt^6*mWW*s^3*t^8 + 27661545*ep^4*mtt^6*mWW*s^3*t^8 + 45137550*ep^5*mtt^6*mWW*s^3*t^8 + 24110760*ep^6*mtt^6*mWW*s^3*t^8 + 798540*ep*mtt^5*mWW^2*s^3*t^8 + 3971253*ep^2*mtt^5*mWW^2*s^3*t^8 - 6634970*ep^3*mtt^5*mWW^2*s^3*t^8 - 63018929*ep^4*mtt^5*mWW^2*s^3*t^8 - 111113406*ep^5*mtt^5*mWW^2*s^3*t^8 - 61306104*ep^6*mtt^5*mWW^2*s^3*t^8 - 828504*ep*mtt^4*mWW^3*s^3*t^8 - 4632462*ep^2*mtt^4*mWW^3*s^3*t^8 + 2303418*ep^3*mtt^4*mWW^3*s^3*t^8 + 51719656*ep^4*mtt^4*mWW^3*s^3*t^8 + 98202180*ep^5*mtt^4*mWW^3*s^3*t^8 + 55863584*ep^6*mtt^4*mWW^3*s^3*t^8 - 144*mtt^3*mWW^4*s^3*t^8 + 152426*ep*mtt^3*mWW^4*s^3*t^8 + 1171792*ep^2*mtt^3*mWW^4*s^3*t^8 + 2491522*ep^3*mtt^3*mWW^4*s^3*t^8 - 1045464*ep^4*mtt^3*mWW^4*s^3*t^8 - 7789032*ep^5*mtt^3*mWW^4*s^3*t^8 - 5697808*ep^6*mtt^3*mWW^4*s^3*t^8 - 128*mtt^2*mWW^5*s^3*t^8 + 227582*ep*mtt^2*mWW^5*s^3*t^8 + 1183925*ep^2*mtt^2*mWW^5*s^3*t^8 - 1700582*ep^3*mtt^2*mWW^5*s^3*t^8 - 17744427*ep^4*mtt^2*mWW^5*s^3*t^8 - 31950490*ep^5*mtt^2*mWW^5*s^3*t^8 - 17998696*ep^6*mtt^2*mWW^5*s^3*t^8 + 816*mtt*mWW^6*s^3*t^8 - 106918*ep*mtt*mWW^6*s^3*t^8 - 711289*ep^2*mtt*mWW^6*s^3*t^8 - 314128*ep^3*mtt*mWW^6*s^3*t^8 + 5661765*ep^4*mtt*mWW^6*s^3*t^8 + 12496046*ep^5*mtt*mWW^6*s^3*t^8 + 7721896*ep^6*mtt*mWW^6*s^3*t^8 - 544*mWW^7*s^3*t^8 + 3690*ep*mWW^7*s^3*t^8 + 74896*ep^2*mWW^7*s^3*t^8 + 285508*ep^3*mWW^7*s^3*t^8 + 277078*ep^4*mWW^7*s^3*t^8 - 255664*ep^5*mWW^7*s^3*t^8 - 387904*ep^6*mWW^7*s^3*t^8 + 91140*ep^2*mtt^6*s^4*t^8 + 825090*ep^3*mtt^6*s^4*t^8 + 2610930*ep^4*mtt^6*s^4*t^8 + 3499860*ep^5*mtt^6*s^4*t^8 + 1698480*ep^6*mtt^6*s^4*t^8 + 166368*ep*mtt^5*mWW*s^4*t^8 + 618369*ep^2*mtt^5*mWW*s^4*t^8 - 3244318*ep^3*mtt^5*mWW*s^4*t^8 - 18844105*ep^4*mtt^5*mWW*s^4*t^8 - 30537974*ep^5*mtt^5*mWW*s^4*t^8 - 16224200*ep^6*mtt^5*mWW*s^4*t^8 - 508896*ep*mtt^4*mWW^2*s^4*t^8 - 2502019*ep^2*mtt^4*mWW^2*s^4*t^8 + 4392310*ep^3*mtt^4*mWW^2*s^4*t^8 + 40248619*ep^4*mtt^4*mWW^2*s^4*t^8 + 70286490*ep^5*mtt^4*mWW^2*s^4*t^8 + 38495416*ep^6*mtt^4*mWW^2*s^4*t^8 + 500168*ep*mtt^3*mWW^3*s^4*t^8 + 2731918*ep^2*mtt^3*mWW^3*s^4*t^8 - 1820740*ep^3*mtt^3*mWW^3*s^4*t^8 - 31871078*ep^4*mtt^3*mWW^3*s^4*t^8 - 59170356*ep^5*mtt^3*mWW^3*s^4*t^8 - 33222832*ep^6*mtt^3*mWW^3*s^4*t^8 - 110624*ep*mtt^2*mWW^4*s^4*t^8 - 739236*ep^2*mtt^2*mWW^4*s^4*t^8 - 884706*ep^3*mtt^2*mWW^4*s^4*t^8 + 3168534*ep^4*mtt^2*mWW^4*s^4*t^8 + 8302556*ep^5*mtt^2*mWW^4*s^4*t^8 + 5241936*ep^6*mtt^2*mWW^4*s^4*t^8 - 77032*ep*mtt*mWW^5*s^4*t^8 - 368107*ep^2*mtt*mWW^5*s^4*t^8 + 828394*ep^3*mtt*mWW^5*s^4*t^8 + 6568875*ep^4*mtt*mWW^5*s^4*t^8 + 11113490*ep^5*mtt*mWW^5*s^4*t^8 + 5964120*ep^6*mtt*mWW^5*s^4*t^8 + 30016*ep*mWW^6*s^4*t^8 + 166687*ep^2*mWW^6*s^4*t^8 - 108510*ep^3*mWW^6*s^4*t^8 - 1926703*ep^4*mWW^6*s^4*t^8 - 3563954*ep^5*mWW^6*s^4*t^8 - 1992856*ep^6*mWW^6*s^4*t^8 - 35112*ep^2*mtt^5*s^5*t^8 - 317100*ep^3*mtt^5*s^5*t^8 - 1000104*ep^4*mtt^5*s^5*t^8 - 1335264*ep^5*mtt^5*s^5*t^8 - 645120*ep^6*mtt^5*s^5*t^8 - 40320*ep*mtt^4*mWW*s^5*t^8 - 117084*ep^2*mtt^4*mWW*s^5*t^8 + 1075266*ep^3*mtt^4*mWW*s^5*t^8 + 5447802*ep^4*mtt^4*mWW*s^5*t^8 + 8528004*ep^5*mtt^4*mWW*s^5*t^8 + 4450032*ep^6*mtt^4*mWW*s^5*t^8 + 119040*ep*mtt^3*mWW^2*s^5*t^8 + 556896*ep^2*mtt^3*mWW^2*s^5*t^8 - 1266944*ep^3*mtt^3*mWW^2*s^5*t^8 - 10066968*ep^4*mtt^3*mWW^2*s^5*t^8 - 17143696*ep^5*mtt^3*mWW^2*s^5*t^8 - 9256128*ep^6*mtt^3*mWW^2*s^5*t^8 - 115200*ep*mtt^2*mWW^3*s^5*t^8 - 617064*ep^2*mtt^2*mWW^3*s^5*t^8 + 520236*ep^3*mtt^2*mWW^3*s^5*t^8 + 7515132*ep^4*mtt^2*mWW^3*s^5*t^8 + 13615704*ep^5*mtt^2*mWW^3*s^5*t^8 + 7519392*ep^6*mtt^2*mWW^3*s^5*t^8 + 34560*ep*mtt*mWW^4*s^5*t^8 + 207336*ep^2*mtt*mWW^4*s^5*t^8 + 44796*ep^3*mtt*mWW^4*s^5*t^8 - 1620048*ep^4*mtt*mWW^4*s^5*t^8 - 3236016*ep^5*mtt*mWW^4*s^5*t^8 - 1844928*ep^6*mtt*mWW^4*s^5*t^8 + 1920*ep*mWW^5*s^5*t^8 + 5028*ep^2*mWW^5*s^5*t^8 - 56254*ep^3*mWW^5*s^5*t^8 - 275814*ep^4*mWW^5*s^5*t^8 - 428732*ep^5*mWW^5*s^5*t^8 - 223248*ep^6*mWW^5*s^5*t^8 + 5376*ep^2*mtt^4*s^6*t^8 + 48384*ep^3*mtt^4*s^6*t^8 + 151872*ep^4*mtt^4*s^6*t^8 + 201600*ep^5*mtt^4*s^6*t^8 + 96768*ep^6*mtt^4*s^6*t^8 - 14112*ep^2*mtt^3*mWW*s^6*t^8 - 127008*ep^3*mtt^3*mWW*s^6*t^8 - 398664*ep^4*mtt^3*mWW*s^6*t^8 - 529200*ep^5*mtt^3*mWW*s^6*t^8 - 254016*ep^6*mtt^3*mWW*s^6*t^8 + 10080*ep^2*mtt^2*mWW^2*s^6*t^8 + 90720*ep^3*mtt^2*mWW^2*s^6*t^8 + 284760*ep^4*mtt^2*mWW^2*s^6*t^8 + 378000*ep^5*mtt^2*mWW^2*s^6*t^8 + 181440*ep^6*mtt^2*mWW^2*s^6*t^8 + 672*ep^2*mtt*mWW^3*s^6*t^8 + 6048*ep^3*mtt*mWW^3*s^6*t^8 + 18984*ep^4*mtt*mWW^3*s^6*t^8 + 25200*ep^5*mtt*mWW^3*s^6*t^8 + 12096*ep^6*mtt*mWW^3*s^6*t^8 - 2016*ep^2*mWW^4*s^6*t^8 - 18144*ep^3*mWW^4*s^6*t^8 - 56952*ep^4*mWW^4*s^6*t^8 - 75600*ep^5*mWW^4*s^6*t^8 - 36288*ep^6*mWW^4*s^6*t^8 - 7476*ep^2*mtt^9*t^9 - 67914*ep^3*mtt^9*t^9 - 215922*ep^4*mtt^9*t^9 - 291060*ep^5*mtt^9*t^9 - 142128*ep^6*mtt^9*t^9 + 30711*ep^2*mtt^8*mWW*t^9 + 279672*ep^3*mtt^8*mWW*t^9 + 892143*ep^4*mtt^8*mWW*t^9 + 1207362*ep^5*mtt^8*mWW*t^9 + 592152*ep^6*mtt^8*mWW*t^9 - 41559*ep^2*mtt^7*mWW^2*t^9 - 379860*ep^3*mtt^7*mWW^2*t^9 - 1217763*ep^4*mtt^7*mWW^2*t^9 - 1657578*ep^5*mtt^7*mWW^2*t^9 - 818040*ep^6*mtt^7*mWW^2*t^9 + 1386*ep*mtt^6*mWW^3*t^9 + 25230*ep^2*mtt^6*mWW^3*t^9 + 155922*ep^3*mtt^6*mWW^3*t^9 + 426534*ep^4*mtt^6*mWW^3*t^9 + 533532*ep^5*mtt^6*mWW^3*t^9 + 248976*ep^6*mtt^6*mWW^3*t^9 - 7146*ep*mtt^5*mWW^4*t^9 - 57738*ep^2*mtt^5*mWW^4*t^9 - 136896*ep^3*mtt^5*mWW^4*t^9 - 36864*ep^4*mtt^5*mWW^4*t^9 + 227760*ep^5*mtt^5*mWW^4*t^9 + 202944*ep^6*mtt^5*mWW^4*t^9 + 13296*ep*mtt^4*mWW^5*t^9 + 136839*ep^2*mtt^4*mWW^5*t^9 + 523980*ep^3*mtt^4*mWW^5*t^9 + 934623*ep^4*mtt^4*mWW^5*t^9 + 762162*ep^5*mtt^4*mWW^5*t^9 + 213720*ep^6*mtt^4*mWW^5*t^9 - 10704*ep*mtt^3*mWW^6*t^9 - 126591*ep^2*mtt^3*mWW^6*t^9 - 574152*ep^3*mtt^3*mWW^6*t^9 - 1250475*ep^4*mtt^3*mWW^6*t^9 - 1308330*ep^5*mtt^3*mWW^6*t^9 - 525048*ep^6*mtt^3*mWW^6*t^9 + 3006*ep*mtt^2*mWW^7*t^9 + 39636*ep^2*mtt^2*mWW^7*t^9 + 199854*ep^3*mtt^2*mWW^7*t^9 + 480528*ep^4*mtt^2*mWW^7*t^9 + 552600*ep^5*mtt^2*mWW^7*t^9 + 243936*ep^6*mtt^2*mWW^7*t^9 + 330*ep*mtt*mWW^8*t^9 + 2964*ep^2*mtt*mWW^8*t^9 + 8646*ep^3*mtt*mWW^8*t^9 + 7488*ep^4*mtt*mWW^8*t^9 - 5160*ep^5*mtt*mWW^8*t^9 - 7968*ep^6*mtt*mWW^8*t^9 - 168*ep*mWW^9*t^9 - 2016*ep^2*mWW^9*t^9 - 9252*ep^3*mWW^9*t^9 - 20292*ep^4*mWW^9*t^9 - 21288*ep^5*mWW^9*t^9 - 8544*ep^6*mWW^9*t^9 + 41916*ep^2*mtt^8*s*t^9 + 380310*ep^3*mtt^8*s*t^9 + 1207122*ep^4*mtt^8*s*t^9 + 1623972*ep^5*mtt^8*s*t^9 + 791280*ep^6*mtt^8*s*t^9 + 31488*ep*mtt^7*mWW*s*t^9 + 8721*ep^2*mtt^7*mWW*s*t^9 - 1605284*ep^3*mtt^7*mWW*s*t^9 - 6749487*ep^4*mtt^7*mWW*s*t^9 - 10120498*ep^5*mtt^7*mWW*s*t^9 - 5217240*ep^6*mtt^7*mWW*s*t^9 - 121200*ep*mtt^6*mWW^2*s*t^9 - 461278*ep^2*mtt^6*mWW^2*s*t^9 + 2334698*ep^3*mtt^6*mWW^2*s*t^9 + 13918076*ep^4*mtt^6*mWW^2*s*t^9 + 22907292*ep^5*mtt^6*mWW^2*s*t^9 + 12338992*ep^6*mtt^6*mWW^2*s*t^9 + 164000*ep*mtt^5*mWW^3*s*t^9 + 870297*ep^2*mtt^5*mWW^3*s*t^9 - 1008236*ep^3*mtt^5*mWW^3*s*t^9 - 12315867*ep^4*mtt^5*mWW^3*s*t^9 - 22606554*ep^5*mtt^5*mWW^3*s*t^9 - 12759480*ep^6*mtt^5*mWW^3*s*t^9 - 112*mtt^4*mWW^4*s*t^9 - 70328*ep*mtt^4*mWW^4*s*t^9 - 463476*ep^2*mtt^4*mWW^4*s*t^9 - 312290*ep^3*mtt^4*mWW^4*s*t^9 + 3253306*ep^4*mtt^4*mWW^4*s*t^9 + 7352156*ep^5*mtt^4*mWW^4*s*t^9 + 4461904*ep^6*mtt^4*mWW^4*s*t^9 + 560*mtt^3*mWW^5*s*t^9 - 30282*ep*mtt^3*mWW^5*s*t^9 - 221619*ep^2*mtt^3*mWW^5*s*t^9 - 301382*ep^3*mtt^3*mWW^5*s*t^9 + 656709*ep^4*mtt^3*mWW^5*s*t^9 + 1905006*ep^5*mtt^3*mWW^5*s*t^9 + 1256168*ep^6*mtt^3*mWW^5*s*t^9 - 1008*mtt^2*mWW^6*s*t^9 + 30262*ep*mtt^2*mWW^6*s*t^9 + 309510*ep^2*mtt^2*mWW^6*s*t^9 + 903428*ep^3*mtt^2*mWW^6*s*t^9 + 799956*ep^4*mtt^2*mWW^6*s*t^9 - 394284*ep^5*mtt^2*mWW^6*s*t^9 - 674544*ep^6*mtt^2*mWW^6*s*t^9 + 784*mtt*mWW^7*s*t^9 - 1582*ep*mtt*mWW^7*s*t^9 - 80451*ep^2*mtt*mWW^7*s*t^9 - 426050*ep^3*mtt*mWW^7*s*t^9 - 922951*ep^4*mtt*mWW^7*s*t^9 - 894346*ep^5*mtt*mWW^7*s*t^9 - 313144*ep^6*mtt*mWW^7*s*t^9 - 224*mWW^8*s*t^9 - 2358*ep*mWW^8*s*t^9 - 3620*ep^2*mWW^8*s*t^9 + 34806*ep^3*mWW^8*s*t^9 + 153136*ep^4*mWW^8*s*t^9 + 227256*ep^5*mWW^8*s*t^9 + 116064*ep^6*mWW^8*s*t^9 - 89628*ep^2*mtt^7*s^2*t^9 - 812070*ep^3*mtt^7*s^2*t^9 - 2572626*ep^4*mtt^7*s^2*t^9 - 3453156*ep^5*mtt^7*s^2*t^9 - 1678320*ep^6*mtt^7*s^2*t^9 - 101664*ep*mtt^6*mWW*s^2*t^9 - 226599*ep^2*mtt^6*mWW*s^2*t^9 + 3365460*ep^3*mtt^6*mWW*s^2*t^9 + 15949705*ep^4*mtt^6*mWW*s^2*t^9 + 24698814*ep^5*mtt^6*mWW*s^2*t^9 + 12894824*ep^6*mtt^6*mWW*s^2*t^9 + 364920*ep*mtt^5*mWW^2*s^2*t^9 + 1607814*ep^2*mtt^5*mWW^2*s^2*t^9 - 4939046*ep^3*mtt^5*mWW^2*s^2*t^9 - 34891596*ep^4*mtt^5*mWW^2*s^2*t^9 - 58997956*ep^5*mtt^5*mWW^2*s^2*t^9 - 32027280*ep^6*mtt^5*mWW^2*s^2*t^9 - 458630*ep*mtt^4*mWW^3*s^2*t^9 - 2453027*ep^2*mtt^4*mWW^3*s^2*t^9 + 2407586*ep^3*mtt^4*mWW^3*s^2*t^9 + 32377985*ep^4*mtt^4*mWW^3*s^2*t^9 + 59497990*ep^5*mtt^4*mWW^3*s^2*t^9 + 33455656*ep^6*mtt^4*mWW^3*s^2*t^9 - 16*mtt^3*mWW^4*s^2*t^9 + 194666*ep*mtt^3*mWW^4*s^2*t^9 + 1253350*ep^2*mtt^3*mWW^4*s^2*t^9 + 776928*ep^3*mtt^3*mWW^4*s^2*t^9 - 8667612*ep^4*mtt^3*mWW^4*s^2*t^9 - 19235072*ep^5*mtt^3*mWW^4*s^2*t^9 - 11594016*ep^6*mtt^3*mWW^4*s^2*t^9 - 80*mtt^2*mWW^5*s^2*t^9 + 41310*ep*mtt^2*mWW^5*s^2*t^9 + 153505*ep^2*mtt^2*mWW^5*s^2*t^9 - 794646*ep^3*mtt^2*mWW^5*s^2*t^9 - 4423039*ep^4*mtt^2*mWW^5*s^2*t^9 - 7007322*ep^5*mtt^2*mWW^5*s^2*t^9 - 3703192*ep^6*mtt^2*mWW^5*s^2*t^9 + 208*mtt*mWW^6*s^2*t^9 - 46282*ep*mtt*mWW^6*s^2*t^9 - 301704*ep^2*mtt*mWW^6*s^2*t^9 - 159676*ep^3*mtt*mWW^6*s^2*t^9 + 2162418*ep^4*mtt*mWW^6*s^2*t^9 + 4760248*ep^5*mtt*mWW^6*s^2*t^9 + 2909152*ep^6*mtt*mWW^6*s^2*t^9 - 112*mWW^7*s^2*t^9 + 5680*ep*mWW^7*s^2*t^9 + 56289*ep^2*mWW^7*s^2*t^9 + 155464*ep^3*mWW^7*s^2*t^9 + 64765*ep^4*mWW^7*s^2*t^9 - 263546*ep^5*mWW^7*s^2*t^9 - 256824*ep^6*mWW^7*s^2*t^9 + 92148*ep^2*mtt^6*s^3*t^9 + 833490*ep^3*mtt^6*s^3*t^9 + 2634366*ep^4*mtt^6*s^3*t^9 + 3526236*ep^5*mtt^6*s^3*t^9 + 1708560*ep^6*mtt^6*s^3*t^9 + 105120*ep*mtt^5*mWW*s^3*t^9 + 258579*ep^2*mtt^5*mWW*s^3*t^9 - 3243726*ep^3*mtt^5*mWW*s^3*t^9 - 15673759*ep^4*mtt^5*mWW*s^3*t^9 - 24328266*ep^5*mtt^5*mWW*s^3*t^9 - 12684728*ep^6*mtt^5*mWW*s^3*t^9 - 354480*ep*mtt^4*mWW^2*s^3*t^9 - 1578031*ep^2*mtt^4*mWW^2*s^3*t^9 + 4569004*ep^3*mtt^4*mWW^2*s^3*t^9 + 32835793*ep^4*mtt^4*mWW^2*s^3*t^9 + 55404446*ep^5*mtt^4*mWW^2*s^3*t^9 + 29943048*ep^6*mtt^4*mWW^2*s^3*t^9 + 417584*ep*mtt^3*mWW^3*s^3*t^9 + 2188246*ep^2*mtt^3*mWW^3*s^3*t^9 - 2434452*ep^3*mtt^3*mWW^3*s^3*t^9 - 29599842*ep^4*mtt^3*mWW^3*s^3*t^9 - 53459260*ep^5*mtt^3*mWW^3*s^3*t^9 - 29712336*ep^6*mtt^3*mWW^3*s^3*t^9 - 176248*ep*mtt^2*mWW^4*s^3*t^9 - 1058848*ep^2*mtt^2*mWW^4*s^3*t^9 - 170394*ep^3*mtt^2*mWW^4*s^3*t^9 + 8969570*ep^4*mtt^2*mWW^4*s^3*t^9 + 18243220*ep^5*mtt^2*mWW^4*s^3*t^9 + 10630640*ep^6*mtt^2*mWW^4*s^3*t^9 - 8528*ep*mtt*mWW^5*s^3*t^9 + 12083*ep^2*mtt*mWW^5*s^3*t^9 + 551690*ep^3*mtt*mWW^5*s^3*t^9 + 2000869*ep^4*mtt*mWW^5*s^3*t^9 + 2667102*ep^5*mtt*mWW^5*s^3*t^9 + 1234344*ep^6*mtt*mWW^5*s^3*t^9 + 16552*ep*mWW^6*s^3*t^9 + 85631*ep^2*mWW^6*s^3*t^9 - 107532*ep^3*mWW^6*s^3*t^9 - 1173909*ep^4*mWW^6*s^3*t^9 - 2064230*ep^5*mWW^6*s^3*t^9 - 1125672*ep^6*mWW^6*s^3*t^9 - 45696*ep^2*mtt^5*s^4*t^9 - 412440*ep^3*mtt^5*s^4*t^9 - 1299732*ep^4*mtt^5*s^4*t^9 - 1733592*ep^5*mtt^5*s^4*t^9 - 836640*ep^6*mtt^5*s^4*t^9 - 34944*ep*mtt^4*mWW*s^4*t^9 - 46548*ep^2*mtt^4*mWW*s^4*t^9 + 1427654*ep^3*mtt^4*mWW*s^4*t^9 + 6283806*ep^4*mtt^4*mWW*s^4*t^9 + 9474988*ep^5*mtt^4*mWW*s^4*t^9 + 4862544*ep^6*mtt^4*mWW*s^4*t^9 + 112128*ep*mtt^3*mWW^2*s^4*t^9 + 459000*ep^2*mtt^3*mWW^2*s^4*t^9 - 1786148*ep^3*mtt^3*mWW^2*s^4*t^9 - 11354964*ep^4*mtt^3*mWW^2*s^4*t^9 - 18653128*ep^5*mtt^3*mWW^2*s^4*t^9 - 9931488*ep^6*mtt^3*mWW^2*s^4*t^9 - 126720*ep*mtt^2*mWW^3*s^4*t^9 - 640752*ep^2*mtt^2*mWW^3*s^4*t^9 + 916920*ep^3*mtt^2*mWW^3*s^4*t^9 + 9359376*ep^4*mtt^2*mWW^3*s^4*t^9 + 16445376*ep^5*mtt^2*mWW^3*s^4*t^9 + 8985600*ep^6*mtt^2*mWW^3*s^4*t^9 + 56832*ep*mtt*mWW^4*s^4*t^9 + 319176*ep^2*mtt*mWW^4*s^4*t^9 - 123812*ep^3*mtt*mWW^4*s^4*t^9 - 3290424*ep^4*mtt*mWW^4*s^4*t^9 - 6163360*ep^5*mtt*mWW^4*s^4*t^9 - 3443712*ep^6*mtt*mWW^4*s^4*t^9 - 7296*ep*mWW^5*s^4*t^9 - 45180*ep^2*mWW^5*s^4*t^9 - 22174*ep^3*mWW^5*s^4*t^9 + 301938*ep^4*mWW^5*s^4*t^9 + 629716*ep^5*mWW^5*s^4*t^9 + 363696*ep^6*mWW^5*s^4*t^9 + 8736*ep^2*mtt^4*s^5*t^9 + 78624*ep^3*mtt^4*s^5*t^9 + 246792*ep^4*mtt^4*s^5*t^9 + 327600*ep^5*mtt^4*s^5*t^9 + 157248*ep^6*mtt^4*s^5*t^9 - 24864*ep^2*mtt^3*mWW*s^5*t^9 - 223776*ep^3*mtt^3*mWW*s^5*t^9 - 702408*ep^4*mtt^3*mWW*s^5*t^9 - 932400*ep^5*mtt^3*mWW*s^5*t^9 - 447552*ep^6*mtt^3*mWW*s^5*t^9 + 22176*ep^2*mtt^2*mWW^2*s^5*t^9 + 199584*ep^3*mtt^2*mWW^2*s^5*t^9 + 626472*ep^4*mtt^2*mWW^2*s^5*t^9 + 831600*ep^5*mtt^2*mWW^2*s^5*t^9 + 399168*ep^6*mtt^2*mWW^2*s^5*t^9 - 4704*ep^2*mtt*mWW^3*s^5*t^9 - 42336*ep^3*mtt*mWW^3*s^5*t^9 - 132888*ep^4*mtt*mWW^3*s^5*t^9 - 176400*ep^5*mtt*mWW^3*s^5*t^9 - 84672*ep^6*mtt*mWW^3*s^5*t^9 - 1344*ep^2*mWW^4*s^5*t^9 - 12096*ep^3*mWW^4*s^5*t^9 - 37968*ep^4*mWW^4*s^5*t^9 - 50400*ep^5*mWW^4*s^5*t^9 - 24192*ep^6*mWW^4*s^5*t^9 + 8316*ep^2*mtt^8*t^10 + 75390*ep^3*mtt^8*t^10 + 239022*ep^4*mtt^8*t^10 + 321132*ep^5*mtt^8*t^10 + 156240*ep^6*mtt^8*t^10 - 34494*ep^2*mtt^7*mWW*t^10 - 313494*ep^3*mtt^7*mWW*t^10 - 997332*ep^4*mtt^7*mWW*t^10 - 1345440*ep^5*mtt^7*mWW*t^10 - 657600*ep^6*mtt^7*mWW*t^10 + 50406*ep^2*mtt^6*mWW^2*t^10 + 459858*ep^3*mtt^6*mWW^2*t^10 + 1470564*ep^4*mtt^6*mWW^2*t^10 + 1996080*ep^5*mtt^6*mWW^2*t^10 + 982272*ep^6*mtt^6*mWW^2*t^10 - 522*ep*mtt^5*mWW^3*t^10 - 28494*ep^2*mtt^5*mWW^3*t^10 - 232734*ep^3*mtt^5*mWW^3*t^10 - 720414*ep^4*mtt^5*mWW^3*t^10 - 966300*ep^5*mtt^5*mWW^3*t^10 - 473616*ep^6*mtt^5*mWW^3*t^10 + 2652*ep*mtt^4*mWW^4*t^10 + 16272*ep^2*mtt^4*mWW^4*t^10 + 2910*ep^3*mtt^4*mWW^4*t^10 - 143058*ep^4*mtt^4*mWW^4*t^10 - 302580*ep^5*mtt^4*mWW^4*t^10 - 185136*ep^6*mtt^4*mWW^4*t^10 - 4872*ep*mtt^3*mWW^5*t^10 - 39966*ep^2*mtt^3*mWW^5*t^10 - 96738*ep^3*mtt^3*mWW^5*t^10 - 27432*ep^4*mtt^3*mWW^5*t^10 + 164664*ep^5*mtt^3*mWW^5*t^10 + 148704*ep^6*mtt^3*mWW^5*t^10 + 3924*ep*mtt^2*mWW^6*t^10 + 42642*ep^2*mtt^2*mWW^6*t^10 + 174678*ep^3*mtt^2*mWW^6*t^10 + 337680*ep^4*mtt^2*mWW^6*t^10 + 305832*ep^5*mtt^2*mWW^6*t^10 + 101664*ep^6*mtt^2*mWW^6*t^10 - 1230*ep*mtt*mWW^7*t^10 - 15510*ep^2*mtt*mWW^7*t^10 - 74922*ep^3*mtt*mWW^7*t^10 - 172998*ep^4*mtt*mWW^7*t^10 - 191292*ep^5*mtt*mWW^7*t^10 - 81168*ep^6*mtt*mWW^7*t^10 + 48*ep*mWW^8*t^10 + 828*ep^2*mWW^8*t^10 + 5052*ep^3*mWW^8*t^10 + 13968*ep^4*mWW^8*t^10 + 17904*ep^5*mWW^8*t^10 + 8640*ep^6*mWW^8*t^10 - 36120*ep^2*mtt^7*s*t^10 - 327012*ep^3*mtt^7*s*t^10 - 1034880*ep^4*mtt^7*s*t^10 - 1387344*ep^5*mtt^7*s*t^10 - 673344*ep^6*mtt^7*s*t^10 - 17568*ep*mtt^6*mWW*s*t^10 + 45273*ep^2*mtt^6*mWW*s*t^10 + 1346814*ep^3*mtt^6*mWW*s*t^10 + 5181679*ep^4*mtt^6*mWW*s*t^10 + 7525770*ep^5*mtt^6*mWW*s*t^10 + 3812792*ep^6*mtt^6*mWW*s*t^10 + 68832*ep*mtt^5*mWW^2*s*t^10 + 183719*ep^2*mtt^5*mWW^2*s*t^10 - 2021484*ep^3*mtt^5*mWW^2*s*t^10 - 10053049*ep^4*mtt^5*mWW^2*s*t^10 - 15814494*ep^5*mtt^5*mWW^2*s*t^10 - 8332264*ep^6*mtt^5*mWW^2*s*t^10 - 98542*ep*mtt^4*mWW^3*s*t^10 - 459530*ep^2*mtt^4*mWW^3*s*t^10 + 1146262*ep^3*mtt^4*mWW^3*s*t^10 + 8980198*ep^4*mtt^4*mWW^3*s*t^10 + 15532300*ep^5*mtt^4*mWW^3*s*t^10 + 8539472*ep^6*mtt^4*mWW^3*s*t^10 + 55972*ep*mtt^3*mWW^4*s*t^10 + 344244*ep^2*mtt^3*mWW^4*s*t^10 + 64376*ep^3*mtt^3*mWW^4*s*t^10 - 2977820*ep^4*mtt^3*mWW^4*s*t^10 - 6141544*ep^5*mtt^3*mWW^4*s*t^10 - 3612128*ep^6*mtt^3*mWW^4*s*t^10 - 1908*ep*mtt^2*mWW^5*s*t^10 - 37079*ep^2*mtt^2*mWW^5*s*t^10 - 200646*ep^3*mtt^2*mWW^5*s*t^10 - 415409*ep^4*mtt^2*mWW^5*s*t^10 - 365382*ep^5*mtt^2*mWW^5*s*t^10 - 117896*ep^6*mtt^2*mWW^5*s*t^10 - 8684*ep*mtt*mWW^6*s*t^10 - 57847*ep^2*mtt*mWW^6*s*t^10 - 61264*ep^3*mtt*mWW^6*s*t^10 + 262817*ep^4*mtt*mWW^6*s*t^10 + 655454*ep^5*mtt*mWW^6*s*t^10 + 412264*ep^6*mtt*mWW^6*s*t^10 + 1898*ep*mWW^7*s*t^10 + 17340*ep^2*mWW^7*s*t^10 + 52954*ep^3*mWW^7*s*t^10 + 56464*ep^4*mWW^7*s*t^10 - 4760*ep^5*mWW^7*s*t^10 - 28896*ep^6*mWW^7*s*t^10 + 56700*ep^2*mtt^6*s^2*t^10 + 512526*ep^3*mtt^6*s^2*t^10 + 1618470*ep^4*mtt^6*s^2*t^10 + 2164092*ep^5*mtt^6*s^2*t^10 + 1047312*ep^6*mtt^6*s^2*t^10 + 36960*ep*mtt^5*mWW*s^2*t^10 - 5415*ep^2*mtt^5*mWW*s^2*t^10 - 2011478*ep^3*mtt^5*mWW*s^2*t^10 - 8262321*ep^4*mtt^5*mWW*s^2*t^10 - 12234502*ep^5*mtt^5*mWW*s^2*t^10 - 6242184*ep^6*mtt^5*mWW*s^2*t^10 - 135744*ep*mtt^4*mWW^2*s^2*t^10 - 474015*ep^2*mtt^4*mWW^2*s^2*t^10 + 2934110*ep^3*mtt^4*mWW^2*s^2*t^10 + 16331415*ep^4*mtt^4*mWW^2*s^2*t^10 + 26261714*ep^5*mtt^4*mWW^2*s^2*t^10 + 13918360*ep^6*mtt^4*mWW^2*s^2*t^10 + 181940*ep*mtt^3*mWW^3*s^2*t^10 + 876042*ep^2*mtt^3*mWW^3*s^2*t^10 - 1780768*ep^3*mtt^3*mWW^3*s^2*t^10 - 15205130*ep^4*mtt^3*mWW^3*s^2*t^10 - 26409676*ep^5*mtt^3*mWW^3*s^2*t^10 - 14466448*ep^6*mtt^3*mWW^3*s^2*t^10 - 100472*ep*mtt^2*mWW^4*s^2*t^10 - 576156*ep^2*mtt^2*mWW^4*s^2*t^10 + 176358*ep^3*mtt^2*mWW^4*s^2*t^10 + 5982214*ep^4*mtt^2*mWW^4*s^2*t^10 + 11533772*ep^5*mtt^2*mWW^4*s^2*t^10 + 6589904*ep^6*mtt^2*mWW^4*s^2*t^10 + 13204*ep*mtt*mWW^5*s^2*t^10 + 106017*ep^2*mtt*mWW^5*s^2*t^10 + 230534*ep^3*mtt*mWW^5*s^2*t^10 - 84137*ep^4*mtt*mWW^5*s^2*t^10 - 707878*ep^5*mtt*mWW^5*s^2*t^10 - 531080*ep^6*mtt*mWW^5*s^2*t^10 + 4112*ep*mWW^6*s^2*t^10 + 16827*ep^2*mWW^6*s^2*t^10 - 61282*ep^3*mWW^6*s^2*t^10 - 380511*ep^4*mWW^6*s^2*t^10 - 607522*ep^5*mWW^6*s^2*t^10 - 315864*ep^6*mWW^6*s^2*t^10 - 38304*ep^2*mtt^5*s^3*t^10 - 345576*ep^3*mtt^5*s^3*t^10 - 1088388*ep^4*mtt^5*s^3*t^10 - 1450680*ep^5*mtt^5*s^3*t^10 - 699552*ep^6*mtt^5*s^3*t^10 - 18816*ep*mtt^4*mWW*s^3*t^10 + 26724*ep^2*mtt^4*mWW*s^3*t^10 + 1236098*ep^3*mtt^4*mWW*s^3*t^10 + 4856106*ep^4*mtt^4*mWW*s^3*t^10 + 7065508*ep^5*mtt^4*mWW*s^3*t^10 + 3565680*ep^6*mtt^4*mWW*s^3*t^10 + 65280*ep*mtt^3*mWW^2*s^3*t^10 + 200736*ep^2*mtt^3*mWW^2*s^3*t^10 - 1640800*ep^3*mtt^3*mWW^2*s^3*t^10 - 8507928*ep^4*mtt^3*mWW^2*s^3*t^10 - 13395728*ep^5*mtt^3*mWW^2*s^3*t^10 - 7008960*ep^6*mtt^3*mWW^2*s^3*t^10 - 82944*ep*mtt^2*mWW^3*s^3*t^10 - 379512*ep^2*mtt^2*mWW^3*s^3*t^10 + 961572*ep^3*mtt^2*mWW^3*s^3*t^10 + 7271028*ep^4*mtt^2*mWW^3*s^3*t^10 + 12300936*ep^5*mtt^2*mWW^3*s^3*t^10 + 6628320*ep^6*mtt^2*mWW^3*s^3*t^10 + 45312*ep*mtt*mWW^4*s^3*t^10 + 241440*ep^2*mtt*mWW^4*s^3*t^10 - 217256*ep^3*mtt*mWW^4*s^3*t^10 - 3000756*ep^4*mtt*mWW^4*s^3*t^10 - 5423320*ep^5*mtt*mWW^4*s^3*t^10 - 2994720*ep^6*mtt*mWW^4*s^3*t^10 - 8832*ep*mWW^5*s^3*t^10 - 51084*ep^2*mWW^5*s^3*t^10 + 5962*ep^3*mWW^5*s^3*t^10 + 469938*ep^4*mWW^5*s^3*t^10 + 903284*ep^5*mWW^5*s^3*t^10 + 509232*ep^6*mWW^5*s^3*t^10 + 9408*ep^2*mtt^4*s^4*t^10 + 84672*ep^3*mtt^4*s^4*t^10 + 265776*ep^4*mtt^4*s^4*t^10 + 352800*ep^5*mtt^4*s^4*t^10 + 169344*ep^6*mtt^4*s^4*t^10 - 28896*ep^2*mtt^3*mWW*s^4*t^10 - 260064*ep^3*mtt^3*mWW*s^4*t^10 - 816312*ep^4*mtt^3*mWW*s^4*t^10 - 1083600*ep^5*mtt^3*mWW*s^4*t^10 - 520128*ep^6*mtt^3*mWW*s^4*t^10 + 30240*ep^2*mtt^2*mWW^2*s^4*t^10 + 272160*ep^3*mtt^2*mWW^2*s^4*t^10 + 854280*ep^4*mtt^2*mWW^2*s^4*t^10 + 1134000*ep^5*mtt^2*mWW^2*s^4*t^10 + 544320*ep^6*mtt^2*mWW^2*s^4*t^10 - 11424*ep^2*mtt*mWW^3*s^4*t^10 - 102816*ep^3*mtt*mWW^3*s^4*t^10 - 322728*ep^4*mtt*mWW^3*s^4*t^10 - 428400*ep^5*mtt*mWW^3*s^4*t^10 - 205632*ep^6*mtt*mWW^3*s^4*t^10 + 672*ep^2*mWW^4*s^4*t^10 + 6048*ep^3*mWW^4*s^4*t^10 + 18984*ep^4*mWW^4*s^4*t^10 + 25200*ep^5*mWW^4*s^4*t^10 + 12096*ep^6*mWW^4*s^4*t^10 - 6132*ep^2*mtt^7*t^11 - 55482*ep^3*mtt^7*t^11 - 175434*ep^4*mtt^7*t^11 - 234948*ep^5*mtt^7*t^11 - 113904*ep^6*mtt^7*t^11 + 25401*ep^2*mtt^6*mWW*t^11 + 230316*ep^3*mtt^6*mWW*t^11 + 730389*ep^4*mtt^6*mWW*t^11 + 981606*ep^5*mtt^6*mWW*t^11 + 477768*ep^6*mtt^6*mWW*t^11 - 38649*ep^2*mtt^5*mWW^2*t^11 - 351576*ep^3*mtt^5*mWW^2*t^11 - 1119885*ep^4*mtt^5*mWW^2*t^11 - 1513062*ep^5*mtt^5*mWW^2*t^11 - 740808*ep^6*mtt^5*mWW^2*t^11 + 84*ep*mtt^4*mWW^3*t^11 + 23820*ep^2*mtt^4*mWW^3*t^11 + 213060*ep^3*mtt^4*mWW^3*t^11 + 678084*ep^4*mtt^4*mWW^3*t^11 + 919560*ep^5*mtt^4*mWW^3*t^11 + 452832*ep^6*mtt^4*mWW^3*t^11 - 420*ep*mtt^3*mWW^4*t^11 - 3564*ep^2*mtt^3*mWW^4*t^11 - 9450*ep^3*mtt^3*mWW^4*t^11 - 6078*ep^4*mtt^3*mWW^4*t^11 + 8772*ep^5*mtt^3*mWW^4*t^11 + 9840*ep^6*mtt^3*mWW^4*t^11 + 756*ep*mtt^2*mWW^5*t^11 + 2019*ep^2*mtt^2*mWW^5*t^11 - 23868*ep^3*mtt^2*mWW^5*t^11 - 123141*ep^4*mtt^2*mWW^5*t^11 - 203238*ep^5*mtt^2*mWW^5*t^11 - 112968*ep^6*mtt^2*mWW^5*t^11 - 588*ep*mtt*mWW^6*t^11 - 4863*ep^2*mtt*mWW^6*t^11 - 11796*ep^3*mtt*mWW^6*t^11 - 2691*ep^4*mtt*mWW^6*t^11 + 22230*ep^5*mtt*mWW^6*t^11 + 19848*ep^6*mtt*mWW^6*t^11 + 168*ep*mWW^7*t^11 + 1968*ep^2*mWW^7*t^11 + 8796*ep^3*mWW^7*t^11 + 18756*ep^4*mWW^7*t^11 + 19080*ep^5*mWW^7*t^11 + 7392*ep^6*mWW^7*t^11 + 19524*ep^2*mtt^6*s*t^11 + 176394*ep^3*mtt^6*s*t^11 + 556638*ep^4*mtt^6*s*t^11 + 743676*ep^5*mtt^6*s*t^11 + 359568*ep^6*mtt^6*s*t^11 + 5568*ep*mtt^5*mWW*s*t^11 - 45411*ep^2*mtt^5*mWW*s*t^11 - 706358*ep^3*mtt^5*mWW*s*t^11 - 2519333*ep^4*mtt^5*mWW*s*t^11 - 3549022*ep^5*mtt^5*mWW*s*t^11 - 1766824*ep^6*mtt^5*mWW*s*t^11 - 22080*ep*mtt^4*mWW^2*s*t^11 - 12497*ep^2*mtt^4*mWW^2*s*t^11 + 1063308*ep^3*mtt^4*mWW^2*s*t^11 + 4514663*ep^4*mtt^4*mWW^2*s*t^11 + 6767954*ep^5*mtt^4*mWW^2*s*t^11 + 3478232*ep^6*mtt^4*mWW^2*s*t^11 + 32652*ep*mtt^3*mWW^3*s*t^11 + 116404*ep^2*mtt^3*mWW^3*s*t^11 - 692628*ep^3*mtt^3*mWW^3*s*t^11 - 3918516*ep^4*mtt^3*mWW^3*s*t^11 - 6346664*ep^5*mtt^3*mWW^3*s*t^11 - 3382368*ep^6*mtt^3*mWW^3*s*t^11 - 21060*ep*mtt^2*mWW^4*s*t^11 - 112092*ep^2*mtt^2*mWW^4*s*t^11 + 118526*ep^3*mtt^2*mWW^4*s*t^11 + 1514798*ep^4*mtt^2*mWW^4*s*t^11 + 2768140*ep^5*mtt^2*mWW^4*s*t^11 + 1551568*ep^6*mtt^2*mWW^4*s*t^11 + 4644*ep*mtt*mWW^5*s*t^11 + 34871*ep^2*mtt*mWW^5*s*t^11 + 61026*ep^3*mtt*mWW^5*s*t^11 - 75863*ep^4*mtt*mWW^5*s*t^11 - 285050*ep^5*mtt*mWW^5*s*t^11 - 192248*ep^6*mtt*mWW^5*s*t^11 + 276*ep*mWW^6*s*t^11 - 799*ep^2*mWW^6*s*t^11 - 20268*ep^3*mWW^6*s*t^11 - 72387*ep^4*mWW^6*s*t^11 - 99034*ep^5*mWW^6*s*t^11 - 47928*ep^6*mWW^6*s*t^11 - 20112*ep^2*mtt^5*s^2*t^11 - 181392*ep^3*mtt^5*s^2*t^11 - 571044*ep^4*mtt^5*s^2*t^11 - 760728*ep^5*mtt^5*s^2*t^11 - 366624*ep^6*mtt^5*s^2*t^11 - 5760*ep*mtt^4*mWW*s^2*t^11 + 41052*ep^2*mtt^4*mWW*s^2*t^11 + 675006*ep^3*mtt^4*mWW*s^2*t^11 + 2420934*ep^4*mtt^4*mWW*s^2*t^11 + 3408636*ep^5*mtt^4*mWW*s^2*t^11 + 1692432*ep^6*mtt^4*mWW*s^2*t^11 + 21504*ep*mtt^3*mWW^2*s^2*t^11 + 21192*ep^2*mtt^3*mWW^2*s^2*t^11 - 946492*ep^3*mtt^3*mWW^2*s^2*t^11 - 4083948*ep^4*mtt^3*mWW^2*s^2*t^11 - 6124856*ep^5*mtt^3*mWW^2*s^2*t^11 - 3136800*ep^6*mtt^3*mWW^2*s^2*t^11 - 29952*ep*mtt^2*mWW^3*s^2*t^11 - 108768*ep^2*mtt^2*mWW^3*s^2*t^11 + 603360*ep^3*mtt^2*mWW^3*s^2*t^11 + 3436680*ep^4*mtt^2*mWW^3*s^2*t^11 + 5530032*ep^5*mtt^2*mWW^3*s^2*t^11 + 2922048*ep^6*mtt^2*mWW^3*s^2*t^11 + 18432*ep*mtt*mWW^4*s^2*t^11 + 90312*ep^2*mtt*mWW^4*s^2*t^11 - 160308*ep^3*mtt*mWW^4*s^2*t^11 - 1450032*ep^4*mtt*mWW^4*s^2*t^11 - 2516400*ep^5*mtt*mWW^4*s^2*t^11 - 1370304*ep^6*mtt*mWW^4*s^2*t^11 - 4224*ep*mWW^5*s^2*t^11 - 23676*ep^2*mWW^5*s^2*t^11 + 9826*ep^3*mWW^5*s^2*t^11 + 247410*ep^4*mWW^5*s^2*t^11 + 463316*ep^5*mWW^5*s^2*t^11 + 259248*ep^6*mWW^5*s^2*t^11 + 6720*ep^2*mtt^4*s^3*t^11 + 60480*ep^3*mtt^4*s^3*t^11 + 189840*ep^4*mtt^4*s^3*t^11 + 252000*ep^5*mtt^4*s^3*t^11 + 120960*ep^6*mtt^4*s^3*t^11 - 22176*ep^2*mtt^3*mWW*s^3*t^11 - 199584*ep^3*mtt^3*mWW*s^3*t^11 - 626472*ep^4*mtt^3*mWW*s^3*t^11 - 831600*ep^5*mtt^3*mWW*s^3*t^11 - 399168*ep^6*mtt^3*mWW*s^3*t^11 + 26208*ep^2*mtt^2*mWW^2*s^3*t^11 + 235872*ep^3*mtt^2*mWW^2*s^3*t^11 + 740376*ep^4*mtt^2*mWW^2*s^3*t^11 + 982800*ep^5*mtt^2*mWW^2*s^3*t^11 + 471744*ep^6*mtt^2*mWW^2*s^3*t^11 - 12768*ep^2*mtt*mWW^3*s^3*t^11 - 114912*ep^3*mtt*mWW^3*s^3*t^11 - 360696*ep^4*mtt*mWW^3*s^3*t^11 - 478800*ep^5*mtt*mWW^3*s^3*t^11 - 229824*ep^6*mtt*mWW^3*s^3*t^11 + 2016*ep^2*mWW^4*s^3*t^11 + 18144*ep^3*mWW^4*s^3*t^11 + 56952*ep^4*mWW^4*s^3*t^11 + 75600*ep^5*mWW^4*s^3*t^11 + 36288*ep^6*mWW^4*s^3*t^11 + 2892*ep^2*mtt^6*t^12 + 26118*ep^3*mtt^6*t^12 + 82374*ep^4*mtt^6*t^12 + 109980*ep^5*mtt^6*t^12 + 53136*ep^6*mtt^6*t^12 - 11886*ep^2*mtt^5*mWW*t^12 - 107508*ep^3*mtt^5*mWW*t^12 - 339786*ep^4*mtt^5*mWW*t^12 - 454812*ep^5*mtt^5*mWW*t^12 - 220368*ep^6*mtt^5*mWW*t^12 + 18366*ep^2*mtt^4*mWW^2*t^12 + 166512*ep^3*mtt^4*mWW^2*t^12 + 527982*ep^4*mtt^4*mWW^2*t^12 + 709476*ep^5*mtt^4*mWW^2*t^12 + 345264*ep^6*mtt^4*mWW^2*t^12 - 12372*ep^2*mtt^3*mWW^3*t^12 - 112572*ep^3*mtt^3*mWW^3*t^12 - 358704*ep^4*mtt^3*mWW^3*t^12 - 484848*ep^5*mtt^3*mWW^3*t^12 - 237504*ep^6*mtt^3*mWW^3*t^12 + 2400*ep^2*mtt^2*mWW^4*t^12 + 21954*ep^3*mtt^2*mWW^4*t^12 + 70470*ep^4*mtt^2*mWW^4*t^12 + 96108*ep^5*mtt^2*mWW^4*t^12 + 47568*ep^6*mtt^2*mWW^4*t^12 + 930*ep^2*mtt*mWW^5*t^12 + 8592*ep^3*mtt*mWW^5*t^12 + 27930*ep^4*mtt*mWW^5*t^12 + 38604*ep^5*mtt*mWW^5*t^12 + 19344*ep^6*mtt*mWW^5*t^12 - 330*ep^2*mWW^6*t^12 - 3096*ep^3*mWW^6*t^12 - 10266*ep^4*mWW^6*t^12 - 14508*ep^5*mWW^6*t^12 - 7440*ep^6*mWW^6*t^12 - 6036*ep^2*mtt^5*s*t^12 - 54426*ep^3*mtt^5*s*t^12 - 171282*ep^4*mtt^5*s*t^12 - 228084*ep^5*mtt^5*s*t^12 - 109872*ep^6*mtt^5*s*t^12 - 768*ep*mtt^4*mWW*s*t^12 + 18936*ep^2*mtt^4*mWW*s*t^12 + 211468*ep^3*mtt^4*mWW*s*t^12 + 705396*ep^4*mtt^4*mWW*s*t^12 + 964520*ep^5*mtt^4*mWW*s*t^12 + 471648*ep^6*mtt^4*mWW*s*t^12 + 3072*ep*mtt^3*mWW^2*s*t^12 - 16488*ep^2*mtt^3*mWW^2*s*t^12 - 311524*ep^3*mtt^3*mWW^2*s*t^12 - 1139772*ep^4*mtt^3*mWW^2*s*t^12 - 1618232*ep^5*mtt^3*mWW^2*s*t^12 - 807456*ep^6*mtt^3*mWW^2*s*t^12 - 4608*ep*mtt^2*mWW^3*s*t^12 - 3792*ep^2*mtt^2*mWW^3*s*t^12 + 210024*ep^3*mtt^2*mWW^3*s*t^12 + 899760*ep^4*mtt^2*mWW^3*s*t^12 + 1348416*ep^5*mtt^2*mWW^3*s*t^12 + 691200*ep^6*mtt^2*mWW^3*s*t^12 + 3072*ep*mtt*mWW^4*s*t^12 + 11484*ep^2*mtt*mWW^4*s*t^12 - 59218*ep^3*mtt*mWW^4*s*t^12 - 345378*ep^4*mtt*mWW^4*s*t^12 - 559796*ep^5*mtt*mWW^4*s*t^12 - 297264*ep^6*mtt*mWW^4*s*t^12 - 768*ep*mWW^5*s*t^12 - 4104*ep^2*mWW^5*s*t^12 + 3676*ep^3*mWW^5*s*t^12 + 51276*ep^4*mWW^5*s*t^12 + 93176*ep^5*mWW^5*s*t^12 + 51744*ep^6*mWW^5*s*t^12 + 3072*ep^2*mtt^4*s^2*t^12 + 27648*ep^3*mtt^4*s^2*t^12 + 86784*ep^4*mtt^4*s^2*t^12 + 115200*ep^5*mtt^4*s^2*t^12 + 55296*ep^6*mtt^4*s^2*t^12 - 10848*ep^2*mtt^3*mWW*s^2*t^12 - 97632*ep^3*mtt^3*mWW*s^2*t^12 - 306456*ep^4*mtt^3*mWW*s^2*t^12 - 406800*ep^5*mtt^3*mWW*s^2*t^12 - 195264*ep^6*mtt^3*mWW*s^2*t^12 + 14112*ep^2*mtt^2*mWW^2*s^2*t^12 + 127008*ep^3*mtt^2*mWW^2*s^2*t^12 + 398664*ep^4*mtt^2*mWW^2*s^2*t^12 + 529200*ep^5*mtt^2*mWW^2*s^2*t^12 + 254016*ep^6*mtt^2*mWW^2*s^2*t^12 - 7968*ep^2*mtt*mWW^3*s^2*t^12 - 71712*ep^3*mtt*mWW^3*s^2*t^12 - 225096*ep^4*mtt*mWW^3*s^2*t^12 - 298800*ep^5*mtt*mWW^3*s^2*t^12 - 143424*ep^6*mtt*mWW^3*s^2*t^12 + 1632*ep^2*mWW^4*s^2*t^12 + 14688*ep^3*mWW^4*s^2*t^12 + 46104*ep^4*mWW^4*s^2*t^12 + 61200*ep^5*mWW^4*s^2*t^12 + 29376*ep^6*mWW^4*s^2*t^12 - 792*ep^2*mtt^5*t^13 - 7140*ep^3*mtt^5*t^13 - 22464*ep^4*mtt^5*t^13 - 29904*ep^5*mtt^5*t^13 - 14400*ep^6*mtt^5*t^13 + 3216*ep^2*mtt^4*mWW*t^13 + 29016*ep^3*mtt^4*mWW*t^13 + 91392*ep^4*mtt^4*mWW*t^13 + 121824*ep^5*mtt^4*mWW*t^13 + 58752*ep^6*mtt^4*mWW*t^13 - 4944*ep^2*mtt^3*mWW^2*t^13 - 44664*ep^3*mtt^3*mWW^2*t^13 - 140928*ep^4*mtt^3*mWW^2*t^13 - 188256*ep^5*mtt^3*mWW^2*t^13 - 91008*ep^6*mtt^3*mWW^2*t^13 + 3456*ep^2*mtt^2*mWW^3*t^13 + 31296*ep^3*mtt^2*mWW^3*t^13 + 99072*ep^4*mtt^2*mWW^3*t^13 + 132864*ep^5*mtt^2*mWW^3*t^13 + 64512*ep^6*mtt^2*mWW^3*t^13 - 984*ep^2*mtt*mWW^4*t^13 - 8964*ep^3*mtt*mWW^4*t^13 - 28608*ep^4*mtt*mWW^4*t^13 - 38736*ep^5*mtt*mWW^4*t^13 - 19008*ep^6*mtt*mWW^4*t^13 + 48*ep^2*mWW^5*t^13 + 456*ep^3*mWW^5*t^13 + 1536*ep^4*mWW^5*t^13 + 2208*ep^5*mWW^5*t^13 + 1152*ep^6*mWW^5*t^13 + 816*ep^2*mtt^4*s*t^13 + 7344*ep^3*mtt^4*s*t^13 + 23052*ep^4*mtt^4*s*t^13 + 30600*ep^5*mtt^4*s*t^13 + 14688*ep^6*mtt^4*s*t^13 - 3072*ep^2*mtt^3*mWW*s*t^13 - 27648*ep^3*mtt^3*mWW*s*t^13 - 86784*ep^4*mtt^3*mWW*s*t^13 - 115200*ep^5*mtt^3*mWW*s*t^13 - 55296*ep^6*mtt^3*mWW*s*t^13 + 4320*ep^2*mtt^2*mWW^2*s*t^13 + 38880*ep^3*mtt^2*mWW^2*s*t^13 + 122040*ep^4*mtt^2*mWW^2*s*t^13 + 162000*ep^5*mtt^2*mWW^2*s*t^13 + 77760*ep^6*mtt^2*mWW^2*s*t^13 - 2688*ep^2*mtt*mWW^3*s*t^13 - 24192*ep^3*mtt*mWW^3*s*t^13 - 75936*ep^4*mtt*mWW^3*s*t^13 - 100800*ep^5*mtt*mWW^3*s*t^13 - 48384*ep^6*mtt*mWW^3*s*t^13 + 624*ep^2*mWW^4*s*t^13 + 5616*ep^3*mWW^4*s*t^13 + 17628*ep^4*mWW^4*s*t^13 + 23400*ep^5*mWW^4*s*t^13 + 11232*ep^6*mWW^4*s*t^13 + 96*ep^2*mtt^4*t^14 + 864*ep^3*mtt^4*t^14 + 2712*ep^4*mtt^4*t^14 + 3600*ep^5*mtt^4*t^14 + 1728*ep^6*mtt^4*t^14 - 384*ep^2*mtt^3*mWW*t^14 - 3456*ep^3*mtt^3*mWW*t^14 - 10848*ep^4*mtt^3*mWW*t^14 - 14400*ep^5*mtt^3*mWW*t^14 - 6912*ep^6*mtt^3*mWW*t^14 + 576*ep^2*mtt^2*mWW^2*t^14 + 5184*ep^3*mtt^2*mWW^2*t^14 + 16272*ep^4*mtt^2*mWW^2*t^14 + 21600*ep^5*mtt^2*mWW^2*t^14 + 10368*ep^6*mtt^2*mWW^2*t^14 - 384*ep^2*mtt*mWW^3*t^14 - 3456*ep^3*mtt*mWW^3*t^14 - 10848*ep^4*mtt*mWW^3*t^14 - 14400*ep^5*mtt*mWW^3*t^14 - 6912*ep^6*mtt*mWW^3*t^14 + 96*ep^2*mWW^4*t^14 + 864*ep^3*mWW^4*t^14 + 2712*ep^4*mWW^4*t^14 + 3600*ep^5*mWW^4*t^14 + 1728*ep^6*mWW^4*t^14)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*t^2*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^9*mWW^4*s^3 + 580*ep^2*mtt^9*mWW^4*s^3 + 2000*ep^3*mtt^9*mWW^4*s^3 + 2960*ep^4*mtt^9*mWW^4*s^3 + 1600*ep^5*mtt^9*mWW^4*s^3 - 212*ep*mtt^8*mWW^5*s^3 - 2156*ep^2*mtt^8*mWW^5*s^3 - 7680*ep^3*mtt^8*mWW^5*s^3 - 11632*ep^4*mtt^8*mWW^5*s^3 - 6400*ep^5*mtt^8*mWW^5*s^3 + 220*ep*mtt^7*mWW^6*s^3 + 2468*ep^2*mtt^7*mWW^6*s^3 + 9296*ep^3*mtt^7*mWW^6*s^3 + 14608*ep^4*mtt^7*mWW^6*s^3 + 8256*ep^5*mtt^7*mWW^6*s^3 + 44*ep*mtt^6*mWW^7*s^3 + 148*ep^2*mtt^6*mWW^7*s^3 - 128*ep^3*mtt^6*mWW^7*s^3 - 880*ep^4*mtt^6*mWW^7*s^3 - 768*ep^5*mtt^6*mWW^7*s^3 - 236*ep*mtt^5*mWW^8*s^3 - 2452*ep^2*mtt^5*mWW^8*s^3 - 8848*ep^3*mtt^5*mWW^8*s^3 - 13520*ep^4*mtt^5*mWW^8*s^3 - 7488*ep^5*mtt^5*mWW^8*s^3 + 164*ep*mtt^4*mWW^9*s^3 + 1948*ep^2*mtt^4*mWW^9*s^3 + 7552*ep^3*mtt^4*mWW^9*s^3 + 12080*ep^4*mtt^4*mWW^9*s^3 + 6912*ep^5*mtt^4*mWW^9*s^3 - 44*ep*mtt^3*mWW^10*s^3 - 596*ep^2*mtt^3*mWW^10*s^3 - 2448*ep^3*mtt^3*mWW^10*s^3 - 4048*ep^4*mtt^3*mWW^10*s^3 - 2368*ep^5*mtt^3*mWW^10*s^3 + 4*ep*mtt^2*mWW^11*s^3 + 60*ep^2*mtt^2*mWW^11*s^3 + 256*ep^3*mtt^2*mWW^11*s^3 + 432*ep^4*mtt^2*mWW^11*s^3 + 256*ep^5*mtt^2*mWW^11*s^3 - 270*ep*mtt^8*mWW^4*s^4 - 2460*ep^2*mtt^8*mWW^4*s^4 - 8210*ep^3*mtt^8*mWW^4*s^4 - 11940*ep^4*mtt^8*mWW^4*s^4 - 6400*ep^5*mtt^8*mWW^4*s^4 + 742*ep*mtt^7*mWW^5*s^4 + 7336*ep^2*mtt^7*mWW^5*s^4 + 25902*ep^3*mtt^7*mWW^5*s^4 + 39236*ep^4*mtt^7*mWW^5*s^4 + 21680*ep^5*mtt^7*mWW^5*s^4 - 470*ep*mtt^6*mWW^6*s^4 - 5764*ep^2*mtt^6*mWW^6*s^4 - 22866*ep^3*mtt^6*mWW^6*s^4 - 37220*ep^4*mtt^6*mWW^6*s^4 - 21568*ep^5*mtt^6*mWW^6*s^4 - 402*ep*mtt^5*mWW^7*s^4 - 2976*ep^2*mtt^5*mWW^7*s^4 - 8290*ep^3*mtt^5*mWW^7*s^4 - 10332*ep^4*mtt^5*mWW^7*s^4 - 4880*ep^5*mtt^5*mWW^7*s^4 + 662*ep*mtt^4*mWW^8*s^4 + 7132*ep^2*mtt^4*mWW^8*s^4 + 26522*ep^3*mtt^4*mWW^8*s^4 + 41588*ep^4*mtt^4*mWW^8*s^4 + 23552*ep^5*mtt^4*mWW^8*s^4 - 334*ep*mtt^3*mWW^9*s^4 - 4280*ep^2*mtt^3*mWW^9*s^4 - 17286*ep^3*mtt^3*mWW^9*s^4 - 28372*ep^4*mtt^3*mWW^9*s^4 - 16496*ep^5*mtt^3*mWW^9*s^4 + 78*ep*mtt^2*mWW^10*s^4 + 1092*ep^2*mtt^2*mWW^10*s^4 + 4554*ep^3*mtt^2*mWW^10*s^4 + 7572*ep^4*mtt^2*mWW^10*s^4 + 4416*ep^5*mtt^2*mWW^10*s^4 - 6*ep*mtt*mWW^11*s^4 - 80*ep^2*mtt*mWW^11*s^4 - 326*ep^3*mtt*mWW^11*s^4 - 532*ep^4*mtt*mWW^11*s^4 - 304*ep^5*mtt*mWW^11*s^4 + 480*ep*mtt^7*mWW^4*s^5 + 4040*ep^2*mtt^7*mWW^4*s^5 + 12840*ep^3*mtt^7*mWW^4*s^5 + 18160*ep^4*mtt^7*mWW^4*s^5 + 9600*ep^5*mtt^7*mWW^4*s^5 - 914*ep*mtt^6*mWW^5*s^5 - 8752*ep^2*mtt^6*mWW^5*s^5 - 30746*ep^3*mtt^6*mWW^5*s^5 - 46916*ep^4*mtt^6*mWW^5*s^5 - 26240*ep^5*mtt^6*mWW^5*s^5 + 112*ep*mtt^5*mWW^6*s^5 + 3060*ep^2*mtt^5*mWW^6*s^5 + 15468*ep^3*mtt^5*mWW^6*s^5 + 28416*ep^4*mtt^5*mWW^6*s^5 + 17648*ep^5*mtt^5*mWW^6*s^5 + 710*ep*mtt^4*mWW^7*s^5 + 5748*ep^2*mtt^4*mWW^7*s^5 + 17818*ep^3*mtt^4*mWW^7*s^5 + 24972*ep^4*mtt^4*mWW^7*s^5 + 13296*ep^5*mtt^4*mWW^7*s^5 - 544*ep*mtt^3*mWW^8*s^5 - 6464*ep^2*mtt^3*mWW^8*s^5 - 25712*ep^3*mtt^3*mWW^8*s^5 - 42352*ep^4*mtt^3*mWW^8*s^5 - 24864*ep^5*mtt^3*mWW^8*s^5 + 202*ep*mtt^2*mWW^9*s^5 + 2984*ep^2*mtt^2*mWW^9*s^5 + 12858*ep^3*mtt^2*mWW^9*s^5 + 21844*ep^4*mtt^2*mWW^9*s^5 + 12896*ep^5*mtt^2*mWW^9*s^5 - 48*ep*mtt*mWW^10*s^5 - 636*ep^2*mtt*mWW^10*s^5 - 2596*ep^3*mtt*mWW^10*s^5 - 4224*ep^4*mtt*mWW^10*s^5 - 2384*ep^5*mtt*mWW^10*s^5 + 2*ep*mWW^11*s^5 + 20*ep^2*mWW^11*s^5 + 70*ep^3*mWW^11*s^5 + 100*ep^4*mWW^11*s^5 + 48*ep^5*mWW^11*s^5 - 420*ep*mtt^6*mWW^4*s^6 - 3160*ep^2*mtt^6*mWW^4*s^6 - 9260*ep^3*mtt^6*mWW^4*s^6 - 12440*ep^4*mtt^6*mWW^4*s^6 - 6400*ep^5*mtt^6*mWW^4*s^6 + 410*ep*mtt^5*mWW^5*s^6 + 3800*ep^2*mtt^5*mWW^5*s^6 + 13626*ep^3*mtt^5*mWW^5*s^6 + 21652*ep^4*mtt^5*mWW^5*s^6 + 12640*ep^5*mtt^5*mWW^5*s^6 + 326*ep*mtt^4*mWW^6*s^6 + 1340*ep^2*mtt^4*mWW^6*s^6 + 338*ep^3*mtt^4*mWW^6*s^6 - 4004*ep^4*mtt^4*mWW^6*s^6 - 3856*ep^5*mtt^4*mWW^6*s^6 - 356*ep*mtt^3*mWW^7*s^6 - 2928*ep^2*mtt^3*mWW^7*s^6 - 9732*ep^3*mtt^3*mWW^7*s^6 - 15000*ep^4*mtt^3*mWW^7*s^6 - 8800*ep^5*mtt^3*mWW^7*s^6 + 80*ep*mtt^2*mWW^8*s^6 + 1680*ep^2*mtt^2*mWW^8*s^6 + 8432*ep^3*mtt^2*mWW^8*s^6 + 15744*ep^4*mtt^2*mWW^8*s^6 + 9920*ep^5*mtt^2*mWW^8*s^6 - 54*ep*mtt*mWW^9*s^6 - 872*ep^2*mtt*mWW^9*s^6 - 3894*ep^3*mtt*mWW^9*s^6 - 6652*ep^4*mtt*mWW^9*s^6 - 3840*ep^5*mtt*mWW^9*s^6 + 14*ep*mWW^10*s^6 + 140*ep^2*mWW^10*s^6 + 490*ep^3*mWW^10*s^6 + 700*ep^4*mWW^10*s^6 + 336*ep^5*mWW^10*s^6 + 180*ep*mtt^5*mWW^4*s^7 + 1140*ep^2*mtt^5*mWW^4*s^7 + 2840*ep^3*mtt^5*mWW^4*s^7 + 3360*ep^4*mtt^5*mWW^4*s^7 + 1600*ep^5*mtt^5*mWW^4*s^7 + 14*ep*mtt^4*mWW^5*s^7 + 92*ep^2*mtt^4*mWW^5*s^7 - 222*ep^3*mtt^4*mWW^5*s^7 - 1340*ep^4*mtt^4*mWW^5*s^7 - 1280*ep^5*mtt^4*mWW^5*s^7 - 208*ep*mtt^3*mWW^6*s^7 - 1144*ep^2*mtt^3*mWW^6*s^7 - 2096*ep^3*mtt^3*mWW^6*s^7 - 1400*ep^4*mtt^3*mWW^6*s^7 - 240*ep^5*mtt^3*mWW^6*s^7 - 36*ep*mtt^2*mWW^7*s^7 - 312*ep^2*mtt^2*mWW^7*s^7 - 548*ep^3*mtt^2*mWW^7*s^7 + 240*ep^4*mtt^2*mWW^7*s^7 + 752*ep^5*mtt^2*mWW^7*s^7 + 28*ep*mtt*mWW^8*s^7 + 4*ep^2*mtt*mWW^8*s^7 - 744*ep^3*mtt*mWW^8*s^7 - 1960*ep^4*mtt*mWW^8*s^7 - 1360*ep^5*mtt*mWW^8*s^7 + 22*ep*mWW^9*s^7 + 220*ep^2*mWW^9*s^7 + 770*ep^3*mWW^9*s^7 + 1100*ep^4*mWW^9*s^7 + 528*ep^5*mWW^9*s^7 - 30*ep*mtt^4*mWW^4*s^8 - 140*ep^2*mtt^4*mWW^4*s^8 - 210*ep^3*mtt^4*mWW^4*s^8 - 100*ep^4*mtt^4*mWW^4*s^8 - 40*ep*mtt^3*mWW^5*s^8 - 320*ep^2*mtt^3*mWW^5*s^8 - 880*ep^3*mtt^3*mWW^5*s^8 - 1000*ep^4*mtt^3*mWW^5*s^8 - 400*ep^5*mtt^3*mWW^5*s^8 + 20*ep*mtt^2*mWW^6*s^8 + 40*ep^2*mtt^2*mWW^6*s^8 - 140*ep^3*mtt^2*mWW^6*s^8 - 400*ep^4*mtt^2*mWW^6*s^8 - 240*ep^5*mtt^2*mWW^6*s^8 + 40*ep*mtt*mWW^7*s^8 + 320*ep^2*mtt*mWW^7*s^8 + 880*ep^3*mtt*mWW^7*s^8 + 1000*ep^4*mtt*mWW^7*s^8 + 400*ep^5*mtt*mWW^7*s^8 + 10*ep*mWW^8*s^8 + 100*ep^2*mWW^8*s^8 + 350*ep^3*mWW^8*s^8 + 500*ep^4*mWW^8*s^8 + 240*ep^5*mWW^8*s^8 + 18*ep*mtt^11*mWW^3*s*t + 174*ep^2*mtt^11*mWW^3*s*t + 600*ep^3*mtt^11*mWW^3*s*t + 888*ep^4*mtt^11*mWW^3*s*t + 480*ep^5*mtt^11*mWW^3*s*t - 6*mtt^10*mWW^4*s*t - 168*ep*mtt^10*mWW^4*s*t - 1254*ep^2*mtt^10*mWW^4*s*t - 3888*ep^3*mtt^10*mWW^4*s*t - 5400*ep^4*mtt^10*mWW^4*s*t - 2784*ep^5*mtt^10*mWW^4*s*t + 12*mtt^9*mWW^5*s*t + 342*ep*mtt^9*mWW^5*s*t + 2538*ep^2*mtt^9*mWW^5*s*t + 7752*ep^3*mtt^9*mWW^5*s*t + 10536*ep^4*mtt^9*mWW^5*s*t + 5280*ep^5*mtt^9*mWW^5*s*t + 30*mtt^8*mWW^6*s*t + 180*ep*mtt^8*mWW^6*s*t + 30*ep^2*mtt^8*mWW^6*s*t - 1440*ep^3*mtt^8*mWW^6*s*t - 2760*ep^4*mtt^8*mWW^6*s*t - 1440*ep^5*mtt^8*mWW^6*s*t - 120*mtt^7*mWW^7*s*t - 1410*ep*mtt^7*mWW^7*s*t - 6510*ep^2*mtt^7*mWW^7*s*t - 15000*ep^3*mtt^7*mWW^7*s*t - 17400*ep^4*mtt^7*mWW^7*s*t - 8160*ep^5*mtt^7*mWW^7*s*t + 150*mtt^6*mWW^8*s*t + 1872*ep*mtt^6*mWW^8*s*t + 9126*ep^2*mtt^6*mWW^8*s*t + 21840*ep^3*mtt^6*mWW^8*s*t + 25752*ep^4*mtt^6*mWW^8*s*t + 12000*ep^5*mtt^6*mWW^8*s*t - 84*mtt^5*mWW^9*s*t - 1062*ep*mtt^5*mWW^9*s*t - 5226*ep^2*mtt^5*mWW^9*s*t - 12552*ep^3*mtt^5*mWW^9*s*t - 14760*ep^4*mtt^5*mWW^9*s*t - 6816*ep^5*mtt^5*mWW^9*s*t + 18*mtt^4*mWW^10*s*t + 228*ep*mtt^4*mWW^10*s*t + 1122*ep^2*mtt^4*mWW^10*s*t + 2688*ep^3*mtt^4*mWW^10*s*t + 3144*ep^4*mtt^4*mWW^10*s*t + 1440*ep^5*mtt^4*mWW^10*s*t + 60*ep*mtt^10*mWW^3*s^2*t + 568*ep^2*mtt^10*mWW^3*s^2*t + 1908*ep^3*mtt^10*mWW^3*s^2*t + 2744*ep^4*mtt^10*mWW^3*s^2*t + 1440*ep^5*mtt^10*mWW^3*s^2*t + 64*mtt^9*mWW^4*s^2*t + 586*ep*mtt^9*mWW^4*s^2*t + 1516*ep^2*mtt^9*mWW^4*s^2*t - 34*ep^3*mtt^9*mWW^4*s^2*t - 4556*ep^4*mtt^9*mWW^4*s^2*t - 4176*ep^5*mtt^9*mWW^4*s^2*t - 252*mtt^8*mWW^5*s^2*t - 2978*ep*mtt^8*mWW^5*s^2*t - 12520*ep^2*mtt^8*mWW^5*s^2*t - 22510*ep^3*mtt^8*mWW^5*s^2*t - 15332*ep^4*mtt^8*mWW^5*s^2*t - 1200*ep^5*mtt^8*mWW^5*s^2*t + 332*mtt^7*mWW^6*s^2*t + 4396*ep*mtt^7*mWW^6*s^2*t + 21384*ep^2*mtt^7*mWW^6*s^2*t + 47360*ep^3*mtt^7*mWW^6*s^2*t + 47008*ep^4*mtt^7*mWW^6*s^2*t + 15936*ep^5*mtt^7*mWW^6*s^2*t - 88*mtt^6*mWW^7*s^2*t - 1616*ep*mtt^6*mWW^7*s^2*t - 10456*ep^2*mtt^6*mWW^7*s^2*t - 30160*ep^3*mtt^6*mWW^7*s^2*t - 39232*ep^4*mtt^6*mWW^7*s^2*t - 18432*ep^5*mtt^6*mWW^7*s^2*t - 168*mtt^5*mWW^8*s^2*t - 1806*ep*mtt^5*mWW^8*s^2*t - 6484*ep^2*mtt^5*mWW^8*s^2*t - 8418*ep^3*mtt^5*mWW^8*s^2*t - 716*ep^4*mtt^5*mWW^8*s^2*t + 3888*ep^5*mtt^5*mWW^8*s^2*t + 148*mtt^4*mWW^9*s^2*t + 1838*ep*mtt^4*mWW^9*s^2*t + 8408*ep^2*mtt^4*mWW^9*s^2*t + 17554*ep^3*mtt^4*mWW^9*s^2*t + 16284*ep^4*mtt^4*mWW^9*s^2*t + 4944*ep^5*mtt^4*mWW^9*s^2*t - 36*mtt^3*mWW^10*s^2*t - 488*ep*mtt^3*mWW^10*s^2*t - 2496*ep^2*mtt^3*mWW^10*s^2*t - 5980*ep^3*mtt^3*mWW^10*s^2*t - 6600*ep^4*mtt^3*mWW^10*s^2*t - 2592*ep^5*mtt^3*mWW^10*s^2*t + 8*ep*mtt^2*mWW^11*s^2*t + 80*ep^2*mtt^2*mWW^11*s^2*t + 280*ep^3*mtt^2*mWW^11*s^2*t + 400*ep^4*mtt^2*mWW^11*s^2*t + 192*ep^5*mtt^2*mWW^11*s^2*t - 714*ep*mtt^9*mWW^3*s^3*t - 7022*ep^2*mtt^9*mWW^3*s^3*t - 24360*ep^3*mtt^9*mWW^3*s^3*t - 36064*ep^4*mtt^9*mWW^3*s^3*t - 19440*ep^5*mtt^9*mWW^3*s^3*t - 218*mtt^8*mWW^4*s^3*t - 416*ep*mtt^8*mWW^4*s^3*t + 11078*ep^2*mtt^8*mWW^4*s^3*t + 57836*ep^3*mtt^8*mWW^4*s^3*t + 102028*ep^4*mtt^8*mWW^4*s^3*t + 60976*ep^5*mtt^8*mWW^4*s^3*t + 850*mtt^7*mWW^5*s^3*t + 8372*ep*mtt^7*mWW^5*s^3*t + 25006*ep^2*mtt^7*mWW^5*s^3*t + 15864*ep^3*mtt^7*mWW^5*s^3*t - 35512*ep^4*mtt^7*mWW^5*s^3*t - 41056*ep^5*mtt^7*mWW^5*s^3*t - 1206*mtt^6*mWW^6*s^3*t - 15602*ep*mtt^6*mWW^6*s^3*t - 75794*ep^2*mtt^6*mWW^6*s^3*t - 172666*ep^3*mtt^6*mWW^6*s^3*t - 183560*ep^4*mtt^6*mWW^6*s^3*t - 71872*ep^5*mtt^6*mWW^6*s^3*t + 676*mtt^5*mWW^7*s^3*t + 11130*ep*mtt^5*mWW^7*s^3*t + 70330*ep^2*mtt^5*mWW^7*s^3*t + 206236*ep^3*mtt^5*mWW^7*s^3*t + 280784*ep^4*mtt^5*mWW^7*s^3*t + 142752*ep^5*mtt^5*mWW^7*s^3*t - 22*mtt^4*mWW^8*s^3*t - 2252*ep*mtt^4*mWW^8*s^3*t - 24898*ep^2*mtt^4*mWW^8*s^3*t - 97008*ep^3*mtt^4*mWW^8*s^3*t - 158468*ep^4*mtt^4*mWW^8*s^3*t - 92624*ep^5*mtt^4*mWW^8*s^3*t - 102*mtt^3*mWW^9*s^3*t - 856*ep*mtt^3*mWW^9*s^3*t - 458*ep^2*mtt^3*mWW^9*s^3*t + 9832*ep^3*mtt^3*mWW^9*s^3*t + 26184*ep^4*mtt^3*mWW^9*s^3*t + 19744*ep^5*mtt^3*mWW^9*s^3*t + 22*mtt^2*mWW^10*s^3*t + 350*ep*mtt^2*mWW^10*s^3*t + 1854*ep^2*mtt^2*mWW^10*s^3*t + 4590*ep^3*mtt^2*mWW^10*s^3*t + 5088*ep^4*mtt^2*mWW^10*s^3*t + 1760*ep^5*mtt^2*mWW^10*s^3*t - 12*ep*mtt*mWW^11*s^3*t - 96*ep^2*mtt*mWW^11*s^3*t - 324*ep^3*mtt*mWW^11*s^3*t - 480*ep^4*mtt*mWW^11*s^3*t - 240*ep^5*mtt*mWW^11*s^3*t + 2010*ep*mtt^8*mWW^3*s^4*t + 20060*ep^2*mtt^8*mWW^3*s^4*t + 70390*ep^3*mtt^8*mWW^3*s^4*t + 105220*ep^4*mtt^8*mWW^3*s^4*t + 57200*ep^5*mtt^8*mWW^3*s^4*t + 340*mtt^7*mWW^4*s^4*t - 1092*ep*mtt^7*mWW^4*s^4*t - 36952*ep^2*mtt^7*mWW^4*s^4*t - 162888*ep^3*mtt^7*mWW^4*s^4*t - 269656*ep^4*mtt^7*mWW^4*s^4*t - 154864*ep^5*mtt^7*mWW^4*s^4*t - 1136*mtt^6*mWW^5*s^4*t - 9832*ep*mtt^6*mWW^5*s^4*t - 16044*ep^2*mtt^6*mWW^5*s^4*t + 44452*ep^3*mtt^6*mWW^5*s^4*t + 145744*ep^4*mtt^6*mWW^5*s^4*t + 105824*ep^5*mtt^6*mWW^5*s^4*t + 1336*mtt^5*mWW^6*s^4*t + 18104*ep*mtt^5*mWW^6*s^4*t + 92600*ep^2*mtt^5*mWW^6*s^4*t + 225376*ep^3*mtt^5*mWW^6*s^4*t + 260840*ep^4*mtt^5*mWW^6*s^4*t + 114368*ep^5*mtt^5*mWW^6*s^4*t - 588*mtt^4*mWW^7*s^4*t - 13164*ep*mtt^4*mWW^7*s^4*t - 101172*ep^2*mtt^4*mWW^7*s^4*t - 331476*ep^3*mtt^4*mWW^7*s^4*t - 482832*ep^4*mtt^4*mWW^7*s^4*t - 257040*ep^5*mtt^4*mWW^7*s^4*t + 8*mtt^3*mWW^8*s^4*t + 4698*ep*mtt^3*mWW^8*s^4*t + 53444*ep^2*mtt^3*mWW^8*s^4*t + 203254*ep^3*mtt^3*mWW^8*s^4*t + 321228*ep^4*mtt^3*mWW^8*s^4*t + 181632*ep^5*mtt^3*mWW^8*s^4*t + 44*mtt^2*mWW^9*s^4*t - 678*ep*mtt^2*mWW^9*s^4*t - 12324*ep^2*mtt^2*mWW^9*s^4*t - 51574*ep^3*mtt^2*mWW^9*s^4*t - 85228*ep^4*mtt^2*mWW^9*s^4*t - 50320*ep^5*mtt^2*mWW^9*s^4*t - 4*mtt*mWW^10*s^4*t - 46*ep*mtt*mWW^10*s^4*t + 452*ep^2*mtt*mWW^10*s^4*t + 2794*ep^3*mtt*mWW^10*s^4*t + 5268*ep^4*mtt*mWW^10*s^4*t + 3568*ep^5*mtt*mWW^10*s^4*t - 64*ep^2*mWW^11*s^4*t - 328*ep^3*mWW^11*s^4*t - 584*ep^4*mWW^11*s^4*t - 368*ep^5*mWW^11*s^4*t - 2730*ep*mtt^7*mWW^3*s^5*t - 27470*ep^2*mtt^7*mWW^3*s^5*t - 97120*ep^3*mtt^7*mWW^3*s^5*t - 146200*ep^4*mtt^7*mWW^3*s^5*t - 80000*ep^5*mtt^7*mWW^3*s^5*t - 250*mtt^6*mWW^4*s^5*t + 2604*ep*mtt^6*mWW^4*s^5*t + 49366*ep^2*mtt^6*mWW^4*s^5*t + 204940*ep^3*mtt^6*mWW^4*s^5*t + 330456*ep^4*mtt^6*mWW^4*s^5*t + 186176*ep^5*mtt^6*mWW^4*s^5*t + 640*mtt^5*mWW^5*s^5*t + 4036*ep*mtt^5*mWW^5*s^5*t - 12166*ep^2*mtt^5*mWW^5*s^5*t - 108502*ep^3*mtt^5*mWW^5*s^5*t - 210612*ep^4*mtt^5*mWW^5*s^5*t - 128016*ep^5*mtt^5*mWW^5*s^5*t - 510*mtt^4*mWW^6*s^5*t - 8242*ep*mtt^4*mWW^6*s^5*t - 50018*ep^2*mtt^4*mWW^6*s^5*t - 142278*ep^3*mtt^4*mWW^6*s^5*t - 189248*ep^4*mtt^4*mWW^6*s^5*t - 94272*ep^5*mtt^4*mWW^6*s^5*t + 94*mtt^3*mWW^7*s^5*t + 7762*ep*mtt^3*mWW^7*s^5*t + 80692*ep^2*mtt^3*mWW^7*s^5*t + 295292*ep^3*mtt^3*mWW^7*s^5*t + 451920*ep^4*mtt^3*mWW^7*s^5*t + 246560*ep^5*mtt^3*mWW^7*s^5*t + 32*mtt^2*mWW^8*s^5*t - 4274*ep*mtt^2*mWW^8*s^5*t - 51344*ep^2*mtt^2*mWW^8*s^5*t - 194790*ep^3*mtt^2*mWW^8*s^5*t - 303420*ep^4*mtt^2*mWW^8*s^5*t - 168496*ep^5*mtt^2*mWW^8*s^5*t - 6*mtt*mWW^9*s^5*t + 840*ep*mtt*mWW^9*s^5*t + 11392*ep^2*mtt*mWW^9*s^5*t + 44886*ep^3*mtt*mWW^9*s^5*t + 71556*ep^4*mtt*mWW^9*s^5*t + 40912*ep^5*mtt*mWW^9*s^5*t + 4*ep*mWW^10*s^5*t - 452*ep^2*mWW^10*s^5*t - 2428*ep^3*mWW^10*s^5*t - 4452*ep^4*mWW^10*s^5*t - 2864*ep^5*mWW^10*s^5*t + 1992*ep*mtt^6*mWW^3*s^6*t + 20096*ep^2*mtt^6*mWW^3*s^6*t + 71400*ep^3*mtt^6*mWW^3*s^6*t + 108112*ep^4*mtt^6*mWW^3*s^6*t + 59520*ep^5*mtt^6*mWW^3*s^6*t + 56*mtt^5*mWW^4*s^6*t - 2362*ep*mtt^5*mWW^4*s^6*t - 33572*ep^2*mtt^5*mWW^4*s^6*t - 133694*ep^3*mtt^5*mWW^4*s^6*t - 211972*ep^4*mtt^5*mWW^4*s^6*t - 118000*ep^5*mtt^5*mWW^4*s^6*t - 76*mtt^4*mWW^5*s^6*t + 874*ep*mtt^4*mWW^5*s^6*t + 20460*ep^2*mtt^4*mWW^5*s^6*t + 88258*ep^3*mtt^4*mWW^5*s^6*t + 142380*ep^4*mtt^4*mWW^5*s^6*t + 78624*ep^5*mtt^4*mWW^5*s^6*t + 1524*ep*mtt^3*mWW^6*s^6*t + 17920*ep^2*mtt^3*mWW^6*s^6*t + 69172*ep^3*mtt^3*mWW^6*s^6*t + 109088*ep^4*mtt^3*mWW^6*s^6*t + 60560*ep^5*mtt^3*mWW^6*s^6*t + 20*mtt^2*mWW^7*s^6*t - 3720*ep*mtt^2*mWW^7*s^6*t - 44092*ep^2*mtt^2*mWW^7*s^6*t - 166408*ep^3*mtt^2*mWW^7*s^6*t - 256920*ep^4*mtt^2*mWW^7*s^6*t - 140464*ep^5*mtt^2*mWW^7*s^6*t + 1878*ep*mtt*mWW^8*s^6*t + 22036*ep^2*mtt*mWW^8*s^6*t + 83218*ep^3*mtt*mWW^8*s^6*t + 129204*ep^4*mtt*mWW^8*s^6*t + 71520*ep^5*mtt*mWW^8*s^6*t - 90*ep*mWW^9*s^6*t - 1888*ep^2*mWW^9*s^6*t - 8490*ep^3*mWW^9*s^6*t - 14516*ep^4*mWW^9*s^6*t - 8688*ep^5*mWW^9*s^6*t - 750*ep*mtt^5*mWW^3*s^7*t - 7538*ep^2*mtt^5*mWW^3*s^7*t - 26848*ep^3*mtt^5*mWW^3*s^7*t - 40864*ep^4*mtt^5*mWW^3*s^7*t - 22640*ep^5*mtt^5*mWW^3*s^7*t + 26*mtt^4*mWW^4*s^7*t + 1020*ep*mtt^4*mWW^4*s^7*t + 11146*ep^2*mtt^4*mWW^4*s^7*t + 42360*ep^3*mtt^4*mWW^4*s^7*t + 66196*ep^4*mtt^4*mWW^4*s^7*t + 36592*ep^5*mtt^4*mWW^4*s^7*t - 46*mtt^3*mWW^5*s^7*t - 914*ep*mtt^3*mWW^5*s^7*t - 7922*ep^2*mtt^3*mWW^5*s^7*t - 27342*ep^3*mtt^3*mWW^5*s^7*t - 40100*ep^4*mtt^3*mWW^5*s^7*t - 20976*ep^5*mtt^3*mWW^5*s^7*t + 14*mtt^2*mWW^6*s^7*t - 484*ep*mtt^2*mWW^6*s^7*t - 7490*ep^2*mtt^2*mWW^6*s^7*t - 30924*ep^3*mtt^2*mWW^6*s^7*t - 50160*ep^4*mtt^2*mWW^6*s^7*t - 28352*ep^5*mtt^2*mWW^6*s^7*t + 6*mtt*mWW^7*s^7*t + 1100*ep*mtt*mWW^7*s^7*t + 12244*ep^2*mtt*mWW^7*s^7*t + 45602*ep^3*mtt*mWW^7*s^7*t + 70204*ep^4*mtt*mWW^7*s^7*t + 38464*ep^5*mtt*mWW^7*s^7*t - 164*ep*mWW^8*s^7*t - 2360*ep^2*mWW^8*s^7*t - 9760*ep^3*mWW^8*s^7*t - 16028*ep^4*mWW^8*s^7*t - 9232*ep^5*mWW^8*s^7*t + 114*ep*mtt^4*mWW^3*s^8*t + 1132*ep^2*mtt^4*mWW^3*s^8*t + 4030*ep^3*mtt^4*mWW^3*s^8*t + 6164*ep^4*mtt^4*mWW^3*s^8*t + 3440*ep^5*mtt^4*mWW^3*s^8*t - 12*mtt^3*mWW^4*s^8*t - 172*ep*mtt^3*mWW^4*s^8*t - 1328*ep^2*mtt^3*mWW^4*s^8*t - 4632*ep^3*mtt^3*mWW^4*s^8*t - 7096*ep^4*mtt^3*mWW^4*s^8*t - 3920*ep^5*mtt^3*mWW^4*s^8*t + 8*mtt^2*mWW^5*s^8*t + 100*ep*mtt^2*mWW^5*s^8*t + 648*ep^2*mtt^2*mWW^5*s^8*t + 2028*ep^3*mtt^2*mWW^5*s^8*t + 2896*ep^4*mtt^2*mWW^5*s^8*t + 1520*ep^5*mtt^2*mWW^5*s^8*t + 4*mtt*mWW^6*s^8*t + 124*ep*mtt*mWW^6*s^8*t + 1368*ep^2*mtt*mWW^6*s^8*t + 5400*ep^3*mtt*mWW^6*s^8*t + 8792*ep^4*mtt*mWW^6*s^8*t + 5072*ep^5*mtt*mWW^6*s^8*t - 70*ep*mWW^7*s^8*t - 860*ep^2*mWW^7*s^8*t - 3370*ep^3*mWW^7*s^8*t - 5380*ep^4*mWW^7*s^8*t - 3040*ep^5*mWW^7*s^8*t + 18*ep*mtt^12*mWW^2*t^2 + 174*ep^2*mtt^12*mWW^2*t^2 + 600*ep^3*mtt^12*mWW^2*t^2 + 888*ep^4*mtt^12*mWW^2*t^2 + 480*ep^5*mtt^12*mWW^2*t^2 - 6*mtt^11*mWW^3*t^2 - 168*ep*mtt^11*mWW^3*t^2 - 1254*ep^2*mtt^11*mWW^3*t^2 - 3888*ep^3*mtt^11*mWW^3*t^2 - 5400*ep^4*mtt^11*mWW^3*t^2 - 2784*ep^5*mtt^11*mWW^3*t^2 + 12*mtt^10*mWW^4*t^2 + 342*ep*mtt^10*mWW^4*t^2 + 2538*ep^2*mtt^10*mWW^4*t^2 + 7752*ep^3*mtt^10*mWW^4*t^2 + 10536*ep^4*mtt^10*mWW^4*t^2 + 5280*ep^5*mtt^10*mWW^4*t^2 + 30*mtt^9*mWW^5*t^2 + 180*ep*mtt^9*mWW^5*t^2 + 30*ep^2*mtt^9*mWW^5*t^2 - 1440*ep^3*mtt^9*mWW^5*t^2 - 2760*ep^4*mtt^9*mWW^5*t^2 - 1440*ep^5*mtt^9*mWW^5*t^2 - 120*mtt^8*mWW^6*t^2 - 1410*ep*mtt^8*mWW^6*t^2 - 6510*ep^2*mtt^8*mWW^6*t^2 - 15000*ep^3*mtt^8*mWW^6*t^2 - 17400*ep^4*mtt^8*mWW^6*t^2 - 8160*ep^5*mtt^8*mWW^6*t^2 + 150*mtt^7*mWW^7*t^2 + 1872*ep*mtt^7*mWW^7*t^2 + 9126*ep^2*mtt^7*mWW^7*t^2 + 21840*ep^3*mtt^7*mWW^7*t^2 + 25752*ep^4*mtt^7*mWW^7*t^2 + 12000*ep^5*mtt^7*mWW^7*t^2 - 84*mtt^6*mWW^8*t^2 - 1062*ep*mtt^6*mWW^8*t^2 - 5226*ep^2*mtt^6*mWW^8*t^2 - 12552*ep^3*mtt^6*mWW^8*t^2 - 14760*ep^4*mtt^6*mWW^8*t^2 - 6816*ep^5*mtt^6*mWW^8*t^2 + 18*mtt^5*mWW^9*t^2 + 228*ep*mtt^5*mWW^9*t^2 + 1122*ep^2*mtt^5*mWW^9*t^2 + 2688*ep^3*mtt^5*mWW^9*t^2 + 3144*ep^4*mtt^5*mWW^9*t^2 + 1440*ep^5*mtt^5*mWW^9*t^2 - 36*ep*mtt^11*mWW^2*s*t^2 - 360*ep^2*mtt^11*mWW^2*s*t^2 - 1292*ep^3*mtt^11*mWW^2*s*t^2 - 1992*ep^4*mtt^11*mWW^2*s*t^2 - 1120*ep^5*mtt^11*mWW^2*s*t^2 + 70*mtt^10*mWW^3*s*t^2 + 972*ep*mtt^10*mWW^3*s*t^2 + 4992*ep^2*mtt^10*mWW^3*s*t^2 + 11798*ep^3*mtt^10*mWW^3*s*t^2 + 12932*ep^4*mtt^10*mWW^3*s*t^2 + 5296*ep^5*mtt^10*mWW^3*s*t^2 - 210*mtt^9*mWW^4*s*t^2 - 2526*ep*mtt^9*mWW^4*s*t^2 - 11028*ep^2*mtt^9*mWW^4*s*t^2 - 20988*ep^3*mtt^9*mWW^4*s*t^2 - 16104*ep^4*mtt^9*mWW^4*s*t^2 - 2784*ep^5*mtt^9*mWW^4*s*t^2 + 50*mtt^8*mWW^5*s*t^2 + 20*ep*mtt^8*mWW^5*s*t^2 - 3640*ep^2*mtt^8*mWW^5*s*t^2 - 19418*ep^3*mtt^8*mWW^5*s*t^2 - 36988*ep^4*mtt^8*mWW^5*s*t^2 - 24144*ep^5*mtt^8*mWW^5*s*t^2 + 482*mtt^7*mWW^6*s*t^2 + 6750*ep*mtt^7*mWW^6*s*t^2 + 36264*ep^2*mtt^7*mWW^6*s*t^2 + 93372*ep^3*mtt^7*mWW^6*s*t^2 + 115768*ep^4*mtt^7*mWW^6*s*t^2 + 55584*ep^5*mtt^7*mWW^6*s*t^2 - 678*mtt^6*mWW^7*s*t^2 - 8684*ep*mtt^6*mWW^7*s*t^2 - 42656*ep^2*mtt^6*mWW^7*s*t^2 - 100126*ep^3*mtt^6*mWW^7*s*t^2 - 112180*ep^4*mtt^6*mWW^7*s*t^2 - 47856*ep^5*mtt^6*mWW^7*s*t^2 + 322*mtt^5*mWW^8*s*t^2 + 3838*ep*mtt^5*mWW^8*s*t^2 + 17452*ep^2*mtt^5*mWW^8*s*t^2 + 37564*ep^3*mtt^5*mWW^8*s*t^2 + 37576*ep^4*mtt^5*mWW^8*s*t^2 + 13408*ep^5*mtt^5*mWW^8*s*t^2 - 18*mtt^4*mWW^9*s*t^2 - 84*ep*mtt^4*mWW^9*s*t^2 + 312*ep^2*mtt^4*mWW^9*s*t^2 + 2530*ep^3*mtt^4*mWW^9*s*t^2 + 5292*ep^4*mtt^4*mWW^9*s*t^2 + 3728*ep^5*mtt^4*mWW^9*s*t^2 - 18*mtt^3*mWW^10*s*t^2 - 250*ep*mtt^3*mWW^10*s*t^2 - 1336*ep^2*mtt^3*mWW^10*s*t^2 - 3440*ep^3*mtt^3*mWW^10*s*t^2 - 4304*ep^4*mtt^3*mWW^10*s*t^2 - 2112*ep^5*mtt^3*mWW^10*s*t^2 - 408*ep*mtt^10*mWW^2*s^2*t^2 - 3902*ep^2*mtt^10*mWW^2*s^2*t^2 - 12918*ep^3*mtt^10*mWW^2*s^2*t^2 - 18052*ep^4*mtt^10*mWW^2*s^2*t^2 - 9120*ep^5*mtt^10*mWW^2*s^2*t^2 - 282*mtt^9*mWW^3*s^2*t^2 - 2248*ep*mtt^9*mWW^3*s^2*t^2 - 3770*ep^2*mtt^9*mWW^3*s^2*t^2 + 8224*ep^3*mtt^9*mWW^3*s^2*t^2 + 28184*ep^4*mtt^9*mWW^3*s^2*t^2 + 20256*ep^5*mtt^9*mWW^3*s^2*t^2 + 794*mtt^8*mWW^4*s^2*t^2 + 8688*ep*mtt^8*mWW^4*s^2*t^2 + 33852*ep^2*mtt^8*mWW^4*s^2*t^2 + 56234*ep^3*mtt^8*mWW^4*s^2*t^2 + 34964*ep^4*mtt^8*mWW^4*s^2*t^2 + 2048*ep^5*mtt^8*mWW^4*s^2*t^2 - 192*mtt^7*mWW^5*s^2*t^2 - 2638*ep*mtt^7*mWW^5*s^2*t^2 - 14468*ep^2*mtt^7*mWW^5*s^2*t^2 - 38994*ep^3*mtt^7*mWW^5*s^2*t^2 - 51468*ep^4*mtt^7*mWW^5*s^2*t^2 - 26128*ep^5*mtt^7*mWW^5*s^2*t^2 - 1550*mtt^6*mWW^6*s^2*t^2 - 18348*ep*mtt^6*mWW^6*s^2*t^2 - 79302*ep^2*mtt^6*mWW^6*s^2*t^2 - 152912*ep^3*mtt^6*mWW^6*s^2*t^2 - 124640*ep^4*mtt^6*mWW^6*s^2*t^2 - 28496*ep^5*mtt^6*mWW^6*s^2*t^2 + 2086*mtt^5*mWW^7*s^2*t^2 + 26168*ep*mtt^5*mWW^7*s^2*t^2 + 123966*ep^2*mtt^5*mWW^7*s^2*t^2 + 276396*ep^3*mtt^5*mWW^7*s^2*t^2 + 287616*ep^4*mtt^5*mWW^7*s^2*t^2 + 109184*ep^5*mtt^5*mWW^7*s^2*t^2 - 1026*mtt^4*mWW^8*s^2*t^2 - 13720*ep*mtt^4*mWW^8*s^2*t^2 - 70708*ep^2*mtt^4*mWW^8*s^2*t^2 - 176062*ep^3*mtt^4*mWW^8*s^2*t^2 - 210828*ep^4*mtt^4*mWW^8*s^2*t^2 - 95840*ep^5*mtt^4*mWW^8*s^2*t^2 + 164*mtt^3*mWW^9*s^2*t^2 + 2386*ep*mtt^3*mWW^9*s^2*t^2 + 13508*ep^2*mtt^3*mWW^9*s^2*t^2 + 37702*ep^3*mtt^3*mWW^9*s^2*t^2 + 51684*ep^4*mtt^3*mWW^9*s^2*t^2 + 27440*ep^5*mtt^3*mWW^9*s^2*t^2 + 6*mtt^2*mWW^10*s^2*t^2 + 124*ep*mtt^2*mWW^10*s^2*t^2 + 876*ep^2*mtt^2*mWW^10*s^2*t^2 + 2554*ep^3*mtt^2*mWW^10*s^2*t^2 + 2908*ep^4*mtt^2*mWW^10*s^2*t^2 + 848*ep^5*mtt^2*mWW^10*s^2*t^2 - 4*ep*mtt*mWW^11*s^2*t^2 - 52*ep^2*mtt*mWW^11*s^2*t^2 - 224*ep^3*mtt*mWW^11*s^2*t^2 - 368*ep^4*mtt*mWW^11*s^2*t^2 - 192*ep^5*mtt*mWW^11*s^2*t^2 + 1950*ep*mtt^9*mWW^2*s^3*t^2 + 18820*ep^2*mtt^9*mWW^2*s^3*t^2 + 62970*ep^3*mtt^9*mWW^2*s^3*t^2 + 89060*ep^4*mtt^9*mWW^2*s^3*t^2 + 45600*ep^5*mtt^9*mWW^2*s^3*t^2 + 558*mtt^8*mWW^3*s^3*t^2 + 3148*ep*mtt^8*mWW^3*s^3*t^2 - 4204*ep^2*mtt^8*mWW^3*s^3*t^2 - 51370*ep^3*mtt^8*mWW^3*s^3*t^2 - 98088*ep^4*mtt^8*mWW^3*s^3*t^2 - 56800*ep^5*mtt^8*mWW^3*s^3*t^2 - 1262*mtt^7*mWW^4*s^3*t^2 - 17358*ep*mtt^7*mWW^4*s^3*t^2 - 93142*ep^2*mtt^7*mWW^4*s^3*t^2 - 237918*ep^3*mtt^7*mWW^4*s^3*t^2 - 292072*ep^4*mtt^7*mWW^4*s^3*t^2 - 139552*ep^5*mtt^7*mWW^4*s^3*t^2 + 24*mtt^6*mWW^5*s^3*t^2 + 11132*ep*mtt^6*mWW^5*s^3*t^2 + 117932*ep^2*mtt^6*mWW^5*s^3*t^2 + 432132*ep^3*mtt^6*mWW^5*s^3*t^2 + 667780*ep^4*mtt^6*mWW^5*s^3*t^2 + 370720*ep^5*mtt^6*mWW^5*s^3*t^2 + 1960*mtt^5*mWW^6*s^3*t^2 + 14938*ep*mtt^5*mWW^6*s^3*t^2 + 10982*ep^2*mtt^5*mWW^6*s^3*t^2 - 138164*ep^3*mtt^5*mWW^6*s^3*t^2 - 360684*ep^4*mtt^5*mWW^6*s^3*t^2 - 255200*ep^5*mtt^5*mWW^6*s^3*t^2 - 1782*mtt^4*mWW^7*s^3*t^2 - 24356*ep*mtt^4*mWW^7*s^3*t^2 - 123564*ep^2*mtt^4*mWW^7*s^3*t^2 - 289722*ep^3*mtt^4*mWW^7*s^3*t^2 - 311424*ep^4*mtt^4*mWW^7*s^3*t^2 - 118720*ep^5*mtt^4*mWW^7*s^3*t^2 + 558*mtt^3*mWW^8*s^3*t^2 + 13746*ep*mtt^3*mWW^8*s^3*t^2 + 102634*ep^2*mtt^3*mWW^8*s^3*t^2 + 325610*ep^3*mtt^3*mWW^8*s^3*t^2 + 464240*ep^4*mtt^3*mWW^8*s^3*t^2 + 242848*ep^5*mtt^3*mWW^8*s^3*t^2 - 64*mtt^2*mWW^9*s^3*t^2 - 3324*ep*mtt^2*mWW^9*s^3*t^2 - 30468*ep^2*mtt^2*mWW^9*s^3*t^2 - 106816*ep^3*mtt^2*mWW^9*s^3*t^2 - 163948*ep^4*mtt^2*mWW^9*s^3*t^2 - 92320*ep^5*mtt^2*mWW^9*s^3*t^2 + 8*mtt*mWW^10*s^3*t^2 + 124*ep*mtt*mWW^10*s^3*t^2 + 1034*ep^2*mtt*mWW^10*s^3*t^2 + 3374*ep^3*mtt*mWW^10*s^3*t^2 + 5280*ep^4*mtt*mWW^10*s^3*t^2 + 3520*ep^5*mtt*mWW^10*s^3*t^2 - 24*ep^2*mWW^11*s^3*t^2 - 96*ep^3*mWW^11*s^3*t^2 - 144*ep^4*mWW^11*s^3*t^2 - 96*ep^5*mWW^11*s^3*t^2 - 3630*ep*mtt^8*mWW^2*s^4*t^2 - 35150*ep^2*mtt^8*mWW^2*s^4*t^2 - 117860*ep^3*mtt^8*mWW^2*s^4*t^2 - 166960*ep^4*mtt^8*mWW^2*s^4*t^2 - 85600*ep^5*mtt^8*mWW^2*s^4*t^2 - 590*mtt^7*mWW^3*s^4*t^2 - 3478*ep*mtt^7*mWW^3*s^4*t^2 + 430*ep^2*mtt^7*mWW^3*s^4*t^2 + 30182*ep^3*mtt^7*mWW^3*s^4*t^2 + 51140*ep^4*mtt^7*mWW^3*s^4*t^2 + 21600*ep^5*mtt^7*mWW^3*s^4*t^2 + 904*mtt^6*mWW^4*s^4*t^2 + 20510*ep*mtt^6*mWW^4*s^4*t^2 + 157162*ep^2*mtt^6*mWW^4*s^4*t^2 + 506416*ep^3*mtt^6*mWW^4*s^4*t^2 + 728660*ep^4*mtt^6*mWW^4*s^4*t^2 + 388624*ep^5*mtt^6*mWW^4*s^4*t^2 + 256*mtt^5*mWW^5*s^4*t^2 - 20260*ep*mtt^5*mWW^5*s^4*t^2 - 238916*ep^2*mtt^5*mWW^5*s^4*t^2 - 888584*ep^3*mtt^5*mWW^5*s^4*t^2 - 1359280*ep^4*mtt^5*mWW^5*s^4*t^2 - 739184*ep^5*mtt^5*mWW^5*s^4*t^2 - 684*mtt^4*mWW^6*s^4*t^2 + 7122*ep*mtt^4*mWW^6*s^4*t^2 + 129944*ep^2*mtt^4*mWW^6*s^4*t^2 + 538626*ep^3*mtt^4*mWW^6*s^4*t^2 + 877304*ep^4*mtt^4*mWW^6*s^4*t^2 + 500800*ep^5*mtt^4*mWW^6*s^4*t^2 - 62*mtt^3*mWW^7*s^4*t^2 + 5232*ep*mtt^3*mWW^7*s^4*t^2 + 54402*ep^2*mtt^3*mWW^7*s^4*t^2 + 184100*ep^3*mtt^3*mWW^7*s^4*t^2 + 255696*ep^4*mtt^3*mWW^7*s^4*t^2 + 122768*ep^5*mtt^3*mWW^7*s^4*t^2 + 168*mtt^2*mWW^8*s^4*t^2 - 8400*ep*mtt^2*mWW^8*s^4*t^2 - 98486*ep^2*mtt^2*mWW^8*s^4*t^2 - 364362*ep^3*mtt^2*mWW^8*s^4*t^2 - 558536*ep^4*mtt^2*mWW^8*s^4*t^2 - 304768*ep^5*mtt^2*mWW^8*s^4*t^2 + 12*mtt*mWW^9*s^4*t^2 + 2970*ep*mtt*mWW^9*s^4*t^2 + 31572*ep^2*mtt*mWW^9*s^4*t^2 + 115374*ep^3*mtt*mWW^9*s^4*t^2 + 178396*ep^4*mtt*mWW^9*s^4*t^2 + 99712*ep^5*mtt*mWW^9*s^4*t^2 - 4*mWW^10*s^4*t^2 - 66*ep*mWW^10*s^4*t^2 - 958*ep^2*mWW^10*s^4*t^2 - 3892*ep^3*mWW^10*s^4*t^2 - 6420*ep^4*mWW^10*s^4*t^2 - 3952*ep^5*mWW^10*s^4*t^2 + 3432*ep*mtt^7*mWW^2*s^5*t^2 + 33296*ep^2*mtt^7*mWW^2*s^5*t^2 + 111720*ep^3*mtt^7*mWW^2*s^5*t^2 + 158272*ep^4*mtt^7*mWW^2*s^5*t^2 + 81120*ep^5*mtt^7*mWW^2*s^5*t^2 + 306*mtt^6*mWW^3*s^5*t^2 + 2930*ep*mtt^6*mWW^3*s^5*t^2 + 13424*ep^2*mtt^6*mWW^3*s^5*t^2 + 42240*ep^3*mtt^6*mWW^3*s^5*t^2 + 76720*ep^4*mtt^6*mWW^3*s^5*t^2 + 55024*ep^5*mtt^6*mWW^3*s^5*t^2 - 174*mtt^5*mWW^4*s^5*t^2 - 13428*ep*mtt^5*mWW^4*s^5*t^2 - 138256*ep^2*mtt^5*mWW^4*s^5*t^2 - 499806*ep^3*mtt^5*mWW^4*s^5*t^2 - 759816*ep^4*mtt^5*mWW^4*s^5*t^2 - 416560*ep^5*mtt^5*mWW^4*s^5*t^2 - 308*mtt^4*mWW^5*s^5*t^2 + 16480*ep*mtt^4*mWW^5*s^5*t^2 + 203530*ep^2*mtt^4*mWW^5*s^5*t^2 + 758170*ep^3*mtt^4*mWW^5*s^5*t^2 + 1146568*ep^4*mtt^4*mWW^5*s^5*t^2 + 612352*ep^5*mtt^4*mWW^5*s^5*t^2 - 72*mtt^3*mWW^6*s^5*t^2 - 10642*ep*mtt^3*mWW^6*s^5*t^2 - 107904*ep^2*mtt^3*mWW^6*s^5*t^2 - 383398*ep^3*mtt^3*mWW^6*s^5*t^2 - 573900*ep^4*mtt^3*mWW^6*s^5*t^2 - 307504*ep^5*mtt^3*mWW^6*s^5*t^2 + 322*mtt^2*mWW^7*s^5*t^2 - 2914*ep*mtt^2*mWW^7*s^5*t^2 - 52156*ep^2*mtt^2*mWW^7*s^5*t^2 - 204980*ep^3*mtt^2*mWW^7*s^5*t^2 - 314384*ep^4*mtt^2*mWW^7*s^5*t^2 - 167984*ep^5*mtt^2*mWW^7*s^5*t^2 - 66*mtt*mWW^8*s^5*t^2 + 5218*ep*mtt*mWW^8*s^5*t^2 + 59800*ep^2*mtt*mWW^8*s^5*t^2 + 219888*ep^3*mtt*mWW^8*s^5*t^2 + 335372*ep^4*mtt*mWW^8*s^5*t^2 + 182432*ep^5*mtt*mWW^8*s^5*t^2 - 8*mWW^9*s^5*t^2 - 788*ep*mWW^9*s^5*t^2 - 8854*ep^2*mWW^9*s^5*t^2 - 33466*ep^3*mWW^9*s^5*t^2 - 52704*ep^4*mWW^9*s^5*t^2 - 29664*ep^5*mWW^9*s^5*t^2 - 1644*ep*mtt^6*mWW^2*s^6*t^2 - 15970*ep^2*mtt^6*mWW^2*s^6*t^2 - 53598*ep^3*mtt^6*mWW^2*s^6*t^2 - 75908*ep^4*mtt^6*mWW^2*s^6*t^2 - 38880*ep^5*mtt^6*mWW^2*s^6*t^2 - 30*mtt^5*mWW^3*s^6*t^2 - 1390*ep*mtt^5*mWW^3*s^6*t^2 - 13982*ep^2*mtt^5*mWW^3*s^6*t^2 - 56366*ep^3*mtt^5*mWW^3*s^6*t^2 - 99252*ep^4*mtt^5*mWW^3*s^6*t^2 - 63776*ep^5*mtt^5*mWW^3*s^6*t^2 - 118*mtt^4*mWW^4*s^6*t^2 + 3960*ep*mtt^4*mWW^4*s^6*t^2 + 56048*ep^2*mtt^4*mWW^4*s^6*t^2 + 220642*ep^3*mtt^4*mWW^4*s^6*t^2 + 347496*ep^4*mtt^4*mWW^4*s^6*t^2 + 193680*ep^5*mtt^4*mWW^4*s^6*t^2 + 198*mtt^3*mWW^5*s^6*t^2 - 5098*ep*mtt^3*mWW^5*s^6*t^2 - 70766*ep^2*mtt^3*mWW^5*s^6*t^2 - 268370*ep^3*mtt^3*mWW^5*s^6*t^2 - 404940*ep^4*mtt^3*mWW^5*s^6*t^2 - 213920*ep^5*mtt^3*mWW^5*s^6*t^2 - 42*mtt^2*mWW^6*s^6*t^2 + 1096*ep*mtt^2*mWW^6*s^6*t^2 + 12676*ep^2*mtt^2*mWW^6*s^6*t^2 + 44506*ep^3*mtt^2*mWW^6*s^6*t^2 + 64084*ep^4*mtt^2*mWW^6*s^6*t^2 + 32112*ep^5*mtt^2*mWW^6*s^6*t^2 - 16*mtt*mWW^7*s^6*t^2 + 3132*ep*mtt*mWW^7*s^6*t^2 + 34100*ep^2*mtt*mWW^7*s^6*t^2 + 122148*ep^3*mtt*mWW^7*s^6*t^2 + 181720*ep^4*mtt*mWW^7*s^6*t^2 + 96800*ep^5*mtt*mWW^7*s^6*t^2 + 8*mWW^8*s^6*t^2 - 1016*ep*mWW^8*s^6*t^2 - 11706*ep^2*mWW^8*s^6*t^2 - 43522*ep^3*mWW^8*s^6*t^2 - 66960*ep^4*mWW^8*s^6*t^2 - 36736*ep^5*mWW^8*s^6*t^2 + 318*ep*mtt^5*mWW^2*s^7*t^2 + 3092*ep^2*mtt^5*mWW^2*s^7*t^2 + 10378*ep^3*mtt^5*mWW^2*s^7*t^2 + 14692*ep^4*mtt^5*mWW^2*s^7*t^2 + 7520*ep^5*mtt^5*mWW^2*s^7*t^2 - 38*mtt^4*mWW^3*s^7*t^2 + 190*ep*mtt^4*mWW^3*s^7*t^2 + 4700*ep^2*mtt^4*mWW^3*s^7*t^2 + 21308*ep^3*mtt^4*mWW^3*s^7*t^2 + 37796*ep^4*mtt^4*mWW^3*s^7*t^2 + 23744*ep^5*mtt^4*mWW^3*s^7*t^2 + 62*mtt^3*mWW^4*s^7*t^2 - 68*ep*mtt^3*mWW^4*s^7*t^2 - 6486*ep^2*mtt^3*mWW^4*s^7*t^2 - 30444*ep^3*mtt^3*mWW^4*s^7*t^2 - 51168*ep^4*mtt^3*mWW^4*s^7*t^2 - 29456*ep^5*mtt^3*mWW^4*s^7*t^2 - 54*mtt^2*mWW^5*s^7*t^2 + 180*ep*mtt^2*mWW^5*s^7*t^2 + 6002*ep^2*mtt^2*mWW^5*s^7*t^2 + 25144*ep^3*mtt^2*mWW^5*s^7*t^2 + 38752*ep^4*mtt^2*mWW^5*s^7*t^2 + 20336*ep^5*mtt^2*mWW^5*s^7*t^2 + 26*mtt*mWW^6*s^7*t^2 + 590*ep*mtt*mWW^6*s^7*t^2 + 5138*ep^2*mtt*mWW^6*s^7*t^2 + 18066*ep^3*mtt*mWW^6*s^7*t^2 + 27516*ep^4*mtt*mWW^6*s^7*t^2 + 15344*ep^5*mtt*mWW^6*s^7*t^2 + 4*mWW^7*s^7*t^2 - 442*ep*mWW^7*s^7*t^2 - 4766*ep^2*mWW^7*s^7*t^2 - 16804*ep^3*mWW^7*s^7*t^2 - 24580*ep^4*mWW^7*s^7*t^2 - 12912*ep^5*mWW^7*s^7*t^2 + 12*mtt^3*mWW^3*s^8*t^2 + 44*ep*mtt^3*mWW^3*s^8*t^2 - 336*ep^2*mtt^3*mWW^3*s^8*t^2 - 2128*ep^3*mtt^3*mWW^3*s^8*t^2 - 4032*ep^4*mtt^3*mWW^3*s^8*t^2 - 2560*ep^5*mtt^3*mWW^3*s^8*t^2 - 8*mtt^2*mWW^4*s^8*t^2 - 120*ep*mtt^2*mWW^4*s^8*t^2 - 688*ep^2*mtt^2*mWW^4*s^8*t^2 - 1888*ep^3*mtt^2*mWW^4*s^8*t^2 - 2496*ep^4*mtt^2*mWW^4*s^8*t^2 - 1280*ep^5*mtt^2*mWW^4*s^8*t^2 - 4*mtt*mWW^5*s^8*t^2 + 4*ep*mtt*mWW^5*s^8*t^2 + 296*ep^2*mtt*mWW^5*s^8*t^2 + 1360*ep^3*mtt*mWW^5*s^8*t^2 + 2336*ep^4*mtt*mWW^5*s^8*t^2 + 1408*ep^5*mtt*mWW^5*s^8*t^2 - 24*ep*mWW^6*s^8*t^2 - 232*ep^2*mWW^6*s^8*t^2 - 800*ep^3*mWW^6*s^8*t^2 - 1184*ep^4*mWW^6*s^8*t^2 - 640*ep^5*mWW^6*s^8*t^2 - 18*ep*mtt^12*mWW*t^3 - 174*ep^2*mtt^12*mWW*t^3 - 600*ep^3*mtt^12*mWW*t^3 - 888*ep^4*mtt^12*mWW*t^3 - 480*ep^5*mtt^12*mWW*t^3 - 12*ep*mtt^11*mWW^2*t^3 - 108*ep^2*mtt^11*mWW^2*t^3 - 336*ep^3*mtt^11*mWW^2*t^3 - 432*ep^4*mtt^11*mWW^2*t^3 - 192*ep^5*mtt^11*mWW^2*t^3 + 60*mtt^10*mWW^3*t^3 + 1182*ep*mtt^10*mWW^3*t^3 + 7752*ep^2*mtt^10*mWW^3*t^3 + 22458*ep^3*mtt^10*mWW^3*t^3 + 29772*ep^4*mtt^10*mWW^3*t^3 + 14736*ep^5*mtt^10*mWW^3*t^3 - 264*mtt^9*mWW^4*t^3 - 4494*ep*mtt^9*mWW^4*t^3 - 27384*ep^2*mtt^9*mWW^4*t^3 - 76098*ep^3*mtt^9*mWW^4*t^3 - 98172*ep^4*mtt^9*mWW^4*t^3 - 47568*ep^5*mtt^9*mWW^4*t^3 + 420*mtt^8*mWW^5*t^3 + 6540*ep*mtt^8*mWW^5*t^3 + 37728*ep^2*mtt^8*mWW^5*t^3 + 101124*ep^3*mtt^8*mWW^5*t^3 + 126840*ep^4*mtt^8*mWW^5*t^3 + 59808*ep^5*mtt^8*mWW^5*t^3 - 240*mtt^7*mWW^6*t^3 - 3432*ep*mtt^7*mWW^6*t^3 - 18588*ep^2*mtt^7*mWW^6*t^3 - 47316*ep^3*mtt^7*mWW^6*t^3 - 56232*ep^4*mtt^7*mWW^6*t^3 - 24672*ep^5*mtt^7*mWW^6*t^3 - 60*mtt^6*mWW^7*t^3 - 978*ep*mtt^6*mWW^7*t^3 - 5904*ep^2*mtt^6*mWW^7*t^3 - 16830*ep^3*mtt^6*mWW^7*t^3 - 23268*ep^4*mtt^6*mWW^7*t^3 - 12720*ep^5*mtt^6*mWW^7*t^3 + 120*mtt^5*mWW^8*t^3 + 1698*ep*mtt^5*mWW^8*t^3 + 9216*ep^2*mtt^5*mWW^8*t^3 + 24006*ep^3*mtt^5*mWW^8*t^3 + 30228*ep^4*mtt^5*mWW^8*t^3 + 14832*ep^5*mtt^5*mWW^8*t^3 - 36*mtt^4*mWW^9*t^3 - 486*ep*mtt^4*mWW^9*t^3 - 2538*ep^2*mtt^4*mWW^9*t^3 - 6408*ep^3*mtt^4*mWW^9*t^3 - 7848*ep^4*mtt^4*mWW^9*t^3 - 3744*ep^5*mtt^4*mWW^9*t^3 - 54*ep*mtt^11*mWW*s*t^3 - 420*ep^2*mtt^11*mWW*s*t^3 - 1018*ep^3*mtt^11*mWW*s*t^3 - 828*ep^4*mtt^11*mWW*s*t^3 - 80*ep^5*mtt^11*mWW*s*t^3 + 165*ep*mtt^10*mWW^2*s*t^3 + 1364*ep^2*mtt^10*mWW^2*s*t^3 + 3645*ep^3*mtt^10*mWW^2*s*t^3 + 3498*ep^4*mtt^10*mWW^2*s*t^3 + 728*ep^5*mtt^10*mWW^2*s*t^3 - 426*mtt^9*mWW^3*s*t^3 - 5862*ep*mtt^9*mWW^3*s*t^3 - 29926*ep^2*mtt^9*mWW^3*s*t^3 - 69970*ep^3*mtt^9*mWW^3*s*t^3 - 74180*ep^4*mtt^9*mWW^3*s*t^3 - 28016*ep^5*mtt^9*mWW^3*s*t^3 + 1622*mtt^8*mWW^4*s*t^3 + 21218*ep*mtt^8*mWW^4*s*t^3 + 104168*ep^2*mtt^8*mWW^4*s*t^3 + 236952*ep^3*mtt^8*mWW^4*s*t^3 + 246964*ep^4*mtt^8*mWW^4*s*t^3 + 92496*ep^5*mtt^8*mWW^4*s*t^3 - 1788*mtt^7*mWW^5*s*t^3 - 22982*ep*mtt^7*mWW^5*s*t^3 - 111014*ep^2*mtt^7*mWW^5*s*t^3 - 248272*ep^3*mtt^7*mWW^5*s*t^3 - 252408*ep^4*mtt^7*mWW^5*s*t^3 - 89696*ep^5*mtt^7*mWW^5*s*t^3 - 606*mtt^6*mWW^6*s*t^3 - 7128*ep*mtt^6*mWW^6*s*t^3 - 32712*ep^2*mtt^6*mWW^6*s*t^3 - 74798*ep^3*mtt^6*mWW^6*s*t^3 - 87832*ep^4*mtt^6*mWW^6*s*t^3 - 43904*ep^5*mtt^6*mWW^6*s*t^3 + 2782*mtt^5*mWW^7*s*t^3 + 33838*ep*mtt^5*mWW^7*s*t^3 + 157954*ep^2*mtt^5*mWW^7*s*t^3 + 353326*ep^3*mtt^5*mWW^7*s*t^3 + 378236*ep^4*mtt^5*mWW^7*s*t^3 + 155024*ep^5*mtt^5*mWW^7*s*t^3 - 2214*mtt^4*mWW^8*s*t^3 - 26770*ep*mtt^4*mWW^8*s*t^3 - 124596*ep^2*mtt^4*mWW^8*s*t^3 - 278792*ep^3*mtt^4*mWW^8*s*t^3 - 298452*ep^4*mtt^4*mWW^8*s*t^3 - 121296*ep^5*mtt^4*mWW^8*s*t^3 + 696*mtt^3*mWW^9*s*t^3 + 8340*ep*mtt^3*mWW^9*s*t^3 + 38590*ep^2*mtt^3*mWW^9*s*t^3 + 86238*ep^3*mtt^3*mWW^9*s*t^3 + 92508*ep^4*mtt^3*mWW^9*s*t^3 + 37648*ep^5*mtt^3*mWW^9*s*t^3 - 66*mtt^2*mWW^10*s*t^3 - 765*ep*mtt^2*mWW^10*s*t^3 - 3408*ep^2*mtt^2*mWW^10*s*t^3 - 7311*ep^3*mtt^2*mWW^10*s*t^3 - 7506*ep^4*mtt^2*mWW^10*s*t^3 - 2904*ep^5*mtt^2*mWW^10*s*t^3 + 702*ep*mtt^10*mWW*s^2*t^3 + 6174*ep^2*mtt^10*mWW*s^2*t^3 + 18708*ep^3*mtt^10*mWW*s^2*t^3 + 23616*ep^4*mtt^10*mWW*s^2*t^3 + 10560*ep^5*mtt^10*mWW*s^2*t^3 + 985*ep*mtt^9*mWW^2*s^2*t^3 + 10824*ep^2*mtt^9*mWW^2*s^2*t^3 + 40541*ep^3*mtt^9*mWW^2*s^2*t^3 + 64514*ep^4*mtt^9*mWW^2*s^2*t^3 + 37496*ep^5*mtt^9*mWW^2*s^2*t^3 + 1250*mtt^8*mWW^3*s^2*t^3 + 6447*ep*mtt^8*mWW^3*s^2*t^3 - 17250*ep^2*mtt^8*mWW^3*s^2*t^3 - 151061*ep^3*mtt^8*mWW^3*s^2*t^3 - 292930*ep^4*mtt^8*mWW^3*s^2*t^3 - 181416*ep^5*mtt^8*mWW^3*s^2*t^3 - 4048*mtt^7*mWW^4*s^2*t^3 - 36175*ep*mtt^7*mWW^4*s^2*t^3 - 94340*ep^2*mtt^7*mWW^4*s^2*t^3 - 22559*ep^3*mtt^7*mWW^4*s^2*t^3 + 207130*ep^4*mtt^7*mWW^4*s^2*t^3 + 197032*ep^5*mtt^7*mWW^4*s^2*t^3 + 3366*mtt^6*mWW^5*s^2*t^3 + 38669*ep*mtt^6*mWW^5*s^2*t^3 + 161198*ep^2*mtt^6*mWW^5*s^2*t^3 + 299861*ep^3*mtt^6*mWW^5*s^2*t^3 + 234170*ep^4*mtt^6*mWW^5*s^2*t^3 + 46488*ep^5*mtt^6*mWW^5*s^2*t^3 + 2576*mtt^5*mWW^6*s^2*t^3 + 20103*ep*mtt^5*mWW^6*s^2*t^3 + 34580*ep^2*mtt^5*mWW^6*s^2*t^3 - 69213*ep^3*mtt^5*mWW^6*s^2*t^3 - 252290*ep^4*mtt^5*mWW^6*s^2*t^3 - 186136*ep^5*mtt^5*mWW^6*s^2*t^3 - 6318*mtt^4*mWW^7*s^2*t^3 - 67863*ep*mtt^4*mWW^7*s^2*t^3 - 263982*ep^2*mtt^4*mWW^7*s^2*t^3 - 450747*ep^3*mtt^4*mWW^7*s^2*t^3 - 301070*ep^4*mtt^4*mWW^7*s^2*t^3 - 29816*ep^5*mtt^4*mWW^7*s^2*t^3 + 4308*mtt^3*mWW^8*s^2*t^3 + 51939*ep*mtt^3*mWW^8*s^2*t^3 + 236428*ep^2*mtt^3*mWW^8*s^2*t^3 + 510611*ep^3*mtt^3*mWW^8*s^2*t^3 + 519950*ep^4*mtt^3*mWW^8*s^2*t^3 + 195352*ep^5*mtt^3*mWW^8*s^2*t^3 - 1258*mtt^2*mWW^9*s^2*t^3 - 16327*ep*mtt^2*mWW^9*s^2*t^3 - 80616*ep^2*mtt^2*mWW^9*s^2*t^3 - 191409*ep^3*mtt^2*mWW^9*s^2*t^3 - 219338*ep^4*mtt^2*mWW^9*s^2*t^3 - 96440*ep^5*mtt^2*mWW^9*s^2*t^3 + 124*mtt*mWW^10*s^2*t^3 + 1524*ep*mtt*mWW^10*s^2*t^3 + 7012*ep^2*mtt*mWW^10*s^2*t^3 + 15324*ep^3*mtt*mWW^10*s^2*t^3 + 16280*ep^4*mtt*mWW^10*s^2*t^3 + 6880*ep^5*mtt*mWW^10*s^2*t^3 - 4*ep*mWW^11*s^2*t^3 - 28*ep^2*mWW^11*s^2*t^3 - 56*ep^3*mWW^11*s^2*t^3 - 32*ep^4*mWW^11*s^2*t^3 - 2070*ep*mtt^9*mWW*s^3*t^3 - 18480*ep^2*mtt^9*mWW*s^3*t^3 - 57270*ep^3*mtt^9*mWW*s^3*t^3 - 74580*ep^4*mtt^9*mWW*s^3*t^3 - 34800*ep^5*mtt^9*mWW*s^3*t^3 - 5504*ep*mtt^8*mWW^2*s^3*t^3 - 56352*ep^2*mtt^8*mWW^2*s^3*t^3 - 197200*ep^3*mtt^8*mWW^2*s^3*t^3 - 291784*ep^4*mtt^8*mWW^2*s^3*t^3 - 157120*ep^5*mtt^8*mWW^2*s^3*t^3 - 1936*mtt^7*mWW^3*s^3*t^3 + 6298*ep*mtt^7*mWW^3*s^3*t^3 + 181032*ep^2*mtt^7*mWW^3*s^3*t^3 + 735762*ep^3*mtt^7*mWW^3*s^3*t^3 + 1135448*ep^4*mtt^7*mWW^3*s^3*t^3 + 610656*ep^5*mtt^7*mWW^3*s^3*t^3 + 4946*mtt^6*mWW^4*s^3*t^3 + 26819*ep*mtt^6*mWW^4*s^3*t^3 - 44802*ep^2*mtt^6*mWW^4*s^3*t^3 - 487161*ep^3*mtt^6*mWW^4*s^3*t^3 - 946982*ep^4*mtt^6*mWW^4*s^3*t^3 - 571688*ep^5*mtt^6*mWW^4*s^3*t^3 - 3270*mtt^5*mWW^5*s^3*t^3 - 49646*ep*mtt^5*mWW^5*s^3*t^3 - 283060*ep^2*mtt^5*mWW^5*s^3*t^3 - 735752*ep^3*mtt^5*mWW^5*s^3*t^3 - 883884*ep^4*mtt^5*mWW^5*s^3*t^3 - 394320*ep^5*mtt^5*mWW^5*s^3*t^3 - 1474*mtt^4*mWW^6*s^3*t^3 + 24477*ep*mtt^4*mWW^6*s^3*t^3 + 343724*ep^2*mtt^4*mWW^6*s^3*t^3 + 1316991*ep^3*mtt^4*mWW^6*s^3*t^3 + 2049034*ep^4*mtt^4*mWW^6*s^3*t^3 + 1130456*ep^5*mtt^4*mWW^6*s^3*t^3 + 3140*mtt^3*mWW^7*s^3*t^3 + 16388*ep*mtt^3*mWW^7*s^3*t^3 - 52768*ep^2*mtt^3*mWW^7*s^3*t^3 - 454920*ep^3*mtt^3*mWW^7*s^3*t^3 - 913796*ep^4*mtt^3*mWW^7*s^3*t^3 - 587568*ep^5*mtt^3*mWW^7*s^3*t^3 - 1930*mtt^2*mWW^8*s^3*t^3 - 25889*ep*mtt^2*mWW^8*s^3*t^3 - 125230*ep^2*mtt^2*mWW^8*s^3*t^3 - 276909*ep^3*mtt^2*mWW^8*s^3*t^3 - 278102*ep^4*mtt^2*mWW^8*s^3*t^3 - 96104*ep^5*mtt^2*mWW^8*s^3*t^3 + 562*mtt*mWW^9*s^3*t^3 + 9630*ep*mtt*mWW^9*s^3*t^3 + 58524*ep^2*mtt*mWW^9*s^3*t^3 + 162588*ep^3*mtt*mWW^9*s^3*t^3 + 211580*ep^4*mtt*mWW^9*s^3*t^3 + 103632*ep^5*mtt*mWW^9*s^3*t^3 - 38*mWW^10*s^3*t^3 - 503*ep*mWW^10*s^3*t^3 - 2588*ep^2*mWW^10*s^3*t^3 - 6129*ep^3*mWW^10*s^3*t^3 - 6934*ep^4*mWW^10*s^3*t^3 - 3144*ep^5*mWW^10*s^3*t^3 + 2970*ep*mtt^8*mWW*s^4*t^3 + 26670*ep^2*mtt^8*mWW*s^4*t^3 + 83360*ep^3*mtt^8*mWW*s^4*t^3 + 109800*ep^4*mtt^8*mWW*s^4*t^3 + 52000*ep^5*mtt^8*mWW*s^4*t^3 + 9286*ep*mtt^7*mWW^2*s^4*t^3 + 93668*ep^2*mtt^7*mWW^2*s^4*t^3 + 322250*ep^3*mtt^7*mWW^2*s^4*t^3 + 467156*ep^4*mtt^7*mWW^2*s^4*t^3 + 245680*ep^5*mtt^7*mWW^2*s^4*t^3 + 1664*mtt^6*mWW^3*s^4*t^3 - 17490*ep*mtt^6*mWW^3*s^4*t^3 - 264964*ep^2*mtt^6*mWW^3*s^4*t^3 - 965730*ep^3*mtt^6*mWW^3*s^4*t^3 - 1390096*ep^4*mtt^6*mWW^3*s^4*t^3 - 700944*ep^5*mtt^6*mWW^3*s^4*t^3 - 2942*mtt^5*mWW^4*s^4*t^3 - 6007*ep*mtt^5*mWW^4*s^4*t^3 + 103738*ep^2*mtt^5*mWW^4*s^4*t^3 + 499013*ep^3*mtt^5*mWW^4*s^4*t^3 + 793538*ep^4*mtt^5*mWW^4*s^4*t^3 + 419976*ep^5*mtt^5*mWW^4*s^4*t^3 + 1404*mtt^4*mWW^5*s^4*t^3 + 46521*ep*mtt^4*mWW^5*s^4*t^3 + 383554*ep^2*mtt^4*mWW^5*s^4*t^3 + 1220019*ep^3*mtt^4*mWW^5*s^4*t^3 + 1673042*ep^4*mtt^4*mWW^5*s^4*t^3 + 829368*ep^5*mtt^4*mWW^5*s^4*t^3 - 536*mtt^3*mWW^6*s^4*t^3 - 59872*ep*mtt^3*mWW^6*s^4*t^3 - 566972*ep^2*mtt^3*mWW^6*s^4*t^3 - 1929896*ep^3*mtt^3*mWW^6*s^4*t^3 - 2801136*ep^4*mtt^3*mWW^6*s^4*t^3 - 1467328*ep^5*mtt^3*mWW^6*s^4*t^3 + 404*mtt^2*mWW^7*s^4*t^3 + 22760*ep*mtt^2*mWW^7*s^4*t^3 + 212092*ep^2*mtt^2*mWW^7*s^4*t^3 + 746448*ep^3*mtt^2*mWW^7*s^4*t^3 + 1137116*ep^4*mtt^2*mWW^7*s^4*t^3 + 630240*ep^5*mtt^2*mWW^7*s^4*t^3 + 102*mtt*mWW^8*s^4*t^3 + 4569*ep*mtt*mWW^8*s^4*t^3 + 33350*ep^2*mtt*mWW^8*s^4*t^3 + 92057*ep^3*mtt*mWW^8*s^4*t^3 + 107130*ep^4*mtt*mWW^8*s^4*t^3 + 41736*ep^5*mtt*mWW^8*s^4*t^3 - 96*mWW^9*s^4*t^3 - 2449*ep*mWW^9*s^4*t^3 - 18256*ep^2*mWW^9*s^4*t^3 - 57153*ep^3*mWW^9*s^4*t^3 - 80422*ep^4*mWW^9*s^4*t^3 - 41512*ep^5*mWW^9*s^4*t^3 - 2322*ep*mtt^7*mWW*s^5*t^3 - 20916*ep^2*mtt^7*mWW*s^5*t^3 - 65670*ep^3*mtt^7*mWW*s^5*t^3 - 87012*ep^4*mtt^7*mWW*s^5*t^3 - 41520*ep^5*mtt^7*mWW*s^5*t^3 - 6907*ep*mtt^6*mWW^2*s^5*t^3 - 69324*ep^2*mtt^6*mWW^2*s^5*t^3 - 236579*ep^3*mtt^6*mWW^2*s^5*t^3 - 339302*ep^4*mtt^6*mWW^2*s^5*t^3 - 176168*ep^5*mtt^6*mWW^2*s^5*t^3 - 746*mtt^5*mWW^3*s^5*t^3 + 13050*ep*mtt^5*mWW^3*s^5*t^3 + 163338*ep^2*mtt^5*mWW^3*s^5*t^3 + 555050*ep^3*mtt^5*mWW^3*s^5*t^3 + 748648*ep^4*mtt^5*mWW^3*s^5*t^3 + 349440*ep^5*mtt^5*mWW^3*s^5*t^3 + 748*mtt^4*mWW^4*s^5*t^3 - 2777*ep*mtt^4*mWW^4*s^5*t^3 - 52698*ep^2*mtt^4*mWW^4*s^5*t^3 - 176375*ep^3*mtt^4*mWW^4*s^5*t^3 - 222614*ep^4*mtt^4*mWW^4*s^5*t^3 - 90792*ep^5*mtt^4*mWW^4*s^5*t^3 - 90*mtt^3*mWW^5*s^5*t^3 - 25160*ep*mtt^3*mWW^5*s^5*t^3 - 251214*ep^2*mtt^3*mWW^5*s^5*t^3 - 849144*ep^3*mtt^3*mWW^5*s^5*t^3 - 1193208*ep^4*mtt^3*mWW^5*s^5*t^3 - 598240*ep^5*mtt^3*mWW^5*s^5*t^3 + 370*mtt^2*mWW^6*s^5*t^3 + 31667*ep*mtt^2*mWW^6*s^5*t^3 + 289654*ep^2*mtt^2*mWW^6*s^5*t^3 + 961375*ep^3*mtt^2*mWW^6*s^5*t^3 + 1361582*ep^4*mtt^2*mWW^6*s^5*t^3 + 696136*ep^5*mtt^2*mWW^6*s^5*t^3 - 308*mtt*mWW^7*s^5*t^3 - 8388*ep*mtt*mWW^7*s^5*t^3 - 66864*ep^2*mtt*mWW^7*s^5*t^3 - 220912*ep^3*mtt*mWW^7*s^5*t^3 - 325092*ep^4*mtt*mWW^7*s^5*t^3 - 175504*ep^5*mtt*mWW^7*s^5*t^3 + 26*mWW^8*s^5*t^3 - 891*ep*mWW^8*s^5*t^3 - 9256*ep^2*mWW^8*s^5*t^3 - 29953*ep^3*mWW^8*s^5*t^3 - 39770*ep^4*mWW^8*s^5*t^3 - 18648*ep^5*mWW^8*s^5*t^3 + 954*ep*mtt^6*mWW*s^6*t^3 + 8610*ep^2*mtt^6*mWW*s^6*t^3 + 27108*ep^3*mtt^6*mWW*s^6*t^3 + 36048*ep^4*mtt^6*mWW*s^6*t^3 + 17280*ep^5*mtt^6*mWW*s^6*t^3 + 2141*ep*mtt^5*mWW^2*s^6*t^3 + 21504*ep^2*mtt^5*mWW^2*s^6*t^3 + 72985*ep^3*mtt^5*mWW^2*s^6*t^3 + 103738*ep^4*mtt^5*mWW^2*s^6*t^3 + 53272*ep^5*mtt^5*mWW^2*s^6*t^3 + 130*mtt^4*mWW^3*s^6*t^3 - 4159*ep*mtt^4*mWW^3*s^6*t^3 - 44370*ep^2*mtt^4*mWW^3*s^6*t^3 - 138039*ep^3*mtt^4*mWW^3*s^6*t^3 - 167474*ep^4*mtt^4*mWW^3*s^6*t^3 - 66648*ep^5*mtt^4*mWW^3*s^6*t^3 - 98*mtt^3*mWW^4*s^6*t^3 + 1444*ep*mtt^3*mWW^4*s^6*t^3 + 13530*ep^2*mtt^3*mWW^4*s^6*t^3 + 35284*ep^3*mtt^3*mWW^4*s^6*t^3 + 33752*ep^4*mtt^3*mWW^4*s^6*t^3 + 7648*ep^5*mtt^3*mWW^4*s^6*t^3 - 6*mtt^2*mWW^5*s^6*t^3 + 7234*ep*mtt^2*mWW^5*s^6*t^3 + 72020*ep^2*mtt^2*mWW^5*s^6*t^3 + 239992*ep^3*mtt^2*mWW^5*s^6*t^3 + 331488*ep^4*mtt^2*mWW^5*s^6*t^3 + 163392*ep^5*mtt^2*mWW^5*s^6*t^3 - 38*mtt*mWW^6*s^6*t^3 - 5785*ep*mtt*mWW^6*s^6*t^3 - 52802*ep^2*mtt*mWW^6*s^6*t^3 - 171237*ep^3*mtt*mWW^6*s^6*t^3 - 235618*ep^4*mtt*mWW^6*s^6*t^3 - 116920*ep^5*mtt*mWW^6*s^6*t^3 + 12*mWW^7*s^6*t^3 + 379*ep*mWW^7*s^6*t^3 + 3588*ep^2*mWW^7*s^6*t^3 + 13395*ep^3*mWW^7*s^6*t^3 + 21714*ep^4*mWW^7*s^6*t^3 + 12632*ep^5*mWW^7*s^6*t^3 - 162*ep*mtt^5*mWW*s^7*t^3 - 1464*ep^2*mtt^5*mWW*s^7*t^3 - 4618*ep^3*mtt^5*mWW*s^7*t^3 - 6156*ep^4*mtt^5*mWW*s^7*t^3 - 2960*ep^5*mtt^5*mWW*s^7*t^3 - 154*ep*mtt^4*mWW^2*s^7*t^3 - 1576*ep^2*mtt^4*mWW^2*s^7*t^3 - 5306*ep^3*mtt^4*mWW^2*s^7*t^3 - 7388*ep^4*mtt^4*mWW^2*s^7*t^3 - 3696*ep^5*mtt^4*mWW^2*s^7*t^3 + 4*mtt^3*mWW^3*s^7*t^3 + 534*ep*mtt^3*mWW^3*s^7*t^3 + 4388*ep^2*mtt^3*mWW^3*s^7*t^3 + 11530*ep^3*mtt^3*mWW^3*s^7*t^3 + 10812*ep^4*mtt^3*mWW^3*s^7*t^3 + 2192*ep^5*mtt^3*mWW^3*s^7*t^3 + 36*mtt^2*mWW^4*s^7*t^3 - 28*ep*mtt^2*mWW^4*s^7*t^3 - 2212*ep^2*mtt^2*mWW^4*s^7*t^3 - 9056*ep^3*mtt^2*mWW^4*s^7*t^3 - 13616*ep^4*mtt^2*mWW^4*s^7*t^3 - 7104*ep^5*mtt^2*mWW^4*s^7*t^3 - 36*mtt*mWW^5*s^7*t^3 - 1128*ep*mtt*mWW^5*s^7*t^3 - 8508*ep^2*mtt*mWW^5*s^7*t^3 - 24964*ep^3*mtt*mWW^5*s^7*t^3 - 31464*ep^4*mtt*mWW^5*s^7*t^3 - 14240*ep^5*mtt*mWW^5*s^7*t^3 - 4*mWW^6*s^7*t^3 + 362*ep*mWW^6*s^7*t^3 + 3612*ep^2*mWW^6*s^7*t^3 + 11678*ep^3*mWW^6*s^7*t^3 + 15556*ep^4*mWW^6*s^7*t^3 + 7376*ep^5*mWW^6*s^7*t^3 + 36*ep*mtt^12*t^4 + 330*ep^2*mtt^12*t^4 + 1062*ep^3*mtt^12*t^4 + 1452*ep^4*mtt^12*t^4 + 720*ep^5*mtt^12*t^4 - 63*ep*mtt^11*mWW*t^4 - 528*ep^2*mtt^11*mWW*t^4 - 1479*ep^3*mtt^11*mWW*t^4 - 1650*ep^4*mtt^11*mWW*t^4 - 600*ep^5*mtt^11*mWW*t^4 - 48*ep*mtt^10*mWW^2*t^4 - 612*ep^2*mtt^10*mWW^2*t^4 - 2748*ep^3*mtt^10*mWW^2*t^4 - 5112*ep^4*mtt^10*mWW^2*t^4 - 3360*ep^5*mtt^10*mWW^2*t^4 - 282*mtt^9*mWW^3*t^4 - 4092*ep*mtt^9*mWW^3*t^4 - 22398*ep^2*mtt^9*mWW^3*t^4 - 57624*ep^3*mtt^9*mWW^3*t^4 - 69768*ep^4*mtt^9*mWW^3*t^4 - 31776*ep^5*mtt^9*mWW^3*t^4 + 1560*mtt^8*mWW^4*t^4 + 21846*ep*mtt^8*mWW^4*t^4 + 117042*ep^2*mtt^8*mWW^4*t^4 + 298800*ep^3*mtt^8*mWW^4*t^4 + 363384*ep^4*mtt^8*mWW^4*t^4 + 168288*ep^5*mtt^8*mWW^4*t^4 - 3444*mtt^7*mWW^5*t^4 - 45642*ep*mtt^7*mWW^5*t^4 - 233604*ep^2*mtt^7*mWW^5*t^4 - 575562*ep^3*mtt^7*mWW^5*t^4 - 681276*ep^4*mtt^7*mWW^5*t^4 - 309072*ep^5*mtt^7*mWW^5*t^4 + 3840*mtt^6*mWW^6*t^4 + 48300*ep*mtt^6*mWW^6*t^4 + 235428*ep^2*mtt^6*mWW^6*t^4 + 555756*ep^3*mtt^6*mWW^6*t^4 + 633912*ep^4*mtt^6*mWW^6*t^4 + 278304*ep^5*mtt^6*mWW^6*t^4 - 2226*mtt^5*mWW^7*t^4 - 26652*ep*mtt^5*mWW^7*t^4 - 123354*ep^2*mtt^5*mWW^7*t^4 - 276648*ep^3*mtt^5*mWW^7*t^4 - 300120*ep^4*mtt^5*mWW^7*t^4 - 125280*ep^5*mtt^5*mWW^7*t^4 + 600*mtt^4*mWW^8*t^4 + 6810*ep*mtt^4*mWW^8*t^4 + 29556*ep^2*mtt^4*mWW^8*t^4 + 61530*ep^3*mtt^4*mWW^8*t^4 + 61212*ep^4*mtt^4*mWW^8*t^4 + 22992*ep^5*mtt^4*mWW^8*t^4 - 48*mtt^3*mWW^9*t^4 - 495*ep*mtt^3*mWW^9*t^4 - 1860*ep^2*mtt^3*mWW^9*t^4 - 3087*ep^3*mtt^3*mWW^9*t^4 - 2034*ep^4*mtt^3*mWW^9*t^4 - 216*ep^5*mtt^3*mWW^9*t^4 - 252*ep*mtt^11*s*t^4 - 2310*ep^2*mtt^11*s*t^4 - 7434*ep^3*mtt^11*s*t^4 - 10164*ep^4*mtt^11*s*t^4 - 5040*ep^5*mtt^11*s*t^4 + 1914*ep*mtt^10*mWW*s*t^4 + 17108*ep^2*mtt^10*mWW*s*t^4 + 53122*ep^3*mtt^10*mWW*s*t^4 + 69388*ep^4*mtt^10*mWW*s*t^4 + 32528*ep^5*mtt^10*mWW*s*t^4 - 3795*ep*mtt^9*mWW^2*s*t^4 - 33632*ep^2*mtt^9*mWW^2*s*t^4 - 102551*ep^3*mtt^9*mWW^2*s*t^4 - 129170*ep^4*mtt^9*mWW^2*s*t^4 - 56792*ep^5*mtt^9*mWW^2*s*t^4 + 1202*mtt^8*mWW^3*s*t^4 + 17690*ep*mtt^8*mWW^3*s*t^4 + 95266*ep^2*mtt^8*mWW^3*s*t^4 + 231906*ep^3*mtt^8*mWW^3*s*t^4 + 251524*ep^4*mtt^8*mWW^3*s*t^4 + 94832*ep^5*mtt^8*mWW^3*s*t^4 - 5528*mtt^7*mWW^4*s*t^4 - 68792*ep*mtt^7*mWW^4*s*t^4 - 327398*ep^2*mtt^7*mWW^4*s*t^4 - 737226*ep^3*mtt^7*mWW^4*s*t^4 - 771196*ep^4*mtt^7*mWW^4*s*t^4 - 292560*ep^5*mtt^7*mWW^4*s*t^4 + 9348*mtt^6*mWW^5*s*t^4 + 115942*ep*mtt^6*mWW^5*s*t^4 + 551798*ep^2*mtt^6*mWW^5*s*t^4 + 1252488*ep^3*mtt^6*mWW^5*s*t^4 + 1342216*ep^4*mtt^6*mWW^5*s*t^4 + 535328*ep^5*mtt^6*mWW^5*s*t^4 - 6162*mtt^5*mWW^6*s*t^4 - 78922*ep*mtt^5*mWW^6*s*t^4 - 388674*ep^2*mtt^5*mWW^6*s*t^4 - 916794*ep^3*mtt^5*mWW^6*s*t^4 - 1031620*ep^4*mtt^5*mWW^6*s*t^4 - 438768*ep^5*mtt^5*mWW^6*s*t^4 - 466*mtt^4*mWW^7*s*t^4 - 2194*ep*mtt^4*mWW^7*s*t^4 + 7206*ep^2*mtt^4*mWW^7*s*t^4 + 58178*ep^3*mtt^4*mWW^7*s*t^4 + 114036*ep^4*mtt^4*mWW^7*s*t^4 + 70960*ep^5*mtt^4*mWW^7*s*t^4 + 2568*mtt^3*mWW^8*s*t^4 + 30104*ep*mtt^3*mWW^8*s*t^4 + 135576*ep^2*mtt^3*mWW^8*s*t^4 + 292976*ep^3*mtt^3*mWW^8*s*t^4 + 300952*ep^4*mtt^3*mWW^8*s*t^4 + 116064*ep^5*mtt^3*mWW^8*s*t^4 - 1076*mtt^2*mWW^9*s*t^4 - 13072*ep*mtt^2*mWW^9*s*t^4 - 61354*ep^2*mtt^2*mWW^9*s*t^4 - 139086*ep^3*mtt^2*mWW^9*s*t^4 - 151596*ep^4*mtt^2*mWW^9*s*t^4 - 63056*ep^5*mtt^2*mWW^9*s*t^4 + 114*mtt*mWW^10*s*t^4 + 1377*ep*mtt*mWW^10*s*t^4 + 6414*ep^2*mtt*mWW^10*s*t^4 + 14421*ep^3*mtt*mWW^10*s*t^4 + 15630*ep^4*mtt*mWW^10*s*t^4 + 6504*ep^5*mtt*mWW^10*s*t^4 + 756*ep*mtt^10*s^2*t^4 + 6930*ep^2*mtt^10*s^2*t^4 + 22302*ep^3*mtt^10*s^2*t^4 + 30492*ep^4*mtt^10*s^2*t^4 + 15120*ep^5*mtt^10*s^2*t^4 - 8901*ep*mtt^9*mWW*s^2*t^4 - 80094*ep^2*mtt^9*mWW*s^2*t^4 - 251147*ep^3*mtt^9*mWW*s^2*t^4 - 332370*ep^4*mtt^9*mWW*s^2*t^4 - 158488*ep^5*mtt^9*mWW*s^2*t^4 + 13377*ep*mtt^8*mWW^2*s^2*t^4 + 116344*ep^2*mtt^8*mWW^2*s^2*t^4 + 352421*ep^3*mtt^8*mWW^2*s^2*t^4 + 443854*ep^4*mtt^8*mWW^2*s^2*t^4 + 196104*ep^5*mtt^8*mWW^2*s^2*t^4 - 2200*mtt^7*mWW^3*s^2*t^4 - 11667*ep*mtt^7*mWW^3*s^2*t^4 + 30412*ep^2*mtt^7*mWW^3*s^2*t^4 + 272341*ep^3*mtt^7*mWW^3*s^2*t^4 + 543610*ep^4*mtt^7*mWW^3*s^2*t^4 + 350280*ep^5*mtt^7*mWW^3*s^2*t^4 + 7754*mtt^6*mWW^4*s^2*t^4 + 44312*ep*mtt^6*mWW^4*s^2*t^4 - 51842*ep^2*mtt^6*mWW^4*s^2*t^4 - 710208*ep^3*mtt^6*mWW^4*s^2*t^4 - 1446616*ep^4*mtt^6*mWW^4*s^2*t^4 - 916320*ep^5*mtt^6*mWW^4*s^2*t^4 - 9358*mtt^5*mWW^5*s^2*t^4 - 84389*ep*mtt^5*mWW^5*s^2*t^4 - 229398*ep^2*mtt^5*mWW^5*s^2*t^4 - 105945*ep^3*mtt^5*mWW^5*s^2*t^4 + 385614*ep^4*mtt^5*mWW^5*s^2*t^4 + 407272*ep^5*mtt^5*mWW^5*s^2*t^4 + 2250*mtt^4*mWW^6*s^2*t^4 + 46742*ep*mtt^4*mWW^6*s^2*t^4 + 303702*ep^2*mtt^4*mWW^6*s^2*t^4 + 853366*ep^3*mtt^4*mWW^6*s^2*t^4 + 1091340*ep^4*mtt^4*mWW^6*s^2*t^4 + 514128*ep^5*mtt^4*mWW^6*s^2*t^4 + 4704*mtt^3*mWW^7*s^2*t^4 + 31049*ep*mtt^3*mWW^7*s^2*t^4 + 10772*ep^2*mtt^3*mWW^7*s^2*t^4 - 291711*ep^3*mtt^3*mWW^7*s^2*t^4 - 685598*ep^4*mtt^3*mWW^7*s^2*t^4 - 456248*ep^5*mtt^3*mWW^7*s^2*t^4 - 4390*mtt^2*mWW^8*s^2*t^4 - 46994*ep*mtt^2*mWW^8*s^2*t^4 - 182288*ep^2*mtt^2*mWW^8*s^2*t^4 - 314728*ep^3*mtt^2*mWW^8*s^2*t^4 - 220888*ep^4*mtt^2*mWW^8*s^2*t^4 - 31360*ep^5*mtt^2*mWW^8*s^2*t^4 + 1334*mtt*mWW^9*s^2*t^4 + 16884*ep*mtt*mWW^9*s^2*t^4 + 80932*ep^2*mtt*mWW^9*s^2*t^4 + 185438*ep^3*mtt*mWW^9*s^2*t^4 + 203432*ep^4*mtt*mWW^9*s^2*t^4 + 84768*ep^5*mtt*mWW^9*s^2*t^4 - 94*mWW^10*s^2*t^4 - 1169*ep*mWW^10*s^2*t^4 - 5470*ep^2*mWW^10*s^2*t^4 - 12129*ep^3*mWW^10*s^2*t^4 - 12870*ep^4*mWW^10*s^2*t^4 - 5256*ep^5*mWW^10*s^2*t^4 - 1260*ep*mtt^9*s^3*t^4 - 11550*ep^2*mtt^9*s^3*t^4 - 37170*ep^3*mtt^9*s^3*t^4 - 50820*ep^4*mtt^9*s^3*t^4 - 25200*ep^5*mtt^9*s^3*t^4 + 18000*ep*mtt^8*mWW*s^3*t^4 + 162330*ep^2*mtt^8*mWW*s^3*t^4 + 510670*ep^3*mtt^8*mWW*s^3*t^4 + 678780*ep^4*mtt^8*mWW*s^3*t^4 + 325520*ep^5*mtt^8*mWW*s^3*t^4 - 18450*ep*mtt^7*mWW^2*s^3*t^4 - 154156*ep^2*mtt^7*mWW^2*s^3*t^4 - 453390*ep^3*mtt^7*mWW^2*s^3*t^4 - 555012*ep^4*mtt^7*mWW^2*s^3*t^4 - 236752*ep^5*mtt^7*mWW^2*s^3*t^4 + 2300*mtt^6*mWW^3*s^3*t^4 - 27269*ep*mtt^6*mWW^3*s^3*t^4 - 409688*ep^2*mtt^6*mWW^3*s^3*t^4 - 1519401*ep^3*mtt^6*mWW^3*s^3*t^4 - 2256838*ep^4*mtt^6*mWW^3*s^3*t^4 - 1192856*ep^5*mtt^6*mWW^3*s^3*t^4 - 4988*mtt^5*mWW^4*s^3*t^4 + 55434*ep*mtt^5*mWW^4*s^3*t^4 + 831602*ep^2*mtt^5*mWW^4*s^3*t^4 + 3095580*ep^3*mtt^5*mWW^4*s^3*t^4 + 4620036*ep^4*mtt^5*mWW^4*s^3*t^4 + 2448768*ep^5*mtt^5*mWW^4*s^3*t^4 + 3166*mtt^4*mWW^5*s^3*t^4 - 5687*ep*mtt^4*mWW^5*s^3*t^4 - 259608*ep^2*mtt^4*mWW^5*s^3*t^4 - 1148689*ep^3*mtt^4*mWW^5*s^3*t^4 - 1908642*ep^4*mtt^4*mWW^5*s^3*t^4 - 1106600*ep^5*mtt^4*mWW^5*s^3*t^4 + 320*mtt^3*mWW^6*s^3*t^4 - 45982*ep*mtt^3*mWW^6*s^3*t^4 - 454224*ep^2*mtt^3*mWW^6*s^3*t^4 - 1509630*ep^3*mtt^3*mWW^6*s^3*t^4 - 2114196*ep^4*mtt^3*mWW^6*s^3*t^4 - 1062720*ep^5*mtt^3*mWW^6*s^3*t^4 - 1896*mtt^2*mWW^7*s^3*t^4 + 19337*ep*mtt^2*mWW^7*s^3*t^4 + 313072*ep^2*mtt^2*mWW^7*s^3*t^4 + 1219201*ep^3*mtt^2*mWW^7*s^3*t^4 + 1902854*ep^4*mtt^2*mWW^7*s^3*t^4 + 1052712*ep^5*mtt^2*mWW^7*s^3*t^4 + 1468*mtt*mWW^8*s^3*t^4 + 11250*ep*mtt*mWW^8*s^3*t^4 + 10928*ep^2*mtt*mWW^8*s^3*t^4 - 85030*ep^3*mtt*mWW^8*s^3*t^4 - 229944*ep^4*mtt*mWW^8*s^3*t^4 - 163904*ep^5*mtt*mWW^8*s^3*t^4 - 370*mWW^9*s^3*t^4 - 5277*ep*mWW^9*s^3*t^4 - 27746*ep^2*mWW^9*s^3*t^4 - 68685*ep^3*mWW^9*s^3*t^4 - 80842*ep^4*mWW^9*s^3*t^4 - 35896*ep^5*mWW^9*s^3*t^4 + 1260*ep*mtt^8*s^4*t^4 + 11550*ep^2*mtt^8*s^4*t^4 + 37170*ep^3*mtt^8*s^4*t^4 + 50820*ep^4*mtt^8*s^4*t^4 + 25200*ep^5*mtt^8*s^4*t^4 - 19065*ep*mtt^7*mWW*s^4*t^4 - 172060*ep^2*mtt^7*mWW*s^4*t^4 - 541885*ep^3*mtt^7*mWW*s^4*t^4 - 721430*ep^4*mtt^7*mWW*s^4*t^4 - 346760*ep^5*mtt^7*mWW*s^4*t^4 + 14166*ep*mtt^6*mWW^2*s^4*t^4 + 113532*ep^2*mtt^6*mWW^2*s^4*t^4 + 323570*ep^3*mtt^6*mWW^2*s^4*t^4 + 384844*ep^4*mtt^6*mWW^2*s^4*t^4 + 158768*ep^5*mtt^6*mWW^2*s^4*t^4 - 1490*mtt^5*mWW^3*s^4*t^4 + 42703*ep*mtt^5*mWW^3*s^4*t^4 + 497370*ep^2*mtt^5*mWW^3*s^4*t^4 + 1707815*ep^3*mtt^5*mWW^3*s^4*t^4 + 2390230*ep^4*mtt^5*mWW^3*s^4*t^4 + 1189448*ep^5*mtt^5*mWW^3*s^4*t^4 + 1242*mtt^4*mWW^4*s^4*t^4 - 85288*ep*mtt^4*mWW^4*s^4*t^4 - 869982*ep^2*mtt^4*mWW^4*s^4*t^4 - 2906592*ep^3*mtt^4*mWW^4*s^4*t^4 - 4055780*ep^4*mtt^4*mWW^4*s^4*t^4 - 2030560*ep^5*mtt^4*mWW^4*s^4*t^4 + 804*mtt^3*mWW^5*s^4*t^4 + 27135*ep*mtt^3*mWW^5*s^4*t^4 + 206616*ep^2*mtt^3*mWW^5*s^4*t^4 + 665751*ep^3*mtt^3*mWW^5*s^4*t^4 + 974650*ep^4*mtt^3*mWW^5*s^4*t^4 + 530344*ep^5*mtt^3*mWW^5*s^4*t^4 - 444*mtt^2*mWW^6*s^4*t^4 + 40604*ep*mtt^2*mWW^6*s^4*t^4 + 416540*ep^2*mtt^2*mWW^6*s^4*t^4 + 1395440*ep^3*mtt^2*mWW^6*s^4*t^4 + 1947320*ep^4*mtt^2*mWW^6*s^4*t^4 + 973296*ep^5*mtt^2*mWW^6*s^4*t^4 - 2*mtt*mWW^7*s^4*t^4 - 23453*ep*mtt*mWW^7*s^4*t^4 - 232950*ep^2*mtt*mWW^7*s^4*t^4 - 801193*ep^3*mtt*mWW^7*s^4*t^4 - 1168586*ep^4*mtt*mWW^7*s^4*t^4 - 615592*ep^5*mtt*mWW^7*s^4*t^4 - 110*mWW^8*s^4*t^4 + 594*ep*mWW^8*s^4*t^4 + 15944*ep^2*mWW^8*s^4*t^4 + 71540*ep^3*mWW^8*s^4*t^4 + 122668*ep^4*mWW^8*s^4*t^4 + 72848*ep^5*mWW^8*s^4*t^4 - 756*ep*mtt^7*s^5*t^4 - 6930*ep^2*mtt^7*s^5*t^4 - 22302*ep^3*mtt^7*s^5*t^4 - 30492*ep^4*mtt^7*s^5*t^4 - 15120*ep^5*mtt^7*s^5*t^4 + 10818*ep*mtt^6*mWW*s^5*t^4 + 97608*ep^2*mtt^6*mWW*s^5*t^4 + 307334*ep^3*mtt^6*mWW*s^5*t^4 + 409140*ep^4*mtt^6*mWW*s^5*t^4 + 196720*ep^5*mtt^6*mWW*s^5*t^4 - 7635*ep*mtt^5*mWW^2*s^5*t^4 - 61768*ep^2*mtt^5*mWW^2*s^5*t^4 - 178607*ep^3*mtt^5*mWW^2*s^5*t^4 - 218098*ep^4*mtt^5*mWW^2*s^5*t^4 - 94392*ep^5*mtt^5*mWW^2*s^5*t^4 + 562*mtt^4*mWW^3*s^5*t^4 - 20691*ep*mtt^4*mWW^3*s^5*t^4 - 226846*ep^2*mtt^4*mWW^3*s^5*t^4 - 750171*ep^3*mtt^4*mWW^3*s^5*t^4 - 1006282*ep^4*mtt^4*mWW^3*s^5*t^4 - 475192*ep^5*mtt^4*mWW^3*s^5*t^4 - 136*mtt^3*mWW^4*s^5*t^4 + 38012*ep*mtt^3*mWW^4*s^5*t^4 + 355698*ep^2*mtt^3*mWW^4*s^5*t^4 + 1136874*ep^3*mtt^3*mWW^4*s^5*t^4 + 1525860*ep^4*mtt^3*mWW^4*s^5*t^4 + 734352*ep^5*mtt^3*mWW^4*s^5*t^4 - 560*mtt^2*mWW^5*s^5*t^4 - 6884*ep*mtt^2*mWW^5*s^5*t^4 - 26808*ep^2*mtt^2*mWW^5*s^5*t^4 - 53068*ep^3*mtt^2*mWW^5*s^5*t^4 - 60824*ep^4*mtt^2*mWW^5*s^5*t^4 - 30976*ep^5*mtt^2*mWW^5*s^5*t^4 + 176*mtt*mWW^6*s^5*t^4 - 13337*ep*mtt*mWW^6*s^5*t^4 - 137888*ep^2*mtt*mWW^6*s^5*t^4 - 459809*ep^3*mtt*mWW^6*s^5*t^4 - 635630*ep^4*mtt*mWW^6*s^5*t^4 - 315112*ep^5*mtt*mWW^6*s^5*t^4 - 42*mWW^7*s^5*t^4 + 3449*ep*mWW^7*s^5*t^4 + 36694*ep^2*mWW^7*s^5*t^4 + 126885*ep^3*mWW^7*s^5*t^4 + 182982*ep^4*mWW^7*s^5*t^4 + 94952*ep^5*mWW^7*s^5*t^4 + 252*ep*mtt^6*s^6*t^4 + 2310*ep^2*mtt^6*s^6*t^4 + 7434*ep^3*mtt^6*s^6*t^4 + 10164*ep^4*mtt^6*s^6*t^4 + 5040*ep^5*mtt^6*s^6*t^4 - 2979*ep*mtt^5*mWW*s^6*t^4 - 26838*ep^2*mtt^5*mWW*s^6*t^4 - 84337*ep^3*mtt^5*mWW*s^6*t^4 - 112038*ep^4*mtt^5*mWW*s^6*t^4 - 53768*ep^5*mtt^5*mWW*s^6*t^4 + 2793*ep*mtt^4*mWW^2*s^6*t^4 + 23920*ep^2*mtt^4*mWW^2*s^6*t^4 + 72501*ep^3*mtt^4*mWW^2*s^6*t^4 + 93246*ep^4*mtt^4*mWW^2*s^6*t^4 + 43240*ep^5*mtt^4*mWW^2*s^6*t^4 - 92*mtt^3*mWW^3*s^6*t^4 + 3398*ep*mtt^3*mWW^3*s^6*t^4 + 36544*ep^2*mtt^3*mWW^3*s^6*t^4 + 117258*ep^3*mtt^3*mWW^3*s^6*t^4 + 150428*ep^4*mtt^3*mWW^3*s^6*t^4 + 66704*ep^5*mtt^3*mWW^3*s^6*t^4 + 96*mtt^2*mWW^4*s^6*t^4 - 6040*ep*mtt^2*mWW^4*s^6*t^4 - 60134*ep^2*mtt^2*mWW^4*s^6*t^4 - 193782*ep^3*mtt^2*mWW^4*s^6*t^4 - 258556*ep^4*mtt^2*mWW^4*s^6*t^4 - 123344*ep^5*mtt^2*mWW^4*s^6*t^4 + 20*mtt*mWW^5*s^6*t^4 + ep*mtt*mWW^5*s^6*t^4 - 2250*ep^2*mtt*mWW^5*s^6*t^4 - 10557*ep^3*mtt*mWW^5*s^6*t^4 - 17262*ep^4*mtt*mWW^5*s^6*t^4 - 9512*ep^5*mtt*mWW^5*s^6*t^4 - 24*mWW^6*s^6*t^4 + 1231*ep*mWW^6*s^6*t^4 + 13008*ep^2*mWW^6*s^6*t^4 + 43099*ep^3*mWW^6*s^6*t^4 + 58754*ep^4*mWW^6*s^6*t^4 + 28632*ep^5*mWW^6*s^6*t^4 - 36*ep*mtt^5*s^7*t^4 - 330*ep^2*mtt^5*s^7*t^4 - 1062*ep^3*mtt^5*s^7*t^4 - 1452*ep^4*mtt^5*s^7*t^4 - 720*ep^5*mtt^5*s^7*t^4 + 276*ep*mtt^4*mWW*s^7*t^4 + 2474*ep^2*mtt^4*mWW*s^7*t^4 + 7722*ep^3*mtt^4*mWW*s^7*t^4 + 10180*ep^4*mtt^4*mWW*s^7*t^4 + 4848*ep^5*mtt^4*mWW*s^7*t^4 - 408*ep*mtt^3*mWW^2*s^7*t^4 - 3628*ep^2*mtt^3*mWW^2*s^7*t^4 - 11196*ep^3*mtt^3*mWW^2*s^7*t^4 - 14552*ep^4*mtt^3*mWW^2*s^7*t^4 - 6816*ep^5*mtt^3*mWW^2*s^7*t^4 - 72*ep*mtt^2*mWW^3*s^7*t^4 - 660*ep^2*mtt^2*mWW^3*s^7*t^4 - 2124*ep^3*mtt^2*mWW^3*s^7*t^4 - 2904*ep^4*mtt^2*mWW^3*s^7*t^4 - 1440*ep^5*mtt^2*mWW^3*s^7*t^4 + 444*ep*mtt*mWW^4*s^7*t^4 + 3958*ep^2*mtt*mWW^4*s^7*t^4 + 12258*ep^3*mtt*mWW^4*s^7*t^4 + 16004*ep^4*mtt*mWW^4*s^7*t^4 + 7536*ep^5*mtt*mWW^4*s^7*t^4 - 204*ep*mWW^5*s^7*t^4 - 1814*ep^2*mWW^5*s^7*t^4 - 5598*ep^3*mWW^5*s^7*t^4 - 7276*ep^4*mWW^5*s^7*t^4 - 3408*ep^5*mWW^5*s^7*t^4 - 336*ep*mtt^11*t^5 - 3072*ep^2*mtt^11*t^5 - 9852*ep^3*mtt^11*t^5 - 13416*ep^4*mtt^11*t^5 - 6624*ep^5*mtt^11*t^5 + 1359*ep*mtt^10*mWW*t^5 + 12330*ep^2*mtt^10*mWW*t^5 + 39117*ep^3*mtt^10*mWW*t^5 + 52542*ep^4*mtt^10*mWW*t^5 + 25512*ep^5*mtt^10*mWW*t^5 - 1641*ep*mtt^9*mWW^2*t^5 - 14568*ep^2*mtt^9*mWW^2*t^5 - 44745*ep^3*mtt^9*mWW^2*t^5 - 57486*ep^4*mtt^9*mWW^2*t^5 - 26280*ep^5*mtt^9*mWW^2*t^5 + 732*mtt^8*mWW^3*t^5 + 9711*ep*mtt^8*mWW^3*t^5 + 49092*ep^2*mtt^8*mWW^3*t^5 + 117459*ep^3*mtt^8*mWW^3*t^5 + 132426*ep^4*mtt^8*mWW^3*t^5 + 55800*ep^5*mtt^8*mWW^3*t^5 - 4272*mtt^7*mWW^4*t^5 - 53475*ep*mtt^7*mWW^4*t^5 - 259596*ep^2*mtt^7*mWW^4*t^5 - 610743*ep^3*mtt^7*mWW^4*t^5 - 693858*ep^4*mtt^7*mWW^4*t^5 - 302616*ep^5*mtt^7*mWW^4*t^5 + 9780*mtt^6*mWW^5*t^5 + 121497*ep*mtt^6*mWW^5*t^5 + 584592*ep^2*mtt^6*mWW^5*t^5 + 1362681*ep^3*mtt^6*mWW^5*t^5 + 1536270*ep^4*mtt^6*mWW^5*t^5 + 667560*ep^5*mtt^6*mWW^5*t^5 - 11208*mtt^5*mWW^6*t^5 - 137397*ep*mtt^5*mWW^6*t^5 - 651180*ep^2*mtt^5*mWW^6*t^5 - 1493661*ep^3*mtt^5*mWW^6*t^5 - 1657398*ep^4*mtt^5*mWW^6*t^5 - 709896*ep^5*mtt^5*mWW^6*t^5 + 6684*mtt^4*mWW^7*t^5 + 80799*ep*mtt^4*mWW^7*t^5 + 376848*ep^2*mtt^4*mWW^7*t^5 + 849483*ep^3*mtt^4*mWW^7*t^5 + 925770*ep^4*mtt^4*mWW^7*t^5 + 389496*ep^5*mtt^4*mWW^7*t^5 - 1896*mtt^3*mWW^8*t^5 - 22647*ep*mtt^3*mWW^8*t^5 - 104112*ep^2*mtt^3*mWW^8*t^5 - 230799*ep^3*mtt^3*mWW^8*t^5 - 246882*ep^4*mtt^3*mWW^8*t^5 - 101784*ep^5*mtt^3*mWW^8*t^5 + 180*mtt^2*mWW^9*t^5 + 2130*ep*mtt^2*mWW^9*t^5 + 9666*ep^2*mtt^2*mWW^9*t^5 + 21060*ep^3*mtt^2*mWW^9*t^5 + 22032*ep^4*mtt^2*mWW^9*t^5 + 8832*ep^5*mtt^2*mWW^9*t^5 + 2064*ep*mtt^10*s*t^5 + 18864*ep^2*mtt^10*s*t^5 + 60468*ep^3*mtt^10*s*t^5 + 82296*ep^4*mtt^10*s*t^5 + 40608*ep^5*mtt^10*s*t^5 - 12855*ep*mtt^9*mWW*s*t^5 - 116528*ep^2*mtt^9*mWW*s*t^5 - 369275*ep^3*mtt^9*mWW*s*t^5 - 495466*ep^4*mtt^9*mWW*s*t^5 - 240376*ep^5*mtt^9*mWW*s*t^5 + 25761*ep*mtt^8*mWW^2*s*t^5 + 233252*ep^2*mtt^8*mWW^2*s*t^5 + 736365*ep^3*mtt^8*mWW^2*s*t^5 + 978974*ep^4*mtt^8*mWW^2*s*t^5 + 467368*ep^5*mtt^8*mWW^2*s*t^5 - 1968*mtt^7*mWW^3*s*t^5 - 41846*ep*mtt^7*mWW^3*s*t^5 - 275190*ep^2*mtt^7*mWW^3*s*t^5 - 765556*ep^3*mtt^7*mWW^3*s*t^5 - 935984*ep^4*mtt^7*mWW^3*s*t^5 - 409856*ep^5*mtt^7*mWW^3*s*t^5 + 10406*mtt^6*mWW^4*s*t^5 + 120441*ep*mtt^6*mWW^4*s*t^5 + 536780*ep^2*mtt^6*mWW^4*s*t^5 + 1144819*ep^3*mtt^6*mWW^4*s*t^5 + 1135286*ep^4*mtt^6*mWW^4*s*t^5 + 400808*ep^5*mtt^6*mWW^4*s*t^5 - 20850*mtt^5*mWW^5*s*t^5 - 239308*ep*mtt^5*mWW^5*s*t^5 - 1053794*ep^2*mtt^5*mWW^5*s*t^5 - 2225816*ep^3*mtt^5*mWW^5*s*t^5 - 2227288*ep^4*mtt^5*mWW^5*s*t^5 - 826464*ep^5*mtt^5*mWW^5*s*t^5 + 19358*mtt^4*mWW^6*s*t^5 + 233001*ep*mtt^4*mWW^6*s*t^5 + 1076866*ep^2*mtt^4*mWW^6*s*t^5 + 2388185*ep^3*mtt^4*mWW^6*s*t^5 + 2535110*ep^4*mtt^4*mWW^6*s*t^5 + 1023240*ep^5*mtt^4*mWW^6*s*t^5 - 7490*mtt^3*mWW^7*s*t^5 - 96172*ep*mtt^3*mWW^7*s*t^5 - 472504*ep^2*mtt^3*mWW^7*s*t^5 - 1109494*ep^3*mtt^3*mWW^7*s*t^5 - 1250916*ep^4*mtt^3*mWW^7*s*t^5 - 541744*ep^5*mtt^3*mWW^7*s*t^5 + 36*mtt^2*mWW^8*s*t^5 + 2791*ep*mtt^2*mWW^8*s*t^5 + 23718*ep^2*mtt^2*mWW^8*s*t^5 + 76013*ep^3*mtt^2*mWW^8*s*t^5 + 108410*ep^4*mtt^2*mWW^8*s*t^5 + 57752*ep^5*mtt^2*mWW^8*s*t^5 + 556*mtt*mWW^9*s*t^5 + 6713*ep*mtt*mWW^9*s*t^5 + 31328*ep^2*mtt*mWW^9*s*t^5 + 70649*ep^3*mtt*mWW^9*s*t^5 + 76542*ep^4*mtt*mWW^9*s*t^5 + 31592*ep^5*mtt*mWW^9*s*t^5 - 48*mWW^10*s*t^5 - 590*ep*mWW^10*s*t^5 - 2792*ep^2*mWW^10*s*t^5 - 6358*ep^3*mWW^10*s*t^5 - 6964*ep^4*mWW^10*s*t^5 - 2928*ep^5*mWW^10*s*t^5 - 5328*ep*mtt^9*s^2*t^5 - 48672*ep^2*mtt^9*s^2*t^5 - 155916*ep^3*mtt^9*s^2*t^5 - 212040*ep^4*mtt^9*s^2*t^5 - 104544*ep^5*mtt^9*s^2*t^5 + 40386*ep*mtt^8*mWW*s^2*t^5 + 365794*ep^2*mtt^8*mWW*s^2*t^5 + 1157972*ep^3*mtt^8*mWW*s^2*t^5 + 1551920*ep^4*mtt^8*mWW*s^2*t^5 + 752128*ep^5*mtt^8*mWW*s^2*t^5 - 77704*ep*mtt^7*mWW^2*s^2*t^5 - 699740*ep^2*mtt^7*mWW^2*s^2*t^5 - 2204468*ep^3*mtt^7*mWW^2*s^2*t^5 - 2930128*ep^4*mtt^7*mWW^2*s^2*t^5 - 1400640*ep^5*mtt^7*mWW^2*s^2*t^5 + 1852*mtt^6*mWW^3*s^2*t^5 + 43655*ep*mtt^6*mWW^3*s^2*t^5 + 280168*ep^2*mtt^6*mWW^3*s^2*t^5 + 747119*ep^3*mtt^6*mWW^3*s^2*t^5 + 847374*ep^4*mtt^6*mWW^3*s^2*t^5 + 324184*ep^5*mtt^6*mWW^3*s^2*t^5 - 7922*mtt^5*mWW^4*s^2*t^5 - 8358*ep*mtt^5*mWW^4*s^2*t^5 + 390798*ep^2*mtt^5*mWW^4*s^2*t^5 + 1795750*ep^3*mtt^5*mWW^4*s^2*t^5 + 2932456*ep^4*mtt^5*mWW^4*s^2*t^5 + 1664176*ep^5*mtt^5*mWW^4*s^2*t^5 + 13720*mtt^4*mWW^5*s^2*t^5 + 76391*ep*mtt^4*mWW^5*s^2*t^5 - 97348*ep^2*mtt^4*mWW^5*s^2*t^5 - 1235301*ep^3*mtt^4*mWW^5*s^2*t^5 - 2461806*ep^4*mtt^4*mWW^5*s^2*t^5 - 1532408*ep^5*mtt^4*mWW^5*s^2*t^5 - 10916*mtt^3*mWW^6*s^2*t^5 - 123344*ep*mtt^3*mWW^6*s^2*t^5 - 508032*ep^2*mtt^3*mWW^6*s^2*t^5 - 937868*ep^3*mtt^3*mWW^6*s^2*t^5 - 742896*ep^4*mtt^3*mWW^6*s^2*t^5 - 168208*ep^5*mtt^3*mWW^6*s^2*t^5 + 2760*mtt^2*mWW^7*s^2*t^5 + 55525*ep*mtt^2*mWW^7*s^2*t^5 + 360268*ep^2*mtt^2*mWW^7*s^2*t^5 + 1016141*ep^3*mtt^2*mWW^7*s^2*t^5 + 1312506*ep^4*mtt^2*mWW^7*s^2*t^5 + 634264*ep^5*mtt^2*mWW^7*s^2*t^5 + 894*mtt*mWW^8*s^2*t^5 + 3510*ep*mtt*mWW^8*s^2*t^5 - 21418*ep^2*mtt*mWW^8*s^2*t^5 - 135362*ep^3*mtt*mWW^8*s^2*t^5 - 246800*ep^4*mtt*mWW^8*s^2*t^5 - 148864*ep^5*mtt*mWW^8*s^2*t^5 - 388*mWW^9*s^2*t^5 - 4733*ep*mWW^9*s^2*t^5 - 21818*ep^2*mWW^9*s^2*t^5 - 48067*ep^3*mWW^9*s^2*t^5 - 50586*ep^4*mWW^9*s^2*t^5 - 20088*ep^5*mWW^9*s^2*t^5 + 7440*ep*mtt^8*s^3*t^5 + 67920*ep^2*mtt^8*s^3*t^5 + 217380*ep^3*mtt^8*s^3*t^5 + 295320*ep^4*mtt^8*s^3*t^5 + 145440*ep^5*mtt^8*s^3*t^5 - 60270*ep*mtt^7*mWW*s^3*t^5 - 545360*ep^2*mtt^7*mWW*s^3*t^5 - 1724190*ep^3*mtt^7*mWW*s^3*t^5 - 2307460*ep^4*mtt^7*mWW*s^3*t^5 - 1116720*ep^5*mtt^7*mWW*s^3*t^5 + 102756*ep*mtt^6*mWW^2*s^3*t^5 + 918424*ep^2*mtt^6*mWW^2*s^3*t^5 + 2878932*ep^3*mtt^6*mWW^2*s^3*t^5 + 3813440*ep^4*mtt^6*mWW^2*s^3*t^5 + 1819008*ep^5*mtt^6*mWW^2*s^3*t^5 - 852*mtt^5*mWW^3*s^3*t^5 - 2692*ep*mtt^5*mWW^3*s^3*t^5 + 55126*ep^2*mtt^5*mWW^3*s^3*t^5 + 280666*ep^3*mtt^5*mWW^3*s^3*t^5 + 490920*ep^4*mtt^5*mWW^3*s^3*t^5 + 298480*ep^5*mtt^5*mWW^3*s^3*t^5 + 884*mtt^4*mWW^4*s^3*t^5 - 145248*ep*mtt^4*mWW^4*s^3*t^5 - 1423118*ep^2*mtt^4*mWW^4*s^3*t^5 - 4708534*ep^3*mtt^4*mWW^4*s^3*t^5 - 6574084*ep^4*mtt^4*mWW^4*s^3*t^5 - 3323664*ep^5*mtt^4*mWW^4*s^3*t^5 - 874*mtt^3*mWW^5*s^3*t^5 + 105814*ep*mtt^3*mWW^5*s^3*t^5 + 1064114*ep^2*mtt^3*mWW^5*s^3*t^5 + 3624094*ep^3*mtt^3*mWW^5*s^3*t^5 + 5214884*ep^4*mtt^3*mWW^5*s^3*t^5 + 2716912*ep^5*mtt^3*mWW^5*s^3*t^5 + 1702*mtt^2*mWW^6*s^3*t^5 + 19206*ep*mtt^2*mWW^6*s^3*t^5 + 64270*ep^2*mtt^2*mWW^6*s^3*t^5 + 26450*ep^3*mtt^2*mWW^6*s^3*t^5 - 160404*ep^4*mtt^2*mWW^6*s^3*t^5 - 171696*ep^5*mtt^2*mWW^6*s^3*t^5 - 762*mtt*mWW^7*s^3*t^5 - 30352*ep*mtt*mWW^7*s^3*t^5 - 241528*ep^2*mtt*mWW^7*s^3*t^5 - 743310*ep^3*mtt*mWW^7*s^3*t^5 - 1000864*ep^4*mtt*mWW^7*s^3*t^5 - 493456*ep^5*mtt*mWW^7*s^3*t^5 - 98*mWW^8*s^3*t^5 + 2962*ep*mWW^8*s^3*t^5 + 36312*ep^2*mWW^8*s^3*t^5 + 134688*ep^3*mWW^8*s^3*t^5 + 206744*ep^4*mWW^8*s^3*t^5 + 113408*ep^5*mWW^8*s^3*t^5 - 6000*ep*mtt^7*s^4*t^5 - 54720*ep^2*mtt^7*s^4*t^5 - 174900*ep^3*mtt^7*s^4*t^5 - 237240*ep^4*mtt^7*s^4*t^5 - 116640*ep^5*mtt^7*s^4*t^5 + 46755*ep*mtt^6*mWW*s^4*t^5 + 422510*ep^2*mtt^6*mWW*s^4*t^5 + 1333445*ep^3*mtt^6*mWW*s^4*t^5 + 1780990*ep^4*mtt^6*mWW*s^4*t^5 + 860200*ep^5*mtt^6*mWW*s^4*t^5 - 71103*ep*mtt^5*mWW^2*s^4*t^5 - 632304*ep^2*mtt^5*mWW^2*s^4*t^5 - 1973343*ep^3*mtt^5*mWW^2*s^4*t^5 - 2605306*ep^4*mtt^5*mWW^2*s^4*t^5 - 1240504*ep^5*mtt^5*mWW^2*s^4*t^5 + 360*mtt^4*mWW^3*s^4*t^5 - 11136*ep*mtt^4*mWW^3*s^4*t^5 - 141400*ep^2*mtt^4*mWW^3*s^4*t^5 - 490172*ep^3*mtt^4*mWW^3*s^4*t^5 - 681112*ep^4*mtt^4*mWW^3*s^4*t^5 - 335040*ep^5*mtt^4*mWW^3*s^4*t^5 + 1028*mtt^3*mWW^4*s^4*t^5 + 113956*ep*mtt^3*mWW^4*s^4*t^5 + 1001060*ep^2*mtt^3*mWW^4*s^4*t^5 + 3153684*ep^3*mtt^3*mWW^4*s^4*t^5 + 4229280*ep^4*mtt^3*mWW^4*s^4*t^5 + 2053392*ep^5*mtt^3*mWW^4*s^4*t^5 - 1704*mtt^2*mWW^5*s^4*t^5 - 77235*ep*mtt^2*mWW^5*s^4*t^5 - 622778*ep^2*mtt^2*mWW^5*s^4*t^5 - 1932277*ep^3*mtt^2*mWW^5*s^4*t^5 - 2609046*ep^4*mtt^2*mWW^5*s^4*t^5 - 1287640*ep^5*mtt^2*mWW^5*s^4*t^5 + 276*mtt*mWW^6*s^4*t^5 + 1107*ep*mtt*mWW^6*s^4*t^5 - 2860*ep^2*mtt*mWW^6*s^4*t^5 - 2777*ep^3*mtt*mWW^6*s^4*t^5 + 24354*ep^4*mtt*mWW^6*s^4*t^5 + 29320*ep^5*mtt*mWW^6*s^4*t^5 + 40*mWW^7*s^4*t^5 + 5576*ep*mWW^7*s^4*t^5 + 49692*ep^2*mWW^7*s^4*t^5 + 155460*ep^3*mWW^7*s^4*t^5 + 205600*ep^4*mWW^7*s^4*t^5 + 98352*ep^5*mWW^7*s^4*t^5 + 2736*ep*mtt^6*s^5*t^5 + 24912*ep^2*mtt^6*s^5*t^5 + 79452*ep^3*mtt^6*s^5*t^5 + 107496*ep^4*mtt^6*s^5*t^5 + 52704*ep^5*mtt^6*s^5*t^5 - 18219*ep*mtt^5*mWW*s^5*t^5 - 164320*ep^2*mtt^5*mWW*s^5*t^5 - 517247*ep^3*mtt^5*mWW*s^5*t^5 - 688802*ep^4*mtt^5*mWW*s^5*t^5 - 331672*ep^5*mtt^5*mWW*s^5*t^5 + 25795*ep*mtt^4*mWW^2*s^5*t^5 + 229444*ep^2*mtt^4*mWW^2*s^5*t^5 + 714407*ep^3*mtt^4*mWW^2*s^5*t^5 + 940850*ep^4*mtt^4*mWW^2*s^5*t^5 + 447384*ep^5*mtt^4*mWW^2*s^5*t^5 - 124*mtt^3*mWW^3*s^5*t^5 + 1960*ep*mtt^3*mWW^3*s^5*t^5 + 28924*ep^2*mtt^3*mWW^3*s^5*t^5 + 100208*ep^3*mtt^3*mWW^3*s^5*t^5 + 133120*ep^4*mtt^3*mWW^3*s^5*t^5 + 60352*ep^5*mtt^3*mWW^3*s^5*t^5 - 172*mtt^2*mWW^4*s^5*t^5 - 29064*ep*mtt^2*mWW^4*s^5*t^5 - 256424*ep^2*mtt^2*mWW^4*s^5*t^5 - 798976*ep^3*mtt^2*mWW^4*s^5*t^5 - 1052112*ep^4*mtt^2*mWW^4*s^5*t^5 - 499712*ep^5*mtt^2*mWW^4*s^5*t^5 + 300*mtt*mWW^5*s^5*t^5 + 15363*ep*mtt*mWW^5*s^5*t^5 + 122444*ep^2*mtt*mWW^5*s^5*t^5 + 367527*ep^3*mtt*mWW^5*s^5*t^5 + 474130*ep^4*mtt*mWW^5*s^5*t^5 + 221976*ep^5*mtt*mWW^5*s^5*t^5 - 4*mWW^6*s^5*t^5 - 107*ep*mWW^6*s^5*t^5 - 340*ep^2*mWW^6*s^5*t^5 - 667*ep^3*mWW^6*s^5*t^5 - 698*ep^4*mWW^6*s^5*t^5 - 184*ep^5*mWW^6*s^5*t^5 - 624*ep*mtt^5*s^6*t^5 - 5664*ep^2*mtt^5*s^6*t^5 - 17988*ep^3*mtt^5*s^6*t^5 - 24216*ep^4*mtt^5*s^6*t^5 - 11808*ep^5*mtt^5*s^6*t^5 + 2940*ep*mtt^4*mWW*s^6*t^5 + 26438*ep^2*mtt^4*mWW*s^6*t^5 + 82890*ep^3*mtt^4*mWW*s^6*t^5 + 109876*ep^4*mtt^4*mWW*s^6*t^5 + 52656*ep^5*mtt^4*mWW*s^6*t^5 - 3864*ep*mtt^3*mWW^2*s^6*t^5 - 34508*ep^2*mtt^3*mWW^2*s^6*t^5 - 107148*ep^3*mtt^3*mWW^2*s^6*t^5 - 140344*ep^4*mtt^3*mWW^2*s^6*t^5 - 66336*ep^5*mtt^3*mWW^2*s^6*t^5 + 192*ep*mtt^2*mWW^3*s^6*t^5 + 1536*ep^2*mtt^2*mWW^3*s^6*t^5 + 3984*ep^3*mtt^2*mWW^3*s^6*t^5 + 3936*ep^4*mtt^2*mWW^3*s^6*t^5 + 1152*ep^5*mtt^2*mWW^3*s^6*t^5 + 2568*ep*mtt*mWW^4*s^6*t^5 + 23020*ep^2*mtt*mWW^4*s^6*t^5 + 71856*ep^3*mtt*mWW^4*s^6*t^5 + 94736*ep^4*mtt*mWW^4*s^6*t^5 + 45120*ep^5*mtt*mWW^4*s^6*t^5 - 1212*ep*mWW^5*s^6*t^5 - 10822*ep^2*mWW^5*s^6*t^5 - 33594*ep^3*mWW^5*s^6*t^5 - 43988*ep^4*mWW^5*s^6*t^5 - 20784*ep^5*mWW^5*s^6*t^5 + 48*ep*mtt^4*s^7*t^5 + 432*ep^2*mtt^4*s^7*t^5 + 1356*ep^3*mtt^4*s^7*t^5 + 1800*ep^4*mtt^4*s^7*t^5 + 864*ep^5*mtt^4*s^7*t^5 - 96*ep*mtt^3*mWW*s^7*t^5 - 864*ep^2*mtt^3*mWW*s^7*t^5 - 2712*ep^3*mtt^3*mWW*s^7*t^5 - 3600*ep^4*mtt^3*mWW*s^7*t^5 - 1728*ep^5*mtt^3*mWW*s^7*t^5 + 96*ep*mtt*mWW^3*s^7*t^5 + 864*ep^2*mtt*mWW^3*s^7*t^5 + 2712*ep^3*mtt*mWW^3*s^7*t^5 + 3600*ep^4*mtt*mWW^3*s^7*t^5 + 1728*ep^5*mtt*mWW^3*s^7*t^5 - 48*ep*mWW^4*s^7*t^5 - 432*ep^2*mWW^4*s^7*t^5 - 1356*ep^3*mWW^4*s^7*t^5 - 1800*ep^4*mWW^4*s^7*t^5 - 864*ep^5*mWW^4*s^7*t^5 + 1356*ep*mtt^10*t^6 + 12366*ep^2*mtt^10*t^6 + 39522*ep^3*mtt^10*t^6 + 53604*ep^4*mtt^10*t^6 + 26352*ep^5*mtt^10*t^6 - 6228*ep*mtt^9*mWW*t^6 - 56784*ep^2*mtt^9*mWW*t^6 - 181416*ep^3*mtt^9*mWW*t^6 - 245904*ep^4*mtt^9*mWW*t^6 - 120768*ep^5*mtt^9*mWW*t^6 + 9948*ep*mtt^8*mWW^2*t^6 + 90558*ep^2*mtt^8*mWW^2*t^6 + 288618*ep^3*mtt^8*mWW^2*t^6 + 389844*ep^4*mtt^8*mWW^2*t^6 + 190512*ep^5*mtt^8*mWW^2*t^6 - 1098*mtt^7*mWW^3*t^6 - 18387*ep*mtt^7*mWW^3*t^6 - 108306*ep^2*mtt^7*mWW^3*t^6 - 286359*ep^3*mtt^7*mWW^3*t^6 - 347418*ep^4*mtt^7*mWW^3*t^6 - 156792*ep^5*mtt^7*mWW^3*t^6 + 6336*mtt^6*mWW^4*t^6 + 73764*ep*mtt^6*mWW^4*t^6 + 331224*ep^2*mtt^6*mWW^4*t^6 + 720312*ep^3*mtt^6*mWW^4*t^6 + 756624*ep^4*mtt^6*mWW^4*t^6 + 304320*ep^5*mtt^6*mWW^4*t^6 - 14082*mtt^5*mWW^5*t^6 - 165585*ep*mtt^5*mWW^5*t^6 - 750606*ep^2*mtt^5*mWW^5*t^6 - 1646133*ep^3*mtt^5*mWW^5*t^6 - 1745358*ep^4*mtt^5*mWW^5*t^6 - 712296*ep^5*mtt^5*mWW^5*t^6 + 15372*mtt^4*mWW^6*t^6 + 183612*ep*mtt^4*mWW^6*t^6 + 844590*ep^2*mtt^4*mWW^6*t^6 + 1874634*ep^3*mtt^4*mWW^6*t^6 + 2008212*ep^4*mtt^4*mWW^6*t^6 + 828720*ep^5*mtt^4*mWW^6*t^6 - 8514*mtt^3*mWW^7*t^6 - 102501*ep*mtt^3*mWW^7*t^6 - 474726*ep^2*mtt^3*mWW^7*t^6 - 1058961*ep^3*mtt^3*mWW^7*t^6 - 1138614*ep^4*mtt^3*mWW^7*t^6 - 471624*ep^5*mtt^3*mWW^7*t^6 + 2148*mtt^2*mWW^8*t^6 + 25992*ep*mtt^2*mWW^8*t^6 + 120894*ep^2*mtt^2*mWW^8*t^6 + 270450*ep^3*mtt^2*mWW^8*t^6 + 291300*ep^4*mtt^2*mWW^8*t^6 + 120816*ep^5*mtt^2*mWW^8*t^6 - 162*mtt*mWW^9*t^6 - 1971*ep*mtt*mWW^9*t^6 - 9210*ep^2*mtt*mWW^9*t^6 - 20667*ep^3*mtt*mWW^9*t^6 - 22290*ep^4*mtt*mWW^9*t^6 - 9240*ep^5*mtt*mWW^9*t^6 - 7164*ep*mtt^9*s*t^6 - 65286*ep^2*mtt^9*s*t^6 - 208458*ep^3*mtt^9*s*t^6 - 282420*ep^4*mtt^9*s*t^6 - 138672*ep^5*mtt^9*s*t^6 + 39864*ep*mtt^8*mWW*s*t^6 + 362356*ep^2*mtt^8*mWW*s*t^6 + 1152888*ep^3*mtt^8*mWW*s*t^6 + 1555040*ep^4*mtt^8*mWW*s*t^6 + 759552*ep^5*mtt^8*mWW*s*t^6 - 78786*ep*mtt^7*mWW^2*s*t^6 - 716996*ep^2*mtt^7*mWW^2*s*t^6 - 2282502*ep^3*mtt^7*mWW^2*s*t^6 - 3074324*ep^4*mtt^7*mWW^2*s*t^6 - 1495792*ep^5*mtt^7*mWW^2*s*t^6 + 1890*mtt^6*mWW^3*s*t^6 + 82705*ep*mtt^6*mWW^3*s*t^6 + 654728*ep^2*mtt^6*mWW^3*s*t^6 + 1991747*ep^3*mtt^6*mWW^3*s*t^6 + 2609178*ep^4*mtt^6*mWW^3*s*t^6 + 1234232*ep^5*mtt^6*mWW^3*s*t^6 - 11026*mtt^5*mWW^4*s*t^6 - 124918*ep*mtt^5*mWW^4*s*t^6 - 545590*ep^2*mtt^5*mWW^4*s*t^6 - 1142594*ep^3*mtt^5*mWW^4*s*t^6 - 1106884*ep^4*mtt^5*mWW^4*s*t^6 - 375408*ep^5*mtt^5*mWW^4*s*t^6 + 23378*mtt^4*mWW^5*s*t^6 + 242367*ep*mtt^4*mWW^5*s*t^6 + 939826*ep^2*mtt^4*mWW^5*s*t^6 + 1701367*ep^3*mtt^4*mWW^5*s*t^6 + 1386314*ep^4*mtt^4*mWW^5*s*t^6 + 365368*ep^5*mtt^4*mWW^5*s*t^6 - 22816*mtt^3*mWW^6*s*t^6 - 256668*ep*mtt^3*mWW^6*s*t^6 - 1097808*ep^2*mtt^3*mWW^6*s*t^6 - 2234144*ep^3*mtt^3*mWW^6*s*t^6 - 2150256*ep^4*mtt^3*mWW^6*s*t^6 - 771008*ep^5*mtt^3*mWW^6*s*t^6 + 10078*mtt^2*mWW^7*s*t^6 + 122527*ep*mtt^2*mWW^7*s*t^6 + 568980*ep^2*mtt^2*mWW^7*s*t^6 + 1260509*ep^3*mtt^2*mWW^7*s*t^6 + 1335254*ep^4*mtt^2*mWW^7*s*t^6 + 540552*ep^5*mtt^2*mWW^7*s*t^6 - 1430*mtt*mWW^8*s*t^6 - 19092*ep*mtt*mWW^8*s*t^6 - 96560*ep^2*mtt*mWW^8*s*t^6 - 231034*ep^3*mtt*mWW^8*s*t^6 - 263916*ep^4*mtt*mWW^8*s*t^6 - 115728*ep^5*mtt*mWW^8*s*t^6 - 74*mWW^9*s*t^6 - 835*ep*mWW^9*s*t^6 - 3650*ep^2*mWW^9*s*t^6 - 7779*ep^3*mWW^9*s*t^6 - 7986*ep^4*mWW^9*s*t^6 - 3096*ep^5*mWW^9*s*t^6 + 15480*ep*mtt^8*s^2*t^6 + 140940*ep^2*mtt^8*s^2*t^6 + 449460*ep^3*mtt^8*s^2*t^6 + 608040*ep^4*mtt^8*s^2*t^6 + 298080*ep^5*mtt^8*s^2*t^6 - 92640*ep*mtt^7*mWW*s^2*t^6 - 840220*ep^2*mtt^7*mWW*s^2*t^6 - 2665260*ep^3*mtt^7*mWW*s^2*t^6 - 3582200*ep^4*mtt^7*mWW*s^2*t^6 - 1742880*ep^5*mtt^7*mWW*s^2*t^6 + 179618*ep*mtt^6*mWW^2*s^2*t^6 + 1627166*ep^2*mtt^6*mWW^2*s^2*t^6 + 5158096*ep^3*mtt^6*mWW^2*s^2*t^6 + 6917648*ep^4*mtt^6*mWW^2*s^2*t^6 + 3350992*ep^5*mtt^6*mWW^2*s^2*t^6 - 602*mtt^5*mWW^3*s^2*t^6 - 117564*ep*mtt^5*mWW^3*s^2*t^6 - 1029282*ep^2*mtt^5*mWW^3*s^2*t^6 - 3234388*ep^3*mtt^5*mWW^3*s^2*t^6 - 4298756*ep^4*mtt^5*mWW^3*s^2*t^6 - 2050560*ep^5*mtt^5*mWW^3*s^2*t^6 + 4416*mtt^4*mWW^4*s^2*t^6 - 11524*ep*mtt^4*mWW^4*s^2*t^6 - 363056*ep^2*mtt^4*mWW^4*s^2*t^6 - 1442656*ep^3*mtt^4*mWW^4*s^2*t^6 - 2216136*ep^4*mtt^4*mWW^4*s^2*t^6 - 1214544*ep^5*mtt^4*mWW^4*s^2*t^6 - 10674*mtt^3*mWW^5*s^2*t^6 - 15220*ep*mtt^3*mWW^5*s^2*t^6 + 475338*ep^2*mtt^3*mWW^5*s^2*t^6 + 2219416*ep^3*mtt^3*mWW^5*s^2*t^6 + 3594768*ep^4*mtt^3*mWW^5*s^2*t^6 + 2001936*ep^5*mtt^3*mWW^5*s^2*t^6 + 10698*mtt^2*mWW^6*s^2*t^6 + 88432*ep*mtt^2*mWW^6*s^2*t^6 + 199164*ep^2*mtt^2*mWW^6*s^2*t^6 - 48382*ep^3*mtt^2*mWW^6*s^2*t^6 - 606476*ep^4*mtt^2*mWW^6*s^2*t^6 - 498608*ep^5*mtt^2*mWW^6*s^2*t^6 - 4220*mtt*mWW^7*s^2*t^6 - 53548*ep*mtt*mWW^7*s^2*t^6 - 253620*ep^2*mtt*mWW^7*s^2*t^6 - 557620*ep^3*mtt*mWW^7*s^2*t^6 - 573020*ep^4*mtt*mWW^7*s^2*t^6 - 219920*ep^5*mtt*mWW^7*s^2*t^6 + 382*mWW^8*s^2*t^6 + 6966*ep*mWW^8*s^2*t^6 + 43570*ep^2*mWW^8*s^2*t^6 + 121334*ep^3*mWW^8*s^2*t^6 + 156132*ep^4*mWW^8*s^2*t^6 + 75504*ep^5*mWW^8*s^2*t^6 - 17400*ep*mtt^7*s^3*t^6 - 158220*ep^2*mtt^7*s^3*t^6 - 503700*ep^3*mtt^7*s^3*t^6 - 680040*ep^4*mtt^7*s^3*t^6 - 332640*ep^5*mtt^7*s^3*t^6 + 101880*ep*mtt^6*mWW*s^3*t^6 + 922140*ep^2*mtt^6*mWW*s^3*t^6 + 2917020*ep^3*mtt^6*mWW*s^3*t^6 + 3907800*ep^4*mtt^6*mWW*s^3*t^6 + 1894560*ep^5*mtt^6*mWW*s^3*t^6 - 181036*ep*mtt^5*mWW^2*s^3*t^6 - 1632060*ep^2*mtt^5*mWW^2*s^3*t^6 - 5147912*ep^3*mtt^5*mWW^2*s^3*t^6 - 6870152*ep^4*mtt^5*mWW^2*s^3*t^6 - 3312560*ep^5*mtt^5*mWW^2*s^3*t^6 - 242*mtt^4*mWW^3*s^3*t^6 + 80786*ep*mtt^4*mWW^3*s^3*t^6 + 729828*ep^2*mtt^4*mWW^3*s^3*t^6 + 2309664*ep^3*mtt^4*mWW^3*s^3*t^6 + 3084124*ep^4*mtt^4*mWW^3*s^3*t^6 + 1481280*ep^5*mtt^4*mWW^3*s^3*t^6 + 1014*mtt^3*mWW^4*s^3*t^6 + 96812*ep*mtt^3*mWW^4*s^3*t^6 + 846358*ep^2*mtt^3*mWW^4*s^3*t^6 + 2661588*ep^3*mtt^3*mWW^4*s^3*t^6 + 3582992*ep^4*mtt^3*mWW^4*s^3*t^6 + 1758256*ep^5*mtt^3*mWW^4*s^3*t^6 + 258*mtt^2*mWW^5*s^3*t^6 - 95048*ep*mtt^2*mWW^5*s^3*t^6 - 901750*ep^2*mtt^2*mWW^5*s^3*t^6 - 2946968*ep^3*mtt^2*mWW^5*s^3*t^6 - 4075584*ep^4*mtt^2*mWW^5*s^3*t^6 - 2041488*ep^5*mtt^2*mWW^5*s^3*t^6 - 1646*mtt*mWW^6*s^3*t^6 + 6680*ep*mtt*mWW^6*s^3*t^6 + 163570*ep^2*mtt*mWW^6*s^3*t^6 + 662112*ep^3*mtt*mWW^6*s^3*t^6 + 1030160*ep^4*mtt*mWW^6*s^3*t^6 + 560864*ep^5*mtt*mWW^6*s^3*t^6 + 616*mWW^7*s^3*t^6 + 7806*ep*mWW^7*s^3*t^6 + 34934*ep^2*mWW^7*s^3*t^6 + 65476*ep^3*mWW^7*s^3*t^6 + 47580*ep^4*mWW^7*s^3*t^6 + 7088*ep^5*mWW^7*s^3*t^6 + 10620*ep*mtt^6*s^4*t^6 + 96390*ep^2*mtt^6*s^4*t^6 + 306090*ep^3*mtt^6*s^4*t^6 + 412020*ep^4*mtt^6*s^4*t^6 + 200880*ep^5*mtt^6*s^4*t^6 - 55020*ep*mtt^5*mWW*s^4*t^6 - 496900*ep^2*mtt^5*mWW*s^4*t^6 - 1567140*ep^3*mtt^5*mWW*s^4*t^6 - 2092040*ep^4*mtt^5*mWW*s^4*t^6 - 1010400*ep^5*mtt^5*mWW*s^4*t^6 + 86696*ep*mtt^4*mWW^2*s^4*t^6 + 778736*ep^2*mtt^4*mWW^2*s^4*t^6 + 2443960*ep^3*mtt^4*mWW^2*s^4*t^6 + 3244032*ep^4*mtt^4*mWW^2*s^4*t^6 + 1556096*ep^5*mtt^4*mWW^2*s^4*t^6 + 52*mtt^3*mWW^3*s^4*t^6 - 31588*ep*mtt^3*mWW^3*s^4*t^6 - 281096*ep^2*mtt^3*mWW^3*s^4*t^6 - 880248*ep^3*mtt^3*mWW^3*s^4*t^6 - 1168672*ep^4*mtt^3*mWW^3*s^4*t^6 - 561088*ep^5*mtt^3*mWW^3*s^4*t^6 - 552*mtt^2*mWW^4*s^4*t^6 - 41608*ep*mtt^2*mWW^4*s^4*t^6 - 352410*ep^2*mtt^2*mWW^4*s^4*t^6 - 1084866*ep^3*mtt^2*mWW^4*s^4*t^6 - 1424484*ep^4*mtt^2*mWW^4*s^4*t^6 - 678320*ep^5*mtt^2*mWW^4*s^4*t^6 + 324*mtt*mWW^5*s^4*t^6 + 33480*ep*mtt*mWW^5*s^4*t^6 + 287988*ep^2*mtt*mWW^5*s^4*t^6 + 893252*ep^3*mtt*mWW^5*s^4*t^6 + 1179064*ep^4*mtt*mWW^5*s^4*t^6 + 563552*ep^5*mtt*mWW^5*s^4*t^6 + 176*mWW^6*s^4*t^6 - 3444*ep*mWW^6*s^4*t^6 - 41348*ep^2*mWW^6*s^4*t^6 - 142152*ep^3*mWW^6*s^4*t^6 - 198304*ep^4*mWW^6*s^4*t^6 - 98368*ep^5*mWW^6*s^4*t^6 - 3276*ep*mtt^5*s^5*t^6 - 29646*ep^2*mtt^5*s^5*t^6 - 93762*ep^3*mtt^5*s^5*t^6 - 125604*ep^4*mtt^5*s^5*t^6 - 60912*ep^5*mtt^5*s^5*t^6 + 13008*ep*mtt^4*mWW*s^5*t^6 + 117184*ep^2*mtt^4*mWW*s^5*t^6 + 368316*ep^3*mtt^4*mWW*s^5*t^6 + 489704*ep^4*mtt^4*mWW*s^5*t^6 + 235488*ep^5*mtt^4*mWW*s^5*t^6 - 16728*ep*mtt^3*mWW^2*s^5*t^6 - 149996*ep^2*mtt^3*mWW^2*s^5*t^6 - 468396*ep^3*mtt^3*mWW^2*s^5*t^6 - 617848*ep^4*mtt^3*mWW^2*s^5*t^6 - 294432*ep^5*mtt^3*mWW^2*s^5*t^6 + 4896*ep*mtt^2*mWW^3*s^5*t^6 + 43344*ep^2*mtt^2*mWW^3*s^5*t^6 + 132912*ep^3*mtt^2*mWW^3*s^5*t^6 + 171360*ep^4*mtt^2*mWW^3*s^5*t^6 + 79488*ep^5*mtt^2*mWW^3*s^5*t^6 + 4740*ep*mtt*mWW^4*s^5*t^6 + 42794*ep^2*mtt*mWW^4*s^5*t^6 + 134910*ep^3*mtt*mWW^4*s^5*t^6 + 180028*ep^4*mtt*mWW^4*s^5*t^6 + 86928*ep^5*mtt*mWW^4*s^5*t^6 - 2640*ep*mWW^5*s^5*t^6 - 23680*ep^2*mWW^5*s^5*t^6 - 73980*ep^3*mWW^5*s^5*t^6 - 97640*ep^4*mWW^5*s^5*t^6 - 46560*ep^5*mWW^5*s^5*t^6 + 384*ep*mtt^4*s^6*t^6 + 3456*ep^2*mtt^4*s^6*t^6 + 10848*ep^3*mtt^4*s^6*t^6 + 14400*ep^4*mtt^4*s^6*t^6 + 6912*ep^5*mtt^4*s^6*t^6 - 864*ep*mtt^3*mWW*s^6*t^6 - 7776*ep^2*mtt^3*mWW*s^6*t^6 - 24408*ep^3*mtt^3*mWW*s^6*t^6 - 32400*ep^4*mtt^3*mWW*s^6*t^6 - 15552*ep^5*mtt^3*mWW*s^6*t^6 + 288*ep*mtt^2*mWW^2*s^6*t^6 + 2592*ep^2*mtt^2*mWW^2*s^6*t^6 + 8136*ep^3*mtt^2*mWW^2*s^6*t^6 + 10800*ep^4*mtt^2*mWW^2*s^6*t^6 + 5184*ep^5*mtt^2*mWW^2*s^6*t^6 + 480*ep*mtt*mWW^3*s^6*t^6 + 4320*ep^2*mtt*mWW^3*s^6*t^6 + 13560*ep^3*mtt*mWW^3*s^6*t^6 + 18000*ep^4*mtt*mWW^3*s^6*t^6 + 8640*ep^5*mtt*mWW^3*s^6*t^6 - 288*ep*mWW^4*s^6*t^6 - 2592*ep^2*mWW^4*s^6*t^6 - 8136*ep^3*mWW^4*s^6*t^6 - 10800*ep^4*mWW^4*s^6*t^6 - 5184*ep^5*mWW^4*s^6*t^6 - 3096*ep*mtt^9*t^7 - 28164*ep^2*mtt^9*t^7 - 89712*ep^3*mtt^9*t^7 - 121200*ep^4*mtt^9*t^7 - 59328*ep^5*mtt^9*t^7 + 14604*ep*mtt^8*mWW*t^7 + 133086*ep^2*mtt^8*mWW*t^7 + 424938*ep^3*mtt^8*mWW*t^7 + 575700*ep^4*mtt^8*mWW*t^7 + 282672*ep^5*mtt^8*mWW*t^7 - 25458*ep*mtt^7*mWW^2*t^7 - 232476*ep^2*mtt^7*mWW^2*t^7 - 744318*ep^3*mtt^7*mWW^2*t^7 - 1011540*ep^4*mtt^7*mWW^2*t^7 - 498288*ep^5*mtt^7*mWW^2*t^7 + 948*mtt^6*mWW^3*t^7 + 28449*ep*mtt^6*mWW^3*t^7 + 208548*ep^2*mtt^6*mWW^3*t^7 + 616653*ep^3*mtt^6*mWW^3*t^7 + 804246*ep^4*mtt^6*mWW^3*t^7 + 385416*ep^5*mtt^6*mWW^3*t^7 - 5268*mtt^5*mWW^4*t^7 - 60213*ep*mtt^5*mWW^4*t^7 - 263016*ep^2*mtt^5*mWW^4*t^7 - 550125*ep^3*mtt^5*mWW^4*t^7 - 548934*ep^4*mtt^5*mWW^4*t^7 - 206664*ep^5*mtt^5*mWW^4*t^7 + 11076*mtt^4*mWW^5*t^7 + 122100*ep*mtt^4*mWW^5*t^7 + 511614*ep^2*mtt^4*mWW^5*t^7 + 1023618*ep^3*mtt^4*mWW^5*t^7 + 974820*ep^4*mtt^4*mWW^5*t^7 + 348912*ep^5*mtt^4*mWW^5*t^7 - 11148*mtt^3*mWW^6*t^7 - 128232*ep*mtt^3*mWW^6*t^7 - 564120*ep^2*mtt^3*mWW^6*t^7 - 1190040*ep^3*mtt^3*mWW^6*t^7 - 1203312*ep^4*mtt^3*mWW^6*t^7 - 464448*ep^5*mtt^3*mWW^6*t^7 + 5448*mtt^2*mWW^7*t^7 + 64653*ep*mtt^2*mWW^7*t^7 + 294108*ep^2*mtt^2*mWW^7*t^7 + 641913*ep^3*mtt^2*mWW^7*t^7 + 672606*ep^4*mtt^2*mWW^7*t^7 + 270312*ep^5*mtt^2*mWW^7*t^7 - 1104*mtt*mWW^8*t^7 - 13401*ep*mtt*mWW^8*t^7 - 62400*ep^2*mtt*mWW^8*t^7 - 139341*ep^3*mtt*mWW^8*t^7 - 149382*ep^4*mtt*mWW^8*t^7 - 61512*ep^5*mtt*mWW^8*t^7 + 48*mWW^9*t^7 + 594*ep*mWW^9*t^7 + 2820*ep^2*mWW^9*t^7 + 6414*ep^3*mWW^9*t^7 + 6996*ep^4*mWW^9*t^7 + 2928*ep^5*mWW^9*t^7 + 13680*ep*mtt^8*s*t^7 + 124320*ep^2*mtt^8*s*t^7 + 395460*ep^3*mtt^8*s*t^7 + 533400*ep^4*mtt^8*s*t^7 + 260640*ep^5*mtt^8*s*t^7 - 69600*ep*mtt^7*mWW*s*t^7 - 632340*ep^2*mtt^7*mWW*s*t^7 - 2010700*ep^3*mtt^7*mWW*s*t^7 - 2710680*ep^4*mtt^7*mWW*s*t^7 - 1323680*ep^5*mtt^7*mWW*s*t^7 + 132879*ep*mtt^6*mWW^2*s*t^7 + 1209348*ep^2*mtt^6*mWW^2*s*t^7 + 3852575*ep^3*mtt^6*mWW^2*s*t^7 + 5200006*ep^4*mtt^6*mWW^2*s*t^7 + 2540072*ep^5*mtt^6*mWW^2*s*t^7 - 962*mtt^5*mWW^3*s*t^7 - 119228*ep*mtt^5*mWW^3*s*t^7 - 1037914*ep^2*mtt^5*mWW^3*s*t^7 - 3268548*ep^3*mtt^5*mWW^3*s*t^7 - 4383328*ep^4*mtt^5*mWW^3*s*t^7 - 2125760*ep^5*mtt^5*mWW^3*s*t^7 + 6198*mtt^4*mWW^4*s*t^7 + 85017*ep*mtt^4*mWW^4*s*t^7 + 442514*ep^2*mtt^4*mWW^4*s*t^7 + 1077213*ep^3*mtt^4*mWW^4*s*t^7 + 1206134*ep^4*mtt^4*mWW^4*s*t^7 + 492424*ep^5*mtt^4*mWW^4*s*t^7 - 13198*mtt^3*mWW^5*s*t^7 - 118596*ep*mtt^3*mWW^5*s*t^7 - 361450*ep^2*mtt^3*mWW^5*s*t^7 - 406176*ep^3*mtt^3*mWW^5*s*t^7 - 5592*ep^4*mtt^3*mWW^5*s*t^7 + 189472*ep^5*mtt^3*mWW^5*s*t^7 + 12218*mtt^2*mWW^6*s*t^7 + 123755*ep*mtt^2*mWW^6*s*t^7 + 459358*ep^2*mtt^2*mWW^6*s*t^7 + 769443*ep^3*mtt^2*mWW^6*s*t^7 + 546022*ep^4*mtt^2*mWW^6*s*t^7 + 101864*ep^5*mtt^2*mWW^6*s*t^7 - 4824*mtt*mWW^7*s*t^7 - 55164*ep*mtt*mWW^7*s*t^7 - 239120*ep^2*mtt*mWW^7*s*t^7 - 490700*ep^3*mtt*mWW^7*s*t^7 - 475640*ep^4*mtt*mWW^7*s*t^7 - 172832*ep^5*mtt*mWW^7*s*t^7 + 568*mWW^8*s*t^7 + 7257*ep*mWW^8*s*t^7 + 35284*ep^2*mWW^8*s*t^7 + 81433*ep^3*mWW^8*s*t^7 + 89678*ep^4*mWW^8*s*t^7 + 37800*ep^5*mWW^8*s*t^7 - 23760*ep*mtt^7*s^2*t^7 - 215640*ep^2*mtt^7*s^2*t^7 - 684720*ep^3*mtt^7*s^2*t^7 - 921600*ep^4*mtt^7*s^2*t^7 - 449280*ep^5*mtt^7*s^2*t^7 + 119940*ep*mtt^6*mWW*s^2*t^7 + 1086930*ep^2*mtt^6*mWW*s^2*t^7 + 3444230*ep^3*mtt^6*mWW*s^2*t^7 + 4624140*ep^4*mtt^6*mWW*s^2*t^7 + 2247760*ep^5*mtt^6*mWW*s^2*t^7 - 219861*ep*mtt^5*mWW^2*s^2*t^7 - 1992184*ep^2*mtt^5*mWW^2*s^2*t^7 - 6313313*ep^3*mtt^5*mWW^2*s^2*t^7 - 8471026*ep^4*mtt^5*mWW^2*s^2*t^7 - 4111416*ep^5*mtt^5*mWW^2*s^2*t^7 - 110*mtt^4*mWW^3*s^2*t^7 + 160239*ep*mtt^4*mWW^3*s^2*t^7 + 1459174*ep^2*mtt^4*mWW^3*s^2*t^7 + 4643099*ep^3*mtt^4*mWW^3*s^2*t^7 + 6240618*ep^4*mtt^4*mWW^3*s^2*t^7 + 3025560*ep^5*mtt^4*mWW^3*s^2*t^7 - 1074*mtt^3*mWW^4*s^2*t^7 - 14884*ep*mtt^3*mWW^4*s^2*t^7 - 73454*ep^2*mtt^3*mWW^4*s^2*t^7 - 174608*ep^3*mtt^3*mWW^4*s^2*t^7 - 174944*ep^4*mtt^3*mWW^4*s^2*t^7 - 49696*ep^5*mtt^3*mWW^4*s^2*t^7 + 3794*mtt^2*mWW^5*s^2*t^7 - 15120*ep*mtt^2*mWW^5*s^2*t^7 - 353112*ep^2*mtt^2*mWW^5*s^2*t^7 - 1362154*ep^3*mtt^2*mWW^5*s^2*t^7 - 2034252*ep^4*mtt^2*mWW^5*s^2*t^7 - 1073136*ep^5*mtt^2*mWW^5*s^2*t^7 - 3686*mtt*mWW^6*s^2*t^7 - 16959*ep*mtt*mWW^6*s^2*t^7 + 54214*ep^2*mtt*mWW^6*s^2*t^7 + 406825*ep^3*mtt*mWW^6*s^2*t^7 + 734786*ep^4*mtt*mWW^6*s^2*t^7 + 427800*ep^5*mtt*mWW^6*s^2*t^7 + 1076*mWW^7*s^2*t^7 + 10405*ep*mWW^7*s^2*t^7 + 34072*ep^2*mWW^7*s^2*t^7 + 40641*ep^3*mWW^7*s^2*t^7 + 2278*ep^4*mWW^7*s^2*t^7 - 17592*ep^5*mWW^7*s^2*t^7 + 20160*ep*mtt^6*s^3*t^7 + 182640*ep^2*mtt^6*s^3*t^7 + 578520*ep^3*mtt^6*s^3*t^7 + 776400*ep^4*mtt^6*s^3*t^7 + 377280*ep^5*mtt^6*s^3*t^7 - 92760*ep*mtt^5*mWW*s^3*t^7 - 838560*ep^2*mtt^5*mWW*s^3*t^7 - 2648320*ep^3*mtt^5*mWW*s^3*t^7 - 3541440*ep^4*mtt^5*mWW*s^3*t^7 - 1713920*ep^5*mtt^5*mWW*s^3*t^7 + 152100*ep*mtt^4*mWW^2*s^3*t^7 + 1372384*ep^2*mtt^4*mWW^2*s^3*t^7 + 4325772*ep^3*mtt^4*mWW^2*s^3*t^7 + 5769720*ep^4*mtt^4*mWW^2*s^3*t^7 + 2783104*ep^5*mtt^4*mWW^2*s^3*t^7 + 172*mtt^3*mWW^3*s^3*t^7 - 93106*ep*mtt^3*mWW^3*s^3*t^7 - 846752*ep^2*mtt^3*mWW^3*s^3*t^7 - 2676762*ep^3*mtt^3*mWW^3*s^3*t^7 - 3573148*ep^4*mtt^3*mWW^3*s^3*t^7 - 1722064*ep^5*mtt^3*mWW^3*s^3*t^7 - 372*mtt^2*mWW^4*s^3*t^7 - 8164*ep*mtt^2*mWW^4*s^3*t^7 - 57872*ep^2*mtt^2*mWW^4*s^3*t^7 - 164148*ep^3*mtt^2*mWW^4*s^3*t^7 - 207880*ep^4*mtt^2*mWW^4*s^3*t^7 - 99104*ep^5*mtt^2*mWW^4*s^3*t^7 - 172*mtt*mWW^5*s^3*t^7 + 25078*ep*mtt*mWW^5*s^3*t^7 + 238992*ep^2*mtt*mWW^5*s^3*t^7 + 767478*ep^3*mtt*mWW^5*s^3*t^7 + 1035684*ep^4*mtt*mWW^5*s^3*t^7 + 504880*ep^5*mtt*mWW^5*s^3*t^7 + 372*mWW^6*s^3*t^7 - 3500*ep*mWW^6*s^3*t^7 - 52752*ep^2*mWW^6*s^3*t^7 - 189452*ep^3*mWW^6*s^3*t^7 - 270088*ep^4*mWW^6*s^3*t^7 - 136320*ep^5*mWW^6*s^3*t^7 - 8280*ep*mtt^5*s^4*t^7 - 74820*ep^2*mtt^5*s^4*t^7 - 236160*ep^3*mtt^5*s^4*t^7 - 315600*ep^4*mtt^5*s^4*t^7 - 152640*ep^5*mtt^5*s^4*t^7 + 31080*ep*mtt^4*mWW*s^4*t^7 + 280260*ep^2*mtt^4*mWW*s^4*t^7 + 882060*ep^3*mtt^4*mWW*s^4*t^7 + 1174680*ep^4*mtt^4*mWW*s^4*t^7 + 565920*ep^5*mtt^4*mWW*s^4*t^7 - 41184*ep*mtt^3*mWW^2*s^4*t^7 - 370400*ep^2*mtt^3*mWW^2*s^4*t^7 - 1161528*ep^3*mtt^3*mWW^2*s^4*t^7 - 1540048*ep^4*mtt^3*mWW^2*s^4*t^7 - 738240*ep^5*mtt^3*mWW^2*s^4*t^7 + 19872*ep*mtt^2*mWW^3*s^4*t^7 + 177840*ep^2*mtt^2*mWW^3*s^4*t^7 + 553824*ep^3*mtt^2*mWW^3*s^4*t^7 + 728064*ep^4*mtt^2*mWW^3*s^4*t^7 + 345600*ep^5*mtt^2*mWW^3*s^4*t^7 + 888*ep*mtt*mWW^4*s^4*t^7 + 8580*ep^2*mtt*mWW^4*s^4*t^7 + 29496*ep^3*mtt*mWW^4*s^4*t^7 + 43296*ep^4*mtt*mWW^4*s^4*t^7 + 23040*ep^5*mtt*mWW^4*s^4*t^7 - 2376*ep*mWW^5*s^4*t^7 - 21460*ep^2*mWW^5*s^4*t^7 - 67692*ep^3*mWW^5*s^4*t^7 - 90392*ep^4*mWW^5*s^4*t^7 - 43680*ep^5*mWW^5*s^4*t^7 + 1296*ep*mtt^4*s^5*t^7 + 11664*ep^2*mtt^4*s^5*t^7 + 36612*ep^3*mtt^4*s^5*t^7 + 48600*ep^4*mtt^4*s^5*t^7 + 23328*ep^5*mtt^4*s^5*t^7 - 3264*ep*mtt^3*mWW*s^5*t^7 - 29376*ep^2*mtt^3*mWW*s^5*t^7 - 92208*ep^3*mtt^3*mWW*s^5*t^7 - 122400*ep^4*mtt^3*mWW*s^5*t^7 - 58752*ep^5*mtt^3*mWW*s^5*t^7 + 2016*ep*mtt^2*mWW^2*s^5*t^7 + 18144*ep^2*mtt^2*mWW^2*s^5*t^7 + 56952*ep^3*mtt^2*mWW^2*s^5*t^7 + 75600*ep^4*mtt^2*mWW^2*s^5*t^7 + 36288*ep^5*mtt^2*mWW^2*s^5*t^7 + 576*ep*mtt*mWW^3*s^5*t^7 + 5184*ep^2*mtt*mWW^3*s^5*t^7 + 16272*ep^3*mtt*mWW^3*s^5*t^7 + 21600*ep^4*mtt*mWW^3*s^5*t^7 + 10368*ep^5*mtt*mWW^3*s^5*t^7 - 624*ep*mWW^4*s^5*t^7 - 5616*ep^2*mWW^4*s^5*t^7 - 17628*ep^3*mWW^4*s^5*t^7 - 23400*ep^4*mWW^4*s^5*t^7 - 11232*ep^5*mWW^4*s^5*t^7 + 4380*ep*mtt^8*t^8 + 39750*ep^2*mtt^8*t^8 + 126210*ep^3*mtt^8*t^8 + 169860*ep^4*mtt^8*t^8 + 82800*ep^5*mtt^8*t^8 - 20487*ep*mtt^7*mWW*t^8 - 186336*ep^2*mtt^7*mWW*t^8 - 593415*ep^3*mtt^7*mWW*t^8 - 801522*ep^4*mtt^7*mWW*t^8 - 392280*ep^5*mtt^7*mWW*t^8 + 36588*ep*mtt^6*mWW^2*t^8 + 333720*ep^2*mtt^6*mWW^2*t^8 + 1066860*ep^3*mtt^6*mWW^2*t^8 + 1447560*ep^4*mtt^6*mWW^2*t^8 + 712032*ep^5*mtt^6*mWW^2*t^8 - 438*mtt^5*mWW^3*t^8 - 33369*ep*mtt^5*mWW^3*t^8 - 281094*ep^2*mtt^5*mWW^3*t^8 - 876741*ep^3*mtt^5*mWW^3*t^8 - 1176846*ep^4*mtt^5*mWW^3*t^8 - 575592*ep^5*mtt^5*mWW^3*t^8 + 2316*mtt^4*mWW^4*t^8 + 30894*ep*mtt^4*mWW^4*t^8 + 154974*ep^2*mtt^4*mWW^4*t^8 + 363480*ep^3*mtt^4*mWW^4*t^8 + 400152*ep^4*mtt^4*mWW^4*t^8 + 165984*ep^5*mtt^4*mWW^4*t^8 - 4536*mtt^3*mWW^5*t^8 - 45633*ep*mtt^3*mWW^5*t^8 - 167340*ep^2*mtt^3*mWW^5*t^8 - 274485*ep^3*mtt^3*mWW^5*t^8 - 187494*ep^4*mtt^3*mWW^5*t^8 - 30792*ep^5*mtt^3*mWW^5*t^8 + 4092*mtt^2*mWW^6*t^8 + 43992*ep*mtt^2*mWW^6*t^8 + 177372*ep^2*mtt^2*mWW^6*t^8 + 334920*ep^3*mtt^2*mWW^6*t^8 + 292512*ep^4*mtt^2*mWW^6*t^8 + 91392*ep^5*mtt^2*mWW^6*t^8 - 1650*mtt*mWW^7*t^8 - 18975*ep*mtt*mWW^7*t^8 - 83118*ep^2*mtt*mWW^7*t^8 - 173535*ep^3*mtt*mWW^7*t^8 - 172506*ep^4*mtt*mWW^7*t^8 - 65016*ep^5*mtt*mWW^7*t^8 + 216*mWW^8*t^8 + 2610*ep*mWW^8*t^8 + 12072*ep^2*mWW^8*t^8 + 26706*ep^3*mWW^8*t^8 + 28284*ep^4*mWW^8*t^8 + 11472*ep^5*mWW^8*t^8 - 15540*ep*mtt^7*s*t^8 - 140850*ep^2*mtt^7*s*t^8 - 446430*ep^3*mtt^7*s*t^8 - 599580*ep^4*mtt^7*s*t^8 - 291600*ep^5*mtt^7*s*t^8 + 72894*ep*mtt^6*mWW*s*t^8 + 661100*ep^2*mtt^6*mWW*s*t^8 + 2097158*ep^3*mtt^6*mWW*s*t^8 + 2819428*ep^4*mtt^6*mWW*s*t^8 + 1372720*ep^5*mtt^6*mWW*s*t^8 - 132231*ep*mtt^5*mWW^2*s*t^8 - 1201184*ep^2*mtt^5*mWW^2*s*t^8 - 3817963*ep^3*mtt^5*mWW^2*s*t^8 - 5142746*ep^4*mtt^5*mWW^2*s*t^8 - 2508216*ep^5*mtt^5*mWW^2*s*t^8 + 182*mtt^4*mWW^3*s*t^8 + 111659*ep*mtt^4*mWW^3*s*t^8 + 1007430*ep^2*mtt^4*mWW^3*s*t^8 + 3202223*ep^3*mtt^4*mWW^3*s*t^8 + 4315722*ep^4*mtt^4*mWW^3*s*t^8 + 2104504*ep^5*mtt^4*mWW^3*s*t^8 - 1516*mtt^3*mWW^4*s*t^8 - 46676*ep*mtt^3*mWW^4*s*t^8 - 344274*ep^2*mtt^3*mWW^4*s*t^8 - 1015858*ep^3*mtt^3*mWW^4*s*t^8 - 1307124*ep^4*mtt^3*mWW^4*s*t^8 - 611632*ep^5*mtt^3*mWW^4*s*t^8 + 3204*mtt^2*mWW^5*s*t^8 + 23328*ep*mtt^2*mWW^5*s*t^8 + 37244*ep^2*mtt^2*mWW^5*s*t^8 - 67004*ep^3*mtt^2*mWW^5*s*t^8 - 232984*ep^4*mtt^2*mWW^5*s*t^8 - 167328*ep^5*mtt^2*mWW^5*s*t^8 - 2588*mtt*mWW^6*s*t^8 - 20693*ep*mtt*mWW^6*s*t^8 - 46116*ep^2*mtt*mWW^6*s*t^8 + 4567*ep^3*mtt*mWW^6*s*t^8 + 118674*ep^4*mtt*mWW^6*s*t^8 + 97496*ep^5*mtt*mWW^6*s*t^8 + 718*mWW^7*s*t^8 + 7259*ep*mWW^7*s*t^8 + 26650*ep^2*mWW^7*s*t^8 + 43307*ep^3*mWW^7*s*t^8 + 28610*ep^4*mWW^7*s*t^8 + 4056*ep^5*mWW^7*s*t^8 + 20340*ep*mtt^6*s^2*t^8 + 184050*ep^2*mtt^6*s^2*t^8 + 582030*ep^3*mtt^6*s^2*t^8 + 779580*ep^4*mtt^6*s^2*t^8 + 378000*ep^5*mtt^6*s^2*t^8 - 89067*ep*mtt^5*mWW*s^2*t^8 - 805654*ep^2*mtt^5*mWW*s^2*t^8 - 2546513*ep^3*mtt^5*mWW*s^2*t^8 - 3408806*ep^4*mtt^5*mWW*s^2*t^8 - 1651720*ep^5*mtt^5*mWW*s^2*t^8 + 148945*ep*mtt^4*mWW^2*s^2*t^8 + 1347280*ep^2*mtt^4*mWW^2*s^2*t^8 + 4258685*ep^3*mtt^4*mWW^2*s^2*t^8 + 5699630*ep^4*mtt^4*mWW^2*s^2*t^8 + 2760360*ep^5*mtt^4*mWW^2*s^2*t^8 + 92*mtt^3*mWW^3*s^2*t^8 - 111178*ep*mtt^3*mWW^3*s^2*t^8 - 1011044*ep^2*mtt^3*mWW^3*s^2*t^8 - 3203874*ep^3*mtt^3*mWW^3*s^2*t^8 - 4292684*ep^4*mtt^3*mWW^3*s^2*t^8 - 2078992*ep^5*mtt^3*mWW^3*s^2*t^8 + 16*mtt^2*mWW^4*s^2*t^8 + 27888*ep*mtt^2*mWW^4*s^2*t^8 + 251426*ep^2*mtt^2*mWW^4*s^2*t^8 + 796410*ep^3*mtt^2*mWW^4*s^2*t^8 + 1064436*ep^4*mtt^2*mWW^4*s^2*t^8 + 512304*ep^5*mtt^2*mWW^4*s^2*t^8 - 404*mtt*mWW^5*s^2*t^8 + 4169*ep*mtt*mWW^5*s^2*t^8 + 60282*ep^2*mtt*mWW^5*s^2*t^8 + 214223*ep^3*mtt*mWW^5*s^2*t^8 + 306746*ep^4*mtt*mWW^5*s^2*t^8 + 157304*ep^5*mtt*mWW^5*s^2*t^8 + 296*mWW^6*s^2*t^8 - 1097*ep*mWW^6*s^2*t^8 - 26340*ep^2*mWW^6*s^2*t^8 - 100961*ep^3*mWW^6*s^2*t^8 - 148902*ep^4*mWW^6*s^2*t^8 - 77256*ep^5*mWW^6*s^2*t^8 - 11580*ep*mtt^5*s^3*t^8 - 104550*ep^2*mtt^5*s^3*t^8 - 329610*ep^3*mtt^5*s^3*t^8 - 439860*ep^4*mtt^5*s^3*t^8 - 212400*ep^5*mtt^5*s^3*t^8 + 43380*ep*mtt^4*mWW*s^3*t^8 + 391370*ep^2*mtt^4*mWW*s^3*t^8 + 1232610*ep^3*mtt^4*mWW*s^3*t^8 + 1642900*ep^4*mtt^4*mWW*s^3*t^8 + 792240*ep^5*mtt^4*mWW*s^3*t^8 - 60456*ep*mtt^3*mWW^2*s^3*t^8 - 544820*ep^2*mtt^3*mWW^2*s^3*t^8 - 1713252*ep^3*mtt^3*mWW^2*s^3*t^8 - 2279272*ep^4*mtt^3*mWW^2*s^3*t^8 - 1096800*ep^5*mtt^3*mWW^2*s^3*t^8 + 36888*ep*mtt^2*mWW^3*s^3*t^8 + 331740*ep^2*mtt^2*mWW^3*s^3*t^8 + 1040196*ep^3*mtt^2*mWW^3*s^3*t^8 + 1379016*ep^4*mtt^2*mWW^3*s^3*t^8 + 660960*ep^5*mtt^2*mWW^3*s^3*t^8 - 8028*ep*mtt*mWW^4*s^3*t^8 - 71750*ep^2*mtt*mWW^4*s^3*t^8 - 223026*ep^3*mtt*mWW^4*s^3*t^8 - 292516*ep^4*mtt*mWW^4*s^3*t^8 - 138480*ep^5*mtt*mWW^4*s^3*t^8 - 204*ep*mWW^5*s^3*t^8 - 1990*ep^2*mWW^5*s^3*t^8 - 6918*ep^3*mWW^5*s^3*t^8 - 10268*ep^4*mWW^5*s^3*t^8 - 5520*ep^5*mWW^5*s^3*t^8 + 2400*ep*mtt^4*s^4*t^8 + 21600*ep^2*mtt^4*s^4*t^8 + 67800*ep^3*mtt^4*s^4*t^8 + 90000*ep^4*mtt^4*s^4*t^8 + 43200*ep^5*mtt^4*s^4*t^8 - 6720*ep*mtt^3*mWW*s^4*t^8 - 60480*ep^2*mtt^3*mWW*s^4*t^8 - 189840*ep^3*mtt^3*mWW*s^4*t^8 - 252000*ep^4*mtt^3*mWW*s^4*t^8 - 120960*ep^5*mtt^3*mWW*s^4*t^8 + 5760*ep*mtt^2*mWW^2*s^4*t^8 + 51840*ep^2*mtt^2*mWW^2*s^4*t^8 + 162720*ep^3*mtt^2*mWW^2*s^4*t^8 + 216000*ep^4*mtt^2*mWW^2*s^4*t^8 + 103680*ep^5*mtt^2*mWW^2*s^4*t^8 - 960*ep*mtt*mWW^3*s^4*t^8 - 8640*ep^2*mtt*mWW^3*s^4*t^8 - 27120*ep^3*mtt*mWW^3*s^4*t^8 - 36000*ep^4*mtt*mWW^3*s^4*t^8 - 17280*ep^5*mtt*mWW^3*s^4*t^8 - 480*ep*mWW^4*s^4*t^8 - 4320*ep^2*mWW^4*s^4*t^8 - 13560*ep^3*mWW^4*s^4*t^8 - 18000*ep^4*mWW^4*s^4*t^8 - 8640*ep^5*mWW^4*s^4*t^8 - 3936*ep*mtt^7*t^9 - 35640*ep^2*mtt^7*t^9 - 112812*ep^3*mtt^7*t^9 - 151272*ep^4*mtt^7*t^9 - 73440*ep^5*mtt^7*t^9 + 17943*ep*mtt^6*mWW*t^9 + 162798*ep^2*mtt^6*mWW*t^9 + 516729*ep^3*mtt^6*mWW*t^9 + 695190*ep^4*mtt^6*mWW*t^9 + 338760*ep^5*mtt^6*mWW*t^9 - 31761*ep*mtt^5*mWW^2*t^9 - 288936*ep^2*mtt^5*mWW^2*t^9 - 920433*ep^3*mtt^5*mWW^2*t^9 - 1243710*ep^4*mtt^5*mWW^2*t^9 - 609000*ep^5*mtt^5*mWW^2*t^9 + 84*mtt^4*mWW^3*t^9 + 26886*ep*mtt^4*mWW^3*t^9 + 240576*ep^2*mtt^4*mWW^3*t^9 + 764106*ep^3*mtt^4*mWW^3*t^9 + 1033164*ep^4*mtt^4*mWW^3*t^9 + 507024*ep^5*mtt^4*mWW^3*t^9 - 420*mtt^3*mWW^4*t^9 - 12264*ep*mtt^3*mWW^4*t^9 - 88512*ep^2*mtt^3*mWW^4*t^9 - 257568*ep^3*mtt^3*mWW^4*t^9 - 330432*ep^4*mtt^3*mWW^4*t^9 - 155904*ep^5*mtt^3*mWW^4*t^9 + 756*mtt^2*mWW^5*t^9 + 6597*ep*mtt^2*mWW^5*t^9 + 17910*ep^2*mtt^2*mWW^5*t^9 + 10515*ep^3*mtt^2*mWW^5*t^9 - 21726*ep^4*mtt^2*mWW^5*t^9 - 23592*ep^5*mtt^2*mWW^5*t^9 - 588*mtt*mWW^6*t^9 - 5247*ep*mtt*mWW^6*t^9 - 15216*ep^2*mtt*mWW^6*t^9 - 13275*ep^3*mtt*mWW^6*t^9 + 8406*ep^4*mtt*mWW^6*t^9 + 13320*ep^5*mtt*mWW^6*t^9 + 168*mWW^7*t^9 + 1782*ep*mWW^7*t^9 + 7020*ep^2*mWW^7*t^9 + 12738*ep^3*mWW^7*t^9 + 10380*ep^4*mWW^7*t^9 + 2832*ep^5*mWW^7*t^9 + 10512*ep*mtt^6*s*t^9 + 95040*ep^2*mtt^6*s*t^9 + 300204*ep^3*mtt^6*s*t^9 + 401544*ep^4*mtt^6*s*t^9 + 194400*ep^5*mtt^6*s*t^9 - 45579*ep*mtt^5*mWW*s*t^9 - 412408*ep^2*mtt^5*mWW*s*t^9 - 1304087*ep^3*mtt^5*mWW*s*t^9 - 1746578*ep^4*mtt^5*mWW*s*t^9 - 846808*ep^5*mtt^5*mWW*s*t^9 + 77235*ep*mtt^4*mWW^2*s*t^9 + 699684*ep^2*mtt^4*mWW^2*s*t^9 + 2216007*ep^3*mtt^4*mWW^2*s*t^9 + 2973170*ep^4*mtt^4*mWW^2*s*t^9 + 1444184*ep^5*mtt^4*mWW^2*s*t^9 + 12*mtt^3*mWW^3*s*t^9 - 62188*ep*mtt^3*mWW^3*s*t^9 - 564976*ep^2*mtt^3*mWW^3*s*t^9 - 1793680*ep^3*mtt^3*mWW^3*s*t^9 - 2411584*ep^4*mtt^3*mWW^3*s*t^9 - 1173504*ep^5*mtt^3*mWW^3*s*t^9 + 60*mtt^2*mWW^4*s*t^9 + 22152*ep*mtt^2*mWW^4*s*t^9 + 198124*ep^2*mtt^2*mWW^4*s*t^9 + 626276*ep^3*mtt^2*mWW^4*s*t^9 + 839144*ep^4*mtt^2*mWW^4*s*t^9 + 406624*ep^5*mtt^2*mWW^4*s*t^9 - 156*mtt*mWW^5*s*t^9 - 1857*ep*mtt*mWW^5*s*t^9 - 8256*ep^2*mtt*mWW^5*s*t^9 - 16329*ep^3*mtt*mWW^5*s*t^9 - 12590*ep^4*mtt*mWW^5*s*t^9 - 1832*ep^5*mtt*mWW^5*s*t^9 + 84*mWW^6*s*t^9 - 275*ep*mWW^6*s*t^9 - 7208*ep^2*mWW^6*s*t^9 - 28391*ep^3*mWW^6*s*t^9 - 43106*ep^4*mWW^6*s*t^9 - 23064*ep^5*mWW^6*s*t^9 - 9216*ep*mtt^5*s^2*t^9 - 83160*ep^2*mtt^5*s^2*t^9 - 261972*ep^3*mtt^5*s^2*t^9 - 349272*ep^4*mtt^5*s^2*t^9 - 168480*ep^5*mtt^5*s^2*t^9 + 35436*ep*mtt^4*mWW*s^2*t^9 + 319774*ep^2*mtt^4*mWW*s^2*t^9 + 1007442*ep^3*mtt^4*mWW*s^2*t^9 + 1343300*ep^4*mtt^4*mWW*s^2*t^9 + 648048*ep^5*mtt^4*mWW*s^2*t^9 - 52152*ep*mtt^3*mWW^2*s^2*t^9 - 470588*ep^2*mtt^3*mWW^2*s^2*t^9 - 1482444*ep^3*mtt^3*mWW^2*s^2*t^9 - 1976440*ep^4*mtt^3*mWW^2*s^2*t^9 - 953376*ep^5*mtt^3*mWW^2*s^2*t^9 + 36000*ep*mtt^2*mWW^3*s^2*t^9 + 324720*ep^2*mtt^2*mWW^3*s^2*t^9 + 1022400*ep^3*mtt^2*mWW^3*s^2*t^9 + 1362240*ep^4*mtt^2*mWW^3*s^2*t^9 + 656640*ep^5*mtt^2*mWW^3*s^2*t^9 - 11208*ep*mtt*mWW^4*s^2*t^9 - 100972*ep^2*mtt*mWW^4*s^2*t^9 - 317376*ep^3*mtt*mWW^4*s^2*t^9 - 422000*ep^4*mtt*mWW^4*s^2*t^9 - 202944*ep^5*mtt*mWW^4*s^2*t^9 + 1140*ep*mWW^5*s^2*t^9 + 10226*ep^2*mWW^5*s^2*t^9 + 31950*ep^3*mWW^5*s^2*t^9 + 42172*ep^4*mWW^5*s^2*t^9 + 20112*ep^5*mWW^5*s^2*t^9 + 2640*ep*mtt^4*s^3*t^9 + 23760*ep^2*mtt^4*s^3*t^9 + 74580*ep^3*mtt^4*s^3*t^9 + 99000*ep^4*mtt^4*s^3*t^9 + 47520*ep^5*mtt^4*s^3*t^9 - 8160*ep*mtt^3*mWW*s^3*t^9 - 73440*ep^2*mtt^3*mWW*s^3*t^9 - 230520*ep^3*mtt^3*mWW*s^3*t^9 - 306000*ep^4*mtt^3*mWW*s^3*t^9 - 146880*ep^5*mtt^3*mWW*s^3*t^9 + 8640*ep*mtt^2*mWW^2*s^3*t^9 + 77760*ep^2*mtt^2*mWW^2*s^3*t^9 + 244080*ep^3*mtt^2*mWW^2*s^3*t^9 + 324000*ep^4*mtt^2*mWW^2*s^3*t^9 + 155520*ep^5*mtt^2*mWW^2*s^3*t^9 - 3360*ep*mtt*mWW^3*s^3*t^9 - 30240*ep^2*mtt*mWW^3*s^3*t^9 - 94920*ep^3*mtt*mWW^3*s^3*t^9 - 126000*ep^4*mtt*mWW^3*s^3*t^9 - 60480*ep^5*mtt*mWW^3*s^3*t^9 + 240*ep*mWW^4*s^3*t^9 + 2160*ep^2*mWW^4*s^3*t^9 + 6780*ep^3*mWW^4*s^3*t^9 + 9000*ep^4*mWW^4*s^3*t^9 + 4320*ep^5*mWW^4*s^3*t^9 + 2196*ep*mtt^6*t^10 + 19842*ep^2*mtt^6*t^10 + 62622*ep^3*mtt^6*t^10 + 83676*ep^4*mtt^6*t^10 + 40464*ep^5*mtt^6*t^10 - 9654*ep*mtt^5*mWW*t^10 - 87360*ep^2*mtt^5*mWW*t^10 - 276282*ep^3*mtt^5*mWW*t^10 - 370092*ep^4*mtt^5*mWW*t^10 - 179472*ep^5*mtt^5*mWW*t^10 + 16542*ep*mtt^4*mWW^2*t^10 + 150000*ep^2*mtt^4*mWW^2*t^10 + 475734*ep^3*mtt^4*mWW^2*t^10 + 639444*ep^4*mtt^4*mWW^2*t^10 + 311280*ep^5*mtt^4*mWW^2*t^10 - 13476*ep*mtt^3*mWW^3*t^10 - 122484*ep^2*mtt^3*mWW^3*t^10 - 389712*ep^3*mtt^3*mWW^3*t^10 - 525840*ep^4*mtt^3*mWW^3*t^10 - 257088*ep^5*mtt^3*mWW^3*t^10 + 4776*ep*mtt^2*mWW^4*t^10 + 43422*ep^2*mtt^2*mWW^4*t^10 + 138222*ep^3*mtt^2*mWW^4*t^10 + 186636*ep^4*mtt^2*mWW^4*t^10 + 91344*ep^5*mtt^2*mWW^4*t^10 - 198*ep*mtt*mWW^5*t^10 - 1644*ep^2*mtt*mWW^5*t^10 - 4566*ep^3*mtt*mWW^5*t^10 - 5124*ep^4*mtt*mWW^5*t^10 - 1968*ep^5*mtt*mWW^5*t^10 - 186*ep*mWW^6*t^10 - 1776*ep^2*mWW^6*t^10 - 6018*ep^3*mWW^6*t^10 - 8700*ep^4*mWW^6*t^10 - 4560*ep^5*mWW^6*t^10 - 3924*ep*mtt^5*s*t^10 - 35394*ep^2*mtt^5*s*t^10 - 111438*ep^3*mtt^5*s*t^10 - 148476*ep^4*mtt^5*s*t^10 - 71568*ep^5*mtt^5*s*t^10 + 15720*ep*mtt^4*mWW*s*t^10 + 141868*ep^2*mtt^4*mWW*s*t^10 + 447000*ep^3*mtt^4*mWW*s*t^10 + 596096*ep^4*mtt^4*mWW*s*t^10 + 287616*ep^5*mtt^4*mWW*s*t^10 - 24360*ep*mtt^3*mWW^2*s*t^10 - 219988*ep^2*mtt^3*mWW^2*s*t^10 - 693780*ep^3*mtt^3*mWW^2*s*t^10 - 926216*ep^4*mtt^3*mWW^2*s*t^10 - 447456*ep^5*mtt^3*mWW^2*s*t^10 + 18000*ep*mtt^2*mWW^3*s*t^10 + 162696*ep^2*mtt^2*mWW^3*s*t^10 + 513720*ep^3*mtt^2*mWW^3*s*t^10 + 686832*ep^4*mtt^2*mWW^3*s*t^10 + 332352*ep^5*mtt^2*mWW^3*s*t^10 - 6180*ep*mtt*mWW^4*s*t^10 - 55930*ep^2*mtt*mWW^4*s*t^10 - 176910*ep^3*mtt*mWW^4*s*t^10 - 237020*ep^4*mtt*mWW^4*s*t^10 - 114960*ep^5*mtt*mWW^4*s*t^10 + 744*ep*mWW^5*s*t^10 + 6748*ep^2*mWW^5*s*t^10 + 21408*ep^3*mWW^5*s*t^10 + 28784*ep^4*mWW^5*s*t^10 + 14016*ep^5*mWW^5*s*t^10 + 1728*ep*mtt^4*s^2*t^10 + 15552*ep^2*mtt^4*s^2*t^10 + 48816*ep^3*mtt^4*s^2*t^10 + 64800*ep^4*mtt^4*s^2*t^10 + 31104*ep^5*mtt^4*s^2*t^10 - 5856*ep*mtt^3*mWW*s^2*t^10 - 52704*ep^2*mtt^3*mWW*s^2*t^10 - 165432*ep^3*mtt^3*mWW*s^2*t^10 - 219600*ep^4*mtt^3*mWW*s^2*t^10 - 105408*ep^5*mtt^3*mWW*s^2*t^10 + 7200*ep*mtt^2*mWW^2*s^2*t^10 + 64800*ep^2*mtt^2*mWW^2*s^2*t^10 + 203400*ep^3*mtt^2*mWW^2*s^2*t^10 + 270000*ep^4*mtt^2*mWW^2*s^2*t^10 + 129600*ep^5*mtt^2*mWW^2*s^2*t^10 - 3744*ep*mtt*mWW^3*s^2*t^10 - 33696*ep^2*mtt*mWW^3*s^2*t^10 - 105768*ep^3*mtt*mWW^3*s^2*t^10 - 140400*ep^4*mtt*mWW^3*s^2*t^10 - 67392*ep^5*mtt*mWW^3*s^2*t^10 + 672*ep*mWW^4*s^2*t^10 + 6048*ep^2*mWW^4*s^2*t^10 + 18984*ep^3*mWW^4*s^2*t^10 + 25200*ep^4*mWW^4*s^2*t^10 + 12096*ep^5*mWW^4*s^2*t^10 - 696*ep*mtt^5*t^11 - 6276*ep^2*mtt^5*t^11 - 19752*ep^3*mtt^5*t^11 - 26304*ep^4*mtt^5*t^11 - 12672*ep^5*mtt^5*t^11 + 2928*ep*mtt^4*mWW*t^11 + 26424*ep^2*mtt^4*mWW*t^11 + 83256*ep^3*mtt^4*mWW*t^11 + 111024*ep^4*mtt^4*mWW*t^11 + 53568*ep^5*mtt^4*mWW*t^11 - 4752*ep*mtt^3*mWW^2*t^11 - 42936*ep^2*mtt^3*mWW^2*t^11 - 135504*ep^3*mtt^3*mWW^2*t^11 - 181056*ep^4*mtt^3*mWW^2*t^11 - 87552*ep^5*mtt^3*mWW^2*t^11 + 3648*ep*mtt^2*mWW^3*t^11 + 33024*ep^2*mtt^2*mWW^3*t^11 + 104496*ep^3*mtt^2*mWW^3*t^11 + 140064*ep^4*mtt^2*mWW^3*t^11 + 67968*ep^5*mtt^2*mWW^3*t^11 - 1272*ep*mtt*mWW^4*t^11 - 11556*ep^2*mtt*mWW^4*t^11 - 36744*ep^3*mtt*mWW^4*t^11 - 49536*ep^4*mtt*mWW^4*t^11 - 24192*ep^5*mtt*mWW^4*t^11 + 144*ep*mWW^5*t^11 + 1320*ep^2*mWW^5*t^11 + 4248*ep^3*mWW^5*t^11 + 5808*ep^4*mWW^5*t^11 + 2880*ep^5*mWW^5*t^11 + 624*ep*mtt^4*s*t^11 + 5616*ep^2*mtt^4*s*t^11 + 17628*ep^3*mtt^4*s*t^11 + 23400*ep^4*mtt^4*s*t^11 + 11232*ep^5*mtt^4*s*t^11 - 2304*ep*mtt^3*mWW*s*t^11 - 20736*ep^2*mtt^3*mWW*s*t^11 - 65088*ep^3*mtt^3*mWW*s*t^11 - 86400*ep^4*mtt^3*mWW*s*t^11 - 41472*ep^5*mtt^3*mWW*s*t^11 + 3168*ep*mtt^2*mWW^2*s*t^11 + 28512*ep^2*mtt^2*mWW^2*s*t^11 + 89496*ep^3*mtt^2*mWW^2*s*t^11 + 118800*ep^4*mtt^2*mWW^2*s*t^11 + 57024*ep^5*mtt^2*mWW^2*s*t^11 - 1920*ep*mtt*mWW^3*s*t^11 - 17280*ep^2*mtt*mWW^3*s*t^11 - 54240*ep^3*mtt*mWW^3*s*t^11 - 72000*ep^4*mtt*mWW^3*s*t^11 - 34560*ep^5*mtt*mWW^3*s*t^11 + 432*ep*mWW^4*s*t^11 + 3888*ep^2*mWW^4*s*t^11 + 12204*ep^3*mWW^4*s*t^11 + 16200*ep^4*mWW^4*s*t^11 + 7776*ep^5*mWW^4*s*t^11 + 96*ep*mtt^4*t^12 + 864*ep^2*mtt^4*t^12 + 2712*ep^3*mtt^4*t^12 + 3600*ep^4*mtt^4*t^12 + 1728*ep^5*mtt^4*t^12 - 384*ep*mtt^3*mWW*t^12 - 3456*ep^2*mtt^3*mWW*t^12 - 10848*ep^3*mtt^3*mWW*t^12 - 14400*ep^4*mtt^3*mWW*t^12 - 6912*ep^5*mtt^3*mWW*t^12 + 576*ep*mtt^2*mWW^2*t^12 + 5184*ep^2*mtt^2*mWW^2*t^12 + 16272*ep^3*mtt^2*mWW^2*t^12 + 21600*ep^4*mtt^2*mWW^2*t^12 + 10368*ep^5*mtt^2*mWW^2*t^12 - 384*ep*mtt*mWW^3*t^12 - 3456*ep^2*mtt*mWW^3*t^12 - 10848*ep^3*mtt*mWW^3*t^12 - 14400*ep^4*mtt*mWW^3*t^12 - 6912*ep^5*mtt*mWW^3*t^12 + 96*ep*mWW^4*t^12 + 864*ep^2*mWW^4*t^12 + 2712*ep^3*mWW^4*t^12 + 3600*ep^4*mWW^4*t^12 + 1728*ep^5*mWW^4*t^12))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*t^2*(-mtt + s + t)^2*(-mtt + mWW + s + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(-12*ep^2*mtt^5*mWW^9*s^3 - 128*ep^3*mtt^5*mWW^9*s^3 - 516*ep^4*mtt^5*mWW^9*s^3 - 992*ep^5*mtt^5*mWW^9*s^3 - 912*ep^6*mtt^5*mWW^9*s^3 - 320*ep^7*mtt^5*mWW^9*s^3 + 28*ep^2*mtt^4*mWW^10*s^3 + 320*ep^3*mtt^4*mWW^10*s^3 + 1348*ep^4*mtt^4*mWW^10*s^3 + 2672*ep^5*mtt^4*mWW^10*s^3 + 2512*ep^6*mtt^4*mWW^10*s^3 + 896*ep^7*mtt^4*mWW^10*s^3 - 20*ep^2*mtt^3*mWW^11*s^3 - 256*ep^3*mtt^3*mWW^11*s^3 - 1148*ep^4*mtt^3*mWW^11*s^3 - 2368*ep^5*mtt^3*mWW^11*s^3 - 2288*ep^6*mtt^3*mWW^11*s^3 - 832*ep^7*mtt^3*mWW^11*s^3 + 4*ep^2*mtt^2*mWW^12*s^3 + 64*ep^3*mtt^2*mWW^12*s^3 + 316*ep^4*mtt^2*mWW^12*s^3 + 688*ep^5*mtt^2*mWW^12*s^3 + 688*ep^6*mtt^2*mWW^12*s^3 + 256*ep^7*mtt^2*mWW^12*s^3 + 18*ep^2*mtt^4*mWW^9*s^4 + 162*ep^3*mtt^4*mWW^9*s^4 + 586*ep^4*mtt^4*mWW^9*s^4 + 1054*ep^5*mtt^4*mWW^9*s^4 + 932*ep^6*mtt^4*mWW^9*s^4 + 320*ep^7*mtt^4*mWW^9*s^4 - 26*ep^2*mtt^3*mWW^10*s^4 - 282*ep^3*mtt^3*mWW^10*s^4 - 1178*ep^4*mtt^3*mWW^10*s^4 - 2358*ep^5*mtt^3*mWW^10*s^4 - 2252*ep^6*mtt^3*mWW^10*s^4 - 816*ep^7*mtt^3*mWW^10*s^4 + 14*ep^2*mtt^2*mWW^11*s^4 + 206*ep^3*mtt^2*mWW^11*s^4 + 998*ep^4*mtt^2*mWW^11*s^4 + 2162*ep^5*mtt^2*mWW^11*s^4 + 2156*ep^6*mtt^2*mWW^11*s^4 + 800*ep^7*mtt^2*mWW^11*s^4 - 6*ep^2*mtt*mWW^12*s^4 - 86*ep^3*mtt*mWW^12*s^4 - 406*ep^4*mtt*mWW^12*s^4 - 858*ep^5*mtt*mWW^12*s^4 - 836*ep^6*mtt*mWW^12*s^4 - 304*ep^7*mtt*mWW^12*s^4 - 6*ep^2*mtt^3*mWW^9*s^5 - 34*ep^3*mtt^3*mWW^9*s^5 - 70*ep^4*mtt^3*mWW^9*s^5 - 62*ep^5*mtt^3*mWW^9*s^5 - 20*ep^6*mtt^3*mWW^9*s^5 - 2*ep^2*mtt^2*mWW^10*s^5 - 38*ep^3*mtt^2*mWW^10*s^5 - 170*ep^4*mtt^2*mWW^10*s^5 - 314*ep^5*mtt^2*mWW^10*s^5 - 260*ep^6*mtt^2*mWW^10*s^5 - 80*ep^7*mtt^2*mWW^10*s^5 + 6*ep^2*mtt*mWW^11*s^5 + 50*ep^3*mtt*mWW^11*s^5 + 150*ep^4*mtt*mWW^11*s^5 + 206*ep^5*mtt*mWW^11*s^5 + 132*ep^6*mtt*mWW^11*s^5 + 32*ep^7*mtt*mWW^11*s^5 + 2*ep^2*mWW^12*s^5 + 22*ep^3*mWW^12*s^5 + 90*ep^4*mWW^12*s^5 + 170*ep^5*mWW^12*s^5 + 148*ep^6*mWW^12*s^5 + 48*ep^7*mWW^12*s^5 + 18*ep*mtt^8*mWW^7*s*t + 246*ep^2*mtt^8*mWW^7*s*t + 1350*ep^3*mtt^8*mWW^7*s*t + 3810*ep^4*mtt^8*mWW^7*s*t + 5832*ep^5*mtt^8*mWW^7*s*t + 4584*ep^6*mtt^8*mWW^7*s*t + 1440*ep^7*mtt^8*mWW^7*s*t - 48*ep*mtt^7*mWW^8*s*t - 660*ep^2*mtt^7*mWW^8*s*t - 3648*ep^3*mtt^7*mWW^8*s*t - 10380*ep^4*mtt^7*mWW^8*s*t - 16032*ep^5*mtt^7*mWW^8*s*t - 12720*ep^6*mtt^7*mWW^8*s*t - 4032*ep^7*mtt^7*mWW^8*s*t + 36*ep*mtt^6*mWW^9*s*t + 504*ep^2*mtt^6*mWW^9*s*t + 2844*ep^3*mtt^6*mWW^9*s*t + 8280*ep^4*mtt^6*mWW^9*s*t + 13104*ep^5*mtt^6*mWW^9*s*t + 10656*ep^6*mtt^6*mWW^9*s*t + 3456*ep^7*mtt^6*mWW^9*s*t - 12*ep^2*mtt^5*mWW^10*s*t - 144*ep^3*mtt^5*mWW^10*s*t - 660*ep^4*mtt^5*mWW^10*s*t - 1440*ep^5*mtt^5*mWW^10*s*t - 1488*ep^6*mtt^5*mWW^10*s*t - 576*ep^7*mtt^5*mWW^10*s*t - 6*ep*mtt^4*mWW^11*s*t - 78*ep^2*mtt^4*mWW^11*s*t - 402*ep^3*mtt^4*mWW^11*s*t - 1050*ep^4*mtt^4*mWW^11*s*t - 1464*ep^5*mtt^4*mWW^11*s*t - 1032*ep^6*mtt^4*mWW^11*s*t - 288*ep^7*mtt^4*mWW^11*s*t - 66*ep*mtt^7*mWW^7*s^2*t - 902*ep^2*mtt^7*mWW^7*s^2*t - 4950*ep^3*mtt^7*mWW^7*s^2*t - 13970*ep^4*mtt^7*mWW^7*s^2*t - 21384*ep^5*mtt^7*mWW^7*s^2*t - 16808*ep^6*mtt^7*mWW^7*s^2*t - 5280*ep^7*mtt^7*mWW^7*s^2*t + 176*ep*mtt^6*mWW^8*s^2*t + 2378*ep^2*mtt^6*mWW^8*s^2*t + 12946*ep^3*mtt^6*mWW^8*s^2*t + 36410*ep^4*mtt^6*mWW^8*s^2*t + 55774*ep^5*mtt^6*mWW^8*s^2*t + 44012*ep^6*mtt^6*mWW^8*s^2*t + 13904*ep^7*mtt^6*mWW^8*s^2*t - 132*ep*mtt^5*mWW^9*s^2*t - 1742*ep^2*mtt^5*mWW^9*s^2*t - 9352*ep^3*mtt^5*mWW^9*s^2*t - 26314*ep^4*mtt^5*mWW^9*s^2*t - 40860*ep^5*mtt^5*mWW^9*s^2*t - 32976*ep^6*mtt^5*mWW^9*s^2*t - 10688*ep^7*mtt^5*mWW^9*s^2*t - 30*ep^2*mtt^4*mWW^10*s^2*t - 250*ep^3*mtt^4*mWW^10*s^2*t - 590*ep^4*mtt^4*mWW^10*s^2*t - 222*ep^5*mtt^4*mWW^10*s^2*t + 644*ep^6*mtt^4*mWW^10*s^2*t + 496*ep^7*mtt^4*mWW^10*s^2*t + 22*ep*mtt^3*mWW^11*s^2*t + 284*ep^2*mtt^3*mWW^11*s^2*t + 1486*ep^3*mtt^3*mWW^11*s^2*t + 4020*ep^4*mtt^3*mWW^11*s^2*t + 5924*ep^5*mtt^3*mWW^11*s^2*t + 4504*ep^6*mtt^3*mWW^11*s^2*t + 1376*ep^7*mtt^3*mWW^11*s^2*t + 12*ep^2*mtt^2*mWW^12*s^2*t + 120*ep^3*mtt^2*mWW^12*s^2*t + 444*ep^4*mtt^2*mWW^12*s^2*t + 768*ep^5*mtt^2*mWW^12*s^2*t + 624*ep^6*mtt^2*mWW^12*s^2*t + 192*ep^7*mtt^2*mWW^12*s^2*t + 90*ep*mtt^6*mWW^7*s^3*t + 1230*ep^2*mtt^6*mWW^7*s^3*t + 6750*ep^3*mtt^6*mWW^7*s^3*t + 19050*ep^4*mtt^6*mWW^7*s^3*t + 29160*ep^5*mtt^6*mWW^7*s^3*t + 22920*ep^6*mtt^6*mWW^7*s^3*t + 7200*ep^7*mtt^6*mWW^7*s^3*t - 264*ep*mtt^5*mWW^8*s^3*t - 3274*ep^2*mtt^5*mWW^8*s^3*t - 16258*ep^3*mtt^5*mWW^8*s^3*t - 41790*ep^4*mtt^5*mWW^8*s^3*t - 58934*ep^5*mtt^5*mWW^8*s^3*t - 43272*ep^6*mtt^5*mWW^8*s^3*t - 12880*ep^7*mtt^5*mWW^8*s^3*t + 236*ep*mtt^4*mWW^9*s^3*t + 2517*ep^2*mtt^4*mWW^9*s^3*t + 9685*ep^3*mtt^4*mWW^9*s^3*t + 16857*ep^4*mtt^4*mWW^9*s^3*t + 12487*ep^5*mtt^4*mWW^9*s^3*t + 1554*ep^6*mtt^4*mWW^9*s^3*t - 1480*ep^7*mtt^4*mWW^9*s^3*t - 40*ep*mtt^3*mWW^10*s^3*t - 48*ep^2*mtt^3*mWW^10*s^3*t + 3364*ep^3*mtt^3*mWW^10*s^3*t + 19628*ep^4*mtt^3*mWW^10*s^3*t + 43836*ep^5*mtt^3*mWW^10*s^3*t + 43564*ep^6*mtt^3*mWW^10*s^3*t + 15984*ep^7*mtt^3*mWW^10*s^3*t - 22*ep*mtt^2*mWW^11*s^3*t - 357*ep^2*mtt^2*mWW^11*s^3*t - 2841*ep^3*mtt^2*mWW^11*s^3*t - 10949*ep^4*mtt^2*mWW^11*s^3*t - 21153*ep^5*mtt^2*mWW^11*s^3*t - 19758*ep^6*mtt^2*mWW^11*s^3*t - 7048*ep^7*mtt^2*mWW^11*s^3*t - 20*ep^2*mtt*mWW^12*s^3*t - 172*ep^3*mtt*mWW^12*s^3*t - 588*ep^4*mtt*mWW^12*s^3*t - 980*ep^5*mtt*mWW^12*s^3*t - 784*ep^6*mtt*mWW^12*s^3*t - 240*ep^7*mtt*mWW^12*s^3*t - 54*ep*mtt^5*mWW^7*s^4*t - 738*ep^2*mtt^5*mWW^7*s^4*t - 4050*ep^3*mtt^5*mWW^7*s^4*t - 11430*ep^4*mtt^5*mWW^7*s^4*t - 17496*ep^5*mtt^5*mWW^7*s^4*t - 13752*ep^6*mtt^5*mWW^7*s^4*t - 4320*ep^7*mtt^5*mWW^7*s^4*t + 180*ep*mtt^4*mWW^8*s^4*t + 1956*ep^2*mtt^4*mWW^8*s^4*t + 8800*ep^3*mtt^4*mWW^8*s^4*t + 20792*ep^4*mtt^4*mWW^8*s^4*t + 27068*ep^5*mtt^4*mWW^8*s^4*t + 18356*ep^6*mtt^4*mWW^8*s^4*t + 5056*ep^7*mtt^4*mWW^8*s^4*t - 160*ep*mtt^3*mWW^9*s^4*t - 1511*ep^2*mtt^3*mWW^9*s^4*t - 4529*ep^3*mtt^3*mWW^9*s^4*t - 2783*ep^4*mtt^3*mWW^9*s^4*t + 9457*ep^5*mtt^3*mWW^9*s^4*t + 16702*ep^6*mtt^3*mWW^9*s^4*t + 7640*ep^7*mtt^3*mWW^9*s^4*t + 28*ep*mtt^2*mWW^10*s^4*t - 10*ep^2*mtt^2*mWW^10*s^4*t - 3646*ep^3*mtt^2*mWW^10*s^4*t - 21430*ep^4*mtt^2*mWW^10*s^4*t - 49102*ep^5*mtt^2*mWW^10*s^4*t - 49936*ep^6*mtt^2*mWW^10*s^4*t - 18656*ep^7*mtt^2*mWW^10*s^4*t + 6*ep*mtt*mWW^11*s^4*t + 251*ep^2*mtt*mWW^11*s^4*t + 2929*ep^3*mtt*mWW^11*s^4*t + 12951*ep^4*mtt*mWW^11*s^4*t + 26481*ep^5*mtt*mWW^11*s^4*t + 25326*ep^6*mtt*mWW^11*s^4*t + 9112*ep^7*mtt*mWW^11*s^4*t + 4*ep^2*mWW^12*s^4*t - 32*ep^3*mWW^12*s^4*t - 308*ep^4*mWW^12*s^4*t - 824*ep^5*mWW^12*s^4*t - 920*ep^6*mWW^12*s^4*t - 368*ep^7*mWW^12*s^4*t + 12*ep*mtt^4*mWW^7*s^5*t + 164*ep^2*mtt^4*mWW^7*s^5*t + 900*ep^3*mtt^4*mWW^7*s^5*t + 2540*ep^4*mtt^4*mWW^7*s^5*t + 3888*ep^5*mtt^4*mWW^7*s^5*t + 3056*ep^6*mtt^4*mWW^7*s^5*t + 960*ep^7*mtt^4*mWW^7*s^5*t - 44*ep*mtt^3*mWW^8*s^5*t - 400*ep^2*mtt^3*mWW^8*s^5*t - 1840*ep^3*mtt^3*mWW^8*s^5*t - 5032*ep^4*mtt^3*mWW^8*s^5*t - 7876*ep^5*mtt^3*mWW^8*s^5*t - 6376*ep^6*mtt^3*mWW^8*s^5*t - 2048*ep^7*mtt^3*mWW^8*s^5*t + 20*ep*mtt^2*mWW^9*s^5*t + 244*ep^2*mtt^2*mWW^9*s^5*t + 1540*ep^3*mtt^2*mWW^9*s^5*t + 4852*ep^4*mtt^2*mWW^9*s^5*t + 7672*ep^5*mtt^2*mWW^9*s^5*t + 5848*ep^6*mtt^2*mWW^9*s^5*t + 1712*ep^7*mtt^2*mWW^9*s^5*t + 12*ep*mtt*mWW^10*s^5*t + 40*ep^2*mtt*mWW^10*s^5*t - 40*ep^3*mtt*mWW^10*s^5*t + 16*ep^4*mtt*mWW^10*s^5*t + 956*ep^5*mtt*mWW^10*s^5*t + 1672*ep^6*mtt*mWW^10*s^5*t + 800*ep^7*mtt*mWW^10*s^5*t - 48*ep^2*mWW^11*s^5*t - 560*ep^3*mWW^11*s^5*t - 2376*ep^4*mWW^11*s^5*t - 4640*ep^5*mWW^11*s^5*t - 4200*ep^6*mWW^11*s^5*t - 1424*ep^7*mWW^11*s^5*t + 18*ep*mtt^9*mWW^6*t^2 + 246*ep^2*mtt^9*mWW^6*t^2 + 1350*ep^3*mtt^9*mWW^6*t^2 + 3810*ep^4*mtt^9*mWW^6*t^2 + 5832*ep^5*mtt^9*mWW^6*t^2 + 4584*ep^6*mtt^9*mWW^6*t^2 + 1440*ep^7*mtt^9*mWW^6*t^2 - 48*ep*mtt^8*mWW^7*t^2 - 660*ep^2*mtt^8*mWW^7*t^2 - 3648*ep^3*mtt^8*mWW^7*t^2 - 10380*ep^4*mtt^8*mWW^7*t^2 - 16032*ep^5*mtt^8*mWW^7*t^2 - 12720*ep^6*mtt^8*mWW^7*t^2 - 4032*ep^7*mtt^8*mWW^7*t^2 + 36*ep*mtt^7*mWW^8*t^2 + 504*ep^2*mtt^7*mWW^8*t^2 + 2844*ep^3*mtt^7*mWW^8*t^2 + 8280*ep^4*mtt^7*mWW^8*t^2 + 13104*ep^5*mtt^7*mWW^8*t^2 + 10656*ep^6*mtt^7*mWW^8*t^2 + 3456*ep^7*mtt^7*mWW^8*t^2 - 12*ep^2*mtt^6*mWW^9*t^2 - 144*ep^3*mtt^6*mWW^9*t^2 - 660*ep^4*mtt^6*mWW^9*t^2 - 1440*ep^5*mtt^6*mWW^9*t^2 - 1488*ep^6*mtt^6*mWW^9*t^2 - 576*ep^7*mtt^6*mWW^9*t^2 - 6*ep*mtt^5*mWW^10*t^2 - 78*ep^2*mtt^5*mWW^10*t^2 - 402*ep^3*mtt^5*mWW^10*t^2 - 1050*ep^4*mtt^5*mWW^10*t^2 - 1464*ep^5*mtt^5*mWW^10*t^2 - 1032*ep^6*mtt^5*mWW^10*t^2 - 288*ep^7*mtt^5*mWW^10*t^2 - 228*ep*mtt^8*mWW^6*s*t^2 - 3260*ep^2*mtt^8*mWW^6*s*t^2 - 18744*ep^3*mtt^8*mWW^6*s*t^2 - 55496*ep^4*mtt^8*mWW^6*s*t^2 - 89376*ep^5*mtt^8*mWW^6*s*t^2 - 74336*ep^6*mtt^8*mWW^6*s*t^2 - 24960*ep^7*mtt^8*mWW^6*s*t^2 + 674*ep*mtt^7*mWW^7*s*t^2 + 9836*ep^2*mtt^7*mWW^7*s*t^2 + 57804*ep^3*mtt^7*mWW^7*s*t^2 + 175172*ep^4*mtt^7*mWW^7*s*t^2 + 289206*ep^5*mtt^7*mWW^7*s*t^2 + 247028*ep^6*mtt^7*mWW^7*s*t^2 + 85360*ep^7*mtt^7*mWW^7*s*t^2 - 624*ep*mtt^6*mWW^8*s*t^2 - 9390*ep^2*mtt^6*mWW^8*s*t^2 - 57120*ep^3*mtt^6*mWW^8*s*t^2 - 179798*ep^4*mtt^6*mWW^8*s*t^2 - 309164*ep^5*mtt^6*mWW^8*s*t^2 - 275584*ep^6*mtt^6*mWW^8*s*t^2 - 99520*ep^7*mtt^6*mWW^8*s*t^2 + 108*ep*mtt^5*mWW^9*s*t^2 + 1880*ep^2*mtt^5*mWW^9*s*t^2 + 13278*ep^3*mtt^5*mWW^9*s*t^2 + 48408*ep^4*mtt^5*mWW^9*s*t^2 + 95602*ep^5*mtt^5*mWW^9*s*t^2 + 96796*ep^6*mtt^5*mWW^9*s*t^2 + 39248*ep^7*mtt^5*mWW^9*s*t^2 + 100*ep*mtt^4*mWW^10*s*t^2 + 1366*ep^2*mtt^4*mWW^10*s*t^2 + 7272*ep^3*mtt^4*mWW^10*s*t^2 + 19058*ep^4*mtt^4*mWW^10*s*t^2 + 25420*ep^5*mtt^4*mWW^10*s*t^2 + 15600*ep^6*mtt^4*mWW^10*s*t^2 + 2944*ep^7*mtt^4*mWW^10*s*t^2 - 30*ep*mtt^3*mWW^11*s*t^2 - 432*ep^2*mtt^3*mWW^11*s*t^2 - 2490*ep^3*mtt^3*mWW^11*s*t^2 - 7344*ep^4*mtt^3*mWW^11*s*t^2 - 11688*ep^5*mtt^3*mWW^11*s*t^2 - 9504*ep^6*mtt^3*mWW^11*s*t^2 - 3072*ep^7*mtt^3*mWW^11*s*t^2 - 24*mtt^7*mWW^6*s^2*t^2 + 440*ep*mtt^7*mWW^6*s^2*t^2 + 9224*ep^2*mtt^7*mWW^6*s^2*t^2 + 58548*ep^3*mtt^7*mWW^6*s^2*t^2 + 181316*ep^4*mtt^7*mWW^6*s^2*t^2 + 299568*ep^5*mtt^7*mWW^6*s^2*t^2 + 253328*ep^6*mtt^7*mWW^6*s^2*t^2 + 86080*ep^7*mtt^7*mWW^6*s^2*t^2 + 64*mtt^6*mWW^7*s^2*t^2 - 1398*ep*mtt^6*mWW^7*s^2*t^2 - 27382*ep^2*mtt^6*mWW^7*s^2*t^2 - 171110*ep^3*mtt^6*mWW^7*s^2*t^2 - 529782*ep^4*mtt^6*mWW^7*s^2*t^2 - 883976*ep^5*mtt^6*mWW^7*s^2*t^2 - 760760*ep^6*mtt^6*mWW^7*s^2*t^2 - 264688*ep^7*mtt^6*mWW^7*s^2*t^2 - 48*mtt^5*mWW^8*s^2*t^2 + 1436*ep*mtt^5*mWW^8*s^2*t^2 + 25647*ep^2*mtt^5*mWW^8*s^2*t^2 + 157719*ep^3*mtt^5*mWW^8*s^2*t^2 + 493803*ep^4*mtt^5*mWW^8*s^2*t^2 + 848049*ep^5*mtt^5*mWW^8*s^2*t^2 + 759930*ep^6*mtt^5*mWW^8*s^2*t^2 + 277240*ep^7*mtt^5*mWW^8*s^2*t^2 - 336*ep*mtt^4*mWW^9*s^2*t^2 - 4894*ep^2*mtt^4*mWW^9*s^2*t^2 - 30782*ep^3*mtt^4*mWW^9*s^2*t^2 - 108298*ep^4*mtt^4*mWW^9*s^2*t^2 - 216974*ep^5*mtt^4*mWW^9*s^2*t^2 - 227572*ep^6*mtt^4*mWW^9*s^2*t^2 - 96128*ep^7*mtt^4*mWW^9*s^2*t^2 + 8*mtt^3*mWW^10*s^2*t^2 - 244*ep*mtt^3*mWW^10*s^2*t^2 - 3721*ep^2*mtt^3*mWW^10*s^2*t^2 - 19233*ep^3*mtt^3*mWW^10*s^2*t^2 - 47713*ep^4*mtt^3*mWW^10*s^2*t^2 - 59651*ep^5*mtt^3*mWW^10*s^2*t^2 - 33502*ep^6*mtt^3*mWW^10*s^2*t^2 - 4936*ep^7*mtt^3*mWW^10*s^2*t^2 + 102*ep*mtt^2*mWW^11*s^2*t^2 + 1190*ep^2*mtt^2*mWW^11*s^2*t^2 + 5538*ep^3*mtt^2*mWW^11*s^2*t^2 + 13410*ep^4*mtt^2*mWW^11*s^2*t^2 + 18256*ep^5*mtt^2*mWW^11*s^2*t^2 + 13456*ep^6*mtt^2*mWW^11*s^2*t^2 + 4160*ep^7*mtt^2*mWW^11*s^2*t^2 - 16*ep^2*mtt*mWW^12*s^2*t^2 - 152*ep^3*mtt*mWW^12*s^2*t^2 - 528*ep^4*mtt*mWW^12*s^2*t^2 - 856*ep^5*mtt*mWW^12*s^2*t^2 - 656*ep^6*mtt*mWW^12*s^2*t^2 - 192*ep^7*mtt*mWW^12*s^2*t^2 + 72*mtt^6*mWW^6*s^3*t^2 - 132*ep*mtt^6*mWW^6*s^3*t^2 - 10572*ep^2*mtt^6*mWW^6*s^3*t^2 - 76680*ep^3*mtt^6*mWW^6*s^3*t^2 - 249072*ep^4*mtt^6*mWW^6*s^3*t^2 - 420768*ep^5*mtt^6*mWW^6*s^3*t^2 - 359808*ep^6*mtt^6*mWW^6*s^3*t^2 - 122880*ep^7*mtt^6*mWW^6*s^3*t^2 - 192*mtt^5*mWW^7*s^3*t^2 + 666*ep*mtt^5*mWW^7*s^3*t^2 + 30492*ep^2*mtt^5*mWW^7*s^3*t^2 + 207468*ep^3*mtt^5*mWW^7*s^3*t^2 + 653568*ep^4*mtt^5*mWW^7*s^3*t^2 + 1091462*ep^5*mtt^5*mWW^7*s^3*t^2 + 936400*ep^6*mtt^5*mWW^7*s^3*t^2 + 324704*ep^7*mtt^5*mWW^7*s^3*t^2 + 144*mtt^4*mWW^8*s^3*t^2 - 996*ep*mtt^4*mWW^8*s^3*t^2 - 27433*ep^2*mtt^4*mWW^8*s^3*t^2 - 168331*ep^3*mtt^4*mWW^8*s^3*t^2 - 503257*ep^4*mtt^4*mWW^8*s^3*t^2 - 829261*ep^5*mtt^4*mWW^8*s^3*t^2 - 725866*ep^6*mtt^4*mWW^8*s^3*t^2 - 263512*ep^7*mtt^4*mWW^8*s^3*t^2 + 480*ep*mtt^3*mWW^9*s^3*t^2 + 4481*ep^2*mtt^3*mWW^9*s^3*t^2 + 11053*ep^3*mtt^3*mWW^9*s^3*t^2 + 4941*ep^4*mtt^3*mWW^9*s^3*t^2 - 3505*ep^5*mtt^3*mWW^9*s^3*t^2 + 15382*ep^6*mtt^3*mWW^9*s^3*t^2 + 20376*ep^7*mtt^3*mWW^9*s^3*t^2 - 24*mtt^2*mWW^10*s^3*t^2 + 88*ep*mtt^2*mWW^10*s^3*t^2 + 3521*ep^2*mtt^2*mWW^10*s^3*t^2 + 24823*ep^3*mtt^2*mWW^10*s^3*t^2 + 78621*ep^4*mtt^2*mWW^10*s^3*t^2 + 125169*ep^5*mtt^2*mWW^10*s^3*t^2 + 96018*ep^6*mtt^2*mWW^10*s^3*t^2 + 27192*ep^7*mtt^2*mWW^10*s^3*t^2 - 106*ep*mtt*mWW^11*s^3*t^2 - 885*ep^2*mtt*mWW^11*s^3*t^2 - 2629*ep^3*mtt*mWW^11*s^3*t^2 - 2597*ep^4*mtt*mWW^11*s^3*t^2 + 1551*ep^5*mtt*mWW^11*s^3*t^2 + 4226*ep^6*mtt*mWW^11*s^3*t^2 + 1928*ep^7*mtt*mWW^11*s^3*t^2 + 12*ep^2*mWW^12*s^3*t^2 + 72*ep^3*mWW^12*s^3*t^2 + 132*ep^4*mWW^12*s^3*t^2 + 24*ep^5*mWW^12*s^3*t^2 - 144*ep^6*mWW^12*s^3*t^2 - 96*ep^7*mWW^12*s^3*t^2 - 72*mtt^5*mWW^6*s^4*t^2 - 234*ep*mtt^5*mWW^6*s^4*t^2 + 5282*ep^2*mtt^5*mWW^6*s^4*t^2 + 45942*ep^3*mtt^5*mWW^6*s^4*t^2 + 157130*ep^4*mtt^5*mWW^6*s^4*t^2 + 271176*ep^5*mtt^5*mWW^6*s^4*t^2 + 234056*ep^6*mtt^5*mWW^6*s^4*t^2 + 80160*ep^7*mtt^5*mWW^6*s^4*t^2 + 192*mtt^4*mWW^7*s^4*t^2 + 430*ep*mtt^4*mWW^7*s^4*t^2 - 14632*ep^2*mtt^4*mWW^7*s^4*t^2 - 115456*ep^3*mtt^4*mWW^7*s^4*t^2 - 376820*ep^4*mtt^4*mWW^7*s^4*t^2 - 634602*ep^5*mtt^4*mWW^7*s^4*t^2 - 543632*ep^6*mtt^4*mWW^7*s^4*t^2 - 187424*ep^7*mtt^4*mWW^7*s^4*t^2 - 144*mtt^3*mWW^8*s^4*t^2 - 80*ep*mtt^3*mWW^8*s^4*t^2 + 12518*ep^2*mtt^3*mWW^8*s^4*t^2 + 80346*ep^3*mtt^3*mWW^8*s^4*t^2 + 224906*ep^4*mtt^3*mWW^8*s^4*t^2 + 339274*ep^5*mtt^3*mWW^8*s^4*t^2 + 276124*ep^6*mtt^3*mWW^8*s^4*t^2 + 96528*ep^7*mtt^3*mWW^8*s^4*t^2 - 360*ep*mtt^2*mWW^9*s^4*t^2 - 1931*ep^2*mtt^2*mWW^9*s^4*t^2 + 13807*ep^3*mtt^2*mWW^9*s^4*t^2 + 105653*ep^4*mtt^2*mWW^9*s^4*t^2 + 244349*ep^5*mtt^2*mWW^9*s^4*t^2 + 236706*ep^6*mtt^2*mWW^9*s^4*t^2 + 81192*ep^7*mtt^2*mWW^9*s^4*t^2 + 24*mtt*mWW^10*s^4*t^2 + 218*ep*mtt*mWW^10*s^4*t^2 - 1054*ep^2*mtt*mWW^10*s^4*t^2 - 22394*ep^3*mtt*mWW^10*s^4*t^2 - 103010*ep^4*mtt*mWW^10*s^4*t^2 - 207176*ep^5*mtt*mWW^10*s^4*t^2 - 192832*ep^6*mtt*mWW^10*s^4*t^2 - 67232*ep^7*mtt*mWW^10*s^4*t^2 + 26*ep*mWW^11*s^4*t^2 + 57*ep^2*mWW^11*s^4*t^2 + 395*ep^3*mWW^11*s^4*t^2 + 3181*ep^4*mWW^11*s^4*t^2 + 9059*ep^5*mWW^11*s^4*t^2 + 10698*ep^6*mWW^11*s^4*t^2 + 4456*ep^7*mWW^11*s^4*t^2 + 24*mtt^4*mWW^6*s^5*t^2 + 136*ep*mtt^4*mWW^6*s^5*t^2 - 920*ep^2*mtt^4*mWW^6*s^5*t^2 - 10416*ep^3*mtt^4*mWW^6*s^5*t^2 - 37688*ep^4*mtt^4*mWW^6*s^5*t^2 - 66432*ep^5*mtt^4*mWW^6*s^5*t^2 - 57824*ep^6*mtt^4*mWW^6*s^5*t^2 - 19840*ep^7*mtt^4*mWW^6*s^5*t^2 - 64*mtt^3*mWW^7*s^5*t^2 - 324*ep*mtt^3*mWW^7*s^5*t^2 + 2346*ep^2*mtt^3*mWW^7*s^5*t^2 + 24942*ep^3*mtt^3*mWW^7*s^5*t^2 + 88242*ep^4*mtt^3*mWW^7*s^5*t^2 + 153942*ep^5*mtt^3*mWW^7*s^5*t^2 + 133684*ep^6*mtt^3*mWW^7*s^5*t^2 + 46080*ep^7*mtt^3*mWW^7*s^5*t^2 + 48*mtt^2*mWW^8*s^5*t^2 + 252*ep*mtt^2*mWW^8*s^5*t^2 - 1650*ep^2*mtt^2*mWW^8*s^5*t^2 - 16518*ep^3*mtt^2*mWW^8*s^5*t^2 - 53778*ep^4*mtt^2*mWW^8*s^5*t^2 - 86790*ep^5*mtt^2*mWW^8*s^5*t^2 - 71196*ep^6*mtt^2*mWW^8*s^5*t^2 - 23952*ep^7*mtt^2*mWW^8*s^5*t^2 - 12*ep*mtt*mWW^9*s^5*t^2 - 138*ep^2*mtt*mWW^9*s^5*t^2 - 3262*ep^3*mtt*mWW^9*s^5*t^2 - 18786*ep^4*mtt*mWW^9*s^5*t^2 - 43222*ep^5*mtt*mWW^9*s^5*t^2 - 43428*ep^6*mtt*mWW^9*s^5*t^2 - 15712*ep^7*mtt*mWW^9*s^5*t^2 - 8*mWW^10*s^5*t^2 - 52*ep*mWW^10*s^5*t^2 + 362*ep^2*mWW^10*s^5*t^2 + 5254*ep^3*mWW^10*s^5*t^2 + 22010*ep^4*mWW^10*s^5*t^2 + 42502*ep^5*mWW^10*s^5*t^2 + 38764*ep^6*mWW^10*s^5*t^2 + 13424*ep^7*mWW^10*s^5*t^2 - 144*ep*mtt^9*mWW^5*t^3 - 2112*ep^2*mtt^9*mWW^5*t^3 - 12444*ep^3*mtt^9*mWW^5*t^3 - 37716*ep^4*mtt^9*mWW^5*t^3 - 62160*ep^5*mtt^9*mWW^5*t^3 - 52944*ep^6*mtt^9*mWW^5*t^3 - 18240*ep^7*mtt^9*mWW^5*t^3 + 432*ep*mtt^8*mWW^6*t^3 + 6540*ep^2*mtt^8*mWW^6*t^3 + 39732*ep^3*mtt^8*mWW^6*t^3 + 124056*ep^4*mtt^8*mWW^6*t^3 + 210576*ep^5*mtt^8*mWW^6*t^3 + 184800*ep^6*mtt^8*mWW^6*t^3 + 65664*ep^7*mtt^8*mWW^6*t^3 - 408*ep*mtt^7*mWW^7*t^3 - 6456*ep^2*mtt^7*mWW^7*t^3 - 40956*ep^3*mtt^7*mWW^7*t^3 - 133476*ep^4*mtt^7*mWW^7*t^3 - 236496*ep^5*mtt^7*mWW^7*t^3 - 216720*ep^6*mtt^7*mWW^7*t^3 - 80448*ep^7*mtt^7*mWW^7*t^3 + 72*ep*mtt^6*mWW^8*t^3 + 1374*ep^2*mtt^6*mWW^8*t^3 + 10284*ep^3*mtt^6*mWW^8*t^3 + 38910*ep^4*mtt^6*mWW^8*t^3 + 78912*ep^5*mtt^6*mWW^8*t^3 + 81720*ep^6*mtt^6*mWW^8*t^3 + 33888*ep^7*mtt^6*mWW^8*t^3 + 72*ep*mtt^5*mWW^9*t^3 + 1020*ep^2*mtt^5*mWW^9*t^3 + 5592*ep^3*mtt^5*mWW^9*t^3 + 14964*ep^4*mtt^5*mWW^9*t^3 + 20160*ep^5*mtt^5*mWW^9*t^3 + 12240*ep^6*mtt^5*mWW^9*t^3 + 2112*ep^7*mtt^5*mWW^9*t^3 - 24*ep*mtt^4*mWW^10*t^3 - 366*ep^2*mtt^4*mWW^10*t^3 - 2208*ep^3*mtt^4*mWW^10*t^3 - 6738*ep^4*mtt^4*mWW^10*t^3 - 10992*ep^5*mtt^4*mWW^10*t^3 - 9096*ep^6*mtt^4*mWW^10*t^3 - 2976*ep^7*mtt^4*mWW^10*t^3 - 24*mtt^8*mWW^5*s*t^3 + 320*ep*mtt^8*mWW^5*s*t^3 + 7584*ep^2*mtt^8*mWW^5*s*t^3 + 49548*ep^3*mtt^8*mWW^5*s*t^3 + 155916*ep^4*mtt^8*mWW^5*s*t^3 + 260688*ep^5*mtt^8*mWW^5*s*t^3 + 222768*ep^6*mtt^8*mWW^5*s*t^3 + 76480*ep^7*mtt^8*mWW^5*s*t^3 + 64*mtt^7*mWW^6*s*t^3 + 110*ep*mtt^7*mWW^6*s*t^3 - 6608*ep^2*mtt^7*mWW^6*s*t^3 - 55836*ep^3*mtt^7*mWW^6*s*t^3 - 199340*ep^4*mtt^7*mWW^6*s*t^3 - 367070*ep^5*mtt^7*mWW^6*s*t^3 - 342088*ep^6*mtt^7*mWW^6*s*t^3 - 127552*ep^7*mtt^7*mWW^6*s*t^3 - 48*mtt^6*mWW^7*s*t^3 - 2606*ep*mtt^6*mWW^7*s*t^3 - 31462*ep^2*mtt^6*mWW^7*s*t^3 - 167232*ep^3*mtt^6*mWW^7*s*t^3 - 461638*ep^4*mtt^6*mWW^7*s*t^3 - 686190*ep^5*mtt^6*mWW^7*s*t^3 - 517528*ep^6*mtt^6*mWW^7*s*t^3 - 153856*ep^7*mtt^6*mWW^7*s*t^3 + 3808*ep*mtt^5*mWW^8*s*t^3 + 55416*ep^2*mtt^5*mWW^8*s*t^3 + 322550*ep^3*mtt^5*mWW^8*s*t^3 + 961468*ep^4*mtt^5*mWW^8*s*t^3 + 1552614*ep^5*mtt^5*mWW^8*s*t^3 + 1291232*ep^6*mtt^5*mWW^8*s*t^3 + 432672*ep^7*mtt^5*mWW^8*s*t^3 + 8*mtt^4*mWW^9*s*t^3 - 1688*ep*mtt^4*mWW^9*s*t^3 - 26015*ep^2*mtt^4*mWW^9*s*t^3 - 157641*ep^3*mtt^4*mWW^9*s*t^3 - 491487*ep^4*mtt^4*mWW^9*s*t^3 - 836303*ep^5*mtt^4*mWW^9*s*t^3 - 737762*ep^6*mtt^4*mWW^9*s*t^3 - 263512*ep^7*mtt^4*mWW^9*s*t^3 - 94*ep*mtt^3*mWW^10*s*t^3 - 930*ep^2*mtt^3*mWW^10*s*t^3 - 2268*ep^3*mtt^3*mWW^10*s*t^3 + 4838*ep^4*mtt^3*mWW^10*s*t^3 + 30650*ep^5*mtt^3*mWW^10*s*t^3 + 48076*ep^6*mtt^3*mWW^10*s*t^3 + 24848*ep^7*mtt^3*mWW^10*s*t^3 + 150*ep*mtt^2*mWW^11*s*t^3 + 2015*ep^2*mtt^2*mWW^11*s*t^3 + 10879*ep^3*mtt^2*mWW^11*s*t^3 + 30243*ep^4*mtt^2*mWW^11*s*t^3 + 45611*ep^5*mtt^2*mWW^11*s*t^3 + 35302*ep^6*mtt^2*mWW^11*s*t^3 + 10920*ep^7*mtt^2*mWW^11*s*t^3 + 288*mtt^7*mWW^5*s^2*t^3 + 2280*ep*mtt^7*mWW^5*s^2*t^3 - 2856*ep^2*mtt^7*mWW^5*s^2*t^3 - 83884*ep^3*mtt^7*mWW^5*s^2*t^3 - 347124*ep^4*mtt^7*mWW^5*s^2*t^3 - 653584*ep^5*mtt^7*mWW^5*s^2*t^3 - 595920*ep^6*mtt^7*mWW^5*s^2*t^3 - 212800*ep^7*mtt^7*mWW^5*s^2*t^3 - 880*mtt^6*mWW^6*s^2*t^3 - 10486*ep*mtt^6*mWW^6*s^2*t^3 - 42830*ep^2*mtt^6*mWW^6*s^2*t^3 - 42306*ep^3*mtt^6*mWW^6*s^2*t^3 + 188846*ep^4*mtt^6*mWW^6*s^2*t^3 + 642168*ep^5*mtt^6*mWW^6*s^2*t^3 + 756368*ep^6*mtt^6*mWW^6*s^2*t^3 + 319904*ep^7*mtt^6*mWW^6*s^2*t^3 + 864*mtt^5*mWW^7*s^2*t^3 + 17822*ep*mtt^5*mWW^7*s^2*t^3 + 149921*ep^2*mtt^5*mWW^7*s^2*t^3 + 656671*ep^3*mtt^5*mWW^7*s^2*t^3 + 1596325*ep^4*mtt^5*mWW^7*s^2*t^3 + 2140251*ep^5*mtt^5*mWW^7*s^2*t^3 + 1455522*ep^6*mtt^5*mWW^7*s^2*t^3 + 381480*ep^7*mtt^5*mWW^7*s^2*t^3 - 192*mtt^4*mWW^8*s^2*t^3 - 13032*ep*mtt^4*mWW^8*s^2*t^3 - 161186*ep^2*mtt^4*mWW^8*s^2*t^3 - 869706*ep^3*mtt^4*mWW^8*s^2*t^3 - 2457966*ep^4*mtt^4*mWW^8*s^2*t^3 - 3794454*ep^5*mtt^4*mWW^8*s^2*t^3 - 3024776*ep^6*mtt^4*mWW^8*s^2*t^3 - 970528*ep^7*mtt^4*mWW^8*s^2*t^3 - 128*mtt^3*mWW^9*s^2*t^3 + 2880*ep*mtt^3*mWW^9*s^2*t^3 + 54560*ep^2*mtt^3*mWW^9*s^2*t^3 + 336020*ep^3*mtt^3*mWW^9*s^2*t^3 + 1034584*ep^4*mtt^3*mWW^9*s^2*t^3 + 1734296*ep^5*mtt^3*mWW^9*s^2*t^3 + 1512436*ep^6*mtt^3*mWW^9*s^2*t^3 + 535456*ep^7*mtt^3*mWW^9*s^2*t^3 + 48*mtt^2*mWW^10*s^2*t^3 + 830*ep*mtt^2*mWW^10*s^2*t^3 + 5692*ep^2*mtt^2*mWW^10*s^2*t^3 + 17740*ep^3*mtt^2*mWW^10*s^2*t^3 + 17644*ep^4*mtt^2*mWW^10*s^2*t^3 - 30362*ep^5*mtt^2*mWW^10*s^2*t^3 - 80744*ep^6*mtt^2*mWW^10*s^2*t^3 - 48160*ep^7*mtt^2*mWW^10*s^2*t^3 - 294*ep*mtt*mWW^11*s^2*t^3 - 3641*ep^2*mtt*mWW^11*s^2*t^3 - 18263*ep^3*mtt*mWW^11*s^2*t^3 - 47849*ep^4*mtt*mWW^11*s^2*t^3 - 69315*ep^5*mtt*mWW^11*s^2*t^3 - 52486*ep^6*mtt*mWW^11*s^2*t^3 - 16104*ep^7*mtt*mWW^11*s^2*t^3 + 4*ep^2*mWW^12*s^2*t^3 + 32*ep^3*mWW^12*s^2*t^3 + 84*ep^4*mWW^12*s^2*t^3 + 88*ep^5*mWW^12*s^2*t^3 + 32*ep^6*mWW^12*s^2*t^3 - 720*mtt^6*mWW^5*s^3*t^3 - 7320*ep*mtt^6*mWW^5*s^3*t^3 - 15816*ep^2*mtt^6*mWW^5*s^3*t^3 + 78804*ep^3*mtt^6*mWW^5*s^3*t^3 + 483036*ep^4*mtt^6*mWW^5*s^3*t^3 + 1018224*ep^5*mtt^6*mWW^5*s^3*t^3 + 980592*ep^6*mtt^6*mWW^5*s^3*t^3 + 361920*ep^7*mtt^6*mWW^5*s^3*t^3 + 2112*mtt^5*mWW^6*s^3*t^3 + 25182*ep*mtt^5*mWW^6*s^3*t^3 + 100840*ep^2*mtt^5*mWW^6*s^3*t^3 + 84052*ep^3*mtt^5*mWW^6*s^3*t^3 - 504244*ep^4*mtt^5*mWW^6*s^3*t^3 - 1594734*ep^5*mtt^5*mWW^6*s^3*t^3 - 1817368*ep^6*mtt^5*mWW^6*s^3*t^3 - 749360*ep^7*mtt^5*mWW^6*s^3*t^3 - 1920*mtt^4*mWW^7*s^3*t^3 - 31176*ep*mtt^4*mWW^7*s^3*t^3 - 205188*ep^2*mtt^4*mWW^7*s^3*t^3 - 694054*ep^3*mtt^4*mWW^7*s^3*t^3 - 1239208*ep^4*mtt^4*mWW^7*s^3*t^3 - 1031286*ep^5*mtt^4*mWW^7*s^3*t^3 - 169312*ep^6*mtt^4*mWW^7*s^3*t^3 + 160976*ep^7*mtt^4*mWW^7*s^3*t^3 + 288*mtt^3*mWW^8*s^3*t^3 + 14940*ep*mtt^3*mWW^8*s^3*t^3 + 167428*ep^2*mtt^3*mWW^8*s^3*t^3 + 824672*ep^3*mtt^3*mWW^8*s^3*t^3 + 2113356*ep^4*mtt^3*mWW^8*s^3*t^3 + 2919456*ep^5*mtt^3*mWW^8*s^3*t^3 + 2038644*ep^6*mtt^3*mWW^8*s^3*t^3 + 552656*ep^7*mtt^3*mWW^8*s^3*t^3 + 336*mtt^2*mWW^9*s^3*t^3 - 728*ep*mtt^2*mWW^9*s^3*t^3 - 41386*ep^2*mtt^2*mWW^9*s^3*t^3 - 258444*ep^3*mtt^2*mWW^9*s^3*t^3 - 730074*ep^4*mtt^2*mWW^9*s^3*t^3 - 1093956*ep^5*mtt^2*mWW^9*s^3*t^3 - 852484*ep^6*mtt^2*mWW^9*s^3*t^3 - 272640*ep^7*mtt^2*mWW^9*s^3*t^3 - 96*mtt*mWW^10*s^3*t^3 - 1034*ep*mtt*mWW^10*s^3*t^3 - 6208*ep^2*mtt*mWW^10*s^3*t^3 - 29628*ep^3*mtt*mWW^10*s^3*t^3 - 89692*ep^4*mtt*mWW^10*s^3*t^3 - 142466*ep^5*mtt*mWW^10*s^3*t^3 - 103820*ep^6*mtt*mWW^10*s^3*t^3 - 24960*ep^7*mtt*mWW^10*s^3*t^3 + 136*ep*mWW^11*s^3*t^3 + 1482*ep^2*mWW^11*s^3*t^3 + 7270*ep^3*mWW^11*s^3*t^3 + 19818*ep^4*mWW^11*s^3*t^3 + 30746*ep^5*mWW^11*s^3*t^3 + 25124*ep^6*mWW^11*s^3*t^3 + 8272*ep^7*mWW^11*s^3*t^3 + 672*mtt^5*mWW^5*s^4*t^3 + 7240*ep*mtt^5*mWW^5*s^4*t^3 + 20424*ep^2*mtt^5*mWW^5*s^4*t^3 - 41928*ep^3*mtt^5*mWW^5*s^4*t^3 - 359784*ep^4*mtt^5*mWW^5*s^4*t^3 - 807648*ep^5*mtt^5*mWW^5*s^4*t^3 - 799776*ep^6*mtt^5*mWW^5*s^4*t^3 - 300160*ep^7*mtt^5*mWW^5*s^4*t^3 - 1840*mtt^4*mWW^6*s^4*t^3 - 21518*ep*mtt^4*mWW^6*s^4*t^3 - 79382*ep^2*mtt^4*mWW^6*s^4*t^3 - 16186*ep^3*mtt^4*mWW^6*s^4*t^3 + 618666*ep^4*mtt^4*mWW^6*s^4*t^3 + 1676700*ep^5*mtt^4*mWW^6*s^4*t^3 + 1808992*ep^6*mtt^4*mWW^6*s^4*t^3 + 720976*ep^7*mtt^4*mWW^6*s^4*t^3 + 1440*mtt^3*mWW^7*s^4*t^3 + 20720*ep*mtt^3*mWW^7*s^4*t^3 + 112337*ep^2*mtt^3*mWW^7*s^4*t^3 + 274027*ep^3*mtt^3*mWW^7*s^4*t^3 + 199677*ep^4*mtt^3*mWW^7*s^4*t^3 - 380079*ep^5*mtt^3*mWW^7*s^4*t^3 - 803706*ep^6*mtt^3*mWW^7*s^4*t^3 - 421192*ep^7*mtt^3*mWW^7*s^4*t^3 - 5228*ep*mtt^2*mWW^8*s^4*t^3 - 66950*ep^2*mtt^2*mWW^8*s^4*t^3 - 340762*ep^3*mtt^2*mWW^8*s^4*t^3 - 867806*ep^4*mtt^2*mWW^8*s^4*t^3 - 1147822*ep^5*mtt^2*mWW^8*s^4*t^3 - 726224*ep^6*mtt^2*mWW^8*s^4*t^3 - 159392*ep^7*mtt^2*mWW^8*s^4*t^3 - 320*mtt*mWW^9*s^4*t^3 - 1640*ep*mtt*mWW^9*s^4*t^3 + 10657*ep^2*mtt*mWW^9*s^4*t^3 + 107339*ep^3*mtt*mWW^9*s^4*t^3 + 348341*ep^4*mtt*mWW^9*s^4*t^3 + 549625*ep^5*mtt*mWW^9*s^4*t^3 + 426478*ep^6*mtt*mWW^9*s^4*t^3 + 129112*ep^7*mtt*mWW^9*s^4*t^3 + 48*mWW^10*s^4*t^3 + 426*ep*mWW^10*s^4*t^3 + 2482*ep^2*mWW^10*s^4*t^3 + 12758*ep^3*mWW^10*s^4*t^3 + 41034*ep^4*mWW^10*s^4*t^3 + 69480*ep^5*mWW^10*s^4*t^3 + 56220*ep^6*mWW^10*s^4*t^3 + 16832*ep^7*mWW^10*s^4*t^3 - 216*mtt^4*mWW^5*s^5*t^3 - 2376*ep*mtt^4*mWW^5*s^5*t^3 - 7224*ep^2*mtt^4*mWW^5*s^5*t^3 + 9904*ep^3*mtt^4*mWW^5*s^5*t^3 + 105672*ep^4*mtt^4*mWW^5*s^5*t^3 + 244480*ep^5*mtt^4*mWW^5*s^5*t^3 + 245280*ep^6*mtt^4*mWW^5*s^5*t^3 + 92800*ep^7*mtt^4*mWW^5*s^5*t^3 + 544*mtt^3*mWW^6*s^5*t^3 + 6280*ep*mtt^3*mWW^6*s^5*t^3 + 21440*ep^2*mtt^3*mWW^6*s^5*t^3 - 9456*ep^3*mtt^3*mWW^6*s^5*t^3 - 227984*ep^4*mtt^3*mWW^6*s^5*t^3 - 567640*ep^5*mtt^3*mWW^6*s^5*t^3 - 590704*ep^6*mtt^3*mWW^6*s^5*t^3 - 229632*ep^7*mtt^3*mWW^6*s^5*t^3 - 336*mtt^2*mWW^7*s^5*t^3 - 4400*ep*mtt^2*mWW^7*s^5*t^3 - 19652*ep^2*mtt^2*mWW^7*s^5*t^3 - 26708*ep^3*mtt^2*mWW^7*s^5*t^3 + 58804*ep^4*mtt^2*mWW^7*s^5*t^3 + 247684*ep^5*mtt^2*mWW^7*s^5*t^3 + 308944*ep^6*mtt^2*mWW^7*s^5*t^3 + 134640*ep^7*mtt^2*mWW^7*s^5*t^3 - 96*mtt*mWW^8*s^5*t^3 - 376*ep*mtt*mWW^8*s^5*t^3 + 5080*ep^2*mtt*mWW^8*s^5*t^3 + 45528*ep^3*mtt*mWW^8*s^5*t^3 + 147736*ep^4*mtt*mWW^8*s^5*t^3 + 231072*ep^5*mtt*mWW^8*s^5*t^3 + 172144*ep^6*mtt*mWW^8*s^5*t^3 + 47776*ep^7*mtt*mWW^8*s^5*t^3 + 104*mWW^9*s^5*t^3 + 872*ep*mWW^9*s^5*t^3 + 356*ep^2*mWW^9*s^5*t^3 - 19268*ep^3*mWW^9*s^5*t^3 - 84228*ep^4*mWW^9*s^5*t^3 - 155596*ep^5*mWW^9*s^5*t^3 - 135664*ep^6*mWW^9*s^5*t^3 - 45584*ep^7*mWW^9*s^5*t^3 - 108*ep*mtt^9*mWW^4*t^4 - 1620*ep^2*mtt^9*mWW^4*t^4 - 9744*ep^3*mtt^9*mWW^4*t^4 - 30096*ep^4*mtt^9*mWW^4*t^4 - 50496*ep^5*mtt^9*mWW^4*t^4 - 43776*ep^6*mtt^9*mWW^4*t^4 - 15360*ep^7*mtt^9*mWW^4*t^4 + 1596*ep*mtt^8*mWW^5*t^4 + 23064*ep^2*mtt^8*mWW^5*t^4 + 134088*ep^3*mtt^8*mWW^5*t^4 + 401688*ep^4*mtt^8*mWW^5*t^4 + 655380*ep^5*mtt^8*mWW^5*t^4 + 553368*ep^6*mtt^8*mWW^5*t^4 + 189216*ep^7*mtt^8*mWW^5*t^4 - 4404*ep*mtt^7*mWW^6*t^4 - 64236*ep^2*mtt^7*mWW^6*t^4 - 377100*ep^3*mtt^7*mWW^6*t^4 - 1141188*ep^4*mtt^7*mWW^6*t^4 - 1881720*ep^5*mtt^7*mWW^6*t^4 - 1606464*ep^6*mtt^7*mWW^6*t^4 - 555648*ep^7*mtt^7*mWW^6*t^4 + 4536*ep*mtt^6*mWW^7*t^4 + 67410*ep^2*mtt^6*mWW^7*t^4 + 403680*ep^3*mtt^6*mWW^7*t^4 + 1247550*ep^4*mtt^6*mWW^7*t^4 + 2102928*ep^5*mtt^6*mWW^7*t^4 + 1836984*ep^6*mtt^6*mWW^7*t^4 + 650592*ep^7*mtt^6*mWW^7*t^4 - 1524*ep*mtt^5*mWW^8*t^4 - 23781*ep^2*mtt^5*mWW^8*t^4 - 149931*ep^3*mtt^5*mWW^8*t^4 - 488805*ep^4*mtt^5*mWW^8*t^4 - 870045*ep^5*mtt^5*mWW^8*t^4 - 802458*ep^6*mtt^5*mWW^8*t^4 - 299736*ep^7*mtt^5*mWW^8*t^4 - 276*ep*mtt^4*mWW^9*t^4 - 3324*ep^2*mtt^4*mWW^9*t^4 - 14754*ep^3*mtt^4*mWW^9*t^4 - 28152*ep^4*mtt^4*mWW^9*t^4 - 15738*ep^5*mtt^4*mWW^9*t^4 + 15636*ep^6*mtt^4*mWW^9*t^4 + 16368*ep^7*mtt^4*mWW^9*t^4 + 180*ep*mtt^3*mWW^10*t^4 + 2487*ep^2*mtt^3*mWW^10*t^4 + 13761*ep^3*mtt^3*mWW^10*t^4 + 39003*ep^4*mtt^3*mWW^10*t^4 + 59691*ep^5*mtt^3*mWW^10*t^4 + 46710*ep^6*mtt^3*mWW^10*t^4 + 14568*ep^7*mtt^3*mWW^10*t^4 + 192*mtt^8*mWW^4*s*t^4 + 2804*ep*mtt^8*mWW^4*s*t^4 + 16572*ep^2*mtt^8*mWW^4*s*t^4 + 51032*ep^3*mtt^8*mWW^4*s*t^4 + 87576*ep^4*mtt^8*mWW^4*s*t^4 + 82208*ep^5*mtt^8*mWW^4*s*t^4 + 37536*ep^6*mtt^8*mWW^4*s*t^4 + 5760*ep^7*mtt^8*mWW^4*s*t^4 - 600*mtt^7*mWW^5*s*t^4 - 13816*ep*mtt^7*mWW^5*s*t^4 - 123076*ep^2*mtt^7*mWW^5*s*t^4 - 561872*ep^3*mtt^7*mWW^5*s*t^4 - 1437048*ep^4*mtt^7*mWW^5*s*t^4 - 2077436*ep^5*mtt^7*mWW^5*s*t^4 - 1582408*ep^6*mtt^7*mWW^5*s*t^4 - 492384*ep^7*mtt^7*mWW^5*s*t^4 + 608*mtt^6*mWW^6*s*t^4 + 21386*ep*mtt^6*mWW^6*s*t^4 + 229474*ep^2*mtt^6*mWW^6*s*t^4 + 1166162*ep^3*mtt^6*mWW^6*s*t^4 + 3206430*ep^4*mtt^6*mWW^6*s*t^4 + 4899964*ep^5*mtt^6*mWW^6*s*t^4 + 3912648*ep^6*mtt^6*mWW^6*s*t^4 + 1271008*ep^7*mtt^6*mWW^6*s*t^4 - 144*mtt^5*mWW^7*s*t^4 - 8326*ep*mtt^5*mWW^7*s*t^4 - 100702*ep^2*mtt^5*mWW^7*s*t^4 - 546430*ep^3*mtt^5*mWW^7*s*t^4 - 1590594*ep^4*mtt^5*mWW^7*s*t^4 - 2584316*ep^5*mtt^5*mWW^7*s*t^4 - 2208408*ep^6*mtt^5*mWW^7*s*t^4 - 771360*ep^7*mtt^5*mWW^7*s*t^4 - 96*mtt^4*mWW^8*s*t^4 - 7108*ep*mtt^4*mWW^8*s*t^4 - 88871*ep^2*mtt^4*mWW^8*s*t^4 - 476589*ep^3*mtt^4*mWW^8*s*t^4 - 1319775*ep^4*mtt^4*mWW^8*s*t^4 - 1962051*ep^5*mtt^4*mWW^8*s*t^4 - 1477790*ep^6*mtt^4*mWW^8*s*t^4 - 439560*ep^7*mtt^4*mWW^8*s*t^4 + 40*mtt^3*mWW^9*s*t^4 + 5720*ep*mtt^3*mWW^9*s*t^4 + 75979*ep^2*mtt^3*mWW^9*s*t^4 + 422715*ep^3*mtt^3*mWW^9*s*t^4 + 1224519*ep^4*mtt^3*mWW^9*s*t^4 + 1937873*ep^5*mtt^3*mWW^9*s*t^4 + 1587154*ep^6*mtt^3*mWW^9*s*t^4 + 525560*ep^7*mtt^3*mWW^9*s*t^4 - 474*ep*mtt^2*mWW^10*s*t^4 - 6951*ep^2*mtt^2*mWW^10*s*t^4 - 42305*ep^3*mtt^2*mWW^10*s*t^4 - 136719*ep^4*mtt^2*mWW^10*s*t^4 - 245685*ep^5*mtt^2*mWW^10*s*t^4 - 230546*ep^6*mtt^2*mWW^10*s*t^4 - 87480*ep^7*mtt^2*mWW^10*s*t^4 - 186*ep*mtt*mWW^11*s*t^4 - 2425*ep^2*mtt*mWW^11*s*t^4 - 12713*ep^3*mtt*mWW^11*s*t^4 - 34389*ep^4*mtt*mWW^11*s*t^4 - 50557*ep^5*mtt*mWW^11*s*t^4 - 38186*ep^6*mtt*mWW^11*s*t^4 - 11544*ep^7*mtt*mWW^11*s*t^4 - 648*mtt^7*mWW^4*s^2*t^4 - 8772*ep*mtt^7*mWW^4*s^2*t^4 - 46012*ep^2*mtt^7*mWW^4*s^2*t^4 - 114960*ep^3*mtt^7*mWW^4*s^2*t^4 - 125032*ep^4*mtt^7*mWW^4*s^2*t^4 - 768*ep^5*mtt^7*mWW^4*s^2*t^4 + 105632*ep^6*mtt^7*mWW^4*s^2*t^4 + 59520*ep^7*mtt^7*mWW^4*s^2*t^4 + 600*mtt^6*mWW^5*s^2*t^4 + 19632*ep*mtt^6*mWW^5*s^2*t^4 + 203656*ep^2*mtt^6*mWW^5*s^2*t^4 + 1008184*ep^3*mtt^6*mWW^5*s^2*t^4 + 2699592*ep^4*mtt^6*mWW^5*s^2*t^4 + 4003592*ep^5*mtt^6*mWW^5*s^2*t^4 + 3087288*ep^6*mtt^6*mWW^5*s^2*t^4 + 963184*ep^7*mtt^6*mWW^5*s^2*t^4 + 2488*mtt^5*mWW^6*s^2*t^4 + 6244*ep*mtt^5*mWW^6*s^2*t^4 - 205848*ep^2*mtt^5*mWW^6*s^2*t^4 - 1702280*ep^3*mtt^5*mWW^6*s^2*t^4 - 5715692*ep^4*mtt^5*mWW^6*s^2*t^4 - 9763012*ep^5*mtt^5*mWW^6*s^2*t^4 - 8378060*ep^6*mtt^5*mWW^6*s^2*t^4 - 2863408*ep^7*mtt^5*mWW^6*s^2*t^4 - 4432*mtt^4*mWW^7*s^2*t^4 - 48190*ep*mtt^4*mWW^7*s^2*t^4 - 149520*ep^2*mtt^4*mWW^7*s^2*t^4 + 171060*ep^3*mtt^4*mWW^7*s^2*t^4 + 2119436*ep^4*mtt^4*mWW^7*s^2*t^4 + 5195866*ep^5*mtt^4*mWW^7*s^2*t^4 + 5517108*ep^6*mtt^4*mWW^7*s^2*t^4 + 2206336*ep^7*mtt^4*mWW^7*s^2*t^4 + 2088*mtt^3*mWW^8*s^2*t^4 + 41980*ep*mtt^3*mWW^8*s^2*t^4 + 336457*ep^2*mtt^3*mWW^8*s^2*t^4 + 1374341*ep^3*mtt^3*mWW^8*s^2*t^4 + 3020837*ep^4*mtt^3*mWW^8*s^2*t^4 + 3470235*ep^5*mtt^3*mWW^8*s^2*t^4 + 1804806*ep^6*mtt^3*mWW^8*s^2*t^4 + 252072*ep^7*mtt^3*mWW^8*s^2*t^4 + 56*mtt^2*mWW^9*s^2*t^4 - 9948*ep*mtt^2*mWW^9*s^2*t^4 - 141147*ep^2*mtt^2*mWW^9*s^2*t^4 - 775839*ep^3*mtt^2*mWW^9*s^2*t^4 - 2154123*ep^4*mtt^2*mWW^9*s^2*t^4 - 3206493*ep^5*mtt^2*mWW^9*s^2*t^4 - 2431538*ep^6*mtt^2*mWW^9*s^2*t^4 - 733176*ep^7*mtt^2*mWW^9*s^2*t^4 - 152*mtt*mWW^10*s^2*t^4 - 1116*ep*mtt*mWW^10*s^2*t^4 + 1159*ep^2*mtt*mWW^10*s^2*t^4 + 38287*ep^3*mtt*mWW^10*s^2*t^4 + 166515*ep^4*mtt*mWW^10*s^2*t^4 + 339349*ep^5*mtt*mWW^10*s^2*t^4 + 340494*ep^6*mtt*mWW^10*s^2*t^4 + 134088*ep^7*mtt*mWW^10*s^2*t^4 + 170*ep*mWW^11*s^2*t^4 + 2167*ep^2*mWW^11*s^2*t^4 + 11239*ep^3*mWW^11*s^2*t^4 + 30419*ep^4*mWW^11*s^2*t^4 + 45135*ep^5*mWW^11*s^2*t^4 + 34526*ep^6*mWW^11*s^2*t^4 + 10568*ep^7*mWW^11*s^2*t^4 + 792*mtt^6*mWW^4*s^3*t^4 + 10572*ep*mtt^6*mWW^4*s^3*t^4 + 54804*ep^2*mtt^6*mWW^4*s^3*t^4 + 136128*ep^3*mtt^6*mWW^4*s^3*t^4 + 150600*ep^4*mtt^6*mWW^4*s^3*t^4 + 14016*ep^5*mtt^6*mWW^4*s^3*t^4 - 104352*ep^6*mtt^6*mWW^4*s^3*t^4 - 59520*ep^7*mtt^6*mWW^4*s^3*t^4 + 696*mtt^5*mWW^5*s^3*t^4 - 4060*ep*mtt^5*mWW^5*s^3*t^4 - 139548*ep^2*mtt^5*mWW^5*s^3*t^4 - 937212*ep^3*mtt^5*mWW^5*s^3*t^4 - 2921608*ep^4*mtt^5*mWW^5*s^3*t^4 - 4780572*ep^5*mtt^5*mWW^5*s^3*t^4 - 3977376*ep^6*mtt^5*mWW^5*s^3*t^4 - 1327008*ep^7*mtt^5*mWW^5*s^3*t^4 - 7064*mtt^4*mWW^6*s^3*t^4 - 59826*ep*mtt^4*mWW^6*s^3*t^4 - 6678*ep^2*mtt^4*mWW^6*s^3*t^4 + 1488874*ep^3*mtt^4*mWW^6*s^3*t^4 + 6494482*ep^4*mtt^4*mWW^6*s^3*t^4 + 12335136*ep^5*mtt^4*mWW^6*s^3*t^4 + 11257140*ep^6*mtt^4*mWW^6*s^3*t^4 + 4021360*ep^7*mtt^4*mWW^6*s^3*t^4 + 8944*mtt^3*mWW^7*s^3*t^4 + 97948*ep*mtt^3*mWW^7*s^3*t^4 + 311945*ep^2*mtt^3*mWW^7*s^3*t^4 - 233607*ep^3*mtt^3*mWW^7*s^3*t^4 - 3694935*ep^4*mtt^3*mWW^7*s^3*t^4 - 9042357*ep^5*mtt^3*mWW^7*s^3*t^4 - 9467858*ep^6*mtt^3*mWW^7*s^3*t^4 - 3734088*ep^7*mtt^3*mWW^7*s^3*t^4 - 3288*mtt^2*mWW^8*s^3*t^4 - 51028*ep*mtt^2*mWW^8*s^3*t^4 - 315969*ep^2*mtt^2*mWW^8*s^3*t^4 - 976827*ep^3*mtt^2*mWW^8*s^3*t^4 - 1425393*ep^4*mtt^2*mWW^8*s^3*t^4 - 451381*ep^5*mtt^2*mWW^8*s^3*t^4 + 1011622*ep^6*mtt^2*mWW^8*s^3*t^4 + 790056*ep^7*mtt^2*mWW^8*s^3*t^4 - 232*mtt*mWW^9*s^3*t^4 + 5152*ep*mtt*mWW^9*s^3*t^4 + 91715*ep^2*mtt*mWW^9*s^3*t^4 + 514527*ep^3*mtt*mWW^9*s^3*t^4 + 1373199*ep^4*mtt*mWW^9*s^3*t^4 + 1876029*ep^5*mtt*mWW^9*s^3*t^4 + 1233738*ep^6*mtt*mWW^9*s^3*t^4 + 293928*ep^7*mtt*mWW^9*s^3*t^4 + 152*mWW^10*s^3*t^4 + 1242*ep*mWW^10*s^3*t^4 + 2195*ep^2*mWW^10*s^3*t^4 - 8779*ep^3*mWW^10*s^3*t^4 - 47001*ep^4*mWW^10*s^3*t^4 - 92183*ep^5*mWW^10*s^3*t^4 - 88082*ep^6*mWW^10*s^3*t^4 - 33880*ep^7*mWW^10*s^3*t^4 - 408*mtt^5*mWW^4*s^4*t^4 - 5504*ep*mtt^5*mWW^4*s^4*t^4 - 29760*ep^2*mtt^5*mWW^4*s^4*t^4 - 82784*ep^3*mtt^5*mWW^4*s^4*t^4 - 125928*ep^4*mtt^5*mWW^4*s^4*t^4 - 102080*ep^5*mtt^5*mWW^4*s^4*t^4 - 39456*ep^6*mtt^5*mWW^4*s^4*t^4 - 5760*ep^7*mtt^5*mWW^4*s^4*t^4 - 792*mtt^4*mWW^5*s^4*t^4 - 3312*ep*mtt^4*mWW^5*s^4*t^4 + 45490*ep^2*mtt^4*mWW^5*s^4*t^4 + 427410*ep^3*mtt^4*mWW^5*s^4*t^4 + 1491362*ep^4*mtt^4*mWW^5*s^4*t^4 + 2605742*ep^5*mtt^4*mWW^5*s^4*t^4 + 2280452*ep^6*mtt^4*mWW^5*s^4*t^4 + 797040*ep^7*mtt^4*mWW^5*s^4*t^4 + 4688*mtt^3*mWW^6*s^4*t^4 + 43448*ep*mtt^3*mWW^6*s^4*t^4 + 58310*ep^2*mtt^3*mWW^6*s^4*t^4 - 667102*ep^3*mtt^3*mWW^6*s^4*t^4 - 3317626*ep^4*mtt^3*mWW^6*s^4*t^4 - 6523482*ep^5*mtt^3*mWW^6*s^4*t^4 - 6047668*ep^6*mtt^3*mWW^6*s^4*t^4 - 2185040*ep^7*mtt^3*mWW^6*s^4*t^4 - 5232*mtt^2*mWW^7*s^4*t^4 - 54200*ep*mtt^2*mWW^7*s^4*t^4 - 145503*ep^2*mtt^2*mWW^7*s^4*t^4 + 273943*ep^3*mtt^2*mWW^7*s^4*t^4 + 2305701*ep^4*mtt^2*mWW^7*s^4*t^4 + 5084665*ep^5*mtt^2*mWW^7*s^4*t^4 + 5015082*ep^6*mtt^2*mWW^7*s^4*t^4 + 1898760*ep^7*mtt^2*mWW^7*s^4*t^4 + 1608*mtt*mWW^8*s^4*t^4 + 19624*ep*mtt*mWW^8*s^4*t^4 + 88076*ep^2*mtt*mWW^8*s^4*t^4 + 174020*ep^3*mtt*mWW^8*s^4*t^4 + 47788*ep^4*mtt*mWW^8*s^4*t^4 - 428172*ep^5*mtt*mWW^8*s^4*t^4 - 721448*ep^6*mtt*mWW^8*s^4*t^4 - 364640*ep^7*mtt*mWW^8*s^4*t^4 + 136*mWW^9*s^4*t^4 - 56*ep*mWW^9*s^4*t^4 - 16373*ep^2*mWW^9*s^4*t^4 - 122847*ep^3*mWW^9*s^4*t^4 - 390257*ep^4*mWW^9*s^4*t^4 - 614593*ep^5*mWW^9*s^4*t^4 - 465842*ep^6*mWW^9*s^4*t^4 - 132680*ep^7*mWW^9*s^4*t^4 + 72*mtt^4*mWW^4*s^5*t^4 + 1008*ep*mtt^4*mWW^4*s^5*t^4 + 6016*ep^2*mtt^4*mWW^4*s^5*t^4 + 20328*ep^3*mtt^4*mWW^4*s^5*t^4 + 42880*ep^4*mtt^4*mWW^4*s^5*t^4 + 57120*ep^5*mtt^4*mWW^4*s^5*t^4 + 44416*ep^6*mtt^4*mWW^4*s^5*t^4 + 15360*ep^7*mtt^4*mWW^4*s^5*t^4 + 96*mtt^3*mWW^5*s^5*t^4 - 40*ep*mtt^3*mWW^5*s^5*t^4 - 9586*ep^2*mtt^3*mWW^5*s^5*t^4 - 70598*ep^3*mtt^3*mWW^5*s^5*t^4 - 233986*ep^4*mtt^3*mWW^5*s^5*t^4 - 406706*ep^5*mtt^3*mWW^5*s^5*t^4 - 361324*ep^6*mtt^3*mWW^5*s^5*t^4 - 130048*ep^7*mtt^3*mWW^5*s^5*t^4 - 720*mtt^2*mWW^6*s^5*t^4 - 6824*ep*mtt^2*mWW^6*s^5*t^4 - 11174*ep^2*mtt^2*mWW^6*s^5*t^4 + 90814*ep^3*mtt^2*mWW^6*s^5*t^4 + 474322*ep^4*mtt^2*mWW^6*s^5*t^4 + 936442*ep^5*mtt^2*mWW^6*s^5*t^4 + 864388*ep^6*mtt^2*mWW^6*s^5*t^4 + 311568*ep^7*mtt^2*mWW^6*s^5*t^4 + 864*mtt*mWW^7*s^5*t^4 + 9096*ep*mtt*mWW^7*s^5*t^4 + 23922*ep^2*mtt*mWW^7*s^5*t^4 - 51146*ep^3*mtt*mWW^7*s^5*t^4 - 392526*ep^4*mtt*mWW^7*s^5*t^4 - 823166*ep^5*mtt*mWW^7*s^5*t^4 - 771588*ep^6*mtt*mWW^7*s^5*t^4 - 278432*ep^7*mtt*mWW^7*s^5*t^4 - 312*mWW^8*s^5*t^4 - 3240*ep*mWW^8*s^5*t^4 - 9178*ep^2*mWW^8*s^5*t^4 + 10602*ep^3*mWW^8*s^5*t^4 + 109310*ep^4*mWW^8*s^5*t^4 + 236310*ep^5*mWW^8*s^5*t^4 + 224108*ep^6*mWW^8*s^5*t^4 + 81552*ep^7*mWW^8*s^5*t^4 + 144*ep*mtt^9*mWW^3*t^5 + 2112*ep^2*mtt^9*mWW^3*t^5 + 12444*ep^3*mtt^9*mWW^3*t^5 + 37716*ep^4*mtt^9*mWW^3*t^5 + 62160*ep^5*mtt^9*mWW^3*t^5 + 52944*ep^6*mtt^9*mWW^3*t^5 + 18240*ep^7*mtt^9*mWW^3*t^5 - 420*ep*mtt^8*mWW^4*t^5 - 5124*ep^2*mtt^8*mWW^4*t^5 - 24852*ep^3*mtt^8*mWW^4*t^5 - 61692*ep^4*mtt^8*mWW^4*t^5 - 82776*ep^5*mtt^8*mWW^4*t^5 - 56736*ep^6*mtt^8*mWW^4*t^5 - 15360*ep^7*mtt^8*mWW^4*t^5 - 4140*ep*mtt^7*mWW^5*t^5 - 61212*ep^2*mtt^7*mWW^5*t^5 - 362580*ep^3*mtt^7*mWW^5*t^5 - 1101648*ep^4*mtt^7*mWW^5*t^5 - 1816044*ep^5*mtt^7*mWW^5*t^5 - 1544808*ep^6*mtt^7*mWW^5*t^5 - 531168*ep^7*mtt^7*mWW^5*t^5 + 14232*ep*mtt^6*mWW^6*t^5 + 205512*ep^2*mtt^6*mWW^6*t^5 + 1193700*ep^3*mtt^6*mWW^6*t^5 + 3572340*ep^4*mtt^6*mWW^6*t^5 + 5822640*ep^5*mtt^6*mWW^6*t^5 + 4912080*ep^6*mtt^6*mWW^6*t^5 + 1678656*ep^7*mtt^6*mWW^6*t^5 - 15480*ep*mtt^5*mWW^7*t^5 - 224121*ep^2*mtt^5*mWW^7*t^5 - 1308039*ep^3*mtt^5*mWW^7*t^5 - 3942405*ep^4*mtt^5*mWW^7*t^5 - 6484857*ep^5*mtt^5*mWW^7*t^5 - 5530146*ep^6*mtt^5*mWW^7*t^5 - 1912632*ep^7*mtt^5*mWW^7*t^5 + 5724*ep*mtt^4*mWW^8*t^5 + 85014*ep^2*mtt^4*mWW^8*t^5 + 510846*ep^3*mtt^4*mWW^8*t^5 + 1590330*ep^4*mtt^4*mWW^8*t^5 + 2708154*ep^5*mtt^4*mWW^8*t^5 + 2393844*ep^6*mtt^4*mWW^8*t^5 + 858288*ep^7*mtt^4*mWW^8*t^5 + 276*ep*mtt^3*mWW^9*t^5 + 2307*ep^2*mtt^3*mWW^9*t^5 + 2529*ep^3*mtt^3*mWW^9*t^5 - 28425*ep^4*mtt^3*mWW^9*t^5 - 110541*ep^5*mtt^3*mWW^9*t^5 - 151722*ep^6*mtt^3*mWW^9*t^5 - 72984*ep^7*mtt^3*mWW^9*t^5 - 336*ep*mtt^2*mWW^10*t^5 - 4488*ep^2*mtt^2*mWW^10*t^5 - 24048*ep^3*mtt^2*mWW^10*t^5 - 66216*ep^4*mtt^2*mWW^10*t^5 - 98736*ep^5*mtt^2*mWW^10*t^5 - 75456*ep^6*mtt^2*mWW^10*t^5 - 23040*ep^7*mtt^2*mWW^10*t^5 + 120*mtt^8*mWW^3*s*t^5 + 734*ep*mtt^8*mWW^3*s*t^5 - 5110*ep^2*mtt^8*mWW^3*s*t^5 - 62098*ep^3*mtt^8*mWW^3*s*t^5 - 237982*ep^4*mtt^8*mWW^3*s*t^5 - 443032*ep^5*mtt^8*mWW^3*s*t^5 - 407512*ep^6*mtt^8*mWW^3*s*t^5 - 148320*ep^7*mtt^8*mWW^3*s*t^5 - 1872*mtt^7*mWW^4*s*t^5 - 19744*ep*mtt^7*mWW^4*s*t^5 - 53664*ep^2*mtt^7*mWW^4*s*t^5 + 121644*ep^3*mtt^7*mWW^4*s*t^5 + 985524*ep^4*mtt^7*mWW^4*s*t^5 + 2187720*ep^5*mtt^7*mWW^4*s*t^5 + 2158008*ep^6*mtt^7*mWW^4*s*t^5 + 809824*ep^7*mtt^7*mWW^4*s*t^5 + 5224*mtt^6*mWW^5*s*t^5 + 75828*ep*mtt^6*mWW^5*s*t^5 + 440664*ep^2*mtt^6*mWW^5*s*t^5 + 1290340*ep^3*mtt^6*mWW^5*s*t^5 + 1917272*ep^4*mtt^6*mWW^5*s*t^5 + 1123848*ep^5*mtt^6*mWW^5*s*t^5 - 260808*ep^6*mtt^6*mWW^5*s*t^5 - 407968*ep^7*mtt^6*mWW^5*s*t^5 - 5440*mtt^5*mWW^6*s*t^5 - 110354*ep*mtt^5*mWW^6*s*t^5 - 889736*ep^2*mtt^5*mWW^6*s*t^5 - 3701076*ep^3*mtt^5*mWW^6*s*t^5 - 8582104*ep^4*mtt^5*mWW^6*s*t^5 - 11109746*ep^5*mtt^5*mWW^6*s*t^5 - 7437512*ep^6*mtt^5*mWW^6*s*t^5 - 1981952*ep^7*mtt^5*mWW^6*s*t^5 + 1896*mtt^4*mWW^7*s*t^5 + 61758*ep*mtt^4*mWW^7*s*t^5 + 626286*ep^2*mtt^4*mWW^7*s*t^5 + 3003080*ep^3*mtt^4*mWW^7*s*t^5 + 7745590*ep^4*mtt^4*mWW^7*s*t^5 + 11036182*ep^5*mtt^4*mWW^7*s*t^5 + 8168920*ep^6*mtt^4*mWW^7*s*t^5 + 2446208*ep^7*mtt^4*mWW^7*s*t^5 + 272*mtt^3*mWW^8*s*t^5 - 476*ep*mtt^3*mWW^8*s*t^5 - 34878*ep^2*mtt^3*mWW^8*s*t^5 - 236468*ep^3*mtt^3*mWW^8*s*t^5 - 733074*ep^4*mtt^3*mWW^8*s*t^5 - 1224284*ep^5*mtt^3*mWW^8*s*t^5 - 1070228*ep^6*mtt^3*mWW^8*s*t^5 - 382224*ep^7*mtt^3*mWW^8*s*t^5 - 200*mtt^2*mWW^9*s*t^5 - 8648*ep*mtt^2*mWW^9*s*t^5 - 95788*ep^2*mtt^2*mWW^9*s*t^5 - 483392*ep^3*mtt^2*mWW^9*s*t^5 - 1294568*ep^4*mtt^2*mWW^9*s*t^5 - 1895256*ep^5*mtt^2*mWW^9*s*t^5 - 1427524*ep^6*mtt^2*mWW^9*s*t^5 - 431504*ep^7*mtt^2*mWW^9*s*t^5 + 830*ep*mtt*mWW^10*s*t^5 + 11306*ep^2*mtt*mWW^10*s*t^5 + 63244*ep^3*mtt*mWW^10*s*t^5 + 186802*ep^4*mtt*mWW^10*s*t^5 + 306470*ep^5*mtt*mWW^10*s*t^5 + 263236*ep^6*mtt*mWW^10*s*t^5 + 91952*ep^7*mtt*mWW^10*s*t^5 + 72*ep*mWW^11*s*t^5 + 920*ep^2*mWW^11*s*t^5 + 4726*ep^3*mWW^11*s*t^5 + 12540*ep^4*mWW^11*s*t^5 + 18098*ep^5*mWW^11*s*t^5 + 13420*ep^6*mWW^11*s*t^5 + 3984*ep^7*mWW^11*s*t^5 - 480*mtt^7*mWW^3*s^2*t^5 - 4406*ep*mtt^7*mWW^3*s^2*t^5 - 1138*ep^2*mtt^7*mWW^3*s^2*t^5 + 121154*ep^3*mtt^7*mWW^3*s^2*t^5 + 566006*ep^4*mtt^7*mWW^3*s^2*t^5 + 1135640*ep^5*mtt^7*mWW^3*s^2*t^5 + 1087544*ep^6*mtt^7*mWW^3*s^2*t^5 + 406240*ep^7*mtt^7*mWW^3*s^2*t^5 + 6416*mtt^6*mWW^4*s^2*t^5 + 69072*ep*mtt^6*mWW^4*s^2*t^5 + 211578*ep^2*mtt^6*mWW^4*s^2*t^5 - 218138*ep^3*mtt^6*mWW^4*s^2*t^5 - 2694798*ep^4*mtt^6*mWW^4*s^2*t^5 - 6287638*ep^5*mtt^6*mWW^4*s^2*t^5 - 6329628*ep^6*mtt^6*mWW^4*s^2*t^5 - 2406736*ep^7*mtt^6*mWW^4*s^2*t^5 - 13568*mtt^5*mWW^5*s^2*t^5 - 175332*ep*mtt^5*mWW^5*s^2*t^5 - 860200*ep^2*mtt^5*mWW^5*s^2*t^5 - 1845590*ep^3*mtt^5*mWW^5*s^2*t^5 - 815776*ep^4*mtt^5*mWW^5*s^2*t^5 + 3457678*ep^5*mtt^5*mWW^5*s^2*t^5 + 5815684*ep^6*mtt^5*mWW^5*s^2*t^5 + 2762464*ep^7*mtt^5*mWW^5*s^2*t^5 + 6240*mtt^4*mWW^6*s^2*t^5 + 139218*ep*mtt^4*mWW^6*s^2*t^5 + 1181662*ep^2*mtt^4*mWW^6*s^2*t^5 + 5017214*ep^3*mtt^4*mWW^6*s^2*t^5 + 11505058*ep^4*mtt^4*mWW^6*s^2*t^5 + 14201020*ep^5*mtt^4*mWW^6*s^2*t^5 + 8611100*ep^6*mtt^4*mWW^6*s^2*t^5 + 1894192*ep^7*mtt^4*mWW^6*s^2*t^5 + 5632*mtt^3*mWW^7*s^2*t^5 + 10170*ep*mtt^3*mWW^7*s^2*t^5 - 475648*ep^2*mtt^3*mWW^7*s^2*t^5 - 3620428*ep^3*mtt^3*mWW^7*s^2*t^5 - 11333904*ep^4*mtt^3*mWW^7*s^2*t^5 - 18009662*ep^5*mtt^3*mWW^7*s^2*t^5 - 14320768*ep^6*mtt^3*mWW^7*s^2*t^5 - 4516720*ep^7*mtt^3*mWW^7*s^2*t^5 - 4816*mtt^2*mWW^8*s^2*t^5 - 54420*ep*mtt^2*mWW^8*s^2*t^5 - 203948*ep^2*mtt^2*mWW^8*s^2*t^5 - 115036*ep^3*mtt^2*mWW^8*s^2*t^5 + 1235324*ep^4*mtt^2*mWW^8*s^2*t^5 + 3651804*ep^5*mtt^2*mWW^8*s^2*t^5 + 4108732*ep^6*mtt^2*mWW^8*s^2*t^5 + 1685776*ep^7*mtt^2*mWW^8*s^2*t^5 + 480*mtt*mWW^9*s^2*t^5 + 15168*ep*mtt*mWW^9*s^2*t^5 + 149690*ep^2*mtt*mWW^9*s^2*t^5 + 685224*ep^3*mtt*mWW^9*s^2*t^5 + 1623162*ep^4*mtt*mWW^9*s^2*t^5 + 1998704*ep^5*mtt*mWW^9*s^2*t^5 + 1157076*ep^6*mtt*mWW^9*s^2*t^5 + 220944*ep^7*mtt*mWW^9*s^2*t^5 + 96*mWW^10*s^2*t^5 + 530*ep*mWW^10*s^2*t^5 - 3100*ep^2*mWW^10*s^2*t^5 - 36544*ep^3*mWW^10*s^2*t^5 - 135856*ep^4*mWW^10*s^2*t^5 - 249114*ep^5*mWW^10*s^2*t^5 - 226892*ep^6*mWW^10*s^2*t^5 - 81488*ep^7*mWW^10*s^2*t^5 + 720*mtt^6*mWW^3*s^3*t^5 + 7374*ep*mtt^6*mWW^3*s^3*t^5 + 12954*ep^2*mtt^6*mWW^3*s^3*t^5 - 115314*ep^3*mtt^6*mWW^3*s^3*t^5 - 647286*ep^4*mtt^6*mWW^3*s^3*t^5 - 1370328*ep^5*mtt^6*mWW^3*s^3*t^5 - 1347000*ep^6*mtt^6*mWW^3*s^3*t^5 - 511200*ep^7*mtt^6*mWW^3*s^3*t^5 - 7632*mtt^5*mWW^4*s^3*t^5 - 82076*ep*mtt^5*mWW^4*s^3*t^5 - 258690*ep^2*mtt^5*mWW^4*s^3*t^5 + 169478*ep^3*mtt^5*mWW^4*s^3*t^5 + 2812382*ep^4*mtt^5*mWW^4*s^3*t^5 + 6687626*ep^5*mtt^5*mWW^4*s^3*t^5 + 6777120*ep^6*mtt^5*mWW^4*s^3*t^5 + 2590704*ep^7*mtt^5*mWW^4*s^3*t^5 + 13576*mtt^4*mWW^5*s^3*t^5 + 162272*ep*mtt^4*mWW^5*s^3*t^5 + 710793*ep^2*mtt^4*mWW^5*s^3*t^5 + 1219481*ep^3*mtt^4*mWW^5*s^3*t^5 - 408755*ep^4*mtt^4*mWW^5*s^3*t^5 - 4565217*ep^5*mtt^4*mWW^5*s^3*t^5 - 6145454*ep^6*mtt^4*mWW^5*s^3*t^5 - 2714776*ep^7*mtt^4*mWW^5*s^3*t^5 - 1856*mtt^3*mWW^6*s^3*t^5 - 63192*ep*mtt^3*mWW^6*s^3*t^5 - 667300*ep^2*mtt^3*mWW^6*s^3*t^5 - 3299088*ep^3*mtt^3*mWW^6*s^3*t^5 - 8529120*ep^4*mtt^3*mWW^6*s^3*t^5 - 11746312*ep^5*mtt^3*mWW^6*s^3*t^5 - 8040556*ep^6*mtt^3*mWW^6*s^3*t^5 - 2099280*ep^7*mtt^3*mWW^6*s^3*t^5 - 10368*mtt^2*mWW^7*s^3*t^5 - 75978*ep*mtt^2*mWW^7*s^3*t^5 + 109876*ep^2*mtt^2*mWW^7*s^3*t^5 + 2585358*ep^3*mtt^2*mWW^7*s^3*t^5 + 9784908*ep^4*mtt^2*mWW^7*s^3*t^5 + 16916704*ep^5*mtt^2*mWW^7*s^3*t^5 + 14170380*ep^6*mtt^2*mWW^7*s^3*t^5 + 4653408*ep^7*mtt^2*mWW^7*s^3*t^5 + 5840*mtt*mWW^8*s^3*t^5 + 58260*ep*mtt*mWW^8*s^3*t^5 + 151582*ep^2*mtt*mWW^8*s^3*t^5 - 300762*ep^3*mtt*mWW^8*s^3*t^5 - 2423990*ep^4*mtt*mWW^8*s^3*t^5 - 5255766*ep^5*mtt*mWW^8*s^3*t^5 - 5101996*ep^6*mtt*mWW^8*s^3*t^5 - 1898592*ep^7*mtt*mWW^8*s^3*t^5 - 280*mWW^9*s^3*t^5 - 6660*ep*mWW^9*s^3*t^5 - 58735*ep^2*mWW^9*s^3*t^5 - 253873*ep^3*mWW^9*s^3*t^5 - 566059*ep^4*mWW^9*s^3*t^5 - 622547*ep^5*mWW^9*s^3*t^5 - 270254*ep^6*mWW^9*s^3*t^5 - 4904*ep^7*mWW^9*s^3*t^5 - 480*mtt^5*mWW^3*s^4*t^5 - 5186*ep*mtt^5*mWW^3*s^4*t^5 - 12614*ep^2*mtt^5*mWW^3*s^4*t^5 + 53338*ep^3*mtt^5*mWW^3*s^4*t^5 + 359902*ep^4*mtt^5*mWW^3*s^4*t^5 + 795064*ep^5*mtt^5*mWW^3*s^4*t^5 + 796696*ep^6*mtt^5*mWW^3*s^4*t^5 + 305760*ep^7*mtt^5*mWW^3*s^4*t^5 + 3504*mtt^4*mWW^4*s^4*t^5 + 37580*ep*mtt^4*mWW^4*s^4*t^5 + 121164*ep^2*mtt^4*mWW^4*s^4*t^5 - 47172*ep^3*mtt^4*mWW^4*s^4*t^5 - 1165328*ep^4*mtt^4*mWW^4*s^4*t^5 - 2832448*ep^5*mtt^4*mWW^4*s^4*t^5 - 2901044*ep^6*mtt^4*mWW^4*s^4*t^5 - 1120256*ep^7*mtt^4*mWW^4*s^4*t^5 - 5760*mtt^3*mWW^5*s^4*t^5 - 65408*ep*mtt^3*mWW^5*s^4*t^5 - 258701*ep^2*mtt^3*mWW^5*s^4*t^5 - 357123*ep^3*mtt^3*mWW^5*s^4*t^5 + 353563*ep^4*mtt^3*mWW^5*s^4*t^5 + 1771715*ep^5*mtt^3*mWW^5*s^4*t^5 + 2136698*ep^6*mtt^3*mWW^5*s^4*t^5 + 901096*ep^7*mtt^3*mWW^5*s^4*t^5 + 1056*mtt^2*mWW^6*s^4*t^5 + 19556*ep*mtt^2*mWW^6*s^4*t^5 + 167162*ep^2*mtt^2*mWW^6*s^4*t^5 + 858246*ep^3*mtt^2*mWW^6*s^4*t^5 + 2518134*ep^4*mtt^2*mWW^6*s^4*t^5 + 4020262*ep^5*mtt^2*mWW^6*s^4*t^5 + 3219808*ep^6*mtt^2*mWW^6*s^4*t^5 + 1003776*ep^7*mtt^2*mWW^6*s^4*t^5 + 3552*mtt*mWW^7*s^4*t^5 + 30322*ep*mtt*mWW^7*s^4*t^5 + 10537*ep^2*mtt*mWW^7*s^4*t^5 - 708573*ep^3*mtt*mWW^7*s^4*t^5 - 3100355*ep^4*mtt*mWW^7*s^4*t^5 - 5738125*ep^5*mtt*mWW^7*s^4*t^5 - 5016982*ep^6*mtt*mWW^7*s^4*t^5 - 1696664*ep^7*mtt*mWW^7*s^4*t^5 - 1872*mWW^8*s^4*t^5 - 16864*ep*mWW^8*s^4*t^5 - 27308*ep^2*mWW^8*s^4*t^5 + 203924*ep^3*mWW^8*s^4*t^5 + 1045124*ep^4*mWW^8*s^4*t^5 + 2005612*ep^5*mWW^8*s^4*t^5 + 1785944*ep^6*mWW^8*s^4*t^5 + 613968*ep^7*mWW^8*s^4*t^5 + 120*mtt^4*mWW^3*s^5*t^5 + 1340*ep*mtt^4*mWW^3*s^5*t^5 + 3796*ep^2*mtt^4*mWW^3*s^5*t^5 - 9524*ep^3*mtt^4*mWW^3*s^5*t^5 - 78356*ep^4*mtt^4*mWW^3*s^5*t^5 - 179504*ep^5*mtt^4*mWW^3*s^5*t^5 - 182672*ep^6*mtt^4*mWW^3*s^5*t^5 - 70720*ep^7*mtt^4*mWW^3*s^5*t^5 - 416*mtt^3*mWW^4*s^5*t^5 - 4412*ep*mtt^3*mWW^4*s^5*t^5 - 15264*ep^2*mtt^3*mWW^4*s^5*t^5 - 960*ep^3*mtt^3*mWW^4*s^5*t^5 + 123912*ep^4*mtt^3*mWW^4*s^5*t^5 + 327516*ep^5*mtt^3*mWW^4*s^5*t^5 + 352280*ep^6*mtt^3*mWW^4*s^5*t^5 + 141824*ep^7*mtt^3*mWW^4*s^5*t^5 + 528*mtt^2*mWW^5*s^5*t^5 + 6420*ep*mtt^2*mWW^5*s^5*t^5 + 27900*ep^2*mtt^2*mWW^5*s^5*t^5 + 54492*ep^3*mtt^2*mWW^5*s^5*t^5 + 41004*ep^4*mtt^2*mWW^5*s^5*t^5 - 17040*ep^5*mtt^2*mWW^5*s^5*t^5 - 50856*ep^6*mtt^2*mWW^5*s^5*t^5 - 27888*ep^7*mtt^2*mWW^5*s^5*t^5 - 288*mtt*mWW^6*s^5*t^5 - 4164*ep*mtt*mWW^6*s^5*t^5 - 21656*ep^2*mtt*mWW^6*s^5*t^5 - 70920*ep^3*mtt*mWW^6*s^5*t^5 - 181520*ep^4*mtt*mWW^6*s^5*t^5 - 316884*ep^5*mtt*mWW^6*s^5*t^5 - 298232*ep^6*mtt*mWW^6*s^5*t^5 - 109728*ep^7*mtt*mWW^6*s^5*t^5 + 56*mWW^7*s^5*t^5 + 816*ep*mWW^7*s^5*t^5 + 5224*ep^2*mWW^7*s^5*t^5 + 26912*ep^3*mWW^7*s^5*t^5 + 94960*ep^4*mWW^7*s^5*t^5 + 185912*ep^5*mWW^7*s^5*t^5 + 179480*ep^6*mWW^7*s^5*t^5 + 66512*ep^7*mWW^7*s^5*t^5 + 90*ep*mtt^9*mWW^2*t^6 + 1374*ep^2*mtt^9*mWW^2*t^6 + 8394*ep^3*mtt^9*mWW^2*t^6 + 26286*ep^4*mtt^9*mWW^2*t^6 + 44664*ep^5*mtt^9*mWW^2*t^6 + 39192*ep^6*mtt^9*mWW^2*t^6 + 13920*ep^7*mtt^9*mWW^2*t^6 - 1260*ep*mtt^8*mWW^3*t^6 - 18828*ep^2*mtt^8*mWW^3*t^6 - 112716*ep^3*mtt^8*mWW^3*t^6 - 346140*ep^4*mtt^8*mWW^3*t^6 - 576720*ep^5*mtt^8*mWW^3*t^6 - 495792*ep^6*mtt^8*mWW^3*t^6 - 172224*ep^7*mtt^8*mWW^3*t^6 + 5256*ep*mtt^7*mWW^4*t^6 + 72312*ep^2*mtt^7*mWW^4*t^6 + 401388*ep^3*mtt^7*mWW^4*t^6 + 1153452*ep^4*mtt^7*mWW^4*t^6 + 1813800*ep^5*mtt^7*mWW^4*t^6 + 1482048*ep^6*mtt^7*mWW^4*t^6 + 491904*ep^7*mtt^7*mWW^4*t^6 - 732*ep*mtt^6*mWW^5*t^6 - 792*ep^2*mtt^6*mWW^5*t^6 + 44640*ep^3*mtt^6*mWW^5*t^6 + 254064*ep^4*mtt^6*mWW^5*t^6 + 571356*ep^5*mtt^6*mWW^5*t^6 + 588264*ep^6*mtt^6*mWW^5*t^6 + 230880*ep^7*mtt^6*mWW^5*t^6 - 18972*ep*mtt^5*mWW^6*t^6 - 277434*ep^2*mtt^5*mWW^6*t^6 - 1626054*ep^3*mtt^5*mWW^6*t^6 - 4891278*ep^4*mtt^5*mWW^6*t^6 - 7987194*ep^5*mtt^5*mWW^6*t^6 - 6734148*ep^6*mtt^5*mWW^6*t^6 - 2296560*ep^7*mtt^5*mWW^6*t^6 + 25500*ep*mtt^4*mWW^7*t^6 + 363648*ep^2*mtt^4*mWW^7*t^6 + 2088504*ep^3*mtt^4*mWW^7*t^6 + 6189912*ep^4*mtt^4*mWW^7*t^6 + 10007436*ep^5*mtt^4*mWW^7*t^6 + 8386152*ep^6*mtt^4*mWW^7*t^6 + 2850528*ep^7*mtt^4*mWW^7*t^6 - 10248*ep*mtt^3*mWW^8*t^6 - 146667*ep^2*mtt^3*mWW^8*t^6 - 849153*ep^3*mtt^3*mWW^8*t^6 - 2549043*ep^4*mtt^3*mWW^8*t^6 - 4190355*ep^5*mtt^3*mWW^8*t^6 - 3580422*ep^6*mtt^3*mWW^8*t^6 - 1242792*ep^7*mtt^3*mWW^8*t^6 + 108*ep*mtt^2*mWW^9*t^6 + 3018*ep^2*mtt^2*mWW^9*t^6 + 27342*ep^3*mtt^2*mWW^9*t^6 + 115122*ep^4*mtt^2*mWW^9*t^6 + 247326*ep^5*mtt^2*mWW^9*t^6 + 262380*ep^6*mtt^2*mWW^9*t^6 + 108624*ep^7*mtt^2*mWW^9*t^6 + 258*ep*mtt*mWW^10*t^6 + 3369*ep^2*mtt*mWW^10*t^6 + 17655*ep^3*mtt*mWW^10*t^6 + 47625*ep^4*mtt*mWW^10*t^6 + 69687*ep^5*mtt*mWW^10*t^6 + 52326*ep^6*mtt*mWW^10*t^6 + 15720*ep^7*mtt*mWW^10*t^6 - 480*ep*mtt^8*mWW^2*s*t^6 - 7328*ep^2*mtt^8*mWW^2*s*t^6 - 44768*ep^3*mtt^8*mWW^2*s*t^6 - 140192*ep^4*mtt^8*mWW^2*s*t^6 - 238208*ep^5*mtt^8*mWW^2*s*t^6 - 209024*ep^6*mtt^8*mWW^2*s*t^6 - 74240*ep^7*mtt^8*mWW^2*s*t^6 + 104*mtt^7*mWW^3*s*t^6 + 5046*ep*mtt^7*mWW^3*s*t^6 + 76604*ep^2*mtt^7*mWW^3*s*t^6 + 504108*ep^3*mtt^7*mWW^3*s*t^6 + 1676240*ep^4*mtt^7*mWW^3*s*t^6 + 2960558*ep^5*mtt^7*mWW^3*s*t^6 + 2653204*ep^6*mtt^7*mWW^3*s*t^6 + 949616*ep^7*mtt^7*mWW^3*s*t^6 + 4192*mtt^6*mWW^4*s*t^6 + 30456*ep*mtt^6*mWW^4*s*t^6 - 99290*ep^2*mtt^6*mWW^4*s*t^6 - 1637064*ep^3*mtt^6*mWW^4*s*t^6 - 6461458*ep^4*mtt^6*mWW^4*s*t^6 - 11984660*ep^5*mtt^6*mWW^4*s*t^6 - 10861072*ep^6*mtt^6*mWW^4*s*t^6 - 3873664*ep^7*mtt^6*mWW^4*s*t^6 - 13848*mtt^5*mWW^5*s*t^6 - 151528*ep*mtt^5*mWW^5*s*t^6 - 477692*ep^2*mtt^5*mWW^5*s*t^6 + 421386*ep^3*mtt^5*mWW^5*s*t^6 + 5842836*ep^4*mtt^5*mWW^5*s*t^6 + 13843738*ep^5*mtt^5*mWW^5*s*t^6 + 14044812*ep^6*mtt^5*mWW^5*s*t^6 + 5362576*ep^7*mtt^5*mWW^5*s*t^6 + 15104*mtt^4*mWW^6*s*t^6 + 222982*ep*mtt^4*mWW^6*s*t^6 + 1325042*ep^2*mtt^4*mWW^6*s*t^6 + 3983296*ep^3*mtt^4*mWW^6*s*t^6 + 6088374*ep^4*mtt^4*mWW^6*s*t^6 + 3686438*ep^5*mtt^4*mWW^6*s*t^6 - 818596*ep^6*mtt^4*mWW^6*s*t^6 - 1352560*ep^7*mtt^4*mWW^6*s*t^6 - 5704*mtt^3*mWW^7*s*t^6 - 130146*ep*mtt^3*mWW^7*s*t^6 - 1112529*ep^2*mtt^3*mWW^7*s*t^6 - 4733681*ep^3*mtt^3*mWW^7*s*t^6 - 10931673*ep^4*mtt^3*mWW^7*s*t^6 - 13761361*ep^5*mtt^3*mWW^7*s*t^6 - 8722674*ep^6*mtt^3*mWW^7*s*t^6 - 2119672*ep^7*mtt^3*mWW^7*s*t^6 - 96*mtt^2*mWW^8*s*t^6 + 17900*ep*mtt^2*mWW^8*s*t^6 + 244739*ep^2*mtt^2*mWW^8*s*t^6 + 1287235*ep^3*mtt^2*mWW^8*s*t^6 + 3411275*ep^4*mtt^2*mWW^8*s*t^6 + 4847009*ep^5*mtt^2*mWW^8*s*t^6 + 3514618*ep^6*mtt^2*mWW^8*s*t^6 + 1017240*ep^7*mtt^2*mWW^8*s*t^6 + 248*mtt*mWW^9*s*t^6 + 6132*ep*mtt*mWW^9*s*t^6 + 55233*ep^2*mtt*mWW^9*s*t^6 + 245287*ep^3*mtt*mWW^9*s*t^6 + 587917*ep^4*mtt*mWW^9*s*t^6 + 761901*ep^5*mtt*mWW^9*s*t^6 + 493610*ep^6*mtt*mWW^9*s*t^6 + 122392*ep^7*mtt*mWW^9*s*t^6 - 362*ep*mWW^10*s*t^6 - 4779*ep^2*mWW^10*s*t^6 - 25799*ep^3*mWW^10*s*t^6 - 73319*ep^4*mWW^10*s*t^6 - 115415*ep^5*mWW^10*s*t^6 - 94878*ep^6*mWW^10*s*t^6 - 31688*ep^7*mWW^10*s*t^6 + 1020*ep*mtt^7*mWW^2*s^2*t^6 + 15572*ep^2*mtt^7*mWW^2*s^2*t^6 + 95132*ep^3*mtt^7*mWW^2*s^2*t^6 + 297908*ep^4*mtt^7*mWW^2*s^2*t^6 + 506192*ep^5*mtt^7*mWW^2*s^2*t^6 + 444176*ep^6*mtt^7*mWW^2*s^2*t^6 + 157760*ep^7*mtt^7*mWW^2*s^2*t^6 - 536*mtt^6*mWW^3*s^2*t^6 - 8506*ep*mtt^6*mWW^3*s^2*t^6 - 116942*ep^2*mtt^6*mWW^3*s^2*t^6 - 862402*ep^3*mtt^6*mWW^3*s^2*t^6 - 3147246*ep^4*mtt^6*mWW^3*s^2*t^6 - 5910160*ep^5*mtt^6*mWW^3*s^2*t^6 - 5508504*ep^6*mtt^6*mWW^3*s^2*t^6 - 2020816*ep^7*mtt^6*mWW^3*s^2*t^6 - 11224*mtt^5*mWW^4*s^2*t^6 - 106864*ep*mtt^5*mWW^4*s^2*t^6 - 76625*ep^2*mtt^5*mWW^4*s^2*t^6 + 2518839*ep^3*mtt^5*mWW^4*s^2*t^6 + 12037559*ep^4*mtt^5*mWW^4*s^2*t^6 + 23942929*ep^5*mtt^5*mWW^4*s^2*t^6 + 22516834*ep^6*mtt^5*mWW^4*s^2*t^6 + 8218776*ep^7*mtt^5*mWW^4*s^2*t^6 + 34200*mtt^4*mWW^5*s^2*t^6 + 361192*ep*mtt^4*mWW^5*s^2*t^6 + 1054898*ep^2*mtt^4*mWW^5*s^2*t^6 - 1431590*ep^3*mtt^4*mWW^5*s^2*t^6 - 14754770*ep^4*mtt^4*mWW^5*s^2*t^6 - 33606510*ep^5*mtt^4*mWW^5*s^2*t^6 - 33465924*ep^6*mtt^4*mWW^5*s^2*t^6 - 12644192*ep^7*mtt^4*mWW^5*s^2*t^6 - 29488*mtt^3*mWW^6*s^2*t^6 - 367560*ep*mtt^3*mWW^6*s^2*t^6 - 1730031*ep^2*mtt^3*mWW^6*s^2*t^6 - 3437755*ep^3*mtt^3*mWW^6*s^2*t^6 - 483947*ep^4*mtt^3*mWW^6*s^2*t^6 + 9312751*ep^5*mtt^3*mWW^6*s^2*t^6 + 14138270*ep^6*mtt^3*mWW^6*s^2*t^6 + 6557864*ep^7*mtt^3*mWW^6*s^2*t^6 + 3544*mtt^2*mWW^7*s^2*t^6 + 106818*ep*mtt^2*mWW^7*s^2*t^6 + 1029479*ep^2*mtt^2*mWW^7*s^2*t^6 + 4621607*ep^3*mtt^2*mWW^7*s^2*t^6 + 10710291*ep^4*mtt^2*mWW^7*s^2*t^6 + 12840351*ep^5*mtt^2*mWW^7*s^2*t^6 + 7157022*ep^6*mtt^2*mWW^7*s^2*t^6 + 1264456*ep^7*mtt^2*mWW^7*s^2*t^6 + 3912*mtt*mWW^8*s^2*t^6 + 21532*ep*mtt*mWW^8*s^2*t^6 - 119644*ep^2*mtt*mWW^8*s^2*t^6 - 1295920*ep^3*mtt*mWW^8*s^2*t^6 - 4279744*ep^4*mtt*mWW^8*s^2*t^6 - 6794800*ep^5*mtt*mWW^8*s^2*t^6 - 5283328*ep^6*mtt*mWW^8*s^2*t^6 - 1609760*ep^7*mtt*mWW^8*s^2*t^6 - 408*mWW^9*s^2*t^6 - 7632*ep*mWW^9*s^2*t^6 - 56467*ep^2*mWW^9*s^2*t^6 - 205271*ep^3*mWW^9*s^2*t^6 - 369011*ep^4*mWW^9*s^2*t^6 - 268673*ep^5*mWW^9*s^2*t^6 + 22574*ep^6*mWW^9*s^2*t^6 + 83592*ep^7*mWW^9*s^2*t^6 - 1080*ep*mtt^6*mWW^2*s^3*t^6 - 16488*ep^2*mtt^6*mWW^2*s^3*t^6 - 100728*ep^3*mtt^6*mWW^2*s^3*t^6 - 315432*ep^4*mtt^6*mWW^2*s^3*t^6 - 535968*ep^5*mtt^6*mWW^2*s^3*t^6 - 470304*ep^6*mtt^6*mWW^2*s^3*t^6 - 167040*ep^7*mtt^6*mWW^2*s^3*t^6 + 600*mtt^5*mWW^3*s^3*t^6 + 5618*ep*mtt^5*mWW^3*s^3*t^6 + 79896*ep^2*mtt^5*mWW^3*s^3*t^6 + 706472*ep^3*mtt^5*mWW^3*s^3*t^6 + 2847792*ep^4*mtt^5*mWW^3*s^3*t^6 + 5643742*ep^5*mtt^5*mWW^3*s^3*t^6 + 5424592*ep^6*mtt^5*mWW^3*s^3*t^6 + 2025632*ep^7*mtt^5*mWW^3*s^3*t^6 + 8984*mtt^4*mWW^4*s^3*t^6 + 95428*ep*mtt^4*mWW^4*s^3*t^6 + 155707*ep^2*mtt^4*mWW^4*s^3*t^6 - 1731475*ep^3*mtt^4*mWW^4*s^3*t^6 - 9445197*ep^4*mtt^4*mWW^4*s^3*t^6 - 19717741*ep^5*mtt^4*mWW^4*s^3*t^6 - 19055362*ep^6*mtt^4*mWW^4*s^3*t^6 - 7077624*ep^7*mtt^4*mWW^4*s^3*t^6 - 27888*mtt^3*mWW^5*s^3*t^6 - 288568*ep*mtt^3*mWW^5*s^3*t^6 - 792413*ep^2*mtt^3*mWW^5*s^3*t^6 + 1417623*ep^3*mtt^3*mWW^5*s^3*t^6 + 12327751*ep^4*mtt^3*mWW^5*s^3*t^6 + 27180293*ep^5*mtt^3*mWW^5*s^3*t^6 + 26562530*ep^6*mtt^3*mWW^5*s^3*t^6 + 9904488*ep^7*mtt^3*mWW^5*s^3*t^6 + 23760*mtt^2*mWW^6*s^3*t^6 + 254700*ep*mtt^2*mWW^6*s^3*t^6 + 916947*ep^2*mtt^2*mWW^6*s^3*t^6 + 714441*ep^3*mtt^2*mWW^6*s^3*t^6 - 3753445*ep^4*mtt^2*mWW^6*s^3*t^6 - 11304633*ep^5*mtt^2*mWW^6*s^3*t^6 - 12410322*ep^6*mtt^2*mWW^6*s^3*t^6 - 4991896*ep^7*mtt^2*mWW^6*s^3*t^6 - 2792*mtt*mWW^7*s^3*t^6 - 47978*ep*mtt*mWW^7*s^3*t^6 - 377075*ep^2*mtt*mWW^7*s^3*t^6 - 1624691*ep^3*mtt*mWW^7*s^3*t^6 - 3825839*ep^4*mtt*mWW^7*s^3*t^6 - 4719591*ep^5*mtt*mWW^7*s^3*t^6 - 2692442*ep^6*mtt*mWW^7*s^3*t^6 - 473992*ep^7*mtt*mWW^7*s^3*t^6 - 2664*mWW^8*s^3*t^6 - 18120*ep*mWW^8*s^3*t^6 + 34578*ep^2*mWW^8*s^3*t^6 + 631030*ep^3*mWW^8*s^3*t^6 + 2217362*ep^4*mWW^8*s^3*t^6 + 3559882*ep^5*mWW^8*s^3*t^6 + 2742684*ep^6*mWW^8*s^3*t^6 + 817296*ep^7*mWW^8*s^3*t^6 + 570*ep*mtt^5*mWW^2*s^4*t^6 + 8702*ep^2*mtt^5*mWW^2*s^4*t^6 + 53162*ep^3*mtt^5*mWW^2*s^4*t^6 + 166478*ep^4*mtt^5*mWW^2*s^4*t^6 + 282872*ep^5*mtt^5*mWW^2*s^4*t^6 + 248216*ep^6*mtt^5*mWW^2*s^4*t^6 + 88160*ep^7*mtt^5*mWW^2*s^4*t^6 - 8*mtt^4*mWW^3*s^4*t^6 + 722*ep*mtt^4*mWW^3*s^4*t^6 - 19784*ep^2*mtt^4*mWW^3*s^4*t^6 - 278848*ep^3*mtt^4*mWW^3*s^4*t^6 - 1240716*ep^4*mtt^4*mWW^3*s^4*t^6 - 2543494*ep^5*mtt^4*mWW^3*s^4*t^6 - 2481768*ep^6*mtt^4*mWW^3*s^4*t^6 - 933760*ep^7*mtt^4*mWW^3*s^4*t^6 - 2432*mtt^3*mWW^4*s^4*t^6 - 28256*ep*mtt^3*mWW^4*s^4*t^6 - 59494*ep^2*mtt^3*mWW^4*s^4*t^6 + 507838*ep^3*mtt^3*mWW^4*s^4*t^6 + 3079302*ep^4*mtt^3*mWW^4*s^4*t^6 + 6756430*ep^5*mtt^3*mWW^4*s^4*t^6 + 6740836*ep^6*mtt^3*mWW^4*s^4*t^6 + 2558128*ep^7*mtt^3*mWW^4*s^4*t^6 + 7344*mtt^2*mWW^5*s^4*t^6 + 77800*ep*mtt^2*mWW^5*s^4*t^6 + 218695*ep^2*mtt^2*mWW^5*s^4*t^6 - 427131*ep^3*mtt^2*mWW^5*s^4*t^6 - 3702953*ep^4*mtt^2*mWW^5*s^4*t^6 - 8270337*ep^5*mtt^2*mWW^5*s^4*t^6 - 8149706*ep^6*mtt^2*mWW^5*s^4*t^6 - 3049864*ep^7*mtt^2*mWW^5*s^4*t^6 - 7360*mtt*mWW^6*s^4*t^6 - 73882*ep*mtt*mWW^6*s^4*t^6 - 213594*ep^2*mtt*mWW^6*s^4*t^6 + 150890*ep^3*mtt*mWW^6*s^4*t^6 + 2091394*ep^4*mtt*mWW^6*s^4*t^6 + 4623560*ep^5*mtt*mWW^6*s^4*t^6 + 4417552*ep^6*mtt*mWW^6*s^4*t^6 + 1611040*ep^7*mtt*mWW^6*s^4*t^6 + 2456*mWW^7*s^4*t^6 + 23046*ep*mWW^7*s^4*t^6 + 65043*ep^2*mWW^7*s^4*t^6 - 10663*ep^3*mWW^7*s^4*t^6 - 413377*ep^4*mWW^7*s^4*t^6 - 888775*ep^5*mWW^7*s^4*t^6 - 813146*ep^6*mWW^7*s^4*t^6 - 287528*ep^7*mWW^7*s^4*t^6 - 120*ep*mtt^4*mWW^2*s^5*t^6 - 1832*ep^2*mtt^4*mWW^2*s^5*t^6 - 11192*ep^3*mtt^4*mWW^2*s^5*t^6 - 35048*ep^4*mtt^4*mWW^2*s^5*t^6 - 59552*ep^5*mtt^4*mWW^2*s^5*t^6 - 52256*ep^6*mtt^4*mWW^2*s^5*t^6 - 18560*ep^7*mtt^4*mWW^2*s^5*t^6 - 160*mtt^3*mWW^3*s^5*t^6 - 1620*ep*mtt^3*mWW^3*s^5*t^6 - 946*ep^2*mtt^3*mWW^3*s^5*t^6 + 43386*ep^3*mtt^3*mWW^3*s^5*t^6 + 210070*ep^4*mtt^3*mWW^3*s^5*t^6 + 426074*ep^5*mtt^3*mWW^3*s^5*t^6 + 408268*ep^6*mtt^3*mWW^3*s^5*t^6 + 151552*ep^7*mtt^3*mWW^3*s^5*t^6 + 480*mtt^2*mWW^4*s^5*t^6 + 4844*ep*mtt^2*mWW^4*s^5*t^6 + 10906*ep^2*mtt^2*mWW^4*s^5*t^6 - 58898*ep^3*mtt^2*mWW^4*s^5*t^6 - 381014*ep^4*mtt^2*mWW^4*s^5*t^6 - 844538*ep^5*mtt^2*mWW^4*s^5*t^6 - 848612*ep^6*mtt^2*mWW^4*s^5*t^6 - 324400*ep^7*mtt^2*mWW^4*s^5*t^6 - 480*mtt*mWW^5*s^5*t^6 - 4796*ep*mtt*mWW^5*s^5*t^6 - 13550*ep^2*mtt*mWW^5*s^5*t^6 + 34646*ep^3*mtt*mWW^5*s^5*t^6 + 296986*ep^4*mtt*mWW^5*s^5*t^6 + 700358*ep^5*mtt*mWW^5*s^5*t^6 + 724900*ep^6*mtt*mWW^5*s^5*t^6 + 281824*ep^7*mtt*mWW^5*s^5*t^6 + 160*mWW^6*s^5*t^6 + 1692*ep*mWW^6*s^5*t^6 + 5422*ep^2*mWW^6*s^5*t^6 - 7942*ep^3*mWW^6*s^5*t^6 - 90994*ep^4*mWW^6*s^5*t^6 - 222342*ep^5*mWW^6*s^5*t^6 - 232300*ep^6*mWW^6*s^5*t^6 - 90416*ep^7*mWW^6*s^5*t^6 - 84*ep*mtt^8*mWW^2*t^7 - 2292*ep^2*mtt^8*mWW^2*t^7 - 19128*ep^3*mtt^8*mWW^2*t^7 - 72960*ep^4*mtt^8*mWW^2*t^7 - 142200*ep^5*mtt^8*mWW^2*t^7 - 138192*ep^6*mtt^8*mWW^2*t^7 - 53184*ep^7*mtt^8*mWW^2*t^7 + 2988*ep*mtt^7*mWW^3*t^7 + 48348*ep^2*mtt^7*mWW^3*t^7 + 308100*ep^3*mtt^7*mWW^3*t^7 + 992916*ep^4*mtt^7*mWW^3*t^7 + 1718304*ep^5*mtt^7*mWW^3*t^7 + 1523376*ep^6*mtt^7*mWW^3*t^7 + 543168*ep^7*mtt^7*mWW^3*t^7 - 14652*ep*mtt^6*mWW^4*t^7 - 209166*ep^2*mtt^6*mWW^4*t^7 - 1201824*ep^3*mtt^6*mWW^4*t^7 - 3561198*ep^4*mtt^6*mWW^4*t^7 - 5752776*ep^5*mtt^6*mWW^4*t^7 - 4814088*ep^6*mtt^6*mWW^4*t^7 - 1633056*ep^7*mtt^6*mWW^4*t^7 + 18396*ep*mtt^5*mWW^5*t^7 + 242574*ep^2*mtt^5*mWW^5*t^7 + 1290510*ep^3*mtt^5*mWW^5*t^7 + 3563922*ep^4*mtt^5*mWW^5*t^7 + 5406306*ep^5*mtt^5*mWW^5*t^7 + 4278852*ep^6*mtt^5*mWW^5*t^7 + 1380720*ep^7*mtt^5*mWW^5*t^7 + 4620*ep*mtt^4*mWW^6*t^7 + 84774*ep^2*mtt^4*mWW^6*t^7 + 580128*ep^3*mtt^4*mWW^6*t^7 + 1939026*ep^4*mtt^4*mWW^6*t^7 + 3405900*ep^5*mtt^4*mWW^6*t^7 + 3024048*ep^6*mtt^4*mWW^6*t^7 + 1071744*ep^7*mtt^4*mWW^6*t^7 - 20700*ep*mtt^3*mWW^7*t^7 - 295131*ep^2*mtt^3*mWW^7*t^7 - 1690089*ep^3*mtt^3*mWW^7*t^7 - 4980315*ep^4*mtt^3*mWW^7*t^7 - 7986543*ep^5*mtt^3*mWW^7*t^7 - 6627342*ep^6*mtt^3*mWW^7*t^7 - 2229000*ep^7*mtt^3*mWW^7*t^7 + 9804*ep*mtt^2*mWW^8*t^7 + 136506*ep^2*mtt^2*mWW^8*t^7 + 767412*ep^3*mtt^2*mWW^8*t^7 + 2234454*ep^4*mtt^2*mWW^8*t^7 + 3561432*ep^5*mtt^2*mWW^8*t^7 + 2951208*ep^6*mtt^2*mWW^8*t^7 + 994464*ep^7*mtt^2*mWW^8*t^7 - 300*ep*mtt*mWW^9*t^7 - 4689*ep^2*mtt*mWW^9*t^7 - 30351*ep^3*mtt*mWW^9*t^7 - 103221*ep^4*mtt*mWW^9*t^7 - 192237*ep^5*mtt*mWW^9*t^7 - 184410*ep^6*mtt*mWW^9*t^7 - 70872*ep^7*mtt*mWW^9*t^7 - 72*ep*mWW^10*t^7 - 924*ep^2*mWW^10*t^7 - 4758*ep^3*mWW^10*t^7 - 12624*ep^4*mWW^10*t^7 - 18186*ep^5*mWW^10*t^7 - 13452*ep^6*mWW^10*t^7 - 3984*ep^7*mWW^10*t^7 - 384*mtt^7*mWW^2*s*t^7 - 2022*ep*mtt^7*mWW^2*s*t^7 + 8520*ep^2*mtt^7*mWW^2*s*t^7 + 93036*ep^3*mtt^7*mWW^2*s*t^7 + 309832*ep^4*mtt^7*mWW^2*s*t^7 + 526898*ep^5*mtt^7*mWW^2*s*t^7 + 469432*ep^6*mtt^7*mWW^2*s*t^7 + 174528*ep^7*mtt^7*mWW^2*s*t^7 - 1080*mtt^6*mWW^3*s*t^7 - 20442*ep*mtt^6*mWW^3*s*t^7 - 202170*ep^2*mtt^6*mWW^3*s*t^7 - 1133788*ep^3*mtt^6*mWW^3*s*t^7 - 3564026*ep^4*mtt^6*mWW^3*s*t^7 - 6187398*ep^5*mtt^6*mWW^3*s*t^7 - 5540968*ep^6*mtt^6*mWW^3*s*t^7 - 1999808*ep^7*mtt^6*mWW^3*s*t^7 - 880*mtt^5*mWW^4*s*t^7 + 22588*ep*mtt^5*mWW^4*s*t^7 + 549584*ep^2*mtt^5*mWW^4*s*t^7 + 3930786*ep^3*mtt^5*mWW^4*s*t^7 + 13214276*ep^4*mtt^5*mWW^4*s*t^7 + 23086022*ep^5*mtt^5*mWW^4*s*t^7 + 20305768*ep^6*mtt^5*mWW^4*s*t^7 + 7114816*ep^7*mtt^5*mWW^4*s*t^7 + 13488*mtt^4*mWW^5*s*t^7 + 101548*ep*mtt^4*mWW^5*s*t^7 - 233811*ep^2*mtt^4*mWW^5*s*t^7 - 4557641*ep^3*mtt^4*mWW^5*s*t^7 - 18024599*ep^4*mtt^4*mWW^5*s*t^7 - 33060743*ep^5*mtt^4*mWW^5*s*t^7 - 29540250*ep^6*mtt^4*mWW^5*s*t^7 - 10383032*ep^7*mtt^4*mWW^5*s*t^7 - 18528*mtt^3*mWW^6*s*t^7 - 203202*ep*mtt^3*mWW^6*s*t^7 - 683714*ep^2*mtt^3*mWW^6*s*t^7 + 106828*ep^3*mtt^3*mWW^6*s*t^7 + 5955978*ep^4*mtt^3*mWW^6*s*t^7 + 14864490*ep^5*mtt^3*mWW^6*s*t^7 + 15313796*ep^6*mtt^3*mWW^6*s*t^7 + 5887472*ep^7*mtt^3*mWW^6*s*t^7 + 7720*mtt^2*mWW^7*s*t^7 + 124090*ep*mtt^2*mWW^7*s*t^7 + 818822*ep^2*mtt^2*mWW^7*s*t^7 + 2806612*ep^3*mtt^2*mWW^7*s*t^7 + 5189838*ep^4*mtt^2*mWW^7*s*t^7 + 4812906*ep^5*mtt^2*mWW^7*s*t^7 + 1633052*ep^6*mtt^2*mWW^7*s*t^7 - 131760*ep^7*mtt^2*mWW^7*s*t^7 - 240*mtt*mWW^8*s*t^7 - 20900*ep*mtt*mWW^8*s*t^7 - 245438*ep^2*mtt*mWW^8*s*t^7 - 1202742*ep^3*mtt*mWW^8*s*t^7 - 2998230*ep^4*mtt*mWW^8*s*t^7 - 3965254*ep^5*mtt*mWW^8*s*t^7 - 2617900*ep^6*mtt*mWW^8*s*t^7 - 666576*ep^7*mtt*mWW^8*s*t^7 - 96*mWW^9*s*t^7 - 1660*ep*mWW^9*s*t^7 - 11793*ep^2*mWW^9*s*t^7 - 43091*ep^3*mWW^9*s*t^7 - 83069*ep^4*mWW^9*s*t^7 - 76921*ep^5*mWW^9*s*t^7 - 22930*ep^6*mWW^9*s*t^7 + 4360*ep^7*mWW^9*s*t^7 + 1248*mtt^6*mWW^2*s^2*t^7 + 6894*ep*mtt^6*mWW^2*s^2*t^7 - 14602*ep^2*mtt^6*mWW^2*s^2*t^7 - 177274*ep^3*mtt^6*mWW^2*s^2*t^7 - 501198*ep^4*mtt^6*mWW^2*s^2*t^7 - 700676*ep^5*mtt^6*mWW^2*s^2*t^7 - 532200*ep^6*mtt^6*mWW^2*s^2*t^7 - 184192*ep^7*mtt^6*mWW^2*s^2*t^7 + 2800*mtt^5*mWW^3*s^2*t^7 + 38226*ep*mtt^5*mWW^3*s^2*t^7 + 294285*ep^2*mtt^5*mWW^3*s^2*t^7 + 1529059*ep^3*mtt^5*mWW^3*s^2*t^7 + 4826037*ep^4*mtt^5*mWW^3*s^2*t^7 + 8560735*ep^5*mtt^5*mWW^3*s^2*t^7 + 7825562*ep^6*mtt^5*mWW^3*s^2*t^7 + 2872360*ep^7*mtt^5*mWW^3*s^2*t^7 - 2256*mtt^4*mWW^4*s^2*t^7 - 33376*ep*mtt^4*mWW^4*s^2*t^7 - 566482*ep^2*mtt^4*mWW^4*s^2*t^7 - 4542214*ep^3*mtt^4*mWW^4*s^2*t^7 - 16870446*ep^4*mtt^4*mWW^4*s^2*t^7 - 31493618*ep^5*mtt^4*mWW^4*s^2*t^7 - 28911384*ep^6*mtt^4*mWW^4*s^2*t^7 - 10410528*ep^7*mtt^4*mWW^4*s^2*t^7 - 21568*mtt^3*mWW^5*s^2*t^7 - 196920*ep*mtt^3*mWW^5*s^2*t^7 - 14676*ep^2*mtt^3*mWW^5*s^2*t^7 + 5568244*ep^3*mtt^3*mWW^5*s^2*t^7 + 24853576*ep^4*mtt^3*mWW^5*s^2*t^7 + 47711396*ep^5*mtt^3*mWW^5*s^2*t^7 + 43609860*ep^6*mtt^3*mWW^5*s^2*t^7 + 15516480*ep^7*mtt^3*mWW^5*s^2*t^7 + 31520*mtt^2*mWW^6*s^2*t^7 + 309722*ep*mtt^2*mWW^6*s^2*t^7 + 752996*ep^2*mtt^2*mWW^6*s^2*t^7 - 1973976*ep^3*mtt^2*mWW^6*s^2*t^7 - 13889004*ep^4*mtt^2*mWW^6*s^2*t^7 - 29071322*ep^5*mtt^2*mWW^6*s^2*t^7 - 27518656*ep^6*mtt^2*mWW^6*s^2*t^7 - 10017024*ep^7*mtt^2*mWW^6*s^2*t^7 - 10800*mtt*mWW^7*s^2*t^7 - 126874*ep*mtt*mWW^7*s^2*t^7 - 570905*ep^2*mtt*mWW^7*s^2*t^7 - 1129463*ep^3*mtt*mWW^7*s^2*t^7 - 328349*ep^4*mtt*mWW^7*s^2*t^7 + 2513997*ep^5*mtt*mWW^7*s^2*t^7 + 4016450*ep^6*mtt*mWW^7*s^2*t^7 + 1900792*ep^7*mtt*mWW^7*s^2*t^7 - 944*mWW^8*s^2*t^7 + 2328*ep*mWW^8*s^2*t^7 + 120296*ep^2*mWW^8*s^2*t^7 + 735656*ep^3*mWW^8*s^2*t^7 + 1951336*ep^4*mWW^8*s^2*t^7 + 2563392*ep^5*mWW^8*s^2*t^7 + 1590624*ep^6*mWW^8*s^2*t^7 + 351296*ep^7*mWW^8*s^2*t^7 - 1344*mtt^5*mWW^2*s^3*t^7 - 7298*ep*mtt^5*mWW^2*s^3*t^7 + 14928*ep^2*mtt^5*mWW^2*s^3*t^7 + 166716*ep^3*mtt^5*mWW^2*s^3*t^7 + 412480*ep^4*mtt^5*mWW^2*s^3*t^7 + 469790*ep^5*mtt^5*mWW^2*s^3*t^7 + 277384*ep^6*mtt^5*mWW^2*s^3*t^7 + 81008*ep^7*mtt^5*mWW^2*s^3*t^7 - 1304*mtt^4*mWW^3*s^3*t^7 - 20836*ep*mtt^4*mWW^3*s^3*t^7 - 179802*ep^2*mtt^4*mWW^3*s^3*t^7 - 973628*ep^3*mtt^4*mWW^3*s^3*t^7 - 3092134*ep^4*mtt^4*mWW^3*s^3*t^7 - 5478964*ep^5*mtt^4*mWW^3*s^3*t^7 - 5010356*ep^6*mtt^4*mWW^3*s^3*t^7 - 1846528*ep^7*mtt^4*mWW^3*s^3*t^7 + 5632*mtt^3*mWW^4*s^3*t^7 + 47436*ep*mtt^3*mWW^4*s^3*t^7 + 312452*ep^2*mtt^3*mWW^4*s^3*t^7 + 2179192*ep^3*mtt^3*mWW^4*s^3*t^7 + 8597668*ep^4*mtt^3*mWW^4*s^3*t^7 + 17057128*ep^5*mtt^3*mWW^4*s^3*t^7 + 16349020*ep^6*mtt^3*mWW^4*s^3*t^7 + 6059568*ep^7*mtt^3*mWW^4*s^3*t^7 + 4368*mtt^2*mWW^5*s^3*t^7 + 54824*ep*mtt^2*mWW^5*s^3*t^7 - 24434*ep^2*mtt^2*mWW^5*s^3*t^7 - 2473988*ep^3*mtt^2*mWW^5*s^3*t^7 - 11711614*ep^4*mtt^2*mWW^5*s^3*t^7 - 23543456*ep^5*mtt^2*mWW^5*s^3*t^7 - 22181588*ep^6*mtt^2*mWW^5*s^3*t^7 - 8036256*ep^7*mtt^2*mWW^5*s^3*t^7 - 13696*mtt*mWW^6*s^3*t^7 - 130586*ep*mtt*mWW^6*s^3*t^7 - 244176*ep^2*mtt*mWW^6*s^3*t^7 + 1401460*ep^3*mtt*mWW^6*s^3*t^7 + 7627632*ep^4*mtt*mWW^6*s^3*t^7 + 14914442*ep^5*mtt*mWW^6*s^3*t^7 + 13484364*ep^6*mtt*mWW^6*s^3*t^7 + 4715968*ep^7*mtt*mWW^6*s^3*t^7 + 6344*mWW^7*s^3*t^7 + 56460*ep*mWW^7*s^3*t^7 + 119496*ep^2*mWW^7*s^3*t^7 - 316648*ep^3*mWW^7*s^3*t^7 - 1904688*ep^4*mWW^7*s^3*t^7 - 3560252*ep^5*mWW^7*s^3*t^7 - 3053992*ep^6*mWW^7*s^3*t^7 - 1022912*ep^7*mWW^7*s^3*t^7 + 480*mtt^4*mWW^2*s^4*t^7 + 2350*ep*mtt^4*mWW^2*s^4*t^7 - 8970*ep^2*mtt^4*mWW^2*s^4*t^7 - 77910*ep^3*mtt^4*mWW^2*s^4*t^7 - 193002*ep^4*mtt^4*mWW^2*s^4*t^7 - 228564*ep^5*mtt^4*mWW^2*s^4*t^7 - 140616*ep^6*mtt^4*mWW^2*s^4*t^7 - 40432*ep^7*mtt^4*mWW^2*s^4*t^7 - 416*mtt^3*mWW^3*s^4*t^7 - 272*ep*mtt^3*mWW^3*s^4*t^7 + 42995*ep^2*mtt^3*mWW^3*s^4*t^7 + 315457*ep^3*mtt^3*mWW^3*s^4*t^7 + 1006447*ep^4*mtt^3*mWW^3*s^4*t^7 + 1686155*ep^5*mtt^3*mWW^3*s^4*t^7 + 1459122*ep^6*mtt^3*mWW^3*s^4*t^7 + 517608*ep^7*mtt^3*mWW^3*s^4*t^7 - 1632*mtt^2*mWW^4*s^4*t^7 - 14772*ep*mtt^2*mWW^4*s^4*t^7 - 79994*ep^2*mtt^2*mWW^4*s^4*t^7 - 459358*ep^3*mtt^2*mWW^4*s^4*t^7 - 1740650*ep^4*mtt^2*mWW^4*s^4*t^7 - 3460594*ep^5*mtt^2*mWW^4*s^4*t^7 - 3349856*ep^6*mtt^2*mWW^4*s^4*t^7 - 1255264*ep^7*mtt^2*mWW^4*s^4*t^7 + 2592*mtt*mWW^5*s^4*t^7 + 19552*ep*mtt*mWW^5*s^4*t^7 + 61963*ep^2*mtt*mWW^5*s^4*t^7 + 301481*ep^3*mtt*mWW^5*s^4*t^7 + 1351903*ep^4*mtt*mWW^5*s^4*t^7 + 3010163*ep^5*mtt*mWW^5*s^4*t^7 + 3085066*ep^6*mtt*mWW^5*s^4*t^7 + 1183432*ep^7*mtt*mWW^5*s^4*t^7 - 1024*mWW^6*s^4*t^7 - 6858*ep*mWW^6*s^4*t^7 - 15754*ep^2*mWW^6*s^4*t^7 - 77030*ep^3*mWW^6*s^4*t^7 - 413658*ep^4*mWW^6*s^4*t^7 - 985080*ep^5*mWW^6*s^4*t^7 - 1032596*ep^6*mWW^6*s^4*t^7 - 397664*ep^7*mWW^6*s^4*t^7 + 160*ep*mtt^3*mWW^2*s^5*t^7 + 2416*ep^2*mtt^3*mWW^2*s^5*t^7 + 14560*ep^3*mtt^3*mWW^2*s^5*t^7 + 44848*ep^4*mtt^3*mWW^2*s^5*t^7 + 74752*ep^5*mtt^3*mWW^2*s^5*t^7 + 64192*ep^6*mtt^3*mWW^2*s^5*t^7 + 22272*ep^7*mtt^3*mWW^2*s^5*t^7 - 312*ep*mtt^2*mWW^3*s^5*t^7 - 6572*ep^2*mtt^2*mWW^3*s^5*t^7 - 44684*ep^3*mtt^2*mWW^3*s^5*t^7 - 144020*ep^4*mtt^2*mWW^3*s^5*t^7 - 243116*ep^5*mtt^2*mWW^3*s^5*t^7 - 208256*ep^6*mtt^2*mWW^3*s^5*t^7 - 71600*ep^7*mtt^2*mWW^3*s^5*t^7 + 240*ep*mtt*mWW^4*s^5*t^7 + 6296*ep^2*mtt*mWW^4*s^5*t^7 + 45144*ep^3*mtt*mWW^4*s^5*t^7 + 147944*ep^4*mtt*mWW^4*s^5*t^7 + 250680*ep^5*mtt*mWW^4*s^5*t^7 + 214400*ep^6*mtt*mWW^4*s^5*t^7 + 73440*ep^7*mtt*mWW^4*s^5*t^7 - 88*ep*mWW^5*s^5*t^7 - 2140*ep^2*mWW^5*s^5*t^7 - 15020*ep^3*mWW^5*s^5*t^7 - 48772*ep^4*mWW^5*s^5*t^7 - 82316*ep^5*mWW^5*s^5*t^7 - 70336*ep^6*mWW^5*s^5*t^7 - 24112*ep^7*mWW^5*s^5*t^7 - 288*ep*mtt^8*mWW*t^8 - 3576*ep^2*mtt^8*mWW*t^8 - 17724*ep^3*mtt^8*mWW*t^8 - 45168*ep^4*mtt^8*mWW*t^8 - 62628*ep^5*mtt^8*mWW*t^8 - 44856*ep^6*mtt^8*mWW*t^8 - 12960*ep^7*mtt^8*mWW*t^8 - 432*ep*mtt^7*mWW^2*t^8 - 3048*ep^2*mtt^7*mWW^2*t^8 - 396*ep^3*mtt^7*mWW^2*t^8 + 45900*ep^4*mtt^7*mWW^2*t^8 + 144768*ep^5*mtt^7*mWW^2*t^8 + 176784*ep^6*mtt^7*mWW^2*t^8 + 78144*ep^7*mtt^7*mWW^2*t^8 - 852*ep*mtt^6*mWW^3*t^8 - 30054*ep^2*mtt^6*mWW^3*t^8 - 267804*ep^3*mtt^6*mWW^3*t^8 - 1044162*ep^4*mtt^6*mWW^3*t^8 - 2044512*ep^5*mtt^6*mWW^3*t^8 - 1977864*ep^6*mtt^6*mWW^3*t^8 - 753312*ep^7*mtt^6*mWW^3*t^8 + 16008*ep*mtt^5*mWW^4*t^8 + 245535*ep^2*mtt^5*mWW^4*t^8 + 1499049*ep^3*mtt^5*mWW^4*t^8 + 4666899*ep^4*mtt^5*mWW^4*t^8 + 7848543*ep^5*mtt^5*mWW^4*t^8 + 6790734*ep^6*mtt^5*mWW^4*t^8 + 2370312*ep^7*mtt^5*mWW^4*t^8 - 29808*ep*mtt^4*mWW^5*t^8 - 410028*ep^2*mtt^4*mWW^5*t^8 - 2273718*ep^3*mtt^4*mWW^5*t^8 - 6522360*ep^4*mtt^4*mWW^5*t^8 - 10234602*ep^5*mtt^4*mWW^5*t^8 - 8346732*ep^6*mtt^4*mWW^5*t^8 - 2767632*ep^7*mtt^4*mWW^5*t^8 + 14304*ep*mtt^3*mWW^6*t^8 + 177789*ep^2*mtt^3*mWW^6*t^8 + 886695*ep^3*mtt^3*mWW^6*t^8 + 2292429*ep^4*mtt^3*mWW^6*t^8 + 3259101*ep^5*mtt^3*mWW^6*t^8 + 2423514*ep^6*mtt^3*mWW^6*t^8 + 736728*ep^7*mtt^3*mWW^6*t^8 + 5772*ep*mtt^2*mWW^7*t^8 + 87636*ep^2*mtt^2*mWW^7*t^8 + 526818*ep^3*mtt^2*mWW^7*t^8 + 1606584*ep^4*mtt^2*mWW^7*t^8 + 2636250*ep^5*mtt^2*mWW^7*t^8 + 2220204*ep^6*mtt^2*mWW^7*t^8 + 753936*ep^7*mtt^2*mWW^7*t^8 - 4824*ep*mtt*mWW^8*t^8 - 65934*ep^2*mtt*mWW^8*t^8 - 362706*ep^3*mtt*mWW^8*t^8 - 1030494*ep^4*mtt*mWW^8*t^8 - 1599390*ep^5*mtt*mWW^8*t^8 - 1289148*ep^6*mtt*mWW^8*t^8 - 422544*ep^7*mtt*mWW^8*t^8 + 120*ep*mWW^9*t^8 + 1680*ep^2*mWW^9*t^8 + 9786*ep^3*mWW^9*t^8 + 30372*ep^4*mWW^9*t^8 + 52470*ep^5*mWW^9*t^8 + 47364*ep^6*mWW^9*t^8 + 17328*ep^7*mWW^9*t^8 + 96*mtt^7*mWW*s*t^8 + 1456*ep*mtt^7*mWW*s*t^8 + 13644*ep^2*mtt^7*mWW*s*t^8 + 76824*ep^3*mtt^7*mWW*s*t^8 + 236372*ep^4*mtt^7*mWW*s*t^8 + 388760*ep^5*mtt^7*mWW*s*t^8 + 320608*ep^6*mtt^7*mWW*s*t^8 + 103680*ep^7*mtt^7*mWW*s*t^8 + 1696*mtt^6*mWW^2*s*t^8 + 12934*ep*mtt^6*mWW^2*s*t^8 + 20530*ep^2*mtt^6*mWW^2*s*t^8 - 66410*ep^3*mtt^6*mWW^2*s*t^8 - 301538*ep^4*mtt^6*mWW^2*s*t^8 - 503060*ep^5*mtt^6*mWW^2*s*t^8 - 438360*ep^6*mtt^6*mWW^2*s*t^8 - 169632*ep^7*mtt^6*mWW^2*s*t^8 - 616*mtt^5*mWW^3*s*t^8 + 4194*ep*mtt^5*mWW^3*s*t^8 + 110710*ep^2*mtt^5*mWW^3*s*t^8 + 696118*ep^3*mtt^5*mWW^3*s*t^8 + 2212594*ep^4*mtt^5*mWW^3*s*t^8 + 3928672*ep^5*mtt^5*mWW^3*s*t^8 + 3700160*ep^6*mtt^5*mWW^3*s*t^8 + 1437568*ep^7*mtt^5*mWW^3*s*t^8 - 4864*mtt^4*mWW^4*s*t^8 - 75000*ep*mtt^4*mWW^4*s*t^8 - 646303*ep^2*mtt^4*mWW^4*s*t^8 - 3445265*ep^3*mtt^4*mWW^4*s*t^8 - 10635547*ep^4*mtt^4*mWW^4*s*t^8 - 18227151*ep^5*mtt^4*mWW^4*s*t^8 - 16089110*ep^6*mtt^4*mWW^4*s*t^8 - 5715240*ep^7*mtt^4*mWW^4*s*t^8 - 272*mtt^3*mWW^5*s*t^8 + 40928*ep*mtt^3*mWW^5*s*t^8 + 783577*ep^2*mtt^3*mWW^5*s*t^8 + 5303633*ep^3*mtt^3*mWW^5*s*t^8 + 17262457*ep^4*mtt^3*mWW^5*s*t^8 + 29324191*ep^5*mtt^3*mWW^5*s*t^8 + 25099198*ep^6*mtt^3*mWW^5*s*t^8 + 8562248*ep^7*mtt^3*mWW^5*s*t^8 + 8704*mtt^2*mWW^6*s*t^8 + 60410*ep*mtt^2*mWW^6*s*t^8 - 177501*ep^2*mtt^2*mWW^6*s*t^8 - 2827295*ep^3*mtt^2*mWW^6*s*t^8 - 10541949*ep^4*mtt^2*mWW^6*s*t^8 - 18469739*ep^5*mtt^2*mWW^6*s*t^8 - 15848446*ep^6*mtt^2*mWW^6*s*t^8 - 5369224*ep^7*mtt^2*mWW^6*s*t^8 - 4904*mtt*mWW^7*s*t^8 - 52370*ep*mtt*mWW^7*s*t^8 - 183739*ep^2*mtt*mWW^7*s*t^8 - 104387*ep^3*mtt*mWW^7*s*t^8 + 899097*ep^4*mtt*mWW^7*s*t^8 + 2481165*ep^5*mtt*mWW^7*s*t^8 + 2607578*ep^6*mtt*mWW^7*s*t^8 + 1008600*ep^7*mtt*mWW^7*s*t^8 + 160*mWW^8*s*t^8 + 7448*ep*mWW^8*s*t^8 + 79082*ep^2*mWW^8*s*t^8 + 366782*ep^3*mWW^8*s*t^8 + 868514*ep^4*mWW^8*s*t^8 + 1077162*ep^5*mWW^8*s*t^8 + 648372*ep^6*mWW^8*s*t^8 + 142000*ep^7*mWW^8*s*t^8 - 288*mtt^6*mWW*s^2*t^8 - 2592*ep*mtt^6*mWW*s^2*t^8 - 19204*ep^2*mtt^6*mWW*s^2*t^8 - 125872*ep^3*mtt^6*mWW*s^2*t^8 - 451892*ep^4*mtt^6*mWW*s^2*t^8 - 822944*ep^5*mtt^6*mWW*s^2*t^8 - 725064*ep^6*mtt^6*mWW*s^2*t^8 - 245040*ep^7*mtt^6*mWW*s^2*t^8 - 4064*mtt^5*mWW^2*s^2*t^8 - 28616*ep*mtt^5*mWW^2*s^2*t^8 - 26722*ep^2*mtt^5*mWW^2*s^2*t^8 + 210106*ep^3*mtt^5*mWW^2*s^2*t^8 + 655910*ep^4*mtt^5*mWW^2*s^2*t^8 + 782218*ep^5*mtt^5*mWW^2*s^2*t^8 + 456784*ep^6*mtt^5*mWW^2*s^2*t^8 + 128928*ep^7*mtt^5*mWW^2*s^2*t^8 + 3880*mtt^4*mWW^3*s^2*t^8 + 13950*ep*mtt^4*mWW^3*s^2*t^8 - 95184*ep^2*mtt^4*mWW^3*s^2*t^8 - 605956*ep^3*mtt^4*mWW^3*s^2*t^8 - 1346556*ep^4*mtt^4*mWW^3*s^2*t^8 - 1628754*ep^5*mtt^4*mWW^3*s^2*t^8 - 1269476*ep^6*mtt^4*mWW^3*s^2*t^8 - 533952*ep^7*mtt^4*mWW^3*s^2*t^8 + 10496*mtt^3*mWW^4*s^2*t^8 + 111272*ep*mtt^3*mWW^4*s^2*t^8 + 574443*ep^2*mtt^3*mWW^4*s^2*t^8 + 2280731*ep^3*mtt^3*mWW^4*s^2*t^8 + 6710427*ep^4*mtt^3*mWW^4*s^2*t^8 + 11981829*ep^5*mtt^3*mWW^4*s^2*t^8 + 11166714*ep^6*mtt^3*mWW^4*s^2*t^8 + 4170904*ep^7*mtt^3*mWW^4*s^2*t^8 - 9808*mtt^2*mWW^5*s^2*t^8 - 95604*ep*mtt^2*mWW^5*s^2*t^8 - 620317*ep^2*mtt^2*mWW^5*s^2*t^8 - 3505045*ep^3*mtt^2*mWW^5*s^2*t^8 - 12043869*ep^4*mtt^2*mWW^5*s^2*t^8 - 21993471*ep^5*mtt^2*mWW^5*s^2*t^8 - 19881718*ep^6*mtt^2*mWW^5*s^2*t^8 - 7033448*ep^7*mtt^2*mWW^5*s^2*t^8 - 5344*mtt*mWW^6*s^2*t^8 - 40128*ep*mtt*mWW^6*s^2*t^8 + 140923*ep^2*mtt*mWW^6*s^2*t^8 + 2257279*ep^3*mtt*mWW^6*s^2*t^8 + 8645243*ep^4*mtt*mWW^6*s^2*t^8 + 15354997*ep^5*mtt*mWW^6*s^2*t^8 + 13203374*ep^6*mtt*mWW^6*s^2*t^8 + 4443656*ep^7*mtt*mWW^6*s^2*t^8 + 5128*mWW^7*s^2*t^8 + 41718*ep*mWW^7*s^2*t^8 + 44957*ep^2*mWW^7*s^2*t^8 - 523387*ep^3*mWW^7*s^2*t^8 - 2220047*ep^4*mWW^7*s^2*t^8 - 3775443*ep^5*mWW^7*s^2*t^8 - 3047766*ep^6*mWW^7*s^2*t^8 - 966376*ep^7*mWW^7*s^2*t^8 + 288*mtt^5*mWW*s^3*t^8 + 1968*ep*mtt^5*mWW*s^3*t^8 + 11780*ep^2*mtt^5*mWW*s^3*t^8 + 92168*ep^3*mtt^5*mWW*s^3*t^8 + 375340*ep^4*mtt^5*mWW*s^3*t^8 + 730120*ep^5*mtt^5*mWW*s^3*t^8 + 667728*ep^6*mtt^5*mWW*s^3*t^8 + 230880*ep^7*mtt^5*mWW*s^3*t^8 + 2752*mtt^4*mWW^2*s^3*t^8 + 18826*ep*mtt^4*mWW^2*s^3*t^8 + 5532*ep^2*mtt^4*mWW^2*s^3*t^8 - 223244*ep^3*mtt^4*mWW^2*s^3*t^8 - 688548*ep^4*mtt^4*mWW^2*s^3*t^8 - 912734*ep^5*mtt^4*mWW^2*s^3*t^8 - 606904*ep^6*mtt^4*mWW^2*s^3*t^8 - 175776*ep^7*mtt^4*mWW^2*s^3*t^8 - 5664*mtt^3*mWW^3*s^3*t^8 - 32932*ep*mtt^3*mWW^3*s^3*t^8 + 7895*ep^2*mtt^3*mWW^3*s^3*t^8 + 292723*ep^3*mtt^3*mWW^3*s^3*t^8 + 386319*ep^4*mtt^3*mWW^3*s^3*t^8 - 262751*ep^5*mtt^3*mWW^3*s^3*t^8 - 679078*ep^6*mtt^3*mWW^3*s^3*t^8 - 266328*ep^7*mtt^3*mWW^3*s^3*t^8 - 2400*mtt^2*mWW^4*s^3*t^8 - 33488*ep*mtt^2*mWW^4*s^3*t^8 - 169631*ep^2*mtt^2*mWW^4*s^3*t^8 - 424277*ep^3*mtt^2*mWW^4*s^3*t^8 - 654507*ep^4*mtt^2*mWW^4*s^3*t^8 - 814947*ep^5*mtt^2*mWW^4*s^3*t^8 - 812614*ep^6*mtt^2*mWW^4*s^3*t^8 - 395816*ep^7*mtt^2*mWW^4*s^3*t^8 + 9344*mtt*mWW^5*s^3*t^8 + 79732*ep*mtt*mWW^5*s^3*t^8 + 233733*ep^2*mtt*mWW^5*s^3*t^8 + 436553*ep^3*mtt*mWW^5*s^3*t^8 + 1189957*ep^4*mtt*mWW^5*s^3*t^8 + 2728683*ep^5*mtt*mWW^5*s^3*t^8 + 3024510*ep^6*mtt*mWW^5*s^3*t^8 + 1230648*ep^7*mtt*mWW^5*s^3*t^8 - 4320*mWW^6*s^3*t^8 - 34106*ep*mWW^6*s^3*t^8 - 88541*ep^2*mWW^6*s^3*t^8 - 165475*ep^3*mWW^6*s^3*t^8 - 573233*ep^4*mWW^6*s^3*t^8 - 1397715*ep^5*mWW^6*s^3*t^8 - 1526058*ep^6*mWW^6*s^3*t^8 - 599032*ep^7*mWW^6*s^3*t^8 - 96*mtt^4*mWW*s^4*t^8 - 544*ep*mtt^4*mWW*s^4*t^8 - 2644*ep^2*mtt^4*mWW*s^4*t^8 - 25396*ep^3*mtt^4*mWW*s^4*t^8 - 114652*ep^4*mtt^4*mWW*s^4*t^8 - 233308*ep^5*mtt^4*mWW*s^4*t^8 - 218416*ep^6*mtt^4*mWW*s^4*t^8 - 76560*ep^7*mtt^4*mWW*s^4*t^8 - 384*mtt^3*mWW^2*s^4*t^8 - 2568*ep*mtt^3*mWW^2*s^4*t^8 + 4308*ep^2*mtt^3*mWW^2*s^4*t^8 + 79536*ep^3*mtt^3*mWW^2*s^4*t^8 + 282492*ep^4*mtt^3*mWW^2*s^4*t^8 + 477648*ep^5*mtt^3*mWW^2*s^4*t^8 + 403056*ep^6*mtt^3*mWW^2*s^4*t^8 + 135936*ep^7*mtt^3*mWW^2*s^4*t^8 + 1728*mtt^2*mWW^3*s^4*t^8 + 11256*ep*mtt^2*mWW^3*s^4*t^8 + 4053*ep^2*mtt^2*mWW^3*s^4*t^8 - 89033*ep^3*mtt^2*mWW^3*s^4*t^8 - 181055*ep^4*mtt^2*mWW^3*s^4*t^8 - 75631*ep^5*mtt^2*mWW^3*s^4*t^8 + 65858*ep^6*mtt^2*mWW^3*s^4*t^8 + 40824*ep^7*mtt^2*mWW^3*s^4*t^8 - 1920*mtt*mWW^4*s^4*t^8 - 12344*ep*mtt*mWW^4*s^4*t^8 - 9454*ep^2*mtt*mWW^4*s^4*t^8 + 37330*ep^3*mtt*mWW^4*s^4*t^8 - 51582*ep^4*mtt*mWW^4*s^4*t^8 - 397714*ep^5*mtt*mWW^4*s^4*t^8 - 509780*ep^6*mtt*mWW^4*s^4*t^8 - 196912*ep^7*mtt*mWW^4*s^4*t^8 + 672*mWW^5*s^4*t^8 + 4200*ep*mWW^5*s^4*t^8 + 3689*ep^2*mWW^5*s^4*t^8 - 2965*ep^3*mWW^5*s^4*t^8 + 62589*ep^4*mWW^5*s^4*t^8 + 224589*ep^5*mWW^5*s^4*t^8 + 255058*ep^6*mWW^5*s^4*t^8 + 95176*ep^7*mWW^5*s^4*t^8 + 72*ep*mtt^8*t^9 + 876*ep^2*mtt^8*t^9 + 4248*ep^3*mtt^8*t^9 + 10596*ep^4*mtt^8*t^9 + 14400*ep^5*mtt^8*t^9 + 10128*ep^6*mtt^8*t^9 + 2880*ep^7*mtt^8*t^9 + 1560*ep*mtt^7*mWW*t^9 + 19320*ep^2*mtt^7*mWW*t^9 + 95436*ep^3*mtt^7*mWW*t^9 + 242208*ep^4*mtt^7*mWW*t^9 + 334236*ep^5*mtt^7*mWW*t^9 + 238152*ep^6*mtt^7*mWW*t^9 + 68448*ep^7*mtt^7*mWW*t^9 - 780*ep*mtt^6*mWW^2*t^9 - 11364*ep^2*mtt^6*mWW^2*t^9 - 67872*ep^3*mtt^6*mWW^2*t^9 - 212736*ep^4*mtt^6*mWW^2*t^9 - 368136*ep^5*mtt^6*mWW^2*t^9 - 332784*ep^6*mtt^6*mWW^2*t^9 - 122688*ep^7*mtt^6*mWW^2*t^9 - 4788*ep*mtt^5*mWW^3*t^9 - 42057*ep^2*mtt^5*mWW^3*t^9 - 100827*ep^3*mtt^5*mWW^3*t^9 + 75495*ep^4*mtt^5*mWW^3*t^9 + 660243*ep^5*mtt^5*mWW^3*t^9 + 956022*ep^6*mtt^5*mWW^3*t^9 + 448872*ep^7*mtt^5*mWW^3*t^9 - 2496*ep*mtt^4*mWW^4*t^9 - 73566*ep^2*mtt^4*mWW^4*t^9 - 620934*ep^3*mtt^4*mWW^4*t^9 - 2349906*ep^4*mtt^4*mWW^4*t^9 - 4503846*ep^5*mtt^4*mWW^4*t^9 - 4280988*ep^6*mtt^4*mWW^4*t^9 - 1605264*ep^7*mtt^4*mWW^4*t^9 + 18144*ep*mtt^3*mWW^5*t^9 + 265017*ep^2*mtt^3*mWW^5*t^9 + 1550583*ep^3*mtt^3*mWW^5*t^9 + 4654617*ep^4*mtt^3*mWW^5*t^9 + 7586133*ep^5*mtt^3*mWW^5*t^9 + 6387354*ep^6*mtt^3*mWW^5*t^9 + 2177112*ep^7*mtt^3*mWW^5*t^9 - 14652*ep*mtt^2*mWW^6*t^9 - 193356*ep^2*mtt^2*mWW^6*t^9 - 1027644*ep^3*mtt^2*mWW^6*t^9 - 2828868*ep^4*mtt^2*mWW^6*t^9 - 4269048*ep^5*mtt^2*mWW^6*t^9 - 3357120*ep^6*mtt^2*mWW^6*t^9 - 1076352*ep^7*mtt^2*mWW^6*t^9 + 1980*ep*mtt*mWW^7*t^9 + 22146*ep^2*mtt*mWW^7*t^9 + 96606*ep^3*mtt*mWW^7*t^9 + 212226*ep^4*mtt*mWW^7*t^9 + 247830*ep^5*mtt*mWW^7*t^9 + 144636*ep^6*mtt*mWW^7*t^9 + 32016*ep^7*mtt*mWW^7*t^9 + 960*ep*mWW^8*t^9 + 12984*ep^2*mWW^8*t^9 + 70404*ep^3*mWW^8*t^9 + 196368*ep^4*mWW^8*t^9 + 298188*ep^5*mWW^8*t^9 + 234600*ep^6*mWW^8*t^9 + 74976*ep^7*mWW^8*t^9 - 168*ep*mtt^7*s*t^9 - 2932*ep^2*mtt^7*s*t^9 - 18940*ep^3*mtt^7*s*t^9 - 59060*ep^4*mtt^7*s*t^9 - 95612*ep^5*mtt^7*s*t^9 - 77208*ep^6*mtt^7*s*t^9 - 24480*ep^7*mtt^7*s*t^9 - 512*mtt^6*mWW*s*t^9 - 6912*ep*mtt^6*mWW*s*t^9 - 58944*ep^2*mtt^6*mWW*s*t^9 - 322708*ep^3*mtt^6*mWW*s*t^9 - 987568*ep^4*mtt^6*mWW*s*t^9 - 1620308*ep^5*mtt^6*mWW*s*t^9 - 1331736*ep^6*mtt^6*mWW*s*t^9 - 428832*ep^7*mtt^6*mWW*s*t^9 - 2240*mtt^5*mWW^2*s*t^9 - 14338*ep*mtt^5*mWW^2*s*t^9 + 27288*ep^2*mtt^5*mWW^2*s*t^9 + 459616*ep^3*mtt^5*mWW^2*s*t^9 + 1582384*ep^4*mtt^5*mWW^2*s*t^9 + 2580162*ep^5*mtt^5*mWW^2*s*t^9 + 2096424*ep^6*mtt^5*mWW^2*s*t^9 + 685184*ep^7*mtt^5*mWW^2*s*t^9 + 5376*mtt^4*mWW^3*s*t^9 + 44132*ep*mtt^4*mWW^3*s*t^9 + 129626*ep^2*mtt^4*mWW^3*s*t^9 + 225656*ep^3*mtt^4*mWW^3*s*t^9 + 383642*ep^4*mtt^4*mWW^3*s*t^9 + 477036*ep^5*mtt^4*mWW^3*s*t^9 + 178756*ep^6*mtt^4*mWW^3*s*t^9 - 79664*ep^7*mtt^4*mWW^3*s*t^9 + 1248*mtt^3*mWW^4*s*t^9 + 18420*ep*mtt^3*mWW^4*s*t^9 + 106606*ep^2*mtt^3*mWW^4*s*t^9 + 377652*ep^3*mtt^3*mWW^4*s*t^9 + 1068446*ep^4*mtt^3*mWW^4*s*t^9 + 2149032*ep^5*mtt^3*mWW^4*s*t^9 + 2400388*ep^6*mtt^3*mWW^4*s*t^9 + 1082128*ep^7*mtt^3*mWW^4*s*t^9 - 5920*mtt^2*mWW^5*s*t^9 - 69408*ep*mtt^2*mWW^5*s*t^9 - 424992*ep^2*mtt^2*mWW^5*s*t^9 - 1853832*ep^3*mtt^2*mWW^5*s*t^9 - 5330108*ep^4*mtt^2*mWW^5*s*t^9 - 8927016*ep^5*mtt^2*mWW^5*s*t^9 - 7781828*ep^6*mtt^2*mWW^5*s*t^9 - 2730896*ep^7*mtt^2*mWW^5*s*t^9 + 864*mtt*mWW^6*s*t^9 + 21366*ep*mtt*mWW^6*s*t^9 + 250106*ep^2*mtt*mWW^6*s*t^9 + 1449672*ep^3*mtt*mWW^6*s*t^9 + 4371866*ep^4*mtt*mWW^6*s*t^9 + 7030130*ep^5*mtt*mWW^6*s*t^9 + 5727756*ep^6*mtt*mWW^6*s*t^9 + 1861520*ep^7*mtt*mWW^6*s*t^9 + 1184*mWW^7*s*t^9 + 6908*ep*mWW^7*s*t^9 - 26758*ep^2*mWW^7*s*t^9 - 317116*ep^3*mWW^7*s*t^9 - 1029602*ep^4*mWW^7*s*t^9 - 1593424*ep^5*mWW^7*s*t^9 - 1212552*ep^6*mWW^7*s*t^9 - 364960*ep^7*mWW^7*s*t^9 + 72*ep*mtt^6*s^2*t^9 + 3540*ep^2*mtt^6*s^2*t^9 + 31332*ep^3*mtt^6*s^2*t^9 + 113604*ep^4*mtt^6*s^2*t^9 + 200436*ep^5*mtt^6*s^2*t^9 + 170856*ep^6*mtt^6*s^2*t^9 + 56160*ep^7*mtt^6*s^2*t^9 + 1152*mtt^5*mWW*s^2*t^9 + 9832*ep*mtt^5*mWW*s^2*t^9 + 61752*ep^2*mtt^5*mWW*s^2*t^9 + 381148*ep^3*mtt^5*mWW*s^2*t^9 + 1363872*ep^4*mtt^5*mWW*s^2*t^9 + 2485204*ep^5*mtt^5*mWW*s^2*t^9 + 2184528*ep^6*mtt^5*mWW*s^2*t^9 + 735120*ep^7*mtt^5*mWW*s^2*t^9 + 2944*mtt^4*mWW^2*s^2*t^9 + 20150*ep*mtt^4*mWW^2*s^2*t^9 - 50508*ep^2*mtt^4*mWW^2*s^2*t^9 - 824336*ep^3*mtt^4*mWW^2*s^2*t^9 - 2987704*ep^4*mtt^4*mWW^2*s^2*t^9 - 5072242*ep^5*mtt^4*mWW^2*s^2*t^9 - 4208648*ep^6*mtt^4*mWW^2*s^2*t^9 - 1373248*ep^7*mtt^4*mWW^2*s^2*t^9 - 11232*mtt^3*mWW^3*s^2*t^9 - 81576*ep*mtt^3*mWW^3*s^2*t^9 - 141960*ep^2*mtt^3*mWW^3*s^2*t^9 + 64086*ep^3*mtt^3*mWW^3*s^2*t^9 + 101740*ep^4*mtt^3*mWW^3*s^2*t^9 - 676354*ep^5*mtt^3*mWW^3*s^2*t^9 - 1073840*ep^6*mtt^3*mWW^3*s^2*t^9 - 410640*ep^7*mtt^3*mWW^3*s^2*t^9 + 4512*mtt^2*mWW^4*s^2*t^9 + 25628*ep*mtt^2*mWW^4*s^2*t^9 + 66144*ep^2*mtt^2*mWW^4*s^2*t^9 + 498136*ep^3*mtt^2*mWW^4*s^2*t^9 + 2343224*ep^4*mtt^2*mWW^4*s^2*t^9 + 4719504*ep^5*mtt^2*mWW^4*s^2*t^9 + 4177324*ep^6*mtt^2*mWW^4*s^2*t^9 + 1320144*ep^7*mtt^2*mWW^4*s^2*t^9 + 7136*mtt*mWW^5*s^2*t^9 + 63344*ep*mtt*mWW^5*s^2*t^9 + 167656*ep^2*mtt*mWW^5*s^2*t^9 + 32166*ep^3*mtt*mWW^5*s^2*t^9 - 478628*ep^4*mtt*mWW^5*s^2*t^9 - 631802*ep^5*mtt*mWW^5*s^2*t^9 - 138032*ep^6*mtt*mWW^5*s^2*t^9 + 110624*ep^7*mtt*mWW^5*s^2*t^9 - 4512*mWW^6*s^2*t^9 - 37450*ep*mWW^6*s^2*t^9 - 106096*ep^2*mWW^6*s^2*t^9 - 176724*ep^3*mWW^6*s^2*t^9 - 431820*ep^4*mWW^6*s^2*t^9 - 976170*ep^5*mWW^6*s^2*t^9 - 1065724*ep^6*mWW^6*s^2*t^9 - 421264*ep^7*mWW^6*s^2*t^9 + 72*ep*mtt^5*s^3*t^9 - 1788*ep^2*mtt^5*s^3*t^9 - 22836*ep^3*mtt^5*s^3*t^9 - 92412*ep^4*mtt^5*s^3*t^9 - 171636*ep^5*mtt^5*s^3*t^9 - 150600*ep^6*mtt^5*s^3*t^9 - 50400*ep^7*mtt^5*s^3*t^9 - 768*mtt^4*mWW*s^3*t^9 - 5312*ep*mtt^4*mWW*s^3*t^9 - 24768*ep^2*mtt^4*mWW*s^3*t^9 - 170684*ep^3*mtt^4*mWW*s^3*t^9 - 692520*ep^4*mtt^4*mWW*s^3*t^9 - 1349132*ep^5*mtt^4*mWW*s^3*t^9 - 1229328*ep^6*mtt^4*mWW*s^3*t^9 - 422256*ep^7*mtt^4*mWW*s^3*t^9 - 128*mtt^3*mWW^2*s^3*t^9 - 1928*ep*mtt^3*mWW^2*s^3*t^9 + 43436*ep^2*mtt^3*mWW^2*s^3*t^9 + 522316*ep^3*mtt^3*mWW^2*s^3*t^9 + 2064028*ep^4*mtt^3*mWW^2*s^3*t^9 + 3797348*ep^5*mtt^3*mWW^2*s^3*t^9 + 3327888*ep^6*mtt^3*mWW^2*s^3*t^9 + 1119072*ep^7*mtt^3*mWW^2*s^3*t^9 + 4992*mtt^2*mWW^3*s^3*t^9 + 36864*ep*mtt^2*mWW^3*s^3*t^9 + 35693*ep^2*mtt^2*mWW^3*s^3*t^9 - 317549*ep^3*mtt^2*mWW^3*s^3*t^9 - 1125095*ep^4*mtt^2*mWW^3*s^3*t^9 - 1604859*ep^5*mtt^2*mWW^3*s^3*t^9 - 1123110*ep^6*mtt^2*mWW^3*s^3*t^9 - 326584*ep^7*mtt^2*mWW^3*s^3*t^9 - 6528*mtt*mWW^4*s^3*t^9 - 46864*ep*mtt*mWW^4*s^3*t^9 - 93386*ep^2*mtt*mWW^4*s^3*t^9 - 141290*ep^3*mtt*mWW^4*s^3*t^9 - 741690*ep^4*mtt*mWW^4*s^3*t^9 - 1989774*ep^5*mtt*mWW^4*s^3*t^9 - 2122468*ep^6*mtt*mWW^4*s^3*t^9 - 781680*ep^7*mtt*mWW^4*s^3*t^9 + 2432*mWW^5*s^3*t^9 + 17168*ep*mWW^5*s^3*t^9 + 40669*ep^2*mWW^5*s^3*t^9 + 128459*ep^3*mWW^5*s^3*t^9 + 581065*ep^4*mWW^5*s^3*t^9 + 1304805*ep^5*mWW^5*s^3*t^9 + 1284946*ep^6*mWW^5*s^3*t^9 + 457240*ep^7*mWW^5*s^3*t^9 - 48*ep*mtt^4*s^4*t^9 + 304*ep^2*mtt^4*s^4*t^9 + 6196*ep^3*mtt^4*s^4*t^9 + 27272*ep^4*mtt^4*s^4*t^9 + 52412*ep^5*mtt^4*s^4*t^9 + 46824*ep^6*mtt^4*s^4*t^9 + 15840*ep^7*mtt^4*s^4*t^9 + 128*mtt^3*mWW*s^4*t^9 + 832*ep*mtt^3*mWW*s^4*t^9 + 2640*ep^2*mtt^3*mWW*s^4*t^9 + 16808*ep^3*mtt^3*mWW*s^4*t^9 + 74008*ep^4*mtt^3*mWW*s^4*t^9 + 150000*ep^5*mtt^3*mWW*s^4*t^9 + 138384*ep^6*mtt^3*mWW*s^4*t^9 + 47520*ep^7*mtt^3*mWW*s^4*t^9 - 384*mtt^2*mWW^2*s^4*t^9 - 2208*ep*mtt^2*mWW^2*s^4*t^9 - 9744*ep^2*mtt^2*mWW^2*s^4*t^9 - 87600*ep^3*mtt^2*mWW^2*s^4*t^9 - 385656*ep^4*mtt^2*mWW^2*s^4*t^9 - 764472*ep^5*mtt^2*mWW^2*s^4*t^9 - 696096*ep^6*mtt^2*mWW^2*s^4*t^9 - 237600*ep^7*mtt^2*mWW^2*s^4*t^9 + 384*mtt*mWW^3*s^4*t^9 + 2112*ep*mtt*mWW^3*s^4*t^9 + 10352*ep^2*mtt*mWW^3*s^4*t^9 + 99992*ep^3*mtt*mWW^3*s^4*t^9 + 440200*ep^4*mtt*mWW^3*s^4*t^9 + 869296*ep^5*mtt*mWW^3*s^4*t^9 + 789744*ep^6*mtt*mWW^3*s^4*t^9 + 269280*ep^7*mtt*mWW^3*s^4*t^9 - 128*mWW^4*s^4*t^9 - 688*ep*mWW^4*s^4*t^9 - 3552*ep^2*mWW^4*s^4*t^9 - 35396*ep^3*mWW^4*s^4*t^9 - 155824*ep^4*mWW^4*s^4*t^9 - 307236*ep^5*mWW^4*s^4*t^9 - 278856*ep^6*mWW^4*s^4*t^9 - 95040*ep^7*mWW^4*s^4*t^9 - 456*ep*mtt^7*t^10 - 5532*ep^2*mtt^7*t^10 - 26736*ep^3*mtt^7*t^10 - 66444*ep^4*mtt^7*t^10 - 89952*ep^5*mtt^7*t^10 - 63024*ep^6*mtt^7*t^10 - 17856*ep^7*mtt^7*t^10 - 2952*ep*mtt^6*mWW*t^10 - 36552*ep^2*mtt^6*mWW*t^10 - 180372*ep^3*mtt^6*mWW*t^10 - 456792*ep^4*mtt^6*mWW*t^10 - 628332*ep^5*mtt^6*mWW*t^10 - 445896*ep^6*mtt^6*mWW*t^10 - 127584*ep^7*mtt^6*mWW*t^10 + 5862*ep*mtt^5*mWW^2*t^10 + 72258*ep^2*mtt^5*mWW^2*t^10 + 356538*ep^3*mtt^5*mWW^2*t^10 + 909582*ep^4*mtt^5*mWW^2*t^10 + 1272528*ep^5*mtt^5*mWW^2*t^10 + 929256*ep^6*mtt^5*mWW^2*t^10 + 277536*ep^7*mtt^5*mWW^2*t^10 + 3552*ep*mtt^4*mWW^3*t^10 + 37704*ep^2*mtt^4*mWW^3*t^10 + 144528*ep^3*mtt^4*mWW^3*t^10 + 228480*ep^4*mtt^4*mWW^3*t^10 + 70296*ep^5*mtt^4*mWW^3*t^10 - 172656*ep^6*mtt^4*mWW^3*t^10 - 131904*ep^7*mtt^4*mWW^3*t^10 - 8316*ep*mtt^3*mWW^4*t^10 - 83793*ep^2*mtt^3*mWW^4*t^10 - 296799*ep^3*mtt^3*mWW^4*t^10 - 397437*ep^4*mtt^3*mWW^4*t^10 + 36147*ep^5*mtt^3*mWW^4*t^10 + 525510*ep^6*mtt^3*mWW^4*t^10 + 326568*ep^7*mtt^3*mWW^4*t^10 - 1128*ep*mtt^2*mWW^5*t^10 - 33078*ep^2*mtt^2*mWW^5*t^10 - 276738*ep^3*mtt^2*mWW^5*t^10 - 1035966*ep^4*mtt^2*mWW^5*t^10 - 1962438*ep^5*mtt^2*mWW^5*t^10 - 1843500*ep^6*mtt^2*mWW^5*t^10 - 683472*ep^7*mtt^2*mWW^5*t^10 + 4590*ep*mtt*mWW^6*t^10 + 63465*ep^2*mtt*mWW^6*t^10 + 352455*ep^3*mtt*mWW^6*t^10 + 1008273*ep^4*mtt*mWW^6*t^10 + 1572267*ep^5*mtt*mWW^6*t^10 + 1271358*ep^6*mtt*mWW^6*t^10 + 417672*ep^7*mtt*mWW^6*t^10 - 1152*ep*mWW^7*t^10 - 14472*ep^2*mWW^7*t^10 - 72876*ep^3*mWW^7*t^10 - 189696*ep^4*mWW^7*t^10 - 270516*ep^5*mWW^7*t^10 - 201048*ep^6*mWW^7*t^10 - 60960*ep^7*mWW^7*t^10 + 824*ep*mtt^6*s*t^10 + 14724*ep^2*mtt^6*s*t^10 + 96176*ep^3*mtt^6*s*t^10 + 301164*ep^4*mtt^6*s*t^10 + 487784*ep^5*mtt^6*s*t^10 + 393312*ep^6*mtt^6*s*t^10 + 124416*ep^7*mtt^6*s*t^10 + 992*mtt^5*mWW*s*t^10 + 11408*ep*mtt^5*mWW*s*t^10 + 80300*ep^2*mtt^5*mWW*s*t^10 + 406640*ep^3*mtt^5*mWW*s*t^10 + 1224452*ep^4*mtt^5*mWW*s*t^10 + 2004320*ep^5*mtt^5*mWW*s*t^10 + 1644816*ep^6*mtt^5*mWW*s*t^10 + 528192*ep^7*mtt^5*mWW*s*t^10 + 160*mtt^4*mWW^2*s*t^10 - 8422*ep*mtt^4*mWW^2*s*t^10 - 176798*ep^2*mtt^4*mWW^2*s*t^10 - 1193170*ep^3*mtt^4*mWW^2*s*t^10 - 3772082*ep^4*mtt^4*mWW^2*s*t^10 - 6137008*ep^5*mtt^4*mWW^2*s*t^10 - 4973256*ep^6*mtt^4*mWW^2*s*t^10 - 1585824*ep^7*mtt^4*mWW^2*s*t^10 - 5056*mtt^3*mWW^3*s*t^10 - 38952*ep*mtt^3*mWW^3*s*t^10 - 54147*ep^2*mtt^3*mWW^3*s*t^10 + 289023*ep^3*mtt^3*mWW^3*s*t^10 + 1237513*ep^4*mtt^3*mWW^3*s*t^10 + 2027593*ep^5*mtt^3*mWW^3*s*t^10 + 1625826*ep^6*mtt^3*mWW^3*s*t^10 + 536120*ep^7*mtt^3*mWW^3*s*t^10 + 4288*mtt^2*mWW^4*s*t^10 + 40948*ep*mtt^2*mWW^4*s*t^10 + 199849*ep^2*mtt^2*mWW^4*s*t^10 + 788797*ep^3*mtt^2*mWW^4*s*t^10 + 2185385*ep^4*mtt^2*mWW^4*s*t^10 + 3439631*ep^5*mtt^2*mWW^4*s*t^10 + 2676854*ep^6*mtt^2*mWW^4*s*t^10 + 782888*ep^7*mtt^2*mWW^4*s*t^10 + 992*mtt*mWW^5*s*t^10 + 6664*ep*mtt*mWW^5*s*t^10 - 20125*ep^2*mtt*mWW^5*s*t^10 - 284459*ep^3*mtt*mWW^5*s*t^10 - 932673*ep^4*mtt*mWW^5*s*t^10 - 1377229*ep^5*mtt*mWW^5*s*t^10 - 934330*ep^6*mtt*mWW^5*s*t^10 - 222040*ep^7*mtt*mWW^5*s*t^10 - 1376*mWW^6*s*t^10 - 12470*ep*mWW^6*s*t^10 - 43803*ep^2*mWW^6*s*t^10 - 103007*ep^3*mWW^6*s*t^10 - 243759*ep^4*mWW^6*s*t^10 - 445091*ep^5*mWW^6*s*t^10 - 433222*ep^6*mWW^6*s*t^10 - 163752*ep^7*mWW^6*s*t^10 - 216*ep*mtt^5*s^2*t^10 - 13268*ep^2*mtt^5*s^2*t^10 - 120320*ep^3*mtt^5*s^2*t^10 - 438124*ep^4*mtt^5*s^2*t^10 - 771592*ep^5*mtt^5*s^2*t^10 - 655008*ep^6*mtt^5*s^2*t^10 - 214272*ep^7*mtt^5*s^2*t^10 - 1504*mtt^4*mWW*s^2*t^10 - 12104*ep*mtt^4*mWW*s^2*t^10 - 50132*ep^2*mtt^4*mWW*s^2*t^10 - 232092*ep^3*mtt^4*mWW*s^2*t^10 - 811860*ep^4*mtt^4*mWW*s^2*t^10 - 1511356*ep^5*mtt^4*mWW*s^2*t^10 - 1349880*ep^6*mtt^4*mWW*s^2*t^10 - 457824*ep^7*mtt^4*mWW*s^2*t^10 + 1792*mtt^3*mWW^2*s^2*t^10 + 16008*ep*mtt^3*mWW^2*s^2*t^10 + 157380*ep^2*mtt^3*mWW^2*s^2*t^10 + 1160748*ep^3*mtt^3*mWW^2*s^2*t^10 + 4181844*ep^4*mtt^3*mWW^2*s^2*t^10 + 7458732*ep^5*mtt^3*mWW^2*s^2*t^10 + 6416048*ep^6*mtt^3*mWW^2*s^2*t^10 + 2122656*ep^7*mtt^3*mWW^2*s^2*t^10 + 3648*mtt^2*mWW^3*s^2*t^10 + 26568*ep*mtt^2*mWW^3*s^2*t^10 - 39637*ep^2*mtt^2*mWW^3*s^2*t^10 - 888293*ep^3*mtt^2*mWW^3*s^2*t^10 - 3295781*ep^4*mtt^2*mWW^3*s^2*t^10 - 5597643*ep^5*mtt^2*mWW^3*s^2*t^10 - 4605750*ep^6*mtt^2*mWW^3*s^2*t^10 - 1481320*ep^7*mtt^2*mWW^3*s^2*t^10 - 6656*mtt*mWW^4*s^2*t^10 - 51664*ep*mtt*mWW^4*s^2*t^10 - 126278*ep^2*mtt*mWW^4*s^2*t^10 - 178614*ep^3*mtt*mWW^4*s^2*t^10 - 527494*ep^4*mtt*mWW^4*s^2*t^10 - 1299674*ep^5*mtt*mWW^4*s^2*t^10 - 1382620*ep^6*mtt*mWW^4*s^2*t^10 - 510000*ep^7*mtt*mWW^4*s^2*t^10 + 2720*mWW^5*s^2*t^10 + 21408*ep*mWW^5*s^2*t^10 + 71839*ep^2*mWW^5*s^2*t^10 + 257515*ep^3*mWW^5*s^2*t^10 + 886999*ep^4*mWW^5*s^2*t^10 + 1712701*ep^5*mWW^5*s^2*t^10 + 1568762*ep^6*mWW^5*s^2*t^10 + 537688*ep^7*mWW^5*s^2*t^10 - 216*ep*mtt^4*s^3*t^10 + 4492*ep^2*mtt^4*s^3*t^10 + 59056*ep^3*mtt^4*s^3*t^10 + 238532*ep^4*mtt^4*s^3*t^10 + 439640*ep^5*mtt^4*s^3*t^10 + 382176*ep^6*mtt^4*s^3*t^10 + 126720*ep^7*mtt^4*s^3*t^10 + 512*mtt^3*mWW*s^3*t^10 + 3936*ep*mtt^3*mWW*s^3*t^10 + 5680*ep^2*mtt^3*mWW*s^3*t^10 - 22192*ep^3*mtt^3*mWW*s^3*t^10 - 88752*ep^4*mtt^3*mWW*s^3*t^10 - 127136*ep^5*mtt^3*mWW*s^3*t^10 - 86160*ep^6*mtt^3*mWW*s^3*t^10 - 23328*ep^7*mtt^3*mWW*s^3*t^10 - 1536*mtt^2*mWW^2*s^3*t^10 - 10512*ep*mtt^2*mWW^2*s^3*t^10 - 43992*ep^2*mtt^2*mWW^2*s^3*t^10 - 287760*ep^3*mtt^2*mWW^2*s^3*t^10 - 1164936*ep^4*mtt^2*mWW^2*s^3*t^10 - 2256432*ep^5*mtt^2*mWW^2*s^3*t^10 - 2034576*ep^6*mtt^2*mWW^2*s^3*t^10 - 690336*ep^7*mtt^2*mWW^2*s^3*t^10 + 1536*mtt*mWW^3*s^3*t^10 + 10080*ep*mtt*mWW^3*s^3*t^10 + 52976*ep^2*mtt*mWW^3*s^3*t^10 + 405872*ep^3*mtt*mWW^3*s^3*t^10 + 1642000*ep^4*mtt*mWW^3*s^3*t^10 + 3135712*ep^5*mtt*mWW^3*s^3*t^10 + 2798928*ep^6*mtt*mWW^3*s^3*t^10 + 943776*ep^7*mtt*mWW^3*s^3*t^10 - 512*mWW^4*s^3*t^10 - 3288*ep*mWW^4*s^3*t^10 - 19156*ep^2*mWW^4*s^3*t^10 - 154976*ep^3*mWW^4*s^3*t^10 - 626844*ep^4*mWW^4*s^3*t^10 - 1191784*ep^5*mWW^4*s^3*t^10 - 1060368*ep^6*mWW^4*s^3*t^10 - 356832*ep^7*mWW^4*s^3*t^10 + 64*ep*mtt^3*s^4*t^10 - 416*ep^2*mtt^3*s^4*t^10 - 8176*ep^3*mtt^3*s^4*t^10 - 35128*ep^4*mtt^3*s^4*t^10 - 65880*ep^5*mtt^3*s^4*t^10 - 57456*ep^6*mtt^3*s^4*t^10 - 19008*ep^7*mtt^3*s^4*t^10 - 192*ep*mtt^2*mWW*s^4*t^10 + 1248*ep^2*mtt^2*mWW*s^4*t^10 + 24528*ep^3*mtt^2*mWW*s^4*t^10 + 105384*ep^4*mtt^2*mWW*s^4*t^10 + 197640*ep^5*mtt^2*mWW*s^4*t^10 + 172368*ep^6*mtt^2*mWW*s^4*t^10 + 57024*ep^7*mtt^2*mWW*s^4*t^10 + 192*ep*mtt*mWW^2*s^4*t^10 - 1248*ep^2*mtt*mWW^2*s^4*t^10 - 24528*ep^3*mtt*mWW^2*s^4*t^10 - 105384*ep^4*mtt*mWW^2*s^4*t^10 - 197640*ep^5*mtt*mWW^2*s^4*t^10 - 172368*ep^6*mtt*mWW^2*s^4*t^10 - 57024*ep^7*mtt*mWW^2*s^4*t^10 - 64*ep*mWW^3*s^4*t^10 + 416*ep^2*mWW^3*s^4*t^10 + 8176*ep^3*mWW^3*s^4*t^10 + 35128*ep^4*mWW^3*s^4*t^10 + 65880*ep^5*mWW^3*s^4*t^10 + 57456*ep^6*mWW^3*s^4*t^10 + 19008*ep^7*mWW^3*s^4*t^10 + 1128*ep*mtt^6*t^11 + 13644*ep^2*mtt^6*t^11 + 65712*ep^3*mtt^6*t^11 + 162684*ep^4*mtt^6*t^11 + 219360*ep^5*mtt^6*t^11 + 153072*ep^6*mtt^6*t^11 + 43200*ep^7*mtt^6*t^11 + 1800*ep*mtt^5*mWW*t^11 + 22584*ep^2*mtt^5*mWW*t^11 + 112764*ep^3*mtt^5*mWW*t^11 + 288024*ep^4*mtt^5*mWW*t^11 + 398148*ep^5*mtt^5*mWW*t^11 + 283032*ep^6*mtt^5*mWW*t^11 + 80928*ep^7*mtt^5*mWW*t^11 - 8640*ep*mtt^4*mWW^2*t^11 - 105672*ep^2*mtt^4*mWW^2*t^11 - 514800*ep^3*mtt^4*mWW^2*t^11 - 1288152*ep^4*mtt^4*mWW^2*t^11 - 1753680*ep^5*mtt^4*mWW^2*t^11 - 1234752*ep^6*mtt^4*mWW^2*t^11 - 351744*ep^7*mtt^4*mWW^2*t^11 + 4008*ep*mtt^3*mWW^3*t^11 + 48495*ep^2*mtt^3*mWW^3*t^11 + 235497*ep^3*mtt^3*mWW^3*t^11 + 595299*ep^4*mtt^3*mWW^3*t^11 + 832695*ep^5*mtt^3*mWW^3*t^11 + 614046*ep^6*mtt^3*mWW^3*t^11 + 187080*ep^7*mtt^3*mWW^3*t^11 + 4896*ep*mtt^2*mWW^4*t^11 + 58170*ep^2*mtt^2*mWW^4*t^11 + 270528*ep^3*mtt^2*mWW^4*t^11 + 629742*ep^4*mtt^2*mWW^4*t^11 + 767904*ep^5*mtt^2*mWW^4*t^11 + 456024*ep^6*mtt^2*mWW^4*t^11 + 98016*ep^7*mtt^2*mWW^4*t^11 - 3024*ep*mtt*mWW^5*t^11 - 33921*ep^2*mtt*mWW^5*t^11 - 146439*ep^3*mtt*mWW^5*t^11 - 308997*ep^4*mtt*mWW^5*t^11 - 326073*ep^5*mtt*mWW^5*t^11 - 148770*ep^6*mtt*mWW^5*t^11 - 14136*ep^7*mtt*mWW^5*t^11 - 168*ep*mWW^6*t^11 - 3300*ep^2*mWW^6*t^11 - 23262*ep^3*mWW^6*t^11 - 78600*ep^4*mWW^6*t^11 - 138354*ep^5*mWW^6*t^11 - 122652*ep^6*mWW^6*t^11 - 43344*ep^7*mWW^6*t^11 - 1496*ep*mtt^5*s*t^11 - 27244*ep^2*mtt^5*s*t^11 - 179364*ep^3*mtt^5*s*t^11 - 562724*ep^4*mtt^5*s*t^11 - 910252*ep^5*mtt^5*s*t^11 - 731832*ep^6*mtt^5*s*t^11 - 230688*ep^7*mtt^5*s*t^11 - 832*mtt^4*mWW*s*t^11 - 6848*ep*mtt^4*mWW*s*t^11 - 18568*ep^2*mtt^4*mWW*s*t^11 - 20956*ep^3*mtt^4*mWW*s*t^11 - 18960*ep^4*mtt^4*mWW*s*t^11 - 38196*ep^5*mtt^4*mWW*s*t^11 - 46360*ep^6*mtt^4*mWW*s*t^11 - 18720*ep^7*mtt^4*mWW*s*t^11 + 1536*mtt^3*mWW^2*s*t^11 + 20056*ep*mtt^3*mWW^2*s*t^11 + 171204*ep^2*mtt^3*mWW^2*s*t^11 + 945064*ep^3*mtt^3*mWW^2*s*t^11 + 2882428*ep^4*mtt^3*mWW^2*s*t^11 + 4675968*ep^5*mtt^3*mWW^2*s*t^11 + 3787168*ep^6*mtt^3*mWW^2*s*t^11 + 1201536*ep^7*mtt^3*mWW^2*s*t^11 + 384*mtt^2*mWW^3*s*t^11 - 4120*ep*mtt^2*mWW^3*s*t^11 - 129833*ep^2*mtt^2*mWW^3*s*t^11 - 916643*ep^3*mtt^2*mWW^3*s*t^11 - 2910053*ep^4*mtt^2*mWW^3*s*t^11 - 4704341*ep^5*mtt^2*mWW^3*s*t^11 - 3773306*ep^6*mtt^2*mWW^3*s*t^11 - 1188568*ep^7*mtt^2*mWW^3*s*t^11 - 2048*mtt*mWW^4*s*t^11 - 17056*ep*mtt*mWW^4*s*t^11 - 43430*ep^2*mtt*mWW^4*s*t^11 - 20998*ep^3*mtt*mWW^4*s*t^11 + 63362*ep^4*mtt*mWW^4*s*t^11 + 86862*ep^5*mtt*mWW^4*s*t^11 + 31484*ep^6*mtt*mWW^4*s*t^11 + 1424*ep^7*mtt*mWW^4*s*t^11 + 960*mWW^5*s*t^11 + 9464*ep*mWW^5*s*t^11 + 47871*ep^2*mWW^5*s*t^11 + 192897*ep^3*mWW^5*s*t^11 + 545947*ep^4*mWW^5*s*t^11 + 889959*ep^5*mWW^5*s*t^11 + 732846*ep^6*mWW^5*s*t^11 + 235016*ep^7*mWW^5*s*t^11 + 208*ep*mtt^4*s^2*t^11 + 16416*ep^2*mtt^4*s^2*t^11 + 151852*ep^3*mtt^4*s^2*t^11 + 554016*ep^4*mtt^4*s^2*t^11 + 972364*ep^5*mtt^4*s^2*t^11 + 820968*ep^6*mtt^4*s^2*t^11 + 266976*ep^7*mtt^4*s^2*t^11 + 640*mtt^3*mWW*s^2*t^11 + 4672*ep*mtt^3*mWW*s^2*t^11 - 12480*ep^2*mtt^3*mWW*s^2*t^11 - 211776*ep^3*mtt^3*mWW*s^2*t^11 - 788608*ep^4*mtt^3*mWW*s^2*t^11 - 1354528*ep^5*mtt^3*mWW*s^2*t^11 - 1120032*ep^6*mtt^3*mWW*s^2*t^11 - 358848*ep^7*mtt^3*mWW*s^2*t^11 - 1920*mtt^2*mWW^2*s^2*t^11 - 15264*ep*mtt^2*mWW^2*s^2*t^11 - 61056*ep^2*mtt^2*mWW^2*s^2*t^11 - 275784*ep^3*mtt^2*mWW^2*s^2*t^11 - 958272*ep^4*mtt^2*mWW^2*s^2*t^11 - 1770600*ep^5*mtt^2*mWW^2*s^2*t^11 - 1565712*ep^6*mtt^2*mWW^2*s^2*t^11 - 525312*ep^7*mtt^2*mWW^2*s^2*t^11 + 1920*mtt*mWW^3*s^2*t^11 + 15680*ep*mtt*mWW^3*s^2*t^11 + 93888*ep^2*mtt*mWW^3*s^2*t^11 + 579488*ep^3*mtt*mWW^3*s^2*t^11 + 2066304*ep^4*mtt*mWW^3*s^2*t^11 + 3715328*ep^5*mtt*mWW^3*s^2*t^11 + 3207648*ep^6*mtt*mWW^3*s^2*t^11 + 1059264*ep^7*mtt*mWW^3*s^2*t^11 - 640*mWW^4*s^2*t^11 - 5296*ep*mWW^4*s^2*t^11 - 36768*ep^2*mWW^4*s^2*t^11 - 243780*ep^3*mWW^4*s^2*t^11 - 873440*ep^4*mWW^4*s^2*t^11 - 1562564*ep^5*mWW^4*s^2*t^11 - 1342872*ep^6*mWW^4*s^2*t^11 - 442080*ep^7*mWW^4*s^2*t^11 + 160*ep*mtt^3*s^3*t^11 - 2816*ep^2*mtt^3*s^3*t^11 - 38200*ep^3*mtt^3*s^3*t^11 - 153976*ep^4*mtt^3*s^3*t^11 - 281472*ep^5*mtt^3*s^3*t^11 - 242208*ep^6*mtt^3*s^3*t^11 - 79488*ep^7*mtt^3*s^3*t^11 - 480*ep*mtt^2*mWW*s^3*t^11 + 8448*ep^2*mtt^2*mWW*s^3*t^11 + 114600*ep^3*mtt^2*mWW*s^3*t^11 + 461928*ep^4*mtt^2*mWW*s^3*t^11 + 844416*ep^5*mtt^2*mWW*s^3*t^11 + 726624*ep^6*mtt^2*mWW*s^3*t^11 + 238464*ep^7*mtt^2*mWW*s^3*t^11 + 480*ep*mtt*mWW^2*s^3*t^11 - 8448*ep^2*mtt*mWW^2*s^3*t^11 - 114600*ep^3*mtt*mWW^2*s^3*t^11 - 461928*ep^4*mtt*mWW^2*s^3*t^11 - 844416*ep^5*mtt*mWW^2*s^3*t^11 - 726624*ep^6*mtt*mWW^2*s^3*t^11 - 238464*ep^7*mtt*mWW^2*s^3*t^11 - 160*ep*mWW^3*s^3*t^11 + 2816*ep^2*mWW^3*s^3*t^11 + 38200*ep^3*mWW^3*s^3*t^11 + 153976*ep^4*mWW^3*s^3*t^11 + 281472*ep^5*mWW^3*s^3*t^11 + 242208*ep^6*mWW^3*s^3*t^11 + 79488*ep^7*mWW^3*s^3*t^11 - 1368*ep*mtt^5*t^12 - 16500*ep^2*mtt^5*t^12 - 79200*ep^3*mtt^5*t^12 - 195348*ep^4*mtt^5*t^12 - 262368*ep^5*mtt^5*t^12 - 182352*ep^6*mtt^5*t^12 - 51264*ep^7*mtt^5*t^12 + 1032*ep*mtt^4*mWW*t^12 + 12000*ep^2*mtt^4*mWW*t^12 + 55440*ep^3*mtt^4*mWW*t^12 + 132120*ep^4*mtt^4*mWW*t^12 + 172608*ep^5*mtt^4*mWW*t^12 + 117600*ep^6*mtt^4*mWW*t^12 + 32640*ep^7*mtt^4*mWW*t^12 + 4272*ep*mtt^3*mWW^2*t^12 + 52488*ep^2*mtt^3*mWW^2*t^12 + 256488*ep^3*mtt^3*mWW^2*t^12 + 641976*ep^4*mtt^3*mWW^2*t^12 + 871320*ep^5*mtt^3*mWW^2*t^12 + 609456*ep^6*mtt^3*mWW^2*t^12 + 171840*ep^7*mtt^3*mWW^2*t^12 - 5328*ep*mtt^2*mWW^3*t^12 - 64488*ep^2*mtt^2*mWW^3*t^12 - 310398*ep^3*mtt^2*mWW^3*t^12 - 766524*ep^4*mtt^2*mWW^3*t^12 - 1028850*ep^5*mtt^2*mWW^3*t^12 - 713388*ep^6*mtt^2*mWW^3*t^12 - 199824*ep^7*mtt^2*mWW^3*t^12 + 552*ep*mtt*mWW^4*t^12 + 6012*ep^2*mtt*mWW^4*t^12 + 25572*ep^3*mtt*mWW^4*t^12 + 55380*ep^4*mtt*mWW^4*t^12 + 65148*ep^5*mtt*mWW^4*t^12 + 39768*ep^6*mtt*mWW^4*t^12 + 9888*ep^7*mtt*mWW^4*t^12 + 840*ep*mWW^5*t^12 + 10488*ep^2*mWW^5*t^12 + 52098*ep^3*mWW^5*t^12 + 132396*ep^4*mWW^5*t^12 + 182142*ep^5*mWW^5*t^12 + 128916*ep^6*mWW^5*t^12 + 36720*ep^7*mWW^5*t^12 + 1192*ep*mtt^4*s*t^12 + 22044*ep^2*mtt^4*s*t^12 + 145960*ep^3*mtt^4*s*t^12 + 458196*ep^4*mtt^4*s*t^12 + 739600*ep^5*mtt^4*s*t^12 + 592560*ep^6*mtt^4*s*t^12 + 186048*ep^7*mtt^4*s*t^12 + 256*mtt^3*mWW*s*t^12 - 160*ep*mtt^3*mWW*s*t^12 - 36208*ep^2*mtt^3*mWW*s*t^12 - 271296*ep^3*mtt^3*mWW*s*t^12 - 867024*ep^4*mtt^3*mWW*s*t^12 - 1399136*ep^5*mtt^3*mWW*s*t^12 - 1117824*ep^6*mtt^3*mWW*s*t^12 - 350208*ep^7*mtt^3*mWW*s*t^12 - 768*mtt^2*mWW^2*s*t^12 - 6672*ep*mtt^2*mWW^2*s*t^12 - 23640*ep^2*mtt^2*mWW^2*s*t^12 - 61872*ep^3*mtt^2*mWW^2*s*t^12 - 148104*ep^4*mtt^2*mWW^2*s*t^12 - 240192*ep^5*mtt^2*mWW^2*s*t^12 - 201888*ep^6*mtt^2*mWW^2*s*t^12 - 65664*ep^7*mtt^2*mWW^2*s*t^12 + 768*mtt*mWW^3*s*t^12 + 9056*ep*mtt*mWW^3*s*t^12 + 67728*ep^2*mtt*mWW^3*s*t^12 + 353792*ep^3*mtt*mWW^3*s*t^12 + 1064496*ep^4*mtt*mWW^3*s*t^12 + 1719392*ep^5*mtt*mWW^3*s*t^12 + 1387008*ep^6*mtt*mWW^3*s*t^12 + 437760*ep^7*mtt*mWW^3*s*t^12 - 256*mWW^4*s*t^12 - 3416*ep*mWW^4*s*t^12 - 29924*ep^2*mWW^4*s*t^12 - 166584*ep^3*mWW^4*s*t^12 - 507564*ep^4*mWW^4*s*t^12 - 819664*ep^5*mWW^4*s*t^12 - 659856*ep^6*mWW^4*s*t^12 - 207936*ep^7*mWW^4*s*t^12 - 64*ep*mtt^3*s^2*t^12 - 6688*ep^2*mtt^3*s^2*t^12 - 62864*ep^3*mtt^3*s^2*t^12 - 229496*ep^4*mtt^3*s^2*t^12 - 401208*ep^5*mtt^3*s^2*t^12 - 336816*ep^6*mtt^3*s^2*t^12 - 108864*ep^7*mtt^3*s^2*t^12 + 192*ep*mtt^2*mWW*s^2*t^12 + 20064*ep^2*mtt^2*mWW*s^2*t^12 + 188592*ep^3*mtt^2*mWW*s^2*t^12 + 688488*ep^4*mtt^2*mWW*s^2*t^12 + 1203624*ep^5*mtt^2*mWW*s^2*t^12 + 1010448*ep^6*mtt^2*mWW*s^2*t^12 + 326592*ep^7*mtt^2*mWW*s^2*t^12 - 192*ep*mtt*mWW^2*s^2*t^12 - 20064*ep^2*mtt*mWW^2*s^2*t^12 - 188592*ep^3*mtt*mWW^2*s^2*t^12 - 688488*ep^4*mtt*mWW^2*s^2*t^12 - 1203624*ep^5*mtt*mWW^2*s^2*t^12 - 1010448*ep^6*mtt*mWW^2*s^2*t^12 - 326592*ep^7*mtt*mWW^2*s^2*t^12 + 64*ep*mWW^3*s^2*t^12 + 6688*ep^2*mWW^3*s^2*t^12 + 62864*ep^3*mWW^3*s^2*t^12 + 229496*ep^4*mWW^3*s^2*t^12 + 401208*ep^5*mWW^3*s^2*t^12 + 336816*ep^6*mWW^3*s^2*t^12 + 108864*ep^7*mWW^3*s^2*t^12 + 816*ep*mtt^4*t^13 + 9816*ep^2*mtt^4*t^13 + 46968*ep^3*mtt^4*t^13 + 115440*ep^4*mtt^4*t^13 + 154464*ep^5*mtt^4*t^13 + 106944*ep^6*mtt^4*t^13 + 29952*ep^7*mtt^4*t^13 - 1728*ep*mtt^3*mWW*t^13 - 20688*ep^2*mtt^3*mWW*t^13 - 98520*ep^3*mtt^3*mWW*t^13 - 241176*ep^4*mtt^3*mWW*t^13 - 321744*ep^5*mtt^3*mWW*t^13 - 222336*ep^6*mtt^3*mWW*t^13 - 62208*ep^7*mtt^3*mWW*t^13 + 288*ep*mtt^2*mWW^2*t^13 + 3168*ep^2*mtt^2*mWW^2*t^13 + 13752*ep^3*mtt^2*mWW^2*t^13 + 30888*ep^4*mtt^2*mWW^2*t^13 + 38448*ep^5*mtt^2*mWW^2*t^13 + 25344*ep^6*mtt^2*mWW^2*t^13 + 6912*ep^7*mtt^2*mWW^2*t^13 + 1344*ep*mtt*mWW^3*t^13 + 16464*ep^2*mtt*mWW^3*t^13 + 80184*ep^3*mtt*mWW^3*t^13 + 199992*ep^4*mtt*mWW^3*t^13 + 270480*ep^5*mtt*mWW^3*t^13 + 188544*ep^6*mtt*mWW^3*t^13 + 52992*ep^7*mtt*mWW^3*t^13 - 720*ep*mWW^4*t^13 - 8760*ep^2*mWW^4*t^13 - 42384*ep^3*mWW^4*t^13 - 105144*ep^4*mWW^4*t^13 - 141648*ep^5*mWW^4*t^13 - 98496*ep^6*mWW^4*t^13 - 27648*ep^7*mWW^4*t^13 - 352*ep*mtt^3*s*t^13 - 6592*ep^2*mtt^3*s*t^13 - 43832*ep^3*mtt^3*s*t^13 - 137576*ep^4*mtt^3*s*t^13 - 221520*ep^5*mtt^3*s*t^13 - 176832*ep^6*mtt^3*s*t^13 - 55296*ep^7*mtt^3*s*t^13 + 1056*ep*mtt^2*mWW*s*t^13 + 19776*ep^2*mtt^2*mWW*s*t^13 + 131496*ep^3*mtt^2*mWW*s*t^13 + 412728*ep^4*mtt^2*mWW*s*t^13 + 664560*ep^5*mtt^2*mWW*s*t^13 + 530496*ep^6*mtt^2*mWW*s*t^13 + 165888*ep^7*mtt^2*mWW*s*t^13 - 1056*ep*mtt*mWW^2*s*t^13 - 19776*ep^2*mtt*mWW^2*s*t^13 - 131496*ep^3*mtt*mWW^2*s*t^13 - 412728*ep^4*mtt*mWW^2*s*t^13 - 664560*ep^5*mtt*mWW^2*s*t^13 - 530496*ep^6*mtt*mWW^2*s*t^13 - 165888*ep^7*mtt*mWW^2*s*t^13 + 352*ep*mWW^3*s*t^13 + 6592*ep^2*mWW^3*s*t^13 + 43832*ep^3*mWW^3*s*t^13 + 137576*ep^4*mWW^3*s*t^13 + 221520*ep^5*mWW^3*s*t^13 + 176832*ep^6*mWW^3*s*t^13 + 55296*ep^7*mWW^3*s*t^13 - 192*ep*mtt^3*t^14 - 2304*ep^2*mtt^3*t^14 - 10992*ep^3*mtt^3*t^14 - 26928*ep^4*mtt^3*t^14 - 35904*ep^5*mtt^3*t^14 - 24768*ep^6*mtt^3*t^14 - 6912*ep^7*mtt^3*t^14 + 576*ep*mtt^2*mWW*t^14 + 6912*ep^2*mtt^2*mWW*t^14 + 32976*ep^3*mtt^2*mWW*t^14 + 80784*ep^4*mtt^2*mWW*t^14 + 107712*ep^5*mtt^2*mWW*t^14 + 74304*ep^6*mtt^2*mWW*t^14 + 20736*ep^7*mtt^2*mWW*t^14 - 576*ep*mtt*mWW^2*t^14 - 6912*ep^2*mtt*mWW^2*t^14 - 32976*ep^3*mtt*mWW^2*t^14 - 80784*ep^4*mtt*mWW^2*t^14 - 107712*ep^5*mtt*mWW^2*t^14 - 74304*ep^6*mtt*mWW^2*t^14 - 20736*ep^7*mtt*mWW^2*t^14 + 192*ep*mWW^3*t^14 + 2304*ep^2*mWW^3*t^14 + 10992*ep^3*mWW^3*t^14 + 26928*ep^4*mWW^3*t^14 + 35904*ep^5*mWW^3*t^14 + 24768*ep^6*mWW^3*t^14 + 6912*ep^7*mWW^3*t^14)/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t^2*(-mWW + t)^5*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-12*ep*mtt^5*mWW^8*s^3 - 128*ep^2*mtt^5*mWW^8*s^3 - 516*ep^3*mtt^5*mWW^8*s^3 - 992*ep^4*mtt^5*mWW^8*s^3 - 912*ep^5*mtt^5*mWW^8*s^3 - 320*ep^6*mtt^5*mWW^8*s^3 + 28*ep*mtt^4*mWW^9*s^3 + 320*ep^2*mtt^4*mWW^9*s^3 + 1348*ep^3*mtt^4*mWW^9*s^3 + 2672*ep^4*mtt^4*mWW^9*s^3 + 2512*ep^5*mtt^4*mWW^9*s^3 + 896*ep^6*mtt^4*mWW^9*s^3 - 20*ep*mtt^3*mWW^10*s^3 - 256*ep^2*mtt^3*mWW^10*s^3 - 1148*ep^3*mtt^3*mWW^10*s^3 - 2368*ep^4*mtt^3*mWW^10*s^3 - 2288*ep^5*mtt^3*mWW^10*s^3 - 832*ep^6*mtt^3*mWW^10*s^3 + 4*ep*mtt^2*mWW^11*s^3 + 64*ep^2*mtt^2*mWW^11*s^3 + 316*ep^3*mtt^2*mWW^11*s^3 + 688*ep^4*mtt^2*mWW^11*s^3 + 688*ep^5*mtt^2*mWW^11*s^3 + 256*ep^6*mtt^2*mWW^11*s^3 + 18*ep*mtt^4*mWW^8*s^4 + 162*ep^2*mtt^4*mWW^8*s^4 + 586*ep^3*mtt^4*mWW^8*s^4 + 1054*ep^4*mtt^4*mWW^8*s^4 + 932*ep^5*mtt^4*mWW^8*s^4 + 320*ep^6*mtt^4*mWW^8*s^4 - 26*ep*mtt^3*mWW^9*s^4 - 282*ep^2*mtt^3*mWW^9*s^4 - 1178*ep^3*mtt^3*mWW^9*s^4 - 2358*ep^4*mtt^3*mWW^9*s^4 - 2252*ep^5*mtt^3*mWW^9*s^4 - 816*ep^6*mtt^3*mWW^9*s^4 + 14*ep*mtt^2*mWW^10*s^4 + 206*ep^2*mtt^2*mWW^10*s^4 + 998*ep^3*mtt^2*mWW^10*s^4 + 2162*ep^4*mtt^2*mWW^10*s^4 + 2156*ep^5*mtt^2*mWW^10*s^4 + 800*ep^6*mtt^2*mWW^10*s^4 - 6*ep*mtt*mWW^11*s^4 - 86*ep^2*mtt*mWW^11*s^4 - 406*ep^3*mtt*mWW^11*s^4 - 858*ep^4*mtt*mWW^11*s^4 - 836*ep^5*mtt*mWW^11*s^4 - 304*ep^6*mtt*mWW^11*s^4 - 6*ep*mtt^3*mWW^8*s^5 - 34*ep^2*mtt^3*mWW^8*s^5 - 70*ep^3*mtt^3*mWW^8*s^5 - 62*ep^4*mtt^3*mWW^8*s^5 - 20*ep^5*mtt^3*mWW^8*s^5 - 2*ep*mtt^2*mWW^9*s^5 - 38*ep^2*mtt^2*mWW^9*s^5 - 170*ep^3*mtt^2*mWW^9*s^5 - 314*ep^4*mtt^2*mWW^9*s^5 - 260*ep^5*mtt^2*mWW^9*s^5 - 80*ep^6*mtt^2*mWW^9*s^5 + 6*ep*mtt*mWW^10*s^5 + 50*ep^2*mtt*mWW^10*s^5 + 150*ep^3*mtt*mWW^10*s^5 + 206*ep^4*mtt*mWW^10*s^5 + 132*ep^5*mtt*mWW^10*s^5 + 32*ep^6*mtt*mWW^10*s^5 + 2*ep*mWW^11*s^5 + 22*ep^2*mWW^11*s^5 + 90*ep^3*mWW^11*s^5 + 170*ep^4*mWW^11*s^5 + 148*ep^5*mWW^11*s^5 + 48*ep^6*mWW^11*s^5 + 18*mtt^8*mWW^6*s*t + 246*ep*mtt^8*mWW^6*s*t + 1350*ep^2*mtt^8*mWW^6*s*t + 3810*ep^3*mtt^8*mWW^6*s*t + 5832*ep^4*mtt^8*mWW^6*s*t + 4584*ep^5*mtt^8*mWW^6*s*t + 1440*ep^6*mtt^8*mWW^6*s*t - 48*mtt^7*mWW^7*s*t - 660*ep*mtt^7*mWW^7*s*t - 3648*ep^2*mtt^7*mWW^7*s*t - 10380*ep^3*mtt^7*mWW^7*s*t - 16032*ep^4*mtt^7*mWW^7*s*t - 12720*ep^5*mtt^7*mWW^7*s*t - 4032*ep^6*mtt^7*mWW^7*s*t + 36*mtt^6*mWW^8*s*t + 504*ep*mtt^6*mWW^8*s*t + 2844*ep^2*mtt^6*mWW^8*s*t + 8280*ep^3*mtt^6*mWW^8*s*t + 13104*ep^4*mtt^6*mWW^8*s*t + 10656*ep^5*mtt^6*mWW^8*s*t + 3456*ep^6*mtt^6*mWW^8*s*t - 12*ep*mtt^5*mWW^9*s*t - 144*ep^2*mtt^5*mWW^9*s*t - 660*ep^3*mtt^5*mWW^9*s*t - 1440*ep^4*mtt^5*mWW^9*s*t - 1488*ep^5*mtt^5*mWW^9*s*t - 576*ep^6*mtt^5*mWW^9*s*t - 6*mtt^4*mWW^10*s*t - 78*ep*mtt^4*mWW^10*s*t - 402*ep^2*mtt^4*mWW^10*s*t - 1050*ep^3*mtt^4*mWW^10*s*t - 1464*ep^4*mtt^4*mWW^10*s*t - 1032*ep^5*mtt^4*mWW^10*s*t - 288*ep^6*mtt^4*mWW^10*s*t - 66*mtt^7*mWW^6*s^2*t - 902*ep*mtt^7*mWW^6*s^2*t - 4950*ep^2*mtt^7*mWW^6*s^2*t - 13970*ep^3*mtt^7*mWW^6*s^2*t - 21384*ep^4*mtt^7*mWW^6*s^2*t - 16808*ep^5*mtt^7*mWW^6*s^2*t - 5280*ep^6*mtt^7*mWW^6*s^2*t + 176*mtt^6*mWW^7*s^2*t + 2378*ep*mtt^6*mWW^7*s^2*t + 12946*ep^2*mtt^6*mWW^7*s^2*t + 36410*ep^3*mtt^6*mWW^7*s^2*t + 55774*ep^4*mtt^6*mWW^7*s^2*t + 44012*ep^5*mtt^6*mWW^7*s^2*t + 13904*ep^6*mtt^6*mWW^7*s^2*t - 132*mtt^5*mWW^8*s^2*t - 1742*ep*mtt^5*mWW^8*s^2*t - 9352*ep^2*mtt^5*mWW^8*s^2*t - 26314*ep^3*mtt^5*mWW^8*s^2*t - 40860*ep^4*mtt^5*mWW^8*s^2*t - 32976*ep^5*mtt^5*mWW^8*s^2*t - 10688*ep^6*mtt^5*mWW^8*s^2*t - 30*ep*mtt^4*mWW^9*s^2*t - 250*ep^2*mtt^4*mWW^9*s^2*t - 590*ep^3*mtt^4*mWW^9*s^2*t - 222*ep^4*mtt^4*mWW^9*s^2*t + 644*ep^5*mtt^4*mWW^9*s^2*t + 496*ep^6*mtt^4*mWW^9*s^2*t + 22*mtt^3*mWW^10*s^2*t + 284*ep*mtt^3*mWW^10*s^2*t + 1486*ep^2*mtt^3*mWW^10*s^2*t + 4020*ep^3*mtt^3*mWW^10*s^2*t + 5924*ep^4*mtt^3*mWW^10*s^2*t + 4504*ep^5*mtt^3*mWW^10*s^2*t + 1376*ep^6*mtt^3*mWW^10*s^2*t + 12*ep*mtt^2*mWW^11*s^2*t + 120*ep^2*mtt^2*mWW^11*s^2*t + 444*ep^3*mtt^2*mWW^11*s^2*t + 768*ep^4*mtt^2*mWW^11*s^2*t + 624*ep^5*mtt^2*mWW^11*s^2*t + 192*ep^6*mtt^2*mWW^11*s^2*t + 90*mtt^6*mWW^6*s^3*t + 1230*ep*mtt^6*mWW^6*s^3*t + 6750*ep^2*mtt^6*mWW^6*s^3*t + 19050*ep^3*mtt^6*mWW^6*s^3*t + 29160*ep^4*mtt^6*mWW^6*s^3*t + 22920*ep^5*mtt^6*mWW^6*s^3*t + 7200*ep^6*mtt^6*mWW^6*s^3*t - 240*mtt^5*mWW^7*s^3*t - 3078*ep*mtt^5*mWW^7*s^3*t - 15866*ep^2*mtt^5*mWW^7*s^3*t - 42386*ep^3*mtt^5*mWW^7*s^3*t - 62070*ep^4*mtt^5*mWW^7*s^3*t - 47192*ep^5*mtt^5*mWW^7*s^3*t - 14480*ep^6*mtt^5*mWW^7*s^3*t + 180*mtt^4*mWW^8*s^3*t + 2017*ep*mtt^4*mWW^8*s^3*t + 8589*ep^2*mtt^4*mWW^8*s^3*t + 18253*ep^3*mtt^4*mWW^8*s^3*t + 20823*ep^4*mtt^4*mWW^8*s^3*t + 12322*ep^5*mtt^4*mWW^8*s^3*t + 3000*ep^6*mtt^4*mWW^8*s^3*t + 364*ep*mtt^3*mWW^9*s^3*t + 4380*ep^2*mtt^3*mWW^9*s^3*t + 18624*ep^3*mtt^3*mWW^9*s^3*t + 36572*ep^4*mtt^3*mWW^9*s^3*t + 33788*ep^5*mtt^3*mWW^9*s^3*t + 11824*ep^6*mtt^3*mWW^9*s^3*t - 30*mtt^2*mWW^10*s^3*t - 465*ep*mtt^2*mWW^10*s^3*t - 3153*ep^2*mtt^2*mWW^10*s^3*t - 10745*ep^3*mtt^2*mWW^10*s^3*t - 19089*ep^4*mtt^2*mWW^10*s^3*t - 16830*ep^5*mtt^2*mWW^10*s^3*t - 5768*ep^6*mtt^2*mWW^10*s^3*t - 20*ep*mtt*mWW^11*s^3*t - 172*ep^2*mtt*mWW^11*s^3*t - 588*ep^3*mtt*mWW^11*s^3*t - 980*ep^4*mtt*mWW^11*s^3*t - 784*ep^5*mtt*mWW^11*s^3*t - 240*ep^6*mtt*mWW^11*s^3*t - 54*mtt^5*mWW^6*s^4*t - 738*ep*mtt^5*mWW^6*s^4*t - 4050*ep^2*mtt^5*mWW^6*s^4*t - 11430*ep^3*mtt^5*mWW^6*s^4*t - 17496*ep^4*mtt^5*mWW^6*s^4*t - 13752*ep^5*mtt^5*mWW^6*s^4*t - 4320*ep^6*mtt^5*mWW^6*s^4*t + 144*mtt^4*mWW^7*s^4*t + 1722*ep*mtt^4*mWW^7*s^4*t + 8438*ep^2*mtt^4*mWW^7*s^4*t + 21614*ep^3*mtt^4*mWW^7*s^4*t + 30474*ep^4*mtt^4*mWW^7*s^4*t + 22376*ep^5*mtt^4*mWW^7*s^4*t + 6656*ep^6*mtt^4*mWW^7*s^4*t - 108*mtt^3*mWW^8*s^4*t - 1077*ep*mtt^3*mWW^8*s^4*t - 3583*ep^2*mtt^3*mWW^8*s^4*t - 3957*ep^3*mtt^3*mWW^8*s^4*t + 2171*ep^4*mtt^3*mWW^8*s^4*t + 7074*ep^5*mtt^3*mWW^8*s^4*t + 3560*ep^6*mtt^3*mWW^8*s^4*t - 352*ep*mtt^2*mWW^9*s^4*t - 4612*ep^2*mtt^2*mWW^9*s^4*t - 20764*ep^3*mtt^2*mWW^9*s^4*t - 42604*ep^4*mtt^2*mWW^9*s^4*t - 40756*ep^5*mtt^2*mWW^9*s^4*t - 14656*ep^6*mtt^2*mWW^9*s^4*t + 18*mtt*mWW^10*s^4*t + 393*ep*mtt*mWW^10*s^4*t + 3311*ep^2*mtt*mWW^10*s^4*t + 12637*ep^3*mtt*mWW^10*s^4*t + 23863*ep^4*mtt*mWW^10*s^4*t + 21754*ep^5*mtt*mWW^10*s^4*t + 7592*ep^6*mtt*mWW^10*s^4*t + 4*ep*mWW^11*s^4*t - 32*ep^2*mWW^11*s^4*t - 308*ep^3*mWW^11*s^4*t - 824*ep^4*mWW^11*s^4*t - 920*ep^5*mWW^11*s^4*t - 368*ep^6*mWW^11*s^4*t + 12*mtt^4*mWW^6*s^5*t + 164*ep*mtt^4*mWW^6*s^5*t + 900*ep^2*mtt^4*mWW^6*s^5*t + 2540*ep^3*mtt^4*mWW^6*s^5*t + 3888*ep^4*mtt^4*mWW^6*s^5*t + 3056*ep^5*mtt^4*mWW^6*s^5*t + 960*ep^6*mtt^4*mWW^6*s^5*t - 32*mtt^3*mWW^7*s^5*t - 362*ep*mtt^3*mWW^7*s^5*t - 1870*ep^2*mtt^3*mWW^7*s^5*t - 5258*ep^3*mtt^3*mWW^7*s^5*t - 8146*ep^4*mtt^3*mWW^7*s^5*t - 6476*ep^5*mtt^3*mWW^7*s^5*t - 2048*ep^6*mtt^3*mWW^7*s^5*t + 24*mtt^2*mWW^8*s^5*t + 310*ep*mtt^2*mWW^8*s^5*t + 1690*ep^2*mtt^2*mWW^8*s^5*t + 4630*ep^3*mtt^2*mWW^8*s^5*t + 6622*ep^4*mtt^2*mWW^8*s^5*t + 4708*ep^5*mtt^2*mWW^8*s^5*t + 1312*ep^6*mtt^2*mWW^8*s^5*t - 30*ep*mtt*mWW^9*s^5*t - 90*ep^2*mtt*mWW^9*s^5*t + 354*ep^3*mtt*mWW^9*s^5*t + 1722*ep^4*mtt*mWW^9*s^5*t + 2268*ep^5*mtt*mWW^9*s^5*t + 960*ep^6*mtt*mWW^9*s^5*t - 4*mWW^10*s^5*t - 82*ep*mWW^10*s^5*t - 630*ep^2*mWW^10*s^5*t - 2266*ep^3*mWW^10*s^5*t - 4086*ep^4*mWW^10*s^5*t - 3556*ep^5*mWW^10*s^5*t - 1184*ep^6*mWW^10*s^5*t + 18*mtt^9*mWW^5*t^2 + 246*ep*mtt^9*mWW^5*t^2 + 1350*ep^2*mtt^9*mWW^5*t^2 + 3810*ep^3*mtt^9*mWW^5*t^2 + 5832*ep^4*mtt^9*mWW^5*t^2 + 4584*ep^5*mtt^9*mWW^5*t^2 + 1440*ep^6*mtt^9*mWW^5*t^2 - 48*mtt^8*mWW^6*t^2 - 660*ep*mtt^8*mWW^6*t^2 - 3648*ep^2*mtt^8*mWW^6*t^2 - 10380*ep^3*mtt^8*mWW^6*t^2 - 16032*ep^4*mtt^8*mWW^6*t^2 - 12720*ep^5*mtt^8*mWW^6*t^2 - 4032*ep^6*mtt^8*mWW^6*t^2 + 36*mtt^7*mWW^7*t^2 + 504*ep*mtt^7*mWW^7*t^2 + 2844*ep^2*mtt^7*mWW^7*t^2 + 8280*ep^3*mtt^7*mWW^7*t^2 + 13104*ep^4*mtt^7*mWW^7*t^2 + 10656*ep^5*mtt^7*mWW^7*t^2 + 3456*ep^6*mtt^7*mWW^7*t^2 - 12*ep*mtt^6*mWW^8*t^2 - 144*ep^2*mtt^6*mWW^8*t^2 - 660*ep^3*mtt^6*mWW^8*t^2 - 1440*ep^4*mtt^6*mWW^8*t^2 - 1488*ep^5*mtt^6*mWW^8*t^2 - 576*ep^6*mtt^6*mWW^8*t^2 - 6*mtt^5*mWW^9*t^2 - 78*ep*mtt^5*mWW^9*t^2 - 402*ep^2*mtt^5*mWW^9*t^2 - 1050*ep^3*mtt^5*mWW^9*t^2 - 1464*ep^4*mtt^5*mWW^9*t^2 - 1032*ep^5*mtt^5*mWW^9*t^2 - 288*ep^6*mtt^5*mWW^9*t^2 - 246*mtt^8*mWW^5*s*t^2 - 3506*ep*mtt^8*mWW^5*s*t^2 - 20094*ep^2*mtt^8*mWW^5*s*t^2 - 59306*ep^3*mtt^8*mWW^5*s*t^2 - 95208*ep^4*mtt^8*mWW^5*s*t^2 - 78920*ep^5*mtt^8*mWW^5*s*t^2 - 26400*ep^6*mtt^8*mWW^5*s*t^2 + 722*mtt^7*mWW^6*s*t^2 + 10496*ep*mtt^7*mWW^6*s*t^2 + 61452*ep^2*mtt^7*mWW^6*s*t^2 + 185552*ep^3*mtt^7*mWW^6*s*t^2 + 305238*ep^4*mtt^7*mWW^6*s*t^2 + 259748*ep^5*mtt^7*mWW^6*s*t^2 + 89392*ep^6*mtt^7*mWW^6*s*t^2 - 660*mtt^6*mWW^7*s*t^2 - 9894*ep*mtt^6*mWW^7*s*t^2 - 59964*ep^2*mtt^6*mWW^7*s*t^2 - 188078*ep^3*mtt^6*mWW^7*s*t^2 - 322268*ep^4*mtt^6*mWW^7*s*t^2 - 286240*ep^5*mtt^6*mWW^7*s*t^2 - 102976*ep^6*mtt^6*mWW^7*s*t^2 + 108*mtt^5*mWW^8*s*t^2 + 1892*ep*mtt^5*mWW^8*s*t^2 + 13422*ep^2*mtt^5*mWW^8*s*t^2 + 49068*ep^3*mtt^5*mWW^8*s*t^2 + 97042*ep^4*mtt^5*mWW^8*s*t^2 + 98284*ep^5*mtt^5*mWW^8*s*t^2 + 39824*ep^6*mtt^5*mWW^8*s*t^2 + 106*mtt^4*mWW^9*s*t^2 + 1444*ep*mtt^4*mWW^9*s*t^2 + 7674*ep^2*mtt^4*mWW^9*s*t^2 + 20108*ep^3*mtt^4*mWW^9*s*t^2 + 26884*ep^4*mtt^4*mWW^9*s*t^2 + 16632*ep^5*mtt^4*mWW^9*s*t^2 + 3232*ep^6*mtt^4*mWW^9*s*t^2 - 30*mtt^3*mWW^10*s*t^2 - 432*ep*mtt^3*mWW^10*s*t^2 - 2490*ep^2*mtt^3*mWW^10*s*t^2 - 7344*ep^3*mtt^3*mWW^10*s*t^2 - 11688*ep^4*mtt^3*mWW^10*s*t^2 - 9504*ep^5*mtt^3*mWW^10*s*t^2 - 3072*ep^6*mtt^3*mWW^10*s*t^2 + 762*mtt^7*mWW^5*s^2*t^2 + 10942*ep*mtt^7*mWW^5*s^2*t^2 + 63178*ep^2*mtt^7*mWW^5*s^2*t^2 + 187822*ep^3*mtt^7*mWW^5*s^2*t^2 + 303736*ep^4*mtt^7*mWW^5*s^2*t^2 + 253720*ep^5*mtt^7*mWW^5*s^2*t^2 + 85600*ep^6*mtt^7*mWW^5*s^2*t^2 - 2178*mtt^6*mWW^6*s^2*t^2 - 31376*ep*mtt^6*mWW^6*s^2*t^2 - 182584*ep^2*mtt^6*mWW^6*s^2*t^2 - 549928*ep^3*mtt^6*mWW^6*s^2*t^2 - 905386*ep^4*mtt^6*mWW^6*s^2*t^2 - 773276*ep^5*mtt^6*mWW^6*s^2*t^2 - 267744*ep^6*mtt^6*mWW^6*s^2*t^2 + 1884*mtt^5*mWW^7*s^2*t^2 + 27613*ep*mtt^5*mWW^7*s^2*t^2 + 164895*ep^2*mtt^5*mWW^7*s^2*t^2 + 514381*ep^3*mtt^5*mWW^7*s^2*t^2 + 883281*ep^4*mtt^5*mWW^7*s^2*t^2 + 790402*ep^5*mtt^5*mWW^7*s^2*t^2 + 287448*ep^6*mtt^5*mWW^7*s^2*t^2 - 204*mtt^4*mWW^8*s^2*t^2 - 3896*ep*mtt^4*mWW^8*s^2*t^2 - 29484*ep^2*mtt^4*mWW^8*s^2*t^2 - 114044*ep^3*mtt^4*mWW^8*s^2*t^2 - 236364*ep^4*mtt^4*mWW^8*s^2*t^2 - 248672*ep^5*mtt^4*mWW^8*s^2*t^2 - 104016*ep^6*mtt^4*mWW^8*s^2*t^2 - 342*mtt^3*mWW^9*s^2*t^2 - 4229*ep*mtt^3*mWW^9*s^2*t^2 - 20575*ep^2*mtt^3*mWW^9*s^2*t^2 - 49589*ep^3*mtt^3*mWW^9*s^2*t^2 - 60843*ep^4*mtt^3*mWW^9*s^2*t^2 - 33486*ep^5*mtt^3*mWW^9*s^2*t^2 - 4680*ep^6*mtt^3*mWW^9*s^2*t^2 + 78*mtt^2*mWW^10*s^2*t^2 + 1010*ep*mtt^2*mWW^10*s^2*t^2 + 5250*ep^2*mtt^2*mWW^10*s^2*t^2 + 14094*ep^3*mtt^2*mWW^10*s^2*t^2 + 20848*ep^4*mtt^2*mWW^10*s^2*t^2 + 16192*ep^5*mtt^2*mWW^10*s^2*t^2 + 5120*ep^6*mtt^2*mWW^10*s^2*t^2 - 16*ep*mtt*mWW^11*s^2*t^2 - 152*ep^2*mtt*mWW^11*s^2*t^2 - 528*ep^3*mtt*mWW^11*s^2*t^2 - 856*ep^4*mtt*mWW^11*s^2*t^2 - 656*ep^5*mtt*mWW^11*s^2*t^2 - 192*ep^6*mtt*mWW^11*s^2*t^2 - 990*mtt^6*mWW^5*s^3*t^2 - 14250*ep*mtt^6*mWW^5*s^3*t^2 - 82470*ep^2*mtt^6*mWW^5*s^3*t^2 - 245730*ep^3*mtt^6*mWW^5*s^3*t^2 - 398280*ep^4*mtt^6*mWW^5*s^3*t^2 - 333480*ep^5*mtt^6*mWW^5*s^3*t^2 - 112800*ep^6*mtt^6*mWW^5*s^3*t^2 + 2718*mtt^5*mWW^6*s^3*t^2 + 38298*ep*mtt^5*mWW^6*s^3*t^2 + 218406*ep^2*mtt^5*mWW^6*s^3*t^2 + 647530*ep^3*mtt^5*mWW^6*s^3*t^2 + 1054728*ep^4*mtt^5*mWW^6*s^3*t^2 + 895512*ep^5*mtt^5*mWW^6*s^3*t^2 + 309520*ep^6*mtt^5*mWW^6*s^3*t^2 - 2148*mtt^4*mWW^7*s^3*t^2 - 29842*ep*mtt^4*mWW^7*s^3*t^2 - 168712*ep^2*mtt^4*mWW^7*s^3*t^2 - 504622*ep^3*mtt^4*mWW^7*s^3*t^2 - 845416*ep^4*mtt^4*mWW^7*s^3*t^2 - 750316*ep^5*mtt^4*mWW^7*s^3*t^2 - 274192*ep^6*mtt^4*mWW^7*s^3*t^2 + 36*mtt^3*mWW^8*s^3*t^2 + 317*ep*mtt^3*mWW^8*s^3*t^2 + 897*ep^2*mtt^3*mWW^8*s^3*t^2 + 9333*ep^3*mtt^3*mWW^8*s^3*t^2 + 44863*ep^4*mtt^3*mWW^8*s^3*t^2 + 78730*ep^5*mtt^3*mWW^8*s^3*t^2 + 46184*ep^6*mtt^3*mWW^8*s^3*t^2 + 450*mtt^2*mWW^9*s^3*t^2 + 5674*ep*mtt^2*mWW^9*s^3*t^2 + 29368*ep^2*mtt^2*mWW^9*s^3*t^2 + 77062*ep^3*mtt^2*mWW^9*s^3*t^2 + 106118*ep^4*mtt^2*mWW^9*s^3*t^2 + 70896*ep^5*mtt^2*mWW^9*s^3*t^2 + 16832*ep^6*mtt^2*mWW^9*s^3*t^2 - 66*mtt*mWW^10*s^3*t^2 - 641*ep*mtt*mWW^10*s^3*t^2 - 2313*ep^2*mtt*mWW^10*s^3*t^2 - 3577*ep^3*mtt*mWW^10*s^3*t^2 - 1781*ep^4*mtt*mWW^10*s^3*t^2 + 786*ep^5*mtt*mWW^10*s^3*t^2 + 728*ep^6*mtt*mWW^10*s^3*t^2 + 12*ep*mWW^11*s^3*t^2 + 72*ep^2*mWW^11*s^3*t^2 + 132*ep^3*mWW^11*s^3*t^2 + 24*ep^4*mWW^11*s^3*t^2 - 144*ep^5*mWW^11*s^3*t^2 - 96*ep^6*mWW^11*s^3*t^2 + 588*mtt^5*mWW^5*s^4*t^2 + 8468*ep*mtt^5*mWW^5*s^4*t^2 + 49032*ep^2*mtt^5*mWW^5*s^4*t^2 + 146168*ep^3*mtt^5*mWW^5*s^4*t^2 + 237024*ep^4*mtt^5*mWW^5*s^4*t^2 + 198560*ep^5*mtt^5*mWW^5*s^4*t^2 + 67200*ep^6*mtt^5*mWW^5*s^4*t^2 - 1550*mtt^4*mWW^6*s^4*t^2 - 21290*ep*mtt^4*mWW^6*s^4*t^2 - 119222*ep^2*mtt^4*mWW^6*s^4*t^2 - 348650*ep^3*mtt^4*mWW^6*s^4*t^2 - 562056*ep^4*mtt^4*mWW^6*s^4*t^2 - 473704*ep^5*mtt^4*mWW^6*s^4*t^2 - 162976*ep^6*mtt^4*mWW^6*s^4*t^2 + 1104*mtt^3*mWW^7*s^4*t^2 + 14467*ep*mtt^3*mWW^7*s^4*t^2 + 75465*ep^2*mtt^3*mWW^7*s^4*t^2 + 207943*ep^3*mtt^3*mWW^7*s^4*t^2 + 326251*ep^4*mtt^3*mWW^7*s^4*t^2 + 278682*ep^5*mtt^3*mWW^7*s^4*t^2 + 100936*ep^6*mtt^3*mWW^7*s^4*t^2 + 108*mtt^2*mWW^8*s^4*t^2 + 2837*ep*mtt^2*mWW^8*s^4*t^2 + 26171*ep^2*mtt^2*mWW^8*s^4*t^2 + 100881*ep^3*mtt^2*mWW^8*s^4*t^2 + 183309*ep^4*mtt^2*mWW^8*s^4*t^2 + 153910*ep^5*mtt^2*mWW^8*s^4*t^2 + 46600*ep^6*mtt^2*mWW^8*s^4*t^2 - 268*mtt*mWW^9*s^4*t^2 - 4335*ep*mtt*mWW^9*s^4*t^2 - 29129*ep^2*mtt*mWW^9*s^4*t^2 - 96383*ep^3*mtt*mWW^9*s^4*t^2 - 164811*ep^4*mtt*mWW^9*s^4*t^2 - 138938*ep^5*mtt*mWW^9*s^4*t^2 - 45160*ep^6*mtt*mWW^9*s^4*t^2 + 18*mWW^10*s^4*t^2 + 141*ep*mWW^10*s^4*t^2 + 851*ep^2*mWW^10*s^4*t^2 + 3289*ep^3*mWW^10*s^4*t^2 + 6779*ep^4*mWW^10*s^4*t^2 + 6834*ep^5*mWW^10*s^4*t^2 + 2616*ep^6*mWW^10*s^4*t^2 - 132*mtt^4*mWW^5*s^5*t^2 - 1900*ep*mtt^4*mWW^5*s^5*t^2 - 10996*ep^2*mtt^4*mWW^5*s^5*t^2 - 32764*ep^3*mtt^4*mWW^5*s^5*t^2 - 53104*ep^4*mtt^4*mWW^5*s^5*t^2 - 44464*ep^5*mtt^4*mWW^5*s^5*t^2 - 15040*ep^6*mtt^4*mWW^5*s^5*t^2 + 336*mtt^3*mWW^6*s^5*t^2 + 4532*ep*mtt^3*mWW^6*s^5*t^2 + 25596*ep^2*mtt^3*mWW^6*s^5*t^2 + 75876*ep^3*mtt^3*mWW^6*s^5*t^2 + 123508*ep^4*mtt^3*mWW^6*s^5*t^2 + 104440*ep^5*mtt^3*mWW^6*s^5*t^2 + 35840*ep^6*mtt^3*mWW^6*s^5*t^2 - 216*mtt^2*mWW^7*s^5*t^2 - 2968*ep*mtt^2*mWW^7*s^5*t^2 - 16432*ep^2*mtt^2*mWW^7*s^5*t^2 - 47008*ep^3*mtt^2*mWW^7*s^5*t^2 - 74008*ep^4*mtt^2*mWW^7*s^5*t^2 - 61480*ep^5*mtt^2*mWW^7*s^5*t^2 - 21232*ep^6*mtt^2*mWW^7*s^5*t^2 - 48*mtt*mWW^8*s^5*t^2 - 620*ep*mtt*mWW^8*s^5*t^2 - 4420*ep^2*mtt*mWW^8*s^5*t^2 - 16556*ep^3*mtt*mWW^8*s^5*t^2 - 31372*ep^4*mtt*mWW^8*s^5*t^2 - 28184*ep^5*mtt*mWW^8*s^5*t^2 - 9376*ep^6*mtt*mWW^8*s^5*t^2 + 60*mWW^9*s^5*t^2 + 956*ep*mWW^9*s^5*t^2 + 6252*ep^2*mWW^9*s^5*t^2 + 20452*ep^3*mWW^9*s^5*t^2 + 34976*ep^4*mWW^9*s^5*t^2 + 29688*ep^5*mWW^9*s^5*t^2 + 9808*ep^6*mWW^9*s^5*t^2 - 162*mtt^9*mWW^4*t^3 - 2358*ep*mtt^9*mWW^4*t^3 - 13794*ep^2*mtt^9*mWW^4*t^3 - 41526*ep^3*mtt^9*mWW^4*t^3 - 67992*ep^4*mtt^9*mWW^4*t^3 - 57528*ep^5*mtt^9*mWW^4*t^3 - 19680*ep^6*mtt^9*mWW^4*t^3 + 480*mtt^8*mWW^5*t^3 + 7200*ep*mtt^8*mWW^5*t^3 + 43380*ep^2*mtt^8*mWW^5*t^3 + 134436*ep^3*mtt^8*mWW^5*t^3 + 226608*ep^4*mtt^8*mWW^5*t^3 + 197520*ep^5*mtt^8*mWW^5*t^3 + 69696*ep^6*mtt^8*mWW^5*t^3 - 444*mtt^7*mWW^6*t^3 - 6960*ep*mtt^7*mWW^6*t^3 - 43800*ep^2*mtt^7*mWW^6*t^3 - 141756*ep^3*mtt^7*mWW^6*t^3 - 249600*ep^4*mtt^7*mWW^6*t^3 - 227376*ep^5*mtt^7*mWW^6*t^3 - 83904*ep^6*mtt^7*mWW^6*t^3 + 72*mtt^6*mWW^7*t^3 + 1386*ep*mtt^6*mWW^7*t^3 + 10428*ep^2*mtt^6*mWW^7*t^3 + 39570*ep^3*mtt^6*mWW^7*t^3 + 80352*ep^4*mtt^6*mWW^7*t^3 + 83208*ep^5*mtt^6*mWW^7*t^3 + 34464*ep^6*mtt^6*mWW^7*t^3 + 78*mtt^5*mWW^8*t^3 + 1098*ep*mtt^5*mWW^8*t^3 + 5994*ep^2*mtt^5*mWW^8*t^3 + 16014*ep^3*mtt^5*mWW^8*t^3 + 21624*ep^4*mtt^5*mWW^8*t^3 + 13272*ep^5*mtt^5*mWW^8*t^3 + 2400*ep^6*mtt^5*mWW^8*t^3 - 24*mtt^4*mWW^9*t^3 - 366*ep*mtt^4*mWW^9*t^3 - 2208*ep^2*mtt^4*mWW^9*t^3 - 6738*ep^3*mtt^4*mWW^9*t^3 - 10992*ep^4*mtt^4*mWW^9*t^3 - 9096*ep^5*mtt^4*mWW^9*t^3 - 2976*ep^6*mtt^4*mWW^9*t^3 + 822*mtt^8*mWW^4*s*t^3 + 11906*ep*mtt^8*mWW^4*s*t^3 + 69322*ep^2*mtt^8*mWW^4*s*t^3 + 207758*ep^3*mtt^8*mWW^4*s*t^3 + 338680*ep^4*mtt^8*mWW^4*s*t^3 + 285272*ep^5*mtt^8*mWW^4*s*t^3 + 97120*ep^6*mtt^8*mWW^4*s*t^3 - 1240*mtt^7*mWW^5*s*t^3 - 18904*ep*mtt^7*mWW^5*s*t^3 - 116080*ep^2*mtt^7*mWW^5*s*t^3 - 367516*ep^3*mtt^7*mWW^5*s*t^3 - 633816*ep^4*mtt^7*mWW^5*s*t^3 - 565508*ep^5*mtt^7*mWW^5*s*t^3 - 204176*ep^6*mtt^7*mWW^5*s*t^3 - 1574*mtt^6*mWW^6*s*t^3 - 20872*ep*mtt^6*mWW^6*s*t^3 - 108668*ep^2*mtt^6*mWW^6*s*t^3 - 282040*ep^3*mtt^6*mWW^6*s*t^3 - 380558*ep^4*mtt^6*mWW^6*s*t^3 - 247072*ep^5*mtt^6*mWW^6*s*t^3 - 56736*ep^6*mtt^6*mWW^6*s*t^3 + 3792*mtt^5*mWW^7*s*t^3 + 54100*ep*mtt^5*mWW^7*s*t^3 + 309416*ep^2*mtt^5*mWW^7*s*t^3 + 908216*ep^3*mtt^5*mWW^7*s*t^3 + 1445592*ep^4*mtt^5*mWW^7*s*t^3 + 1184556*ep^5*mtt^5*mWW^7*s*t^3 + 390448*ep^6*mtt^5*mWW^7*s*t^3 - 1862*mtt^4*mWW^8*s*t^3 - 27579*ep*mtt^4*mWW^8*s*t^3 - 164923*ep^2*mtt^4*mWW^8*s*t^3 - 509971*ep^3*mtt^4*mWW^8*s*t^3 - 861207*ep^4*mtt^4*mWW^8*s*t^3 - 753490*ep^5*mtt^4*mWW^8*s*t^3 - 266648*ep^6*mtt^4*mWW^8*s*t^3 - 88*mtt^3*mWW^9*s*t^3 - 666*ep*mtt^3*mWW^9*s*t^3 + 54*ep^2*mtt^3*mWW^9*s*t^3 + 13310*ep^3*mtt^3*mWW^9*s*t^3 + 45698*ep^4*mtt^3*mWW^9*s*t^3 + 60940*ep^5*mtt^3*mWW^9*s*t^3 + 29072*ep^6*mtt^3*mWW^9*s*t^3 + 150*mtt^2*mWW^10*s*t^3 + 2015*ep*mtt^2*mWW^10*s*t^3 + 10879*ep^2*mtt^2*mWW^10*s*t^3 + 30243*ep^3*mtt^2*mWW^10*s*t^3 + 45611*ep^4*mtt^2*mWW^10*s*t^3 + 35302*ep^5*mtt^2*mWW^10*s*t^3 + 10920*ep^6*mtt^2*mWW^10*s*t^3 - 1746*mtt^7*mWW^4*s^2*t^3 - 25206*ep*mtt^7*mWW^4*s^2*t^3 - 146294*ep^2*mtt^7*mWW^4*s^2*t^3 - 437106*ep^3*mtt^7*mWW^4*s^2*t^3 - 710408*ep^4*mtt^7*mWW^4*s^2*t^3 - 596520*ep^5*mtt^7*mWW^4*s^2*t^3 - 202400*ep^6*mtt^7*mWW^4*s^2*t^3 + 1648*mtt^6*mWW^5*s^2*t^3 + 23770*ep*mtt^6*mWW^5*s^2*t^3 + 141070*ep^2*mtt^6*mWW^5*s^2*t^3 + 442294*ep^3*mtt^6*mWW^5*s^2*t^3 + 770310*ep^4*mtt^6*mWW^5*s^2*t^3 + 703076*ep^5*mtt^6*mWW^5*s^2*t^3 + 261440*ep^6*mtt^6*mWW^5*s^2*t^3 + 5966*mtt^5*mWW^6*s^2*t^3 + 85124*ep*mtt^5*mWW^6*s^2*t^3 + 481728*ep^2*mtt^5*mWW^6*s^2*t^3 + 1379136*ep^3*mtt^5*mWW^6*s^2*t^3 + 2109022*ep^4*mtt^5*mWW^6*s^2*t^3 + 1634776*ep^5*mtt^5*mWW^6*s^2*t^3 + 501168*ep^6*mtt^5*mWW^6*s^2*t^3 - 10064*mtt^4*mWW^7*s^2*t^3 - 143666*ep*mtt^4*mWW^7*s^2*t^3 - 824310*ep^2*mtt^4*mWW^7*s^2*t^3 - 2432098*ep^3*mtt^4*mWW^7*s^2*t^3 - 3900574*ep^4*mtt^4*mWW^7*s^2*t^3 - 3229264*ep^5*mtt^4*mWW^7*s^2*t^3 - 1078288*ep^6*mtt^4*mWW^7*s^2*t^3 + 4106*mtt^3*mWW^8*s^2*t^3 + 59189*ep*mtt^3*mWW^8*s^2*t^3 + 347635*ep^2*mtt^3*mWW^8*s^2*t^3 + 1065685*ep^3*mtt^3*mWW^8*s^2*t^3 + 1800559*ep^4*mtt^3*mWW^8*s^2*t^3 + 1587818*ep^5*mtt^3*mWW^8*s^2*t^3 + 569032*ep^6*mtt^3*mWW^8*s^2*t^3 + 352*mtt^2*mWW^9*s^2*t^3 + 3818*ep*mtt^2*mWW^9*s^2*t^3 + 13882*ep^2*mtt^2*mWW^9*s^2*t^3 + 13118*ep^3*mtt^2*mWW^9*s^2*t^3 - 32042*ep^4*mtt^2*mWW^9*s^2*t^3 - 78328*ep^5*mtt^2*mWW^9*s^2*t^3 - 46176*ep^6*mtt^2*mWW^9*s^2*t^3 - 262*mtt*mWW^10*s^2*t^3 - 3417*ep*mtt*mWW^10*s^2*t^3 - 17967*ep^2*mtt*mWW^10*s^2*t^3 - 48777*ep^3*mtt*mWW^10*s^2*t^3 - 72283*ep^4*mtt*mWW^10*s^2*t^3 - 55382*ep^5*mtt*mWW^10*s^2*t^3 - 17064*ep^6*mtt*mWW^10*s^2*t^3 + 4*ep*mWW^11*s^2*t^3 + 32*ep^2*mWW^11*s^2*t^3 + 84*ep^3*mWW^11*s^2*t^3 + 88*ep^4*mWW^11*s^2*t^3 + 32*ep^5*mWW^11*s^2*t^3 + 1926*mtt^6*mWW^4*s^3*t^3 + 27762*ep*mtt^6*mWW^4*s^3*t^3 + 160890*ep^2*mtt^6*mWW^4*s^3*t^3 + 480030*ep^3*mtt^6*mWW^4*s^3*t^3 + 779064*ep^4*mtt^6*mWW^4*s^3*t^3 + 653208*ep^5*mtt^6*mWW^4*s^3*t^3 + 221280*ep^6*mtt^6*mWW^4*s^3*t^3 - 1992*mtt^5*mWW^5*s^3*t^3 - 26210*ep*mtt^5*mWW^5*s^3*t^3 - 142082*ep^2*mtt^5*mWW^5*s^3*t^3 - 414814*ep^3*mtt^5*mWW^5*s^3*t^3 - 690814*ep^4*mtt^5*mWW^5*s^3*t^3 - 617952*ep^5*mtt^5*mWW^5*s^3*t^3 - 229344*ep^6*mtt^5*mWW^5*s^3*t^3 - 5572*mtt^4*mWW^6*s^3*t^3 - 83002*ep*mtt^4*mWW^6*s^3*t^3 - 490414*ep^2*mtt^4*mWW^6*s^3*t^3 - 1455338*ep^3*mtt^4*mWW^6*s^3*t^3 - 2288958*ep^4*mtt^4*mWW^6*s^3*t^3 - 1812284*ep^5*mtt^4*mWW^6*s^3*t^3 - 564096*ep^6*mtt^4*mWW^6*s^3*t^3 + 9296*mtt^3*mWW^7*s^3*t^3 + 133903*ep*mtt^3*mWW^7*s^3*t^3 + 776079*ep^2*mtt^3*mWW^7*s^3*t^3 + 2304439*ep^3*mtt^3*mWW^7*s^3*t^3 + 3702041*ep^4*mtt^3*mWW^7*s^3*t^3 + 3055586*ep^5*mtt^3*mWW^7*s^3*t^3 + 1012200*ep^6*mtt^3*mWW^7*s^3*t^3 - 3426*mtt^2*mWW^8*s^3*t^3 - 46692*ep*mtt^2*mWW^8*s^3*t^3 - 260748*ep^2*mtt^2*mWW^8*s^3*t^3 - 765640*ep^3*mtt^2*mWW^8*s^3*t^3 - 1251802*ep^4*mtt^2*mWW^8*s^3*t^3 - 1080044*ep^5*mtt^2*mWW^8*s^3*t^3 - 382304*ep^6*mtt^2*mWW^8*s^3*t^3 - 344*mtt*mWW^9*s^3*t^3 - 5575*ep*mtt*mWW^9*s^3*t^3 - 33667*ep^2*mtt*mWW^9*s^3*t^3 - 96243*ep^3*mtt*mWW^9*s^3*t^3 - 134957*ep^4*mtt*mWW^9*s^3*t^3 - 83718*ep^5*mtt*mWW^9*s^3*t^3 - 14840*ep^6*mtt*mWW^9*s^3*t^3 + 112*mWW^10*s^3*t^3 + 1398*ep*mWW^10*s^3*t^3 + 7366*ep^2*mWW^10*s^3*t^3 + 20430*ep^3*mWW^10*s^3*t^3 + 31154*ep^4*mWW^10*s^3*t^3 + 24596*ep^5*mWW^10*s^3*t^3 + 7792*ep^6*mWW^10*s^3*t^3 - 1092*mtt^5*mWW^4*s^4*t^3 - 15740*ep*mtt^5*mWW^4*s^4*t^3 - 91216*ep^2*mtt^5*mWW^4*s^4*t^3 - 272144*ep^3*mtt^5*mWW^4*s^4*t^3 - 441664*ep^4*mtt^5*mWW^4*s^4*t^3 - 370304*ep^5*mtt^5*mWW^4*s^4*t^3 - 125440*ep^6*mtt^5*mWW^4*s^4*t^3 + 1600*mtt^4*mWW^5*s^4*t^3 + 20756*ep*mtt^4*mWW^5*s^4*t^3 + 110620*ep^2*mtt^4*mWW^5*s^4*t^3 + 314244*ep^3*mtt^4*mWW^5*s^4*t^3 + 504356*ep^4*mtt^4*mWW^5*s^4*t^3 + 432904*ep^5*mtt^4*mWW^5*s^4*t^3 + 154352*ep^6*mtt^4*mWW^5*s^4*t^3 + 1648*mtt^3*mWW^6*s^4*t^3 + 26558*ep*mtt^3*mWW^6*s^4*t^3 + 171690*ep^2*mtt^3*mWW^6*s^4*t^3 + 547630*ep^3*mtt^3*mWW^6*s^4*t^3 + 906702*ep^4*mtt^3*mWW^6*s^4*t^3 + 741284*ep^5*mtt^3*mWW^6*s^4*t^3 + 233776*ep^6*mtt^3*mWW^6*s^4*t^3 - 3624*mtt^2*mWW^7*s^4*t^3 - 54467*ep*mtt^2*mWW^7*s^4*t^3 - 334389*ep^2*mtt^2*mWW^7*s^4*t^3 - 1042559*ep^3*mtt^2*mWW^7*s^4*t^3 - 1732107*ep^4*mtt^2*mWW^7*s^4*t^3 - 1455470*ep^5*mtt^2*mWW^7*s^4*t^3 - 483528*ep^6*mtt^2*mWW^7*s^4*t^3 + 1364*mtt*mWW^8*s^4*t^3 + 19936*ep*mtt*mWW^8*s^4*t^3 + 120828*ep^2*mtt*mWW^8*s^4*t^3 + 376572*ep^3*mtt*mWW^8*s^4*t^3 + 632684*ep^4*mtt*mWW^8*s^4*t^3 + 543632*ep^5*mtt*mWW^8*s^4*t^3 + 186560*ep^6*mtt*mWW^8*s^4*t^3 + 104*mWW^9*s^4*t^3 + 2237*ep*mWW^9*s^4*t^3 + 14547*ep^2*mWW^9*s^4*t^3 + 43137*ep^3*mWW^9*s^4*t^3 + 63789*ep^4*mWW^9*s^4*t^3 + 44594*ep^5*mWW^9*s^4*t^3 + 11240*ep^6*mWW^9*s^4*t^3 + 252*mtt^4*mWW^4*s^5*t^3 + 3636*ep*mtt^4*mWW^4*s^5*t^3 + 21092*ep^2*mtt^4*mWW^4*s^5*t^3 + 62988*ep^3*mtt^4*mWW^4*s^5*t^3 + 102320*ep^4*mtt^4*mWW^4*s^5*t^3 + 85872*ep^5*mtt^4*mWW^4*s^5*t^3 + 29120*ep^6*mtt^4*mWW^4*s^5*t^3 - 496*mtt^3*mWW^5*s^5*t^3 - 6612*ep*mtt^3*mWW^5*s^5*t^3 - 36908*ep^2*mtt^3*mWW^5*s^5*t^3 - 108644*ep^3*mtt^3*mWW^5*s^5*t^3 - 176644*ep^4*mtt^3*mWW^5*s^5*t^3 - 150040*ep^5*mtt^3*mWW^5*s^5*t^3 - 51968*ep^6*mtt^3*mWW^5*s^5*t^3 - 24*mtt^2*mWW^6*s^5*t^3 - 572*ep*mtt^2*mWW^6*s^5*t^3 - 5348*ep^2*mtt^2*mWW^6*s^5*t^3 - 21500*ep^3*mtt^2*mWW^6*s^5*t^3 - 40676*ep^4*mtt^2*mWW^6*s^5*t^3 - 35096*ep^5*mtt^2*mWW^6*s^5*t^3 - 10688*ep^6*mtt^2*mWW^6*s^5*t^3 + 528*mtt*mWW^7*s^5*t^3 + 7396*ep*mtt*mWW^7*s^5*t^3 + 44732*ep^2*mtt*mWW^7*s^5*t^3 + 140980*ep^3*mtt*mWW^7*s^5*t^3 + 238484*ep^4*mtt*mWW^7*s^5*t^3 + 203704*ep^5*mtt*mWW^7*s^5*t^3 + 68480*ep^6*mtt*mWW^7*s^5*t^3 - 260*mWW^8*s^5*t^3 - 3848*ep*mWW^8*s^5*t^3 - 23568*ep^2*mWW^8*s^5*t^3 - 73824*ep^3*mWW^8*s^5*t^3 - 123484*ep^4*mWW^8*s^5*t^3 - 104440*ep^5*mWW^8*s^5*t^3 - 34944*ep^6*mWW^8*s^5*t^3 + 54*mtt^9*mWW^3*t^4 + 738*ep*mtt^9*mWW^3*t^4 + 4050*ep^2*mtt^9*mWW^3*t^4 + 11430*ep^3*mtt^9*mWW^3*t^4 + 17496*ep^4*mtt^9*mWW^3*t^4 + 13752*ep^5*mtt^9*mWW^3*t^4 + 4320*ep^6*mtt^9*mWW^3*t^4 + 1116*mtt^8*mWW^4*t^4 + 15864*ep*mtt^8*mWW^4*t^4 + 90708*ep^2*mtt^8*mWW^4*t^4 + 267252*ep^3*mtt^8*mWW^4*t^4 + 428772*ep^4*mtt^8*mWW^4*t^4 + 355848*ep^5*mtt^8*mWW^4*t^4 + 119520*ep^6*mtt^8*mWW^4*t^4 - 3960*mtt^7*mWW^5*t^4 - 57276*ep*mtt^7*mWW^5*t^4 - 333300*ep^2*mtt^7*mWW^5*t^4 - 999432*ep^3*mtt^7*mWW^5*t^4 - 1632120*ep^4*mtt^7*mWW^5*t^4 - 1379088*ep^5*mtt^7*mWW^5*t^4 - 471744*ep^6*mtt^7*mWW^5*t^4 + 4464*mtt^6*mWW^6*t^4 + 66024*ep*mtt^6*mWW^6*t^4 + 393252*ep^2*mtt^6*mWW^6*t^4 + 1207980*ep^3*mtt^6*mWW^6*t^4 + 2022576*ep^4*mtt^6*mWW^6*t^4 + 1753776*ep^5*mtt^6*mWW^6*t^4 + 616128*ep^6*mtt^6*mWW^6*t^4 - 1602*mtt^5*mWW^7*t^4 - 24879*ep*mtt^5*mWW^7*t^4 - 155925*ep^2*mtt^5*mWW^7*t^4 - 504819*ep^3*mtt^5*mWW^7*t^4 - 891669*ep^4*mtt^5*mWW^7*t^4 - 815730*ep^5*mtt^5*mWW^7*t^4 - 302136*ep^6*mtt^5*mWW^7*t^4 - 252*mtt^4*mWW^8*t^4 - 2958*ep*mtt^4*mWW^8*t^4 - 12546*ep^2*mtt^4*mWW^8*t^4 - 21414*ep^3*mtt^4*mWW^8*t^4 - 4746*ep^4*mtt^4*mWW^8*t^4 + 24732*ep^5*mtt^4*mWW^8*t^4 + 19344*ep^6*mtt^4*mWW^8*t^4 + 180*mtt^3*mWW^9*t^4 + 2487*ep*mtt^3*mWW^9*t^4 + 13761*ep^2*mtt^3*mWW^9*t^4 + 39003*ep^3*mtt^3*mWW^9*t^4 + 59691*ep^4*mtt^3*mWW^9*t^4 + 46710*ep^5*mtt^3*mWW^9*t^4 + 14568*ep^6*mtt^3*mWW^9*t^4 - 258*mtt^8*mWW^3*s*t^4 - 3478*ep*mtt^8*mWW^3*s*t^4 - 18802*ep^2*mtt^8*mWW^3*s*t^4 - 52198*ep^3*mtt^8*mWW^3*s*t^4 - 78424*ep^4*mtt^8*mWW^3*s*t^4 - 60280*ep^5*mtt^8*mWW^3*s*t^4 - 18400*ep^6*mtt^8*mWW^3*s*t^4 - 5400*mtt^7*mWW^4*s*t^4 - 76900*ep*mtt^7*mWW^4*s*t^4 - 439264*ep^2*mtt^7*mWW^4*s*t^4 - 1288868*ep^3*mtt^7*mWW^4*s*t^4 - 2053548*ep^4*mtt^7*mWW^4*s*t^4 - 1688636*ep^5*mtt^7*mWW^4*s*t^4 - 560944*ep^6*mtt^7*mWW^4*s*t^4 + 15156*mtt^6*mWW^5*s*t^4 + 217674*ep*mtt^6*mWW^5*s*t^4 + 1256390*ep^2*mtt^6*mWW^5*s*t^4 + 3733078*ep^3*mtt^6*mWW^5*s*t^4 + 6036462*ep^4*mtt^6*mWW^5*s*t^4 + 5047688*ep^5*mtt^6*mWW^5*s*t^4 + 1707712*ep^6*mtt^6*mWW^5*s*t^4 - 9362*mtt^5*mWW^6*s*t^4 - 139122*ep*mtt^5*mWW^6*s*t^4 - 835390*ep^2*mtt^5*mWW^6*s*t^4 - 2596410*ep^3*mtt^5*mWW^6*s*t^4 - 4412064*ep^4*mtt^5*mWW^6*s*t^4 - 3889396*ep^5*mtt^5*mWW^6*s*t^4 - 1389136*ep^6*mtt^5*mWW^6*s*t^4 - 4794*mtt^4*mWW^7*s*t^4 - 62628*ep*mtt^4*mWW^7*s*t^4 - 320498*ep^2*mtt^4*mWW^7*s*t^4 - 813588*ep^3*mtt^4*mWW^7*s*t^4 - 1062064*ep^4*mtt^4*mWW^7*s*t^4 - 652588*ep^5*mtt^4*mWW^7*s*t^4 - 134320*ep^6*mtt^4*mWW^7*s*t^4 + 5412*mtt^3*mWW^8*s*t^4 + 75469*ep*mtt^3*mWW^8*s*t^4 + 423149*ep^2*mtt^3*mWW^8*s*t^4 + 1221921*ep^3*mtt^3*mWW^8*s*t^4 + 1918675*ep^4*mtt^3*mWW^8*s*t^4 + 1554158*ep^5*mtt^3*mWW^8*s*t^4 + 507336*ep^6*mtt^3*mWW^8*s*t^4 - 568*mtt^2*mWW^9*s*t^4 - 8590*ep*mtt^2*mWW^9*s*t^4 - 52872*ep^2*mtt^2*mWW^9*s*t^4 - 169546*ep^3*mtt^2*mWW^9*s*t^4 - 298480*ep^4*mtt^2*mWW^9*s*t^4 - 272760*ep^5*mtt^2*mWW^9*s*t^4 - 100704*ep^6*mtt^2*mWW^9*s*t^4 - 186*mtt*mWW^10*s*t^4 - 2425*ep*mtt*mWW^10*s*t^4 - 12713*ep^2*mtt*mWW^10*s*t^4 - 34389*ep^3*mtt*mWW^10*s*t^4 - 50557*ep^4*mtt*mWW^10*s*t^4 - 38186*ep^5*mtt*mWW^10*s*t^4 - 11544*ep^6*mtt*mWW^10*s*t^4 + 462*mtt^7*mWW^3*s^2*t^4 + 6074*ep*mtt^7*mWW^3*s^2*t^4 + 31910*ep^2*mtt^7*mWW^3*s^2*t^4 + 85730*ep^3*mtt^7*mWW^3*s^2*t^4 + 123848*ep^4*mtt^7*mWW^3*s^2*t^4 + 90536*ep^5*mtt^7*mWW^3*s^2*t^4 + 25760*ep^6*mtt^7*mWW^3*s^2*t^4 + 9988*mtt^6*mWW^4*s^2*t^4 + 145422*ep*mtt^6*mWW^4*s^2*t^4 + 845674*ep^2*mtt^6*mWW^4*s^2*t^4 + 2511826*ep^3*mtt^6*mWW^4*s^2*t^4 + 4029758*ep^4*mtt^6*mWW^4*s^2*t^4 + 3321548*ep^5*mtt^6*mWW^4*s^2*t^4 + 1101872*ep^6*mtt^6*mWW^4*s^2*t^4 - 25814*mtt^5*mWW^5*s^2*t^4 - 371052*ep*mtt^5*mWW^5*s^2*t^4 - 2140384*ep^2*mtt^5*mWW^5*s^2*t^4 - 6342628*ep^3*mtt^5*mWW^5*s^2*t^4 - 10208894*ep^4*mtt^5*mWW^5*s^2*t^4 - 8482148*ep^5*mtt^5*mWW^5*s^2*t^4 - 2846080*ep^6*mtt^5*mWW^5*s^2*t^4 + 11794*mtt^4*mWW^6*s^2*t^4 + 169522*ep*mtt^4*mWW^6*s^2*t^4 + 996002*ep^2*mtt^4*mWW^6*s^2*t^4 + 3068294*ep^3*mtt^4*mWW^6*s^2*t^4 + 5226944*ep^4*mtt^4*mWW^6*s^2*t^4 + 4653772*ep^5*mtt^4*mWW^6*s^2*t^4 + 1683344*ep^6*mtt^4*mWW^6*s^2*t^4 + 12530*mtt^3*mWW^7*s^2*t^4 + 176204*ep*mtt^3*mWW^7*s^2*t^4 + 977938*ep^2*mtt^3*mWW^7*s^2*t^4 + 2728408*ep^3*mtt^3*mWW^7*s^2*t^4 + 4027820*ep^4*mtt^3*mWW^7*s^2*t^4 + 2976004*ep^5*mtt^3*mWW^7*s^2*t^4 + 855776*ep^6*mtt^3*mWW^7*s^2*t^4 - 9736*mtt^2*mWW^8*s^2*t^4 - 135853*ep*mtt^2*mWW^8*s^2*t^4 - 761897*ep^2*mtt^2*mWW^8*s^2*t^4 - 2197385*ep^3*mtt^2*mWW^8*s^2*t^4 - 3444087*ep^4*mtt^2*mWW^8*s^2*t^4 - 2784954*ep^5*mtt^2*mWW^8*s^2*t^4 - 907800*ep^6*mtt^2*mWW^8*s^2*t^4 + 614*mtt*mWW^9*s^2*t^4 + 8856*ep*mtt*mWW^9*s^2*t^4 + 53782*ep^2*mtt*mWW^9*s^2*t^4 + 174708*ep^3*mtt*mWW^9*s^2*t^4 + 318332*ep^4*mtt*mWW^9*s^2*t^4 + 304604*ep^5*mtt*mWW^9*s^2*t^4 + 118032*ep^6*mtt*mWW^9*s^2*t^4 + 162*mWW^10*s^2*t^4 + 2123*ep*mWW^10*s^2*t^4 + 11231*ep^2*mWW^10*s^2*t^4 + 30663*ep^3*mWW^10*s^2*t^4 + 45511*ep^4*mWW^10*s^2*t^4 + 34686*ep^5*mWW^10*s^2*t^4 + 10568*ep^6*mWW^10*s^2*t^4 - 378*mtt^6*mWW^3*s^3*t^4 - 4734*ep*mtt^6*mWW^3*s^3*t^4 - 23418*ep^2*mtt^6*mWW^3*s^3*t^4 - 58302*ep^3*mtt^6*mWW^3*s^3*t^4 - 75960*ep^4*mtt^6*mWW^3*s^3*t^4 - 47448*ep^5*mtt^6*mWW^3*s^3*t^4 - 10080*ep^6*mtt^6*mWW^3*s^3*t^4 - 8544*mtt^5*mWW^4*s^3*t^4 - 128538*ep*mtt^5*mWW^4*s^3*t^4 - 768962*ep^2*mtt^5*mWW^4*s^3*t^4 - 2334338*ep^3*mtt^5*mWW^4*s^3*t^4 - 3805258*ep^4*mtt^5*mWW^4*s^3*t^4 - 3171856*ep^5*mtt^5*mWW^4*s^3*t^4 - 1060032*ep^6*mtt^5*mWW^4*s^3*t^4 + 22474*mtt^4*mWW^5*s^3*t^4 + 327212*ep*mtt^4*mWW^5*s^3*t^4 + 1910848*ep^2*mtt^4*mWW^5*s^3*t^4 + 5714972*ep^3*mtt^4*mWW^5*s^3*t^4 + 9250718*ep^4*mtt^4*mWW^5*s^3*t^4 + 7702576*ep^5*mtt^4*mWW^5*s^3*t^4 + 2581456*ep^6*mtt^4*mWW^5*s^3*t^4 - 12152*mtt^3*mWW^6*s^3*t^4 - 172702*ep*mtt^3*mWW^6*s^3*t^4 - 998910*ep^2*mtt^3*mWW^6*s^3*t^4 - 3019422*ep^3*mtt^3*mWW^6*s^3*t^4 - 5038050*ep^4*mtt^3*mWW^6*s^3*t^4 - 4391068*ep^5*mtt^3*mWW^6*s^3*t^4 - 1554672*ep^6*mtt^3*mWW^6*s^3*t^4 - 7278*mtt^2*mWW^7*s^3*t^4 - 110189*ep*mtt^2*mWW^7*s^3*t^4 - 649199*ep^2*mtt^2*mWW^7*s^3*t^4 - 1889817*ep^3*mtt^2*mWW^7*s^3*t^4 - 2863647*ep^4*mtt^2*mWW^7*s^3*t^4 - 2138566*ep^5*mtt^2*mWW^7*s^3*t^4 - 611320*ep^6*mtt^2*mWW^7*s^3*t^4 + 6104*mtt*mWW^8*s^3*t^4 + 88210*ep*mtt*mWW^8*s^3*t^4 + 506594*ep^2*mtt*mWW^8*s^3*t^4 + 1475674*ep^3*mtt*mWW^8*s^3*t^4 + 2304202*ep^4*mtt*mWW^8*s^3*t^4 + 1832840*ep^5*mtt*mWW^8*s^3*t^4 + 580832*ep^6*mtt*mWW^8*s^3*t^4 - 226*mWW^9*s^3*t^4 - 2379*ep*mWW^9*s^3*t^4 - 11273*ep^2*mWW^9*s^3*t^4 - 32287*ep^3*mWW^9*s^3*t^4 - 59045*ep^4*mWW^9*s^3*t^4 - 61038*ep^5*mWW^9*s^3*t^4 - 26024*ep^6*mWW^9*s^3*t^4 + 132*mtt^5*mWW^3*s^4*t^4 + 1468*ep*mtt^5*mWW^3*s^4*t^4 + 6064*ep^2*mtt^5*mWW^3*s^4*t^4 + 11056*ep^3*mtt^5*mWW^3*s^4*t^4 + 6592*ep^4*mtt^5*mWW^3*s^4*t^4 - 4352*ep^5*mtt^5*mWW^3*s^4*t^4 - 5120*ep^6*mtt^5*mWW^3*s^4*t^4 + 3144*mtt^4*mWW^4*s^4*t^4 + 49270*ep*mtt^4*mWW^4*s^4*t^4 + 304574*ep^2*mtt^4*mWW^4*s^4*t^4 + 948750*ep^3*mtt^4*mWW^4*s^4*t^4 + 1579178*ep^4*mtt^4*mWW^4*s^4*t^4 + 1339612*ep^5*mtt^4*mWW^4*s^4*t^4 + 454624*ep^6*mtt^4*mWW^4*s^4*t^4 - 8840*mtt^3*mWW^5*s^4*t^4 - 131008*ep*mtt^3*mWW^5*s^4*t^4 - 784640*ep^2*mtt^3*mWW^5*s^4*t^4 - 2402416*ep^3*mtt^3*mWW^5*s^4*t^4 - 3962144*ep^4*mtt^3*mWW^5*s^4*t^4 - 3343672*ep^5*mtt^3*mWW^5*s^4*t^4 - 1130112*ep^6*mtt^3*mWW^5*s^4*t^4 + 6336*mtt^2*mWW^6*s^4*t^4 + 92652*ep*mtt^2*mWW^6*s^4*t^4 + 554372*ep^2*mtt^2*mWW^6*s^4*t^4 + 1712588*ep^3*mtt^2*mWW^6*s^4*t^4 + 2870524*ep^4*mtt^2*mWW^6*s^4*t^4 + 2473720*ep^5*mtt^2*mWW^6*s^4*t^4 + 855504*ep^6*mtt^2*mWW^6*s^4*t^4 + 612*mtt*mWW^7*s^4*t^4 + 10420*ep*mtt*mWW^7*s^4*t^4 + 62400*ep^2*mtt*mWW^7*s^4*t^4 + 170032*ep^3*mtt*mWW^7*s^4*t^4 + 217472*ep^4*mtt*mWW^7*s^4*t^4 + 111368*ep^5*mtt*mWW^7*s^4*t^4 + 8672*ep^6*mtt*mWW^7*s^4*t^4 - 1384*mWW^8*s^4*t^4 - 21842*ep*mWW^8*s^4*t^4 - 132210*ep^2*mWW^8*s^4*t^4 - 395850*ep^3*mWW^8*s^4*t^4 - 623302*ep^4*mWW^8*s^4*t^4 - 492196*ep^5*mWW^8*s^4*t^4 - 152848*ep^6*mWW^8*s^4*t^4 - 12*mtt^4*mWW^3*s^5*t^4 - 68*ep*mtt^4*mWW^3*s^5*t^4 + 196*ep^2*mtt^4*mWW^3*s^5*t^4 + 2284*ep^3*mtt^4*mWW^3*s^5*t^4 + 6448*ep^4*mtt^4*mWW^3*s^5*t^4 + 7792*ep^5*mtt^4*mWW^3*s^5*t^4 + 3520*ep^6*mtt^4*mWW^3*s^5*t^4 - 304*mtt^3*mWW^4*s^5*t^4 - 5118*ep*mtt^3*mWW^4*s^5*t^4 - 32730*ep^2*mtt^3*mWW^4*s^5*t^4 - 104622*ep^3*mtt^3*mWW^4*s^5*t^4 - 178902*ep^4*mtt^3*mWW^4*s^5*t^4 - 156516*ep^5*mtt^3*mWW^4*s^5*t^4 - 55040*ep^6*mtt^3*mWW^4*s^5*t^4 + 984*mtt^2*mWW^5*s^5*t^4 + 14390*ep*mtt^2*mWW^5*s^5*t^4 + 86594*ep^2*mtt^2*mWW^5*s^5*t^4 + 269198*ep^3*mtt^2*mWW^5*s^5*t^4 + 453110*ep^4*mtt^2*mWW^5*s^5*t^4 + 391052*ep^5*mtt^2*mWW^5*s^5*t^4 + 135248*ep^6*mtt^2*mWW^5*s^5*t^4 - 1008*mtt*mWW^6*s^5*t^4 - 14034*ep*mtt*mWW^6*s^5*t^4 - 82822*ep^2*mtt*mWW^6*s^5*t^4 - 255666*ep^3*mtt*mWW^6*s^5*t^4 - 428746*ep^4*mtt*mWW^6*s^5*t^4 - 368364*ep^5*mtt*mWW^6*s^5*t^4 - 126496*ep^6*mtt*mWW^6*s^5*t^4 + 340*mWW^7*s^5*t^4 + 4830*ep*mWW^7*s^5*t^4 + 28762*ep^2*mWW^7*s^5*t^4 + 88806*ep^3*mWW^7*s^5*t^4 + 148090*ep^4*mWW^7*s^5*t^4 + 126036*ep^5*mWW^7*s^5*t^4 + 42768*ep^6*mWW^7*s^5*t^4 + 90*mtt^9*mWW^2*t^5 + 1374*ep*mtt^9*mWW^2*t^5 + 8394*ep^2*mtt^9*mWW^2*t^5 + 26286*ep^3*mtt^9*mWW^2*t^5 + 44664*ep^4*mtt^9*mWW^2*t^5 + 39192*ep^5*mtt^9*mWW^2*t^5 + 13920*ep^6*mtt^9*mWW^2*t^5 - 1536*mtt^8*mWW^3*t^5 - 20988*ep*mtt^8*mWW^3*t^5 - 115560*ep^2*mtt^8*mWW^3*t^5 - 328944*ep^3*mtt^8*mWW^3*t^5 - 511548*ep^4*mtt^8*mWW^3*t^5 - 412584*ep^5*mtt^8*mWW^3*t^5 - 134880*ep^6*mtt^8*mWW^3*t^5 - 180*mtt^7*mWW^4*t^5 - 3936*ep*mtt^7*mWW^4*t^5 - 29280*ep^2*mtt^7*mWW^4*t^5 - 102216*ep^3*mtt^7*mWW^4*t^5 - 183924*ep^4*mtt^7*mWW^4*t^5 - 165720*ep^5*mtt^7*mWW^4*t^5 - 59424*ep^6*mtt^7*mWW^4*t^5 + 9768*mtt^6*mWW^5*t^5 + 139488*ep*mtt^6*mWW^5*t^5 + 800448*ep^2*mtt^6*mWW^5*t^5 + 2364360*ep^3*mtt^6*mWW^5*t^5 + 3800064*ep^4*mtt^6*mWW^5*t^5 + 3158304*ep^5*mtt^6*mWW^5*t^5 + 1062528*ep^6*mtt^6*mWW^5*t^5 - 13878*mtt^5*mWW^6*t^5 - 199242*ep*mtt^5*mWW^6*t^5 - 1152114*ep^2*mtt^5*mWW^6*t^5 - 3437586*ep^3*mtt^5*mWW^6*t^5 - 5593188*ep^4*mtt^5*mWW^6*t^5 - 4714416*ep^5*mtt^5*mWW^6*t^5 - 1610496*ep^6*mtt^5*mWW^6*t^5 + 5976*mtt^4*mWW^7*t^5 + 87972*ep*mtt^4*mWW^7*t^5 + 523392*ep^2*mtt^4*mWW^7*t^5 + 1611744*ep^3*mtt^4*mWW^7*t^5 + 2712900*ep^4*mtt^4*mWW^7*t^5 + 2369112*ep^5*mtt^4*mWW^7*t^5 + 838944*ep^6*mtt^4*mWW^7*t^5 + 96*mtt^3*mWW^8*t^5 - 180*ep*mtt^3*mWW^8*t^5 - 11232*ep^2*mtt^3*mWW^8*t^5 - 67428*ep^3*mtt^3*mWW^8*t^5 - 170232*ep^4*mtt^3*mWW^8*t^5 - 198432*ep^5*mtt^3*mWW^8*t^5 - 87552*ep^6*mtt^3*mWW^8*t^5 - 336*mtt^2*mWW^9*t^5 - 4488*ep*mtt^2*mWW^9*t^5 - 24048*ep^2*mtt^2*mWW^9*t^5 - 66216*ep^3*mtt^2*mWW^9*t^5 - 98736*ep^4*mtt^2*mWW^9*t^5 - 75456*ep^5*mtt^2*mWW^9*t^5 - 23040*ep^6*mtt^2*mWW^9*t^5 - 480*mtt^8*mWW^2*s*t^5 - 7328*ep*mtt^8*mWW^2*s*t^5 - 44768*ep^2*mtt^8*mWW^2*s*t^5 - 140192*ep^3*mtt^8*mWW^2*s*t^5 - 238208*ep^4*mtt^8*mWW^2*s*t^5 - 209024*ep^5*mtt^8*mWW^2*s*t^5 - 74240*ep^6*mtt^8*mWW^2*s*t^5 + 7264*mtt^7*mWW^3*s*t^5 + 100996*ep*mtt^7*mWW^3*s*t^5 + 564164*ep^2*mtt^7*mWW^3*s*t^5 + 1622480*ep^3*mtt^7*mWW^3*s*t^5 + 2538740*ep^4*mtt^7*mWW^3*s*t^5 + 2052844*ep^5*mtt^7*mWW^3*s*t^5 + 670832*ep^6*mtt^7*mWW^3*s*t^5 - 524*mtt^6*mWW^4*s*t^5 - 3266*ep*mtt^6*mWW^4*s*t^5 + 566*ep^2*mtt^6*mWW^4*s*t^5 + 41482*ep^3*mtt^6*mWW^4*s*t^5 + 106286*ep^4*mtt^6*mWW^4*s*t^5 + 107392*ep^5*mtt^6*mWW^4*s*t^5 + 40864*ep^6*mtt^6*mWW^4*s*t^5 - 34496*mtt^5*mWW^5*s*t^5 - 488126*ep*mtt^5*mWW^5*s*t^5 - 2766214*ep^2*mtt^5*mWW^5*s*t^5 - 8039166*ep^3*mtt^5*mWW^5*s*t^5 - 12668930*ep^4*mtt^5*mWW^5*s*t^5 - 10295500*ep^5*mtt^5*mWW^5*s*t^5 - 3380368*ep^6*mtt^5*mWW^5*s*t^5 + 40000*mtt^4*mWW^6*s*t^5 + 565538*ep*mtt^4*mWW^6*s*t^5 + 3215506*ep^2*mtt^4*mWW^6*s*t^5 + 9422170*ep^3*mtt^4*mWW^6*s*t^5 + 15043718*ep^4*mtt^4*mWW^6*s*t^5 + 12435916*ep^5*mtt^4*mWW^6*s*t^5 + 4164432*ep^6*mtt^4*mWW^6*s*t^5 - 6736*mtt^3*mWW^7*s*t^5 - 100907*ep*mtt^3*mWW^7*s*t^5 - 615921*ep^2*mtt^3*mWW^7*s*t^5 - 1961923*ep^3*mtt^3*mWW^7*s*t^5 - 3437231*ep^4*mtt^3*mWW^7*s*t^5 - 3131106*ep^5*mtt^3*mWW^7*s*t^5 - 1154136*ep^6*mtt^3*mWW^7*s*t^5 - 6076*mtt^2*mWW^8*s*t^5 - 81310*ep*mtt^2*mWW^8*s*t^5 - 433896*ep^2*mtt^2*mWW^8*s*t^5 - 1180366*ep^3*mtt^2*mWW^8*s*t^5 - 1723788*ep^4*mtt^2*mWW^8*s*t^5 - 1279108*ep^5*mtt^2*mWW^8*s*t^5 - 376016*ep^6*mtt^2*mWW^8*s*t^5 + 976*mtt*mWW^9*s*t^5 + 13483*ep*mtt*mWW^9*s*t^5 + 75837*ep^2*mtt*mWW^9*s*t^5 + 222975*ep^3*mtt*mWW^9*s*t^5 + 361315*ep^4*mtt*mWW^9*s*t^5 + 305166*ep^5*mtt*mWW^9*s*t^5 + 104648*ep^6*mtt*mWW^9*s*t^5 + 72*mWW^10*s*t^5 + 920*ep*mWW^10*s*t^5 + 4726*ep^2*mWW^10*s*t^5 + 12540*ep^3*mWW^10*s*t^5 + 18098*ep^4*mWW^10*s*t^5 + 13420*ep^5*mWW^10*s*t^5 + 3984*ep^6*mWW^10*s*t^5 + 1020*mtt^7*mWW^2*s^2*t^5 + 15572*ep*mtt^7*mWW^2*s^2*t^5 + 95132*ep^2*mtt^7*mWW^2*s^2*t^5 + 297908*ep^3*mtt^7*mWW^2*s^2*t^5 + 506192*ep^4*mtt^7*mWW^2*s^2*t^5 + 444176*ep^5*mtt^7*mWW^2*s^2*t^5 + 157760*ep^6*mtt^7*mWW^2*s^2*t^5 - 12912*mtt^6*mWW^3*s^2*t^5 - 183956*ep*mtt^6*mWW^3*s^2*t^5 - 1049700*ep^2*mtt^6*mWW^3*s^2*t^5 - 3068728*ep^3*mtt^6*mWW^3*s^2*t^5 - 4857784*ep^4*mtt^6*mWW^3*s^2*t^5 - 3957472*ep^5*mtt^6*mWW^3*s^2*t^5 - 1298400*ep^6*mtt^6*mWW^3*s^2*t^5 + 5154*mtt^5*mWW^4*s^2*t^5 + 65132*ep*mtt^5*mWW^4*s^2*t^5 + 334242*ep^2*mtt^5*mWW^4*s^2*t^5 + 904620*ep^3*mtt^5*mWW^4*s^2*t^5 + 1370692*ep^4*mtt^5*mWW^4*s^2*t^5 + 1097656*ep^5*mtt^5*mWW^4*s^2*t^5 + 357824*ep^6*mtt^5*mWW^4*s^2*t^5 + 45864*mtt^4*mWW^5*s^2*t^5 + 659652*ep*mtt^4*mWW^5*s^2*t^5 + 3778044*ep^2*mtt^4*mWW^5*s^2*t^5 + 11013548*ep^3*mtt^4*mWW^5*s^2*t^5 + 17283156*ep^4*mtt^4*mWW^5*s^2*t^5 + 13897224*ep^5*mtt^4*mWW^5*s^2*t^5 + 4491584*ep^6*mtt^4*mWW^5*s^2*t^5 - 54072*mtt^3*mWW^6*s^2*t^5 - 766796*ep*mtt^3*mWW^6*s^2*t^5 - 4355542*ep^2*mtt^3*mWW^6*s^2*t^5 - 12684272*ep^3*mtt^3*mWW^6*s^2*t^5 - 20029362*ep^4*mtt^3*mWW^6*s^2*t^5 - 16303548*ep^5*mtt^3*mWW^6*s^2*t^5 - 5354448*ep^6*mtt^3*mWW^6*s^2*t^5 + 7752*mtt^2*mWW^7*s^2*t^5 + 107681*ep*mtt^2*mWW^7*s^2*t^5 + 619653*ep^2*mtt^2*mWW^7*s^2*t^5 + 1898245*ep^3*mtt^2*mWW^7*s^2*t^5 + 3261191*ep^4*mtt^2*mWW^7*s^2*t^5 + 2953350*ep^5*mtt^2*mWW^7*s^2*t^5 + 1089256*ep^6*mtt^2*mWW^7*s^2*t^5 + 7818*mtt*mWW^8*s^2*t^5 + 108730*ep*mtt*mWW^8*s^2*t^5 + 598610*ep^2*mtt*mWW^8*s^2*t^5 + 1665926*ep^3*mtt*mWW^8*s^2*t^5 + 2470340*ep^4*mtt*mWW^8*s^2*t^5 + 1850848*ep^5*mtt*mWW^8*s^2*t^5 + 547296*ep^6*mtt*mWW^8*s^2*t^5 - 624*mWW^9*s^2*t^5 - 8415*ep*mWW^9*s^2*t^5 - 46839*ep^2*mWW^9*s^2*t^5 - 137647*ep^3*mWW^9*s^2*t^5 - 225225*ep^4*mWW^9*s^2*t^5 - 193434*ep^5*mWW^9*s^2*t^5 - 67672*ep^6*mWW^9*s^2*t^5 - 1080*mtt^6*mWW^2*s^3*t^5 - 16488*ep*mtt^6*mWW^2*s^3*t^5 - 100728*ep^2*mtt^6*mWW^2*s^3*t^5 - 315432*ep^3*mtt^6*mWW^2*s^3*t^5 - 535968*ep^4*mtt^6*mWW^2*s^3*t^5 - 470304*ep^5*mtt^6*mWW^2*s^3*t^5 - 167040*ep^6*mtt^6*mWW^2*s^3*t^5 + 10512*mtt^5*mWW^3*s^3*t^5 + 153864*ep*mtt^5*mWW^3*s^3*t^5 + 899664*ep^2*mtt^5*mWW^3*s^3*t^5 + 2682320*ep^3*mtt^5*mWW^3*s^3*t^5 + 4311328*ep^4*mtt^5*mWW^3*s^3*t^5 + 3553376*ep^5*mtt^5*mWW^3*s^3*t^5 + 1176048*ep^6*mtt^5*mWW^3*s^3*t^5 - 8358*mtt^4*mWW^4*s^3*t^5 - 114395*ep*mtt^4*mWW^4*s^3*t^5 - 633191*ep^2*mtt^4*mWW^4*s^3*t^5 - 1817743*ep^3*mtt^4*mWW^4*s^3*t^5 - 2856867*ep^4*mtt^4*mWW^4*s^3*t^5 - 2326174*ep^5*mtt^4*mWW^4*s^3*t^5 - 762632*ep^6*mtt^4*mWW^4*s^3*t^5 - 24640*mtt^3*mWW^5*s^3*t^5 - 364918*ep*mtt^3*mWW^5*s^3*t^5 - 2141826*ep^2*mtt^3*mWW^5*s^3*t^5 - 6342946*ep^3*mtt^3*mWW^5*s^3*t^5 - 10026070*ep^4*mtt^3*mWW^5*s^3*t^5 - 8062272*ep^5*mtt^3*mWW^5*s^3*t^5 - 2591712*ep^6*mtt^3*mWW^5*s^3*t^5 + 35148*mtt^2*mWW^6*s^3*t^5 + 512529*ep*mtt^2*mWW^6*s^3*t^5 + 2974237*ep^2*mtt^2*mWW^6*s^3*t^5 + 8767525*ep^3*mtt^2*mWW^6*s^3*t^5 + 13885527*ep^4*mtt^2*mWW^6*s^3*t^5 + 11243170*ep^5*mtt^2*mWW^6*s^3*t^5 + 3647032*ep^6*mtt^2*mWW^6*s^3*t^5 - 9024*mtt*mWW^7*s^3*t^5 - 128276*ep*mtt*mWW^7*s^3*t^5 - 731924*ep^2*mtt*mWW^7*s^3*t^5 - 2152128*ep^3*mtt*mWW^7*s^3*t^5 - 3453868*ep^4*mtt*mWW^7*s^3*t^5 - 2873844*ep^5*mtt*mWW^7*s^3*t^5 - 968000*ep^6*mtt*mWW^7*s^3*t^5 - 2558*mWW^8*s^3*t^5 - 38716*ep*mWW^8*s^3*t^5 - 226632*ep^2*mWW^8*s^3*t^5 - 655996*ep^3*mWW^8*s^3*t^5 - 992882*ep^4*mWW^8*s^3*t^5 - 747152*ep^5*mWW^8*s^3*t^5 - 218496*ep^6*mWW^8*s^3*t^5 + 570*mtt^5*mWW^2*s^4*t^5 + 8702*ep*mtt^5*mWW^2*s^4*t^5 + 53162*ep^2*mtt^5*mWW^2*s^4*t^5 + 166478*ep^3*mtt^5*mWW^2*s^4*t^5 + 282872*ep^4*mtt^5*mWW^2*s^4*t^5 + 248216*ep^5*mtt^5*mWW^2*s^4*t^5 + 88160*ep^6*mtt^5*mWW^2*s^4*t^5 - 3664*mtt^4*mWW^3*s^4*t^5 - 55066*ep*mtt^4*mWW^3*s^4*t^5 - 329954*ep^2*mtt^4*mWW^3*s^4*t^5 - 1004998*ep^3*mtt^4*mWW^3*s^4*t^5 - 1646230*ep^4*mtt^4*mWW^3*s^4*t^5 - 1380584*ep^5*mtt^4*mWW^3*s^4*t^5 - 464544*ep^6*mtt^4*mWW^3*s^4*t^5 + 4196*mtt^3*mWW^4*s^4*t^5 + 59875*ep*mtt^3*mWW^4*s^4*t^5 + 349037*ep^2*mtt^3*mWW^4*s^4*t^5 + 1048403*ep^3*mtt^3*mWW^4*s^4*t^5 + 1704023*ep^4*mtt^3*mWW^4*s^4*t^5 + 1419034*ep^5*mtt^3*mWW^4*s^4*t^5 + 472072*ep^6*mtt^3*mWW^4*s^4*t^5 + 3696*mtt^2*mWW^5*s^4*t^5 + 56670*ep*mtt^2*mWW^5*s^4*t^5 + 337922*ep^2*mtt^2*mWW^5*s^4*t^5 + 1001954*ep^3*mtt^2*mWW^5*s^4*t^5 + 1570174*ep^4*mtt^2*mWW^5*s^4*t^5 + 1244896*ep^5*mtt^2*mWW^5*s^4*t^5 + 394608*ep^6*mtt^2*mWW^5*s^4*t^5 - 8174*mtt*mWW^6*s^4*t^5 - 121947*ep*mtt*mWW^6*s^4*t^5 - 721677*ep^2*mtt*mWW^6*s^4*t^5 - 2150875*ep^3*mtt*mWW^6*s^4*t^5 - 3414305*ep^4*mtt*mWW^6*s^4*t^5 - 2750566*ep^5*mtt*mWW^6*s^4*t^5 - 882904*ep^6*mtt*mWW^6*s^4*t^5 + 3376*mWW^7*s^4*t^5 + 51046*ep*mWW^7*s^4*t^5 + 303590*ep^2*mWW^7*s^4*t^5 + 905918*ep^3*mWW^7*s^4*t^5 + 1437226*ep^4*mWW^7*s^4*t^5 + 1155644*ep^5*mWW^7*s^4*t^5 + 369568*ep^6*mWW^7*s^4*t^5 - 120*mtt^4*mWW^2*s^5*t^5 - 1832*ep*mtt^4*mWW^2*s^5*t^5 - 11192*ep^2*mtt^4*mWW^2*s^5*t^5 - 35048*ep^3*mtt^4*mWW^2*s^5*t^5 - 59552*ep^4*mtt^4*mWW^2*s^5*t^5 - 52256*ep^5*mtt^4*mWW^2*s^5*t^5 - 18560*ep^6*mtt^4*mWW^2*s^5*t^5 + 336*mtt^3*mWW^3*s^5*t^5 + 5150*ep*mtt^3*mWW^3*s^5*t^5 + 31386*ep^2*mtt^3*mWW^3*s^5*t^5 + 97870*ep^3*mtt^3*mWW^3*s^5*t^5 + 165494*ep^4*mtt^3*mWW^3*s^5*t^5 + 144420*ep^5*mtt^3*mWW^3*s^5*t^5 + 50944*ep^6*mtt^3*mWW^3*s^5*t^5 - 288*mtt^2*mWW^4*s^5*t^5 - 3770*ep*mtt^2*mWW^4*s^5*t^5 - 21686*ep^2*mtt^2*mWW^4*s^5*t^5 - 67226*ep^3*mtt^2*mWW^4*s^5*t^5 - 115418*ep^4*mtt^2*mWW^4*s^5*t^5 - 102668*ep^5*mtt^2*mWW^4*s^5*t^5 - 36704*ep^6*mtt^2*mWW^4*s^5*t^5 + 48*mtt*mWW^5*s^5*t^5 - 166*ep*mtt*mWW^5*s^5*t^5 - 2690*ep^2*mtt*mWW^5*s^5*t^5 - 8566*ep^3*mtt*mWW^5*s^5*t^5 - 11630*ep^4*mtt*mWW^5*s^5*t^5 - 7252*ep^5*mtt*mWW^5*s^5*t^5 - 1856*ep^6*mtt*mWW^5*s^5*t^5 + 24*mWW^6*s^5*t^5 + 618*ep*mWW^6*s^5*t^5 + 4182*ep^2*mWW^6*s^5*t^5 + 12970*ep^3*mWW^6*s^5*t^5 + 21106*ep^4*mWW^6*s^5*t^5 + 17756*ep^5*mWW^6*s^5*t^5 + 6176*ep^6*mWW^6*s^5*t^5 + 276*mtt^8*mWW^2*t^6 + 2160*ep*mtt^8*mWW^2*t^6 + 2844*ep^2*mtt^8*mWW^2*t^6 - 17196*ep^3*mtt^8*mWW^2*t^6 - 65172*ep^4*mtt^8*mWW^2*t^6 - 83208*ep^5*mtt^8*mWW^2*t^6 - 37344*ep^6*mtt^8*mWW^2*t^6 + 5436*mtt^7*mWW^3*t^6 + 76248*ep*mtt^7*mWW^3*t^6 + 430668*ep^2*mtt^7*mWW^3*t^6 + 1255668*ep^3*mtt^7*mWW^3*t^6 + 1997724*ep^4*mtt^7*mWW^3*t^6 + 1647768*ep^5*mtt^7*mWW^3*t^6 + 551328*ep^6*mtt^7*mWW^3*t^6 - 10500*mtt^6*mWW^4*t^6 - 140280*ep*mtt^6*mWW^4*t^6 - 755808*ep^2*mtt^6*mWW^4*t^6 - 2110296*ep^3*mtt^6*mWW^4*t^6 - 3228708*ep^4*mtt^6*mWW^4*t^6 - 2570040*ep^5*mtt^6*mWW^4*t^6 - 831648*ep^6*mtt^6*mWW^4*t^6 - 5094*mtt^5*mWW^5*t^6 - 78192*ep*mtt^5*mWW^5*t^6 - 473940*ep^2*mtt^5*mWW^5*t^6 - 1453692*ep^3*mtt^5*mWW^5*t^6 - 2394006*ep^4*mtt^5*mWW^5*t^6 - 2019732*ep^5*mtt^5*mWW^5*t^6 - 686064*ep^6*mtt^5*mWW^5*t^6 + 19524*mtt^4*mWW^6*t^6 + 275676*ep*mtt^4*mWW^6*t^6 + 1565112*ep^2*mtt^4*mWW^6*t^6 + 4578168*ep^3*mtt^4*mWW^6*t^6 + 7294536*ep^4*mtt^4*mWW^6*t^6 + 6017040*ep^5*mtt^4*mWW^6*t^6 + 2011584*ep^6*mtt^4*mWW^6*t^6 - 10344*mtt^3*mWW^7*t^6 - 146487*ep*mtt^3*mWW^7*t^6 - 837921*ep^2*mtt^3*mWW^7*t^6 - 2481615*ep^3*mtt^3*mWW^7*t^6 - 4020123*ep^4*mtt^3*mWW^7*t^6 - 3381990*ep^5*mtt^3*mWW^7*t^6 - 1155240*ep^6*mtt^3*mWW^7*t^6 + 444*mtt^2*mWW^8*t^6 + 7506*ep*mtt^2*mWW^8*t^6 + 51390*ep^2*mtt^2*mWW^8*t^6 + 181338*ep^3*mtt^2*mWW^8*t^6 + 346062*ep^4*mtt^2*mWW^8*t^6 + 337836*ep^5*mtt^2*mWW^8*t^6 + 131664*ep^6*mtt^2*mWW^8*t^6 + 258*mtt*mWW^9*t^6 + 3369*ep*mtt*mWW^9*t^6 + 17655*ep^2*mtt*mWW^9*t^6 + 47625*ep^3*mtt*mWW^9*t^6 + 69687*ep^4*mtt*mWW^9*t^6 + 52326*ep^5*mtt*mWW^9*t^6 + 15720*ep^6*mtt*mWW^9*t^6 - 1274*mtt^7*mWW^2*s*t^6 - 12096*ep*mtt^7*mWW^2*s*t^6 - 35272*ep^2*mtt^7*mWW^2*s*t^6 - 7528*ep^3*mtt^7*mWW^2*s*t^6 + 137978*ep^4*mtt^7*mWW^2*s*t^6 + 237264*ep^5*mtt^7*mWW^2*s*t^6 + 121248*ep^6*mtt^7*mWW^2*s*t^6 - 20464*mtt^6*mWW^3*s*t^6 - 291728*ep*mtt^6*mWW^3*s*t^6 - 1668526*ep^2*mtt^6*mWW^3*s*t^6 - 4904196*ep^3*mtt^6*mWW^3*s*t^6 - 7834142*ep^4*mtt^6*mWW^3*s*t^6 - 6468496*ep^5*mtt^6*mWW^3*s*t^6 - 2162528*ep^6*mtt^6*mWW^3*s*t^6 + 42508*mtt^5*mWW^4*s*t^6 + 582050*ep*mtt^5*mWW^4*s*t^6 + 3202176*ep^2*mtt^5*mWW^4*s*t^6 + 9077538*ep^3*mtt^5*mWW^4*s*t^6 + 14019608*ep^4*mtt^5*mWW^4*s*t^6 + 11207184*ep^5*mtt^5*mWW^4*s*t^6 + 3626816*ep^6*mtt^5*mWW^4*s*t^6 + 6670*mtt^4*mWW^5*s*t^6 + 106928*ep*mtt^4*mWW^5*s*t^6 + 658750*ep^2*mtt^4*mWW^5*s*t^6 + 2003020*ep^3*mtt^4*mWW^5*s*t^6 + 3201064*ep^4*mtt^4*mWW^5*s*t^6 + 2580320*ep^5*mtt^4*mWW^5*s*t^6 + 831488*ep^6*mtt^4*mWW^5*s*t^6 - 50882*mtt^3*mWW^6*s*t^6 - 707670*ep*mtt^3*mWW^6*s*t^6 - 3940072*ep^2*mtt^3*mWW^6*s*t^6 - 11247126*ep^3*mtt^3*mWW^6*s*t^6 - 17403978*ep^4*mtt^3*mWW^6*s*t^6 - 13885384*ep^5*mtt^3*mWW^6*s*t^6 - 4476928*ep^6*mtt^3*mWW^6*s*t^6 + 21260*mtt^2*mWW^7*s*t^6 + 294193*ep*mtt^2*mWW^7*s*t^6 + 1640323*ep^2*mtt^2*mWW^7*s*t^6 + 4727481*ep^3*mtt^2*mWW^7*s*t^6 + 7446257*ep^4*mtt^2*mWW^7*s*t^6 + 6087918*ep^5*mtt^2*mWW^7*s*t^6 + 2020328*ep^6*mtt^2*mWW^7*s*t^6 + 2608*mtt*mWW^8*s*t^6 + 33982*ep*mtt*mWW^8*s*t^6 + 173170*ep^2*mtt*mWW^8*s*t^6 + 436998*ep^3*mtt*mWW^8*s*t^6 + 567190*ep^4*mtt*mWW^8*s*t^6 + 349684*ep^5*mtt*mWW^8*s*t^6 + 75248*ep^6*mtt*mWW^8*s*t^6 - 426*mWW^9*s*t^6 - 5659*ep*mWW^9*s*t^6 - 30549*ep^2*mWW^9*s*t^6 - 86187*ep^3*mWW^9*s*t^6 - 133977*ep^4*mWW^9*s*t^6 - 108490*ep^5*mWW^9*s*t^6 - 35672*ep^6*mWW^9*s*t^6 + 2078*mtt^6*mWW^2*s^2*t^6 + 22574*ep*mtt^6*mWW^2*s^2*t^6 + 87082*ep^2*mtt^6*mWW^2*s^2*t^6 + 126090*ep^3*mtt^6*mWW^2*s^2*t^6 - 18312*ep^4*mtt^6*mWW^2*s^2*t^6 - 208632*ep^5*mtt^6*mWW^2*s^2*t^6 - 139312*ep^6*mtt^6*mWW^2*s^2*t^6 + 26514*mtt^5*mWW^3*s^2*t^6 + 388739*ep*mtt^5*mWW^3*s^2*t^6 + 2276981*ep^2*mtt^5*mWW^3*s^2*t^6 + 6814635*ep^3*mtt^5*mWW^3*s^2*t^6 + 11029065*ep^4*mtt^5*mWW^3*s^2*t^6 + 9192082*ep^5*mtt^5*mWW^3*s^2*t^6 + 3094648*ep^6*mtt^5*mWW^3*s^2*t^6 - 63912*mtt^4*mWW^4*s^2*t^6 - 898978*ep*mtt^4*mWW^4*s^2*t^6 - 5059986*ep^2*mtt^4*mWW^4*s^2*t^6 - 14583046*ep^3*mtt^4*mWW^4*s^2*t^6 - 22757482*ep^4*mtt^4*mWW^4*s^2*t^6 - 18285852*ep^5*mtt^4*mWW^4*s^2*t^6 - 5923360*ep^6*mtt^4*mWW^4*s^2*t^6 + 13724*mtt^3*mWW^5*s^2*t^6 + 176733*ep*mtt^3*mWW^5*s^2*t^6 + 926763*ep^2*mtt^3*mWW^5*s^2*t^6 + 2565565*ep^3*mtt^3*mWW^5*s^2*t^6 + 3978789*ep^4*mtt^3*mWW^5*s^2*t^6 + 3262674*ep^5*mtt^3*mWW^5*s^2*t^6 + 1091096*ep^6*mtt^3*mWW^5*s^2*t^6 + 45990*mtt^2*mWW^6*s^2*t^6 + 654054*ep*mtt^2*mWW^6*s^2*t^6 + 3692002*ep^2*mtt^2*mWW^6*s^2*t^6 + 10569262*ep^3*mtt^2*mWW^6*s^2*t^6 + 16225004*ep^4*mtt^2*mWW^6*s^2*t^6 + 12715664*ep^5*mtt^2*mWW^6*s^2*t^6 + 3992832*ep^6*mtt^2*mWW^6*s^2*t^6 - 22542*mtt*mWW^7*s^2*t^6 - 314054*ep*mtt*mWW^7*s^2*t^6 - 1748290*ep^2*mtt*mWW^7*s^2*t^6 - 4977198*ep^3*mtt*mWW^7*s^2*t^6 - 7664596*ep^4*mtt*mWW^7*s^2*t^6 - 6071552*ep^5*mtt*mWW^7*s^2*t^6 - 1937600*ep^6*mtt*mWW^7*s^2*t^6 - 1852*mWW^8*s^2*t^6 - 26428*ep*mWW^8*s^2*t^6 - 145512*ep^2*mWW^8*s^2*t^6 - 393868*ep^3*mWW^8*s^2*t^6 - 549588*ep^4*mWW^8*s^2*t^6 - 372064*ep^5*mWW^8*s^2*t^6 - 93824*ep^6*mWW^8*s^2*t^6 - 1278*mtt^5*mWW^2*s^3*t^6 - 15048*ep*mtt^5*mWW^2*s^3*t^6 - 64960*ep^2*mtt^5*mWW^2*s^3*t^6 - 115616*ep^3*mtt^5*mWW^2*s^3*t^6 - 41834*ep^4*mtt^5*mWW^2*s^3*t^6 + 102112*ep^5*mtt^5*mWW^2*s^3*t^6 + 86288*ep^6*mtt^5*mWW^2*s^3*t^6 - 13782*mtt^4*mWW^3*s^3*t^6 - 208658*ep*mtt^4*mWW^3*s^3*t^6 - 1257828*ep^2*mtt^4*mWW^3*s^3*t^6 - 3856574*ep^3*mtt^4*mWW^3*s^3*t^6 - 6372658*ep^4*mtt^4*mWW^3*s^3*t^6 - 5412484*ep^5*mtt^4*mWW^3*s^3*t^6 - 1855984*ep^6*mtt^4*mWW^3*s^3*t^6 + 39932*mtt^3*mWW^4*s^3*t^6 + 578241*ep*mtt^3*mWW^4*s^3*t^6 + 3339497*ep^2*mtt^3*mWW^4*s^3*t^6 + 9810929*ep^3*mtt^3*mWW^4*s^3*t^6 + 15509655*ep^4*mtt^3*mWW^4*s^3*t^6 + 12561602*ep^5*mtt^3*mWW^4*s^3*t^6 + 4087176*ep^6*mtt^3*mWW^4*s^3*t^6 - 24324*mtt^2*mWW^5*s^3*t^6 - 345542*ep*mtt^2*mWW^5*s^3*t^6 - 1959380*ep^2*mtt^2*mWW^5*s^3*t^6 - 5673474*ep^3*mtt^2*mWW^5*s^3*t^6 - 8873836*ep^4*mtt^2*mWW^5*s^3*t^6 - 7125732*ep^5*mtt^2*mWW^5*s^3*t^6 - 2296208*ep^6*mtt^2*mWW^5*s^3*t^6 - 9630*mtt*mWW^6*s^3*t^6 - 144207*ep*mtt*mWW^6*s^3*t^6 - 849207*ep^2*mtt*mWW^6*s^3*t^6 - 2492919*ep^3*mtt*mWW^6*s^3*t^6 - 3858191*ep^4*mtt*mWW^6*s^3*t^6 - 3004054*ep^5*mtt*mWW^6*s^3*t^6 - 926312*ep^6*mtt*mWW^6*s^3*t^6 + 9082*mWW^7*s^3*t^6 + 132766*ep*mWW^7*s^3*t^6 + 764950*ep^2*mWW^7*s^3*t^6 + 2215046*ep^3*mWW^7*s^3*t^6 + 3411648*ep^4*mWW^7*s^3*t^6 + 2663132*ep^5*mWW^7*s^3*t^6 + 826704*ep^6*mWW^7*s^3*t^6 + 38*mtt^4*mWW^2*s^4*t^6 - 6*ep*mtt^4*mWW^2*s^4*t^6 - 4254*ep^2*mtt^4*mWW^2*s^4*t^6 - 30598*ep^3*mtt^4*mWW^2*s^4*t^6 - 87412*ep^4*mtt^4*mWW^2*s^4*t^6 - 111728*ep^5*mtt^4*mWW^2*s^4*t^6 - 53152*ep^6*mtt^4*mWW^2*s^4*t^6 + 2776*mtt^3*mWW^3*s^4*t^6 + 43111*ep*mtt^3*mWW^3*s^4*t^6 + 265225*ep^2*mtt^3*mWW^3*s^4*t^6 + 831075*ep^3*mtt^3*mWW^3*s^4*t^6 + 1408739*ep^4*mtt^3*mWW^3*s^4*t^6 + 1232970*ep^5*mtt^3*mWW^3*s^4*t^6 + 437832*ep^6*mtt^3*mWW^3*s^4*t^6 - 8556*mtt^2*mWW^4*s^4*t^6 - 126703*ep*mtt^2*mWW^4*s^4*t^6 - 747277*ep^2*mtt^2*mWW^4*s^4*t^6 - 2231971*ep^3*mtt^2*mWW^4*s^4*t^6 - 3574603*ep^4*mtt^2*mWW^4*s^4*t^6 - 2928298*ep^5*mtt^2*mWW^4*s^4*t^6 - 964312*ep^6*mtt^2*mWW^4*s^4*t^6 + 8632*mtt*mWW^5*s^4*t^6 + 126561*ep*mtt*mWW^5*s^4*t^6 + 738415*ep^2*mtt*mWW^5*s^4*t^6 + 2173405*ep^3*mtt*mWW^5*s^4*t^6 + 3412493*ep^4*mtt*mWW^5*s^4*t^6 + 2723510*ep^5*mtt*mWW^5*s^4*t^6 + 867032*ep^6*mtt*mWW^5*s^4*t^6 - 2890*mWW^6*s^4*t^6 - 42675*ep*mWW^6*s^4*t^6 - 248941*ep^2*mWW^6*s^4*t^6 - 728663*ep^3*mWW^6*s^4*t^6 - 1132721*ep^4*mWW^6*s^4*t^6 - 891110*ep^5*mWW^6*s^4*t^6 - 278184*ep^6*mWW^6*s^4*t^6 + 160*mtt^3*mWW^2*s^5*t^6 + 2416*ep*mtt^3*mWW^2*s^5*t^6 + 14560*ep^2*mtt^3*mWW^2*s^5*t^6 + 44848*ep^3*mtt^3*mWW^2*s^5*t^6 + 74752*ep^4*mtt^3*mWW^2*s^5*t^6 + 64192*ep^5*mtt^3*mWW^2*s^5*t^6 + 22272*ep^6*mtt^3*mWW^2*s^5*t^6 - 480*mtt^2*mWW^3*s^5*t^6 - 7388*ep*mtt^2*mWW^3*s^5*t^6 - 44780*ep^2*mtt^2*mWW^3*s^5*t^6 - 137924*ep^3*mtt^2*mWW^3*s^5*t^6 - 229316*ep^4*mtt^2*mWW^3*s^5*t^6 - 196256*ep^5*mtt^2*mWW^3*s^5*t^6 - 67856*ep^6*mtt^2*mWW^3*s^5*t^6 + 480*mtt*mWW^4*s^5*t^6 + 7448*ep*mtt*mWW^4*s^5*t^6 + 45240*ep^2*mtt*mWW^4*s^5*t^6 + 139304*ep^3*mtt*mWW^4*s^5*t^6 + 231336*ep^4*mtt*mWW^4*s^5*t^6 + 197696*ep^5*mtt*mWW^4*s^5*t^6 + 68256*ep^6*mtt*mWW^4*s^5*t^6 - 160*mWW^5*s^5*t^6 - 2476*ep*mWW^5*s^5*t^6 - 15020*ep^2*mWW^5*s^5*t^6 - 46228*ep^3*mWW^5*s^5*t^6 - 76772*ep^4*mWW^5*s^5*t^6 - 65632*ep^5*mWW^5*s^5*t^6 - 22672*ep^6*mWW^5*s^5*t^6 - 360*mtt^8*mWW*t^7 - 4452*ep*mtt^8*mWW*t^7 - 21972*ep^2*mtt^8*mWW*t^7 - 55764*ep^3*mtt^8*mWW*t^7 - 77028*ep^4*mtt^8*mWW*t^7 - 54984*ep^5*mtt^8*mWW*t^7 - 15840*ep^6*mtt^8*mWW*t^7 - 2448*mtt^7*mWW^2*t^7 - 27900*ep*mtt^7*mWW^2*t^7 - 122568*ep^2*mtt^7*mWW^2*t^7 - 262752*ep^3*mtt^7*mWW^2*t^7 - 279420*ep^4*mtt^7*mWW^2*t^7 - 124392*ep^5*mtt^7*mWW^2*t^7 - 8160*ep^6*mtt^7*mWW^2*t^7 - 4152*mtt^6*mWW^3*t^7 - 68886*ep*mtt^6*mWW^3*t^7 - 446016*ep^2*mtt^6*mWW^3*t^7 - 1450902*ep^3*mtt^6*mWW^3*t^7 - 2524068*ep^4*mtt^6*mWW^3*t^7 - 2244048*ep^5*mtt^6*mWW^3*t^7 - 801408*ep^6*mtt^6*mWW^3*t^7 + 23490*mtt^5*mWW^4*t^7 + 320766*ep*mtt^5*mWW^4*t^7 + 1764450*ep^2*mtt^5*mWW^4*t^7 + 5017614*ep^3*mtt^5*mWW^4*t^7 + 7800312*ep^4*mtt^5*mWW^4*t^7 + 6298584*ep^5*mtt^5*mWW^4*t^7 + 2066784*ep^6*mtt^5*mWW^4*t^7 - 14904*mtt^4*mWW^5*t^7 - 190902*ep*mtt^4*mWW^5*t^7 - 984984*ep^2*mtt^4*mWW^5*t^7 - 2639142*ep^3*mtt^4*mWW^5*t^7 - 3888636*ep^4*mtt^4*mWW^5*t^7 - 2992992*ep^5*mtt^4*mWW^5*t^7 - 939840*ep^6*mtt^4*mWW^5*t^7 - 10356*mtt^3*mWW^6*t^7 - 148644*ep*mtt^3*mWW^6*t^7 - 852168*ep^2*mtt^3*mWW^6*t^7 - 2498700*ep^3*mtt^3*mWW^6*t^7 - 3966420*ep^4*mtt^3*mWW^6*t^7 - 3245352*ep^5*mtt^3*mWW^6*t^7 - 1073760*ep^6*mtt^3*mWW^6*t^7 + 9360*mtt^2*mWW^7*t^7 + 129000*ep*mtt^2*mWW^7*t^7 + 716022*ep^2*mtt^2*mWW^7*t^7 + 2053116*ep^3*mtt^2*mWW^7*t^7 + 3215370*ep^4*mtt^2*mWW^7*t^7 + 2613372*ep^5*mtt^2*mWW^7*t^7 + 862800*ep^6*mtt^2*mWW^7*t^7 - 558*mtt*mWW^8*t^7 - 8058*ep*mtt*mWW^8*t^7 - 48006*ep^2*mtt*mWW^8*t^7 - 150846*ep^3*mtt*mWW^8*t^7 - 261924*ep^4*mtt*mWW^8*t^7 - 236736*ep^5*mtt*mWW^8*t^7 - 86592*ep^6*mtt*mWW^8*t^7 - 72*mWW^9*t^7 - 924*ep*mWW^9*t^7 - 4758*ep^2*mWW^9*t^7 - 12624*ep^3*mWW^9*t^7 - 18186*ep^4*mWW^9*t^7 - 13452*ep^5*mWW^9*t^7 - 3984*ep^6*mWW^9*t^7 + 1584*mtt^7*mWW*s*t^7 + 20472*ep*mtt^7*mWW*s*t^7 + 105692*ep^2*mtt^7*mWW*s*t^7 + 279824*ep^3*mtt^7*mWW*s*t^7 + 401524*ep^4*mtt^7*mWW*s*t^7 + 296344*ep^5*mtt^7*mWW*s*t^7 + 87840*ep^6*mtt^7*mWW*s*t^7 + 8414*mtt^6*mWW^2*s*t^7 + 102318*ep*mtt^6*mWW^2*s*t^7 + 486482*ep^2*mtt^6*mWW^2*s*t^7 + 1150338*ep^3*mtt^6*mWW^2*s*t^7 + 1404560*ep^4*mtt^6*mWW^2*s*t^7 + 808512*ep^5*mtt^6*mWW^2*s*t^7 + 153216*ep^6*mtt^6*mWW^2*s*t^7 + 6488*mtt^5*mWW^3*s*t^7 + 124606*ep*mtt^5*mWW^3*s*t^7 + 887554*ep^2*mtt^5*mWW^3*s*t^7 + 3087394*ep^3*mtt^5*mWW^3*s*t^7 + 5650150*ep^4*mtt^5*mWW^3*s*t^7 + 5234968*ep^5*mtt^5*mWW^3*s*t^7 + 1938560*ep^6*mtt^5*mWW^3*s*t^7 - 67310*mtt^4*mWW^4*s*t^7 - 938019*ep*mtt^4*mWW^4*s*t^7 - 5240151*ep^2*mtt^4*mWW^4*s*t^7 - 15037051*ep^3*mtt^4*mWW^4*s*t^7 - 23446451*ep^4*mtt^4*mWW^4*s*t^7 - 18897682*ep^5*mtt^4*mWW^4*s*t^7 - 6169816*ep^6*mtt^4*mWW^4*s*t^7 + 55328*mtt^3*mWW^5*s*t^7 + 741188*ep*mtt^3*mWW^5*s*t^7 + 3985660*ep^2*mtt^3*mWW^5*s*t^7 + 11044072*ep^3*mtt^3*mWW^5*s*t^7 + 16682796*ep^4*mtt^3*mWW^5*s*t^7 + 13054836*ep^5*mtt^3*mWW^5*s*t^7 + 4139280*ep^6*mtt^3*mWW^5*s*t^7 + 13522*mtt^2*mWW^6*s*t^7 + 193957*ep*mtt^2*mWW^6*s*t^7 + 1100025*ep^2*mtt^2*mWW^6*s*t^7 + 3151421*ep^3*mtt^2*mWW^6*s*t^7 + 4824205*ep^4*mtt^2*mWW^6*s*t^7 + 3763902*ep^5*mtt^2*mWW^6*s*t^7 + 1178728*ep^6*mtt^2*mWW^6*s*t^7 - 17800*mtt*mWW^7*s*t^7 - 241564*ep*mtt*mWW^7*s*t^7 - 1311496*ep^2*mtt*mWW^7*s*t^7 - 3650068*ep^3*mtt*mWW^7*s*t^7 - 5505768*ep^4*mtt*mWW^7*s*t^7 - 4280696*ep^5*mtt*mWW^7*s*t^7 - 1344608*ep^6*mtt*mWW^7*s*t^7 - 226*mWW^8*s*t^7 - 2958*ep*mWW^8*s*t^7 - 13766*ep^2*mWW^8*s*t^7 - 25930*ep^3*mWW^8*s*t^7 - 11016*ep^4*mWW^8*s*t^7 + 19816*ep^5*mWW^8*s*t^7 + 16800*ep^6*mWW^8*s*t^7 - 2616*mtt^6*mWW*s^2*t^7 - 35128*ep*mtt^6*mWW*s^2*t^7 - 188164*ep^2*mtt^6*mWW*s^2*t^7 - 514568*ep^3*mtt^6*mWW*s^2*t^7 - 758900*ep^4*mtt^6*mWW*s^2*t^7 - 573024*ep^5*mtt^6*mWW*s^2*t^7 - 173040*ep^6*mtt^6*mWW*s^2*t^7 - 9332*mtt^5*mWW^2*s^2*t^7 - 120390*ep*mtt^5*mWW^2*s^2*t^7 - 609810*ep^2*mtt^5*mWW^2*s^2*t^7 - 1536766*ep^3*mtt^5*mWW^2*s^2*t^7 - 2009398*ep^4*mtt^5*mWW^2*s^2*t^7 - 1263440*ep^5*mtt^5*mWW^2*s^2*t^7 - 281328*ep^6*mtt^5*mWW^2*s^2*t^7 + 4952*mtt^4*mWW^3*s^2*t^7 + 33360*ep*mtt^4*mWW^3*s^2*t^7 - 23140*ep^2*mtt^4*mWW^3*s^2*t^7 - 693096*ep^3*mtt^4*mWW^3*s^2*t^7 - 2104968*ep^4*mtt^4*mWW^3*s^2*t^7 - 2573452*ep^5*mtt^4*mWW^3*s^2*t^7 - 1149344*ep^6*mtt^4*mWW^3*s^2*t^7 + 57032*mtt^3*mWW^4*s^2*t^7 + 823847*ep*mtt^3*mWW^4*s^2*t^7 + 4743137*ep^2*mtt^3*mWW^4*s^2*t^7 + 13915067*ep^3*mtt^3*mWW^4*s^2*t^7 + 22024395*ep^4*mtt^3*mWW^4*s^2*t^7 + 17924554*ep^5*mtt^3*mWW^4*s^2*t^7 + 5890312*ep^6*mtt^3*mWW^4*s^2*t^7 - 68248*mtt^2*mWW^5*s^2*t^7 - 949938*ep*mtt^2*mWW^5*s^2*t^7 - 5274362*ep^2*mtt^2*mWW^5*s^2*t^7 - 14942770*ep^3*mtt^2*mWW^5*s^2*t^7 - 22851930*ep^4*mtt^2*mWW^5*s^2*t^7 - 17950376*ep^5*mtt^2*mWW^5*s^2*t^7 - 5675040*ep^6*mtt^2*mWW^5*s^2*t^7 + 7948*mtt*mWW^6*s^2*t^7 + 102677*ep*mtt*mWW^6*s^2*t^7 + 536163*ep^2*mtt*mWW^6*s^2*t^7 + 1460793*ep^3*mtt*mWW^6*s^2*t^7 + 2204721*ep^4*mtt*mWW^6*s^2*t^7 + 1746626*ep^5*mtt*mWW^6*s^2*t^7 + 563640*ep^6*mtt*mWW^6*s^2*t^7 + 10264*mWW^7*s^2*t^7 + 143844*ep*mWW^7*s^2*t^7 + 797168*ep^2*mWW^7*s^2*t^7 + 2231852*ep^3*mWW^7*s^2*t^7 + 3337104*ep^4*mWW^7*s^2*t^7 + 2537048*ep^5*mWW^7*s^2*t^7 + 769504*ep^6*mWW^7*s^2*t^7 + 1920*mtt^5*mWW*s^3*t^7 + 26648*ep*mtt^5*mWW*s^3*t^7 + 147140*ep^2*mtt^5*mWW*s^3*t^7 + 412720*ep^3*mtt^5*mWW*s^3*t^7 + 621340*ep^4*mtt^5*mWW*s^3*t^7 + 476952*ep^5*mtt^5*mWW*s^3*t^7 + 145920*ep^6*mtt^5*mWW*s^3*t^7 + 3022*mtt^4*mWW^2*s^3*t^7 + 40792*ep*mtt^4*mWW^2*s^3*t^7 + 214440*ep^2*mtt^4*mWW^2*s^3*t^7 + 548136*ep^3*mtt^4*mWW^2*s^3*t^7 + 704354*ep^4*mtt^4*mWW^2*s^3*t^7 + 412904*ep^5*mtt^4*mWW^2*s^3*t^7 + 74256*ep^6*mtt^4*mWW^2*s^3*t^7 - 9472*mtt^3*mWW^3*s^3*t^7 - 122229*ep*mtt^3*mWW^3*s^3*t^7 - 613057*ep^2*mtt^3*mWW^3*s^3*t^7 - 1497901*ep^3*mtt^3*mWW^3*s^3*t^7 - 1829775*ep^4*mtt^3*mWW^3*s^3*t^7 - 988750*ep^5*mtt^3*mWW^3*s^3*t^7 - 138072*ep^6*mtt^3*mWW^3*s^3*t^7 - 8916*mtt^2*mWW^4*s^3*t^7 - 140796*ep*mtt^2*mWW^4*s^3*t^7 - 879752*ep^2*mtt^2*mWW^4*s^3*t^7 - 2770948*ep^3*mtt^2*mWW^4*s^3*t^7 - 4672764*ep^4*mtt^2*mWW^4*s^3*t^7 - 4037768*ep^5*mtt^2*mWW^4*s^3*t^7 - 1409392*ep^6*mtt^2*mWW^4*s^3*t^7 + 24560*mtt*mWW^5*s^3*t^7 + 355911*ep*mtt*mWW^5*s^3*t^7 + 2045539*ep^2*mtt*mWW^5*s^3*t^7 + 5934407*ep^3*mtt*mWW^5*s^3*t^7 + 9199317*ep^4*mtt*mWW^5*s^3*t^7 + 7266106*ep^5*mtt*mWW^5*s^3*t^7 + 2297160*ep^6*mtt*mWW^5*s^3*t^7 - 11114*mWW^6*s^3*t^7 - 159414*ep*mWW^6*s^3*t^7 - 904278*ep^2*mWW^6*s^3*t^7 - 2584462*ep^3*mWW^6*s^3*t^7 - 3938568*ep^4*mWW^6*s^3*t^7 - 3049188*ep^5*mWW^6*s^3*t^7 - 940688*ep^6*mWW^6*s^3*t^7 - 528*mtt^4*mWW*s^4*t^7 - 7540*ep*mtt^4*mWW*s^4*t^7 - 42696*ep^2*mtt^4*mWW*s^4*t^7 - 122212*ep^3*mtt^4*mWW*s^4*t^7 - 186936*ep^4*mtt^4*mWW*s^4*t^7 - 145288*ep^5*mtt^4*mWW*s^4*t^7 - 44880*ep^6*mtt^4*mWW*s^4*t^7 + 344*mtt^3*mWW^2*s^4*t^7 + 5108*ep*mtt^3*mWW^2*s^4*t^7 + 31048*ep^2*mtt^3*mWW^2*s^4*t^7 + 100348*ep^3*mtt^3*mWW^2*s^4*t^7 + 179832*ep^4*mtt^3*mWW^2*s^4*t^7 + 167184*ep^5*mtt^3*mWW^2*s^4*t^7 + 62496*ep^6*mtt^3*mWW^2*s^4*t^7 + 2136*mtt^2*mWW^3*s^4*t^7 + 29541*ep*mtt^2*mWW^3*s^4*t^7 + 159799*ep^2*mtt^2*mWW^3*s^4*t^7 + 421633*ep^3*mtt^2*mWW^3*s^4*t^7 + 565649*ep^4*mtt^2*mWW^3*s^4*t^7 + 358130*ep^5*mtt^2*mWW^3*s^4*t^7 + 78552*ep^6*mtt^2*mWW^3*s^4*t^7 - 3192*mtt*mWW^4*s^4*t^7 - 44686*ep*mtt*mWW^4*s^4*t^7 - 245958*ep^2*mtt*mWW^4*s^4*t^7 - 669630*ep^3*mtt*mWW^4*s^4*t^7 - 947546*ep^4*mtt*mWW^4*s^4*t^7 - 657332*ep^5*mtt*mWW^4*s^4*t^7 - 171856*ep^6*mtt*mWW^4*s^4*t^7 + 1240*mWW^5*s^4*t^7 + 17529*ep*mWW^5*s^4*t^7 + 97279*ep^2*mWW^5*s^4*t^7 + 267653*ep^3*mWW^5*s^4*t^7 + 384585*ep^4*mWW^5*s^4*t^7 + 273082*ep^5*mWW^5*s^4*t^7 + 74152*ep^6*mWW^5*s^4*t^7 + 72*mtt^8*t^8 + 876*ep*mtt^8*t^8 + 4248*ep^2*mtt^8*t^8 + 10596*ep^3*mtt^8*t^8 + 14400*ep^4*mtt^8*t^8 + 10128*ep^5*mtt^8*t^8 + 2880*ep^6*mtt^8*t^8 + 2016*mtt^7*mWW*t^8 + 24852*ep*mtt^7*mWW*t^8 + 122172*ep^2*mtt^7*mWW*t^8 + 308652*ep^3*mtt^7*mWW*t^8 + 424188*ep^4*mtt^7*mWW*t^8 + 301176*ep^5*mtt^7*mWW*t^8 + 86304*ep^6*mtt^7*mWW*t^8 + 3300*mtt^6*mWW^2*t^8 + 38832*ep*mtt^6*mWW^2*t^8 + 178212*ep^2*mtt^6*mWW^2*t^8 + 406740*ep^3*mtt^6*mWW^2*t^8 + 479556*ep^4*mtt^6*mWW^2*t^8 + 266184*ep^5*mtt^6*mWW^2*t^8 + 48096*ep^6*mtt^6*mWW^2*t^8 - 7482*mtt^5*mWW^3*t^8 - 75231*ep*mtt^5*mWW^3*t^8 - 265401*ep^2*mtt^5*mWW^3*t^8 - 350715*ep^3*mtt^5*mWW^3*t^8 + 48231*ep^4*mtt^5*mWW^3*t^8 + 492150*ep^5*mtt^5*mWW^3*t^8 + 303528*ep^6*mtt^5*mWW^3*t^8 - 14904*mtt^4*mWW^4*t^8 - 219126*ep*mtt^4*mWW^4*t^8 - 1288734*ep^2*mtt^4*mWW^4*t^8 - 3883218*ep^3*mtt^4*mWW^4*t^8 - 6345966*ep^4*mtt^4*mWW^4*t^8 - 5353740*ep^5*mtt^4*mWW^4*t^8 - 1827792*ep^6*mtt^4*mWW^4*t^8 + 24660*mtt^3*mWW^5*t^8 + 326433*ep*mtt^3*mWW^5*t^8 + 1738863*ep^2*mtt^3*mWW^5*t^8 + 4791129*ep^3*mtt^3*mWW^5*t^8 + 7225521*ep^4*mtt^3*mWW^5*t^8 + 5668866*ep^5*mtt^3*mWW^5*t^8 + 1810488*ep^6*mtt^3*mWW^5*t^8 - 3588*mtt^2*mWW^6*t^8 - 41364*ep*mtt^2*mWW^6*t^8 - 189204*ep^2*mtt^2*mWW^6*t^8 - 446532*ep^3*mtt^2*mWW^6*t^8 - 579120*ep^4*mtt^2*mWW^6*t^8 - 393168*ep^5*mtt^2*mWW^6*t^8 - 108864*ep^6*mtt^2*mWW^6*t^8 - 4266*mtt*mWW^7*t^8 - 57876*ep*mtt*mWW^7*t^8 - 314700*ep^2*mtt*mWW^7*t^8 - 879648*ep^3*mtt*mWW^7*t^8 - 1337466*ep^4*mtt*mWW^7*t^8 - 1052412*ep^5*mtt*mWW^7*t^8 - 335952*ep^6*mtt*mWW^7*t^8 + 192*mWW^8*t^8 + 2604*ep*mWW^8*t^8 + 14544*ep^2*mWW^8*t^8 + 42996*ep^3*mWW^8*t^8 + 70656*ep^4*mWW^8*t^8 + 60816*ep^5*mWW^8*t^8 + 21312*ep^6*mWW^8*t^8 - 312*mtt^7*s*t^8 - 3964*ep*mtt^7*s*t^8 - 20116*ep^2*mtt^7*s*t^8 - 52412*ep^3*mtt^7*s*t^8 - 74132*ep^4*mtt^7*s*t^8 - 54024*ep^5*mtt^7*s*t^8 - 15840*ep^6*mtt^7*s*t^8 - 7016*mtt^6*mWW*s*t^8 - 90532*ep*mtt^6*mWW*s*t^8 - 466116*ep^2*mtt^6*mWW*s*t^8 - 1229084*ep^3*mtt^6*mWW*s*t^8 - 1754572*ep^4*mtt^6*mWW*s*t^8 - 1287384*ep^5*mtt^6*mWW*s*t^8 - 379296*ep^6*mtt^6*mWW*s*t^8 - 4950*mtt^5*mWW^2*s*t^8 - 60168*ep*mtt^5*mWW^2*s*t^8 - 282420*ep^2*mtt^5*mWW^2*s*t^8 - 644320*ep^3*mtt^5*mWW^2*s*t^8 - 727134*ep^4*mtt^5*mWW^2*s*t^8 - 347856*ep^5*mtt^5*mWW^2*s*t^8 - 31072*ep^6*mtt^5*mWW^2*s*t^8 + 28450*mtt^4*mWW^3*s*t^8 + 339876*ep*mtt^4*mWW^3*s*t^8 + 1579614*ep^2*mtt^4*mWW^3*s*t^8 + 3626960*ep^3*mtt^4*mWW^3*s*t^8 + 4252608*ep^4*mtt^4*mWW^3*s*t^8 + 2291340*ep^5*mtt^4*mWW^3*s*t^8 + 369712*ep^6*mtt^4*mWW^3*s*t^8 + 14204*mtt^3*mWW^4*s*t^8 + 236597*ep*mtt^3*mWW^4*s*t^8 + 1530957*ep^2*mtt^3*mWW^4*s*t^8 + 4958369*ep^3*mtt^3*mWW^4*s*t^8 + 8566207*ep^4*mtt^3*mWW^4*s*t^8 + 7559242*ep^5*mtt^3*mWW^4*s*t^8 + 2684024*ep^6*mtt^3*mWW^4*s*t^8 - 52020*mtt^2*mWW^5*s*t^8 - 707410*ep*mtt^2*mWW^5*s*t^8 - 3848688*ep^2*mtt^2*mWW^5*s*t^8 - 10737930*ep^3*mtt^2*mWW^5*s*t^8 - 16254564*ep^4*mtt^2*mWW^5*s*t^8 - 12703612*ep^5*mtt^2*mWW^5*s*t^8 - 4018736*ep^6*mtt^2*mWW^5*s*t^8 + 16658*mtt*mWW^6*s*t^8 + 218241*ep*mtt*mWW^6*s*t^8 + 1144981*ep^2*mtt*mWW^6*s*t^8 + 3090077*ep^3*mtt*mWW^6*s*t^8 + 4540073*ep^4*mtt*mWW^6*s*t^8 + 3451418*ep^5*mtt*mWW^6*s*t^8 + 1061912*ep^6*mtt*mWW^6*s*t^8 + 4986*mWW^7*s*t^8 + 67360*ep*mWW^7*s*t^8 + 361788*ep^2*mWW^7*s*t^8 + 988340*ep^3*mWW^7*s*t^8 + 1451514*ep^4*mWW^7*s*t^8 + 1090876*ep^5*mWW^7*s*t^8 + 329296*ep^6*mWW^7*s*t^8 + 504*mtt^6*s^2*t^8 + 6636*ep*mtt^6*s^2*t^8 + 34860*ep^2*mtt^6*s^2*t^8 + 93660*ep^3*mtt^6*s^2*t^8 + 135996*ep^4*mtt^6*s^2*t^8 + 101304*ep^5*mtt^6*s^2*t^8 + 30240*ep^6*mtt^6*s^2*t^8 + 8504*mtt^5*mWW*s^2*t^8 + 114132*ep*mtt^5*mWW*s^2*t^8 + 610004*ep^2*mtt^5*mWW*s^2*t^8 + 1660980*ep^3*mtt^5*mWW*s^2*t^8 + 2434796*ep^4*mtt^5*mWW*s^2*t^8 + 1825248*ep^5*mtt^5*mWW*s^2*t^8 + 547056*ep^6*mtt^5*mWW*s^2*t^8 - 3518*mtt^4*mWW^2*s^2*t^8 - 47848*ep*mtt^4*mWW^2*s^2*t^8 - 266112*ep^2*mtt^4*mWW^2*s^2*t^8 - 783716*ep^3*mtt^4*mWW^2*s^2*t^8 - 1287878*ep^4*mtt^4*mWW^2*s^2*t^8 - 1112888*ep^5*mtt^4*mWW^2*s^2*t^8 - 392704*ep^6*mtt^4*mWW^2*s^2*t^8 - 30128*mtt^3*mWW^3*s^2*t^8 - 394172*ep*mtt^3*mWW^3*s^2*t^8 - 2032526*ep^2*mtt^3*mWW^3*s^2*t^8 - 5255128*ep^3*mtt^3*mWW^3*s^2*t^8 - 7159182*ep^4*mtt^3*mWW^3*s^2*t^8 - 4838776*ep^5*mtt^3*mWW^3*s^2*t^8 - 1246512*ep^6*mtt^3*mWW^3*s^2*t^8 + 18892*mtt^2*mWW^4*s^2*t^8 + 231053*ep*mtt^2*mWW^4*s^2*t^8 + 1098565*ep^2*mtt^2*mWW^4*s^2*t^8 + 2568901*ep^3*mtt^2*mWW^4*s^2*t^8 + 3047859*ep^4*mtt^2*mWW^4*s^2*t^8 + 1640250*ep^5*mtt^2*mWW^4*s^2*t^8 + 250264*ep^6*mtt^2*mWW^4*s^2*t^8 + 21128*mtt*mWW^5*s^2*t^8 + 303126*ep*mtt*mWW^5*s^2*t^8 + 1724892*ep^2*mtt*mWW^5*s^2*t^8 + 4973322*ep^3*mtt*mWW^5*s^2*t^8 + 7695376*ep^4*mtt*mWW^5*s^2*t^8 + 6096980*ep^5*mtt*mWW^5*s^2*t^8 + 1945136*ep^6*mtt*mWW^5*s^2*t^8 - 15382*mWW^6*s^2*t^8 - 212303*ep*mWW^6*s^2*t^8 - 1162819*ep^2*mWW^6*s^2*t^8 - 3229315*ep^3*mWW^6*s^2*t^8 - 4809559*ep^4*mWW^6*s^2*t^8 - 3657206*ep^5*mWW^6*s^2*t^8 - 1113512*ep^6*mWW^6*s^2*t^8 - 360*mtt^5*s^3*t^8 - 4884*ep*mtt^5*s^3*t^8 - 26364*ep^2*mtt^5*s^3*t^8 - 72468*ep^3*mtt^5*s^3*t^8 - 107196*ep^4*mtt^5*s^3*t^8 - 81048*ep^5*mtt^5*s^3*t^8 - 24480*ep^6*mtt^5*s^3*t^8 - 3952*mtt^4*mWW*s^3*t^8 - 54804*ep*mtt^4*mWW*s^3*t^8 - 301588*ep^2*mtt^4*mWW*s^3*t^8 - 840276*ep^3*mtt^4*mWW*s^3*t^8 - 1253140*ep^4*mtt^4*mWW*s^3*t^8 - 951360*ep^5*mtt^4*mWW*s^3*t^8 - 287760*ep^6*mtt^4*mWW*s^3*t^8 + 7208*mtt^3*mWW^2*s^3*t^8 + 99204*ep*mtt^3*mWW^2*s^3*t^8 + 544108*ep^2*mtt^3*mWW^2*s^3*t^8 + 1524172*ep^3*mtt^3*mWW^2*s^3*t^8 + 2306284*ep^4*mtt^3*mWW^2*s^3*t^8 + 1791552*ep^5*mtt^3*mWW^2*s^3*t^8 + 558912*ep^6*mtt^3*mWW^2*s^3*t^8 + 5688*mtt^2*mWW^3*s^3*t^8 + 79709*ep*mtt^2*mWW^3*s^3*t^8 + 437203*ep^2*mtt^2*mWW^3*s^3*t^8 + 1179985*ep^3*mtt^2*mWW^3*s^3*t^8 + 1647621*ep^4*mtt^2*mWW^3*s^3*t^8 + 1124010*ep^5*mtt^2*mWW^3*s^3*t^8 + 288584*ep^6*mtt^2*mWW^3*s^3*t^8 - 15392*mtt*mWW^4*s^3*t^8 - 214058*ep*mtt*mWW^4*s^3*t^8 - 1175106*ep^2*mtt*mWW^4*s^3*t^8 - 3233874*ep^3*mtt*mWW^4*s^3*t^8 - 4711198*ep^4*mtt*mWW^4*s^3*t^8 - 3452740*ep^5*mtt*mWW^4*s^3*t^8 - 994512*ep^6*mtt*mWW^4*s^3*t^8 + 6808*mWW^5*s^3*t^8 + 94689*ep*mWW^5*s^3*t^8 + 520163*ep^2*mWW^5*s^3*t^8 + 1435837*ep^3*mWW^5*s^3*t^8 + 2104381*ep^4*mWW^5*s^3*t^8 + 1556914*ep^5*mWW^5*s^3*t^8 + 454648*ep^6*mWW^5*s^3*t^8 + 96*mtt^4*s^4*t^8 + 1336*ep*mtt^4*s^4*t^8 + 7372*ep^2*mtt^4*s^4*t^8 + 20624*ep^3*mtt^4*s^4*t^8 + 30932*ep^4*mtt^4*s^4*t^8 + 23640*ep^5*mtt^4*s^4*t^8 + 7200*ep^6*mtt^4*s^4*t^8 + 448*mtt^3*mWW*s^4*t^8 + 6352*ep*mtt^3*mWW*s^4*t^8 + 35528*ep^2*mtt^3*mWW*s^4*t^8 + 99728*ep^3*mtt^3*mWW*s^4*t^8 + 148728*ep^4*mtt^3*mWW*s^4*t^8 + 112320*ep^5*mtt^3*mWW*s^4*t^8 + 33696*ep^6*mtt^3*mWW*s^4*t^8 - 1920*mtt^2*mWW^2*s^4*t^8 - 27072*ep*mtt^2*mWW^2*s^4*t^8 - 150816*ep^2*mtt^2*mWW^2*s^4*t^8 - 422928*ep^3*mtt^2*mWW^2*s^4*t^8 - 631776*ep^4*mtt^2*mWW^2*s^4*t^8 - 478800*ep^5*mtt^2*mWW^2*s^4*t^8 - 144288*ep^6*mtt^2*mWW^2*s^4*t^8 + 2112*mtt*mWW^3*s^4*t^8 + 29744*ep*mtt*mWW^3*s^4*t^8 + 165560*ep^2*mtt*mWW^3*s^4*t^8 + 464176*ep^3*mtt*mWW^3*s^4*t^8 + 693640*ep^4*mtt*mWW^3*s^4*t^8 + 526080*ep^5*mtt*mWW^3*s^4*t^8 + 158688*ep^6*mtt*mWW^3*s^4*t^8 - 736*mWW^4*s^4*t^8 - 10360*ep*mWW^4*s^4*t^8 - 57644*ep^2*mWW^4*s^4*t^8 - 161600*ep^3*mWW^4*s^4*t^8 - 241524*ep^4*mWW^4*s^4*t^8 - 183240*ep^5*mWW^4*s^4*t^8 - 55296*ep^6*mWW^4*s^4*t^8 - 456*mtt^7*t^9 - 5532*ep*mtt^7*t^9 - 26736*ep^2*mtt^7*t^9 - 66444*ep^3*mtt^7*t^9 - 89952*ep^4*mtt^7*t^9 - 63024*ep^5*mtt^7*t^9 - 17856*ep^6*mtt^7*t^9 - 4080*mtt^6*mWW*t^9 - 50196*ep*mtt^6*mWW*t^9 - 246084*ep^2*mtt^6*mWW*t^9 - 619476*ep^3*mtt^6*mWW*t^9 - 847692*ep^4*mtt^6*mWW*t^9 - 598968*ep^5*mtt^6*mWW*t^9 - 170784*ep^6*mtt^6*mWW*t^9 + 2694*mtt^5*mWW^2*t^9 + 33174*ep*mtt^5*mWW^2*t^9 + 164574*ep^2*mtt^5*mWW^2*t^9 + 426210*ep^3*mtt^5*mWW^2*t^9 + 612012*ep^4*mtt^5*mWW^2*t^9 + 463872*ep^5*mtt^5*mWW^2*t^9 + 145344*ep^6*mtt^5*mWW^2*t^9 + 12408*mtt^4*mWW^3*t^9 + 145560*ep*mtt^4*mWW^3*t^9 + 667800*ep^2*mtt^4*mWW^3*t^9 + 1533312*ep^3*mtt^4*mWW^3*t^9 + 1842120*ep^4*mtt^4*mWW^3*t^9 + 1072752*ep^5*mtt^4*mWW^3*t^9 + 222528*ep^6*mtt^4*mWW^3*t^9 - 6516*mtt^3*mWW^4*t^9 - 61416*ep*mtt^3*mWW^4*t^9 - 188280*ep^2*mtt^3*mWW^4*t^9 - 136512*ep^3*mtt^3*mWW^4*t^9 + 360612*ep^4*mtt^3*mWW^4*t^9 + 718488*ep^5*mtt^3*mWW^4*t^9 + 366624*ep^6*mtt^3*mWW^4*t^9 - 11064*mtt^2*mWW^5*t^9 - 151992*ep*mtt^2*mWW^5*t^9 - 838440*ep^2*mtt^2*mWW^5*t^9 - 2382336*ep^3*mtt^2*mWW^5*t^9 - 3689928*ep^4*mtt^2*mWW^5*t^9 - 2963952*ep^5*mtt^2*mWW^5*t^9 - 967488*ep^6*mtt^2*mWW^5*t^9 + 6246*mtt*mWW^6*t^9 + 80022*ep*mtt*mWW^6*t^9 + 411306*ep^2*mtt*mWW^6*t^9 + 1091874*ep^3*mtt*mWW^6*t^9 + 1585296*ep^4*mtt*mWW^6*t^9 + 1197048*ep^5*mtt*mWW^6*t^9 + 367968*ep^6*mtt*mWW^6*t^9 + 768*mWW^7*t^9 + 10380*ep*mWW^7*t^9 + 55860*ep^2*mWW^7*t^9 + 153372*ep^3*mWW^7*t^9 + 227532*ep^4*mWW^7*t^9 + 173784*ep^5*mWW^7*t^9 + 53664*ep^6*mWW^7*t^9 + 1592*mtt^6*s*t^9 + 20196*ep*mtt^6*s*t^9 + 102272*ep^2*mtt^6*s*t^9 + 265740*ep^3*mtt^6*s*t^9 + 374648*ep^4*mtt^6*s*t^9 + 272064*ep^5*mtt^6*s*t^9 + 79488*ep^6*mtt^6*s*t^9 + 9984*mtt^5*mWW*s*t^9 + 128880*ep*mtt^5*mWW*s*t^9 + 662796*ep^2*mtt^5*mWW*s*t^9 + 1742352*ep^3*mtt^5*mWW*s*t^9 + 2475420*ep^4*mtt^5*mWW*s*t^9 + 1805448*ep^5*mtt^5*mWW*s*t^9 + 528480*ep^6*mtt^5*mWW*s*t^9 - 15766*mtt^4*mWW^2*s*t^9 - 202898*ep*mtt^4*mWW^2*s*t^9 - 1044838*ep^2*mtt^4*mWW^2*s*t^9 - 2767766*ep^3*mtt^4*mWW^2*s*t^9 - 3991132*ep^4*mtt^4*mWW^2*s*t^9 - 2976992*ep^5*mtt^4*mWW^2*s*t^9 - 898368*ep^6*mtt^4*mWW^2*s*t^9 - 19424*mtt^3*mWW^3*s*t^9 - 244927*ep*mtt^3*mWW^3*s*t^9 - 1216521*ep^2*mtt^3*mWW^3*s*t^9 - 3040099*ep^3*mtt^3*mWW^3*s*t^9 - 4018383*ep^4*mtt^3*mWW^3*s*t^9 - 2644654*ep^5*mtt^3*mWW^3*s*t^9 - 665992*ep^6*mtt^3*mWW^3*s*t^9 + 29148*mtt^2*mWW^4*s*t^9 + 360994*ep*mtt^2*mWW^4*s*t^9 + 1763344*ep^2*mtt^2*mWW^4*s*t^9 + 4348406*ep^3*mtt^2*mWW^4*s*t^9 + 5695820*ep^4*mtt^2*mWW^4*s*t^9 + 3730464*ep^5*mtt^2*mWW^4*s*t^9 + 938304*ep^6*mtt^2*mWW^4*s*t^9 + 3568*mtt*mWW^5*s*t^9 + 58569*ep*mtt*mWW^5*s*t^9 + 372131*ep^2*mtt*mWW^5*s*t^9 + 1178821*ep^3*mtt*mWW^5*s*t^9 + 1986093*ep^4*mtt*mWW^5*s*t^9 + 1707386*ep^5*mtt*mWW^5*s*t^9 + 591192*ep^6*mtt*mWW^5*s*t^9 - 9102*mWW^6*s*t^9 - 120814*ep*mWW^6*s*t^9 - 639184*ep^2*mWW^6*s*t^9 - 1727454*ep^3*mWW^6*s*t^9 - 2522466*ep^4*mWW^6*s*t^9 - 1893716*ep^5*mWW^6*s*t^9 - 573104*ep^6*mWW^6*s*t^9 - 1944*mtt^5*s^2*t^9 - 25556*ep*mtt^5*s^2*t^9 - 133904*ep^2*mtt^5*s^2*t^9 - 358444*ep^3*mtt^5*s^2*t^9 - 518104*ep^4*mtt^5*s^2*t^9 - 384000*ep^5*mtt^5*s^2*t^9 - 114048*ep^6*mtt^5*s^2*t^9 - 6816*mtt^4*mWW*s^2*t^9 - 92044*ep*mtt^4*mWW*s^2*t^9 - 493552*ep^2*mtt^4*mWW*s^2*t^9 - 1342652*ep^3*mtt^4*mWW*s^2*t^9 - 1959128*ep^4*mtt^4*mWW*s^2*t^9 - 1458144*ep^5*mtt^4*mWW*s^2*t^9 - 433344*ep^6*mtt^4*mWW*s^2*t^9 + 21176*mtt^3*mWW^2*s^2*t^9 + 282732*ep*mtt^3*mWW^2*s^2*t^9 + 1503108*ep^2*mtt^3*mWW^2*s^2*t^9 + 4073908*ep^3*mtt^3*mWW^2*s^2*t^9 + 5951740*ep^4*mtt^3*mWW^2*s^2*t^9 + 4454720*ep^5*mtt^3*mWW^2*s^2*t^9 + 1336416*ep^6*mtt^3*mWW^2*s^2*t^9 - 3192*mtt^2*mWW^3*s^2*t^9 - 40525*ep*mtt^2*mWW^3*s^2*t^9 - 211013*ep^2*mtt^2*mWW^3*s^2*t^9 - 590405*ep^3*mtt^2*mWW^3*s^2*t^9 - 937539*ep^4*mtt^2*mWW^3*s^2*t^9 - 792246*ep^5*mtt^2*mWW^3*s^2*t^9 - 274600*ep^6*mtt^2*mWW^3*s^2*t^9 - 20160*mtt*mWW^4*s^2*t^9 - 271470*ep*mtt*mWW^4*s^2*t^9 - 1446494*ep^2*mtt*mWW^4*s^2*t^9 - 3889670*ep^3*mtt*mWW^4*s^2*t^9 - 5575258*ep^4*mtt*mWW^4*s^2*t^9 - 4047628*ep^5*mtt*mWW^4*s^2*t^9 - 1163760*ep^6*mtt*mWW^4*s^2*t^9 + 10936*mWW^5*s^2*t^9 + 146767*ep*mWW^5*s^2*t^9 + 780799*ep^2*mWW^5*s^2*t^9 + 2102847*ep^3*mWW^5*s^2*t^9 + 3029457*ep^4*mWW^5*s^2*t^9 + 2218850*ep^5*mWW^5*s^2*t^9 + 646264*ep^6*mWW^5*s^2*t^9 + 936*mtt^4*s^3*t^9 + 12652*ep*mtt^4*s^3*t^9 + 67936*ep^2*mtt^4*s^3*t^9 + 185444*ep^3*mtt^4*s^3*t^9 + 272072*ep^4*mtt^4*s^3*t^9 + 203904*ep^5*mtt^4*s^3*t^9 + 61056*ep^6*mtt^4*s^3*t^9 + 480*mtt^3*mWW*s^3*t^9 + 7232*ep*mtt^3*mWW*s^3*t^9 + 42296*ep^2*mtt^3*mWW*s^3*t^9 + 121528*ep^3*mtt^3*mWW*s^3*t^9 + 182416*ep^4*mtt^3*mWW*s^3*t^9 + 137040*ep^5*mtt^3*mWW*s^3*t^9 + 40608*ep^6*mtt^3*mWW*s^3*t^9 - 7056*mtt^2*mWW^2*s^3*t^9 - 97608*ep*mtt^2*mWW^2*s^3*t^9 - 534504*ep^2*mtt^2*mWW^2*s^3*t^9 - 1477248*ep^3*mtt^2*mWW^2*s^3*t^9 - 2179680*ep^4*mtt^2*mWW^2*s^3*t^9 - 1634544*ep^5*mtt^2*mWW^2*s^3*t^9 - 488160*ep^6*mtt^2*mWW^2*s^3*t^9 + 8928*mtt*mWW^3*s^3*t^9 + 122912*ep*mtt*mWW^3*s^3*t^9 + 670376*ep^2*mtt*mWW^3*s^3*t^9 + 1848136*ep^3*mtt*mWW^3*s^3*t^9 + 2723824*ep^4*mtt*mWW^3*s^3*t^9 + 2042352*ep^5*mtt*mWW^3*s^3*t^9 + 610272*ep^6*mtt*mWW^3*s^3*t^9 - 3288*mWW^4*s^3*t^9 - 45188*ep*mWW^4*s^3*t^9 - 246104*ep^2*mWW^4*s^3*t^9 - 677860*ep^3*mWW^4*s^3*t^9 - 998632*ep^4*mWW^4*s^3*t^9 - 748752*ep^5*mWW^4*s^3*t^9 - 223776*ep^6*mWW^4*s^3*t^9 - 128*mtt^3*s^4*t^9 - 1760*ep*mtt^3*s^4*t^9 - 9568*ep^2*mtt^3*s^4*t^9 - 26296*ep^3*mtt^3*s^4*t^9 - 38664*ep^4*mtt^3*s^4*t^9 - 28944*ep^5*mtt^3*s^4*t^9 - 8640*ep^6*mtt^3*s^4*t^9 + 384*mtt^2*mWW*s^4*t^9 + 5280*ep*mtt^2*mWW*s^4*t^9 + 28704*ep^2*mtt^2*mWW*s^4*t^9 + 78888*ep^3*mtt^2*mWW*s^4*t^9 + 115992*ep^4*mtt^2*mWW*s^4*t^9 + 86832*ep^5*mtt^2*mWW*s^4*t^9 + 25920*ep^6*mtt^2*mWW*s^4*t^9 - 384*mtt*mWW^2*s^4*t^9 - 5280*ep*mtt*mWW^2*s^4*t^9 - 28704*ep^2*mtt*mWW^2*s^4*t^9 - 78888*ep^3*mtt*mWW^2*s^4*t^9 - 115992*ep^4*mtt*mWW^2*s^4*t^9 - 86832*ep^5*mtt*mWW^2*s^4*t^9 - 25920*ep^6*mtt*mWW^2*s^4*t^9 + 128*mWW^3*s^4*t^9 + 1760*ep*mWW^3*s^4*t^9 + 9568*ep^2*mWW^3*s^4*t^9 + 26296*ep^3*mWW^3*s^4*t^9 + 38664*ep^4*mWW^3*s^4*t^9 + 28944*ep^5*mWW^3*s^4*t^9 + 8640*ep^6*mWW^3*s^4*t^9 + 1128*mtt^6*t^10 + 13644*ep*mtt^6*t^10 + 65712*ep^2*mtt^6*t^10 + 162684*ep^3*mtt^6*t^10 + 219360*ep^4*mtt^6*t^10 + 153072*ep^5*mtt^6*t^10 + 43200*ep^6*mtt^6*t^10 + 3168*mtt^5*mWW*t^10 + 39084*ep*mtt^5*mWW*t^10 + 191964*ep^2*mtt^5*mWW*t^10 + 483372*ep^3*mtt^5*mWW*t^10 + 660516*ep^4*mtt^5*mWW*t^10 + 465384*ep^5*mtt^5*mWW*t^10 + 132192*ep^6*mtt^5*mWW*t^10 - 8856*mtt^4*mWW^2*t^10 - 107856*ep*mtt^4*mWW^2*t^10 - 523272*ep^2*mtt^4*mWW^2*t^10 - 1304832*ep^3*mtt^4*mWW^2*t^10 - 1771824*ep^4*mtt^4*mWW^2*t^10 - 1245408*ep^5*mtt^4*mWW^2*t^10 - 354432*ep^6*mtt^4*mWW^2*t^10 - 1800*mtt^3*mWW^3*t^10 - 22377*ep*mtt^3*mWW^3*t^10 - 108519*ep^2*mtt^3*mWW^3*t^10 - 260925*ep^3*mtt^3*mWW^3*t^10 - 324465*ep^4*mtt^3*mWW^3*t^10 - 192978*ep^5*mtt^3*mWW^3*t^10 - 40056*ep^6*mtt^3*mWW^3*t^10 + 9936*mtt^2*mWW^4*t^10 + 118914*ep*mtt^2*mWW^4*t^10 + 561702*ep^2*mtt^2*mWW^4*t^10 + 1346370*ep^3*mtt^2*mWW^4*t^10 + 1727490*ep^4*mtt^2*mWW^4*t^10 + 1120452*ep^5*mtt^2*mWW^4*t^10 + 284016*ep^6*mtt^2*mWW^4*t^10 - 1656*mtt*mWW^5*t^10 - 16557*ep*mtt*mWW^5*t^10 - 58851*ep^2*mtt*mWW^5*t^10 - 83601*ep^3*mtt*mWW^5*t^10 - 13029*ep^4*mtt*mWW^5*t^10 + 74310*ep^5*mtt*mWW^5*t^10 + 49704*ep^6*mtt*mWW^5*t^10 - 1920*mWW^6*t^10 - 24852*ep*mWW^6*t^10 - 128736*ep^2*mWW^6*t^10 - 343068*ep^3*mWW^6*t^10 - 498048*ep^4*mWW^6*t^10 - 374832*ep^5*mWW^6*t^10 - 114624*ep^6*mWW^6*t^10 - 2984*mtt^5*s*t^10 - 37780*ep*mtt^5*s*t^10 - 190812*ep^2*mtt^5*s*t^10 - 494156*ep^3*mtt^5*s*t^10 - 693988*ep^4*mtt^5*s*t^10 - 501864*ep^5*mtt^5*s*t^10 - 146016*ep^6*mtt^5*s*t^10 - 3048*mtt^4*mWW*s*t^10 - 40212*ep*mtt^4*mWW*s*t^10 - 210164*ep^2*mtt^4*mWW*s*t^10 - 557012*ep^3*mtt^4*mWW*s*t^10 - 791956*ep^4*mtt^4*mWW*s*t^10 - 574696*ep^5*mtt^4*mWW*s*t^10 - 166752*ep^6*mtt^4*mWW*s*t^10 + 19768*mtt^3*mWW^2*s*t^10 + 253636*ep*mtt^3*mWW^2*s*t^10 + 1296128*ep^2*mtt^3*mWW^2*s*t^10 + 3386196*ep^3*mtt^3*mWW^2*s*t^10 + 4783520*ep^4*mtt^3*mWW^2*s*t^10 + 3471904*ep^5*mtt^3*mWW^2*s*t^10 + 1012608*ep^6*mtt^3*mWW^2*s*t^10 - 11176*mtt^2*mWW^3*s*t^10 - 141905*ep*mtt^2*mWW^3*s*t^10 - 720107*ep^2*mtt^2*mWW^3*s*t^10 - 1878725*ep^3*mtt^2*mWW^3*s*t^10 - 2667077*ep^4*mtt^2*mWW^3*s*t^10 - 1957178*ep^5*mtt^2*mWW^3*s*t^10 - 580312*ep^6*mtt^2*mWW^3*s*t^10 - 9840*mtt*mWW^4*s*t^10 - 127326*ep*mtt*mWW^4*s*t^10 - 653190*ep^2*mtt*mWW^4*s*t^10 - 1701230*ep^3*mtt*mWW^4*s*t^10 - 2376602*ep^4*mtt*mWW^4*s*t^10 - 1691476*ep^5*mtt*mWW^4*s*t^10 - 479536*ep^6*mtt*mWW^4*s*t^10 + 7280*mWW^5*s*t^10 + 93587*ep*mWW^5*s*t^10 + 478145*ep^2*mWW^5*s*t^10 + 1244927*ep^3*mWW^5*s*t^10 + 1746103*ep^4*mWW^5*s*t^10 + 1253310*ep^5*mWW^5*s*t^10 + 360008*ep^6*mWW^5*s*t^10 + 2464*mtt^4*s^2*t^10 + 32328*ep*mtt^4*s^2*t^10 + 168868*ep^2*mtt^4*s^2*t^10 + 450120*ep^3*mtt^4*s^2*t^10 + 647236*ep^4*mtt^4*s^2*t^10 + 476952*ep^5*mtt^4*s^2*t^10 + 140832*ep^6*mtt^4*s^2*t^10 - 2144*mtt^3*mWW*s^2*t^10 - 27184*ep*mtt^3*mWW*s^2*t^10 - 137760*ep^2*mtt^3*mWW*s^2*t^10 - 359768*ep^3*mtt^3*mWW*s^2*t^10 - 512152*ep^4*mtt^3*mWW*s^2*t^10 - 376848*ep^5*mtt^3*mWW*s^2*t^10 - 111744*ep^6*mtt^3*mWW*s^2*t^10 - 8352*mtt^2*mWW^2*s^2*t^10 - 112416*ep*mtt^2*mWW^2*s^2*t^10 - 599928*ep^2*mtt^2*mWW^2*s^2*t^10 - 1621416*ep^3*mtt^2*mWW^2*s^2*t^10 - 2346960*ep^4*mtt^2*mWW^2*s^2*t^10 - 1731168*ep^5*mtt^2*mWW^2*s^2*t^10 - 509760*ep^6*mtt^2*mWW^2*s^2*t^10 + 13280*mtt*mWW^3*s^2*t^10 + 177072*ep*mtt*mWW^3*s^2*t^10 + 937664*ep^2*mtt*mWW^3*s^2*t^10 + 2521656*ep^3*mtt*mWW^3*s^2*t^10 + 3641432*ep^4*mtt*mWW^3*s^2*t^10 + 2685072*ep^5*mtt*mWW^3*s^2*t^10 + 791424*ep^6*mtt*mWW^3*s^2*t^10 - 5248*mWW^4*s^2*t^10 - 69800*ep*mWW^4*s^2*t^10 - 368844*ep^2*mWW^4*s^2*t^10 - 990592*ep^3*mWW^4*s^2*t^10 - 1429556*ep^4*mWW^4*s^2*t^10 - 1054008*ep^5*mWW^4*s^2*t^10 - 310752*ep^6*mWW^4*s^2*t^10 - 608*mtt^3*s^3*t^10 - 8192*ep*mtt^3*s^3*t^10 - 43768*ep^2*mtt^3*s^3*t^10 - 118648*ep^3*mtt^3*s^3*t^10 - 172608*ep^4*mtt^3*s^3*t^10 - 128160*ep^5*mtt^3*s^3*t^10 - 38016*ep^6*mtt^3*s^3*t^10 + 1824*mtt^2*mWW*s^3*t^10 + 24576*ep*mtt^2*mWW*s^3*t^10 + 131304*ep^2*mtt^2*mWW*s^3*t^10 + 355944*ep^3*mtt^2*mWW*s^3*t^10 + 517824*ep^4*mtt^2*mWW*s^3*t^10 + 384480*ep^5*mtt^2*mWW*s^3*t^10 + 114048*ep^6*mtt^2*mWW*s^3*t^10 - 1824*mtt*mWW^2*s^3*t^10 - 24576*ep*mtt*mWW^2*s^3*t^10 - 131304*ep^2*mtt*mWW^2*s^3*t^10 - 355944*ep^3*mtt*mWW^2*s^3*t^10 - 517824*ep^4*mtt*mWW^2*s^3*t^10 - 384480*ep^5*mtt*mWW^2*s^3*t^10 - 114048*ep^6*mtt*mWW^2*s^3*t^10 + 608*mWW^3*s^3*t^10 + 8192*ep*mWW^3*s^3*t^10 + 43768*ep^2*mWW^3*s^3*t^10 + 118648*ep^3*mWW^3*s^3*t^10 + 172608*ep^4*mWW^3*s^3*t^10 + 128160*ep^5*mWW^3*s^3*t^10 + 38016*ep^6*mWW^3*s^3*t^10 - 1368*mtt^5*t^11 - 16500*ep*mtt^5*t^11 - 79200*ep^2*mtt^5*t^11 - 195348*ep^3*mtt^5*t^11 - 262368*ep^4*mtt^5*t^11 - 182352*ep^5*mtt^5*t^11 - 51264*ep^6*mtt^5*t^11 + 216*mtt^4*mWW*t^11 + 2184*ep*mtt^4*mWW*t^11 + 8472*ep^2*mtt^4*mWW*t^11 + 16680*ep^3*mtt^4*mWW*t^11 + 18144*ep^4*mtt^4*mWW*t^11 + 10656*ep^5*mtt^4*mWW*t^11 + 2688*ep^6*mtt^4*mWW*t^11 + 5808*mtt^3*mWW^2*t^11 + 70872*ep*mtt^3*mWW^2*t^11 + 344016*ep^2*mtt^3*mWW^2*t^11 + 856224*ep^3*mtt^3*mWW^2*t^11 + 1157160*ep^4*mtt^3*mWW^2*t^11 + 807024*ep^5*mtt^3*mWW^2*t^11 + 227136*ep^6*mtt^3*mWW^2*t^11 - 5040*mtt^2*mWW^3*t^11 - 60744*ep*mtt^2*mWW^3*t^11 - 291174*ep^2*mtt^2*mWW^3*t^11 - 716628*ep^3*mtt^2*mWW^3*t^11 - 959586*ep^4*mtt^2*mWW^3*t^11 - 664428*ep^5*mtt^2*mWW^3*t^11 - 186000*ep^6*mtt^2*mWW^3*t^11 - 1368*mtt*mWW^4*t^11 - 17364*ep*mtt*mWW^4*t^11 - 87588*ep^2*mtt*mWW^4*t^11 - 225396*ep^3*mtt*mWW^4*t^11 - 313044*ep^4*mtt*mWW^4*t^11 - 223080*ep^5*mtt*mWW^4*t^11 - 63840*ep^6*mtt*mWW^4*t^11 + 1752*mWW^5*t^11 + 21552*ep*mWW^5*t^11 + 105474*ep^2*mWW^5*t^11 + 264468*ep^3*mWW^5*t^11 + 359694*ep^4*mWW^5*t^11 + 252180*ep^5*mWW^5*t^11 + 71280*ep^6*mWW^5*t^11 + 2440*mtt^4*s*t^11 + 30828*ep*mtt^4*s*t^11 + 155272*ep^2*mtt^4*s*t^11 + 400740*ep^3*mtt^4*s*t^11 + 560560*ep^4*mtt^4*s*t^11 + 403632*ep^5*mtt^4*s*t^11 + 116928*ep^6*mtt^4*s*t^11 - 3712*mtt^3*mWW*s*t^11 - 46448*ep*mtt^3*mWW*s*t^11 - 232056*ep^2*mtt^3*mWW*s*t^11 - 595816*ep^3*mtt^3*mWW*s*t^11 - 831680*ep^4*mtt^3*mWW*s*t^11 - 599136*ep^5*mtt^3*mWW*s*t^11 - 173952*ep^6*mtt^3*mWW*s*t^11 - 3504*mtt^2*mWW^2*s*t^11 - 45624*ep*mtt^2*mWW^2*s*t^11 - 235464*ep^2*mtt^2*mWW^2*s*t^11 - 616992*ep^3*mtt^2*mWW^2*s*t^11 - 868320*ep^4*mtt^2*mWW^2*s*t^11 - 624384*ep^5*mtt^2*mWW^2*s*t^11 - 179712*ep^6*mtt^2*mWW^2*s*t^11 + 8384*mtt*mWW^3*s*t^11 + 107280*ep*mtt*mWW^3*s*t^11 + 546008*ep^2*mtt*mWW^3*s*t^11 + 1418472*ep^3*mtt*mWW^3*s*t^11 + 1989440*ep^4*mtt*mWW^3*s*t^11 + 1431648*ep^5*mtt*mWW^3*s*t^11 + 413568*ep^6*mtt*mWW^3*s*t^11 - 3608*mWW^4*s*t^11 - 46036*ep*mWW^4*s*t^11 - 233760*ep^2*mWW^4*s*t^11 - 606404*ep^3*mWW^4*s*t^11 - 850000*ep^4*mWW^4*s*t^11 - 611760*ep^5*mWW^4*s*t^11 - 176832*ep^6*mWW^4*s*t^11 - 1024*mtt^3*s^2*t^11 - 13408*ep*mtt^3*s^2*t^11 - 69824*ep^2*mtt^3*s^2*t^11 - 185336*ep^3*mtt^3*s^2*t^11 - 265128*ep^4*mtt^3*s^2*t^11 - 194256*ep^5*mtt^3*s^2*t^11 - 57024*ep^6*mtt^3*s^2*t^11 + 3072*mtt^2*mWW*s^2*t^11 + 40224*ep*mtt^2*mWW*s^2*t^11 + 209472*ep^2*mtt^2*mWW*s^2*t^11 + 556008*ep^3*mtt^2*mWW*s^2*t^11 + 795384*ep^4*mtt^2*mWW*s^2*t^11 + 582768*ep^5*mtt^2*mWW*s^2*t^11 + 171072*ep^6*mtt^2*mWW*s^2*t^11 - 3072*mtt*mWW^2*s^2*t^11 - 40224*ep*mtt*mWW^2*s^2*t^11 - 209472*ep^2*mtt*mWW^2*s^2*t^11 - 556008*ep^3*mtt*mWW^2*s^2*t^11 - 795384*ep^4*mtt*mWW^2*s^2*t^11 - 582768*ep^5*mtt*mWW^2*s^2*t^11 - 171072*ep^6*mtt*mWW^2*s^2*t^11 + 1024*mWW^3*s^2*t^11 + 13408*ep*mWW^3*s^2*t^11 + 69824*ep^2*mWW^3*s^2*t^11 + 185336*ep^3*mWW^3*s^2*t^11 + 265128*ep^4*mWW^3*s^2*t^11 + 194256*ep^5*mWW^3*s^2*t^11 + 57024*ep^6*mWW^3*s^2*t^11 + 816*mtt^4*t^12 + 9816*ep*mtt^4*t^12 + 46968*ep^2*mtt^4*t^12 + 115440*ep^3*mtt^4*t^12 + 154464*ep^4*mtt^4*t^12 + 106944*ep^5*mtt^4*t^12 + 29952*ep^6*mtt^4*t^12 - 1536*mtt^3*mWW*t^12 - 18384*ep*mtt^3*mWW*t^12 - 87528*ep^2*mtt^3*mWW*t^12 - 214248*ep^3*mtt^3*mWW*t^12 - 285840*ep^4*mtt^3*mWW*t^12 - 197568*ep^5*mtt^3*mWW*t^12 - 55296*ep^6*mtt^3*mWW*t^12 - 288*mtt^2*mWW^2*t^12 - 3744*ep*mtt^2*mWW^2*t^12 - 19224*ep^2*mtt^2*mWW^2*t^12 - 49896*ep^3*mtt^2*mWW^2*t^12 - 69264*ep^4*mtt^2*mWW^2*t^12 - 48960*ep^5*mtt^2*mWW^2*t^12 - 13824*ep^6*mtt^2*mWW^2*t^12 + 1920*mtt*mWW^3*t^12 + 23376*ep*mtt*mWW^3*t^12 + 113160*ep^2*mtt*mWW^3*t^12 + 280776*ep^3*mtt*mWW^3*t^12 + 378192*ep^4*mtt*mWW^3*t^12 + 262848*ep^5*mtt*mWW^3*t^12 + 73728*ep^6*mtt*mWW^3*t^12 - 912*mWW^4*t^12 - 11064*ep*mWW^4*t^12 - 53376*ep^2*mWW^4*t^12 - 132072*ep^3*mWW^4*t^12 - 177552*ep^4*mWW^4*t^12 - 123264*ep^5*mWW^4*t^12 - 34560*ep^6*mWW^4*t^12 - 736*mtt^3*s*t^12 - 9280*ep*mtt^3*s*t^12 - 46616*ep^2*mtt^3*s*t^12 - 119912*ep^3*mtt^3*s*t^12 - 167088*ep^4*mtt^3*s*t^12 - 119808*ep^5*mtt^3*s*t^12 - 34560*ep^6*mtt^3*s*t^12 + 2208*mtt^2*mWW*s*t^12 + 27840*ep*mtt^2*mWW*s*t^12 + 139848*ep^2*mtt^2*mWW*s*t^12 + 359736*ep^3*mtt^2*mWW*s*t^12 + 501264*ep^4*mtt^2*mWW*s*t^12 + 359424*ep^5*mtt^2*mWW*s*t^12 + 103680*ep^6*mtt^2*mWW*s*t^12 - 2208*mtt*mWW^2*s*t^12 - 27840*ep*mtt*mWW^2*s*t^12 - 139848*ep^2*mtt*mWW^2*s*t^12 - 359736*ep^3*mtt*mWW^2*s*t^12 - 501264*ep^4*mtt*mWW^2*s*t^12 - 359424*ep^5*mtt*mWW^2*s*t^12 - 103680*ep^6*mtt*mWW^2*s*t^12 + 736*mWW^3*s*t^12 + 9280*ep*mWW^3*s*t^12 + 46616*ep^2*mWW^3*s*t^12 + 119912*ep^3*mWW^3*s*t^12 + 167088*ep^4*mWW^3*s*t^12 + 119808*ep^5*mWW^3*s*t^12 + 34560*ep^6*mWW^3*s*t^12 - 192*mtt^3*t^13 - 2304*ep*mtt^3*t^13 - 10992*ep^2*mtt^3*t^13 - 26928*ep^3*mtt^3*t^13 - 35904*ep^4*mtt^3*t^13 - 24768*ep^5*mtt^3*t^13 - 6912*ep^6*mtt^3*t^13 + 576*mtt^2*mWW*t^13 + 6912*ep*mtt^2*mWW*t^13 + 32976*ep^2*mtt^2*mWW*t^13 + 80784*ep^3*mtt^2*mWW*t^13 + 107712*ep^4*mtt^2*mWW*t^13 + 74304*ep^5*mtt^2*mWW*t^13 + 20736*ep^6*mtt^2*mWW*t^13 - 576*mtt*mWW^2*t^13 - 6912*ep*mtt*mWW^2*t^13 - 32976*ep^2*mtt*mWW^2*t^13 - 80784*ep^3*mtt*mWW^2*t^13 - 107712*ep^4*mtt*mWW^2*t^13 - 74304*ep^5*mtt*mWW^2*t^13 - 20736*ep^6*mtt*mWW^2*t^13 + 192*mWW^3*t^13 + 2304*ep*mWW^3*t^13 + 10992*ep^2*mWW^3*t^13 + 26928*ep^3*mWW^3*t^13 + 35904*ep^4*mWW^3*t^13 + 24768*ep^5*mWW^3*t^13 + 6912*ep^6*mWW^3*t^13))/(8*ep*(1 + ep)^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t^2*(-mWW + t)^5*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), (72*ep*mtt^10*mWW^8*s^4 + 348*ep^2*mtt^10*mWW^8*s^4 - 544*ep^3*mtt^10*mWW^8*s^4 - 4828*ep^4*mtt^10*mWW^8*s^4 - 7688*ep^5*mtt^10*mWW^8*s^4 - 3680*ep^6*mtt^10*mWW^8*s^4 - 360*ep*mtt^9*mWW^9*s^4 - 1896*ep^2*mtt^9*mWW^9*s^4 + 2360*ep^3*mtt^9*mWW^9*s^4 + 24824*ep^4*mtt^9*mWW^9*s^4 + 40672*ep^5*mtt^9*mWW^9*s^4 + 19744*ep^6*mtt^9*mWW^9*s^4 + 712*ep*mtt^8*mWW^10*s^4 + 4200*ep^2*mtt^8*mWW^10*s^4 - 3384*ep^3*mtt^8*mWW^10*s^4 - 49912*ep^4*mtt^8*mWW^10*s^4 - 85120*ep^5*mtt^8*mWW^10*s^4 - 42080*ep^6*mtt^8*mWW^10*s^4 - 680*ep*mtt^7*mWW^11*s^4 - 4744*ep^2*mtt^7*mWW^11*s^4 + 504*ep^3*mtt^7*mWW^11*s^4 + 45976*ep^4*mtt^7*mWW^11*s^4 + 84320*ep^5*mtt^7*mWW^11*s^4 + 42912*ep^6*mtt^7*mWW^11*s^4 + 280*ep*mtt^6*mWW^12*s^4 + 2720*ep^2*mtt^6*mWW^12*s^4 + 3720*ep^3*mtt^6*mWW^12*s^4 - 12080*ep^4*mtt^6*mWW^12*s^4 - 30160*ep^5*mtt^6*mWW^12*s^4 - 16800*ep^6*mtt^6*mWW^12*s^4 + 8*ep*mtt^5*mWW^13*s^4 - 568*ep^2*mtt^5*mWW^13*s^4 - 4376*ep^3*mtt^5*mWW^13*s^4 - 11672*ep^4*mtt^5*mWW^13*s^4 - 13152*ep^5*mtt^5*mWW^13*s^4 - 5280*ep^6*mtt^5*mWW^13*s^4 - 40*ep*mtt^4*mWW^14*s^4 - 104*ep^2*mtt^4*mWW^14*s^4 + 2200*ep^3*mtt^4*mWW^14*s^4 + 10296*ep^4*mtt^4*mWW^14*s^4 + 15168*ep^5*mtt^4*mWW^14*s^4 + 7136*ep^6*mtt^4*mWW^14*s^4 + 8*ep*mtt^3*mWW^15*s^4 + 40*ep^2*mtt^3*mWW^15*s^4 - 536*ep^3*mtt^3*mWW^15*s^4 - 2808*ep^4*mtt^3*mWW^15*s^4 - 4320*ep^5*mtt^3*mWW^15*s^4 - 2080*ep^6*mtt^3*mWW^15*s^4 + 4*ep^2*mtt^2*mWW^16*s^4 + 56*ep^3*mtt^2*mWW^16*s^4 + 204*ep^4*mtt^2*mWW^16*s^4 + 280*ep^5*mtt^2*mWW^16*s^4 + 128*ep^6*mtt^2*mWW^16*s^4 - 396*ep*mtt^9*mWW^8*s^5 - 1734*ep^2*mtt^9*mWW^8*s^5 + 3070*ep^3*mtt^9*mWW^8*s^5 + 24678*ep^4*mtt^9*mWW^8*s^5 + 38670*ep^5*mtt^9*mWW^8*s^5 + 18400*ep^6*mtt^9*mWW^8*s^5 + 1596*ep*mtt^8*mWW^9*s^5 + 7928*ep^2*mtt^8*mWW^9*s^5 - 10336*ep^3*mtt^8*mWW^9*s^5 - 104496*ep^4*mtt^8*mWW^9*s^5 - 170908*ep^5*mtt^8*mWW^9*s^5 - 83080*ep^6*mtt^8*mWW^9*s^5 - 2412*ep*mtt^7*mWW^10*s^5 - 14328*ep^2*mtt^7*mWW^10*s^5 + 9376*ep^3*mtt^7*mWW^10*s^5 + 164832*ep^4*mtt^7*mWW^10*s^5 + 286956*ep^5*mtt^7*mWW^10*s^5 + 143416*ep^6*mtt^7*mWW^10*s^5 + 1596*ep*mtt^6*mWW^11*s^5 + 12648*ep^2*mtt^6*mWW^11*s^5 + 5008*ep^3*mtt^6*mWW^11*s^5 - 104832*ep^4*mtt^6*mWW^11*s^5 - 207372*ep^5*mtt^6*mWW^11*s^5 - 108584*ep^6*mtt^6*mWW^11*s^5 - 324*ep*mtt^5*mWW^12*s^5 - 5188*ep^2*mtt^5*mWW^12*s^5 - 14596*ep^3*mtt^5*mWW^12*s^5 - 3060*ep^4*mtt^5*mWW^12*s^5 + 24296*ep^5*mtt^5*mWW^12*s^5 + 17624*ep^6*mtt^5*mWW^12*s^5 - 108*ep*mtt^4*mWW^13*s^5 + 456*ep^2*mtt^4*mWW^13*s^5 + 10624*ep^3*mtt^4*mWW^13*s^5 + 39312*ep^4*mtt^4*mWW^13*s^5 + 53676*ep^5*mtt^4*mWW^13*s^5 + 24424*ep^6*mtt^4*mWW^13*s^5 + 60*ep*mtt^3*mWW^14*s^5 + 264*ep^2*mtt^3*mWW^14*s^5 - 3920*ep^3*mtt^3*mWW^14*s^5 - 20304*ep^4*mtt^3*mWW^14*s^5 - 31116*ep^5*mtt^3*mWW^14*s^5 - 14936*ep^6*mtt^3*mWW^14*s^5 - 12*ep*mtt^2*mWW^15*s^5 - 40*ep^2*mtt^2*mWW^15*s^5 + 848*ep^3*mtt^2*mWW^15*s^5 + 4128*ep^4*mtt^2*mWW^15*s^5 + 6140*ep^5*mtt^2*mWW^15*s^5 + 2888*ep^6*mtt^2*mWW^15*s^5 - 6*ep^2*mtt*mWW^16*s^5 - 74*ep^3*mtt*mWW^16*s^5 - 258*ep^4*mtt*mWW^16*s^5 - 342*ep^5*mtt*mWW^16*s^5 - 152*ep^6*mtt*mWW^16*s^5 + 900*ep*mtt^8*mWW^8*s^6 + 3450*ep^2*mtt^8*mWW^8*s^6 - 7190*ep^3*mtt^8*mWW^8*s^6 - 50970*ep^4*mtt^8*mWW^8*s^6 - 78030*ep^5*mtt^8*mWW^8*s^6 - 36800*ep^6*mtt^8*mWW^8*s^6 - 2724*ep*mtt^7*mWW^9*s^6 - 12616*ep^2*mtt^7*mWW^9*s^6 + 17056*ep^3*mtt^7*mWW^9*s^6 + 167280*ep^4*mtt^7*mWW^9*s^6 + 274292*ep^5*mtt^7*mWW^9*s^6 + 133960*ep^6*mtt^7*mWW^9*s^6 + 2772*ep*mtt^6*mWW^10*s^6 + 17536*ep^2*mtt^6*mWW^10*s^6 - 5200*ep^3*mtt^6*mWW^10*s^6 - 187832*ep^4*mtt^6*mWW^10*s^6 - 343764*ep^5*mtt^6*mWW^10*s^6 - 175896*ep^6*mtt^6*mWW^10*s^6 - 948*ep*mtt^5*mWW^11*s^6 - 11192*ep^2*mtt^5*mWW^11*s^6 - 16128*ep^3*mtt^5*mWW^11*s^6 + 60768*ep^4*mtt^5*mWW^11*s^6 + 151492*ep^5*mtt^5*mWW^11*s^6 + 84840*ep^6*mtt^5*mWW^11*s^6 - 52*ep*mtt^4*mWW^12*s^6 + 2772*ep^2*mtt^4*mWW^12*s^6 + 17204*ep^3*mtt^4*mWW^12*s^6 + 37812*ep^4*mtt^4*mWW^12*s^6 + 37520*ep^5*mtt^4*mWW^12*s^6 + 14088*ep^6*mtt^4*mWW^12*s^6 + 84*ep*mtt^3*mWW^13*s^6 + 264*ep^2*mtt^3*mWW^13*s^6 - 7712*ep^3*mtt^3*mWW^13*s^6 - 38608*ep^4*mtt^3*mWW^13*s^6 - 59684*ep^5*mtt^3*mWW^13*s^6 - 28968*ep^6*mtt^3*mWW^13*s^6 - 36*ep*mtt^2*mWW^14*s^6 - 208*ep^2*mtt^2*mWW^14*s^6 + 2336*ep^3*mtt^2*mWW^14*s^6 + 13032*ep^4*mtt^2*mWW^14*s^6 + 20180*ep^5*mtt^2*mWW^14*s^6 + 9656*ep^6*mtt^2*mWW^14*s^6 + 4*ep*mtt*mWW^15*s^6 - 8*ep^2*mtt*mWW^15*s^6 - 384*ep^3*mtt*mWW^15*s^6 - 1536*ep^4*mtt*mWW^15*s^6 - 2068*ep^5*mtt*mWW^15*s^6 - 904*ep^6*mtt*mWW^15*s^6 + 2*ep^2*mWW^16*s^6 + 18*ep^3*mWW^16*s^6 + 54*ep^4*mWW^16*s^6 + 62*ep^5*mWW^16*s^6 + 24*ep^6*mWW^16*s^6 - 1080*ep*mtt^7*mWW^8*s^7 - 3420*ep^2*mtt^7*mWW^8*s^7 + 8940*ep^3*mtt^7*mWW^8*s^7 + 53660*ep^4*mtt^7*mWW^8*s^7 + 79180*ep^5*mtt^7*mWW^8*s^7 + 36800*ep^6*mtt^7*mWW^8*s^7 + 2136*ep*mtt^6*mWW^9*s^7 + 9104*ep^2*mtt^6*mWW^9*s^7 - 12064*ep^3*mtt^6*mWW^9*s^7 - 120640*ep^4*mtt^6*mWW^9*s^7 - 201528*ep^5*mtt^6*mWW^9*s^7 - 99920*ep^6*mtt^6*mWW^9*s^7 - 992*ep*mtt^5*mWW^10*s^7 - 8740*ep^2*mtt^5*mWW^10*s^7 - 6444*ep^3*mtt^5*mWW^10*s^7 + 75508*ep^4*mtt^5*mWW^10*s^7 + 163148*ep^5*mtt^5*mWW^10*s^7 + 88944*ep^6*mtt^5*mWW^10*s^7 - 80*ep*mtt^4*mWW^11*s^7 + 3688*ep^2*mtt^4*mWW^11*s^7 + 14088*ep^3*mtt^4*mWW^11*s^7 + 4376*ep^4*mtt^4*mWW^11*s^7 - 23160*ep^5*mtt^4*mWW^11*s^7 - 17216*ep^6*mtt^4*mWW^11*s^7 + 8*ep*mtt^3*mWW^12*s^7 - 420*ep^2*mtt^3*mWW^12*s^7 - 5868*ep^3*mtt^3*mWW^12*s^7 - 23932*ep^4*mtt^3*mWW^12*s^7 - 37020*ep^5*mtt^3*mWW^12*s^7 - 18528*ep^6*mtt^3*mWW^12*s^7 - 8*ep*mtt^2*mWW^13*s^7 - 256*ep^2*mtt^2*mWW^13*s^7 + 2000*ep^3*mtt^2*mWW^13*s^7 + 14160*ep^4*mtt^2*mWW^13*s^7 + 23736*ep^5*mtt^2*mWW^13*s^7 + 11824*ep^6*mtt^2*mWW^13*s^7 + 16*ep*mtt*mWW^14*s^7 + 36*ep^2*mtt*mWW^14*s^7 - 724*ep^3*mtt*mWW^14*s^7 - 3348*ep^4*mtt*mWW^14*s^7 - 4604*ep^5*mtt*mWW^14*s^7 - 2000*ep^6*mtt*mWW^14*s^7 + 8*ep^2*mWW^15*s^7 + 72*ep^3*mWW^15*s^7 + 216*ep^4*mWW^15*s^7 + 248*ep^5*mWW^15*s^7 + 96*ep^6*mWW^15*s^7 + 720*ep*mtt^6*mWW^8*s^8 + 1680*ep^2*mtt^6*mWW^8*s^8 - 6220*ep^3*mtt^6*mWW^8*s^8 - 29520*ep^4*mtt^6*mWW^8*s^8 - 40740*ep^5*mtt^6*mWW^8*s^8 - 18400*ep^6*mtt^6*mWW^8*s^8 - 624*ep*mtt^5*mWW^9*s^8 - 2456*ep^2*mtt^5*mWW^9*s^8 + 1816*ep^3*mtt^5*mWW^9*s^8 + 30840*ep^4*mtt^5*mWW^9*s^8 + 57832*ep^5*mtt^5*mWW^9*s^8 + 30640*ep^6*mtt^5*mWW^9*s^8 - 216*ep*mtt^4*mWW^10*s^8 + 1284*ep^2*mtt^4*mWW^10*s^8 + 7532*ep^3*mtt^4*mWW^10*s^8 + 828*ep^4*mtt^4*mWW^10*s^8 - 19620*ep^5*mtt^4*mWW^10*s^8 - 14416*ep^6*mtt^4*mWW^10*s^8 + 24*ep*mtt^3*mWW^11*s^8 - 648*ep^2*mtt^3*mWW^11*s^8 - 2360*ep^3*mtt^3*mWW^11*s^8 - 1896*ep^4*mtt^3*mWW^11*s^8 - 720*ep^5*mtt^3*mWW^11*s^8 - 512*ep^6*mtt^3*mWW^11*s^8 + 72*ep*mtt^2*mWW^12*s^8 + 32*ep^2*mtt^2*mWW^12*s^8 - 268*ep^3*mtt^2*mWW^12*s^8 + 2832*ep^4*mtt^2*mWW^12*s^8 + 7700*ep^5*mtt^2*mWW^12*s^8 + 4640*ep^6*mtt^2*mWW^12*s^8 + 24*ep*mtt*mWW^13*s^8 + 96*ep^2*mtt*mWW^13*s^8 - 608*ep^3*mtt*mWW^13*s^8 - 3408*ep^4*mtt*mWW^13*s^8 - 4824*ep^5*mtt*mWW^13*s^8 - 2096*ep^6*mtt*mWW^13*s^8 + 12*ep^2*mWW^14*s^8 + 108*ep^3*mWW^14*s^8 + 324*ep^4*mWW^14*s^8 + 372*ep^5*mWW^14*s^8 + 144*ep^6*mWW^14*s^8 - 252*ep*mtt^5*mWW^8*s^9 - 318*ep^2*mtt^5*mWW^8*s^9 + 2294*ep^3*mtt^5*mWW^8*s^9 + 7518*ep^4*mtt^5*mWW^8*s^9 + 8838*ep^5*mtt^5*mWW^8*s^9 + 3680*ep^6*mtt^5*mWW^8*s^9 - 84*ep*mtt^4*mWW^9*s^9 - 200*ep^2*mtt^4*mWW^9*s^9 + 1856*ep^3*mtt^4*mWW^9*s^9 + 4656*ep^4*mtt^4*mWW^9*s^9 + 2260*ep^5*mtt^4*mWW^9*s^9 - 424*ep^6*mtt^4*mWW^9*s^9 + 108*ep*mtt^3*mWW^10*s^9 - 52*ep^2*mtt^3*mWW^10*s^9 - 1508*ep^3*mtt^3*mWW^10*s^9 - 1540*ep^4*mtt^3*mWW^10*s^9 + 792*ep^5*mtt^3*mWW^10*s^9 + 984*ep^6*mtt^3*mWW^10*s^9 + 84*ep*mtt^2*mWW^11*s^9 + 224*ep^2*mtt^2*mWW^11*s^9 - 1096*ep^3*mtt^2*mWW^11*s^9 - 4104*ep^4*mtt^2*mWW^11*s^9 - 4108*ep^5*mtt^2*mWW^11*s^9 - 1240*ep^6*mtt^2*mWW^11*s^9 + 16*ep*mtt*mWW^12*s^9 + 82*ep^2*mtt*mWW^12*s^9 - 210*ep^3*mtt*mWW^12*s^9 - 1626*ep^4*mtt*mWW^12*s^9 - 2398*ep^5*mtt*mWW^12*s^9 - 1048*ep^6*mtt*mWW^12*s^9 + 8*ep^2*mWW^13*s^9 + 72*ep^3*mWW^13*s^9 + 216*ep^4*mWW^13*s^9 + 248*ep^5*mWW^13*s^9 + 96*ep^6*mWW^13*s^9 + 36*ep*mtt^4*mWW^8*s^10 - 6*ep^2*mtt^4*mWW^8*s^10 - 350*ep^3*mtt^4*mWW^8*s^10 - 538*ep^4*mtt^4*mWW^8*s^10 - 230*ep^5*mtt^4*mWW^8*s^10 + 60*ep*mtt^3*mWW^9*s^10 + 136*ep^2*mtt^3*mWW^9*s^10 - 688*ep^3*mtt^3*mWW^9*s^10 - 2464*ep^4*mtt^3*mWW^9*s^10 - 2620*ep^5*mtt^3*mWW^9*s^10 - 920*ep^6*mtt^3*mWW^9*s^10 + 28*ep*mtt^2*mWW^10*s^10 + 100*ep^2*mtt^2*mWW^10*s^10 - 372*ep^3*mtt^2*mWW^10*s^10 - 1884*ep^4*mtt^2*mWW^10*s^10 - 2392*ep^5*mtt^2*mWW^10*s^10 - 952*ep^6*mtt^2*mWW^10*s^10 + 4*ep*mtt*mWW^11*s^10 + 24*ep^2*mtt*mWW^11*s^10 - 16*ep^3*mtt*mWW^11*s^10 - 288*ep^4*mtt*mWW^11*s^10 - 452*ep^5*mtt*mWW^11*s^10 - 200*ep^6*mtt*mWW^11*s^10 + 2*ep^2*mWW^12*s^10 + 18*ep^3*mWW^12*s^10 + 54*ep^4*mWW^12*s^10 + 62*ep^5*mWW^12*s^10 + 24*ep^6*mWW^12*s^10 - 12*ep*mtt^15*mWW^5*s*t - 140*ep^2*mtt^15*mWW^5*s*t - 620*ep^3*mtt^15*mWW^5*s*t - 1300*ep^4*mtt^15*mWW^5*s*t - 1288*ep^5*mtt^15*mWW^5*s*t - 480*ep^6*mtt^15*mWW^5*s*t + 92*ep*mtt^14*mWW^6*s*t + 1004*ep^2*mtt^14*mWW^6*s*t + 4108*ep^3*mtt^14*mWW^6*s*t + 7844*ep^4*mtt^14*mWW^6*s*t + 6888*ep^5*mtt^14*mWW^6*s*t + 2144*ep^6*mtt^14*mWW^6*s*t - 304*ep*mtt^13*mWW^7*s*t - 3088*ep^2*mtt^13*mWW^7*s*t - 11424*ep^3*mtt^13*mWW^7*s*t - 18784*ep^4*mtt^13*mWW^7*s*t - 12608*ep^5*mtt^13*mWW^7*s*t - 1792*ep^6*mtt^13*mWW^7*s*t + 560*ep*mtt^12*mWW^8*s*t + 5264*ep^2*mtt^12*mWW^8*s*t + 17024*ep^3*mtt^12*mWW^8*s*t + 21056*ep^4*mtt^12*mWW^8*s*t + 3584*ep^5*mtt^12*mWW^8*s*t - 7168*ep^6*mtt^12*mWW^8*s*t - 616*ep*mtt^11*mWW^9*s*t - 5320*ep^2*mtt^11*mWW^9*s*t - 14168*ep^3*mtt^11*mWW^9*s*t - 7336*ep^4*mtt^11*mWW^9*s*t + 19824*ep^5*mtt^11*mWW^9*s*t + 21056*ep^6*mtt^11*mWW^9*s*t + 392*ep*mtt^10*mWW^10*s*t + 3080*ep^2*mtt^10*mWW^10*s*t + 5880*ep^3*mtt^10*mWW^10*s*t - 7000*ep^4*mtt^10*mWW^10*s*t - 31472*ep^5*mtt^10*mWW^10*s*t - 24640*ep^6*mtt^10*mWW^10*s*t - 112*ep*mtt^9*mWW^11*s*t - 784*ep^2*mtt^9*mWW^11*s*t - 448*ep^3*mtt^9*mWW^11*s*t + 7616*ep^4*mtt^9*mWW^11*s*t + 19712*ep^5*mtt^9*mWW^11*s*t + 14336*ep^6*mtt^9*mWW^11*s*t - 16*ep*mtt^8*mWW^12*s*t - 112*ep^2*mtt^8*mWW^12*s*t - 416*ep^3*mtt^8*mWW^12*s*t - 1696*ep^4*mtt^8*mWW^12*s*t - 4032*ep^5*mtt^8*mWW^12*s*t - 3328*ep^6*mtt^8*mWW^12*s*t + 20*ep*mtt^7*mWW^13*s*t + 116*ep^2*mtt^7*mWW^13*s*t + 36*ep^3*mtt^7*mWW^13*s*t - 676*ep^4*mtt^7*mWW^13*s*t - 1064*ep^5*mtt^7*mWW^13*s*t - 352*ep^6*mtt^7*mWW^13*s*t - 4*ep*mtt^6*mWW^14*s*t - 20*ep^2*mtt^6*mWW^14*s*t + 28*ep^3*mtt^6*mWW^14*s*t + 276*ep^4*mtt^6*mWW^14*s*t + 456*ep^5*mtt^6*mWW^14*s*t + 224*ep^6*mtt^6*mWW^14*s*t + 72*ep*mtt^14*mWW^5*s^2*t + 840*ep^2*mtt^14*mWW^5*s^2*t + 3720*ep^3*mtt^14*mWW^5*s^2*t + 7800*ep^4*mtt^14*mWW^5*s^2*t + 7728*ep^5*mtt^14*mWW^5*s^2*t + 2880*ep^6*mtt^14*mWW^5*s^2*t + 12*mtt^13*mWW^6*s^2*t - 418*ep*mtt^13*mWW^6*s^2*t - 5438*ep^2*mtt^13*mWW^6*s^2*t - 23322*ep^3*mtt^13*mWW^6*s^2*t - 45318*ep^4*mtt^13*mWW^6*s^2*t - 39932*ep^5*mtt^13*mWW^6*s^2*t - 12304*ep^6*mtt^13*mWW^6*s^2*t - 80*mtt^12*mWW^7*s^2*t + 1018*ep*mtt^12*mWW^7*s^2*t + 15478*ep^2*mtt^12*mWW^7*s^2*t + 62762*ep^3*mtt^12*mWW^7*s^2*t + 105986*ep^4*mtt^12*mWW^7*s^2*t + 69732*ep^5*mtt^12*mWW^7*s^2*t + 7664*ep^6*mtt^12*mWW^7*s^2*t + 224*mtt^11*mWW^8*s^2*t - 1368*ep*mtt^11*mWW^8*s^2*t - 25696*ep^2*mtt^11*mWW^8*s^2*t - 95696*ep^3*mtt^11*mWW^8*s^2*t - 123816*ep^4*mtt^11*mWW^8*s^2*t - 16816*ep^5*mtt^11*mWW^8*s^2*t + 49088*ep^6*mtt^11*mWW^8*s^2*t - 336*mtt^10*mWW^9*s^2*t + 1160*ep*mtt^10*mWW^9*s^2*t + 27760*ep^2*mtt^10*mWW^9*s^2*t + 93216*ep^3*mtt^10*mWW^9*s^2*t + 71688*ep^4*mtt^10*mWW^9*s^2*t - 101456*ep^5*mtt^10*mWW^9*s^2*t - 129472*ep^6*mtt^10*mWW^9*s^2*t + 280*mtt^9*mWW^10*s^2*t - 716*ep*mtt^9*mWW^10*s^2*t - 20204*ep^2*mtt^9*mWW^10*s^2*t - 63220*ep^3*mtt^9*mWW^10*s^2*t - 20740*ep^4*mtt^9*mWW^10*s^2*t + 140856*ep^5*mtt^9*mWW^10*s^2*t + 141344*ep^6*mtt^9*mWW^10*s^2*t - 112*mtt^8*mWW^11*s^2*t + 348*ep*mtt^8*mWW^11*s^2*t + 9308*ep^2*mtt^8*mWW^11*s^2*t + 31252*ep^3*mtt^8*mWW^11*s^2*t + 14988*ep^4*mtt^8*mWW^11*s^2*t - 66568*ep^5*mtt^8*mWW^11*s^2*t - 73696*ep^6*mtt^8*mWW^11*s^2*t - 88*ep*mtt^7*mWW^12*s^2*t - 1808*ep^2*mtt^7*mWW^12*s^2*t - 9792*ep^3*mtt^7*mWW^12*s^2*t - 17256*ep^4*mtt^7*mWW^12*s^2*t - 2672*ep^5*mtt^7*mWW^12*s^2*t + 11456*ep^6*mtt^7*mWW^12*s^2*t + 16*mtt^6*mWW^13*s^2*t - 32*ep*mtt^6*mWW^13*s^2*t - 584*ep^2*mtt^6*mWW^13*s^2*t + 296*ep^3*mtt^6*mWW^13*s^2*t + 6896*ep^4*mtt^6*mWW^13*s^2*t + 11136*ep^5*mtt^6*mWW^13*s^2*t + 4352*ep^6*mtt^6*mWW^13*s^2*t - 4*mtt^5*mWW^14*s^2*t + 30*ep*mtt^5*mWW^14*s^2*t + 410*ep^2*mtt^5*mWW^14*s^2*t + 1054*ep^3*mtt^5*mWW^14*s^2*t + 282*ep^4*mtt^5*mWW^14*s^2*t - 1564*ep^5*mtt^5*mWW^14*s^2*t - 1168*ep^6*mtt^5*mWW^14*s^2*t - 6*ep*mtt^4*mWW^15*s^2*t - 66*ep^2*mtt^4*mWW^15*s^2*t - 270*ep^3*mtt^4*mWW^15*s^2*t - 510*ep^4*mtt^4*mWW^15*s^2*t - 444*ep^5*mtt^4*mWW^15*s^2*t - 144*ep^6*mtt^4*mWW^15*s^2*t - 144*ep*mtt^13*mWW^5*s^3*t - 1680*ep^2*mtt^13*mWW^5*s^3*t - 7440*ep^3*mtt^13*mWW^5*s^3*t - 15600*ep^4*mtt^13*mWW^5*s^3*t - 15456*ep^5*mtt^13*mWW^5*s^3*t - 5760*ep^6*mtt^13*mWW^5*s^3*t - 108*mtt^12*mWW^6*s^3*t + 90*ep*mtt^12*mWW^6*s^3*t + 8942*ep^2*mtt^12*mWW^6*s^3*t + 46610*ep^3*mtt^12*mWW^6*s^3*t + 96998*ep^4*mtt^12*mWW^6*s^3*t + 87580*ep^5*mtt^12*mWW^6*s^3*t + 26768*ep^6*mtt^12*mWW^6*s^3*t + 672*mtt^11*mWW^7*s^3*t + 2306*ep*mtt^11*mWW^7*s^3*t - 21674*ep^2*mtt^11*mWW^7*s^3*t - 136370*ep^3*mtt^11*mWW^7*s^3*t - 272182*ep^4*mtt^11*mWW^7*s^3*t - 204496*ep^5*mtt^11*mWW^7*s^3*t - 33376*ep^6*mtt^11*mWW^7*s^3*t - 1744*mtt^10*mWW^8*s^3*t - 7788*ep*mtt^10*mWW^8*s^3*t + 34556*ep^2*mtt^10*mWW^8*s^3*t + 252940*ep^3*mtt^10*mWW^8*s^3*t + 475012*ep^4*mtt^10*mWW^8*s^3*t + 267680*ep^5*mtt^10*mWW^8*s^3*t - 32672*ep^6*mtt^10*mWW^8*s^3*t + 2400*mtt^9*mWW^9*s^3*t + 11100*ep*mtt^9*mWW^9*s^3*t - 43184*ep^2*mtt^9*mWW^9*s^3*t - 326900*ep^3*mtt^9*mWW^9*s^3*t - 586416*ep^4*mtt^9*mWW^9*s^3*t - 245352*ep^5*mtt^9*mWW^9*s^3*t + 133248*ep^6*mtt^9*mWW^9*s^3*t - 1800*mtt^8*mWW^10*s^3*t - 7592*ep*mtt^8*mWW^10*s^3*t + 41564*ep^2*mtt^8*mWW^10*s^3*t + 287248*ep^3*mtt^8*mWW^10*s^3*t + 508148*ep^4*mtt^8*mWW^10*s^3*t + 185328*ep^5*mtt^8*mWW^10*s^3*t - 156128*ep^6*mtt^8*mWW^10*s^3*t + 608*mtt^7*mWW^11*s^3*t + 1520*ep*mtt^7*mWW^11*s^3*t - 26244*ep^2*mtt^7*mWW^11*s^3*t - 150296*ep^3*mtt^7*mWW^11*s^3*t - 263180*ep^4*mtt^7*mWW^11*s^3*t - 90024*ep^5*mtt^7*mWW^11*s^3*t + 98496*ep^6*mtt^7*mWW^11*s^3*t + 48*mtt^6*mWW^12*s^3*t + 1004*ep*mtt^6*mWW^12*s^3*t + 7784*ep^2*mtt^6*mWW^12*s^3*t + 28180*ep^3*mtt^6*mWW^12*s^3*t + 40752*ep^4*mtt^6*mWW^12*s^3*t - 4904*ep^5*mtt^6*mWW^12*s^3*t - 42304*ep^6*mtt^6*mWW^12*s^3*t - 96*mtt^5*mWW^13*s^3*t - 492*ep*mtt^5*mWW^13*s^3*t + 1104*ep^2*mtt^5*mWW^13*s^3*t + 11620*ep^3*mtt^5*mWW^13*s^3*t + 27248*ep^4*mtt^5*mWW^13*s^3*t + 28840*ep^5*mtt^5*mWW^13*s^3*t + 14592*ep^6*mtt^5*mWW^13*s^3*t + 20*mtt^4*mWW^14*s^3*t - 50*ep*mtt^4*mWW^14*s^3*t - 1466*ep^2*mtt^4*mWW^14*s^3*t - 6050*ep^3*mtt^4*mWW^14*s^3*t - 10634*ep^4*mtt^4*mWW^14*s^3*t - 8588*ep^5*mtt^4*mWW^14*s^3*t - 2608*ep^6*mtt^4*mWW^14*s^3*t + 46*ep*mtt^3*mWW^15*s^3*t + 286*ep^2*mtt^3*mWW^15*s^3*t + 362*ep^3*mtt^3*mWW^15*s^3*t - 398*ep^4*mtt^3*mWW^15*s^3*t - 872*ep^5*mtt^3*mWW^15*s^3*t - 352*ep^6*mtt^3*mWW^15*s^3*t + 12*ep^2*mtt^2*mWW^16*s^3*t + 96*ep^3*mtt^2*mWW^16*s^3*t + 252*ep^4*mtt^2*mWW^16*s^3*t + 264*ep^5*mtt^2*mWW^16*s^3*t + 96*ep^6*mtt^2*mWW^16*s^3*t + 420*mtt^11*mWW^6*s^4*t + 3346*ep*mtt^11*mWW^6*s^4*t + 5334*ep^2*mtt^11*mWW^6*s^4*t - 18326*ep^3*mtt^11*mWW^6*s^4*t - 68978*ep^4*mtt^11*mWW^6*s^4*t - 73556*ep^5*mtt^11*mWW^6*s^4*t - 22960*ep^6*mtt^11*mWW^6*s^4*t - 2416*mtt^10*mWW^7*s^4*t - 19186*ep*mtt^10*mWW^7*s^4*t - 25510*ep^2*mtt^10*mWW^7*s^4*t + 145874*ep^3*mtt^10*mWW^7*s^4*t + 504550*ep^4*mtt^10*mWW^7*s^4*t + 538232*ep^5*mtt^10*mWW^7*s^4*t + 172408*ep^6*mtt^10*mWW^7*s^4*t + 5736*mtt^9*mWW^8*s^4*t + 45120*ep*mtt^9*mWW^8*s^4*t + 45384*ep^2*mtt^9*mWW^8*s^4*t - 463724*ep^3*mtt^9*mWW^8*s^4*t - 1506296*ep^4*mtt^9*mWW^8*s^4*t - 1576628*ep^5*mtt^9*mWW^8*s^4*t - 481784*ep^6*mtt^9*mWW^8*s^4*t - 7104*mtt^8*mWW^9*s^4*t - 54708*ep*mtt^8*mWW^9*s^4*t - 31388*ep^2*mtt^8*mWW^9*s^4*t + 760652*ep^3*mtt^8*mWW^9*s^4*t + 2355212*ep^4*mtt^8*mWW^9*s^4*t + 2402328*ep^5*mtt^8*mWW^9*s^4*t + 669344*ep^6*mtt^8*mWW^9*s^4*t + 4640*mtt^7*mWW^10*s^4*t + 33940*ep*mtt^7*mWW^10*s^4*t - 4368*ep^2*mtt^7*mWW^10*s^4*t - 669580*ep^3*mtt^7*mWW^10*s^4*t - 1993272*ep^4*mtt^7*mWW^10*s^4*t - 1979168*ep^5*mtt^7*mWW^10*s^4*t - 480256*ep^6*mtt^7*mWW^10*s^4*t - 1200*mtt^6*mWW^11*s^4*t - 7016*ep*mtt^6*mWW^11*s^4*t + 17392*ep^2*mtt^6*mWW^11*s^4*t + 265768*ep^3*mtt^6*mWW^11*s^4*t + 748488*ep^4*mtt^6*mWW^11*s^4*t + 705000*ep^5*mtt^6*mWW^11*s^4*t + 113872*ep^6*mtt^6*mWW^11*s^4*t - 264*mtt^5*mWW^12*s^4*t - 3024*ep*mtt^5*mWW^12*s^4*t - 6084*ep^2*mtt^5*mWW^12*s^4*t + 20336*ep^3*mtt^5*mWW^12*s^4*t + 93916*ep^4*mtt^5*mWW^12*s^4*t + 144480*ep^5*mtt^5*mWW^12*s^4*t + 96304*ep^6*mtt^5*mWW^12*s^4*t + 224*mtt^4*mWW^13*s^4*t + 1620*ep*mtt^4*mWW^13*s^4*t - 2388*ep^2*mtt^4*mWW^13*s^4*t - 55996*ep^3*mtt^4*mWW^13*s^4*t - 179788*ep^4*mtt^4*mWW^13*s^4*t - 219640*ep^5*mtt^4*mWW^13*s^4*t - 93024*ep^6*mtt^4*mWW^13*s^4*t - 36*mtt^3*mWW^14*s^4*t - 22*ep*mtt^3*mWW^14*s^4*t + 1994*ep^2*mtt^3*mWW^14*s^4*t + 15778*ep^3*mtt^3*mWW^14*s^4*t + 47114*ep^4*mtt^3*mWW^14*s^4*t + 59924*ep^5*mtt^3*mWW^14*s^4*t + 26608*ep^6*mtt^3*mWW^14*s^4*t - 70*ep*mtt^2*mWW^15*s^4*t - 346*ep^2*mtt^2*mWW^15*s^4*t - 650*ep^3*mtt^2*mWW^15*s^4*t - 622*ep^4*mtt^2*mWW^15*s^4*t - 640*ep^5*mtt^2*mWW^15*s^4*t - 392*ep^6*mtt^2*mWW^15*s^4*t - 20*ep^2*mtt*mWW^16*s^4*t - 132*ep^3*mtt*mWW^16*s^4*t - 324*ep^4*mtt*mWW^16*s^4*t - 332*ep^5*mtt*mWW^16*s^4*t - 120*ep^6*mtt*mWW^16*s^4*t + 504*ep*mtt^11*mWW^5*s^5*t + 5880*ep^2*mtt^11*mWW^5*s^5*t + 26040*ep^3*mtt^11*mWW^5*s^5*t + 54600*ep^4*mtt^11*mWW^5*s^5*t + 54096*ep^5*mtt^11*mWW^5*s^5*t + 20160*ep^6*mtt^11*mWW^5*s^5*t - 924*mtt^10*mWW^6*s^5*t - 10150*ep*mtt^10*mWW^6*s^5*t - 41762*ep^2*mtt^10*mWW^6*s^5*t - 80430*ep^3*mtt^10*mWW^6*s^5*t - 73626*ep^4*mtt^10*mWW^6*s^5*t - 29540*ep^5*mtt^10*mWW^6*s^5*t - 5488*ep^6*mtt^10*mWW^6*s^5*t + 4864*mtt^9*mWW^7*s^5*t + 47878*ep*mtt^9*mWW^7*s^5*t + 128920*ep^2*mtt^9*mWW^7*s^5*t - 86268*ep^3*mtt^9*mWW^7*s^5*t - 860320*ep^4*mtt^9*mWW^7*s^5*t - 1215930*ep^5*mtt^9*mWW^7*s^5*t - 519144*ep^6*mtt^9*mWW^7*s^5*t - 10408*mtt^8*mWW^8*s^5*t - 99960*ep*mtt^8*mWW^8*s^5*t - 209800*ep^2*mtt^8*mWW^8*s^5*t + 682364*ep^3*mtt^8*mWW^8*s^5*t + 3218176*ep^4*mtt^8*mWW^8*s^5*t + 4119156*ep^5*mtt^8*mWW^8*s^5*t + 1639752*ep^6*mtt^8*mWW^8*s^5*t + 11328*mtt^7*mWW^9*s^5*t + 107252*ep*mtt^7*mWW^9*s^5*t + 188720*ep^2*mtt^7*mWW^9*s^5*t - 1152568*ep^3*mtt^7*mWW^9*s^5*t - 4779408*ep^4*mtt^7*mWW^9*s^5*t - 5895212*ep^5*mtt^7*mWW^9*s^5*t - 2197008*ep^6*mtt^7*mWW^9*s^5*t - 6144*mtt^6*mWW^10*s^5*t - 57452*ep*mtt^6*mWW^10*s^5*t - 93188*ep^2*mtt^6*mWW^10*s^5*t + 844608*ep^3*mtt^6*mWW^10*s^5*t + 3442316*ep^4*mtt^6*mWW^10*s^5*t + 4252068*ep^5*mtt^6*mWW^10*s^5*t + 1527040*ep^6*mtt^6*mWW^10*s^5*t + 960*mtt^5*mWW^11*s^5*t + 9120*ep*mtt^5*mWW^11*s^5*t + 24772*ep^2*mtt^5*mWW^11*s^5*t - 170968*ep^3*mtt^5*mWW^11*s^5*t - 850084*ep^4*mtt^5*mWW^11*s^5*t - 1152360*ep^5*mtt^5*mWW^11*s^5*t - 423136*ep^6*mtt^5*mWW^11*s^5*t + 552*mtt^4*mWW^12*s^5*t + 4824*ep*mtt^4*mWW^12*s^5*t - 5172*ep^2*mtt^4*mWW^12*s^5*t - 139860*ep^3*mtt^4*mWW^12*s^5*t - 425700*ep^4*mtt^4*mWW^12*s^5*t - 485284*ep^5*mtt^4*mWW^12*s^5*t - 193360*ep^6*mtt^4*mWW^12*s^5*t - 256*mtt^3*mWW^13*s^5*t - 2156*ep*mtt^3*mWW^13*s^5*t + 2832*ep^2*mtt^3*mWW^13*s^5*t + 97408*ep^3*mtt^3*mWW^13*s^5*t + 346592*ep^4*mtt^3*mWW^13*s^5*t + 450764*ep^5*mtt^3*mWW^13*s^5*t + 195408*ep^6*mtt^3*mWW^13*s^5*t + 28*mtt^2*mWW^14*s^5*t + 114*ep*mtt^2*mWW^14*s^5*t - 1314*ep^2*mtt^2*mWW^14*s^5*t - 21970*ep^3*mtt^2*mWW^14*s^5*t - 79146*ep^4*mtt^2*mWW^14*s^5*t - 107424*ep^5*mtt^2*mWW^14*s^5*t - 48848*ep^6*mtt^2*mWW^14*s^5*t + 26*ep*mtt*mWW^15*s^5*t + 108*ep^2*mtt*mWW^15*s^5*t + 1684*ep^3*mtt*mWW^15*s^5*t + 6828*ep^4*mtt*mWW^15*s^5*t + 10034*ep^5*mtt*mWW^15*s^5*t + 4808*ep^6*mtt*mWW^15*s^5*t + 4*ep^2*mWW^16*s^5*t - 40*ep^3*mWW^16*s^5*t - 228*ep^4*mWW^16*s^5*t - 368*ep^5*mWW^16*s^5*t - 184*ep^6*mWW^16*s^5*t - 1008*ep*mtt^10*mWW^5*s^6*t - 11760*ep^2*mtt^10*mWW^5*s^6*t - 52080*ep^3*mtt^10*mWW^5*s^6*t - 109200*ep^4*mtt^10*mWW^5*s^6*t - 108192*ep^5*mtt^10*mWW^5*s^6*t - 40320*ep^6*mtt^10*mWW^5*s^6*t + 1260*mtt^9*mWW^6*s^6*t + 15078*ep*mtt^9*mWW^6*s^6*t + 69986*ep^2*mtt^9*mWW^6*s^6*t + 160622*ep^3*mtt^9*mWW^6*s^6*t + 191786*ep^4*mtt^9*mWW^6*s^6*t + 113092*ep^5*mtt^9*mWW^6*s^6*t + 26096*ep^6*mtt^9*mWW^6*s^6*t - 6000*mtt^8*mWW^7*s^6*t - 65266*ep*mtt^8*mWW^7*s^6*t - 197732*ep^2*mtt^8*mWW^7*s^6*t + 62264*ep^3*mtt^8*mWW^7*s^6*t + 1207484*ep^4*mtt^8*mWW^7*s^6*t + 1870898*ep^5*mtt^8*mWW^7*s^6*t + 867072*ep^6*mtt^8*mWW^7*s^6*t + 11360*mtt^7*mWW^8*s^6*t + 121068*ep*mtt^7*mWW^8*s^6*t + 299276*ep^2*mtt^7*mWW^8*s^6*t - 756204*ep^3*mtt^7*mWW^8*s^6*t - 4168996*ep^4*mtt^7*mWW^8*s^6*t - 5701512*ep^5*mtt^7*mWW^8*s^6*t - 2417952*ep^6*mtt^7*mWW^8*s^6*t - 10512*mtt^6*mWW^9*s^6*t - 110332*ep*mtt^6*mWW^9*s^6*t - 256240*ep^2*mtt^6*mWW^9*s^6*t + 1075552*ep^3*mtt^6*mWW^9*s^6*t + 5267288*ep^4*mtt^6*mWW^9*s^6*t + 7032740*ep^5*mtt^6*mWW^9*s^6*t + 2845504*ep^6*mtt^6*mWW^9*s^6*t + 4356*mtt^5*mWW^10*s^6*t + 46906*ep*mtt^5*mWW^10*s^6*t + 129026*ep^2*mtt^5*mWW^10*s^6*t - 562806*ep^3*mtt^5*mWW^10*s^6*t - 2994798*ep^4*mtt^5*mWW^10*s^6*t - 4195068*ep^5*mtt^5*mWW^10*s^6*t - 1745152*ep^6*mtt^5*mWW^10*s^6*t - 48*mtt^4*mWW^11*s^6*t - 2614*ep*mtt^4*mWW^11*s^6*t - 34394*ep^2*mtt^4*mWW^11*s^6*t - 41630*ep^3*mtt^4*mWW^11*s^6*t + 220834*ep^4*mtt^4*mWW^11*s^6*t + 523356*ep^5*mtt^4*mWW^11*s^6*t + 281824*ep^6*mtt^4*mWW^11*s^6*t - 552*mtt^3*mWW^12*s^6*t - 5376*ep*mtt^3*mWW^12*s^6*t + 1400*ep^2*mtt^3*mWW^12*s^6*t + 179080*ep^3*mtt^3*mWW^12*s^6*t + 642488*ep^4*mtt^3*mWW^12*s^6*t + 816240*ep^5*mtt^3*mWW^12*s^6*t + 341280*ep^6*mtt^3*mWW^12*s^6*t + 144*mtt^2*mWW^13*s^6*t + 1528*ep*mtt^2*mWW^13*s^6*t - 148*ep^2*mtt^2*mWW^13*s^6*t - 75220*ep^3*mtt^2*mWW^13*s^6*t - 296516*ep^4*mtt^2*mWW^13*s^6*t - 406780*ep^5*mtt^2*mWW^13*s^6*t - 183808*ep^6*mtt^2*mWW^13*s^6*t - 8*mtt*mWW^14*s^6*t + 20*ep*mtt*mWW^14*s^6*t + 632*ep^2*mtt*mWW^14*s^6*t + 10956*ep^3*mtt*mWW^14*s^6*t + 41520*ep^4*mtt*mWW^14*s^6*t + 57808*ep^5*mtt*mWW^14*s^6*t + 26640*ep^6*mtt*mWW^14*s^6*t - 4*ep*mWW^15*s^6*t - 46*ep^2*mWW^15*s^6*t - 534*ep^3*mWW^15*s^6*t - 1890*ep^4*mWW^15*s^6*t - 2582*ep^5*mWW^15*s^6*t - 1184*ep^6*mWW^15*s^6*t + 1008*ep*mtt^9*mWW^5*s^7*t + 11760*ep^2*mtt^9*mWW^5*s^7*t + 52080*ep^3*mtt^9*mWW^5*s^7*t + 109200*ep^4*mtt^9*mWW^5*s^7*t + 108192*ep^5*mtt^9*mWW^5*s^7*t + 40320*ep^6*mtt^9*mWW^5*s^7*t - 1092*mtt^8*mWW^6*s^7*t - 13202*ep*mtt^8*mWW^6*s^7*t - 61782*ep^2*mtt^8*mWW^6*s^7*t - 142058*ep^3*mtt^8*mWW^6*s^7*t - 167342*ep^4*mtt^8*mWW^6*s^7*t - 93548*ep^5*mtt^8*mWW^6*s^7*t - 18256*ep^6*mtt^8*mWW^6*s^7*t + 4640*mtt^7*mWW^7*s^7*t + 53822*ep*mtt^7*mWW^7*s^7*t + 163142*ep^2*mtt^7*mWW^7*s^7*t - 85962*ep^3*mtt^7*mWW^7*s^7*t - 1148726*ep^4*mtt^7*mWW^7*s^7*t - 1777492*ep^5*mtt^7*mWW^7*s^7*t - 835504*ep^6*mtt^7*mWW^7*s^7*t - 7584*mtt^6*mWW^8*s^7*t - 84924*ep*mtt^6*mWW^8*s^7*t - 219444*ep^2*mtt^6*mWW^8*s^7*t + 551716*ep^3*mtt^6*mWW^8*s^7*t + 3159716*ep^4*mtt^6*mWW^8*s^7*t + 4418888*ep^5*mtt^6*mWW^8*s^7*t + 1906672*ep^6*mtt^6*mWW^8*s^7*t + 5664*mtt^5*mWW^9*s^7*t + 61108*ep*mtt^5*mWW^9*s^7*t + 164552*ep^2*mtt^5*mWW^9*s^7*t - 578044*ep^3*mtt^5*mWW^9*s^7*t - 3195576*ep^4*mtt^5*mWW^9*s^7*t - 4513592*ep^5*mtt^5*mWW^9*s^7*t - 1925488*ep^6*mtt^5*mWW^9*s^7*t - 1476*mtt^4*mWW^10*s^7*t - 17578*ep*mtt^4*mWW^10*s^7*t - 69282*ep^2*mtt^4*mWW^10*s^7*t + 171226*ep^3*mtt^4*mWW^10*s^7*t + 1264062*ep^4*mtt^4*mWW^10*s^7*t + 1989672*ep^5*mtt^4*mWW^10*s^7*t + 929616*ep^6*mtt^4*mWW^10*s^7*t - 384*mtt^3*mWW^11*s^7*t - 3098*ep*mtt^3*mWW^11*s^7*t + 6774*ep^2*mtt^3*mWW^11*s^7*t + 106742*ep^3*mtt^3*mWW^11*s^7*t + 302618*ep^4*mtt^3*mWW^11*s^7*t + 317572*ep^5*mtt^3*mWW^11*s^7*t + 105392*ep^6*mtt^3*mWW^11*s^7*t + 264*mtt^2*mWW^12*s^7*t + 3080*ep*mtt^2*mWW^12*s^7*t + 3792*ep^2*mtt^2*mWW^12*s^7*t - 96552*ep^3*mtt^2*mWW^12*s^7*t - 405960*ep^4*mtt^2*mWW^12*s^7*t - 563088*ep^5*mtt^2*mWW^12*s^7*t - 254320*ep^6*mtt^2*mWW^12*s^7*t - 32*mtt*mWW^13*s^7*t - 200*ep*mtt*mWW^13*s^7*t + 716*ep^2*mtt*mWW^13*s^7*t + 22624*ep^3*mtt*mWW^13*s^7*t + 87396*ep^4*mtt*mWW^13*s^7*t + 120168*ep^5*mtt*mWW^13*s^7*t + 54512*ep^6*mtt*mWW^13*s^7*t - 16*ep*mWW^14*s^7*t - 228*ep^2*mWW^14*s^7*t - 1772*ep^3*mWW^14*s^7*t - 5388*ep^4*mWW^14*s^7*t - 6772*ep^5*mWW^14*s^7*t - 2944*ep^6*mWW^14*s^7*t - 576*ep*mtt^8*mWW^5*s^8*t - 6720*ep^2*mtt^8*mWW^5*s^8*t - 29760*ep^3*mtt^8*mWW^5*s^8*t - 62400*ep^4*mtt^8*mWW^5*s^8*t - 61824*ep^5*mtt^8*mWW^5*s^8*t - 23040*ep^6*mtt^8*mWW^5*s^8*t + 588*mtt^7*mWW^6*s^8*t + 6950*ep*mtt^7*mWW^6*s^8*t + 31378*ep^2*mtt^7*mWW^6*s^8*t + 67950*ep^3*mtt^7*mWW^6*s^8*t + 71802*ep^4*mtt^7*mWW^6*s^8*t + 31780*ep^5*mtt^7*mWW^6*s^8*t + 2672*ep^6*mtt^7*mWW^6*s^8*t - 2192*mtt^6*mWW^7*s^8*t - 26846*ep*mtt^6*mWW^7*s^8*t - 76646*ep^2*mtt^6*mWW^7*s^8*t + 76570*ep^3*mtt^6*mWW^7*s^8*t + 660662*ep^4*mtt^6*mWW^7*s^8*t + 988716*ep^5*mtt^6*mWW^7*s^8*t + 460216*ep^6*mtt^6*mWW^7*s^8*t + 2984*mtt^5*mWW^8*s^8*t + 32856*ep*mtt^5*mWW^8*s^8*t + 84224*ep^2*mtt^5*mWW^8*s^8*t - 230820*ep^3*mtt^5*mWW^8*s^8*t - 1318912*ep^4*mtt^5*mWW^8*s^8*t - 1869188*ep^5*mtt^5*mWW^8*s^8*t - 813368*ep^6*mtt^5*mWW^8*s^8*t - 1632*mtt^4*mWW^9*s^8*t - 16636*ep*mtt^4*mWW^9*s^8*t - 51492*ep^2*mtt^4*mWW^9*s^8*t + 161620*ep^3*mtt^4*mWW^9*s^8*t + 1020468*ep^4*mtt^4*mWW^9*s^8*t + 1541032*ep^5*mtt^4*mWW^9*s^8*t + 702352*ep^6*mtt^4*mWW^9*s^8*t + 92*mtt^3*mWW^10*s^8*t + 1870*ep*mtt^3*mWW^10*s^8*t + 13162*ep^2*mtt^3*mWW^10*s^8*t - 11274*ep^3*mtt^3*mWW^10*s^8*t - 187006*ep^4*mtt^3*mWW^10*s^8*t - 342108*ep^5*mtt^3*mWW^10*s^8*t - 181360*ep^6*mtt^3*mWW^10*s^8*t + 208*mtt^2*mWW^11*s^8*t + 2226*ep*mtt^2*mWW^11*s^8*t + 4026*ep^2*mtt^2*mWW^11*s^8*t - 48862*ep^3*mtt^2*mWW^11*s^8*t - 221002*ep^4*mtt^2*mWW^11*s^8*t - 312732*ep^5*mtt^2*mWW^11*s^8*t - 142360*ep^6*mtt^2*mWW^11*s^8*t - 48*mtt*mWW^12*s^8*t - 460*ep*mtt*mWW^12*s^8*t - 252*ep^2*mtt*mWW^12*s^8*t + 21056*ep^3*mtt*mWW^12*s^8*t + 86500*ep^4*mtt*mWW^12*s^8*t + 119356*ep^5*mtt*mWW^12*s^8*t + 53752*ep^6*mtt*mWW^12*s^8*t - 24*ep*mWW^13*s^8*t - 368*ep^2*mWW^13*s^8*t - 2512*ep^3*mWW^13*s^8*t - 7104*ep^4*mWW^13*s^8*t - 8504*ep^5*mWW^13*s^8*t - 3568*ep^6*mWW^13*s^8*t + 180*ep*mtt^7*mWW^5*s^9*t + 2100*ep^2*mtt^7*mWW^5*s^9*t + 9300*ep^3*mtt^7*mWW^5*s^9*t + 19500*ep^4*mtt^7*mWW^5*s^9*t + 19320*ep^5*mtt^7*mWW^5*s^9*t + 7200*ep^6*mtt^7*mWW^5*s^9*t - 180*mtt^6*mWW^6*s^9*t - 2046*ep*mtt^6*mWW^6*s^9*t - 8674*ep^2*mtt^6*mWW^6*s^9*t - 16774*ep^3*mtt^6*mWW^6*s^9*t - 13762*ep^4*mtt^6*mWW^6*s^9*t - 1844*ep^5*mtt^6*mWW^6*s^9*t + 2000*ep^6*mtt^6*mWW^6*s^9*t + 576*mtt^5*mWW^7*s^9*t + 7466*ep*mtt^5*mWW^7*s^9*t + 18940*ep^2*mtt^5*mWW^7*s^9*t - 32904*ep^3*mtt^5*mWW^7*s^9*t - 204340*ep^4*mtt^5*mWW^7*s^9*t - 291202*ep^5*mtt^5*mWW^7*s^9*t - 132488*ep^6*mtt^5*mWW^7*s^9*t - 616*mtt^4*mWW^8*s^9*t - 5712*ep*mtt^4*mWW^8*s^9*t - 14224*ep^2*mtt^4*mWW^8*s^9*t + 43604*ep^3*mtt^4*mWW^8*s^9*t + 257496*ep^4*mtt^4*mWW^8*s^9*t + 380260*ep^5*mtt^4*mWW^8*s^9*t + 170984*ep^6*mtt^4*mWW^8*s^9*t + 192*mtt^3*mWW^9*s^9*t + 1828*ep*mtt^3*mWW^9*s^9*t + 7104*ep^2*mtt^3*mWW^9*s^9*t - 22304*ep^3*mtt^3*mWW^9*s^9*t - 160160*ep^4*mtt^3*mWW^9*s^9*t - 259460*ep^5*mtt^3*mWW^9*s^9*t - 127744*ep^6*mtt^3*mWW^9*s^9*t + 60*mtt^2*mWW^10*s^9*t + 334*ep*mtt^2*mWW^10*s^9*t + 530*ep^2*mtt^2*mWW^10*s^9*t - 3362*ep^3*mtt^2*mWW^10*s^9*t - 19046*ep^4*mtt^2*mWW^10*s^9*t - 30756*ep^5*mtt^2*mWW^10*s^9*t - 15280*ep^6*mtt^2*mWW^10*s^9*t - 32*mtt*mWW^11*s^9*t - 370*ep*mtt*mWW^11*s^9*t - 784*ep^2*mtt*mWW^11*s^9*t + 8852*ep^3*mtt*mWW^11*s^9*t + 40808*ep^4*mtt*mWW^11*s^9*t + 57278*ep^5*mtt*mWW^11*s^9*t + 25768*ep^6*mtt*mWW^11*s^9*t - 16*ep*mWW^12*s^9*t - 256*ep^2*mWW^12*s^9*t - 1644*ep^3*mWW^12*s^9*t - 4464*ep^4*mWW^12*s^9*t - 5180*ep^5*mWW^12*s^9*t - 2120*ep^6*mWW^12*s^9*t - 24*ep*mtt^6*mWW^5*s^10*t - 280*ep^2*mtt^6*mWW^5*s^10*t - 1240*ep^3*mtt^6*mWW^5*s^10*t - 2600*ep^4*mtt^6*mWW^5*s^10*t - 2576*ep^5*mtt^6*mWW^5*s^10*t - 960*ep^6*mtt^6*mWW^5*s^10*t + 24*mtt^5*mWW^6*s^10*t + 260*ep*mtt^5*mWW^6*s^10*t + 1012*ep^2*mtt^5*mWW^6*s^10*t + 1620*ep^3*mtt^5*mWW^6*s^10*t + 596*ep^4*mtt^5*mWW^6*s^10*t - 920*ep^5*mtt^5*mWW^6*s^10*t - 672*ep^6*mtt^5*mWW^6*s^10*t - 64*mtt^4*mWW^7*s^10*t - 888*ep*mtt^4*mWW^7*s^10*t - 1830*ep^2*mtt^4*mWW^7*s^10*t + 5458*ep^3*mtt^4*mWW^7*s^10*t + 25670*ep^4*mtt^4*mWW^7*s^10*t + 34150*ep^5*mtt^4*mWW^7*s^10*t + 14944*ep^6*mtt^4*mWW^7*s^10*t + 48*mtt^3*mWW^8*s^10*t + 148*ep*mtt^3*mWW^8*s^10*t + 460*ep^2*mtt^3*mWW^8*s^10*t - 1204*ep^3*mtt^3*mWW^8*s^10*t - 13436*ep^4*mtt^3*mWW^8*s^10*t - 25424*ep^5*mtt^3*mWW^8*s^10*t - 13552*ep^6*mtt^3*mWW^8*s^10*t - 156*ep*mtt^2*mWW^9*s^10*t - 512*ep^2*mtt^2*mWW^9*s^10*t + 2944*ep^3*mtt^2*mWW^9*s^10*t + 14240*ep^4*mtt^2*mWW^9*s^10*t + 19148*ep^5*mtt^2*mWW^9*s^10*t + 8208*ep^6*mtt^2*mWW^9*s^10*t - 8*mtt*mWW^10*s^10*t - 104*ep*mtt*mWW^10*s^10*t - 320*ep^2*mtt*mWW^10*s^10*t + 1280*ep^3*mtt*mWW^10*s^10*t + 7336*ep^4*mtt*mWW^10*s^10*t + 10648*ep^5*mtt*mWW^10*s^10*t + 4816*ep^6*mtt*mWW^10*s^10*t - 4*ep*mWW^11*s^10*t - 66*ep^2*mWW^11*s^10*t - 410*ep^3*mWW^11*s^10*t - 1086*ep^4*mWW^11*s^10*t - 1234*ep^5*mWW^11*s^10*t - 496*ep^6*mWW^11*s^10*t - 12*ep*mtt^16*mWW^4*t^2 - 140*ep^2*mtt^16*mWW^4*t^2 - 620*ep^3*mtt^16*mWW^4*t^2 - 1300*ep^4*mtt^16*mWW^4*t^2 - 1288*ep^5*mtt^16*mWW^4*t^2 - 480*ep^6*mtt^16*mWW^4*t^2 + 92*ep*mtt^15*mWW^5*t^2 + 1004*ep^2*mtt^15*mWW^5*t^2 + 4108*ep^3*mtt^15*mWW^5*t^2 + 7844*ep^4*mtt^15*mWW^5*t^2 + 6888*ep^5*mtt^15*mWW^5*t^2 + 2144*ep^6*mtt^15*mWW^5*t^2 - 304*ep*mtt^14*mWW^6*t^2 - 3088*ep^2*mtt^14*mWW^6*t^2 - 11424*ep^3*mtt^14*mWW^6*t^2 - 18784*ep^4*mtt^14*mWW^6*t^2 - 12608*ep^5*mtt^14*mWW^6*t^2 - 1792*ep^6*mtt^14*mWW^6*t^2 + 560*ep*mtt^13*mWW^7*t^2 + 5264*ep^2*mtt^13*mWW^7*t^2 + 17024*ep^3*mtt^13*mWW^7*t^2 + 21056*ep^4*mtt^13*mWW^7*t^2 + 3584*ep^5*mtt^13*mWW^7*t^2 - 7168*ep^6*mtt^13*mWW^7*t^2 - 616*ep*mtt^12*mWW^8*t^2 - 5320*ep^2*mtt^12*mWW^8*t^2 - 14168*ep^3*mtt^12*mWW^8*t^2 - 7336*ep^4*mtt^12*mWW^8*t^2 + 19824*ep^5*mtt^12*mWW^8*t^2 + 21056*ep^6*mtt^12*mWW^8*t^2 + 392*ep*mtt^11*mWW^9*t^2 + 3080*ep^2*mtt^11*mWW^9*t^2 + 5880*ep^3*mtt^11*mWW^9*t^2 - 7000*ep^4*mtt^11*mWW^9*t^2 - 31472*ep^5*mtt^11*mWW^9*t^2 - 24640*ep^6*mtt^11*mWW^9*t^2 - 112*ep*mtt^10*mWW^10*t^2 - 784*ep^2*mtt^10*mWW^10*t^2 - 448*ep^3*mtt^10*mWW^10*t^2 + 7616*ep^4*mtt^10*mWW^10*t^2 + 19712*ep^5*mtt^10*mWW^10*t^2 + 14336*ep^6*mtt^10*mWW^10*t^2 - 16*ep*mtt^9*mWW^11*t^2 - 112*ep^2*mtt^9*mWW^11*t^2 - 416*ep^3*mtt^9*mWW^11*t^2 - 1696*ep^4*mtt^9*mWW^11*t^2 - 4032*ep^5*mtt^9*mWW^11*t^2 - 3328*ep^6*mtt^9*mWW^11*t^2 + 20*ep*mtt^8*mWW^12*t^2 + 116*ep^2*mtt^8*mWW^12*t^2 + 36*ep^3*mtt^8*mWW^12*t^2 - 676*ep^4*mtt^8*mWW^12*t^2 - 1064*ep^5*mtt^8*mWW^12*t^2 - 352*ep^6*mtt^8*mWW^12*t^2 - 4*ep*mtt^7*mWW^13*t^2 - 20*ep^2*mtt^7*mWW^13*t^2 + 28*ep^3*mtt^7*mWW^13*t^2 + 276*ep^4*mtt^7*mWW^13*t^2 + 456*ep^5*mtt^7*mWW^13*t^2 + 224*ep^6*mtt^7*mWW^13*t^2 + 180*ep*mtt^15*mWW^4*s*t^2 + 2412*ep^2*mtt^15*mWW^4*s*t^2 + 12148*ep^3*mtt^15*mWW^4*s*t^2 + 28612*ep^4*mtt^15*mWW^4*s*t^2 + 31688*ep^5*mtt^15*mWW^4*s*t^2 + 13280*ep^6*mtt^15*mWW^4*s*t^2 + 12*mtt^14*mWW^5*s*t^2 - 1266*ep*mtt^14*mWW^5*s*t^2 - 17894*ep^2*mtt^14*mWW^5*s*t^2 - 90626*ep^3*mtt^14*mWW^5*s*t^2 - 212718*ep^4*mtt^14*mWW^5*s*t^2 - 233940*ep^5*mtt^14*mWW^5*s*t^2 - 97008*ep^6*mtt^14*mWW^5*s*t^2 - 80*mtt^13*mWW^6*s*t^2 + 3926*ep*mtt^13*mWW^6*s*t^2 + 59222*ep^2*mtt^13*mWW^6*s*t^2 + 303582*ep^3*mtt^13*mWW^6*s*t^2 + 714610*ep^4*mtt^13*mWW^6*s*t^2 + 785476*ep^5*mtt^13*mWW^6*s*t^2 + 324464*ep^6*mtt^13*mWW^6*s*t^2 + 224*mtt^12*mWW^7*s*t^2 - 7032*ep*mtt^12*mWW^7*s*t^2 - 114704*ep^2*mtt^12*mWW^7*s*t^2 - 601624*ep^3*mtt^12*mWW^7*s*t^2 - 1436064*ep^4*mtt^12*mWW^7*s*t^2 - 1596048*ep^5*mtt^12*mWW^7*s*t^2 - 665152*ep^6*mtt^12*mWW^7*s*t^2 - 336*mtt^11*mWW^8*s*t^2 + 7936*ep*mtt^11*mWW^8*s*t^2 + 142232*ep^2*mtt^11*mWW^8*s*t^2 + 776080*ep^3*mtt^11*mWW^8*s*t^2 + 1909560*ep^4*mtt^11*mWW^8*s*t^2 + 2181440*ep^5*mtt^11*mWW^8*s*t^2 + 933248*ep^6*mtt^11*mWW^8*s*t^2 + 280*mtt^10*mWW^9*s*t^2 - 5644*ep*mtt^10*mWW^9*s*t^2 - 114220*ep^2*mtt^10*mWW^9*s*t^2 - 665388*ep^3*mtt^10*mWW^9*s*t^2 - 1725932*ep^4*mtt^10*mWW^9*s*t^2 - 2067224*ep^5*mtt^10*mWW^9*s*t^2 - 924832*ep^6*mtt^10*mWW^9*s*t^2 - 112*mtt^9*mWW^10*s*t^2 + 2196*ep*mtt^9*mWW^10*s*t^2 + 54844*ep^2*mtt^9*mWW^10*s*t^2 + 359636*ep^3*mtt^9*mWW^10*s*t^2 + 1019748*ep^4*mtt^9*mWW^10*s*t^2 + 1314840*ep^5*mtt^9*mWW^10*s*t^2 + 627488*ep^6*mtt^9*mWW^10*s*t^2 - 56*ep*mtt^8*mWW^11*s*t^2 - 9952*ep^2*mtt^8*mWW^11*s*t^2 - 95192*ep^3*mtt^8*mWW^11*s*t^2 - 331920*ep^4*mtt^8*mWW^11*s*t^2 - 492496*ep^5*mtt^8*mWW^11*s*t^2 - 261184*ep^6*mtt^8*mWW^11*s*t^2 + 16*mtt^7*mWW^12*s*t^2 - 388*ep*mtt^7*mWW^12*s*t^2 - 4276*ep^2*mtt^7*mWW^12*s*t^2 - 9876*ep^3*mtt^7*mWW^12*s*t^2 + 11764*ep^4*mtt^7*mWW^12*s*t^2 + 58648*ep^5*mtt^7*mWW^12*s*t^2 + 46112*ep^6*mtt^7*mWW^12*s*t^2 - 4*mtt^6*mWW^13*s*t^2 + 174*ep*mtt^6*mWW^13*s*t^2 + 2818*ep^2*mtt^6*mWW^13*s*t^2 + 14110*ep^3*mtt^6*mWW^13*s*t^2 + 29450*ep^4*mtt^6*mWW^13*s*t^2 + 25420*ep^5*mtt^6*mWW^13*s*t^2 + 6672*ep^6*mtt^6*mWW^13*s*t^2 - 26*ep*mtt^5*mWW^14*s*t^2 - 482*ep^2*mtt^5*mWW^14*s*t^2 - 2850*ep^3*mtt^5*mWW^14*s*t^2 - 7110*ep^4*mtt^5*mWW^14*s*t^2 - 7804*ep^5*mtt^5*mWW^14*s*t^2 - 3088*ep^6*mtt^5*mWW^14*s*t^2 - 792*ep*mtt^14*mWW^4*s^2*t^2 - 11544*ep^2*mtt^14*mWW^4*s^2*t^2 - 61896*ep^3*mtt^14*mWW^4*s^2*t^2 - 152664*ep^4*mtt^14*mWW^4*s^2*t^2 - 175344*ep^5*mtt^14*mWW^4*s^2*t^2 - 75840*ep^6*mtt^14*mWW^4*s^2*t^2 - 216*mtt^13*mWW^5*s^2*t^2 + 3612*ep*mtt^13*mWW^5*s^2*t^2 + 78320*ep^2*mtt^13*mWW^5*s^2*t^2 + 456952*ep^3*mtt^13*mWW^5*s^2*t^2 + 1162864*ep^4*mtt^13*mWW^5*s^2*t^2 + 1353972*ep^5*mtt^13*mWW^5*s^2*t^2 + 588496*ep^6*mtt^13*mWW^5*s^2*t^2 + 1412*mtt^12*mWW^6*s^2*t^2 - 4446*ep*mtt^12*mWW^6*s^2*t^2 - 235650*ep^2*mtt^12*mWW^6*s^2*t^2 - 1518514*ep^3*mtt^12*mWW^6*s^2*t^2 - 4007842*ep^4*mtt^12*mWW^6*s^2*t^2 - 4755040*ep^5*mtt^12*mWW^6*s^2*t^2 - 2089440*ep^6*mtt^12*mWW^6*s^2*t^2 - 3912*mtt^11*mWW^7*s^2*t^2 - 5622*ep*mtt^11*mWW^7*s^2*t^2 + 409904*ep^2*mtt^11*mWW^7*s^2*t^2 + 2980790*ep^3*mtt^11*mWW^7*s^2*t^2 + 8235744*ep^4*mtt^11*mWW^7*s^2*t^2 + 10043048*ep^5*mtt^11*mWW^7*s^2*t^2 + 4502048*ep^6*mtt^11*mWW^7*s^2*t^2 + 5896*mtt^10*mWW^8*s^2*t^2 + 23880*ep*mtt^10*mWW^8*s^2*t^2 - 445192*ep^2*mtt^10*mWW^8*s^2*t^2 - 3781252*ep^3*mtt^10*mWW^8*s^2*t^2 - 11094308*ep^4*mtt^10*mWW^8*s^2*t^2 - 14072376*ep^5*mtt^10*mWW^8*s^2*t^2 - 6508448*ep^6*mtt^10*mWW^8*s^2*t^2 - 5080*mtt^9*mWW^9*s^2*t^2 - 32280*ep*mtt^9*mWW^9*s^2*t^2 + 296952*ep^2*mtt^9*mWW^9*s^2*t^2 + 3145508*ep^3*mtt^9*mWW^9*s^2*t^2 + 10015388*ep^4*mtt^9*mWW^9*s^2*t^2 + 13422320*ep^5*mtt^9*mWW^9*s^2*t^2 + 6488832*ep^6*mtt^9*mWW^9*s^2*t^2 + 2256*mtt^8*mWW^10*s^2*t^2 + 22428*ep*mtt^8*mWW^10*s^2*t^2 - 101740*ep^2*mtt^8*mWW^10*s^2*t^2 - 1616584*ep^3*mtt^8*mWW^10*s^2*t^2 - 5822328*ep^4*mtt^8*mWW^10*s^2*t^2 - 8454520*ep^5*mtt^8*mWW^10*s^2*t^2 - 4351072*ep^6*mtt^8*mWW^10*s^2*t^2 - 152*mtt^7*mWW^11*s^2*t^2 - 7164*ep*mtt^7*mWW^11*s^2*t^2 - 2920*ep^2*mtt^7*mWW^11*s^2*t^2 + 387344*ep^3*mtt^7*mWW^11*s^2*t^2 + 1845292*ep^4*mtt^7*mWW^11*s^2*t^2 + 3122040*ep^5*mtt^7*mWW^11*s^2*t^2 + 1787680*ep^6*mtt^7*mWW^11*s^2*t^2 - 328*mtt^6*mWW^12*s^2*t^2 - 288*ep*mtt^6*mWW^12*s^2*t^2 + 18096*ep^2*mtt^6*mWW^12*s^2*t^2 + 59660*ep^3*mtt^6*mWW^12*s^2*t^2 - 61924*ep^4*mtt^6*mWW^12*s^2*t^2 - 388408*ep^5*mtt^6*mWW^12*s^2*t^2 - 328608*ep^6*mtt^6*mWW^12*s^2*t^2 + 144*mtt^5*mWW^13*s^2*t^2 + 780*ep*mtt^5*mWW^13*s^2*t^2 - 8008*ep^2*mtt^5*mWW^13*s^2*t^2 - 67708*ep^3*mtt^5*mWW^13*s^2*t^2 - 163932*ep^4*mtt^5*mWW^13*s^2*t^2 - 145444*ep^5*mtt^5*mWW^13*s^2*t^2 - 33232*ep^6*mtt^5*mWW^13*s^2*t^2 - 20*mtt^4*mWW^14*s^2*t^2 - 78*ep*mtt^4*mWW^14*s^2*t^2 + 2142*ep^2*mtt^4*mWW^14*s^2*t^2 + 17338*ep^3*mtt^4*mWW^14*s^2*t^2 + 47226*ep^4*mtt^4*mWW^14*s^2*t^2 + 53304*ep^5*mtt^4*mWW^14*s^2*t^2 + 20928*ep^6*mtt^4*mWW^14*s^2*t^2 - 30*ep*mtt^3*mWW^15*s^2*t^2 - 360*ep^2*mtt^3*mWW^15*s^2*t^2 - 1638*ep^3*mtt^3*mWW^15*s^2*t^2 - 3516*ep^4*mtt^3*mWW^15*s^2*t^2 - 3552*ep^5*mtt^3*mWW^15*s^2*t^2 - 1344*ep^6*mtt^3*mWW^15*s^2*t^2 + 1296*ep*mtt^13*mWW^4*s^3*t^2 + 22320*ep^2*mtt^13*mWW^4*s^3*t^2 + 132240*ep^3*mtt^13*mWW^4*s^3*t^2 + 347280*ep^4*mtt^13*mWW^4*s^3*t^2 + 416544*ep^5*mtt^13*mWW^4*s^3*t^2 + 186240*ep^6*mtt^13*mWW^4*s^3*t^2 + 1392*mtt^12*mWW^5*s^3*t^2 + 4936*ep*mtt^12*mWW^5*s^3*t^2 - 121156*ep^2*mtt^12*mWW^5*s^3*t^2 - 988660*ep^3*mtt^12*mWW^5*s^3*t^2 - 2836844*ep^4*mtt^12*mWW^5*s^3*t^2 - 3519428*ep^5*mtt^12*mWW^5*s^3*t^2 - 1593680*ep^6*mtt^12*mWW^5*s^3*t^2 - 8620*mtt^11*mWW^6*s^3*t^2 - 59874*ep*mtt^11*mWW^6*s^3*t^2 + 268150*ep^2*mtt^11*mWW^6*s^3*t^2 + 3343362*ep^3*mtt^11*mWW^6*s^3*t^2 + 10407830*ep^4*mtt^11*mWW^6*s^3*t^2 + 13342056*ep^5*mtt^11*mWW^6*s^3*t^2 + 6144568*ep^6*mtt^11*mWW^6*s^3*t^2 + 22512*mtt^10*mWW^7*s^3*t^2 + 186154*ep*mtt^10*mWW^7*s^3*t^2 - 289898*ep^2*mtt^10*mWW^7*s^3*t^2 - 6658340*ep^3*mtt^10*mWW^7*s^3*t^2 - 22380678*ep^4*mtt^10*mWW^7*s^3*t^2 - 29682486*ep^5*mtt^10*mWW^7*s^3*t^2 - 13955840*ep^6*mtt^10*mWW^7*s^3*t^2 - 31728*mtt^9*mWW^8*s^3*t^2 - 292980*ep*mtt^9*mWW^8*s^3*t^2 + 110510*ep^2*mtt^9*mWW^8*s^3*t^2 + 8450092*ep^3*mtt^9*mWW^8*s^3*t^2 + 30667758*ep^4*mtt^9*mWW^8*s^3*t^2 + 42309468*ep^5*mtt^9*mWW^8*s^3*t^2 + 20449448*ep^6*mtt^9*mWW^8*s^3*t^2 + 25136*mtt^8*mWW^9*s^3*t^2 + 259260*ep*mtt^8*mWW^9*s^3*t^2 + 81394*ep^2*mtt^8*mWW^9*s^3*t^2 - 6839336*ep^3*mtt^8*mWW^9*s^3*t^2 - 27037426*ep^4*mtt^8*mWW^9*s^3*t^2 - 39296028*ep^5*mtt^8*mWW^9*s^3*t^2 - 19788856*ep^6*mtt^8*mWW^9*s^3*t^2 - 9672*mtt^7*mWW^10*s^3*t^2 - 119728*ep*mtt^7*mWW^10*s^3*t^2 - 110870*ep^2*mtt^7*mWW^10*s^3*t^2 + 3243648*ep^3*mtt^7*mWW^10*s^3*t^2 + 14459738*ep^4*mtt^7*mWW^10*s^3*t^2 + 22820244*ep^5*mtt^7*mWW^10*s^3*t^2 + 12303320*ep^6*mtt^7*mWW^10*s^3*t^2 - 240*mtt^6*mWW^11*s^3*t^2 + 13368*ep*mtt^6*mWW^11*s^3*t^2 + 48902*ep^2*mtt^6*mWW^11*s^3*t^2 - 586208*ep^3*mtt^6*mWW^11*s^3*t^2 - 3702902*ep^4*mtt^6*mWW^11*s^3*t^2 - 7121120*ep^5*mtt^6*mWW^11*s^3*t^2 - 4430968*ep^6*mtt^6*mWW^11*s^3*t^2 + 1808*mtt^5*mWW^12*s^3*t^2 + 11540*ep*mtt^5*mWW^12*s^3*t^2 - 17046*ep^2*mtt^5*mWW^12*s^3*t^2 - 214036*ep^3*mtt^5*mWW^12*s^3*t^2 - 228742*ep^4*mtt^5*mWW^12*s^3*t^2 + 459052*ep^5*mtt^5*mWW^12*s^3*t^2 + 632344*ep^6*mtt^5*mWW^12*s^3*t^2 - 672*mtt^4*mWW^13*s^3*t^2 - 4116*ep*mtt^4*mWW^13*s^3*t^2 + 12986*ep^2*mtt^4*mWW^13*s^3*t^2 + 150092*ep^3*mtt^4*mWW^13*s^3*t^2 + 379702*ep^4*mtt^4*mWW^13*s^3*t^2 + 348928*ep^5*mtt^4*mWW^13*s^3*t^2 + 81576*ep^6*mtt^4*mWW^13*s^3*t^2 + 84*mtt^3*mWW^14*s^3*t^2 + 98*ep*mtt^3*mWW^14*s^3*t^2 - 6168*ep^2*mtt^3*mWW^14*s^3*t^2 - 37810*ep^3*mtt^3*mWW^14*s^3*t^2 - 86984*ep^4*mtt^3*mWW^14*s^3*t^2 - 88460*ep^5*mtt^3*mWW^14*s^3*t^2 - 32240*ep^6*mtt^3*mWW^14*s^3*t^2 + 46*ep*mtt^2*mWW^15*s^3*t^2 + 892*ep^2*mtt^2*mWW^15*s^3*t^2 + 5076*ep^3*mtt^2*mWW^15*s^3*t^2 + 11556*ep^4*mtt^2*mWW^15*s^3*t^2 + 11510*ep^5*mtt^2*mWW^15*s^3*t^2 + 4184*ep^6*mtt^2*mWW^15*s^3*t^2 - 16*ep^2*mtt*mWW^16*s^3*t^2 - 120*ep^3*mtt*mWW^16*s^3*t^2 - 288*ep^4*mtt*mWW^16*s^3*t^2 - 280*ep^5*mtt*mWW^16*s^3*t^2 - 96*ep^6*mtt*mWW^16*s^3*t^2 + 504*ep*mtt^12*mWW^4*s^4*t^2 - 6216*ep^2*mtt^12*mWW^4*s^4*t^2 - 82824*ep^3*mtt^12*mWW^4*s^4*t^2 - 286776*ep^4*mtt^12*mWW^4*s^4*t^2 - 397488*ep^5*mtt^12*mWW^4*s^4*t^2 - 194880*ep^6*mtt^12*mWW^4*s^4*t^2 - 4704*mtt^11*mWW^5*s^4*t^2 - 48664*ep*mtt^11*mWW^5*s^4*t^2 - 52612*ep^2*mtt^11*mWW^5*s^4*t^2 + 875868*ep^3*mtt^11*mWW^5*s^4*t^2 + 3518788*ep^4*mtt^11*mWW^5*s^4*t^2 + 4929260*ep^5*mtt^11*mWW^5*s^4*t^2 + 2376304*ep^6*mtt^11*mWW^5*s^4*t^2 + 27092*mtt^10*mWW^6*s^4*t^2 + 277230*ep*mtt^10*mWW^6*s^4*t^2 + 430310*ep^2*mtt^10*mWW^6*s^4*t^2 - 3763586*ep^3*mtt^10*mWW^6*s^4*t^2 - 16156394*ep^4*mtt^10*mWW^6*s^4*t^2 - 22937092*ep^5*mtt^10*mWW^6*s^4*t^2 - 11099672*ep^6*mtt^10*mWW^6*s^4*t^2 - 65008*mtt^9*mWW^7*s^4*t^2 - 675274*ep*mtt^9*mWW^7*s^4*t^2 - 1147440*ep^2*mtt^9*mWW^7*s^4*t^2 + 8684488*ep^3*mtt^9*mWW^7*s^4*t^2 + 38589736*ep^4*mtt^9*mWW^7*s^4*t^2 + 55498234*ep^5*mtt^9*mWW^7*s^4*t^2 + 27028144*ep^6*mtt^9*mWW^7*s^4*t^2 + 82488*mtt^8*mWW^8*s^4*t^2 + 879304*ep*mtt^8*mWW^8*s^4*t^2 + 1554832*ep^2*mtt^8*mWW^8*s^4*t^2 - 11734340*ep^3*mtt^8*mWW^8*s^4*t^2 - 53622056*ep^4*mtt^8*mWW^8*s^4*t^2 - 78780828*ep^5*mtt^8*mWW^8*s^4*t^2 - 39008664*ep^6*mtt^8*mWW^8*s^4*t^2 - 56312*mtt^7*mWW^9*s^4*t^2 - 624940*ep*mtt^7*mWW^9*s^4*t^2 - 1136358*ep^2*mtt^7*mWW^9*s^4*t^2 + 9267856*ep^3*mtt^7*mWW^9*s^4*t^2 + 44063326*ep^4*mtt^7*mWW^9*s^4*t^2 + 67589108*ep^5*mtt^7*mWW^9*s^4*t^2 + 34870392*ep^6*mtt^7*mWW^9*s^4*t^2 + 15624*mtt^6*mWW^10*s^4*t^2 + 194528*ep*mtt^6*mWW^10*s^4*t^2 + 376032*ep^2*mtt^6*mWW^10*s^4*t^2 - 3758504*ep^3*mtt^6*mWW^10*s^4*t^2 - 19531620*ep^4*mtt^6*mWW^10*s^4*t^2 - 32995196*ep^5*mtt^6*mWW^10*s^4*t^2 - 18644984*ep^6*mtt^6*mWW^10*s^4*t^2 + 4128*mtt^5*mWW^11*s^4*t^2 + 24572*ep*mtt^5*mWW^11*s^4*t^2 + 6842*ep^2*mtt^5*mWW^11*s^4*t^2 + 211408*ep^3*mtt^5*mWW^11*s^4*t^2 + 2641490*ep^4*mtt^5*mWW^11*s^4*t^2 + 6750616*ep^5*mtt^5*mWW^11*s^4*t^2 + 4956888*ep^6*mtt^5*mWW^11*s^4*t^2 - 4392*mtt^4*mWW^12*s^4*t^2 - 33464*ep*mtt^4*mWW^12*s^4*t^2 - 13556*ep^2*mtt^4*mWW^12*s^4*t^2 + 458604*ep^3*mtt^4*mWW^12*s^4*t^2 + 1191364*ep^4*mtt^4*mWW^12*s^4*t^2 + 753404*ep^5*mtt^4*mWW^12*s^4*t^2 - 151640*ep^6*mtt^4*mWW^12*s^4*t^2 + 1192*mtt^3*mWW^13*s^4*t^2 + 5948*ep*mtt^3*mWW^13*s^4*t^2 - 20238*ep^2*mtt^3*mWW^13*s^4*t^2 - 191276*ep^3*mtt^3*mWW^13*s^4*t^2 - 448786*ep^4*mtt^3*mWW^13*s^4*t^2 - 421232*ep^5*mtt^3*mWW^13*s^4*t^2 - 125576*ep^6*mtt^3*mWW^13*s^4*t^2 - 108*mtt^2*mWW^14*s^4*t^2 + 298*ep*mtt^2*mWW^14*s^4*t^2 + 9178*ep^2*mtt^2*mWW^14*s^4*t^2 + 35674*ep^3*mtt^2*mWW^14*s^4*t^2 + 46406*ep^4*mtt^2*mWW^14*s^4*t^2 + 14592*ep^5*mtt^2*mWW^14*s^4*t^2 - 5776*ep^6*mtt^2*mWW^14*s^4*t^2 - 42*ep*mtt*mWW^15*s^4*t^2 - 786*ep^2*mtt*mWW^15*s^4*t^2 - 3416*ep^3*mtt*mWW^15*s^4*t^2 - 5514*ep^4*mtt*mWW^15*s^4*t^2 - 3330*ep^5*mtt*mWW^15*s^4*t^2 - 488*ep^6*mtt*mWW^15*s^4*t^2 + 12*ep^2*mWW^16*s^4*t^2 + 48*ep^3*mWW^16*s^4*t^2 + 36*ep^4*mWW^16*s^4*t^2 - 48*ep^5*mWW^16*s^4*t^2 - 48*ep^6*mWW^16*s^4*t^2 - 5544*ep*mtt^11*mWW^4*s^5*t^2 - 53592*ep^2*mtt^11*mWW^4*s^5*t^2 - 188328*ep^3*mtt^11*mWW^4*s^5*t^2 - 300552*ep^4*mtt^11*mWW^4*s^5*t^2 - 211344*ep^5*mtt^11*mWW^4*s^5*t^2 - 47040*ep^6*mtt^11*mWW^4*s^5*t^2 + 9576*mtt^10*mWW^5*s^5*t^2 + 122388*ep*mtt^10*mWW^5*s^5*t^2 + 475664*ep^2*mtt^10*mWW^5*s^5*t^2 + 301000*ep^3*mtt^10*mWW^5*s^5*t^2 - 1833608*ep^4*mtt^10*mWW^5*s^5*t^2 - 3749340*ep^5*mtt^10*mWW^5*s^5*t^2 - 2063600*ep^6*mtt^10*mWW^5*s^5*t^2 - 50524*mtt^9*mWW^6*s^5*t^2 - 575118*ep*mtt^9*mWW^6*s^5*t^2 - 1697646*ep^2*mtt^9*mWW^6*s^5*t^2 + 2035854*ep^3*mtt^9*mWW^6*s^5*t^2 + 17472194*ep^4*mtt^9*mWW^6*s^5*t^2 + 27863576*ep^5*mtt^9*mWW^6*s^5*t^2 + 14106064*ep^6*mtt^9*mWW^6*s^5*t^2 + 108936*mtt^8*mWW^7*s^5*t^2 + 1205382*ep*mtt^8*mWW^7*s^5*t^2 + 3104930*ep^2*mtt^8*mWW^7*s^5*t^2 - 7945114*ep^3*mtt^8*mWW^7*s^5*t^2 - 47736994*ep^4*mtt^8*mWW^7*s^5*t^2 - 72642524*ep^5*mtt^8*mWW^7*s^5*t^2 - 35986024*ep^6*mtt^8*mWW^7*s^5*t^2 - 120008*mtt^7*mWW^8*s^5*t^2 - 1320688*ep*mtt^7*mWW^8*s^5*t^2 - 3130134*ep^2*mtt^7*mWW^8*s^5*t^2 + 11886634*ep^3*mtt^7*mWW^8*s^5*t^2 + 64321966*ep^4*mtt^7*mWW^8*s^5*t^2 + 97710174*ep^5*mtt^7*mWW^8*s^5*t^2 + 48764344*ep^6*mtt^7*mWW^8*s^5*t^2 + 65292*mtt^6*mWW^9*s^5*t^2 + 728722*ep*mtt^6*mWW^9*s^5*t^2 + 1638424*ep^2*mtt^6*mWW^9*s^5*t^2 - 8673530*ep^3*mtt^6*mWW^9*s^5*t^2 - 45972732*ep^4*mtt^6*mWW^9*s^5*t^2 - 72912352*ep^5*mtt^6*mWW^9*s^5*t^2 - 38321040*ep^6*mtt^6*mWW^9*s^5*t^2 - 7632*mtt^5*mWW^10*s^5*t^2 - 105698*ep*mtt^5*mWW^10*s^5*t^2 - 251954*ep^2*mtt^5*mWW^10*s^5*t^2 + 2469324*ep^3*mtt^5*mWW^10*s^5*t^2 + 14443990*ep^4*mtt^5*mWW^10*s^5*t^2 + 26553690*ep^5*mtt^5*mWW^10*s^5*t^2 + 16046432*ep^6*mtt^5*mWW^10*s^5*t^2 - 9984*mtt^4*mWW^11*s^5*t^2 - 83844*ep*mtt^4*mWW^11*s^5*t^2 - 113260*ep^2*mtt^4*mWW^11*s^5*t^2 + 569152*ep^3*mtt^4*mWW^11*s^5*t^2 + 1085276*ep^4*mtt^4*mWW^11*s^5*t^2 - 1038820*ep^5*mtt^4*mWW^11*s^5*t^2 - 2019016*ep^6*mtt^4*mWW^11*s^5*t^2 + 5224*mtt^3*mWW^12*s^5*t^2 + 37412*ep*mtt^3*mWW^12*s^5*t^2 + 5422*ep^2*mtt^3*mWW^12*s^5*t^2 - 597678*ep^3*mtt^3*mWW^12*s^5*t^2 - 1758374*ep^4*mtt^3*mWW^12*s^5*t^2 - 1791710*ep^5*mtt^3*mWW^12*s^5*t^2 - 533448*ep^6*mtt^3*mWW^12*s^5*t^2 - 924*mtt^2*mWW^13*s^5*t^2 - 2746*ep*mtt^2*mWW^13*s^5*t^2 + 27216*ep^2*mtt^2*mWW^13*s^5*t^2 + 162294*ep^3*mtt^2*mWW^13*s^5*t^2 + 307004*ep^4*mtt^2*mWW^13*s^5*t^2 + 232740*ep^5*mtt^2*mWW^13*s^5*t^2 + 53808*ep^6*mtt^2*mWW^13*s^5*t^2 + 44*mtt*mWW^14*s^5*t^2 - 284*ep*mtt*mWW^14*s^5*t^2 - 5248*ep^2*mtt*mWW^14*s^5*t^2 - 20206*ep^3*mtt*mWW^14*s^5*t^2 - 28952*ep^4*mtt*mWW^14*s^5*t^2 - 14434*ep^5*mtt*mWW^14*s^5*t^2 - 480*ep^6*mtt*mWW^14*s^5*t^2 + 18*ep*mWW^15*s^5*t^2 + 178*ep^2*mWW^15*s^5*t^2 + 598*ep^3*mWW^15*s^5*t^2 + 782*ep^4*mWW^15*s^5*t^2 + 344*ep^5*mWW^15*s^5*t^2 + 10080*ep*mtt^10*mWW^4*s^6*t^2 + 113568*ep^2*mtt^10*mWW^4*s^6*t^2 + 487872*ep^3*mtt^10*mWW^4*s^6*t^2 + 1003968*ep^4*mtt^10*mWW^4*s^6*t^2 + 991872*ep^5*mtt^10*mWW^4*s^6*t^2 + 376320*ep^6*mtt^10*mWW^4*s^6*t^2 - 12432*mtt^9*mWW^5*s^6*t^2 - 167384*ep*mtt^9*mWW^5*s^6*t^2 - 787276*ep^2*mtt^9*mWW^5*s^6*t^2 - 1470364*ep^3*mtt^9*mWW^5*s^6*t^2 - 569492*ep^4*mtt^9*mWW^5*s^6*t^2 + 1239700*ep^5*mtt^9*mWW^5*s^6*t^2 + 1030288*ep^6*mtt^9*mWW^5*s^6*t^2 + 59180*mtt^8*mWW^6*s^6*t^2 + 693114*ep*mtt^8*mWW^6*s^6*t^2 + 2330338*ep^2*mtt^8*mWW^6*s^6*t^2 - 299462*ep^3*mtt^8*mWW^6*s^6*t^2 - 14836390*ep^4*mtt^8*mWW^6*s^6*t^2 - 25702956*ep^5*mtt^8*mWW^6*s^6*t^2 - 13340464*ep^6*mtt^8*mWW^6*s^6*t^2 - 111864*mtt^7*mWW^7*s^6*t^2 - 1250786*ep*mtt^7*mWW^7*s^6*t^2 - 3517220*ep^2*mtt^7*mWW^7*s^6*t^2 + 6070058*ep^3*mtt^7*mWW^7*s^6*t^2 + 43238924*ep^4*mtt^7*mWW^7*s^6*t^2 + 67081568*ep^5*mtt^7*mWW^7*s^6*t^2 + 33197432*ep^6*mtt^7*mWW^7*s^6*t^2 + 102072*mtt^6*mWW^8*s^6*t^2 + 1119004*ep*mtt^6*mWW^8*s^6*t^2 + 2820082*ep^2*mtt^6*mWW^8*s^6*t^2 - 9133102*ep^3*mtt^6*mWW^8*s^6*t^2 - 52434438*ep^4*mtt^6*mWW^8*s^6*t^2 - 80517330*ep^5*mtt^6*mWW^8*s^6*t^2 - 40203352*ep^6*mtt^6*mWW^8*s^6*t^2 - 38184*mtt^5*mWW^9*s^6*t^2 - 428248*ep*mtt^5*mWW^9*s^6*t^2 - 1023234*ep^2*mtt^5*mWW^9*s^6*t^2 + 5400124*ep^3*mtt^5*mWW^9*s^6*t^2 + 29843438*ep^4*mtt^5*mWW^9*s^6*t^2 + 48736192*ep^5*mtt^5*mWW^9*s^6*t^2 + 26258096*ep^6*mtt^5*mWW^9*s^6*t^2 - 6132*mtt^4*mWW^10*s^6*t^2 - 42702*ep*mtt^4*mWW^10*s^6*t^2 - 46424*ep^2*mtt^4*mWW^10*s^6*t^2 - 483916*ep^3*mtt^4*mWW^10*s^6*t^2 - 4186620*ep^4*mtt^4*mWW^10*s^6*t^2 - 9893966*ep^5*mtt^4*mWW^10*s^6*t^2 - 6990544*ep^6*mtt^4*mWW^10*s^6*t^2 + 10056*mtt^3*mWW^11*s^6*t^2 + 84646*ep*mtt^3*mWW^11*s^6*t^2 + 100024*ep^2*mtt^3*mWW^11*s^6*t^2 - 941502*ep^3*mtt^3*mWW^11*s^6*t^2 - 3137320*ep^4*mtt^3*mWW^11*s^6*t^2 - 3118264*ep^5*mtt^3*mWW^11*s^6*t^2 - 764328*ep^6*mtt^3*mWW^11*s^6*t^2 - 2960*mtt^2*mWW^12*s^6*t^2 - 17728*ep*mtt^2*mWW^12*s^6*t^2 + 24026*ep^2*mtt^2*mWW^12*s^6*t^2 + 442002*ep^3*mtt^2*mWW^12*s^6*t^2 + 1222394*ep^4*mtt^2*mWW^12*s^6*t^2 + 1312298*ep^5*mtt^2*mWW^12*s^6*t^2 + 478280*ep^6*mtt^2*mWW^12*s^6*t^2 + 264*mtt*mWW^13*s^6*t^2 - 116*ep*mtt*mWW^13*s^6*t^2 - 15014*ep^2*mtt*mWW^13*s^6*t^2 - 76140*ep^3*mtt*mWW^13*s^6*t^2 - 152830*ep^4*mtt*mWW^13*s^6*t^2 - 136764*ep^5*mtt*mWW^13*s^6*t^2 - 44432*ep^6*mtt*mWW^13*s^6*t^2 + 120*ep*mWW^14*s^6*t^2 + 1130*ep^2*mWW^14*s^6*t^2 + 4430*ep^3*mWW^14*s^6*t^2 + 8366*ep^4*mWW^14*s^6*t^2 + 7650*ep^5*mWW^14*s^6*t^2 + 2704*ep^6*mWW^14*s^6*t^2 - 9648*ep*mtt^9*mWW^4*s^7*t^2 - 114576*ep^2*mtt^9*mWW^4*s^7*t^2 - 519984*ep^3*mtt^9*mWW^4*s^7*t^2 - 1127856*ep^4*mtt^9*mWW^4*s^7*t^2 - 1171296*ep^5*mtt^9*mWW^4*s^7*t^2 - 466560*ep^6*mtt^9*mWW^4*s^7*t^2 + 10416*mtt^8*mWW^5*s^7*t^2 + 139208*ep*mtt^8*mWW^5*s^7*t^2 + 681860*ep^2*mtt^8*mWW^5*s^7*t^2 + 1487508*ep^3*mtt^8*mWW^5*s^7*t^2 + 1334476*ep^4*mtt^8*mWW^5*s^7*t^2 + 131348*ep^5*mtt^8*mWW^5*s^7*t^2 - 296816*ep^6*mtt^8*mWW^5*s^7*t^2 - 43972*mtt^7*mWW^6*s^7*t^2 - 514614*ep*mtt^7*mWW^6*s^7*t^2 - 1744030*ep^2*mtt^7*mWW^6*s^7*t^2 + 134*ep^3*mtt^7*mWW^6*s^7*t^2 + 10143442*ep^4*mtt^7*mWW^6*s^7*t^2 + 17761160*ep^5*mtt^7*mWW^6*s^7*t^2 + 9203480*ep^6*mtt^7*mWW^6*s^7*t^2 + 70592*mtt^6*mWW^7*s^7*t^2 + 777734*ep*mtt^6*mWW^7*s^7*t^2 + 2163642*ep^2*mtt^6*mWW^7*s^7*t^2 - 3907656*ep^3*mtt^6*mWW^7*s^7*t^2 - 27155754*ep^4*mtt^6*mWW^7*s^7*t^2 - 41751438*ep^5*mtt^6*mWW^7*s^7*t^2 - 20419728*ep^6*mtt^6*mWW^7*s^7*t^2 - 49440*mtt^5*mWW^8*s^7*t^2 - 532232*ep*mtt^5*mWW^8*s^7*t^2 - 1326080*ep^2*mtt^5*mWW^8*s^7*t^2 + 4868426*ep^3*mtt^5*mWW^8*s^7*t^2 + 27397420*ep^4*mtt^5*mWW^8*s^7*t^2 + 42253026*ep^5*mtt^5*mWW^8*s^7*t^2 + 21194104*ep^6*mtt^5*mWW^8*s^7*t^2 + 7616*mtt^4*mWW^9*s^7*t^2 + 95228*ep*mtt^4*mWW^9*s^7*t^2 + 244724*ep^2*mtt^4*mWW^9*s^7*t^2 - 1880380*ep^3*mtt^4*mWW^9*s^7*t^2 - 10619964*ep^4*mtt^4*mWW^9*s^7*t^2 - 18246904*ep^5*mtt^4*mWW^9*s^7*t^2 - 10308784*ep^6*mtt^4*mWW^9*s^7*t^2 + 8716*mtt^3*mWW^10*s^7*t^2 + 76722*ep*mtt^3*mWW^10*s^7*t^2 + 124770*ep^2*mtt^3*mWW^10*s^7*t^2 - 499334*ep^3*mtt^3*mWW^10*s^7*t^2 - 1515358*ep^4*mtt^3*mWW^10*s^7*t^2 - 718212*ep^5*mtt^3*mWW^10*s^7*t^2 + 482920*ep^6*mtt^3*mWW^10*s^7*t^2 - 4560*mtt^2*mWW^11*s^7*t^2 - 35706*ep*mtt^2*mWW^11*s^7*t^2 - 20142*ep^2*mtt^2*mWW^11*s^7*t^2 + 592608*ep^3*mtt^2*mWW^11*s^7*t^2 + 1997190*ep^4*mtt^2*mWW^11*s^7*t^2 + 2354114*ep^5*mtt^2*mWW^11*s^7*t^2 + 913712*ep^6*mtt^2*mWW^11*s^7*t^2 + 632*mtt*mWW^12*s^7*t^2 + 1852*ep*mtt*mWW^12*s^7*t^2 - 19828*ep^2*mtt*mWW^12*s^7*t^2 - 151610*ep^3*mtt*mWW^12*s^7*t^2 - 384464*ep^4*mtt*mWW^12*s^7*t^2 - 415398*ep^5*mtt*mWW^12*s^7*t^2 - 159864*ep^6*mtt*mWW^12*s^7*t^2 + 304*ep*mWW^13*s^7*t^2 + 3132*ep^2*mWW^13*s^7*t^2 + 13744*ep^3*mWW^13*s^7*t^2 + 29172*ep^4*mWW^13*s^7*t^2 + 29392*ep^5*mWW^13*s^7*t^2 + 11136*ep^6*mWW^13*s^7*t^2 + 5364*ep*mtt^8*mWW^4*s^8*t^2 + 65460*ep^2*mtt^8*mWW^4*s^8*t^2 + 304980*ep^3*mtt^8*mWW^4*s^8*t^2 + 677100*ep^4*mtt^8*mWW^4*s^8*t^2 + 717816*ep^5*mtt^8*mWW^4*s^8*t^2 + 291360*ep^6*mtt^8*mWW^4*s^8*t^2 - 5472*mtt^7*mWW^5*s^8*t^2 - 70596*ep*mtt^7*mWW^5*s^8*t^2 - 339064*ep^2*mtt^7*mWW^5*s^8*t^2 - 743480*ep^3*mtt^7*mWW^5*s^8*t^2 - 713816*ep^4*mtt^7*mWW^5*s^8*t^2 - 169092*ep^5*mtt^7*mWW^5*s^8*t^2 + 85360*ep^6*mtt^7*mWW^5*s^8*t^2 + 20060*mtt^6*mWW^6*s^8*t^2 + 232074*ep*mtt^6*mWW^6*s^8*t^2 + 745890*ep^2*mtt^6*mWW^6*s^8*t^2 - 215462*ep^3*mtt^6*mWW^6*s^8*t^2 - 5013550*ep^4*mtt^6*mWW^6*s^8*t^2 - 8396956*ep^5*mtt^6*mWW^6*s^8*t^2 - 4264888*ep^6*mtt^6*mWW^6*s^8*t^2 - 26112*mtt^5*mWW^7*s^8*t^2 - 277062*ep*mtt^5*mWW^7*s^8*t^2 - 722296*ep^2*mtt^5*mWW^7*s^8*t^2 + 1741844*ep^3*mtt^5*mWW^7*s^8*t^2 + 10701808*ep^4*mtt^5*mWW^7*s^8*t^2 + 16139946*ep^5*mtt^5*mWW^7*s^8*t^2 + 7796000*ep^6*mtt^5*mWW^7*s^8*t^2 + 11944*mtt^4*mWW^8*s^8*t^2 + 125956*ep*mtt^4*mWW^8*s^8*t^2 + 300322*ep^2*mtt^4*mWW^8*s^8*t^2 - 1536102*ep^3*mtt^4*mWW^8*s^8*t^2 - 8270786*ep^4*mtt^4*mWW^8*s^8*t^2 - 12940638*ep^5*mtt^4*mWW^8*s^8*t^2 - 6621992*ep^6*mtt^4*mWW^8*s^8*t^2 + 2320*mtt^3*mWW^9*s^8*t^2 + 17048*ep*mtt^3*mWW^9*s^8*t^2 + 28808*ep^2*mtt^3*mWW^9*s^8*t^2 + 191040*ep^3*mtt^3*mWW^9*s^8*t^2 + 1222168*ep^4*mtt^3*mWW^9*s^8*t^2 + 2566184*ep^5*mtt^3*mWW^9*s^8*t^2 + 1680048*ep^6*mtt^3*mWW^9*s^8*t^2 - 3492*mtt^2*mWW^10*s^8*t^2 - 30934*ep*mtt^2*mWW^10*s^8*t^2 - 45018*ep^2*mtt^2*mWW^10*s^8*t^2 + 352814*ep^3*mtt^2*mWW^10*s^8*t^2 + 1358430*ep^4*mtt^2*mWW^10*s^8*t^2 + 1643952*ep^5*mtt^2*mWW^10*s^8*t^2 + 633208*ep^6*mtt^2*mWW^10*s^8*t^2 + 752*mtt*mWW^11*s^8*t^2 + 4050*ep*mtt*mWW^11*s^8*t^2 - 10264*ep^2*mtt*mWW^11*s^8*t^2 - 150556*ep^3*mtt*mWW^11*s^8*t^2 - 447760*ep^4*mtt*mWW^11*s^8*t^2 - 524974*ep^5*mtt*mWW^11*s^8*t^2 - 212672*ep^6*mtt*mWW^11*s^8*t^2 + 372*ep*mWW^12*s^8*t^2 + 4194*ep^2*mWW^12*s^8*t^2 + 19722*ep^3*mWW^12*s^8*t^2 + 44038*ep^4*mWW^12*s^8*t^2 + 45746*ep^5*mWW^12*s^8*t^2 + 17608*ep^6*mWW^12*s^8*t^2 - 1644*ep*mtt^7*mWW^4*s^9*t^2 - 20404*ep^2*mtt^7*mWW^4*s^9*t^2 - 96556*ep^3*mtt^7*mWW^4*s^9*t^2 - 217244*ep^4*mtt^7*mWW^4*s^9*t^2 - 232952*ep^5*mtt^7*mWW^4*s^9*t^2 - 95520*ep^6*mtt^7*mWW^4*s^9*t^2 + 1644*mtt^6*mWW^5*s^9*t^2 + 20174*ep*mtt^6*mWW^5*s^9*t^2 + 91542*ep^2*mtt^6*mWW^5*s^9*t^2 + 185242*ep^3*mtt^6*mWW^5*s^9*t^2 + 148502*ep^4*mtt^6*mWW^5*s^9*t^2 - 2720*ep^5*mtt^6*mWW^5*s^9*t^2 - 41824*ep^6*mtt^6*mWW^5*s^9*t^2 - 5092*mtt^5*mWW^6*s^9*t^2 - 58160*ep*mtt^5*mWW^6*s^9*t^2 - 168640*ep^2*mtt^5*mWW^6*s^9*t^2 + 157196*ep^3*mtt^5*mWW^6*s^9*t^2 + 1484004*ep^4*mtt^5*mWW^6*s^9*t^2 + 2329652*ep^5*mtt^5*mWW^6*s^9*t^2 + 1150192*ep^6*mtt^5*mWW^6*s^9*t^2 + 4968*mtt^4*mWW^7*s^9*t^2 + 48386*ep*mtt^4*mWW^7*s^9*t^2 + 112286*ep^2*mtt^4*mWW^7*s^9*t^2 - 415874*ep^3*mtt^4*mWW^7*s^9*t^2 - 2252686*ep^4*mtt^4*mWW^7*s^9*t^2 - 3367024*ep^5*mtt^4*mWW^7*s^9*t^2 - 1628744*ep^6*mtt^4*mWW^7*s^9*t^2 - 792*mtt^3*mWW^8*s^9*t^2 - 9060*ep*mtt^3*mWW^8*s^9*t^2 - 19976*ep^2*mtt^3*mWW^8*s^9*t^2 + 228536*ep^3*mtt^3*mWW^8*s^9*t^2 + 1177048*ep^4*mtt^3*mWW^8*s^9*t^2 + 1907148*ep^5*mtt^3*mWW^8*s^9*t^2 + 1017000*ep^6*mtt^3*mWW^8*s^9*t^2 - 1172*mtt^2*mWW^9*s^9*t^2 - 10462*ep*mtt^2*mWW^9*s^9*t^2 - 21018*ep^2*mtt^2*mWW^9*s^9*t^2 + 60058*ep^3*mtt^2*mWW^9*s^9*t^2 + 267774*ep^4*mtt^2*mWW^9*s^9*t^2 + 304060*ep^5*mtt^2*mWW^9*s^9*t^2 + 97944*ep^6*mtt^2*mWW^9*s^9*t^2 + 444*mtt*mWW^10*s^9*t^2 + 3248*ep*mtt*mWW^10*s^9*t^2 + 476*ep^2*mtt*mWW^10*s^9*t^2 - 70008*ep^3*mtt*mWW^10*s^9*t^2 - 241440*ep^4*mtt*mWW^10*s^9*t^2 - 298840*ep^5*mtt*mWW^10*s^9*t^2 - 124312*ep^6*mtt*mWW^10*s^9*t^2 + 222*ep*mWW^11*s^9*t^2 + 2694*ep^2*mWW^11*s^9*t^2 + 13230*ep^3*mWW^11*s^9*t^2 + 30330*ep^4*mWW^11*s^9*t^2 + 31908*ep^5*mWW^11*s^9*t^2 + 12336*ep^6*mWW^11*s^9*t^2 + 216*ep*mtt^6*mWW^4*s^10*t^2 + 2712*ep^2*mtt^6*mWW^4*s^10*t^2 + 12968*ep^3*mtt^6*mWW^4*s^10*t^2 + 29432*ep^4*mtt^6*mWW^4*s^10*t^2 + 31792*ep^5*mtt^6*mWW^4*s^10*t^2 + 13120*ep^6*mtt^6*mWW^4*s^10*t^2 - 216*mtt^5*mWW^5*s^10*t^2 - 2500*ep*mtt^5*mWW^5*s^10*t^2 - 10388*ep^2*mtt^5*mWW^5*s^10*t^2 - 17548*ep^3*mtt^5*mWW^5*s^10*t^2 - 5996*ep^4*mtt^5*mWW^5*s^10*t^2 + 13352*ep^5*mtt^5*mWW^5*s^10*t^2 + 10336*ep^6*mtt^5*mWW^5*s^10*t^2 + 544*mtt^4*mWW^6*s^10*t^2 + 6172*ep*mtt^4*mWW^6*s^10*t^2 + 15144*ep^2*mtt^4*mWW^6*s^10*t^2 - 31680*ep^3*mtt^4*mWW^6*s^10*t^2 - 189120*ep^4*mtt^4*mWW^6*s^10*t^2 - 277268*ep^5*mtt^4*mWW^6*s^10*t^2 - 132512*ep^6*mtt^4*mWW^6*s^10*t^2 - 336*mtt^3*mWW^7*s^10*t^2 - 2440*ep*mtt^3*mWW^7*s^10*t^2 - 4468*ep^2*mtt^3*mWW^7*s^10*t^2 + 34404*ep^3*mtt^3*mWW^7*s^10*t^2 + 174908*ep^4*mtt^3*mWW^7*s^10*t^2 + 273140*ep^5*mtt^3*mWW^7*s^10*t^2 + 139032*ep^6*mtt^3*mWW^7*s^10*t^2 - 96*mtt^2*mWW^8*s^10*t^2 - 504*ep*mtt^2*mWW^8*s^10*t^2 - 1276*ep^2*mtt^2*mWW^8*s^10*t^2 - 10804*ep^3*mtt^2*mWW^8*s^10*t^2 - 44828*ep^4*mtt^2*mWW^8*s^10*t^2 - 69908*ep^5*mtt^2*mWW^8*s^10*t^2 - 36744*ep^6*mtt^2*mWW^8*s^10*t^2 + 104*mtt*mWW^9*s^10*t^2 + 924*ep*mtt*mWW^9*s^10*t^2 + 1448*ep^2*mtt*mWW^9*s^10*t^2 - 11832*ep^3*mtt*mWW^9*s^10*t^2 - 49040*ep^4*mtt*mWW^9*s^10*t^2 - 63884*ep^5*mtt*mWW^9*s^10*t^2 - 27160*ep^6*mtt*mWW^9*s^10*t^2 + 52*ep*mWW^10*s^10*t^2 + 668*ep^2*mWW^10*s^10*t^2 + 3372*ep^3*mWW^10*s^10*t^2 + 7844*ep^4*mWW^10*s^10*t^2 + 8296*ep^5*mWW^10*s^10*t^2 + 3208*ep^6*mWW^10*s^10*t^2 + 96*ep*mtt^16*mWW^3*t^3 + 1432*ep^2*mtt^16*mWW^3*t^3 + 7808*ep^3*mtt^16*mWW^3*t^3 + 19512*ep^4*mtt^16*mWW^3*t^3 + 22672*ep^5*mtt^16*mWW^3*t^3 + 9920*ep^6*mtt^16*mWW^3*t^3 - 744*ep*mtt^15*mWW^4*t^3 - 11312*ep^2*mtt^15*mWW^4*t^3 - 62576*ep^3*mtt^15*mWW^4*t^3 - 158256*ep^4*mtt^15*mWW^4*t^3 - 185832*ep^5*mtt^15*mWW^4*t^3 - 82080*ep^6*mtt^15*mWW^4*t^3 + 2512*ep*mtt^14*mWW^5*t^3 + 39652*ep^2*mtt^14*mWW^5*t^3 + 225288*ep^3*mtt^14*mWW^5*t^3 + 581996*ep^4*mtt^14*mWW^5*t^3 + 696248*ep^5*mtt^14*mWW^5*t^3 + 312864*ep^6*mtt^14*mWW^5*t^3 - 4800*ep*mtt^13*mWW^6*t^3 - 80656*ep^2*mtt^13*mWW^6*t^3 - 477480*ep^3*mtt^13*mWW^6*t^3 - 1272408*ep^4*mtt^13*mWW^6*t^3 - 1563040*ep^5*mtt^13*mWW^6*t^3 - 719616*ep^6*mtt^13*mWW^6*t^3 + 5600*ep*mtt^12*mWW^7*t^3 + 103888*ep^2*mtt^12*mWW^7*t^3 + 651672*ep^3*mtt^12*mWW^7*t^3 + 1809480*ep^4*mtt^12*mWW^7*t^3 + 2299136*ep^5*mtt^12*mWW^7*t^3 + 1090944*ep^6*mtt^12*mWW^7*t^3 - 3920*ep*mtt^11*mWW^8*t^3 - 85616*ep^2*mtt^11*mWW^8*t^3 - 582120*ep^3*mtt^11*mWW^8*t^3 - 1704856*ep^4*mtt^11*mWW^8*t^3 - 2259376*ep^5*mtt^11*mWW^8*t^3 - 1111872*ep^6*mtt^11*mWW^8*t^3 + 1344*ep*mtt^10*mWW^9*t^3 + 41672*ep^2*mtt^10*mWW^9*t^3 + 322056*ep^3*mtt^10*mWW^9*t^3 + 1019376*ep^4*mtt^10*mWW^9*t^3 + 1432592*ep^5*mtt^10*mWW^9*t^3 + 740160*ep^6*mtt^10*mWW^9*t^3 + 128*ep*mtt^9*mWW^10*t^3 - 7472*ep^2*mtt^9*mWW^10*t^3 - 85368*ep^3*mtt^9*mWW^10*t^3 - 323976*ep^4*mtt^9*mWW^10*t^3 - 513568*ep^5*mtt^9*mWW^10*t^3 - 290304*ep^6*mtt^9*mWW^10*t^3 - 320*ep*mtt^8*mWW^11*t^3 - 3464*ep^2*mtt^8*mWW^11*t^3 - 9720*ep^3*mtt^8*mWW^11*t^3 + 5888*ep^4*mtt^8*mWW^11*t^3 + 50480*ep^5*mtt^8*mWW^11*t^3 + 44736*ep^6*mtt^8*mWW^11*t^3 + 120*ep*mtt^7*mWW^12*t^3 + 2272*ep^2*mtt^7*mWW^12*t^3 + 13048*ep^3*mtt^7*mWW^12*t^3 + 30120*ep^4*mtt^7*mWW^12*t^3 + 28504*ep^5*mtt^7*mWW^12*t^3 + 8416*ep^6*mtt^7*mWW^12*t^3 - 16*ep*mtt^6*mWW^13*t^3 - 396*ep^2*mtt^6*mWW^13*t^3 - 2608*ep^3*mtt^6*mWW^13*t^3 - 6876*ep^4*mtt^6*mWW^13*t^3 - 7816*ep^5*mtt^6*mWW^13*t^3 - 3168*ep^6*mtt^6*mWW^13*t^3 - 612*ep*mtt^15*mWW^3*s*t^3 - 9876*ep^2*mtt^15*mWW^3*s*t^3 - 56484*ep^3*mtt^15*mWW^3*s*t^3 - 145356*ep^4*mtt^15*mWW^3*s*t^3 - 172152*ep^5*mtt^15*mWW^3*s*t^3 - 76320*ep^6*mtt^15*mWW^3*s*t^3 - 96*mtt^14*mWW^4*s*t^3 + 2360*ep*mtt^14*mWW^4*s*t^3 + 56628*ep^2*mtt^14*mWW^4*s*t^3 + 360956*ep^3*mtt^14*mWW^4*s*t^3 + 978804*ep^4*mtt^14*mWW^4*s*t^3 + 1197428*ep^5*mtt^14*mWW^4*s*t^3 + 543120*ep^6*mtt^14*mWW^4*s*t^3 + 648*mtt^13*mWW^5*s*t^3 + 1400*ep*mtt^13*mWW^5*s*t^3 - 111000*ep^2*mtt^13*mWW^5*s*t^3 - 915564*ep^3*mtt^13*mWW^5*s*t^3 - 2749728*ep^4*mtt^13*mWW^5*s*t^3 - 3571228*ep^5*mtt^13*mWW^5*s*t^3 - 1689968*ep^6*mtt^13*mWW^5*s*t^3 - 1864*mtt^12*mWW^6*s*t^3 - 25308*ep*mtt^12*mWW^6*s*t^3 + 10708*ep^2*mtt^12*mWW^6*s*t^3 + 993350*ep^3*mtt^12*mWW^6*s*t^3 + 3917148*ep^4*mtt^12*mWW^6*s*t^3 + 5770310*ep^5*mtt^12*mWW^6*s*t^3 + 2959576*ep^6*mtt^12*mWW^6*s*t^3 + 2936*mtt^11*mWW^7*s*t^3 + 66976*ep*mtt^11*mWW^7*s*t^3 + 339416*ep^2*mtt^11*mWW^7*s*t^3 + 183680*ep^3*mtt^11*mWW^7*s*t^3 - 2197988*ep^4*mtt^11*mWW^7*s*t^3 - 4903124*ep^5*mtt^11*mWW^7*s*t^3 - 3022096*ep^6*mtt^11*mWW^7*s*t^3 - 2664*mtt^10*mWW^8*s*t^3 - 91912*ep*mtt^10*mWW^8*s*t^3 - 691328*ep^2*mtt^10*mWW^8*s*t^3 - 1934264*ep^3*mtt^10*mWW^8*s*t^3 - 1777980*ep^4*mtt^10*mWW^8*s*t^3 + 749052*ep^5*mtt^10*mWW^8*s*t^3 + 1424816*ep^6*mtt^10*mWW^8*s*t^3 + 1256*mtt^9*mWW^9*s*t^3 + 73784*ep*mtt^9*mWW^9*s*t^3 + 698336*ep^2*mtt^9*mWW^9*s*t^3 + 2613728*ep^3*mtt^9*mWW^9*s*t^3 + 4422596*ep^4*mtt^9*mWW^9*s*t^3 + 3088884*ep^5*mtt^9*mWW^9*s*t^3 + 508816*ep^6*mtt^9*mWW^9*s*t^3 - 88*mtt^8*mWW^10*s*t^3 - 32880*ep*mtt^8*mWW^10*s*t^3 - 397680*ep^2*mtt^8*mWW^10*s*t^3 - 1817956*ep^3*mtt^8*mWW^10*s*t^3 - 3829692*ep^4*mtt^8*mWW^10*s*t^3 - 3667552*ep^5*mtt^8*mWW^10*s*t^3 - 1246912*ep^6*mtt^8*mWW^10*s*t^3 - 216*mtt^7*mWW^11*s*t^3 + 5188*ep*mtt^7*mWW^11*s*t^3 + 112892*ep^2*mtt^7*mWW^11*s*t^3 + 675940*ep^3*mtt^7*mWW^11*s*t^3 + 1726112*ep^4*mtt^7*mWW^11*s*t^3 + 1969180*ep^5*mtt^7*mWW^11*s*t^3 + 815984*ep^6*mtt^7*mWW^11*s*t^3 + 104*mtt^6*mWW^12*s*t^3 + 1744*ep*mtt^6*mWW^12*s*t^3 - 2676*ep^2*mtt^6*mWW^12*s*t^3 - 90580*ep^3*mtt^6*mWW^12*s*t^3 - 340232*ep^4*mtt^6*mWW^12*s*t^3 - 481616*ep^5*mtt^6*mWW^12*s*t^3 - 234944*ep^6*mtt^6*mWW^12*s*t^3 - 16*mtt^5*mWW^13*s*t^3 - 816*ep*mtt^5*mWW^13*s*t^3 - 6536*ep^2*mtt^5*mWW^13*s*t^3 - 18612*ep^3*mtt^5*mWW^13*s*t^3 - 17044*ep^4*mtt^5*mWW^13*s*t^3 + 7000*ep^5*mtt^5*mWW^13*s*t^3 + 12704*ep^6*mtt^5*mWW^13*s*t^3 + 76*ep*mtt^4*mWW^14*s*t^3 + 1116*ep^2*mtt^4*mWW^14*s*t^3 + 5806*ep^3*mtt^4*mWW^14*s*t^3 + 13360*ep^4*mtt^4*mWW^14*s*t^3 + 13818*ep^5*mtt^4*mWW^14*s*t^3 + 5224*ep^6*mtt^4*mWW^14*s*t^3 + 1368*ep*mtt^14*mWW^3*s^2*t^3 + 26616*ep^2*mtt^14*mWW^3*s^2*t^3 + 167064*ep^3*mtt^14*mWW^3*s^2*t^3 + 452616*ep^4*mtt^14*mWW^3*s^2*t^3 + 553296*ep^5*mtt^14*mWW^3*s^2*t^3 + 250560*ep^6*mtt^14*mWW^3*s^2*t^3 + 900*mtt^13*mWW^4*s^2*t^3 + 5994*ep*mtt^13*mWW^4*s^2*t^3 - 84322*ep^2*mtt^13*mWW^4*s^2*t^3 - 845898*ep^3*mtt^13*mWW^4*s^2*t^3 - 2645746*ep^4*mtt^13*mWW^4*s^2*t^3 - 3467088*ep^5*mtt^13*mWW^4*s^2*t^3 - 1636000*ep^6*mtt^13*mWW^4*s^2*t^3 - 4716*mtt^12*mWW^5*s^2*t^3 - 66188*ep*mtt^12*mWW^5*s^2*t^3 - 129466*ep^2*mtt^12*mWW^5*s^2*t^3 + 1151234*ep^3*mtt^12*mWW^5*s^2*t^3 + 5462238*ep^4*mtt^12*mWW^5*s^2*t^3 + 8327546*ep^5*mtt^12*mWW^5*s^2*t^3 + 4276872*ep^6*mtt^12*mWW^5*s^2*t^3 + 8424*mtt^11*mWW^6*s^2*t^3 + 190578*ep*mtt^11*mWW^6*s^2*t^3 + 1106358*ep^2*mtt^11*mWW^6*s^2*t^3 + 1900640*ep^3*mtt^11*mWW^6*s^2*t^3 - 1478486*ep^4*mtt^11*mWW^6*s^2*t^3 - 6877746*ep^5*mtt^11*mWW^6*s^2*t^3 - 4794728*ep^6*mtt^11*mWW^6*s^2*t^3 - 1688*mtt^10*mWW^7*s^2*t^3 - 255874*ep*mtt^10*mWW^7*s^2*t^3 - 2529155*ep^2*mtt^10*mWW^7*s^2*t^3 - 9314381*ep^3*mtt^10*mWW^7*s^2*t^3 - 15111649*ep^4*mtt^10*mWW^7*s^2*t^3 - 9843377*ep^5*mtt^10*mWW^7*s^2*t^3 - 1344756*ep^6*mtt^10*mWW^7*s^2*t^3 - 15868*mtt^9*mWW^8*s^2*t^3 + 145180*ep*mtt^9*mWW^8*s^2*t^3 + 3137372*ep^2*mtt^9*mWW^8*s^2*t^3 + 16008950*ep^3*mtt^9*mWW^8*s^2*t^3 + 35020944*ep^4*mtt^9*mWW^8*s^2*t^3 + 34356326*ep^5*mtt^9*mWW^8*s^2*t^3 + 12155416*ep^6*mtt^9*mWW^8*s^2*t^3 + 26440*mtt^8*mWW^9*s^2*t^3 + 31848*ep*mtt^8*mWW^9*s^2*t^3 - 2374220*ep^2*mtt^8*mWW^9*s^2*t^3 - 15923550*ep^3*mtt^8*mWW^9*s^2*t^3 - 40677372*ep^4*mtt^8*mWW^9*s^2*t^3 - 45617938*ep^5*mtt^8*mWW^9*s^2*t^3 - 18626568*ep^6*mtt^8*mWW^9*s^2*t^3 - 19564*mtt^7*mWW^10*s^2*t^3 - 92356*ep*mtt^7*mWW^10*s^2*t^3 + 1121756*ep^2*mtt^7*mWW^10*s^2*t^3 + 9887866*ep^3*mtt^7*mWW^10*s^2*t^3 + 28466600*ep^4*mtt^7*mWW^10*s^2*t^3 + 34936490*ep^5*mtt^7*mWW^10*s^2*t^3 + 15495848*ep^6*mtt^7*mWW^10*s^2*t^3 + 6696*mtt^6*mWW^11*s^2*t^3 + 45508*ep*mtt^6*mWW^11*s^2*t^3 - 323998*ep^2*mtt^6*mWW^11*s^2*t^3 - 3681260*ep^3*mtt^6*mWW^11*s^2*t^3 - 11812922*ep^4*mtt^6*mWW^11*s^2*t^3 - 15762968*ep^5*mtt^6*mWW^11*s^2*t^3 - 7528896*ep^6*mtt^6*mWW^11*s^2*t^3 - 232*mtt^5*mWW^12*s^2*t^3 - 3750*ep*mtt^5*mWW^12*s^2*t^3 + 46950*ep^2*mtt^5*mWW^12*s^2*t^3 + 626716*ep^3*mtt^5*mWW^12*s^2*t^3 + 2349266*ep^4*mtt^5*mWW^12*s^2*t^3 + 3572978*ep^5*mtt^5*mWW^12*s^2*t^3 + 1904552*ep^6*mtt^5*mWW^12*s^2*t^3 - 492*mtt^4*mWW^13*s^2*t^3 - 2572*ep*mtt^4*mWW^13*s^2*t^3 + 8542*ep^2*mtt^4*mWW^13*s^2*t^3 + 66316*ep^3*mtt^4*mWW^13*s^2*t^3 + 78822*ep^4*mtt^4*mWW^13*s^2*t^3 - 73656*ep^5*mtt^4*mWW^13*s^2*t^3 - 116800*ep^6*mtt^4*mWW^13*s^2*t^3 + 100*mtt^3*mWW^14*s^2*t^3 + 114*ep*mtt^3*mWW^14*s^2*t^3 - 8178*ep^2*mtt^3*mWW^14*s^2*t^3 - 51362*ep^3*mtt^3*mWW^14*s^2*t^3 - 120130*ep^4*mtt^3*mWW^14*s^2*t^3 - 119168*ep^5*mtt^3*mWW^14*s^2*t^3 - 41056*ep^6*mtt^3*mWW^14*s^2*t^3 + 150*ep*mtt^2*mWW^15*s^2*t^3 + 1745*ep^2*mtt^2*mWW^15*s^2*t^3 + 7665*ep^3*mtt^2*mWW^15*s^2*t^3 + 15819*ep^4*mtt^2*mWW^15*s^2*t^3 + 15305*ep^5*mtt^2*mWW^15*s^2*t^3 + 5556*ep^6*mtt^2*mWW^15*s^2*t^3 - 432*ep*mtt^13*mWW^3*s^3*t^3 - 29232*ep^2*mtt^13*mWW^3*s^3*t^3 - 240048*ep^3*mtt^13*mWW^3*s^3*t^3 - 729552*ep^4*mtt^13*mWW^3*s^3*t^3 - 949536*ep^5*mtt^13*mWW^3*s^3*t^3 - 447360*ep^6*mtt^13*mWW^3*s^3*t^3 - 3684*mtt^12*mWW^4*s^3*t^3 - 46034*ep*mtt^12*mWW^4*s^3*t^3 - 44590*ep^2*mtt^12*mWW^4*s^3*t^3 + 1082810*ep^3*mtt^12*mWW^4*s^3*t^3 + 4442658*ep^4*mtt^12*mWW^4*s^3*t^3 + 6393480*ep^5*mtt^12*mWW^4*s^3*t^3 + 3157120*ep^6*mtt^12*mWW^4*s^3*t^3 + 13788*mtt^11*mWW^5*s^3*t^3 + 217500*ep*mtt^11*mWW^5*s^3*t^3 + 827256*ep^2*mtt^11*mWW^5*s^3*t^3 - 570808*ep^3*mtt^11*mWW^5*s^3*t^3 - 8319004*ep^4*mtt^11*mWW^5*s^3*t^3 - 14808916*ep^5*mtt^11*mWW^5*s^3*t^3 - 8078056*ep^6*mtt^11*mWW^5*s^3*t^3 - 2544*mtt^10*mWW^6*s^3*t^3 - 291082*ep*mtt^10*mWW^6*s^3*t^3 - 2459148*ep^2*mtt^10*mWW^6*s^3*t^3 - 6969364*ep^3*mtt^10*mWW^6*s^3*t^3 - 6106508*ep^4*mtt^10*mWW^6*s^3*t^3 + 2979230*ep^5*mtt^10*mWW^6*s^3*t^3 + 4878296*ep^6*mtt^10*mWW^6*s^3*t^3 - 69464*mtt^9*mWW^7*s^3*t^3 - 207804*ep*mtt^9*mWW^7*s^3*t^3 + 3497110*ep^2*mtt^9*mWW^7*s^3*t^3 + 23477752*ep^3*mtt^9*mWW^7*s^3*t^3 + 55128566*ep^4*mtt^9*mWW^7*s^3*t^3 + 55461880*ep^5*mtt^9*mWW^7*s^3*t^3 + 19974976*ep^6*mtt^9*mWW^7*s^3*t^3 + 160020*mtt^8*mWW^8*s^3*t^3 + 1058308*ep*mtt^8*mWW^8*s^3*t^3 - 2794359*ep^2*mtt^8*mWW^8*s^3*t^3 - 38524351*ep^3*mtt^8*mWW^8*s^3*t^3 - 112384997*ep^4*mtt^8*mWW^8*s^3*t^3 - 132849025*ep^5*mtt^8*mWW^8*s^3*t^3 - 56030468*ep^6*mtt^8*mWW^8*s^3*t^3 - 169928*mtt^7*mWW^9*s^3*t^3 - 1319798*ep*mtt^7*mWW^9*s^3*t^3 + 1441355*ep^2*mtt^7*mWW^9*s^3*t^3 + 38305111*ep^3*mtt^7*mWW^9*s^3*t^3 + 124098565*ep^4*mtt^7*mWW^9*s^3*t^3 + 157258243*ep^5*mtt^7*mWW^9*s^3*t^3 + 70350956*ep^6*mtt^7*mWW^9*s^3*t^3 + 94884*mtt^6*mWW^10*s^3*t^3 + 778724*ep*mtt^6*mWW^10*s^3*t^3 - 750335*ep^2*mtt^6*mWW^10*s^3*t^3 - 23725999*ep^3*mtt^6*mWW^10*s^3*t^3 - 81137097*ep^4*mtt^6*mWW^10*s^3*t^3 - 108030269*ep^5*mtt^6*mWW^10*s^3*t^3 - 50655476*ep^6*mtt^6*mWW^10*s^3*t^3 - 23064*mtt^5*mWW^11*s^3*t^3 - 183310*ep*mtt^5*mWW^11*s^3*t^3 + 477439*ep^2*mtt^5*mWW^11*s^3*t^3 + 8510899*ep^3*mtt^5*mWW^11*s^3*t^3 + 29643661*ep^4*mtt^5*mWW^11*s^3*t^3 + 41605451*ep^5*mtt^5*mWW^11*s^3*t^3 + 20711100*ep^6*mtt^5*mWW^11*s^3*t^3 - 1744*mtt^4*mWW^12*s^3*t^3 - 19330*ep*mtt^4*mWW^12*s^3*t^3 - 175459*ep^2*mtt^4*mWW^12*s^3*t^3 - 1213903*ep^3*mtt^4*mWW^12*s^3*t^3 - 4317845*ep^4*mtt^4*mWW^12*s^3*t^3 - 6932787*ep^5*mtt^4*mWW^12*s^3*t^3 - 3965164*ep^6*mtt^4*mWW^12*s^3*t^3 + 2012*mtt^3*mWW^13*s^3*t^3 + 13458*ep*mtt^3*mWW^13*s^3*t^3 - 8207*ep^2*mtt^3*mWW^13*s^3*t^3 - 233987*ep^3*mtt^3*mWW^13*s^3*t^3 - 537173*ep^4*mtt^3*mWW^13*s^3*t^3 - 331515*ep^5*mtt^3*mWW^13*s^3*t^3 + 37836*ep^6*mtt^3*mWW^13*s^3*t^3 - 276*mtt^2*mWW^14*s^3*t^3 + 54*ep*mtt^2*mWW^14*s^3*t^3 + 21263*ep^2*mtt^2*mWW^14*s^3*t^3 + 115903*ep^3*mtt^2*mWW^14*s^3*t^3 + 247817*ep^4*mtt^2*mWW^14*s^3*t^3 + 231867*ep^5*mtt^2*mWW^14*s^3*t^3 + 76428*ep^6*mtt^2*mWW^14*s^3*t^3 - 254*ep*mtt*mWW^15*s^3*t^3 - 3097*ep^2*mtt*mWW^15*s^3*t^3 - 14039*ep^3*mtt*mWW^15*s^3*t^3 - 29127*ep^4*mtt*mWW^15*s^3*t^3 - 28119*ep^5*mtt*mWW^15*s^3*t^3 - 10188*ep^6*mtt*mWW^15*s^3*t^3 + 4*ep^2*mWW^16*s^3*t^3 + 24*ep^3*mWW^16*s^3*t^3 + 36*ep^4*mWW^16*s^3*t^3 + 16*ep^5*mWW^16*s^3*t^3 - 4032*ep*mtt^12*mWW^3*s^4*t^3 - 11760*ep^2*mtt^12*mWW^3*s^4*t^3 + 107520*ep^3*mtt^12*mWW^3*s^4*t^3 + 546000*ep^4*mtt^12*mWW^3*s^4*t^3 + 854112*ep^5*mtt^12*mWW^3*s^4*t^3 + 443520*ep^6*mtt^12*mWW^3*s^4*t^3 + 8652*mtt^11*mWW^4*s^4*t^3 + 112406*ep*mtt^11*mWW^4*s^4*t^3 + 291914*ep^2*mtt^11*mWW^4*s^4*t^3 - 1073870*ep^3*mtt^11*mWW^4*s^4*t^3 - 6003494*ep^4*mtt^11*mWW^4*s^4*t^3 - 9235128*ep^5*mtt^11*mWW^4*s^4*t^3 - 4677120*ep^6*mtt^11*mWW^4*s^4*t^3 - 19884*mtt^10*mWW^5*s^4*t^3 - 309096*ep*mtt^10*mWW^5*s^4*t^3 - 1019506*ep^2*mtt^10*mWW^5*s^4*t^3 + 2177746*ep^3*mtt^10*mWW^5*s^4*t^3 + 16008470*ep^4*mtt^10*mWW^5*s^4*t^3 + 26436102*ep^5*mtt^10*mWW^5*s^4*t^3 + 13961208*ep^6*mtt^10*mWW^5*s^4*t^3 - 54472*mtt^9*mWW^6*s^4*t^3 - 240418*ep*mtt^9*mWW^6*s^4*t^3 + 806756*ep^2*mtt^9*mWW^6*s^4*t^3 + 4968436*ep^3*mtt^9*mWW^6*s^4*t^3 + 5331660*ep^4*mtt^9*mWW^6*s^4*t^3 - 3114874*ep^5*mtt^9*mWW^6*s^4*t^3 - 5028608*ep^6*mtt^9*mWW^6*s^4*t^3 + 272952*mtt^8*mWW^7*s^4*t^3 + 2207084*ep*mtt^8*mWW^7*s^4*t^3 + 1677352*ep^2*mtt^8*mWW^7*s^4*t^3 - 28929704*ep^3*mtt^8*mWW^7*s^4*t^3 - 98257976*ep^4*mtt^8*mWW^7*s^4*t^3 - 119313764*ep^5*mtt^8*mWW^7*s^4*t^3 - 50555608*ep^6*mtt^8*mWW^7*s^4*t^3 - 454172*mtt^7*mWW^8*s^4*t^3 - 3973028*ep*mtt^7*mWW^8*s^4*t^3 - 3911837*ep^2*mtt^7*mWW^8*s^4*t^3 + 55376025*ep^3*mtt^7*mWW^8*s^4*t^3 + 205476269*ep^4*mtt^7*mWW^8*s^4*t^3 + 266933699*ep^5*mtt^7*mWW^8*s^4*t^3 + 119704772*ep^6*mtt^7*mWW^8*s^4*t^3 + 386304*mtt^6*mWW^9*s^4*t^3 + 3452616*ep*mtt^6*mWW^9*s^4*t^3 + 2859346*ep^2*mtt^6*mWW^9*s^4*t^3 - 56669674*ep^3*mtt^6*mWW^9*s^4*t^3 - 213230486*ep^4*mtt^6*mWW^9*s^4*t^3 - 285433010*ep^5*mtt^6*mWW^9*s^4*t^3 - 131835200*ep^6*mtt^6*mWW^9*s^4*t^3 - 169056*mtt^5*mWW^10*s^4*t^3 - 1482284*ep*mtt^5*mWW^10*s^4*t^3 - 321891*ep^2*mtt^5*mWW^10*s^4*t^3 + 32847605*ep^3*mtt^5*mWW^10*s^4*t^3 + 121533135*ep^4*mtt^5*mWW^10*s^4*t^3 + 167521159*ep^5*mtt^5*mWW^10*s^4*t^3 + 80479060*ep^6*mtt^5*mWW^10*s^4*t^3 + 25800*mtt^4*mWW^11*s^4*t^3 + 191092*ep*mtt^4*mWW^11*s^4*t^3 - 611212*ep^2*mtt^4*mWW^11*s^4*t^3 - 9751082*ep^3*mtt^4*mWW^11*s^4*t^3 - 34293640*ep^4*mtt^4*mWW^11*s^4*t^3 - 49479286*ep^5*mtt^4*mWW^11*s^4*t^3 - 25469712*ep^6*mtt^4*mWW^11*s^4*t^3 + 6184*mtt^3*mWW^12*s^4*t^3 + 60582*ep*mtt^3*mWW^12*s^4*t^3 + 226459*ep^2*mtt^3*mWW^12*s^4*t^3 + 636337*ep^3*mtt^3*mWW^12*s^4*t^3 + 2084137*ep^4*mtt^3*mWW^12*s^4*t^3 + 4080385*ep^5*mtt^3*mWW^12*s^4*t^3 + 2776364*ep^6*mtt^3*mWW^12*s^4*t^3 - 2484*mtt^2*mWW^13*s^4*t^3 - 14192*ep*mtt^2*mWW^13*s^4*t^3 + 34140*ep^2*mtt^2*mWW^13*s^4*t^3 + 404872*ep^3*mtt^2*mWW^13*s^4*t^3 + 992148*ep^4*mtt^2*mWW^13*s^4*t^3 + 913340*ep^5*mtt^2*mWW^13*s^4*t^3 + 251464*ep^6*mtt^2*mWW^13*s^4*t^3 + 176*mtt*mWW^14*s^4*t^3 - 842*ep*mtt*mWW^14*s^4*t^3 - 21065*ep^2*mtt*mWW^14*s^4*t^3 - 100005*ep^3*mtt*mWW^14*s^4*t^3 - 198187*ep^4*mtt*mWW^14*s^4*t^3 - 174297*ep^5*mtt*mWW^14*s^4*t^3 - 54340*ep^6*mtt*mWW^14*s^4*t^3 + 112*ep*mWW^15*s^4*t^3 + 1304*ep^2*mWW^15*s^4*t^3 + 5794*ep^3*mWW^15*s^4*t^3 + 11964*ep^4*mWW^15*s^4*t^3 + 11562*ep^5*mWW^15*s^4*t^3 + 4200*ep^6*mWW^15*s^4*t^3 + 9576*ep*mtt^11*mWW^3*s^5*t^3 + 77448*ep^2*mtt^11*mWW^3*s^5*t^3 + 189672*ep^3*mtt^11*mWW^3*s^5*t^3 + 95928*ep^4*mtt^11*mWW^3*s^5*t^3 - 191184*ep^5*mtt^11*mWW^3*s^5*t^3 - 181440*ep^6*mtt^11*mWW^3*s^5*t^3 - 12852*mtt^10*mWW^4*s^5*t^3 - 153258*ep*mtt^10*mWW^4*s^5*t^3 - 377566*ep^2*mtt^10*mWW^4*s^5*t^3 + 1363194*ep^3*mtt^10*mWW^4*s^5*t^3 + 7438130*ep^4*mtt^10*mWW^4*s^5*t^3 + 11258352*ep^5*mtt^10*mWW^4*s^5*t^3 + 5630240*ep^6*mtt^10*mWW^4*s^5*t^3 + 12204*mtt^9*mWW^5*s^5*t^3 + 184540*ep*mtt^9*mWW^5*s^5*t^3 - 13528*ep^2*mtt^9*mWW^5*s^5*t^3 - 6963344*ep^3*mtt^9*mWW^5*s^5*t^3 - 27410028*ep^4*mtt^9*mWW^5*s^5*t^3 - 39395740*ep^5*mtt^9*mWW^5*s^5*t^3 - 19507864*ep^6*mtt^9*mWW^5*s^5*t^3 + 146880*mtt^8*mWW^6*s^5*t^3 + 1281122*ep*mtt^8*mWW^6*s^5*t^3 + 3559318*ep^2*mtt^8*mWW^6*s^5*t^3 + 3790980*ep^3*mtt^8*mWW^6*s^5*t^3 + 2720162*ep^4*mtt^8*mWW^6*s^5*t^3 + 4513682*ep^5*mtt^8*mWW^6*s^5*t^3 + 3234496*ep^6*mtt^8*mWW^6*s^5*t^3 - 475552*mtt^7*mWW^7*s^5*t^3 - 4375280*ep*mtt^7*mWW^7*s^5*t^3 - 8921690*ep^2*mtt^7*mWW^7*s^5*t^3 + 24964014*ep^3*mtt^7*mWW^7*s^5*t^3 + 122091654*ep^4*mtt^7*mWW^7*s^5*t^3 + 165429894*ep^5*mtt^7*mWW^7*s^5*t^3 + 75325576*ep^6*mtt^7*mWW^7*s^5*t^3 + 636316*mtt^6*mWW^8*s^5*t^3 + 5899204*ep*mtt^6*mWW^8*s^5*t^3 + 9736489*ep^2*mtt^6*mWW^8*s^5*t^3 - 57407117*ep^3*mtt^6*mWW^8*s^5*t^3 - 244070917*ep^4*mtt^6*mWW^8*s^5*t^3 - 329898523*ep^5*mtt^6*mWW^8*s^5*t^3 - 151025124*ep^6*mtt^6*mWW^8*s^5*t^3 - 434272*mtt^5*mWW^9*s^5*t^3 - 3986738*ep*mtt^5*mWW^9*s^5*t^3 - 4827491*ep^2*mtt^5*mWW^9*s^5*t^3 + 55375517*ep^3*mtt^5*mWW^9*s^5*t^3 + 220951687*ep^4*mtt^5*mWW^9*s^5*t^3 + 301990189*ep^5*mtt^5*mWW^9*s^5*t^3 + 141252612*ep^6*mtt^5*mWW^9*s^5*t^3 + 139832*mtt^4*mWW^10*s^5*t^3 + 1215744*ep*mtt^4*mWW^10*s^5*t^3 + 293104*ep^2*mtt^4*mWW^10*s^5*t^3 - 26808800*ep^3*mtt^4*mWW^10*s^5*t^3 - 100412468*ep^4*mtt^4*mWW^10*s^5*t^3 - 140581732*ep^5*mtt^4*mWW^10*s^5*t^3 - 68784280*ep^6*mtt^4*mWW^10*s^5*t^3 - 7264*mtt^3*mWW^11*s^5*t^3 - 23844*ep*mtt^3*mWW^11*s^5*t^3 + 609988*ep^2*mtt^3*mWW^11*s^5*t^3 + 5467536*ep^3*mtt^3*mWW^11*s^5*t^3 + 18222392*ep^4*mtt^3*mWW^11*s^5*t^3 + 26881264*ep^5*mtt^3*mWW^11*s^5*t^3 + 14432912*ep^6*mtt^3*mWW^11*s^5*t^3 - 6272*mtt^2*mWW^12*s^5*t^3 - 54122*ep*mtt^2*mWW^12*s^5*t^3 - 98765*ep^2*mtt^2*mWW^12*s^5*t^3 + 274241*ep^3*mtt^2*mWW^12*s^5*t^3 + 906957*ep^4*mtt^2*mWW^12*s^5*t^3 + 461845*ep^5*mtt^2*mWW^12*s^5*t^3 - 246292*ep^6*mtt^2*mWW^12*s^5*t^3 + 980*mtt*mWW^13*s^5*t^3 + 2450*ep*mtt*mWW^13*s^5*t^3 - 44263*ep^2*mtt*mWW^13*s^5*t^3 - 276323*ep^3*mtt*mWW^13*s^5*t^3 - 595009*ep^4*mtt*mWW^13*s^5*t^3 - 525271*ep^5*mtt*mWW^13*s^5*t^3 - 150340*ep^6*mtt*mWW^13*s^5*t^3 + 606*ep*mWW^14*s^5*t^3 + 6956*ep^2*mWW^14*s^5*t^3 + 30430*ep^3*mWW^14*s^5*t^3 + 61512*ep^4*mWW^14*s^5*t^3 + 57224*ep^5*mWW^14*s^5*t^3 + 19504*ep^6*mWW^14*s^5*t^3 - 11088*ep*mtt^10*mWW^3*s^6*t^3 - 107184*ep^2*mtt^10*mWW^3*s^6*t^3 - 376656*ep^3*mtt^10*mWW^3*s^6*t^3 - 601104*ep^4*mtt^10*mWW^3*s^6*t^3 - 422688*ep^5*mtt^10*mWW^3*s^6*t^3 - 94080*ep^6*mtt^10*mWW^3*s^6*t^3 + 12516*mtt^9*mWW^4*s^6*t^3 + 130690*ep*mtt^9*mWW^4*s^6*t^3 + 212702*ep^2*mtt^9*mWW^4*s^6*t^3 - 1732906*ep^3*mtt^9*mWW^4*s^6*t^3 - 7524594*ep^4*mtt^9*mWW^4*s^6*t^3 - 10691688*ep^5*mtt^9*mWW^4*s^6*t^3 - 5169920*ep^6*mtt^9*mWW^4*s^6*t^3 + 3132*mtt^8*mWW^5*s^6*t^3 + 30480*ep*mtt^8*mWW^5*s^6*t^3 + 1127970*ep^2*mtt^8*mWW^5*s^6*t^3 + 9593014*ep^3*mtt^8*mWW^5*s^6*t^3 + 29978138*ep^4*mtt^8*mWW^5*s^6*t^3 + 39583658*ep^5*mtt^8*mWW^5*s^6*t^3 + 18706648*ep^6*mtt^8*mWW^5*s^6*t^3 - 183096*mtt^7*mWW^6*s^6*t^3 - 1756562*ep*mtt^7*mWW^6*s^6*t^3 - 5687378*ep^2*mtt^7*mWW^6*s^6*t^3 - 7479480*ep^3*mtt^7*mWW^6*s^6*t^3 - 2671678*ep^4*mtt^7*mWW^6*s^6*t^3 + 2540410*ep^5*mtt^7*mWW^6*s^6*t^3 + 2372024*ep^6*mtt^7*mWW^6*s^6*t^3 + 457496*mtt^6*mWW^7*s^6*t^3 + 4329690*ep*mtt^6*mWW^7*s^6*t^3 + 9785771*ep^2*mtt^6*mWW^7*s^6*t^3 - 19212027*ep^3*mtt^6*mWW^7*s^6*t^3 - 108842967*ep^4*mtt^6*mWW^7*s^6*t^3 - 152588223*ep^5*mtt^6*mWW^7*s^6*t^3 - 70931164*ep^6*mtt^6*mWW^7*s^6*t^3 - 495444*mtt^5*mWW^8*s^6*t^3 - 4627914*ep*mtt^5*mWW^8*s^6*t^3 - 8010221*ep^2*mtt^5*mWW^8*s^6*t^3 + 42670043*ep^3*mtt^5*mWW^8*s^6*t^3 + 185827333*ep^4*mtt^5*mWW^8*s^6*t^3 + 252768199*ep^5*mtt^5*mWW^8*s^6*t^3 + 115915108*ep^6*mtt^5*mWW^8*s^6*t^3 + 260540*mtt^4*mWW^9*s^6*t^3 + 2376452*ep*mtt^4*mWW^9*s^6*t^3 + 2721636*ep^2*mtt^4*mWW^9*s^6*t^3 - 34314346*ep^3*mtt^4*mWW^9*s^6*t^3 - 136348380*ep^4*mtt^4*mWW^9*s^6*t^3 - 187388486*ep^5*mtt^4*mWW^9*s^6*t^3 - 88387344*ep^6*mtt^4*mWW^9*s^6*t^3 - 53696*mtt^3*mWW^10*s^6*t^3 - 435014*ep*mtt^3*mWW^10*s^6*t^3 + 274064*ep^2*mtt^3*mWW^10*s^6*t^3 + 12348646*ep^3*mtt^3*mWW^10*s^6*t^3 + 44343720*ep^4*mtt^3*mWW^10*s^6*t^3 + 62244104*ep^5*mtt^3*mWW^10*s^6*t^3 + 30957712*ep^6*mtt^3*mWW^10*s^6*t^3 - 3408*mtt^2*mWW^11*s^6*t^3 - 51670*ep*mtt^2*mWW^11*s^6*t^3 - 321809*ep^2*mtt^2*mWW^11*s^6*t^3 - 1263191*ep^3*mtt^2*mWW^11*s^6*t^3 - 3460979*ep^4*mtt^2*mWW^11*s^6*t^3 - 5309955*ep^5*mtt^2*mWW^11*s^6*t^3 - 3117644*ep^6*mtt^2*mWW^11*s^6*t^3 + 1960*mtt*mWW^12*s^6*t^3 + 12848*ep*mtt*mWW^12*s^6*t^3 - 15679*ep^2*mtt*mWW^12*s^6*t^3 - 295023*ep^3*mtt*mWW^12*s^6*t^3 - 737261*ep^4*mtt*mWW^12*s^6*t^3 - 634401*ep^5*mtt*mWW^12*s^6*t^3 - 138092*ep^6*mtt*mWW^12*s^6*t^3 + 1192*ep*mWW^13*s^6*t^3 + 14112*ep^2*mWW^13*s^6*t^3 + 62566*ep^3*mWW^13*s^6*t^3 + 125836*ep^4*mWW^13*s^6*t^3 + 113598*ep^5*mWW^13*s^6*t^3 + 36256*ep^6*mWW^13*s^6*t^3 + 7632*ep*mtt^9*mWW^3*s^7*t^3 + 79824*ep^2*mtt^9*mWW^3*s^7*t^3 + 313296*ep^3*mtt^9*mWW^3*s^7*t^3 + 581424*ep^4*mtt^9*mWW^3*s^7*t^3 + 509664*ep^5*mtt^9*mWW^3*s^7*t^3 + 167040*ep^6*mtt^9*mWW^3*s^7*t^3 - 7980*mtt^8*mWW^4*s^7*t^3 - 71734*ep*mtt^8*mWW^4*s^7*t^3 - 30058*ep^2*mtt^8*mWW^4*s^7*t^3 + 1437838*ep^3*mtt^8*mWW^4*s^7*t^3 + 5226886*ep^4*mtt^8*mWW^4*s^7*t^3 + 6986808*ep^5*mtt^8*mWW^4*s^7*t^3 + 3264000*ep^6*mtt^8*mWW^4*s^7*t^3 - 9804*mtt^7*mWW^5*s^7*t^3 - 110412*ep*mtt^7*mWW^5*s^7*t^3 - 1124584*ep^2*mtt^7*mWW^5*s^7*t^3 - 6911544*ep^3*mtt^7*mWW^5*s^7*t^3 - 19564228*ep^4*mtt^7*mWW^5*s^7*t^3 - 24696396*ep^5*mtt^7*mWW^5*s^7*t^3 - 11331352*ep^6*mtt^7*mWW^5*s^7*t^3 + 126896*mtt^6*mWW^6*s^7*t^3 + 1240762*ep*mtt^6*mWW^6*s^7*t^3 + 3914592*ep^2*mtt^6*mWW^6*s^7*t^3 + 3987500*ep^3*mtt^6*mWW^6*s^7*t^3 - 2976584*ep^4*mtt^6*mWW^6*s^7*t^3 - 9261494*ep^5*mtt^6*mWW^6*s^7*t^3 - 5746952*ep^6*mtt^6*mWW^6*s^7*t^3 - 254360*mtt^5*mWW^7*s^7*t^3 - 2401920*ep*mtt^5*mWW^7*s^7*t^3 - 5198208*ep^2*mtt^5*mWW^7*s^7*t^3 + 12048214*ep^3*mtt^5*mWW^7*s^7*t^3 + 63634124*ep^4*mtt^5*mWW^7*s^7*t^3 + 87957750*ep^5*mtt^5*mWW^7*s^7*t^3 + 40506616*ep^6*mtt^5*mWW^7*s^7*t^3 + 217988*mtt^4*mWW^8*s^7*t^3 + 2012450*ep*mtt^4*mWW^8*s^7*t^3 + 3180396*ep^2*mtt^4*mWW^8*s^7*t^3 - 20589470*ep^3*mtt^4*mWW^8*s^7*t^3 - 86258572*ep^4*mtt^4*mWW^8*s^7*t^3 - 116388584*ep^5*mtt^4*mWW^8*s^7*t^3 - 53173272*ep^6*mtt^4*mWW^8*s^7*t^3 - 82124*mtt^3*mWW^9*s^7*t^3 - 727740*ep*mtt^3*mWW^9*s^7*t^3 - 556280*ep^2*mtt^3*mWW^9*s^7*t^3 + 12548972*ep^3*mtt^3*mWW^9*s^7*t^3 + 47805812*ep^4*mtt^3*mWW^9*s^7*t^3 + 65542920*ep^5*mtt^3*mWW^9*s^7*t^3 + 31172968*ep^6*mtt^3*mWW^9*s^7*t^3 + 7928*mtt^2*mWW^10*s^7*t^3 + 43158*ep*mtt^2*mWW^10*s^7*t^3 - 275456*ep^2*mtt^2*mWW^10*s^7*t^3 - 2963520*ep^3*mtt^2*mWW^10*s^7*t^3 - 9455112*ep^4*mtt^2*mWW^10*s^7*t^3 - 12961246*ep^5*mtt^2*mWW^10*s^7*t^3 - 6481192*ep^6*mtt^2*mWW^10*s^7*t^3 + 1456*mtt*mWW^11*s^7*t^3 + 17016*ep*mtt*mWW^11*s^7*t^3 + 56592*ep^2*mtt*mWW^11*s^7*t^3 + 48934*ep^3*mtt*mWW^11*s^7*t^3 + 31060*ep^4*mtt*mWW^11*s^7*t^3 + 206638*ep^5*mtt*mWW^11*s^7*t^3 + 222456*ep^6*mtt*mWW^11*s^7*t^3 + 900*ep*mWW^12*s^7*t^3 + 11422*ep^2*mWW^12*s^7*t^3 + 51492*ep^3*mWW^12*s^7*t^3 + 100694*ep^4*mWW^12*s^7*t^3 + 83076*ep^5*mWW^12*s^7*t^3 + 21384*ep^6*mWW^12*s^7*t^3 - 3168*ep*mtt^8*mWW^3*s^8*t^3 - 34728*ep^2*mtt^8*mWW^3*s^8*t^3 - 144192*ep^3*mtt^8*mWW^3*s^8*t^3 - 284808*ep^4*mtt^8*mWW^3*s^8*t^3 - 267504*ep^5*mtt^8*mWW^3*s^8*t^3 - 95040*ep^6*mtt^8*mWW^3*s^8*t^3 + 3204*mtt^7*mWW^4*s^8*t^3 + 24954*ep*mtt^7*mWW^4*s^8*t^3 - 21250*ep^2*mtt^7*mWW^4*s^8*t^3 - 672330*ep^3*mtt^7*mWW^4*s^8*t^3 - 2192338*ep^4*mtt^7*mWW^4*s^8*t^3 - 2796480*ep^5*mtt^7*mWW^4*s^8*t^3 - 1268320*ep^6*mtt^7*mWW^4*s^8*t^3 + 6012*mtt^6*mWW^5*s^8*t^3 + 61720*ep*mtt^6*mWW^5*s^8*t^3 + 498134*ep^2*mtt^6*mWW^5*s^8*t^3 + 2718558*ep^3*mtt^6*mWW^5*s^8*t^3 + 7353894*ep^4*mtt^6*mWW^5*s^8*t^3 + 9052106*ep^5*mtt^6*mWW^5*s^8*t^3 + 4061416*ep^6*mtt^6*mWW^5*s^8*t^3 - 49176*mtt^5*mWW^6*s^8*t^3 - 484238*ep*mtt^5*mWW^6*s^8*t^3 - 1405912*ep^2*mtt^5*mWW^6*s^8*t^3 - 657236*ep^3*mtt^5*mWW^6*s^8*t^3 + 3658608*ep^4*mtt^5*mWW^6*s^8*t^3 + 6747010*ep^5*mtt^5*mWW^6*s^8*t^3 + 3739024*ep^6*mtt^5*mWW^6*s^8*t^3 + 79656*mtt^4*mWW^7*s^8*t^3 + 739380*ep*mtt^4*mWW^7*s^8*t^3 + 1419712*ep^2*mtt^4*mWW^7*s^8*t^3 - 4734904*ep^3*mtt^4*mWW^7*s^8*t^3 - 21764216*ep^4*mtt^4*mWW^7*s^8*t^3 - 28969972*ep^5*mtt^4*mWW^7*s^8*t^3 - 12972856*ep^6*mtt^4*mWW^7*s^8*t^3 - 52092*mtt^3*mWW^8*s^8*t^3 - 470762*ep*mtt^3*mWW^8*s^8*t^3 - 611418*ep^2*mtt^3*mWW^8*s^8*t^3 + 5764014*ep^3*mtt^3*mWW^8*s^8*t^3 + 22843078*ep^4*mtt^3*mWW^8*s^8*t^3 + 30564764*ep^5*mtt^3*mWW^8*s^8*t^3 + 13981232*ep^6*mtt^3*mWW^8*s^8*t^3 + 12636*mtt^2*mWW^9*s^8*t^3 + 102424*ep*mtt^2*mWW^9*s^8*t^3 - 25346*ep^2*mtt^2*mWW^9*s^8*t^3 - 2484114*ep^3*mtt^2*mWW^9*s^8*t^3 - 8722402*ep^4*mtt^2*mWW^9*s^8*t^3 - 11734822*ep^5*mtt^2*mWW^9*s^8*t^3 - 5570520*ep^6*mtt^2*mWW^9*s^8*t^3 - 240*mtt*mWW^10*s^8*t^3 + 5566*ep*mtt*mWW^10*s^8*t^3 + 69204*ep^2*mtt*mWW^10*s^8*t^3 + 339728*ep^3*mtt*mWW^10*s^8*t^3 + 871932*ep^4*mtt*mWW^10*s^8*t^3 + 1124546*ep^5*mtt*mWW^10*s^8*t^3 + 558944*ep^6*mtt*mWW^10*s^8*t^3 - 68*ep*mWW^11*s^8*t^3 - 140*ep^2*mWW^11*s^8*t^3 - 1652*ep^3*mWW^11*s^8*t^3 - 12708*ep^4*mWW^11*s^8*t^3 - 28640*ep^5*mWW^11*s^8*t^3 - 19288*ep^6*mWW^11*s^8*t^3 + 732*ep*mtt^7*mWW^3*s^9*t^3 + 8300*ep^2*mtt^7*mWW^3*s^9*t^3 + 35740*ep^3*mtt^7*mWW^3*s^9*t^3 + 73140*ep^4*mtt^7*mWW^3*s^9*t^3 + 71048*ep^5*mtt^7*mWW^3*s^9*t^3 + 26080*ep^6*mtt^7*mWW^3*s^9*t^3 - 732*mtt^6*mWW^4*s^9*t^3 - 5126*ep*mtt^6*mWW^4*s^9*t^3 + 8386*ep^2*mtt^6*mWW^4*s^9*t^3 + 154690*ep^3*mtt^6*mWW^4*s^9*t^3 + 473394*ep^4*mtt^6*mWW^4*s^9*t^3 + 582108*ep^5*mtt^6*mWW^4*s^9*t^3 + 256720*ep^6*mtt^6*mWW^4*s^9*t^3 - 1476*mtt^5*mWW^5*s^9*t^3 - 12964*ep*mtt^5*mWW^5*s^9*t^3 - 102304*ep^2*mtt^5*mWW^5*s^9*t^3 - 551316*ep^3*mtt^5*mWW^5*s^9*t^3 - 1465620*ep^4*mtt^5*mWW^5*s^9*t^3 - 1766952*ep^5*mtt^5*mWW^5*s^9*t^3 - 770808*ep^6*mtt^5*mWW^5*s^9*t^3 + 9672*mtt^4*mWW^6*s^9*t^3 + 98058*ep*mtt^4*mWW^6*s^9*t^3 + 253794*ep^2*mtt^4*mWW^6*s^9*t^3 - 80546*ep^3*mtt^4*mWW^6*s^9*t^3 - 1248330*ep^4*mtt^4*mWW^6*s^9*t^3 - 1885376*ep^5*mtt^4*mWW^6*s^9*t^3 - 956392*ep^6*mtt^4*mWW^6*s^9*t^3 - 12840*mtt^3*mWW^7*s^9*t^3 - 115028*ep*mtt^3*mWW^7*s^9*t^3 - 183700*ep^2*mtt^3*mWW^7*s^9*t^3 + 932372*ep^3*mtt^3*mWW^7*s^9*t^3 + 3767836*ep^4*mtt^3*mWW^7*s^9*t^3 + 4803312*ep^5*mtt^3*mWW^7*s^9*t^3 + 2078928*ep^6*mtt^3*mWW^7*s^9*t^3 + 6228*mtt^2*mWW^8*s^9*t^3 + 54790*ep*mtt^2*mWW^8*s^9*t^3 + 50758*ep^2*mtt^2*mWW^8*s^9*t^3 - 831922*ep^3*mtt^2*mWW^8*s^9*t^3 - 3144994*ep^4*mtt^2*mWW^8*s^9*t^3 - 4201292*ep^5*mtt^2*mWW^8*s^9*t^3 - 1940768*ep^6*mtt^2*mWW^8*s^9*t^3 - 852*mtt*mWW^9*s^9*t^3 - 4036*ep*mtt*mWW^9*s^9*t^3 + 22952*ep^2*mtt*mWW^9*s^9*t^3 + 235972*ep^3*mtt*mWW^9*s^9*t^3 + 703076*ep^4*mtt*mWW^9*s^9*t^3 + 885808*ep^5*mtt*mWW^9*s^9*t^3 + 404040*ep^6*mtt*mWW^9*s^9*t^3 - 426*ep*mWW^10*s^9*t^3 - 5066*ep^2*mWW^10*s^9*t^3 - 24910*ep^3*mWW^10*s^9*t^3 - 59622*ep^4*mWW^10*s^9*t^3 - 68176*ep^5*mWW^10*s^9*t^3 - 29640*ep^6*mWW^10*s^9*t^3 - 72*ep*mtt^6*mWW^3*s^10*t^3 - 840*ep^2*mtt^6*mWW^3*s^10*t^3 - 3720*ep^3*mtt^6*mWW^3*s^10*t^3 - 7800*ep^4*mtt^6*mWW^3*s^10*t^3 - 7728*ep^5*mtt^6*mWW^3*s^10*t^3 - 2880*ep^6*mtt^6*mWW^3*s^10*t^3 + 72*mtt^5*mWW^4*s^10*t^3 + 492*ep*mtt^5*mWW^4*s^10*t^3 - 532*ep^2*mtt^5*mWW^4*s^10*t^3 - 11908*ep^3*mtt^5*mWW^4*s^10*t^3 - 35444*ep^4*mtt^5*mWW^4*s^10*t^3 - 41960*ep^5*mtt^5*mWW^4*s^10*t^3 - 17760*ep^6*mtt^5*mWW^4*s^10*t^3 + 96*mtt^4*mWW^5*s^10*t^3 + 508*ep*mtt^4*mWW^5*s^10*t^3 + 7376*ep^2*mtt^4*mWW^5*s^10*t^3 + 46736*ep^3*mtt^4*mWW^5*s^10*t^3 + 123872*ep^4*mtt^4*mWW^5*s^10*t^3 + 143572*ep^5*mtt^4*mWW^5*s^10*t^3 + 59040*ep^6*mtt^4*mWW^5*s^10*t^3 - 720*mtt^3*mWW^6*s^10*t^3 - 8112*ep*mtt^3*mWW^6*s^10*t^3 - 18432*ep^2*mtt^3*mWW^6*s^10*t^3 + 23200*ep^3*mtt^3*mWW^6*s^10*t^3 + 126416*ep^4*mtt^3*mWW^6*s^10*t^3 + 151888*ep^5*mtt^3*mWW^6*s^10*t^3 + 62880*ep^6*mtt^3*mWW^6*s^10*t^3 + 864*mtt^2*mWW^7*s^10*t^3 + 7176*ep*mtt^2*mWW^7*s^10*t^3 + 9504*ep^2*mtt^2*mWW^7*s^10*t^3 - 66688*ep^3*mtt^2*mWW^7*s^10*t^3 - 256864*ep^4*mtt^2*mWW^7*s^10*t^3 - 333512*ep^5*mtt^2*mWW^7*s^10*t^3 - 150560*ep^6*mtt^2*mWW^7*s^10*t^3 - 312*mtt*mWW^8*s^10*t^3 - 2396*ep*mtt*mWW^8*s^10*t^3 - 236*ep^2*mtt*mWW^8*s^10*t^3 + 50212*ep^3*mtt*mWW^8*s^10*t^3 + 174692*ep^4*mtt*mWW^8*s^10*t^3 + 224760*ep^5*mtt*mWW^8*s^10*t^3 + 100160*ep^6*mtt*mWW^8*s^10*t^3 - 156*ep*mWW^9*s^10*t^3 - 1960*ep^2*mWW^9*s^10*t^3 - 9672*ep^3*mWW^9*s^10*t^3 - 22472*ep^4*mWW^9*s^10*t^3 - 24380*ep^5*mWW^9*s^10*t^3 - 9920*ep^6*mWW^9*s^10*t^3 + 60*ep*mtt^16*mWW^2*t^4 + 580*ep^2*mtt^16*mWW^2*t^4 + 2060*ep^3*mtt^16*mWW^2*t^4 + 3420*ep^4*mtt^16*mWW^2*t^4 + 2680*ep^5*mtt^16*mWW^2*t^4 + 800*ep^6*mtt^16*mWW^2*t^4 - 1524*ep*mtt^15*mWW^3*t^4 - 19356*ep^2*mtt^15*mWW^3*t^4 - 93348*ep^3*mtt^15*mWW^3*t^4 - 213012*ep^4*mtt^15*mWW^3*t^4 - 231096*ep^5*mtt^15*mWW^3*t^4 - 95904*ep^6*mtt^15*mWW^3*t^4 + 10004*ep*mtt^14*mWW^4*t^4 + 133820*ep^2*mtt^14*mWW^4*t^4 + 673632*ep^3*mtt^14*mWW^4*t^4 + 1588852*ep^4*mtt^14*mWW^4*t^4 + 1767596*ep^5*mtt^14*mWW^4*t^4 + 747376*ep^6*mtt^14*mWW^4*t^4 - 32436*ep*mtt^13*mWW^5*t^4 - 445970*ep^2*mtt^13*mWW^5*t^4 - 2296702*ep^3*mtt^13*mWW^5*t^4 - 5519638*ep^4*mtt^13*mWW^5*t^4 - 6237966*ep^5*mtt^13*mWW^5*t^4 - 2672728*ep^6*mtt^13*mWW^5*t^4 + 62220*ep*mtt^12*mWW^6*t^4 + 876664*ep^2*mtt^12*mWW^6*t^4 + 4610104*ep^3*mtt^12*mWW^6*t^4 + 11286040*ep^4*mtt^12*mWW^6*t^4 + 12972028*ep^5*mtt^12*mWW^6*t^4 + 5645424*ep^6*mtt^12*mWW^6*t^4 - 75364*ep*mtt^11*mWW^7*t^4 - 1094096*ep^2*mtt^11*mWW^7*t^4 - 5901576*ep^3*mtt^11*mWW^7*t^4 - 14781496*ep^4*mtt^11*mWW^7*t^4 - 17356844*ep^5*mtt^11*mWW^7*t^4 - 7708464*ep^6*mtt^11*mWW^7*t^4 + 57804*ep*mtt^10*mWW^8*t^4 + 877288*ep^2*mtt^10*mWW^8*t^4 + 4906048*ep^3*mtt^10*mWW^8*t^4 + 12682664*ep^4*mtt^10*mWW^8*t^4 + 15331636*ep^5*mtt^10*mWW^8*t^4 + 6996560*ep^6*mtt^10*mWW^8*t^4 - 26004*ep*mtt^9*mWW^9*t^4 - 428300*ep^2*mtt^9*mWW^9*t^4 - 2545452*ep^3*mtt^9*mWW^9*t^4 - 6919052*ep^4*mtt^9*mWW^9*t^4 - 8740216*ep^5*mtt^9*mWW^9*t^4 - 4148256*ep^6*mtt^9*mWW^9*t^4 + 4616*ep*mtt^8*mWW^10*t^4 + 99460*ep^2*mtt^8*mWW^10*t^4 + 691292*ep^3*mtt^8*mWW^10*t^4 + 2101388*ep^4*mtt^8*mWW^10*t^4 + 2897756*ep^5*mtt^8*mWW^10*t^4 + 1476528*ep^6*mtt^8*mWW^10*t^4 + 1320*ep*mtt^7*mWW^11*t^4 + 8796*ep^2*mtt^7*mWW^11*t^4 - 5924*ep^3*mtt^7*mWW^11*t^4 - 152260*ep^4*mtt^7*mWW^11*t^4 - 346748*ep^5*mtt^7*mWW^11*t^4 - 230064*ep^6*mtt^7*mWW^11*t^4 - 816*ep*mtt^6*mWW^12*t^4 - 10724*ep^2*mtt^6*mWW^12*t^4 - 49984*ep^3*mtt^6*mWW^12*t^4 - 100124*ep^4*mtt^6*mWW^12*t^4 - 83376*ep^5*mtt^6*mWW^12*t^4 - 20736*ep^6*mtt^6*mWW^12*t^4 + 120*ep*mtt^5*mWW^13*t^4 + 1838*ep^2*mtt^5*mWW^13*t^4 + 9850*ep^3*mtt^5*mWW^13*t^4 + 23218*ep^4*mtt^5*mWW^13*t^4 + 24550*ep^5*mtt^5*mWW^13*t^4 + 9464*ep^6*mtt^5*mWW^13*t^4 - 420*ep*mtt^15*mWW^2*s*t^4 - 3628*ep^2*mtt^15*mWW^2*s*t^4 - 10532*ep^3*mtt^15*mWW^2*s*t^4 - 11748*ep^4*mtt^15*mWW^2*s*t^4 - 2632*ep^5*mtt^15*mWW^2*s*t^4 + 2080*ep^6*mtt^15*mWW^2*s*t^4 - 60*mtt^14*mWW^3*s*t^4 + 9210*ep*mtt^14*mWW^3*s*t^4 + 122678*ep^2*mtt^14*mWW^3*s*t^4 + 598886*ep^3*mtt^14*mWW^3*s*t^4 + 1370270*ep^4*mtt^14*mWW^3*s*t^4 + 1484616*ep^5*mtt^14*mWW^3*s*t^4 + 614080*ep^6*mtt^14*mWW^3*s*t^4 + 1464*mtt^13*mWW^4*s*t^4 - 40834*ep*mtt^13*mWW^4*s*t^4 - 725050*ep^2*mtt^13*mWW^4*s*t^4 - 3969358*ep^3*mtt^13*mWW^4*s*t^4 - 9733366*ep^4*mtt^13*mWW^4*s*t^4 - 11057048*ep^5*mtt^13*mWW^4*s*t^4 - 4731008*ep^6*mtt^13*mWW^4*s*t^4 - 8540*mtt^12*mWW^5*s*t^4 + 61918*ep*mtt^12*mWW^5*s*t^4 + 1934730*ep^2*mtt^12*mWW^5*s*t^4 + 11898052*ep^3*mtt^12*mWW^5*s*t^4 + 30878042*ep^4*mtt^12*mWW^5*s*t^4 + 36360062*ep^5*mtt^12*mWW^5*s*t^4 + 15959896*ep^6*mtt^12*mWW^5*s*t^4 + 23896*mtt^11*mWW^6*s*t^4 + 27668*ep*mtt^11*mWW^6*s*t^4 - 2753337*ep^2*mtt^11*mWW^6*s*t^4 - 20102503*ep^3*mtt^11*mWW^6*s*t^4 - 55941099*ep^4*mtt^11*mWW^6*s*t^4 - 68729597*ep^5*mtt^11*mWW^6*s*t^4 - 31112708*ep^6*mtt^11*mWW^6*s*t^4 - 38324*mtt^10*mWW^7*s*t^4 - 232468*ep*mtt^10*mWW^7*s*t^4 + 1955216*ep^2*mtt^10*mWW^7*s*t^4 + 20222444*ep^3*mtt^10*mWW^7*s*t^4 + 62506940*ep^4*mtt^10*mWW^7*s*t^4 + 81494640*ep^5*mtt^10*mWW^7*s*t^4 + 38496512*ep^6*mtt^10*mWW^7*s*t^4 + 37040*mtt^9*mWW^8*s*t^4 + 365144*ep*mtt^9*mWW^8*s*t^4 - 132916*ep^2*mtt^9*mWW^8*s*t^4 - 11364764*ep^3*mtt^9*mWW^8*s*t^4 - 42886200*ep^4*mtt^9*mWW^8*s*t^4 - 61505288*ep^5*mtt^9*mWW^8*s*t^4 - 30968736*ep^6*mtt^9*mWW^8*s*t^4 - 20764*mtt^8*mWW^9*s*t^4 - 291716*ep*mtt^8*mWW^9*s*t^4 - 936728*ep^2*mtt^8*mWW^9*s*t^4 + 2058264*ep^3*mtt^8*mWW^9*s*t^4 + 15819804*ep^4*mtt^8*mWW^9*s*t^4 + 27714916*ep^5*mtt^8*mWW^9*s*t^4 + 15606224*ep^6*mtt^8*mWW^9*s*t^4 + 5240*mtt^7*mWW^10*s*t^4 + 123208*ep*mtt^7*mWW^10*s*t^4 + 775738*ep^2*mtt^7*mWW^10*s*t^4 + 1562470*ep^3*mtt^7*mWW^10*s*t^4 - 674054*ep^4*mtt^7*mWW^10*s*t^4 - 5249866*ep^5*mtt^7*mWW^10*s*t^4 - 4103496*ep^6*mtt^7*mWW^10*s*t^4 + 624*mtt^6*mWW^11*s*t^4 - 19862*ep*mtt^6*mWW^11*s*t^4 - 278070*ep^2*mtt^6*mWW^11*s*t^4 - 1195170*ep^3*mtt^6*mWW^11*s*t^4 - 2080778*ep^4*mtt^6*mWW^11*s*t^4 - 1280952*ep^5*mtt^6*mWW^11*s*t^4 - 30912*ep^6*mtt^6*mWW^11*s*t^4 - 696*mtt^5*mWW^12*s*t^4 - 2886*ep*mtt^5*mWW^12*s*t^4 + 43830*ep^2*mtt^5*mWW^12*s*t^4 + 345890*ep^3*mtt^5*mWW^12*s*t^4 + 889126*ep^4*mtt^5*mWW^12*s*t^4 + 938248*ep^5*mtt^5*mWW^12*s*t^4 + 339008*ep^6*mtt^5*mWW^12*s*t^4 + 120*mtt^4*mWW^13*s*t^4 + 982*ep*mtt^4*mWW^13*s*t^4 - 3074*ep^2*mtt^4*mWW^13*s*t^4 - 46220*ep^3*mtt^4*mWW^13*s*t^4 - 142022*ep^4*mtt^4*mWW^13*s*t^4 - 172002*ep^5*mtt^4*mWW^13*s*t^4 - 72744*ep^6*mtt^4*mWW^13*s*t^4 + 56*ep*mtt^3*mWW^14*s*t^4 + 611*ep^2*mtt^3*mWW^14*s*t^4 + 2541*ep^3*mtt^3*mWW^14*s*t^4 + 5085*ep^4*mtt^3*mWW^14*s*t^4 + 4903*ep^5*mtt^3*mWW^14*s*t^4 + 1804*ep^6*mtt^3*mWW^14*s*t^4 + 1080*ep*mtt^14*mWW^2*s^2*t^4 + 6552*ep^2*mtt^14*mWW^2*s^2*t^4 + 2088*ep^3*mtt^14*mWW^2*s^2*t^4 - 48168*ep^4*mtt^14*mWW^2*s^2*t^4 - 96912*ep^5*mtt^14*mWW^2*s^2*t^4 - 54720*ep^6*mtt^14*mWW^2*s^2*t^4 + 600*mtt^13*mWW^3*s^2*t^4 - 17132*ep*mtt^13*mWW^3*s^2*t^4 - 276156*ep^2*mtt^13*mWW^3*s^2*t^4 - 1413480*ep^3*mtt^13*mWW^3*s^2*t^4 - 3287556*ep^4*mtt^13*mWW^3*s^2*t^4 - 3577940*ep^5*mtt^13*mWW^3*s^2*t^4 - 1478416*ep^6*mtt^13*mWW^3*s^2*t^4 - 13300*mtt^12*mWW^4*s^2*t^4 - 20334*ep*mtt^12*mWW^4*s^2*t^4 + 1300172*ep^2*mtt^12*mWW^4*s^2*t^4 + 9256360*ep^3*mtt^12*mWW^4*s^2*t^4 + 24917688*ep^4*mtt^12*mWW^4*s^2*t^4 + 29614110*ep^5*mtt^12*mWW^4*s^2*t^4 + 12991224*ep^6*mtt^12*mWW^4*s^2*t^4 + 68132*mtt^11*mWW^5*s^2*t^4 + 444752*ep*mtt^11*mWW^5*s^2*t^4 - 2224728*ep^2*mtt^11*mWW^5*s^2*t^4 - 25740280*ep^3*mtt^11*mWW^5*s^2*t^4 - 78190452*ep^4*mtt^11*mWW^5*s^2*t^4 - 98614864*ep^5*mtt^11*mWW^5*s^2*t^4 - 44902400*ep^6*mtt^11*mWW^5*s^2*t^4 - 160304*mtt^10*mWW^6*s^2*t^4 - 1403892*ep*mtt^10*mWW^6*s^2*t^4 + 599509*ep^2*mtt^10*mWW^6*s^2*t^4 + 38205249*ep^3*mtt^10*mWW^6*s^2*t^4 + 134168459*ep^4*mtt^10*mWW^6*s^2*t^4 + 180380303*ep^5*mtt^10*mWW^6*s^2*t^4 + 85507276*ep^6*mtt^10*mWW^6*s^2*t^4 + 199064*mtt^9*mWW^7*s^2*t^4 + 2094532*ep*mtt^9*mWW^7*s^2*t^4 + 3424485*ep^2*mtt^9*mWW^7*s^2*t^4 - 29295887*ep^3*mtt^9*mWW^7*s^2*t^4 - 131133257*ep^4*mtt^9*mWW^7*s^2*t^4 - 193234517*ep^5*mtt^9*mWW^7*s^2*t^4 - 96976260*ep^6*mtt^9*mWW^7*s^2*t^4 - 119676*mtt^8*mWW^8*s^2*t^4 - 1626482*ep*mtt^8*mWW^8*s^2*t^4 - 5891418*ep^2*mtt^8*mWW^8*s^2*t^4 + 3704736*ep^3*mtt^8*mWW^8*s^2*t^4 + 59023306*ep^4*mtt^8*mWW^8*s^2*t^4 + 109016046*ep^5*mtt^8*mWW^8*s^2*t^4 + 61672728*ep^6*mtt^8*mWW^8*s^2*t^4 + 3712*mtt^7*mWW^9*s^2*t^4 + 522326*ep*mtt^7*mWW^9*s^2*t^4 + 4850102*ep^2*mtt^7*mWW^9*s^2*t^4 + 15389768*ep^3*mtt^7*mWW^9*s^2*t^4 + 15925126*ep^4*mtt^7*mWW^9*s^2*t^4 - 4987098*ep^5*mtt^7*mWW^9*s^2*t^4 - 11773896*ep^6*mtt^7*mWW^9*s^2*t^4 + 40956*mtt^6*mWW^10*s^2*t^4 + 99482*ep*mtt^6*mWW^10*s^2*t^4 - 2534004*ep^2*mtt^6*mWW^10*s^2*t^4 - 16679318*ep^3*mtt^6*mWW^10*s^2*t^4 - 39133772*ep^4*mtt^6*mWW^10*s^2*t^4 - 38663656*ep^5*mtt^6*mWW^10*s^2*t^4 - 13171808*ep^6*mtt^6*mWW^10*s^2*t^4 - 23728*mtt^5*mWW^11*s^2*t^4 - 112406*ep*mtt^5*mWW^11*s^2*t^4 + 1012440*ep^2*mtt^5*mWW^11*s^2*t^4 + 8764770*ep^3*mtt^5*mWW^11*s^2*t^4 + 23950500*ep^4*mtt^5*mWW^11*s^2*t^4 + 27728032*ep^5*mtt^5*mWW^11*s^2*t^4 + 11550912*ep^6*mtt^5*mWW^11*s^2*t^4 + 4384*mtt^4*mWW^12*s^2*t^4 + 13224*ep*mtt^4*mWW^12*s^2*t^4 - 322730*ep^2*mtt^4*mWW^12*s^2*t^4 - 2493728*ep^3*mtt^4*mWW^12*s^2*t^4 - 6994314*ep^4*mtt^4*mWW^12*s^2*t^4 - 8594444*ep^5*mtt^4*mWW^12*s^2*t^4 - 3863952*ep^6*mtt^4*mWW^12*s^2*t^4 + 284*mtt^3*mWW^13*s^2*t^4 + 5394*ep*mtt^3*mWW^13*s^2*t^4 + 52474*ep^2*mtt^3*mWW^13*s^2*t^4 + 275256*ep^3*mtt^3*mWW^13*s^2*t^4 + 751318*ep^4*mtt^3*mWW^13*s^2*t^4 + 992778*ep^5*mtt^3*mWW^13*s^2*t^4 + 493256*ep^6*mtt^3*mWW^13*s^2*t^4 - 124*mtt^2*mWW^14*s^2*t^4 - 358*ep*mtt^2*mWW^14*s^2*t^4 + 5439*ep^2*mtt^2*mWW^14*s^2*t^4 + 33733*ep^3*mtt^2*mWW^14*s^2*t^4 + 70001*ep^4*mtt^2*mWW^14*s^2*t^4 + 56169*ep^5*mtt^2*mWW^14*s^2*t^4 + 12500*ep^6*mtt^2*mWW^14*s^2*t^4 - 186*ep*mtt*mWW^15*s^2*t^4 - 2137*ep^2*mtt*mWW^15*s^2*t^4 - 9267*ep^3*mtt*mWW^15*s^2*t^4 - 18879*ep^4*mtt*mWW^15*s^2*t^4 - 18007*ep^5*mtt*mWW^15*s^2*t^4 - 6444*ep^6*mtt*mWW^15*s^2*t^4 - 720*ep*mtt^13*mWW^2*s^3*t^4 + 8592*ep^2*mtt^13*mWW^2*s^3*t^4 + 115248*ep^3*mtt^13*mWW^2*s^3*t^4 + 397872*ep^4*mtt^13*mWW^2*s^3*t^4 + 548448*ep^5*mtt^13*mWW^2*s^3*t^4 + 266880*ep^6*mtt^13*mWW^2*s^3*t^4 - 2640*mtt^12*mWW^3*s^3*t^4 - 11528*ep*mtt^12*mWW^3*s^3*t^4 + 116200*ep^2*mtt^12*mWW^3*s^3*t^4 + 949316*ep^3*mtt^12*mWW^3*s^3*t^4 + 2521608*ep^4*mtt^12*mWW^3*s^3*t^4 + 2885396*ep^5*mtt^12*mWW^3*s^3*t^4 + 1213648*ep^6*mtt^12*mWW^3*s^3*t^4 + 52596*mtt^11*mWW^4*s^3*t^4 + 451494*ep*mtt^11*mWW^4*s^3*t^4 + 30706*ep^2*mtt^11*mWW^4*s^3*t^4 - 9786230*ep^3*mtt^11*mWW^4*s^3*t^4 - 34088998*ep^4*mtt^11*mWW^4*s^3*t^4 - 44611120*ep^5*mtt^11*mWW^4*s^3*t^4 - 20540208*ep^6*mtt^11*mWW^4*s^3*t^4 - 234260*mtt^10*mWW^5*s^3*t^4 - 2208420*ep*mtt^10*mWW^5*s^3*t^4 - 2655198*ep^2*mtt^10*mWW^5*s^3*t^4 + 31770244*ep^3*mtt^10*mWW^5*s^3*t^4 + 126548010*ep^4*mtt^10*mWW^5*s^3*t^4 + 173876208*ep^5*mtt^10*mWW^5*s^3*t^4 + 82472856*ep^6*mtt^10*mWW^5*s^3*t^4 + 449312*mtt^9*mWW^6*s^3*t^4 + 4514826*ep*mtt^9*mWW^6*s^3*t^4 + 8014228*ep^2*mtt^9*mWW^6*s^3*t^4 - 50346150*ep^3*mtt^9*mWW^6*s^3*t^4 - 227449920*ep^4*mtt^9*mWW^6*s^3*t^4 - 327015584*ep^5*mtt^9*mWW^6*s^3*t^4 - 159616064*ep^6*mtt^9*mWW^6*s^3*t^4 - 376792*mtt^8*mWW^7*s^3*t^4 - 4273442*ep*mtt^8*mWW^7*s^3*t^4 - 10732003*ep^2*mtt^8*mWW^7*s^3*t^4 + 33978251*ep^3*mtt^8*mWW^7*s^3*t^4 + 197937323*ep^4*mtt^8*mWW^7*s^3*t^4 + 309939027*ep^5*mtt^8*mWW^7*s^3*t^4 + 159616668*ep^6*mtt^8*mWW^7*s^3*t^4 - 4468*mtt^7*mWW^8*s^3*t^4 + 943182*ep*mtt^7*mWW^8*s^3*t^4 + 7798709*ep^2*mtt^7*mWW^8*s^3*t^4 + 15052427*ep^3*mtt^7*mWW^8*s^3*t^4 - 19010533*ep^4*mtt^7*mWW^8*s^3*t^4 - 78707433*ep^5*mtt^7*mWW^8*s^3*t^4 - 55962412*ep^6*mtt^7*mWW^8*s^3*t^4 + 274508*mtt^6*mWW^9*s^3*t^4 + 1708144*ep*mtt^6*mWW^9*s^3*t^4 - 3927750*ep^2*mtt^6*mWW^9*s^3*t^4 - 51108626*ep^3*mtt^6*mWW^9*s^3*t^4 - 134343446*ep^4*mtt^6*mWW^9*s^3*t^4 - 138851870*ep^5*mtt^6*mWW^9*s^3*t^4 - 49164960*ep^6*mtt^6*mWW^9*s^3*t^4 - 225948*mtt^5*mWW^10*s^3*t^4 - 1574278*ep*mtt^5*mWW^10*s^3*t^4 + 2542473*ep^2*mtt^5*mWW^10*s^3*t^4 + 46373927*ep^3*mtt^5*mWW^10*s^3*t^4 + 138898563*ep^4*mtt^5*mWW^10*s^3*t^4 + 165231259*ep^5*mtt^5*mWW^10*s^3*t^4 + 69561692*ep^6*mtt^5*mWW^10*s^3*t^4 + 76256*mtt^4*mWW^11*s^3*t^4 + 472088*ep*mtt^4*mWW^11*s^3*t^4 - 1822828*ep^2*mtt^4*mWW^11*s^3*t^4 - 21672560*ep^3*mtt^4*mWW^11*s^3*t^4 - 64492364*ep^4*mtt^4*mWW^11*s^3*t^4 - 79604480*ep^5*mtt^4*mWW^11*s^3*t^4 - 35361712*ep^6*mtt^4*mWW^11*s^3*t^4 - 7504*mtt^3*mWW^12*s^3*t^4 - 5772*ep*mtt^3*mWW^12*s^3*t^4 + 725877*ep^2*mtt^3*mWW^12*s^3*t^4 + 5045807*ep^3*mtt^3*mWW^12*s^3*t^4 + 13955663*ep^4*mtt^3*mWW^12*s^3*t^4 + 17453629*ep^5*mtt^3*mWW^12*s^3*t^4 + 8111228*ep^6*mtt^3*mWW^12*s^3*t^4 - 1232*mtt^2*mWW^13*s^3*t^4 - 15484*ep*mtt^2*mWW^13*s^3*t^4 - 86132*ep^2*mtt^2*mWW^13*s^3*t^4 - 306378*ep^3*mtt^2*mWW^13*s^3*t^4 - 746252*ep^4*mtt^2*mWW^13*s^3*t^4 - 1041346*ep^5*mtt^2*mWW^13*s^3*t^4 - 572936*ep^6*mtt^2*mWW^13*s^3*t^4 + 172*mtt*mWW^14*s^3*t^4 - 252*ep*mtt*mWW^14*s^3*t^4 - 14793*ep^2*mtt*mWW^14*s^3*t^4 - 73877*ep^3*mtt*mWW^14*s^3*t^4 - 145495*ep^4*mtt*mWW^14*s^3*t^4 - 119615*ep^5*mtt*mWW^14*s^3*t^4 - 31036*ep^6*mtt*mWW^14*s^3*t^4 + 162*ep*mWW^15*s^3*t^4 + 1919*ep^2*mWW^15*s^3*t^4 + 8601*ep^3*mWW^15*s^3*t^4 + 17969*ep^4*mWW^15*s^3*t^4 + 17481*ep^5*mWW^15*s^3*t^4 + 6356*ep^6*mWW^15*s^3*t^4 - 2520*ep*mtt^12*mWW^2*s^4*t^4 - 60648*ep^2*mtt^12*mWW^2*s^4*t^4 - 413112*ep^3*mtt^12*mWW^2*s^4*t^4 - 1167768*ep^4*mtt^12*mWW^2*s^4*t^4 - 1467312*ep^5*mtt^12*mWW^2*s^4*t^4 - 678720*ep^6*mtt^12*mWW^2*s^4*t^4 + 6720*mtt^11*mWW^3*s^4*t^4 + 106792*ep*mtt^11*mWW^3*s^4*t^4 + 678776*ep^2*mtt^11*mWW^3*s^4*t^4 + 2228884*ep^3*mtt^11*mWW^3*s^4*t^4 + 4030152*ep^4*mtt^11*mWW^3*s^4*t^4 + 3806964*ep^5*mtt^11*mWW^3*s^4*t^4 + 1457232*ep^6*mtt^11*mWW^3*s^4*t^4 - 118676*mtt^10*mWW^4*s^4*t^4 - 1259922*ep*mtt^10*mWW^4*s^4*t^4 - 3756832*ep^2*mtt^10*mWW^4*s^4*t^4 + 1741752*ep^3*mtt^10*mWW^4*s^4*t^4 + 26177228*ep^4*mtt^10*mWW^4*s^4*t^4 + 42311354*ep^5*mtt^10*mWW^4*s^4*t^4 + 21225816*ep^6*mtt^10*mWW^4*s^4*t^4 + 455140*mtt^9*mWW^5*s^4*t^4 + 4534404*ep*mtt^9*mWW^5*s^4*t^4 + 10236690*ep^2*mtt^9*mWW^5*s^4*t^4 - 28977478*ep^3*mtt^9*mWW^5*s^4*t^4 - 156583374*ep^4*mtt^9*mWW^5*s^4*t^4 - 229348038*ep^5*mtt^9*mWW^5*s^4*t^4 - 111912704*ep^6*mtt^9*mWW^5*s^4*t^4 - 686136*mtt^8*mWW^6*s^4*t^4 - 6863370*ep*mtt^8*mWW^6*s^4*t^4 - 13558614*ep^2*mtt^8*mWW^6*s^4*t^4 + 63372958*ep^3*mtt^8*mWW^6*s^4*t^4 + 302938726*ep^4*mtt^8*mWW^6*s^4*t^4 + 438736468*ep^5*mtt^8*mWW^6*s^4*t^4 + 214156096*ep^6*mtt^8*mWW^6*s^4*t^4 + 268632*mtt^7*mWW^7*s^4*t^4 + 3258446*ep*mtt^7*mWW^7*s^4*t^4 + 6969425*ep^2*mtt^7*mWW^7*s^4*t^4 - 43686461*ep^3*mtt^7*mWW^7*s^4*t^4 - 218678621*ep^4*mtt^7*mWW^7*s^4*t^4 - 335268473*ep^5*mtt^7*mWW^7*s^4*t^4 - 170838836*ep^6*mtt^7*mWW^7*s^4*t^4 + 468260*mtt^6*mWW^8*s^4*t^4 + 3347830*ep*mtt^6*mWW^8*s^4*t^4 + 1739201*ep^2*mtt^6*mWW^8*s^4*t^4 - 33757473*ep^3*mtt^6*mWW^8*s^4*t^4 - 85425761*ep^4*mtt^6*mWW^8*s^4*t^4 - 66796029*ep^5*mtt^6*mWW^8*s^4*t^4 - 11707948*ep^6*mtt^6*mWW^8*s^4*t^4 - 684656*mtt^5*mWW^9*s^4*t^4 - 5399980*ep*mtt^5*mWW^9*s^4*t^4 - 2218551*ep^2*mtt^5*mWW^9*s^4*t^4 + 83835769*ep^3*mtt^5*mWW^9*s^4*t^4 + 274385151*ep^4*mtt^5*mWW^9*s^4*t^4 + 328153231*ep^5*mtt^5*mWW^9*s^4*t^4 + 136204020*ep^6*mtt^5*mWW^9*s^4*t^4 + 372368*mtt^4*mWW^10*s^4*t^4 + 2815936*ep*mtt^4*mWW^10*s^4*t^4 - 1468159*ep^2*mtt^4*mWW^10*s^4*t^4 - 64745263*ep^3*mtt^4*mWW^10*s^4*t^4 - 207972217*ep^4*mtt^4*mWW^10*s^4*t^4 - 258161405*ep^5*mtt^4*mWW^10*s^4*t^4 - 113057876*ep^6*mtt^4*mWW^10*s^4*t^4 - 86376*mtt^3*mWW^11*s^4*t^4 - 522050*ep*mtt^3*mWW^11*s^4*t^4 + 2089115*ep^2*mtt^3*mWW^11*s^4*t^4 + 24330377*ep^3*mtt^3*mWW^11*s^4*t^4 + 72556585*ep^4*mtt^3*mWW^11*s^4*t^4 + 90563833*ep^5*mtt^3*mWW^11*s^4*t^4 + 40957732*ep^6*mtt^3*mWW^11*s^4*t^4 + 3896*mtt^2*mWW^12*s^4*t^4 - 24696*ep*mtt^2*mWW^12*s^4*t^4 - 690685*ep^2*mtt^2*mWW^12*s^4*t^4 - 4036751*ep^3*mtt^2*mWW^12*s^4*t^4 - 10498415*ep^4*mtt^2*mWW^12*s^4*t^4 - 12895593*ep^5*mtt^2*mWW^12*s^4*t^4 - 6027340*ep^6*mtt^2*mWW^12*s^4*t^4 + 828*mtt*mWW^13*s^4*t^4 + 8372*ep*mtt*mWW^13*s^4*t^4 + 31713*ep^2*mtt*mWW^13*s^4*t^4 + 70733*ep^3*mtt*mWW^13*s^4*t^4 + 169531*ep^4*mtt*mWW^13*s^4*t^4 + 306979*ep^5*mtt*mWW^13*s^4*t^4 + 205900*ep^6*mtt*mWW^13*s^4*t^4 + 758*ep*mWW^14*s^4*t^4 + 8569*ep^2*mWW^14*s^4*t^4 + 36065*ep^3*mWW^14*s^4*t^4 + 68783*ep^4*mWW^14*s^4*t^4 + 58021*ep^5*mWW^14*s^4*t^4 + 16628*ep^6*mWW^14*s^4*t^4 + 7560*ep*mtt^11*mWW^2*s^5*t^4 + 127512*ep^2*mtt^11*mWW^2*s^5*t^4 + 749448*ep^3*mtt^11*mWW^2*s^5*t^4 + 1967112*ep^4*mtt^11*mWW^2*s^5*t^4 + 2369808*ep^5*mtt^11*mWW^2*s^5*t^4 + 1068480*ep^6*mtt^11*mWW^2*s^5*t^4 - 10920*mtt^10*mWW^3*s^5*t^4 - 215684*ep*mtt^10*mWW^3*s^5*t^4 - 1627836*ep^2*mtt^10*mWW^3*s^5*t^4 - 6090000*ep^3*mtt^10*mWW^3*s^5*t^4 - 12006540*ep^4*mtt^10*mWW^3*s^5*t^4 - 11895884*ep^5*mtt^10*mWW^3*s^5*t^4 - 4644976*ep^6*mtt^10*mWW^3*s^5*t^4 + 167876*mtt^9*mWW^4*s^5*t^4 + 1840398*ep*mtt^9*mWW^4*s^5*t^4 + 6720404*ep^2*mtt^9*mWW^4*s^5*t^4 + 7092192*ep^3*mtt^9*mWW^4*s^5*t^4 - 10574376*ep^4*mtt^9*mWW^4*s^5*t^4 - 27689598*ep^5*mtt^9*mWW^4*s^5*t^4 - 15763216*ep^6*mtt^9*mWW^4*s^5*t^4 - 549148*mtt^8*mWW^5*s^5*t^4 - 5364472*ep*mtt^8*mWW^5*s^5*t^4 - 12730048*ep^2*mtt^8*mWW^5*s^5*t^4 + 25811662*ep^3*mtt^8*mWW^5*s^5*t^4 + 155472540*ep^4*mtt^8*mWW^5*s^5*t^4 + 230971018*ep^5*mtt^8*mWW^5*s^5*t^4 + 113649408*ep^6*mtt^8*mWW^5*s^5*t^4 + 622656*mtt^7*mWW^6*s^5*t^4 + 5942200*ep*mtt^7*mWW^6*s^5*t^4 + 9304827*ep^2*mtt^7*mWW^6*s^5*t^4 - 69362839*ep^3*mtt^7*mWW^6*s^5*t^4 - 296326111*ep^4*mtt^7*mWW^6*s^5*t^4 - 414905961*ep^5*mtt^7*mWW^6*s^5*t^4 - 198336644*ep^6*mtt^7*mWW^6*s^5*t^4 + 67584*mtt^6*mWW^7*s^5*t^4 + 228368*ep*mtt^6*mWW^7*s^5*t^4 + 3467759*ep^2*mtt^6*mWW^7*s^5*t^4 + 40888641*ep^3*mtt^6*mWW^7*s^5*t^4 + 151436645*ep^4*mtt^6*mWW^7*s^5*t^4 + 219289543*ep^5*mtt^6*mWW^7*s^5*t^4 + 108552548*ep^6*mtt^6*mWW^7*s^5*t^4 - 775420*mtt^5*mWW^8*s^5*t^4 - 6405384*ep*mtt^5*mWW^8*s^5*t^4 - 9598511*ep^2*mtt^5*mWW^8*s^5*t^4 + 45183611*ep^3*mtt^5*mWW^8*s^5*t^4 + 168601467*ep^4*mtt^5*mWW^8*s^5*t^4 + 195994137*ep^5*mtt^5*mWW^8*s^5*t^4 + 76832636*ep^6*mtt^5*mWW^8*s^5*t^4 + 712148*mtt^4*mWW^9*s^5*t^4 + 5803924*ep*mtt^4*mWW^9*s^5*t^4 + 4216555*ep^2*mtt^4*mWW^9*s^5*t^4 - 81215621*ep^3*mtt^4*mWW^9*s^5*t^4 - 281117979*ep^4*mtt^4*mWW^9*s^5*t^4 - 348213143*ep^5*mtt^4*mWW^9*s^5*t^4 - 149431164*ep^6*mtt^4*mWW^9*s^5*t^4 - 274904*mtt^3*mWW^10*s^5*t^4 - 2054340*ep*mtt^3*mWW^10*s^5*t^4 + 1320617*ep^2*mtt^3*mWW^10*s^5*t^4 + 49015735*ep^3*mtt^3*mWW^10*s^5*t^4 + 157392859*ep^4*mtt^3*mWW^10*s^5*t^4 + 197003317*ep^5*mtt^3*mWW^10*s^5*t^4 + 87436732*ep^6*mtt^3*mWW^10*s^5*t^4 + 40496*mtt^2*mWW^11*s^5*t^4 + 194552*ep*mtt^2*mWW^11*s^5*t^4 - 1498819*ep^2*mtt^2*mWW^11*s^5*t^4 - 13483129*ep^3*mtt^2*mWW^11*s^5*t^4 - 38091825*ep^4*mtt^2*mWW^11*s^5*t^4 - 46599103*ep^5*mtt^2*mWW^11*s^5*t^4 - 20990524*ep^6*mtt^2*mWW^11*s^5*t^4 - 368*mtt*mWW^12*s^5*t^4 + 22334*ep*mtt*mWW^12*s^5*t^4 + 293135*ep^2*mtt*mWW^12*s^5*t^4 + 1406445*ep^3*mtt*mWW^12*s^5*t^4 + 3291929*ep^4*mtt*mWW^12*s^5*t^4 + 3801113*ep^5*mtt*mWW^12*s^5*t^4 + 1715900*ep^6*mtt*mWW^12*s^5*t^4 + 288*ep*mWW^13*s^5*t^4 + 2485*ep^2*mWW^13*s^5*t^4 + 3599*ep^3*mWW^13*s^5*t^4 - 18073*ep^4*mWW^13*s^5*t^4 - 55615*ep^5*mWW^13*s^5*t^4 - 40028*ep^6*mWW^13*s^5*t^4 - 10080*ep*mtt^10*mWW^2*s^6*t^4 - 151872*ep^2*mtt^10*mWW^2*s^6*t^4 - 835968*ep^3*mtt^10*mWW^2*s^6*t^4 - 2110752*ep^4*mtt^10*mWW^2*s^6*t^4 - 2482368*ep^5*mtt^10*mWW^2*s^6*t^4 - 1102080*ep^6*mtt^10*mWW^2*s^6*t^4 + 11760*mtt^9*mWW^3*s^6*t^4 + 238840*ep*mtt^9*mWW^3*s^6*t^4 + 1828792*ep^2*mtt^9*mWW^3*s^6*t^4 + 6877724*ep^3*mtt^9*mWW^3*s^6*t^4 + 13531560*ep^4*mtt^9*mWW^3*s^6*t^4 + 13310444*ep^5*mtt^9*mWW^3*s^6*t^4 + 5143600*ep^6*mtt^9*mWW^3*s^6*t^4 - 153564*mtt^8*mWW^4*s^6*t^4 - 1637826*ep*mtt^8*mWW^4*s^6*t^4 - 6082190*ep^2*mtt^8*mWW^4*s^6*t^4 - 8338002*ep^3*mtt^8*mWW^4*s^6*t^4 + 1835426*ep^4*mtt^8*mWW^4*s^6*t^4 + 14172068*ep^5*mtt^8*mWW^4*s^6*t^4 + 9108488*ep^6*mtt^8*mWW^4*s^6*t^4 + 424540*mtt^7*mWW^5*s^6*t^4 + 3978972*ep*mtt^7*mWW^5*s^6*t^4 + 8647580*ep^2*mtt^7*mWW^5*s^6*t^4 - 21386092*ep^3*mtt^7*mWW^5*s^6*t^4 - 116055912*ep^4*mtt^7*mWW^5*s^6*t^4 - 168805432*ep^5*mtt^7*mWW^5*s^6*t^4 - 82686056*ep^6*mtt^7*mWW^5*s^6*t^4 - 343328*mtt^6*mWW^6*s^6*t^4 - 3071492*ep*mtt^6*mWW^6*s^6*t^4 - 2365743*ep^2*mtt^6*mWW^6*s^6*t^4 + 51968525*ep^3*mtt^6*mWW^6*s^6*t^4 + 193949391*ep^4*mtt^6*mWW^6*s^6*t^4 + 258936147*ep^5*mtt^6*mWW^6*s^6*t^4 + 119691548*ep^6*mtt^6*mWW^6*s^6*t^4 - 232256*mtt^5*mWW^7*s^6*t^4 - 1965058*ep*mtt^5*mWW^7*s^6*t^4 - 6746082*ep^2*mtt^5*mWW^7*s^6*t^4 - 20160868*ep^3*mtt^5*mWW^7*s^6*t^4 - 52943366*ep^4*mtt^5*mWW^7*s^6*t^4 - 72269362*ep^5*mtt^5*mWW^7*s^6*t^4 - 34747568*ep^6*mtt^5*mWW^7*s^6*t^4 + 574724*mtt^4*mWW^8*s^6*t^4 + 4815134*ep*mtt^4*mWW^8*s^6*t^4 + 7185425*ep^2*mtt^4*mWW^8*s^6*t^4 - 37238543*ep^3*mtt^4*mWW^8*s^6*t^4 - 142959085*ep^4*mtt^4*mWW^8*s^6*t^4 - 174197707*ep^5*mtt^4*mWW^8*s^6*t^4 - 72137860*ep^6*mtt^4*mWW^8*s^6*t^4 - 369892*mtt^3*mWW^9*s^6*t^4 - 2986740*ep*mtt^3*mWW^9*s^6*t^4 - 1682324*ep^2*mtt^3*mWW^9*s^6*t^4 + 45612924*ep^3*mtt^3*mWW^9*s^6*t^4 + 156292608*ep^4*mtt^3*mWW^9*s^6*t^4 + 194785568*ep^5*mtt^3*mWW^9*s^6*t^4 + 84509744*ep^6*mtt^3*mWW^9*s^6*t^4 + 94904*mtt^2*mWW^10*s^6*t^4 + 652252*ep*mtt^2*mWW^10*s^6*t^4 - 1117089*ep^2*mtt^2*mWW^10*s^6*t^4 - 19919737*ep^3*mtt^2*mWW^10*s^6*t^4 - 60866143*ep^4*mtt^2*mWW^10*s^6*t^4 - 75035423*ep^5*mtt^2*mWW^10*s^6*t^4 - 33224340*ep^6*mtt^2*mWW^10*s^6*t^4 - 6888*mtt*mWW^11*s^6*t^4 - 3198*ep*mtt*mWW^11*s^6*t^4 + 575698*ep^2*mtt*mWW^11*s^6*t^4 + 3619912*ep^3*mtt*mWW^11*s^6*t^4 + 9072374*ep^4*mtt*mWW^11*s^6*t^4 + 10338542*ep^5*mtt*mWW^11*s^6*t^4 + 4432728*ep^6*mtt*mWW^11*s^6*t^4 - 3380*ep*mWW^12*s^6*t^4 - 42147*ep^2*mWW^12*s^6*t^4 - 204739*ep^3*mWW^12*s^6*t^4 - 478261*ep^4*mWW^12*s^6*t^4 - 538333*ep^5*mWW^12*s^6*t^4 - 233388*ep^6*mWW^12*s^6*t^4 + 7920*ep*mtt^9*mWW^2*s^7*t^4 + 112848*ep^2*mtt^9*mWW^2*s^7*t^4 + 598512*ep^3*mtt^9*mWW^2*s^7*t^4 + 1475568*ep^4*mtt^9*mWW^2*s^7*t^4 + 1708512*ep^5*mtt^9*mWW^2*s^7*t^4 + 750720*ep^6*mtt^9*mWW^2*s^7*t^4 - 8400*mtt^8*mWW^3*s^7*t^4 - 162248*ep*mtt^8*mWW^3*s^7*t^4 - 1196824*ep^2*mtt^8*mWW^3*s^7*t^4 - 4364420*ep^3*mtt^8*mWW^3*s^7*t^4 - 8358264*ep^4*mtt^8*mWW^3*s^7*t^4 - 8022660*ep^5*mtt^8*mWW^3*s^7*t^4 - 3029904*ep^6*mtt^8*mWW^3*s^7*t^4 + 89980*mtt^7*mWW^4*s^7*t^4 + 911754*ep*mtt^7*mWW^4*s^7*t^4 + 3222818*ep^2*mtt^7*mWW^4*s^7*t^4 + 4347170*ep^3*mtt^7*mWW^4*s^7*t^4 - 477598*ep^4*mtt^7*mWW^4*s^7*t^4 - 6339820*ep^5*mtt^7*mWW^4*s^7*t^4 - 4199824*ep^6*mtt^7*mWW^4*s^7*t^4 - 208412*mtt^6*mWW^5*s^7*t^4 - 1879452*ep*mtt^6*mWW^5*s^7*t^4 - 3507862*ep^2*mtt^6*mWW^5*s^7*t^4 + 12642320*ep^3*mtt^6*mWW^5*s^7*t^4 + 59251722*ep^4*mtt^6*mWW^5*s^7*t^4 + 83548124*ep^5*mtt^6*mWW^5*s^7*t^4 + 40584760*ep^6*mtt^6*mWW^5*s^7*t^4 + 113312*mtt^5*mWW^6*s^7*t^4 + 941698*ep*mtt^5*mWW^6*s^7*t^4 - 415534*ep^2*mtt^5*mWW^6*s^7*t^4 - 23702532*ep^3*mtt^5*mWW^6*s^7*t^4 - 79114862*ep^4*mtt^5*mWW^6*s^7*t^4 - 100177898*ep^5*mtt^5*mWW^6*s^7*t^4 - 44162496*ep^6*mtt^5*mWW^6*s^7*t^4 + 149496*mtt^4*mWW^7*s^7*t^4 + 1274836*ep*mtt^4*mWW^7*s^7*t^4 + 3444702*ep^2*mtt^4*mWW^7*s^7*t^4 + 3825806*ep^3*mtt^4*mWW^7*s^7*t^4 + 3718590*ep^4*mtt^4*mWW^7*s^7*t^4 + 5554154*ep^5*mtt^4*mWW^7*s^7*t^4 + 3126344*ep^6*mtt^4*mWW^7*s^7*t^4 - 217540*mtt^3*mWW^8*s^7*t^4 - 1798986*ep*mtt^3*mWW^8*s^7*t^4 - 2262850*ep^2*mtt^3*mWW^8*s^7*t^4 + 17111170*ep^3*mtt^3*mWW^8*s^7*t^4 + 62538686*ep^4*mtt^3*mWW^8*s^7*t^4 + 76187232*ep^5*mtt^3*mWW^8*s^7*t^4 + 31722352*ep^6*mtt^3*mWW^8*s^7*t^4 + 94324*mtt^2*mWW^9*s^7*t^4 + 735780*ep*mtt^2*mWW^9*s^7*t^4 + 21806*ep^2*mtt^2*mWW^9*s^7*t^4 - 13953308*ep^3*mtt^2*mWW^9*s^7*t^4 - 45763570*ep^4*mtt^2*mWW^9*s^7*t^4 - 56626448*ep^5*mtt^2*mWW^9*s^7*t^4 - 24654840*ep^6*mtt^2*mWW^9*s^7*t^4 - 12760*mtt*mWW^10*s^7*t^4 - 61106*ep*mtt*mWW^10*s^7*t^4 + 451934*ep^2*mtt*mWW^10*s^7*t^4 + 3989648*ep^3*mtt*mWW^10*s^7*t^4 + 10803390*ep^4*mtt*mWW^10*s^7*t^4 + 12498678*ep^5*mtt*mWW^10*s^7*t^4 + 5290208*ep^6*mtt*mWW^10*s^7*t^4 - 6676*ep*mWW^11*s^7*t^4 - 83390*ep^2*mWW^11*s^7*t^4 - 397214*ep^3*mWW^11*s^7*t^4 - 891070*ep^4*mWW^11*s^7*t^4 - 946322*ep^5*mWW^11*s^7*t^4 - 383096*ep^6*mWW^11*s^7*t^4 - 3780*ep*mtt^8*mWW^2*s^8*t^4 - 52092*ep^2*mtt^8*mWW^2*s^8*t^4 - 269748*ep^3*mtt^8*mWW^2*s^8*t^4 - 654372*ep^4*mtt^8*mWW^2*s^8*t^4 - 749448*ep^5*mtt^8*mWW^2*s^8*t^4 - 326880*ep^6*mtt^8*mWW^2*s^8*t^4 + 3840*mtt^7*mWW^3*s^8*t^4 + 67468*ep*mtt^7*mWW^3*s^8*t^4 + 461220*ep^2*mtt^7*mWW^3*s^8*t^4 + 1576224*ep^3*mtt^7*mWW^3*s^8*t^4 + 2852172*ep^4*mtt^7*mWW^3*s^8*t^4 + 2601844*ep^5*mtt^7*mWW^3*s^8*t^4 + 937232*ep^6*mtt^7*mWW^3*s^8*t^4 - 31996*mtt^6*mWW^4*s^8*t^4 - 305634*ep*mtt^6*mWW^4*s^8*t^4 - 996616*ep^2*mtt^6*mWW^4*s^8*t^4 - 1145500*ep^3*mtt^6*mWW^4*s^8*t^4 + 582108*ep^4*mtt^6*mWW^4*s^8*t^4 + 2363070*ep^5*mtt^6*mWW^4*s^8*t^4 + 1467928*ep^6*mtt^6*mWW^4*s^8*t^4 + 61580*mtt^5*mWW^5*s^8*t^4 + 547520*ep*mtt^5*mWW^5*s^8*t^4 + 858148*ep^2*mtt^5*mWW^5*s^8*t^4 - 4490424*ep^3*mtt^5*mWW^5*s^8*t^4 - 18795840*ep^4*mtt^5*mWW^5*s^8*t^4 - 25739328*ep^5*mtt^5*mWW^5*s^8*t^4 - 12387736*ep^6*mtt^5*mWW^5*s^8*t^4 - 21784*mtt^4*mWW^6*s^8*t^4 - 165910*ep*mtt^4*mWW^6*s^8*t^4 + 357212*ep^2*mtt^4*mWW^6*s^8*t^4 + 6088072*ep^3*mtt^4*mWW^6*s^8*t^4 + 18567692*ep^4*mtt^4*mWW^6*s^8*t^4 + 22132414*ep^5*mtt^4*mWW^6*s^8*t^4 + 9110224*ep^6*mtt^4*mWW^6*s^8*t^4 - 41768*mtt^3*mWW^7*s^8*t^4 - 343020*ep*mtt^3*mWW^7*s^8*t^4 - 744164*ep^2*mtt^3*mWW^7*s^8*t^4 + 234128*ep^3*mtt^3*mWW^7*s^8*t^4 + 2287404*ep^4*mtt^3*mWW^7*s^8*t^4 + 2093404*ep^5*mtt^3*mWW^7*s^8*t^4 + 487936*ep^6*mtt^3*mWW^7*s^8*t^4 + 39508*mtt^2*mWW^8*s^8*t^4 + 322506*ep*mtt^2*mWW^8*s^8*t^4 + 292992*ep^2*mtt^2*mWW^8*s^8*t^4 - 3954236*ep^3*mtt^2*mWW^8*s^8*t^4 - 13746076*ep^4*mtt^2*mWW^8*s^8*t^4 - 16749390*ep^5*mtt^2*mWW^8*s^8*t^4 - 7046504*ep^6*mtt^2*mWW^8*s^8*t^4 - 9380*mtt*mWW^9*s^8*t^4 - 65024*ep*mtt*mWW^9*s^8*t^4 + 117052*ep^2*mtt*mWW^9*s^8*t^4 + 2004136*ep^3*mtt*mWW^9*s^8*t^4 + 5932456*ep^4*mtt*mWW^9*s^8*t^4 + 7011568*ep^5*mtt*mWW^9*s^8*t^4 + 2955912*ep^6*mtt*mWW^9*s^8*t^4 - 4846*ep*mWW^10*s^8*t^4 - 61432*ep^2*mWW^10*s^8*t^4 - 292892*ep^3*mWW^10*s^8*t^4 - 650504*ep^4*mWW^10*s^8*t^4 - 677414*ep^5*mWW^10*s^8*t^4 - 266912*ep^6*mWW^10*s^8*t^4 + 1020*ep*mtt^7*mWW^2*s^9*t^4 + 13748*ep^2*mtt^7*mWW^2*s^9*t^4 + 70012*ep^3*mtt^7*mWW^2*s^9*t^4 + 167868*ep^4*mtt^7*mWW^2*s^9*t^4 + 190712*ep^5*mtt^7*mWW^2*s^9*t^4 + 82720*ep^6*mtt^7*mWW^2*s^9*t^4 - 1020*mtt^6*mWW^3*s^9*t^4 - 15782*ep*mtt^6*mWW^3*s^9*t^4 - 95306*ep^2*mtt^6*mWW^3*s^9*t^4 - 287254*ep^3*mtt^6*mWW^3*s^9*t^4 - 457122*ep^4*mtt^6*mWW^3*s^9*t^4 - 364684*ep^5*mtt^6*mWW^3*s^9*t^4 - 113552*ep^6*mtt^6*mWW^3*s^9*t^4 + 6036*mtt^5*mWW^4*s^9*t^4 + 54532*ep*mtt^5*mWW^4*s^9*t^4 + 163442*ep^2*mtt^5*mWW^4*s^9*t^4 + 130658*ep^3*mtt^5*mWW^4*s^9*t^4 - 271358*ep^4*mtt^5*mWW^4*s^9*t^4 - 612654*ep^5*mtt^5*mWW^4*s^9*t^4 - 352176*ep^6*mtt^5*mWW^4*s^9*t^4 - 9560*mtt^4*mWW^5*s^9*t^4 - 88614*ep*mtt^4*mWW^5*s^9*t^4 - 121590*ep^2*mtt^4*mWW^5*s^9*t^4 + 819898*ep^3*mtt^4*mWW^5*s^9*t^4 + 3179254*ep^4*mtt^4*mWW^5*s^9*t^4 + 4213708*ep^5*mtt^4*mWW^5*s^9*t^4 + 1992024*ep^6*mtt^4*mWW^5*s^9*t^4 + 2664*mtt^3*mWW^6*s^9*t^4 + 18056*ep*mtt^3*mWW^6*s^9*t^4 - 59576*ep^2*mtt^3*mWW^6*s^9*t^4 - 763656*ep^3*mtt^3*mWW^6*s^9*t^4 - 2178904*ep^4*mtt^3*mWW^6*s^9*t^4 - 2451968*ep^5*mtt^3*mWW^6*s^9*t^4 - 938136*ep^6*mtt^3*mWW^6*s^9*t^4 + 4308*mtt^2*mWW^7*s^9*t^4 + 32938*ep*mtt^2*mWW^7*s^9*t^4 + 55362*ep^2*mtt^2*mWW^7*s^9*t^4 - 93538*ep^3*mtt^2*mWW^7*s^9*t^4 - 311318*ep^4*mtt^2*mWW^7*s^9*t^4 - 189072*ep^5*mtt^2*mWW^7*s^9*t^4 + 15080*ep^6*mtt^2*mWW^7*s^9*t^4 - 2428*mtt*mWW^8*s^9*t^4 - 20776*ep*mtt*mWW^8*s^9*t^4 - 8206*ep^2*mtt*mWW^8*s^9*t^4 + 355562*ep^3*mtt*mWW^8*s^9*t^4 + 1177818*ep^4*mtt*mWW^8*s^9*t^4 + 1422486*ep^5*mtt*mWW^8*s^9*t^4 + 597384*ep^6*mtt*mWW^8*s^9*t^4 - 1214*ep*mWW^9*s^9*t^4 - 15714*ep^2*mWW^9*s^9*t^4 - 74882*ep^3*mWW^9*s^9*t^4 - 164478*ep^4*mWW^9*s^9*t^4 - 168208*ep^5*mWW^9*s^9*t^4 - 64784*ep^6*mWW^9*s^9*t^4 - 120*ep*mtt^6*mWW^2*s^10*t^4 - 1592*ep^2*mtt^6*mWW^2*s^10*t^4 - 8008*ep^3*mtt^6*mWW^2*s^10*t^4 - 19032*ep^4*mtt^6*mWW^2*s^10*t^4 - 21488*ep^5*mtt^6*mWW^2*s^10*t^4 - 9280*ep^6*mtt^6*mWW^2*s^10*t^4 + 120*mtt^5*mWW^3*s^10*t^4 + 1588*ep*mtt^5*mWW^3*s^10*t^4 + 7812*ep^2*mtt^5*mWW^3*s^10*t^4 + 17468*ep^3*mtt^5*mWW^3*s^10*t^4 + 16732*ep^4*mtt^5*mWW^3*s^10*t^4 + 3000*ep^5*mtt^5*mWW^3*s^10*t^4 - 3040*ep^6*mtt^5*mWW^3*s^10*t^4 - 416*mtt^4*mWW^4*s^10*t^4 - 3632*ep*mtt^4*mWW^4*s^10*t^4 - 10674*ep^2*mtt^4*mWW^4*s^10*t^4 - 2674*ep^3*mtt^4*mWW^4*s^10*t^4 + 44394*ep^4*mtt^4*mWW^4*s^10*t^4 + 82042*ep^5*mtt^4*mWW^4*s^10*t^4 + 45600*ep^6*mtt^4*mWW^4*s^10*t^4 + 528*mtt^3*mWW^5*s^10*t^4 + 5828*ep*mtt^3*mWW^5*s^10*t^4 + 8248*ep^2*mtt^3*mWW^5*s^10*t^4 - 51200*ep^3*mtt^3*mWW^5*s^10*t^4 - 184352*ep^4*mtt^3*mWW^5*s^10*t^4 - 223492*ep^5*mtt^3*mWW^5*s^10*t^4 - 97320*ep^6*mtt^3*mWW^5*s^10*t^4 - 288*mtt^2*mWW^6*s^10*t^4 - 2004*ep*mtt^2*mWW^6*s^10*t^4 + 364*ep^2*mtt^2*mWW^6*s^10*t^4 + 32772*ep^3*mtt^2*mWW^6*s^10*t^4 + 100588*ep^4*mtt^2*mWW^6*s^10*t^4 + 123648*ep^5*mtt^2*mWW^6*s^10*t^4 + 55480*ep^6*mtt^2*mWW^6*s^10*t^4 + 56*mtt*mWW^7*s^10*t^4 + 232*ep*mtt*mWW^7*s^10*t^4 - 604*ep^2*mtt*mWW^7*s^10*t^4 - 10940*ep^3*mtt*mWW^7*s^10*t^4 - 38844*ep^4*mtt*mWW^7*s^10*t^4 - 52500*ep^5*mtt*mWW^7*s^10*t^4 - 23960*ep^6*mtt*mWW^7*s^10*t^4 + 28*ep*mWW^8*s^10*t^4 + 286*ep^2*mWW^8*s^10*t^4 + 1462*ep^3*mWW^8*s^10*t^4 + 3714*ep^4*mWW^8*s^10*t^4 + 4310*ep^5*mWW^8*s^10*t^4 + 1800*ep^6*mWW^8*s^10*t^4 - 128*ep*mtt^15*mWW^2*t^5 - 336*ep^2*mtt^15*mWW^2*t^5 + 3144*ep^3*mtt^15*mWW^2*t^5 + 14016*ep^4*mtt^15*mWW^2*t^5 + 19144*ep^5*mtt^15*mWW^2*t^5 + 8480*ep^6*mtt^15*mWW^2*t^5 + 5712*ep*mtt^14*mWW^3*t^5 + 66872*ep^2*mtt^14*mWW^3*t^5 + 301568*ep^3*mtt^14*mWW^3*t^5 + 658472*ep^4*mtt^14*mWW^3*t^5 + 698576*ep^5*mtt^14*mWW^3*t^5 + 288960*ep^6*mtt^14*mWW^3*t^5 - 40152*ep*mtt^13*mWW^4*t^5 - 509552*ep^2*mtt^13*mWW^4*t^5 - 2458672*ep^3*mtt^13*mWW^4*t^5 - 5622616*ep^4*mtt^13*mWW^4*t^5 - 6122816*ep^5*mtt^13*mWW^4*t^5 - 2554752*ep^6*mtt^13*mWW^4*t^5 + 131984*ep*mtt^12*mWW^5*t^5 + 1726150*ep^2*mtt^12*mWW^5*t^5 + 8533178*ep^3*mtt^12*mWW^5*t^5 + 19854474*ep^4*mtt^12*mWW^5*t^5 + 21868158*ep^5*mtt^12*mWW^5*t^5 + 9181656*ep^6*mtt^12*mWW^5*t^5 - 252256*ep*mtt^11*mWW^6*t^5 - 3358294*ep^2*mtt^11*mWW^6*t^5 - 16858802*ep^3*mtt^11*mWW^6*t^5 - 39735498*ep^4*mtt^11*mWW^6*t^5 - 44238022*ep^5*mtt^11*mWW^6*t^5 - 18734328*ep^6*mtt^11*mWW^6*t^5 + 302704*ep*mtt^10*mWW^7*t^5 + 4091946*ep^2*mtt^10*mWW^7*t^5 + 20842850*ep^3*mtt^10*mWW^7*t^5 + 49821838*ep^4*mtt^10*mWW^7*t^5 + 56222014*ep^5*mtt^10*mWW^7*t^5 + 24111768*ep^6*mtt^10*mWW^7*t^5 - 231088*ep*mtt^9*mWW^8*t^5 - 3184286*ep^2*mtt^9*mWW^8*t^5 - 16529874*ep^3*mtt^9*mWW^8*t^5 - 40279362*ep^4*mtt^9*mWW^8*t^5 - 46337014*ep^5*mtt^9*mWW^8*t^5 - 20247096*ep^6*mtt^9*mWW^8*t^5 + 106832*ep*mtt^8*mWW^9*t^5 + 1523342*ep^2*mtt^8*mWW^9*t^5 + 8168102*ep^3*mtt^8*mWW^9*t^5 + 20543706*ep^4*mtt^8*mWW^9*t^5 + 24370906*ep^5*mtt^8*mWW^9*t^5 + 10963272*ep^6*mtt^8*mWW^9*t^5 - 24224*ep*mtt^7*mWW^10*t^5 - 380370*ep^2*mtt^7*mWW^10*t^5 - 2209038*ep^3*mtt^7*mWW^10*t^5 - 5955614*ep^4*mtt^7*mWW^10*t^5 - 7511178*ep^5*mtt^7*mWW^10*t^5 - 3563976*ep^6*mtt^7*mWW^10*t^5 - 704*ep*mtt^6*mWW^11*t^5 + 9814*ep^2*mtt^6*mWW^11*t^5 + 149062*ep^3*mtt^6*mWW^11*t^5 + 602898*ep^4*mtt^6*mWW^11*t^5 + 970602*ep^5*mtt^6*mWW^11*t^5 + 542728*ep^6*mtt^6*mWW^11*t^5 + 1544*ep*mtt^5*mWW^12*t^5 + 17670*ep^2*mtt^5*mWW^12*t^5 + 72826*ep^3*mtt^5*mWW^12*t^5 + 129346*ep^4*mtt^5*mWW^12*t^5 + 91582*ep^5*mtt^5*mWW^12*t^5 + 15192*ep^6*mtt^5*mWW^12*t^5 - 224*ep*mtt^4*mWW^13*t^5 - 2956*ep^2*mtt^4*mWW^13*t^5 - 14344*ep^3*mtt^4*mWW^13*t^5 - 31660*ep^4*mtt^4*mWW^13*t^5 - 31952*ep^5*mtt^4*mWW^13*t^5 - 11904*ep^6*mtt^4*mWW^13*t^5 + 716*ep*mtt^14*mWW^2*s*t^5 - 3012*ep^2*mtt^14*mWW^2*s*t^5 - 60304*ep^3*mtt^14*mWW^2*s*t^5 - 207100*ep^4*mtt^14*mWW^2*s*t^5 - 269964*ep^5*mtt^14*mWW^2*s*t^5 - 121456*ep^6*mtt^14*mWW^2*s*t^5 + 128*mtt^13*mWW^3*s*t^5 - 32236*ep*mtt^13*mWW^3*s*t^5 - 364088*ep^2*mtt^13*mWW^3*s*t^5 - 1552760*ep^3*mtt^13*mWW^3*s*t^5 - 3217616*ep^4*mtt^13*mWW^3*s*t^5 - 3273220*ep^5*mtt^13*mWW^3*s*t^5 - 1315088*ep^6*mtt^13*mWW^3*s*t^5 - 5584*mtt^12*mWW^4*s*t^5 + 157704*ep*mtt^12*mWW^4*s*t^5 + 2529644*ep^2*mtt^12*mWW^4*s*t^5 + 12942484*ep^3*mtt^12*mWW^4*s*t^5 + 30266012*ep^4*mtt^12*mWW^4*s*t^5 + 33278012*ep^5*mtt^12*mWW^4*s*t^5 + 13946928*ep^6*mtt^12*mWW^4*s*t^5 + 34568*mtt^11*mWW^5*s*t^5 - 276564*ep*mtt^11*mWW^5*s*t^5 - 7357648*ep^2*mtt^11*mWW^5*s*t^5 - 42412412*ep^3*mtt^11*mWW^5*s*t^5 - 105207612*ep^4*mtt^11*mWW^5*s*t^5 - 119721572*ep^5*mtt^11*mWW^5*s*t^5 - 51193040*ep^6*mtt^11*mWW^5*s*t^5 - 97416*mtt^10*mWW^6*s*t^5 + 59670*ep*mtt^10*mWW^6*s*t^5 + 11776717*ep^2*mtt^10*mWW^6*s*t^5 + 77247139*ep^3*mtt^10*mWW^6*s*t^5 + 202177211*ep^4*mtt^10*mWW^6*s*t^5 + 237324499*ep^5*mtt^10*mWW^6*s*t^5 + 103557980*ep^6*mtt^10*mWW^6*s*t^5 + 154840*mtt^9*mWW^7*s*t^5 + 496788*ep*mtt^9*mWW^7*s*t^5 - 11187461*ep^2*mtt^9*mWW^7*s*t^5 - 86785147*ep^3*mtt^9*mWW^7*s*t^5 - 241027075*ep^4*mtt^9*mWW^7*s*t^5 - 292915197*ep^5*mtt^9*mWW^7*s*t^5 - 131000708*ep^6*mtt^9*mWW^7*s*t^5 - 147864*mtt^8*mWW^8*s*t^5 - 826054*ep*mtt^8*mWW^8*s*t^5 + 6231083*ep^2*mtt^8*mWW^8*s*t^5 + 61944319*ep^3*mtt^8*mWW^8*s*t^5 + 184932777*ep^4*mtt^8*mWW^8*s*t^5 + 234543183*ep^5*mtt^8*mWW^8*s*t^5 + 108299116*ep^6*mtt^8*mWW^8*s*t^5 + 83224*mtt^7*mWW^9*s*t^5 + 611768*ep*mtt^7*mWW^9*s*t^5 - 1776749*ep^2*mtt^7*mWW^9*s*t^5 - 27490327*ep^3*mtt^7*mWW^9*s*t^5 - 90361019*ep^4*mtt^7*mWW^9*s*t^5 - 121334549*ep^5*mtt^7*mWW^9*s*t^5 - 58530148*ep^6*mtt^7*mWW^9*s*t^5 - 23608*mtt^6*mWW^10*s*t^5 - 220402*ep*mtt^6*mWW^10*s*t^5 + 82641*ep^2*mtt^6*mWW^10*s*t^5 + 6764033*ep^3*mtt^6*mWW^10*s*t^5 + 25991291*ep^4*mtt^6*mWW^10*s*t^5 + 38208649*ep^5*mtt^6*mWW^10*s*t^5 + 19722676*ep^6*mtt^6*mWW^10*s*t^5 + 616*mtt^5*mWW^11*s*t^5 + 24224*ep*mtt^5*mWW^11*s*t^5 + 102561*ep^2*mtt^5*mWW^11*s*t^5 - 382073*ep^3*mtt^5*mWW^11*s*t^5 - 3000097*ep^4*mtt^5*mWW^11*s*t^5 - 5768827*ep^5*mtt^5*mWW^11*s*t^5 - 3499804*ep^6*mtt^5*mWW^11*s*t^5 + 1320*mtt^4*mWW^12*s*t^5 + 4910*ep*mtt^4*mWW^12*s*t^5 - 48699*ep^2*mtt^4*mWW^12*s*t^5 - 314383*ep^3*mtt^4*mWW^12*s*t^5 - 581281*ep^4*mtt^4*mWW^12*s*t^5 - 303727*ep^5*mtt^4*mWW^12*s*t^5 + 53140*ep^6*mtt^4*mWW^12*s*t^5 - 224*mtt^3*mWW^13*s*t^5 - 236*ep*mtt^3*mWW^13*s*t^5 + 18393*ep^2*mtt^3*mWW^13*s*t^5 + 114367*ep^3*mtt^3*mWW^13*s*t^5 + 265323*ep^4*mtt^3*mWW^13*s*t^5 + 262389*ep^5*mtt^3*mWW^13*s*t^5 + 91108*ep^6*mtt^3*mWW^13*s*t^5 - 288*ep*mtt^2*mWW^14*s*t^5 - 3382*ep^2*mtt^2*mWW^14*s*t^5 - 14936*ep^3*mtt^2*mWW^14*s*t^5 - 30814*ep^4*mtt^2*mWW^14*s*t^5 - 29676*ep^5*mtt^2*mWW^14*s*t^5 - 10704*ep^6*mtt^2*mWW^14*s*t^5 - 1536*ep*mtt^13*mWW^2*s^2*t^5 + 31676*ep^2*mtt^13*mWW^2*s^2*t^5 + 351116*ep^3*mtt^13*mWW^2*s^2*t^5 + 1118868*ep^4*mtt^13*mWW^2*s^2*t^5 + 1442612*ep^5*mtt^13*mWW^2*s^2*t^5 + 658064*ep^6*mtt^13*mWW^2*s^2*t^5 - 980*mtt^12*mWW^3*s^2*t^5 + 56962*ep*mtt^12*mWW^3*s^2*t^5 + 604856*ep^2*mtt^12*mWW^3*s^2*t^5 + 2220180*ep^3*mtt^12*mWW^3*s^2*t^5 + 3846532*ep^4*mtt^12*mWW^3*s^2*t^5 + 3272250*ep^5*mtt^12*mWW^3*s^2*t^5 + 1136040*ep^6*mtt^12*mWW^3*s^2*t^5 + 45296*mtt^11*mWW^4*s^2*t^5 + 50818*ep*mtt^11*mWW^4*s^2*t^5 - 3809196*ep^2*mtt^11*mWW^4*s^2*t^5 - 25067888*ep^3*mtt^11*mWW^4*s^2*t^5 - 64072412*ep^4*mtt^11*mWW^4*s^2*t^5 - 73500850*ep^5*mtt^11*mWW^4*s^2*t^5 - 31530248*ep^6*mtt^11*mWW^4*s^2*t^5 - 255584*mtt^10*mWW^5*s^2*t^5 - 1443636*ep*mtt^10*mWW^5*s^2*t^5 + 8550492*ep^2*mtt^10*mWW^5*s^2*t^5 + 86139702*ep^3*mtt^10*mWW^5*s^2*t^5 + 247663060*ep^4*mtt^10*mWW^5*s^2*t^5 + 300797942*ep^5*mtt^10*mWW^5*s^2*t^5 + 133186584*ep^6*mtt^10*mWW^5*s^2*t^5 + 636352*mtt^9*mWW^6*s^2*t^5 + 4594734*ep*mtt^9*mWW^6*s^2*t^5 - 9093261*ep^2*mtt^9*mWW^6*s^2*t^5 - 158401557*ep^3*mtt^9*mWW^6*s^2*t^5 - 495513991*ep^4*mtt^9*mWW^6*s^2*t^5 - 624971041*ep^5*mtt^9*mWW^6*s^2*t^5 - 282975316*ep^6*mtt^9*mWW^6*s^2*t^5 - 858764*mtt^8*mWW^7*s^2*t^5 - 6849454*ep*mtt^8*mWW^7*s^2*t^5 + 4197509*ep^2*mtt^8*mWW^7*s^2*t^5 + 176976623*ep^3*mtt^8*mWW^7*s^2*t^5 + 593065271*ep^4*mtt^8*mWW^7*s^2*t^5 + 772789627*ep^5*mtt^8*mWW^7*s^2*t^5 + 357712188*ep^6*mtt^8*mWW^7*s^2*t^5 + 646408*mtt^7*mWW^8*s^2*t^5 + 5443092*ep*mtt^7*mWW^8*s^2*t^5 - 839*ep^2*mtt^7*mWW^8*s^2*t^5 - 121964375*ep^3*mtt^7*mWW^8*s^2*t^5 - 433953541*ep^4*mtt^7*mWW^8*s^2*t^5 - 585627637*ep^5*mtt^7*mWW^8*s^2*t^5 - 278720068*ep^6*mtt^7*mWW^8*s^2*t^5 - 233404*mtt^6*mWW^9*s^2*t^5 - 2095450*ep*mtt^6*mWW^9*s^2*t^5 - 758477*ep^2*mtt^6*mWW^9*s^2*t^5 + 45922889*ep^3*mtt^6*mWW^9*s^2*t^5 + 176816913*ep^4*mtt^6*mWW^9*s^2*t^5 + 253039597*ep^5*mtt^6*mWW^9*s^2*t^5 + 126604772*ep^6*mtt^6*mWW^9*s^2*t^5 - 2016*mtt^5*mWW^10*s^2*t^5 + 118540*ep*mtt^5*mWW^10*s^2*t^5 + 698699*ep^2*mtt^5*mWW^10*s^2*t^5 - 1988041*ep^3*mtt^5*mWW^10*s^2*t^5 - 19249455*ep^4*mtt^5*mWW^10*s^2*t^5 - 38897827*ep^5*mtt^5*mWW^10*s^2*t^5 - 24059100*ep^6*mtt^5*mWW^10*s^2*t^5 + 30208*mtt^4*mWW^11*s^2*t^5 + 151388*ep*mtt^4*mWW^11*s^2*t^5 - 789659*ep^2*mtt^4*mWW^11*s^2*t^5 - 6855413*ep^3*mtt^4*mWW^11*s^2*t^5 - 16445581*ep^4*mtt^4*mWW^11*s^2*t^5 - 15689051*ep^5*mtt^4*mWW^11*s^2*t^5 - 4931292*ep^6*mtt^4*mWW^11*s^2*t^5 - 7816*mtt^3*mWW^12*s^2*t^5 - 18822*ep*mtt^3*mWW^12*s^2*t^5 + 475351*ep^2*mtt^3*mWW^12*s^2*t^5 + 3204355*ep^3*mtt^3*mWW^12*s^2*t^5 + 7965261*ep^4*mtt^3*mWW^12*s^2*t^5 + 8699179*ep^5*mtt^3*mWW^12*s^2*t^5 + 3482012*ep^6*mtt^3*mWW^12*s^2*t^5 + 252*mtt^2*mWW^13*s^2*t^5 - 7210*ep*mtt^2*mWW^13*s^2*t^5 - 110755*ep^2*mtt^2*mWW^13*s^2*t^5 - 552707*ep^3*mtt^2*mWW^13*s^2*t^5 - 1278849*ep^4*mtt^2*mWW^13*s^2*t^5 - 1403495*ep^5*mtt^2*mWW^13*s^2*t^5 - 587596*ep^6*mtt^2*mWW^13*s^2*t^5 + 48*mtt*mWW^14*s^2*t^5 + 502*ep*mtt*mWW^14*s^2*t^5 + 2786*ep^2*mtt*mWW^14*s^2*t^5 + 11606*ep^3*mtt*mWW^14*s^2*t^5 + 30838*ep^4*mtt*mWW^14*s^2*t^5 + 41996*ep^5*mtt*mWW^14*s^2*t^5 + 21584*ep^6*mtt*mWW^14*s^2*t^5 + 72*ep*mWW^15*s^2*t^5 + 818*ep^2*mWW^15*s^2*t^5 + 3510*ep^3*mWW^15*s^2*t^5 + 7086*ep^4*mWW^15*s^2*t^5 + 6698*ep^5*mWW^15*s^2*t^5 + 2376*ep^6*mWW^15*s^2*t^5 + 1296*ep*mtt^12*mWW^2*s^3*t^5 - 111268*ep^2*mtt^12*mWW^2*s^3*t^5 - 1043764*ep^3*mtt^12*mWW^2*s^3*t^5 - 3234732*ep^4*mtt^12*mWW^2*s^3*t^5 - 4173916*ep^5*mtt^12*mWW^2*s^3*t^5 - 1929136*ep^6*mtt^12*mWW^2*s^3*t^5 + 3244*mtt^11*mWW^3*s^3*t^5 + 26518*ep*mtt^11*mWW^3*s^3*t^5 + 357770*ep^2*mtt^11*mWW^3*s^3*t^5 + 2593978*ep^3*mtt^11*mWW^3*s^3*t^5 + 7712882*ep^4*mtt^11*mWW^3*s^3*t^5 + 9844392*ep^5*mtt^11*mWW^3*s^3*t^5 + 4500816*ep^6*mtt^11*mWW^3*s^3*t^5 - 158144*mtt^10*mWW^4*s^3*t^5 - 1408382*ep*mtt^10*mWW^4*s^3*t^5 - 1928584*ep^2*mtt^10*mWW^4*s^3*t^5 + 15704636*ep^3*mtt^10*mWW^4*s^3*t^5 + 62563568*ep^4*mtt^10*mWW^4*s^3*t^5 + 83800882*ep^5*mtt^10*mWW^4*s^3*t^5 + 38801384*ep^6*mtt^10*mWW^4*s^3*t^5 + 807496*mtt^9*mWW^5*s^3*t^5 + 7176668*ep*mtt^9*mWW^5*s^3*t^5 + 8427156*ep^2*mtt^9*mWW^5*s^3*t^5 - 92315938*ep^3*mtt^9*mWW^5*s^3*t^5 - 357432264*ep^4*mtt^9*mWW^5*s^3*t^5 - 478560886*ep^5*mtt^9*mWW^5*s^3*t^5 - 222307552*ep^6*mtt^9*mWW^5*s^3*t^5 - 1757624*mtt^8*mWW^6*s^3*t^5 - 15522364*ep*mtt^8*mWW^6*s^3*t^5 - 17066958*ep^2*mtt^8*mWW^6*s^3*t^5 + 208443582*ep^3*mtt^8*mWW^6*s^3*t^5 + 800988786*ep^4*mtt^8*mWW^6*s^3*t^5 + 1074612594*ep^5*mtt^8*mWW^6*s^3*t^5 + 500952760*ep^6*mtt^8*mWW^6*s^3*t^5 + 1966948*mtt^7*mWW^7*s^3*t^5 + 17197602*ep*mtt^7*mWW^7*s^3*t^5 + 16014790*ep^2*mtt^7*mWW^7*s^3*t^5 - 254478858*ep^3*mtt^7*mWW^7*s^3*t^5 - 963414214*ep^4*mtt^7*mWW^7*s^3*t^5 - 1297082684*ep^5*mtt^7*mWW^7*s^3*t^5 - 608273592*ep^6*mtt^7*mWW^7*s^3*t^5 - 1076720*mtt^6*mWW^8*s^3*t^5 - 9313392*ep*mtt^6*mWW^8*s^3*t^5 - 5268241*ep^2*mtt^6*mWW^8*s^3*t^5 + 169217681*ep^3*mtt^6*mWW^8*s^3*t^5 + 630145653*ep^4*mtt^6*mWW^8*s^3*t^5 + 860844191*ep^5*mtt^6*mWW^8*s^3*t^5 + 411159436*ep^6*mtt^6*mWW^8*s^3*t^5 + 110996*mtt^5*mWW^9*s^3*t^5 + 1072222*ep*mtt^5*mWW^9*s^3*t^5 - 1003297*ep^2*mtt^5*mWW^9*s^3*t^5 - 41352367*ep^3*mtt^5*mWW^9*s^3*t^5 - 161604487*ep^4*mtt^5*mWW^9*s^3*t^5 - 241945847*ep^5*mtt^5*mWW^9*s^3*t^5 - 125824436*ep^6*mtt^5*mWW^9*s^3*t^5 + 176056*mtt^4*mWW^10*s^3*t^5 + 1226930*ep*mtt^4*mWW^10*s^3*t^5 - 471836*ep^2*mtt^4*mWW^10*s^3*t^5 - 21210986*ep^3*mtt^4*mWW^10*s^3*t^5 - 56245508*ep^4*mtt^4*mWW^10*s^3*t^5 - 53191216*ep^5*mtt^4*mWW^10*s^3*t^5 - 15514384*ep^6*mtt^4*mWW^10*s^3*t^5 - 83744*mtt^3*mWW^11*s^3*t^5 - 481080*ep*mtt^3*mWW^11*s^3*t^5 + 1815598*ep^2*mtt^3*mWW^11*s^3*t^5 + 19602886*ep^3*mtt^3*mWW^11*s^3*t^5 + 53632078*ep^4*mtt^3*mWW^11*s^3*t^5 + 60669902*ep^5*mtt^3*mWW^11*s^3*t^5 + 24641136*ep^6*mtt^3*mWW^11*s^3*t^5 + 11504*mtt^2*mWW^12*s^3*t^5 + 13186*ep*mtt^2*mWW^12*s^3*t^5 - 893909*ep^2*mtt^2*mWW^12*s^3*t^5 - 5754439*ep^3*mtt^2*mWW^12*s^3*t^5 - 14439639*ep^4*mtt^2*mWW^12*s^3*t^5 - 16262675*ep^5*mtt^2*mWW^12*s^3*t^5 - 6816572*ep^6*mtt^2*mWW^12*s^3*t^5 - 12*mtt*mWW^13*s^3*t^5 + 10646*ep*mtt*mWW^13*s^3*t^5 + 127615*ep^2*mtt*mWW^13*s^3*t^5 + 591755*ep^3*mtt*mWW^13*s^3*t^5 + 1332581*ep^4*mtt*mWW^13*s^3*t^5 + 1460467*ep^5*mtt*mWW^13*s^3*t^5 + 620684*ep^6*mtt*mWW^13*s^3*t^5 + 150*ep*mWW^14*s^3*t^5 + 1164*ep^2*mWW^14*s^3*t^5 + 1834*ep^3*mWW^14*s^3*t^5 - 4704*ep^4*mWW^14*s^3*t^5 - 15204*ep^5*mWW^14*s^3*t^5 - 10544*ep^6*mWW^14*s^3*t^5 + 672*ep*mtt^11*mWW^2*s^4*t^5 + 215516*ep^2*mtt^11*mWW^2*s^4*t^5 + 1880396*ep^3*mtt^11*mWW^2*s^4*t^5 + 5767860*ep^4*mtt^11*mWW^2*s^4*t^5 + 7481012*ep^5*mtt^11*mWW^2*s^4*t^5 + 3499664*ep^6*mtt^11*mWW^2*s^4*t^5 - 6212*mtt^10*mWW^3*s^4*t^5 - 271678*ep*mtt^10*mWW^3*s^4*t^5 - 2895124*ep^2*mtt^10*mWW^3*s^4*t^5 - 13250532*ep^3*mtt^10*mWW^3*s^4*t^5 - 29844728*ep^4*mtt^10*mWW^3*s^4*t^5 - 32487966*ep^5*mtt^10*mWW^3*s^4*t^5 - 13612160*ep^6*mtt^10*mWW^3*s^4*t^5 + 310592*mtt^9*mWW^4*s^4*t^5 + 3618006*ep*mtt^9*mWW^4*s^4*t^5 + 14110702*ep^2*mtt^9*mWW^4*s^4*t^5 + 16934346*ep^3*mtt^9*mWW^4*s^4*t^5 - 17435782*ep^4*mtt^9*mWW^4*s^4*t^5 - 53039504*ep^5*mtt^9*mWW^4*s^4*t^5 - 30648184*ep^6*mtt^9*mWW^4*s^4*t^5 - 1423800*mtt^8*mWW^5*s^4*t^5 - 13894632*ep*mtt^8*mWW^5*s^4*t^5 - 33792320*ep^2*mtt^8*mWW^5*s^4*t^5 + 58683916*ep^3*mtt^8*mWW^5*s^4*t^5 + 372796400*ep^4*mtt^8*mWW^5*s^4*t^5 + 551694932*ep^5*mtt^8*mWW^5*s^4*t^5 + 268339248*ep^6*mtt^8*mWW^5*s^4*t^5 + 2682456*mtt^7*mWW^6*s^4*t^5 + 24329304*ep*mtt^7*mWW^6*s^4*t^5 + 41593586*ep^2*mtt^7*mWW^6*s^4*t^5 - 212634760*ep^3*mtt^7*mWW^6*s^4*t^5 - 929833042*ep^4*mtt^7*mWW^6*s^4*t^5 - 1283009056*ep^5*mtt^7*mWW^6*s^4*t^5 - 605677944*ep^6*mtt^7*mWW^6*s^4*t^5 - 2432924*mtt^6*mWW^7*s^4*t^5 - 21046858*ep*mtt^6*mWW^7*s^4*t^5 - 22707938*ep^2*mtt^6*mWW^7*s^4*t^5 + 276696390*ep^3*mtt^6*mWW^7*s^4*t^5 + 1060022010*ep^4*mtt^6*mWW^7*s^4*t^5 + 1421164064*ep^5*mtt^6*mWW^7*s^4*t^5 + 661955456*ep^6*mtt^6*mWW^7*s^4*t^5 + 857520*mtt^5*mWW^8*s^4*t^5 + 7047656*ep*mtt^5*mWW^8*s^4*t^5 - 660027*ep^2*mtt^5*mWW^8*s^4*t^5 - 160233849*ep^3*mtt^5*mWW^8*s^4*t^5 - 565562577*ep^4*mtt^5*mWW^8*s^4*t^5 - 759244799*ep^5*mtt^5*mWW^8*s^4*t^5 - 358368084*ep^6*mtt^5*mWW^8*s^4*t^5 + 213648*mtt^4*mWW^9*s^4*t^5 + 1781864*ep*mtt^4*mWW^9*s^4*t^5 + 5054929*ep^2*mtt^4*mWW^9*s^4*t^5 + 11249267*ep^3*mtt^4*mWW^9*s^4*t^5 + 38448051*ep^4*mtt^4*mWW^9*s^4*t^5 + 73548941*ep^5*mtt^4*mWW^9*s^4*t^5 + 46273172*ep^6*mtt^4*mWW^9*s^4*t^5 - 266808*mtt^3*mWW^10*s^4*t^5 - 1951520*ep*mtt^3*mWW^10*s^4*t^5 + 443988*ep^2*mtt^3*mWW^10*s^4*t^5 + 36188538*ep^3*mtt^3*mWW^10*s^4*t^5 + 109141996*ep^4*mtt^3*mWW^10*s^4*t^5 + 124431566*ep^5*mtt^3*mWW^10*s^4*t^5 + 49440944*ep^6*mtt^3*mWW^10*s^4*t^5 + 70248*mtt^2*mWW^11*s^4*t^5 + 373692*ep*mtt^2*mWW^11*s^4*t^5 - 1950792*ep^2*mtt^2*mWW^11*s^4*t^5 - 18864640*ep^3*mtt^2*mWW^11*s^4*t^5 - 51519092*ep^4*mtt^2*mWW^11*s^4*t^5 - 59331672*ep^5*mtt^2*mWW^11*s^4*t^5 - 24832184*ep^6*mtt^2*mWW^11*s^4*t^5 - 4720*mtt*mWW^12*s^4*t^5 + 16602*ep*mtt*mWW^12*s^4*t^5 + 626267*ep^2*mtt*mWW^12*s^4*t^5 + 3537505*ep^3*mtt*mWW^12*s^4*t^5 + 8447993*ep^4*mtt*mWW^12*s^4*t^5 + 9265421*ep^5*mtt*mWW^12*s^4*t^5 + 3830148*ep^6*mtt*mWW^12*s^4*t^5 - 3108*ep*mWW^13*s^4*t^5 - 38787*ep^2*mWW^13*s^4*t^5 - 186577*ep^3*mWW^13*s^4*t^5 - 429089*ep^4*mWW^13*s^4*t^5 - 472939*ep^5*mWW^13*s^4*t^5 - 200076*ep^6*mWW^13*s^4*t^5 - 3192*ep*mtt^10*mWW^2*s^5*t^5 - 266140*ep^2*mtt^10*mWW^2*s^5*t^5 - 2219812*ep^3*mtt^10*mWW^2*s^5*t^5 - 6771828*ep^4*mtt^10*mWW^2*s^5*t^5 - 8828932*ep^5*mtt^10*mWW^2*s^5*t^5 - 4171216*ep^6*mtt^10*mWW^2*s^5*t^5 + 7900*mtt^9*mWW^3*s^5*t^5 + 505954*ep*mtt^9*mWW^3*s^5*t^5 + 5009408*ep^2*mtt^9*mWW^3*s^5*t^5 + 20349812*ep^3*mtt^9*mWW^3*s^5*t^5 + 41171716*ep^4*mtt^9*mWW^3*s^5*t^5 + 41332290*ep^5*mtt^9*mWW^3*s^5*t^5 + 16421432*ep^6*mtt^9*mWW^3*s^5*t^5 - 375760*mtt^8*mWW^4*s^5*t^5 - 4726542*ep*mtt^8*mWW^4*s^5*t^5 - 21190678*ep^2*mtt^8*mWW^4*s^5*t^5 - 39050786*ep^3*mtt^8*mWW^4*s^5*t^5 - 18785010*ep^4*mtt^8*mWW^4*s^5*t^5 + 22976992*ep^5*mtt^8*mWW^4*s^5*t^5 + 20527240*ep^6*mtt^8*mWW^4*s^5*t^5 + 1532864*mtt^7*mWW^5*s^5*t^5 + 15065196*ep*mtt^7*mWW^5*s^5*t^5 + 40944352*ep^2*mtt^7*mWW^5*s^5*t^5 - 28088464*ep^3*mtt^7*mWW^5*s^5*t^5 - 301706188*ep^4*mtt^7*mWW^5*s^5*t^5 - 474633592*ep^5*mtt^7*mWW^5*s^5*t^5 - 238094608*ep^6*mtt^7*mWW^5*s^5*t^5 - 2477856*mtt^6*mWW^6*s^5*t^5 - 21982078*ep*mtt^6*mWW^6*s^5*t^5 - 38188201*ep^2*mtt^6*mWW^6*s^5*t^5 + 172401363*ep^3*mtt^6*mWW^6*s^5*t^5 + 761185441*ep^4*mtt^6*mWW^6*s^5*t^5 + 1045962551*ep^5*mtt^6*mWW^6*s^5*t^5 + 492372724*ep^6*mtt^6*mWW^6*s^5*t^5 + 1787308*mtt^5*mWW^7*s^5*t^5 + 14824038*ep*mtt^5*mWW^7*s^5*t^5 + 12009455*ep^2*mtt^5*mWW^7*s^5*t^5 - 211218887*ep^3*mtt^5*mWW^7*s^5*t^5 - 768284575*ep^4*mtt^5*mWW^7*s^5*t^5 - 1004422919*ep^5*mtt^5*mWW^7*s^5*t^5 - 458441748*ep^6*mtt^5*mWW^7*s^5*t^5 - 334160*mtt^4*mWW^8*s^5*t^5 - 2392730*ep*mtt^4*mWW^8*s^5*t^5 + 5863172*ep^2*mtt^4*mWW^8*s^5*t^5 + 95567220*ep^3*mtt^4*mWW^8*s^5*t^5 + 309109900*ep^4*mtt^4*mWW^8*s^5*t^5 + 403952150*ep^5*mtt^4*mWW^8*s^5*t^5 + 187780880*ep^6*mtt^4*mWW^8*s^5*t^5 - 266008*mtt^3*mWW^9*s^5*t^5 - 2249220*ep*mtt^3*mWW^9*s^5*t^5 - 4259546*ep^2*mtt^3*mWW^9*s^5*t^5 + 8965342*ep^3*mtt^3*mWW^9*s^5*t^5 + 37062414*ep^4*mtt^3*mWW^9*s^5*t^5 + 36431722*ep^5*mtt^3*mWW^9*s^5*t^5 + 9563528*ep^6*mtt^3*mWW^9*s^5*t^5 + 144480*mtt^2*mWW^10*s^5*t^5 + 1032570*ep*mtt^2*mWW^10*s^5*t^5 - 775093*ep^2*mtt^2*mWW^10*s^5*t^5 - 23394109*ep^3*mtt^2*mWW^10*s^5*t^5 - 70593475*ep^4*mtt^2*mWW^10*s^5*t^5 - 82934385*ep^5*mtt^2*mWW^10*s^5*t^5 - 34482524*ep^6*mtt^2*mWW^10*s^5*t^5 - 18768*mtt*mWW^11*s^5*t^5 - 59600*ep*mtt*mWW^11*s^5*t^5 + 1021435*ep^2*mtt*mWW^11*s^5*t^5 + 7408949*ep^3*mtt*mWW^11*s^5*t^5 + 18982921*ep^4*mtt*mWW^11*s^5*t^5 + 21278275*ep^5*mtt*mWW^11*s^5*t^5 + 8799716*ep^6*mtt*mWW^11*s^5*t^5 - 12348*ep*mWW^12*s^5*t^5 - 152804*ep^2*mWW^12*s^5*t^5 - 718580*ep^3*mWW^12*s^5*t^5 - 1592500*ep^4*mWW^12*s^5*t^5 - 1671208*ep^5*mWW^12*s^5*t^5 - 668640*ep^6*mWW^12*s^5*t^5 + 4704*ep*mtt^9*mWW^2*s^6*t^5 + 225092*ep^2*mtt^9*mWW^2*s^6*t^5 + 1784804*ep^3*mtt^9*mWW^2*s^6*t^5 + 5387340*ep^4*mtt^9*mWW^2*s^6*t^5 + 7028924*ep^5*mtt^9*mWW^2*s^6*t^5 + 3339056*ep^6*mtt^9*mWW^2*s^6*t^5 - 7388*mtt^8*mWW^3*s^6*t^5 - 507854*ep*mtt^8*mWW^3*s^6*t^5 - 4650082*ep^2*mtt^8*mWW^3*s^6*t^5 - 16874430*ep^3*mtt^8*mWW^3*s^6*t^5 - 30255274*ep^4*mtt^8*mWW^3*s^6*t^5 - 27228420*ep^5*mtt^8*mWW^3*s^6*t^5 - 9956632*ep^6*mtt^8*mWW^3*s^6*t^5 + 287824*mtt^7*mWW^4*s^6*t^5 + 3660810*ep*mtt^7*mWW^4*s^6*t^5 + 16705252*ep^2*mtt^7*mWW^4*s^6*t^5 + 31889560*ep^3*mtt^7*mWW^4*s^6*t^5 + 18069028*ep^4*mtt^7*mWW^4*s^6*t^5 - 14419794*ep^5*mtt^7*mWW^4*s^6*t^5 - 14612648*ep^6*mtt^7*mWW^4*s^6*t^5 - 1034224*mtt^6*mWW^5*s^6*t^5 - 9927976*ep*mtt^6*mWW^5*s^6*t^5 - 26645360*ep^2*mtt^6*mWW^5*s^6*t^5 + 15322618*ep^3*mtt^6*mWW^5*s^6*t^5 + 183390048*ep^4*mtt^6*mWW^5*s^6*t^5 + 292628102*ep^5*mtt^6*mWW^5*s^6*t^5 + 149266856*ep^6*mtt^6*mWW^5*s^6*t^5 + 1425768*mtt^5*mWW^6*s^6*t^5 + 12162586*ep*mtt^5*mWW^6*s^6*t^5 + 18859741*ep^2*mtt^5*mWW^6*s^6*t^5 - 100876261*ep^3*mtt^5*mWW^6*s^6*t^5 - 418014937*ep^4*mtt^5*mWW^6*s^6*t^5 - 560366677*ep^5*mtt^5*mWW^6*s^6*t^5 - 259722268*ep^6*mtt^5*mWW^6*s^6*t^5 - 812988*mtt^4*mWW^7*s^6*t^5 - 6404338*ep*mtt^4*mWW^7*s^6*t^5 - 2414189*ep^2*mtt^4*mWW^7*s^6*t^5 + 105211973*ep^3*mtt^4*mWW^7*s^6*t^5 + 358394845*ep^4*mtt^4*mWW^7*s^6*t^5 + 453601029*ep^5*mtt^4*mWW^7*s^6*t^5 + 201469748*ep^6*mtt^4*mWW^7*s^6*t^5 + 64384*mtt^3*mWW^8*s^6*t^5 + 285194*ep*mtt^3*mWW^8*s^6*t^5 - 3971490*ep^2*mtt^3*mWW^8*s^6*t^5 - 35306886*ep^3*mtt^3*mWW^8*s^6*t^5 - 104951230*ep^4*mtt^3*mWW^8*s^6*t^5 - 133769668*ep^5*mtt^3*mWW^8*s^6*t^5 - 61671584*ep^6*mtt^3*mWW^8*s^6*t^5 + 103016*mtt^2*mWW^9*s^6*t^5 + 884024*ep*mtt^2*mWW^9*s^6*t^5 + 1438038*ep^2*mtt^2*mWW^9*s^6*t^5 - 6335680*ep^3*mtt^2*mWW^9*s^6*t^5 - 24908710*ep^4*mtt^2*mWW^9*s^6*t^5 - 29501920*ep^5*mtt^2*mWW^9*s^6*t^5 - 11478832*ep^6*mtt^2*mWW^9*s^6*t^5 - 26392*mtt*mWW^10*s^6*t^5 - 166382*ep*mtt*mWW^10*s^6*t^5 + 484397*ep^2*mtt*mWW^10*s^6*t^5 + 6164031*ep^3*mtt*mWW^10*s^6*t^5 + 17550263*ep^4*mtt*mWW^10*s^6*t^5 + 20427711*ep^5*mtt*mWW^10*s^6*t^5 + 8556724*ep^6*mtt*mWW^10*s^6*t^5 - 16496*ep*mWW^11*s^6*t^5 - 205351*ep^2*mWW^11*s^6*t^5 - 963985*ep^3*mWW^11*s^6*t^5 - 2117757*ep^4*mWW^11*s^6*t^5 - 2189239*ep^5*mWW^11*s^6*t^5 - 858900*ep^6*mWW^11*s^6*t^5 - 4464*ep*mtt^8*mWW^2*s^7*t^5 - 135436*ep^2*mtt^8*mWW^2*s^7*t^5 - 991516*ep^3*mtt^8*mWW^2*s^7*t^5 - 2914788*ep^4*mtt^8*mWW^2*s^7*t^5 - 3766132*ep^5*mtt^8*mWW^2*s^7*t^5 - 1784464*ep^6*mtt^8*mWW^2*s^7*t^5 + 5380*mtt^7*mWW^3*s^7*t^5 + 309818*ep*mtt^7*mWW^3*s^7*t^5 + 2573594*ep^2*mtt^7*mWW^3*s^7*t^5 + 8134610*ep^3*mtt^7*mWW^3*s^7*t^5 + 12104938*ep^4*mtt^7*mWW^3*s^7*t^5 + 8671740*ep^5*mtt^7*mWW^3*s^7*t^5 + 2500800*ep^6*mtt^7*mWW^3*s^7*t^5 - 138016*mtt^6*mWW^4*s^7*t^5 - 1719274*ep*mtt^6*mWW^4*s^7*t^5 - 7656708*ep^2*mtt^6*mWW^4*s^7*t^5 - 13725848*ep^3*mtt^6*mWW^4*s^7*t^5 - 5011268*ep^4*mtt^6*mWW^4*s^7*t^5 + 11100978*ep^5*mtt^6*mWW^4*s^7*t^5 + 8815608*ep^6*mtt^6*mWW^4*s^7*t^5 + 430888*mtt^5*mWW^5*s^7*t^5 + 4002300*ep*mtt^5*mWW^5*s^7*t^5 + 10106336*ep^2*mtt^5*mWW^5*s^7*t^5 - 8160142*ep^3*mtt^5*mWW^5*s^7*t^5 - 76474364*ep^4*mtt^5*mWW^5*s^7*t^5 - 120688594*ep^5*mtt^5*mWW^5*s^7*t^5 - 62189568*ep^6*mtt^5*mWW^5*s^7*t^5 - 506272*mtt^4*mWW^6*s^7*t^5 - 4129808*ep*mtt^4*mWW^6*s^7*t^5 - 5255478*ep^2*mtt^4*mWW^6*s^7*t^5 + 38351344*ep^3*mtt^4*mWW^6*s^7*t^5 + 145634322*ep^4*mtt^4*mWW^6*s^7*t^5 + 187911732*ep^5*mtt^4*mWW^6*s^7*t^5 + 84623544*ep^6*mtt^4*mWW^6*s^7*t^5 + 232948*mtt^3*mWW^7*s^7*t^5 + 1757362*ep*mtt^3*mWW^7*s^7*t^5 - 81902*ep^2*mtt^3*mWW^7*s^7*t^5 - 32859378*ep^3*mtt^3*mWW^7*s^7*t^5 - 106407798*ep^4*mtt^3*mWW^7*s^7*t^5 - 131180096*ep^5*mtt^3*mWW^7*s^7*t^5 - 57004176*ep^6*mtt^3*mWW^7*s^7*t^5 - 12832*mtt^2*mWW^8*s^7*t^5 - 21802*ep*mtt^2*mWW^8*s^7*t^5 + 1184120*ep^2*mtt^2*mWW^8*s^7*t^5 + 8666192*ep^3*mtt^2*mWW^8*s^7*t^5 + 23964840*ep^4*mtt^2*mWW^8*s^7*t^5 + 29372850*ep^5*mtt^2*mWW^8*s^7*t^5 + 13276056*ep^6*mtt^2*mWW^8*s^7*t^5 - 12096*mtt*mWW^9*s^7*t^5 - 115880*ep*mtt*mWW^9*s^7*t^5 - 227244*ep^2*mtt*mWW^9*s^7*t^5 + 828110*ep^3*mtt*mWW^9*s^7*t^5 + 3801032*ep^4*mtt*mWW^9*s^7*t^5 + 5028918*ep^5*mtt*mWW^9*s^7*t^5 + 2212624*ep^6*mtt*mWW^9*s^7*t^5 - 7212*ep*mWW^10*s^7*t^5 - 90642*ep^2*mWW^10*s^7*t^5 - 425772*ep^3*mWW^10*s^7*t^5 - 933074*ep^4*mWW^10*s^7*t^5 - 958916*ep^5*mWW^10*s^7*t^5 - 372984*ep^6*mWW^10*s^7*t^5 + 2784*ep*mtt^7*mWW^2*s^8*t^5 + 57668*ep^2*mtt^7*mWW^2*s^8*t^5 + 375164*ep^3*mtt^7*mWW^2*s^8*t^5 + 1046652*ep^4*mtt^7*mWW^2*s^8*t^5 + 1315316*ep^5*mtt^7*mWW^2*s^8*t^5 + 613136*ep^6*mtt^7*mWW^2*s^8*t^5 - 2924*mtt^6*mWW^3*s^8*t^5 - 115058*ep*mtt^6*mWW^3*s^8*t^5 - 838720*ep^2*mtt^6*mWW^3*s^8*t^5 - 2207168*ep^3*mtt^6*mWW^3*s^8*t^5 - 2299892*ep^4*mtt^6*mWW^3*s^8*t^5 - 603342*ep^5*mtt^6*mWW^3*s^8*t^5 + 219184*ep^6*mtt^6*mWW^3*s^8*t^5 + 39584*mtt^5*mWW^4*s^8*t^5 + 470906*ep*mtt^5*mWW^4*s^8*t^5 + 2005270*ep^2*mtt^5*mWW^4*s^8*t^5 + 3147178*ep^3*mtt^5*mWW^4*s^8*t^5 - 359638*ep^4*mtt^5*mWW^4*s^8*t^5 - 5237964*ep^5*mtt^5*mWW^4*s^8*t^5 - 3428264*ep^6*mtt^5*mWW^4*s^8*t^5 - 104472*mtt^4*mWW^5*s^8*t^5 - 942720*ep*mtt^4*mWW^5*s^8*t^5 - 2191042*ep^2*mtt^4*mWW^5*s^8*t^5 + 2747482*ep^3*mtt^4*mWW^5*s^8*t^5 + 19733250*ep^4*mtt^4*mWW^5*s^8*t^5 + 30554822*ep^5*mtt^4*mWW^5*s^8*t^5 + 15834088*ep^6*mtt^4*mWW^5*s^8*t^5 + 105152*mtt^3*mWW^6*s^8*t^5 + 819004*ep*mtt^3*mWW^6*s^8*t^5 + 781768*ep^2*mtt^3*mWW^6*s^8*t^5 - 8633312*ep^3*mtt^3*mWW^6*s^8*t^5 - 30028728*ep^4*mtt^3*mWW^6*s^8*t^5 - 36980476*ep^5*mtt^3*mWW^6*s^8*t^5 - 15979856*ep^6*mtt^3*mWW^6*s^8*t^5 - 40604*mtt^2*mWW^7*s^8*t^5 - 301962*ep*mtt^2*mWW^7*s^8*t^5 + 98020*ep^2*mtt^2*mWW^7*s^8*t^5 + 6214260*ep^3*mtt^2*mWW^7*s^8*t^5 + 19667832*ep^4*mtt^2*mWW^7*s^8*t^5 + 24011574*ep^5*mtt^2*mWW^7*s^8*t^5 + 10392112*ep^6*mtt^2*mWW^7*s^8*t^5 + 3264*mtt*mWW^8*s^8*t^5 + 7146*ep*mtt*mWW^8*s^8*t^5 - 211874*ep^2*mtt*mWW^8*s^8*t^5 - 1453446*ep^3*mtt*mWW^8*s^8*t^5 - 3641742*ep^4*mtt*mWW^8*s^8*t^5 - 4005484*ep^5*mtt*mWW^8*s^8*t^5 - 1623128*ep^6*mtt*mWW^8*s^8*t^5 + 1660*ep*mWW^9*s^8*t^5 + 20510*ep^2*mWW^9*s^8*t^5 + 97202*ep^3*mWW^9*s^8*t^5 + 213786*ep^4*mWW^9*s^8*t^5 + 220434*ep^5*mWW^9*s^8*t^5 + 86008*ep^6*mWW^9*s^8*t^5 - 1012*ep*mtt^6*mWW^2*s^9*t^5 - 15856*ep^2*mtt^6*mWW^2*s^9*t^5 - 89596*ep^3*mtt^6*mWW^2*s^9*t^5 - 230400*ep^4*mtt^6*mWW^2*s^9*t^5 - 274592*ep^5*mtt^6*mWW^2*s^9*t^5 - 123264*ep^6*mtt^6*mWW^2*s^9*t^5 + 1012*mtt^5*mWW^3*s^9*t^5 + 24058*ep*mtt^5*mWW^3*s^9*t^5 + 145524*ep^2*mtt^5*mWW^3*s^9*t^5 + 302232*ep^3*mtt^5*mWW^3*s^9*t^5 + 127248*ep^4*mtt^5*mWW^3*s^9*t^5 - 244034*ep^5*mtt^5*mWW^3*s^9*t^5 - 196280*ep^6*mtt^5*mWW^3*s^9*t^5 - 6272*mtt^4*mWW^4*s^9*t^5 - 68242*ep*mtt^4*mWW^4*s^9*t^5 - 269866*ep^2*mtt^4*mWW^4*s^9*t^5 - 312182*ep^3*mtt^4*mWW^4*s^9*t^5 + 483082*ep^4*mtt^4*mWW^4*s^9*t^5 + 1330912*ep^5*mtt^4*mWW^4*s^9*t^5 + 770664*ep^6*mtt^4*mWW^4*s^9*t^5 + 12744*mtt^3*mWW^5*s^9*t^5 + 113904*ep*mtt^3*mWW^5*s^9*t^5 + 239980*ep^2*mtt^3*mWW^5*s^9*t^5 - 492308*ep^3*mtt^3*mWW^5*s^9*t^5 - 2805924*ep^4*mtt^3*mWW^5*s^9*t^5 - 4202668*ep^5*mtt^3*mWW^5*s^9*t^5 - 2148352*ep^6*mtt^3*mWW^5*s^9*t^5 - 10720*mtt^2*mWW^6*s^9*t^5 - 80156*ep*mtt^2*mWW^6*s^9*t^5 - 49296*ep^2*mtt^2*mWW^6*s^9*t^5 + 990532*ep^3*mtt^2*mWW^6*s^9*t^5 + 3235792*ep^4*mtt^2*mWW^6*s^9*t^5 + 3873944*ep^5*mtt^2*mWW^6*s^9*t^5 + 1636864*ep^6*mtt^2*mWW^6*s^9*t^5 + 3236*mtt*mWW^7*s^9*t^5 + 24038*ep*mtt*mWW^7*s^9*t^5 - 21312*ep^2*mtt*mWW^7*s^9*t^5 - 605124*ep^3*mtt*mWW^7*s^9*t^5 - 1850220*ep^4*mtt*mWW^7*s^9*t^5 - 2200482*ep^5*mtt*mWW^7*s^9*t^5 - 926472*ep^6*mtt*mWW^7*s^9*t^5 + 1618*ep*mWW^8*s^9*t^5 + 20362*ep^2*mWW^8*s^9*t^5 + 96238*ep^3*mWW^8*s^9*t^5 + 210982*ep^4*mWW^8*s^9*t^5 + 216248*ep^5*mWW^8*s^9*t^5 + 83672*ep^6*mWW^8*s^9*t^5 + 160*ep*mtt^5*mWW^2*s^10*t^5 + 2096*ep^2*mtt^5*mWW^2*s^10*t^5 + 10368*ep^3*mtt^5*mWW^2*s^10*t^5 + 24112*ep^4*mtt^5*mWW^2*s^10*t^5 + 26528*ep^5*mtt^5*mWW^2*s^10*t^5 + 11136*ep^6*mtt^5*mWW^2*s^10*t^5 - 160*mtt^4*mWW^3*s^10*t^5 - 2196*ep*mtt^4*mWW^3*s^10*t^5 - 10010*ep^2*mtt^4*mWW^3*s^10*t^5 - 17490*ep^3*mtt^4*mWW^3*s^10*t^5 - 4278*ep^4*mtt^4*mWW^3*s^10*t^5 + 17734*ep^5*mtt^4*mWW^3*s^10*t^5 + 12928*ep^6*mtt^4*mWW^3*s^10*t^5 + 480*mtt^3*mWW^4*s^10*t^5 + 4348*ep*mtt^3*mWW^4*s^10*t^5 + 13716*ep^2*mtt^3*mWW^4*s^10*t^5 - 2828*ep^3*mtt^3*mWW^4*s^10*t^5 - 94964*ep^4*mtt^3*mWW^4*s^10*t^5 - 166848*ep^5*mtt^3*mWW^4*s^10*t^5 - 87728*ep^6*mtt^3*mWW^4*s^10*t^5 - 480*mtt^2*mWW^5*s^10*t^5 - 4524*ep*mtt^2*mWW^5*s^10*t^5 - 8096*ep^2*mtt^2*mWW^5*s^10*t^5 + 42368*ep^3*mtt^2*mWW^5*s^10*t^5 + 189120*ep^4*mtt^2*mWW^5*s^10*t^5 + 263356*ep^5*mtt^2*mWW^5*s^10*t^5 + 124688*ep^6*mtt^2*mWW^5*s^10*t^5 + 160*mtt*mWW^6*s^10*t^5 + 1364*ep*mtt*mWW^6*s^10*t^5 - 324*ep^2*mtt*mWW^6*s^10*t^5 - 29268*ep^3*mtt*mWW^6*s^10*t^5 - 95356*ep^4*mtt*mWW^6*s^10*t^5 - 120048*ep^5*mtt*mWW^6*s^10*t^5 - 54160*ep^6*mtt*mWW^6*s^10*t^5 + 80*ep*mWW^7*s^10*t^5 + 1082*ep^2*mWW^7*s^10*t^5 + 5298*ep^3*mWW^7*s^10*t^5 + 12086*ep^4*mWW^7*s^10*t^5 + 13070*ep^5*mWW^7*s^10*t^5 + 5424*ep^6*mWW^7*s^10*t^5 - 192*ep*mtt^15*mWW*t^6 - 2408*ep^2*mtt^15*mWW*t^6 - 11184*ep^3*mtt^15*mWW*t^6 - 23832*ep^4*mtt^15*mWW*t^6 - 23504*ep^5*mtt^15*mWW*t^6 - 8640*ep^6*mtt^15*mWW*t^6 + 444*ep*mtt^14*mWW^2*t^6 + 1852*ep^2*mtt^14*mWW^2*t^6 - 4972*ep^3*mtt^14*mWW^2*t^6 - 31164*ep^4*mtt^14*mWW^2*t^6 - 45424*ep^5*mtt^14*mWW^2*t^6 - 20736*ep^6*mtt^14*mWW^2*t^6 - 8836*ep*mtt^13*mWW^3*t^6 - 91848*ep^2*mtt^13*mWW^3*t^6 - 374272*ep^3*mtt^13*mWW^3*t^6 - 778296*ep^4*mtt^13*mWW^3*t^6 - 831596*ep^5*mtt^13*mWW^3*t^6 - 362032*ep^6*mtt^13*mWW^3*t^6 + 71960*ep*mtt^12*mWW^4*t^6 + 878000*ep^2*mtt^12*mWW^4*t^6 + 4120560*ep^3*mtt^12*mWW^4*t^6 + 9308576*ep^4*mtt^12*mWW^4*t^6 + 10146504*ep^5*mtt^12*mWW^4*t^6 + 4283680*ep^6*mtt^12*mWW^4*t^6 - 253752*ep*mtt^11*mWW^5*t^6 - 3229846*ep^2*mtt^11*mWW^5*t^6 - 15631882*ep^3*mtt^11*mWW^5*t^6 - 35859626*ep^4*mtt^11*mWW^5*t^6 - 39180790*ep^5*mtt^11*mWW^5*t^6 - 16411064*ep^6*mtt^11*mWW^5*t^6 + 498404*ep*mtt^10*mWW^6*t^6 + 6456144*ep^2*mtt^10*mWW^6*t^6 + 31658684*ep^3*mtt^10*mWW^6*t^6 + 73194672*ep^4*mtt^10*mWW^6*t^6 + 80237536*ep^5*mtt^10*mWW^6*t^6 + 33584000*ep^6*mtt^10*mWW^6*t^6 - 601068*ep*mtt^9*mWW^7*t^6 - 7858816*ep^2*mtt^9*mWW^7*t^6 - 38859872*ep^3*mtt^9*mWW^7*t^6 - 90492704*ep^4*mtt^9*mWW^7*t^6 - 99791428*ep^5*mtt^9*mWW^7*t^6 - 41950992*ep^6*mtt^9*mWW^7*t^6 + 456684*ep*mtt^8*mWW^8*t^6 + 6013016*ep^2*mtt^8*mWW^8*t^6 + 29979452*ep^3*mtt^8*mWW^8*t^6 + 70484536*ep^4*mtt^8*mWW^8*t^6 + 78523688*ep^5*mtt^8*mWW^8*t^6 + 33339424*ep^6*mtt^8*mWW^8*t^6 - 211780*ep*mtt^7*mWW^9*t^6 - 2817780*ep^2*mtt^7*mWW^9*t^6 - 14237980*ep^3*mtt^7*mWW^9*t^6 - 34029276*ep^4*mtt^7*mWW^9*t^6 - 38605424*ep^5*mtt^7*mWW^9*t^6 - 16695040*ep^6*mtt^7*mWW^9*t^6 + 52272*ep*mtt^6*mWW^10*t^6 + 717556*ep^2*mtt^6*mWW^10*t^6 + 3752752*ep^3*mtt^6*mWW^10*t^6 + 9311596*ep^4*mtt^6*mWW^10*t^6 + 10974880*ep^5*mtt^6*mWW^10*t^6 + 4922304*ep^6*mtt^6*mWW^10*t^6 - 3072*ep*mtt^5*mWW^11*t^6 - 55016*ep^2*mtt^5*mWW^11*t^6 - 352800*ep^3*mtt^5*mWW^11*t^6 - 1031000*ep^4*mtt^5*mWW^11*t^6 - 1386432*ep^5*mtt^5*mWW^11*t^6 - 690560*ep^6*mtt^5*mWW^11*t^6 - 1236*ep*mtt^4*mWW^12*t^6 - 12936*ep^2*mtt^4*mWW^12*t^6 - 47916*ep^3*mtt^4*mWW^12*t^6 - 73272*ep^4*mtt^4*mWW^12*t^6 - 37248*ep^5*mtt^4*mWW^12*t^6 + 2688*ep^6*mtt^4*mWW^12*t^6 + 172*ep*mtt^3*mWW^13*t^6 + 2082*ep^2*mtt^3*mWW^13*t^6 + 9430*ep^3*mtt^3*mWW^13*t^6 + 19790*ep^4*mtt^3*mWW^13*t^6 + 19238*ep^5*mtt^3*mWW^13*t^6 + 6968*ep^6*mtt^3*mWW^13*t^6 + 1200*ep*mtt^14*mWW*s*t^6 + 15644*ep^2*mtt^14*mWW*s*t^6 + 74796*ep^3*mtt^14*mWW*s*t^6 + 162516*ep^4*mtt^14*mWW*s*t^6 + 162404*ep^5*mtt^14*mWW*s*t^6 + 60240*ep^6*mtt^14*mWW*s*t^6 + 192*mtt^13*mWW^2*s*t^6 - 520*ep*mtt^13*mWW^2*s*t^6 + 6800*ep^2*mtt^13*mWW^2*s*t^6 + 127200*ep^3*mtt^13*mWW^2*s*t^6 + 451104*ep^4*mtt^13*mWW^2*s*t^6 + 603944*ep^5*mtt^13*mWW^2*s*t^6 + 279200*ep^6*mtt^13*mWW^2*s*t^6 - 252*mtt^12*mWW^3*s*t^6 + 43114*ep*mtt^12*mWW^3*s*t^6 + 366734*ep^2*mtt^12*mWW^3*s*t^6 + 1062930*ep^3*mtt^12*mWW^3*s*t^6 + 1451758*ep^4*mtt^12*mWW^3*s*t^6 + 1081316*ep^5*mtt^12*mWW^3*s*t^6 + 421680*ep^6*mtt^12*mWW^3*s*t^6 + 8584*mtt^11*mWW^4*s*t^6 - 257018*ep*mtt^11*mWW^4*s*t^6 - 3685288*ep^2*mtt^11*mWW^4*s*t^6 - 17540768*ep^3*mtt^11*mWW^4*s*t^6 - 39400816*ep^4*mtt^11*mWW^4*s*t^6 - 42736942*ep^5*mtt^11*mWW^4*s*t^6 - 18056632*ep^6*mtt^11*mWW^4*s*t^6 - 63376*mtt^10*mWW^5*s*t^6 + 472080*ep*mtt^10*mWW^5*s*t^6 + 12181776*ep^2*mtt^10*mWW^5*s*t^6 + 68103636*ep^3*mtt^10*mWW^5*s*t^6 + 165563816*ep^4*mtt^10*mWW^5*s*t^6 + 186347396*ep^5*mtt^10*mWW^5*s*t^6 + 79464592*ep^6*mtt^10*mWW^5*s*t^6 + 190376*mtt^9*mWW^6*s*t^6 - 87714*ep*mtt^9*mWW^6*s*t^6 - 21089009*ep^2*mtt^9*mWW^6*s*t^6 - 134976479*ep^3*mtt^9*mWW^6*s*t^6 - 345897823*ep^4*mtt^9*mWW^6*s*t^6 - 399301331*ep^5*mtt^9*mWW^6*s*t^6 - 172147740*ep^6*mtt^9*mWW^6*s*t^6 - 308028*mtt^8*mWW^7*s*t^6 - 843780*ep*mtt^8*mWW^7*s*t^6 + 21973172*ep^2*mtt^8*mWW^7*s*t^6 + 161525574*ep^3*mtt^8*mWW^7*s*t^6 + 433498824*ep^4*mtt^8*mWW^7*s*t^6 + 512455190*ep^5*mtt^8*mWW^7*s*t^6 + 223996248*ep^6*mtt^8*mWW^7*s*t^6 + 293040*mtt^7*mWW^8*s*t^6 + 1284280*ep*mtt^7*mWW^8*s*t^6 - 14709772*ep^2*mtt^7*mWW^8*s*t^6 - 124040260*ep^3*mtt^7*mWW^8*s*t^6 - 346973788*ep^4*mtt^7*mWW^8*s*t^6 - 420073372*ep^5*mtt^7*mWW^8*s*t^6 - 186777008*ep^6*mtt^7*mWW^8*s*t^6 - 163644*mtt^6*mWW^9*s*t^6 - 831200*ep*mtt^6*mWW^9*s*t^6 + 6694368*ep^2*mtt^6*mWW^9*s*t^6 + 62166630*ep^3*mtt^6*mWW^9*s*t^6 + 179614724*ep^4*mtt^6*mWW^9*s*t^6 + 222733882*ep^5*mtt^6*mWW^9*s*t^6 + 101143080*ep^6*mtt^6*mWW^9*s*t^6 + 48136*mtt^5*mWW^10*s*t^6 + 229000*ep*mtt^5*mWW^10*s*t^6 - 2211922*ep^2*mtt^5*mWW^10*s*t^6 - 19959514*ep^3*mtt^5*mWW^10*s*t^6 - 58549158*ep^4*mtt^5*mWW^10*s*t^6 - 74422614*ep^5*mtt^5*mWW^10*s*t^6 - 34729848*ep^6*mtt^5*mWW^10*s*t^6 - 4136*mtt^4*mWW^11*s*t^6 - 486*ep*mtt^4*mWW^11*s*t^6 + 507014*ep^2*mtt^4*mWW^11*s*t^6 + 3692320*ep^3*mtt^4*mWW^11*s*t^6 + 10819250*ep^4*mtt^4*mWW^11*s*t^6 + 14281374*ep^5*mtt^4*mWW^11*s*t^6 + 6973784*ep^6*mtt^4*mWW^11*s*t^6 - 1064*mtt^3*mWW^12*s*t^6 - 8990*ep*mtt^3*mWW^12*s*t^6 - 36348*ep^2*mtt^3*mWW^12*s*t^6 - 164692*ep^3*mtt^3*mWW^12*s*t^6 - 595940*ep^4*mtt^3*mWW^12*s*t^6 - 1012462*ep^5*mtt^3*mWW^12*s*t^6 - 597624*ep^6*mtt^3*mWW^12*s*t^6 + 172*mtt^2*mWW^13*s*t^6 - 224*ep*mtt^2*mWW^13*s*t^6 - 16148*ep^2*mtt^2*mWW^13*s*t^6 - 84318*ep^3*mtt^2*mWW^13*s*t^6 - 170792*ep^4*mtt^2*mWW^13*s*t^6 - 143802*ep^5*mtt^2*mWW^13*s*t^6 - 38888*ep^6*mtt^2*mWW^13*s*t^6 + 258*ep*mtt*mWW^14*s*t^6 + 2979*ep^2*mtt*mWW^14*s*t^6 + 12945*ep^3*mtt*mWW^14*s*t^6 + 26325*ep^4*mtt*mWW^14*s*t^6 + 25017*ep^5*mtt*mWW^14*s*t^6 + 8916*ep^6*mtt*mWW^14*s*t^6 - 2544*ep*mtt^13*mWW*s^2*t^6 - 36856*ep^2*mtt^13*mWW*s^2*t^6 - 189000*ep^3*mtt^13*mWW*s^2*t^6 - 428904*ep^4*mtt^13*mWW*s^2*t^6 - 440776*ep^5*mtt^13*mWW*s^2*t^6 - 166560*ep^6*mtt^13*mWW*s^2*t^6 - 1776*mtt^12*mWW^2*s^2*t^6 - 7940*ep*mtt^12*mWW^2*s^2*t^6 - 74582*ep^2*mtt^12*mWW^2*s^2*t^6 - 677694*ep^3*mtt^12*mWW^2*s^2*t^6 - 2229642*ep^4*mtt^12*mWW^2*s^2*t^6 - 2988054*ep^5*mtt^12*mWW^2*s^2*t^6 - 1413432*ep^6*mtt^12*mWW^2*s^2*t^6 + 1484*mtt^11*mWW^3*s^2*t^6 - 63350*ep*mtt^11*mWW^3*s^2*t^6 - 179990*ep^2*mtt^11*mWW^3*s^2*t^6 + 1788892*ep^3*mtt^11*mWW^3*s^2*t^6 + 8104658*ep^4*mtt^11*mWW^3*s^2*t^6 + 11300954*ep^5*mtt^11*mWW^3*s^2*t^6 + 5146952*ep^6*mtt^11*mWW^3*s^2*t^6 - 57592*mtt^10*mWW^4*s^2*t^6 - 75278*ep*mtt^10*mWW^4*s^2*t^6 + 3630900*ep^2*mtt^10*mWW^4*s^2*t^6 + 22251432*ep^3*mtt^10*mWW^4*s^2*t^6 + 54805952*ep^4*mtt^10*mWW^4*s^2*t^6 + 62814634*ep^5*mtt^10*mWW^4*s^2*t^6 + 27756712*ep^6*mtt^10*mWW^4*s^2*t^6 + 406896*mtt^9*mWW^5*s^2*t^6 + 2416564*ep*mtt^9*mWW^5*s^2*t^6 - 10322558*ep^2*mtt^9*mWW^5*s^2*t^6 - 114516712*ep^3*mtt^9*mWW^5*s^2*t^6 - 332631066*ep^4*mtt^9*mWW^5*s^2*t^6 - 406231716*ep^5*mtt^9*mWW^5*s^2*t^6 - 181409008*ep^6*mtt^9*mWW^5*s^2*t^6 - 1109664*mtt^8*mWW^6*s^2*t^6 - 7875674*ep*mtt^8*mWW^6*s^2*t^6 + 14081551*ep^2*mtt^8*mWW^6*s^2*t^6 + 252454767*ep^3*mtt^8*mWW^6*s^2*t^6 + 780673345*ep^4*mtt^8*mWW^6*s^2*t^6 + 973894743*ep^5*mtt^8*mWW^6*s^2*t^6 + 437527052*ep^6*mtt^8*mWW^6*s^2*t^6 + 1575476*mtt^7*mWW^7*s^2*t^6 + 11702280*ep*mtt^7*mWW^7*s^2*t^6 - 12982162*ep^2*mtt^7*mWW^7*s^2*t^6 - 323695130*ep^3*mtt^7*mWW^7*s^2*t^6 - 1029385426*ep^4*mtt^7*mWW^7*s^2*t^6 - 1298390662*ep^5*mtt^7*mWW^7*s^2*t^6 - 586465656*ep^6*mtt^7*mWW^7*s^2*t^6 - 1257152*mtt^6*mWW^8*s^2*t^6 - 9195612*ep*mtt^6*mWW^8*s^2*t^6 + 11300538*ep^2*mtt^6*mWW^8*s^2*t^6 + 260995948*ep^3*mtt^6*mWW^8*s^2*t^6 + 829385390*ep^4*mtt^6*mWW^8*s^2*t^6 + 1050962168*ep^5*mtt^6*mWW^8*s^2*t^6 + 477473280*ep^6*mtt^6*mWW^8*s^2*t^6 + 539180*mtt^5*mWW^9*s^2*t^6 + 3605780*ep*mtt^5*mWW^9*s^2*t^6 - 8839430*ep^2*mtt^5*mWW^9*s^2*t^6 - 131552742*ep^3*mtt^5*mWW^9*s^2*t^6 - 405990350*ep^4*mtt^5*mWW^9*s^2*t^6 - 514797182*ep^5*mtt^5*mWW^9*s^2*t^6 - 235987096*ep^6*mtt^5*mWW^9*s^2*t^6 - 89968*mtt^4*mWW^10*s^2*t^6 - 398112*ep*mtt^4*mWW^10*s^2*t^6 + 4217430*ep^2*mtt^4*mWW^10*s^2*t^6 + 36801680*ep^3*mtt^4*mWW^10*s^2*t^6 + 107592682*ep^4*mtt^4*mWW^10*s^2*t^6 + 137374144*ep^5*mtt^4*mWW^10*s^2*t^6 + 64501344*ep^6*mtt^4*mWW^10*s^2*t^6 - 11728*mtt^3*mWW^11*s^2*t^6 - 127490*ep*mtt^3*mWW^11*s^2*t^6 - 645352*ep^2*mtt^3*mWW^11*s^2*t^6 - 2495442*ep^3*mtt^3*mWW^11*s^2*t^6 - 7136544*ep^4*mtt^3*mWW^11*s^2*t^6 - 10807476*ep^5*mtt^3*mWW^11*s^2*t^6 - 6055248*ep^6*mtt^3*mWW^11*s^2*t^6 + 5048*mtt^2*mWW^12*s^2*t^6 + 16442*ep*mtt^2*mWW^12*s^2*t^6 - 222102*ep^2*mtt^2*mWW^12*s^2*t^6 - 1503364*ep^3*mtt^2*mWW^12*s^2*t^6 - 3478294*ep^4*mtt^2*mWW^12*s^2*t^6 - 3409170*ep^5*mtt^2*mWW^12*s^2*t^6 - 1181160*ep^6*mtt^2*mWW^12*s^2*t^6 - 204*mtt*mWW^13*s^2*t^6 + 5144*ep*mtt*mWW^13*s^2*t^6 + 75212*ep^2*mtt*mWW^13*s^2*t^6 + 349734*ep^3*mtt*mWW^13*s^2*t^6 + 746416*ep^4*mtt*mWW^13*s^2*t^6 + 749130*ep^5*mtt*mWW^13*s^2*t^6 + 285608*ep^6*mtt*mWW^13*s^2*t^6 - 210*ep*mWW^14*s^2*t^6 - 2599*ep^2*mWW^14*s^2*t^6 - 12369*ep^3*mWW^14*s^2*t^6 - 28217*ep^4*mWW^14*s^2*t^6 - 30737*ep^5*mWW^14*s^2*t^6 - 12788*ep^6*mWW^14*s^2*t^6 + 336*ep*mtt^12*mWW*s^3*t^6 + 22232*ep^2*mtt^12*mWW*s^3*t^6 + 168168*ep^3*mtt^12*mWW*s^3*t^6 + 453768*ep^4*mtt^12*mWW*s^3*t^6 + 512456*ep^5*mtt^12*mWW*s^3*t^6 + 204960*ep^6*mtt^12*mWW*s^3*t^6 + 7104*mtt^11*mWW^2*s^3*t^6 + 34928*ep*mtt^11*mWW^2*s^3*t^6 + 200500*ep^2*mtt^11*mWW^2*s^3*t^6 + 1723928*ep^3*mtt^11*mWW^2*s^3*t^6 + 5882156*ep^4*mtt^11*mWW^2*s^3*t^6 + 8123936*ep^5*mtt^11*mWW^2*s^3*t^6 + 3934488*ep^6*mtt^11*mWW^2*s^3*t^6 - 3708*mtt^10*mWW^3*s^3*t^6 - 46826*ep*mtt^10*mWW^3*s^3*t^6 - 1581216*ep^2*mtt^10*mWW^3*s^3*t^6 - 12177466*ep^3*mtt^10*mWW^3*s^3*t^6 - 35095900*ep^4*mtt^10*mWW^3*s^3*t^6 - 43085132*ep^5*mtt^10*mWW^3*s^3*t^6 - 19029256*ep^6*mtt^10*mWW^3*s^3*t^6 + 161576*mtt^9*mWW^4*s^3*t^6 + 1830474*ep*mtt^9*mWW^4*s^3*t^6 + 7106584*ep^2*mtt^9*mWW^4*s^3*t^6 + 8516738*ep^3*mtt^9*mWW^4*s^3*t^6 - 10530044*ep^4*mtt^9*mWW^4*s^3*t^6 - 32325472*ep^5*mtt^9*mWW^4*s^3*t^6 - 20027112*ep^6*mtt^9*mWW^4*s^3*t^6 - 1092136*mtt^8*mWW^5*s^3*t^6 - 10435692*ep*mtt^8*mWW^5*s^3*t^6 - 19831180*ep^2*mtt^8*mWW^5*s^3*t^6 + 88373706*ep^3*mtt^8*mWW^5*s^3*t^6 + 409786304*ep^4*mtt^8*mWW^5*s^3*t^6 + 578210566*ep^5*mtt^8*mWW^5*s^3*t^6 + 277015144*ep^6*mtt^8*mWW^5*s^3*t^6 + 2685048*mtt^7*mWW^6*s^3*t^6 + 23744338*ep*mtt^7*mWW^6*s^3*t^6 + 29311501*ep^2*mtt^7*mWW^6*s^3*t^6 - 290087405*ep^3*mtt^7*mWW^6*s^3*t^6 - 1133648585*ep^4*mtt^7*mWW^6*s^3*t^6 - 1521905853*ep^5*mtt^7*mWW^6*s^3*t^6 - 709241940*ep^6*mtt^7*mWW^6*s^3*t^6 - 3304124*mtt^6*mWW^7*s^3*t^6 - 27451980*ep*mtt^6*mWW^7*s^3*t^6 - 18211426*ep^2*mtt^6*mWW^7*s^3*t^6 + 425288158*ep^3*mtt^6*mWW^7*s^3*t^6 + 1521471666*ep^4*mtt^6*mWW^7*s^3*t^6 + 1985981186*ep^5*mtt^6*mWW^7*s^3*t^6 + 911213616*ep^6*mtt^6*mWW^7*s^3*t^6 + 2160872*mtt^5*mWW^8*s^3*t^6 + 16572806*ep*mtt^5*mWW^8*s^3*t^6 - 3678983*ep^2*mtt^5*mWW^8*s^3*t^6 - 347545309*ep^3*mtt^5*mWW^8*s^3*t^6 - 1148966125*ep^4*mtt^5*mWW^8*s^3*t^6 - 1466337985*ep^5*mtt^5*mWW^8*s^3*t^6 - 666123212*ep^6*mtt^5*mWW^8*s^3*t^6 - 667216*mtt^4*mWW^9*s^3*t^6 - 4315000*ep*mtt^4*mWW^9*s^3*t^6 + 11161806*ep^2*mtt^4*mWW^9*s^3*t^6 + 157061936*ep^3*mtt^4*mWW^9*s^3*t^6 + 476711830*ep^4*mtt^4*mWW^9*s^3*t^6 + 597639756*ep^5*mtt^4*mWW^9*s^3*t^6 + 271359856*ep^6*mtt^4*mWW^9*s^3*t^6 + 26472*mtt^3*mWW^10*s^3*t^6 - 151130*ep*mtt^3*mWW^10*s^3*t^6 - 4852473*ep^2*mtt^3*mWW^10*s^3*t^6 - 30053583*ep^3*mtt^3*mWW^10*s^3*t^6 - 81612459*ep^4*mtt^3*mWW^10*s^3*t^6 - 102693223*ep^5*mtt^3*mWW^10*s^3*t^6 - 48367140*ep^6*mtt^3*mWW^10*s^3*t^6 + 30224*mtt^2*mWW^11*s^3*t^6 + 220406*ep*mtt^2*mWW^11*s^3*t^6 + 23198*ep^2*mtt^2*mWW^11*s^3*t^6 - 3268648*ep^3*mtt^2*mWW^11*s^3*t^6 - 9182682*ep^4*mtt^2*mWW^11*s^3*t^6 - 9097442*ep^5*mtt^2*mWW^11*s^3*t^6 - 2875880*ep^6*mtt^2*mWW^11*s^3*t^6 - 4112*mtt*mWW^12*s^3*t^6 + 1352*ep*mtt*mWW^12*s^3*t^6 + 376823*ep^2*mtt*mWW^12*s^3*t^6 + 2212879*ep^3*mtt*mWW^12*s^3*t^6 + 5186177*ep^4*mtt*mWW^12*s^3*t^6 + 5442581*ep^5*mtt*mWW^12*s^3*t^6 + 2118228*ep^6*mtt*mWW^12*s^3*t^6 - 4012*ep*mWW^13*s^3*t^6 - 47366*ep^2*mWW^13*s^3*t^6 - 213102*ep^3*mWW^13*s^3*t^6 - 456106*ep^4*mWW^13*s^3*t^6 - 465374*ep^5*mWW^13*s^3*t^6 - 181752*ep^6*mWW^13*s^3*t^6 + 8400*ep*mtt^11*mWW*s^4*t^6 + 67928*ep^2*mtt^11*mWW*s^4*t^6 + 180600*ep^3*mtt^11*mWW*s^4*t^6 + 186312*ep^4*mtt^11*mWW*s^4*t^6 + 48440*ep^5*mtt^11*mWW*s^4*t^6 - 16800*ep^6*mtt^11*mWW*s^4*t^6 - 16080*mtt^10*mWW^2*s^4*t^6 - 69724*ep*mtt^10*mWW^2*s^4*t^6 - 251086*ep^2*mtt^10*mWW^2*s^4*t^6 - 2608206*ep^3*mtt^10*mWW^2*s^4*t^6 - 9803754*ep^4*mtt^10*mWW^2*s^4*t^6 - 14090062*ep^5*mtt^10*mWW^2*s^4*t^6 - 6946720*ep^6*mtt^10*mWW^2*s^4*t^6 + 5916*mtt^9*mWW^3*s^4*t^6 + 303886*ep*mtt^9*mWW^3*s^4*t^6 + 4230444*ep^2*mtt^9*mWW^3*s^4*t^6 + 22984888*ep^3*mtt^9*mWW^3*s^4*t^6 + 57157752*ep^4*mtt^9*mWW^3*s^4*t^6 + 65658538*ep^5*mtt^9*mWW^3*s^4*t^6 + 28233888*ep^6*mtt^9*mWW^3*s^4*t^6 - 244992*mtt^8*mWW^4*s^4*t^6 - 4070998*ep*mtt^8*mWW^4*s^4*t^6 - 22487576*ep^2*mtt^8*mWW^4*s^4*t^6 - 50807056*ep^3*mtt^8*mWW^4*s^4*t^6 - 41625928*ep^4*mtt^8*mWW^4*s^4*t^6 + 5625222*ep^5*mtt^8*mWW^4*s^4*t^6 + 16310032*ep^6*mtt^8*mWW^4*s^4*t^6 + 1585800*mtt^7*mWW^5*s^4*t^6 + 17271860*ep*mtt^7*mWW^5*s^4*t^6 + 52835220*ep^2*mtt^7*mWW^5*s^4*t^6 - 23948842*ep^3*mtt^7*mWW^5*s^4*t^6 - 377548092*ep^4*mtt^7*mWW^5*s^4*t^6 - 621177634*ep^5*mtt^7*mWW^5*s^4*t^6 - 317194488*ep^6*mtt^7*mWW^5*s^4*t^6 - 3490592*mtt^6*mWW^6*s^4*t^6 - 32277634*ep*mtt^6*mWW^6*s^4*t^6 - 61458715*ep^2*mtt^6*mWW^6*s^4*t^6 + 242922237*ep^3*mtt^6*mWW^6*s^4*t^6 + 1135363143*ep^4*mtt^6*mWW^6*s^4*t^6 + 1592464309*ep^5*mtt^6*mWW^6*s^4*t^6 + 759184740*ep^6*mtt^6*mWW^6*s^4*t^6 + 3674852*mtt^5*mWW^7*s^4*t^6 + 30635964*ep*mtt^5*mWW^7*s^4*t^6 + 30256436*ep^2*mtt^5*mWW^7*s^4*t^6 - 389120490*ep^3*mtt^5*mWW^7*s^4*t^6 - 1439588360*ep^4*mtt^5*mWW^7*s^4*t^6 - 1886218738*ep^5*mtt^5*mWW^7*s^4*t^6 - 865000128*ep^6*mtt^5*mWW^7*s^4*t^6 - 1924720*mtt^4*mWW^8*s^4*t^6 - 14360050*ep*mtt^4*mWW^8*s^4*t^6 + 3999489*ep^2*mtt^4*mWW^8*s^4*t^6 + 294479055*ep^3*mtt^4*mWW^8*s^4*t^6 + 953914987*ep^4*mtt^4*mWW^8*s^4*t^6 + 1198537891*ep^5*mtt^4*mWW^8*s^4*t^6 + 536964900*ep^6*mtt^4*mWW^8*s^4*t^6 + 402032*mtt^3*mWW^9*s^4*t^6 + 2258988*ep*mtt^3*mWW^9*s^4*t^6 - 10293816*ep^2*mtt^3*mWW^9*s^4*t^6 - 108683878*ep^3*mtt^3*mWW^9*s^4*t^6 - 313028600*ep^4*mtt^3*mWW^9*s^4*t^6 - 382092222*ep^5*mtt^3*mWW^9*s^4*t^6 - 170312248*ep^6*mtt^3*mWW^9*s^4*t^6 + 21184*mtt^2*mWW^10*s^4*t^6 + 389174*ep*mtt^2*mWW^10*s^4*t^6 + 2972137*ep^2*mtt^2*mWW^10*s^4*t^6 + 12270041*ep^3*mtt^2*mWW^10*s^4*t^6 + 28375923*ep^4*mtt^2*mWW^10*s^4*t^6 + 33884841*ep^5*mtt^2*mWW^10*s^4*t^6 + 15875084*ep^6*mtt^2*mWW^10*s^4*t^6 - 13400*mtt*mWW^11*s^4*t^6 - 77594*ep*mtt*mWW^11*s^4*t^6 + 278140*ep^2*mtt*mWW^11*s^4*t^6 + 3009818*ep^3*mtt*mWW^11*s^4*t^6 + 8047244*ep^4*mtt*mWW^11*s^4*t^6 + 8819264*ep^5*mtt*mWW^11*s^4*t^6 + 3458608*ep^6*mtt*mWW^11*s^4*t^6 - 12272*ep*mWW^12*s^4*t^6 - 148601*ep^2*mWW^12*s^4*t^6 - 678167*ep^3*mWW^12*s^4*t^6 - 1450627*ep^4*mWW^12*s^4*t^6 - 1459849*ep^5*mWW^12*s^4*t^6 - 556868*ep^6*mWW^12*s^4*t^6 - 17808*ep*mtt^10*mWW*s^5*t^6 - 174832*ep^2*mtt^10*mWW*s^5*t^6 - 637056*ep^3*mtt^10*mWW*s^5*t^6 - 1099728*ep^4*mtt^10*mWW*s^5*t^6 - 908656*ep^5*mtt^10*mWW*s^5*t^6 - 288960*ep^6*mtt^10*mWW*s^5*t^6 + 22560*mtt^9*mWW^2*s^5*t^6 + 83056*ep*mtt^9*mWW^2*s^5*t^6 + 148948*ep^2*mtt^9*mWW^2*s^5*t^6 + 2623872*ep^3*mtt^9*mWW^2*s^5*t^6 + 11173284*ep^4*mtt^9*mWW^2*s^5*t^6 + 16620504*ep^5*mtt^9*mWW^2*s^5*t^6 + 8255136*ep^6*mtt^9*mWW^2*s^5*t^6 - 8260*mtt^8*mWW^3*s^5*t^6 - 505610*ep*mtt^8*mWW^3*s^5*t^6 - 5234282*ep^2*mtt^8*mWW^3*s^5*t^6 - 22111334*ep^3*mtt^8*mWW^3*s^5*t^6 - 46552346*ep^4*mtt^8*mWW^3*s^5*t^6 - 48453552*ep^5*mtt^8*mWW^3*s^5*t^6 - 19778216*ep^6*mtt^8*mWW^3*s^5*t^6 + 215176*mtt^7*mWW^4*s^5*t^6 + 4462678*ep*mtt^7*mWW^4*s^5*t^6 + 26157850*ep^2*mtt^7*mWW^4*s^5*t^6 + 56097466*ep^3*mtt^7*mWW^4*s^5*t^6 + 32430446*ep^4*mtt^7*mWW^4*s^5*t^6 - 29503200*ep^5*mtt^7*mWW^4*s^5*t^6 - 28731200*ep^6*mtt^7*mWW^4*s^5*t^6 - 1340832*mtt^6*mWW^5*s^5*t^6 - 15364992*ep*mtt^6*mWW^5*s^5*t^6 - 52126242*ep^2*mtt^6*mWW^5*s^5*t^6 - 6425424*ep^3*mtt^6*mWW^5*s^5*t^6 + 276690618*ep^4*mtt^6*mWW^5*s^5*t^6 + 497061232*ep^5*mtt^6*mWW^5*s^5*t^6 + 263503672*ep^6*mtt^6*mWW^5*s^5*t^6 + 2628032*mtt^5*mWW^6*s^5*t^6 + 24157352*ep*mtt^5*mWW^6*s^5*t^6 + 48741526*ep^2*mtt^5*mWW^6*s^5*t^6 - 153660654*ep^3*mtt^5*mWW^6*s^5*t^6 - 762344458*ep^4*mtt^5*mWW^6*s^5*t^6 - 1083642070*ep^5*mtt^5*mWW^6*s^5*t^6 - 521738728*ep^6*mtt^5*mWW^6*s^5*t^6 - 2333108*mtt^4*mWW^7*s^5*t^6 - 18893134*ep*mtt^4*mWW^7*s^5*t^6 - 16970082*ep^2*mtt^4*mWW^7*s^5*t^6 + 237485978*ep^3*mtt^4*mWW^7*s^5*t^6 + 855588298*ep^4*mtt^4*mWW^7*s^5*t^6 + 1102681288*ep^5*mtt^4*mWW^7*s^5*t^6 + 499049184*ep^6*mtt^4*mWW^7*s^5*t^6 + 953592*mtt^3*mWW^8*s^5*t^6 + 6760854*ep*mtt^3*mWW^8*s^5*t^6 - 4968106*ep^2*mtt^3*mWW^8*s^5*t^6 - 153674414*ep^3*mtt^3*mWW^8*s^5*t^6 - 476625646*ep^4*mtt^3*mWW^8*s^5*t^6 - 584378336*ep^5*mtt^3*mWW^8*s^5*t^6 - 256695512*ep^6*mtt^3*mWW^8*s^5*t^6 - 129544*mtt^2*mWW^9*s^5*t^6 - 544284*ep*mtt^2*mWW^9*s^5*t^6 + 5412906*ep^2*mtt^2*mWW^9*s^5*t^6 + 44044088*ep^3*mtt^2*mWW^9*s^5*t^6 + 118739990*ep^4*mtt^2*mWW^9*s^5*t^6 + 139672540*ep^5*mtt^2*mWW^9*s^5*t^6 + 60705200*ep^6*mtt^2*mWW^9*s^5*t^6 - 7616*mtt*mWW^10*s^5*t^6 - 136724*ep*mtt*mWW^10*s^5*t^6 - 938698*ep^2*mtt*mWW^10*s^5*t^6 - 3293774*ep^3*mtt*mWW^10*s^5*t^6 - 6298858*ep^4*mtt*mWW^10*s^5*t^6 - 6339842*ep^5*mtt*mWW^10*s^5*t^6 - 2614592*ep^6*mtt*mWW^10*s^5*t^6 - 8300*ep*mWW^11*s^5*t^6 - 100828*ep^2*mWW^11*s^5*t^6 - 455660*ep^3*mWW^11*s^5*t^6 - 955104*ep^4*mWW^11*s^5*t^6 - 929844*ep^5*mWW^11*s^5*t^6 - 338880*ep^6*mWW^11*s^5*t^6 + 18480*ep*mtt^9*mWW*s^6*t^6 + 191576*ep^2*mtt^9*mWW*s^6*t^6 + 744744*ep^3*mtt^9*mWW*s^6*t^6 + 1373064*ep^4*mtt^9*mWW*s^6*t^6 + 1207976*ep^5*mtt^9*mWW*s^6*t^6 + 406560*ep^6*mtt^9*mWW*s^6*t^6 - 20112*mtt^8*mWW^2*s^6*t^6 - 63820*ep*mtt^8*mWW^2*s^6*t^6 - 20930*ep^2*mtt^8*mWW^2*s^6*t^6 - 1878250*ep^3*mtt^8*mWW^2*s^6*t^6 - 8905294*ep^4*mtt^8*mWW^2*s^6*t^6 - 13483474*ep^5*mtt^8*mWW^2*s^6*t^6 - 6666360*ep^6*mtt^8*mWW^2*s^6*t^6 + 10212*mtt^7*mWW^3*s^6*t^6 + 465358*ep*mtt^7*mWW^3*s^6*t^6 + 3735126*ep^2*mtt^7*mWW^3*s^6*t^6 + 11447640*ep^3*mtt^7*mWW^3*s^6*t^6 + 16959142*ep^4*mtt^7*mWW^3*s^6*t^6 + 12691802*ep^5*mtt^7*mWW^3*s^6*t^6 + 4010000*ep^6*mtt^7*mWW^3*s^6*t^6 - 107288*mtt^6*mWW^4*s^6*t^6 - 2765726*ep*mtt^6*mWW^4*s^6*t^6 - 16338698*ep^2*mtt^6*mWW^4*s^6*t^6 - 29307794*ep^3*mtt^6*mWW^4*s^6*t^6 + 3381766*ep^4*mtt^6*mWW^4*s^6*t^6 + 50611828*ep^5*mtt^6*mWW^4*s^6*t^6 + 32175072*ep^6*mtt^6*mWW^4*s^6*t^6 + 655120*mtt^5*mWW^5*s^6*t^6 + 7765572*ep*mtt^5*mWW^5*s^6*t^6 + 27180428*ep^2*mtt^5*mWW^5*s^6*t^6 + 4544416*ep^3*mtt^5*mWW^5*s^6*t^6 - 146254572*ep^4*mtt^5*mWW^5*s^6*t^6 - 269719596*ep^5*mtt^5*mWW^5*s^6*t^6 - 146075192*ep^6*mtt^5*mWW^5*s^6*t^6 - 1142640*mtt^4*mWW^6*s^6*t^6 - 10251616*ep*mtt^4*mWW^6*s^6*t^6 - 19740856*ep^2*mtt^4*mWW^6*s^6*t^6 + 66634420*ep^3*mtt^4*mWW^6*s^6*t^6 + 320181060*ep^4*mtt^4*mWW^6*s^6*t^6 + 452123176*ep^5*mtt^4*mWW^6*s^6*t^6 + 217719968*ep^6*mtt^4*mWW^6*s^6*t^6 + 839252*mtt^3*mWW^7*s^6*t^6 + 6543222*ep*mtt^3*mWW^7*s^6*t^6 + 4120118*ep^2*mtt^3*mWW^7*s^6*t^6 - 89691308*ep^3*mtt^3*mWW^7*s^6*t^6 - 307073410*ep^4*mtt^3*mWW^7*s^6*t^6 - 385677546*ep^5*mtt^3*mWW^7*s^6*t^6 - 170927768*ep^6*mtt^3*mWW^7*s^6*t^6 - 255112*mtt^2*mWW^8*s^6*t^6 - 1701462*ep*mtt^2*mWW^8*s^6*t^6 + 2613742*ep^2*mtt^2*mWW^8*s^6*t^6 + 46842754*ep^3*mtt^2*mWW^8*s^6*t^6 + 138873214*ep^4*mtt^2*mWW^8*s^6*t^6 + 166415872*ep^5*mtt^2*mWW^8*s^6*t^6 + 71887912*ep^6*mtt^2*mWW^8*s^6*t^6 + 20568*mtt*mWW^9*s^6*t^6 + 27672*ep*mtt*mWW^9*s^6*t^6 - 1546592*ep^2*mtt*mWW^9*s^6*t^6 - 10003556*ep^3*mtt*mWW^9*s^6*t^6 - 24764432*ep^4*mtt*mWW^9*s^6*t^6 - 27419084*ep^5*mtt*mWW^9*s^6*t^6 - 11334144*ep^6*mtt*mWW^9*s^6*t^6 + 10960*ep*mWW^10*s^6*t^6 + 135686*ep^2*mWW^10*s^6*t^6 + 638774*ep^3*mWW^10*s^6*t^6 + 1411542*ep^4*mWW^10*s^6*t^6 + 1478166*ep^5*mWW^10*s^6*t^6 + 591472*ep^6*mWW^10*s^6*t^6 - 10896*ep*mtt^8*mWW*s^7*t^6 - 115864*ep^2*mtt^8*mWW*s^7*t^6 - 463080*ep^3*mtt^8*mWW*s^7*t^6 - 875976*ep^4*mtt^8*mWW*s^7*t^6 - 788104*ep^5*mtt^8*mWW*s^7*t^6 - 270240*ep^6*mtt^8*mWW*s^7*t^6 + 11136*mtt^7*mWW^2*s^7*t^6 + 31760*ep*mtt^7*mWW^2*s^7*t^6 - 18388*ep^2*mtt^7*mWW^2*s^7*t^6 + 963624*ep^3*mtt^7*mWW^2*s^7*t^6 + 4794852*ep^4*mtt^7*mWW^2*s^7*t^6 + 7242944*ep^5*mtt^7*mWW^2*s^7*t^6 + 3529112*ep^6*mtt^7*mWW^2*s^7*t^6 - 8724*mtt^6*mWW^3*s^7*t^6 - 257798*ep*mtt^6*mWW^3*s^7*t^6 - 1568460*ep^2*mtt^6*mWW^3*s^7*t^6 - 2715102*ep^3*mtt^6*mWW^3*s^7*t^6 + 475352*ep^4*mtt^6*mWW^3*s^7*t^6 + 4684724*ep^5*mtt^6*mWW^3*s^7*t^6 + 2881768*ep^6*mtt^6*mWW^3*s^7*t^6 + 26168*mtt^5*mWW^4*s^7*t^6 + 960778*ep*mtt^5*mWW^4*s^7*t^6 + 5677242*ep^2*mtt^5*mWW^4*s^7*t^6 + 7179568*ep^3*mtt^5*mWW^4*s^7*t^6 - 13328542*ep^4*mtt^5*mWW^4*s^7*t^6 - 33933166*ep^5*mtt^5*mWW^4*s^7*t^6 - 18349272*ep^6*mtt^5*mWW^4*s^7*t^6 - 166616*mtt^4*mWW^5*s^7*t^6 - 2119676*ep*mtt^4*mWW^5*s^7*t^6 - 7715922*ep^2*mtt^4*mWW^5*s^7*t^6 - 512878*ep^3*mtt^4*mWW^5*s^7*t^6 + 47790982*ep^4*mtt^4*mWW^5*s^7*t^6 + 89230574*ep^5*mtt^4*mWW^5*s^7*t^6 + 49397016*ep^6*mtt^4*mWW^5*s^7*t^6 + 263040*mtt^3*mWW^6*s^7*t^6 + 2294124*ep*mtt^3*mWW^6*s^7*t^6 + 4023248*ep^2*mtt^3*mWW^6*s^7*t^6 - 16578208*ep^3*mtt^3*mWW^6*s^7*t^6 - 74587464*ep^4*mtt^3*mWW^6*s^7*t^6 - 103647404*ep^5*mtt^3*mWW^6*s^7*t^6 - 49553912*ep^6*mtt^3*mWW^6*s^7*t^6 - 154100*mtt^2*mWW^7*s^7*t^6 - 1166198*ep*mtt^2*mWW^7*s^7*t^6 - 311904*ep^2*mtt^2*mWW^7*s^7*t^6 + 18598126*ep^3*mtt^2*mWW^7*s^7*t^6 + 60986772*ep^4*mtt^2*mWW^7*s^7*t^6 + 75258256*ep^5*mtt^2*mWW^7*s^7*t^6 + 32903672*ep^6*mtt^2*mWW^7*s^7*t^6 + 29096*mtt*mWW^8*s^7*t^6 + 170554*ep*mtt*mWW^8*s^7*t^6 - 647798*ep^2*mtt*mWW^8*s^7*t^6 - 7195960*ep^3*mtt*mWW^8*s^7*t^6 - 20117854*ep^4*mtt*mWW^8*s^7*t^6 - 23440230*ep^5*mtt*mWW^8*s^7*t^6 - 9929672*ep^6*mtt*mWW^8*s^7*t^6 + 16072*ep*mWW^9*s^7*t^6 + 198486*ep^2*mWW^9*s^7*t^6 + 926790*ep^3*mWW^9*s^7*t^6 + 2029878*ep^4*mWW^9*s^7*t^6 + 2101526*ep^5*mWW^9*s^7*t^6 + 829608*ep^6*mWW^9*s^7*t^6 + 3504*ep*mtt^7*mWW*s^8*t^6 + 37808*ep^2*mtt^7*mWW*s^8*t^6 + 153432*ep^3*mtt^7*mWW*s^8*t^6 + 294192*ep^4*mtt^7*mWW*s^8*t^6 + 267704*ep^5*mtt^7*mWW*s^8*t^6 + 92640*ep^6*mtt^7*mWW*s^8*t^6 - 3504*mtt^6*mWW^2*s^8*t^6 - 9488*ep*mtt^6*mWW^2*s^8*t^6 + 7210*ep^2*mtt^6*mWW^2*s^8*t^6 - 319518*ep^3*mtt^6*mWW^2*s^8*t^6 - 1561986*ep^4*mtt^6*mWW^2*s^8*t^6 - 2317146*ep^5*mtt^6*mWW^2*s^8*t^6 - 1105968*ep^6*mtt^6*mWW^2*s^8*t^6 + 4148*mtt^5*mWW^3*s^8*t^6 + 81718*ep*mtt^5*mWW^3*s^8*t^6 + 356776*ep^2*mtt^5*mWW^3*s^8*t^6 + 14056*ep^3*mtt^5*mWW^3*s^8*t^6 - 2180220*ep^4*mtt^5*mWW^3*s^8*t^6 - 3692030*ep^5*mtt^5*mWW^3*s^8*t^6 - 1820784*ep^6*mtt^5*mWW^3*s^8*t^6 - 1200*mtt^4*mWW^4*s^8*t^6 - 167510*ep*mtt^4*mWW^4*s^8*t^6 - 1007494*ep^2*mtt^4*mWW^4*s^8*t^6 - 409906*ep^3*mtt^4*mWW^4*s^8*t^6 + 5887214*ep^4*mtt^4*mWW^4*s^8*t^6 + 10744592*ep^5*mtt^4*mWW^4*s^8*t^6 + 5313472*ep^6*mtt^4*mWW^4*s^8*t^6 + 13752*mtt^3*mWW^5*s^8*t^6 + 248612*ep*mtt^3*mWW^5*s^8*t^6 + 1078832*ep^2*mtt^3*mWW^5*s^8*t^6 + 71576*ep^3*mtt^3*mWW^5*s^8*t^6 - 7913016*ep^4*mtt^3*mWW^5*s^8*t^6 - 15451084*ep^5*mtt^3*mWW^5*s^8*t^6 - 8855168*ep^6*mtt^3*mWW^5*s^8*t^6 - 22976*mtt^2*mWW^6*s^8*t^6 - 197284*ep*mtt^2*mWW^6*s^8*t^6 - 330642*ep^2*mtt^2*mWW^6*s^8*t^6 + 1527502*ep^3*mtt^2*mWW^6*s^8*t^6 + 6814266*ep^4*mtt^2*mWW^6*s^8*t^6 + 9581022*ep^5*mtt^2*mWW^6*s^8*t^6 + 4636688*ep^6*mtt^2*mWW^6*s^8*t^6 + 9780*mtt*mWW^7*s^8*t^6 + 75798*ep*mtt*mWW^7*s^8*t^6 - 9480*ep^2*mtt*mWW^7*s^8*t^6 - 1521624*ep^3*mtt*mWW^7*s^8*t^6 - 5007324*ep^4*mtt*mWW^7*s^8*t^6 - 6315022*ep^5*mtt*mWW^7*s^8*t^6 - 2830192*ep^6*mtt*mWW^7*s^8*t^6 + 4970*ep*mWW^8*s^8*t^6 + 61678*ep^2*mWW^8*s^8*t^6 + 289794*ep^3*mWW^8*s^8*t^6 + 644026*ep^4*mWW^8*s^8*t^6 + 680076*ep^5*mWW^8*s^8*t^6 + 274656*ep^6*mWW^8*s^8*t^6 - 480*ep*mtt^6*mWW*s^9*t^6 - 5228*ep^2*mtt^6*mWW*s^9*t^6 - 21420*ep^3*mtt^6*mWW*s^9*t^6 - 41412*ep^4*mtt^6*mWW*s^9*t^6 - 37940*ep^5*mtt^6*mWW*s^9*t^6 - 13200*ep^6*mtt^6*mWW*s^9*t^6 + 480*mtt^5*mWW^2*s^9*t^6 + 1304*ep*mtt^5*mWW^2*s^9*t^6 - 324*ep^2*mtt^5*mWW^2*s^9*t^6 + 50016*ep^3*mtt^5*mWW^2*s^9*t^6 + 230444*ep^4*mtt^5*mWW^2*s^9*t^6 + 332832*ep^5*mtt^5*mWW^2*s^9*t^6 + 155280*ep^6*mtt^5*mWW^2*s^9*t^6 - 816*mtt^4*mWW^3*s^9*t^6 - 11824*ep*mtt^4*mWW^3*s^9*t^6 - 33624*ep^2*mtt^4*mWW^3*s^9*t^6 + 81452*ep^3*mtt^4*mWW^3*s^9*t^6 + 464208*ep^4*mtt^4*mWW^3*s^9*t^6 + 651620*ep^5*mtt^4*mWW^3*s^9*t^6 + 298392*ep^6*mtt^4*mWW^3*s^9*t^6 - 432*mtt^3*mWW^4*s^9*t^6 + 10656*ep*mtt^3*mWW^4*s^9*t^6 + 68564*ep^2*mtt^3*mWW^4*s^9*t^6 - 100020*ep^3*mtt^3*mWW^4*s^9*t^6 - 928252*ep^4*mtt^3*mWW^4*s^9*t^6 - 1443660*ep^5*mtt^3*mWW^4*s^9*t^6 - 674632*ep^6*mtt^3*mWW^4*s^9*t^6 + 1392*mtt^2*mWW^5*s^9*t^6 - 552*ep*mtt^2*mWW^5*s^9*t^6 - 50520*ep^2*mtt^2*mWW^5*s^9*t^6 - 58160*ep^3*mtt^2*mWW^5*s^9*t^6 + 373152*ep^4*mtt^2*mWW^5*s^9*t^6 + 909576*ep^5*mtt^2*mWW^5*s^9*t^6 + 563992*ep^6*mtt^2*mWW^5*s^9*t^6 - 624*mtt*mWW^6*s^9*t^6 - 4296*ep*mtt*mWW^6*s^9*t^6 + 5264*ep^2*mtt*mWW^6*s^9*t^6 + 105204*ep^3*mtt*mWW^6*s^9*t^6 + 251984*ep^4*mtt*mWW^6*s^9*t^6 + 195996*ep^5*mtt*mWW^6*s^9*t^6 + 29912*ep^6*mtt*mWW^6*s^9*t^6 - 312*ep*mWW^7*s^9*t^6 - 3588*ep^2*mWW^7*s^9*t^6 - 14960*ep^3*mWW^7*s^9*t^6 - 25516*ep^4*mWW^7*s^9*t^6 - 16040*ep^5*mWW^7*s^9*t^6 - 1344*ep^6*mWW^7*s^9*t^6 + 168*ep*mtt^3*mWW^3*s^10*t^6 + 340*ep^2*mtt^3*mWW^3*s^10*t^6 - 1684*ep^3*mtt^3*mWW^3*s^10*t^6 - 6108*ep^4*mtt^3*mWW^3*s^10*t^6 - 6644*ep^5*mtt^3*mWW^3*s^10*t^6 - 2392*ep^6*mtt^3*mWW^3*s^10*t^6 - 16*ep*mtt^2*mWW^4*s^10*t^6 - 84*ep^2*mtt^2*mWW^4*s^10*t^6 - 220*ep^3*mtt^2*mWW^4*s^10*t^6 - 372*ep^4*mtt^2*mWW^4*s^10*t^6 - 340*ep^5*mtt^2*mWW^4*s^10*t^6 - 120*ep^6*mtt^2*mWW^4*s^10*t^6 - 24*ep*mtt*mWW^5*s^10*t^6 + 12*ep^2*mtt*mWW^5*s^10*t^6 + 564*ep^3*mtt*mWW^5*s^10*t^6 + 1500*ep^4*mtt*mWW^5*s^10*t^6 + 1476*ep^5*mtt*mWW^5*s^10*t^6 + 504*ep^6*mtt*mWW^5*s^10*t^6 - 12*ep^2*mWW^6*s^10*t^6 - 68*ep^3*mWW^6*s^10*t^6 - 140*ep^4*mWW^6*s^10*t^6 - 124*ep^5*mWW^6*s^10*t^6 - 40*ep^6*mWW^6*s^10*t^6 + 48*ep*mtt^15*t^7 + 584*ep^2*mtt^15*t^7 + 2640*ep^3*mtt^15*t^7 + 5496*ep^4*mtt^15*t^7 + 5312*ep^5*mtt^15*t^7 + 1920*ep^6*mtt^15*t^7 + 1184*ep*mtt^14*mWW*t^7 + 14652*ep^2*mtt^14*mWW*t^7 + 67192*ep^3*mtt^14*mWW*t^7 + 141476*ep^4*mtt^14*mWW*t^7 + 138024*ep^5*mtt^14*mWW*t^7 + 50272*ep^6*mtt^14*mWW*t^7 - 4848*ep*mtt^13*mWW^2*t^7 - 53800*ep^2*mtt^13*mWW^2*t^7 - 224360*ep^3*mtt^13*mWW^2*t^7 - 439440*ep^4*mtt^13*mWW^2*t^7 - 405312*ep^5*mtt^13*mWW^2*t^7 - 140800*ep^6*mtt^13*mWW^2*t^7 + 12464*ep*mtt^12*mWW^3*t^7 + 122708*ep^2*mtt^12*mWW^3*t^7 + 471780*ep^3*mtt^12*mWW^3*t^7 + 941572*ep^4*mtt^12*mWW^3*t^7 + 987540*ep^5*mtt^12*mWW^3*t^7 + 428816*ep^6*mtt^12*mWW^3*t^7 - 65472*ep*mtt^11*mWW^4*t^7 - 763732*ep^2*mtt^11*mWW^4*t^7 - 3504844*ep^3*mtt^11*mWW^4*t^7 - 7989012*ep^4*mtt^11*mWW^4*t^7 - 8988780*ep^5*mtt^11*mWW^4*t^7 - 3968880*ep^6*mtt^11*mWW^4*t^7 + 247968*ep*mtt^10*mWW^5*t^7 + 3109226*ep^2*mtt^10*mWW^5*t^7 + 14964314*ep^3*mtt^10*mWW^5*t^7 + 34519630*ep^4*mtt^10*mWW^5*t^7 + 38246742*ep^5*mtt^10*mWW^5*t^7 + 16346360*ep^6*mtt^10*mWW^5*t^7 - 520480*ep*mtt^9*mWW^6*t^7 - 6669610*ep^2*mtt^9*mWW^6*t^7 - 32470286*ep^3*mtt^9*mWW^6*t^7 - 74850414*ep^4*mtt^9*mWW^6*t^7 - 82121170*ep^5*mtt^9*mWW^6*t^7 - 34527720*ep^6*mtt^9*mWW^6*t^7 + 648144*ep*mtt^8*mWW^7*t^7 + 8358918*ep^2*mtt^8*mWW^7*t^7 + 40819446*ep^3*mtt^8*mWW^7*t^7 + 94020082*ep^4*mtt^8*mWW^7*t^7 + 102740794*ep^5*mtt^8*mWW^7*t^7 + 42902856*ep^6*mtt^8*mWW^7*t^7 - 496176*ep*mtt^7*mWW^8*t^7 - 6399010*ep^2*mtt^7*mWW^8*t^7 - 31261334*ep^3*mtt^7*mWW^8*t^7 - 72058934*ep^4*mtt^7*mWW^8*t^7 - 78795194*ep^5*mtt^7*mWW^8*t^7 - 32900872*ep^6*mtt^7*mWW^8*t^7 + 229232*ep*mtt^6*mWW^9*t^7 + 2947062*ep^2*mtt^6*mWW^9*t^7 + 14400714*ep^3*mtt^6*mWW^9*t^7 + 33324162*ep^4*mtt^6*mWW^9*t^7 + 36668950*ep^5*mtt^6*mWW^9*t^7 + 15420600*ep^6*mtt^6*mWW^9*t^7 - 57776*ep*mtt^5*mWW^10*t^7 - 741750*ep^2*mtt^5*mWW^10*t^7 - 3644594*ep^3*mtt^5*mWW^10*t^7 - 8544346*ep^4*mtt^5*mWW^10*t^7 - 9571654*ep^5*mtt^5*mWW^10*t^7 - 4105720*ep^6*mtt^5*mWW^10*t^7 + 5376*ep*mtt^4*mWW^11*t^7 + 71598*ep^2*mtt^4*mWW^11*t^7 + 369854*ep^3*mtt^4*mWW^11*t^7 + 922018*ep^4*mtt^4*mWW^11*t^7 + 1102106*ep^5*mtt^4*mWW^11*t^7 + 502728*ep^6*mtt^4*mWW^11*t^7 + 384*ep*mtt^3*mWW^12*t^7 + 3702*ep^2*mtt^3*mWW^12*t^7 + 11834*ep^3*mtt^3*mWW^12*t^7 + 12458*ep^4*mtt^3*mWW^12*t^7 - 2882*ep^5*mtt^3*mWW^12*t^7 - 7976*ep^6*mtt^3*mWW^12*t^7 - 48*ep*mtt^2*mWW^13*t^7 - 548*ep^2*mtt^2*mWW^13*t^7 - 2356*ep^3*mtt^2*mWW^13*t^7 - 4748*ep^4*mtt^2*mWW^13*t^7 - 4476*ep^5*mtt^2*mWW^13*t^7 - 1584*ep^6*mtt^2*mWW^13*t^7 - 288*ep*mtt^14*s*t^7 - 3648*ep^2*mtt^14*s*t^7 - 17016*ep^3*mtt^14*s*t^7 - 36192*ep^4*mtt^14*s*t^7 - 35496*ep^5*mtt^14*s*t^7 - 12960*ep^6*mtt^14*s*t^7 - 48*mtt^13*mWW*s*t^7 - 6912*ep*mtt^13*mWW*s*t^7 - 84316*ep^2*mtt^13*mWW*s*t^7 - 392144*ep^3*mtt^13*mWW*s*t^7 - 836916*ep^4*mtt^13*mWW*s*t^7 - 824944*ep^5*mtt^13*mWW*s*t^7 - 302720*ep^6*mtt^13*mWW*s*t^7 - 1232*mtt^12*mWW^2*s*t^7 + 13876*ep*mtt^12*mWW^2*s*t^7 + 252044*ep^2*mtt^12*mWW^2*s*t^7 + 1180186*ep^3*mtt^12*mWW^2*s*t^7 + 2394820*ep^4*mtt^12*mWW^2*s*t^7 + 2196234*ep^5*mtt^12*mWW^2*s*t^7 + 731752*ep^6*mtt^12*mWW^2*s*t^7 + 3616*mtt^11*mWW^3*s*t^7 - 27008*ep*mtt^11*mWW^3*s*t^7 - 369540*ep^2*mtt^11*mWW^3*s*t^7 - 1104424*ep^3*mtt^11*mWW^3*s*t^7 - 1317688*ep^4*mtt^11*mWW^3*s*t^7 - 670068*ep^5*mtt^11*mWW^3*s*t^7 - 145488*ep^6*mtt^11*mWW^3*s*t^7 - 8848*mtt^10*mWW^4*s*t^7 + 183636*ep*mtt^10*mWW^4*s*t^7 + 2372862*ep^2*mtt^10*mWW^4*s*t^7 + 9997286*ep^3*mtt^10*mWW^4*s*t^7 + 21232838*ep^4*mtt^10*mWW^4*s*t^7 + 23413186*ep^5*mtt^10*mWW^4*s*t^7 + 10585640*ep^6*mtt^10*mWW^4*s*t^7 + 56624*mtt^9*mWW^5*s*t^7 - 355824*ep*mtt^9*mWW^5*s*t^7 - 9335718*ep^2*mtt^9*mWW^5*s*t^7 - 51295538*ep^3*mtt^9*mWW^5*s*t^7 - 124970550*ep^4*mtt^9*mWW^5*s*t^7 - 143323586*ep^5*mtt^9*mWW^5*s*t^7 - 63031848*ep^6*mtt^9*mWW^5*s*t^7 - 191344*mtt^8*mWW^6*s*t^7 - 97690*ep*mtt^8*mWW^6*s*t^7 + 18060071*ep^2*mtt^8*mWW^6*s*t^7 + 117943851*ep^3*mtt^8*mWW^6*s*t^7 + 304514949*ep^4*mtt^8*mWW^6*s*t^7 + 354552311*ep^5*mtt^8*mWW^6*s*t^7 + 154708812*ep^6*mtt^8*mWW^6*s*t^7 + 329136*mtt^7*mWW^7*s*t^7 + 1076264*ep*mtt^7*mWW^7*s*t^7 - 20414079*ep^2*mtt^7*mWW^7*s*t^7 - 154144541*ep^3*mtt^7*mWW^7*s*t^7 - 414112709*ep^4*mtt^7*mWW^7*s*t^7 - 488432507*ep^5*mtt^7*mWW^7*s*t^7 - 213219804*ep^6*mtt^7*mWW^7*s*t^7 - 319008*mtt^6*mWW^8*s*t^7 - 1405766*ep*mtt^6*mWW^8*s*t^7 + 15066769*ep^2*mtt^6*mWW^8*s*t^7 + 126218101*ep^3*mtt^6*mWW^8*s*t^7 + 347760699*ep^4*mtt^6*mWW^8*s*t^7 + 414457665*ep^5*mtt^6*mWW^8*s*t^7 + 181677460*ep^6*mtt^6*mWW^8*s*t^7 + 177168*mtt^5*mWW^9*s*t^7 + 791676*ep*mtt^5*mWW^9*s*t^7 - 7945775*ep^2*mtt^5*mWW^9*s*t^7 - 67205357*ep^3*mtt^5*mWW^9*s*t^7 - 185919541*ep^4*mtt^5*mWW^9*s*t^7 - 222713727*ep^5*mtt^5*mWW^9*s*t^7 - 98170604*ep^6*mtt^5*mWW^9*s*t^7 - 52064*mtt^4*mWW^10*s*t^7 - 160098*ep*mtt^4*mWW^10*s*t^7 + 3123871*ep^2*mtt^4*mWW^10*s*t^7 + 23209469*ep^3*mtt^4*mWW^10*s*t^7 + 62537117*ep^4*mtt^4*mWW^10*s*t^7 + 74673077*ep^5*mtt^4*mWW^10*s*t^7 + 33107268*ep^6*mtt^4*mWW^10*s*t^7 + 5712*mtt^3*mWW^11*s*t^7 - 21488*ep*mtt^3*mWW^11*s*t^7 - 820785*ep^2*mtt^3*mWW^11*s*t^7 - 4856127*ep^3*mtt^3*mWW^11*s*t^7 - 12383743*ep^4*mtt^3*mWW^11*s*t^7 - 14656837*ep^5*mtt^3*mWW^11*s*t^7 - 6558692*ep^6*mtt^3*mWW^11*s*t^7 + 336*mtt^2*mWW^12*s*t^7 + 9570*ep*mtt^2*mWW^12*s*t^7 + 94485*ep^2*mtt^2*mWW^12*s*t^7 + 449385*ep^3*mtt^2*mWW^12*s*t^7 + 1111499*ep^4*mtt^2*mWW^12*s*t^7 + 1356073*ep^5*mtt^2*mWW^12*s*t^7 + 636212*ep^6*mtt^2*mWW^12*s*t^7 - 48*mtt*mWW^13*s*t^7 + 124*ep*mtt*mWW^13*s*t^7 + 4581*ep^2*mtt*mWW^13*s*t^7 + 20403*ep^3*mtt*mWW^13*s*t^7 + 32539*ep^4*mtt*mWW^13*s*t^7 + 15333*ep^5*mtt*mWW^13*s*t^7 - 2652*ep^6*mtt*mWW^13*s*t^7 - 72*ep*mWW^14*s*t^7 - 822*ep^2*mWW^14*s*t^7 - 3534*ep^3*mWW^14*s*t^7 - 7122*ep^4*mWW^14*s*t^7 - 6714*ep^5*mWW^14*s*t^7 - 2376*ep^6*mWW^14*s*t^7 + 576*ep*mtt^13*s^2*t^7 + 8160*ep^2*mtt^13*s^2*t^7 + 41088*ep^3*mtt^13*s^2*t^7 + 91680*ep^4*mtt^13*s^2*t^7 + 92736*ep^5*mtt^13*s^2*t^7 + 34560*ep^6*mtt^13*s^2*t^7 + 432*mtt^12*mWW*s^2*t^7 + 13784*ep*mtt^12*mWW*s^2*t^7 + 163256*ep^2*mtt^12*mWW*s^2*t^7 + 811456*ep^3*mtt^12*mWW*s^2*t^7 + 1830008*ep^4*mtt^12*mWW*s^2*t^7 + 1875560*ep^5*mtt^12*mWW*s^2*t^7 + 707104*ep^6*mtt^12*mWW*s^2*t^7 + 10144*mtt^11*mWW^2*s^2*t^7 + 30728*ep*mtt^11*mWW^2*s^2*t^7 - 380310*ep^2*mtt^11*mWW^2*s^2*t^7 - 2320316*ep^3*mtt^11*mWW^2*s^2*t^7 - 4766698*ep^4*mtt^11*mWW^2*s^2*t^7 - 4041020*ep^5*mtt^11*mWW^2*s^2*t^7 - 1122128*ep^6*mtt^11*mWW^2*s^2*t^7 - 27288*mtt^10*mWW^3*s^2*t^7 - 96214*ep*mtt^10*mWW^3*s^2*t^7 + 10485*ep^2*mtt^10*mWW^3*s^2*t^7 - 1472357*ep^3*mtt^10*mWW^3*s^2*t^7 - 7963305*ep^4*mtt^10*mWW^3*s^2*t^7 - 12504709*ep^5*mtt^10*mWW^3*s^2*t^7 - 6272452*ep^6*mtt^10*mWW^3*s^2*t^7 + 48452*mtt^9*mWW^4*s^2*t^7 + 170664*ep*mtt^9*mWW^4*s^2*t^7 - 270302*ep^2*mtt^9*mWW^4*s^2*t^7 - 638060*ep^3*mtt^9*mWW^4*s^2*t^7 - 60126*ep^4*mtt^9*mWW^4*s^2*t^7 - 2232164*ep^5*mtt^9*mWW^4*s^2*t^7 - 3304624*ep^6*mtt^9*mWW^4*s^2*t^7 - 288392*mtt^8*mWW^5*s^2*t^7 - 2071296*ep*mtt^8*mWW^5*s^2*t^7 + 2325946*ep^2*mtt^8*mWW^5*s^2*t^7 + 57503278*ep^3*mtt^8*mWW^5*s^2*t^7 + 189223298*ep^4*mtt^8*mWW^5*s^2*t^7 + 250687102*ep^5*mtt^8*mWW^5*s^2*t^7 + 120189784*ep^6*mtt^8*mWW^5*s^2*t^7 + 919644*mtt^7*mWW^6*s^2*t^7 + 7158554*ep*mtt^7*mWW^6*s^2*t^7 - 4555295*ep^2*mtt^7*mWW^6*s^2*t^7 - 180153763*ep^3*mtt^7*mWW^6*s^2*t^7 - 594904441*ep^4*mtt^7*mWW^6*s^2*t^7 - 768289887*ep^5*mtt^7*mWW^6*s^2*t^7 - 354876332*ep^6*mtt^7*mWW^6*s^2*t^7 - 1421232*mtt^6*mWW^7*s^2*t^7 - 10891868*ep*mtt^6*mWW^7*s^2*t^7 + 7615677*ep^2*mtt^6*mWW^7*s^2*t^7 + 272543383*ep^3*mtt^6*mWW^7*s^2*t^7 + 883932983*ep^4*mtt^6*mWW^7*s^2*t^7 + 1122887533*ep^5*mtt^6*mWW^7*s^2*t^7 + 509879044*ep^6*mtt^6*mWW^7*s^2*t^7 + 1183644*mtt^5*mWW^8*s^2*t^7 + 8478618*ep*mtt^5*mWW^8*s^2*t^7 - 11637675*ep^2*mtt^5*mWW^8*s^2*t^7 - 243520703*ep^3*mtt^5*mWW^8*s^2*t^7 - 758143893*ep^4*mtt^5*mWW^8*s^2*t^7 - 945549995*ep^5*mtt^5*mWW^8*s^2*t^7 - 424078876*ep^6*mtt^5*mWW^8*s^2*t^7 - 531096*mtt^4*mWW^9*s^2*t^7 - 3234744*ep*mtt^4*mWW^9*s^2*t^7 + 11238971*ep^2*mtt^4*mWW^9*s^2*t^7 + 133917433*ep^3*mtt^4*mWW^9*s^2*t^7 + 390482297*ep^4*mtt^4*mWW^9*s^2*t^7 + 475518631*ep^5*mtt^4*mWW^9*s^2*t^7 + 210888268*ep^6*mtt^4*mWW^9*s^2*t^7 + 110788*mtt^3*mWW^10*s^2*t^7 + 377830*ep*mtt^3*mWW^10*s^2*t^7 - 5758887*ep^2*mtt^3*mWW^10*s^2*t^7 - 43310253*ep^3*mtt^3*mWW^10*s^2*t^7 - 115732737*ep^4*mtt^3*mWW^10*s^2*t^7 - 136842001*ep^5*mtt^3*mWW^10*s^2*t^7 - 60115060*ep^6*mtt^3*mWW^10*s^2*t^7 - 4040*mtt^2*mWW^11*s^2*t^7 + 74482*ep*mtt^2*mWW^11*s^2*t^7 + 1283858*ep^2*mtt^2*mWW^11*s^2*t^7 + 6702330*ep^3*mtt^2*mWW^11*s^2*t^7 + 16239614*ep^4*mtt^2*mWW^11*s^2*t^7 + 18755484*ep^5*mtt^2*mWW^11*s^2*t^7 + 8286992*ep^6*mtt^2*mWW^11*s^2*t^7 - 1056*mtt*mWW^12*s^2*t^7 - 9610*ep*mtt*mWW^12*s^2*t^7 - 27003*ep^2*mtt*mWW^12*s^2*t^7 - 32329*ep^3*mtt*mWW^12*s^2*t^7 - 88009*ep^4*mtt*mWW^12*s^2*t^7 - 226821*ep^5*mtt*mWW^12*s^2*t^7 - 170692*ep^6*mtt*mWW^12*s^2*t^7 - 1504*ep*mWW^13*s^2*t^7 - 16881*ep^2*mWW^13*s^2*t^7 - 71187*ep^3*mWW^13*s^2*t^7 - 140671*ep^4*mWW^13*s^2*t^7 - 130449*ep^5*mWW^13*s^2*t^7 - 45588*ep^6*mWW^13*s^2*t^7 - 4032*ep^2*mtt^12*s^3*t^7 - 32928*ep^3*mtt^12*s^3*t^7 - 90048*ep^4*mtt^12*s^3*t^7 - 101472*ep^5*mtt^12*s^3*t^7 - 40320*ep^6*mtt^12*s^3*t^7 - 1680*mtt^11*mWW*s^3*t^7 - 3152*ep*mtt^11*mWW*s^3*t^7 - 21236*ep^2*mtt^11*mWW*s^3*t^7 - 382300*ep^3*mtt^11*mWW*s^3*t^7 - 1339764*ep^4*mtt^11*mWW*s^3*t^7 - 1701844*ep^5*mtt^11*mWW*s^3*t^7 - 724616*ep^6*mtt^11*mWW*s^3*t^7 - 35616*mtt^10*mWW^2*s^3*t^7 - 207792*ep*mtt^10*mWW^2*s^3*t^7 - 28244*ep^2*mtt^10*mWW^2*s^3*t^7 + 1450220*ep^3*mtt^10*mWW^2*s^3*t^7 + 2161324*ep^4*mtt^10*mWW^2*s^3*t^7 - 82148*ep^5*mtt^10*mWW^2*s^3*t^7 - 1122608*ep^6*mtt^10*mWW^2*s^3*t^7 + 89176*mtt^9*mWW^3*s^3*t^7 + 507416*ep*mtt^9*mWW^3*s^3*t^7 + 1344014*ep^2*mtt^9*mWW^3*s^3*t^7 + 7479612*ep^3*mtt^9*mWW^3*s^3*t^7 + 26293262*ep^4*mtt^9*mWW^3*s^3*t^7 + 37413792*ep^5*mtt^9*mWW^3*s^3*t^7 + 18210960*ep^6*mtt^9*mWW^3*s^3*t^7 - 108492*mtt^8*mWW^4*s^3*t^7 - 1397280*ep*mtt^8*mWW^4*s^3*t^7 - 8344207*ep^2*mtt^8*mWW^4*s^3*t^7 - 27106047*ep^3*mtt^8*mWW^4*s^3*t^7 - 44610661*ep^4*mtt^8*mWW^4*s^3*t^7 - 32581237*ep^5*mtt^8*mWW^4*s^3*t^7 - 7057460*ep^6*mtt^8*mWW^4*s^3*t^7 + 578144*mtt^7*mWW^5*s^3*t^7 + 7070338*ep*mtt^7*mWW^5*s^3*t^7 + 23782947*ep^2*mtt^7*mWW^5*s^3*t^7 - 11340667*ep^3*mtt^7*mWW^5*s^3*t^7 - 193665891*ep^4*mtt^7*mWW^5*s^3*t^7 - 335654467*ep^5*mtt^7*mWW^5*s^3*t^7 - 179265564*ep^6*mtt^7*mWW^5*s^3*t^7 - 1753340*mtt^6*mWW^6*s^3*t^7 - 17363522*ep*mtt^6*mWW^6*s^3*t^7 - 33422046*ep^2*mtt^6*mWW^6*s^3*t^7 + 160685052*ep^3*mtt^6*mWW^6*s^3*t^7 + 751401106*ep^4*mtt^6*mWW^6*s^3*t^7 + 1076194006*ep^5*mtt^6*mWW^6*s^3*t^7 + 523000152*ep^6*mtt^6*mWW^6*s^3*t^7 + 2413888*mtt^5*mWW^7*s^3*t^7 + 20861874*ep*mtt^5*mWW^7*s^3*t^7 + 19413334*ep^2*mtt^5*mWW^7*s^3*t^7 - 298104942*ep^3*mtt^5*mWW^7*s^3*t^7 - 1112911666*ep^4*mtt^5*mWW^7*s^3*t^7 - 1479185920*ep^5*mtt^5*mWW^7*s^3*t^7 - 687705728*ep^6*mtt^5*mWW^7*s^3*t^7 - 1690612*mtt^4*mWW^8*s^3*t^7 - 12788408*ep*mtt^4*mWW^8*s^3*t^7 + 4087387*ep^2*mtt^4*mWW^8*s^3*t^7 + 271615921*ep^3*mtt^4*mWW^8*s^3*t^7 + 882376757*ep^4*mtt^4*mWW^8*s^3*t^7 + 1112298335*ep^5*mtt^4*mWW^8*s^3*t^7 + 500742044*ep^6*mtt^4*mWW^8*s^3*t^7 + 588928*mtt^3*mWW^9*s^3*t^7 + 3550334*ep*mtt^3*mWW^9*s^3*t^7 - 11318601*ep^2*mtt^3*mWW^9*s^3*t^7 - 136201347*ep^3*mtt^3*mWW^9*s^3*t^7 - 392341143*ep^4*mtt^3*mWW^9*s^3*t^7 - 472039535*ep^5*mtt^3*mWW^9*s^3*t^7 - 207088756*ep^6*mtt^3*mWW^9*s^3*t^7 - 80356*mtt^2*mWW^10*s^3*t^7 - 166058*ep*mtt^2*mWW^10*s^3*t^7 + 5278428*ep^2*mtt^2*mWW^10*s^3*t^7 + 35527614*ep^3*mtt^2*mWW^10*s^3*t^7 + 90856912*ep^4*mtt^2*mWW^10*s^3*t^7 + 104361908*ep^5*mtt^2*mWW^10*s^3*t^7 + 44836848*ep^6*mtt^2*mWW^10*s^3*t^7 - 40*mtt*mWW^11*s^3*t^7 - 61770*ep*mtt*mWW^11*s^3*t^7 - 743674*ep^2*mtt*mWW^11*s^3*t^7 - 3485700*ep^3*mtt*mWW^11*s^3*t^7 - 7933822*ep^4*mtt*mWW^11*s^3*t^7 - 8766522*ep^5*mtt*mWW^11*s^3*t^7 - 3747192*ep^6*mtt*mWW^11*s^3*t^7 - 1980*ep*mWW^12*s^3*t^7 - 24070*ep^2*mWW^12*s^3*t^7 - 104488*ep^3*mWW^12*s^3*t^7 - 196366*ep^4*mWW^12*s^3*t^7 - 154896*ep^5*mWW^12*s^3*t^7 - 37760*ep^6*mWW^12*s^3*t^7 - 2016*ep*mtt^11*s^4*t^7 - 16464*ep^2*mtt^11*s^4*t^7 - 45024*ep^3*mtt^11*s^4*t^7 - 50736*ep^4*mtt^11*s^4*t^7 - 20160*ep^5*mtt^11*s^4*t^7 + 3696*mtt^10*mWW*s^4*t^7 - 32664*ep*mtt^10*mWW*s^4*t^7 - 425416*ep^2*mtt^10*mWW*s^4*t^7 - 1252904*ep^3*mtt^10*mWW*s^4*t^7 - 1350264*ep^4*mtt^10*mWW*s^4*t^7 - 369856*ep^5*mtt^10*mWW*s^4*t^7 + 116560*ep^6*mtt^10*mWW*s^4*t^7 + 69424*mtt^9*mWW^2*s^4*t^7 + 433836*ep*mtt^9*mWW^2*s^4*t^7 + 799970*ep^2*mtt^9*mWW^2*s^4*t^7 + 2029086*ep^3*mtt^9*mWW^2*s^4*t^7 + 7870782*ep^4*mtt^9*mWW^2*s^4*t^7 + 12810678*ep^5*mtt^9*mWW^2*s^4*t^7 + 6804624*ep^6*mtt^9*mWW^2*s^4*t^7 - 165568*mtt^8*mWW^3*s^4*t^7 - 1019224*ep*mtt^8*mWW^3*s^4*t^7 - 2408378*ep^2*mtt^8*mWW^3*s^4*t^7 - 9236258*ep^3*mtt^8*mWW^3*s^4*t^7 - 31188366*ep^4*mtt^8*mWW^3*s^4*t^7 - 44799694*ep^5*mtt^8*mWW^3*s^4*t^7 - 21808288*ep^6*mtt^8*mWW^3*s^4*t^7 + 130956*mtt^7*mWW^4*s^4*t^7 + 2529732*ep*mtt^7*mWW^4*s^4*t^7 + 15286837*ep^2*mtt^7*mWW^4*s^4*t^7 + 36536991*ep^3*mtt^7*mWW^4*s^4*t^7 + 31156107*ep^4*mtt^7*mWW^4*s^4*t^7 - 4211835*ep^5*mtt^7*mWW^4*s^4*t^7 - 12772420*ep^6*mtt^7*mWW^4*s^4*t^7 - 563608*mtt^6*mWW^5*s^4*t^7 - 9159028*ep*mtt^6*mWW^5*s^4*t^7 - 40038246*ep^2*mtt^6*mWW^5*s^4*t^7 - 22468460*ep^3*mtt^6*mWW^5*s^4*t^7 + 190667826*ep^4*mtt^6*mWW^5*s^4*t^7 + 387575932*ep^5*mtt^6*mWW^5*s^4*t^7 + 215878184*ep^6*mtt^6*mWW^5*s^4*t^7 + 1667640*mtt^5*mWW^6*s^4*t^7 + 18185506*ep*mtt^5*mWW^6*s^4*t^7 + 47681076*ep^2*mtt^5*mWW^6*s^4*t^7 - 98372446*ep^3*mtt^5*mWW^6*s^4*t^7 - 631410268*ep^4*mtt^5*mWW^6*s^4*t^7 - 969901884*ep^5*mtt^5*mWW^6*s^4*t^7 - 488166488*ep^6*mtt^5*mWW^6*s^4*t^7 - 2030048*mtt^4*mWW^7*s^4*t^7 - 17917696*ep*mtt^4*mWW^7*s^4*t^7 - 23320687*ep^2*mtt^4*mWW^7*s^4*t^7 + 208429069*ep^3*mtt^4*mWW^7*s^4*t^7 + 827791431*ep^4*mtt^4*mWW^7*s^4*t^7 + 1120613087*ep^5*mtt^4*mWW^7*s^4*t^7 + 526663364*ep^6*mtt^4*mWW^7*s^4*t^7 + 1156044*mtt^3*mWW^8*s^4*t^7 + 8584424*ep*mtt^3*mWW^8*s^4*t^7 - 2539703*ep^2*mtt^3*mWW^8*s^4*t^7 - 175144341*ep^3*mtt^3*mWW^8*s^4*t^7 - 562959337*ep^4*mtt^3*mWW^8*s^4*t^7 - 703212731*ep^5*mtt^3*mWW^8*s^4*t^7 - 314126388*ep^6*mtt^3*mWW^8*s^4*t^7 - 289880*mtt^2*mWW^9*s^4*t^7 - 1578604*ep*mtt^2*mWW^9*s^4*t^7 + 7186656*ep^2*mtt^2*mWW^9*s^4*t^7 + 72510670*ep^3*mtt^2*mWW^9*s^4*t^7 + 200851948*ep^4*mtt^2*mWW^9*s^4*t^7 + 236151058*ep^5*mtt^2*mWW^9*s^4*t^7 + 101820128*ep^6*mtt^2*mWW^9*s^4*t^7 + 21344*mtt*mWW^10*s^4*t^7 - 38122*ep*mtt*mWW^10*s^4*t^7 - 2374100*ep^2*mtt*mWW^10*s^4*t^7 - 13770906*ep^3*mtt*mWW^10*s^4*t^7 - 33123428*ep^4*mtt*mWW^10*s^4*t^7 - 36493828*ep^5*mtt*mWW^10*s^4*t^7 - 15171264*ep^6*mtt*mWW^10*s^4*t^7 + 13856*ep*mWW^11*s^4*t^7 + 168455*ep^2*mWW^11*s^4*t^7 + 784523*ep^3*mWW^11*s^4*t^7 + 1744305*ep^4*mWW^11*s^4*t^7 + 1859233*ep^5*mWW^11*s^4*t^7 + 761988*ep^6*mWW^11*s^4*t^7 + 4032*ep*mtt^10*s^5*t^7 + 38976*ep^2*mtt^10*s^5*t^7 + 139440*ep^3*mtt^10*s^5*t^7 + 236544*ep^4*mtt^10*s^5*t^7 + 192528*ep^5*mtt^10*s^5*t^7 + 60480*ep^6*mtt^10*s^5*t^7 - 5040*mtt^9*mWW*s^5*t^7 + 62816*ep*mtt^9*mWW*s^5*t^7 + 787628*ep^2*mtt^9*mWW*s^5*t^7 + 2581948*ep^3*mtt^9*mWW*s^5*t^7 + 3555644*ep^4*mtt^9*mWW*s^5*t^7 + 2087396*ep^5*mtt^9*mWW*s^5*t^7 + 393928*ep^6*mtt^9*mWW*s^5*t^7 - 81680*mtt^8*mWW^2*s^5*t^7 - 487964*ep*mtt^8*mWW^2*s^5*t^7 - 1128996*ep^2*mtt^8*mWW^2*s^5*t^7 - 5033394*ep^3*mtt^8*mWW^2*s^5*t^7 - 17214740*ep^4*mtt^8*mWW^2*s^5*t^7 - 24059978*ep^5*mtt^8*mWW^2*s^5*t^7 - 11393760*ep^6*mtt^8*mWW^2*s^5*t^7 + 191440*mtt^7*mWW^3*s^5*t^7 + 1182876*ep*mtt^7*mWW^3*s^5*t^7 + 2043638*ep^2*mtt^7*mWW^3*s^5*t^7 + 3833226*ep^3*mtt^7*mWW^3*s^5*t^7 + 14634302*ep^4*mtt^7*mWW^3*s^5*t^7 + 23585782*ep^5*mtt^7*mWW^3*s^5*t^7 + 11783528*ep^6*mtt^7*mWW^3*s^5*t^7 - 97988*mtt^6*mWW^4*s^5*t^7 - 2347528*ep*mtt^6*mWW^4*s^5*t^7 - 12727619*ep^2*mtt^6*mWW^4*s^5*t^7 - 15902021*ep^3*mtt^6*mWW^4*s^5*t^7 + 28100463*ep^4*mtt^6*mWW^4*s^5*t^7 + 73032945*ep^5*mtt^6*mWW^4*s^5*t^7 + 40318684*ep^6*mtt^6*mWW^4*s^5*t^7 + 249264*mtt^5*mWW^5*s^5*t^7 + 5894750*ep*mtt^5*mWW^5*s^5*t^7 + 29068411*ep^2*mtt^5*mWW^5*s^5*t^7 + 15409017*ep^3*mtt^5*mWW^5*s^5*t^7 - 155363847*ep^4*mtt^5*mWW^5*s^5*t^7 - 313930239*ep^5*mtt^5*mWW^5*s^5*t^7 - 174332828*ep^6*mtt^5*mWW^5*s^5*t^7 - 797096*mtt^4*mWW^6*s^5*t^7 - 9432308*ep*mtt^4*mWW^6*s^5*t^7 - 27970950*ep^2*mtt^4*mWW^6*s^5*t^7 + 40116204*ep^3*mtt^4*mWW^6*s^5*t^7 + 321191590*ep^4*mtt^4*mWW^6*s^5*t^7 + 517853304*ep^5*mtt^4*mWW^6*s^5*t^7 + 268411832*ep^6*mtt^4*mWW^6*s^5*t^7 + 860384*mtt^3*mWW^7*s^5*t^7 + 7545528*ep*mtt^3*mWW^7*s^5*t^7 + 9993576*ep^2*mtt^3*mWW^7*s^5*t^7 - 85243452*ep^3*mtt^3*mWW^7*s^5*t^7 - 341110204*ep^4*mtt^3*mWW^7*s^5*t^7 - 463730528*ep^5*mtt^3*mWW^7*s^5*t^7 - 218825952*ep^6*mtt^3*mWW^7*s^5*t^7 - 373156*mtt^2*mWW^8*s^5*t^7 - 2652192*ep*mtt^2*mWW^8*s^5*t^7 + 1958285*ep^2*mtt^2*mWW^8*s^5*t^7 + 60553619*ep^3*mtt^2*mWW^8*s^5*t^7 + 188351295*ep^4*mtt^2*mWW^8*s^5*t^7 + 231922641*ep^5*mtt^2*mWW^8*s^5*t^7 + 102592156*ep^6*mtt^2*mWW^8*s^5*t^7 + 53872*mtt*mWW^9*s^5*t^7 + 206846*ep*mtt*mWW^9*s^5*t^7 - 2406229*ep^2*mtt*mWW^9*s^5*t^7 - 18477939*ep^3*mtt*mWW^9*s^5*t^7 - 48221511*ep^4*mtt*mWW^9*s^5*t^7 - 55075483*ep^5*mtt*mWW^9*s^5*t^7 - 23314676*ep^6*mtt*mWW^9*s^5*t^7 + 35944*ep*mWW^10*s^5*t^7 + 439280*ep^2*mWW^10*s^5*t^7 + 2036152*ep^3*mWW^10*s^5*t^7 + 4458064*ep^4*mWW^10*s^5*t^7 + 4640032*ep^5*mWW^10*s^5*t^7 + 1849008*ep^6*mWW^10*s^5*t^7 - 4032*ep*mtt^9*s^6*t^7 - 40992*ep^2*mtt^9*s^6*t^7 - 155904*ep^3*mtt^9*s^6*t^7 - 281568*ep^4*mtt^9*s^6*t^7 - 243264*ep^5*mtt^9*s^6*t^7 - 80640*ep^6*mtt^9*s^6*t^7 + 4368*mtt^8*mWW*s^6*t^7 - 56408*ep*mtt^8*mWW*s^6*t^7 - 694664*ep^2*mtt^8*mWW*s^6*t^7 - 2237776*ep^3*mtt^8*mWW*s^6*t^7 - 2991624*ep^4*mtt^8*mWW*s^6*t^7 - 1655896*ep^5*mtt^8*mWW*s^6*t^7 - 268160*ep^6*mtt^8*mWW*s^6*t^7 + 58752*mtt^7*mWW^2*s^6*t^7 + 324032*ep*mtt^7*mWW^2*s^6*t^7 + 796750*ep^2*mtt^7*mWW^2*s^6*t^7 + 4805200*ep^3*mtt^7*mWW^2*s^6*t^7 + 16562130*ep^4*mtt^7*mWW^2*s^6*t^7 + 22268896*ep^5*mtt^7*mWW^2*s^6*t^7 + 10104528*ep^6*mtt^7*mWW^2*s^6*t^7 - 141016*mtt^6*mWW^3*s^6*t^7 - 854010*ep*mtt^6*mWW^3*s^6*t^7 - 951313*ep^2*mtt^6*mWW^3*s^6*t^7 + 1183449*ep^3*mtt^6*mWW^3*s^6*t^7 + 896357*ep^4*mtt^6*mWW^3*s^6*t^7 - 2369935*ep^5*mtt^6*mWW^3*s^6*t^7 - 1596028*ep^6*mtt^6*mWW^3*s^6*t^7 + 54096*mtt^5*mWW^4*s^6*t^7 + 1263412*ep*mtt^5*mWW^4*s^6*t^7 + 5505341*ep^2*mtt^5*mWW^4*s^6*t^7 - 2828047*ep^3*mtt^5*mWW^4*s^6*t^7 - 46754201*ep^4*mtt^5*mWW^4*s^6*t^7 - 74837485*ep^5*mtt^5*mWW^4*s^6*t^7 - 35451580*ep^6*mtt^5*mWW^4*s^6*t^7 - 12560*mtt^4*mWW^5*s^6*t^7 - 1829972*ep*mtt^4*mWW^5*s^6*t^7 - 10624874*ep^2*mtt^4*mWW^5*s^6*t^7 - 2368416*ep^3*mtt^4*mWW^5*s^6*t^7 + 77521530*ep^4*mtt^4*mWW^5*s^6*t^7 + 150365212*ep^5*mtt^4*mWW^5*s^6*t^7 + 83068584*ep^6*mtt^4*mWW^5*s^6*t^7 + 150256*mtt^3*mWW^6*s^6*t^7 + 2171064*ep*mtt^3*mWW^6*s^6*t^7 + 7685916*ep^2*mtt^3*mWW^6*s^6*t^7 - 7072686*ep^3*mtt^3*mWW^6*s^6*t^7 - 81410436*ep^4*mtt^3*mWW^6*s^6*t^7 - 141092282*ep^5*mtt^3*mWW^6*s^6*t^7 - 76459224*ep^6*mtt^3*mWW^6*s^6*t^7 - 157224*mtt^2*mWW^7*s^6*t^7 - 1381602*ep*mtt^2*mWW^7*s^6*t^7 - 1800641*ep^2*mtt^2*mWW^7*s^6*t^7 + 16191785*ep^3*mtt^2*mWW^7*s^6*t^7 + 65602245*ep^4*mtt^2*mWW^7*s^6*t^7 + 90573129*ep^5*mtt^2*mWW^7*s^6*t^7 + 43322596*ep^6*mtt^2*mWW^7*s^6*t^7 + 43328*mtt*mWW^8*s^6*t^7 + 287012*ep*mtt*mWW^8*s^6*t^7 - 565943*ep^2*mtt*mWW^8*s^6*t^7 - 8989219*ep^3*mtt*mWW^8*s^6*t^7 - 27081765*ep^4*mtt*mWW^8*s^6*t^7 - 33346297*ep^5*mtt*mWW^8*s^6*t^7 - 14867964*ep^6*mtt*mWW^8*s^6*t^7 + 26104*ep*mWW^9*s^6*t^7 + 321140*ep^2*mWW^9*s^6*t^7 + 1501694*ep^3*mWW^9*s^6*t^7 + 3333812*ep^4*mWW^9*s^6*t^7 + 3529602*ep^5*mWW^9*s^6*t^7 + 1433648*ep^6*mWW^9*s^6*t^7 + 2304*ep*mtt^8*s^7*t^7 + 24000*ep^2*mtt^8*s^7*t^7 + 93792*ep^3*mtt^8*s^7*t^7 + 173760*ep^4*mtt^8*s^7*t^7 + 153504*ep^5*mtt^8*s^7*t^7 + 51840*ep^6*mtt^8*s^7*t^7 - 2352*mtt^7*mWW*s^7*t^7 + 27696*ep*mtt^7*mWW*s^7*t^7 + 335924*ep^2*mtt^7*mWW*s^7*t^7 + 1005724*ep^3*mtt^7*mWW*s^7*t^7 + 1150452*ep^4*mtt^7*mWW*s^7*t^7 + 412340*ep^5*mtt^7*mWW*s^7*t^7 - 38264*ep^6*mtt^7*mWW*s^7*t^7 - 24704*mtt^6*mWW^2*s^7*t^7 - 125080*ep*mtt^6*mWW^2*s^7*t^7 - 326236*ep^2*mtt^6*mWW^2*s^7*t^7 - 2501008*ep^3*mtt^6*mWW^2*s^7*t^7 - 8660092*ep^4*mtt^6*mWW^2*s^7*t^7 - 11363280*ep^5*mtt^6*mWW^2*s^7*t^7 - 5013712*ep^6*mtt^6*mWW^2*s^7*t^7 + 64248*mtt^5*mWW^3*s^7*t^7 + 373788*ep*mtt^5*mWW^3*s^7*t^7 + 225128*ep^2*mtt^5*mWW^3*s^7*t^7 - 1522014*ep^3*mtt^5*mWW^3*s^7*t^7 - 2782076*ep^4*mtt^5*mWW^3*s^7*t^7 - 1805474*ep^5*mtt^5*mWW^3*s^7*t^7 - 636824*ep^6*mtt^5*mWW^3*s^7*t^7 - 26288*mtt^4*mWW^4*s^7*t^7 - 414108*ep*mtt^4*mWW^4*s^7*t^7 - 1128592*ep^2*mtt^4*mWW^4*s^7*t^7 + 4782434*ep^3*mtt^4*mWW^4*s^7*t^7 + 23648644*ep^4*mtt^4*mWW^4*s^7*t^7 + 32083694*ep^5*mtt^4*mWW^4*s^7*t^7 + 13912080*ep^6*mtt^4*mWW^4*s^7*t^7 - 24304*mtt^3*mWW^5*s^7*t^7 + 201544*ep*mtt^3*mWW^5*s^7*t^7 + 1805156*ep^2*mtt^3*mWW^5*s^7*t^7 - 712792*ep^3*mtt^3*mWW^5*s^7*t^7 - 20429332*ep^4*mtt^3*mWW^5*s^7*t^7 - 38305416*ep^5*mtt^3*mWW^5*s^7*t^7 - 21210360*ep^6*mtt^3*mWW^5*s^7*t^7 + 8112*mtt^2*mWW^6*s^7*t^7 - 74176*ep*mtt^2*mWW^6*s^7*t^7 - 815324*ep^2*mtt^2*mWW^6*s^7*t^7 - 1103524*ep^3*mtt^2*mWW^6*s^7*t^7 + 4377692*ep^4*mtt^2*mWW^6*s^7*t^7 + 11832100*ep^5*mtt^2*mWW^6*s^7*t^7 + 7649984*ep^6*mtt^2*mWW^6*s^7*t^7 + 5288*mtt*mWW^7*s^7*t^7 + 60652*ep*mtt*mWW^7*s^7*t^7 + 173504*ep^2*mtt*mWW^7*s^7*t^7 - 347302*ep^3*mtt*mWW^7*s^7*t^7 - 2791716*ep^4*mtt*mWW^7*s^7*t^7 - 4925770*ep^5*mtt*mWW^7*s^7*t^7 - 2759096*ep^6*mtt*mWW^7*s^7*t^7 + 2292*ep*mWW^8*s^7*t^7 + 31688*ep^2*mWW^8*s^7*t^7 + 170674*ep^3*mWW^8*s^7*t^7 + 452764*ep^4*mWW^8*s^7*t^7 + 571870*ep^5*mWW^8*s^7*t^7 + 272192*ep^6*mWW^8*s^7*t^7 - 720*ep*mtt^7*s^8*t^7 - 7608*ep^2*mtt^7*s^8*t^7 - 30192*ep^3*mtt^7*s^8*t^7 - 56712*ep^4*mtt^7*s^8*t^7 - 50688*ep^5*mtt^7*s^8*t^7 - 17280*ep^6*mtt^7*s^8*t^7 + 720*mtt^6*mWW*s^8*t^7 - 7048*ep*mtt^6*mWW*s^8*t^7 - 84004*ep^2*mtt^6*mWW*s^8*t^7 - 215360*ep^3*mtt^6*mWW*s^8*t^7 - 146716*ep^4*mtt^6*mWW*s^8*t^7 + 82184*ep^5*mtt^6*mWW*s^8*t^7 + 89776*ep^6*mtt^6*mWW*s^8*t^7 + 5296*mtt^5*mWW^2*s^8*t^7 + 25020*ep*mtt^5*mWW^2*s^8*t^7 + 77838*ep^2*mtt^5*mWW^2*s^8*t^7 + 693206*ep^3*mtt^5*mWW^2*s^8*t^7 + 2334186*ep^4*mtt^5*mWW^2*s^8*t^7 + 2964358*ep^5*mtt^5*mWW^2*s^8*t^7 + 1269488*ep^6*mtt^5*mWW^2*s^8*t^7 - 16336*mtt^4*mWW^3*s^8*t^7 - 88040*ep*mtt^4*mWW^3*s^8*t^7 - 14510*ep^2*mtt^4*mWW^3*s^8*t^7 + 360266*ep^3*mtt^4*mWW^3*s^8*t^7 + 330622*ep^4*mtt^4*mWW^3*s^8*t^7 - 101010*ep^5*mtt^4*mWW^3*s^8*t^7 - 84976*ep^6*mtt^4*mWW^3*s^8*t^7 + 10032*mtt^3*mWW^4*s^8*t^7 + 88624*ep*mtt^3*mWW^4*s^8*t^7 + 65500*ep^2*mtt^3*mWW^4*s^8*t^7 - 1489588*ep^3*mtt^3*mWW^4*s^8*t^7 - 5093820*ep^4*mtt^3*mWW^4*s^8*t^7 - 6021436*ep^5*mtt^3*mWW^4*s^8*t^7 - 2370128*ep^6*mtt^3*mWW^4*s^8*t^7 + 4160*mtt^2*mWW^5*s^8*t^7 - 3776*ep*mtt^2*mWW^5*s^8*t^7 - 89880*ep^2*mtt^2*mWW^5*s^8*t^7 + 434500*ep^3*mtt^2*mWW^5*s^8*t^7 + 2872392*ep^4*mtt^2*mWW^5*s^8*t^7 + 4761484*ep^5*mtt^2*mWW^5*s^8*t^7 + 2523040*ep^6*mtt^2*mWW^5*s^8*t^7 - 3872*mtt*mWW^6*s^8*t^7 - 27356*ep*mtt*mWW^6*s^8*t^7 + 46*ep^2*mtt*mWW^6*s^8*t^7 + 407342*ep^3*mtt*mWW^6*s^8*t^7 + 1068730*ep^4*mtt*mWW^6*s^8*t^7 + 972054*ep^5*mtt*mWW^6*s^8*t^7 + 264480*ep^6*mtt*mWW^6*s^8*t^7 - 1936*ep*mWW^7*s^8*t^7 - 21494*ep^2*mWW^7*s^8*t^7 - 87854*ep^3*mWW^7*s^8*t^7 - 159754*ep^4*mWW^7*s^8*t^7 - 127330*ep^5*mWW^7*s^8*t^7 - 33952*ep^6*mWW^7*s^8*t^7 + 96*ep*mtt^6*s^9*t^7 + 1024*ep^2*mtt^6*s^9*t^7 + 4104*ep^3*mtt^6*s^9*t^7 + 7776*ep^4*mtt^6*s^9*t^7 + 7000*ep^5*mtt^6*s^9*t^7 + 2400*ep^6*mtt^6*s^9*t^7 - 96*mtt^5*mWW*s^9*t^7 + 704*ep*mtt^5*mWW*s^9*t^7 + 8176*ep^2*mtt^5*mWW*s^9*t^7 + 14164*ep^3*mtt^5*mWW*s^9*t^7 - 12296*ep^4*mtt^5*mWW*s^9*t^7 - 42964*ep^5*mtt^5*mWW*s^9*t^7 - 23880*ep^6*mtt^5*mWW*s^9*t^7 - 384*mtt^4*mWW^2*s^9*t^7 - 1808*ep*mtt^4*mWW^2*s^9*t^7 - 9016*ep^2*mtt^4*mWW^2*s^9*t^7 - 78820*ep^3*mtt^4*mWW^2*s^9*t^7 - 242272*ep^4*mtt^4*mWW^2*s^9*t^7 - 288428*ep^5*mtt^4*mWW^2*s^9*t^7 - 117384*ep^6*mtt^4*mWW^2*s^9*t^7 + 1728*mtt^3*mWW^3*s^9*t^7 + 7952*ep*mtt^3*mWW^3*s^9*t^7 - 2232*ep^2*mtt^3*mWW^3*s^9*t^7 + 6720*ep^3*mtt^3*mWW^3*s^9*t^7 + 155320*ep^4*mtt^3*mWW^3*s^9*t^7 + 263776*ep^5*mtt^3*mWW^3*s^9*t^7 + 120752*ep^6*mtt^3*mWW^3*s^9*t^7 - 1920*mtt^2*mWW^4*s^9*t^7 - 11680*ep*mtt^2*mWW^4*s^9*t^7 + 3912*ep^2*mtt^2*mWW^4*s^9*t^7 + 151896*ep^3*mtt^2*mWW^4*s^9*t^7 + 369768*ep^4*mtt^2*mWW^4*s^9*t^7 + 343112*ep^5*mtt^2*mWW^4*s^9*t^7 + 108688*ep^6*mtt^2*mWW^4*s^9*t^7 + 672*mtt*mWW^5*s^9*t^7 + 5296*ep*mtt*mWW^5*s^9*t^7 - 2968*ep^2*mtt*mWW^5*s^9*t^7 - 125236*ep^3*mtt*mWW^5*s^9*t^7 - 375056*ep^4*mtt*mWW^5*s^9*t^7 - 422764*ep^5*mtt*mWW^5*s^9*t^7 - 165352*ep^6*mtt*mWW^5*s^9*t^7 + 336*ep*mWW^6*s^9*t^7 + 4304*ep^2*mWW^6*s^9*t^7 + 20388*ep^3*mWW^6*s^9*t^7 + 43512*ep^4*mWW^6*s^9*t^7 + 42476*ep^5*mWW^6*s^9*t^7 + 15384*ep^6*mWW^6*s^9*t^7 - 400*ep*mtt^14*t^8 - 4784*ep^2*mtt^14*t^8 - 21300*ep^3*mtt^14*t^8 - 43792*ep^4*mtt^14*t^8 - 41900*ep^5*mtt^14*t^8 - 15024*ep^6*mtt^14*t^8 - 2336*ep*mtt^13*mWW*t^8 - 28686*ep^2*mtt^13*mWW*t^8 - 130378*ep^3*mtt^13*mWW*t^8 - 271706*ep^4*mtt^13*mWW*t^8 - 262326*ep^5*mtt^13*mWW*t^8 - 94648*ep^6*mtt^13*mWW*t^8 + 17060*ep*mtt^12*mWW^2*t^8 + 201072*ep^2*mtt^12*mWW^2*t^8 + 884440*ep^3*mtt^12*mWW^2*t^8 + 1802480*ep^4*mtt^12*mWW^2*t^8 + 1712500*ep^5*mtt^12*mWW^2*t^8 + 609488*ep^6*mtt^12*mWW^2*t^8 - 36156*ep*mtt^11*mWW^3*t^8 - 406820*ep^2*mtt^11*mWW^3*t^8 - 1739524*ep^3*mtt^11*mWW^3*t^8 - 3548580*ep^4*mtt^11*mWW^3*t^8 - 3468392*ep^5*mtt^11*mWW^3*t^8 - 1303648*ep^6*mtt^11*mWW^3*t^8 + 52972*ep*mtt^10*mWW^4*t^8 + 598432*ep^2*mtt^10*mWW^4*t^8 + 2683756*ep^3*mtt^10*mWW^4*t^8 + 6071632*ep^4*mtt^10*mWW^4*t^8 + 6844056*ep^5*mtt^10*mWW^4*t^8 + 3035232*ep^6*mtt^10*mWW^4*t^8 - 122164*ep*mtt^9*mWW^5*t^8 - 1529256*ep^2*mtt^9*mWW^5*t^8 - 7506192*ep^3*mtt^9*mWW^5*t^8 - 18041928*ep^4*mtt^9*mWW^5*t^8 - 21037404*ep^5*mtt^9*mWW^5*t^8 - 9481456*ep^6*mtt^9*mWW^5*t^8 + 269204*ep*mtt^8*mWW^6*t^8 + 3492852*ep^2*mtt^8*mWW^6*t^8 + 17333712*ep^3*mtt^8*mWW^6*t^8 + 41007180*ep^4*mtt^8*mWW^6*t^8 + 46342796*ep^5*mtt^8*mWW^6*t^8 + 20108656*ep^6*mtt^8*mWW^6*t^8 - 363644*ep*mtt^7*mWW^7*t^8 - 4725332*ep^2*mtt^7*mWW^7*t^8 - 23271676*ep^3*mtt^7*mWW^7*t^8 - 54118508*ep^4*mtt^7*mWW^7*t^8 - 59771464*ep^5*mtt^7*mWW^7*t^8 - 25263456*ep^6*mtt^7*mWW^7*t^8 + 289796*ep*mtt^6*mWW^8*t^8 + 3736260*ep^2*mtt^6*mWW^8*t^8 + 18222364*ep^3*mtt^6*mWW^8*t^8 + 41878380*ep^4*mtt^6*mWW^8*t^8 + 45641072*ep^5*mtt^6*mWW^8*t^8 + 19010048*ep^6*mtt^6*mWW^8*t^8 - 134172*ep*mtt^5*mWW^9*t^8 - 1707082*ep^2*mtt^5*mWW^9*t^8 - 8234966*ep^3*mtt^5*mWW^9*t^8 - 18767102*ep^4*mtt^5*mWW^9*t^8 - 20316846*ep^5*mtt^5*mWW^9*t^8 - 8410712*ep^6*mtt^5*mWW^9*t^8 + 33144*ep*mtt^4*mWW^10*t^8 + 413260*ep^2*mtt^4*mWW^10*t^8 + 1966312*ep^3*mtt^4*mWW^10*t^8 + 4454580*ep^4*mtt^4*mWW^10*t^8 + 4821664*ep^5*mtt^4*mWW^10*t^8 + 2002240*ep^6*mtt^4*mWW^10*t^8 - 3288*ep*mtt^3*mWW^11*t^8 - 39816*ep^2*mtt^3*mWW^11*t^8 - 186704*ep^3*mtt^3*mWW^11*t^8 - 424784*ep^4*mtt^3*mWW^11*t^8 - 468240*ep^5*mtt^3*mWW^11*t^8 - 199488*ep^6*mtt^3*mWW^11*t^8 - 16*ep*mtt^2*mWW^12*t^8 - 100*ep^2*mtt^2*mWW^12*t^8 + 156*ep^3*mtt^2*mWW^12*t^8 + 2148*ep^4*mtt^2*mWW^12*t^8 + 4484*ep^5*mtt^2*mWW^12*t^8 + 2768*ep^6*mtt^2*mWW^12*t^8 + 2112*ep*mtt^13*s*t^8 + 26328*ep^2*mtt^13*s*t^8 + 121140*ep^3*mtt^13*s*t^8 + 254760*ep^4*mtt^13*s*t^8 + 247548*ep^5*mtt^13*s*t^8 + 89712*ep^6*mtt^13*s*t^8 + 400*mtt^12*mWW*s*t^8 + 14104*ep*mtt^12*mWW*s*t^8 + 142188*ep^2*mtt^12*mWW*s*t^8 + 616098*ep^3*mtt^12*mWW*s*t^8 + 1266892*ep^4*mtt^12*mWW*s*t^8 + 1218918*ep^5*mtt^12*mWW*s*t^8 + 439640*ep^6*mtt^12*mWW*s*t^8 + 2736*mtt^11*mWW^2*s*t^8 - 52086*ep*mtt^11*mWW^2*s*t^8 - 882579*ep^2*mtt^11*mWW^2*s*t^8 - 4319137*ep^3*mtt^11*mWW^2*s*t^8 - 9227513*ep^4*mtt^11*mWW^2*s*t^8 - 8953881*ep^5*mtt^11*mWW^2*s*t^8 - 3202580*ep^6*mtt^11*mWW^2*s*t^8 - 14324*mtt^10*mWW^3*s*t^8 + 34544*ep*mtt^10*mWW^3*s*t^8 + 1505420*ep^2*mtt^10*mWW^3*s*t^8 + 7832020*ep^3*mtt^10*mWW^3*s*t^8 + 16840760*ep^4*mtt^10*mWW^3*s*t^8 + 16354796*ep^5*mtt^10*mWW^3*s*t^8 + 5872944*ep^6*mtt^10*mWW^3*s*t^8 + 21832*mtt^9*mWW^4*s*t^8 - 22024*ep*mtt^9*mWW^4*s*t^8 - 1564282*ep^2*mtt^9*mWW^4*s*t^8 - 7730822*ep^3*mtt^9*mWW^4*s*t^8 - 16991234*ep^4*mtt^9*mWW^4*s*t^8 - 18369438*ep^5*mtt^9*mWW^4*s*t^8 - 7910872*ep^6*mtt^9*mWW^4*s*t^8 - 31140*mtt^8*mWW^5*s*t^8 + 69584*ep*mtt^8*mWW^5*s*t^8 + 3075668*ep^2*mtt^8*mWW^5*s*t^8 + 17289034*ep^3*mtt^8*mWW^5*s*t^8 + 44634232*ep^4*mtt^8*mWW^5*s*t^8 + 55785990*ep^5*mtt^8*mWW^5*s*t^8 + 26926872*ep^6*mtt^8*mWW^5*s*t^8 + 91024*mtt^7*mWW^6*s*t^8 + 207724*ep*mtt^7*mWW^6*s*t^8 - 6476188*ep^2*mtt^7*mWW^6*s*t^8 - 46805548*ep^3*mtt^7*mWW^6*s*t^8 - 128796580*ep^4*mtt^7*mWW^6*s*t^8 - 159132944*ep^5*mtt^7*mWW^6*s*t^8 - 73562368*ep^6*mtt^7*mWW^6*s*t^8 - 178180*mtt^6*mWW^7*s*t^8 - 819024*ep*mtt^6*mWW^7*s*t^8 + 8344478*ep^2*mtt^6*mWW^7*s*t^8 + 72176332*ep^3*mtt^6*mWW^7*s*t^8 + 203429142*ep^4*mtt^6*mWW^7*s*t^8 + 248020244*ep^5*mtt^6*mWW^7*s*t^8 + 111458288*ep^6*mtt^6*mWW^7*s*t^8 + 185464*mtt^5*mWW^8*s*t^8 + 972720*ep*mtt^5*mWW^8*s*t^8 - 7012190*ep^2*mtt^5*mWW^8*s*t^8 - 65826594*ep^3*mtt^5*mWW^8*s*t^8 - 186374882*ep^4*mtt^5*mWW^8*s*t^8 - 225046782*ep^5*mtt^5*mWW^8*s*t^8 - 99565656*ep^6*mtt^5*mWW^8*s*t^8 - 104332*mtt^4*mWW^9*s*t^8 - 500416*ep*mtt^4*mWW^9*s*t^8 + 4280022*ep^2*mtt^4*mWW^9*s*t^8 + 37563882*ep^3*mtt^4*mWW^9*s*t^8 + 104047254*ep^4*mtt^4*mWW^9*s*t^8 + 123909998*ep^5*mtt^4*mWW^9*s*t^8 + 54204632*ep^6*mtt^4*mWW^9*s*t^8 + 29840*mtt^3*mWW^10*s*t^8 + 79914*ep*mtt^3*mWW^10*s*t^8 - 1894921*ep^2*mtt^3*mWW^10*s*t^8 - 13491299*ep^3*mtt^3*mWW^10*s*t^8 - 35325227*ep^4*mtt^3*mWW^10*s*t^8 - 41052503*ep^5*mtt^3*mWW^10*s*t^8 - 17742444*ep^6*mtt^3*mWW^10*s*t^8 - 3304*mtt^2*mWW^11*s*t^8 + 17872*ep*mtt^2*mWW^11*s*t^8 + 514710*ep^2*mtt^2*mWW^11*s*t^8 + 2844960*ep^3*mtt^2*mWW^11*s*t^8 + 6850818*ep^4*mtt^2*mWW^11*s*t^8 + 7685856*ep^5*mtt^2*mWW^11*s*t^8 + 3276128*ep^6*mtt^2*mWW^11*s*t^8 - 16*mtt*mWW^12*s*t^8 - 5000*ep*mtt*mWW^12*s*t^8 - 58504*ep^2*mtt*mWW^12*s*t^8 - 270300*ep^3*mtt*mWW^12*s*t^8 - 611644*ep^4*mtt*mWW^12*s*t^8 - 674528*ep^5*mtt*mWW^12*s*t^8 - 288448*ep^6*mtt*mWW^12*s*t^8 - 24*ep*mWW^13*s*t^8 - 150*ep^2*mWW^13*s*t^8 + 234*ep^3*mWW^13*s*t^8 + 3222*ep^4*mWW^13*s*t^8 + 6726*ep^5*mWW^13*s*t^8 + 4152*ep^6*mWW^13*s*t^8 - 3312*ep*mtt^12*s^2*t^8 - 48376*ep^2*mtt^12*s^2*t^8 - 247592*ep^3*mtt^12*s^2*t^8 - 556072*ep^4*mtt^12*s^2*t^8 - 563496*ep^5*mtt^12*s^2*t^8 - 209952*ep^6*mtt^12*s^2*t^8 - 3216*mtt^11*mWW*s^2*t^8 - 32672*ep*mtt^11*mWW*s^2*t^8 - 197982*ep^2*mtt^11*mWW*s^2*t^8 - 824166*ep^3*mtt^11*mWW*s^2*t^8 - 1824762*ep^4*mtt^11*mWW*s^2*t^8 - 1893482*ep^5*mtt^11*mWW*s^2*t^8 - 724360*ep^6*mtt^11*mWW*s^2*t^8 - 19360*mtt^10*mWW^2*s^2*t^8 - 48226*ep*mtt^10*mWW^2*s^2*t^8 + 1171955*ep^2*mtt^10*mWW^2*s^2*t^8 + 7664835*ep^3*mtt^10*mWW^2*s^2*t^8 + 17829749*ep^4*mtt^10*mWW^2*s^2*t^8 + 17799747*ep^5*mtt^10*mWW^2*s^2*t^8 + 6367100*ep^6*mtt^10*mWW^2*s^2*t^8 + 96720*mtt^9*mWW^3*s^2*t^8 + 461896*ep*mtt^9*mWW^3*s^2*t^8 - 1752395*ep^2*mtt^9*mWW^3*s^2*t^8 - 14758979*ep^3*mtt^9*mWW^3*s^2*t^8 - 33349729*ep^4*mtt^9*mWW^3*s^2*t^8 - 31175093*ep^5*mtt^9*mWW^3*s^2*t^8 - 10249860*ep^6*mtt^9*mWW^3*s^2*t^8 - 129508*mtt^8*mWW^4*s^2*t^8 - 680694*ep*mtt^8*mWW^4*s^2*t^8 + 575552*ep^2*mtt^8*mWW^4*s^2*t^8 + 8851390*ep^3*mtt^8*mWW^4*s^2*t^8 + 20458600*ep^4*mtt^8*mWW^4*s^2*t^8 + 20796812*ep^5*mtt^8*mWW^4*s^2*t^8 + 8431408*ep^6*mtt^8*mWW^4*s^2*t^8 + 122088*mtt^7*mWW^5*s^2*t^8 + 1057570*ep*mtt^7*mWW^5*s^2*t^8 + 2108578*ep^2*mtt^7*mWW^5*s^2*t^8 - 8348154*ep^3*mtt^7*mWW^5*s^2*t^8 - 48146218*ep^4*mtt^7*mWW^5*s^2*t^8 - 81217336*ep^5*mtt^7*mWW^5*s^2*t^8 - 45728448*ep^6*mtt^7*mWW^5*s^2*t^8 - 307588*mtt^6*mWW^6*s^2*t^8 - 3102758*ep*mtt^6*mWW^6*s^2*t^8 - 4339352*ep^2*mtt^6*mWW^6*s^2*t^8 + 47465942*ep^3*mtt^6*mWW^6*s^2*t^8 + 205283596*ep^4*mtt^6*mWW^6*s^2*t^8 + 301362624*ep^5*mtt^6*mWW^6*s^2*t^8 + 152263616*ep^6*mtt^6*mWW^6*s^2*t^8 + 571592*mtt^5*mWW^7*s^2*t^8 + 5103258*ep*mtt^5*mWW^7*s^2*t^8 + 2392072*ep^2*mtt^5*mWW^7*s^2*t^8 - 99813496*ep^3*mtt^5*mWW^7*s^2*t^8 - 366352464*ep^4*mtt^5*mWW^7*s^2*t^8 - 495230682*ep^5*mtt^5*mWW^7*s^2*t^8 - 235222120*ep^6*mtt^5*mWW^7*s^2*t^8 - 523628*mtt^4*mWW^8*s^2*t^8 - 4059182*ep*mtt^4*mWW^8*s^2*t^8 + 2969418*ep^2*mtt^4*mWW^8*s^2*t^8 + 104345960*ep^3*mtt^4*mWW^8*s^2*t^8 + 340440154*ep^4*mtt^4*mWW^8*s^2*t^8 + 434826726*ep^5*mtt^4*mWW^8*s^2*t^8 + 198412792*ep^6*mtt^4*mWW^8*s^2*t^8 + 239080*mtt^3*mWW^9*s^2*t^8 + 1469158*ep*mtt^3*mWW^9*s^2*t^8 - 5169124*ep^2*mtt^3*mWW^9*s^2*t^8 - 61599304*ep^3*mtt^3*mWW^9*s^2*t^8 - 179184540*ep^4*mtt^3*mWW^9*s^2*t^8 - 217234014*ep^5*mtt^3*mWW^9*s^2*t^8 - 95897016*ep^6*mtt^3*mWW^9*s^2*t^8 - 49036*mtt^2*mWW^10*s^2*t^8 - 135664*ep*mtt^2*mWW^10*s^2*t^8 + 2894901*ep^2*mtt^2*mWW^10*s^2*t^8 + 20416167*ep^3*mtt^2*mWW^10*s^2*t^8 + 52727375*ep^4*mtt^2*mWW^10*s^2*t^8 + 60509445*ep^5*mtt^2*mWW^10*s^2*t^8 + 25871332*ep^6*mtt^2*mWW^10*s^2*t^8 + 2856*mtt*mWW^11*s^2*t^8 - 32266*ep*mtt*mWW^11*s^2*t^8 - 638493*ep^2*mtt*mWW^11*s^2*t^8 - 3301085*ep^3*mtt*mWW^11*s^2*t^8 - 7650959*ep^4*mtt*mWW^11*s^2*t^8 - 8330609*ep^5*mtt*mWW^11*s^2*t^8 - 3460884*ep^6*mtt*mWW^11*s^2*t^8 + 2892*ep*mWW^12*s^2*t^8 + 33246*ep^2*mWW^12*s^2*t^8 + 148482*ep^3*mWW^12*s^2*t^8 + 325270*ep^4*mWW^12*s^2*t^8 + 349358*ep^5*mWW^12*s^2*t^8 + 146392*ep^6*mWW^12*s^2*t^8 - 2352*ep*mtt^11*s^3*t^8 + 3304*ep^2*mtt^11*s^3*t^8 + 130424*ep^3*mtt^11*s^3*t^8 + 437752*ep^4*mtt^11*s^3*t^8 + 532728*ep^5*mtt^11*s^3*t^8 + 219744*ep^6*mtt^11*s^3*t^8 + 11024*mtt^10*mWW*s^3*t^8 + 32208*ep*mtt^10*mWW*s^3*t^8 - 175036*ep^2*mtt^10*mWW*s^3*t^8 - 590730*ep^3*mtt^10*mWW*s^3*t^8 - 180260*ep^4*mtt^10*mWW*s^3*t^8 + 741562*ep^5*mtt^10*mWW*s^3*t^8 + 527312*ep^6*mtt^10*mWW*s^3*t^8 + 56960*mtt^9*mWW^2*s^3*t^8 + 432916*ep*mtt^9*mWW^2*s^3*t^8 + 397386*ep^2*mtt^9*mWW^2*s^3*t^8 - 4070876*ep^3*mtt^9*mWW^2*s^3*t^8 - 12607238*ep^4*mtt^9*mWW^2*s^3*t^8 - 13212164*ep^5*mtt^9*mWW^2*s^3*t^8 - 4556640*ep^6*mtt^9*mWW^2*s^3*t^8 - 274440*mtt^8*mWW^3*s^3*t^8 - 1651438*ep*mtt^8*mWW^3*s^3*t^8 - 117815*ep^2*mtt^8*mWW^3*s^3*t^8 + 15432027*ep^3*mtt^8*mWW^3*s^3*t^8 + 35070975*ep^4*mtt^8*mWW^3*s^3*t^8 + 28795743*ep^5*mtt^8*mWW^3*s^3*t^8 + 7550860*ep^6*mtt^8*mWW^3*s^3*t^8 + 327996*mtt^7*mWW^4*s^3*t^8 + 2142574*ep*mtt^7*mWW^4*s^3*t^8 + 2018295*ep^2*mtt^7*mWW^4*s^3*t^8 - 12149315*ep^3*mtt^7*mWW^4*s^3*t^8 - 36562775*ep^4*mtt^7*mWW^4*s^3*t^8 - 39789203*ep^5*mtt^7*mWW^4*s^3*t^8 - 16121716*ep^6*mtt^7*mWW^4*s^3*t^8 - 180140*mtt^6*mWW^5*s^3*t^8 - 2616260*ep*mtt^6*mWW^5*s^3*t^8 - 10602034*ep^2*mtt^6*mWW^5*s^3*t^8 - 1017424*ep^3*mtt^6*mWW^5*s^3*t^8 + 75368106*ep^4*mtt^6*mWW^5*s^3*t^8 + 147420520*ep^5*mtt^6*mWW^5*s^3*t^8 + 83961160*ep^6*mtt^6*mWW^5*s^3*t^8 + 344884*mtt^5*mWW^6*s^3*t^8 + 5312518*ep*mtt^5*mWW^6*s^3*t^8 + 18638613*ep^2*mtt^5*mWW^6*s^3*t^8 - 25346113*ep^3*mtt^5*mWW^6*s^3*t^8 - 232812197*ep^4*mtt^5*mWW^6*s^3*t^8 - 393690997*ep^5*mtt^5*mWW^6*s^3*t^8 - 210127284*ep^6*mtt^5*mWW^6*s^3*t^8 - 642368*mtt^4*mWW^7*s^3*t^8 - 6878852*ep*mtt^4*mWW^7*s^3*t^8 - 13286210*ep^2*mtt^4*mWW^7*s^3*t^8 + 77423794*ep^3*mtt^4*mWW^7*s^3*t^8 + 362210766*ep^4*mtt^4*mWW^7*s^3*t^8 + 528432806*ep^5*mtt^4*mWW^7*s^3*t^8 + 261228296*ep^6*mtt^4*mWW^7*s^3*t^8 + 510756*mtt^3*mWW^8*s^3*t^8 + 4254602*ep*mtt^3*mWW^8*s^3*t^8 + 910621*ep^2*mtt^3*mWW^8*s^3*t^8 - 83570325*ep^3*mtt^3*mWW^8*s^3*t^8 - 292077293*ep^4*mtt^3*mWW^8*s^3*t^8 - 383235149*ep^5*mtt^3*mWW^8*s^3*t^8 - 177762716*ep^6*mtt^3*mWW^8*s^3*t^8 - 175036*mtt^2*mWW^9*s^3*t^8 - 1047700*ep*mtt^2*mWW^9*s^3*t^8 + 3798846*ep^2*mtt^2*mWW^9*s^3*t^8 + 43841506*ep^3*mtt^2*mWW^9*s^3*t^8 + 126212306*ep^4*mtt^2*mWW^9*s^3*t^8 + 152098494*ep^5*mtt^2*mWW^9*s^3*t^8 + 66893048*ep^6*mtt^2*mWW^9*s^3*t^8 + 20364*mtt*mWW^10*s^3*t^8 + 3006*ep*mtt*mWW^10*s^3*t^8 - 1813579*ep^2*mtt*mWW^10*s^3*t^8 - 11132595*ep^3*mtt*mWW^10*s^3*t^8 - 27359353*ep^4*mtt*mWW^10*s^3*t^8 - 30498575*ep^5*mtt*mWW^10*s^3*t^8 - 12777084*ep^6*mtt*mWW^10*s^3*t^8 + 18778*ep*mWW^11*s^3*t^8 + 227609*ep^2*mWW^11*s^3*t^8 + 1049627*ep^3*mWW^11*s^3*t^8 + 2299211*ep^4*mWW^11*s^3*t^8 + 2404235*ep^5*mWW^11*s^3*t^8 + 965020*ep^6*mWW^11*s^3*t^8 + 15792*ep*mtt^10*s^4*t^8 + 124488*ep^2*mtt^10*s^4*t^8 + 316848*ep^3*mtt^10*s^4*t^8 + 302232*ep^4*mtt^10*s^4*t^8 + 53760*ep^5*mtt^10*s^4*t^8 - 40320*ep^6*mtt^10*s^4*t^8 - 21008*mtt^9*mWW*s^4*t^8 - 1208*ep*mtt^9*mWW*s^4*t^8 + 876710*ep^2*mtt^9*mWW*s^4*t^8 + 2860750*ep^3*mtt^9*mWW*s^4*t^8 + 2876682*ep^4*mtt^9*mWW*s^4*t^8 + 298938*ep^5*mtt^9*mWW*s^4*t^8 - 573904*ep^6*mtt^9*mWW*s^4*t^8 - 89344*mtt^8*mWW^2*s^4*t^8 - 813504*ep*mtt^8*mWW^2*s^4*t^8 - 2773958*ep^2*mtt^8*mWW^2*s^4*t^8 - 5303698*ep^3*mtt^8*mWW^2*s^4*t^8 - 7199714*ep^4*mtt^8*mWW^2*s^4*t^8 - 6789086*ep^5*mtt^8*mWW^2*s^4*t^8 - 3006232*ep^6*mtt^8*mWW^2*s^4*t^8 + 424480*mtt^7*mWW^3*s^4*t^8 + 2596446*ep*mtt^7*mWW^3*s^4*t^8 + 2095363*ep^2*mtt^7*mWW^3*s^4*t^8 - 10187159*ep^3*mtt^7*mWW^3*s^4*t^8 - 19818831*ep^4*mtt^7*mWW^3*s^4*t^8 - 9370655*ep^5*mtt^7*mWW^3*s^4*t^8 + 398388*ep^6*mtt^7*mWW^3*s^4*t^8 - 465228*mtt^6*mWW^4*s^4*t^8 - 3153934*ep*mtt^6*mWW^4*s^4*t^8 - 2711571*ep^2*mtt^6*mWW^4*s^4*t^8 + 23799491*ep^3*mtt^6*mWW^4*s^4*t^8 + 74318875*ep^4*mtt^6*mWW^4*s^4*t^8 + 84037515*ep^5*mtt^6*mWW^4*s^4*t^8 + 34264116*ep^6*mtt^6*mWW^4*s^4*t^8 + 130816*mtt^5*mWW^5*s^4*t^8 + 2692216*ep*mtt^5*mWW^5*s^4*t^8 + 10899447*ep^2*mtt^5*mWW^5*s^4*t^8 - 11003819*ep^3*mtt^5*mWW^5*s^4*t^8 - 124205187*ep^4*mtt^5*mWW^5*s^4*t^8 - 211904533*ep^5*mtt^5*mWW^5*s^4*t^8 - 111696108*ep^6*mtt^5*mWW^5*s^4*t^8 - 104328*mtt^4*mWW^6*s^4*t^8 - 3481344*ep*mtt^4*mWW^6*s^4*t^8 - 16441515*ep^2*mtt^4*mWW^6*s^4*t^8 + 9695089*ep^3*mtt^4*mWW^6*s^4*t^8 + 172290511*ep^4*mtt^4*mWW^6*s^4*t^8 + 312064247*ep^5*mtt^4*mWW^6*s^4*t^8 + 171075980*ep^6*mtt^4*mWW^6*s^4*t^8 + 277616*mtt^3*mWW^7*s^4*t^8 + 3571942*ep*mtt^3*mWW^7*s^4*t^8 + 9676757*ep^2*mtt^3*mWW^7*s^4*t^8 - 30255205*ep^3*mtt^3*mWW^7*s^4*t^8 - 179577097*ep^4*mtt^3*mWW^7*s^4*t^8 - 281027529*ep^5*mtt^3*mWW^7*s^4*t^8 - 144601092*ep^6*mtt^3*mWW^7*s^4*t^8 - 192780*mtt^2*mWW^8*s^4*t^8 - 1652486*ep*mtt^2*mWW^8*s^4*t^8 - 725757*ep^2*mtt^2*mWW^8*s^4*t^8 + 30856765*ep^3*mtt^2*mWW^8*s^4*t^8 + 111850925*ep^4*mtt^2*mWW^8*s^4*t^8 + 149945193*ep^5*mtt^2*mWW^8*s^4*t^8 + 70698252*ep^6*mtt^2*mWW^8*s^4*t^8 + 39776*mtt*mWW^9*s^4*t^8 + 193948*ep*mtt*mWW^9*s^4*t^8 - 1417253*ep^2*mtt*mWW^9*s^4*t^8 - 12641815*ep^3*mtt*mWW^9*s^4*t^8 - 34971167*ep^4*mtt*mWW^9*s^4*t^8 - 41671661*ep^5*mtt*mWW^9*s^4*t^8 - 18285108*ep^6*mtt*mWW^9*s^4*t^8 + 32132*ep*mWW^10*s^4*t^8 + 397289*ep^2*mWW^10*s^4*t^8 + 1862753*ep^3*mWW^10*s^4*t^8 + 4132771*ep^4*mWW^10*s^4*t^8 + 4363811*ep^5*mWW^10*s^4*t^8 + 1766028*ep^6*mWW^10*s^4*t^8 - 25200*ep*mtt^9*s^5*t^8 - 219016*ep^2*mtt^9*s^5*t^8 - 670880*ep^3*mtt^9*s^5*t^8 - 930328*ep^4*mtt^9*s^5*t^8 - 586320*ep^5*mtt^9*s^5*t^8 - 133056*ep^6*mtt^9*s^5*t^8 + 24240*mtt^8*mWW*s^5*t^8 - 26504*ep*mtt^8*mWW*s^5*t^8 - 1167364*ep^2*mtt^8*mWW*s^5*t^8 - 3296222*ep^3*mtt^8*mWW*s^5*t^8 - 2260324*ep^4*mtt^8*mWW*s^5*t^8 + 1382566*ep^5*mtt^8*mWW*s^5*t^8 + 1463288*ep^6*mtt^8*mWW*s^5*t^8 + 78832*mtt^7*mWW^2*s^5*t^8 + 755930*ep*mtt^7*mWW^2*s^5*t^8 + 3317541*ep^2*mtt^7*mWW^2*s^5*t^8 + 10265619*ep^3*mtt^7*mWW^2*s^5*t^8 + 20234207*ep^4*mtt^7*mWW^2*s^5*t^8 + 20657323*ep^5*mtt^7*mWW^2*s^5*t^8 + 8155332*ep^6*mtt^7*mWW^2*s^5*t^8 - 386340*mtt^6*mWW^3*s^5*t^8 - 2294450*ep*mtt^6*mWW^3*s^5*t^8 - 2120053*ep^2*mtt^6*mWW^3*s^5*t^8 + 4447181*ep^3*mtt^6*mWW^3*s^5*t^8 + 3581085*ep^4*mtt^6*mWW^3*s^5*t^8 - 6637763*ep^5*mtt^6*mWW^3*s^5*t^8 - 5255548*ep^6*mtt^6*mWW^3*s^5*t^8 + 403756*mtt^5*mWW^4*s^5*t^8 + 2695802*ep*mtt^5*mWW^4*s^5*t^8 + 1249015*ep^2*mtt^5*mWW^4*s^5*t^8 - 27790403*ep^3*mtt^5*mWW^4*s^5*t^8 - 82005371*ep^4*mtt^5*mWW^4*s^5*t^8 - 90717835*ep^5*mtt^5*mWW^4*s^5*t^8 - 35824588*ep^6*mtt^5*mWW^4*s^5*t^8 - 64584*mtt^4*mWW^5*s^5*t^8 - 1492010*ep*mtt^4*mWW^5*s^5*t^8 - 4640605*ep^2*mtt^4*mWW^5*s^5*t^8 + 19872651*ep^3*mtt^4*mWW^5*s^5*t^8 + 109886413*ep^4*mtt^4*mWW^5*s^5*t^8 + 166518203*ep^5*mtt^4*mWW^5*s^5*t^8 + 82451892*ep^6*mtt^4*mWW^5*s^5*t^8 - 56904*mtt^3*mWW^6*s^5*t^8 + 746466*ep*mtt^3*mWW^6*s^5*t^8 + 5749687*ep^2*mtt^3*mWW^6*s^5*t^8 - 2764563*ep^3*mtt^3*mWW^6*s^5*t^8 - 67916771*ep^4*mtt^3*mWW^6*s^5*t^8 - 128780511*ep^5*mtt^3*mWW^6*s^5*t^8 - 72458588*ep^6*mtt^3*mWW^6*s^5*t^8 - 18436*mtt^2*mWW^7*s^5*t^8 - 577914*ep*mtt^2*mWW^7*s^5*t^8 - 2655427*ep^2*mtt^2*mWW^7*s^5*t^8 + 2349843*ep^3*mtt^2*mWW^7*s^5*t^8 + 32622371*ep^4*mtt^2*mWW^7*s^5*t^8 + 59671639*ep^5*mtt^2*mWW^7*s^5*t^8 + 33310372*ep^6*mtt^2*mWW^7*s^5*t^8 + 19436*mtt*mWW^8*s^5*t^8 + 191386*ep*mtt*mWW^8*s^5*t^8 + 214149*ep^2*mtt*mWW^8*s^5*t^8 - 3276653*ep^3*mtt*mWW^8*s^5*t^8 - 13753113*ep^4*mtt*mWW^8*s^5*t^8 - 20056193*ep^5*mtt*mWW^8*s^5*t^8 - 10051196*ep^6*mtt*mWW^8*s^5*t^8 + 12414*ep*mWW^9*s^5*t^8 + 166473*ep^2*mWW^9*s^5*t^8 + 849347*ep^3*mWW^9*s^5*t^8 + 2062471*ep^4*mWW^9*s^5*t^8 + 2378651*ep^5*mWW^9*s^5*t^8 + 1045452*ep^6*mWW^9*s^5*t^8 + 21168*ep*mtt^8*s^6*t^8 + 185752*ep^2*mtt^8*s^6*t^8 + 577640*ep^3*mtt^8*s^6*t^8 + 818440*ep^4*mtt^8*s^6*t^8 + 532392*ep^5*mtt^8*s^6*t^8 + 127008*ep^6*mtt^8*s^6*t^8 - 17200*mtt^7*mWW*s^6*t^8 + 23856*ep*mtt^7*mWW*s^6*t^8 + 779542*ep^2*mtt^7*mWW*s^6*t^8 + 1688062*ep^3*mtt^7*mWW*s^6*t^8 - 376302*ep^4*mtt^7*mWW*s^6*t^8 - 3303038*ep^5*mtt^7*mWW*s^6*t^8 - 1977160*ep^6*mtt^7*mWW*s^6*t^8 - 36704*mtt^6*mWW^2*s^6*t^8 - 375674*ep*mtt^6*mWW^2*s^6*t^8 - 1963133*ep^2*mtt^6*mWW^2*s^6*t^8 - 7295909*ep^3*mtt^6*mWW^2*s^6*t^8 - 15494435*ep^4*mtt^6*mWW^2*s^6*t^8 - 15909661*ep^5*mtt^6*mWW^2*s^6*t^8 - 6124220*ep^6*mtt^6*mWW^2*s^6*t^8 + 206160*mtt^5*mWW^3*s^6*t^8 + 1175806*ep*mtt^5*mWW^3*s^6*t^8 + 1032912*ep^2*mtt^5*mWW^3*s^6*t^8 - 888462*ep^3*mtt^5*mWW^3*s^6*t^8 + 3471792*ep^4*mtt^5*mWW^3*s^6*t^8 + 9520288*ep^5*mtt^5*mWW^3*s^6*t^8 + 4800560*ep^6*mtt^5*mWW^3*s^6*t^8 - 216736*mtt^4*mWW^4*s^6*t^8 - 1391248*ep*mtt^4*mWW^4*s^6*t^8 - 107161*ep^2*mtt^4*mWW^4*s^6*t^8 + 16739291*ep^3*mtt^4*mWW^4*s^6*t^8 + 45884113*ep^4*mtt^4*mWW^4*s^6*t^8 + 48027489*ep^5*mtt^4*mWW^4*s^6*t^8 + 17747780*ep^6*mtt^4*mWW^4*s^6*t^8 + 38288*mtt^3*mWW^5*s^6*t^8 + 543984*ep*mtt^3*mWW^5*s^6*t^8 + 635274*ep^2*mtt^3*mWW^5*s^6*t^8 - 12668918*ep^3*mtt^3*mWW^5*s^6*t^8 - 50617802*ep^4*mtt^3*mWW^5*s^6*t^8 - 69466986*ep^5*mtt^3*mWW^5*s^6*t^8 - 32572256*ep^6*mtt^3*mWW^5*s^6*t^8 + 35712*mtt^2*mWW^6*s^6*t^8 + 71138*ep*mtt^2*mWW^6*s^6*t^8 - 521147*ep^2*mtt^2*mWW^6*s^6*t^8 + 842729*ep^3*mtt^2*mWW^6*s^6*t^8 + 12040707*ep^4*mtt^2*mWW^6*s^6*t^8 + 23224369*ep^5*mtt^2*mWW^6*s^6*t^8 + 13360468*ep^6*mtt^2*mWW^6*s^6*t^8 - 9520*mtt*mWW^7*s^6*t^8 - 26078*ep*mtt*mWW^7*s^6*t^8 + 271072*ep^2*mtt*mWW^7*s^6*t^8 + 1218102*ep^3*mtt*mWW^7*s^6*t^8 + 993688*ep^4*mtt*mWW^7*s^6*t^8 - 1295656*ep^5*mtt*mWW^7*s^6*t^8 - 1532200*ep^6*mtt*mWW^7*s^6*t^8 - 6856*ep*mWW^8*s^6*t^8 - 67735*ep^2*mWW^8*s^6*t^8 - 231735*ep^3*mWW^8*s^6*t^8 - 305225*ep^4*mWW^8*s^6*t^8 - 96685*ep^5*mWW^8*s^6*t^8 + 50596*ep^6*mWW^8*s^6*t^8 - 10128*ep*mtt^7*s^7*t^8 - 86664*ep^2*mtt^7*s^7*t^8 - 258168*ep^3*mtt^7*s^7*t^8 - 341208*ep^4*mtt^7*s^7*t^8 - 197304*ep^5*mtt^7*s^7*t^8 - 37728*ep^6*mtt^7*s^7*t^8 + 7216*mtt^6*mWW*s^7*t^8 - 8288*ep*mtt^6*mWW*s^7*t^8 - 266948*ep^2*mtt^6*mWW*s^7*t^8 - 283054*ep^3*mtt^6*mWW*s^7*t^8 + 1256372*ep^4*mtt^6*mWW*s^7*t^8 + 2578062*ep^5*mtt^6*mWW*s^7*t^8 + 1290080*ep^6*mtt^6*mWW*s^7*t^8 + 6112*mtt^5*mWW^2*s^7*t^8 + 89736*ep*mtt^5*mWW^2*s^7*t^8 + 625508*ep^2*mtt^5*mWW^2*s^7*t^8 + 2528594*ep^3*mtt^5*mWW^2*s^7*t^8 + 5240128*ep^4*mtt^5*mWW^2*s^7*t^8 + 5122346*ep^5*mtt^5*mWW^2*s^7*t^8 + 1874160*ep^6*mtt^5*mWW^2*s^7*t^8 - 58688*mtt^4*mWW^3*s^7*t^8 - 318680*ep*mtt^4*mWW^3*s^7*t^8 - 269436*ep^2*mtt^4*mWW^3*s^7*t^8 - 364104*ep^3*mtt^4*mWW^3*s^7*t^8 - 3242312*ep^4*mtt^4*mWW^3*s^7*t^8 - 5381460*ep^5*mtt^4*mWW^3*s^7*t^8 - 2388976*ep^6*mtt^4*mWW^3*s^7*t^8 + 67232*mtt^3*mWW^4*s^7*t^8 + 411704*ep*mtt^3*mWW^4*s^7*t^8 - 68632*ep^2*mtt^3*mWW^4*s^7*t^8 - 4995244*ep^3*mtt^3*mWW^4*s^7*t^8 - 12505744*ep^4*mtt^3*mWW^4*s^7*t^8 - 11932980*ep^5*mtt^3*mWW^4*s^7*t^8 - 3912704*ep^6*mtt^3*mWW^4*s^7*t^8 - 18928*mtt^2*mWW^5*s^7*t^8 - 160024*ep*mtt^2*mWW^5*s^7*t^8 + 68732*ep^2*mtt^2*mWW^5*s^7*t^8 + 3973546*ep^3*mtt^2*mWW^5*s^7*t^8 + 12837724*ep^4*mtt^2*mWW^5*s^7*t^8 + 15796022*ep^5*mtt^2*mWW^5*s^7*t^8 + 6869568*ep^6*mtt^2*mWW^5*s^7*t^8 - 2944*mtt*mWW^6*s^7*t^8 - 23536*ep*mtt*mWW^6*s^7*t^8 - 116068*ep^2*mtt*mWW^6*s^7*t^8 - 545294*ep^3*mtt*mWW^6*s^7*t^8 - 1470712*ep^4*mtt*mWW^6*s^7*t^8 - 1837342*ep^5*mtt*mWW^6*s^7*t^8 - 844816*ep^6*mtt*mWW^6*s^7*t^8 - 1136*ep*mWW^7*s^7*t^8 - 7452*ep^2*mWW^7*s^7*t^8 - 7508*ep^3*mWW^7*s^7*t^8 + 32088*ep^4*mWW^7*s^7*t^8 + 75120*ep^5*mWW^7*s^7*t^8 + 44240*ep^6*mWW^7*s^7*t^8 + 2592*ep*mtt^6*s^8*t^8 + 20936*ep^2*mtt^6*s^8*t^8 + 55876*ep^3*mtt^6*s^8*t^8 + 59288*ep^4*mtt^6*s^8*t^8 + 18732*ep^5*mtt^6*s^8*t^8 - 3024*ep^6*mtt^6*s^8*t^8 - 1584*mtt^5*mWW*s^8*t^8 + 712*ep*mtt^5*mWW*s^8*t^8 + 37936*ep^2*mtt^5*mWW*s^8*t^8 - 58780*ep^3*mtt^5*mWW*s^8*t^8 - 560840*ep^4*mtt^5*mWW*s^8*t^8 - 857372*ep^5*mtt^5*mWW*s^8*t^8 - 390952*ep^6*mtt^5*mWW*s^8*t^8 + 1152*mtt^4*mWW^2*s^8*t^8 - 5416*ep*mtt^4*mWW^2*s^8*t^8 - 99008*ep^2*mtt^4*mWW^2*s^8*t^8 - 348900*ep^3*mtt^4*mWW^2*s^8*t^8 - 502240*ep^4*mtt^4*mWW^2*s^8*t^8 - 306268*ep^5*mtt^4*mWW^2*s^8*t^8 - 60440*ep^6*mtt^4*mWW^2*s^8*t^8 + 6048*mtt^3*mWW^3*s^8*t^8 + 29920*ep*mtt^3*mWW^3*s^8*t^8 + 35208*ep^2*mtt^3*mWW^3*s^8*t^8 + 260912*ep^3*mtt^3*mWW^3*s^8*t^8 + 1072456*ep^4*mtt^3*mWW^3*s^8*t^8 + 1434736*ep^5*mtt^3*mWW^3*s^8*t^8 + 599664*ep^6*mtt^3*mWW^3*s^8*t^8 - 9216*mtt^2*mWW^4*s^8*t^8 - 53984*ep*mtt^2*mWW^4*s^8*t^8 + 9952*ep^2*mtt^2*mWW^4*s^8*t^8 + 562868*ep^3*mtt^2*mWW^4*s^8*t^8 + 1242032*ep^4*mtt^2*mWW^4*s^8*t^8 + 1000604*ep^5*mtt^2*mWW^4*s^8*t^8 + 250688*ep^6*mtt^2*mWW^4*s^8*t^8 + 3600*mtt*mWW^5*s^8*t^8 + 26808*ep*mtt*mWW^5*s^8*t^8 - 15128*ep^2*mtt*mWW^5*s^8*t^8 - 583476*ep^3*mtt*mWW^5*s^8*t^8 - 1702752*ep^4*mtt*mWW^5*s^8*t^8 - 1888276*ep^5*mtt*mWW^5*s^8*t^8 - 731336*ep^6*mtt*mWW^5*s^8*t^8 + 1800*ep*mWW^6*s^8*t^8 + 22008*ep^2*mWW^6*s^8*t^8 + 100108*ep^3*mWW^6*s^8*t^8 + 207736*ep^4*mWW^6*s^8*t^8 + 198996*ep^5*mWW^6*s^8*t^8 + 71208*ep^6*mWW^6*s^8*t^8 - 272*ep*mtt^5*s^9*t^8 - 1968*ep^2*mtt^5*s^9*t^8 - 3988*ep^3*mtt^5*s^9*t^8 - 1072*ep^4*mtt^5*s^9*t^8 + 3860*ep^5*mtt^5*s^9*t^8 + 2640*ep^6*mtt^5*s^9*t^8 + 128*mtt^4*mWW*s^9*t^8 + 128*ep*mtt^4*mWW*s^9*t^8 - 360*ep^2*mtt^4*mWW*s^9*t^8 + 18420*ep^3*mtt^4*mWW*s^9*t^8 + 74248*ep^4*mtt^4*mWW*s^9*t^8 + 96172*ep^5*mtt^4*mWW*s^9*t^8 + 40704*ep^6*mtt^4*mWW*s^9*t^8 - 384*mtt^3*mWW^2*s^9*t^8 - 736*ep*mtt^3*mWW^2*s^9*t^8 + 5216*ep^2*mtt^3*mWW^2*s^9*t^8 - 4968*ep^3*mtt^3*mWW^2*s^9*t^8 - 75424*ep^4*mtt^3*mWW^2*s^9*t^8 - 120856*ep^5*mtt^3*mWW^2*s^9*t^8 - 55968*ep^6*mtt^3*mWW^2*s^9*t^8 + 384*mtt^2*mWW^3*s^9*t^8 + 2112*ep*mtt^2*mWW^3*s^9*t^8 - 2384*ep^2*mtt^2*mWW^3*s^9*t^8 - 33912*ep^3*mtt^2*mWW^3*s^9*t^8 - 77616*ep^4*mtt^2*mWW^3*s^9*t^8 - 72200*ep^5*mtt^2*mWW^3*s^9*t^8 - 24384*ep^6*mtt^2*mWW^3*s^9*t^8 - 128*mtt*mWW^4*s^9*t^8 - 1168*ep*mtt*mWW^4*s^9*t^8 + 400*ep^2*mtt*mWW^4*s^9*t^8 + 28988*ep^3*mtt*mWW^4*s^9*t^8 + 89872*ep^4*mtt*mWW^4*s^9*t^8 + 102980*ep^5*mtt*mWW^4*s^9*t^8 + 40656*ep^6*mtt*mWW^4*s^9*t^8 - 64*ep*mWW^5*s^9*t^8 - 904*ep^2*mWW^5*s^9*t^8 - 4540*ep^3*mWW^5*s^9*t^8 - 10008*ep^4*mWW^5*s^9*t^8 - 9956*ep^5*mWW^5*s^9*t^8 - 3648*ep^6*mWW^5*s^9*t^8 + 1408*ep*mtt^13*t^9 + 16528*ep^2*mtt^13*t^9 + 72360*ep^3*mtt^13*t^9 + 146728*ep^4*mtt^13*t^9 + 138832*ep^5*mtt^13*t^9 + 49344*ep^6*mtt^13*t^9 - 160*ep*mtt^12*mWW*t^9 - 570*ep^2*mtt^12*mWW*t^9 + 1818*ep^3*mtt^12*mWW*t^9 + 8378*ep^4*mtt^12*mWW*t^9 + 9822*ep^5*mtt^12*mWW*t^9 + 3672*ep^6*mtt^12*mWW*t^9 - 24528*ep*mtt^11*mWW^2*t^9 - 289886*ep^2*mtt^11*mWW^2*t^9 - 1274458*ep^3*mtt^11*mWW^2*t^9 - 2585698*ep^4*mtt^11*mWW^2*t^9 - 2440814*ep^5*mtt^11*mWW^2*t^9 - 863256*ep^6*mtt^11*mWW^2*t^9 + 71504*ep*mtt^10*mWW^3*t^9 + 829406*ep^2*mtt^10*mWW^3*t^9 + 3605014*ep^3*mtt^10*mWW^3*t^9 + 7308298*ep^4*mtt^10*mWW^3*t^9 + 6954634*ep^5*mtt^10*mWW^3*t^9 + 2498824*ep^6*mtt^10*mWW^3*t^9 - 86784*ep*mtt^9*mWW^4*t^9 - 997490*ep^2*mtt^9*mWW^4*t^9 - 4370758*ep^3*mtt^9*mWW^4*t^9 - 9155078*ep^4*mtt^9*mWW^4*t^9 - 9201690*ep^5*mtt^9*mWW^4*t^9 - 3563400*ep^6*mtt^9*mWW^4*t^9 + 58736*ep*mtt^8*mWW^5*t^9 + 716570*ep^2*mtt^8*mWW^5*t^9 + 3468002*ep^3*mtt^8*mWW^5*t^9 + 8327342*ep^4*mtt^8*mWW^5*t^9 + 9746990*ep^5*mtt^8*mWW^5*t^9 + 4406360*ep^6*mtt^8*mWW^5*t^9 - 53824*ep*mtt^7*mWW^6*t^9 - 764950*ep^2*mtt^7*mWW^6*t^9 - 4203386*ep^3*mtt^7*mWW^6*t^9 - 11049554*ep^4*mtt^7*mWW^6*t^9 - 13739366*ep^5*mtt^7*mWW^6*t^9 - 6469880*ep^6*mtt^7*mWW^6*t^9 + 79728*ep*mtt^6*mWW^7*t^9 + 1121026*ep^2*mtt^6*mWW^7*t^9 + 5943578*ep^3*mtt^6*mWW^7*t^9 + 14802838*ep^4*mtt^6*mWW^7*t^9 + 17392134*ep^5*mtt^6*mWW^7*t^9 + 7770936*ep^6*mtt^6*mWW^7*t^9 - 74944*ep*mtt^5*mWW^8*t^9 - 1008886*ep^2*mtt^5*mWW^8*t^9 - 5107834*ep^3*mtt^5*mWW^8*t^9 - 12116458*ep^4*mtt^5*mWW^8*t^9 - 13572574*ep^5*mtt^5*mWW^8*t^9 - 5796184*ep^6*mtt^5*mWW^8*t^9 + 36784*ep*mtt^4*mWW^9*t^9 + 477880*ep^2*mtt^4*mWW^9*t^9 + 2340268*ep^3*mtt^4*mWW^9*t^9 + 5380128*ep^4*mtt^4*mWW^9*t^9 + 5851020*ep^5*mtt^4*mWW^9*t^9 + 2428720*ep^6*mtt^4*mWW^9*t^9 - 8624*ep*mtt^3*mWW^10*t^9 - 107828*ep^2*mtt^3*mWW^10*t^9 - 511252*ep^3*mtt^3*mWW^10*t^9 - 1145860*ep^4*mtt^3*mWW^10*t^9 - 1221252*ep^5*mtt^3*mWW^10*t^9 - 498384*ep^6*mtt^3*mWW^10*t^9 + 704*ep*mtt^2*mWW^11*t^9 + 8200*ep^2*mtt^2*mWW^11*t^9 + 36648*ep^3*mtt^2*mWW^11*t^9 + 78936*ep^4*mtt^2*mWW^11*t^9 + 82264*ep^5*mtt^2*mWW^11*t^9 + 33248*ep^6*mtt^2*mWW^11*t^9 - 6432*ep*mtt^12*s*t^9 - 78760*ep^2*mtt^12*s*t^9 - 356868*ep^3*mtt^12*s*t^9 - 741168*ep^4*mtt^12*s*t^9 - 712900*ep^5*mtt^12*s*t^9 - 256272*ep^6*mtt^12*s*t^9 - 1408*mtt^11*mWW*s*t^9 - 8752*ep*mtt^11*mWW*s*t^9 + 13904*ep^2*mtt^11*mWW*s*t^9 + 214808*ep^3*mtt^11*mWW*s*t^9 + 578060*ep^4*mtt^11*mWW*s*t^9 + 623684*ep^5*mtt^11*mWW*s*t^9 + 239184*ep^6*mtt^11*mWW*s*t^9 - 1248*mtt^10*mWW^2*s*t^9 + 76182*ep*mtt^10*mWW^2*s*t^9 + 1059197*ep^2*mtt^10*mWW^2*s*t^9 + 4981979*ep^3*mtt^10*mWW^2*s*t^9 + 10466859*ep^4*mtt^10*mWW^2*s*t^9 + 10059379*ep^5*mtt^10*mWW^2*s*t^9 + 3582172*ep^6*mtt^10*mWW^2*s*t^9 + 23280*mtt^9*mWW^3*s*t^9 - 62948*ep*mtt^9*mWW^3*s*t^9 - 2776473*ep^2*mtt^9*mWW^3*s*t^9 - 15046071*ep^3*mtt^9*mWW^3*s*t^9 - 33176679*ep^4*mtt^9*mWW^3*s*t^9 - 32663129*ep^5*mtt^9*mWW^3*s*t^9 - 11810740*ep^6*mtt^9*mWW^3*s*t^9 - 48224*mtt^8*mWW^4*s*t^9 - 72706*ep*mtt^8*mWW^4*s*t^9 + 3047529*ep^2*mtt^8*mWW^4*s*t^9 + 18351645*ep^3*mtt^8*mWW^4*s*t^9 + 42027483*ep^4*mtt^8*mWW^4*s*t^9 + 42785709*ep^5*mtt^8*mWW^4*s*t^9 + 16115524*ep^6*mtt^8*mWW^4*s*t^9 + 38560*mtt^7*mWW^5*s*t^9 + 102920*ep*mtt^7*mWW^5*s*t^9 - 1707339*ep^2*mtt^7*mWW^5*s*t^9 - 11331277*ep^3*mtt^7*mWW^5*s*t^9 - 28751353*ep^4*mtt^7*mWW^5*s*t^9 - 33563611*ep^5*mtt^7*mWW^5*s*t^9 - 14907420*ep^6*mtt^7*mWW^5*s*t^9 - 20176*mtt^6*mWW^6*s*t^9 - 99810*ep*mtt^6*mWW^6*s*t^9 + 717111*ep^2*mtt^6*mWW^6*s*t^9 + 7590291*ep^3*mtt^6*mWW^6*s*t^9 + 25823869*ep^4*mtt^6*mWW^6*s*t^9 + 37561775*ep^5*mtt^6*mWW^6*s*t^9 + 19698860*ep^6*mtt^6*mWW^6*s*t^9 + 33648*mtt^5*mWW^7*s*t^9 + 266236*ep*mtt^5*mWW^7*s*t^9 - 691125*ep^2*mtt^5*mWW^7*s*t^9 - 12204183*ep^3*mtt^5*mWW^7*s*t^9 - 42184391*ep^4*mtt^5*mWW^7*s*t^9 - 58701221*ep^5*mtt^5*mWW^7*s*t^9 - 29190884*ep^6*mtt^5*mWW^7*s*t^9 - 46080*mtt^4*mWW^8*s*t^9 - 342158*ep*mtt^4*mWW^8*s*t^9 + 925815*ep^2*mtt^4*mWW^8*s*t^9 + 14486759*ep^3*mtt^4*mWW^8*s*t^9 + 46285821*ep^4*mtt^4*mWW^8*s*t^9 + 60016743*ep^5*mtt^4*mWW^8*s*t^9 + 28011660*ep^6*mtt^4*mWW^8*s*t^9 + 28864*mtt^3*mWW^9*s*t^9 + 176720*ep*mtt^3*mWW^9*s*t^9 - 885857*ep^2*mtt^3*mWW^9*s*t^9 - 9708327*ep^3*mtt^3*mWW^9*s*t^9 - 28523431*ep^4*mtt^3*mWW^9*s*t^9 - 35056085*ep^5*mtt^3*mWW^9*s*t^9 - 15668644*ep^6*mtt^3*mWW^9*s*t^9 - 7920*mtt^2*mWW^10*s*t^9 - 24164*ep*mtt^2*mWW^10*s*t^9 + 503176*ep^2*mtt^2*mWW^10*s*t^9 + 3710998*ep^3*mtt^2*mWW^10*s*t^9 + 9825708*ep^4*mtt^2*mWW^10*s*t^9 + 11438730*ep^5*mtt^2*mWW^10*s*t^9 + 4930792*ep^6*mtt^2*mWW^10*s*t^9 + 704*mtt*mWW^11*s*t^9 - 6144*ep*mtt*mWW^11*s*t^9 - 139478*ep^2*mtt*mWW^11*s*t^9 - 744726*ep^3*mtt*mWW^11*s*t^9 - 1749182*ep^4*mtt*mWW^11*s*t^9 - 1912470*ep^5*mtt*mWW^11*s*t^9 - 794104*ep^6*mtt*mWW^11*s*t^9 + 1056*ep*mWW^12*s*t^9 + 12300*ep^2*mWW^12*s*t^9 + 54972*ep^3*mWW^12*s*t^9 + 118404*ep^4*mWW^12*s*t^9 + 123396*ep^5*mWW^12*s*t^9 + 49872*ep^6*mWW^12*s*t^9 + 7136*ep*mtt^11*s^2*t^9 + 112288*ep^2*mtt^11*s^2*t^9 + 597656*ep^3*mtt^11*s^2*t^9 + 1367616*ep^4*mtt^11*s^2*t^9 + 1398408*ep^5*mtt^11*s^2*t^9 + 523296*ep^6*mtt^11*s^2*t^9 + 9952*mtt^10*mWW*s^2*t^9 + 52968*ep*mtt^10*mWW*s^2*t^9 - 111554*ep^2*mtt^10*mWW*s^2*t^9 - 1221312*ep^3*mtt^10*mWW*s^2*t^9 - 2913398*ep^4*mtt^10*mWW*s^2*t^9 - 2879136*ep^5*mtt^10*mWW*s^2*t^9 - 1032480*ep^6*mtt^10*mWW*s^2*t^9 + 5344*mtt^9*mWW^2*s^2*t^9 + 2138*ep*mtt^9*mWW^2*s^2*t^9 - 832205*ep^2*mtt^9*mWW^2*s^2*t^9 - 5712513*ep^3*mtt^9*mWW^2*s^2*t^9 - 14112631*ep^4*mtt^9*mWW^2*s^2*t^9 - 14760081*ep^5*mtt^9*mWW^2*s^2*t^9 - 5494292*ep^6*mtt^9*mWW^2*s^2*t^9 - 131700*mtt^8*mWW^3*s^2*t^9 - 705334*ep*mtt^8*mWW^3*s^2*t^9 + 2517957*ep^2*mtt^8*mWW^3*s^2*t^9 + 24619167*ep^3*mtt^8*mWW^3*s^2*t^9 + 60844167*ep^4*mtt^8*mWW^3*s^2*t^9 + 61949707*ep^5*mtt^8*mWW^3*s^2*t^9 + 22503036*ep^6*mtt^8*mWW^3*s^2*t^9 + 256568*mtt^7*mWW^4*s^2*t^9 + 1394120*ep*mtt^7*mWW^4*s^2*t^9 - 3340833*ep^2*mtt^7*mWW^4*s^2*t^9 - 36608017*ep^3*mtt^7*mWW^4*s^2*t^9 - 90421043*ep^4*mtt^7*mWW^4*s^2*t^9 - 92508863*ep^5*mtt^7*mWW^4*s^2*t^9 - 34282252*ep^6*mtt^7*mWW^4*s^2*t^9 - 177516*mtt^6*mWW^5*s^2*t^9 - 992126*ep*mtt^6*mWW^5*s^2*t^9 + 1917241*ep^2*mtt^6*mWW^5*s^2*t^9 + 24762331*ep^3*mtt^6*mWW^5*s^2*t^9 + 68094391*ep^4*mtt^6*mWW^5*s^2*t^9 + 79803171*ep^5*mtt^6*mWW^5*s^2*t^9 + 34846428*ep^6*mtt^6*mWW^5*s^2*t^9 + 40336*mtt^5*mWW^6*s^2*t^9 + 533388*ep*mtt^5*mWW^6*s^2*t^9 + 1181317*ep^2*mtt^5*mWW^6*s^2*t^9 - 8947055*ep^3*mtt^5*mWW^6*s^2*t^9 - 47900209*ep^4*mtt^5*mWW^6*s^2*t^9 - 78865229*ep^5*mtt^5*mWW^6*s^2*t^9 - 43113188*ep^6*mtt^5*mWW^6*s^2*t^9 - 43276*mtt^4*mWW^7*s^2*t^9 - 825186*ep*mtt^4*mWW^7*s^2*t^9 - 2613609*ep^2*mtt^4*mWW^7*s^2*t^9 + 9862221*ep^3*mtt^4*mWW^7*s^2*t^9 + 61414529*ep^4*mtt^4*mWW^7*s^2*t^9 + 101063845*ep^5*mtt^4*mWW^7*s^2*t^9 + 54156996*ep^6*mtt^4*mWW^7*s^2*t^9 + 72248*mtt^3*mWW^8*s^2*t^9 + 801272*ep*mtt^3*mWW^8*s^2*t^9 + 985821*ep^2*mtt^3*mWW^8*s^2*t^9 - 14834323*ep^3*mtt^3*mWW^8*s^2*t^9 - 61700441*ep^4*mtt^3*mWW^8*s^2*t^9 - 88391085*ep^5*mtt^3*mWW^8*s^2*t^9 - 43549412*ep^6*mtt^3*mWW^8*s^2*t^9 - 38260*mtt^2*mWW^9*s^2*t^9 - 284866*ep*mtt^2*mWW^9*s^2*t^9 + 610573*ep^2*mtt^2*mWW^9*s^2*t^9 + 10535337*ep^3*mtt^2*mWW^9*s^2*t^9 + 33344347*ep^4*mtt^2*mWW^9*s^2*t^9 + 42500833*ep^5*mtt^2*mWW^9*s^2*t^9 + 19458836*ep^6*mtt^2*mWW^9*s^2*t^9 + 6304*mtt*mWW^10*s^2*t^9 + 8890*ep*mtt*mWW^10*s^2*t^9 - 521812*ep^2*mtt*mWW^10*s^2*t^9 - 3500996*ep^3*mtt*mWW^10*s^2*t^9 - 9012940*ep^4*mtt*mWW^10*s^2*t^9 - 10362686*ep^5*mtt*mWW^10*s^2*t^9 - 4441400*ep^6*mtt*mWW^10*s^2*t^9 + 7600*ep*mWW^11*s^2*t^9 + 94816*ep^2*mWW^11*s^2*t^9 + 447504*ep^3*mWW^11*s^2*t^9 + 995612*ep^4*mWW^11*s^2*t^9 + 1051116*ep^5*mWW^11*s^2*t^9 + 424432*ep^6*mWW^11*s^2*t^9 + 13600*ep*mtt^10*s^3*t^9 + 55464*ep^2*mtt^10*s^3*t^9 - 145676*ep^3*mtt^10*s^3*t^9 - 869112*ep^4*mtt^10*s^3*t^9 - 1209524*ep^5*mtt^10*s^3*t^9 - 527952*ep^6*mtt^10*s^3*t^9 - 29472*mtt^9*mWW*s^3*t^9 - 132384*ep*mtt^9*mWW*s^3*t^9 + 345484*ep^2*mtt^9*mWW*s^3*t^9 + 2636454*ep^3*mtt^9*mWW*s^3*t^9 + 5050752*ep^4*mtt^9*mWW*s^3*t^9 + 4040566*ep^5*mtt^9*mWW*s^3*t^9 + 1177872*ep^6*mtt^9*mWW*s^3*t^9 - 5072*mtt^8*mWW^2*s^3*t^9 - 277896*ep*mtt^8*mWW^2*s^3*t^9 - 1623152*ep^2*mtt^8*mWW^2*s^3*t^9 - 2095120*ep^3*mtt^8*mWW^2*s^3*t^9 + 2620692*ep^4*mtt^8*mWW^2*s^3*t^9 + 6768092*ep^5*mtt^8*mWW^2*s^3*t^9 + 3342464*ep^6*mtt^8*mWW^2*s^3*t^9 + 301580*mtt^7*mWW^3*s^3*t^9 + 2098178*ep*mtt^7*mWW^3*s^3*t^9 + 1489136*ep^2*mtt^7*mWW^3*s^3*t^9 - 18668692*ep^3*mtt^7*mWW^3*s^3*t^9 - 54625864*ep^4*mtt^7*mWW^3*s^3*t^9 - 57015242*ep^5*mtt^7*mWW^3*s^3*t^9 - 20658928*ep^6*mtt^7*mWW^3*s^3*t^9 - 556384*mtt^6*mWW^4*s^3*t^9 - 3372700*ep*mtt^6*mWW^4*s^3*t^9 + 1355075*ep^2*mtt^6*mWW^4*s^3*t^9 + 46649869*ep^3*mtt^6*mWW^4*s^3*t^9 + 119132361*ep^4*mtt^6*mWW^4*s^3*t^9 + 120640679*ep^5*mtt^6*mWW^4*s^3*t^9 + 44231500*ep^6*mtt^6*mWW^4*s^3*t^9 + 343004*mtt^5*mWW^5*s^3*t^9 + 2109194*ep*mtt^5*mWW^5*s^3*t^9 - 2114597*ep^2*mtt^5*mWW^5*s^3*t^9 - 42552671*ep^3*mtt^5*mWW^5*s^3*t^9 - 120325719*ep^4*mtt^5*mWW^5*s^3*t^9 - 139555311*ep^5*mtt^5*mWW^5*s^3*t^9 - 59409588*ep^6*mtt^5*mWW^5*s^3*t^9 - 21728*mtt^4*mWW^6*s^3*t^9 - 612754*ep*mtt^4*mWW^6*s^3*t^9 - 1334978*ep^2*mtt^4*mWW^6*s^3*t^9 + 15716688*ep^3*mtt^4*mWW^6*s^3*t^9 + 76143474*ep^4*mtt^4*mWW^6*s^3*t^9 + 118324282*ep^5*mtt^4*mWW^6*s^3*t^9 + 61563256*ep^6*mtt^4*mWW^6*s^3*t^9 - 20972*mtt^3*mWW^7*s^3*t^9 + 490638*ep*mtt^3*mWW^7*s^3*t^9 + 3165634*ep^2*mtt^3*mWW^7*s^3*t^9 - 3541978*ep^3*mtt^3*mWW^7*s^3*t^9 - 46370818*ep^4*mtt^3*mWW^7*s^3*t^9 - 85490040*ep^5*mtt^3*mWW^7*s^3*t^9 - 47919992*ep^6*mtt^3*mWW^7*s^3*t^9 - 21168*mtt^2*mWW^8*s^3*t^9 - 413288*ep*mtt^2*mWW^8*s^3*t^9 - 1342493*ep^2*mtt^2*mWW^8*s^3*t^9 + 4483401*ep^3*mtt^2*mWW^8*s^3*t^9 + 28409673*ep^4*mtt^2*mWW^8*s^3*t^9 + 46115623*ep^5*mtt^2*mWW^8*s^3*t^9 + 24284332*ep^6*mtt^2*mWW^8*s^3*t^9 + 10212*mtt*mWW^9*s^3*t^9 + 87286*ep*mtt*mWW^9*s^3*t^9 - 132201*ep^2*mtt*mWW^9*s^3*t^9 - 3173001*ep^3*mtt*mWW^9*s^3*t^9 - 10796495*ep^4*mtt*mWW^9*s^3*t^9 - 14433669*ep^5*mtt*mWW^9*s^3*t^9 - 6851316*ep^6*mtt*mWW^9*s^3*t^9 + 10126*ep*mWW^10*s^3*t^9 + 136628*ep^2*mWW^10*s^3*t^9 + 690726*ep^3*mWW^10*s^3*t^9 + 1631056*ep^4*mWW^10*s^3*t^9 + 1814544*ep^5*mWW^10*s^3*t^9 + 768352*ep^6*mWW^10*s^3*t^9 - 48672*ep*mtt^9*s^4*t^9 - 362800*ep^2*mtt^9*s^4*t^9 - 809472*ep^3*mtt^9*s^4*t^9 - 487584*ep^4*mtt^9*s^4*t^9 + 320144*ep^5*mtt^9*s^4*t^9 + 312384*ep^6*mtt^9*s^4*t^9 + 47360*mtt^8*mWW*s^4*t^9 + 184016*ep*mtt^8*mWW*s^4*t^9 - 515342*ep^2*mtt^8*mWW*s^4*t^9 - 2598734*ep^3*mtt^8*mWW*s^4*t^9 - 2604834*ep^4*mtt^8*mWW*s^4*t^9 + 208374*ep^5*mtt^8*mWW*s^4*t^9 + 866472*ep^6*mtt^8*mWW*s^4*t^9 - 11024*mtt^7*mWW^2*s^4*t^9 + 420048*ep*mtt^7*mWW^2*s^4*t^9 + 3830862*ep^2*mtt^7*mWW^2*s^4*t^9 + 10550640*ep^3*mtt^7*mWW^2*s^4*t^9 + 11549138*ep^4*mtt^7*mWW^2*s^4*t^9 + 4200968*ep^5*mtt^7*mWW^2*s^4*t^9 - 145864*ep^6*mtt^7*mWW^2*s^4*t^9 - 354300*mtt^6*mWW^3*s^4*t^9 - 2559798*ep*mtt^6*mWW^3*s^4*t^9 - 4435288*ep^2*mtt^6*mWW^3*s^4*t^9 + 4129912*ep^3*mtt^6*mWW^3*s^4*t^9 + 19839432*ep^4*mtt^6*mWW^3*s^4*t^9 + 20584058*ep^5*mtt^6*mWW^3*s^4*t^9 + 7233064*ep^6*mtt^6*mWW^3*s^4*t^9 + 629640*mtt^5*mWW^4*s^4*t^9 + 3850684*ep*mtt^5*mWW^4*s^4*t^9 + 196915*ep^2*mtt^5*mWW^4*s^4*t^9 - 39940955*ep^3*mtt^5*mWW^4*s^4*t^9 - 100879375*ep^4*mtt^5*mWW^4*s^4*t^9 - 99093009*ep^5*mtt^5*mWW^4*s^4*t^9 - 35409244*ep^6*mtt^5*mWW^4*s^4*t^9 - 358632*mtt^4*mWW^5*s^4*t^9 - 2247092*ep*mtt^4*mWW^5*s^4*t^9 + 2147589*ep^2*mtt^4*mWW^5*s^4*t^9 + 45187823*ep^3*mtt^4*mWW^5*s^4*t^9 + 126361939*ep^4*mtt^4*mWW^5*s^4*t^9 + 142988441*ep^5*mtt^4*mWW^5*s^4*t^9 + 58830868*ep^6*mtt^4*mWW^5*s^4*t^9 + 11856*mtt^3*mWW^6*s^4*t^9 + 330280*ep*mtt^3*mWW^6*s^4*t^9 - 398296*ep^2*mtt^3*mWW^6*s^4*t^9 - 17839030*ep^3*mtt^3*mWW^6*s^4*t^9 - 67410896*ep^4*mtt^3*mWW^6*s^4*t^9 - 94668554*ep^5*mtt^3*mWW^6*s^4*t^9 - 46146176*ep^6*mtt^3*mWW^6*s^4*t^9 + 39748*mtt^2*mWW^7*s^4*t^9 + 33266*ep*mtt^2*mWW^7*s^4*t^9 - 918186*ep^2*mtt^2*mWW^7*s^4*t^9 + 515190*ep^3*mtt^2*mWW^7*s^4*t^9 + 15195930*ep^4*mtt^2*mWW^7*s^4*t^9 + 30522428*ep^5*mtt^2*mWW^7*s^4*t^9 + 17786448*ep^6*mtt^2*mWW^7*s^4*t^9 - 4648*mtt*mWW^8*s^4*t^9 + 42364*ep*mtt*mWW^8*s^4*t^9 + 491543*ep^2*mtt*mWW^8*s^4*t^9 + 853329*ep^3*mtt*mWW^8*s^4*t^9 - 1733251*ep^4*mtt*mWW^8*s^4*t^9 - 5525309*ep^5*mtt*mWW^8*s^4*t^9 - 3624604*ep^6*mtt*mWW^8*s^4*t^9 - 5096*ep*mWW^9*s^4*t^9 - 36997*ep^2*mWW^9*s^4*t^9 - 48703*ep^3*mWW^9*s^4*t^9 + 169501*ep^4*mWW^9*s^4*t^9 + 462459*ep^5*mWW^9*s^4*t^9 + 296652*ep^6*mWW^9*s^4*t^9 + 62432*ep*mtt^8*s^5*t^9 + 482632*ep^2*mtt^8*s^5*t^9 + 1177940*ep^3*mtt^8*s^5*t^9 + 1002072*ep^4*mtt^8*s^5*t^9 + 8028*ep^5*mtt^8*s^5*t^9 - 236304*ep^6*mtt^8*s^5*t^9 - 44480*mtt^7*mWW*s^5*t^9 - 156624*ep*mtt^7*mWW*s^5*t^9 + 381480*ep^2*mtt^7*mWW*s^5*t^9 + 838964*ep^3*mtt^7*mWW*s^5*t^9 - 2504452*ep^4*mtt^7*mWW*s^5*t^9 - 6011504*ep^5*mtt^7*mWW*s^5*t^9 - 3161712*ep^6*mtt^7*mWW*s^5*t^9 + 31280*mtt^6*mWW^2*s^5*t^9 - 233678*ep*mtt^6*mWW^2*s^5*t^9 - 3250445*ep^2*mtt^6*mWW^2*s^5*t^9 - 9911441*ep^3*mtt^6*mWW^2*s^5*t^9 - 11632107*ep^4*mtt^6*mWW^2*s^5*t^9 - 4709253*ep^5*mtt^6*mWW^2*s^5*t^9 - 25084*ep^6*mtt^6*mWW^2*s^5*t^9 + 219252*mtt^5*mWW^3*s^5*t^9 + 1570530*ep*mtt^5*mWW^3*s^5*t^9 + 3420885*ep^2*mtt^5*mWW^3*s^5*t^9 + 3743819*ep^3*mtt^5*mWW^3*s^5*t^9 + 5023835*ep^4*mtt^5*mWW^3*s^5*t^9 + 5985755*ep^5*mtt^5*mWW^3*s^5*t^9 + 2414708*ep^6*mtt^5*mWW^3*s^5*t^9 - 391136*mtt^4*mWW^4*s^5*t^9 - 2370214*ep*mtt^4*mWW^4*s^5*t^9 - 391910*ep^2*mtt^4*mWW^4*s^5*t^9 + 21348558*ep^3*mtt^4*mWW^4*s^5*t^9 + 51745550*ep^4*mtt^4*mWW^4*s^5*t^9 + 47891528*ep^5*mtt^4*mWW^4*s^5*t^9 + 15911304*ep^6*mtt^4*mWW^4*s^5*t^9 + 212296*mtt^3*mWW^5*s^5*t^9 + 1337136*ep*mtt^3*mWW^5*s^5*t^9 - 1257694*ep^2*mtt^3*mWW^5*s^5*t^9 - 26537258*ep^3*mtt^3*mWW^5*s^5*t^9 - 72707150*ep^4*mtt^3*mWW^5*s^5*t^9 - 79862834*ep^5*mtt^3*mWW^5*s^5*t^9 - 31661192*ep^6*mtt^3*mWW^5*s^5*t^9 - 17712*mtt^2*mWW^6*s^5*t^9 - 137902*ep*mtt^2*mWW^6*s^5*t^9 + 874039*ep^2*mtt^2*mWW^6*s^5*t^9 + 10219207*ep^3*mtt^2*mWW^6*s^5*t^9 + 31020193*ep^4*mtt^2*mWW^6*s^5*t^9 + 38535043*ep^5*mtt^2*mWW^6*s^5*t^9 + 17226644*ep^6*mtt^2*mWW^6*s^5*t^9 - 9500*mtt*mWW^7*s^5*t^9 - 55426*ep*mtt*mWW^7*s^5*t^9 - 123407*ep^2*mtt*mWW^7*s^5*t^9 - 652997*ep^3*mtt*mWW^7*s^5*t^9 - 2654457*ep^4*mtt*mWW^7*s^5*t^9 - 4223881*ep^5*mtt*mWW^7*s^5*t^9 - 2257020*ep^6*mtt*mWW^7*s^5*t^9 - 7038*ep*mWW^8*s^5*t^9 - 66460*ep^2*mWW^8*s^5*t^9 - 217576*ep^3*mWW^8*s^5*t^9 - 288812*ep^4*mWW^8*s^5*t^9 - 119634*ep^5*mWW^8*s^5*t^9 + 19184*ep^6*mWW^8*s^5*t^9 - 42848*ep*mtt^7*s^6*t^9 - 319680*ep^2*mtt^7*s^6*t^9 - 715112*ep^3*mtt^7*s^6*t^9 - 436512*ep^4*mtt^7*s^6*t^9 + 273160*ep^5*mtt^7*s^6*t^9 + 271392*ep^6*mtt^7*s^6*t^9 + 24288*mtt^6*mWW*s^6*t^9 + 83688*ep*mtt^6*mWW*s^6*t^9 - 108534*ep^2*mtt^6*mWW*s^6*t^9 + 466364*ep^3*mtt^6*mWW*s^6*t^9 + 3944926*ep^4*mtt^6*mWW*s^6*t^9 + 6169364*ep^5*mtt^6*mWW*s^6*t^9 + 2858736*ep^6*mtt^6*mWW*s^6*t^9 - 30928*mtt^5*mWW^2*s^6*t^9 + 14678*ep*mtt^5*mWW^2*s^6*t^9 + 1354293*ep^2*mtt^5*mWW^2*s^6*t^9 + 4130763*ep^3*mtt^5*mWW^2*s^6*t^9 + 3675695*ep^4*mtt^5*mWW^2*s^6*t^9 - 264729*ep^5*mtt^5*mWW^2*s^6*t^9 - 1114892*ep^6*mtt^5*mWW^2*s^6*t^9 - 60608*mtt^4*mWW^3*s^6*t^9 - 437044*ep*mtt^4*mWW^3*s^6*t^9 - 1242503*ep^2*mtt^4*mWW^3*s^6*t^9 - 3456073*ep^3*mtt^4*mWW^3*s^6*t^9 - 7830285*ep^4*mtt^4*mWW^3*s^6*t^9 - 8526243*ep^5*mtt^4*mWW^3*s^6*t^9 - 3172492*ep^6*mtt^4*mWW^3*s^6*t^9 + 124512*mtt^3*mWW^4*s^6*t^9 + 745648*ep*mtt^3*mWW^4*s^6*t^9 + 167378*ep^2*mtt^3*mWW^4*s^6*t^9 - 5920446*ep^3*mtt^3*mWW^4*s^6*t^9 - 13305962*ep^4*mtt^3*mWW^4*s^6*t^9 - 10816642*ep^5*mtt^3*mWW^4*s^6*t^9 - 2872536*ep^6*mtt^3*mWW^4*s^6*t^9 - 64928*mtt^2*mWW^5*s^6*t^9 - 417772*ep*mtt^2*mWW^5*s^6*t^9 + 324908*ep^2*mtt^2*mWW^5*s^6*t^9 + 7928390*ep^3*mtt^2*mWW^5*s^6*t^9 + 21585556*ep^4*mtt^2*mWW^5*s^6*t^9 + 23227134*ep^5*mtt^2*mWW^5*s^6*t^9 + 8952408*ep^6*mtt^2*mWW^5*s^6*t^9 + 7664*mtt*mWW^6*s^6*t^9 + 34938*ep*mtt*mWW^6*s^6*t^9 - 335927*ep^2*mtt*mWW^6*s^6*t^9 - 2757909*ep^3*mtt*mWW^6*s^6*t^9 - 7030645*ep^4*mtt*mWW^6*s^6*t^9 - 7556509*ep^5*mtt*mWW^6*s^6*t^9 - 2945340*ep^6*mtt*mWW^6*s^6*t^9 + 5528*ep*mWW^7*s^6*t^9 + 70337*ep^2*mWW^7*s^6*t^9 + 330807*ep^3*mWW^7*s^6*t^9 + 707947*ep^4*mWW^7*s^6*t^9 + 701121*ep^5*mWW^7*s^6*t^9 + 261188*ep^6*mWW^7*s^6*t^9 + 16224*ep*mtt^6*s^7*t^9 + 111512*ep^2*mtt^6*s^7*t^9 + 194124*ep^3*mtt^6*s^7*t^9 - 39816*ep^4*mtt^6*s^7*t^9 - 329548*ep^5*mtt^6*s^7*t^9 - 190896*ep^6*mtt^6*s^7*t^9 - 7072*mtt^5*mWW*s^7*t^9 - 27232*ep*mtt^5*mWW*s^7*t^9 - 18276*ep^2*mtt^5*mWW*s^7*t^9 - 424866*ep^3*mtt^5*mWW*s^7*t^9 - 1826936*ep^4*mtt^5*mWW*s^7*t^9 - 2486186*ep^5*mtt^5*mWW*s^7*t^9 - 1086000*ep^6*mtt^5*mWW*s^7*t^9 + 14144*mtt^4*mWW^2*s^7*t^9 + 31152*ep*mtt^4*mWW^2*s^7*t^9 - 266552*ep^2*mtt^4*mWW^2*s^7*t^9 - 656426*ep^3*mtt^4*mWW^2*s^7*t^9 + 338404*ep^4*mtt^4*mWW^2*s^7*t^9 + 1683318*ep^5*mtt^4*mWW^2*s^7*t^9 + 972192*ep^6*mtt^4*mWW^2*s^7*t^9 + 11184*ep*mtt^3*mWW^3*s^7*t^9 + 209648*ep^2*mtt^3*mWW^3*s^7*t^9 + 1272236*ep^3*mtt^3*mWW^3*s^7*t^9 + 3066792*ep^4*mtt^3*mWW^3*s^7*t^9 + 3140876*ep^5*mtt^3*mWW^3*s^7*t^9 + 1128560*ep^6*mtt^3*mWW^3*s^7*t^9 - 14144*mtt^2*mWW^4*s^7*t^9 - 81056*ep*mtt^2*mWW^4*s^7*t^9 - 40512*ep^2*mtt^2*mWW^4*s^7*t^9 + 321432*ep^3*mtt^2*mWW^4*s^7*t^9 + 350792*ep^4*mtt^2*mWW^4*s^7*t^9 - 265840*ep^5*mtt^2*mWW^4*s^7*t^9 - 352416*ep^6*mtt^2*mWW^4*s^7*t^9 + 7072*mtt*mWW^5*s^7*t^9 + 49456*ep*mtt*mWW^5*s^7*t^9 - 16492*ep^2*mtt*mWW^5*s^7*t^9 - 884586*ep^3*mtt*mWW^5*s^7*t^9 - 2513104*ep^4*mtt*mWW^5*s^7*t^9 - 2724098*ep^5*mtt*mWW^5*s^7*t^9 - 1038720*ep^6*mtt*mWW^5*s^7*t^9 + 3472*ep*mWW^6*s^7*t^9 + 39744*ep^2*mWW^6*s^7*t^9 + 170534*ep^3*mWW^6*s^7*t^9 + 339196*ep^4*mWW^6*s^7*t^9 + 315366*ep^5*mWW^6*s^7*t^9 + 110576*ep^6*mWW^6*s^7*t^9 - 3040*ep*mtt^5*s^8*t^9 - 17984*ep^2*mtt^5*s^8*t^9 - 13144*ep^3*mtt^5*s^8*t^9 + 68952*ep^4*mtt^5*s^8*t^9 + 128784*ep^5*mtt^5*s^8*t^9 + 61632*ep^6*mtt^5*s^8*t^9 + 832*mtt^4*mWW*s^8*t^9 + 4800*ep*mtt^4*mWW*s^8*t^9 + 14816*ep^2*mtt^4*mWW*s^8*t^9 + 84088*ep^3*mtt^4*mWW*s^8*t^9 + 250464*ep^4*mtt^4*mWW*s^8*t^9 + 301112*ep^5*mtt^4*mWW*s^8*t^9 + 123888*ep^6*mtt^4*mWW*s^8*t^9 - 2496*mtt^3*mWW^2*s^8*t^9 - 8160*ep*mtt^3*mWW^2*s^8*t^9 + 17440*ep^2*mtt^3*mWW^2*s^8*t^9 - 14272*ep^3*mtt^3*mWW^2*s^8*t^9 - 320480*ep^4*mtt^3*mWW^2*s^8*t^9 - 535968*ep^5*mtt^3*mWW^2*s^8*t^9 - 252864*ep^6*mtt^3*mWW^2*s^8*t^9 + 2496*mtt^2*mWW^3*s^8*t^9 + 13664*ep*mtt^2*mWW^3*s^8*t^9 - 12896*ep^2*mtt^2*mWW^3*s^8*t^9 - 197600*ep^3*mtt^2*mWW^3*s^8*t^9 - 443024*ep^4*mtt^2*mWW^3*s^8*t^9 - 402064*ep^5*mtt^2*mWW^3*s^8*t^9 - 132576*ep^6*mtt^2*mWW^3*s^8*t^9 - 832*mtt*mWW^4*s^8*t^9 - 6848*ep*mtt*mWW^4*s^8*t^9 + 4128*ep^2*mtt*mWW^4*s^8*t^9 + 167384*ep^3*mtt*mWW^4*s^8*t^9 + 500872*ep^4*mtt*mWW^4*s^8*t^9 + 563664*ep^5*mtt*mWW^4*s^8*t^9 + 220032*ep^6*mtt*mWW^4*s^8*t^9 - 416*ep*mWW^5*s^8*t^9 - 5504*ep^2*mWW^5*s^8*t^9 - 26456*ep^3*mWW^5*s^8*t^9 - 56784*ep^4*mWW^5*s^8*t^9 - 55528*ep^5*mWW^5*s^8*t^9 - 20112*ep^6*mWW^5*s^8*t^9 + 192*ep*mtt^4*s^9*t^9 + 800*ep^2*mtt^4*s^9*t^9 - 1808*ep^3*mtt^4*s^9*t^9 - 11176*ep^4*mtt^4*s^9*t^9 - 15384*ep^5*mtt^4*s^9*t^9 - 6624*ep^6*mtt^4*s^9*t^9 - 320*ep*mtt^3*mWW*s^9*t^9 - 1408*ep^2*mtt^3*mWW*s^9*t^9 + 2416*ep^3*mtt^3*mWW*s^9*t^9 + 17040*ep^4*mtt^3*mWW*s^9*t^9 + 23904*ep^5*mtt^3*mWW*s^9*t^9 + 10368*ep^6*mtt^3*mWW*s^9*t^9 + 64*ep*mtt^2*mWW^2*s^9*t^9 + 448*ep^2*mtt^2*mWW^2*s^9*t^9 + 848*ep^3*mtt^2*mWW^2*s^9*t^9 + 128*ep^4*mtt^2*mWW^2*s^9*t^9 - 912*ep^5*mtt^2*mWW^2*s^9*t^9 - 576*ep^6*mtt^2*mWW^2*s^9*t^9 + 64*ep*mtt*mWW^3*s^9*t^9 + 128*ep^2*mtt*mWW^3*s^9*t^9 - 1712*ep^3*mtt*mWW^3*s^9*t^9 - 6672*ep^4*mtt*mWW^3*s^9*t^9 - 8352*ep^5*mtt*mWW^3*s^9*t^9 - 3456*ep^6*mtt*mWW^3*s^9*t^9 + 32*ep^2*mWW^4*s^9*t^9 + 256*ep^3*mWW^4*s^9*t^9 + 680*ep^4*mWW^4*s^9*t^9 + 744*ep^5*mWW^4*s^9*t^9 + 288*ep^6*mWW^4*s^9*t^9 - 2720*ep*mtt^12*t^10 - 31296*ep^2*mtt^12*t^10 - 134520*ep^3*mtt^12*t^10 - 268688*ep^4*mtt^12*t^10 - 251160*ep^5*mtt^12*t^10 - 88416*ep^6*mtt^12*t^10 + 7808*ep*mtt^11*mWW*t^10 + 88402*ep^2*mtt^11*mWW*t^10 + 375470*ep^3*mtt^11*mWW*t^10 + 746030*ep^4*mtt^11*mWW*t^10 + 696922*ep^5*mtt^11*mWW*t^10 + 245768*ep^6*mtt^11*mWW*t^10 + 9156*ep*mtt^10*mWW^2*t^10 + 110520*ep^2*mtt^10*mWW^2*t^10 + 490092*ep^3*mtt^10*mWW^2*t^10 + 987288*ep^4*mtt^10*mWW^2*t^10 + 916352*ep^5*mtt^10*mWW^2*t^10 + 317312*ep^6*mtt^10*mWW^2*t^10 - 65452*ep*mtt^9*mWW^3*t^10 - 756424*ep^2*mtt^9*mWW^3*t^10 - 3259912*ep^3*mtt^9*mWW^3*t^10 - 6511944*ep^4*mtt^9*mWW^3*t^10 - 6078668*ep^5*mtt^9*mWW^3*t^10 - 2136240*ep^6*mtt^9*mWW^3*t^10 + 106484*ep*mtt^8*mWW^4*t^10 + 1218240*ep^2*mtt^8*mWW^4*t^10 + 5229820*ep^3*mtt^8*mWW^4*t^10 + 10504528*ep^4*mtt^8*mWW^4*t^10 + 9940384*ep^5*mtt^8*mWW^4*t^10 + 3567744*ep^6*mtt^8*mWW^4*t^10 - 75516*ep*mtt^7*mWW^5*t^10 - 865812*ep^2*mtt^7*mWW^5*t^10 - 3777364*ep^3*mtt^7*mWW^5*t^10 - 7860588*ep^4*mtt^7*mWW^5*t^10 - 7836240*ep^5*mtt^7*mWW^5*t^10 - 3007360*ep^6*mtt^7*mWW^5*t^10 + 17612*ep*mtt^6*mWW^6*t^10 + 227408*ep^2*mtt^6*mWW^6*t^10 + 1169980*ep^3*mtt^6*mWW^6*t^10 + 2967600*ep^4*mtt^6*mWW^6*t^10 + 3615608*ep^5*mtt^6*mWW^6*t^10 + 1677792*ep^6*mtt^6*mWW^6*t^10 + 3644*ep*mtt^5*mWW^7*t^10 - 840*ep^2*mtt^5*mWW^7*t^10 - 247992*ep^3*mtt^5*mWW^7*t^10 - 1149128*ep^4*mtt^5*mWW^7*t^10 - 1872292*ep^5*mtt^5*mWW^7*t^10 - 1028112*ep^6*mtt^5*mWW^7*t^10 + 732*ep*mtt^4*mWW^8*t^10 + 38784*ep^2*mtt^4*mWW^8*t^10 + 322492*ep^3*mtt^4*mWW^8*t^10 + 1020384*ep^4*mtt^4*mWW^8*t^10 + 1387048*ep^5*mtt^4*mWW^8*t^10 + 682400*ep^6*mtt^4*mWW^8*t^10 - 2324*ep*mtt^3*mWW^9*t^10 - 36910*ep^2*mtt^3*mWW^9*t^10 - 208410*ep^3*mtt^3*mWW^9*t^10 - 530098*ep^4*mtt^3*mWW^9*t^10 - 621594*ep^5*mtt^3*mWW^9*t^10 - 273864*ep^6*mtt^3*mWW^9*t^10 + 576*ep*mtt^2*mWW^10*t^10 + 7928*ep^2*mtt^2*mWW^10*t^10 + 40344*ep^3*mtt^2*mWW^10*t^10 + 94616*ep^4*mtt^2*mWW^10*t^10 + 103640*ep^5*mtt^2*mWW^10*t^10 + 42976*ep^6*mtt^2*mWW^10*t^10 + 10496*ep*mtt^11*s*t^10 + 125992*ep^2*mtt^11*s*t^10 + 561132*ep^3*mtt^11*s*t^10 + 1149392*ep^4*mtt^11*s*t^10 + 1093372*ep^5*mtt^11*s*t^10 + 389616*ep^6*mtt^11*s*t^10 + 2720*mtt^10*mWW*s*t^10 - 9440*ep*mtt^10*mWW*s*t^10 - 343192*ep^2*mtt^10*mWW*s*t^10 - 1821632*ep^3*mtt^10*mWW*s*t^10 - 3987800*ep^4*mtt^10*mWW*s*t^10 - 3924208*ep^5*mtt^10*mWW*s*t^10 - 1427008*ep^6*mtt^10*mWW*s*t^10 - 5088*mtt^9*mWW^2*s*t^10 - 51898*ep*mtt^9*mWW^2*s*t^10 - 216309*ep^2*mtt^9*mWW^2*s*t^10 - 483595*ep^3*mtt^9*mWW^2*s*t^10 - 558475*ep^4*mtt^9*mWW^2*s*t^10 - 269719*ep^5*mtt^9*mWW^2*s*t^10 - 21356*ep^6*mtt^9*mWW^2*s*t^10 - 14244*mtt^8*mWW^3*s*t^10 + 52872*ep*mtt^8*mWW^3*s*t^10 + 1908480*ep^2*mtt^8*mWW^3*s*t^10 + 10222598*ep^3*mtt^8*mWW^3*s*t^10 + 22341508*ep^4*mtt^8*mWW^3*s*t^10 + 21775882*ep^5*mtt^8*mWW^3*s*t^10 + 7799144*ep^6*mtt^8*mWW^3*s*t^10 + 51208*mtt^7*mWW^4*s*t^10 + 105068*ep*mtt^7*mWW^4*s*t^10 - 3080440*ep^2*mtt^7*mWW^4*s*t^10 - 19221768*ep^3*mtt^7*mWW^4*s*t^10 - 43972232*ep^4*mtt^7*mWW^4*s*t^10 - 43969692*ep^5*mtt^7*mWW^4*s*t^10 - 16081904*ep^6*mtt^7*mWW^4*s*t^10 - 55276*mtt^6*mWW^5*s*t^10 - 171200*ep*mtt^6*mWW^5*s*t^10 + 2470256*ep^2*mtt^6*mWW^5*s*t^10 + 16536306*ep^3*mtt^6*mWW^5*s*t^10 + 38863596*ep^4*mtt^6*mWW^5*s*t^10 + 39987926*ep^5*mtt^6*mWW^5*s*t^10 + 15173912*ep^6*mtt^6*mWW^5*s*t^10 + 20240*mtt^5*mWW^6*s*t^10 + 46832*ep*mtt^5*mWW^6*s*t^10 - 1026798*ep^2*mtt^5*mWW^6*s*t^10 - 6663710*ep^3*mtt^5*mWW^6*s*t^10 - 16646498*ep^4*mtt^5*mWW^6*s*t^10 - 18997434*ep^5*mtt^5*mWW^6*s*t^10 - 8209992*ep^6*mtt^5*mWW^6*s*t^10 + 2628*mtt^4*mWW^7*s*t^10 + 13384*ep*mtt^4*mWW^7*s*t^10 + 50916*ep^2*mtt^4*mWW^7*s*t^10 + 759294*ep^3*mtt^4*mWW^7*s*t^10 + 3906576*ep^4*mtt^4*mWW^7*s*t^10 + 7037002*ep^5*mtt^4*mWW^7*s*t^10 + 4144040*ep^6*mtt^4*mWW^7*s*t^10 - 1016*mtt^3*mWW^8*s*t^10 + 24324*ep*mtt^3*mWW^8*s*t^10 + 164032*ep^2*mtt^3*mWW^8*s*t^10 - 198764*ep^3*mtt^3*mWW^8*s*t^10 - 2731352*ep^4*mtt^3*mWW^8*s*t^10 - 5287384*ep^5*mtt^3*mWW^8*s*t^10 - 3091680*ep^6*mtt^3*mWW^8*s*t^10 - 1748*mtt^2*mWW^9*s*t^10 - 24592*ep*mtt^2*mWW^9*s*t^10 - 30448*ep^2*mtt^2*mWW^9*s*t^10 + 578022*ep^3*mtt^2*mWW^9*s*t^10 + 2459828*ep^4*mtt^2*mWW^9*s*t^10 + 3598210*ep^5*mtt^2*mWW^9*s*t^10 + 1801288*ep^6*mtt^2*mWW^9*s*t^10 + 576*mtt*mWW^10*s*t^10 + 3290*ep*mtt*mWW^10*s*t^10 - 34381*ep^2*mtt*mWW^10*s*t^10 - 328399*ep^3*mtt*mWW^10*s*t^10 - 966467*ep^4*mtt*mWW^10*s*t^10 - 1199415*ep^5*mtt*mWW^10*s*t^10 - 540524*ep^6*mtt*mWW^10*s*t^10 + 864*ep*mWW^11*s*t^10 + 11892*ep^2*mWW^11*s*t^10 + 60516*ep^3*mWW^11*s*t^10 + 141924*ep^4*mWW^11*s*t^10 + 155460*ep^5*mWW^11*s*t^10 + 64464*ep^6*mWW^11*s*t^10 - 6336*ep*mtt^10*s^2*t^10 - 124616*ep^2*mtt^10*s^2*t^10 - 730876*ep^3*mtt^10*s^2*t^10 - 1749560*ep^4*mtt^10*s^2*t^10 - 1831188*ep^5*mtt^10*s^2*t^10 - 694224*ep^6*mtt^10*s^2*t^10 - 16544*mtt^9*mWW*s^2*t^10 - 76280*ep*mtt^9*mWW*s^2*t^10 + 430772*ep^2*mtt^9*mWW*s^2*t^10 + 3496678*ep^3*mtt^9*mWW*s^2*t^10 + 8375280*ep^4*mtt^9*mWW*s^2*t^10 + 8490702*ep^5*mtt^9*mWW*s^2*t^10 + 3121592*ep^6*mtt^9*mWW*s^2*t^10 + 32368*mtt^8*mWW^2*s^2*t^10 + 143462*ep*mtt^8*mWW^2*s^2*t^10 - 459089*ep^2*mtt^8*mWW^2*s^2*t^10 - 3520337*ep^3*mtt^8*mWW^2*s^2*t^10 - 7364115*ep^4*mtt^8*mWW^2*s^2*t^10 - 6657853*ep^5*mtt^8*mWW^2*s^2*t^10 - 2254596*ep^6*mtt^8*mWW^2*s^2*t^10 + 57724*mtt^7*mWW^3*s^2*t^10 + 422364*ep*mtt^7*mWW^3*s^2*t^10 - 349358*ep^2*mtt^7*mWW^3*s^2*t^10 - 9559910*ep^3*mtt^7*mWW^3*s^2*t^10 - 27026858*ep^4*mtt^7*mWW^3*s^2*t^10 - 29291978*ep^5*mtt^7*mWW^3*s^2*t^10 - 11073544*ep^6*mtt^7*mWW^3*s^2*t^10 - 216144*mtt^6*mWW^4*s^2*t^10 - 1305160*ep*mtt^6*mWW^4*s^2*t^10 + 1975642*ep^2*mtt^6*mWW^4*s^2*t^10 + 29505796*ep^3*mtt^6*mWW^4*s^2*t^10 + 76114314*ep^4*mtt^6*mWW^4*s^2*t^10 + 78903112*ep^5*mtt^6*mWW^4*s^2*t^10 + 29232000*ep^6*mtt^6*mWW^4*s^2*t^10 + 218780*mtt^5*mWW^5*s^2*t^10 + 1168932*ep*mtt^5*mWW^5*s^2*t^10 - 3183874*ep^2*mtt^5*mWW^5*s^2*t^10 - 33146254*ep^3*mtt^5*mWW^5*s^2*t^10 - 82043446*ep^4*mtt^5*mWW^5*s^2*t^10 - 84818250*ep^5*mtt^5*mWW^5*s^2*t^10 - 32002888*ep^6*mtt^5*mWW^5*s^2*t^10 - 74576*mtt^4*mWW^6*s^2*t^10 - 289092*ep*mtt^4*mWW^6*s^2*t^10 + 2382228*ep^2*mtt^4*mWW^6*s^2*t^10 + 17571462*ep^3*mtt^4*mWW^6*s^2*t^10 + 43454072*ep^4*mtt^4*mWW^6*s^2*t^10 + 47697570*ep^5*mtt^4*mWW^6*s^2*t^10 + 19681416*ep^6*mtt^4*mWW^6*s^2*t^10 - 9868*mtt^3*mWW^7*s^2*t^10 - 78620*ep*mtt^3*mWW^7*s^2*t^10 - 497922*ep^2*mtt^3*mWW^7*s^2*t^10 - 3217242*ep^3*mtt^3*mWW^7*s^2*t^10 - 10904390*ep^4*mtt^3*mWW^7*s^2*t^10 - 16096390*ep^5*mtt^3*mWW^7*s^2*t^10 - 8438328*ep^6*mtt^3*mWW^7*s^2*t^10 + 8496*mtt^2*mWW^8*s^2*t^10 + 3112*ep*mtt^2*mWW^8*s^2*t^10 - 304554*ep^2*mtt^2*mWW^8*s^2*t^10 - 564888*ep^3*mtt^2*mWW^8*s^2*t^10 + 1687846*ep^4*mtt^2*mWW^8*s^2*t^10 + 5029180*ep^5*mtt^2*mWW^8*s^2*t^10 + 3311248*ep^6*mtt^2*mWW^8*s^2*t^10 - 236*mtt*mWW^9*s^2*t^10 + 17940*ep*mtt*mWW^9*s^2*t^10 + 126910*ep^2*mtt*mWW^9*s^2*t^10 + 112872*ep^3*mtt*mWW^9*s^2*t^10 - 728458*ep^4*mtt*mWW^9*s^2*t^10 - 1684660*ep^5*mtt*mWW^9*s^2*t^10 - 1011248*ep^6*mtt*mWW^9*s^2*t^10 - 322*ep*mWW^10*s^2*t^10 + 3861*ep^2*mWW^10*s^2*t^10 + 52699*ep^3*mWW^10*s^2*t^10 + 185315*ep^4*mWW^10*s^2*t^10 + 259755*ep^5*mWW^10*s^2*t^10 + 128572*ep^6*mWW^10*s^2*t^10 - 31712*ep*mtt^9*s^3*t^10 - 176240*ep^2*mtt^9*s^3*t^10 - 43552*ep^3*mtt^9*s^3*t^10 + 978056*ep^4*mtt^9*s^3*t^10 + 1638264*ep^5*mtt^9*s^3*t^10 + 761184*ep^6*mtt^9*s^3*t^10 + 41152*mtt^8*mWW*s^3*t^10 + 259240*ep*mtt^8*mWW*s^3*t^10 - 1780*ep^2*mtt^8*mWW*s^3*t^10 - 3050528*ep^3*mtt^8*mWW*s^3*t^10 - 7969816*ep^4*mtt^8*mWW*s^3*t^10 - 8010860*ep^5*mtt^8*mWW*s^3*t^10 - 2871704*ep^6*mtt^8*mWW*s^3*t^10 - 84336*mtt^7*mWW^2*s^3*t^10 - 280878*ep*mtt^7*mWW^2*s^3*t^10 + 1726405*ep^2*mtt^7*mWW^2*s^3*t^10 + 9305049*ep^3*mtt^7*mWW^2*s^3*t^10 + 16004107*ep^4*mtt^7*mWW^2*s^3*t^10 + 11809921*ep^5*mtt^7*mWW^2*s^3*t^10 + 3200780*ep^6*mtt^7*mWW^2*s^3*t^10 - 80508*mtt^6*mWW^3*s^3*t^10 - 918624*ep*mtt^6*mWW^3*s^3*t^10 - 3159076*ep^2*mtt^6*mWW^3*s^3*t^10 - 1761094*ep^3*mtt^6*mWW^3*s^3*t^10 + 8709884*ep^4*mtt^6*mWW^3*s^3*t^10 + 14924202*ep^5*mtt^6*mWW^3*s^3*t^10 + 6778648*ep^6*mtt^6*mWW^3*s^3*t^10 + 347784*mtt^5*mWW^4*s^3*t^10 + 2342322*ep*mtt^5*mWW^4*s^3*t^10 + 1021181*ep^2*mtt^5*mWW^4*s^3*t^10 - 23996335*ep^3*mtt^5*mWW^4*s^3*t^10 - 67680837*ep^4*mtt^5*mWW^4*s^3*t^10 - 70714623*ep^5*mtt^5*mWW^4*s^3*t^10 - 26128716*ep^6*mtt^5*mWW^4*s^3*t^10 - 329016*mtt^4*mWW^5*s^3*t^10 - 1896112*ep*mtt^4*mWW^5*s^3*t^10 + 2424896*ep^2*mtt^4*mWW^5*s^3*t^10 + 36488308*ep^3*mtt^4*mWW^5*s^3*t^10 + 91231708*ep^4*mtt^4*mWW^5*s^3*t^10 + 93049864*ep^5*mtt^4*mWW^5*s^3*t^10 + 34535416*ep^6*mtt^4*mWW^5*s^3*t^10 + 106272*mtt^3*mWW^6*s^3*t^10 + 480038*ep*mtt^3*mWW^6*s^3*t^10 - 2704109*ep^2*mtt^3*mWW^6*s^3*t^10 - 21974333*ep^3*mtt^3*mWW^6*s^3*t^10 - 54086611*ep^4*mtt^3*mWW^6*s^3*t^10 - 57648405*ep^5*mtt^3*mWW^6*s^3*t^10 - 22825068*ep^6*mtt^3*mWW^6*s^3*t^10 + 3860*mtt^2*mWW^7*s^3*t^10 + 70528*ep*mtt^2*mWW^7*s^3*t^10 + 849768*ep^2*mtt^2*mWW^7*s^3*t^10 + 4939394*ep^3*mtt^2*mWW^7*s^3*t^10 + 13278360*ep^4*mtt^2*mWW^7*s^3*t^10 + 16310890*ep^5*mtt^2*mWW^7*s^3*t^10 + 7454504*ep^6*mtt^2*mWW^7*s^3*t^10 - 5208*mtt*mWW^8*s^3*t^10 - 18954*ep*mtt*mWW^8*s^3*t^10 + 77323*ep^2*mtt*mWW^8*s^3*t^10 + 300067*ep^3*mtt*mWW^8*s^3*t^10 - 151563*ep^4*mtt*mWW^8*s^3*t^10 - 1175061*ep^5*mtt*mWW^8*s^3*t^10 - 886260*ep^6*mtt*mWW^8*s^3*t^10 - 5848*ep*mWW^9*s^3*t^10 - 58368*ep^2*mWW^9*s^3*t^10 - 206976*ep^3*mWW^9*s^3*t^10 - 313288*ep^4*mWW^9*s^3*t^10 - 184192*ep^5*mWW^9*s^3*t^10 - 18784*ep^6*mWW^9*s^3*t^10 + 76640*ep*mtt^8*s^4*t^10 + 531440*ep^2*mtt^8*s^4*t^10 + 957680*ep^3*mtt^8*s^4*t^10 - 67440*ep^4*mtt^8*s^4*t^10 - 1410320*ep^5*mtt^8*s^4*t^10 - 840000*ep^6*mtt^8*s^4*t^10 - 53568*mtt^7*mWW*s^4*t^10 - 360104*ep*mtt^7*mWW*s^4*t^10 - 532314*ep^2*mtt^7*mWW*s^4*t^10 + 587490*ep^3*mtt^7*mWW*s^4*t^10 + 1999322*ep^4*mtt^7*mWW*s^4*t^10 + 1515878*ep^5*mtt^7*mWW*s^4*t^10 + 329824*ep^6*mtt^7*mWW*s^4*t^10 + 116304*mtt^6*mWW^2*s^4*t^10 + 392102*ep*mtt^6*mWW^2*s^4*t^10 - 1943659*ep^2*mtt^6*mWW^2*s^4*t^10 - 9420763*ep^3*mtt^6*mWW^2*s^4*t^10 - 12878197*ep^4*mtt^6*mWW^2*s^4*t^10 - 5999535*ep^5*mtt^6*mWW^2*s^4*t^10 - 329652*ep^6*mtt^6*mWW^2*s^4*t^10 + 31572*mtt^5*mWW^3*s^4*t^10 + 647536*ep*mtt^5*mWW^3*s^4*t^10 + 3861246*ep^2*mtt^5*mWW^3*s^4*t^10 + 9444366*ep^3*mtt^5*mWW^3*s^4*t^10 + 10151330*ep^4*mtt^5*mWW^3*s^4*t^10 + 3872574*ep^5*mtt^5*mWW^3*s^4*t^10 - 145864*ep^6*mtt^5*mWW^3*s^4*t^10 - 259472*mtt^4*mWW^4*s^4*t^10 - 1771498*ep*mtt^4*mWW^4*s^4*t^10 - 1858563*ep^2*mtt^4*mWW^4*s^4*t^10 + 9907403*ep^3*mtt^4*mWW^4*s^4*t^10 + 29529455*ep^4*mtt^4*mWW^4*s^4*t^10 + 29688871*ep^5*mtt^4*mWW^4*s^4*t^10 + 10446236*ep^6*mtt^4*mWW^4*s^4*t^10 + 229464*mtt^3*mWW^5*s^4*t^10 + 1362240*ep*mtt^3*mWW^5*s^4*t^10 - 1043538*ep^2*mtt^3*mWW^5*s^4*t^10 - 21763954*ep^3*mtt^3*mWW^5*s^4*t^10 - 54393678*ep^4*mtt^3*mWW^5*s^4*t^10 - 54361350*ep^5*mtt^3*mWW^5*s^4*t^10 - 19599952*ep^6*mtt^3*mWW^5*s^4*t^10 - 66912*mtt^2*mWW^6*s^4*t^10 - 327318*ep*mtt^2*mWW^6*s^4*t^10 + 1493347*ep^2*mtt^2*mWW^6*s^4*t^10 + 13070979*ep^3*mtt^2*mWW^6*s^4*t^10 + 32073189*ep^4*mtt^2*mWW^6*s^4*t^10 + 33397983*ep^5*mtt^2*mWW^6*s^4*t^10 + 12765380*ep^6*mtt^2*mWW^6*s^4*t^10 + 2612*mtt*mWW^7*s^4*t^10 - 21928*ep*mtt*mWW^7*s^4*t^10 - 539362*ep^2*mtt*mWW^7*s^4*t^10 - 2940110*ep^3*mtt*mWW^7*s^4*t^10 - 6772990*ep^4*mtt*mWW^7*s^4*t^10 - 7086254*ep^5*mtt*mWW^7*s^4*t^10 - 2779784*ep^6*mtt*mWW^7*s^4*t^10 + 2330*ep*mWW^8*s^4*t^10 + 31403*ep^2*mWW^8*s^4*t^10 + 156909*ep^3*mWW^8*s^4*t^10 + 359009*ep^4*mWW^8*s^4*t^10 + 382153*ep^5*mWW^8*s^4*t^10 + 153812*ep^6*mWW^8*s^4*t^10 - 77760*ep*mtt^7*s^5*t^10 - 528184*ep^2*mtt^7*s^5*t^10 - 884180*ep^3*mtt^7*s^5*t^10 + 298208*ep^4*mtt^7*s^5*t^10 + 1679340*ep^5*mtt^7*s^5*t^10 + 947376*ep^6*mtt^7*s^5*t^10 + 38432*mtt^6*mWW*s^5*t^10 + 267224*ep*mtt^6*mWW*s^5*t^10 + 599788*ep^2*mtt^6*mWW*s^5*t^10 + 999032*ep^3*mtt^6*mWW*s^5*t^10 + 2116260*ep^4*mtt^6*mWW*s^5*t^10 + 2694840*ep^5*mtt^6*mWW*s^5*t^10 + 1206616*ep^6*mtt^6*mWW*s^5*t^10 - 90160*mtt^5*mWW^2*s^5*t^10 - 341008*ep*mtt^5*mWW^2*s^5*t^10 + 967764*ep^2*mtt^5*mWW^2*s^5*t^10 + 4511942*ep^3*mtt^5*mWW^2*s^5*t^10 + 3716324*ep^4*mtt^5*mWW^2*s^5*t^10 - 1656686*ep^5*mtt^5*mWW^2*s^5*t^10 - 2078480*ep^6*mtt^5*mWW^2*s^5*t^10 + 25040*mtt^4*mWW^3*s^5*t^10 - 62840*ep*mtt^4*mWW^3*s^5*t^10 - 1864188*ep^2*mtt^4*mWW^3*s^5*t^10 - 7380136*ep^3*mtt^4*mWW^3*s^5*t^10 - 12076936*ep^4*mtt^4*mWW^3*s^5*t^10 - 8823020*ep^5*mtt^4*mWW^3*s^5*t^10 - 2295096*ep^6*mtt^4*mWW^3*s^5*t^10 + 81520*mtt^3*mWW^4*s^5*t^10 + 557264*ep*mtt^3*mWW^4*s^5*t^10 + 891840*ep^2*mtt^3*mWW^4*s^5*t^10 - 544260*ep^3*mtt^3*mWW^4*s^5*t^10 - 2086536*ep^4*mtt^3*mWW^4*s^5*t^10 - 947692*ep^5*mtt^3*mWW^4*s^5*t^10 + 223704*ep^6*mtt^3*mWW^4*s^5*t^10 - 69680*mtt^2*mWW^5*s^5*t^10 - 428784*ep*mtt^2*mWW^5*s^5*t^10 + 160252*ep^2*mtt^2*mWW^5*s^5*t^10 + 5972628*ep^3*mtt^2*mWW^5*s^5*t^10 + 15140364*ep^4*mtt^2*mWW^5*s^5*t^10 + 14961220*ep^5*mtt^2*mWW^5*s^5*t^10 + 5260304*ep^6*mtt^2*mWW^5*s^5*t^10 + 14848*mtt*mWW^6*s^5*t^10 + 72048*ep*mtt*mWW^6*s^5*t^10 - 372492*ep^2*mtt*mWW^6*s^5*t^10 - 3192126*ep^3*mtt*mWW^6*s^5*t^10 - 7767404*ep^4*mtt*mWW^6*s^5*t^10 - 7950578*ep^5*mtt*mWW^6*s^5*t^10 - 2959192*ep^6*mtt*mWW^6*s^5*t^10 + 10528*ep*mWW^7*s^5*t^10 + 120260*ep^2*mWW^7*s^5*t^10 + 513772*ep^3*mWW^7*s^5*t^10 + 1019144*ep^4*mWW^7*s^5*t^10 + 947792*ep^5*mWW^7*s^5*t^10 + 333744*ep^6*mWW^7*s^5*t^10 + 41344*ep*mtt^6*s^6*t^10 + 258008*ep^2*mtt^6*s^6*t^10 + 287908*ep^3*mtt^6*s^6*t^10 - 641112*ep^4*mtt^6*s^6*t^10 - 1419252*ep^5*mtt^6*s^6*t^10 - 706896*ep^6*mtt^6*s^6*t^10 - 14368*mtt^5*mWW*s^6*t^10 - 109632*ep*mtt^5*mWW*s^6*t^10 - 317484*ep^2*mtt^5*mWW*s^6*t^10 - 725814*ep^3*mtt^5*mWW*s^6*t^10 - 1420792*ep^4*mtt^5*mWW*s^6*t^10 - 1537166*ep^5*mtt^5*mWW*s^6*t^10 - 619968*ep^6*mtt^5*mWW*s^6*t^10 + 37440*mtt^4*mWW^2*s^6*t^10 + 159592*ep*mtt^4*mWW^2*s^6*t^10 - 187824*ep^2*mtt^4*mWW^2*s^6*t^10 - 904092*ep^3*mtt^4*mWW^2*s^6*t^10 + 446692*ep^4*mtt^4*mWW^2*s^6*t^10 + 2559936*ep^5*mtt^4*mWW^2*s^6*t^10 + 1519272*ep^6*mtt^4*mWW^2*s^6*t^10 - 26112*mtt^3*mWW^3*s^6*t^10 - 112080*ep*mtt^3*mWW^3*s^6*t^10 + 384072*ep^2*mtt^3*mWW^3*s^6*t^10 + 2761760*ep^3*mtt^3*mWW^3*s^6*t^10 + 5460552*ep^4*mtt^3*mWW^3*s^6*t^10 + 4561560*ep^5*mtt^3*mWW^3*s^6*t^10 + 1379192*ep^6*mtt^3*mWW^3*s^6*t^10 - 2624*mtt^2*mWW^4*s^6*t^10 - 18792*ep*mtt^2*mWW^4*s^6*t^10 - 184864*ep^2*mtt^2*mWW^4*s^6*t^10 - 1244912*ep^3*mtt^2*mWW^4*s^6*t^10 - 3411824*ep^4*mtt^2*mWW^4*s^6*t^10 - 3975296*ep^5*mtt^2*mWW^4*s^6*t^10 - 1664744*ep^6*mtt^2*mWW^4*s^6*t^10 + 5664*mtt*mWW^5*s^6*t^10 + 39168*ep*mtt*mWW^5*s^6*t^10 + 37172*ep^2*mtt*mWW^5*s^6*t^10 - 270170*ep^3*mtt*mWW^5*s^6*t^10 - 806144*ep^4*mtt*mWW^5*s^6*t^10 - 832778*ep^5*mtt*mWW^5*s^6*t^10 - 302488*ep^6*mtt*mWW^5*s^6*t^10 + 2448*ep*mWW^6*s^6*t^10 + 24872*ep^2*mWW^6*s^6*t^10 + 94296*ep^3*mWW^6*s^6*t^10 + 168852*ep^4*mWW^6*s^6*t^10 + 144308*ep^5*mWW^6*s^6*t^10 + 47472*ep^6*mWW^6*s^6*t^10 - 11104*ep*mtt^5*s^7*t^10 - 59904*ep^2*mtt^5*s^7*t^10 - 2744*ep^3*mtt^5*s^7*t^10 + 368200*ep^4*mtt^5*s^7*t^10 + 593248*ep^5*mtt^5*s^7*t^10 + 271104*ep^6*mtt^5*s^7*t^10 + 2176*mtt^4*mWW*s^7*t^10 + 23104*ep*mtt^4*mWW*s^7*t^10 + 84256*ep^2*mtt^4*mWW*s^7*t^10 + 124808*ep^3*mtt^4*mWW*s^7*t^10 + 39276*ep^4*mtt^4*mWW*s^7*t^10 - 69532*ep^5*mtt^4*mWW*s^7*t^10 - 47328*ep^6*mtt^4*mWW*s^7*t^10 - 6528*mtt^3*mWW^2*s^7*t^10 - 30912*ep*mtt^3*mWW^2*s^7*t^10 - 496*ep^2*mtt^3*mWW^2*s^7*t^10 + 16616*ep^3*mtt^3*mWW^2*s^7*t^10 - 354392*ep^4*mtt^3*mWW^2*s^7*t^10 - 696944*ep^5*mtt^3*mWW^2*s^7*t^10 - 349824*ep^6*mtt^3*mWW^2*s^7*t^10 + 6528*mtt^2*mWW^3*s^7*t^10 + 35840*ep*mtt^2*mWW^3*s^7*t^10 - 25520*ep^2*mtt^2*mWW^3*s^7*t^10 - 457400*ep^3*mtt^2*mWW^3*s^7*t^10 - 1007504*ep^4*mtt^2*mWW^3*s^7*t^10 - 890440*ep^5*mtt^2*mWW^3*s^7*t^10 - 285504*ep^6*mtt^2*mWW^3*s^7*t^10 - 2176*mtt*mWW^4*s^7*t^10 - 15840*ep*mtt*mWW^4*s^7*t^10 + 15024*ep^2*mtt*mWW^4*s^7*t^10 + 379440*ep^3*mtt*mWW^4*s^7*t^10 + 1080080*ep^4*mtt*mWW^4*s^7*t^10 + 1183600*ep^5*mtt*mWW^4*s^7*t^10 + 454272*ep^6*mtt*mWW^4*s^7*t^10 - 1088*ep*mWW^5*s^7*t^10 - 13360*ep^2*mWW^5*s^7*t^10 - 60720*ep^3*mWW^5*s^7*t^10 - 125660*ep^4*mWW^5*s^7*t^10 - 119932*ep^5*mWW^5*s^7*t^10 - 42720*ep^6*mWW^5*s^7*t^10 + 1152*ep*mtt^4*s^8*t^10 + 4800*ep^2*mtt^4*s^8*t^10 - 10848*ep^3*mtt^4*s^8*t^10 - 67056*ep^4*mtt^4*s^8*t^10 - 92304*ep^5*mtt^4*s^8*t^10 - 39744*ep^6*mtt^4*s^8*t^10 - 1920*ep*mtt^3*mWW*s^8*t^10 - 8448*ep^2*mtt^3*mWW*s^8*t^10 + 14496*ep^3*mtt^3*mWW*s^8*t^10 + 102240*ep^4*mtt^3*mWW*s^8*t^10 + 143424*ep^5*mtt^3*mWW*s^8*t^10 + 62208*ep^6*mtt^3*mWW*s^8*t^10 + 384*ep*mtt^2*mWW^2*s^8*t^10 + 2688*ep^2*mtt^2*mWW^2*s^8*t^10 + 5088*ep^3*mtt^2*mWW^2*s^8*t^10 + 768*ep^4*mtt^2*mWW^2*s^8*t^10 - 5472*ep^5*mtt^2*mWW^2*s^8*t^10 - 3456*ep^6*mtt^2*mWW^2*s^8*t^10 + 384*ep*mtt*mWW^3*s^8*t^10 + 768*ep^2*mtt*mWW^3*s^8*t^10 - 10272*ep^3*mtt*mWW^3*s^8*t^10 - 40032*ep^4*mtt*mWW^3*s^8*t^10 - 50112*ep^5*mtt*mWW^3*s^8*t^10 - 20736*ep^6*mtt*mWW^3*s^8*t^10 + 192*ep^2*mWW^4*s^8*t^10 + 1536*ep^3*mWW^4*s^8*t^10 + 4080*ep^4*mWW^4*s^8*t^10 + 4464*ep^5*mWW^4*s^8*t^10 + 1728*ep^6*mWW^4*s^8*t^10 + 3120*ep*mtt^11*t^11 + 35144*ep^2*mtt^11*t^11 + 148080*ep^3*mtt^11*t^11 + 290952*ep^4*mtt^11*t^11 + 268400*ep^5*mtt^11*t^11 + 93504*ep^6*mtt^11*t^11 - 13600*ep*mtt^10*mWW*t^11 - 152202*ep^2*mtt^10*mWW*t^11 - 638234*ep^3*mtt^10*mWW*t^11 - 1251622*ep^4*mtt^10*mWW*t^11 - 1154766*ep^5*mtt^10*mWW*t^11 - 402776*ep^6*mtt^10*mWW*t^11 + 15840*ep*mtt^9*mWW^2*t^11 + 173850*ep^2*mtt^9*mWW^2*t^11 + 719030*ep^3*mtt^9*mWW^2*t^11 + 1404982*ep^4*mtt^9*mWW^2*t^11 + 1301122*ep^5*mtt^9*mWW^2*t^11 + 457256*ep^6*mtt^9*mWW^2*t^11 + 15536*ep*mtt^8*mWW^3*t^11 + 182114*ep^2*mtt^8*mWW^3*t^11 + 786106*ep^3*mtt^8*mWW^3*t^11 + 1546494*ep^4*mtt^8*mWW^3*t^11 + 1406126*ep^5*mtt^8*mWW^3*t^11 + 479064*ep^6*mtt^8*mWW^3*t^11 - 57376*ep*mtt^7*mWW^4*t^11 - 648366*ep^2*mtt^7*mWW^4*t^11 - 2733178*ep^3*mtt^7*mWW^4*t^11 - 5352226*ep^4*mtt^7*mWW^4*t^11 - 4910734*ep^5*mtt^7*mWW^4*t^11 - 1702040*ep^6*mtt^7*mWW^4*t^11 + 58320*ep*mtt^6*mWW^5*t^11 + 651366*ep^2*mtt^6*mWW^5*t^11 + 2726550*ep^3*mtt^6*mWW^5*t^11 + 5342938*ep^4*mtt^6*mWW^5*t^11 + 4937730*ep^5*mtt^6*mWW^5*t^11 + 1733096*ep^6*mtt^6*mWW^5*t^11 - 25120*ep*mtt^5*mWW^6*t^11 - 277618*ep^2*mtt^5*mWW^6*t^11 - 1160206*ep^3*mtt^5*mWW^6*t^11 - 2302878*ep^4*mtt^5*mWW^6*t^11 - 2184074*ep^5*mtt^5*mWW^6*t^11 - 796104*ep^6*mtt^5*mWW^6*t^11 + 2000*ep*mtt^4*mWW^7*t^11 + 22230*ep^2*mtt^4*mWW^7*t^11 + 101550*ep^3*mtt^4*mWW^7*t^11 + 242378*ep^4*mtt^4*mWW^7*t^11 + 288778*ep^5*mtt^4*mWW^7*t^11 + 133384*ep^6*mtt^4*mWW^7*t^11 + 1584*ep*mtt^3*mWW^8*t^11 + 16446*ep^2*mtt^3*mWW^8*t^11 + 60514*ep^3*mtt^3*mWW^8*t^11 + 93826*ep^4*mtt^3*mWW^8*t^11 + 55334*ep^5*mtt^3*mWW^8*t^11 + 4856*ep^6*mtt^3*mWW^8*t^11 - 304*ep*mtt^2*mWW^9*t^11 - 2964*ep^2*mtt^2*mWW^9*t^11 - 10212*ep^3*mtt^2*mWW^9*t^11 - 14844*ep^4*mtt^2*mWW^9*t^11 - 7916*ep^5*mtt^2*mWW^9*t^11 - 240*ep^6*mtt^2*mWW^9*t^11 - 9824*ep*mtt^10*s*t^11 - 115320*ep^2*mtt^10*s*t^11 - 503628*ep^3*mtt^10*s*t^11 - 1015664*ep^4*mtt^10*s*t^11 - 954348*ep^5*mtt^10*s*t^11 - 336816*ep^6*mtt^10*s*t^11 - 3120*mtt^9*mWW*s*t^11 + 18016*ep*mtt^9*mWW*s*t^11 + 466716*ep^2*mtt^9*mWW*s*t^11 + 2362252*ep^3*mtt^9*mWW*s*t^11 + 5043076*ep^4*mtt^9*mWW*s*t^11 + 4876692*ep^5*mtt^9*mWW*s*t^11 + 1750288*ep^6*mtt^9*mWW*s*t^11 + 10480*mtt^8*mWW^2*s*t^11 + 20290*ep*mtt^8*mWW^2*s*t^11 - 602867*ep^2*mtt^8*mWW^2*s*t^11 - 3668955*ep^3*mtt^8*mWW^2*s*t^11 - 8285109*ep^4*mtt^8*mWW^2*s*t^11 - 8235083*ep^5*mtt^8*mWW^2*s*t^11 - 3006876*ep^6*mtt^8*mWW^2*s*t^11 - 5360*mtt^7*mWW^3*s*t^11 - 34456*ep*mtt^7*mWW^3*s*t^11 - 30121*ep^2*mtt^7*mWW^3*s*t^11 + 225869*ep^3*mtt^7*mWW^3*s*t^11 + 761161*ep^4*mtt^7*mWW^3*s*t^11 + 936375*ep^5*mtt^7*mWW^3*s*t^11 + 405132*ep^6*mtt^7*mWW^3*s*t^11 - 20896*mtt^6*mWW^4*s*t^11 - 72690*ep*mtt^6*mWW^4*s*t^11 + 932731*ep^2*mtt^6*mWW^4*s*t^11 + 6460007*ep^3*mtt^6*mWW^4*s*t^11 + 15008533*ep^4*mtt^6*mWW^4*s*t^11 + 14927751*ep^5*mtt^6*mWW^4*s*t^11 + 5391244*ep^6*mtt^6*mWW^4*s*t^11 + 36480*mtt^5*mWW^5*s*t^11 + 147300*ep*mtt^5*mWW^5*s*t^11 - 1246913*ep^2*mtt^5*mWW^5*s*t^11 - 9160191*ep^3*mtt^5*mWW^5*s*t^11 - 21500783*ep^4*mtt^5*mWW^5*s*t^11 - 21563785*ep^5*mtt^5*mWW^5*s*t^11 - 7871988*ep^6*mtt^5*mWW^5*s*t^11 - 21840*mtt^4*mWW^6*s*t^11 - 67466*ep*mtt^4*mWW^6*s*t^11 + 909445*ep^2*mtt^4*mWW^6*s*t^11 + 5940061*ep^3*mtt^4*mWW^6*s*t^11 + 13554651*ep^4*mtt^4*mWW^6*s*t^11 + 13536641*ep^5*mtt^4*mWW^6*s*t^11 + 4989588*ep^6*mtt^4*mWW^6*s*t^11 + 3280*mtt^3*mWW^7*s*t^11 - 14080*ep*mtt^3*mWW^7*s*t^11 - 374227*ep^2*mtt^3*mWW^7*s*t^11 - 1796217*ep^3*mtt^3*mWW^7*s*t^11 - 3794669*ep^4*mtt^3*mWW^7*s*t^11 - 3792579*ep^5*mtt^3*mWW^7*s*t^11 - 1464188*ep^6*mtt^3*mWW^7*s*t^11 + 1280*mtt^2*mWW^8*s*t^11 + 13346*ep*mtt^2*mWW^8*s*t^11 + 44617*ep^2*mtt^2*mWW^8*s*t^11 + 59769*ep^3*mtt^2*mWW^8*s*t^11 + 88751*ep^4*mtt^2*mWW^8*s*t^11 + 182673*ep^5*mtt^2*mWW^8*s*t^11 + 137364*ep^6*mtt^2*mWW^8*s*t^11 - 304*mtt*mWW^9*s*t^11 + 20*ep*mtt*mWW^9*s*t^11 + 20385*ep^2*mtt*mWW^9*s*t^11 + 96351*ep^3*mtt*mWW^9*s*t^11 + 162319*ep^4*mtt*mWW^9*s*t^11 + 97537*ep^5*mtt*mWW^9*s*t^11 + 6612*ep^6*mtt*mWW^9*s*t^11 - 456*ep*mWW^10*s*t^11 - 4446*ep^2*mWW^10*s*t^11 - 15318*ep^3*mWW^10*s*t^11 - 22266*ep^4*mWW^10*s*t^11 - 11874*ep^5*mWW^10*s*t^11 - 360*ep^6*mWW^10*s*t^11 + 160*ep*mtt^9*s^2*t^11 + 58608*ep^2*mtt^9*s^2*t^11 + 465168*ep^3*mtt^9*s^2*t^11 + 1242376*ep^4*mtt^9*s^2*t^11 + 1370472*ep^5*mtt^9*s^2*t^11 + 534816*ep^6*mtt^9*s^2*t^11 + 15856*mtt^8*mWW*s^2*t^11 + 88032*ep*mtt^8*mWW*s^2*t^11 - 307436*ep^2*mtt^8*mWW*s^2*t^11 - 3142530*ep^3*mtt^8*mWW*s^2*t^11 - 7955128*ep^4*mtt^8*mWW*s^2*t^11 - 8290042*ep^5*mtt^8*mWW*s^2*t^11 - 3097832*ep^6*mtt^8*mWW*s^2*t^11 - 51456*mtt^7*mWW^2*s^2*t^11 - 259538*ep*mtt^7*mWW^2*s^2*t^11 + 796755*ep^2*mtt^7*mWW^2*s^2*t^11 + 7459817*ep^3*mtt^7*mWW^2*s^2*t^11 + 17624769*ep^4*mtt^7*mWW^2*s^2*t^11 + 17457297*ep^5*mtt^7*mWW^2*s^2*t^11 + 6288756*ep^6*mtt^7*mWW^2*s^2*t^11 + 35424*mtt^6*mWW^3*s^2*t^11 + 87096*ep*mtt^6*mWW^3*s^2*t^11 - 1167563*ep^2*mtt^6*mWW^3*s^2*t^11 - 6204207*ep^3*mtt^6*mWW^3*s^2*t^11 - 12054649*ep^4*mtt^6*mWW^3*s^2*t^11 - 10574993*ep^5*mtt^6*mWW^3*s^2*t^11 - 3509108*ep^6*mtt^6*mWW^3*s^2*t^11 + 55152*mtt^5*mWW^4*s^2*t^11 + 462110*ep*mtt^5*mWW^4*s^2*t^11 + 643671*ep^2*mtt^5*mWW^4*s^2*t^11 - 3787819*ep^3*mtt^5*mWW^4*s^2*t^11 - 13472291*ep^4*mtt^5*mWW^4*s^2*t^11 - 15402507*ep^5*mtt^5*mWW^4*s^2*t^11 - 5955516*ep^6*mtt^5*mWW^4*s^2*t^11 - 100688*mtt^4*mWW^5*s^2*t^11 - 619592*ep*mtt^4*mWW^5*s^2*t^11 + 634105*ep^2*mtt^4*mWW^5*s^2*t^11 + 11894689*ep^3*mtt^4*mWW^5*s^2*t^11 + 30720443*ep^4*mtt^4*mWW^5*s^2*t^11 + 31560535*ep^5*mtt^4*mWW^5*s^2*t^11 + 11600108*ep^6*mtt^4*mWW^5*s^2*t^11 + 55776*mtt^3*mWW^6*s^2*t^11 + 255946*ep*mtt^3*mWW^6*s^2*t^11 - 1214887*ep^2*mtt^3*mWW^6*s^2*t^11 - 9802485*ep^3*mtt^3*mWW^6*s^2*t^11 - 22806429*ep^4*mtt^3*mWW^6*s^2*t^11 - 22599389*ep^5*mtt^3*mWW^6*s^2*t^11 - 8212452*ep^6*mtt^3*mWW^6*s^2*t^11 - 9472*mtt^2*mWW^7*s^2*t^11 + 1816*ep*mtt^2*mWW^7*s^2*t^11 + 683231*ep^2*mtt^2*mWW^7*s^2*t^11 + 3569251*ep^3*mtt^2*mWW^7*s^2*t^11 + 7537173*ep^4*mtt^2*mWW^7*s^2*t^11 + 7265869*ep^5*mtt^2*mWW^7*s^2*t^11 + 2650532*ep^6*mtt^2*mWW^7*s^2*t^11 - 592*mtt*mWW^8*s^2*t^11 - 15158*ep*mtt*mWW^8*s^2*t^11 - 116467*ep^2*mtt*mWW^8*s^2*t^11 - 410457*ep^3*mtt*mWW^8*s^2*t^11 - 761225*ep^4*mtt*mWW^8*s^2*t^11 - 728209*ep^5*mtt*mWW^8*s^2*t^11 - 283892*ep^6*mtt*mWW^8*s^2*t^11 - 872*ep*mWW^9*s^2*t^11 - 10017*ep^2*mWW^9*s^2*t^11 - 41427*ep^3*mWW^9*s^2*t^11 - 75039*ep^4*mWW^9*s^2*t^11 - 59033*ep^5*mWW^9*s^2*t^11 - 15412*ep^6*mWW^9*s^2*t^11 + 37888*ep*mtt^8*s^3*t^11 + 227088*ep^2*mtt^8*s^3*t^11 + 188696*ep^3*mtt^8*s^3*t^11 - 788368*ep^4*mtt^8*s^3*t^11 - 1521784*ep^5*mtt^8*s^3*t^11 - 733920*ep^6*mtt^8*s^3*t^11 - 31792*mtt^7*mWW*s^3*t^11 - 267920*ep*mtt^7*mWW*s^3*t^11 - 471656*ep^2*mtt^7*mWW*s^3*t^11 + 1480850*ep^3*mtt^7*mWW*s^3*t^11 + 6129864*ep^4*mtt^7*mWW*s^3*t^11 + 7330598*ep^5*mtt^7*mWW*s^3*t^11 + 2917112*ep^6*mtt^7*mWW*s^3*t^11 + 99568*mtt^6*mWW^2*s^3*t^11 + 557134*ep*mtt^6*mWW^2*s^3*t^11 - 409333*ep^2*mtt^6*mWW^2*s^3*t^11 - 7632639*ep^3*mtt^6*mWW^2*s^3*t^11 - 17615007*ep^4*mtt^6*mWW^2*s^3*t^11 - 16387343*ep^5*mtt^6*mWW^2*s^3*t^11 - 5539036*ep^6*mtt^6*mWW^2*s^3*t^11 - 82208*mtt^5*mWW^3*s^3*t^11 - 266976*ep*mtt^5*mWW^3*s^3*t^11 + 1926641*ep^2*mtt^5*mWW^3*s^3*t^11 + 10770553*ep^3*mtt^5*mWW^3*s^3*t^11 + 20027055*ep^4*mtt^5*mWW^3*s^3*t^11 + 16364611*ep^5*mtt^5*mWW^3*s^3*t^11 + 4992044*ep^6*mtt^5*mWW^3*s^3*t^11 - 38704*mtt^4*mWW^4*s^3*t^11 - 449940*ep*mtt^4*mWW^4*s^3*t^11 - 1792084*ep^2*mtt^4*mWW^4*s^3*t^11 - 2717982*ep^3*mtt^4*mWW^4*s^3*t^11 - 698464*ep^4*mtt^4*mWW^4*s^3*t^11 + 1746662*ep^5*mtt^4*mWW^4*s^3*t^11 + 1116440*ep^6*mtt^4*mWW^4*s^3*t^11 + 90560*mtt^3*mWW^5*s^3*t^11 + 598088*ep*mtt^3*mWW^5*s^3*t^11 + 154726*ep^2*mtt^3*mWW^5*s^3*t^11 - 6584332*ep^3*mtt^3*mWW^5*s^3*t^11 - 17880950*ep^4*mtt^3*mWW^5*s^3*t^11 - 18179708*ep^5*mtt^3*mWW^5*s^3*t^11 - 6534800*ep^6*mtt^3*mWW^5*s^3*t^11 - 43264*mtt^2*mWW^6*s^3*t^11 - 215906*ep*mtt^2*mWW^6*s^3*t^11 + 712191*ep^2*mtt^2*mWW^6*s^3*t^11 + 6465077*ep^3*mtt^2*mWW^6*s^3*t^11 + 15079157*ep^4*mtt^2*mWW^6*s^3*t^11 + 14735957*ep^5*mtt^2*mWW^6*s^3*t^11 + 5244532*ep^6*mtt^2*mWW^6*s^3*t^11 + 5840*mtt*mWW^7*s^3*t^11 + 1720*ep*mtt*mWW^7*s^3*t^11 - 412543*ep^2*mtt*mWW^7*s^3*t^11 - 2237679*ep^3*mtt*mWW^7*s^3*t^11 - 4768945*ep^4*mtt*mWW^7*s^3*t^11 - 4558349*ep^5*mtt*mWW^7*s^3*t^11 - 1624852*ep^6*mtt*mWW^7*s^3*t^11 + 5912*ep*mWW^8*s^3*t^11 + 64970*ep^2*mWW^8*s^3*t^11 + 267456*ep^3*mWW^8*s^3*t^11 + 515658*ep^4*mWW^8*s^3*t^11 + 469356*ep^5*mWW^8*s^3*t^11 + 162480*ep^6*mWW^8*s^3*t^11 - 65872*ep*mtt^7*s^4*t^11 - 418072*ep^2*mtt^7*s^4*t^11 - 516704*ep^3*mtt^7*s^4*t^11 + 859672*ep^4*mtt^7*s^4*t^11 + 2075376*ep^5*mtt^7*s^4*t^11 + 1051200*ep^6*mtt^7*s^4*t^11 + 31440*mtt^6*mWW*s^4*t^11 + 303840*ep*mtt^6*mWW*s^4*t^11 + 894054*ep^2*mtt^6*mWW*s^4*t^11 + 320036*ep^3*mtt^6*mWW*s^4*t^11 - 2583054*ep^4*mtt^6*mWW*s^4*t^11 - 4066812*ep^5*mtt^6*mWW*s^4*t^11 - 1785376*ep^6*mtt^6*mWW*s^4*t^11 - 95520*mtt^5*mWW^2*s^4*t^11 - 549806*ep*mtt^5*mWW^2*s^4*t^11 - 81093*ep^2*mtt^5*mWW^2*s^4*t^11 + 4114745*ep^3*mtt^5*mWW^2*s^4*t^11 + 8758841*ep^4*mtt^5*mWW^2*s^4*t^11 + 6958125*ep^5*mtt^5*mWW^2*s^4*t^11 + 1941028*ep^6*mtt^5*mWW^2*s^4*t^11 + 88624*mtt^4*mWW^3*s^4*t^11 + 379488*ep*mtt^4*mWW^3*s^4*t^11 - 1177823*ep^2*mtt^4*mWW^3*s^4*t^11 - 8285565*ep^3*mtt^4*mWW^3*s^4*t^11 - 15666629*ep^4*mtt^4*mWW^3*s^4*t^11 - 12524019*ep^5*mtt^4*mWW^3*s^4*t^11 - 3665196*ep^6*mtt^4*mWW^3*s^4*t^11 - 7152*mtt^3*mWW^4*s^4*t^11 + 65660*ep*mtt^3*mWW^4*s^4*t^11 + 1118634*ep^2*mtt^3*mWW^4*s^4*t^11 + 4794666*ep^3*mtt^3*mWW^4*s^4*t^11 + 9183902*ep^4*mtt^3*mWW^4*s^4*t^11 + 8269210*ep^5*mtt^3*mWW^4*s^4*t^11 + 2838664*ep^6*mtt^3*mWW^4*s^4*t^11 - 26688*mtt^2*mWW^5*s^4*t^11 - 188536*ep*mtt^2*mWW^5*s^4*t^11 - 272916*ep^2*mtt^2*mWW^5*s^4*t^11 + 615546*ep^3*mtt^2*mWW^5*s^4*t^11 + 2051460*ep^4*mtt^2*mWW^5*s^4*t^11 + 1896502*ep^5*mtt^2*mWW^5*s^4*t^11 + 560808*ep^6*mtt^2*mWW^5*s^4*t^11 + 9296*mtt*mWW^6*s^4*t^11 + 48210*ep*mtt*mWW^6*s^4*t^11 - 138941*ep^2*mtt*mWW^6*s^4*t^11 - 1351571*ep^3*mtt*mWW^6*s^4*t^11 - 3189823*ep^4*mtt*mWW^6*s^4*t^11 - 3132151*ep^5*mtt*mWW^6*s^4*t^11 - 1119212*ep^6*mtt*mWW^6*s^4*t^11 + 7016*ep*mWW^7*s^4*t^11 + 76157*ep^2*mWW^7*s^4*t^11 + 308847*ep^3*mWW^7*s^4*t^11 + 585631*ep^4*mWW^7*s^4*t^11 + 523769*ep^5*mWW^7*s^4*t^11 + 178084*ep^6*mWW^7*s^4*t^11 + 50528*ep*mtt^6*s^5*t^11 + 297384*ep^2*mtt^6*s^5*t^11 + 210996*ep^3*mtt^6*s^5*t^11 - 1147600*ep^4*mtt^6*s^5*t^11 - 2121324*ep^5*mtt^6*s^5*t^11 - 1009584*ep^6*mtt^6*s^5*t^11 - 15328*mtt^5*mWW*s^5*t^11 - 169008*ep*mtt^5*mWW*s^5*t^11 - 583476*ep^2*mtt^5*mWW*s^5*t^11 - 460534*ep^3*mtt^5*mWW*s^5*t^11 + 1129940*ep^4*mtt^5*mWW*s^5*t^11 + 2181790*ep^5*mtt^5*mWW*s^5*t^11 + 1021112*ep^6*mtt^5*mWW*s^5*t^11 + 45760*mtt^4*mWW^2*s^5*t^11 + 270864*ep*mtt^4*mWW^2*s^5*t^11 + 182896*ep^2*mtt^4*mWW^2*s^5*t^11 - 1108854*ep^3*mtt^4*mWW^2*s^5*t^11 - 2115812*ep^4*mtt^4*mWW^2*s^5*t^11 - 1157126*ep^5*mtt^4*mWW^2*s^5*t^11 - 107912*ep^6*mtt^4*mWW^2*s^5*t^11 - 45312*mtt^3*mWW^3*s^5*t^11 - 230912*ep*mtt^3*mWW^3*s^5*t^11 + 284536*ep^2*mtt^3*mWW^3*s^5*t^11 + 3265684*ep^3*mtt^3*mWW^3*s^5*t^11 + 6645824*ep^4*mtt^3*mWW^3*s^5*t^11 + 5510692*ep^5*mtt^3*mWW^3*s^5*t^11 + 1656864*ep^6*mtt^3*mWW^3*s^5*t^11 + 14656*mtt^2*mWW^4*s^5*t^11 + 72096*ep*mtt^2*mWW^4*s^5*t^11 - 278600*ep^2*mtt^2*mWW^4*s^5*t^11 - 2472424*ep^3*mtt^2*mWW^4*s^5*t^11 - 5905744*ep^4*mtt^2*mWW^4*s^5*t^11 - 5945024*ep^5*mtt^2*mWW^4*s^5*t^11 - 2183056*ep^6*mtt^2*mWW^4*s^5*t^11 + 224*mtt*mWW^5*s^5*t^11 + 7728*ep*mtt*mWW^5*s^5*t^11 + 112572*ep^2*mtt*mWW^5*s^5*t^11 + 624450*ep^3*mtt*mWW^5*s^5*t^11 + 1469420*ep^4*mtt*mWW^5*s^5*t^11 + 1523486*ep^5*mtt*mWW^5*s^5*t^11 + 572776*ep^6*mtt*mWW^5*s^5*t^11 - 784*ep*mWW^6*s^5*t^11 - 11472*ep^2*mWW^6*s^5*t^11 - 58806*ep^3*mWW^6*s^5*t^11 - 131324*ep^4*mWW^6*s^5*t^11 - 131758*ep^5*mWW^6*s^5*t^11 - 48504*ep^6*mWW^6*s^5*t^11 - 18688*ep*mtt^5*s^6*t^11 - 96032*ep^2*mtt^5*s^6*t^11 + 32704*ep^3*mtt^5*s^6*t^11 + 715096*ep^4*mtt^5*s^6*t^11 + 1098584*ep^5*mtt^5*s^6*t^11 + 493536*ep^6*mtt^5*s^6*t^11 + 2944*mtt^4*mWW*s^6*t^11 + 45120*ep*mtt^4*mWW*s^6*t^11 + 173712*ep^2*mtt^4*mWW*s^6*t^11 + 44336*ep^3*mtt^4*mWW*s^6*t^11 - 751636*ep^4*mtt^4*mWW*s^6*t^11 - 1212116*ep^5*mtt^4*mWW*s^6*t^11 - 547680*ep^6*mtt^4*mWW*s^6*t^11 - 8832*mtt^3*mWW^2*s^6*t^11 - 55680*ep*mtt^3*mWW^2*s^6*t^11 - 66480*ep^2*mtt^3*mWW^2*s^6*t^11 + 104984*ep^3*mtt^3*mWW^2*s^6*t^11 + 225544*ep^4*mtt^3*mWW^2*s^6*t^11 + 75776*ep^5*mtt^3*mWW^2*s^6*t^11 - 25152*ep^6*mtt^3*mWW^2*s^6*t^11 + 8832*mtt^2*mWW^3*s^6*t^11 + 49280*ep*mtt^2*mWW^3*s^6*t^11 - 20688*ep^2*mtt^2*mWW^3*s^6*t^11 - 544232*ep^3*mtt^2*mWW^3*s^6*t^11 - 1195088*ep^4*mtt^2*mWW^3*s^6*t^11 - 1037048*ep^5*mtt^2*mWW^3*s^6*t^11 - 325056*ep^6*mtt^2*mWW^3*s^6*t^11 - 2944*mtt*mWW^4*s^6*t^11 - 18560*ep*mtt*mWW^4*s^6*t^11 + 26128*ep^2*mtt*mWW^4*s^6*t^11 + 432648*ep^3*mtt*mWW^4*s^6*t^11 + 1144608*ep^4*mtt*mWW^4*s^6*t^11 + 1202312*ep^5*mtt*mWW^4*s^6*t^11 + 448608*ep^6*mtt*mWW^4*s^6*t^11 - 1472*ep*mWW^5*s^6*t^11 - 16640*ep^2*mWW^5*s^6*t^11 - 70440*ep^3*mWW^5*s^6*t^11 - 138524*ep^4*mWW^5*s^6*t^11 - 127508*ep^5*mWW^5*s^6*t^11 - 44256*ep^6*mWW^5*s^6*t^11 + 2688*ep*mtt^4*s^7*t^11 + 11200*ep^2*mtt^4*s^7*t^11 - 25312*ep^3*mtt^4*s^7*t^11 - 156464*ep^4*mtt^4*s^7*t^11 - 215376*ep^5*mtt^4*s^7*t^11 - 92736*ep^6*mtt^4*s^7*t^11 - 4480*ep*mtt^3*mWW*s^7*t^11 - 19712*ep^2*mtt^3*mWW*s^7*t^11 + 33824*ep^3*mtt^3*mWW*s^7*t^11 + 238560*ep^4*mtt^3*mWW*s^7*t^11 + 334656*ep^5*mtt^3*mWW*s^7*t^11 + 145152*ep^6*mtt^3*mWW*s^7*t^11 + 896*ep*mtt^2*mWW^2*s^7*t^11 + 6272*ep^2*mtt^2*mWW^2*s^7*t^11 + 11872*ep^3*mtt^2*mWW^2*s^7*t^11 + 1792*ep^4*mtt^2*mWW^2*s^7*t^11 - 12768*ep^5*mtt^2*mWW^2*s^7*t^11 - 8064*ep^6*mtt^2*mWW^2*s^7*t^11 + 896*ep*mtt*mWW^3*s^7*t^11 + 1792*ep^2*mtt*mWW^3*s^7*t^11 - 23968*ep^3*mtt*mWW^3*s^7*t^11 - 93408*ep^4*mtt*mWW^3*s^7*t^11 - 116928*ep^5*mtt*mWW^3*s^7*t^11 - 48384*ep^6*mtt*mWW^3*s^7*t^11 + 448*ep^2*mWW^4*s^7*t^11 + 3584*ep^3*mWW^4*s^7*t^11 + 9520*ep^4*mWW^4*s^7*t^11 + 10416*ep^5*mWW^4*s^7*t^11 + 4032*ep^6*mWW^4*s^7*t^11 - 2128*ep*mtt^10*t^12 - 23440*ep^2*mtt^10*t^12 - 96660*ep^3*mtt^10*t^12 - 186544*ep^4*mtt^10*t^12 - 169612*ep^5*mtt^10*t^12 - 58416*ep^6*mtt^10*t^12 + 11104*ep*mtt^9*mWW*t^12 + 121916*ep^2*mtt^9*mWW*t^12 + 501492*ep^3*mtt^9*mWW*t^12 + 966796*ep^4*mtt^9*mWW*t^12 + 879044*ep^5*mtt^9*mWW*t^12 + 302928*ep^6*mtt^9*mWW*t^12 - 21792*ep*mtt^8*mWW^2*t^12 - 237932*ep^2*mtt^8*mWW^2*t^12 - 974632*ep^3*mtt^8*mWW^2*t^12 - 1876196*ep^4*mtt^8*mWW^2*t^12 - 1706856*ep^5*mtt^8*mWW^2*t^12 - 589152*ep^6*mtt^8*mWW^2*t^12 + 16736*ep*mtt^7*mWW^3*t^12 + 179996*ep^2*mtt^7*mWW^3*t^12 + 729420*ep^3*mtt^7*mWW^3*t^12 + 1400924*ep^4*mtt^7*mWW^3*t^12 + 1279484*ep^5*mtt^7*mWW^3*t^12 + 444720*ep^6*mtt^7*mWW^3*t^12 + 3520*ep*mtt^6*mWW^4*t^12 + 42740*ep^2*mtt^6*mWW^4*t^12 + 186360*ep^3*mtt^6*mWW^4*t^12 + 358540*ep^4*mtt^6*mWW^4*t^12 + 311720*ep^5*mtt^6*mWW^4*t^12 + 100320*ep^6*mtt^6*mWW^4*t^12 - 15072*ep*mtt^5*mWW^5*t^12 - 166700*ep^2*mtt^5*mWW^5*t^12 - 686260*ep^3*mtt^5*mWW^5*t^12 - 1310876*ep^4*mtt^5*mWW^5*t^12 - 1172868*ep^5*mtt^5*mWW^5*t^12 - 396624*ep^6*mtt^5*mWW^5*t^12 + 10016*ep*mtt^4*mWW^6*t^12 + 108764*ep^2*mtt^4*mWW^6*t^12 + 441048*ep^3*mtt^4*mWW^6*t^12 + 835604*ep^4*mtt^4*mWW^6*t^12 + 745496*ep^5*mtt^4*mWW^6*t^12 + 252192*ep^6*mtt^4*mWW^6*t^12 - 2528*ep*mtt^3*mWW^7*t^12 - 26668*ep^2*mtt^3*mWW^7*t^12 - 105228*ep^3*mtt^3*mWW^7*t^12 - 195404*ep^4*mtt^3*mWW^7*t^12 - 171964*ep^5*mtt^3*mWW^7*t^12 - 57648*ep^6*mtt^3*mWW^7*t^12 + 144*ep*mtt^2*mWW^8*t^12 + 1324*ep^2*mtt^2*mWW^8*t^12 + 4460*ep^3*mtt^2*mWW^8*t^12 + 7156*ep^4*mtt^2*mWW^8*t^12 + 5556*ep^5*mtt^2*mWW^8*t^12 + 1680*ep^6*mtt^2*mWW^8*t^12 + 5184*ep*mtt^9*s*t^12 + 59296*ep^2*mtt^9*s*t^12 + 253008*ep^3*mtt^9*s*t^12 + 500952*ep^4*mtt^9*s*t^12 + 464008*ep^5*mtt^9*s*t^12 + 161952*ep^6*mtt^9*s*t^12 + 2128*mtt^8*mWW*s*t^12 - 9896*ep*mtt^8*mWW*s*t^12 - 280168*ep^2*mtt^8*mWW*s*t^12 - 1405142*ep^3*mtt^8*mWW*s*t^12 - 2960072*ep^4*mtt^8*mWW*s*t^12 - 2827402*ep^5*mtt^8*mWW*s*t^12 - 1004328*ep^6*mtt^8*mWW*s*t^12 - 8976*mtt^7*mWW^2*s*t^12 - 13756*ep*mtt^7*mWW^2*s*t^12 + 540210*ep^2*mtt^7*mWW^2*s*t^12 + 3166270*ep^3*mtt^7*mWW^2*s*t^12 + 6991858*ep^4*mtt^7*mWW^2*s*t^12 + 6824026*ep^5*mtt^7*mWW^2*s*t^12 + 2453448*ep^6*mtt^7*mWW^2*s*t^12 + 12816*mtt^6*mWW^3*s*t^12 + 37456*ep*mtt^6*mWW^3*s*t^12 - 546494*ep^2*mtt^6*mWW^3*s*t^12 - 3490208*ep^3*mtt^6*mWW^3*s*t^12 - 7861386*ep^4*mtt^6*mWW^3*s*t^12 - 7743208*ep^5*mtt^6*mWW^3*s*t^12 - 2800896*ep^6*mtt^6*mWW^3*s*t^12 - 3920*mtt^5*mWW^4*s*t^12 + 2324*ep*mtt^5*mWW^4*s*t^12 + 282494*ep^2*mtt^5*mWW^4*s*t^12 + 1419710*ep^3*mtt^5*mWW^4*s*t^12 + 2954206*ep^4*mtt^5*mWW^4*s*t^12 + 2825826*ep^5*mtt^5*mWW^4*s*t^12 + 1015080*ep^6*mtt^5*mWW^4*s*t^12 - 7440*mtt^4*mWW^5*s*t^12 - 52464*ep*mtt^4*mWW^5*s*t^12 + 18054*ep^2*mtt^4*mWW^5*s*t^12 + 916052*ep^3*mtt^4*mWW^5*s*t^12 + 2519818*ep^4*mtt^4*mWW^5*s*t^12 + 2631212*ep^5*mtt^4*mWW^5*s*t^12 + 964368*ep^6*mtt^4*mWW^5*s*t^12 + 7632*mtt^3*mWW^6*s*t^12 + 37676*ep*mtt^3*mWW^6*s*t^12 - 166082*ep^2*mtt^3*mWW^6*s*t^12 - 1441318*ep^3*mtt^3*mWW^6*s*t^12 - 3424578*ep^4*mtt^3*mWW^6*s*t^12 - 3402018*ep^5*mtt^3*mWW^6*s*t^12 - 1222632*ep^6*mtt^3*mWW^6*s*t^12 - 2384*mtt^2*mWW^7*s*t^12 - 3984*ep*mtt^2*mWW^7*s*t^12 + 128030*ep^2*mtt^2*mWW^7*s*t^12 + 727680*ep^3*mtt^2*mWW^7*s*t^12 + 1552282*ep^4*mtt^2*mWW^7*s*t^12 + 1467064*ep^5*mtt^2*mWW^7*s*t^12 + 512832*ep^6*mtt^2*mWW^7*s*t^12 + 144*mtt*mWW^8*s*t^12 - 2756*ep*mtt*mWW^8*s*t^12 - 37326*ep^2*mtt*mWW^8*s*t^12 - 152742*ep^3*mtt*mWW^8*s*t^12 - 283814*ep^4*mtt*mWW^8*s*t^12 - 247842*ep^5*mtt*mWW^8*s*t^12 - 82344*ep^6*mtt*mWW^8*s*t^12 + 216*ep*mWW^9*s*t^12 + 1986*ep^2*mWW^9*s*t^12 + 6690*ep^3*mWW^9*s*t^12 + 10734*ep^4*mWW^9*s*t^12 + 8334*ep^5*mWW^9*s*t^12 + 2520*ep^6*mWW^9*s*t^12 + 3760*ep*mtt^8*s^2*t^12 + 3344*ep^2*mtt^8*s^2*t^12 - 135236*ep^3*mtt^8*s^2*t^12 - 488832*ep^4*mtt^8*s^2*t^12 - 602124*ep^5*mtt^8*s^2*t^12 - 248112*ep^6*mtt^8*s^2*t^12 - 8656*mtt^7*mWW*s^2*t^12 - 64344*ep*mtt^7*mWW*s^2*t^12 + 24552*ep^2*mtt^7*mWW*s^2*t^12 + 1263402*ep^3*mtt^7*mWW*s^2*t^12 + 3674252*ep^4*mtt^7*mWW*s^2*t^12 + 4052602*ep^5*mtt^7*mWW*s^2*t^12 + 1561512*ep^6*mtt^7*mWW*s^2*t^12 + 33824*mtt^6*mWW^2*s^2*t^12 + 204536*ep*mtt^6*mWW^2*s^2*t^12 - 236816*ep^2*mtt^6*mWW^2*s^2*t^12 - 4050020*ep^3*mtt^6*mWW^2*s^2*t^12 - 10410012*ep^4*mtt^6*mWW^2*s^2*t^12 - 10706016*ep^5*mtt^6*mWW^2*s^2*t^12 - 3938496*ep^6*mtt^6*mWW^2*s^2*t^12 - 46576*mtt^5*mWW^3*s^2*t^12 - 235048*ep*mtt^5*mWW^3*s^2*t^12 + 639884*ep^2*mtt^5*mWW^3*s^2*t^12 + 6099182*ep^3*mtt^5*mWW^3*s^2*t^12 + 14191040*ep^4*mtt^5*mWW^3*s^2*t^12 + 13837646*ep^5*mtt^5*mWW^3*s^2*t^12 + 4917432*ep^6*mtt^5*mWW^3*s^2*t^12 + 21184*mtt^4*mWW^4*s^2*t^12 + 52760*ep*mtt^4*mWW^4*s^2*t^12 - 770764*ep^2*mtt^4*mWW^4*s^2*t^12 - 4315208*ep^3*mtt^4*mWW^4*s^2*t^12 - 8820376*ep^4*mtt^4*mWW^4*s^2*t^12 - 8072452*ep^5*mtt^4*mWW^4*s^2*t^12 - 2764944*ep^6*mtt^4*mWW^4*s^2*t^12 + 7504*mtt^3*mWW^5*s^2*t^12 + 90200*ep*mtt^3*mWW^5*s^2*t^12 + 373952*ep^2*mtt^3*mWW^5*s^2*t^12 + 623558*ep^3*mtt^3*mWW^5*s^2*t^12 + 347116*ep^4*mtt^3*mWW^5*s^2*t^12 - 88458*ep^5*mtt^3*mWW^5*s^2*t^12 - 103272*ep^6*mtt^3*mWW^5*s^2*t^12 - 9440*mtt^2*mWW^6*s^2*t^12 - 58776*ep*mtt^2*mWW^6*s^2*t^12 + 46904*ep^2*mtt^2*mWW^6*s^2*t^12 + 1034220*ep^3*mtt^2*mWW^6*s^2*t^12 + 2648692*ep^4*mtt^2*mWW^6*s^2*t^12 + 2668696*ep^5*mtt^2*mWW^6*s^2*t^12 + 957984*ep^6*mtt^2*mWW^6*s^2*t^12 + 2160*mtt*mWW^7*s^2*t^12 + 4264*ep*mtt*mWW^7*s^2*t^12 - 109748*ep^2*mtt*mWW^7*s^2*t^12 - 635998*ep^3*mtt*mWW^7*s^2*t^12 - 1361464*ep^4*mtt*mWW^7*s^2*t^12 - 1285566*ep^5*mtt*mWW^7*s^2*t^12 - 448248*ep^6*mtt*mWW^7*s^2*t^12 + 2648*ep*mWW^8*s^2*t^12 + 28692*ep^2*mWW^8*s^2*t^12 + 116100*ep^3*mWW^8*s^2*t^12 + 219584*ep^4*mWW^8*s^2*t^12 + 195672*ep^5*mWW^8*s^2*t^12 + 66144*ep^6*mWW^8*s^2*t^12 - 24176*ep*mtt^7*s^3*t^12 - 144208*ep^2*mtt^7*s^3*t^12 - 116812*ep^3*mtt^7*s^3*t^12 + 505040*ep^4*mtt^7*s^3*t^12 + 964588*ep^5*mtt^7*s^3*t^12 + 462768*ep^6*mtt^7*s^3*t^12 + 13104*mtt^6*mWW*s^3*t^12 + 146536*ep*mtt^6*mWW*s^3*t^12 + 427840*ep^2*mtt^6*mWW*s^3*t^12 - 291294*ep^3*mtt^6*mWW*s^3*t^12 - 2889836*ep^4*mtt^6*mWW*s^3*t^12 - 4024862*ep^5*mtt^6*mWW*s^3*t^12 - 1720728*ep^6*mtt^6*mWW*s^3*t^12 - 47056*mtt^5*mWW^2*s^3*t^12 - 331148*ep*mtt^5*mWW^2*s^3*t^12 - 294438*ep^2*mtt^5*mWW^2*s^3*t^12 + 2617410*ep^3*mtt^5*mWW^2*s^3*t^12 + 7979418*ep^4*mtt^5*mWW^2*s^3*t^12 + 8512678*ep^5*mtt^5*mWW^2*s^3*t^12 + 3161016*ep^6*mtt^5*mWW^2*s^3*t^12 + 60832*mtt^4*mWW^3*s^3*t^12 + 337232*ep*mtt^4*mWW^3*s^3*t^12 - 328286*ep^2*mtt^4*mWW^3*s^3*t^12 - 5165770*ep^3*mtt^4*mWW^3*s^3*t^12 - 12011942*ep^4*mtt^4*mWW^3*s^3*t^12 - 11342962*ep^5*mtt^4*mWW^3*s^3*t^12 - 3892104*ep^6*mtt^4*mWW^3*s^3*t^12 - 31200*mtt^3*mWW^4*s^3*t^12 - 128784*ep*mtt^3*mWW^4*s^3*t^12 + 623088*ep^2*mtt^3*mWW^4*s^3*t^12 + 4407152*ep^3*mtt^3*mWW^4*s^3*t^12 + 9390256*ep^4*mtt^3*mWW^4*s^3*t^12 + 8654432*ep^5*mtt^3*mWW^4*s^3*t^12 + 2950656*ep^6*mtt^3*mWW^4*s^3*t^12 + 2608*mtt^2*mWW^5*s^3*t^12 - 15904*ep*mtt^2*mWW^5*s^3*t^12 - 344400*ep^2*mtt^2*mWW^5*s^3*t^12 - 1578474*ep^3*mtt^2*mWW^5*s^3*t^12 - 3151596*ep^4*mtt^2*mWW^5*s^3*t^12 - 2915722*ep^5*mtt^2*mWW^5*s^3*t^12 - 1016712*ep^6*mtt^2*mWW^5*s^3*t^12 + 1712*mtt*mWW^6*s^3*t^12 + 14988*ep*mtt*mWW^6*s^3*t^12 + 47286*ep^2*mtt*mWW^6*s^3*t^12 + 76970*ep^3*mtt*mWW^6*s^3*t^12 + 86838*ep^4*mtt*mWW^6*s^3*t^12 + 73662*ep^5*mtt*mWW^6*s^3*t^12 + 29784*ep^6*mtt*mWW^6*s^3*t^12 + 1256*ep*mWW^7*s^3*t^12 + 13118*ep^2*mWW^7*s^3*t^12 + 50818*ep^3*mWW^7*s^3*t^12 + 91822*ep^4*mWW^7*s^3*t^12 + 78186*ep^5*mWW^7*s^3*t^12 + 25320*ep^6*mWW^7*s^3*t^12 + 30048*ep*mtt^6*s^4*t^12 + 171200*ep^2*mtt^6*s^4*t^12 + 81672*ep^3*mtt^6*s^4*t^12 - 793488*ep^4*mtt^6*s^4*t^12 - 1376920*ep^5*mtt^6*s^4*t^12 - 642912*ep^6*mtt^6*s^4*t^12 - 8752*mtt^5*mWW*s^4*t^12 - 121096*ep*mtt^5*mWW*s^4*t^12 - 440772*ep^2*mtt^5*mWW*s^4*t^12 - 55854*ep^3*mtt^5*mWW*s^4*t^12 + 2035864*ep^4*mtt^5*mWW*s^4*t^12 + 3188770*ep^5*mtt^5*mWW*s^4*t^12 + 1425480*ep^6*mtt^5*mWW*s^4*t^12 + 28736*mtt^4*mWW^2*s^4*t^12 + 213264*ep*mtt^4*mWW^2*s^4*t^12 + 322112*ep^2*mtt^4*mWW^2*s^4*t^12 - 919652*ep^3*mtt^4*mWW^2*s^4*t^12 - 3416660*ep^4*mtt^4*mWW^2*s^4*t^12 - 3771392*ep^5*mtt^4*mWW^2*s^4*t^12 - 1411968*ep^6*mtt^4*mWW^2*s^4*t^12 - 33696*mtt^3*mWW^3*s^4*t^12 - 194920*ep*mtt^3*mWW^3*s^4*t^12 + 57748*ep^2*mtt^3*mWW^3*s^4*t^12 + 2206164*ep^3*mtt^3*mWW^3*s^4*t^12 + 5156372*ep^4*mtt^3*mWW^3*s^4*t^12 + 4751116*ep^5*mtt^3*mWW^3*s^4*t^12 + 1581936*ep^6*mtt^3*mWW^3*s^4*t^12 + 16192*mtt^2*mWW^4*s^4*t^12 + 81928*ep*mtt^2*mWW^4*s^4*t^12 - 200084*ep^2*mtt^2*mWW^4*s^4*t^12 - 1944464*ep^3*mtt^2*mWW^4*s^4*t^12 - 4446020*ep^4*mtt^2*mWW^4*s^4*t^12 - 4248464*ep^5*mtt^2*mWW^4*s^4*t^12 - 1481088*ep^6*mtt^2*mWW^4*s^4*t^12 - 2480*mtt*mWW^5*s^4*t^12 - 6960*ep*mtt*mWW^5*s^4*t^12 + 115136*ep^2*mtt*mWW^5*s^4*t^12 + 738282*ep^3*mtt*mWW^5*s^4*t^12 + 1671172*ep^4*mtt*mWW^5*s^4*t^12 + 1646818*ep^5*mtt*mWW^5*s^4*t^12 + 594312*ep^6*mtt*mWW^5*s^4*t^12 - 2264*ep*mWW^6*s^4*t^12 - 25340*ep^2*mWW^6*s^4*t^12 - 106148*ep^3*mWW^6*s^4*t^12 - 207240*ep^4*mWW^6*s^4*t^12 - 189928*ep^5*mWW^6*s^4*t^12 - 65760*ep^6*mWW^6*s^4*t^12 - 15760*ep*mtt^5*s^5*t^12 - 78992*ep^2*mtt^5*s^5*t^12 + 42956*ep^3*mtt^5*s^5*t^12 + 641688*ep^4*mtt^5*s^5*t^12 + 966204*ep^5*mtt^5*s^5*t^12 + 430704*ep^6*mtt^5*s^5*t^12 + 2176*mtt^4*mWW*s^5*t^12 + 42816*ep*mtt^4*mWW*s^5*t^12 + 169160*ep^2*mtt^4*mWW*s^5*t^12 - 51260*ep^3*mtt^4*mWW*s^5*t^12 - 1099644*ep^4*mtt^4*mWW*s^5*t^12 - 1650616*ep^5*mtt^4*mWW*s^5*t^12 - 730752*ep^6*mtt^4*mWW*s^5*t^12 - 6528*mtt^3*mWW^2*s^5*t^12 - 52128*ep*mtt^3*mWW^2*s^5*t^12 - 100304*ep^2*mtt^3*mWW^2*s^5*t^12 + 147056*ep^3*mtt^3*mWW^2*s^5*t^12 + 729544*ep^4*mtt^3*mWW^2*s^5*t^12 + 862152*ep^5*mtt^3*mWW^2*s^5*t^12 + 334368*ep^6*mtt^3*mWW^2*s^5*t^12 + 6528*mtt^2*mWW^3*s^5*t^12 + 37760*ep*mtt^2*mWW^3*s^5*t^12 - 2144*ep^2*mtt^2*mWW^3*s^5*t^12 - 355616*ep^3*mtt^2*mWW^3*s^5*t^12 - 806240*ep^4*mtt^2*mWW^3*s^5*t^12 - 706144*ep^5*mtt^2*mWW^3*s^5*t^12 - 222144*ep^6*mtt^2*mWW^3*s^5*t^12 - 2176*mtt*mWW^4*s^5*t^12 - 11600*ep*mtt*mWW^4*s^5*t^12 + 23520*ep^2*mtt*mWW^4*s^5*t^12 + 260324*ep^3*mtt*mWW^4*s^5*t^12 + 613984*ep^4*mtt*mWW^4*s^5*t^12 + 597276*ep^5*mtt*mWW^4*s^5*t^12 + 210672*ep^6*mtt*mWW^4*s^5*t^12 - 1088*ep*mWW^5*s^5*t^12 - 11240*ep^2*mWW^5*s^5*t^12 - 43460*ep^3*mWW^5*s^5*t^12 - 79332*ep^4*mWW^5*s^5*t^12 - 68872*ep^5*mWW^5*s^5*t^12 - 22848*ep^6*mWW^5*s^5*t^12 + 3072*ep*mtt^4*s^6*t^12 + 12800*ep^2*mtt^4*s^6*t^12 - 28928*ep^3*mtt^4*s^6*t^12 - 178816*ep^4*mtt^4*s^6*t^12 - 246144*ep^5*mtt^4*s^6*t^12 - 105984*ep^6*mtt^4*s^6*t^12 - 5120*ep*mtt^3*mWW*s^6*t^12 - 22528*ep^2*mtt^3*mWW*s^6*t^12 + 38656*ep^3*mtt^3*mWW*s^6*t^12 + 272640*ep^4*mtt^3*mWW*s^6*t^12 + 382464*ep^5*mtt^3*mWW*s^6*t^12 + 165888*ep^6*mtt^3*mWW*s^6*t^12 + 1024*ep*mtt^2*mWW^2*s^6*t^12 + 7168*ep^2*mtt^2*mWW^2*s^6*t^12 + 13568*ep^3*mtt^2*mWW^2*s^6*t^12 + 2048*ep^4*mtt^2*mWW^2*s^6*t^12 - 14592*ep^5*mtt^2*mWW^2*s^6*t^12 - 9216*ep^6*mtt^2*mWW^2*s^6*t^12 + 1024*ep*mtt*mWW^3*s^6*t^12 + 2048*ep^2*mtt*mWW^3*s^6*t^12 - 27392*ep^3*mtt*mWW^3*s^6*t^12 - 106752*ep^4*mtt*mWW^3*s^6*t^12 - 133632*ep^5*mtt*mWW^3*s^6*t^12 - 55296*ep^6*mtt*mWW^3*s^6*t^12 + 512*ep^2*mWW^4*s^6*t^12 + 4096*ep^3*mWW^4*s^6*t^12 + 10880*ep^4*mWW^4*s^6*t^12 + 11904*ep^5*mWW^4*s^6*t^12 + 4608*ep^6*mWW^4*s^6*t^12 + 800*ep*mtt^9*t^13 + 8608*ep^2*mtt^9*t^13 + 34680*ep^3*mtt^9*t^13 + 65624*ep^4*mtt^9*t^13 + 58720*ep^5*mtt^9*t^13 + 19968*ep^6*mtt^9*t^13 - 4576*ep*mtt^8*mWW*t^13 - 49168*ep^2*mtt^8*mWW*t^13 - 197856*ep^3*mtt^8*mWW*t^13 - 374176*ep^4*mtt^8*mWW*t^13 - 334768*ep^5*mtt^8*mWW*t^13 - 113856*ep^6*mtt^8*mWW*t^13 + 10656*ep*mtt^7*mWW^2*t^13 + 114240*ep^2*mtt^7*mWW^2*t^13 + 458856*ep^3*mtt^7*mWW^2*t^13 + 866952*ep^4*mtt^7*mWW^2*t^13 + 775488*ep^5*mtt^7*mWW^2*t^13 + 263808*ep^6*mtt^7*mWW^2*t^13 - 12640*ep*mtt^6*mWW^3*t^13 - 134960*ep^2*mtt^6*mWW^3*t^13 - 540240*ep^3*mtt^6*mWW^3*t^13 - 1018960*ep^4*mtt^6*mWW^3*t^13 - 911120*ep^5*mtt^6*mWW^3*t^13 - 310080*ep^6*mtt^6*mWW^3*t^13 + 7520*ep*mtt^5*mWW^4*t^13 + 79520*ep^2*mtt^5*mWW^4*t^13 + 315720*ep^3*mtt^5*mWW^4*t^13 + 593000*ep^4*mtt^5*mWW^4*t^13 + 529760*ep^5*mtt^5*mWW^4*t^13 + 180480*ep^6*mtt^5*mWW^4*t^13 - 1440*ep*mtt^4*mWW^5*t^13 - 14448*ep^2*mtt^4*mWW^5*t^13 - 54720*ep^3*mtt^4*mWW^5*t^13 - 100224*ep^4*mtt^4*mWW^5*t^13 - 89040*ep^5*mtt^4*mWW^5*t^13 - 30528*ep^6*mtt^4*mWW^5*t^13 - 544*ep*mtt^3*mWW^6*t^13 - 6272*ep^2*mtt^3*mWW^6*t^13 - 26664*ep^3*mtt^3*mWW^6*t^13 - 51784*ep^4*mtt^3*mWW^6*t^13 - 46592*ep^5*mtt^3*mWW^6*t^13 - 15744*ep^6*mtt^3*mWW^6*t^13 + 224*ep*mtt^2*mWW^7*t^13 + 2480*ep^2*mtt^2*mWW^7*t^13 + 10224*ep^3*mtt^2*mWW^7*t^13 + 19568*ep^4*mtt^2*mWW^7*t^13 + 17552*ep^5*mtt^2*mWW^7*t^13 + 5952*ep^6*mtt^2*mWW^7*t^13 - 1376*ep*mtt^8*s*t^13 - 15232*ep^2*mtt^8*s*t^13 - 63048*ep^3*mtt^8*s*t^13 - 121856*ep^4*mtt^8*s*t^13 - 110776*ep^5*mtt^8*s*t^13 - 38112*ep^6*mtt^8*s*t^13 - 800*mtt^7*mWW*s*t^13 + 1424*ep*mtt^7*mWW*s*t^13 + 75368*ep^2*mtt^7*mWW*s*t^13 + 386068*ep^3*mtt^7*mWW*s*t^13 + 808748*ep^4*mtt^7*mWW*s*t^13 + 765008*ep^5*mtt^7*mWW*s*t^13 + 269184*ep^6*mtt^7*mWW*s*t^13 + 3776*mtt^6*mWW^2*s*t^13 + 10624*ep*mtt^6*mWW^2*s*t^13 - 162432*ep^2*mtt^6*mWW^2*s*t^13 - 1017352*ep^3*mtt^6*mWW^2*s*t^13 - 2255240*ep^4*mtt^6*mWW^2*s*t^13 - 2187072*ep^5*mtt^6*mWW^2*s*t^13 - 779904*ep^6*mtt^6*mWW^2*s*t^13 - 6880*mtt^5*mWW^3*s*t^13 - 26656*ep*mtt^5*mWW^3*s*t^13 + 211040*ep^2*mtt^5*mWW^3*s*t^13 + 1487084*ep^3*mtt^5*mWW^3*s*t^13 + 3380588*ep^4*mtt^5*mWW^3*s*t^13 + 3311072*ep^5*mtt^5*mWW^3*s*t^13 + 1186752*ep^6*mtt^5*mWW^3*s*t^13 + 5760*mtt^4*mWW^4*s*t^13 + 20400*ep*mtt^4*mWW^4*s*t^13 - 190360*ep^2*mtt^4*mWW^4*s*t^13 - 1274160*ep^3*mtt^4*mWW^4*s*t^13 - 2850600*ep^4*mtt^4*mWW^4*s*t^13 - 2770240*ep^5*mtt^4*mWW^4*s*t^13 - 988800*ep^6*mtt^4*mWW^4*s*t^13 - 1760*mtt^3*mWW^5*s*t^13 - 304*ep*mtt^3*mWW^5*s*t^13 + 114792*ep^2*mtt^3*mWW^5*s*t^13 + 591148*ep^3*mtt^3*mWW^5*s*t^13 + 1219076*ep^4*mtt^3*mWW^5*s*t^13 + 1139856*ep^5*mtt^3*mWW^5*s*t^13 + 398592*ep^6*mtt^3*mWW^5*s*t^13 - 320*mtt^2*mWW^6*s*t^13 - 5664*ep*mtt^2*mWW^6*s*t^13 - 32368*ep^2*mtt^2*mWW^6*s*t^13 - 81128*ep^3*mtt^2*mWW^6*s*t^13 - 102648*ep^4*mtt^2*mWW^6*s*t^13 - 66208*ep^5*mtt^2*mWW^6*s*t^13 - 17664*ep^6*mtt^2*mWW^6*s*t^13 + 224*mtt*mWW^7*s*t^13 + 1216*ep*mtt*mWW^7*s*t^13 - 4528*ep^2*mtt*mWW^7*s*t^13 - 43948*ep^3*mtt*mWW^7*s*t^13 - 107420*ep^4*mtt*mWW^7*s*t^13 - 107968*ep^5*mtt*mWW^7*s*t^13 - 38976*ep^6*mtt*mWW^7*s*t^13 + 336*ep*mWW^8*s*t^13 + 3720*ep^2*mWW^8*s*t^13 + 15336*ep^3*mWW^8*s*t^13 + 29352*ep^4*mWW^8*s*t^13 + 26328*ep^5*mWW^8*s*t^13 + 8928*ep^6*mWW^8*s*t^13 - 2496*ep*mtt^7*s^2*t^13 - 12352*ep^2*mtt^7*s^2*t^13 + 8128*ep^3*mtt^7*s^2*t^13 + 105368*ep^4*mtt^7*s^2*t^13 + 157368*ep^5*mtt^7*s^2*t^13 + 69984*ep^6*mtt^7*s^2*t^13 + 2432*mtt^6*mWW*s^2*t^13 + 24768*ep*mtt^6*mWW*s^2*t^13 + 47792*ep^2*mtt^6*mWW*s^2*t^13 - 202880*ep^3*mtt^6*mWW*s^2*t^13 - 848276*ep^4*mtt^6*mWW*s^2*t^13 - 1044788*ep^5*mtt^6*mWW*s^2*t^13 - 424848*ep^6*mtt^6*mWW*s^2*t^13 - 10112*mtt^5*mWW^2*s^2*t^13 - 74176*ep*mtt^5*mWW^2*s^2*t^13 - 42048*ep^2*mtt^5*mWW^2*s^2*t^13 + 863120*ep^3*mtt^5*mWW^2*s^2*t^13 + 2614024*ep^4*mtt^5*mWW^2*s^2*t^13 + 2861656*ep^5*mtt^5*mWW^2*s^2*t^13 + 1088736*ep^6*mtt^5*mWW^2*s^2*t^13 + 16128*mtt^4*mWW^3*s^2*t^13 + 98400*ep*mtt^4*mWW^3*s^2*t^13 - 68448*ep^2*mtt^4*mWW^3*s^2*t^13 - 1609136*ep^3*mtt^4*mWW^3*s^2*t^13 - 4123732*ep^4*mtt^4*mWW^3*s^2*t^13 - 4184564*ep^5*mtt^4*mWW^3*s^2*t^13 - 1519248*ep^6*mtt^4*mWW^3*s^2*t^13 - 12032*mtt^3*mWW^4*s^2*t^13 - 59840*ep*mtt^3*mWW^4*s^2*t^13 + 170752*ep^2*mtt^3*mWW^4*s^2*t^13 + 1578464*ep^3*mtt^3*mWW^4*s^2*t^13 + 3632328*ep^4*mtt^3*mWW^4*s^2*t^13 + 3509576*ep^5*mtt^3*mWW^4*s^2*t^13 + 1237152*ep^6*mtt^3*mWW^4*s^2*t^13 + 3968*mtt^2*mWW^5*s^2*t^13 + 11776*ep*mtt^2*mWW^5*s^2*t^13 - 138576*ep^2*mtt^2*mWW^5*s^2*t^13 - 839264*ep^3*mtt^2*mWW^5*s^2*t^13 - 1783420*ep^4*mtt^2*mWW^5*s^2*t^13 - 1670812*ep^5*mtt^2*mWW^5*s^2*t^13 - 580272*ep^6*mtt^2*mWW^5*s^2*t^13 - 384*mtt*mWW^6*s^2*t^13 + 2112*ep*mtt*mWW^6*s^2*t^13 + 48640*ep^2*mtt*mWW^6*s^2*t^13 + 224464*ep^3*mtt*mWW^6*s^2*t^13 + 446744*ep^4*mtt*mWW^6*s^2*t^13 + 410024*ep^5*mtt*mWW^6*s^2*t^13 + 141600*ep^6*mtt*mWW^6*s^2*t^13 - 544*ep*mWW^7*s^2*t^13 - 5760*ep^2*mWW^7*s^2*t^13 - 22896*ep^3*mWW^7*s^2*t^13 - 43036*ep^4*mWW^7*s^2*t^13 - 38460*ep^5*mWW^7*s^2*t^13 - 13104*ep^6*mWW^7*s^2*t^13 + 7648*ep*mtt^6*s^3*t^13 + 43168*ep^2*mtt^6*s^3*t^13 + 17896*ep^3*mtt^6*s^3*t^13 - 208248*ep^4*mtt^6*s^3*t^13 - 355744*ep^5*mtt^6*s^3*t^13 - 165120*ep^6*mtt^6*s^3*t^13 - 2464*mtt^5*mWW*s^3*t^13 - 38192*ep*mtt^5*mWW*s^3*t^13 - 139288*ep^2*mtt^5*mWW*s^3*t^13 + 39140*ep^3*mtt^5*mWW*s^3*t^13 + 854452*ep^4*mtt^5*mWW*s^3*t^13 + 1270952*ep^5*mtt^5*mWW*s^3*t^13 + 559200*ep^6*mtt^5*mWW*s^3*t^13 + 8832*mtt^4*mWW^2*s^3*t^13 + 76704*ep*mtt^4*mWW^2*s^3*t^13 + 146064*ep^2*mtt^4*mWW^2*s^3*t^13 - 388640*ep^3*mtt^4*mWW^2*s^3*t^13 - 1708672*ep^4*mtt^4*mWW^2*s^3*t^13 - 2066864*ep^5*mtt^4*mWW^2*s^3*t^13 - 825024*ep^6*mtt^4*mWW^2*s^3*t^13 - 11712*mtt^3*mWW^3*s^3*t^13 - 76144*ep*mtt^3*mWW^3*s^3*t^13 - 20472*ep^2*mtt^3*mWW^3*s^3*t^13 + 806096*ep^3*mtt^3*mWW^3*s^3*t^13 + 2182152*ep^4*mtt^3*mWW^3*s^3*t^13 + 2220848*ep^5*mtt^3*mWW^3*s^3*t^13 + 800832*ep^6*mtt^3*mWW^3*s^3*t^13 + 6784*mtt^2*mWW^4*s^3*t^13 + 35408*ep*mtt^2*mWW^4*s^3*t^13 - 69608*ep^2*mtt^2*mWW^4*s^3*t^13 - 746288*ep^3*mtt^2*mWW^4*s^3*t^13 - 1715224*ep^4*mtt^2*mWW^4*s^3*t^13 - 1634720*ep^5*mtt^2*mWW^4*s^3*t^13 - 567552*ep^6*mtt^2*mWW^4*s^3*t^13 - 1440*mtt*mWW^5*s^3*t^13 - 4128*ep*mtt*mWW^5*s^3*t^13 + 53808*ep^2*mtt*mWW^5*s^3*t^13 + 325772*ep^3*mtt*mWW^5*s^3*t^13 + 695908*ep^4*mtt*mWW^5*s^3*t^13 + 654056*ep^5*mtt*mWW^5*s^3*t^13 + 227424*ep^6*mtt*mWW^5*s^3*t^13 - 1296*ep*mWW^6*s^3*t^13 - 13672*ep^2*mWW^6*s^3*t^13 - 53976*ep^3*mWW^6*s^3*t^13 - 100368*ep^4*mWW^6*s^3*t^13 - 88528*ep^5*mWW^6*s^3*t^13 - 29760*ep^6*mWW^6*s^3*t^13 - 6304*ep*mtt^5*s^4*t^13 - 31392*ep^2*mtt^5*s^4*t^13 + 18616*ep^3*mtt^5*s^4*t^13 + 259696*ep^4*mtt^5*s^4*t^13 + 388888*ep^5*mtt^5*s^4*t^13 + 172896*ep^6*mtt^5*s^4*t^13 + 832*mtt^4*mWW*s^4*t^13 + 19456*ep*mtt^4*mWW*s^4*t^13 + 77968*ep^2*mtt^4*mWW*s^4*t^13 - 46216*ep^3*mtt^4*mWW*s^4*t^13 - 594108*ep^4*mtt^4*mWW*s^4*t^13 - 871540*ep^5*mtt^4*mWW*s^4*t^13 - 382992*ep^6*mtt^4*mWW*s^4*t^13 - 2496*mtt^3*mWW^2*s^4*t^13 - 24480*ep*mtt^3*mWW^2*s^4*t^13 - 59056*ep^2*mtt^3*mWW^2*s^4*t^13 + 87176*ep^3*mtt^3*mWW^2*s^4*t^13 + 514744*ep^4*mtt^3*mWW^2*s^4*t^13 + 663904*ep^5*mtt^3*mWW^2*s^4*t^13 + 273408*ep^6*mtt^3*mWW^2*s^4*t^13 + 2496*mtt^2*mWW^3*s^4*t^13 + 15392*ep*mtt^2*mWW^3*s^4*t^13 + 5872*ep^2*mtt^2*mWW^3*s^4*t^13 - 123608*ep^3*mtt^2*mWW^3*s^4*t^13 - 307808*ep^4*mtt^2*mWW^3*s^4*t^13 - 285784*ep^5*mtt^2*mWW^3*s^4*t^13 - 94560*ep^6*mtt^2*mWW^3*s^4*t^13 - 832*mtt*mWW^4*s^4*t^13 - 3648*ep*mtt*mWW^4*s^4*t^13 + 10512*ep^2*mtt*mWW^4*s^4*t^13 + 77472*ep^3*mtt*mWW^4*s^4*t^13 + 149336*ep^4*mtt*mWW^4*s^4*t^13 + 121576*ep^5*mtt*mWW^4*s^4*t^13 + 36384*ep^6*mtt*mWW^4*s^4*t^13 - 416*ep*mWW^5*s^4*t^13 - 3904*ep^2*mWW^5*s^4*t^13 - 13440*ep^3*mWW^5*s^4*t^13 - 21860*ep^4*mWW^5*s^4*t^13 - 17044*ep^5*mWW^5*s^4*t^13 - 5136*ep^6*mWW^5*s^4*t^13 + 1728*ep*mtt^4*s^5*t^13 + 7200*ep^2*mtt^4*s^5*t^13 - 16272*ep^3*mtt^4*s^5*t^13 - 100584*ep^4*mtt^4*s^5*t^13 - 138456*ep^5*mtt^4*s^5*t^13 - 59616*ep^6*mtt^4*s^5*t^13 - 2880*ep*mtt^3*mWW*s^5*t^13 - 12672*ep^2*mtt^3*mWW*s^5*t^13 + 21744*ep^3*mtt^3*mWW*s^5*t^13 + 153360*ep^4*mtt^3*mWW*s^5*t^13 + 215136*ep^5*mtt^3*mWW*s^5*t^13 + 93312*ep^6*mtt^3*mWW*s^5*t^13 + 576*ep*mtt^2*mWW^2*s^5*t^13 + 4032*ep^2*mtt^2*mWW^2*s^5*t^13 + 7632*ep^3*mtt^2*mWW^2*s^5*t^13 + 1152*ep^4*mtt^2*mWW^2*s^5*t^13 - 8208*ep^5*mtt^2*mWW^2*s^5*t^13 - 5184*ep^6*mtt^2*mWW^2*s^5*t^13 + 576*ep*mtt*mWW^3*s^5*t^13 + 1152*ep^2*mtt*mWW^3*s^5*t^13 - 15408*ep^3*mtt*mWW^3*s^5*t^13 - 60048*ep^4*mtt*mWW^3*s^5*t^13 - 75168*ep^5*mtt*mWW^3*s^5*t^13 - 31104*ep^6*mtt*mWW^3*s^5*t^13 + 288*ep^2*mWW^4*s^5*t^13 + 2304*ep^3*mWW^4*s^5*t^13 + 6120*ep^4*mWW^4*s^5*t^13 + 6696*ep^5*mWW^4*s^5*t^13 + 2592*ep^6*mWW^4*s^5*t^13 - 128*ep*mtt^8*t^14 - 1344*ep^2*mtt^8*t^14 - 5280*ep^3*mtt^8*t^14 - 9776*ep^4*mtt^8*t^14 - 8592*ep^5*mtt^8*t^14 - 2880*ep^6*mtt^8*t^14 + 768*ep*mtt^7*mWW*t^14 + 8064*ep^2*mtt^7*mWW*t^14 + 31680*ep^3*mtt^7*mWW*t^14 + 58656*ep^4*mtt^7*mWW*t^14 + 51552*ep^5*mtt^7*mWW*t^14 + 17280*ep^6*mtt^7*mWW*t^14 - 1920*ep*mtt^6*mWW^2*t^14 - 20160*ep^2*mtt^6*mWW^2*t^14 - 79200*ep^3*mtt^6*mWW^2*t^14 - 146640*ep^4*mtt^6*mWW^2*t^14 - 128880*ep^5*mtt^6*mWW^2*t^14 - 43200*ep^6*mtt^6*mWW^2*t^14 + 2560*ep*mtt^5*mWW^3*t^14 + 26880*ep^2*mtt^5*mWW^3*t^14 + 105600*ep^3*mtt^5*mWW^3*t^14 + 195520*ep^4*mtt^5*mWW^3*t^14 + 171840*ep^5*mtt^5*mWW^3*t^14 + 57600*ep^6*mtt^5*mWW^3*t^14 - 1920*ep*mtt^4*mWW^4*t^14 - 20160*ep^2*mtt^4*mWW^4*t^14 - 79200*ep^3*mtt^4*mWW^4*t^14 - 146640*ep^4*mtt^4*mWW^4*t^14 - 128880*ep^5*mtt^4*mWW^4*t^14 - 43200*ep^6*mtt^4*mWW^4*t^14 + 768*ep*mtt^3*mWW^5*t^14 + 8064*ep^2*mtt^3*mWW^5*t^14 + 31680*ep^3*mtt^3*mWW^5*t^14 + 58656*ep^4*mtt^3*mWW^5*t^14 + 51552*ep^5*mtt^3*mWW^5*t^14 + 17280*ep^6*mtt^3*mWW^5*t^14 - 128*ep*mtt^2*mWW^6*t^14 - 1344*ep^2*mtt^2*mWW^6*t^14 - 5280*ep^3*mtt^2*mWW^6*t^14 - 9776*ep^4*mtt^2*mWW^6*t^14 - 8592*ep^5*mtt^2*mWW^6*t^14 - 2880*ep^6*mtt^2*mWW^6*t^14 + 128*ep*mtt^7*s*t^14 + 1344*ep^2*mtt^7*s*t^14 + 5280*ep^3*mtt^7*s*t^14 + 9776*ep^4*mtt^7*s*t^14 + 8592*ep^5*mtt^7*s*t^14 + 2880*ep^6*mtt^7*s*t^14 + 128*mtt^6*mWW*s*t^14 + 256*ep*mtt^6*mWW*s*t^14 - 6144*ep^2*mtt^6*mWW*s*t^14 - 35104*ep^3*mtt^6*mWW*s*t^14 - 74504*ep^4*mtt^6*mWW*s*t^14 - 70152*ep^5*mtt^6*mWW*s*t^14 - 24480*ep^6*mtt^6*mWW*s*t^14 - 640*mtt^5*mWW^2*s*t^14 - 3008*ep*mtt^5*mWW^2*s*t^14 + 12576*ep^2*mtt^5*mWW^2*s*t^14 + 104240*ep^3*mtt^5*mWW^2*s*t^14 + 240544*ep^4*mtt^5*mWW^2*s*t^14 + 234768*ep^5*mtt^5*mWW^2*s*t^14 + 83520*ep^6*mtt^5*mWW^2*s*t^14 + 1280*mtt^4*mWW^3*s*t^14 + 6720*ep*mtt^4*mWW^3*s*t^14 - 17760*ep^2*mtt^4*mWW^3*s*t^14 - 179440*ep^3*mtt^4*mWW^3*s*t^14 - 427320*ep^4*mtt^4*mWW^3*s*t^14 - 422280*ep^5*mtt^4*mWW^3*s*t^14 - 151200*ep^6*mtt^4*mWW^3*s*t^14 - 1280*mtt^3*mWW^4*s*t^14 - 6400*ep*mtt^3*mWW^4*s*t^14 + 21120*ep^2*mtt^3*mWW^4*s*t^14 + 192640*ep^3*mtt^3*mWW^4*s*t^14 + 451760*ep^4*mtt^3*mWW^4*s*t^14 + 443760*ep^5*mtt^3*mWW^4*s*t^14 + 158400*ep^6*mtt^3*mWW^4*s*t^14 + 640*mtt^2*mWW^5*s*t^14 + 2432*ep*mtt^2*mWW^5*s*t^14 - 18624*ep^2*mtt^2*mWW^5*s*t^14 - 128000*ep^3*mtt^2*mWW^5*s*t^14 - 284536*ep^4*mtt^2*mWW^5*s*t^14 - 273432*ep^5*mtt^2*mWW^5*s*t^14 - 96480*ep^6*mtt^2*mWW^5*s*t^14 - 128*mtt*mWW^6*s*t^14 + 64*ep*mtt*mWW^6*s*t^14 + 9504*ep^2*mtt*mWW^6*s*t^14 + 48304*ep^3*mtt*mWW^6*s*t^14 + 98944*ep^4*mtt*mWW^6*s*t^14 + 91632*ep^5*mtt*mWW^6*s*t^14 + 31680*ep^6*mtt*mWW^6*s*t^14 - 192*ep*mWW^7*s*t^14 - 2016*ep^2*mWW^7*s*t^14 - 7920*ep^3*mWW^7*s*t^14 - 14664*ep^4*mWW^7*s*t^14 - 12888*ep^5*mWW^7*s*t^14 - 4320*ep^6*mWW^7*s*t^14 + 512*ep*mtt^6*s^2*t^14 + 2944*ep^2*mtt^6*s^2*t^14 + 1664*ep^3*mtt^6*s^2*t^14 - 12576*ep^4*mtt^6*s^2*t^14 - 22176*ep^5*mtt^6*s^2*t^14 - 10368*ep^6*mtt^6*s^2*t^14 - 256*mtt^5*mWW*s^2*t^14 - 3712*ep*mtt^5*mWW*s^2*t^14 - 12544*ep^2*mtt^5*mWW*s^2*t^14 + 8352*ep^3*mtt^5*mWW*s^2*t^14 + 90928*ep^4*mtt^5*mWW*s^2*t^14 + 129360*ep^5*mtt^5*mWW*s^2*t^14 + 55872*ep^6*mtt^5*mWW*s^2*t^14 + 1024*mtt^4*mWW^2*s^2*t^14 + 9472*ep*mtt^4*mWW^2*s^2*t^14 + 18112*ep^2*mtt^4*mWW^2*s^2*t^14 - 60096*ep^3*mtt^4*mWW^2*s^2*t^14 - 256144*ep^4*mtt^4*mWW^2*s^2*t^14 - 311376*ep^5*mtt^4*mWW^2*s^2*t^14 - 124992*ep^6*mtt^4*mWW^2*s^2*t^14 - 1536*mtt^3*mWW^3*s^2*t^14 - 11008*ep*mtt^3*mWW^3*s^2*t^14 - 5888*ep^2*mtt^3*mWW^3*s^2*t^14 + 123584*ep^3*mtt^3*mWW^3*s^2*t^14 + 366816*ep^4*mtt^3*mWW^3*s^2*t^14 + 395424*ep^5*mtt^3*mWW^3*s^2*t^14 + 148608*ep^6*mtt^3*mWW^3*s^2*t^14 + 1024*mtt^2*mWW^4*s^2*t^14 + 5632*ep*mtt^2*mWW^4*s^2*t^14 - 9728*ep^2*mtt^2*mWW^4*s^2*t^14 - 118656*ep^3*mtt^2*mWW^4*s^2*t^14 - 284224*ep^4*mtt^2*mWW^4*s^2*t^14 - 278976*ep^5*mtt^2*mWW^4*s^2*t^14 - 99072*ep^6*mtt^2*mWW^4*s^2*t^14 - 256*mtt*mWW^5*s^2*t^14 - 640*ep*mtt*mWW^5*s^2*t^14 + 9728*ep^2*mtt*mWW^5*s^2*t^14 + 55200*ep^3*mtt*mWW^5*s^2*t^14 + 113392*ep^4*mtt*mWW^5*s^2*t^14 + 103440*ep^5*mtt*mWW^5*s^2*t^14 + 35136*ep^6*mtt*mWW^5*s^2*t^14 - 256*ep*mWW^6*s^2*t^14 - 2624*ep^2*mWW^6*s^2*t^14 - 10048*ep^3*mWW^6*s^2*t^14 - 18192*ep^4*mWW^6*s^2*t^14 - 15696*ep^5*mWW^6*s^2*t^14 - 5184*ep^6*mWW^6*s^2*t^14 - 896*ep*mtt^5*s^3*t^14 - 4544*ep^2*mtt^5*s^3*t^14 + 1952*ep^3*mtt^5*s^3*t^14 + 34928*ep^4*mtt^5*s^3*t^14 + 52944*ep^5*mtt^5*s^3*t^14 + 23616*ep^6*mtt^5*s^3*t^14 + 128*mtt^4*mWW*s^3*t^14 + 3328*ep*mtt^4*mWW*s^3*t^14 + 13440*ep^2*mtt^4*mWW*s^3*t^14 - 9760*ep^3*mtt^4*mWW*s^3*t^14 - 109160*ep^4*mtt^4*mWW*s^3*t^14 - 158568*ep^5*mtt^4*mWW*s^3*t^14 - 69408*ep^6*mtt^4*mWW*s^3*t^14 - 384*mtt^3*mWW^2*s^3*t^14 - 4544*ep*mtt^3*mWW^2*s^3*t^14 - 12512*ep^2*mtt^3*mWW^2*s^3*t^14 + 19184*ep^3*mtt^3*mWW^2*s^3*t^14 + 120080*ep^4*mtt^3*mWW^2*s^3*t^14 + 159360*ep^5*mtt^3*mWW^2*s^3*t^14 + 66816*ep^6*mtt^3*mWW^2*s^3*t^14 + 384*mtt^2*mWW^3*s^3*t^14 + 2624*ep*mtt^2*mWW^3*s^3*t^14 + 2336*ep^2*mtt^2*mWW^3*s^3*t^14 - 18512*ep^3*mtt^2*mWW^3*s^3*t^14 - 54560*ep^4*mtt^2*mWW^3*s^3*t^14 - 56112*ep^5*mtt^2*mWW^3*s^3*t^14 - 20160*ep^6*mtt^2*mWW^3*s^3*t^14 - 128*mtt*mWW^4*s^3*t^14 - 448*ep*mtt*mWW^4*s^3*t^14 + 1824*ep^2*mtt*mWW^4*s^3*t^14 + 8752*ep^3*mtt*mWW^4*s^3*t^14 + 10880*ep^4*mtt*mWW^4*s^3*t^14 + 3696*ep^5*mtt*mWW^4*s^3*t^14 - 576*ep^6*mtt*mWW^4*s^3*t^14 - 64*ep*mWW^5*s^3*t^14 - 544*ep^2*mWW^5*s^3*t^14 - 1616*ep^3*mWW^5*s^3*t^14 - 2168*ep^4*mWW^5*s^3*t^14 - 1320*ep^5*mWW^5*s^3*t^14 - 288*ep^6*mWW^5*s^3*t^14 + 384*ep*mtt^4*s^4*t^14 + 1600*ep^2*mtt^4*s^4*t^14 - 3616*ep^3*mtt^4*s^4*t^14 - 22352*ep^4*mtt^4*s^4*t^14 - 30768*ep^5*mtt^4*s^4*t^14 - 13248*ep^6*mtt^4*s^4*t^14 - 640*ep*mtt^3*mWW*s^4*t^14 - 2816*ep^2*mtt^3*mWW*s^4*t^14 + 4832*ep^3*mtt^3*mWW*s^4*t^14 + 34080*ep^4*mtt^3*mWW*s^4*t^14 + 47808*ep^5*mtt^3*mWW*s^4*t^14 + 20736*ep^6*mtt^3*mWW*s^4*t^14 + 128*ep*mtt^2*mWW^2*s^4*t^14 + 896*ep^2*mtt^2*mWW^2*s^4*t^14 + 1696*ep^3*mtt^2*mWW^2*s^4*t^14 + 256*ep^4*mtt^2*mWW^2*s^4*t^14 - 1824*ep^5*mtt^2*mWW^2*s^4*t^14 - 1152*ep^6*mtt^2*mWW^2*s^4*t^14 + 128*ep*mtt*mWW^3*s^4*t^14 + 256*ep^2*mtt*mWW^3*s^4*t^14 - 3424*ep^3*mtt*mWW^3*s^4*t^14 - 13344*ep^4*mtt*mWW^3*s^4*t^14 - 16704*ep^5*mtt*mWW^3*s^4*t^14 - 6912*ep^6*mtt*mWW^3*s^4*t^14 + 64*ep^2*mWW^4*s^4*t^14 + 512*ep^3*mWW^4*s^4*t^14 + 1360*ep^4*mWW^4*s^4*t^14 + 1488*ep^5*mWW^4*s^4*t^14 + 576*ep^6*mWW^4*s^4*t^14)/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^2*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^3*t^2*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-60*ep*mtt^9*mWW^8*s^4 - 520*ep^2*mtt^9*mWW^8*s^4 - 1540*ep^3*mtt^9*mWW^8*s^4 - 1880*ep^4*mtt^9*mWW^8*s^4 - 800*ep^5*mtt^9*mWW^8*s^4 + 332*ep*mtt^8*mWW^9*s^4 + 2984*ep^2*mtt^8*mWW^9*s^4 + 9028*ep^3*mtt^8*mWW^9*s^4 + 11176*ep^4*mtt^8*mWW^9*s^4 + 4800*ep^5*mtt^8*mWW^9*s^4 - 764*ep*mtt^7*mWW^10*s^4 - 7176*ep^2*mtt^7*mWW^10*s^4 - 22244*ep^3*mtt^7*mWW^10*s^4 - 27960*ep^4*mtt^7*mWW^10*s^4 - 12128*ep^5*mtt^7*mWW^10*s^4 + 940*ep*mtt^6*mWW^11*s^4 + 9320*ep^2*mtt^6*mWW^11*s^4 + 29700*ep^3*mtt^6*mWW^11*s^4 + 37960*ep^4*mtt^6*mWW^11*s^4 + 16640*ep^5*mtt^6*mWW^11*s^4 - 660*ep*mtt^5*mWW^12*s^4 - 7000*ep^2*mtt^5*mWW^12*s^4 - 23020*ep^3*mtt^5*mWW^12*s^4 - 29960*ep^4*mtt^5*mWW^12*s^4 - 13280*ep^5*mtt^5*mWW^12*s^4 + 260*ep*mtt^4*mWW^13*s^4 + 3000*ep^2*mtt^4*mWW^13*s^4 + 10220*ep^3*mtt^4*mWW^13*s^4 + 13560*ep^4*mtt^4*mWW^13*s^4 + 6080*ep^5*mtt^4*mWW^13*s^4 - 52*ep*mtt^3*mWW^14*s^4 - 664*ep^2*mtt^3*mWW^14*s^4 - 2348*ep^3*mtt^3*mWW^14*s^4 - 3176*ep^4*mtt^3*mWW^14*s^4 - 1440*ep^5*mtt^3*mWW^14*s^4 + 4*ep*mtt^2*mWW^15*s^4 + 56*ep^2*mtt^2*mWW^15*s^4 + 204*ep^3*mtt^2*mWW^15*s^4 + 280*ep^4*mtt^2*mWW^15*s^4 + 128*ep^5*mtt^2*mWW^15*s^4 + 330*ep*mtt^8*mWW^8*s^5 + 2710*ep^2*mtt^8*mWW^8*s^5 + 7830*ep^3*mtt^8*mWW^8*s^5 + 9450*ep^4*mtt^8*mWW^8*s^5 + 4000*ep^5*mtt^8*mWW^8*s^5 - 1506*ep*mtt^7*mWW^9*s^5 - 13022*ep^2*mtt^7*mWW^9*s^5 - 38886*ep^3*mtt^7*mWW^9*s^5 - 47970*ep^4*mtt^7*mWW^9*s^5 - 20600*ep^5*mtt^7*mWW^9*s^5 + 2778*ep*mtt^6*mWW^10*s^5 + 25686*ep^2*mtt^6*mWW^10*s^5 + 79734*ep^3*mtt^6*mWW^10*s^5 + 100746*ep^4*mtt^6*mWW^10*s^5 + 43920*ep^5*mtt^6*mWW^10*s^5 - 2658*ep*mtt^5*mWW^11*s^5 - 26798*ep^2*mtt^5*mWW^11*s^5 - 86934*ep^3*mtt^5*mWW^11*s^5 - 112626*ep^4*mtt^5*mWW^11*s^5 - 49832*ep^5*mtt^5*mWW^11*s^5 + 1422*ep*mtt^4*mWW^12*s^5 + 15922*ep^2*mtt^4*mWW^12*s^5 + 54066*ep^3*mtt^4*mWW^12*s^5 + 71694*ep^4*mtt^4*mWW^12*s^5 + 32128*ep^5*mtt^4*mWW^12*s^5 - 438*ep*mtt^3*mWW^13*s^5 - 5418*ep^2*mtt^3*mWW^13*s^5 - 19074*ep^3*mtt^3*mWW^13*s^5 - 25686*ep^4*mtt^3*mWW^13*s^5 - 11592*ep^5*mtt^3*mWW^13*s^5 + 78*ep*mtt^2*mWW^14*s^5 + 994*ep^2*mtt^2*mWW^14*s^5 + 3522*ep^3*mtt^2*mWW^14*s^5 + 4734*ep^4*mtt^2*mWW^14*s^5 + 2128*ep^5*mtt^2*mWW^14*s^5 - 6*ep*mtt*mWW^15*s^5 - 74*ep^2*mtt*mWW^15*s^5 - 258*ep^3*mtt*mWW^15*s^5 - 342*ep^4*mtt*mWW^15*s^5 - 152*ep^5*mtt*mWW^15*s^5 - 750*ep*mtt^7*mWW^8*s^6 - 5750*ep^2*mtt^7*mWW^8*s^6 - 16050*ep^3*mtt^7*mWW^8*s^6 - 19050*ep^4*mtt^7*mWW^8*s^6 - 8000*ep^5*mtt^7*mWW^8*s^6 + 2670*ep*mtt^6*mWW^9*s^6 + 21990*ep^2*mtt^6*mWW^9*s^6 + 64650*ep^3*mtt^6*mWW^9*s^6 + 79530*ep^4*mtt^6*mWW^9*s^6 + 34200*ep^5*mtt^6*mWW^9*s^6 - 3654*ep*mtt^5*mWW^10*s^6 - 33478*ep^2*mtt^5*mWW^10*s^6 - 105098*ep^3*mtt^5*mWW^10*s^6 - 134554*ep^4*mtt^5*mWW^10*s^6 - 59280*ep^5*mtt^5*mWW^10*s^6 + 2470*ep*mtt^4*mWW^11*s^6 + 26342*ep^2*mtt^4*mWW^11*s^6 + 89122*ep^3*mtt^4*mWW^11*s^6 + 118602*ep^4*mtt^4*mWW^11*s^6 + 53352*ep^5*mtt^4*mWW^11*s^6 - 938*ep*mtt^3*mWW^12*s^6 - 11826*ep^2*mtt^3*mWW^12*s^6 - 42582*ep^3*mtt^3*mWW^12*s^6 - 58094*ep^4*mtt^3*mWW^12*s^6 - 26400*ep^5*mtt^3*mWW^12*s^6 + 234*ep*mtt^2*mWW^13*s^6 + 3106*ep^2*mtt^2*mWW^13*s^6 + 11294*ep^3*mtt^2*mWW^13*s^6 + 15310*ep^4*mtt^2*mWW^13*s^6 + 6888*ep^5*mtt^2*mWW^13*s^6 - 34*ep*mtt*mWW^14*s^6 - 402*ep^2*mtt*mWW^14*s^6 - 1390*ep^3*mtt*mWW^14*s^6 - 1806*ep^4*mtt*mWW^14*s^6 - 784*ep^5*mtt*mWW^14*s^6 + 2*ep*mWW^15*s^6 + 18*ep^2*mWW^15*s^6 + 54*ep^3*mWW^15*s^6 + 62*ep^4*mWW^15*s^6 + 24*ep^5*mWW^15*s^6 + 900*ep*mtt^6*mWW^8*s^7 + 6300*ep^2*mtt^6*mWW^8*s^7 + 16700*ep^3*mtt^6*mWW^8*s^7 + 19300*ep^4*mtt^6*mWW^8*s^7 + 8000*ep^5*mtt^6*mWW^8*s^7 - 2260*ep*mtt^5*mWW^9*s^7 - 17420*ep^2*mtt^5*mWW^9*s^7 - 50300*ep^3*mtt^5*mWW^9*s^7 - 61940*ep^4*mtt^5*mWW^9*s^7 - 26800*ep^5*mtt^5*mWW^9*s^7 + 1936*ep*mtt^4*mWW^10*s^7 + 18112*ep^2*mtt^4*mWW^10*s^7 + 59472*ep^3*mtt^4*mWW^10*s^7 + 78976*ep^4*mtt^4*mWW^10*s^7 + 35680*ep^5*mtt^4*mWW^10*s^7 - 744*ep*mtt^3*mWW^11*s^7 - 9816*ep^2*mtt^3*mWW^11*s^7 - 37176*ep^3*mtt^3*mWW^11*s^7 - 52392*ep^4*mtt^3*mWW^11*s^7 - 24288*ep^5*mtt^3*mWW^11*s^7 + 228*ep*mtt^2*mWW^12*s^7 + 3548*ep^2*mtt^2*mWW^12*s^7 + 13852*ep^3*mtt^2*mWW^12*s^7 + 19364*ep^4*mtt^2*mWW^12*s^7 + 8832*ep^5*mtt^2*mWW^12*s^7 - 68*ep*mtt*mWW^13*s^7 - 796*ep^2*mtt*mWW^13*s^7 - 2764*ep^3*mtt*mWW^13*s^7 - 3556*ep^4*mtt*mWW^13*s^7 - 1520*ep^5*mtt*mWW^13*s^7 + 8*ep*mWW^14*s^7 + 72*ep^2*mWW^14*s^7 + 216*ep^3*mWW^14*s^7 + 248*ep^4*mWW^14*s^7 + 96*ep^5*mWW^14*s^7 - 600*ep*mtt^5*mWW^8*s^8 - 3700*ep^2*mtt^5*mWW^8*s^8 - 9000*ep^3*mtt^5*mWW^8*s^8 - 9900*ep^4*mtt^5*mWW^8*s^8 - 4000*ep^5*mtt^5*mWW^8*s^8 + 840*ep*mtt^4*mWW^9*s^8 + 5780*ep^2*mtt^4*mWW^9*s^8 + 16440*ep^3*mtt^4*mWW^9*s^8 + 20700*ep^4*mtt^4*mWW^9*s^8 + 9200*ep^5*mtt^4*mWW^9*s^8 - 204*ep*mtt^3*mWW^10*s^8 - 2688*ep^2*mtt^3*mWW^10*s^8 - 11508*ep^3*mtt^3*mWW^10*s^8 - 17664*ep^4*mtt^3*mWW^10*s^8 - 8640*ep^5*mtt^3*mWW^10*s^8 + 12*ep*mtt^2*mWW^11*s^8 + 1216*ep^2*mtt^2*mWW^11*s^8 + 6276*ep^3*mtt^2*mWW^11*s^8 + 9744*ep^4*mtt^2*mWW^11*s^8 + 4672*ep^5*mtt^2*mWW^11*s^8 - 60*ep*mtt*mWW^12*s^8 - 716*ep^2*mtt*mWW^12*s^8 - 2532*ep^3*mtt*mWW^12*s^8 - 3252*ep^4*mtt*mWW^12*s^8 - 1376*ep^5*mtt*mWW^12*s^8 + 12*ep*mWW^13*s^8 + 108*ep^2*mWW^13*s^8 + 324*ep^3*mWW^13*s^8 + 372*ep^4*mWW^13*s^8 + 144*ep^5*mWW^13*s^8 + 210*ep*mtt^4*mWW^8*s^9 + 1070*ep^2*mtt^4*mWW^8*s^9 + 2190*ep^3*mtt^4*mWW^8*s^9 + 2130*ep^4*mtt^4*mWW^8*s^9 + 800*ep^5*mtt^4*mWW^8*s^9 - 42*ep*mtt^3*mWW^9*s^9 - 54*ep^2*mtt^3*mWW^9*s^9 - 318*ep^3*mtt^3*mWW^9*s^9 - 906*ep^4*mtt^3*mWW^9*s^9 - 600*ep^5*mtt^3*mWW^9*s^9 - 90*ep*mtt^2*mWW^10*s^9 - 422*ep^2*mtt^2*mWW^10*s^9 - 214*ep^3*mtt^2*mWW^10*s^9 + 646*ep^4*mtt^2*mWW^10*s^9 + 528*ep^5*mtt^2*mWW^10*s^9 - 22*ep*mtt*mWW^11*s^9 - 282*ep^2*mtt*mWW^11*s^9 - 1042*ep^3*mtt*mWW^11*s^9 - 1350*ep^4*mtt*mWW^11*s^9 - 568*ep^5*mtt*mWW^11*s^9 + 8*ep*mWW^12*s^9 + 72*ep^2*mWW^12*s^9 + 216*ep^3*mWW^12*s^9 + 248*ep^4*mWW^12*s^9 + 96*ep^5*mWW^12*s^9 - 30*ep*mtt^3*mWW^8*s^10 - 110*ep^2*mtt^3*mWW^8*s^10 - 130*ep^3*mtt^3*mWW^8*s^10 - 50*ep^4*mtt^3*mWW^8*s^10 - 34*ep*mtt^2*mWW^9*s^10 - 258*ep^2*mtt^2*mWW^9*s^10 - 614*ep^3*mtt^2*mWW^9*s^10 - 590*ep^4*mtt^2*mWW^9*s^10 - 200*ep^5*mtt^2*mWW^9*s^10 - 2*ep*mtt*mWW^10*s^10 - 34*ep^2*mtt*mWW^10*s^10 - 142*ep^3*mtt*mWW^10*s^10 - 190*ep^4*mtt*mWW^10*s^10 - 80*ep^5*mtt*mWW^10*s^10 + 2*ep*mWW^11*s^10 + 18*ep^2*mWW^11*s^10 + 54*ep^3*mWW^11*s^10 + 62*ep^4*mWW^11*s^10 + 24*ep^5*mWW^11*s^10 - 12*mtt^14*mWW^5*s*t - 140*ep*mtt^14*mWW^5*s*t - 620*ep^2*mtt^14*mWW^5*s*t - 1300*ep^3*mtt^14*mWW^5*s*t - 1288*ep^4*mtt^14*mWW^5*s*t - 480*ep^5*mtt^14*mWW^5*s*t + 80*mtt^13*mWW^6*s*t + 864*ep*mtt^13*mWW^6*s*t + 3488*ep^2*mtt^13*mWW^6*s*t + 6544*ep^3*mtt^13*mWW^6*s*t + 5600*ep^4*mtt^13*mWW^6*s*t + 1664*ep^5*mtt^13*mWW^6*s*t - 224*mtt^12*mWW^7*s*t - 2224*ep*mtt^12*mWW^7*s*t - 7936*ep^2*mtt^12*mWW^7*s*t - 12240*ep^3*mtt^12*mWW^7*s*t - 7008*ep^4*mtt^12*mWW^7*s*t - 128*ep^5*mtt^12*mWW^7*s*t + 336*mtt^11*mWW^8*s*t + 3040*ep*mtt^11*mWW^8*s*t + 9088*ep^2*mtt^11*mWW^8*s*t + 8816*ep^3*mtt^11*mWW^8*s*t - 3424*ep^4*mtt^11*mWW^8*s*t - 7296*ep^5*mtt^11*mWW^8*s*t - 280*mtt^10*mWW^9*s*t - 2280*ep*mtt^10*mWW^9*s*t - 5080*ep^2*mtt^10*mWW^9*s*t + 1480*ep^3*mtt^10*mWW^9*s*t + 16400*ep^4*mtt^10*mWW^9*s*t + 13760*ep^5*mtt^10*mWW^9*s*t + 112*mtt^9*mWW^10*s*t + 800*ep*mtt^9*mWW^10*s*t + 800*ep^2*mtt^9*mWW^10*s*t - 5520*ep^3*mtt^9*mWW^10*s*t - 15072*ep^4*mtt^9*mWW^10*s*t - 10880*ep^5*mtt^9*mWW^10*s*t + 16*ep*mtt^8*mWW^11*s*t + 352*ep^2*mtt^8*mWW^11*s*t + 2096*ep^3*mtt^8*mWW^11*s*t + 4640*ep^4*mtt^8*mWW^11*s*t + 3456*ep^5*mtt^8*mWW^11*s*t - 16*mtt^7*mWW^12*s*t - 96*ep*mtt^7*mWW^12*s*t - 64*ep^2*mtt^7*mWW^12*s*t + 400*ep^3*mtt^7*mWW^12*s*t + 608*ep^4*mtt^7*mWW^12*s*t + 128*ep^5*mtt^7*mWW^12*s*t + 4*mtt^6*mWW^13*s*t + 20*ep*mtt^6*mWW^13*s*t - 28*ep^2*mtt^6*mWW^13*s*t - 276*ep^3*mtt^6*mWW^13*s*t - 456*ep^4*mtt^6*mWW^13*s*t - 224*ep^5*mtt^6*mWW^13*s*t + 72*mtt^13*mWW^5*s^2*t + 840*ep*mtt^13*mWW^5*s^2*t + 3720*ep^2*mtt^13*mWW^5*s^2*t + 7800*ep^3*mtt^13*mWW^5*s^2*t + 7728*ep^4*mtt^13*mWW^5*s^2*t + 2880*ep^5*mtt^13*mWW^5*s^2*t - 426*mtt^12*mWW^6*s^2*t - 4518*ep*mtt^12*mWW^6*s^2*t - 17802*ep^2*mtt^12*mWW^6*s^2*t - 32306*ep^3*mtt^12*mWW^6*s^2*t - 26244*ep^4*mtt^12*mWW^6*s^2*t - 7024*ep^5*mtt^12*mWW^6*s^2*t + 1020*mtt^11*mWW^7*s^2*t + 9492*ep*mtt^11*mWW^7*s^2*t + 30188*ep^2*mtt^11*mWW^7*s^2*t + 36012*ep^3*mtt^11*mWW^7*s^2*t + 3928*ep^4*mtt^11*mWW^7*s^2*t - 13920*ep^5*mtt^11*mWW^7*s^2*t - 1212*mtt^10*mWW^8*s^2*t - 8988*ep*mtt^10*mWW^8*s^2*t - 14116*ep^2*mtt^10*mWW^8*s^2*t + 30708*ep^3*mtt^10*mWW^8*s^2*t + 102088*ep^4*mtt^10*mWW^8*s^2*t + 73440*ep^5*mtt^10*mWW^8*s^2*t + 636*mtt^9*mWW^9*s^2*t + 1956*ep*mtt^9*mWW^9*s^2*t - 19300*ep^2*mtt^9*mWW^9*s^2*t - 108500*ep^3*mtt^9*mWW^9*s^2*t - 191336*ep^4*mtt^9*mWW^9*s^2*t - 114016*ep^5*mtt^9*mWW^9*s^2*t + 48*mtt^8*mWW^10*s^2*t + 3240*ep*mtt^8*mWW^10*s^2*t + 29080*ep^2*mtt^8*mWW^10*s^2*t + 100080*ep^3*mtt^8*mWW^10*s^2*t + 151232*ep^4*mtt^8*mWW^10*s^2*t + 84480*ep^5*mtt^8*mWW^10*s^2*t - 204*mtt^7*mWW^11*s^2*t - 2532*ep*mtt^7*mWW^11*s^2*t - 13148*ep^2*mtt^7*mWW^11*s^2*t - 35964*ep^3*mtt^7*mWW^11*s^2*t - 50296*ep^4*mtt^7*mWW^11*s^2*t - 27936*ep^5*mtt^7*mWW^11*s^2*t + 60*mtt^6*mWW^12*s^2*t + 348*ep*mtt^6*mWW^12*s^2*t + 292*ep^2*mtt^6*mWW^12*s^2*t - 692*ep^3*mtt^6*mWW^12*s^2*t - 328*ep^4*mtt^6*mWW^12*s^2*t + 800*ep^5*mtt^6*mWW^12*s^2*t + 12*mtt^5*mWW^13*s^2*t + 228*ep*mtt^5*mWW^13*s^2*t + 1356*ep^2*mtt^5*mWW^13*s^2*t + 3372*ep^3*mtt^5*mWW^13*s^2*t + 3672*ep^4*mtt^5*mWW^13*s^2*t + 1440*ep^5*mtt^5*mWW^13*s^2*t - 6*mtt^4*mWW^14*s^2*t - 66*ep*mtt^4*mWW^14*s^2*t - 270*ep^2*mtt^4*mWW^14*s^2*t - 510*ep^3*mtt^4*mWW^14*s^2*t - 444*ep^4*mtt^4*mWW^14*s^2*t - 144*ep^5*mtt^4*mWW^14*s^2*t - 144*mtt^12*mWW^5*s^3*t - 1680*ep*mtt^12*mWW^5*s^3*t - 7440*ep^2*mtt^12*mWW^5*s^3*t - 15600*ep^3*mtt^12*mWW^5*s^3*t - 15456*ep^4*mtt^12*mWW^5*s^3*t - 5760*ep^5*mtt^12*mWW^5*s^3*t + 666*mtt^11*mWW^6*s^3*t + 6542*ep*mtt^11*mWW^6*s^3*t + 22970*ep^2*mtt^11*mWW^6*s^3*t + 34490*ep^3*mtt^11*mWW^6*s^3*t + 18484*ep^4*mtt^11*mWW^6*s^3*t - 592*ep^5*mtt^11*mWW^6*s^3*t - 992*mtt^10*mWW^7*s^3*t - 5528*ep*mtt^10*mWW^7*s^3*t + 5428*ep^2*mtt^10*mWW^7*s^3*t + 80656*ep^3*mtt^10*mWW^7*s^3*t + 160644*ep^4*mtt^10*mWW^7*s^3*t + 98832*ep^5*mtt^10*mWW^7*s^3*t + 4*mtt^9*mWW^8*s^3*t - 11508*ep*mtt^9*mWW^8*s^3*t - 109408*ep^2*mtt^9*mWW^8*s^3*t - 369044*ep^3*mtt^9*mWW^8*s^3*t - 533148*ep^4*mtt^9*mWW^8*s^3*t - 281296*ep^5*mtt^9*mWW^8*s^3*t + 1608*mtt^8*mWW^9*s^3*t + 28780*ep*mtt^8*mWW^9*s^3*t + 180772*ep^2*mtt^8*mWW^9*s^3*t + 515804*ep^3*mtt^8*mWW^9*s^3*t + 685612*ep^4*mtt^8*mWW^9*s^3*t + 345392*ep^5*mtt^8*mWW^9*s^3*t - 1856*mtt^7*mWW^10*s^3*t - 24168*ep*mtt^7*mWW^10*s^3*t - 124156*ep^2*mtt^7*mWW^10*s^3*t - 318104*ep^3*mtt^7*mWW^10*s^3*t - 403940*ep^4*mtt^7*mWW^10*s^3*t - 201456*ep^5*mtt^7*mWW^10*s^3*t + 784*mtt^6*mWW^11*s^3*t + 7292*ep*mtt^6*mWW^11*s^3*t + 25820*ep^2*mtt^6*mWW^11*s^3*t + 51508*ep^3*mtt^6*mWW^11*s^3*t + 63524*ep^4*mtt^6*mWW^11*s^3*t + 35792*ep^5*mtt^6*mWW^11*s^3*t + 12*mtt^5*mWW^12*s^3*t + 1332*ep*mtt^5*mWW^12*s^3*t + 11472*ep^2*mtt^5*mWW^12*s^3*t + 33572*ep^3*mtt^5*mWW^12*s^3*t + 39244*ep^4*mtt^5*mWW^12*s^3*t + 15248*ep^5*mtt^5*mWW^12*s^3*t - 104*mtt^4*mWW^13*s^3*t - 1228*ep*mtt^4*mWW^13*s^3*t - 5892*ep^2*mtt^4*mWW^13*s^3*t - 13868*ep^3*mtt^4*mWW^13*s^3*t - 15484*ep^4*mtt^4*mWW^13*s^3*t - 6384*ep^5*mtt^4*mWW^13*s^3*t + 22*mtt^3*mWW^14*s^3*t + 154*ep*mtt^3*mWW^14*s^3*t + 338*ep^2*mtt^3*mWW^14*s^3*t + 334*ep^3*mtt^3*mWW^14*s^3*t + 256*ep^4*mtt^3*mWW^14*s^3*t + 128*ep^5*mtt^3*mWW^14*s^3*t + 12*ep*mtt^2*mWW^15*s^3*t + 96*ep^2*mtt^2*mWW^15*s^3*t + 252*ep^3*mtt^2*mWW^15*s^3*t + 264*ep^4*mtt^2*mWW^15*s^3*t + 96*ep^5*mtt^2*mWW^15*s^3*t + 546*mtt^10*mWW^6*s^4*t + 8134*ep*mtt^10*mWW^6*s^4*t + 44674*ep^2*mtt^10*mWW^6*s^4*t + 113442*ep^3*mtt^10*mWW^6*s^4*t + 135044*ep^4*mtt^10*mWW^6*s^4*t + 61040*ep^5*mtt^10*mWW^6*s^4*t - 3004*mtt^9*mWW^7*s^4*t - 42188*ep*mtt^9*mWW^7*s^4*t - 222912*ep^2*mtt^9*mWW^7*s^4*t - 553372*ep^3*mtt^9*mWW^7*s^4*t - 650132*ep^4*mtt^9*mWW^7*s^4*t - 291432*ep^5*mtt^9*mWW^7*s^4*t + 6780*mtt^8*mWW^8*s^4*t + 88180*ep*mtt^8*mWW^8*s^4*t + 439668*ep^2*mtt^8*mWW^8*s^4*t + 1054668*ep^3*mtt^8*mWW^8*s^4*t + 1219136*ep^4*mtt^8*mWW^8*s^4*t + 543952*ep^5*mtt^8*mWW^8*s^4*t - 7904*mtt^7*mWW^9*s^4*t - 91744*ep*mtt^7*mWW^9*s^4*t - 411080*ep^2*mtt^7*mWW^9*s^4*t - 920400*ep^3*mtt^7*mWW^9*s^4*t - 1035864*ep^4*mtt^7*mWW^9*s^4*t - 465168*ep^5*mtt^7*mWW^9*s^4*t + 4756*mtt^6*mWW^10*s^4*t + 43984*ep*mtt^6*mWW^10*s^4*t + 141100*ep^2*mtt^6*mWW^10*s^4*t + 229016*ep^3*mtt^6*mWW^10*s^4*t + 224808*ep^4*mtt^6*mWW^10*s^4*t + 111920*ep^5*mtt^6*mWW^10*s^4*t - 1020*mtt^5*mWW^11*s^4*t - 1040*ep*mtt^5*mWW^11*s^4*t + 53084*ep^2*mtt^5*mWW^11*s^4*t + 209520*ep^3*mtt^5*mWW^11*s^4*t + 268512*ep^4*mtt^5*mWW^11*s^4*t + 106720*ep^5*mtt^5*mWW^11*s^4*t - 340*mtt^4*mWW^12*s^4*t - 7828*ep*mtt^4*mWW^12*s^4*t - 59660*ep^2*mtt^4*mWW^12*s^4*t - 173916*ep^3*mtt^4*mWW^12*s^4*t - 210912*ep^4*mtt^4*mWW^12*s^4*t - 88208*ep^5*mtt^4*mWW^12*s^4*t + 216*mtt^3*mWW^13*s^4*t + 2704*ep*mtt^3*mWW^13*s^4*t + 15920*ep^2*mtt^3*mWW^13*s^4*t + 42944*ep^3*mtt^3*mWW^13*s^4*t + 51800*ep^4*mtt^3*mWW^13*s^4*t + 22288*ep^5*mtt^3*mWW^13*s^4*t - 30*mtt^2*mWW^14*s^4*t - 182*ep*mtt^2*mWW^14*s^4*t - 662*ep^2*mtt^2*mWW^14*s^4*t - 1578*ep^3*mtt^2*mWW^14*s^4*t - 2060*ep^4*mtt^2*mWW^14*s^4*t - 992*ep^5*mtt^2*mWW^14*s^4*t - 20*ep*mtt*mWW^15*s^4*t - 132*ep^2*mtt*mWW^15*s^4*t - 324*ep^3*mtt*mWW^15*s^4*t - 332*ep^4*mtt*mWW^15*s^4*t - 120*ep^5*mtt*mWW^15*s^4*t + 504*mtt^10*mWW^5*s^5*t + 5880*ep*mtt^10*mWW^5*s^5*t + 26040*ep^2*mtt^10*mWW^5*s^5*t + 54600*ep^3*mtt^10*mWW^5*s^5*t + 54096*ep^4*mtt^10*mWW^5*s^5*t + 20160*ep^5*mtt^10*mWW^5*s^5*t - 3486*mtt^9*mWW^6*s^5*t - 42042*ep*mtt^9*mWW^6*s^5*t - 192990*ep^2*mtt^9*mWW^6*s^5*t - 420350*ep^3*mtt^9*mWW^6*s^5*t - 434364*ep^4*mtt^9*mWW^6*s^5*t - 170128*ep^5*mtt^9*mWW^6*s^5*t + 9960*mtt^8*mWW^7*s^5*t + 118002*ep*mtt^8*mWW^7*s^5*t + 534810*ep^2*mtt^8*mWW^7*s^5*t + 1158990*ep^3*mtt^8*mWW^7*s^5*t + 1199590*ep^4*mtt^8*mWW^7*s^5*t + 472888*ep^5*mtt^8*mWW^7*s^5*t - 15084*mtt^7*mWW^8*s^5*t - 167186*ep*mtt^7*mWW^8*s^5*t - 706654*ep^2*mtt^7*mWW^8*s^5*t - 1453278*ep^3*mtt^7*mWW^8*s^5*t - 1461702*ep^4*mtt^7*mWW^8*s^5*t - 572816*ep^5*mtt^7*mWW^8*s^5*t + 12684*mtt^6*mWW^9*s^5*t + 120282*ep*mtt^6*mWW^9*s^5*t + 400486*ep^2*mtt^6*mWW^9*s^5*t + 636662*ep^3*mtt^6*mWW^9*s^5*t + 529518*ep^4*mtt^6*mWW^9*s^5*t + 199808*ep^5*mtt^6*mWW^9*s^5*t - 5292*mtt^5*mWW^10*s^5*t - 28030*ep*mtt^5*mWW^10*s^5*t + 56770*ep^2*mtt^5*mWW^10*s^5*t + 431510*ep^3*mtt^5*mWW^10*s^5*t + 630242*ep^4*mtt^5*mWW^10*s^5*t + 265088*ep^5*mtt^5*mWW^10*s^5*t + 288*mtt^4*mWW^11*s^5*t - 17750*ep*mtt^4*mWW^11*s^5*t - 206986*ep^2*mtt^4*mWW^11*s^5*t - 673762*ep^3*mtt^4*mWW^11*s^5*t - 845166*ep^4*mtt^4*mWW^11*s^5*t - 354400*ep^5*mtt^4*mWW^11*s^5*t + 612*mtt^3*mWW^12*s^5*t + 13850*ep*mtt^3*mWW^12*s^5*t + 110598*ep^2*mtt^3*mWW^12*s^5*t + 330414*ep^3*mtt^3*mWW^12*s^5*t + 408110*ep^4*mtt^3*mWW^12*s^5*t + 174192*ep^5*mtt^3*mWW^12*s^5*t - 204*mtt^2*mWW^13*s^5*t - 3218*ep*mtt^2*mWW^13*s^5*t - 23974*ep^2*mtt^2*mWW^13*s^5*t - 70982*ep^3*mtt^2*mWW^13*s^5*t - 88518*ep^4*mtt^2*mWW^13*s^5*t - 38496*ep^5*mtt^2*mWW^13*s^5*t + 18*mtt*mWW^14*s^5*t + 208*ep*mtt*mWW^14*s^5*t + 1940*ep^2*mtt*mWW^14*s^5*t + 6424*ep^3*mtt*mWW^14*s^5*t + 8562*ep^4*mtt*mWW^14*s^5*t + 3888*ep^5*mtt*mWW^14*s^5*t + 4*ep*mWW^15*s^5*t - 40*ep^2*mWW^15*s^5*t - 228*ep^3*mWW^15*s^5*t - 368*ep^4*mWW^15*s^5*t - 184*ep^5*mWW^15*s^5*t - 1008*mtt^9*mWW^5*s^6*t - 11760*ep*mtt^9*mWW^5*s^6*t - 52080*ep^2*mtt^9*mWW^5*s^6*t - 109200*ep^3*mtt^9*mWW^5*s^6*t - 108192*ep^4*mtt^9*mWW^5*s^6*t - 40320*ep^5*mtt^9*mWW^5*s^6*t + 5670*mtt^8*mWW^6*s^6*t + 66626*ep*mtt^8*mWW^6*s^6*t + 297542*ep^2*mtt^8*mWW^6*s^6*t + 629846*ep^3*mtt^8*mWW^6*s^6*t + 630700*ep^4*mtt^8*mWW^6*s^6*t + 237776*ep^5*mtt^8*mWW^6*s^6*t - 13196*mtt^7*mWW^7*s^6*t - 147926*ep*mtt^7*mWW^7*s^6*t - 633574*ep^2*mtt^7*mWW^7*s^6*t - 1295930*ep^3*mtt^7*mWW^7*s^6*t - 1260462*ep^4*mtt^7*mWW^7*s^6*t - 461552*ep^5*mtt^7*mWW^7*s^6*t + 16084*mtt^6*mWW^8*s^6*t + 161794*ep*mtt^6*mWW^8*s^6*t + 604530*ep^2*mtt^6*mWW^8*s^6*t + 1080310*ep^3*mtt^6*mWW^8*s^6*t + 937106*ep^4*mtt^6*mWW^8*s^6*t + 315376*ep^5*mtt^6*mWW^8*s^6*t - 10428*mtt^5*mWW^9*s^6*t - 79634*ep*mtt^5*mWW^9*s^6*t - 139434*ep^2*mtt^5*mWW^9*s^6*t + 82322*ep^3*mtt^5*mWW^9*s^6*t + 342230*ep^4*mtt^5*mWW^9*s^6*t + 180464*ep^5*mtt^5*mWW^9*s^6*t + 2778*mtt^4*mWW^10*s^6*t - 4476*ep*mtt^4*mWW^10*s^6*t - 236972*ep^2*mtt^4*mWW^10*s^6*t - 900940*ep^3*mtt^4*mWW^10*s^6*t - 1188246*ep^4*mtt^4*mWW^10*s^6*t - 506704*ep^5*mtt^4*mWW^10*s^6*t + 492*mtt^3*mWW^11*s^6*t + 24250*ep*mtt^3*mWW^11*s^6*t + 232302*ep^2*mtt^3*mWW^11*s^6*t + 732102*ep^3*mtt^3*mWW^11*s^6*t + 918934*ep^4*mtt^3*mWW^11*s^6*t + 392208*ep^5*mtt^3*mWW^11*s^6*t - 480*mtt^2*mWW^12*s^6*t - 10298*ep*mtt^2*mWW^12*s^6*t - 83846*ep^2*mtt^2*mWW^12*s^6*t - 253854*ep^3*mtt^2*mWW^12*s^6*t - 316754*ep^4*mtt^2*mWW^12*s^6*t - 136784*ep^5*mtt^2*mWW^12*s^6*t + 92*mtt*mWW^13*s^6*t + 1470*ep*mtt*mWW^13*s^6*t + 12066*ep^2*mtt*mWW^13*s^6*t + 37234*ep^3*mtt*mWW^13*s^6*t + 47266*ep^4*mtt*mWW^13*s^6*t + 20720*ep^5*mtt*mWW^13*s^6*t - 4*mWW^14*s^6*t - 46*ep*mWW^14*s^6*t - 534*ep^2*mWW^14*s^6*t - 1890*ep^3*mWW^14*s^6*t - 2582*ep^4*mWW^14*s^6*t - 1184*ep^5*mWW^14*s^6*t + 1008*mtt^8*mWW^5*s^7*t + 11760*ep*mtt^8*mWW^5*s^7*t + 52080*ep^2*mtt^8*mWW^5*s^7*t + 109200*ep^3*mtt^8*mWW^5*s^7*t + 108192*ep^4*mtt^8*mWW^5*s^7*t + 40320*ep^5*mtt^8*mWW^5*s^7*t - 4914*mtt^7*mWW^6*s^7*t - 57302*ep*mtt^7*mWW^6*s^7*t - 253778*ep^2*mtt^7*mWW^6*s^7*t - 532434*ep^3*mtt^7*mWW^6*s^7*t - 527716*ep^4*mtt^7*mWW^6*s^7*t - 196336*ep^5*mtt^7*mWW^6*s^7*t + 9680*mtt^6*mWW^7*s^7*t + 104188*ep*mtt^6*mWW^7*s^7*t + 430552*ep^2*mtt^6*mWW^7*s^7*t + 849788*ep^3*mtt^6*mWW^7*s^7*t + 794752*ep^4*mtt^6*mWW^7*s^7*t + 277120*ep^5*mtt^6*mWW^7*s^7*t - 9588*mtt^5*mWW^8*s^7*t - 88168*ep*mtt^5*mWW^8*s^7*t - 288556*ep^2*mtt^5*mWW^8*s^7*t - 425472*ep^3*mtt^5*mWW^8*s^7*t - 283256*ep^4*mtt^5*mWW^8*s^7*t - 66800*ep^5*mtt^5*mWW^8*s^7*t + 4576*mtt^4*mWW^9*s^7*t + 25544*ep*mtt^4*mWW^9*s^7*t - 39256*ep^2*mtt^4*mWW^9*s^7*t - 367312*ep^3*mtt^4*mWW^9*s^7*t - 575952*ep^4*mtt^4*mWW^9*s^7*t - 262720*ep^5*mtt^4*mWW^9*s^7*t - 442*mtt^3*mWW^10*s^7*t + 13998*ep*mtt^3*mWW^10*s^7*t + 188674*ep^2*mtt^3*mWW^10*s^7*t + 646642*ep^3*mtt^3*mWW^10*s^7*t + 837496*ep^4*mtt^3*mWW^10*s^7*t + 361200*ep^5*mtt^3*mWW^10*s^7*t - 480*mtt^2*mWW^11*s^7*t - 12912*ep*mtt^2*mWW^11*s^7*t - 112484*ep^2*mtt^2*mWW^11*s^7*t - 349024*ep^3*mtt^2*mWW^11*s^7*t - 438940*ep^4*mtt^2*mWW^11*s^7*t - 189632*ep^5*mtt^2*mWW^11*s^7*t + 176*mtt*mWW^12*s^7*t + 3120*ep*mtt*mWW^12*s^7*t + 24540*ep^2*mtt*mWW^12*s^7*t + 74000*ep^3*mtt*mWW^12*s^7*t + 92196*ep^4*mtt*mWW^12*s^7*t + 39792*ep^5*mtt*mWW^12*s^7*t - 16*mWW^13*s^7*t - 228*ep*mWW^13*s^7*t - 1772*ep^2*mWW^13*s^7*t - 5388*ep^3*mWW^13*s^7*t - 6772*ep^4*mWW^13*s^7*t - 2944*ep^5*mWW^13*s^7*t - 576*mtt^7*mWW^5*s^8*t - 6720*ep*mtt^7*mWW^5*s^8*t - 29760*ep^2*mtt^7*mWW^5*s^8*t - 62400*ep^3*mtt^7*mWW^5*s^8*t - 61824*ep^4*mtt^7*mWW^5*s^8*t - 23040*ep^5*mtt^7*mWW^5*s^8*t + 2454*mtt^6*mWW^6*s^8*t + 28578*ep*mtt^6*mWW^6*s^8*t + 126390*ep^2*mtt^6*mWW^6*s^8*t + 264790*ep^3*mtt^6*mWW^6*s^8*t + 261996*ep^4*mtt^6*mWW^6*s^8*t + 97232*ep^5*mtt^6*mWW^6*s^8*t - 4068*mtt^5*mWW^7*s^8*t - 41832*ep*mtt^5*mWW^7*s^8*t - 168188*ep^2*mtt^5*mWW^7*s^8*t - 324576*ep^3*mtt^5*mWW^7*s^8*t - 296624*ep^4*mtt^5*mWW^7*s^8*t - 100552*ep^5*mtt^5*mWW^7*s^8*t + 3156*mtt^4*mWW^8*s^8*t + 26792*ep*mtt^4*mWW^8*s^8*t + 75656*ep^2*mtt^4*mWW^8*s^8*t + 80040*ep^3*mtt^4*mWW^8*s^8*t + 18020*ep^4*mtt^4*mWW^8*s^8*t - 9424*ep^5*mtt^4*mWW^8*s^8*t - 936*mtt^3*mWW^9*s^8*t - 2556*ep*mtt^3*mWW^9*s^8*t + 42780*ep^2*mtt^3*mWW^9*s^8*t + 200220*ep^3*mtt^3*mWW^9*s^8*t + 286412*ep^4*mtt^3*mWW^9*s^8*t + 128672*ep^5*mtt^3*mWW^9*s^8*t - 162*mtt^2*mWW^10*s^8*t - 6506*ep*mtt^2*mWW^10*s^8*t - 64446*ep^2*mtt^2*mWW^10*s^8*t - 210446*ep^3*mtt^2*mWW^10*s^8*t - 270904*ep^4*mtt^2*mWW^10*s^8*t - 118320*ep^5*mtt^2*mWW^10*s^8*t + 156*mtt*mWW^11*s^8*t + 2932*ep*mtt*mWW^11*s^8*t + 22704*ep^2*mtt*mWW^11*s^8*t + 67988*ep^3*mtt*mWW^11*s^8*t + 83972*ep^4*mtt*mWW^11*s^8*t + 35912*ep^5*mtt*mWW^11*s^8*t - 24*mWW^12*s^8*t - 368*ep*mWW^12*s^8*t - 2512*ep^2*mWW^12*s^8*t - 7104*ep^3*mWW^12*s^8*t - 8504*ep^4*mWW^12*s^8*t - 3568*ep^5*mWW^12*s^8*t + 180*mtt^6*mWW^5*s^9*t + 2100*ep*mtt^6*mWW^5*s^9*t + 9300*ep^2*mtt^6*mWW^5*s^9*t + 19500*ep^3*mtt^6*mWW^5*s^9*t + 19320*ep^4*mtt^6*mWW^5*s^9*t + 7200*ep^5*mtt^6*mWW^5*s^9*t - 666*mtt^5*mWW^6*s^9*t - 7774*ep*mtt^5*mWW^6*s^9*t - 34474*ep^2*mtt^5*mWW^6*s^9*t - 72442*ep^3*mtt^5*mWW^6*s^9*t - 71924*ep^4*mtt^5*mWW^6*s^9*t - 26800*ep^5*mtt^5*mWW^6*s^9*t + 904*mtt^4*mWW^7*s^9*t + 8698*ep*mtt^4*mWW^7*s^9*t + 34362*ep^2*mtt^4*mWW^7*s^9*t + 66262*ep^3*mtt^4*mWW^7*s^9*t + 60822*ep^4*mtt^4*mWW^7*s^9*t + 20792*ep^5*mtt^4*mWW^7*s^9*t - 500*mtt^3*mWW^8*s^9*t - 4306*ep*mtt^3*mWW^8*s^9*t - 11510*ep^2*mtt^3*mWW^8*s^9*t - 8222*ep^3*mtt^3*mWW^8*s^9*t + 5146*ep^4*mtt^3*mWW^8*s^9*t + 5328*ep^5*mtt^3*mWW^8*s^9*t + 36*mtt^2*mWW^9*s^9*t - 518*ep*mtt^2*mWW^9*s^9*t - 11290*ep^2*mtt^2*mWW^9*s^9*t - 44650*ep^3*mtt^2*mWW^9*s^9*t - 62490*ep^4*mtt^2*mWW^9*s^9*t - 28528*ep^5*mtt^2*mWW^9*s^9*t + 62*mtt*mWW^10*s^9*t + 1224*ep*mtt*mWW^10*s^9*t + 9560*ep^2*mtt*mWW^10*s^9*t + 28848*ep^3*mtt*mWW^10*s^9*t + 35618*ep^4*mtt*mWW^10*s^9*t + 15168*ep^5*mtt*mWW^10*s^9*t - 16*mWW^11*s^9*t - 256*ep*mWW^11*s^9*t - 1644*ep^2*mWW^11*s^9*t - 4464*ep^3*mWW^11*s^9*t - 5180*ep^4*mWW^11*s^9*t - 2120*ep^5*mWW^11*s^9*t - 24*mtt^5*mWW^5*s^10*t - 280*ep*mtt^5*mWW^5*s^10*t - 1240*ep^2*mtt^5*mWW^5*s^10*t - 2600*ep^3*mtt^5*mWW^5*s^10*t - 2576*ep^4*mtt^5*mWW^5*s^10*t - 960*ep^5*mtt^5*mWW^5*s^10*t + 76*mtt^4*mWW^6*s^10*t + 892*ep*mtt^4*mWW^6*s^10*t + 3980*ep^2*mtt^4*mWW^6*s^10*t + 8420*ep^3*mtt^4*mWW^6*s^10*t + 8424*ep^4*mtt^4*mWW^6*s^10*t + 3168*ep^5*mtt^4*mWW^6*s^10*t - 80*mtt^3*mWW^7*s^10*t - 682*ep*mtt^3*mWW^7*s^10*t - 2730*ep^2*mtt^3*mWW^7*s^10*t - 5590*ep^3*mtt^3*mWW^7*s^10*t - 5510*ep^4*mtt^3*mWW^7*s^10*t - 2048*ep^5*mtt^3*mWW^7*s^10*t + 24*mtt^2*mWW^8*s^10*t + 350*ep*mtt^2*mWW^8*s^10*t + 1302*ep^2*mtt^2*mWW^8*s^10*t + 1474*ep^3*mtt^2*mWW^8*s^10*t + 34*ep^4*mtt^2*mWW^8*s^10*t - 464*ep^5*mtt^2*mWW^8*s^10*t + 8*mtt*mWW^9*s^10*t + 170*ep*mtt*mWW^9*s^10*t + 1402*ep^2*mtt*mWW^9*s^10*t + 4374*ep^3*mtt*mWW^9*s^10*t + 5470*ep^4*mtt*mWW^9*s^10*t + 2336*ep^5*mtt*mWW^9*s^10*t - 4*mWW^10*s^10*t - 66*ep*mWW^10*s^10*t - 410*ep^2*mWW^10*s^10*t - 1086*ep^3*mWW^10*s^10*t - 1234*ep^4*mWW^10*s^10*t - 496*ep^5*mWW^10*s^10*t - 12*mtt^15*mWW^4*t^2 - 140*ep*mtt^15*mWW^4*t^2 - 620*ep^2*mtt^15*mWW^4*t^2 - 1300*ep^3*mtt^15*mWW^4*t^2 - 1288*ep^4*mtt^15*mWW^4*t^2 - 480*ep^5*mtt^15*mWW^4*t^2 + 80*mtt^14*mWW^5*t^2 + 864*ep*mtt^14*mWW^5*t^2 + 3488*ep^2*mtt^14*mWW^5*t^2 + 6544*ep^3*mtt^14*mWW^5*t^2 + 5600*ep^4*mtt^14*mWW^5*t^2 + 1664*ep^5*mtt^14*mWW^5*t^2 - 224*mtt^13*mWW^6*t^2 - 2224*ep*mtt^13*mWW^6*t^2 - 7936*ep^2*mtt^13*mWW^6*t^2 - 12240*ep^3*mtt^13*mWW^6*t^2 - 7008*ep^4*mtt^13*mWW^6*t^2 - 128*ep^5*mtt^13*mWW^6*t^2 + 336*mtt^12*mWW^7*t^2 + 3040*ep*mtt^12*mWW^7*t^2 + 9088*ep^2*mtt^12*mWW^7*t^2 + 8816*ep^3*mtt^12*mWW^7*t^2 - 3424*ep^4*mtt^12*mWW^7*t^2 - 7296*ep^5*mtt^12*mWW^7*t^2 - 280*mtt^11*mWW^8*t^2 - 2280*ep*mtt^11*mWW^8*t^2 - 5080*ep^2*mtt^11*mWW^8*t^2 + 1480*ep^3*mtt^11*mWW^8*t^2 + 16400*ep^4*mtt^11*mWW^8*t^2 + 13760*ep^5*mtt^11*mWW^8*t^2 + 112*mtt^10*mWW^9*t^2 + 800*ep*mtt^10*mWW^9*t^2 + 800*ep^2*mtt^10*mWW^9*t^2 - 5520*ep^3*mtt^10*mWW^9*t^2 - 15072*ep^4*mtt^10*mWW^9*t^2 - 10880*ep^5*mtt^10*mWW^9*t^2 + 16*ep*mtt^9*mWW^10*t^2 + 352*ep^2*mtt^9*mWW^10*t^2 + 2096*ep^3*mtt^9*mWW^10*t^2 + 4640*ep^4*mtt^9*mWW^10*t^2 + 3456*ep^5*mtt^9*mWW^10*t^2 - 16*mtt^8*mWW^11*t^2 - 96*ep*mtt^8*mWW^11*t^2 - 64*ep^2*mtt^8*mWW^11*t^2 + 400*ep^3*mtt^8*mWW^11*t^2 + 608*ep^4*mtt^8*mWW^11*t^2 + 128*ep^5*mtt^8*mWW^11*t^2 + 4*mtt^7*mWW^12*t^2 + 20*ep*mtt^7*mWW^12*t^2 - 28*ep^2*mtt^7*mWW^12*t^2 - 276*ep^3*mtt^7*mWW^12*t^2 - 456*ep^4*mtt^7*mWW^12*t^2 - 224*ep^5*mtt^7*mWW^12*t^2 + 180*mtt^14*mWW^4*s*t^2 + 2412*ep*mtt^14*mWW^4*s*t^2 + 12148*ep^2*mtt^14*mWW^4*s*t^2 + 28612*ep^3*mtt^14*mWW^4*s*t^2 + 31688*ep^4*mtt^14*mWW^4*s*t^2 + 13280*ep^5*mtt^14*mWW^4*s*t^2 - 1166*mtt^13*mWW^5*s*t^2 - 15402*ep*mtt^13*mWW^5*s*t^2 - 76678*ep^2*mtt^13*mWW^5*s*t^2 - 178894*ep^3*mtt^13*mWW^5*s*t^2 - 196292*ep^4*mtt^13*mWW^5*s*t^2 - 81328*ep^5*mtt^13*mWW^5*s*t^2 + 3188*mtt^12*mWW^6*s*t^2 + 42352*ep*mtt^12*mWW^6*s*t^2 + 212132*ep^2*mtt^12*mWW^6*s*t^2 + 498048*ep^3*mtt^12*mWW^6*s*t^2 + 549624*ep^4*mtt^12*mWW^6*s*t^2 + 228576*ep^5*mtt^12*mWW^6*s*t^2 - 4708*mtt^11*mWW^7*s*t^2 - 65136*ep*mtt^11*mWW^7*s*t^2 - 338100*ep^2*mtt^11*mWW^7*s*t^2 - 819504*ep^3*mtt^11*mWW^7*s*t^2 - 931448*ep^4*mtt^11*mWW^7*s*t^2 - 398304*ep^5*mtt^11*mWW^7*s*t^2 + 3916*mtt^10*mWW^8*s*t^2 + 60280*ep*mtt^10*mWW^8*s*t^2 + 339580*ep^2*mtt^10*mWW^8*s*t^2 + 879160*ep^3*mtt^10*mWW^8*s*t^2 + 1058024*ep^4*mtt^10*mWW^8*s*t^2 + 476960*ep^5*mtt^10*mWW^8*s*t^2 - 1600*mtt^9*mWW^9*s*t^2 - 32452*ep*mtt^9*mWW^9*s*t^2 - 214208*ep^2*mtt^9*mWW^9*s*t^2 - 617452*ep^3*mtt^9*mWW^9*s*t^2 - 807488*ep^4*mtt^9*mWW^9*s*t^2 - 390720*ep^5*mtt^9*mWW^9*s*t^2 - 4*mtt^8*mWW^10*s*t^2 + 7312*ep*mtt^8*mWW^10*s*t^2 + 71948*ep^2*mtt^8*mWW^10*s*t^2 + 251264*ep^3*mtt^8*mWW^10*s*t^2 + 372392*ep^4*mtt^8*mWW^10*s*t^2 + 198048*ep^5*mtt^8*mWW^10*s*t^2 + 292*mtt^7*mWW^11*s*t^2 + 2048*ep*mtt^7*mWW^11*s*t^2 - 12*ep^2*mtt^7*mWW^11*s*t^2 - 28128*ep^3*mtt^7*mWW^11*s*t^2 - 67464*ep^4*mtt^7*mWW^11*s*t^2 - 45856*ep^5*mtt^7*mWW^11*s*t^2 - 112*mtt^6*mWW^12*s*t^2 - 1764*ep*mtt^6*mWW^12*s*t^2 - 9120*ep^2*mtt^6*mWW^12*s*t^2 - 19196*ep^3*mtt^6*mWW^12*s*t^2 - 15952*ep^4*mtt^6*mWW^12*s*t^2 - 3456*ep^5*mtt^6*mWW^12*s*t^2 + 14*mtt^5*mWW^13*s*t^2 + 350*ep*mtt^5*mWW^13*s*t^2 + 2310*ep^2*mtt^5*mWW^13*s*t^2 + 6090*ep^3*mtt^5*mWW^13*s*t^2 + 6916*ep^4*mtt^5*mWW^13*s*t^2 + 2800*ep^5*mtt^5*mWW^13*s*t^2 - 792*mtt^13*mWW^4*s^2*t^2 - 11544*ep*mtt^13*mWW^4*s^2*t^2 - 61896*ep^2*mtt^13*mWW^4*s^2*t^2 - 152664*ep^3*mtt^13*mWW^4*s^2*t^2 - 175344*ep^4*mtt^13*mWW^4*s^2*t^2 - 75840*ep^5*mtt^13*mWW^4*s^2*t^2 + 4572*mtt^12*mWW^5*s^2*t^2 + 67488*ep*mtt^12*mWW^5*s^2*t^2 + 365304*ep^2*mtt^12*mWW^5*s^2*t^2 + 907576*ep^3*mtt^12*mWW^5*s^2*t^2 + 1047844*ep^4*mtt^12*mWW^5*s^2*t^2 + 454416*ep^5*mtt^12*mWW^5*s^2*t^2 - 10626*mtt^11*mWW^6*s^2*t^2 - 164730*ep*mtt^11*mWW^6*s^2*t^2 - 922938*ep^2*mtt^11*mWW^6*s^2*t^2 - 2353150*ep^3*mtt^11*mWW^6*s^2*t^2 - 2773964*ep^4*mtt^11*mWW^6*s^2*t^2 - 1223632*ep^5*mtt^11*mWW^6*s^2*t^2 + 11976*mtt^10*mWW^7*s^2*t^2 + 212614*ep*mtt^10*mWW^7*s^2*t^2 + 1293196*ep^2*mtt^10*mWW^7*s^2*t^2 + 3488730*ep^3*mtt^10*mWW^7*s^2*t^2 + 4296796*ep^4*mtt^10*mWW^7*s^2*t^2 + 1966288*ep^5*mtt^10*mWW^7*s^2*t^2 - 5092*mtt^9*mWW^8*s^2*t^2 - 145738*ep*mtt^9*mWW^8*s^2*t^2 - 1070564*ep^2*mtt^9*mWW^8*s^2*t^2 - 3211994*ep^3*mtt^9*mWW^8*s^2*t^2 - 4259164*ep^4*mtt^9*mWW^8*s^2*t^2 - 2066128*ep^5*mtt^9*mWW^8*s^2*t^2 - 2488*mtt^8*mWW^9*s^2*t^2 + 35614*ep*mtt^8*mWW^9*s^2*t^2 + 485412*ep^2*mtt^8*mWW^9*s^2*t^2 + 1792770*ep^3*mtt^8*mWW^9*s^2*t^2 + 2672532*ep^4*mtt^8*mWW^9*s^2*t^2 + 1407280*ep^5*mtt^8*mWW^9*s^2*t^2 + 3728*mtt^7*mWW^10*s^2*t^2 + 18202*ep*mtt^7*mWW^10*s^2*t^2 - 56496*ep^2*mtt^7*mWW^10*s^2*t^2 - 469486*ep^3*mtt^7*mWW^10*s^2*t^2 - 899588*ep^4*mtt^7*mWW^10*s^2*t^2 - 544560*ep^5*mtt^7*mWW^10*s^2*t^2 - 1304*mtt^6*mWW^11*s^2*t^2 - 14510*ep*mtt^6*mWW^11*s^2*t^2 - 52204*ep^2*mtt^6*mWW^11*s^2*t^2 - 55730*ep^3*mtt^6*mWW^11*s^2*t^2 + 32820*ep^4*mtt^6*mWW^11*s^2*t^2 + 61168*ep^5*mtt^6*mWW^11*s^2*t^2 - 116*mtt^5*mWW^12*s^2*t^2 + 1706*ep*mtt^5*mWW^12*s^2*t^2 + 19452*ep^2*mtt^5*mWW^12*s^2*t^2 + 58330*ep^3*mtt^5*mWW^12*s^2*t^2 + 67580*ep^4*mtt^5*mWW^12*s^2*t^2 + 26448*ep^5*mtt^5*mWW^12*s^2*t^2 + 172*mtt^4*mWW^13*s^2*t^2 + 1258*ep*mtt^4*mWW^13*s^2*t^2 + 2372*ep^2*mtt^4*mWW^13*s^2*t^2 - 866*ep^3*mtt^4*mWW^13*s^2*t^2 - 5960*ep^4*mtt^4*mWW^13*s^2*t^2 - 4096*ep^5*mtt^4*mWW^13*s^2*t^2 - 30*mtt^3*mWW^14*s^2*t^2 - 360*ep*mtt^3*mWW^14*s^2*t^2 - 1638*ep^2*mtt^3*mWW^14*s^2*t^2 - 3516*ep^3*mtt^3*mWW^14*s^2*t^2 - 3552*ep^4*mtt^3*mWW^14*s^2*t^2 - 1344*ep^5*mtt^3*mWW^14*s^2*t^2 + 1296*mtt^12*mWW^4*s^3*t^2 + 22320*ep*mtt^12*mWW^4*s^3*t^2 + 132240*ep^2*mtt^12*mWW^4*s^3*t^2 + 347280*ep^3*mtt^12*mWW^4*s^3*t^2 + 416544*ep^4*mtt^12*mWW^4*s^3*t^2 + 186240*ep^5*mtt^12*mWW^4*s^3*t^2 - 5424*mtt^11*mWW^5*s^3*t^2 - 105468*ep*mtt^11*mWW^5*s^3*t^2 - 663148*ep^2*mtt^11*mWW^5*s^3*t^2 - 1801764*ep^3*mtt^11*mWW^5*s^3*t^2 - 2208436*ep^4*mtt^11*mWW^5*s^3*t^2 - 1001360*ep^5*mtt^11*mWW^5*s^3*t^2 + 5486*mtt^10*mWW^6*s^3*t^2 + 176114*ep*mtt^10*mWW^6*s^3*t^2 + 1304262*ep^2*mtt^10*mWW^6*s^3*t^2 + 3842526*ep^3*mtt^10*mWW^6*s^3*t^2 + 4950148*ep^4*mtt^10*mWW^6*s^3*t^2 + 2322904*ep^5*mtt^10*mWW^6*s^3*t^2 + 9012*mtt^9*mWW^7*s^3*t^2 - 72800*ep*mtt^9*mWW^7*s^3*t^2 - 1163838*ep^2*mtt^9*mWW^7*s^3*t^2 - 4241792*ep^3*mtt^9*mWW^7*s^3*t^2 - 6080670*ep^4*mtt^9*mWW^7*s^3*t^2 - 3052808*ep^5*mtt^9*mWW^7*s^3*t^2 - 27852*mtt^8*mWW^8*s^3*t^2 - 144946*ep*mtt^8*mWW^8*s^3*t^2 + 224522*ep^2*mtt^8*mWW^8*s^3*t^2 + 2361518*ep^3*mtt^8*mWW^8*s^3*t^2 + 4340558*ep^4*mtt^8*mWW^8*s^3*t^2 + 2460432*ep^5*mtt^8*mWW^8*s^3*t^2 + 28424*mtt^7*mWW^9*s^3*t^2 + 224136*ep*mtt^7*mWW^9*s^3*t^2 + 455506*ep^2*mtt^7*mWW^9*s^3*t^2 - 258132*ep^3*mtt^7*mWW^9*s^3*t^2 - 1569790*ep^4*mtt^7*mWW^9*s^3*t^2 - 1141144*ep^5*mtt^7*mWW^9*s^3*t^2 - 12468*mtt^6*mWW^10*s^3*t^2 - 122758*ep*mtt^6*mWW^10*s^3*t^2 - 406954*ep^2*mtt^6*mWW^10*s^3*t^2 - 498434*ep^3*mtt^6*mWW^10*s^3*t^2 - 76298*ep^4*mtt^6*mWW^10*s^3*t^2 + 150096*ep^5*mtt^6*mWW^10*s^3*t^2 + 132*mtt^5*mWW^11*s^3*t^2 + 15104*ep*mtt^5*mWW^11*s^3*t^2 + 113486*ep^2*mtt^5*mWW^11*s^3*t^2 + 300248*ep^3*mtt^5*mWW^11*s^3*t^2 + 330158*ep^4*mtt^5*mWW^11*s^3*t^2 + 133416*ep^5*mtt^5*mWW^11*s^3*t^2 + 2036*mtt^4*mWW^12*s^3*t^2 + 14138*ep*mtt^4*mWW^12*s^3*t^2 + 22286*ep^2*mtt^4*mWW^12*s^3*t^2 - 28494*ep^3*mtt^4*mWW^12*s^3*t^2 - 93734*ep^4*mtt^4*mWW^12*s^3*t^2 - 59952*ep^5*mtt^4*mWW^12*s^3*t^2 - 720*mtt^3*mWW^13*s^3*t^2 - 6876*ep*mtt^3*mWW^13*s^3*t^2 - 23294*ep^2*mtt^3*mWW^13*s^3*t^2 - 33344*ep^3*mtt^3*mWW^13*s^3*t^2 - 18502*ep^4*mtt^3*mWW^13*s^3*t^2 - 1432*ep^5*mtt^3*mWW^13*s^3*t^2 + 78*mtt^2*mWW^14*s^3*t^2 + 1052*ep*mtt^2*mWW^14*s^3*t^2 + 5052*ep^2*mtt^2*mWW^14*s^3*t^2 + 10676*ep^3*mtt^2*mWW^14*s^3*t^2 + 10302*ep^4*mtt^2*mWW^14*s^3*t^2 + 3704*ep^5*mtt^2*mWW^14*s^3*t^2 - 16*ep*mtt*mWW^15*s^3*t^2 - 120*ep^2*mtt*mWW^15*s^3*t^2 - 288*ep^3*mtt*mWW^15*s^3*t^2 - 280*ep^4*mtt*mWW^15*s^3*t^2 - 96*ep^5*mtt*mWW^15*s^3*t^2 + 504*mtt^11*mWW^4*s^4*t^2 - 6216*ep*mtt^11*mWW^4*s^4*t^2 - 82824*ep^2*mtt^11*mWW^4*s^4*t^2 - 286776*ep^3*mtt^11*mWW^4*s^4*t^2 - 397488*ep^4*mtt^11*mWW^4*s^4*t^2 - 194880*ep^5*mtt^11*mWW^4*s^4*t^2 - 8904*mtt^10*mWW^5*s^4*t^2 - 39060*ep*mtt^10*mWW^5*s^4*t^2 + 121996*ep^2*mtt^10*mWW^5*s^4*t^2 + 853076*ep^3*mtt^10*mWW^5*s^4*t^2 + 1431948*ep^4*mtt^10*mWW^5*s^4*t^2 + 767984*ep^5*mtt^10*mWW^5*s^4*t^2 + 40534*mtt^9*mWW^6*s^4*t^2 + 318178*ep*mtt^9*mWW^6*s^4*t^2 + 707426*ep^2*mtt^9*mWW^6*s^4*t^2 + 78910*ep^3*mtt^9*mWW^6*s^4*t^2 - 1272032*ep^4*mtt^9*mWW^6*s^4*t^2 - 994456*ep^5*mtt^9*mWW^6*s^4*t^2 - 86356*mtt^8*mWW^7*s^4*t^2 - 791850*ep*mtt^8*mWW^7*s^4*t^2 - 2528090*ep^2*mtt^8*mWW^7*s^4*t^2 - 3380350*ep^3*mtt^8*mWW^7*s^4*t^2 - 1576946*ep^4*mtt^8*mWW^7*s^4*t^2 + 49688*ep^5*mtt^8*mWW^7*s^4*t^2 + 99232*mtt^7*mWW^8*s^4*t^2 + 974770*ep*mtt^7*mWW^8*s^4*t^2 + 3472118*ep^2*mtt^7*mWW^8*s^4*t^2 + 5673238*ep^3*mtt^7*mWW^8*s^4*t^2 + 4262034*ep^4*mtt^7*mWW^8*s^4*t^2 + 1183024*ep^5*mtt^7*mWW^8*s^4*t^2 - 59908*mtt^6*mWW^9*s^4*t^2 - 624204*ep*mtt^6*mWW^9*s^4*t^2 - 2385714*ep^2*mtt^6*mWW^9*s^4*t^2 - 4310444*ep^3*mtt^6*mWW^9*s^4*t^2 - 3802426*ep^4*mtt^6*mWW^9*s^4*t^2 - 1375848*ep^5*mtt^6*mWW^9*s^4*t^2 + 11964*mtt^5*mWW^10*s^4*t^2 + 157416*ep*mtt^5*mWW^10*s^4*t^2 + 732950*ep^2*mtt^5*mWW^10*s^4*t^2 + 1613044*ep^3*mtt^5*mWW^10*s^4*t^2 + 1752154*ep^4*mtt^5*mWW^10*s^4*t^2 + 789200*ep^5*mtt^5*mWW^10*s^4*t^2 + 6596*mtt^4*mWW^11*s^4*t^2 + 39530*ep*mtt^4*mWW^11*s^4*t^2 + 28538*ep^2*mtt^4*mWW^11*s^4*t^2 - 217770*ep^3*mtt^4*mWW^11*s^4*t^2 - 476742*ep^4*mtt^4*mWW^11*s^4*t^2 - 291496*ep^5*mtt^4*mWW^11*s^4*t^2 - 4584*mtt^3*mWW^12*s^4*t^2 - 36862*ep*mtt^3*mWW^12*s^4*t^2 - 90806*ep^2*mtt^3*mWW^12*s^4*t^2 - 47066*ep^3*mtt^3*mWW^12*s^4*t^2 + 80694*ep^4*mtt^3*mWW^12*s^4*t^2 + 75952*ep^5*mtt^3*mWW^12*s^4*t^2 + 988*mtt^2*mWW^13*s^4*t^2 + 9108*ep*mtt^2*mWW^13*s^4*t^2 + 27606*ep^2*mtt^2*mWW^13*s^4*t^2 + 29340*ep^3*mtt^2*mWW^13*s^4*t^2 + 2326*ep^4*mtt^2*mWW^13*s^4*t^2 - 8392*ep^5*mtt^2*mWW^13*s^4*t^2 - 66*mtt*mWW^14*s^4*t^2 - 822*ep*mtt*mWW^14*s^4*t^2 - 3248*ep^2*mtt*mWW^14*s^4*t^2 - 5238*ep^3*mtt*mWW^14*s^4*t^2 - 3474*ep^4*mtt*mWW^14*s^4*t^2 - 728*ep^5*mtt*mWW^14*s^4*t^2 + 12*ep*mWW^15*s^4*t^2 + 48*ep^2*mWW^15*s^4*t^2 + 36*ep^3*mWW^15*s^4*t^2 - 48*ep^4*mWW^15*s^4*t^2 - 48*ep^5*mWW^15*s^4*t^2 - 5544*mtt^10*mWW^4*s^5*t^2 - 53592*ep*mtt^10*mWW^4*s^5*t^2 - 188328*ep^2*mtt^10*mWW^4*s^5*t^2 - 300552*ep^3*mtt^10*mWW^4*s^5*t^2 - 211344*ep^4*mtt^10*mWW^4*s^5*t^2 - 47040*ep^5*mtt^10*mWW^4*s^5*t^2 + 38052*mtt^9*mWW^5*s^5*t^2 + 392784*ep*mtt^9*mWW^5*s^5*t^2 + 1519560*ep^2*mtt^9*mWW^5*s^5*t^2 + 2785888*ep^3*mtt^9*mWW^5*s^5*t^2 + 2427796*ep^4*mtt^9*mWW^5*s^5*t^2 + 801360*ep^5*mtt^9*mWW^5*s^5*t^2 - 108594*mtt^8*mWW^6*s^5*t^2 - 1158606*ep*mtt^8*mWW^6*s^5*t^2 - 4681730*ep^2*mtt^8*mWW^6*s^5*t^2 - 9073354*ep^3*mtt^8*mWW^6*s^5*t^2 - 8484500*ep^4*mtt^8*mWW^6*s^5*t^2 - 3067776*ep^5*mtt^8*mWW^6*s^5*t^2 + 164736*mtt^7*mWW^7*s^5*t^2 + 1787520*ep*mtt^7*mWW^7*s^5*t^2 + 7369808*ep^2*mtt^7*mWW^7*s^5*t^2 + 14715856*ep^3*mtt^7*mWW^7*s^5*t^2 + 14391016*ep^4*mtt^7*mWW^7*s^5*t^2 + 5548424*ep^5*mtt^7*mWW^7*s^5*t^2 - 137780*mtt^6*mWW^8*s^5*t^2 - 1513982*ep*mtt^6*mWW^8*s^5*t^2 - 6297710*ep^2*mtt^6*mWW^8*s^5*t^2 - 12848530*ep^3*mtt^6*mWW^8*s^5*t^2 - 13143534*ep^4*mtt^6*mWW^8*s^5*t^2 - 5456560*ep^5*mtt^6*mWW^8*s^5*t^2 + 53758*mtt^5*mWW^9*s^5*t^2 + 615930*ep*mtt^5*mWW^9*s^5*t^2 + 2610800*ep^2*mtt^5*mWW^9*s^5*t^2 + 5533022*ep^3*mtt^5*mWW^9*s^5*t^2 + 6107066*ep^4*mtt^5*mWW^9*s^5*t^2 + 2843424*ep^5*mtt^5*mWW^9*s^5*t^2 + 3616*mtt^4*mWW^10*s^5*t^2 - 420*ep*mtt^4*mWW^10*s^5*t^2 - 112948*ep^2*mtt^4*mWW^10*s^5*t^2 - 529488*ep^3*mtt^4*mWW^10*s^5*t^2 - 987712*ep^4*mtt^4*mWW^10*s^5*t^2 - 668608*ep^5*mtt^4*mWW^10*s^5*t^2 - 12052*mtt^3*mWW^11*s^5*t^2 - 102800*ep*mtt^3*mWW^11*s^5*t^2 - 321764*ep^2*mtt^3*mWW^11*s^5*t^2 - 406284*ep^3*mtt^3*mWW^11*s^5*t^2 - 136940*ep^4*mtt^3*mWW^11*s^5*t^2 + 63144*ep^5*mtt^3*mWW^11*s^5*t^2 + 4364*mtt^2*mWW^12*s^5*t^2 + 38406*ep*mtt^2*mWW^12*s^5*t^2 + 120054*ep^2*mtt^2*mWW^12*s^5*t^2 + 148582*ep^3*mtt^2*mWW^12*s^5*t^2 + 51898*ep^4*mtt^2*mWW^12*s^5*t^2 - 14992*ep^5*mtt^2*mWW^12*s^5*t^2 - 574*mtt*mWW^13*s^5*t^2 - 5418*ep*mtt*mWW^13*s^5*t^2 - 18340*ep^2*mtt*mWW^13*s^5*t^2 - 25922*ep^3*mtt*mWW^13*s^5*t^2 - 14090*ep^4*mtt*mWW^13*s^5*t^2 - 1376*ep^5*mtt*mWW^13*s^5*t^2 + 18*mWW^14*s^5*t^2 + 178*ep*mWW^14*s^5*t^2 + 598*ep^2*mWW^14*s^5*t^2 + 782*ep^3*mWW^14*s^5*t^2 + 344*ep^4*mWW^14*s^5*t^2 + 10080*mtt^9*mWW^4*s^6*t^2 + 113568*ep*mtt^9*mWW^4*s^6*t^2 + 487872*ep^2*mtt^9*mWW^4*s^6*t^2 + 1003968*ep^3*mtt^9*mWW^4*s^6*t^2 + 991872*ep^4*mtt^9*mWW^4*s^6*t^2 + 376320*ep^5*mtt^9*mWW^4*s^6*t^2 - 56784*mtt^8*mWW^5*s^6*t^2 - 651588*ep*mtt^8*mWW^5*s^6*t^2 - 2859892*ep^2*mtt^8*mWW^5*s^6*t^2 - 6027756*ep^3*mtt^8*mWW^5*s^6*t^2 - 6115228*ep^4*mtt^8*mWW^5*s^6*t^2 - 2390192*ep^5*mtt^8*mWW^5*s^6*t^2 + 132122*mtt^7*mWW^6*s^6*t^2 + 1518158*ep*mtt^7*mWW^6*s^6*t^2 + 6691678*ep^2*mtt^7*mWW^6*s^6*t^2 + 14231562*ep^3*mtt^7*mWW^6*s^6*t^2 + 14644336*ep^4*mtt^7*mWW^6*s^6*t^2 + 5834624*ep^5*mtt^7*mWW^6*s^6*t^2 - 159432*mtt^6*mWW^7*s^6*t^2 - 1826070*ep*mtt^6*mWW^7*s^6*t^2 - 8018872*ep^2*mtt^6*mWW^7*s^6*t^2 - 17189410*ep^3*mtt^6*mWW^7*s^6*t^2 - 18132960*ep^4*mtt^6*mWW^7*s^6*t^2 - 7542936*ep^5*mtt^6*mWW^7*s^6*t^2 + 98132*mtt^5*mWW^8*s^6*t^2 + 1122588*ep*mtt^5*mWW^8*s^6*t^2 + 4852702*ep^2*mtt^5*mWW^8*s^6*t^2 + 10475872*ep^3*mtt^5*mWW^8*s^6*t^2 + 11564650*ep^4*mtt^5*mWW^8*s^6*t^2 + 5227200*ep^5*mtt^5*mWW^8*s^6*t^2 - 17408*mtt^4*mWW^9*s^6*t^2 - 209686*ep*mtt^4*mWW^9*s^6*t^2 - 839010*ep^2*mtt^4*mWW^9*s^6*t^2 - 1846434*ep^3*mtt^4*mWW^9*s^6*t^2 - 2443990*ep^4*mtt^4*mWW^9*s^6*t^2 - 1438736*ep^5*mtt^4*mWW^9*s^6*t^2 - 13974*mtt^3*mWW^10*s^6*t^2 - 138274*ep*mtt^3*mWW^10*s^6*t^2 - 599922*ep^2*mtt^3*mWW^10*s^6*t^2 - 1181230*ep^3*mtt^3*mWW^10*s^6*t^2 - 961320*ep^4*mtt^3*mWW^10*s^6*t^2 - 197824*ep^5*mtt^3*mWW^10*s^6*t^2 + 9040*mtt^2*mWW^11*s^6*t^2 + 88310*ep*mtt^2*mWW^11*s^6*t^2 + 350816*ep^2*mtt^2*mWW^11*s^6*t^2 + 650978*ep^3*mtt^2*mWW^11*s^6*t^2 + 550672*ep^4*mtt^2*mWW^11*s^6*t^2 + 161160*ep^5*mtt^2*mWW^11*s^6*t^2 - 1896*mtt*mWW^12*s^6*t^2 - 18136*ep*mtt*mWW^12*s^6*t^2 - 69802*ep^2*mtt*mWW^12*s^6*t^2 - 125916*ep^3*mtt*mWW^12*s^6*t^2 - 105682*ep^4*mtt*mWW^12*s^6*t^2 - 32320*ep^5*mtt*mWW^12*s^6*t^2 + 120*mWW^13*s^6*t^2 + 1130*ep*mWW^13*s^6*t^2 + 4430*ep^2*mWW^13*s^6*t^2 + 8366*ep^3*mWW^13*s^6*t^2 + 7650*ep^4*mWW^13*s^6*t^2 + 2704*ep^5*mWW^13*s^6*t^2 - 9648*mtt^8*mWW^4*s^7*t^2 - 114576*ep*mtt^8*mWW^4*s^7*t^2 - 519984*ep^2*mtt^8*mWW^4*s^7*t^2 - 1127856*ep^3*mtt^8*mWW^4*s^7*t^2 - 1171296*ep^4*mtt^8*mWW^4*s^7*t^2 - 466560*ep^5*mtt^8*mWW^4*s^7*t^2 + 46848*mtt^7*mWW^5*s^7*t^2 + 561852*ep*mtt^7*mWW^5*s^7*t^2 + 2579596*ep^2*mtt^7*mWW^5*s^7*t^2 + 5669924*ep^3*mtt^7*mWW^5*s^7*t^2 + 5976516*ep^4*mtt^7*mWW^5*s^7*t^2 + 2419664*ep^5*mtt^7*mWW^5*s^7*t^2 - 91094*mtt^6*mWW^6*s^7*t^2 - 1079930*ep*mtt^6*mWW^6*s^7*t^2 - 4929342*ep^2*mtt^6*mWW^6*s^7*t^2 - 10850150*ep^3*mtt^6*mWW^6*s^7*t^2 - 11532356*ep^4*mtt^6*mWW^6*s^7*t^2 - 4734888*ep^5*mtt^6*mWW^6*s^7*t^2 + 86564*mtt^5*mWW^7*s^7*t^2 + 1014320*ep*mtt^5*mWW^7*s^7*t^2 + 4564402*ep^2*mtt^5*mWW^7*s^7*t^2 + 10080336*ep^3*mtt^5*mWW^7*s^7*t^2 + 11015986*ep^4*mtt^5*mWW^7*s^7*t^2 + 4762952*ep^5*mtt^5*mWW^7*s^7*t^2 - 34740*mtt^4*mWW^8*s^7*t^2 - 400688*ep*mtt^4*mWW^8*s^7*t^2 - 1693712*ep^2*mtt^4*mWW^8*s^7*t^2 - 3683060*ep^3*mtt^4*mWW^8*s^7*t^2 - 4305264*ep^4*mtt^4*mWW^8*s^7*t^2 - 2129392*ep^5*mtt^4*mWW^8*s^7*t^2 - 4640*mtt^3*mWW^9*s^7*t^2 - 56380*ep*mtt^3*mWW^9*s^7*t^2 - 366244*ep^2*mtt^3*mWW^9*s^7*t^2 - 901976*ep^3*mtt^3*mWW^9*s^7*t^2 - 784144*ep^4*mtt^3*mWW^9*s^7*t^2 - 121504*ep^5*mtt^3*mWW^9*s^7*t^2 + 9466*mtt^2*mWW^10*s^7*t^2 + 104734*ep*mtt^2*mWW^10*s^7*t^2 + 497822*ep^2*mtt^2*mWW^10*s^7*t^2 + 1100198*ep^3*mtt^2*mWW^10*s^7*t^2 + 1094292*ep^4*mtt^2*mWW^10*s^7*t^2 + 382104*ep^5*mtt^2*mWW^10*s^7*t^2 - 3060*mtt*mWW^11*s^7*t^2 - 31888*ep*mtt*mWW^11*s^7*t^2 - 140714*ep^2*mtt*mWW^11*s^7*t^2 - 296044*ep^3*mtt*mWW^11*s^7*t^2 - 290102*ep^4*mtt*mWW^11*s^7*t^2 - 104312*ep^5*mtt*mWW^11*s^7*t^2 + 304*mWW^12*s^7*t^2 + 3132*ep*mWW^12*s^7*t^2 + 13744*ep^2*mWW^12*s^7*t^2 + 29172*ep^3*mWW^12*s^7*t^2 + 29392*ep^4*mWW^12*s^7*t^2 + 11136*ep^5*mWW^12*s^7*t^2 + 5364*mtt^7*mWW^4*s^8*t^2 + 65460*ep*mtt^7*mWW^4*s^8*t^2 + 304980*ep^2*mtt^7*mWW^4*s^8*t^2 + 677100*ep^3*mtt^7*mWW^4*s^8*t^2 + 717816*ep^4*mtt^7*mWW^4*s^8*t^2 + 291360*ep^5*mtt^7*mWW^4*s^8*t^2 - 22536*mtt^6*mWW^5*s^8*t^2 - 277212*ep*mtt^6*mWW^5*s^8*t^2 - 1303932*ep^2*mtt^6*mWW^5*s^8*t^2 - 2927636*ep^3*mtt^6*mWW^5*s^8*t^2 - 3143324*ep^4*mtt^6*mWW^5*s^8*t^2 - 1293360*ep^5*mtt^6*mWW^5*s^8*t^2 + 36114*mtt^5*mWW^6*s^8*t^2 + 433686*ep*mtt^5*mWW^6*s^8*t^2 + 2016998*ep^2*mtt^5*mWW^6*s^8*t^2 + 4527194*ep^3*mtt^5*mWW^6*s^8*t^2 + 4903312*ep^4*mtt^5*mWW^6*s^8*t^2 + 2049256*ep^5*mtt^5*mWW^6*s^8*t^2 - 25332*mtt^4*mWW^7*s^8*t^2 - 300286*ep*mtt^4*mWW^7*s^8*t^2 - 1362954*ep^2*mtt^4*mWW^7*s^8*t^2 - 3059242*ep^3*mtt^4*mWW^7*s^8*t^2 - 3436178*ep^4*mtt^4*mWW^7*s^8*t^2 - 1540632*ep^5*mtt^4*mWW^7*s^8*t^2 + 3840*mtt^3*mWW^8*s^8*t^2 + 41856*ep*mtt^3*mWW^8*s^8*t^2 + 124804*ep^2*mtt^3*mWW^8*s^8*t^2 + 208272*ep^3*mtt^3*mWW^8*s^8*t^2 + 310732*ep^4*mtt^3*mWW^8*s^8*t^2 + 237968*ep^5*mtt^3*mWW^8*s^8*t^2 + 4728*mtt^2*mWW^9*s^8*t^2 + 58088*ep*mtt^2*mWW^9*s^8*t^2 + 313804*ep^2*mtt^2*mWW^9*s^8*t^2 + 759928*ep^3*mtt^2*mWW^9*s^8*t^2 + 798988*ep^4*mtt^2*mWW^9*s^8*t^2 + 287552*ep^5*mtt^2*mWW^9*s^8*t^2 - 2550*mtt*mWW^10*s^8*t^2 - 28922*ep*mtt*mWW^10*s^8*t^2 - 139982*ep^2*mtt*mWW^10*s^8*t^2 - 318294*ep^3*mtt*mWW^10*s^8*t^2 - 330468*ep^4*mtt*mWW^10*s^8*t^2 - 124248*ep^5*mtt*mWW^10*s^8*t^2 + 372*mWW^11*s^8*t^2 + 4194*ep*mWW^11*s^8*t^2 + 19722*ep^2*mWW^11*s^8*t^2 + 44038*ep^3*mWW^11*s^8*t^2 + 45746*ep^4*mWW^11*s^8*t^2 + 17608*ep^5*mWW^11*s^8*t^2 - 1644*mtt^6*mWW^4*s^9*t^2 - 20404*ep*mtt^6*mWW^4*s^9*t^2 - 96556*ep^2*mtt^6*mWW^4*s^9*t^2 - 217244*ep^3*mtt^6*mWW^4*s^9*t^2 - 232952*ep^4*mtt^6*mWW^4*s^9*t^2 - 95520*ep^5*mtt^6*mWW^4*s^9*t^2 + 5914*mtt^5*mWW^5*s^9*t^2 + 74010*ep*mtt^5*mWW^5*s^9*t^2 + 353694*ep^2*mtt^5*mWW^5*s^9*t^2 + 804974*ep^3*mtt^5*mWW^5*s^9*t^2 + 874272*ep^4*mtt^5*mWW^5*s^9*t^2 + 363296*ep^5*mtt^5*mWW^5*s^9*t^2 - 7514*mtt^4*mWW^6*s^9*t^2 - 90138*ep*mtt^4*mWW^6*s^9*t^2 - 424746*ep^2*mtt^4*mWW^6*s^9*t^2 - 969390*ep^3*mtt^4*mWW^6*s^9*t^2 - 1068068*ep^4*mtt^4*mWW^6*s^9*t^2 - 453904*ep^5*mtt^4*mWW^6*s^9*t^2 + 3276*mtt^3*mWW^7*s^9*t^2 + 39904*ep*mtt^3*mWW^7*s^9*t^2 + 181008*ep^2*mtt^3*mWW^7*s^9*t^2 + 408016*ep^3*mtt^3*mWW^7*s^9*t^2 + 470428*ep^4*mtt^3*mWW^7*s^9*t^2 + 220952*ep^5*mtt^3*mWW^7*s^9*t^2 + 776*mtt^2*mWW^8*s^9*t^2 + 10096*ep*mtt^2*mWW^8*s^9*t^2 + 64000*ep^2*mtt^2*mWW^8*s^9*t^2 + 170456*ep^3*mtt^2*mWW^8*s^9*t^2 + 184384*ep^4*mtt^2*mWW^8*s^9*t^2 + 63856*ep^5*mtt^2*mWW^8*s^9*t^2 - 1030*mtt*mWW^9*s^9*t^2 - 12514*ep*mtt*mWW^9*s^9*t^2 - 64518*ep^2*mtt*mWW^9*s^9*t^2 - 153606*ep^3*mtt*mWW^9*s^9*t^2 - 163972*ep^4*mtt*mWW^9*s^9*t^2 - 62632*ep^5*mtt*mWW^9*s^9*t^2 + 222*mWW^10*s^9*t^2 + 2694*ep*mWW^10*s^9*t^2 + 13230*ep^2*mWW^10*s^9*t^2 + 30330*ep^3*mWW^10*s^9*t^2 + 31908*ep^4*mWW^10*s^9*t^2 + 12336*ep^5*mWW^10*s^9*t^2 + 216*mtt^5*mWW^4*s^10*t^2 + 2712*ep*mtt^5*mWW^4*s^10*t^2 + 12968*ep^2*mtt^5*mWW^4*s^10*t^2 + 29432*ep^3*mtt^5*mWW^4*s^10*t^2 + 31792*ep^4*mtt^5*mWW^4*s^10*t^2 + 13120*ep^5*mtt^5*mWW^4*s^10*t^2 - 652*mtt^4*mWW^5*s^10*t^2 - 8268*ep*mtt^4*mWW^5*s^10*t^2 - 39988*ep^2*mtt^4*mWW^5*s^10*t^2 - 91932*ep^3*mtt^4*mWW^5*s^10*t^2 - 100696*ep^4*mtt^4*mWW^5*s^10*t^2 - 42144*ep^5*mtt^4*mWW^5*s^10*t^2 + 608*mtt^3*mWW^6*s^10*t^2 + 7140*ep*mtt^3*mWW^6*s^10*t^2 + 34196*ep^2*mtt^3*mWW^6*s^10*t^2 + 80044*ep^3*mtt^3*mWW^6*s^10*t^2 + 90508*ep^4*mtt^3*mWW^6*s^10*t^2 + 39424*ep^5*mtt^3*mWW^6*s^10*t^2 - 72*mtt^2*mWW^7*s^10*t^2 - 1256*ep*mtt^2*mWW^7*s^10*t^2 - 5648*ep^2*mtt^2*mWW^7*s^10*t^2 - 11456*ep^3*mtt^2*mWW^7*s^10*t^2 - 12600*ep^4*mtt^2*mWW^7*s^10*t^2 - 6328*ep^5*mtt^2*mWW^7*s^10*t^2 - 152*mtt*mWW^8*s^10*t^2 - 1956*ep*mtt*mWW^8*s^10*t^2 - 10660*ep^2*mtt*mWW^8*s^10*t^2 - 26412*ep^3*mtt*mWW^8*s^10*t^2 - 28820*ep^4*mtt*mWW^8*s^10*t^2 - 11120*ep^5*mtt*mWW^8*s^10*t^2 + 52*mWW^9*s^10*t^2 + 668*ep*mWW^9*s^10*t^2 + 3372*ep^2*mWW^9*s^10*t^2 + 7844*ep^3*mWW^9*s^10*t^2 + 8296*ep^4*mWW^9*s^10*t^2 + 3208*ep^5*mWW^9*s^10*t^2 + 96*mtt^15*mWW^3*t^3 + 1432*ep*mtt^15*mWW^3*t^3 + 7808*ep^2*mtt^15*mWW^3*t^3 + 19512*ep^3*mtt^15*mWW^3*t^3 + 22672*ep^4*mtt^15*mWW^3*t^3 + 9920*ep^5*mtt^15*mWW^3*t^3 - 648*mtt^14*mWW^4*t^3 - 9880*ep*mtt^14*mWW^4*t^3 - 54768*ep^2*mtt^14*mWW^4*t^3 - 138744*ep^3*mtt^14*mWW^4*t^3 - 163160*ep^4*mtt^14*mWW^4*t^3 - 72160*ep^5*mtt^14*mWW^4*t^3 + 1864*mtt^13*mWW^5*t^3 + 29772*ep*mtt^13*mWW^5*t^3 + 170520*ep^2*mtt^13*mWW^5*t^3 + 443252*ep^3*mtt^13*mWW^5*t^3 + 533088*ep^4*mtt^13*mWW^5*t^3 + 240704*ep^5*mtt^13*mWW^5*t^3 - 2936*mtt^12*mWW^6*t^3 - 50884*ep*mtt^12*mWW^6*t^3 - 306960*ep^2*mtt^12*mWW^6*t^3 - 829156*ep^3*mtt^12*mWW^6*t^3 - 1029952*ep^4*mtt^12*mWW^6*t^3 - 478912*ep^5*mtt^12*mWW^6*t^3 + 2664*mtt^11*mWW^7*t^3 + 53004*ep*mtt^11*mWW^7*t^3 + 344712*ep^2*mtt^11*mWW^7*t^3 + 980324*ep^3*mtt^11*mWW^7*t^3 + 1269184*ep^4*mtt^11*mWW^7*t^3 + 612032*ep^5*mtt^11*mWW^7*t^3 - 1256*mtt^10*mWW^8*t^3 - 32612*ep*mtt^10*mWW^8*t^3 - 237408*ep^2*mtt^10*mWW^8*t^3 - 724532*ep^3*mtt^10*mWW^8*t^3 - 990192*ep^4*mtt^10*mWW^8*t^3 - 499840*ep^5*mtt^10*mWW^8*t^3 + 88*mtt^9*mWW^9*t^3 + 9060*ep*mtt^9*mWW^9*t^3 + 84648*ep^2*mtt^9*mWW^9*t^3 + 294844*ep^3*mtt^9*mWW^9*t^3 + 442400*ep^4*mtt^9*mWW^9*t^3 + 240320*ep^5*mtt^9*mWW^9*t^3 + 216*mtt^8*mWW^10*t^3 + 1588*ep*mtt^8*mWW^10*t^3 - 720*ep^2*mtt^8*mWW^10*t^3 - 29132*ep^3*mtt^8*mWW^10*t^3 - 71168*ep^4*mtt^8*mWW^10*t^3 - 49984*ep^5*mtt^8*mWW^10*t^3 - 104*mtt^7*mWW^11*t^3 - 1876*ep*mtt^7*mWW^11*t^3 - 10440*ep^2*mtt^7*mWW^11*t^3 - 23244*ep^3*mtt^7*mWW^11*t^3 - 20688*ep^4*mtt^7*mWW^11*t^3 - 5248*ep^5*mtt^7*mWW^11*t^3 + 16*mtt^6*mWW^12*t^3 + 396*ep*mtt^6*mWW^12*t^3 + 2608*ep^2*mtt^6*mWW^12*t^3 + 6876*ep^3*mtt^6*mWW^12*t^3 + 7816*ep^4*mtt^6*mWW^12*t^3 + 3168*ep^5*mtt^6*mWW^12*t^3 - 612*mtt^14*mWW^3*s*t^3 - 9876*ep*mtt^14*mWW^3*s*t^3 - 56484*ep^2*mtt^14*mWW^3*s*t^3 - 145356*ep^3*mtt^14*mWW^3*s*t^3 - 172152*ep^4*mtt^14*mWW^3*s*t^3 - 76320*ep^5*mtt^14*mWW^3*s*t^3 + 2700*mtt^13*mWW^4*s*t^3 + 48264*ep*mtt^13*mWW^4*s*t^3 + 292720*ep^2*mtt^13*mWW^4*s*t^3 + 782944*ep^3*mtt^13*mWW^4*s*t^3 + 954092*ep^4*mtt^13*mWW^4*s*t^3 + 432560*ep^5*mtt^13*mWW^4*s*t^3 - 2252*mtt^12*mWW^5*s*t^3 - 70864*ep*mtt^12*mWW^5*s*t^3 - 527948*ep^2*mtt^12*mWW^5*s*t^3 - 1577608*ep^3*mtt^12*mWW^5*s*t^3 - 2070272*ep^4*mtt^12*mWW^5*s*t^3 - 992896*ep^5*mtt^12*mWW^5*s*t^3 - 9052*mtt^11*mWW^6*s*t^3 - 41208*ep*mtt^11*mWW^6*s*t^3 + 135830*ep^2*mtt^11*mWW^6*s*t^3 + 1012312*ep^3*mtt^11*mWW^6*s*t^3 + 1816142*ep^4*mtt^11*mWW^6*s*t^3 + 1040696*ep^5*mtt^11*mWW^6*s*t^3 + 27312*mtt^10*mWW^7*s*t^3 + 272248*ep*mtt^10*mWW^7*s*t^3 + 963354*ep^2*mtt^10*mWW^7*s*t^3 + 1425876*ep^3*mtt^10*mWW^7*s*t^3 + 704362*ep^4*mtt^10*mWW^7*s*t^3 - 69912*ep^5*mtt^10*mWW^7*s*t^3 - 33724*mtt^9*mWW^8*s*t^3 - 395416*ep*mtt^9*mWW^8*s*t^3 - 1742274*ep^2*mtt^9*mWW^8*s*t^3 - 3574488*ep^3*mtt^9*mWW^8*s*t^3 - 3387050*ep^4*mtt^9*mWW^8*s*t^3 - 1168808*ep^5*mtt^9*mWW^8*s*t^3 + 21720*mtt^8*mWW^9*s*t^3 + 288656*ep*mtt^8*mWW^9*s*t^3 + 1440738*ep^2*mtt^8*mWW^9*s*t^3 + 3354396*ep^3*mtt^8*mWW^9*s*t^3 + 3652314*ep^4*mtt^8*mWW^9*s*t^3 + 1491496*ep^5*mtt^8*mWW^9*s*t^3 - 6308*mtt^7*mWW^10*s*t^3 - 103816*ep*mtt^7*mWW^10*s*t^3 - 606654*ep^2*mtt^7*mWW^10*s*t^3 - 1599672*ep^3*mtt^7*mWW^10*s*t^3 - 1941222*ep^4*mtt^7*mWW^10*s*t^3 - 878488*ep^5*mtt^7*mWW^10*s*t^3 - 348*mtt^6*mWW^11*s*t^3 + 6428*ep*mtt^6*mWW^11*s*t^3 + 81938*ep^2*mtt^6*mWW^11*s*t^3 + 298888*ep^3*mtt^6*mWW^11*s*t^3 + 443014*ep^4*mtt^6*mWW^11*s*t^3 + 231960*ep^5*mtt^6*mWW^11*s*t^3 + 688*mtt^5*mWW^12*s*t^3 + 7312*ep*mtt^5*mWW^12*s*t^3 + 27514*ep^2*mtt^5*mWW^12*s*t^3 + 42584*ep^3*mtt^5*mWW^12*s*t^3 + 21334*ep^4*mtt^5*mWW^12*s*t^3 - 2472*ep^5*mtt^5*mWW^12*s*t^3 - 124*mtt^4*mWW^13*s*t^3 - 1728*ep*mtt^4*mWW^13*s*t^3 - 8734*ep^2*mtt^4*mWW^13*s*t^3 - 19876*ep^3*mtt^4*mWW^13*s*t^3 - 20562*ep^4*mtt^4*mWW^13*s*t^3 - 7816*ep^5*mtt^4*mWW^13*s*t^3 + 1368*mtt^13*mWW^3*s^2*t^3 + 26616*ep*mtt^13*mWW^3*s^2*t^3 + 167064*ep^2*mtt^13*mWW^3*s^2*t^3 + 452616*ep^3*mtt^13*mWW^3*s^2*t^3 + 553296*ep^4*mtt^13*mWW^3*s^2*t^3 + 250560*ep^5*mtt^13*mWW^3*s^2*t^3 - 1446*mtt^12*mWW^4*s^2*t^3 - 71074*ep*mtt^12*mWW^4*s^2*t^3 - 567666*ep^2*mtt^12*mWW^4*s^2*t^3 - 1722958*ep^3*mtt^12*mWW^4*s^2*t^3 - 2255256*ep^4*mtt^12*mWW^4*s^2*t^3 - 1070080*ep^5*mtt^12*mWW^4*s^2*t^3 - 20450*mtt^11*mWW^5*s^2*t^3 - 134288*ep*mtt^11*mWW^5*s^2*t^3 - 95908*ep^2*mtt^11*mWW^5*s^2*t^3 + 883496*ep^3*mtt^11*mWW^5*s^2*t^3 + 2016998*ep^4*mtt^11*mWW^5*s^2*t^3 + 1230872*ep^5*mtt^11*mWW^5*s^2*t^3 + 75420*mtt^10*mWW^6*s^2*t^3 + 813082*ep*mtt^10*mWW^6*s^2*t^3 + 3250216*ep^2*mtt^10*mWW^6*s^2*t^3 + 5963686*ep^3*mtt^10*mWW^6*s^2*t^3 + 4935132*ep^4*mtt^10*mWW^6*s^2*t^3 + 1416464*ep^5*mtt^10*mWW^6*s^2*t^3 - 113148*mtt^9*mWW^7*s^2*t^3 - 1401249*ep*mtt^9*mWW^7*s^2*t^3 - 6534077*ep^2*mtt^9*mWW^7*s^2*t^3 - 14241347*ep^3*mtt^9*mWW^7*s^2*t^3 - 14522359*ep^4*mtt^9*mWW^7*s^2*t^3 - 5552620*ep^5*mtt^9*mWW^7*s^2*t^3 + 78994*mtt^8*mWW^8*s^2*t^3 + 1131109*ep*mtt^8*mWW^8*s^2*t^3 + 5959679*ep^2*mtt^8*mWW^8*s^2*t^3 + 14413495*ep^3*mtt^8*mWW^8*s^2*t^3 + 16164615*ep^4*mtt^8*mWW^8*s^2*t^3 + 6787948*ep^5*mtt^8*mWW^8*s^2*t^3 - 11136*mtt^7*mWW^9*s^2*t^3 - 328229*ep*mtt^7*mWW^9*s^2*t^3 - 2378773*ep^2*mtt^7*mWW^9*s^2*t^3 - 6933727*ep^3*mtt^7*mWW^9*s^2*t^3 - 8863483*ep^4*mtt^7*mWW^9*s^2*t^3 - 4132412*ep^5*mtt^7*mWW^9*s^2*t^3 - 19482*mtt^6*mWW^10*s^2*t^3 - 132895*ep*mtt^6*mWW^10*s^2*t^3 - 142941*ep^2*mtt^6*mWW^10*s^2*t^3 + 652483*ep^3*mtt^6*mWW^10*s^2*t^3 + 1634743*ep^4*mtt^6*mWW^10*s^2*t^3 + 1022572*ep^5*mtt^6*mWW^10*s^2*t^3 + 11668*mtt^5*mWW^11*s^2*t^3 + 120245*ep*mtt^5*mWW^11*s^2*t^3 + 457145*ep^2*mtt^5*mWW^11*s^2*t^3 + 797823*ep^3*mtt^5*mWW^11*s^2*t^3 + 627779*ep^4*mtt^5*mWW^11*s^2*t^3 + 168540*ep^5*mtt^5*mWW^11*s^2*t^3 - 1284*mtt^4*mWW^12*s^2*t^3 - 18959*ep*mtt^4*mWW^12*s^2*t^3 - 102537*ep^2*mtt^4*mWW^12*s^2*t^3 - 255069*ep^3*mtt^4*mWW^12*s^2*t^3 - 297035*ep^4*mtt^4*mWW^12*s^2*t^3 - 130716*ep^5*mtt^4*mWW^12*s^2*t^3 - 654*mtt^3*mWW^13*s^2*t^3 - 6103*ep*mtt^3*mWW^13*s^2*t^3 - 19867*ep^2*mtt^3*mWW^13*s^2*t^3 - 26317*ep^3*mtt^3*mWW^13*s^2*t^3 - 9735*ep^4*mtt^3*mWW^13*s^2*t^3 + 3316*ep^5*mtt^3*mWW^13*s^2*t^3 + 150*mtt^2*mWW^14*s^2*t^3 + 1745*ep*mtt^2*mWW^14*s^2*t^3 + 7665*ep^2*mtt^2*mWW^14*s^2*t^3 + 15819*ep^3*mtt^2*mWW^14*s^2*t^3 + 15305*ep^4*mtt^2*mWW^14*s^2*t^3 + 5556*ep^5*mtt^2*mWW^14*s^2*t^3 - 432*mtt^12*mWW^3*s^3*t^3 - 29232*ep*mtt^12*mWW^3*s^3*t^3 - 240048*ep^2*mtt^12*mWW^3*s^3*t^3 - 729552*ep^3*mtt^12*mWW^3*s^3*t^3 - 949536*ep^4*mtt^12*mWW^3*s^3*t^3 - 447360*ep^5*mtt^12*mWW^3*s^3*t^3 - 10986*mtt^11*mWW^4*s^3*t^3 - 23062*ep*mtt^11*mWW^4*s^3*t^3 + 382842*ep^2*mtt^11*mWW^4*s^3*t^3 + 1804742*ep^3*mtt^11*mWW^4*s^3*t^3 + 2791584*ep^4*mtt^11*mWW^4*s^3*t^3 + 1446560*ep^5*mtt^11*mWW^4*s^3*t^3 + 59806*mtt^10*mWW^5*s^3*t^3 + 550750*ep*mtt^10*mWW^5*s^3*t^3 + 1737622*ep^2*mtt^10*mWW^5*s^3*t^3 + 2132826*ep^3*mtt^10*mWW^5*s^3*t^3 + 559788*ep^4*mtt^10*mWW^5*s^3*t^3 - 416312*ep^5*mtt^10*mWW^5*s^3*t^3 - 104780*mtt^9*mWW^6*s^3*t^3 - 1240378*ep*mtt^9*mWW^6*s^3*t^3 - 5496914*ep^2*mtt^9*mWW^6*s^3*t^3 - 11317670*ep^3*mtt^9*mWW^6*s^3*t^3 - 10826914*ep^4*mtt^9*mWW^6*s^3*t^3 - 3856304*ep^5*mtt^9*mWW^6*s^3*t^3 + 36544*mtt^8*mWW^7*s^3*t^3 + 729572*ep*mtt^8*mWW^7*s^3*t^3 + 4497702*ep^2*mtt^8*mWW^7*s^3*t^3 + 11675744*ep^3*mtt^8*mWW^7*s^3*t^3 + 13459486*ep^4*mtt^8*mWW^7*s^3*t^3 + 5690512*ep^5*mtt^8*mWW^7*s^3*t^3 + 117830*mtt^7*mWW^8*s^3*t^3 + 958581*ep*mtt^7*mWW^8*s^3*t^3 + 2473319*ep^2*mtt^7*mWW^8*s^3*t^3 + 1965767*ep^3*mtt^7*mWW^8*s^3*t^3 - 788077*ep^4*mtt^7*mWW^8*s^3*t^3 - 1229468*ep^5*mtt^7*mWW^8*s^3*t^3 - 181628*mtt^6*mWW^9*s^3*t^3 - 1840850*ep*mtt^6*mWW^9*s^3*t^3 - 6992808*ep^2*mtt^6*mWW^9*s^3*t^3 - 12675762*ep^3*mtt^6*mWW^9*s^3*t^3 - 11091352*ep^4*mtt^6*mWW^9*s^3*t^3 - 3753352*ep^5*mtt^6*mWW^9*s^3*t^3 + 109898*mtt^5*mWW^10*s^3*t^3 + 1198855*ep*mtt^5*mWW^10*s^3*t^3 + 4996673*ep^2*mtt^5*mWW^10*s^3*t^3 + 10105633*ep^3*mtt^5*mWW^10*s^3*t^3 + 10031129*ep^4*mtt^5*mWW^10*s^3*t^3 + 3917884*ep^5*mtt^5*mWW^10*s^3*t^3 - 25376*mtt^4*mWW^11*s^3*t^3 - 305132*ep*mtt^4*mWW^11*s^3*t^3 - 1416346*ep^2*mtt^4*mWW^11*s^3*t^3 - 3216216*ep^3*mtt^4*mWW^11*s^3*t^3 - 3605578*ep^4*mtt^4*mWW^11*s^3*t^3 - 1592192*ep^5*mtt^4*mWW^11*s^3*t^3 - 2900*mtt^3*mWW^12*s^3*t^3 - 19831*ep*mtt^3*mWW^12*s^3*t^3 - 20521*ep^2*mtt^3*mWW^12*s^3*t^3 + 120299*ep^3*mtt^3*mWW^12*s^3*t^3 + 319837*ep^4*mtt^3*mWW^12*s^3*t^3 + 217404*ep^5*mtt^3*mWW^12*s^3*t^3 + 2286*mtt^2*mWW^13*s^3*t^3 + 23848*ep*mtt^2*mWW^13*s^3*t^3 + 92446*ep^2*mtt^2*mWW^13*s^3*t^3 + 163132*ep^3*mtt^2*mWW^13*s^3*t^3 + 127656*ep^4*mtt^2*mWW^13*s^3*t^3 + 32816*ep^5*mtt^2*mWW^13*s^3*t^3 - 262*mtt*mWW^14*s^3*t^3 - 3125*ep*mtt*mWW^14*s^3*t^3 - 13991*ep^2*mtt*mWW^14*s^3*t^3 - 28979*ep^3*mtt*mWW^14*s^3*t^3 - 28039*ep^4*mtt*mWW^14*s^3*t^3 - 10188*ep^5*mtt*mWW^14*s^3*t^3 + 4*ep*mWW^15*s^3*t^3 + 24*ep^2*mWW^15*s^3*t^3 + 36*ep^3*mWW^15*s^3*t^3 + 16*ep^4*mWW^15*s^3*t^3 - 4032*mtt^11*mWW^3*s^4*t^3 - 11760*ep*mtt^11*mWW^3*s^4*t^3 + 107520*ep^2*mtt^11*mWW^3*s^4*t^3 + 546000*ep^3*mtt^11*mWW^3*s^4*t^3 + 854112*ep^4*mtt^11*mWW^3*s^4*t^3 + 443520*ep^5*mtt^11*mWW^3*s^4*t^3 + 26670*mtt^10*mWW^4*s^4*t^3 + 172130*ep*mtt^10*mWW^4*s^4*t^3 + 127554*ep^2*mtt^10*mWW^4*s^4*t^3 - 1021426*ep^3*mtt^10*mWW^4*s^4*t^3 - 2274048*ep^4*mtt^10*mWW^4*s^4*t^3 - 1345120*ep^5*mtt^10*mWW^4*s^4*t^3 - 37370*mtt^9*mWW^5*s^4*t^3 - 256748*ep*mtt^9*mWW^5*s^4*t^3 - 276248*ep^2*mtt^9*mWW^5*s^4*t^3 + 1281316*ep^3*mtt^9*mWW^5*s^4*t^3 + 3201778*ep^4*mtt^9*mWW^5*s^4*t^3 + 1985992*ep^5*mtt^9*mWW^5*s^4*t^3 - 96616*mtt^8*mWW^6*s^4*t^3 - 1138664*ep*mtt^8*mWW^6*s^4*t^3 - 5265972*ep^2*mtt^8*mWW^6*s^4*t^3 - 11939928*ep^3*mtt^8*mWW^6*s^4*t^3 - 13175756*ep^4*mtt^8*mWW^6*s^4*t^3 - 5600824*ep^5*mtt^8*mWW^6*s^4*t^3 + 395116*mtt^7*mWW^7*s^4*t^3 + 4408912*ep*mtt^7*mWW^7*s^4*t^3 + 18965428*ep^2*mtt^7*mWW^7*s^4*t^3 + 39598344*ep^3*mtt^7*mWW^7*s^4*t^3 + 40149272*ep^4*mtt^7*mWW^7*s^4*t^3 + 15734688*ep^5*mtt^7*mWW^7*s^4*t^3 - 574138*mtt^6*mWW^8*s^4*t^3 - 6470549*ep*mtt^6*mWW^8*s^4*t^3 - 28078327*ep^2*mtt^6*mWW^8*s^4*t^3 - 59105111*ep^3*mtt^6*mWW^8*s^4*t^3 - 60496431*ep^4*mtt^6*mWW^8*s^4*t^3 - 24009652*ep^5*mtt^6*mWW^8*s^4*t^3 + 429140*mtt^5*mWW^9*s^4*t^3 + 4895607*ep*mtt^5*mWW^9*s^4*t^3 + 21539353*ep^2*mtt^5*mWW^9*s^4*t^3 + 46165849*ep^3*mtt^5*mWW^9*s^4*t^3 + 48446959*ep^4*mtt^5*mWW^9*s^4*t^3 + 19869660*ep^5*mtt^5*mWW^9*s^4*t^3 - 159572*mtt^4*mWW^10*s^4*t^3 - 1856958*ep*mtt^4*mWW^10*s^4*t^3 - 8362600*ep^2*mtt^4*mWW^10*s^4*t^3 - 18513142*ep^3*mtt^4*mWW^10*s^4*t^3 - 20308720*ep^4*mtt^4*mWW^10*s^4*t^3 - 8797752*ep^5*mtt^4*mWW^10*s^4*t^3 + 15020*mtt^3*mWW^11*s^4*t^3 + 202586*ep*mtt^3*mWW^11*s^4*t^3 + 1053830*ep^2*mtt^3*mWW^11*s^4*t^3 + 2736174*ep^3*mtt^3*mWW^11*s^4*t^3 + 3539454*ep^4*mtt^3*mWW^11*s^4*t^3 + 1788152*ep^5*mtt^3*mWW^11*s^4*t^3 + 7784*mtt^2*mWW^12*s^4*t^3 + 76913*ep*mtt^2*mWW^12*s^4*t^3 + 276191*ep^2*mtt^2*mWW^12*s^4*t^3 + 412939*ep^3*mtt^2*mWW^12*s^4*t^3 + 198881*ep^4*mtt^2*mWW^12*s^4*t^3 - 28644*ep^5*mtt^2*mWW^12*s^4*t^3 - 2114*mtt*mWW^13*s^4*t^3 - 22773*ep*mtt*mWW^13*s^4*t^3 - 92523*ep^2*mtt*mWW^13*s^4*t^3 - 172979*ep^3*mtt*mWW^13*s^4*t^3 - 147063*ep^4*mtt*mWW^13*s^4*t^3 - 44220*ep^5*mtt*mWW^13*s^4*t^3 + 112*mWW^14*s^4*t^3 + 1304*ep*mWW^14*s^4*t^3 + 5794*ep^2*mWW^14*s^4*t^3 + 11964*ep^3*mWW^14*s^4*t^3 + 11562*ep^4*mWW^14*s^4*t^3 + 4200*ep^5*mWW^14*s^4*t^3 + 9576*mtt^10*mWW^3*s^5*t^3 + 77448*ep*mtt^10*mWW^3*s^5*t^3 + 189672*ep^2*mtt^10*mWW^3*s^5*t^3 + 95928*ep^3*mtt^10*mWW^3*s^5*t^3 - 191184*ep^4*mtt^10*mWW^3*s^5*t^3 - 181440*ep^5*mtt^10*mWW^3*s^5*t^3 - 25242*mtt^9*mWW^4*s^5*t^3 - 159838*ep*mtt^9*mWW^4*s^5*t^3 - 96894*ep^2*mtt^9*mWW^4*s^5*t^3 + 1027166*ep^3*mtt^9*mWW^4*s^5*t^3 + 2216088*ep^4*mtt^9*mWW^4*s^5*t^3 + 1299200*ep^5*mtt^9*mWW^4*s^5*t^3 - 72482*mtt^8*mWW^5*s^5*t^3 - 1078874*ep*mtt^8*mWW^5*s^5*t^3 - 5908538*ep^2*mtt^8*mWW^5*s^5*t^3 - 14860654*ep^3*mtt^8*mWW^5*s^5*t^3 - 17382388*ep^4*mtt^8*mWW^5*s^5*t^3 - 7645544*ep^5*mtt^8*mWW^5*s^5*t^3 + 419880*mtt^7*mWW^6*s^5*t^3 + 5152772*ep*mtt^7*mWW^6*s^5*t^3 + 24271474*ep^2*mtt^7*mWW^6*s^5*t^3 + 54523516*ep^3*mtt^7*mWW^6*s^5*t^3 + 58387246*ep^4*mtt^7*mWW^6*s^5*t^3 + 23844392*ep^5*mtt^7*mWW^6*s^5*t^3 - 797720*mtt^6*mWW^7*s^5*t^3 - 9526718*ep*mtt^6*mWW^7*s^5*t^3 - 43805252*ep^2*mtt^6*mWW^7*s^5*t^3 - 96632006*ep^3*mtt^6*mWW^7*s^5*t^3 - 102165048*ep^4*mtt^6*mWW^7*s^5*t^3 - 41334816*ep^5*mtt^6*mWW^7*s^5*t^3 + 786102*mtt^5*mWW^8*s^5*t^3 + 9316631*ep*mtt^5*mWW^8*s^5*t^3 + 42641355*ep^2*mtt^5*mWW^8*s^5*t^3 + 94281509*ep^3*mtt^5*mWW^8*s^5*t^3 + 100755423*ep^4*mtt^5*mWW^8*s^5*t^3 + 41531252*ep^5*mtt^5*mWW^8*s^5*t^3 - 417924*mtt^4*mWW^9*s^5*t^3 - 4930738*ep*mtt^4*mWW^9*s^5*t^3 - 22548142*ep^2*mtt^4*mWW^9*s^5*t^3 - 50334022*ep^3*mtt^4*mWW^9*s^5*t^3 - 55038774*ep^4*mtt^4*mWW^9*s^5*t^3 - 23500112*ep^5*mtt^4*mWW^9*s^5*t^3 + 99716*mtt^3*mWW^10*s^5*t^3 + 1180106*ep*mtt^3*mWW^10*s^5*t^3 + 5451350*ep^2*mtt^3*mWW^10*s^5*t^3 + 12561458*ep^3*mtt^3*mWW^10*s^5*t^3 + 14514906*ep^4*mtt^3*mWW^10*s^5*t^3 + 6650616*ep^5*mtt^3*mWW^10*s^5*t^3 + 2984*mtt^2*mWW^11*s^5*t^3 + 21774*ep*mtt^2*mWW^11*s^5*t^3 + 16742*ep^2*mtt^2*mWW^11*s^5*t^3 - 282974*ep^3*mtt^2*mWW^11*s^5*t^3 - 808390*ep^4*mtt^2*mWW^11*s^5*t^3 - 600280*ep^5*mtt^2*mWW^11*s^5*t^3 - 5496*mtt*mWW^12*s^5*t^3 - 59519*ep*mtt*mWW^12*s^5*t^3 - 242197*ep^2*mtt*mWW^12*s^5*t^3 - 441433*ep^3*mtt*mWW^12*s^5*t^3 - 345103*ep^4*mtt*mWW^12*s^5*t^3 - 82772*ep^5*mtt*mWW^12*s^5*t^3 + 606*mWW^13*s^5*t^3 + 6956*ep*mWW^13*s^5*t^3 + 30430*ep^2*mWW^13*s^5*t^3 + 61512*ep^3*mWW^13*s^5*t^3 + 57224*ep^4*mWW^13*s^5*t^3 + 19504*ep^5*mWW^13*s^5*t^3 - 11088*mtt^9*mWW^3*s^6*t^3 - 107184*ep*mtt^9*mWW^3*s^6*t^3 - 376656*ep^2*mtt^9*mWW^3*s^6*t^3 - 601104*ep^3*mtt^9*mWW^3*s^6*t^3 - 422688*ep^4*mtt^9*mWW^3*s^6*t^3 - 94080*ep^5*mtt^9*mWW^3*s^6*t^3 + 7770*mtt^8*mWW^4*s^6*t^3 - 6874*ep*mtt^8*mWW^4*s^6*t^3 - 473130*ep^2*mtt^8*mWW^4*s^6*t^3 - 1888054*ep^3*mtt^8*mWW^4*s^6*t^3 - 2759232*ep^4*mtt^8*mWW^4*s^6*t^3 - 1392160*ep^5*mtt^8*mWW^4*s^6*t^3 + 153562*mtt^7*mWW^5*s^6*t^3 + 2046244*ep*mtt^7*mWW^5*s^6*t^3 + 10295448*ep^2*mtt^7*mWW^5*s^6*t^3 + 24285588*ep^3*mtt^7*mWW^5*s^6*t^3 + 27008622*ep^4*mtt^7*mWW^5*s^6*t^3 + 11404776*ep^5*mtt^7*mWW^5*s^6*t^3 - 505148*mtt^6*mWW^6*s^6*t^3 - 6307842*ep*mtt^6*mWW^6*s^6*t^3 - 30141260*ep^2*mtt^6*mWW^6*s^6*t^3 - 68285102*ep^3*mtt^6*mWW^6*s^6*t^3 - 73363752*ep^4*mtt^6*mWW^6*s^6*t^3 - 29950016*ep^5*mtt^6*mWW^6*s^6*t^3 + 716516*mtt^5*mWW^7*s^6*t^3 + 8779641*ep*mtt^5*mWW^7*s^6*t^3 + 41426657*ep^2*mtt^5*mWW^7*s^6*t^3 + 93314539*ep^3*mtt^5*mWW^7*s^6*t^3 + 100225979*ep^4*mtt^5*mWW^7*s^6*t^3 + 41034188*ep^5*mtt^5*mWW^7*s^6*t^3 - 536814*mtt^4*mWW^8*s^6*t^3 - 6502870*ep*mtt^4*mWW^8*s^6*t^3 - 30524182*ep^2*mtt^4*mWW^8*s^6*t^3 - 69098218*ep^3*mtt^4*mWW^8*s^6*t^3 - 75417268*ep^4*mtt^4*mWW^8*s^6*t^3 - 31684056*ep^5*mtt^4*mWW^8*s^6*t^3 + 205498*mtt^3*mWW^9*s^6*t^3 + 2449486*ep*mtt^3*mWW^9*s^6*t^3 + 11406336*ep^2*mtt^3*mWW^9*s^6*t^3 + 26045238*ep^3*mtt^3*mWW^9*s^6*t^3 + 29212226*ep^4*mtt^3*mWW^9*s^6*t^3 + 12801656*ep^5*mtt^3*mWW^9*s^6*t^3 - 26744*mtt^2*mWW^10*s^6*t^3 - 309190*ep*mtt^2*mWW^10*s^6*t^3 - 1440554*ep^2*mtt^2*mWW^10*s^6*t^3 - 3486134*ep^3*mtt^2*mWW^10*s^6*t^3 - 4338626*ep^4*mtt^2*mWW^10*s^6*t^3 - 2144712*ep^5*mtt^2*mWW^10*s^6*t^3 - 4744*mtt*mWW^11*s^6*t^3 - 55075*ep*mtt*mWW^11*s^6*t^3 - 230425*ep^2*mtt*mWW^11*s^6*t^3 - 393709*ep^3*mtt*mWW^11*s^6*t^3 - 227371*ep^4*mtt*mWW^11*s^6*t^3 + 6836*ep^5*mtt*mWW^11*s^6*t^3 + 1192*mWW^12*s^6*t^3 + 14112*ep*mWW^12*s^6*t^3 + 62566*ep^2*mWW^12*s^6*t^3 + 125836*ep^3*mWW^12*s^6*t^3 + 113598*ep^4*mWW^12*s^6*t^3 + 36256*ep^5*mWW^12*s^6*t^3 + 7632*mtt^8*mWW^3*s^7*t^3 + 79824*ep*mtt^8*mWW^3*s^7*t^3 + 313296*ep^2*mtt^8*mWW^3*s^7*t^3 + 581424*ep^3*mtt^8*mWW^3*s^7*t^3 + 509664*ep^4*mtt^8*mWW^3*s^7*t^3 + 167040*ep^5*mtt^8*mWW^3*s^7*t^3 + 4386*mtt^7*mWW^4*s^7*t^3 + 102014*ep*mtt^7*mWW^4*s^7*t^3 + 683886*ep^2*mtt^7*mWW^4*s^7*t^3 + 1910738*ep^3*mtt^7*mWW^4*s^7*t^3 + 2381376*ep^4*mtt^7*mWW^4*s^7*t^3 + 1098080*ep^5*mtt^7*mWW^4*s^7*t^3 - 124550*mtt^6*mWW^5*s^7*t^3 - 1637462*ep*mtt^6*mWW^5*s^7*t^3 - 8132142*ep^2*mtt^6*mWW^5*s^7*t^3 - 18957986*ep^3*mtt^6*mWW^5*s^7*t^3 - 20858348*ep^4*mtt^6*mWW^5*s^7*t^3 - 8722632*ep^5*mtt^6*mWW^5*s^7*t^3 + 310580*mtt^5*mWW^6*s^7*t^3 + 3925118*ep*mtt^5*mWW^6*s^7*t^3 + 18975114*ep^2*mtt^5*mWW^6*s^7*t^3 + 43320354*ep^3*mtt^5*mWW^6*s^7*t^3 + 46710578*ep^4*mtt^5*mWW^6*s^7*t^3 + 19072256*ep^5*mtt^5*mWW^6*s^7*t^3 - 347824*mtt^4*mWW^7*s^7*t^3 - 4325482*ep*mtt^4*mWW^7*s^7*t^3 - 20782992*ep^2*mtt^4*mWW^7*s^7*t^3 - 47530178*ep^3*mtt^4*mWW^7*s^7*t^3 - 51638580*ep^4*mtt^4*mWW^7*s^7*t^3 - 21319384*ep^5*mtt^4*mWW^7*s^7*t^3 + 198530*mtt^3*mWW^8*s^7*t^3 + 2430814*ep*mtt^3*mWW^8*s^7*t^3 + 11619442*ep^2*mtt^3*mWW^8*s^7*t^3 + 26776594*ep^3*mtt^3*mWW^8*s^7*t^3 + 29693020*ep^4*mtt^3*mWW^8*s^7*t^3 + 12648992*ep^5*mtt^3*mWW^8*s^7*t^3 - 51998*mtt^2*mWW^9*s^7*t^3 - 613598*ep*mtt^2*mWW^9*s^7*t^3 - 2884566*ep^2*mtt^2*mWW^9*s^7*t^3 - 6708402*ep^3*mtt^2*mWW^9*s^7*t^3 - 7688516*ep^4*mtt^2*mWW^9*s^7*t^3 - 3439496*ep^5*mtt^2*mWW^9*s^7*t^3 + 2344*mtt*mWW^10*s^7*t^3 + 22294*ep*mtt*mWW^10*s^7*t^3 + 107126*ep^2*mtt*mWW^10*s^7*t^3 + 323530*ep^3*mtt*mWW^10*s^7*t^3 + 512050*ep^4*mtt*mWW^10*s^7*t^3 + 301472*ep^5*mtt*mWW^10*s^7*t^3 + 900*mWW^11*s^7*t^3 + 11422*ep*mWW^11*s^7*t^3 + 51492*ep^2*mWW^11*s^7*t^3 + 100694*ep^3*mWW^11*s^7*t^3 + 83076*ep^4*mWW^11*s^7*t^3 + 21384*ep^5*mWW^11*s^7*t^3 - 3168*mtt^7*mWW^3*s^8*t^3 - 34728*ep*mtt^7*mWW^3*s^8*t^3 - 144192*ep^2*mtt^7*mWW^3*s^8*t^3 - 284808*ep^3*mtt^7*mWW^3*s^8*t^3 - 267504*ep^4*mtt^7*mWW^3*s^8*t^3 - 95040*ep^5*mtt^7*mWW^3*s^8*t^3 - 4254*mtt^6*mWW^4*s^8*t^3 - 66898*ep*mtt^6*mWW^4*s^8*t^3 - 375642*ep^2*mtt^6*mWW^4*s^8*t^3 - 953422*ep^3*mtt^6*mWW^4*s^8*t^3 - 1120104*ep^4*mtt^6*mWW^4*s^8*t^3 - 496960*ep^5*mtt^6*mWW^4*s^8*t^3 + 51514*mtt^5*mWW^5*s^8*t^3 + 680560*ep*mtt^5*mWW^5*s^8*t^3 + 3380928*ep^2*mtt^5*mWW^5*s^8*t^3 + 7867544*ep^3*mtt^5*mWW^5*s^8*t^3 + 8629862*ep^4*mtt^5*mWW^5*s^8*t^3 + 3595512*ep^5*mtt^5*mWW^5*s^8*t^3 - 103800*mtt^4*mWW^6*s^8*t^3 - 1321152*ep*mtt^4*mWW^6*s^8*t^3 - 6450476*ep^2*mtt^4*mWW^6*s^8*t^3 - 14830040*ep^3*mtt^4*mWW^6*s^8*t^3 - 16037116*ep^4*mtt^4*mWW^6*s^8*t^3 - 6540856*ep^5*mtt^4*mWW^6*s^8*t^3 + 92444*mtt^3*mWW^7*s^8*t^3 + 1159952*ep*mtt^3*mWW^7*s^8*t^3 + 5669764*ep^2*mtt^3*mWW^7*s^8*t^3 + 13169176*ep^3*mtt^3*mWW^7*s^8*t^3 + 14477800*ep^4*mtt^3*mWW^7*s^8*t^3 + 6028864*ep^5*mtt^3*mWW^7*s^8*t^3 - 39334*mtt^2*mWW^8*s^8*t^3 - 481170*ep*mtt^2*mWW^8*s^8*t^3 - 2332598*ep^2*mtt^2*mWW^8*s^8*t^3 - 5453862*ep^3*mtt^2*mWW^8*s^8*t^3 - 6113868*ep^4*mtt^2*mWW^8*s^8*t^3 - 2622288*ep^5*mtt^2*mWW^8*s^8*t^3 + 6666*mtt*mWW^9*s^8*t^3 + 75672*ep*mtt*mWW^9*s^8*t^3 + 358124*ep^2*mtt*mWW^9*s^8*t^3 + 851208*ep^3*mtt*mWW^9*s^8*t^3 + 996402*ep^4*mtt*mWW^9*s^8*t^3 + 451880*ep^5*mtt*mWW^9*s^8*t^3 - 68*mWW^10*s^8*t^3 - 140*ep*mWW^10*s^8*t^3 - 1652*ep^2*mWW^10*s^8*t^3 - 12708*ep^3*mWW^10*s^8*t^3 - 28640*ep^4*mWW^10*s^8*t^3 - 19288*ep^5*mWW^10*s^8*t^3 + 732*mtt^6*mWW^3*s^9*t^3 + 8300*ep*mtt^6*mWW^3*s^9*t^3 + 35740*ep^2*mtt^6*mWW^3*s^9*t^3 + 73140*ep^3*mtt^6*mWW^3*s^9*t^3 + 71048*ep^4*mtt^6*mWW^3*s^9*t^3 + 26080*ep^5*mtt^6*mWW^3*s^9*t^3 + 1110*mtt^5*mWW^4*s^9*t^3 + 16110*ep*mtt^5*mWW^4*s^9*t^3 + 85926*ep^2*mtt^5*mWW^4*s^9*t^3 + 210986*ep^3*mtt^5*mWW^4*s^9*t^3 + 242588*ep^4*mtt^5*mWW^4*s^9*t^3 + 106320*ep^5*mtt^5*mWW^4*s^9*t^3 - 10410*mtt^4*mWW^5*s^9*t^3 - 139742*ep*mtt^4*mWW^5*s^9*t^3 - 696802*ep^2*mtt^4*mWW^5*s^9*t^3 - 1619906*ep^3*mtt^4*mWW^5*s^9*t^3 - 1770828*ep^4*mtt^4*mWW^5*s^9*t^3 - 734232*ep^5*mtt^4*mWW^5*s^9*t^3 + 17676*mtt^3*mWW^6*s^9*t^3 + 224144*ep*mtt^3*mWW^6*s^9*t^3 + 1102912*ep^2*mtt^3*mWW^6*s^9*t^3 + 2556368*ep^3*mtt^3*mWW^6*s^9*t^3 + 2777396*ep^4*mtt^3*mWW^6*s^9*t^3 + 1133264*ep^5*mtt^3*mWW^6*s^9*t^3 - 12648*mtt^2*mWW^7*s^9*t^3 - 159188*ep*mtt^2*mWW^7*s^9*t^3 - 792092*ep^2*mtt^2*mWW^7*s^9*t^3 - 1871564*ep^3*mtt^2*mWW^7*s^9*t^3 - 2082796*ep^4*mtt^2*mWW^7*s^9*t^3 - 874112*ep^5*mtt^2*mWW^7*s^9*t^3 + 3966*mtt*mWW^8*s^9*t^3 + 47442*ep*mtt*mWW^8*s^9*t^3 + 230666*ep^2*mtt*mWW^8*s^9*t^3 + 541318*ep^3*mtt*mWW^8*s^9*t^3 + 604208*ep^4*mtt*mWW^8*s^9*t^3 + 255840*ep^5*mtt*mWW^8*s^9*t^3 - 426*mWW^9*s^9*t^3 - 5066*ep*mWW^9*s^9*t^3 - 24910*ep^2*mWW^9*s^9*t^3 - 59622*ep^3*mWW^9*s^9*t^3 - 68176*ep^4*mWW^9*s^9*t^3 - 29640*ep^5*mWW^9*s^9*t^3 - 72*mtt^5*mWW^3*s^10*t^3 - 840*ep*mtt^5*mWW^3*s^10*t^3 - 3720*ep^2*mtt^5*mWW^3*s^10*t^3 - 7800*ep^3*mtt^5*mWW^3*s^10*t^3 - 7728*ep^4*mtt^5*mWW^3*s^10*t^3 - 2880*ep^5*mtt^5*mWW^3*s^10*t^3 - 60*mtt^4*mWW^4*s^10*t^3 - 892*ep*mtt^4*mWW^4*s^10*t^3 - 4828*ep^2*mtt^4*mWW^4*s^10*t^3 - 11972*ep^3*mtt^4*mWW^4*s^10*t^3 - 13928*ep^4*mtt^4*mWW^4*s^10*t^3 - 6240*ep^5*mtt^4*mWW^4*s^10*t^3 + 768*mtt^3*mWW^5*s^10*t^3 + 10652*ep*mtt^3*mWW^5*s^10*t^3 + 53068*ep^2*mtt^3*mWW^5*s^10*t^3 + 122132*ep^3*mtt^3*mWW^5*s^10*t^3 + 131700*ep^4*mtt^3*mWW^5*s^10*t^3 + 53760*ep^5*mtt^3*mWW^5*s^10*t^3 - 1224*mtt^2*mWW^6*s^10*t^3 - 14988*ep*mtt^2*mWW^6*s^10*t^3 - 73964*ep^2*mtt^2*mWW^6*s^10*t^3 - 174340*ep^3*mtt^2*mWW^6*s^10*t^3 - 193004*ep^4*mtt^2*mWW^6*s^10*t^3 - 80160*ep^5*mtt^2*mWW^6*s^10*t^3 + 744*mtt*mWW^7*s^10*t^3 + 9308*ep*mtt*mWW^7*s^10*t^3 + 46796*ep^2*mtt*mWW^7*s^10*t^3 + 111092*ep^3*mtt*mWW^7*s^10*t^3 + 122700*ep^4*mtt*mWW^7*s^10*t^3 + 50560*ep^5*mtt*mWW^7*s^10*t^3 - 156*mWW^8*s^10*t^3 - 1960*ep*mWW^8*s^10*t^3 - 9672*ep^2*mWW^8*s^10*t^3 - 22472*ep^3*mWW^8*s^10*t^3 - 24380*ep^4*mWW^8*s^10*t^3 - 9920*ep^5*mWW^8*s^10*t^3 + 60*mtt^15*mWW^2*t^4 + 580*ep*mtt^15*mWW^2*t^4 + 2060*ep^2*mtt^15*mWW^2*t^4 + 3420*ep^3*mtt^15*mWW^2*t^4 + 2680*ep^4*mtt^15*mWW^2*t^4 + 800*ep^5*mtt^15*mWW^2*t^4 - 1464*mtt^14*mWW^3*t^4 - 18776*ep*mtt^14*mWW^3*t^4 - 91288*ep^2*mtt^14*mWW^3*t^4 - 209592*ep^3*mtt^14*mWW^3*t^4 - 228416*ep^4*mtt^14*mWW^3*t^4 - 95104*ep^5*mtt^14*mWW^3*t^4 + 8540*mtt^13*mWW^4*t^4 + 115044*ep*mtt^13*mWW^4*t^4 + 582344*ep^2*mtt^13*mWW^4*t^4 + 1379260*ep^3*mtt^13*mWW^4*t^4 + 1539180*ep^4*mtt^13*mWW^4*t^4 + 652272*ep^5*mtt^13*mWW^4*t^4 - 23896*mtt^12*mWW^5*t^4 - 330926*ep*mtt^12*mWW^5*t^4 - 1714358*ep^2*mtt^12*mWW^5*t^4 - 4140378*ep^3*mtt^12*mWW^5*t^4 - 4698786*ep^4*mtt^12*mWW^5*t^4 - 2020456*ep^5*mtt^12*mWW^5*t^4 + 38324*mtt^11*mWW^6*t^4 + 545738*ep*mtt^11*mWW^6*t^4 + 2895746*ep^2*mtt^11*mWW^6*t^4 + 7145662*ep^3*mtt^11*mWW^6*t^4 + 8273242*ep^4*mtt^11*mWW^6*t^4 + 3624968*ep^5*mtt^11*mWW^6*t^4 - 37040*mtt^10*mWW^7*t^4 - 548358*ep*mtt^10*mWW^7*t^4 - 3005830*ep^2*mtt^10*mWW^7*t^4 - 7635834*ep^3*mtt^10*mWW^7*t^4 - 9083602*ep^4*mtt^10*mWW^7*t^4 - 4083496*ep^5*mtt^10*mWW^7*t^4 + 20764*mtt^9*mWW^8*t^4 + 328930*ep*mtt^9*mWW^8*t^4 + 1900218*ep^2*mtt^9*mWW^8*t^4 + 5046830*ep^3*mtt^9*mWW^8*t^4 + 6248034*ep^4*mtt^9*mWW^8*t^4 + 2913064*ep^5*mtt^9*mWW^8*t^4 - 5240*mtt^8*mWW^9*t^4 - 99370*ep*mtt^8*mWW^9*t^4 - 645234*ep^2*mtt^8*mWW^9*t^4 - 1872222*ep^3*mtt^8*mWW^9*t^4 - 2492182*ep^4*mtt^8*mWW^9*t^4 - 1235192*ep^5*mtt^8*mWW^9*t^4 - 624*mtt^7*mWW^10*t^4 + 90*ep*mtt^7*mWW^10*t^4 + 46058*ep^2*mtt^7*mWW^10*t^4 + 229166*ep^3*mtt^7*mWW^10*t^4 + 405574*ep^4*mtt^7*mWW^10*t^4 + 241336*ep^5*mtt^7*mWW^10*t^4 + 696*mtt^6*mWW^11*t^4 + 8886*ep*mtt^6*mWW^11*t^4 + 40134*ep^2*mtt^6*mWW^11*t^4 + 76906*ep^3*mtt^6*mWW^11*t^4 + 58826*ep^4*mtt^6*mWW^11*t^4 + 11272*ep^5*mtt^6*mWW^11*t^4 - 120*mtt^5*mWW^12*t^4 - 1838*ep*mtt^5*mWW^12*t^4 - 9850*ep^2*mtt^5*mWW^12*t^4 - 23218*ep^3*mtt^5*mWW^12*t^4 - 24550*ep^4*mtt^5*mWW^12*t^4 - 9464*ep^5*mtt^5*mWW^12*t^4 - 420*mtt^14*mWW^2*s*t^4 - 3628*ep*mtt^14*mWW^2*s*t^4 - 10532*ep^2*mtt^14*mWW^2*s*t^4 - 11748*ep^3*mtt^14*mWW^2*s*t^4 - 2632*ep^4*mtt^14*mWW^2*s*t^4 + 2080*ep^5*mtt^14*mWW^2*s*t^4 + 9070*mtt^13*mWW^3*s*t^4 + 117346*ep*mtt^13*mWW^3*s*t^4 + 573698*ep^2*mtt^13*mWW^3*s*t^4 + 1319718*ep^3*mtt^13*mWW^3*s*t^4 + 1437128*ep^4*mtt^13*mWW^3*s*t^4 + 596800*ep^5*mtt^13*mWW^3*s*t^4 - 43040*mtt^12*mWW^4*s*t^4 - 603084*ep*mtt^12*mWW^4*s*t^4 - 3139152*ep^2*mtt^12*mWW^4*s*t^4 - 7569396*ep^3*mtt^12*mWW^4*s*t^4 - 8540976*ep^4*mtt^12*mWW^4*s*t^4 - 3642752*ep^5*mtt^12*mWW^4*s*t^4 + 86830*mtt^11*mWW^5*s*t^4 + 1310306*ep*mtt^11*mWW^5*s*t^4 + 7196872*ep^2*mtt^11*mWW^5*s*t^4 + 18061974*ep^3*mtt^11*mWW^5*s*t^4 + 21028394*ep^4*mtt^11*mWW^5*s*t^4 + 9197384*ep^5*mtt^11*mWW^5*s*t^4 - 71328*mtt^10*mWW^6*s*t^4 - 1292819*ep*mtt^10*mWW^6*s*t^4 - 7927307*ep^2*mtt^10*mWW^6*s*t^4 - 21429897*ep^3*mtt^10*mWW^6*s*t^4 - 26379157*ep^4*mtt^10*mWW^6*s*t^4 - 12064132*ep^5*mtt^10*mWW^6*s*t^4 - 21366*mtt^9*mWW^7*s*t^4 + 158059*ep*mtt^9*mWW^7*s*t^4 + 2700171*ep^2*mtt^9*mWW^7*s*t^4 + 10180033*ep^3*mtt^9*mWW^7*s*t^4 + 15047075*ep^4*mtt^9*mWW^7*s*t^4 + 7776828*ep^5*mtt^9*mWW^7*s*t^4 + 95592*mtt^8*mWW^8*s*t^4 + 931037*ep*mtt^8*mWW^8*s*t^4 + 3179601*ep^2*mtt^8*mWW^8*s*t^4 + 4424691*ep^3*mtt^8*mWW^8*s*t^4 + 1827187*ep^4*mtt^8*mWW^8*s*t^4 - 451108*ep^5*mtt^8*mWW^8*s*t^4 - 82134*mtt^7*mWW^9*s*t^4 - 954389*ep*mtt^7*mWW^9*s*t^4 - 4182085*ep^2*mtt^7*mWW^9*s*t^4 - 8595451*ep^3*mtt^7*mWW^9*s*t^4 - 8263977*ep^4*mtt^7*mWW^9*s*t^4 - 2963764*ep^5*mtt^7*mWW^9*s*t^4 + 30196*mtt^6*mWW^10*s*t^4 + 393691*ep*mtt^6*mWW^10*s*t^4 + 1942611*ep^2*mtt^6*mWW^10*s*t^4 + 4511609*ep^3*mtt^6*mWW^10*s*t^4 + 4943873*ep^4*mtt^6*mWW^10*s*t^4 + 2052660*ep^5*mtt^6*mWW^10*s*t^4 - 2176*mtt^5*mWW^11*s*t^4 - 45369*ep*mtt^5*mWW^11*s*t^4 - 300545*ep^2*mtt^5*mWW^11*s*t^4 - 859875*ep^3*mtt^5*mWW^11*s*t^4 - 1109351*ep^4*mtt^5*mWW^11*s*t^4 - 528044*ep^5*mtt^5*mWW^11*s*t^4 - 1528*mtt^4*mWW^12*s*t^4 - 14829*ep*mtt^4*mWW^12*s*t^4 - 50021*ep^2*mtt^4*mWW^12*s*t^4 - 66827*ep^3*mtt^4*mWW^12*s*t^4 - 21991*ep^4*mtt^4*mWW^12*s*t^4 + 11476*ep^5*mtt^4*mWW^12*s*t^4 + 304*mtt^3*mWW^13*s*t^4 + 3679*ep*mtt^3*mWW^13*s*t^4 + 16689*ep^2*mtt^3*mWW^13*s*t^4 + 35169*ep^3*mtt^3*mWW^13*s*t^4 + 34427*ep^4*mtt^3*mWW^13*s*t^4 + 12572*ep^5*mtt^3*mWW^13*s*t^4 + 1080*mtt^13*mWW^2*s^2*t^4 + 6552*ep*mtt^13*mWW^2*s^2*t^4 + 2088*ep^2*mtt^13*mWW^2*s^2*t^4 - 48168*ep^3*mtt^13*mWW^2*s^2*t^4 - 96912*ep^4*mtt^13*mWW^2*s^2*t^4 - 54720*ep^5*mtt^13*mWW^2*s^2*t^4 - 19284*mtt^12*mWW^3*s^2*t^4 - 256020*ep*mtt^12*mWW^3*s^2*t^4 - 1273136*ep^2*mtt^12*mWW^3*s^2*t^4 - 2951620*ep^3*mtt^12*mWW^3*s^2*t^4 - 3217844*ep^4*mtt^12*mWW^3*s^2*t^4 - 1331856*ep^5*mtt^12*mWW^3*s^2*t^4 + 61490*mtt^11*mWW^4*s^2*t^4 + 999728*ep*mtt^11*mWW^4*s^2*t^4 + 5699752*ep^2*mtt^11*mWW^4*s^2*t^4 + 14506024*ep^3*mtt^11*mWW^4*s^2*t^4 + 16907254*ep^4*mtt^11*mWW^4*s^2*t^4 + 7352152*ep^5*mtt^11*mWW^4*s^2*t^4 - 25002*mtt^10*mWW^5*s^2*t^4 - 1019448*ep*mtt^10*mWW^5*s^2*t^4 - 7828352*ep^2*mtt^10*mWW^5*s^2*t^4 - 23133064*ep^3*mtt^10*mWW^5*s^2*t^4 - 29539774*ep^4*mtt^10*mWW^5*s^2*t^4 - 13667960*ep^5*mtt^10*mWW^5*s^2*t^4 - 198568*mtt^9*mWW^6*s^2*t^4 - 1423175*ep*mtt^9*mWW^6*s^2*t^4 - 2165231*ep^2*mtt^9*mWW^6*s^2*t^4 + 4011903*ep^3*mtt^9*mWW^6*s^2*t^4 + 12425947*ep^4*mtt^9*mWW^6*s^2*t^4 + 7937724*ep^5*mtt^9*mWW^6*s^2*t^4 + 422852*mtt^8*mWW^7*s^2*t^4 + 4435496*ep*mtt^8*mWW^7*s^2*t^4 + 17264972*ep^2*mtt^8*mWW^7*s^2*t^4 + 31118212*ep^3*mtt^8*mWW^7*s^2*t^4 + 25789292*ep^4*mtt^8*mWW^7*s^2*t^4 + 7737456*ep^5*mtt^8*mWW^7*s^2*t^4 - 361910*mtt^7*mWW^8*s^2*t^4 - 4250430*ep*mtt^7*mWW^8*s^2*t^4 - 18897336*ep^2*mtt^7*mWW^8*s^2*t^4 - 39668202*ep^3*mtt^7*mWW^8*s^2*t^4 - 39413682*ep^4*mtt^7*mWW^8*s^2*t^4 - 14878760*ep^5*mtt^7*mWW^8*s^2*t^4 + 112172*mtt^6*mWW^9*s^2*t^4 + 1521952*ep*mtt^6*mWW^9*s^2*t^4 + 7719948*ep^2*mtt^6*mWW^9*s^2*t^4 + 18222484*ep^3*mtt^6*mWW^9*s^2*t^4 + 20170828*ep^4*mtt^6*mWW^9*s^2*t^4 + 8444656*ep^5*mtt^6*mWW^9*s^2*t^4 + 33898*mtt^5*mWW^10*s^2*t^4 + 268864*ep*mtt^5*mWW^10*s^2*t^4 + 608538*ep^2*mtt^5*mWW^10*s^2*t^4 + 80088*ep^3*mtt^5*mWW^10*s^2*t^4 - 1109692*ep^4*mtt^5*mWW^10*s^2*t^4 - 891376*ep^5*mtt^5*mWW^10*s^2*t^4 - 33496*mtt^4*mWW^11*s^2*t^4 - 362756*ep*mtt^4*mWW^11*s^2*t^4 - 1488340*ep^2*mtt^4*mWW^11*s^2*t^4 - 2916344*ep^3*mtt^4*mWW^11*s^2*t^4 - 2739664*ep^4*mtt^4*mWW^11*s^2*t^4 - 985280*ep^5*mtt^4*mWW^11*s^2*t^4 + 6404*mtt^3*mWW^12*s^2*t^4 + 76534*ep*mtt^3*mWW^12*s^2*t^4 + 352912*ep^2*mtt^3*mWW^12*s^2*t^4 + 788370*ep^3*mtt^3*mWW^12*s^2*t^4 + 855492*ep^4*mtt^3*mWW^12*s^2*t^4 + 359408*ep^5*mtt^3*mWW^12*s^2*t^4 + 550*mtt^2*mWW^13*s^2*t^4 + 4840*ep*mtt^2*mWW^13*s^2*t^4 + 13452*ep^2*mtt^2*mWW^13*s^2*t^4 + 9196*ep^3*mtt^2*mWW^13*s^2*t^4 - 13238*ep^4*mtt^2*mWW^13*s^2*t^4 - 15000*ep^5*mtt^2*mWW^13*s^2*t^4 - 186*mtt*mWW^14*s^2*t^4 - 2137*ep*mtt*mWW^14*s^2*t^4 - 9267*ep^2*mtt*mWW^14*s^2*t^4 - 18879*ep^3*mtt*mWW^14*s^2*t^4 - 18007*ep^4*mtt*mWW^14*s^2*t^4 - 6444*ep^5*mtt*mWW^14*s^2*t^4 - 720*mtt^12*mWW^2*s^3*t^4 + 8592*ep*mtt^12*mWW^2*s^3*t^4 + 115248*ep^2*mtt^12*mWW^2*s^3*t^4 + 397872*ep^3*mtt^12*mWW^2*s^3*t^4 + 548448*ep^4*mtt^12*mWW^2*s^3*t^4 + 266880*ep^5*mtt^12*mWW^2*s^3*t^4 + 3528*mtt^11*mWW^3*s^3*t^4 + 77464*ep*mtt^11*mWW^3*s^3*t^4 + 486132*ep^2*mtt^11*mWW^3*s^3*t^4 + 1243592*ep^3*mtt^11*mWW^3*s^3*t^4 + 1392596*ep^4*mtt^11*mWW^3*s^3*t^4 + 567248*ep^5*mtt^11*mWW^3*s^3*t^4 + 64822*mtt^10*mWW^4*s^3*t^4 + 326642*ep*mtt^10*mWW^4*s^3*t^4 - 395018*ep^2*mtt^10*mWW^4*s^3*t^4 - 4199410*ep^3*mtt^10*mWW^4*s^3*t^4 - 7072220*ep^4*mtt^10*mWW^4*s^3*t^4 - 3647296*ep^5*mtt^10*mWW^4*s^3*t^4 - 365174*mtt^9*mWW^5*s^3*t^4 - 3258372*ep*mtt^9*mWW^5*s^3*t^4 - 10090406*ep^2*mtt^9*mWW^5*s^3*t^4 - 13128212*ep^3*mtt^9*mWW^5*s^3*t^4 - 6147108*ep^4*mtt^9*mWW^5*s^3*t^4 - 39128*ep^5*mtt^9*mWW^5*s^3*t^4 + 747120*mtt^8*mWW^6*s^3*t^4 + 7719528*ep*mtt^8*mWW^6*s^3*t^4 + 29850520*ep^2*mtt^8*mWW^6*s^3*t^4 + 54618052*ep^3*mtt^8*mWW^6*s^3*t^4 + 47637132*ep^4*mtt^8*mWW^6*s^3*t^4 + 15927048*ep^5*mtt^8*mWW^6*s^3*t^4 - 668948*mtt^7*mWW^7*s^3*t^4 - 7470327*ep*mtt^7*mWW^7*s^3*t^4 - 31620165*ep^2*mtt^7*mWW^7*s^3*t^4 - 63756253*ep^3*mtt^7*mWW^7*s^3*t^4 - 61631135*ep^4*mtt^7*mWW^7*s^3*t^4 - 22974516*ep^5*mtt^7*mWW^7*s^3*t^4 + 91638*mtt^6*mWW^8*s^3*t^4 + 1240624*ep*mtt^6*mWW^8*s^3*t^4 + 6181908*ep^2*mtt^6*mWW^8*s^3*t^4 + 14251392*ep^3*mtt^6*mWW^8*s^3*t^4 + 15525278*ep^4*mtt^6*mWW^8*s^3*t^4 + 6503560*ep^5*mtt^6*mWW^8*s^3*t^4 + 320662*mtt^5*mWW^9*s^3*t^4 + 3558086*ep*mtt^5*mWW^9*s^3*t^4 + 15101838*ep^2*mtt^5*mWW^9*s^3*t^4 + 30809866*ep^3*mtt^5*mWW^9*s^3*t^4 + 30221204*ep^4*mtt^5*mWW^9*s^3*t^4 + 11367336*ep^5*mtt^5*mWW^9*s^3*t^4 - 268978*mtt^4*mWW^10*s^3*t^4 - 3091785*ep*mtt^4*mWW^10*s^3*t^4 - 13638967*ep^2*mtt^4*mWW^10*s^3*t^4 - 28974911*ep^3*mtt^4*mWW^10*s^3*t^4 - 29717139*ep^4*mtt^4*mWW^10*s^3*t^4 - 11761188*ep^5*mtt^4*mWW^10*s^3*t^4 + 83240*mtt^3*mWW^11*s^3*t^4 + 980585*ep*mtt^3*mWW^11*s^3*t^4 + 4459919*ep^2*mtt^3*mWW^11*s^3*t^4 + 9834047*ep^3*mtt^3*mWW^11*s^3*t^4 + 10548605*ep^4*mtt^3*mWW^11*s^3*t^4 + 4392908*ep^5*mtt^3*mWW^11*s^3*t^4 - 5740*mtt^2*mWW^12*s^3*t^4 - 76048*ep*mtt^2*mWW^12*s^3*t^4 - 394516*ep^2*mtt^2*mWW^12*s^3*t^4 - 1002788*ep^3*mtt^2*mWW^12*s^3*t^4 - 1244676*ep^4*mtt^2*mWW^12*s^3*t^4 - 594752*ep^5*mtt^2*mWW^12*s^3*t^4 - 1612*mtt*mWW^13*s^3*t^4 - 16908*ep*mtt*mWW^13*s^3*t^4 - 65094*ep^2*mtt*mWW^13*s^3*t^4 - 111216*ep^3*mtt*mWW^13*s^3*t^4 - 78466*ep^4*mtt*mWW^13*s^3*t^4 - 14456*ep^5*mtt*mWW^13*s^3*t^4 + 162*mWW^14*s^3*t^4 + 1919*ep*mWW^14*s^3*t^4 + 8601*ep^2*mWW^14*s^3*t^4 + 17969*ep^3*mWW^14*s^3*t^4 + 17481*ep^4*mWW^14*s^3*t^4 + 6356*ep^5*mWW^14*s^3*t^4 - 2520*mtt^11*mWW^2*s^4*t^4 - 60648*ep*mtt^11*mWW^2*s^4*t^4 - 413112*ep^2*mtt^11*mWW^2*s^4*t^4 - 1167768*ep^3*mtt^11*mWW^2*s^4*t^4 - 1467312*ep^4*mtt^11*mWW^2*s^4*t^4 - 678720*ep^5*mtt^11*mWW^2*s^4*t^4 + 60816*mtt^10*mWW^3*s^4*t^4 + 712208*ep*mtt^10*mWW^3*s^4*t^4 + 3224732*ep^2*mtt^10*mWW^3*s^4*t^4 + 7098224*ep^3*mtt^10*mWW^3*s^4*t^4 + 7600068*ep^4*mtt^10*mWW^3*s^4*t^4 + 3161872*ep^5*mtt^10*mWW^3*s^4*t^4 - 346758*mtt^9*mWW^4*s^4*t^4 - 3686664*ep*mtt^9*mWW^4*s^4*t^4 - 14957532*ep^2*mtt^9*mWW^4*s^4*t^4 - 29452112*ep^3*mtt^9*mWW^4*s^4*t^4 - 28399118*ep^4*mtt^9*mWW^4*s^4*t^4 - 10762536*ep^5*mtt^9*mWW^4*s^4*t^4 + 839254*mtt^8*mWW^5*s^4*t^4 + 8944546*ep*mtt^8*mWW^5*s^4*t^4 + 36261542*ep^2*mtt^8*mWW^5*s^4*t^4 + 70901886*ep^3*mtt^8*mWW^5*s^4*t^4 + 67396012*ep^4*mtt^8*mWW^5*s^4*t^4 + 24990600*ep^5*mtt^8*mWW^5*s^4*t^4 - 901228*mtt^7*mWW^6*s^4*t^4 - 9666604*ep*mtt^7*mWW^6*s^4*t^4 - 39427684*ep^2*mtt^7*mWW^6*s^4*t^4 - 77530828*ep^3*mtt^7*mWW^6*s^4*t^4 - 74129360*ep^4*mtt^7*mWW^6*s^4*t^4 - 27647096*ep^5*mtt^7*mWW^6*s^4*t^4 + 101404*mtt^6*mWW^7*s^4*t^4 + 688965*ep*mtt^6*mWW^7*s^4*t^4 + 906987*ep^2*mtt^6*mWW^7*s^4*t^4 - 1666265*ep^3*mtt^6*mWW^7*s^4*t^4 - 3920271*ep^4*mtt^6*mWW^7*s^4*t^4 - 1829604*ep^5*mtt^6*mWW^7*s^4*t^4 + 768130*mtt^5*mWW^8*s^4*t^4 + 9262248*ep*mtt^5*mWW^8*s^4*t^4 + 42717808*ep^2*mtt^5*mWW^8*s^4*t^4 + 93572560*ep^3*mtt^5*mWW^8*s^4*t^4 + 97183646*ep^4*mtt^5*mWW^8*s^4*t^4 + 38294088*ep^5*mtt^5*mWW^8*s^4*t^4 - 822668*mtt^4*mWW^9*s^4*t^4 - 9813635*ep*mtt^4*mWW^9*s^4*t^4 - 44895487*ep^2*mtt^4*mWW^9*s^4*t^4 - 98226837*ep^3*mtt^4*mWW^9*s^4*t^4 - 102856281*ep^4*mtt^4*mWW^9*s^4*t^4 - 41252044*ep^5*mtt^4*mWW^9*s^4*t^4 + 371760*mtt^3*mWW^10*s^4*t^4 + 4437224*ep*mtt^3*mWW^10*s^4*t^4 + 20373596*ep^2*mtt^3*mWW^10*s^4*t^4 + 44991352*ep^3*mtt^3*mWW^10*s^4*t^4 + 47910764*ep^4*mtt^3*mWW^10*s^4*t^4 + 19681480*ep^5*mtt^3*mWW^10*s^4*t^4 - 69788*mtt^2*mWW^11*s^4*t^4 - 841421*ep*mtt^2*mWW^11*s^4*t^4 - 3930751*ep^2*mtt^2*mWW^11*s^4*t^4 - 8926239*ep^3*mtt^2*mWW^11*s^4*t^4 - 9885629*ep^4*mtt^2*mWW^11*s^4*t^4 - 4255644*ep^5*mtt^2*mWW^11*s^4*t^4 + 840*mtt*mWW^12*s^4*t^4 + 15212*ep*mtt*mWW^12*s^4*t^4 + 103836*ep^2*mtt*mWW^12*s^4*t^4 + 337244*ep^3*mtt*mWW^12*s^4*t^4 + 509460*ep^4*mtt*mWW^12*s^4*t^4 + 280976*ep^5*mtt*mWW^12*s^4*t^4 + 758*mWW^13*s^4*t^4 + 8569*ep*mWW^13*s^4*t^4 + 36065*ep^2*mWW^13*s^4*t^4 + 68783*ep^3*mWW^13*s^4*t^4 + 58021*ep^4*mWW^13*s^4*t^4 + 16628*ep^5*mWW^13*s^4*t^4 + 7560*mtt^10*mWW^2*s^5*t^4 + 127512*ep*mtt^10*mWW^2*s^5*t^4 + 749448*ep^2*mtt^10*mWW^2*s^5*t^4 + 1967112*ep^3*mtt^10*mWW^2*s^5*t^4 + 2369808*ep^4*mtt^10*mWW^2*s^5*t^4 + 1068480*ep^5*mtt^10*mWW^2*s^5*t^4 - 132972*mtt^9*mWW^3*s^5*t^4 - 1616916*ep*mtt^9*mWW^3*s^5*t^4 - 7542920*ep^2*mtt^9*mWW^3*s^5*t^4 - 16881340*ep^3*mtt^9*mWW^3*s^5*t^4 - 18162956*ep^4*mtt^9*mWW^3*s^5*t^4 - 7530096*ep^5*mtt^9*mWW^3*s^5*t^4 + 546806*mtt^8*mWW^4*s^5*t^4 + 6273440*ep*mtt^8*mWW^4*s^5*t^4 + 27636192*ep^2*mtt^8*mWW^4*s^5*t^4 + 58727104*ep^3*mtt^8*mWW^4*s^5*t^4 + 60384250*ep^4*mtt^8*mWW^4*s^5*t^4 + 24056928*ep^5*mtt^8*mWW^4*s^5*t^4 - 911346*mtt^7*mWW^5*s^5*t^4 - 10197980*ep*mtt^7*mWW^5*s^5*t^4 - 43770094*ep^2*mtt^7*mWW^5*s^5*t^4 - 90683396*ep^3*mtt^7*mWW^5*s^5*t^4 - 90946640*ep^4*mtt^7*mWW^5*s^5*t^4 - 35281184*ep^5*mtt^7*mWW^5*s^5*t^4 + 451632*mtt^6*mWW^6*s^5*t^4 + 4571599*ep*mtt^6*mWW^6*s^5*t^4 + 17587747*ep^2*mtt^6*mWW^6*s^5*t^4 + 33194693*ep^3*mtt^6*mWW^6*s^5*t^4 + 31277637*ep^4*mtt^6*mWW^6*s^5*t^4 + 11723572*ep^5*mtt^6*mWW^6*s^5*t^4 + 625824*mtt^5*mWW^7*s^5*t^4 + 8145892*ep*mtt^5*mWW^7*s^5*t^4 + 39865586*ep^2*mtt^5*mWW^7*s^5*t^4 + 90455820*ep^3*mtt^5*mWW^7*s^5*t^4 + 95387038*ep^4*mtt^5*mWW^7*s^5*t^4 + 37661936*ep^5*mtt^5*mWW^7*s^5*t^4 - 1120738*mtt^4*mWW^8*s^5*t^4 - 13826339*ep*mtt^4*mWW^8*s^5*t^4 - 65059099*ep^2*mtt^4*mWW^8*s^5*t^4 - 144722437*ep^3*mtt^4*mWW^8*s^5*t^4 - 152271639*ep^4*mtt^4*mWW^8*s^5*t^4 - 60785756*ep^5*mtt^4*mWW^8*s^5*t^4 + 728982*mtt^3*mWW^9*s^5*t^4 + 8892774*ep*mtt^3*mWW^9*s^5*t^4 + 41559998*ep^2*mtt^3*mWW^9*s^5*t^4 + 92509718*ep^3*mtt^3*mWW^9*s^5*t^4 + 98262792*ep^4*mtt^3*mWW^9*s^5*t^4 + 39928128*ep^5*mtt^3*mWW^9*s^5*t^4 - 220748*mtt^2*mWW^10*s^5*t^4 - 2672745*ep*mtt^2*mWW^10*s^5*t^4 - 12450135*ep^2*mtt^2*mWW^10*s^5*t^4 - 27812735*ep^3*mtt^2*mWW^10*s^5*t^4 - 29900593*ep^4*mtt^2*mWW^10*s^5*t^4 - 12391756*ep^5*mtt^2*mWW^10*s^5*t^4 + 24712*mtt*mWW^11*s^5*t^4 + 300406*ep*mtt*mWW^11*s^5*t^4 + 1421150*ep^2*mtt*mWW^11*s^5*t^4 + 3269550*ep^3*mtt*mWW^11*s^5*t^4 + 3666158*ep^4*mtt*mWW^11*s^5*t^4 + 1595920*ep^5*mtt*mWW^11*s^5*t^4 + 288*mWW^12*s^5*t^4 + 2485*ep*mWW^12*s^5*t^4 + 3599*ep^2*mWW^12*s^5*t^4 - 18073*ep^3*mWW^12*s^5*t^4 - 55615*ep^4*mWW^12*s^5*t^4 - 40028*ep^5*mWW^12*s^5*t^4 - 10080*mtt^9*mWW^2*s^6*t^4 - 151872*ep*mtt^9*mWW^2*s^6*t^4 - 835968*ep^2*mtt^9*mWW^2*s^6*t^4 - 2110752*ep^3*mtt^9*mWW^2*s^6*t^4 - 2482368*ep^4*mtt^9*mWW^2*s^6*t^4 - 1102080*ep^5*mtt^9*mWW^2*s^6*t^4 + 143640*mtt^8*mWW^3*s^6*t^4 + 1768984*ep*mtt^8*mWW^3*s^6*t^4 + 8333052*ep^2*mtt^8*mWW^3*s^6*t^4 + 18750872*ep^3*mtt^8*mWW^3*s^6*t^4 + 20211212*ep^4*mtt^8*mWW^3*s^6*t^4 + 8373680*ep^5*mtt^8*mWW^3*s^6*t^4 - 476090*mtt^7*mWW^4*s^6*t^4 - 5651326*ep*mtt^7*mWW^4*s^6*t^4 - 25734078*ep^2*mtt^7*mWW^4*s^6*t^4 - 56196874*ep^3*mtt^7*mWW^4*s^6*t^4 - 58979384*ep^4*mtt^7*mWW^4*s^6*t^4 - 23832248*ep^5*mtt^7*mWW^4*s^6*t^4 + 576730*mtt^6*mWW^5*s^6*t^4 + 6621394*ep*mtt^6*mWW^5*s^6*t^4 + 29277298*ep^2*mtt^6*mWW^5*s^6*t^4 + 62333046*ep^3*mtt^6*mWW^5*s^6*t^4 + 63856796*ep^4*mtt^6*mWW^5*s^6*t^4 + 25082976*ep^5*mtt^6*mWW^5*s^6*t^4 - 11816*mtt^5*mWW^6*s^6*t^4 + 353803*ep*mtt^5*mWW^6*s^6*t^4 + 3391347*ep^2*mtt^5*mWW^6*s^6*t^4 + 9641573*ep^3*mtt^5*mWW^6*s^6*t^4 + 10895241*ep^4*mtt^5*mWW^6*s^6*t^4 + 4349092*ep^5*mtt^5*mWW^6*s^6*t^4 - 658056*mtt^4*mWW^7*s^6*t^4 - 8428005*ep*mtt^4*mWW^7*s^6*t^4 - 40669251*ep^2*mtt^4*mWW^7*s^6*t^4 - 91297099*ep^3*mtt^4*mWW^7*s^6*t^4 - 95603585*ep^4*mtt^4*mWW^7*s^6*t^4 - 37611868*ep^5*mtt^4*mWW^7*s^6*t^4 + 688294*mtt^3*mWW^8*s^6*t^4 + 8613666*ep*mtt^3*mWW^8*s^6*t^4 + 41014760*ep^2*mtt^3*mWW^8*s^6*t^4 + 91923366*ep^3*mtt^3*mWW^8*s^6*t^4 + 97167202*ep^4*mtt^3*mWW^8*s^6*t^4 + 38924488*ep^5*mtt^3*mWW^8*s^6*t^4 - 310486*mtt^2*mWW^9*s^6*t^4 - 3835202*ep*mtt^2*mWW^9*s^6*t^4 - 18114064*ep^2*mtt^2*mWW^9*s^6*t^4 - 40546334*ep^3*mtt^2*mWW^9*s^6*t^4 - 43153186*ep^4*mtt^2*mWW^9*s^6*t^4 - 17541368*ep^5*mtt^2*mWW^9*s^6*t^4 + 61244*mtt*mWW^10*s^6*t^4 + 746993*ep*mtt*mWW^10*s^6*t^4 + 3501771*ep^2*mtt*mWW^10*s^6*t^4 + 7823407*ep^3*mtt*mWW^10*s^6*t^4 + 8364261*ep^4*mtt*mWW^10*s^6*t^4 + 3435068*ep^5*mtt*mWW^10*s^6*t^4 - 3380*mWW^11*s^6*t^4 - 42147*ep*mWW^11*s^6*t^4 - 204739*ep^2*mWW^11*s^6*t^4 - 478261*ep^3*mWW^11*s^6*t^4 - 538333*ep^4*mWW^11*s^6*t^4 - 233388*ep^5*mWW^11*s^6*t^4 + 7920*mtt^8*mWW^2*s^7*t^4 + 112848*ep*mtt^8*mWW^2*s^7*t^4 + 598512*ep^2*mtt^8*mWW^2*s^7*t^4 + 1475568*ep^3*mtt^8*mWW^2*s^7*t^4 + 1708512*ep^4*mtt^8*mWW^2*s^7*t^4 + 750720*ep^5*mtt^8*mWW^2*s^7*t^4 - 90936*mtt^7*mWW^3*s^7*t^4 - 1129000*ep*mtt^7*mWW^3*s^7*t^4 - 5352724*ep^2*mtt^7*mWW^3*s^7*t^4 - 12094840*ep^3*mtt^7*mWW^3*s^7*t^4 - 13067076*ep^4*mtt^7*mWW^3*s^7*t^4 - 5419664*ep^5*mtt^7*mWW^3*s^7*t^4 + 249810*mtt^6*mWW^4*s^7*t^4 + 3040722*ep*mtt^6*mWW^4*s^7*t^4 + 14172038*ep^2*mtt^6*mWW^4*s^7*t^4 + 31518766*ep^3*mtt^6*mWW^4*s^7*t^4 + 33519256*ep^4*mtt^6*mWW^4*s^7*t^4 + 13663808*ep^5*mtt^6*mWW^4*s^7*t^4 - 223538*mtt^5*mWW^5*s^7*t^4 - 2619172*ep*mtt^5*mWW^5*s^7*t^4 - 11901458*ep^2*mtt^5*mWW^5*s^7*t^4 - 25957396*ep^3*mtt^5*mWW^5*s^7*t^4 - 27035676*ep^4*mtt^5*mWW^5*s^7*t^4 - 10682360*ep^5*mtt^5*mWW^5*s^7*t^4 - 81216*mtt^4*mWW^6*s^7*t^4 - 1176746*ep*mtt^4*mWW^6*s^7*t^4 - 5982834*ep^2*mtt^4*mWW^6*s^7*t^4 - 13483162*ep^3*mtt^4*mWW^6*s^7*t^4 - 13745578*ep^4*mtt^4*mWW^6*s^7*t^4 - 5203864*ep^5*mtt^4*mWW^6*s^7*t^4 + 291172*mtt^3*mWW^7*s^7*t^4 + 3745144*ep*mtt^3*mWW^7*s^7*t^4 + 18083264*ep^2*mtt^3*mWW^7*s^7*t^4 + 40489504*ep^3*mtt^3*mWW^7*s^7*t^4 + 42205988*ep^4*mtt^3*mWW^7*s^7*t^4 + 16511424*ep^5*mtt^3*mWW^7*s^7*t^4 - 210094*mtt^2*mWW^8*s^7*t^4 - 2663754*ep*mtt^2*mWW^8*s^7*t^4 - 12792790*ep^2*mtt^2*mWW^8*s^7*t^4 - 28752950*ep^3*mtt^2*mWW^8*s^7*t^4 - 30364780*ep^4*mtt^2*mWW^8*s^7*t^4 - 12133360*ep^5*mtt^2*mWW^8*s^7*t^4 + 63558*mtt*mWW^9*s^7*t^4 + 791588*ep*mtt*mWW^9*s^7*t^4 + 3752342*ep^2*mtt*mWW^9*s^7*t^4 + 8363548*ep^3*mtt*mWW^9*s^7*t^4 + 8806252*ep^4*mtt*mWW^9*s^7*t^4 + 3526920*ep^5*mtt*mWW^9*s^7*t^4 - 6676*mWW^10*s^7*t^4 - 83390*ep*mWW^10*s^7*t^4 - 397214*ep^2*mWW^10*s^7*t^4 - 891070*ep^3*mWW^10*s^7*t^4 - 946322*ep^4*mWW^10*s^7*t^4 - 383096*ep^5*mWW^10*s^7*t^4 - 3780*mtt^7*mWW^2*s^8*t^4 - 52092*ep*mtt^7*mWW^2*s^8*t^4 - 269748*ep^2*mtt^7*mWW^2*s^8*t^4 - 654372*ep^3*mtt^7*mWW^2*s^8*t^4 - 749448*ep^4*mtt^7*mWW^2*s^8*t^4 - 326880*ep^5*mtt^7*mWW^2*s^8*t^4 + 33672*mtt^6*mWW^3*s^8*t^4 + 421416*ep*mtt^6*mWW^3*s^8*t^4 + 2011948*ep^2*mtt^6*mWW^3*s^8*t^4 + 4571048*ep^3*mtt^6*mWW^3*s^8*t^4 + 4959724*ep^4*mtt^6*mWW^3*s^8*t^4 + 2064432*ep^5*mtt^6*mWW^3*s^8*t^4 - 77422*mtt^5*mWW^4*s^8*t^4 - 966472*ep*mtt^5*mWW^4*s^8*t^4 - 4604272*ep^2*mtt^5*mWW^4*s^8*t^4 - 10413920*ep^3*mtt^5*mWW^4*s^8*t^4 - 11211650*ep^4*mtt^5*mWW^4*s^8*t^4 - 4609384*ep^5*mtt^5*mWW^4*s^8*t^4 + 53034*mtt^4*mWW^5*s^8*t^4 + 631772*ep*mtt^4*mWW^5*s^8*t^4 + 2969496*ep^2*mtt^4*mWW^5*s^8*t^4 + 6683772*ep^3*mtt^4*mWW^5*s^8*t^4 + 7118598*ep^4*mtt^4*mWW^5*s^8*t^4 + 2841328*ep^5*mtt^4*mWW^5*s^8*t^4 + 30256*mtt^3*mWW^6*s^8*t^4 + 412576*ep*mtt^3*mWW^6*s^8*t^4 + 1978240*ep^2*mtt^3*mWW^6*s^8*t^4 + 4224664*ep^3*mtt^3*mWW^6*s^8*t^4 + 4076792*ep^4*mtt^3*mWW^6*s^8*t^4 + 1448672*ep^5*mtt^3*mWW^6*s^8*t^4 - 60452*mtt^2*mWW^7*s^8*t^4 - 790140*ep*mtt^2*mWW^7*s^8*t^4 - 3837304*ep^2*mtt^2*mWW^7*s^8*t^4 - 8583676*ep^3*mtt^2*mWW^7*s^8*t^4 - 8906124*ep^4*mtt^2*mWW^7*s^8*t^4 - 3463424*ep^5*mtt^2*mWW^7*s^8*t^4 + 29538*mtt*mWW^8*s^8*t^4 + 379732*ep*mtt*mWW^8*s^8*t^4 + 1829812*ep^2*mtt*mWW^8*s^8*t^4 + 4089228*ep^3*mtt*mWW^8*s^8*t^4 + 4266962*ep^4*mtt*mWW^8*s^8*t^4 + 1678568*ep^5*mtt*mWW^8*s^8*t^4 - 4846*mWW^9*s^8*t^4 - 61432*ep*mWW^9*s^8*t^4 - 292892*ep^2*mWW^9*s^8*t^4 - 650504*ep^3*mWW^9*s^8*t^4 - 677414*ep^4*mWW^9*s^8*t^4 - 266912*ep^5*mWW^9*s^8*t^4 + 1020*mtt^6*mWW^2*s^9*t^4 + 13748*ep*mtt^6*mWW^2*s^9*t^4 + 70012*ep^2*mtt^6*mWW^2*s^9*t^4 + 167868*ep^3*mtt^6*mWW^2*s^9*t^4 + 190712*ep^4*mtt^6*mWW^2*s^9*t^4 + 82720*ep^5*mtt^6*mWW^2*s^9*t^4 - 6546*mtt^5*mWW^3*s^9*t^4 - 82878*ep*mtt^5*mWW^3*s^9*t^4 - 399962*ep^2*mtt^5*mWW^3*s^9*t^4 - 917434*ep^3*mtt^5*mWW^3*s^9*t^4 - 1004108*ep^4*mtt^5*mWW^3*s^9*t^4 - 421392*ep^5*mtt^5*mWW^3*s^9*t^4 + 12578*mtt^4*mWW^4*s^9*t^4 + 161864*ep*mtt^4*mWW^4*s^9*t^4 + 789012*ep^2*mtt^4*mWW^4*s^9*t^4 + 1815832*ep^3*mtt^4*mWW^4*s^9*t^4 + 1981018*ep^4*mtt^4*mWW^4*s^9*t^4 + 822816*ep^5*mtt^4*mWW^4*s^9*t^4 - 7444*mtt^3*mWW^5*s^9*t^4 - 88286*ep*mtt^3*mWW^5*s^9*t^4 - 431202*ep^2*mtt^3*mWW^5*s^9*t^4 - 1013866*ep^3*mtt^3*mWW^5*s^9*t^4 - 1119962*ep^4*mtt^3*mWW^5*s^9*t^4 - 459480*ep^5*mtt^3*mWW^5*s^9*t^4 - 2976*mtt^2*mWW^6*s^9*t^4 - 41802*ep*mtt^2*mWW^6*s^9*t^4 - 189486*ep^2*mtt^2*mWW^6*s^9*t^4 - 363766*ep^3*mtt^2*mWW^6*s^9*t^4 - 297346*ep^4*mtt^2*mWW^6*s^9*t^4 - 81024*ep^5*mtt^2*mWW^6*s^9*t^4 + 4582*mtt*mWW^7*s^9*t^4 + 62988*ep*mtt*mWW^7*s^9*t^4 + 310108*ep^2*mtt*mWW^7*s^9*t^4 + 691844*ep^3*mtt*mWW^7*s^9*t^4 + 711014*ep^4*mtt*mWW^7*s^9*t^4 + 273464*ep^5*mtt*mWW^7*s^9*t^4 - 1214*mWW^8*s^9*t^4 - 15714*ep*mWW^8*s^9*t^4 - 74882*ep^2*mWW^8*s^9*t^4 - 164478*ep^3*mWW^8*s^9*t^4 - 168208*ep^4*mWW^8*s^9*t^4 - 64784*ep^5*mWW^8*s^9*t^4 - 120*mtt^5*mWW^2*s^10*t^4 - 1592*ep*mtt^5*mWW^2*s^10*t^4 - 8008*ep^2*mtt^5*mWW^2*s^10*t^4 - 19032*ep^3*mtt^5*mWW^2*s^10*t^4 - 21488*ep^4*mtt^5*mWW^2*s^10*t^4 - 9280*ep^5*mtt^5*mWW^2*s^10*t^4 + 476*mtt^4*mWW^3*s^10*t^4 + 6172*ep*mtt^4*mWW^3*s^10*t^4 + 30468*ep^2*mtt^4*mWW^3*s^10*t^4 + 71372*ep^3*mtt^4*mWW^3*s^10*t^4 + 79672*ep^4*mtt^4*mWW^3*s^10*t^4 + 34080*ep^5*mtt^4*mWW^3*s^10*t^4 - 736*mtt^3*mWW^4*s^10*t^4 - 9894*ep*mtt^3*mWW^4*s^10*t^4 - 49286*ep^2*mtt^3*mWW^4*s^10*t^4 - 115274*ep^3*mtt^3*mWW^4*s^10*t^4 - 127610*ep^4*mtt^3*mWW^4*s^10*t^4 - 53760*ep^5*mtt^3*mWW^4*s^10*t^4 + 552*mtt^2*mWW^5*s^10*t^4 + 6166*ep*mtt^2*mWW^5*s^10*t^4 + 30662*ep^2*mtt^2*mWW^5*s^10*t^4 + 75634*ep^3*mtt^2*mWW^5*s^10*t^4 + 88146*ep^4*mtt^2*mWW^5*s^10*t^4 + 38280*ep^5*mtt^2*mWW^5*s^10*t^4 - 200*mtt*mWW^6*s^10*t^4 - 2098*ep*mtt*mWW^6*s^10*t^4 - 11058*ep^2*mtt*mWW^6*s^10*t^4 - 28894*ep^3*mtt*mWW^6*s^10*t^4 - 34550*ep^4*mtt*mWW^6*s^10*t^4 - 14960*ep^5*mtt*mWW^6*s^10*t^4 + 28*mWW^7*s^10*t^4 + 286*ep*mWW^7*s^10*t^4 + 1462*ep^2*mWW^7*s^10*t^4 + 3714*ep^3*mWW^7*s^10*t^4 + 4310*ep^4*mWW^7*s^10*t^4 + 1800*ep^5*mWW^7*s^10*t^4 - 128*mtt^14*mWW^2*t^5 - 336*ep*mtt^14*mWW^2*t^5 + 3144*ep^2*mtt^14*mWW^2*t^5 + 14016*ep^3*mtt^14*mWW^2*t^5 + 19144*ep^4*mtt^14*mWW^2*t^5 + 8480*ep^5*mtt^14*mWW^2*t^5 + 5584*mtt^13*mWW^3*t^5 + 66536*ep*mtt^13*mWW^3*t^5 + 304712*ep^2*mtt^13*mWW^3*t^5 + 672488*ep^3*mtt^13*mWW^3*t^5 + 717720*ep^4*mtt^13*mWW^3*t^5 + 297440*ep^5*mtt^13*mWW^3*t^5 - 34568*mtt^12*mWW^4*t^5 - 443016*ep*mtt^12*mWW^4*t^5 - 2153960*ep^2*mtt^12*mWW^4*t^5 - 4950128*ep^3*mtt^12*mWW^4*t^5 - 5405096*ep^4*mtt^12*mWW^4*t^5 - 2257312*ep^5*mtt^12*mWW^4*t^5 + 97416*mtt^11*mWW^5*t^5 + 1283134*ep*mtt^11*mWW^5*t^5 + 6379218*ep^2*mtt^11*mWW^5*t^5 + 14904346*ep^3*mtt^11*mWW^5*t^5 + 16463062*ep^4*mtt^11*mWW^5*t^5 + 6924344*ep^5*mtt^11*mWW^5*t^5 - 154840*mtt^10*mWW^6*t^5 - 2075160*ep*mtt^10*mWW^6*t^5 - 10479584*ep^2*mtt^10*mWW^6*t^5 - 24831152*ep^3*mtt^10*mWW^6*t^5 - 27774960*ep^4*mtt^10*mWW^6*t^5 - 11809984*ep^5*mtt^10*mWW^6*t^5 + 147864*mtt^9*mWW^7*t^5 + 2016786*ep*mtt^9*mWW^7*t^5 + 10363266*ep^2*mtt^9*mWW^7*t^5 + 24990686*ep^3*mtt^9*mWW^7*t^5 + 28447054*ep^4*mtt^9*mWW^7*t^5 + 12301784*ep^5*mtt^9*mWW^7*t^5 - 83224*mtt^8*mWW^8*t^5 - 1167500*ep*mtt^8*mWW^8*t^5 - 6166608*ep^2*mtt^8*mWW^8*t^5 - 15288676*ep^3*mtt^8*mWW^8*t^5 - 17889960*ep^4*mtt^8*mWW^8*t^5 - 7945312*ep^5*mtt^8*mWW^8*t^5 + 23608*mtt^7*mWW^9*t^5 + 355842*ep*mtt^7*mWW^9*t^5 + 2001494*ep^2*mtt^7*mWW^9*t^5 + 5255030*ep^3*mtt^7*mWW^9*t^5 + 6480946*ep^4*mtt^7*mWW^9*t^5 + 3017960*ep^5*mtt^7*mWW^9*t^5 - 616*mtt^6*mWW^10*t^5 - 24528*ep*mtt^6*mWW^10*t^5 - 207544*ep^2*mtt^6*mWW^10*t^5 - 700584*ep^3*mtt^6*mWW^10*t^5 - 1030232*ep^4*mtt^6*mWW^10*t^5 - 546016*ep^5*mtt^6*mWW^10*t^5 - 1320*mtt^5*mWW^11*t^5 - 14714*ep*mtt^5*mWW^11*t^5 - 58482*ep^2*mtt^5*mWW^11*t^5 - 97686*ep^3*mtt^5*mWW^11*t^5 - 59630*ep^4*mtt^5*mWW^11*t^5 - 3288*ep^5*mtt^5*mWW^11*t^5 + 224*mtt^4*mWW^12*t^5 + 2956*ep*mtt^4*mWW^12*t^5 + 14344*ep^2*mtt^4*mWW^12*t^5 + 31660*ep^3*mtt^4*mWW^12*t^5 + 31952*ep^4*mtt^4*mWW^12*t^5 + 11904*ep^5*mtt^4*mWW^12*t^5 + 716*mtt^13*mWW^2*s*t^5 - 3012*ep*mtt^13*mWW^2*s*t^5 - 60304*ep^2*mtt^13*mWW^2*s*t^5 - 207100*ep^3*mtt^13*mWW^2*s*t^5 - 269964*ep^4*mtt^13*mWW^2*s*t^5 - 121456*ep^5*mtt^13*mWW^2*s*t^5 - 31216*mtt^12*mWW^3*s*t^5 - 354356*ep*mtt^12*mWW^3*s*t^5 - 1544856*ep^2*mtt^12*mWW^3*s*t^5 - 3261908*ep^3*mtt^12*mWW^3*s*t^5 - 3355312*ep^4*mtt^12*mWW^3*s*t^5 - 1351552*ep^5*mtt^12*mWW^3*s*t^5 + 164720*mtt^11*mWW^4*s*t^5 + 2107456*ep*mtt^11*mWW^4*s*t^5 + 10210412*ep^2*mtt^11*mWW^4*s*t^5 + 23335328*ep^3*mtt^11*mWW^4*s*t^5 + 25306164*ep^4*mtt^11*mWW^4*s*t^5 + 10490320*ep^5*mtt^11*mWW^4*s*t^5 - 365268*mtt^10*mWW^5*s*t^5 - 4953656*ep*mtt^10*mWW^5*s*t^5 - 25132720*ep^2*mtt^10*mWW^5*s*t^5 - 59406812*ep^3*mtt^10*mWW^5*s*t^5 - 65973584*ep^4*mtt^10*mWW^5*s*t^5 - 27777920*ep^5*mtt^10*mWW^5*s*t^5 + 386752*mtt^9*mWW^6*s*t^5 + 5633889*ep*mtt^9*mWW^6*s*t^5 + 30165235*ep^2*mtt^9*mWW^6*s*t^5 + 74242043*ep^3*mtt^9*mWW^6*s*t^5 + 85056221*ep^4*mtt^9*mWW^6*s*t^5 + 36685700*ep^5*mtt^9*mWW^6*s*t^5 - 125172*mtt^8*mWW^7*s*t^5 - 2442274*ep*mtt^8*mWW^7*s*t^5 - 15466858*ep^2*mtt^8*mWW^7*s*t^5 - 42436426*ep^3*mtt^8*mWW^7*s*t^5 - 52547366*ep^4*mtt^8*mWW^7*s*t^5 - 24039544*ep^5*mtt^8*mWW^7*s*t^5 - 138280*mtt^7*mWW^8*s*t^5 - 1158815*ep*mtt^7*mWW^8*s*t^5 - 2926063*ep^2*mtt^7*mWW^8*s*t^5 - 1270513*ep^3*mtt^7*mWW^8*s*t^5 + 3852259*ep^4*mtt^7*mWW^8*s*t^5 + 3527132*ep^5*mtt^7*mWW^8*s*t^5 + 165700*mtt^6*mWW^9*s*t^5 + 1863510*ep*mtt^6*mWW^9*s*t^5 + 7914996*ep^2*mtt^6*mWW^9*s*t^5 + 15877466*ep^3*mtt^6*mWW^9*s*t^5 + 15073720*ep^4*mtt^6*mWW^9*s*t^5 + 5433408*ep^5*mtt^6*mWW^9*s*t^5 - 66572*mtt^5*mWW^10*s*t^5 - 808393*ep*mtt^5*mWW^10*s*t^5 - 3754827*ep^2*mtt^5*mWW^10*s*t^5 - 8333339*ep^3*mtt^5*mWW^10*s*t^5 - 8853457*ep^4*mtt^5*mWW^10*s*t^5 - 3610452*ep^5*mtt^5*mWW^10*s*t^5 + 7028*mtt^4*mWW^11*s*t^5 + 100342*ep*mtt^4*mWW^11*s*t^5 + 544638*ep^2*mtt^4*mWW^11*s*t^5 + 1399126*ep^3*mtt^4*mWW^11*s*t^5 + 1700818*ep^4*mtt^4*mWW^11*s*t^5 + 783208*ep^5*mtt^4*mWW^11*s*t^5 + 1976*mtt^3*mWW^12*s*t^5 + 19787*ep*mtt^3*mWW^12*s*t^5 + 69995*ep^2*mtt^3*mWW^12*s*t^5 + 102445*ep^3*mtt^3*mWW^12*s*t^5 + 49129*ep^4*mtt^3*mWW^12*s*t^5 - 4972*ep^5*mtt^3*mWW^12*s*t^5 - 384*mtt^2*mWW^13*s*t^5 - 4478*ep*mtt^2*mWW^13*s*t^5 - 19648*ep^2*mtt^2*mWW^13*s*t^5 - 40310*ep^3*mtt^2*mWW^13*s*t^5 - 38628*ep^4*mtt^2*mWW^13*s*t^5 - 13872*ep^5*mtt^2*mWW^13*s*t^5 - 1536*mtt^12*mWW^2*s^2*t^5 + 31676*ep*mtt^12*mWW^2*s^2*t^5 + 351116*ep^2*mtt^12*mWW^2*s^2*t^5 + 1118868*ep^3*mtt^12*mWW^2*s^2*t^5 + 1442612*ep^4*mtt^12*mWW^2*s^2*t^5 + 658064*ep^5*mtt^12*mWW^2*s^2*t^5 + 58342*mtt^11*mWW^3*s^2*t^5 + 567540*ep*mtt^11*mWW^3*s^2*t^5 + 2035328*ep^2*mtt^11*mWW^3*s^2*t^5 + 3430324*ep^3*mtt^11*mWW^3*s^2*t^5 + 2759818*ep^4*mtt^11*mWW^3*s^2*t^5 + 867048*ep^5*mtt^11*mWW^3*s^2*t^5 - 221700*mtt^10*mWW^4*s^2*t^5 - 2847264*ep*mtt^10*mWW^4*s^2*t^5 - 13737328*ep^2*mtt^10*mWW^4*s^2*t^5 - 30985056*ep^3*mtt^10*mWW^4*s^2*t^5 - 32948316*ep^4*mtt^10*mWW^4*s^2*t^5 - 13342576*ep^5*mtt^10*mWW^4*s^2*t^5 + 213140*mtt^9*mWW^5*s^2*t^5 + 3737472*ep*mtt^9*mWW^5*s^2*t^5 + 21935434*ep^2*mtt^9*mWW^5*s^2*t^5 + 56013600*ep^3*mtt^9*mWW^5*s^2*t^5 + 64623578*ep^4*mtt^9*mWW^5*s^2*t^5 + 27607016*ep^5*mtt^9*mWW^5*s^2*t^5 + 331572*mtt^8*mWW^6*s^2*t^5 + 2032923*ep*mtt^8*mWW^6*s^2*t^5 + 1106061*ep^2*mtt^8*mWW^6*s^2*t^5 - 12154855*ep^3*mtt^8*mWW^6*s^2*t^5 - 24399601*ep^4*mtt^8*mWW^6*s^2*t^5 - 13231380*ep^5*mtt^8*mWW^6*s^2*t^5 - 975274*mtt^7*mWW^7*s^2*t^5 - 10160694*ep*mtt^7*mWW^7*s^2*t^5 - 39838078*ep^2*mtt^7*mWW^7*s^2*t^5 - 74551406*ep^3*mtt^7*mWW^7*s^2*t^5 - 67343660*ep^4*mtt^7*mWW^7*s^2*t^5 - 23732048*ep^5*mtt^7*mWW^7*s^2*t^5 + 934772*mtt^6*mWW^8*s^2*t^5 + 10671739*ep*mtt^6*mWW^8*s^2*t^5 + 46473399*ep^2*mtt^6*mWW^8*s^2*t^5 + 96970573*ep^3*mtt^6*mWW^8*s^2*t^5 + 97480961*ep^4*mtt^6*mWW^8*s^2*t^5 + 37933556*ep^5*mtt^6*mWW^8*s^2*t^5 - 378478*mtt^5*mWW^9*s^2*t^5 - 4572332*ep*mtt^5*mWW^9*s^2*t^5 - 21157754*ep^2*mtt^5*mWW^9*s^2*t^5 - 46924548*ep^3*mtt^5*mWW^9*s^2*t^5 - 50064104*ep^4*mtt^5*mWW^9*s^2*t^5 - 20604384*ep^5*mtt^5*mWW^9*s^2*t^5 + 6084*mtt^4*mWW^10*s^2*t^5 + 174447*ep*mtt^4*mWW^10*s^2*t^5 + 1326189*ep^2*mtt^4*mWW^10*s^2*t^5 + 4178245*ep^3*mtt^4*mWW^10*s^2*t^5 + 5847791*ep^4*mtt^4*mWW^10*s^2*t^5 + 2986924*ep^5*mtt^4*mWW^10*s^2*t^5 + 43292*mtt^3*mWW^11*s^2*t^5 + 482278*ep*mtt^3*mWW^11*s^2*t^5 + 2024862*ep^2*mtt^3*mWW^11*s^2*t^5 + 4001678*ep^3*mtt^3*mWW^11*s^2*t^5 + 3715186*ep^4*mtt^3*mWW^11*s^2*t^5 + 1292904*ep^5*mtt^3*mWW^11*s^2*t^5 - 10416*mtt^2*mWW^12*s^2*t^5 - 120979*ep*mtt^2*mWW^12*s^2*t^5 - 537795*ep^2*mtt^2*mWW^12*s^2*t^5 - 1147341*ep^3*mtt^2*mWW^12*s^2*t^5 - 1176961*ep^4*mtt^2*mWW^12*s^2*t^5 - 464628*ep^5*mtt^2*mWW^12*s^2*t^5 + 130*mtt*mWW^13*s^2*t^5 + 2376*ep*mtt*mWW^13*s^2*t^5 + 15056*ep^2*mtt*mWW^13*s^2*t^5 + 42832*ep^3*mtt*mWW^13*s^2*t^5 + 55998*ep^4*mtt*mWW^13*s^2*t^5 + 27128*ep^5*mtt*mWW^13*s^2*t^5 + 72*mWW^14*s^2*t^5 + 818*ep*mWW^14*s^2*t^5 + 3510*ep^2*mWW^14*s^2*t^5 + 7086*ep^3*mWW^14*s^2*t^5 + 6698*ep^4*mWW^14*s^2*t^5 + 2376*ep^5*mWW^14*s^2*t^5 + 1296*mtt^11*mWW^2*s^3*t^5 - 111268*ep*mtt^11*mWW^2*s^3*t^5 - 1043764*ep^2*mtt^11*mWW^2*s^3*t^5 - 3234732*ep^3*mtt^11*mWW^2*s^3*t^5 - 4173916*ep^4*mtt^11*mWW^2*s^3*t^5 - 1929136*ep^5*mtt^11*mWW^2*s^3*t^5 - 3802*mtt^10*mWW^3*s^3*t^5 + 354998*ep*mtt^10*mWW^3*s^3*t^5 + 3390302*ep^2*mtt^10*mWW^3*s^3*t^5 + 10797666*ep^3*mtt^10*mWW^3*s^3*t^5 + 14332980*ep^4*mtt^10*mWW^3*s^3*t^5 + 6801056*ep^5*mtt^10*mWW^3*s^3*t^5 - 207720*mtt^9*mWW^4*s^3*t^5 - 2565478*ep*mtt^9*mWW^4*s^3*t^5 - 12420034*ep^2*mtt^9*mWW^4*s^3*t^5 - 29484154*ep^3*mtt^9*mWW^4*s^3*t^5 - 34018846*ep^4*mtt^9*mWW^4*s^3*t^5 - 15144648*ep^5*mtt^9*mWW^4*s^3*t^5 + 1104520*mtt^8*mWW^5*s^3*t^5 + 12005910*ep*mtt^8*mWW^5*s^3*t^5 + 50383500*ep^2*mtt^8*mWW^5*s^3*t^5 + 103966046*ep^3*mtt^8*mWW^5*s^3*t^5 + 106137416*ep^4*mtt^8*mWW^5*s^3*t^5 + 42845368*ep^5*mtt^8*mWW^5*s^3*t^5 - 2337996*mtt^7*mWW^6*s^3*t^5 - 25940616*ep*mtt^7*mWW^6*s^3*t^5 - 110496666*ep^2*mtt^7*mWW^6*s^3*t^5 - 228536128*ep^3*mtt^7*mWW^6*s^3*t^5 - 230855874*ep^4*mtt^7*mWW^6*s^3*t^5 - 91289600*ep^5*mtt^7*mWW^6*s^3*t^5 + 2470686*mtt^6*mWW^7*s^3*t^5 + 28200466*ep*mtt^6*mWW^7*s^3*t^5 + 123466876*ep^2*mtt^6*mWW^7*s^3*t^5 + 260982026*ep^3*mtt^6*mWW^7*s^3*t^5 + 267602826*ep^4*mtt^6*mWW^7*s^3*t^5 + 106692472*ep^5*mtt^6*mWW^7*s^3*t^5 - 1207692*mtt^5*mWW^8*s^3*t^5 - 14138743*ep*mtt^5*mWW^8*s^3*t^5 - 63629899*ep^2*mtt^5*mWW^8*s^3*t^5 - 138325321*ep^3*mtt^5*mWW^8*s^3*t^5 - 145893581*ep^4*mtt^5*mWW^8*s^3*t^5 - 59770708*ep^5*mtt^5*mWW^8*s^3*t^5 + 21986*mtt^4*mWW^9*s^3*t^5 + 338818*ep*mtt^4*mWW^9*s^3*t^5 + 2151056*ep^2*mtt^4*mWW^9*s^3*t^5 + 6835562*ep^3*mtt^4*mWW^9*s^3*t^5 + 10352906*ep^4*mtt^4*mWW^9*s^3*t^5 + 5771520*ep^5*mtt^4*mWW^9*s^3*t^5 + 242916*mtt^3*mWW^10*s^3*t^5 + 2854226*ep*mtt^3*mWW^10*s^3*t^5 + 12712158*ep^2*mtt^3*mWW^10*s^3*t^5 + 26705546*ep^3*mtt^3*mWW^10*s^3*t^5 + 26466122*ep^4*mtt^3*mWW^10*s^3*t^5 + 9924016*ep^5*mtt^3*mWW^10*s^3*t^5 - 94948*mtt^2*mWW^11*s^3*t^5 - 1127252*ep*mtt^2*mWW^11*s^3*t^5 - 5109744*ep^2*mtt^2*mWW^11*s^3*t^5 - 11035324*ep^3*mtt^2*mWW^11*s^3*t^5 - 11379532*ep^4*mtt^2*mWW^11*s^3*t^5 - 4493600*ep^5*mtt^2*mWW^11*s^3*t^5 + 10604*mtt*mWW^12*s^3*t^5 + 127775*ep*mtt*mWW^12*s^3*t^5 + 594381*ep^2*mtt*mWW^12*s^3*t^5 + 1333517*ep^3*mtt*mWW^12*s^3*t^5 + 1444703*ep^4*mtt*mWW^12*s^3*t^5 + 603804*ep^5*mtt*mWW^12*s^3*t^5 + 150*mWW^13*s^3*t^5 + 1164*ep*mWW^13*s^3*t^5 + 1834*ep^2*mWW^13*s^3*t^5 - 4704*ep^3*mWW^13*s^3*t^5 - 15204*ep^4*mWW^13*s^3*t^5 - 10544*ep^5*mWW^13*s^3*t^5 + 672*mtt^10*mWW^2*s^4*t^5 + 215516*ep*mtt^10*mWW^2*s^4*t^5 + 1880396*ep^2*mtt^10*mWW^2*s^4*t^5 + 5767860*ep^3*mtt^10*mWW^2*s^4*t^5 + 7481012*ep^4*mtt^10*mWW^2*s^4*t^5 + 3499664*ep^5*mtt^10*mWW^2*s^4*t^5 - 158418*mtt^9*mWW^3*s^4*t^5 - 2595264*ep*mtt^9*mWW^3*s^4*t^5 - 15000864*ep^2*mtt^9*mWW^3*s^4*t^5 - 38969632*ep^3*mtt^9*mWW^3*s^4*t^5 - 46575854*ep^4*mtt^9*mWW^3*s^4*t^5 - 20840848*ep^5*mtt^9*mWW^3*s^4*t^5 + 1030940*mtt^8*mWW^4*s^4*t^5 + 12942118*ep*mtt^8*mWW^4*s^4*t^5 + 62325226*ep^2*mtt^8*mWW^4*s^4*t^5 + 143696818*ep^3*mtt^8*mWW^4*s^4*t^5 + 158854570*ep^4*mtt^8*mWW^4*s^4*t^5 + 67512008*ep^5*mtt^8*mWW^4*s^4*t^5 - 2746924*mtt^7*mWW^5*s^4*t^5 - 32391662*ep*mtt^7*mWW^5*s^4*t^5 - 146979126*ep^2*mtt^7*mWW^5*s^4*t^5 - 321741922*ep^3*mtt^7*mWW^5*s^4*t^5 - 340457286*ep^4*mtt^7*mWW^5*s^4*t^5 - 139456408*ep^5*mtt^7*mWW^5*s^4*t^5 + 3745716*mtt^6*mWW^6*s^4*t^5 + 43646312*ep*mtt^6*mWW^6*s^4*t^5 + 195438198*ep^2*mtt^6*mWW^6*s^4*t^5 + 421856976*ep^3*mtt^6*mWW^6*s^4*t^5 + 440079310*ep^4*mtt^6*mWW^6*s^4*t^5 + 177642128*ep^5*mtt^6*mWW^6*s^4*t^5 - 2578474*mtt^5*mWW^7*s^4*t^5 - 30054630*ep*mtt^5*mWW^7*s^4*t^5 - 134760644*ep^2*mtt^5*mWW^7*s^4*t^5 - 291829750*ep^3*mtt^5*mWW^7*s^4*t^5 - 306161086*ep^4*mtt^5*mWW^7*s^4*t^5 - 124467072*ep^5*mtt^5*mWW^7*s^4*t^5 + 523192*mtt^4*mWW^8*s^4*t^5 + 5958723*ep*mtt^4*mWW^8*s^4*t^5 + 26532903*ep^2*mtt^4*mWW^8*s^4*t^5 + 58787173*ep^3*mtt^4*mWW^8*s^4*t^5 + 65076509*ep^4*mtt^4*mWW^8*s^4*t^5 + 28454564*ep^5*mtt^4*mWW^8*s^4*t^5 + 412848*mtt^3*mWW^9*s^4*t^5 + 5067930*ep*mtt^3*mWW^9*s^4*t^5 + 23428128*ep^2*mtt^3*mWW^9*s^4*t^5 + 50407042*ep^3*mtt^3*mWW^9*s^4*t^5 + 50456028*ep^4*mtt^3*mWW^9*s^4*t^5 + 18888320*ep^5*mtt^3*mWW^9*s^4*t^5 - 286804*mtt^2*mWW^10*s^4*t^5 - 3483618*ep*mtt^2*mWW^10*s^4*t^5 - 16078386*ep^2*mtt^2*mWW^10*s^4*t^5 - 35028338*ep^3*mtt^2*mWW^10*s^4*t^5 - 36120942*ep^4*mtt^2*mWW^10*s^4*t^5 - 14175680*ep^5*mtt^2*mWW^10*s^4*t^5 + 60360*mtt*mWW^11*s^4*t^5 + 733362*ep*mtt*mWW^11*s^4*t^5 + 3400746*ep^2*mtt*mWW^11*s^4*t^5 + 7482862*ep^3*mtt*mWW^11*s^4*t^5 + 7840678*ep^4*mtt*mWW^11*s^4*t^5 + 3143400*ep^5*mtt*mWW^11*s^4*t^5 - 3108*mWW^12*s^4*t^5 - 38787*ep*mWW^12*s^4*t^5 - 186577*ep^2*mWW^12*s^4*t^5 - 429089*ep^3*mWW^12*s^4*t^5 - 472939*ep^4*mWW^12*s^4*t^5 - 200076*ep^5*mWW^12*s^4*t^5 - 3192*mtt^9*mWW^2*s^5*t^5 - 266140*ep*mtt^9*mWW^2*s^5*t^5 - 2219812*ep^2*mtt^9*mWW^2*s^5*t^5 - 6771828*ep^3*mtt^9*mWW^2*s^5*t^5 - 8828932*ep^4*mtt^9*mWW^2*s^5*t^5 - 4171216*ep^5*mtt^9*mWW^2*s^5*t^5 + 289246*mtt^8*mWW^3*s^5*t^5 + 4216020*ep*mtt^8*mWW^3*s^5*t^5 + 22694656*ep^2*mtt^8*mWW^3*s^5*t^5 + 56503084*ep^3*mtt^8*mWW^3*s^5*t^5 + 65819098*ep^4*mtt^8*mWW^3*s^5*t^5 + 29010296*ep^5*mtt^8*mWW^3*s^5*t^5 - 1454952*mtt^7*mWW^4*s^5*t^5 - 18286226*ep*mtt^7*mWW^4*s^5*t^5 - 87893826*ep^2*mtt^7*mWW^4*s^5*t^5 - 201591814*ep^3*mtt^7*mWW^4*s^5*t^5 - 221276158*ep^4*mtt^7*mWW^4*s^5*t^5 - 93335440*ep^5*mtt^7*mWW^4*s^5*t^5 + 3024272*mtt^6*mWW^5*s^5*t^5 + 36477946*ep*mtt^6*mWW^5*s^5*t^5 + 168719090*ep^2*mtt^6*mWW^5*s^5*t^5 + 373697986*ep^3*mtt^6*mWW^5*s^5*t^5 + 397267066*ep^4*mtt^6*mWW^5*s^5*t^5 + 162534816*ep^5*mtt^6*mWW^5*s^5*t^5 - 3142880*mtt^5*mWW^6*s^5*t^5 - 37410859*ep*mtt^5*mWW^6*s^5*t^5 - 170893723*ep^2*mtt^5*mWW^6*s^5*t^5 - 374156673*ep^3*mtt^5*mWW^6*s^5*t^5 - 393377893*ep^4*mtt^5*mWW^6*s^5*t^5 - 159044244*ep^5*mtt^5*mWW^6*s^5*t^5 + 1478338*mtt^4*mWW^7*s^5*t^5 + 17388218*ep*mtt^4*mWW^7*s^5*t^5 + 78881764*ep^2*mtt^4*mWW^7*s^5*t^5 + 172913406*ep^3*mtt^4*mWW^7*s^5*t^5 + 183617922*ep^4*mtt^4*mWW^7*s^5*t^5 + 75438816*ep^5*mtt^4*mWW^7*s^5*t^5 + 31384*mtt^3*mWW^8*s^5*t^5 + 673782*ep*mtt^3*mWW^8*s^5*t^5 + 3921364*ep^2*mtt^3*mWW^8*s^5*t^5 + 8482354*ep^3*mtt^3*mWW^8*s^5*t^5 + 6628636*ep^4*mtt^3*mWW^8*s^5*t^5 + 1083152*ep^5*mtt^3*mWW^8*s^5*t^5 - 329444*mtt^2*mWW^9*s^5*t^5 - 4115636*ep*mtt^2*mWW^9*s^5*t^5 - 19397242*ep^2*mtt^2*mWW^9*s^5*t^5 - 42683000*ep^3*mtt^2*mWW^9*s^5*t^5 - 43980374*ep^4*mtt^2*mWW^9*s^5*t^5 - 17100376*ep^5*mtt^2*mWW^9*s^5*t^5 + 119576*mtt*mWW^10*s^5*t^5 + 1474675*ep*mtt*mWW^10*s^5*t^5 + 6894533*ep^2*mtt*mWW^10*s^5*t^5 + 15150857*ep^3*mtt*mWW^10*s^5*t^5 + 15719923*ep^4*mtt*mWW^10*s^5*t^5 + 6203684*ep^5*mtt*mWW^10*s^5*t^5 - 12348*mWW^11*s^5*t^5 - 152804*ep*mWW^11*s^5*t^5 - 718580*ep^2*mWW^11*s^5*t^5 - 1592500*ep^3*mWW^11*s^5*t^5 - 1671208*ep^4*mWW^11*s^5*t^5 - 668640*ep^5*mWW^11*s^5*t^5 + 4704*mtt^8*mWW^2*s^6*t^5 + 225092*ep*mtt^8*mWW^2*s^6*t^5 + 1784804*ep^2*mtt^8*mWW^2*s^6*t^5 + 5387340*ep^3*mtt^8*mWW^2*s^6*t^5 + 7028924*ep^4*mtt^8*mWW^2*s^6*t^5 + 3339056*ep^5*mtt^8*mWW^2*s^6*t^5 - 260254*mtt^7*mWW^3*s^6*t^5 - 3627574*ep*mtt^7*mWW^3*s^6*t^5 - 18931514*ep^2*mtt^7*mWW^3*s^6*t^5 - 46234002*ep^3*mtt^7*mWW^3*s^6*t^5 - 53251128*ep^4*mtt^7*mWW^3*s^6*t^5 - 23335928*ep^5*mtt^7*mWW^3*s^6*t^5 + 1104420*mtt^6*mWW^4*s^6*t^5 + 13893234*ep*mtt^6*mWW^4*s^6*t^5 + 66728498*ep^2*mtt^6*mWW^4*s^6*t^5 + 152702542*ep^3*mtt^6*mWW^4*s^6*t^5 + 167129386*ep^4*mtt^6*mWW^4*s^6*t^5 + 70310480*ep^5*mtt^6*mWW^4*s^6*t^5 - 1906484*mtt^5*mWW^5*s^6*t^5 - 23307174*ep*mtt^5*mWW^5*s^6*t^5 - 108942052*ep^2*mtt^5*mWW^5*s^6*t^5 - 242429002*ep^3*mtt^5*mWW^5*s^6*t^5 - 257544544*ep^4*mtt^5*mWW^5*s^6*t^5 - 104854920*ep^5*mtt^5*mWW^5*s^6*t^5 + 1582808*mtt^4*mWW^6*s^6*t^5 + 19166463*ep*mtt^4*mWW^6*s^6*t^5 + 88898247*ep^2*mtt^4*mWW^6*s^6*t^5 + 196342709*ep^3*mtt^4*mWW^6*s^6*t^5 + 206917929*ep^4*mtt^4*mWW^6*s^6*t^5 + 83394756*ep^5*mtt^4*mWW^6*s^6*t^5 - 532198*mtt^3*mWW^7*s^6*t^5 - 6327088*ep*mtt^3*mWW^7*s^6*t^5 - 29076534*ep^2*mtt^3*mWW^7*s^6*t^5 - 64390256*ep^3*mtt^3*mWW^7*s^6*t^5 - 68931508*ep^4*mtt^3*mWW^7*s^6*t^5 - 28495568*ep^5*mtt^3*mWW^7*s^6*t^5 - 68092*mtt^2*mWW^8*s^6*t^5 - 962606*ep*mtt^2*mWW^8*s^6*t^5 - 4861284*ep^2*mtt^2*mWW^8*s^6*t^5 - 10899346*ep^3*mtt^2*mWW^8*s^6*t^5 - 10881968*ep^4*mtt^2*mWW^8*s^6*t^5 - 3909360*ep^5*mtt^2*mWW^8*s^6*t^5 + 91592*mtt*mWW^9*s^6*t^5 + 1157868*ep*mtt*mWW^9*s^6*t^5 + 5502252*ep^2*mtt*mWW^9*s^6*t^5 + 12183628*ep^3*mtt*mWW^9*s^6*t^5 + 12633764*ep^4*mtt*mWW^9*s^6*t^5 + 4951824*ep^5*mtt*mWW^9*s^6*t^5 - 16496*mWW^10*s^6*t^5 - 205351*ep*mWW^10*s^6*t^5 - 963985*ep^2*mWW^10*s^6*t^5 - 2117757*ep^3*mWW^10*s^6*t^5 - 2189239*ep^4*mWW^10*s^6*t^5 - 858900*ep^5*mWW^10*s^6*t^5 - 4464*mtt^7*mWW^2*s^7*t^5 - 135436*ep*mtt^7*mWW^2*s^7*t^5 - 991516*ep^2*mtt^7*mWW^2*s^7*t^5 - 2914788*ep^3*mtt^7*mWW^2*s^7*t^5 - 3766132*ep^4*mtt^7*mWW^2*s^7*t^5 - 1784464*ep^5*mtt^7*mWW^2*s^7*t^5 + 134898*mtt^6*mWW^3*s^7*t^5 + 1829790*ep*mtt^6*mWW^3*s^7*t^5 + 9360302*ep^2*mtt^6*mWW^3*s^7*t^5 + 22583066*ep^3*mtt^6*mWW^3*s^7*t^5 + 25846312*ep^4*mtt^6*mWW^3*s^7*t^5 + 11303632*ep^5*mtt^6*mWW^3*s^7*t^5 - 489880*mtt^5*mWW^4*s^7*t^5 - 6178906*ep*mtt^5*mWW^4*s^7*t^5 - 29688102*ep^2*mtt^5*mWW^4*s^7*t^5 - 67872054*ep^3*mtt^5*mWW^4*s^7*t^5 - 74188314*ep^4*mtt^5*mWW^4*s^7*t^5 - 31190184*ep^5*mtt^5*mWW^4*s^7*t^5 + 720248*mtt^4*mWW^5*s^7*t^5 + 8909958*ep*mtt^4*mWW^5*s^7*t^5 + 41997524*ep^2*mtt^4*mWW^5*s^7*t^5 + 93637366*ep^3*mtt^4*mWW^5*s^7*t^5 + 99103384*ep^4*mtt^4*mWW^5*s^7*t^5 + 40024504*ep^5*mtt^4*mWW^5*s^7*t^5 - 496272*mtt^3*mWW^6*s^7*t^5 - 6125812*ep*mtt^3*mWW^6*s^7*t^5 - 28876428*ep^2*mtt^3*mWW^6*s^7*t^5 - 64282252*ep^3*mtt^3*mWW^6*s^7*t^5 - 67796756*ep^4*mtt^3*mWW^6*s^7*t^5 - 27206304*ep^5*mtt^3*mWW^6*s^7*t^5 + 136402*mtt^2*mWW^7*s^7*t^5 + 1652558*ep*mtt^2*mWW^7*s^7*t^5 + 7717386*ep^2*mtt^2*mWW^7*s^7*t^5 + 17154626*ep^3*mtt^2*mWW^7*s^7*t^5 + 18249812*ep^4*mtt^2*mWW^7*s^7*t^5 + 7453712*ep^5*mtt^2*mWW^7*s^7*t^5 + 6280*mtt*mWW^8*s^7*t^5 + 102970*ep*mtt*mWW^8*s^7*t^5 + 556206*ep^2*mtt*mWW^8*s^7*t^5 + 1316710*ep^3*mtt*mWW^8*s^7*t^5 + 1387090*ep^4*mtt*mWW^8*s^7*t^5 + 531768*ep^5*mtt*mWW^8*s^7*t^5 - 7212*mWW^9*s^7*t^5 - 90642*ep*mWW^9*s^7*t^5 - 425772*ep^2*mWW^9*s^7*t^5 - 933074*ep^3*mWW^9*s^7*t^5 - 958916*ep^4*mWW^9*s^7*t^5 - 372984*ep^5*mWW^9*s^7*t^5 + 2784*mtt^6*mWW^2*s^8*t^5 + 57668*ep*mtt^6*mWW^2*s^8*t^5 + 375164*ep^2*mtt^6*mWW^2*s^8*t^5 + 1046652*ep^3*mtt^6*mWW^2*s^8*t^5 + 1315316*ep^4*mtt^6*mWW^2*s^8*t^5 + 613136*ep^5*mtt^6*mWW^2*s^8*t^5 - 40598*mtt^5*mWW^3*s^8*t^5 - 538548*ep*mtt^5*mWW^3*s^8*t^5 - 2708172*ep^2*mtt^5*mWW^3*s^8*t^5 - 6464876*ep^3*mtt^5*mWW^3*s^8*t^5 - 7358990*ep^4*mtt^5*mWW^3*s^8*t^5 - 3214016*ep^5*mtt^5*mWW^3*s^8*t^5 + 123900*mtt^4*mWW^4*s^8*t^5 + 1573538*ep*mtt^4*mWW^4*s^8*t^5 + 7572454*ep^2*mtt^4*mWW^4*s^8*t^5 + 17299534*ep^3*mtt^4*mWW^4*s^8*t^5 + 18887686*ep^4*mtt^4*mWW^4*s^8*t^5 + 7939208*ep^5*mtt^4*mWW^4*s^8*t^5 - 157612*mtt^3*mWW^5*s^8*t^5 - 1974100*ep*mtt^3*mWW^5*s^8*t^5 - 9376812*ep^2*mtt^3*mWW^5*s^8*t^5 - 20907220*ep^3*mtt^3*mWW^5*s^8*t^5 - 21988944*ep^4*mtt^3*mWW^5*s^8*t^5 - 8785568*ep^5*mtt^3*mWW^5*s^8*t^5 + 93656*mtt^2*mWW^6*s^8*t^5 + 1183756*ep*mtt^2*mWW^6*s^8*t^5 + 5679260*ep^2*mtt^2*mWW^6*s^8*t^5 + 12735052*ep^3*mtt^2*mWW^6*s^8*t^5 + 13425140*ep^4*mtt^2*mWW^6*s^8*t^5 + 5361616*ep^5*mtt^2*mWW^6*s^8*t^5 - 23790*mtt*mWW^7*s^8*t^5 - 293704*ep*mtt*mWW^7*s^8*t^5 - 1383416*ep^2*mtt*mWW^7*s^8*t^5 - 3043888*ep^3*mtt*mWW^7*s^8*t^5 - 3150242*ep^4*mtt*mWW^7*s^8*t^5 - 1236224*ep^5*mtt*mWW^7*s^8*t^5 + 1660*mWW^8*s^8*t^5 + 20510*ep*mWW^8*s^8*t^5 + 97202*ep^2*mWW^8*s^8*t^5 + 213786*ep^3*mWW^8*s^8*t^5 + 220434*ep^4*mWW^8*s^8*t^5 + 86008*ep^5*mWW^8*s^8*t^5 - 1012*mtt^5*mWW^2*s^9*t^5 - 15856*ep*mtt^5*mWW^2*s^9*t^5 - 89596*ep^2*mtt^5*mWW^2*s^9*t^5 - 230400*ep^3*mtt^5*mWW^2*s^9*t^5 - 274592*ep^4*mtt^5*mWW^2*s^9*t^5 - 123264*ep^5*mtt^5*mWW^2*s^9*t^5 + 6778*mtt^4*mWW^3*s^9*t^5 + 88044*ep*mtt^4*mWW^3*s^9*t^5 + 435244*ep^2*mtt^4*mWW^3*s^9*t^5 + 1024972*ep^3*mtt^4*mWW^3*s^9*t^5 + 1154394*ep^4*mtt^4*mWW^3*s^9*t^5 + 500248*ep^5*mtt^4*mWW^3*s^9*t^5 - 15880*mtt^3*mWW^4*s^9*t^5 - 205358*ep*mtt^3*mWW^4*s^9*t^5 - 992066*ep^2*mtt^3*mWW^4*s^9*t^5 - 2262058*ep^3*mtt^3*mWW^4*s^9*t^5 - 2460670*ep^4*mtt^3*mWW^4*s^9*t^5 - 1031248*ep^5*mtt^3*mWW^4*s^9*t^5 + 17092*mtt^2*mWW^5*s^9*t^5 + 217682*ep*mtt^2*mWW^5*s^9*t^5 + 1042894*ep^2*mtt^2*mWW^5*s^9*t^5 + 2326678*ep^3*mtt^2*mWW^5*s^9*t^5 + 2435398*ep^4*mtt^2*mWW^5*s^9*t^5 + 965808*ep^5*mtt^2*mWW^5*s^9*t^5 - 8596*mtt*mWW^6*s^9*t^5 - 111978*ep*mtt*mWW^6*s^9*t^5 - 545898*ep^2*mtt*mWW^6*s^9*t^5 - 1227806*ep^3*mtt*mWW^6*s^9*t^5 - 1286586*ep^4*mtt*mWW^6*s^9*t^5 - 508112*ep^5*mtt*mWW^6*s^9*t^5 + 1618*mWW^7*s^9*t^5 + 20362*ep*mWW^7*s^9*t^5 + 96238*ep^2*mWW^7*s^9*t^5 + 210982*ep^3*mWW^7*s^9*t^5 + 216248*ep^4*mWW^7*s^9*t^5 + 83672*ep^5*mWW^7*s^9*t^5 + 160*mtt^4*mWW^2*s^10*t^5 + 2096*ep*mtt^4*mWW^2*s^10*t^5 + 10368*ep^2*mtt^4*mWW^2*s^10*t^5 + 24112*ep^3*mtt^4*mWW^2*s^10*t^5 + 26528*ep^4*mtt^4*mWW^2*s^10*t^5 + 11136*ep^5*mtt^4*mWW^2*s^10*t^5 - 560*mtt^3*mWW^3*s^10*t^5 - 7186*ep*mtt^3*mWW^3*s^10*t^5 - 35138*ep^2*mtt^3*mWW^3*s^10*t^5 - 81182*ep^3*mtt^3*mWW^3*s^10*t^5 - 89038*ep^4*mtt^3*mWW^3*s^10*t^5 - 37376*ep^5*mtt^3*mWW^3*s^10*t^5 + 720*mtt^2*mWW^4*s^10*t^5 + 9902*ep*mtt^2*mWW^4*s^10*t^5 + 48726*ep^2*mtt^2*mWW^4*s^10*t^5 + 111042*ep^3*mtt^2*mWW^4*s^10*t^5 + 119594*ep^4*mtt^2*mWW^4*s^10*t^5 + 49392*ep^5*mtt^2*mWW^4*s^10*t^5 - 400*mtt*mWW^5*s^10*t^5 - 5510*ep*mtt*mWW^5*s^10*t^5 - 26950*ep^2*mtt*mWW^5*s^10*t^5 - 61066*ep^3*mtt*mWW^5*s^10*t^5 - 65546*ep^4*mtt*mWW^5*s^10*t^5 - 27040*ep^5*mtt*mWW^5*s^10*t^5 + 80*mWW^6*s^10*t^5 + 1082*ep*mWW^6*s^10*t^5 + 5298*ep^2*mWW^6*s^10*t^5 + 12086*ep^3*mWW^6*s^10*t^5 + 13070*ep^4*mWW^6*s^10*t^5 + 5424*ep^5*mWW^6*s^10*t^5 - 192*mtt^14*mWW*t^6 - 2408*ep*mtt^14*mWW*t^6 - 11184*ep^2*mtt^14*mWW*t^6 - 23832*ep^3*mtt^14*mWW*t^6 - 23504*ep^4*mtt^14*mWW*t^6 - 8640*ep^5*mtt^14*mWW*t^6 + 252*mtt^13*mWW^2*t^6 - 556*ep*mtt^13*mWW^2*t^6 - 16156*ep^2*mtt^13*mWW^2*t^6 - 54996*ep^3*mtt^13*mWW^2*t^6 - 68928*ep^4*mtt^13*mWW^2*t^6 - 29376*ep^5*mtt^13*mWW^2*t^6 - 8584*mtt^12*mWW^3*t^6 - 92404*ep*mtt^12*mWW^3*t^6 - 390428*ep^2*mtt^12*mWW^3*t^6 - 833292*ep^3*mtt^12*mWW^3*t^6 - 900524*ep^4*mtt^12*mWW^3*t^6 - 391408*ep^5*mtt^12*mWW^3*t^6 + 63376*mtt^11*mWW^4*t^6 + 785596*ep*mtt^11*mWW^4*t^6 + 3730132*ep^2*mtt^11*mWW^4*t^6 + 8475284*ep^3*mtt^11*mWW^4*t^6 + 9245980*ep^4*mtt^11*mWW^4*t^6 + 3892272*ep^5*mtt^11*mWW^4*t^6 - 190376*mtt^10*mWW^5*t^6 - 2444250*ep*mtt^10*mWW^5*t^6 - 11901750*ep^2*mtt^10*mWW^5*t^6 - 27384342*ep^3*mtt^10*mWW^5*t^6 - 29934810*ep^4*mtt^10*mWW^5*t^6 - 12518792*ep^5*mtt^10*mWW^5*t^6 + 308028*mtt^9*mWW^6*t^6 + 4011894*ep*mtt^9*mWW^6*t^6 + 19756934*ep^2*mtt^9*mWW^6*t^6 + 45810330*ep^3*mtt^9*mWW^6*t^6 + 50302726*ep^4*mtt^9*mWW^6*t^6 + 21065208*ep^5*mtt^9*mWW^6*t^6 - 293040*mtt^8*mWW^7*t^6 - 3846922*ep*mtt^8*mWW^7*t^6 - 19102938*ep^2*mtt^8*mWW^7*t^6 - 44682374*ep^3*mtt^8*mWW^7*t^6 - 49488702*ep^4*mtt^8*mWW^7*t^6 - 20885784*ep^5*mtt^8*mWW^7*t^6 + 163644*mtt^7*mWW^8*t^6 + 2166094*ep*mtt^7*mWW^8*t^6 + 10876514*ep^2*mtt^7*mWW^8*t^6 + 25802162*ep^3*mtt^7*mWW^8*t^6 + 29034986*ep^4*mtt^7*mWW^8*t^6 + 12453640*ep^5*mtt^7*mWW^8*t^6 - 48136*mtt^6*mWW^9*t^6 - 651686*ep*mtt^6*mWW^9*t^6 - 3361466*ep^2*mtt^6*mWW^9*t^6 - 8227114*ep^3*mtt^6*mWW^9*t^6 - 9570438*ep^4*mtt^6*mWW^9*t^6 - 4241400*ep^5*mtt^6*mWW^9*t^6 + 4136*mtt^5*mWW^10*t^6 + 65870*ep*mtt^5*mWW^10*t^6 + 391286*ep^2*mtt^5*mWW^10*t^6 + 1084482*ep^3*mtt^5*mWW^10*t^6 + 1404442*ep^4*mtt^5*mWW^10*t^6 + 680904*ep^5*mtt^5*mWW^10*t^6 + 1064*mtt^4*mWW^11*t^6 + 10854*ep*mtt^4*mWW^11*t^6 + 38486*ep^2*mtt^4*mWW^11*t^6 + 53482*ep^3*mtt^4*mWW^11*t^6 + 18010*ep^4*mtt^4*mWW^11*t^6 - 9656*ep^5*mtt^4*mWW^11*t^6 - 172*mtt^3*mWW^12*t^6 - 2082*ep*mtt^3*mWW^12*t^6 - 9430*ep^2*mtt^3*mWW^12*t^6 - 19790*ep^3*mtt^3*mWW^12*t^6 - 19238*ep^4*mtt^3*mWW^12*t^6 - 6968*ep^5*mtt^3*mWW^12*t^6 + 1200*mtt^13*mWW*s*t^6 + 15644*ep*mtt^13*mWW*s*t^6 + 74796*ep^2*mtt^13*mWW*s*t^6 + 162516*ep^3*mtt^13*mWW*s*t^6 + 162404*ep^4*mtt^13*mWW*s*t^6 + 60240*ep^5*mtt^13*mWW*s*t^6 - 768*mtt^12*mWW^2*s*t^6 + 22076*ep*mtt^12*mWW^2*s*t^6 + 223980*ep^2*mtt^12*mWW^2*s*t^6 + 681220*ep^3*mtt^12*mWW^2*s*t^6 + 843092*ep^4*mtt^12*mWW^2*s*t^6 + 369680*ep^5*mtt^12*mWW^2*s*t^6 + 39954*mtt^11*mWW^3*s*t^6 + 346394*ep*mtt^11*mWW^3*s*t^6 + 1086254*ep^2*mtt^11*mWW^3*s*t^6 + 1676102*ep^3*mtt^11*mWW^3*s*t^6 + 1404160*ep^4*mtt^11*mWW^3*s*t^6 + 555296*ep^5*mtt^11*mWW^3*s*t^6 - 265792*mtt^10*mWW^4*s*t^6 - 3108890*ep*mtt^10*mWW^4*s*t^6 - 13979126*ep^2*mtt^10*mWW^4*s*t^6 - 30362422*ep^3*mtt^10*mWW^4*s*t^6 - 31996098*ep^4*mtt^10*mWW^4*s*t^6 - 13144872*ep^5*mtt^10*mWW^4*s*t^6 + 649252*mtt^9*mWW^5*s*t^6 + 8210898*ep*mtt^9*mWW^5*s*t^6 + 39361786*ep^2*mtt^9*mWW^5*s*t^6 + 89137606*ep^3*mtt^9*mWW^5*s*t^6 + 95936850*ep^4*mtt^9*mWW^5*s*t^6 + 39544168*ep^5*mtt^9*mWW^5*s*t^6 - 740704*mtt^8*mWW^6*s*t^6 - 9885743*ep*mtt^8*mWW^6*s*t^6 - 49419073*ep^2*mtt^8*mWW^6*s*t^6 - 115191369*ep^3*mtt^8*mWW^6*s*t^6 - 126260371*ep^4*mtt^8*mWW^6*s*t^6 - 52530940*ep^5*mtt^8*mWW^6*s*t^6 + 316142*mtt^7*mWW^7*s*t^6 + 4772207*ep*mtt^7*mWW^7*s*t^6 + 26032543*ep^2*mtt^7*mWW^7*s*t^6 + 64471345*ep^3*mtt^7*mWW^7*s*t^6 + 73757567*ep^4*mtt^7*mWW^7*s*t^6 + 31615916*ep^5*mtt^7*mWW^7*s*t^6 + 142784*mtt^6*mWW^8*s*t^6 + 1228701*ep*mtt^6*mWW^8*s*t^6 + 3470521*ep^2*mtt^6*mWW^8*s*t^6 + 3397123*ep^3*mtt^6*mWW^8*s*t^6 - 182333*ep^4*mtt^6*mWW^8*s*t^6 - 1306596*ep^5*mtt^6*mWW^8*s*t^6 - 219662*mtt^5*mWW^9*s*t^6 - 2530101*ep*mtt^5*mWW^9*s*t^6 - 11108839*ep^2*mtt^5*mWW^9*s*t^6 - 23322923*ep^3*mtt^5*mWW^9*s*t^6 - 23539303*ep^4*mtt^5*mWW^9*s*t^6 - 9184172*ep^5*mtt^5*mWW^9*s*t^6 + 89264*mtt^4*mWW^10*s*t^6 + 1075231*ep*mtt^4*mWW^10*s*t^6 + 4971109*ep^2*mtt^4*mWW^10*s*t^6 + 11041929*ep^3*mtt^4*mWW^10*s*t^6 + 11812559*ep^4*mtt^4*mWW^10*s*t^6 + 4877548*ep^5*mtt^4*mWW^10*s*t^6 - 10440*mtt^3*mWW^11*s*t^6 - 134117*ep*mtt^3*mWW^11*s*t^6 - 671453*ep^2*mtt^3*mWW^11*s*t^6 - 1634427*ep^3*mtt^3*mWW^11*s*t^6 - 1922439*ep^4*mtt^3*mWW^11*s*t^6 - 868524*ep^5*mtt^3*mWW^11*s*t^6 - 1488*mtt^2*mWW^12*s*t^6 - 15279*ep*mtt^2*mWW^12*s*t^6 - 55443*ep^2*mtt^2*mWW^12*s*t^6 - 83025*ep^3*mtt^2*mWW^12*s*t^6 - 41105*ep^4*mtt^2*mWW^12*s*t^6 + 3340*ep^5*mtt^2*mWW^12*s*t^6 + 258*mtt*mWW^13*s*t^6 + 2979*ep*mtt*mWW^13*s*t^6 + 12945*ep^2*mtt*mWW^13*s*t^6 + 26325*ep^3*mtt*mWW^13*s*t^6 + 25017*ep^4*mtt*mWW^13*s*t^6 + 8916*ep^5*mtt*mWW^13*s*t^6 - 2544*mtt^12*mWW*s^2*t^6 - 36856*ep*mtt^12*mWW*s^2*t^6 - 189000*ep^2*mtt^12*mWW*s^2*t^6 - 428904*ep^3*mtt^12*mWW*s^2*t^6 - 440776*ep^4*mtt^12*mWW*s^2*t^6 - 166560*ep^5*mtt^12*mWW*s^2*t^6 - 168*mtt^11*mWW^2*s^2*t^6 - 125422*ep*mtt^11*mWW^2*s^2*t^6 - 1074366*ep^2*mtt^11*mWW^2*s^2*t^6 - 3180658*ep^3*mtt^11*mWW^2*s^2*t^6 - 3960434*ep^4*mtt^11*mWW^2*s^2*t^6 - 1774632*ep^5*mtt^11*mWW^2*s^2*t^6 - 58346*mtt^10*mWW^3*s^2*t^6 - 81284*ep*mtt^10*mWW^3*s^2*t^6 + 2134998*ep^2*mtt^10*mWW^3*s^2*t^6 + 8819276*ep^3*mtt^10*mWW^3*s^2*t^6 + 12287820*ep^4*mtt^10*mWW^3*s^2*t^6 + 5745136*ep^5*mtt^10*mWW^3*s^2*t^6 + 296396*mtt^9*mWW^4*s^2*t^6 + 2611084*ep*mtt^9*mWW^4*s^2*t^6 + 7925238*ep^2*mtt^9*mWW^4*s^2*t^6 + 10012632*ep^3*mtt^9*mWW^4*s^2*t^6 + 4486634*ep^4*mtt^9*mWW^4*s^2*t^6 + 31656*ep^5*mtt^9*mWW^4*s^2*t^6 - 321428*mtt^8*mWW^5*s^2*t^6 - 3662082*ep*mtt^8*mWW^5*s^2*t^6 - 15379886*ep^2*mtt^8*mWW^5*s^2*t^6 - 29370298*ep^3*mtt^8*mWW^5*s^2*t^6 - 25505410*ep^4*mtt^8*mWW^5*s^2*t^6 - 8058856*ep^5*mtt^8*mWW^5*s^2*t^6 - 482744*mtt^7*mWW^6*s^2*t^6 - 4830559*ep*mtt^7*mWW^6*s^2*t^6 - 18933447*ep^2*mtt^7*mWW^6*s^2*t^6 - 38455117*ep^3*mtt^7*mWW^6*s^2*t^6 - 40937169*ep^4*mtt^7*mWW^6*s^2*t^6 - 17914164*ep^5*mtt^7*mWW^6*s^2*t^6 + 1486094*mtt^6*mWW^7*s^2*t^6 + 16733213*ep*mtt^6*mWW^7*s^2*t^6 + 72605065*ep^2*mtt^6*mWW^7*s^2*t^6 + 153472423*ep^3*mtt^6*mWW^7*s^2*t^6 + 158795713*ep^4*mtt^6*mWW^7*s^2*t^6 + 64405972*ep^5*mtt^6*mWW^7*s^2*t^6 - 1469452*mtt^5*mWW^8*s^2*t^6 - 17194935*ep*mtt^5*mWW^8*s^2*t^6 - 77211245*ep^2*mtt^5*mWW^8*s^2*t^6 - 167024909*ep^3*mtt^5*mWW^8*s^2*t^6 - 174740343*ep^4*mtt^5*mWW^8*s^2*t^6 - 70897996*ep^5*mtt^5*mWW^8*s^2*t^6 + 664326*mtt^4*mWW^9*s^2*t^6 + 7968813*ep*mtt^4*mWW^9*s^2*t^6 + 36706583*ep^2*mtt^4*mWW^9*s^2*t^6 + 81332775*ep^3*mtt^4*mWW^9*s^2*t^6 + 86942371*ep^4*mtt^4*mWW^9*s^2*t^6 + 35920092*ep^5*mtt^4*mWW^9*s^2*t^6 - 97000*mtt^3*mWW^10*s^2*t^6 - 1217311*ep*mtt^3*mWW^10*s^2*t^6 - 5936371*ep^2*mtt^3*mWW^10*s^2*t^6 - 14070173*ep^3*mtt^3*mWW^10*s^2*t^6 - 16165365*ep^4*mtt^3*mWW^10*s^2*t^6 - 7162820*ep^5*mtt^3*mWW^10*s^2*t^6 - 21780*mtt^2*mWW^11*s^2*t^6 - 240293*ep*mtt^2*mWW^11*s^2*t^6 - 974063*ep^2*mtt^2*mWW^11*s^2*t^6 - 1775903*ep^3*mtt^2*mWW^11*s^2*t^6 - 1414005*ep^4*mtt^2*mWW^11*s^2*t^6 - 369316*ep^5*mtt^2*mWW^11*s^2*t^6 + 6856*mtt*mWW^12*s^2*t^6 + 78231*ep*mtt*mWW^12*s^2*t^6 + 338863*ep^2*mtt*mWW^12*s^2*t^6 + 697073*ep^3*mtt*mWW^12*s^2*t^6 + 681701*ep^4*mtt*mWW^12*s^2*t^6 + 254276*ep^5*mtt*mWW^12*s^2*t^6 - 210*mWW^13*s^2*t^6 - 2599*ep*mWW^13*s^2*t^6 - 12369*ep^2*mWW^13*s^2*t^6 - 28217*ep^3*mWW^13*s^2*t^6 - 30737*ep^4*mWW^13*s^2*t^6 - 12788*ep^5*mWW^13*s^2*t^6 + 336*mtt^11*mWW*s^3*t^6 + 22232*ep*mtt^11*mWW*s^3*t^6 + 168168*ep^2*mtt^11*mWW*s^3*t^6 + 453768*ep^3*mtt^11*mWW*s^3*t^6 + 512456*ep^4*mtt^11*mWW*s^3*t^6 + 204960*ep^5*mtt^11*mWW*s^3*t^6 + 4080*mtt^10*mWW^2*s^3*t^6 + 336436*ep*mtt^10*mWW^2*s^3*t^6 + 2737496*ep^2*mtt^10*mWW^2*s^3*t^6 + 8078844*ep^3*mtt^10*mWW^2*s^3*t^6 + 10163936*ep^4*mtt^10*mWW^2*s^3*t^6 + 4631688*ep^5*mtt^10*mWW^2*s^3*t^6 - 10294*mtt^9*mWW^3*s^3*t^6 - 1634592*ep*mtt^9*mWW^3*s^3*t^6 - 13856814*ep^2*mtt^9*mWW^3*s^3*t^6 - 41683944*ep^3*mtt^9*mWW^3*s^3*t^6 - 53071348*ep^4*mtt^9*mWW^3*s^3*t^6 - 24351728*ep^5*mtt^9*mWW^3*s^3*t^6 + 307088*mtt^8*mWW^4*s^3*t^6 + 6373976*ep*mtt^8*mWW^4*s^3*t^6 + 41090792*ep^2*mtt^8*mWW^4*s^3*t^6 + 112848820*ep^3*mtt^8*mWW^4*s^3*t^6 + 138982108*ep^4*mtt^8*mWW^4*s^3*t^6 + 63187928*ep^5*mtt^8*mWW^4*s^3*t^6 - 1614764*mtt^7*mWW^5*s^3*t^6 - 21357672*ep*mtt^7*mWW^5*s^3*t^6 - 107732554*ep^2*mtt^7*mWW^5*s^3*t^6 - 258074776*ep^3*mtt^7*mWW^5*s^3*t^6 - 294043258*ep^4*mtt^7*mWW^5*s^3*t^6 - 127899696*ep^5*mtt^7*mWW^5*s^3*t^6 + 3520332*mtt^6*mWW^6*s^3*t^6 + 42462885*ep*mtt^6*mWW^6*s^3*t^6 + 197263977*ep^2*mtt^6*mWW^6*s^3*t^6 + 441865135*ep^3*mtt^6*mWW^6*s^3*t^6 + 477739011*ep^4*mtt^6*mWW^6*s^3*t^6 + 199617380*ep^5*mtt^6*mWW^6*s^3*t^6 - 3950010*mtt^5*mWW^7*s^3*t^6 - 46954819*ep*mtt^5*mWW^7*s^3*t^6 - 214429403*ep^2*mtt^5*mWW^7*s^3*t^6 - 471343717*ep^3*mtt^5*mWW^7*s^3*t^6 - 499985263*ep^4*mtt^5*mWW^7*s^3*t^6 - 205094380*ep^5*mtt^5*mWW^7*s^3*t^6 + 2333084*mtt^4*mWW^8*s^3*t^6 + 27853620*ep*mtt^4*mWW^8*s^3*t^6 + 127624206*ep^2*mtt^4*mWW^8*s^3*t^6 + 281032168*ep^3*mtt^4*mWW^8*s^3*t^6 + 298317666*ep^4*mtt^4*mWW^8*s^3*t^6 + 122327296*ep^5*mtt^4*mWW^8*s^3*t^6 - 599656*mtt^3*mWW^9*s^3*t^6 - 7240510*ep*mtt^3*mWW^9*s^3*t^6 - 33708726*ep^2*mtt^3*mWW^9*s^3*t^6 - 75789930*ep^3*mtt^3*mWW^9*s^3*t^6 - 82469130*ep^4*mtt^3*mWW^9*s^3*t^6 - 34708176*ep^5*mtt^3*mWW^9*s^3*t^6 - 24332*mtt^2*mWW^10*s^3*t^6 - 267663*ep*mtt^2*mWW^10*s^3*t^6 - 975393*ep^2*mtt^2*mWW^10*s^3*t^6 - 1192365*ep^3*mtt^2*mWW^10*s^3*t^6 + 121477*ep^4*mtt^2*mWW^10*s^3*t^6 + 705044*ep^5*mtt^2*mWW^10*s^3*t^6 + 38148*mtt*mWW^11*s^3*t^6 + 453473*ep*mtt*mWW^11*s^3*t^6 + 2031353*ep^2*mtt*mWW^11*s^3*t^6 + 4262103*ep^3*mtt*mWW^11*s^3*t^6 + 4197719*ep^4*mtt*mWW^11*s^3*t^6 + 1561436*ep^5*mtt*mWW^11*s^3*t^6 - 4012*mWW^12*s^3*t^6 - 47366*ep*mWW^12*s^3*t^6 - 213102*ep^2*mWW^12*s^3*t^6 - 456106*ep^3*mWW^12*s^3*t^6 - 465374*ep^4*mWW^12*s^3*t^6 - 181752*ep^5*mWW^12*s^3*t^6 + 8400*mtt^10*mWW*s^4*t^6 + 67928*ep*mtt^10*mWW*s^4*t^6 + 180600*ep^2*mtt^10*mWW*s^4*t^6 + 186312*ep^3*mtt^10*mWW*s^4*t^6 + 48440*ep^4*mtt^10*mWW*s^4*t^6 - 16800*ep^5*mtt^10*mWW*s^4*t^6 - 9696*mtt^9*mWW^2*s^4*t^6 - 550918*ep*mtt^9*mWW^2*s^4*t^6 - 4370382*ep^2*mtt^9*mWW^2*s^4*t^6 - 12897986*ep^3*mtt^9*mWW^2*s^4*t^6 - 16342858*ep^4*mtt^9*mWW^2*s^4*t^6 - 7523680*ep^5*mtt^9*mWW^2*s^4*t^6 + 129126*mtt^8*mWW^3*s^4*t^6 + 3743106*ep*mtt^8*mWW^3*s^4*t^6 + 26627870*ep^2*mtt^8*mWW^3*s^4*t^6 + 75984454*ep^3*mtt^8*mWW^3*s^4*t^6 + 95186820*ep^4*mtt^8*mWW^3*s^4*t^6 + 43670560*ep^5*mtt^8*mWW^3*s^4*t^6 - 1115256*mtt^7*mWW^4*s^4*t^6 - 17222394*ep*mtt^7*mWW^4*s^4*t^6 - 96198790*ep^2*mtt^7*mWW^4*s^4*t^6 - 245051310*ep^3*mtt^7*mWW^4*s^4*t^6 - 289544074*ep^4*mtt^7*mWW^4*s^4*t^6 - 128760176*ep^5*mtt^7*mWW^4*s^4*t^6 + 3381732*mtt^6*mWW^5*s^4*t^6 + 43737194*ep*mtt^6*mWW^5*s^4*t^6 + 215651168*ep^2*mtt^6*mWW^5*s^4*t^6 + 505139390*ep^3*mtt^6*mWW^5*s^4*t^6 + 563737868*ep^4*mtt^6*mWW^5*s^4*t^6 + 240845304*ep^5*mtt^6*mWW^5*s^4*t^6 - 5087840*mtt^5*mWW^6*s^4*t^6 - 62303629*ep*mtt^5*mWW^6*s^4*t^6 - 292429959*ep^2*mtt^5*mWW^6*s^4*t^6 - 656882823*ep^3*mtt^5*mWW^6*s^4*t^6 - 707718089*ep^4*mtt^5*mWW^6*s^4*t^6 - 293363436*ep^5*mtt^5*mWW^6*s^4*t^6 + 4149542*mtt^4*mWW^7*s^4*t^6 + 50065197*ep*mtt^4*mWW^7*s^4*t^6 + 231441861*ep^2*mtt^4*mWW^7*s^4*t^6 + 512101839*ep^3*mtt^4*mWW^7*s^4*t^6 + 543898229*ep^4*mtt^4*mWW^7*s^4*t^6 + 222396580*ep^5*mtt^4*mWW^7*s^4*t^6 - 1740352*mtt^3*mWW^8*s^4*t^6 - 20966848*ep*mtt^3*mWW^8*s^4*t^6 - 96838490*ep^2*mtt^3*mWW^8*s^4*t^6 - 214215840*ep^3*mtt^3*mWW^8*s^4*t^6 - 227780902*ep^4*mtt^3*mWW^8*s^4*t^6 - 93345216*ep^5*mtt^3*mWW^8*s^4*t^6 + 252128*mtt^2*mWW^9*s^4*t^6 + 3038312*ep*mtt^2*mWW^9*s^4*t^6 + 14176580*ep^2*mtt^2*mWW^9*s^4*t^6 + 32042008*ep^3*mtt^2*mWW^9*s^4*t^6 + 35188420*ep^4*mtt^2*mWW^9*s^4*t^6 + 14980232*ep^5*mtt^2*mWW^9*s^4*t^6 + 44488*mtt*mWW^10*s^4*t^6 + 540653*ep*mtt*mWW^10*s^4*t^6 + 2437709*ep^2*mtt*mWW^10*s^4*t^6 + 5044583*ep^3*mtt*mWW^10*s^4*t^6 + 4785995*ep^4*mtt*mWW^10*s^4*t^6 + 1673500*ep^5*mtt*mWW^10*s^4*t^6 - 12272*mWW^11*s^4*t^6 - 148601*ep*mWW^11*s^4*t^6 - 678167*ep^2*mWW^11*s^4*t^6 - 1450627*ep^3*mWW^11*s^4*t^6 - 1459849*ep^4*mWW^11*s^4*t^6 - 556868*ep^5*mWW^11*s^4*t^6 - 17808*mtt^9*mWW*s^5*t^6 - 174832*ep*mtt^9*mWW*s^5*t^6 - 637056*ep^2*mtt^9*mWW*s^5*t^6 - 1099728*ep^3*mtt^9*mWW*s^5*t^6 - 908656*ep^4*mtt^9*mWW*s^5*t^6 - 288960*ep^5*mtt^9*mWW*s^5*t^6 + 15168*mtt^8*mWW^2*s^5*t^6 + 622556*ep*mtt^8*mWW^2*s^5*t^6 + 4749336*ep^2*mtt^8*mWW^2*s^5*t^6 + 13874396*ep^3*mtt^8*mWW^2*s^5*t^6 + 17538928*ep^4*mtt^8*mWW^2*s^5*t^6 + 8078976*ep^5*mtt^8*mWW^2*s^5*t^6 - 164306*mtt^7*mWW^3*s^5*t^6 - 3955790*ep*mtt^7*mWW^3*s^5*t^6 - 26854630*ep^2*mtt^7*mWW^3*s^5*t^6 - 75672674*ep^3*mtt^7*mWW^3*s^5*t^6 - 94770608*ep^4*mtt^7*mWW^3*s^5*t^6 - 43714552*ep^5*mtt^7*mWW^3*s^5*t^6 + 1214280*mtt^6*mWW^4*s^5*t^6 + 17728664*ep*mtt^6*mWW^4*s^5*t^6 + 95698952*ep^2*mtt^6*mWW^4*s^5*t^6 + 239455048*ep^3*mtt^6*mWW^4*s^5*t^6 + 280728696*ep^4*mtt^6*mWW^4*s^5*t^6 + 124687880*ep^5*mtt^6*mWW^4*s^5*t^6 - 3017188*mtt^5*mWW^5*s^5*t^6 - 38714894*ep*mtt^5*mWW^5*s^5*t^6 - 189369692*ep^2*mtt^5*mWW^5*s^5*t^6 - 440191210*ep^3*mtt^5*mWW^5*s^5*t^6 - 487811608*ep^4*mtt^5*mWW^5*s^5*t^6 - 207164656*ep^5*mtt^5*mWW^5*s^5*t^6 + 3645900*mtt^4*mWW^6*s^5*t^6 + 44965496*ep*mtt^4*mWW^6*s^5*t^6 + 211958154*ep^2*mtt^4*mWW^6*s^5*t^6 + 475913740*ep^3*mtt^4*mWW^6*s^5*t^6 + 510448246*ep^4*mtt^4*mWW^6*s^5*t^6 + 210032920*ep^5*mtt^4*mWW^6*s^5*t^6 - 2324386*mtt^3*mWW^7*s^5*t^6 - 28356894*ep*mtt^3*mWW^7*s^5*t^6 - 132181828*ep^2*mtt^3*mWW^7*s^5*t^6 - 293228162*ep^3*mtt^3*mWW^7*s^5*t^6 - 310715122*ep^4*mtt^3*mWW^7*s^5*t^6 - 126305416*ep^5*mtt^3*mWW^7*s^5*t^6 + 722248*mtt^2*mWW^8*s^5*t^6 + 8780632*ep*mtt^2*mWW^8*s^5*t^6 + 40809362*ep^2*mtt^2*mWW^8*s^5*t^6 + 90261720*ep^3*mtt^2*mWW^8*s^5*t^6 + 95517270*ep^4*mtt^2*mWW^8*s^5*t^6 + 38851856*ep^5*mtt^2*mWW^8*s^5*t^6 - 65608*mtt*mWW^9*s^5*t^6 - 790654*ep*mtt*mWW^9*s^5*t^6 - 3677194*ep^2*mtt*mWW^9*s^5*t^6 - 8195594*ep^3*mtt*mWW^9*s^5*t^6 - 8820822*ep^4*mtt*mWW^9*s^5*t^6 - 3673280*ep^5*mtt*mWW^9*s^5*t^6 - 8300*mWW^10*s^5*t^6 - 100828*ep*mWW^10*s^5*t^6 - 455660*ep^2*mWW^10*s^5*t^6 - 955104*ep^3*mWW^10*s^5*t^6 - 929844*ep^4*mWW^10*s^5*t^6 - 338880*ep^5*mWW^10*s^5*t^6 + 18480*mtt^8*mWW*s^6*t^6 + 191576*ep*mtt^8*mWW*s^6*t^6 + 744744*ep^2*mtt^8*mWW*s^6*t^6 + 1373064*ep^3*mtt^8*mWW*s^6*t^6 + 1207976*ep^4*mtt^8*mWW*s^6*t^6 + 406560*ep^5*mtt^8*mWW*s^6*t^6 - 17592*mtt^7*mWW^2*s^6*t^6 - 509546*ep*mtt^7*mWW^2*s^6*t^6 - 3626410*ep^2*mtt^7*mWW^2*s^6*t^6 - 10300230*ep^3*mtt^7*mWW^2*s^6*t^6 - 12813862*ep^4*mtt^7*mWW^2*s^6*t^6 - 5835240*ep^5*mtt^7*mWW^2*s^6*t^6 + 97586*mtt^6*mWW^3*s^6*t^6 + 2292612*ep*mtt^6*mWW^3*s^6*t^6 + 15516078*ep^2*mtt^6*mWW^3*s^6*t^6 + 43983452*ep^3*mtt^6*mWW^3*s^6*t^6 + 55576968*ep^4*mtt^6*mWW^3*s^6*t^6 + 25888584*ep^5*mtt^6*mWW^3*s^6*t^6 - 659412*mtt^5*mWW^4*s^6*t^6 - 9451146*ep*mtt^5*mWW^4*s^6*t^6 - 50512964*ep^2*mtt^5*mWW^4*s^6*t^6 - 126369474*ep^3*mtt^5*mWW^4*s^6*t^6 - 149046572*ep^4*mtt^5*mWW^4*s^6*t^6 - 66861112*ep^5*mtt^5*mWW^4*s^6*t^6 + 1425148*mtt^4*mWW^5*s^6*t^6 + 18222138*ep*mtt^4*mWW^5*s^6*t^6 + 88804792*ep^2*mtt^4*mWW^5*s^6*t^6 + 205797570*ep^3*mtt^4*mWW^5*s^6*t^6 + 227467112*ep^4*mtt^4*mWW^5*s^6*t^6 + 96407200*ep^5*mtt^4*mWW^5*s^6*t^6 - 1429992*mtt^3*mWW^6*s^6*t^6 - 17772238*ep*mtt^3*mWW^6*s^6*t^6 - 84192568*ep^2*mtt^3*mWW^6*s^6*t^6 - 189114706*ep^3*mtt^3*mWW^6*s^6*t^6 - 202109376*ep^4*mtt^3*mWW^6*s^6*t^6 - 82625408*ep^5*mtt^3*mWW^6*s^6*t^6 + 721410*mtt^2*mWW^7*s^6*t^6 + 8910636*ep*mtt^2*mWW^7*s^6*t^6 + 41904732*ep^2*mtt^2*mWW^7*s^6*t^6 + 93176012*ep^3*mtt^2*mWW^7*s^6*t^6 + 98453250*ep^4*mtt^2*mWW^7*s^6*t^6 + 39778936*ep^5*mtt^2*mWW^7*s^6*t^6 - 166588*mtt*mWW^8*s^6*t^6 - 2044038*ep*mtt*mWW^8*s^6*t^6 - 9539258*ep^2*mtt*mWW^8*s^6*t^6 - 20991470*ep^3*mtt*mWW^8*s^6*t^6 - 21941662*ep^4*mtt*mWW^8*s^6*t^6 - 8777552*ep^5*mtt*mWW^8*s^6*t^6 + 10960*mWW^9*s^6*t^6 + 135686*ep*mWW^9*s^6*t^6 + 638774*ep^2*mWW^9*s^6*t^6 + 1411542*ep^3*mWW^9*s^6*t^6 + 1478166*ep^4*mWW^9*s^6*t^6 + 591472*ep^5*mWW^9*s^6*t^6 - 10896*mtt^7*mWW*s^7*t^6 - 115864*ep*mtt^7*mWW*s^7*t^6 - 463080*ep^2*mtt^7*mWW*s^7*t^6 - 875976*ep^3*mtt^7*mWW*s^7*t^6 - 788104*ep^4*mtt^7*mWW*s^7*t^6 - 270240*ep^5*mtt^7*mWW*s^7*t^6 + 13488*mtt^6*mWW^2*s^7*t^6 + 291692*ep*mtt^6*mWW^2*s^7*t^6 + 1896456*ep^2*mtt^6*mWW^2*s^7*t^6 + 5151028*ep^3*mtt^6*mWW^2*s^7*t^6 + 6221504*ep^4*mtt^6*mWW^2*s^7*t^6 + 2767112*ep^5*mtt^6*mWW^2*s^7*t^6 - 28194*mtt^5*mWW^3*s^7*t^6 - 720660*ep*mtt^5*mWW^3*s^7*t^6 - 5040786*ep^2*mtt^5*mWW^3*s^7*t^6 - 14635092*ep^3*mtt^5*mWW^3*s^7*t^6 - 18845492*ep^4*mtt^5*mWW^3*s^7*t^6 - 8913056*ep^5*mtt^5*mWW^3*s^7*t^6 + 175120*mtt^4*mWW^4*s^7*t^6 + 2530366*ep*mtt^4*mWW^4*s^7*t^6 + 13671474*ep^2*mtt^4*mWW^4*s^7*t^6 + 34930206*ep^3*mtt^4*mWW^4*s^7*t^6 + 42291874*ep^4*mtt^4*mWW^4*s^7*t^6 + 19508440*ep^5*mtt^4*mWW^4*s^7*t^6 - 343708*mtt^3*mWW^5*s^7*t^6 - 4392584*ep*mtt^3*mWW^5*s^7*t^6 - 21400296*ep^2*mtt^3*mWW^5*s^7*t^6 - 49715704*ep^3*mtt^3*mWW^5*s^7*t^6 - 55163356*ep^4*mtt^3*mWW^5*s^7*t^6 - 23485760*ep^5*mtt^3*mWW^5*s^7*t^6 + 288840*mtt^2*mWW^6*s^7*t^6 + 3633920*ep*mtt^2*mWW^6*s^7*t^6 + 17373648*ep^2*mtt^2*mWW^6*s^7*t^6 + 39238232*ep^3*mtt^2*mWW^6*s^7*t^6 + 42026216*ep^4*mtt^2*mWW^6*s^7*t^6 + 17180536*ep^5*mtt^2*mWW^6*s^7*t^6 - 110722*mtt*mWW^7*s^7*t^6 - 1384716*ep*mtt*mWW^7*s^7*t^6 - 6561966*ep^2*mtt*mWW^7*s^7*t^6 - 14615052*ep^3*mtt*mWW^7*s^7*t^6 - 15398088*ep^4*mtt*mWW^7*s^7*t^6 - 6186880*ep^5*mtt*mWW^7*s^7*t^6 + 16072*mWW^8*s^7*t^6 + 198486*ep*mWW^8*s^7*t^6 + 926790*ep^2*mWW^8*s^7*t^6 + 2029878*ep^3*mWW^8*s^7*t^6 + 2101526*ep^4*mWW^8*s^7*t^6 + 829608*ep^5*mWW^8*s^7*t^6 + 3504*mtt^6*mWW*s^8*t^6 + 37808*ep*mtt^6*mWW*s^8*t^6 + 153432*ep^2*mtt^6*mWW*s^8*t^6 + 294192*ep^3*mtt^6*mWW*s^8*t^6 + 267704*ep^4*mtt^6*mWW*s^8*t^6 + 92640*ep^5*mtt^6*mWW*s^8*t^6 - 5820*mtt^5*mWW^2*s^8*t^6 - 102646*ep*mtt^5*mWW^2*s^8*t^6 - 609966*ep^2*mtt^5*mWW^2*s^8*t^6 - 1572274*ep^3*mtt^5*mWW^2*s^8*t^6 - 1827806*ep^4*mtt^5*mWW^2*s^8*t^6 - 786768*ep^5*mtt^5*mWW^2*s^8*t^6 + 3034*mtt^4*mWW^3*s^8*t^6 + 107998*ep*mtt^4*mWW^3*s^8*t^6 + 831406*ep^2*mtt^4*mWW^3*s^8*t^6 + 2546058*ep^3*mtt^4*mWW^3*s^8*t^6 + 3391616*ep^4*mtt^4*mWW^3*s^8*t^6 + 1639968*ep^5*mtt^4*mWW^3*s^8*t^6 - 14192*mtt^3*mWW^4*s^8*t^6 - 230580*ep*mtt^3*mWW^4*s^8*t^6 - 1365008*ep^2*mtt^3*mWW^4*s^8*t^6 - 3874108*ep^3*mtt^3*mWW^4*s^8*t^6 - 5181632*ep^4*mtt^3*mWW^4*s^8*t^6 - 2604512*ep^5*mtt^3*mWW^4*s^8*t^6 + 30012*mtt^2*mWW^5*s^8*t^6 + 384020*ep*mtt^2*mWW^5*s^8*t^6 + 1885064*ep^2*mtt^2*mWW^5*s^8*t^6 + 4505420*ep^3*mtt^2*mWW^5*s^8*t^6 + 5198252*ep^4*mtt^2*mWW^5*s^8*t^6 + 2307936*ep^5*mtt^2*mWW^5*s^8*t^6 - 21508*mtt*mWW^6*s^8*t^6 - 278438*ep*mtt*mWW^6*s^8*t^6 - 1362706*ep^2*mtt*mWW^6*s^8*t^6 - 3157906*ep^3*mtt*mWW^6*s^8*t^6 - 3475154*ep^4*mtt*mWW^6*s^8*t^6 - 1460752*ep^5*mtt*mWW^6*s^8*t^6 + 4970*mWW^7*s^8*t^6 + 61678*ep*mWW^7*s^8*t^6 + 289794*ep^2*mWW^7*s^8*t^6 + 644026*ep^3*mWW^7*s^8*t^6 + 680076*ep^4*mWW^7*s^8*t^6 + 274656*ep^5*mWW^7*s^8*t^6 - 480*mtt^5*mWW*s^9*t^6 - 5228*ep*mtt^5*mWW*s^9*t^6 - 21420*ep^2*mtt^5*mWW*s^9*t^6 - 41412*ep^3*mtt^5*mWW*s^9*t^6 - 37940*ep^4*mtt^5*mWW*s^9*t^6 - 13200*ep^5*mtt^5*mWW*s^9*t^6 + 1056*mtt^4*mWW^2*s^9*t^6 + 16328*ep*mtt^4*mWW^2*s^9*t^6 + 90012*ep^2*mtt^4*mWW^2*s^9*t^6 + 220656*ep^3*mtt^4*mWW^2*s^9*t^6 + 246428*ep^4*mtt^4*mWW^2*s^9*t^6 + 102240*ep^5*mtt^4*mWW^2*s^9*t^6 + 24*mtt^3*mWW^3*s^9*t^6 - 5240*ep*mtt^3*mWW^3*s^9*t^6 - 53128*ep^2*mtt^3*mWW^3*s^9*t^6 - 182600*ep^3*mtt^3*mWW^3*s^9*t^6 - 257832*ep^4*mtt^3*mWW^3*s^9*t^6 - 128280*ep^5*mtt^3*mWW^3*s^9*t^6 - 1608*mtt^2*mWW^4*s^9*t^6 - 16764*ep*mtt^2*mWW^4*s^9*t^6 - 61204*ep^2*mtt^2*mWW^4*s^9*t^6 - 65724*ep^3*mtt^2*mWW^4*s^9*t^6 + 32148*ep^4*mtt^2*mWW^4*s^9*t^6 + 62192*ep^5*mtt^2*mWW^4*s^9*t^6 + 1320*mtt*mWW^5*s^9*t^6 + 17244*ep*mtt*mWW^5*s^9*t^6 + 81436*ep^2*mtt*mWW^5*s^9*t^6 + 156484*ep^3*mtt*mWW^5*s^9*t^6 + 118484*ep^4*mtt*mWW^5*s^9*t^6 + 23192*ep^5*mtt*mWW^5*s^9*t^6 - 312*mWW^6*s^9*t^6 - 3588*ep*mWW^6*s^9*t^6 - 14960*ep^2*mWW^6*s^9*t^6 - 25516*ep^3*mWW^6*s^9*t^6 - 16040*ep^4*mWW^6*s^9*t^6 - 1344*ep^5*mWW^6*s^9*t^6 - 140*ep*mtt^2*mWW^3*s^10*t^6 - 820*ep^2*mtt^2*mWW^3*s^10*t^6 - 1740*ep^3*mtt^2*mWW^3*s^10*t^6 - 1580*ep^4*mtt^2*mWW^3*s^10*t^6 - 520*ep^5*mtt^2*mWW^3*s^10*t^6 + 88*ep*mtt*mWW^4*s^10*t^6 + 504*ep^2*mtt*mWW^4*s^10*t^6 + 1048*ep^3*mtt*mWW^4*s^10*t^6 + 936*ep^4*mtt*mWW^4*s^10*t^6 + 304*ep^5*mtt*mWW^4*s^10*t^6 - 12*ep*mWW^5*s^10*t^6 - 68*ep^2*mWW^5*s^10*t^6 - 140*ep^3*mWW^5*s^10*t^6 - 124*ep^4*mWW^5*s^10*t^6 - 40*ep^5*mWW^5*s^10*t^6 + 48*mtt^14*t^7 + 584*ep*mtt^14*t^7 + 2640*ep^2*mtt^14*t^7 + 5496*ep^3*mtt^14*t^7 + 5312*ep^4*mtt^14*t^7 + 1920*ep^5*mtt^14*t^7 + 1232*mtt^13*mWW*t^7 + 15236*ep*mtt^13*mWW*t^7 + 69832*ep^2*mtt^13*mWW*t^7 + 146972*ep^3*mtt^13*mWW*t^7 + 143336*ep^4*mtt^13*mWW*t^7 + 52192*ep^5*mtt^13*mWW*t^7 - 3616*mtt^12*mWW^2*t^7 - 38564*ep*mtt^12*mWW^2*t^7 - 154528*ep^2*mtt^12*mWW^2*t^7 - 292468*ep^3*mtt^12*mWW^2*t^7 - 261976*ep^4*mtt^12*mWW^2*t^7 - 88608*ep^5*mtt^12*mWW^2*t^7 + 8848*mtt^11*mWW^3*t^7 + 84144*ep*mtt^11*mWW^3*t^7 + 317252*ep^2*mtt^11*mWW^3*t^7 + 649104*ep^3*mtt^11*mWW^3*t^7 + 725564*ep^4*mtt^11*mWW^3*t^7 + 340208*ep^5*mtt^11*mWW^3*t^7 - 56624*mtt^10*mWW^4*t^7 - 679588*ep*mtt^10*mWW^4*t^7 - 3187592*ep^2*mtt^10*mWW^4*t^7 - 7339908*ep^3*mtt^10*mWW^4*t^7 - 8263216*ep^4*mtt^10*mWW^4*t^7 - 3628672*ep^5*mtt^10*mWW^4*t^7 + 191344*mtt^9*mWW^5*t^7 + 2429638*ep*mtt^9*mWW^5*t^7 + 11776722*ep^2*mtt^9*mWW^5*t^7 + 27179722*ep^3*mtt^9*mWW^5*t^7 + 29983526*ep^4*mtt^9*mWW^5*t^7 + 12717688*ep^5*mtt^9*mWW^5*t^7 - 329136*mtt^8*mWW^6*t^7 - 4239972*ep*mtt^8*mWW^6*t^7 - 20693564*ep^2*mtt^8*mWW^6*t^7 - 47670692*ep^3*mtt^8*mWW^6*t^7 - 52137644*ep^4*mtt^8*mWW^6*t^7 - 21810032*ep^5*mtt^8*mWW^6*t^7 + 319008*mtt^7*mWW^7*t^7 + 4118946*ep*mtt^7*mWW^7*t^7 + 20125882*ep^2*mtt^7*mWW^7*t^7 + 46349390*ep^3*mtt^7*mWW^7*t^7 + 50603150*ep^4*mtt^7*mWW^7*t^7 + 21092824*ep^5*mtt^7*mWW^7*t^7 - 177168*mtt^6*mWW^8*t^7 - 2280064*ep*mtt^6*mWW^8*t^7 - 11135452*ep^2*mtt^6*mWW^8*t^7 - 25709544*ep^3*mtt^6*mWW^8*t^7 - 28192044*ep^4*mtt^6*mWW^8*t^7 - 11808048*ep^5*mtt^6*mWW^8*t^7 + 52064*mtt^5*mWW^9*t^7 + 666998*ep*mtt^5*mWW^9*t^7 + 3265262*ep^2*mtt^5*mWW^9*t^7 + 7614618*ep^3*mtt^5*mWW^9*t^7 + 8476906*ep^4*mtt^5*mWW^9*t^7 + 3612552*ep^5*mtt^5*mWW^9*t^7 - 5712*mtt^4*mWW^10*t^7 - 74752*ep*mtt^4*mWW^10*t^7 - 379332*ep^2*mtt^4*mWW^10*t^7 - 929728*ep^3*mtt^4*mWW^10*t^7 - 1094748*ep^4*mtt^4*mWW^10*t^7 - 493168*ep^5*mtt^4*mWW^10*t^7 - 336*mtt^3*mWW^11*t^7 - 3154*ep*mtt^3*mWW^11*t^7 - 9478*ep^2*mtt^3*mWW^11*t^7 - 7710*ep^3*mtt^3*mWW^11*t^7 + 7358*ep^4*mtt^3*mWW^11*t^7 + 9560*ep^5*mtt^3*mWW^11*t^7 + 48*mtt^2*mWW^12*t^7 + 548*ep*mtt^2*mWW^12*t^7 + 2356*ep^2*mtt^2*mWW^12*t^7 + 4748*ep^3*mtt^2*mWW^12*t^7 + 4476*ep^4*mtt^2*mWW^12*t^7 + 1584*ep^5*mtt^2*mWW^12*t^7 - 288*mtt^13*s*t^7 - 3648*ep*mtt^13*s*t^7 - 17016*ep^2*mtt^13*s*t^7 - 36192*ep^3*mtt^13*s*t^7 - 35496*ep^4*mtt^13*s*t^7 - 12960*ep^5*mtt^13*s*t^7 - 6856*mtt^12*mWW*s*t^7 - 87956*ep*mtt^12*mWW*s*t^7 - 414512*ep^2*mtt^12*mWW*s*t^7 - 888844*ep^3*mtt^12*mWW*s*t^7 - 877832*ep^4*mtt^12*mWW*s*t^7 - 322400*ep^5*mtt^12*mWW*s*t^7 + 16240*mtt^11*mWW^2*s*t^7 + 166044*ep*mtt^11*mWW^2*s*t^7 + 625190*ep^2*mtt^11*mWW^2*s*t^7 + 1079140*ep^3*mtt^11*mWW^2*s*t^7 + 838306*ep^4*mtt^11*mWW^2*s*t^7 + 221640*ep^5*mtt^11*mWW^2*s*t^7 - 27556*mtt^10*mWW^3*s*t^7 - 109656*ep*mtt^10*mWW^3*s*t^7 + 312482*ep^2*mtt^10*mWW^3*s*t^7 + 1777564*ep^3*mtt^10*mWW^3*s*t^7 + 2394270*ep^4*mtt^10*mWW^3*s*t^7 + 989496*ep^5*mtt^10*mWW^3*s*t^7 + 185136*mtt^9*mWW^4*s*t^7 + 1797806*ep*mtt^9*mWW^4*s*t^7 + 6742020*ep^2*mtt^9*mWW^4*s*t^7 + 13010450*ep^3*mtt^9*mWW^4*s*t^7 + 13254236*ep^4*mtt^9*mWW^4*s*t^7 + 5679952*ep^5*mtt^9*mWW^4*s*t^7 - 540612*mtt^8*mWW^5*s*t^7 - 6247564*ep*mtt^8*mWW^5*s*t^7 - 27782446*ep^2*mtt^8*mWW^5*s*t^7 - 59847296*ep^3*mtt^8*mWW^5*s*t^7 - 62750642*ep^4*mtt^8*mWW^5*s*t^7 - 25732680*ep^5*mtt^8*mWW^5*s*t^7 + 664744*mtt^7*mWW^6*s*t^7 + 8172179*ep*mtt^7*mWW^6*s*t^7 + 38117397*ep^2*mtt^7*mWW^6*s*t^7 + 84152797*ep^3*mtt^7*mWW^6*s*t^7 + 88521135*ep^4*mtt^7*mWW^6*s*t^7 + 35773228*ep^5*mtt^7*mWW^6*s*t^7 - 279252*mtt^6*mWW^7*s*t^7 - 3674418*ep*mtt^6*mWW^7*s*t^7 - 17977818*ep^2*mtt^6*mWW^7*s*t^7 - 40664978*ep^3*mtt^6*mWW^7*s*t^7 - 42983166*ep^4*mtt^6*mWW^7*s*t^7 - 17176408*ep^5*mtt^6*mWW^7*s*t^7 - 148520*mtt^5*mWW^8*s*t^7 - 1644637*ep*mtt^5*mWW^8*s*t^7 - 7047581*ep^2*mtt^5*mWW^8*s*t^7 - 14854363*ep^3*mtt^5*mWW^8*s*t^7 - 15489855*ep^4*mtt^5*mWW^8*s*t^7 - 6392204*ep^5*mtt^5*mWW^8*s*t^7 + 205956*mtt^4*mWW^9*s*t^7 + 2467054*ep*mtt^4*mWW^9*s*t^7 + 11316232*ep^2*mtt^4*mWW^9*s*t^7 + 24883654*ep^3*mtt^4*mWW^9*s*t^7 + 26332920*ep^4*mtt^4*mWW^9*s*t^7 + 10765184*ep^5*mtt^4*mWW^9*s*t^7 - 78968*mtt^3*mWW^10*s*t^7 - 956763*ep*mtt^3*mWW^10*s*t^7 - 4449331*ep^2*mtt^3*mWW^10*s*t^7 - 9937733*ep^3*mtt^3*mWW^10*s*t^7 - 10687401*ep^4*mtt^3*mWW^10*s*t^7 - 4434964*ep^5*mtt^3*mWW^10*s*t^7 + 9544*mtt^2*mWW^11*s*t^7 + 117362*ep*mtt^2*mWW^11*s*t^7 + 562012*ep^2*mtt^2*mWW^11*s*t^7 + 1312526*ep^3*mtt^2*mWW^11*s*t^7 + 1488988*ep^4*mtt^2*mWW^11*s*t^7 + 652688*ep^5*mtt^2*mWW^11*s*t^7 + 504*mtt*mWW^12*s*t^7 + 5019*ep*mtt*mWW^12*s*t^7 + 16905*ep^2*mtt*mWW^12*s*t^7 + 20397*ep^3*mtt*mWW^12*s*t^7 + 1251*ep^4*mtt*mWW^12*s*t^7 - 8196*ep^5*mtt*mWW^12*s*t^7 - 72*mWW^13*s*t^7 - 822*ep*mWW^13*s*t^7 - 3534*ep^2*mWW^13*s*t^7 - 7122*ep^3*mWW^13*s*t^7 - 6714*ep^4*mWW^13*s*t^7 - 2376*ep^5*mWW^13*s*t^7 + 576*mtt^12*s^2*t^7 + 8160*ep*mtt^12*s^2*t^7 + 41088*ep^2*mtt^12*s^2*t^7 + 91680*ep^3*mtt^12*s^2*t^7 + 92736*ep^4*mtt^12*s^2*t^7 + 34560*ep^5*mtt^12*s^2*t^7 + 12344*mtt^11*mWW*s^2*t^7 + 177248*ep*mtt^11*mWW*s^2*t^7 + 900856*ep^2*mtt^11*mWW*s^2*t^7 + 2024288*ep^3*mtt^11*mWW*s^2*t^7 + 2060240*ep^4*mtt^11*mWW*s^2*t^7 + 771904*ep^5*mtt^11*mWW*s^2*t^7 - 17760*mtt^10*mWW^2*s^2*t^7 - 135858*ep*mtt^10*mWW^2*s^2*t^7 - 253216*ep^2*mtt^10*mWW^2*s^2*t^7 + 249474*ep^3*mtt^10*mWW^2*s^2*t^7 + 1097008*ep^4*mtt^10*mWW^2*s^2*t^7 + 784032*ep^5*mtt^10*mWW^2*s^2*t^7 + 4036*mtt^9*mWW^3*s^2*t^7 - 843101*ep*mtt^9*mWW^3*s^2*t^7 - 7419245*ep^2*mtt^9*mWW^3*s^2*t^7 - 21969927*ep^3*mtt^9*mWW^3*s^2*t^7 - 27181527*ep^4*mtt^9*mWW^3*s^2*t^7 - 12072236*ep^5*mtt^9*mWW^3*s^2*t^7 - 117662*mtt^8*mWW^4*s^2*t^7 + 817855*ep*mtt^8*mWW^4*s^2*t^7 + 12802173*ep^2*mtt^8*mWW^4*s^2*t^7 + 43070565*ep^3*mtt^8*mWW^4*s^2*t^7 + 56345097*ep^4*mtt^8*mWW^4*s^2*t^7 + 25733652*ep^5*mtt^8*mWW^4*s^2*t^7 + 144008*mtt^7*mWW^5*s^2*t^7 - 921717*ep*mtt^7*mWW^5*s^2*t^7 - 15656691*ep^2*mtt^7*mWW^5*s^2*t^7 - 55395235*ep^3*mtt^7*mWW^5*s^2*t^7 - 76022097*ep^4*mtt^7*mWW^5*s^2*t^7 - 36369108*ep^5*mtt^7*mWW^5*s^2*t^7 + 504570*mtt^6*mWW^6*s^2*t^7 + 7760318*ep*mtt^6*mWW^6*s^2*t^7 + 43728408*ep^2*mtt^6*mWW^6*s^2*t^7 + 113260814*ep^3*mtt^6*mWW^6*s^2*t^7 + 136266482*ep^4*mtt^6*mWW^6*s^2*t^7 + 61549288*ep^5*mtt^6*mWW^6*s^2*t^7 - 1364920*mtt^5*mWW^7*s^2*t^7 - 17016813*ep*mtt^5*mWW^7*s^2*t^7 - 81531897*ep^2*mtt^5*mWW^7*s^2*t^7 - 187473091*ep^3*mtt^5*mWW^7*s^2*t^7 - 207035435*ep^4*mtt^5*mWW^7*s^2*t^7 - 87987644*ep^5*mtt^5*mWW^7*s^2*t^7 + 1339990*mtt^4*mWW^8*s^2*t^7 + 16265214*ep*mtt^4*mWW^8*s^2*t^7 + 75690270*ep^2*mtt^4*mWW^8*s^2*t^7 + 168894334*ep^3*mtt^4*mWW^8*s^2*t^7 + 181218536*ep^4*mtt^4*mWW^8*s^2*t^7 + 74997056*ep^5*mtt^4*mWW^8*s^2*t^7 - 624672*mtt^3*mWW^9*s^2*t^7 - 7557507*ep*mtt^3*mWW^9*s^2*t^7 - 35031313*ep^2*mtt^3*mWW^9*s^2*t^7 - 77823733*ep^3*mtt^3*mWW^9*s^2*t^7 - 83113763*ep^4*mtt^3*mWW^9*s^2*t^7 - 34221692*ep^5*mtt^3*mWW^9*s^2*t^7 + 122062*mtt^2*mWW^10*s^2*t^7 + 1478760*ep*mtt^2*mWW^10*s^2*t^7 + 6903488*ep^2*mtt^2*mWW^10*s^2*t^7 + 15552332*ep^3*mtt^2*mWW^10*s^2*t^7 + 16924350*ep^4*mtt^2*mWW^10*s^2*t^7 + 7112248*ep^5*mtt^2*mWW^10*s^2*t^7 - 1068*mtt*mWW^11*s^2*t^7 - 15678*ep*mtt*mWW^11*s^2*t^7 - 102734*ep^2*mtt*mWW^11*s^2*t^7 - 340830*ep^3*mtt*mWW^11*s^2*t^7 - 521178*ep^4*mtt*mWW^11*s^2*t^7 - 286472*ep^5*mtt*mWW^11*s^2*t^7 - 1504*mWW^12*s^2*t^7 - 16881*ep*mWW^12*s^2*t^7 - 71187*ep^2*mWW^12*s^2*t^7 - 140671*ep^3*mWW^12*s^2*t^7 - 130449*ep^4*mWW^12*s^2*t^7 - 45588*ep^5*mWW^12*s^2*t^7 - 4032*ep*mtt^11*s^3*t^7 - 32928*ep^2*mtt^11*s^3*t^7 - 90048*ep^3*mtt^11*s^3*t^7 - 101472*ep^4*mtt^11*s^3*t^7 - 40320*ep^5*mtt^11*s^3*t^7 + 1256*mtt^10*mWW*s^3*t^7 - 66868*ep*mtt^10*mWW*s^3*t^7 - 603628*ep^2*mtt^10*mWW*s^3*t^7 - 1703156*ep^3*mtt^10*mWW*s^3*t^7 - 1952508*ep^4*mtt^10*mWW*s^3*t^7 - 784856*ep^5*mtt^10*mWW*s^3*t^7 - 37624*mtt^9*mWW^2*s^3*t^7 - 579832*ep*mtt^9*mWW^2*s^3*t^7 - 3261632*ep^2*mtt^9*mWW^2*s^3*t^7 - 8417176*ep^3*mtt^9*mWW^2*s^3*t^7 - 10131504*ep^4*mtt^9*mWW^2*s^3*t^7 - 4619176*ep^5*mtt^9*mWW^2*s^3*t^7 + 95716*mtt^8*mWW^3*s^3*t^7 + 3079314*ep*mtt^8*mWW^3*s^3*t^7 + 22122760*ep^2*mtt^8*mWW^3*s^3*t^7 + 62350194*ep^3*mtt^8*mWW^3*s^3*t^7 + 76617696*ep^4*mtt^8*mWW^3*s^3*t^7 + 34425128*ep^5*mtt^8*mWW^3*s^3*t^7 - 253534*mtt^7*mWW^4*s^3*t^7 - 7896977*ep*mtt^7*mWW^4*s^3*t^7 - 56798739*ep^2*mtt^7*mWW^4*s^3*t^7 - 161627099*ep^3*mtt^7*mWW^4*s^3*t^7 - 200898991*ep^4*mtt^7*mWW^4*s^3*t^7 - 91250740*ep^5*mtt^7*mWW^4*s^3*t^7 + 1066676*mtt^6*mWW^5*s^3*t^7 + 18570616*ep*mtt^6*mWW^5*s^3*t^7 + 110679676*ep^2*mtt^6*mWW^5*s^3*t^7 + 291869924*ep^3*mtt^6*mWW^5*s^3*t^7 + 351157940*ep^4*mtt^6*mWW^5*s^3*t^7 + 157489544*ep^5*mtt^6*mWW^5*s^3*t^7 - 2469914*mtt^5*mWW^6*s^3*t^7 - 33430266*ep*mtt^5*mWW^6*s^3*t^7 - 170961180*ep^2*mtt^5*mWW^6*s^3*t^7 - 411423226*ep^3*mtt^5*mWW^6*s^3*t^7 - 468057822*ep^4*mtt^5*mWW^6*s^3*t^7 - 202665376*ep^5*mtt^5*mWW^6*s^3*t^7 + 2934120*mtt^4*mWW^7*s^3*t^7 + 36679296*ep*mtt^4*mWW^7*s^3*t^7 + 175359350*ep^2*mtt^4*mWW^7*s^3*t^7 + 400051160*ep^3*mtt^4*mWW^7*s^3*t^7 + 436582010*ep^4*mtt^4*mWW^7*s^3*t^7 + 182975264*ep^5*mtt^4*mWW^7*s^3*t^7 - 1846426*mtt^3*mWW^8*s^3*t^7 - 22533657*ep*mtt^3*mWW^8*s^3*t^7 - 105161893*ep^2*mtt^3*mWW^8*s^3*t^7 - 234441403*ep^3*mtt^3*mWW^8*s^3*t^7 - 250515073*ep^4*mtt^3*mWW^8*s^3*t^7 - 103008620*ep^5*mtt^3*mWW^8*s^3*t^7 + 575668*mtt^2*mWW^9*s^3*t^7 + 6980792*ep*mtt^2*mWW^9*s^3*t^7 + 32375690*ep^2*mtt^2*mWW^9*s^3*t^7 + 71753772*ep^3*mtt^2*mWW^9*s^3*t^7 + 76280206*ep^4*mtt^2*mWW^9*s^3*t^7 + 31216328*ep^5*mtt^2*mWW^9*s^3*t^7 - 63958*mtt*mWW^10*s^3*t^7 - 774316*ep*mtt*mWW^10*s^3*t^7 - 3612988*ep^2*mtt*mWW^10*s^3*t^7 - 8126576*ep^3*mtt*mWW^10*s^3*t^7 - 8825586*ep^4*mtt*mWW^10*s^3*t^7 - 3699416*ep^5*mtt*mWW^10*s^3*t^7 - 1980*mWW^11*s^3*t^7 - 24070*ep*mWW^11*s^3*t^7 - 104488*ep^2*mWW^11*s^3*t^7 - 196366*ep^3*mWW^11*s^3*t^7 - 154896*ep^4*mWW^11*s^3*t^7 - 37760*ep^5*mWW^11*s^3*t^7 - 2016*mtt^10*s^4*t^7 - 16464*ep*mtt^10*s^4*t^7 - 45024*ep^2*mtt^10*s^4*t^7 - 50736*ep^3*mtt^10*s^4*t^7 - 20160*ep^4*mtt^10*s^4*t^7 - 38056*mtt^9*mWW*s^4*t^7 - 315200*ep*mtt^9*mWW*s^4*t^7 - 882368*ep^2*mtt^9*mWW*s^4*t^7 - 1034320*ep^3*mtt^9*mWW*s^4*t^7 - 451736*ep^4*mtt^9*mWW*s^4*t^7 - 22640*ep^5*mtt^9*mWW*s^4*t^7 + 141160*mtt^8*mWW^2*s^4*t^7 + 1847242*ep*mtt^8*mWW^2*s^4*t^7 + 9139126*ep^2*mtt^8*mWW^2*s^4*t^7 + 21243094*ep^3*mtt^8*mWW^2*s^4*t^7 + 23384066*ep^4*mtt^8*mWW^2*s^4*t^7 + 9845216*ep^5*mtt^8*mWW^2*s^4*t^7 - 188848*mtt^7*mWW^3*s^4*t^7 - 4754596*ep*mtt^7*mWW^3*s^4*t^7 - 32307536*ep^2*mtt^7*mWW^3*s^4*t^7 - 89582996*ep^3*mtt^7*mWW^3*s^4*t^7 - 109724760*ep^4*mtt^7*mWW^3*s^4*t^7 - 49408800*ep^5*mtt^7*mWW^3*s^4*t^7 + 462350*mtt^6*mWW^4*s^4*t^7 + 11195033*ep*mtt^6*mWW^4*s^4*t^7 + 75892147*ep^2*mtt^6*mWW^4*s^4*t^7 + 212850675*ep^3*mtt^6*mWW^4*s^4*t^7 + 264989375*ep^4*mtt^6*mWW^4*s^4*t^7 + 121477524*ep^5*mtt^6*mWW^4*s^4*t^7 - 1530440*mtt^5*mWW^5*s^4*t^7 - 24296219*ep*mtt^5*mWW^5*s^4*t^7 - 138174887*ep^2*mtt^5*mWW^5*s^4*t^7 - 356631685*ep^3*mtt^5*mWW^5*s^4*t^7 - 425541157*ep^4*mtt^5*mWW^5*s^4*t^7 - 190738580*ep^5*mtt^5*mWW^5*s^4*t^7 + 2635516*mtt^4*mWW^6*s^4*t^7 + 35051423*ep*mtt^4*mWW^6*s^4*t^7 + 176707917*ep^2*mtt^4*mWW^6*s^4*t^7 + 420762777*ep^3*mtt^4*mWW^6*s^4*t^7 + 474892755*ep^4*mtt^4*mWW^6*s^4*t^7 + 204432116*ep^5*mtt^4*mWW^6*s^4*t^7 - 2354760*mtt^3*mWW^7*s^4*t^7 - 29453442*ep*mtt^3*mWW^7*s^4*t^7 - 140648980*ep^2*mtt^3*mWW^7*s^4*t^7 - 319771246*ep^3*mtt^3*mWW^7*s^4*t^7 - 347130564*ep^4*mtt^3*mWW^7*s^4*t^7 - 144546096*ep^5*mtt^3*mWW^7*s^4*t^7 + 1094398*mtt^2*mWW^8*s^4*t^7 + 13412159*ep*mtt^2*mWW^8*s^4*t^7 + 62702639*ep^2*mtt^2*mWW^8*s^4*t^7 + 139494213*ep^3*mtt^2*mWW^8*s^4*t^7 + 148301835*ep^4*mtt^2*mWW^8*s^4*t^7 + 60556180*ep^5*mtt^2*mWW^8*s^4*t^7 - 233160*mtt*mWW^9*s^4*t^7 - 2838391*ep*mtt*mWW^9*s^4*t^7 - 13167557*ep^2*mtt*mWW^9*s^4*t^7 - 29024081*ep^3*mtt*mWW^9*s^4*t^7 - 30558887*ep^4*mtt*mWW^9*s^4*t^7 - 12356908*ep^5*mtt*mWW^9*s^4*t^7 + 13856*mWW^10*s^4*t^7 + 168455*ep*mWW^10*s^4*t^7 + 784523*ep^2*mWW^10*s^4*t^7 + 1744305*ep^3*mWW^10*s^4*t^7 + 1859233*ep^4*mWW^10*s^4*t^7 + 761988*ep^5*mWW^10*s^4*t^7 + 4032*mtt^9*s^5*t^7 + 38976*ep*mtt^9*s^5*t^7 + 139440*ep^2*mtt^9*s^5*t^7 + 236544*ep^3*mtt^9*s^5*t^7 + 192528*ep^4*mtt^9*s^5*t^7 + 60480*ep^5*mtt^9*s^5*t^7 + 64088*mtt^8*mWW*s^5*t^7 + 612524*ep*mtt^8*mWW*s^5*t^7 + 2153308*ep^2*mtt^8*mWW*s^5*t^7 + 3569468*ep^3*mtt^8*mWW*s^5*t^7 + 2825804*ep^4*mtt^8*mWW*s^5*t^7 + 861208*ep^5*mtt^8*mWW*s^5*t^7 - 201024*mtt^7*mWW^2*s^5*t^7 - 2547860*ep*mtt^7*mWW^2*s^5*t^7 - 12201890*ep^2*mtt^7*mWW^2*s^5*t^7 - 27378588*ep^3*mtt^7*mWW^2*s^5*t^7 - 29014966*ep^4*mtt^7*mWW^2*s^5*t^7 - 11729272*ep^5*mtt^7*mWW^2*s^5*t^7 + 189268*mtt^6*mWW^3*s^5*t^7 + 4249018*ep*mtt^6*mWW^3*s^5*t^7 + 27858092*ep^2*mtt^6*mWW^3*s^5*t^7 + 76040650*ep^3*mtt^6*mWW^3*s^5*t^7 + 92292036*ep^4*mtt^6*mWW^3*s^5*t^7 + 41278432*ep^5*mtt^6*mWW^3*s^5*t^7 - 273122*mtt^5*mWW^4*s^5*t^7 - 7055813*ep*mtt^5*mWW^4*s^5*t^7 - 49125557*ep^2*mtt^5*mWW^4*s^5*t^7 - 140878143*ep^3*mtt^5*mWW^4*s^5*t^7 - 179019417*ep^4*mtt^5*mWW^4*s^5*t^7 - 83680748*ep^5*mtt^5*mWW^4*s^5*t^7 + 833440*mtt^4*mWW^5*s^5*t^7 + 13264756*ep*mtt^4*mWW^5*s^5*t^7 + 75950546*ep^2*mtt^4*mWW^5*s^5*t^7 + 198636548*ep^3*mtt^4*mWW^5*s^5*t^7 + 240789478*ep^4*mtt^4*mWW^5*s^5*t^7 + 109738192*ep^5*mtt^4*mWW^5*s^5*t^7 - 1233596*mtt^3*mWW^6*s^5*t^7 - 16375394*ep*mtt^3*mWW^6*s^5*t^7 - 82550502*ep^2*mtt^3*mWW^6*s^5*t^7 - 197165406*ep^3*mtt^3*mWW^6*s^5*t^7 - 223472358*ep^4*mtt^3*mWW^6*s^5*t^7 - 96628728*ep^5*mtt^3*mWW^6*s^5*t^7 + 874236*mtt^2*mWW^7*s^5*t^7 + 10981006*ep*mtt^2*mWW^7*s^5*t^7 + 52601630*ep^2*mtt^2*mWW^7*s^5*t^7 + 119820734*ep^3*mtt^2*mWW^7*s^5*t^7 + 130128666*ep^4*mtt^2*mWW^7*s^5*t^7 + 54143336*ep^5*mtt^2*mWW^7*s^5*t^7 - 293266*mtt*mWW^8*s^5*t^7 - 3612893*ep*mtt*mWW^8*s^5*t^7 - 16934819*ep^2*mtt*mWW^8*s^5*t^7 - 37640671*ep^3*mtt*mWW^8*s^5*t^7 - 39873803*ep^4*mtt*mWW^8*s^5*t^7 - 16199108*ep^5*mtt*mWW^8*s^5*t^7 + 35944*mWW^9*s^5*t^7 + 439280*ep*mWW^9*s^5*t^7 + 2036152*ep^2*mWW^9*s^5*t^7 + 4458064*ep^3*mWW^9*s^5*t^7 + 4640032*ep^4*mWW^9*s^5*t^7 + 1849008*ep^5*mWW^9*s^5*t^7 - 4032*mtt^8*s^6*t^7 - 40992*ep*mtt^8*s^6*t^7 - 155904*ep^2*mtt^8*s^6*t^7 - 281568*ep^3*mtt^8*s^6*t^7 - 243264*ep^4*mtt^8*s^6*t^7 - 80640*ep^5*mtt^8*s^6*t^7 - 52504*mtt^7*mWW*s^6*t^7 - 518704*ep*mtt^7*mWW*s^6*t^7 - 1900168*ep^2*mtt^7*mWW*s^6*t^7 - 3292016*ep^3*mtt^7*mWW*s^6*t^7 - 2725728*ep^4*mtt^7*mWW*s^6*t^7 - 867680*ep^5*mtt^7*mWW*s^6*t^7 + 160880*mtt^6*mWW^2*s^6*t^7 + 2011602*ep*mtt^6*mWW^2*s^6*t^7 + 9481212*ep^2*mtt^6*mWW^2*s^6*t^7 + 20830814*ep^3*mtt^6*mWW^2*s^6*t^7 + 21514852*ep^4*mtt^6*mWW^2*s^6*t^7 + 8438560*ep^5*mtt^6*mWW^2*s^6*t^7 - 124268*mtt^5*mWW^3*s^6*t^7 - 2455463*ep*mtt^5*mWW^3*s^6*t^7 - 15286195*ep^2*mtt^5*mWW^3*s^6*t^7 - 40451269*ep^3*mtt^5*mWW^3*s^6*t^7 - 47936913*ep^4*mtt^5*mWW^3*s^6*t^7 - 20983956*ep^5*mtt^5*mWW^3*s^6*t^7 + 44784*mtt^4*mWW^4*s^6*t^7 + 1996980*ep*mtt^4*mWW^4*s^6*t^7 + 15761644*ep^2*mtt^4*mWW^4*s^6*t^7 + 48280364*ep^3*mtt^4*mWW^4*s^6*t^7 + 64196156*ep^4*mtt^4*mWW^4*s^6*t^7 + 31084936*ep^5*mtt^4*mWW^4*s^6*t^7 - 151416*mtt^3*mWW^5*s^6*t^7 - 2760674*ep*mtt^3*mWW^5*s^6*t^7 - 17230552*ep^2*mtt^3*mWW^5*s^6*t^7 - 48455326*ep^3*mtt^3*mWW^5*s^6*t^7 - 62380160*ep^4*mtt^3*mWW^5*s^6*t^7 - 29879328*ep^5*mtt^3*mWW^5*s^6*t^7 + 230504*mtt^2*mWW^6*s^6*t^7 + 3128366*ep*mtt^2*mWW^6*s^6*t^7 + 16156762*ep^2*mtt^2*mWW^6*s^6*t^7 + 39794298*ep^3*mtt^2*mWW^6*s^6*t^7 + 46520574*ep^4*mtt^2*mWW^6*s^6*t^7 + 20687560*ep^5*mtt^2*mWW^6*s^6*t^7 - 130052*mtt*mWW^7*s^6*t^7 - 1655055*ep*mtt*mWW^7*s^6*t^7 - 8035053*ep^2*mtt*mWW^7*s^6*t^7 - 18600389*ep^3*mtt*mWW^7*s^6*t^7 - 20538479*ep^4*mtt*mWW^7*s^6*t^7 - 8682380*ep^5*mtt*mWW^7*s^6*t^7 + 26104*mWW^8*s^6*t^7 + 321140*ep*mWW^8*s^6*t^7 + 1501694*ep^2*mWW^8*s^6*t^7 + 3333812*ep^3*mWW^8*s^6*t^7 + 3529602*ep^4*mWW^8*s^6*t^7 + 1433648*ep^5*mWW^8*s^6*t^7 + 2304*mtt^7*s^7*t^7 + 24000*ep*mtt^7*s^7*t^7 + 93792*ep^2*mtt^7*s^7*t^7 + 173760*ep^3*mtt^7*s^7*t^7 + 153504*ep^4*mtt^7*s^7*t^7 + 51840*ep^5*mtt^7*s^7*t^7 + 23096*mtt^6*mWW*s^7*t^7 + 228052*ep*mtt^6*mWW*s^7*t^7 + 833164*ep^2*mtt^6*mWW*s^7*t^7 + 1436372*ep^3*mtt^6*mWW*s^7*t^7 + 1181500*ep^4*mtt^6*mWW*s^7*t^7 + 373336*ep^5*mtt^6*mWW*s^7*t^7 - 75320*mtt^5*mWW^2*s^7*t^7 - 930496*ep*mtt^5*mWW^2*s^7*t^7 - 4323852*ep^2*mtt^5*mWW^2*s^7*t^7 - 9320240*ep^3*mtt^5*mWW^2*s^7*t^7 - 9401460*ep^4*mtt^5*mWW^2*s^7*t^7 - 3585272*ep^5*mtt^5*mWW^2*s^7*t^7 + 58220*mtt^4*mWW^3*s^7*t^7 + 974836*ep*mtt^4*mWW^3*s^7*t^7 + 5577570*ep^2*mtt^4*mWW^3*s^7*t^7 + 13915888*ep^3*mtt^4*mWW^3*s^7*t^7 + 15692886*ep^4*mtt^4*mWW^3*s^7*t^7 + 6555936*ep^5*mtt^4*mWW^3*s^7*t^7 + 9448*mtt^3*mWW^4*s^7*t^7 - 199060*ep*mtt^3*mWW^4*s^7*t^7 - 2338272*ep^2*mtt^3*mWW^4*s^7*t^7 - 8213228*ep^3*mtt^3*mWW^4*s^7*t^7 - 11782264*ep^4*mtt^3*mWW^4*s^7*t^7 - 6004656*ep^5*mtt^3*mWW^4*s^7*t^7 - 19288*mtt^2*mWW^5*s^7*t^7 - 111424*ep*mtt^2*mWW^5*s^7*t^7 + 129664*ep^2*mtt^2*mWW^5*s^7*t^7 + 2075216*ep^3*mtt^2*mWW^5*s^7*t^7 + 4317328*ep^4*mtt^2*mWW^5*s^7*t^7 + 2664168*ep^5*mtt^2*mWW^5*s^7*t^7 - 752*mtt*mWW^6*s^7*t^7 - 45052*ep*mtt*mWW^6*s^7*t^7 - 415188*ep^2*mtt*mWW^6*s^7*t^7 - 1543316*ep^3*mtt*mWW^6*s^7*t^7 - 2394548*ep^4*mtt*mWW^6*s^7*t^7 - 1299064*ep^5*mtt*mWW^6*s^7*t^7 + 2292*mWW^7*s^7*t^7 + 31688*ep*mWW^7*s^7*t^7 + 170674*ep^2*mWW^7*s^7*t^7 + 452764*ep^3*mWW^7*s^7*t^7 + 571870*ep^4*mWW^7*s^7*t^7 + 272192*ep^5*mWW^7*s^7*t^7 - 720*mtt^6*s^8*t^7 - 7608*ep*mtt^6*s^8*t^7 - 30192*ep^2*mtt^6*s^8*t^7 - 56712*ep^3*mtt^6*s^8*t^7 - 50688*ep^4*mtt^6*s^8*t^7 - 17280*ep^5*mtt^6*s^8*t^7 - 4936*mtt^5*mWW*s^8*t^7 - 47092*ep*mtt^5*mWW*s^8*t^7 - 163832*ep^2*mtt^5*mWW*s^8*t^7 - 266044*ep^3*mtt^5*mWW*s^8*t^7 - 204352*ep^4*mtt^5*mWW*s^8*t^7 - 59984*ep^5*mtt^5*mWW*s^8*t^7 + 18984*mtt^4*mWW^2*s^8*t^7 + 230138*ep*mtt^4*mWW^2*s^8*t^7 + 1047534*ep^2*mtt^4*mWW^2*s^8*t^7 + 2202750*ep^3*mtt^4*mWW^2*s^8*t^7 + 2159202*ep^4*mtt^4*mWW^2*s^8*t^7 + 797056*ep^5*mtt^4*mWW^2*s^8*t^7 - 18200*mtt^3*mWW^3*s^8*t^7 - 260600*ep*mtt^3*mWW^3*s^8*t^7 - 1348212*ep^2*mtt^3*mWW^3*s^8*t^7 - 3099712*ep^3*mtt^3*mWW^3*s^8*t^7 - 3239100*ep^4*mtt^3*mWW^3*s^8*t^7 - 1252688*ep^5*mtt^3*mWW^3*s^8*t^7 + 856*mtt^2*mWW^4*s^8*t^7 + 45988*ep*mtt^2*mWW^4*s^8*t^7 + 362496*ep^2*mtt^2*mWW^4*s^8*t^7 + 1088772*ep^3*mtt^2*mWW^4*s^8*t^7 + 1420176*ep^4*mtt^2*mWW^4*s^8*t^7 + 677184*ep^5*mtt^2*mWW^4*s^8*t^7 + 5952*mtt*mWW^5*s^8*t^7 + 68284*ep*mtt*mWW^5*s^8*t^7 + 287580*ep^2*mtt*mWW^5*s^8*t^7 + 524620*ep^3*mtt*mWW^5*s^8*t^7 + 403308*ep^4*mtt*mWW^5*s^8*t^7 + 94720*ep^5*mtt*mWW^5*s^8*t^7 - 1936*mWW^6*s^8*t^7 - 21494*ep*mWW^6*s^8*t^7 - 87854*ep^2*mWW^6*s^8*t^7 - 159754*ep^3*mWW^6*s^8*t^7 - 127330*ep^4*mWW^6*s^8*t^7 - 33952*ep^5*mWW^6*s^8*t^7 + 96*mtt^5*s^9*t^7 + 1024*ep*mtt^5*s^9*t^7 + 4104*ep^2*mtt^5*s^9*t^7 + 7776*ep^3*mtt^5*s^9*t^7 + 7000*ep^4*mtt^5*s^9*t^7 + 2400*ep^5*mtt^5*s^9*t^7 + 336*mtt^4*mWW*s^9*t^7 + 2760*ep*mtt^4*mWW*s^9*t^7 + 7348*ep^2*mtt^4*mWW*s^9*t^7 + 7280*ep^3*mtt^4*mWW*s^9*t^7 + 1276*ep^4*mtt^4*mWW*s^9*t^7 - 1080*ep^5*mtt^4*mWW*s^9*t^7 - 1920*mtt^3*mWW^2*s^9*t^7 - 22416*ep*mtt^3*mWW^2*s^9*t^7 - 97944*ep^2*mtt^3*mWW^2*s^9*t^7 - 196800*ep^3*mtt^3*mWW^2*s^9*t^7 - 183528*ep^4*mtt^3*mWW^2*s^9*t^7 - 64176*ep^5*mtt^3*mWW^2*s^9*t^7 + 2784*mtt^2*mWW^3*s^9*t^7 + 36104*ep*mtt^2*mWW^3*s^9*t^7 + 173032*ep^2*mtt^2*mWW^3*s^9*t^7 + 370504*ep^3*mtt^2*mWW^3*s^9*t^7 + 359848*ep^4*mtt^2*mWW^3*s^9*t^7 + 128480*ep^5*mtt^2*mWW^3*s^9*t^7 - 1632*mtt*mWW^4*s^9*t^7 - 22224*ep*mtt*mWW^4*s^9*t^7 - 110320*ep^2*mtt*mWW^4*s^9*t^7 - 242448*ep^3*mtt*mWW^4*s^9*t^7 - 241152*ep^4*mtt*mWW^4*s^9*t^7 - 88432*ep^5*mtt*mWW^4*s^9*t^7 + 336*mWW^5*s^9*t^7 + 4304*ep*mWW^5*s^9*t^7 + 20388*ep^2*mWW^5*s^9*t^7 + 43512*ep^3*mWW^5*s^9*t^7 + 42476*ep^4*mWW^5*s^9*t^7 + 15384*ep^5*mWW^5*s^9*t^7 - 400*mtt^13*t^8 - 4784*ep*mtt^13*t^8 - 21300*ep^2*mtt^13*t^8 - 43792*ep^3*mtt^13*t^8 - 41900*ep^4*mtt^13*t^8 - 15024*ep^5*mtt^13*t^8 - 2736*mtt^12*mWW*t^8 - 33470*ep*mtt^12*mWW*t^8 - 151678*ep^2*mtt^12*mWW*t^8 - 315498*ep^3*mtt^12*mWW*t^8 - 304226*ep^4*mtt^12*mWW*t^8 - 109672*ep^5*mtt^12*mWW*t^8 + 14324*mtt^11*mWW^2*t^8 + 167602*ep*mtt^11*mWW^2*t^8 + 732762*ep^2*mtt^11*mWW^2*t^8 + 1486982*ep^3*mtt^11*mWW^2*t^8 + 1408274*ep^4*mtt^11*mWW^2*t^8 + 499816*ep^5*mtt^11*mWW^2*t^8 - 21832*mtt^10*mWW^3*t^8 - 239218*ep*mtt^10*mWW^3*t^8 - 1006762*ep^2*mtt^10*mWW^3*t^8 - 2061598*ep^3*mtt^10*mWW^3*t^8 - 2060118*ep^4*mtt^10*mWW^3*t^8 - 803832*ep^5*mtt^10*mWW^3*t^8 + 31140*mtt^9*mWW^4*t^8 + 359214*ep*mtt^9*mWW^4*t^8 + 1676994*ep^2*mtt^9*mWW^4*t^8 + 4010034*ep^3*mtt^9*mWW^4*t^8 + 4783938*ep^4*mtt^9*mWW^4*t^8 + 2231400*ep^5*mtt^9*mWW^4*t^8 - 91024*mtt^8*mWW^5*t^8 - 1170042*ep*mtt^8*mWW^5*t^8 - 5829198*ep^2*mtt^8*mWW^5*t^8 - 14031894*ep^3*mtt^8*mWW^5*t^8 - 16253466*ep^4*mtt^8*mWW^5*t^8 - 7250056*ep^5*mtt^8*mWW^5*t^8 + 178180*mtt^7*mWW^6*t^8 + 2322810*ep*mtt^7*mWW^6*t^8 + 11504514*ep^2*mtt^7*mWW^6*t^8 + 26975286*ep^3*mtt^7*mWW^6*t^8 + 30089330*ep^4*mtt^7*mWW^6*t^8 + 12858600*ep^5*mtt^7*mWW^6*t^8 - 185464*mtt^6*mWW^7*t^8 - 2402522*ep*mtt^6*mWW^7*t^8 - 11767162*ep^2*mtt^6*mWW^7*t^8 - 27143222*ep^3*mtt^6*mWW^7*t^8 - 29682134*ep^4*mtt^6*mWW^7*t^8 - 12404856*ep^5*mtt^6*mWW^7*t^8 + 104332*mtt^5*mWW^8*t^8 + 1333738*ep*mtt^5*mWW^8*t^8 + 6455202*ep^2*mtt^5*mWW^8*t^8 + 14735158*ep^3*mtt^5*mWW^8*t^8 + 15958938*ep^4*mtt^5*mWW^8*t^8 + 6605192*ep^5*mtt^5*mWW^8*t^8 - 29840*mtt^4*mWW^9*t^8 - 373344*ep*mtt^4*mWW^9*t^8 - 1779764*ep^2*mtt^4*mWW^9*t^8 - 4031944*ep^3*mtt^4*mWW^9*t^8 - 4357908*ep^4*mtt^4*mWW^9*t^8 - 1805520*ep^5*mtt^4*mWW^9*t^8 + 3304*mtt^3*mWW^10*t^8 + 39916*ep*mtt^3*mWW^10*t^8 + 186548*ep^2*mtt^3*mWW^10*t^8 + 422636*ep^3*mtt^3*mWW^10*t^8 + 463756*ep^4*mtt^3*mWW^10*t^8 + 196720*ep^5*mtt^3*mWW^10*t^8 + 16*mtt^2*mWW^11*t^8 + 100*ep*mtt^2*mWW^11*t^8 - 156*ep^2*mtt^2*mWW^11*t^8 - 2148*ep^3*mtt^2*mWW^11*t^8 - 4484*ep^4*mtt^2*mWW^11*t^8 - 2768*ep^5*mtt^2*mWW^11*t^8 + 2112*mtt^12*s*t^8 + 26328*ep*mtt^12*s*t^8 + 121140*ep^2*mtt^12*s*t^8 + 254760*ep^3*mtt^12*s*t^8 + 247548*ep^4*mtt^12*s*t^8 + 89712*ep^5*mtt^12*s*t^8 + 13432*mtt^11*mWW*s*t^8 + 169024*ep*mtt^11*mWW*s*t^8 + 782762*ep^2*mtt^11*mWW*s*t^8 + 1651960*ep^3*mtt^11*mWW*s*t^8 + 1608526*ep^4*mtt^11*mWW*s*t^8 + 583736*ep^5*mtt^11*mWW*s*t^8 - 59644*mtt^10*mWW^2*s*t^8 - 722339*ep*mtt^10*mWW^2*s*t^8 - 3239823*ep^2*mtt^10*mWW^2*s*t^8 - 6658953*ep^3*mtt^10*mWW^2*s*t^8 - 6313637*ep^4*mtt^10*mWW^2*s*t^8 - 2216644*ep^5*mtt^10*mWW^2*s*t^8 + 62674*mtt^9*mWW^3*s*t^8 + 625591*ep*mtt^9*mWW^3*s*t^8 + 2332359*ep^2*mtt^9*mWW^3*s*t^8 + 4131357*ep^3*mtt^9*mWW^3*s*t^8 + 3474423*ep^4*mtt^9*mWW^3*s*t^8 + 1093836*ep^5*mtt^9*mWW^3*s*t^8 - 46436*mtt^8*mWW^4*s*t^8 - 157229*ep*mtt^8*mWW^4*s*t^8 + 643691*ep^2*mtt^8*mWW^4*s*t^8 + 2858445*ep^3*mtt^8*mWW^4*s*t^8 + 3208749*ep^4*mtt^8*mWW^4*s*t^8 + 996260*ep^5*mtt^8*mWW^4*s*t^8 + 161166*mtt^7*mWW^5*s*t^8 + 1383333*ep*mtt^7*mWW^5*s*t^8 + 4411719*ep^2*mtt^7*mWW^5*s*t^8 + 7455979*ep^3*mtt^7*mWW^5*s*t^8 + 7355991*ep^4*mtt^7*mWW^5*s*t^8 + 3379052*ep^5*mtt^7*mWW^5*s*t^8 - 252612*mtt^6*mWW^6*s*t^8 - 2577961*ep*mtt^6*mWW^6*s*t^8 - 9973639*ep^2*mtt^6*mWW^6*s*t^8 - 18799263*ep^3*mtt^6*mWW^6*s*t^8 - 17602593*ep^4*mtt^6*mWW^6*s*t^8 - 6651732*ep^5*mtt^6*mWW^6*s*t^8 + 87202*mtt^5*mWW^7*s*t^8 + 761407*ep*mtt^5*mWW^7*s*t^8 + 2141295*ep^2*mtt^5*mWW^7*s*t^8 + 1840673*ep^3*mtt^5*mWW^7*s*t^8 - 822293*ep^4*mtt^5*mWW^7*s*t^8 - 1322404*ep^5*mtt^5*mWW^7*s*t^8 + 119260*mtt^4*mWW^8*s*t^8 + 1586567*ep*mtt^4*mWW^8*s*t^8 + 8021367*ep^2*mtt^4*mWW^8*s*t^8 + 19193465*ep^3*mtt^4*mWW^8*s*t^8 + 21805073*ep^4*mtt^4*mWW^8*s*t^8 + 9453428*ep^5*mtt^4*mWW^8*s*t^8 - 125470*mtt^3*mWW^9*s*t^8 - 1563033*ep*mtt^3*mWW^9*s*t^8 - 7428425*ep^2*mtt^3*mWW^9*s*t^8 - 16807743*ep^3*mtt^3*mWW^9*s*t^8 - 18177573*ep^4*mtt^3*mWW^9*s*t^8 - 7550436*ep^5*mtt^3*mWW^9*s*t^8 + 43296*mtt^2*mWW^10*s*t^8 + 527472*ep*mtt^2*mWW^10*s*t^8 + 2459222*ep^2*mtt^2*mWW^10*s*t^8 + 5484708*ep^3*mtt^2*mWW^10*s*t^8 + 5870662*ep^4*mtt^2*mWW^10*s*t^8 + 2419800*ep^5*mtt^2*mWW^10*s*t^8 - 4956*mtt*mWW^11*s*t^8 - 59010*ep*mtt*mWW^11*s*t^8 - 271902*ep^2*mtt*mWW^11*s*t^8 - 608610*ep^3*mtt*mWW^11*s*t^8 - 661602*ep^4*mtt*mWW^11*s*t^8 - 278760*ep^5*mtt*mWW^11*s*t^8 - 24*mWW^12*s*t^8 - 150*ep*mWW^12*s*t^8 + 234*ep^2*mWW^12*s*t^8 + 3222*ep^3*mWW^12*s*t^8 + 6726*ep^4*mWW^12*s*t^8 + 4152*ep^5*mWW^12*s*t^8 - 3456*mtt^11*s^2*t^8 - 49120*ep*mtt^11*s^2*t^8 - 247280*ep^2*mtt^11*s^2*t^8 - 550048*ep^3*mtt^11*s^2*t^8 - 554064*ep^4*mtt^11*s^2*t^8 - 205632*ep^5*mtt^11*s^2*t^8 - 20616*mtt^10*mWW*s^2*t^8 - 288190*ep*mtt^10*mWW*s^2*t^8 - 1435070*ep^2*mtt^10*mWW*s^2*t^8 - 3169994*ep^3*mtt^10*mWW*s^2*t^8 - 3179594*ep^4*mtt^10*mWW*s^2*t^8 - 1177096*ep^5*mtt^10*mWW*s^2*t^8 + 59624*mtt^9*mWW^2*s^2*t^8 + 839741*ep*mtt^9*mWW^2*s^2*t^8 + 4148993*ep^2*mtt^9*mWW^2*s^2*t^8 + 8923643*ep^3*mtt^9*mWW^2*s^2*t^8 + 8513259*ep^4*mtt^9*mWW^2*s^2*t^8 + 2891580*ep^5*mtt^9*mWW^2*s^2*t^8 + 19136*mtt^8*mWW^3*s^2*t^8 + 571436*ep*mtt^8*mWW^3*s^2*t^8 + 4114688*ep^2*mtt^8*mWW^3*s^2*t^8 + 11886096*ep^3*mtt^8*mWW^3*s^2*t^8 + 15173628*ep^4*mtt^8*mWW^3*s^2*t^8 + 7164656*ep^5*mtt^8*mWW^3*s^2*t^8 - 118018*mtt^7*mWW^4*s^2*t^8 - 3138440*ep*mtt^7*mWW^4*s^2*t^8 - 21249734*ep^2*mtt^7*mWW^4*s^2*t^8 - 57591696*ep^3*mtt^7*mWW^4*s^2*t^8 - 68486976*ep^4*mtt^7*mWW^4*s^2*t^8 - 29873536*ep^5*mtt^7*mWW^4*s^2*t^8 + 92384*mtt^6*mWW^5*s^2*t^8 + 4019970*ep*mtt^6*mWW^5*s^2*t^8 + 30473276*ep^2*mtt^6*mWW^5*s^2*t^8 + 87491238*ep^3*mtt^6*mWW^5*s^2*t^8 + 108157660*ep^4*mtt^6*mWW^5*s^2*t^8 + 48549392*ep^5*mtt^6*mWW^5*s^2*t^8 - 259486*mtt^5*mWW^6*s^2*t^8 - 5804834*ep*mtt^5*mWW^6*s^2*t^8 - 38349542*ep^2*mtt^5*mWW^6*s^2*t^8 - 106088982*ep^3*mtt^5*mWW^6*s^2*t^8 - 130653860*ep^4*mtt^5*mWW^6*s^2*t^8 - 59238576*ep^5*mtt^5*mWW^6*s^2*t^8 + 615116*mtt^4*mWW^7*s^2*t^8 + 8899006*ep*mtt^4*mWW^7*s^2*t^8 + 47674722*ep^2*mtt^4*mWW^7*s^2*t^8 + 118153466*ep^3*mtt^4*mWW^7*s^2*t^8 + 136863970*ep^4*mtt^4*mWW^7*s^2*t^8 + 59915880*ep^5*mtt^4*mWW^7*s^2*t^8 - 618526*mtt^3*mWW^8*s^2*t^8 - 7952024*ep*mtt^3*mWW^8*s^2*t^8 - 38852278*ep^2*mtt^3*mWW^8*s^2*t^8 - 89886792*ep^3*mtt^3*mWW^8*s^2*t^8 - 98909244*ep^4*mtt^3*mWW^8*s^2*t^8 - 41646576*ep^5*mtt^3*mWW^8*s^2*t^8 + 287888*mtt^2*mWW^9*s^2*t^8 + 3557332*ep*mtt^2*mWW^9*s^2*t^8 + 16752734*ep^2*mtt^2*mWW^9*s^2*t^8 + 37526980*ep^3*mtt^2*mWW^9*s^2*t^8 + 40160450*ep^4*mtt^2*mWW^9*s^2*t^8 + 16505416*ep^5*mtt^2*mWW^9*s^2*t^8 - 56938*mtt*mWW^10*s^2*t^8 - 688123*ep*mtt*mWW^10*s^2*t^8 - 3178991*ep^2*mtt*mWW^10*s^2*t^8 - 7019181*ep^3*mtt*mWW^10*s^2*t^8 - 7434587*ep^4*mtt*mWW^10*s^2*t^8 - 3031900*ep^5*mtt*mWW^10*s^2*t^8 + 2892*mWW^11*s^2*t^8 + 33246*ep*mWW^11*s^2*t^8 + 148482*ep^2*mWW^11*s^2*t^8 + 325270*ep^3*mWW^11*s^2*t^8 + 349358*ep^4*mWW^11*s^2*t^8 + 146392*ep^5*mWW^11*s^2*t^8 - 1344*mtt^10*s^3*t^8 + 8512*ep*mtt^10*s^3*t^8 + 128240*ep^2*mtt^10*s^3*t^8 + 395584*ep^3*mtt^10*s^3*t^8 + 466704*ep^4*mtt^10*s^3*t^8 + 189504*ep^5*mtt^10*s^3*t^8 - 2936*mtt^9*mWW*s^3*t^8 + 79280*ep*mtt^9*mWW*s^3*t^8 + 775314*ep^2*mtt^9*mWW*s^3*t^8 + 2215488*ep^3*mtt^9*mWW*s^3*t^8 + 2541222*ep^4*mtt^9*mWW*s^3*t^8 + 1018832*ep^5*mtt^9*mWW*s^3*t^8 + 104776*mtt^8*mWW^2*s^3*t^8 + 879634*ep*mtt^8*mWW^2*s^3*t^8 + 2676634*ep^2*mtt^8*mWW^2*s^3*t^8 + 4161490*ep^3*mtt^8*mWW^2*s^3*t^8 + 3723074*ep^4*mtt^8*mWW^2*s^3*t^8 + 1603952*ep^5*mtt^8*mWW^2*s^3*t^8 - 317652*mtt^7*mWW^3*s^3*t^8 - 4387133*ep*mtt^7*mWW^3*s^3*t^8 - 22558663*ep^2*mtt^7*mWW^3*s^3*t^8 - 53832559*ep^3*mtt^7*mWW^3*s^3*t^8 - 60389181*ep^4*mtt^7*mWW^3*s^3*t^8 - 25809244*ep^5*mtt^7*mWW^3*s^3*t^8 + 373846*mtt^6*mWW^4*s^3*t^8 + 7695800*ep*mtt^6*mWW^4*s^3*t^8 + 48623864*ep^2*mtt^6*mWW^4*s^3*t^8 + 129775120*ep^3*mtt^6*mWW^4*s^3*t^8 + 155111682*ep^4*mtt^6*mWW^4*s^3*t^8 + 68658120*ep^5*mtt^6*mWW^4*s^3*t^8 - 341470*mtt^5*mWW^5*s^3*t^8 - 9010074*ep*mtt^5*mWW^5*s^3*t^8 - 62434704*ep^2*mtt^5*mWW^5*s^3*t^8 - 175847906*ep^3*mtt^5*mWW^5*s^3*t^8 - 218333454*ep^4*mtt^5*mWW^5*s^3*t^8 - 99514304*ep^5*mtt^5*mWW^5*s^3*t^8 + 606358*mtt^4*mWW^6*s^3*t^8 + 11140559*ep*mtt^4*mWW^6*s^3*t^8 + 68332107*ep^2*mtt^4*mWW^6*s^3*t^8 + 183548601*ep^3*mtt^4*mWW^6*s^3*t^8 + 223712651*ep^4*mtt^4*mWW^6*s^3*t^8 + 101367364*ep^5*mtt^4*mWW^6*s^3*t^8 - 832416*mtt^3*mWW^7*s^3*t^8 - 11729953*ep*mtt^3*mWW^7*s^3*t^8 - 61729965*ep^2*mtt^3*mWW^7*s^3*t^8 - 151357011*ep^3*mtt^3*mWW^7*s^3*t^8 - 174202123*ep^4*mtt^3*mWW^7*s^3*t^8 - 75985860*ep^5*mtt^3*mWW^7*s^3*t^8 + 569250*mtt^2*mWW^8*s^3*t^8 + 7281646*ep*mtt^2*mWW^8*s^3*t^8 + 35391600*ep^2*mtt^2*mWW^8*s^3*t^8 + 81464218*ep^3*mtt^2*mWW^8*s^3*t^8 + 89189390*ep^4*mtt^2*mWW^8*s^3*t^8 + 37372872*ep^5*mtt^2*mWW^8*s^3*t^8 - 177190*mtt*mWW^9*s^3*t^8 - 2185880*ep*mtt*mWW^9*s^3*t^8 - 10254054*ep^2*mtt*mWW^9*s^3*t^8 - 22822236*ep^3*mtt*mWW^9*s^3*t^8 - 24224200*ep^4*mtt*mWW^9*s^3*t^8 - 9866256*ep^5*mtt*mWW^9*s^3*t^8 + 18778*mWW^10*s^3*t^8 + 227609*ep*mWW^10*s^3*t^8 + 1049627*ep^2*mWW^10*s^3*t^8 + 2299211*ep^3*mWW^10*s^3*t^8 + 2404235*ep^4*mWW^10*s^3*t^8 + 965020*ep^5*mWW^10*s^3*t^8 + 12768*mtt^9*s^4*t^8 + 108864*ep*mtt^9*s^4*t^8 + 323400*ep^2*mtt^9*s^4*t^8 + 428736*ep^3*mtt^9*s^4*t^8 + 251832*ep^4*mtt^9*s^4*t^8 + 50400*ep^5*mtt^9*s^4*t^8 + 44872*mtt^8*mWW*s^4*t^8 + 347910*ep*mtt^8*mWW*s^4*t^8 + 844446*ep^2*mtt^8*mWW*s^4*t^8 + 684810*ep^3*mtt^8*mWW*s^4*t^8 - 66518*ep^4*mtt^8*mWW*s^4*t^8 - 209920*ep^5*mtt^8*mWW*s^4*t^8 - 331580*mtt^7*mWW^2*s^4*t^8 - 3416760*ep*mtt^7*mWW^2*s^4*t^8 - 13367860*ep^2*mtt^7*mWW^2*s^4*t^8 - 25339472*ep^3*mtt^7*mWW^2*s^4*t^8 - 23555120*ep^4*mtt^7*mWW^2*s^4*t^8 - 8661288*ep^5*mtt^7*mWW^2*s^4*t^8 + 595920*mtt^6*mWW^3*s^4*t^8 + 7771179*ep*mtt^6*mWW^3*s^4*t^8 + 38025969*ep^2*mtt^6*mWW^3*s^4*t^8 + 86701257*ep^3*mtt^6*mWW^3*s^4*t^8 + 93071239*ep^4*mtt^6*mWW^3*s^4*t^8 + 38055364*ep^5*mtt^6*mWW^3*s^4*t^8 - 439146*mtt^5*mWW^4*s^4*t^8 - 8425498*ep*mtt^5*mWW^4*s^4*t^8 - 51860162*ep^2*mtt^5*mWW^4*s^4*t^8 - 136996686*ep^3*mtt^5*mWW^4*s^4*t^8 - 163106828*ep^4*mtt^5*mWW^4*s^4*t^8 - 72126288*ep^5*mtt^5*mWW^4*s^4*t^8 + 199204*mtt^4*mWW^5*s^4*t^8 + 6363505*ep*mtt^4*mWW^5*s^4*t^8 + 46642187*ep^2*mtt^4*mWW^5*s^4*t^8 + 135914691*ep^3*mtt^4*mWW^5*s^4*t^8 + 173249009*ep^4*mtt^4*mWW^5*s^4*t^8 + 80778748*ep^5*mtt^4*mWW^5*s^4*t^8 - 280184*mtt^3*mWW^6*s^4*t^8 - 5827644*ep*mtt^3*mWW^6*s^4*t^8 - 38031266*ep^2*mtt^3*mWW^6*s^4*t^8 - 106676796*ep^3*mtt^3*mWW^6*s^4*t^8 - 134415710*ep^4*mtt^3*mWW^6*s^4*t^8 - 62576976*ep^5*mtt^3*mWW^6*s^4*t^8 + 345104*mtt^2*mWW^7*s^4*t^8 + 4986917*ep*mtt^2*mWW^7*s^4*t^8 + 26839085*ep^2*mtt^2*mWW^7*s^4*t^8 + 67298983*ep^3*mtt^2*mWW^7*s^4*t^8 + 79037011*ep^4*mtt^2*mWW^7*s^4*t^8 + 35081876*ep^5*mtt^2*mWW^7*s^4*t^8 - 179090*mtt*mWW^8*s^4*t^8 - 2305762*ep*mtt*mWW^8*s^4*t^8 - 11278552*ep^2*mtt*mWW^8*s^4*t^8 - 26148294*ep^3*mtt*mWW^8*s^4*t^8 - 28828726*ep^4*mtt*mWW^8*s^4*t^8 - 12157944*ep^5*mtt*mWW^8*s^4*t^8 + 32132*mWW^9*s^4*t^8 + 397289*ep*mWW^9*s^4*t^8 + 1862753*ep^2*mWW^9*s^4*t^8 + 4132771*ep^3*mWW^9*s^4*t^8 + 4363811*ep^4*mWW^9*s^4*t^8 + 1766028*ep^5*mWW^9*s^4*t^8 - 20160*mtt^8*s^5*t^8 - 192976*ep*mtt^8*s^5*t^8 - 681800*ep^2*mtt^8*s^5*t^8 - 1141168*ep^3*mtt^8*s^5*t^8 - 916440*ep^4*mtt^8*s^5*t^8 - 284256*ep^5*mtt^8*s^5*t^8 - 54264*mtt^7*mWW*s^5*t^8 - 456560*ep*mtt^7*mWW*s^5*t^8 - 1306402*ep^2*mtt^7*mWW*s^5*t^8 - 1591032*ep^3*mtt^7*mWW*s^5*t^8 - 764294*ep^4*mtt^7*mWW*s^5*t^8 - 77368*ep^5*mtt^7*mWW*s^5*t^8 + 370900*mtt^6*mWW^2*s^5*t^8 + 3963781*ep*mtt^6*mWW^2*s^5*t^8 + 16041745*ep^2*mtt^6*mWW^2*s^5*t^8 + 30966351*ep^3*mtt^6*mWW^2*s^5*t^8 + 28741155*ep^4*mtt^6*mWW^2*s^5*t^8 + 10330708*ep^5*mtt^6*mWW^2*s^5*t^8 - 568046*mtt^5*mWW^3*s^5*t^8 - 7225038*ep*mtt^5*mWW^3*s^5*t^8 - 34436352*ep^2*mtt^5*mWW^3*s^5*t^8 - 76121906*ep^3*mtt^5*mWW^3*s^5*t^8 - 78855058*ep^4*mtt^5*mWW^3*s^5*t^8 - 30965872*ep^5*mtt^5*mWW^3*s^5*t^8 + 310438*mtt^4*mWW^4*s^5*t^8 + 5455069*ep*mtt^4*mWW^4*s^5*t^8 + 32140145*ep^2*mtt^4*mWW^4*s^5*t^8 + 82552115*ep^3*mtt^4*mWW^4*s^5*t^8 + 96243877*ep^4*mtt^4*mWW^4*s^5*t^8 + 41835148*ep^5*mtt^4*mWW^4*s^5*t^8 - 7132*mtt^3*mWW^5*s^5*t^8 - 1738314*ep*mtt^3*mWW^5*s^5*t^8 - 15330910*ep^2*mtt^3*mWW^5*s^5*t^8 - 48274734*ep^3*mtt^3*mWW^5*s^5*t^8 - 64453510*ep^4*mtt^3*mWW^5*s^5*t^8 - 31063272*ep^5*mtt^3*mWW^5*s^5*t^8 - 20248*mtt^2*mWW^6*s^5*t^8 + 502821*ep*mtt^2*mWW^6*s^5*t^8 + 5859467*ep^2*mtt^2*mWW^6*s^5*t^8 + 20718103*ep^3*mtt^2*mWW^6*s^5*t^8 + 29733645*ep^4*mtt^2*mWW^6*s^5*t^8 + 15066276*ep^5*mtt^2*mWW^6*s^5*t^8 - 23902*mtt*mWW^7*s^5*t^8 - 468216*ep*mtt*mWW^7*s^5*t^8 - 3054280*ep^2*mtt*mWW^7*s^5*t^8 - 8839320*ep^3*mtt*mWW^7*s^5*t^8 - 11544826*ep^4*mtt*mWW^7*s^5*t^8 - 5548896*ep^5*mtt*mWW^7*s^5*t^8 + 12414*mWW^8*s^5*t^8 + 166473*ep*mWW^8*s^5*t^8 + 849347*ep^2*mWW^8*s^5*t^8 + 2062471*ep^3*mWW^8*s^5*t^8 + 2378651*ep^4*mWW^8*s^5*t^8 + 1045452*ep^5*mWW^8*s^5*t^8 + 16128*mtt^7*s^6*t^8 + 159712*ep*mtt^7*s^6*t^8 + 588560*ep^2*mtt^7*s^6*t^8 + 1029280*ep^3*mtt^7*s^6*t^8 + 862512*ep^4*mtt^7*s^6*t^8 + 278208*ep^5*mtt^7*s^6*t^8 + 26248*mtt^6*mWW*s^6*t^8 + 194326*ep*mtt^6*mWW*s^6*t^8 + 408598*ep^2*mtt^6*mWW*s^6*t^8 + 148130*ep^3*mtt^6*mWW*s^6*t^8 - 338766*ep^4*mtt^6*mWW*s^6*t^8 - 246376*ep^5*mtt^6*mWW*s^6*t^8 - 213312*mtt^5*mWW^2*s^6*t^8 - 2298543*ep*mtt^5*mWW^2*s^6*t^8 - 9357075*ep^2*mtt^5*mWW^2*s^6*t^8 - 18032689*ep^3*mtt^5*mWW^2*s^6*t^8 - 16570969*ep^4*mtt^5*mWW^2*s^6*t^8 - 5847372*ep^5*mtt^5*mWW^2*s^6*t^8 + 312920*mtt^4*mWW^3*s^6*t^8 + 3903359*ep*mtt^4*mWW^3*s^6*t^8 + 18201697*ep^2*mtt^4*mWW^3*s^6*t^8 + 39095673*ep^3*mtt^4*mWW^3*s^6*t^8 + 39081923*ep^4*mtt^4*mWW^3*s^6*t^8 + 14701236*ep^5*mtt^4*mWW^3*s^6*t^8 - 156432*mtt^3*mWW^4*s^6*t^8 - 2403012*ep*mtt^3*mWW^4*s^6*t^8 - 13054466*ep^2*mtt^3*mWW^4*s^6*t^8 - 31554108*ep^3*mtt^3*mWW^4*s^6*t^8 - 34966558*ep^4*mtt^3*mWW^4*s^6*t^8 - 14532144*ep^5*mtt^3*mWW^4*s^6*t^8 - 7512*mtt^2*mWW^5*s^6*t^8 + 247314*ep*mtt^2*mWW^5*s^6*t^8 + 2612152*ep^2*mtt^2*mWW^5*s^6*t^8 + 8623502*ep^3*mtt^2*mWW^5*s^6*t^8 + 11744992*ep^4*mtt^2*mWW^5*s^6*t^8 + 5722752*ep^5*mtt^2*mWW^5*s^6*t^8 + 28816*mtt*mWW^6*s^6*t^8 + 246531*ep*mtt*mWW^6*s^6*t^8 + 637389*ep^2*mtt*mWW^6*s^6*t^8 + 225517*ep^3*mtt*mWW^6*s^6*t^8 - 1003617*ep^4*mtt*mWW^6*s^6*t^8 - 891828*ep^5*mtt*mWW^6*s^6*t^8 - 6856*mWW^7*s^6*t^8 - 67735*ep*mWW^7*s^6*t^8 - 231735*ep^2*mWW^7*s^6*t^8 - 305225*ep^3*mWW^7*s^6*t^8 - 96685*ep^4*mWW^7*s^6*t^8 + 50596*ep^5*mWW^7*s^6*t^8 - 7104*mtt^6*s^7*t^8 - 71040*ep*mtt^6*s^7*t^8 - 264720*ep^2*mtt^6*s^7*t^8 - 467712*ep^3*mtt^6*s^7*t^8 - 395376*ep^4*mtt^6*s^7*t^8 - 128448*ep^5*mtt^6*s^7*t^8 - 2504*mtt^5*mWW*s^7*t^8 + 12320*ep*mtt^5*mWW*s^7*t^8 + 217990*ep^2*mtt^5*mWW*s^7*t^8 + 694304*ep^3*mtt^5*mWW*s^7*t^8 + 833794*ep^4*mtt^5*mWW*s^7*t^8 + 342656*ep^5*mtt^5*mWW*s^7*t^8 + 60960*mtt^4*mWW^2*s^7*t^8 + 643292*ep*mtt^4*mWW^2*s^7*t^8 + 2556604*ep^2*mtt^4*mWW^2*s^7*t^8 + 4795160*ep^3*mtt^4*mWW^2*s^7*t^8 + 4276600*ep^4*mtt^4*mWW^2*s^7*t^8 + 1460944*ep^5*mtt^4*mWW^2*s^7*t^8 - 95680*mtt^3*mWW^3*s^7*t^8 - 1169704*ep*mtt^3*mWW^3*s^7*t^8 - 5339140*ep^2*mtt^3*mWW^3*s^7*t^8 - 11151408*ep^3*mtt^3*mWW^3*s^7*t^8 - 10759012*ep^4*mtt^3*mWW^3*s^7*t^8 - 3871808*ep^5*mtt^3*mWW^3*s^7*t^8 + 52880*mtt^2*mWW^4*s^7*t^8 + 720304*ep*mtt^2*mWW^4*s^7*t^8 + 3582616*ep^2*mtt^2*mWW^4*s^7*t^8 + 8018848*ep^3*mtt^2*mWW^4*s^7*t^8 + 8257784*ep^4*mtt^2*mWW^4*s^7*t^8 + 3189984*ep^5*mtt^2*mWW^4*s^7*t^8 - 7416*mtt*mWW^5*s^7*t^8 - 117544*ep*mtt*mWW^5*s^7*t^8 - 644658*ep^2*mtt*mWW^5*s^7*t^8 - 1540928*ep^3*mtt*mWW^5*s^7*t^8 - 1670670*ep^4*mtt*mWW^5*s^7*t^8 - 675840*ep^5*mtt*mWW^5*s^7*t^8 - 1136*mWW^6*s^7*t^8 - 7452*ep*mWW^6*s^7*t^8 - 7508*ep^2*mWW^6*s^7*t^8 + 32088*ep^3*mWW^6*s^7*t^8 + 75120*ep^4*mWW^6*s^7*t^8 + 44240*ep^5*mWW^6*s^7*t^8 + 1584*mtt^5*s^8*t^8 + 15728*ep*mtt^5*s^8*t^8 + 58060*ep^2*mtt^5*s^8*t^8 + 101456*ep^3*mtt^5*s^8*t^8 + 84756*ep^4*mtt^5*s^8*t^8 + 27216*ep^5*mtt^5*s^8*t^8 - 1944*mtt^4*mWW*s^8*t^8 - 30240*ep*mtt^4*mWW*s^8*t^8 - 161784*ep^2*mtt^4*mWW*s^8*t^8 - 372088*ep^3*mtt^4*mWW*s^8*t^8 - 381872*ep^4*mtt^4*mWW*s^8*t^8 - 143272*ep^5*mtt^4*mWW*s^8*t^8 - 5472*mtt^3*mWW^2*s^8*t^8 - 47976*ep*mtt^3*mWW^2*s^8*t^8 - 148692*ep^2*mtt^3*mWW^2*s^8*t^8 - 205952*ep^3*mtt^3*mWW^2*s^8*t^8 - 125940*ep^4*mtt^3*mWW^2*s^8*t^8 - 26128*ep^5*mtt^3*mWW^2*s^8*t^8 + 12240*mtt^2*mWW^3*s^8*t^8 + 144568*ep*mtt^2*mWW^3*s^8*t^8 + 639900*ep^2*mtt^2*mWW^3*s^8*t^8 + 1293344*ep^3*mtt^2*mWW^3*s^8*t^8 + 1201660*ep^4*mtt^2*mWW^3*s^8*t^8 + 413248*ep^5*mtt^2*mWW^3*s^8*t^8 - 8208*mtt*mWW^4*s^8*t^8 - 105304*ep*mtt*mWW^4*s^8*t^8 - 498408*ep^2*mtt*mWW^4*s^8*t^8 - 1062064*ep^3*mtt*mWW^4*s^8*t^8 - 1035712*ep^4*mtt*mWW^4*s^8*t^8 - 375296*ep^5*mtt*mWW^4*s^8*t^8 + 1800*mWW^5*s^8*t^8 + 22008*ep*mWW^5*s^8*t^8 + 100108*ep^2*mWW^5*s^8*t^8 + 207736*ep^3*mWW^5*s^8*t^8 + 198996*ep^4*mWW^5*s^8*t^8 + 71208*ep^5*mWW^5*s^8*t^8 - 128*mtt^4*s^9*t^8 - 1224*ep*mtt^4*s^9*t^8 - 4300*ep^2*mtt^4*s^9*t^8 - 7096*ep^3*mtt^4*s^9*t^8 - 5572*ep^4*mtt^4*s^9*t^8 - 1680*ep^5*mtt^4*s^9*t^8 + 448*mtt^3*mWW*s^9*t^8 + 5600*ep*mtt^3*mWW*s^9*t^8 + 25824*ep^2*mtt^3*mWW*s^9*t^8 + 53920*ep^3*mtt^3*mWW*s^9*t^8 + 51728*ep^4*mtt^3*mWW*s^9*t^8 + 18480*ep^5*mtt^3*mWW*s^9*t^8 - 576*mtt^2*mWW^2*s^9*t^8 - 8432*ep*mtt^2*mWW^2*s^9*t^8 - 43288*ep^2*mtt^2*mWW^2*s^9*t^8 - 96560*ep^3*mtt^2*mWW^2*s^9*t^8 - 96696*ep^4*mtt^2*mWW^2*s^9*t^8 - 35568*ep^5*mtt^2*mWW^2*s^9*t^8 + 320*mtt*mWW^3*s^9*t^8 + 4960*ep*mtt*mWW^3*s^9*t^8 + 26304*ep^2*mtt*mWW^3*s^9*t^8 + 59744*ep^3*mtt*mWW^3*s^9*t^8 + 60496*ep^4*mtt*mWW^3*s^9*t^8 + 22416*ep^5*mtt*mWW^3*s^9*t^8 - 64*mWW^4*s^9*t^8 - 904*ep*mWW^4*s^9*t^8 - 4540*ep^2*mWW^4*s^9*t^8 - 10008*ep^3*mWW^4*s^9*t^8 - 9956*ep^4*mWW^4*s^9*t^8 - 3648*ep^5*mWW^4*s^9*t^8 + 1408*mtt^12*t^9 + 16528*ep*mtt^12*t^9 + 72360*ep^2*mtt^12*t^9 + 146728*ep^3*mtt^12*t^9 + 138832*ep^4*mtt^12*t^9 + 49344*ep^5*mtt^12*t^9 + 1248*mtt^11*mWW*t^9 + 15958*ep*mtt^11*mWW*t^9 + 74178*ep^2*mtt^11*mWW*t^9 + 155106*ep^3*mtt^11*mWW*t^9 + 148654*ep^4*mtt^11*mWW*t^9 + 53016*ep^5*mtt^11*mWW*t^9 - 23280*mtt^10*mWW^2*t^9 - 273928*ep*mtt^10*mWW^2*t^9 - 1200280*ep^2*mtt^10*mWW^2*t^9 - 2430592*ep^3*mtt^10*mWW^2*t^9 - 2292160*ep^4*mtt^10*mWW^2*t^9 - 810240*ep^5*mtt^10*mWW^2*t^9 + 48224*mtt^9*mWW^3*t^9 + 555478*ep*mtt^9*mWW^3*t^9 + 2404734*ep^2*mtt^9*mWW^3*t^9 + 4877706*ep^3*mtt^9*mWW^3*t^9 + 4662474*ep^4*mtt^9*mWW^3*t^9 + 1688584*ep^5*mtt^9*mWW^3*t^9 - 38560*mtt^8*mWW^4*t^9 - 442012*ep*mtt^8*mWW^4*t^9 - 1966024*ep^2*mtt^8*mWW^4*t^9 - 4277372*ep^3*mtt^8*mWW^4*t^9 - 4539216*ep^4*mtt^8*mWW^4*t^9 - 1874816*ep^5*mtt^8*mWW^4*t^9 + 20176*mtt^7*mWW^5*t^9 + 274558*ep*mtt^7*mWW^5*t^9 + 1501978*ep^2*mtt^7*mWW^5*t^9 + 4049970*ep^3*mtt^7*mWW^5*t^9 + 5207774*ep^4*mtt^7*mWW^5*t^9 + 2531544*ep^5*mtt^7*mWW^5*t^9 - 33648*mtt^6*mWW^6*t^9 - 490392*ep*mtt^6*mWW^6*t^9 - 2701408*ep^2*mtt^6*mWW^6*t^9 - 6999584*ep^3*mtt^6*mWW^6*t^9 - 8531592*ep^4*mtt^6*mWW^6*t^9 - 3938336*ep^5*mtt^6*mWW^6*t^9 + 46080*mtt^5*mWW^7*t^9 + 630634*ep*mtt^5*mWW^7*t^9 + 3242170*ep^2*mtt^5*mWW^7*t^9 + 7803254*ep^3*mtt^5*mWW^7*t^9 + 8860542*ep^4*mtt^5*mWW^7*t^9 + 3832600*ep^5*mtt^5*mWW^7*t^9 - 28864*mtt^4*mWW^8*t^9 - 378252*ep*mtt^4*mWW^8*t^9 - 1865664*ep^2*mtt^4*mWW^8*t^9 - 4313204*ep^3*mtt^4*mWW^8*t^9 - 4712032*ep^4*mtt^4*mWW^8*t^9 - 1963584*ep^5*mtt^4*mWW^8*t^9 + 7920*mtt^3*mWW^9*t^9 + 99628*ep*mtt^3*mWW^9*t^9 + 474604*ep^2*mtt^3*mWW^9*t^9 + 1066924*ep^3*mtt^3*mWW^9*t^9 + 1138988*ep^4*mtt^3*mWW^9*t^9 + 465136*ep^5*mtt^3*mWW^9*t^9 - 704*mtt^2*mWW^10*t^9 - 8200*ep*mtt^2*mWW^10*t^9 - 36648*ep^2*mtt^2*mWW^10*t^9 - 78936*ep^3*mtt^2*mWW^10*t^9 - 82264*ep^4*mtt^2*mWW^10*t^9 - 33248*ep^5*mtt^2*mWW^10*t^9 - 6432*mtt^11*s*t^9 - 78760*ep*mtt^11*s*t^9 - 356868*ep^2*mtt^11*s*t^9 - 741168*ep^3*mtt^11*s*t^9 - 712900*ep^4*mtt^11*s*t^9 - 256272*ep^5*mtt^11*s*t^9 - 5696*mtt^10*mWW*s*t^9 - 68800*ep*mtt^10*mWW*s*t^9 - 305772*ep^2*mtt^10*mWW*s*t^9 - 618908*ep^3*mtt^10*mWW*s*t^9 - 578992*ep^4*mtt^10*mWW*s*t^9 - 202752*ep^5*mtt^10*mWW*s*t^9 + 84428*mtt^9*mWW^2*s*t^9 + 1028969*ep*mtt^9*mWW^2*s*t^9 + 4633367*ep^2*mtt^9*mWW^2*s*t^9 + 9540515*ep^3*mtt^9*mWW^2*s*t^9 + 9070765*ep^4*mtt^9*mWW^2*s*t^9 + 3208516*ep^5*mtt^9*mWW^2*s*t^9 - 132304*mtt^8*mWW^3*s*t^9 - 1600686*ep*mtt^8*mWW^3*s*t^9 - 7177242*ep^2*mtt^8*mWW^3*s*t^9 - 14761902*ep^3*mtt^8*mWW^3*s*t^9 - 14020010*ep^4*mtt^8*mWW^3*s*t^9 - 4936776*ep^5*mtt^8*mWW^3*s*t^9 + 39508*mtt^7*mWW^4*s*t^9 + 404251*ep*mtt^7*mWW^4*s*t^9 + 1579047*ep^2*mtt^7*mWW^4*s*t^9 + 3006621*ep^3*mtt^7*mWW^4*s*t^9 + 2756609*ep^4*mtt^7*mWW^4*s*t^9 + 947444*ep^5*mtt^7*mWW^4*s*t^9 + 37888*mtt^6*mWW^5*s*t^9 + 676790*ep*mtt^6*mWW^5*s*t^9 + 3807464*ep^2*mtt^6*mWW^5*s*t^9 + 8900574*ep^3*mtt^6*mWW^5*s*t^9 + 9152780*ep^4*mtt^6*mWW^5*s*t^9 + 3418704*ep^5*mtt^6*mWW^5*s*t^9 - 3924*mtt^5*mWW^6*s*t^9 - 379451*ep*mtt^5*mWW^6*s*t^9 - 3018693*ep^2*mtt^5*mWW^6*s*t^9 - 8513085*ep^3*mtt^5*mWW^6*s*t^9 - 10110843*ep^4*mtt^5*mWW^6*s*t^9 - 4309084*ep^5*mtt^5*mWW^6*s*t^9 + 688*mtt^4*mWW^7*s*t^9 + 309330*ep*mtt^4*mWW^7*s*t^9 + 2718090*ep^2*mtt^4*mWW^7*s*t^9 + 8358746*ep^3*mtt^4*mWW^7*s*t^9 + 10827626*ep^4*mtt^4*mWW^7*s*t^9 + 5044360*ep^5*mtt^4*mWW^7*s*t^9 - 42180*mtt^3*mWW^8*s*t^9 - 670975*ep*mtt^3*mWW^8*s*t^9 - 3802771*ep^2*mtt^3*mWW^8*s*t^9 - 9722417*ep^3*mtt^3*mWW^8*s*t^9 - 11455149*ep^4*mtt^3*mWW^8*s*t^9 - 5061988*ep^5*mtt^3*mWW^8*s*t^9 + 38848*mtt^2*mWW^9*s*t^9 + 514458*ep*mtt^2*mWW^9*s*t^9 + 2563800*ep^2*mtt^2*mWW^9*s*t^9 + 5987790*ep^3*mtt^2*mWW^9*s*t^9 + 6604512*ep^4*mtt^2*mWW^9*s*t^9 + 2775712*ep^5*mtt^2*mWW^9*s*t^9 - 11880*mtt*mWW^10*s*t^9 - 147426*ep*mtt*mWW^10*s*t^9 - 695394*ep^2*mtt*mWW^10*s*t^9 - 1555170*ep^3*mtt*mWW^10*s*t^9 - 1657794*ep^4*mtt*mWW^10*s*t^9 - 677736*ep^5*mtt*mWW^10*s*t^9 + 1056*mWW^11*s*t^9 + 12300*ep*mWW^11*s*t^9 + 54972*ep^2*mWW^11*s*t^9 + 118404*ep^3*mWW^11*s*t^9 + 123396*ep^4*mWW^11*s*t^9 + 49872*ep^5*mWW^11*s*t^9 + 8192*mtt^10*s^2*t^9 + 117712*ep*mtt^10*s^2*t^9 + 595256*ep^2*mtt^10*s^2*t^9 + 1323696*ep^3*mtt^10*s^2*t^9 + 1330152*ep^4*mtt^10*s^2*t^9 + 492192*ep^5*mtt^10*s^2*t^9 + 10816*mtt^9*mWW*s^2*t^9 + 122170*ep*mtt^9*mWW*s^2*t^9 + 513004*ep^2*mtt^9*mWW*s^2*t^9 + 996366*ep^3*mtt^9*mWW*s^2*t^9 + 904940*ep^4*mtt^9*mWW*s^2*t^9 + 310224*ep^5*mtt^9*mWW*s^2*t^9 - 70320*mtt^8*mWW^2*s^2*t^9 - 1031135*ep*mtt^8*mWW^2*s^2*t^9 - 5243977*ep^2*mtt^8*mWW^2*s^2*t^9 - 11577141*ep^3*mtt^8*mWW^2*s^2*t^9 - 11417319*ep^4*mtt^8*mWW^2*s^2*t^9 - 4086668*ep^5*mtt^8*mWW^2*s^2*t^9 - 11378*mtt^7*mWW^3*s^2*t^9 + 196804*ep*mtt^7*mWW^3*s^2*t^9 + 1940496*ep^2*mtt^7*mWW^3*s^2*t^9 + 4955192*ep^3*mtt^7*mWW^3*s^2*t^9 + 4572886*ep^4*mtt^7*mWW^3*s^2*t^9 + 1167320*ep^5*mtt^7*mWW^3*s^2*t^9 + 222176*mtt^6*mWW^4*s^2*t^9 + 2800855*ep*mtt^6*mWW^4*s^2*t^9 + 13421135*ep^2*mtt^6*mWW^4*s^2*t^9 + 30525625*ep^3*mtt^6*mWW^4*s^2*t^9 + 33241701*ep^4*mtt^6*mWW^4*s^2*t^9 + 13998788*ep^5*mtt^6*mWW^4*s^2*t^9 - 223362*mtt^5*mWW^5*s^2*t^9 - 3669066*ep*mtt^5*mWW^5*s^2*t^9 - 20841624*ep^2*mtt^5*mWW^5*s^2*t^9 - 52400674*ep^3*mtt^5*mWW^5*s^2*t^9 - 60271226*ep^4*mtt^5*mWW^5*s^2*t^9 - 25979848*ep^5*mtt^5*mWW^5*s^2*t^9 + 74224*mtt^4*mWW^6*s^2*t^9 + 2186559*ep*mtt^4*mWW^6*s^2*t^9 + 15600229*ep^2*mtt^4*mWW^6*s^2*t^9 + 44449273*ep^3*mtt^4*mWW^6*s^2*t^9 + 55466303*ep^4*mtt^4*mWW^6*s^2*t^9 + 25337772*ep^5*mtt^4*mWW^6*s^2*t^9 - 62230*mtt^3*mWW^7*s^2*t^9 - 1605264*ep*mtt^3*mWW^7*s^2*t^9 - 11187048*ep^2*mtt^3*mWW^7*s^2*t^9 - 31954860*ep^3*mtt^3*mWW^7*s^2*t^9 - 40293062*ep^4*mtt^3*mWW^7*s^2*t^9 - 18641496*ep^5*mtt^3*mWW^7*s^2*t^9 + 92208*mtt^2*mWW^8*s^2*t^9 + 1418009*ep*mtt^2*mWW^8*s^2*t^9 + 7885261*ep^2*mtt^2*mWW^8*s^2*t^9 + 19956727*ep^3*mtt^2*mWW^8*s^2*t^9 + 23387759*ep^4*mtt^2*mWW^8*s^2*t^9 + 10310796*ep^5*mtt^2*mWW^8*s^2*t^9 - 47926*mtt*mWW^9*s^2*t^9 - 631460*ep*mtt*mWW^9*s^2*t^9 - 3130236*ep^2*mtt*mWW^9*s^2*t^9 - 7269816*ep^3*mtt*mWW^9*s^2*t^9 - 7973250*ep^4*mtt*mWW^9*s^2*t^9 - 3333512*ep^5*mtt*mWW^9*s^2*t^9 + 7600*mWW^10*s^2*t^9 + 94816*ep*mWW^10*s^2*t^9 + 447504*ep^2*mWW^10*s^2*t^9 + 995612*ep^3*mWW^10*s^2*t^9 + 1051116*ep^4*mWW^10*s^2*t^9 + 424432*ep^5*mWW^10*s^2*t^9 + 7072*mtt^9*s^3*t^9 + 21960*ep*mtt^9*s^3*t^9 - 130748*ep^2*mtt^9*s^3*t^9 - 597816*ep^3*mtt^9*s^3*t^9 - 788324*ep^4*mtt^9*s^3*t^9 - 336144*ep^5*mtt^9*s^3*t^9 - 17104*mtt^8*mWW*s^3*t^9 - 192120*ep*mtt^8*mWW*s^3*t^9 - 810770*ep^2*mtt^8*mWW*s^3*t^9 - 1600220*ep^3*mtt^8*mWW*s^3*t^9 - 1486226*ep^4*mtt^8*mWW*s^3*t^9 - 521760*ep^5*mtt^8*mWW*s^3*t^9 - 103728*mtt^7*mWW^2*s^3*t^9 - 738500*ep*mtt^7*mWW^2*s^3*t^9 - 1493634*ep^2*mtt^7*mWW^2*s^3*t^9 - 632948*ep^3*mtt^7*mWW^2*s^3*t^9 + 768586*ep^4*mtt^7*mWW^2*s^3*t^9 + 482528*ep^5*mtt^7*mWW^2*s^3*t^9 + 442846*mtt^6*mWW^3*s^3*t^9 + 4536328*ep*mtt^6*mWW^3*s^3*t^9 + 17693234*ep^2*mtt^6*mWW^3*s^3*t^9 + 33719972*ep^3*mtt^6*mWW^3*s^3*t^9 + 31866684*ep^4*mtt^6*mWW^3*s^3*t^9 + 12053616*ep^5*mtt^6*mWW^3*s^3*t^9 - 618076*mtt^5*mWW^4*s^3*t^9 - 7586161*ep*mtt^5*mWW^4*s^3*t^9 - 35303557*ep^2*mtt^5*mWW^4*s^3*t^9 - 77645815*ep^3*mtt^5*mWW^4*s^3*t^9 - 81382451*ep^4*mtt^5*mWW^4*s^3*t^9 - 32824412*ep^5*mtt^5*mWW^4*s^3*t^9 + 336090*mtt^4*mWW^5*s^3*t^9 + 5378336*ep*mtt^4*mWW^5*s^3*t^9 + 30248530*ep^2*mtt^4*mWW^5*s^3*t^9 + 75976248*ep^3*mtt^4*mWW^5*s^3*t^9 + 87660516*ep^4*mtt^4*mWW^5*s^3*t^9 + 37971608*ep^5*mtt^4*mWW^5*s^3*t^9 - 21312*mtt^3*mWW^6*s^3*t^9 - 1625994*ep*mtt^3*mWW^6*s^3*t^9 - 13517226*ep^2*mtt^3*mWW^6*s^3*t^9 - 41308062*ep^3*mtt^3*mWW^6*s^3*t^9 - 53877454*ep^4*mtt^3*mWW^6*s^3*t^9 - 25432096*ep^5*mtt^3*mWW^6*s^3*t^9 - 11926*mtt^2*mWW^7*s^3*t^9 + 516772*ep*mtt^2*mWW^7*s^3*t^9 + 5410824*ep^2*mtt^2*mWW^7*s^3*t^9 + 18083592*ep^3*mtt^2*mWW^7*s^3*t^9 + 24882946*ep^4*mtt^2*mWW^7*s^3*t^9 + 12193592*ep^5*mtt^2*mWW^7*s^3*t^9 - 23988*mtt*mWW^8*s^3*t^9 - 447249*ep*mtt*mWW^8*s^3*t^9 - 2787379*ep^2*mtt*mWW^8*s^3*t^9 - 7626007*ep^3*mtt*mWW^8*s^3*t^9 - 9458821*ep^4*mtt*mWW^8*s^3*t^9 - 4355284*ep^5*mtt*mWW^8*s^3*t^9 + 10126*mWW^9*s^3*t^9 + 136628*ep*mWW^9*s^3*t^9 + 690726*ep^2*mWW^9*s^3*t^9 + 1631056*ep^3*mWW^9*s^3*t^9 + 1814544*ep^4*mWW^9*s^3*t^9 + 768352*ep^5*mWW^9*s^3*t^9 - 31680*mtt^8*s^4*t^9 - 275680*ep*mtt^8*s^4*t^9 - 848640*ep^2*mtt^8*s^4*t^9 - 1193040*ep^3*mtt^8*s^4*t^9 - 773680*ep^4*mtt^8*s^4*t^9 - 185280*ep^5*mtt^8*s^4*t^9 + 33408*mtt^7*mWW*s^4*t^9 + 397770*ep*mtt^7*mWW*s^4*t^9 + 1776698*ep^2*mtt^7*mWW*s^4*t^9 + 3674278*ep^3*mtt^7*mWW*s^4*t^9 + 3539294*ep^4*mtt^7*mWW*s^4*t^9 + 1277352*ep^5*mtt^7*mWW*s^4*t^9 + 242312*mtt^6*mWW^2*s^4*t^9 + 2238444*ep*mtt^6*mWW^2*s^4*t^9 + 7562014*ep^2*mtt^6*mWW^2*s^4*t^9 + 12111236*ep^3*mtt^6*mWW^2*s^4*t^9 + 9445738*ep^4*mtt^6*mWW^2*s^4*t^9 + 2951840*ep^5*mtt^6*mWW^2*s^4*t^9 - 678758*mtt^5*mWW^3*s^4*t^9 - 7302448*ep*mtt^5*mWW^3*s^4*t^9 - 29740002*ep^2*mtt^5*mWW^3*s^4*t^9 - 57712860*ep^3*mtt^5*mWW^3*s^4*t^9 - 53821628*ep^4*mtt^5*mWW^3*s^4*t^9 - 19442904*ep^5*mtt^5*mWW^3*s^4*t^9 + 700432*mtt^4*mWW^4*s^4*t^9 + 8512299*ep*mtt^4*mWW^4*s^4*t^9 + 39002179*ep^2*mtt^4*mWW^4*s^4*t^9 + 83689717*ep^3*mtt^4*mWW^4*s^4*t^9 + 84921281*ep^4*mtt^4*mWW^4*s^4*t^9 + 32944404*ep^5*mtt^4*mWW^4*s^4*t^9 - 282612*mtt^3*mWW^5*s^4*t^9 - 4197954*ep*mtt^3*mWW^5*s^4*t^9 - 22467440*ep^2*mtt^3*mWW^5*s^4*t^9 - 54318030*ep^3*mtt^3*mWW^5*s^4*t^9 - 60721676*ep^4*mtt^3*mWW^5*s^4*t^9 - 25595344*ep^5*mtt^3*mWW^5*s^4*t^9 - 16384*mtt^2*mWW^6*s^4*t^9 + 392518*ep*mtt^2*mWW^6*s^4*t^9 + 4423246*ep^2*mtt^2*mWW^6*s^4*t^9 + 14804802*ep^3*mtt^2*mWW^6*s^4*t^9 + 20184650*ep^4*mtt^2*mWW^6*s^4*t^9 + 9787840*ep^5*mtt^2*mWW^6*s^4*t^9 + 38378*mtt*mWW^7*s^4*t^9 + 272048*ep*mtt*mWW^7*s^4*t^9 + 340648*ep^2*mtt*mWW^7*s^4*t^9 - 1225604*ep^3*mtt*mWW^7*s^4*t^9 - 3236438*ep^4*mtt*mWW^7*s^4*t^9 - 2034560*ep^5*mtt*mWW^7*s^4*t^9 - 5096*mWW^8*s^4*t^9 - 36997*ep*mWW^8*s^4*t^9 - 48703*ep^2*mWW^8*s^4*t^9 + 169501*ep^3*mWW^8*s^4*t^9 + 462459*ep^4*mWW^8*s^4*t^9 + 296652*ep^5*mWW^8*s^4*t^9 + 38432*mtt^7*s^5*t^9 + 359752*ep*mtt^7*s^5*t^9 + 1233860*ep^2*mtt^7*s^5*t^9 + 1997112*ep^3*mtt^7*s^5*t^9 + 1548108*ep^4*mtt^7*s^5*t^9 + 463536*ep^5*mtt^7*s^5*t^9 - 49440*mtt^6*mWW*s^5*t^9 - 598576*ep*mtt^6*mWW*s^5*t^9 - 2708304*ep^2*mtt^6*mWW*s^5*t^9 - 5638908*ep^3*mtt^6*mWW*s^5*t^9 - 5445436*ep^4*mtt^6*mWW*s^5*t^9 - 1965696*ep^5*mtt^6*mWW*s^5*t^9 - 175164*mtt^5*mWW^2*s^5*t^9 - 1605101*ep*mtt^5*mWW^2*s^5*t^9 - 5337293*ep^2*mtt^5*mWW^2*s^5*t^9 - 8308503*ep^3*mtt^5*mWW^2*s^5*t^9 - 6190399*ep^4*mtt^5*mWW^2*s^5*t^9 - 1811236*ep^5*mtt^5*mWW^2*s^5*t^9 + 464842*mtt^4*mWW^3*s^5*t^9 + 5067106*ep*mtt^4*mWW^3*s^5*t^9 + 20822360*ep^2*mtt^4*mWW^3*s^5*t^9 + 40293222*ep^3*mtt^4*mWW^3*s^5*t^9 + 36966910*ep^4*mtt^4*mWW^3*s^5*t^9 + 12945288*ep^5*mtt^4*mWW^3*s^5*t^9 - 418584*mtt^3*mWW^4*s^5*t^9 - 5039916*ep*mtt^3*mWW^4*s^5*t^9 - 22768382*ep^2*mtt^3*mWW^4*s^5*t^9 - 47732468*ep^3*mtt^3*mWW^4*s^5*t^9 - 46936602*ep^4*mtt^3*mWW^4*s^5*t^9 - 17514720*ep^5*mtt^3*mWW^4*s^5*t^9 + 152868*mtt^2*mWW^5*s^5*t^9 + 2047242*ep*mtt^2*mWW^5*s^5*t^9 + 10104584*ep^2*mtt^2*mWW^5*s^5*t^9 + 22751730*ep^3*mtt^2*mWW^5*s^5*t^9 + 23814728*ep^4*mtt^2*mWW^5*s^5*t^9 + 9431560*ep^5*mtt^2*mWW^5*s^5*t^9 - 5916*mtt*mWW^6*s^5*t^9 - 168655*ep*mtt*mWW^6*s^5*t^9 - 1182241*ep^2*mtt*mWW^6*s^5*t^9 - 3289949*ep^3*mtt*mWW^6*s^5*t^9 - 4006315*ep^4*mtt*mWW^6*s^5*t^9 - 1789100*ep^5*mtt*mWW^6*s^5*t^9 - 7038*mWW^7*s^5*t^9 - 66460*ep*mWW^7*s^5*t^9 - 217576*ep^2*mWW^7*s^5*t^9 - 288812*ep^3*mWW^7*s^5*t^9 - 119634*ep^4*mWW^7*s^5*t^9 + 19184*ep^5*mWW^7*s^5*t^9 - 23168*mtt^6*s^6*t^9 - 219120*ep*mtt^6*s^6*t^9 - 761672*ep^2*mtt^6*s^6*t^9 - 1250832*ep^3*mtt^6*s^6*t^9 - 983960*ep^4*mtt^6*s^6*t^9 - 298848*ep^5*mtt^6*s^6*t^9 + 41344*mtt^5*mWW*s^6*t^9 + 495382*ep*mtt^5*mWW*s^6*t^9 + 2218776*ep^2*mtt^5*mWW*s^6*t^9 + 4574386*ep^3*mtt^5*mWW*s^6*t^9 + 4377040*ep^4*mtt^5*mWW*s^6*t^9 + 1567392*ep^5*mtt^5*mWW*s^6*t^9 + 42552*mtt^4*mWW^2*s^6*t^9 + 298451*ep*mtt^4*mWW^2*s^6*t^9 + 544451*ep^2*mtt^4*mWW^2*s^6*t^9 - 44959*ep^3*mtt^4*mWW^2*s^6*t^9 - 829419*ep^4*mtt^4*mWW^2*s^6*t^9 - 492452*ep^5*mtt^4*mWW^2*s^6*t^9 - 149568*mtt^3*mWW^3*s^6*t^9 - 1610702*ep*mtt^3*mWW^3*s^6*t^9 - 6520104*ep^2*mtt^3*mWW^3*s^6*t^9 - 12346538*ep^3*mtt^3*mWW^3*s^6*t^9 - 10990152*ep^4*mtt^3*mWW^3*s^6*t^9 - 3692792*ep^5*mtt^3*mWW^3*s^6*t^9 + 127472*mtt^2*mWW^4*s^6*t^9 + 1518700*ep*mtt^2*mWW^4*s^6*t^9 + 6772326*ep^2*mtt^2*mWW^4*s^6*t^9 + 13923508*ep^3*mtt^2*mWW^4*s^6*t^9 + 13341386*ep^4*mtt^2*mWW^4*s^6*t^9 + 4820288*ep^5*mtt^2*mWW^4*s^6*t^9 - 44160*mtt*mWW^5*s^6*t^9 - 546456*ep*mtt*mWW^5*s^6*t^9 - 2513352*ep^2*mtt*mWW^5*s^6*t^9 - 5281976*ep^3*mtt*mWW^5*s^6*t^9 - 5145232*ep^4*mtt*mWW^5*s^6*t^9 - 1884968*ep^5*mtt*mWW^5*s^6*t^9 + 5528*mWW^6*s^6*t^9 + 70337*ep*mWW^6*s^6*t^9 + 330807*ep^2*mWW^6*s^6*t^9 + 707947*ep^3*mWW^6*s^6*t^9 + 701121*ep^4*mWW^6*s^6*t^9 + 261188*ep^5*mWW^6*s^6*t^9 + 7008*mtt^5*s^7*t^9 + 64568*ep*mtt^5*s^7*t^9 + 216444*ep^2*mtt^5*s^7*t^9 + 340344*ep^3*mtt^5*s^7*t^9 + 254948*ep^4*mtt^5*s^7*t^9 + 73488*ep^5*mtt^5*s^7*t^9 - 17488*mtt^4*mWW*s^7*t^9 - 204248*ep*mtt^4*mWW*s^7*t^9 - 893810*ep^2*mtt^4*mWW*s^7*t^9 - 1807268*ep^3*mtt^4*mWW*s^7*t^9 - 1701562*ep^4*mtt^4*mWW*s^7*t^9 - 601344*ep^5*mtt^4*mWW*s^7*t^9 + 6944*mtt^3*mWW^2*s^7*t^9 + 132352*ep*mtt^3*mWW^2*s^7*t^9 + 773832*ep^2*mtt^3*mWW^2*s^7*t^9 + 1854440*ep^3*mtt^3*mWW^2*s^7*t^9 + 1944784*ep^4*mtt^3*mWW^2*s^7*t^9 + 738912*ep^5*mtt^3*mWW^2*s^7*t^9 + 14016*mtt^2*mWW^3*s^7*t^9 + 128568*ep*mtt^2*mWW^3*s^7*t^9 + 427596*ep^2*mtt^2*mWW^3*s^7*t^9 + 646520*ep^3*mtt^2*mWW^3*s^7*t^9 + 435844*ep^4*mtt^2*mWW^3*s^7*t^9 + 97904*ep^5*mtt^2*mWW^3*s^7*t^9 - 13952*mtt*mWW^4*s^7*t^9 - 162584*ep*mtt*mWW^4*s^7*t^9 - 710532*ep^2*mtt*mWW^4*s^7*t^9 - 1433200*ep^3*mtt*mWW^4*s^7*t^9 - 1346916*ep^4*mtt*mWW^4*s^7*t^9 - 476624*ep^5*mtt*mWW^4*s^7*t^9 + 3472*mWW^5*s^7*t^9 + 39744*ep*mWW^5*s^7*t^9 + 170534*ep^2*mWW^5*s^7*t^9 + 339196*ep^3*mWW^5*s^7*t^9 + 315366*ep^4*mWW^5*s^7*t^9 + 110576*ep^5*mWW^5*s^7*t^9 - 832*mtt^4*s^8*t^9 - 6800*ep*mtt^4*s^8*t^9 - 18712*ep^2*mtt^4*s^8*t^9 - 21624*ep^3*mtt^4*s^8*t^9 - 9456*ep^4*mtt^4*s^8*t^9 - 576*ep^5*mtt^4*s^8*t^9 + 2912*mtt^3*mWW*s^8*t^9 + 32112*ep*mtt^3*mWW*s^8*t^9 + 133184*ep^2*mtt^3*mWW*s^8*t^9 + 257688*ep^3*mtt^3*mWW*s^8*t^9 + 234104*ep^4*mtt^3*mWW*s^8*t^9 + 80400*ep^5*mtt^3*mWW*s^8*t^9 - 3744*mtt^2*mWW^2*s^8*t^9 - 49328*ep*mtt^2*mWW^2*s^8*t^9 - 236688*ep^2*mtt^2*mWW^2*s^8*t^9 - 507288*ep^3*mtt^2*mWW^2*s^8*t^9 - 495368*ep^4*mtt^2*mWW^2*s^8*t^9 - 179184*ep^5*mtt^2*mWW^2*s^8*t^9 + 2080*mtt*mWW^3*s^8*t^9 + 29520*ep*mtt*mWW^3*s^8*t^9 + 148672*ep^2*mtt*mWW^3*s^8*t^9 + 328008*ep^3*mtt*mWW^3*s^8*t^9 + 326248*ep^4*mtt*mWW^3*s^8*t^9 + 119472*ep^5*mtt*mWW^3*s^8*t^9 - 416*mWW^4*s^8*t^9 - 5504*ep*mWW^4*s^8*t^9 - 26456*ep^2*mWW^4*s^8*t^9 - 56784*ep^3*mWW^4*s^8*t^9 - 55528*ep^4*mWW^4*s^8*t^9 - 20112*ep^5*mWW^4*s^8*t^9 - 160*ep*mtt^3*s^9*t^9 - 1280*ep^2*mtt^3*s^9*t^9 - 3400*ep^3*mtt^3*s^9*t^9 - 3720*ep^4*mtt^3*s^9*t^9 - 1440*ep^5*mtt^3*s^9*t^9 + 352*ep*mtt^2*mWW*s^9*t^9 + 2816*ep^2*mtt^2*mWW*s^9*t^9 + 7480*ep^3*mtt^2*mWW*s^9*t^9 + 8184*ep^4*mtt^2*mWW*s^9*t^9 + 3168*ep^5*mtt^2*mWW*s^9*t^9 - 224*ep*mtt*mWW^2*s^9*t^9 - 1792*ep^2*mtt*mWW^2*s^9*t^9 - 4760*ep^3*mtt*mWW^2*s^9*t^9 - 5208*ep^4*mtt*mWW^2*s^9*t^9 - 2016*ep^5*mtt*mWW^2*s^9*t^9 + 32*ep*mWW^3*s^9*t^9 + 256*ep^2*mWW^3*s^9*t^9 + 680*ep^3*mWW^3*s^9*t^9 + 744*ep^4*mWW^3*s^9*t^9 + 288*ep^5*mWW^3*s^9*t^9 - 2720*mtt^11*t^10 - 31296*ep*mtt^11*t^10 - 134520*ep^2*mtt^11*t^10 - 268688*ep^3*mtt^11*t^10 - 251160*ep^4*mtt^11*t^10 - 88416*ep^5*mtt^11*t^10 + 5088*mtt^10*mWW*t^10 + 57106*ep*mtt^10*mWW*t^10 + 240950*ep^2*mtt^10*mWW*t^10 + 477342*ep^3*mtt^10*mWW*t^10 + 445762*ep^4*mtt^10*mWW*t^10 + 157352*ep^5*mtt^10*mWW*t^10 + 14244*mtt^9*mWW^2*t^10 + 167626*ep*mtt^9*mWW^2*t^10 + 731042*ep^2*mtt^9*mWW^2*t^10 + 1464630*ep^3*mtt^9*mWW^2*t^10 + 1362114*ep^4*mtt^9*mWW^2*t^10 + 474664*ep^5*mtt^9*mWW^2*t^10 - 51208*mtt^8*mWW^3*t^10 - 588798*ep*mtt^8*mWW^3*t^10 - 2528870*ep^2*mtt^8*mWW^3*t^10 - 5047314*ep^3*mtt^8*mWW^3*t^10 - 4716554*ep^4*mtt^8*mWW^3*t^10 - 1661576*ep^5*mtt^8*mWW^3*t^10 + 55276*mtt^7*mWW^4*t^10 + 629442*ep*mtt^7*mWW^4*t^10 + 2700950*ep^2*mtt^7*mWW^4*t^10 + 5457214*ep^3*mtt^7*mWW^4*t^10 + 5223830*ep^4*mtt^7*mWW^4*t^10 + 1906168*ep^5*mtt^7*mWW^4*t^10 - 20240*mtt^6*mWW^5*t^10 - 236370*ep*mtt^6*mWW^5*t^10 - 1076414*ep^2*mtt^6*mWW^5*t^10 - 2403374*ep^3*mtt^6*mWW^5*t^10 - 2612410*ep^4*mtt^6*mWW^5*t^10 - 1101192*ep^5*mtt^6*mWW^5*t^10 - 2628*mtt^5*mWW^6*t^10 - 8962*ep*mtt^5*mWW^6*t^10 + 93566*ep^2*mtt^5*mWW^6*t^10 + 564226*ep^3*mtt^5*mWW^6*t^10 + 1003198*ep^4*mtt^5*mWW^6*t^10 + 576600*ep^5*mtt^5*mWW^6*t^10 + 1016*mtt^4*mWW^7*t^10 - 9802*ep*mtt^4*mWW^7*t^10 - 154426*ep^2*mtt^4*mWW^7*t^10 - 584902*ep^3*mtt^4*mWW^7*t^10 - 869094*ep^4*mtt^4*mWW^7*t^10 - 451512*ep^5*mtt^4*mWW^7*t^10 + 1748*mtt^3*mWW^8*t^10 + 28982*ep*mtt^3*mWW^8*t^10 + 168066*ep^2*mtt^3*mWW^8*t^10 + 435482*ep^3*mtt^3*mWW^8*t^10 + 517954*ep^4*mtt^3*mWW^8*t^10 + 230888*ep^5*mtt^3*mWW^8*t^10 - 576*mtt^2*mWW^9*t^10 - 7928*ep*mtt^2*mWW^9*t^10 - 40344*ep^2*mtt^2*mWW^9*t^10 - 94616*ep^3*mtt^2*mWW^9*t^10 - 103640*ep^4*mtt^2*mWW^9*t^10 - 42976*ep^5*mtt^2*mWW^9*t^10 + 10496*mtt^10*s*t^10 + 125992*ep*mtt^10*s*t^10 + 561132*ep^2*mtt^10*s*t^10 + 1149392*ep^3*mtt^10*s*t^10 + 1093372*ep^4*mtt^10*s*t^10 + 389616*ep^5*mtt^10*s*t^10 - 16640*mtt^9*mWW*s*t^10 - 205224*ep*mtt^9*mWW*s*t^10 - 937228*ep^2*mtt^9*mWW*s*t^10 - 1963280*ep^3*mtt^9*mWW*s*t^10 - 1904412*ep^4*mtt^9*mWW*s*t^10 - 689776*ep^5*mtt^9*mWW*s*t^10 - 45032*mtt^8*mWW^2*s*t^10 - 525729*ep*mtt^8*mWW^2*s*t^10 - 2274159*ep^2*mtt^8*mWW^2*s*t^10 - 4518047*ep^3*mtt^8*mWW^2*s*t^10 - 4162621*ep^4*mtt^8*mWW^2*s*t^10 - 1434052*ep^5*mtt^8*mWW^2*s*t^10 + 119510*mtt^7*mWW^3*s*t^10 + 1444485*ep*mtt^7*mWW^3*s*t^10 + 6453013*ep^2*mtt^7*mWW^3*s*t^10 + 13187795*ep^3*mtt^7*mWW^3*s*t^10 + 12448993*ep^4*mtt^7*mWW^3*s*t^10 + 4374164*ep^5*mtt^7*mWW^3*s*t^10 - 65448*mtt^6*mWW^4*s*t^10 - 856869*ep*mtt^6*mWW^4*s*t^10 - 4071217*ep^2*mtt^6*mWW^4*s*t^10 - 8680883*ep^3*mtt^6*mWW^4*s*t^10 - 8416683*ep^4*mtt^6*mWW^4*s*t^10 - 2990780*ep^5*mtt^6*mWW^4*s*t^10 - 37210*mtt^5*mWW^5*s*t^10 - 374915*ep*mtt^5*mWW^5*s*t^10 - 1422241*ep^2*mtt^5*mWW^5*s*t^10 - 2615885*ep^3*mtt^5*mWW^5*s*t^10 - 2403001*ep^4*mtt^5*mWW^5*s*t^10 - 906068*ep^5*mtt^5*mWW^5*s*t^10 + 40280*mtt^4*mWW^6*s*t^10 + 500273*ep*mtt^4*mWW^6*s*t^10 + 2346635*ep^2*mtt^4*mWW^6*s*t^10 + 5184791*ep^3*mtt^4*mWW^6*s*t^10 + 5449993*ep^4*mtt^4*mWW^6*s*t^10 + 2204788*ep^5*mtt^4*mWW^6*s*t^10 - 2878*mtt^3*mWW^7*s*t^10 - 110937*ep*mtt^3*mWW^7*s*t^10 - 851029*ep^2*mtt^3*mWW^7*s*t^10 - 2536367*ep^3*mtt^3*mWW^7*s*t^10 - 3278313*ep^4*mtt^3*mWW^7*s*t^10 - 1544436*ep^5*mtt^3*mWW^7*s*t^10 - 1320*mtt^2*mWW^8*s*t^10 + 38009*ep*mtt^2*mWW^8*s*t^10 + 416389*ep^2*mtt^2*mWW^8*s*t^10 + 1389511*ep^3*mtt^2*mWW^8*s*t^10 + 1896863*ep^4*mtt^2*mWW^8*s*t^10 + 922188*ep^5*mtt^2*mWW^8*s*t^10 - 2622*mtt*mWW^9*s*t^10 - 46977*ep*mtt*mWW^9*s*t^10 - 281811*ep^2*mtt*mWW^9*s*t^10 - 738951*ep^3*mtt*mWW^9*s*t^10 - 879651*ep^4*mtt*mWW^9*s*t^10 - 390108*ep^5*mtt*mWW^9*s*t^10 + 864*mWW^10*s*t^10 + 11892*ep*mWW^10*s*t^10 + 60516*ep^2*mWW^10*s*t^10 + 141924*ep^3*mWW^10*s*t^10 + 155460*ep^4*mWW^10*s*t^10 + 64464*ep^5*mWW^10*s*t^10 - 9504*mtt^9*s^2*t^10 - 140792*ep*mtt^9*s^2*t^10 - 723340*ep^2*mtt^9*s^2*t^10 - 1618568*ep^3*mtt^9*s^2*t^10 - 1629156*ep^4*mtt^9*s^2*t^10 - 602640*ep^5*mtt^9*s^2*t^10 + 3632*mtt^8*mWW*s^2*t^10 + 124936*ep*mtt^8*mWW*s^2*t^10 + 853910*ep^2*mtt^8*mWW*s^2*t^10 + 2184812*ep^3*mtt^8*mWW*s^2*t^10 + 2372998*ep^4*mtt^8*mWW*s^2*t^10 + 920792*ep^5*mtt^8*mWW*s^2*t^10 + 44760*mtt^7*mWW^2*s^2*t^10 + 538995*ep*mtt^7*mWW^2*s^2*t^10 + 2390025*ep^2*mtt^7*mWW^2*s^2*t^10 + 4823693*ep^3*mtt^7*mWW^2*s^2*t^10 + 4475787*ep^4*mtt^7*mWW^2*s^2*t^10 + 1537180*ep^5*mtt^7*mWW^2*s^2*t^10 + 2614*mtt^6*mWW^3*s^2*t^10 - 266333*ep*mtt^6*mWW^3*s^2*t^10 - 2224111*ep^2*mtt^6*mWW^3*s^2*t^10 - 5890711*ep^3*mtt^6*mWW^3*s^2*t^10 - 6259047*ep^4*mtt^6*mWW^3*s^2*t^10 - 2269932*ep^5*mtt^6*mWW^3*s^2*t^10 - 188244*mtt^5*mWW^4*s^2*t^10 - 1804065*ep*mtt^5*mWW^4*s^2*t^10 - 6475513*ep^2*mtt^5*mWW^4*s^2*t^10 - 11377375*ep^3*mtt^5*mWW^4*s^2*t^10 - 10096591*ep^4*mtt^5*mWW^4*s^2*t^10 - 3702412*ep^5*mtt^5*mWW^4*s^2*t^10 + 236418*mtt^4*mWW^5*s^2*t^10 + 2615191*ep*mtt^4*mWW^5*s^2*t^10 + 11015991*ep^2*mtt^4*mWW^5*s^2*t^10 + 22300165*ep^3*mtt^4*mWW^5*s^2*t^10 + 21896719*ep^4*mtt^4*mWW^5*s^2*t^10 + 8410796*ep^5*mtt^4*mWW^5*s^2*t^10 - 87168*mtt^3*mWW^6*s^2*t^10 - 1128119*ep*mtt^3*mWW^6*s^2*t^10 - 5535449*ep^2*mtt^3*mWW^6*s^2*t^10 - 12830993*ep^3*mtt^3*mWW^6*s^2*t^10 - 14133291*ep^4*mtt^3*mWW^6*s^2*t^10 - 5967580*ep^5*mtt^3*mWW^6*s^2*t^10 - 13286*mtt^2*mWW^7*s^2*t^10 - 19735*ep*mtt^2*mWW^7*s^2*t^10 + 567431*ep^2*mtt^2*mWW^7*s^2*t^10 + 2622563*ep^3*mtt^2*mWW^7*s^2*t^10 + 4085319*ep^4*mtt^2*mWW^7*s^2*t^10 + 2143148*ep^5*mtt^2*mWW^7*s^2*t^10 + 11100*mtt*mWW^8*s^2*t^10 + 76061*ep*mtt*mWW^8*s^2*t^10 + 78357*ep^2*mtt*mWW^8*s^2*t^10 - 398901*ep^3*mtt*mWW^8*s^2*t^10 - 972493*ep^4*mtt*mWW^8*s^2*t^10 - 597924*ep^5*mtt*mWW^8*s^2*t^10 - 322*mWW^9*s^2*t^10 + 3861*ep*mWW^9*s^2*t^10 + 52699*ep^2*mWW^9*s^2*t^10 + 185315*ep^3*mWW^9*s^2*t^10 + 259755*ep^4*mWW^9*s^2*t^10 + 128572*ep^5*mWW^9*s^2*t^10 - 14720*mtt^8*s^3*t^10 - 89600*ep*mtt^8*s^3*t^10 - 84400*ep^2*mtt^8*s^3*t^10 + 276440*ep^3*mtt^8*s^3*t^10 + 558120*ep^4*mtt^8*s^3*t^10 + 272160*ep^5*mtt^8*s^3*t^10 + 58688*mtt^7*mWW*s^3*t^10 + 502452*ep*mtt^7*mWW*s^3*t^10 + 1510160*ep^2*mtt^7*mWW*s^3*t^10 + 2054632*ep^3*mtt^7*mWW*s^3*t^10 + 1272292*ep^4*mtt^7*mWW*s^3*t^10 + 284056*ep^5*mtt^7*mWW*s^3*t^10 - 22800*mtt^6*mWW^2*s^3*t^10 - 344895*ep*mtt^6*mWW^2*s^3*t^10 - 1798931*ep^2*mtt^6*mWW^2*s^3*t^10 - 4056773*ep^3*mtt^6*mWW^2*s^3*t^10 - 4075797*ep^4*mtt^6*mWW^2*s^3*t^10 - 1482996*ep^5*mtt^6*mWW^2*s^3*t^10 - 221974*mtt^5*mWW^3*s^3*t^10 - 2054357*ep*mtt^5*mWW^3*s^3*t^10 - 6958639*ep^2*mtt^5*mWW^3*s^3*t^10 - 11189523*ep^3*mtt^5*mWW^3*s^3*t^10 - 8792639*ep^4*mtt^5*mWW^3*s^3*t^10 - 2786924*ep^5*mtt^5*mWW^3*s^3*t^10 + 446168*mtt^4*mWW^4*s^3*t^10 + 4686434*ep*mtt^4*mWW^4*s^3*t^10 + 18539880*ep^2*mtt^4*mWW^4*s^3*t^10 + 34934422*ep^3*mtt^4*mWW^4*s^3*t^10 + 31706424*ep^4*mtt^4*mWW^4*s^3*t^10 + 11197184*ep^5*mtt^4*mWW^4*s^3*t^10 - 344012*mtt^3*mWW^5*s^3*t^10 - 3879262*ep*mtt^3*mWW^5*s^3*t^10 - 16530736*ep^2*mtt^3*mWW^5*s^3*t^10 - 33321622*ep^3*mtt^3*mWW^5*s^3*t^10 - 32068384*ep^4*mtt^3*mWW^5*s^3*t^10 - 11898008*ep^5*mtt^3*mWW^5*s^3*t^10 + 96480*mtt^2*mWW^6*s^3*t^10 + 1195245*ep*mtt^2*mWW^6*s^3*t^10 + 5593907*ep^2*mtt^2*mWW^6*s^3*t^10 + 12305775*ep^3*mtt^2*mWW^6*s^3*t^10 + 12842253*ep^4*mtt^2*mWW^6*s^3*t^10 + 5138900*ep^5*mtt^2*mWW^6*s^3*t^10 + 8018*mtt*mWW^7*s^3*t^10 + 42351*ep*mtt*mWW^7*s^3*t^10 - 64265*ep^2*mtt*mWW^7*s^3*t^10 - 690063*ep^3*mtt*mWW^7*s^3*t^10 - 1258077*ep^4*mtt*mWW^7*s^3*t^10 - 705588*ep^5*mtt*mWW^7*s^3*t^10 - 5848*mWW^8*s^3*t^10 - 58368*ep*mWW^8*s^3*t^10 - 206976*ep^2*mWW^8*s^3*t^10 - 313288*ep^3*mWW^8*s^3*t^10 - 184192*ep^4*mWW^8*s^3*t^10 - 18784*ep^5*mWW^8*s^3*t^10 + 39200*mtt^7*s^4*t^10 + 340880*ep*mtt^7*s^4*t^10 + 1048880*ep^2*mtt^7*s^4*t^10 + 1475760*ep^3*mtt^7*s^4*t^10 + 959920*ep^4*mtt^7*s^4*t^10 + 231360*ep^5*mtt^7*s^4*t^10 - 115392*mtt^6*mWW*s^4*t^10 - 1140458*ep*mtt^6*mWW*s^4*t^10 - 4204558*ep^2*mtt^6*mWW*s^4*t^10 - 7367206*ep^3*mtt^6*mWW*s^4*t^10 - 6191410*ep^4*mtt^6*mWW*s^4*t^10 - 2003696*ep^5*mtt^6*mWW*s^4*t^10 + 44708*mtt^5*mWW^2*s^4*t^10 + 644843*ep*mtt^5*mWW^2*s^4*t^10 + 3292963*ep^2*mtt^5*mWW^2*s^4*t^10 + 7389149*ep^3*mtt^5*mWW^2*s^4*t^10 + 7469541*ep^4*mtt^5*mWW^2*s^4*t^10 + 2766212*ep^5*mtt^5*mWW^2*s^4*t^10 + 214170*mtt^4*mWW^3*s^4*t^10 + 2027527*ep*mtt^4*mWW^3*s^4*t^10 + 7039171*ep^2*mtt^4*mWW^3*s^4*t^10 + 11482893*ep^3*mtt^4*mWW^3*s^4*t^10 + 8949699*ep^4*mtt^4*mWW^3*s^4*t^10 + 2709276*ep^5*mtt^4*mWW^3*s^4*t^10 - 347168*mtt^3*mWW^4*s^4*t^10 - 3722046*ep*mtt^3*mWW^4*s^4*t^10 - 14987636*ep^2*mtt^3*mWW^4*s^4*t^10 - 28424186*ep^3*mtt^3*mWW^4*s^4*t^10 - 25615556*ep^4*mtt^3*mWW^4*s^4*t^10 - 8847424*ep^5*mtt^3*mWW^4*s^4*t^10 + 217084*mtt^2*mWW^5*s^4*t^10 + 2467128*ep*mtt^2*mWW^5*s^4*t^10 + 10532598*ep^2*mtt^2*mWW^5*s^4*t^10 + 21019304*ep^3*mtt^2*mWW^5*s^4*t^10 + 19799758*ep^4*mtt^2*mWW^5*s^4*t^10 + 7113504*ep^5*mtt^2*mWW^5*s^4*t^10 - 54932*mtt*mWW^6*s^4*t^10 - 649277*ep*mtt*mWW^6*s^4*t^10 - 2878327*ep^2*mtt*mWW^6*s^4*t^10 - 5934723*ep^3*mtt*mWW^6*s^4*t^10 - 5754105*ep^4*mtt*mWW^6*s^4*t^10 - 2123044*ep^5*mtt*mWW^6*s^4*t^10 + 2330*mWW^7*s^4*t^10 + 31403*ep*mWW^7*s^4*t^10 + 156909*ep^2*mWW^7*s^4*t^10 + 359009*ep^3*mWW^7*s^4*t^10 + 382153*ep^4*mWW^7*s^4*t^10 + 153812*ep^5*mWW^7*s^4*t^10 - 34560*mtt^6*s^5*t^10 - 308824*ep*mtt^6*s^5*t^10 - 991220*ep^2*mtt^6*s^5*t^10 - 1478272*ep^3*mtt^6*s^5*t^10 - 1040820*ep^4*mtt^6*s^5*t^10 - 279504*ep^5*mtt^6*s^5*t^10 + 100480*mtt^5*mWW*s^5*t^10 + 1034324*ep*mtt^5*mWW*s^5*t^10 + 3995188*ep^2*mtt^5*mWW*s^5*t^10 + 7305844*ep^3*mtt^5*mWW*s^5*t^10 + 6366572*ep^4*mtt^5*mWW*s^5*t^10 + 2122072*ep^5*mtt^5*mWW*s^5*t^10 - 70152*mtt^4*mWW^2*s^5*t^10 - 904956*ep*mtt^4*mWW^2*s^5*t^10 - 4284474*ep^2*mtt^4*mWW^2*s^5*t^10 - 9159796*ep^3*mtt^4*mWW^2*s^5*t^10 - 8974582*ep^4*mtt^4*mWW^2*s^5*t^10 - 3263256*ep^5*mtt^4*mWW^2*s^5*t^10 - 57352*mtt^3*mWW^3*s^5*t^10 - 443740*ep*mtt^3*mWW^3*s^5*t^10 - 1064066*ep^2*mtt^3*mWW^3*s^5*t^10 - 793496*ep^3*mtt^3*mWW^3*s^5*t^10 + 236262*ep^4*mtt^3*mWW^3*s^5*t^10 + 358848*ep^5*mtt^3*mWW^3*s^5*t^10 + 106568*mtt^2*mWW^4*s^5*t^10 + 1132488*ep*mtt^2*mWW^4*s^5*t^10 + 4510658*ep^2*mtt^2*mWW^4*s^5*t^10 + 8428724*ep^3*mtt^2*mWW^4*s^5*t^10 + 7450954*ep^4*mtt^2*mWW^4*s^5*t^10 + 2511624*ep^5*mtt^2*mWW^4*s^5*t^10 - 55512*mtt*mWW^5*s^5*t^10 - 627888*ep*mtt*mWW^5*s^5*t^10 - 2660722*ep^2*mtt*mWW^5*s^5*t^10 - 5243940*ep^3*mtt*mWW^5*s^5*t^10 - 4853058*ep^4*mtt*mWW^5*s^5*t^10 - 1703656*ep^5*mtt*mWW^5*s^5*t^10 + 10528*mWW^6*s^5*t^10 + 120260*ep*mWW^6*s^5*t^10 + 513772*ep^2*mWW^6*s^5*t^10 + 1019144*ep^3*mWW^6*s^5*t^10 + 947792*ep^4*mWW^6*s^5*t^10 + 333744*ep^5*mWW^6*s^5*t^10 + 13984*mtt^5*s^6*t^10 + 119528*ep*mtt^5*s^6*t^10 + 357268*ep^2*mtt^5*s^6*t^10 + 480408*ep^3*mtt^5*s^6*t^10 + 290748*ep^4*mtt^5*s^6*t^10 + 62064*ep^5*mtt^5*s^6*t^10 - 43472*mtt^4*mWW*s^6*t^10 - 448048*ep*mtt^4*mWW*s^6*t^10 - 1733278*ep^2*mtt^4*mWW*s^6*t^10 - 3169492*ep^3*mtt^4*mWW*s^6*t^10 - 2757830*ep^4*mtt^4*mWW*s^6*t^10 - 917040*ep^5*mtt^4*mWW*s^6*t^10 + 44064*mtt^3*mWW^2*s^6*t^10 + 539636*ep*mtt^3*mWW^2*s^6*t^10 + 2452566*ep^2*mtt^3*mWW^2*s^6*t^10 + 5088084*ep^3*mtt^3*mWW^2*s^6*t^10 + 4874474*ep^4*mtt^3*mWW^2*s^6*t^10 + 1743528*ep^5*mtt^3*mWW^2*s^6*t^10 - 11200*mtt^2*mWW^3*s^6*t^10 - 188640*ep*mtt^2*mWW^3*s^6*t^10 - 1045194*ep^2*mtt^2*mWW^3*s^6*t^10 - 2445368*ep^3*mtt^2*mWW^3*s^6*t^10 - 2540558*ep^4*mtt^2*mWW^3*s^6*t^10 - 966256*ep^5*mtt^2*mWW^3*s^6*t^10 - 5824*mtt*mWW^4*s^6*t^10 - 48372*ep*mtt*mWW^4*s^6*t^10 - 136730*ep^2*mtt*mWW^4*s^6*t^10 - 166260*ep^3*mtt*mWW^4*s^6*t^10 - 84358*ep^4*mtt*mWW^4*s^6*t^10 - 13288*ep^5*mtt*mWW^4*s^6*t^10 + 2448*mWW^5*s^6*t^10 + 24872*ep*mWW^5*s^6*t^10 + 94296*ep^2*mWW^5*s^6*t^10 + 168852*ep^3*mWW^5*s^6*t^10 + 144308*ep^4*mWW^5*s^6*t^10 + 47472*ep^5*mWW^5*s^6*t^10 - 2176*mtt^4*s^7*t^10 - 14928*ep*mtt^4*s^7*t^10 - 26120*ep^2*mtt^4*s^7*t^10 + 3928*ep^3*mtt^4*s^7*t^10 + 41296*ep^4*mtt^4*s^7*t^10 + 24000*ep^5*mtt^4*s^7*t^10 + 7616*mtt^3*mWW*s^7*t^10 + 72800*ep*mtt^3*mWW*s^7*t^10 + 257960*ep^2*mtt^3*mWW*s^7*t^10 + 432468*ep^3*mtt^3*mWW*s^7*t^10 + 346924*ep^4*mtt^3*mWW*s^7*t^10 + 107232*ep^5*mtt^3*mWW*s^7*t^10 - 9792*mtt^2*mWW^2*s^7*t^10 - 114176*ep*mtt^2*mWW^2*s^7*t^10 - 498280*ep^2*mtt^2*mWW^2*s^7*t^10 - 1002380*ep^3*mtt^2*mWW^2*s^7*t^10 - 937668*ep^4*mtt^2*mWW^2*s^7*t^10 - 329184*ep^5*mtt^2*mWW^2*s^7*t^10 + 5440*mtt*mWW^3*s^7*t^10 + 69664*ep*mtt*mWW^3*s^7*t^10 + 327160*ep^2*mtt*mWW^3*s^7*t^10 + 691644*ep^3*mtt*mWW^3*s^7*t^10 + 669380*ep^4*mtt*mWW^3*s^7*t^10 + 240672*ep^5*mtt*mWW^3*s^7*t^10 - 1088*mWW^4*s^7*t^10 - 13360*ep*mWW^4*s^7*t^10 - 60720*ep^2*mWW^4*s^7*t^10 - 125660*ep^3*mWW^4*s^7*t^10 - 119932*ep^4*mWW^4*s^7*t^10 - 42720*ep^5*mWW^4*s^7*t^10 - 960*ep*mtt^3*s^8*t^10 - 7680*ep^2*mtt^3*s^8*t^10 - 20400*ep^3*mtt^3*s^8*t^10 - 22320*ep^4*mtt^3*s^8*t^10 - 8640*ep^5*mtt^3*s^8*t^10 + 2112*ep*mtt^2*mWW*s^8*t^10 + 16896*ep^2*mtt^2*mWW*s^8*t^10 + 44880*ep^3*mtt^2*mWW*s^8*t^10 + 49104*ep^4*mtt^2*mWW*s^8*t^10 + 19008*ep^5*mtt^2*mWW*s^8*t^10 - 1344*ep*mtt*mWW^2*s^8*t^10 - 10752*ep^2*mtt*mWW^2*s^8*t^10 - 28560*ep^3*mtt*mWW^2*s^8*t^10 - 31248*ep^4*mtt*mWW^2*s^8*t^10 - 12096*ep^5*mtt*mWW^2*s^8*t^10 + 192*ep*mWW^3*s^8*t^10 + 1536*ep^2*mWW^3*s^8*t^10 + 4080*ep^3*mWW^3*s^8*t^10 + 4464*ep^4*mWW^3*s^8*t^10 + 1728*ep^5*mWW^3*s^8*t^10 + 3120*mtt^10*t^11 + 35144*ep*mtt^10*t^11 + 148080*ep^2*mtt^10*t^11 + 290952*ep^3*mtt^10*t^11 + 268400*ep^4*mtt^10*t^11 + 93504*ep^5*mtt^10*t^11 - 10480*mtt^9*mWW*t^11 - 117058*ep*mtt^9*mWW*t^11 - 490154*ep^2*mtt^9*mWW*t^11 - 960670*ep^3*mtt^9*mWW*t^11 - 886366*ep^4*mtt^9*mWW*t^11 - 309272*ep^5*mtt^9*mWW*t^11 + 5360*mtt^8*mWW^2*t^11 + 56792*ep*mtt^8*mWW^2*t^11 + 228876*ep^2*mtt^8*mWW^2*t^11 + 444312*ep^3*mtt^8*mWW^2*t^11 + 414756*ep^4*mtt^8*mWW^2*t^11 + 147984*ep^5*mtt^8*mWW^2*t^11 + 20896*mtt^7*mWW^3*t^11 + 238906*ep*mtt^7*mWW^3*t^11 + 1014982*ep^2*mtt^7*mWW^3*t^11 + 1990806*ep^3*mtt^7*mWW^3*t^11 + 1820882*ep^4*mtt^7*mWW^3*t^11 + 627048*ep^5*mtt^7*mWW^3*t^11 - 36480*mtt^6*mWW^4*t^11 - 409460*ep*mtt^6*mWW^4*t^11 - 1718196*ep^2*mtt^6*mWW^4*t^11 - 3361420*ep^3*mtt^6*mWW^4*t^11 - 3089852*ep^4*mtt^6*mWW^4*t^11 - 1074992*ep^5*mtt^6*mWW^4*t^11 + 21840*mtt^5*mWW^5*t^11 + 241906*ep*mtt^5*mWW^5*t^11 + 1008354*ep^2*mtt^5*mWW^5*t^11 + 1981518*ep^3*mtt^5*mWW^5*t^11 + 1847878*ep^4*mtt^5*mWW^5*t^11 + 658104*ep^5*mtt^5*mWW^5*t^11 - 3280*mtt^4*mWW^6*t^11 - 35712*ep*mtt^4*mWW^6*t^11 - 151852*ep^2*mtt^4*mWW^6*t^11 - 321360*ep^3*mtt^4*mWW^6*t^11 - 336196*ep^4*mtt^4*mWW^6*t^11 - 138000*ep^5*mtt^4*mWW^6*t^11 - 1280*mtt^3*mWW^7*t^11 - 13482*ep*mtt^3*mWW^7*t^11 - 50302*ep^2*mtt^3*mWW^7*t^11 - 78982*ep^3*mtt^3*mWW^7*t^11 - 47418*ep^4*mtt^3*mWW^7*t^11 - 4616*ep^5*mtt^3*mWW^7*t^11 + 304*mtt^2*mWW^8*t^11 + 2964*ep*mtt^2*mWW^8*t^11 + 10212*ep^2*mtt^2*mWW^8*t^11 + 14844*ep^3*mtt^2*mWW^8*t^11 + 7916*ep^4*mtt^2*mWW^8*t^11 + 240*ep^5*mtt^2*mWW^8*t^11 - 9824*mtt^9*s*t^11 - 115320*ep*mtt^9*s*t^11 - 503628*ep^2*mtt^9*s*t^11 - 1015664*ep^3*mtt^9*s*t^11 - 954348*ep^4*mtt^9*s*t^11 - 336816*ep^5*mtt^9*s*t^11 + 27736*mtt^8*mWW*s*t^11 + 332492*ep*mtt^8*mWW*s*t^11 + 1479496*ep^2*mtt^8*mWW*s*t^11 + 3029500*ep^3*mtt^8*mWW*s*t^11 + 2881928*ep^4*mtt^8*mWW*s*t^11 + 1027168*ep^5*mtt^8*mWW*s*t^11 - 7272*mtt^7*mWW^2*s*t^11 - 111759*ep*mtt^7*mWW^2*s*t^11 - 593375*ep^2*mtt^7*mWW^2*s*t^11 - 1374409*ep^3*mtt^7*mWW^2*s*t^11 - 1431141*ep^4*mtt^7*mWW^2*s*t^11 - 546244*ep^5*mtt^7*mWW^2*s*t^11 - 43176*mtt^6*mWW^3*s*t^11 - 479882*ep*mtt^6*mWW^3*s*t^11 - 1985028*ep^2*mtt^6*mWW^3*s*t^11 - 3805806*ep^3*mtt^6*mWW^3*s*t^11 - 3409500*ep^4*mtt^6*mWW^3*s*t^11 - 1149328*ep^5*mtt^6*mWW^3*s*t^11 + 34640*mtt^5*mWW^4*s*t^11 + 425917*ep*mtt^5*mWW^4*s*t^11 + 1925103*ep^2*mtt^5*mWW^4*s*t^11 + 3954771*ep^3*mtt^5*mWW^4*s*t^11 + 3735605*ep^4*mtt^5*mWW^4*s*t^11 + 1309284*ep^5*mtt^5*mWW^4*s*t^11 + 17568*mtt^4*mWW^5*s*t^11 + 146586*ep*mtt^4*mWW^5*s*t^11 + 422858*ep^2*mtt^4*mWW^5*s*t^11 + 549574*ep^3*mtt^4*mWW^5*s*t^11 + 339534*ep^4*mtt^4*mWW^5*s*t^11 + 91480*ep^5*mtt^4*mWW^5*s*t^11 - 26632*mtt^3*mWW^6*s*t^11 - 268981*ep*mtt^3*mWW^6*s*t^11 - 1020801*ep^2*mtt^3*mWW^6*s*t^11 - 1861795*ep^3*mtt^3*mWW^6*s*t^11 - 1656987*ep^4*mtt^3*mWW^6*s*t^11 - 582524*ep^5*mtt^3*mWW^6*s*t^11 + 5496*mtt^2*mWW^7*s*t^11 + 55170*ep*mtt^2*mWW^7*s*t^11 + 215240*ep^2*mtt^2*mWW^7*s*t^11 + 427814*ep^3*mtt^2*mWW^7*s*t^11 + 436712*ep^4*mtt^2*mWW^7*s*t^11 + 181568*ep^5*mtt^2*mWW^7*s*t^11 + 1920*mtt*mWW^8*s*t^11 + 20223*ep*mtt*mWW^8*s*t^11 + 75453*ep^2*mtt*mWW^8*s*t^11 + 118281*ep^3*mtt*mWW^8*s*t^11 + 70071*ep^4*mtt*mWW^8*s*t^11 + 5772*ep^5*mtt*mWW^8*s*t^11 - 456*mWW^9*s*t^11 - 4446*ep*mWW^9*s*t^11 - 15318*ep^2*mWW^9*s*t^11 - 22266*ep^3*mWW^9*s*t^11 - 11874*ep^4*mWW^9*s*t^11 - 360*ep^5*mWW^9*s*t^11 + 5152*mtt^8*s^2*t^11 + 83952*ep*mtt^8*s^2*t^11 + 452784*ep^2*mtt^8*s^2*t^11 + 1037128*ep^3*mtt^8*s^2*t^11 + 1056264*ep^4*mtt^8*s^2*t^11 + 393120*ep^5*mtt^8*s^2*t^11 - 696*mtt^7*mWW*s^2*t^11 - 105824*ep*mtt^7*mWW*s^2*t^11 - 822262*ep^2*mtt^7*mWW*s^2*t^11 - 2181868*ep^3*mtt^7*mWW*s^2*t^11 - 2399542*ep^4*mtt^7*mWW*s^2*t^11 - 934808*ep^5*mtt^7*mWW*s^2*t^11 - 35456*mtt^6*mWW^2*s^2*t^11 - 280981*ep*mtt^6*mWW^2*s^2*t^11 - 726229*ep^2*mtt^6*mWW^2*s^2*t^11 - 728755*ep^3*mtt^6*mWW^2*s^2*t^11 - 185439*ep^4*mtt^6*mWW^2*s^2*t^11 + 63860*ep^5*mtt^6*mWW^2*s^2*t^11 + 31408*mtt^5*mWW^3*s^2*t^11 + 348298*ep*mtt^5*mWW^3*s^2*t^11 + 1445542*ep^2*mtt^5*mWW^3*s^2*t^11 + 2800586*ep^3*mtt^5*mWW^3*s^2*t^11 + 2539750*ep^4*mtt^5*mWW^3*s^2*t^11 + 861816*ep^5*mtt^5*mWW^3*s^2*t^11 + 61656*mtt^4*mWW^4*s^2*t^11 + 584761*ep*mtt^4*mWW^4*s^2*t^11 + 2036463*ep^2*mtt^4*mWW^4*s^2*t^11 + 3347935*ep^3*mtt^4*mWW^4*s^2*t^11 + 2658117*ep^4*mtt^4*mWW^4*s^2*t^11 + 836068*ep^5*mtt^4*mWW^4*s^2*t^11 - 115736*mtt^3*mWW^5*s^2*t^11 - 1199876*ep*mtt^3*mWW^5*s^2*t^11 - 4653458*ep^2*mtt^3*mWW^5*s^2*t^11 - 8536400*ep^3*mtt^3*mWW^5*s^2*t^11 - 7487842*ep^4*mtt^3*mWW^5*s^2*t^11 - 2535688*ep^5*mtt^3*mWW^5*s^2*t^11 + 65392*mtt^2*mWW^6*s^2*t^11 + 694445*ep*mtt^2*mWW^6*s^2*t^11 + 2769161*ep^2*mtt^2*mWW^6*s^2*t^11 + 5226699*ep^3*mtt^2*mWW^6*s^2*t^11 + 4713899*ep^4*mtt^2*mWW^6*s^2*t^11 + 1638204*ep^5*mtt^2*mWW^6*s^2*t^11 - 10848*mtt*mWW^7*s^2*t^11 - 114758*ep*mtt*mWW^7*s^2*t^11 - 460574*ep^2*mtt*mWW^7*s^2*t^11 - 890286*ep^3*mtt*mWW^7*s^2*t^11 - 836174*ep^4*mtt*mWW^7*s^2*t^11 - 307160*ep^5*mtt*mWW^7*s^2*t^11 - 872*mWW^8*s^2*t^11 - 10017*ep*mWW^8*s^2*t^11 - 41427*ep^2*mWW^8*s^2*t^11 - 75039*ep^3*mWW^8*s^2*t^11 - 59033*ep^4*mWW^8*s^2*t^11 - 15412*ep^5*mWW^8*s^2*t^11 + 15232*mtt^7*s^3*t^11 + 112272*ep*mtt^7*s^3*t^11 + 245624*ep^2*mtt^7*s^3*t^11 + 141488*ep^3*mtt^7*s^3*t^11 - 101656*ep^4*mtt^7*s^3*t^11 - 94560*ep^5*mtt^7*s^3*t^11 - 70024*mtt^6*mWW*s^3*t^11 - 608284*ep*mtt^6*mWW*s^3*t^11 - 1871938*ep^2*mtt^6*mWW*s^3*t^11 - 2640772*ep^3*mtt^6*mWW*s^3*t^11 - 1729198*ep^4*mtt^6*mWW*s^3*t^11 - 422104*ep^5*mtt^6*mWW*s^3*t^11 + 111576*mtt^5*mWW^2*s^3*t^11 + 1101703*ep*mtt^5*mWW^2*s^3*t^11 + 4054743*ep^2*mtt^5*mWW^2*s^3*t^11 + 7094685*ep^3*mtt^5*mWW^2*s^3*t^11 + 5955257*ep^4*mtt^5*mWW^2*s^3*t^11 + 1924228*ep^5*mtt^5*mWW^2*s^3*t^11 - 40944*mtt^4*mWW^3*s^3*t^11 - 496554*ep*mtt^4*mWW^3*s^3*t^11 - 2247642*ep^2*mtt^4*mWW^3*s^3*t^11 - 4692730*ep^3*mtt^4*mWW^3*s^3*t^11 - 4545266*ep^4*mtt^4*mWW^3*s^3*t^11 - 1641544*ep^5*mtt^4*mWW^3*s^3*t^11 - 80776*mtt^3*mWW^4*s^3*t^11 - 787022*ep*mtt^3*mWW^4*s^3*t^11 - 2820976*ep^2*mtt^3*mWW^4*s^3*t^11 - 4732946*ep^3*mtt^3*mWW^4*s^3*t^11 - 3771256*ep^4*mtt^3*mWW^4*s^3*t^11 - 1158368*ep^5*mtt^3*mWW^4*s^3*t^11 + 102720*mtt^2*mWW^5*s^3*t^11 + 1089652*ep*mtt^2*mWW^5*s^3*t^11 + 4319308*ep^2*mtt^2*mWW^5*s^3*t^11 + 8035932*ep^3*mtt^2*mWW^5*s^3*t^11 + 7082564*ep^4*mtt^2*mWW^5*s^3*t^11 + 2384816*ep^5*mtt^2*mWW^5*s^3*t^11 - 43696*mtt*mWW^6*s^3*t^11 - 476737*ep*mtt*mWW^6*s^3*t^11 - 1946575*ep^2*mtt*mWW^6*s^3*t^11 - 3721315*ep^3*mtt*mWW^6*s^3*t^11 - 3359801*ep^4*mtt*mWW^6*s^3*t^11 - 1154948*ep^5*mtt*mWW^6*s^3*t^11 + 5912*mWW^7*s^3*t^11 + 64970*ep*mWW^7*s^3*t^11 + 267456*ep^2*mWW^7*s^3*t^11 + 515658*ep^3*mWW^7*s^3*t^11 + 469356*ep^4*mWW^7*s^3*t^11 + 162480*ep^5*mWW^7*s^3*t^11 - 25168*mtt^6*s^4*t^11 - 212248*ep*mtt^6*s^4*t^11 - 620576*ep^2*mtt^6*s^4*t^11 - 807272*ep^3*mtt^6*s^4*t^11 - 463056*ep^4*mtt^6*s^4*t^11 - 89280*ep^5*mtt^6*s^4*t^11 + 93896*mtt^5*mWW*s^4*t^11 + 883602*ep*mtt^5*mWW*s^4*t^11 + 3057408*ep^2*mtt^5*mWW*s^4*t^11 + 5003110*ep^3*mtt^5*mWW*s^4*t^11 + 3926176*ep^4*mtt^5*mWW*s^4*t^11 + 1190768*ep^5*mtt^5*mWW*s^4*t^11 - 127360*mtt^4*mWW^2*s^4*t^11 - 1333851*ep*mtt^4*mWW^2*s^4*t^11 - 5244967*ep^2*mtt^4*mWW^2*s^4*t^11 - 9742865*ep^3*mtt^4*mWW^2*s^4*t^11 - 8601481*ep^4*mtt^4*mWW^2*s^4*t^11 - 2896900*ep^5*mtt^4*mWW^2*s^4*t^11 + 63368*mtt^3*mWW^3*s^4*t^11 + 764696*ep*mtt^3*mWW^3*s^4*t^11 + 3437030*ep^2*mtt^3*mWW^3*s^4*t^11 + 7102704*ep^3*mtt^3*mWW^3*s^4*t^11 + 6811250*ep^4*mtt^3*mWW^3*s^4*t^11 + 2445448*ep^5*mtt^3*mWW^3*s^4*t^11 + 12616*mtt^2*mWW^4*s^4*t^11 + 75662*ep*mtt^2*mWW^4*s^4*t^11 + 48888*ep^2*mtt^2*mWW^4*s^4*t^11 - 342590*ep^3*mtt^2*mWW^4*s^4*t^11 - 640960*ep^4*mtt^2*mWW^4*s^4*t^11 - 312672*ep^5*mtt^2*mWW^4*s^4*t^11 - 24368*mtt*mWW^5*s^4*t^11 - 254018*ep*mtt*mWW^5*s^4*t^11 - 986630*ep^2*mtt*mWW^5*s^4*t^11 - 1798718*ep^3*mtt*mWW^5*s^4*t^11 - 1555698*ep^4*mtt*mWW^5*s^4*t^11 - 515448*ep^5*mtt*mWW^5*s^4*t^11 + 7016*mWW^6*s^4*t^11 + 76157*ep*mWW^6*s^4*t^11 + 308847*ep^2*mWW^6*s^4*t^11 + 585631*ep^3*mWW^6*s^4*t^11 + 523769*ep^4*mWW^6*s^4*t^11 + 178084*ep^5*mWW^6*s^4*t^11 + 14432*mtt^5*s^5*t^11 + 115368*ep*mtt^5*s^5*t^11 + 304884*ep^2*mtt^5*s^5*t^11 + 326576*ep^3*mtt^5*s^5*t^11 + 115284*ep^4*mtt^5*s^5*t^11 - 7344*ep^5*mtt^5*s^5*t^11 - 50736*mtt^4*mWW*s^5*t^11 - 474240*ep*mtt^4*mWW*s^5*t^11 - 1627086*ep^2*mtt^4*mWW*s^5*t^11 - 2635192*ep^3*mtt^4*mWW*s^5*t^11 - 2043458*ep^4*mtt^4*mWW*s^5*t^11 - 611848*ep^5*mtt^4*mWW*s^5*t^11 + 66400*mtt^3*mWW^2*s^5*t^11 + 705856*ep*mtt^3*mWW^2*s^5*t^11 + 2818960*ep^2*mtt^3*mWW^2*s^5*t^11 + 5297716*ep^3*mtt^3*mWW^2*s^5*t^11 + 4713812*ep^4*mtt^3*mWW^2*s^5*t^11 + 1595648*ep^5*mtt^3*mWW^2*s^5*t^11 - 39104*mtt^2*mWW^3*s^5*t^11 - 461936*ep*mtt^2*mWW^3*s^5*t^11 - 2035868*ep^2*mtt^2*mWW^3*s^5*t^11 - 4132828*ep^3*mtt^2*mWW^3*s^5*t^11 - 3901120*ep^4*mtt^2*mWW^3*s^5*t^11 - 1382240*ep^5*mtt^2*mWW^3*s^5*t^11 + 9792*mtt*mWW^4*s^5*t^11 + 126168*ep*mtt*mWW^4*s^5*t^11 + 594972*ep^2*mtt*mWW^4*s^5*t^11 + 1263020*ep^3*mtt*mWW^4*s^5*t^11 + 1226760*ep^4*mtt*mWW^4*s^5*t^11 + 442000*ep^5*mtt*mWW^4*s^5*t^11 - 784*mWW^5*s^5*t^11 - 11472*ep*mWW^5*s^5*t^11 - 58806*ep^2*mWW^5*s^5*t^11 - 131324*ep^3*mWW^5*s^5*t^11 - 131758*ep^4*mWW^5*s^5*t^11 - 48504*ep^5*mWW^5*s^5*t^11 - 2944*mtt^4*s^6*t^11 - 16928*ep*mtt^4*s^6*t^11 - 9248*ep^2*mtt^4*s^6*t^11 + 74392*ep^3*mtt^4*s^6*t^11 + 131192*ep^4*mtt^4*s^6*t^11 + 61536*ep^5*mtt^4*s^6*t^11 + 10304*mtt^3*mWW*s^6*t^11 + 84384*ep*mtt^3*mWW*s^6*t^11 + 235112*ep^2*mtt^3*mWW*s^6*t^11 + 281172*ep^3*mtt^3*mWW*s^6*t^11 + 135884*ep^4*mtt^3*mWW*s^6*t^11 + 15744*ep^5*mtt^3*mWW*s^6*t^11 - 13248*mtt^2*mWW^2*s^6*t^11 - 134624*ep*mtt^2*mWW^2*s^6*t^11 - 512920*ep^2*mtt^2*mWW^2*s^6*t^11 - 924044*ep^3*mtt^2*mWW^2*s^6*t^11 - 792852*ep^4*mtt^2*mWW^2*s^6*t^11 - 260352*ep^5*mtt^2*mWW^2*s^6*t^11 + 7360*mtt*mWW^3*s^6*t^11 + 83808*ep*mtt*mWW^3*s^6*t^11 + 357496*ep^2*mtt*mWW^3*s^6*t^11 + 707004*ep^3*mtt*mWW^3*s^6*t^11 + 653284*ep^4*mtt*mWW^3*s^6*t^11 + 227328*ep^5*mtt*mWW^3*s^6*t^11 - 1472*mWW^4*s^6*t^11 - 16640*ep*mWW^4*s^6*t^11 - 70440*ep^2*mWW^4*s^6*t^11 - 138524*ep^3*mWW^4*s^6*t^11 - 127508*ep^4*mWW^4*s^6*t^11 - 44256*ep^5*mWW^4*s^6*t^11 - 2240*ep*mtt^3*s^7*t^11 - 17920*ep^2*mtt^3*s^7*t^11 - 47600*ep^3*mtt^3*s^7*t^11 - 52080*ep^4*mtt^3*s^7*t^11 - 20160*ep^5*mtt^3*s^7*t^11 + 4928*ep*mtt^2*mWW*s^7*t^11 + 39424*ep^2*mtt^2*mWW*s^7*t^11 + 104720*ep^3*mtt^2*mWW*s^7*t^11 + 114576*ep^4*mtt^2*mWW*s^7*t^11 + 44352*ep^5*mtt^2*mWW*s^7*t^11 - 3136*ep*mtt*mWW^2*s^7*t^11 - 25088*ep^2*mtt*mWW^2*s^7*t^11 - 66640*ep^3*mtt*mWW^2*s^7*t^11 - 72912*ep^4*mtt*mWW^2*s^7*t^11 - 28224*ep^5*mtt*mWW^2*s^7*t^11 + 448*ep*mWW^3*s^7*t^11 + 3584*ep^2*mWW^3*s^7*t^11 + 9520*ep^3*mWW^3*s^7*t^11 + 10416*ep^4*mWW^3*s^7*t^11 + 4032*ep^5*mWW^3*s^7*t^11 - 2128*mtt^9*t^12 - 23440*ep*mtt^9*t^12 - 96660*ep^2*mtt^9*t^12 - 186544*ep^3*mtt^9*t^12 - 169612*ep^4*mtt^9*t^12 - 58416*ep^5*mtt^9*t^12 + 8976*mtt^8*mWW*t^12 + 98476*ep*mtt^8*mWW*t^12 + 404832*ep^2*mtt^8*mWW*t^12 + 780252*ep^3*mtt^8*mWW*t^12 + 709432*ep^4*mtt^8*mWW*t^12 + 244512*ep^5*mtt^8*mWW*t^12 - 12816*mtt^7*mWW^2*t^12 - 139456*ep*mtt^7*mWW^2*t^12 - 569800*ep^2*mtt^7*mWW^2*t^12 - 1095944*ep^3*mtt^7*mWW^2*t^12 - 997424*ep^4*mtt^7*mWW^2*t^12 - 344640*ep^5*mtt^7*mWW^2*t^12 + 3920*mtt^6*mWW^3*t^12 + 40540*ep*mtt^6*mWW^3*t^12 + 159620*ep^2*mtt^6*mWW^3*t^12 + 304980*ep^3*mtt^6*mWW^3*t^12 + 282060*ep^4*mtt^6*mWW^3*t^12 + 100080*ep^5*mtt^6*mWW^3*t^12 + 7440*mtt^5*mWW^4*t^12 + 83280*ep*mtt^5*mWW^4*t^12 + 345980*ep^2*mtt^5*mWW^4*t^12 + 663520*ep^3*mtt^5*mWW^4*t^12 + 593780*ep^4*mtt^5*mWW^4*t^12 + 200400*ep^5*mtt^5*mWW^4*t^12 - 7632*mtt^4*mWW^5*t^12 - 83420*ep*mtt^4*mWW^5*t^12 - 340280*ep^2*mtt^4*mWW^5*t^12 - 647356*ep^3*mtt^4*mWW^5*t^12 - 579088*ep^4*mtt^4*mWW^5*t^12 - 196224*ep^5*mtt^4*mWW^5*t^12 + 2384*mtt^3*mWW^6*t^12 + 25344*ep*mtt^3*mWW^6*t^12 + 100768*ep^2*mtt^3*mWW^6*t^12 + 188248*ep^3*mtt^3*mWW^6*t^12 + 166408*ep^4*mtt^3*mWW^6*t^12 + 55968*ep^5*mtt^3*mWW^6*t^12 - 144*mtt^2*mWW^7*t^12 - 1324*ep*mtt^2*mWW^7*t^12 - 4460*ep^2*mtt^2*mWW^7*t^12 - 7156*ep^3*mtt^2*mWW^7*t^12 - 5556*ep^4*mtt^2*mWW^7*t^12 - 1680*ep^5*mtt^2*mWW^7*t^12 + 5184*mtt^8*s*t^12 + 59296*ep*mtt^8*s*t^12 + 253008*ep^2*mtt^8*s*t^12 + 500952*ep^3*mtt^8*s*t^12 + 464008*ep^4*mtt^8*s*t^12 + 161952*ep^5*mtt^8*s*t^12 - 17512*mtt^7*mWW*s*t^12 - 204364*ep*mtt^7*mWW*s*t^12 - 887730*ep^2*mtt^7*mWW*s*t^12 - 1782316*ep^3*mtt^7*mWW*s*t^12 - 1668598*ep^4*mtt^7*mWW*s*t^12 - 587160*ep^5*mtt^7*mWW*s*t^12 + 15944*mtt^6*mWW^2*s*t^12 + 200442*ep*mtt^6*mWW^2*s*t^12 + 925036*ep^2*mtt^6*mWW^2*s*t^12 + 1939810*ep^3*mtt^6*mWW^2*s*t^12 + 1873960*ep^4*mtt^6*mWW^2*s*t^12 + 674688*ep^5*mtt^6*mWW^2*s*t^12 + 4952*mtt^5*mWW^3*s*t^12 + 26744*ep*mtt^5*mWW^3*s*t^12 - 532*ep^2*mtt^5*mWW^3*s*t^12 - 176508*ep^3*mtt^5*mWW^3*s*t^12 - 286760*ep^4*mtt^5*mWW^3*s*t^12 - 132576*ep^5*mtt^5*mWW^3*s*t^12 - 10232*mtt^4*mWW^4*s*t^12 - 97490*ep*mtt^4*mWW^4*s*t^12 - 342222*ep^2*mtt^4*mWW^4*s*t^12 - 568334*ep^3*mtt^4*mWW^4*s*t^12 - 452546*ep^4*mtt^4*mWW^4*s*t^12 - 139176*ep^5*mtt^4*mWW^4*s*t^12 - 4856*mtt^3*mWW^5*s*t^12 - 54156*ep*mtt^3*mWW^5*s*t^12 - 224410*ep^2*mtt^3*mWW^5*s*t^12 - 430036*ep^3*mtt^3*mWW^5*s*t^12 - 384934*ep^4*mtt^3*mWW^5*s*t^12 - 130008*ep^5*mtt^3*mWW^5*s*t^12 + 9880*mtt^2*mWW^6*s*t^12 + 104694*ep*mtt^2*mWW^6*s*t^12 + 414448*ep^2*mtt^2*mWW^6*s*t^12 + 770022*ep^3*mtt^2*mWW^6*s*t^12 + 676612*ep^4*mtt^2*mWW^6*s*t^12 + 226224*ep^5*mtt^2*mWW^6*s*t^12 - 3576*mtt*mWW^7*s*t^12 - 37152*ep*mtt*mWW^7*s*t^12 - 144288*ep^2*mtt*mWW^7*s*t^12 - 264324*ep^3*mtt*mWW^7*s*t^12 - 230076*ep^4*mtt*mWW^7*s*t^12 - 76464*ep^5*mtt*mWW^7*s*t^12 + 216*mWW^8*s*t^12 + 1986*ep*mWW^8*s*t^12 + 6690*ep^2*mWW^8*s*t^12 + 10734*ep^3*mWW^8*s*t^12 + 8334*ep^4*mWW^8*s*t^12 + 2520*ep^5*mWW^8*s*t^12 - 608*mtt^7*s^2*t^12 - 18712*ep*mtt^7*s^2*t^12 - 123980*ep^2*mtt^7*s^2*t^12 - 310200*ep^3*mtt^7*s^2*t^12 - 330612*ep^4*mtt^7*s^2*t^12 - 126288*ep^5*mtt^7*s^2*t^12 - 6712*mtt^6*mWW*s^2*t^12 - 23148*ep*mtt^6*mWW*s^2*t^12 + 102746*ep^2*mtt^6*mWW*s^2*t^12 + 499536*ep^3*mtt^6*mWW*s^2*t^12 + 661226*ep^4*mtt^6*mWW*s^2*t^12 + 280872*ep^5*mtt^6*mWW*s^2*t^12 + 31904*mtt^5*mWW^2*s^2*t^12 + 268848*ep*mtt^5*mWW^2*s^2*t^12 + 786446*ep^2*mtt^5*mWW^2*s^2*t^12 + 1028256*ep^3*mtt^5*mWW^2*s^2*t^12 + 598730*ep^4*mtt^5*mWW^2*s^2*t^12 + 119976*ep^5*mtt^5*mWW^2*s^2*t^12 - 45688*mtt^4*mWW^3*s^2*t^12 - 440980*ep*mtt^4*mWW^3*s^2*t^12 - 1577544*ep^2*mtt^4*mWW^3*s^2*t^12 - 2684800*ep^3*mtt^4*mWW^3*s^2*t^12 - 2199268*ep^4*mtt^4*mWW^3*s^2*t^12 - 696720*ep^5*mtt^4*mWW^3*s^2*t^12 + 19232*mtt^3*mWW^4*s^2*t^12 + 193320*ep*mtt^3*mWW^4*s^2*t^12 + 730096*ep^2*mtt^3*mWW^4*s^2*t^12 + 1322920*ep^3*mtt^3*mWW^4*s^2*t^12 + 1156672*ep^4*mtt^3*mWW^4*s^2*t^12 + 389760*ep^5*mtt^3*mWW^4*s^2*t^12 + 10840*mtt^2*mWW^5*s^2*t^12 + 117612*ep*mtt^2*mWW^5*s^2*t^12 + 472906*ep^2*mtt^2*mWW^5*s^2*t^12 + 878640*ep^3*mtt^2*mWW^5*s^2*t^12 + 762754*ep^4*mtt^2*mWW^5*s^2*t^12 + 250248*ep^5*mtt^2*mWW^5*s^2*t^12 - 11616*mtt*mWW^6*s^2*t^12 - 125632*ep*mtt*mWW^6*s^2*t^12 - 506770*ep^2*mtt*mWW^6*s^2*t^12 - 953936*ep^3*mtt*mWW^6*s^2*t^12 - 845174*ep^4*mtt*mWW^6*s^2*t^12 - 283992*ep^5*mtt*mWW^6*s^2*t^12 + 2648*mWW^7*s^2*t^12 + 28692*ep*mWW^7*s^2*t^12 + 116100*ep^2*mWW^7*s^2*t^12 + 219584*ep^3*mWW^7*s^2*t^12 + 195672*ep^4*mWW^7*s^2*t^12 + 66144*ep^5*mWW^7*s^2*t^12 - 8000*mtt^6*s^3*t^12 - 62680*ep*mtt^6*s^3*t^12 - 159028*ep^2*mtt^6*s^3*t^12 - 155272*ep^3*mtt^6*s^3*t^12 - 36572*ep^4*mtt^6*s^3*t^12 + 14352*ep^5*mtt^6*s^3*t^12 + 37672*mtt^5*mWW*s^3*t^12 + 330220*ep*mtt^5*mWW*s^3*t^12 + 1030538*ep^2*mtt^5*mWW*s^3*t^12 + 1483016*ep^3*mtt^5*mWW*s^3*t^12 + 998730*ep^4*mtt^5*mWW*s^3*t^12 + 253704*ep^5*mtt^5*mWW*s^3*t^12 - 71256*mtt^4*mWW^2*s^3*t^12 - 684870*ep*mtt^4*mWW^2*s^3*t^12 - 2434228*ep^2*mtt^4*mWW^2*s^3*t^12 - 4102154*ep^3*mtt^4*mWW^2*s^3*t^12 - 3317716*ep^4*mtt^4*mWW^2*s^3*t^12 - 1036176*ep^5*mtt^4*mWW^2*s^3*t^12 + 66480*mtt^3*mWW^3*s^3*t^12 + 686972*ep*mtt^3*mWW^3*s^3*t^12 + 2658918*ep^2*mtt^3*mWW^3*s^3*t^12 + 4869264*ep^3*mtt^3*mWW^3*s^3*t^12 + 4248302*ep^4*mtt^3*mWW^3*s^3*t^12 + 1417464*ep^5*mtt^3*mWW^3*s^3*t^12 - 28624*mtt^2*mWW^4*s^3*t^12 - 313696*ep*mtt^2*mWW^4*s^3*t^12 - 1291346*ep^2*mtt^2*mWW^4*s^3*t^12 - 2495948*ep^3*mtt^2*mWW^4*s^3*t^12 - 2277330*ep^4*mtt^2*mWW^4*s^3*t^12 - 787656*ep^5*mtt^2*mWW^4*s^3*t^12 + 2472*mtt*mWW^5*s^3*t^12 + 30936*ep*mtt*mWW^5*s^3*t^12 + 144328*ep^2*mtt*mWW^5*s^3*t^12 + 309272*ep^3*mtt*mWW^5*s^3*t^12 + 306400*ep^4*mtt*mWW^5*s^3*t^12 + 112992*ep^5*mtt*mWW^5*s^3*t^12 + 1256*mWW^6*s^3*t^12 + 13118*ep*mWW^6*s^3*t^12 + 50818*ep^2*mWW^6*s^3*t^12 + 91822*ep^3*mWW^6*s^3*t^12 + 78186*ep^4*mWW^6*s^3*t^12 + 25320*ep^5*mWW^6*s^3*t^12 + 7728*mtt^5*s^4*t^12 + 58952*ep*mtt^5*s^4*t^12 + 140784*ep^2*mtt^5*s^4*t^12 + 115656*ep^3*mtt^5*s^4*t^12 - 2512*ep^4*mtt^5*s^4*t^12 - 28608*ep^5*mtt^5*s^4*t^12 - 30040*mtt^4*mWW*s^4*t^12 - 260288*ep*mtt^4*mWW*s^4*t^12 - 797498*ep^2*mtt^4*mWW*s^4*t^12 - 1116956*ep^3*mtt^4*mWW*s^4*t^12 - 722962*ep^4*mtt^4*mWW*s^4*t^12 - 173256*ep^5*mtt^4*mWW*s^4*t^12 + 46016*mtt^3*mWW^2*s^4*t^12 + 444236*ep*mtt^3*mWW^2*s^4*t^12 + 1587858*ep^2*mtt^3*mWW^2*s^4*t^12 + 2688524*ep^3*mtt^3*mWW^2*s^4*t^12 + 2181566*ep^4*mtt^3*mWW^2*s^4*t^12 + 682680*ep^5*mtt^3*mWW^2*s^4*t^12 - 35088*mtt^2*mWW^3*s^4*t^12 - 368756*ep*mtt^2*mWW^3*s^4*t^12 - 1452506*ep^2*mtt^2*mWW^3*s^4*t^12 - 2696044*ep^3*mtt^2*mWW^3*s^4*t^12 - 2374126*ep^4*mtt^2*mWW^3*s^4*t^12 - 796920*ep^5*mtt^2*mWW^3*s^4*t^12 + 13648*mtt*mWW^4*s^4*t^12 + 151196*ep*mtt*mWW^4*s^4*t^12 + 627510*ep^2*mtt*mWW^4*s^4*t^12 + 1216060*ep^3*mtt*mWW^4*s^4*t^12 + 1107962*ep^4*mtt*mWW^4*s^4*t^12 + 381864*ep^5*mtt*mWW^4*s^4*t^12 - 2264*mWW^5*s^4*t^12 - 25340*ep*mWW^5*s^4*t^12 - 106148*ep^2*mWW^5*s^4*t^12 - 207240*ep^3*mWW^5*s^4*t^12 - 189928*ep^4*mWW^5*s^4*t^12 - 65760*ep^5*mWW^5*s^4*t^12 - 2176*mtt^4*s^5*t^12 - 10856*ep*mtt^4*s^5*t^12 + 6356*ep^2*mtt^4*s^5*t^12 + 89808*ep^3*mtt^4*s^5*t^12 + 134820*ep^4*mtt^4*s^5*t^12 + 60048*ep^5*mtt^4*s^5*t^12 + 7616*mtt^3*mWW*s^5*t^12 + 53472*ep*mtt^3*mWW*s^5*t^12 + 102056*ep^2*mtt^3*mWW*s^5*t^12 + 16788*ep^3*mtt^3*mWW*s^5*t^12 - 108772*ep^4*mtt^3*mWW*s^5*t^12 - 69360*ep^5*mtt^3*mWW*s^5*t^12 - 9792*mtt^2*mWW^2*s^5*t^12 - 85616*ep*mtt^2*mWW^2*s^5*t^12 - 266640*ep^2*mtt^2*mWW^2*s^5*t^12 - 382332*ep^3*mtt^2*mWW^2*s^5*t^12 - 255788*ep^4*mtt^2*mWW^2*s^5*t^12 - 64272*ep^5*mtt^2*mWW^2*s^5*t^12 + 5440*mtt*mWW^3*s^5*t^12 + 54240*ep*mtt*mWW^3*s^5*t^12 + 201688*ep^2*mtt*mWW^3*s^5*t^12 + 355068*ep^3*mtt*mWW^3*s^5*t^12 + 298612*ep^4*mtt*mWW^3*s^5*t^12 + 96432*ep^5*mtt*mWW^3*s^5*t^12 - 1088*mWW^4*s^5*t^12 - 11240*ep*mWW^4*s^5*t^12 - 43460*ep^2*mWW^4*s^5*t^12 - 79332*ep^3*mWW^4*s^5*t^12 - 68872*ep^4*mWW^4*s^5*t^12 - 22848*ep^5*mWW^4*s^5*t^12 - 2560*ep*mtt^3*s^6*t^12 - 20480*ep^2*mtt^3*s^6*t^12 - 54400*ep^3*mtt^3*s^6*t^12 - 59520*ep^4*mtt^3*s^6*t^12 - 23040*ep^5*mtt^3*s^6*t^12 + 5632*ep*mtt^2*mWW*s^6*t^12 + 45056*ep^2*mtt^2*mWW*s^6*t^12 + 119680*ep^3*mtt^2*mWW*s^6*t^12 + 130944*ep^4*mtt^2*mWW*s^6*t^12 + 50688*ep^5*mtt^2*mWW*s^6*t^12 - 3584*ep*mtt*mWW^2*s^6*t^12 - 28672*ep^2*mtt*mWW^2*s^6*t^12 - 76160*ep^3*mtt*mWW^2*s^6*t^12 - 83328*ep^4*mtt*mWW^2*s^6*t^12 - 32256*ep^5*mtt*mWW^2*s^6*t^12 + 512*ep*mWW^3*s^6*t^12 + 4096*ep^2*mWW^3*s^6*t^12 + 10880*ep^3*mWW^3*s^6*t^12 + 11904*ep^4*mWW^3*s^6*t^12 + 4608*ep^5*mWW^3*s^6*t^12 + 800*mtt^8*t^13 + 8608*ep*mtt^8*t^13 + 34680*ep^2*mtt^8*t^13 + 65624*ep^3*mtt^8*t^13 + 58720*ep^4*mtt^8*t^13 + 19968*ep^5*mtt^8*t^13 - 3776*mtt^7*mWW*t^13 - 40560*ep*mtt^7*mWW*t^13 - 163176*ep^2*mtt^7*mWW*t^13 - 308552*ep^3*mtt^7*mWW*t^13 - 276048*ep^4*mtt^7*mWW*t^13 - 93888*ep^5*mtt^7*mWW*t^13 + 6880*mtt^6*mWW^2*t^13 + 73680*ep*mtt^6*mWW^2*t^13 + 295680*ep^2*mtt^6*mWW^2*t^13 + 558400*ep^3*mtt^6*mWW^2*t^13 + 499440*ep^4*mtt^6*mWW^2*t^13 + 169920*ep^5*mtt^6*mWW^2*t^13 - 5760*mtt^5*mWW^3*t^13 - 61280*ep*mtt^5*mWW^3*t^13 - 244560*ep^2*mtt^5*mWW^3*t^13 - 460560*ep^3*mtt^5*mWW^3*t^13 - 411680*ep^4*mtt^5*mWW^3*t^13 - 140160*ep^5*mtt^5*mWW^3*t^13 + 1760*mtt^4*mWW^4*t^13 + 18240*ep*mtt^4*mWW^4*t^13 + 71160*ep^2*mtt^4*mWW^4*t^13 + 132440*ep^3*mtt^4*mWW^4*t^13 + 118080*ep^4*mtt^4*mWW^4*t^13 + 40320*ep^5*mtt^4*mWW^4*t^13 + 320*mtt^3*mWW^5*t^13 + 3792*ep*mtt^3*mWW^5*t^13 + 16440*ep^2*mtt^3*mWW^5*t^13 + 32216*ep^3*mtt^3*mWW^5*t^13 + 29040*ep^4*mtt^3*mWW^5*t^13 + 9792*ep^5*mtt^3*mWW^5*t^13 - 224*mtt^2*mWW^6*t^13 - 2480*ep*mtt^2*mWW^6*t^13 - 10224*ep^2*mtt^2*mWW^6*t^13 - 19568*ep^3*mtt^2*mWW^6*t^13 - 17552*ep^4*mtt^2*mWW^6*t^13 - 5952*ep^5*mtt^2*mWW^6*t^13 - 1376*mtt^7*s*t^13 - 15232*ep*mtt^7*s*t^13 - 63048*ep^2*mtt^7*s*t^13 - 121856*ep^3*mtt^7*s*t^13 - 110776*ep^4*mtt^7*s*t^13 - 38112*ep^5*mtt^7*s*t^13 + 4656*mtt^6*mWW*s*t^13 + 52544*ep*mtt^6*mWW*s*t^13 + 221388*ep^2*mtt^6*mWW*s*t^13 + 433812*ep^3*mtt^6*mWW*s*t^13 + 398456*ep^4*mtt^6*mWW*s*t^13 + 138144*ep^5*mtt^6*mWW*s*t^13 - 4000*mtt^5*mWW^2*s*t^13 - 49048*ep*mtt^5*mWW^2*s*t^13 - 221460*ep^2*mtt^5*mWW^2*s*t^13 - 455764*ep^3*mtt^5*mWW^2*s*t^13 - 433240*ep^4*mtt^5*mWW^2*s*t^13 - 153888*ep^5*mtt^5*mWW^2*s*t^13 - 2704*mtt^4*mWW^3*s*t^13 - 20888*ep*mtt^4*mWW^3*s*t^13 - 51744*ep^2*mtt^4*mWW^3*s*t^13 - 48592*ep^3*mtt^4*mWW^3*s*t^13 - 9752*ep^4*mtt^4*mWW^3*s*t^13 + 5280*ep^5*mtt^4*mWW^3*s*t^13 + 5856*mtt^3*mWW^4*s*t^13 + 56272*ep*mtt^3*mWW^4*s*t^13 + 200496*ep^2*mtt^3*mWW^4*s*t^13 + 340728*ep^3*mtt^3*mWW^4*s*t^13 + 279448*ep^4*mtt^3*mWW^4*s*t^13 + 88800*ep^5*mtt^3*mWW^4*s*t^13 - 2288*mtt^2*mWW^5*s*t^13 - 21296*ep*mtt^2*mWW^5*s*t^13 - 73236*ep^2*mtt^2*mWW^5*s*t^13 - 121196*ep^3*mtt^2*mWW^5*s*t^13 - 97976*ep^4*mtt^2*mWW^5*s*t^13 - 31008*ep^5*mtt^2*mWW^5*s*t^13 - 480*mtt*mWW^6*s*t^13 - 6072*ep*mtt*mWW^6*s*t^13 - 27732*ep^2*mtt*mWW^6*s*t^13 - 56484*ep^3*mtt*mWW^6*s*t^13 - 52488*ep^4*mtt*mWW^6*s*t^13 - 18144*ep^5*mtt*mWW^6*s*t^13 + 336*mWW^7*s*t^13 + 3720*ep*mWW^7*s*t^13 + 15336*ep^2*mWW^7*s*t^13 + 29352*ep^3*mWW^7*s*t^13 + 26328*ep^4*mWW^7*s*t^13 + 8928*ep^5*mWW^7*s*t^13 - 480*mtt^6*s^2*t^13 - 2224*ep*mtt^6*s^2*t^13 + 2752*ep^2*mtt^6*s^2*t^13 + 23336*ep^3*mtt^6*s^2*t^13 + 33528*ep^4*mtt^6*s^2*t^13 + 14688*ep^5*mtt^6*s^2*t^13 + 4544*mtt^5*mWW*s^2*t^13 + 36384*ep*mtt^5*mWW*s^2*t^13 + 96744*ep^2*mtt^5*mWW*s^2*t^13 + 105860*ep^3*mtt^5*mWW*s^2*t^13 + 40812*ep^4*mtt^5*mWW*s^2*t^13 - 144*ep^5*mtt^5*mWW*s^2*t^13 - 13920*mtt^4*mWW^2*s^2*t^13 - 129056*ep*mtt^4*mWW^2*s^2*t^13 - 437392*ep^2*mtt^4*mWW^2*s^2*t^13 - 699836*ep^3*mtt^4*mWW^2*s^2*t^13 - 536988*ep^4*mtt^4*mWW^2*s^2*t^13 - 159408*ep^5*mtt^4*mWW^2*s^2*t^13 + 19840*mtt^3*mWW^3*s^2*t^13 + 196864*ep*mtt^3*mWW^3*s^2*t^13 + 727088*ep^2*mtt^3*mWW^3*s^2*t^13 + 1274024*ep^3*mtt^3*mWW^3*s^2*t^13 + 1069272*ep^4*mtt^3*mWW^3*s^2*t^13 + 345312*ep^5*mtt^3*mWW^3*s^2*t^13 - 14240*mtt^2*mWW^4*s^2*t^13 - 146736*ep*mtt^2*mWW^4*s^2*t^13 - 565632*ep^2*mtt^2*mWW^4*s^2*t^13 - 1031696*ep^3*mtt^2*mWW^4*s^2*t^13 - 896928*ep^4*mtt^2*mWW^4*s^2*t^13 - 298368*ep^5*mtt^2*mWW^4*s^2*t^13 + 4800*mtt*mWW^5*s^2*t^13 + 50528*ep*mtt*mWW^5*s^2*t^13 + 199336*ep^2*mtt*mWW^5*s^2*t^13 + 371348*ep^3*mtt*mWW^5*s^2*t^13 + 328764*ep^4*mtt*mWW^5*s^2*t^13 + 111024*ep^5*mtt*mWW^5*s^2*t^13 - 544*mWW^6*s^2*t^13 - 5760*ep*mWW^6*s^2*t^13 - 22896*ep^2*mWW^6*s^2*t^13 - 43036*ep^3*mWW^6*s^2*t^13 - 38460*ep^4*mWW^6*s^2*t^13 - 13104*ep^5*mWW^6*s^2*t^13 + 1888*mtt^5*s^3*t^13 + 14272*ep*mtt^5*s^3*t^13 + 33400*ep^2*mtt^5*s^3*t^13 + 25800*ep^3*mtt^5*s^3*t^13 - 3088*ep^4*mtt^5*s^3*t^13 - 7872*ep^5*mtt^5*s^3*t^13 - 8336*mtt^4*mWW*s^3*t^13 - 69568*ep*mtt^4*mWW*s^3*t^13 - 199940*ep^2*mtt^4*mWW*s^3*t^13 - 253452*ep^3*mtt^4*mWW*s^3*t^13 - 139224*ep^4*mtt^4*mWW*s^3*t^13 - 24480*ep^5*mtt^4*mWW*s^3*t^13 + 14976*mtt^3*mWW^2*s^3*t^13 + 136744*ep*mtt^3*mWW^2*s^3*t^13 + 453396*ep^2*mtt^3*mWW^2*s^3*t^13 + 705924*ep^3*mtt^3*mWW^2*s^3*t^13 + 524728*ep^4*mtt^3*mWW^2*s^3*t^13 + 150432*ep^5*mtt^3*mWW^2*s^3*t^13 - 13792*mtt^2*mWW^3*s^3*t^13 - 135544*ep*mtt^2*mWW^3*s^3*t^13 - 494548*ep^2*mtt^2*mWW^3*s^3*t^13 - 855060*ep^3*mtt^2*mWW^3*s^3*t^13 - 707960*ep^4*mtt^2*mWW^3*s^3*t^13 - 225696*ep^5*mtt^2*mWW^3*s^3*t^13 + 6560*mtt*mWW^4*s^3*t^13 + 67768*ep*mtt*mWW^4*s^3*t^13 + 261668*ep^2*mtt*mWW^4*s^3*t^13 + 477156*ep^3*mtt*mWW^4*s^3*t^13 + 414072*ep^4*mtt*mWW^4*s^3*t^13 + 137376*ep^5*mtt*mWW^4*s^3*t^13 - 1296*mWW^5*s^3*t^13 - 13672*ep*mWW^5*s^3*t^13 - 53976*ep^2*mWW^5*s^3*t^13 - 100368*ep^3*mWW^5*s^3*t^13 - 88528*ep^4*mWW^5*s^3*t^13 - 29760*ep^5*mWW^5*s^3*t^13 - 832*mtt^4*s^4*t^13 - 3984*ep*mtt^4*s^4*t^13 + 3736*ep^2*mtt^4*s^4*t^13 + 37696*ep^3*mtt^4*s^4*t^13 + 55096*ep^4*mtt^4*s^4*t^13 + 24288*ep^5*mtt^4*s^4*t^13 + 2912*mtt^3*mWW*s^4*t^13 + 18032*ep*mtt^3*mWW*s^4*t^13 + 19640*ep^2*mtt^3*mWW*s^4*t^13 - 44988*ep^3*mtt^3*mWW*s^4*t^13 - 97652*ep^4*mtt^3*mWW*s^4*t^13 - 48144*ep^5*mtt^3*mWW*s^4*t^13 - 3744*mtt^2*mWW^2*s^4*t^13 - 28016*ep*mtt^2*mWW^2*s^4*t^13 - 63928*ep^2*mtt^2*mWW^2*s^4*t^13 - 44972*ep^3*mtt^2*mWW^2*s^4*t^13 + 12972*ep^4*mtt^2*mWW^2*s^4*t^13 + 18288*ep^5*mtt^2*mWW^2*s^4*t^13 + 2080*mtt*mWW^3*s^4*t^13 + 17872*ep*mtt*mWW^3*s^4*t^13 + 53992*ep^2*mtt*mWW^3*s^4*t^13 + 74124*ep^3*mtt*mWW^3*s^4*t^13 + 46628*ep^4*mtt*mWW^3*s^4*t^13 + 10704*ep^5*mtt*mWW^3*s^4*t^13 - 416*mWW^4*s^4*t^13 - 3904*ep*mWW^4*s^4*t^13 - 13440*ep^2*mWW^4*s^4*t^13 - 21860*ep^3*mWW^4*s^4*t^13 - 17044*ep^4*mWW^4*s^4*t^13 - 5136*ep^5*mWW^4*s^4*t^13 - 1440*ep*mtt^3*s^5*t^13 - 11520*ep^2*mtt^3*s^5*t^13 - 30600*ep^3*mtt^3*s^5*t^13 - 33480*ep^4*mtt^3*s^5*t^13 - 12960*ep^5*mtt^3*s^5*t^13 + 3168*ep*mtt^2*mWW*s^5*t^13 + 25344*ep^2*mtt^2*mWW*s^5*t^13 + 67320*ep^3*mtt^2*mWW*s^5*t^13 + 73656*ep^4*mtt^2*mWW*s^5*t^13 + 28512*ep^5*mtt^2*mWW*s^5*t^13 - 2016*ep*mtt*mWW^2*s^5*t^13 - 16128*ep^2*mtt*mWW^2*s^5*t^13 - 42840*ep^3*mtt*mWW^2*s^5*t^13 - 46872*ep^4*mtt*mWW^2*s^5*t^13 - 18144*ep^5*mtt*mWW^2*s^5*t^13 + 288*ep*mWW^3*s^5*t^13 + 2304*ep^2*mWW^3*s^5*t^13 + 6120*ep^3*mWW^3*s^5*t^13 + 6696*ep^4*mWW^3*s^5*t^13 + 2592*ep^5*mWW^3*s^5*t^13 - 128*mtt^7*t^14 - 1344*ep*mtt^7*t^14 - 5280*ep^2*mtt^7*t^14 - 9776*ep^3*mtt^7*t^14 - 8592*ep^4*mtt^7*t^14 - 2880*ep^5*mtt^7*t^14 + 640*mtt^6*mWW*t^14 + 6720*ep*mtt^6*mWW*t^14 + 26400*ep^2*mtt^6*mWW*t^14 + 48880*ep^3*mtt^6*mWW*t^14 + 42960*ep^4*mtt^6*mWW*t^14 + 14400*ep^5*mtt^6*mWW*t^14 - 1280*mtt^5*mWW^2*t^14 - 13440*ep*mtt^5*mWW^2*t^14 - 52800*ep^2*mtt^5*mWW^2*t^14 - 97760*ep^3*mtt^5*mWW^2*t^14 - 85920*ep^4*mtt^5*mWW^2*t^14 - 28800*ep^5*mtt^5*mWW^2*t^14 + 1280*mtt^4*mWW^3*t^14 + 13440*ep*mtt^4*mWW^3*t^14 + 52800*ep^2*mtt^4*mWW^3*t^14 + 97760*ep^3*mtt^4*mWW^3*t^14 + 85920*ep^4*mtt^4*mWW^3*t^14 + 28800*ep^5*mtt^4*mWW^3*t^14 - 640*mtt^3*mWW^4*t^14 - 6720*ep*mtt^3*mWW^4*t^14 - 26400*ep^2*mtt^3*mWW^4*t^14 - 48880*ep^3*mtt^3*mWW^4*t^14 - 42960*ep^4*mtt^3*mWW^4*t^14 - 14400*ep^5*mtt^3*mWW^4*t^14 + 128*mtt^2*mWW^5*t^14 + 1344*ep*mtt^2*mWW^5*t^14 + 5280*ep^2*mtt^2*mWW^5*t^14 + 9776*ep^3*mtt^2*mWW^5*t^14 + 8592*ep^4*mtt^2*mWW^5*t^14 + 2880*ep^5*mtt^2*mWW^5*t^14 + 128*mtt^6*s*t^14 + 1344*ep*mtt^6*s*t^14 + 5280*ep^2*mtt^6*s*t^14 + 9776*ep^3*mtt^6*s*t^14 + 8592*ep^4*mtt^6*s*t^14 + 2880*ep^5*mtt^6*s*t^14 - 320*mtt^5*mWW*s*t^14 - 3360*ep*mtt^5*mWW*s*t^14 - 13200*ep^2*mtt^5*mWW*s*t^14 - 24440*ep^3*mtt^5*mWW*s*t^14 - 21480*ep^4*mtt^5*mWW*s*t^14 - 7200*ep^5*mtt^5*mWW*s*t^14 - 192*mtt^4*mWW^2*s*t^14 - 2016*ep*mtt^4*mWW^2*s*t^14 - 7920*ep^2*mtt^4*mWW^2*s*t^14 - 14664*ep^3*mtt^4*mWW^2*s*t^14 - 12888*ep^4*mtt^4*mWW^2*s*t^14 - 4320*ep^5*mtt^4*mWW^2*s*t^14 + 1408*mtt^3*mWW^3*s*t^14 + 14784*ep*mtt^3*mWW^3*s*t^14 + 58080*ep^2*mtt^3*mWW^3*s*t^14 + 107536*ep^3*mtt^3*mWW^3*s*t^14 + 94512*ep^4*mtt^3*mWW^3*s*t^14 + 31680*ep^5*mtt^3*mWW^3*s*t^14 - 1792*mtt^2*mWW^4*s*t^14 - 18816*ep*mtt^2*mWW^4*s*t^14 - 73920*ep^2*mtt^2*mWW^4*s*t^14 - 136864*ep^3*mtt^2*mWW^4*s*t^14 - 120288*ep^4*mtt^2*mWW^4*s*t^14 - 40320*ep^5*mtt^2*mWW^4*s*t^14 + 960*mtt*mWW^5*s*t^14 + 10080*ep*mtt*mWW^5*s*t^14 + 39600*ep^2*mtt*mWW^5*s*t^14 + 73320*ep^3*mtt*mWW^5*s*t^14 + 64440*ep^4*mtt*mWW^5*s*t^14 + 21600*ep^5*mtt*mWW^5*s*t^14 - 192*mWW^6*s*t^14 - 2016*ep*mWW^6*s*t^14 - 7920*ep^2*mWW^6*s*t^14 - 14664*ep^3*mWW^6*s*t^14 - 12888*ep^4*mWW^6*s*t^14 - 4320*ep^5*mWW^6*s*t^14 + 128*mtt^5*s^2*t^14 + 1024*ep*mtt^5*s^2*t^14 + 2720*ep^2*mtt^5*s^2*t^14 + 2976*ep^3*mtt^5*s^2*t^14 + 1152*ep^4*mtt^5*s^2*t^14 - 768*mtt^4*mWW*s^2*t^14 - 6720*ep*mtt^4*mWW*s^2*t^14 - 20928*ep^2*mtt^4*mWW*s^2*t^14 - 30096*ep^3*mtt^4*mWW*s^2*t^14 - 20304*ep^4*mtt^4*mWW*s^2*t^14 - 5184*ep^5*mtt^4*mWW*s^2*t^14 + 1792*mtt^3*mWW^2*s^2*t^14 + 16640*ep*mtt^3*mWW^2*s^2*t^14 + 56512*ep^2*mtt^3*mWW^2*s^2*t^14 + 90624*ep^3*mtt^3*mWW^2*s^2*t^14 + 69696*ep^4*mtt^3*mWW^2*s^2*t^14 + 20736*ep^5*mtt^3*mWW^2*s^2*t^14 - 2048*mtt^2*mWW^3*s^2*t^14 - 19840*ep*mtt^2*mWW^3*s^2*t^14 - 71168*ep^2*mtt^2*mWW^3*s^2*t^14 - 121056*ep^3*mtt^2*mWW^3*s^2*t^14 - 98784*ep^4*mtt^2*mWW^3*s^2*t^14 - 31104*ep^5*mtt^2*mWW^3*s^2*t^14 + 1152*mtt*mWW^4*s^2*t^14 + 11520*ep*mtt*mWW^4*s^2*t^14 + 42912*ep^2*mtt*mWW^4*s^2*t^14 + 75744*ep^3*mtt*mWW^4*s^2*t^14 + 63936*ep^4*mtt*mWW^4*s^2*t^14 + 20736*ep^5*mtt*mWW^4*s^2*t^14 - 256*mWW^5*s^2*t^14 - 2624*ep*mWW^5*s^2*t^14 - 10048*ep^2*mWW^5*s^2*t^14 - 18192*ep^3*mWW^5*s^2*t^14 - 15696*ep^4*mWW^5*s^2*t^14 - 5184*ep^5*mWW^5*s^2*t^14 - 128*mtt^4*s^3*t^14 - 704*ep*mtt^4*s^3*t^14 - 160*ep^2*mtt^4*s^3*t^14 + 3824*ep^3*mtt^4*s^3*t^14 + 6288*ep^4*mtt^4*s^3*t^14 + 2880*ep^5*mtt^4*s^3*t^14 + 448*mtt^3*mWW*s^3*t^14 + 2656*ep*mtt^3*mWW*s^3*t^14 + 2096*ep^2*mtt^3*mWW*s^3*t^14 - 9304*ep^3*mtt^3*mWW*s^3*t^14 - 17544*ep^4*mtt^3*mWW*s^3*t^14 - 8352*ep^5*mtt^3*mWW*s^3*t^14 - 576*mtt^2*mWW^2*s^3*t^14 - 3744*ep*mtt^2*mWW^2*s^3*t^14 - 5328*ep^2*mtt^2*mWW^2*s^3*t^14 + 4968*ep^3*mtt^2*mWW^2*s^3*t^14 + 14904*ep^4*mtt^2*mWW^2*s^3*t^14 + 7776*ep^5*mtt^2*mWW^2*s^3*t^14 + 320*mtt*mWW^3*s^3*t^14 + 2336*ep*mtt*mWW^3*s^3*t^14 + 5008*ep^2*mtt*mWW^3*s^3*t^14 + 2680*ep^3*mtt*mWW^3*s^3*t^14 - 2328*ep^4*mtt*mWW^3*s^3*t^14 - 2016*ep^5*mtt*mWW^3*s^3*t^14 - 64*mWW^4*s^3*t^14 - 544*ep*mWW^4*s^3*t^14 - 1616*ep^2*mWW^4*s^3*t^14 - 2168*ep^3*mWW^4*s^3*t^14 - 1320*ep^4*mWW^4*s^3*t^14 - 288*ep^5*mWW^4*s^3*t^14 - 320*ep*mtt^3*s^4*t^14 - 2560*ep^2*mtt^3*s^4*t^14 - 6800*ep^3*mtt^3*s^4*t^14 - 7440*ep^4*mtt^3*s^4*t^14 - 2880*ep^5*mtt^3*s^4*t^14 + 704*ep*mtt^2*mWW*s^4*t^14 + 5632*ep^2*mtt^2*mWW*s^4*t^14 + 14960*ep^3*mtt^2*mWW*s^4*t^14 + 16368*ep^4*mtt^2*mWW*s^4*t^14 + 6336*ep^5*mtt^2*mWW*s^4*t^14 - 448*ep*mtt*mWW^2*s^4*t^14 - 3584*ep^2*mtt*mWW^2*s^4*t^14 - 9520*ep^3*mtt*mWW^2*s^4*t^14 - 10416*ep^4*mtt*mWW^2*s^4*t^14 - 4032*ep^5*mtt*mWW^2*s^4*t^14 + 64*ep*mWW^3*s^4*t^14 + 512*ep^2*mWW^3*s^4*t^14 + 1360*ep^3*mWW^3*s^4*t^14 + 1488*ep^4*mWW^3*s^4*t^14 + 576*ep^5*mWW^3*s^4*t^14))/(8*ep*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW^3*(mtt - mWW - s)^2*s^4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^3*t^2*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^11*mWW^4 - 28*ep*mtt^11*mWW^4 + 72*ep^2*mtt^11*mWW^4 + 692*ep^3*mtt^11*mWW^4 + 1638*ep^4*mtt^11*mWW^4 + 1640*ep^5*mtt^11*mWW^4 + 600*ep^6*mtt^11*mWW^4 + 28*mtt^10*mWW^5 + 180*ep*mtt^10*mWW^5 - 2352*ep^3*mtt^10*mWW^5 - 6708*ep^4*mtt^10*mWW^5 - 7572*ep^5*mtt^10*mWW^5 - 3160*ep^6*mtt^10*mWW^5 - 46*mtt^9*mWW^6 - 500*ep*mtt^9*mWW^6 - 1060*ep^2*mtt^9*mWW^6 + 2304*ep^3*mtt^9*mWW^6 + 13658*ep^4*mtt^9*mWW^6 + 22180*ep^5*mtt^9*mWW^6 + 12424*ep^6*mtt^9*mWW^6 + 16*mtt^8*mWW^7 + 636*ep*mtt^8*mWW^7 + 2432*ep^2*mtt^8*mWW^7 + 1200*ep^3*mtt^8*mWW^7 - 16456*ep^4*mtt^8*mWW^7 - 41820*ep^5*mtt^8*mWW^7 - 29240*ep^6*mtt^8*mWW^7 + 50*mtt^7*mWW^8 - 80*ep*mtt^7*mWW^8 - 1360*ep^2*mtt^7*mWW^8 - 4764*ep^3*mtt^7*mWW^8 + 3358*ep^4*mtt^7*mWW^8 + 31692*ep^5*mtt^7*mWW^8 + 29280*ep^6*mtt^7*mWW^8 - 84*mtt^6*mWW^9 - 760*ep*mtt^6*mWW^9 - 1628*ep^2*mtt^6*mWW^9 + 4316*ep^3*mtt^6*mWW^9 + 20264*ep^4*mtt^6*mWW^9 + 21612*ep^5*mtt^6*mWW^9 + 5240*ep^6*mtt^6*mWW^9 + 62*mtt^5*mWW^10 + 892*ep*mtt^5*mWW^10 + 2524*ep^2*mtt^5*mWW^10 - 800*ep^3*mtt^5*mWW^10 - 25418*ep^4*mtt^5*mWW^10 - 56300*ep^5*mtt^5*mWW^10 - 36736*ep^6*mtt^5*mWW^10 - 24*mtt^4*mWW^11 - 388*ep*mtt^4*mWW^11 - 1016*ep^2*mtt^4*mWW^11 - 1176*ep^3*mtt^4*mWW^11 + 9896*ep^4*mtt^4*mWW^11 + 36108*ep^5*mtt^4*mWW^11 + 30040*ep^6*mtt^4*mWW^11 + 4*mtt^3*mWW^12 + 36*ep*mtt^3*mWW^12 - 48*ep^2*mtt^3*mWW^12 + 448*ep^3*mtt^3*mWW^12 + 740*ep^4*mtt^3*mWW^12 - 6052*ep^5*mtt^3*mWW^12 - 8376*ep^6*mtt^3*mWW^12 + 12*ep*mtt^2*mWW^13 + 84*ep^2*mtt^2*mWW^13 + 252*ep^3*mtt^2*mWW^13 - 1044*ep^4*mtt^2*mWW^13 - 2184*ep^5*mtt^2*mWW^13 - 576*ep^6*mtt^2*mWW^13 - 120*ep^3*mtt*mWW^14 + 72*ep^4*mtt*mWW^14 + 696*ep^5*mtt*mWW^14 + 504*ep^6*mtt*mWW^14 + 48*mtt^10*mWW^4*s + 224*ep*mtt^10*mWW^4*s - 576*ep^2*mtt^10*mWW^4*s - 5536*ep^3*mtt^10*mWW^4*s - 13104*ep^4*mtt^10*mWW^4*s - 13120*ep^5*mtt^10*mWW^4*s - 4800*ep^6*mtt^10*mWW^4*s - 194*mtt^9*mWW^5*s - 1246*ep*mtt^9*mWW^5*s - 18*ep^2*mtt^9*mWW^5*s + 16214*ep^3*mtt^9*mWW^5*s + 46420*ep^4*mtt^9*mWW^5*s + 52568*ep^5*mtt^9*mWW^5*s + 22000*ep^6*mtt^9*mWW^5*s + 266*mtt^8*mWW^6*s + 2930*ep*mtt^8*mWW^6*s + 6566*ep^2*mtt^8*mWW^6*s - 11894*ep^3*mtt^8*mWW^6*s - 77748*ep^4*mtt^8*mWW^6*s - 129420*ep^5*mtt^8*mWW^6*s - 73420*ep^6*mtt^8*mWW^6*s - 72*mtt^7*mWW^7*s - 3008*ep*mtt^7*mWW^7*s - 12234*ep^2*mtt^7*mWW^7*s - 9474*ep^3*mtt^7*mWW^7*s + 72010*ep^4*mtt^7*mWW^7*s + 197138*ep^5*mtt^7*mWW^7*s + 141080*ep^6*mtt^7*mWW^7*s - 176*mtt^6*mWW^8*s - 124*ep*mtt^6*mWW^8*s + 3522*ep^2*mtt^6*mWW^8*s + 19546*ep^3*mtt^6*mWW^8*s + 6158*ep^4*mtt^6*mWW^8*s - 85998*ep^5*mtt^6*mWW^8*s - 92016*ep^6*mtt^6*mWW^8*s + 206*mtt^5*mWW^9*s + 3162*ep*mtt^5*mWW^9*s + 9590*ep^2*mtt^5*mWW^9*s - 8126*ep^3*mtt^5*mWW^9*s - 94376*ep^4*mtt^5*mWW^9*s - 159292*ep^5*mtt^5*mWW^9*s - 82268*ep^6*mtt^5*mWW^9*s - 102*mtt^4*mWW^10*s - 2694*ep*mtt^4*mWW^10*s - 9390*ep^2*mtt^4*mWW^10*s - 4730*ep^3*mtt^4*mWW^10*s + 82616*ep^4*mtt^4*mWW^10*s + 222560*ep^5*mtt^4*mWW^10*s + 159676*ep^6*mtt^4*mWW^10*s + 28*mtt^3*mWW^11*s + 764*ep*mtt^3*mWW^11*s + 2274*ep^2*mtt^3*mWW^11*s + 4554*ep^3*mtt^3*mWW^11*s - 18558*ep^4*mtt^3*mWW^11*s - 90086*ep^5*mtt^3*mWW^11*s - 82336*ep^6*mtt^3*mWW^11*s - 4*mtt^2*mWW^12*s + 16*ep*mtt^2*mWW^12*s + 422*ep^2*mtt^2*mWW^12*s + 190*ep^3*mtt^2*mWW^12*s - 5338*ep^4*mtt^2*mWW^12*s - 398*ep^5*mtt^2*mWW^12*s + 8952*ep^6*mtt^2*mWW^12*s - 24*ep*mtt*mWW^13*s - 156*ep^2*mtt*mWW^13*s - 864*ep^3*mtt*mWW^13*s + 1992*ep^4*mtt*mWW^13*s + 6744*ep^5*mtt*mWW^13*s + 3636*ep^6*mtt*mWW^13*s + 120*ep^3*mWW^14*s - 72*ep^4*mWW^14*s - 696*ep^5*mWW^14*s - 504*ep^6*mWW^14*s - 168*mtt^9*mWW^4*s^2 - 784*ep*mtt^9*mWW^4*s^2 + 2016*ep^2*mtt^9*mWW^4*s^2 + 19376*ep^3*mtt^9*mWW^4*s^2 + 45864*ep^4*mtt^9*mWW^4*s^2 + 45920*ep^5*mtt^9*mWW^4*s^2 + 16800*ep^6*mtt^9*mWW^4*s^2 + 574*mtt^8*mWW^5*s^2 + 3679*ep*mtt^8*mWW^5*s^2 + 112*ep^2*mtt^8*mWW^5*s^2 - 47636*ep^3*mtt^8*mWW^5*s^2 - 137000*ep^4*mtt^8*mWW^5*s^2 - 155771*ep^5*mtt^8*mWW^5*s^2 - 65430*ep^6*mtt^8*mWW^5*s^2 - 624*mtt^7*mWW^6*s^2 - 7025*ep*mtt^7*mWW^6*s^2 - 17086*ep^2*mtt^7*mWW^6*s^2 + 22230*ep^3*mtt^7*mWW^6*s^2 + 177016*ep^4*mtt^7*mWW^6*s^2 + 307451*ep^5*mtt^7*mWW^6*s^2 + 178230*ep^6*mtt^7*mWW^6*s^2 + 86*mtt^6*mWW^7*s^2 + 5237*ep*mtt^6*mWW^7*s^2 + 24320*ep^2*mtt^6*mWW^7*s^2 + 31624*ep^3*mtt^6*mWW^7*s^2 - 104080*ep^4*mtt^6*mWW^7*s^2 - 346221*ep^5*mtt^6*mWW^7*s^2 - 261270*ep^6*mtt^6*mWW^7*s^2 + 270*mtt^5*mWW^8*s^2 + 1853*ep*mtt^5*mWW^8*s^2 + 854*ep^2*mtt^5*mWW^8*s^2 - 32458*ep^3*mtt^5*mWW^8*s^2 - 74102*ep^4*mtt^5*mWW^8*s^2 - 931*ep^5*mtt^5*mWW^8*s^2 + 59394*ep^6*mtt^5*mWW^8*s^2 - 166*mtt^4*mWW^9*s^2 - 5523*ep*mtt^4*mWW^9*s^2 - 21112*ep^2*mtt^4*mWW^9*s^2 - 2304*ep^3*mtt^4*mWW^9*s^2 + 178868*ep^4*mtt^4*mWW^9*s^2 + 392499*ep^5*mtt^4*mWW^9*s^2 + 246474*ep^6*mtt^4*mWW^9*s^2 + 28*mtt^3*mWW^10*s^2 + 2993*ep*mtt^3*mWW^10*s^2 + 12502*ep^2*mtt^3*mWW^10*s^2 + 13890*ep^3*mtt^3*mWW^10*s^2 - 97244*ep^4*mtt^3*mWW^10*s^2 - 312371*ep^5*mtt^3*mWW^10*s^2 - 241494*ep^6*mtt^3*mWW^10*s^2 + 2*mtt^2*mWW^11*s^2 - 333*ep*mtt^2*mWW^11*s^2 - 1008*ep^2*mtt^2*mWW^11*s^2 - 3480*ep^3*mtt^2*mWW^11*s^2 + 3736*ep^4*mtt^2*mWW^11*s^2 + 55845*ep^5*mtt^2*mWW^11*s^2 + 63510*ep^6*mtt^2*mWW^11*s^2 - 2*mtt*mWW^12*s^2 - 109*ep*mtt*mWW^12*s^2 - 670*ep^2*mtt*mWW^12*s^2 - 1854*ep^3*mtt*mWW^12*s^2 + 7890*ep^4*mtt*mWW^12*s^2 + 18139*ep^5*mtt*mWW^12*s^2 + 6846*ep^6*mtt*mWW^12*s^2 + 12*ep*mWW^13*s^2 + 72*ep^2*mWW^13*s^2 + 612*ep^3*mWW^13*s^2 - 948*ep^4*mWW^13*s^2 - 4560*ep^5*mWW^13*s^2 - 3060*ep^6*mWW^13*s^2 + 336*mtt^8*mWW^4*s^3 + 1568*ep*mtt^8*mWW^4*s^3 - 4032*ep^2*mtt^8*mWW^4*s^3 - 38752*ep^3*mtt^8*mWW^4*s^3 - 91728*ep^4*mtt^8*mWW^4*s^3 - 91840*ep^5*mtt^8*mWW^4*s^3 - 33600*ep^6*mtt^8*mWW^4*s^3 - 938*mtt^7*mWW^5*s^3 - 5988*ep*mtt^7*mWW^5*s^3 - 294*ep^2*mtt^7*mWW^5*s^3 + 77034*ep^3*mtt^7*mWW^5*s^3 + 222828*ep^4*mtt^7*mWW^5*s^3 + 254730*ep^5*mtt^7*mWW^5*s^3 + 107540*ep^6*mtt^7*mWW^5*s^3 + 734*mtt^6*mWW^6*s^3 + 8659*ep*mtt^6*mWW^6*s^3 + 24148*ep^2*mtt^6*mWW^6*s^3 - 12748*ep^3*mtt^6*mWW^6*s^3 - 195576*ep^4*mtt^6*mWW^6*s^3 - 370999*ep^5*mtt^6*mWW^6*s^3 - 224234*ep^6*mtt^6*mWW^6*s^3 + 82*mtt^5*mWW^7*s^3 - 3508*ep*mtt^5*mWW^7*s^3 - 23750*ep^2*mtt^5*mWW^7*s^3 - 57102*ep^3*mtt^5*mWW^7*s^3 + 21960*ep^4*mtt^5*mWW^7*s^3 + 245698*ep^5*mtt^5*mWW^7*s^3 + 217036*ep^6*mtt^5*mWW^7*s^3 - 292*mtt^4*mWW^8*s^3 - 4217*ep*mtt^4*mWW^8*s^3 - 10644*ep^2*mtt^4*mWW^8*s^3 + 27528*ep^3*mtt^4*mWW^8*s^3 + 157250*ep^4*mtt^4*mWW^8*s^3 + 216177*ep^5*mtt^4*mWW^8*s^3 + 91126*ep^6*mtt^4*mWW^8*s^3 + 64*mtt^3*mWW^9*s^3 + 4864*ep*mtt^3*mWW^9*s^3 + 21490*ep^2*mtt^3*mWW^9*s^3 + 14422*ep^3*mtt^3*mWW^9*s^3 - 163694*ep^4*mtt^3*mWW^9*s^3 - 424902*ep^5*mtt^3*mWW^9*s^3 - 292340*ep^6*mtt^3*mWW^9*s^3 + 28*mtt^2*mWW^10*s^3 - 1283*ep*mtt^2*mWW^10*s^3 - 6528*ep^2*mtt^2*mWW^10*s^3 - 10572*ep^3*mtt^2*mWW^10*s^3 + 42370*ep^4*mtt^2*mWW^10*s^3 + 169919*ep^5*mtt^2*mWW^10*s^3 + 144082*ep^6*mtt^2*mWW^10*s^3 - 16*mtt*mWW^11*s^3 - 152*ep*mtt*mWW^11*s^3 - 686*ep^2*mtt*mWW^11*s^3 - 1026*ep^3*mtt*mWW^11*s^3 + 9882*ep^4*mtt*mWW^11*s^3 + 12906*ep^5*mtt*mWW^11*s^3 - 2188*ep^6*mtt*mWW^11*s^3 + 2*mWW^12*s^3 + 57*ep*mWW^12*s^3 + 296*ep^2*mWW^12*s^3 + 1216*ep^3*mWW^12*s^3 - 3292*ep^4*mWW^12*s^3 - 11689*ep^5*mWW^12*s^3 - 7422*ep^6*mWW^12*s^3 - 420*mtt^7*mWW^4*s^4 - 1960*ep*mtt^7*mWW^4*s^4 + 5040*ep^2*mtt^7*mWW^4*s^4 + 48440*ep^3*mtt^7*mWW^4*s^4 + 114660*ep^4*mtt^7*mWW^4*s^4 + 114800*ep^5*mtt^7*mWW^4*s^4 + 42000*ep^6*mtt^7*mWW^4*s^4 + 910*mtt^6*mWW^5*s^4 + 5765*ep*mtt^6*mWW^5*s^4 + 420*ep^2*mtt^6*mWW^5*s^4 - 73480*ep^3*mtt^6*mWW^5*s^4 - 214280*ep^4*mtt^6*mWW^5*s^4 - 246925*ep^5*mtt^6*mWW^5*s^4 - 105050*ep^6*mtt^6*mWW^5*s^4 - 400*mtt^5*mWW^6*s^4 - 5470*ep*mtt^5*mWW^6*s^4 - 20060*ep^2*mtt^5*mWW^6*s^4 - 14700*ep^3*mtt^5*mWW^6*s^4 + 87760*ep^4*mtt^5*mWW^6*s^4 + 220330*ep^5*mtt^5*mWW^6*s^4 + 147740*ep^6*mtt^5*mWW^6*s^4 - 306*mtt^4*mWW^7*s^4 - 433*ep*mtt^4*mWW^7*s^4 + 11320*ep^2*mtt^4*mWW^7*s^4 + 59452*ep^3*mtt^4*mWW^7*s^4 + 88392*ep^4*mtt^4*mWW^7*s^4 + 117*ep^5*mtt^4*mWW^7*s^4 - 53710*ep^6*mtt^4*mWW^7*s^4 + 256*mtt^3*mWW^8*s^4 + 3948*ep*mtt^3*mWW^8*s^4 + 12128*ep^2*mtt^3*mWW^8*s^4 - 11200*ep^3*mtt^3*mWW^8*s^4 - 138056*ep^4*mtt^3*mWW^8*s^4 - 257516*ep^5*mtt^3*mWW^8*s^4 - 148504*ep^6*mtt^3*mWW^8*s^4 - 14*mtt^2*mWW^9*s^4 - 1941*ep*mtt^2*mWW^9*s^4 - 9964*ep^2*mtt^2*mWW^9*s^4 - 11640*ep^3*mtt^2*mWW^9*s^4 + 64960*ep^4*mtt^2*mWW^9*s^4 + 198189*ep^5*mtt^2*mWW^9*s^4 + 146426*ep^6*mtt^2*mWW^9*s^4 - 36*mtt*mWW^10*s^4 - 18*ep*mtt*mWW^10*s^4 + 680*ep^2*mtt*mWW^10*s^4 + 2000*ep^3*mtt*mWW^10*s^4 + 1520*ep^4*mtt*mWW^10*s^4 - 14222*ep^5*mtt*mWW^10*s^4 - 19876*ep^6*mtt*mWW^10*s^4 + 10*mWW^11*s^4 + 109*ep*mWW^11*s^4 + 436*ep^2*mWW^11*s^4 + 1128*ep^3*mWW^11*s^4 - 4956*ep^4*mWW^11*s^4 - 14773*ep^5*mWW^11*s^4 - 9026*ep^6*mWW^11*s^4 + 336*mtt^6*mWW^4*s^5 + 1568*ep*mtt^6*mWW^4*s^5 - 4032*ep^2*mtt^6*mWW^4*s^5 - 38752*ep^3*mtt^6*mWW^4*s^5 - 91728*ep^4*mtt^6*mWW^4*s^5 - 91840*ep^5*mtt^6*mWW^4*s^5 - 33600*ep^6*mtt^6*mWW^4*s^5 - 518*mtt^5*mWW^5*s^5 - 3230*ep*mtt^5*mWW^5*s^5 - 350*ep^2*mtt^5*mWW^5*s^5 + 40522*ep^3*mtt^5*mWW^5*s^5 + 119788*ep^4*mtt^5*mWW^5*s^5 + 139972*ep^5*mtt^5*mWW^5*s^5 + 60360*ep^6*mtt^5*mWW^5*s^5 + 6*mtt^4*mWW^6*s^5 + 1240*ep*mtt^4*mWW^6*s^5 + 10030*ep^2*mtt^4*mWW^6*s^5 + 28946*ep^3*mtt^4*mWW^6*s^5 + 20732*ep^4*mtt^4*mWW^6*s^5 - 32730*ep^5*mtt^4*mWW^6*s^5 - 39264*ep^6*mtt^4*mWW^6*s^5 + 308*mtt^3*mWW^7*s^5 + 1736*ep*mtt^3*mWW^7*s^5 - 2182*ep^2*mtt^3*mWW^7*s^5 - 34878*ep^3*mtt^3*mWW^7*s^5 - 90382*ep^4*mtt^3*mWW^7*s^5 - 90938*ep^5*mtt^3*mWW^7*s^5 - 30480*ep^6*mtt^3*mWW^7*s^5 - 126*mtt^2*mWW^8*s^5 - 1532*ep*mtt^2*mWW^8*s^5 - 5330*ep^2*mtt^2*mWW^8*s^5 - 134*ep^3*mtt^2*mWW^8*s^5 + 48800*ep^4*mtt^2*mWW^8*s^5 + 109234*ep^5*mtt^2*mWW^8*s^5 + 70176*ep^6*mtt^2*mWW^8*s^5 - 26*mtt*mWW^9*s^5 + 132*ep*mtt*mWW^9*s^5 + 1724*ep^2*mtt*mWW^9*s^5 + 3964*ep^3*mtt*mWW^9*s^5 - 4014*ep^4*mtt*mWW^9*s^5 - 24880*ep^5*mtt*mWW^9*s^5 - 21828*ep^6*mtt*mWW^9*s^5 + 20*mWW^10*s^5 + 110*ep*mWW^10*s^5 + 212*ep^2*mWW^10*s^5 + 212*ep^3*mWW^10*s^5 - 3844*ep^4*mWW^10*s^5 - 9586*ep^5*mWW^10*s^5 - 5652*ep^6*mWW^10*s^5 - 168*mtt^5*mWW^4*s^6 - 784*ep*mtt^5*mWW^4*s^6 + 2016*ep^2*mtt^5*mWW^4*s^6 + 19376*ep^3*mtt^5*mWW^4*s^6 + 45864*ep^4*mtt^5*mWW^4*s^6 + 45920*ep^5*mtt^5*mWW^4*s^6 + 16800*ep^6*mtt^5*mWW^4*s^6 + 154*mtt^4*mWW^5*s^6 + 921*ep*mtt^4*mWW^5*s^6 + 168*ep^2*mtt^4*mWW^5*s^6 - 11124*ep^3*mtt^4*mWW^5*s^6 - 33960*ep^4*mtt^4*mWW^5*s^6 - 41013*ep^5*mtt^4*mWW^5*s^6 - 18250*ep^6*mtt^4*mWW^5*s^6 + 104*mtt^3*mWW^6*s^6 + 355*ep*mtt^3*mWW^6*s^6 - 3126*ep^2*mtt^3*mWW^6*s^6 - 19346*ep^3*mtt^3*mWW^6*s^6 - 37952*ep^4*mtt^3*mWW^6*s^6 - 28785*ep^5*mtt^3*mWW^6*s^6 - 5810*ep^6*mtt^3*mWW^6*s^6 - 134*mtt^2*mWW^7*s^6 - 725*ep*mtt^2*mWW^7*s^6 + 144*ep^2*mtt^2*mWW^7*s^6 + 9936*ep^3*mtt^2*mWW^7*s^6 + 30952*ep^4*mtt^2*mWW^7*s^6 + 39509*ep^5*mtt^2*mWW^7*s^6 + 18430*ep^6*mtt^2*mWW^7*s^6 + 8*mtt*mWW^8*s^6 + 127*ep*mtt*mWW^8*s^6 + 970*ep^2*mtt*mWW^8*s^6 + 2118*ep^3*mtt*mWW^8*s^6 - 2376*ep^4*mtt*mWW^8*s^6 - 11829*ep^5*mtt*mWW^8*s^6 - 9178*ep^6*mtt*mWW^8*s^6 + 20*mWW^9*s^6 + 66*ep*mWW^9*s^6 - 100*ep^2*mWW^9*s^6 - 632*ep^3*mWW^9*s^6 - 2008*ep^4*mWW^9*s^6 - 3226*ep^5*mWW^9*s^6 - 1704*ep^6*mWW^9*s^6 + 48*mtt^4*mWW^4*s^7 + 224*ep*mtt^4*mWW^4*s^7 - 576*ep^2*mtt^4*mWW^4*s^7 - 5536*ep^3*mtt^4*mWW^4*s^7 - 13104*ep^4*mtt^4*mWW^4*s^7 - 13120*ep^5*mtt^4*mWW^4*s^7 - 4800*ep^6*mtt^4*mWW^4*s^7 - 14*mtt^3*mWW^5*s^7 - 64*ep*mtt^3*mWW^5*s^7 - 42*ep^2*mtt^3*mWW^5*s^7 + 566*ep^3*mtt^3*mWW^5*s^7 + 2260*ep^4*mtt^3*mWW^5*s^7 + 3386*ep^5*mtt^3*mWW^5*s^7 + 1780*ep^6*mtt^3*mWW^5*s^7 - 46*mtt^2*mWW^6*s^7 - 205*ep*mtt^2*mWW^6*s^7 + 696*ep^2*mtt^2*mWW^6*s^7 + 5840*ep^3*mtt^2*mWW^6*s^7 + 13424*ep^4*mtt^2*mWW^6*s^7 + 13229*ep^5*mtt^2*mWW^6*s^7 + 4790*ep^6*mtt^2*mWW^6*s^7 + 18*mtt*mWW^7*s^7 + 60*ep*mtt*mWW^7*s^7 - 10*ep^2*mtt*mWW^7*s^7 - 562*ep^3*mtt*mWW^7*s^7 - 2068*ep^4*mtt*mWW^7*s^7 - 3242*ep^5*mtt*mWW^7*s^7 - 1780*ep^6*mtt*mWW^7*s^7 + 10*mWW^8*s^7 + 25*ep*mWW^8*s^7 - 140*ep^2*mWW^8*s^7 - 636*ep^3*mWW^8*s^7 - 1032*ep^4*mWW^8*s^7 - 829*ep^5*mWW^8*s^7 - 278*ep^6*mWW^8*s^7 - 6*mtt^3*mWW^4*s^8 - 28*ep*mtt^3*mWW^4*s^8 + 72*ep^2*mtt^3*mWW^4*s^8 + 692*ep^3*mtt^3*mWW^4*s^8 + 1638*ep^4*mtt^3*mWW^4*s^8 + 1640*ep^5*mtt^3*mWW^4*s^8 + 600*ep^6*mtt^3*mWW^4*s^8 - 2*mtt^2*mWW^5*s^8 - 17*ep*mtt^2*mWW^5*s^8 + 4*ep^2*mtt^2*mWW^5*s^8 + 256*ep^3*mtt^2*mWW^5*s^8 + 652*ep^4*mtt^2*mWW^5*s^8 + 625*ep^5*mtt^2*mWW^5*s^8 + 210*ep^6*mtt^2*mWW^5*s^8 + 6*mtt*mWW^6*s^8 + 16*ep*mtt*mWW^6*s^8 - 108*ep^2*mtt*mWW^6*s^8 - 632*ep^3*mtt*mWW^6*s^8 - 1314*ep^4*mtt*mWW^6*s^8 - 1256*ep^5*mtt*mWW^6*s^8 - 456*ep^6*mtt*mWW^6*s^8 + 2*mWW^7*s^8 + 5*ep*mWW^7*s^8 - 40*ep^2*mWW^7*s^8 - 196*ep^3*mWW^7*s^8 - 328*ep^4*mWW^7*s^8 - 241*ep^5*mWW^7*s^8 - 66*ep^6*mWW^7*s^8 + 48*mtt^11*mWW^3*t + 164*ep*mtt^11*mWW^3*t - 1108*ep^2*mtt^11*mWW^3*t - 7540*ep^3*mtt^11*mWW^3*t - 17116*ep^4*mtt^11*mWW^3*t - 17344*ep^5*mtt^11*mWW^3*t - 6640*ep^6*mtt^11*mWW^3*t - 234*mtt^10*mWW^4*t - 902*ep*mtt^10*mWW^4*t + 4088*ep^2*mtt^10*mWW^4*t + 31860*ep^3*mtt^10*mWW^4*t + 76694*ep^4*mtt^10*mWW^4*t + 82562*ep^5*mtt^10*mWW^4*t + 33932*ep^6*mtt^10*mWW^4*t + 410*mtt^9*mWW^5*t + 1864*ep*mtt^9*mWW^5*t - 4120*ep^2*mtt^9*mWW^5*t - 46180*ep^3*mtt^9*mWW^5*t - 131926*ep^4*mtt^9*mWW^5*t - 169220*ep^5*mtt^9*mWW^5*t - 82348*ep^6*mtt^9*mWW^5*t - 168*mtt^8*mWW^6*t - 764*ep*mtt^8*mWW^6*t - 596*ep^2*mtt^8*mWW^6*t + 7660*ep^3*mtt^8*mWW^6*t + 56408*ep^4*mtt^8*mWW^6*t + 123440*ep^5*mtt^8*mWW^6*t + 82148*ep^6*mtt^8*mWW^6*t - 476*mtt^7*mWW^7*t - 3458*ep*mtt^7*mWW^7*t - 60*ep^2*mtt^7*mWW^7*t + 52444*ep^3*mtt^7*mWW^7*t + 155496*ep^4*mtt^7*mWW^7*t + 174958*ep^5*mtt^7*mWW^7*t + 71192*ep^6*mtt^7*mWW^7*t + 874*mtt^6*mWW^8*t + 6414*ep*mtt^6*mWW^8*t + 6708*ep^2*mtt^6*mWW^8*t - 57488*ep^3*mtt^6*mWW^8*t - 269590*ep^4*mtt^6*mWW^8*t - 455094*ep^5*mtt^6*mWW^8*t - 266368*ep^6*mtt^6*mWW^8*t - 654*mtt^5*mWW^9*t - 4336*ep*mtt^5*mWW^9*t - 6084*ep^2*mtt^5*mWW^9*t + 18248*ep^3*mtt^5*mWW^9*t + 152246*ep^4*mtt^5*mWW^9*t + 344872*ep^5*mtt^5*mWW^9*t + 239612*ep^6*mtt^5*mWW^9*t + 212*mtt^4*mWW^10*t + 808*ep*mtt^4*mWW^10*t - 524*ep^2*mtt^4*mWW^10*t - 1300*ep^3*mtt^4*mWW^10*t - 1340*ep^4*mtt^4*mWW^10*t - 31716*ep^5*mtt^4*mWW^10*t - 39100*ep^6*mtt^4*mWW^10*t + 266*ep*mtt^3*mWW^11*t + 2464*ep^2*mtt^3*mWW^11*t + 6912*ep^3*mtt^3*mWW^11*t - 27256*ep^4*mtt^3*mWW^11*t - 91954*ep^5*mtt^3*mWW^11*t - 65680*ep^6*mtt^3*mWW^11*t - 12*mtt^2*mWW^12*t - 20*ep*mtt^2*mWW^12*t - 780*ep^2*mtt^2*mWW^12*t - 5420*ep^3*mtt^2*mWW^12*t + 5844*ep^4*mtt^2*mWW^12*t + 43960*ep^5*mtt^2*mWW^12*t + 38652*ep^6*mtt^2*mWW^12*t - 36*ep*mtt*mWW^13*t + 12*ep^2*mtt*mWW^13*t + 564*ep^3*mtt*mWW^13*t + 684*ep^4*mtt*mWW^13*t - 3072*ep^5*mtt*mWW^13*t - 4392*ep^6*mtt*mWW^13*t + 240*ep^3*mWW^14*t - 144*ep^4*mWW^14*t - 1392*ep^5*mWW^14*t - 1008*ep^6*mWW^14*t - 384*mtt^10*mWW^3*s*t - 1312*ep*mtt^10*mWW^3*s*t + 8864*ep^2*mtt^10*mWW^3*s*t + 60320*ep^3*mtt^10*mWW^3*s*t + 136928*ep^4*mtt^10*mWW^3*s*t + 138752*ep^5*mtt^10*mWW^3*s*t + 53120*ep^6*mtt^10*mWW^3*s*t + 1614*mtt^9*mWW^4*s*t + 6264*ep*mtt^9*mWW^4*s*t - 27982*ep^2*mtt^9*mWW^4*s*t - 219934*ep^3*mtt^9*mWW^4*s*t - 531500*ep^4*mtt^9*mWW^4*s*t - 573914*ep^5*mtt^9*mWW^4*s*t - 236436*ep^6*mtt^9*mWW^4*s*t - 2274*mtt^8*mWW^5*s*t - 10912*ep*mtt^8*mWW^5*s*t + 19124*ep^2*mtt^8*mWW^5*s*t + 249904*ep^3*mtt^8*mWW^5*s*t + 739694*ep^4*mtt^8*mWW^5*s*t + 969264*ep^5*mtt^8*mWW^5*s*t + 478112*ep^6*mtt^8*mWW^5*s*t + 310*mtt^7*mWW^6*s*t + 3004*ep*mtt^7*mWW^6*s*t + 17364*ep^2*mtt^7*mWW^6*s*t + 37692*ep^3*mtt^7*mWW^6*s*t - 112674*ep^4*mtt^7*mWW^6*s*t - 433096*ep^5*mtt^7*mWW^6*s*t - 331576*ep^6*mtt^7*mWW^6*s*t + 2686*mtt^6*mWW^7*s*t + 16110*ep*mtt^6*mWW^7*s*t - 12016*ep^2*mtt^6*mWW^7*s*t - 307536*ep^3*mtt^6*mWW^7*s*t - 929186*ep^4*mtt^6*mWW^7*s*t - 1144598*ep^5*mtt^6*mWW^7*s*t - 520868*ep^6*mtt^6*mWW^7*s*t - 3318*mtt^5*mWW^8*s*t - 23284*ep*mtt^5*mWW^8*s*t - 23456*ep^2*mtt^5*mWW^8*s*t + 229348*ep^3*mtt^5*mWW^8*s*t + 1130358*ep^4*mtt^5*mWW^8*s*t + 1975120*ep^5*mtt^5*mWW^8*s*t + 1174432*ep^6*mtt^5*mWW^8*s*t + 1690*mtt^4*mWW^9*s*t + 12132*ep*mtt^4*mWW^9*s*t + 20548*ep^2*mtt^4*mWW^9*s*t - 46144*ep^3*mtt^4*mWW^9*s*t - 441782*ep^4*mtt^4*mWW^9*s*t - 1022020*ep^5*mtt^4*mWW^9*s*t - 715048*ep^6*mtt^4*mWW^9*s*t - 286*mtt^3*mWW^10*s*t - 1896*ep*mtt^3*mWW^10*s*t + 1872*ep^2*mtt^3*mWW^10*s*t + 12992*ep^3*mtt^3*mWW^10*s*t - 48538*ep^4*mtt^3*mWW^10*s*t - 111368*ep^5*mtt^3*mWW^10*s*t - 46408*ep^6*mtt^3*mWW^10*s*t - 54*mtt^2*mWW^11*s*t + 74*ep*mtt^2*mWW^11*s*t - 5492*ep^2*mtt^2*mWW^11*s*t - 25996*ep^3*mtt^2*mWW^11*s*t + 64262*ep^4*mtt^2*mWW^11*s*t + 265898*ep^5*mtt^2*mWW^11*s*t + 200076*ep^6*mtt^2*mWW^11*s*t + 16*mtt*mWW^12*s*t - 216*ep*mtt*mWW^12*s*t + 1210*ep^2*mtt*mWW^12*s*t + 9198*ep^3*mtt*mWW^12*s*t - 7070*ep^4*mtt*mWW^12*s*t - 62358*ep^5*mtt*mWW^12*s*t - 54828*ep^6*mtt*mWW^12*s*t + 36*ep*mWW^13*s*t - 36*ep^2*mWW^13*s*t + 156*ep^3*mWW^13*s*t - 492*ep^4*mWW^13*s*t - 1680*ep^5*mWW^13*s*t - 576*ep^6*mWW^13*s*t + 1344*mtt^9*mWW^3*s^2*t + 4592*ep*mtt^9*mWW^3*s^2*t - 31024*ep^2*mtt^9*mWW^3*s^2*t - 211120*ep^3*mtt^9*mWW^3*s^2*t - 479248*ep^4*mtt^9*mWW^3*s^2*t - 485632*ep^5*mtt^9*mWW^3*s^2*t - 185920*ep^6*mtt^9*mWW^3*s^2*t - 4746*mtt^8*mWW^4*s^2*t - 18571*ep*mtt^8*mWW^4*s^2*t + 81496*ep^2*mtt^8*mWW^4*s^2*t + 647396*ep^3*mtt^8*mWW^4*s^2*t + 1572340*ep^4*mtt^8*mWW^4*s^2*t + 1704551*ep^5*mtt^8*mWW^4*s^2*t + 704446*ep^6*mtt^8*mWW^4*s^2*t + 4986*mtt^7*mWW^5*s^2*t + 26002*ep*mtt^7*mWW^5*s^2*t - 27764*ep^2*mtt^7*mWW^5*s^2*t - 521608*ep^3*mtt^7*mWW^5*s^2*t - 1645094*ep^4*mtt^7*mWW^5*s^2*t - 2236266*ep^5*mtt^7*mWW^5*s^2*t - 1128896*ep^6*mtt^7*mWW^5*s^2*t + 1210*mtt^6*mWW^6*s^2*t - 2165*ep*mtt^6*mWW^6*s^2*t - 79310*ep^2*mtt^6*mWW^6*s^2*t - 332418*ep^3*mtt^6*mWW^6*s^2*t - 367062*ep^4*mtt^6*mWW^6*s^2*t + 213815*ep^5*mtt^6*mWW^6*s^2*t + 382474*ep^6*mtt^6*mWW^6*s^2*t - 6314*mtt^5*mWW^7*s^2*t - 32350*ep*mtt^5*mWW^7*s^2*t + 46804*ep^2*mtt^5*mWW^7*s^2*t + 739880*ep^3*mtt^5*mWW^7*s^2*t + 2294038*ep^4*mtt^5*mWW^7*s^2*t + 3018486*ep^5*mtt^5*mWW^7*s^2*t + 1467392*ep^6*mtt^5*mWW^7*s^2*t + 4640*mtt^4*mWW^8*s^2*t + 33403*ep*mtt^4*mWW^8*s^2*t + 39130*ep^2*mtt^4*mWW^8*s^2*t - 347002*ep^3*mtt^4*mWW^8*s^2*t - 1858012*ep^4*mtt^4*mWW^8*s^2*t - 3364369*ep^5*mtt^4*mWW^8*s^2*t - 2029390*ep^6*mtt^4*mWW^8*s^2*t - 892*mtt^3*mWW^9*s^2*t - 11992*ep*mtt^3*mWW^9*s^2*t - 31556*ep^2*mtt^3*mWW^9*s^2*t + 23388*ep^3*mtt^3*mWW^9*s^2*t + 394140*ep^4*mtt^3*mWW^9*s^2*t + 960580*ep^5*mtt^3*mWW^9*s^2*t + 690924*ep^6*mtt^3*mWW^9*s^2*t - 384*mtt^2*mWW^10*s^2*t + 1423*ep*mtt^2*mWW^10*s^2*t - 1258*ep^2*mtt^2*mWW^10*s^2*t - 20970*ep^3*mtt^2*mWW^10*s^2*t + 142048*ep^4*mtt^2*mWW^10*s^2*t + 415139*ep^5*mtt^2*mWW^10*s^2*t + 268626*ep^6*mtt^2*mWW^10*s^2*t + 164*mtt*mWW^11*s^2*t - 516*ep*mtt*mWW^11*s^2*t + 3972*ep^2*mtt*mWW^11*s^2*t + 25972*ep^3*mtt*mWW^11*s^2*t - 55508*ep^4*mtt*mWW^11*s^2*t - 246328*ep^5*mtt*mWW^11*s^2*t - 186588*ep^6*mtt*mWW^11*s^2*t - 8*mWW^12*s^2*t + 174*ep*mWW^12*s^2*t - 490*ep^2*mWW^12*s^2*t - 3518*ep^3*mWW^12*s^2*t + 2358*ep^4*mWW^12*s^2*t + 20024*ep^5*mWW^12*s^2*t + 16932*ep^6*mWW^12*s^2*t - 2688*mtt^8*mWW^3*s^3*t - 9184*ep*mtt^8*mWW^3*s^3*t + 62048*ep^2*mtt^8*mWW^3*s^3*t + 422240*ep^3*mtt^8*mWW^3*s^3*t + 958496*ep^4*mtt^8*mWW^3*s^3*t + 971264*ep^5*mtt^8*mWW^3*s^3*t + 371840*ep^6*mtt^8*mWW^3*s^3*t + 7686*mtt^7*mWW^4*s^3*t + 30394*ep*mtt^7*mWW^4*s^3*t - 130282*ep^2*mtt^7*mWW^4*s^3*t - 1049922*ep^3*mtt^7*mWW^4*s^3*t - 2567404*ep^4*mtt^7*mWW^4*s^3*t - 2798584*ep^5*mtt^7*mWW^4*s^3*t - 1161712*ep^6*mtt^7*mWW^4*s^3*t - 5122*mtt^6*mWW^5*s^3*t - 31442*ep*mtt^6*mWW^5*s^3*t - 5056*ep^2*mtt^6*mWW^5*s^3*t + 468420*ep^3*mtt^6*mWW^5*s^3*t + 1731326*ep^4*mtt^6*mWW^5*s^3*t + 2548878*ep^5*mtt^6*mWW^5*s^3*t + 1348772*ep^6*mtt^6*mWW^5*s^3*t - 4766*mtt^5*mWW^6*s^3*t - 6732*ep*mtt^5*mWW^6*s^3*t + 158474*ep^2*mtt^5*mWW^6*s^3*t + 822466*ep^3*mtt^5*mWW^6*s^3*t + 1524928*ep^4*mtt^5*mWW^6*s^3*t + 1073946*ep^5*mtt^5*mWW^6*s^3*t + 172324*ep^6*mtt^5*mWW^6*s^3*t + 7714*mtt^4*mWW^7*s^3*t + 36360*ep*mtt^4*mWW^7*s^3*t - 65100*ep^2*mtt^4*mWW^7*s^3*t - 915752*ep^3*mtt^4*mWW^7*s^3*t - 2948190*ep^4*mtt^4*mWW^7*s^3*t - 4077504*ep^5*mtt^4*mWW^7*s^3*t - 2065400*ep^6*mtt^4*mWW^7*s^3*t - 2422*mtt^3*mWW^8*s^3*t - 24200*ep*mtt^3*mWW^8*s^3*t - 48930*ep^2*mtt^3*mWW^8*s^3*t + 218250*ep^3*mtt^3*mWW^8*s^3*t + 1443804*ep^4*mtt^3*mWW^8*s^3*t + 2743214*ep^5*mtt^3*mWW^8*s^3*t + 1681900*ep^6*mtt^3*mWW^8*s^3*t - 986*mtt^2*mWW^9*s^3*t + 5246*ep*mtt^2*mWW^9*s^3*t + 30912*ep^2*mtt^2*mWW^9*s^3*t + 29176*ep^3*mtt^2*mWW^9*s^3*t - 34842*ep^4*mtt^2*mWW^9*s^3*t - 156686*ep^5*mtt^2*mWW^9*s^3*t - 144932*ep^6*mtt^2*mWW^9*s^3*t + 646*mtt*mWW^10*s^3*t - 774*ep*mtt*mWW^10*s^3*t - 1010*ep^2*mtt*mWW^10*s^3*t + 13954*ep^3*mtt*mWW^10*s^3*t - 124092*ep^4*mtt*mWW^10*s^3*t - 379372*ep^5*mtt*mWW^10*s^3*t - 259016*ep^6*mtt*mWW^10*s^3*t - 62*mWW^11*s^3*t + 332*ep*mWW^11*s^3*t - 1056*ep^2*mWW^11*s^3*t - 8832*ep^3*mWW^11*s^3*t + 15974*ep^4*mWW^11*s^3*t + 74844*ep^5*mWW^11*s^3*t + 56224*ep^6*mWW^11*s^3*t + 3360*mtt^7*mWW^3*s^4*t + 11480*ep*mtt^7*mWW^3*s^4*t - 77560*ep^2*mtt^7*mWW^3*s^4*t - 527800*ep^3*mtt^7*mWW^3*s^4*t - 1198120*ep^4*mtt^7*mWW^3*s^4*t - 1214080*ep^5*mtt^7*mWW^3*s^4*t - 464800*ep^6*mtt^7*mWW^3*s^4*t - 7350*mtt^6*mWW^4*s^4*t - 29505*ep*mtt^6*mWW^4*s^4*t + 122180*ep^2*mtt^6*mWW^4*s^4*t + 1006160*ep^3*mtt^6*mWW^4*s^4*t + 2485840*ep^4*mtt^6*mWW^4*s^4*t + 2732305*ep^5*mtt^6*mWW^4*s^4*t + 1141890*ep^6*mtt^6*mWW^4*s^4*t + 1710*mtt^5*mWW^5*s^4*t + 18620*ep*mtt^5*mWW^5*s^4*t + 60800*ep^2*mtt^5*mWW^5*s^4*t - 32020*ep^3*mtt^5*mWW^5*s^4*t - 634690*ep^4*mtt^5*mWW^5*s^4*t - 1279240*ep^5*mtt^5*mWW^5*s^4*t - 779980*ep^6*mtt^5*mWW^5*s^4*t + 6620*mtt^4*mWW^6*s^4*t + 15203*ep*mtt^4*mWW^6*s^4*t - 166560*ep^2*mtt^4*mWW^6*s^4*t - 984656*ep^3*mtt^4*mWW^6*s^4*t - 2144778*ep^4*mtt^4*mWW^6*s^4*t - 2088435*ep^5*mtt^4*mWW^6*s^4*t - 756530*ep^6*mtt^4*mWW^6*s^4*t - 4848*mtt^3*mWW^7*s^4*t - 24094*ep*mtt^3*mWW^7*s^4*t + 32428*ep^2*mtt^3*mWW^7*s^4*t + 584348*ep^3*mtt^3*mWW^7*s^4*t + 2019636*ep^4*mtt^3*mWW^7*s^4*t + 2927242*ep^5*mtt^3*mWW^7*s^4*t + 1527480*ep^6*mtt^3*mWW^7*s^4*t - 462*mtt^2*mWW^8*s^4*t + 9125*ep*mtt^2*mWW^8*s^4*t + 46328*ep^2*mtt^2*mWW^8*s^4*t - 5896*ep^3*mtt^2*mWW^8*s^4*t - 449652*ep^4*mtt^2*mWW^8*s^4*t - 975365*ep^5*mtt^2*mWW^8*s^4*t - 620830*ep^6*mtt^2*mWW^8*s^4*t + 1170*mtt*mWW^9*s^4*t - 1086*ep*mtt*mWW^9*s^4*t - 18084*ep^2*mtt*mWW^9*s^4*t - 36368*ep^3*mtt*mWW^9*s^4*t - 115002*ep^4*mtt*mWW^9*s^4*t - 216026*ep^5*mtt*mWW^9*s^4*t - 125756*ep^6*mtt*mWW^9*s^4*t - 200*mWW^10*s^4*t + 281*ep*mWW^10*s^4*t + 540*ep^2*mWW^10*s^4*t - 3888*ep^3*mWW^10*s^4*t + 36118*ep^4*mWW^10*s^4*t + 112831*ep^5*mWW^10*s^4*t + 78238*ep^6*mWW^10*s^4*t - 2688*mtt^6*mWW^3*s^5*t - 9184*ep*mtt^6*mWW^3*s^5*t + 62048*ep^2*mtt^6*mWW^3*s^5*t + 422240*ep^3*mtt^6*mWW^3*s^5*t + 958496*ep^4*mtt^6*mWW^3*s^5*t + 971264*ep^5*mtt^6*mWW^3*s^5*t + 371840*ep^6*mtt^6*mWW^3*s^5*t + 4074*mtt^5*mWW^4*s^5*t + 16772*ep*mtt^5*mWW^4*s^5*t - 65378*ep^2*mtt^5*mWW^4*s^5*t - 559810*ep^3*mtt^5*mWW^4*s^5*t - 1408484*ep^4*mtt^5*mWW^4*s^5*t - 1570882*ep^5*mtt^5*mWW^4*s^5*t - 664292*ep^6*mtt^5*mWW^4*s^5*t + 1290*mtt^4*mWW^5*s^5*t - 2564*ep*mtt^4*mWW^5*s^5*t - 75980*ep^2*mtt^4*mWW^5*s^5*t - 284520*ep^3*mtt^4*mWW^5*s^5*t - 374054*ep^4*mtt^4*mWW^5*s^5*t - 94420*ep^5*mtt^4*mWW^5*s^5*t + 87688*ep^6*mtt^4*mWW^5*s^5*t - 4462*mtt^3*mWW^6*s^5*t - 12548*ep*mtt^3*mWW^6*s^5*t + 93336*ep^2*mtt^3*mWW^6*s^5*t + 614144*ep^3*mtt^3*mWW^6*s^5*t + 1455814*ep^4*mtt^3*mWW^6*s^5*t + 1583700*ep^5*mtt^3*mWW^6*s^5*t + 658272*ep^6*mtt^3*mWW^6*s^5*t + 1106*mtt^2*mWW^7*s^5*t + 8590*ep*mtt^2*mWW^7*s^5*t + 6776*ep^2*mtt^2*mWW^7*s^5*t - 145616*ep^3*mtt^2*mWW^7*s^5*t - 637774*ep^4*mtt^2*mWW^7*s^5*t - 1006710*ep^5*mtt^2*mWW^7*s^5*t - 545972*ep^6*mtt^2*mWW^7*s^5*t + 976*mtt*mWW^8*s^5*t - 1326*ep*mtt*mWW^8*s^5*t - 25354*ep^2*mtt*mWW^8*s^5*t - 56762*ep^3*mtt*mWW^8*s^5*t - 34310*ep^4*mtt*mWW^8*s^5*t + 33528*ep^5*mtt*mWW^8*s^5*t + 39568*ep^6*mtt*mWW^8*s^5*t - 328*mWW^9*s^5*t + 36*ep*mWW^9*s^5*t + 4264*ep^2*mWW^9*s^5*t + 11700*ep^3*mWW^9*s^5*t + 45240*ep^4*mWW^9*s^5*t + 89280*ep^5*mWW^9*s^5*t + 55200*ep^6*mWW^9*s^5*t + 1344*mtt^5*mWW^3*s^6*t + 4592*ep*mtt^5*mWW^3*s^6*t - 31024*ep^2*mtt^5*mWW^3*s^6*t - 211120*ep^3*mtt^5*mWW^3*s^6*t - 479248*ep^4*mtt^5*mWW^3*s^6*t - 485632*ep^5*mtt^5*mWW^3*s^6*t - 185920*ep^6*mtt^5*mWW^3*s^6*t - 1134*mtt^4*mWW^4*s^6*t - 4949*ep*mtt^4*mWW^4*s^6*t + 16592*ep^2*mtt^4*mWW^4*s^6*t + 157284*ep^3*mtt^4*mWW^4*s^6*t + 413420*ep^4*mtt^4*mWW^4*s^6*t + 476849*ep^5*mtt^4*mWW^4*s^6*t + 207026*ep^6*mtt^4*mWW^4*s^6*t - 1426*mtt^3*mWW^5*s^6*t - 2678*ep*mtt^3*mWW^5*s^6*t + 43916*ep^2*mtt^3*mWW^5*s^6*t + 230656*ep^3*mtt^3*mWW^5*s^6*t + 453806*ep^4*mtt^3*mWW^5*s^6*t + 397526*ep^5*mtt^3*mWW^5*s^6*t + 127928*ep^6*mtt^3*mWW^5*s^6*t + 1370*mtt^2*mWW^6*s^6*t + 4529*ep*mtt^2*mWW^6*s^6*t - 23694*ep^2*mtt^2*mWW^6*s^6*t - 178898*ep^3*mtt^2*mWW^6*s^6*t - 455394*ep^4*mtt^2*mWW^6*s^6*t - 528479*ep^5*mtt^2*mWW^6*s^6*t - 233034*ep^6*mtt^2*mWW^6*s^6*t + 262*mtt*mWW^7*s^6*t - 1042*ep*mtt*mWW^7*s^6*t - 11940*ep^2*mtt*mWW^7*s^6*t - 20096*ep^3*mtt*mWW^7*s^6*t + 25854*ep^4*mtt*mWW^7*s^6*t + 92162*ep^5*mtt*mWW^7*s^6*t + 61008*ep^6*mtt*mWW^7*s^6*t - 288*mWW^8*s^6*t - 132*ep*mWW^8*s^6*t + 5574*ep^2*mWW^8*s^6*t + 19550*ep^3*mWW^8*s^6*t + 37402*ep^4*mWW^8*s^6*t + 42966*ep^5*mWW^8*s^6*t + 20688*ep^6*mWW^8*s^6*t - 384*mtt^4*mWW^3*s^7*t - 1312*ep*mtt^4*mWW^3*s^7*t + 8864*ep^2*mtt^4*mWW^3*s^7*t + 60320*ep^3*mtt^4*mWW^3*s^7*t + 136928*ep^4*mtt^4*mWW^3*s^7*t + 138752*ep^5*mtt^4*mWW^3*s^7*t + 53120*ep^6*mtt^4*mWW^3*s^7*t + 66*mtt^3*mWW^4*s^7*t + 426*ep*mtt^3*mWW^4*s^7*t - 166*ep^2*mtt^3*mWW^4*s^7*t - 9886*ep^3*mtt^3*mWW^4*s^7*t - 34820*ep^4*mtt^3*mWW^4*s^7*t - 47756*ep^5*mtt^3*mWW^4*s^7*t - 23256*ep^6*mtt^3*mWW^4*s^7*t + 474*mtt^2*mWW^5*s^7*t + 1238*ep*mtt^2*mWW^5*s^7*t - 12136*ep^2*mtt^2*mWW^5*s^7*t - 72012*ep^3*mtt^2*mWW^5*s^7*t - 155206*ep^4*mtt^2*mWW^5*s^7*t - 152714*ep^5*mtt^2*mWW^5*s^7*t - 57484*ep^6*mtt^2*mWW^5*s^7*t - 90*mtt*mWW^6*s^7*t - 492*ep*mtt*mWW^6*s^7*t + 330*ep^2*mtt*mWW^6*s^7*t + 11042*ep^3*mtt*mWW^6*s^7*t + 37644*ep^4*mtt*mWW^6*s^7*t + 51130*ep^5*mtt*mWW^6*s^7*t + 24756*ep^6*mtt*mWW^6*s^7*t - 130*mWW^7*s^7*t - 116*ep*mWW^7*s^7*t + 3108*ep^2*mWW^7*s^7*t + 12328*ep^3*mWW^7*s^7*t + 20126*ep^4*mWW^7*s^7*t + 15964*ep^5*mWW^7*s^7*t + 5168*ep^6*mWW^7*s^7*t + 48*mtt^3*mWW^3*s^8*t + 164*ep*mtt^3*mWW^3*s^8*t - 1108*ep^2*mtt^3*mWW^3*s^8*t - 7540*ep^3*mtt^3*mWW^3*s^8*t - 17116*ep^4*mtt^3*mWW^3*s^8*t - 17344*ep^5*mtt^3*mWW^3*s^8*t - 6640*ep^6*mtt^3*mWW^3*s^8*t + 24*mtt^2*mWW^4*s^8*t + 71*ep*mtt^2*mWW^4*s^8*t - 548*ep^2*mtt^2*mWW^4*s^8*t - 3148*ep^3*mtt^2*mWW^4*s^8*t - 6086*ep^4*mtt^2*mWW^4*s^8*t - 5131*ep^5*mtt^2*mWW^4*s^8*t - 1598*ep^6*mtt^2*mWW^4*s^8*t - 48*mtt*mWW^5*s^8*t - 128*ep*mtt*mWW^5*s^8*t + 1216*ep^2*mtt*mWW^5*s^8*t + 7360*ep^3*mtt*mWW^5*s^8*t + 16144*ep^4*mtt*mWW^5*s^8*t + 16192*ep^5*mtt*mWW^5*s^8*t + 6208*ep^6*mtt*mWW^5*s^8*t - 24*mWW^6*s^8*t - 35*ep*mWW^6*s^8*t + 656*ep^2*mWW^6*s^8*t + 2968*ep^3*mWW^6*s^8*t + 5114*ep^4*mWW^6*s^8*t + 3979*ep^5*mWW^6*s^8*t + 1166*ep^6*mWW^6*s^8*t + 30*mtt^11*mWW^2*t^2 + 296*ep*mtt^11*mWW^2*t^2 + 404*ep^2*mtt^11*mWW^2*t^2 - 3040*ep^3*mtt^11*mWW^2*t^2 - 11626*ep^4*mtt^11*mWW^2*t^2 - 15016*ep^5*mtt^11*mWW^2*t^2 - 6760*ep^6*mtt^11*mWW^2*t^2 - 624*mtt^10*mWW^3*t^2 - 3310*ep*mtt^10*mWW^3*t^2 + 7340*ep^2*mtt^10*mWW^3*t^2 + 83116*ep^3*mtt^10*mWW^3*t^2 + 210672*ep^4*mtt^10*mWW^3*t^2 + 224850*ep^5*mtt^10*mWW^3*t^2 + 88516*ep^6*mtt^10*mWW^3*t^2 + 2668*mtt^9*mWW^4*t^2 + 12270*ep*mtt^9*mWW^4*t^2 - 33916*ep^2*mtt^9*mWW^4*t^2 - 322816*ep^3*mtt^9*mWW^4*t^2 - 775652*ep^4*mtt^9*mWW^4*t^2 - 794030*ep^5*mtt^9*mWW^4*t^2 - 301036*ep^6*mtt^9*mWW^4*t^2 - 4724*mtt^8*mWW^5*t^2 - 21358*ep*mtt^8*mWW^5*t^2 + 43284*ep^2*mtt^8*mWW^5*t^2 + 467896*ep^3*mtt^8*mWW^5*t^2 + 1169600*ep^4*mtt^8*mWW^5*t^2 + 1261142*ep^5*mtt^8*mWW^5*t^2 + 513088*ep^6*mtt^8*mWW^5*t^2 + 3252*mtt^7*mWW^6*t^2 + 16132*ep*mtt^7*mWW^6*t^2 + 3918*ep^2*mtt^7*mWW^6*t^2 - 166610*ep^3*mtt^7*mWW^6*t^2 - 622150*ep^4*mtt^7*mWW^6*t^2 - 952482*ep^5*mtt^7*mWW^6*t^2 - 526156*ep^6*mtt^7*mWW^6*t^2 + 1160*mtt^6*mWW^7*t^2 + 3534*ep*mtt^6*mWW^7*t^2 - 46764*ep^2*mtt^6*mWW^7*t^2 - 279132*ep^3*mtt^6*mWW^7*t^2 - 412876*ep^4*mtt^6*mWW^7*t^2 - 9914*ep^5*mtt^6*mWW^7*t^2 + 217192*ep^6*mtt^6*mWW^7*t^2 - 3620*mtt^5*mWW^8*t^2 - 17334*ep*mtt^5*mWW^8*t^2 + 24366*ep^2*mtt^5*mWW^8*t^2 + 329882*ep^3*mtt^5*mWW^8*t^2 + 833638*ep^4*mtt^5*mWW^8*t^2 + 848964*ep^5*mtt^5*mWW^8*t^2 + 307448*ep^6*mtt^5*mWW^8*t^2 + 2588*mtt^4*mWW^9*t^2 + 14246*ep*mtt^4*mWW^9*t^2 + 11772*ep^2*mtt^4*mWW^9*t^2 - 105088*ep^3*mtt^4*mWW^9*t^2 - 534856*ep^4*mtt^4*mWW^9*t^2 - 956918*ep^5*mtt^4*mWW^9*t^2 - 573888*ep^6*mtt^4*mWW^9*t^2 - 810*mtt^3*mWW^10*t^2 - 5280*ep*mtt^3*mWW^10*t^2 - 14138*ep^2*mtt^3*mWW^10*t^2 - 12702*ep^3*mtt^3*mWW^10*t^2 + 162392*ep^4*mtt^3*mWW^10*t^2 + 486942*ep^5*mtt^3*mWW^10*t^2 + 362028*ep^6*mtt^3*mWW^10*t^2 + 64*mtt^2*mWW^11*t^2 + 896*ep*mtt^2*mWW^11*t^2 + 4000*ep^2*mtt^2*mWW^11*t^2 + 4248*ep^3*mtt^2*mWW^11*t^2 - 18588*ep^4*mtt^2*mWW^11*t^2 - 73040*ep^5*mtt^2*mWW^11*t^2 - 64508*ep^6*mtt^2*mWW^11*t^2 + 16*mtt*mWW^12*t^2 - 116*ep*mtt*mWW^12*t^2 - 218*ep^2*mtt*mWW^12*t^2 + 6070*ep^3*mtt*mWW^12*t^2 - 1226*ep^4*mtt*mWW^12*t^2 - 31226*ep^5*mtt*mWW^12*t^2 - 24996*ep^6*mtt*mWW^12*t^2 + 24*ep*mWW^13*t^2 - 48*ep^2*mWW^13*t^2 - 1824*ep^3*mWW^13*t^2 + 672*ep^4*mWW^13*t^2 + 10728*ep^5*mWW^13*t^2 + 9072*ep^6*mWW^13*t^2 - 240*mtt^10*mWW^2*s*t^2 - 2368*ep*mtt^10*mWW^2*s*t^2 - 3232*ep^2*mtt^10*mWW^2*s*t^2 + 24320*ep^3*mtt^10*mWW^2*s*t^2 + 93008*ep^4*mtt^10*mWW^2*s*t^2 + 120128*ep^5*mtt^10*mWW^2*s*t^2 + 54080*ep^6*mtt^10*mWW^2*s*t^2 + 4422*mtt^9*mWW^3*s*t^2 + 23196*ep*mtt^9*mWW^3*s*t^2 - 53322*ep^2*mtt^9*mWW^3*s*t^2 - 590306*ep^3*mtt^9*mWW^3*s*t^2 - 1490008*ep^4*mtt^9*mWW^3*s*t^2 - 1587034*ep^5*mtt^9*mWW^3*s*t^2 - 624068*ep^6*mtt^9*mWW^3*s*t^2 - 16126*mtt^8*mWW^4*s*t^2 - 72540*ep*mtt^8*mWW^4*s*t^2 + 212936*ep^2*mtt^8*mWW^4*s*t^2 + 1962724*ep^3*mtt^8*mWW^4*s*t^2 + 4690550*ep^4*mtt^8*mWW^4*s*t^2 + 4794392*ep^5*mtt^8*mWW^4*s*t^2 + 1818144*ep^6*mtt^8*mWW^4*s*t^2 + 22454*mtt^7*mWW^5*s*t^2 + 98487*ep*mtt^7*mWW^5*s*t^2 - 212380*ep^2*mtt^7*mWW^5*s*t^2 - 2217760*ep^3*mtt^7*mWW^5*s*t^2 - 5569272*ep^4*mtt^7*mWW^5*s*t^2 - 6076391*ep^5*mtt^7*mWW^5*s*t^2 - 2508466*ep^6*mtt^7*mWW^5*s*t^2 - 7592*mtt^6*mWW^6*s*t^2 - 40798*ep*mtt^6*mWW^6*s*t^2 - 87656*ep^2*mtt^6*mWW^6*s*t^2 + 79912*ep^3*mtt^6*mWW^6*s*t^2 + 1290752*ep^4*mtt^6*mWW^6*s*t^2 + 2843654*ep^5*mtt^6*mWW^6*s*t^2 + 1852704*ep^6*mtt^6*mWW^6*s*t^2 - 13014*mtt^5*mWW^7*s*t^2 - 46831*ep*mtt^5*mWW^7*s*t^2 + 257620*ep^2*mtt^5*mWW^7*s*t^2 + 1750752*ep^3*mtt^5*mWW^7*s*t^2 + 3215492*ep^4*mtt^5*mWW^7*s*t^2 + 1846975*ep^5*mtt^5*mWW^7*s*t^2 - 43698*ep^6*mtt^5*mWW^7*s*t^2 + 15734*mtt^4*mWW^8*s*t^2 + 68476*ep*mtt^4*mWW^8*s*t^2 - 99864*ep^2*mtt^4*mWW^8*s*t^2 - 1271296*ep^3*mtt^4*mWW^8*s*t^2 - 3449758*ep^4*mtt^4*mWW^8*s*t^2 - 4020292*ep^5*mtt^4*mWW^8*s*t^2 - 1747080*ep^6*mtt^4*mWW^8*s*t^2 - 6526*mtt^3*mWW^9*s*t^2 - 34813*ep*mtt^3*mWW^9*s*t^2 - 47988*ep^2*mtt^3*mWW^9*s*t^2 + 205400*ep^3*mtt^3*mWW^9*s*t^2 + 1507468*ep^4*mtt^3*mWW^9*s*t^2 + 3004309*ep^5*mtt^3*mWW^9*s*t^2 + 1875382*ep^6*mtt^3*mWW^9*s*t^2 + 796*mtt^2*mWW^10*s*t^2 + 8388*ep*mtt^2*mWW^10*s*t^2 + 43136*ep^2*mtt^2*mWW^10*s*t^2 + 61512*ep^3*mtt^2*mWW^10*s*t^2 - 322904*ep^4*mtt^2*mWW^10*s*t^2 - 1006140*ep^5*mtt^2*mWW^10*s*t^2 - 734452*ep^6*mtt^2*mWW^10*s*t^2 + 104*mtt*mWW^11*s*t^2 - 1471*ep*mtt*mWW^11*s*t^2 - 9818*ep^2*mtt*mWW^11*s*t^2 + 3434*ep^3*mtt*mWW^11*s*t^2 + 37280*ep^4*mtt*mWW^11*s*t^2 + 40997*ep^5*mtt*mWW^11*s*t^2 + 21346*ep^6*mtt*mWW^11*s*t^2 - 12*mWW^12*s*t^2 + 274*ep*mWW^12*s*t^2 + 568*ep^2*mWW^12*s*t^2 - 8692*ep^3*mWW^12*s*t^2 - 2608*ep^4*mWW^12*s*t^2 + 39402*ep^5*mWW^12*s*t^2 + 36108*ep^6*mWW^12*s*t^2 + 840*mtt^9*mWW^2*s^2*t^2 + 8288*ep*mtt^9*mWW^2*s^2*t^2 + 11312*ep^2*mtt^9*mWW^2*s^2*t^2 - 85120*ep^3*mtt^9*mWW^2*s^2*t^2 - 325528*ep^4*mtt^9*mWW^2*s^2*t^2 - 420448*ep^5*mtt^9*mWW^2*s^2*t^2 - 189280*ep^6*mtt^9*mWW^2*s^2*t^2 - 13482*mtt^8*mWW^3*s^2*t^2 - 69737*ep*mtt^8*mWW^3*s^2*t^2 + 167560*ep^2*mtt^8*mWW^3*s^2*t^2 + 1805044*ep^3*mtt^8*mWW^3*s^2*t^2 + 4532728*ep^4*mtt^8*mWW^3*s^2*t^2 + 4815637*ep^5*mtt^8*mWW^3*s^2*t^2 + 1891018*ep^6*mtt^8*mWW^3*s^2*t^2 + 40698*mtt^7*mWW^4*s^2*t^2 + 177550*ep*mtt^7*mWW^4*s^2*t^2 - 564748*ep^2*mtt^7*mWW^4*s^2*t^2 - 4995132*ep^3*mtt^7*mWW^4*s^2*t^2 - 11851890*ep^4*mtt^7*mWW^4*s^2*t^2 - 12089698*ep^5*mtt^7*mWW^4*s^2*t^2 - 4586156*ep^6*mtt^7*mWW^4*s^2*t^2 - 40810*mtt^6*mWW^5*s^2*t^2 - 169643*ep*mtt^6*mWW^5*s^2*t^2 + 401112*ep^2*mtt^6*mWW^5*s^2*t^2 + 3983112*ep^3*mtt^6*mWW^5*s^2*t^2 + 10101748*ep^4*mtt^6*mWW^5*s^2*t^2 + 11262275*ep^5*mtt^6*mWW^5*s^2*t^2 + 4768926*ep^6*mtt^6*mWW^5*s^2*t^2 - 4972*mtt^5*mWW^6*s^2*t^2 - 8933*ep*mtt^5*mWW^6*s^2*t^2 + 354030*ep^2*mtt^5*mWW^6*s^2*t^2 + 1679054*ep^3*mtt^5*mWW^6*s^2*t^2 + 1825648*ep^4*mtt^5*mWW^6*s^2*t^2 - 1075513*ep^5*mtt^5*mWW^6*s^2*t^2 - 1856354*ep^6*mtt^5*mWW^6*s^2*t^2 + 37422*mtt^4*mWW^7*s^2*t^2 + 138826*ep*mtt^4*mWW^7*s^2*t^2 - 546102*ep^2*mtt^4*mWW^7*s^2*t^2 - 4058898*ep^3*mtt^4*mWW^7*s^2*t^2 - 8397412*ep^4*mtt^4*mWW^7*s^2*t^2 - 6876856*ep^5*mtt^4*mWW^7*s^2*t^2 - 1769492*ep^6*mtt^4*mWW^7*s^2*t^2 - 25082*mtt^3*mWW^8*s^2*t^2 - 102284*ep*mtt^3*mWW^8*s^2*t^2 + 131108*ep^2*mtt^3*mWW^8*s^2*t^2 + 1812816*ep^3*mtt^3*mWW^8*s^2*t^2 + 5451910*ep^4*mtt^3*mWW^8*s^2*t^2 + 7149780*ep^5*mtt^3*mWW^8*s^2*t^2 + 3465640*ep^6*mtt^3*mWW^8*s^2*t^2 + 5174*mtt^2*mWW^9*s^2*t^2 + 29291*ep*mtt^2*mWW^9*s^2*t^2 + 85712*ep^2*mtt^2*mWW^9*s^2*t^2 - 63764*ep^3*mtt^2*mWW^9*s^2*t^2 - 1531896*ep^4*mtt^2*mWW^9*s^2*t^2 - 3434367*ep^5*mtt^2*mWW^9*s^2*t^2 - 2201878*ep^6*mtt^2*mWW^9*s^2*t^2 + 340*mtt*mWW^10*s^2*t^2 - 4121*ep*mtt*mWW^10*s^2*t^2 - 45638*ep^2*mtt*mWW^10*s^2*t^2 - 70178*ep^3*mtt*mWW^10*s^2*t^2 + 215468*ep^4*mtt*mWW^10*s^2*t^2 + 653107*ep^5*mtt*mWW^10*s^2*t^2 + 449534*ep^6*mtt*mWW^10*s^2*t^2 - 128*mWW^11*s^2*t^2 + 763*ep*mWW^11*s^2*t^2 + 5654*ep^2*mWW^11*s^2*t^2 - 6934*ep^3*mWW^11*s^2*t^2 - 20776*ep^4*mWW^11*s^2*t^2 + 16083*ep^5*mWW^11*s^2*t^2 + 28042*ep^6*mWW^11*s^2*t^2 - 1680*mtt^8*mWW^2*s^3*t^2 - 16576*ep*mtt^8*mWW^2*s^3*t^2 - 22624*ep^2*mtt^8*mWW^2*s^3*t^2 + 170240*ep^3*mtt^8*mWW^2*s^3*t^2 + 651056*ep^4*mtt^8*mWW^2*s^3*t^2 + 840896*ep^5*mtt^8*mWW^2*s^3*t^2 + 378560*ep^6*mtt^8*mWW^2*s^3*t^2 + 22974*mtt^7*mWW^3*s^3*t^2 + 116666*ep*mtt^7*mWW^3*s^3*t^2 - 296638*ep^2*mtt^7*mWW^3*s^3*t^2 - 3088334*ep^3*mtt^7*mWW^3*s^3*t^2 - 7703832*ep^4*mtt^7*mWW^3*s^3*t^2 - 8157708*ep^5*mtt^7*mWW^3*s^3*t^2 - 3197576*ep^6*mtt^7*mWW^3*s^3*t^2 - 54950*mtt^6*mWW^4*s^3*t^2 - 228768*ep*mtt^6*mWW^4*s^3*t^2 + 817272*ep^2*mtt^6*mWW^4*s^3*t^2 + 6830140*ep^3*mtt^6*mWW^4*s^3*t^2 + 16036422*ep^4*mtt^6*mWW^4*s^3*t^2 + 16307492*ep^5*mtt^6*mWW^4*s^3*t^2 + 6187688*ep^6*mtt^6*mWW^4*s^3*t^2 + 32466*mtt^5*mWW^5*s^3*t^2 + 117582*ep*mtt^5*mWW^5*s^3*t^2 - 334834*ep^2*mtt^5*mWW^5*s^3*t^2 - 3012810*ep^3*mtt^5*mWW^5*s^3*t^2 - 7868592*ep^4*mtt^5*mWW^5*s^3*t^2 - 9264244*ep^5*mtt^5*mWW^5*s^3*t^2 - 4159456*ep^6*mtt^5*mWW^5*s^3*t^2 + 31060*mtt^4*mWW^6*s^3*t^2 + 121001*ep*mtt^4*mWW^6*s^3*t^2 - 625930*ep^2*mtt^4*mWW^6*s^3*t^2 - 4211246*ep^3*mtt^4*mWW^6*s^3*t^2 - 7813012*ep^4*mtt^4*mWW^6*s^3*t^2 - 5125931*ep^5*mtt^4*mWW^6*s^3*t^2 - 595110*ep^6*mtt^4*mWW^6*s^3*t^2 - 45890*mtt^3*mWW^7*s^3*t^2 - 167926*ep*mtt^3*mWW^7*s^3*t^2 + 571086*ep^2*mtt^3*mWW^7*s^3*t^2 + 4469126*ep^3*mtt^3*mWW^7*s^3*t^2 + 10034528*ep^4*mtt^3*mWW^7*s^3*t^2 + 9693504*ep^5*mtt^3*mWW^7*s^3*t^2 + 3440516*ep^6*mtt^3*mWW^7*s^3*t^2 + 16976*mtt^2*mWW^8*s^3*t^2 + 64462*ep*mtt^2*mWW^8*s^3*t^2 - 55180*ep^2*mtt^2*mWW^8*s^3*t^2 - 1081336*ep^3*mtt^2*mWW^8*s^3*t^2 - 3883204*ep^4*mtt^2*mWW^8*s^3*t^2 - 5793806*ep^5*mtt^2*mWW^8*s^3*t^2 - 3054904*ep^6*mtt^2*mWW^8*s^3*t^2 - 474*mtt*mWW^9*s^3*t^2 - 6700*ep*mtt*mWW^9*s^3*t^2 - 69750*ep^2*mtt*mWW^9*s^3*t^2 - 103470*ep^3*mtt*mWW^9*s^3*t^2 + 589224*ep^4*mtt*mWW^9*s^3*t^2 + 1627370*ep^5*mtt*mWW^9*s^3*t^2 + 1078040*ep^6*mtt*mWW^9*s^3*t^2 - 482*mWW^10*s^3*t^2 + 259*ep*mWW^10*s^3*t^2 + 16598*ep^2*mWW^10*s^3*t^2 + 27690*ep^3*mWW^10*s^3*t^2 - 42590*ep^4*mWW^10*s^3*t^2 - 127573*ep^5*mWW^10*s^3*t^2 - 77758*ep^6*mWW^10*s^3*t^2 + 2100*mtt^7*mWW^2*s^4*t^2 + 20720*ep*mtt^7*mWW^2*s^4*t^2 + 28280*ep^2*mtt^7*mWW^2*s^4*t^2 - 212800*ep^3*mtt^7*mWW^2*s^4*t^2 - 813820*ep^4*mtt^7*mWW^2*s^4*t^2 - 1051120*ep^5*mtt^7*mWW^2*s^4*t^2 - 473200*ep^6*mtt^7*mWW^2*s^4*t^2 - 23730*mtt^6*mWW^3*s^4*t^2 - 117435*ep*mtt^6*mWW^3*s^4*t^2 + 322260*ep^2*mtt^6*mWW^3*s^4*t^2 + 3208600*ep^3*mtt^6*mWW^3*s^4*t^2 + 7931480*ep^4*mtt^6*mWW^3*s^4*t^2 + 8360675*ep^5*mtt^6*mWW^3*s^4*t^2 + 3268870*ep^6*mtt^6*mWW^3*s^4*t^2 + 41930*mtt^5*mWW^4*s^4*t^2 + 160590*ep*mtt^5*mWW^4*s^4*t^2 - 693780*ep^2*mtt^5*mWW^4*s^4*t^2 - 5321940*ep^3*mtt^5*mWW^4*s^4*t^2 - 12277370*ep^4*mtt^5*mWW^4*s^4*t^2 - 12413610*ep^5*mtt^5*mWW^4*s^4*t^2 - 4708620*ep^6*mtt^5*mWW^4*s^4*t^2 - 5450*mtt^4*mWW^5*s^4*t^2 + 3927*ep*mtt^4*mWW^5*s^4*t^2 + 59000*ep^2*mtt^4*mWW^5*s^4*t^2 + 190496*ep^3*mtt^4*mWW^5*s^4*t^2 + 890508*ep^4*mtt^4*mWW^5*s^4*t^2 + 1807945*ep^5*mtt^4*mWW^5*s^4*t^2 + 1154790*ep^6*mtt^4*mWW^5*s^4*t^2 - 36410*mtt^3*mWW^6*s^4*t^2 - 143199*ep*mtt^3*mWW^6*s^4*t^2 + 578212*ep^2*mtt^3*mWW^6*s^4*t^2 + 4285164*ep^3*mtt^3*mWW^6*s^4*t^2 + 8958944*ep^4*mtt^3*mWW^6*s^4*t^2 + 7732387*ep^5*mtt^3*mWW^6*s^4*t^2 + 2310790*ep^6*mtt^3*mWW^6*s^4*t^2 + 25926*mtt^2*mWW^7*s^4*t^2 + 87798*ep*mtt^2*mWW^7*s^4*t^2 - 305954*ep^2*mtt^2*mWW^7*s^4*t^2 - 2381370*ep^3*mtt^2*mWW^7*s^4*t^2 - 5731324*ep^4*mtt^2*mWW^7*s^4*t^2 - 6211284*ep^5*mtt^2*mWW^7*s^4*t^2 - 2556576*ep^6*mtt^2*mWW^7*s^4*t^2 - 3668*mtt*mWW^8*s^4*t^2 - 11073*ep*mtt*mWW^8*s^4*t^2 - 9688*ep^2*mtt*mWW^8*s^4*t^2 + 168728*ep^3*mtt*mWW^8*s^4*t^2 + 1088746*ep^4*mtt*mWW^8*s^4*t^2 + 2036777*ep^5*mtt*mWW^8*s^4*t^2 + 1190338*ep^6*mtt*mWW^8*s^4*t^2 - 714*mWW^9*s^4*t^2 - 1512*ep*mWW^9*s^4*t^2 + 21310*ep^2*mWW^9*s^4*t^2 + 64170*ep^3*mWW^9*s^4*t^2 - 42756*ep^4*mWW^9*s^4*t^2 - 256586*ep^5*mWW^9*s^4*t^2 - 184376*ep^6*mWW^9*s^4*t^2 - 1680*mtt^6*mWW^2*s^5*t^2 - 16576*ep*mtt^6*mWW^2*s^5*t^2 - 22624*ep^2*mtt^6*mWW^2*s^5*t^2 + 170240*ep^3*mtt^6*mWW^2*s^5*t^2 + 651056*ep^4*mtt^6*mWW^2*s^5*t^2 + 840896*ep^5*mtt^6*mWW^2*s^5*t^2 + 378560*ep^6*mtt^6*mWW^2*s^5*t^2 + 14994*mtt^5*mWW^3*s^5*t^2 + 71320*ep*mtt^5*mWW^3*s^5*t^2 - 218630*ep^2*mtt^5*mWW^3*s^5*t^2 - 2045726*ep^3*mtt^5*mWW^3*s^5*t^2 - 4989512*ep^4*mtt^5*mWW^3*s^5*t^2 - 5223770*ep^5*mtt^5*mWW^3*s^5*t^2 - 2034596*ep^6*mtt^5*mWW^3*s^5*t^2 - 17178*mtt^4*mWW^4*s^5*t^2 - 53900*ep*mtt^4*mWW^4*s^5*t^2 + 343896*ep^2*mtt^4*mWW^4*s^5*t^2 + 2271356*ep^3*mtt^4*mWW^4*s^5*t^2 + 5050322*ep^4*mtt^4*mWW^4*s^5*t^2 + 5035440*ep^5*mtt^4*mWW^4*s^5*t^2 + 1903696*ep^6*mtt^4*mWW^4*s^5*t^2 - 8006*mtt^3*mWW^5*s^5*t^2 - 49665*ep*mtt^3*mWW^5*s^5*t^2 + 99496*ep^2*mtt^3*mWW^5*s^5*t^2 + 1123300*ep^3*mtt^3*mWW^5*s^5*t^2 + 2515848*ep^4*mtt^3*mWW^5*s^5*t^2 + 2214893*ep^5*mtt^3*mWW^5*s^5*t^2 + 660262*ep^6*mtt^3*mWW^5*s^5*t^2 + 18178*mtt^2*mWW^6*s^5*t^2 + 66119*ep*mtt^2*mWW^6*s^5*t^2 - 286794*ep^2*mtt^2*mWW^6*s^5*t^2 - 2078426*ep^3*mtt^2*mWW^6*s^5*t^2 - 4551370*ep^4*mtt^2*mWW^6*s^5*t^2 - 4339133*ep^5*mtt^2*mWW^6*s^5*t^2 - 1539454*ep^6*mtt^2*mWW^6*s^5*t^2 - 5760*mtt*mWW^7*s^5*t^2 - 14171*ep*mtt*mWW^7*s^5*t^2 + 75542*ep^2*mtt*mWW^7*s^5*t^2 + 511986*ep^3*mtt*mWW^7*s^5*t^2 + 1348508*ep^4*mtt*mWW^7*s^5*t^2 + 1674089*ep^5*mtt*mWW^7*s^5*t^2 + 784910*ep^6*mtt*mWW^7*s^5*t^2 - 340*mWW^8*s^5*t^2 - 2247*ep*mWW^8*s^5*t^2 + 9258*ep^2*mWW^8*s^5*t^2 + 41206*ep^3*mWW^8*s^5*t^2 - 41332*ep^4*mWW^8*s^5*t^2 - 221423*ep^5*mWW^8*s^5*t^2 - 161442*ep^6*mWW^8*s^5*t^2 + 840*mtt^5*mWW^2*s^6*t^2 + 8288*ep*mtt^5*mWW^2*s^6*t^2 + 11312*ep^2*mtt^5*mWW^2*s^6*t^2 - 85120*ep^3*mtt^5*mWW^2*s^6*t^2 - 325528*ep^4*mtt^5*mWW^2*s^6*t^2 - 420448*ep^5*mtt^5*mWW^2*s^6*t^2 - 189280*ep^6*mtt^5*mWW^2*s^6*t^2 - 5502*mtt^4*mWW^3*s^6*t^2 - 24391*ep*mtt^4*mWW^3*s^6*t^2 + 89552*ep^2*mtt^4*mWW^3*s^6*t^2 + 762436*ep^3*mtt^4*mWW^3*s^6*t^2 + 1818408*ep^4*mtt^4*mWW^3*s^6*t^2 + 1881699*ep^5*mtt^4*mWW^3*s^6*t^2 + 728038*ep^6*mtt^4*mWW^3*s^6*t^2 + 2926*mtt^3*mWW^4*s^6*t^2 + 2370*ep*mtt^3*mWW^4*s^6*t^2 - 92516*ep^2*mtt^3*mWW^4*s^6*t^2 - 435204*ep^3*mtt^3*mWW^4*s^6*t^2 - 855910*ep^4*mtt^3*mWW^4*s^6*t^2 - 803502*ep^5*mtt^3*mWW^4*s^6*t^2 - 295924*ep^6*mtt^3*mWW^4*s^6*t^2 + 4946*mtt^2*mWW^5*s^6*t^2 + 24055*ep*mtt^2*mWW^5*s^6*t^2 - 72800*ep^2*mtt^2*mWW^5*s^6*t^2 - 659584*ep^3*mtt^2*mWW^5*s^6*t^2 - 1524980*ep^4*mtt^2*mWW^5*s^6*t^2 - 1491799*ep^5*mtt^2*mWW^5*s^6*t^2 - 537534*ep^6*mtt^2*mWW^5*s^6*t^2 - 3718*mtt*mWW^6*s^6*t^2 - 10116*ep*mtt*mWW^6*s^6*t^2 + 71032*ep^2*mtt*mWW^6*s^6*t^2 + 437872*ep^3*mtt*mWW^6*s^6*t^2 + 960254*ep^4*mtt*mWW^6*s^6*t^2 + 967844*ep^5*mtt*mWW^6*s^6*t^2 + 375616*ep^6*mtt*mWW^6*s^6*t^2 + 156*mWW^7*s^6*t^2 - 1230*ep*mWW^7*s^6*t^2 - 5428*ep^2*mWW^7*s^6*t^2 - 12464*ep^3*mWW^7*s^6*t^2 - 56916*ep^4*mWW^7*s^6*t^2 - 116514*ep^5*mWW^7*s^6*t^2 - 72852*ep^6*mWW^7*s^6*t^2 - 240*mtt^4*mWW^2*s^7*t^2 - 2368*ep*mtt^4*mWW^2*s^7*t^2 - 3232*ep^2*mtt^4*mWW^2*s^7*t^2 + 24320*ep^3*mtt^4*mWW^2*s^7*t^2 + 93008*ep^4*mtt^4*mWW^2*s^7*t^2 + 120128*ep^5*mtt^4*mWW^2*s^7*t^2 + 54080*ep^6*mtt^4*mWW^2*s^7*t^2 + 1002*mtt^3*mWW^3*s^7*t^2 + 3762*ep*mtt^3*mWW^3*s^7*t^2 - 19890*ep^2*mtt^3*mWW^3*s^7*t^2 - 143474*ep^3*mtt^3*mWW^3*s^7*t^2 - 326728*ep^4*mtt^3*mWW^3*s^7*t^2 - 329632*ep^5*mtt^3*mWW^3*s^7*t^2 - 125648*ep^6*mtt^3*mWW^3*s^7*t^2 + 62*mtt^2*mWW^4*s^7*t^2 + 2760*ep*mtt^2*mWW^4*s^7*t^2 + 11368*ep^2*mtt^2*mWW^4*s^7*t^2 + 7652*ep^3*mtt^2*mWW^4*s^7*t^2 - 29070*ep^4*mtt^2*mWW^4*s^7*t^2 - 52652*ep^5*mtt^2*mWW^4*s^7*t^2 - 24984*ep^6*mtt^2*mWW^4*s^7*t^2 - 930*mtt*mWW^5*s^7*t^2 - 3420*ep*mtt*mWW^5*s^7*t^2 + 18998*ep^2*mtt*mWW^5*s^7*t^2 + 133814*ep^3*mtt*mWW^5*s^7*t^2 + 300960*ep^4*mtt*mWW^5*s^7*t^2 + 300310*ep^5*mtt*mWW^5*s^7*t^2 + 113404*ep^6*mtt*mWW^5*s^7*t^2 + 202*mWW^6*s^7*t^2 - 206*ep*mWW^6*s^7*t^2 - 6812*ep^2*mWW^6*s^7*t^2 - 25720*ep^3*mWW^6*s^7*t^2 - 49066*ep^4*mWW^6*s^7*t^2 - 50826*ep^5*mWW^6*s^7*t^2 - 22036*ep^6*mWW^6*s^7*t^2 + 30*mtt^3*mWW^2*s^8*t^2 + 296*ep*mtt^3*mWW^2*s^8*t^2 + 404*ep^2*mtt^3*mWW^2*s^8*t^2 - 3040*ep^3*mtt^3*mWW^2*s^8*t^2 - 11626*ep^4*mtt^3*mWW^2*s^8*t^2 - 15016*ep^5*mtt^3*mWW^2*s^8*t^2 - 6760*ep^6*mtt^3*mWW^2*s^8*t^2 - 54*mtt^2*mWW^3*s^8*t^2 - 71*ep*mtt^2*mWW^3*s^8*t^2 + 1768*ep^2*mtt^2*mWW^3*s^8*t^2 + 8644*ep^3*mtt^2*mWW^3*s^8*t^2 + 16792*ep^4*mtt^2*mWW^3*s^8*t^2 + 15283*ep^5*mtt^2*mWW^3*s^8*t^2 + 5446*ep^6*mtt^2*mWW^3*s^8*t^2 - 30*mtt*mWW^4*s^8*t^2 - 332*ep*mtt*mWW^4*s^8*t^2 - 512*ep^2*mtt*mWW^4*s^8*t^2 + 3220*ep^3*mtt*mWW^4*s^8*t^2 + 12598*ep^4*mtt*mWW^4*s^8*t^2 + 16168*ep^5*mtt*mWW^4*s^8*t^2 + 7192*ep^6*mtt*mWW^4*s^8*t^2 + 54*mWW^5*s^8*t^2 + 35*ep*mWW^5*s^8*t^2 - 1876*ep^2*mWW^5*s^8*t^2 - 8464*ep^3*mWW^5*s^8*t^2 - 15820*ep^4*mWW^5*s^8*t^2 - 14131*ep^5*mWW^5*s^8*t^2 - 5014*ep^6*mWW^5*s^8*t^2 - 34*mtt^10*mWW^2*t^3 - 1542*ep*mtt^10*mWW^2*t^3 - 6336*ep^2*mtt^10*mWW^2*t^3 + 724*ep^3*mtt^10*mWW^2*t^3 + 41478*ep^4*mtt^10*mWW^2*t^3 + 71522*ep^5*mtt^10*mWW^2*t^3 + 37132*ep^6*mtt^10*mWW^2*t^3 + 2078*mtt^9*mWW^3*t^3 + 15782*ep*mtt^9*mWW^3*t^3 - 3978*ep^2*mtt^9*mWW^3*t^3 - 275618*ep^3*mtt^9*mWW^3*t^3 - 822388*ep^4*mtt^9*mWW^3*t^3 - 962772*ep^5*mtt^9*mWW^3*t^3 - 407056*ep^6*mtt^9*mWW^3*t^3 - 9734*mtt^8*mWW^4*t^3 - 54219*ep*mtt^8*mWW^4*t^3 + 84854*ep^2*mtt^8*mWW^4*t^3 + 1162286*ep^3*mtt^8*mWW^4*t^3 + 2966374*ep^4*mtt^8*mWW^4*t^3 + 3123053*ep^5*mtt^8*mWW^4*t^3 + 1201402*ep^6*mtt^8*mWW^4*t^3 + 17866*mtt^7*mWW^5*t^3 + 85046*ep*mtt^7*mWW^5*t^3 - 154384*ep^2*mtt^7*mWW^5*t^3 - 1760448*ep^3*mtt^7*mWW^5*t^3 - 4216466*ep^4*mtt^7*mWW^5*t^3 - 4187950*ep^5*mtt^7*mWW^5*t^3 - 1515488*ep^6*mtt^7*mWW^5*t^3 - 13794*mtt^6*mWW^6*t^3 - 56889*ep*mtt^6*mWW^6*t^3 + 67836*ep^2*mtt^6*mWW^6*t^3 + 859268*ep^3*mtt^6*mWW^6*t^3 + 2110824*ep^4*mtt^6*mWW^6*t^3 + 2251053*ep^5*mtt^6*mWW^6*t^3 + 919126*ep^6*mtt^6*mWW^6*t^3 + 290*mtt^5*mWW^7*t^3 - 4132*ep*mtt^5*mWW^7*t^3 + 69652*ep^2*mtt^5*mWW^7*t^3 + 506296*ep^3*mtt^5*mWW^7*t^3 + 805162*ep^4*mtt^5*mWW^7*t^3 + 79284*ep^5*mtt^5*mWW^7*t^3 - 378808*ep^6*mtt^5*mWW^7*t^3 + 6630*mtt^4*mWW^8*t^3 + 28325*ep*mtt^4*mWW^8*t^3 - 83832*ep^2*mtt^4*mWW^8*t^3 - 729540*ep^3*mtt^4*mWW^8*t^3 - 1326612*ep^4*mtt^4*mWW^8*t^3 - 597177*ep^5*mtt^4*mWW^8*t^3 + 185326*ep^6*mtt^4*mWW^8*t^3 - 4218*mtt^3*mWW^9*t^3 - 14874*ep*mtt^3*mWW^9*t^3 + 27032*ep^2*mtt^3*mWW^9*t^3 + 239224*ep^3*mtt^3*mWW^9*t^3 + 515266*ep^4*mtt^3*mWW^9*t^3 + 427394*ep^5*mtt^3*mWW^9*t^3 + 99648*ep^6*mtt^3*mWW^9*t^3 + 972*mtt^2*mWW^10*t^3 + 2731*ep*mtt^2*mWW^10*t^3 + 1452*ep^2*mtt^2*mWW^10*t^3 + 16336*ep^3*mtt^2*mWW^10*t^3 - 90598*ep^4*mtt^2*mWW^10*t^3 - 335851*ep^5*mtt^2*mWW^10*t^3 - 250050*ep^6*mtt^2*mWW^10*t^3 - 48*mtt*mWW^11*t^3 - 334*ep*mtt*mWW^11*t^3 - 2930*ep^2*mtt*mWW^11*t^3 - 21102*ep^3*mtt*mWW^11*t^3 + 22074*ep^4*mtt*mWW^11*t^3 + 156444*ep^5*mtt*mWW^11*t^3 + 128520*ep^6*mtt*mWW^11*t^3 - 8*mWW^12*t^3 + 106*ep*mWW^12*t^3 + 634*ep^2*mWW^12*t^3 + 2574*ep^3*mWW^12*t^3 - 5114*ep^4*mWW^12*t^3 - 25000*ep^5*mWW^12*t^3 - 19752*ep^6*mWW^12*t^3 + 278*mtt^9*mWW^2*s*t^3 + 11248*ep*mtt^9*mWW^2*s*t^3 + 45090*ep^2*mtt^9*mWW^2*s*t^3 - 9342*ep^3*mtt^9*mWW^2*s*t^3 - 307348*ep^4*mtt^9*mWW^2*s*t^3 - 522418*ep^5*mtt^9*mWW^2*s*t^3 - 269476*ep^6*mtt^9*mWW^2*s*t^3 - 13338*mtt^8*mWW^3*s*t^3 - 99516*ep*mtt^8*mWW^3*s*t^3 + 32416*ep^2*mtt^8*mWW^3*s*t^3 + 1760428*ep^3*mtt^8*mWW^3*s*t^3 + 5201618*ep^4*mtt^8*mWW^3*s*t^3 + 6056192*ep^5*mtt^8*mWW^3*s*t^3 + 2550360*ep^6*mtt^8*mWW^3*s*t^3 + 52950*mtt^7*mWW^4*s*t^3 + 286172*ep*mtt^7*mWW^4*s*t^3 - 497520*ep^2*mtt^7*mWW^4*s*t^3 - 6305584*ep^3*mtt^7*mWW^4*s*t^3 - 15868742*ep^4*mtt^7*mWW^4*s*t^3 - 16569516*ep^5*mtt^7*mWW^4*s*t^3 - 6336512*ep^6*mtt^7*mWW^4*s*t^3 - 77498*mtt^6*mWW^5*s*t^3 - 345744*ep*mtt^6*mWW^5*s*t^3 + 751162*ep^2*mtt^6*mWW^5*s*t^3 + 7556386*ep^3*mtt^6*mWW^5*s*t^3 + 17630500*ep^4*mtt^6*mWW^5*s*t^3 + 17245510*ep^5*mtt^6*mWW^5*s*t^3 + 6171700*ep^6*mtt^6*mWW^5*s*t^3 + 36706*mtt^5*mWW^6*s*t^3 + 117280*ep*mtt^5*mWW^6*s*t^3 - 205100*ep^2*mtt^5*mWW^6*s*t^3 - 1706188*ep^3*mtt^5*mWW^6*s*t^3 - 4029110*ep^4*mtt^5*mWW^6*s*t^3 - 4580420*ep^5*mtt^5*mWW^6*s*t^3 - 2092528*ep^6*mtt^5*mWW^6*s*t^3 + 20690*mtt^4*mWW^7*s*t^3 + 116970*ep*mtt^4*mWW^7*s*t^3 - 358238*ep^2*mtt^4*mWW^7*s*t^3 - 3333874*ep^3*mtt^4*mWW^7*s*t^3 - 6485596*ep^4*mtt^4*mWW^7*s*t^3 - 3913504*ep^5*mtt^4*mWW^7*s*t^3 - 42528*ep^6*mtt^4*mWW^7*s*t^3 - 29170*mtt^3*mWW^8*s*t^3 - 115190*ep*mtt^3*mWW^8*s*t^3 + 310564*ep^2*mtt^3*mWW^8*s*t^3 + 2557880*ep^3*mtt^3*mWW^8*s*t^3 + 4864162*ep^4*mtt^3*mWW^8*s*t^3 + 3081070*ep^5*mtt^3*mWW^8*s*t^3 + 215548*ep^6*mtt^3*mWW^8*s*t^3 + 10286*mtt^2*mWW^9*s*t^3 + 28410*ep*mtt^2*mWW^9*s*t^3 - 80622*ep^2*mtt^2*mWW^9*s*t^3 - 456946*ep^3*mtt^2*mWW^9*s*t^3 - 1043648*ep^4*mtt^2*mWW^9*s*t^3 - 1239544*ep^5*mtt^2*mWW^9*s*t^3 - 574096*ep^6*mtt^2*mWW^9*s*t^3 - 812*mtt*mWW^10*s*t^3 + 626*ep*mtt*mWW^10*s*t^3 - 698*ep^2*mtt*mWW^10*s*t^3 - 86254*ep^3*mtt*mWW^10*s*t^3 + 49550*ep^4*mtt*mWW^10*s*t^3 + 576460*ep^5*mtt*mWW^10*s*t^3 + 490536*ep^6*mtt*mWW^10*s*t^3 - 92*mWW^11*s*t^3 - 256*ep*mWW^11*s*t^3 + 2946*ep^2*mWW^11*s*t^3 + 23494*ep^3*mWW^11*s*t^3 - 11386*ep^4*mWW^11*s*t^3 - 133830*ep^5*mWW^11*s*t^3 - 113004*ep^6*mWW^11*s*t^3 - 994*mtt^8*mWW^2*s^2*t^3 - 35521*ep*mtt^8*mWW^2*s^2*t^3 - 138076*ep^2*mtt^8*mWW^2*s^2*t^3 + 44984*ep^3*mtt^8*mWW^2*s^2*t^3 + 988796*ep^4*mtt^8*mWW^2*s^2*t^3 + 1652489*ep^5*mtt^8*mWW^2*s^2*t^3 + 845826*ep^6*mtt^8*mWW^2*s^2*t^3 + 36390*mtt^7*mWW^3*s^2*t^3 + 265548*ep*mtt^7*mWW^3*s^2*t^3 - 111398*ep^2*mtt^7*mWW^3*s^2*t^3 - 4774094*ep^3*mtt^7*mWW^3*s^2*t^3 - 13935724*ep^4*mtt^7*mWW^3*s^2*t^3 - 16113598*ep^5*mtt^7*mWW^3*s^2*t^3 - 6751668*ep^6*mtt^7*mWW^3*s^2*t^3 - 118718*mtt^6*mWW^4*s^2*t^3 - 615853*ep*mtt^6*mWW^4*s^2*t^3 + 1224006*ep^2*mtt^6*mWW^4*s^2*t^3 + 14106258*ep^3*mtt^6*mWW^4*s^2*t^3 + 34834962*ep^4*mtt^6*mWW^4*s^2*t^3 + 35958875*ep^5*mtt^6*mWW^4*s^2*t^3 + 13635526*ep^6*mtt^6*mWW^4*s^2*t^3 + 129546*mtt^5*mWW^5*s^2*t^3 + 517258*ep*mtt^5*mWW^5*s^2*t^3 - 1460018*ep^2*mtt^5*mWW^5*s^2*t^3 - 12373986*ep^3*mtt^5*mWW^5*s^2*t^3 - 27633080*ep^4*mtt^5*mWW^5*s^2*t^3 - 26280952*ep^5*mtt^5*mWW^5*s^2*t^3 - 9195152*ep^6*mtt^5*mWW^5*s^2*t^3 - 17822*mtt^4*mWW^6*s^2*t^3 + 42220*ep*mtt^4*mWW^6*s^2*t^3 + 108336*ep^2*mtt^4*mWW^6*s^2*t^3 - 1196968*ep^3*mtt^4*mWW^6*s^2*t^3 - 3315842*ep^4*mtt^4*mWW^6*s^2*t^3 - 2417220*ep^5*mtt^4*mWW^6*s^2*t^3 - 169424*ep^6*mtt^4*mWW^6*s^2*t^3 - 61470*mtt^3*mWW^7*s^2*t^3 - 303818*ep*mtt^3*mWW^7*s^2*t^3 + 726926*ep^2*mtt^3*mWW^7*s^2*t^3 + 7017034*ep^3*mtt^3*mWW^7*s^2*t^3 + 14488012*ep^4*mtt^3*mWW^7*s^2*t^3 + 10977248*ep^5*mtt^3*mWW^7*s^2*t^3 + 2244068*ep^6*mtt^3*mWW^7*s^2*t^3 + 40298*mtt^2*mWW^8*s^2*t^3 + 144067*ep*mtt^2*mWW^8*s^2*t^3 - 423134*ep^2*mtt^2*mWW^8*s^2*t^3 - 3097610*ep^3*mtt^2*mWW^8*s^2*t^3 - 6007070*ep^4*mtt^2*mWW^8*s^2*t^3 - 4583897*ep^5*mtt^2*mWW^8*s^2*t^3 - 1061998*ep^6*mtt^2*mWW^8*s^2*t^3 - 7098*mtt*mWW^9*s^2*t^3 - 11112*ep*mtt*mWW^9*s^2*t^3 + 72626*ep^2*mtt*mWW^9*s^2*t^3 + 210174*ep^3*mtt*mWW^9*s^2*t^3 + 554176*ep^4*mtt*mWW^9*s^2*t^3 + 1047274*ep^5*mtt*mWW^9*s^2*t^3 + 681608*ep^6*mtt*mWW^9*s^2*t^3 - 132*mWW^10*s^2*t^3 - 2789*ep*mWW^10*s^2*t^3 + 732*ep^2*mWW^10*s^2*t^3 + 64208*ep^3*mWW^10*s^2*t^3 + 25770*ep^4*mWW^10*s^2*t^3 - 240219*ep^5*mWW^10*s^2*t^3 - 228786*ep^6*mWW^10*s^2*t^3 + 2030*mtt^7*mWW^2*s^3*t^3 + 63270*ep*mtt^7*mWW^2*s^3*t^3 + 236382*ep^2*mtt^7*mWW^2*s^3*t^3 - 114266*ep^3*mtt^7*mWW^2*s^3*t^3 - 1801236*ep^4*mtt^7*mWW^2*s^3*t^3 - 2949388*ep^5*mtt^7*mWW^2*s^3*t^3 - 1495352*ep^6*mtt^7*mWW^2*s^3*t^3 - 54610*mtt^6*mWW^3*s^3*t^3 - 387382*ep*mtt^6*mWW^3*s^3*t^3 + 209944*ep^2*mtt^6*mWW^3*s^3*t^3 + 7110740*ep^3*mtt^6*mWW^3*s^3*t^3 + 20438254*ep^4*mtt^6*mWW^3*s^3*t^3 + 23422514*ep^5*mtt^6*mWW^3*s^3*t^3 + 9750044*ep^6*mtt^6*mWW^3*s^3*t^3 + 140050*mtt^5*mWW^4*s^3*t^3 + 683864*ep*mtt^5*mWW^4*s^3*t^3 - 1629078*ep^2*mtt^5*mWW^4*s^3*t^3 - 16624366*ep^3*mtt^5*mWW^4*s^3*t^3 - 39943976*ep^4*mtt^5*mWW^4*s^3*t^3 - 40525178*ep^5*mtt^5*mWW^4*s^3*t^3 - 15163684*ep^6*mtt^5*mWW^4*s^3*t^3 - 99870*mtt^4*mWW^5*s^3*t^3 - 306840*ep*mtt^4*mWW^5*s^3*t^3 + 1416928*ep^2*mtt^4*mWW^5*s^3*t^3 + 9052732*ep^3*mtt^4*mWW^5*s^3*t^3 + 18292734*ep^4*mtt^4*mWW^5*s^3*t^3 + 16130284*ep^5*mtt^4*mWW^5*s^3*t^3 + 5254800*ep^6*mtt^4*mWW^5*s^3*t^3 - 31710*mtt^3*mWW^6*s^3*t^3 - 276256*ep*mtt^3*mWW^6*s^3*t^3 + 254002*ep^2*mtt^3*mWW^6*s^3*t^3 + 5541818*ep^3*mtt^3*mWW^6*s^3*t^3 + 13734720*ep^4*mtt^3*mWW^6*s^3*t^3 + 12925398*ep^5*mtt^3*mWW^6*s^3*t^3 + 4121596*ep^6*mtt^3*mWW^6*s^3*t^3 + 64626*mtt^2*mWW^7*s^3*t^3 + 290462*ep*mtt^2*mWW^7*s^3*t^3 - 720152*ep^2*mtt^2*mWW^7*s^3*t^3 - 6482720*ep^3*mtt^2*mWW^7*s^3*t^3 - 13584102*ep^4*mtt^2*mWW^7*s^3*t^3 - 11256526*ep^5*mtt^2*mWW^7*s^3*t^3 - 3077412*ep^6*mtt^2*mWW^7*s^3*t^3 - 21694*mtt*mWW^8*s^3*t^3 - 64840*ep*mtt*mWW^8*s^3*t^3 + 252878*ep^2*mtt*mWW^8*s^3*t^3 + 1509310*ep^3*mtt*mWW^8*s^3*t^3 + 2884324*ep^4*mtt*mWW^8*s^3*t^3 + 2490474*ep^5*mtt*mWW^8*s^3*t^3 + 826060*ep^6*mtt*mWW^8*s^3*t^3 + 1178*mWW^9*s^3*t^3 - 2278*ep*mWW^9*s^3*t^3 - 20904*ep^2*mWW^9*s^3*t^3 + 6752*ep^3*mWW^9*s^3*t^3 - 20718*ep^4*mWW^9*s^3*t^3 - 237578*ep^5*mWW^9*s^3*t^3 - 216052*ep^6*mWW^9*s^3*t^3 - 2590*mtt^6*mWW^2*s^4*t^3 - 69275*ep*mtt^6*mWW^2*s^4*t^3 - 245400*ep^2*mtt^6*mWW^2*s^4*t^3 + 172860*ep^3*mtt^6*mWW^2*s^4*t^3 + 2027960*ep^4*mtt^6*mWW^2*s^4*t^3 + 3237695*ep^5*mtt^6*mWW^2*s^4*t^3 + 1621790*ep^6*mtt^6*mWW^2*s^4*t^3 + 48570*mtt^5*mWW^3*s^4*t^3 + 332010*ep*mtt^5*mWW^3*s^4*t^3 - 234850*ep^2*mtt^5*mWW^3*s^4*t^3 - 6264010*ep^3*mtt^5*mWW^3*s^4*t^3 - 17644880*ep^4*mtt^5*mWW^3*s^4*t^3 - 19981280*ep^5*mtt^5*mWW^3*s^4*t^3 - 8243880*ep^6*mtt^5*mWW^3*s^4*t^3 - 91290*mtt^4*mWW^4*s^4*t^3 - 402274*ep*mtt^4*mWW^4*s^4*t^3 + 1257390*ep^2*mtt^4*mWW^4*s^4*t^3 + 10862358*ep^3*mtt^4*mWW^4*s^4*t^3 + 24961964*ep^4*mtt^4*mWW^4*s^4*t^3 + 24575100*ep^5*mtt^4*mWW^4*s^4*t^3 + 8971760*ep^6*mtt^4*mWW^4*s^4*t^3 + 28670*mtt^3*mWW^5*s^4*t^3 - 5018*ep*mtt^3*mWW^5*s^4*t^3 - 680212*ep^2*mtt^3*mWW^5*s^4*t^3 - 1990132*ep^3*mtt^3*mWW^5*s^4*t^3 - 1935258*ep^4*mtt^3*mWW^5*s^4*t^3 - 131786*ep^5*mtt^3*mWW^5*s^4*t^3 + 501400*ep^6*mtt^3*mWW^5*s^4*t^3 + 41672*mtt^2*mWW^6*s^4*t^3 + 252367*ep*mtt^2*mWW^6*s^4*t^3 - 387642*ep^2*mtt^2*mWW^6*s^4*t^3 - 5253034*ep^3*mtt^2*mWW^6*s^4*t^3 - 12583352*ep^4*mtt^2*mWW^6*s^4*t^3 - 12106909*ep^5*mtt^2*mWW^6*s^4*t^3 - 4155854*ep^6*mtt^2*mWW^6*s^4*t^3 - 28812*mtt*mWW^7*s^4*t^3 - 114490*ep*mtt*mWW^7*s^4*t^3 + 348106*ep^2*mtt*mWW^7*s^4*t^3 + 2705794*ep^3*mtt*mWW^7*s^4*t^3 + 5568566*ep^4*mtt*mWW^7*s^4*t^3 + 4775536*ep^5*mtt*mWW^7*s^4*t^3 + 1461092*ep^6*mtt*mWW^7*s^4*t^3 + 3876*mWW^8*s^4*t^3 + 7280*ep*mWW^8*s^4*t^3 - 56744*ep^2*mWW^8*s^4*t^3 - 237604*ep^3*mWW^8*s^4*t^3 - 407840*ep^4*mWW^8*s^4*t^3 - 383332*ep^5*mWW^8*s^4*t^3 - 162356*ep^6*mWW^8*s^4*t^3 + 2114*mtt^5*mWW^2*s^5*t^3 + 47492*ep*mtt^5*mWW^2*s^5*t^3 + 155966*ep^2*mtt^5*mWW^2*s^5*t^3 - 162034*ep^3*mtt^5*mWW^2*s^5*t^3 - 1440988*ep^4*mtt^5*mWW^2*s^5*t^3 - 2227282*ep^5*mtt^5*mWW^2*s^5*t^3 - 1097892*ep^6*mtt^5*mWW^2*s^5*t^3 - 25518*mtt^4*mWW^3*s^5*t^3 - 165912*ep*mtt^4*mWW^3*s^5*t^3 + 156128*ep^2*mtt^4*mWW^3*s^5*t^3 + 3250148*ep^3*mtt^4*mWW^3*s^5*t^3 + 8908558*ep^4*mtt^4*mWW^3*s^5*t^3 + 9920452*ep^5*mtt^4*mWW^3*s^5*t^3 + 4040976*ep^6*mtt^4*mWW^3*s^5*t^3 + 30874*mtt^3*mWW^4*s^5*t^3 + 107760*ep*mtt^3*mWW^4*s^5*t^3 - 557524*ep^2*mtt^3*mWW^4*s^5*t^3 - 3723508*ep^3*mtt^3*mWW^4*s^5*t^3 - 7818310*ep^4*mtt^3*mWW^4*s^5*t^3 - 7184028*ep^5*mtt^3*mWW^4*s^5*t^3 - 2461312*ep^6*mtt^3*mWW^4*s^5*t^3 + 5034*mtt^2*mWW^5*s^5*t^3 + 83708*ep*mtt^2*mWW^5*s^5*t^3 + 113882*ep^2*mtt^2*mWW^5*s^5*t^3 - 982518*ep^3*mtt^2*mWW^5*s^5*t^3 - 3531544*ep^4*mtt^2*mWW^5*s^5*t^3 - 4312526*ep^5*mtt^2*mWW^5*s^5*t^3 - 1831732*ep^6*mtt^2*mWW^5*s^5*t^3 - 17692*mtt*mWW^6*s^5*t^3 - 89912*ep*mtt*mWW^6*s^5*t^3 + 198418*ep^2*mtt*mWW^6*s^5*t^3 + 2043818*ep^3*mtt*mWW^6*s^5*t^3 + 4706518*ep^4*mtt*mWW^6*s^5*t^3 + 4502286*ep^5*mtt*mWW^6*s^5*t^3 + 1572500*ep^6*mtt*mWW^6*s^5*t^3 + 4676*mWW^7*s^5*t^3 + 15008*ep*mWW^7*s^5*t^3 - 66294*ep^2*mWW^7*s^5*t^3 - 412530*ep^3*mWW^7*s^5*t^3 - 792042*ep^4*mWW^7*s^5*t^3 - 662038*ep^5*mWW^7*s^5*t^3 - 206412*ep^6*mWW^7*s^5*t^3 - 1078*mtt^4*mWW^2*s^6*t^3 - 19743*ep*mtt^4*mWW^2*s^6*t^3 - 57660*ep^2*mtt^4*mWW^2*s^6*t^3 + 92752*ep^3*mtt^4*mWW^2*s^6*t^3 + 628548*ep^4*mtt^4*mWW^2*s^6*t^3 + 930383*ep^5*mtt^4*mWW^2*s^6*t^3 + 448366*ep^6*mtt^4*mWW^2*s^6*t^3 + 7298*mtt^3*mWW^3*s^6*t^3 + 44216*ep*mtt^3*mWW^3*s^6*t^3 - 57106*ep^2*mtt^3*mWW^3*s^6*t^3 - 914058*ep^3*mtt^3*mWW^3*s^6*t^3 - 2410188*ep^4*mtt^3*mWW^3*s^6*t^3 - 2617262*ep^5*mtt^3*mWW^3*s^6*t^3 - 1045060*ep^6*mtt^3*mWW^3*s^6*t^3 - 4010*mtt^2*mWW^4*s^6*t^3 - 1961*ep*mtt^2*mWW^4*s^6*t^3 + 130930*ep^2*mtt^2*mWW^4*s^6*t^3 + 519422*ep^3*mtt^2*mWW^4*s^6*t^3 + 783586*ep^4*mtt^2*mWW^4*s^6*t^3 + 484491*ep^5*mtt^2*mWW^4*s^6*t^3 + 84822*ep^6*mtt^2*mWW^4*s^6*t^3 - 4402*mtt*mWW^5*s^6*t^3 - 32150*ep*mtt*mWW^5*s^6*t^3 + 18966*ep^2*mtt*mWW^5*s^6*t^3 + 579254*ep^3*mtt*mWW^5*s^6*t^3 + 1595588*ep^4*mtt*mWW^5*s^6*t^3 + 1746624*ep^5*mtt*mWW^5*s^6*t^3 + 694040*ep^6*mtt*mWW^5*s^6*t^3 + 2640*mWW^6*s^6*t^3 + 11190*ep*mWW^6*s^6*t^3 - 35850*ep^2*mWW^6*s^6*t^3 - 288714*ep^3*mWW^6*s^6*t^3 - 623758*ep^4*mWW^6*s^6*t^3 - 574188*ep^5*mWW^6*s^6*t^3 - 195416*ep^6*mWW^6*s^6*t^3 + 314*mtt^3*mWW^2*s^7*t^3 + 4486*ep*mtt^3*mWW^2*s^7*t^3 + 10626*ep^2*mtt^3*mWW^2*s^7*t^3 - 29814*ep^3*mtt^3*mWW^2*s^7*t^3 - 152956*ep^4*mtt^3*mWW^2*s^7*t^3 - 212944*ep^5*mtt^3*mWW^2*s^7*t^3 - 99136*ep^6*mtt^3*mWW^2*s^7*t^3 - 870*mtt^2*mWW^3*s^7*t^3 - 4758*ep*mtt^2*mWW^3*s^7*t^3 + 8808*ep^2*mtt^2*mWW^3*s^7*t^3 + 106524*ep^3*mtt^2*mWW^3*s^7*t^3 + 265074*ep^4*mtt^2*mWW^3*s^7*t^3 + 276138*ep^5*mtt^2*mWW^3*s^7*t^3 + 106428*ep^6*mtt^2*mWW^3*s^7*t^3 - 162*mtt*mWW^4*s^7*t^3 - 3916*ep*mtt*mWW^4*s^7*t^3 - 13686*ep^2*mtt*mWW^4*s^7*t^3 + 7330*ep^3*mtt*mWW^4*s^7*t^3 + 100212*ep^4*mtt*mWW^4*s^7*t^3 + 157530*ep^5*mtt*mWW^4*s^7*t^3 + 76884*ep^6*mtt*mWW^4*s^7*t^3 + 654*mWW^5*s^7*t^3 + 3740*ep*mWW^5*s^7*t^3 - 6324*ep^2*mWW^5*s^7*t^3 - 81288*ep^3*mWW^5*s^7*t^3 - 202474*ep^4*mWW^5*s^7*t^3 - 209204*ep^5*mWW^5*s^7*t^3 - 79568*ep^6*mWW^5*s^7*t^3 - 40*mtt^2*mWW^2*s^8*t^3 - 415*ep*mtt^2*mWW^2*s^8*t^3 - 592*ep^2*mtt^2*mWW^2*s^8*t^3 + 4136*ep^3*mtt^2*mWW^2*s^8*t^3 + 15746*ep^4*mtt^2*mWW^2*s^8*t^3 + 19943*ep^5*mtt^2*mWW^2*s^8*t^3 + 8742*ep^6*mtt^2*mWW^2*s^8*t^3 + 12*ep*mtt*mWW^3*s^8*t^3 + 36*ep^2*mtt*mWW^3*s^8*t^3 - 60*ep^3*mtt*mWW^3*s^8*t^3 - 324*ep^4*mtt*mWW^3*s^8*t^3 - 384*ep^5*mtt*mWW^3*s^8*t^3 - 144*ep^6*mtt*mWW^3*s^8*t^3 + 40*mWW^4*s^8*t^3 + 427*ep*mWW^4*s^8*t^3 + 628*ep^2*mWW^4*s^8*t^3 - 4196*ep^3*mWW^4*s^8*t^3 - 16070*ep^4*mWW^4*s^8*t^3 - 20327*ep^5*mWW^4*s^8*t^3 - 8886*ep^6*mWW^4*s^8*t^3 - 96*mtt^10*mWW*t^4 - 238*ep*mtt^10*mWW*t^4 + 2060*ep^2*mtt^10*mWW*t^4 + 11180*ep^3*mtt^10*mWW*t^4 + 21616*ep^4*mtt^10*mWW*t^4 + 18818*ep^5*mtt^10*mWW*t^4 + 6180*ep^6*mtt^10*mWW*t^4 - 102*mtt^9*mWW^2*t^4 + 3598*ep*mtt^9*mWW^2*t^4 + 22990*ep^2*mtt^9*mWW^2*t^4 + 28662*ep^3*mtt^9*mWW^2*t^4 - 58760*ep^4*mtt^9*mWW^2*t^4 - 155524*ep^5*mtt^9*mWW^2*t^4 - 92288*ep^6*mtt^9*mWW^2*t^4 - 2248*mtt^8*mWW^3*t^4 - 33087*ep*mtt^8*mWW^3*t^4 - 60928*ep^2*mtt^8*mWW^3*t^4 + 333168*ep^3*mtt^8*mWW^3*t^4 + 1430170*ep^4*mtt^8*mWW^3*t^4 + 1948703*ep^5*mtt^8*mWW^3*t^4 + 911006*ep^6*mtt^8*mWW^3*t^4 + 15482*mtt^7*mWW^4*t^4 + 115688*ep*mtt^7*mWW^4*t^4 - 30776*ep^2*mtt^7*mWW^4*t^4 - 1951212*ep^3*mtt^7*mWW^4*t^4 - 5669602*ep^4*mtt^7*mWW^4*t^4 - 6463276*ep^5*mtt^7*mWW^4*t^4 - 2660016*ep^6*mtt^7*mWW^4*t^4 - 32640*mtt^6*mWW^5*t^4 - 182973*ep*mtt^6*mWW^5*t^4 + 204240*ep^2*mtt^6*mWW^5*t^4 + 3356540*ep^3*mtt^6*mWW^5*t^4 + 8414538*ep^4*mtt^6*mWW^5*t^4 + 8494569*ep^5*mtt^6*mWW^5*t^4 + 3081070*ep^6*mtt^6*mWW^5*t^4 + 29010*mtt^5*mWW^6*t^4 + 122330*ep*mtt^5*mWW^6*t^4 - 202170*ep^2*mtt^5*mWW^6*t^4 - 2139486*ep^3*mtt^5*mWW^6*t^4 - 4604584*ep^4*mtt^5*mWW^6*t^4 - 3892692*ep^5*mtt^5*mWW^6*t^4 - 1085896*ep^6*mtt^5*mWW^6*t^4 - 6816*mtt^4*mWW^7*t^4 + 2739*ep*mtt^4*mWW^7*t^4 + 57924*ep^2*mtt^4*mWW^7*t^4 - 142312*ep^3*mtt^4*mWW^7*t^4 - 772558*ep^4*mtt^4*mWW^7*t^4 - 992019*ep^5*mtt^4*mWW^7*t^4 - 405694*ep^6*mtt^4*mWW^7*t^4 - 5930*mtt^3*mWW^8*t^4 - 44628*ep*mtt^3*mWW^8*t^4 + 22668*ep^2*mtt^3*mWW^8*t^4 + 773084*ep^3*mtt^3*mWW^8*t^4 + 1700366*ep^4*mtt^3*mWW^8*t^4 + 1124736*ep^5*mtt^3*mWW^8*t^4 + 70936*ep^6*mtt^3*mWW^8*t^4 + 4000*mtt^2*mWW^9*t^4 + 16915*ep*mtt^2*mWW^9*t^4 - 23972*ep^2*mtt^2*mWW^9*t^4 - 295220*ep^3*mtt^2*mWW^9*t^4 - 445850*ep^4*mtt^2*mWW^9*t^4 + 44033*ep^5*mtt^2*mWW^9*t^4 + 279518*ep^6*mtt^2*mWW^9*t^4 - 668*mtt*mWW^10*t^4 + 164*ep*mtt*mWW^10*t^4 + 9000*ep^2*mtt*mWW^10*t^4 + 22008*ep^3*mtt*mWW^10*t^4 - 24940*ep^4*mtt*mWW^10*t^4 - 133308*ep^5*mtt*mWW^10*t^4 - 105152*ep^6*mtt*mWW^10*t^4 + 8*mWW^11*t^4 - 508*ep*mWW^11*t^4 - 1036*ep^2*mWW^11*t^4 + 3588*ep^3*mWW^11*t^4 + 9604*ep^4*mWW^11*t^4 + 5960*ep^5*mWW^11*t^4 + 336*ep^6*mWW^11*t^4 + 672*mtt^9*mWW*s*t^4 + 1654*ep*mtt^9*mWW*s*t^4 - 14464*ep^2*mtt^9*mWW*s*t^4 - 78216*ep^3*mtt^9*mWW*s*t^4 - 150932*ep^4*mtt^9*mWW*s*t^4 - 131182*ep^5*mtt^9*mWW*s*t^4 - 43020*ep^6*mtt^9*mWW*s*t^4 + 664*mtt^8*mWW^2*s*t^4 - 23194*ep*mtt^8*mWW^2*s*t^4 - 147014*ep^2*mtt^8*mWW^2*s*t^4 - 178814*ep^3*mtt^8*mWW^2*s*t^4 + 387802*ep^4*mtt^8*mWW^2*s*t^4 + 1005000*ep^5*mtt^8*mWW^2*s*t^4 + 592260*ep^6*mtt^8*mWW^2*s*t^4 + 12794*mtt^7*mWW^3*s*t^4 + 184202*ep*mtt^7*mWW^3*s*t^4 + 328612*ep^2*mtt^7*mWW^3*s*t^4 - 1885732*ep^3*mtt^7*mWW^3*s*t^4 - 7959086*ep^4*mtt^7*mWW^3*s*t^4 - 10761446*ep^5*mtt^7*mWW^3*s*t^4 - 5001648*ep^6*mtt^7*mWW^3*s*t^4 - 74438*mtt^6*mWW^4*s*t^4 - 537360*ep*mtt^6*mWW^4*s*t^4 + 226212*ep^2*mtt^6*mWW^4*s*t^4 + 9333304*ep^3*mtt^6*mWW^4*s*t^4 + 26567070*ep^4*mtt^6*mWW^4*s*t^4 + 29915912*ep^5*mtt^6*mWW^4*s*t^4 + 12194516*ep^6*mtt^6*mWW^4*s*t^4 + 127068*mtt^5*mWW^5*s*t^4 + 663131*ep*mtt^5*mWW^5*s*t^4 - 987914*ep^2*mtt^5*mWW^5*s*t^4 - 12934122*ep^3*mtt^5*mWW^5*s*t^4 - 31170976*ep^4*mtt^5*mWW^5*s*t^4 - 30597377*ep^5*mtt^5*mWW^5*s*t^4 - 10807842*ep^6*mtt^5*mWW^5*s*t^4 - 80088*mtt^4*mWW^6*s*t^4 - 260950*ep*mtt^4*mWW^6*s*t^4 + 795630*ep^2*mtt^4*mWW^6*s*t^4 + 5432294*ep^3*mtt^4*mWW^6*s*t^4 + 9950870*ep^4*mtt^4*mWW^6*s*t^4 + 6945256*ep^5*mtt^4*mWW^6*s*t^4 + 1294796*ep^6*mtt^4*mWW^6*s*t^4 - 2934*mtt^3*mWW^7*s*t^4 - 143458*ep*mtt^3*mWW^7*s*t^4 - 159086*ep^2*mtt^3*mWW^7*s*t^4 + 2131730*ep^3*mtt^3*mWW^7*s*t^4 + 6673720*ep^4*mtt^3*mWW^7*s*t^4 + 7123984*ep^5*mtt^3*mWW^7*s*t^4 + 2563724*ep^6*mtt^3*mWW^7*s*t^4 + 23762*mtt^2*mWW^8*s*t^4 + 146570*ep*mtt^2*mWW^8*s*t^4 - 86286*ep^2*mtt^2*mWW^8*s*t^4 - 2314702*ep^3*mtt^2*mWW^8*s*t^4 - 5080624*ep^4*mtt^2*mWW^8*s*t^4 - 3608372*ep^5*mtt^2*mWW^8*s*t^4 - 488556*ep^6*mtt^2*mWW^8*s*t^4 - 8000*mtt*mWW^9*s*t^4 - 29209*ep*mtt*mWW^9*s*t^4 + 54460*ep^2*mtt*mWW^9*s*t^4 + 501636*ep^3*mtt*mWW^9*s*t^4 + 733746*ep^4*mtt*mWW^9*s*t^4 - 5291*ep^5*mtt*mWW^9*s*t^4 - 375086*ep^6*mtt*mWW^9*s*t^4 + 500*mWW^10*s*t^4 - 1386*ep*mWW^10*s*t^4 - 10150*ep^2*mWW^10*s*t^4 - 7378*ep^3*mWW^10*s*t^4 + 48410*ep^4*mWW^10*s*t^4 + 113516*ep^5*mWW^10*s*t^4 + 70856*ep^6*mWW^10*s*t^4 - 2016*mtt^8*mWW*s^2*t^4 - 4926*ep*mtt^8*mWW*s^2*t^4 + 43524*ep^2*mtt^8*mWW*s^2*t^4 + 234516*ep^3*mtt^8*mWW*s^2*t^4 + 451656*ep^4*mtt^8*mWW*s^2*t^4 + 391914*ep^5*mtt^8*mWW*s^2*t^4 + 128340*ep^6*mtt^8*mWW*s^2*t^4 - 1842*mtt^7*mWW^2*s^2*t^4 + 63543*ep*mtt^7*mWW^2*s^2*t^4 + 399048*ep^2*mtt^7*mWW^2*s^2*t^4 + 471188*ep^3*mtt^7*mWW^2*s^2*t^4 - 1090752*ep^4*mtt^7*mWW^2*s^2*t^4 - 2760875*ep^5*mtt^7*mWW^2*s^2*t^4 - 1614102*ep^6*mtt^7*mWW^2*s^2*t^4 - 30268*mtt^6*mWW^3*s^2*t^4 - 424860*ep*mtt^6*mWW^3*s^2*t^4 - 730206*ep^2*mtt^6*mWW^3*s^2*t^4 + 4427242*ep^3*mtt^6*mWW^3*s^2*t^4 + 18336554*ep^4*mtt^6*mWW^3*s^2*t^4 + 24573058*ep^5*mtt^6*mWW^3*s^2*t^4 + 11343264*ep^6*mtt^6*mWW^3*s^2*t^4 + 144368*mtt^5*mWW^4*s^2*t^4 + 994457*ep*mtt^5*mWW^4*s^2*t^4 - 645052*ep^2*mtt^5*mWW^4*s^2*t^4 - 18034124*ep^3*mtt^5*mWW^4*s^2*t^4 - 49920066*ep^4*mtt^5*mWW^4*s^2*t^4 - 55268509*ep^5*mtt^5*mWW^4*s^2*t^4 - 22229922*ep^6*mtt^5*mWW^4*s^2*t^4 - 189012*mtt^4*mWW^5*s^2*t^4 - 878624*ep*mtt^4*mWW^5*s^2*t^4 + 1900138*ep^2*mtt^4*mWW^5*s^2*t^4 + 19000642*ep^3*mtt^4*mWW^5*s^2*t^4 + 42999694*ep^4*mtt^4*mWW^5*s^2*t^4 + 40176110*ep^5*mtt^4*mWW^5*s^2*t^4 + 13482732*ep^6*mtt^4*mWW^5*s^2*t^4 + 69102*mtt^3*mWW^6*s^2*t^4 + 69201*ep*mtt^3*mWW^6*s^2*t^4 - 1141886*ep^2*mtt^3*mWW^6*s^2*t^4 - 3580986*ep^3*mtt^3*mWW^6*s^2*t^4 - 2635202*ep^4*mtt^3*mWW^6*s^2*t^4 + 2164001*ep^5*mtt^3*mWW^6*s^2*t^4 + 2568842*ep^6*mtt^3*mWW^6*s^2*t^4 + 31504*mtt^2*mWW^7*s^2*t^4 + 308084*ep*mtt^2*mWW^7*s^2*t^4 + 90088*ep^2*mtt^2*mWW^7*s^2*t^4 - 4470648*ep^3*mtt^2*mWW^7*s^2*t^4 - 12493264*ep^4*mtt^2*mWW^7*s^2*t^4 - 12647996*ep^5*mtt^2*mWW^7*s^2*t^4 - 4379176*ep^6*mtt^2*mWW^7*s^2*t^4 - 25476*mtt*mWW^8*s^2*t^4 - 137601*ep*mtt*mWW^8*s^2*t^4 + 115386*ep^2*mtt*mWW^8*s^2*t^4 + 2152418*ep^3*mtt*mWW^8*s^2*t^4 + 4608268*ep^4*mtt*mWW^8*s^2*t^4 + 3345271*ep^5*mtt*mWW^8*s^2*t^4 + 559190*ep^6*mtt*mWW^8*s^2*t^4 + 3640*mWW^9*s^2*t^4 + 10726*ep*mWW^9*s^2*t^4 - 31040*ep^2*mWW^9*s^2*t^4 - 200248*ep^3*mWW^9*s^2*t^4 - 256888*ep^4*mWW^9*s^2*t^4 + 27026*ep^5*mWW^9*s^2*t^4 + 140832*ep^6*mWW^9*s^2*t^4 + 3360*mtt^7*mWW*s^3*t^4 + 8150*ep*mtt^7*mWW*s^3*t^4 - 72760*ep^2*mtt^7*mWW*s^3*t^4 - 390640*ep^3*mtt^7*mWW*s^3*t^4 - 750860*ep^4*mtt^7*mWW*s^3*t^4 - 650470*ep^5*mtt^7*mWW*s^3*t^4 - 212700*ep^6*mtt^7*mWW*s^3*t^4 + 2820*mtt^6*mWW^2*s^3*t^4 - 95735*ep*mtt^6*mWW^2*s^3*t^4 - 594680*ep^2*mtt^6*mWW^2*s^3*t^4 - 676900*ep^3*mtt^6*mWW^2*s^3*t^4 + 1693330*ep^4*mtt^6*mWW^2*s^3*t^4 + 4172715*ep^5*mtt^6*mWW^2*s^3*t^4 + 2416690*ep^6*mtt^6*mWW^2*s^3*t^4 + 38080*mtt^5*mWW^3*s^3*t^4 + 519820*ep*mtt^5*mWW^3*s^3*t^4 + 856680*ep^2*mtt^5*mWW^3*s^3*t^4 - 5512440*ep^3*mtt^5*mWW^3*s^3*t^4 - 22370440*ep^4*mtt^5*mWW^3*s^3*t^4 - 29675220*ep^5*mtt^5*mWW^3*s^3*t^4 - 13588960*ep^6*mtt^5*mWW^3*s^3*t^4 - 142942*mtt^4*mWW^4*s^3*t^4 - 918935*ep*mtt^4*mWW^4*s^3*t^4 + 936620*ep^2*mtt^4*mWW^4*s^3*t^4 + 17850724*ep^3*mtt^4*mWW^4*s^3*t^4 + 47446160*ep^4*mtt^4*mWW^4*s^3*t^4 + 51213315*ep^5*mtt^4*mWW^4*s^3*t^4 + 20181490*ep^6*mtt^4*mWW^4*s^3*t^4 + 130966*mtt^3*mWW^5*s^3*t^4 + 479881*ep*mtt^3*mWW^5*s^3*t^4 - 1835674*ep^2*mtt^3*mWW^5*s^3*t^4 - 12907818*ep^3*mtt^3*mWW^5*s^3*t^4 - 25818074*ep^4*mtt^3*mWW^5*s^3*t^4 - 21462783*ep^5*mtt^3*mWW^5*s^3*t^4 - 6211682*ep^6*mtt^3*mWW^5*s^3*t^4 - 10626*mtt^2*mWW^6*s^3*t^4 + 185837*ep*mtt^2*mWW^6*s^3*t^4 + 716042*ep^2*mtt^2*mWW^6*s^3*t^4 - 1021166*ep^3*mtt^2*mWW^6*s^3*t^4 - 7507174*ep^4*mtt^2*mWW^6*s^3*t^4 - 11107495*ep^5*mtt^2*mWW^6*s^3*t^4 - 5284266*ep^6*mtt^2*mWW^6*s^3*t^4 - 29950*mtt*mWW^7*s^3*t^4 - 218487*ep*mtt*mWW^7*s^3*t^4 + 42546*ep^2*mtt*mWW^7*s^3*t^4 + 3296498*ep^3*mtt*mWW^7*s^3*t^4 + 8610286*ep^4*mtt*mWW^7*s^3*t^4 + 8439381*ep^5*mtt*mWW^7*s^3*t^4 + 2859982*ep^6*mtt*mWW^7*s^3*t^4 + 8292*mWW^8*s^3*t^4 + 39469*ep*mWW^8*s^3*t^4 - 48774*ep^2*mWW^8*s^3*t^4 - 638258*ep^3*mWW^8*s^3*t^4 - 1303228*ep^4*mWW^8*s^3*t^4 - 929443*ep^5*mWW^8*s^3*t^4 - 160554*ep^6*mWW^8*s^3*t^4 - 3360*mtt^6*mWW*s^4*t^4 - 8090*ep*mtt^6*mWW*s^4*t^4 + 72980*ep^2*mtt^6*mWW*s^4*t^4 + 390420*ep^3*mtt^6*mWW*s^4*t^4 + 748960*ep^4*mtt^6*mWW*s^4*t^4 + 647750*ep^5*mtt^6*mWW*s^4*t^4 + 211500*ep^6*mtt^6*mWW*s^4*t^4 - 2570*mtt^5*mWW^2*s^4*t^4 + 85460*ep*mtt^5*mWW^2*s^4*t^4 + 523870*ep^2*mtt^5*mWW^2*s^4*t^4 + 568830*ep^3*mtt^5*mWW^2*s^4*t^4 - 1565240*ep^4*mtt^5*mWW^2*s^4*t^4 - 3738770*ep^5*mtt^5*mWW^2*s^4*t^4 - 2140860*ep^6*mtt^5*mWW^2*s^4*t^4 - 26840*mtt^4*mWW^3*s^4*t^4 - 356675*ep*mtt^4*mWW^3*s^4*t^4 - 564420*ep^2*mtt^4*mWW^3*s^4*t^4 + 3831100*ep^3*mtt^4*mWW^3*s^4*t^4 + 15241990*ep^4*mtt^4*mWW^3*s^4*t^4 + 19994615*ep^5*mtt^4*mWW^3*s^4*t^4 + 9070950*ep^6*mtt^4*mWW^3*s^4*t^4 + 74888*mtt^3*mWW^4*s^4*t^4 + 427550*ep*mtt^3*mWW^4*s^4*t^4 - 747760*ep^2*mtt^3*mWW^4*s^4*t^4 - 9427096*ep^3*mtt^3*mWW^4*s^4*t^4 - 23441420*ep^4*mtt^3*mWW^4*s^4*t^4 - 24208150*ep^5*mtt^3*mWW^4*s^4*t^4 - 9189500*ep^6*mtt^3*mWW^4*s^4*t^4 - 39636*mtt^2*mWW^5*s^4*t^4 - 52889*ep*mtt^2*mWW^5*s^4*t^4 + 923304*ep^2*mtt^2*mWW^5*s^4*t^4 + 3701252*ep^3*mtt^2*mWW^5*s^4*t^4 + 4913178*ep^4*mtt^2*mWW^5*s^4*t^4 + 1850589*ep^5*mtt^2*mWW^5*s^4*t^4 - 412326*ep^6*mtt^2*mWW^5*s^4*t^4 - 10902*mtt*mWW^6*s^4*t^4 - 147158*ep*mtt*mWW^6*s^4*t^4 - 175598*ep^2*mtt*mWW^6*s^4*t^4 + 1756466*ep^3*mtt*mWW^6*s^4*t^4 + 6129444*ep^4*mtt*mWW^6*s^4*t^4 + 7384100*ep^5*mtt*mWW^6*s^4*t^4 + 3101472*ep^6*mtt*mWW^6*s^4*t^4 + 8196*mWW^7*s^4*t^4 + 50738*ep*mWW^7*s^4*t^4 - 32880*ep^2*mWW^7*s^4*t^4 - 813860*ep^3*mWW^7*s^4*t^4 - 2006024*ep^4*mWW^7*s^4*t^4 - 1905942*ep^5*mWW^7*s^4*t^4 - 631156*ep^6*mWW^7*s^4*t^4 + 2016*mtt^5*mWW*s^5*t^4 + 4818*ep*mtt^5*mWW*s^5*t^4 - 43920*ep^2*mtt^5*mWW*s^5*t^4 - 234120*ep^3*mtt^5*mWW*s^5*t^4 - 448236*ep^4*mtt^5*mWW*s^5*t^4 - 387018*ep^5*mtt^5*mWW*s^5*t^4 - 126180*ep^6*mtt^5*mWW*s^5*t^4 + 1392*mtt^4*mWW^2*s^5*t^4 - 45048*ep*mtt^4*mWW^2*s^5*t^4 - 271590*ep^2*mtt^4*mWW^2*s^5*t^4 - 276662*ep^3*mtt^4*mWW^2*s^5*t^4 + 860190*ep^4*mtt^4*mWW^2*s^5*t^4 + 1979774*ep^5*mtt^4*mWW^2*s^5*t^4 + 1117608*ep^6*mtt^4*mWW^2*s^5*t^4 + 10018*mtt^3*mWW^3*s^5*t^4 + 131502*ep*mtt^3*mWW^3*s^5*t^4 + 205548*ep^2*mtt^3*mWW^3*s^5*t^4 - 1401628*ep^3*mtt^3*mWW^3*s^5*t^4 - 5516150*ep^4*mtt^3*mWW^3*s^5*t^4 - 7164178*ep^5*mtt^3*mWW^3*s^5*t^4 - 3218136*ep^6*mtt^3*mWW^3*s^5*t^4 - 19244*mtt^2*mWW^4*s^5*t^4 - 82658*ep*mtt^2*mWW^4*s^5*t^4 + 327196*ep^2*mtt^2*mWW^4*s^5*t^4 + 2494076*ep^3*mtt^2*mWW^4*s^5*t^4 + 5403552*ep^4*mtt^2*mWW^4*s^5*t^4 + 5019766*ep^5*mtt^2*mWW^4*s^5*t^4 + 1721376*ep^6*mtt^2*mWW^4*s^5*t^4 + 2922*mtt*mWW^5*s^5*t^4 - 37186*ep*mtt*mWW^5*s^5*t^4 - 226008*ep^2*mtt*mWW^5*s^5*t^4 - 150248*ep^3*mtt*mWW^5*s^5*t^4 + 996742*ep^4*mtt*mWW^5*s^5*t^4 + 2002202*ep^5*mtt*mWW^5*s^5*t^4 + 1081560*ep^6*mtt*mWW^5*s^5*t^4 + 3504*mWW^6*s^5*t^4 + 30740*ep*mWW^6*s^5*t^4 + 7982*ep^2*mWW^6*s^5*t^4 - 447122*ep^3*mWW^6*s^5*t^4 - 1333354*ep^4*mWW^6*s^5*t^4 - 1493170*ep^5*mWW^6*s^5*t^4 - 594948*ep^6*mWW^6*s^5*t^4 - 672*mtt^4*mWW*s^6*t^4 - 1594*ep*mtt^4*mWW*s^6*t^4 + 14684*ep^2*mtt^4*mWW*s^6*t^4 + 77996*ep^3*mtt^4*mWW*s^6*t^4 + 149032*ep^4*mtt^4*mWW*s^6*t^4 + 128462*ep^5*mtt^4*mWW*s^6*t^4 + 41820*ep^6*mtt^4*mWW*s^6*t^4 - 414*mtt^3*mWW^2*s^6*t^4 + 12919*ep*mtt^3*mWW^2*s^6*t^4 + 76204*ep^2*mtt^3*mWW^2*s^6*t^4 + 70744*ep^3*mtt^3*mWW^2*s^6*t^4 - 259712*ep^4*mtt^3*mWW^2*s^6*t^4 - 571055*ep^5*mtt^3*mWW^2*s^6*t^4 - 316430*ep^6*mtt^3*mWW^2*s^6*t^4 - 1524*mtt^2*mWW^3*s^6*t^4 - 21562*ep*mtt^2*mWW^3*s^6*t^4 - 38702*ep^2*mtt^2*mWW^3*s^6*t^4 + 205722*ep^3*mtt^2*mWW^3*s^6*t^4 + 848646*ep^4*mtt^2*mWW^3*s^6*t^4 + 1107856*ep^5*mtt^2*mWW^3*s^6*t^4 + 495788*ep^6*mtt^2*mWW^3*s^6*t^4 + 2006*mtt*mWW^4*s^6*t^4 + 465*ep*mtt*mWW^4*s^6*t^4 - 74172*ep^2*mtt*mWW^4*s^6*t^4 - 280480*ep^3*mtt*mWW^4*s^6*t^4 - 382360*ep^4*mtt*mWW^4*s^6*t^4 - 178337*ep^5*mtt*mWW^4*s^6*t^4 + 2414*ep^6*mtt*mWW^4*s^6*t^4 + 332*mWW^5*s^6*t^4 + 8660*ep*mWW^5*s^6*t^4 + 21914*ep^2*mWW^5*s^6*t^4 - 66246*ep^3*mWW^5*s^6*t^4 - 335102*ep^4*mWW^5*s^6*t^4 - 463310*ep^5*mWW^5*s^6*t^4 - 213512*ep^6*mWW^5*s^6*t^4 + 96*mtt^3*mWW*s^7*t^4 + 226*ep*mtt^3*mWW*s^7*t^4 - 2104*ep^2*mtt^3*mWW*s^7*t^4 - 11136*ep^3*mtt^3*mWW*s^7*t^4 - 21236*ep^4*mtt^3*mWW*s^7*t^4 - 18274*ep^5*mtt^3*mWW*s^7*t^4 - 5940*ep^6*mtt^3*mWW*s^7*t^4 + 52*mtt^2*mWW^2*s^7*t^4 - 1543*ep*mtt^2*mWW^2*s^7*t^4 - 8828*ep^2*mtt^2*mWW^2*s^7*t^4 - 7048*ep^3*mtt^2*mWW^2*s^7*t^4 + 33142*ep^4*mtt^2*mWW^2*s^7*t^4 + 68735*ep^5*mtt^2*mWW^2*s^7*t^4 + 37122*ep^6*mtt^2*mWW^2*s^7*t^4 - 12*mtt*mWW^3*s^7*t^4 + 660*ep*mtt*mWW^3*s^7*t^4 + 3416*ep^2*mtt*mWW^3*s^7*t^4 + 2568*ep^3*mtt*mWW^3*s^7*t^4 - 11684*ep^4*mtt*mWW^3*s^7*t^4 - 23388*ep^5*mtt*mWW^3*s^7*t^4 - 12264*ep^6*mtt*mWW^3*s^7*t^4 - 120*mWW^4*s^7*t^4 + 793*ep*mWW^4*s^7*t^4 + 7732*ep^2*mWW^4*s^7*t^4 + 14808*ep^3*mWW^4*s^7*t^4 - 3334*ep^4*mWW^4*s^7*t^4 - 30721*ep^5*mWW^4*s^7*t^4 - 20358*ep^6*mWW^4*s^7*t^4 + 24*mtt^10*t^5 + 52*ep*mtt^10*t^5 - 520*ep^2*mtt^10*t^5 - 2640*ep^3*mtt^10*t^5 - 4904*ep^4*mtt^10*t^5 - 4132*ep^5*mtt^10*t^5 - 1320*ep^6*mtt^10*t^5 + 568*mtt^9*mWW*t^5 + 1526*ep*mtt^9*mWW*t^5 - 11938*ep^2*mtt^9*mWW*t^5 - 67038*ep^3*mtt^9*mWW*t^5 - 131266*ep^4*mtt^9*mWW*t^5 - 115064*ep^5*mtt^9*mWW*t^5 - 37940*ep^6*mtt^9*mWW*t^5 - 710*mtt^8*mWW^2*t^5 - 7409*ep*mtt^8*mWW^2*t^5 - 23692*ep^2*mtt^8*mWW^2*t^5 + 18352*ep^3*mtt^8*mWW^2*t^5 + 211868*ep^4*mtt^8*mWW^2*t^5 + 348433*ep^5*mtt^8*mWW^2*t^5 + 179974*ep^6*mtt^8*mWW^2*t^5 - 6*mtt^7*mWW^3*t^5 + 36674*ep*mtt^7*mWW^3*t^5 + 163482*ep^2*mtt^7*mWW^3*t^5 - 33118*ep^3*mtt^7*mWW^3*t^5 - 1221368*ep^4*mtt^7*mWW^3*t^5 - 2154828*ep^5*mtt^7*mWW^3*t^5 - 1144388*ep^6*mtt^7*mWW^3*t^5 - 9176*mtt^6*mWW^4*t^5 - 127488*ep*mtt^6*mWW^4*t^5 - 190362*ep^2*mtt^6*mWW^4*t^5 + 1419802*ep^3*mtt^6*mWW^4*t^5 + 5569946*ep^4*mtt^6*mWW^4*t^5 + 7336606*ep^5*mtt^6*mWW^4*t^5 + 3357424*ep^6*mtt^6*mWW^4*t^5 + 28828*mtt^5*mWW^5*t^5 + 220952*ep*mtt^5*mWW^5*t^5 + 418*ep^2*mtt^5*mWW^5*t^5 - 3264558*ep^3*mtt^5*mWW^5*t^5 - 9392926*ep^4*mtt^5*mWW^5*t^5 - 10412066*ep^5*mtt^5*mWW^5*t^5 - 4140568*ep^6*mtt^5*mWW^5*t^5 - 32174*mtt^4*mWW^6*t^5 - 174567*ep*mtt^4*mWW^6*t^5 + 140630*ep^2*mtt^4*mWW^6*t^5 + 2697554*ep^3*mtt^4*mWW^6*t^5 + 6320626*ep^4*mtt^4*mWW^6*t^5 + 5661709*ep^5*mtt^4*mWW^6*t^5 + 1695518*ep^6*mtt^4*mWW^6*t^5 + 13314*mtt^3*mWW^7*t^5 + 32742*ep*mtt^3*mWW^7*t^5 - 122698*ep^2*mtt^3*mWW^7*t^5 - 616302*ep^3*mtt^3*mWW^7*t^5 - 603460*ep^4*mtt^3*mWW^7*t^5 + 421768*ep^5*mtt^3*mWW^7*t^5 + 625036*ep^6*mtt^3*mWW^7*t^5 + 940*mtt^2*mWW^8*t^5 + 31998*ep*mtt^2*mWW^8*t^5 + 57642*ep^2*mtt^2*mWW^8*t^5 - 284734*ep^3*mtt^2*mWW^8*t^5 - 1102018*ep^4*mtt^2*mWW^8*t^5 - 1381184*ep^5*mtt^2*mWW^8*t^5 - 605364*ep^6*mtt^2*mWW^8*t^5 - 1840*mtt*mWW^9*t^5 - 15486*ep*mtt*mWW^9*t^5 - 11824*ep^2*mtt*mWW^9*t^5 + 146888*ep^3*mtt*mWW^9*t^5 + 361932*ep^4*mtt*mWW^9*t^5 + 264150*ep^5*mtt*mWW^9*t^5 + 37428*ep^6*mtt*mWW^9*t^5 + 232*mWW^10*t^5 + 1006*ep*mWW^10*t^5 - 1138*ep^2*mWW^10*t^5 - 14206*ep^3*mWW^10*t^5 - 8430*ep^4*mWW^10*t^5 + 34608*ep^5*mWW^10*t^5 + 34200*ep^6*mWW^10*t^5 - 168*mtt^9*s*t^5 - 364*ep*mtt^9*s*t^5 + 3640*ep^2*mtt^9*s*t^5 + 18480*ep^3*mtt^9*s*t^5 + 34328*ep^4*mtt^9*s*t^5 + 28924*ep^5*mtt^9*s*t^5 + 9240*ep^6*mtt^9*s*t^5 - 3544*mtt^8*mWW*s*t^5 - 9400*ep*mtt^8*mWW*s*t^5 + 74800*ep^2*mtt^8*mWW*s*t^5 + 417168*ep^3*mtt^8*mWW*s*t^5 + 813984*ep^4*mtt^8*mWW*s*t^5 + 711544*ep^5*mtt^8*mWW*s*t^5 + 234072*ep^6*mtt^8*mWW*s*t^5 + 3556*mtt^7*mWW^2*s*t^5 + 39996*ep*mtt^7*mWW^2*s*t^5 + 135574*ep^2*mtt^7*mWW^2*s*t^5 - 76034*ep^3*mtt^7*mWW^2*s*t^5 - 1124878*ep^4*mtt^7*mWW^2*s*t^5 - 1887466*ep^5*mtt^7*mWW^2*s*t^5 - 981628*ep^6*mtt^7*mWW^2*s*t^5 + 1124*mtt^6*mWW^3*s*t^5 - 172470*ep*mtt^6*mWW^3*s*t^5 - 793774*ep^2*mtt^6*mWW^3*s*t^5 + 77346*ep^3*mtt^6*mWW^3*s*t^5 + 5625714*ep^4*mtt^6*mWW^3*s*t^5 + 10016140*ep^5*mtt^6*mWW^3*s*t^5 + 5320720*ep^6*mtt^6*mWW^3*s*t^5 + 36440*mtt^5*mWW^4*s*t^5 + 502108*ep*mtt^5*mWW^4*s*t^5 + 713436*ep^2*mtt^5*mWW^4*s*t^5 - 5735144*ep^3*mtt^5*mWW^4*s*t^5 - 22027284*ep^4*mtt^5*mWW^4*s*t^5 - 28676500*ep^5*mtt^5*mWW^4*s*t^5 - 12997536*ep^6*mtt^5*mWW^4*s*t^5 - 95912*mtt^4*mWW^5*s*t^5 - 689732*ep*mtt^4*mWW^5*s*t^5 + 203004*ep^2*mtt^4*mWW^5*s*t^5 + 10881108*ep^3*mtt^4*mWW^5*s*t^5 + 29945892*ep^4*mtt^4*mWW^5*s*t^5 + 32238472*ep^5*mtt^4*mWW^5*s*t^5 + 12488640*ep^6*mtt^4*mWW^5*s*t^5 + 81580*mtt^3*mWW^6*s*t^5 + 378904*ep*mtt^3*mWW^6*s*t^5 - 604778*ep^2*mtt^3*mWW^6*s*t^5 - 6719126*ep^3*mtt^3*mWW^6*s*t^5 - 14163286*ep^4*mtt^3*mWW^6*s*t^5 - 11369154*ep^5*mtt^3*mWW^6*s*t^5 - 2833836*ep^6*mtt^3*mWW^6*s*t^5 - 19924*mtt^2*mWW^7*s*t^5 + 9254*ep*mtt^2*mWW^7*s*t^5 + 358986*ep^2*mtt^2*mWW^7*s*t^5 + 595842*ep^3*mtt^2*mWW^7*s*t^5 - 1084766*ep^4*mtt^2*mWW^7*s*t^5 - 3460536*ep^5*mtt^2*mWW^7*s*t^5 - 2251784*ep^6*mtt^2*mWW^7*s*t^5 - 5216*mtt*mWW^8*s*t^5 - 73508*ep*mtt*mWW^8*s*t^5 - 99600*ep^2*mtt*mWW^8*s*t^5 + 687752*ep^3*mtt*mWW^8*s*t^5 + 2330224*ep^4*mtt*mWW^8*s*t^5 + 2644988*ep^5*mtt*mWW^8*s*t^5 + 1041824*ep^6*mtt*mWW^8*s*t^5 + 2064*mWW^9*s*t^5 + 15212*ep*mWW^9*s*t^5 + 8712*ep^2*mWW^9*s*t^5 - 147392*ep^3*mWW^9*s*t^5 - 349928*ep^4*mWW^9*s*t^5 - 246412*ep^5*mWW^9*s*t^5 - 29712*ep^6*mWW^9*s*t^5 + 504*mtt^8*s^2*t^5 + 1092*ep*mtt^8*s^2*t^5 - 10920*ep^2*mtt^8*s^2*t^5 - 55440*ep^3*mtt^8*s^2*t^5 - 102984*ep^4*mtt^8*s^2*t^5 - 86772*ep^5*mtt^8*s^2*t^5 - 27720*ep^6*mtt^8*s^2*t^5 + 9336*mtt^7*mWW*s^2*t^5 + 24402*ep*mtt^7*mWW*s^2*t^5 - 197926*ep^2*mtt^7*mWW*s^2*t^5 - 1095386*ep^3*mtt^7*mWW*s^2*t^5 - 2128838*ep^4*mtt^7*mWW*s^2*t^5 - 1855096*ep^5*mtt^7*mWW*s^2*t^5 - 608652*ep^6*mtt^7*mWW*s^2*t^5 - 7148*mtt^6*mWW^2*s^2*t^5 - 89010*ep*mtt^6*mWW^2*s^2*t^5 - 322460*ep^2*mtt^6*mWW^2*s^2*t^5 + 107880*ep^3*mtt^6*mWW^2*s^2*t^5 + 2455088*ep^4*mtt^6*mWW^2*s^2*t^5 + 4220490*ep^5*mtt^6*mWW^2*s^2*t^5 + 2212280*ep^6*mtt^6*mWW^2*s^2*t^5 - 5128*mtt^5*mWW^3*s^2*t^5 + 324224*ep*mtt^5*mWW^3*s^2*t^5 + 1569898*ep^2*mtt^5*mWW^3*s^2*t^5 + 114918*ep^3*mtt^5*mWW^3*s^2*t^5 - 10185130*ep^4*mtt^5*mWW^3*s^2*t^5 - 18491110*ep^5*mtt^5*mWW^3*s^2*t^5 - 9854904*ep^6*mtt^5*mWW^3*s^2*t^5 - 55658*mtt^4*mWW^4*s^2*t^5 - 759119*ep*mtt^4*mWW^4*s^2*t^5 - 1001520*ep^2*mtt^4*mWW^4*s^2*t^5 + 8982392*ep^3*mtt^4*mWW^4*s^2*t^5 + 33558632*ep^4*mtt^4*mWW^4*s^2*t^5 + 43037991*ep^5*mtt^4*mWW^4*s^2*t^5 + 19269474*ep^6*mtt^4*mWW^4*s^2*t^5 + 118790*mtt^3*mWW^5*s^2*t^5 + 772094*ep*mtt^3*mWW^5*s^2*t^5 - 625822*ep^2*mtt^3*mWW^5*s^2*t^5 - 13536626*ep^3*mtt^3*mWW^5*s^2*t^5 - 34828956*ep^4*mtt^3*mWW^5*s^2*t^5 - 35771020*ep^5*mtt^3*mWW^5*s^2*t^5 - 13254924*ep^6*mtt^3*mWW^5*s^2*t^5 - 70298*mtt^2*mWW^6*s^2*t^5 - 237447*ep*mtt^2*mWW^6*s^2*t^5 + 862668*ep^2*mtt^2*mWW^6*s^2*t^5 + 5586476*ep^3*mtt^2*mWW^6*s^2*t^5 + 9509732*ep^4*mtt^2*mWW^6*s^2*t^5 + 5507131*ep^5*mtt^2*mWW^6*s^2*t^5 + 334122*ep^6*mtt^2*mWW^6*s^2*t^5 + 6002*mtt*mWW^7*s^2*t^5 - 74082*ep*mtt*mWW^7*s^2*t^5 - 313502*ep^2*mtt*mWW^7*s^2*t^5 + 266886*ep^3*mtt*mWW^7*s^2*t^5 + 2879448*ep^4*mtt*mWW^7*s^2*t^5 + 4672716*ep^5*mtt*mWW^7*s^2*t^5 + 2382468*ep^6*mtt*mWW^7*s^2*t^5 + 3600*mWW^8*s^2*t^5 + 37846*ep*mWW^8*s^2*t^5 + 39584*ep^2*mWW^8*s^2*t^5 - 371100*ep^3*mWW^8*s^2*t^5 - 1156992*ep^4*mWW^8*s^2*t^5 - 1234330*ep^5*mWW^8*s^2*t^5 - 452144*ep^6*mWW^8*s^2*t^5 - 840*mtt^7*s^3*t^5 - 1820*ep*mtt^7*s^3*t^5 + 18200*ep^2*mtt^7*s^3*t^5 + 92400*ep^3*mtt^7*s^3*t^5 + 171640*ep^4*mtt^7*s^3*t^5 + 144620*ep^5*mtt^7*s^3*t^5 + 46200*ep^6*mtt^7*s^3*t^5 - 13400*mtt^6*mWW*s^3*t^5 - 34420*ep*mtt^6*mWW*s^3*t^5 + 285460*ep^2*mtt^6*mWW*s^3*t^5 + 1565740*ep^3*mtt^6*mWW*s^3*t^5 + 3028740*ep^4*mtt^6*mWW*s^3*t^5 + 2629560*ep^5*mtt^6*mWW*s^3*t^5 + 860080*ep^6*mtt^6*mWW*s^3*t^5 + 7256*mtt^5*mWW^2*s^3*t^5 + 104312*ep*mtt^5*mWW^2*s^3*t^5 + 407420*ep^2*mtt^5*mWW^2*s^3*t^5 - 40860*ep^3*mtt^5*mWW^2*s^3*t^5 - 2813836*ep^4*mtt^5*mWW^2*s^3*t^5 - 4980092*ep^5*mtt^5*mWW^2*s^3*t^5 - 2633640*ep^6*mtt^5*mWW^2*s^3*t^5 + 9600*mtt^4*mWW^3*s^3*t^5 - 305276*ep*mtt^4*mWW^3*s^3*t^5 - 1615360*ep^2*mtt^4*mWW^3*s^3*t^5 - 587656*ep^3*mtt^4*mWW^3*s^3*t^5 + 8884760*ep^4*mtt^4*mWW^3*s^3*t^5 + 16882532*ep^5*mtt^4*mWW^3*s^3*t^5 + 9096264*ep^6*mtt^4*mWW^3*s^3*t^5 + 40052*mtt^3*mWW^4*s^3*t^5 + 540036*ep*mtt^3*mWW^4*s^3*t^5 + 625350*ep^2*mtt^3*mWW^4*s^3*t^5 - 6755814*ep^3*mtt^3*mWW^4*s^3*t^5 - 24257926*ep^4*mtt^3*mWW^4*s^3*t^5 - 30457166*ep^5*mtt^3*mWW^4*s^3*t^5 - 13404836*ep^6*mtt^3*mWW^4*s^3*t^5 - 66920*mtt^2*mWW^5*s^3*t^5 - 359810*ep*mtt^2*mWW^5*s^3*t^5 + 693442*ep^2*mtt^2*mWW^5*s^3*t^5 + 7669442*ep^3*mtt^2*mWW^5*s^3*t^5 + 17570662*ep^4*mtt^2*mWW^5*s^3*t^5 + 16446288*ep^5*mtt^2*mWW^5*s^3*t^5 + 5519472*ep^6*mtt^2*mWW^5*s^3*t^5 + 23516*mtt*mWW^6*s^3*t^5 + 22446*ep*mtt*mWW^6*s^3*t^5 - 497954*ep^2*mtt*mWW^6*s^3*t^5 - 1682694*ep^3*mtt*mWW^6*s^3*t^5 - 1328226*ep^4*mtt*mWW^6*s^3*t^5 + 1037640*ep^5*mtt*mWW^6*s^3*t^5 + 1293144*ep^6*mtt*mWW^6*s^3*t^5 + 736*mWW^7*s^3*t^5 + 34532*ep*mWW^7*s^3*t^5 + 83442*ep^2*mWW^7*s^3*t^5 - 260558*ep^3*mWW^7*s^3*t^5 - 1255814*ep^4*mWW^7*s^3*t^5 - 1703382*ep^5*mWW^7*s^3*t^5 - 776684*ep^6*mWW^7*s^3*t^5 + 840*mtt^6*s^4*t^5 + 1820*ep*mtt^6*s^4*t^5 - 18200*ep^2*mtt^6*s^4*t^5 - 92400*ep^3*mtt^6*s^4*t^5 - 171640*ep^4*mtt^6*s^4*t^5 - 144620*ep^5*mtt^6*s^4*t^5 - 46200*ep^6*mtt^6*s^4*t^5 + 11240*mtt^5*mWW*s^4*t^5 + 28250*ep*mtt^5*mWW*s^4*t^5 - 240750*ep^2*mtt^5*mWW*s^4*t^5 - 1306130*ep^3*mtt^5*mWW*s^4*t^5 - 2511950*ep^4*mtt^5*mWW*s^4*t^5 - 2170920*ep^5*mtt^5*mWW*s^4*t^5 - 707340*ep^6*mtt^5*mWW*s^4*t^5 - 3814*mtt^4*mWW^2*s^4*t^5 - 67753*ep*mtt^4*mWW^2*s^4*t^5 - 287340*ep^2*mtt^4*mWW^2*s^4*t^5 - 37000*ep^3*mtt^4*mWW^2*s^4*t^5 + 1786644*ep^4*mtt^4*mWW^2*s^4*t^5 + 3269633*ep^5*mtt^4*mWW^2*s^4*t^5 + 1745230*ep^6*mtt^4*mWW^2*s^4*t^5 - 9318*mtt^3*mWW^3*s^4*t^5 + 144782*ep*mtt^3*mWW^3*s^4*t^5 + 915198*ep^2*mtt^3*mWW^3*s^4*t^5 + 811886*ep^3*mtt^3*mWW^3*s^4*t^5 - 3452212*ep^4*mtt^3*mWW^3*s^4*t^5 - 7516580*ep^5*mtt^3*mWW^3*s^4*t^5 - 4193356*ep^6*mtt^3*mWW^3*s^4*t^5 - 13070*mtt^2*mWW^4*s^4*t^5 - 173481*ep*mtt^2*mWW^4*s^4*t^5 - 141674*ep^2*mtt^2*mWW^4*s^4*t^5 + 2426846*ep^3*mtt^2*mWW^4*s^4*t^5 + 8117294*ep^4*mtt^2*mWW^4*s^4*t^5 + 9814515*ep^5*mtt^2*mWW^4*s^4*t^5 + 4190994*ep^6*mtt^2*mWW^4*s^4*t^5 + 16942*mtt*mWW^5*s^4*t^5 + 56240*ep*mtt*mWW^5*s^4*t^5 - 327496*ep^2*mtt*mWW^5*s^4*t^5 - 1925260*ep^3*mtt*mWW^5*s^4*t^5 - 3436230*ep^4*mtt*mWW^5*s^4*t^5 - 2421900*ep^5*mtt*mWW^5*s^4*t^5 - 503752*ep^6*mtt*mWW^5*s^4*t^5 - 2564*mWW^6*s^4*t^5 + 11214*ep*mWW^6*s^4*t^5 + 100406*ep^2*mWW^6*s^4*t^5 + 114650*ep^3*mWW^6*s^4*t^5 - 351890*ep^4*mWW^6*s^4*t^5 - 853168*ep^5*mWW^6*s^4*t^5 - 495368*ep^6*mWW^6*s^4*t^5 - 504*mtt^5*s^5*t^5 - 1092*ep*mtt^5*s^5*t^5 + 10920*ep^2*mtt^5*s^5*t^5 + 55440*ep^3*mtt^5*s^5*t^5 + 102984*ep^4*mtt^5*s^5*t^5 + 86772*ep^5*mtt^5*s^5*t^5 + 27720*ep^6*mtt^5*s^5*t^5 - 5448*mtt^4*mWW*s^5*t^5 - 13296*ep*mtt^4*mWW*s^5*t^5 + 117448*ep^2*mtt^4*mWW*s^5*t^5 + 628088*ep^3*mtt^4*mWW*s^5*t^5 + 1198616*ep^4*mtt^4*mWW*s^5*t^5 + 1029544*ep^5*mtt^4*mWW*s^5*t^5 + 333720*ep^6*mtt^4*mWW*s^5*t^5 + 956*mtt^3*mWW^2*s^5*t^5 + 23136*ep*mtt^3*mWW^2*s^5*t^5 + 106022*ep^2*mtt^3*mWW^2*s^5*t^5 + 32478*ep^3*mtt^3*mWW^2*s^5*t^5 - 603854*ep^4*mtt^3*mWW^2*s^5*t^5 - 1138350*ep^5*mtt^3*mWW^2*s^5*t^5 - 611684*ep^6*mtt^3*mWW^2*s^5*t^5 + 4900*mtt^2*mWW^3*s^5*t^5 - 28034*ep*mtt^2*mWW^3*s^5*t^5 - 278926*ep^2*mtt^2*mWW^3*s^5*t^5 - 523614*ep^3*mtt^2*mWW^3*s^5*t^5 + 162394*ep^4*mtt^2*mWW^3*s^5*t^5 + 1174936*ep^5*mtt^2*mWW^3*s^5*t^5 + 772872*ep^6*mtt^2*mWW^3*s^5*t^5 + 1472*mtt*mWW^4*s^5*t^5 + 17718*ep*mtt*mWW^4*s^5*t^5 - 11630*ep^2*mtt*mWW^4*s^5*t^5 - 358910*ep^3*mtt*mWW^4*s^5*t^5 - 978594*ep^4*mtt*mWW^4*s^5*t^5 - 1046632*ep^5*mtt*mWW^4*s^5*t^5 - 402240*ep^6*mtt*mWW^4*s^5*t^5 - 1728*mWW^5*s^5*t^5 + 256*ep*mWW^5*s^5*t^5 + 56454*ep^2*mWW^5*s^5*t^5 + 175894*ep^3*mWW^5*s^5*t^5 + 141558*ep^4*mWW^5*s^5*t^5 - 79774*ep^5*mWW^5*s^5*t^5 - 108868*ep^6*mWW^5*s^5*t^5 + 168*mtt^4*s^6*t^5 + 364*ep*mtt^4*s^6*t^5 - 3640*ep^2*mtt^4*s^6*t^5 - 18480*ep^3*mtt^4*s^6*t^5 - 34328*ep^4*mtt^4*s^6*t^5 - 28924*ep^5*mtt^4*s^6*t^5 - 9240*ep^6*mtt^4*s^6*t^5 + 1384*mtt^3*mWW*s^6*t^5 + 3230*ep*mtt^3*mWW*s^6*t^5 - 30090*ep^2*mtt^3*mWW*s^6*t^5 - 157558*ep^3*mtt^3*mWW*s^6*t^5 - 297194*ep^4*mtt^3*mWW*s^6*t^5 - 252904*ep^5*mtt^3*mWW*s^6*t^5 - 81332*ep^6*mtt^3*mWW*s^6*t^5 - 120*mtt^2*mWW^2*s^6*t^5 - 3324*ep*mtt^2*mWW^2*s^6*t^5 - 15004*ep^2*mtt^2*mWW^2*s^6*t^5 - 2176*ep^3*mtt^2*mWW^2*s^6*t^5 + 93872*ep^4*mtt^2*mWW^2*s^6*t^5 + 171484*ep^5*mtt^2*mWW^2*s^6*t^5 + 90788*ep^6*mtt^2*mWW^2*s^6*t^5 - 1308*mtt*mWW^3*s^6*t^5 - 192*ep*mtt*mWW^3*s^6*t^5 + 42478*ep^2*mtt*mWW^3*s^6*t^5 + 155354*ep^3*mtt*mWW^3*s^6*t^5 + 213750*ep^4*mtt*mWW^3*s^6*t^5 + 112246*ep^5*mtt*mWW^3*s^6*t^5 + 10184*ep^6*mtt*mWW^3*s^6*t^5 - 60*mWW^4*s^6*t^5 + 226*ep*mWW^4*s^6*t^5 + 6400*ep^2*mWW^4*s^6*t^5 + 20828*ep^3*mWW^4*s^6*t^5 + 17932*ep^4*mWW^4*s^6*t^5 - 8814*ep^5*mWW^4*s^6*t^5 - 13280*ep^6*mWW^4*s^6*t^5 - 24*mtt^3*s^7*t^5 - 52*ep*mtt^3*s^7*t^5 + 520*ep^2*mtt^3*s^7*t^5 + 2640*ep^3*mtt^3*s^7*t^5 + 4904*ep^4*mtt^3*s^7*t^5 + 4132*ep^5*mtt^3*s^7*t^5 + 1320*ep^6*mtt^3*s^7*t^5 - 136*mtt^2*mWW*s^7*t^5 - 292*ep*mtt^2*mWW*s^7*t^5 + 2996*ep^2*mtt^2*mWW*s^7*t^5 + 15116*ep^3*mtt^2*mWW*s^7*t^5 + 27908*ep^4*mtt^2*mWW*s^7*t^5 + 23336*ep^5*mtt^2*mWW*s^7*t^5 + 7392*ep^6*mtt^2*mWW*s^7*t^5 + 24*mtt*mWW^2*s^7*t^5 + 52*ep*mtt*mWW^2*s^7*t^5 - 520*ep^2*mtt*mWW^2*s^7*t^5 - 2640*ep^3*mtt*mWW^2*s^7*t^5 - 4904*ep^4*mtt*mWW^2*s^7*t^5 - 4132*ep^5*mtt*mWW^2*s^7*t^5 - 1320*ep^6*mtt*mWW^2*s^7*t^5 + 136*mWW^3*s^7*t^5 + 292*ep*mWW^3*s^7*t^5 - 2996*ep^2*mWW^3*s^7*t^5 - 15116*ep^3*mWW^3*s^7*t^5 - 27908*ep^4*mWW^3*s^7*t^5 - 23336*ep^5*mWW^3*s^7*t^5 - 7392*ep^6*mWW^3*s^7*t^5 - 176*mtt^9*t^6 - 412*ep*mtt^9*t^6 + 3630*ep^2*mtt^9*t^6 + 18958*ep^3*mtt^9*t^6 + 35582*ep^4*mtt^9*t^6 + 30174*ep^5*mtt^9*t^6 + 9684*ep^6*mtt^9*t^6 - 1176*mtt^8*mWW*t^6 - 3507*ep*mtt^8*mWW*t^6 + 25036*ep^2*mtt^8*mWW*t^6 + 147376*ep^3*mtt^8*mWW*t^6 + 294218*ep^4*mtt^8*mWW*t^6 + 260771*ep^5*mtt^8*mWW*t^6 + 86562*ep^6*mtt^8*mWW*t^6 + 3800*mtt^7*mWW^2*t^6 + 15972*ep*mtt^7*mWW^2*t^6 - 25584*ep^2*mtt^7*mWW^2*t^6 - 304100*ep^3*mtt^7*mWW^2*t^6 - 764120*ep^4*mtt^7*mWW^2*t^6 - 818848*ep^5*mtt^7*mWW^2*t^6 - 328368*ep^6*mtt^7*mWW^2*t^6 - 968*mtt^6*mWW^3*t^6 - 29948*ep*mtt^6*mWW^3*t^6 - 151900*ep^2*mtt^6*mWW^3*t^6 - 81972*ep^3*mtt^6*mWW^3*t^6 + 820360*ep^4*mtt^6*mWW^3*t^6 + 1674872*ep^5*mtt^6*mWW^3*t^6 + 943844*ep^6*mtt^6*mWW^3*t^6 - 1912*mtt^5*mWW^4*t^6 + 66268*ep*mtt^5*mWW^4*t^6 + 313464*ep^2*mtt^5*mWW^4*t^6 - 75180*ep^3*mtt^5*mWW^4*t^6 - 2473968*ep^4*mtt^5*mWW^4*t^6 - 4412456*ep^5*mtt^5*mWW^4*t^6 - 2366440*ep^6*mtt^5*mWW^4*t^6 - 7448*mtt^4*mWW^5*t^6 - 129111*ep*mtt^4*mWW^5*t^6 - 223244*ep^2*mtt^4*mWW^5*t^6 + 1257272*ep^3*mtt^4*mWW^5*t^6 + 5160650*ep^4*mtt^4*mWW^5*t^6 + 6867847*ep^5*mtt^4*mWW^5*t^6 + 3160034*ep^6*mtt^4*mWW^5*t^6 + 15912*mtt^3*mWW^6*t^6 + 131360*ep*mtt^3*mWW^6*t^6 + 57392*ep^2*mtt^3*mWW^6*t^6 - 1545060*ep^3*mtt^3*mWW^6*t^6 - 4454808*ep^4*mtt^3*mWW^6*t^6 - 4770500*ep^5*mtt^3*mWW^6*t^6 - 1811048*ep^6*mtt^3*mWW^6*t^6 - 9944*mtt^2*mWW^7*t^6 - 55258*ep*mtt^2*mWW^7*t^6 + 17300*ep^2*mtt^2*mWW^7*t^6 + 655036*ep^3*mtt^2*mWW^7*t^6 + 1378236*ep^4*mtt^2*mWW^7*t^6 + 935870*ep^5*mtt^2*mWW^7*t^6 + 114184*ep^6*mtt^2*mWW^7*t^6 + 1704*mtt*mWW^8*t^6 + 1188*ep*mtt*mWW^8*t^6 - 23590*ep^2*mtt*mWW^8*t^6 - 57178*ep^3*mtt*mWW^8*t^6 + 87890*ep^4*mtt*mWW^8*t^6 + 355622*ep^5*mtt*mWW^8*t^6 + 252700*ep^6*mtt*mWW^8*t^6 + 208*mWW^9*t^6 + 3448*ep*mWW^9*t^6 + 7496*ep^2*mWW^9*t^6 - 15152*ep^3*mWW^9*t^6 - 84040*ep^4*mWW^9*t^6 - 123352*ep^5*mWW^9*t^6 - 61152*ep^6*mWW^9*t^6 + 1088*mtt^8*s*t^6 + 2536*ep*mtt^8*s*t^6 - 22476*ep^2*mtt^8*s*t^6 - 117148*ep^3*mtt^8*s*t^6 - 219644*ep^4*mtt^8*s*t^6 - 186108*ep^5*mtt^8*s*t^6 - 59688*ep^6*mtt^8*s*t^6 + 6456*mtt^7*mWW*s*t^6 + 18919*ep*mtt^7*mWW*s*t^6 - 137694*ep^2*mtt^7*mWW*s*t^6 - 802578*ep^3*mtt^7*mWW*s*t^6 - 1594212*ep^4*mtt^7*mWW*s*t^6 - 1407541*ep^5*mtt^7*mWW*s*t^6 - 465750*ep^6*mtt^7*mWW*s*t^6 - 17562*mtt^6*mWW^2*s*t^6 - 72406*ep*mtt^6*mWW^2*s*t^6 + 125402*ep^2*mtt^6*mWW^2*s*t^6 + 1415258*ep^3*mtt^6*mWW^2*s*t^6 + 3531132*ep^4*mtt^6*mWW^2*s*t^6 + 3776876*ep^5*mtt^6*mWW^2*s*t^6 + 1514452*ep^6*mtt^6*mWW^2*s*t^6 + 1304*mtt^5*mWW^3*s*t^6 + 109691*ep*mtt^5*mWW^3*s*t^6 + 631430*ep^2*mtt^5*mWW^3*s*t^6 + 549050*ep^3*mtt^5*mWW^3*s*t^6 - 2745812*ep^4*mtt^5*mWW^3*s*t^6 - 6118597*ep^5*mtt^5*mWW^3*s*t^6 - 3530330*ep^6*mtt^5*mWW^3*s*t^6 + 10552*mtt^4*mWW^4*s*t^6 - 201348*ep*mtt^4*mWW^4*s*t^6 - 1058952*ep^2*mtt^4*mWW^4*s*t^6 - 67808*ep^3*mtt^4*mWW^4*s*t^6 + 7268480*ep^4*mtt^4*mWW^4*s*t^6 + 13422716*ep^5*mtt^4*mWW^4*s*t^6 + 7259016*ep^6*mtt^4*mWW^4*s*t^6 + 17624*mtt^3*mWW^5*s*t^6 + 319591*ep*mtt^3*mWW^5*s*t^6 + 519018*ep^2*mtt^3*mWW^5*s*t^6 - 3295170*ep^3*mtt^3*mWW^5*s*t^6 - 12993612*ep^4*mtt^3*mWW^5*s*t^6 - 16911605*ep^5*mtt^3*mWW^5*s*t^6 - 7636294*ep^6*mtt^3*mWW^5*s*t^6 - 31834*mtt^2*mWW^6*s*t^6 - 241844*ep*mtt^2*mWW^6*s*t^6 - 7722*ep^2*mtt^2*mWW^6*s*t^6 + 3184934*ep^3*mtt^2*mWW^6*s*t^6 + 8482628*ep^4*mtt^2*mWW^6*s*t^6 + 8552614*ep^5*mtt^2*mWW^6*s*t^6 + 3040408*ep^6*mtt^2*mWW^6*s*t^6 + 13544*mtt*mWW^7*s*t^6 + 63567*ep*mtt*mWW^7*s*t^6 - 71890*ep^2*mtt*mWW^7*s*t^6 - 896582*ep^3*mtt*mWW^7*s*t^6 - 1605932*ep^4*mtt*mWW^7*s*t^6 - 797369*ep^5*mtt*mWW^7*s*t^6 + 89702*ep^6*mtt*mWW^7*s*t^6 - 1172*mWW^8*s*t^6 + 1294*ep*mWW^8*s*t^6 + 22884*ep^2*mWW^8*s*t^6 + 30044*ep^3*mWW^8*s*t^6 - 123028*ep^4*mWW^8*s*t^6 - 330986*ep^5*mWW^8*s*t^6 - 211516*ep^6*mWW^8*s*t^6 - 2832*mtt^7*s^2*t^6 - 6564*ep*mtt^7*s^2*t^6 + 58626*ep^2*mtt^7*s^2*t^6 + 304770*ep^3*mtt^7*s^2*t^6 + 570642*ep^4*mtt^7*s^2*t^6 + 482994*ep^5*mtt^7*s^2*t^6 + 154764*ep^6*mtt^7*s^2*t^6 - 14640*mtt^6*mWW*s^2*t^6 - 42050*ep*mtt^6*mWW*s^2*t^6 + 312710*ep^2*mtt^6*mWW*s^2*t^6 + 1802470*ep^3*mtt^6*mWW*s^2*t^6 + 3559690*ep^4*mtt^6*mWW*s^2*t^6 + 3128860*ep^5*mtt^6*mWW*s^2*t^6 + 1031520*ep^6*mtt^6*mWW*s^2*t^6 + 32694*mtt^5*mWW^2*s^2*t^6 + 131119*ep*mtt^5*mWW^2*s^2*t^6 - 254740*ep^2*mtt^5*mWW^2*s^2*t^6 - 2671164*ep^3*mtt^5*mWW^2*s^2*t^6 - 6584524*ep^4*mtt^5*mWW^2*s^2*t^6 - 7008835*ep^5*mtt^5*mWW^2*s^2*t^6 - 2804134*ep^6*mtt^5*mWW^2*s^2*t^6 + 3312*mtt^4*mWW^3*s^2*t^6 - 149440*ep*mtt^4*mWW^3*s^2*t^6 - 1039486*ep^2*mtt^4*mWW^3*s^2*t^6 - 1362702*ep^3*mtt^4*mWW^3*s^2*t^6 + 3044462*ep^4*mtt^4*mWW^3*s^2*t^6 + 8194558*ep^5*mtt^4*mWW^3*s^2*t^6 + 4939280*ep^6*mtt^4*mWW^3*s^2*t^6 - 20764*mtt^3*mWW^4*s^2*t^6 + 213470*ep*mtt^3*mWW^4*s^2*t^6 + 1352770*ep^2*mtt^3*mWW^4*s^2*t^6 + 742994*ep^3*mtt^3*mWW^4*s^2*t^6 - 7111518*ep^4*mtt^3*mWW^4*s^2*t^6 - 14279384*ep^5*mtt^3*mWW^4*s^2*t^6 - 7897808*ep^6*mtt^3*mWW^4*s^2*t^6 - 13560*mtt^2*mWW^5*s^2*t^6 - 264759*ep*mtt^2*mWW^5*s^2*t^6 - 383426*ep^2*mtt^2*mWW^5*s^2*t^6 + 2968098*ep^3*mtt^2*mWW^5*s^2*t^6 + 11048056*ep^4*mtt^2*mWW^5*s^2*t^6 + 13925429*ep^5*mtt^2*mWW^5*s^2*t^6 + 6119426*ep^6*mtt^2*mWW^5*s^2*t^6 + 20358*mtt*mWW^6*s^2*t^6 + 134897*ep*mtt*mWW^6*s^2*t^6 - 88984*ep^2*mtt*mWW^6*s^2*t^6 - 2078568*ep^3*mtt*mWW^6*s^2*t^6 - 4936412*ep^4*mtt*mWW^6*s^2*t^6 - 4501345*ep^5*mtt*mWW^6*s^2*t^6 - 1409290*ep^6*mtt*mWW^6*s^2*t^6 - 4568*mWW^7*s^2*t^6 - 16673*ep*mWW^7*s^2*t^6 + 42530*ep^2*mWW^7*s^2*t^6 + 294102*ep^3*mWW^7*s^2*t^6 + 409604*ep^4*mWW^7*s^2*t^6 + 57723*ep^5*mWW^7*s^2*t^6 - 133758*ep^6*mWW^7*s^2*t^6 + 4000*mtt^6*s^3*t^6 + 9200*ep*mtt^6*s^3*t^6 - 83040*ep^2*mtt^6*s^3*t^6 - 430160*ep^3*mtt^6*s^3*t^6 - 803920*ep^4*mtt^6*s^3*t^6 - 679440*ep^5*mtt^6*s^3*t^6 - 217440*ep^6*mtt^6*s^3*t^6 + 17520*mtt^5*mWW*s^3*t^6 + 49150*ep*mtt^5*mWW*s^3*t^6 - 374620*ep^2*mtt^5*mWW*s^3*t^6 - 2131620*ep^3*mtt^5*mWW*s^3*t^6 - 4181000*ep^4*mtt^5*mWW*s^3*t^6 - 3655450*ep^5*mtt^5*mWW*s^3*t^6 - 1199820*ep^6*mtt^5*mWW*s^3*t^6 - 31206*mtt^4*mWW^2*s^3*t^6 - 119725*ep*mtt^4*mWW^2*s^3*t^6 + 278318*ep^2*mtt^4*mWW^2*s^3*t^6 + 2617054*ep^3*mtt^4*mWW^2*s^3*t^6 + 6308026*ep^4*mtt^4*mWW^2*s^3*t^6 + 6637503*ep^5*mtt^4*mWW^2*s^3*t^6 + 2635950*ep^6*mtt^4*mWW^2*s^3*t^6 - 8444*mtt^3*mWW^3*s^3*t^6 + 88244*ep*mtt^3*mWW^3*s^3*t^6 + 854832*ep^2*mtt^3*mWW^3*s^3*t^6 + 1656416*ep^3*mtt^3*mWW^3*s^3*t^6 - 770120*ep^4*mtt^3*mWW^3*s^3*t^6 - 4535092*ep^5*mtt^3*mWW^3*s^3*t^6 - 3044684*ep^6*mtt^3*mWW^3*s^3*t^6 + 18962*mtt^2*mWW^4*s^3*t^6 - 84848*ep*mtt^2*mWW^4*s^3*t^6 - 806710*ep^2*mtt^2*mWW^4*s^3*t^6 - 1100382*ep^3*mtt^2*mWW^4*s^3*t^6 + 2107316*ep^4*mtt^2*mWW^4*s^3*t^6 + 5781158*ep^5*mtt^2*mWW^4*s^3*t^6 + 3438792*ep^6*mtt^2*mWW^4*s^3*t^6 + 3392*mtt*mWW^5*s^3*t^6 + 80086*ep*mtt*mWW^5*s^3*t^6 + 86988*ep^2*mtt*mWW^5*s^3*t^6 - 1040180*ep^3*mtt*mWW^5*s^3*t^6 - 3510180*ep^4*mtt*mWW^5*s^3*t^6 - 4176994*ep^5*mtt*mWW^5*s^3*t^6 - 1745832*ep^6*mtt*mWW^5*s^3*t^6 - 4224*mWW^6*s^3*t^6 - 22107*ep*mWW^6*s^3*t^6 + 44232*ep^2*mWW^6*s^3*t^6 + 428872*ep^3*mWW^6*s^3*t^6 + 849878*ep^4*mWW^6*s^3*t^6 + 628315*ep^5*mWW^6*s^3*t^6 + 133034*ep^6*mWW^6*s^3*t^6 - 3280*mtt^5*s^4*t^6 - 7460*ep*mtt^5*s^4*t^6 + 68370*ep^2*mtt^5*s^4*t^6 + 352370*ep^3*mtt^5*s^4*t^6 + 656770*ep^4*mtt^5*s^4*t^6 + 553890*ep^5*mtt^5*s^4*t^6 + 176940*ep^6*mtt^5*s^4*t^6 - 11640*mtt^4*mWW*s^4*t^6 - 31735*ep*mtt^4*mWW*s^4*t^6 + 249000*ep^2*mtt^4*mWW*s^4*t^6 + 1395180*ep^3*mtt^4*mWW*s^4*t^6 + 2713710*ep^4*mtt^4*mWW*s^4*t^6 + 2357035*ep^5*mtt^4*mWW*s^4*t^6 + 769410*ep^6*mtt^4*mWW*s^4*t^6 + 16106*mtt^3*mWW^2*s^4*t^6 + 57005*ep*mtt^3*mWW^2*s^4*t^6 - 177470*ep^2*mtt^3*mWW^2*s^4*t^6 - 1418658*ep^3*mtt^3*mWW^2*s^4*t^6 - 3272606*ep^4*mtt^3*mWW^2*s^4*t^6 - 3350603*ep^5*mtt^3*mWW^2*s^4*t^6 - 1303630*ep^6*mtt^3*mWW^2*s^4*t^6 + 6928*mtt^2*mWW^3*s^4*t^6 - 16228*ep*mtt^2*mWW^3*s^4*t^6 - 364768*ep^2*mtt^2*mWW^3*s^4*t^6 - 1052032*ep^3*mtt^2*mWW^3*s^4*t^6 - 790712*ep^4*mtt^2*mWW^3*s^4*t^6 + 518540*ep^5*mtt^2*mWW^3*s^4*t^6 + 651632*ep^6*mtt^2*mWW^3*s^4*t^6 - 8202*mtt*mWW^4*s^4*t^6 + 3777*ep*mtt*mWW^4*s^4*t^6 + 223852*ep^2*mtt*mWW^4*s^4*t^6 + 615848*ep^3*mtt*mWW^4*s^4*t^6 + 407608*ep^4*mtt*mWW^4*s^4*t^6 - 360873*ep^5*mtt*mWW^4*s^4*t^6 - 390874*ep^6*mtt*mWW^4*s^4*t^6 - 56*mWW^5*s^4*t^6 - 5935*ep*mWW^5*s^4*t^6 + 1016*ep^2*mWW^5*s^4*t^6 + 111324*ep^3*mWW^5*s^4*t^6 + 295742*ep^4*mWW^5*s^4*t^6 + 294107*ep^5*mWW^5*s^4*t^6 + 101706*ep^6*mWW^5*s^4*t^6 + 1536*mtt^4*s^5*t^6 + 3432*ep*mtt^4*s^5*t^6 - 32220*ep^2*mtt^4*s^5*t^6 - 164748*ep^3*mtt^4*s^5*t^6 - 305772*ep^4*mtt^4*s^5*t^6 - 257004*ep^5*mtt^4*s^5*t^6 - 81864*ep^6*mtt^4*s^5*t^6 + 4056*mtt^3*mWW*s^5*t^6 + 10667*ep*mtt^3*mWW*s^5*t^6 - 86726*ep^2*mtt^3*mWW*s^5*t^6 - 476746*ep^3*mtt^3*mWW*s^5*t^6 - 917428*ep^4*mtt^3*mWW*s^5*t^6 - 790081*ep^5*mtt^3*mWW*s^5*t^6 - 256062*ep^6*mtt^3*mWW*s^5*t^6 - 4392*mtt^2*mWW^2*s^5*t^6 - 13177*ep*mtt^2*mWW^2*s^5*t^6 + 66136*ep^2*mtt^2*mWW^2*s^5*t^6 + 422520*ep^3*mtt^2*mWW^2*s^5*t^6 + 894442*ep^4*mtt^2*mWW^2*s^5*t^6 + 857809*ep^5*mtt^2*mWW^2*s^5*t^6 + 315478*ep^6*mtt^2*mWW^2*s^5*t^6 - 2484*mtt*mWW^3*s^5*t^6 - 3283*ep*mtt*mWW^3*s^5*t^6 + 77234*ep^2*mtt*mWW^3*s^5*t^6 + 332206*ep^3*mtt*mWW^3*s^5*t^6 + 520836*ep^4*mtt*mWW^3*s^5*t^6 + 333717*ep^5*mtt*mWW^3*s^5*t^6 + 62254*ep^6*mtt*mWW^3*s^5*t^6 + 1364*mWW^4*s^5*t^6 + 2681*ep*mWW^4*s^5*t^6 - 24424*ep^2*mWW^4*s^5*t^6 - 115472*ep^3*mWW^4*s^5*t^6 - 197918*ep^4*mWW^4*s^5*t^6 - 151161*ep^5*mWW^4*s^5*t^6 - 42686*ep^6*mWW^4*s^5*t^6 - 368*mtt^3*s^6*t^6 - 796*ep*mtt^3*s^6*t^6 + 7806*ep^2*mtt^3*s^6*t^6 + 39358*ep^3*mtt^3*s^6*t^6 + 72494*ep^4*mtt^3*s^6*t^6 + 60558*ep^5*mtt^3*s^6*t^6 + 19188*ep^6*mtt^3*s^6*t^6 - 576*mtt^2*mWW*s^6*t^6 - 1444*ep*mtt^2*mWW*s^6*t^6 + 12294*ep^2*mtt^2*mWW*s^6*t^6 + 65918*ep^3*mtt^2*mWW*s^6*t^6 + 125022*ep^4*mtt^2*mWW*s^6*t^6 + 106406*ep^5*mtt^2*mWW*s^6*t^6 + 34140*ep^6*mtt^2*mWW*s^6*t^6 + 592*mtt*mWW^2*s^6*t^6 + 1276*ep*mtt*mWW^2*s^6*t^6 - 12758*ep^2*mtt*mWW^2*s^6*t^6 - 64310*ep^3*mtt*mWW^2*s^6*t^6 - 118502*ep^4*mtt*mWW^2*s^6*t^6 - 98966*ep^5*mtt*mWW^2*s^6*t^6 - 31332*ep^6*mtt*mWW^2*s^6*t^6 + 352*mWW^3*s^6*t^6 + 964*ep*mWW^3*s^6*t^6 - 7342*ep^2*mWW^3*s^6*t^6 - 40966*ep^3*mWW^3*s^6*t^6 - 79014*ep^4*mWW^3*s^6*t^6 - 67998*ep^5*mWW^3*s^6*t^6 - 21996*ep^6*mWW^3*s^6*t^6 + 32*mtt^2*s^7*t^6 + 64*ep*mtt^2*s^7*t^6 - 696*ep^2*mtt^2*s^7*t^6 - 3400*ep^3*mtt^2*s^7*t^6 - 6152*ep^4*mtt^2*s^7*t^6 - 5064*ep^5*mtt^2*s^7*t^6 - 1584*ep^6*mtt^2*s^7*t^6 - 32*mWW^2*s^7*t^6 - 64*ep*mWW^2*s^7*t^6 + 696*ep^2*mWW^2*s^7*t^6 + 3400*ep^3*mWW^2*s^7*t^6 + 6152*ep^4*mWW^2*s^7*t^6 + 5064*ep^5*mWW^2*s^7*t^6 + 1584*ep^6*mWW^2*s^7*t^6 + 528*mtt^8*t^7 + 1340*ep*mtt^8*t^7 - 10286*ep^2*mtt^8*t^7 - 55602*ep^3*mtt^8*t^7 - 105622*ep^4*mtt^8*t^7 - 90218*ep^5*mtt^8*t^7 - 29100*ep^6*mtt^8*t^7 + 680*mtt^7*mWW*t^7 + 2574*ep*mtt^7*mWW*t^7 - 18962*ep^2*mtt^7*mWW*t^7 - 121178*ep^3*mtt^7*mWW*t^7 - 252666*ep^4*mtt^7*mWW*t^7 - 229996*ep^5*mtt^7*mWW*t^7 - 77652*ep^6*mtt^7*mWW*t^7 - 6100*mtt^6*mWW^2*t^7 - 22805*ep*mtt^6*mWW^2*t^7 + 74220*ep^2*mtt^6*mWW^2*t^7 + 572632*ep^3*mtt^6*mWW^2*t^7 + 1247914*ep^4*mtt^6*mWW^2*t^7 + 1182949*ep^5*mtt^6*mWW^2*t^7 + 420198*ep^6*mtt^6*mWW^2*t^7 + 6624*mtt^5*mWW^3*t^7 + 33286*ep*mtt^5*mWW^3*t^7 + 20482*ep^2*mtt^5*mWW^3*t^7 - 338458*ep^3*mtt^5*mWW^3*t^7 - 1171306*ep^4*mtt^5*mWW^3*t^7 - 1499540*ep^5*mtt^5*mWW^3*t^7 - 684256*ep^6*mtt^5*mWW^3*t^7 + 1776*mtt^4*mWW^4*t^7 - 16572*ep*mtt^4*mWW^4*t^7 - 176264*ep^2*mtt^4*mWW^4*t^7 - 306984*ep^3*mtt^4*mWW^4*t^7 + 422752*ep^4*mtt^4*mWW^4*t^7 + 1448252*ep^5*mtt^4*mWW^4*t^7 + 933680*ep^6*mtt^4*mWW^4*t^7 - 4712*mtt^3*mWW^5*t^7 + 15790*ep*mtt^3*mWW^5*t^7 + 167266*ep^2*mtt^3*mWW^5*t^7 + 176650*ep^3*mtt^3*mWW^5*t^7 - 796686*ep^4*mtt^3*mWW^5*t^7 - 1901992*ep^5*mtt^3*mWW^5*t^7 - 1137948*ep^6*mtt^3*mWW^5*t^7 - 324*mtt^2*mWW^6*t^7 - 30297*ep*mtt^2*mWW^6*t^7 - 76220*ep^2*mtt^2*mWW^6*t^7 + 207576*ep^3*mtt^2*mWW^6*t^7 + 1107346*ep^4*mtt^2*mWW^6*t^7 + 1617633*ep^5*mtt^2*mWW^6*t^7 + 793582*ep^6*mtt^2*mWW^6*t^7 + 2176*mtt*mWW^7*t^7 + 21174*ep*mtt*mWW^7*t^7 + 22990*ep^2*mtt*mWW^7*t^7 - 167606*ep^3*mtt*mWW^7*t^7 - 532958*ep^4*mtt*mWW^7*t^7 - 590576*ep^5*mtt*mWW^7*t^7 - 231584*ep^6*mtt*mWW^7*t^7 - 648*mWW^8*t^7 - 4490*ep*mWW^8*t^7 - 3226*ep^2*mWW^8*t^7 + 32970*ep^3*mWW^8*t^7 + 81226*ep^4*mWW^8*t^7 + 63488*ep^5*mWW^8*t^7 + 13080*ep^6*mWW^8*t^7 - 2832*mtt^7*s*t^7 - 7132*ep*mtt^7*s*t^7 + 55366*ep^2*mtt^7*s*t^7 + 298062*ep^3*mtt^7*s*t^7 + 565046*ep^4*mtt^7*s*t^7 + 481870*ep^5*mtt^7*s*t^7 + 155220*ep^6*mtt^7*s*t^7 - 3264*mtt^6*mWW*s*t^7 - 12104*ep*mtt^6*mWW*s*t^7 + 88308*ep^2*mtt^6*mWW*s*t^7 + 560196*ep^3*mtt^6*mWW*s*t^7 + 1161732*ep^4*mtt^6*mWW*s*t^7 + 1052876*ep^5*mtt^6*mWW*s*t^7 + 354192*ep^6*mtt^6*mWW*s*t^7 + 24288*mtt^5*mWW^2*s*t^7 + 87364*ep*mtt^5*mWW^2*s*t^7 - 313450*ep^2*mtt^5*mWW^2*s*t^7 - 2300042*ep^3*mtt^5*mWW^2*s*t^7 - 4940058*ep^4*mtt^5*mWW^2*s*t^7 - 4642922*ep^5*mtt^5*mWW^2*s*t^7 - 1639532*ep^6*mtt^5*mWW^2*s*t^7 - 20368*mtt^4*mWW^3*s*t^7 - 97934*ep*mtt^4*mWW^3*s*t^7 - 49986*ep^2*mtt^4*mWW^3*s*t^7 + 1019990*ep^3*mtt^4*mWW^3*s*t^7 + 3489442*ep^4*mtt^4*mWW^3*s*t^7 + 4475680*ep^5*mtt^4*mWW^3*s*t^7 + 2050712*ep^6*mtt^4*mWW^3*s*t^7 - 8132*mtt^3*mWW^4*s*t^7 + 25262*ep*mtt^3*mWW^4*s*t^7 + 474798*ep^2*mtt^3*mWW^4*s*t^7 + 1107170*ep^3*mtt^3*mWW^4*s*t^7 - 255354*ep^4*mtt^3*mWW^4*s*t^7 - 2802048*ep^5*mtt^3*mWW^4*s*t^7 - 2015936*ep^6*mtt^3*mWW^4*s*t^7 + 12156*mtt^2*mWW^5*s*t^7 - 15962*ep*mtt^2*mWW^5*s*t^7 - 329508*ep^2*mtt^2*mWW^5*s*t^7 - 541192*ep^3*mtt^2*mWW^5*s*t^7 + 957844*ep^4*mtt^2*mWW^5*s*t^7 + 2962386*ep^5*mtt^2*mWW^5*s*t^7 + 1871300*ep^6*mtt^2*mWW^5*s*t^7 - 476*mtt*mWW^6*s*t^7 + 33602*ep*mtt*mWW^6*s*t^7 + 84406*ep^2*mtt*mWW^6*s*t^7 - 266358*ep^3*mtt*mWW^6*s*t^7 - 1332114*ep^4*mtt*mWW^6*s*t^7 - 1895804*ep^5*mtt*mWW^6*s*t^7 - 910904*ep^6*mtt*mWW^6*s*t^7 - 1372*mWW^7*s*t^7 - 13096*ep*mWW^7*s*t^7 - 9934*ep^2*mWW^7*s*t^7 + 122174*ep^3*mWW^7*s*t^7 + 353462*ep^4*mWW^7*s*t^7 + 367962*ep^5*mWW^7*s*t^7 + 134948*ep^6*mWW^7*s*t^7 + 6240*mtt^6*s^2*t^7 + 15560*ep*mtt^6*s^2*t^7 - 122540*ep^2*mtt^6*s^2*t^7 - 656280*ep^3*mtt^6*s^2*t^7 - 1240900*ep^4*mtt^6*s^2*t^7 - 1056080*ep^5*mtt^6*s^2*t^7 - 339600*ep^6*mtt^6*s^2*t^7 + 6192*mtt^5*mWW*s^2*t^7 + 22572*ep*mtt^5*mWW*s^2*t^7 - 162132*ep^2*mtt^5*mWW*s^2*t^7 - 1022292*ep^3*mtt^5*mWW*s^2*t^7 - 2108724*ep^4*mtt^5*mWW*s^2*t^7 - 1902504*ep^5*mtt^5*mWW*s^2*t^7 - 637560*ep^6*mtt^5*mWW*s^2*t^7 - 37772*mtt^4*mWW^2*s^2*t^7 - 129188*ep*mtt^4*mWW^2*s^2*t^7 + 525840*ep^2*mtt^4*mWW^2*s^2*t^7 + 3632772*ep^3*mtt^4*mWW^2*s^2*t^7 + 7655012*ep^4*mtt^4*mWW^2*s^2*t^7 + 7107584*ep^5*mtt^4*mWW^2*s^2*t^7 + 2486808*ep^6*mtt^4*mWW^2*s^2*t^7 + 22948*mtt^3*mWW^3*s^2*t^7 + 102642*ep*mtt^3*mWW^3*s^2*t^7 + 31372*ep^2*mtt^3*mWW^3*s^2*t^7 - 1115552*ep^3*mtt^3*mWW^3*s^2*t^7 - 3708280*ep^4*mtt^3*mWW^3*s^2*t^7 - 4739634*ep^5*mtt^3*mWW^3*s^2*t^7 - 2175704*ep^6*mtt^3*mWW^3*s^2*t^7 + 12080*mtt^2*mWW^4*s^2*t^7 + 1223*ep*mtt^2*mWW^4*s^2*t^7 - 457844*ep^2*mtt^2*mWW^4*s^2*t^7 - 1451016*ep^3*mtt^2*mWW^4*s^2*t^7 - 977242*ep^4*mtt^2*mWW^4*s^2*t^7 + 1166145*ep^5*mtt^2*mWW^4*s^2*t^7 + 1243550*ep^6*mtt^2*mWW^4*s^2*t^7 - 10316*mtt*mWW^5*s^2*t^7 - 5760*ep*mtt*mWW^5*s^2*t^7 + 204592*ep^2*mtt*mWW^5*s^2*t^7 + 542780*ep^3*mtt*mWW^5*s^2*t^7 + 46824*ep^4*mtt*mWW^5*s^2*t^7 - 1041276*ep^5*mtt*mWW^5*s^2*t^7 - 797836*ep^6*mtt*mWW^5*s^2*t^7 + 628*mWW^6*s^2*t^7 - 7049*ep*mWW^6*s^2*t^7 - 19288*ep^2*mWW^6*s^2*t^7 + 69588*ep^3*mWW^6*s^2*t^7 + 333310*ep^4*mWW^6*s^2*t^7 + 465765*ep^5*mWW^6*s^2*t^7 + 220342*ep^6*mWW^6*s^2*t^7 - 7200*mtt^5*s^3*t^7 - 17720*ep*mtt^5*s^3*t^7 + 142220*ep^2*mtt^5*s^3*t^7 + 756540*ep^3*mtt^5*s^3*t^7 + 1425580*ep^4*mtt^5*s^3*t^7 + 1209980*ep^5*mtt^5*s^3*t^7 + 388200*ep^6*mtt^5*s^3*t^7 - 5728*mtt^4*mWW*s^3*t^7 - 20704*ep*mtt^4*mWW*s^3*t^7 + 144776*ep^2*mtt^4*mWW*s^3*t^7 + 910680*ep^3*mtt^4*mWW*s^3*t^7 + 1870136*ep^4*mtt^4*mWW*s^3*t^7 + 1680088*ep^5*mtt^4*mWW*s^3*t^7 + 560880*ep^6*mtt^4*mWW*s^3*t^7 + 28728*mtt^3*mWW^2*s^3*t^7 + 91676*ep*mtt^3*mWW^2*s^3*t^7 - 441976*ep^2*mtt^3*mWW^2*s^3*t^7 - 2837632*ep^3*mtt^3*mWW^2*s^3*t^7 - 5825816*ep^4*mtt^3*mWW^2*s^3*t^7 - 5311084*ep^5*mtt^3*mWW^2*s^3*t^7 - 1829784*ep^6*mtt^3*mWW^2*s^3*t^7 - 11440*mtt^2*mWW^3*s^3*t^7 - 44518*ep*mtt^2*mWW^3*s^3*t^7 + 8018*ep^2*mtt^2*mWW^3*s^3*t^7 + 529090*ep^3*mtt^2*mWW^3*s^3*t^7 + 1630350*ep^4*mtt^2*mWW^3*s^3*t^7 + 2040612*ep^5*mtt^2*mWW^3*s^3*t^7 + 931280*ep^6*mtt^2*mWW^3*s^3*t^7 - 7268*mtt*mWW^4*s^3*t^7 - 14984*ep*mtt*mWW^4*s^3*t^7 + 187716*ep^2*mtt*mWW^4*s^3*t^7 + 818716*ep^3*mtt*mWW^4*s^3*t^7 + 1122224*ep^4*mtt*mWW^4*s^3*t^7 + 433868*ep^5*mtt*mWW^4*s^3*t^7 - 92944*ep^6*mtt*mWW^4*s^3*t^7 + 2908*mWW^5*s^3*t^7 + 6250*ep*mWW^5*s^3*t^7 - 40754*ep^2*mWW^5*s^3*t^7 - 177394*ep^3*mWW^5*s^3*t^7 - 222474*ep^4*mWW^5*s^3*t^7 - 53464*ep^5*mWW^5*s^3*t^7 + 42368*ep^6*mWW^5*s^3*t^7 + 4560*mtt^4*s^4*t^7 + 11020*ep*mtt^4*s^4*t^7 - 90790*ep^2*mtt^4*s^4*t^7 - 478530*ep^3*mtt^4*s^4*t^7 - 897470*ep^4*mtt^4*s^4*t^7 - 758890*ep^5*mtt^4*s^4*t^7 - 242700*ep^6*mtt^4*s^4*t^7 + 2472*mtt^3*mWW*s^4*t^7 + 9110*ep*mtt^3*mWW*s^4*t^7 - 60186*ep^2*mtt^3*mWW*s^4*t^7 - 382578*ep^3*mtt^3*mWW*s^4*t^7 - 785394*ep^4*mtt^3*mWW*s^4*t^7 - 704060*ep^5*mtt^3*mWW*s^4*t^7 - 234420*ep^6*mtt^3*mWW*s^4*t^7 - 10920*mtt^2*mWW^2*s^4*t^7 - 31523*ep*mtt^2*mWW^2*s^4*t^7 + 191676*ep^2*mtt^2*mWW^2*s^4*t^7 + 1127208*ep^3*mtt^2*mWW^2*s^4*t^7 + 2231890*ep^4*mtt^2*mWW^2*s^4*t^7 + 1977011*ep^5*mtt^2*mWW^2*s^4*t^7 + 662834*ep^6*mtt^2*mWW^2*s^4*t^7 + 2364*mtt*mWW^3*s^4*t^7 + 6484*ep*mtt*mWW^3*s^4*t^7 - 11970*ep^2*mtt*mWW^3*s^4*t^7 - 99026*ep^3*mtt*mWW^3*s^4*t^7 - 240866*ep^4*mtt*mWW^3*s^4*t^7 - 273722*ep^5*mtt*mWW^3*s^4*t^7 - 120016*ep^6*mtt*mWW^3*s^4*t^7 + 1556*mWW^4*s^4*t^7 + 5037*ep*mWW^4*s^4*t^7 - 28730*ep^2*mWW^4*s^4*t^7 - 167970*ep^3*mWW^4*s^4*t^7 - 310496*ep^4*mWW^4*s^4*t^7 - 243027*ep^5*mWW^4*s^4*t^7 - 66850*ep^6*mWW^4*s^4*t^7 - 1488*mtt^3*s^5*t^7 - 3500*ep*mtt^3*s^5*t^7 + 29966*ep^2*mtt^3*s^5*t^7 + 155862*ep^3*mtt^3*s^5*t^7 + 290302*ep^4*mtt^3*s^5*t^7 + 244118*ep^5*mtt^3*s^5*t^7 + 77700*ep^6*mtt^3*s^5*t^7 - 288*mtt^2*mWW*s^5*t^7 - 1320*ep*mtt^2*mWW*s^5*t^7 + 6804*ep^2*mtt^2*mWW*s^5*t^7 + 48372*ep^3*mtt^2*mWW*s^5*t^7 + 102612*ep^4*mtt^2*mWW*s^5*t^7 + 93468*ep^5*mtt^2*mWW*s^5*t^7 + 31392*ep^6*mtt^2*mWW*s^5*t^7 + 1904*mtt*mWW^2*s^5*t^7 + 4780*ep*mtt*mWW^2*s^5*t^7 - 38854*ep^2*mtt*mWW^2*s^5*t^7 - 208190*ep^3*mtt*mWW^2*s^5*t^7 - 393574*ep^4*mtt*mWW^2*s^5*t^7 - 334190*ep^5*mtt*mWW^2*s^5*t^7 - 107076*ep^6*mtt*mWW^2*s^5*t^7 - 128*mWW^3*s^5*t^7 + 40*ep*mWW^3*s^5*t^7 + 2084*ep^2*mWW^3*s^5*t^7 + 3956*ep^3*mWW^3*s^5*t^7 + 660*ep^4*mWW^3*s^5*t^7 - 3396*ep^5*mWW^3*s^5*t^7 - 2016*ep^6*mWW^3*s^5*t^7 + 192*mtt^2*s^6*t^7 + 432*ep*mtt^2*s^6*t^7 - 3936*ep^2*mtt^2*s^6*t^7 - 20052*ep^3*mtt^2*s^6*t^7 - 36936*ep^4*mtt^2*s^6*t^7 - 30780*ep^5*mtt^2*s^6*t^7 - 9720*ep^6*mtt^2*s^6*t^7 - 64*mtt*mWW*s^6*t^7 - 128*ep*mtt*mWW*s^6*t^7 + 1392*ep^2*mtt*mWW*s^6*t^7 + 6800*ep^3*mtt*mWW*s^6*t^7 + 12304*ep^4*mtt*mWW*s^6*t^7 + 10128*ep^5*mtt*mWW*s^6*t^7 + 3168*ep^6*mtt*mWW*s^6*t^7 - 128*mWW^2*s^6*t^7 - 304*ep*mWW^2*s^6*t^7 + 2544*ep^2*mWW^2*s^6*t^7 + 13252*ep^3*mWW^2*s^6*t^7 + 24632*ep^4*mWW^2*s^6*t^7 + 20652*ep^5*mWW^2*s^6*t^7 + 6552*ep^6*mWW^2*s^6*t^7 - 832*mtt^7*t^8 - 2292*ep*mtt^7*t^8 + 15190*ep^2*mtt^7*t^8 + 85562*ep^3*mtt^7*t^8 + 164766*ep^4*mtt^7*t^8 + 141850*ep^5*mtt^7*t^8 + 45996*ep^6*mtt^7*t^8 + 1032*mtt^6*mWW*t^8 + 2659*ep*mtt^6*mWW*t^8 - 7380*ep^2*mtt^6*mWW*t^8 - 38768*ep^3*mtt^6*mWW*t^8 - 62330*ep^4*mtt^6*mWW*t^8 - 45227*ep^5*mtt^6*mWW*t^8 - 12658*ep^6*mtt^6*mWW*t^8 + 3604*mtt^5*mWW^2*t^8 + 14920*ep*mtt^5*mWW^2*t^8 - 53448*ep^2*mtt^5*mWW^2*t^8 - 410868*ep^3*mtt^5*mWW^2*t^8 - 883964*ep^4*mtt^5*mWW^2*t^8 - 815596*ep^5*mtt^5*mWW^2*t^8 - 278408*ep^6*mtt^5*mWW^2*t^8 - 7816*mtt^4*mWW^3*t^8 - 32970*ep*mtt^4*mWW^3*t^8 + 48404*ep^2*mtt^4*mWW^3*t^8 + 556912*ep^3*mtt^4*mWW^3*t^8 + 1296960*ep^4*mtt^4*mWW^3*t^8 + 1271074*ep^5*mtt^4*mWW^3*t^8 + 462204*ep^6*mtt^4*mWW^3*t^8 + 3704*mtt^3*mWW^4*t^8 + 16648*ep*mtt^3*mWW^4*t^8 + 24030*ep^2*mtt^3*mWW^4*t^8 - 91938*ep^3*mtt^3*mWW^4*t^8 - 436714*ep^4*mtt^3*mWW^4*t^8 - 624078*ep^5*mtt^3*mWW^4*t^8 - 302324*ep^6*mtt^3*mWW^4*t^8 + 1736*mtt^2*mWW^5*t^8 + 6923*ep*mtt^2*mWW^5*t^8 - 36324*ep^2*mtt^2*mWW^5*t^8 - 172196*ep^3*mtt^2*mWW^5*t^8 - 156762*ep^4*mtt^2*mWW^5*t^8 + 101945*ep^5*mtt^2*mWW^5*t^8 + 142166*ep^6*mtt^2*mWW^5*t^8 - 1708*mtt*mWW^6*t^8 - 6420*ep*mtt*mWW^6*t^8 + 12132*ep^2*mtt*mWW^6*t^8 + 80572*ep^3*mtt*mWW^6*t^8 + 76264*ep^4*mtt*mWW^6*t^8 - 59560*ep^5*mtt*mWW^6*t^8 - 80160*ep^6*mtt*mWW^6*t^8 + 280*mWW^7*t^8 + 532*ep*mWW^7*t^8 - 2604*ep^2*mWW^7*t^8 - 9276*ep^3*mWW^7*t^8 + 1780*ep^4*mWW^7*t^8 + 29592*ep^5*mWW^7*t^8 + 23184*ep^6*mWW^7*t^8 + 3776*mtt^6*s*t^8 + 10304*ep*mtt^6*s*t^8 - 69304*ep^2*mtt^6*s*t^8 - 388108*ep^3*mtt^6*s*t^8 - 745312*ep^4*mtt^6*s*t^8 - 640276*ep^5*mtt^6*s*t^8 - 207240*ep^6*mtt^6*s*t^8 - 3944*mtt^5*mWW*s*t^8 - 9709*ep*mtt^5*mWW*s*t^8 + 33134*ep^2*mtt^5*mWW*s*t^8 + 166794*ep^3*mtt^5*mWW*s*t^8 + 270768*ep^4*mtt^5*mWW*s*t^8 + 199843*ep^5*mtt^5*mWW*s*t^8 + 56970*ep^6*mtt^5*mWW*s*t^8 - 11868*mtt^4*mWW^2*s*t^8 - 47032*ep*mtt^4*mWW^2*s*t^8 + 184508*ep^2*mtt^4*mWW^2*s*t^8 + 1352412*ep^3*mtt^4*mWW^2*s*t^8 + 2869368*ep^4*mtt^4*mWW^2*s*t^8 + 2625844*ep^5*mtt^4*mWW^2*s*t^8 + 891232*ep^6*mtt^4*mWW^2*s*t^8 + 20216*mtt^3*mWW^3*s*t^8 + 80028*ep*mtt^3*mWW^3*s*t^8 - 157050*ep^2*mtt^3*mWW^3*s*t^8 - 1494538*ep^3*mtt^3*mWW^3*s*t^8 - 3356002*ep^4*mtt^3*mWW^3*s*t^8 - 3221826*ep^5*mtt^3*mWW^3*s*t^8 - 1154316*ep^6*mtt^3*mWW^3*s*t^8 - 6640*mtt^2*mWW^4*s*t^8 - 26258*ep*mtt^2*mWW^4*s*t^8 - 32350*ep^2*mtt^2*mWW^4*s*t^8 + 142122*ep^3*mtt^2*mWW^4*s*t^8 + 661142*ep^4*mtt^2*mWW^4*s*t^8 + 960464*ep^5*mtt^2*mWW^4*s*t^8 + 474240*ep^6*mtt^2*mWW^4*s*t^8 - 2832*mtt*mWW^5*s*t^8 - 12719*ep*mtt*mWW^5*s*t^8 + 47972*ep^2*mtt*mWW^5*s*t^8 + 284400*ep^3*mtt*mWW^5*s*t^8 + 386282*ep^4*mtt*mWW^5*s*t^8 + 83615*ep^5*mtt*mWW^5*s*t^8 - 91870*ep^6*mtt*mWW^5*s*t^8 + 1292*mWW^6*s*t^8 + 5386*ep*mWW^6*s*t^8 - 6910*ep^2*mWW^6*s*t^8 - 63082*ep^3*mWW^6*s*t^8 - 86246*ep^4*mWW^6*s*t^8 - 7664*ep^5*mWW^6*s*t^8 + 30984*ep^6*mWW^6*s*t^8 - 6784*mtt^5*s^2*t^8 - 18296*ep*mtt^5*s^2*t^8 + 125316*ep^2*mtt^5*s^2*t^8 + 696812*ep^3*mtt^5*s^2*t^8 + 1333588*ep^4*mtt^5*s^2*t^8 + 1142604*ep^5*mtt^5*s^2*t^8 + 369000*ep^6*mtt^5*s^2*t^8 + 5960*mtt^4*mWW*s^2*t^8 + 13909*ep*mtt^4*mWW*s^2*t^8 - 61602*ep^2*mtt^4*mWW*s^2*t^8 - 301078*ep^3*mtt^4*mWW*s^2*t^8 - 499892*ep^4*mtt^4*mWW*s^2*t^8 - 379599*ep^5*mtt^4*mWW*s^2*t^8 - 111234*ep^6*mtt^4*mWW*s^2*t^8 + 14364*mtt^3*mWW^2*s^2*t^8 + 53892*ep*mtt^3*mWW^2*s^2*t^8 - 238018*ep^2*mtt^3*mWW^2*s^2*t^8 - 1648682*ep^3*mtt^3*mWW^2*s^2*t^8 - 3437478*ep^4*mtt^3*mWW^2*s^2*t^8 - 3112306*ep^5*mtt^3*mWW^2*s^2*t^8 - 1047980*ep^6*mtt^3*mWW^2*s^2*t^8 - 18352*mtt^2*mWW^3*s^2*t^8 - 66859*ep*mtt^2*mWW^3*s^2*t^8 + 181450*ep^2*mtt^2*mWW^3*s^2*t^8 + 1432274*ep^3*mtt^2*mWW^3*s^2*t^8 + 3069232*ep^4*mtt^2*mWW^3*s^2*t^8 + 2858185*ep^5*mtt^2*mWW^3*s^2*t^8 + 998694*ep^6*mtt^2*mWW^3*s^2*t^8 + 3692*mtt*mWW^4*s^2*t^8 + 11854*ep*mtt*mWW^4*s^2*t^8 + 8438*ep^2*mtt*mWW^4*s^2*t^8 - 63890*ep^3*mtt*mWW^4*s^2*t^8 - 263442*ep^4*mtt*mWW^4*s^2*t^8 - 382884*ep^5*mtt*mWW^4*s^2*t^8 - 192408*ep^6*mtt*mWW^4*s^2*t^8 + 1120*mWW^5*s^2*t^8 + 5500*ep*mWW^5*s^2*t^8 - 15584*ep^2*mWW^5*s^2*t^8 - 115436*ep^3*mWW^5*s^2*t^8 - 202008*ep^4*mWW^5*s^2*t^8 - 126000*ep^5*mWW^5*s^2*t^8 - 16072*ep^6*mWW^5*s^2*t^8 + 6016*mtt^4*s^3*t^8 + 15984*ep*mtt^4*s^3*t^8 - 112024*ep^2*mtt^4*s^3*t^8 - 617408*ep^3*mtt^4*s^3*t^8 - 1176552*ep^4*mtt^4*s^3*t^8 - 1004656*ep^5*mtt^4*s^3*t^8 - 323520*ep^6*mtt^4*s^3*t^8 - 4536*mtt^3*mWW*s^3*t^8 - 10063*ep*mtt^3*mWW*s^3*t^8 + 59802*ep^2*mtt^3*mWW*s^3*t^8 + 290150*ep^3*mtt^3*mWW*s^3*t^8 + 498368*ep^4*mtt^3*mWW*s^3*t^8 + 392009*ep^5*mtt^3*mWW*s^3*t^8 + 118462*ep^6*mtt^3*mWW*s^3*t^8 - 7668*mtt^2*mWW^2*s^3*t^8 - 26768*ep*mtt^2*mWW^2*s^3*t^8 + 138368*ep^2*mtt^2*mWW^2*s^3*t^8 + 896156*ep^3*mtt^2*mWW^2*s^3*t^8 + 1827388*ep^4*mtt^2*mWW^2*s^3*t^8 + 1630908*ep^5*mtt^2*mWW^2*s^3*t^8 + 542880*ep^6*mtt^2*mWW^2*s^3*t^8 + 6832*mtt*mWW^3*s^3*t^8 + 22293*ep*mtt*mWW^3*s^3*t^8 - 87346*ep^2*mtt*mWW^3*s^3*t^8 - 577622*ep^3*mtt*mWW^3*s^3*t^8 - 1168908*ep^4*mtt*mWW^3*s^3*t^8 - 1042831*ep^5*mtt*mWW^3*s^3*t^8 - 350082*ep^6*mtt*mWW^3*s^3*t^8 - 644*mWW^4*s^3*t^8 - 1446*ep*mWW^4*s^3*t^8 + 1200*ep^2*mWW^4*s^3*t^8 + 8724*ep^3*mWW^4*s^3*t^8 + 19704*ep^4*mWW^4*s^3*t^8 + 24570*ep^5*mWW^4*s^3*t^8 + 12260*ep^6*mWW^4*s^3*t^8 - 2624*mtt^3*s^4*t^8 - 6836*ep*mtt^3*s^4*t^8 + 49366*ep^2*mtt^3*s^4*t^8 + 269002*ep^3*mtt^3*s^4*t^8 + 509758*ep^4*mtt^3*s^4*t^8 + 433354*ep^5*mtt^3*s^4*t^8 + 139020*ep^6*mtt^3*s^4*t^8 + 1808*mtt^2*mWW*s^4*t^8 + 3940*ep*mtt^2*mWW*s^4*t^8 - 30434*ep^2*mtt^2*mWW*s^4*t^8 - 150402*ep^3*mtt^2*mWW*s^4*t^8 - 268482*ep^4*mtt^2*mWW*s^4*t^8 - 218458*ep^5*mtt^2*mWW*s^4*t^8 - 67812*ep^6*mtt^2*mWW*s^4*t^8 + 1696*mtt*mWW^2*s^4*t^8 + 5388*ep*mtt*mWW^2*s^4*t^8 - 33474*ep^2*mtt*mWW^2*s^4*t^8 - 201574*ep^3*mtt*mWW^2*s^4*t^8 - 399994*ep^4*mtt*mWW^2*s^4*t^8 - 350294*ep^5*mtt*mWW^2*s^4*t^8 - 114708*ep^6*mtt*mWW^2*s^4*t^8 - 880*mWW^3*s^4*t^8 - 2492*ep*mWW^3*s^4*t^8 + 14542*ep^2*mWW^3*s^4*t^8 + 82974*ep^3*mWW^3*s^4*t^8 + 158718*ep^4*mWW^3*s^4*t^8 + 135398*ep^5*mWW^3*s^4*t^8 + 43500*ep^6*mWW^3*s^4*t^8 + 448*mtt^2*s^5*t^8 + 1136*ep*mtt^2*s^5*t^8 - 8544*ep^2*mtt^2*s^5*t^8 - 45860*ep^3*mtt^2*s^5*t^8 - 86248*ep^4*mtt^2*s^5*t^8 - 72876*ep^5*mtt^2*s^5*t^8 - 23256*ep^6*mtt^2*s^5*t^8 - 320*mtt*mWW*s^5*t^8 - 736*ep*mtt*mWW*s^5*t^8 + 6480*ep^2*mtt*mWW*s^5*t^8 + 33304*ep^3*mtt*mWW*s^5*t^8 + 61568*ep^4*mtt*mWW*s^5*t^8 + 51432*ep^5*mtt*mWW*s^5*t^8 + 16272*ep^6*mtt*mWW*s^5*t^8 - 128*mWW^2*s^5*t^8 - 400*ep*mWW^2*s^5*t^8 + 2064*ep^2*mWW^2*s^5*t^8 + 12556*ep^3*mWW^2*s^5*t^8 + 24680*ep^4*mWW^2*s^5*t^8 + 21444*ep^5*mWW^2*s^5*t^8 + 6984*ep^6*mWW^2*s^5*t^8 + 728*mtt^6*t^9 + 2176*ep*mtt^6*t^9 - 12354*ep^2*mtt^6*t^9 - 73054*ep^3*mtt^6*t^9 - 142826*ep^4*mtt^6*t^9 - 124002*ep^5*mtt^6*t^9 - 40428*ep^6*mtt^6*t^9 - 1920*mtt^5*mWW*t^9 - 6238*ep*mtt^5*mWW*t^9 + 21392*ep^2*mtt^5*mWW*t^9 + 140476*ep^3*mtt^5*mWW*t^9 + 275956*ep^4*mtt^5*mWW*t^9 + 238794*ep^5*mtt^5*mWW*t^9 + 77604*ep^6*mtt^5*mWW*t^9 + 440*mtt^4*mWW^2*t^9 + 330*ep*mtt^4*mWW^2*t^9 + 6062*ep^2*mtt^4*mWW^2*t^9 + 49902*ep^3*mtt^4*mWW^2*t^9 + 119690*ep^4*mtt^4*mWW^2*t^9 + 116256*ep^5*mtt^4*mWW^2*t^9 + 40296*ep^6*mtt^4*mWW^2*t^9 + 2880*mtt^3*mWW^3*t^9 + 14020*ep*mtt^3*mWW^3*t^9 - 23544*ep^2*mtt^3*mWW^3*t^9 - 257844*ep^3*mtt^3*mWW^3*t^9 - 576432*ep^4*mtt^3*mWW^3*t^9 - 532648*ep^5*mtt^3*mWW^3*t^9 - 179376*ep^6*mtt^3*mWW^3*t^9 - 3000*mtt^2*mWW^4*t^9 - 14300*ep*mtt^2*mWW^4*t^9 + 5650*ep^2*mtt^2*mWW^4*t^9 + 165170*ep^3*mtt^2*mWW^4*t^9 + 393986*ep^4*mtt^2*mWW^4*t^9 + 372498*ep^5*mtt^2*mWW^4*t^9 + 126732*ep^6*mtt^2*mWW^4*t^9 + 832*mtt*mWW^5*t^9 + 3354*ep*mtt*mWW^5*t^9 + 2248*ep^2*mtt*mWW^5*t^9 - 20472*ep^3*mtt*mWW^5*t^9 - 60260*ep^4*mtt*mWW^5*t^9 - 62034*ep^5*mtt*mWW^5*t^9 - 21972*ep^6*mtt*mWW^5*t^9 + 40*mWW^6*t^9 + 658*ep*mWW^6*t^9 + 546*ep^2*mWW^6*t^9 - 4178*ep^3*mWW^6*t^9 - 10114*ep^4*mWW^6*t^9 - 8864*ep^5*mWW^6*t^9 - 2856*ep^6*mWW^6*t^9 - 2696*mtt^5*s*t^9 - 7984*ep*mtt^5*s*t^9 + 46038*ep^2*mtt^5*s*t^9 + 270430*ep^3*mtt^5*s*t^9 + 527126*ep^4*mtt^5*s*t^9 + 456594*ep^5*mtt^5*s*t^9 + 148572*ep^6*mtt^5*s*t^9 + 5928*mtt^4*mWW*s*t^9 + 18592*ep*mtt^4*mWW*s*t^9 - 72076*ep^2*mtt^4*mWW*s*t^9 - 453564*ep^3*mtt^4*mWW*s*t^9 - 882644*ep^4*mtt^4*mWW*s*t^9 - 759772*ep^5*mtt^4*mWW*s*t^9 - 245952*ep^6*mtt^4*mWW*s*t^9 - 1040*mtt^3*mWW^2*s*t^9 - 504*ep*mtt^3*mWW^2*s*t^9 - 12416*ep^2*mtt^3*mWW^2*s*t^9 - 112836*ep^3*mtt^3*mWW^2*s*t^9 - 276824*ep^4*mtt^3*mWW^2*s*t^9 - 271956*ep^5*mtt^3*mWW^2*s*t^9 - 95016*ep^6*mtt^3*mWW^2*s*t^9 - 5488*mtt^2*mWW^3*s*t^9 - 25144*ep*mtt^2*mWW^3*s*t^9 + 55508*ep^2*mtt^2*mWW^3*s*t^9 + 517524*ep^3*mtt^2*mWW^3*s*t^9 + 1128860*ep^4*mtt^2*mWW^3*s*t^9 + 1032412*ep^5*mtt^2*mWW^3*s*t^9 + 345912*ep^6*mtt^2*mWW^3*s*t^9 + 3864*mtt*mWW^4*s*t^9 + 17352*ep*mtt*mWW^4*s*t^9 - 15654*ep^2*mtt*mWW^4*s*t^9 - 234434*ep^3*mtt*mWW^4*s*t^9 - 532302*ep^4*mtt*mWW^4*s*t^9 - 492838*ep^5*mtt*mWW^4*s*t^9 - 165828*ep^6*mtt*mWW^4*s*t^9 - 568*mWW^5*s*t^9 - 2312*ep*mWW^5*s*t^9 - 1400*ep^2*mWW^5*s*t^9 + 12880*ep^3*mWW^5*s*t^9 + 35784*ep^4*mWW^5*s*t^9 + 35560*ep^5*mWW^5*s*t^9 + 12312*ep^6*mWW^5*s*t^9 + 3720*mtt^4*s^2*t^9 + 10896*ep*mtt^4*s^2*t^9 - 63990*ep^2*mtt^4*s^2*t^9 - 372966*ep^3*mtt^4*s^2*t^9 - 724422*ep^4*mtt^4*s^2*t^9 - 625770*ep^5*mtt^4*s^2*t^9 - 203148*ep^6*mtt^4*s^2*t^9 - 6672*mtt^3*mWW*s^2*t^9 - 20006*ep*mtt^3*mWW*s^2*t^9 + 90584*ep^2*mtt^3*mWW*s^2*t^9 + 544116*ep^3*mtt^3*mWW*s^2*t^9 + 1048348*ep^4*mtt^3*mWW*s^2*t^9 + 897482*ep^5*mtt^3*mWW*s^2*t^9 + 289332*ep^6*mtt^3*mWW*s^2*t^9 + 992*mtt^2*mWW^2*s^2*t^9 + 774*ep*mtt^2*mWW^2*s^2*t^9 + 5320*ep^2*mtt^2*mWW^2*s^2*t^9 + 65960*ep^3*mtt^2*mWW^2*s^2*t^9 + 175644*ep^4*mtt^2*mWW^2*s^2*t^9 + 179434*ep^5*mtt^2*mWW^2*s^2*t^9 + 64212*ep^6*mtt^2*mWW^2*s^2*t^9 + 3152*mtt*mWW^3*s^2*t^9 + 13350*ep*mtt*mWW^3*s^2*t^9 - 40160*ep^2*mtt*mWW^3*s^2*t^9 - 319780*ep^3*mtt*mWW^3*s^2*t^9 - 677796*ep^4*mtt*mWW^3*s^2*t^9 - 612362*ep^5*mtt*mWW^3*s^2*t^9 - 203988*ep^6*mtt*mWW^3*s^2*t^9 - 1192*mWW^4*s^2*t^9 - 5014*ep*mWW^4*s^2*t^9 + 8246*ep^2*mWW^4*s^2*t^9 + 82670*ep^3*mWW^4*s^2*t^9 + 178226*ep^4*mWW^4*s^2*t^9 + 161216*ep^5*mWW^4*s^2*t^9 + 53592*ep^6*mWW^4*s^2*t^9 - 2264*mtt^3*s^3*t^9 - 6544*ep*mtt^3*s^3*t^9 + 39282*ep^2*mtt^3*s^3*t^9 + 226858*ep^3*mtt^3*s^3*t^9 + 438770*ep^4*mtt^3*s^3*t^9 + 377766*ep^5*mtt^3*s^3*t^9 + 122292*ep^6*mtt^3*s^3*t^9 + 3240*mtt^2*mWW*s^3*t^9 + 9188*ep*mtt^2*mWW*s^3*t^9 - 50508*ep^2*mtt^2*mWW*s^3*t^9 - 289444*ep^3*mtt^2*mWW*s^3*t^9 - 552588*ep^4*mtt^2*mWW*s^3*t^9 - 470824*ep^5*mtt^2*mWW*s^3*t^9 - 151224*ep^6*mtt^2*mWW*s^3*t^9 - 456*mtt*mWW^2*s^3*t^9 - 680*ep*mtt*mWW^2*s^3*t^9 + 2666*ep^2*mtt*mWW^2*s^3*t^9 + 4122*ep^3*mtt*mWW^2*s^3*t^9 - 6230*ep^4*mtt*mWW^2*s^3*t^9 - 14002*ep^5*mtt*mWW^2*s^3*t^9 - 6540*ep^6*mtt*mWW^2*s^3*t^9 - 520*mWW^3*s^3*t^9 - 1964*ep*mWW^3*s^3*t^9 + 8560*ep^2*mWW^3*s^3*t^9 + 58464*ep^3*mWW^3*s^3*t^9 + 120048*ep^4*mWW^3*s^3*t^9 + 107060*ep^5*mWW^3*s^3*t^9 + 35472*ep^6*mWW^3*s^3*t^9 + 512*mtt^2*s^4*t^9 + 1456*ep*mtt^2*s^4*t^9 - 8976*ep^2*mtt^2*s^4*t^9 - 51268*ep^3*mtt^2*s^4*t^9 - 98648*ep^4*mtt^2*s^4*t^9 - 84588*ep^5*mtt^2*s^4*t^9 - 27288*ep^6*mtt^2*s^4*t^9 - 576*mtt*mWW*s^4*t^9 - 1536*ep*mtt*mWW*s^4*t^9 + 10608*ep^2*mtt*mWW*s^4*t^9 + 58416*ep^3*mtt*mWW*s^4*t^9 + 110928*ep^4*mtt*mWW*s^4*t^9 + 94320*ep^5*mtt*mWW*s^4*t^9 + 30240*ep^6*mtt*mWW*s^4*t^9 + 64*mWW^2*s^4*t^9 + 80*ep*mWW^2*s^4*t^9 - 1632*ep^2*mWW^2*s^4*t^9 - 7148*ep^3*mWW^2*s^4*t^9 - 12280*ep^4*mWW^2*s^4*t^9 - 9732*ep^5*mWW^2*s^4*t^9 - 2952*ep^6*mWW^2*s^4*t^9 - 336*mtt^5*t^10 - 1088*ep*mtt^5*t^10 + 5252*ep^2*mtt^5*t^10 + 32880*ep^3*mtt^5*t^10 + 65356*ep^4*mtt^5*t^10 + 57248*ep^5*mtt^5*t^10 + 18768*ep^6*mtt^5*t^10 + 1168*mtt^4*mWW*t^10 + 4248*ep*mtt^4*mWW*t^10 - 12768*ep^2*mtt^4*mWW*t^10 - 92848*ep^3*mtt^4*mWW*t^10 - 189064*ep^4*mtt^4*mWW*t^10 - 167120*ep^5*mtt^4*mWW*t^10 - 55056*ep^6*mtt^4*mWW*t^10 - 1312*mtt^3*mWW^2*t^10 - 5088*ep*mtt^3*mWW^2*t^10 + 7592*ep^2*mtt^3*mWW^2*t^10 + 73512*ep^3*mtt^3*mWW^2*t^10 + 154016*ep^4*mtt^3*mWW^2*t^10 + 137376*ep^5*mtt^3*mWW^2*t^10 + 45504*ep^6*mtt^3*mWW^2*t^10 + 288*mtt^2*mWW^3*t^10 + 656*ep*mtt^2*mWW^3*t^10 + 1312*ep^2*mtt^2*mWW^3*t^10 + 7752*ep^3*mtt^2*mWW^3*t^10 + 18776*ep^4*mtt^2*mWW^3*t^10 + 18112*ep^5*mtt^2*mWW^3*t^10 + 6144*ep^6*mtt^2*mWW^3*t^10 + 368*mtt*mWW^4*t^10 + 2400*ep*mtt*mWW^4*t^10 - 588*ep^2*mtt*mWW^4*t^10 - 29048*ep^3*mtt*mWW^4*t^10 - 70124*ep^4*mtt*mWW^4*t^10 - 66112*ep^5*mtt*mWW^4*t^10 - 22416*ep^6*mtt*mWW^4*t^10 - 176*mWW^5*t^10 - 1128*ep*mWW^5*t^10 - 800*ep^2*mWW^5*t^10 + 7752*ep^3*mWW^5*t^10 + 21040*ep^4*mWW^5*t^10 + 20496*ep^5*mWW^5*t^10 + 7056*ep^6*mWW^5*t^10 + 960*mtt^4*s*t^10 + 3088*ep*mtt^4*s*t^10 - 15088*ep^2*mtt^4*s*t^10 - 93924*ep^3*mtt^4*s*t^10 - 186248*ep^4*mtt^4*s*t^10 - 162844*ep^5*mtt^4*s*t^10 - 53304*ep^6*mtt^4*s*t^10 - 2688*mtt^3*mWW*s*t^10 - 9424*ep*mtt^3*mWW*s*t^10 + 32376*ep^2*mtt^3*mWW*s*t^10 + 223208*ep^3*mtt^3*mWW*s*t^10 + 449544*ep^4*mtt^3*mWW*s*t^10 + 395096*ep^5*mtt^3*mWW*s*t^10 + 129648*ep^6*mtt^3*mWW*s*t^10 + 2304*mtt^2*mWW^2*s*t^10 + 8464*ep*mtt^2*mWW^2*s*t^10 - 17816*ep^2*mtt^2*mWW^2*s*t^10 - 144232*ep^3*mtt^2*mWW^2*s*t^10 - 294208*ep^4*mtt^2*mWW^2*s*t^10 - 258912*ep^5*mtt^2*mWW^2*s*t^10 - 84960*ep^6*mtt^2*mWW^2*s*t^10 - 384*mtt*mWW^3*s*t^10 - 1008*ep*mtt*mWW^3*s*t^10 - 1144*ep^2*mtt*mWW^3*s*t^10 - 5464*ep^3*mtt*mWW^3*s*t^10 - 15224*ep^4*mtt*mWW^3*s*t^10 - 16088*ep^5*mtt*mWW^3*s*t^10 - 5808*ep^6*mtt*mWW^3*s*t^10 - 192*mWW^4*s*t^10 - 1120*ep*mWW^4*s*t^10 + 1672*ep^2*mWW^4*s*t^10 + 20412*ep^3*mWW^4*s*t^10 + 46136*ep^4*mWW^4*s*t^10 + 42748*ep^5*mWW^4*s*t^10 + 14424*ep^6*mWW^4*s*t^10 - 912*mtt^3*s^2*t^10 - 2912*ep*mtt^3*s^2*t^10 + 14420*ep^2*mtt^3*s^2*t^10 + 89208*ep^3*mtt^3*s^2*t^10 + 176428*ep^4*mtt^3*s^2*t^10 + 153944*ep^5*mtt^3*s^2*t^10 + 50304*ep^6*mtt^3*s^2*t^10 + 1968*mtt^2*mWW*s^2*t^10 + 6552*ep*mtt^2*mWW*s^2*t^10 - 26952*ep^2*mtt^2*mWW*s^2*t^10 - 174480*ep^3*mtt^2*mWW*s^2*t^10 - 346848*ep^4*mtt^2*mWW*s^2*t^10 - 302832*ep^5*mtt^2*mWW*s^2*t^10 - 98928*ep^6*mtt^2*mWW*s^2*t^10 - 1200*mtt*mWW^2*s^2*t^10 - 4112*ep*mtt*mWW^2*s^2*t^10 + 12820*ep^2*mtt*mWW^2*s^2*t^10 + 88568*ep^3*mtt*mWW^2*s^2*t^10 + 176156*ep^4*mtt*mWW^2*s^2*t^10 + 153144*ep^5*mtt*mWW^2*s^2*t^10 + 49824*ep^6*mtt*mWW^2*s^2*t^10 + 144*mWW^3*s^2*t^10 + 472*ep*mWW^3*s^2*t^10 - 288*ep^2*mWW^3*s^2*t^10 - 3296*ep^3*mWW^3*s^2*t^10 - 5736*ep^4*mWW^3*s^2*t^10 - 4256*ep^5*mWW^3*s^2*t^10 - 1200*ep^6*mWW^3*s^2*t^10 + 288*mtt^2*s^3*t^10 + 912*ep*mtt^2*s^3*t^10 - 4584*ep^2*mtt^2*s^3*t^10 - 28164*ep^3*mtt^2*s^3*t^10 - 55536*ep^4*mtt^2*s^3*t^10 - 48348*ep^5*mtt^2*s^3*t^10 - 15768*ep^6*mtt^2*s^3*t^10 - 448*mtt*mWW*s^3*t^10 - 1376*ep*mtt*mWW*s^3*t^10 + 7344*ep^2*mtt*mWW*s^3*t^10 + 44120*ep^3*mtt*mWW*s^3*t^10 + 86368*ep^4*mtt*mWW*s^3*t^10 + 74856*ep^5*mtt*mWW*s^3*t^10 + 24336*ep^6*mtt*mWW*s^3*t^10 + 160*mWW^2*s^3*t^10 + 464*ep*mWW^2*s^3*t^10 - 2760*ep^2*mWW^2*s^3*t^10 - 15956*ep^3*mWW^2*s^3*t^10 - 30832*ep^4*mWW^2*s^3*t^10 - 26508*ep^5*mWW^2*s^3*t^10 - 8568*ep^6*mWW^2*s^3*t^10 + 64*mtt^4*t^11 + 224*ep*mtt^4*t^11 - 912*ep^2*mtt^4*t^11 - 6104*ep^3*mtt^4*t^11 - 12352*ep^4*mtt^4*t^11 - 10920*ep^5*mtt^4*t^11 - 3600*ep^6*mtt^4*t^11 - 256*mtt^3*mWW*t^11 - 1024*ep*mtt^3*mWW*t^11 + 2560*ep^2*mtt^3*mWW*t^11 + 20800*ep^3*mtt^3*mWW*t^11 + 43536*ep^4*mtt^3*mWW*t^11 + 39024*ep^5*mtt^3*mWW*t^11 + 12960*ep^6*mtt^3*mWW*t^11 + 384*mtt^2*mWW^2*t^11 + 1728*ep*mtt^2*mWW^2*t^11 - 2208*ep^2*mtt^2*mWW^2*t^11 - 25776*ep^3*mtt^2*mWW^2*t^11 - 56496*ep^4*mtt^2*mWW^2*t^11 - 51552*ep^5*mtt^2*mWW^2*t^11 - 17280*ep^6*mtt^2*mWW^2*t^11 - 256*mtt*mWW^3*t^11 - 1280*ep*mtt*mWW^3*t^11 + 384*ep^2*mtt*mWW^3*t^11 + 13568*ep^3*mtt*mWW^3*t^11 + 31792*ep^4*mtt*mWW^3*t^11 + 29712*ep^5*mtt*mWW^3*t^11 + 10080*ep^6*mtt*mWW^3*t^11 + 64*mWW^4*t^11 + 352*ep*mWW^4*t^11 + 176*ep^2*mWW^4*t^11 - 2488*ep^3*mWW^4*t^11 - 6480*ep^4*mWW^4*t^11 - 6264*ep^5*mWW^4*t^11 - 2160*ep^6*mWW^4*t^11 - 128*mtt^3*s*t^11 - 448*ep*mtt^3*s*t^11 + 1824*ep^2*mtt^3*s*t^11 + 12208*ep^3*mtt^3*s*t^11 + 24704*ep^4*mtt^3*s*t^11 + 21840*ep^5*mtt^3*s*t^11 + 7200*ep^6*mtt^3*s*t^11 + 384*mtt^2*mWW*s*t^11 + 1472*ep*mtt^2*mWW*s*t^11 - 4384*ep^2*mtt^2*mWW*s*t^11 - 33008*ep^3*mtt^2*mWW*s*t^11 - 68240*ep^4*mtt^2*mWW*s*t^11 - 60864*ep^5*mtt^2*mWW*s*t^11 - 20160*ep^6*mtt^2*mWW*s*t^11 - 384*mtt*mWW^2*s*t^11 - 1600*ep*mtt*mWW^2*s*t^11 + 3296*ep^2*mtt*mWW^2*s*t^11 + 29392*ep^3*mtt*mWW^2*s*t^11 + 62368*ep^4*mtt*mWW^2*s*t^11 + 56208*ep^5*mtt*mWW^2*s*t^11 + 18720*ep^6*mtt*mWW^2*s*t^11 + 128*mWW^3*s*t^11 + 576*ep*mWW^3*s*t^11 - 736*ep^2*mWW^3*s*t^11 - 8592*ep^3*mWW^3*s*t^11 - 18832*ep^4*mWW^3*s*t^11 - 17184*ep^5*mWW^3*s*t^11 - 5760*ep^6*mWW^3*s*t^11 + 64*mtt^2*s^2*t^11 + 224*ep*mtt^2*s^2*t^11 - 912*ep^2*mtt^2*s^2*t^11 - 6104*ep^3*mtt^2*s^2*t^11 - 12352*ep^4*mtt^2*s^2*t^11 - 10920*ep^5*mtt^2*s^2*t^11 - 3600*ep^6*mtt^2*s^2*t^11 - 128*mtt*mWW*s^2*t^11 - 448*ep*mtt*mWW*s^2*t^11 + 1824*ep^2*mtt*mWW*s^2*t^11 + 12208*ep^3*mtt*mWW*s^2*t^11 + 24704*ep^4*mtt*mWW*s^2*t^11 + 21840*ep^5*mtt*mWW*s^2*t^11 + 7200*ep^6*mtt*mWW*s^2*t^11 + 64*mWW^2*s^2*t^11 + 224*ep*mWW^2*s^2*t^11 - 912*ep^2*mWW^2*s^2*t^11 - 6104*ep^3*mWW^2*s^2*t^11 - 12352*ep^4*mWW^2*s^2*t^11 - 10920*ep^5*mWW^2*s^2*t^11 - 3600*ep^6*mWW^2*s^2*t^11))/(4*ep^2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)*mWW^2*s^4*(-mtt + mWW + s)^2*t*(-mWW + t)^4*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {-((1 + ep)*s*(-mWW + t))/(2*(1 + 2*ep)*t*(-mtt + s + t)), -((1 + ep)*s*(-mtt + mWW + s + t))/(2*(1 + 2*ep)*t*(-mtt + s + t)), -(((1 + ep)*(-mtt + s + 2*t))/(t*(-mtt + s + t))), ((1 + ep)*(2 + 3*ep)*(mtt - t)*(mtt - mWW - s - t))/((1 + 2*ep)*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + ep)*(1 + 4*ep)*mtt*(mtt - mWW - s - t))/((mtt - mWW)*(mtt - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), 0, -(((1 + 3*ep)*(2 + 3*ep)*(1 + 4*ep)*(mWW - t))/((1 + ep)*(1 + 2*ep)*mWW^2*s)), -(-12*mtt^2*mWW*s - 80*ep*mtt^2*mWW*s - 166*ep^2*mtt^2*mWW*s - 110*ep^3*mtt^2*mWW*s + 12*mtt*mWW^2*s + 80*ep*mtt*mWW^2*s + 166*ep^2*mtt*mWW^2*s + 110*ep^3*mtt*mWW^2*s + 6*mtt*mWW*s^2 + 31*ep*mtt*mWW*s^2 + 50*ep^2*mtt*mWW*s^2 + 25*ep^3*mtt*mWW*s^2 - 2*mWW^2*s^2 - 15*ep*mWW^2*s^2 - 30*ep^2*mWW^2*s^2 - 17*ep^3*mWW^2*s^2 + 24*mtt^3*t + 172*ep*mtt^3*t + 364*ep^2*mtt^3*t + 240*ep^3*mtt^3*t - 32*mtt^2*mWW*t - 236*ep*mtt^2*mWW*t - 510*ep^2*mtt^2*mWW*t - 342*ep^3*mtt^2*mWW*t + 8*mtt*mWW^2*t + 64*ep*mtt*mWW^2*t + 146*ep^2*mtt*mWW^2*t + 102*ep^3*mtt*mWW^2*t - 18*mtt^2*s*t - 132*ep*mtt^2*s*t - 272*ep^2*mtt^2*s*t - 170*ep^3*mtt^2*s*t + 34*mtt*mWW*s*t + 242*ep*mtt*mWW*s*t + 498*ep^2*mtt*mWW*s*t + 314*ep^3*mtt*mWW*s*t - 12*mWW^2*s*t - 94*ep*mWW^2*s*t - 206*ep^2*mWW^2*s*t - 136*ep^3*mWW^2*s*t + 9*ep*mtt*s^2*t + 24*ep^2*mtt*s^2*t + 15*ep^3*mtt*s^2*t - 4*mWW*s^2*t - 25*ep*mWW*s^2*t - 44*ep^2*mWW*s^2*t - 23*ep^3*mWW*s^2*t - 46*mtt^2*t^2 - 320*ep*mtt^2*t^2 - 656*ep^2*mtt^2*t^2 - 418*ep^3*mtt^2*t^2 + 56*mtt*mWW*t^2 + 399*ep*mtt*mWW*t^2 + 832*ep^2*mtt*mWW*t^2 + 537*ep^3*mtt*mWW*t^2 - 10*mWW^2*t^2 - 79*ep*mWW^2*t^2 - 176*ep^2*mWW^2*t^2 - 119*ep^3*mWW^2*t^2 + 20*mtt*s*t^2 + 142*ep*mtt*s*t^2 + 286*ep^2*mtt*s*t^2 + 176*ep^3*mtt*s*t^2 - 24*mWW*s*t^2 - 158*ep*mWW*s*t^2 - 306*ep^2*mWW*s*t^2 - 184*ep^3*mWW*s*t^2 + 20*mtt*t^3 + 133*ep*mtt*t^3 + 262*ep^2*mtt*t^3 + 161*ep^3*mtt*t^3 - 20*mWW*t^3 - 133*ep*mWW*t^3 - 262*ep^2*mWW*t^3 - 161*ep^3*mWW*t^3)/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s*t*(-mWW + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (-3*ep^2*(3 + 5*ep)*(s + t)^2*(4*mtt + 6*ep*mtt - s - ep*s - 5*t - 7*ep*t))/(2*(1 + ep)*(1 + 2*ep)*s^2*(mtt - s - t)*t*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-8*mtt^2*mWW - 32*ep*mtt^2*mWW - 30*ep^2*mtt^2*mWW + 16*mtt*mWW^2 + 76*ep*mtt*mWW^2 + 78*ep^2*mtt*mWW^2 + 16*mtt*mWW*s + 64*ep*mtt*mWW*s + 60*ep^2*mtt*mWW*s - 16*mWW^2*s - 76*ep*mWW^2*s - 78*ep^2*mWW^2*s - 8*mWW*s^2 - 32*ep*mWW*s^2 - 30*ep^2*mWW*s^2 + 8*mtt^2*t + 32*ep*mtt^2*t + 30*ep^2*mtt^2*t + 4*mtt*mWW*t + 9*ep*mtt*mWW*t + 5*ep^2*mtt*mWW*t - 14*mWW^2*t - 63*ep*mWW^2*t - 61*ep^2*mWW^2*t - 16*mtt*s*t - 64*ep*mtt*s*t - 60*ep^2*mtt*s*t - 4*mWW*s*t - 9*ep*mWW*s*t - 5*ep^2*mWW*s*t + 8*s^2*t + 32*ep*s^2*t + 30*ep^2*s^2*t - 16*mtt*t^2 - 64*ep*mtt*t^2 - 60*ep^2*mtt*t^2 + 4*mWW*t^2 + 23*ep*mWW*t^2 + 25*ep^2*mWW*t^2 + 16*s*t^2 + 64*ep*s*t^2 + 60*ep^2*s*t^2 + 8*t^3 + 32*ep*t^3 + 30*ep^2*t^3)/(4*(1 + ep)*(1 + 2*ep)*mWW^2*s*(-mtt + s + t)*(-mtt + mWW + s + t)), (-3*ep^2*t*(-4*mtt*mWW - 6*ep*mtt*mWW + 4*mWW*s + 6*ep*mWW*s + 4*mtt*t + 6*ep*mtt*t + mWW*t + ep*mWW*t - 4*s*t - 6*ep*s*t - 4*t^2 - 6*ep*t^2))/(2*(1 + ep)*(1 + 2*ep)*mWW^2*s^2*(-mtt + s + t)*(-mtt + mWW + s + t)), -(6*mtt^2*mWW^3*s^2 + 58*ep*mtt^2*mWW^3*s^2 + 140*ep^2*mtt^2*mWW^3*s^2 + 100*ep^3*mtt^2*mWW^3*s^2 - 6*mtt*mWW^4*s^2 - 58*ep*mtt*mWW^4*s^2 - 140*ep^2*mtt*mWW^4*s^2 - 100*ep^3*mtt*mWW^4*s^2 - 3*mtt*mWW^3*s^3 - 20*ep*mtt*mWW^3*s^3 - 37*ep^2*mtt*mWW^3*s^3 - 20*ep^3*mtt*mWW^3*s^3 + mWW^4*s^3 + 12*ep*mWW^4*s^3 + 27*ep^2*mWW^4*s^3 + 16*ep^3*mWW^4*s^3 + 18*mtt^3*mWW^2*s*t + 144*ep*mtt^3*mWW^2*s*t + 322*ep^2*mtt^3*mWW^2*s*t + 220*ep^3*mtt^3*mWW^2*s*t - 10*mtt^2*mWW^3*s*t - 92*ep*mtt^2*mWW^3*s*t - 230*ep^2*mtt^2*mWW^3*s*t - 172*ep^3*mtt^2*mWW^3*s*t - 8*mtt*mWW^4*s*t - 52*ep*mtt*mWW^4*s*t - 92*ep^2*mtt*mWW^4*s*t - 48*ep^3*mtt*mWW^4*s*t - 21*mtt^2*mWW^2*s^2*t - 182*ep*mtt^2*mWW^2*s^2*t - 425*ep^2*mtt^2*mWW^2*s^2*t - 300*ep^3*mtt^2*mWW^2*s^2*t + 3*mtt*mWW^3*s^2*t + 40*ep*mtt*mWW^3*s^2*t + 129*ep^2*mtt*mWW^3*s^2*t + 116*ep^3*mtt*mWW^3*s^2*t + 14*mWW^4*s^2*t + 126*ep*mWW^4*s^2*t + 276*ep^2*mWW^4*s^2*t + 176*ep^3*mWW^4*s^2*t + 2*mWW^3*s^3*t + 8*ep*mWW^3*s^3*t + 10*ep^2*mWW^3*s^3*t + 4*ep^3*mWW^3*s^3*t + 12*mtt^4*mWW*t^2 + 86*ep*mtt^4*mWW*t^2 + 182*ep^2*mtt^4*mWW*t^2 + 120*ep^3*mtt^4*mWW*t^2 - 8*mtt^3*mWW^2*t^2 - 60*ep*mtt^3*mWW^2*t^2 - 136*ep^2*mtt^3*mWW^2*t^2 - 96*ep^3*mtt^3*mWW^2*t^2 - 4*mtt^2*mWW^3*t^2 - 26*ep*mtt^2*mWW^3*t^2 - 46*ep^2*mtt^2*mWW^3*t^2 - 24*ep^3*mtt^2*mWW^3*t^2 - 42*mtt^3*mWW*s*t^2 - 316*ep*mtt^3*mWW*s*t^2 - 686*ep^2*mtt^3*mWW*s*t^2 - 460*ep^3*mtt^3*mWW*s*t^2 - 14*mtt^2*mWW^2*s*t^2 - 112*ep*mtt^2*mWW^2*s*t^2 - 214*ep^2*mtt^2*mWW^2*s*t^2 - 116*ep^3*mtt^2*mWW^2*s*t^2 + 46*mtt*mWW^3*s*t^2 + 368*ep*mtt*mWW^3*s*t^2 + 798*ep^2*mtt*mWW^3*s*t^2 + 524*ep^3*mtt*mWW^3*s*t^2 + 8*mWW^4*s*t^2 + 52*ep*mWW^4*s*t^2 + 92*ep^2*mWW^4*s*t^2 + 48*ep^3*mWW^4*s*t^2 + 30*mtt^2*mWW*s^2*t^2 + 230*ep*mtt^2*mWW*s^2*t^2 + 504*ep^2*mtt^2*mWW*s^2*t^2 + 340*ep^3*mtt^2*mWW*s^2*t^2 + 8*mtt*mWW^2*s^2*t^2 + 78*ep*mtt*mWW^2*s^2*t^2 + 158*ep^2*mtt*mWW^2*s^2*t^2 + 88*ep^3*mtt*mWW^2*s^2*t^2 - 34*mWW^3*s^2*t^2 - 292*ep*mWW^3*s^2*t^2 - 642*ep^2*mWW^3*s^2*t^2 - 420*ep^3*mWW^3*s^2*t^2 - 12*mtt^4*t^3 - 86*ep*mtt^4*t^3 - 182*ep^2*mtt^4*t^3 - 120*ep^3*mtt^4*t^3 - 32*mtt^3*mWW*t^3 - 224*ep*mtt^3*mWW*t^3 - 456*ep^2*mtt^3*mWW*t^3 - 288*ep^3*mtt^3*mWW*t^3 + 36*mtt^2*mWW^2*t^3 + 258*ep*mtt^2*mWW^2*t^3 + 546*ep^2*mtt^2*mWW^2*t^3 + 360*ep^3*mtt^2*mWW^2*t^3 + 8*mtt*mWW^3*t^3 + 52*ep*mtt*mWW^3*t^3 + 92*ep^2*mtt*mWW^3*t^3 + 48*ep^3*mtt*mWW^3*t^3 + 24*mtt^3*s*t^3 + 172*ep*mtt^3*s*t^3 + 364*ep^2*mtt^3*s*t^3 + 240*ep^3*mtt^3*s*t^3 + 82*mtt^2*mWW*s*t^3 + 608*ep*mtt^2*mWW*s*t^3 + 1274*ep^2*mtt^2*mWW*s*t^3 + 820*ep^3*mtt^2*mWW*s*t^3 - 68*mtt*mWW^2*s*t^3 - 496*ep*mtt*mWW^2*s*t^3 - 1060*ep^2*mtt*mWW^2*s*t^3 - 704*ep^3*mtt*mWW^2*s*t^3 - 36*mWW^3*s*t^3 - 276*ep*mWW^3*s*t^3 - 568*ep^2*mWW^3*s*t^3 - 352*ep^3*mWW^3*s*t^3 - 12*mtt^2*s^2*t^3 - 86*ep*mtt^2*s^2*t^3 - 182*ep^2*mtt^2*s^2*t^3 - 120*ep^3*mtt^2*s^2*t^3 - 32*mtt*mWW*s^2*t^3 - 240*ep*mtt*mWW*s^2*t^3 - 496*ep^2*mtt*mWW*s^2*t^3 - 312*ep^3*mtt*mWW*s^2*t^3 + 44*mWW^2*s^2*t^3 + 326*ep*mWW^2*s^2*t^3 + 678*ep^2*mWW^2*s^2*t^3 + 432*ep^3*mWW^2*s^2*t^3 + 40*mtt^3*t^4 + 284*ep*mtt^3*t^4 + 592*ep^2*mtt^3*t^4 + 384*ep^3*mtt^3*t^4 + 12*mtt^2*mWW*t^4 + 78*ep*mtt^2*mWW*t^4 + 138*ep^2*mtt^2*mWW*t^4 + 72*ep^3*mtt^2*mWW*t^4 - 48*mtt*mWW^2*t^4 - 336*ep*mtt*mWW^2*t^4 - 684*ep^2*mtt*mWW^2*t^4 - 432*ep^3*mtt*mWW^2*t^4 - 4*mWW^3*t^4 - 26*ep*mWW^3*t^4 - 46*ep^2*mWW^3*t^4 - 24*ep^3*mWW^3*t^4 - 56*mtt^2*s*t^4 - 396*ep*mtt^2*s*t^4 - 820*ep^2*mtt^2*s*t^4 - 528*ep^3*mtt^2*s*t^4 - 8*mtt*mWW*s*t^4 - 68*ep*mtt*mWW*s*t^4 - 132*ep^2*mtt*mWW*s*t^4 - 72*ep^3*mtt*mWW*s*t^4 + 64*mWW^2*s*t^4 + 464*ep*mWW^2*s*t^4 + 952*ep^2*mWW^2*s*t^4 + 600*ep^3*mWW^2*s*t^4 + 16*mtt*s^2*t^4 + 112*ep*mtt*s^2*t^4 + 228*ep^2*mtt*s^2*t^4 + 144*ep^3*mtt*s^2*t^4 - 16*mWW*s^2*t^4 - 112*ep*mWW*s^2*t^4 - 228*ep^2*mWW*s^2*t^4 - 144*ep^3*mWW*s^2*t^4 - 44*mtt^2*t^5 - 310*ep*mtt^2*t^5 - 638*ep^2*mtt^2*t^5 - 408*ep^3*mtt^2*t^5 + 24*mtt*mWW*t^5 + 172*ep*mtt*mWW*t^5 + 364*ep^2*mtt*mWW*t^5 + 240*ep^3*mtt*mWW*t^5 + 20*mWW^2*t^5 + 138*ep*mWW^2*t^5 + 274*ep^2*mWW^2*t^5 + 168*ep^3*mWW^2*t^5 + 32*mtt*s*t^5 + 224*ep*mtt*s*t^5 + 456*ep^2*mtt*s*t^5 + 288*ep^3*mtt*s*t^5 - 32*mWW*s*t^5 - 224*ep*mWW*s*t^5 - 456*ep^2*mWW*s*t^5 - 288*ep^3*mWW*s*t^5 + 16*mtt*t^6 + 112*ep*mtt*t^6 + 228*ep^2*mtt*t^6 + 144*ep^3*mtt*t^6 - 16*mWW*t^6 - 112*ep*mWW*t^6 - 228*ep^2*mWW*t^6 - 144*ep^3*mWW*t^6)/(2*(1 + 2*ep)*(1 + 4*ep)*mWW^3*(-mtt + mWW)*s*t^2*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-6*ep^2*(3*mtt^2*mWW^2*s + 14*ep*mtt^2*mWW^2*s + 21*ep^2*mtt^2*mWW^2*s + 10*ep^3*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 14*ep*mtt*mWW^3*s - 21*ep^2*mtt*mWW^3*s - 10*ep^3*mtt*mWW^3*s + mWW^3*s^2 + 4*ep*mWW^3*s^2 + 5*ep^2*mWW^3*s^2 + 2*ep^3*mWW^3*s^2 - 6*mtt^3*mWW*t - 43*ep*mtt^3*mWW*t - 91*ep^2*mtt^3*mWW*t - 60*ep^3*mtt^3*mWW*t + 4*mtt^2*mWW^2*t + 30*ep*mtt^2*mWW^2*t + 68*ep^2*mtt^2*mWW^2*t + 48*ep^3*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 13*ep*mtt*mWW^3*t + 23*ep^2*mtt*mWW^3*t + 12*ep^3*mtt*mWW^3*t + 3*mtt^2*mWW*s*t + 29*ep*mtt^2*mWW*s*t + 70*ep^2*mtt^2*mWW*s*t + 50*ep^3*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 38*ep*mtt*mWW^2*s*t - 78*ep^2*mtt*mWW^2*s*t - 52*ep^3*mtt*mWW^2*s*t + 4*mWW^3*s*t + 13*ep*mWW^3*s*t + 13*ep^2*mWW^3*s*t + 4*ep^3*mWW^3*s*t + 6*mtt^3*t^2 + 43*ep*mtt^3*t^2 + 91*ep^2*mtt^3*t^2 + 60*ep^3*mtt^3*t^2 + 10*mtt^2*mWW*t^2 + 69*ep*mtt^2*mWW*t^2 + 137*ep^2*mtt^2*mWW*t^2 + 84*ep^3*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 - 99*ep*mtt*mWW^2*t^2 - 205*ep^2*mtt*mWW^2*t^2 - 132*ep^3*mtt*mWW^2*t^2 - 2*mWW^3*t^2 - 13*ep*mWW^3*t^2 - 23*ep^2*mWW^3*t^2 - 12*ep^3*mWW^3*t^2 - 6*mtt^2*s*t^2 - 43*ep*mtt^2*s*t^2 - 91*ep^2*mtt^2*s*t^2 - 60*ep^3*mtt^2*s*t^2 - 8*ep*mtt*mWW*s*t^2 - 20*ep^2*mtt*mWW*s*t^2 - 12*ep^3*mtt*mWW*s*t^2 + 6*mWW^2*s*t^2 + 51*ep*mWW^2*s*t^2 + 111*ep^2*mWW^2*s*t^2 + 72*ep^3*mWW^2*s*t^2 - 14*mtt^2*t^3 - 99*ep*mtt^2*t^3 - 205*ep^2*mtt^2*t^3 - 132*ep^3*mtt^2*t^3 + 4*mtt*mWW*t^3 + 30*ep*mtt*mWW*t^3 + 68*ep^2*mtt*mWW*t^3 + 48*ep^3*mtt*mWW*t^3 + 10*mWW^2*t^3 + 69*ep*mWW^2*t^3 + 137*ep^2*mWW^2*t^3 + 84*ep^3*mWW^2*t^3 + 8*mtt*s*t^3 + 56*ep*mtt*s*t^3 + 114*ep^2*mtt*s*t^3 + 72*ep^3*mtt*s*t^3 - 8*mWW*s*t^3 - 56*ep*mWW*s*t^3 - 114*ep^2*mWW*s*t^3 - 72*ep^3*mWW*s*t^3 + 8*mtt*t^4 + 56*ep*mtt*t^4 + 114*ep^2*mtt*t^4 + 72*ep^3*mtt*t^4 - 8*mWW*t^4 - 56*ep*mWW*t^4 - 114*ep^2*mWW*t^4 - 72*ep^3*mWW*t^4))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^3*(-mtt + mWW)*s*t*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((1 + 4*ep)*(-mtt + s + 2*t)*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + mtt*t - 2*mWW*t - s*t))/((1 + ep)*s*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2), (-3*ep*(-1 + 2*ep)*(-mtt + s)^2*(-mtt + s + 2*t))/((1 + ep)*s^2*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(2*mtt^5 + 8*ep*mtt^5 + 12*ep^2*mtt^5 + 6*ep^3*mtt^5 - 14*mtt^4*mWW - 82*ep*mtt^4*mWW - 166*ep^2*mtt^4*mWW - 110*ep^3*mtt^4*mWW + 22*mtt^3*mWW^2 + 138*ep*mtt^3*mWW^2 + 290*ep^2*mtt^3*mWW^2 + 198*ep^3*mtt^3*mWW^2 - 10*mtt^2*mWW^3 - 62*ep*mtt^2*mWW^3 - 130*ep^2*mtt^2*mWW^3 - 90*ep^3*mtt^2*mWW^3 - 2*ep*mtt*mWW^4 - 6*ep^2*mtt*mWW^4 - 4*ep^3*mtt*mWW^4 - 2*mtt^4*s - 11*ep*mtt^4*s - 24*ep^2*mtt^4*s - 15*ep^3*mtt^4*s + 12*mtt^3*mWW*s + 87*ep*mtt^3*mWW*s + 200*ep^2*mtt^3*mWW*s + 137*ep^3*mtt^3*mWW*s - 10*mtt^2*mWW^2*s - 81*ep*mtt^2*mWW^2*s - 192*ep^2*mtt^2*mWW^2*s - 133*ep^3*mtt^2*mWW^2*s + 5*ep*mtt*mWW^3*s + 16*ep^2*mtt*mWW^3*s + 11*ep^3*mtt*mWW^3*s - 6*mtt^3*s^2 - 18*ep*mtt^3*s^2 - 8*ep^2*mtt^3*s^2 + 4*ep^3*mtt^3*s^2 + 12*mtt^2*mWW*s^2 + 32*ep*mtt^2*mWW*s^2 + 6*ep^2*mtt^2*mWW*s^2 - 14*ep^3*mtt^2*mWW*s^2 - 6*mtt*mWW^2*s^2 - 14*ep*mtt*mWW^2*s^2 + 2*ep^2*mtt*mWW^2*s^2 + 10*ep^3*mtt*mWW^2*s^2 + 10*mtt^2*s^3 + 37*ep*mtt^2*s^3 + 40*ep^2*mtt^2*s^3 + 13*ep^3*mtt^2*s^3 - 10*mtt*mWW*s^3 - 37*ep*mtt*mWW*s^3 - 40*ep^2*mtt*mWW*s^3 - 13*ep^3*mtt*mWW*s^3 - 4*mtt*s^4 - 16*ep*mtt*s^4 - 20*ep^2*mtt*s^4 - 8*ep^3*mtt*s^4 - 10*mtt^4*t - 37*ep*mtt^4*t - 30*ep^2*mtt^4*t + 9*ep^3*mtt^4*t + 40*mtt^3*mWW*t + 199*ep*mtt^3*mWW*t + 312*ep^2*mtt^3*mWW*t + 141*ep^3*mtt^3*mWW*t - 58*mtt^2*mWW^2*t - 345*ep*mtt^2*mWW^2*t - 664*ep^2*mtt^2*mWW^2*t - 401*ep^3*mtt^2*mWW^2*t + 28*mtt*mWW^3*t + 181*ep*mtt*mWW^3*t + 376*ep^2*mtt*mWW^3*t + 247*ep^3*mtt*mWW^3*t + 2*ep*mWW^4*t + 6*ep^2*mWW^4*t + 4*ep^3*mWW^4*t + 18*mtt^3*s*t + 101*ep*mtt^3*s*t + 162*ep^2*mtt^3*s*t + 67*ep^3*mtt^3*s*t - 44*mtt^2*mWW*s*t - 267*ep*mtt^2*mWW*s*t - 480*ep^2*mtt^2*mWW*s*t - 245*ep^3*mtt^2*mWW*s*t + 34*mtt*mWW^2*s*t + 215*ep*mtt*mWW^2*s*t + 410*ep^2*mtt*mWW^2*s*t + 229*ep^3*mtt*mWW^2*s*t - 8*mWW^3*s*t - 49*ep*mWW^3*s*t - 92*ep^2*mWW^3*s*t - 51*ep^3*mWW^3*s*t - 39*ep*mtt^2*s^2*t - 110*ep^2*mtt^2*s^2*t - 71*ep^3*mtt^2*s^2*t + 8*mtt*mWW*s^2*t + 85*ep*mtt*mWW*s^2*t + 190*ep^2*mtt*mWW*s^2*t + 113*ep^3*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 46*ep*mWW^2*s^2*t - 80*ep^2*mWW^2*s^2*t - 42*ep^3*mWW^2*s^2*t - 8*mtt*s^3*t - 25*ep*mtt*s^3*t - 22*ep^2*mtt*s^3*t - 5*ep^3*mtt*s^3*t - 4*mWW*s^3*t - 23*ep*mWW*s^3*t - 38*ep^2*mWW*s^3*t - 19*ep^3*mWW*s^3*t + 30*mtt^3*t^2 + 153*ep*mtt^3*t^2 + 224*ep^2*mtt^3*t^2 + 89*ep^3*mtt^3*t^2 - 46*mtt^2*mWW*t^2 - 197*ep*mtt^2*mWW*t^2 - 204*ep^2*mtt^2*mWW*t^2 - 5*ep^3*mtt^2*mWW*t^2 + 34*mtt*mWW^2*t^2 + 163*ep*mtt*mWW^2*t^2 + 226*ep^2*mtt*mWW^2*t^2 + 73*ep^3*mtt*mWW^2*t^2 - 18*mWW^3*t^2 - 119*ep*mWW^3*t^2 - 246*ep^2*mWW^3*t^2 - 157*ep^3*mWW^3*t^2 - 44*mtt^2*s*t^2 - 271*ep*mtt^2*s*t^2 - 476*ep^2*mtt^2*s*t^2 - 249*ep^3*mtt^2*s*t^2 + 58*mtt*mWW*s*t^2 + 333*ep*mtt*mWW*s*t^2 + 544*ep^2*mtt*mWW*s*t^2 + 257*ep^3*mtt*mWW*s*t^2 - 14*mWW^2*s*t^2 - 62*ep*mWW^2*s*t^2 - 68*ep^2*mWW^2*s*t^2 - 8*ep^3*mWW^2*s*t^2 + 8*mtt*s^2*t^2 + 69*ep*mtt*s^2*t^2 + 136*ep^2*mtt*s^2*t^2 + 75*ep^3*mtt*s^2*t^2 - 20*mWW*s^2*t^2 - 117*ep*mWW*s^2*t^2 - 196*ep^2*mWW*s^2*t^2 - 99*ep^3*mWW*s^2*t^2 - 42*mtt^2*t^3 - 255*ep*mtt^2*t^3 - 462*ep^2*mtt^2*t^3 - 261*ep^3*mtt^2*t^3 + 40*mtt*mWW*t^3 + 211*ep*mtt*mWW*t^3 + 314*ep^2*mtt*mWW*t^3 + 131*ep^3*mtt*mWW*t^3 + 2*mWW^2*t^3 + 44*ep*mWW^2*t^3 + 148*ep^2*mWW^2*t^3 + 130*ep^3*mWW^2*t^3 + 32*mtt*s*t^3 + 209*ep*mtt*s*t^3 + 394*ep^2*mtt*s*t^3 + 229*ep^3*mtt*s*t^3 - 36*mWW*s*t^3 - 225*ep*mWW*s*t^3 - 414*ep^2*mWW*s*t^3 - 237*ep^3*mWW*s*t^3 + 20*mtt*t^4 + 131*ep*mtt*t^4 + 256*ep^2*mtt*t^4 + 157*ep^3*mtt*t^4 - 20*mWW*t^4 - 131*ep*mWW*t^4 - 256*ep^2*mWW*t^4 - 157*ep^3*mWW*t^4))/(2*ep*(1 + 2*ep)*(mtt - mWW)*s*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*ep*(-mtt^7 - 2*ep*mtt^7 - ep^2*mtt^7 + 8*mtt^6*mWW + 44*ep*mtt^6*mWW + 90*ep^2*mtt^6*mWW + 62*ep^3*mtt^6*mWW - 18*mtt^5*mWW^2 - 112*ep*mtt^5*mWW^2 - 236*ep^2*mtt^5*mWW^2 - 162*ep^3*mtt^5*mWW^2 + 16*mtt^4*mWW^3 + 100*ep*mtt^4*mWW^3 + 206*ep^2*mtt^4*mWW^3 + 138*ep^3*mtt^4*mWW^3 - 5*mtt^3*mWW^4 - 30*ep*mtt^3*mWW^4 - 59*ep^2*mtt^3*mWW^4 - 38*ep^3*mtt^3*mWW^4 + 3*mtt^6*s + 9*ep*mtt^6*s + 13*ep^2*mtt^6*s + 7*ep^3*mtt^6*s - 21*mtt^5*mWW*s - 129*ep*mtt^5*mWW*s - 277*ep^2*mtt^5*mWW*s - 189*ep^3*mtt^5*mWW*s + 33*mtt^4*mWW^2*s + 225*ep*mtt^4*mWW^2*s + 493*ep^2*mtt^4*mWW^2*s + 337*ep^3*mtt^4*mWW^2*s - 15*mtt^3*mWW^3*s - 107*ep*mtt^3*mWW^3*s - 235*ep^2*mtt^3*mWW^3*s - 159*ep^3*mtt^3*mWW^3*s + 2*ep*mtt^2*mWW^4*s + 6*ep^2*mtt^2*mWW^4*s + 4*ep^3*mtt^2*mWW^4*s + mtt^5*s^2 + ep*mtt^5*s^2 - 13*ep^2*mtt^5*s^2 - 13*ep^3*mtt^5*s^2 + 3*mtt^4*mWW*s^2 + 61*ep*mtt^4*mWW*s^2 + 191*ep^2*mtt^4*mWW*s^2 + 145*ep^3*mtt^4*mWW*s^2 - mtt^3*mWW^2*s^2 - 61*ep*mtt^3*mWW^2*s^2 - 197*ep^2*mtt^3*mWW^2*s^2 - 149*ep^3*mtt^3*mWW^2*s^2 - 3*mtt^2*mWW^3*s^2 - ep*mtt^2*mWW^3*s^2 + 19*ep^2*mtt^2*mWW^3*s^2 + 17*ep^3*mtt^2*mWW^3*s^2 - 11*mtt^4*s^3 - 37*ep*mtt^4*s^3 - 29*ep^2*mtt^4*s^3 - 3*ep^3*mtt^4*s^3 + 22*mtt^3*mWW*s^3 + 69*ep*mtt^3*mWW*s^3 + 46*ep^2*mtt^3*mWW*s^3 - ep^3*mtt^3*mWW*s^3 - 11*mtt^2*mWW^2*s^3 - 32*ep*mtt^2*mWW^2*s^3 - 17*ep^2*mtt^2*mWW^2*s^3 + 4*ep^3*mtt^2*mWW^2*s^3 + 12*mtt^3*s^4 + 45*ep*mtt^3*s^4 + 50*ep^2*mtt^3*s^4 + 17*ep^3*mtt^3*s^4 - 12*mtt^2*mWW*s^4 - 45*ep*mtt^2*mWW*s^4 - 50*ep^2*mtt^2*mWW*s^4 - 17*ep^3*mtt^2*mWW*s^4 - 4*mtt^2*s^5 - 16*ep*mtt^2*s^5 - 20*ep^2*mtt^2*s^5 - 8*ep^3*mtt^2*s^5 + 6*mtt^6*t + 9*ep*mtt^6*t - 16*ep^2*mtt^6*t - 27*ep^3*mtt^6*t - 33*mtt^5*mWW*t - 153*ep*mtt^5*mWW*t - 247*ep^2*mtt^5*mWW*t - 127*ep^3*mtt^5*mWW*t + 67*mtt^4*mWW^2*t + 395*ep*mtt^4*mWW^2*t + 769*ep^2*mtt^4*mWW^2*t + 477*ep^3*mtt^4*mWW^2*t - 59*mtt^3*mWW^3*t - 367*ep*mtt^3*mWW^3*t - 733*ep^2*mtt^3*mWW^3*t - 465*ep^3*mtt^3*mWW^3*t + 19*mtt^2*mWW^4*t + 116*ep*mtt^2*mWW^4*t + 227*ep^2*mtt^2*mWW^4*t + 142*ep^3*mtt^2*mWW^4*t - 20*mtt^5*s*t - 71*ep*mtt^5*s*t - 66*ep^2*mtt^5*s*t + 5*ep^3*mtt^5*s*t + 78*mtt^4*mWW*s*t + 422*ep*mtt^4*mWW*s*t + 734*ep^2*mtt^4*mWW*s*t + 378*ep^3*mtt^4*mWW*s*t - 108*mtt^3*mWW^2*s*t - 683*ep*mtt^3*mWW^2*s*t - 1340*ep^2*mtt^3*mWW^2*s*t - 797*ep^3*mtt^3*mWW^2*s*t + 54*mtt^2*mWW^3*s*t + 360*ep*mtt^2*mWW^3*s*t + 728*ep^2*mtt^2*mWW^3*s*t + 446*ep^3*mtt^2*mWW^3*s*t - 4*mtt*mWW^4*s*t - 28*ep*mtt*mWW^4*s*t - 56*ep^2*mtt*mWW^4*s*t - 32*ep^3*mtt*mWW^4*s*t + 15*mtt^4*s^2*t + 102*ep*mtt^4*s^2*t + 191*ep^2*mtt^4*s^2*t + 92*ep^3*mtt^4*s^2*t - 39*mtt^3*mWW*s^2*t - 301*ep*mtt^3*mWW*s^2*t - 617*ep^2*mtt^3*mWW*s^2*t - 343*ep^3*mtt^3*mWW*s^2*t + 33*mtt^2*mWW^2*s^2*t + 266*ep*mtt^2*mWW^2*s^2*t + 563*ep^2*mtt^2*mWW^2*s^2*t + 330*ep^3*mtt^2*mWW^2*s^2*t - 9*mtt*mWW^3*s^2*t - 67*ep*mtt*mWW^3*s^2*t - 137*ep^2*mtt*mWW^3*s^2*t - 79*ep^3*mtt*mWW^3*s^2*t + 9*mtt^3*s^3*t - 7*ep*mtt^3*s^3*t - 77*ep^2*mtt^3*s^3*t - 61*ep^3*mtt^3*s^3*t - 4*mtt^2*mWW*s^3*t + 47*ep*mtt^2*mWW*s^3*t + 158*ep^2*mtt^2*mWW*s^3*t + 107*ep^3*mtt^2*mWW*s^3*t - 5*mtt*mWW^2*s^3*t - 40*ep*mtt*mWW^2*s^3*t - 81*ep^2*mtt*mWW^2*s^3*t - 46*ep^3*mtt*mWW^2*s^3*t - 10*mtt^2*s^4*t - 33*ep*mtt^2*s^4*t - 32*ep^2*mtt^2*s^4*t - 9*ep^3*mtt^2*s^4*t - 2*mtt*mWW*s^4*t - 15*ep*mtt*mWW*s^4*t - 28*ep^2*mtt*mWW*s^4*t - 15*ep^3*mtt*mWW*s^4*t - 20*mtt^5*t^2 - 60*ep*mtt^5*t^2 - 26*ep^2*mtt^5*t^2 + 34*ep^3*mtt^5*t^2 + 63*mtt^4*mWW*t^2 + 257*ep*mtt^4*mWW*t^2 + 303*ep^2*mtt^4*mWW*t^2 + 69*ep^3*mtt^4*mWW*t^2 - 89*mtt^3*mWW^2*t^2 - 476*ep*mtt^3*mWW^2*t^2 - 805*ep^2*mtt^3*mWW^2*t^2 - 410*ep^3*mtt^3*mWW^2*t^2 + 69*mtt^2*mWW^3*t^2 + 421*ep*mtt^2*mWW^3*t^2 + 805*ep^2*mtt^2*mWW^3*t^2 + 477*ep^3*mtt^2*mWW^3*t^2 - 23*mtt*mWW^4*t^2 - 142*ep*mtt*mWW^4*t^2 - 277*ep^2*mtt*mWW^4*t^2 - 170*ep^3*mtt*mWW^4*t^2 + 61*mtt^4*s*t^2 + 299*ep*mtt^4*s*t^2 + 435*ep^2*mtt^4*s*t^2 + 173*ep^3*mtt^4*s*t^2 - 128*mtt^3*mWW*s*t^2 - 663*ep*mtt^3*mWW*s*t^2 - 1002*ep^2*mtt^3*mWW*s*t^2 - 407*ep^3*mtt^3*mWW*s*t^2 + 109*mtt^2*mWW^2*s*t^2 + 622*ep*mtt^2*mWW^2*s*t^2 + 1039*ep^2*mtt^2*mWW^2*s*t^2 + 490*ep^3*mtt^2*mWW^2*s*t^2 - 46*mtt*mWW^3*s*t^2 - 284*ep*mtt*mWW^3*s*t^2 - 522*ep^2*mtt*mWW^3*s*t^2 - 284*ep^3*mtt*mWW^3*s*t^2 + 4*mWW^4*s*t^2 + 26*ep*mWW^4*s*t^2 + 50*ep^2*mWW^4*s*t^2 + 28*ep^3*mWW^4*s*t^2 - 48*mtt^3*s^2*t^2 - 315*ep*mtt^3*s^2*t^2 - 576*ep^2*mtt^3*s^2*t^2 - 309*ep^3*mtt^3*s^2*t^2 + 76*mtt^2*mWW*s^2*t^2 + 485*ep*mtt^2*mWW*s^2*t^2 + 854*ep^2*mtt^2*mWW*s^2*t^2 + 433*ep^3*mtt^2*mWW*s^2*t^2 - 32*mtt*mWW^2*s^2*t^2 - 194*ep*mtt*mWW^2*s^2*t^2 - 320*ep^2*mtt*mWW^2*s^2*t^2 - 146*ep^3*mtt*mWW^2*s^2*t^2 + 4*mWW^3*s^2*t^2 + 24*ep*mWW^3*s^2*t^2 + 42*ep^2*mWW^3*s^2*t^2 + 22*ep^3*mWW^3*s^2*t^2 + 4*mtt^2*s^3*t^2 + 56*ep*mtt^2*s^3*t^2 + 124*ep^2*mtt^2*s^3*t^2 + 72*ep^3*mtt^2*s^3*t^2 - 18*mtt*mWW*s^3*t^2 - 116*ep*mtt*mWW*s^3*t^2 - 204*ep^2*mtt*mWW*s^3*t^2 - 106*ep^3*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 + 12*ep*mWW^2*s^3*t^2 + 20*ep^2*mWW^2*s^3*t^2 + 10*ep^3*mWW^2*s^3*t^2 + 36*mtt^4*t^3 + 160*ep*mtt^4*t^3 + 212*ep^2*mtt^4*t^3 + 76*ep^3*mtt^4*t^3 - 79*mtt^3*mWW*t^3 - 349*ep*mtt^3*mWW*t^3 - 441*ep^2*mtt^3*mWW*t^3 - 131*ep^3*mtt^3*mWW*t^3 + 59*mtt^2*mWW^2*t^3 + 274*ep*mtt^2*mWW^2*t^3 + 355*ep^2*mtt^2*mWW^2*t^3 + 100*ep^3*mtt^2*mWW^2*t^3 - 25*mtt*mWW^3*t^3 - 141*ep*mtt*mWW^3*t^3 - 235*ep^2*mtt*mWW^3*t^3 - 111*ep^3*mtt*mWW^3*t^3 + 9*mWW^4*t^3 + 56*ep*mWW^4*t^3 + 109*ep^2*mWW^4*t^3 + 66*ep^3*mWW^4*t^3 - 80*mtt^3*s*t^3 - 463*ep*mtt^3*s*t^3 - 808*ep^2*mtt^3*s*t^3 - 437*ep^3*mtt^3*s*t^3 + 125*mtt^2*mWW*s*t^3 + 712*ep*mtt^2*mWW*s*t^3 + 1191*ep^2*mtt^2*mWW*s*t^3 + 600*ep^3*mtt^2*mWW*s*t^3 - 52*mtt*mWW^2*s*t^3 - 280*ep*mtt*mWW^2*s*t^3 - 412*ep^2*mtt*mWW^2*s*t^3 - 160*ep^3*mtt*mWW^2*s*t^3 + 7*mWW^3*s*t^3 + 31*ep*mWW^3*s*t^3 + 29*ep^2*mWW^3*s*t^3 - 3*ep^3*mWW^3*s*t^3 + 36*mtt^2*s^2*t^3 + 240*ep*mtt^2*s^2*t^3 + 454*ep^2*mtt^2*s^2*t^3 + 262*ep^3*mtt^2*s^2*t^3 - 50*mtt*mWW*s^2*t^3 - 317*ep*mtt*mWW*s^2*t^3 - 578*ep^2*mtt*mWW*s^2*t^3 - 323*ep^3*mtt*mWW*s^2*t^3 + 10*mWW^2*s^2*t^3 + 61*ep*mWW^2*s^2*t^3 + 104*ep^2*mWW^2*s^2*t^3 + 53*ep^3*mWW^2*s^2*t^3 - 31*mtt^3*t^4 - 166*ep*mtt^3*t^4 - 277*ep^2*mtt^3*t^4 - 146*ep^3*mtt^3*t^4 + 61*mtt^2*mWW*t^4 + 319*ep*mtt^2*mWW*t^4 + 511*ep^2*mtt^2*mWW*t^4 + 253*ep^3*mtt^2*mWW*t^4 - 29*mtt*mWW^2*t^4 - 140*ep*mtt*mWW^2*t^4 - 191*ep^2*mtt*mWW^2*t^4 - 68*ep^3*mtt*mWW^2*t^4 - mWW^3*t^4 - 13*ep*mWW^3*t^4 - 43*ep^2*mWW^3*t^4 - 39*ep^3*mWW^3*t^4 + 36*mtt^2*s*t^4 + 226*ep*mtt^2*s*t^4 + 426*ep^2*mtt^2*s*t^4 + 252*ep^3*mtt^2*s*t^4 - 54*mtt*mWW*s*t^4 - 342*ep*mtt*mWW*s*t^4 - 646*ep^2*mtt*mWW*s*t^4 - 382*ep^3*mtt*mWW*s*t^4 + 18*mWW^2*s*t^4 + 116*ep*mWW^2*s*t^4 + 220*ep^2*mWW^2*s*t^4 + 130*ep^3*mWW^2*s*t^4 + 10*mtt^2*t^5 + 59*ep*mtt^2*t^5 + 108*ep^2*mtt^2*t^5 + 63*ep^3*mtt^2*t^5 - 20*mtt*mWW*t^5 - 118*ep*mtt*mWW*t^5 - 216*ep^2*mtt*mWW*t^5 - 126*ep^3*mtt*mWW*t^5 + 10*mWW^2*t^5 + 59*ep*mWW^2*t^5 + 108*ep^2*mWW^2*t^5 + 63*ep^3*mWW^2*t^5))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^2*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((1 + 4*ep)*(mtt - s - 2*t)*(mtt*mWW - mWW*s + mtt*t - 2*mWW*t - s*t))/((1 + ep)*s*(mtt - s - t)*t*(-mWW + t)^2)), (-3*ep*(-1 + 2*ep)*(-mtt + s)^2*(-mtt + s + 2*t))/((1 + ep)*s^2*(mWW - t)^2*t*(-mtt + s + t)), -((mtt - s - t)*(2*mtt*mWW^3 + 12*ep*mtt*mWW^3 + 16*ep^2*mtt*mWW^3 + 2*ep*mWW^4 + 2*ep^2*mWW^4 - 2*mWW^3*s - 12*ep*mWW^3*s - 16*ep^2*mWW^3*s + 2*mtt*mWW^2*t + 12*ep*mtt*mWW^2*t + 16*ep^2*mtt*mWW^2*t - 18*mWW^3*t - 97*ep*mWW^3*t - 115*ep^2*mWW^3*t - 2*mWW^2*s*t - 12*ep*mWW^2*s*t - 16*ep^2*mWW^2*s*t + 30*mWW^2*t^2 + 134*ep*mWW^2*t^2 + 134*ep^2*mWW^2*t^2 - 28*mWW*t^3 - 119*ep*mWW*t^3 - 115*ep^2*mWW*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(2*ep*(1 + 2*ep)*mWW^2*s*t*(-mWW + t)^3), (3*ep*(mtt - s - t)*(mtt*mWW^3 + 5*ep*mtt*mWW^3 + 6*ep^2*mtt*mWW^3 - mWW^3*s - 5*ep*mWW^3*s - 6*ep^2*mWW^3*s + mtt*mWW^2*t + 7*ep*mtt*mWW^2*t + 10*ep^2*mtt*mWW^2*t - 9*mWW^3*t - 41*ep*mWW^3*t - 46*ep^2*mWW^3*t - mWW^2*s*t - 7*ep*mWW^2*s*t - 10*ep^2*mWW^2*s*t + 15*mWW^2*t^2 + 55*ep*mWW^2*t^2 + 48*ep^2*mWW^2*t^2 - 14*mWW*t^3 - 52*ep*mWW*t^3 - 46*ep^2*mWW*t^3 + 4*t^4 + 14*ep*t^4 + 12*ep^2*t^4))/((1 + ep)*(1 + 2*ep)*mWW^2*s^2*t*(-mWW + t)^3), -(-36*ep*mtt^9*mWW - 108*ep^2*mtt^9*mWW - 80*ep^3*mtt^9*mWW - 2*mtt^8*mWW^2 + 116*ep*mtt^8*mWW^2 + 358*ep^2*mtt^8*mWW^2 + 264*ep^3*mtt^8*mWW^2 + 18*mtt^7*mWW^3 - 48*ep*mtt^7*mWW^3 - 254*ep^2*mtt^7*mWW^3 - 204*ep^3*mtt^7*mWW^3 - 52*mtt^6*mWW^4 - 296*ep*mtt^6*mWW^4 - 572*ep^2*mtt^6*mWW^4 - 368*ep^3*mtt^6*mWW^4 + 68*mtt^5*mWW^5 + 556*ep*mtt^5*mWW^5 + 1280*ep^2*mtt^5*mWW^5 + 888*ep^3*mtt^5*mWW^5 - 42*mtt^4*mWW^6 - 396*ep*mtt^4*mWW^6 - 970*ep^2*mtt^4*mWW^6 - 696*ep^3*mtt^4*mWW^6 + 10*mtt^3*mWW^7 + 104*ep*mtt^3*mWW^7 + 266*ep^2*mtt^3*mWW^7 + 196*ep^3*mtt^3*mWW^7 + 228*ep*mtt^8*mWW*s + 686*ep^2*mtt^8*mWW*s + 510*ep^3*mtt^8*mWW*s + 6*mtt^7*mWW^2*s - 630*ep*mtt^7*mWW^2*s - 1926*ep^2*mtt^7*mWW^2*s - 1426*ep^3*mtt^7*mWW^2*s - 46*mtt^6*mWW^3*s + 252*ep*mtt^6*mWW^3*s + 1052*ep^2*mtt^6*mWW^3*s + 830*ep^3*mtt^6*mWW^3*s + 92*mtt^5*mWW^4*s + 860*ep*mtt^5*mWW^4*s + 2016*ep^2*mtt^5*mWW^4*s + 1376*ep^3*mtt^5*mWW^4*s - 60*mtt^4*mWW^5*s - 1116*ep*mtt^4*mWW^5*s - 3054*ep^2*mtt^4*mWW^5*s - 2210*ep^3*mtt^4*mWW^5*s - 2*mtt^3*mWW^6*s + 426*ep*mtt^3*mWW^6*s + 1366*ep^2*mtt^3*mWW^6*s + 1042*ep^3*mtt^3*mWW^6*s + 10*mtt^2*mWW^7*s - 20*ep*mtt^2*mWW^7*s - 140*ep^2*mtt^2*mWW^7*s - 122*ep^3*mtt^2*mWW^7*s - 609*ep*mtt^7*mWW*s^2 - 1834*ep^2*mtt^7*mWW*s^2 - 1365*ep^3*mtt^7*mWW*s^2 + 1404*ep*mtt^6*mWW^2*s^2 + 4220*ep^2*mtt^6*mWW^2*s^2 + 3120*ep^3*mtt^6*mWW^2*s^2 + 14*mtt^5*mWW^3*s^2 - 425*ep*mtt^5*mWW^3*s^2 - 1384*ep^2*mtt^5*mWW^3*s^2 - 1045*ep^3*mtt^5*mWW^3*s^2 - 2*mtt^4*mWW^4*s^2 - 1182*ep*mtt^4*mWW^4*s^2 - 3558*ep^2*mtt^4*mWW^4*s^2 - 2618*ep^3*mtt^4*mWW^4*s^2 - 38*mtt^3*mWW^5*s^2 + 1055*ep*mtt^3*mWW^5*s^2 + 3508*ep^2*mtt^3*mWW^5*s^2 + 2667*ep^3*mtt^3*mWW^5*s^2 + 26*mtt^2*mWW^6*s^2 - 278*ep*mtt^2*mWW^6*s^2 - 1070*ep^2*mtt^2*mWW^6*s^2 - 854*ep^3*mtt^2*mWW^6*s^2 + 35*ep*mtt*mWW^7*s^2 + 118*ep^2*mtt*mWW^7*s^2 + 95*ep^3*mtt*mWW^7*s^2 + 885*ep*mtt^6*mWW*s^3 + 2660*ep^2*mtt^6*mWW*s^3 + 1975*ep^3*mtt^6*mWW*s^3 - 20*mtt^5*mWW^2*s^3 - 1636*ep*mtt^5*mWW^2*s^3 - 4780*ep^2*mtt^5*mWW^2*s^3 - 3500*ep^3*mtt^5*mWW^2*s^3 + 50*mtt^4*mWW^3*s^3 + 165*ep*mtt^4*mWW^3*s^3 + 178*ep^2*mtt^4*mWW^3*s^3 + 55*ep^3*mtt^4*mWW^3*s^3 - 50*mtt^3*mWW^4*s^3 + 1230*ep*mtt^3*mWW^4*s^3 + 4038*ep^2*mtt^3*mWW^4*s^3 + 3054*ep^3*mtt^3*mWW^4*s^3 + 14*mtt^2*mWW^5*s^3 - 829*ep*mtt^2*mWW^5*s^3 - 2638*ep^2*mtt^2*mWW^5*s^3 - 1987*ep^3*mtt^2*mWW^5*s^3 + 6*mtt*mWW^6*s^3 + 194*ep*mtt*mWW^6*s^3 + 570*ep^2*mtt*mWW^6*s^3 + 422*ep^3*mtt*mWW^6*s^3 - 9*ep*mWW^7*s^3 - 28*ep^2*mWW^7*s^3 - 19*ep^3*mWW^7*s^3 - 750*ep*mtt^5*mWW*s^4 - 2240*ep^2*mtt^5*mWW*s^4 - 1650*ep^3*mtt^5*mWW*s^4 + 30*mtt^4*mWW^2*s^4 + 1044*ep*mtt^4*mWW^2*s^4 + 2910*ep^2*mtt^4*mWW^2*s^4 + 2080*ep^3*mtt^4*mWW^2*s^4 - 44*mtt^3*mWW^3*s^4 + 264*ep*mtt^3*mWW^3*s^4 + 1084*ep^2*mtt^3*mWW^3*s^4 + 880*ep^3*mtt^3*mWW^3*s^4 - 2*mtt^2*mWW^4*s^4 - 906*ep*mtt^2*mWW^4*s^4 - 2694*ep^2*mtt^2*mWW^4*s^4 - 1974*ep^3*mtt^2*mWW^4*s^4 + 16*mtt*mWW^5*s^4 + 380*ep*mtt*mWW^5*s^4 + 1036*ep^2*mtt*mWW^5*s^4 + 728*ep^3*mtt*mWW^5*s^4 - 32*ep*mWW^6*s^4 - 96*ep^2*mWW^6*s^4 - 64*ep^3*mWW^6*s^4 + 366*ep*mtt^4*mWW*s^5 + 1078*ep^2*mtt^4*mWW*s^5 + 780*ep^3*mtt^4*mWW*s^5 - 18*mtt^3*mWW^2*s^5 - 342*ep*mtt^3*mWW^2*s^5 - 878*ep^2*mtt^3*mWW^2*s^5 - 594*ep^3*mtt^3*mWW^2*s^5 + 4*mtt^2*mWW^3*s^5 - 304*ep*mtt^2*mWW^3*s^5 - 926*ep^2*mtt^2*mWW^3*s^5 - 686*ep^3*mtt^2*mWW^3*s^5 + 14*mtt*mWW^4*s^5 + 326*ep*mtt*mWW^4*s^5 + 858*ep^2*mtt*mWW^4*s^5 + 586*ep^3*mtt*mWW^4*s^5 - 46*ep*mWW^5*s^5 - 132*ep^2*mWW^5*s^5 - 86*ep^3*mWW^5*s^5 - 93*ep*mtt^3*mWW*s^6 - 266*ep^2*mtt^3*mWW*s^6 - 185*ep^3*mtt^3*mWW*s^6 + 4*mtt^2*mWW^2*s^6 + 44*ep*mtt^2*mWW^2*s^6 + 96*ep^2*mtt^2*mWW^2*s^6 + 56*ep^3*mtt^2*mWW^2*s^6 + 4*mtt*mWW^3*s^6 + 105*ep*mtt*mWW^3*s^6 + 274*ep^2*mtt*mWW^3*s^6 + 185*ep^3*mtt*mWW^3*s^6 - 32*ep*mWW^4*s^6 - 88*ep^2*mWW^4*s^6 - 56*ep^3*mWW^4*s^6 + 9*ep*mtt^2*mWW*s^7 + 24*ep^2*mtt^2*mWW*s^7 + 15*ep^3*mtt^2*mWW*s^7 - 9*ep*mWW^3*s^7 - 24*ep^2*mWW^3*s^7 - 15*ep^3*mWW^3*s^7 - 12*ep*mtt^9*t - 44*ep^2*mtt^9*t - 40*ep^3*mtt^9*t + 2*mtt^8*mWW*t + 252*ep*mtt^8*mWW*t + 784*ep^2*mtt^8*mWW*t + 618*ep^3*mtt^8*mWW*t - 8*mtt^7*mWW^2*t - 726*ep*mtt^7*mWW^2*t - 2188*ep^2*mtt^7*mWW^2*t - 1670*ep^3*mtt^7*mWW^2*t - 8*mtt^6*mWW^3*t + 652*ep*mtt^6*mWW^3*t + 2074*ep^2*mtt^6*mWW^3*t + 1602*ep^3*mtt^6*mWW^3*t + 80*mtt^5*mWW^4*t + 300*ep*mtt^5*mWW^4*t + 284*ep^2*mtt^5*mWW^4*t + 16*ep^3*mtt^5*mWW^4*t - 142*mtt^4*mWW^5*t - 1080*ep*mtt^4*mWW^5*t - 2252*ep^2*mtt^4*mWW^5*t - 1390*ep^3*mtt^4*mWW^5*t + 104*mtt^3*mWW^6*t + 854*ep*mtt^3*mWW^6*t + 1900*ep^2*mtt^3*mWW^6*t + 1246*ep^3*mtt^3*mWW^6*t - 28*mtt^2*mWW^7*t - 240*ep*mtt^2*mWW^7*t - 558*ep^2*mtt^2*mWW^7*t - 382*ep^3*mtt^2*mWW^7*t + 60*ep*mtt^8*s*t + 220*ep^2*mtt^8*s*t + 200*ep^3*mtt^8*s*t - 6*mtt^7*mWW*s*t - 1258*ep*mtt^7*mWW*s*t - 3900*ep^2*mtt^7*mWW*s*t - 3044*ep^3*mtt^7*mWW*s*t + 8*mtt^6*mWW^2*s*t + 2906*ep*mtt^6*mWW^2*s*t + 8838*ep^2*mtt^6*mWW^2*s*t + 6704*ep^3*mtt^6*mWW^2*s*t + 78*mtt^5*mWW^3*s*t - 1478*ep*mtt^5*mWW^3*s*t - 5054*ep^2*mtt^5*mWW^3*s*t - 3914*ep^3*mtt^5*mWW^3*s*t - 226*mtt^4*mWW^4*s*t - 1804*ep*mtt^4*mWW^4*s*t - 3750*ep^2*mtt^4*mWW^4*s*t - 2340*ep^3*mtt^4*mWW^4*s*t + 196*mtt^3*mWW^5*s*t + 2290*ep*mtt^3*mWW^5*s*t + 5454*ep^2*mtt^3*mWW^5*s*t + 3628*ep^3*mtt^3*mWW^5*s*t - 30*mtt^2*mWW^6*s*t - 658*ep*mtt^2*mWW^6*s*t - 1772*ep^2*mtt^2*mWW^6*s*t - 1236*ep^3*mtt^2*mWW^6*s*t - 20*mtt*mWW^7*s*t - 58*ep*mtt*mWW^7*s*t - 36*ep^2*mtt*mWW^7*s*t + 2*ep^3*mtt*mWW^7*s*t - 120*ep*mtt^7*s^2*t - 440*ep^2*mtt^7*s^2*t - 400*ep^3*mtt^7*s^2*t + 2573*ep*mtt^6*mWW*s^2*t + 7962*ep^2*mtt^6*mWW*s^2*t + 6145*ep^3*mtt^6*mWW*s^2*t + 32*mtt^5*mWW^2*s^2*t - 4633*ep*mtt^5*mWW^2*s^2*t - 14238*ep^2*mtt^5*mWW^2*s^2*t - 10721*ep^3*mtt^5*mWW^2*s^2*t - 142*mtt^4*mWW^3*s^2*t + 862*ep*mtt^4*mWW^3*s^2*t + 3556*ep^2*mtt^4*mWW^3*s^2*t + 2780*ep^3*mtt^4*mWW^3*s^2*t + 174*mtt^3*mWW^4*s^2*t + 2834*ep*mtt^3*mWW^4*s^2*t + 7166*ep^2*mtt^3*mWW^4*s^2*t + 4994*ep^3*mtt^3*mWW^4*s^2*t - 26*mtt^2*mWW^5*s^2*t - 1581*ep*mtt^2*mWW^5*s^2*t - 4468*ep^2*mtt^2*mWW^5*s^2*t - 3205*ep^3*mtt^2*mWW^5*s^2*t - 46*mtt*mWW^6*s^2*t + 51*ep*mtt*mWW^6*s^2*t + 492*ep^2*mtt*mWW^6*s^2*t + 455*ep^3*mtt*mWW^6*s^2*t + 8*mWW^7*s^2*t + 14*ep*mWW^7*s^2*t - 30*ep^2*mWW^7*s^2*t - 48*ep^3*mWW^7*s^2*t + 120*ep*mtt^6*s^3*t + 440*ep^2*mtt^6*s^3*t + 400*ep^3*mtt^6*s^3*t + 20*mtt^5*mWW*s^3*t - 2752*ep*mtt^5*mWW*s^3*t - 8528*ep^2*mtt^5*mWW*s^3*t - 6500*ep^3*mtt^5*mWW*s^3*t - 60*mtt^4*mWW^2*s^3*t + 3753*ep*mtt^4*mWW^2*s^3*t + 11622*ep^2*mtt^4*mWW^2*s^3*t + 8669*ep^3*mtt^4*mWW^2*s^3*t + 80*mtt^3*mWW^3*s^3*t + 328*ep*mtt^3*mWW^3*s^3*t + 446*ep^2*mtt^3*mWW^3*s^3*t + 298*ep^3*mtt^3*mWW^3*s^3*t - 28*mtt^2*mWW^4*s^3*t - 2032*ep*mtt^2*mWW^4*s^3*t - 5778*ep^2*mtt^2*mWW^4*s^3*t - 4210*ep^3*mtt^2*mWW^4*s^3*t - 28*mtt*mWW^5*s^3*t + 608*ep*mtt*mWW^5*s^3*t + 2026*ep^2*mtt*mWW^5*s^3*t + 1570*ep^3*mtt*mWW^5*s^3*t + 16*mWW^6*s^3*t - 25*ep*mWW^6*s^3*t - 228*ep^2*mWW^6*s^3*t - 227*ep^3*mWW^6*s^3*t - 60*ep*mtt^5*s^4*t - 220*ep^2*mtt^5*s^4*t - 200*ep^3*mtt^5*s^4*t - 30*mtt^4*mWW*s^4*t + 1618*ep*mtt^4*mWW*s^4*t + 5052*ep^2*mtt^4*mWW*s^4*t + 3800*ep^3*mtt^4*mWW*s^4*t + 28*mtt^3*mWW^2*s^4*t - 1631*ep*mtt^3*mWW^2*s^4*t - 4998*ep^2*mtt^3*mWW^2*s^4*t - 3671*ep^3*mtt^3*mWW^2*s^4*t - 6*mtt^2*mWW^3*s^4*t - 645*ep*mtt^2*mWW^3*s^4*t - 1876*ep^2*mtt^2*mWW^3*s^4*t - 1409*ep^3*mtt^2*mWW^3*s^4*t - 4*mtt*mWW^4*s^4*t + 845*ep*mtt*mWW^4*s^4*t + 2538*ep^2*mtt*mWW^4*s^4*t + 1893*ep^3*mtt*mWW^4*s^4*t + 12*mWW^5*s^4*t - 127*ep*mWW^5*s^4*t - 496*ep^2*mWW^5*s^4*t - 413*ep^3*mWW^5*s^4*t + 12*ep*mtt^4*s^5*t + 44*ep^2*mtt^4*s^5*t + 40*ep^3*mtt^4*s^5*t + 18*mtt^3*mWW*s^5*t - 494*ep*mtt^3*mWW*s^5*t - 1572*ep^2*mtt^3*mWW*s^5*t - 1168*ep^3*mtt^3*mWW*s^5*t + 4*mtt^2*mWW^2*s^5*t + 361*ep*mtt^2*mWW^2*s^5*t + 1020*ep^2*mtt^2*mWW^2*s^5*t + 719*ep^3*mtt^2*mWW^2*s^5*t - 2*mtt*mWW^3*s^5*t + 336*ep*mtt*mWW^3*s^5*t + 1016*ep^2*mtt*mWW^3*s^5*t + 762*ep^3*mtt*mWW^3*s^5*t + 4*mWW^4*s^5*t - 143*ep*mWW^4*s^5*t - 460*ep^2*mWW^4*s^5*t - 353*ep^3*mWW^4*s^5*t - 4*mtt^2*mWW*s^6*t + 61*ep*mtt^2*mWW*s^6*t + 202*ep^2*mtt^2*mWW*s^6*t + 149*ep^3*mtt^2*mWW*s^6*t - 4*mtt*mWW^2*s^6*t - 30*ep*mtt*mWW^2*s^6*t - 56*ep^2*mtt*mWW^2*s^6*t - 30*ep^3*mtt*mWW^2*s^6*t - 55*ep*mWW^3*s^6*t - 162*ep^2*mWW^3*s^6*t - 119*ep^3*mWW^3*s^6*t + 40*ep*mtt^8*t^2 + 144*ep^2*mtt^8*t^2 + 128*ep^3*mtt^8*t^2 - 10*mtt^7*mWW*t^2 - 613*ep*mtt^7*mWW*t^2 - 1890*ep^2*mtt^7*mWW*t^2 - 1495*ep^3*mtt^7*mWW*t^2 + 30*mtt^6*mWW^2*t^2 + 1574*ep*mtt^6*mWW^2*t^2 + 4692*ep^2*mtt^6*mWW^2*t^2 + 3592*ep^3*mtt^6*mWW^2*t^2 - 42*mtt^5*mWW^3*t^2 - 1521*ep*mtt^5*mWW^3*t^2 - 4396*ep^2*mtt^5*mWW^3*t^2 - 3281*ep^3*mtt^5*mWW^3*t^2 + 28*mtt^4*mWW^4*t^2 + 522*ep*mtt^4*mWW^4*t^2 + 1512*ep^2*mtt^4*mWW^4*t^2 + 1154*ep^3*mtt^4*mWW^4*t^2 + 18*mtt^3*mWW^5*t^2 + 175*ep*mtt^3*mWW^5*t^2 + 246*ep^2*mtt^3*mWW^5*t^2 + 41*ep^3*mtt^3*mWW^5*t^2 - 42*mtt^2*mWW^6*t^2 - 304*ep*mtt^2*mWW^6*t^2 - 572*ep^2*mtt^2*mWW^6*t^2 - 306*ep^3*mtt^2*mWW^6*t^2 + 18*mtt*mWW^7*t^2 + 127*ep*mtt*mWW^7*t^2 + 264*ep^2*mtt*mWW^7*t^2 + 167*ep^3*mtt*mWW^7*t^2 - 176*ep*mtt^7*s*t^2 - 632*ep^2*mtt^7*s*t^2 - 560*ep^3*mtt^7*s*t^2 + 38*mtt^6*mWW*s*t^2 + 2555*ep*mtt^6*mWW*s*t^2 + 7812*ep^2*mtt^6*mWW*s*t^2 + 6107*ep^3*mtt^6*mWW*s*t^2 - 66*mtt^5*mWW^2*s*t^2 - 5198*ep*mtt^5*mWW^2*s*t^2 - 15538*ep^2*mtt^5*mWW^2*s*t^2 - 11790*ep^3*mtt^5*mWW^2*s*t^2 + 18*mtt^4*mWW^3*s*t^2 + 3005*ep*mtt^4*mWW^3*s*t^2 + 8936*ep^2*mtt^4*mWW^3*s*t^2 + 6593*ep^3*mtt^4*mWW^3*s*t^2 + 64*mtt^3*mWW^4*s*t^2 + 616*ep*mtt^3*mWW^4*s*t^2 + 1376*ep^2*mtt^3*mWW^4*s*t^2 + 992*ep^3*mtt^3*mWW^4*s*t^2 - 90*mtt^2*mWW^5*s*t^2 - 1047*ep*mtt^2*mWW^5*s*t^2 - 2412*ep^2*mtt^2*mWW^5*s*t^2 - 1611*ep^3*mtt^2*mWW^5*s*t^2 + 18*mtt*mWW^6*s*t^2 + 118*ep*mtt*mWW^6*s*t^2 + 194*ep^2*mtt*mWW^6*s*t^2 + 102*ep^3*mtt*mWW^6*s*t^2 + 18*mWW^7*s*t^2 + 127*ep*mWW^7*s*t^2 + 264*ep^2*mWW^7*s*t^2 + 167*ep^3*mWW^7*s*t^2 + 304*ep*mtt^6*s^2*t^2 + 1088*ep^2*mtt^6*s^2*t^2 + 960*ep^3*mtt^6*s^2*t^2 - 46*mtt^5*mWW*s^2*t^2 - 4161*ep*mtt^5*mWW*s^2*t^2 - 12660*ep^2*mtt^5*mWW*s^2*t^2 - 9773*ep^3*mtt^5*mWW*s^2*t^2 + 18*mtt^4*mWW^2*s^2*t^2 + 6438*ep*mtt^4*mWW^2*s^2*t^2 + 19398*ep^2*mtt^4*mWW^2*s^2*t^2 + 14586*ep^3*mtt^4*mWW^2*s^2*t^2 + 76*mtt^3*mWW^3*s^2*t^2 - 1670*ep*mtt^3*mWW^3*s^2*t^2 - 5322*ep^2*mtt^3*mWW^3*s^2*t^2 - 3860*ep^3*mtt^3*mWW^3*s^2*t^2 - 78*mtt^2*mWW^4*s^2*t^2 - 1448*ep*mtt^2*mWW^4*s^2*t^2 - 3852*ep^2*mtt^2*mWW^4*s^2*t^2 - 2854*ep^3*mtt^2*mWW^4*s^2*t^2 + 6*mtt*mWW^5*s^2*t^2 + 321*ep*mtt*mWW^5*s^2*t^2 + 846*ep^2*mtt*mWW^5*s^2*t^2 + 603*ep^3*mtt*mWW^5*s^2*t^2 + 24*mWW^6*s^2*t^2 + 216*ep*mWW^6*s^2*t^2 + 502*ep^2*mWW^6*s^2*t^2 + 338*ep^3*mWW^6*s^2*t^2 - 256*ep*mtt^5*s^3*t^2 - 912*ep^2*mtt^5*s^3*t^2 - 800*ep^3*mtt^5*s^3*t^2 + 10*mtt^4*mWW*s^3*t^2 + 3283*ep*mtt^4*mWW*s^3*t^2 + 10008*ep^2*mtt^4*mWW*s^3*t^2 + 7627*ep^3*mtt^4*mWW*s^3*t^2 + 30*mtt^3*mWW^2*s^3*t^2 - 3730*ep*mtt^3*mWW^2*s^3*t^2 - 11302*ep^2*mtt^3*mWW^2*s^3*t^2 - 8398*ep^3*mtt^3*mWW^2*s^3*t^2 - 48*mtt^2*mWW^3*s^3*t^2 + 72*ep*mtt^2*mWW^3*s^3*t^2 + 372*ep^2*mtt^2*mWW^3*s^3*t^2 + 204*ep^3*mtt^2*mWW^3*s^3*t^2 - 10*mtt*mWW^4*s^3*t^2 + 522*ep*mtt*mWW^4*s^3*t^2 + 1606*ep^2*mtt*mWW^4*s^3*t^2 + 1218*ep^3*mtt*mWW^4*s^3*t^2 + 18*mWW^5*s^3*t^2 + 109*ep*mWW^5*s^3*t^2 + 228*ep^2*mWW^5*s^3*t^2 + 149*ep^3*mWW^5*s^3*t^2 + 104*ep*mtt^4*s^4*t^2 + 368*ep^2*mtt^4*s^4*t^2 + 320*ep^3*mtt^4*s^4*t^2 + 16*mtt^3*mWW*s^4*t^2 - 1238*ep*mtt^3*mWW*s^4*t^2 - 3834*ep^2*mtt^3*mWW*s^4*t^2 - 2888*ep^3*mtt^3*mWW*s^4*t^2 + 1068*ep*mtt^2*mWW^2*s^4*t^2 + 3102*ep^2*mtt^2*mWW^2*s^4*t^2 + 2238*ep^3*mtt^2*mWW^2*s^4*t^2 + 192*ep*mtt*mWW^3*s^4*t^2 + 614*ep^2*mtt*mWW^3*s^4*t^2 + 490*ep^3*mtt*mWW^3*s^4*t^2 + 8*mWW^4*s^4*t^2 - 54*ep*mWW^4*s^4*t^2 - 202*ep^2*mWW^4*s^4*t^2 - 160*ep^3*mWW^4*s^4*t^2 - 16*ep*mtt^3*s^5*t^2 - 56*ep^2*mtt^3*s^5*t^2 - 48*ep^3*mtt^3*s^5*t^2 - 8*mtt^2*mWW*s^5*t^2 + 174*ep*mtt^2*mWW*s^5*t^2 + 564*ep^2*mtt^2*mWW*s^5*t^2 + 422*ep^3*mtt^2*mWW*s^5*t^2 - 12*mtt*mWW^2*s^5*t^2 - 152*ep*mtt*mWW^2*s^5*t^2 - 352*ep^2*mtt*mWW^2*s^5*t^2 - 228*ep^3*mtt*mWW^2*s^5*t^2 - 4*mWW^3*s^5*t^2 - 78*ep*mWW^3*s^5*t^2 - 204*ep^2*mWW^3*s^5*t^2 - 146*ep^3*mWW^3*s^5*t^2 - 44*ep*mtt^7*t^3 - 156*ep^2*mtt^7*t^3 - 136*ep^3*mtt^7*t^3 + 30*mtt^6*mWW*t^3 + 727*ep*mtt^6*mWW*t^3 + 2090*ep^2*mtt^6*mWW*t^3 + 1601*ep^3*mtt^6*mWW*t^3 - 64*mtt^5*mWW^2*t^3 - 1725*ep*mtt^5*mWW^2*t^3 - 4886*ep^2*mtt^5*mWW^2*t^3 - 3653*ep^3*mtt^5*mWW^2*t^3 + 32*mtt^4*mWW^3*t^3 + 1376*ep*mtt^4*mWW^3*t^3 + 3936*ep^2*mtt^4*mWW^3*t^3 + 2888*ep^3*mtt^4*mWW^3*t^3 - 12*mtt^3*mWW^4*t^3 - 388*ep*mtt^3*mWW^4*t^3 - 1052*ep^2*mtt^3*mWW^4*t^3 - 716*ep^3*mtt^3*mWW^4*t^3 + 34*mtt^2*mWW^5*t^3 + 177*ep*mtt^2*mWW^5*t^3 + 326*ep^2*mtt^2*mWW^5*t^3 + 191*ep^3*mtt^2*mWW^5*t^3 - 20*mtt*mWW^6*t^3 - 123*ep*mtt*mWW^6*t^3 - 258*ep^2*mtt*mWW^6*t^3 - 175*ep^3*mtt*mWW^6*t^3 + 164*ep*mtt^6*s*t^3 + 580*ep^2*mtt^6*s*t^3 + 504*ep^3*mtt^6*s*t^3 - 104*mtt^5*mWW*s*t^3 - 2506*ep*mtt^5*mWW*s*t^3 - 7134*ep^2*mtt^5*mWW*s*t^3 - 5408*ep^3*mtt^5*mWW*s*t^3 + 152*mtt^4*mWW^2*s*t^3 + 4669*ep*mtt^4*mWW^2*s*t^3 + 13268*ep^2*mtt^4*mWW^2*s*t^3 + 9879*ep^3*mtt^4*mWW^2*s*t^3 - 36*mtt^3*mWW^3*s*t^3 - 2524*ep*mtt^3*mWW^3*s*t^3 - 7278*ep^2*mtt^3*mWW^3*s*t^3 - 5330*ep^3*mtt^3*mWW^3*s*t^3 + 12*mtt^2*mWW^4*s*t^3 + 122*ep*mtt^2*mWW^4*s*t^3 + 130*ep^2*mtt^2*mWW^4*s*t^3 - 40*ep^3*mtt^2*mWW^4*s*t^3 - 4*mtt*mWW^5*s*t^3 + 198*ep*mtt*mWW^5*s*t^3 + 692*ep^2*mtt*mWW^5*s*t^3 + 570*ep^3*mtt*mWW^5*s*t^3 - 20*mWW^6*s*t^3 - 123*ep*mWW^6*s*t^3 - 258*ep^2*mWW^6*s*t^3 - 175*ep^3*mWW^6*s*t^3 - 228*ep*mtt^5*s^2*t^3 - 804*ep^2*mtt^5*s^2*t^3 - 696*ep^3*mtt^5*s^2*t^3 + 126*mtt^4*mWW*s^2*t^3 + 3161*ep*mtt^4*mWW*s^2*t^3 + 8938*ep^2*mtt^4*mWW*s^2*t^3 + 6703*ep^3*mtt^4*mWW*s^2*t^3 - 106*mtt^3*mWW^2*s^2*t^3 - 4392*ep*mtt^3*mWW^2*s^2*t^3 - 12606*ep^2*mtt^3*mWW^2*s^2*t^3 - 9360*ep^3*mtt^3*mWW^2*s^2*t^3 - 24*mtt^2*mWW^3*s^2*t^3 + 1346*ep*mtt^2*mWW^3*s^2*t^3 + 4076*ep^2*mtt^2*mWW^3*s^2*t^3 + 3018*ep^3*mtt^2*mWW^3*s^2*t^3 + 2*mtt*mWW^4*s^2*t^3 + 158*ep*mtt*mWW^4*s^2*t^3 + 594*ep^2*mtt*mWW^4*s^2*t^3 + 518*ep^3*mtt*mWW^4*s^2*t^3 + 2*mWW^5*s^2*t^3 - 45*ep*mWW^5*s^2*t^3 - 198*ep^2*mWW^5*s^2*t^3 - 183*ep^3*mWW^5*s^2*t^3 + 140*ep*mtt^4*s^3*t^3 + 492*ep^2*mtt^4*s^3*t^3 + 424*ep^3*mtt^4*s^3*t^3 - 60*mtt^3*mWW*s^3*t^3 - 1712*ep*mtt^3*mWW*s^3*t^3 - 4834*ep^2*mtt^3*mWW*s^3*t^3 - 3586*ep^3*mtt^3*mWW*s^3*t^3 + 30*mtt^2*mWW^2*s^3*t^3 + 1734*ep*mtt^2*mWW^2*s^3*t^3 + 4988*ep^2*mtt^2*mWW^2*s^3*t^3 + 3680*ep^3*mtt^2*mWW^2*s^3*t^3 + 36*mtt*mWW^3*s^3*t^3 - 152*ep*mtt*mWW^3*s^3*t^3 - 646*ep^2*mtt*mWW^3*s^3*t^3 - 518*ep^3*mtt*mWW^3*s^3*t^3 + 2*mWW^4*s^3*t^3 + 14*ep*mWW^4*s^3*t^3 + 16*ep^2*mWW^4*s^3*t^3 - 32*ep*mtt^3*s^4*t^3 - 112*ep^2*mtt^3*s^4*t^3 - 96*ep^3*mtt^3*s^4*t^3 + 8*mtt^2*mWW*s^4*t^3 + 330*ep*mtt^2*mWW*s^4*t^3 + 940*ep^2*mtt^2*mWW*s^4*t^3 + 690*ep^3*mtt^2*mWW*s^4*t^3 - 12*mtt*mWW^2*s^4*t^3 - 286*ep*mtt*mWW^2*s^4*t^3 - 764*ep^2*mtt*mWW^2*s^4*t^3 - 546*ep^3*mtt*mWW^2*s^4*t^3 - 20*mWW^3*s^4*t^3 - 84*ep*mWW^3*s^4*t^3 - 112*ep^2*mWW^3*s^4*t^3 - 48*ep^3*mWW^3*s^4*t^3 + 16*ep*mtt^6*t^4 + 56*ep^2*mtt^6*t^4 + 48*ep^3*mtt^6*t^4 - 42*mtt^5*mWW*t^4 - 463*ep*mtt^5*mWW*t^4 - 1138*ep^2*mtt^5*mWW*t^4 - 805*ep^3*mtt^5*mWW*t^4 + 104*mtt^4*mWW^2*t^4 + 1164*ep*mtt^4*mWW^2*t^4 + 2822*ep^2*mtt^4*mWW^2*t^4 + 1958*ep^3*mtt^4*mWW^2*t^4 - 60*mtt^3*mWW^3*t^4 - 874*ep*mtt^3*mWW^3*t^4 - 2198*ep^2*mtt^3*mWW^3*t^4 - 1524*ep^3*mtt^3*mWW^3*t^4 - 24*mtt^2*mWW^4*t^4 + 28*ep*mtt^2*mWW^4*t^4 + 202*ep^2*mtt^2*mWW^4*t^4 + 154*ep^3*mtt^2*mWW^4*t^4 + 22*mtt*mWW^5*t^4 + 129*ep*mtt*mWW^5*t^4 + 256*ep^2*mtt*mWW^5*t^4 + 169*ep^3*mtt*mWW^5*t^4 - 48*ep*mtt^5*s*t^4 - 168*ep^2*mtt^5*s*t^4 - 144*ep^3*mtt^5*s*t^4 + 116*mtt^4*mWW*s*t^4 + 1267*ep*mtt^4*mWW*s*t^4 + 3092*ep^2*mtt^4*mWW*s*t^4 + 2173*ep^3*mtt^4*mWW*s*t^4 - 182*mtt^3*mWW^2*s*t^4 - 2270*ep*mtt^3*mWW^2*s*t^4 - 5650*ep^2*mtt^3*mWW^2*s*t^4 - 3970*ep^3*mtt^3*mWW^2*s*t^4 + 38*mtt^2*mWW^3*s*t^4 + 1060*ep*mtt^2*mWW^3*s*t^4 + 2952*ep^2*mtt^2*mWW^3*s*t^4 + 2166*ep^3*mtt^2*mWW^3*s*t^4 + 6*mtt*mWW^4*s*t^4 - 138*ep*mtt*mWW^4*s*t^4 - 482*ep^2*mtt*mWW^4*s*t^4 - 394*ep^3*mtt*mWW^4*s*t^4 + 22*mWW^5*s*t^4 + 129*ep*mWW^5*s*t^4 + 256*ep^2*mWW^5*s*t^4 + 169*ep^3*mWW^5*s*t^4 + 48*ep*mtt^4*s^2*t^4 + 168*ep^2*mtt^4*s^2*t^4 + 144*ep^3*mtt^4*s^2*t^4 - 106*mtt^3*mWW*s^2*t^4 - 1145*ep*mtt^3*mWW*s^2*t^4 - 2770*ep^2*mtt^3*mWW*s^2*t^4 - 1931*ep^3*mtt^3*mWW*s^2*t^4 + 82*mtt^2*mWW^2*s^2*t^4 + 1318*ep*mtt^2*mWW^2*s^2*t^4 + 3464*ep^2*mtt^2*mWW^2*s^2*t^4 + 2504*ep^3*mtt^2*mWW^2*s^2*t^4 + 38*mtt*mWW^3*s^2*t^4 - 229*ep*mtt*mWW^3*s^2*t^4 - 1034*ep^2*mtt*mWW^3*s^2*t^4 - 911*ep^3*mtt*mWW^3*s^2*t^4 - 14*mWW^4*s^2*t^4 + 8*ep*mWW^4*s^2*t^4 + 172*ep^2*mWW^4*s^2*t^4 + 194*ep^3*mWW^4*s^2*t^4 - 16*ep*mtt^3*s^3*t^4 - 56*ep^2*mtt^3*s^3*t^4 - 48*ep^3*mtt^3*s^3*t^4 + 32*mtt^2*mWW*s^3*t^4 + 341*ep*mtt^2*mWW*s^3*t^4 + 816*ep^2*mtt^2*mWW*s^3*t^4 + 563*ep^3*mtt^2*mWW*s^3*t^4 - 4*mtt*mWW^2*s^3*t^4 - 212*ep*mtt*mWW^2*s^3*t^4 - 636*ep^2*mtt*mWW^2*s^3*t^4 - 492*ep^3*mtt*mWW^2*s^3*t^4 - 36*mWW^3*s^3*t^4 - 137*ep*mWW^3*s^3*t^4 - 140*ep^2*mWW^3*s^3*t^4 - 23*ep^3*mWW^3*s^3*t^4 + 20*mtt^4*mWW*t^5 + 133*ep*mtt^4*mWW*t^5 + 262*ep^2*mtt^4*mWW*t^5 + 161*ep^3*mtt^4*mWW*t^5 - 60*mtt^3*mWW^2*t^5 - 399*ep*mtt^3*mWW^2*t^5 - 786*ep^2*mtt^3*mWW^2*t^5 - 483*ep^3*mtt^3*mWW^2*t^5 + 60*mtt^2*mWW^3*t^5 + 399*ep*mtt^2*mWW^3*t^5 + 786*ep^2*mtt^2*mWW^3*t^5 + 483*ep^3*mtt^2*mWW^3*t^5 - 20*mtt*mWW^4*t^5 - 133*ep*mtt*mWW^4*t^5 - 262*ep^2*mtt*mWW^4*t^5 - 161*ep^3*mtt*mWW^4*t^5 - 40*mtt^3*mWW*s*t^5 - 266*ep*mtt^3*mWW*s*t^5 - 524*ep^2*mtt^3*mWW*s*t^5 - 322*ep^3*mtt^3*mWW*s*t^5 + 60*mtt^2*mWW^2*s*t^5 + 399*ep*mtt^2*mWW^2*s*t^5 + 786*ep^2*mtt^2*mWW^2*s*t^5 + 483*ep^3*mtt^2*mWW^2*s*t^5 - 20*mWW^4*s*t^5 - 133*ep*mWW^4*s*t^5 - 262*ep^2*mWW^4*s*t^5 - 161*ep^3*mWW^4*s*t^5 + 20*mtt^2*mWW*s^2*t^5 + 133*ep*mtt^2*mWW*s^2*t^5 + 262*ep^2*mtt^2*mWW*s^2*t^5 + 161*ep^3*mtt^2*mWW*s^2*t^5 - 20*mWW^3*s^2*t^5 - 133*ep*mWW^3*s^2*t^5 - 262*ep^2*mWW^3*s^2*t^5 - 161*ep^3*mWW^3*s^2*t^5)/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*t*(-mWW + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*mtt*(9*ep*mtt^7*mWW + 27*ep^2*mtt^7*mWW + 20*ep^3*mtt^7*mWW + 2*mtt^6*mWW^2 - 17*ep*mtt^6*mWW^2 - 61*ep^2*mtt^6*mWW^2 - 46*ep^3*mtt^6*mWW^2 - 16*mtt^5*mWW^3 - 74*ep*mtt^5*mWW^3 - 134*ep^2*mtt^5*mWW^3 - 88*ep^3*mtt^5*mWW^3 + 36*mtt^4*mWW^4 + 234*ep*mtt^4*mWW^4 + 498*ep^2*mtt^4*mWW^4 + 340*ep^3*mtt^4*mWW^4 - 32*mtt^3*mWW^5 - 223*ep*mtt^3*mWW^5 - 485*ep^2*mtt^3*mWW^5 - 332*ep^3*mtt^3*mWW^5 + 10*mtt^2*mWW^6 + 71*ep*mtt^2*mWW^6 + 155*ep^2*mtt^2*mWW^6 + 106*ep^3*mtt^2*mWW^6 - 39*ep*mtt^6*mWW*s - 116*ep^2*mtt^6*mWW*s - 85*ep^3*mtt^6*mWW*s - 4*mtt^5*mWW^2*s + 64*ep*mtt^5*mWW^2*s + 204*ep^2*mtt^5*mWW^2*s + 148*ep^3*mtt^5*mWW^2*s + 28*mtt^4*mWW^3*s + 162*ep*mtt^4*mWW^3*s + 346*ep^2*mtt^4*mWW^3*s + 240*ep^3*mtt^4*mWW^3*s - 44*mtt^3*mWW^4*s - 376*ep*mtt^3*mWW^4*s - 886*ep^2*mtt^3*mWW^4*s - 614*ep^3*mtt^3*mWW^4*s + 20*mtt^2*mWW^5*s + 205*ep*mtt^2*mWW^5*s + 498*ep^2*mtt^2*mWW^5*s + 341*ep^3*mtt^2*mWW^5*s - 16*ep*mtt*mWW^6*s - 46*ep^2*mtt*mWW^6*s - 30*ep^3*mtt*mWW^6*s + 66*ep*mtt^5*mWW*s^2 + 194*ep^2*mtt^5*mWW*s^2 + 140*ep^3*mtt^5*mWW*s^2 - 4*mtt^4*mWW^2*s^2 - 104*ep*mtt^4*mWW^2*s^2 - 260*ep^2*mtt^4*mWW^2*s^2 - 172*ep^3*mtt^4*mWW^2*s^2 + 6*mtt^3*mWW^3*s^2 - 68*ep*mtt^3*mWW^3*s^2 - 285*ep^2*mtt^3*mWW^3*s^2 - 233*ep^3*mtt^3*mWW^3*s^2 - 8*mtt^2*mWW^4*s^2 + 132*ep*mtt^2*mWW^4*s^2 + 465*ep^2*mtt^2*mWW^4*s^2 + 349*ep^3*mtt^2*mWW^4*s^2 + 6*mtt*mWW^5*s^2 - 26*ep*mtt*mWW^5*s^2 - 113*ep^2*mtt*mWW^5*s^2 - 83*ep^3*mtt*mWW^5*s^2 - ep^2*mWW^6*s^2 - ep^3*mWW^6*s^2 - 54*ep*mtt^4*mWW*s^3 - 156*ep^2*mtt^4*mWW*s^3 - 110*ep^3*mtt^4*mWW*s^3 + 16*mtt^3*mWW^2*s^3 + 98*ep*mtt^3*mWW^2*s^3 + 166*ep^2*mtt^3*mWW^2*s^3 + 88*ep^3*mtt^3*mWW^2*s^3 - 32*mtt^2*mWW^3*s^3 - 53*ep*mtt^2*mWW^3*s^3 + 70*ep^2*mtt^2*mWW^3*s^3 + 99*ep^3*mtt^2*mWW^3*s^3 + 16*mtt*mWW^4*s^3 + 8*ep*mtt*mWW^4*s^3 - 80*ep^2*mtt*mWW^4*s^3 - 76*ep^3*mtt*mWW^4*s^3 + ep*mWW^5*s^3 - ep^3*mWW^5*s^3 + 21*ep*mtt^3*mWW*s^4 + 59*ep^2*mtt^3*mWW*s^4 + 40*ep^3*mtt^3*mWW*s^4 - 14*mtt^2*mWW^2*s^4 - 55*ep*mtt^2*mWW^2*s^4 - 63*ep^2*mtt^2*mWW^2*s^4 - 22*ep^3*mtt^2*mWW^2*s^4 + 14*mtt*mWW^3*s^4 + 32*ep*mtt*mWW^3*s^4 + ep^2*mtt*mWW^3*s^4 - 19*ep^3*mtt*mWW^3*s^4 + 2*ep*mWW^4*s^4 + 3*ep^2*mWW^4*s^4 + ep^3*mWW^4*s^4 - 3*ep*mtt^2*mWW*s^5 - 8*ep^2*mtt^2*mWW*s^5 - 5*ep^3*mtt^2*mWW*s^5 + 4*mtt*mWW^2*s^5 + 14*ep*mtt*mWW^2*s^5 + 14*ep^2*mtt*mWW^2*s^5 + 4*ep^3*mtt*mWW^2*s^5 + ep*mWW^3*s^5 + 2*ep^2*mWW^3*s^5 + ep^3*mWW^3*s^5 + 3*ep*mtt^7*t + 11*ep^2*mtt^7*t + 10*ep^3*mtt^7*t - 2*mtt^6*mWW*t - 72*ep*mtt^6*mWW*t - 215*ep^2*mtt^6*mWW*t - 167*ep^3*mtt^6*mWW*t + 6*mtt^5*mWW^2*t + 204*ep*mtt^5*mWW^2*t + 608*ep^2*mtt^5*mWW^2*t + 474*ep^3*mtt^5*mWW^2*t + 14*mtt^4*mWW^3*t - 64*ep*mtt^4*mWW^3*t - 332*ep^2*mtt^4*mWW^3*t - 318*ep^3*mtt^4*mWW^3*t - 66*mtt^3*mWW^4*t - 409*ep*mtt^3*mWW^4*t - 775*ep^2*mtt^3*mWW^4*t - 442*ep^3*mtt^3*mWW^4*t + 76*mtt^2*mWW^5*t + 536*ep*mtt^2*mWW^5*t + 1123*ep^2*mtt^2*mWW^5*t + 717*ep^3*mtt^2*mWW^5*t - 28*mtt*mWW^6*t - 198*ep*mtt*mWW^6*t - 420*ep^2*mtt*mWW^6*t - 274*ep^3*mtt*mWW^6*t - 12*ep*mtt^6*s*t - 44*ep^2*mtt^6*s*t - 40*ep^3*mtt^6*s*t + 4*mtt^5*mWW*s*t + 235*ep*mtt^5*mWW*s*t + 712*ep^2*mtt^5*mWW*s*t + 549*ep^3*mtt^5*mWW*s*t - 415*ep*mtt^4*mWW^2*s*t - 1310*ep^2*mtt^4*mWW^2*s*t - 1027*ep^3*mtt^4*mWW^2*s*t - 58*mtt^3*mWW^3*s*t - 213*ep*mtt^3*mWW^3*s*t - 192*ep^2*mtt^3*mWW^3*s*t + 19*ep^3*mtt^3*mWW^3*s*t + 116*mtt^2*mWW^4*s*t + 899*ep*mtt^2*mWW^4*s*t + 1902*ep^2*mtt^2*mWW^4*s*t + 1179*ep^3*mtt^2*mWW^4*s*t - 70*mtt*mWW^5*s*t - 550*ep*mtt*mWW^5*s*t - 1176*ep^2*mtt*mWW^5*s*t - 740*ep^3*mtt*mWW^5*s*t + 8*mWW^6*s*t + 56*ep*mWW^6*s*t + 108*ep^2*mWW^6*s*t + 60*ep^3*mWW^6*s*t + 18*ep*mtt^5*s^2*t + 66*ep^2*mtt^5*s^2*t + 60*ep^3*mtt^5*s^2*t + 4*mtt^4*mWW*s^2*t - 259*ep*mtt^4*mWW*s^2*t - 832*ep^2*mtt^4*mWW*s^2*t - 641*ep^3*mtt^4*mWW*s^2*t - 24*mtt^3*mWW^2*s^2*t + 189*ep*mtt^3*mWW^2*s^2*t + 751*ep^2*mtt^3*mWW^2*s^2*t + 608*ep^3*mtt^3*mWW^2*s^2*t + 60*mtt^2*mWW^3*s^2*t + 472*ep*mtt^2*mWW^3*s^2*t + 991*ep^2*mtt^2*mWW^3*s^2*t + 609*ep^3*mtt^2*mWW^3*s^2*t - 56*mtt*mWW^4*s^2*t - 545*ep*mtt*mWW^4*s^2*t - 1225*ep^2*mtt*mWW^4*s^2*t - 778*ep^3*mtt*mWW^4*s^2*t + 16*mWW^5*s^2*t + 125*ep*mWW^5*s^2*t + 249*ep^2*mWW^5*s^2*t + 142*ep^3*mWW^5*s^2*t - 12*ep*mtt^4*s^3*t - 44*ep^2*mtt^4*s^3*t - 40*ep^3*mtt^4*s^3*t - 16*mtt^3*mWW*s^3*t + 87*ep*mtt^3*mWW*s^3*t + 374*ep^2*mtt^3*mWW*s^3*t + 299*ep^3*mtt^3*mWW*s^3*t + 24*mtt^2*mWW^2*s^3*t + 53*ep*mtt^2*mWW^2*s^3*t + 2*ep^2*mtt^2*mWW^2*s^3*t - 27*ep^3*mtt^2*mWW^2*s^3*t - 20*mtt*mWW^3*s^3*t - 238*ep*mtt*mWW^3*s^3*t - 562*ep^2*mtt*mWW^3*s^3*t - 368*ep^3*mtt*mWW^3*s^3*t + 12*mWW^4*s^3*t + 110*ep*mWW^4*s^3*t + 230*ep^2*mWW^4*s^3*t + 136*ep^3*mWW^4*s^3*t + 3*ep*mtt^3*s^4*t + 11*ep^2*mtt^3*s^4*t + 10*ep^3*mtt^3*s^4*t + 14*mtt^2*mWW*s^4*t + 23*ep*mtt^2*mWW*s^4*t - 25*ep^2*mtt^2*mWW*s^4*t - 36*ep^3*mtt^2*mWW*s^4*t - 6*mtt*mWW^2*s^4*t - 33*ep*mtt*mWW^2*s^4*t - 57*ep^2*mtt*mWW^2*s^4*t - 32*ep^3*mtt*mWW^2*s^4*t + 4*mWW^3*s^4*t + 43*ep*mWW^3*s^4*t + 95*ep^2*mWW^3*s^4*t + 58*ep^3*mWW^3*s^4*t - 4*mtt*mWW*s^5*t - 14*ep*mtt*mWW*s^5*t - 14*ep^2*mtt*mWW*s^5*t - 4*ep^3*mtt*mWW*s^5*t + 2*ep*mWW^2*s^5*t + 6*ep^2*mWW^2*s^5*t + 4*ep^3*mWW^2*s^5*t - 10*ep*mtt^6*t^2 - 36*ep^2*mtt^6*t^2 - 32*ep^3*mtt^6*t^2 + 10*mtt^5*mWW*t^2 + 192*ep*mtt^5*mWW*t^2 + 531*ep^2*mtt^5*mWW*t^2 + 395*ep^3*mtt^5*mWW*t^2 - 20*mtt^4*mWW^2*t^2 - 440*ep*mtt^4*mWW^2*t^2 - 1239*ep^2*mtt^4*mWW^2*t^2 - 923*ep^3*mtt^4*mWW^2*t^2 + 22*mtt^3*mWW^3*t^2 + 409*ep*mtt^3*mWW^3*t^2 + 1183*ep^2*mtt^3*mWW^3*t^2 + 918*ep^3*mtt^3*mWW^3*t^2 - 6*mtt^2*mWW^4*t^2 - 89*ep*mtt^2*mWW^4*t^2 - 329*ep^2*mtt^2*mWW^4*t^2 - 320*ep^3*mtt^2*mWW^4*t^2 - 24*mtt*mWW^5*t^2 - 189*ep*mtt*mWW^5*t^2 - 374*ep^2*mtt*mWW^5*t^2 - 205*ep^3*mtt*mWW^5*t^2 + 18*mWW^6*t^2 + 127*ep*mWW^6*t^2 + 264*ep^2*mWW^6*t^2 + 167*ep^3*mWW^6*t^2 + 34*ep*mtt^5*s*t^2 + 122*ep^2*mtt^5*s*t^2 + 108*ep^3*mtt^5*s*t^2 - 28*mtt^4*mWW*s*t^2 - 545*ep*mtt^4*mWW*s*t^2 - 1492*ep^2*mtt^4*mWW*s*t^2 - 1091*ep^3*mtt^4*mWW*s*t^2 + 28*mtt^3*mWW^2*s*t^2 + 796*ep*mtt^3*mWW^2*s*t^2 + 2262*ep^2*mtt^3*mWW^2*s*t^2 + 1654*ep^3*mtt^3*mWW^2*s*t^2 + 12*mtt^2*mWW^3*s*t^2 - 161*ep*mtt^2*mWW^3*s*t^2 - 670*ep^2*mtt^2*mWW^3*s*t^2 - 573*ep^3*mtt^2*mWW^3*s*t^2 - 36*mtt*mWW^4*s*t^2 - 328*ep*mtt*mWW^4*s*t^2 - 658*ep^2*mtt*mWW^4*s*t^2 - 370*ep^3*mtt*mWW^4*s*t^2 + 24*mWW^5*s*t^2 + 204*ep*mWW^5*s*t^2 + 436*ep^2*mWW^5*s*t^2 + 272*ep^3*mWW^5*s*t^2 - 42*ep*mtt^4*s^2*t^2 - 150*ep^2*mtt^4*s^2*t^2 - 132*ep^3*mtt^4*s^2*t^2 + 18*mtt^3*mWW*s^2*t^2 + 497*ep*mtt^3*mWW*s^2*t^2 + 1393*ep^2*mtt^3*mWW*s^2*t^2 + 1008*ep^3*mtt^3*mWW*s^2*t^2 - 377*ep*mtt^2*mWW^2*s^2*t^2 - 1131*ep^2*mtt^2*mWW^2*s^2*t^2 - 808*ep^3*mtt^2*mWW^2*s^2*t^2 - 36*mtt*mWW^3*s^2*t^2 - 274*ep*mtt*mWW^3*s^2*t^2 - 553*ep^2*mtt*mWW^3*s^2*t^2 - 349*ep^3*mtt*mWW^3*s^2*t^2 + 18*mWW^4*s^2*t^2 + 196*ep*mWW^4*s^2*t^2 + 441*ep^2*mWW^4*s^2*t^2 + 281*ep^3*mWW^4*s^2*t^2 + 22*ep*mtt^3*s^3*t^2 + 78*ep^2*mtt^3*s^3*t^2 + 68*ep^3*mtt^3*s^3*t^2 + 8*mtt^2*mWW*s^3*t^2 - 127*ep*mtt^2*mWW*s^3*t^2 - 434*ep^2*mtt^2*mWW*s^3*t^2 - 323*ep^3*mtt^2*mWW*s^3*t^2 - 4*mtt*mWW^2*s^3*t^2 + 36*ep*mtt*mWW^2*s^3*t^2 + 120*ep^2*mtt*mWW^2*s^3*t^2 + 76*ep^3*mtt*mWW^2*s^3*t^2 + 8*mWW^3*s^3*t^2 + 105*ep*mWW^3*s^3*t^2 + 260*ep^2*mWW^3*s^3*t^2 + 179*ep^3*mWW^3*s^3*t^2 - 4*ep*mtt^2*s^4*t^2 - 14*ep^2*mtt^2*s^4*t^2 - 12*ep^3*mtt^2*s^4*t^2 - 8*mtt*mWW*s^4*t^2 - 17*ep*mtt*mWW*s^4*t^2 + 2*ep^2*mtt*mWW*s^4*t^2 + 11*ep^3*mtt*mWW*s^4*t^2 - 4*mWW^2*s^4*t^2 - 15*ep*mWW^2*s^4*t^2 - 12*ep^2*mWW^2*s^4*t^2 + ep^3*mWW^2*s^4*t^2 + 11*ep*mtt^5*t^3 + 39*ep^2*mtt^5*t^3 + 34*ep^3*mtt^5*t^3 - 30*mtt^4*mWW*t^3 - 311*ep*mtt^4*mWW*t^3 - 737*ep^2*mtt^4*mWW*t^3 - 502*ep^3*mtt^4*mWW*t^3 + 34*mtt^3*mWW^2*t^3 + 475*ep*mtt^3*mWW^2*t^3 + 1179*ep^2*mtt^3*mWW^2*t^3 + 796*ep^3*mtt^3*mWW^2*t^3 + 2*mtt^2*mWW^3*t^3 - 184*ep*mtt^2*mWW^3*t^3 - 561*ep^2*mtt^2*mWW^3*t^3 - 397*ep^3*mtt^2*mWW^3*t^3 + 14*mtt*mWW^4*t^3 + 132*ep*mtt*mWW^4*t^3 + 338*ep^2*mtt*mWW^4*t^3 + 244*ep^3*mtt*mWW^4*t^3 - 20*mWW^5*t^3 - 123*ep*mWW^5*t^3 - 258*ep^2*mWW^5*t^3 - 175*ep^3*mWW^5*t^3 - 30*ep*mtt^4*s*t^3 - 106*ep^2*mtt^4*s*t^3 - 92*ep^3*mtt^4*s*t^3 + 74*mtt^3*mWW*s*t^3 + 730*ep*mtt^3*mWW*s*t^3 + 1686*ep^2*mtt^3*mWW*s*t^3 + 1122*ep^3*mtt^3*mWW*s*t^3 - 74*mtt^2*mWW^2*s*t^3 - 826*ep*mtt^2*mWW^2*s*t^3 - 1906*ep^2*mtt^2*mWW^2*s*t^3 - 1218*ep^3*mtt^2*mWW^2*s*t^3 - 2*mtt*mWW^3*s*t^3 + 93*ep*mtt*mWW^3*s*t^3 + 254*ep^2*mtt*mWW^3*s*t^3 + 143*ep^3*mtt*mWW^3*s*t^3 + 2*mWW^4*s*t^3 + 33*ep*mWW^4*s*t^3 + 72*ep^2*mWW^4*s*t^3 + 45*ep^3*mWW^4*s*t^3 + 27*ep*mtt^3*s^2*t^3 + 95*ep^2*mtt^3*s^2*t^3 + 82*ep^3*mtt^3*s^2*t^3 - 52*mtt^2*mWW*s^2*t^3 - 508*ep*mtt^2*mWW*s^2*t^3 - 1149*ep^2*mtt^2*mWW*s^2*t^3 - 743*ep^3*mtt^2*mWW*s^2*t^3 + 54*mtt*mWW^2*s^2*t^3 + 449*ep*mtt*mWW^2*s^2*t^3 + 911*ep^2*mtt*mWW^2*s^2*t^3 + 526*ep^3*mtt*mWW^2*s^2*t^3 + 2*mWW^3*s^2*t^3 + 44*ep*mWW^3*s^2*t^3 + 151*ep^2*mWW^3*s^2*t^3 + 135*ep^3*mWW^3*s^2*t^3 - 8*ep*mtt^2*s^3*t^3 - 28*ep^2*mtt^2*s^3*t^3 - 24*ep^3*mtt^2*s^3*t^3 + 8*mtt*mWW*s^3*t^3 + 89*ep*mtt*mWW*s^3*t^3 + 200*ep^2*mtt*mWW*s^3*t^3 + 123*ep^3*mtt*mWW*s^3*t^3 - 20*mWW^2*s^3*t^3 - 117*ep*mWW^2*s^3*t^3 - 196*ep^2*mWW^2*s^3*t^3 - 99*ep^3*mWW^2*s^3*t^3 - 4*ep*mtt^4*t^4 - 14*ep^2*mtt^4*t^4 - 12*ep^3*mtt^4*t^4 + 42*mtt^3*mWW*t^4 + 315*ep*mtt^3*mWW*t^4 + 656*ep^2*mtt^3*mWW*t^4 + 415*ep^3*mtt^3*mWW*t^4 - 62*mtt^2*mWW^2*t^4 - 489*ep*mtt^2*mWW^2*t^4 - 1014*ep^2*mtt^2*mWW^2*t^4 - 625*ep^3*mtt^2*mWW^2*t^4 - 2*mtt*mWW^3*t^4 + 49*ep*mtt*mWW^3*t^4 + 116*ep^2*mtt*mWW^3*t^4 + 53*ep^3*mtt*mWW^3*t^4 + 22*mWW^4*t^4 + 129*ep*mWW^4*t^4 + 256*ep^2*mWW^4*t^4 + 169*ep^3*mWW^4*t^4 + 8*ep*mtt^3*s*t^4 + 28*ep^2*mtt^3*s*t^4 + 24*ep^3*mtt^3*s*t^4 - 74*mtt^2*mWW*s*t^4 - 540*ep*mtt^2*mWW*s*t^4 - 1102*ep^2*mtt^2*mWW*s*t^4 - 684*ep^3*mtt^2*mWW*s*t^4 + 88*mtt*mWW^2*s*t^4 + 632*ep*mtt*mWW^2*s*t^4 + 1244*ep^2*mtt*mWW^2*s*t^4 + 736*ep^3*mtt*mWW^2*s*t^4 - 14*mWW^3*s*t^4 - 100*ep*mWW^3*s*t^4 - 170*ep^2*mWW^3*s*t^4 - 76*ep^3*mWW^3*s*t^4 - 4*ep*mtt^2*s^2*t^4 - 14*ep^2*mtt^2*s^2*t^4 - 12*ep^3*mtt^2*s^2*t^4 + 32*mtt*mWW*s^2*t^4 + 225*ep*mtt*mWW*s^2*t^4 + 446*ep^2*mtt*mWW*s^2*t^4 + 269*ep^3*mtt*mWW*s^2*t^4 - 36*mWW^2*s^2*t^4 - 233*ep*mWW^2*s^2*t^4 - 440*ep^2*mWW^2*s^2*t^4 - 257*ep^3*mWW^2*s^2*t^4 - 20*mtt^2*mWW*t^5 - 133*ep*mtt^2*mWW*t^5 - 262*ep^2*mtt^2*mWW*t^5 - 161*ep^3*mtt^2*mWW*t^5 + 40*mtt*mWW^2*t^5 + 266*ep*mtt*mWW^2*t^5 + 524*ep^2*mtt*mWW^2*t^5 + 322*ep^3*mtt*mWW^2*t^5 - 20*mWW^3*t^5 - 133*ep*mWW^3*t^5 - 262*ep^2*mWW^3*t^5 - 161*ep^3*mWW^3*t^5 + 20*mtt*mWW*s*t^5 + 133*ep*mtt*mWW*s*t^5 + 262*ep^2*mtt*mWW*s*t^5 + 161*ep^3*mtt*mWW*s*t^5 - 20*mWW^2*s*t^5 - 133*ep*mWW^2*s*t^5 - 262*ep^2*mWW^2*s*t^5 - 161*ep^3*mWW^2*s*t^5))/(ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(-mWW + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^6*s + ep*mtt^6*s - 6*ep^2*mtt^6*s - 8*ep^3*mtt^6*s - 8*mtt^5*mWW*s - 38*ep*mtt^5*mWW*s - 62*ep^2*mtt^5*mWW*s - 34*ep^3*mtt^5*mWW*s + 18*mtt^4*mWW^2*s + 108*ep*mtt^4*mWW^2*s + 222*ep^2*mtt^4*mWW^2*s + 150*ep^3*mtt^4*mWW^2*s - 16*mtt^3*mWW^3*s - 106*ep*mtt^3*mWW^3*s - 234*ep^2*mtt^3*mWW^3*s - 166*ep^3*mtt^3*mWW^3*s + 5*mtt^2*mWW^4*s + 35*ep*mtt^2*mWW^4*s + 80*ep^2*mtt^2*mWW^4*s + 58*ep^3*mtt^2*mWW^4*s - mtt^5*s^2 + 7*ep*mtt^5*s^2 + 34*ep^2*mtt^5*s^2 + 32*ep^3*mtt^5*s^2 + 7*mtt^4*mWW*s^2 + 32*ep*mtt^4*mWW*s^2 + 52*ep^2*mtt^4*mWW*s^2 + 27*ep^3*mtt^4*mWW*s^2 - 11*mtt^3*mWW^2*s^2 - 92*ep*mtt^3*mWW^2*s^2 - 228*ep^2*mtt^3*mWW^2*s^2 - 165*ep^3*mtt^3*mWW^2*s^2 + 5*mtt^2*mWW^3*s^2 + 60*ep*mtt^2*mWW^3*s^2 + 164*ep^2*mtt^2*mWW^3*s^2 + 121*ep^3*mtt^2*mWW^3*s^2 - 7*ep*mtt*mWW^4*s^2 - 22*ep^2*mtt*mWW^4*s^2 - 15*ep^3*mtt*mWW^4*s^2 - 3*mtt^4*s^3 - 27*ep*mtt^4*s^3 - 66*ep^2*mtt^4*s^3 - 48*ep^3*mtt^4*s^3 + 9*mtt^3*mWW*s^3 + 36*ep*mtt^3*mWW*s^3 + 43*ep^2*mtt^3*mWW*s^3 + 18*ep^3*mtt^3*mWW*s^3 - 9*mtt^2*mWW^2*s^3 - 4*ep*mtt^2*mWW^2*s^3 + 63*ep^2*mtt^2*mWW^2*s^3 + 64*ep^3*mtt^2*mWW^2*s^3 + 3*mtt*mWW^3*s^3 - 4*ep*mtt*mWW^3*s^3 - 37*ep^2*mtt*mWW^3*s^3 - 32*ep^3*mtt*mWW^3*s^3 - ep*mWW^4*s^3 - 3*ep^2*mWW^4*s^3 - 2*ep^3*mWW^4*s^3 + 5*mtt^3*s^4 + 29*ep*mtt^3*s^4 + 54*ep^2*mtt^3*s^4 + 32*ep^3*mtt^3*s^4 - 10*mtt^2*mWW*s^4 - 36*ep*mtt^2*mWW*s^4 - 37*ep^2*mtt^2*mWW*s^4 - 11*ep^3*mtt^2*mWW*s^4 + 5*mtt*mWW^2*s^4 + 8*ep*mtt*mWW^2*s^4 - 14*ep^2*mtt*mWW^2*s^4 - 19*ep^3*mtt*mWW^2*s^4 - ep*mWW^3*s^4 - 3*ep^2*mWW^3*s^4 - 2*ep^3*mWW^3*s^4 - 2*mtt^2*s^5 - 10*ep*mtt^2*s^5 - 16*ep^2*mtt^2*s^5 - 8*ep^3*mtt^2*s^5 + 2*mtt*mWW*s^5 + 6*ep*mtt*mWW*s^5 + 4*ep^2*mtt*mWW*s^5 + mtt^6*t + 5*ep*mtt^6*t + 12*ep^2*mtt^6*t + 10*ep^3*mtt^6*t - 8*mtt^5*mWW*t - 46*ep*mtt^5*mWW*t - 98*ep^2*mtt^5*mWW*t - 70*ep^3*mtt^5*mWW*t + 18*mtt^4*mWW^2*t + 108*ep*mtt^4*mWW^2*t + 222*ep^2*mtt^4*mWW^2*t + 150*ep^3*mtt^4*mWW^2*t - 16*mtt^3*mWW^3*t - 98*ep*mtt^3*mWW^3*t - 198*ep^2*mtt^3*mWW^3*t - 130*ep^3*mtt^3*mWW^3*t + 5*mtt^2*mWW^4*t + 31*ep*mtt^2*mWW^4*t + 62*ep^2*mtt^2*mWW^4*t + 40*ep^3*mtt^2*mWW^4*t - 6*mtt^5*s*t - 9*ep*mtt^5*s*t + 22*ep^2*mtt^5*s*t + 35*ep^3*mtt^5*s*t + 32*mtt^4*mWW*s*t + 138*ep*mtt^4*mWW*s*t + 186*ep^2*mtt^4*mWW*s*t + 66*ep^3*mtt^4*mWW*s*t - 60*mtt^3*mWW^2*s*t - 348*ep*mtt^3*mWW^2*s*t - 652*ep^2*mtt^3*mWW^2*s*t - 378*ep^3*mtt^3*mWW^2*s*t + 48*mtt^2*mWW^3*s*t + 318*ep*mtt^2*mWW^3*s*t + 658*ep^2*mtt^2*mWW^3*s*t + 418*ep^3*mtt^2*mWW^3*s*t - 14*mtt*mWW^4*s*t - 99*ep*mtt*mWW^4*s*t - 214*ep^2*mtt*mWW^4*s*t - 141*ep^3*mtt*mWW^4*s*t + 6*mtt^4*s^2*t - 10*ep*mtt^4*s^2*t - 97*ep^2*mtt^4*s^2*t - 105*ep^3*mtt^4*s^2*t - 22*mtt^3*mWW*s^2*t - 104*ep*mtt^3*mWW*s^2*t - 128*ep^2*mtt^3*mWW*s^2*t - 16*ep^3*mtt^3*mWW*s^2*t + 30*mtt^2*mWW^2*s^2*t + 245*ep*mtt^2*mWW^2*s^2*t + 532*ep^2*mtt^2*mWW^2*s^2*t + 321*ep^3*mtt^2*mWW^2*s^2*t - 18*mtt*mWW^3*s^2*t - 154*ep*mtt*mWW^3*s^2*t - 348*ep^2*mtt*mWW^3*s^2*t - 222*ep^3*mtt*mWW^3*s^2*t + 4*mWW^4*s^2*t + 23*ep*mWW^4*s^2*t + 41*ep^2*mWW^4*s^2*t + 22*ep^3*mWW^4*s^2*t + 5*mtt^3*s^3*t + 47*ep*mtt^3*s^3*t + 123*ep^2*mtt^3*s^3*t + 95*ep^3*mtt^3*s^3*t - 6*mtt^2*mWW*s^3*t + 7*ep*mtt^2*mWW*s^3*t + 50*ep^2*mtt^2*mWW*s^3*t + 31*ep^3*mtt^2*mWW*s^3*t - 3*mtt*mWW^2*s^3*t - 80*ep*mtt*mWW^2*s^3*t - 223*ep^2*mtt*mWW^2*s^3*t - 156*ep^3*mtt*mWW^2*s^3*t + 4*mWW^3*s^3*t + 26*ep*mWW^3*s^3*t + 50*ep^2*mWW^3*s^3*t + 30*ep^3*mWW^3*s^3*t - 6*mtt^2*s^4*t - 33*ep*mtt^2*s^4*t - 60*ep^2*mtt^2*s^4*t - 35*ep^3*mtt^2*s^4*t + 4*mtt*mWW*s^4*t + 5*ep*mtt*mWW*s^4*t - 10*ep^2*mtt*mWW*s^4*t - 11*ep^3*mtt*mWW*s^4*t + 2*mWW^2*s^4*t + 16*ep*mWW^2*s^4*t + 34*ep^2*mWW^2*s^4*t + 22*ep^3*mWW^2*s^4*t - 5*mtt^5*t^2 - 20*ep*mtt^5*t^2 - 30*ep^2*mtt^5*t^2 - 15*ep^3*mtt^5*t^2 + 25*mtt^4*mWW*t^2 + 122*ep*mtt^4*mWW*t^2 + 206*ep^2*mtt^4*mWW*t^2 + 111*ep^3*mtt^4*mWW*t^2 - 49*mtt^3*mWW^2*t^2 - 272*ep*mtt^3*mWW^2*t^2 - 496*ep^2*mtt^3*mWW^2*t^2 - 285*ep^3*mtt^3*mWW^2*t^2 + 43*mtt^2*mWW^3*t^2 + 258*ep*mtt^2*mWW^3*t^2 + 494*ep^2*mtt^2*mWW^3*t^2 + 297*ep^3*mtt^2*mWW^3*t^2 - 14*mtt*mWW^4*t^2 - 88*ep*mtt*mWW^4*t^2 - 174*ep^2*mtt*mWW^4*t^2 - 108*ep^3*mtt*mWW^4*t^2 + 24*mtt^4*s*t^2 + 88*ep*mtt^4*s*t^2 + 76*ep^2*mtt^4*s*t^2 - 8*ep^3*mtt^4*s*t^2 - 69*mtt^3*mWW*s*t^2 - 306*ep*mtt^3*mWW*s*t^2 - 375*ep^2*mtt^3*mWW*s*t^2 - 86*ep^3*mtt^3*mWW*s*t^2 + 79*mtt^2*mWW^2*s*t^2 + 424*ep*mtt^2*mWW^2*s*t^2 + 665*ep^2*mtt^2*mWW^2*s*t^2 + 280*ep^3*mtt^2*mWW^2*s*t^2 - 47*mtt*mWW^3*s*t^2 - 286*ep*mtt*mWW^3*s*t^2 - 519*ep^2*mtt*mWW^3*s*t^2 - 276*ep^3*mtt*mWW^3*s*t^2 + 13*mWW^4*s*t^2 + 80*ep*mWW^4*s*t^2 + 153*ep^2*mWW^4*s*t^2 + 90*ep^3*mWW^4*s*t^2 - 22*mtt^3*s^2*t^2 - 78*ep*mtt^3*s^2*t^2 - 45*ep^2*mtt^3*s^2*t^2 + 35*ep^3*mtt^3*s^2*t^2 + 55*mtt^2*mWW*s^2*t^2 + 297*ep*mtt^2*mWW*s^2*t^2 + 440*ep^2*mtt^2*mWW*s^2*t^2 + 168*ep^3*mtt^2*mWW*s^2*t^2 - 44*mtt*mWW^2*s^2*t^2 - 287*ep*mtt*mWW^2*s^2*t^2 - 511*ep^2*mtt*mWW^2*s^2*t^2 - 260*ep^3*mtt*mWW^2*s^2*t^2 + 11*mWW^3*s^2*t^2 + 68*ep*mWW^3*s^2*t^2 + 116*ep^2*mWW^3*s^2*t^2 + 57*ep^3*mWW^3*s^2*t^2 - 10*ep*mtt^2*s^3*t^2 - 44*ep^2*mtt^2*s^3*t^2 - 42*ep^3*mtt^2*s^3*t^2 - 12*mtt*mWW*s^3*t^2 - 83*ep*mtt*mWW*s^3*t^2 - 144*ep^2*mtt*mWW*s^3*t^2 - 69*ep^3*mtt*mWW*s^3*t^2 + 12*mWW^2*s^3*t^2 + 81*ep*mWW^2*s^3*t^2 + 152*ep^2*mWW^2*s^3*t^2 + 87*ep^3*mWW^2*s^3*t^2 + 15*mtt^4*t^3 + 71*ep*mtt^4*t^3 + 107*ep^2*mtt^4*t^3 + 49*ep^3*mtt^4*t^3 - 38*mtt^3*mWW*t^3 - 174*ep*mtt^3*mWW*t^3 - 240*ep^2*mtt^3*mWW*t^3 - 88*ep^3*mtt^3*mWW*t^3 + 40*mtt^2*mWW^2*t^3 + 191*ep*mtt^2*mWW^2*t^3 + 268*ep^2*mtt^2*mWW^2*t^3 + 95*ep^3*mtt^2*mWW^2*t^3 - 26*mtt*mWW^3*t^3 - 144*ep*mtt*mWW^3*t^3 - 244*ep^2*mtt*mWW^3*t^3 - 122*ep^3*mtt*mWW^3*t^3 + 9*mWW^4*t^3 + 56*ep*mWW^4*t^3 + 109*ep^2*mWW^4*t^3 + 66*ep^3*mWW^4*t^3 - 43*mtt^3*s*t^3 - 211*ep*mtt^3*s*t^3 - 311*ep^2*mtt^3*s*t^3 - 135*ep^3*mtt^3*s*t^3 + 92*mtt^2*mWW*s*t^3 + 471*ep*mtt^2*mWW*s*t^3 + 704*ep^2*mtt^2*mWW*s*t^3 + 301*ep^3*mtt^2*mWW*s*t^3 - 55*mtt*mWW^2*s*t^3 - 288*ep*mtt*mWW^2*s*t^3 - 413*ep^2*mtt*mWW^2*s*t^3 - 152*ep^3*mtt*mWW^2*s*t^3 + 6*mWW^3*s*t^3 + 28*ep*mWW^3*s*t^3 + 20*ep^2*mWW^3*s*t^3 - 14*ep^3*mWW^3*s*t^3 + 20*mtt^2*s^2*t^3 + 98*ep*mtt^2*s^2*t^3 + 136*ep^2*mtt^2*s^2*t^3 + 52*ep^3*mtt^2*s^2*t^3 - 48*mtt*mWW*s^2*t^3 - 275*ep*mtt*mWW*s^2*t^3 - 458*ep^2*mtt*mWW*s^2*t^3 - 231*ep^3*mtt*mWW*s^2*t^3 + 28*mWW^2*s^2*t^3 + 173*ep*mWW^2*s^2*t^3 + 310*ep^2*mWW^2*s^2*t^3 + 171*ep^3*mWW^2*s^2*t^3 - 21*mtt^3*t^4 - 115*ep*mtt^3*t^4 - 197*ep^2*mtt^3*t^4 - 107*ep^3*mtt^3*t^4 + 41*mtt^2*mWW*t^4 + 217*ep*mtt^2*mWW*t^4 + 351*ep^2*mtt^2*mWW*t^4 + 175*ep^3*mtt^2*mWW*t^4 - 19*mtt*mWW^2*t^4 - 89*ep*mtt*mWW^2*t^4 - 111*ep^2*mtt*mWW^2*t^4 - 29*ep^3*mtt*mWW^2*t^4 - mWW^3*t^4 - 13*ep*mWW^3*t^4 - 43*ep^2*mWW^3*t^4 - 39*ep^3*mWW^3*t^4 + 26*mtt^2*s*t^4 + 144*ep*mtt^2*s*t^4 + 244*ep^2*mtt^2*s*t^4 + 130*ep^3*mtt^2*s*t^4 - 54*mtt*mWW*s*t^4 - 311*ep*mtt*mWW*s*t^4 - 544*ep^2*mtt*mWW*s*t^4 - 299*ep^3*mtt*mWW*s*t^4 + 28*mWW^2*s*t^4 + 167*ep*mWW^2*s*t^4 + 300*ep^2*mWW^2*s*t^4 + 169*ep^3*mWW^2*s*t^4 + 10*mtt^2*t^5 + 59*ep*mtt^2*t^5 + 108*ep^2*mtt^2*t^5 + 63*ep^3*mtt^2*t^5 - 20*mtt*mWW*t^5 - 118*ep*mtt*mWW*t^5 - 216*ep^2*mtt*mWW*t^5 - 126*ep^3*mtt*mWW*t^5 + 10*mWW^2*t^5 + 59*ep*mWW^2*t^5 + 108*ep^2*mWW^2*t^5 + 63*ep^3*mWW^2*t^5))/(2*ep*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*s^2*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^4 + 22*ep*mtt^4 + 20*ep^2*mtt^4 - 4*mtt^3*mWW - 16*ep*mtt^3*mWW - 16*ep^2*mtt^3*mWW - 2*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - 4*ep^2*mtt^2*mWW^2 - 12*mtt^3*s - 44*ep*mtt^3*s - 40*ep^2*mtt^3*s + 14*mtt^2*mWW*s + 54*ep*mtt^2*mWW*s + 52*ep^2*mtt^2*mWW*s + 6*mtt*mWW^2*s + 10*ep*mtt*mWW^2*s + 6*mtt^2*s^2 + 22*ep*mtt^2*s^2 + 20*ep^2*mtt^2*s^2 - mtt*mWW*s^2 - 8*ep*mtt*mWW*s^2 - 11*ep^2*mtt*mWW*s^2 - mWW^2*s^2 - 2*ep*mWW^2*s^2 - ep^2*mWW^2*s^2 - 20*mtt^3*t - 72*ep*mtt^3*t - 64*ep^2*mtt^3*t + 4*mtt^2*mWW*t + 22*ep*mtt^2*mWW*t + 26*ep^2*mtt^2*mWW*t + 16*mtt*mWW^2*t + 50*ep*mtt*mWW^2*t + 38*ep^2*mtt*mWW^2*t + 10*mtt^2*s*t + 34*ep*mtt^2*s*t + 28*ep^2*mtt^2*s*t - 8*mtt*mWW*s*t - 20*ep*mtt*mWW*s*t - 12*ep^2*mtt*mWW*s*t - 14*mWW^2*s*t - 42*ep*mWW^2*s*t - 32*ep^2*mWW^2*s*t + mtt*s^2*t + 8*ep*mtt*s^2*t + 11*ep^2*mtt*s^2*t - 5*mWW*s^2*t - 20*ep*mWW*s^2*t - 19*ep^2*mWW*s^2*t + 28*mtt^2*t^2 + 94*ep*mtt^2*t^2 + 78*ep^2*mtt^2*t^2 - 13*mtt*mWW*t^2 - 48*ep*mtt*mWW*t^2 - 43*ep^2*mtt*mWW*t^2 - 15*mWW^2*t^2 - 46*ep*mWW^2*t^2 - 35*ep^2*mWW^2*t^2 + 2*mtt*s*t^2 + 10*ep*mtt*s*t^2 + 12*ep^2*mtt*s*t^2 + 2*mWW*s*t^2 - 2*ep*mWW*s*t^2 - 8*ep^2*mWW*s*t^2 - 15*mtt*t^3 - 46*ep*mtt*t^3 - 35*ep^2*mtt*t^3 + 15*mWW*t^3 + 46*ep*mWW*t^3 + 35*ep^2*mWW*t^3))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*s^2*(mtt - s - t)*t*(-mWW + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt + 2*mWW + s)*(-mtt + s + 2*t)*(mtt^2 + 2*ep*mtt^2 - mtt*mWW - ep*mtt*mWW + mWW^2 + ep*mWW^2 - 2*mtt*s - 4*ep*mtt*s + mWW*s + ep*mWW*s + s^2 + 2*ep*s^2 - 3*mtt*t - 7*ep*mtt*t + 3*s*t + 7*ep*s*t + 3*t^2 + 7*ep*t^2))/(2*(1 + ep)*(1 + 2*ep)*s^2*t*(-mWW + t)^2*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)^2*(mtt - s)^2*(2*mtt^4*mWW^3 + 18*ep*mtt^4*mWW^3 + 28*ep^2*mtt^4*mWW^3 - 4*mtt^3*mWW^4 - 24*ep*mtt^3*mWW^4 - 40*ep^2*mtt^3*mWW^4 + 2*mtt^2*mWW^5 + 6*ep*mtt^2*mWW^5 + 12*ep^2*mtt^2*mWW^5 - 8*mtt^3*mWW^3*s - 72*ep*mtt^3*mWW^3*s - 112*ep^2*mtt^3*mWW^3*s + 12*mtt^2*mWW^4*s + 72*ep*mtt^2*mWW^4*s + 120*ep^2*mtt^2*mWW^4*s - 4*mtt*mWW^5*s - 12*ep*mtt*mWW^5*s - 24*ep^2*mtt*mWW^5*s + 12*mtt^2*mWW^3*s^2 + 108*ep*mtt^2*mWW^3*s^2 + 168*ep^2*mtt^2*mWW^3*s^2 - 12*mtt*mWW^4*s^2 - 72*ep*mtt*mWW^4*s^2 - 120*ep^2*mtt*mWW^4*s^2 + 2*mWW^5*s^2 + 6*ep*mWW^5*s^2 + 12*ep^2*mWW^5*s^2 - 8*mtt*mWW^3*s^3 - 72*ep*mtt*mWW^3*s^3 - 112*ep^2*mtt*mWW^3*s^3 + 4*mWW^4*s^3 + 24*ep*mWW^4*s^3 + 40*ep^2*mWW^4*s^3 + 2*mWW^3*s^4 + 18*ep*mWW^3*s^4 + 28*ep^2*mWW^3*s^4 + 2*mtt^4*mWW^2*t + 6*ep*mtt^4*mWW^2*t + 4*ep^2*mtt^4*mWW^2*t - 26*mtt^3*mWW^3*t - 190*ep*mtt^3*mWW^3*t - 248*ep^2*mtt^3*mWW^3*t + 44*mtt^2*mWW^4*t + 284*ep*mtt^2*mWW^4*t + 374*ep^2*mtt^2*mWW^4*t - 20*mtt*mWW^5*t - 96*ep*mtt*mWW^5*t - 122*ep^2*mtt*mWW^5*t - 8*mtt^3*mWW^2*s*t - 24*ep*mtt^3*mWW^2*s*t - 16*ep^2*mtt^3*mWW^2*s*t + 78*mtt^2*mWW^3*s*t + 570*ep*mtt^2*mWW^3*s*t + 744*ep^2*mtt^2*mWW^3*s*t - 88*mtt*mWW^4*s*t - 568*ep*mtt*mWW^4*s*t - 748*ep^2*mtt*mWW^4*s*t + 20*mWW^5*s*t + 96*ep*mWW^5*s*t + 122*ep^2*mWW^5*s*t + 12*mtt^2*mWW^2*s^2*t + 36*ep*mtt^2*mWW^2*s^2*t + 24*ep^2*mtt^2*mWW^2*s^2*t - 78*mtt*mWW^3*s^2*t - 570*ep*mtt*mWW^3*s^2*t - 744*ep^2*mtt*mWW^3*s^2*t + 44*mWW^4*s^2*t + 284*ep*mWW^4*s^2*t + 374*ep^2*mWW^4*s^2*t - 8*mtt*mWW^2*s^3*t - 24*ep*mtt*mWW^2*s^3*t - 16*ep^2*mtt*mWW^2*s^3*t + 26*mWW^3*s^3*t + 190*ep*mWW^3*s^3*t + 248*ep^2*mWW^3*s^3*t + 2*mWW^2*s^4*t + 6*ep*mWW^2*s^4*t + 4*ep^2*mWW^2*s^4*t + 26*mtt^3*mWW^2*t^2 + 190*ep*mtt^3*mWW^2*t^2 + 232*ep^2*mtt^3*mWW^2*t^2 - 16*mtt^2*mWW^3*t^2 - 72*ep*mtt^2*mWW^3*t^2 - 64*ep^2*mtt^2*mWW^3*t^2 - 28*mtt*mWW^4*t^2 - 207*ep*mtt*mWW^4*t^2 - 275*ep^2*mtt*mWW^4*t^2 + 18*mWW^5*t^2 + 81*ep*mWW^5*t^2 + 91*ep^2*mWW^5*t^2 - 78*mtt^2*mWW^2*s*t^2 - 570*ep*mtt^2*mWW^2*s*t^2 - 696*ep^2*mtt^2*mWW^2*s*t^2 + 32*mtt*mWW^3*s*t^2 + 144*ep*mtt*mWW^3*s*t^2 + 128*ep^2*mtt*mWW^3*s*t^2 + 28*mWW^4*s*t^2 + 207*ep*mWW^4*s*t^2 + 275*ep^2*mWW^4*s*t^2 + 78*mtt*mWW^2*s^2*t^2 + 570*ep*mtt*mWW^2*s^2*t^2 + 696*ep^2*mtt*mWW^2*s^2*t^2 - 16*mWW^3*s^2*t^2 - 72*ep*mWW^3*s^2*t^2 - 64*ep^2*mWW^3*s^2*t^2 - 26*mWW^2*s^3*t^2 - 190*ep*mWW^2*s^3*t^2 - 232*ep^2*mWW^2*s^3*t^2 - 28*mtt^3*mWW*t^3 - 164*ep*mtt^3*mWW*t^3 - 184*ep^2*mtt^3*mWW*t^3 - 2*mtt^2*mWW^2*t^3 - 30*ep*mtt^2*mWW^2*t^3 - 36*ep^2*mtt^2*mWW^2*t^3 + 42*mtt*mWW^3*t^3 + 219*ep*mtt*mWW^3*t^3 + 223*ep^2*mtt*mWW^3*t^3 - 12*mWW^4*t^3 - 21*ep*mWW^4*t^3 + 5*ep^2*mWW^4*t^3 + 84*mtt^2*mWW*s*t^3 + 492*ep*mtt^2*mWW*s*t^3 + 552*ep^2*mtt^2*mWW*s*t^3 + 4*mtt*mWW^2*s*t^3 + 60*ep*mtt*mWW^2*s*t^3 + 72*ep^2*mtt*mWW^2*s*t^3 - 42*mWW^3*s*t^3 - 219*ep*mWW^3*s*t^3 - 223*ep^2*mWW^3*s*t^3 - 84*mtt*mWW*s^2*t^3 - 492*ep*mtt*mWW*s^2*t^3 - 552*ep^2*mtt*mWW*s^2*t^3 - 2*mWW^2*s^2*t^3 - 30*ep*mWW^2*s^2*t^3 - 36*ep^2*mWW^2*s^2*t^3 + 28*mWW*s^3*t^3 + 164*ep*mWW*s^3*t^3 + 184*ep^2*mWW*s^3*t^3 + 8*mtt^3*t^4 + 44*ep*mtt^3*t^4 + 48*ep^2*mtt^3*t^4 + 40*mtt^2*mWW*t^4 + 200*ep*mtt^2*mWW*t^4 + 208*ep^2*mtt^2*mWW*t^4 - 46*mtt*mWW^2*t^4 - 223*ep*mtt*mWW^2*t^4 - 231*ep^2*mtt*mWW^2*t^4 - 2*mWW^3*t^4 - 21*ep*mWW^3*t^4 - 25*ep^2*mWW^3*t^4 - 24*mtt^2*s*t^4 - 132*ep*mtt^2*s*t^4 - 144*ep^2*mtt^2*s*t^4 - 80*mtt*mWW*s*t^4 - 400*ep*mtt*mWW*s*t^4 - 416*ep^2*mtt*mWW*s*t^4 + 46*mWW^2*s*t^4 + 223*ep*mWW^2*s*t^4 + 231*ep^2*mWW^2*s*t^4 + 24*mtt*s^2*t^4 + 132*ep*mtt*s^2*t^4 + 144*ep^2*mtt*s^2*t^4 + 40*mWW*s^2*t^4 + 200*ep*mWW*s^2*t^4 + 208*ep^2*mWW*s^2*t^4 - 8*s^3*t^4 - 44*ep*s^3*t^4 - 48*ep^2*s^3*t^4 - 16*mtt^2*t^5 - 76*ep*mtt^2*t^5 - 78*ep^2*mtt^2*t^5 - 4*mtt*mWW*t^5 - 13*ep*mtt*mWW*t^5 - 9*ep^2*mtt*mWW*t^5 + 20*mWW^2*t^5 + 89*ep*mWW^2*t^5 + 87*ep^2*mWW^2*t^5 + 32*mtt*s*t^5 + 152*ep*mtt*s*t^5 + 156*ep^2*mtt*s*t^5 + 4*mWW*s*t^5 + 13*ep*mWW*s*t^5 + 9*ep^2*mWW*s*t^5 - 16*s^2*t^5 - 76*ep*s^2*t^5 - 78*ep^2*s^2*t^5 + 8*mtt*t^6 + 32*ep*mtt*t^6 + 30*ep^2*mtt*t^6 - 8*mWW*t^6 - 32*ep*mWW*t^6 - 30*ep^2*mWW*t^6 - 8*s*t^6 - 32*ep*s*t^6 - 30*ep^2*s*t^6))/(2*ep*(1 + ep)*(1 + 2*ep)*mWW^2*(mtt - mWW - s)^2*s^3*(mtt - s - t)*(mtt - mWW - s - t)*t*(-mWW + t)^3), -((-1 + ep)*(-1 + 2*ep)*(12*ep*mtt^7*mWW^3*s^2 + 140*ep^2*mtt^7*mWW^3*s^2 + 512*ep^3*mtt^7*mWW^3*s^2 + 760*ep^4*mtt^7*mWW^3*s^2 + 400*ep^5*mtt^7*mWW^3*s^2 - 48*ep*mtt^6*mWW^4*s^2 - 560*ep^2*mtt^6*mWW^4*s^2 - 2048*ep^3*mtt^6*mWW^4*s^2 - 3040*ep^4*mtt^6*mWW^4*s^2 - 1600*ep^5*mtt^6*mWW^4*s^2 + 60*ep*mtt^5*mWW^5*s^2 + 700*ep^2*mtt^5*mWW^5*s^2 + 2560*ep^3*mtt^5*mWW^5*s^2 + 3800*ep^4*mtt^5*mWW^5*s^2 + 2000*ep^5*mtt^5*mWW^5*s^2 - 60*ep*mtt^3*mWW^7*s^2 - 700*ep^2*mtt^3*mWW^7*s^2 - 2560*ep^3*mtt^3*mWW^7*s^2 - 3800*ep^4*mtt^3*mWW^7*s^2 - 2000*ep^5*mtt^3*mWW^7*s^2 + 48*ep*mtt^2*mWW^8*s^2 + 560*ep^2*mtt^2*mWW^8*s^2 + 2048*ep^3*mtt^2*mWW^8*s^2 + 3040*ep^4*mtt^2*mWW^8*s^2 + 1600*ep^5*mtt^2*mWW^8*s^2 - 12*ep*mtt*mWW^9*s^2 - 140*ep^2*mtt*mWW^9*s^2 - 512*ep^3*mtt*mWW^9*s^2 - 760*ep^4*mtt*mWW^9*s^2 - 400*ep^5*mtt*mWW^9*s^2 - 54*ep*mtt^6*mWW^3*s^3 - 612*ep^2*mtt^6*mWW^3*s^3 - 2202*ep^3*mtt^6*mWW^3*s^3 - 3228*ep^4*mtt^6*mWW^3*s^3 - 1680*ep^5*mtt^6*mWW^3*s^3 + 164*ep*mtt^5*mWW^4*s^3 + 1864*ep^2*mtt^5*mWW^4*s^3 + 6708*ep^3*mtt^5*mWW^4*s^3 + 9824*ep^4*mtt^5*mWW^4*s^3 + 5104*ep^5*mtt^5*mWW^4*s^3 - 114*ep*mtt^4*mWW^5*s^3 - 1308*ep^2*mtt^4*mWW^5*s^3 - 4710*ep^3*mtt^4*mWW^5*s^3 - 6876*ep^4*mtt^4*mWW^5*s^3 - 3552*ep^5*mtt^4*mWW^5*s^3 - 104*ep*mtt^3*mWW^6*s^3 - 1168*ep^2*mtt^3*mWW^6*s^3 - 4200*ep^3*mtt^3*mWW^6*s^3 - 6176*ep^4*mtt^3*mWW^6*s^3 - 3232*ep^5*mtt^3*mWW^6*s^3 + 166*ep*mtt^2*mWW^7*s^3 + 1892*ep^2*mtt^2*mWW^7*s^3 + 6810*ep^3*mtt^2*mWW^7*s^3 + 9964*ep^4*mtt^2*mWW^7*s^3 + 5168*ep^5*mtt^2*mWW^7*s^3 - 60*ep*mtt*mWW^8*s^3 - 696*ep^2*mtt*mWW^8*s^3 - 2508*ep^3*mtt*mWW^8*s^3 - 3648*ep^4*mtt*mWW^8*s^3 - 1872*ep^5*mtt*mWW^8*s^3 + 2*ep*mWW^9*s^3 + 28*ep^2*mWW^9*s^3 + 102*ep^3*mWW^9*s^3 + 140*ep^4*mWW^9*s^3 + 64*ep^5*mWW^9*s^3 + 96*ep*mtt^5*mWW^3*s^4 + 1048*ep^2*mtt^5*mWW^3*s^4 + 3688*ep^3*mtt^5*mWW^3*s^4 + 5312*ep^4*mtt^5*mWW^3*s^4 + 2720*ep^5*mtt^5*mWW^3*s^4 - 200*ep*mtt^4*mWW^4*s^4 - 2208*ep^2*mtt^4*mWW^4*s^4 - 7784*ep^3*mtt^4*mWW^4*s^4 - 11184*ep^4*mtt^4*mWW^4*s^4 - 5696*ep^5*mtt^4*mWW^4*s^4 + 16*ep*mtt^3*mWW^5*s^4 + 224*ep^2*mtt^3*mWW^5*s^4 + 816*ep^3*mtt^3*mWW^5*s^4 + 1120*ep^4*mtt^3*mWW^5*s^4 + 512*ep^5*mtt^3*mWW^5*s^4 + 192*ep*mtt^2*mWW^6*s^4 + 2096*ep^2*mtt^2*mWW^6*s^4 + 7376*ep^3*mtt^2*mWW^6*s^4 + 10624*ep^4*mtt^2*mWW^6*s^4 + 5440*ep^5*mtt^2*mWW^6*s^4 - 112*ep*mtt*mWW^7*s^4 - 1272*ep^2*mtt*mWW^7*s^4 - 4504*ep^3*mtt*mWW^7*s^4 - 6432*ep^4*mtt*mWW^7*s^4 - 3232*ep^5*mtt*mWW^7*s^4 + 8*ep*mWW^8*s^4 + 112*ep^2*mWW^8*s^4 + 408*ep^3*mWW^8*s^4 + 560*ep^4*mWW^8*s^4 + 256*ep^5*mWW^8*s^4 - 84*ep*mtt^4*mWW^3*s^5 - 872*ep^2*mtt^4*mWW^3*s^5 - 2972*ep^3*mtt^4*mWW^3*s^5 - 4168*ep^4*mtt^4*mWW^3*s^5 - 2080*ep^5*mtt^4*mWW^3*s^5 + 96*ep*mtt^3*mWW^4*s^5 + 1040*ep^2*mtt^3*mWW^4*s^5 + 3584*ep^3*mtt^3*mWW^4*s^5 + 5008*ep^4*mtt^3*mWW^4*s^5 + 2464*ep^5*mtt^3*mWW^4*s^5 + 72*ep*mtt^2*mWW^5*s^5 + 704*ep^2*mtt^2*mWW^5*s^5 + 2360*ep^3*mtt^2*mWW^5*s^5 + 3328*ep^4*mtt^2*mWW^5*s^5 + 1696*ep^5*mtt^2*mWW^5*s^5 - 96*ep*mtt*mWW^6*s^5 - 1040*ep^2*mtt*mWW^6*s^5 - 3584*ep^3*mtt*mWW^6*s^5 - 5008*ep^4*mtt*mWW^6*s^5 - 2464*ep^5*mtt*mWW^6*s^5 + 12*ep*mWW^7*s^5 + 168*ep^2*mWW^7*s^5 + 612*ep^3*mWW^7*s^5 + 840*ep^4*mWW^7*s^5 + 384*ep^5*mWW^7*s^5 + 36*ep*mtt^3*mWW^3*s^6 + 348*ep^2*mtt^3*mWW^3*s^6 + 1128*ep^3*mtt^3*mWW^3*s^6 + 1512*ep^4*mtt^3*mWW^3*s^6 + 720*ep^5*mtt^3*mWW^3*s^6 - 8*ep*mtt^2*mWW^4*s^6 - 112*ep^2*mtt^2*mWW^4*s^6 - 408*ep^3*mtt^2*mWW^4*s^6 - 560*ep^4*mtt^2*mWW^4*s^6 - 256*ep^5*mtt^2*mWW^4*s^6 - 36*ep*mtt*mWW^5*s^6 - 348*ep^2*mtt*mWW^5*s^6 - 1128*ep^3*mtt*mWW^5*s^6 - 1512*ep^4*mtt*mWW^5*s^6 - 720*ep^5*mtt*mWW^5*s^6 + 8*ep*mWW^6*s^6 + 112*ep^2*mWW^6*s^6 + 408*ep^3*mWW^6*s^6 + 560*ep^4*mWW^6*s^6 + 256*ep^5*mWW^6*s^6 - 6*ep*mtt^2*mWW^3*s^7 - 52*ep^2*mtt^2*mWW^3*s^7 - 154*ep^3*mtt^2*mWW^3*s^7 - 188*ep^4*mtt^2*mWW^3*s^7 - 80*ep^5*mtt^2*mWW^3*s^7 - 4*ep*mtt*mWW^4*s^7 - 24*ep^2*mtt*mWW^4*s^7 - 52*ep^3*mtt*mWW^4*s^7 - 48*ep^4*mtt*mWW^4*s^7 - 16*ep^5*mtt*mWW^4*s^7 + 2*ep*mWW^5*s^7 + 28*ep^2*mWW^5*s^7 + 102*ep^3*mWW^5*s^7 + 140*ep^4*mWW^5*s^7 + 64*ep^5*mWW^5*s^7 - 36*ep*mtt^9*mWW^2*t - 324*ep^2*mtt^9*mWW^2*t - 1016*ep^3*mtt^9*mWW^2*t - 1344*ep^4*mtt^9*mWW^2*t - 640*ep^5*mtt^9*mWW^2*t - 2*mtt^8*mWW^3*t + 68*ep*mtt^8*mWW^3*t + 714*ep^2*mtt^8*mWW^3*t + 2324*ep^3*mtt^8*mWW^3*t + 3104*ep^4*mtt^8*mWW^3*t + 1472*ep^5*mtt^8*mWW^3*t + 10*mtt^7*mWW^4*t + 80*ep*mtt^7*mWW^4*t + 190*ep^2*mtt^7*mWW^4*t + 80*ep^3*mtt^7*mWW^4*t - 200*ep^4*mtt^7*mWW^4*t - 160*ep^5*mtt^7*mWW^4*t + 12*mtt^6*mWW^5*t + 72*ep*mtt^6*mWW^5*t + 60*ep^2*mtt^6*mWW^5*t - 232*ep^3*mtt^6*mWW^5*t - 384*ep^4*mtt^6*mWW^5*t - 128*ep^5*mtt^6*mWW^5*t - 76*mtt^5*mWW^6*t - 836*ep*mtt^5*mWW^6*t - 3600*ep^2*mtt^5*mWW^6*t - 7784*ep^3*mtt^5*mWW^6*t - 8528*ep^4*mtt^5*mWW^6*t - 3776*ep^5*mtt^5*mWW^6*t + 86*mtt^4*mWW^7*t + 1012*ep*mtt^4*mWW^7*t + 4634*ep^2*mtt^4*mWW^7*t + 10420*ep^3*mtt^4*mWW^7*t + 11552*ep^4*mtt^4*mWW^7*t + 5056*ep^5*mtt^4*mWW^7*t - 30*mtt^3*mWW^8*t - 360*ep*mtt^3*mWW^8*t - 1674*ep^2*mtt^3*mWW^8*t - 3792*ep^3*mtt^3*mWW^8*t - 4200*ep^4*mtt^3*mWW^8*t - 1824*ep^5*mtt^3*mWW^8*t + 252*ep*mtt^8*mWW^2*s*t + 2310*ep^2*mtt^8*mWW^2*s*t + 7410*ep^3*mtt^8*mWW^2*s*t + 10028*ep^4*mtt^8*mWW^2*s*t + 4880*ep^5*mtt^8*mWW^2*s*t + 6*mtt^7*mWW^3*s*t - 514*ep*mtt^7*mWW^3*s*t - 5086*ep^2*mtt^7*mWW^3*s*t - 16818*ep^3*mtt^7*mWW^3*s*t - 23180*ep^4*mtt^7*mWW^3*s*t - 11408*ep^5*mtt^7*mWW^3*s*t - 30*mtt^6*mWW^4*s*t - 144*ep*mtt^6*mWW^4*s*t + 484*ep^2*mtt^6*mWW^4*s*t + 3854*ep^3*mtt^6*mWW^4*s*t + 7180*ep^4*mtt^6*mWW^4*s*t + 4176*ep^5*mtt^6*mWW^4*s*t - 20*mtt^5*mWW^5*s*t + 192*ep*mtt^5*mWW^5*s*t + 2676*ep^2*mtt^5*mWW^5*s*t + 8904*ep^3*mtt^5*mWW^5*s*t + 11496*ep^4*mtt^5*mWW^5*s*t + 5152*ep^5*mtt^5*mWW^5*s*t + 116*mtt^4*mWW^6*s*t + 964*ep*mtt^4*mWW^6*s*t + 2498*ep^2*mtt^4*mWW^6*s*t + 1730*ep^3*mtt^4*mWW^6*s*t - 1460*ep^4*mtt^4*mWW^6*s*t - 1648*ep^5*mtt^4*mWW^6*s*t - 82*mtt^3*mWW^7*s*t - 890*ep*mtt^3*mWW^7*s*t - 3570*ep^2*mtt^3*mWW^7*s*t - 6510*ep^3*mtt^3*mWW^7*s*t - 5236*ep^4*mtt^3*mWW^7*s*t - 1392*ep^5*mtt^3*mWW^7*s*t + 10*mtt^2*mWW^8*s*t + 160*ep*mtt^2*mWW^8*s*t + 868*ep^2*mtt^2*mWW^8*s*t + 1982*ep^3*mtt^2*mWW^8*s*t + 1852*ep^4*mtt^2*mWW^8*s*t + 528*ep^5*mtt^2*mWW^8*s*t - 20*ep*mtt*mWW^9*s*t - 180*ep^2*mtt*mWW^9*s*t - 552*ep^3*mtt*mWW^9*s*t - 680*ep^4*mtt*mWW^9*s*t - 288*ep^5*mtt*mWW^9*s*t - 741*ep*mtt^7*mWW^2*s^2*t - 6944*ep^2*mtt^7*mWW^2*s^2*t - 22757*ep^3*mtt^7*mWW^2*s^2*t - 31406*ep^4*mtt^7*mWW^2*s^2*t - 15560*ep^5*mtt^7*mWW^2*s^2*t + 1420*ep*mtt^6*mWW^3*s^2*t + 13500*ep^2*mtt^6*mWW^3*s^2*t + 45048*ep^3*mtt^6*mWW^3*s^2*t + 63304*ep^4*mtt^6*mWW^3*s^2*t + 31872*ep^5*mtt^6*mWW^3*s^2*t + 30*mtt^5*mWW^4*s^2*t + 307*ep*mtt^5*mWW^4*s^2*t + 934*ep^2*mtt^5*mWW^4*s^2*t - 225*ep^3*mtt^5*mWW^4*s^2*t - 4030*ep^4*mtt^5*mWW^4*s^2*t - 3592*ep^5*mtt^5*mWW^4*s^2*t - 26*mtt^4*mWW^5*s^2*t - 1742*ep*mtt^4*mWW^5*s^2*t - 15274*ep^2*mtt^4*mWW^5*s^2*t - 48882*ep^3*mtt^4*mWW^5*s^2*t - 66060*ep^4*mtt^4*mWW^5*s^2*t - 32080*ep^5*mtt^4*mWW^5*s^2*t - 6*mtt^3*mWW^6*s^2*t + 855*ep*mtt^3*mWW^6*s^2*t + 9138*ep^2*mtt^3*mWW^6*s^2*t + 32587*ep^3*mtt^3*mWW^6*s^2*t + 48138*ep^4*mtt^3*mWW^6*s^2*t + 25304*ep^5*mtt^3*mWW^6*s^2*t + 2*mtt^2*mWW^7*s^2*t + 14*ep*mtt^2*mWW^7*s^2*t - 230*ep^2*mtt^2*mWW^7*s^2*t - 2214*ep^3*mtt^2*mWW^7*s^2*t - 5556*ep^4*mtt^2*mWW^7*s^2*t - 4112*ep^5*mtt^2*mWW^7*s^2*t - 141*ep*mtt*mWW^8*s^2*t - 1440*ep^2*mtt*mWW^8*s^2*t - 4661*ep^3*mtt*mWW^8*s^2*t - 5918*ep^4*mtt*mWW^8*s^2*t - 2568*ep^5*mtt*mWW^8*s^2*t + 28*ep*mWW^9*s^2*t + 316*ep^2*mWW^9*s^2*t + 1104*ep^3*mWW^9*s^2*t + 1528*ep^4*mWW^9*s^2*t + 736*ep^5*mWW^9*s^2*t + 1173*ep*mtt^6*mWW^2*s^3*t + 11234*ep^2*mtt^6*mWW^2*s^3*t + 37479*ep^3*mtt^6*mWW^2*s^3*t + 52506*ep^4*mtt^6*mWW^2*s^3*t + 26360*ep^5*mtt^6*mWW^2*s^3*t - 20*mtt^5*mWW^3*s^3*t - 1866*ep*mtt^5*mWW^3*s^3*t - 16956*ep^2*mtt^5*mWW^3*s^3*t - 56650*ep^3*mtt^5*mWW^3*s^3*t - 80588*ep^4*mtt^5*mWW^3*s^3*t - 41232*ep^5*mtt^5*mWW^3*s^3*t - 14*mtt^4*mWW^4*s^3*t - 1017*ep*mtt^4*mWW^4*s^3*t - 9048*ep^2*mtt^4*mWW^4*s^3*t - 28119*ep^3*mtt^4*mWW^4*s^3*t - 35970*ep^4*mtt^4*mWW^4*s^3*t - 16280*ep^5*mtt^4*mWW^4*s^3*t + 78*mtt^3*mWW^5*s^3*t + 2986*ep*mtt^3*mWW^5*s^3*t + 25154*ep^2*mtt^3*mWW^5*s^3*t + 81258*ep^3*mtt^3*mWW^5*s^3*t + 112308*ep^4*mtt^3*mWW^5*s^3*t + 55984*ep^5*mtt^3*mWW^5*s^3*t - 50*mtt^2*mWW^6*s^3*t - 1213*ep*mtt^2*mWW^6*s^3*t - 9380*ep^2*mtt^2*mWW^6*s^3*t - 30787*ep^3*mtt^2*mWW^6*s^3*t - 44938*ep^4*mtt^2*mWW^6*s^3*t - 23928*ep^5*mtt^2*mWW^6*s^3*t + 6*mtt*mWW^7*s^3*t - 172*ep*mtt*mWW^7*s^3*t - 2242*ep^2*mtt*mWW^7*s^3*t - 7520*ep^3*mtt*mWW^7*s^3*t - 9336*ep^4*mtt*mWW^7*s^3*t - 3808*ep^5*mtt*mWW^7*s^3*t + 109*ep*mWW^8*s^3*t + 1238*ep^2*mWW^8*s^3*t + 4339*ep^3*mWW^8*s^3*t + 6018*ep^4*mWW^8*s^3*t + 2904*ep^5*mWW^8*s^3*t - 1062*ep*mtt^5*mWW^2*s^4*t - 10356*ep^2*mtt^5*mWW^2*s^4*t - 34986*ep^3*mtt^5*mWW^2*s^4*t - 49484*ep^4*mtt^5*mWW^2*s^4*t - 25040*ep^5*mtt^5*mWW^2*s^4*t + 30*mtt^4*mWW^3*s^4*t + 1194*ep*mtt^4*mWW^3*s^4*t + 9994*ep^2*mtt^4*mWW^3*s^4*t + 32930*ep^3*mtt^4*mWW^3*s^4*t + 47132*ep^4*mtt^4*mWW^3*s^4*t + 24448*ep^5*mtt^4*mWW^3*s^4*t + 12*mtt^3*mWW^4*s^4*t + 1436*ep*mtt^3*mWW^4*s^4*t + 13640*ep^2*mtt^3*mWW^4*s^4*t + 45072*ep^3*mtt^3*mWW^4*s^4*t + 61808*ep^4*mtt^3*mWW^4*s^4*t + 30176*ep^5*mtt^3*mWW^4*s^4*t - 58*mtt^2*mWW^5*s^4*t - 1866*ep*mtt^2*mWW^5*s^4*t - 15414*ep^2*mtt^2*mWW^5*s^4*t - 50082*ep^3*mtt^2*mWW^5*s^4*t - 70196*ep^4*mtt^2*mWW^5*s^4*t - 35568*ep^5*mtt^2*mWW^5*s^4*t + 16*mtt*mWW^6*s^4*t + 140*ep*mtt*mWW^6*s^4*t + 336*ep^2*mtt*mWW^6*s^4*t + 740*ep^3*mtt*mWW^6*s^4*t + 1944*ep^4*mtt*mWW^6*s^4*t + 1728*ep^5*mtt*mWW^6*s^4*t + 158*ep*mWW^7*s^4*t + 1800*ep^2*mWW^7*s^4*t + 6326*ep^3*mWW^7*s^4*t + 8796*ep^4*mWW^7*s^4*t + 4256*ep^5*mWW^7*s^4*t + 534*ep*mtt^4*mWW^2*s^5*t + 5258*ep^2*mtt^4*mWW^2*s^5*t + 17840*ep^3*mtt^4*mWW^2*s^5*t + 25280*ep^4*mtt^4*mWW^2*s^5*t + 12800*ep^5*mtt^4*mWW^2*s^5*t - 18*mtt^3*mWW^3*s^5*t - 304*ep*mtt^3*mWW^3*s^5*t - 1950*ep^2*mtt^3*mWW^3*s^5*t - 5904*ep^3*mtt^3*mWW^3*s^5*t - 8392*ep^4*mtt^3*mWW^3*s^5*t - 4464*ep^5*mtt^3*mWW^3*s^5*t - 12*mtt^2*mWW^4*s^5*t - 814*ep*mtt^2*mWW^4*s^5*t - 7486*ep^2*mtt^2*mWW^4*s^5*t - 24816*ep^3*mtt^2*mWW^4*s^5*t - 34520*ep^4*mtt^2*mWW^4*s^5*t - 17168*ep^5*mtt^2*mWW^4*s^5*t + 14*mtt*mWW^5*s^5*t + 344*ep*mtt*mWW^5*s^5*t + 2634*ep^2*mtt*mWW^5*s^5*t + 8432*ep^3*mtt*mWW^5*s^5*t + 11960*ep^4*mtt*mWW^5*s^5*t + 6192*ep^5*mtt*mWW^5*s^5*t + 96*ep*mWW^6*s^5*t + 1096*ep^2*mWW^6*s^5*t + 3872*ep^3*mWW^6*s^5*t + 5416*ep^4*mWW^6*s^5*t + 2640*ep^5*mWW^6*s^5*t - 129*ep*mtt^3*mWW^2*s^6*t - 1256*ep^2*mtt^3*mWW^2*s^6*t - 4201*ep^3*mtt^3*mWW^2*s^6*t - 5862*ep^4*mtt^3*mWW^2*s^6*t - 2920*ep^5*mtt^3*mWW^2*s^6*t + 4*mtt^2*mWW^3*s^6*t - 2*ep*mtt^2*mWW^3*s^6*t - 240*ep^2*mtt^2*mWW^3*s^6*t - 982*ep^3*mtt^2*mWW^3*s^6*t - 1428*ep^4*mtt^2*mWW^3*s^6*t - 704*ep^5*mtt^2*mWW^3*s^6*t + 4*mtt*mWW^4*s^6*t + 157*ep*mtt*mWW^4*s^6*t + 1340*ep^2*mtt*mWW^4*s^6*t + 4333*ep^3*mtt*mWW^4*s^6*t + 5966*ep^4*mtt*mWW^4*s^6*t + 2952*ep^5*mtt*mWW^4*s^6*t + 14*ep*mWW^5*s^6*t + 164*ep^2*mWW^5*s^6*t + 602*ep^3*mWW^5*s^6*t + 876*ep^4*mWW^5*s^6*t + 448*ep^5*mWW^5*s^6*t + 9*ep*mtt^2*mWW^2*s^7*t + 78*ep^2*mtt^2*mWW^2*s^7*t + 231*ep^3*mtt^2*mWW^2*s^7*t + 282*ep^4*mtt^2*mWW^2*s^7*t + 120*ep^5*mtt^2*mWW^2*s^7*t + 4*ep*mtt*mWW^3*s^7*t + 24*ep^2*mtt*mWW^3*s^7*t + 52*ep^3*mtt*mWW^3*s^7*t + 48*ep^4*mtt*mWW^3*s^7*t + 16*ep^5*mtt*mWW^3*s^7*t - 5*ep*mWW^4*s^7*t - 54*ep^2*mWW^4*s^7*t - 179*ep^3*mWW^4*s^7*t - 234*ep^4*mWW^4*s^7*t - 104*ep^5*mWW^4*s^7*t - 12*ep*mtt^9*mWW*t^2 - 116*ep^2*mtt^9*mWW*t^2 - 400*ep^3*mtt^9*mWW*t^2 - 592*ep^4*mtt^9*mWW*t^2 - 320*ep^5*mtt^9*mWW*t^2 + 2*mtt^8*mWW^2*t^2 + 288*ep*mtt^8*mWW^2*t^2 + 2520*ep^2*mtt^8*mWW^2*t^2 + 7954*ep^3*mtt^8*mWW^2*t^2 + 10732*ep^4*mtt^8*mWW^2*t^2 + 5264*ep^5*mtt^8*mWW^2*t^2 + 2*mtt^7*mWW^3*t^2 - 506*ep*mtt^7*mWW^3*t^2 - 4670*ep^2*mtt^7*mWW^3*t^2 - 14798*ep^3*mtt^7*mWW^3*t^2 - 19740*ep^4*mtt^7*mWW^3*t^2 - 9488*ep^5*mtt^7*mWW^3*t^2 - 42*mtt^6*mWW^4*t^2 - 436*ep*mtt^6*mWW^4*t^2 - 1788*ep^2*mtt^6*mWW^4*t^2 - 3834*ep^3*mtt^6*mWW^4*t^2 - 4428*ep^4*mtt^6*mWW^4*t^2 - 2192*ep^5*mtt^6*mWW^4*t^2 + 12*mtt^5*mWW^5*t^2 + 628*ep*mtt^5*mWW^5*t^2 + 5080*ep^2*mtt^5*mWW^5*t^2 + 15640*ep^3*mtt^5*mWW^5*t^2 + 21008*ep^4*mtt^5*mWW^5*t^2 + 10432*ep^5*mtt^5*mWW^5*t^2 + 198*mtt^4*mWW^6*t^2 + 2124*ep*mtt^4*mWW^6*t^2 + 8760*ep^2*mtt^4*mWW^6*t^2 + 17698*ep^3*mtt^4*mWW^6*t^2 + 17580*ep^4*mtt^4*mWW^6*t^2 + 6800*ep^5*mtt^4*mWW^6*t^2 - 286*mtt^3*mWW^7*t^2 - 3502*ep*mtt^3*mWW^7*t^2 - 16566*ep^2*mtt^3*mWW^7*t^2 - 37914*ep^3*mtt^3*mWW^7*t^2 - 42020*ep^4*mtt^3*mWW^7*t^2 - 18032*ep^5*mtt^3*mWW^7*t^2 + 114*mtt^2*mWW^8*t^2 + 1416*ep*mtt^2*mWW^8*t^2 + 6780*ep^2*mtt^2*mWW^8*t^2 + 15654*ep^3*mtt^2*mWW^8*t^2 + 17460*ep^4*mtt^2*mWW^8*t^2 + 7536*ep^5*mtt^2*mWW^8*t^2 - 36*ep*mtt^8*mWW*s*t^2 - 384*ep^2*mtt^8*mWW*s*t^2 - 1428*ep^3*mtt^8*mWW*s*t^2 - 2152*ep^4*mtt^8*mWW*s*t^2 - 1120*ep^5*mtt^8*mWW*s*t^2 - 6*mtt^7*mWW^2*s*t^2 - 1196*ep*mtt^7*mWW^2*s*t^2 - 10422*ep^2*mtt^7*mWW^2*s*t^2 - 32296*ep^3*mtt^7*mWW^2*s*t^2 - 42504*ep^4*mtt^7*mWW^2*s*t^2 - 20256*ep^5*mtt^7*mWW^2*s*t^2 - 12*mtt^6*mWW^3*s*t^2 + 2260*ep*mtt^6*mWW^3*s*t^2 + 21330*ep^2*mtt^6*mWW^3*s*t^2 + 68802*ep^3*mtt^6*mWW^3*s*t^2 + 92860*ep^4*mtt^6*mWW^3*s*t^2 + 44880*ep^5*mtt^6*mWW^3*s*t^2 + 94*mtt^5*mWW^4*s*t^2 + 352*ep*mtt^5*mWW^4*s*t^2 - 2540*ep^2*mtt^5*mWW^4*s*t^2 - 15542*ep^3*mtt^5*mWW^4*s*t^2 - 26708*ep^4*mtt^5*mWW^4*s*t^2 - 14576*ep^5*mtt^5*mWW^4*s*t^2 + 46*mtt^4*mWW^5*s*t^2 - 468*ep*mtt^4*mWW^5*s*t^2 - 6066*ep^2*mtt^4*mWW^5*s*t^2 - 19040*ep^3*mtt^4*mWW^5*s*t^2 - 23392*ep^4*mtt^4*mWW^5*s*t^2 - 10240*ep^5*mtt^4*mWW^5*s*t^2 - 380*mtt^3*mWW^6*s*t^2 - 3940*ep*mtt^3*mWW^6*s*t^2 - 15428*ep^2*mtt^3*mWW^6*s*t^2 - 29252*ep^3*mtt^3*mWW^6*s*t^2 - 27656*ep^4*mtt^3*mWW^6*s*t^2 - 10464*ep^5*mtt^3*mWW^6*s*t^2 + 310*mtt^2*mWW^7*s*t^2 + 3624*ep*mtt^2*mWW^7*s*t^2 + 16028*ep^2*mtt^2*mWW^7*s*t^2 + 33562*ep^3*mtt^2*mWW^7*s*t^2 + 33604*ep^4*mtt^2*mWW^7*s*t^2 + 12912*ep^5*mtt^2*mWW^7*s*t^2 - 52*mtt*mWW^8*s*t^2 - 616*ep*mtt*mWW^8*s*t^2 - 2698*ep^2*mtt*mWW^8*s*t^2 - 5358*ep^3*mtt*mWW^8*s*t^2 - 4732*ep^4*mtt*mWW^8*s*t^2 - 1424*ep^5*mtt*mWW^8*s*t^2 + 20*ep*mWW^9*s*t^2 + 180*ep^2*mWW^9*s*t^2 + 552*ep^3*mWW^9*s*t^2 + 680*ep^4*mWW^9*s*t^2 + 288*ep^5*mWW^9*s*t^2 + 366*ep*mtt^7*mWW*s^2*t^2 + 3748*ep^2*mtt^7*mWW*s^2*t^2 + 13498*ep^3*mtt^7*mWW*s^2*t^2 + 20212*ep^4*mtt^7*mWW*s^2*t^2 + 10720*ep^5*mtt^7*mWW*s^2*t^2 + 2044*ep*mtt^6*mWW^2*s^2*t^2 + 18174*ep^2*mtt^6*mWW^2*s^2*t^2 + 55658*ep^3*mtt^6*mWW^2*s^2*t^2 + 71276*ep^4*mtt^6*mWW^2*s^2*t^2 + 32672*ep^5*mtt^6*mWW^2*s^2*t^2 + 12*mtt^5*mWW^3*s^2*t^2 - 4679*ep*mtt^5*mWW^3*s^2*t^2 - 44936*ep^2*mtt^5*mWW^3*s^2*t^2 - 148547*ep^3*mtt^5*mWW^3*s^2*t^2 - 204754*ep^4*mtt^5*mWW^3*s^2*t^2 - 100664*ep^5*mtt^5*mWW^3*s^2*t^2 - 52*mtt^4*mWW^4*s^2*t^2 + 1189*ep*mtt^4*mWW^4*s^2*t^2 + 16616*ep^2*mtt^4*mWW^4*s^2*t^2 + 66521*ep^3*mtt^4*mWW^4*s^2*t^2 + 105190*ep^4*mtt^4*mWW^4*s^2*t^2 + 57512*ep^5*mtt^4*mWW^4*s^2*t^2 - 56*mtt^3*mWW^5*s^2*t^2 + 906*ep*mtt^3*mWW^5*s^2*t^2 + 10776*ep^2*mtt^3*mWW^5*s^2*t^2 + 33298*ep^3*mtt^3*mWW^5*s^2*t^2 + 38836*ep^4*mtt^3*mWW^5*s^2*t^2 + 15040*ep^5*mtt^3*mWW^5*s^2*t^2 + 180*mtt^2*mWW^6*s^2*t^2 + 746*ep*mtt^2*mWW^6*s^2*t^2 - 4526*ep^2*mtt^2*mWW^6*s^2*t^2 - 27784*ep^3*mtt^2*mWW^6*s^2*t^2 - 46144*ep^4*mtt^2*mWW^6*s^2*t^2 - 24592*ep^5*mtt^2*mWW^6*s^2*t^2 - 92*mtt*mWW^7*s^2*t^2 - 653*ep*mtt*mWW^7*s^2*t^2 - 64*ep^2*mtt*mWW^7*s^2*t^2 + 7423*ep^3*mtt*mWW^7*s^2*t^2 + 16202*ep^4*mtt*mWW^7*s^2*t^2 + 10008*ep^5*mtt*mWW^7*s^2*t^2 + 8*mWW^8*s^2*t^2 + 81*ep*mWW^8*s^2*t^2 + 212*ep^2*mWW^8*s^2*t^2 - 67*ep^3*mWW^8*s^2*t^2 - 818*ep^4*mWW^8*s^2*t^2 - 696*ep^5*mWW^8*s^2*t^2 - 864*ep*mtt^6*mWW*s^3*t^2 - 8832*ep^2*mtt^6*mWW*s^3*t^2 - 31712*ep^3*mtt^6*mWW*s^3*t^2 - 47488*ep^4*mtt^6*mWW*s^3*t^2 - 25280*ep^5*mtt^6*mWW*s^3*t^2 + 20*mtt^5*mWW^2*s^3*t^2 - 1964*ep*mtt^5*mWW^2*s^3*t^2 - 18700*ep^2*mtt^5*mWW^2*s^3*t^2 - 58036*ep^3*mtt^5*mWW^2*s^3*t^2 - 73560*ep^4*mtt^5*mWW^2*s^3*t^2 - 32768*ep^5*mtt^5*mWW^2*s^3*t^2 + 20*mtt^4*mWW^3*s^3*t^2 + 5619*ep*mtt^4*mWW^3*s^3*t^2 + 53924*ep^2*mtt^4*mWW^3*s^3*t^2 + 181659*ep^3*mtt^4*mWW^3*s^3*t^2 + 255330*ep^4*mtt^4*mWW^3*s^3*t^2 + 127864*ep^5*mtt^4*mWW^3*s^3*t^2 - 1292*ep*mtt^3*mWW^4*s^3*t^2 - 15078*ep^2*mtt^3*mWW^4*s^3*t^2 - 60634*ep^3*mtt^3*mWW^4*s^3*t^2 - 99252*ep^4*mtt^3*mWW^4*s^3*t^2 - 56592*ep^5*mtt^3*mWW^4*s^3*t^2 - 28*mtt^2*mWW^5*s^3*t^2 - 2578*ep*mtt^2*mWW^5*s^3*t^2 - 23570*ep^2*mtt^2*mWW^5*s^3*t^2 - 75160*ep^3*mtt^2*mWW^5*s^3*t^2 - 97960*ep^4*mtt^2*mWW^5*s^3*t^2 - 44768*ep^5*mtt^2*mWW^5*s^3*t^2 - 28*mtt*mWW^6*s^3*t^2 + 1144*ep*mtt*mWW^6*s^3*t^2 + 14150*ep^2*mtt*mWW^6*s^3*t^2 + 51954*ep^3*mtt*mWW^6*s^3*t^2 + 75604*ep^4*mtt*mWW^6*s^3*t^2 + 38320*ep^5*mtt*mWW^6*s^3*t^2 + 16*mWW^7*s^3*t^2 - 65*ep*mWW^7*s^3*t^2 - 1894*ep^2*mWW^7*s^3*t^2 - 8071*ep^3*mWW^7*s^3*t^2 - 12674*ep^4*mWW^7*s^3*t^2 - 6776*ep^5*mWW^7*s^3*t^2 + 936*ep*mtt^5*mWW*s^4*t^2 + 9588*ep^2*mtt^5*mWW*s^4*t^2 + 34428*ep^3*mtt^5*mWW*s^4*t^2 + 51592*ep^4*mtt^5*mWW*s^4*t^2 + 27520*ep^5*mtt^5*mWW*s^4*t^2 - 30*mtt^4*mWW^2*s^4*t^2 + 1268*ep*mtt^4*mWW^2*s^4*t^2 + 13476*ep^2*mtt^4*mWW^2*s^4*t^2 + 43810*ep^3*mtt^4*mWW^2*s^4*t^2 + 57084*ep^4*mtt^4*mWW^2*s^4*t^2 + 25872*ep^5*mtt^4*mWW^2*s^4*t^2 - 42*mtt^3*mWW^3*s^4*t^2 - 3847*ep*mtt^3*mWW^3*s^4*t^2 - 36198*ep^2*mtt^3*mWW^3*s^4*t^2 - 122967*ep^3*mtt^3*mWW^3*s^4*t^2 - 175114*ep^4*mtt^3*mWW^3*s^4*t^2 - 88968*ep^5*mtt^3*mWW^3*s^4*t^2 - 10*mtt^2*mWW^4*s^4*t^2 - 297*ep*mtt^2*mWW^4*s^4*t^2 - 1270*ep^2*mtt^2*mWW^4*s^4*t^2 + 1143*ep^3*mtt^2*mWW^4*s^4*t^2 + 9786*ep^4*mtt^2*mWW^4*s^4*t^2 + 9160*ep^5*mtt^2*mWW^4*s^4*t^2 + 22*mtt*mWW^5*s^4*t^2 + 1891*ep*mtt*mWW^5*s^4*t^2 + 17962*ep^2*mtt*mWW^5*s^4*t^2 + 59987*ep^3*mtt*mWW^5*s^4*t^2 + 82402*ep^4*mtt*mWW^5*s^4*t^2 + 39912*ep^5*mtt*mWW^5*s^4*t^2 + 12*mWW^6*s^4*t^2 - 383*ep*mWW^6*s^4*t^2 - 4902*ep^2*mWW^6*s^4*t^2 - 18129*ep^3*mWW^6*s^4*t^2 - 26518*ep^4*mWW^6*s^4*t^2 - 13496*ep^5*mWW^6*s^4*t^2 - 492*ep*mtt^4*mWW*s^5*t^2 - 5056*ep^2*mtt^4*mWW*s^5*t^2 - 18172*ep^3*mtt^4*mWW*s^5*t^2 - 27256*ep^4*mtt^4*mWW*s^5*t^2 - 14560*ep^5*mtt^4*mWW*s^5*t^2 + 18*mtt^3*mWW^2*s^5*t^2 - 568*ep*mtt^3*mWW^2*s^5*t^2 - 6558*ep^2*mtt^3*mWW^2*s^5*t^2 - 22388*ep^3*mtt^3*mWW^2*s^5*t^2 - 30464*ep^4*mtt^3*mWW^2*s^5*t^2 - 14432*ep^5*mtt^3*mWW^2*s^5*t^2 + 24*mtt^2*mWW^3*s^5*t^2 + 1289*ep*mtt^2*mWW^3*s^5*t^2 + 11738*ep^2*mtt^2*mWW^3*s^5*t^2 + 39923*ep^3*mtt^2*mWW^3*s^5*t^2 + 57394*ep^4*mtt^2*mWW^3*s^5*t^2 + 29528*ep^5*mtt^2*mWW^3*s^5*t^2 + 10*mtt*mWW^4*s^5*t^2 + 618*ep*mtt*mWW^4*s^5*t^2 + 5442*ep^2*mtt*mWW^4*s^5*t^2 + 17110*ep^3*mtt*mWW^4*s^5*t^2 + 22108*ep^4*mtt*mWW^4*s^5*t^2 + 10000*ep^5*mtt*mWW^4*s^5*t^2 + 4*mWW^5*s^5*t^2 - 391*ep*mWW^5*s^5*t^2 - 4358*ep^2*mWW^5*s^5*t^2 - 15441*ep^3*mWW^5*s^5*t^2 - 22038*ep^4*mWW^5*s^5*t^2 - 11016*ep^5*mWW^5*s^5*t^2 + 102*ep*mtt^3*mWW*s^6*t^2 + 1052*ep^2*mtt^3*mWW*s^6*t^2 + 3786*ep^3*mtt^3*mWW*s^6*t^2 + 5684*ep^4*mtt^3*mWW*s^6*t^2 + 3040*ep^5*mtt^3*mWW*s^6*t^2 - 4*mtt^2*mWW^2*s^6*t^2 + 128*ep*mtt^2*mWW^2*s^6*t^2 + 1510*ep^2*mtt^2*mWW^2*s^6*t^2 + 5298*ep^3*mtt^2*mWW^2*s^6*t^2 + 7436*ep^4*mtt^2*mWW^2*s^6*t^2 + 3648*ep^5*mtt^2*mWW^2*s^6*t^2 - 4*mtt*mWW^3*s^6*t^2 - 136*ep*mtt*mWW^3*s^6*t^2 - 1188*ep^2*mtt*mWW^3*s^6*t^2 - 4072*ep^3*mtt*mWW^3*s^6*t^2 - 5976*ep^4*mtt*mWW^3*s^6*t^2 - 3152*ep^5*mtt*mWW^3*s^6*t^2 - 134*ep*mWW^4*s^6*t^2 - 1382*ep^2*mWW^4*s^6*t^2 - 4764*ep^3*mWW^4*s^6*t^2 - 6696*ep^4*mWW^4*s^6*t^2 - 3312*ep^5*mWW^4*s^6*t^2 + 52*ep*mtt^8*mWW*t^3 + 500*ep^2*mtt^8*mWW*t^3 + 1712*ep^3*mtt^8*mWW*t^3 + 2512*ep^4*mtt^8*mWW*t^3 + 1344*ep^5*mtt^8*mWW*t^3 - 12*mtt^7*mWW^2*t^3 - 885*ep*mtt^7*mWW^2*t^3 - 7460*ep^2*mtt^7*mWW^2*t^3 - 23365*ep^3*mtt^7*mWW^2*t^3 - 31558*ep^4*mtt^7*mWW^2*t^3 - 15560*ep^5*mtt^7*mWW^2*t^3 - 10*mtt^6*mWW^3*t^3 + 1184*ep*mtt^6*mWW^3*t^3 + 11280*ep^2*mtt^6*mWW^3*t^3 + 36342*ep^3*mtt^6*mWW^3*t^3 + 49252*ep^4*mtt^6*mWW^3*t^3 + 24112*ep^5*mtt^6*mWW^3*t^3 + 70*mtt^5*mWW^4*t^3 + 823*ep*mtt^5*mWW^4*t^3 + 3896*ep^2*mtt^5*mWW^4*t^3 + 9437*ep^3*mtt^5*mWW^4*t^3 + 11574*ep^4*mtt^5*mWW^4*t^3 + 5640*ep^5*mtt^5*mWW^4*t^3 - 84*mtt^4*mWW^5*t^3 - 2174*ep*mtt^4*mWW^5*t^3 - 15524*ep^2*mtt^4*mWW^5*t^3 - 46158*ep^3*mtt^4*mWW^5*t^3 - 61492*ep^4*mtt^4*mWW^5*t^3 - 30448*ep^5*mtt^4*mWW^5*t^3 - 80*mtt^3*mWW^6*t^3 - 505*ep*mtt^3*mWW^6*t^3 - 76*ep^2*mtt^3*mWW^6*t^3 + 5027*ep^3*mtt^3*mWW^6*t^3 + 11370*ep^4*mtt^3*mWW^6*t^3 + 7544*ep^5*mtt^3*mWW^6*t^3 + 254*mtt^2*mWW^7*t^3 + 3266*ep*mtt^2*mWW^7*t^3 + 16000*ep^2*mtt^2*mWW^7*t^3 + 37168*ep^3*mtt^2*mWW^7*t^3 + 40944*ep^4*mtt^2*mWW^7*t^3 + 17088*ep^5*mtt^2*mWW^7*t^3 - 138*mtt*mWW^8*t^3 - 1761*ep*mtt*mWW^8*t^3 - 8616*ep^2*mtt*mWW^8*t^3 - 20163*ep^3*mtt*mWW^8*t^3 - 22602*ep^4*mtt*mWW^8*t^3 - 9720*ep^5*mtt*mWW^8*t^3 + 48*ep*mtt^8*s*t^3 + 488*ep^2*mtt^8*s*t^3 + 1760*ep^3*mtt^8*s*t^3 + 2664*ep^4*mtt^8*s*t^3 + 1440*ep^5*mtt^8*s*t^3 + 112*ep*mtt^7*mWW*s*t^3 + 1180*ep^2*mtt^7*mWW*s*t^3 + 4292*ep^3*mtt^7*mWW*s*t^3 + 6224*ep^4*mtt^7*mWW*s*t^3 + 3072*ep^5*mtt^7*mWW*s*t^3 + 42*mtt^6*mWW^2*s*t^3 + 2175*ep*mtt^6*mWW^2*s*t^3 + 16606*ep^2*mtt^6*mWW^2*s*t^3 + 47087*ep^3*mtt^6*mWW^2*s*t^3 + 57538*ep^4*mtt^6*mWW^2*s*t^3 + 25752*ep^5*mtt^6*mWW^2*s*t^3 + 58*mtt^5*mWW^3*s*t^3 - 2554*ep*mtt^5*mWW^3*s*t^3 - 25572*ep^2*mtt^5*mWW^3*s*t^3 - 81020*ep^3*mtt^5*mWW^3*s*t^3 - 105448*ep^4*mtt^5*mWW^3*s*t^3 - 48864*ep^5*mtt^5*mWW^3*s*t^3 - 152*mtt^4*mWW^4*s*t^3 - 1225*ep*mtt^4*mWW^4*s*t^3 - 2254*ep^2*mtt^4*mWW^4*s*t^3 + 2993*ep^3*mtt^4*mWW^4*s*t^3 + 9974*ep^4*mtt^4*mWW^4*s*t^3 + 5704*ep^5*mtt^4*mWW^4*s*t^3 - 42*mtt^3*mWW^5*s*t^3 + 264*ep*mtt^3*mWW^5*s*t^3 + 3606*ep^2*mtt^3*mWW^5*s*t^3 + 9972*ep^3*mtt^3*mWW^5*s*t^3 + 11032*ep^4*mtt^3*mWW^5*s*t^3 + 4768*ep^5*mtt^3*mWW^5*s*t^3 + 332*mtt^2*mWW^6*s*t^3 + 4393*ep*mtt^2*mWW^6*s*t^3 + 22244*ep^2*mtt^2*mWW^6*s*t^3 + 53697*ep^3*mtt^2*mWW^6*s*t^3 + 61782*ep^4*mtt^2*mWW^6*s*t^3 + 26952*ep^5*mtt^2*mWW^6*s*t^3 - 280*mtt*mWW^7*s*t^3 - 3678*ep*mtt*mWW^7*s*t^3 - 18206*ep^2*mtt*mWW^7*s*t^3 - 42388*ep^3*mtt*mWW^7*s*t^3 - 46928*ep^4*mtt*mWW^7*s*t^3 - 19840*ep^5*mtt*mWW^7*s*t^3 + 42*mWW^8*s*t^3 + 465*ep*mWW^8*s*t^3 + 1908*ep^2*mWW^8*s*t^3 + 3607*ep^3*mWW^8*s*t^3 + 3162*ep^4*mWW^8*s*t^3 + 1016*ep^5*mWW^8*s*t^3 - 240*ep*mtt^7*s^2*t^3 - 2440*ep^2*mtt^7*s^2*t^3 - 8800*ep^3*mtt^7*s^2*t^3 - 13320*ep^4*mtt^7*s^2*t^3 - 7200*ep^5*mtt^7*s^2*t^3 - 1138*ep*mtt^6*mWW*s^2*t^3 - 11516*ep^2*mtt^6*mWW*s^2*t^3 - 40710*ep^3*mtt^6*mWW*s^2*t^3 - 59444*ep^4*mtt^6*mWW*s^2*t^3 - 30624*ep^5*mtt^6*mWW*s^2*t^3 - 42*mtt^5*mWW^2*s^2*t^3 - 738*ep*mtt^5*mWW^2*s^2*t^3 - 806*ep^2*mtt^5*mWW^2*s^2*t^3 + 14030*ep^3*mtt^5*mWW^2*s^2*t^3 + 39796*ep^4*mtt^5*mWW^2*s^2*t^3 + 28752*ep^5*mtt^5*mWW^2*s^2*t^3 - 66*mtt^4*mWW^3*s^2*t^3 + 2881*ep*mtt^4*mWW^3*s^2*t^3 + 29332*ep^2*mtt^4*mWW^3*s^2*t^3 + 92179*ep^3*mtt^4*mWW^3*s^2*t^3 + 115746*ep^4*mtt^4*mWW^3*s^2*t^3 + 50264*ep^5*mtt^4*mWW^3*s^2*t^3 + 64*mtt^3*mWW^4*s^2*t^3 - 2300*ep*mtt^3*mWW^4*s^2*t^3 - 28990*ep^2*mtt^3*mWW^4*s^2*t^3 - 109914*ep^3*mtt^3*mWW^4*s^2*t^3 - 164428*ep^4*mtt^3*mWW^4*s^2*t^3 - 85136*ep^5*mtt^3*mWW^4*s^2*t^3 + 190*mtt^2*mWW^5*s^2*t^3 + 3998*ep*mtt^2*mWW^5*s^2*t^3 + 29112*ep^2*mtt^2*mWW^5*s^2*t^3 + 93204*ep^3*mtt^2*mWW^5*s^2*t^3 + 132536*ep^4*mtt^2*mWW^5*s^2*t^3 + 68368*ep^5*mtt^2*mWW^5*s^2*t^3 - 218*mtt*mWW^6*s^2*t^3 - 3240*ep*mtt*mWW^6*s^2*t^3 - 17556*ep^2*mtt*mWW^6*s^2*t^3 - 44334*ep^3*mtt*mWW^6*s^2*t^3 - 53420*ep^4*mtt*mWW^6*s^2*t^3 - 24688*ep^5*mtt*mWW^6*s^2*t^3 + 72*mWW^7*s^2*t^3 + 777*ep*mWW^7*s^2*t^3 + 2864*ep^2*mWW^7*s^2*t^3 + 4345*ep^3*mWW^7*s^2*t^3 + 2534*ep^4*mWW^7*s^2*t^3 + 264*ep^5*mWW^7*s^2*t^3 + 480*ep*mtt^6*s^3*t^3 + 4880*ep^2*mtt^6*s^3*t^3 + 17600*ep^3*mtt^6*s^3*t^3 + 26640*ep^4*mtt^6*s^3*t^3 + 14400*ep^5*mtt^6*s^3*t^3 + 2374*ep*mtt^5*mWW*s^3*t^3 + 24000*ep^2*mtt^5*mWW*s^3*t^3 + 84606*ep^3*mtt^5*mWW*s^3*t^3 + 123580*ep^4*mtt^5*mWW*s^3*t^3 + 63936*ep^5*mtt^5*mWW*s^3*t^3 - 6*mtt^4*mWW^2*s^3*t^3 - 2016*ep*mtt^4*mWW^2*s^3*t^3 - 22842*ep^2*mtt^4*mWW^2*s^3*t^3 - 91648*ep^3*mtt^4*mWW^2*s^3*t^3 - 149984*ep^4*mtt^4*mWW^2*s^3*t^3 - 85648*ep^5*mtt^4*mWW^2*s^3*t^3 - 26*mtt^3*mWW^3*s^3*t^3 - 3756*ep*mtt^3*mWW^3*s^3*t^3 - 34840*ep^2*mtt^3*mWW^3*s^3*t^3 - 112038*ep^3*mtt^3*mWW^3*s^3*t^3 - 147300*ep^4*mtt^3*mWW^3*s^3*t^3 - 67776*ep^5*mtt^3*mWW^3*s^3*t^3 + 20*mtt^2*mWW^4*s^3*t^3 + 4498*ep*mtt^2*mWW^4*s^3*t^3 + 45806*ep^2*mtt^2*mWW^4*s^3*t^3 + 163148*ep^3*mtt^2*mWW^4*s^3*t^3 + 239168*ep^4*mtt^2*mWW^4*s^3*t^3 + 123696*ep^5*mtt^2*mWW^4*s^3*t^3 - 90*mtt*mWW^5*s^3*t^3 - 2654*ep*mtt*mWW^5*s^3*t^3 - 20868*ep^2*mtt*mWW^5*s^3*t^3 - 67636*ep^3*mtt*mWW^5*s^3*t^3 - 96208*ep^4*mtt*mWW^5*s^3*t^3 - 49696*ep^5*mtt*mWW^5*s^3*t^3 + 54*mWW^6*s^3*t^3 + 642*ep*mWW^6*s^3*t^3 + 2520*ep^2*mWW^6*s^3*t^3 + 4240*ep^3*mWW^6*s^3*t^3 + 3336*ep^4*mWW^6*s^3*t^3 + 1088*ep^5*mWW^6*s^3*t^3 - 480*ep*mtt^5*s^4*t^3 - 4880*ep^2*mtt^5*s^4*t^3 - 17600*ep^3*mtt^5*s^4*t^3 - 26640*ep^4*mtt^5*s^4*t^3 - 14400*ep^5*mtt^5*s^4*t^3 - 2194*ep*mtt^4*mWW*s^4*t^3 - 22204*ep^2*mtt^4*mWW*s^4*t^3 - 78158*ep^3*mtt^4*mWW*s^4*t^3 - 113996*ep^4*mtt^4*mWW*s^4*t^3 - 58944*ep^5*mtt^4*mWW*s^4*t^3 + 30*mtt^3*mWW^2*s^4*t^3 + 2019*ep*mtt^3*mWW^2*s^4*t^3 + 19466*ep^2*mtt^3*mWW^2*s^4*t^3 + 71443*ep^3*mtt^3*mWW^2*s^4*t^3 + 110882*ep^4*mtt^3*mWW^2*s^4*t^3 + 61272*ep^5*mtt^3*mWW^2*s^4*t^3 + 68*mtt^2*mWW^3*s^4*t^3 + 3329*ep*mtt^2*mWW^3*s^4*t^3 + 29280*ep^2*mtt^2*mWW^3*s^4*t^3 + 95973*ep^3*mtt^2*mWW^3*s^4*t^3 + 131750*ep^4*mtt^2*mWW^3*s^4*t^3 + 64232*ep^5*mtt^2*mWW^3*s^4*t^3 + 2*mtt*mWW^4*s^4*t^3 - 2149*ep*mtt*mWW^4*s^4*t^3 - 22326*ep^2*mtt*mWW^4*s^4*t^3 - 79609*ep^3*mtt*mWW^4*s^4*t^3 - 116838*ep^4*mtt*mWW^4*s^4*t^3 - 60584*ep^5*mtt*mWW^4*s^4*t^3 + 20*mWW^5*s^4*t^3 + 523*ep*mWW^5*s^4*t^3 + 3760*ep^2*mWW^5*s^4*t^3 + 11495*ep^3*mWW^5*s^4*t^3 + 15802*ep^4*mWW^5*s^4*t^3 + 8008*ep^5*mWW^5*s^4*t^3 + 240*ep*mtt^4*s^5*t^3 + 2440*ep^2*mtt^4*s^5*t^3 + 8800*ep^3*mtt^4*s^5*t^3 + 13320*ep^4*mtt^4*s^5*t^3 + 7200*ep^5*mtt^4*s^5*t^3 + 946*ep*mtt^3*mWW*s^5*t^3 + 9572*ep^2*mtt^3*mWW*s^5*t^3 + 33606*ep^3*mtt^3*mWW*s^5*t^3 + 48836*ep^4*mtt^3*mWW*s^5*t^3 + 25152*ep^5*mtt^3*mWW*s^5*t^3 - 12*mtt^2*mWW^2*s^5*t^3 - 603*ep*mtt^2*mWW^2*s^5*t^3 - 5452*ep^2*mtt^2*mWW^2*s^5*t^3 - 19307*ep^3*mtt^2*mWW^2*s^5*t^3 - 29338*ep^4*mtt^2*mWW^2*s^5*t^3 - 16008*ep^5*mtt^2*mWW^2*s^5*t^3 - 24*mtt*mWW^3*s^5*t^3 - 1236*ep*mtt*mWW^3*s^5*t^3 - 11012*ep^2*mtt*mWW^3*s^5*t^3 - 36784*ep^3*mtt*mWW^3*s^5*t^3 - 51712*ep^4*mtt*mWW^3*s^5*t^3 - 25904*ep^5*mtt*mWW^3*s^5*t^3 - 4*mWW^4*s^5*t^3 + 341*ep*mWW^4*s^5*t^3 + 3692*ep^2*mWW^4*s^5*t^3 + 13229*ep^3*mWW^4*s^5*t^3 + 19406*ep^4*mWW^4*s^5*t^3 + 10040*ep^5*mWW^4*s^5*t^3 - 48*ep*mtt^3*s^6*t^3 - 488*ep^2*mtt^3*s^6*t^3 - 1760*ep^3*mtt^3*s^6*t^3 - 2664*ep^4*mtt^3*s^6*t^3 - 1440*ep^5*mtt^3*s^6*t^3 - 152*ep*mtt^2*mWW*s^6*t^3 - 1532*ep^2*mtt^2*mWW*s^6*t^3 - 5348*ep^3*mtt^2*mWW*s^6*t^3 - 7712*ep^4*mtt^2*mWW*s^6*t^3 - 3936*ep^5*mtt^2*mWW*s^6*t^3 + 48*ep*mtt*mWW^2*s^6*t^3 + 488*ep^2*mtt*mWW^2*s^6*t^3 + 1760*ep^3*mtt*mWW^2*s^6*t^3 + 2664*ep^4*mtt*mWW^2*s^6*t^3 + 1440*ep^5*mtt*mWW^2*s^6*t^3 + 152*ep*mWW^3*s^6*t^3 + 1532*ep^2*mWW^3*s^6*t^3 + 5348*ep^3*mWW^3*s^6*t^3 + 7712*ep^4*mWW^3*s^6*t^3 + 3936*ep^5*mWW^3*s^6*t^3 - 84*ep*mtt^7*mWW*t^4 - 804*ep^2*mtt^7*mWW*t^4 - 2736*ep^3*mtt^7*mWW*t^4 - 3984*ep^4*mtt^7*mWW*t^4 - 2112*ep^5*mtt^7*mWW*t^4 + 40*mtt^6*mWW^2*t^4 + 1496*ep*mtt^6*mWW^2*t^4 + 11536*ep^2*mtt^6*mWW^2*t^4 + 34960*ep^3*mtt^6*mWW^2*t^4 + 46432*ep^4*mtt^6*mWW^2*t^4 + 22656*ep^5*mtt^6*mWW^2*t^4 + 66*mtt^5*mWW^3*t^4 - 891*ep*mtt^5*mWW^3*t^4 - 11700*ep^2*mtt^5*mWW^3*t^4 - 40989*ep^3*mtt^5*mWW^3*t^4 - 57990*ep^4*mtt^5*mWW^3*t^4 - 29256*ep^5*mtt^5*mWW^3*t^4 - 142*mtt^4*mWW^4*t^4 - 1615*ep*mtt^4*mWW^4*t^4 - 7054*ep^2*mtt^4*mWW^4*t^4 - 14851*ep^3*mtt^4*mWW^4*t^4 - 14962*ep^4*mtt^4*mWW^4*t^4 - 5656*ep^5*mtt^4*mWW^4*t^4 + 40*mtt^3*mWW^5*t^4 + 1702*ep*mtt^3*mWW^5*t^4 + 13504*ep^2*mtt^3*mWW^5*t^4 + 41558*ep^3*mtt^3*mWW^5*t^4 + 55636*ep^4*mtt^3*mWW^5*t^4 + 27120*ep^5*mtt^3*mWW^5*t^4 - 64*mtt^2*mWW^6*t^4 - 1266*ep*mtt^2*mWW^6*t^4 - 8392*ep^2*mtt^2*mWW^6*t^4 - 24690*ep^3*mtt^2*mWW^6*t^4 - 33340*ep^4*mtt^2*mWW^6*t^4 - 16848*ep^5*mtt^2*mWW^6*t^4 + 6*mtt*mWW^7*t^4 - 47*ep*mtt*mWW^7*t^4 - 600*ep^2*mtt*mWW^7*t^4 - 1553*ep^3*mtt*mWW^7*t^4 - 1134*ep^4*mtt*mWW^7*t^4 + 88*ep^5*mtt*mWW^7*t^4 + 54*mWW^8*t^4 + 705*ep*mWW^8*t^4 + 3510*ep^2*mWW^8*t^4 + 8301*ep^3*mWW^8*t^4 + 9342*ep^4*mWW^8*t^4 + 4008*ep^5*mWW^8*t^4 - 256*ep*mtt^7*s*t^4 - 2592*ep^2*mtt^7*s*t^4 - 9296*ep^3*mtt^7*s*t^4 - 13968*ep^4*mtt^7*s*t^4 - 7488*ep^5*mtt^7*s*t^4 + 124*ep*mtt^6*mWW*s*t^4 + 1248*ep^2*mtt^6*mWW*s*t^4 + 4652*ep^3*mtt^6*mWW*s*t^4 + 7776*ep^4*mtt^6*mWW*s*t^4 + 4800*ep^5*mtt^6*mWW*s*t^4 - 132*mtt^5*mWW^2*s*t^4 - 2394*ep*mtt^5*mWW^2*s*t^4 - 13040*ep^2*mtt^5*mWW^2*s*t^4 - 28430*ep^3*mtt^5*mWW^2*s*t^4 - 26788*ep^4*mtt^5*mWW^2*s*t^4 - 9136*ep^5*mtt^5*mWW^2*s*t^4 - 200*mtt^4*mWW^3*s*t^4 - 1501*ep*mtt^4*mWW^3*s*t^4 - 5168*ep^2*mtt^4*mWW^3*s*t^4 - 14741*ep^3*mtt^4*mWW^3*s*t^4 - 25046*ep^4*mtt^4*mWW^3*s*t^4 - 15624*ep^5*mtt^4*mWW^3*s*t^4 + 356*mtt^3*mWW^4*s*t^4 + 5158*ep*mtt^3*mWW^4*s*t^4 + 27938*ep^2*mtt^3*mWW^4*s*t^4 + 71100*ep^3*mtt^3*mWW^4*s*t^4 + 86432*ep^4*mtt^3*mWW^4*s*t^4 + 40256*ep^5*mtt^3*mWW^4*s*t^4 + 20*mtt^2*mWW^5*s*t^4 - 224*ep*mtt^2*mWW^5*s*t^4 - 2350*ep^2*mtt^2*mWW^5*s*t^4 - 6018*ep^3*mtt^2*mWW^5*s*t^4 - 6652*ep^4*mtt^2*mWW^5*s*t^4 - 2896*ep^5*mtt^2*mWW^5*s*t^4 - 96*mtt*mWW^6*s*t^4 - 1824*ep*mtt*mWW^6*s*t^4 - 11546*ep^2*mtt*mWW^6*s*t^4 - 31882*ep^3*mtt*mWW^6*s*t^4 - 39412*ep^4*mtt*mWW^6*s*t^4 - 17840*ep^5*mtt*mWW^6*s*t^4 + 52*mWW^7*s*t^4 + 917*ep*mWW^7*s*t^4 + 5510*ep^2*mWW^7*s*t^4 + 14615*ep^3*mWW^7*s*t^4 + 17658*ep^4*mWW^7*s*t^4 + 7928*ep^5*mWW^7*s*t^4 + 1088*ep*mtt^6*s^2*t^4 + 11008*ep^2*mtt^6*s^2*t^4 + 39440*ep^3*mtt^6*s^2*t^4 + 59184*ep^4*mtt^6*s^2*t^4 + 31680*ep^5*mtt^6*s^2*t^4 + 398*ep*mtt^5*mWW*s^2*t^4 + 3836*ep^2*mtt^5*mWW*s^2*t^4 + 12042*ep^3*mtt^5*mWW*s^2*t^4 + 14124*ep^4*mtt^5*mWW*s^2*t^4 + 4992*ep^5*mtt^5*mWW*s^2*t^4 + 144*mtt^4*mWW^2*s^2*t^4 - 1718*ep*mtt^4*mWW^2*s^2*t^4 - 29120*ep^2*mtt^4*mWW^2*s^2*t^4 - 121286*ep^3*mtt^4*mWW^2*s^2*t^4 - 193748*ep^4*mtt^4*mWW^2*s^2*t^4 - 106176*ep^5*mtt^4*mWW^2*s^2*t^4 + 156*mtt^3*mWW^3*s^2*t^4 + 4834*ep*mtt^3*mWW^3*s^2*t^4 + 40274*ep^2*mtt^3*mWW^3*s^2*t^4 + 138944*ep^3*mtt^3*mWW^3*s^2*t^4 + 208400*ep^4*mtt^3*mWW^3*s^2*t^4 + 112384*ep^5*mtt^3*mWW^3*s^2*t^4 - 276*mtt^2*mWW^4*s^2*t^4 - 3054*ep*mtt^2*mWW^4*s^2*t^4 - 11426*ep^2*mtt^2*mWW^4*s^2*t^4 - 18404*ep^3*mtt^2*mWW^4*s^2*t^4 - 14608*ep^4*mtt^2*mWW^4*s^2*t^4 - 5392*ep^5*mtt^2*mWW^4*s^2*t^4 - 96*mtt*mWW^5*s^2*t^4 - 3092*ep*mtt*mWW^5*s^2*t^4 - 25002*ep^2*mtt*mWW^5*s^2*t^4 - 80854*ep^3*mtt*mWW^5*s^2*t^4 - 112164*ep^4*mtt*mWW^5*s^2*t^4 - 55872*ep^5*mtt*mWW^5*s^2*t^4 + 56*mWW^6*s^2*t^4 + 1400*ep*mWW^6*s^2*t^4 + 9982*ep^2*mWW^6*s^2*t^4 + 29542*ep^3*mWW^6*s^2*t^4 + 38556*ep^4*mWW^6*s^2*t^4 + 18384*ep^5*mWW^6*s^2*t^4 - 1792*ep*mtt^5*s^3*t^4 - 18112*ep^2*mtt^5*s^3*t^4 - 64800*ep^3*mtt^5*s^3*t^4 - 97056*ep^4*mtt^5*s^3*t^4 - 51840*ep^5*mtt^5*s^3*t^4 - 1080*ep*mtt^4*mWW*s^3*t^4 - 10692*ep^2*mtt^4*mWW*s^3*t^4 - 35604*ep^3*mtt^4*mWW*s^3*t^4 - 47472*ep^4*mtt^4*mWW*s^3*t^4 - 21696*ep^5*mtt^4*mWW*s^3*t^4 - 52*mtt^3*mWW^2*s^3*t^4 + 5202*ep*mtt^3*mWW^2*s^3*t^4 + 56824*ep^2*mtt^3*mWW^2*s^3*t^4 + 207574*ep^3*mtt^3*mWW^2*s^3*t^4 + 310532*ep^4*mtt^3*mWW^2*s^3*t^4 + 163792*ep^5*mtt^3*mWW^2*s^3*t^4 + 18*mtt^2*mWW^3*s^3*t^4 - 2498*ep*mtt^2*mWW^3*s^3*t^4 - 26466*ep^2*mtt^2*mWW^3*s^3*t^4 - 97290*ep^3*mtt^2*mWW^3*s^3*t^4 - 149220*ep^4*mtt^2*mWW^3*s^3*t^4 - 81328*ep^5*mtt^2*mWW^3*s^3*t^4 + 112*mtt*mWW^4*s^3*t^4 - 318*ep*mtt*mWW^4*s^3*t^4 - 11068*ep^2*mtt*mWW^4*s^3*t^4 - 47002*ep^3*mtt*mWW^4*s^3*t^4 - 72036*ep^4*mtt*mWW^4*s^3*t^4 - 37280*ep^5*mtt*mWW^4*s^3*t^4 + 26*mWW^5*s^3*t^4 + 1414*ep*mWW^5*s^3*t^4 + 12354*ep^2*mWW^5*s^3*t^4 + 40642*ep^3*mWW^5*s^3*t^4 + 56628*ep^4*mWW^5*s^3*t^4 + 28224*ep^5*mWW^5*s^3*t^4 + 1408*ep*mtt^4*s^4*t^4 + 14208*ep^2*mtt^4*s^4*t^4 + 50720*ep^3*mtt^4*s^4*t^4 + 75744*ep^4*mtt^4*s^4*t^4 + 40320*ep^5*mtt^4*s^4*t^4 + 890*ep*mtt^3*mWW*s^4*t^4 + 8904*ep^2*mtt^3*mWW*s^4*t^4 + 30154*ep^3*mtt^3*mWW*s^4*t^4 + 41388*ep^4*mtt^3*mWW*s^4*t^4 + 19776*ep^5*mtt^3*mWW*s^4*t^4 - 3242*ep*mtt^2*mWW^2*s^4*t^4 - 32800*ep^2*mtt^2*mWW^2*s^4*t^4 - 116058*ep^3*mtt^2*mWW^2*s^4*t^4 - 170428*ep^4*mtt^2*mWW^2*s^4*t^4 - 88800*ep^5*mtt^2*mWW^2*s^4*t^4 - 40*mtt*mWW^3*s^4*t^4 + 22*ep*mtt*mWW^3*s^4*t^4 + 2744*ep^2*mtt*mWW^3*s^4*t^4 + 13102*ep^3*mtt*mWW^3*s^4*t^4 + 22692*ep^4*mtt*mWW^3*s^4*t^4 + 13376*ep^5*mtt*mWW^3*s^4*t^4 - 32*mWW^4*s^4*t^4 + 306*ep*mWW^4*s^4*t^4 + 5192*ep^2*mWW^4*s^4*t^4 + 20266*ep^3*mWW^4*s^4*t^4 + 30412*ep^4*mWW^4*s^4*t^4 + 15744*ep^5*mWW^4*s^4*t^4 - 512*ep*mtt^3*s^5*t^4 - 5152*ep^2*mtt^3*s^5*t^4 - 18320*ep^3*mtt^3*s^5*t^4 - 27216*ep^4*mtt^3*s^5*t^4 - 14400*ep^5*mtt^3*s^5*t^4 - 248*ep*mtt^2*mWW*s^5*t^4 - 2492*ep^2*mtt^2*mWW*s^5*t^4 - 8508*ep^3*mtt^2*mWW*s^5*t^4 - 11832*ep^4*mtt^2*mWW*s^5*t^4 - 5760*ep^5*mtt^2*mWW*s^5*t^4 + 720*ep*mtt*mWW^2*s^5*t^4 + 7240*ep^2*mtt*mWW^2*s^5*t^4 + 25496*ep^3*mtt*mWW^2*s^5*t^4 + 37312*ep^4*mtt*mWW^2*s^5*t^4 + 19392*ep^5*mtt*mWW^2*s^5*t^4 + 40*ep*mWW^3*s^5*t^4 + 404*ep^2*mWW^3*s^5*t^4 + 1332*ep^3*mWW^3*s^5*t^4 + 1736*ep^4*mWW^3*s^5*t^4 + 768*ep^5*mWW^3*s^5*t^4 + 64*ep*mtt^2*s^6*t^4 + 640*ep^2*mtt^2*s^6*t^4 + 2256*ep^3*mtt^2*s^6*t^4 + 3312*ep^4*mtt^2*s^6*t^4 + 1728*ep^5*mtt^2*s^6*t^4 - 64*ep*mWW^2*s^6*t^4 - 640*ep^2*mWW^2*s^6*t^4 - 2256*ep^3*mWW^2*s^6*t^4 - 3312*ep^4*mWW^2*s^6*t^4 - 1728*ep^5*mWW^2*s^6*t^4 + 60*ep*mtt^6*mWW*t^5 + 572*ep^2*mtt^6*mWW*t^5 + 1936*ep^3*mtt^6*mWW*t^5 + 2800*ep^4*mtt^6*mWW*t^5 + 1472*ep^5*mtt^6*mWW*t^5 - 72*mtt^5*mWW^2*t^5 - 1562*ep*mtt^5*mWW^2*t^5 - 10372*ep^2*mtt^5*mWW^2*t^5 - 29358*ep^3*mtt^5*mWW^2*t^5 - 37460*ep^4*mtt^5*mWW^2*t^5 - 17776*ep^5*mtt^5*mWW^2*t^5 - 120*mtt^4*mWW^3*t^5 - 335*ep*mtt^4*mWW^3*t^5 + 3486*ep^2*mtt^4*mWW^3*t^5 + 17839*ep^3*mtt^4*mWW^3*t^5 + 28746*ep^4*mtt^4*mWW^3*t^5 + 15544*ep^5*mtt^4*mWW^3*t^5 + 292*mtt^3*mWW^4*t^5 + 3358*ep*mtt^3*mWW^4*t^5 + 14610*ep^2*mtt^3*mWW^4*t^5 + 29948*ep^3*mtt^3*mWW^4*t^5 + 28736*ep^4*mtt^3*mWW^4*t^5 + 10176*ep^5*mtt^3*mWW^4*t^5 + 4*mtt^2*mWW^5*t^5 - 492*ep*mtt^2*mWW^5*t^5 - 4518*ep^2*mtt^2*mWW^5*t^5 - 13782*ep^3*mtt^2*mWW^5*t^5 - 17212*ep^4*mtt^2*mWW^5*t^5 - 7440*ep^5*mtt^2*mWW^5*t^5 - 44*mtt*mWW^6*t^5 - 300*ep*mtt*mWW^6*t^5 - 310*ep^2*mtt*mWW^6*t^5 + 1538*ep^3*mtt*mWW^6*t^5 + 3732*ep^4*mtt*mWW^6*t^5 + 2224*ep^5*mtt*mWW^6*t^5 - 60*mWW^7*t^5 - 729*ep*mWW^7*t^5 - 3468*ep^2*mWW^7*t^5 - 8121*ep^3*mWW^7*t^5 - 9342*ep^4*mWW^7*t^5 - 4200*ep^5*mWW^7*t^5 + 544*ep*mtt^6*s*t^5 + 5488*ep^2*mtt^6*s*t^5 + 19584*ep^3*mtt^6*s*t^5 + 29232*ep^4*mtt^6*s*t^5 + 15552*ep^5*mtt^6*s*t^5 - 888*ep*mtt^5*mWW*s*t^5 - 9012*ep^2*mtt^5*mWW*s*t^5 - 32532*ep^3*mtt^5*mWW*s*t^5 - 49520*ep^4*mtt^5*mWW*s*t^5 - 27008*ep^5*mtt^5*mWW*s*t^5 + 190*mtt^4*mWW^2*s*t^5 + 2416*ep*mtt^4*mWW^2*s*t^5 + 10916*ep^2*mtt^4*mWW^2*s*t^5 + 21826*ep^3*mtt^4*mWW^2*s*t^5 + 20588*ep^4*mtt^4*mWW^2*s*t^5 + 7824*ep^5*mtt^4*mWW^2*s*t^5 + 262*mtt^3*mWW^3*s*t^5 + 4540*ep*mtt^3*mWW^3*s*t^5 + 29356*ep^2*mtt^3*mWW^3*s*t^5 + 87470*ep^3*mtt^3*mWW^3*s*t^5 + 118356*ep^4*mtt^3*mWW^3*s*t^5 + 58736*ep^5*mtt^3*mWW^3*s*t^5 - 538*mtt^2*mWW^4*s*t^5 - 8150*ep*mtt^2*mWW^4*s*t^5 - 45866*ep^2*mtt^2*mWW^4*s*t^5 - 119786*ep^3*mtt^2*mWW^4*s*t^5 - 145828*ep^4*mtt^2*mWW^4*s*t^5 - 66672*ep^5*mtt^2*mWW^4*s*t^5 + 58*mtt*mWW^5*s*t^5 + 1100*ep*mtt*mWW^5*s*t^5 + 6604*ep^2*mtt*mWW^5*s*t^5 + 16842*ep^3*mtt*mWW^5*s*t^5 + 19268*ep^4*mtt*mWW^5*s*t^5 + 8048*ep^5*mtt*mWW^5*s*t^5 + 28*mWW^6*s*t^5 + 438*ep*mWW^6*s*t^5 + 2514*ep^2*mWW^6*s*t^5 + 6596*ep^3*mWW^6*s*t^5 + 7904*ep^4*mWW^6*s*t^5 + 3520*ep^5*mWW^6*s*t^5 - 1888*ep*mtt^5*s^2*t^5 - 19024*ep^2*mtt^5*s^2*t^5 - 67776*ep^3*mtt^5*s^2*t^5 - 100944*ep^4*mtt^5*s^2*t^5 - 53568*ep^5*mtt^5*s^2*t^5 + 2078*ep*mtt^4*mWW*s^2*t^5 + 21136*ep^2*mtt^4*mWW*s^2*t^5 + 76742*ep^3*mtt^4*mWW*s^2*t^5 + 117404*ep^4*mtt^4*mWW*s^2*t^5 + 64256*ep^5*mtt^4*mWW*s^2*t^5 - 158*mtt^3*mWW^2*s^2*t^5 + 611*ep*mtt^3*mWW^2*s^2*t^5 + 16798*ep^2*mtt^3*mWW^2*s^2*t^5 + 70803*ep^3*mtt^3*mWW^2*s^2*t^5 + 109514*ep^4*mtt^3*mWW^2*s^2*t^5 + 57368*ep^5*mtt^3*mWW^2*s^2*t^5 - 148*mtt^2*mWW^3*s^2*t^5 - 6366*ep*mtt^2*mWW^3*s^2*t^5 - 54160*ep^2*mtt^2*mWW^3*s^2*t^5 - 179730*ep^3*mtt^2*mWW^3*s^2*t^5 - 255244*ep^4*mtt^2*mWW^3*s^2*t^5 - 130080*ep^5*mtt^2*mWW^3*s^2*t^5 + 346*mtt*mWW^4*s^2*t^5 + 5691*ep*mtt*mWW^4*s^2*t^5 + 33942*ep^2*mtt*mWW^4*s^2*t^5 + 92691*ep^3*mtt*mWW^4*s^2*t^5 + 117082*ep^4*mtt*mWW^4*s^2*t^5 + 55352*ep^5*mtt*mWW^4*s^2*t^5 - 8*mWW^5*s^2*t^5 + 162*ep*mWW^5*s^2*t^5 + 2204*ep^2*mWW^5*s^2*t^5 + 8422*ep^3*mWW^5*s^2*t^5 + 12700*ep^4*mWW^5*s^2*t^5 + 6672*ep^5*mWW^5*s^2*t^5 + 2400*ep*mtt^4*s^3*t^5 + 24144*ep^2*mtt^4*s^3*t^5 + 85824*ep^3*mtt^4*s^3*t^5 + 127440*ep^4*mtt^4*s^3*t^5 + 67392*ep^5*mtt^4*s^3*t^5 - 1866*ep*mtt^3*mWW*s^3*t^5 - 18892*ep^2*mtt^3*mWW*s^3*t^5 - 68502*ep^3*mtt^3*mWW*s^3*t^5 - 104644*ep^4*mtt^3*mWW*s^3*t^5 - 57152*ep^5*mtt^3*mWW*s^3*t^5 + 40*mtt^2*mWW^2*s^3*t^5 - 2355*ep*mtt^2*mWW^2*s^3*t^5 - 26246*ep^2*mtt^2*mWW^2*s^3*t^5 - 94321*ep^3*mtt^2*mWW^2*s^3*t^5 - 137462*ep^4*mtt^2*mWW^2*s^3*t^5 - 70328*ep^5*mtt^2*mWW^2*s^3*t^5 + 2694*ep*mtt*mWW^3*s^3*t^5 + 26916*ep^2*mtt*mWW^3*s^3*t^5 + 94258*ep^3*mtt*mWW^3*s^3*t^5 + 137220*ep^4*mtt*mWW^3*s^3*t^5 + 70928*ep^5*mtt*mWW^3*s^3*t^5 - 96*mWW^4*s^3*t^5 - 1369*ep*mWW^4*s^3*t^5 - 7418*ep^2*mWW^4*s^3*t^5 - 19051*ep^3*mWW^4*s^3*t^5 - 23162*ep^4*mWW^4*s^3*t^5 - 10712*ep^5*mWW^4*s^3*t^5 - 1312*ep*mtt^3*s^4*t^5 - 13168*ep^2*mtt^3*s^4*t^5 - 46656*ep^3*mtt^3*s^4*t^5 - 68976*ep^4*mtt^3*s^4*t^5 - 36288*ep^5*mtt^3*s^4*t^5 + 744*ep*mtt^2*mWW*s^4*t^5 + 7476*ep^2*mtt^2*mWW*s^4*t^5 + 26868*ep^3*mtt^2*mWW*s^4*t^5 + 40584*ep^4*mtt^2*mWW*s^4*t^5 + 21888*ep^5*mtt^2*mWW*s^4*t^5 + 1024*ep*mtt*mWW^2*s^4*t^5 + 10272*ep^2*mtt*mWW^2*s^4*t^5 + 35920*ep^3*mtt*mWW^2*s^4*t^5 + 52016*ep^4*mtt*mWW^2*s^4*t^5 + 26688*ep^5*mtt*mWW^2*s^4*t^5 - 456*ep*mWW^3*s^4*t^5 - 4580*ep^2*mWW^3*s^4*t^5 - 16132*ep^3*mWW^3*s^4*t^5 - 23624*ep^4*mWW^3*s^4*t^5 - 12288*ep^5*mWW^3*s^4*t^5 + 256*ep*mtt^2*s^5*t^5 + 2560*ep^2*mtt^2*s^5*t^5 + 9024*ep^3*mtt^2*s^5*t^5 + 13248*ep^4*mtt^2*s^5*t^5 + 6912*ep^5*mtt^2*s^5*t^5 - 128*ep*mtt*mWW*s^5*t^5 - 1280*ep^2*mtt*mWW*s^5*t^5 - 4512*ep^3*mtt*mWW*s^5*t^5 - 6624*ep^4*mtt*mWW*s^5*t^5 - 3456*ep^5*mtt*mWW*s^5*t^5 - 128*ep*mWW^2*s^5*t^5 - 1280*ep^2*mWW^2*s^5*t^5 - 4512*ep^3*mWW^2*s^5*t^5 - 6624*ep^4*mWW^2*s^5*t^5 - 3456*ep^5*mWW^2*s^5*t^5 - 16*ep*mtt^5*mWW*t^6 - 152*ep^2*mtt^5*mWW*t^6 - 512*ep^3*mtt^5*mWW*t^6 - 736*ep^4*mtt^5*mWW*t^6 - 384*ep^5*mtt^5*mWW*t^6 + 62*mtt^4*mWW^2*t^6 + 952*ep*mtt^4*mWW^2*t^6 + 5320*ep^2*mtt^4*mWW^2*t^6 + 13622*ep^3*mtt^4*mWW^2*t^6 + 16260*ep^4*mtt^4*mWW^2*t^6 + 7344*ep^5*mtt^4*mWW^2*t^6 + 84*mtt^3*mWW^3*t^6 + 733*ep*mtt^3*mWW^3*t^6 + 2110*ep^2*mtt^3*mWW^3*t^6 + 2079*ep^3*mtt^3*mWW^3*t^6 - 310*ep^4*mtt^3*mWW^3*t^6 - 1096*ep^5*mtt^3*mWW^3*t^6 - 288*mtt^2*mWW^4*t^6 - 3475*ep*mtt^2*mWW^4*t^6 - 15954*ep^2*mtt^2*mWW^4*t^6 - 34765*ep^3*mtt^2*mWW^4*t^6 - 36030*ep^4*mtt^2*mWW^4*t^6 - 14248*ep^5*mtt^2*mWW^4*t^6 + 76*mtt*mWW^5*t^6 + 1023*ep*mtt*mWW^5*t^6 + 5058*ep^2*mtt*mWW^5*t^6 + 11365*ep^3*mtt*mWW^5*t^6 + 11630*ep^4*mtt*mWW^5*t^6 + 4328*ep^5*mtt*mWW^5*t^6 + 66*mWW^6*t^6 + 783*ep*mWW^6*t^6 + 3618*ep^2*mWW^6*t^6 + 8211*ep^3*mWW^6*t^6 + 9186*ep^4*mWW^6*t^6 + 4056*ep^5*mWW^6*t^6 - 576*ep*mtt^5*s*t^6 - 5792*ep^2*mtt^5*s*t^6 - 20576*ep^3*mtt^5*s*t^6 - 30528*ep^4*mtt^5*s*t^6 - 16128*ep^5*mtt^5*s*t^6 + 1328*ep*mtt^4*mWW*s*t^6 + 13400*ep^2*mtt^4*mWW*s*t^6 + 47848*ep^3*mtt^4*mWW*s*t^6 + 71512*ep^4*mtt^4*mWW*s*t^6 + 38112*ep^5*mtt^4*mWW*s*t^6 - 114*mtt^3*mWW^2*s*t^6 - 1986*ep*mtt^3*mWW^2*s*t^6 - 12438*ep^2*mtt^3*mWW^2*s*t^6 - 35722*ep^3*mtt^3*mWW^2*s*t^6 - 47844*ep^4*mtt^3*mWW^2*s*t^6 - 24176*ep^5*mtt^3*mWW^2*s*t^6 - 154*mtt^2*mWW^3*s*t^6 - 2741*ep*mtt^2*mWW^3*s*t^6 - 17304*ep^2*mtt^2*mWW^3*s*t^6 - 49127*ep^3*mtt^2*mWW^3*s*t^6 - 63090*ep^4*mtt^2*mWW^3*s*t^6 - 29784*ep^5*mtt^2*mWW^3*s*t^6 + 330*mtt*mWW^4*s*t^6 + 4860*ep*mtt*mWW^4*s*t^6 + 26802*ep^2*mtt*mWW^4*s*t^6 + 68888*ep^3*mtt*mWW^4*s*t^6 + 82584*ep^4*mtt*mWW^4*s*t^6 + 37216*ep^5*mtt*mWW^4*s*t^6 - 62*mWW^5*s*t^6 - 885*ep*mWW^5*s*t^6 - 4668*ep^2*mWW^5*s*t^6 - 11311*ep^3*mWW^5*s*t^6 - 12634*ep^4*mWW^5*s*t^6 - 5240*ep^5*mWW^5*s*t^6 + 1536*ep*mtt^4*s^2*t^6 + 15424*ep^2*mtt^4*s^2*t^6 + 54688*ep^3*mtt^4*s^2*t^6 + 80928*ep^4*mtt^4*s^2*t^6 + 42624*ep^5*mtt^4*s^2*t^6 - 2744*ep*mtt^3*mWW*s^2*t^6 - 27628*ep^2*mtt^3*mWW*s^2*t^6 - 98436*ep^3*mtt^3*mWW*s^2*t^6 - 146656*ep^4*mtt^3*mWW*s^2*t^6 - 77856*ep^5*mtt^3*mWW*s^2*t^6 + 52*mtt^2*mWW^2*s^2*t^6 + 1090*ep*mtt^2*mWW^2*s^2*t^6 + 7658*ep^2*mtt^2*mWW^2*s^2*t^6 + 24256*ep^3*mtt^2*mWW^2*s^2*t^6 + 35392*ep^4*mtt^2*mWW^2*s^2*t^6 + 19232*ep^5*mtt^2*mWW^2*s^2*t^6 + 60*mtt*mWW^3*s^2*t^6 + 2018*ep*mtt*mWW^3*s^2*t^6 + 16140*ep^2*mtt*mWW^3*s^2*t^6 + 51562*ep^3*mtt*mWW^3*s^2*t^6 + 70932*ep^4*mtt*mWW^3*s^2*t^6 + 35088*ep^5*mtt*mWW^3*s^2*t^6 - 128*mWW^4*s^2*t^6 - 2044*ep*mWW^4*s^2*t^6 - 12042*ep^2*mWW^4*s^2*t^6 - 32646*ep^3*mWW^4*s^2*t^6 - 40852*ep^4*mWW^4*s^2*t^6 - 19088*ep^5*mWW^4*s^2*t^6 - 1344*ep*mtt^3*s^3*t^6 - 13472*ep^2*mtt^3*s^3*t^6 - 47648*ep^3*mtt^3*s^3*t^6 - 70272*ep^4*mtt^3*s^3*t^6 - 36864*ep^5*mtt^3*s^3*t^6 + 1816*ep*mtt^2*mWW*s^3*t^6 + 18220*ep^2*mtt^2*mWW*s^3*t^6 + 64636*ep^3*mtt^2*mWW*s^3*t^6 + 95752*ep^4*mtt^2*mWW*s^3*t^6 + 50496*ep^5*mtt^2*mWW*s^3*t^6 - 112*ep*mtt*mWW^2*s^3*t^6 - 1144*ep^2*mtt*mWW^2*s^3*t^6 - 4376*ep^3*mtt*mWW^2*s^3*t^6 - 7184*ep^4*mtt*mWW^2*s^3*t^6 - 4224*ep^5*mtt*mWW^2*s^3*t^6 - 360*ep*mWW^3*s^3*t^6 - 3604*ep^2*mWW^3*s^3*t^6 - 12612*ep^3*mWW^3*s^3*t^6 - 18296*ep^4*mWW^3*s^3*t^6 - 9408*ep^5*mWW^3*s^3*t^6 + 384*ep*mtt^2*s^4*t^6 + 3840*ep^2*mtt^2*s^4*t^6 + 13536*ep^3*mtt^2*s^4*t^6 + 19872*ep^4*mtt^2*s^4*t^6 + 10368*ep^5*mtt^2*s^4*t^6 - 384*ep*mtt*mWW*s^4*t^6 - 3840*ep^2*mtt*mWW*s^4*t^6 - 13536*ep^3*mtt*mWW*s^4*t^6 - 19872*ep^4*mtt*mWW*s^4*t^6 - 10368*ep^5*mtt*mWW*s^4*t^6 - 20*mtt^3*mWW^2*t^7 - 253*ep*mtt^3*mWW^2*t^7 - 1220*ep^2*mtt^3*mWW^2*t^7 - 2797*ep^3*mtt^3*mWW^2*t^7 - 3062*ep^4*mtt^3*mWW^2*t^7 - 1288*ep^5*mtt^3*mWW^2*t^7 - 20*mtt^2*mWW^3*t^7 - 253*ep*mtt^2*mWW^3*t^7 - 1220*ep^2*mtt^2*mWW^3*t^7 - 2797*ep^3*mtt^2*mWW^3*t^7 - 3062*ep^4*mtt^2*mWW^3*t^7 - 1288*ep^5*mtt^2*mWW^3*t^7 + 100*mtt*mWW^4*t^7 + 1265*ep*mtt*mWW^4*t^7 + 6100*ep^2*mtt*mWW^4*t^7 + 13985*ep^3*mtt*mWW^4*t^7 + 15310*ep^4*mtt*mWW^4*t^7 + 6440*ep^5*mtt*mWW^4*t^7 - 60*mWW^5*t^7 - 759*ep*mWW^5*t^7 - 3660*ep^2*mWW^5*t^7 - 8391*ep^3*mWW^5*t^7 - 9186*ep^4*mWW^5*t^7 - 3864*ep^5*mWW^5*t^7 + 304*ep*mtt^4*s*t^7 + 3048*ep^2*mtt^4*s*t^7 + 10784*ep^3*mtt^4*s*t^7 + 15912*ep^4*mtt^4*s*t^7 + 8352*ep^5*mtt^4*s*t^7 - 832*ep*mtt^3*mWW*s*t^7 - 8352*ep^2*mtt^3*mWW*s*t^7 - 29600*ep^3*mtt^3*mWW*s*t^7 - 43776*ep^4*mtt^3*mWW*s*t^7 - 23040*ep^5*mtt^3*mWW*s*t^7 + 20*mtt^2*mWW^2*s*t^7 + 925*ep*mtt^2*mWW^2*s*t^7 + 7988*ep^2*mtt^2*mWW^2*s*t^7 + 26893*ep^3*mtt^2*mWW^2*s*t^7 + 38918*ep^4*mtt^2*mWW^2*s*t^7 + 20296*ep^5*mtt^2*mWW^2*s*t^7 + 40*mtt*mWW^3*s*t^7 + 442*ep*mtt*mWW^3*s*t^7 + 1768*ep^2*mtt*mWW^3*s*t^7 + 3066*ep^3*mtt*mWW^3*s*t^7 + 2092*ep^4*mtt*mWW^3*s*t^7 + 272*ep^5*mtt*mWW^3*s*t^7 - 60*mWW^4*s*t^7 - 839*ep*mWW^4*s*t^7 - 4452*ep^2*mWW^4*s*t^7 - 11143*ep^3*mWW^4*s*t^7 - 13146*ep^4*mWW^4*s*t^7 - 5880*ep^5*mWW^4*s*t^7 - 560*ep*mtt^3*s^2*t^7 - 5608*ep^2*mtt^3*s^2*t^7 - 19808*ep^3*mtt^3*s^2*t^7 - 29160*ep^4*mtt^3*s^2*t^7 - 15264*ep^5*mtt^3*s^2*t^7 + 1168*ep*mtt^2*mWW*s^2*t^7 + 11704*ep^2*mtt^2*mWW*s^2*t^7 + 41376*ep^3*mtt^2*mWW*s^2*t^7 + 60984*ep^4*mtt^2*mWW*s^2*t^7 + 31968*ep^5*mtt^2*mWW*s^2*t^7 - 656*ep*mtt*mWW^2*s^2*t^7 - 6584*ep^2*mtt*mWW^2*s^2*t^7 - 23328*ep^3*mtt*mWW^2*s^2*t^7 - 34488*ep^4*mtt*mWW^2*s^2*t^7 - 18144*ep^5*mtt*mWW^2*s^2*t^7 + 48*ep*mWW^3*s^2*t^7 + 488*ep^2*mWW^3*s^2*t^7 + 1760*ep^3*mWW^3*s^2*t^7 + 2664*ep^4*mWW^3*s^2*t^7 + 1440*ep^5*mWW^3*s^2*t^7 + 256*ep*mtt^2*s^3*t^7 + 2560*ep^2*mtt^2*s^3*t^7 + 9024*ep^3*mtt^2*s^3*t^7 + 13248*ep^4*mtt^2*s^3*t^7 + 6912*ep^5*mtt^2*s^3*t^7 - 384*ep*mtt*mWW*s^3*t^7 - 3840*ep^2*mtt*mWW*s^3*t^7 - 13536*ep^3*mtt*mWW*s^3*t^7 - 19872*ep^4*mtt*mWW*s^3*t^7 - 10368*ep^5*mtt*mWW*s^3*t^7 + 128*ep*mWW^2*s^3*t^7 + 1280*ep^2*mWW^2*s^3*t^7 + 4512*ep^3*mWW^2*s^3*t^7 + 6624*ep^4*mWW^2*s^3*t^7 + 3456*ep^5*mWW^2*s^3*t^7 - 64*ep*mtt^3*s*t^8 - 640*ep^2*mtt^3*s*t^8 - 2256*ep^3*mtt^3*s*t^8 - 3312*ep^4*mtt^3*s*t^8 - 1728*ep^5*mtt^3*s*t^8 + 192*ep*mtt^2*mWW*s*t^8 + 1920*ep^2*mtt^2*mWW*s*t^8 + 6768*ep^3*mtt^2*mWW*s*t^8 + 9936*ep^4*mtt^2*mWW*s*t^8 + 5184*ep^5*mtt^2*mWW*s*t^8 - 192*ep*mtt*mWW^2*s*t^8 - 1920*ep^2*mtt*mWW^2*s*t^8 - 6768*ep^3*mtt*mWW^2*s*t^8 - 9936*ep^4*mtt*mWW^2*s*t^8 - 5184*ep^5*mtt*mWW^2*s*t^8 + 64*ep*mWW^3*s*t^8 + 640*ep^2*mWW^3*s*t^8 + 2256*ep^3*mWW^3*s*t^8 + 3312*ep^4*mWW^3*s*t^8 + 1728*ep^5*mWW^3*s*t^8 + 64*ep*mtt^2*s^2*t^8 + 640*ep^2*mtt^2*s^2*t^8 + 2256*ep^3*mtt^2*s^2*t^8 + 3312*ep^4*mtt^2*s^2*t^8 + 1728*ep^5*mtt^2*s^2*t^8 - 128*ep*mtt*mWW*s^2*t^8 - 1280*ep^2*mtt*mWW*s^2*t^8 - 4512*ep^3*mtt*mWW*s^2*t^8 - 6624*ep^4*mtt*mWW*s^2*t^8 - 3456*ep^5*mtt*mWW*s^2*t^8 + 64*ep*mWW^2*s^2*t^8 + 640*ep^2*mWW^2*s^2*t^8 + 2256*ep^3*mWW^2*s^2*t^8 + 3312*ep^4*mWW^2*s^2*t^8 + 1728*ep^5*mWW^2*s^2*t^8))/(4*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^3*(-mtt + mWW)*s^2*(-mtt + mWW + s)*(mWW - t)*t^2*(-mtt + s + t)^2*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (72*ep*mtt^8*mWW^3*s^3 + 564*ep^2*mtt^8*mWW^3*s^3 - 148*ep^3*mtt^8*mWW^3*s^3 - 7216*ep^4*mtt^8*mWW^3*s^3 - 15080*ep^5*mtt^8*mWW^3*s^3 - 9200*ep^6*mtt^8*mWW^3*s^3 - 192*ep*mtt^7*mWW^4*s^3 - 1532*ep^2*mtt^7*mWW^4*s^3 + 68*ep^3*mtt^7*mWW^4*s^3 + 18048*ep^4*mtt^7*mWW^4*s^3 + 38440*ep^5*mtt^7*mWW^4*s^3 + 23600*ep^6*mtt^7*mWW^4*s^3 + 72*ep*mtt^6*mWW^5*s^3 + 660*ep^2*mtt^6*mWW^5*s^3 + 972*ep^3*mtt^6*mWW^5*s^3 - 3120*ep^4*mtt^6*mWW^5*s^3 - 9000*ep^5*mtt^6*mWW^5*s^3 - 6000*ep^6*mtt^6*mWW^5*s^3 + 192*ep*mtt^5*mWW^6*s^3 + 1412*ep^2*mtt^5*mWW^6*s^3 - 1468*ep^3*mtt^5*mWW^6*s^3 - 23168*ep^4*mtt^5*mWW^6*s^3 - 46040*ep^5*mtt^5*mWW^6*s^3 - 27600*ep^6*mtt^5*mWW^6*s^3 - 168*ep*mtt^4*mWW^7*s^3 - 1348*ep^2*mtt^4*mWW^7*s^3 - 28*ep^3*mtt^4*mWW^7*s^3 + 15472*ep^4*mtt^4*mWW^7*s^3 + 33160*ep^5*mtt^4*mWW^7*s^3 + 20400*ep^6*mtt^4*mWW^7*s^3 + 108*ep^2*mtt^3*mWW^8*s^3 + 1260*ep^3*mtt^3*mWW^8*s^3 + 4608*ep^4*mtt^3*mWW^8*s^3 + 6840*ep^5*mtt^3*mWW^8*s^3 + 3600*ep^6*mtt^3*mWW^8*s^3 + 24*ep*mtt^2*mWW^9*s^3 + 124*ep^2*mtt^2*mWW^9*s^3 - 796*ep^3*mtt^2*mWW^9*s^3 - 5136*ep^4*mtt^2*mWW^9*s^3 - 9080*ep^5*mtt^2*mWW^9*s^3 - 5200*ep^6*mtt^2*mWW^9*s^3 + 12*ep^2*mtt*mWW^10*s^3 + 140*ep^3*mtt*mWW^10*s^3 + 512*ep^4*mtt*mWW^10*s^3 + 760*ep^5*mtt*mWW^10*s^3 + 400*ep^6*mtt*mWW^10*s^3 - 324*ep*mtt^7*mWW^3*s^4 - 2430*ep^2*mtt^7*mWW^3*s^4 + 864*ep^3*mtt^7*mWW^3*s^4 + 31278*ep^4*mtt^7*mWW^3*s^4 + 64164*ep^5*mtt^7*mWW^3*s^4 + 38640*ep^6*mtt^7*mWW^3*s^4 + 720*ep*mtt^6*mWW^4*s^4 + 5586*ep^2*mtt^6*mWW^4*s^4 - 716*ep^3*mtt^6*mWW^4*s^4 - 66530*ep^4*mtt^6*mWW^4*s^4 - 139204*ep^5*mtt^6*mWW^4*s^4 - 84352*ep^6*mtt^6*mWW^4*s^4 - 116*ep*mtt^5*mWW^5*s^4 - 1286*ep^2*mtt^5*mWW^5*s^4 - 2808*ep^3*mtt^5*mWW^5*s^4 + 2430*ep^4*mtt^5*mWW^5*s^4 + 11972*ep^5*mtt^5*mWW^5*s^4 + 8624*ep^6*mtt^5*mWW^5*s^4 - 704*ep*mtt^4*mWW^6*s^4 - 5190*ep^2*mtt^4*mWW^6*s^4 + 3324*ep^3*mtt^4*mWW^6*s^4 + 73694*ep^4*mtt^4*mWW^6*s^4 + 148028*ep^5*mtt^4*mWW^6*s^4 + 88384*ep^6*mtt^4*mWW^6*s^4 + 468*ep*mtt^3*mWW^7*s^4 + 3878*ep^2*mtt^3*mWW^7*s^4 + 1104*ep^3*mtt^3*mWW^7*s^4 - 39430*ep^4*mtt^3*mWW^7*s^4 - 86196*ep^5*mtt^3*mWW^7*s^4 - 52912*ep^6*mtt^3*mWW^7*s^4 - 16*ep*mtt^2*mWW^8*s^4 - 394*ep^2*mtt^2*mWW^8*s^4 - 2580*ep^3*mtt^2*mWW^8*s^4 - 7062*ep^4*mtt^2*mWW^8*s^4 - 8684*ep^5*mtt^2*mWW^8*s^4 - 3968*ep^6*mtt^2*mWW^8*s^4 - 28*ep*mtt*mWW^9*s^4 - 162*ep^2*mtt*mWW^9*s^4 + 840*ep^3*mtt*mWW^9*s^4 + 5722*ep^4*mtt*mWW^9*s^4 + 10060*ep^5*mtt*mWW^9*s^4 + 5648*ep^6*mtt*mWW^9*s^4 - 2*ep^2*mWW^10*s^4 - 28*ep^3*mWW^10*s^4 - 102*ep^4*mWW^10*s^4 - 140*ep^5*mWW^10*s^4 - 64*ep^6*mWW^10*s^4 + 576*ep*mtt^6*mWW^3*s^5 + 4080*ep^2*mtt^6*mWW^3*s^5 - 1976*ep^3*mtt^6*mWW^3*s^5 - 52952*ep^4*mtt^6*mWW^3*s^5 - 105856*ep^5*mtt^6*mWW^3*s^5 - 62560*ep^6*mtt^6*mWW^3*s^5 - 1020*ep*mtt^5*mWW^4*s^5 - 7688*ep^2*mtt^5*mWW^4*s^5 + 1772*ep^3*mtt^5*mWW^4*s^5 + 92808*ep^4*mtt^5*mWW^4*s^5 + 189808*ep^5*mtt^5*mWW^4*s^5 + 112928*ep^6*mtt^5*mWW^4*s^5 - 108*ep*mtt^4*mWW^5*s^5 - 112*ep^2*mtt^4*mWW^5*s^5 + 3404*ep^3*mtt^4*mWW^5*s^5 + 14272*ep^4*mtt^4*mWW^5*s^5 + 21424*ep^5*mtt^4*mWW^5*s^5 + 11328*ep^6*mtt^4*mWW^5*s^5 + 1000*ep*mtt^3*mWW^6*s^5 + 7360*ep^2*mtt^3*mWW^6*s^5 - 3128*ep^3*mtt^3*mWW^6*s^5 - 94928*ep^4*mtt^3*mWW^6*s^5 - 190880*ep^5*mtt^3*mWW^6*s^5 - 112832*ep^6*mtt^3*mWW^6*s^5 - 472*ep*mtt^2*mWW^7*s^5 - 4000*ep^2*mtt^2*mWW^7*s^5 - 1296*ep^3*mtt^2*mWW^7*s^5 + 39624*ep^4*mtt^2*mWW^7*s^5 + 85984*ep^5*mtt^2*mWW^7*s^5 + 52000*ep^6*mtt^2*mWW^7*s^5 + 20*ep*mtt*mWW^8*s^5 + 328*ep^2*mtt*mWW^8*s^5 + 1356*ep^3*mtt*mWW^8*s^5 + 2120*ep^4*mtt*mWW^8*s^5 + 1072*ep^5*mtt*mWW^8*s^5 - 96*ep^6*mtt*mWW^8*s^5 + 4*ep*mWW^9*s^5 + 32*ep^2*mWW^9*s^5 - 132*ep^3*mWW^9*s^5 - 944*ep^4*mWW^9*s^5 - 1552*ep^5*mWW^9*s^5 - 768*ep^6*mWW^9*s^5 - 504*ep*mtt^5*mWW^3*s^6 - 3300*ep^2*mtt^5*mWW^3*s^6 + 2224*ep^3*mtt^5*mWW^3*s^6 + 43348*ep^4*mtt^5*mWW^3*s^6 + 83384*ep^5*mtt^5*mWW^3*s^6 + 47840*ep^6*mtt^5*mWW^3*s^6 + 660*ep*mtt^4*mWW^4*s^6 + 4868*ep^2*mtt^4*mWW^4*s^6 - 1700*ep^3*mtt^4*mWW^4*s^6 - 59724*ep^4*mtt^4*mWW^4*s^6 - 118600*ep^5*mtt^4*mWW^4*s^6 - 68672*ep^6*mtt^4*mWW^4*s^6 + 312*ep*mtt^3*mWW^5*s^6 + 1616*ep^2*mtt^3*mWW^5*s^6 - 2544*ep^3*mtt^3*mWW^5*s^6 - 25768*ep^4*mtt^3*mWW^5*s^6 - 46608*ep^5*mtt^3*mWW^5*s^6 - 26368*ep^6*mtt^3*mWW^5*s^6 - 656*ep*mtt^2*mWW^6*s^6 - 4816*ep^2*mtt^2*mWW^6*s^6 + 1848*ep^3*mtt^2*mWW^6*s^6 + 59800*ep^4*mtt^2*mWW^6*s^6 + 118448*ep^5*mtt^2*mWW^6*s^6 + 68544*ep^6*mtt^2*mWW^6*s^6 + 192*ep*mtt*mWW^7*s^6 + 1684*ep^2*mtt*mWW^7*s^6 + 320*ep^3*mtt*mWW^7*s^6 - 17580*ep^4*mtt*mWW^7*s^6 - 36776*ep^5*mtt*mWW^7*s^6 - 21472*ep^6*mtt*mWW^7*s^6 - 4*ep*mWW^8*s^6 - 52*ep^2*mWW^8*s^6 - 148*ep^3*mWW^8*s^6 - 76*ep^4*mWW^8*s^6 + 152*ep^5*mWW^8*s^6 + 128*ep^6*mWW^8*s^6 + 216*ep*mtt^4*mWW^3*s^7 + 1260*ep^2*mtt^4*mWW^3*s^7 - 1236*ep^3*mtt^4*mWW^3*s^7 - 16872*ep^4*mtt^4*mWW^3*s^7 - 30456*ep^5*mtt^4*mWW^3*s^7 - 16560*ep^6*mtt^4*mWW^3*s^7 - 180*ep*mtt^3*mWW^4*s^7 - 1356*ep^2*mtt^3*mWW^4*s^7 + 608*ep^3*mtt^3*mWW^4*s^7 + 16904*ep^4*mtt^3*mWW^4*s^7 + 32392*ep^5*mtt^3*mWW^4*s^7 + 17968*ep^6*mtt^3*mWW^4*s^7 - 196*ep*mtt^2*mWW^5*s^7 - 1052*ep^2*mtt^2*mWW^5*s^7 + 1248*ep^3*mtt^2*mWW^5*s^7 + 14600*ep^4*mtt^2*mWW^5*s^7 + 26056*ep^5*mtt^2*mWW^5*s^7 + 14256*ep^6*mtt^2*mWW^5*s^7 + 180*ep*mtt*mWW^6*s^7 + 1356*ep^2*mtt*mWW^6*s^7 - 608*ep^3*mtt*mWW^6*s^7 - 16904*ep^4*mtt*mWW^6*s^7 - 32392*ep^5*mtt*mWW^6*s^7 - 17968*ep^6*mtt*mWW^6*s^7 - 20*ep*mWW^7*s^7 - 208*ep^2*mWW^7*s^7 - 12*ep^3*mWW^7*s^7 + 2272*ep^4*mWW^7*s^7 + 4400*ep^5*mWW^7*s^7 + 2304*ep^6*mWW^7*s^7 - 36*ep*mtt^3*mWW^3*s^8 - 174*ep^2*mtt^3*mWW^3*s^8 + 272*ep^3*mtt^3*mWW^3*s^8 + 2414*ep^4*mtt^3*mWW^3*s^8 + 3844*ep^5*mtt^3*mWW^3*s^8 + 1840*ep^6*mtt^3*mWW^3*s^8 + 12*ep*mtt^2*mWW^4*s^8 + 122*ep^2*mtt^2*mWW^4*s^8 - 32*ep^3*mtt^2*mWW^4*s^8 - 1506*ep^4*mtt^2*mWW^4*s^8 - 2836*ep^5*mtt^2*mWW^4*s^8 - 1472*ep^6*mtt^2*mWW^4*s^8 + 36*ep*mtt*mWW^5*s^8 + 174*ep^2*mtt*mWW^5*s^8 - 272*ep^3*mtt*mWW^5*s^8 - 2414*ep^4*mtt*mWW^5*s^8 - 3844*ep^5*mtt*mWW^5*s^8 - 1840*ep^6*mtt*mWW^5*s^8 - 12*ep*mWW^6*s^8 - 122*ep^2*mWW^6*s^8 + 32*ep^3*mWW^6*s^8 + 1506*ep^4*mWW^6*s^8 + 2836*ep^5*mWW^6*s^8 + 1472*ep^6*mWW^6*s^8 - 18*ep^2*mtt^10*mWW^2*s*t - 174*ep^3*mtt^10*mWW^2*s*t - 600*ep^4*mtt^10*mWW^2*s*t - 888*ep^5*mtt^10*mWW^2*s*t - 480*ep^6*mtt^10*mWW^2*s*t + 42*ep*mtt^9*mWW^3*s*t + 324*ep^2*mtt^9*mWW^3*s*t + 378*ep^3*mtt^9*mWW^3*s*t - 2364*ep^4*mtt^9*mWW^3*s*t - 6720*ep^5*mtt^9*mWW^3*s*t - 4800*ep^6*mtt^9*mWW^3*s*t - 96*ep*mtt^8*mWW^4*s*t - 486*ep^2*mtt^8*mWW^4*s*t + 1758*ep^3*mtt^8*mWW^4*s*t + 15084*ep^4*mtt^8*mWW^4*s*t + 30576*ep^5*mtt^8*mWW^4*s*t + 19584*ep^6*mtt^8*mWW^4*s*t - 6*ep*mtt^7*mWW^5*s*t - 576*ep^2*mtt^7*mWW^5*s*t - 5658*ep^3*mtt^7*mWW^5*s*t - 20904*ep^4*mtt^7*mWW^5*s*t - 33144*ep^5*mtt^7*mWW^5*s*t - 18912*ep^6*mtt^7*mWW^5*s*t + 144*ep*mtt^6*mWW^6*s*t + 1314*ep^2*mtt^6*mWW^6*s*t + 3582*ep^3*mtt^6*mWW^6*s*t + 1056*ep^4*mtt^6*mWW^6*s*t - 7704*ep^5*mtt^6*mWW^6*s*t - 7392*ep^6*mtt^6*mWW^6*s*t - 66*ep*mtt^5*mWW^7*s*t - 108*ep^2*mtt^5*mWW^7*s*t + 3606*ep^3*mtt^5*mWW^7*s*t + 19476*ep^4*mtt^5*mWW^7*s*t + 35664*ep^5*mtt^5*mWW^7*s*t + 21888*ep^6*mtt^5*mWW^7*s*t - 48*ep*mtt^4*mWW^8*s*t - 810*ep^2*mtt^4*mWW^8*s*t - 5166*ep^3*mtt^4*mWW^8*s*t - 15540*ep^4*mtt^4*mWW^8*s*t - 21984*ep^5*mtt^4*mWW^8*s*t - 11712*ep^6*mtt^4*mWW^8*s*t + 30*ep*mtt^3*mWW^9*s*t + 360*ep^2*mtt^3*mWW^9*s*t + 1674*ep^3*mtt^3*mWW^9*s*t + 3792*ep^4*mtt^3*mWW^9*s*t + 4200*ep^5*mtt^3*mWW^9*s*t + 1824*ep^6*mtt^3*mWW^9*s*t + 288*ep*mtt^9*mWW^2*s^2*t + 1680*ep^2*mtt^9*mWW^2*s^2*t - 244*ep^3*mtt^9*mWW^2*s^2*t - 16244*ep^4*mtt^9*mWW^2*s^2*t - 31880*ep^5*mtt^9*mWW^2*s^2*t - 18400*ep^6*mtt^9*mWW^2*s^2*t - 1028*ep*mtt^8*mWW^3*s^2*t - 6472*ep^2*mtt^8*mWW^3*s^2*t - 1314*ep^3*mtt^8*mWW^3*s^2*t + 62138*ep^4*mtt^8*mWW^3*s^2*t + 135532*ep^5*mtt^8*mWW^3*s^2*t + 83776*ep^6*mtt^8*mWW^3*s^2*t + 8*mtt^7*mWW^4*s^2*t + 782*ep*mtt^7*mWW^4*s^2*t + 4924*ep^2*mtt^7*mWW^4*s^2*t + 736*ep^3*mtt^7*mWW^4*s^2*t - 60554*ep^4*mtt^7*mWW^4*s^2*t - 144748*ep^5*mtt^7*mWW^4*s^2*t - 96896*ep^6*mtt^7*mWW^4*s^2*t - 64*mtt^6*mWW^5*s^2*t + 406*ep*mtt^6*mWW^5*s^2*t + 5628*ep^2*mtt^6*mWW^5*s^2*t + 12546*ep^3*mtt^6*mWW^5*s^2*t - 1020*ep^4*mtt^6*mWW^5*s^2*t - 19912*ep^5*mtt^6*mWW^5*s^2*t - 10160*ep^6*mtt^6*mWW^5*s^2*t + 144*mtt^5*mWW^6*s^2*t - 4*ep*mtt^5*mWW^6*s^2*t - 7160*ep^2*mtt^5*mWW^6*s^2*t - 24188*ep^3*mtt^5*mWW^6*s^2*t - 4456*ep^4*mtt^5*mWW^6*s^2*t + 62192*ep^5*mtt^5*mWW^6*s^2*t + 55760*ep^6*mtt^5*mWW^6*s^2*t - 128*mtt^4*mWW^7*s^2*t - 872*ep*mtt^4*mWW^7*s^2*t + 240*ep^2*mtt^4*mWW^7*s^2*t + 14442*ep^3*mtt^4*mWW^7*s^2*t + 33018*ep^4*mtt^4*mWW^7*s^2*t + 15436*ep^5*mtt^4*mWW^7*s^2*t - 8288*ep^6*mtt^4*mWW^7*s^2*t + 40*mtt^3*mWW^8*s^2*t + 374*ep*mtt^3*mWW^8*s^2*t + 972*ep^2*mtt^3*mWW^8*s^2*t - 272*ep^3*mtt^3*mWW^8*s^2*t - 3874*ep^4*mtt^3*mWW^8*s^2*t - 2652*ep^5*mtt^3*mWW^8*s^2*t + 1248*ep^6*mtt^3*mWW^8*s^2*t + 54*ep*mtt^2*mWW^9*s^2*t + 156*ep^2*mtt^2*mWW^9*s^2*t - 2026*ep^3*mtt^2*mWW^9*s^2*t - 10072*ep^4*mtt^2*mWW^9*s^2*t - 15408*ep^5*mtt^2*mWW^9*s^2*t - 7728*ep^6*mtt^2*mWW^9*s^2*t + 32*ep^2*mtt*mWW^10*s^2*t + 320*ep^3*mtt*mWW^10*s^2*t + 1064*ep^4*mtt*mWW^10*s^2*t + 1440*ep^5*mtt*mWW^10*s^2*t + 688*ep^6*mtt*mWW^10*s^2*t - 1476*ep*mtt^8*mWW^2*s^3*t - 8520*ep^2*mtt^8*mWW^2*s^3*t + 3706*ep^3*mtt^8*mWW^2*s^3*t + 95022*ep^4*mtt^8*mWW^2*s^3*t + 183956*ep^5*mtt^8*mWW^2*s^3*t + 106560*ep^6*mtt^8*mWW^2*s^3*t + 3594*ep*mtt^7*mWW^3*s^3*t + 21910*ep^2*mtt^7*mWW^3*s^3*t + 3544*ep^3*mtt^7*mWW^3*s^3*t - 208048*ep^4*mtt^7*mWW^3*s^3*t - 446156*ep^5*mtt^7*mWW^3*s^3*t - 272080*ep^6*mtt^7*mWW^3*s^3*t - 16*mtt^6*mWW^4*s^3*t - 472*ep*mtt^6*mWW^4*s^3*t - 3184*ep^2*mtt^6*mWW^4*s^3*t - 21082*ep^3*mtt^6*mWW^4*s^3*t - 33946*ep^4*mtt^6*mWW^4*s^3*t + 14588*ep^5*mtt^6*mWW^4*s^3*t + 37872*ep^6*mtt^6*mWW^4*s^3*t + 120*mtt^5*mWW^5*s^3*t - 3460*ep*mtt^5*mWW^5*s^3*t - 26858*ep^2*mtt^5*mWW^5*s^3*t - 4832*ep^3*mtt^5*mWW^5*s^3*t + 258562*ep^4*mtt^5*mWW^5*s^3*t + 532184*ep^5*mtt^5*mWW^5*s^3*t + 309696*ep^6*mtt^5*mWW^5*s^3*t - 232*mtt^4*mWW^6*s^3*t + 456*ep*mtt^4*mWW^6*s^3*t + 14238*ep^2*mtt^4*mWW^6*s^3*t + 47998*ep^3*mtt^4*mWW^6*s^3*t + 11376*ep^4*mtt^4*mWW^6*s^3*t - 124464*ep^5*mtt^4*mWW^6*s^3*t - 115168*ep^6*mtt^4*mWW^6*s^3*t + 168*mtt^3*mWW^7*s^3*t + 2094*ep*mtt^3*mWW^7*s^3*t + 5574*ep^2*mtt^3*mWW^7*s^3*t - 34336*ep^3*mtt^3*mWW^7*s^3*t - 171744*ep^4*mtt^3*mWW^7*s^3*t - 243540*ep^5*mtt^3*mWW^7*s^3*t - 110320*ep^6*mtt^3*mWW^7*s^3*t - 40*mtt^2*mWW^8*s^3*t - 588*ep*mtt^2*mWW^8*s^3*t - 2360*ep^2*mtt^2*mWW^8*s^3*t + 1866*ep^3*mtt^2*mWW^8*s^3*t + 26770*ep^4*mtt^2*mWW^8*s^3*t + 46372*ep^5*mtt^2*mWW^8*s^3*t + 23760*ep^6*mtt^2*mWW^8*s^3*t - 148*ep*mtt*mWW^9*s^3*t - 770*ep^2*mtt*mWW^9*s^3*t + 3480*ep^3*mtt*mWW^9*s^3*t + 23214*ep^4*mtt*mWW^9*s^3*t + 38728*ep^5*mtt*mWW^9*s^3*t + 20480*ep^6*mtt*mWW^9*s^3*t - 30*ep^2*mWW^10*s^3*t - 344*ep^3*mWW^10*s^3*t - 1206*ep^4*mWW^10*s^3*t - 1668*ep^5*mWW^10*s^3*t - 800*ep^6*mWW^10*s^3*t + 3024*ep*mtt^7*mWW^2*s^4*t + 17640*ep^2*mtt^7*mWW^2*s^4*t - 8904*ep^3*mtt^7*mWW^2*s^4*t - 205648*ep^4*mtt^7*mWW^2*s^4*t - 399264*ep^5*mtt^7*mWW^2*s^4*t - 232640*ep^6*mtt^7*mWW^2*s^4*t - 5016*ep*mtt^6*mWW^3*s^4*t - 30276*ep^2*mtt^6*mWW^3*s^4*t - 8712*ep^3*mtt^6*mWW^3*s^4*t + 269828*ep^4*mtt^6*mWW^3*s^4*t + 590744*ep^5*mtt^6*mWW^3*s^4*t + 364224*ep^6*mtt^6*mWW^3*s^4*t - 16*mtt^5*mWW^4*s^4*t - 2848*ep*mtt^5*mWW^4*s^4*t - 17316*ep^2*mtt^5*mWW^4*s^4*t + 45256*ep^3*mtt^5*mWW^4*s^4*t + 344648*ep^4*mtt^5*mWW^4*s^4*t + 564388*ep^5*mtt^5*mWW^4*s^4*t + 292176*ep^6*mtt^5*mWW^4*s^4*t + 16*mtt^4*mWW^5*s^4*t + 7578*ep*mtt^4*mWW^5*s^4*t + 48918*ep^2*mtt^4*mWW^5*s^4*t - 9168*ep^3*mtt^4*mWW^5*s^4*t - 541788*ep^4*mtt^4*mWW^5*s^4*t - 1092188*ep^5*mtt^4*mWW^5*s^4*t - 642192*ep^6*mtt^4*mWW^5*s^4*t + 16*mtt^3*mWW^6*s^4*t - 1198*ep*mtt^3*mWW^6*s^4*t - 9534*ep^2*mtt^3*mWW^6*s^4*t - 39580*ep^3*mtt^3*mWW^6*s^4*t - 45356*ep^4*mtt^3*mWW^6*s^4*t + 40592*ep^5*mtt^3*mWW^6*s^4*t + 67648*ep^6*mtt^3*mWW^6*s^4*t - 16*mtt^2*mWW^7*s^4*t - 1946*ep*mtt^2*mWW^7*s^4*t - 12662*ep^2*mtt^2*mWW^7*s^4*t + 19436*ep^3*mtt^2*mWW^7*s^4*t + 205516*ep^4*mtt^2*mWW^7*s^4*t + 352784*ep^5*mtt^2*mWW^7*s^4*t + 183136*ep^6*mtt^2*mWW^7*s^4*t + 342*ep*mtt*mWW^8*s^4*t + 2866*ep^2*mtt*mWW^8*s^4*t + 3444*ep^3*mtt*mWW^8*s^4*t - 15452*ep^4*mtt*mWW^8*s^4*t - 37588*ep^5*mtt*mWW^8*s^4*t - 22224*ep^6*mtt*mWW^8*s^4*t + 64*ep*mWW^9*s^4*t + 364*ep^2*mWW^9*s^4*t - 1772*ep^3*mWW^9*s^4*t - 11748*ep^4*mWW^9*s^4*t - 19468*ep^5*mWW^9*s^4*t - 10128*ep^6*mWW^9*s^4*t - 3096*ep*mtt^6*mWW^2*s^5*t - 18330*ep^2*mtt^6*mWW^2*s^5*t + 9526*ep^3*mtt^6*mWW^2*s^5*t + 218252*ep^4*mtt^6*mWW^2*s^5*t + 426176*ep^5*mtt^6*mWW^2*s^5*t + 249760*ep^6*mtt^6*mWW^2*s^5*t + 3130*ep*mtt^5*mWW^3*s^5*t + 19208*ep^2*mtt^5*mWW^3*s^5*t + 12374*ep^3*mtt^5*mWW^3*s^5*t - 146812*ep^4*mtt^5*mWW^3*s^5*t - 349304*ep^5*mtt^5*mWW^3*s^5*t - 225696*ep^6*mtt^5*mWW^3*s^5*t + 64*mtt^4*mWW^4*s^5*t + 5168*ep*mtt^4*mWW^4*s^5*t + 30982*ep^2*mtt^4*mWW^4*s^5*t - 42054*ep^3*mtt^4*mWW^4*s^5*t - 472328*ep^4*mtt^4*mWW^4*s^5*t - 842884*ep^5*mtt^4*mWW^4*s^5*t - 462224*ep^6*mtt^4*mWW^4*s^5*t - 152*mtt^3*mWW^5*s^5*t - 6592*ep*mtt^3*mWW^5*s^5*t - 38130*ep^2*mtt^3*mWW^5*s^5*t + 9506*ep^3*mtt^3*mWW^5*s^5*t + 423952*ep^4*mtt^3*mWW^5*s^5*t + 854456*ep^5*mtt^3*mWW^5*s^5*t + 505696*ep^6*mtt^3*mWW^5*s^5*t + 112*mtt^2*mWW^6*s^5*t + 332*ep*mtt^2*mWW^6*s^5*t - 2708*ep^2*mtt^2*mWW^6*s^5*t + 15816*ep^3*mtt^2*mWW^6*s^5*t + 93572*ep^4*mtt^2*mWW^6*s^5*t + 128208*ep^5*mtt^2*mWW^6*s^5*t + 49888*ep^6*mtt^2*mWW^6*s^5*t - 24*mtt*mWW^7*s^5*t + 1158*ep*mtt*mWW^7*s^5*t + 9894*ep^2*mtt*mWW^7*s^5*t - 3620*ep^3*mtt*mWW^7*s^5*t - 119252*ep^4*mtt*mWW^7*s^5*t - 224336*ep^5*mtt*mWW^7*s^5*t - 121856*ep^6*mtt*mWW^7*s^5*t - 100*ep*mWW^8*s^5*t - 916*ep^2*mWW^8*s^5*t - 1548*ep^3*mWW^8*s^5*t + 2616*ep^4*mWW^8*s^5*t + 7684*ep^5*mWW^8*s^5*t + 4432*ep^6*mWW^8*s^5*t + 1584*ep*mtt^5*mWW^2*s^6*t + 9528*ep^2*mtt^5*mWW^2*s^6*t - 4900*ep^3*mtt^5*mWW^2*s^6*t - 114828*ep^4*mtt^5*mWW^2*s^6*t - 225656*ep^5*mtt^5*mWW^2*s^6*t - 132960*ep^6*mtt^5*mWW^2*s^6*t - 696*ep*mtt^4*mWW^3*s^6*t - 4792*ep^2*mtt^4*mWW^3*s^6*t - 8518*ep^3*mtt^4*mWW^3*s^6*t + 19522*ep^4*mtt^4*mWW^3*s^6*t + 73148*ep^5*mtt^4*mWW^3*s^6*t + 56704*ep^6*mtt^4*mWW^3*s^6*t - 56*mtt^3*mWW^4*s^6*t - 3242*ep*mtt^3*mWW^4*s^6*t - 19036*ep^2*mtt^3*mWW^4*s^6*t + 18184*ep^3*mtt^3*mWW^4*s^6*t + 258170*ep^4*mtt^3*mWW^4*s^6*t + 473896*ep^5*mtt^3*mWW^4*s^6*t + 263152*ep^6*mtt^3*mWW^4*s^6*t + 96*mtt^2*mWW^5*s^6*t + 2260*ep*mtt^2*mWW^5*s^6*t + 11830*ep^2*mtt^2*mWW^5*s^6*t - 1630*ep^3*mtt^2*mWW^5*s^6*t - 123744*ep^4*mtt^2*mWW^5*s^6*t - 255140*ep^5*mtt^2*mWW^5*s^6*t - 154080*ep^6*mtt^2*mWW^5*s^6*t - 40*mtt*mWW^6*s^6*t + 430*ep*mtt*mWW^6*s^6*t + 5114*ep^2*mtt*mWW^6*s^6*t - 4132*ep^3*mtt*mWW^6*s^6*t - 71092*ep^4*mtt*mWW^6*s^6*t - 126660*ep^5*mtt*mWW^6*s^6*t - 65664*ep^6*mtt*mWW^6*s^6*t - 336*ep*mWW^7*s^6*t - 2692*ep^2*mWW^7*s^6*t + 564*ep^3*mWW^7*s^6*t + 30628*ep^4*mWW^7*s^6*t + 58684*ep^5*mWW^7*s^6*t + 32080*ep^6*mWW^7*s^6*t - 324*ep*mtt^4*mWW^2*s^7*t - 1980*ep^2*mtt^4*mWW^2*s^7*t + 990*ep^3*mtt^4*mWW^2*s^7*t + 24046*ep^4*mtt^4*mWW^2*s^7*t + 47556*ep^5*mtt^4*mWW^2*s^7*t + 28160*ep^6*mtt^4*mWW^2*s^7*t - 30*ep*mtt^3*mWW^3*s^7*t + 78*ep^2*mtt^3*mWW^3*s^7*t + 2280*ep^3*mtt^3*mWW^3*s^7*t + 6040*ep^4*mtt^3*mWW^3*s^7*t + 3268*ep^5*mtt^3*mWW^3*s^7*t - 1872*ep^6*mtt^3*mWW^3*s^7*t + 16*mtt^2*mWW^4*s^7*t + 712*ep*mtt^2*mWW^4*s^7*t + 4168*ep^2*mtt^2*mWW^4*s^7*t - 2542*ep^3*mtt^2*mWW^4*s^7*t - 50482*ep^4*mtt^2*mWW^4*s^7*t - 95176*ep^5*mtt^2*mWW^4*s^7*t - 53408*ep^6*mtt^2*mWW^4*s^7*t - 16*mtt*mWW^5*s^7*t - 186*ep*mtt*mWW^5*s^7*t - 820*ep^2*mtt*mWW^5*s^7*t - 836*ep^3*mtt*mWW^5*s^7*t + 4718*ep^4*mtt*mWW^5*s^7*t + 13456*ep^5*mtt*mWW^5*s^7*t + 9824*ep^6*mtt*mWW^5*s^7*t - 172*ep*mWW^6*s^7*t - 1374*ep^2*mWW^6*s^7*t + 756*ep^3*mWW^6*s^7*t + 17694*ep^4*mWW^6*s^7*t + 33488*ep^5*mWW^6*s^7*t + 18448*ep^6*mWW^6*s^7*t + 4*ep*mtt^2*mWW^3*s^8*t + 20*ep^2*mtt^2*mWW^3*s^8*t - 32*ep^3*mtt^2*mWW^3*s^8*t - 304*ep^4*mtt^2*mWW^3*s^8*t - 512*ep^5*mtt^2*mWW^3*s^8*t - 256*ep^6*mtt^2*mWW^3*s^8*t - 4*ep*mtt*mWW^4*s^8*t - 52*ep^2*mtt*mWW^4*s^8*t - 256*ep^3*mtt*mWW^4*s^8*t - 592*ep^4*mtt*mWW^4*s^8*t - 640*ep^5*mtt*mWW^4*s^8*t - 256*ep^6*mtt*mWW^4*s^8*t + 8*ep^2*mWW^5*s^8*t + 72*ep^3*mWW^5*s^8*t + 224*ep^4*mWW^5*s^8*t + 288*ep^5*mWW^5*s^8*t + 128*ep^6*mWW^5*s^8*t - 18*ep^2*mtt^10*mWW^2*t^2 - 174*ep^3*mtt^10*mWW^2*t^2 - 600*ep^4*mtt^10*mWW^2*t^2 - 888*ep^5*mtt^10*mWW^2*t^2 - 480*ep^6*mtt^10*mWW^2*t^2 - 6*ep*mtt^9*mWW^3*t^2 - 36*ep^2*mtt^9*mWW^3*t^2 - 6*ep^3*mtt^9*mWW^3*t^2 + 300*ep^4*mtt^9*mWW^3*t^2 + 624*ep^5*mtt^9*mWW^3*t^2 + 384*ep^6*mtt^9*mWW^3*t^2 + 48*ep*mtt^8*mWW^4*t^2 + 594*ep^2*mtt^8*mWW^4*t^2 + 2910*ep^3*mtt^8*mWW^4*t^2 + 7092*ep^4*mtt^8*mWW^4*t^2 + 8544*ep^5*mtt^8*mWW^4*t^2 + 4032*ep^6*mtt^8*mWW^4*t^2 - 102*ep*mtt^7*mWW^5*t^2 - 1296*ep^2*mtt^7*mWW^5*t^2 - 6426*ep^3*mtt^7*mWW^5*t^2 - 15576*ep^4*mtt^7*mWW^5*t^2 - 18456*ep^5*mtt^7*mWW^5*t^2 - 8544*ep^6*mtt^7*mWW^5*t^2 + 48*ep*mtt^6*mWW^6*t^2 + 594*ep^2*mtt^6*mWW^6*t^2 + 2814*ep^3*mtt^6*mWW^6*t^2 + 6384*ep^4*mtt^6*mWW^6*t^2 + 6984*ep^5*mtt^6*mWW^6*t^2 + 2976*ep^6*mtt^6*mWW^6*t^2 + 78*ep*mtt^5*mWW^7*t^2 + 972*ep^2*mtt^5*mWW^7*t^2 + 4758*ep^3*mtt^5*mWW^7*t^2 + 11484*ep^4*mtt^5*mWW^7*t^2 + 13632*ep^5*mtt^5*mWW^7*t^2 + 6336*ep^6*mtt^5*mWW^7*t^2 - 96*ep*mtt^4*mWW^8*t^2 - 1170*ep^2*mtt^4*mWW^8*t^2 - 5550*ep^3*mtt^4*mWW^8*t^2 - 12876*ep^4*mtt^4*mWW^8*t^2 - 14640*ep^5*mtt^4*mWW^8*t^2 - 6528*ep^6*mtt^4*mWW^8*t^2 + 30*ep*mtt^3*mWW^9*t^2 + 360*ep^2*mtt^3*mWW^9*t^2 + 1674*ep^3*mtt^3*mWW^9*t^2 + 3792*ep^4*mtt^3*mWW^9*t^2 + 4200*ep^5*mtt^3*mWW^9*t^2 + 1824*ep^6*mtt^3*mWW^9*t^2 + 36*ep^2*mtt^10*mWW*s*t^2 + 330*ep^3*mtt^10*mWW*s*t^2 + 1062*ep^4*mtt^10*mWW*s*t^2 + 1452*ep^5*mtt^10*mWW*s*t^2 + 720*ep^6*mtt^10*mWW*s*t^2 + 288*ep*mtt^9*mWW^2*s*t^2 + 1716*ep^2*mtt^9*mWW^2*s*t^2 + 140*ep^3*mtt^9*mWW^2*s*t^2 - 14768*ep^4*mtt^9*mWW^2*s*t^2 - 29456*ep^5*mtt^9*mWW^2*s*t^2 - 16960*ep^6*mtt^9*mWW^2*s*t^2 - 1100*ep*mtt^8*mWW^3*s*t^2 - 7144*ep^2*mtt^8*mWW^3*s*t^2 - 1880*ep^3*mtt^8*mWW^3*s*t^2 + 68196*ep^4*mtt^8*mWW^3*s*t^2 + 150696*ep^5*mtt^8*mWW^3*s*t^2 + 93792*ep^6*mtt^8*mWW^3*s*t^2 + 8*mtt^7*mWW^4*s*t^2 + 920*ep*mtt^7*mWW^4*s*t^2 + 5004*ep^2*mtt^7*mWW^4*s*t^2 - 11476*ep^3*mtt^7*mWW^4*s*t^2 - 122276*ep^4*mtt^7*mWW^4*s*t^2 - 252656*ep^5*mtt^7*mWW^4*s*t^2 - 160384*ep^6*mtt^7*mWW^4*s*t^2 - 64*mtt^6*mWW^5*s*t^2 + 532*ep*mtt^6*mWW^5*s*t^2 + 9300*ep^2*mtt^6*mWW^5*s*t^2 + 43284*ep^3*mtt^6*mWW^5*s*t^2 + 105264*ep^4*mtt^6*mWW^5*s*t^2 + 141824*ep^5*mtt^6*mWW^5*s*t^2 + 79360*ep^6*mtt^6*mWW^5*s*t^2 + 144*mtt^5*mWW^6*s*t^2 - 352*ep*mtt^5*mWW^6*s*t^2 - 11680*ep^2*mtt^5*mWW^6*s*t^2 - 43984*ep^3*mtt^5*mWW^6*s*t^2 - 46712*ep^4*mtt^5*mWW^6*s*t^2 + 15496*ep^5*mtt^5*mWW^6*s*t^2 + 34208*ep^6*mtt^5*mWW^6*s*t^2 - 128*mtt^4*mWW^7*s*t^2 - 884*ep*mtt^4*mWW^7*s*t^2 - 704*ep^2*mtt^4*mWW^7*s*t^2 + 2848*ep^3*mtt^4*mWW^7*s*t^2 - 11788*ep^4*mtt^4*mWW^7*s*t^2 - 54072*ep^5*mtt^4*mWW^7*s*t^2 - 46112*ep^6*mtt^4*mWW^7*s*t^2 + 40*mtt^3*mWW^8*s*t^2 + 680*ep*mtt^3*mWW^8*s*t^2 + 4812*ep^2*mtt^3*mWW^8*s*t^2 + 18340*ep^3*mtt^3*mWW^8*s*t^2 + 40292*ep^4*mtt^3*mWW^8*s*t^2 + 48720*ep^5*mtt^3*mWW^8*s*t^2 + 24576*ep^6*mtt^3*mWW^8*s*t^2 - 84*ep*mtt^2*mWW^9*s*t^2 - 1360*ep^2*mtt^2*mWW^9*s*t^2 - 7782*ep^3*mtt^2*mWW^9*s*t^2 - 19822*ep^4*mtt^2*mWW^9*s*t^2 - 22684*ep^5*mtt^2*mWW^9*s*t^2 - 9488*ep^6*mtt^2*mWW^9*s*t^2 + 20*ep^2*mtt*mWW^10*s*t^2 + 180*ep^3*mtt*mWW^10*s*t^2 + 552*ep^4*mtt*mWW^10*s*t^2 + 680*ep^5*mtt*mWW^10*s*t^2 + 288*ep^6*mtt*mWW^10*s*t^2 - 288*ep*mtt^9*mWW*s^2*t^2 - 1776*ep^2*mtt^9*mWW*s^2*t^2 - 588*ep^3*mtt^9*mWW*s^2*t^2 + 13780*ep^4*mtt^9*mWW*s^2*t^2 + 28872*ep^5*mtt^9*mWW*s^2*t^2 + 17120*ep^6*mtt^9*mWW*s^2*t^2 - 2532*ep*mtt^8*mWW^2*s^2*t^2 - 14104*ep^2*mtt^8*mWW^2*s^2*t^2 + 8438*ep^3*mtt^8*mWW^2*s^2*t^2 + 161054*ep^4*mtt^8*mWW^2*s^2*t^2 + 301208*ep^5*mtt^8*mWW^2*s^2*t^2 + 170064*ep^6*mtt^8*mWW^2*s^2*t^2 + 9840*ep*mtt^7*mWW^3*s^2*t^2 + 60120*ep^2*mtt^7*mWW^3*s^2*t^2 - 3262*ep^3*mtt^7*mWW^3*s^2*t^2 - 621978*ep^4*mtt^7*mWW^3*s^2*t^2 - 1286704*ep^5*mtt^7*mWW^3*s^2*t^2 - 769664*ep^6*mtt^7*mWW^3*s^2*t^2 - 64*mtt^6*mWW^4*s^2*t^2 - 7394*ep*mtt^6*mWW^4*s^2*t^2 - 46686*ep^2*mtt^6*mWW^4*s^2*t^2 - 9840*ep^3*mtt^6*mWW^4*s^2*t^2 + 514484*ep^4*mtt^6*mWW^4*s^2*t^2 + 1185124*ep^5*mtt^6*mWW^4*s^2*t^2 + 763072*ep^6*mtt^6*mWW^4*s^2*t^2 + 384*mtt^5*mWW^5*s^2*t^2 - 3832*ep*mtt^5*mWW^5*s^2*t^2 - 39546*ep^2*mtt^5*mWW^5*s^2*t^2 - 47436*ep^3*mtt^5*mWW^5*s^2*t^2 + 171626*ep^4*mtt^5*mWW^5*s^2*t^2 + 384848*ep^5*mtt^5*mWW^5*s^2*t^2 + 201632*ep^6*mtt^5*mWW^5*s^2*t^2 - 768*mtt^4*mWW^6*s^2*t^2 + 2228*ep*mtt^4*mWW^6*s^2*t^2 + 51524*ep^2*mtt^4*mWW^6*s^2*t^2 + 119970*ep^3*mtt^4*mWW^6*s^2*t^2 - 144798*ep^4*mtt^4*mWW^6*s^2*t^2 - 640312*ep^5*mtt^4*mWW^6*s^2*t^2 - 463696*ep^6*mtt^4*mWW^6*s^2*t^2 + 640*mtt^3*mWW^7*s^2*t^2 + 4476*ep*mtt^3*mWW^7*s^2*t^2 - 1692*ep^2*mtt^3*mWW^7*s^2*t^2 - 83506*ep^3*mtt^3*mWW^7*s^2*t^2 - 211050*ep^4*mtt^3*mWW^7*s^2*t^2 - 152952*ep^5*mtt^3*mWW^7*s^2*t^2 - 3872*ep^6*mtt^3*mWW^7*s^2*t^2 - 192*mtt^2*mWW^8*s^2*t^2 - 2350*ep*mtt^2*mWW^8*s^2*t^2 - 7406*ep^2*mtt^2*mWW^8*s^2*t^2 + 10760*ep^3*mtt^2*mWW^8*s^2*t^2 + 90164*ep^4*mtt^2*mWW^8*s^2*t^2 + 140412*ep^5*mtt^2*mWW^8*s^2*t^2 + 66496*ep^6*mtt^2*mWW^8*s^2*t^2 - 148*ep*mtt*mWW^9*s^2*t^2 - 386*ep^2*mtt*mWW^9*s^2*t^2 + 5960*ep^3*mtt*mWW^9*s^2*t^2 + 28374*ep^4*mtt*mWW^9*s^2*t^2 + 41712*ep^5*mtt*mWW^9*s^2*t^2 + 19872*ep^6*mtt*mWW^9*s^2*t^2 - 48*ep^2*mWW^10*s^2*t^2 - 496*ep^3*mWW^10*s^2*t^2 - 1656*ep^4*mWW^10*s^2*t^2 - 2208*ep^5*mWW^10*s^2*t^2 - 1024*ep^6*mWW^10*s^2*t^2 + 1440*ep*mtt^8*mWW*s^3*t^2 + 8340*ep^2*mtt^8*mWW*s^3*t^2 - 2010*ep^3*mtt^8*mWW*s^3*t^2 - 84830*ep^4*mtt^8*mWW*s^3*t^2 - 166140*ep^5*mtt^8*mWW*s^3*t^2 - 96400*ep^6*mtt^8*mWW*s^3*t^2 + 7632*ep*mtt^7*mWW^2*s^3*t^2 + 42616*ep^2*mtt^7*mWW^2*s^3*t^2 - 32356*ep^3*mtt^7*mWW^2*s^3*t^2 - 521676*ep^4*mtt^7*mWW^2*s^3*t^2 - 969528*ep^5*mtt^7*mWW^2*s^3*t^2 - 547712*ep^6*mtt^7*mWW^2*s^3*t^2 - 26392*ep*mtt^6*mWW^3*s^3*t^2 - 158678*ep^2*mtt^6*mWW^3*s^3*t^2 + 20932*ep^3*mtt^6*mWW^3*s^3*t^2 + 1662510*ep^4*mtt^6*mWW^3*s^3*t^2 + 3378552*ep^5*mtt^6*mWW^3*s^3*t^2 + 1998560*ep^6*mtt^6*mWW^3*s^3*t^2 + 104*mtt^5*mWW^4*s^3*t^2 + 13422*ep*mtt^5*mWW^4*s^3*t^2 + 86316*ep^2*mtt^5*mWW^4*s^3*t^2 + 81502*ep^3*mtt^5*mWW^4*s^3*t^2 - 651916*ep^4*mtt^5*mWW^4*s^3*t^2 - 1693068*ep^5*mtt^5*mWW^4*s^3*t^2 - 1125168*ep^6*mtt^5*mWW^4*s^3*t^2 - 488*mtt^4*mWW^5*s^3*t^2 + 15232*ep*mtt^4*mWW^5*s^3*t^2 + 109960*ep^2*mtt^4*mWW^5*s^3*t^2 - 28856*ep^3*mtt^4*mWW^5*s^3*t^2 - 1205576*ep^4*mtt^4*mWW^5*s^3*t^2 - 2308328*ep^5*mtt^4*mWW^5*s^3*t^2 - 1292064*ep^6*mtt^4*mWW^5*s^3*t^2 + 808*mtt^3*mWW^6*s^3*t^2 - 9224*ep*mtt^3*mWW^6*s^3*t^2 - 96658*ep^2*mtt^3*mWW^6*s^3*t^2 - 124776*ep^3*mtt^3*mWW^6*s^3*t^2 + 627098*ep^4*mtt^3*mWW^6*s^3*t^2 + 1688580*ep^5*mtt^3*mWW^6*s^3*t^2 + 1111184*ep^6*mtt^3*mWW^6*s^3*t^2 - 568*mtt^2*mWW^7*s^3*t^2 - 4700*ep*mtt^2*mWW^7*s^3*t^2 - 2032*ep^2*mtt^2*mWW^7*s^3*t^2 + 107480*ep^3*mtt^2*mWW^7*s^3*t^2 + 349496*ep^4*mtt^2*mWW^7*s^3*t^2 + 356852*ep^5*mtt^2*mWW^7*s^3*t^2 + 96560*ep^6*mtt^2*mWW^7*s^3*t^2 + 144*mtt*mWW^8*s^3*t^2 + 2442*ep*mtt*mWW^8*s^3*t^2 + 9318*ep^2*mtt*mWW^8*s^3*t^2 - 18978*ep^3*mtt*mWW^8*s^3*t^2 - 154202*ep^4*mtt*mWW^8*s^3*t^2 - 252560*ep^5*mtt*mWW^8*s^3*t^2 - 127392*ep^6*mtt*mWW^8*s^3*t^2 + 148*ep*mWW^9*s^3*t^2 + 818*ep^2*mWW^9*s^3*t^2 - 2938*ep^3*mWW^9*s^3*t^2 - 20904*ep^4*mWW^9*s^3*t^2 - 34360*ep^5*mWW^9*s^3*t^2 - 17568*ep^6*mWW^9*s^3*t^2 - 2880*ep*mtt^7*mWW*s^4*t^2 - 16320*ep^2*mtt^7*mWW*s^4*t^2 + 7320*ep^3*mtt^7*mWW*s^4*t^2 + 180280*ep^4*mtt^7*mWW*s^4*t^2 + 346800*ep^5*mtt^7*mWW*s^4*t^2 + 200000*ep^6*mtt^7*mWW*s^4*t^2 - 10824*ep*mtt^6*mWW^2*s^4*t^2 - 61554*ep^2*mtt^6*mWW^2*s^4*t^2 + 48830*ep^3*mtt^6*mWW^2*s^4*t^2 + 773316*ep^4*mtt^6*mWW^2*s^4*t^2 + 1441288*ep^5*mtt^6*mWW^2*s^4*t^2 + 816768*ep^6*mtt^6*mWW^2*s^4*t^2 + 32070*ep*mtt^5*mWW^3*s^4*t^2 + 192368*ep^2*mtt^5*mWW^3*s^4*t^2 - 26854*ep^3*mtt^5*mWW^3*s^4*t^2 - 2001128*ep^4*mtt^5*mWW^3*s^4*t^2 - 4045324*ep^5*mtt^5*mWW^3*s^4*t^2 - 2386832*ep^6*mtt^5*mWW^3*s^4*t^2 + 16*mtt^4*mWW^4*s^4*t^2 - 7418*ep*mtt^4*mWW^4*s^4*t^2 - 51376*ep^2*mtt^4*mWW^4*s^4*t^2 - 121736*ep^3*mtt^4*mWW^4*s^4*t^2 + 110774*ep^4*mtt^4*mWW^4*s^4*t^2 + 653456*ep^5*mtt^4*mWW^4*s^4*t^2 + 518912*ep^6*mtt^4*mWW^4*s^4*t^2 + 56*mtt^3*mWW^5*s^4*t^2 - 23390*ep*mtt^3*mWW^5*s^4*t^2 - 146408*ep^2*mtt^3*mWW^5*s^4*t^2 + 76936*ep^3*mtt^3*mWW^5*s^4*t^2 + 1756582*ep^4*mtt^3*mWW^5*s^4*t^2 + 3346204*ep^5*mtt^3*mWW^5*s^4*t^2 + 1897424*ep^6*mtt^3*mWW^5*s^4*t^2 - 192*mtt^2*mWW^6*s^4*t^2 + 11090*ep*mtt^2*mWW^6*s^4*t^2 + 80500*ep^2*mtt^2*mWW^6*s^4*t^2 + 57694*ep^3*mtt^2*mWW^6*s^4*t^2 - 655144*ep^4*mtt^2*mWW^6*s^4*t^2 - 1554280*ep^5*mtt^2*mWW^6*s^4*t^2 - 985792*ep^6*mtt^2*mWW^6*s^4*t^2 + 152*mtt*mWW^7*s^4*t^2 + 2176*ep*mtt*mWW^7*s^4*t^2 + 6868*ep^2*mtt*mWW^7*s^4*t^2 - 47530*ep^3*mtt*mWW^7*s^4*t^2 - 223890*ep^4*mtt*mWW^7*s^4*t^2 - 288808*ep^5*mtt*mWW^7*s^4*t^2 - 111712*ep^6*mtt*mWW^7*s^4*t^2 - 32*mWW^8*s^4*t^2 - 824*ep*mWW^8*s^4*t^2 - 4078*ep^2*mWW^8*s^4*t^2 + 5340*ep^3*mWW^8*s^4*t^2 + 59210*ep^4*mWW^8*s^4*t^2 + 100664*ep^5*mWW^8*s^4*t^2 + 51232*ep^6*mWW^8*s^4*t^2 + 2880*ep*mtt^6*mWW*s^5*t^2 + 16140*ep^2*mtt^6*mWW*s^5*t^2 - 8970*ep^3*mtt^6*mWW*s^5*t^2 - 185590*ep^4*mtt^6*mWW*s^5*t^2 - 354060*ep^5*mtt^6*mWW*s^5*t^2 - 203600*ep^6*mtt^6*mWW*s^5*t^2 + 7680*ep*mtt^5*mWW^2*s^5*t^2 + 44644*ep^2*mtt^5*mWW^2*s^5*t^2 - 35180*ep^3*mtt^5*mWW^2*s^5*t^2 - 566312*ep^4*mtt^5*mWW^2*s^5*t^2 - 1058288*ep^5*mtt^5*mWW^2*s^5*t^2 - 600192*ep^6*mtt^5*mWW^2*s^5*t^2 - 19596*ep*mtt^4*mWW^3*s^5*t^2 - 117972*ep^2*mtt^4*mWW^3*s^5*t^2 + 15424*ep^3*mtt^4*mWW^3*s^5*t^2 + 1211556*ep^4*mtt^4*mWW^3*s^5*t^2 + 2442916*ep^5*mtt^4*mWW^3*s^5*t^2 + 1441232*ep^6*mtt^4*mWW^3*s^5*t^2 - 128*mtt^3*mWW^4*s^5*t^2 - 1142*ep*mtt^3*mWW^4*s^5*t^2 - 1210*ep^2*mtt^3*mWW^4*s^5*t^2 + 78846*ep^3*mtt^3*mWW^4*s^5*t^2 + 284246*ep^4*mtt^3*mWW^4*s^5*t^2 + 325680*ep^5*mtt^3*mWW^4*s^5*t^2 + 113024*ep^6*mtt^3*mWW^4*s^5*t^2 + 160*mtt^2*mWW^5*s^5*t^2 + 15500*ep*mtt^2*mWW^5*s^5*t^2 + 90660*ep^2*mtt^2*mWW^5*s^5*t^2 - 47706*ep^3*mtt^2*mWW^5*s^5*t^2 - 1068542*ep^4*mtt^2*mWW^5*s^5*t^2 - 2035888*ep^5*mtt^2*mWW^5*s^5*t^2 - 1156096*ep^6*mtt^2*mWW^5*s^5*t^2 - 4574*ep*mtt*mWW^6*s^5*t^2 - 28468*ep^2*mtt*mWW^6*s^5*t^2 - 13642*ep^3*mtt*mWW^6*s^5*t^2 + 245196*ep^4*mtt*mWW^6*s^5*t^2 + 554044*ep^5*mtt*mWW^6*s^5*t^2 + 344144*ep^6*mtt*mWW^6*s^5*t^2 - 32*mWW^7*s^5*t^2 - 748*ep*mWW^7*s^5*t^2 - 3986*ep^2*mWW^7*s^5*t^2 + 9500*ep^3*mWW^7*s^5*t^2 + 74070*ep^4*mWW^7*s^5*t^2 + 118684*ep^5*mWW^7*s^5*t^2 + 58416*ep^6*mWW^7*s^5*t^2 - 1440*ep*mtt^5*mWW*s^6*t^2 - 8016*ep^2*mtt^5*mWW*s^6*t^2 + 4980*ep^3*mtt^5*mWW*s^6*t^2 + 94388*ep^4*mtt^5*mWW*s^6*t^2 + 179208*ep^5*mtt^5*mWW*s^6*t^2 + 102880*ep^6*mtt^5*mWW*s^6*t^2 - 2484*ep*mtt^4*mWW^2*s^6*t^2 - 14740*ep^2*mtt^4*mWW^2*s^6*t^2 + 11482*ep^3*mtt^4*mWW^2*s^6*t^2 + 186918*ep^4*mtt^4*mWW^2*s^6*t^2 + 347736*ep^5*mtt^4*mWW^2*s^6*t^2 + 195728*ep^6*mtt^4*mWW^2*s^6*t^2 + 5992*ep*mtt^3*mWW^3*s^6*t^2 + 36068*ep^2*mtt^3*mWW^3*s^6*t^2 - 6382*ep^3*mtt^3*mWW^3*s^6*t^2 - 371154*ep^4*mtt^3*mWW^3*s^6*t^2 - 739092*ep^5*mtt^3*mWW^3*s^6*t^2 - 433328*ep^6*mtt^3*mWW^3*s^6*t^2 + 64*mtt^2*mWW^4*s^6*t^2 + 1808*ep*mtt^2*mWW^4*s^6*t^2 + 8868*ep^2*mtt^2*mWW^4*s^6*t^2 - 20962*ep^3*mtt^2*mWW^4*s^6*t^2 - 159198*ep^4*mtt^2*mWW^4*s^6*t^2 - 257780*ep^5*mtt^2*mWW^4*s^6*t^2 - 130112*ep^6*mtt^2*mWW^4*s^6*t^2 - 48*mtt*mWW^5*s^6*t^2 - 4440*ep*mtt*mWW^5*s^6*t^2 - 25458*ep^2*mtt*mWW^5*s^6*t^2 + 12242*ep^3*mtt*mWW^5*s^6*t^2 + 289000*ep^4*mtt*mWW^5*s^6*t^2 + 549080*ep^5*mtt*mWW^5*s^6*t^2 + 310656*ep^6*mtt*mWW^5*s^6*t^2 - 16*mWW^6*s^6*t^2 + 564*ep*mWW^6*s^6*t^2 + 3638*ep^2*mWW^6*s^6*t^2 + 1880*ep^3*mWW^6*s^6*t^2 - 29874*ep^4*mWW^6*s^6*t^2 - 66192*ep^5*mWW^6*s^6*t^2 - 40064*ep^6*mWW^6*s^6*t^2 + 288*ep*mtt^4*mWW*s^7*t^2 + 1596*ep^2*mtt^4*mWW*s^7*t^2 - 1062*ep^3*mtt^4*mWW*s^7*t^2 - 19090*ep^4*mtt^4*mWW*s^7*t^2 - 36132*ep^5*mtt^4*mWW*s^7*t^2 - 20720*ep^6*mtt^4*mWW*s^7*t^2 + 240*ep*mtt^3*mWW^2*s^7*t^2 + 1440*ep^2*mtt^3*mWW^2*s^7*t^2 - 1180*ep^3*mtt^3*mWW^2*s^7*t^2 - 17932*ep^4*mtt^3*mWW^2*s^7*t^2 - 32072*ep^5*mtt^3*mWW^2*s^7*t^2 - 17216*ep^6*mtt^3*mWW^2*s^7*t^2 - 808*ep*mtt^2*mWW^3*s^7*t^2 - 4726*ep^2*mtt^2*mWW^3*s^7*t^2 + 2028*ep^3*mtt^2*mWW^3*s^7*t^2 + 51698*ep^4*mtt^2*mWW^3*s^7*t^2 + 98332*ep^5*mtt^2*mWW^3*s^7*t^2 + 55856*ep^6*mtt^2*mWW^3*s^7*t^2 - 244*ep*mtt*mWW^4*s^7*t^2 - 1510*ep^2*mtt*mWW^4*s^7*t^2 + 756*ep^3*mtt*mWW^4*s^7*t^2 + 16794*ep^4*mtt*mWW^4*s^7*t^2 + 30700*ep^5*mtt*mWW^4*s^7*t^2 + 16624*ep^6*mtt*mWW^4*s^7*t^2 + 524*ep*mWW^5*s^7*t^2 + 3056*ep^2*mWW^5*s^7*t^2 - 1838*ep^3*mWW^5*s^7*t^2 - 35502*ep^4*mWW^5*s^7*t^2 - 66012*ep^5*mWW^5*s^7*t^2 - 36848*ep^6*mWW^5*s^7*t^2 + 36*ep^2*mtt^10*mWW*t^3 + 330*ep^3*mtt^10*mWW*t^3 + 1062*ep^4*mtt^10*mWW*t^3 + 1452*ep^5*mtt^10*mWW*t^3 + 720*ep^6*mtt^10*mWW*t^3 + 36*ep^2*mtt^9*mWW^2*t^3 + 384*ep^3*mtt^9*mWW^2*t^3 + 1476*ep^4*mtt^9*mWW^2*t^3 + 2424*ep^5*mtt^9*mWW^2*t^3 + 1440*ep^6*mtt^9*mWW^2*t^3 + 48*ep*mtt^8*mWW^3*t^3 + 252*ep^2*mtt^8*mWW^3*t^3 - 330*ep^3*mtt^8*mWW^3*t^3 - 3822*ep^4*mtt^8*mWW^3*t^3 - 7260*ep^5*mtt^8*mWW^3*t^3 - 4368*ep^6*mtt^8*mWW^3*t^3 - 294*ep*mtt^7*mWW^4*t^3 - 3252*ep^2*mtt^7*mWW^4*t^3 - 14064*ep^3*mtt^7*mWW^4*t^3 - 30354*ep^4*mtt^7*mWW^4*t^3 - 32748*ep^5*mtt^7*mWW^4*t^3 - 13968*ep^6*mtt^7*mWW^4*t^3 + 582*ep*mtt^6*mWW^5*t^3 + 7212*ep^2*mtt^6*mWW^5*t^3 + 34782*ep^3*mtt^6*mWW^5*t^3 + 81852*ep^4*mtt^6*mWW^5*t^3 + 93984*ep^5*mtt^6*mWW^5*t^3 + 42048*ep^6*mtt^6*mWW^5*t^3 - 348*ep*mtt^5*mWW^6*t^3 - 4548*ep^2*mtt^5*mWW^6*t^3 - 22800*ep^3*mtt^5*mWW^6*t^3 - 54768*ep^4*mtt^5*mWW^6*t^3 - 63360*ep^5*mtt^5*mWW^6*t^3 - 28416*ep^6*mtt^5*mWW^6*t^3 - 228*ep*mtt^4*mWW^7*t^3 - 2652*ep^2*mtt^4*mWW^7*t^3 - 12006*ep^3*mtt^4*mWW^7*t^3 - 26670*ep^4*mtt^4*mWW^7*t^3 - 29004*ep^5*mtt^4*mWW^7*t^3 - 12240*ep^6*mtt^4*mWW^7*t^3 + 354*ep*mtt^3*mWW^8*t^3 + 4308*ep^2*mtt^3*mWW^8*t^3 + 20256*ep^3*mtt^3*mWW^8*t^3 + 46110*ep^4*mtt^3*mWW^8*t^3 + 50868*ep^5*mtt^3*mWW^8*t^3 + 21744*ep^6*mtt^3*mWW^8*t^3 - 114*ep*mtt^2*mWW^9*t^3 - 1392*ep^2*mtt^2*mWW^9*t^3 - 6552*ep^3*mtt^2*mWW^9*t^3 - 14886*ep^4*mtt^2*mWW^9*t^3 - 16356*ep^5*mtt^2*mWW^9*t^3 - 6960*ep^6*mtt^2*mWW^9*t^3 - 36*ep^2*mtt^10*s*t^3 - 330*ep^3*mtt^10*s*t^3 - 1062*ep^4*mtt^10*s*t^3 - 1452*ep^5*mtt^10*s*t^3 - 720*ep^6*mtt^10*s*t^3 - 288*ep*mtt^9*mWW*s*t^3 - 1917*ep^2*mtt^9*mWW*s*t^3 - 1860*ep^3*mtt^9*mWW*s*t^3 + 9775*ep^4*mtt^9*mWW*s*t^3 + 23538*ep^5*mtt^9*mWW*s*t^3 + 14552*ep^6*mtt^9*mWW*s*t^3 - 1056*ep*mtt^8*mWW^2*s*t^3 - 5332*ep^2*mtt^8*mWW^2*s*t^3 + 6850*ep^3*mtt^8*mWW^2*s*t^3 + 72002*ep^4*mtt^8*mWW^2*s*t^3 + 124008*ep^5*mtt^8*mWW^2*s*t^3 + 66048*ep^6*mtt^8*mWW^2*s*t^3 + 5724*ep*mtt^7*mWW^3*s*t^3 + 34154*ep^2*mtt^7*mWW^3*s*t^3 - 9860*ep^3*mtt^7*mWW^3*s*t^3 - 383510*ep^4*mtt^7*mWW^3*s*t^3 - 768740*ep^5*mtt^7*mWW^3*s*t^3 - 451888*ep^6*mtt^7*mWW^3*s*t^3 - 48*mtt^6*mWW^4*s*t^3 - 5476*ep*mtt^6*mWW^4*s*t^3 - 30338*ep^2*mtt^6*mWW^4*s*t^3 + 41282*ep^3*mtt^6*mWW^4*s*t^3 + 544732*ep^4*mtt^6*mWW^4*s*t^3 + 1096420*ep^5*mtt^6*mWW^4*s*t^3 + 667728*ep^6*mtt^6*mWW^4*s*t^3 + 264*mtt^5*mWW^5*s*t^3 - 1526*ep*mtt^5*mWW^5*s*t^3 - 27348*ep^2*mtt^5*mWW^5*s*t^3 - 113680*ep^3*mtt^5*mWW^5*s*t^3 - 257006*ep^4*mtt^5*mWW^5*s*t^3 - 348892*ep^5*mtt^5*mWW^5*s*t^3 - 201872*ep^6*mtt^5*mWW^5*s*t^3 - 536*mtt^4*mWW^6*s*t^3 + 1620*ep*mtt^4*mWW^6*s*t^3 + 40904*ep^2*mtt^4*mWW^6*s*t^3 + 127970*ep^3*mtt^4*mWW^6*s*t^3 + 65558*ep^4*mtt^4*mWW^6*s*t^3 - 171296*ep^5*mtt^4*mWW^6*s*t^3 - 161120*ep^6*mtt^4*mWW^6*s*t^3 + 472*mtt^3*mWW^7*s*t^3 + 3084*ep*mtt^3*mWW^7*s*t^3 - 1606*ep^2*mtt^3*mWW^7*s*t^3 - 45204*ep^3*mtt^3*mWW^7*s*t^3 - 85474*ep^4*mtt^3*mWW^7*s*t^3 - 18396*ep^5*mtt^3*mWW^7*s*t^3 + 36784*ep^6*mtt^3*mWW^7*s*t^3 - 152*mtt^2*mWW^8*s*t^3 - 2192*ep*mtt^2*mWW^8*s*t^3 - 10378*ep^2*mtt^2*mWW^8*s*t^3 - 16312*ep^3*mtt^2*mWW^8*s*t^3 + 6490*ep^4*mtt^2*mWW^8*s*t^3 + 32616*ep^5*mtt^2*mWW^8*s*t^3 + 17408*ep^6*mtt^2*mWW^8*s*t^3 + 110*ep*mtt*mWW^9*s*t^3 + 1917*ep^2*mtt*mWW^9*s*t^3 + 11324*ep^3*mtt*mWW^9*s*t^3 + 29047*ep^4*mtt*mWW^9*s*t^3 + 32874*ep^5*mtt*mWW^9*s*t^3 + 13368*ep^6*mtt*mWW^9*s*t^3 - 20*ep^2*mWW^10*s*t^3 - 180*ep^3*mWW^10*s*t^3 - 552*ep^4*mWW^10*s*t^3 - 680*ep^5*mWW^10*s*t^3 - 288*ep^6*mWW^10*s*t^3 + 216*ep^2*mtt^9*s^2*t^3 + 1980*ep^3*mtt^9*s^2*t^3 + 6372*ep^4*mtt^9*s^2*t^3 + 8712*ep^5*mtt^9*s^2*t^3 + 4320*ep^6*mtt^9*s^2*t^3 + 3264*ep*mtt^8*mWW*s^2*t^3 + 18885*ep^2*mtt^8*mWW*s^2*t^3 - 4502*ep^3*mtt^8*mWW*s^2*t^3 - 191137*ep^4*mtt^8*mWW*s^2*t^3 - 373510*ep^5*mtt^8*mWW*s^2*t^3 - 216200*ep^6*mtt^8*mWW*s^2*t^3 + 4416*ep*mtt^7*mWW^2*s^2*t^3 + 20978*ep^2*mtt^7*mWW^2*s^2*t^3 - 42714*ep^3*mtt^7*mWW^2*s^2*t^3 - 339624*ep^4*mtt^7*mWW^2*s^2*t^3 - 556192*ep^5*mtt^7*mWW^2*s^2*t^3 - 287136*ep^6*mtt^7*mWW^2*s^2*t^3 - 33348*ep*mtt^6*mWW^3*s^2*t^3 - 193748*ep^2*mtt^6*mWW^3*s^2*t^3 + 84764*ep^3*mtt^6*mWW^3*s^2*t^3 + 2234872*ep^4*mtt^6*mWW^3*s^2*t^3 + 4353104*ep^5*mtt^6*mWW^3*s^2*t^3 + 2512160*ep^6*mtt^6*mWW^3*s^2*t^3 + 280*mtt^5*mWW^4*s^2*t^3 + 32828*ep*mtt^5*mWW^4*s^2*t^3 + 193596*ep^2*mtt^5*mWW^4*s^2*t^3 - 38924*ep^3*mtt^5*mWW^4*s^2*t^3 - 2257852*ep^4*mtt^5*mWW^4*s^2*t^3 - 4730732*ep^5*mtt^5*mWW^4*s^2*t^3 - 2869904*ep^6*mtt^5*mWW^4*s^2*t^3 - 1008*mtt^4*mWW^5*s^2*t^3 + 4062*ep*mtt^4*mWW^5*s^2*t^3 + 59560*ep^2*mtt^4*mWW^5*s^2*t^3 + 66208*ep^3*mtt^4*mWW^5*s^2*t^3 - 222190*ep^4*mtt^4*mWW^5*s^2*t^3 - 391944*ep^5*mtt^4*mWW^5*s^2*t^3 - 137696*ep^6*mtt^4*mWW^5*s^2*t^3 + 1504*mtt^3*mWW^6*s^2*t^3 - 10280*ep*mtt^3*mWW^6*s^2*t^3 - 130576*ep^2*mtt^3*mWW^6*s^2*t^3 - 170186*ep^3*mtt^3*mWW^6*s^2*t^3 + 810810*ep^4*mtt^3*mWW^6*s^2*t^3 + 2112356*ep^5*mtt^3*mWW^6*s^2*t^3 + 1339408*ep^6*mtt^3*mWW^6*s^2*t^3 - 1104*mtt^2*mWW^7*s^2*t^3 - 5456*ep*mtt^2*mWW^7*s^2*t^3 + 17038*ep^2*mtt^2*mWW^7*s^2*t^3 + 140040*ep^3*mtt^2*mWW^7*s^2*t^3 + 203590*ep^4*mtt^2*mWW^7*s^2*t^3 - 42548*ep^5*mtt^2*mWW^7*s^2*t^3 - 161040*ep^6*mtt^2*mWW^7*s^2*t^3 + 328*mtt*mWW^8*s^2*t^3 + 4428*ep*mtt*mWW^8*s^2*t^3 + 13810*ep^2*mtt*mWW^8*s^2*t^3 - 33356*ep^3*mtt*mWW^8*s^2*t^3 - 229026*ep^4*mtt*mWW^8*s^2*t^3 - 356368*ep^5*mtt*mWW^8*s^2*t^3 - 173312*ep^6*mtt*mWW^8*s^2*t^3 + 86*ep*mWW^9*s^2*t^3 + 241*ep^2*mWW^9*s^2*t^3 - 3310*ep^3*mWW^9*s^2*t^3 - 15815*ep^4*mWW^9*s^2*t^3 - 22878*ep^5*mWW^9*s^2*t^3 - 10600*ep^6*mWW^9*s^2*t^3 - 540*ep^2*mtt^8*s^3*t^3 - 4950*ep^3*mtt^8*s^3*t^3 - 15930*ep^4*mtt^8*s^3*t^3 - 21780*ep^5*mtt^8*s^3*t^3 - 10800*ep^6*mtt^8*s^3*t^3 - 10560*ep*mtt^7*mWW*s^3*t^3 - 59130*ep^2*mtt^7*mWW*s^3*t^3 + 31900*ep^3*mtt^7*mWW*s^3*t^3 + 671130*ep^4*mtt^7*mWW*s^3*t^3 + 1275740*ep^5*mtt^7*mWW*s^3*t^3 + 730320*ep^6*mtt^7*mWW*s^3*t^3 - 6408*ep*mtt^6*mWW^2*s^3*t^3 - 29844*ep^2*mtt^6*mWW^2*s^3*t^3 + 84188*ep^3*mtt^6*mWW^2*s^3*t^3 + 571632*ep^4*mtt^6*mWW^2*s^3*t^3 + 898344*ep^5*mtt^6*mWW^2*s^3*t^3 + 448832*ep^6*mtt^6*mWW^2*s^3*t^3 + 66788*ep*mtt^5*mWW^3*s^3*t^3 + 385986*ep^2*mtt^5*mWW^3*s^3*t^3 - 182862*ep^3*mtt^5*mWW^3*s^3*t^3 - 4440364*ep^4*mtt^5*mWW^3*s^3*t^3 - 8544700*ep^5*mtt^5*mWW^3*s^3*t^3 - 4890160*ep^6*mtt^5*mWW^3*s^3*t^3 - 416*mtt^4*mWW^4*s^3*t^3 - 56490*ep*mtt^4*mWW^4*s^3*t^3 - 332260*ep^2*mtt^4*mWW^4*s^3*t^3 + 870*ep^3*mtt^4*mWW^4*s^3*t^3 + 3440688*ep^4*mtt^4*mWW^4*s^3*t^3 + 7227060*ep^5*mtt^4*mWW^4*s^3*t^3 + 4349520*ep^6*mtt^4*mWW^4*s^3*t^3 + 1168*mtt^3*mWW^5*s^3*t^3 - 12536*ep*mtt^3*mWW^5*s^3*t^3 - 110568*ep^2*mtt^3*mWW^5*s^3*t^3 + 61016*ep^3*mtt^3*mWW^5*s^3*t^3 + 1270092*ep^4*mtt^3*mWW^5*s^3*t^3 + 2218256*ep^5*mtt^3*mWW^5*s^3*t^3 + 1144192*ep^6*mtt^3*mWW^5*s^3*t^3 - 1224*mtt^2*mWW^6*s^3*t^3 + 20420*ep*mtt^2*mWW^6*s^3*t^3 + 176130*ep^2*mtt^2*mWW^6*s^3*t^3 + 78016*ep^3*mtt^2*mWW^6*s^3*t^3 - 1630174*ep^4*mtt^2*mWW^6*s^3*t^3 - 3563524*ep^5*mtt^2*mWW^6*s^3*t^3 - 2144400*ep^6*mtt^2*mWW^6*s^3*t^3 + 608*mtt*mWW^7*s^3*t^3 + 1044*ep*mtt*mWW^7*s^3*t^3 - 21736*ep^2*mtt*mWW^7*s^3*t^3 - 90070*ep^3*mtt*mWW^7*s^3*t^3 - 20002*ep^4*mtt*mWW^7*s^3*t^3 + 268288*ep^5*mtt*mWW^7*s^3*t^3 + 252960*ep^6*mtt*mWW^7*s^3*t^3 - 136*mWW^8*s^3*t^3 - 2258*ep*mWW^8*s^3*t^3 - 8038*ep^2*mWW^8*s^3*t^3 + 21892*ep^3*mWW^8*s^3*t^3 + 152928*ep^4*mWW^8*s^3*t^3 + 242316*ep^5*mWW^8*s^3*t^3 + 119536*ep^6*mWW^8*s^3*t^3 + 720*ep^2*mtt^7*s^4*t^3 + 6600*ep^3*mtt^7*s^4*t^3 + 21240*ep^4*mtt^7*s^4*t^3 + 29040*ep^5*mtt^7*s^4*t^3 + 14400*ep^6*mtt^7*s^4*t^3 + 15360*ep*mtt^6*mWW*s^4*t^3 + 84750*ep^2*mtt^6*mWW*s^4*t^3 - 56930*ep^3*mtt^6*mWW*s^4*t^3 - 1005820*ep^4*mtt^6*mWW*s^4*t^3 - 1889440*ep^5*mtt^6*mWW*s^4*t^3 - 1075520*ep^6*mtt^6*mWW*s^4*t^3 + 2688*ep*mtt^5*mWW^2*s^4*t^3 + 11992*ep^2*mtt^5*mWW^2*s^4*t^3 - 70052*ep^3*mtt^5*mWW^2*s^4*t^3 - 367052*ep^4*mtt^5*mWW^2*s^4*t^3 - 523688*ep^5*mtt^5*mWW^2*s^4*t^3 - 237600*ep^6*mtt^5*mWW^2*s^4*t^3 - 61800*ep*mtt^4*mWW^3*s^4*t^3 - 357722*ep^2*mtt^4*mWW^3*s^4*t^3 + 171184*ep^3*mtt^4*mWW^3*s^4*t^3 + 4065878*ep^4*mtt^4*mWW^3*s^4*t^3 + 7761780*ep^5*mtt^4*mWW^3*s^4*t^3 + 4418032*ep^6*mtt^4*mWW^3*s^4*t^3 + 136*mtt^3*mWW^4*s^4*t^3 + 41122*ep*mtt^3*mWW^4*s^4*t^3 + 243450*ep^2*mtt^3*mWW^4*s^4*t^3 + 21278*ep^3*mtt^3*mWW^4*s^4*t^3 - 2353482*ep^4*mtt^3*mWW^4*s^4*t^3 - 4932516*ep^5*mtt^3*mWW^4*s^4*t^3 - 2954128*ep^6*mtt^3*mWW^4*s^4*t^3 - 488*mtt^2*mWW^5*s^4*t^3 + 15738*ep*mtt^2*mWW^5*s^4*t^3 + 110246*ep^2*mtt^2*mWW^5*s^4*t^3 - 81516*ep^3*mtt^2*mWW^5*s^4*t^3 - 1370116*ep^4*mtt^2*mWW^5*s^4*t^3 - 2467736*ep^5*mtt^2*mWW^5*s^4*t^3 - 1332736*ep^6*mtt^2*mWW^5*s^4*t^3 + 472*mtt*mWW^6*s^4*t^3 - 13418*ep*mtt*mWW^6*s^4*t^3 - 100682*ep^2*mtt*mWW^6*s^4*t^3 - 11474*ep^3*mtt*mWW^6*s^4*t^3 + 1022694*ep^4*mtt*mWW^6*s^4*t^3 + 2116908*ep^5*mtt*mWW^6*s^4*t^3 + 1241904*ep^6*mtt*mWW^6*s^4*t^3 - 120*mWW^7*s^4*t^3 + 310*ep*mWW^7*s^4*t^3 + 6958*ep^2*mWW^7*s^4*t^3 + 18318*ep^3*mWW^7*s^4*t^3 - 21406*ep^4*mWW^7*s^4*t^3 - 104716*ep^5*mWW^7*s^4*t^3 - 78960*ep^6*mWW^7*s^4*t^3 - 540*ep^2*mtt^6*s^5*t^3 - 4950*ep^3*mtt^6*s^5*t^3 - 15930*ep^4*mtt^6*s^5*t^3 - 21780*ep^5*mtt^6*s^5*t^3 - 10800*ep^6*mtt^6*s^5*t^3 - 11040*ep*mtt^5*mWW*s^5*t^3 - 60321*ep^2*mtt^5*mWW*s^5*t^3 + 45380*ep^3*mtt^5*mWW*s^5*t^3 + 733123*ep^4*mtt^5*mWW*s^5*t^3 + 1365418*ep^5*mtt^5*mWW*s^5*t^3 + 773240*ep^6*mtt^5*mWW*s^5*t^3 + 1848*ep*mtt^4*mWW^2*s^5*t^3 + 10192*ep^2*mtt^4*mWW^2*s^5*t^3 + 20610*ep^3*mtt^4*mWW^2*s^5*t^3 - 14610*ep^4*mtt^4*mWW^2*s^5*t^3 - 100688*ep^5*mtt^4*mWW^2*s^5*t^3 - 85632*ep^6*mtt^4*mWW^2*s^5*t^3 + 28140*ep*mtt^3*mWW^3*s^5*t^3 + 162668*ep^2*mtt^3*mWW^3*s^5*t^3 - 82710*ep^3*mtt^3*mWW^3*s^5*t^3 - 1837538*ep^4*mtt^3*mWW^3*s^5*t^3 - 3467968*ep^5*mtt^3*mWW^3*s^5*t^3 - 1959136*ep^6*mtt^3*mWW^3*s^5*t^3 + 48*mtt^2*mWW^4*s^5*t^3 - 14142*ep*mtt^2*mWW^4*s^5*t^3 - 84934*ep^2*mtt^2*mWW^4*s^5*t^3 - 6422*ep^3*mtt^2*mWW^4*s^5*t^3 + 795370*ep^4*mtt^2*mWW^4*s^5*t^3 + 1640112*ep^5*mtt^2*mWW^4*s^5*t^3 + 973600*ep^6*mtt^2*mWW^4*s^5*t^3 + 64*mtt*mWW^5*s^5*t^3 - 7708*ep*mtt*mWW^5*s^5*t^3 - 47915*ep^2*mtt*mWW^5*s^5*t^3 + 35042*ep^3*mtt*mWW^5*s^5*t^3 + 586607*ep^4*mtt*mWW^5*s^5*t^3 + 1068806*ep^5*mtt*mWW^5*s^5*t^3 + 584552*ep^6*mtt*mWW^5*s^5*t^3 - 112*mWW^6*s^5*t^3 + 2902*ep*mWW^6*s^5*t^3 + 21570*ep^2*mWW^6*s^5*t^3 - 470*ep^3*mWW^6*s^5*t^3 - 226862*ep^4*mWW^6*s^5*t^3 - 457980*ep^5*mWW^6*s^5*t^3 - 264304*ep^6*mWW^6*s^5*t^3 + 216*ep^2*mtt^5*s^6*t^3 + 1980*ep^3*mtt^5*s^6*t^3 + 6372*ep^4*mtt^5*s^6*t^3 + 8712*ep^5*mtt^5*s^6*t^3 + 4320*ep^6*mtt^5*s^6*t^3 + 3648*ep*mtt^4*mWW*s^6*t^3 + 19737*ep^2*mtt^4*mWW*s^6*t^3 - 16210*ep^3*mtt^4*mWW*s^6*t^3 - 243705*ep^4*mtt^4*mWW*s^6*t^3 - 449318*ep^5*mtt^4*mWW*s^6*t^3 - 252552*ep^6*mtt^4*mWW*s^6*t^3 - 1872*ep*mtt^3*mWW^2*s^6*t^3 - 10134*ep^2*mtt^3*mWW^2*s^6*t^3 + 1966*ep^3*mtt^3*mWW^2*s^6*t^3 + 99624*ep^4*mtt^3*mWW^2*s^6*t^3 + 199008*ep^5*mtt^3*mWW^2*s^6*t^3 + 118048*ep^6*mtt^3*mWW^2*s^6*t^3 - 5936*ep*mtt^2*mWW^3*s^6*t^3 - 33630*ep^2*mtt^2*mWW^3*s^6*t^3 + 21706*ep^3*mtt^2*mWW^3*s^6*t^3 + 390056*ep^4*mtt^2*mWW^3*s^6*t^3 + 719904*ep^5*mtt^2*mWW^3*s^6*t^3 + 400800*ep^6*mtt^2*mWW^3*s^6*t^3 + 2884*ep*mtt*mWW^4*s^6*t^3 + 16314*ep^2*mtt*mWW^4*s^6*t^3 - 5710*ep^3*mtt*mWW^4*s^6*t^3 - 171208*ep^4*mtt*mWW^4*s^6*t^3 - 329152*ep^5*mtt*mWW^4*s^6*t^3 - 188448*ep^6*mtt*mWW^4*s^6*t^3 + 1276*ep*mWW^5*s^6*t^3 + 7137*ep^2*mWW^5*s^6*t^3 - 6972*ep^3*mWW^5*s^6*t^3 - 91219*ep^4*mWW^5*s^6*t^3 - 162114*ep^5*mWW^5*s^6*t^3 - 87928*ep^6*mWW^5*s^6*t^3 - 36*ep^2*mtt^4*s^7*t^3 - 330*ep^3*mtt^4*s^7*t^3 - 1062*ep^4*mtt^4*s^7*t^3 - 1452*ep^5*mtt^4*s^7*t^3 - 720*ep^6*mtt^4*s^7*t^3 - 384*ep*mtt^3*mWW*s^7*t^3 - 2040*ep^2*mtt^3*mWW*s^7*t^3 + 1892*ep^3*mtt^3*mWW*s^7*t^3 + 25572*ep^4*mtt^3*mWW*s^7*t^3 + 46120*ep^5*mtt^3*mWW*s^7*t^3 + 25440*ep^6*mtt^3*mWW*s^7*t^3 + 384*ep*mtt^2*mWW^2*s^7*t^3 + 2112*ep^2*mtt^2*mWW^2*s^7*t^3 - 1232*ep^3*mtt^2*mWW^2*s^7*t^3 - 23448*ep^4*mtt^2*mWW^2*s^7*t^3 - 43216*ep^5*mtt^2*mWW^2*s^7*t^3 - 24000*ep^6*mtt^2*mWW^2*s^7*t^3 + 384*ep*mtt*mWW^3*s^7*t^3 + 2040*ep^2*mtt*mWW^3*s^7*t^3 - 1892*ep^3*mtt*mWW^3*s^7*t^3 - 25572*ep^4*mtt*mWW^3*s^7*t^3 - 46120*ep^5*mtt*mWW^3*s^7*t^3 - 25440*ep^6*mtt*mWW^3*s^7*t^3 - 384*ep*mWW^4*s^7*t^3 - 2076*ep^2*mWW^4*s^7*t^3 + 1562*ep^3*mWW^4*s^7*t^3 + 24510*ep^4*mWW^4*s^7*t^3 + 44668*ep^5*mWW^4*s^7*t^3 + 24720*ep^6*mWW^4*s^7*t^3 - 36*ep^2*mtt^10*t^4 - 330*ep^3*mtt^10*t^4 - 1062*ep^4*mtt^10*t^4 - 1452*ep^5*mtt^10*t^4 - 720*ep^6*mtt^10*t^4 - 141*ep^2*mtt^9*mWW*t^4 - 1272*ep^3*mtt^9*mWW*t^4 - 4005*ep^4*mtt^9*mWW*t^4 - 5334*ep^5*mtt^9*mWW*t^4 - 2568*ep^6*mtt^9*mWW*t^4 + 252*ep^2*mtt^8*mWW^2*t^4 + 2118*ep^3*mtt^8*mWW^2*t^4 + 5970*ep^4*mtt^8*mWW^2*t^4 + 6756*ep^5*mtt^8*mWW^2*t^4 + 2544*ep^6*mtt^8*mWW^2*t^4 - 198*ep*mtt^7*mWW^3*t^4 - 1626*ep^2*mtt^7*mWW^3*t^4 - 3918*ep^3*mtt^7*mWW^3*t^4 - 858*ep^4*mtt^7*mWW^3*t^4 + 7644*ep^5*mtt^7*mWW^3*t^4 + 7056*ep^6*mtt^7*mWW^3*t^4 + 822*ep*mtt^6*mWW^4*t^4 + 8298*ep^2*mtt^6*mWW^4*t^4 + 31524*ep^3*mtt^6*mWW^4*t^4 + 57504*ep^4*mtt^6*mWW^4*t^4 + 50400*ep^5*mtt^6*mWW^4*t^4 + 16512*ep^6*mtt^6*mWW^4*t^4 - 1326*ep*mtt^5*mWW^5*t^4 - 15534*ep^2*mtt^5*mWW^5*t^4 - 70572*ep^3*mtt^5*mWW^5*t^4 - 156516*ep^4*mtt^5*mWW^5*t^4 - 169464*ep^5*mtt^5*mWW^5*t^4 - 71328*ep^6*mtt^5*mWW^5*t^4 + 840*ep*mtt^4*mWW^6*t^4 + 10968*ep^2*mtt^4*mWW^6*t^4 + 54978*ep^3*mtt^4*mWW^6*t^4 + 132054*ep^4*mtt^4*mWW^6*t^4 + 152460*ep^5*mtt^4*mWW^6*t^4 + 67920*ep^6*mtt^4*mWW^6*t^4 + 138*ep*mtt^3*mWW^7*t^4 + 1062*ep^2*mtt^3*mWW^7*t^4 + 2094*ep^3*mtt^3*mWW^7*t^4 - 1410*ep^4*mtt^3*mWW^7*t^4 - 8100*ep^5*mtt^3*mWW^7*t^4 - 6384*ep^6*mtt^3*mWW^7*t^4 - 414*ep*mtt^2*mWW^8*t^4 - 4938*ep^2*mtt^2*mWW^8*t^4 - 22626*ep^3*mtt^2*mWW^8*t^4 - 49842*ep^4*mtt^2*mWW^8*t^4 - 52740*ep^5*mtt^2*mWW^8*t^4 - 21360*ep^6*mtt^2*mWW^8*t^4 + 138*ep*mtt*mWW^9*t^4 + 1695*ep^2*mtt*mWW^9*t^4 + 8004*ep^3*mtt*mWW^9*t^4 + 18165*ep^4*mtt*mWW^9*t^4 + 19830*ep^5*mtt*mWW^9*t^4 + 8328*ep^6*mtt*mWW^9*t^4 + 480*ep^2*mtt^9*s*t^4 + 4392*ep^3*mtt^9*s*t^4 + 14100*ep^4*mtt^9*s*t^4 + 19224*ep^5*mtt^9*s*t^4 + 9504*ep^6*mtt^9*s*t^4 + 1824*ep*mtt^8*mWW*s*t^4 + 10482*ep^2*mtt^8*mWW*s*t^4 - 3164*ep^3*mtt^8*mWW*s*t^4 - 108878*ep^4*mtt^8*mWW*s*t^4 - 211540*ep^5*mtt^8*mWW*s*t^4 - 122224*ep^6*mtt^8*mWW*s*t^4 - 192*ep*mtt^7*mWW^2*s*t^4 - 5018*ep^2*mtt^7*mWW^2*s*t^4 - 28106*ep^3*mtt^7*mWW^2*s*t^4 - 49852*ep^4*mtt^7*mWW^2*s*t^4 - 18232*ep^5*mtt^7*mWW^2*s*t^4 + 13920*ep^6*mtt^7*mWW^2*s*t^4 - 12056*ep*mtt^6*mWW^3*s*t^4 - 63558*ep^2*mtt^6*mWW^3*s*t^4 + 83418*ep^3*mtt^6*mWW^3*s*t^4 + 950060*ep^4*mtt^6*mWW^3*s*t^4 + 1723772*ep^5*mtt^6*mWW^3*s*t^4 + 958384*ep^6*mtt^6*mWW^3*s*t^4 + 160*mtt^5*mWW^4*s*t^4 + 16150*ep*mtt^5*mWW^4*s*t^4 + 83210*ep^2*mtt^5*mWW^4*s*t^4 - 131248*ep^3*mtt^5*mWW^4*s*t^4 - 1449568*ep^4*mtt^5*mWW^4*s*t^4 - 2740100*ep^5*mtt^5*mWW^4*s*t^4 - 1586704*ep^6*mtt^5*mWW^4*s*t^4 - 504*mtt^4*mWW^5*s*t^4 - 1876*ep*mtt^4*mWW^5*s*t^4 + 15868*ep^2*mtt^4*mWW^5*s*t^4 + 152866*ep^3*mtt^4*mWW^5*s*t^4 + 565734*ep^4*mtt^4*mWW^5*s*t^4 + 933740*ep^5*mtt^4*mWW^5*s*t^4 + 547792*ep^6*mtt^4*mWW^5*s*t^4 + 712*mtt^3*mWW^6*s*t^4 - 4112*ep*mtt^3*mWW^6*s*t^4 - 61468*ep^2*mtt^3*mWW^6*s*t^4 - 132922*ep^3*mtt^3*mWW^6*s*t^4 + 115294*ep^4*mtt^3*mWW^6*s*t^4 + 523836*ep^5*mtt^3*mWW^6*s*t^4 + 352400*ep^6*mtt^3*mWW^6*s*t^4 - 552*mtt^2*mWW^7*s*t^4 - 2140*ep*mtt^2*mWW^7*s*t^4 + 12220*ep^2*mtt^2*mWW^7*s*t^4 + 65250*ep^3*mtt^2*mWW^7*s*t^4 + 54678*ep^4*mtt^2*mWW^7*s*t^4 - 86472*ep^5*mtt^2*mWW^7*s*t^4 - 103424*ep^6*mtt^2*mWW^7*s*t^4 + 184*mtt*mWW^8*s*t^4 + 2458*ep*mtt*mWW^8*s*t^4 + 8692*ep^2*mtt*mWW^8*s*t^4 - 5348*ep^3*mtt*mWW^8*s*t^4 - 78782*ep^4*mtt*mWW^8*s*t^4 - 130120*ep^5*mtt*mWW^8*s*t^4 - 64064*ep^6*mtt*mWW^8*s*t^4 - 56*ep*mWW^9*s*t^4 - 908*ep^2*mWW^9*s*t^4 - 5138*ep^3*mWW^9*s*t^4 - 12786*ep^4*mWW^9*s*t^4 - 14108*ep^5*mWW^9*s*t^4 - 5584*ep^6*mWW^9*s*t^4 - 1908*ep^2*mtt^8*s^2*t^4 - 17442*ep^3*mtt^8*s^2*t^4 - 55926*ep^4*mtt^8*s^2*t^4 - 76140*ep^5*mtt^8*s^2*t^4 - 37584*ep^6*mtt^8*s^2*t^4 - 12480*ep*mtt^7*mWW*s^2*t^4 - 68082*ep^2*mtt^7*mWW*s^2*t^4 + 53162*ep^3*mtt^7*mWW*s^2*t^4 + 838536*ep^4*mtt^7*mWW*s^2*t^4 + 1562920*ep^5*mtt^7*mWW*s^2*t^4 + 886944*ep^6*mtt^7*mWW*s^2*t^4 + 8040*ep*mtt^6*mWW^2*s^2*t^4 + 57192*ep^2*mtt^6*mWW^2*s^2*t^4 + 68686*ep^3*mtt^6*mWW^2*s^2*t^4 - 318490*ep^4*mtt^6*mWW^2*s^2*t^4 - 871212*ep^5*mtt^6*mWW^2*s^2*t^4 - 586288*ep^6*mtt^6*mWW^2*s^2*t^4 + 49300*ep*mtt^5*mWW^3*s^2*t^4 + 263528*ep^2*mtt^5*mWW^3*s^2*t^4 - 298500*ep^3*mtt^5*mWW^3*s^2*t^4 - 3666384*ep^4*mtt^5*mWW^3*s^2*t^4 - 6626828*ep^5*mtt^5*mWW^3*s^2*t^4 - 3657360*ep^6*mtt^5*mWW^3*s^2*t^4 - 656*mtt^4*mWW^4*s^2*t^4 - 69646*ep*mtt^4*mWW^4*s^2*t^4 - 377358*ep^2*mtt^4*mWW^4*s^2*t^4 + 290196*ep^3*mtt^4*mWW^4*s^2*t^4 + 4980656*ep^4*mtt^4*mWW^4*s^2*t^4 + 9575892*ep^5*mtt^4*mWW^4*s^2*t^4 + 5516432*ep^6*mtt^4*mWW^4*s^2*t^4 + 1592*mtt^3*mWW^5*s^2*t^4 + 15636*ep*mtt^3*mWW^5*s^2*t^4 + 39788*ep^2*mtt^3*mWW^5*s^2*t^4 - 119510*ep^3*mtt^3*mWW^5*s^2*t^4 - 986498*ep^4*mtt^3*mWW^5*s^2*t^4 - 1976604*ep^5*mtt^3*mWW^5*s^2*t^4 - 1233232*ep^6*mtt^3*mWW^5*s^2*t^4 - 1392*mtt^2*mWW^6*s^2*t^4 + 12696*ep*mtt^2*mWW^6*s^2*t^4 + 128494*ep^2*mtt^2*mWW^6*s^2*t^4 + 59366*ep^3*mtt^2*mWW^6*s^2*t^4 - 1162168*ep^4*mtt^2*mWW^6*s^2*t^4 - 2474872*ep^5*mtt^2*mWW^6*s^2*t^4 - 1444544*ep^6*mtt^2*mWW^6*s^2*t^4 + 632*mtt*mWW^7*s^2*t^4 - 1112*ep*mtt*mWW^7*s^2*t^4 - 34346*ep^2*mtt*mWW^7*s^2*t^4 - 58360*ep^3*mtt*mWW^7*s^2*t^4 + 230074*ep^4*mtt*mWW^7*s^2*t^4 + 671968*ep^5*mtt*mWW^7*s^2*t^4 + 451776*ep^6*mtt*mWW^7*s^2*t^4 - 176*mWW^8*s^2*t^4 - 2434*ep*mWW^8*s^2*t^4 - 7308*ep^2*mWW^8*s^2*t^4 + 22402*ep^3*mWW^8*s^2*t^4 + 140200*ep^4*mWW^8*s^2*t^4 + 214876*ep^5*mWW^8*s^2*t^4 + 103856*ep^6*mWW^8*s^2*t^4 + 3600*ep^2*mtt^7*s^3*t^4 + 32880*ep^3*mtt^7*s^3*t^4 + 105300*ep^4*mtt^7*s^3*t^4 + 143160*ep^5*mtt^7*s^3*t^4 + 70560*ep^6*mtt^7*s^3*t^4 + 28800*ep*mtt^6*mWW*s^3*t^4 + 154680*ep^2*mtt^6*mWW*s^3*t^4 - 142080*ep^3*mtt^6*mWW*s^3*t^4 - 1985100*ep^4*mtt^6*mWW*s^3*t^4 - 3655560*ep^5*mtt^6*mWW*s^3*t^4 - 2060640*ep^6*mtt^6*mWW*s^3*t^4 - 25248*ep*mtt^5*mWW^2*s^3*t^4 - 153900*ep^2*mtt^5*mWW^2*s^3*t^4 - 40908*ep^3*mtt^5*mWW^2*s^3*t^4 + 1331436*ep^4*mtt^5*mWW^2*s^3*t^4 + 2868072*ep^5*mtt^5*mWW^2*s^3*t^4 + 1754400*ep^6*mtt^5*mWW^2*s^3*t^4 - 68736*ep*mtt^4*mWW^3*s^3*t^4 - 371626*ep^2*mtt^4*mWW^3*s^3*t^4 + 391212*ep^3*mtt^4*mWW^3*s^3*t^4 + 4968946*ep^4*mtt^4*mWW^3*s^3*t^4 + 8925772*ep^5*mtt^4*mWW^3*s^3*t^4 + 4892128*ep^6*mtt^4*mWW^3*s^3*t^4 + 680*mtt^3*mWW^4*s^3*t^4 + 91940*ep*mtt^3*mWW^4*s^3*t^4 + 502768*ep^2*mtt^3*mWW^4*s^3*t^4 - 312824*ep^3*mtt^3*mWW^4*s^3*t^4 - 6116492*ep^4*mtt^3*mWW^4*s^3*t^4 - 11673088*ep^5*mtt^3*mWW^4*s^3*t^4 - 6658160*ep^6*mtt^3*mWW^4*s^3*t^4 - 1560*mtt^2*mWW^5*s^3*t^4 - 18408*ep*mtt^2*mWW^5*s^3*t^4 - 56272*ep^2*mtt^2*mWW^5*s^3*t^4 + 66840*ep^3*mtt^2*mWW^5*s^3*t^4 + 847376*ep^4*mtt^2*mWW^5*s^3*t^4 + 1726744*ep^5*mtt^2*mWW^5*s^3*t^4 + 1064688*ep^6*mtt^2*mWW^5*s^3*t^4 + 1016*mtt*mWW^6*s^3*t^4 - 11004*ep*mtt*mWW^6*s^3*t^4 - 101064*ep^2*mtt*mWW^6*s^3*t^4 - 324*ep^3*mtt*mWW^6*s^3*t^4 + 1081480*ep^4*mtt*mWW^6*s^3*t^4 + 2164680*ep^5*mtt*mWW^6*s^3*t^4 + 1235088*ep^6*mtt*mWW^6*s^3*t^4 - 136*mWW^7*s^3*t^4 + 2656*ep*mWW^7*s^3*t^4 + 21622*ep^2*mWW^7*s^3*t^4 + 3476*ep^3*mWW^7*s^3*t^4 - 238322*ep^4*mWW^7*s^3*t^4 - 506692*ep^5*mWW^7*s^3*t^4 - 301136*ep^6*mWW^7*s^3*t^4 - 3660*ep^2*mtt^6*s^4*t^4 - 33390*ep^3*mtt^6*s^4*t^4 - 106770*ep^4*mtt^6*s^4*t^4 - 144900*ep^5*mtt^6*s^4*t^4 - 71280*ep^6*mtt^6*s^4*t^4 - 29760*ep*mtt^5*mWW*s^4*t^4 - 158205*ep^2*mtt^5*mWW*s^4*t^4 + 158420*ep^3*mtt^5*mWW*s^4*t^4 + 2074295*ep^4*mtt^5*mWW*s^4*t^4 + 3786370*ep^5*mtt^5*mWW*s^4*t^4 + 2121880*ep^6*mtt^5*mWW*s^4*t^4 + 30360*ep*mtt^4*mWW^2*s^4*t^4 + 173432*ep^2*mtt^4*mWW^2*s^4*t^4 - 32350*ep^3*mtt^4*mWW^2*s^4*t^4 - 1746646*ep^4*mtt^4*mWW^2*s^4*t^4 - 3476996*ep^5*mtt^4*mWW^2*s^4*t^4 - 2041360*ep^6*mtt^4*mWW^2*s^4*t^4 + 41282*ep*mtt^3*mWW^3*s^4*t^4 + 225468*ep^2*mtt^3*mWW^3*s^4*t^4 - 228972*ep^3*mtt^3*mWW^3*s^4*t^4 - 2934838*ep^4*mtt^3*mWW^3*s^4*t^4 - 5231044*ep^5*mtt^3*mWW^3*s^4*t^4 - 2847472*ep^6*mtt^3*mWW^3*s^4*t^4 - 160*mtt^2*mWW^4*s^4*t^4 - 51038*ep*mtt^2*mWW^4*s^4*t^4 - 284164*ep^2*mtt^2*mWW^4*s^4*t^4 + 159078*ep^3*mtt^2*mWW^4*s^4*t^4 + 3287020*ep^4*mtt^2*mWW^4*s^4*t^4 + 6207352*ep^5*mtt^2*mWW^4*s^4*t^4 + 3509040*ep^6*mtt^2*mWW^4*s^4*t^4 + 480*mtt*mWW^5*s^4*t^4 + 6630*ep*mtt*mWW^5*s^4*t^4 + 21577*ep^2*mtt*mWW^5*s^4*t^4 - 17968*ep^3*mtt*mWW^5*s^4*t^4 - 278425*ep^4*mtt*mWW^5*s^4*t^4 - 561102*ep^5*mtt*mWW^5*s^4*t^4 - 341800*ep^6*mtt*mWW^5*s^4*t^4 - 320*mWW^6*s^4*t^4 + 2526*ep*mWW^6*s^4*t^4 + 26272*ep^2*mWW^6*s^4*t^4 + 1662*ep^3*mWW^6*s^4*t^4 - 274476*ep^4*mWW^6*s^4*t^4 - 553760*ep^5*mWW^6*s^4*t^4 - 317488*ep^6*mWW^6*s^4*t^4 + 2016*ep^2*mtt^5*s^5*t^4 + 18360*ep^3*mtt^5*s^5*t^4 + 58572*ep^4*mtt^5*s^5*t^4 + 79272*ep^5*mtt^5*s^5*t^4 + 38880*ep^6*mtt^5*s^5*t^4 + 13920*ep*mtt^4*mWW*s^5*t^4 + 73086*ep^2*mtt^4*mWW*s^5*t^4 - 80228*ep^3*mtt^4*mWW*s^5*t^4 - 980370*ep^4*mtt^4*mWW*s^5*t^4 - 1769836*ep^5*mtt^4*mWW*s^5*t^4 - 983952*ep^6*mtt^4*mWW*s^5*t^4 - 16032*ep*mtt^3*mWW^2*s^5*t^4 - 88842*ep^2*mtt^3*mWW^2*s^5*t^4 + 40566*ep^3*mtt^3*mWW^2*s^5*t^4 + 965820*ep^4*mtt^3*mWW^2*s^5*t^4 + 1838504*ep^5*mtt^3*mWW^2*s^5*t^4 + 1049504*ep^6*mtt^3*mWW^2*s^5*t^4 - 10384*ep*mtt^2*mWW^3*s^5*t^4 - 56120*ep^2*mtt^2*mWW^3*s^5*t^4 + 64066*ep^3*mtt^2*mWW^3*s^5*t^4 + 748674*ep^4*mtt^2*mWW^3*s^5*t^4 + 1315340*ep^5*mtt^2*mWW^3*s^5*t^4 + 710224*ep^6*mtt^2*mWW^3*s^5*t^4 + 13084*ep*mtt*mWW^4*s^5*t^4 + 73192*ep^2*mtt*mWW^4*s^5*t^4 - 43978*ep^3*mtt*mWW^4*s^5*t^4 - 834618*ep^4*mtt*mWW^4*s^5*t^4 - 1550908*ep^5*mtt*mWW^4*s^5*t^4 - 868112*ep^6*mtt*mWW^4*s^5*t^4 - 588*ep*mWW^5*s^5*t^4 - 3812*ep^2*mWW^5*s^5*t^4 - 3106*ep^3*mWW^5*s^5*t^4 + 28482*ep^4*mWW^5*s^5*t^4 + 70348*ep^5*mWW^5*s^5*t^4 + 45776*ep^6*mWW^5*s^5*t^4 - 540*ep^2*mtt^4*s^6*t^4 - 4902*ep^3*mtt^4*s^6*t^4 - 15570*ep^4*mtt^4*s^6*t^4 - 20964*ep^5*mtt^4*s^6*t^4 - 10224*ep^6*mtt^4*s^6*t^4 - 2304*ep*mtt^3*mWW*s^6*t^4 - 11772*ep^2*mtt^3*mWW*s^6*t^4 + 15594*ep^3*mtt^3*mWW*s^6*t^4 + 166878*ep^4*mtt^3*mWW*s^6*t^4 + 294780*ep^5*mtt^3*mWW*s^6*t^4 + 161424*ep^6*mtt^3*mWW*s^6*t^4 + 3072*ep*mtt^2*mWW^2*s^6*t^4 + 16932*ep^2*mtt^2*mWW^2*s^6*t^4 - 9574*ep^3*mtt^2*mWW^2*s^6*t^4 - 186882*ep^4*mtt^2*mWW^2*s^6*t^4 - 345092*ep^5*mtt^2*mWW^2*s^6*t^4 - 191856*ep^6*mtt^2*mWW^2*s^6*t^4 + 768*ep*mtt*mWW^3*s^6*t^4 + 3612*ep^2*mtt*mWW^3*s^6*t^4 - 8026*ep^3*mtt*mWW^3*s^6*t^4 - 64590*ep^4*mtt*mWW^3*s^6*t^4 - 110300*ep^5*mtt*mWW^3*s^6*t^4 - 59664*ep^6*mtt*mWW^3*s^6*t^4 - 1536*ep*mWW^4*s^6*t^4 - 8232*ep^2*mWW^4*s^6*t^4 + 6908*ep^3*mWW^4*s^6*t^4 + 100164*ep^4*mWW^4*s^6*t^4 + 181576*ep^5*mWW^4*s^6*t^4 + 100320*ep^6*mWW^4*s^6*t^4 + 48*ep^2*mtt^3*s^7*t^4 + 432*ep^3*mtt^3*s^7*t^4 + 1356*ep^4*mtt^3*s^7*t^4 + 1800*ep^5*mtt^3*s^7*t^4 + 864*ep^6*mtt^3*s^7*t^4 - 48*ep^2*mtt^2*mWW*s^7*t^4 - 432*ep^3*mtt^2*mWW*s^7*t^4 - 1356*ep^4*mtt^2*mWW*s^7*t^4 - 1800*ep^5*mtt^2*mWW*s^7*t^4 - 864*ep^6*mtt^2*mWW*s^7*t^4 - 48*ep^2*mtt*mWW^2*s^7*t^4 - 432*ep^3*mtt*mWW^2*s^7*t^4 - 1356*ep^4*mtt*mWW^2*s^7*t^4 - 1800*ep^5*mtt*mWW^2*s^7*t^4 - 864*ep^6*mtt*mWW^2*s^7*t^4 + 48*ep^2*mWW^3*s^7*t^4 + 432*ep^3*mWW^3*s^7*t^4 + 1356*ep^4*mWW^3*s^7*t^4 + 1800*ep^5*mWW^3*s^7*t^4 + 864*ep^6*mWW^3*s^7*t^4 + 264*ep^2*mtt^9*t^5 + 2412*ep^3*mtt^9*t^5 + 7728*ep^4*mtt^9*t^5 + 10512*ep^5*mtt^9*t^5 + 5184*ep^6*mtt^9*t^5 - 63*ep^2*mtt^8*mWW*t^5 - 672*ep^3*mtt^8*mWW*t^5 - 2571*ep^4*mtt^8*mWW*t^5 - 4170*ep^5*mtt^8*mWW*t^5 - 2424*ep^6*mtt^8*mWW*t^5 - 1020*ep^2*mtt^7*mWW^2*t^5 - 8844*ep^3*mtt^7*mWW^2*t^5 - 26256*ep^4*mtt^7*mWW^2*t^5 - 32304*ep^5*mtt^7*mWW^2*t^5 - 14016*ep^6*mtt^7*mWW^2*t^5 + 492*ep*mtt^6*mWW^3*t^5 + 5868*ep^2*mtt^6*mWW^3*t^5 + 26322*ep^3*mtt^6*mWW^3*t^5 + 54918*ep^4*mtt^6*mWW^3*t^5 + 52620*ep^5*mtt^6*mWW^3*t^5 + 18000*ep^6*mtt^6*mWW^3*t^5 - 1428*ep*mtt^5*mWW^4*t^5 - 14442*ep^2*mtt^5*mWW^4*t^5 - 54306*ep^3*mtt^5*mWW^4*t^5 - 95472*ep^4*mtt^5*mWW^4*t^5 - 77016*ep^5*mtt^5*mWW^4*t^5 - 21216*ep^6*mtt^5*mWW^4*t^5 + 1608*ep*mtt^4*mWW^5*t^5 + 17238*ep^2*mtt^4*mWW^5*t^5 + 70374*ep^3*mtt^4*mWW^5*t^5 + 138408*ep^4*mtt^4*mWW^5*t^5 + 130968*ep^5*mtt^4*mWW^5*t^5 + 46944*ep^6*mtt^4*mWW^5*t^5 - 858*ep*mtt^3*mWW^6*t^5 - 10656*ep^2*mtt^3*mWW^6*t^5 - 51060*ep^3*mtt^3*mWW^6*t^5 - 117990*ep^4*mtt^3*mWW^6*t^5 - 131412*ep^5*mtt^3*mWW^6*t^5 - 56304*ep^6*mtt^3*mWW^6*t^5 + 90*ep*mtt^2*mWW^7*t^5 + 1812*ep^2*mtt^2*mWW^7*t^5 + 11958*ep^3*mtt^2*mWW^7*t^5 + 34692*ep^4*mtt^2*mWW^7*t^5 + 46128*ep^5*mtt^2*mWW^7*t^5 + 23040*ep^6*mtt^2*mWW^7*t^5 + 150*ep*mtt*mWW^8*t^5 + 1662*ep^2*mtt*mWW^8*t^5 + 6942*ep^3*mtt*mWW^8*t^5 + 13614*ep^4*mtt*mWW^8*t^5 + 12348*ep^5*mtt*mWW^8*t^5 + 3984*ep^6*mtt*mWW^8*t^5 - 54*ep*mWW^9*t^5 - 663*ep^2*mWW^9*t^5 - 3126*ep^3*mWW^9*t^5 - 7071*ep^4*mWW^9*t^5 - 7674*ep^5*mWW^9*t^5 - 3192*ep^6*mWW^9*t^5 - 2196*ep^2*mtt^8*s*t^5 - 20034*ep^3*mtt^8*s*t^5 - 64062*ep^4*mtt^8*s*t^5 - 86940*ep^5*mtt^8*s*t^5 - 42768*ep^6*mtt^8*s*t^5 - 4800*ep*mtt^7*mWW*s*t^5 - 23958*ep^2*mtt^7*mWW*s*t^5 + 40768*ep^3*mtt^7*mWW*s*t^5 + 387514*ep^4*mtt^7*mWW*s*t^5 + 689420*ep^5*mtt^7*mWW*s*t^5 + 384656*ep^6*mtt^7*mWW*s*t^5 + 6720*ep*mtt^6*mWW^2*s*t^5 + 44958*ep^2*mtt^6*mWW^2*s*t^5 + 33438*ep^3*mtt^6*mWW^2*s*t^5 - 307812*ep^4*mtt^6*mWW^2*s*t^5 - 723256*ep^5*mtt^6*mWW^2*s*t^5 - 455968*ep^6*mtt^6*mWW^2*s*t^5 + 10210*ep*mtt^5*mWW^3*s*t^5 + 36482*ep^2*mtt^5*mWW^3*s*t^5 - 211256*ep^3*mtt^5*mWW^3*s*t^5 - 1179836*ep^4*mtt^5*mWW^3*s*t^5 - 1855012*ep^5*mtt^5*mWW^3*s*t^5 - 947408*ep^6*mtt^5*mWW^3*s*t^5 - 288*mtt^4*mWW^4*s*t^5 - 23390*ep*mtt^4*mWW^4*s*t^5 - 103598*ep^2*mtt^4*mWW^4*s*t^5 + 288908*ep^3*mtt^4*mWW^4*s*t^5 + 2227560*ep^4*mtt^4*mWW^4*s*t^5 + 3884432*ep^5*mtt^4*mWW^4*s*t^5 + 2136256*ep^6*mtt^4*mWW^4*s*t^5 + 632*mtt^3*mWW^5*s*t^5 + 10456*ep*mtt^3*mWW^5*s*t^5 + 31466*ep^2*mtt^3*mWW^5*s*t^5 - 160262*ep^3*mtt^3*mWW^5*s*t^5 - 1024128*ep^4*mtt^3*mWW^5*s*t^5 - 1803984*ep^5*mtt^3*mWW^5*s*t^5 - 1023680*ep^6*mtt^3*mWW^5*s*t^5 - 472*mtt^2*mWW^6*s*t^5 + 2720*ep*mtt^2*mWW^6*s*t^5 + 34242*ep^2*mtt^2*mWW^6*s*t^5 + 38360*ep^3*mtt^2*mWW^6*s*t^5 - 197102*ep^4*mtt^2*mWW^6*s*t^5 - 455804*ep^5*mtt^2*mWW^6*s*t^5 - 261904*ep^6*mtt^2*mWW^6*s*t^5 + 200*mtt*mWW^7*s*t^5 - 1018*ep*mtt*mWW^7*s*t^5 - 15050*ep^2*mtt*mWW^7*s*t^5 - 18150*ep^3*mtt*mWW^7*s*t^5 + 111082*ep^4*mtt*mWW^7*s*t^5 + 281288*ep^5*mtt*mWW^7*s*t^5 + 177408*ep^6*mtt*mWW^7*s*t^5 - 72*mWW^8*s*t^5 - 898*ep*mWW^8*s*t^5 - 2346*ep^2*mWW^8*s*t^5 + 8228*ep^3*mWW^8*s*t^5 + 46784*ep^4*mWW^8*s*t^5 + 69856*ep^5*mWW^8*s*t^5 + 33408*ep^6*mWW^8*s*t^5 + 6480*ep^2*mtt^7*s^2*t^5 + 59040*ep^3*mtt^7*s^2*t^5 + 188460*ep^4*mtt^7*s^2*t^5 + 255240*ep^5*mtt^7*s^2*t^5 + 125280*ep^6*mtt^7*s^2*t^5 + 23040*ep*mtt^6*mWW*s^2*t^5 + 116460*ep^2*mtt^6*mWW*s^2*t^5 - 178680*ep^3*mtt^6*mWW*s^2*t^5 - 1789840*ep^4*mtt^6*mWW*s^2*t^5 - 3188640*ep^5*mtt^6*mWW*s^2*t^5 - 1773440*ep^6*mtt^6*mWW*s^2*t^5 - 35760*ep*mtt^5*mWW^2*s^2*t^5 - 212372*ep^2*mtt^5*mWW^2*s^2*t^5 + 17256*ep^3*mtt^5*mWW^2*s^2*t^5 + 2093104*ep^4*mtt^5*mWW^2*s^2*t^5 + 4235792*ep^5*mtt^5*mWW^2*s^2*t^5 + 2505408*ep^6*mtt^5*mWW^2*s^2*t^5 - 25032*ep*mtt^4*mWW^3*s^2*t^5 - 99774*ep^2*mtt^4*mWW^3*s^2*t^5 + 426894*ep^3*mtt^4*mWW^3*s^2*t^5 + 2542920*ep^4*mtt^4*mWW^3*s^2*t^5 + 3969008*ep^5*mtt^4*mWW^3*s^2*t^5 + 1989392*ep^6*mtt^4*mWW^3*s^2*t^5 + 720*mtt^3*mWW^4*s^2*t^5 + 69750*ep*mtt^3*mWW^4*s^2*t^5 + 340392*ep^2*mtt^3*mWW^4*s^2*t^5 - 543864*ep^3*mtt^3*mWW^4*s^2*t^5 - 5413578*ep^4*mtt^3*mWW^4*s^2*t^5 - 9624856*ep^5*mtt^3*mWW^4*s^2*t^5 - 5293456*ep^6*mtt^3*mWW^4*s^2*t^5 - 1496*mtt^2*mWW^5*s^2*t^5 - 33804*ep*mtt^2*mWW^5*s^2*t^5 - 138706*ep^2*mtt^2*mWW^5*s^2*t^5 + 232166*ep^3*mtt^2*mWW^5*s^2*t^5 + 2290772*ep^4*mtt^2*mWW^5*s^2*t^5 + 4190396*ep^5*mtt^2*mWW^5*s^2*t^5 + 2372576*ep^6*mtt^2*mWW^5*s^2*t^5 + 816*mtt*mWW^6*s^2*t^5 - 1138*ep*mtt*mWW^6*s^2*t^5 - 31070*ep^2*mtt*mWW^6*s^2*t^5 + 184*ep^3*mtt*mWW^6*s^2*t^5 + 343792*ep^4*mtt*mWW^6*s^2*t^5 + 654364*ep^5*mtt*mWW^6*s^2*t^5 + 352448*ep^6*mtt*mWW^6*s^2*t^5 - 40*mWW^7*s^2*t^5 + 2944*ep*mWW^7*s^2*t^5 + 18542*ep^2*mWW^7*s^2*t^5 - 13428*ep^3*mWW^7*s^2*t^5 - 256974*ep^4*mWW^7*s^2*t^5 - 493032*ep^5*mWW^7*s^2*t^5 - 278976*ep^6*mWW^7*s^2*t^5 - 9240*ep^2*mtt^6*s^3*t^5 - 84060*ep^3*mtt^6*s^3*t^5 - 267780*ep^4*mtt^6*s^3*t^5 - 361800*ep^5*mtt^6*s^3*t^5 - 177120*ep^6*mtt^6*s^3*t^5 - 37440*ep*mtt^5*mWW*s^3*t^5 - 188970*ep^2*mtt^5*mWW*s^3*t^5 + 288120*ep^3*mtt^5*mWW*s^3*t^5 + 2880830*ep^4*mtt^5*mWW*s^3*t^5 + 5111460*ep^5*mtt^5*mWW*s^3*t^5 + 2830000*ep^6*mtt^5*mWW*s^3*t^5 + 60012*ep*mtt^4*mWW^2*s^3*t^5 + 339188*ep^2*mtt^4*mWW^2*s^3*t^5 - 141782*ep^3*mtt^4*mWW^2*s^3*t^5 - 3713070*ep^4*mtt^4*mWW^2*s^3*t^5 - 7160076*ep^5*mtt^4*mWW^2*s^3*t^5 - 4124992*ep^6*mtt^4*mWW^2*s^3*t^5 + 14314*ep*mtt^3*mWW^3*s^3*t^5 + 51206*ep^2*mtt^3*mWW^3*s^3*t^5 - 311656*ep^3*mtt^3*mWW^3*s^3*t^5 - 1602576*ep^4*mtt^3*mWW^3*s^3*t^5 - 2325972*ep^5*mtt^3*mWW^3*s^3*t^5 - 1088240*ep^6*mtt^3*mWW^3*s^3*t^5 - 368*mtt^2*mWW^4*s^3*t^5 - 60004*ep*mtt^2*mWW^4*s^3*t^5 - 305484*ep^2*mtt^2*mWW^4*s^3*t^5 + 389522*ep^3*mtt^2*mWW^4*s^3*t^5 + 4334454*ep^4*mtt^2*mWW^4*s^3*t^5 + 7699168*ep^5*mtt^2*mWW^4*s^3*t^5 + 4209472*ep^6*mtt^2*mWW^4*s^3*t^5 + 816*mtt*mWW^5*s^3*t^5 + 24990*ep*mtt*mWW^5*s^3*t^5 + 109998*ep^2*mtt*mWW^5*s^3*t^5 - 151660*ep^3*mtt*mWW^5*s^3*t^5 - 1623416*ep^4*mtt*mWW^5*s^3*t^5 - 2926876*ep^5*mtt*mWW^5*s^3*t^5 - 1627824*ep^6*mtt*mWW^5*s^3*t^5 - 448*mWW^6*s^3*t^5 - 1872*ep*mWW^6*s^3*t^5 + 3662*ep^2*mWW^6*s^3*t^5 + 14756*ep^3*mWW^6*s^3*t^5 + 1638*ep^4*mWW^6*s^3*t^5 - 22944*ep^5*mWW^6*s^3*t^5 - 15536*ep^6*mWW^6*s^3*t^5 + 6840*ep^2*mtt^5*s^4*t^5 + 62100*ep^3*mtt^5*s^4*t^5 + 197280*ep^4*mtt^5*s^4*t^5 + 265680*ep^5*mtt^5*s^4*t^5 + 129600*ep^6*mtt^5*s^4*t^5 + 24960*ep*mtt^4*mWW*s^4*t^5 + 124275*ep^2*mtt^4*mWW*s^4*t^5 - 203800*ep^3*mtt^4*mWW*s^4*t^5 - 1941545*ep^4*mtt^4*mWW*s^4*t^5 - 3410030*ep^5*mtt^4*mWW*s^4*t^5 - 1873960*ep^6*mtt^4*mWW*s^4*t^5 - 40608*ep*mtt^3*mWW^2*s^4*t^5 - 223080*ep^2*mtt^3*mWW^2*s^4*t^5 + 138648*ep^3*mtt^3*mWW^2*s^4*t^5 + 2571424*ep^4*mtt^3*mWW^2*s^4*t^5 + 4808368*ep^5*mtt^3*mWW^2*s^4*t^5 + 2715648*ep^6*mtt^3*mWW^2*s^4*t^5 + 1584*ep*mtt^2*mWW^3*s^4*t^5 + 17224*ep^2*mtt^2*mWW^3*s^4*t^5 + 83092*ep^3*mtt^2*mWW^3*s^4*t^5 + 141532*ep^4*mtt^2*mWW^3*s^4*t^5 + 46952*ep^5*mtt^2*mWW^3*s^4*t^5 - 42464*ep^6*mtt^2*mWW^3*s^4*t^5 + 18636*ep*mtt*mWW^4*s^4*t^5 + 99352*ep^2*mtt*mWW^4*s^4*t^5 - 105388*ep^3*mtt*mWW^4*s^4*t^5 - 1296756*ep^4*mtt*mWW^4*s^4*t^5 - 2307128*ep^5*mtt*mWW^4*s^4*t^5 - 1260256*ep^6*mtt*mWW^4*s^4*t^5 - 4572*ep*mWW^5*s^4*t^5 - 24971*ep^2*mWW^5*s^4*t^5 + 22108*ep^3*mWW^5*s^4*t^5 + 317985*ep^4*mWW^5*s^4*t^5 + 583198*ep^5*mWW^5*s^4*t^5 + 325672*ep^6*mWW^5*s^4*t^5 - 2484*ep^2*mtt^4*s^5*t^5 - 22482*ep^3*mtt^4*s^5*t^5 - 71118*ep^4*mtt^4*s^5*t^5 - 95292*ep^5*mtt^4*s^5*t^5 - 46224*ep^6*mtt^4*s^5*t^5 - 5760*ep*mtt^3*mWW*s^5*t^5 - 27312*ep^2*mtt^3*mWW*s^5*t^5 + 58152*ep^3*mtt^3*mWW*s^5*t^5 + 477816*ep^4*mtt^3*mWW*s^5*t^5 + 818160*ep^5*mtt^3*mWW*s^5*t^5 + 442944*ep^6*mtt^3*mWW*s^5*t^5 + 9600*ep*mtt^2*mWW^2*s^5*t^5 + 52080*ep^2*mtt^2*mWW^2*s^5*t^5 - 37544*ep^3*mtt^2*mWW^2*s^5*t^5 - 608520*ep^4*mtt^2*mWW^2*s^5*t^5 - 1111888*ep^5*mtt^2*mWW^2*s^5*t^5 - 616128*ep^6*mtt^2*mWW^2*s^5*t^5 - 1920*ep*mtt*mWW^3*s^5*t^5 - 12288*ep^2*mtt*mWW^3*s^5*t^5 - 9440*ep^3*mtt*mWW^3*s^5*t^5 + 68064*ep^4*mtt*mWW^3*s^5*t^5 + 150464*ep^5*mtt*mWW^3*s^5*t^5 + 88320*ep^6*mtt*mWW^3*s^5*t^5 - 1920*ep*mWW^4*s^5*t^5 - 9996*ep^2*mWW^4*s^5*t^5 + 11314*ep^3*mWW^4*s^5*t^5 + 133758*ep^4*mWW^4*s^5*t^5 + 238556*ep^5*mWW^4*s^5*t^5 + 131088*ep^6*mWW^4*s^5*t^5 + 336*ep^2*mtt^3*s^6*t^5 + 3024*ep^3*mtt^3*s^6*t^5 + 9492*ep^4*mtt^3*s^6*t^5 + 12600*ep^5*mtt^3*s^6*t^5 + 6048*ep^6*mtt^3*s^6*t^5 - 432*ep^2*mtt^2*mWW*s^6*t^5 - 3888*ep^3*mtt^2*mWW*s^6*t^5 - 12204*ep^4*mtt^2*mWW*s^6*t^5 - 16200*ep^5*mtt^2*mWW*s^6*t^5 - 7776*ep^6*mtt^2*mWW*s^6*t^5 - 144*ep^2*mtt*mWW^2*s^6*t^5 - 1296*ep^3*mtt*mWW^2*s^6*t^5 - 4068*ep^4*mtt*mWW^2*s^6*t^5 - 5400*ep^5*mtt*mWW^2*s^6*t^5 - 2592*ep^6*mtt*mWW^2*s^6*t^5 + 240*ep^2*mWW^3*s^6*t^5 + 2160*ep^3*mWW^3*s^6*t^5 + 6780*ep^4*mWW^3*s^6*t^5 + 9000*ep^5*mWW^3*s^6*t^5 + 4320*ep^6*mWW^3*s^6*t^5 - 828*ep^2*mtt^8*t^6 - 7542*ep^3*mtt^8*t^6 - 24066*ep^4*mtt^8*t^6 - 32580*ep^5*mtt^8*t^6 - 15984*ep^6*mtt^8*t^6 + 1314*ep^2*mtt^7*mWW*t^6 + 12186*ep^3*mtt^7*mWW*t^6 + 39828*ep^4*mtt^7*mWW*t^6 + 55440*ep^5*mtt^7*mWW*t^6 + 28032*ep^6*mtt^7*mWW*t^6 + 1146*ep^2*mtt^6*mWW^2*t^6 + 9636*ep^3*mtt^6*mWW^2*t^6 + 27246*ep^4*mtt^6*mWW^2*t^6 + 31188*ep^5*mtt^6*mWW^2*t^6 + 12144*ep^6*mtt^6*mWW^2*t^6 - 738*ep*mtt^5*mWW^3*t^6 - 10920*ep^2*mtt^5*mWW^3*t^6 - 58614*ep^3*mtt^5*mWW^3*t^6 - 142848*ep^4*mtt^5*mWW^3*t^6 - 160248*ep^5*mtt^5*mWW^3*t^6 - 66912*ep^6*mtt^5*mWW^3*t^6 + 1692*ep*mtt^4*mWW^4*t^6 + 18990*ep^2*mtt^4*mWW^4*t^6 + 80964*ep^3*mtt^4*mWW^4*t^6 + 164214*ep^4*mtt^4*mWW^4*t^6 + 157860*ep^5*mtt^4*mWW^4*t^6 + 56880*ep^6*mtt^4*mWW^4*t^6 - 1230*ep*mtt^3*mWW^5*t^6 - 12228*ep^2*mtt^3*mWW^5*t^6 - 44622*ep^3*mtt^3*mWW^5*t^6 - 74400*ep^4*mtt^3*mWW^5*t^6 - 54264*ep^5*mtt^3*mWW^5*t^6 - 11616*ep^6*mtt^3*mWW^5*t^6 + 342*ep*mtt^2*mWW^6*t^6 + 3486*ep^2*mtt^2*mWW^6*t^6 + 13284*ep^3*mtt^2*mWW^6*t^6 + 23808*ep^4*mtt^2*mWW^6*t^6 + 19584*ep^5*mtt^2*mWW^6*t^6 + 5376*ep^6*mtt^2*mWW^6*t^6 - 72*ep*mtt*mWW^7*t^6 - 1098*ep^2*mtt*mWW^7*t^6 - 6270*ep^3*mtt*mWW^7*t^6 - 16776*ep^4*mtt*mWW^7*t^6 - 21144*ep^5*mtt*mWW^7*t^6 - 10080*ep^6*mtt*mWW^7*t^6 + 6*ep*mWW^8*t^6 + 138*ep^2*mWW^8*t^6 + 978*ep^3*mWW^8*t^6 + 2994*ep^4*mWW^8*t^6 + 4164*ep^5*mWW^8*t^6 + 2160*ep^6*mWW^8*t^6 + 5040*ep^2*mtt^7*s*t^6 + 45840*ep^3*mtt^7*s*t^6 + 145980*ep^4*mtt^7*s*t^6 + 197160*ep^5*mtt^7*s*t^6 + 96480*ep^6*mtt^7*s*t^6 + 6720*ep*mtt^6*mWW*s*t^6 + 27180*ep^2*mtt^6*mWW*s*t^6 - 113990*ep^3*mtt^6*mWW*s*t^6 - 719710*ep^4*mtt^6*mWW*s*t^6 - 1198060*ep^5*mtt^6*mWW*s*t^6 - 649040*ep^6*mtt^6*mWW*s*t^6 - 13920*ep*mtt^5*mWW^2*s*t^6 - 81128*ep^2*mtt^5*mWW^2*s*t^6 + 23528*ep^3*mtt^5*mWW^2*s*t^6 + 866284*ep^4*mtt^5*mWW^2*s*t^6 + 1710120*ep^5*mtt^5*mWW^2*s*t^6 + 1000416*ep^6*mtt^5*mWW^2*s*t^6 + 1236*ep*mtt^4*mWW^3*s*t^6 + 36730*ep^2*mtt^4*mWW^3*s*t^6 + 245312*ep^3*mtt^4*mWW^3*s*t^6 + 619970*ep^4*mtt^4*mWW^3*s*t^6 + 645320*ep^5*mtt^4*mWW^3*s*t^6 + 224512*ep^6*mtt^4*mWW^3*s*t^6 + 248*mtt^3*mWW^4*s*t^6 + 15686*ep*mtt^3*mWW^4*s*t^6 + 47606*ep^2*mtt^3*mWW^4*s*t^6 - 353526*ep^3*mtt^3*mWW^4*s*t^6 - 1882146*ep^4*mtt^3*mWW^4*s*t^6 - 2972280*ep^5*mtt^3*mWW^4*s*t^6 - 1540928*ep^6*mtt^3*mWW^4*s*t^6 - 488*mtt^2*mWW^5*s*t^6 - 12000*ep*mtt^2*mWW^5*s*t^6 - 42568*ep^2*mtt^2*mWW^5*s*t^6 + 157762*ep^3*mtt^2*mWW^5*s*t^6 + 1056998*ep^4*mtt^2*mWW^5*s*t^6 + 1795824*ep^5*mtt^2*mWW^5*s*t^6 + 976352*ep^6*mtt^2*mWW^5*s*t^6 + 232*mtt*mWW^6*s*t^6 + 1254*ep*mtt*mWW^6*s*t^6 + 1856*ep^2*mtt*mWW^6*s*t^6 + 3118*ep^3*mtt*mWW^6*s*t^6 - 284*ep^4*mtt*mWW^6*s*t^6 - 21116*ep^5*mtt*mWW^6*s*t^6 - 21680*ep^6*mtt*mWW^6*s*t^6 + 8*mWW^7*s*t^6 + 1024*ep*mWW^7*s*t^6 + 5284*ep^2*mWW^7*s*t^6 - 8044*ep^3*mWW^7*s*t^6 - 87092*ep^4*mWW^7*s*t^6 - 156968*ep^5*mWW^7*s*t^6 - 86112*ep^6*mWW^7*s*t^6 - 11160*ep^2*mtt^6*s^2*t^6 - 101340*ep^3*mtt^6*s^2*t^6 - 322020*ep^4*mtt^6*s^2*t^6 - 433800*ep^5*mtt^6*s^2*t^6 - 211680*ep^6*mtt^6*s^2*t^6 - 22560*ep*mtt^5*mWW*s^2*t^6 - 100650*ep^2*mtt^5*mWW*s^2*t^6 + 292940*ep^3*mtt^5*mWW*s^2*t^6 + 2112130*ep^4*mtt^5*mWW*s^2*t^6 + 3582220*ep^5*mtt^5*mWW*s^2*t^6 + 1947920*ep^6*mtt^5*mWW*s^2*t^6 + 46812*ep*mtt^4*mWW^2*s^2*t^6 + 258412*ep^2*mtt^4*mWW^2*s^2*t^6 - 176586*ep^3*mtt^4*mWW^2*s^2*t^6 - 3104238*ep^4*mtt^4*mWW^2*s^2*t^6 - 5842496*ep^5*mtt^4*mWW^2*s^2*t^6 - 3327696*ep^6*mtt^4*mWW^2*s^2*t^6 - 12852*ep*mtt^3*mWW^3*s^2*t^6 - 107020*ep^2*mtt^3*mWW^3*s^2*t^6 - 252242*ep^3*mtt^3*mWW^3*s^2*t^6 + 52478*ep^4*mtt^3*mWW^3*s^2*t^6 + 776044*ep^5*mtt^3*mWW^3*s^2*t^6 + 637840*ep^6*mtt^3*mWW^3*s^2*t^6 - 288*mtt^2*mWW^4*s^2*t^6 - 27708*ep*mtt^2*mWW^4*s^2*t^6 - 109716*ep^2*mtt^2*mWW^4*s^2*t^6 + 411822*ep^3*mtt^2*mWW^4*s^2*t^6 + 2604958*ep^4*mtt^2*mWW^4*s^2*t^6 + 4201924*ep^5*mtt^2*mWW^4*s^2*t^6 + 2181504*ep^6*mtt^2*mWW^4*s^2*t^6 + 592*mtt*mWW^5*s^2*t^6 + 19796*ep*mtt*mWW^5*s^2*t^6 + 81160*ep^2*mtt*mWW^5*s^2*t^6 - 190322*ep^3*mtt*mWW^5*s^2*t^6 - 1501958*ep^4*mtt*mWW^5*s^2*t^6 - 2571948*ep^5*mtt*mWW^5*s^2*t^6 - 1389168*ep^6*mtt*mWW^5*s^2*t^6 - 304*mWW^6*s^2*t^6 - 3488*ep*mWW^6*s^2*t^6 - 10954*ep^2*mWW^6*s^2*t^6 + 16376*ep^3*mWW^6*s^2*t^6 + 160666*ep^4*mWW^6*s^2*t^6 + 290648*ep^5*mWW^6*s^2*t^6 + 162432*ep^6*mWW^6*s^2*t^6 + 11520*ep^2*mtt^5*s^3*t^6 + 104400*ep^3*mtt^5*s^3*t^6 + 330840*ep^4*mtt^5*s^3*t^6 + 444240*ep^5*mtt^5*s^3*t^6 + 216000*ep^6*mtt^5*s^3*t^6 + 23520*ep*mtt^4*mWW*s^3*t^6 + 105120*ep^2*mtt^4*mWW*s^3*t^6 - 299950*ep^3*mtt^4*mWW*s^3*t^6 - 2168430*ep^4*mtt^4*mWW*s^3*t^6 - 3663500*ep^5*mtt^4*mWW*s^3*t^6 - 1982160*ep^6*mtt^4*mWW*s^3*t^6 - 47952*ep*mtt^3*mWW^2*s^3*t^6 - 256980*ep^2*mtt^3*mWW^2*s^3*t^6 + 229552*ep^3*mtt^3*mWW^2*s^3*t^6 + 3247596*ep^4*mtt^3*mWW^2*s^3*t^6 + 5951112*ep^5*mtt^3*mWW^2*s^3*t^6 + 3331072*ep^6*mtt^3*mWW^2*s^3*t^6 + 19960*ep*mtt^2*mWW^3*s^3*t^6 + 124026*ep^2*mtt^2*mWW^3*s^3*t^6 + 53056*ep^3*mtt^2*mWW^3*s^3*t^6 - 945946*ep^4*mtt^2*mWW^3*s^3*t^6 - 2037804*ep^5*mtt^2*mWW^3*s^3*t^6 - 1225392*ep^6*mtt^2*mWW^3*s^3*t^6 + 9700*ep*mtt*mWW^4*s^3*t^6 + 41706*ep^2*mtt*mWW^4*s^3*t^6 - 136768*ep^3*mtt*mWW^4*s^3*t^6 - 885946*ep^4*mtt*mWW^4*s^3*t^6 - 1412812*ep^5*mtt*mWW^4*s^3*t^6 - 725040*ep^6*mtt*mWW^4*s^3*t^6 - 5228*ep*mWW^5*s^3*t^6 - 25536*ep^2*mWW^5*s^3*t^6 + 48414*ep^3*mWW^5*s^3*t^6 + 417854*ep^4*mWW^5*s^3*t^6 + 713580*ep^5*mWW^5*s^3*t^6 + 383216*ep^6*mWW^5*s^3*t^6 - 5580*ep^2*mtt^4*s^4*t^6 - 50430*ep^3*mtt^4*s^4*t^6 - 159210*ep^4*mtt^4*s^4*t^6 - 212820*ep^5*mtt^4*s^4*t^6 - 102960*ep^6*mtt^4*s^4*t^6 - 7680*ep*mtt^3*mWW*s^4*t^6 - 31380*ep^2*mtt^3*mWW*s^4*t^6 + 123070*ep^3*mtt^3*mWW*s^4*t^6 + 780930*ep^4*mtt^3*mWW*s^4*t^6 + 1283300*ep^5*mtt^3*mWW*s^4*t^6 + 683760*ep^6*mtt^3*mWW*s^4*t^6 + 15360*ep*mtt^2*mWW^2*s^4*t^6 + 80340*ep^2*mtt^2*mWW^2*s^4*t^6 - 87230*ep^3*mtt^2*mWW^2*s^4*t^6 - 1060050*ep^4*mtt^2*mWW^2*s^4*t^6 - 1895620*ep^5*mtt^2*mWW^2*s^4*t^6 - 1042800*ep^6*mtt^2*mWW^2*s^4*t^6 - 7680*ep*mtt*mWW^3*s^4*t^6 - 44220*ep^2*mtt*mWW^3*s^4*t^6 + 6970*ep^3*mtt*mWW^3*s^4*t^6 + 414150*ep^4*mtt*mWW^3*s^4*t^6 + 792620*ep^5*mtt*mWW^3*s^4*t^6 + 446160*ep^6*mtt*mWW^3*s^4*t^6 + 840*ep^2*mWW^4*s^4*t^6 + 7620*ep^3*mWW^4*s^4*t^6 + 24180*ep^4*mWW^4*s^4*t^6 + 32520*ep^5*mWW^4*s^4*t^6 + 15840*ep^6*mWW^4*s^4*t^6 + 1008*ep^2*mtt^3*s^5*t^6 + 9072*ep^3*mtt^3*s^5*t^6 + 28476*ep^4*mtt^3*s^5*t^6 + 37800*ep^5*mtt^3*s^5*t^6 + 18144*ep^6*mtt^3*s^5*t^6 - 1584*ep^2*mtt^2*mWW*s^5*t^6 - 14256*ep^3*mtt^2*mWW*s^5*t^6 - 44748*ep^4*mtt^2*mWW*s^5*t^6 - 59400*ep^5*mtt^2*mWW*s^5*t^6 - 28512*ep^6*mtt^2*mWW*s^5*t^6 + 144*ep^2*mtt*mWW^2*s^5*t^6 + 1296*ep^3*mtt*mWW^2*s^5*t^6 + 4068*ep^4*mtt*mWW^2*s^5*t^6 + 5400*ep^5*mtt*mWW^2*s^5*t^6 + 2592*ep^6*mtt*mWW^2*s^5*t^6 + 432*ep^2*mWW^3*s^5*t^6 + 3888*ep^3*mWW^3*s^5*t^6 + 12204*ep^4*mWW^3*s^5*t^6 + 16200*ep^5*mWW^3*s^5*t^6 + 7776*ep^6*mWW^3*s^5*t^6 + 1440*ep^2*mtt^7*t^7 + 13080*ep^3*mtt^7*t^7 + 41580*ep^4*mtt^7*t^7 + 56040*ep^5*mtt^7*t^7 + 27360*ep^6*mtt^7*t^7 - 3210*ep^2*mtt^6*mWW*t^7 - 29430*ep^3*mtt^6*mWW*t^7 - 94740*ep^4*mtt^6*mWW*t^7 - 129600*ep^5*mtt^6*mWW*t^7 - 64320*ep^6*mtt^6*mWW*t^7 + 468*ep^2*mtt^5*mWW^2*t^7 + 5136*ep^3*mtt^5*mWW^2*t^7 + 20184*ep^4*mtt^5*mWW^2*t^7 + 33456*ep^5*mtt^5*mWW^2*t^7 + 19776*ep^6*mtt^5*mWW^2*t^7 + 648*ep*mtt^4*mWW^3*t^7 + 10680*ep^2*mtt^4*mWW^3*t^7 + 61152*ep^3*mtt^4*mWW^3*t^7 + 155280*ep^4*mtt^4*mWW^3*t^7 + 179616*ep^5*mtt^4*mWW^3*t^7 + 77184*ep^6*mtt^4*mWW^3*t^7 - 1326*ep*mtt^3*mWW^4*t^7 - 16998*ep^2*mtt^3*mWW^4*t^7 - 82494*ep^3*mtt^3*mWW^4*t^7 - 188598*ep^4*mtt^3*mWW^4*t^7 - 203820*ep^5*mtt^3*mWW^4*t^7 - 83664*ep^6*mtt^3*mWW^4*t^7 + 702*ep*mtt^2*mWW^5*t^7 + 7398*ep^2*mtt^2*mWW^5*t^7 + 29124*ep^3*mtt^2*mWW^5*t^7 + 53520*ep^4*mtt^2*mWW^5*t^7 + 45216*ep^5*mtt^2*mWW^5*t^7 + 13440*ep^6*mtt^2*mWW^5*t^7 - 18*ep*mtt*mWW^6*t^7 + 318*ep^2*mtt*mWW^6*t^7 + 3966*ep^3*mtt*mWW^6*t^7 + 14094*ep^4*mtt*mWW^6*t^7 + 20604*ep^5*mtt*mWW^6*t^7 + 10896*ep^6*mtt*mWW^6*t^7 - 6*ep*mWW^7*t^7 - 96*ep^2*mWW^7*t^7 - 534*ep^3*mWW^7*t^7 - 1320*ep^4*mWW^7*t^7 - 1512*ep^5*mWW^7*t^7 - 672*ep^6*mWW^7*t^7 - 6540*ep^2*mtt^6*s*t^7 - 59310*ep^3*mtt^6*s*t^7 - 188130*ep^4*mtt^6*s*t^7 - 252900*ep^5*mtt^6*s*t^7 - 123120*ep^6*mtt^6*s*t^7 - 5280*ep*mtt^5*mWW*s*t^7 - 13701*ep^2*mtt^5*mWW*s*t^7 + 158180*ep^3*mtt^5*mWW*s*t^7 + 779663*ep^4*mtt^5*mWW*s*t^7 + 1223698*ep^5*mtt^5*mWW*s*t^7 + 644440*ep^6*mtt^5*mWW*s*t^7 + 13152*ep*mtt^4*mWW^2*s*t^7 + 67448*ep^2*mtt^4*mWW^2*s*t^7 - 98314*ep^3*mtt^4*mWW^2*s*t^7 - 1029614*ep^4*mtt^4*mWW^2*s*t^7 - 1855784*ep^5*mtt^4*mWW^2*s*t^7 - 1040448*ep^6*mtt^4*mWW^2*s*t^7 - 8344*ep*mtt^3*mWW^3*s*t^7 - 64656*ep^2*mtt^3*mWW^3*s*t^7 - 123930*ep^3*mtt^3*mWW^3*s*t^7 + 111130*ep^4*mtt^3*mWW^3*s*t^7 + 518992*ep^5*mtt^3*mWW^3*s*t^7 + 374048*ep^6*mtt^3*mWW^3*s*t^7 - 80*mtt^2*mWW^4*s*t^7 - 2886*ep*mtt^2*mWW^4*s*t^7 + 10042*ep^2*mtt^2*mWW^4*s*t^7 + 215266*ep^3*mtt^2*mWW^4*s*t^7 + 763922*ep^4*mtt^2*mWW^4*s*t^7 + 1032056*ep^5*mtt^2*mWW^4*s*t^7 + 484160*ep^6*mtt^2*mWW^4*s*t^7 + 160*mtt*mWW^5*s*t^7 + 4632*ep*mtt*mWW^5*s*t^7 + 12593*ep^2*mtt*mWW^5*s*t^7 - 95618*ep^3*mtt*mWW^5*s*t^7 - 498741*ep^4*mtt*mWW^5*s*t^7 - 782170*ep^5*mtt*mWW^5*s*t^7 - 404376*ep^6*mtt*mWW^5*s*t^7 - 80*mWW^6*s*t^7 - 1274*ep*mWW^6*s*t^7 - 5186*ep^2*mWW^6*s*t^7 + 3726*ep^3*mWW^6*s*t^7 + 61770*ep^4*mWW^6*s*t^7 + 116108*ep^5*mWW^6*s*t^7 + 65296*ep^6*mWW^6*s*t^7 + 10440*ep^2*mtt^5*s^2*t^7 + 94500*ep^3*mtt^5*s^2*t^7 + 298980*ep^4*mtt^5*s^2*t^7 + 400680*ep^5*mtt^5*s^2*t^7 + 194400*ep^6*mtt^5*s^2*t^7 + 11328*ep*mtt^4*mWW*s^2*t^7 + 38031*ep^2*mtt^4*mWW*s^2*t^7 - 258482*ep^3*mtt^4*mWW*s^2*t^7 - 1405035*ep^4*mtt^4*mWW*s^2*t^7 - 2247682*ep^5*mtt^4*mWW*s^2*t^7 - 1189080*ep^6*mtt^4*mWW*s^2*t^7 - 27408*ep*mtt^3*mWW^2*s^2*t^7 - 138630*ep^2*mtt^3*mWW^2*s^2*t^7 + 208158*ep^3*mtt^3*mWW^2*s^2*t^7 + 2101512*ep^4*mtt^3*mWW^2*s^2*t^7 + 3729536*ep^5*mtt^3*mWW^2*s^2*t^7 + 2062112*ep^6*mtt^3*mWW^2*s^2*t^7 + 18496*ep*mtt^2*mWW^3*s^2*t^7 + 112178*ep^2*mtt^2*mWW^3*s^2*t^7 + 19170*ep^3*mtt^2*mWW^3*s^2*t^7 - 956960*ep^4*mtt^2*mWW^3*s^2*t^7 - 1960976*ep^5*mtt^2*mWW^3*s^2*t^7 - 1151008*ep^6*mtt^2*mWW^3*s^2*t^7 - 148*ep*mtt*mWW^4*s^2*t^7 - 14038*ep^2*mtt*mWW^4*s^2*t^7 - 109062*ep^3*mtt*mWW^4*s^2*t^7 - 286112*ep^4*mtt*mWW^4*s^2*t^7 - 304848*ep^5*mtt*mWW^4*s^2*t^7 - 111712*ep^6*mtt*mWW^4*s^2*t^7 - 2268*ep*mWW^5*s^2*t^7 - 8005*ep^2*mWW^5*s^2*t^7 + 45500*ep^3*mWW^5*s^2*t^7 + 246943*ep^4*mWW^5*s^2*t^7 + 382426*ep^5*mWW^5*s^2*t^7 + 194904*ep^6*mWW^5*s^2*t^7 - 7020*ep^2*mtt^4*s^3*t^7 - 63390*ep^3*mtt^4*s^3*t^7 - 199890*ep^4*mtt^4*s^3*t^7 - 266820*ep^5*mtt^4*s^3*t^7 - 128880*ep^6*mtt^4*s^3*t^7 - 5760*ep*mtt^3*mWW*s^3*t^7 - 16440*ep^2*mtt^3*mWW*s^3*t^7 + 156420*ep^3*mtt^3*mWW*s^3*t^7 + 788100*ep^4*mtt^3*mWW*s^3*t^7 + 1233000*ep^5*mtt^3*mWW*s^3*t^7 + 643680*ep^6*mtt^3*mWW*s^3*t^7 + 13440*ep*mtt^2*mWW^2*s^3*t^7 + 65280*ep^2*mtt^2*mWW^2*s^3*t^7 - 121840*ep^3*mtt^2*mWW^2*s^3*t^7 - 1071960*ep^4*mtt^2*mWW^2*s^3*t^7 - 1852880*ep^5*mtt^2*mWW^2*s^3*t^7 - 1007040*ep^6*mtt^2*mWW^2*s^3*t^7 - 9600*ep*mtt*mWW^3*s^3*t^7 - 53160*ep^2*mtt*mWW^3*s^3*t^7 + 27980*ep^3*mtt*mWW^3*s^3*t^7 + 579180*ep^4*mtt*mWW^3*s^3*t^7 + 1074040*ep^5*mtt*mWW^3*s^3*t^7 + 598560*ep^6*mtt*mWW^3*s^3*t^7 + 1920*ep*mWW^4*s^3*t^7 + 11340*ep^2*mWW^4*s^3*t^7 + 830*ep^3*mWW^4*s^3*t^7 - 95430*ep^4*mWW^4*s^3*t^7 - 187340*ep^5*mWW^4*s^3*t^7 - 106320*ep^6*mWW^4*s^3*t^7 + 1680*ep^2*mtt^3*s^4*t^7 + 15120*ep^3*mtt^3*s^4*t^7 + 47460*ep^4*mtt^3*s^4*t^7 + 63000*ep^5*mtt^3*s^4*t^7 + 30240*ep^6*mtt^3*s^4*t^7 - 3120*ep^2*mtt^2*mWW*s^4*t^7 - 28080*ep^3*mtt^2*mWW*s^4*t^7 - 88140*ep^4*mtt^2*mWW*s^4*t^7 - 117000*ep^5*mtt^2*mWW*s^4*t^7 - 56160*ep^6*mtt^2*mWW*s^4*t^7 + 1200*ep^2*mtt*mWW^2*s^4*t^7 + 10800*ep^3*mtt*mWW^2*s^4*t^7 + 33900*ep^4*mtt*mWW^2*s^4*t^7 + 45000*ep^5*mtt*mWW^2*s^4*t^7 + 21600*ep^6*mtt*mWW^2*s^4*t^7 + 240*ep^2*mWW^3*s^4*t^7 + 2160*ep^3*mWW^3*s^4*t^7 + 6780*ep^4*mWW^3*s^4*t^7 + 9000*ep^5*mWW^3*s^4*t^7 + 4320*ep^6*mWW^3*s^4*t^7 - 1500*ep^2*mtt^6*t^8 - 13590*ep^3*mtt^6*t^8 - 43050*ep^4*mtt^6*t^8 - 57780*ep^5*mtt^6*t^8 - 28080*ep^6*mtt^6*t^8 + 3879*ep^2*mtt^5*mWW*t^8 + 35340*ep^3*mtt^5*mWW*t^8 + 112803*ep^4*mtt^5*mWW*t^8 + 152778*ep^5*mtt^5*mWW*t^8 + 75000*ep^6*mtt^5*mWW*t^8 - 2256*ep^2*mtt^4*mWW^2*t^8 - 21042*ep^3*mtt^4*mWW^2*t^8 - 69282*ep^4*mtt^4*mWW^2*t^8 - 97236*ep^5*mtt^4*mWW^2*t^8 - 49584*ep^6*mtt^4*mWW^2*t^8 - 306*ep*mtt^3*mWW^3*t^8 - 5046*ep^2*mtt^3*mWW^3*t^8 - 28692*ep^3*mtt^3*mWW^3*t^8 - 71844*ep^4*mtt^3*mWW^3*t^8 - 81432*ep^5*mtt^3*mWW^3*t^8 - 34080*ep^6*mtt^3*mWW^3*t^8 + 606*ep*mtt^2*mWW^4*t^8 + 8682*ep^2*mtt^2*mWW^4*t^8 + 45918*ep^3*mtt^2*mWW^4*t^8 + 111990*ep^4*mtt^2*mWW^4*t^8 + 127500*ep^5*mtt^2*mWW^4*t^8 + 54864*ep^6*mtt^2*mWW^4*t^8 - 294*ep*mtt*mWW^5*t^8 - 3597*ep^2*mtt*mWW^5*t^8 - 16752*ep^3*mtt*mWW^5*t^8 - 37035*ep^4*mtt*mWW^5*t^8 - 38970*ep^5*mtt*mWW^5*t^8 - 15672*ep^6*mtt*mWW^5*t^8 - 6*ep*mWW^6*t^8 - 162*ep^2*mWW^6*t^8 - 1182*ep^3*mWW^6*t^8 - 3582*ep^4*mWW^6*t^8 - 4860*ep^5*mWW^6*t^8 - 2448*ep^6*mWW^6*t^8 + 4896*ep^2*mtt^5*s*t^8 + 44280*ep^3*mtt^5*s*t^8 + 139932*ep^4*mtt^5*s*t^8 + 187272*ep^5*mtt^5*s*t^8 + 90720*ep^6*mtt^5*s*t^8 + 2208*ep*mtt^4*mWW*s*t^8 - 378*ep^2*mtt^4*mWW*s*t^8 - 121000*ep^3*mtt^4*mWW*s*t^8 - 497710*ep^4*mtt^4*mWW*s*t^8 - 738788*ep^5*mtt^4*mWW*s*t^8 - 378032*ep^6*mtt^4*mWW*s*t^8 - 6144*ep*mtt^3*mWW^2*s*t^8 - 25314*ep^2*mtt^3*mWW^2*s*t^8 + 99478*ep^3*mtt^3*mWW^2*s*t^8 + 640100*ep^4*mtt^3*mWW^2*s*t^8 + 1065240*ep^5*mtt^3*mWW^2*s*t^8 + 574880*ep^6*mtt^3*mWW^2*s*t^8 + 5440*ep*mtt^2*mWW^3*s*t^8 + 33236*ep^2*mtt^2*mWW^3*s*t^8 + 6994*ep^3*mtt^2*mWW^3*s*t^8 - 277306*ep^4*mtt^2*mWW^3*s*t^8 - 570428*ep^5*mtt^2*mWW^3*s*t^8 - 335056*ep^6*mtt^2*mWW^3*s*t^8 - 1292*ep*mtt*mWW^4*s*t^8 - 13708*ep^2*mtt*mWW^4*s*t^8 - 51082*ep^3*mtt*mWW^4*s*t^8 - 77862*ep^4*mtt*mWW^4*s*t^8 - 40164*ep^5*mtt*mWW^4*s*t^8 + 2128*ep^6*mtt*mWW^4*s*t^8 - 212*ep*mWW^5*s*t^8 + 1268*ep^2*mWW^5*s*t^8 + 21330*ep^3*mWW^5*s*t^8 + 72846*ep^4*mWW^5*s*t^8 + 96868*ep^5*mWW^5*s*t^8 + 45360*ep^6*mWW^5*s*t^8 - 5076*ep^2*mtt^4*s^2*t^8 - 45810*ep^3*mtt^4*s^2*t^8 - 144342*ep^4*mtt^4*s^2*t^8 - 192492*ep^5*mtt^4*s^2*t^8 - 92880*ep^6*mtt^4*s^2*t^8 - 2304*ep*mtt^3*mWW*s^2*t^8 - 420*ep^2*mtt^3*mWW*s^2*t^8 + 118182*ep^3*mtt^3*mWW*s^2*t^8 + 490722*ep^4*mtt^3*mWW*s^2*t^8 + 727620*ep^5*mtt^3*mWW*s^2*t^8 + 370800*ep^6*mtt^3*mWW*s^2*t^8 + 6144*ep*mtt^2*mWW^2*s^2*t^8 + 24972*ep^2*mtt^2*mWW^2*s^2*t^8 - 99842*ep^3*mtt^2*mWW^2*s^2*t^8 - 629958*ep^4*mtt^2*mWW^2*s^2*t^8 - 1034956*ep^5*mtt^2*mWW^2*s^2*t^8 - 551760*ep^6*mtt^2*mWW^2*s^2*t^8 - 5376*ep*mtt*mWW^3*s^2*t^8 - 28380*ep^2*mtt*mWW^3*s^2*t^8 + 28378*ep^3*mtt*mWW^3*s^2*t^8 + 365118*ep^4*mtt*mWW^3*s^2*t^8 + 657020*ep^5*mtt*mWW^3*s^2*t^8 + 362640*ep^6*mtt*mWW^3*s^2*t^8 + 1536*ep*mWW^4*s^2*t^8 + 8904*ep^2*mWW^4*s^2*t^8 - 908*ep^3*mWW^4*s^2*t^8 - 81540*ep^4*mWW^4*s^2*t^8 - 157192*ep^5*mWW^4*s^2*t^8 - 88800*ep^6*mWW^4*s^2*t^8 + 1680*ep^2*mtt^3*s^3*t^8 + 15120*ep^3*mtt^3*s^3*t^8 + 47460*ep^4*mtt^3*s^3*t^8 + 63000*ep^5*mtt^3*s^3*t^8 + 30240*ep^6*mtt^3*s^3*t^8 - 3600*ep^2*mtt^2*mWW*s^3*t^8 - 32400*ep^3*mtt^2*mWW*s^3*t^8 - 101700*ep^4*mtt^2*mWW*s^3*t^8 - 135000*ep^5*mtt^2*mWW*s^3*t^8 - 64800*ep^6*mtt^2*mWW*s^3*t^8 + 2160*ep^2*mtt*mWW^2*s^3*t^8 + 19440*ep^3*mtt*mWW^2*s^3*t^8 + 61020*ep^4*mtt*mWW^2*s^3*t^8 + 81000*ep^5*mtt*mWW^2*s^3*t^8 + 38880*ep^6*mtt*mWW^2*s^3*t^8 - 240*ep^2*mWW^3*s^3*t^8 - 2160*ep^3*mWW^3*s^3*t^8 - 6780*ep^4*mWW^3*s^3*t^8 - 9000*ep^5*mWW^3*s^3*t^8 - 4320*ep^6*mWW^3*s^3*t^8 + 936*ep^2*mtt^5*t^9 + 8460*ep^3*mtt^5*t^9 + 26712*ep^4*mtt^5*t^9 + 35712*ep^5*mtt^5*t^9 + 17280*ep^6*mtt^5*t^9 - 2619*ep^2*mtt^4*mWW*t^9 - 23748*ep^3*mtt^4*mWW*t^9 - 75315*ep^4*mtt^4*mWW*t^9 - 101226*ep^5*mtt^4*mWW*t^9 - 49272*ep^6*mtt^4*mWW*t^9 + 2148*ep^2*mtt^3*mWW^2*t^9 + 19644*ep^3*mtt^3*mWW^2*t^9 + 63024*ep^4*mtt^3*mWW^2*t^9 + 85872*ep^5*mtt^3*mWW^2*t^9 + 42432*ep^6*mtt^3*mWW^2*t^9 + 60*ep*mtt^2*mWW^3*t^9 + 624*ep^2*mtt^2*mWW^3*t^9 + 2208*ep^3*mtt^2*mWW^3*t^9 + 2796*ep^4*mtt^2*mWW^3*t^9 + 72*ep^5*mtt^2*mWW^3*t^9 - 1440*ep^6*mtt^2*mWW^3*t^9 - 120*ep*mtt*mWW^4*t^9 - 1896*ep^2*mtt*mWW^4*t^9 - 10656*ep^3*mtt*mWW^4*t^9 - 26964*ep^4*mtt*mWW^4*t^9 - 31416*ep^5*mtt*mWW^4*t^9 - 13728*ep^6*mtt*mWW^4*t^9 + 60*ep*mWW^5*t^9 + 807*ep^2*mWW^5*t^9 + 4092*ep^3*mWW^5*t^9 + 9747*ep^4*mWW^5*t^9 + 10986*ep^5*mWW^5*t^9 + 4728*ep^6*mWW^5*t^9 - 1980*ep^2*mtt^4*s*t^9 - 17862*ep^3*mtt^4*s*t^9 - 56250*ep^4*mtt^4*s*t^9 - 74964*ep^5*mtt^4*s*t^9 - 36144*ep^6*mtt^4*s*t^9 - 384*ep*mtt^3*mWW*s*t^9 + 3168*ep^2*mtt^3*mWW*s*t^9 + 48944*ep^3*mtt^3*mWW*s*t^9 + 174048*ep^4*mtt^3*mWW*s*t^9 + 244480*ep^5*mtt^3*mWW*s*t^9 + 121344*ep^6*mtt^3*mWW*s*t^9 + 1152*ep*mtt^2*mWW^2*s*t^9 + 1872*ep^2*mtt^2*mWW^2*s*t^9 - 44184*ep^3*mtt^2*mWW^2*s*t^9 - 198792*ep^4*mtt^2*mWW^2*s*t^9 - 302352*ep^5*mtt^2*mWW^2*s*t^9 - 156096*ep^6*mtt^2*mWW^2*s*t^9 - 1152*ep*mtt*mWW^3*s*t^9 - 5328*ep^2*mtt*mWW^3*s*t^9 + 12984*ep^3*mtt*mWW^3*s*t^9 + 100440*ep^4*mtt*mWW^3*s*t^9 + 171120*ep^5*mtt*mWW^3*s*t^9 + 92736*ep^6*mtt*mWW^3*s*t^9 + 384*ep*mWW^4*s*t^9 + 2268*ep^2*mWW^4*s*t^9 + 118*ep^3*mWW^4*s*t^9 - 19446*ep^4*mWW^4*s*t^9 - 38284*ep^5*mWW^4*s*t^9 - 21840*ep^6*mWW^4*s*t^9 + 1008*ep^2*mtt^3*s^2*t^9 + 9072*ep^3*mtt^3*s^2*t^9 + 28476*ep^4*mtt^3*s^2*t^9 + 37800*ep^5*mtt^3*s^2*t^9 + 18144*ep^6*mtt^3*s^2*t^9 - 2448*ep^2*mtt^2*mWW*s^2*t^9 - 22032*ep^3*mtt^2*mWW*s^2*t^9 - 69156*ep^4*mtt^2*mWW*s^2*t^9 - 91800*ep^5*mtt^2*mWW*s^2*t^9 - 44064*ep^6*mtt^2*mWW*s^2*t^9 + 1872*ep^2*mtt*mWW^2*s^2*t^9 + 16848*ep^3*mtt*mWW^2*s^2*t^9 + 52884*ep^4*mtt*mWW^2*s^2*t^9 + 70200*ep^5*mtt*mWW^2*s^2*t^9 + 33696*ep^6*mtt*mWW^2*s^2*t^9 - 432*ep^2*mWW^3*s^2*t^9 - 3888*ep^3*mWW^3*s^2*t^9 - 12204*ep^4*mWW^3*s^2*t^9 - 16200*ep^5*mWW^3*s^2*t^9 - 7776*ep^6*mWW^3*s^2*t^9 - 324*ep^2*mtt^4*t^10 - 2922*ep^3*mtt^4*t^10 - 9198*ep^4*mtt^4*t^10 - 12252*ep^5*mtt^4*t^10 - 5904*ep^6*mtt^4*t^10 + 948*ep^2*mtt^3*mWW*t^10 + 8562*ep^3*mtt^3*mWW*t^10 + 27006*ep^4*mtt^3*mWW*t^10 + 36060*ep^5*mtt^3*mWW*t^10 + 17424*ep^6*mtt^3*mWW*t^10 - 900*ep^2*mtt^2*mWW^2*t^10 - 8154*ep^3*mtt^2*mWW^2*t^10 - 25830*ep^4*mtt^2*mWW^2*t^10 - 34668*ep^5*mtt^2*mWW^2*t^10 - 16848*ep^6*mtt^2*mWW^2*t^10 + 252*ep^2*mtt*mWW^3*t^10 + 2310*ep^3*mtt*mWW^3*t^10 + 7434*ep^4*mtt*mWW^3*t^10 + 10164*ep^5*mtt*mWW^3*t^10 + 5040*ep^6*mtt*mWW^3*t^10 + 24*ep^2*mWW^4*t^10 + 204*ep^3*mWW^4*t^10 + 588*ep^4*mWW^4*t^10 + 696*ep^5*mWW^4*t^10 + 288*ep^6*mWW^4*t^10 + 336*ep^2*mtt^3*s*t^10 + 3024*ep^3*mtt^3*s*t^10 + 9492*ep^4*mtt^3*s*t^10 + 12600*ep^5*mtt^3*s*t^10 + 6048*ep^6*mtt^3*s*t^10 - 912*ep^2*mtt^2*mWW*s*t^10 - 8208*ep^3*mtt^2*mWW*s*t^10 - 25764*ep^4*mtt^2*mWW*s*t^10 - 34200*ep^5*mtt^2*mWW*s*t^10 - 16416*ep^6*mtt^2*mWW*s*t^10 + 816*ep^2*mtt*mWW^2*s*t^10 + 7344*ep^3*mtt*mWW^2*s*t^10 + 23052*ep^4*mtt*mWW^2*s*t^10 + 30600*ep^5*mtt*mWW^2*s*t^10 + 14688*ep^6*mtt*mWW^2*s*t^10 - 240*ep^2*mWW^3*s*t^10 - 2160*ep^3*mWW^3*s*t^10 - 6780*ep^4*mWW^3*s*t^10 - 9000*ep^5*mWW^3*s*t^10 - 4320*ep^6*mWW^3*s*t^10 + 48*ep^2*mtt^3*t^11 + 432*ep^3*mtt^3*t^11 + 1356*ep^4*mtt^3*t^11 + 1800*ep^5*mtt^3*t^11 + 864*ep^6*mtt^3*t^11 - 144*ep^2*mtt^2*mWW*t^11 - 1296*ep^3*mtt^2*mWW*t^11 - 4068*ep^4*mtt^2*mWW*t^11 - 5400*ep^5*mtt^2*mWW*t^11 - 2592*ep^6*mtt^2*mWW*t^11 + 144*ep^2*mtt*mWW^2*t^11 + 1296*ep^3*mtt*mWW^2*t^11 + 4068*ep^4*mtt*mWW^2*t^11 + 5400*ep^5*mtt*mWW^2*t^11 + 2592*ep^6*mtt*mWW^2*t^11 - 48*ep^2*mWW^3*t^11 - 432*ep^3*mWW^3*t^11 - 1356*ep^4*mWW^3*t^11 - 1800*ep^5*mWW^3*t^11 - 864*ep^6*mWW^3*t^11)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^3*(-mtt + mWW)^2*s^2*(mtt - s - t)^2*t^2*(s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-60*ep*mtt^7*mWW^3*s^2 - 700*ep^2*mtt^7*mWW^3*s^2 - 2560*ep^3*mtt^7*mWW^3*s^2 - 3800*ep^4*mtt^7*mWW^3*s^2 - 2000*ep^5*mtt^7*mWW^3*s^2 + 192*ep*mtt^6*mWW^4*s^2 + 2240*ep^2*mtt^6*mWW^4*s^2 + 8192*ep^3*mtt^6*mWW^4*s^2 + 12160*ep^4*mtt^6*mWW^4*s^2 + 6400*ep^5*mtt^6*mWW^4*s^2 - 156*ep*mtt^5*mWW^5*s^2 - 1820*ep^2*mtt^5*mWW^5*s^2 - 6656*ep^3*mtt^5*mWW^5*s^2 - 9880*ep^4*mtt^5*mWW^5*s^2 - 5200*ep^5*mtt^5*mWW^5*s^2 - 96*ep*mtt^4*mWW^6*s^2 - 1120*ep^2*mtt^4*mWW^6*s^2 - 4096*ep^3*mtt^4*mWW^6*s^2 - 6080*ep^4*mtt^4*mWW^6*s^2 - 3200*ep^5*mtt^4*mWW^6*s^2 + 204*ep*mtt^3*mWW^7*s^2 + 2380*ep^2*mtt^3*mWW^7*s^2 + 8704*ep^3*mtt^3*mWW^7*s^2 + 12920*ep^4*mtt^3*mWW^7*s^2 + 6800*ep^5*mtt^3*mWW^7*s^2 - 96*ep*mtt^2*mWW^8*s^2 - 1120*ep^2*mtt^2*mWW^8*s^2 - 4096*ep^3*mtt^2*mWW^8*s^2 - 6080*ep^4*mtt^2*mWW^8*s^2 - 3200*ep^5*mtt^2*mWW^8*s^2 + 12*ep*mtt*mWW^9*s^2 + 140*ep^2*mtt*mWW^9*s^2 + 512*ep^3*mtt*mWW^9*s^2 + 760*ep^4*mtt*mWW^9*s^2 + 400*ep^5*mtt*mWW^9*s^2 + 210*ep*mtt^6*mWW^3*s^3 + 2360*ep^2*mtt^6*mWW^3*s^3 + 8450*ep^3*mtt^6*mWW^3*s^3 + 12340*ep^4*mtt^6*mWW^3*s^3 + 6400*ep^5*mtt^6*mWW^3*s^3 - 520*ep*mtt^5*mWW^4*s^3 - 5892*ep^2*mtt^5*mWW^4*s^3 - 21148*ep^3*mtt^5*mWW^4*s^3 - 30888*ep^4*mtt^5*mWW^4*s^3 - 16000*ep^5*mtt^5*mWW^4*s^3 + 202*ep*mtt^4*mWW^5*s^3 + 2372*ep^2*mtt^4*mWW^5*s^3 + 8598*ep^3*mtt^4*mWW^5*s^3 + 12556*ep^4*mtt^4*mWW^5*s^3 + 6464*ep^5*mtt^4*mWW^5*s^3 + 416*ep*mtt^3*mWW^6*s^3 + 4664*ep^2*mtt^3*mWW^6*s^3 + 16696*ep^3*mtt^3*mWW^6*s^3 + 24400*ep^4*mtt^3*mWW^6*s^3 + 12672*ep^5*mtt^3*mWW^6*s^3 - 410*ep*mtt^2*mWW^7*s^3 - 4704*ep^2*mtt^2*mWW^7*s^3 - 16946*ep^3*mtt^2*mWW^7*s^3 - 24756*ep^4*mtt^2*mWW^7*s^3 - 12800*ep^5*mtt^2*mWW^7*s^3 + 104*ep*mtt*mWW^8*s^3 + 1228*ep^2*mtt*mWW^8*s^3 + 4452*ep^3*mtt*mWW^8*s^3 + 6488*ep^4*mtt*mWW^8*s^3 + 3328*ep^5*mtt*mWW^8*s^3 - 2*ep*mWW^9*s^3 - 28*ep^2*mWW^9*s^3 - 102*ep^3*mWW^9*s^3 - 140*ep^4*mWW^9*s^3 - 64*ep^5*mWW^9*s^3 - 270*ep*mtt^5*mWW^3*s^4 - 2880*ep^2*mtt^5*mWW^3*s^4 - 9990*ep^3*mtt^5*mWW^3*s^4 - 14220*ep^4*mtt^5*mWW^3*s^4 - 7200*ep^5*mtt^5*mWW^3*s^4 + 474*ep*mtt^4*mWW^4*s^4 + 5204*ep^2*mtt^4*mWW^4*s^4 + 18230*ep^3*mtt^4*mWW^4*s^4 + 25996*ep^4*mtt^4*mWW^4*s^4 + 13120*ep^5*mtt^4*mWW^4*s^4 + 52*ep*mtt^3*mWW^5*s^4 + 360*ep^2*mtt^3*mWW^5*s^4 + 1036*ep^3*mtt^3*mWW^5*s^4 + 1464*ep^4*mtt^3*mWW^5*s^4 + 832*ep^5*mtt^3*mWW^5*s^4 - 460*ep*mtt^2*mWW^6*s^4 - 5008*ep^2*mtt^2*mWW^6*s^4 - 17516*ep^3*mtt^2*mWW^6*s^4 - 25016*ep^4*mtt^2*mWW^6*s^4 - 12672*ep^5*mtt^2*mWW^6*s^4 + 218*ep*mtt*mWW^7*s^4 + 2520*ep^2*mtt*mWW^7*s^4 + 8954*ep^3*mtt*mWW^7*s^4 + 12756*ep^4*mtt*mWW^7*s^4 + 6368*ep^5*mtt*mWW^7*s^4 - 14*ep*mWW^8*s^4 - 196*ep^2*mWW^8*s^4 - 714*ep^3*mWW^8*s^4 - 980*ep^4*mWW^8*s^4 - 448*ep^5*mWW^8*s^4 + 150*ep*mtt^4*mWW^3*s^5 + 1480*ep^2*mtt^4*mWW^3*s^5 + 4870*ep^3*mtt^4*mWW^3*s^5 + 6620*ep^4*mtt^4*mWW^3*s^5 + 3200*ep^5*mtt^4*mWW^3*s^5 - 156*ep*mtt^3*mWW^4*s^5 - 1692*ep^2*mtt^3*mWW^4*s^5 - 5784*ep^3*mtt^3*mWW^4*s^5 - 7968*ep^4*mtt^3*mWW^4*s^5 - 3840*ep^5*mtt^3*mWW^4*s^5 - 128*ep*mtt^2*mWW^5*s^5 - 1172*ep^2*mtt^2*mWW^5*s^5 - 3748*ep^3*mtt^2*mWW^5*s^5 - 5080*ep^4*mtt^2*mWW^5*s^5 - 2496*ep^5*mtt^2*mWW^5*s^5 + 156*ep*mtt*mWW^6*s^5 + 1692*ep^2*mtt*mWW^6*s^5 + 5784*ep^3*mtt*mWW^6*s^5 + 7968*ep^4*mtt*mWW^6*s^5 + 3840*ep^5*mtt*mWW^6*s^5 - 22*ep*mWW^7*s^5 - 308*ep^2*mWW^7*s^5 - 1122*ep^3*mWW^7*s^5 - 1540*ep^4*mWW^7*s^5 - 704*ep^5*mWW^7*s^5 - 30*ep*mtt^3*mWW^3*s^6 - 260*ep^2*mtt^3*mWW^3*s^6 - 770*ep^3*mtt^3*mWW^3*s^6 - 940*ep^4*mtt^3*mWW^3*s^6 - 400*ep^5*mtt^3*mWW^3*s^6 + 10*ep*mtt^2*mWW^4*s^6 + 140*ep^2*mtt^2*mWW^4*s^6 + 510*ep^3*mtt^2*mWW^4*s^6 + 700*ep^4*mtt^2*mWW^4*s^6 + 320*ep^5*mtt^2*mWW^4*s^6 + 30*ep*mtt*mWW^5*s^6 + 260*ep^2*mtt*mWW^5*s^6 + 770*ep^3*mtt*mWW^5*s^6 + 940*ep^4*mtt*mWW^5*s^6 + 400*ep^5*mtt*mWW^5*s^6 - 10*ep*mWW^6*s^6 - 140*ep^2*mWW^6*s^6 - 510*ep^3*mWW^6*s^6 - 700*ep^4*mWW^6*s^6 - 320*ep^5*mWW^6*s^6 - 18*ep*mtt^9*mWW^2*t - 174*ep^2*mtt^9*mWW^2*t - 600*ep^3*mtt^9*mWW^2*t - 888*ep^4*mtt^9*mWW^2*t - 480*ep^5*mtt^9*mWW^2*t - 6*mtt^8*mWW^3*t - 18*ep*mtt^8*mWW^3*t + 168*ep^2*mtt^8*mWW^3*t + 900*ep^3*mtt^8*mWW^3*t + 1512*ep^4*mtt^8*mWW^3*t + 864*ep^5*mtt^8*mWW^3*t + 54*mtt^7*mWW^4*t + 612*ep*mtt^7*mWW^4*t + 2742*ep^2*mtt^7*mWW^4*t + 6192*ep^3*mtt^7*mWW^4*t + 7032*ep^4*mtt^7*mWW^4*t + 3168*ep^5*mtt^7*mWW^4*t - 156*mtt^6*mWW^5*t - 1908*ep*mtt^6*mWW^5*t - 9168*ep^2*mtt^6*mWW^5*t - 21768*ep^3*mtt^6*mWW^5*t - 25488*ep^4*mtt^6*mWW^5*t - 11712*ep^5*mtt^6*mWW^5*t + 204*mtt^5*mWW^6*t + 2502*ep*mtt^5*mWW^6*t + 11982*ep^2*mtt^5*mWW^6*t + 28152*ep^3*mtt^5*mWW^6*t + 32472*ep^4*mtt^5*mWW^6*t + 14688*ep^5*mtt^5*mWW^6*t - 126*mtt^4*mWW^7*t - 1530*ep*mtt^4*mWW^7*t - 7224*ep^2*mtt^4*mWW^7*t - 16668*ep^3*mtt^4*mWW^7*t - 18840*ep^4*mtt^4*mWW^7*t - 8352*ep^5*mtt^4*mWW^7*t + 30*mtt^3*mWW^8*t + 360*ep*mtt^3*mWW^8*t + 1674*ep^2*mtt^3*mWW^8*t + 3792*ep^3*mtt^3*mWW^8*t + 4200*ep^4*mtt^3*mWW^8*t + 1824*ep^5*mtt^3*mWW^8*t - 114*ep*mtt^8*mWW^2*s*t - 994*ep^2*mtt^8*mWW^2*s*t - 2972*ep^3*mtt^8*mWW^2*s*t - 3680*ep^4*mtt^8*mWW^2*s*t - 1600*ep^5*mtt^8*mWW^2*s*t + 10*mtt^7*mWW^3*s*t + 568*ep*mtt^7*mWW^3*s*t + 4824*ep^2*mtt^7*mWW^3*s*t + 15462*ep^3*mtt^7*mWW^3*s*t + 20980*ep^4*mtt^7*mWW^3*s*t + 10096*ep^5*mtt^7*mWW^3*s*t - 82*mtt^6*mWW^4*s*t - 1416*ep*mtt^6*mWW^4*s*t - 9218*ep^2*mtt^6*mWW^4*s*t - 27836*ep^3*mtt^6*mWW^4*s*t - 38296*ep^4*mtt^6*mWW^4*s*t - 19232*ep^5*mtt^6*mWW^4*s*t + 196*mtt^5*mWW^5*s*t + 2148*ep*mtt^5*mWW^5*s*t + 9544*ep^2*mtt^5*mWW^5*s*t + 22336*ep^3*mtt^5*mWW^5*s*t + 27272*ep^4*mtt^5*mWW^5*s*t + 13344*ep^5*mtt^5*mWW^5*s*t - 196*mtt^4*mWW^6*s*t - 1938*ep*mtt^4*mWW^6*s*t - 6834*ep^2*mtt^4*mWW^6*s*t - 10584*ep^3*mtt^4*mWW^6*s*t - 7320*ep^4*mtt^4*mWW^6*s*t - 1888*ep^5*mtt^4*mWW^6*s*t + 82*mtt^3*mWW^7*s*t + 960*ep*mtt^3*mWW^7*s*t + 3932*ep^2*mtt^3*mWW^7*s*t + 6578*ep^3*mtt^3*mWW^7*s*t + 3868*ep^4*mtt^3*mWW^7*s*t + 80*ep^5*mtt^3*mWW^7*s*t - 10*mtt^2*mWW^8*s*t - 228*ep*mtt^2*mWW^8*s*t - 1434*ep^2*mtt^2*mWW^8*s*t - 3536*ep^3*mtt^2*mWW^8*s*t - 3504*ep^4*mtt^2*mWW^8*s*t - 1088*ep^5*mtt^2*mWW^8*s*t + 20*ep*mtt*mWW^9*s*t + 180*ep^2*mtt*mWW^9*s*t + 552*ep^3*mtt*mWW^9*s*t + 680*ep^4*mtt*mWW^9*s*t + 288*ep^5*mtt*mWW^9*s*t + 666*ep*mtt^7*mWW^2*s^2*t + 6156*ep^2*mtt^7*mWW^2*s^2*t + 19678*ep^3*mtt^7*mWW^2*s^2*t + 26460*ep^4*mtt^7*mWW^2*s^2*t + 12800*ep^5*mtt^7*mWW^2*s^2*t + 16*mtt^6*mWW^3*s^2*t - 1402*ep*mtt^6*mWW^3*s^2*t - 14120*ep^2*mtt^6*mWW^3*s^2*t - 47958*ep^3*mtt^6*mWW^3*s^2*t - 67432*ep^4*mtt^6*mWW^3*s^2*t - 33568*ep^5*mtt^6*mWW^3*s^2*t - 58*mtt^5*mWW^4*s^2*t - 544*ep*mtt^5*mWW^4*s^2*t - 2048*ep^2*mtt^5*mWW^4*s^2*t - 862*ep^3*mtt^5*mWW^4*s^2*t + 4952*ep^4*mtt^5*mWW^4*s^2*t + 4528*ep^5*mtt^5*mWW^4*s^2*t + 86*mtt^4*mWW^5*s^2*t + 3060*ep*mtt^4*mWW^5*s^2*t + 25340*ep^2*mtt^4*mWW^5*s^2*t + 79450*ep^3*mtt^4*mWW^5*s^2*t + 105884*ep^4*mtt^4*mWW^5*s^2*t + 50960*ep^5*mtt^4*mWW^5*s^2*t - 62*mtt^3*mWW^6*s^2*t - 1902*ep*mtt^3*mWW^6*s^2*t - 15672*ep^2*mtt^3*mWW^6*s^2*t - 52492*ep^3*mtt^3*mWW^6*s^2*t - 75576*ep^4*mtt^3*mWW^6*s^2*t - 38992*ep^5*mtt^3*mWW^6*s^2*t + 18*mtt^2*mWW^7*s^2*t - 214*ep*mtt^2*mWW^7*s^2*t - 3136*ep^2*mtt^2*mWW^7*s^2*t - 9300*ep^3*mtt^2*mWW^7*s^2*t - 9436*ep^4*mtt^2*mWW^7*s^2*t - 2704*ep^5*mtt^2*mWW^7*s^2*t + 364*ep*mtt*mWW^8*s^2*t + 3796*ep^2*mtt*mWW^8*s^2*t + 12588*ep^3*mtt*mWW^8*s^2*t + 16676*ep^4*mtt*mWW^8*s^2*t + 7712*ep^5*mtt*mWW^8*s^2*t - 28*ep*mWW^9*s^2*t - 316*ep^2*mWW^9*s^2*t - 1104*ep^3*mWW^9*s^2*t - 1528*ep^4*mWW^9*s^2*t - 736*ep^5*mWW^9*s^2*t - 1134*ep*mtt^6*mWW^2*s^3*t - 10764*ep^2*mtt^6*mWW^2*s^3*t - 35202*ep^3*mtt^6*mWW^2*s^3*t - 48420*ep^4*mtt^6*mWW^2*s^3*t - 24000*ep^5*mtt^6*mWW^2*s^3*t - 44*mtt^5*mWW^3*s^3*t + 1022*ep*mtt^5*mWW^3*s^3*t + 12056*ep^2*mtt^5*mWW^3*s^3*t + 43230*ep^3*mtt^5*mWW^3*s^3*t + 63072*ep^4*mtt^5*mWW^3*s^3*t + 32512*ep^5*mtt^5*mWW^3*s^3*t + 146*mtt^4*mWW^4*s^3*t + 3250*ep*mtt^4*mWW^4*s^3*t + 24116*ep^2*mtt^4*mWW^4*s^3*t + 70724*ep^3*mtt^4*mWW^4*s^3*t + 89804*ep^4*mtt^4*mWW^4*s^3*t + 41664*ep^5*mtt^4*mWW^4*s^3*t - 166*mtt^3*mWW^5*s^3*t - 4806*ep*mtt^3*mWW^5*s^3*t - 38624*ep^2*mtt^3*mWW^5*s^3*t - 121896*ep^3*mtt^3*mWW^5*s^3*t - 165296*ep^4*mtt^3*mWW^5*s^3*t - 81056*ep^5*mtt^3*mWW^5*s^3*t + 70*mtt^2*mWW^6*s^3*t + 1166*ep*mtt^2*mWW^6*s^3*t + 7456*ep^2*mtt^2*mWW^6*s^3*t + 24116*ep^3*mtt^2*mWW^6*s^3*t + 36096*ep^4*mtt^2*mWW^6*s^3*t + 19696*ep^5*mtt^2*mWW^6*s^3*t - 6*mtt*mWW^7*s^3*t + 708*ep*mtt*mWW^7*s^3*t + 8092*ep^2*mtt*mWW^7*s^3*t + 27138*ep^3*mtt*mWW^7*s^3*t + 35920*ep^4*mtt*mWW^7*s^3*t + 16544*ep^5*mtt*mWW^7*s^3*t - 206*ep*mWW^8*s^3*t - 2332*ep^2*mWW^8*s^3*t - 8110*ep^3*mWW^8*s^3*t - 11176*ep^4*mWW^8*s^3*t - 5360*ep^5*mWW^8*s^3*t + 816*ep*mtt^5*mWW^2*s^4*t + 7906*ep^2*mtt^5*mWW^2*s^4*t + 26258*ep^3*mtt^5*mWW^2*s^4*t + 36620*ep^4*mtt^5*mWW^2*s^4*t + 18400*ep^5*mtt^5*mWW^2*s^4*t + 26*mtt^4*mWW^3*s^4*t - 40*ep*mtt^4*mWW^3*s^4*t - 1856*ep^2*mtt^4*mWW^3*s^4*t - 8630*ep^3*mtt^4*mWW^3*s^4*t - 14816*ep^4*mtt^4*mWW^3*s^4*t - 8768*ep^5*mtt^4*mWW^3*s^4*t - 56*mtt^3*mWW^4*s^4*t - 2302*ep*mtt^3*mWW^4*s^4*t - 19990*ep^2*mtt^3*mWW^4*s^4*t - 63256*ep^3*mtt^3*mWW^4*s^4*t - 84380*ep^4*mtt^3*mWW^4*s^4*t - 40368*ep^5*mtt^3*mWW^4*s^4*t + 34*mtt^2*mWW^5*s^4*t + 1458*ep*mtt^2*mWW^5*s^4*t + 13072*ep^2*mtt^2*mWW^5*s^4*t + 43508*ep^3*mtt^2*mWW^5*s^4*t + 61060*ep^4*mtt^2*mWW^5*s^4*t + 30736*ep^5*mtt^2*mWW^5*s^4*t - 4*mtt*mWW^6*s^4*t + 376*ep*mtt*mWW^6*s^4*t + 4372*ep^2*mtt*mWW^6*s^4*t + 14292*ep^3*mtt*mWW^6*s^4*t + 18356*ep^4*mtt*mWW^6*s^4*t + 8128*ep^5*mtt*mWW^6*s^4*t - 308*ep*mWW^7*s^4*t - 3504*ep^2*mWW^7*s^4*t - 12172*ep^3*mWW^7*s^4*t - 16840*ep^4*mWW^7*s^4*t - 8128*ep^5*mWW^7*s^4*t - 216*ep*mtt^4*mWW^2*s^5*t - 2130*ep^2*mtt^4*mWW^2*s^5*t - 7162*ep^3*mtt^4*mWW^2*s^5*t - 10092*ep^4*mtt^4*mWW^2*s^5*t - 5120*ep^5*mtt^4*mWW^2*s^5*t + 2*mtt^3*mWW^3*s^5*t - 110*ep*mtt^3*mWW^3*s^5*t - 1104*ep^2*mtt^3*mWW^3*s^5*t - 3308*ep^3*mtt^3*mWW^3*s^5*t - 3828*ep^4*mtt^3*mWW^3*s^5*t - 1392*ep^5*mtt^3*mWW^3*s^5*t - 8*mtt^2*mWW^4*s^5*t + 348*ep*mtt^2*mWW^4*s^5*t + 4142*ep^2*mtt^2*mWW^4*s^5*t + 14446*ep^3*mtt^2*mWW^4*s^5*t + 20248*ep^4*mtt^2*mWW^4*s^5*t + 9984*ep^5*mtt^2*mWW^4*s^5*t + 6*mtt*mWW^5*s^5*t + 92*ep*mtt*mWW^5*s^5*t + 436*ep^2*mtt*mWW^5*s^5*t + 742*ep^3*mtt*mWW^5*s^5*t + 288*ep^4*mtt*mWW^5*s^5*t - 224*ep^5*mtt*mWW^5*s^5*t - 138*ep*mWW^6*s^5*t - 1560*ep^2*mWW^6*s^5*t - 5390*ep^3*mWW^6*s^5*t - 7480*ep^4*mWW^6*s^5*t - 3632*ep^5*mWW^6*s^5*t - 4*mtt^2*mWW^3*s^6*t - 20*ep*mtt^2*mWW^3*s^6*t + 32*ep^2*mtt^2*mWW^3*s^6*t + 304*ep^3*mtt^2*mWW^3*s^6*t + 512*ep^4*mtt^2*mWW^3*s^6*t + 256*ep^5*mtt^2*mWW^3*s^6*t + 4*mtt*mWW^4*s^6*t + 52*ep*mtt*mWW^4*s^6*t + 256*ep^2*mtt*mWW^4*s^6*t + 592*ep^3*mtt*mWW^4*s^6*t + 640*ep^4*mtt*mWW^4*s^6*t + 256*ep^5*mtt*mWW^4*s^6*t - 8*ep*mWW^5*s^6*t - 72*ep^2*mWW^5*s^6*t - 224*ep^3*mWW^5*s^6*t - 288*ep^4*mWW^5*s^6*t - 128*ep^5*mWW^5*s^6*t + 36*ep*mtt^9*mWW*t^2 + 330*ep^2*mtt^9*mWW*t^2 + 1062*ep^3*mtt^9*mWW*t^2 + 1452*ep^4*mtt^9*mWW*t^2 + 720*ep^5*mtt^9*mWW*t^2 - 18*ep*mtt^8*mWW^2*t^2 - 120*ep^2*mtt^8*mWW^2*t^2 - 186*ep^3*mtt^8*mWW^2*t^2 + 84*ep^4*mtt^8*mWW^2*t^2 + 240*ep^5*mtt^8*mWW^2*t^2 + 42*mtt^7*mWW^3*t^2 + 252*ep*mtt^7*mWW^3*t^2 - 42*ep^2*mtt^7*mWW^3*t^2 - 2736*ep^3*mtt^7*mWW^3*t^2 - 5832*ep^4*mtt^7*mWW^3*t^2 - 3744*ep^5*mtt^7*mWW^3*t^2 - 282*mtt^6*mWW^4*t^2 - 2892*ep*mtt^6*mWW^4*t^2 - 11280*ep^2*mtt^6*mWW^4*t^2 - 21426*ep^3*mtt^6*mWW^4*t^2 - 19884*ep^4*mtt^6*mWW^4*t^2 - 7056*ep^5*mtt^6*mWW^4*t^2 + 708*mtt^5*mWW^5*t^2 + 8196*ep*mtt^5*mWW^5*t^2 + 36894*ep^2*mtt^5*mWW^5*t^2 + 81510*ep^3*mtt^5*mWW^5*t^2 + 88380*ep^4*mtt^5*mWW^5*t^2 + 37392*ep^5*mtt^5*mWW^5*t^2 - 852*mtt^4*mWW^6*t^2 - 10242*ep*mtt^4*mWW^6*t^2 - 47712*ep^2*mtt^4*mWW^6*t^2 - 108126*ep^3*mtt^4*mWW^6*t^2 - 119268*ep^4*mtt^4*mWW^6*t^2 - 51120*ep^5*mtt^4*mWW^6*t^2 + 498*mtt^3*mWW^7*t^2 + 6060*ep*mtt^3*mWW^7*t^2 + 28482*ep^2*mtt^3*mWW^7*t^2 + 64788*ep^3*mtt^3*mWW^7*t^2 + 71424*ep^4*mtt^3*mWW^7*t^2 + 30528*ep^5*mtt^3*mWW^7*t^2 - 114*mtt^2*mWW^8*t^2 - 1392*ep*mtt^2*mWW^8*t^2 - 6552*ep^2*mtt^2*mWW^8*t^2 - 14886*ep^3*mtt^2*mWW^8*t^2 - 16356*ep^4*mtt^2*mWW^8*t^2 - 6960*ep^5*mtt^2*mWW^8*t^2 + 36*ep*mtt^8*mWW*s*t^2 + 318*ep^2*mtt^8*mWW*s*t^2 + 970*ep^3*mtt^8*mWW*s*t^2 + 1236*ep^4*mtt^8*mWW*s*t^2 + 560*ep^5*mtt^8*mWW*s*t^2 + 512*ep*mtt^7*mWW^2*s*t^2 + 4348*ep^2*mtt^7*mWW^2*s*t^2 + 12536*ep^3*mtt^7*mWW^2*s*t^2 + 14892*ep^4*mtt^7*mWW^2*s*t^2 + 6192*ep^5*mtt^7*mWW^2*s*t^2 - 90*mtt^6*mWW^3*s*t^2 - 3280*ep*mtt^6*mWW^3*s*t^2 - 25340*ep^2*mtt^6*mWW^3*s*t^2 - 76534*ep^3*mtt^6*mWW^3*s*t^2 - 99000*ep^4*mtt^6*mWW^3*s*t^2 - 45696*ep^5*mtt^6*mWW^3*s*t^2 + 472*mtt^5*mWW^4*s*t^2 + 8100*ep*mtt^5*mWW^4*s*t^2 + 50828*ep^2*mtt^5*mWW^4*s*t^2 + 145616*ep^3*mtt^5*mWW^4*s*t^2 + 189216*ep^4*mtt^5*mWW^4*s*t^2 + 89728*ep^5*mtt^5*mWW^4*s*t^2 - 912*mtt^4*mWW^5*s*t^2 - 10698*ep*mtt^4*mWW^5*s*t^2 - 50354*ep^2*mtt^4*mWW^5*s*t^2 - 120020*ep^3*mtt^4*mWW^5*s*t^2 - 141744*ep^4*mtt^4*mWW^5*s*t^2 - 64512*ep^5*mtt^4*mWW^5*s*t^2 + 820*mtt^3*mWW^6*s*t^2 + 8142*ep*mtt^3*mWW^6*s*t^2 + 29304*ep^2*mtt^3*mWW^6*s*t^2 + 47806*ep^3*mtt^3*mWW^6*s*t^2 + 36000*ep^4*mtt^3*mWW^6*s*t^2 + 9888*ep^5*mtt^3*mWW^6*s*t^2 - 342*mtt^2*mWW^7*s*t^2 - 3534*ep*mtt^2*mWW^7*s*t^2 - 12652*ep^2*mtt^2*mWW^7*s*t^2 - 17904*ep^3*mtt^2*mWW^7*s*t^2 - 7316*ep^4*mtt^2*mWW^7*s*t^2 + 1968*ep^5*mtt^2*mWW^7*s*t^2 + 52*mtt*mWW^8*s*t^2 + 742*ep*mtt*mWW^8*s*t^2 + 3728*ep^2*mtt*mWW^8*s*t^2 + 8082*ep^3*mtt*mWW^8*s*t^2 + 7396*ep^4*mtt*mWW^8*s*t^2 + 2160*ep^5*mtt*mWW^8*s*t^2 - 20*ep*mWW^9*s*t^2 - 180*ep^2*mWW^9*s*t^2 - 552*ep^3*mWW^9*s*t^2 - 680*ep^4*mWW^9*s*t^2 - 288*ep^5*mWW^9*s*t^2 - 504*ep*mtt^7*mWW*s^2*t^2 - 4572*ep^2*mtt^7*mWW*s^2*t^2 - 14500*ep^3*mtt^7*mWW*s^2*t^2 - 19464*ep^4*mtt^7*mWW*s^2*t^2 - 9440*ep^5*mtt^7*mWW*s^2*t^2 - 1686*ep*mtt^6*mWW^2*s^2*t^2 - 15304*ep^2*mtt^6*mWW^2*s^2*t^2 - 47242*ep^3*mtt^6*mWW^2*s^2*t^2 - 60920*ep^4*mtt^6*mWW^2*s^2*t^2 - 28208*ep^5*mtt^6*mWW^2*s^2*t^2 - 6*mtt^5*mWW^3*s^2*t^2 + 7030*ep*mtt^5*mWW^3*s^2*t^2 + 66220*ep^2*mtt^5*mWW^3*s^2*t^2 + 215940*ep^3*mtt^5*mWW^3*s^2*t^2 + 293504*ep^4*mtt^5*mWW^3*s^2*t^2 + 142160*ep^5*mtt^5*mWW^3*s^2*t^2 - 18*mtt^4*mWW^4*s^2*t^2 - 5482*ep*mtt^4*mWW^4*s^2*t^2 - 51974*ep^2*mtt^4*mWW^4*s^2*t^2 - 178998*ep^3*mtt^4*mWW^4*s^2*t^2 - 256776*ep^4*mtt^4*mWW^4*s^2*t^2 - 129760*ep^5*mtt^4*mWW^4*s^2*t^2 + 74*mtt^3*mWW^5*s^2*t^2 - 1898*ep*mtt^3*mWW^5*s^2*t^2 - 22724*ep^2*mtt^3*mWW^5*s^2*t^2 - 73064*ep^3*mtt^3*mWW^5*s^2*t^2 - 92200*ep^4*mtt^3*mWW^5*s^2*t^2 - 41184*ep^5*mtt^3*mWW^5*s^2*t^2 - 78*mtt^2*mWW^6*s^2*t^2 + 3214*ep*mtt^2*mWW^6*s^2*t^2 + 37400*ep^2*mtt^2*mWW^6*s^2*t^2 + 133264*ep^3*mtt^2*mWW^6*s^2*t^2 + 190228*ep^4*mtt^2*mWW^6*s^2*t^2 + 95296*ep^5*mtt^2*mWW^6*s^2*t^2 + 36*mtt*mWW^7*s^2*t^2 - 408*ep*mtt*mWW^7*s^2*t^2 - 6916*ep^2*mtt*mWW^7*s^2*t^2 - 29164*ep^3*mtt*mWW^7*s^2*t^2 - 46920*ep^4*mtt*mWW^7*s^2*t^2 - 25776*ep^5*mtt*mWW^7*s^2*t^2 - 8*mWW^8*s^2*t^2 - 266*ep*mWW^8*s^2*t^2 - 2130*ep^2*mWW^8*s^2*t^2 - 6236*ep^3*mWW^8*s^2*t^2 - 7452*ep^4*mWW^8*s^2*t^2 - 3088*ep^5*mWW^8*s^2*t^2 + 936*ep*mtt^6*mWW*s^3*t^2 + 8508*ep^2*mtt^6*mWW*s^3*t^2 + 27060*ep^3*mtt^6*mWW*s^3*t^2 + 36456*ep^4*mtt^6*mWW*s^3*t^2 + 17760*ep^5*mtt^6*mWW*s^3*t^2 + 2076*ep*mtt^5*mWW^2*s^3*t^2 + 19704*ep^2*mtt^5*mWW^2*s^3*t^2 + 63000*ep^3*mtt^5*mWW^2*s^3*t^2 + 83988*ep^4*mtt^5*mWW^2*s^3*t^2 + 40272*ep^5*mtt^5*mWW^2*s^3*t^2 + 114*mtt^4*mWW^3*s^3*t^2 - 5580*ep*mtt^4*mWW^3*s^3*t^2 - 59360*ep^2*mtt^4*mWW^3*s^3*t^2 - 200838*ep^3*mtt^4*mWW^3*s^3*t^2 - 278944*ep^4*mtt^4*mWW^3*s^3*t^2 - 138000*ep^5*mtt^4*mWW^3*s^3*t^2 - 268*mtt^3*mWW^4*s^3*t^2 - 890*ep*mtt^3*mWW^4*s^3*t^2 + 6572*ep^2*mtt^3*mWW^4*s^3*t^2 + 42274*ep^3*mtt^3*mWW^4*s^3*t^2 + 76160*ep^4*mtt^3*mWW^4*s^3*t^2 + 43936*ep^5*mtt^3*mWW^4*s^3*t^2 + 194*mtt^2*mWW^5*s^3*t^2 + 6492*ep*mtt^2*mWW^5*s^3*t^2 + 52470*ep^2*mtt^2*mWW^5*s^3*t^2 + 160452*ep^3*mtt^2*mWW^5*s^3*t^2 + 208324*ep^4*mtt^2*mWW^5*s^3*t^2 + 97392*ep^5*mtt^2*mWW^5*s^3*t^2 - 40*mtt*mWW^6*s^3*t^2 - 3276*ep*mtt*mWW^6*s^3*t^2 - 30220*ep^2*mtt*mWW^6*s^3*t^2 - 100368*ep^3*mtt*mWW^6*s^3*t^2 - 138520*ep^4*mtt*mWW^6*s^3*t^2 - 67872*ep^5*mtt*mWW^6*s^3*t^2 + 242*ep*mWW^7*s^3*t^2 + 2326*ep^2*mWW^7*s^3*t^2 + 8420*ep^3*mWW^7*s^3*t^2 + 12536*ep^4*mWW^7*s^3*t^2 + 6512*ep^5*mWW^7*s^3*t^2 - 684*ep*mtt^5*mWW*s^4*t^2 - 6222*ep^2*mtt^5*mWW*s^4*t^2 - 19810*ep^3*mtt^5*mWW*s^4*t^2 - 26724*ep^4*mtt^5*mWW*s^4*t^2 - 13040*ep^5*mtt^5*mWW*s^4*t^2 - 1052*ep*mtt^4*mWW^2*s^4*t^2 - 10288*ep^2*mtt^4*mWW^2*s^4*t^2 - 33488*ep^3*mtt^4*mWW^2*s^4*t^2 - 45204*ep^4*mtt^4*mWW^2*s^4*t^2 - 21888*ep^5*mtt^4*mWW^2*s^4*t^2 - 60*mtt^3*mWW^3*s^4*t^2 + 1972*ep*mtt^3*mWW^3*s^4*t^2 + 22246*ep^2*mtt^3*mWW^3*s^4*t^2 + 76178*ep^3*mtt^3*mWW^3*s^4*t^2 + 106540*ep^4*mtt^3*mWW^3*s^4*t^2 + 53264*ep^5*mtt^3*mWW^3*s^4*t^2 + 100*mtt^2*mWW^4*s^4*t^2 + 1390*ep*mtt^2*mWW^4*s^4*t^2 + 7954*ep^2*mtt^2*mWW^4*s^4*t^2 + 19392*ep^3*mtt^2*mWW^4*s^4*t^2 + 20640*ep^4*mtt^2*mWW^4*s^4*t^2 + 7744*ep^5*mtt^2*mWW^4*s^4*t^2 - 44*mtt*mWW^5*s^4*t^2 - 2406*ep*mtt*mWW^5*s^4*t^2 - 20968*ep^2*mtt*mWW^5*s^4*t^2 - 66182*ep^3*mtt*mWW^5*s^4*t^2 - 87804*ep^4*mtt*mWW^5*s^4*t^2 - 41776*ep^5*mtt*mWW^5*s^4*t^2 + 4*mWW^6*s^4*t^2 + 708*ep*mWW^6*s^4*t^2 + 6630*ep^2*mWW^6*s^4*t^2 + 21894*ep^3*mWW^6*s^4*t^2 + 29960*ep^4*mWW^6*s^4*t^2 + 14544*ep^5*mWW^6*s^4*t^2 + 180*ep*mtt^4*mWW*s^5*t^2 + 1638*ep^2*mtt^4*mWW*s^5*t^2 + 5218*ep^3*mtt^4*mWW*s^5*t^2 + 7044*ep^4*mtt^4*mWW*s^5*t^2 + 3440*ep^5*mtt^4*mWW*s^5*t^2 + 168*ep*mtt^3*mWW^2*s^5*t^2 + 1660*ep^2*mtt^3*mWW^2*s^5*t^2 + 5380*ep^3*mtt^3*mWW^2*s^5*t^2 + 7160*ep^4*mtt^3*mWW^2*s^5*t^2 + 3392*ep^5*mtt^3*mWW^2*s^5*t^2 - 394*ep*mtt^2*mWW^3*s^5*t^2 - 3724*ep^2*mtt^2*mWW^3*s^5*t^2 - 12010*ep^3*mtt^2*mWW^3*s^5*t^2 - 16268*ep^4*mtt^2*mWW^3*s^5*t^2 - 7984*ep^5*mtt^2*mWW^3*s^5*t^2 - 4*mtt*mWW^4*s^5*t^2 - 202*ep*mtt*mWW^4*s^5*t^2 - 1748*ep^2*mtt*mWW^4*s^5*t^2 - 5426*ep^3*mtt*mWW^4*s^5*t^2 - 7068*ep^4*mtt*mWW^4*s^5*t^2 - 3312*ep^5*mtt*mWW^4*s^5*t^2 + 4*mWW^5*s^5*t^2 + 344*ep*mWW^5*s^5*t^2 + 3038*ep^2*mWW^5*s^5*t^2 + 9526*ep^3*mWW^5*s^5*t^2 + 12588*ep^4*mWW^5*s^5*t^2 + 6000*ep^5*mWW^5*s^5*t^2 - 36*ep*mtt^9*t^3 - 330*ep^2*mtt^9*t^3 - 1062*ep^3*mtt^9*t^3 - 1452*ep^4*mtt^9*t^3 - 720*ep^5*mtt^9*t^3 - 69*ep*mtt^8*mWW*t^3 - 612*ep^2*mtt^8*mWW*t^3 - 1881*ep^3*mtt^8*mWW*t^3 - 2430*ep^4*mtt^8*mWW*t^3 - 1128*ep^5*mtt^8*mWW*t^3 + 303*ep*mtt^7*mWW^2*t^3 + 2610*ep^2*mtt^7*mWW^2*t^3 + 7665*ep^3*mtt^7*mWW^2*t^3 + 9270*ep^4*mtt^7*mWW^2*t^3 + 3912*ep^5*mtt^7*mWW^2*t^3 - 156*mtt^6*mWW^3*t^3 - 1677*ep*mtt^6*mWW^3*t^3 - 6570*ep^2*mtt^6*mWW^3*t^3 - 11259*ep^3*mtt^6*mWW^3*t^3 - 7458*ep^4*mtt^6*mWW^3*t^3 - 600*ep^5*mtt^6*mWW^3*t^3 + 696*mtt^5*mWW^4*t^3 + 7083*ep*mtt^5*mWW^4*t^3 + 26814*ep^2*mtt^5*mWW^4*t^3 + 47337*ep^3*mtt^5*mWW^4*t^3 + 37974*ep^4*mtt^5*mWW^4*t^3 + 10056*ep^5*mtt^5*mWW^4*t^3 - 1314*mtt^4*mWW^5*t^3 - 14421*ep*mtt^4*mWW^5*t^3 - 60492*ep^2*mtt^4*mWW^5*t^3 - 122343*ep^3*mtt^4*mWW^5*t^3 - 119058*ep^4*mtt^4*mWW^5*t^3 - 43992*ep^5*mtt^4*mWW^5*t^3 + 1302*mtt^3*mWW^6*t^3 + 15147*ep*mtt^3*mWW^6*t^3 + 67758*ep^2*mtt^3*mWW^6*t^3 + 146271*ep^3*mtt^3*mWW^6*t^3 + 152250*ep^4*mtt^3*mWW^6*t^3 + 60792*ep^5*mtt^3*mWW^6*t^3 - 666*mtt^2*mWW^7*t^3 - 8025*ep*mtt^2*mWW^7*t^3 - 37182*ep^2*mtt^2*mWW^7*t^3 - 82893*ep^3*mtt^2*mWW^7*t^3 - 88926*ep^4*mtt^2*mWW^7*t^3 - 36648*ep^5*mtt^2*mWW^7*t^3 + 138*mtt*mWW^8*t^3 + 1695*ep*mtt*mWW^8*t^3 + 8004*ep^2*mtt*mWW^8*t^3 + 18165*ep^3*mtt*mWW^8*t^3 + 19830*ep^4*mtt*mWW^8*t^3 + 8328*ep^5*mtt*mWW^8*t^3 + 180*ep*mtt^8*s*t^3 + 1650*ep^2*mtt^8*s*t^3 + 5310*ep^3*mtt^8*s*t^3 + 7260*ep^4*mtt^8*s*t^3 + 3600*ep^5*mtt^8*s*t^3 - 852*ep*mtt^7*mWW*s*t^3 - 7796*ep^2*mtt^7*mWW*s*t^3 - 25024*ep^3*mtt^7*mWW*s*t^3 - 34096*ep^4*mtt^7*mWW*s*t^3 - 16832*ep^5*mtt^7*mWW*s*t^3 - 59*ep*mtt^6*mWW^2*s*t^3 + 468*ep^2*mtt^6*mWW^2*s*t^3 + 5629*ep^3*mtt^6*mWW^2*s*t^3 + 13690*ep^4*mtt^6*mWW^2*s*t^3 + 9752*ep^5*mtt^6*mWW^2*s*t^3 + 326*mtt^5*mWW^3*s*t^3 + 8148*ep*mtt^5*mWW^3*s*t^3 + 55742*ep^2*mtt^5*mWW^3*s*t^3 + 155456*ep^3*mtt^5*mWW^3*s*t^3 + 188508*ep^4*mtt^5*mWW^3*s*t^3 + 82160*ep^5*mtt^5*mWW^3*s*t^3 - 1188*mtt^4*mWW^4*s*t^3 - 20233*ep*mtt^4*mWW^4*s*t^3 - 122714*ep^2*mtt^4*mWW^4*s*t^3 - 334927*ep^3*mtt^4*mWW^4*s*t^3 - 413906*ep^4*mtt^4*mWW^4*s*t^3 - 187352*ep^5*mtt^4*mWW^4*s*t^3 + 1674*mtt^3*mWW^5*s*t^3 + 21676*ep*mtt^3*mWW^5*s*t^3 + 110252*ep^2*mtt^3*mWW^5*s*t^3 + 272782*ep^3*mtt^3*mWW^5*s*t^3 + 321420*ep^4*mtt^3*mWW^5*s*t^3 + 142416*ep^5*mtt^3*mWW^5*s*t^3 - 1130*mtt^2*mWW^6*s*t^3 - 11627*ep*mtt^2*mWW^6*s*t^3 - 44864*ep^2*mtt^2*mWW^6*s*t^3 - 82681*ep^3*mtt^2*mWW^6*s*t^3 - 74154*ep^4*mtt^2*mWW^6*s*t^3 - 25624*ep^5*mtt^2*mWW^6*s*t^3 + 360*mtt*mWW^7*s*t^3 + 3272*ep*mtt*mWW^7*s*t^3 + 9478*ep^2*mtt*mWW^7*s*t^3 + 7770*ep^3*mtt*mWW^7*s*t^3 - 5112*ep^4*mtt*mWW^7*s*t^3 - 7168*ep^5*mtt*mWW^7*s*t^3 - 42*mWW^8*s*t^3 - 505*ep*mWW^8*s*t^3 - 2216*ep^2*mWW^8*s*t^3 - 4315*ep^3*mWW^8*s*t^3 - 3610*ep^4*mWW^8*s*t^3 - 952*ep^5*mWW^8*s*t^3 - 360*ep*mtt^7*s^2*t^3 - 3300*ep^2*mtt^7*s^2*t^3 - 10620*ep^3*mtt^7*s^2*t^3 - 14520*ep^4*mtt^7*s^2*t^3 - 7200*ep^5*mtt^7*s^2*t^3 + 3234*ep*mtt^6*mWW*s^2*t^3 + 29432*ep^2*mtt^6*mWW*s^2*t^3 + 93786*ep^3*mtt^6*mWW*s^2*t^3 + 126700*ep^4*mtt^6*mWW*s^2*t^3 + 61968*ep^5*mtt^6*mWW*s^2*t^3 - 1335*ep*mtt^5*mWW^2*s^2*t^3 - 12896*ep^2*mtt^5*mWW^2*s^2*t^3 - 46215*ep^3*mtt^5*mWW^2*s^2*t^3 - 70522*ep^4*mtt^5*mWW^2*s^2*t^3 - 38472*ep^5*mtt^5*mWW^2*s^2*t^3 - 100*mtt^4*mWW^3*s^2*t^3 - 11173*ep*mtt^4*mWW^3*s^2*t^3 - 97100*ep^2*mtt^4*mWW^3*s^2*t^3 - 300789*ep^3*mtt^4*mWW^3*s^2*t^3 - 391378*ep^4*mtt^4*mWW^3*s^2*t^3 - 182424*ep^5*mtt^4*mWW^3*s^2*t^3 + 398*mtt^3*mWW^4*s^2*t^3 + 17356*ep*mtt^3*mWW^4*s^2*t^3 + 140636*ep^2*mtt^3*mWW^4*s^2*t^3 + 439282*ep^3*mtt^3*mWW^4*s^2*t^3 + 586856*ep^4*mtt^3*mWW^4*s^2*t^3 + 281728*ep^5*mtt^3*mWW^4*s^2*t^3 - 532*mtt^2*mWW^5*s^2*t^3 - 8748*ep*mtt^2*mWW^5*s^2*t^3 - 52770*ep^2*mtt^2*mWW^5*s^2*t^3 - 150766*ep^3*mtt^2*mWW^5*s^2*t^3 - 198960*ep^4*mtt^2*mWW^5*s^2*t^3 - 96672*ep^5*mtt^2*mWW^5*s^2*t^3 + 270*mtt*mWW^6*s^2*t^3 + 501*ep*mtt*mWW^6*s^2*t^3 - 11544*ep^2*mtt*mWW^6*s^2*t^3 - 52889*ep^3*mtt*mWW^6*s^2*t^3 - 79074*ep^4*mtt*mWW^6*s^2*t^3 - 39400*ep^5*mtt*mWW^6*s^2*t^3 - 36*mWW^7*s^2*t^3 + 525*ep*mWW^7*s^2*t^3 + 7542*ep^2*mWW^7*s^2*t^3 + 28211*ep^3*mWW^7*s^2*t^3 + 40898*ep^4*mWW^7*s^2*t^3 + 20472*ep^5*mWW^7*s^2*t^3 + 360*ep*mtt^6*s^3*t^3 + 3300*ep^2*mtt^6*s^3*t^3 + 10620*ep^3*mtt^6*s^3*t^3 + 14520*ep^4*mtt^6*s^3*t^3 + 7200*ep^5*mtt^6*s^3*t^3 - 3900*ep*mtt^5*mWW*s^3*t^3 - 35400*ep^2*mtt^5*mWW*s^3*t^3 - 112404*ep^3*mtt^5*mWW*s^3*t^3 - 151224*ep^4*mtt^5*mWW*s^3*t^3 - 73632*ep^5*mtt^5*mWW*s^3*t^3 + 1917*ep*mtt^4*mWW^2*s^3*t^3 + 16980*ep^2*mtt^4*mWW^2*s^3*t^3 + 55557*ep^3*mtt^4*mWW^2*s^3*t^3 + 78402*ep^4*mtt^4*mWW^2*s^3*t^3 + 40104*ep^5*mtt^4*mWW^2*s^3*t^3 - 106*mtt^3*mWW^3*s^3*t^3 + 6332*ep*mtt^3*mWW^3*s^3*t^3 + 64978*ep^2*mtt^3*mWW^3*s^3*t^3 + 212184*ep^3*mtt^3*mWW^3*s^3*t^3 + 284888*ep^4*mtt^3*mWW^3*s^3*t^3 + 136704*ep^5*mtt^3*mWW^3*s^3*t^3 + 130*mtt^2*mWW^4*s^3*t^3 - 5850*ep*mtt^2*mWW^4*s^3*t^3 - 61966*ep^2*mtt^2*mWW^4*s^3*t^3 - 209182*ep^3*mtt^2*mWW^4*s^3*t^3 - 289916*ep^4*mtt^2*mWW^4*s^3*t^3 - 143056*ep^5*mtt^2*mWW^4*s^3*t^3 + 10*mtt*mWW^5*s^3*t^3 + 422*ep*mtt*mWW^5*s^3*t^3 + 3098*ep^2*mtt*mWW^5*s^3*t^3 + 12022*ep^3*mtt*mWW^5*s^3*t^3 + 20476*ep^4*mtt*mWW^5*s^3*t^3 + 12112*ep^5*mtt*mWW^5*s^3*t^3 - 34*mWW^6*s^3*t^3 + 647*ep*mWW^6*s^3*t^3 + 8362*ep^2*mWW^6*s^3*t^3 + 29187*ep^3*mWW^6*s^3*t^3 + 40262*ep^4*mWW^6*s^3*t^3 + 19416*ep^5*mWW^6*s^3*t^3 - 180*ep*mtt^5*s^4*t^3 - 1650*ep^2*mtt^5*s^4*t^3 - 5310*ep^3*mtt^5*s^4*t^3 - 7260*ep^4*mtt^5*s^4*t^3 - 3600*ep^5*mtt^5*s^4*t^3 + 1851*ep*mtt^4*mWW*s^4*t^3 + 16748*ep^2*mtt^4*mWW*s^4*t^3 + 52951*ep^3*mtt^4*mWW*s^4*t^3 + 70882*ep^4*mtt^4*mWW*s^4*t^3 + 34328*ep^5*mtt^4*mWW*s^4*t^3 - 1018*ep*mtt^3*mWW^2*s^4*t^3 - 8874*ep^2*mtt^3*mWW^2*s^4*t^3 - 27940*ep^3*mtt^3*mWW^2*s^4*t^3 - 37768*ep^4*mtt^3*mWW^2*s^4*t^3 - 18560*ep^5*mtt^3*mWW^2*s^4*t^3 + 36*mtt^2*mWW^3*s^4*t^3 - 1930*ep*mtt^2*mWW^3*s^4*t^3 - 19950*ep^2*mtt^2*mWW^3*s^4*t^3 - 65168*ep^3*mtt^2*mWW^3*s^4*t^3 - 87824*ep^4*mtt^2*mWW^3*s^4*t^3 - 42464*ep^5*mtt^2*mWW^3*s^4*t^3 - 48*mtt*mWW^4*s^4*t^3 + 1250*ep*mtt*mWW^4*s^4*t^3 + 14128*ep^2*mtt*mWW^4*s^4*t^3 + 47754*ep^3*mtt*mWW^4*s^4*t^3 + 65988*ep^4*mtt*mWW^4*s^4*t^3 + 32528*ep^5*mtt*mWW^4*s^4*t^3 + 12*mWW^5*s^4*t^3 + 171*ep*mWW^5*s^4*t^3 + 894*ep^2*mWW^5*s^4*t^3 + 1745*ep^3*mWW^5*s^4*t^3 + 1166*ep^4*mWW^5*s^4*t^3 + 72*ep^5*mWW^5*s^4*t^3 + 36*ep*mtt^4*s^5*t^3 + 330*ep^2*mtt^4*s^5*t^3 + 1062*ep^3*mtt^4*s^5*t^3 + 1452*ep^4*mtt^4*s^5*t^3 + 720*ep^5*mtt^4*s^5*t^3 - 264*ep*mtt^3*mWW*s^5*t^3 - 2372*ep^2*mtt^3*mWW*s^5*t^3 - 7428*ep^3*mtt^3*mWW*s^5*t^3 - 9832*ep^4*mtt^3*mWW*s^5*t^3 - 4704*ep^5*mtt^3*mWW*s^5*t^3 + 192*ep*mtt^2*mWW^2*s^5*t^3 + 1712*ep^2*mtt^2*mWW^2*s^5*t^3 + 5304*ep^3*mtt^2*mWW^2*s^5*t^3 + 6928*ep^4*mtt^2*mWW^2*s^5*t^3 + 3264*ep^5*mtt^2*mWW^2*s^5*t^3 + 264*ep*mtt*mWW^3*s^5*t^3 + 2372*ep^2*mtt*mWW^3*s^5*t^3 + 7428*ep^3*mtt*mWW^3*s^5*t^3 + 9832*ep^4*mtt*mWW^3*s^5*t^3 + 4704*ep^5*mtt*mWW^3*s^5*t^3 - 228*ep*mWW^4*s^5*t^3 - 2042*ep^2*mWW^4*s^5*t^3 - 6366*ep^3*mWW^4*s^5*t^3 - 8380*ep^4*mWW^4*s^5*t^3 - 3984*ep^5*mWW^4*s^5*t^3 + 228*ep*mtt^8*t^4 + 2082*ep^2*mtt^8*t^4 + 6666*ep^3*mtt^8*t^4 + 9060*ep^4*mtt^8*t^4 + 4464*ep^5*mtt^8*t^4 - 360*ep*mtt^7*mWW*t^4 - 3366*ep^2*mtt^7*mWW*t^4 - 11118*ep^3*mtt^7*mWW*t^4 - 15660*ep^4*mtt^7*mWW*t^4 - 8016*ep^5*mtt^7*mWW*t^4 - 357*ep*mtt^6*mWW^2*t^4 - 2868*ep^2*mtt^6*mWW^2*t^4 - 7473*ep^3*mtt^6*mWW^2*t^4 - 7374*ep^4*mtt^6*mWW^2*t^4 - 2088*ep^5*mtt^6*mWW^2*t^4 + 336*mtt^5*mWW^3*t^4 + 4548*ep*mtt^5*mWW^3*t^4 + 22620*ep^2*mtt^5*mWW^3*t^4 + 51132*ep^3*mtt^5*mWW^3*t^4 + 52536*ep^4*mtt^5*mWW^3*t^4 + 19488*ep^5*mtt^5*mWW^3*t^4 - 1068*mtt^4*mWW^4*t^4 - 11907*ep*mtt^4*mWW^4*t^4 - 50112*ep^2*mtt^4*mWW^4*t^4 - 99267*ep^3*mtt^4*mWW^4*t^4 - 91578*ep^4*mtt^4*mWW^4*t^4 - 30648*ep^5*mtt^4*mWW^4*t^4 + 1362*mtt^3*mWW^5*t^4 + 14724*ep*mtt^3*mWW^5*t^4 + 59994*ep^2*mtt^3*mWW^5*t^4 + 115332*ep^3*mtt^3*mWW^5*t^4 + 103488*ep^4*mtt^3*mWW^5*t^4 + 33600*ep^5*mtt^3*mWW^5*t^4 - 918*mtt^2*mWW^6*t^4 - 10233*ep*mtt^2*mWW^6*t^4 - 43296*ep^2*mtt^2*mWW^6*t^4 - 87051*ep^3*mtt^2*mWW^6*t^4 - 82650*ep^4*mtt^2*mWW^6*t^4 - 29112*ep^5*mtt^2*mWW^6*t^4 + 342*mtt*mWW^7*t^4 + 4020*ep*mtt*mWW^7*t^4 + 18072*ep^2*mtt*mWW^7*t^4 + 38850*ep^3*mtt*mWW^7*t^4 + 39852*ep^4*mtt*mWW^7*t^4 + 15504*ep^5*mtt*mWW^7*t^4 - 54*mWW^8*t^4 - 663*ep*mWW^8*t^4 - 3126*ep^2*mWW^8*t^4 - 7071*ep^3*mWW^8*t^4 - 7674*ep^4*mWW^8*t^4 - 3192*ep^5*mWW^8*t^4 - 960*ep*mtt^7*s*t^4 - 8760*ep^2*mtt^7*s*t^4 - 28020*ep^3*mtt^7*s*t^4 - 38040*ep^4*mtt^7*s*t^4 - 18720*ep^5*mtt^7*s*t^4 + 3756*ep*mtt^6*mWW*s*t^4 + 34340*ep^2*mtt^6*mWW*s*t^4 + 110124*ep^3*mtt^6*mWW*s*t^4 + 149944*ep^4*mtt^6*mWW*s*t^4 + 74016*ep^5*mtt^6*mWW*s*t^4 - 3480*ep*mtt^5*mWW^2*s*t^4 - 33242*ep^2*mtt^5*mWW^2*s*t^4 - 112354*ep^3*mtt^5*mWW^2*s*t^4 - 161128*ep^4*mtt^5*mWW^2*s*t^4 - 83456*ep^5*mtt^5*mWW^2*s*t^4 - 558*mtt^4*mWW^3*s*t^4 - 9774*ep*mtt^4*mWW^3*s*t^4 - 56150*ep^2*mtt^4*mWW^3*s*t^4 - 137094*ep^3*mtt^4*mWW^3*s*t^4 - 146576*ep^4*mtt^4*mWW^3*s*t^4 - 55648*ep^5*mtt^4*mWW^3*s*t^4 + 1588*mtt^3*mWW^4*s*t^4 + 26350*ep*mtt^3*mWW^4*s*t^4 + 153900*ep^2*mtt^3*mWW^4*s*t^4 + 401470*ep^3*mtt^3*mWW^4*s*t^4 + 475192*ep^4*mtt^3*mWW^4*s*t^4 + 207360*ep^5*mtt^3*mWW^4*s*t^4 - 1602*mtt^2*mWW^5*s*t^4 - 23056*ep*mtt^2*mWW^5*s*t^4 - 125206*ep^2*mtt^2*mWW^5*s*t^4 - 317844*ep^3*mtt^2*mWW^5*s*t^4 - 374684*ep^4*mtt^2*mWW^5*s*t^4 - 164528*ep^5*mtt^2*mWW^5*s*t^4 + 672*mtt*mWW^6*s*t^4 + 7892*ep*mtt*mWW^6*s*t^4 + 36134*ep^2*mtt*mWW^6*s*t^4 + 80918*ep^3*mtt*mWW^6*s*t^4 + 87644*ep^4*mtt*mWW^6*s*t^4 + 36240*ep^5*mtt*mWW^6*s*t^4 - 100*mWW^7*s*t^4 - 728*ep*mWW^7*s*t^4 - 1016*ep^2*mWW^7*s*t^4 + 2800*ep^3*mWW^7*s*t^4 + 7648*ep^4*mWW^7*s*t^4 + 4736*ep^5*mWW^7*s*t^4 + 1560*ep*mtt^6*s^2*t^4 + 14220*ep^2*mtt^6*s^2*t^4 + 45420*ep^3*mtt^6*s^2*t^4 + 61560*ep^4*mtt^6*s^2*t^4 + 30240*ep^5*mtt^6*s^2*t^4 - 7860*ep*mtt^5*mWW*s^2*t^4 - 71448*ep^2*mtt^5*mWW*s^2*t^4 - 227340*ep^3*mtt^5*mWW*s^2*t^4 - 306696*ep^4*mtt^5*mWW*s^2*t^4 - 149856*ep^5*mtt^5*mWW*s^2*t^4 + 8493*ep*mtt^4*mWW^2*s^2*t^4 + 78078*ep^2*mtt^4*mWW^2*s^2*t^4 + 253343*ep^3*mtt^4*mWW^2*s^2*t^4 + 348894*ep^4*mtt^4*mWW^2*s^2*t^4 + 173752*ep^5*mtt^4*mWW^2*s^2*t^4 + 158*mtt^3*mWW^3*s^2*t^4 + 5668*ep*mtt^3*mWW^3*s^2*t^4 + 41762*ep^2*mtt^3*mWW^3*s^2*t^4 + 114680*ep^3*mtt^3*mWW^3*s^2*t^4 + 132400*ep^4*mtt^3*mWW^3*s^2*t^4 + 54272*ep^5*mtt^3*mWW^3*s^2*t^4 - 506*mtt^2*mWW^4*s^2*t^4 - 16470*ep*mtt^2*mWW^4*s^2*t^4 - 123146*ep^2*mtt^2*mWW^4*s^2*t^4 - 362502*ep^3*mtt^2*mWW^4*s^2*t^4 - 462236*ep^4*mtt^2*mWW^4*s^2*t^4 - 214080*ep^5*mtt^2*mWW^4*s^2*t^4 + 498*mtt*mWW^5*s^2*t^4 + 10586*ep*mtt*mWW^5*s^2*t^4 + 70758*ep^2*mtt*mWW^5*s^2*t^4 + 202494*ep^3*mtt*mWW^5*s^2*t^4 + 257796*ep^4*mtt*mWW^5*s^2*t^4 + 120208*ep^5*mtt*mWW^5*s^2*t^4 - 150*mWW^6*s^2*t^4 - 2001*ep*mWW^6*s^2*t^4 - 10440*ep^2*mWW^6*s^2*t^4 - 26767*ep^3*mWW^6*s^2*t^4 - 32582*ep^4*mWW^6*s^2*t^4 - 14920*ep^5*mWW^6*s^2*t^4 - 1200*ep*mtt^5*s^3*t^4 - 10920*ep^2*mtt^5*s^3*t^4 - 34800*ep^3*mtt^5*s^3*t^4 - 47040*ep^4*mtt^5*s^3*t^4 - 23040*ep^5*mtt^5*s^3*t^4 + 5940*ep*mtt^4*mWW*s^3*t^4 + 53772*ep^2*mtt^4*mWW*s^3*t^4 + 170136*ep^3*mtt^4*mWW*s^3*t^4 + 228000*ep^4*mtt^4*mWW*s^3*t^4 + 110592*ep^5*mtt^4*mWW*s^3*t^4 - 5946*ep*mtt^3*mWW^2*s^3*t^4 - 53694*ep^2*mtt^3*mWW^2*s^3*t^4 - 170496*ep^3*mtt^3*mWW^2*s^3*t^4 - 229584*ep^4*mtt^3*mWW^2*s^3*t^4 - 111840*ep^5*mtt^3*mWW^2*s^3*t^4 + 40*mtt^2*mWW^3*s^3*t^4 - 1314*ep*mtt^2*mWW^3*s^3*t^4 - 14270*ep^2*mtt^2*mWW^3*s^3*t^4 - 45404*ep^3*mtt^2*mWW^3*s^3*t^4 - 58584*ep^4*mtt^2*mWW^3*s^3*t^4 - 27008*ep^5*mtt^2*mWW^3*s^3*t^4 - 24*mtt*mWW^4*s^3*t^4 + 3942*ep*mtt*mWW^4*s^3*t^4 + 37362*ep^2*mtt*mWW^4*s^3*t^4 + 118912*ep^3*mtt*mWW^4*s^3*t^4 + 158240*ep^4*mtt*mWW^4*s^3*t^4 + 75808*ep^5*mtt*mWW^4*s^3*t^4 - 16*mWW^5*s^3*t^4 - 1326*ep*mWW^5*s^3*t^4 - 11386*ep^2*mWW^5*s^3*t^4 - 35660*ep^3*mWW^5*s^3*t^4 - 47576*ep^4*mWW^5*s^3*t^4 - 22976*ep^5*mWW^5*s^3*t^4 + 420*ep*mtt^4*s^4*t^4 + 3810*ep^2*mtt^4*s^4*t^4 + 12090*ep^3*mtt^4*s^4*t^4 + 16260*ep^4*mtt^4*s^4*t^4 + 7920*ep^5*mtt^4*s^4*t^4 - 1524*ep*mtt^3*mWW*s^4*t^4 - 13730*ep^2*mtt^3*mWW*s^4*t^4 - 43158*ep^3*mtt^3*mWW*s^4*t^4 - 57388*ep^4*mtt^3*mWW*s^4*t^4 - 27600*ep^5*mtt^3*mWW*s^4*t^4 + 1212*ep*mtt^2*mWW^2*s^4*t^4 + 10854*ep^2*mtt^2*mWW^2*s^4*t^4 + 33834*ep^3*mtt^2*mWW^2*s^4*t^4 + 44532*ep^4*mtt^2*mWW^2*s^4*t^4 + 21168*ep^5*mtt^2*mWW^2*s^4*t^4 + 468*ep*mtt*mWW^3*s^4*t^4 + 4242*ep^2*mtt*mWW^3*s^4*t^4 + 13446*ep^3*mtt*mWW^3*s^4*t^4 + 18060*ep^4*mtt*mWW^3*s^4*t^4 + 8784*ep^5*mtt*mWW^3*s^4*t^4 - 576*ep*mWW^4*s^4*t^4 - 5176*ep^2*mWW^4*s^4*t^4 - 16212*ep^3*mWW^4*s^4*t^4 - 21464*ep^4*mWW^4*s^4*t^4 - 10272*ep^5*mWW^4*s^4*t^4 - 48*ep*mtt^3*s^5*t^4 - 432*ep^2*mtt^3*s^5*t^4 - 1356*ep^3*mtt^3*s^5*t^4 - 1800*ep^4*mtt^3*s^5*t^4 - 864*ep^5*mtt^3*s^5*t^4 + 48*ep*mtt^2*mWW*s^5*t^4 + 432*ep^2*mtt^2*mWW*s^5*t^4 + 1356*ep^3*mtt^2*mWW*s^5*t^4 + 1800*ep^4*mtt^2*mWW*s^5*t^4 + 864*ep^5*mtt^2*mWW*s^5*t^4 + 48*ep*mtt*mWW^2*s^5*t^4 + 432*ep^2*mtt*mWW^2*s^5*t^4 + 1356*ep^3*mtt*mWW^2*s^5*t^4 + 1800*ep^4*mtt*mWW^2*s^5*t^4 + 864*ep^5*mtt*mWW^2*s^5*t^4 - 48*ep*mWW^3*s^5*t^4 - 432*ep^2*mWW^3*s^5*t^4 - 1356*ep^3*mWW^3*s^5*t^4 - 1800*ep^4*mWW^3*s^5*t^4 - 864*ep^5*mWW^3*s^5*t^4 - 600*ep*mtt^7*t^5 - 5460*ep^2*mtt^7*t^5 - 17400*ep^3*mtt^7*t^5 - 23520*ep^4*mtt^7*t^5 - 11520*ep^5*mtt^7*t^5 + 1554*ep*mtt^6*mWW*t^5 + 14280*ep^2*mtt^6*mWW*t^5 + 46110*ep^3*mtt^6*mWW*t^5 + 63300*ep^4*mtt^6*mWW*t^5 + 31536*ep^5*mtt^6*mWW*t^5 - 765*ep*mtt^5*mWW^2*t^5 - 7512*ep^2*mtt^5*mWW^2*t^5 - 26337*ep^3*mtt^5*mWW^2*t^5 - 39486*ep^4*mtt^5*mWW^2*t^5 - 21480*ep^5*mtt^5*mWW^2*t^5 - 402*mtt^4*mWW^3*t^5 - 5607*ep*mtt^4*mWW^3*t^5 - 28482*ep^2*mtt^4*mWW^3*t^5 - 65379*ep^3*mtt^4*mWW^3*t^5 - 68226*ep^4*mtt^4*mWW^3*t^5 - 25944*ep^5*mtt^4*mWW^3*t^5 + 1026*mtt^3*mWW^4*t^5 + 12690*ep*mtt^3*mWW^4*t^5 + 59334*ep^2*mtt^3*mWW^4*t^5 + 130326*ep^3*mtt^3*mWW^4*t^5 + 134508*ep^4*mtt^3*mWW^4*t^5 + 52176*ep^5*mtt^3*mWW^4*t^5 - 894*mtt^2*mWW^5*t^5 - 10194*ep*mtt^2*mWW^5*t^5 - 43962*ep^2*mtt^2*mWW^5*t^5 - 89394*ep^3*mtt^2*mWW^5*t^5 - 85284*ep^4*mtt^2*mWW^5*t^5 - 30192*ep^5*mtt^2*mWW^5*t^5 + 318*mtt*mWW^6*t^5 + 3447*ep*mtt*mWW^6*t^5 + 13950*ep^2*mtt*mWW^6*t^5 + 26151*ep^3*mtt*mWW^6*t^5 + 22218*ep^4*mtt*mWW^6*t^5 + 6456*ep^5*mtt*mWW^6*t^5 - 48*mWW^7*t^5 - 525*ep*mWW^7*t^5 - 2148*ep^2*mWW^7*t^5 - 4077*ep^3*mWW^7*t^5 - 3510*ep^4*mWW^7*t^5 - 1032*ep^5*mWW^7*t^5 + 2040*ep*mtt^6*s*t^5 + 18540*ep^2*mtt^6*s*t^5 + 58980*ep^3*mtt^6*s*t^5 + 79560*ep^4*mtt^6*s*t^5 + 38880*ep^5*mtt^6*s*t^5 - 7140*ep*mtt^5*mWW*s*t^5 - 65040*ep^2*mtt^5*mWW*s*t^5 - 207556*ep^3*mtt^5*mWW*s*t^5 - 281016*ep^4*mtt^5*mWW*s*t^5 - 137888*ep^5*mtt^5*mWW*s*t^5 + 7939*ep*mtt^4*mWW^2*s*t^5 + 73334*ep^2*mtt^4*mWW^2*s*t^5 + 238117*ep^3*mtt^4*mWW^2*s*t^5 + 328170*ep^4*mtt^4*mWW^2*s*t^5 + 163800*ep^5*mtt^4*mWW^2*s*t^5 + 448*mtt^3*mWW^3*s*t^5 + 4262*ep*mtt^3*mWW^3*s*t^5 + 12150*ep^2*mtt^3*mWW^3*s*t^5 + 4456*ep^3*mtt^3*mWW^3*s*t^5 - 24460*ep^4*mtt^3*mWW^3*s*t^5 - 23856*ep^5*mtt^3*mWW^3*s*t^5 - 1074*mtt^2*mWW^4*s*t^5 - 16750*ep*mtt^2*mWW^4*s*t^5 - 92664*ep^2*mtt^2*mWW^4*s*t^5 - 229380*ep^3*mtt^2*mWW^4*s*t^5 - 259140*ep^4*mtt^2*mWW^4*s*t^5 - 108752*ep^5*mtt^2*mWW^4*s*t^5 + 792*mtt*mWW^5*s*t^5 + 12082*ep*mtt*mWW^5*s*t^5 + 67114*ep^2*mtt*mWW^5*s*t^5 + 169960*ep^3*mtt*mWW^5*s*t^5 + 198012*ep^4*mtt*mWW^5*s*t^5 + 86000*ep^5*mtt*mWW^5*s*t^5 - 166*mWW^6*s*t^5 - 2433*ep*mWW^6*s*t^5 - 13434*ep^2*mWW^6*s*t^5 - 34577*ep^3*mWW^6*s*t^5 - 41126*ep^4*mWW^6*s*t^5 - 18184*ep^5*mWW^6*s*t^5 - 2520*ep*mtt^5*s^2*t^5 - 22860*ep^2*mtt^5*s^2*t^5 - 72540*ep^3*mtt^5*s^2*t^5 - 97560*ep^4*mtt^5*s^2*t^5 - 47520*ep^5*mtt^5*s^2*t^5 + 9090*ep*mtt^4*mWW*s^2*t^5 + 82392*ep^2*mtt^4*mWW*s^2*t^5 + 261154*ep^3*mtt^4*mWW*s^2*t^5 + 350748*ep^4*mtt^4*mWW*s^2*t^5 + 170576*ep^5*mtt^4*mWW*s^2*t^5 - 10266*ep*mtt^3*mWW^2*s^2*t^5 - 93314*ep^2*mtt^3*mWW^2*s^2*t^5 - 297140*ep^3*mtt^3*mWW^2*s^2*t^5 - 400888*ep^4*mtt^3*mWW^2*s^2*t^5 - 195712*ep^5*mtt^3*mWW^2*s^2*t^5 - 68*mtt^2*mWW^3*s^2*t^5 + 1614*ep*mtt^2*mWW^3*s^2*t^5 + 19026*ep^2*mtt^2*mWW^3*s^2*t^5 + 68024*ep^3*mtt^2*mWW^3*s^2*t^5 + 99504*ep^4*mtt^2*mWW^3*s^2*t^5 + 51680*ep^5*mtt^2*mWW^3*s^2*t^5 + 180*mtt*mWW^4*s^2*t^5 + 4638*ep*mtt*mWW^4*s^2*t^5 + 31778*ep^2*mtt*mWW^4*s^2*t^5 + 87484*ep^3*mtt*mWW^4*s^2*t^5 + 105800*ep^4*mtt*mWW^4*s^2*t^5 + 47040*ep^5*mtt*mWW^4*s^2*t^5 - 112*mWW^5*s^2*t^5 - 2532*ep*mWW^5*s^2*t^5 - 16806*ep^2*mWW^5*s^2*t^5 - 46310*ep^3*mWW^5*s^2*t^5 - 56740*ep^4*mWW^5*s^2*t^5 - 25680*ep^5*mWW^5*s^2*t^5 + 1320*ep*mtt^4*s^3*t^5 + 11940*ep^2*mtt^4*s^3*t^5 + 37740*ep^3*mtt^4*s^3*t^5 + 50520*ep^4*mtt^4*s^3*t^5 + 24480*ep^5*mtt^4*s^3*t^5 - 3840*ep*mtt^3*mWW*s^3*t^5 - 34656*ep^2*mtt^3*mWW*s^3*t^5 - 109200*ep^3*mtt^3*mWW*s^3*t^5 - 145632*ep^4*mtt^3*mWW*s^3*t^5 - 70272*ep^5*mtt^3*mWW*s^3*t^5 + 3384*ep*mtt^2*mWW^2*s^3*t^5 + 30444*ep^2*mtt^2*mWW^2*s^3*t^5 + 95508*ep^3*mtt^2*mWW^2*s^3*t^5 + 126696*ep^4*mtt^2*mWW^2*s^3*t^5 + 60768*ep^5*mtt^2*mWW^2*s^3*t^5 - 528*ep*mtt*mWW^3*s^3*t^5 - 4680*ep^2*mtt*mWW^3*s^3*t^5 - 14376*ep^3*mtt*mWW^3*s^3*t^5 - 18576*ep^4*mtt*mWW^3*s^3*t^5 - 8640*ep^5*mtt*mWW^3*s^3*t^5 - 336*ep*mWW^4*s^3*t^5 - 3048*ep^2*mWW^4*s^3*t^5 - 9672*ep^3*mWW^4*s^3*t^5 - 13008*ep^4*mWW^4*s^3*t^5 - 6336*ep^5*mWW^4*s^3*t^5 - 240*ep*mtt^3*s^4*t^5 - 2160*ep^2*mtt^3*s^4*t^5 - 6780*ep^3*mtt^3*s^4*t^5 - 9000*ep^4*mtt^3*s^4*t^5 - 4320*ep^5*mtt^3*s^4*t^5 + 336*ep*mtt^2*mWW*s^4*t^5 + 3024*ep^2*mtt^2*mWW*s^4*t^5 + 9492*ep^3*mtt^2*mWW*s^4*t^5 + 12600*ep^4*mtt^2*mWW*s^4*t^5 + 6048*ep^5*mtt^2*mWW*s^4*t^5 + 48*ep*mtt*mWW^2*s^4*t^5 + 432*ep^2*mtt*mWW^2*s^4*t^5 + 1356*ep^3*mtt*mWW^2*s^4*t^5 + 1800*ep^4*mtt*mWW^2*s^4*t^5 + 864*ep^5*mtt*mWW^2*s^4*t^5 - 144*ep*mWW^3*s^4*t^5 - 1296*ep^2*mWW^3*s^4*t^5 - 4068*ep^3*mWW^3*s^4*t^5 - 5400*ep^4*mWW^3*s^4*t^5 - 2592*ep^5*mWW^3*s^4*t^5 + 840*ep*mtt^6*t^6 + 7620*ep^2*mtt^6*t^6 + 24180*ep^3*mtt^6*t^6 + 32520*ep^4*mtt^6*t^6 + 15840*ep^5*mtt^6*t^6 - 2496*ep*mtt^5*mWW*t^6 - 22770*ep^2*mtt^5*mWW*t^6 - 72810*ep^3*mtt^5*mWW*t^6 - 98820*ep^4*mtt^5*mWW*t^6 - 48624*ep^5*mtt^5*mWW*t^6 + 2199*ep*mtt^4*mWW^2*t^6 + 20394*ep^2*mtt^4*mWW^2*t^6 + 66657*ep^3*mtt^4*mWW^2*t^6 + 92790*ep^4*mtt^4*mWW^2*t^6 + 46920*ep^5*mtt^4*mWW^2*t^6 + 246*mtt^3*mWW^3*t^6 + 2874*ep*mtt^3*mWW^3*t^6 + 12276*ep^2*mtt^3*mWW^3*t^6 + 23244*ep^3*mtt^3*mWW^3*t^6 + 18600*ep^4*mtt^3*mWW^3*t^6 + 4320*ep^5*mtt^3*mWW^3*t^6 - 546*mtt^2*mWW^4*t^6 - 7182*ep*mtt^2*mWW^4*t^6 - 35436*ep^2*mtt^2*mWW^4*t^6 - 81516*ep^3*mtt^2*mWW^4*t^6 - 87912*ep^4*mtt^2*mWW^4*t^6 - 35808*ep^5*mtt^2*mWW^4*t^6 + 354*mtt*mWW^5*t^6 + 4386*ep*mtt*mWW^5*t^6 + 20598*ep^2*mtt*mWW^5*t^6 + 45642*ep^3*mtt*mWW^5*t^6 + 47844*ep^4*mtt*mWW^5*t^6 + 19056*ep^5*mtt*mWW^5*t^6 - 54*mWW^6*t^6 - 621*ep*mWW^6*t^6 - 2682*ep^2*mWW^6*t^6 - 5397*ep^3*mWW^6*t^6 - 5022*ep^4*mWW^6*t^6 - 1704*ep^5*mWW^6*t^6 - 2160*ep*mtt^5*s*t^6 - 19560*ep^2*mtt^5*s*t^6 - 61920*ep^3*mtt^5*s*t^6 - 83040*ep^4*mtt^5*s*t^6 - 40320*ep^5*mtt^5*s*t^6 + 6864*ep*mtt^4*mWW*s*t^6 + 62270*ep^2*mtt^4*mWW*s*t^6 + 197614*ep^3*mtt^4*mWW*s*t^6 + 265804*ep^4*mtt^4*mWW*s*t^6 + 129488*ep^5*mtt^4*mWW*s*t^6 - 7606*ep*mtt^3*mWW^2*s*t^6 - 69342*ep^2*mtt^3*mWW^2*s*t^6 - 221452*ep^3*mtt^3*mWW^2*s*t^6 - 299896*ep^4*mtt^3*mWW^2*s*t^6 - 147104*ep^5*mtt^3*mWW^2*s*t^6 - 136*mtt^2*mWW^3*s*t^6 + 1300*ep*mtt^2*mWW^3*s*t^6 + 19874*ep^2*mtt^2*mWW^3*s*t^6 + 73462*ep^3*mtt^2*mWW^3*s*t^6 + 107876*ep^4*mtt^2*mWW^3*s*t^6 + 55984*ep^5*mtt^2*mWW^3*s*t^6 + 284*mtt*mWW^4*s*t^6 + 3772*ep*mtt*mWW^4*s*t^6 + 18258*ep^2*mtt*mWW^4*s*t^6 + 39930*ep^3*mtt*mWW^4*s*t^6 + 40012*ep^4*mtt*mWW^4*s*t^6 + 14864*ep^5*mtt*mWW^4*s*t^6 - 148*mWW^5*s*t^6 - 2170*ep*mWW^5*s*t^6 - 11500*ep^2*mWW^5*s*t^6 - 27634*ep^3*mWW^5*s*t^6 - 30756*ep^4*mWW^5*s*t^6 - 12912*ep^5*mWW^5*s*t^6 + 1800*ep*mtt^4*s^2*t^6 + 16260*ep^2*mtt^4*s^2*t^6 + 51300*ep^3*mtt^4*s^2*t^6 + 68520*ep^4*mtt^4*s^2*t^6 + 33120*ep^5*mtt^4*s^2*t^6 - 5016*ep*mtt^3*mWW*s^2*t^6 - 45308*ep^2*mtt^3*mWW*s^2*t^6 - 142932*ep^3*mtt^3*mWW*s^2*t^6 - 190888*ep^4*mtt^3*mWW*s^2*t^6 - 92256*ep^5*mtt^3*mWW*s^2*t^6 + 4800*ep*mtt^2*mWW^2*s^2*t^6 + 43328*ep^2*mtt^2*mWW^2*s^2*t^6 + 136560*ep^3*mtt^2*mWW^2*s^2*t^6 + 182176*ep^4*mtt^2*mWW^2*s^2*t^6 + 87936*ep^5*mtt^2*mWW^2*s^2*t^6 - 1752*ep*mtt*mWW^3*s^2*t^6 - 15772*ep^2*mtt*mWW^3*s^2*t^6 - 49524*ep^3*mtt*mWW^3*s^2*t^6 - 65768*ep^4*mtt*mWW^3*s^2*t^6 - 31584*ep^5*mtt*mWW^3*s^2*t^6 + 168*ep*mWW^4*s^2*t^6 + 1492*ep^2*mWW^4*s^2*t^6 + 4596*ep^3*mWW^4*s^2*t^6 + 5960*ep^4*mWW^4*s^2*t^6 + 2784*ep^5*mWW^4*s^2*t^6 - 480*ep*mtt^3*s^3*t^6 - 4320*ep^2*mtt^3*s^3*t^6 - 13560*ep^3*mtt^3*s^3*t^6 - 18000*ep^4*mtt^3*s^3*t^6 - 8640*ep^5*mtt^3*s^3*t^6 + 864*ep*mtt^2*mWW*s^3*t^6 + 7776*ep^2*mtt^2*mWW*s^3*t^6 + 24408*ep^3*mtt^2*mWW*s^3*t^6 + 32400*ep^4*mtt^2*mWW*s^3*t^6 + 15552*ep^5*mtt^2*mWW*s^3*t^6 - 288*ep*mtt*mWW^2*s^3*t^6 - 2592*ep^2*mtt*mWW^2*s^3*t^6 - 8136*ep^3*mtt*mWW^2*s^3*t^6 - 10800*ep^4*mtt*mWW^2*s^3*t^6 - 5184*ep^5*mtt*mWW^2*s^3*t^6 - 96*ep*mWW^3*s^3*t^6 - 864*ep^2*mWW^3*s^3*t^6 - 2712*ep^3*mWW^3*s^3*t^6 - 3600*ep^4*mWW^3*s^3*t^6 - 1728*ep^5*mWW^3*s^3*t^6 - 660*ep*mtt^5*t^7 - 5970*ep^2*mtt^5*t^7 - 18870*ep^3*mtt^5*t^7 - 25260*ep^4*mtt^5*t^7 - 12240*ep^5*mtt^5*t^7 + 2043*ep*mtt^4*mWW*t^7 + 18540*ep^2*mtt^4*mWW*t^7 + 58863*ep^3*mtt^4*mWW*t^7 + 79218*ep^4*mtt^4*mWW*t^7 + 38616*ep^5*mtt^4*mWW*t^7 - 2100*ep*mtt^3*mWW^2*t^7 - 19188*ep^2*mtt^3*mWW^2*t^7 - 61488*ep^3*mtt^3*mWW^2*t^7 - 83664*ep^4*mtt^3*mWW^2*t^7 - 41280*ep^5*mtt^3*mWW^2*t^7 - 60*mtt^2*mWW^3*t^7 - 72*ep*mtt^2*mWW^3*t^7 + 2772*ep^2*mtt^2*mWW^3*t^7 + 12888*ep^3*mtt^2*mWW^3*t^7 + 20832*ep^4*mtt^2*mWW^3*t^7 + 11520*ep^5*mtt^2*mWW^3*t^7 + 120*mtt*mWW^4*t^7 + 1572*ep*mtt*mWW^4*t^7 + 7710*ep^2*mtt*mWW^4*t^7 + 17586*ep^3*mtt*mWW^4*t^7 + 18756*ep^4*mtt*mWW^4*t^7 + 7536*ep^5*mtt*mWW^4*t^7 - 60*mWW^5*t^7 - 783*ep*mWW^5*t^7 - 3864*ep^2*mWW^5*t^7 - 8979*ep^3*mWW^5*t^7 - 9882*ep^4*mWW^5*t^7 - 4152*ep^5*mWW^5*t^7 + 1140*ep*mtt^4*s*t^7 + 10290*ep^2*mtt^4*s*t^7 + 32430*ep^3*mtt^4*s*t^7 + 43260*ep^4*mtt^4*s*t^7 + 20880*ep^5*mtt^4*s*t^7 - 3288*ep*mtt^3*mWW*s*t^7 - 29708*ep^2*mtt^3*mWW*s*t^7 - 93756*ep^3*mtt^3*mWW*s*t^7 - 125272*ep^4*mtt^3*mWW*s*t^7 - 60576*ep^5*mtt^3*mWW*s*t^7 + 3336*ep*mtt^2*mWW^2*s*t^7 + 30180*ep^2*mtt^2*mWW^2*s*t^7 + 95412*ep^3*mtt^2*mWW^2*s*t^7 + 127752*ep^4*mtt^2*mWW^2*s*t^7 + 61920*ep^5*mtt^2*mWW^2*s*t^7 - 1368*ep*mtt*mWW^3*s*t^7 - 12396*ep^2*mtt*mWW^3*s*t^7 - 39276*ep^3*mtt*mWW^3*s*t^7 - 52728*ep^4*mtt*mWW^3*s*t^7 - 25632*ep^5*mtt*mWW^3*s*t^7 + 180*ep*mWW^4*s*t^7 + 1634*ep^2*mWW^4*s*t^7 + 5190*ep^3*mWW^4*s*t^7 + 6988*ep^4*mWW^4*s*t^7 + 3408*ep^5*mWW^4*s*t^7 - 480*ep*mtt^3*s^2*t^7 - 4320*ep^2*mtt^3*s^2*t^7 - 13560*ep^3*mtt^3*s^2*t^7 - 18000*ep^4*mtt^3*s^2*t^7 - 8640*ep^5*mtt^3*s^2*t^7 + 1056*ep*mtt^2*mWW*s^2*t^7 + 9504*ep^2*mtt^2*mWW*s^2*t^7 + 29832*ep^3*mtt^2*mWW*s^2*t^7 + 39600*ep^4*mtt^2*mWW*s^2*t^7 + 19008*ep^5*mtt^2*mWW*s^2*t^7 - 672*ep*mtt*mWW^2*s^2*t^7 - 6048*ep^2*mtt*mWW^2*s^2*t^7 - 18984*ep^3*mtt*mWW^2*s^2*t^7 - 25200*ep^4*mtt*mWW^2*s^2*t^7 - 12096*ep^5*mtt*mWW^2*s^2*t^7 + 96*ep*mWW^3*s^2*t^7 + 864*ep^2*mWW^3*s^2*t^7 + 2712*ep^3*mWW^3*s^2*t^7 + 3600*ep^4*mWW^3*s^2*t^7 + 1728*ep^5*mWW^3*s^2*t^7 + 276*ep*mtt^4*t^8 + 2490*ep^2*mtt^4*t^8 + 7842*ep^3*mtt^4*t^8 + 10452*ep^4*mtt^4*t^8 + 5040*ep^5*mtt^4*t^8 - 852*ep*mtt^3*mWW*t^8 - 7698*ep^2*mtt^3*mWW*t^8 - 24294*ep^3*mtt^3*mWW*t^8 - 32460*ep^4*mtt^3*mWW*t^8 - 15696*ep^5*mtt^3*mWW*t^8 + 900*ep*mtt^2*mWW^2*t^8 + 8154*ep^2*mtt^2*mWW^2*t^8 + 25830*ep^3*mtt^2*mWW^2*t^8 + 34668*ep^4*mtt^2*mWW^2*t^8 + 16848*ep^5*mtt^2*mWW^2*t^8 - 348*ep*mtt*mWW^3*t^8 - 3174*ep^2*mtt*mWW^3*t^8 - 10146*ep^3*mtt*mWW^3*t^8 - 13764*ep^4*mtt*mWW^3*t^8 - 6768*ep^5*mtt*mWW^3*t^8 + 24*ep*mWW^4*t^8 + 228*ep^2*mWW^4*t^8 + 768*ep^3*mWW^4*t^8 + 1104*ep^4*mWW^4*t^8 + 576*ep^5*mWW^4*t^8 - 240*ep*mtt^3*s*t^8 - 2160*ep^2*mtt^3*s*t^8 - 6780*ep^3*mtt^3*s*t^8 - 9000*ep^4*mtt^3*s*t^8 - 4320*ep^5*mtt^3*s*t^8 + 624*ep*mtt^2*mWW*s*t^8 + 5616*ep^2*mtt^2*mWW*s*t^8 + 17628*ep^3*mtt^2*mWW*s*t^8 + 23400*ep^4*mtt^2*mWW*s*t^8 + 11232*ep^5*mtt^2*mWW*s*t^8 - 528*ep*mtt*mWW^2*s*t^8 - 4752*ep^2*mtt*mWW^2*s*t^8 - 14916*ep^3*mtt*mWW^2*s*t^8 - 19800*ep^4*mtt*mWW^2*s*t^8 - 9504*ep^5*mtt*mWW^2*s*t^8 + 144*ep*mWW^3*s*t^8 + 1296*ep^2*mWW^3*s*t^8 + 4068*ep^3*mWW^3*s*t^8 + 5400*ep^4*mWW^3*s*t^8 + 2592*ep^5*mWW^3*s*t^8 - 48*ep*mtt^3*t^9 - 432*ep^2*mtt^3*t^9 - 1356*ep^3*mtt^3*t^9 - 1800*ep^4*mtt^3*t^9 - 864*ep^5*mtt^3*t^9 + 144*ep*mtt^2*mWW*t^9 + 1296*ep^2*mtt^2*mWW*t^9 + 4068*ep^3*mtt^2*mWW*t^9 + 5400*ep^4*mtt^2*mWW*t^9 + 2592*ep^5*mtt^2*mWW*t^9 - 144*ep*mtt*mWW^2*t^9 - 1296*ep^2*mtt*mWW^2*t^9 - 4068*ep^3*mtt*mWW^2*t^9 - 5400*ep^4*mtt*mWW^2*t^9 - 2592*ep^5*mtt*mWW^2*t^9 + 48*ep*mWW^3*t^9 + 432*ep^2*mWW^3*t^9 + 1356*ep^3*mWW^3*t^9 + 1800*ep^4*mWW^3*t^9 + 864*ep^5*mWW^3*t^9))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^3*(-mtt + mWW)^2*s^2*(mtt - s - t)^2*t^2*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (12*ep^2*mtt^3*mWW^7*s^2 + 140*ep^3*mtt^3*mWW^7*s^2 + 512*ep^4*mtt^3*mWW^7*s^2 + 760*ep^5*mtt^3*mWW^7*s^2 + 400*ep^6*mtt^3*mWW^7*s^2 - 24*ep^2*mtt^2*mWW^8*s^2 - 280*ep^3*mtt^2*mWW^8*s^2 - 1024*ep^4*mtt^2*mWW^8*s^2 - 1520*ep^5*mtt^2*mWW^8*s^2 - 800*ep^6*mtt^2*mWW^8*s^2 + 12*ep^2*mtt*mWW^9*s^2 + 140*ep^3*mtt*mWW^9*s^2 + 512*ep^4*mtt*mWW^9*s^2 + 760*ep^5*mtt*mWW^9*s^2 + 400*ep^6*mtt*mWW^9*s^2 - 6*ep^2*mtt^2*mWW^7*s^3 - 52*ep^3*mtt^2*mWW^7*s^3 - 154*ep^4*mtt^2*mWW^7*s^3 - 188*ep^5*mtt^2*mWW^7*s^3 - 80*ep^6*mtt^2*mWW^7*s^3 + 8*ep^2*mtt*mWW^8*s^3 + 80*ep^3*mtt*mWW^8*s^3 + 256*ep^4*mtt*mWW^8*s^3 + 328*ep^5*mtt*mWW^8*s^3 + 144*ep^6*mtt*mWW^8*s^3 - 2*ep^2*mWW^9*s^3 - 28*ep^3*mWW^9*s^3 - 102*ep^4*mWW^9*s^3 - 140*ep^5*mWW^9*s^3 - 64*ep^6*mWW^9*s^3 - 18*ep*mtt^6*mWW^5*t - 246*ep^2*mtt^6*mWW^5*t - 1296*ep^3*mtt^6*mWW^5*t - 3288*ep^4*mtt^6*mWW^5*t - 4032*ep^5*mtt^6*mWW^5*t - 1920*ep^6*mtt^6*mWW^5*t + 30*ep*mtt^5*mWW^6*t + 396*ep^2*mtt^5*mWW^6*t + 2034*ep^3*mtt^5*mWW^6*t + 5088*ep^4*mtt^5*mWW^6*t + 6216*ep^5*mtt^5*mWW^6*t + 2976*ep^6*mtt^5*mWW^6*t - 6*ep*mtt^4*mWW^7*t - 78*ep^2*mtt^4*mWW^7*t - 408*ep^3*mtt^4*mWW^7*t - 1080*ep^4*mtt^4*mWW^7*t - 1440*ep^5*mtt^4*mWW^7*t - 768*ep^6*mtt^4*mWW^7*t - 6*ep*mtt^3*mWW^8*t - 72*ep^2*mtt^3*mWW^8*t - 330*ep^3*mtt^3*mWW^8*t - 720*ep^4*mtt^3*mWW^8*t - 744*ep^5*mtt^3*mWW^8*t - 288*ep^6*mtt^3*mWW^8*t + 48*ep*mtt^5*mWW^5*s*t + 656*ep^2*mtt^5*mWW^5*s*t + 3456*ep^3*mtt^5*mWW^5*s*t + 8768*ep^4*mtt^5*mWW^5*s*t + 10752*ep^5*mtt^5*mWW^5*s*t + 5120*ep^6*mtt^5*mWW^5*s*t - 80*ep*mtt^4*mWW^6*s*t - 1026*ep^2*mtt^4*mWW^6*s*t - 5188*ep^3*mtt^4*mWW^6*s*t - 12958*ep^4*mtt^4*mWW^6*s*t - 15932*ep^5*mtt^4*mWW^6*s*t - 7696*ep^6*mtt^4*mWW^6*s*t + 16*ep*mtt^3*mWW^7*s*t + 126*ep^2*mtt^3*mWW^7*s*t + 398*ep^3*mtt^3*mWW^7*s*t + 884*ep^4*mtt^3*mWW^7*s*t + 1360*ep^5*mtt^3*mWW^7*s*t + 896*ep^6*mtt^3*mWW^7*s*t + 16*ep*mtt^2*mWW^8*s*t + 200*ep^2*mtt^2*mWW^8*s*t + 954*ep^3*mtt^2*mWW^8*s*t + 2186*ep^4*mtt^2*mWW^8*s*t + 2460*ep^5*mtt^2*mWW^8*s*t + 1104*ep^6*mtt^2*mWW^8*s*t + 20*ep^2*mtt*mWW^9*s*t + 176*ep^3*mtt*mWW^9*s*t + 532*ep^4*mtt*mWW^9*s*t + 664*ep^5*mtt*mWW^9*s*t + 288*ep^6*mtt*mWW^9*s*t - 42*ep*mtt^4*mWW^5*s^2*t - 574*ep^2*mtt^4*mWW^5*s^2*t - 3024*ep^3*mtt^4*mWW^5*s^2*t - 7672*ep^4*mtt^4*mWW^5*s^2*t - 9408*ep^5*mtt^4*mWW^5*s^2*t - 4480*ep^6*mtt^4*mWW^5*s^2*t + 94*ep*mtt^3*mWW^6*s^2*t + 1030*ep^2*mtt^3*mWW^6*s^2*t + 3782*ep^3*mtt^3*mWW^6*s^2*t + 6242*ep^4*mtt^3*mWW^6*s^2*t + 4840*ep^5*mtt^3*mWW^6*s^2*t + 1504*ep^6*mtt^3*mWW^6*s^2*t - 62*ep*mtt^2*mWW^7*s^2*t - 411*ep^2*mtt^2*mWW^7*s^2*t + 802*ep^3*mtt^2*mWW^7*s^2*t + 8229*ep^4*mtt^2*mWW^7*s^2*t + 15422*ep^5*mtt^2*mWW^7*s^2*t + 8920*ep^6*mtt^2*mWW^7*s^2*t + 10*ep*mtt*mWW^8*s^2*t - 25*ep^2*mtt*mWW^8*s^2*t - 1328*ep^3*mtt*mWW^8*s^2*t - 5995*ep^4*mtt*mWW^8*s^2*t - 9742*ep^5*mtt*mWW^8*s^2*t - 5400*ep^6*mtt*mWW^8*s^2*t - 32*ep^2*mWW^9*s^2*t - 340*ep^3*mWW^9*s^2*t - 1140*ep^4*mWW^9*s^2*t - 1544*ep^5*mWW^9*s^2*t - 736*ep^6*mWW^9*s^2*t + 12*ep*mtt^3*mWW^5*s^3*t + 164*ep^2*mtt^3*mWW^5*s^3*t + 864*ep^3*mtt^3*mWW^5*s^3*t + 2192*ep^4*mtt^3*mWW^5*s^3*t + 2688*ep^5*mtt^3*mWW^5*s^3*t + 1280*ep^6*mtt^3*mWW^5*s^3*t - 32*ep*mtt^2*mWW^6*s^3*t - 308*ep^2*mtt^2*mWW^6*s^3*t - 1156*ep^3*mtt^2*mWW^6*s^3*t - 2320*ep^4*mtt^2*mWW^6*s^3*t - 2640*ep^5*mtt^2*mWW^6*s^3*t - 1344*ep^6*mtt^2*mWW^6*s^3*t + 20*ep*mtt*mWW^7*s^3*t + 128*ep^2*mtt*mWW^7*s^3*t - 72*ep^3*mtt*mWW^7*s^3*t - 1356*ep^4*mtt*mWW^7*s^3*t - 2192*ep^5*mtt*mWW^7*s^3*t - 944*ep^6*mtt*mWW^7*s^3*t + 16*ep^2*mWW^8*s^3*t + 364*ep^3*mWW^8*s^3*t + 1484*ep^4*mWW^8*s^3*t + 2144*ep^5*mWW^8*s^3*t + 1008*ep^6*mWW^8*s^3*t - 18*ep*mtt^6*mWW^4*t^2 - 246*ep^2*mtt^6*mWW^4*t^2 - 1296*ep^3*mtt^6*mWW^4*t^2 - 3288*ep^4*mtt^6*mWW^4*t^2 - 4032*ep^5*mtt^6*mWW^4*t^2 - 1920*ep^6*mtt^6*mWW^4*t^2 + 252*ep*mtt^5*mWW^5*t^2 + 3246*ep^2*mtt^5*mWW^5*t^2 + 16230*ep^3*mtt^5*mWW^5*t^2 + 39432*ep^4*mtt^5*mWW^5*t^2 + 46680*ep^5*mtt^5*mWW^5*t^2 + 21600*ep^6*mtt^5*mWW^5*t^2 - 384*ep*mtt^4*mWW^6*t^2 - 4866*ep^2*mtt^4*mWW^6*t^2 - 24018*ep^3*mtt^4*mWW^6*t^2 - 57912*ep^4*mtt^4*mWW^6*t^2 - 68424*ep^5*mtt^4*mWW^6*t^2 - 31776*ep^6*mtt^4*mWW^6*t^2 + 84*ep*mtt^3*mWW^7*t^2 + 1134*ep^2*mtt^3*mWW^7*t^2 + 6000*ep^3*mtt^3*mWW^7*t^2 + 15582*ep^4*mtt^3*mWW^7*t^2 + 19908*ep^5*mtt^3*mWW^7*t^2 + 10032*ep^6*mtt^3*mWW^7*t^2 + 66*ep*mtt^2*mWW^8*t^2 + 732*ep^2*mtt^2*mWW^8*t^2 + 3084*ep^3*mtt^2*mWW^8*t^2 + 6186*ep^4*mtt^2*mWW^8*t^2 + 5868*ep^5*mtt^2*mWW^8*t^2 + 2064*ep^6*mtt^2*mWW^8*t^2 + 24*mtt^5*mWW^4*s*t^2 + 292*ep*mtt^5*mWW^4*s*t^2 + 1236*ep^2*mtt^5*mWW^4*s*t^2 + 1792*ep^3*mtt^5*mWW^4*s*t^2 - 1200*ep^4*mtt^5*mWW^4*s*t^2 - 5504*ep^5*mtt^5*mWW^4*s*t^2 - 3840*ep^6*mtt^5*mWW^4*s*t^2 - 40*mtt^4*mWW^5*s*t^2 - 808*ep*mtt^4*mWW^5*s*t^2 - 7156*ep^2*mtt^4*mWW^5*s*t^2 - 31980*ep^3*mtt^4*mWW^5*s*t^2 - 73204*ep^4*mtt^4*mWW^5*s*t^2 - 82260*ep^5*mtt^4*mWW^5*s*t^2 - 36112*ep^6*mtt^4*mWW^5*s*t^2 + 8*mtt^3*mWW^6*s*t^2 + 652*ep*mtt^3*mWW^6*s*t^2 + 9056*ep^2*mtt^3*mWW^6*s*t^2 + 49324*ep^3*mtt^3*mWW^6*s*t^2 + 125624*ep^4*mtt^3*mWW^6*s*t^2 + 151912*ep^5*mtt^3*mWW^6*s*t^2 + 70944*ep^6*mtt^3*mWW^6*s*t^2 + 8*mtt^2*mWW^7*s*t^2 - 64*ep*mtt^2*mWW^7*s*t^2 - 1732*ep^2*mtt^2*mWW^7*s*t^2 - 10452*ep^3*mtt^2*mWW^7*s*t^2 - 28356*ep^4*mtt^2*mWW^7*s*t^2 - 37364*ep^5*mtt^2*mWW^7*s*t^2 - 19600*ep^6*mtt^2*mWW^7*s*t^2 - 72*ep*mtt*mWW^8*s*t^2 - 1300*ep^2*mtt*mWW^8*s*t^2 - 7800*ep^3*mtt*mWW^8*s*t^2 - 20316*ep^4*mtt*mWW^8*s*t^2 - 23768*ep^5*mtt*mWW^8*s*t^2 - 10144*ep^6*mtt*mWW^8*s*t^2 - 20*ep^2*mWW^9*s*t^2 - 176*ep^3*mWW^9*s*t^2 - 532*ep^4*mWW^9*s*t^2 - 664*ep^5*mWW^9*s*t^2 - 288*ep^6*mWW^9*s*t^2 - 48*mtt^4*mWW^4*s^2*t^2 - 530*ep*mtt^4*mWW^4*s^2*t^2 - 1734*ep^2*mtt^4*mWW^4*s^2*t^2 + 304*ep^3*mtt^4*mWW^4*s^2*t^2 + 12264*ep^4*mtt^4*mWW^4*s^2*t^2 + 23104*ep^5*mtt^4*mWW^4*s^2*t^2 + 13440*ep^6*mtt^4*mWW^4*s^2*t^2 + 80*mtt^3*mWW^5*s^2*t^2 + 1004*ep*mtt^3*mWW^5*s^2*t^2 + 5372*ep^2*mtt^3*mWW^5*s^2*t^2 + 16398*ep^3*mtt^3*mWW^5*s^2*t^2 + 28538*ep^4*mtt^3*mWW^5*s^2*t^2 + 25168*ep^5*mtt^3*mWW^5*s^2*t^2 + 8304*ep^6*mtt^3*mWW^5*s^2*t^2 - 16*mtt^2*mWW^6*s^2*t^2 - 452*ep*mtt^2*mWW^6*s^2*t^2 - 5178*ep^2*mtt^2*mWW^6*s^2*t^2 - 27722*ep^3*mtt^2*mWW^6*s^2*t^2 - 72088*ep^4*mtt^2*mWW^6*s^2*t^2 - 89244*ep^5*mtt^2*mWW^6*s^2*t^2 - 42272*ep^6*mtt^2*mWW^6*s^2*t^2 - 16*mtt*mWW^7*s^2*t^2 - 4*ep*mtt*mWW^7*s^2*t^2 + 1235*ep^2*mtt*mWW^7*s^2*t^2 + 6164*ep^3*mtt*mWW^7*s^2*t^2 + 13387*ep^4*mtt*mWW^7*s^2*t^2 + 15718*ep^5*mtt*mWW^7*s^2*t^2 + 8232*ep^6*mtt*mWW^7*s^2*t^2 - 18*ep*mWW^8*s^2*t^2 + 341*ep^2*mWW^8*s^2*t^2 + 5180*ep^3*mWW^8*s^2*t^2 + 18907*ep^4*mWW^8*s^2*t^2 + 26550*ep^5*mWW^8*s^2*t^2 + 12872*ep^6*mWW^8*s^2*t^2 + 24*mtt^3*mWW^4*s^3*t^2 + 256*ep*mtt^3*mWW^4*s^3*t^2 + 744*ep^2*mtt^3*mWW^4*s^3*t^2 - 800*ep^3*mtt^3*mWW^4*s^3*t^2 - 7776*ep^4*mtt^3*mWW^4*s^3*t^2 - 13568*ep^5*mtt^3*mWW^4*s^3*t^2 - 7680*ep^6*mtt^3*mWW^4*s^3*t^2 - 40*mtt^2*mWW^5*s^3*t^2 - 460*ep*mtt^2*mWW^5*s^3*t^2 - 1596*ep^2*mtt^2*mWW^5*s^3*t^2 - 76*ep^3*mtt^2*mWW^5*s^3*t^2 + 10428*ep^4*mtt^2*mWW^5*s^3*t^2 + 20696*ep^5*mtt^2*mWW^5*s^3*t^2 + 12448*ep^6*mtt^2*mWW^5*s^3*t^2 + 8*mtt*mWW^6*s^3*t^2 + 152*ep*mtt*mWW^6*s^3*t^2 + 920*ep^2*mtt*mWW^6*s^3*t^2 + 2312*ep^3*mtt*mWW^6*s^3*t^2 + 1952*ep^4*mtt*mWW^6*s^3*t^2 - 1168*ep^5*mtt*mWW^6*s^3*t^2 - 2016*ep^6*mtt*mWW^6*s^3*t^2 + 8*mWW^7*s^3*t^2 + 52*ep*mWW^7*s^3*t^2 - 68*ep^2*mWW^7*s^3*t^2 - 1436*ep^3*mWW^7*s^3*t^2 - 4604*ep^4*mWW^7*s^3*t^2 - 5960*ep^5*mWW^7*s^3*t^2 - 2752*ep^6*mWW^7*s^3*t^2 + 18*ep*mtt^6*mWW^3*t^3 + 246*ep^2*mtt^6*mWW^3*t^3 + 1296*ep^3*mtt^6*mWW^3*t^3 + 3288*ep^4*mtt^6*mWW^3*t^3 + 4032*ep^5*mtt^6*mWW^3*t^3 + 1920*ep^6*mtt^6*mWW^3*t^3 - 240*ep*mtt^5*mWW^4*t^3 - 2658*ep^2*mtt^5*mWW^4*t^3 - 11250*ep^3*mtt^5*mWW^4*t^3 - 22980*ep^4*mtt^5*mWW^4*t^3 - 22800*ep^5*mtt^5*mWW^4*t^3 - 8832*ep^6*mtt^5*mWW^4*t^3 - 258*ep*mtt^4*mWW^5*t^3 - 3786*ep^2*mtt^4*mWW^5*t^3 - 21072*ep^3*mtt^4*mWW^5*t^3 - 55644*ep^4*mtt^4*mWW^5*t^3 - 70200*ep^5*mtt^4*mWW^5*t^3 - 34080*ep^6*mtt^4*mWW^5*t^3 + 1050*ep*mtt^3*mWW^6*t^3 + 12978*ep^2*mtt^3*mWW^6*t^3 + 62388*ep^3*mtt^3*mWW^6*t^3 + 146472*ep^4*mtt^3*mWW^6*t^3 + 168528*ep^5*mtt^3*mWW^6*t^3 + 76224*ep^6*mtt^3*mWW^6*t^3 - 456*ep*mtt^2*mWW^7*t^3 - 5541*ep^2*mtt^2*mWW^7*t^3 - 26262*ep^3*mtt^2*mWW^7*t^3 - 61155*ep^4*mtt^2*mWW^7*t^3 - 70338*ep^5*mtt^2*mWW^7*t^3 - 32088*ep^6*mtt^2*mWW^7*t^3 - 114*ep*mtt*mWW^8*t^3 - 1239*ep^2*mtt*mWW^8*t^3 - 5100*ep^3*mtt*mWW^8*t^3 - 9981*ep^4*mtt*mWW^8*t^3 - 9222*ep^5*mtt*mWW^8*t^3 - 3144*ep^6*mtt*mWW^8*t^3 + 24*mtt^5*mWW^3*s*t^3 + 184*ep*mtt^5*mWW^3*s*t^3 - 240*ep^2*mtt^5*mWW^3*s*t^3 - 5984*ep^3*mtt^5*mWW^3*s*t^3 - 20928*ep^4*mtt^5*mWW^3*s*t^3 - 29696*ep^5*mtt^5*mWW^3*s*t^3 - 15360*ep^6*mtt^5*mWW^3*s*t^3 - 312*mtt^4*mWW^4*s*t^3 - 2668*ep*mtt^4*mWW^4*s*t^3 - 1516*ep^2*mtt^4*mWW^4*s*t^3 + 49048*ep^3*mtt^4*mWW^4*s*t^3 + 188196*ep^4*mtt^4*mWW^4*s*t^3 + 268476*ep^5*mtt^4*mWW^4*s*t^3 + 135856*ep^6*mtt^4*mWW^4*s*t^3 + 472*mtt^3*mWW^5*s*t^3 + 4824*ep*mtt^3*mWW^5*s*t^3 + 13730*ep^2*mtt^3*mWW^5*s*t^3 - 14192*ep^3*mtt^3*mWW^5*s*t^3 - 141714*ep^4*mtt^3*mWW^5*s*t^3 - 247144*ep^5*mtt^3*mWW^5*s*t^3 - 137856*ep^6*mtt^3*mWW^5*s*t^3 - 104*mtt^2*mWW^6*s*t^3 - 2268*ep*mtt^2*mWW^6*s*t^3 - 20470*ep^2*mtt^2*mWW^6*s*t^3 - 87292*ep^3*mtt^2*mWW^6*s*t^3 - 179170*ep^4*mtt^2*mWW^6*s*t^3 - 171304*ep^5*mtt^2*mWW^6*s*t^3 - 61312*ep^6*mtt^2*mWW^6*s*t^3 - 80*mtt*mWW^7*s*t^3 - 128*ep*mtt*mWW^7*s*t^3 + 7312*ep^2*mtt*mWW^7*s*t^3 + 50878*ep^3*mtt*mWW^7*s*t^3 + 133554*ep^4*mtt*mWW^7*s*t^3 + 156176*ep^5*mtt*mWW^7*s*t^3 + 68768*ep^6*mtt*mWW^7*s*t^3 + 56*ep*mWW^8*s*t^3 + 1100*ep^2*mWW^8*s*t^3 + 6846*ep^3*mWW^8*s*t^3 + 18130*ep^4*mWW^8*s*t^3 + 21308*ep^5*mWW^8*s*t^3 + 9040*ep^6*mWW^8*s*t^3 - 48*mtt^4*mWW^3*s^2*t^3 - 422*ep*mtt^4*mWW^3*s^2*t^3 - 258*ep^2*mtt^4*mWW^3*s^2*t^3 + 8080*ep^3*mtt^4*mWW^3*s^2*t^3 + 31992*ep^4*mtt^4*mWW^3*s^2*t^3 + 47296*ep^5*mtt^4*mWW^3*s^2*t^3 + 24960*ep^6*mtt^4*mWW^3*s^2*t^3 + 384*mtt^3*mWW^4*s^2*t^3 + 3556*ep*mtt^3*mWW^4*s^2*t^3 + 5052*ep^2*mtt^3*mWW^4*s^2*t^3 - 43938*ep^3*mtt^3*mWW^4*s^2*t^3 - 190470*ep^4*mtt^3*mWW^4*s^2*t^3 - 283264*ep^5*mtt^3*mWW^4*s^2*t^3 - 147936*ep^6*mtt^3*mWW^4*s^2*t^3 - 544*mtt^2*mWW^5*s^2*t^3 - 5228*ep*mtt^2*mWW^5*s^2*t^3 - 10848*ep^2*mtt^2*mWW^5*s^2*t^3 + 37166*ep^3*mtt^2*mWW^5*s^2*t^3 + 198678*ep^4*mtt^2*mWW^5*s^2*t^3 + 312576*ep^5*mtt^2*mWW^5*s^2*t^3 + 169312*ep^6*mtt^2*mWW^5*s^2*t^3 + 128*mtt*mWW^6*s^2*t^3 + 1500*ep*mtt*mWW^6*s^2*t^3 + 7666*ep^2*mtt*mWW^6*s^2*t^3 + 24886*ep^3*mtt*mWW^6*s^2*t^3 + 44368*ep^4*mtt*mWW^6*s^2*t^3 + 32972*ep^5*mtt*mWW^6*s^2*t^3 + 4304*ep^6*mtt*mWW^6*s^2*t^3 + 80*mWW^7*s^2*t^3 + 594*ep*mWW^7*s^2*t^3 - 1636*ep^2*mWW^7*s^2*t^3 - 26410*ep^3*mWW^7*s^2*t^3 - 85240*ep^4*mWW^7*s^2*t^3 - 110444*ep^5*mWW^7*s^2*t^3 - 51024*ep^6*mWW^7*s^2*t^3 + 24*mtt^3*mWW^3*s^3*t^3 + 220*ep*mtt^3*mWW^3*s^3*t^3 + 252*ep^2*mtt^3*mWW^3*s^3*t^3 - 3392*ep^3*mtt^3*mWW^3*s^3*t^3 - 14352*ep^4*mtt^3*mWW^3*s^3*t^3 - 21632*ep^5*mtt^3*mWW^3*s^3*t^3 - 11520*ep^6*mtt^3*mWW^3*s^3*t^3 - 72*mtt^2*mWW^4*s^3*t^3 - 648*ep*mtt^2*mWW^4*s^3*t^3 - 1100*ep^2*mtt^2*mWW^4*s^3*t^3 + 6484*ep^3*mtt^2*mWW^4*s^3*t^3 + 31040*ep^4*mtt^2*mWW^4*s^3*t^3 + 48944*ep^5*mtt^2*mWW^4*s^3*t^3 + 27072*ep^6*mtt^2*mWW^4*s^3*t^3 + 72*mtt*mWW^5*s^3*t^3 + 684*ep*mtt*mWW^5*s^3*t^3 + 1580*ep^2*mtt*mWW^5*s^3*t^3 - 3080*ep^3*mtt*mWW^5*s^3*t^3 - 20424*ep^4*mtt*mWW^5*s^3*t^3 - 34624*ep^5*mtt*mWW^5*s^3*t^3 - 20192*ep^6*mtt*mWW^5*s^3*t^3 - 24*mWW^6*s^3*t^3 - 256*ep*mWW^6*s^3*t^3 - 732*ep^2*mWW^6*s^3*t^3 - 12*ep^3*mWW^6*s^3*t^3 + 3736*ep^4*mWW^6*s^3*t^3 + 7312*ep^5*mWW^6*s^3*t^3 + 4640*ep^6*mWW^6*s^3*t^3 + 18*ep*mtt^6*mWW^2*t^4 + 246*ep^2*mtt^6*mWW^2*t^4 + 1296*ep^3*mtt^6*mWW^2*t^4 + 3288*ep^4*mtt^6*mWW^2*t^4 + 4032*ep^5*mtt^6*mWW^2*t^4 + 1920*ep^6*mtt^6*mWW^2*t^4 - 378*ep^2*mtt^5*mWW^3*t^4 - 3690*ep^3*mtt^5*mWW^3*t^4 - 12876*ep^4*mtt^5*mWW^3*t^4 - 19296*ep^5*mtt^5*mWW^3*t^4 - 10560*ep^6*mtt^5*mWW^3*t^4 + 798*ep*mtt^4*mWW^4*t^4 + 9318*ep^2*mtt^4*mWW^4*t^4 + 42120*ep^3*mtt^4*mWW^4*t^4 + 92988*ep^4*mtt^4*mWW^4*t^4 + 100920*ep^5*mtt^4*mWW^4*t^4 + 43296*ep^6*mtt^4*mWW^4*t^4 - 876*ep*mtt^3*mWW^5*t^4 - 9114*ep^2*mtt^3*mWW^5*t^4 - 35454*ep^3*mtt^3*mWW^5*t^4 - 64908*ep^4*mtt^3*mWW^5*t^4 - 55920*ep^5*mtt^3*mWW^5*t^4 - 18048*ep^6*mtt^3*mWW^5*t^4 - 678*ep*mtt^2*mWW^6*t^4 - 8610*ep^2*mtt^2*mWW^6*t^4 - 42486*ep^3*mtt^2*mWW^6*t^4 - 102030*ep^4*mtt^2*mWW^6*t^4 - 119484*ep^5*mtt^2*mWW^6*t^4 - 54672*ep^6*mtt^2*mWW^6*t^4 + 684*ep*mtt*mWW^7*t^4 + 7959*ep^2*mtt*mWW^7*t^4 + 35868*ep^3*mtt*mWW^7*t^4 + 79023*ep^4*mtt*mWW^7*t^4 + 85650*ep^5*mtt*mWW^7*t^4 + 36696*ep^6*mtt*mWW^7*t^4 + 54*ep*mWW^8*t^4 + 579*ep^2*mWW^8*t^4 + 2346*ep^3*mWW^8*t^4 + 4515*ep^4*mWW^8*t^4 + 4098*ep^5*mWW^8*t^4 + 1368*ep^6*mWW^8*t^4 - 60*ep*mtt^5*mWW^2*s*t^4 - 820*ep^2*mtt^5*mWW^2*s*t^4 - 4320*ep^3*mtt^5*mWW^2*s*t^4 - 10960*ep^4*mtt^5*mWW^2*s*t^4 - 13440*ep^5*mtt^5*mWW^2*s*t^4 - 6400*ep^6*mtt^5*mWW^2*s*t^4 + 304*mtt^4*mWW^3*s*t^4 + 2124*ep*mtt^4*mWW^3*s*t^4 + 3180*ep^2*mtt^4*mWW^3*s*t^4 - 3960*ep^3*mtt^4*mWW^3*s*t^4 - 6252*ep^4*mtt^4*mWW^3*s*t^4 + 14132*ep^5*mtt^4*mWW^3*s*t^4 + 18832*ep^6*mtt^4*mWW^3*s*t^4 + 40*mtt^3*mWW^4*s*t^4 + 744*ep*mtt^3*mWW^4*s*t^4 - 5558*ep^2*mtt^3*mWW^4*s*t^4 - 82800*ep^3*mtt^3*mWW^4*s*t^4 - 300810*ep^4*mtt^3*mWW^4*s*t^4 - 441928*ep^5*mtt^3*mWW^4*s*t^4 - 233088*ep^6*mtt^3*mWW^4*s*t^4 - 920*mtt^2*mWW^5*s*t^4 - 7516*ep*mtt^2*mWW^5*s*t^4 - 1234*ep^2*mtt^2*mWW^5*s*t^4 + 154144*ep^3*mtt^2*mWW^5*s*t^4 + 561918*ep^4*mtt^2*mWW^5*s*t^4 + 781560*ep^5*mtt^2*mWW^5*s*t^4 + 388608*ep^6*mtt^2*mWW^5*s*t^4 + 504*mtt*mWW^6*s*t^4 + 4532*ep*mtt*mWW^6*s*t^4 + 10114*ep^2*mtt*mWW^6*s*t^4 - 22456*ep^3*mtt*mWW^6*s*t^4 - 138486*ep^4*mtt*mWW^6*s*t^4 - 221016*ep^5*mtt*mWW^6*s*t^4 - 118272*ep^6*mtt*mWW^6*s*t^4 + 72*mWW^7*s*t^4 + 176*ep*mWW^7*s*t^4 - 5706*ep^2*mWW^7*s*t^4 - 40824*ep^3*mWW^7*s*t^4 - 106082*ep^4*mWW^7*s*t^4 - 120172*ep^5*mWW^7*s*t^4 - 50064*ep^6*mWW^7*s*t^4 + 66*ep*mtt^4*mWW^2*s^2*t^4 + 902*ep^2*mtt^4*mWW^2*s^2*t^4 + 4752*ep^3*mtt^4*mWW^2*s^2*t^4 + 12056*ep^4*mtt^4*mWW^2*s^2*t^4 + 14784*ep^5*mtt^4*mWW^2*s^2*t^4 + 7040*ep^6*mtt^4*mWW^2*s^2*t^4 - 272*mtt^3*mWW^3*s^2*t^4 - 2020*ep*mtt^3*mWW^3*s^2*t^4 - 3304*ep^2*mtt^3*mWW^3*s^2*t^4 - 26*ep^3*mtt^3*mWW^3*s^2*t^4 - 10362*ep^4*mtt^3*mWW^3*s^2*t^4 - 39328*ep^5*mtt^3*mWW^3*s^2*t^4 - 31504*ep^6*mtt^3*mWW^3*s^2*t^4 + 112*mtt^2*mWW^4*s^2*t^4 + 324*ep*mtt^2*mWW^4*s^2*t^4 + 990*ep^2*mtt^2*mWW^4*s^2*t^4 + 31106*ep^3*mtt^2*mWW^4*s^2*t^4 + 149280*ep^4*mtt^2*mWW^4*s^2*t^4 + 254196*ep^5*mtt^2*mWW^4*s^2*t^4 + 147088*ep^6*mtt^2*mWW^4*s^2*t^4 + 592*mtt*mWW^5*s^2*t^4 + 5172*ep*mtt*mWW^5*s^2*t^4 + 4218*ep^2*mtt*mWW^5*s^2*t^4 - 82354*ep^3*mtt*mWW^5*s^2*t^4 - 318840*ep^4*mtt*mWW^5*s^2*t^4 - 452892*ep^5*mtt*mWW^5*s^2*t^4 - 229184*ep^6*mtt*mWW^5*s^2*t^4 - 432*mWW^6*s^2*t^4 - 3542*ep*mWW^6*s^2*t^4 - 2830*ep^2*mWW^6*s^2*t^4 + 46306*ep^3*mWW^6*s^2*t^4 + 167194*ep^4*mWW^6*s^2*t^4 + 222376*ep^5*mWW^6*s^2*t^4 + 106176*ep^6*mWW^6*s^2*t^4 - 24*ep*mtt^3*mWW^2*s^3*t^4 - 328*ep^2*mtt^3*mWW^2*s^3*t^4 - 1728*ep^3*mtt^3*mWW^2*s^3*t^4 - 4384*ep^4*mtt^3*mWW^2*s^3*t^4 - 5376*ep^5*mtt^3*mWW^2*s^3*t^4 - 2560*ep^6*mtt^3*mWW^2*s^3*t^4 - 32*mtt^2*mWW^3*s^3*t^4 - 284*ep*mtt^2*mWW^3*s^3*t^4 + 82*ep^2*mtt^2*mWW^3*s^3*t^4 + 7728*ep^3*mtt^2*mWW^3*s^3*t^4 + 28398*ep^4*mtt^2*mWW^3*s^3*t^4 + 40196*ep^5*mtt^2*mWW^3*s^3*t^4 + 20272*ep^6*mtt^2*mWW^3*s^3*t^4 + 64*mtt*mWW^4*s^3*t^4 + 576*ep*mtt*mWW^4*s^3*t^4 + 672*ep^2*mtt*mWW^4*s^3*t^4 - 9688*ep^3*mtt*mWW^4*s^3*t^4 - 41344*ep^4*mtt*mWW^4*s^3*t^4 - 61688*ep^5*mtt*mWW^4*s^3*t^4 - 31920*ep^6*mtt*mWW^4*s^3*t^4 - 32*mWW^5*s^3*t^4 - 268*ep*mWW^5*s^3*t^4 - 426*ep^2*mWW^5*s^3*t^4 + 3688*ep^3*mWW^5*s^3*t^4 + 17330*ep^4*mWW^5*s^3*t^4 + 26868*ep^5*mWW^5*s^3*t^4 + 14208*ep^6*mWW^5*s^3*t^4 + 138*ep*mtt^5*mWW^2*t^5 + 1458*ep^2*mtt^5*mWW^2*t^5 + 5772*ep^3*mtt^5*mWW^2*t^5 + 10740*ep^4*mtt^5*mWW^2*t^5 + 9336*ep^5*mtt^5*mWW^2*t^5 + 2976*ep^6*mtt^5*mWW^2*t^5 - 456*ep*mtt^4*mWW^3*t^5 - 4284*ep^2*mtt^4*mWW^3*t^5 - 13884*ep^3*mtt^4*mWW^3*t^5 - 17484*ep^4*mtt^4*mWW^3*t^5 - 4056*ep^5*mtt^4*mWW^3*t^5 + 4704*ep^6*mtt^4*mWW^3*t^5 - 522*ep*mtt^3*mWW^4*t^5 - 6798*ep^2*mtt^3*mWW^4*t^5 - 34476*ep^3*mtt^3*mWW^4*t^5 - 85260*ep^4*mtt^3*mWW^4*t^5 - 103080*ep^5*mtt^3*mWW^4*t^5 - 48864*ep^6*mtt^3*mWW^4*t^5 + 1554*ep*mtt^2*mWW^5*t^5 + 17292*ep^2*mtt^2*mWW^5*t^5 + 73758*ep^3*mtt^2*mWW^5*t^5 + 152556*ep^4*mtt^2*mWW^5*t^5 + 154368*ep^5*mtt^2*mWW^5*t^5 + 61632*ep^6*mtt^2*mWW^5*t^5 - 408*ep*mtt*mWW^6*t^5 - 4194*ep^2*mtt*mWW^6*t^5 - 15972*ep^3*mtt*mWW^6*t^5 - 28182*ep^4*mtt*mWW^6*t^5 - 22788*ep^5*mtt*mWW^6*t^5 - 6576*ep^6*mtt*mWW^6*t^5 - 306*ep*mWW^7*t^5 - 3474*ep^2*mWW^7*t^5 - 15198*ep^3*mWW^7*t^5 - 32370*ep^4*mWW^7*t^5 - 33780*ep^5*mWW^7*t^5 - 13872*ep^6*mWW^7*t^5 - 336*mtt^4*mWW^2*s*t^5 - 2028*ep*mtt^4*mWW^2*s*t^5 - 1638*ep^2*mtt^4*mWW^2*s*t^5 + 4404*ep^3*mtt^4*mWW^2*s*t^5 - 8306*ep^4*mtt^4*mWW^2*s*t^5 - 41336*ep^5*mtt^4*mWW^2*s*t^5 - 31680*ep^6*mtt^4*mWW^2*s*t^5 - 248*mtt^3*mWW^3*s*t^5 - 1940*ep*mtt^3*mWW^3*s*t^5 + 132*ep^2*mtt^3*mWW^3*s*t^5 + 41454*ep^3*mtt^3*mWW^3*s*t^5 + 146706*ep^4*mtt^3*mWW^3*s*t^5 + 198224*ep^5*mtt^3*mWW^3*s*t^5 + 94112*ep^6*mtt^3*mWW^3*s*t^5 + 1096*mtt^2*mWW^4*s*t^5 + 7168*ep*mtt^2*mWW^4*s*t^5 + 7106*ep^2*mtt^2*mWW^4*s*t^5 - 31398*ep^3*mtt^2*mWW^4*s*t^5 - 68144*ep^4*mtt^2*mWW^4*s*t^5 - 23260*ep^5*mtt^2*mWW^4*s*t^5 + 19472*ep^6*mtt^2*mWW^4*s*t^5 - 104*mtt*mWW^5*s*t^5 - 364*ep*mtt*mWW^5*s*t^5 - 7830*ep^2*mtt*mWW^5*s*t^5 - 79268*ep^3*mtt*mWW^5*s*t^5 - 272978*ep^4*mtt*mWW^5*s*t^5 - 387352*ep^5*mtt*mWW^5*s*t^5 - 197184*ep^6*mtt*mWW^5*s*t^5 - 408*mWW^6*s*t^5 - 2836*ep*mWW^6*s*t^5 + 2326*ep^2*mWW^6*s*t^5 + 65612*ep^3*mWW^6*s*t^5 + 204990*ep^4*mWW^6*s*t^5 + 256340*ep^5*mWW^6*s*t^5 + 116336*ep^6*mWW^6*s*t^5 + 336*mtt^3*mWW^2*s^2*t^5 + 2110*ep*mtt^3*mWW^2*s^2*t^5 + 654*ep^2*mtt^3*mWW^2*s^2*t^5 - 13376*ep^3*mtt^3*mWW^2*s^2*t^5 - 16760*ep^4*mtt^3*mWW^2*s^2*t^5 + 11824*ep^5*mtt^3*mWW^2*s^2*t^5 + 19232*ep^6*mtt^3*mWW^2*s^2*t^5 - 112*mtt^2*mWW^3*s^2*t^5 - 390*ep*mtt^2*mWW^3*s^2*t^5 + 1099*ep^2*mtt^2*mWW^3*s^2*t^5 - 108*ep^3*mtt^2*mWW^3*s^2*t^5 - 28671*ep^4*mtt^2*mWW^3*s^2*t^5 - 67718*ep^5*mtt^2*mWW^3*s^2*t^5 - 44792*ep^6*mtt^2*mWW^3*s^2*t^5 - 784*mtt*mWW^4*s^2*t^5 - 5606*ep*mtt*mWW^4*s^2*t^5 - 4201*ep^2*mtt*mWW^4*s^2*t^5 + 41446*ep^3*mtt*mWW^4*s^2*t^5 + 111031*ep^4*mtt*mWW^4*s^2*t^5 + 103562*ep^5*mtt*mWW^4*s^2*t^5 + 33128*ep^6*mtt*mWW^4*s^2*t^5 + 560*mWW^5*s^2*t^5 + 3886*ep*mWW^5*s^2*t^5 + 2484*ep^2*mWW^5*s^2*t^5 - 27638*ep^3*mWW^5*s^2*t^5 - 64592*ep^4*mWW^5*s^2*t^5 - 46372*ep^5*mWW^5*s^2*t^5 - 6992*ep^6*mWW^5*s^2*t^5 + 32*ep*mtt^2*mWW^2*s^3*t^5 + 432*ep^2*mtt^2*mWW^2*s^3*t^5 + 2240*ep^3*mtt^2*mWW^2*s^3*t^5 + 5568*ep^4*mtt^2*mWW^2*s^3*t^5 + 6656*ep^5*mtt^2*mWW^2*s^3*t^5 + 3072*ep^6*mtt^2*mWW^2*s^3*t^5 - 40*ep*mtt*mWW^3*s^3*t^5 - 812*ep^2*mtt*mWW^3*s^3*t^5 - 4720*ep^3*mtt*mWW^3*s^3*t^5 - 12044*ep^4*mtt*mWW^3*s^3*t^5 - 14320*ep^5*mtt*mWW^3*s^3*t^5 - 6512*ep^6*mtt*mWW^3*s^3*t^5 + 8*ep*mWW^4*s^3*t^5 + 380*ep^2*mWW^4*s^3*t^5 + 2480*ep^3*mWW^4*s^3*t^5 + 6476*ep^4*mWW^4*s^3*t^5 + 7664*ep^5*mWW^4*s^3*t^5 + 3440*ep^6*mWW^4*s^3*t^5 - 252*ep*mtt^5*mWW*t^6 - 2868*ep^2*mtt^5*mWW*t^6 - 12540*ep^3*mtt^5*mWW*t^6 - 26556*ep^4*mtt^5*mWW*t^6 - 27384*ep^5*mtt^5*mWW*t^6 - 11040*ep^6*mtt^5*mWW*t^6 - 174*ep*mtt^4*mWW^2*t^6 - 1788*ep^2*mtt^4*mWW^2*t^6 - 6774*ep^3*mtt^4*mWW^2*t^6 - 11748*ep^4*mtt^4*mWW^2*t^6 - 9072*ep^5*mtt^4*mWW^2*t^6 - 2304*ep^6*mtt^4*mWW^2*t^6 + 1284*ep*mtt^3*mWW^3*t^6 + 13560*ep^2*mtt^3*mWW^3*t^6 + 53682*ep^3*mtt^3*mWW^3*t^6 + 100026*ep^4*mtt^3*mWW^3*t^6 + 87396*ep^5*mtt^3*mWW^3*t^6 + 28272*ep^6*mtt^3*mWW^3*t^6 - 648*ep*mtt^2*mWW^4*t^6 - 6354*ep^2*mtt^2*mWW^4*t^6 - 22230*ep^3*mtt^2*mWW^4*t^6 - 33168*ep^4*mtt^2*mWW^4*t^6 - 17640*ep^5*mtt^2*mWW^4*t^6 + 480*ep^6*mtt^2*mWW^4*t^6 - 600*ep*mtt*mWW^5*t^6 - 6846*ep^2*mtt*mWW^5*t^6 - 30192*ep^3*mtt*mWW^5*t^6 - 65118*ep^4*mtt*mWW^5*t^6 - 69252*ep^5*mtt*mWW^5*t^6 - 29232*ep^6*mtt*mWW^5*t^6 + 390*ep*mWW^6*t^6 + 4296*ep^2*mWW^6*t^6 + 18054*ep^3*mWW^6*t^6 + 36564*ep^4*mWW^6*t^6 + 35952*ep^5*mWW^6*t^6 + 13824*ep^6*mWW^6*t^6 + 96*mtt^4*mWW*s*t^6 + 700*ep*mtt^4*mWW*s*t^6 + 4320*ep^2*mtt^4*mWW*s*t^6 + 27300*ep^3*mtt^4*mWW*s*t^6 + 87024*ep^4*mtt^4*mWW*s*t^6 + 122480*ep^5*mtt^4*mWW*s*t^6 + 62400*ep^6*mtt^4*mWW*s*t^6 + 624*mtt^3*mWW^2*s*t^6 + 3716*ep*mtt^3*mWW^2*s*t^6 - 502*ep^2*mtt^3*mWW^2*s*t^6 - 39180*ep^3*mtt^3*mWW^2*s*t^6 - 87234*ep^4*mtt^3*mWW^2*s*t^6 - 71336*ep^5*mtt^3*mWW^2*s*t^6 - 19328*ep^6*mtt^3*mWW^2*s*t^6 - 944*mtt^2*mWW^3*s*t^6 - 5724*ep*mtt^2*mWW^3*s*t^6 - 10126*ep^2*mtt^2*mWW^3*s*t^6 - 35348*ep^3*mtt^2*mWW^3*s*t^6 - 168030*ep^4*mtt^2*mWW^3*s*t^6 - 298508*ep^5*mtt^2*mWW^3*s*t^6 - 170320*ep^6*mtt^2*mWW^3*s*t^6 - 368*mtt*mWW^4*s*t^6 - 2508*ep*mtt*mWW^4*s*t^6 + 4414*ep^2*mtt*mWW^4*s*t^6 + 78896*ep^3*mtt*mWW^4*s*t^6 + 249686*ep^4*mtt*mWW^4*s*t^6 + 321432*ep^5*mtt*mWW^4*s*t^6 + 149248*ep^6*mtt*mWW^4*s*t^6 + 592*mWW^5*s*t^6 + 3816*ep*mWW^5*s*t^6 + 1834*ep^2*mWW^5*s*t^6 - 32160*ep^3*mWW^5*s*t^6 - 82790*ep^4*mWW^5*s*t^6 - 75556*ep^5*mWW^5*s*t^6 - 22576*ep^6*mWW^5*s*t^6 - 96*mtt^3*mWW*s^2*t^6 - 520*ep*mtt^3*mWW*s^2*t^6 - 1680*ep^2*mtt^3*mWW*s^2*t^6 - 14328*ep^3*mtt^3*mWW*s^2*t^6 - 58008*ep^4*mtt^3*mWW*s^2*t^6 - 91976*ep^5*mtt^3*mWW*s^2*t^6 - 50160*ep^6*mtt^3*mWW*s^2*t^6 - 288*mtt^2*mWW^2*s^2*t^6 - 1968*ep*mtt^2*mWW^2*s^2*t^6 + 788*ep^2*mtt^2*mWW^2*s^2*t^6 + 33544*ep^3*mtt^2*mWW^2*s^2*t^6 + 100120*ep^4*mtt^2*mWW^2*s^2*t^6 + 123176*ep^5*mtt^2*mWW^2*s^2*t^6 + 57072*ep^6*mtt^2*mWW^2*s^2*t^6 + 864*mtt*mWW^3*s^2*t^6 + 5520*ep*mtt*mWW^3*s^2*t^6 + 3511*ep^2*mtt*mWW^3*s^2*t^6 - 24374*ep^3*mtt*mWW^3*s^2*t^6 - 27147*ep^4*mtt*mWW^3*s^2*t^6 + 28670*ep^5*mtt*mWW^3*s^2*t^6 + 36104*ep^6*mtt*mWW^3*s^2*t^6 - 480*mWW^4*s^2*t^6 - 3032*ep*mWW^4*s^2*t^6 - 2631*ep^2*mWW^4*s^2*t^6 + 5050*ep^3*mWW^4*s^2*t^6 - 15301*ep^4*mWW^4*s^2*t^6 - 60302*ep^5*mWW^4*s^2*t^6 - 43208*ep^6*mWW^4*s^2*t^6 + 72*ep*mtt^5*t^7 + 804*ep^2*mtt^5*t^7 + 3444*ep^3*mtt^5*t^7 + 7152*ep^4*mtt^5*t^7 + 7248*ep^5*mtt^5*t^7 + 2880*ep^6*mtt^5*t^7 + 720*ep*mtt^4*mWW*t^7 + 8148*ep^2*mtt^4*mWW*t^7 + 35364*ep^3*mtt^4*mWW*t^7 + 74208*ep^4*mtt^4*mWW*t^7 + 75696*ep^5*mtt^4*mWW*t^7 + 30144*ep^6*mtt^4*mWW*t^7 - 786*ep*mtt^3*mWW^2*t^7 - 9024*ep^2*mtt^3*mWW^2*t^7 - 39906*ep^3*mtt^3*mWW^2*t^7 - 85692*ep^4*mtt^3*mWW^2*t^7 - 89808*ep^5*mtt^3*mWW^2*t^7 - 36864*ep^6*mtt^3*mWW^2*t^7 - 930*ep*mtt^2*mWW^3*t^7 - 9939*ep^2*mtt^2*mWW^3*t^7 - 40020*ep^3*mtt^2*mWW^3*t^7 - 76401*ep^4*mtt^2*mWW^3*t^7 - 69246*ep^5*mtt^2*mWW^3*t^7 - 23784*ep^6*mtt^2*mWW^3*t^7 + 978*ep*mtt*mWW^4*t^7 + 10557*ep^2*mtt*mWW^4*t^7 + 43092*ep^3*mtt*mWW^4*t^7 + 83763*ep^4*mtt*mWW^4*t^7 + 77754*ep^5*mtt*mWW^4*t^7 + 27576*ep^6*mtt*mWW^4*t^7 - 54*ep*mWW^5*t^7 - 546*ep^2*mWW^5*t^7 - 1974*ep^3*mWW^5*t^7 - 3030*ep^4*mWW^5*t^7 - 1644*ep^5*mWW^5*t^7 + 48*ep^6*mWW^5*t^7 - 24*ep*mtt^4*s*t^7 - 1156*ep^2*mtt^4*s*t^7 - 9288*ep^3*mtt^4*s*t^7 - 28580*ep^4*mtt^4*s*t^7 - 38232*ep^5*mtt^4*s*t^7 - 18720*ep^6*mtt^4*s*t^7 - 224*mtt^3*mWW*s*t^7 - 1572*ep*mtt^3*mWW*s*t^7 - 8028*ep^2*mtt^3*mWW*s*t^7 - 47212*ep^3*mtt^3*mWW*s*t^7 - 148972*ep^4*mtt^3*mWW*s*t^7 - 207128*ep^5*mtt^3*mWW*s*t^7 - 103584*ep^6*mtt^3*mWW*s*t^7 - 32*mtt^2*mWW^2*s*t^7 + 188*ep*mtt^2*mWW^2*s*t^7 + 13844*ep^2*mtt^2*mWW^2*s*t^7 + 106784*ep^3*mtt^2*mWW^2*s*t^7 + 316136*ep^4*mtt^2*mWW^2*s*t^7 + 410104*ep^5*mtt^2*mWW^2*s*t^7 + 195936*ep^6*mtt^2*mWW^2*s*t^7 + 736*mtt*mWW^3*s*t^7 + 4436*ep*mtt*mWW^3*s*t^7 + 1034*ep^2*mtt*mWW^3*s*t^7 - 34650*ep^3*mtt*mWW^3*s*t^7 - 70604*ep^4*mtt*mWW^3*s*t^7 - 45264*ep^5*mtt*mWW^3*s*t^7 - 5888*ep^6*mtt*mWW^3*s*t^7 - 480*mWW^4*s*t^7 - 3028*ep*mWW^4*s*t^7 - 5682*ep^2*mWW^4*s*t^7 - 15538*ep^3*mWW^4*s*t^7 - 67728*ep^4*mWW^4*s*t^7 - 119216*ep^5*mWW^4*s*t^7 - 67648*ep^6*mWW^4*s*t^7 - 48*ep*mtt^3*s^2*t^7 + 352*ep^2*mtt^3*s^2*t^7 + 5844*ep^3*mtt^3*s^2*t^7 + 21428*ep^4*mtt^3*s^2*t^7 + 30984*ep^5*mtt^3*s^2*t^7 + 15840*ep^6*mtt^3*s^2*t^7 + 128*mtt^2*mWW*s^2*t^7 + 752*ep*mtt^2*mWW*s^2*t^7 + 1584*ep^2*mtt^2*mWW*s^2*t^7 + 9028*ep^3*mtt^2*mWW*s^2*t^7 + 37708*ep^4*mtt^2*mWW*s^2*t^7 + 59880*ep^5*mtt^2*mWW*s^2*t^7 + 31680*ep^6*mtt^2*mWW*s^2*t^7 - 256*mtt*mWW^2*s^2*t^7 - 1360*ep*mtt*mWW^2*s^2*t^7 - 4224*ep^2*mtt*mWW^2*s^2*t^7 - 35588*ep^3*mtt*mWW^2*s^2*t^7 - 139700*ep^4*mtt*mWW^2*s^2*t^7 - 212712*ep^5*mtt*mWW^2*s^2*t^7 - 110880*ep^6*mtt*mWW^2*s^2*t^7 + 128*mWW^3*s^2*t^7 + 656*ep*mWW^3*s^2*t^7 + 2288*ep^2*mWW^3*s^2*t^7 + 20716*ep^3*mWW^3*s^2*t^7 + 80564*ep^4*mWW^3*s^2*t^7 + 121848*ep^5*mWW^3*s^2*t^7 + 63360*ep^6*mWW^3*s^2*t^7 - 240*ep*mtt^4*t^8 - 2664*ep^2*mtt^4*t^8 - 11328*ep^3*mtt^4*t^8 - 23328*ep^4*mtt^4*t^8 - 23424*ep^5*mtt^4*t^8 - 9216*ep^6*mtt^4*t^8 - 492*ep*mtt^3*mWW*t^8 - 5580*ep^2*mtt^3*mWW*t^8 - 24228*ep^3*mtt^3*mWW*t^8 - 50700*ep^4*mtt^3*mWW*t^8 - 51384*ep^5*mtt^3*mWW*t^8 - 20256*ep^6*mtt^3*mWW*t^8 + 1356*ep*mtt^2*mWW^2*t^8 + 15288*ep^2*mtt^2*mWW^2*t^8 + 66072*ep^3*mtt^2*mWW^2*t^8 + 138036*ep^4*mtt^2*mWW^2*t^8 + 140184*ep^5*mtt^2*mWW^2*t^8 + 55584*ep^6*mtt^2*mWW^2*t^8 - 276*ep*mtt*mWW^3*t^8 - 3225*ep^2*mtt*mWW^3*t^8 - 14556*ep^3*mtt*mWW^3*t^8 - 31953*ep^4*mtt*mWW^3*t^8 - 34254*ep^5*mtt*mWW^3*t^8 - 14376*ep^6*mtt*mWW^3*t^8 - 348*ep*mWW^4*t^8 - 3819*ep^2*mWW^4*t^8 - 15960*ep^3*mWW^4*t^8 - 32055*ep^4*mWW^4*t^8 - 31122*ep^5*mWW^4*t^8 - 11736*ep^6*mWW^4*t^8 + 56*ep*mtt^3*s*t^8 + 2692*ep^2*mtt^3*s*t^8 + 21424*ep^3*mtt^3*s*t^8 + 65036*ep^4*mtt^3*s*t^8 + 85608*ep^5*mtt^3*s*t^8 + 41184*ep^6*mtt^3*s*t^8 + 128*mtt^2*mWW*s*t^8 + 808*ep*mtt^2*mWW*s*t^8 + 636*ep^2*mtt^2*mWW*s*t^8 - 4360*ep^3*mtt^2*mWW*s*t^8 - 10964*ep^4*mtt^2*mWW*s*t^8 - 10104*ep^5*mtt^2*mWW*s*t^8 - 3744*ep^6*mtt^2*mWW*s*t^8 - 256*mtt*mWW^2*s*t^8 - 1784*ep*mtt*mWW^2*s*t^8 - 9348*ep^2*mtt*mWW^2*s*t^8 - 55552*ep^3*mtt*mWW^2*s*t^8 - 173180*ep^4*mtt*mWW^2*s*t^8 - 236616*ep^5*mtt*mWW^2*s*t^8 - 116064*ep^6*mtt*mWW^2*s*t^8 + 128*mWW^3*s*t^8 + 920*ep*mWW^3*s*t^8 + 6020*ep^2*mWW^3*s*t^8 + 38488*ep^3*mWW^3*s*t^8 + 119108*ep^4*mWW^3*s*t^8 + 161112*ep^5*mWW^3*s*t^8 + 78624*ep^6*mWW^3*s*t^8 + 64*ep*mtt^2*s^2*t^8 - 480*ep^2*mtt^2*s^2*t^8 - 7696*ep^3*mtt^2*s^2*t^8 - 27432*ep^4*mtt^2*s^2*t^8 - 38448*ep^5*mtt^2*s^2*t^8 - 19008*ep^6*mtt^2*s^2*t^8 - 128*ep*mtt*mWW*s^2*t^8 + 960*ep^2*mtt*mWW*s^2*t^8 + 15392*ep^3*mtt*mWW*s^2*t^8 + 54864*ep^4*mtt*mWW*s^2*t^8 + 76896*ep^5*mtt*mWW*s^2*t^8 + 38016*ep^6*mtt*mWW*s^2*t^8 + 64*ep*mWW^2*s^2*t^8 - 480*ep^2*mWW^2*s^2*t^8 - 7696*ep^3*mWW^2*s^2*t^8 - 27432*ep^4*mWW^2*s^2*t^8 - 38448*ep^5*mWW^2*s^2*t^8 - 19008*ep^6*mWW^2*s^2*t^8 + 264*ep*mtt^3*t^9 + 2916*ep^2*mtt^3*t^9 + 12324*ep^3*mtt^3*t^9 + 25200*ep^4*mtt^3*t^9 + 25104*ep^5*mtt^3*t^9 + 9792*ep^6*mtt^3*t^9 - 168*ep*mtt^2*mWW*t^9 - 1812*ep^2*mtt^2*mWW*t^9 - 7476*ep^3*mtt^2*mWW*t^9 - 15000*ep^4*mtt^2*mWW*t^9 - 14784*ep^5*mtt^2*mWW*t^9 - 5760*ep^6*mtt^2*mWW*t^9 - 456*ep*mtt*mWW^2*t^9 - 5124*ep^2*mtt*mWW^2*t^9 - 22020*ep^3*mtt*mWW^2*t^9 - 45600*ep^4*mtt*mWW^2*t^9 - 45744*ep^5*mtt*mWW^2*t^9 - 17856*ep^6*mtt*mWW^2*t^9 + 360*ep*mWW^3*t^9 + 4020*ep^2*mWW^3*t^9 + 17172*ep^3*mWW^3*t^9 + 35400*ep^4*mWW^3*t^9 + 35424*ep^5*mWW^3*t^9 + 13824*ep^6*mWW^3*t^9 - 32*ep*mtt^2*s*t^9 - 1536*ep^2*mtt^2*s*t^9 - 12136*ep^3*mtt^2*s*t^9 - 36456*ep^4*mtt^2*s*t^9 - 47376*ep^5*mtt^2*s*t^9 - 22464*ep^6*mtt^2*s*t^9 + 64*ep*mtt*mWW*s*t^9 + 3072*ep^2*mtt*mWW*s*t^9 + 24272*ep^3*mtt*mWW*s*t^9 + 72912*ep^4*mtt*mWW*s*t^9 + 94752*ep^5*mtt*mWW*s*t^9 + 44928*ep^6*mtt*mWW*s*t^9 - 32*ep*mWW^2*s*t^9 - 1536*ep^2*mWW^2*s*t^9 - 12136*ep^3*mWW^2*s*t^9 - 36456*ep^4*mWW^2*s*t^9 - 47376*ep^5*mWW^2*s*t^9 - 22464*ep^6*mWW^2*s*t^9 - 96*ep*mtt^2*t^10 - 1056*ep^2*mtt^2*t^10 - 4440*ep^3*mtt^2*t^10 - 9024*ep^4*mtt^2*t^10 - 8928*ep^5*mtt^2*t^10 - 3456*ep^6*mtt^2*t^10 + 192*ep*mtt*mWW*t^10 + 2112*ep^2*mtt*mWW*t^10 + 8880*ep^3*mtt*mWW*t^10 + 18048*ep^4*mtt*mWW*t^10 + 17856*ep^5*mtt*mWW*t^10 + 6912*ep^6*mtt*mWW*t^10 - 96*ep*mWW^2*t^10 - 1056*ep^2*mWW^2*t^10 - 4440*ep^3*mWW^2*t^10 - 9024*ep^4*mWW^2*t^10 - 8928*ep^5*mWW^2*t^10 - 3456*ep^6*mWW^2*t^10)/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(12*ep*mtt^3*mWW^6*s^2 + 140*ep^2*mtt^3*mWW^6*s^2 + 512*ep^3*mtt^3*mWW^6*s^2 + 760*ep^4*mtt^3*mWW^6*s^2 + 400*ep^5*mtt^3*mWW^6*s^2 - 24*ep*mtt^2*mWW^7*s^2 - 280*ep^2*mtt^2*mWW^7*s^2 - 1024*ep^3*mtt^2*mWW^7*s^2 - 1520*ep^4*mtt^2*mWW^7*s^2 - 800*ep^5*mtt^2*mWW^7*s^2 + 12*ep*mtt*mWW^8*s^2 + 140*ep^2*mtt*mWW^8*s^2 + 512*ep^3*mtt*mWW^8*s^2 + 760*ep^4*mtt*mWW^8*s^2 + 400*ep^5*mtt*mWW^8*s^2 - 6*ep*mtt^2*mWW^6*s^3 - 52*ep^2*mtt^2*mWW^6*s^3 - 154*ep^3*mtt^2*mWW^6*s^3 - 188*ep^4*mtt^2*mWW^6*s^3 - 80*ep^5*mtt^2*mWW^6*s^3 + 8*ep*mtt*mWW^7*s^3 + 80*ep^2*mtt*mWW^7*s^3 + 256*ep^3*mtt*mWW^7*s^3 + 328*ep^4*mtt*mWW^7*s^3 + 144*ep^5*mtt*mWW^7*s^3 - 2*ep*mWW^8*s^3 - 28*ep^2*mWW^8*s^3 - 102*ep^3*mWW^8*s^3 - 140*ep^4*mWW^8*s^3 - 64*ep^5*mWW^8*s^3 - 18*mtt^6*mWW^4*t - 246*ep*mtt^6*mWW^4*t - 1296*ep^2*mtt^6*mWW^4*t - 3288*ep^3*mtt^6*mWW^4*t - 4032*ep^4*mtt^6*mWW^4*t - 1920*ep^5*mtt^6*mWW^4*t + 30*mtt^5*mWW^5*t + 396*ep*mtt^5*mWW^5*t + 2034*ep^2*mtt^5*mWW^5*t + 5088*ep^3*mtt^5*mWW^5*t + 6216*ep^4*mtt^5*mWW^5*t + 2976*ep^5*mtt^5*mWW^5*t - 6*mtt^4*mWW^6*t - 78*ep*mtt^4*mWW^6*t - 408*ep^2*mtt^4*mWW^6*t - 1080*ep^3*mtt^4*mWW^6*t - 1440*ep^4*mtt^4*mWW^6*t - 768*ep^5*mtt^4*mWW^6*t - 6*mtt^3*mWW^7*t - 72*ep*mtt^3*mWW^7*t - 330*ep^2*mtt^3*mWW^7*t - 720*ep^3*mtt^3*mWW^7*t - 744*ep^4*mtt^3*mWW^7*t - 288*ep^5*mtt^3*mWW^7*t + 48*mtt^5*mWW^4*s*t + 656*ep*mtt^5*mWW^4*s*t + 3456*ep^2*mtt^5*mWW^4*s*t + 8768*ep^3*mtt^5*mWW^4*s*t + 10752*ep^4*mtt^5*mWW^4*s*t + 5120*ep^5*mtt^5*mWW^4*s*t - 80*mtt^4*mWW^5*s*t - 1026*ep*mtt^4*mWW^5*s*t - 5188*ep^2*mtt^4*mWW^5*s*t - 12958*ep^3*mtt^4*mWW^5*s*t - 15932*ep^4*mtt^4*mWW^5*s*t - 7696*ep^5*mtt^4*mWW^5*s*t + 16*mtt^3*mWW^6*s*t + 126*ep*mtt^3*mWW^6*s*t + 398*ep^2*mtt^3*mWW^6*s*t + 884*ep^3*mtt^3*mWW^6*s*t + 1360*ep^4*mtt^3*mWW^6*s*t + 896*ep^5*mtt^3*mWW^6*s*t + 16*mtt^2*mWW^7*s*t + 200*ep*mtt^2*mWW^7*s*t + 954*ep^2*mtt^2*mWW^7*s*t + 2186*ep^3*mtt^2*mWW^7*s*t + 2460*ep^4*mtt^2*mWW^7*s*t + 1104*ep^5*mtt^2*mWW^7*s*t + 20*ep*mtt*mWW^8*s*t + 176*ep^2*mtt*mWW^8*s*t + 532*ep^3*mtt*mWW^8*s*t + 664*ep^4*mtt*mWW^8*s*t + 288*ep^5*mtt*mWW^8*s*t - 42*mtt^4*mWW^4*s^2*t - 574*ep*mtt^4*mWW^4*s^2*t - 3024*ep^2*mtt^4*mWW^4*s^2*t - 7672*ep^3*mtt^4*mWW^4*s^2*t - 9408*ep^4*mtt^4*mWW^4*s^2*t - 4480*ep^5*mtt^4*mWW^4*s^2*t + 70*mtt^3*mWW^5*s^2*t + 810*ep*mtt^3*mWW^5*s^2*t + 3458*ep^2*mtt^3*mWW^5*s^2*t + 7282*ep^3*mtt^3*mWW^5*s^2*t + 7840*ep^4*mtt^3*mWW^5*s^2*t + 3504*ep^5*mtt^3*mWW^5*s^2*t - 14*mtt^2*mWW^6*s^2*t + 29*ep*mtt^2*mWW^6*s^2*t + 1450*ep^2*mtt^2*mWW^6*s^2*t + 6149*ep^3*mtt^2*mWW^6*s^2*t + 9422*ep^4*mtt^2*mWW^6*s^2*t + 4920*ep^5*mtt^2*mWW^6*s^2*t - 14*mtt*mWW^7*s^2*t - 245*ep*mtt*mWW^7*s^2*t - 1652*ep^2*mtt*mWW^7*s^2*t - 4955*ep^3*mtt*mWW^7*s^2*t - 6742*ep^4*mtt*mWW^7*s^2*t - 3400*ep^5*mtt*mWW^7*s^2*t - 32*ep*mWW^8*s^2*t - 340*ep^2*mWW^8*s^2*t - 1140*ep^3*mWW^8*s^2*t - 1544*ep^4*mWW^8*s^2*t - 736*ep^5*mWW^8*s^2*t + 12*mtt^3*mWW^4*s^3*t + 164*ep*mtt^3*mWW^4*s^3*t + 864*ep^2*mtt^3*mWW^4*s^3*t + 2192*ep^3*mtt^3*mWW^4*s^3*t + 2688*ep^4*mtt^3*mWW^4*s^3*t + 1280*ep^5*mtt^3*mWW^4*s^3*t - 20*mtt^2*mWW^5*s^3*t - 234*ep*mtt^2*mWW^5*s^3*t - 1108*ep^2*mtt^2*mWW^5*s^3*t - 2714*ep^3*mtt^2*mWW^5*s^3*t - 3420*ep^4*mtt^2*mWW^5*s^3*t - 1744*ep^5*mtt^2*mWW^5*s^3*t + 4*mtt*mWW^6*s^3*t + 8*ep*mtt*mWW^6*s^3*t - 184*ep^2*mtt*mWW^6*s^3*t - 732*ep^3*mtt*mWW^6*s^3*t - 840*ep^4*mtt*mWW^6*s^3*t - 224*ep^5*mtt*mWW^6*s^3*t + 4*mWW^7*s^3*t + 62*ep*mWW^7*s^3*t + 428*ep^2*mWW^7*s^3*t + 1254*ep^3*mWW^7*s^3*t + 1572*ep^4*mWW^7*s^3*t + 688*ep^5*mWW^7*s^3*t + 222*mtt^5*mWW^4*t^2 + 2850*ep*mtt^5*mWW^4*t^2 + 14196*ep^2*mtt^5*mWW^4*t^2 + 34344*ep^3*mtt^5*mWW^4*t^2 + 40464*ep^4*mtt^5*mWW^4*t^2 + 18624*ep^5*mtt^5*mWW^4*t^2 - 378*mtt^4*mWW^5*t^2 - 4788*ep*mtt^4*mWW^5*t^2 - 23610*ep^2*mtt^4*mWW^5*t^2 - 56832*ep^3*mtt^4*mWW^5*t^2 - 66984*ep^4*mtt^4*mWW^5*t^2 - 31008*ep^5*mtt^4*mWW^5*t^2 + 90*mtt^3*mWW^6*t^2 + 1206*ep*mtt^3*mWW^6*t^2 + 6330*ep^2*mtt^3*mWW^6*t^2 + 16302*ep^3*mtt^3*mWW^6*t^2 + 20652*ep^4*mtt^3*mWW^6*t^2 + 10320*ep^5*mtt^3*mWW^6*t^2 + 66*mtt^2*mWW^7*t^2 + 732*ep*mtt^2*mWW^7*t^2 + 3084*ep^2*mtt^2*mWW^7*t^2 + 6186*ep^3*mtt^2*mWW^7*t^2 + 5868*ep^4*mtt^2*mWW^7*t^2 + 2064*ep^5*mtt^2*mWW^7*t^2 - 12*mtt^5*mWW^3*s*t^2 - 164*ep*mtt^5*mWW^3*s*t^2 - 864*ep^2*mtt^5*mWW^3*s*t^2 - 2192*ep^3*mtt^5*mWW^3*s*t^2 - 2688*ep^4*mtt^5*mWW^3*s*t^2 - 1280*ep^5*mtt^5*mWW^3*s*t^2 - 380*mtt^4*mWW^4*s*t^2 - 5294*ep*mtt^4*mWW^4*s*t^2 - 27948*ep^2*mtt^4*mWW^4*s*t^2 - 69938*ep^3*mtt^4*mWW^4*s*t^2 - 83840*ep^4*mtt^4*mWW^4*s*t^2 - 38880*ep^5*mtt^4*mWW^4*s*t^2 + 684*mtt^3*mWW^5*s*t^2 + 9346*ep*mtt^3*mWW^5*s*t^2 + 48814*ep^2*mtt^3*mWW^5*s*t^2 + 121948*ep^3*mtt^3*mWW^5*s*t^2 + 147080*ep^4*mtt^3*mWW^5*s*t^2 + 69088*ep^5*mtt^3*mWW^5*s*t^2 - 180*mtt^2*mWW^6*s*t^2 - 2208*ep*mtt^2*mWW^6*s*t^2 - 10930*ep^2*mtt^2*mWW^6*s*t^2 - 27698*ep^3*mtt^2*mWW^6*s*t^2 - 35816*ep^4*mtt^2*mWW^6*s*t^2 - 18688*ep^5*mtt^2*mWW^6*s*t^2 - 112*mtt*mWW^7*s*t^2 - 1552*ep*mtt*mWW^7*s*t^2 - 7984*ep^2*mtt*mWW^7*s*t^2 - 18984*ep^3*mtt*mWW^7*s*t^2 - 21024*ep^4*mtt*mWW^7*s*t^2 - 8704*ep^5*mtt*mWW^7*s*t^2 - 20*ep*mWW^8*s*t^2 - 176*ep^2*mWW^8*s*t^2 - 532*ep^3*mWW^8*s*t^2 - 664*ep^4*mWW^8*s*t^2 - 288*ep^5*mWW^8*s*t^2 + 24*mtt^4*mWW^3*s^2*t^2 + 328*ep*mtt^4*mWW^3*s^2*t^2 + 1728*ep^2*mtt^4*mWW^3*s^2*t^2 + 4384*ep^3*mtt^4*mWW^3*s^2*t^2 + 5376*ep^4*mtt^4*mWW^3*s^2*t^2 + 2560*ep^5*mtt^4*mWW^3*s^2*t^2 + 154*mtt^3*mWW^4*s^2*t^2 + 2534*ep*mtt^3*mWW^4*s^2*t^2 + 15624*ep^2*mtt^3*mWW^4*s^2*t^2 + 43588*ep^3*mtt^3*mWW^4*s^2*t^2 + 56096*ep^4*mtt^3*mWW^4*s^2*t^2 + 27168*ep^5*mtt^3*mWW^4*s^2*t^2 - 334*mtt^2*mWW^5*s^2*t^2 - 5055*ep*mtt^2*mWW^5*s^2*t^2 - 29532*ep^2*mtt^2*mWW^5*s^2*t^2 - 80597*ep^3*mtt^2*mWW^5*s^2*t^2 - 103578*ep^4*mtt^2*mWW^5*s^2*t^2 - 50744*ep^5*mtt^2*mWW^5*s^2*t^2 + 110*mtt*mWW^6*s^2*t^2 + 1380*ep*mtt*mWW^6*s^2*t^2 + 6852*ep^2*mtt*mWW^6*s^2*t^2 + 17674*ep^3*mtt*mWW^6*s^2*t^2 + 23532*ep^4*mtt*mWW^6*s^2*t^2 + 12592*ep^5*mtt*mWW^6*s^2*t^2 + 46*mWW^7*s^2*t^2 + 861*ep*mWW^7*s^2*t^2 + 5760*ep^2*mWW^7*s^2*t^2 + 16295*ep^3*mWW^7*s^2*t^2 + 20302*ep^4*mWW^7*s^2*t^2 + 9192*ep^5*mWW^7*s^2*t^2 - 12*mtt^3*mWW^3*s^3*t^2 - 164*ep*mtt^3*mWW^3*s^3*t^2 - 864*ep^2*mtt^3*mWW^3*s^3*t^2 - 2192*ep^3*mtt^3*mWW^3*s^3*t^2 - 2688*ep^4*mtt^3*mWW^3*s^3*t^2 - 1280*ep^5*mtt^3*mWW^3*s^3*t^2 + 4*mtt^2*mWW^4*s^3*t^2 - 6*ep*mtt^2*mWW^4*s^3*t^2 - 220*ep^2*mtt^2*mWW^4*s^3*t^2 - 686*ep^3*mtt^2*mWW^4*s^3*t^2 - 660*ep^4*mtt^2*mWW^4*s^3*t^2 - 112*ep^5*mtt^2*mWW^4*s^3*t^2 + 28*mtt*mWW^5*s^3*t^2 + 432*ep*mtt*mWW^5*s^3*t^2 + 2600*ep^2*mtt*mWW^5*s^3*t^2 + 7012*ep^3*mtt*mWW^5*s^3*t^2 + 8520*ep^4*mtt*mWW^5*s^3*t^2 + 3776*ep^5*mtt*mWW^5*s^3*t^2 - 20*mWW^6*s^3*t^2 - 262*ep*mWW^6*s^3*t^2 - 1516*ep^2*mWW^6*s^3*t^2 - 4134*ep^3*mWW^6*s^3*t^2 - 5172*ep^4*mWW^6*s^3*t^2 - 2384*ep^5*mWW^6*s^3*t^2 + 18*mtt^6*mWW^2*t^3 + 246*ep*mtt^6*mWW^2*t^3 + 1296*ep^2*mtt^6*mWW^2*t^3 + 3288*ep^3*mtt^6*mWW^2*t^3 + 4032*ep^4*mtt^6*mWW^2*t^3 + 1920*ep^5*mtt^6*mWW^2*t^3 - 462*mtt^5*mWW^3*t^3 - 5508*ep*mtt^5*mWW^3*t^3 - 25446*ep^2*mtt^5*mWW^3*t^3 - 57324*ep^3*mtt^5*mWW^3*t^3 - 63264*ep^4*mtt^5*mWW^3*t^3 - 27456*ep^5*mtt^5*mWW^3*t^3 + 120*mtt^4*mWW^4*t^3 + 1002*ep*mtt^4*mWW^4*t^3 + 2538*ep^2*mtt^4*mWW^4*t^3 + 1188*ep^3*mtt^4*mWW^4*t^3 - 3216*ep^4*mtt^4*mWW^4*t^3 - 3072*ep^5*mtt^4*mWW^4*t^3 + 960*mtt^3*mWW^5*t^3 + 11772*ep*mtt^3*mWW^5*t^3 + 56058*ep^2*mtt^3*mWW^5*t^3 + 130170*ep^3*mtt^3*mWW^5*t^3 + 147876*ep^4*mtt^3*mWW^5*t^3 + 65904*ep^5*mtt^3*mWW^5*t^3 - 522*mtt^2*mWW^6*t^3 - 6273*ep*mtt^2*mWW^6*t^3 - 29346*ep^2*mtt^2*mWW^6*t^3 - 67341*ep^3*mtt^2*mWW^6*t^3 - 76206*ep^4*mtt^2*mWW^6*t^3 - 34152*ep^5*mtt^2*mWW^6*t^3 - 114*mtt*mWW^7*t^3 - 1239*ep*mtt*mWW^7*t^3 - 5100*ep^2*mtt*mWW^7*t^3 - 9981*ep^3*mtt*mWW^7*t^3 - 9222*ep^4*mtt*mWW^7*t^3 - 3144*ep^5*mtt*mWW^7*t^3 - 60*mtt^5*mWW^2*s*t^3 - 820*ep*mtt^5*mWW^2*s*t^3 - 4320*ep^2*mtt^5*mWW^2*s*t^3 - 10960*ep^3*mtt^5*mWW^2*s*t^3 - 13440*ep^4*mtt^5*mWW^2*s*t^3 - 6400*ep^5*mtt^5*mWW^2*s*t^3 + 956*mtt^4*mWW^3*s*t^3 + 12830*ep*mtt^4*mWW^3*s*t^3 + 65832*ep^2*mtt^4*mWW^3*s*t^3 + 161282*ep^3*mtt^4*mWW^3*s*t^3 + 189804*ep^4*mtt^4*mWW^3*s*t^3 + 86416*ep^5*mtt^4*mWW^3*s*t^3 - 716*mtt^3*mWW^4*s*t^3 - 9360*ep*mtt^3*mWW^4*s*t^3 - 47542*ep^2*mtt^3*mWW^4*s*t^3 - 117270*ep^3*mtt^3*mWW^4*s*t^3 - 140560*ep^4*mtt^3*mWW^4*s*t^3 - 65632*ep^5*mtt^3*mWW^4*s*t^3 - 1100*mtt^2*mWW^5*s*t^3 - 15026*ep*mtt^2*mWW^5*s*t^3 - 76918*ep^2*mtt^2*mWW^5*s*t^3 - 184204*ep^3*mtt^2*mWW^5*s*t^3 - 208896*ep^4*mtt^2*mWW^5*s*t^3 - 90816*ep^5*mtt^2*mWW^5*s*t^3 + 824*mtt*mWW^6*s*t^3 + 10832*ep*mtt*mWW^6*s*t^3 + 54310*ep^2*mtt*mWW^6*s*t^3 + 129818*ep^3*mtt*mWW^6*s*t^3 + 149296*ep^4*mtt*mWW^6*s*t^3 + 66720*ep^5*mtt*mWW^6*s*t^3 + 96*mWW^7*s*t^3 + 1352*ep*mWW^7*s*t^3 + 7030*ep^2*mWW^7*s*t^3 + 16798*ep^3*mWW^7*s*t^3 + 18564*ep^4*mWW^7*s*t^3 + 7600*ep^5*mWW^7*s*t^3 + 66*mtt^4*mWW^2*s^2*t^3 + 902*ep*mtt^4*mWW^2*s^2*t^3 + 4752*ep^2*mtt^4*mWW^2*s^2*t^3 + 12056*ep^3*mtt^4*mWW^2*s^2*t^3 + 14784*ep^4*mtt^4*mWW^2*s^2*t^3 + 7040*ep^5*mtt^4*mWW^2*s^2*t^3 - 550*mtt^3*mWW^3*s^2*t^3 - 8066*ep*mtt^3*mWW^3*s^2*t^3 - 45274*ep^2*mtt^3*mWW^3*s^2*t^3 - 119186*ep^3*mtt^3*mWW^3*s^2*t^3 - 148256*ep^4*mtt^3*mWW^3*s^2*t^3 - 70464*ep^5*mtt^3*mWW^3*s^2*t^3 + 582*mtt^2*mWW^4*s^2*t^3 + 8347*ep*mtt^2*mWW^4*s^2*t^3 + 46422*ep^2*mtt^2*mWW^4*s^2*t^3 + 123295*ep^3*mtt^2*mWW^4*s^2*t^3 + 156794*ep^4*mtt^2*mWW^4*s^2*t^3 + 76824*ep^5*mtt^2*mWW^4*s^2*t^3 + 222*mtt*mWW^5*s^2*t^3 + 3662*ep*mtt*mWW^5*s^2*t^3 + 22098*ep^2*mtt*mWW^5*s^2*t^3 + 57398*ep^3*mtt*mWW^5*s^2*t^3 + 65600*ep^4*mtt*mWW^5*s^2*t^3 + 26848*ep^5*mtt*mWW^5*s^2*t^3 - 320*mWW^6*s^2*t^3 - 4917*ep*mWW^6*s^2*t^3 - 28646*ep^2*mWW^6*s^2*t^3 - 75579*ep^3*mWW^6*s^2*t^3 - 91514*ep^4*mWW^6*s^2*t^3 - 41400*ep^5*mWW^6*s^2*t^3 - 24*mtt^3*mWW^2*s^3*t^3 - 328*ep*mtt^3*mWW^2*s^3*t^3 - 1728*ep^2*mtt^3*mWW^2*s^3*t^3 - 4384*ep^3*mtt^3*mWW^2*s^3*t^3 - 5376*ep^4*mtt^3*mWW^2*s^3*t^3 - 2560*ep^5*mtt^3*mWW^2*s^3*t^3 + 56*mtt^2*mWW^3*s^3*t^3 + 798*ep*mtt^2*mWW^3*s^3*t^3 + 4324*ep^2*mtt^2*mWW^3*s^3*t^3 + 11138*ep^3*mtt^2*mWW^3*s^3*t^3 + 13740*ep^4*mtt^2*mWW^3*s^3*t^3 + 6544*ep^5*mtt^2*mWW^3*s^3*t^3 - 40*mtt*mWW^4*s^3*t^3 - 548*ep*mtt*mWW^4*s^3*t^3 - 3080*ep^2*mtt*mWW^4*s^3*t^3 - 8292*ep^3*mtt*mWW^4*s^3*t^3 - 10584*ep^4*mtt*mWW^4*s^3*t^3 - 5152*ep^5*mtt*mWW^4*s^3*t^3 + 8*mWW^5*s^3*t^3 + 78*ep*mWW^5*s^3*t^3 + 484*ep^2*mWW^5*s^3*t^3 + 1538*ep^3*mWW^5*s^3*t^3 + 2220*ep^4*mWW^5*s^3*t^3 + 1168*ep^5*mWW^5*s^3*t^3 + 462*mtt^5*mWW^2*t^4 + 5130*ep*mtt^5*mWW^2*t^4 + 21756*ep^2*mtt^5*mWW^2*t^4 + 44448*ep^3*mtt^5*mWW^2*t^4 + 43968*ep^4*mtt^5*mWW^2*t^4 + 16896*ep^5*mtt^5*mWW^2*t^4 + 678*mtt^4*mWW^3*t^4 + 8316*ep*mtt^4*mWW^3*t^4 + 39582*ep^2*mtt^4*mWW^3*t^4 + 91800*ep^3*mtt^4*mWW^3*t^4 + 104136*ep^4*mtt^4*mWW^3*t^4 + 46368*ep^5*mtt^4*mWW^3*t^4 - 1836*mtt^3*mWW^4*t^4 - 20886*ep*mtt^3*mWW^4*t^4 - 91512*ep^2*mtt^3*mWW^4*t^4 - 195078*ep^3*mtt^3*mWW^4*t^4 - 203796*ep^4*mtt^3*mWW^4*t^4 - 83952*ep^5*mtt^3*mWW^4*t^4 - 156*mtt^2*mWW^5*t^4 - 2337*ep*mtt^2*mWW^5*t^4 - 13140*ep^2*mtt^2*mWW^5*t^4 - 34689*ep^3*mtt^2*mWW^5*t^4 - 43278*ep^4*mtt^2*mWW^5*t^4 - 20520*ep^5*mtt^2*mWW^5*t^4 + 798*mtt*mWW^6*t^4 + 9198*ep*mtt*mWW^6*t^4 + 40968*ep^2*mtt*mWW^6*t^4 + 89004*ep^3*mtt*mWW^6*t^4 + 94872*ep^4*mtt*mWW^6*t^4 + 39840*ep^5*mtt*mWW^6*t^4 + 54*mWW^7*t^4 + 579*ep*mWW^7*t^4 + 2346*ep^2*mWW^7*t^4 + 4515*ep^3*mWW^7*t^4 + 4098*ep^4*mWW^7*t^4 + 1368*ep^5*mWW^7*t^4 - 892*mtt^4*mWW^2*s*t^4 - 11334*ep*mtt^4*mWW^2*s*t^4 - 55116*ep^2*mtt^4*mWW^2*s*t^4 - 127994*ep^3*mtt^4*mWW^2*s*t^4 - 142384*ep^4*mtt^4*mWW^2*s*t^4 - 60960*ep^5*mtt^4*mWW^2*s*t^4 - 488*mtt^3*mWW^3*s*t^4 - 7106*ep*mtt^3*mWW^3*s*t^4 - 38302*ep^2*mtt^3*mWW^3*s*t^4 - 95888*ep^3*mtt^3*mWW^3*s*t^4 - 113496*ep^4*mtt^3*mWW^3*s*t^4 - 51680*ep^5*mtt^3*mWW^3*s*t^4 + 2992*mtt^2*mWW^4*s*t^4 + 39352*ep*mtt^2*mWW^4*s*t^4 + 197078*ep^2*mtt^2*mWW^4*s*t^4 + 468954*ep^3*mtt^2*mWW^4*s*t^4 + 533752*ep^4*mtt^2*mWW^4*s*t^4 + 234432*ep^5*mtt^2*mWW^4*s*t^4 - 952*mtt*mWW^5*s*t^4 - 11994*ep*mtt*mWW^5*s*t^4 - 58490*ep^2*mtt*mWW^5*s*t^4 - 138204*ep^3*mtt*mWW^5*s*t^4 - 158664*ep^4*mtt*mWW^5*s*t^4 - 71136*ep^5*mtt*mWW^5*s*t^4 - 660*mWW^6*s*t^4 - 8750*ep*mWW^6*s*t^4 - 43778*ep^2*mWW^6*s*t^4 - 103004*ep^3*mWW^6*s*t^4 - 114840*ep^4*mWW^6*s*t^4 - 48928*ep^5*mWW^6*s*t^4 + 398*mtt^3*mWW^2*s^2*t^4 + 5646*ep*mtt^3*mWW^2*s^2*t^4 + 30580*ep^2*mtt^3*mWW^2*s^2*t^4 + 77524*ep^3*mtt^3*mWW^2*s^2*t^4 + 92544*ep^4*mtt^3*mWW^2*s^2*t^4 + 42032*ep^5*mtt^3*mWW^2*s^2*t^4 - 90*mtt^2*mWW^3*s^2*t^4 - 1037*ep*mtt^2*mWW^3*s^2*t^4 - 4732*ep^2*mtt^2*mWW^3*s^2*t^4 - 11743*ep^3*mtt^2*mWW^3*s^2*t^4 - 15526*ep^4*mtt^2*mWW^3*s^2*t^4 - 8264*ep^5*mtt^2*mWW^3*s^2*t^4 - 1014*mtt*mWW^4*s^2*t^4 - 14736*ep*mtt*mWW^4*s^2*t^4 - 81352*ep^2*mtt*mWW^4*s^2*t^4 - 206738*ep^3*mtt*mWW^4*s^2*t^4 - 244156*ep^4*mtt*mWW^4*s^2*t^4 - 108768*ep^5*mtt*mWW^4*s^2*t^4 + 706*mWW^5*s^2*t^4 + 10175*ep*mWW^5*s^2*t^4 + 55936*ep^2*mWW^5*s^2*t^4 + 142301*ep^3*mWW^5*s^2*t^4 + 168866*ep^4*mWW^5*s^2*t^4 + 75768*ep^5*mWW^5*s^2*t^4 + 32*mtt^2*mWW^2*s^3*t^4 + 432*ep*mtt^2*mWW^2*s^3*t^4 + 2240*ep^2*mtt^2*mWW^2*s^3*t^4 + 5568*ep^3*mtt^2*mWW^2*s^3*t^4 + 6656*ep^4*mtt^2*mWW^2*s^3*t^4 + 3072*ep^5*mtt^2*mWW^2*s^3*t^4 - 64*mtt*mWW^3*s^3*t^4 - 884*ep*mtt*mWW^3*s^3*t^4 - 4600*ep^2*mtt*mWW^3*s^3*t^4 - 11396*ep^3*mtt*mWW^3*s^3*t^4 - 13552*ep^4*mtt*mWW^3*s^3*t^4 - 6224*ep^5*mtt*mWW^3*s^3*t^4 + 32*mWW^4*s^3*t^4 + 452*ep*mWW^4*s^3*t^4 + 2360*ep^2*mWW^4*s^3*t^4 + 5828*ep^3*mWW^4*s^3*t^4 + 6896*ep^4*mWW^4*s^3*t^4 + 3152*ep^5*mWW^4*s^3*t^4 - 324*mtt^5*mWW*t^5 - 3672*ep*mtt^5*mWW*t^5 - 15984*ep^2*mtt^5*mWW*t^5 - 33708*ep^3*mtt^5*mWW*t^5 - 34632*ep^4*mtt^5*mWW*t^5 - 13920*ep^5*mtt^5*mWW*t^5 - 1134*mtt^4*mWW^2*t^5 - 12600*ep*mtt^4*mWW^2*t^5 - 53466*ep^2*mtt^4*mWW^2*t^5 - 109284*ep^3*mtt^4*mWW^2*t^5 - 108192*ep^4*mtt^4*mWW^2*t^5 - 41664*ep^5*mtt^4*mWW^2*t^5 + 1314*mtt^3*mWW^3*t^5 + 14088*ep*mtt^3*mWW^3*t^5 + 57036*ep^2*mtt^3*mWW^3*t^5 + 109818*ep^3*mtt^3*mWW^3*t^5 + 100716*ep^4*mtt^3*mWW^3*t^5 + 35088*ep^5*mtt^3*mWW^3*t^5 + 1710*mtt^2*mWW^4*t^5 + 19629*ep*mtt^2*mWW^4*t^5 + 86898*ep^2*mtt^2*mWW^4*t^5 + 187245*ep^3*mtt^2*mWW^4*t^5 + 197646*ep^4*mtt^2*mWW^4*t^5 + 82152*ep^5*mtt^2*mWW^4*t^5 - 1206*mtt*mWW^5*t^5 - 13392*ep*mtt*mWW^5*t^5 - 56940*ep^2*mtt*mWW^5*t^5 - 117186*ep^3*mtt*mWW^5*t^5 - 117660*ep^4*mtt*mWW^5*t^5 - 46416*ep^5*mtt*mWW^5*t^5 - 360*mWW^6*t^5 - 4053*ep*mWW^6*t^5 - 17544*ep^2*mWW^6*t^5 - 36885*ep^3*mWW^6*t^5 - 37878*ep^4*mWW^6*t^5 - 15240*ep^5*mWW^6*t^5 + 708*mtt^4*mWW*s*t^5 + 8836*ep*mtt^4*mWW*s*t^5 + 42364*ep^2*mtt^4*mWW*s*t^5 + 97556*ep^3*mtt^4*mWW*s*t^5 + 108296*ep^4*mtt^4*mWW*s*t^5 + 46560*ep^5*mtt^4*mWW*s*t^5 + 1148*mtt^3*mWW^2*s*t^5 + 14686*ep*mtt^3*mWW^2*s*t^5 + 71284*ep^2*mtt^3*mWW^2*s*t^5 + 163426*ep^3*mtt^3*mWW^2*s*t^5 + 177576*ep^4*mtt^3*mWW^2*s*t^5 + 73600*ep^5*mtt^3*mWW^2*s*t^5 - 2972*mtt^2*mWW^3*s*t^5 - 37146*ep*mtt^2*mWW^3*s*t^5 - 177584*ep^2*mtt^2*mWW^3*s*t^5 - 405246*ep^3*mtt^2*mWW^3*s*t^5 - 442644*ep^4*mtt^2*mWW^3*s*t^5 - 185968*ep^5*mtt^2*mWW^3*s*t^5 - 332*mtt*mWW^4*s*t^5 - 5148*ep*mtt*mWW^4*s*t^5 - 28434*ep^2*mtt*mWW^4*s*t^5 - 70750*ep^3*mtt*mWW^4*s*t^5 - 81392*ep^4*mtt*mWW^4*s*t^5 - 35424*ep^5*mtt*mWW^4*s*t^5 + 1448*mWW^5*s*t^5 + 18700*ep*mWW^5*s*t^5 + 91782*ep^2*mWW^5*s*t^5 + 213418*ep^3*mWW^5*s*t^5 + 236412*ep^4*mWW^5*s*t^5 + 100560*ep^5*mWW^5*s*t^5 - 384*mtt^3*mWW*s^2*t^5 - 5128*ep*mtt^3*mWW*s^2*t^5 - 26212*ep^2*mtt^3*mWW*s^2*t^5 - 63668*ep^3*mtt^3*mWW*s^2*t^5 - 73808*ep^4*mtt^3*mWW*s^2*t^5 - 32880*ep^5*mtt^3*mWW*s^2*t^5 - 8*mtt^2*mWW^2*s^2*t^5 - 372*ep*mtt^2*mWW^2*s^2*t^5 - 2964*ep^2*mtt^2*mWW^2*s^2*t^5 - 7572*ep^3*mtt^2*mWW^2*s^2*t^5 - 6832*ep^4*mtt^2*mWW^2*s^2*t^5 - 1392*ep^5*mtt^2*mWW^2*s^2*t^5 + 1168*mtt*mWW^3*s^2*t^5 + 16103*ep*mtt*mWW^3*s^2*t^5 + 84414*ep^2*mtt*mWW^3*s^2*t^5 + 205865*ep^3*mtt*mWW^3*s^2*t^5 + 234950*ep^4*mtt*mWW^3*s^2*t^5 + 101480*ep^5*mtt*mWW^3*s^2*t^5 - 776*mWW^4*s^2*t^5 - 10615*ep*mWW^4*s^2*t^5 - 55346*ep^2*mWW^4*s^2*t^5 - 134961*ep^3*mWW^4*s^2*t^5 - 154742*ep^4*mWW^4*s^2*t^5 - 67400*ep^5*mWW^4*s^2*t^5 + 72*mtt^5*t^6 + 804*ep*mtt^5*t^6 + 3444*ep^2*mtt^5*t^6 + 7152*ep^3*mtt^5*t^6 + 7248*ep^4*mtt^5*t^6 + 2880*ep^5*mtt^5*t^6 + 960*mtt^4*mWW*t^6 + 10812*ep*mtt^4*mWW*t^6 + 46692*ep^2*mtt^4*mWW*t^6 + 97536*ep^3*mtt^4*mWW*t^6 + 99120*ep^4*mtt^4*mWW*t^6 + 39360*ep^5*mtt^4*mWW*t^6 - 30*mtt^3*mWW^2*t^6 - 528*ep*mtt^3*mWW^2*t^6 - 3354*ep^2*mtt^3*mWW^2*t^6 - 9792*ep^3*mtt^3*mWW^2*t^6 - 13320*ep^4*mtt^3*mWW^2*t^6 - 6816*ep^5*mtt^3*mWW^2*t^6 - 2358*mtt^2*mWW^3*t^6 - 25983*ep*mtt^2*mWW^3*t^6 - 109128*ep^2*mtt^2*mWW^3*t^6 - 220413*ep^3*mtt^2*mWW^3*t^6 - 215286*ep^4*mtt^2*mWW^3*t^6 - 81672*ep^5*mtt^2*mWW^3*t^6 + 606*mtt*mWW^4*t^6 + 6546*ep*mtt*mWW^4*t^6 + 26748*ep^2*mtt*mWW^4*t^6 + 52068*ep^3*mtt*mWW^4*t^6 + 48408*ep^4*mtt*mWW^4*t^6 + 17184*ep^5*mtt*mWW^4*t^6 + 750*mWW^5*t^6 + 8349*ep*mWW^5*t^6 + 35598*ep^2*mWW^5*t^6 + 73449*ep^3*mWW^5*t^6 + 73830*ep^4*mWW^5*t^6 + 29064*ep^5*mWW^5*t^6 - 168*mtt^4*s*t^6 - 2044*ep*mtt^4*s*t^6 - 9576*ep^2*mtt^4*s*t^6 - 21644*ep^3*mtt^4*s*t^6 - 23688*ep^4*mtt^4*s*t^6 - 10080*ep^5*mtt^4*s*t^6 - 1372*mtt^3*mWW*s*t^6 - 17016*ep*mtt^3*mWW*s*t^6 - 80796*ep^2*mtt^3*mWW*s*t^6 - 183504*ep^3*mtt^3*mWW*s*t^6 - 200144*ep^4*mtt^3*mWW*s*t^6 - 84288*ep^5*mtt^3*mWW*s*t^6 + 1636*mtt^2*mWW^2*s*t^6 + 19960*ep*mtt^2*mWW^2*s*t^6 + 93744*ep^2*mtt^2*mWW^2*s*t^6 + 212356*ep^3*mtt^2*mWW^2*s*t^6 + 233008*ep^4*mtt^2*mWW^2*s*t^6 + 99456*ep^5*mtt^2*mWW^2*s*t^6 + 1516*mtt*mWW^3*s*t^6 + 19318*ep*mtt*mWW^3*s*t^6 + 93334*ep^2*mtt*mWW^3*s*t^6 + 212808*ep^3*mtt*mWW^3*s*t^6 + 229800*ep^4*mtt*mWW^3*s*t^6 + 94624*ep^5*mtt*mWW^3*s*t^6 - 1612*mWW^4*s*t^6 - 20206*ep*mWW^4*s*t^6 - 96610*ep^2*mWW^4*s*t^6 - 219764*ep^3*mWW^4*s*t^6 - 238712*ep^4*mWW^4*s*t^6 - 99616*ep^5*mWW^4*s*t^6 + 96*mtt^3*s^2*t^6 + 1240*ep*mtt^3*s^2*t^6 + 6132*ep^2*mtt^3*s^2*t^6 + 14492*ep^3*mtt^3*s^2*t^6 + 16440*ep^4*mtt^3*s^2*t^6 + 7200*ep^5*mtt^3*s^2*t^6 + 352*mtt^2*mWW*s^2*t^6 + 4664*ep*mtt^2*mWW*s^2*t^6 + 23492*ep^2*mtt^2*mWW*s^2*t^6 + 55612*ep^3*mtt^2*mWW*s^2*t^6 + 62184*ep^4*mtt^2*mWW*s^2*t^6 + 26496*ep^5*mtt^2*mWW*s^2*t^6 - 992*mtt*mWW^2*s^2*t^6 - 13048*ep*mtt*mWW^2*s^2*t^6 - 65380*ep^2*mtt*mWW^2*s^2*t^6 - 154700*ep^3*mtt*mWW^2*s^2*t^6 - 173688*ep^4*mtt*mWW^2*s^2*t^6 - 74592*ep^5*mtt*mWW^2*s^2*t^6 + 544*mWW^3*s^2*t^6 + 7144*ep*mWW^3*s^2*t^6 + 35756*ep^2*mWW^3*s^2*t^6 + 84596*ep^3*mWW^3*s^2*t^6 + 95064*ep^4*mWW^3*s^2*t^6 + 40896*ep^5*mWW^3*s^2*t^6 - 240*mtt^4*t^7 - 2664*ep*mtt^4*t^7 - 11328*ep^2*mtt^4*t^7 - 23328*ep^3*mtt^4*t^7 - 23424*ep^4*mtt^4*t^7 - 9216*ep^5*mtt^4*t^7 - 756*mtt^3*mWW*t^7 - 8496*ep*mtt^3*mWW*t^7 - 36552*ep^2*mtt^3*mWW*t^7 - 75900*ep^3*mtt^3*mWW*t^7 - 76488*ep^4*mtt^3*mWW*t^7 - 30048*ep^5*mtt^3*mWW*t^7 + 1428*mtt^2*mWW^2*t^7 + 16044*ep*mtt^2*mWW^2*t^7 + 69108*ep^2*mtt^2*mWW^2*t^7 + 144012*ep^3*mtt^2*mWW^2*t^7 + 146040*ep^4*mtt^2*mWW^2*t^7 + 57888*ep^5*mtt^2*mWW^2*t^7 + 372*mtt*mWW^3*t^7 + 4011*ep*mtt*mWW^3*t^7 + 16344*ep^2*mtt*mWW^3*t^7 + 31695*ep^3*mtt*mWW^3*t^7 + 29346*ep^4*mtt*mWW^3*t^7 + 10392*ep^5*mtt*mWW^3*t^7 - 804*mWW^4*t^7 - 8895*ep*mWW^4*t^7 - 37572*ep^2*mWW^4*t^7 - 76479*ep^3*mWW^4*t^7 - 75474*ep^4*mWW^4*t^7 - 29016*ep^5*mWW^4*t^7 + 392*mtt^3*s*t^7 + 4732*ep*mtt^3*s*t^7 + 21952*ep^2*mtt^3*s*t^7 + 49028*ep^3*mtt^3*s*t^7 + 52920*ep^4*mtt^3*s*t^7 + 22176*ep^5*mtt^3*s*t^7 + 216*mtt^2*mWW*s*t^7 + 2804*ep*mtt^2*mWW*s*t^7 + 13680*ep^2*mtt^2*mWW*s*t^7 + 31180*ep^3*mtt^2*mWW*s*t^7 + 33384*ep^4*mtt^2*mWW*s*t^7 + 13536*ep^5*mtt^2*mWW*s*t^7 - 1608*mtt*mWW^2*s*t^7 - 19804*ep*mtt*mWW^2*s*t^7 - 93216*ep^2*mtt*mWW^2*s*t^7 - 209444*ep^3*mtt*mWW^2*s*t^7 - 225528*ep^4*mtt*mWW^2*s*t^7 - 93600*ep^5*mtt*mWW^2*s*t^7 + 1000*mWW^3*s*t^7 + 12268*ep*mWW^3*s*t^7 + 57584*ep^2*mWW^3*s*t^7 + 129236*ep^3*mWW^3*s*t^7 + 139224*ep^4*mWW^3*s*t^7 + 57888*ep^5*mWW^3*s*t^7 - 128*mtt^2*s^2*t^7 - 1632*ep*mtt^2*s^2*t^7 - 7936*ep^2*mtt^2*s^2*t^7 - 18360*ep^3*mtt^2*s^2*t^7 - 20304*ep^4*mtt^2*s^2*t^7 - 8640*ep^5*mtt^2*s^2*t^7 + 256*mtt*mWW*s^2*t^7 + 3264*ep*mtt*mWW*s^2*t^7 + 15872*ep^2*mtt*mWW*s^2*t^7 + 36720*ep^3*mtt*mWW*s^2*t^7 + 40608*ep^4*mtt*mWW*s^2*t^7 + 17280*ep^5*mtt*mWW*s^2*t^7 - 128*mWW^2*s^2*t^7 - 1632*ep*mWW^2*s^2*t^7 - 7936*ep^2*mWW^2*s^2*t^7 - 18360*ep^3*mWW^2*s^2*t^7 - 20304*ep^4*mWW^2*s^2*t^7 - 8640*ep^5*mWW^2*s^2*t^7 + 264*mtt^3*t^8 + 2916*ep*mtt^3*t^8 + 12324*ep^2*mtt^3*t^8 + 25200*ep^3*mtt^3*t^8 + 25104*ep^4*mtt^3*t^8 + 9792*ep^5*mtt^3*t^8 - 72*mtt^2*mWW*t^8 - 756*ep*mtt^2*mWW*t^8 - 3036*ep^2*mtt^2*mWW*t^8 - 5976*ep^3*mtt^2*mWW*t^8 - 5856*ep^4*mtt^2*mWW*t^8 - 2304*ep^5*mtt^2*mWW*t^8 - 648*mtt*mWW^2*t^8 - 7236*ep*mtt*mWW^2*t^8 - 30900*ep^2*mtt*mWW^2*t^8 - 63648*ep^3*mtt*mWW^2*t^8 - 63600*ep^4*mtt*mWW^2*t^8 - 24768*ep^5*mtt*mWW^2*t^8 + 456*mWW^3*t^8 + 5076*ep*mWW^3*t^8 + 21612*ep^2*mWW^3*t^8 + 44424*ep^3*mWW^3*t^8 + 44352*ep^4*mWW^3*t^8 + 17280*ep^5*mWW^3*t^8 - 224*mtt^2*s*t^8 - 2688*ep*mtt^2*s*t^8 - 12376*ep^2*mtt^2*s*t^8 - 27384*ep^3*mtt^2*s*t^8 - 29232*ep^4*mtt^2*s*t^8 - 12096*ep^5*mtt^2*s*t^8 + 448*mtt*mWW*s*t^8 + 5376*ep*mtt*mWW*s*t^8 + 24752*ep^2*mtt*mWW*s*t^8 + 54768*ep^3*mtt*mWW*s*t^8 + 58464*ep^4*mtt*mWW*s*t^8 + 24192*ep^5*mtt*mWW*s*t^8 - 224*mWW^2*s*t^8 - 2688*ep*mWW^2*s*t^8 - 12376*ep^2*mWW^2*s*t^8 - 27384*ep^3*mWW^2*s*t^8 - 29232*ep^4*mWW^2*s*t^8 - 12096*ep^5*mWW^2*s*t^8 - 96*mtt^2*t^9 - 1056*ep*mtt^2*t^9 - 4440*ep^2*mtt^2*t^9 - 9024*ep^3*mtt^2*t^9 - 8928*ep^4*mtt^2*t^9 - 3456*ep^5*mtt^2*t^9 + 192*mtt*mWW*t^9 + 2112*ep*mtt*mWW*t^9 + 8880*ep^2*mtt*mWW*t^9 + 18048*ep^3*mtt*mWW*t^9 + 17856*ep^4*mtt*mWW*t^9 + 6912*ep^5*mtt*mWW*t^9 - 96*mWW^2*t^9 - 1056*ep*mWW^2*t^9 - 4440*ep^2*mWW^2*t^9 - 9024*ep^3*mWW^2*t^9 - 8928*ep^4*mWW^2*t^9 - 3456*ep^5*mWW^2*t^9))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^3*s^2*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^4*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(-72*ep*mtt^7*mWW^6*s^3 - 420*ep^2*mtt^7*mWW^6*s^3 + 988*ep^3*mtt^7*mWW^6*s^3 + 5240*ep^4*mtt^7*mWW^6*s^3 + 4600*ep^5*mtt^7*mWW^6*s^3 + 264*ep*mtt^6*mWW^7*s^3 + 1568*ep^2*mtt^6*mWW^7*s^3 - 3352*ep^3*mtt^6*mWW^7*s^3 - 18560*ep^4*mtt^6*mWW^7*s^3 - 16400*ep^5*mtt^6*mWW^7*s^3 - 336*ep*mtt^5*mWW^8*s^3 - 2084*ep^2*mtt^5*mWW^8*s^3 + 3412*ep^3*mtt^5*mWW^8*s^3 + 21560*ep^4*mtt^5*mWW^8*s^3 + 19400*ep^5*mtt^5*mWW^8*s^3 + 144*ep*mtt^4*mWW^9*s^3 + 1056*ep^2*mtt^4*mWW^9*s^3 + 112*ep^3*mtt^4*mWW^9*s^3 - 5440*ep^4*mtt^4*mWW^9*s^3 - 5600*ep^5*mtt^4*mWW^9*s^3 + 24*ep*mtt^3*mWW^10*s^3 - 44*ep^2*mtt^3*mWW^10*s^3 - 2108*ep^3*mtt^3*mWW^10*s^3 - 6040*ep^4*mtt^3*mWW^10*s^3 - 4600*ep^5*mtt^3*mWW^10*s^3 - 24*ep*mtt^2*mWW^11*s^3 - 64*ep^2*mtt^2*mWW^11*s^3 + 1064*ep^3*mtt^2*mWW^11*s^3 + 3520*ep^4*mtt^2*mWW^11*s^3 + 2800*ep^5*mtt^2*mWW^11*s^3 - 12*ep^2*mtt*mWW^12*s^3 - 116*ep^3*mtt*mWW^12*s^3 - 280*ep^4*mtt*mWW^12*s^3 - 200*ep^5*mtt*mWW^12*s^3 + 252*ep*mtt^6*mWW^6*s^4 + 1362*ep^2*mtt^6*mWW^6*s^4 - 3440*ep^3*mtt^6*mWW^6*s^4 - 17182*ep^4*mtt^6*mWW^6*s^4 - 14720*ep^5*mtt^6*mWW^6*s^4 - 684*ep*mtt^5*mWW^7*s^4 - 3828*ep^2*mtt^5*mWW^7*s^4 + 8496*ep^3*mtt^5*mWW^7*s^4 + 44736*ep^4*mtt^5*mWW^7*s^4 + 38496*ep^5*mtt^5*mWW^7*s^4 + 536*ep*mtt^4*mWW^8*s^4 + 3326*ep^2*mtt^4*mWW^8*s^4 - 4328*ep^3*mtt^4*mWW^8*s^4 - 29726*ep^4*mtt^4*mWW^8*s^4 - 26208*ep^5*mtt^4*mWW^8*s^4 - 24*ep*mtt^3*mWW^9*s^4 - 632*ep^2*mtt^3*mWW^9*s^4 - 3616*ep^3*mtt^3*mWW^9*s^4 - 7472*ep^4*mtt^3*mWW^9*s^4 - 5184*ep^5*mtt^3*mWW^9*s^4 - 84*ep*mtt^2*mWW^10*s^4 - 210*ep^2*mtt^2*mWW^10*s^4 + 3456*ep^3*mtt^2*mWW^10*s^4 + 11142*ep^4*mtt^2*mWW^10*s^4 + 8640*ep^5*mtt^2*mWW^10*s^4 + 4*ep*mtt*mWW^11*s^4 - 20*ep^2*mtt*mWW^11*s^4 - 592*ep^3*mtt*mWW^11*s^4 - 1552*ep^4*mtt*mWW^11*s^4 - 1056*ep^5*mtt*mWW^11*s^4 + 2*ep^2*mWW^12*s^4 + 24*ep^3*mWW^12*s^4 + 54*ep^4*mWW^12*s^4 + 32*ep^5*mWW^12*s^4 - 324*ep*mtt^5*mWW^6*s^5 - 1566*ep^2*mtt^5*mWW^6*s^5 + 4392*ep^3*mtt^5*mWW^6*s^5 + 20106*ep^4*mtt^5*mWW^6*s^5 + 16560*ep^5*mtt^5*mWW^6*s^5 + 576*ep*mtt^4*mWW^7*s^5 + 3030*ep^2*mtt^4*mWW^7*s^5 - 6912*ep^3*mtt^4*mWW^7*s^5 - 34182*ep^4*mtt^4*mWW^7*s^5 - 28128*ep^5*mtt^4*mWW^7*s^5 - 168*ep*mtt^3*mWW^8*s^5 - 1332*ep^2*mtt^3*mWW^8*s^5 - 216*ep^3*mtt^3*mWW^8*s^5 + 5556*ep^4*mtt^3*mWW^8*s^5 + 4896*ep^5*mtt^3*mWW^8*s^5 - 96*ep*mtt^2*mWW^9*s^5 - 156*ep^2*mtt^2*mWW^9*s^5 + 3672*ep^3*mtt^2*mWW^9*s^5 + 11172*ep^4*mtt^2*mWW^9*s^5 + 8448*ep^5*mtt^2*mWW^9*s^5 + 12*ep*mtt*mWW^10*s^5 + 18*ep^2*mtt*mWW^10*s^5 - 1008*ep^3*mtt*mWW^10*s^5 - 2814*ep^4*mtt*mWW^10*s^5 - 1872*ep^5*mtt*mWW^10*s^5 + 6*ep^2*mWW^11*s^5 + 72*ep^3*mWW^11*s^5 + 162*ep^4*mWW^11*s^5 + 96*ep^5*mWW^11*s^5 + 180*ep*mtt^4*mWW^6*s^6 + 726*ep^2*mtt^4*mWW^6*s^6 - 2416*ep^3*mtt^4*mWW^6*s^6 - 9626*ep^4*mtt^4*mWW^6*s^6 - 7360*ep^5*mtt^4*mWW^6*s^6 - 156*ep*mtt^3*mWW^7*s^6 - 848*ep^2*mtt^3*mWW^7*s^6 + 1744*ep^3*mtt^3*mWW^7*s^6 + 8396*ep^4*mtt^3*mWW^7*s^6 + 6368*ep^5*mtt^3*mWW^7*s^6 - 36*ep*mtt^2*mWW^8*s^6 + 68*ep^2*mtt^2*mWW^8*s^6 + 1304*ep^3*mtt^2*mWW^8*s^6 + 3160*ep^4*mtt^2*mWW^8*s^6 + 2272*ep^5*mtt^2*mWW^8*s^6 + 12*ep*mtt*mWW^9*s^6 + 48*ep^2*mtt*mWW^9*s^6 - 704*ep^3*mtt*mWW^9*s^6 - 2092*ep^4*mtt*mWW^9*s^6 - 1376*ep^5*mtt*mWW^9*s^6 + 6*ep^2*mWW^10*s^6 + 72*ep^3*mWW^10*s^6 + 162*ep^4*mWW^10*s^6 + 96*ep^5*mWW^10*s^6 - 36*ep*mtt^3*mWW^6*s^7 - 102*ep^2*mtt^3*mWW^6*s^7 + 476*ep^3*mtt^3*mWW^6*s^7 + 1462*ep^4*mtt^3*mWW^6*s^7 + 920*ep^5*mtt^3*mWW^6*s^7 + 78*ep^2*mtt^2*mWW^7*s^7 + 24*ep^3*mtt^2*mWW^7*s^7 - 390*ep^4*mtt^2*mWW^7*s^7 - 336*ep^5*mtt^2*mWW^7*s^7 + 4*ep*mtt*mWW^8*s^7 + 22*ep^2*mtt*mWW^8*s^7 - 172*ep^3*mtt*mWW^8*s^7 - 550*ep^4*mtt*mWW^8*s^7 - 360*ep^5*mtt*mWW^8*s^7 + 2*ep^2*mWW^9*s^7 + 24*ep^3*mWW^9*s^7 + 54*ep^4*mWW^9*s^7 + 32*ep^5*mWW^9*s^7 + 12*ep*mtt^12*mWW^3*t + 176*ep^2*mtt^12*mWW^3*t + 860*ep^3*mtt^12*mWW^3*t + 1672*ep^4*mtt^12*mWW^3*t + 1120*ep^5*mtt^12*mWW^3*t - 68*ep*mtt^11*mWW^4*t - 928*ep^2*mtt^11*mWW^4*t - 4404*ep^3*mtt^11*mWW^4*t - 8584*ep^4*mtt^11*mWW^4*t - 5856*ep^5*mtt^11*mWW^4*t + 156*ep*mtt^10*mWW^5*t + 1968*ep^2*mtt^10*mWW^5*t + 9020*ep^3*mtt^10*mWW^5*t + 17672*ep^4*mtt^10*mWW^5*t + 12384*ep^5*mtt^10*mWW^5*t - 180*ep*mtt^9*mWW^6*t - 2080*ep^2*mtt^9*mWW^6*t - 9140*ep^3*mtt^9*mWW^6*t - 18120*ep^4*mtt^9*mWW^6*t - 13280*ep^5*mtt^9*mWW^6*t + 100*ep*mtt^8*mWW^7*t + 1040*ep^2*mtt^8*mWW^7*t + 4340*ep^3*mtt^8*mWW^7*t + 8920*ep^4*mtt^8*mWW^7*t + 7200*ep^5*mtt^8*mWW^7*t - 12*ep*mtt^7*mWW^8*t - 96*ep^2*mtt^7*mWW^8*t - 380*ep^3*mtt^7*mWW^8*t - 1112*ep^4*mtt^7*mWW^8*t - 1440*ep^5*mtt^7*mWW^8*t - 12*ep*mtt^6*mWW^9*t - 112*ep^2*mtt^6*mWW^9*t - 396*ep^3*mtt^6*mWW^9*t - 616*ep^4*mtt^6*mWW^9*t - 224*ep^5*mtt^6*mWW^9*t + 4*ep*mtt^5*mWW^10*t + 32*ep^2*mtt^5*mWW^10*t + 100*ep^3*mtt^5*mWW^10*t + 168*ep^4*mtt^5*mWW^10*t + 96*ep^5*mtt^5*mWW^10*t - 48*ep*mtt^11*mWW^3*s*t - 776*ep^2*mtt^11*mWW^3*s*t - 3992*ep^3*mtt^11*mWW^3*s*t - 7984*ep^4*mtt^11*mWW^3*s*t - 5440*ep^5*mtt^11*mWW^3*s*t - 12*mtt^10*mWW^4*s*t + 114*ep*mtt^10*mWW^4*s*t + 3416*ep^2*mtt^10*mWW^4*s*t + 19574*ep^3*mtt^10*mWW^4*s*t + 41356*ep^4*mtt^10*mWW^4*s*t + 29392*ep^5*mtt^10*mWW^4*s*t + 56*mtt^9*mWW^5*s*t + 26*ep*mtt^9*mWW^5*s*t - 6116*ep^2*mtt^9*mWW^5*s*t - 38970*ep^3*mtt^9*mWW^5*s*t - 86892*ep^4*mtt^9*mWW^5*s*t - 64784*ep^5*mtt^9*mWW^5*s*t - 100*mtt^8*mWW^6*s*t - 262*ep*mtt^8*mWW^6*s*t + 5880*ep^2*mtt^8*mWW^6*s*t + 40126*ep^3*mtt^8*mWW^6*s*t + 93772*ep^4*mtt^8*mWW^6*s*t + 74064*ep^5*mtt^8*mWW^6*s*t + 80*mtt^7*mWW^7*s*t + 194*ep*mtt^7*mWW^7*s*t - 3460*ep^2*mtt^7*mWW^7*s*t - 22354*ep^3*mtt^7*mWW^7*s*t - 53548*ep^4*mtt^7*mWW^7*s*t - 45712*ep^5*mtt^7*mWW^7*s*t - 20*mtt^6*mWW^8*s*t + 22*ep*mtt^6*mWW^8*s*t + 1256*ep^2*mtt^6*mWW^8*s*t + 6018*ep^3*mtt^6*mWW^8*s*t + 13956*ep^4*mtt^6*mWW^8*s*t + 13808*ep^5*mtt^6*mWW^8*s*t - 8*mtt^5*mWW^9*s*t - 50*ep*mtt^5*mWW^9*s*t - 76*ep^2*mtt^5*mWW^9*s*t + 82*ep^3*mtt^5*mWW^9*s*t + 156*ep^4*mtt^5*mWW^9*s*t - 944*ep^5*mtt^5*mWW^9*s*t + 4*mtt^4*mWW^10*s*t - 2*ep*mtt^4*mWW^10*s*t - 184*ep^2*mtt^4*mWW^10*s*t - 694*ep^3*mtt^4*mWW^10*s*t - 1116*ep^4*mtt^4*mWW^10*s*t - 528*ep^5*mtt^4*mWW^10*s*t + 6*ep*mtt^3*mWW^11*s*t + 60*ep^2*mtt^3*mWW^11*s*t + 210*ep^3*mtt^3*mWW^11*s*t + 300*ep^4*mtt^3*mWW^11*s*t + 144*ep^5*mtt^3*mWW^11*s*t + 36*ep*mtt^10*mWW^3*s^2*t + 960*ep^2*mtt^10*mWW^3*s^2*t + 5892*ep^3*mtt^10*mWW^3*s^2*t + 12792*ep^4*mtt^10*mWW^3*s^2*t + 9120*ep^5*mtt^10*mWW^3*s^2*t + 84*mtt^9*mWW^4*s^2*t + 686*ep*mtt^9*mWW^4*s^2*t - 2500*ep^2*mtt^9*mWW^4*s^2*t - 31850*ep^3*mtt^9*mWW^4*s^2*t - 80324*ep^4*mtt^9*mWW^4*s^2*t - 61296*ep^5*mtt^9*mWW^4*s^2*t - 356*mtt^8*mWW^5*s^2*t - 3140*ep*mtt^8*mWW^5*s^2*t + 1316*ep^2*mtt^8*mWW^5*s^2*t + 74228*ep^3*mtt^8*mWW^5*s^2*t + 207696*ep^4*mtt^8*mWW^5*s^2*t + 166656*ep^5*mtt^8*mWW^5*s^2*t + 568*mtt^7*mWW^6*s^2*t + 5062*ep*mtt^7*mWW^6*s^2*t + 1296*ep^2*mtt^7*mWW^6*s^2*t - 96398*ep^3*mtt^7*mWW^6*s^2*t - 288104*ep^4*mtt^7*mWW^6*s^2*t - 241344*ep^5*mtt^7*mWW^6*s^2*t - 392*mtt^6*mWW^7*s^2*t - 3436*ep*mtt^6*mWW^7*s^2*t - 604*ep^2*mtt^6*mWW^7*s^2*t + 69216*ep^3*mtt^6*mWW^7*s^2*t + 214216*ep^4*mtt^6*mWW^7*s^2*t + 188960*ep^5*mtt^6*mWW^7*s^2*t + 68*mtt^5*mWW^8*s^2*t + 346*ep*mtt^5*mWW^8*s^2*t - 1512*ep^2*mtt^5*mWW^8*s^2*t - 17486*ep^3*mtt^5*mWW^8*s^2*t - 55496*ep^4*mtt^5*mWW^8*s^2*t - 57920*ep^5*mtt^5*mWW^8*s^2*t + 44*mtt^4*mWW^9*s^2*t + 644*ep*mtt^4*mWW^9*s^2*t + 1100*ep^2*mtt^4*mWW^9*s^2*t - 8268*ep^3*mtt^4*mWW^9*s^2*t - 24320*ep^4*mtt^4*mWW^9*s^2*t - 14400*ep^5*mtt^4*mWW^9*s^2*t - 16*mtt^3*mWW^10*s^2*t - 142*ep*mtt^3*mWW^10*s^2*t + 176*ep^2*mtt^3*mWW^10*s^2*t + 4430*ep^3*mtt^3*mWW^10*s^2*t + 12280*ep^4*mtt^3*mWW^10*s^2*t + 9472*ep^5*mtt^3*mWW^10*s^2*t - 56*ep*mtt^2*mWW^11*s^2*t - 212*ep^2*mtt^2*mWW^11*s^2*t + 372*ep^3*mtt^2*mWW^11*s^2*t + 1520*ep^4*mtt^2*mWW^11*s^2*t + 896*ep^5*mtt^2*mWW^11*s^2*t - 20*ep^2*mtt*mWW^12*s^2*t - 136*ep^3*mtt*mWW^12*s^2*t - 260*ep^4*mtt*mWW^12*s^2*t - 144*ep^5*mtt*mWW^12*s^2*t + 120*ep*mtt^9*mWW^3*s^3*t + 680*ep^2*mtt^9*mWW^3*s^3*t + 320*ep^3*mtt^9*mWW^3*s^3*t - 2720*ep^4*mtt^9*mWW^3*s^3*t - 3200*ep^5*mtt^9*mWW^3*s^3*t - 240*mtt^8*mWW^4*s^3*t - 2760*ep*mtt^8*mWW^4*s^3*t - 6260*ep^2*mtt^8*mWW^4*s^3*t + 19780*ep^3*mtt^8*mWW^4*s^3*t + 81720*ep^4*mtt^8*mWW^4*s^3*t + 70560*ep^5*mtt^8*mWW^4*s^3*t + 904*mtt^7*mWW^5*s^3*t + 9688*ep*mtt^7*mWW^5*s^3*t + 18342*ep^2*mtt^7*mWW^5*s^3*t - 93992*ep^3*mtt^7*mWW^5*s^3*t - 343782*ep^4*mtt^7*mWW^5*s^3*t - 291280*ep^5*mtt^7*mWW^5*s^3*t - 1244*mtt^6*mWW^6*s^3*t - 13398*ep*mtt^6*mWW^6*s^3*t - 23492*ep^2*mtt^6*mWW^6*s^3*t + 161106*ep^3*mtt^6*mWW^6*s^3*t + 574572*ep^4*mtt^6*mWW^6*s^3*t + 493376*ep^5*mtt^6*mWW^6*s^3*t + 688*mtt^5*mWW^7*s^3*t + 6942*ep*mtt^5*mWW^7*s^3*t + 9898*ep^2*mtt^5*mWW^7*s^3*t - 106858*ep^3*mtt^5*mWW^7*s^3*t - 378086*ep^4*mtt^5*mWW^7*s^3*t - 340256*ep^5*mtt^5*mWW^7*s^3*t - 40*mtt^4*mWW^8*s^3*t + 812*ep*mtt^4*mWW^8*s^3*t + 4676*ep^2*mtt^4*mWW^8*s^3*t + 116*ep^3*mtt^4*mWW^8*s^3*t - 1252*ep^4*mtt^4*mWW^8*s^3*t + 18896*ep^5*mtt^4*mWW^8*s^3*t - 88*mtt^3*mWW^9*s^3*t - 1500*ep*mtt^3*mWW^9*s^3*t - 3654*ep^2*mtt^3*mWW^9*s^3*t + 23644*ep^3*mtt^3*mWW^9*s^3*t + 81390*ep^4*mtt^3*mWW^9*s^3*t + 61552*ep^5*mtt^3*mWW^9*s^3*t + 20*mtt^2*mWW^10*s^3*t + 18*ep*mtt^2*mWW^10*s^3*t - 492*ep^2*mtt^2*mWW^10*s^3*t - 2526*ep^3*mtt^2*mWW^10*s^3*t - 6540*ep^4*mtt^2*mWW^10*s^3*t - 5920*ep^5*mtt^2*mWW^10*s^3*t + 78*ep*mtt*mWW^11*s^3*t + 270*ep^2*mtt*mWW^11*s^3*t - 1866*ep^3*mtt*mWW^11*s^3*t - 5890*ep^4*mtt*mWW^11*s^3*t - 4096*ep^5*mtt*mWW^11*s^3*t + 32*ep^2*mWW^12*s^3*t + 276*ep^3*mWW^12*s^3*t + 588*ep^4*mWW^12*s^3*t + 368*ep^5*mWW^12*s^3*t - 300*ep*mtt^8*mWW^3*s^4*t - 2960*ep^2*mtt^8*mWW^3*s^4*t - 10460*ep^3*mtt^8*mWW^3*s^4*t - 15880*ep^4*mtt^8*mWW^3*s^4*t - 8800*ep^5*mtt^8*mWW^3*s^4*t + 360*mtt^7*mWW^4*s^4*t + 4280*ep*mtt^7*mWW^4*s^4*t + 14200*ep^2*mtt^7*mWW^4*s^4*t + 2040*ep^3*mtt^7*mWW^4*s^4*t - 50320*ep^4*mtt^7*mWW^4*s^4*t - 52160*ep^5*mtt^7*mWW^4*s^4*t - 1176*mtt^6*mWW^5*s^4*t - 13260*ep*mtt^6*mWW^5*s^4*t - 31900*ep^2*mtt^6*mWW^5*s^4*t + 95940*ep^3*mtt^6*mWW^5*s^4*t + 403636*ep^4*mtt^6*mWW^5*s^4*t + 346680*ep^5*mtt^6*mWW^5*s^4*t + 1332*mtt^5*mWW^6*s^4*t + 14986*ep*mtt^5*mWW^6*s^4*t + 31892*ep^2*mtt^5*mWW^6*s^4*t - 166986*ep^3*mtt^5*mWW^6*s^4*t - 629112*ep^4*mtt^5*mWW^6*s^4*t - 539744*ep^5*mtt^5*mWW^6*s^4*t - 516*mtt^4*mWW^7*s^4*t - 4304*ep*mtt^4*mWW^7*s^4*t - 4948*ep^2*mtt^4*mWW^7*s^4*t + 68356*ep^3*mtt^4*mWW^7*s^4*t + 239596*ep^4*mtt^4*mWW^7*s^4*t + 219400*ep^5*mtt^4*mWW^7*s^4*t - 68*mtt^3*mWW^8*s^4*t - 2356*ep*mtt^3*mWW^8*s^4*t - 8696*ep^2*mtt^3*mWW^8*s^4*t + 27096*ep^3*mtt^3*mWW^8*s^4*t + 106640*ep^4*mtt^3*mWW^8*s^4*t + 76160*ep^5*mtt^3*mWW^8*s^4*t + 76*mtt^2*mWW^9*s^4*t + 780*ep*mtt^2*mWW^9*s^4*t + 1340*ep^2*mtt^2*mWW^9*s^4*t - 14016*ep^3*mtt^2*mWW^9*s^4*t - 44900*ep^4*mtt^2*mWW^9*s^4*t - 34040*ep^5*mtt^2*mWW^9*s^4*t - 8*mtt*mWW^10*s^4*t + 178*ep*mtt*mWW^10*s^4*t + 1020*ep^2*mtt*mWW^10*s^4*t - 2598*ep^3*mtt*mWW^10*s^4*t - 11080*ep^4*mtt*mWW^10*s^4*t - 8416*ep^5*mtt*mWW^10*s^4*t - 4*ep*mWW^11*s^4*t + 52*ep^2*mWW^11*s^4*t + 628*ep^3*mWW^11*s^4*t + 1420*ep^4*mWW^11*s^4*t + 920*ep^5*mWW^11*s^4*t + 288*ep*mtt^7*mWW^3*s^5*t + 3144*ep^2*mtt^7*mWW^3*s^5*t + 12360*ep^3*mtt^7*mWW^3*s^5*t + 20688*ep^4*mtt^7*mWW^3*s^5*t + 12480*ep^5*mtt^7*mWW^3*s^5*t - 300*mtt^6*mWW^4*s^5*t - 3422*ep*mtt^6*mWW^4*s^5*t - 11792*ep^2*mtt^6*mWW^4*s^5*t - 7426*ep^3*mtt^6*mWW^4*s^5*t + 23804*ep^4*mtt^6*mWW^4*s^5*t + 28176*ep^5*mtt^6*mWW^4*s^5*t + 824*mtt^5*mWW^5*s^5*t + 9386*ep*mtt^5*mWW^5*s^5*t + 22900*ep^2*mtt^5*mWW^5*s^5*t - 71018*ep^3*mtt^5*mWW^5*s^5*t - 292908*ep^4*mtt^5*mWW^5*s^5*t - 247224*ep^5*mtt^5*mWW^5*s^5*t - 712*mtt^4*mWW^6*s^5*t - 7660*ep*mtt^4*mWW^6*s^5*t - 15450*ep^2*mtt^4*mWW^6*s^5*t + 92184*ep^3*mtt^4*mWW^6*s^5*t + 332662*ep^4*mtt^4*mWW^6*s^5*t + 279016*ep^5*mtt^4*mWW^6*s^5*t + 128*mtt^3*mWW^7*s^5*t + 32*ep*mtt^3*mWW^7*s^5*t - 3548*ep^2*mtt^3*mWW^7*s^5*t - 9780*ep^3*mtt^3*mWW^7*s^5*t - 19088*ep^4*mtt^3*mWW^7*s^5*t - 22000*ep^5*mtt^3*mWW^7*s^5*t + 84*mtt^2*mWW^8*s^5*t + 1270*ep*mtt^2*mWW^8*s^5*t + 3456*ep^2*mtt^2*mWW^8*s^5*t - 16450*ep^3*mtt^2*mWW^8*s^5*t - 57016*ep^4*mtt^2*mWW^8*s^5*t - 41152*ep^5*mtt^2*mWW^8*s^5*t - 24*mtt*mWW^9*s^5*t + 54*ep*mtt*mWW^9*s^5*t + 976*ep^2*mtt*mWW^9*s^5*t + 566*ep^3*mtt*mWW^9*s^5*t - 3188*ep^4*mtt*mWW^9*s^5*t - 3672*ep^5*mtt*mWW^9*s^5*t - 12*ep*mWW^10*s^5*t - 38*ep^2*mWW^10*s^5*t + 204*ep^3*mWW^10*s^5*t + 678*ep^4*mWW^10*s^5*t + 520*ep^5*mWW^10*s^5*t - 132*ep*mtt^6*mWW^3*s^6*t - 1504*ep^2*mtt^6*mWW^3*s^6*t - 6148*ep^3*mtt^6*mWW^3*s^6*t - 10616*ep^4*mtt^6*mWW^3*s^6*t - 6560*ep^5*mtt^6*mWW^3*s^6*t + 132*mtt^5*mWW^4*s^6*t + 1406*ep*mtt^5*mWW^4*s^6*t + 4524*ep^2*mtt^5*mWW^4*s^6*t + 2246*ep^3*mtt^5*mWW^4*s^6*t - 9956*ep^4*mtt^5*mWW^4*s^6*t - 10992*ep^5*mtt^5*mWW^4*s^6*t - 292*mtt^4*mWW^5*s^6*t - 3292*ep*mtt^4*mWW^5*s^6*t - 7128*ep^2*mtt^4*mWW^5*s^6*t + 29724*ep^3*mtt^4*mWW^5*s^6*t + 109204*ep^4*mtt^4*mWW^5*s^6*t + 88264*ep^5*mtt^4*mWW^5*s^6*t + 164*mtt^3*mWW^6*s^6*t + 1476*ep*mtt^3*mWW^6*s^6*t + 1992*ep^2*mtt^3*mWW^6*s^6*t - 22620*ep^3*mtt^3*mWW^6*s^6*t - 71548*ep^4*mtt^3*mWW^6*s^6*t - 57008*ep^5*mtt^3*mWW^6*s^6*t + 20*mtt^2*mWW^7*s^6*t + 540*ep*mtt^2*mWW^7*s^6*t + 1776*ep^2*mtt^2*mWW^7*s^6*t - 3732*ep^3*mtt^2*mWW^7*s^6*t - 14500*ep^4*mtt^2*mWW^7*s^6*t - 9104*ep^5*mtt^2*mWW^7*s^6*t - 24*mtt*mWW^8*s^6*t - 114*ep*mtt*mWW^8*s^6*t + 92*ep^2*mtt*mWW^8*s^6*t + 2246*ep^3*mtt*mWW^8*s^6*t + 4752*ep^4*mtt*mWW^8*s^6*t + 2304*ep^5*mtt*mWW^8*s^6*t - 12*ep*mWW^9*s^6*t - 104*ep^2*mWW^9*s^6*t - 372*ep^3*mWW^9*s^6*t - 552*ep^4*mWW^9*s^6*t - 248*ep^5*mWW^9*s^6*t + 24*ep*mtt^5*mWW^3*s^7*t + 280*ep^2*mtt^5*mWW^3*s^7*t + 1168*ep^3*mtt^5*mWW^3*s^7*t + 2048*ep^4*mtt^5*mWW^3*s^7*t + 1280*ep^5*mtt^5*mWW^3*s^7*t - 24*mtt^4*mWW^4*s^7*t - 236*ep*mtt^4*mWW^4*s^7*t - 660*ep^2*mtt^4*mWW^4*s^7*t + 40*ep^3*mtt^4*mWW^4*s^7*t + 2304*ep^4*mtt^4*mWW^4*s^7*t + 2176*ep^5*mtt^4*mWW^4*s^7*t + 40*mtt^3*mWW^5*s^7*t + 436*ep*mtt^3*mWW^5*s^7*t + 618*ep^2*mtt^3*mWW^5*s^7*t - 4932*ep^3*mtt^3*mWW^5*s^7*t - 14626*ep^4*mtt^3*mWW^5*s^7*t - 10696*ep^5*mtt^3*mWW^5*s^7*t - 8*mtt^2*mWW^6*s^7*t - 24*ep*mtt^2*mWW^6*s^7*t - 38*ep^2*mtt^2*mWW^6*s^7*t + 1728*ep^3*mtt^2*mWW^6*s^7*t + 5878*ep^4*mtt^2*mWW^6*s^7*t + 4920*ep^5*mtt^2*mWW^6*s^7*t - 8*mtt*mWW^7*s^7*t - 68*ep*mtt*mWW^7*s^7*t - 154*ep^2*mtt*mWW^7*s^7*t + 812*ep^3*mtt*mWW^7*s^7*t + 2490*ep^4*mtt*mWW^7*s^7*t + 1512*ep^5*mtt*mWW^7*s^7*t - 4*ep*mWW^8*s^7*t - 46*ep^2*mWW^8*s^7*t - 224*ep^3*mWW^8*s^7*t - 398*ep^4*mWW^8*s^7*t - 216*ep^5*mWW^8*s^7*t + 12*ep*mtt^12*mWW^2*t^2 + 104*ep^2*mtt^12*mWW^2*t^2 + 308*ep^3*mtt^12*mWW^2*t^2 + 376*ep^4*mtt^12*mWW^2*t^2 + 160*ep^5*mtt^12*mWW^2*t^2 - 228*ep*mtt^11*mWW^3*t^2 - 2816*ep^2*mtt^11*mWW^3*t^2 - 12108*ep^3*mtt^11*mWW^3*t^2 - 21216*ep^4*mtt^11*mWW^3*t^2 - 12992*ep^5*mtt^11*mWW^3*t^2 + 1056*ep*mtt^10*mWW^4*t^2 + 13376*ep^2*mtt^10*mWW^4*t^2 + 58940*ep^3*mtt^10*mWW^4*t^2 + 105988*ep^4*mtt^10*mWW^4*t^2 + 66640*ep^5*mtt^10*mWW^4*t^2 - 2236*ep*mtt^9*mWW^5*t^2 - 27824*ep^2*mtt^9*mWW^5*t^2 - 122156*ep^3*mtt^9*mWW^5*t^2 - 222160*ep^4*mtt^9*mWW^5*t^2 - 142464*ep^5*mtt^9*mWW^5*t^2 + 2480*ep*mtt^8*mWW^6*t^2 + 29792*ep^2*mtt^8*mWW^6*t^2 + 129140*ep^3*mtt^8*mWW^6*t^2 + 237764*ep^4*mtt^8*mWW^6*t^2 + 156624*ep^5*mtt^8*mWW^6*t^2 - 1372*ep*mtt^7*mWW^7*t^2 - 15712*ep^2*mtt^7*mWW^7*t^2 - 67268*ep^3*mtt^7*mWW^7*t^2 - 127712*ep^4*mtt^7*mWW^7*t^2 - 88896*ep^5*mtt^7*mWW^7*t^2 + 208*ep*mtt^6*mWW^8*t^2 + 2208*ep^2*mtt^6*mWW^8*t^2 + 10068*ep^3*mtt^6*mWW^8*t^2 + 23340*ep^4*mtt^6*mWW^8*t^2 + 20336*ep^5*mtt^6*mWW^8*t^2 + 124*ep*mtt^5*mWW^9*t^2 + 1296*ep^2*mtt^5*mWW^9*t^2 + 4540*ep^3*mtt^5*mWW^9*t^2 + 5776*ep^4*mtt^5*mWW^9*t^2 + 1664*ep^5*mtt^5*mWW^9*t^2 - 44*ep*mtt^4*mWW^10*t^2 - 424*ep^2*mtt^4*mWW^10*t^2 - 1464*ep^3*mtt^4*mWW^10*t^2 - 2156*ep^4*mtt^4*mWW^10*t^2 - 1072*ep^5*mtt^4*mWW^10*t^2 - 48*ep*mtt^11*mWW^2*s*t^2 - 344*ep^2*mtt^11*mWW^2*s*t^2 - 680*ep^3*mtt^11*mWW^2*s*t^2 - 208*ep^4*mtt^11*mWW^2*s*t^2 + 320*ep^5*mtt^11*mWW^2*s*t^2 - 12*mtt^10*mWW^3*s*t^2 + 694*ep*mtt^10*mWW^3*s*t^2 + 9812*ep^2*mtt^10*mWW^3*s*t^2 + 43818*ep^3*mtt^10*mWW^3*s*t^2 + 77656*ep^4*mtt^10*mWW^3*s*t^2 + 47552*ep^5*mtt^10*mWW^3*s*t^2 + 216*mtt^9*mWW^4*s*t^2 - 1130*ep*mtt^9*mWW^4*s*t^2 - 39500*ep^2*mtt^9*mWW^4*s*t^2 - 212910*ep^3*mtt^9*mWW^4*s*t^2 - 415092*ep^4*mtt^9*mWW^4*s*t^2 - 271344*ep^5*mtt^9*mWW^4*s*t^2 - 840*mtt^8*mWW^5*s*t^2 - 1752*ep*mtt^8*mWW^5*s*t^2 + 68772*ep^2*mtt^8*mWW^5*s*t^2 + 439046*ep^3*mtt^8*mWW^5*s*t^2 + 915350*ep^4*mtt^8*mWW^5*s*t^2 + 626424*ep^5*mtt^8*mWW^5*s*t^2 + 1396*mtt^7*mWW^6*s*t^2 + 5710*ep*mtt^7*mWW^6*s*t^2 - 65476*ep^2*mtt^7*mWW^6*s*t^2 - 480786*ep^3*mtt^7*mWW^6*s*t^2 - 1056088*ep^4*mtt^7*mWW^6*s*t^2 - 754496*ep^5*mtt^7*mWW^6*s*t^2 - 1084*mtt^6*mWW^7*s*t^2 - 4420*ep*mtt^6*mWW^7*s*t^2 + 39228*ep^2*mtt^6*mWW^7*s*t^2 + 293206*ep^3*mtt^6*mWW^7*s*t^2 + 664258*ep^4*mtt^6*mWW^7*s*t^2 + 497832*ep^5*mtt^6*mWW^7*s*t^2 + 288*mtt^5*mWW^8*s*t^2 + 306*ep*mtt^5*mWW^8*s*t^2 - 15844*ep^2*mtt^5*mWW^8*s*t^2 - 90786*ep^3*mtt^5*mWW^8*s*t^2 - 205492*ep^4*mtt^5*mWW^8*s*t^2 - 166832*ep^5*mtt^5*mWW^8*s*t^2 + 80*mtt^4*mWW^9*s*t^2 + 808*ep*mtt^4*mWW^9*s*t^2 + 2492*ep^2*mtt^4*mWW^9*s*t^2 + 3978*ep^3*mtt^4*mWW^9*s*t^2 + 11610*ep^4*mtt^4*mWW^9*s*t^2 + 17352*ep^5*mtt^4*mWW^9*s*t^2 - 44*mtt^3*mWW^10*s*t^2 - 102*ep*mtt^3*mWW^10*s*t^2 + 1484*ep^2*mtt^3*mWW^10*s*t^2 + 7178*ep^3*mtt^3*mWW^10*s*t^2 + 10832*ep^4*mtt^3*mWW^10*s*t^2 + 4512*ep^5*mtt^3*mWW^10*s*t^2 - 66*ep*mtt^2*mWW^11*s*t^2 - 624*ep^2*mtt^2*mWW^11*s*t^2 - 2064*ep^3*mtt^2*mWW^11*s*t^2 - 2826*ep^4*mtt^2*mWW^11*s*t^2 - 1320*ep^5*mtt^2*mWW^11*s*t^2 + 36*ep*mtt^10*mWW^2*s^2*t^2 - 120*ep^2*mtt^10*mWW^2*s^2*t^2 - 2388*ep^3*mtt^10*mWW^2*s^2*t^2 - 6648*ep^4*mtt^10*mWW^2*s^2*t^2 - 5280*ep^5*mtt^10*mWW^2*s^2*t^2 + 84*mtt^9*mWW^3*s^2*t^2 + 218*ep*mtt^9*mWW^3*s^2*t^2 - 5792*ep^2*mtt^9*mWW^3*s^2*t^2 - 36006*ep^3*mtt^9*mWW^3*s^2*t^2 - 69784*ep^4*mtt^9*mWW^3*s^2*t^2 - 43520*ep^5*mtt^9*mWW^3*s^2*t^2 - 1320*mtt^8*mWW^4*s^2*t^2 - 9126*ep*mtt^8*mWW^4*s^2*t^2 + 17234*ep^2*mtt^8*mWW^4*s^2*t^2 + 251014*ep^3*mtt^8*mWW^4*s^2*t^2 + 584318*ep^4*mtt^8*mWW^4*s^2*t^2 + 408600*ep^5*mtt^8*mWW^4*s^2*t^2 + 4564*mtt^7*mWW^5*s^2*t^2 + 32582*ep*mtt^7*mWW^5*s^2*t^2 - 22514*ep^2*mtt^7*mWW^5*s^2*t^2 - 643408*ep^3*mtt^7*mWW^5*s^2*t^2 - 1583040*ep^4*mtt^7*mWW^5*s^2*t^2 - 1145984*ep^5*mtt^7*mWW^5*s^2*t^2 - 6640*mtt^6*mWW^6*s^2*t^2 - 46066*ep*mtt^6*mWW^6*s^2*t^2 + 30626*ep^2*mtt^6*mWW^6*s^2*t^2 + 882038*ep^3*mtt^6*mWW^6*s^2*t^2 + 2195118*ep^4*mtt^6*mWW^6*s^2*t^2 + 1621464*ep^5*mtt^6*mWW^6*s^2*t^2 + 4348*mtt^5*mWW^7*s^2*t^2 + 28694*ep*mtt^5*mWW^7*s^2*t^2 - 40858*ep^2*mtt^5*mWW^7*s^2*t^2 - 689352*ep^3*mtt^5*mWW^7*s^2*t^2 - 1701004*ep^4*mtt^5*mWW^7*s^2*t^2 - 1282608*ep^5*mtt^5*mWW^7*s^2*t^2 - 808*mtt^4*mWW^8*s^2*t^2 - 4322*ep*mtt^4*mWW^8*s^2*t^2 + 29074*ep^2*mtt^4*mWW^8*s^2*t^2 + 262850*ep^3*mtt^4*mWW^8*s^2*t^2 + 644014*ep^4*mtt^4*mWW^8*s^2*t^2 + 510232*ep^5*mtt^4*mWW^8*s^2*t^2 - 356*mtt^3*mWW^9*s^2*t^2 - 2990*ep*mtt^3*mWW^9*s^2*t^2 - 6078*ep^2*mtt^3*mWW^9*s^2*t^2 + 400*ep^3*mtt^3*mWW^9*s^2*t^2 - 9000*ep^4*mtt^3*mWW^9*s^2*t^2 - 30496*ep^5*mtt^3*mWW^9*s^2*t^2 + 128*mtt^2*mWW^10*s^2*t^2 + 822*ep*mtt^2*mWW^10*s^2*t^2 - 2882*ep^2*mtt^2*mWW^10*s^2*t^2 - 29106*ep^3*mtt^2*mWW^10*s^2*t^2 - 59238*ep^4*mtt^2*mWW^10*s^2*t^2 - 35064*ep^5*mtt^2*mWW^10*s^2*t^2 + 152*ep*mtt*mWW^11*s^2*t^2 + 1290*ep^2*mtt*mWW^11*s^2*t^2 + 3822*ep^3*mtt*mWW^11*s^2*t^2 + 5004*ep^4*mtt*mWW^11*s^2*t^2 + 2512*ep^5*mtt*mWW^11*s^2*t^2 + 20*ep^2*mWW^12*s^2*t^2 + 136*ep^3*mWW^12*s^2*t^2 + 260*ep^4*mWW^12*s^2*t^2 + 144*ep^5*mWW^12*s^2*t^2 + 120*ep*mtt^9*mWW^2*s^3*t^2 + 2120*ep^2*mtt^9*mWW^2*s^3*t^2 + 11360*ep^3*mtt^9*mWW^2*s^3*t^2 + 23200*ep^4*mtt^9*mWW^2*s^3*t^2 + 16000*ep^5*mtt^9*mWW^2*s^3*t^2 - 240*mtt^8*mWW^3*s^3*t^2 - 3520*ep*mtt^8*mWW^3*s^3*t^2 - 19660*ep^2*mtt^8*mWW^3*s^3*t^2 - 53460*ep^3*mtt^8*mWW^3*s^3*t^2 - 73360*ep^4*mtt^8*mWW^3*s^3*t^2 - 40960*ep^5*mtt^8*mWW^3*s^3*t^2 + 3192*mtt^7*mWW^4*s^3*t^2 + 27296*ep*mtt^7*mWW^4*s^3*t^2 + 57930*ep^2*mtt^7*mWW^4*s^3*t^2 - 54856*ep^3*mtt^7*mWW^4*s^3*t^2 - 296642*ep^4*mtt^7*mWW^4*s^3*t^2 - 241560*ep^5*mtt^7*mWW^4*s^3*t^2 - 9508*mtt^6*mWW^5*s^3*t^2 - 72122*ep*mtt^6*mWW^5*s^3*t^2 - 70464*ep^2*mtt^6*mWW^5*s^3*t^2 + 587972*ep^3*mtt^6*mWW^5*s^3*t^2 + 1645098*ep^4*mtt^6*mWW^5*s^3*t^2 + 1214000*ep^5*mtt^6*mWW^5*s^3*t^2 + 11528*mtt^5*mWW^6*s^3*t^2 + 86090*ep*mtt^5*mWW^6*s^3*t^2 + 28324*ep^2*mtt^5*mWW^6*s^3*t^2 - 1132402*ep^3*mtt^5*mWW^6*s^3*t^2 - 2972328*ep^4*mtt^5*mWW^6*s^3*t^2 - 2196544*ep^5*mtt^5*mWW^6*s^3*t^2 - 5756*mtt^4*mWW^7*s^3*t^2 - 44362*ep*mtt^4*mWW^7*s^3*t^2 + 18310*ep^2*mtt^4*mWW^7*s^3*t^2 + 915682*ep^3*mtt^4*mWW^7*s^3*t^2 + 2395402*ep^4*mtt^4*mWW^7*s^3*t^2 + 1814280*ep^5*mtt^4*mWW^7*s^3*t^2 + 356*mtt^3*mWW^8*s^3*t^2 + 2316*ep*mtt^3*mWW^8*s^3*t^2 - 23362*ep^2*mtt^3*mWW^8*s^3*t^2 - 246324*ep^3*mtt^3*mWW^8*s^3*t^2 - 650214*ep^4*mtt^3*mWW^8*s^3*t^2 - 532424*ep^5*mtt^3*mWW^8*s^3*t^2 + 512*mtt^2*mWW^9*s^3*t^2 + 4626*ep*mtt^2*mWW^9*s^3*t^2 + 3824*ep^2*mtt^2*mWW^9*s^3*t^2 - 55096*ep^3*mtt^2*mWW^9*s^3*t^2 - 126086*ep^4*mtt^2*mWW^9*s^3*t^2 - 65328*ep^5*mtt^2*mWW^9*s^3*t^2 - 84*mtt*mWW^10*s^3*t^2 - 398*ep*mtt*mWW^10*s^3*t^2 + 3532*ep^2*mtt*mWW^10*s^3*t^2 + 29598*ep^3*mtt*mWW^10*s^3*t^2 + 59152*ep^4*mtt*mWW^10*s^3*t^2 + 34912*ep^5*mtt*mWW^10*s^3*t^2 - 46*ep*mWW^11*s^3*t^2 - 554*ep^2*mWW^11*s^3*t^2 - 2474*ep^3*mWW^11*s^3*t^2 - 4222*ep^4*mWW^11*s^3*t^2 - 2376*ep^5*mWW^11*s^3*t^2 - 300*ep*mtt^8*mWW^2*s^4*t^2 - 4040*ep^2*mtt^8*mWW^2*s^4*t^2 - 18740*ep^3*mtt^8*mWW^2*s^4*t^2 - 35320*ep^4*mtt^8*mWW^2*s^4*t^2 - 23200*ep^5*mtt^8*mWW^2*s^4*t^2 + 360*mtt^7*mWW^3*s^4*t^2 + 6000*ep*mtt^7*mWW^3*s^4*t^2 + 38880*ep^2*mtt^7*mWW^3*s^4*t^2 + 121320*ep^3*mtt^7*mWW^3*s^4*t^2 + 180720*ep^4*mtt^7*mWW^3*s^4*t^2 + 102720*ep^5*mtt^7*mWW^3*s^4*t^2 - 3888*mtt^6*mWW^4*s^4*t^2 - 32212*ep*mtt^6*mWW^4*s^4*t^2 - 83792*ep^2*mtt^6*mWW^4*s^4*t^2 - 94744*ep^3*mtt^6*mWW^4*s^4*t^2 - 46724*ep^4*mtt^6*mWW^4*s^4*t^2 - 5600*ep^5*mtt^6*mWW^4*s^4*t^2 + 9612*mtt^5*mWW^5*s^4*t^2 + 72294*ep*mtt^5*mWW^5*s^4*t^2 + 79846*ep^2*mtt^5*mWW^5*s^4*t^2 - 469676*ep^3*mtt^5*mWW^5*s^4*t^2 - 1315940*ep^4*mtt^5*mWW^5*s^4*t^2 - 951920*ep^5*mtt^5*mWW^5*s^4*t^2 - 9112*mtt^4*mWW^6*s^4*t^2 - 72642*ep*mtt^4*mWW^6*s^4*t^2 - 39758*ep^2*mtt^4*mWW^6*s^4*t^2 + 966650*ep^3*mtt^4*mWW^6*s^4*t^2 + 2618586*ep^4*mtt^4*mWW^6*s^4*t^2 + 1944088*ep^5*mtt^4*mWW^6*s^4*t^2 + 2904*mtt^3*mWW^7*s^4*t^2 + 25084*ep*mtt^3*mWW^7*s^4*t^2 - 4648*ep^2*mtt^3*mWW^7*s^4*t^2 - 585080*ep^3*mtt^3*mWW^7*s^4*t^2 - 1599888*ep^4*mtt^3*mWW^7*s^4*t^2 - 1230864*ep^5*mtt^3*mWW^7*s^4*t^2 + 360*mtt^2*mWW^8*s^4*t^2 + 4032*ep*mtt^2*mWW^8*s^4*t^2 + 14768*ep^2*mtt^2*mWW^8*s^4*t^2 + 37132*ep^3*mtt^2*mWW^8*s^4*t^2 + 95872*ep^4*mtt^2*mWW^8*s^4*t^2 + 104000*ep^5*mtt^2*mWW^8*s^4*t^2 - 236*mtt*mWW^9*s^4*t^2 - 2194*ep*mtt*mWW^9*s^4*t^2 + 98*ep^2*mtt*mWW^9*s^4*t^2 + 51884*ep^3*mtt*mWW^9*s^4*t^2 + 122372*ep^4*mtt*mWW^9*s^4*t^2 + 74752*ep^5*mtt*mWW^9*s^4*t^2 - 126*ep*mWW^10*s^4*t^2 - 1706*ep^2*mWW^10*s^4*t^2 - 8106*ep^3*mWW^10*s^4*t^2 - 14046*ep^4*mWW^10*s^4*t^2 - 7832*ep^5*mWW^10*s^4*t^2 + 288*ep*mtt^7*mWW^2*s^5*t^2 + 3576*ep^2*mtt^7*mWW^2*s^5*t^2 + 15672*ep^3*mtt^7*mWW^2*s^5*t^2 + 28464*ep^4*mtt^7*mWW^2*s^5*t^2 + 18240*ep^5*mtt^7*mWW^2*s^5*t^2 - 300*mtt^6*mWW^3*s^5*t^2 - 4682*ep*mtt^6*mWW^3*s^5*t^2 - 28804*ep^2*mtt^6*mWW^3*s^5*t^2 - 86142*ep^3*mtt^6*mWW^3*s^5*t^2 - 123464*ep^4*mtt^6*mWW^3*s^5*t^2 - 67648*ep^5*mtt^6*mWW^3*s^5*t^2 + 2472*mtt^5*mWW^4*s^5*t^2 + 18894*ep*mtt^5*mWW^4*s^5*t^2 + 43060*ep^2*mtt^5*mWW^4*s^5*t^2 + 59138*ep^3*mtt^5*mWW^4*s^5*t^2 + 77476*ep^4*mtt^5*mWW^4*s^5*t^2 + 50880*ep^5*mtt^5*mWW^4*s^5*t^2 - 4828*mtt^4*mWW^5*s^5*t^2 - 37022*ep*mtt^4*mWW^5*s^5*t^2 - 35362*ep^2*mtt^4*mWW^5*s^5*t^2 + 294294*ep^3*mtt^4*mWW^5*s^5*t^2 + 803710*ep^4*mtt^4*mWW^5*s^5*t^2 + 582064*ep^5*mtt^4*mWW^5*s^5*t^2 + 3244*mtt^3*mWW^6*s^5*t^2 + 28356*ep*mtt^3*mWW^6*s^5*t^2 + 18186*ep^2*mtt^3*mWW^6*s^5*t^2 - 439984*ep^3*mtt^3*mWW^6*s^5*t^2 - 1231682*ep^4*mtt^3*mWW^6*s^5*t^2 - 928104*ep^5*mtt^3*mWW^6*s^5*t^2 - 392*mtt^2*mWW^7*s^5*t^2 - 3138*ep*mtt^2*mWW^7*s^5*t^2 + 7038*ep^2*mtt^2*mWW^7*s^5*t^2 + 135206*ep^3*mtt^2*mWW^7*s^5*t^2 + 362406*ep^4*mtt^2*mWW^7*s^5*t^2 + 284528*ep^5*mtt^2*mWW^7*s^5*t^2 - 196*mtt*mWW^8*s^5*t^2 - 2434*ep*mtt*mWW^8*s^5*t^2 - 5126*ep^2*mtt*mWW^8*s^5*t^2 + 27734*ep^3*mtt*mWW^8*s^5*t^2 + 79774*ep^4*mtt*mWW^8*s^5*t^2 + 48984*ep^5*mtt*mWW^8*s^5*t^2 - 102*ep*mWW^9*s^5*t^2 - 1512*ep^2*mWW^9*s^5*t^2 - 7486*ep^3*mWW^9*s^5*t^2 - 13004*ep^4*mWW^9*s^5*t^2 - 7120*ep^5*mWW^9*s^5*t^2 - 132*ep*mtt^6*mWW^2*s^6*t^2 - 1576*ep^2*mtt^6*mWW^2*s^6*t^2 - 6700*ep^3*mtt^6*mWW^2*s^6*t^2 - 11912*ep^4*mtt^6*mWW^2*s^6*t^2 - 7520*ep^5*mtt^6*mWW^2*s^6*t^2 + 132*mtt^5*mWW^3*s^6*t^2 + 1786*ep*mtt^5*mWW^3*s^6*t^2 + 9408*ep^2*mtt^5*mWW^3*s^6*t^2 + 24042*ep^3*mtt^5*mWW^3*s^6*t^2 + 29704*ep^4*mtt^5*mWW^3*s^6*t^2 + 14208*ep^5*mtt^5*mWW^3*s^6*t^2 - 744*mtt^4*mWW^4*s^6*t^2 - 5318*ep*mtt^4*mWW^4*s^6*t^2 - 9266*ep^2*mtt^4*mWW^4*s^6*t^2 - 4810*ep^3*mtt^4*mWW^4*s^6*t^2 - 1166*ep^4*mtt^4*mWW^4*s^6*t^2 - 136*ep^5*mtt^4*mWW^4*s^6*t^2 + 1072*mtt^3*mWW^5*s^6*t^2 + 8904*ep*mtt^3*mWW^5*s^6*t^2 + 7748*ep^2*mtt^3*mWW^5*s^6*t^2 - 93592*ep^3*mtt^3*mWW^5*s^6*t^2 - 261772*ep^4*mtt^3*mWW^5*s^6*t^2 - 195744*ep^5*mtt^3*mWW^5*s^6*t^2 - 440*mtt^2*mWW^6*s^6*t^2 - 4076*ep*mtt^2*mWW^6*s^6*t^2 - 1552*ep^2*mtt^2*mWW^6*s^6*t^2 + 79292*ep^3*mtt^2*mWW^6*s^6*t^2 + 218688*ep^4*mtt^2*mWW^6*s^6*t^2 + 164208*ep^5*mtt^2*mWW^6*s^6*t^2 - 20*mtt*mWW^7*s^6*t^2 - 642*ep*mtt*mWW^7*s^6*t^2 - 3108*ep^2*mtt*mWW^7*s^6*t^2 - 2226*ep^3*mtt*mWW^7*s^6*t^2 + 1636*ep^4*mtt*mWW^7*s^6*t^2 - 544*ep^5*mtt*mWW^7*s^6*t^2 - 10*ep*mWW^8*s^6*t^2 - 246*ep^2*mWW^8*s^6*t^2 - 1382*ep^3*mWW^8*s^6*t^2 - 2314*ep^4*mWW^8*s^6*t^2 - 1096*ep^5*mWW^8*s^6*t^2 + 24*ep*mtt^5*mWW^2*s^7*t^2 + 280*ep^2*mtt^5*mWW^2*s^7*t^2 + 1168*ep^3*mtt^5*mWW^2*s^7*t^2 + 2048*ep^4*mtt^5*mWW^2*s^7*t^2 + 1280*ep^5*mtt^5*mWW^2*s^7*t^2 - 24*mtt^4*mWW^3*s^7*t^2 - 268*ep*mtt^4*mWW^3*s^7*t^2 - 1028*ep^2*mtt^4*mWW^3*s^7*t^2 - 1464*ep^3*mtt^4*mWW^3*s^7*t^2 - 256*ep^4*mtt^4*mWW^3*s^7*t^2 + 640*ep^5*mtt^4*mWW^3*s^7*t^2 + 72*mtt^3*mWW^4*s^7*t^2 + 540*ep*mtt^3*mWW^4*s^7*t^2 + 958*ep^2*mtt^3*mWW^4*s^7*t^2 - 1772*ep^3*mtt^3*mWW^4*s^7*t^2 - 8158*ep^4*mtt^3*mWW^4*s^7*t^2 - 7480*ep^5*mtt^3*mWW^4*s^7*t^2 - 72*mtt^2*mWW^5*s^7*t^2 - 648*ep*mtt^2*mWW^5*s^7*t^2 - 202*ep^2*mtt^2*mWW^5*s^7*t^2 + 7520*ep^3*mtt^2*mWW^5*s^7*t^2 + 18754*ep^4*mtt^2*mWW^5*s^7*t^2 + 13624*ep^5*mtt^2*mWW^5*s^7*t^2 + 24*mtt*mWW^6*s^7*t^2 + 148*ep*mtt*mWW^6*s^7*t^2 - 142*ep^2*mtt*mWW^6*s^7*t^2 - 3948*ep^3*mtt*mWW^6*s^7*t^2 - 10058*ep^4*mtt*mWW^6*s^7*t^2 - 7240*ep^5*mtt*mWW^6*s^7*t^2 + 12*ep*mWW^7*s^7*t^2 + 134*ep^2*mWW^7*s^7*t^2 + 608*ep^3*mWW^7*s^7*t^2 + 1126*ep^4*mWW^7*s^7*t^2 + 712*ep^5*mWW^7*s^7*t^2 + 128*ep*mtt^11*mWW^2*t^3 + 1784*ep^2*mtt^11*mWW^2*t^3 + 8192*ep^3*mtt^11*mWW^2*t^3 + 14648*ep^4*mtt^11*mWW^2*t^3 + 8928*ep^5*mtt^11*mWW^2*t^3 - 180*ep*mtt^10*mWW^3*t^3 - 2584*ep^2*mtt^10*mWW^3*t^3 - 12060*ep^3*mtt^10*mWW^3*t^3 - 21736*ep^4*mtt^10*mWW^3*t^3 - 13280*ep^5*mtt^10*mWW^3*t^3 - 1356*ep*mtt^9*mWW^4*t^3 - 17138*ep^2*mtt^9*mWW^4*t^3 - 74688*ep^3*mtt^9*mWW^4*t^3 - 131458*ep^4*mtt^9*mWW^4*t^3 - 80520*ep^5*mtt^9*mWW^4*t^3 + 4924*ep*mtt^8*mWW^5*t^3 + 61148*ep^2*mtt^8*mWW^5*t^3 + 264160*ep^3*mtt^8*mWW^5*t^3 + 464928*ep^4*mtt^8*mWW^5*t^3 + 286080*ep^5*mtt^8*mWW^5*t^3 - 6940*ep*mtt^7*mWW^6*t^3 - 83238*ep^2*mtt^7*mWW^6*t^3 - 352780*ep^3*mtt^7*mWW^6*t^3 - 619546*ep^4*mtt^7*mWW^6*t^3 - 384296*ep^5*mtt^7*mWW^6*t^3 + 4772*ep*mtt^6*mWW^7*t^3 + 54768*ep^2*mtt^6*mWW^7*t^3 + 226628*ep^3*mtt^6*mWW^7*t^3 + 398536*ep^4*mtt^6*mWW^7*t^3 + 251616*ep^5*mtt^6*mWW^7*t^3 - 1380*ep*mtt^5*mWW^8*t^3 - 14974*ep^2*mtt^5*mWW^8*t^3 - 60600*ep^3*mtt^5*mWW^8*t^3 - 109430*ep^4*mtt^5*mWW^8*t^3 - 73176*ep^5*mtt^5*mWW^8*t^3 - 44*ep*mtt^4*mWW^9*t^3 - 500*ep^2*mtt^4*mWW^9*t^3 - 1352*ep^3*mtt^4*mWW^9*t^3 + 512*ep^4*mtt^4*mWW^9*t^3 + 2944*ep^5*mtt^4*mWW^9*t^3 + 76*ep*mtt^3*mWW^10*t^3 + 734*ep^2*mtt^3*mWW^10*t^3 + 2500*ep^3*mtt^3*mWW^10*t^3 + 3546*ep^4*mtt^3*mWW^10*t^3 + 1704*ep^5*mtt^3*mWW^10*t^3 - 356*ep*mtt^10*mWW^2*s*t^3 - 6252*ep^2*mtt^10*mWW^2*s*t^3 - 32240*ep^3*mtt^10*mWW^2*s*t^3 - 61488*ep^4*mtt^10*mWW^2*s*t^3 - 39104*ep^5*mtt^10*mWW^2*s*t^3 - 128*mtt^9*mWW^3*s*t^3 - 1016*ep*mtt^9*mWW^3*s*t^3 + 6140*ep^2*mtt^9*mWW^3*s*t^3 + 61660*ep^3*mtt^9*mWW^3*s*t^3 + 140480*ep^4*mtt^9*mWW^3*s*t^3 + 97344*ep^5*mtt^9*mWW^3*s*t^3 + 52*mtt^8*mWW^4*s*t^3 + 4110*ep*mtt^8*mWW^4*s*t^3 + 46502*ep^2*mtt^8*mWW^4*s*t^3 + 193242*ep^3*mtt^8*mWW^4*s*t^3 + 326654*ep^4*mtt^8*mWW^4*s*t^3 + 191960*ep^5*mtt^8*mWW^4*s*t^3 + 1408*mtt^7*mWW^5*s*t^3 + 2192*ep*mtt^7*mWW^5*s*t^3 - 129469*ep^2*mtt^7*mWW^5*s*t^3 - 794890*ep^3*mtt^7*mWW^5*s*t^3 - 1586641*ep^4*mtt^7*mWW^5*s*t^3 - 1033700*ep^5*mtt^7*mWW^5*s*t^3 - 3516*mtt^6*mWW^6*s*t^3 - 16028*ep*mtt^6*mWW^6*s*t^3 + 154066*ep^2*mtt^6*mWW^6*s*t^3 + 1153602*ep^3*mtt^6*mWW^6*s*t^3 + 2434368*ep^4*mtt^6*mWW^6*s*t^3 + 1642848*ep^5*mtt^6*mWW^6*s*t^3 + 3424*mtt^5*mWW^7*s*t^3 + 15730*ep*mtt^5*mWW^7*s*t^3 - 114621*ep^2*mtt^5*mWW^7*s*t^3 - 879194*ep^3*mtt^5*mWW^7*s*t^3 - 1875567*ep^4*mtt^5*mWW^7*s*t^3 - 1291612*ep^5*mtt^5*mWW^7*s*t^3 - 1348*mtt^4*mWW^8*s*t^3 - 3402*ep*mtt^4*mWW^8*s*t^3 + 61666*ep^2*mtt^4*mWW^8*s*t^3 + 370542*ep^3*mtt^4*mWW^8*s*t^3 + 753814*ep^4*mtt^4*mWW^8*s*t^3 + 523768*ep^5*mtt^4*mWW^8*s*t^3 + 32*mtt^3*mWW^9*s*t^3 - 1820*ep*mtt^3*mWW^9*s*t^3 - 19287*ep^2*mtt^3*mWW^9*s*t^3 - 73054*ep^3*mtt^3*mWW^9*s*t^3 - 131711*ep^4*mtt^3*mWW^9*s*t^3 - 93660*ep^5*mtt^3*mWW^9*s*t^3 + 76*mtt^2*mWW^10*s*t^3 + 476*ep*mtt^2*mWW^10*s*t^3 + 178*ep^2*mtt^2*mWW^10*s*t^3 - 3226*ep^3*mtt^2*mWW^10*s*t^3 - 4772*ep^4*mtt^2*mWW^10*s*t^3 - 112*ep^5*mtt^2*mWW^10*s*t^3 + 114*ep*mtt*mWW^11*s*t^3 + 1077*ep^2*mtt*mWW^11*s*t^3 + 3558*ep^3*mtt*mWW^11*s*t^3 + 4863*ep^4*mtt*mWW^11*s*t^3 + 2268*ep^5*mtt*mWW^11*s*t^3 - 108*ep*mtt^9*mWW^2*s^2*t^3 + 4868*ep^2*mtt^9*mWW^2*s^2*t^3 + 39824*ep^3*mtt^9*mWW^2*s^2*t^3 + 90280*ep^4*mtt^9*mWW^2*s^2*t^3 + 63136*ep^5*mtt^9*mWW^2*s^2*t^3 + 764*mtt^8*mWW^3*s^2*t^3 + 5050*ep*mtt^8*mWW^3*s^2*t^3 - 8304*ep^2*mtt^8*mWW^3*s^2*t^3 - 124338*ep^3*mtt^8*mWW^3*s^2*t^3 - 286876*ep^4*mtt^8*mWW^3*s^2*t^3 - 200016*ep^5*mtt^8*mWW^3*s^2*t^3 - 400*mtt^7*mWW^4*s^2*t^3 + 2306*ep*mtt^7*mWW^4*s^2*t^3 + 8314*ep^2*mtt^7*mWW^4*s^2*t^3 - 89350*ep^3*mtt^7*mWW^4*s^2*t^3 - 298678*ep^4*mtt^7*mWW^4*s^2*t^3 - 232952*ep^5*mtt^7*mWW^4*s^2*t^3 - 6228*mtt^6*mWW^5*s^2*t^3 - 52158*ep*mtt^6*mWW^5*s^2*t^3 - 3372*ep^2*mtt^6*mWW^5*s^2*t^3 + 900652*ep^3*mtt^6*mWW^5*s^2*t^3 + 2336054*ep^4*mtt^6*mWW^5*s^2*t^3 + 1692952*ep^5*mtt^6*mWW^5*s^2*t^3 + 13872*mtt^5*mWW^6*s^2*t^3 + 95294*ep*mtt^5*mWW^6*s^2*t^3 - 54428*ep^2*mtt^5*mWW^6*s^2*t^3 - 1689406*ep^3*mtt^5*mWW^6*s^2*t^3 - 4057212*ep^4*mtt^5*mWW^6*s^2*t^3 - 2872080*ep^5*mtt^5*mWW^6*s^2*t^3 - 11596*mtt^4*mWW^7*s^2*t^3 - 68330*ep*mtt^4*mWW^7*s^2*t^3 + 126586*ep^2*mtt^4*mWW^7*s^2*t^3 + 1589580*ep^3*mtt^4*mWW^7*s^2*t^3 + 3541724*ep^4*mtt^4*mWW^7*s^2*t^3 + 2453296*ep^5*mtt^4*mWW^7*s^2*t^3 + 3792*mtt^3*mWW^8*s^2*t^3 + 17158*ep*mtt^3*mWW^8*s^2*t^3 - 104958*ep^2*mtt^3*mWW^8*s^2*t^3 - 795922*ep^3*mtt^3*mWW^8*s^2*t^3 - 1660214*ep^4*mtt^3*mWW^8*s^2*t^3 - 1132856*ep^5*mtt^3*mWW^8*s^2*t^3 - 92*mtt^2*mWW^9*s^2*t^3 + 1870*ep*mtt^2*mWW^9*s^2*t^3 + 32952*ep^2*mtt^2*mWW^9*s^2*t^3 + 161148*ep^3*mtt^2*mWW^9*s^2*t^3 + 315270*ep^4*mtt^2*mWW^9*s^2*t^3 + 218712*ep^5*mtt^2*mWW^9*s^2*t^3 - 112*mtt*mWW^10*s^2*t^3 - 986*ep*mtt*mWW^10*s^2*t^3 - 580*ep^2*mtt*mWW^10*s^2*t^3 + 12006*ep^3*mtt*mWW^10*s^2*t^3 + 26176*ep^4*mtt*mWW^10*s^2*t^3 + 13216*ep^5*mtt*mWW^10*s^2*t^3 - 96*ep*mWW^11*s^2*t^3 - 1078*ep^2*mWW^11*s^2*t^3 - 4194*ep^3*mWW^11*s^2*t^3 - 6524*ep^4*mWW^11*s^2*t^3 - 3408*ep^5*mWW^11*s^2*t^3 + 1400*ep*mtt^8*mWW^2*s^3*t^3 + 7000*ep^2*mtt^8*mWW^2*s^3*t^3 - 2240*ep^3*mtt^8*mWW^2*s^3*t^3 - 41760*ep^4*mtt^8*mWW^2*s^3*t^3 - 41600*ep^5*mtt^8*mWW^2*s^3*t^3 - 1744*mtt^7*mWW^3*s^3*t^3 - 6372*ep*mtt^7*mWW^3*s^3*t^3 + 25318*ep^2*mtt^7*mWW^3*s^3*t^3 + 123332*ep^3*mtt^7*mWW^3*s^3*t^3 + 166106*ep^4*mtt^7*mWW^3*s^3*t^3 + 77880*ep^5*mtt^7*mWW^3*s^3*t^3 + 764*mtt^6*mWW^4*s^3*t^3 - 18602*ep*mtt^6*mWW^4*s^3*t^3 - 142972*ep^2*mtt^6*mWW^4*s^3*t^3 - 199698*ep^3*mtt^6*mWW^4*s^3*t^3 + 162228*ep^4*mtt^6*mWW^4*s^3*t^3 + 311856*ep^5*mtt^6*mWW^4*s^3*t^3 + 11072*mtt^5*mWW^5*s^3*t^3 + 95980*ep*mtt^5*mWW^5*s^3*t^3 + 175091*ep^2*mtt^5*mWW^5*s^3*t^3 - 462162*ep^3*mtt^5*mWW^5*s^3*t^3 - 1776453*ep^4*mtt^5*mWW^5*s^3*t^3 - 1451220*ep^5*mtt^5*mWW^5*s^3*t^3 - 20560*mtt^4*mWW^6*s^3*t^3 - 137814*ep*mtt^4*mWW^6*s^3*t^3 - 18980*ep^2*mtt^4*mWW^6*s^3*t^3 + 1568856*ep^3*mtt^4*mWW^6*s^3*t^3 + 3813166*ep^4*mtt^4*mWW^6*s^3*t^3 + 2697928*ep^5*mtt^4*mWW^6*s^3*t^3 + 13592*mtt^3*mWW^7*s^3*t^3 + 83374*ep*mtt^3*mWW^7*s^3*t^3 - 108836*ep^2*mtt^3*mWW^7*s^3*t^3 - 1651500*ep^3*mtt^3*mWW^7*s^3*t^3 - 3668490*ep^4*mtt^3*mWW^7*s^3*t^3 - 2503192*ep^5*mtt^3*mWW^7*s^3*t^3 - 3148*mtt^2*mWW^8*s^3*t^3 - 16100*ep*mtt^2*mWW^8*s^3*t^3 + 85520*ep^2*mtt^2*mWW^8*s^3*t^3 + 718262*ep^3*mtt^2*mWW^8*s^3*t^3 + 1515150*ep^4*mtt^2*mWW^8*s^3*t^3 + 1018168*ep^5*mtt^2*mWW^8*s^3*t^3 + 24*mtt*mWW^9*s^3*t^3 - 1806*ep*mtt*mWW^9*s^3*t^3 - 21381*ep^2*mtt*mWW^9*s^3*t^3 - 92062*ep^3*mtt*mWW^9*s^3*t^3 - 166539*ep^4*mtt*mWW^9*s^3*t^3 - 109004*ep^5*mtt*mWW^9*s^3*t^3 - 60*ep*mWW^10*s^3*t^3 - 760*ep^2*mWW^10*s^3*t^3 - 2788*ep^3*mWW^10*s^3*t^3 - 3408*ep^4*mWW^10*s^3*t^3 - 816*ep^5*mWW^10*s^3*t^3 - 1880*ep*mtt^7*mWW^2*s^4*t^3 - 14080*ep^2*mtt^7*mWW^2*s^4*t^3 - 31200*ep^3*mtt^7*mWW^2*s^4*t^3 - 18680*ep^4*mtt^7*mWW^2*s^4*t^3 + 4640*ep^5*mtt^7*mWW^2*s^4*t^3 + 1896*mtt^6*mWW^3*s^4*t^3 + 1320*ep*mtt^6*mWW^3*s^4*t^3 - 49824*ep^2*mtt^6*mWW^3*s^4*t^3 - 59496*ep^3*mtt^6*mWW^3*s^4*t^3 + 147944*ep^4*mtt^6*mWW^3*s^4*t^3 + 195440*ep^5*mtt^6*mWW^3*s^4*t^3 - 348*mtt^5*mWW^4*s^4*t^3 + 22458*ep*mtt^5*mWW^4*s^4*t^3 + 171032*ep^2*mtt^5*mWW^4*s^4*t^3 + 313878*ep^3*mtt^5*mWW^4*s^4*t^3 + 3020*ep^4*mtt^5*mWW^4*s^4*t^3 - 245744*ep^5*mtt^5*mWW^4*s^4*t^3 - 10032*mtt^4*mWW^5*s^4*t^3 - 75150*ep*mtt^4*mWW^5*s^4*t^3 - 129390*ep^2*mtt^4*mWW^5*s^4*t^3 + 118588*ep^3*mtt^4*mWW^5*s^4*t^3 + 639636*ep^4*mtt^4*mWW^5*s^4*t^3 + 572960*ep^5*mtt^4*mWW^5*s^4*t^3 + 14408*mtt^3*mWW^6*s^4*t^3 + 93056*ep*mtt^3*mWW^6*s^4*t^3 - 4624*ep^2*mtt^3*mWW^6*s^4*t^3 - 1035816*ep^3*mtt^3*mWW^6*s^4*t^3 - 2376248*ep^4*mtt^3*mWW^6*s^4*t^3 - 1628448*ep^5*mtt^3*mWW^6*s^4*t^3 - 6808*mtt^2*mWW^7*s^4*t^3 - 43648*ep*mtt^2*mWW^7*s^4*t^3 + 60116*ep^2*mtt^2*mWW^7*s^4*t^3 + 945516*ep^3*mtt^2*mWW^7*s^4*t^3 + 2105240*ep^4*mtt^2*mWW^7*s^4*t^3 + 1415248*ep^5*mtt^2*mWW^7*s^4*t^3 + 884*mtt*mWW^8*s^4*t^3 + 3678*ep*mtt*mWW^8*s^4*t^3 - 36840*ep^2*mtt*mWW^8*s^4*t^3 - 275822*ep^3*mtt*mWW^8*s^4*t^3 - 561532*ep^4*mtt*mWW^8*s^4*t^3 - 361872*ep^5*mtt*mWW^8*s^4*t^3 + 422*ep*mWW^9*s^4*t^3 + 5018*ep^2*mWW^9*s^4*t^3 + 21792*ep^3*mWW^9*s^4*t^3 + 38092*ep^4*mWW^9*s^4*t^3 + 23200*ep^5*mWW^9*s^4*t^3 + 972*ep*mtt^6*mWW^2*s^5*t^3 + 7876*ep^2*mtt^6*mWW^2*s^5*t^3 + 20368*ep^3*mtt^6*mWW^2*s^5*t^3 + 18512*ep^4*mtt^6*mWW^2*s^5*t^3 + 3392*ep^5*mtt^6*mWW^2*s^5*t^3 - 944*mtt^5*mWW^3*s^5*t^3 + 2792*ep*mtt^5*mWW^3*s^5*t^3 + 42768*ep^2*mtt^5*mWW^3*s^5*t^3 + 10236*ep^3*mtt^5*mWW^3*s^5*t^3 - 222452*ep^4*mtt^5*mWW^3*s^5*t^3 - 234720*ep^5*mtt^5*mWW^3*s^5*t^3 - 320*mtt^4*mWW^4*s^5*t^3 - 11204*ep*mtt^4*mWW^4*s^5*t^3 - 76768*ep^2*mtt^4*mWW^4*s^5*t^3 - 185456*ep^3*mtt^4*mWW^4*s^5*t^3 - 129812*ep^4*mtt^4*mWW^4*s^5*t^3 + 20816*ep^5*mtt^4*mWW^4*s^5*t^3 + 4752*mtt^3*mWW^5*s^5*t^3 + 30012*ep*mtt^3*mWW^5*s^5*t^3 + 26414*ep^2*mtt^3*mWW^5*s^5*t^3 - 62204*ep^3*mtt^3*mWW^5*s^5*t^3 - 147878*ep^4*mtt^3*mWW^5*s^5*t^3 - 112840*ep^5*mtt^3*mWW^5*s^5*t^3 - 4768*mtt^2*mWW^6*s^5*t^3 - 31692*ep*mtt^2*mWW^6*s^5*t^3 + 9418*ep^2*mtt^2*mWW^6*s^5*t^3 + 437080*ep^3*mtt^2*mWW^6*s^5*t^3 + 995042*ep^4*mtt^2*mWW^6*s^5*t^3 + 669208*ep^5*mtt^2*mWW^6*s^5*t^3 + 1280*mtt*mWW^7*s^5*t^3 + 8468*ep*mtt*mWW^7*s^5*t^3 - 18310*ep^2*mtt*mWW^7*s^5*t^3 - 254232*ep^3*mtt*mWW^7*s^5*t^3 - 562654*ep^4*mtt*mWW^7*s^5*t^3 - 368696*ep^5*mtt*mWW^7*s^5*t^3 + 652*ep*mWW^8*s^5*t^3 + 7898*ep^2*mWW^8*s^5*t^3 + 34080*ep^3*mWW^8*s^5*t^3 + 58202*ep^4*mWW^8*s^5*t^3 + 34104*ep^5*mWW^8*s^5*t^3 - 124*ep*mtt^5*mWW^2*s^6*t^3 - 828*ep^2*mtt^5*mWW^2*s^6*t^3 - 1200*ep^3*mtt^5*mWW^2*s^6*t^3 + 1048*ep^4*mtt^5*mWW^2*s^6*t^3 + 2144*ep^5*mtt^5*mWW^2*s^6*t^3 + 124*mtt^4*mWW^3*s^6*t^3 - 1950*ep*mtt^4*mWW^3*s^6*t^3 - 14568*ep^2*mtt^4*mWW^3*s^6*t^3 + 838*ep^3*mtt^4*mWW^3*s^6*t^3 + 80300*ep^4*mtt^4*mWW^3*s^6*t^3 + 80576*ep^5*mtt^4*mWW^3*s^6*t^3 + 316*mtt^3*mWW^4*s^6*t^3 + 2744*ep*mtt^3*mWW^4*s^6*t^3 + 11712*ep^2*mtt^3*mWW^4*s^6*t^3 + 38184*ep^3*mtt^3*mWW^4*s^6*t^3 + 55324*ep^4*mtt^3*mWW^4*s^6*t^3 + 24816*ep^5*mtt^3*mWW^4*s^6*t^3 - 1004*mtt^2*mWW^5*s^6*t^3 - 6044*ep*mtt^2*mWW^5*s^6*t^3 - 224*ep^2*mtt^2*mWW^5*s^6*t^3 + 40252*ep^3*mtt^2*mWW^5*s^6*t^3 + 80340*ep^4*mtt^2*mWW^5*s^6*t^3 + 52560*ep^5*mtt^2*mWW^5*s^6*t^3 + 564*mtt*mWW^6*s^6*t^3 + 4324*ep*mtt*mWW^6*s^6*t^3 - 1604*ep^2*mtt*mWW^6*s^6*t^3 - 84536*ep^3*mtt*mWW^6*s^6*t^3 - 200932*ep^4*mtt*mWW^6*s^6*t^3 - 134480*ep^5*mtt*mWW^6*s^6*t^3 + 282*ep*mWW^7*s^6*t^3 + 3400*ep^2*mWW^7*s^6*t^3 + 14526*ep^3*mWW^7*s^6*t^3 + 24624*ep^4*mWW^7*s^6*t^3 + 14320*ep^5*mWW^7*s^6*t^3 - 32*ep*mtt^4*mWW^2*s^7*t^3 - 368*ep^2*mtt^4*mWW^2*s^7*t^3 - 1504*ep^3*mtt^4*mWW^2*s^7*t^3 - 2560*ep^4*mtt^4*mWW^2*s^7*t^3 - 1536*ep^5*mtt^4*mWW^2*s^7*t^3 + 32*mtt^3*mWW^3*s^7*t^3 + 356*ep*mtt^3*mWW^3*s^7*t^3 + 1054*ep^2*mtt^3*mWW^3*s^7*t^3 - 172*ep^3*mtt^3*mWW^3*s^7*t^3 - 3766*ep^4*mtt^3*mWW^3*s^7*t^3 - 3224*ep^5*mtt^3*mWW^3*s^7*t^3 - 64*mtt^2*mWW^4*s^7*t^3 - 456*ep*mtt^2*mWW^4*s^7*t^3 - 682*ep^2*mtt^2*mWW^4*s^7*t^3 + 3888*ep^3*mtt^2*mWW^4*s^7*t^3 + 12722*ep^4*mtt^2*mWW^4*s^7*t^3 + 9768*ep^5*mtt^2*mWW^4*s^7*t^3 + 32*mtt*mWW^5*s^7*t^3 + 244*ep*mtt*mWW^5*s^7*t^3 - 198*ep^2*mtt*mWW^5*s^7*t^3 - 4396*ep^3*mtt*mWW^5*s^7*t^3 - 9986*ep^4*mtt*mWW^5*s^7*t^3 - 6792*ep^5*mtt*mWW^5*s^7*t^3 + 16*ep*mWW^6*s^7*t^3 + 194*ep^2*mWW^6*s^7*t^3 + 776*ep^3*mWW^6*s^7*t^3 + 1286*ep^4*mWW^6*s^7*t^3 + 760*ep^5*mWW^6*s^7*t^3 - 168*ep*mtt^11*mWW*t^4 - 1936*ep^2*mtt^11*mWW*t^4 - 7800*ep^3*mtt^11*mWW*t^4 - 12816*ep^4*mtt^11*mWW*t^4 - 7360*ep^5*mtt^11*mWW*t^4 + 256*ep*mtt^10*mWW^2*t^4 + 2336*ep^2*mtt^10*mWW^2*t^4 + 7688*ep^3*mtt^10*mWW^2*t^4 + 11336*ep^4*mtt^10*mWW^2*t^4 + 6304*ep^5*mtt^10*mWW^2*t^4 + 868*ep*mtt^9*mWW^3*t^4 + 11630*ep^2*mtt^9*mWW^3*t^4 + 51080*ep^3*mtt^9*mWW^3*t^4 + 86014*ep^4*mtt^9*mWW^3*t^4 + 48888*ep^5*mtt^9*mWW^3*t^4 - 1884*ep*mtt^8*mWW^4*t^4 - 21242*ep^2*mtt^8*mWW^4*t^4 - 82356*ep^3*mtt^8*mWW^4*t^4 - 126814*ep^4*mtt^8*mWW^4*t^4 - 66744*ep^5*mtt^8*mWW^4*t^4 - 764*ep*mtt^7*mWW^5*t^4 - 13946*ep^2*mtt^7*mWW^5*t^4 - 74924*ep^3*mtt^7*mWW^5*t^4 - 150958*ep^4*mtt^7*mWW^5*t^4 - 102008*ep^5*mtt^7*mWW^5*t^4 + 4948*ep*mtt^6*mWW^6*t^4 + 61918*ep^2*mtt^6*mWW^6*t^4 + 268240*ep^3*mtt^6*mWW^6*t^4 + 471070*ep^4*mtt^6*mWW^6*t^4 + 288504*ep^5*mtt^6*mWW^6*t^4 - 5076*ep*mtt^5*mWW^7*t^4 - 58614*ep^2*mtt^5*mWW^7*t^4 - 239728*ep^3*mtt^5*mWW^7*t^4 - 407182*ep^4*mtt^5*mWW^7*t^4 - 244920*ep^5*mtt^5*mWW^7*t^4 + 2092*ep*mtt^4*mWW^8*t^4 + 22482*ep^2*mtt^4*mWW^8*t^4 + 87180*ep^3*mtt^4*mWW^8*t^4 + 144590*ep^4*mtt^4*mWW^8*t^4 + 86776*ep^5*mtt^4*mWW^8*t^4 - 236*ep*mtt^3*mWW^9*t^4 - 2286*ep^2*mtt^3*mWW^9*t^4 - 8244*ep^3*mtt^3*mWW^9*t^4 - 13682*ep^4*mtt^3*mWW^9*t^4 - 8712*ep^5*mtt^3*mWW^9*t^4 - 36*ep*mtt^2*mWW^10*t^4 - 342*ep^2*mtt^2*mWW^10*t^4 - 1136*ep^3*mtt^2*mWW^10*t^4 - 1558*ep^4*mtt^2*mWW^10*t^4 - 728*ep^5*mtt^2*mWW^10*t^4 + 504*ep*mtt^10*mWW*s*t^4 + 6348*ep^2*mtt^10*mWW*s*t^4 + 27288*ep^3*mtt^10*mWW*s*t^4 + 46740*ep^4*mtt^10*mWW*s*t^4 + 27600*ep^5*mtt^10*mWW*s*t^4 + 168*mtt^9*mWW^2*s*t^4 + 552*ep*mtt^9*mWW^2*s*t^4 - 5372*ep^2*mtt^9*mWW^2*s*t^4 - 32176*ep^3*mtt^9*mWW^2*s*t^4 - 59596*ep^4*mtt^9*mWW^2*s*t^4 - 36656*ep^5*mtt^9*mWW^2*s*t^4 - 88*mtt^8*mWW^3*s*t^4 - 1608*ep*mtt^8*mWW^3*s*t^4 - 29390*ep^2*mtt^8*mWW^3*s*t^4 - 163948*ep^3*mtt^8*mWW^3*s*t^4 - 314710*ep^4*mtt^8*mWW^3*s*t^4 - 195096*ep^5*mtt^8*mWW^3*s*t^4 - 956*mtt^7*mWW^4*s*t^4 - 5108*ep*mtt^7*mWW^4*s*t^4 + 44353*ep^2*mtt^7*mWW^4*s*t^4 + 344534*ep^3*mtt^7*mWW^4*s*t^4 + 695405*ep^4*mtt^7*mWW^4*s*t^4 + 436372*ep^5*mtt^7*mWW^4*s*t^4 + 928*mtt^6*mWW^5*s*t^4 + 5762*ep*mtt^6*mWW^5*s*t^4 + 8491*ep^2*mtt^6*mWW^5*s*t^4 + 8898*ep^3*mtt^6*mWW^5*s*t^4 + 44749*ep^4*mtt^6*mWW^5*s*t^4 + 55252*ep^5*mtt^6*mWW^5*s*t^4 + 1692*mtt^5*mWW^6*s*t^4 + 11616*ep*mtt^5*mWW^6*s*t^4 - 64151*ep^2*mtt^5*mWW^6*s*t^4 - 622576*ep^3*mtt^5*mWW^6*s*t^4 - 1392509*ep^4*mtt^5*mWW^6*s*t^4 - 955572*ep^5*mtt^5*mWW^6*s*t^4 - 3256*mtt^4*mWW^7*s*t^4 - 19138*ep*mtt^4*mWW^7*s*t^4 + 79315*ep^2*mtt^4*mWW^7*s*t^4 + 756400*ep^3*mtt^4*mWW^7*s*t^4 + 1642399*ep^4*mtt^4*mWW^7*s*t^4 + 1108540*ep^5*mtt^4*mWW^7*s*t^4 + 1820*mtt^3*mWW^8*s*t^4 + 6940*ep*mtt^3*mWW^8*s*t^4 - 63653*ep^2*mtt^3*mWW^8*s*t^4 - 427562*ep^3*mtt^3*mWW^8*s*t^4 - 853413*ep^4*mtt^3*mWW^8*s*t^4 - 559412*ep^5*mtt^3*mWW^8*s*t^4 - 272*mtt^2*mWW^9*s*t^4 + 1158*ep*mtt^2*mWW^9*s*t^4 + 28453*ep^2*mtt^2*mWW^9*s*t^4 + 122282*ep^3*mtt^2*mWW^9*s*t^4 + 210231*ep^4*mtt^2*mWW^9*s*t^4 + 130428*ep^5*mtt^2*mWW^9*s*t^4 - 36*mtt*mWW^10*s*t^4 - 624*ep*mtt*mWW^10*s*t^4 - 3881*ep^2*mtt*mWW^10*s*t^4 - 11436*ep^3*mtt*mWW^10*s*t^4 - 16959*ep^4*mtt*mWW^10*s*t^4 - 10364*ep^5*mtt*mWW^10*s*t^4 - 54*ep*mWW^11*s*t^4 - 513*ep^2*mWW^11*s*t^4 - 1704*ep^3*mWW^11*s*t^4 - 2337*ep^4*mWW^11*s*t^4 - 1092*ep^5*mWW^11*s*t^4 - 2700*ep^2*mtt^9*mWW*s^2*t^4 - 19440*ep^3*mtt^9*mWW*s^2*t^4 - 41460*ep^4*mtt^9*mWW*s^2*t^4 - 27600*ep^5*mtt^9*mWW*s^2*t^4 - 1008*mtt^8*mWW^2*s^2*t^4 - 5068*ep*mtt^8*mWW^2*s^2*t^4 + 3054*ep^2*mtt^8*mWW^2*s^2*t^4 + 43752*ep^3*mtt^8*mWW^2*s^2*t^4 + 67670*ep^4*mtt^8*mWW^2*s^2*t^4 + 31320*ep^5*mtt^8*mWW^2*s^2*t^4 + 668*mtt^7*mWW^3*s^2*t^4 + 506*ep*mtt^7*mWW^3*s^2*t^4 + 5852*ep^2*mtt^7*mWW^3*s^2*t^4 + 131542*ep^3*mtt^7*mWW^3*s^2*t^4 + 361072*ep^4*mtt^7*mWW^3*s^2*t^4 + 268640*ep^5*mtt^7*mWW^3*s^2*t^4 + 4336*mtt^6*mWW^4*s^2*t^4 + 21890*ep*mtt^6*mWW^4*s^2*t^4 - 48936*ep^2*mtt^6*mWW^4*s^2*t^4 - 443746*ep^3*mtt^6*mWW^4*s^2*t^4 - 819648*ep^4*mtt^6*mWW^4*s^2*t^4 - 474336*ep^5*mtt^6*mWW^4*s^2*t^4 - 4804*mtt^5*mWW^5*s^2*t^4 - 5254*ep*mtt^5*mWW^5*s^2*t^4 + 118456*ep^2*mtt^5*mWW^5*s^2*t^4 + 243946*ep^3*mtt^5*mWW^5*s^2*t^4 - 107052*ep^4*mtt^5*mWW^5*s^2*t^4 - 324432*ep^5*mtt^5*mWW^5*s^2*t^4 - 3568*mtt^4*mWW^6*s^2*t^4 - 45366*ep*mtt^4*mWW^6*s^2*t^4 - 86324*ep^2*mtt^4*mWW^6*s^2*t^4 + 498714*ep^3*mtt^4*mWW^6*s^2*t^4 + 1738020*ep^4*mtt^4*mWW^6*s^2*t^4 + 1407984*ep^5*mtt^4*mWW^6*s^2*t^4 + 7316*mtt^3*mWW^7*s^2*t^4 + 47446*ep*mtt^3*mWW^7*s^2*t^4 - 42100*ep^2*mtt^3*mWW^7*s^2*t^4 - 886278*ep^3*mtt^3*mWW^7*s^2*t^4 - 2070784*ep^4*mtt^3*mWW^7*s^2*t^4 - 1451680*ep^5*mtt^3*mWW^7*s^2*t^4 - 3344*mtt^2*mWW^8*s^2*t^4 - 14482*ep*mtt^2*mWW^8*s^2*t^4 + 82424*ep^2*mtt^2*mWW^8*s^2*t^4 + 592034*ep^3*mtt^2*mWW^8*s^2*t^4 + 1166296*ep^4*mtt^2*mWW^8*s^2*t^4 + 750912*ep^5*mtt^2*mWW^8*s^2*t^4 + 404*mtt*mWW^9*s^2*t^4 + 22*ep*mtt*mWW^9*s^2*t^4 - 33012*ep^2*mtt*mWW^9*s^2*t^4 - 173194*ep^3*mtt*mWW^9*s^2*t^4 - 314896*ep^4*mtt*mWW^9*s^2*t^4 - 193184*ep^5*mtt*mWW^9*s^2*t^4 + 306*ep*mWW^10*s^2*t^4 + 3286*ep^2*mWW^10*s^2*t^4 + 12670*ep^3*mWW^10*s^2*t^4 + 20782*ep^4*mWW^10*s^2*t^4 + 12376*ep^5*mWW^10*s^2*t^4 - 1680*ep*mtt^8*mWW*s^3*t^4 - 13960*ep^2*mtt^8*mWW*s^3*t^4 - 39120*ep^3*mtt^8*mWW*s^3*t^4 - 45240*ep^4*mtt^8*mWW*s^3*t^4 - 18400*ep^5*mtt^8*mWW*s^3*t^4 + 2352*mtt^7*mWW^2*s^3*t^4 + 9884*ep*mtt^7*mWW^2*s^3*t^4 - 5198*ep^2*mtt^7*mWW^2*s^3*t^4 - 8896*ep^3*mtt^7*mWW^2*s^3*t^4 + 97298*ep^4*mtt^7*mWW^2*s^3*t^4 + 116480*ep^5*mtt^7*mWW^2*s^3*t^4 - 1636*mtt^6*mWW^3*s^3*t^4 - 3626*ep*mtt^6*mWW^3*s^3*t^4 + 40494*ep^2*mtt^6*mWW^3*s^3*t^4 + 156714*ep^3*mtt^6*mWW^3*s^3*t^4 + 155886*ep^4*mtt^6*mWW^3*s^3*t^4 + 23224*ep^5*mtt^6*mWW^3*s^3*t^4 - 7696*mtt^5*mWW^4*s^3*t^4 - 22284*ep*mtt^5*mWW^4*s^3*t^4 + 79917*ep^2*mtt^5*mWW^4*s^3*t^4 + 86530*ep^3*mtt^5*mWW^4*s^3*t^4 - 423439*ep^4*mtt^5*mWW^4*s^3*t^4 - 508020*ep^5*mtt^5*mWW^4*s^3*t^4 + 8616*mtt^4*mWW^5*s^3*t^4 + 9204*ep*mtt^4*mWW^5*s^3*t^4 - 217673*ep^2*mtt^4*mWW^5*s^3*t^4 - 417804*ep^3*mtt^4*mWW^5*s^3*t^4 + 281157*ep^4*mtt^4*mWW^5*s^3*t^4 + 654196*ep^5*mtt^4*mWW^5*s^3*t^4 + 2080*mtt^3*mWW^6*s^3*t^4 + 32724*ep*mtt^3*mWW^6*s^3*t^4 + 128248*ep^2*mtt^3*mWW^6*s^3*t^4 + 9910*ep^3*mtt^3*mWW^6*s^3*t^4 - 636230*ep^4*mtt^3*mWW^6*s^3*t^4 - 704944*ep^5*mtt^3*mWW^6*s^3*t^4 - 5156*mtt^2*mWW^7*s^3*t^4 - 31850*ep*mtt^2*mWW^7*s^3*t^4 + 18612*ep^2*mtt^2*mWW^7*s^3*t^4 + 477832*ep^3*mtt^2*mWW^7*s^3*t^4 + 1110974*ep^4*mtt^2*mWW^7*s^3*t^4 + 784600*ep^5*mtt^2*mWW^7*s^3*t^4 + 1440*mtt*mWW^8*s^3*t^4 + 6524*ep*mtt*mWW^8*s^3*t^4 - 42879*ep^2*mtt*mWW^8*s^3*t^4 - 314568*ep^3*mtt*mWW^8*s^3*t^4 - 621253*ep^4*mtt*mWW^8*s^3*t^4 - 393852*ep^5*mtt*mWW^8*s^3*t^4 + 1104*ep*mWW^9*s^3*t^4 + 12439*ep^2*mWW^9*s^3*t^4 + 49402*ep^3*mWW^9*s^3*t^4 + 80847*ep^4*mWW^9*s^3*t^4 + 46716*ep^5*mWW^9*s^3*t^4 + 2520*ep*mtt^7*mWW*s^4*t^4 + 23640*ep^2*mtt^7*mWW*s^4*t^4 + 78120*ep^3*mtt^7*mWW*s^4*t^4 + 109320*ep^4*mtt^7*mWW*s^4*t^4 + 55200*ep^5*mtt^7*mWW*s^4*t^4 - 2688*mtt^6*mWW^2*s^4*t^4 - 8604*ep*mtt^6*mWW^2*s^4*t^4 + 15950*ep^2*mtt^6*mWW^2*s^4*t^4 - 29384*ep^3*mtt^6*mWW^2*s^4*t^4 - 271994*ep^4*mtt^6*mWW^2*s^4*t^4 - 265360*ep^5*mtt^6*mWW^2*s^4*t^4 + 1780*mtt^5*mWW^3*s^4*t^4 + 10458*ep*mtt^5*mWW^3*s^4*t^4 - 37962*ep^2*mtt^5*mWW^3*s^4*t^4 - 382250*ep^3*mtt^5*mWW^3*s^4*t^4 - 766274*ep^4*mtt^5*mWW^3*s^4*t^4 - 456776*ep^5*mtt^5*mWW^3*s^4*t^4 + 6896*mtt^4*mWW^4*s^4*t^4 + 10986*ep*mtt^4*mWW^4*s^4*t^4 - 89154*ep^2*mtt^4*mWW^4*s^4*t^4 + 195730*ep^3*mtt^4*mWW^4*s^4*t^4 + 1214758*ep^4*mtt^4*mWW^4*s^4*t^4 + 1080176*ep^5*mtt^4*mWW^4*s^4*t^4 - 7368*mtt^3*mWW^5*s^4*t^4 - 20920*ep*mtt^3*mWW^5*s^4*t^4 + 133000*ep^2*mtt^3*mWW^5*s^4*t^4 + 435536*ep^3*mtt^3*mWW^5*s^4*t^4 + 209204*ep^4*mtt^3*mWW^5*s^4*t^4 - 171664*ep^5*mtt^3*mWW^5*s^4*t^4 + 368*mtt^2*mWW^6*s^4*t^4 - 2316*ep*mtt^2*mWW^6*s^4*t^4 - 55706*ep^2*mtt^2*mWW^6*s^4*t^4 - 244632*ep^3*mtt^2*mWW^6*s^4*t^4 - 309470*ep^4*mtt^2*mWW^6*s^4*t^4 - 83600*ep^5*mtt^2*mWW^6*s^4*t^4 + 1012*mtt*mWW^7*s^4*t^4 + 6726*ep*mtt*mWW^7*s^4*t^4 - 438*ep^2*mtt*mWW^7*s^4*t^4 - 82878*ep^3*mtt*mWW^7*s^4*t^4 - 206986*ep^4*mtt*mWW^7*s^4*t^4 - 153480*ep^5*mtt*mWW^7*s^4*t^4 + 766*ep*mWW^8*s^4*t^4 + 8558*ep^2*mWW^8*s^4*t^4 + 33598*ep^3*mWW^8*s^4*t^4 + 55234*ep^4*mWW^8*s^4*t^4 + 32368*ep^5*mWW^8*s^4*t^4 - 1512*ep*mtt^6*mWW*s^5*t^4 - 14724*ep^2*mtt^6*mWW*s^5*t^4 - 50760*ep^3*mtt^6*mWW*s^5*t^4 - 73884*ep^4*mtt^6*mWW*s^5*t^4 - 38640*ep^5*mtt^6*mWW*s^5*t^4 + 1512*mtt^5*mWW^2*s^5*t^4 + 3532*ep*mtt^5*mWW^2*s^5*t^4 - 15678*ep^2*mtt^5*mWW^2*s^5*t^4 + 25200*ep^3*mtt^5*mWW^2*s^5*t^4 + 211378*ep^4*mtt^5*mWW^2*s^5*t^4 + 201456*ep^5*mtt^5*mWW^2*s^5*t^4 - 884*mtt^4*mWW^3*s^5*t^4 - 9254*ep*mtt^4*mWW^3*s^5*t^4 + 8200*ep^2*mtt^4*mWW^3*s^5*t^4 + 281698*ep^3*mtt^4*mWW^3*s^5*t^4 + 678480*ep^4*mtt^4*mWW^3*s^5*t^4 + 451656*ep^5*mtt^4*mWW^3*s^5*t^4 - 3268*mtt^3*mWW^4*s^5*t^4 - 5664*ep*mtt^3*mWW^4*s^5*t^4 + 41586*ep^2*mtt^3*mWW^4*s^5*t^4 - 107040*ep^3*mtt^3*mWW^4*s^5*t^4 - 615454*ep^4*mtt^3*mWW^4*s^5*t^4 - 538664*ep^5*mtt^3*mWW^4*s^5*t^4 + 3140*mtt^2*mWW^5*s^5*t^4 + 15776*ep*mtt^2*mWW^5*s^5*t^4 - 30582*ep^2*mtt^2*mWW^5*s^5*t^4 - 265344*ep^3*mtt^2*mWW^5*s^5*t^4 - 425150*ep^4*mtt^2*mWW^5*s^5*t^4 - 199352*ep^5*mtt^2*mWW^5*s^5*t^4 - 500*mtt*mWW^6*s^5*t^4 - 2964*ep*mtt*mWW^6*s^5*t^4 + 13476*ep^2*mtt*mWW^6*s^5*t^4 + 132792*ep^3*mtt*mWW^6*s^5*t^4 + 260452*ep^4*mtt*mWW^6*s^5*t^4 + 148280*ep^5*mtt*mWW^6*s^5*t^4 - 234*ep*mWW^7*s^5*t^4 - 2982*ep^2*mWW^7*s^5*t^4 - 13154*ep^3*mWW^7*s^5*t^4 - 21102*ep^4*mWW^7*s^5*t^4 - 10912*ep^5*mWW^7*s^5*t^4 + 336*ep*mtt^5*mWW*s^6*t^4 + 3332*ep^2*mtt^5*mWW*s^6*t^4 + 11712*ep^3*mtt^5*mWW*s^6*t^4 + 17340*ep^4*mtt^5*mWW*s^6*t^4 + 9200*ep^5*mtt^5*mWW*s^6*t^4 - 336*mtt^4*mWW^2*s^6*t^4 - 552*ep*mtt^4*mWW^2*s^6*t^4 + 4908*ep^2*mtt^4*mWW^2*s^6*t^4 - 6184*ep^3*mtt^4*mWW^2*s^6*t^4 - 56092*ep^4*mtt^4*mWW^2*s^6*t^4 - 53544*ep^5*mtt^4*mWW^2*s^6*t^4 + 160*mtt^3*mWW^3*s^6*t^4 + 2680*ep*mtt^3*mWW^3*s^6*t^4 + 1180*ep^2*mtt^3*mWW^3*s^6*t^4 - 75084*ep^3*mtt^3*mWW^3*s^6*t^4 - 200880*ep^4*mtt^3*mWW^3*s^6*t^4 - 140720*ep^5*mtt^3*mWW^3*s^6*t^4 + 688*mtt^2*mWW^4*s^6*t^4 + 2072*ep*mtt^2*mWW^4*s^6*t^4 - 6532*ep^2*mtt^2*mWW^4*s^6*t^4 + 6228*ep^3*mtt^2*mWW^4*s^6*t^4 + 75008*ep^4*mtt^2*mWW^4*s^6*t^4 + 71136*ep^5*mtt^2*mWW^4*s^6*t^4 - 512*mtt*mWW^5*s^6*t^4 - 3768*ep*mtt*mWW^5*s^6*t^4 + 1472*ep^2*mtt*mWW^5*s^6*t^4 + 70044*ep^3*mtt*mWW^5*s^6*t^4 + 156884*ep^4*mtt*mWW^5*s^6*t^4 + 97856*ep^5*mtt*mWW^5*s^6*t^4 - 256*ep*mWW^6*s^6*t^4 - 2952*ep^2*mWW^6*s^6*t^4 - 12092*ep^3*mWW^6*s^6*t^4 - 19396*ep^4*mWW^6*s^6*t^4 - 10552*ep^5*mWW^6*s^6*t^4 - 24*ep*mtt^2*mWW^3*s^7*t^4 - 4*ep^2*mtt^2*mWW^3*s^7*t^4 + 248*ep^3*mtt^2*mWW^3*s^7*t^4 + 412*ep^4*mtt^2*mWW^3*s^7*t^4 + 184*ep^5*mtt^2*mWW^3*s^7*t^4 - 8*ep*mtt*mWW^4*s^7*t^4 + 8*ep^2*mtt*mWW^4*s^7*t^4 + 120*ep^3*mtt*mWW^4*s^7*t^4 + 184*ep^4*mtt*mWW^4*s^7*t^4 + 80*ep^5*mtt*mWW^4*s^7*t^4 - 4*ep^2*mWW^5*s^7*t^4 - 16*ep^3*mWW^5*s^7*t^4 - 20*ep^4*mWW^5*s^7*t^4 - 8*ep^5*mWW^5*s^7*t^4 + 48*ep*mtt^11*t^5 + 536*ep^2*mtt^11*t^5 + 2104*ep^3*mtt^11*t^5 + 3392*ep^4*mtt^11*t^5 + 1920*ep^5*mtt^11*t^5 + 456*ep*mtt^10*mWW*t^5 + 5064*ep^2*mtt^10*mWW*t^5 + 19664*ep^3*mtt^10*mWW*t^5 + 31120*ep^4*mtt^10*mWW*t^5 + 17216*ep^5*mtt^10*mWW*t^5 - 2208*ep*mtt^9*mWW^2*t^5 - 23870*ep^2*mtt^9*mWW^2*t^5 - 91052*ep^3*mtt^9*mWW^2*t^5 - 143566*ep^4*mtt^9*mWW^2*t^5 - 79864*ep^5*mtt^9*mWW^2*t^5 + 2496*ep*mtt^8*mWW^3*t^5 + 25478*ep^2*mtt^8*mWW^3*t^5 + 93524*ep^3*mtt^8*mWW^3*t^5 + 147102*ep^4*mtt^8*mWW^3*t^5 + 83640*ep^5*mtt^8*mWW^3*t^5 + 1152*ep*mtt^7*mWW^4*t^5 + 14170*ep^2*mtt^7*mWW^4*t^5 + 56228*ep^3*mtt^7*mWW^4*t^5 + 81154*ep^4*mtt^7*mWW^4*t^5 + 36936*ep^5*mtt^7*mWW^4*t^5 - 3888*ep*mtt^6*mWW^5*t^5 - 39714*ep^2*mtt^6*mWW^5*t^5 - 139724*ep^3*mtt^6*mWW^5*t^5 - 195458*ep^4*mtt^6*mWW^5*t^5 - 92616*ep^5*mtt^6*mWW^5*t^5 + 1824*ep*mtt^5*mWW^6*t^5 + 14438*ep^2*mtt^5*mWW^6*t^5 + 35036*ep^3*mtt^5*mWW^6*t^5 + 25414*ep^4*mtt^5*mWW^6*t^5 - 1832*ep^5*mtt^5*mWW^6*t^5 + 768*ep*mtt^4*mWW^7*t^5 + 11282*ep^2*mtt^4*mWW^7*t^5 + 53852*ep^3*mtt^4*mWW^7*t^5 + 99850*ep^4*mtt^4*mWW^7*t^5 + 63208*ep^5*mtt^4*mWW^7*t^5 - 816*ep*mtt^3*mWW^8*t^5 - 8986*ep^2*mtt^3*mWW^8*t^5 - 35084*ep^3*mtt^3*mWW^8*t^5 - 57018*ep^4*mtt^3*mWW^8*t^5 - 32936*ep^5*mtt^3*mWW^8*t^5 + 168*ep*mtt^2*mWW^9*t^5 + 1602*ep^2*mtt^2*mWW^9*t^5 + 5452*ep^3*mtt^2*mWW^9*t^5 + 8010*ep^4*mtt^2*mWW^9*t^5 + 4328*ep^5*mtt^2*mWW^9*t^5 - 144*ep*mtt^10*s*t^5 - 1752*ep^2*mtt^10*s*t^5 - 7344*ep^3*mtt^10*s*t^5 - 12360*ep^4*mtt^10*s*t^5 - 7200*ep^5*mtt^10*s*t^5 - 48*mtt^9*mWW*s*t^5 - 1496*ep*mtt^9*mWW*s*t^5 - 14024*ep^2*mtt^9*mWW*s*t^5 - 53604*ep^3*mtt^9*mWW*s*t^5 - 85388*ep^4*mtt^9*mWW*s*t^5 - 47600*ep^5*mtt^9*mWW*s*t^5 - 504*mtt^8*mWW^2*s*t^5 + 1312*ep*mtt^8*mWW^2*s*t^5 + 57162*ep^2*mtt^8*mWW^2*s*t^5 + 280012*ep^3*mtt^8*mWW^2*s*t^5 + 490498*ep^4*mtt^8*mWW^2*s*t^5 + 288200*ep^5*mtt^8*mWW^2*s*t^5 + 1704*mtt^7*mWW^3*s*t^5 + 5758*ep*mtt^7*mWW^3*s*t^5 - 59617*ep^2*mtt^7*mWW^3*s*t^5 - 364548*ep^3*mtt^7*mWW^3*s*t^5 - 674181*ep^4*mtt^7*mWW^3*s*t^5 - 408596*ep^5*mtt^7*mWW^3*s*t^5 - 792*mtt^6*mWW^4*s*t^5 - 3004*ep*mtt^6*mWW^4*s*t^5 - 2497*ep^2*mtt^6*mWW^4*s*t^5 - 23262*ep^3*mtt^6*mWW^4*s*t^5 - 46681*ep^4*mtt^6*mWW^4*s*t^5 - 16324*ep^5*mtt^6*mWW^4*s*t^5 - 1944*mtt^5*mWW^5*s*t^5 - 10202*ep*mtt^5*mWW^5*s*t^5 + 51555*ep^2*mtt^5*mWW^5*s*t^5 + 407148*ep^3*mtt^5*mWW^5*s*t^5 + 754827*ep^4*mtt^5*mWW^5*s*t^5 + 425516*ep^5*mtt^5*mWW^5*s*t^5 + 1944*mtt^4*mWW^6*s*t^5 + 6020*ep*mtt^4*mWW^6*s*t^5 - 53961*ep^2*mtt^4*mWW^6*s*t^5 - 278278*ep^3*mtt^4*mWW^6*s*t^5 - 407141*ep^4*mtt^4*mWW^6*s*t^5 - 180084*ep^5*mtt^4*mWW^6*s*t^5 + 120*mtt^3*mWW^7*s*t^5 + 6090*ep*mtt^3*mWW^7*s*t^5 + 24717*ep^2*mtt^3*mWW^7*s*t^5 - 30348*ep^3*mtt^3*mWW^7*s*t^5 - 204663*ep^4*mtt^3*mWW^7*s*t^5 - 187356*ep^5*mtt^3*mWW^7*s*t^5 - 648*mtt^2*mWW^8*s*t^5 - 4628*ep*mtt^2*mWW^8*s*t^5 + 6645*ep^2*mtt^2*mWW^8*s*t^5 + 113558*ep^3*mtt^2*mWW^8*s*t^5 + 262805*ep^4*mtt^2*mWW^8*s*t^5 + 180788*ep^5*mtt^2*mWW^8*s*t^5 + 168*mtt*mWW^9*s*t^5 + 42*ep*mtt*mWW^9*s*t^5 - 10631*ep^2*mtt*mWW^9*s*t^5 - 51512*ep^3*mtt*mWW^9*s*t^5 - 89731*ep^4*mtt*mWW^9*s*t^5 - 53836*ep^5*mtt*mWW^9*s*t^5 + 252*ep*mWW^10*s*t^5 + 2403*ep^2*mWW^10*s*t^5 + 8178*ep^3*mWW^10*s*t^5 + 12015*ep^4*mWW^10*s*t^5 + 6492*ep^5*mWW^10*s*t^5 + 720*ep^2*mtt^9*s^2*t^5 + 5160*ep^3*mtt^9*s^2*t^5 + 10920*ep^4*mtt^9*s^2*t^5 + 7200*ep^5*mtt^9*s^2*t^5 + 288*mtt^8*mWW*s^2*t^5 + 864*ep*mtt^8*mWW*s^2*t^5 - 320*ep^2*mtt^8*mWW*s^2*t^5 + 12172*ep^3*mtt^8*mWW*s^2*t^5 + 44356*ep^4*mtt^8*mWW*s^2*t^5 + 35920*ep^5*mtt^8*mWW*s^2*t^5 + 2496*mtt^7*mWW^2*s^2*t^5 + 14972*ep*mtt^7*mWW^2*s^2*t^5 - 14074*ep^2*mtt^7*mWW^2*s^2*t^5 - 241180*ep^3*mtt^7*mWW^2*s^2*t^5 - 497206*ep^4*mtt^7*mWW^2*s^2*t^5 - 307608*ep^5*mtt^7*mWW^2*s^2*t^5 - 8052*mtt^6*mWW^3*s^2*t^5 - 39918*ep*mtt^6*mWW^3*s^2*t^5 + 60906*ep^2*mtt^6*mWW^3*s^2*t^5 + 591666*ep^3*mtt^6*mWW^3*s^2*t^5 + 1044174*ep^4*mtt^6*mWW^3*s^2*t^5 + 581784*ep^5*mtt^6*mWW^3*s^2*t^5 + 4468*mtt^5*mWW^4*s^2*t^5 + 15644*ep*mtt^5*mWW^4*s^2*t^5 - 77518*ep^2*mtt^5*mWW^4*s^2*t^5 - 418320*ep^3*mtt^5*mWW^4*s^2*t^5 - 667690*ep^4*mtt^5*mWW^4*s^2*t^5 - 368424*ep^5*mtt^5*mWW^4*s^2*t^5 + 5336*mtt^4*mWW^5*s^2*t^5 + 26362*ep*mtt^4*mWW^5*s^2*t^5 - 19598*ep^2*mtt^4*mWW^5*s^2*t^5 - 213662*ep^3*mtt^4*mWW^5*s^2*t^5 - 222086*ep^4*mtt^4*mWW^5*s^2*t^5 - 8632*ep^5*mtt^4*mWW^5*s^2*t^5 - 5784*mtt^3*mWW^6*s^2*t^5 - 17076*ep*mtt^3*mWW^6*s^2*t^5 + 107538*ep^2*mtt^3*mWW^6*s^2*t^5 + 434372*ep^3*mtt^3*mWW^6*s^2*t^5 + 417542*ep^4*mtt^3*mWW^6*s^2*t^5 + 51288*ep^5*mtt^3*mWW^6*s^2*t^5 + 956*mtt^2*mWW^7*s^2*t^5 - 3346*ep*mtt^2*mWW^7*s^2*t^5 - 64778*ep^2*mtt^2*mWW^7*s^2*t^5 - 172298*ep^3*mtt^2*mWW^7*s^2*t^5 - 100606*ep^4*mtt^2*mWW^7*s^2*t^5 + 44072*ep^5*mtt^2*mWW^7*s^2*t^5 + 292*mtt*mWW^8*s^2*t^5 + 2044*ep*mtt*mWW^8*s^2*t^5 + 2086*ep^2*mtt*mWW^8*s^2*t^5 - 17824*ep^3*mtt*mWW^8*s^2*t^5 - 62350*ep^4*mtt*mWW^8*s^2*t^5 - 54968*ep^5*mtt*mWW^8*s^2*t^5 + 454*ep*mWW^9*s^2*t^5 + 5038*ep^2*mWW^9*s^2*t^5 + 19914*ep^3*mWW^9*s^2*t^5 + 32946*ep^4*mWW^9*s^2*t^5 + 19368*ep^5*mWW^9*s^2*t^5 + 480*ep*mtt^8*s^3*t^5 + 3920*ep^2*mtt^8*s^3*t^5 + 10720*ep^3*mtt^8*s^3*t^5 + 12080*ep^4*mtt^8*s^3*t^5 + 4800*ep^5*mtt^8*s^3*t^5 - 672*mtt^7*mWW*s^3*t^5 + 2312*ep*mtt^7*mWW*s^3*t^5 + 40156*ep^2*mtt^7*mWW*s^3*t^5 + 94672*ep^3*mtt^7*mWW*s^3*t^5 + 55316*ep^4*mtt^7*mWW*s^3*t^5 - 11400*ep^5*mtt^7*mWW*s^3*t^5 - 4752*mtt^6*mWW^2*s^3*t^5 - 31360*ep*mtt^6*mWW^2*s^3*t^5 - 63168*ep^2*mtt^6*mWW^2*s^3*t^5 - 86076*ep^3*mtt^6*mWW^2*s^3*t^5 - 129044*ep^4*mtt^6*mWW^2*s^3*t^5 - 90304*ep^5*mtt^6*mWW^2*s^3*t^5 + 14280*mtt^5*mWW^3*s^3*t^5 + 67962*ep*mtt^5*mWW^3*s^3*t^5 - 59155*ep^2*mtt^5*mWW^3*s^3*t^5 - 570868*ep^3*mtt^5*mWW^3*s^3*t^5 - 753967*ep^4*mtt^5*mWW^3*s^3*t^5 - 281956*ep^5*mtt^5*mWW^3*s^3*t^5 - 8096*mtt^4*mWW^4*s^3*t^5 - 39860*ep*mtt^4*mWW^4*s^3*t^5 + 112505*ep^2*mtt^4*mWW^4*s^3*t^5 + 951154*ep^3*mtt^4*mWW^4*s^3*t^5 + 1790133*ep^4*mtt^4*mWW^4*s^3*t^5 + 1066228*ep^5*mtt^4*mWW^4*s^3*t^5 - 5136*mtt^3*mWW^5*s^3*t^5 - 16592*ep*mtt^3*mWW^5*s^3*t^5 + 6422*ep^2*mtt^3*mWW^5*s^3*t^5 - 214392*ep^3*mtt^3*mWW^5*s^3*t^5 - 851514*ep^4*mtt^3*mWW^5*s^3*t^5 - 729872*ep^5*mtt^3*mWW^5*s^3*t^5 + 5232*mtt^2*mWW^6*s^3*t^5 + 19676*ep*mtt^2*mWW^6*s^3*t^5 - 73870*ep^2*mtt^2*mWW^6*s^3*t^5 - 372136*ep^3*mtt^2*mWW^6*s^3*t^5 - 419314*ep^4*mtt^2*mWW^6*s^3*t^5 - 100152*ep^5*mtt^2*mWW^6*s^3*t^5 - 856*mtt*mWW^7*s^3*t^5 - 2066*ep*mtt*mWW^7*s^3*t^5 + 38865*ep^2*mtt*mWW^7*s^3*t^5 + 206956*ep^3*mtt*mWW^7*s^3*t^5 + 323605*ep^4*mtt*mWW^7*s^3*t^5 + 154876*ep^5*mtt*mWW^7*s^3*t^5 - 552*ep*mWW^8*s^3*t^5 - 5675*ep^2*mWW^8*s^3*t^5 - 20030*ep^3*mWW^8*s^3*t^5 - 27295*ep^4*mWW^8*s^3*t^5 - 12220*ep^5*mWW^8*s^3*t^5 - 720*ep*mtt^7*s^4*t^5 - 6600*ep^2*mtt^7*s^4*t^5 - 21240*ep^3*mtt^7*s^4*t^5 - 29040*ep^4*mtt^7*s^4*t^5 - 14400*ep^5*mtt^7*s^4*t^5 + 768*mtt^6*mWW*s^4*t^5 - 4000*ep*mtt^6*mWW*s^4*t^5 - 54268*ep^2*mtt^6*mWW*s^4*t^5 - 115968*ep^3*mtt^6*mWW*s^4*t^5 - 45004*ep^4*mtt^6*mWW*s^4*t^5 + 36440*ep^5*mtt^6*mWW*s^4*t^5 + 4320*mtt^5*mWW^2*s^4*t^5 + 24212*ep*mtt^5*mWW^2*s^4*t^5 + 60612*ep^2*mtt^5*mWW^2*s^4*t^5 + 271056*ep^3*mtt^5*mWW^2*s^4*t^5 + 616360*ep^4*mtt^5*mWW^2*s^4*t^5 + 429440*ep^5*mtt^5*mWW^2*s^4*t^5 - 12084*mtt^4*mWW^3*s^4*t^5 - 55194*ep*mtt^4*mWW^3*s^4*t^5 + 51390*ep^2*mtt^4*mWW^3*s^4*t^5 + 382862*ep^3*mtt^4*mWW^3*s^4*t^5 + 358186*ep^4*mtt^4*mWW^3*s^4*t^5 + 36992*ep^5*mtt^4*mWW^3*s^4*t^5 + 6700*mtt^3*mWW^4*s^4*t^5 + 40292*ep*mtt^3*mWW^4*s^4*t^5 - 64340*ep^2*mtt^3*mWW^4*s^4*t^5 - 846368*ep^3*mtt^3*mWW^4*s^4*t^5 - 1749052*ep^4*mtt^3*mWW^4*s^4*t^5 - 1089776*ep^5*mtt^3*mWW^4*s^4*t^5 + 1732*mtt^2*mWW^5*s^4*t^5 + 4176*ep*mtt^2*mWW^5*s^4*t^5 + 11180*ep^2*mtt^2*mWW^5*s^4*t^5 + 229612*ep^3*mtt^2*mWW^5*s^4*t^5 + 655212*ep^4*mtt^2*mWW^5*s^4*t^5 + 495848*ep^5*mtt^2*mWW^5*s^4*t^5 - 1436*mtt*mWW^6*s^4*t^5 - 7528*ep*mtt*mWW^6*s^4*t^5 + 13608*ep^2*mtt*mWW^6*s^4*t^5 + 134216*ep^3*mtt*mWW^6*s^4*t^5 + 223940*ep^4*mtt*mWW^6*s^4*t^5 + 107312*ep^5*mtt*mWW^6*s^4*t^5 - 982*ep*mWW^7*s^4*t^5 - 10174*ep^2*mWW^7*s^4*t^5 - 36730*ep^3*mWW^7*s^4*t^5 - 53130*ep^4*mWW^7*s^4*t^5 - 26432*ep^5*mWW^7*s^4*t^5 + 432*ep*mtt^6*s^5*t^5 + 4104*ep^2*mtt^6*s^5*t^5 + 13776*ep^3*mtt^6*s^5*t^5 + 19608*ep^4*mtt^6*s^5*t^5 + 10080*ep^5*mtt^6*s^5*t^5 - 432*mtt^5*mWW*s^5*t^5 + 2352*ep*mtt^5*mWW*s^5*t^5 + 29084*ep^2*mtt^5*mWW*s^5*t^5 + 49268*ep^3*mtt^5*mWW*s^5*t^5 - 13144*ep^4*mtt^5*mWW*s^5*t^5 - 47656*ep^5*mtt^5*mWW*s^5*t^5 - 1848*mtt^4*mWW^2*s^5*t^5 - 7544*ep*mtt^4*mWW^2*s^5*t^5 - 18014*ep^2*mtt^4*mWW^2*s^5*t^5 - 172912*ep^3*mtt^4*mWW^2*s^5*t^5 - 447858*ep^4*mtt^4*mWW^2*s^5*t^5 - 319352*ep^5*mtt^4*mWW^2*s^5*t^5 + 5016*mtt^3*mWW^3*s^5*t^5 + 22696*ep*mtt^3*mWW^3*s^5*t^5 - 23938*ep^2*mtt^3*mWW^3*s^5*t^5 - 160164*ep^3*mtt^3*mWW^3*s^5*t^5 - 141618*ep^4*mtt^3*mWW^3*s^5*t^5 - 9752*ep^5*mtt^3*mWW^3*s^5*t^5 - 2760*mtt^2*mWW^4*s^5*t^5 - 17804*ep*mtt^2*mWW^4*s^5*t^5 + 20522*ep^2*mtt^2*mWW^4*s^5*t^5 + 349952*ep^3*mtt^2*mWW^4*s^5*t^5 + 742578*ep^4*mtt^2*mWW^4*s^5*t^5 + 464840*ep^5*mtt^2*mWW^4*s^5*t^5 + 24*mtt*mWW^5*s^5*t^5 + 176*ep*mtt*mWW^5*s^5*t^5 - 11522*ep^2*mtt*mWW^5*s^5*t^5 - 88888*ep^3*mtt*mWW^5*s^5*t^5 - 190622*ep^4*mtt*mWW^5*s^5*t^5 - 125408*ep^5*mtt*mWW^5*s^5*t^5 + 12*ep*mWW^6*s^5*t^5 + 820*ep^2*mWW^6*s^5*t^5 + 5640*ep^3*mWW^6*s^5*t^5 + 11856*ep^4*mWW^6*s^5*t^5 + 7792*ep^5*mWW^6*s^5*t^5 - 96*ep*mtt^5*s^6*t^5 - 928*ep^2*mtt^5*s^6*t^5 - 3176*ep^3*mtt^5*s^6*t^5 - 4600*ep^4*mtt^5*s^6*t^5 - 2400*ep^5*mtt^5*s^6*t^5 + 96*mtt^4*mWW*s^6*t^5 - 488*ep*mtt^4*mWW*s^6*t^5 - 5692*ep^2*mtt^4*mWW*s^6*t^5 - 6204*ep^3*mtt^4*mWW*s^6*t^5 + 12744*ep^4*mtt^4*mWW*s^6*t^5 + 17080*ep^5*mtt^4*mWW*s^6*t^5 + 288*mtt^3*mWW^2*s^6*t^5 + 616*ep*mtt^3*mWW^2*s^6*t^5 + 1352*ep^2*mtt^3*mWW^2*s^6*t^5 + 40152*ep^3*mtt^3*mWW^2*s^6*t^5 + 110816*ep^4*mtt^3*mWW^2*s^6*t^5 + 79488*ep^5*mtt^3*mWW^2*s^6*t^5 - 864*mtt^2*mWW^3*s^6*t^5 - 3800*ep*mtt^2*mWW^3*s^6*t^5 + 4936*ep^2*mtt^2*mWW^3*s^6*t^5 + 27528*ep^3*mtt^2*mWW^3*s^6*t^5 + 20304*ep^4*mtt^2*mWW^3*s^6*t^5 - 2112*ep^5*mtt^2*mWW^3*s^6*t^5 + 480*mtt*mWW^4*s^6*t^5 + 3400*ep*mtt*mWW^4*s^6*t^5 - 2776*ep^2*mtt*mWW^4*s^6*t^5 - 68096*ep^3*mtt*mWW^4*s^6*t^5 - 150440*ep^4*mtt*mWW^4*s^6*t^5 - 95360*ep^5*mtt*mWW^4*s^6*t^5 + 240*ep*mWW^5*s^6*t^5 + 2756*ep^2*mWW^5*s^6*t^5 + 11140*ep^3*mWW^5*s^6*t^5 + 17960*ep^4*mWW^5*s^6*t^5 + 9960*ep^5*mWW^5*s^6*t^5 - 208*ep*mtt^10*t^6 - 2240*ep^2*mtt^10*t^6 - 8500*ep^3*mtt^10*t^6 - 13308*ep^4*mtt^10*t^6 - 7344*ep^5*mtt^10*t^6 - 24*ep*mtt^9*mWW*t^6 - 198*ep^2*mtt^9*mWW*t^6 - 364*ep^3*mtt^9*mWW*t^6 + 394*ep^4*mtt^9*mWW*t^6 + 872*ep^5*mtt^9*mWW*t^6 + 2836*ep*mtt^8*mWW^2*t^6 + 29922*ep^2*mtt^8*mWW^2*t^6 + 110860*ep^3*mtt^8*mWW^2*t^6 + 168766*ep^4*mtt^8*mWW^2*t^6 + 90296*ep^5*mtt^8*mWW^2*t^6 - 6448*ep*mtt^7*mWW^3*t^6 - 67574*ep^2*mtt^7*mWW^3*t^6 - 249916*ep^3*mtt^7*mWW^3*t^6 - 383046*ep^4*mtt^7*mWW^3*t^6 - 207576*ep^5*mtt^7*mWW^3*t^6 + 5100*ep*mtt^6*mWW^4*t^6 + 52802*ep^2*mtt^6*mWW^4*t^6 + 194660*ep^3*mtt^6*mWW^4*t^6 + 302054*ep^4*mtt^6*mWW^4*t^6 + 167384*ep^5*mtt^6*mWW^4*t^6 - 152*ep*mtt^5*mWW^5*t^6 - 1538*ep^2*mtt^5*mWW^5*t^6 - 7940*ep^3*mtt^5*mWW^5*t^6 - 21618*ep^4*mtt^5*mWW^5*t^6 - 18952*ep^5*mtt^5*mWW^5*t^6 - 1876*ep*mtt^4*mWW^6*t^6 - 18410*ep^2*mtt^4*mWW^6*t^6 - 62236*ep^3*mtt^4*mWW^6*t^6 - 84150*ep^4*mtt^4*mWW^6*t^6 - 38808*ep^5*mtt^4*mWW^6*t^6 + 864*ep*mtt^3*mWW^7*t^6 + 7870*ep^2*mtt^3*mWW^7*t^6 + 24620*ep^3*mtt^3*mWW^7*t^6 + 31278*ep^4*mtt^3*mWW^7*t^6 + 13688*ep^5*mtt^3*mWW^7*t^6 - 92*ep*mtt^2*mWW^8*t^6 - 634*ep^2*mtt^2*mWW^8*t^6 - 1184*ep^3*mtt^2*mWW^8*t^6 - 370*ep^4*mtt^2*mWW^8*t^6 + 440*ep^5*mtt^2*mWW^8*t^6 + 528*ep*mtt^9*s*t^6 + 6200*ep^2*mtt^9*s*t^6 + 25216*ep^3*mtt^9*s*t^6 + 41336*ep^4*mtt^9*s*t^6 + 23520*ep^5*mtt^9*s*t^6 + 208*mtt^8*mWW*s*t^6 + 1328*ep*mtt^8*mWW*s*t^6 - 1502*ep^2*mtt^8*mWW*s*t^6 - 25786*ep^3*mtt^8*mWW*s*t^6 - 56672*ep^4*mtt^8*mWW*s*t^6 - 37216*ep^5*mtt^8*mWW*s*t^6 + 232*mtt^7*mWW^2*s*t^6 - 3050*ep*mtt^7*mWW^2*s*t^6 - 53569*ep^2*mtt^7*mWW^2*s*t^6 - 232496*ep^3*mtt^7*mWW^2*s*t^6 - 380101*ep^4*mtt^7*mWW^2*s*t^6 - 210516*ep^5*mtt^7*mWW^2*s*t^6 - 2604*mtt^6*mWW^3*s*t^6 - 7218*ep*mtt^6*mWW^3*s*t^6 + 118137*ep^2*mtt^6*mWW^3*s*t^6 + 682422*ep^3*mtt^6*mWW^3*s*t^6 + 1222543*ep^4*mtt^6*mWW^3*s*t^6 + 713500*ep^5*mtt^6*mWW^3*s*t^6 + 3844*mtt^5*mWW^4*s*t^6 + 14594*ep*mtt^5*mWW^4*s*t^6 - 116917*ep^2*mtt^5*mWW^4*s*t^6 - 746840*ep^3*mtt^5*mWW^4*s*t^6 - 1370133*ep^4*mtt^5*mWW^4*s*t^6 - 813588*ep^5*mtt^5*mWW^4*s*t^6 - 1256*mtt^4*mWW^5*s*t^6 - 1414*ep*mtt^4*mWW^5*s*t^6 + 61921*ep^2*mtt^4*mWW^5*s*t^6 + 301634*ep^3*mtt^4*mWW^5*s*t^6 + 525975*ep^4*mtt^4*mWW^5*s*t^6 + 316540*ep^5*mtt^4*mWW^5*s*t^6 - 1104*mtt^3*mWW^6*s*t^6 - 7926*ep*mtt^3*mWW^6*s*t^6 - 3203*ep^2*mtt^3*mWW^6*s*t^6 + 76592*ep^3*mtt^3*mWW^6*s*t^6 + 152217*ep^4*mtt^3*mWW^6*s*t^6 + 76964*ep^5*mtt^3*mWW^6*s*t^6 + 772*mtt^2*mWW^7*s*t^6 + 2450*ep*mtt^2*mWW^7*s*t^6 - 20997*ep^2*mtt^2*mWW^7*s*t^6 - 110862*ep^3*mtt^2*mWW^7*s*t^6 - 168475*ep^4*mtt^2*mWW^7*s*t^6 - 80588*ep^5*mtt^2*mWW^7*s*t^6 - 92*mtt*mWW^8*s*t^6 + 846*ep*mtt*mWW^8*s*t^6 + 10881*ep^2*mtt*mWW^8*s*t^6 + 31896*ep^3*mtt*mWW^8*s*t^6 + 33865*ep^4*mtt*mWW^8*s*t^6 + 10724*ep^5*mtt*mWW^8*s*t^6 - 138*ep*mWW^9*s*t^6 - 951*ep^2*mWW^9*s*t^6 - 1776*ep^3*mWW^9*s*t^6 - 555*ep^4*mWW^9*s*t^6 + 660*ep^5*mWW^9*s*t^6 + 240*ep*mtt^8*s^2*t^6 - 704*ep^2*mtt^8*s^2*t^6 - 13572*ep^3*mtt^8*s^2*t^6 - 33484*ep^4*mtt^8*s^2*t^6 - 23280*ep^5*mtt^8*s^2*t^6 - 1056*mtt^7*mWW*s^2*t^6 - 4288*ep*mtt^7*mWW*s^2*t^6 + 13074*ep^2*mtt^7*mWW*s^2*t^6 + 80110*ep^3*mtt^7*mWW*s^2*t^6 + 122480*ep^4*mtt^7*mWW*s^2*t^6 + 61280*ep^5*mtt^7*mWW*s^2*t^6 - 576*mtt^6*mWW^2*s^2*t^6 - 9316*ep*mtt^6*mWW^2*s^2*t^6 - 25962*ep^2*mtt^6*mWW^2*s^2*t^6 + 54472*ep^3*mtt^6*mWW^2*s^2*t^6 + 228218*ep^4*mtt^6*mWW^2*s^2*t^6 + 174824*ep^5*mtt^6*mWW^2*s^2*t^6 + 9064*mtt^5*mWW^3*s^2*t^6 + 53292*ep*mtt^5*mWW^3*s^2*t^6 - 31994*ep^2*mtt^5*mWW^3*s^2*t^6 - 697090*ep^3*mtt^5*mWW^3*s^2*t^6 - 1393836*ep^4*mtt^5*mWW^3*s^2*t^6 - 830736*ep^5*mtt^5*mWW^3*s^2*t^6 - 12544*mtt^4*mWW^4*s^2*t^6 - 60720*ep*mtt^4*mWW^4*s^2*t^6 + 138042*ep^2*mtt^4*mWW^4*s^2*t^6 + 1172512*ep^3*mtt^4*mWW^4*s^2*t^6 + 2106118*ep^4*mtt^4*mWW^4*s^2*t^6 + 1198232*ep^5*mtt^4*mWW^4*s^2*t^6 + 4848*mtt^3*mWW^5*s^2*t^6 + 15624*ep*mtt^3*mWW^5*s^2*t^6 - 136770*ep^2*mtt^3*mWW^5*s^2*t^6 - 773310*ep^3*mtt^3*mWW^5*s^2*t^6 - 1339048*ep^4*mtt^3*mWW^5*s^2*t^6 - 771904*ep^5*mtt^3*mWW^5*s^2*t^6 + 896*mtt^2*mWW^6*s^2*t^6 + 7628*ep*mtt^2*mWW^6*s^2*t^6 + 36570*ep^2*mtt^2*mWW^6*s^2*t^6 + 135776*ep^3*mtt^2*mWW^6*s^2*t^6 + 261254*ep^4*mtt^2*mWW^6*s^2*t^6 + 177816*ep^5*mtt^2*mWW^6*s^2*t^6 - 632*mtt*mWW^7*s^2*t^6 - 1716*ep*mtt*mWW^7*s^2*t^6 + 14858*ep^2*mtt*mWW^7*s^2*t^6 + 64754*ep^3*mtt*mWW^7*s^2*t^6 + 80548*ep^4*mtt*mWW^7*s^2*t^6 + 29168*ep^5*mtt*mWW^7*s^2*t^6 - 744*ep*mWW^8*s^2*t^6 - 7114*ep^2*mWW^8*s^2*t^6 - 23652*ep^3*mWW^8*s^2*t^6 - 32250*ep^4*mWW^8*s^2*t^6 - 15400*ep^5*mWW^8*s^2*t^6 - 2080*ep*mtt^7*s^3*t^6 - 14384*ep^2*mtt^7*s^3*t^6 - 27872*ep^3*mtt^7*s^3*t^6 - 13264*ep^4*mtt^7*s^3*t^6 + 4800*ep^5*mtt^7*s^3*t^6 + 2048*mtt^6*mWW*s^3*t^6 + 5224*ep*mtt^6*mWW*s^3*t^6 - 29242*ep^2*mtt^6*mWW*s^3*t^6 - 69630*ep^3*mtt^6*mWW*s^3*t^6 + 10216*ep^4*mtt^6*mWW*s^3*t^6 + 62440*ep^5*mtt^6*mWW*s^3*t^6 + 152*mtt^5*mWW^2*s^3*t^6 + 16646*ep*mtt^5*mWW^2*s^3*t^6 + 109503*ep^2*mtt^5*mWW^2*s^3*t^6 + 205996*ep^3*mtt^5*mWW^2*s^3*t^6 + 87247*ep^4*mtt^5*mWW^2*s^3*t^6 - 46164*ep^5*mtt^5*mWW^2*s^3*t^6 - 11244*mtt^4*mWW^3*s^3*t^6 - 64982*ep*mtt^4*mWW^3*s^3*t^6 - 31433*ep^2*mtt^4*mWW^3*s^3*t^6 + 313124*ep^3*mtt^4*mWW^3*s^3*t^6 + 571239*ep^4*mtt^4*mWW^3*s^3*t^6 + 289564*ep^5*mtt^4*mWW^3*s^3*t^6 + 13924*mtt^3*mWW^4*s^3*t^6 + 68396*ep*mtt^3*mWW^4*s^3*t^6 - 107902*ep^2*mtt^3*mWW^4*s^3*t^6 - 997564*ep^3*mtt^3*mWW^4*s^3*t^6 - 1704834*ep^4*mtt^3*mWW^4*s^3*t^6 - 916936*ep^5*mtt^3*mWW^4*s^3*t^6 - 4964*mtt^2*mWW^5*s^3*t^6 - 22060*ep*mtt^2*mWW^5*s^3*t^6 + 105312*ep^2*mtt^2*mWW^5*s^3*t^6 + 750534*ep^3*mtt^2*mWW^5*s^3*t^6 + 1377470*ep^4*mtt^2*mWW^5*s^3*t^6 + 806560*ep^5*mtt^2*mWW^5*s^3*t^6 + 84*mtt*mWW^6*s^3*t^6 - 1090*ep*mtt*mWW^6*s^3*t^6 - 32081*ep^2*mtt*mWW^6*s^3*t^6 - 178416*ep^3*mtt*mWW^6*s^3*t^6 - 337757*ep^4*mtt*mWW^6*s^3*t^6 - 207204*ep^5*mtt*mWW^6*s^3*t^6 - 54*ep*mWW^7*s^3*t^6 + 227*ep^2*mWW^7*s^3*t^6 + 3828*ep^3*mWW^7*s^3*t^6 + 9683*ep^4*mWW^7*s^3*t^6 + 6940*ep^5*mWW^7*s^3*t^6 + 2640*ep*mtt^6*s^4*t^6 + 18976*ep^2*mtt^6*s^4*t^6 + 40388*ep^3*mtt^6*s^4*t^6 + 26956*ep^4*mtt^6*s^4*t^6 + 240*ep^5*mtt^6*s^4*t^6 - 1888*mtt^5*mWW*s^4*t^6 - 2792*ep*mtt^5*mWW*s^4*t^6 + 27356*ep^2*mtt^5*mWW*s^4*t^6 - 9050*ep^3*mtt^5*mWW*s^4*t^6 - 205978*ep^4*mtt^5*mWW*s^4*t^6 - 196520*ep^5*mtt^5*mWW*s^4*t^6 + 752*mtt^4*mWW^2*s^4*t^6 - 6652*ep*mtt^4*mWW^2*s^4*t^6 - 79382*ep^2*mtt^4*mWW^2*s^4*t^6 - 206036*ep^3*mtt^4*mWW^2*s^4*t^6 - 179398*ep^4*mtt^4*mWW^2*s^4*t^6 - 33976*ep^5*mtt^4*mWW^2*s^4*t^6 + 5728*mtt^3*mWW^3*s^4*t^6 + 29676*ep*mtt^3*mWW^3*s^4*t^6 + 14896*ep^2*mtt^3*mWW^3*s^4*t^6 - 34216*ep^3*mtt^3*mWW^3*s^4*t^6 + 46592*ep^4*mtt^3*mWW^3*s^4*t^6 + 90416*ep^5*mtt^3*mWW^3*s^4*t^6 - 6160*mtt^2*mWW^4*s^4*t^6 - 31764*ep*mtt^2*mWW^4*s^4*t^6 + 41268*ep^2*mtt^2*mWW^4*s^4*t^6 + 445640*ep^3*mtt^2*mWW^4*s^4*t^6 + 783756*ep^4*mtt^2*mWW^4*s^4*t^6 + 426144*ep^5*mtt^2*mWW^4*s^4*t^6 + 1568*mtt*mWW^5*s^4*t^6 + 7804*ep*mtt*mWW^5*s^4*t^6 - 34668*ep^2*mtt*mWW^5*s^4*t^6 - 279118*ep^3*mtt*mWW^5*s^4*t^6 - 533318*ep^4*mtt*mWW^5*s^4*t^6 - 316488*ep^5*mtt*mWW^5*s^4*t^6 + 1024*ep*mWW^6*s^4*t^6 + 11202*ep^2*mWW^6*s^4*t^6 + 43032*ep^3*mWW^6*s^4*t^6 + 67022*ep^4*mWW^6*s^4*t^6 + 36328*ep^5*mWW^6*s^4*t^6 - 1392*ep*mtt^5*s^5*t^6 - 9544*ep^2*mtt^5*s^5*t^6 - 17952*ep^3*mtt^5*s^5*t^6 - 7016*ep^4*mtt^5*s^5*t^6 + 4704*ep^5*mtt^5*s^5*t^6 + 816*mtt^4*mWW*s^5*t^6 + 568*ep*mtt^4*mWW*s^5*t^6 - 10584*ep^2*mtt^4*mWW*s^5*t^6 + 37664*ep^3*mtt^4*mWW*s^5*t^6 + 172384*ep^4*mtt^4*mWW*s^5*t^6 + 141448*ep^5*mtt^4*mWW*s^5*t^6 - 816*mtt^3*mWW^2*s^5*t^6 - 1280*ep*mtt^3*mWW^2*s^5*t^6 + 22248*ep^2*mtt^3*mWW^2*s^5*t^6 + 74716*ep^3*mtt^3*mWW^2*s^5*t^6 + 74612*ep^4*mtt^3*mWW^2*s^5*t^6 + 19152*ep^5*mtt^3*mWW^2*s^5*t^6 - 816*mtt^2*mWW^3*s^5*t^6 - 3240*ep*mtt^2*mWW^3*s^5*t^6 - 2708*ep^2*mtt^2*mWW^3*s^5*t^6 - 36444*ep^3*mtt^2*mWW^3*s^5*t^6 - 113720*ep^4*mtt^2*mWW^3*s^5*t^6 - 87496*ep^5*mtt^2*mWW^3*s^5*t^6 + 816*mtt*mWW^4*s^5*t^6 + 4840*ep*mtt*mWW^4*s^5*t^6 - 3816*ep^2*mtt*mWW^4*s^5*t^6 - 71204*ep^3*mtt*mWW^4*s^5*t^6 - 140660*ep^4*mtt*mWW^4*s^5*t^6 - 81952*ep^5*mtt*mWW^4*s^5*t^6 + 408*ep*mWW^5*s^5*t^6 + 4052*ep^2*mWW^5*s^5*t^6 + 14212*ep^3*mWW^5*s^5*t^6 + 20608*ep^4*mWW^5*s^5*t^6 + 10544*ep^5*mWW^5*s^5*t^6 + 272*ep*mtt^4*s^6*t^6 + 1696*ep^2*mtt^4*s^6*t^6 + 2292*ep^3*mtt^4*s^6*t^6 - 1220*ep^4*mtt^4*s^6*t^6 - 2640*ep^5*mtt^4*s^6*t^6 - 128*mtt^3*mWW*s^6*t^6 - 16*ep*mtt^3*mWW*s^6*t^6 + 1096*ep^2*mtt^3*mWW*s^6*t^6 - 12944*ep^3*mtt^3*mWW*s^6*t^6 - 42824*ep^4*mtt^3*mWW*s^6*t^6 - 32304*ep^5*mtt^3*mWW*s^6*t^6 + 256*mtt^2*mWW^2*s^6*t^6 + 816*ep*mtt^2*mWW^2*s^6*t^6 - 2760*ep^2*mtt^2*mWW^2*s^6*t^6 - 7512*ep^3*mtt^2*mWW^2*s^6*t^6 + 656*ep^4*mtt^2*mWW^2*s^6*t^6 + 6384*ep^5*mtt^2*mWW^2*s^6*t^6 - 128*mtt*mWW^3*s^6*t^6 - 1008*ep*mtt*mWW^3*s^6*t^6 + 760*ep^2*mtt*mWW^3*s^6*t^6 + 21520*ep^3*mtt*mWW^3*s^6*t^6 + 48968*ep^4*mtt*mWW^3*s^6*t^6 + 31728*ep^5*mtt*mWW^3*s^6*t^6 - 64*ep*mWW^4*s^6*t^6 - 792*ep^2*mWW^4*s^6*t^6 - 3356*ep^3*mWW^4*s^6*t^6 - 5580*ep^4*mWW^4*s^6*t^6 - 3168*ep^5*mWW^4*s^6*t^6 + 336*ep*mtt^9*t^7 + 3480*ep^2*mtt^9*t^7 + 12720*ep^3*mtt^9*t^7 + 19296*ep^4*mtt^9*t^7 + 10368*ep^5*mtt^9*t^7 - 968*ep*mtt^8*mWW*t^7 - 10074*ep^2*mtt^8*mWW*t^7 - 37104*ep^3*mtt^8*mWW*t^7 - 56942*ep^4*mtt^8*mWW*t^7 - 31032*ep^5*mtt^8*mWW*t^7 - 144*ep*mtt^7*mWW^2*t^7 - 1196*ep^2*mtt^7*mWW^2*t^7 - 2836*ep^3*mtt^7*mWW^2*t^7 - 1040*ep^4*mtt^7*mWW^2*t^7 + 1536*ep^5*mtt^7*mWW^2*t^7 + 3480*ep*mtt^6*mWW^3*t^7 + 35290*ep^2*mtt^6*mWW^3*t^7 + 125540*ep^3*mtt^6*mWW^3*t^7 + 183970*ep^4*mtt^6*mWW^3*t^7 + 94920*ep^5*mtt^6*mWW^3*t^7 - 4880*ep*mtt^5*mWW^4*t^7 - 49520*ep^2*mtt^5*mWW^4*t^7 - 176920*ep^3*mtt^5*mWW^4*t^7 - 262000*ep^4*mtt^5*mWW^4*t^7 - 137280*ep^5*mtt^5*mWW^4*t^7 + 2664*ep*mtt^4*mWW^5*t^7 + 26810*ep^2*mtt^4*mWW^5*t^7 + 95320*ep^3*mtt^4*mWW^5*t^7 + 141494*ep^4*mtt^4*mWW^5*t^7 + 74712*ep^5*mtt^4*mWW^5*t^7 - 432*ep*mtt^3*mWW^6*t^7 - 4156*ep^2*mtt^3*mWW^6*t^7 - 14276*ep^3*mtt^3*mWW^6*t^7 - 21088*ep^4*mtt^3*mWW^6*t^7 - 11328*ep^5*mtt^3*mWW^6*t^7 - 56*ep*mtt^2*mWW^7*t^7 - 634*ep^2*mtt^2*mWW^7*t^7 - 2444*ep^3*mtt^2*mWW^7*t^7 - 3690*ep^4*mtt^2*mWW^7*t^7 - 1896*ep^5*mtt^2*mWW^7*t^7 - 688*ep*mtt^8*s*t^7 - 7728*ep^2*mtt^8*s*t^7 - 30276*ep^3*mtt^8*s*t^7 - 48172*ep^4*mtt^8*s*t^7 - 26736*ep^5*mtt^8*s*t^7 - 336*mtt^7*mWW*s*t^7 - 328*ep*mtt^7*mWW*s*t^7 + 21766*ep^2*mtt^7*mWW*s*t^7 + 113192*ep^3*mtt^7*mWW*s*t^7 + 198414*ep^4*mtt^7*mWW*s*t^7 + 115512*ep^5*mtt^7*mWW*s*t^7 + 632*mtt^6*mWW^2*s*t^7 + 3214*ep*mtt^6*mWW^2*s*t^7 - 11589*ep^2*mtt^6*mWW^2*s*t^7 - 98482*ep^3*mtt^6*mWW^2*s*t^7 - 194975*ep^4*mtt^6*mWW^2*s*t^7 - 121500*ep^5*mtt^6*mWW^2*s*t^7 + 776*mtt^5*mWW^3*s*t^7 + 2678*ep*mtt^5*mWW^3*s*t^7 - 27334*ep^2*mtt^5*mWW^3*s*t^7 - 163008*ep^3*mtt^5*mWW^3*s*t^7 - 280328*ep^4*mtt^5*mWW^3*s*t^7 - 153504*ep^5*mtt^5*mWW^3*s*t^7 - 2704*mtt^4*mWW^4*s*t^7 - 12296*ep*mtt^4*mWW^4*s*t^7 + 59435*ep^2*mtt^4*mWW^4*s*t^7 + 429006*ep^3*mtt^4*mWW^4*s*t^7 + 783267*ep^4*mtt^4*mWW^4*s*t^7 + 451692*ep^5*mtt^4*mWW^4*s*t^7 + 2176*mtt^3*mWW^5*s*t^7 + 8132*ep*mtt^3*mWW^5*s*t^7 - 61662*ep^2*mtt^3*mWW^5*s*t^7 - 382568*ep^3*mtt^3*mWW^5*s*t^7 - 677146*ep^4*mtt^3*mWW^5*s*t^7 - 387432*ep^5*mtt^3*mWW^5*s*t^7 - 488*mtt^2*mWW^6*s*t^7 + 542*ep*mtt^2*mWW^6*s*t^7 + 34849*ep^2*mtt^2*mWW^6*s*t^7 + 151674*ep^3*mtt^2*mWW^6*s*t^7 + 241863*ep^4*mtt^2*mWW^6*s*t^7 + 132540*ep^5*mtt^2*mWW^6*s*t^7 - 56*mtt*mWW^7*s*t^7 - 1170*ep*mtt*mWW^7*s*t^7 - 6786*ep^2*mtt*mWW^7*s*t^7 - 15872*ep^3*mtt*mWW^7*s*t^7 - 17388*ep^4*mtt*mWW^7*s*t^7 - 7728*ep^5*mtt*mWW^7*s*t^7 - 84*ep*mWW^8*s*t^7 - 951*ep^2*mWW^8*s*t^7 - 3666*ep^3*mWW^8*s*t^7 - 5535*ep^4*mWW^8*s*t^7 - 2844*ep^5*mWW^8*s*t^7 - 752*ep*mtt^7*s^2*t^7 - 2208*ep^2*mtt^7*s^2*t^7 + 10980*ep^3*mtt^7*s^2*t^7 + 38452*ep^4*mtt^7*s^2*t^7 + 29328*ep^5*mtt^7*s^2*t^7 + 1376*mtt^6*mWW*s^2*t^7 + 7616*ep*mtt^6*mWW*s^2*t^7 - 8798*ep^2*mtt^6*mWW*s^2*t^7 - 117498*ep^3*mtt^6*mWW*s^2*t^7 - 227860*ep^4*mtt^6*mWW*s^2*t^7 - 135216*ep^5*mtt^6*mWW*s^2*t^7 - 2640*mtt^5*mWW^2*s^2*t^7 - 8884*ep*mtt^5*mWW^2*s^2*t^7 + 47274*ep^2*mtt^5*mWW^2*s^2*t^7 + 238996*ep^3*mtt^5*mWW^2*s^2*t^7 + 349686*ep^4*mtt^5*mWW^2*s^2*t^7 + 171288*ep^5*mtt^5*mWW^2*s^2*t^7 - 992*mtt^4*mWW^3*s^2*t^7 - 14016*ep*mtt^4*mWW^3*s^2*t^7 - 51508*ep^2*mtt^4*mWW^3*s^2*t^7 - 27218*ep^3*mtt^4*mWW^3*s^2*t^7 + 95770*ep^4*mtt^4*mWW^3*s^2*t^7 + 94344*ep^5*mtt^4*mWW^3*s^2*t^7 + 5056*mtt^3*mWW^4*s^2*t^7 + 29784*ep*mtt^3*mWW^4*s^2*t^7 - 14916*ep^2*mtt^3*mWW^4*s^2*t^7 - 366420*ep^3*mtt^3*mWW^4*s^2*t^7 - 719512*ep^4*mtt^3*mWW^4*s^2*t^7 - 417312*ep^5*mtt^3*mWW^4*s^2*t^7 - 3456*mtt^2*mWW^5*s^2*t^7 - 14864*ep*mtt^2*mWW^5*s^2*t^7 + 59394*ep^2*mtt^2*mWW^5*s^2*t^7 + 404498*ep^3*mtt^2*mWW^5*s^2*t^7 + 697464*ep^4*mtt^2*mWW^5*s^2*t^7 + 385344*ep^5*mtt^2*mWW^5*s^2*t^7 + 656*mtt*mWW^6*s^2*t^7 + 428*ep*mtt*mWW^6*s^2*t^7 - 36134*ep^2*mtt*mWW^6*s^2*t^7 - 167716*ep^3*mtt*mWW^6*s^2*t^7 - 269906*ep^4*mtt*mWW^6*s^2*t^7 - 146568*ep^5*mtt*mWW^6*s^2*t^7 + 688*ep*mWW^7*s^2*t^7 + 6896*ep^2*mWW^7*s^2*t^7 + 24378*ep^3*mWW^7*s^2*t^7 + 35906*ep^4*mWW^7*s^2*t^7 + 18792*ep^5*mWW^7*s^2*t^7 + 3216*ep*mtt^6*s^3*t^7 + 18800*ep^2*mtt^6*s^3*t^7 + 19100*ep^3*mtt^6*s^3*t^7 - 28044*ep^4*mtt^6*s^3*t^7 - 37872*ep^5*mtt^6*s^3*t^7 - 2064*mtt^5*mWW*s^3*t^7 - 11752*ep*mtt^5*mWW*s^3*t^7 - 9134*ep^2*mtt^5*mWW*s^3*t^7 + 29308*ep^3*mtt^5*mWW*s^3*t^7 + 46742*ep^4*mtt^5*mWW*s^3*t^7 + 17160*ep^5*mtt^5*mWW*s^3*t^7 + 3928*mtt^4*mWW^2*s^3*t^7 + 11918*ep*mtt^4*mWW^2*s^3*t^7 - 56421*ep^2*mtt^4*mWW^2*s^3*t^7 - 206062*ep^3*mtt^4*mWW^2*s^3*t^7 - 177651*ep^4*mtt^4*mWW^2*s^3*t^7 - 23772*ep^5*mtt^4*mWW^2*s^3*t^7 - 504*mtt^3*mWW^3*s^3*t^7 + 5394*ep*mtt^3*mWW^3*s^3*t^7 + 63284*ep^2*mtt^3*mWW^3*s^3*t^7 + 176156*ep^3*mtt^3*mWW^3*s^3*t^7 + 188826*ep^4*mtt^3*mWW^3*s^3*t^7 + 69384*ep^5*mtt^3*mWW^3*s^3*t^7 - 2520*mtt^2*mWW^4*s^3*t^7 - 14682*ep*mtt^2*mWW^4*s^3*t^7 - 5630*ep^2*mtt^2*mWW^4*s^3*t^7 + 84600*ep^3*mtt^2*mWW^4*s^3*t^7 + 153596*ep^4*mtt^2*mWW^4*s^3*t^7 + 76176*ep^5*mtt^2*mWW^4*s^3*t^7 + 1160*mtt*mWW^5*s^3*t^7 + 4974*ep*mtt*mWW^5*s^3*t^7 - 20038*ep^2*mtt*mWW^5*s^3*t^7 - 134560*ep^3*mtt*mWW^5*s^3*t^7 - 228512*ep^4*mtt*mWW^5*s^3*t^7 - 123984*ep^5*mtt*mWW^5*s^3*t^7 + 932*ep*mWW^6*s^3*t^7 + 9139*ep^2*mWW^6*s^3*t^7 + 31458*ep^3*mWW^6*s^3*t^7 + 45043*ep^4*mWW^6*s^3*t^7 + 22908*ep^5*mWW^6*s^3*t^7 - 3296*ep*mtt^5*s^4*t^7 - 18072*ep^2*mtt^5*s^4*t^7 - 11220*ep^3*mtt^5*s^4*t^7 + 45700*ep^4*mtt^5*s^4*t^7 + 49488*ep^5*mtt^5*s^4*t^7 + 1344*mtt^4*mWW*s^4*t^7 + 6936*ep*mtt^4*mWW*s^4*t^7 + 8448*ep^2*mtt^4*mWW*s^4*t^7 + 25542*ep^3*mtt^4*mWW*s^4*t^7 + 76374*ep^4*mtt^4*mWW*s^4*t^7 + 60696*ep^5*mtt^4*mWW*s^4*t^7 - 2560*mtt^3*mWW^2*s^4*t^7 - 8600*ep*mtt^3*mWW^2*s^4*t^7 + 26508*ep^2*mtt^3*mWW^2*s^4*t^7 + 88448*ep^3*mtt^3*mWW^2*s^4*t^7 + 35812*ep^4*mtt^3*mWW^2*s^4*t^7 - 31728*ep^5*mtt^3*mWW^2*s^4*t^7 + 1088*mtt^2*mWW^3*s^4*t^7 + 4200*ep*mtt^2*mWW^3*s^4*t^7 - 22668*ep^2*mtt^2*mWW^3*s^4*t^7 - 138100*ep^3*mtt^2*mWW^3*s^4*t^7 - 232536*ep^4*mtt^2*mWW^3*s^4*t^7 - 127584*ep^5*mtt^2*mWW^3*s^4*t^7 + 128*mtt*mWW^4*s^4*t^7 + 760*ep*mtt*mWW^4*s^4*t^7 + 6252*ep^2*mtt*mWW^4*s^4*t^7 + 38708*ep^3*mtt*mWW^4*s^4*t^7 + 81688*ep^4*mtt*mWW^4*s^4*t^7 + 53664*ep^5*mtt*mWW^4*s^4*t^7 - 468*ep^2*mWW^5*s^4*t^7 - 3378*ep^3*mWW^5*s^4*t^7 - 7038*ep^4*mWW^5*s^4*t^7 - 4536*ep^5*mWW^5*s^4*t^7 + 1376*ep*mtt^4*s^5*t^7 + 6336*ep^2*mtt^4*s^5*t^7 - 3720*ep^3*mtt^4*s^5*t^7 - 35992*ep^4*mtt^4*s^5*t^7 - 31200*ep^5*mtt^4*s^5*t^7 - 320*mtt^3*mWW*s^5*t^7 - 1632*ep*mtt^3*mWW*s^5*t^7 - 2688*ep^2*mtt^3*mWW*s^5*t^7 - 12352*ep^3*mtt^3*mWW*s^5*t^7 - 31952*ep^4*mtt^3*mWW*s^5*t^7 - 23376*ep^5*mtt^3*mWW*s^5*t^7 + 640*mtt^2*mWW^2*s^5*t^7 + 2432*ep*mtt^2*mWW^2*s^5*t^7 - 4672*ep^2*mtt^2*mWW^2*s^5*t^7 - 18512*ep^3*mtt^2*mWW^2*s^5*t^7 - 7392*ep^4*mtt^2*mWW^2*s^5*t^7 + 7344*ep^5*mtt^2*mWW^2*s^5*t^7 - 320*mtt*mWW^3*s^5*t^7 - 2016*ep*mtt*mWW^3*s^5*t^7 + 2752*ep^2*mtt*mWW^3*s^5*t^7 + 41152*ep^3*mtt*mWW^3*s^5*t^7 + 85520*ep^4*mtt*mWW^3*s^5*t^7 + 52752*ep^5*mtt*mWW^3*s^5*t^7 - 160*ep*mWW^4*s^5*t^7 - 1728*ep^2*mWW^4*s^5*t^7 - 6568*ep^3*mWW^4*s^5*t^7 - 10184*ep^4*mWW^4*s^5*t^7 - 5520*ep^5*mWW^4*s^5*t^7 - 192*ep*mtt^3*s^6*t^7 - 608*ep^2*mtt^3*s^6*t^7 + 2416*ep^3*mtt^3*s^6*t^7 + 8760*ep^4*mtt^3*s^6*t^7 + 6624*ep^5*mtt^3*s^6*t^7 + 128*ep*mtt^2*mWW*s^6*t^7 + 480*ep^2*mtt^2*mWW*s^6*t^7 - 1088*ep^3*mtt^2*mWW*s^6*t^7 - 4776*ep^4*mtt^2*mWW*s^6*t^7 - 3744*ep^5*mtt^2*mWW*s^6*t^7 + 64*ep*mtt*mWW^2*s^6*t^7 + 96*ep^2*mtt*mWW^2*s^6*t^7 - 1552*ep^3*mtt*mWW^2*s^6*t^7 - 4440*ep^4*mtt*mWW^2*s^6*t^7 - 3168*ep^5*mtt*mWW^2*s^6*t^7 + 32*ep^2*mWW^3*s^6*t^7 + 224*ep^3*mWW^3*s^6*t^7 + 456*ep^4*mWW^3*s^6*t^7 + 288*ep^5*mWW^3*s^6*t^7 - 240*ep*mtt^8*t^8 - 2384*ep^2*mtt^8*t^8 - 8356*ep^3*mtt^8*t^8 - 12236*ep^4*mtt^8*t^8 - 6384*ep^5*mtt^8*t^8 + 1024*ep*mtt^7*mWW*t^8 + 10184*ep^2*mtt^7*mWW*t^8 + 35764*ep^3*mtt^7*mWW*t^8 + 52524*ep^4*mtt^7*mWW*t^8 + 27504*ep^5*mtt^7*mWW*t^8 - 1520*ep*mtt^6*mWW^2*t^8 - 15160*ep^2*mtt^6*mWW^2*t^8 - 53480*ep^3*mtt^6*mWW^2*t^8 - 79080*ep^4*mtt^6*mWW^2*t^8 - 41760*ep^5*mtt^6*mWW^2*t^8 + 640*ep*mtt^5*mWW^3*t^8 + 6480*ep^2*mtt^5*mWW^3*t^8 + 23400*ep^3*mtt^5*mWW^3*t^8 + 35800*ep^4*mtt^5*mWW^3*t^8 + 19680*ep^5*mtt^5*mWW^3*t^8 + 560*ep*mtt^4*mWW^4*t^8 + 5440*ep^2*mtt^4*mWW^4*t^8 + 18380*ep^3*mtt^4*mWW^4*t^8 + 25380*ep^4*mtt^4*mWW^4*t^8 + 12240*ep^5*mtt^4*mWW^4*t^8 - 640*ep*mtt^3*mWW^5*t^8 - 6296*ep^2*mtt^3*mWW^5*t^8 - 21724*ep^3*mtt^3*mWW^5*t^8 - 31044*ep^4*mtt^3*mWW^5*t^8 - 15696*ep^5*mtt^3*mWW^5*t^8 + 176*ep*mtt^2*mWW^6*t^8 + 1736*ep^2*mtt^2*mWW^6*t^8 + 6016*ep^3*mtt^2*mWW^6*t^8 + 8656*ep^4*mtt^2*mWW^6*t^8 + 4416*ep^5*mtt^2*mWW^6*t^8 + 368*ep*mtt^7*s*t^8 + 3888*ep^2*mtt^7*s*t^8 + 14436*ep^3*mtt^7*s*t^8 + 22052*ep^4*mtt^7*s*t^8 + 11856*ep^5*mtt^7*s*t^8 + 240*mtt^6*mWW*s*t^8 + 120*ep*mtt^6*mWW*s*t^8 - 15116*ep^2*mtt^6*mWW*s*t^8 - 73474*ep^3*mtt^6*mWW*s*t^8 - 123074*ep^4*mtt^6*mWW*s*t^8 - 69096*ep^5*mtt^6*mWW*s*t^8 - 784*mtt^5*mWW^2*s*t^8 - 2680*ep*mtt^5*mWW^2*s*t^8 + 24908*ep^2*mtt^5*mWW^2*s*t^8 + 148326*ep^3*mtt^5*mWW^2*s*t^8 + 261514*ep^4*mtt^5*mWW^2*s*t^8 + 150216*ep^5*mtt^5*mWW^2*s*t^8 + 736*mtt^4*mWW^3*s*t^8 + 2424*ep*mtt^4*mWW^3*s*t^8 - 23628*ep^2*mtt^4*mWW^3*s*t^8 - 138260*ep^3*mtt^4*mWW^3*s*t^8 - 243372*ep^4*mtt^4*mWW^3*s*t^8 - 140400*ep^5*mtt^4*mWW^3*s*t^8 + 96*mtt^3*mWW^4*s*t^8 + 1824*ep*mtt^3*mWW^4*s*t^8 + 11672*ep^2*mtt^3*mWW^4*s*t^8 + 34000*ep^3*mtt^3*mWW^4*s*t^8 + 48008*ep^4*mtt^3*mWW^4*s*t^8 + 26400*ep^5*mtt^3*mWW^4*s*t^8 - 464*mtt^2*mWW^5*s*t^8 - 2744*ep*mtt^2*mWW^5*s*t^8 + 2764*ep^2*mtt^2*mWW^5*s*t^8 + 43254*ep^3*mtt^2*mWW^5*s*t^8 + 84086*ep^4*mtt^2*mWW^5*s*t^8 + 48504*ep^5*mtt^2*mWW^5*s*t^8 + 176*mtt*mWW^6*s*t^8 + 424*ep*mtt*mWW^6*s*t^8 - 7092*ep^2*mtt*mWW^6*s*t^8 - 37306*ep^3*mtt*mWW^6*s*t^8 - 62198*ep^4*mtt*mWW^6*s*t^8 - 34104*ep^5*mtt*mWW^6*s*t^8 + 264*ep*mWW^7*s*t^8 + 2604*ep^2*mWW^7*s*t^8 + 9024*ep^3*mWW^7*s*t^8 + 12984*ep^4*mWW^7*s*t^8 + 6624*ep^5*mWW^7*s*t^8 + 768*ep*mtt^6*s^2*t^8 + 3408*ep^2*mtt^6*s^2*t^8 - 2952*ep^3*mtt^6*s^2*t^8 - 21792*ep^4*mtt^6*s^2*t^8 - 18432*ep^5*mtt^6*s^2*t^8 - 736*mtt^5*mWW*s^2*t^8 - 5664*ep*mtt^5*mWW*s^2*t^8 - 4584*ep^2*mtt^5*mWW*s^2*t^8 + 52992*ep^3*mtt^5*mWW*s^2*t^8 + 133324*ep^4*mtt^5*mWW*s^2*t^8 + 88368*ep^5*mtt^5*mWW*s^2*t^8 + 2112*mtt^4*mWW^2*s^2*t^8 + 11120*ep*mtt^4*mWW^2*s^2*t^8 - 13536*ep^2*mtt^4*mWW^2*s^2*t^8 - 160020*ep^3*mtt^4*mWW^2*s^2*t^8 - 294352*ep^4*mtt^4*mWW^2*s^2*t^8 - 167424*ep^5*mtt^4*mWW^2*s^2*t^8 - 1920*mtt^3*mWW^3*s^2*t^8 - 7152*ep*mtt^3*mWW^3*s^2*t^8 + 33176*ep^2*mtt^3*mWW^3*s^2*t^8 + 189008*ep^3*mtt^3*mWW^3*s^2*t^8 + 297744*ep^4*mtt^3*mWW^3*s^2*t^8 + 154944*ep^5*mtt^3*mWW^3*s^2*t^8 + 448*mtt^2*mWW^4*s^2*t^8 - 144*ep*mtt^2*mWW^4*s^2*t^8 - 23592*ep^2*mtt^2*mWW^4*s^2*t^8 - 92544*ep^3*mtt^2*mWW^4*s^2*t^8 - 133480*ep^4*mtt^2*mWW^4*s^2*t^8 - 67488*ep^5*mtt^2*mWW^4*s^2*t^8 + 96*mtt*mWW^5*s^2*t^8 + 976*ep*mtt*mWW^5*s^2*t^8 + 4272*ep^2*mtt*mWW^5*s^2*t^8 + 10896*ep^3*mtt*mWW^5*s^2*t^8 + 15268*ep^4*mtt*mWW^5*s^2*t^8 + 8592*ep^5*mtt*mWW^5*s^2*t^8 + 96*ep*mWW^6*s^2*t^8 + 856*ep^2*mWW^6*s^2*t^8 + 2620*ep^3*mWW^6*s^2*t^8 + 3288*ep^4*mWW^6*s^2*t^8 + 1440*ep^5*mWW^6*s^2*t^8 - 2064*ep*mtt^5*s^3*t^8 - 10160*ep^2*mtt^5*s^3*t^8 + 852*ep^3*mtt^5*s^3*t^8 + 43892*ep^4*mtt^5*s^3*t^8 + 40080*ep^5*mtt^5*s^3*t^8 + 752*mtt^4*mWW*s^3*t^8 + 7032*ep*mtt^4*mWW*s^3*t^8 + 15636*ep^2*mtt^4*mWW*s^3*t^8 - 20898*ep^3*mtt^4*mWW*s^3*t^8 - 94010*ep^4*mtt^4*mWW*s^3*t^8 - 71112*ep^5*mtt^4*mWW*s^3*t^8 - 1840*mtt^3*mWW^2*s^3*t^8 - 9544*ep*mtt^3*mWW^2*s^3*t^8 + 4180*ep^2*mtt^3*mWW^2*s^3*t^8 + 80898*ep^3*mtt^3*mWW^2*s^3*t^8 + 133670*ep^4*mtt^3*mWW^2*s^3*t^8 + 66936*ep^5*mtt^3*mWW^2*s^3*t^8 + 1424*mtt^2*mWW^3*s^3*t^8 + 5952*ep*mtt^2*mWW^3*s^3*t^8 - 17616*ep^2*mtt^2*mWW^3*s^3*t^8 - 113142*ep^3*mtt^2*mWW^3*s^3*t^8 - 176606*ep^4*mtt^2*mWW^3*s^3*t^8 - 89112*ep^5*mtt^2*mWW^3*s^3*t^8 - 336*mtt*mWW^4*s^3*t^8 - 1080*ep*mtt*mWW^4*s^3*t^8 + 10948*ep^2*mtt*mWW^4*s^3*t^8 + 62922*ep^3*mtt*mWW^4*s^3*t^8 + 108782*ep^4*mtt*mWW^4*s^3*t^8 + 61464*ep^5*mtt*mWW^4*s^3*t^8 - 296*ep*mWW^5*s^3*t^8 - 2988*ep^2*mWW^5*s^3*t^8 - 10632*ep^3*mWW^5*s^3*t^8 - 15728*ep^4*mWW^5*s^3*t^8 - 8256*ep^5*mWW^5*s^3*t^8 + 1552*ep*mtt^4*s^4*t^8 + 6464*ep^2*mtt^4*s^4*t^8 - 8812*ep^3*mtt^4*s^4*t^8 - 49436*ep^4*mtt^4*s^4*t^8 - 40368*ep^5*mtt^4*s^4*t^8 - 256*mtt^3*mWW*s^4*t^8 - 2768*ep*mtt^3*mWW*s^4*t^8 - 7080*ep^2*mtt^3*mWW*s^4*t^8 + 7792*ep^3*mtt^3*mWW*s^4*t^8 + 40788*ep^4*mtt^3*mWW*s^4*t^8 + 31824*ep^5*mtt^3*mWW*s^4*t^8 + 512*mtt^2*mWW^2*s^4*t^8 + 2544*ep*mtt^2*mWW^2*s^4*t^8 - 1032*ep^2*mtt^2*mWW^2*s^4*t^8 - 17568*ep^3*mtt^2*mWW^2*s^4*t^8 - 24404*ep^4*mtt^2*mWW^2*s^4*t^8 - 9552*ep^5*mtt^2*mWW^2*s^4*t^8 - 256*mtt*mWW^3*s^4*t^8 - 1200*ep*mtt*mWW^3*s^4*t^8 + 2824*ep^2*mtt*mWW^3*s^4*t^8 + 22368*ep^3*mtt*mWW^3*s^4*t^8 + 38172*ep^4*mtt*mWW^3*s^4*t^8 + 20592*ep^5*mtt*mWW^3*s^4*t^8 - 128*ep*mWW^4*s^4*t^8 - 1176*ep^2*mWW^4*s^4*t^8 - 3780*ep^3*mWW^4*s^4*t^8 - 5120*ep^4*mWW^4*s^4*t^8 - 2496*ep^5*mWW^4*s^4*t^8 - 384*ep*mtt^3*s^5*t^8 - 1216*ep^2*mtt^3*s^5*t^8 + 4832*ep^3*mtt^3*s^5*t^8 + 17520*ep^4*mtt^3*s^5*t^8 + 13248*ep^5*mtt^3*s^5*t^8 + 256*ep*mtt^2*mWW*s^5*t^8 + 960*ep^2*mtt^2*mWW*s^5*t^8 - 2176*ep^3*mtt^2*mWW*s^5*t^8 - 9552*ep^4*mtt^2*mWW*s^5*t^8 - 7488*ep^5*mtt^2*mWW*s^5*t^8 + 128*ep*mtt*mWW^2*s^5*t^8 + 192*ep^2*mtt*mWW^2*s^5*t^8 - 3104*ep^3*mtt*mWW^2*s^5*t^8 - 8880*ep^4*mtt*mWW^2*s^5*t^8 - 6336*ep^5*mtt*mWW^2*s^5*t^8 + 64*ep^2*mWW^3*s^5*t^8 + 448*ep^3*mWW^3*s^5*t^8 + 912*ep^4*mWW^3*s^5*t^8 + 576*ep^5*mWW^3*s^5*t^8 + 64*ep*mtt^7*t^9 + 608*ep^2*mtt^7*t^9 + 2032*ep^3*mtt^7*t^9 + 2856*ep^4*mtt^7*t^9 + 1440*ep^5*mtt^7*t^9 - 320*ep*mtt^6*mWW*t^9 - 3040*ep^2*mtt^6*mWW*t^9 - 10160*ep^3*mtt^6*mWW*t^9 - 14280*ep^4*mtt^6*mWW*t^9 - 7200*ep^5*mtt^6*mWW*t^9 + 640*ep*mtt^5*mWW^2*t^9 + 6080*ep^2*mtt^5*mWW^2*t^9 + 20320*ep^3*mtt^5*mWW^2*t^9 + 28560*ep^4*mtt^5*mWW^2*t^9 + 14400*ep^5*mtt^5*mWW^2*t^9 - 640*ep*mtt^4*mWW^3*t^9 - 6080*ep^2*mtt^4*mWW^3*t^9 - 20320*ep^3*mtt^4*mWW^3*t^9 - 28560*ep^4*mtt^4*mWW^3*t^9 - 14400*ep^5*mtt^4*mWW^3*t^9 + 320*ep*mtt^3*mWW^4*t^9 + 3040*ep^2*mtt^3*mWW^4*t^9 + 10160*ep^3*mtt^3*mWW^4*t^9 + 14280*ep^4*mtt^3*mWW^4*t^9 + 7200*ep^5*mtt^3*mWW^4*t^9 - 64*ep*mtt^2*mWW^5*t^9 - 608*ep^2*mtt^2*mWW^5*t^9 - 2032*ep^3*mtt^2*mWW^5*t^9 - 2856*ep^4*mtt^2*mWW^5*t^9 - 1440*ep^5*mtt^2*mWW^5*t^9 - 64*ep*mtt^6*s*t^9 - 608*ep^2*mtt^6*s*t^9 - 2032*ep^3*mtt^6*s*t^9 - 2856*ep^4*mtt^6*s*t^9 - 1440*ep^5*mtt^6*s*t^9 - 64*mtt^5*mWW*s*t^9 - 128*ep*mtt^5*mWW*s*t^9 + 2528*ep^2*mtt^5*mWW*s*t^9 + 12384*ep^3*mtt^5*mWW*s*t^9 + 19980*ep^4*mtt^5*mWW*s*t^9 + 10800*ep^5*mtt^5*mWW*s*t^9 + 256*mtt^4*mWW^2*s*t^9 + 1056*ep*mtt^4*mWW^2*s*t^9 - 4944*ep^2*mtt^4*mWW^2*s*t^9 - 32264*ep^3*mtt^4*mWW^2*s*t^9 - 55644*ep^4*mtt^4*mWW^2*s*t^9 - 30960*ep^5*mtt^4*mWW^2*s*t^9 - 384*mtt^3*mWW^3*s*t^9 - 1664*ep*mtt^3*mWW^3*s*t^9 + 6656*ep^2*mtt^3*mWW^3*s*t^9 + 45856*ep^3*mtt^3*mWW^3*s*t^9 + 79896*ep^4*mtt^3*mWW^3*s*t^9 + 44640*ep^5*mtt^3*mWW^3*s*t^9 + 256*mtt^2*mWW^4*s*t^9 + 896*ep*mtt^2*mWW^4*s*t^9 - 6464*ep^2*mtt^2*mWW^4*s*t^9 - 37344*ep^3*mtt^2*mWW^4*s*t^9 - 62784*ep^4*mtt^2*mWW^4*s*t^9 - 34560*ep^5*mtt^2*mWW^4*s*t^9 - 64*mtt*mWW^5*s*t^9 + 3744*ep^2*mtt*mWW^5*s*t^9 + 16448*ep^3*mtt*mWW^5*s*t^9 + 25692*ep^4*mtt*mWW^5*s*t^9 + 13680*ep^5*mtt*mWW^5*s*t^9 - 96*ep*mWW^6*s*t^9 - 912*ep^2*mWW^6*s*t^9 - 3048*ep^3*mWW^6*s*t^9 - 4284*ep^4*mWW^6*s*t^9 - 2160*ep^5*mWW^6*s*t^9 - 256*ep*mtt^5*s^2*t^9 - 1216*ep^2*mtt^5*s^2*t^9 + 384*ep^3*mtt^5*s^2*t^9 + 5904*ep^4*mtt^5*s^2*t^9 + 5184*ep^5*mtt^5*s^2*t^9 + 128*mtt^4*mWW*s^2*t^9 + 1472*ep*mtt^4*mWW*s^2*t^9 + 3328*ep^2*mtt^4*mWW*s^2*t^9 - 8336*ep^3*mtt^4*mWW*s^2*t^9 - 30840*ep^4*mtt^4*mWW*s^2*t^9 - 22752*ep^5*mtt^4*mWW*s^2*t^9 - 384*mtt^3*mWW^2*s^2*t^9 - 2752*ep*mtt^3*mWW^2*s^2*t^9 - 1504*ep^2*mtt^3*mWW^2*s^2*t^9 + 26544*ep^3*mtt^3*mWW^2*s^2*t^9 + 62352*ep^4*mtt^3*mWW^2*s^2*t^9 + 39744*ep^5*mtt^3*mWW^2*s^2*t^9 + 384*mtt^2*mWW^3*s^2*t^9 + 1984*ep*mtt^2*mWW^3*s^2*t^9 - 3296*ep^2*mtt^2*mWW^3*s^2*t^9 - 33456*ep^3*mtt^2*mWW^3*s^2*t^9 - 61056*ep^4*mtt^2*mWW^3*s^2*t^9 - 34560*ep^5*mtt^2*mWW^3*s^2*t^9 - 128*mtt*mWW^4*s^2*t^9 - 320*ep*mtt*mWW^4*s^2*t^9 + 3872*ep^2*mtt*mWW^4*s^2*t^9 + 18704*ep^3*mtt*mWW^4*s^2*t^9 + 28896*ep^4*mtt*mWW^4*s^2*t^9 + 14976*ep^5*mtt*mWW^4*s^2*t^9 - 128*ep*mWW^5*s^2*t^9 - 1184*ep^2*mWW^5*s^2*t^9 - 3840*ep^3*mWW^5*s^2*t^9 - 5256*ep^4*mWW^5*s^2*t^9 - 2592*ep^5*mWW^5*s^2*t^9 + 448*ep*mtt^4*s^3*t^9 + 1824*ep^2*mtt^4*s^3*t^9 - 2800*ep^3*mtt^4*s^3*t^9 - 14664*ep^4*mtt^4*s^3*t^9 - 11808*ep^5*mtt^4*s^3*t^9 - 64*mtt^3*mWW*s^3*t^9 - 1152*ep*mtt^3*mWW*s^3*t^9 - 3296*ep^2*mtt^3*mWW*s^3*t^9 + 7200*ep^3*mtt^3*mWW*s^3*t^9 + 29916*ep^4*mtt^3*mWW*s^3*t^9 + 22896*ep^5*mtt^3*mWW*s^3*t^9 + 128*mtt^2*mWW^2*s^3*t^9 + 928*ep*mtt^2*mWW^2*s^3*t^9 + 880*ep^2*mtt^2*mWW^2*s^3*t^9 - 6568*ep^3*mtt^2*mWW^2*s^3*t^9 - 16356*ep^4*mtt^2*mWW^2*s^3*t^9 - 10512*ep^5*mtt^2*mWW^2*s^3*t^9 - 64*mtt*mWW^3*s^3*t^9 - 192*ep*mtt*mWW^3*s^3*t^9 + 832*ep^2*mtt*mWW^3*s^3*t^9 + 2736*ep^3*mtt*mWW^3*s^3*t^9 + 1620*ep^4*mtt*mWW^3*s^3*t^9 - 432*ep^5*mtt*mWW^3*s^3*t^9 - 32*ep*mWW^4*s^3*t^9 - 240*ep^2*mWW^4*s^3*t^9 - 568*ep^3*mWW^4*s^3*t^9 - 516*ep^4*mWW^4*s^3*t^9 - 144*ep^5*mWW^4*s^3*t^9 - 192*ep*mtt^3*s^4*t^9 - 608*ep^2*mtt^3*s^4*t^9 + 2416*ep^3*mtt^3*s^4*t^9 + 8760*ep^4*mtt^3*s^4*t^9 + 6624*ep^5*mtt^3*s^4*t^9 + 128*ep*mtt^2*mWW*s^4*t^9 + 480*ep^2*mtt^2*mWW*s^4*t^9 - 1088*ep^3*mtt^2*mWW*s^4*t^9 - 4776*ep^4*mtt^2*mWW*s^4*t^9 - 3744*ep^5*mtt^2*mWW*s^4*t^9 + 64*ep*mtt*mWW^2*s^4*t^9 + 96*ep^2*mtt*mWW^2*s^4*t^9 - 1552*ep^3*mtt*mWW^2*s^4*t^9 - 4440*ep^4*mtt*mWW^2*s^4*t^9 - 3168*ep^5*mtt*mWW^2*s^4*t^9 + 32*ep^2*mWW^3*s^4*t^9 + 224*ep^3*mWW^3*s^4*t^9 + 456*ep^4*mWW^3*s^4*t^9 + 288*ep^5*mWW^3*s^4*t^9)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)^2*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t^2*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(60*ep*mtt^6*mWW^6*s^3 + 580*ep^2*mtt^6*mWW^6*s^3 + 1400*ep^3*mtt^6*mWW^6*s^3 + 1000*ep^4*mtt^6*mWW^6*s^3 - 252*ep*mtt^5*mWW^7*s^3 - 2436*ep^2*mtt^5*mWW^7*s^3 - 5880*ep^3*mtt^5*mWW^7*s^3 - 4200*ep^4*mtt^5*mWW^7*s^3 + 408*ep*mtt^4*mWW^8*s^3 + 3944*ep^2*mtt^4*mWW^8*s^3 + 9520*ep^3*mtt^4*mWW^8*s^3 + 6800*ep^4*mtt^4*mWW^8*s^3 - 312*ep*mtt^3*mWW^9*s^3 - 3016*ep^2*mtt^3*mWW^9*s^3 - 7280*ep^3*mtt^3*mWW^9*s^3 - 5200*ep^4*mtt^3*mWW^9*s^3 + 108*ep*mtt^2*mWW^10*s^3 + 1044*ep^2*mtt^2*mWW^10*s^3 + 2520*ep^3*mtt^2*mWW^10*s^3 + 1800*ep^4*mtt^2*mWW^10*s^3 - 12*ep*mtt*mWW^11*s^3 - 116*ep^2*mtt*mWW^11*s^3 - 280*ep^3*mtt*mWW^11*s^3 - 200*ep^4*mtt*mWW^11*s^3 - 210*ep*mtt^5*mWW^6*s^4 - 1940*ep^2*mtt^5*mWW^6*s^4 - 4570*ep^3*mtt^5*mWW^6*s^4 - 3200*ep^4*mtt^5*mWW^6*s^4 + 682*ep*mtt^4*mWW^7*s^4 + 6328*ep^2*mtt^4*mWW^7*s^4 + 14894*ep^3*mtt^4*mWW^7*s^4 + 10400*ep^4*mtt^4*mWW^7*s^4 - 788*ep*mtt^3*mWW^8*s^4 - 7368*ep^2*mtt^3*mWW^8*s^4 - 17316*ep^3*mtt^3*mWW^8*s^4 - 12032*ep^4*mtt^3*mWW^8*s^4 + 372*ep*mtt^2*mWW^9*s^4 + 3536*ep^2*mtt^2*mWW^9*s^4 + 8284*ep^3*mtt^2*mWW^9*s^4 + 5696*ep^4*mtt^2*mWW^9*s^4 - 58*ep*mtt*mWW^10*s^4 - 580*ep^2*mtt*mWW^10*s^4 - 1346*ep^3*mtt*mWW^10*s^4 - 896*ep^4*mtt*mWW^10*s^4 + 2*ep*mWW^11*s^4 + 24*ep^2*mWW^11*s^4 + 54*ep^3*mWW^11*s^4 + 32*ep^4*mWW^11*s^4 + 270*ep*mtt^4*mWW^6*s^5 + 2340*ep^2*mtt^4*mWW^6*s^5 + 5310*ep^3*mtt^4*mWW^6*s^5 + 3600*ep^4*mtt^4*mWW^6*s^5 - 624*ep*mtt^3*mWW^7*s^5 - 5508*ep^2*mtt^3*mWW^7*s^5 - 12492*ep^3*mtt^3*mWW^7*s^5 - 8400*ep^4*mtt^3*mWW^7*s^5 + 444*ep*mtt^2*mWW^8*s^5 + 4068*ep^2*mtt^2*mWW^8*s^5 + 9216*ep^3*mtt^2*mWW^8*s^5 + 6096*ep^4*mtt^2*mWW^8*s^5 - 96*ep*mtt*mWW^9*s^5 - 972*ep^2*mtt*mWW^9*s^5 - 2196*ep^3*mtt*mWW^9*s^5 - 1392*ep^4*mtt*mWW^9*s^5 + 6*ep*mWW^10*s^5 + 72*ep^2*mWW^10*s^5 + 162*ep^3*mWW^10*s^5 + 96*ep^4*mWW^10*s^5 - 150*ep*mtt^3*mWW^6*s^6 - 1180*ep^2*mtt^3*mWW^6*s^6 - 2510*ep^3*mtt^3*mWW^6*s^6 - 1600*ep^4*mtt^3*mWW^6*s^6 + 210*ep*mtt^2*mWW^7*s^6 + 1776*ep^2*mtt^2*mWW^7*s^6 + 3822*ep^3*mtt^2*mWW^7*s^6 + 2400*ep^4*mtt^2*mWW^7*s^6 - 66*ep*mtt*mWW^8*s^6 - 668*ep^2*mtt*mWW^8*s^6 - 1474*ep^3*mtt*mWW^8*s^6 - 896*ep^4*mtt*mWW^8*s^6 + 6*ep*mWW^9*s^6 + 72*ep^2*mWW^9*s^6 + 162*ep^3*mWW^9*s^6 + 96*ep^4*mWW^9*s^6 + 30*ep*mtt^2*mWW^6*s^7 + 200*ep^2*mtt^2*mWW^6*s^7 + 370*ep^3*mtt^2*mWW^6*s^7 + 200*ep^4*mtt^2*mWW^6*s^7 - 16*ep*mtt*mWW^7*s^7 - 160*ep^2*mtt*mWW^7*s^7 - 344*ep^3*mtt*mWW^7*s^7 - 200*ep^4*mtt*mWW^7*s^7 + 2*ep*mWW^8*s^7 + 24*ep^2*mWW^8*s^7 + 54*ep^3*mWW^8*s^7 + 32*ep^4*mWW^8*s^7 + 12*mtt^11*mWW^3*t + 176*ep*mtt^11*mWW^3*t + 860*ep^2*mtt^11*mWW^3*t + 1672*ep^3*mtt^11*mWW^3*t + 1120*ep^4*mtt^11*mWW^3*t - 56*mtt^10*mWW^4*t - 752*ep*mtt^10*mWW^4*t - 3544*ep^2*mtt^10*mWW^4*t - 6912*ep^3*mtt^10*mWW^4*t - 4736*ep^4*mtt^10*mWW^4*t + 100*mtt^9*mWW^5*t + 1216*ep*mtt^9*mWW^5*t + 5476*ep^2*mtt^9*mWW^5*t + 10760*ep^3*mtt^9*mWW^5*t + 7648*ep^4*mtt^9*mWW^5*t - 80*mtt^8*mWW^6*t - 864*ep*mtt^8*mWW^6*t - 3664*ep^2*mtt^8*mWW^6*t - 7360*ep^3*mtt^8*mWW^6*t - 5632*ep^4*mtt^8*mWW^6*t + 20*mtt^7*mWW^7*t + 176*ep*mtt^7*mWW^7*t + 676*ep^2*mtt^7*mWW^7*t + 1560*ep^3*mtt^7*mWW^7*t + 1568*ep^4*mtt^7*mWW^7*t + 8*mtt^6*mWW^8*t + 80*ep*mtt^6*mWW^8*t + 296*ep^2*mtt^6*mWW^8*t + 448*ep^3*mtt^6*mWW^8*t + 128*ep^4*mtt^6*mWW^8*t - 4*mtt^5*mWW^9*t - 32*ep*mtt^5*mWW^9*t - 100*ep^2*mtt^5*mWW^9*t - 168*ep^3*mtt^5*mWW^9*t - 96*ep^4*mtt^5*mWW^9*t - 48*mtt^10*mWW^3*s*t - 776*ep*mtt^10*mWW^3*s*t - 3992*ep^2*mtt^10*mWW^3*s*t - 7984*ep^3*mtt^10*mWW^3*s*t - 5440*ep^4*mtt^10*mWW^3*s*t + 182*mtt^9*mWW^4*s*t + 2764*ep*mtt^9*mWW^4*s*t + 14058*ep^2*mtt^9*mWW^4*s*t + 28724*ep^3*mtt^9*mWW^4*s*t + 20272*ep^4*mtt^9*mWW^4*s*t - 228*mtt^8*mWW^5*s*t - 3208*ep*mtt^8*mWW^5*s*t - 16300*ep^2*mtt^8*mWW^5*s*t - 35136*ep^3*mtt^8*mWW^5*s*t - 26688*ep^4*mtt^8*mWW^5*s*t + 58*mtt^7*mWW^6*s*t + 676*ep*mtt^7*mWW^6*s*t + 4014*ep^2*mtt^7*mWW^6*s*t + 12004*ep^3*mtt^7*mWW^6*s*t + 12208*ep^4*mtt^7*mWW^6*s*t + 88*mtt^6*mWW^7*s*t + 1160*ep*mtt^6*mWW^7*s*t + 4848*ep^2*mtt^6*mWW^7*s*t + 7024*ep^3*mtt^6*mWW^7*s*t + 2240*ep^4*mtt^6*mWW^7*s*t - 54*mtt^5*mWW^8*s*t - 620*ep*mtt^5*mWW^8*s*t - 2666*ep^2*mtt^5*mWW^8*s*t - 4932*ep^3*mtt^5*mWW^8*s*t - 2928*ep^4*mtt^5*mWW^8*s*t - 4*mtt^4*mWW^9*s*t - 56*ep*mtt^4*mWW^9*s*t - 172*ep^2*mtt^4*mWW^9*s*t + 192*ep^4*mtt^4*mWW^9*s*t + 6*mtt^3*mWW^10*s*t + 60*ep*mtt^3*mWW^10*s*t + 210*ep^2*mtt^3*mWW^10*s*t + 300*ep^3*mtt^3*mWW^10*s*t + 144*ep^4*mtt^3*mWW^10*s*t + 36*mtt^9*mWW^3*s^2*t + 960*ep*mtt^9*mWW^3*s^2*t + 5892*ep^2*mtt^9*mWW^3*s^2*t + 12792*ep^3*mtt^9*mWW^3*s^2*t + 9120*ep^4*mtt^9*mWW^3*s^2*t - 18*mtt^8*mWW^4*s^2*t - 1928*ep*mtt^8*mWW^4*s^2*t - 14546*ep^2*mtt^8*mWW^4*s^2*t - 35332*ep^3*mtt^8*mWW^4*s^2*t - 27376*ep^4*mtt^8*mWW^4*s^2*t - 286*mtt^7*mWW^5*s^2*t - 1296*ep*mtt^7*mWW^5*s^2*t + 3266*ep^2*mtt^7*mWW^5*s^2*t + 21276*ep^3*mtt^7*mWW^5*s^2*t + 23120*ep^4*mtt^7*mWW^5*s^2*t + 604*mtt^6*mWW^6*s^2*t + 5536*ep*mtt^6*mWW^6*s^2*t + 16344*ep^2*mtt^6*mWW^6*s^2*t + 15604*ep^3*mtt^6*mWW^6*s^2*t + 592*ep^4*mtt^6*mWW^6*s^2*t - 440*mtt^5*mWW^7*s^2*t - 3852*ep*mtt^5*mWW^7*s^2*t - 11352*ep^2*mtt^5*mWW^7*s^2*t - 12756*ep^3*mtt^5*mWW^7*s^2*t - 3280*ep^4*mtt^5*mWW^7*s^2*t + 70*mtt^4*mWW^8*s^2*t + 80*ep*mtt^4*mWW^8*s^2*t - 2074*ep^2*mtt^4*mWW^8*s^2*t - 6508*ep^3*mtt^4*mWW^8*s^2*t - 5648*ep^4*mtt^4*mWW^8*s^2*t + 50*mtt^3*mWW^9*s^2*t + 560*ep*mtt^3*mWW^9*s^2*t + 2394*ep^2*mtt^3*mWW^9*s^2*t + 4676*ep^3*mtt^3*mWW^9*s^2*t + 3440*ep^4*mtt^3*mWW^9*s^2*t - 16*mtt^2*mWW^10*s^2*t - 40*ep*mtt^2*mWW^10*s^2*t + 212*ep^2*mtt^2*mWW^10*s^2*t + 508*ep^3*mtt^2*mWW^10*s^2*t + 176*ep^4*mtt^2*mWW^10*s^2*t - 20*ep*mtt*mWW^11*s^2*t - 136*ep^2*mtt*mWW^11*s^2*t - 260*ep^3*mtt*mWW^11*s^2*t - 144*ep^4*mtt*mWW^11*s^2*t + 120*mtt^8*mWW^3*s^3*t + 680*ep*mtt^8*mWW^3*s^3*t + 320*ep^2*mtt^8*mWW^3*s^3*t - 2720*ep^3*mtt^8*mWW^3*s^3*t - 3200*ep^4*mtt^8*mWW^3*s^3*t - 680*mtt^7*mWW^4*s^3*t - 5500*ep*mtt^7*mWW^4*s^3*t - 14100*ep^2*mtt^7*mWW^4*s^3*t - 12280*ep^3*mtt^7*mWW^4*s^3*t - 1440*ep^4*mtt^7*mWW^4*s^3*t + 1452*mtt^6*mWW^5*s^3*t + 13110*ep*mtt^6*mWW^5*s^3*t + 39888*ep^2*mtt^6*mWW^5*s^3*t + 48630*ep^3*mtt^6*mWW^5*s^3*t + 19440*ep^4*mtt^6*mWW^5*s^3*t - 1434*mtt^5*mWW^6*s^3*t - 12178*ep*mtt^5*mWW^6*s^3*t - 32262*ep^2*mtt^5*mWW^6*s^3*t - 31886*ep^3*mtt^5*mWW^6*s^3*t - 8400*ep^4*mtt^5*mWW^6*s^3*t + 576*mtt^4*mWW^7*s^3*t + 3036*ep*mtt^4*mWW^7*s^3*t - 2956*ep^2*mtt^4*mWW^7*s^3*t - 24712*ep^3*mtt^4*mWW^7*s^3*t - 23664*ep^4*mtt^4*mWW^7*s^3*t + 36*mtt^3*mWW^8*s^3*t + 1384*ep*mtt^3*mWW^8*s^3*t + 10616*ep^2*mtt^3*mWW^8*s^3*t + 25772*ep^3*mtt^3*mWW^8*s^3*t + 19648*ep^4*mtt^3*mWW^8*s^3*t - 84*mtt^2*mWW^9*s^3*t - 442*ep*mtt^2*mWW^9*s^3*t - 120*ep^2*mtt^2*mWW^9*s^3*t + 294*ep^3*mtt^2*mWW^9*s^3*t - 496*ep^4*mtt^2*mWW^9*s^3*t + 14*mtt*mWW^10*s^3*t - 122*ep*mtt*mWW^10*s^3*t - 1662*ep^2*mtt*mWW^10*s^3*t - 3686*ep^3*mtt*mWW^10*s^3*t - 2256*ep^4*mtt*mWW^10*s^3*t + 32*ep*mWW^11*s^3*t + 276*ep^2*mWW^11*s^3*t + 588*ep^3*mWW^11*s^3*t + 368*ep^4*mWW^11*s^3*t - 300*mtt^7*mWW^3*s^4*t - 2960*ep*mtt^7*mWW^3*s^4*t - 10460*ep^2*mtt^7*mWW^3*s^4*t - 15880*ep^3*mtt^7*mWW^3*s^4*t - 8800*ep^4*mtt^7*mWW^3*s^4*t + 1220*mtt^6*mWW^4*s^4*t + 12320*ep*mtt^6*mWW^4*s^4*t + 44740*ep^2*mtt^6*mWW^4*s^4*t + 69880*ep^3*mtt^6*mWW^4*s^4*t + 39840*ep^4*mtt^6*mWW^4*s^4*t - 1888*mtt^5*mWW^5*s^4*t - 17964*ep*mtt^5*mWW^5*s^4*t - 59296*ep^2*mtt^5*mWW^5*s^4*t - 85292*ep^3*mtt^5*mWW^5*s^4*t - 46200*ep^4*mtt^5*mWW^5*s^4*t + 1294*mtt^4*mWW^6*s^4*t + 9676*ep*mtt^4*mWW^6*s^4*t + 16946*ep^2*mtt^4*mWW^6*s^4*t + 2828*ep^3*mtt^4*mWW^6*s^4*t - 7224*ep^4*mtt^4*mWW^6*s^4*t - 258*mtt^3*mWW^7*s^4*t - 4*ep*mtt^3*mWW^7*s^4*t + 14726*ep^2*mtt^3*mWW^7*s^4*t + 43152*ep^3*mtt^3*mWW^7*s^4*t + 32640*ep^4*mtt^3*mWW^7*s^4*t - 118*mtt^2*mWW^8*s^4*t - 1144*ep*mtt^2*mWW^8*s^4*t - 4986*ep^2*mtt^2*mWW^8*s^4*t - 10288*ep^3*mtt^2*mWW^8*s^4*t - 7360*ep^4*mtt^2*mWW^8*s^4*t + 54*mtt*mWW^9*s^4*t + 24*ep*mtt*mWW^9*s^4*t - 2298*ep^2*mtt*mWW^9*s^4*t - 5820*ep^3*mtt*mWW^9*s^4*t - 3816*ep^4*mtt*mWW^9*s^4*t - 4*mWW^10*s^4*t + 52*ep*mWW^10*s^4*t + 628*ep^2*mWW^10*s^4*t + 1420*ep^3*mWW^10*s^4*t + 920*ep^4*mWW^10*s^4*t + 288*mtt^6*mWW^3*s^5*t + 3144*ep*mtt^6*mWW^3*s^5*t + 12360*ep^2*mtt^6*mWW^3*s^5*t + 20688*ep^3*mtt^6*mWW^3*s^5*t + 12480*ep^4*mtt^6*mWW^3*s^5*t - 954*mtt^5*mWW^4*s^5*t - 10348*ep*mtt^5*mWW^4*s^5*t - 40606*ep^2*mtt^5*mWW^4*s^5*t - 68348*ep^3*mtt^5*mWW^4*s^5*t - 41744*ep^4*mtt^5*mWW^4*s^5*t + 1132*mtt^4*mWW^5*s^5*t + 10776*ep*mtt^4*mWW^5*s^5*t + 35404*ep^2*mtt^4*mWW^5*s^5*t + 52416*ep^3*mtt^4*mWW^5*s^5*t + 30472*ep^4*mtt^4*mWW^5*s^5*t - 508*mtt^3*mWW^6*s^5*t - 3094*ep*mtt^3*mWW^6*s^5*t - 80*ep^2*mtt^3*mWW^6*s^5*t + 12658*ep^3*mtt^3*mWW^6*s^5*t + 10464*ep^4*mtt^3*mWW^6*s^5*t - 16*mtt^2*mWW^7*s^5*t - 786*ep*mtt^2*mWW^7*s^5*t - 7208*ep^2*mtt^2*mWW^7*s^5*t - 16358*ep^3*mtt^2*mWW^7*s^5*t - 10352*ep^4*mtt^2*mWW^7*s^5*t + 70*mtt*mWW^8*s^5*t + 378*ep*mtt*mWW^8*s^5*t + 230*ep^2*mtt*mWW^8*s^5*t - 838*ep^3*mtt*mWW^8*s^5*t - 1072*ep^4*mtt*mWW^8*s^5*t - 12*mWW^9*s^5*t - 38*ep*mWW^9*s^5*t + 204*ep^2*mWW^9*s^5*t + 678*ep^3*mWW^9*s^5*t + 520*ep^4*mWW^9*s^5*t - 132*mtt^5*mWW^3*s^6*t - 1504*ep*mtt^5*mWW^3*s^6*t - 6148*ep^2*mtt^5*mWW^3*s^6*t - 10616*ep^3*mtt^5*mWW^3*s^6*t - 6560*ep^4*mtt^5*mWW^3*s^6*t + 358*mtt^4*mWW^4*s^6*t + 4056*ep*mtt^4*mWW^4*s^6*t + 16582*ep^2*mtt^4*mWW^4*s^6*t + 28876*ep^3*mtt^4*mWW^4*s^6*t + 18128*ep^4*mtt^4*mWW^4*s^6*t - 310*mtt^3*mWW^5*s^6*t - 2884*ep*mtt^3*mWW^5*s^6*t - 9334*ep^2*mtt^3*mWW^5*s^6*t - 14360*ep^3*mtt^3*mWW^5*s^6*t - 9112*ep^4*mtt^3*mWW^5*s^6*t + 62*mtt^2*mWW^6*s^6*t + 184*ep*mtt^2*mWW^6*s^6*t - 1786*ep^2*mtt^2*mWW^6*s^6*t - 4780*ep^3*mtt^2*mWW^6*s^6*t - 2440*ep^4*mtt^2*mWW^6*s^6*t + 34*mtt*mWW^7*s^6*t + 316*ep*mtt*mWW^7*s^6*t + 1490*ep^2*mtt*mWW^7*s^6*t + 2488*ep^3*mtt*mWW^7*s^6*t + 1064*ep^4*mtt*mWW^7*s^6*t - 12*mWW^8*s^6*t - 104*ep*mWW^8*s^6*t - 372*ep^2*mWW^8*s^6*t - 552*ep^3*mWW^8*s^6*t - 248*ep^4*mWW^8*s^6*t + 24*mtt^4*mWW^3*s^7*t + 280*ep*mtt^4*mWW^3*s^7*t + 1168*ep^2*mtt^4*mWW^3*s^7*t + 2048*ep^3*mtt^4*mWW^3*s^7*t + 1280*ep^4*mtt^4*mWW^3*s^7*t - 52*mtt^3*mWW^4*s^7*t - 612*ep*mtt^3*mWW^4*s^7*t - 2584*ep^2*mtt^3*mWW^4*s^7*t - 4608*ep^3*mtt^3*mWW^4*s^7*t - 2944*ep^4*mtt^3*mWW^4*s^7*t + 28*mtt^2*mWW^5*s^7*t + 250*ep*mtt^2*mWW^5*s^7*t + 896*ep^2*mtt^2*mWW^5*s^7*t + 1706*ep^3*mtt^2*mWW^5*s^7*t + 1320*ep^4*mtt^2*mWW^5*s^7*t + 4*mtt*mWW^6*s^7*t + 64*ep*mtt*mWW^6*s^7*t + 488*ep^2*mtt*mWW^6*s^7*t + 932*ep^3*mtt*mWW^6*s^7*t + 432*ep^4*mtt*mWW^6*s^7*t - 4*mWW^7*s^7*t - 46*ep*mWW^7*s^7*t - 224*ep^2*mWW^7*s^7*t - 398*ep^3*mWW^7*s^7*t - 216*ep^4*mWW^7*s^7*t + 12*mtt^11*mWW^2*t^2 + 104*ep*mtt^11*mWW^2*t^2 + 308*ep^2*mtt^11*mWW^2*t^2 + 376*ep^3*mtt^11*mWW^2*t^2 + 160*ep^4*mtt^11*mWW^2*t^2 - 216*mtt^10*mWW^3*t^2 - 2712*ep*mtt^10*mWW^3*t^2 - 11800*ep^2*mtt^10*mWW^3*t^2 - 20840*ep^3*mtt^10*mWW^3*t^2 - 12832*ep^4*mtt^10*mWW^3*t^2 + 840*mtt^9*mWW^4*t^2 + 10664*ep*mtt^9*mWW^4*t^2 + 47140*ep^2*mtt^9*mWW^4*t^2 + 85148*ep^3*mtt^9*mWW^4*t^2 + 53808*ep^4*mtt^9*mWW^4*t^2 - 1396*mtt^8*mWW^5*t^2 - 17160*ep*mtt^8*mWW^5*t^2 - 75016*ep^2*mtt^8*mWW^5*t^2 - 137012*ep^3*mtt^8*mWW^5*t^2 - 88656*ep^4*mtt^8*mWW^5*t^2 + 1084*mtt^7*mWW^6*t^2 + 12632*ep*mtt^7*mWW^6*t^2 + 54124*ep^2*mtt^7*mWW^6*t^2 + 100752*ep^3*mtt^7*mWW^6*t^2 + 67968*ep^4*mtt^7*mWW^6*t^2 - 288*mtt^6*mWW^7*t^2 - 3080*ep*mtt^6*mWW^7*t^2 - 13144*ep^2*mtt^6*mWW^7*t^2 - 26960*ep^3*mtt^6*mWW^7*t^2 - 20928*ep^4*mtt^6*mWW^7*t^2 - 80*mtt^5*mWW^8*t^2 - 872*ep*mtt^5*mWW^8*t^2 - 3076*ep^2*mtt^5*mWW^8*t^2 - 3620*ep^3*mtt^5*mWW^8*t^2 - 592*ep^4*mtt^5*mWW^8*t^2 + 44*mtt^4*mWW^9*t^2 + 424*ep*mtt^4*mWW^9*t^2 + 1464*ep^2*mtt^4*mWW^9*t^2 + 2156*ep^3*mtt^4*mWW^9*t^2 + 1072*ep^4*mtt^4*mWW^9*t^2 - 48*mtt^10*mWW^2*s*t^2 - 344*ep*mtt^10*mWW^2*s*t^2 - 680*ep^2*mtt^10*mWW^2*s*t^2 - 208*ep^3*mtt^10*mWW^2*s*t^2 + 320*ep^4*mtt^10*mWW^2*s*t^2 + 690*mtt^9*mWW^3*s*t^2 + 9112*ep*mtt^9*mWW^3*s*t^2 + 40870*ep^2*mtt^9*mWW^3*s*t^2 + 73136*ep^3*mtt^9*mWW^3*s*t^2 + 45152*ep^4*mtt^9*mWW^3*s*t^2 - 2036*mtt^8*mWW^4*s*t^2 - 29204*ep*mtt^8*mWW^4*s*t^2 - 139196*ep^2*mtt^8*mWW^4*s*t^2 - 262204*ep^3*mtt^8*mWW^4*s*t^2 - 169520*ep^4*mtt^8*mWW^4*s*t^2 + 2028*mtt^7*mWW^5*s*t^2 + 31444*ep*mtt^7*mWW^5*s*t^2 + 159498*ep^2*mtt^7*mWW^5*s*t^2 + 319398*ep^3*mtt^7*mWW^5*s*t^2 + 218872*ep^4*mtt^7*mWW^5*s*t^2 + 78*mtt^6*mWW^6*s*t^2 - 3736*ep*mtt^6*mWW^6*s*t^2 - 36576*ep^2*mtt^6*mWW^6*s*t^2 - 104034*ep^3*mtt^6*mWW^6*s*t^2 - 89992*ep^4*mtt^6*mWW^6*s*t^2 - 1318*mtt^5*mWW^7*s*t^2 - 14248*ep*mtt^5*mWW^7*s*t^2 - 52006*ep^2*mtt^5*mWW^7*s*t^2 - 72092*ep^3*mtt^5*mWW^7*s*t^2 - 30736*ep^4*mtt^5*mWW^7*s*t^2 + 600*mtt^4*mWW^8*s*t^2 + 7060*ep*mtt^4*mWW^8*s*t^2 + 29204*ep^2*mtt^4*mWW^8*s*t^2 + 49528*ep^3*mtt^4*mWW^8*s*t^2 + 29088*ep^4*mtt^4*mWW^8*s*t^2 + 72*mtt^3*mWW^9*s*t^2 + 540*ep*mtt^3*mWW^9*s*t^2 + 950*ep^2*mtt^3*mWW^9*s*t^2 - 698*ep^3*mtt^3*mWW^9*s*t^2 - 1864*ep^4*mtt^3*mWW^9*s*t^2 - 66*mtt^2*mWW^10*s*t^2 - 624*ep*mtt^2*mWW^10*s*t^2 - 2064*ep^2*mtt^2*mWW^10*s*t^2 - 2826*ep^3*mtt^2*mWW^10*s*t^2 - 1320*ep^4*mtt^2*mWW^10*s*t^2 + 36*mtt^9*mWW^2*s^2*t^2 - 120*ep*mtt^9*mWW^2*s^2*t^2 - 2388*ep^2*mtt^9*mWW^2*s^2*t^2 - 6648*ep^3*mtt^9*mWW^2*s^2*t^2 - 5280*ep^4*mtt^9*mWW^2*s^2*t^2 - 126*mtt^8*mWW^3*s^2*t^2 - 3900*ep*mtt^8*mWW^3*s^2*t^2 - 23262*ep^2*mtt^8*mWW^3*s^2*t^2 - 45912*ep^3*mtt^8*mWW^3*s^2*t^2 - 28800*ep^4*mtt^8*mWW^3*s^2*t^2 - 1268*mtt^7*mWW^4*s^2*t^2 - 2174*ep*mtt^7*mWW^4*s^2*t^2 + 32368*ep^2*mtt^7*mWW^4*s^2*t^2 + 103434*ep^3*mtt^7*mWW^4*s^2*t^2 + 81320*ep^4*mtt^7*mWW^4*s^2*t^2 + 5414*mtt^6*mWW^5*s^2*t^2 + 45588*ep*mtt^6*mWW^5*s^2*t^2 + 126908*ep^2*mtt^6*mWW^5*s^2*t^2 + 135914*ep^3*mtt^6*mWW^5*s^2*t^2 + 44776*ep^4*mtt^6*mWW^5*s^2*t^2 - 7828*mtt^5*mWW^6*s^2*t^2 - 81306*ep*mtt^5*mWW^6*s^2*t^2 - 298682*ep^2*mtt^5*mWW^6*s^2*t^2 - 457204*ep^3*mtt^5*mWW^6*s^2*t^2 - 249520*ep^4*mtt^5*mWW^6*s^2*t^2 + 4702*mtt^4*mWW^7*s^2*t^2 + 51956*ep*mtt^4*mWW^7*s^2*t^2 + 205550*ep^2*mtt^4*mWW^7*s^2*t^2 + 343360*ep^3*mtt^4*mWW^7*s^2*t^2 + 206112*ep^4*mtt^4*mWW^7*s^2*t^2 - 620*mtt^3*mWW^8*s^2*t^2 - 6078*ep*mtt^3*mWW^8*s^2*t^2 - 23984*ep^2*mtt^3*mWW^8*s^2*t^2 - 47390*ep^3*mtt^3*mWW^8*s^2*t^2 - 36088*ep^4*mtt^3*mWW^8*s^2*t^2 - 422*mtt^2*mWW^9*s^2*t^2 - 5104*ep*mtt^2*mWW^9*s^2*t^2 - 20628*ep^2*mtt^2*mWW^9*s^2*t^2 - 31830*ep^3*mtt^2*mWW^9*s^2*t^2 - 15896*ep^4*mtt^2*mWW^9*s^2*t^2 + 112*mtt*mWW^10*s^2*t^2 + 1118*ep*mtt*mWW^10*s^2*t^2 + 3982*ep^2*mtt*mWW^10*s^2*t^2 + 6016*ep^3*mtt*mWW^10*s^2*t^2 + 3232*ep^4*mtt*mWW^10*s^2*t^2 + 20*ep*mWW^11*s^2*t^2 + 136*ep^2*mWW^11*s^2*t^2 + 260*ep^3*mWW^11*s^2*t^2 + 144*ep^4*mWW^11*s^2*t^2 + 120*mtt^8*mWW^2*s^3*t^2 + 2120*ep*mtt^8*mWW^2*s^3*t^2 + 11360*ep^2*mtt^8*mWW^2*s^3*t^2 + 23200*ep^3*mtt^8*mWW^2*s^3*t^2 + 16000*ep^4*mtt^8*mWW^2*s^3*t^2 - 2160*mtt^7*mWW^3*s^3*t^2 - 22260*ep*mtt^7*mWW^3*s^3*t^2 - 83740*ep^2*mtt^7*mWW^3*s^3*t^2 - 138080*ep^3*mtt^7*mWW^3*s^3*t^2 - 84160*ep^4*mtt^7*mWW^3*s^3*t^2 + 8740*mtt^6*mWW^4*s^3*t^2 + 88842*ep*mtt^6*mWW^4*s^3*t^2 + 327440*ep^2*mtt^6*mWW^4*s^3*t^2 + 521898*ep^3*mtt^6*mWW^4*s^3*t^2 + 305400*ep^4*mtt^6*mWW^4*s^3*t^2 - 15246*mtt^5*mWW^5*s^3*t^2 - 163366*ep*mtt^5*mWW^5*s^3*t^2 - 632964*ep^2*mtt^5*mWW^5*s^3*t^2 - 1043280*ep^3*mtt^5*mWW^5*s^3*t^2 - 621784*ep^4*mtt^5*mWW^5*s^3*t^2 + 12796*mtt^4*mWW^6*s^3*t^2 + 142194*ep*mtt^4*mWW^6*s^3*t^2 + 570710*ep^2*mtt^4*mWW^6*s^3*t^2 + 973328*ep^3*mtt^4*mWW^6*s^3*t^2 + 599144*ep^4*mtt^4*mWW^6*s^3*t^2 - 4394*mtt^3*mWW^7*s^3*t^2 - 46580*ep*mtt^3*mWW^7*s^3*t^2 - 181328*ep^2*mtt^3*mWW^7*s^3*t^2 - 319626*ep^3*mtt^3*mWW^7*s^3*t^2 - 212224*ep^4*mtt^3*mWW^7*s^3*t^2 - 242*mtt^2*mWW^8*s^3*t^2 - 6034*ep*mtt^2*mWW^8*s^3*t^2 - 34740*ep^2*mtt^2*mWW^8*s^3*t^2 - 56492*ep^3*mtt^2*mWW^8*s^3*t^2 - 23416*ep^4*mtt^2*mWW^8*s^3*t^2 + 432*mtt*mWW^9*s^3*t^2 + 5638*ep*mtt*mWW^9*s^3*t^2 + 25736*ep^2*mtt*mWW^9*s^3*t^2 + 43274*ep^3*mtt*mWW^9*s^3*t^2 + 23416*ep^4*mtt*mWW^9*s^3*t^2 - 46*mWW^10*s^3*t^2 - 554*ep*mWW^10*s^3*t^2 - 2474*ep^2*mWW^10*s^3*t^2 - 4222*ep^3*mWW^10*s^3*t^2 - 2376*ep^4*mWW^10*s^3*t^2 - 300*mtt^7*mWW^2*s^4*t^2 - 4040*ep*mtt^7*mWW^2*s^4*t^2 - 18740*ep^2*mtt^7*mWW^2*s^4*t^2 - 35320*ep^3*mtt^7*mWW^2*s^4*t^2 - 23200*ep^4*mtt^7*mWW^2*s^4*t^2 + 3660*mtt^6*mWW^3*s^4*t^2 + 40720*ep*mtt^6*mWW^3*s^4*t^2 + 163180*ep^2*mtt^6*mWW^3*s^4*t^2 + 278120*ep^3*mtt^6*mWW^3*s^4*t^2 + 170720*ep^4*mtt^6*mWW^3*s^4*t^2 - 10960*mtt^5*mWW^4*s^4*t^2 - 122752*ep*mtt^5*mWW^4*s^4*t^2 - 497524*ep^2*mtt^5*mWW^4*s^4*t^2 - 851804*ep^3*mtt^5*mWW^4*s^4*t^2 - 522400*ep^4*mtt^5*mWW^4*s^4*t^2 + 13974*mtt^4*mWW^5*s^4*t^2 + 160194*ep*mtt^4*mWW^5*s^4*t^2 + 666600*ep^2*mtt^4*mWW^5*s^4*t^2 + 1166856*ep^3*mtt^4*mWW^5*s^4*t^2 + 728976*ep^4*mtt^4*mWW^5*s^4*t^2 - 8016*mtt^3*mWW^6*s^4*t^2 - 90052*ep*mtt^3*mWW^6*s^4*t^2 - 370142*ep^2*mtt^3*mWW^6*s^4*t^2 - 657738*ep^3*mtt^3*mWW^6*s^4*t^2 - 425000*ep^4*mtt^3*mWW^6*s^4*t^2 + 1324*mtt^2*mWW^7*s^4*t^2 + 10240*ep*mtt^2*mWW^7*s^4*t^2 + 25366*ep^2*mtt^2*mWW^7*s^4*t^2 + 45294*ep^3*mtt^2*mWW^7*s^4*t^2 + 42632*ep^4*mtt^2*mWW^7*s^4*t^2 + 444*mtt*mWW^8*s^4*t^2 + 7428*ep*mtt*mWW^8*s^4*t^2 + 39670*ep^2*mtt*mWW^8*s^4*t^2 + 69534*ep^3*mtt*mWW^8*s^4*t^2 + 36872*ep^4*mtt*mWW^8*s^4*t^2 - 126*mWW^9*s^4*t^2 - 1706*ep*mWW^9*s^4*t^2 - 8106*ep^2*mWW^9*s^4*t^2 - 14046*ep^3*mWW^9*s^4*t^2 - 7832*ep^4*mWW^9*s^4*t^2 + 288*mtt^6*mWW^2*s^5*t^2 + 3576*ep*mtt^6*mWW^2*s^5*t^2 + 15672*ep^2*mtt^6*mWW^2*s^5*t^2 + 28464*ep^3*mtt^6*mWW^2*s^5*t^2 + 18240*ep^4*mtt^6*mWW^2*s^5*t^2 - 2574*mtt^5*mWW^3*s^5*t^2 - 29328*ep*mtt^5*mWW^3*s^5*t^2 - 119730*ep^2*mtt^5*mWW^3*s^5*t^2 - 206160*ep^3*mtt^5*mWW^3*s^5*t^2 - 127008*ep^4*mtt^5*mWW^3*s^5*t^2 + 6020*mtt^4*mWW^4*s^5*t^2 + 71060*ep*mtt^4*mWW^4*s^5*t^2 + 302252*ep^2*mtt^4*mWW^4*s^5*t^2 + 534636*ep^3*mtt^4*mWW^4*s^5*t^2 + 334432*ep^4*mtt^4*mWW^4*s^5*t^2 - 5690*mtt^3*mWW^5*s^5*t^2 - 67590*ep*mtt^3*mWW^5*s^5*t^2 - 292494*ep^2*mtt^3*mWW^5*s^5*t^2 - 528298*ep^3*mtt^3*mWW^5*s^5*t^2 - 337808*ep^4*mtt^3*mWW^5*s^5*t^2 + 2074*mtt^2*mWW^6*s^5*t^2 + 21708*ep*mtt^2*mWW^6*s^5*t^2 + 84466*ep^2*mtt^2*mWW^6*s^5*t^2 + 151512*ep^3*mtt^2*mWW^6*s^5*t^2 + 102712*ep^4*mtt^2*mWW^6*s^5*t^2 - 16*mtt*mWW^7*s^5*t^2 + 2006*ep*mtt*mWW^7*s^5*t^2 + 16472*ep^2*mtt*mWW^7*s^5*t^2 + 30242*ep^3*mtt*mWW^7*s^5*t^2 + 14280*ep^4*mtt*mWW^7*s^5*t^2 - 102*mWW^8*s^5*t^2 - 1512*ep*mWW^8*s^5*t^2 - 7486*ep^2*mWW^8*s^5*t^2 - 13004*ep^3*mWW^8*s^5*t^2 - 7120*ep^4*mWW^8*s^5*t^2 - 132*mtt^5*mWW^2*s^6*t^2 - 1576*ep*mtt^5*mWW^2*s^6*t^2 - 6700*ep^2*mtt^5*mWW^2*s^6*t^2 - 11912*ep^3*mtt^5*mWW^2*s^6*t^2 - 7520*ep^4*mtt^5*mWW^2*s^6*t^2 + 810*mtt^4*mWW^3*s^6*t^2 + 9348*ep*mtt^4*mWW^3*s^6*t^2 + 38570*ep^2*mtt^4*mWW^3*s^6*t^2 + 66904*ep^3*mtt^4*mWW^3*s^6*t^2 + 41408*ep^4*mtt^4*mWW^3*s^6*t^2 - 1444*mtt^3*mWW^4*s^6*t^2 - 17786*ep*mtt^3*mWW^4*s^6*t^2 - 78336*ep^2*mtt^3*mWW^4*s^6*t^2 - 141434*ep^3*mtt^3*mWW^4*s^6*t^2 - 89400*ep^4*mtt^3*mWW^4*s^6*t^2 + 976*mtt^2*mWW^5*s^6*t^2 + 11578*ep*mtt^2*mWW^5*s^6*t^2 + 50628*ep^2*mtt^2*mWW^5*s^6*t^2 + 92274*ep^3*mtt^2*mWW^5*s^6*t^2 + 59304*ep^4*mtt^2*mWW^5*s^6*t^2 - 200*mtt*mWW^6*s^6*t^2 - 1574*ep*mtt*mWW^6*s^6*t^2 - 4508*ep^2*mtt*mWW^6*s^6*t^2 - 7742*ep^3*mtt*mWW^6*s^6*t^2 - 6024*ep^4*mtt*mWW^6*s^6*t^2 - 10*mWW^7*s^6*t^2 - 246*ep*mWW^7*s^6*t^2 - 1382*ep^2*mWW^7*s^6*t^2 - 2314*ep^3*mWW^7*s^6*t^2 - 1096*ep^4*mWW^7*s^6*t^2 + 24*mtt^4*mWW^2*s^7*t^2 + 280*ep*mtt^4*mWW^2*s^7*t^2 + 1168*ep^2*mtt^4*mWW^2*s^7*t^2 + 2048*ep^3*mtt^4*mWW^2*s^7*t^2 + 1280*ep^4*mtt^4*mWW^2*s^7*t^2 - 84*mtt^3*mWW^3*s^7*t^2 - 980*ep*mtt^3*mWW^3*s^7*t^2 - 4088*ep^2*mtt^3*mWW^3*s^7*t^2 - 7168*ep^3*mtt^3*mWW^3*s^7*t^2 - 4480*ep^4*mtt^3*mWW^3*s^7*t^2 + 108*mtt^2*mWW^4*s^7*t^2 + 1350*ep*mtt^2*mWW^4*s^7*t^2 + 5856*ep^2*mtt^2*mWW^4*s^7*t^2 + 10326*ep^3*mtt^2*mWW^4*s^7*t^2 + 6360*ep^4*mtt^2*mWW^4*s^7*t^2 - 60*mtt*mWW^5*s^7*t^2 - 688*ep*mtt*mWW^5*s^7*t^2 - 3160*ep^2*mtt*mWW^5*s^7*t^2 - 5852*ep^3*mtt*mWW^5*s^7*t^2 - 3680*ep^4*mtt*mWW^5*s^7*t^2 + 12*mWW^6*s^7*t^2 + 134*ep*mWW^6*s^7*t^2 + 608*ep^2*mWW^6*s^7*t^2 + 1126*ep^3*mWW^6*s^7*t^2 + 712*ep^4*mWW^6*s^7*t^2 + 128*mtt^10*mWW^2*t^3 + 1784*ep*mtt^10*mWW^2*t^3 + 8192*ep^2*mtt^10*mWW^2*t^3 + 14648*ep^3*mtt^10*mWW^2*t^3 + 8928*ep^4*mtt^10*mWW^2*t^3 - 52*mtt^9*mWW^3*t^3 - 800*ep*mtt^9*mWW^3*t^3 - 3868*ep^2*mtt^9*mWW^3*t^3 - 7088*ep^3*mtt^9*mWW^3*t^3 - 4352*ep^4*mtt^9*mWW^3*t^3 - 1408*mtt^8*mWW^4*t^3 - 17938*ep*mtt^8*mWW^4*t^3 - 78556*ep^2*mtt^8*mWW^4*t^3 - 138546*ep^3*mtt^8*mWW^4*t^3 - 84872*ep^4*mtt^8*mWW^4*t^3 + 3516*mtt^7*mWW^5*t^3 + 43210*ep*mtt^7*mWW^5*t^3 + 185604*ep^2*mtt^7*mWW^5*t^3 + 326382*ep^3*mtt^7*mWW^5*t^3 + 201208*ep^4*mtt^7*mWW^5*t^3 - 3424*mtt^6*mWW^6*t^3 - 40028*ep*mtt^6*mWW^6*t^3 - 167176*ep^2*mtt^6*mWW^6*t^3 - 293164*ep^3*mtt^6*mWW^6*t^3 - 183088*ep^4*mtt^6*mWW^6*t^3 + 1348*mtt^5*mWW^7*t^3 + 14740*ep*mtt^5*mWW^7*t^3 + 59452*ep^2*mtt^5*mWW^7*t^3 + 105372*ep^3*mtt^5*mWW^7*t^3 + 68528*ep^4*mtt^5*mWW^7*t^3 - 32*mtt^4*mWW^8*t^3 - 234*ep*mtt^4*mWW^8*t^3 - 1148*ep^2*mtt^4*mWW^8*t^3 - 4058*ep^3*mtt^4*mWW^8*t^3 - 4648*ep^4*mtt^4*mWW^8*t^3 - 76*mtt^3*mWW^9*t^3 - 734*ep*mtt^3*mWW^9*t^3 - 2500*ep^2*mtt^3*mWW^9*t^3 - 3546*ep^3*mtt^3*mWW^9*t^3 - 1704*ep^4*mtt^3*mWW^9*t^3 - 356*mtt^9*mWW^2*s*t^3 - 6252*ep*mtt^9*mWW^2*s*t^3 - 32240*ep^2*mtt^9*mWW^2*s*t^3 - 61488*ep^3*mtt^9*mWW^2*s*t^3 - 39104*ep^4*mtt^9*mWW^2*s*t^3 - 228*mtt^8*mWW^3*s*t^3 + 1440*ep*mtt^8*mWW^3*s*t^3 + 19836*ep^2*mtt^8*mWW^3*s*t^3 + 51448*ep^3*mtt^8*mWW^3*s*t^3 + 38944*ep^4*mtt^8*mWW^3*s*t^3 + 3726*mtt^7*mWW^4*s*t^3 + 46202*ep*mtt^7*mWW^4*s*t^3 + 195666*ep^2*mtt^7*mWW^4*s*t^3 + 329654*ep^3*mtt^7*mWW^4*s*t^3 + 191032*ep^4*mtt^7*mWW^4*s*t^3 - 5136*mtt^6*mWW^5*s*t^3 - 72613*ep*mtt^6*mWW^5*s*t^3 - 337490*ep^2*mtt^6*mWW^5*s*t^3 - 611017*ep^3*mtt^6*mWW^5*s*t^3 - 376644*ep^4*mtt^6*mWW^5*s*t^3 + 242*mtt^5*mWW^6*s*t^3 + 15721*ep*mtt^5*mWW^6*s*t^3 + 108142*ep^2*mtt^5*mWW^6*s*t^3 + 238011*ep^3*mtt^5*mWW^6*s*t^3 + 165964*ep^4*mtt^5*mWW^6*s*t^3 + 3612*mtt^4*mWW^7*s*t^3 + 35110*ep*mtt^4*mWW^7*s*t^3 + 119796*ep^2*mtt^4*mWW^7*s*t^3 + 170194*ep^3*mtt^4*mWW^7*s*t^3 + 86408*ep^4*mtt^4*mWW^7*s*t^3 - 2062*mtt^3*mWW^8*s*t^3 - 21740*ep*mtt^3*mWW^8*s*t^3 - 82166*ep^2*mtt^3*mWW^8*s*t^3 - 132032*ep^3*mtt^3*mWW^8*s*t^3 - 76960*ep^4*mtt^3*mWW^8*s*t^3 + 88*mtt^2*mWW^9*s*t^3 + 1055*ep*mtt^2*mWW^9*s*t^3 + 4898*ep^2*mtt^2*mWW^9*s*t^3 + 10367*ep^3*mtt^2*mWW^9*s*t^3 + 8092*ep^4*mtt^2*mWW^9*s*t^3 + 114*mtt*mWW^10*s*t^3 + 1077*ep*mtt*mWW^10*s*t^3 + 3558*ep^2*mtt*mWW^10*s*t^3 + 4863*ep^3*mtt*mWW^10*s*t^3 + 2268*ep^4*mtt*mWW^10*s*t^3 - 108*mtt^8*mWW^2*s^2*t^3 + 4868*ep*mtt^8*mWW^2*s^2*t^3 + 39824*ep^2*mtt^8*mWW^2*s^2*t^3 + 90280*ep^3*mtt^8*mWW^2*s^2*t^3 + 63136*ep^4*mtt^8*mWW^2*s^2*t^3 + 1498*mtt^7*mWW^3*s^2*t^3 + 3712*ep*mtt^7*mWW^3*s^2*t^3 - 32982*ep^2*mtt^7*mWW^3*s^2*t^3 - 121788*ep^3*mtt^7*mWW^3*s^2*t^3 - 105360*ep^4*mtt^7*mWW^3*s^2*t^3 - 944*mtt^6*mWW^4*s^2*t^3 - 13014*ep*mtt^6*mWW^4*s^2*t^3 - 48728*ep^2*mtt^6*mWW^4*s^2*t^3 - 45370*ep^3*mtt^6*mWW^4*s^2*t^3 + 6936*ep^4*mtt^6*mWW^4*s^2*t^3 - 8322*mtt^5*mWW^5*s^2*t^3 - 69218*ep*mtt^5*mWW^5*s^2*t^3 - 205144*ep^2*mtt^5*mWW^5*s^2*t^3 - 287912*ep^3*mtt^5*mWW^5*s^2*t^3 - 168864*ep^4*mtt^5*mWW^5*s^2*t^3 + 17492*mtt^4*mWW^6*s^2*t^3 + 177638*ep*mtt^4*mWW^6*s^2*t^3 + 647502*ep^2*mtt^4*mWW^6*s^2*t^3 + 1012516*ep^3*mtt^4*mWW^6*s^2*t^3 + 580912*ep^4*mtt^4*mWW^6*s^2*t^3 - 13210*mtt^3*mWW^7*s^2*t^3 - 144232*ep*mtt^3*mWW^7*s^2*t^3 - 561518*ep^2*mtt^3*mWW^7*s^2*t^3 - 919232*ep^3*mtt^3*mWW^7*s^2*t^3 - 541728*ep^4*mtt^3*mWW^7*s^2*t^3 + 3624*mtt^2*mWW^8*s^2*t^3 + 40066*ep*mtt^2*mWW^8*s^2*t^3 + 159676*ep^2*mtt^2*mWW^8*s^2*t^3 + 271658*ep^3*mtt^2*mWW^8*s^2*t^3 + 168296*ep^4*mtt^2*mWW^8*s^2*t^3 + 66*mtt*mWW^9*s^2*t^3 + 1258*ep*mtt*mWW^9*s^2*t^3 + 5564*ep^2*mtt*mWW^9*s^2*t^3 + 6372*ep^3*mtt*mWW^9*s^2*t^3 + 80*ep^4*mtt*mWW^9*s^2*t^3 - 96*mWW^10*s^2*t^3 - 1078*ep*mWW^10*s^2*t^3 - 4194*ep^2*mWW^10*s^2*t^3 - 6524*ep^3*mWW^10*s^2*t^3 - 3408*ep^4*mWW^10*s^2*t^3 + 1400*mtt^7*mWW^2*s^3*t^3 + 7000*ep*mtt^7*mWW^2*s^3*t^3 - 2240*ep^2*mtt^7*mWW^2*s^3*t^3 - 41760*ep^3*mtt^7*mWW^2*s^3*t^3 - 41600*ep^4*mtt^7*mWW^2*s^3*t^3 - 2592*mtt^6*mWW^3*s^3*t^3 - 12262*ep*mtt^6*mWW^3*s^3*t^3 + 13544*ep^2*mtt^6*mWW^3*s^3*t^3 + 116270*ep^3*mtt^6*mWW^3*s^3*t^3 + 118760*ep^4*mtt^6*mWW^3*s^3*t^3 - 6414*mtt^5*mWW^4*s^3*t^3 - 70426*ep*mtt^5*mWW^4*s^3*t^3 - 288086*ep^2*mtt^5*mWW^4*s^3*t^3 - 528698*ep^3*mtt^5*mWW^4*s^3*t^3 - 357976*ep^4*mtt^5*mWW^4*s^3*t^3 + 23104*mtt^4*mWW^5*s^3*t^3 + 243599*ep*mtt^4*mWW^5*s^3*t^3 + 930966*ep^2*mtt^4*mWW^5*s^3*t^3 + 1527267*ep^3*mtt^4*mWW^5*s^3*t^3 + 913276*ep^4*mtt^4*mWW^5*s^3*t^3 - 25760*mtt^3*mWW^6*s^3*t^3 - 286349*ep*mtt^3*mWW^6*s^3*t^3 - 1140396*ep^2*mtt^3*mWW^6*s^3*t^3 - 1892539*ep^3*mtt^3*mWW^6*s^3*t^3 - 1120108*ep^4*mtt^3*mWW^6*s^3*t^3 + 12364*mtt^2*mWW^7*s^3*t^3 + 142283*ep*mtt^2*mWW^7*s^3*t^3 + 584642*ep^2*mtt^2*mWW^7*s^3*t^3 + 988863*ep^3*mtt^2*mWW^7*s^3*t^3 + 591884*ep^4*mtt^2*mWW^7*s^3*t^3 - 2042*mtt*mWW^8*s^3*t^3 - 23085*ep*mtt*mWW^8*s^3*t^3 - 95642*ep^2*mtt*mWW^8*s^3*t^3 - 165995*ep^3*mtt*mWW^8*s^3*t^3 - 103420*ep^4*mtt*mWW^8*s^3*t^3 - 60*mWW^9*s^3*t^3 - 760*ep*mWW^9*s^3*t^3 - 2788*ep^2*mWW^9*s^3*t^3 - 3408*ep^3*mWW^9*s^3*t^3 - 816*ep^4*mWW^9*s^3*t^3 - 1880*mtt^6*mWW^2*s^4*t^3 - 14080*ep*mtt^6*mWW^2*s^4*t^3 - 31200*ep^2*mtt^6*mWW^2*s^4*t^3 - 18680*ep^3*mtt^6*mWW^2*s^4*t^3 + 4640*ep^4*mtt^6*mWW^2*s^4*t^3 + 1768*mtt^5*mWW^3*s^4*t^3 + 11224*ep*mtt^5*mWW^3*s^4*t^3 + 13360*ep^2*mtt^5*mWW^3*s^4*t^3 - 32272*ep^3*mtt^5*mWW^3*s^4*t^3 - 51920*ep^4*mtt^5*mWW^3*s^4*t^3 + 8830*mtt^4*mWW^4*s^4*t^3 + 96868*ep*mtt^4*mWW^4*s^4*t^3 + 382330*ep^2*mtt^4*mWW^4*s^4*t^3 + 651388*ep^3*mtt^4*mWW^4*s^4*t^3 + 404544*ep^4*mtt^4*mWW^4*s^4*t^3 - 19312*mtt^3*mWW^5*s^4*t^3 - 218050*ep*mtt^3*mWW^5*s^4*t^3 - 883202*ep^2*mtt^3*mWW^5*s^4*t^3 - 1482640*ep^3*mtt^3*mWW^5*s^4*t^3 - 881984*ep^4*mtt^3*mWW^5*s^4*t^3 + 14884*mtt^2*mWW^6*s^4*t^3 + 175210*ep*mtt^2*mWW^6*s^4*t^3 + 736782*ep^2*mtt^2*mWW^6*s^4*t^3 + 1253776*ep^3*mtt^2*mWW^6*s^4*t^3 + 744064*ep^4*mtt^2*mWW^6*s^4*t^3 - 4712*mtt*mWW^7*s^4*t^3 - 56318*ep*mtt*mWW^7*s^4*t^3 - 241078*ep^2*mtt*mWW^7*s^4*t^3 - 413248*ep^3*mtt*mWW^7*s^4*t^3 - 245616*ep^4*mtt*mWW^7*s^4*t^3 + 422*mWW^8*s^4*t^3 + 5018*ep*mWW^8*s^4*t^3 + 21792*ep^2*mWW^8*s^4*t^3 + 38092*ep^3*mWW^8*s^4*t^3 + 23200*ep^4*mWW^8*s^4*t^3 + 972*mtt^5*mWW^2*s^5*t^3 + 7876*ep*mtt^5*mWW^2*s^5*t^3 + 20368*ep^2*mtt^5*mWW^2*s^5*t^3 + 18512*ep^3*mtt^5*mWW^2*s^5*t^3 + 3392*ep^4*mtt^5*mWW^2*s^5*t^3 - 220*mtt^4*mWW^3*s^5*t^3 - 2020*ep*mtt^4*mWW^3*s^5*t^3 - 7836*ep^2*mtt^4*mWW^3*s^5*t^3 - 5796*ep^3*mtt^4*mWW^3*s^5*t^3 + 4032*ep^4*mtt^4*mWW^3*s^5*t^3 - 4888*mtt^3*mWW^4*s^5*t^3 - 54564*ep*mtt^3*mWW^4*s^5*t^3 - 215572*ep^2*mtt^3*mWW^4*s^5*t^3 - 357272*ep^3*mtt^3*mWW^4*s^5*t^3 - 211824*ep^4*mtt^3*mWW^4*s^5*t^3 + 7200*mtt^2*mWW^5*s^5*t^3 + 86534*ep*mtt^2*mWW^5*s^5*t^3 + 369644*ep^2*mtt^2*mWW^5*s^5*t^3 + 633086*ep^3*mtt^2*mWW^5*s^5*t^3 + 375128*ep^4*mtt^2*mWW^5*s^5*t^3 - 3716*mtt*mWW^6*s^5*t^3 - 45724*ep*mtt*mWW^6*s^5*t^3 - 200332*ep^2*mtt*mWW^6*s^5*t^3 - 345260*ep^3*mtt*mWW^6*s^5*t^3 - 203424*ep^4*mtt*mWW^6*s^5*t^3 + 652*mWW^7*s^5*t^3 + 7898*ep*mWW^7*s^5*t^3 + 34080*ep^2*mWW^7*s^5*t^3 + 58202*ep^3*mWW^7*s^5*t^3 + 34104*ep^4*mWW^7*s^5*t^3 - 124*mtt^4*mWW^2*s^6*t^3 - 828*ep*mtt^4*mWW^2*s^6*t^3 - 1200*ep^2*mtt^4*mWW^2*s^6*t^3 + 1048*ep^3*mtt^4*mWW^2*s^6*t^3 + 2144*ep^4*mtt^4*mWW^2*s^6*t^3 - 254*mtt^3*mWW^3*s^6*t^3 - 2184*ep*mtt^3*mWW^3*s^6*t^3 - 5614*ep^2*mtt^3*mWW^3*s^6*t^3 - 6804*ep^3*mtt^3*mWW^3*s^6*t^3 - 3744*ep^4*mtt^3*mWW^3*s^6*t^3 + 1162*mtt^2*mWW^4*s^6*t^3 + 13652*ep*mtt^2*mWW^4*s^6*t^3 + 56034*ep^2*mtt^2*mWW^4*s^6*t^3 + 93920*ep^3*mtt^2*mWW^4*s^6*t^3 + 55152*ep^4*mtt^2*mWW^4*s^6*t^3 - 1066*mtt*mWW^5*s^6*t^3 - 13656*ep*mtt*mWW^5*s^6*t^3 - 61154*ep^2*mtt*mWW^5*s^6*t^3 - 106452*ep^3*mtt*mWW^5*s^6*t^3 - 62880*ep^4*mtt*mWW^5*s^6*t^3 + 282*mWW^6*s^6*t^3 + 3400*ep*mWW^6*s^6*t^3 + 14526*ep^2*mWW^6*s^6*t^3 + 24624*ep^3*mWW^6*s^6*t^3 + 14320*ep^4*mWW^6*s^6*t^3 - 32*mtt^3*mWW^2*s^7*t^3 - 368*ep*mtt^3*mWW^2*s^7*t^3 - 1504*ep^2*mtt^3*mWW^2*s^7*t^3 - 2560*ep^3*mtt^3*mWW^2*s^7*t^3 - 1536*ep^4*mtt^3*mWW^2*s^7*t^3 + 80*mtt^2*mWW^3*s^7*t^3 + 890*ep*mtt^2*mWW^3*s^7*t^3 + 3560*ep^2*mtt^2*mWW^3*s^7*t^3 + 6030*ep^3*mtt^2*mWW^3*s^7*t^3 + 3640*ep^4*mtt^2*mWW^3*s^7*t^3 - 64*mtt*mWW^4*s^7*t^3 - 780*ep*mtt*mWW^4*s^7*t^3 - 3088*ep^2*mtt*mWW^4*s^7*t^3 - 5076*ep^3*mtt*mWW^4*s^7*t^3 - 2992*ep^4*mtt*mWW^4*s^7*t^3 + 16*mWW^5*s^7*t^3 + 194*ep*mWW^5*s^7*t^3 + 776*ep^2*mWW^5*s^7*t^3 + 1286*ep^3*mWW^5*s^7*t^3 + 760*ep^4*mWW^5*s^7*t^3 - 168*mtt^10*mWW*t^4 - 1936*ep*mtt^10*mWW*t^4 - 7800*ep^2*mtt^10*mWW*t^4 - 12816*ep^3*mtt^10*mWW*t^4 - 7360*ep^4*mtt^10*mWW*t^4 + 88*mtt^9*mWW^2*t^4 + 400*ep*mtt^9*mWW^2*t^4 - 112*ep^2*mtt^9*mWW^2*t^4 - 1480*ep^3*mtt^9*mWW^2*t^4 - 1056*ep^4*mtt^9*mWW^2*t^4 + 956*mtt^8*mWW^3*t^4 + 12030*ep*mtt^8*mWW^3*t^4 + 50968*ep^2*mtt^8*mWW^3*t^4 + 84534*ep^3*mtt^8*mWW^3*t^4 + 47832*ep^4*mtt^8*mWW^3*t^4 - 928*mtt^7*mWW^4*t^4 - 9212*ep*mtt^7*mWW^4*t^4 - 31388*ep^2*mtt^7*mWW^4*t^4 - 42280*ep^3*mtt^7*mWW^4*t^4 - 18912*ep^4*mtt^7*mWW^4*t^4 - 1692*mtt^6*mWW^5*t^4 - 23158*ep*mtt^6*mWW^5*t^4 - 106312*ep^2*mtt^6*mWW^5*t^4 - 193238*ep^3*mtt^6*mWW^5*t^4 - 120920*ep^4*mtt^6*mWW^5*t^4 + 3256*mtt^5*mWW^6*t^4 + 38760*ep*mtt^5*mWW^6*t^4 + 161928*ep^2*mtt^5*mWW^6*t^4 + 277832*ep^3*mtt^5*mWW^6*t^4 + 167584*ep^4*mtt^5*mWW^6*t^4 - 1820*mtt^4*mWW^7*t^4 - 19854*ep*mtt^4*mWW^7*t^4 - 77800*ep^2*mtt^4*mWW^7*t^4 - 129350*ep^3*mtt^4*mWW^7*t^4 - 77336*ep^4*mtt^4*mWW^7*t^4 + 272*mtt^3*mWW^8*t^4 + 2628*ep*mtt^3*mWW^8*t^4 + 9380*ep^2*mtt^3*mWW^8*t^4 + 15240*ep^3*mtt^3*mWW^8*t^4 + 9440*ep^4*mtt^3*mWW^8*t^4 + 36*mtt^2*mWW^9*t^4 + 342*ep*mtt^2*mWW^9*t^4 + 1136*ep^2*mtt^2*mWW^9*t^4 + 1558*ep^3*mtt^2*mWW^9*t^4 + 728*ep^4*mtt^2*mWW^9*t^4 + 504*mtt^9*mWW*s*t^4 + 6348*ep*mtt^9*mWW*s*t^4 + 27288*ep^2*mtt^9*mWW*s*t^4 + 46740*ep^3*mtt^9*mWW*s*t^4 + 27600*ep^4*mtt^9*mWW*s*t^4 - 40*mtt^8*mWW^2*s*t^4 + 1776*ep*mtt^8*mWW^2*s*t^4 + 13520*ep^2*mtt^8*mWW^2*s*t^4 + 27280*ep^3*mtt^8*mWW^2*s*t^4 + 16704*ep^4*mtt^8*mWW^2*s*t^4 - 2192*mtt^7*mWW^3*s*t^4 - 36446*ep*mtt^7*mWW^3*s*t^4 - 181132*ep^2*mtt^7*mWW^3*s*t^4 - 332542*ep^3*mtt^7*mWW^3*s*t^4 - 203448*ep^4*mtt^7*mWW^3*s*t^4 + 214*mtt^6*mWW^4*s*t^4 + 17061*ep*mtt^6*mWW^4*s*t^4 + 116720*ep^2*mtt^6*mWW^4*s*t^4 + 250057*ep^3*mtt^6*mWW^4*s*t^4 + 169828*ep^4*mtt^6*mWW^4*s*t^4 + 4272*mtt^5*mWW^5*s*t^4 + 42690*ep*mtt^5*mWW^5*s*t^4 + 146054*ep^2*mtt^5*mWW^5*s*t^4 + 196240*ep^3*mtt^5*mWW^5*s*t^4 + 86624*ep^4*mtt^5*mWW^5*s*t^4 - 1594*mtt^4*mWW^6*s*t^4 - 20443*ep*mtt^4*mWW^6*s*t^4 - 84044*ep^2*mtt^4*mWW^6*s*t^4 - 125687*ep^3*mtt^4*mWW^6*s*t^4 - 58332*ep^4*mtt^4*mWW^6*s*t^4 - 3328*mtt^3*mWW^7*s*t^4 - 33258*ep*mtt^3*mWW^7*s*t^4 - 120692*ep^2*mtt^3*mWW^7*s*t^4 - 192082*ep^3*mtt^3*mWW^7*s*t^4 - 113800*ep^4*mtt^3*mWW^7*s*t^4 + 2626*mtt^2*mWW^8*s*t^4 + 26727*ep*mtt^2*mWW^8*s*t^4 + 97844*ep^2*mtt^2*mWW^8*s*t^4 + 154015*ep^3*mtt^2*mWW^8*s*t^4 + 88828*ep^4*mtt^2*mWW^8*s*t^4 - 408*mtt*mWW^9*s*t^4 - 3942*ep*mtt*mWW^9*s*t^4 - 13854*ep^2*mtt*mWW^9*s*t^4 - 21684*ep^3*mtt*mWW^9*s*t^4 - 12912*ep^4*mtt*mWW^9*s*t^4 - 54*mWW^10*s*t^4 - 513*ep*mWW^10*s*t^4 - 1704*ep^2*mWW^10*s*t^4 - 2337*ep^3*mWW^10*s*t^4 - 1092*ep^4*mWW^10*s*t^4 - 2700*ep*mtt^8*mWW*s^2*t^4 - 19440*ep^2*mtt^8*mWW*s^2*t^4 - 41460*ep^3*mtt^8*mWW*s^2*t^4 - 27600*ep^4*mtt^8*mWW*s^2*t^4 - 1048*mtt^7*mWW^2*s^2*t^4 - 16194*ep*mtt^7*mWW^2*s^2*t^4 - 77772*ep^2*mtt^7*mWW^2*s^2*t^4 - 140266*ep^3*mtt^7*mWW^2*s^2*t^4 - 84840*ep^4*mtt^7*mWW^2*s^2*t^4 - 194*mtt^6*mWW^3*s^2*t^4 + 32402*ep*mtt^6*mWW^3*s^2*t^4 + 243254*ep^2*mtt^6*mWW^3*s^2*t^4 + 533154*ep^3*mtt^6*mWW^3*s^2*t^4 + 363944*ep^4*mtt^6*mWW^3*s^2*t^4 + 6424*mtt^5*mWW^4*s^2*t^4 + 24934*ep*mtt^5*mWW^4*s^2*t^4 - 70068*ep^2*mtt^5*mWW^4*s^2*t^4 - 346698*ep^3*mtt^5*mWW^4*s^2*t^4 - 314472*ep^4*mtt^5*mWW^4*s^2*t^4 - 5018*mtt^4*mWW^5*s^2*t^4 - 37622*ep*mtt^4*mWW^5*s^2*t^4 - 64814*ep^2*mtt^4*mWW^5*s^2*t^4 + 54570*ep^3*mtt^4*mWW^5*s^2*t^4 + 132104*ep^4*mtt^4*mWW^5*s^2*t^4 - 6136*mtt^3*mWW^6*s^2*t^4 - 64530*ep*mtt^3*mWW^6*s^2*t^4 - 255876*ep^2*mtt^3*mWW^6*s^2*t^4 - 460714*ep^3*mtt^3*mWW^6*s^2*t^4 - 307944*ep^4*mtt^3*mWW^6*s^2*t^4 + 9194*mtt^2*mWW^7*s^2*t^4 + 99530*ep*mtt^2*mWW^7*s^2*t^4 + 385578*ep^2*mtt^2*mWW^7*s^2*t^4 + 631338*ep^3*mtt^2*mWW^7*s^2*t^4 + 372360*ep^4*mtt^2*mWW^7*s^2*t^4 - 3528*mtt*mWW^8*s^2*t^4 - 39106*ep*mtt*mWW^8*s^2*t^4 - 153532*ep^2*mtt*mWW^8*s^2*t^4 - 250706*ep^3*mtt*mWW^8*s^2*t^4 - 145928*ep^4*mtt*mWW^8*s^2*t^4 + 306*mWW^9*s^2*t^4 + 3286*ep*mWW^9*s^2*t^4 + 12670*ep^2*mWW^9*s^2*t^4 + 20782*ep^3*mWW^9*s^2*t^4 + 12376*ep^4*mWW^9*s^2*t^4 - 1680*mtt^7*mWW*s^3*t^4 - 13960*ep*mtt^7*mWW*s^3*t^4 - 39120*ep^2*mtt^7*mWW*s^3*t^4 - 45240*ep^3*mtt^7*mWW*s^3*t^4 - 18400*ep^4*mtt^7*mWW*s^3*t^4 + 2832*mtt^6*mWW^2*s^3*t^4 + 38902*ep*mtt^6*mWW^2*s^3*t^4 + 178124*ep^2*mtt^6*mWW^2*s^3*t^4 + 318942*ep^3*mtt^6*mWW^2*s^3*t^4 + 194720*ep^4*mtt^6*mWW^2*s^3*t^4 + 4782*mtt^5*mWW^3*s^3*t^4 + 7912*ep*mtt^5*mWW^3*s^3*t^4 - 127018*ep^2*mtt^5*mWW^3*s^3*t^4 - 412740*ep^3*mtt^5*mWW^3*s^3*t^4 - 332296*ep^4*mtt^5*mWW^3*s^3*t^4 - 12840*mtt^4*mWW^4*s^3*t^4 - 97765*ep*mtt^4*mWW^4*s^3*t^4 - 215214*ep^2*mtt^4*mWW^4*s^3*t^4 - 83345*ep^3*mtt^4*mWW^4*s^3*t^4 + 98076*ep^4*mtt^4*mWW^4*s^3*t^4 + 5268*mtt^3*mWW^5*s^3*t^4 + 50288*ep*mtt^3*mWW^5*s^3*t^4 + 150234*ep^2*mtt^3*mWW^5*s^3*t^4 + 110810*ep^3*mtt^3*mWW^5*s^3*t^4 - 33752*ep^4*mtt^3*mWW^5*s^3*t^4 + 5880*mtt^2*mWW^6*s^3*t^4 + 62568*ep*mtt^2*mWW^6*s^3*t^4 + 244540*ep^2*mtt^2*mWW^6*s^3*t^4 + 429464*ep^3*mtt^2*mWW^6*s^3*t^4 + 279064*ep^4*mtt^2*mWW^6*s^3*t^4 - 5346*mtt*mWW^7*s^3*t^4 - 60384*ep*mtt*mWW^7*s^3*t^4 - 240948*ep^2*mtt*mWW^7*s^3*t^4 - 398738*ep^3*mtt*mWW^7*s^3*t^4 - 234128*ep^4*mtt*mWW^7*s^3*t^4 + 1104*mWW^8*s^3*t^4 + 12439*ep*mWW^8*s^3*t^4 + 49402*ep^2*mWW^8*s^3*t^4 + 80847*ep^3*mWW^8*s^3*t^4 + 46716*ep^4*mWW^8*s^3*t^4 + 2520*mtt^6*mWW*s^4*t^4 + 23640*ep*mtt^6*mWW*s^4*t^4 + 78120*ep^2*mtt^6*mWW*s^4*t^4 + 109320*ep^3*mtt^6*mWW*s^4*t^4 + 55200*ep^4*mtt^6*mWW*s^4*t^4 - 3128*mtt^5*mWW^2*s^4*t^4 - 43302*ep*mtt^5*mWW^2*s^4*t^4 - 201260*ep^2*mtt^5*mWW^2*s^4*t^4 - 365830*ep^3*mtt^5*mWW^2*s^4*t^4 - 226320*ep^4*mtt^5*mWW^2*s^4*t^4 - 5602*mtt^4*mWW^3*s^4*t^4 - 33912*ep*mtt^4*mWW^3*s^4*t^4 - 30794*ep^2*mtt^4*mWW^3*s^4*t^4 + 97564*ep^3*mtt^4*mWW^3*s^4*t^4 + 130264*ep^4*mtt^4*mWW^3*s^4*t^4 + 11048*mtt^3*mWW^4*s^4*t^4 + 109282*ep*mtt^3*mWW^4*s^4*t^4 + 377136*ep^2*mtt^3*mWW^4*s^4*t^4 + 493774*ep^3*mtt^3*mWW^4*s^4*t^4 + 203592*ep^4*mtt^3*mWW^4*s^4*t^4 - 4612*mtt^2*mWW^5*s^4*t^4 - 54342*ep*mtt^2*mWW^5*s^4*t^4 - 220708*ep^2*mtt^2*mWW^5*s^4*t^4 - 321166*ep^3*mtt^2*mWW^5*s^4*t^4 - 143816*ep^4*mtt^2*mWW^5*s^4*t^4 - 992*mtt*mWW^6*s^4*t^4 - 9732*ep*mtt*mWW^6*s^4*t^4 - 34268*ep^2*mtt*mWW^6*s^4*t^4 - 63520*ep^3*mtt*mWW^6*s^4*t^4 - 46680*ep^4*mtt*mWW^6*s^4*t^4 + 766*mWW^7*s^4*t^4 + 8558*ep*mWW^7*s^4*t^4 + 33598*ep^2*mWW^7*s^4*t^4 + 55234*ep^3*mWW^7*s^4*t^4 + 32368*ep^4*mWW^7*s^4*t^4 - 1512*mtt^5*mWW*s^5*t^4 - 14724*ep*mtt^5*mWW*s^5*t^4 - 50760*ep^2*mtt^5*mWW*s^5*t^4 - 73884*ep^3*mtt^5*mWW*s^5*t^4 - 38640*ep^4*mtt^5*mWW*s^5*t^4 + 1624*mtt^4*mWW^2*s^5*t^4 + 23394*ep*mtt^4*mWW^2*s^5*t^4 + 112308*ep^2*mtt^4*mWW^2*s^5*t^4 + 208378*ep^3*mtt^4*mWW^2*s^5*t^4 + 130656*ep^4*mtt^4*mWW^2*s^5*t^4 + 2858*mtt^3*mWW^3*s^5*t^4 + 24550*ep*mtt^3*mWW^3*s^5*t^4 + 69558*ep^2*mtt^3*mWW^3*s^5*t^4 + 66082*ep^3*mtt^3*mWW^3*s^5*t^4 + 10872*ep^4*mtt^3*mWW^3*s^5*t^4 - 4774*mtt^2*mWW^4*s^5*t^4 - 55192*ep*mtt^2*mWW^4*s^5*t^4 - 225546*ep^2*mtt^2*mWW^4*s^5*t^4 - 352496*ep^3*mtt^2*mWW^4*s^5*t^4 - 183200*ep^4*mtt^2*mWW^4*s^5*t^4 + 2038*mtt*mWW^5*s^5*t^4 + 25114*ep*mtt*mWW^5*s^5*t^4 + 108586*ep^2*mtt*mWW^5*s^5*t^4 + 175294*ep^3*mtt*mWW^5*s^5*t^4 + 92952*ep^4*mtt*mWW^5*s^5*t^4 - 234*mWW^6*s^5*t^4 - 2982*ep*mWW^6*s^5*t^4 - 13154*ep^2*mWW^6*s^5*t^4 - 21102*ep^3*mWW^6*s^5*t^4 - 10912*ep^4*mWW^6*s^5*t^4 + 336*mtt^4*mWW*s^6*t^4 + 3332*ep*mtt^4*mWW*s^6*t^4 + 11712*ep^2*mtt^4*mWW*s^6*t^4 + 17340*ep^3*mtt^4*mWW*s^6*t^4 + 9200*ep^4*mtt^4*mWW*s^6*t^4 - 328*mtt^3*mWW^2*s^6*t^4 - 4976*ep*mtt^3*mWW^2*s^6*t^4 - 24808*ep^2*mtt^3*mWW^2*s^6*t^4 - 47024*ep^3*mtt^3*mWW^2*s^6*t^4 - 29864*ep^4*mtt^3*mWW^2*s^6*t^4 - 608*mtt^2*mWW^3*s^6*t^4 - 6556*ep*mtt^2*mWW^3*s^6*t^4 - 24916*ep^2*mtt^2*mWW^3*s^6*t^4 - 36152*ep^3*mtt^2*mWW^3*s^6*t^4 - 17208*ep^4*mtt^2*mWW^3*s^6*t^4 + 856*mtt*mWW^4*s^6*t^4 + 10896*ep*mtt*mWW^4*s^6*t^4 + 48376*ep^2*mtt*mWW^4*s^6*t^4 + 81008*ep^3*mtt*mWW^4*s^6*t^4 + 45096*ep^4*mtt*mWW^4*s^6*t^4 - 256*mWW^5*s^6*t^4 - 2952*ep*mWW^5*s^6*t^4 - 12092*ep^2*mWW^5*s^6*t^4 - 19396*ep^3*mWW^5*s^6*t^4 - 10552*ep^4*mWW^5*s^6*t^4 + 20*ep*mtt*mWW^3*s^7*t^4 + 80*ep^2*mtt*mWW^3*s^7*t^4 + 100*ep^3*mtt*mWW^3*s^7*t^4 + 40*ep^4*mtt*mWW^3*s^7*t^4 - 4*ep*mWW^4*s^7*t^4 - 16*ep^2*mWW^4*s^7*t^4 - 20*ep^3*mWW^4*s^7*t^4 - 8*ep^4*mWW^4*s^7*t^4 + 48*mtt^10*t^5 + 536*ep*mtt^10*t^5 + 2104*ep^2*mtt^10*t^5 + 3392*ep^3*mtt^10*t^5 + 1920*ep^4*mtt^10*t^5 + 504*mtt^9*mWW*t^5 + 5600*ep*mtt^9*mWW*t^5 + 21768*ep^2*mtt^9*mWW*t^5 + 34512*ep^3*mtt^9*mWW*t^5 + 19136*ep^4*mtt^9*mWW*t^5 - 1704*mtt^8*mWW^2*t^5 - 18270*ep*mtt^8*mWW^2*t^5 - 69284*ep^2*mtt^8*mWW^2*t^5 - 109054*ep^3*mtt^8*mWW^2*t^5 - 60728*ep^4*mtt^8*mWW^2*t^5 + 792*mtt^7*mWW^3*t^5 + 7208*ep*mtt^7*mWW^3*t^5 + 24240*ep^2*mtt^7*mWW^3*t^5 + 38048*ep^3*mtt^7*mWW^3*t^5 + 22912*ep^4*mtt^7*mWW^3*t^5 + 1944*mtt^6*mWW^4*t^5 + 21378*ep*mtt^6*mWW^4*t^5 + 80468*ep^2*mtt^6*mWW^4*t^5 + 119202*ep^3*mtt^6*mWW^4*t^5 + 59848*ep^4*mtt^6*mWW^4*t^5 - 1944*mtt^5*mWW^5*t^5 - 18336*ep*mtt^5*mWW^5*t^5 - 59256*ep^2*mtt^5*mWW^5*t^5 - 76256*ep^3*mtt^5*mWW^5*t^5 - 32768*ep^4*mtt^5*mWW^5*t^5 - 120*mtt^4*mWW^6*t^5 - 3898*ep*mtt^4*mWW^6*t^5 - 24220*ep^2*mtt^4*mWW^6*t^5 - 50842*ep^3*mtt^4*mWW^6*t^5 - 34600*ep^4*mtt^4*mWW^6*t^5 + 648*mtt^3*mWW^7*t^5 + 7384*ep*mtt^3*mWW^7*t^5 + 29632*ep^2*mtt^3*mWW^7*t^5 + 49008*ep^3*mtt^3*mWW^7*t^5 + 28608*ep^4*mtt^3*mWW^7*t^5 - 168*mtt^2*mWW^8*t^5 - 1602*ep*mtt^2*mWW^8*t^5 - 5452*ep^2*mtt^2*mWW^8*t^5 - 8010*ep^3*mtt^2*mWW^8*t^5 - 4328*ep^4*mtt^2*mWW^8*t^5 - 144*mtt^9*s*t^5 - 1752*ep*mtt^9*s*t^5 - 7344*ep^2*mtt^9*s*t^5 - 12360*ep^3*mtt^9*s*t^5 - 7200*ep^4*mtt^9*s*t^5 - 1344*mtt^8*mWW*s*t^5 - 16064*ep*mtt^8*mWW*s*t^5 - 66012*ep^2*mtt^8*mWW*s*t^5 - 108420*ep^3*mtt^8*mWW*s*t^5 - 61520*ep^4*mtt^8*mWW*s*t^5 + 3192*mtt^7*mWW^2*s*t^5 + 38514*ep*mtt^7*mWW^2*s*t^5 + 160384*ep^2*mtt^7*mWW^2*s*t^5 + 268566*ep^3*mtt^7*mWW^2*s*t^5 + 155864*ep^4*mtt^7*mWW^2*s*t^5 + 712*mtt^6*mWW^3*s*t^5 + 9339*ep*mtt^6*mWW^3*s*t^5 + 38530*ep^2*mtt^6*mWW^3*s*t^5 + 56847*ep^3*mtt^6*mWW^3*s*t^5 + 26332*ep^4*mtt^6*mWW^3*s*t^5 - 4156*mtt^5*mWW^4*s*t^5 - 57512*ep*mtt^5*mWW^4*s*t^5 - 258960*ep^2*mtt^5*mWW^4*s*t^5 - 446716*ep^3*mtt^5*mWW^4*s*t^5 - 260336*ep^4*mtt^5*mWW^4*s*t^5 - 324*mtt^4*mWW^5*s*t^5 + 12381*ep*mtt^4*mWW^5*s*t^5 + 102170*ep^2*mtt^4*mWW^5*s*t^5 + 229245*ep^3*mtt^4*mWW^5*s*t^5 + 157588*ep^4*mtt^4*mWW^5*s*t^5 + 2912*mtt^3*mWW^6*s*t^5 + 20826*ep*mtt^3*mWW^6*s*t^5 + 39896*ep^2*mtt^3*mWW^6*s*t^5 + 6486*ep^3*mtt^3*mWW^6*s*t^5 - 25000*ep^4*mtt^3*mWW^6*s*t^5 - 128*mtt^2*mWW^7*s*t^5 + 2341*ep*mtt^2*mWW^7*s*t^5 + 23598*ep^2*mtt^2*mWW^7*s*t^5 + 60361*ep^3*mtt^2*mWW^7*s*t^5 + 46468*ep^4*mtt^2*mWW^7*s*t^5 - 972*mtt*mWW^8*s*t^5 - 10476*ep*mtt*mWW^8*s*t^5 - 40440*ep^2*mtt*mWW^8*s*t^5 - 66024*ep^3*mtt*mWW^8*s*t^5 - 38688*ep^4*mtt*mWW^8*s*t^5 + 252*mWW^9*s*t^5 + 2403*ep*mWW^9*s*t^5 + 8178*ep^2*mWW^9*s*t^5 + 12015*ep^3*mWW^9*s*t^5 + 6492*ep^4*mWW^9*s*t^5 + 720*ep*mtt^8*s^2*t^5 + 5160*ep^2*mtt^8*s^2*t^5 + 10920*ep^3*mtt^8*s^2*t^5 + 7200*ep^4*mtt^8*s^2*t^5 + 96*mtt^7*mWW*s^2*t^5 + 6616*ep*mtt^7*mWW*s^2*t^5 + 43396*ep^2*mtt^7*mWW*s^2*t^5 + 87892*ep^3*mtt^7*mWW*s^2*t^5 + 56080*ep^4*mtt^7*mWW*s^2*t^5 + 3564*mtt^6*mWW^2*s^2*t^5 + 23918*ep*mtt^6*mWW^2*s^2*t^5 + 42224*ep^2*mtt^6*mWW^2*s^2*t^5 + 9878*ep^3*mtt^6*mWW^2*s^2*t^5 - 17704*ep^4*mtt^6*mWW^2*s^2*t^5 - 9174*mtt^5*mWW^3*s^2*t^5 - 104092*ep*mtt^5*mWW^3*s^2*t^5 - 412282*ep^2*mtt^5*mWW^3*s^2*t^5 - 664028*ep^3*mtt^5*mWW^3*s^2*t^5 - 372944*ep^4*mtt^5*mWW^3*s^2*t^5 + 3318*mtt^4*mWW^4*s^2*t^5 + 73046*ep*mtt^4*mWW^4*s^2*t^5 + 407230*ep^2*mtt^4*mWW^4*s^2*t^5 + 801398*ep^3*mtt^4*mWW^4*s^2*t^5 + 515448*ep^4*mtt^4*mWW^4*s^2*t^5 + 7556*mtt^3*mWW^5*s^2*t^5 + 46900*ep*mtt^3*mWW^5*s^2*t^5 + 50772*ep^2*mtt^3*mWW^5*s^2*t^5 - 99772*ep^3*mtt^3*mWW^5*s^2*t^5 - 144176*ep^4*mtt^3*mWW^5*s^2*t^5 - 6312*mtt^2*mWW^6*s^2*t^5 - 55858*ep*mtt^2*mWW^6*s^2*t^5 - 161808*ep^2*mtt^2*mWW^6*s^2*t^5 - 168774*ep^3*mtt^2*mWW^6*s^2*t^5 - 45208*ep^4*mtt^2*mWW^6*s^2*t^5 + 498*mtt*mWW^7*s^2*t^5 + 3712*ep*mtt*mWW^7*s^2*t^5 + 5394*ep^2*mtt*mWW^7*s^2*t^5 - 10460*ep^3*mtt*mWW^7*s^2*t^5 - 18064*ep^4*mtt*mWW^7*s^2*t^5 + 454*mWW^8*s^2*t^5 + 5038*ep*mWW^8*s^2*t^5 + 19914*ep^2*mWW^8*s^2*t^5 + 32946*ep^3*mWW^8*s^2*t^5 + 19368*ep^4*mWW^8*s^2*t^5 + 480*mtt^7*s^3*t^5 + 3920*ep*mtt^7*s^3*t^5 + 10720*ep^2*mtt^7*s^3*t^5 + 12080*ep^3*mtt^7*s^3*t^5 + 4800*ep^4*mtt^7*s^3*t^5 + 2976*mtt^6*mWW*s^3*t^5 + 22212*ep*mtt^6*mWW*s^3*t^5 + 51272*ep^2*mtt^6*mWW*s^3*t^5 + 42380*ep^3*mtt^6*mWW*s^3*t^5 + 8040*ep^4*mtt^6*mWW*s^3*t^5 - 13812*mtt^5*mWW^2*s^3*t^5 - 131320*ep*mtt^5*mWW^2*s^3*t^5 - 440272*ep^2*mtt^5*mWW^2*s^3*t^5 - 620444*ep^3*mtt^5*mWW^2*s^3*t^5 - 313064*ep^4*mtt^5*mWW^2*s^3*t^5 + 16488*mtt^4*mWW^3*s^3*t^5 + 192675*ep*mtt^4*mWW^3*s^3*t^5 + 785754*ep^2*mtt^4*mWW^3*s^3*t^5 + 1295543*ep^3*mtt^4*mWW^3*s^3*t^5 + 741740*ep^4*mtt^4*mWW^3*s^3*t^5 - 2328*mtt^3*mWW^4*s^3*t^5 - 63830*ep*mtt^3*mWW^4*s^3*t^5 - 381676*ep^2*mtt^3*mWW^4*s^3*t^5 - 780582*ep^3*mtt^3*mWW^4*s^3*t^5 - 515368*ep^4*mtt^3*mWW^4*s^3*t^5 - 7872*mtt^2*mWW^5*s^3*t^5 - 65212*ep*mtt^2*mWW^5*s^3*t^5 - 172060*ep^2*mtt^2*mWW^5*s^3*t^5 - 150372*ep^3*mtt^2*mWW^5*s^3*t^5 - 18840*ep^4*mtt^2*mWW^5*s^3*t^5 + 4620*mtt*mWW^6*s^3*t^5 + 47230*ep*mtt*mWW^6*s^3*t^5 + 166292*ep^2*mtt*mWW^6*s^3*t^5 + 228690*ep^3*mtt*mWW^6*s^3*t^5 + 104912*ep^4*mtt*mWW^6*s^3*t^5 - 552*mWW^7*s^3*t^5 - 5675*ep*mWW^7*s^3*t^5 - 20030*ep^2*mWW^7*s^3*t^5 - 27295*ep^3*mWW^7*s^3*t^5 - 12220*ep^4*mWW^7*s^3*t^5 - 720*mtt^6*s^4*t^5 - 6600*ep*mtt^6*s^4*t^5 - 21240*ep^2*mtt^6*s^4*t^5 - 29040*ep^3*mtt^6*s^4*t^5 - 14400*ep^4*mtt^6*s^4*t^5 - 3624*mtt^5*mWW*s^4*t^5 - 29692*ep*mtt^5*mWW*s^4*t^5 - 80592*ep^2*mtt^5*mWW*s^4*t^5 - 87972*ep^3*mtt^5*mWW*s^4*t^5 - 32440*ep^4*mtt^5*mWW*s^4*t^5 + 13692*mtt^4*mWW^2*s^4*t^5 + 139368*ep*mtt^4*mWW^2*s^4*t^5 + 502608*ep^2*mtt^4*mWW^2*s^4*t^5 + 751172*ep^3*mtt^4*mWW^2*s^4*t^5 + 396776*ep^4*mtt^4*mWW^2*s^4*t^5 - 13174*mtt^3*mWW^3*s^4*t^5 - 157866*ep*mtt^3*mWW^3*s^4*t^5 - 658018*ep^2*mtt^3*mWW^3*s^4*t^5 - 1095070*ep^3*mtt^3*mWW^3*s^4*t^5 - 627896*ep^4*mtt^3*mWW^3*s^4*t^5 + 2386*mtt^2*mWW^4*s^4*t^5 + 42942*ep*mtt^2*mWW^4*s^4*t^5 + 226106*ep^2*mtt^2*mWW^4*s^4*t^5 + 434598*ep^3*mtt^2*mWW^4*s^4*t^5 + 275736*ep^4*mtt^2*mWW^4*s^4*t^5 + 2422*mtt*mWW^5*s^4*t^5 + 21894*ep*mtt*mWW^5*s^4*t^5 + 66650*ep^2*mtt*mWW^5*s^4*t^5 + 75858*ep^3*mtt*mWW^5*s^4*t^5 + 25584*ep^4*mtt*mWW^5*s^4*t^5 - 982*mWW^6*s^4*t^5 - 10174*ep*mWW^6*s^4*t^5 - 36730*ep^2*mWW^6*s^4*t^5 - 53130*ep^3*mWW^6*s^4*t^5 - 26432*ep^4*mWW^6*s^4*t^5 + 432*mtt^5*s^5*t^5 + 4104*ep*mtt^5*s^5*t^5 + 13776*ep^2*mtt^5*s^5*t^5 + 19608*ep^3*mtt^5*s^5*t^5 + 10080*ep^4*mtt^5*s^5*t^5 + 1632*mtt^4*mWW*s^5*t^5 + 13004*ep*mtt^4*mWW*s^5*t^5 + 33236*ep^2*mtt^4*mWW*s^5*t^5 + 32264*ep^3*mtt^4*mWW*s^5*t^5 + 9224*ep^4*mtt^4*mWW*s^5*t^5 - 5940*mtt^3*mWW^2*s^5*t^5 - 63398*ep*mtt^3*mWW^2*s^5*t^5 - 239512*ep^2*mtt^3*mWW^2*s^5*t^5 - 369030*ep^3*mtt^3*mWW^2*s^5*t^5 - 198496*ep^4*mtt^3*mWW^2*s^5*t^5 + 5268*mtt^2*mWW^3*s^5*t^5 + 64012*ep*mtt^2*mWW^3*s^5*t^5 + 270092*ep^2*mtt^2*mWW^3*s^5*t^5 + 449220*ep^3*mtt^2*mWW^3*s^5*t^5 + 255416*ep^4*mtt^2*mWW^3*s^5*t^5 - 1404*mtt*mWW^4*s^5*t^5 - 18702*ep*mtt*mWW^4*s^5*t^5 - 84400*ep^2*mtt*mWW^4*s^5*t^5 - 146926*ep^3*mtt*mWW^4*s^5*t^5 - 86448*ep^4*mtt*mWW^4*s^5*t^5 + 12*mWW^5*s^5*t^5 + 820*ep*mWW^5*s^5*t^5 + 5640*ep^2*mWW^5*s^5*t^5 + 11856*ep^3*mWW^5*s^5*t^5 + 7792*ep^4*mWW^5*s^5*t^5 - 96*mtt^4*s^6*t^5 - 928*ep*mtt^4*s^6*t^5 - 3176*ep^2*mtt^4*s^6*t^5 - 4600*ep^3*mtt^4*s^6*t^5 - 2400*ep^4*mtt^4*s^6*t^5 - 240*mtt^3*mWW*s^6*t^5 - 1676*ep*mtt^3*mWW*s^6*t^5 - 3068*ep^2*mtt^3*mWW*s^6*t^5 - 656*ep^3*mtt^3*mWW*s^6*t^5 + 1480*ep^4*mtt^3*mWW*s^6*t^5 + 1008*mtt^2*mWW^2*s^6*t^5 + 11188*ep*mtt^2*mWW^2*s^6*t^5 + 43852*ep^2*mtt^2*mWW^2*s^6*t^5 + 68912*ep^3*mtt^2*mWW^2*s^6*t^5 + 37352*ep^4*mtt^2*mWW^2*s^6*t^5 - 912*mtt*mWW^3*s^6*t^5 - 11276*ep*mtt*mWW^3*s^6*t^5 - 48316*ep^2*mtt*mWW^3*s^6*t^5 - 80560*ep^3*mtt*mWW^3*s^6*t^5 - 45560*ep^4*mtt*mWW^3*s^6*t^5 + 240*mWW^4*s^6*t^5 + 2756*ep*mWW^4*s^6*t^5 + 11140*ep^2*mWW^4*s^6*t^5 + 17960*ep^3*mWW^4*s^6*t^5 + 9960*ep^4*mWW^4*s^6*t^5 - 208*mtt^9*t^6 - 2240*ep*mtt^9*t^6 - 8500*ep^2*mtt^9*t^6 - 13308*ep^3*mtt^9*t^6 - 7344*ep^4*mtt^9*t^6 - 232*mtt^8*mWW*t^6 - 2438*ep*mtt^8*mWW*t^6 - 8864*ep^2*mtt^8*mWW*t^6 - 12914*ep^3*mtt^8*mWW*t^6 - 6472*ep^4*mtt^8*mWW*t^6 + 2604*mtt^7*mWW^2*t^6 + 27484*ep*mtt^7*mWW^2*t^6 + 101996*ep^2*mtt^7*mWW^2*t^6 + 155852*ep^3*mtt^7*mWW^2*t^6 + 83824*ep^4*mtt^7*mWW^2*t^6 - 3844*mtt^6*mWW^3*t^6 - 40090*ep*mtt^6*mWW^3*t^6 - 147920*ep^2*mtt^6*mWW^3*t^6 - 227194*ep^3*mtt^6*mWW^3*t^6 - 123752*ep^4*mtt^6*mWW^3*t^6 + 1256*mtt^5*mWW^4*t^6 + 12712*ep*mtt^5*mWW^4*t^6 + 46740*ep^2*mtt^5*mWW^4*t^6 + 74860*ep^3*mtt^5*mWW^4*t^6 + 43632*ep^4*mtt^5*mWW^4*t^6 + 1104*mtt^4*mWW^5*t^6 + 11174*ep*mtt^4*mWW^5*t^6 + 38800*ep^2*mtt^4*mWW^5*t^6 + 53242*ep^3*mtt^4*mWW^5*t^6 + 24680*ep^4*mtt^4*mWW^5*t^6 - 772*mtt^3*mWW^6*t^6 - 7236*ep*mtt^3*mWW^6*t^6 - 23436*ep^2*mtt^3*mWW^6*t^6 - 30908*ep^3*mtt^3*mWW^6*t^6 - 14128*ep^4*mtt^3*mWW^6*t^6 + 92*mtt^2*mWW^7*t^6 + 634*ep*mtt^2*mWW^7*t^6 + 1184*ep^2*mtt^2*mWW^7*t^6 + 370*ep^3*mtt^2*mWW^7*t^6 - 440*ep^4*mtt^2*mWW^7*t^6 + 528*mtt^8*s*t^6 + 6200*ep*mtt^8*s*t^6 + 25216*ep^2*mtt^8*s*t^6 + 41336*ep^3*mtt^8*s*t^6 + 23520*ep^4*mtt^8*s*t^6 + 656*mtt^7*mWW*s*t^6 + 6438*ep*mtt^7*mWW*s*t^6 + 21806*ep^2*mtt^7*mWW*s*t^6 + 29652*ep^3*mtt^7*mWW*s*t^6 + 13808*ep^4*mtt^7*mWW*s*t^6 - 4296*mtt^6*mWW^2*s*t^6 - 49373*ep*mtt^6*mWW^2*s*t^6 - 196336*ep^2*mtt^6*mWW^2*s*t^6 - 313747*ep^3*mtt^6*mWW^2*s*t^6 - 173708*ep^4*mtt^6*mWW^2*s*t^6 + 2254*mtt^5*mWW^3*s*t^6 + 32746*ep*mtt^5*mWW^3*s*t^6 + 152022*ep^2*mtt^5*mWW^3*s*t^6 + 268266*ep^3*mtt^5*mWW^3*s*t^6 + 159432*ep^4*mtt^5*mWW^3*s*t^6 + 3790*mtt^4*mWW^4*s*t^6 + 33627*ep*mtt^4*mWW^4*s*t^6 + 102856*ep^2*mtt^4*mWW^4*s*t^6 + 130659*ep^3*mtt^4*mWW^4*s*t^6 + 58828*ep^4*mtt^4*mWW^4*s*t^6 - 2724*mtt^3*mWW^5*s*t^6 - 29446*ep*mtt^3*mWW^5*s*t^6 - 112190*ep^2*mtt^3*mWW^5*s*t^6 - 176384*ep^3*mtt^3*mWW^5*s*t^6 - 97696*ep^4*mtt^3*mWW^5*s*t^6 - 1228*mtt^2*mWW^6*s*t^6 - 9087*ep*mtt^2*mWW^6*s*t^6 - 19720*ep^2*mtt^2*mWW^6*s*t^6 - 11357*ep^3*mtt^2*mWW^6*s*t^6 + 2892*ep^4*mtt^2*mWW^6*s*t^6 + 1158*mtt*mWW^7*s*t^6 + 9846*ep*mtt*mWW^7*s*t^6 + 28122*ep^2*mtt*mWW^7*s*t^6 + 32130*ep^3*mtt*mWW^7*s*t^6 + 12264*ep^4*mtt*mWW^7*s*t^6 - 138*mWW^8*s*t^6 - 951*ep*mWW^8*s*t^6 - 1776*ep^2*mWW^8*s*t^6 - 555*ep^3*mWW^8*s*t^6 + 660*ep^4*mWW^8*s*t^6 + 96*mtt^7*s^2*t^6 - 1304*ep*mtt^7*s^2*t^6 - 12660*ep^2*mtt^7*s^2*t^6 - 28372*ep^3*mtt^7*s^2*t^6 - 18960*ep^4*mtt^7*s^2*t^6 - 840*mtt^6*mWW*s^2*t^6 - 8650*ep*mtt^6*mWW*s^2*t^6 - 31038*ep^2*mtt^6*mWW*s^2*t^6 - 45264*ep^3*mtt^6*mWW*s^2*t^6 - 23008*ep^4*mtt^6*mWW*s^2*t^6 - 2508*mtt^5*mWW^2*s^2*t^6 - 11224*ep*mtt^5*mWW^2*s^2*t^6 + 9070*ep^2*mtt^5*mWW^2*s^2*t^6 + 70346*ep^3*mtt^5*mWW^2*s^2*t^6 + 59976*ep^4*mtt^5*mWW^2*s^2*t^6 + 12344*mtt^4*mWW^3*s^2*t^6 + 108314*ep*mtt^4*mWW^3*s^2*t^6 + 328376*ep^2*mtt^4*mWW^3*s^2*t^6 + 418430*ep^3*mtt^4*mWW^3*s^2*t^6 + 191736*ep^4*mtt^4*mWW^3*s^2*t^6 - 14280*mtt^3*mWW^4*s^2*t^6 - 144440*ep*mtt^3*mWW^4*s^2*t^6 - 515672*ep^2*mtt^3*mWW^4*s^2*t^6 - 766816*ep^3*mtt^3*mWW^4*s^2*t^6 - 404992*ep^4*mtt^3*mWW^4*s^2*t^6 + 4440*mtt^2*mWW^5*s^2*t^6 + 52794*ep*mtt^2*mWW^5*s^2*t^6 + 217434*ep^2*mtt^2*mWW^5*s^2*t^6 + 361260*ep^3*mtt^2*mWW^5*s^2*t^6 + 208272*ep^4*mtt^2*mWW^5*s^2*t^6 + 1492*mtt*mWW^6*s^2*t^6 + 11624*ep*mtt*mWW^6*s^2*t^6 + 28142*ep^2*mtt*mWW^6*s^2*t^6 + 22666*ep^3*mtt*mWW^6*s^2*t^6 + 2376*ep^4*mtt*mWW^6*s^2*t^6 - 744*mWW^7*s^2*t^6 - 7114*ep*mWW^7*s^2*t^6 - 23652*ep^2*mWW^7*s^2*t^6 - 32250*ep^3*mWW^7*s^2*t^6 - 15400*ep^4*mWW^7*s^2*t^6 - 1504*mtt^6*s^3*t^6 - 11984*ep*mtt^6*s^3*t^6 - 31520*ep^2*mtt^6*s^3*t^6 - 33712*ep^3*mtt^6*s^3*t^6 - 12480*ep^4*mtt^6*s^3*t^6 + 1224*mtt^5*mWW*s^3*t^6 + 15482*ep*mtt^5*mWW*s^3*t^6 + 66570*ep^2*mtt^5*mWW*s^3*t^6 + 112748*ep^3*mtt^5*mWW*s^3*t^6 + 65416*ep^4*mtt^5*mWW*s^3*t^6 + 8408*mtt^4*mWW^2*s^3*t^6 + 67471*ep*mtt^4*mWW^2*s^3*t^6 + 178040*ep^2*mtt^4*mWW^2*s^3*t^6 + 187513*ep^3*mtt^4*mWW^2*s^3*t^6 + 65740*ep^4*mtt^4*mWW^2*s^3*t^6 - 18266*mtt^3*mWW^3*s^3*t^6 - 176000*ep*mtt^3*mWW^3*s^3*t^6 - 596712*ep^2*mtt^3*mWW^3*s^3*t^6 - 843494*ep^3*mtt^3*mWW^3*s^3*t^6 - 424016*ep^4*mtt^3*mWW^3*s^3*t^6 + 13878*mtt^2*mWW^4*s^3*t^6 + 147774*ep*mtt^2*mWW^4*s^3*t^6 + 554084*ep^2*mtt^2*mWW^4*s^3*t^6 + 850452*ep^3*mtt^2*mWW^4*s^3*t^6 + 457336*ep^4*mtt^2*mWW^4*s^3*t^6 - 3686*mtt*mWW^5*s^3*t^6 - 42970*ep*mtt*mWW^5*s^3*t^6 - 174290*ep^2*mtt*mWW^5*s^3*t^6 - 283190*ep^3*mtt*mWW^5*s^3*t^6 - 158936*ep^4*mtt*mWW^5*s^3*t^6 - 54*mWW^6*s^3*t^6 + 227*ep*mWW^6*s^3*t^6 + 3828*ep^2*mWW^6*s^3*t^6 + 9683*ep^3*mWW^6*s^3*t^6 + 6940*ep^4*mWW^6*s^3*t^6 + 1776*mtt^5*s^4*t^6 + 15376*ep*mtt^5*s^4*t^6 + 45860*ep^2*mtt^5*s^4*t^6 + 57628*ep^3*mtt^5*s^4*t^6 + 26160*ep^4*mtt^5*s^4*t^6 - 1712*mtt^4*mWW*s^4*t^6 - 22392*ep*mtt^4*mWW*s^4*t^6 - 98678*ep^2*mtt^4*mWW*s^4*t^6 - 169458*ep^3*mtt^4*mWW*s^4*t^6 - 99080*ep^4*mtt^4*mWW*s^4*t^6 - 4872*mtt^3*mWW^2*s^4*t^6 - 37614*ep*mtt^3*mWW^2*s^4*t^6 - 91834*ep^2*mtt^3*mWW^2*s^4*t^6 - 82956*ep^3*mtt^3*mWW^2*s^4*t^6 - 20048*ep^4*mtt^3*mWW^2*s^4*t^6 + 8800*mtt^2*mWW^3*s^4*t^6 + 87766*ep*mtt^2*mWW^3*s^4*t^6 + 308854*ep^2*mtt^2*mWW^3*s^4*t^6 + 448292*ep^3*mtt^2*mWW^3*s^4*t^6 + 229120*ep^4*mtt^2*mWW^3*s^4*t^6 - 5016*mtt*mWW^4*s^4*t^6 - 54306*ep*mtt*mWW^4*s^4*t^6 - 206930*ep^2*mtt*mWW^4*s^4*t^6 - 319632*ep^3*mtt*mWW^4*s^4*t^6 - 171712*ep^4*mtt*mWW^4*s^4*t^6 + 1024*mWW^5*s^4*t^6 + 11202*ep*mWW^5*s^4*t^6 + 43032*ep^2*mWW^5*s^4*t^6 + 67022*ep^3*mWW^5*s^4*t^6 + 36328*ep^4*mWW^5*s^4*t^6 - 816*mtt^4*s^5*t^6 - 7144*ep*mtt^4*s^5*t^6 - 21600*ep^2*mtt^4*s^5*t^6 - 27464*ep^3*mtt^4*s^5*t^6 - 12576*ep^4*mtt^4*s^5*t^6 + 1224*mtt^3*mWW*s^5*t^6 + 15376*ep*mtt^3*mWW*s^5*t^6 + 65952*ep^2*mtt^3*mWW*s^5*t^6 + 110952*ep^3*mtt^3*mWW*s^5*t^6 + 63736*ep^4*mtt^3*mWW*s^5*t^6 + 408*mtt^2*mWW^2*s^5*t^6 - 256*ep*mtt^2*mWW^2*s^5*t^6 - 16836*ep^2*mtt^2*mWW^2*s^5*t^6 - 44412*ep^3*mtt^2*mWW^2*s^5*t^6 - 31672*ep^4*mtt^2*mWW^2*s^5*t^6 - 1224*mtt*mWW^3*s^5*t^6 - 11980*ep*mtt*mWW^3*s^5*t^6 - 41360*ep^2*mtt*mWW^3*s^5*t^6 - 58708*ep^3*mtt*mWW^3*s^5*t^6 - 29232*ep^4*mtt*mWW^3*s^5*t^6 + 408*mWW^4*s^5*t^6 + 4052*ep*mWW^4*s^5*t^6 + 14212*ep^2*mWW^4*s^5*t^6 + 20608*ep^3*mWW^4*s^5*t^6 + 10544*ep^4*mWW^4*s^5*t^6 + 128*mtt^3*s^6*t^6 + 1096*ep*mtt^3*s^6*t^6 + 3204*ep^2*mtt^3*s^6*t^6 + 3892*ep^3*mtt^3*s^6*t^6 + 1680*ep^4*mtt^3*s^6*t^6 - 320*mtt^2*mWW*s^6*t^6 - 3816*ep*mtt^2*mWW*s^6*t^6 - 15748*ep^2*mtt^2*mWW*s^6*t^6 - 25716*ep^3*mtt^2*mWW*s^6*t^6 - 14400*ep^4*mtt^2*mWW*s^6*t^6 + 256*mtt*mWW^2*s^6*t^6 + 3512*ep*mtt*mWW^2*s^6*t^6 + 15900*ep^2*mtt*mWW^2*s^6*t^6 + 27404*ep^3*mtt*mWW^2*s^6*t^6 + 15888*ep^4*mtt*mWW^2*s^6*t^6 - 64*mWW^3*s^6*t^6 - 792*ep*mWW^3*s^6*t^6 - 3356*ep^2*mWW^3*s^6*t^6 - 5580*ep^3*mWW^3*s^6*t^6 - 3168*ep^4*mWW^3*s^6*t^6 + 336*mtt^8*t^7 + 3480*ep*mtt^8*t^7 + 12720*ep^2*mtt^8*t^7 + 19296*ep^3*mtt^8*t^7 + 10368*ep^4*mtt^8*t^7 - 632*mtt^7*mWW*t^7 - 6594*ep*mtt^7*mWW*t^7 - 24384*ep^2*mtt^7*mWW*t^7 - 37646*ep^3*mtt^7*mWW*t^7 - 20664*ep^4*mtt^7*mWW*t^7 - 776*mtt^6*mWW^2*t^7 - 7790*ep*mtt^6*mWW^2*t^7 - 27220*ep^2*mtt^6*mWW^2*t^7 - 38686*ep^3*mtt^6*mWW^2*t^7 - 19128*ep^4*mtt^6*mWW^2*t^7 + 2704*mtt^5*mWW^3*t^7 + 27500*ep*mtt^5*mWW^3*t^7 + 98320*ep^2*mtt^5*mWW^3*t^7 + 145284*ep^3*mtt^5*mWW^3*t^7 + 75792*ep^4*mtt^5*mWW^3*t^7 - 2176*mtt^4*mWW^4*t^7 - 22020*ep*mtt^4*mWW^4*t^7 - 78600*ep^2*mtt^4*mWW^4*t^7 - 116716*ep^3*mtt^4*mWW^4*t^7 - 61488*ep^4*mtt^4*mWW^4*t^7 + 488*mtt^3*mWW^5*t^7 + 4790*ep*mtt^3*mWW^5*t^7 + 16720*ep^2*mtt^3*mWW^5*t^7 + 24778*ep^3*mtt^3*mWW^5*t^7 + 13224*ep^4*mtt^3*mWW^5*t^7 + 56*mtt^2*mWW^6*t^7 + 634*ep*mtt^2*mWW^6*t^7 + 2444*ep^2*mtt^2*mWW^6*t^7 + 3690*ep^3*mtt^2*mWW^6*t^7 + 1896*ep^4*mtt^2*mWW^6*t^7 - 688*mtt^7*s*t^7 - 7728*ep*mtt^7*s*t^7 - 30276*ep^2*mtt^7*s*t^7 - 48172*ep^3*mtt^7*s*t^7 - 26736*ep^4*mtt^7*s*t^7 + 784*mtt^6*mWW*s*t^7 + 10414*ep*mtt^6*mWW*s*t^7 + 46052*ep^2*mtt^6*mWW*s*t^7 + 79442*ep^3*mtt^6*mWW*s*t^7 + 46728*ep^4*mtt^6*mWW*s*t^7 + 1572*mtt^5*mWW^2*s*t^7 + 13819*ep*mtt^5*mWW^2*s*t^7 + 41492*ep^2*mtt^5*mWW^2*s*t^7 + 50881*ep^3*mtt^5*mWW^2*s*t^7 + 21636*ep^4*mtt^5*mWW^2*s*t^7 - 1556*mtt^4*mWW^3*s*t^7 - 17247*ep*mtt^4*mWW^3*s*t^7 - 66294*ep^2*mtt^4*mWW^3*s*t^7 - 102563*ep^3*mtt^4*mWW^3*s*t^7 - 55020*ep^4*mtt^4*mWW^3*s*t^7 - 2200*mtt^3*mWW^4*s*t^7 - 18442*ep*mtt^3*mWW^4*s*t^7 - 52784*ep^2*mtt^3*mWW^4*s*t^7 - 63902*ep^3*mtt^3*mWW^4*s*t^7 - 28152*ep^4*mtt^3*mWW^4*s*t^7 + 2904*mtt^2*mWW^5*s*t^7 + 26696*ep*mtt^2*mWW^5*s*t^7 + 86212*ep^2*mtt^2*mWW^5*s*t^7 + 118256*ep^3*mtt^2*mWW^5*s*t^7 + 58752*ep^4*mtt^2*mWW^5*s*t^7 - 732*mtt*mWW^6*s*t^7 - 6561*ep*mtt*mWW^6*s*t^7 - 20736*ep^2*mtt*mWW^6*s*t^7 - 28407*ep^3*mtt*mWW^6*s*t^7 - 14364*ep^4*mtt*mWW^6*s*t^7 - 84*mWW^7*s*t^7 - 951*ep*mWW^7*s*t^7 - 3666*ep^2*mWW^7*s*t^7 - 5535*ep^3*mWW^7*s*t^7 - 2844*ep^4*mWW^7*s*t^7 - 272*mtt^6*s^2*t^7 - 240*ep*mtt^6*s^2*t^7 + 7860*ep^2*mtt^6*s^2*t^7 + 21748*ep^3*mtt^6*s^2*t^7 + 15504*ep^4*mtt^6*s^2*t^7 + 1832*mtt^5*mWW*s^2*t^7 + 12766*ep*mtt^5*mWW*s^2*t^7 + 25474*ep^2*mtt^5*mWW*s^2*t^7 + 14420*ep^3*mtt^5*mWW*s^2*t^7 - 1872*ep^4*mtt^5*mWW*s^2*t^7 - 2048*mtt^4*mWW^2*s^2*t^7 - 19544*ep*mtt^4*mWW^2*s^2*t^7 - 65674*ep^2*mtt^4*mWW^2*s^2*t^7 - 92842*ep^3*mtt^4*mWW^2*s^2*t^7 - 47112*ep^4*mtt^4*mWW^2*s^2*t^7 - 2816*mtt^3*mWW^3*s^2*t^7 - 22460*ep*mtt^3*mWW^3*s^2*t^7 - 58800*ep^2*mtt^3*mWW^3*s^2*t^7 - 61380*ep^3*mtt^3*mWW^3*s^2*t^7 - 21264*ep^4*mtt^3*mWW^3*s^2*t^7 + 6496*mtt^2*mWW^4*s^2*t^7 + 60584*ep*mtt^2*mWW^4*s^2*t^7 + 197804*ep^2*mtt^2*mWW^4*s^2*t^7 + 270772*ep^3*mtt^2*mWW^4*s^2*t^7 + 132624*ep^4*mtt^2*mWW^4*s^2*t^7 - 3880*mtt*mWW^5*s^2*t^7 - 38002*ep*mtt*mWW^5*s^2*t^7 - 131042*ep^2*mtt*mWW^5*s^2*t^7 - 188624*ep^3*mtt*mWW^5*s^2*t^7 - 96672*ep^4*mtt*mWW^5*s^2*t^7 + 688*mWW^6*s^2*t^7 + 6896*ep*mWW^6*s^2*t^7 + 24378*ep^2*mWW^6*s^2*t^7 + 35906*ep^3*mWW^6*s^2*t^7 + 18792*ep^4*mWW^6*s^2*t^7 + 1584*mtt^5*s^3*t^7 + 12128*ep*mtt^5*s^3*t^7 + 29756*ep^2*mtt^5*s^3*t^7 + 28548*ep^3*mtt^5*s^3*t^7 + 8784*ep^4*mtt^5*s^3*t^7 - 4288*mtt^4*mWW*s^3*t^7 - 38366*ep*mtt^4*mWW*s^3*t^7 - 119656*ep^2*mtt^4*mWW*s^3*t^7 - 157662*ep^3*mtt^4*mWW*s^3*t^7 - 75048*ep^4*mtt^4*mWW*s^3*t^7 + 2980*mtt^3*mWW^2*s^3*t^7 + 33535*ep*mtt^3*mWW^2*s^3*t^7 + 132172*ep^2*mtt^3*mWW^2*s^3*t^7 + 211309*ep^3*mtt^3*mWW^2*s^3*t^7 + 117684*ep^4*mtt^3*mWW^2*s^3*t^7 + 1500*mtt^2*mWW^3*s^3*t^7 + 8655*ep*mtt^2*mWW^3*s^3*t^7 + 7058*ep^2*mtt^2*mWW^3*s^3*t^7 - 18781*ep^3*mtt^2*mWW^3*s^3*t^7 - 22452*ep^4*mtt^2*mWW^3*s^3*t^7 - 2708*mtt*mWW^4*s^3*t^7 - 25091*ep*mtt*mWW^4*s^3*t^7 - 80788*ep^2*mtt*mWW^4*s^3*t^7 - 108457*ep^3*mtt*mWW^4*s^3*t^7 - 51876*ep^4*mtt*mWW^4*s^3*t^7 + 932*mWW^5*s^3*t^7 + 9139*ep*mWW^5*s^3*t^7 + 31458*ep^2*mWW^5*s^3*t^7 + 45043*ep^3*mWW^5*s^3*t^7 + 22908*ep^4*mWW^5*s^3*t^7 - 1280*mtt^4*s^4*t^7 - 9864*ep*mtt^4*s^4*t^7 - 24468*ep^2*mtt^4*s^4*t^7 - 23852*ep^3*mtt^4*s^4*t^7 - 7536*ep^4*mtt^4*s^4*t^7 + 3104*mtt^3*mWW*s^4*t^7 + 29556*ep*mtt^3*mWW*s^4*t^7 + 99258*ep^2*mtt^3*mWW*s^4*t^7 + 139790*ep^3*mtt^3*mWW*s^4*t^7 + 70392*ep^4*mtt^3*mWW*s^4*t^7 - 2368*mtt^2*mWW^2*s^4*t^7 - 27300*ep*mtt^2*mWW^2*s^4*t^7 - 109674*ep^2*mtt^2*mWW^2*s^4*t^7 - 176758*ep^3*mtt^2*mWW^2*s^4*t^7 - 98520*ep^4*mtt^2*mWW^2*s^4*t^7 + 544*mtt*mWW^3*s^4*t^7 + 8076*ep*mtt*mWW^3*s^4*t^7 + 38262*ep^2*mtt*mWW^3*s^4*t^7 + 67858*ep^3*mtt*mWW^3*s^4*t^7 + 40200*ep^4*mtt*mWW^3*s^4*t^7 - 468*ep*mWW^4*s^4*t^7 - 3378*ep^2*mWW^4*s^4*t^7 - 7038*ep^3*mWW^4*s^4*t^7 - 4536*ep^4*mWW^4*s^4*t^7 + 320*mtt^3*s^5*t^7 + 2064*ep*mtt^3*s^5*t^7 + 3288*ep^2*mtt^3*s^5*t^7 + 152*ep^3*mtt^3*s^5*t^7 - 1824*ep^4*mtt^3*s^5*t^7 - 800*mtt^2*mWW*s^5*t^7 - 7584*ep*mtt^2*mWW*s^5*t^7 - 25400*ep^2*mtt^2*mWW*s^5*t^7 - 35608*ep^3*mtt^2*mWW*s^5*t^7 - 17808*ep^4*mtt^2*mWW*s^5*t^7 + 640*mtt*mWW^2*s^5*t^7 + 7248*ep*mtt*mWW^2*s^5*t^7 + 28680*ep^2*mtt*mWW^2*s^5*t^7 + 45640*ep^3*mtt*mWW^2*s^5*t^7 + 25152*ep^4*mtt*mWW^2*s^5*t^7 - 160*mWW^3*s^5*t^7 - 1728*ep*mWW^3*s^5*t^7 - 6568*ep^2*mWW^3*s^5*t^7 - 10184*ep^3*mWW^3*s^5*t^7 - 5520*ep^4*mWW^3*s^5*t^7 + 160*ep*mtt^2*s^6*t^7 + 1120*ep^2*mtt^2*s^6*t^7 + 2280*ep^3*mtt^2*s^6*t^7 + 1440*ep^4*mtt^2*s^6*t^7 - 192*ep*mtt*mWW*s^6*t^7 - 1344*ep^2*mtt*mWW*s^6*t^7 - 2736*ep^3*mtt*mWW*s^6*t^7 - 1728*ep^4*mtt*mWW*s^6*t^7 + 32*ep*mWW^2*s^6*t^7 + 224*ep^2*mWW^2*s^6*t^7 + 456*ep^3*mWW^2*s^6*t^7 + 288*ep^4*mWW^2*s^6*t^7 - 240*mtt^7*t^8 - 2384*ep*mtt^7*t^8 - 8356*ep^2*mtt^7*t^8 - 12236*ep^3*mtt^7*t^8 - 6384*ep^4*mtt^7*t^8 + 784*mtt^6*mWW*t^8 + 7800*ep*mtt^6*mWW*t^8 + 27408*ep^2*mtt^6*mWW*t^8 + 40288*ep^3*mtt^6*mWW*t^8 + 21120*ep^4*mtt^6*mWW*t^8 - 736*mtt^5*mWW^2*t^8 - 7360*ep*mtt^5*mWW^2*t^8 - 26072*ep^2*mtt^5*mWW^2*t^8 - 38792*ep^3*mtt^5*mWW^2*t^8 - 20640*ep^4*mtt^5*mWW^2*t^8 - 96*mtt^4*mWW^3*t^8 - 880*ep*mtt^4*mWW^3*t^8 - 2672*ep^2*mtt^4*mWW^3*t^8 - 2992*ep^3*mtt^4*mWW^3*t^8 - 960*ep^4*mtt^4*mWW^3*t^8 + 464*mtt^3*mWW^4*t^8 + 4560*ep*mtt^3*mWW^4*t^8 + 15708*ep^2*mtt^3*mWW^4*t^8 + 22388*ep^3*mtt^3*mWW^4*t^8 + 11280*ep^4*mtt^3*mWW^4*t^8 - 176*mtt^2*mWW^5*t^8 - 1736*ep*mtt^2*mWW^5*t^8 - 6016*ep^2*mtt^2*mWW^5*t^8 - 8656*ep^3*mtt^2*mWW^5*t^8 - 4416*ep^4*mtt^2*mWW^5*t^8 + 368*mtt^6*s*t^8 + 3888*ep*mtt^6*s*t^8 + 14436*ep^2*mtt^6*s*t^8 + 22052*ep^3*mtt^6*s*t^8 + 11856*ep^4*mtt^6*s*t^8 - 696*mtt^5*mWW*s*t^8 - 8048*ep*mtt^5*mWW*s*t^8 - 32182*ep^2*mtt^5*mWW*s*t^8 - 51698*ep^3*mtt^5*mWW*s*t^8 - 28776*ep^4*mtt^5*mWW*s*t^8 - 216*mtt^4*mWW^2*s*t^8 + 36*ep*mtt^4*mWW^2*s*t^8 + 7764*ep^2*mtt^4*mWW^2*s*t^8 + 20148*ep^3*mtt^4*mWW^2*s*t^8 + 13968*ep^4*mtt^4*mWW^2*s*t^8 + 880*mtt^3*mWW^3*s*t^8 + 6696*ep*mtt^3*mWW^3*s*t^8 + 16416*ep^2*mtt^3*mWW^3*s*t^8 + 16240*ep^3*mtt^3*mWW^3*s*t^8 + 5568*ep^4*mtt^3*mWW^3*s*t^8 + 96*mtt^2*mWW^4*s*t^8 + 1856*ep*mtt^2*mWW^4*s*t^8 + 9448*ep^2*mtt^2*mWW^4*s*t^8 + 16592*ep^3*mtt^2*mWW^4*s*t^8 + 9408*ep^4*mtt^2*mWW^4*s*t^8 - 696*mtt*mWW^5*s*t^8 - 7032*ep*mtt*mWW^5*s*t^8 - 24906*ep^2*mtt*mWW^5*s*t^8 - 36318*ep^3*mtt*mWW^5*s*t^8 - 18648*ep^4*mtt*mWW^5*s*t^8 + 264*mWW^6*s*t^8 + 2604*ep*mWW^6*s*t^8 + 9024*ep^2*mWW^6*s*t^8 + 12984*ep^3*mWW^6*s*t^8 + 6624*ep^4*mWW^6*s*t^8 + 240*mtt^5*s^2*t^8 + 1272*ep*mtt^5*s^2*t^8 + 552*ep^2*mtt^5*s^2*t^8 - 3720*ep^3*mtt^5*s^2*t^8 - 3744*ep^4*mtt^5*s^2*t^8 - 1408*mtt^4*mWW*s^2*t^8 - 10560*ep*mtt^4*mWW*s^2*t^8 - 24968*ep^2*mtt^4*mWW*s^2*t^8 - 22572*ep^3*mtt^4*mWW*s^2*t^8 - 6192*ep^4*mtt^4*mWW*s^2*t^8 + 2688*mtt^3*mWW^2*s^2*t^8 + 23192*ep*mtt^3*mWW^2*s^2*t^8 + 68972*ep^2*mtt^3*mWW^2*s^2*t^8 + 86748*ep^3*mtt^3*mWW^2*s^2*t^8 + 39600*ep^4*mtt^3*mWW^2*s^2*t^8 - 2016*mtt^2*mWW^3*s^2*t^8 - 18936*ep*mtt^2*mWW^3*s^2*t^8 - 62628*ep^2*mtt^2*mWW^3*s^2*t^8 - 87612*ep^3*mtt^2*mWW^3*s^2*t^8 - 44208*ep^4*mtt^2*mWW^3*s^2*t^8 + 400*mtt*mWW^4*s^2*t^8 + 4176*ep*mtt*mWW^4*s^2*t^8 + 15452*ep^2*mtt*mWW^4*s^2*t^8 + 23868*ep^3*mtt*mWW^4*s^2*t^8 + 13104*ep^4*mtt*mWW^4*s^2*t^8 + 96*mWW^5*s^2*t^8 + 856*ep*mWW^5*s^2*t^8 + 2620*ep^2*mWW^5*s^2*t^8 + 3288*ep^3*mWW^5*s^2*t^8 + 1440*ep^4*mWW^5*s^2*t^8 - 624*mtt^4*s^3*t^8 - 4352*ep*mtt^4*s^3*t^8 - 8748*ep^2*mtt^4*s^3*t^8 - 5212*ep^3*mtt^4*s^3*t^8 + 336*ep^4*mtt^4*s^3*t^8 + 1960*mtt^3*mWW*s^3*t^8 + 15776*ep*mtt^3*mWW*s^3*t^8 + 42234*ep^2*mtt^3*mWW*s^3*t^8 + 46454*ep^3*mtt^3*mWW*s^3*t^8 + 17976*ep^4*mtt^3*mWW*s^3*t^8 - 2344*mtt^2*mWW^2*s^3*t^8 - 21484*ep*mtt^2*mWW^2*s^3*t^8 - 68856*ep^2*mtt^2*mWW^2*s^3*t^8 - 93000*ep^3*mtt^2*mWW^2*s^3*t^8 - 45216*ep^4*mtt^2*mWW^2*s^3*t^8 + 1304*mtt*mWW^3*s^3*t^8 + 13048*ep*mtt*mWW^3*s^3*t^8 + 46002*ep^2*mtt*mWW^3*s^3*t^8 + 67486*ep^3*mtt*mWW^3*s^3*t^8 + 35160*ep^4*mtt*mWW^3*s^3*t^8 - 296*mWW^4*s^3*t^8 - 2988*ep*mWW^4*s^3*t^8 - 10632*ep^2*mWW^4*s^3*t^8 - 15728*ep^3*mWW^4*s^3*t^8 - 8256*ep^4*mWW^4*s^3*t^8 + 256*mtt^3*s^4*t^8 + 1256*ep*mtt^3*s^4*t^8 - 124*ep^2*mtt^3*s^4*t^8 - 5444*ep^3*mtt^3*s^4*t^8 - 4944*ep^4*mtt^3*s^4*t^8 - 640*mtt^2*mWW*s^4*t^8 - 4584*ep*mtt^2*mWW*s^4*t^8 - 9804*ep^2*mtt^2*mWW*s^4*t^8 - 7000*ep^3*mtt^2*mWW*s^4*t^8 - 672*ep^4*mtt^2*mWW*s^4*t^8 + 512*mtt*mWW^2*s^4*t^8 + 4504*ep*mtt*mWW^2*s^4*t^8 + 13708*ep^2*mtt*mWW^2*s^4*t^8 + 17564*ep^3*mtt*mWW^2*s^4*t^8 + 8112*ep^4*mtt*mWW^2*s^4*t^8 - 128*mWW^3*s^4*t^8 - 1176*ep*mWW^3*s^4*t^8 - 3780*ep^2*mWW^3*s^4*t^8 - 5120*ep^3*mWW^3*s^4*t^8 - 2496*ep^4*mWW^3*s^4*t^8 + 320*ep*mtt^2*s^5*t^8 + 2240*ep^2*mtt^2*s^5*t^8 + 4560*ep^3*mtt^2*s^5*t^8 + 2880*ep^4*mtt^2*s^5*t^8 - 384*ep*mtt*mWW*s^5*t^8 - 2688*ep^2*mtt*mWW*s^5*t^8 - 5472*ep^3*mtt*mWW*s^5*t^8 - 3456*ep^4*mtt*mWW*s^5*t^8 + 64*ep*mWW^2*s^5*t^8 + 448*ep^2*mWW^2*s^5*t^8 + 912*ep^3*mWW^2*s^5*t^8 + 576*ep^4*mWW^2*s^5*t^8 + 64*mtt^6*t^9 + 608*ep*mtt^6*t^9 + 2032*ep^2*mtt^6*t^9 + 2856*ep^3*mtt^6*t^9 + 1440*ep^4*mtt^6*t^9 - 256*mtt^5*mWW*t^9 - 2432*ep*mtt^5*mWW*t^9 - 8128*ep^2*mtt^5*mWW*t^9 - 11424*ep^3*mtt^5*mWW*t^9 - 5760*ep^4*mtt^5*mWW*t^9 + 384*mtt^4*mWW^2*t^9 + 3648*ep*mtt^4*mWW^2*t^9 + 12192*ep^2*mtt^4*mWW^2*t^9 + 17136*ep^3*mtt^4*mWW^2*t^9 + 8640*ep^4*mtt^4*mWW^2*t^9 - 256*mtt^3*mWW^3*t^9 - 2432*ep*mtt^3*mWW^3*t^9 - 8128*ep^2*mtt^3*mWW^3*t^9 - 11424*ep^3*mtt^3*mWW^3*t^9 - 5760*ep^4*mtt^3*mWW^3*t^9 + 64*mtt^2*mWW^4*t^9 + 608*ep*mtt^2*mWW^4*t^9 + 2032*ep^2*mtt^2*mWW^4*t^9 + 2856*ep^3*mtt^2*mWW^4*t^9 + 1440*ep^4*mtt^2*mWW^4*t^9 - 64*mtt^5*s*t^9 - 608*ep*mtt^5*s*t^9 - 2032*ep^2*mtt^5*s*t^9 - 2856*ep^3*mtt^5*s*t^9 - 1440*ep^4*mtt^5*s*t^9 + 96*mtt^4*mWW*s*t^9 + 912*ep*mtt^4*mWW*s*t^9 + 3048*ep^2*mtt^4*mWW*s*t^9 + 4284*ep^3*mtt^4*mWW*s*t^9 + 2160*ep^4*mtt^4*mWW*s*t^9 + 192*mtt^3*mWW^2*s*t^9 + 1824*ep*mtt^3*mWW^2*s*t^9 + 6096*ep^2*mtt^3*mWW^2*s*t^9 + 8568*ep^3*mtt^3*mWW^2*s*t^9 + 4320*ep^4*mtt^3*mWW^2*s*t^9 - 512*mtt^2*mWW^3*s*t^9 - 4864*ep*mtt^2*mWW^3*s*t^9 - 16256*ep^2*mtt^2*mWW^3*s*t^9 - 22848*ep^3*mtt^2*mWW^3*s*t^9 - 11520*ep^4*mtt^2*mWW^3*s*t^9 + 384*mtt*mWW^4*s*t^9 + 3648*ep*mtt*mWW^4*s*t^9 + 12192*ep^2*mtt*mWW^4*s*t^9 + 17136*ep^3*mtt*mWW^4*s*t^9 + 8640*ep^4*mtt*mWW^4*s*t^9 - 96*mWW^5*s*t^9 - 912*ep*mWW^5*s*t^9 - 3048*ep^2*mWW^5*s*t^9 - 4284*ep^3*mWW^5*s*t^9 - 2160*ep^4*mWW^5*s*t^9 - 64*mtt^4*s^2*t^9 - 448*ep*mtt^4*s^2*t^9 - 912*ep^2*mtt^4*s^2*t^9 - 576*ep^3*mtt^4*s^2*t^9 + 320*mtt^3*mWW*s^2*t^9 + 2528*ep*mtt^3*mWW*s^2*t^9 + 6576*ep^2*mtt^3*mWW*s^2*t^9 + 6984*ep^3*mtt^3*mWW*s^2*t^9 + 2592*ep^4*mtt^3*mWW*s^2*t^9 - 576*mtt^2*mWW^2*s^2*t^9 - 4896*ep*mtt^2*mWW^2*s^2*t^9 - 14256*ep^2*mtt^2*mWW^2*s^2*t^9 - 17496*ep^3*mtt^2*mWW^2*s^2*t^9 - 7776*ep^4*mtt^2*mWW^2*s^2*t^9 + 448*mtt*mWW^3*s^2*t^9 + 4000*ep*mtt*mWW^3*s^2*t^9 + 12432*ep^2*mtt*mWW^3*s^2*t^9 + 16344*ep^3*mtt*mWW^3*s^2*t^9 + 7776*ep^4*mtt*mWW^3*s^2*t^9 - 128*mWW^4*s^2*t^9 - 1184*ep*mWW^4*s^2*t^9 - 3840*ep^2*mWW^4*s^2*t^9 - 5256*ep^3*mWW^4*s^2*t^9 - 2592*ep^4*mWW^4*s^2*t^9 + 64*mtt^3*s^3*t^9 + 288*ep*mtt^3*s^3*t^9 - 208*ep^2*mtt^3*s^3*t^9 - 1704*ep^3*mtt^3*s^3*t^9 - 1440*ep^4*mtt^3*s^3*t^9 - 160*mtt^2*mWW*s^3*t^9 - 816*ep*mtt^2*mWW*s^3*t^9 - 152*ep^2*mtt^2*mWW*s^3*t^9 + 2892*ep^3*mtt^2*mWW*s^3*t^9 + 2736*ep^4*mtt^2*mWW*s^3*t^9 + 128*mtt*mWW^2*s^3*t^9 + 768*ep*mtt*mWW^2*s^3*t^9 + 928*ep^2*mtt*mWW^2*s^3*t^9 - 672*ep^3*mtt*mWW^2*s^3*t^9 - 1152*ep^4*mtt*mWW^2*s^3*t^9 - 32*mWW^3*s^3*t^9 - 240*ep*mWW^3*s^3*t^9 - 568*ep^2*mWW^3*s^3*t^9 - 516*ep^3*mWW^3*s^3*t^9 - 144*ep^4*mWW^3*s^3*t^9 + 160*ep*mtt^2*s^4*t^9 + 1120*ep^2*mtt^2*s^4*t^9 + 2280*ep^3*mtt^2*s^4*t^9 + 1440*ep^4*mtt^2*s^4*t^9 - 192*ep*mtt*mWW*s^4*t^9 - 1344*ep^2*mtt*mWW*s^4*t^9 - 2736*ep^3*mtt*mWW*s^4*t^9 - 1728*ep^4*mtt*mWW*s^4*t^9 + 32*ep*mWW^2*s^4*t^9 + 224*ep^2*mWW^2*s^4*t^9 + 456*ep^3*mWW^2*s^4*t^9 + 288*ep^4*mWW^2*s^4*t^9))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*mWW^3*(mtt - mWW - s)^2*s^3*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t^2*(-mWW + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*mtt^9*mWW^3 - 10*ep*mtt^9*mWW^3 + 174*ep^2*mtt^9*mWW^3 + 794*ep^3*mtt^9*mWW^3 + 1248*ep^4*mtt^9*mWW^3 + 680*ep^5*mtt^9*mWW^3 + 22*mtt^8*mWW^4 + 86*ep*mtt^8*mWW^4 - 318*ep^2*mtt^8*mWW^4 - 2214*ep^3*mtt^8*mWW^4 - 4032*ep^4*mtt^8*mWW^4 - 2424*ep^5*mtt^8*mWW^4 - 20*mtt^7*mWW^5 - 252*ep*mtt^7*mWW^5 - 328*ep^2*mtt^7*mWW^5 + 1900*ep^3*mtt^7*mWW^5 + 5500*ep^4*mtt^7*mWW^5 + 4048*ep^5*mtt^7*mWW^5 - 28*mtt^6*mWW^6 + 200*ep*mtt^6*mWW^6 + 920*ep^2*mtt^6*mWW^6 + 600*ep^3*mtt^6*mWW^6 - 1828*ep^4*mtt^6*mWW^6 - 2312*ep^5*mtt^6*mWW^6 + 82*mtt^5*mWW^7 + 302*ep*mtt^5*mWW^7 - 118*ep^2*mtt^5*mWW^7 - 3646*ep^3*mtt^5*mWW^7 - 7732*ep^4*mtt^5*mWW^7 - 4632*ep^5*mtt^5*mWW^7 - 82*mtt^4*mWW^8 - 666*ep*mtt^4*mWW^8 - 710*ep^2*mtt^4*mWW^8 + 4850*ep^3*mtt^4*mWW^8 + 13064*ep^4*mtt^4*mWW^8 + 9080*ep^5*mtt^4*mWW^8 + 40*mtt^3*mWW^9 + 440*ep*mtt^3*mWW^9 + 364*ep^2*mtt^3*mWW^9 - 2912*ep^3*mtt^3*mWW^9 - 7292*ep^4*mtt^3*mWW^9 - 5184*ep^5*mtt^3*mWW^9 - 8*mtt^2*mWW^10 - 100*ep*mtt^2*mWW^10 + 76*ep^2*mtt^2*mWW^10 + 604*ep^3*mtt^2*mWW^10 + 700*ep^4*mtt^2*mWW^10 + 456*ep^5*mtt^2*mWW^10 - 60*ep^2*mtt*mWW^11 + 24*ep^3*mtt*mWW^11 + 372*ep^4*mtt*mWW^11 + 288*ep^5*mtt*mWW^11 + 42*mtt^8*mWW^3*s + 70*ep*mtt^8*mWW^3*s - 1218*ep^2*mtt^8*mWW^3*s - 5558*ep^3*mtt^8*mWW^3*s - 8736*ep^4*mtt^8*mWW^3*s - 4760*ep^5*mtt^8*mWW^3*s - 124*mtt^7*mWW^4*s - 516*ep*mtt^7*mWW^4*s + 1650*ep^2*mtt^7*mWW^4*s + 12344*ep^3*mtt^7*mWW^4*s + 22898*ep^4*mtt^7*mWW^4*s + 13908*ep^5*mtt^7*mWW^4*s + 68*mtt^6*mWW^5*s + 1240*ep*mtt^6*mWW^5*s + 2424*ep^2*mtt^6*mWW^5*s - 6460*ep^3*mtt^6*mWW^5*s - 23092*ep^4*mtt^6*mWW^5*s - 17956*ep^5*mtt^6*mWW^5*s + 148*mtt^5*mWW^6*s - 646*ep*mtt^5*mWW^6*s - 4108*ep^2*mtt^5*mWW^6*s - 6202*ep^3*mtt^5*mWW^6*s - 264*ep^4*mtt^5*mWW^6*s + 4448*ep^5*mtt^5*mWW^6*s - 238*mtt^4*mWW^7*s - 1342*ep*mtt^4*mWW^7*s - 634*ep^2*mtt^4*mWW^7*s + 14018*ep^3*mtt^4*mWW^7*s + 34000*ep^4*mtt^4*mWW^7*s + 22212*ep^5*mtt^4*mWW^7*s + 124*mtt^3*mWW^8*s + 1904*ep*mtt^3*mWW^8*s + 2874*ep^2*mtt^3*mWW^8*s - 12308*ep^3*mtt^3*mWW^8*s - 36998*ep^4*mtt^3*mWW^8*s - 27068*ep^5*mtt^3*mWW^8*s - 16*mtt^2*mWW^9*s - 780*ep*mtt^2*mWW^9*s - 860*ep^2*mtt^2*mWW^9*s + 4416*ep^3*mtt^2*mWW^9*s + 11892*ep^4*mtt^2*mWW^9*s + 9108*ep^5*mtt^2*mWW^9*s - 4*mtt*mWW^10*s + 58*ep*mtt*mWW^10*s - 176*ep^2*mtt*mWW^10*s - 154*ep^3*mtt*mWW^10*s + 684*ep^4*mtt*mWW^10*s + 360*ep^5*mtt*mWW^10*s + 12*ep*mWW^11*s + 48*ep^2*mWW^11*s - 96*ep^3*mWW^11*s - 384*ep^4*mWW^11*s - 252*ep^5*mWW^11*s - 126*mtt^7*mWW^3*s^2 - 210*ep*mtt^7*mWW^3*s^2 + 3654*ep^2*mtt^7*mWW^3*s^2 + 16674*ep^3*mtt^7*mWW^3*s^2 + 26208*ep^4*mtt^7*mWW^3*s^2 + 14280*ep^5*mtt^7*mWW^3*s^2 + 282*mtt^6*mWW^4*s^2 + 1287*ep*mtt^6*mWW^4*s^2 - 3233*ep^2*mtt^6*mWW^4*s^2 - 27553*ep^3*mtt^6*mWW^4*s^2 - 52617*ep^4*mtt^6*mWW^4*s^2 - 32454*ep^5*mtt^6*mWW^4*s^2 - 42*mtt^5*mWW^5*s^2 - 2374*ep*mtt^5*mWW^5*s^2 - 7008*ep^2*mtt^5*mWW^5*s^2 + 3726*ep^3*mtt^5*mWW^5*s^2 + 32002*ep^4*mtt^5*mWW^5*s^2 + 28176*ep^5*mtt^5*mWW^5*s^2 - 308*mtt^4*mWW^6*s^2 + 377*ep*mtt^4*mWW^6*s^2 + 6547*ep^2*mtt^4*mWW^6*s^2 + 19405*ep^3*mtt^4*mWW^6*s^2 + 23233*ep^4*mtt^4*mWW^6*s^2 + 8634*ep^5*mtt^4*mWW^6*s^2 + 220*mtt^3*mWW^7*s^2 + 2580*ep*mtt^3*mWW^7*s^2 + 3576*ep^2*mtt^3*mWW^7*s^2 - 21596*ep^3*mtt^3*mWW^7*s^2 - 62108*ep^4*mtt^3*mWW^7*s^2 - 44064*ep^5*mtt^3*mWW^7*s^2 - 2069*ep*mtt^2*mWW^8*s^2 - 4113*ep^2*mtt^2*mWW^8*s^2 + 11127*ep^3*mtt^2*mWW^8*s^2 + 38633*ep^4*mtt^2*mWW^8*s^2 + 29958*ep^5*mtt^2*mWW^8*s^2 - 28*mtt*mWW^9*s^2 + 364*ep*mtt*mWW^9*s^2 + 386*ep^2*mtt*mWW^9*s^2 - 1396*ep^3*mtt*mWW^9*s^2 - 3766*ep^4*mtt*mWW^9*s^2 - 3480*ep^5*mtt*mWW^9*s^2 + 2*mWW^10*s^2 + 45*ep*mWW^10*s^2 + 191*ep^2*mWW^10*s^2 - 387*ep^3*mWW^10*s^2 - 1585*ep^4*mWW^10*s^2 - 1050*ep^5*mWW^10*s^2 + 210*mtt^6*mWW^3*s^3 + 350*ep*mtt^6*mWW^3*s^3 - 6090*ep^2*mtt^6*mWW^3*s^3 - 27790*ep^3*mtt^6*mWW^3*s^3 - 43680*ep^4*mtt^6*mWW^3*s^3 - 23800*ep^5*mtt^6*mWW^3*s^3 - 320*mtt^5*mWW^4*s^3 - 1705*ep*mtt^5*mWW^4*s^3 + 2545*ep^2*mtt^5*mWW^4*s^3 + 30095*ep^3*mtt^5*mWW^4*s^3 + 60735*ep^4*mtt^5*mWW^4*s^3 + 38490*ep^5*mtt^5*mWW^4*s^3 - 110*mtt^4*mWW^5*s^3 + 2129*ep*mtt^4*mWW^5*s^3 + 10279*ep^2*mtt^4*mWW^5*s^3 + 11533*ep^3*mtt^4*mWW^5*s^3 - 7233*ep^4*mtt^4*mWW^5*s^3 - 14150*ep^5*mtt^4*mWW^5*s^3 + 306*mtt^3*mWW^6*s^3 + 780*ep*mtt^3*mWW^6*s^3 - 3916*ep^2*mtt^3*mWW^6*s^3 - 26480*ep^3*mtt^3*mWW^6*s^3 - 49430*ep^4*mtt^3*mWW^6*s^3 - 29356*ep^5*mtt^3*mWW^6*s^3 - 34*mtt^2*mWW^7*s^3 - 2396*ep*mtt^2*mWW^7*s^3 - 5124*ep^2*mtt^2*mWW^7*s^3 + 15032*ep^3*mtt^2*mWW^7*s^3 + 52366*ep^4*mtt^2*mWW^7*s^3 + 39660*ep^5*mtt^2*mWW^7*s^3 - 62*mtt*mWW^8*s^3 + 841*ep*mtt*mWW^8*s^3 + 2007*ep^2*mtt*mWW^8*s^3 - 3011*ep^3*mtt*mWW^8*s^3 - 12961*ep^4*mtt*mWW^8*s^3 - 10862*ep^5*mtt*mWW^8*s^3 + 10*mWW^9*s^3 + 49*ep*mWW^9*s^3 + 227*ep^2*mWW^9*s^3 - 619*ep^3*mWW^9*s^3 - 2421*ep^4*mWW^9*s^3 - 1614*ep^5*mWW^9*s^3 - 210*mtt^5*mWW^3*s^4 - 350*ep*mtt^5*mWW^3*s^4 + 6090*ep^2*mtt^5*mWW^3*s^4 + 27790*ep^3*mtt^5*mWW^3*s^4 + 43680*ep^4*mtt^5*mWW^3*s^4 + 23800*ep^5*mtt^5*mWW^3*s^4 + 170*mtt^4*mWW^4*s^4 + 1260*ep*mtt^4*mWW^4*s^4 + 280*ep^2*mtt^4*mWW^4*s^4 - 14240*ep^3*mtt^4*mWW^4*s^4 - 33610*ep^4*mtt^4*mWW^4*s^4 - 22740*ep^5*mtt^4*mWW^4*s^4 + 200*mtt^3*mWW^5*s^4 - 756*ep*mtt^3*mWW^5*s^4 - 8036*ep^2*mtt^3*mWW^5*s^4 - 20692*ep^3*mtt^3*mWW^5*s^4 - 21748*ep^4*mtt^3*mWW^5*s^4 - 7720*ep^5*mtt^3*mWW^5*s^4 - 130*mtt^2*mWW^6*s^4 - 1142*ep*mtt^2*mWW^6*s^4 - 254*ep^2*mtt^2*mWW^6*s^4 + 16030*ep^3*mtt^2*mWW^6*s^4 + 38952*ep^4*mtt^2*mWW^6*s^4 + 26464*ep^5*mtt^2*mWW^6*s^4 - 50*mtt*mWW^7*s^4 + 910*ep*mtt*mWW^7*s^4 + 2646*ep^2*mtt*mWW^7*s^4 - 3118*ep^3*mtt*mWW^7*s^4 - 15748*ep^4*mtt*mWW^7*s^4 - 12816*ep^5*mtt*mWW^7*s^4 + 20*mWW^8*s^4 - 10*ep*mWW^8*s^4 - 58*ep^2*mWW^8*s^4 - 658*ep^3*mWW^8*s^4 - 1738*ep^4*mWW^8*s^4 - 1108*ep^5*mWW^8*s^4 + 126*mtt^4*mWW^3*s^5 + 210*ep*mtt^4*mWW^3*s^5 - 3654*ep^2*mtt^4*mWW^3*s^5 - 16674*ep^3*mtt^4*mWW^3*s^5 - 26208*ep^4*mtt^4*mWW^3*s^5 - 14280*ep^5*mtt^4*mWW^3*s^5 - 12*mtt^3*mWW^4*s^5 - 486*ep*mtt^3*mWW^4*s^5 - 1852*ep^2*mtt^3*mWW^4*s^5 - 986*ep^3*mtt^3*mWW^4*s^5 + 3792*ep^4*mtt^3*mWW^4*s^5 + 4104*ep^5*mtt^3*mWW^4*s^5 - 120*mtt^2*mWW^5*s^5 - 74*ep*mtt^2*mWW^5*s^5 + 3042*ep^2*mtt^2*mWW^5*s^5 + 12618*ep^3*mtt^2*mWW^5*s^5 + 19502*ep^4*mtt^2*mWW^5*s^5 + 10632*ep^5*mtt^2*mWW^5*s^5 + 2*mtt*mWW^6*s^5 + 466*ep*mtt*mWW^6*s^5 + 1088*ep^2*mtt*mWW^6*s^5 - 2830*ep^3*mtt*mWW^6*s^5 - 10258*ep^4*mtt*mWW^6*s^5 - 7764*ep^5*mtt*mWW^6*s^5 + 20*mWW^7*s^5 - 54*ep*mWW^7*s^5 - 346*ep^2*mWW^7*s^5 - 690*ep^3*mWW^7*s^5 - 778*ep^4*mWW^7*s^5 - 360*ep^5*mWW^7*s^5 - 42*mtt^3*mWW^3*s^6 - 70*ep*mtt^3*mWW^3*s^6 + 1218*ep^2*mtt^3*mWW^3*s^6 + 5558*ep^3*mtt^3*mWW^3*s^6 + 8736*ep^4*mtt^3*mWW^3*s^6 + 4760*ep^5*mtt^3*mWW^3*s^6 - 26*mtt^2*mWW^4*s^6 + 71*ep*mtt^2*mWW^4*s^6 + 1175*ep^2*mtt^2*mWW^4*s^6 + 3511*ep^3*mtt^2*mWW^4*s^6 + 4227*ep^4*mtt^2*mWW^4*s^6 + 1842*ep^5*mtt^2*mWW^4*s^6 + 22*mtt*mWW^5*s^6 + 94*ep*mtt*mWW^5*s^6 - 300*ep^2*mtt*mWW^5*s^6 - 2462*ep^3*mtt*mWW^5*s^6 - 4786*ep^4*mtt*mWW^5*s^6 - 2984*ep^5*mtt*mWW^5*s^6 + 10*mWW^6*s^6 - 35*ep*mWW^6*s^6 - 277*ep^2*mWW^6*s^6 - 523*ep^3*mWW^6*s^6 - 405*ep^4*mWW^6*s^6 - 114*ep^5*mWW^6*s^6 + 6*mtt^2*mWW^3*s^7 + 10*ep*mtt^2*mWW^3*s^7 - 174*ep^2*mtt^2*mWW^3*s^7 - 794*ep^3*mtt^2*mWW^3*s^7 - 1248*ep^4*mtt^2*mWW^3*s^7 - 680*ep^5*mtt^2*mWW^3*s^7 + 8*mtt*mWW^4*s^7 + 3*ep*mtt*mWW^4*s^7 - 247*ep^2*mtt*mWW^4*s^7 - 957*ep^3*mtt*mWW^4*s^7 - 1393*ep^4*mtt*mWW^4*s^7 - 726*ep^5*mtt*mWW^4*s^7 + 2*mWW^5*s^7 - 7*ep*mWW^5*s^7 - 73*ep^2*mWW^5*s^7 - 163*ep^3*mWW^5*s^7 - 145*ep^4*mWW^5*s^7 - 46*ep^5*mWW^5*s^7 - 6*mtt^9*mWW^2*t - 46*ep*mtt^9*mWW^2*t + 6*ep^2*mtt^9*mWW^2*t + 614*ep^3*mtt^9*mWW^2*t + 1392*ep^4*mtt^9*mWW^2*t + 920*ep^5*mtt^9*mWW^2*t + 108*mtt^8*mWW^3*t + 258*ep*mtt^8*mWW^3*t - 2466*ep^2*mtt^8*mWW^3*t - 12134*ep^3*mtt^8*mWW^3*t - 19354*ep^4*mtt^8*mWW^3*t - 10572*ep^5*mtt^8*mWW^3*t - 340*mtt^7*mWW^4*t - 722*ep*mtt^7*mWW^4*t + 5978*ep^2*mtt^7*mWW^4*t + 28358*ep^3*mtt^7*mWW^4*t + 44030*ep^4*mtt^7*mWW^4*t + 23544*ep^5*mtt^7*mWW^4*t + 356*mtt^6*mWW^5*t + 1538*ep*mtt^6*mWW^5*t - 606*ep^2*mtt^6*mWW^5*t - 17726*ep^3*mtt^6*mWW^5*t - 38142*ep^4*mtt^6*mWW^5*t - 24524*ep^5*mtt^6*mWW^5*t + 26*mtt^5*mWW^6*t - 1894*ep*mtt^5*mWW^6*t - 8806*ep^2*mtt^5*mWW^6*t - 6578*ep^3*mtt^5*mWW^6*t + 16488*ep^4*mtt^5*mWW^6*t + 19796*ep^5*mtt^5*mWW^6*t - 316*mtt^4*mWW^7*t + 498*ep*mtt^4*mWW^7*t + 6338*ep^2*mtt^4*mWW^7*t + 12858*ep^3*mtt^4*mWW^7*t + 6194*ep^4*mtt^4*mWW^7*t - 3540*ep^5*mtt^4*mWW^7*t + 232*mtt^3*mWW^8*t + 1190*ep*mtt^3*mWW^8*t + 1594*ep^2*mtt^3*mWW^8*t - 10122*ep^3*mtt^3*mWW^8*t - 29254*ep^4*mtt^3*mWW^8*t - 19704*ep^5*mtt^3*mWW^8*t - 68*mtt^2*mWW^9*t - 1094*ep*mtt^2*mWW^9*t - 2494*ep^2*mtt^2*mWW^9*t + 6442*ep^3*mtt^2*mWW^9*t + 24186*ep^4*mtt^2*mWW^9*t + 18340*ep^5*mtt^2*mWW^9*t + 8*mtt*mWW^10*t + 272*ep*mtt*mWW^10*t + 348*ep^2*mtt*mWW^10*t - 1664*ep^3*mtt*mWW^10*t - 4880*ep^4*mtt*mWW^10*t - 3756*ep^5*mtt*mWW^10*t + 108*ep^2*mWW^11*t - 48*ep^3*mWW^11*t - 660*ep^4*mWW^11*t - 504*ep^5*mWW^11*t + 42*mtt^8*mWW^2*s*t + 322*ep*mtt^8*mWW^2*s*t - 42*ep^2*mtt^8*mWW^2*s*t - 4298*ep^3*mtt^8*mWW^2*s*t - 9744*ep^4*mtt^8*mWW^2*s*t - 6440*ep^5*mtt^8*mWW^2*s*t - 648*mtt^7*mWW^3*s*t - 1464*ep*mtt^7*mWW^3*s*t + 15096*ep^2*mtt^7*mWW^3*s*t + 72784*ep^3*mtt^7*mWW^3*s*t + 115112*ep^4*mtt^7*mWW^3*s*t + 62544*ep^5*mtt^7*mWW^3*s*t + 1584*mtt^6*mWW^4*s*t + 3132*ep*mtt^6*mWW^4*s*t - 27892*ep^2*mtt^6*mWW^4*s*t - 128920*ep^3*mtt^6*mWW^4*s*t - 197992*ep^4*mtt^6*mWW^4*s*t - 105144*ep^5*mtt^6*mWW^4*s*t - 890*mtt^5*mWW^5*s*t - 5064*ep*mtt^5*mWW^5*s*t - 7132*ep^2*mtt^5*mWW^5*s*t + 27944*ep^3*mtt^5*mWW^5*s*t + 88426*ep^4*mtt^5*mWW^5*s*t + 64764*ep^5*mtt^5*mWW^5*s*t - 998*mtt^4*mWW^6*s*t + 4062*ep*mtt^4*mWW^6*s*t + 38390*ep^2*mtt^4*mWW^6*s*t + 72022*ep^3*mtt^4*mWW^6*s*t + 27572*ep^4*mtt^4*mWW^6*s*t - 19752*ep^5*mtt^4*mWW^6*s*t + 1336*mtt^3*mWW^7*s*t + 1294*ep*mtt^3*mWW^7*s*t - 14618*ep^2*mtt^3*mWW^7*s*t - 55970*ep^3*mtt^3*mWW^7*s*t - 75422*ep^4*mtt^3*mWW^7*s*t - 32180*ep^5*mtt^3*mWW^7*s*t - 432*mtt^2*mWW^8*s*t - 3810*ep*mtt^2*mWW^8*s*t - 7982*ep^2*mtt^2*mWW^8*s*t + 24018*ep^3*mtt^2*mWW^8*s*t + 84530*ep^4*mtt^2*mWW^8*s*t + 61428*ep^5*mtt^2*mWW^8*s*t - 6*mtt*mWW^9*s*t + 1690*ep*mtt*mWW^9*s*t + 4190*ep^2*mtt*mWW^9*s*t - 8366*ep^3*mtt*mWW^9*s*t - 33428*ep^4*mtt*mWW^9*s*t - 25784*ep^5*mtt*mWW^9*s*t + 12*mWW^10*s*t - 162*ep*mWW^10*s*t - 10*ep^2*mWW^10*s*t + 786*ep^3*mWW^10*s*t + 946*ep^4*mWW^10*s*t + 564*ep^5*mWW^10*s*t - 126*mtt^7*mWW^2*s^2*t - 966*ep*mtt^7*mWW^2*s^2*t + 126*ep^2*mtt^7*mWW^2*s^2*t + 12894*ep^3*mtt^7*mWW^2*s^2*t + 29232*ep^4*mtt^7*mWW^2*s^2*t + 19320*ep^5*mtt^7*mWW^2*s^2*t + 1620*mtt^6*mWW^3*s^2*t + 3384*ep*mtt^6*mWW^3*s^2*t - 38736*ep^2*mtt^6*mWW^3*s^2*t - 182000*ep^3*mtt^6*mWW^3*s^2*t - 284740*ep^4*mtt^6*mWW^3*s^2*t - 153672*ep^5*mtt^6*mWW^3*s^2*t - 2814*mtt^5*mWW^4*s^2*t - 5015*ep*mtt^5*mWW^4*s^2*t + 49077*ep^2*mtt^5*mWW^4*s^2*t + 219557*ep^3*mtt^5*mWW^4*s^2*t + 332969*ep^4*mtt^5*mWW^4*s^2*t + 175618*ep^5*mtt^5*mWW^4*s^2*t + 16*mtt^4*mWW^5*s^2*t + 5525*ep*mtt^4*mWW^5*s^2*t + 36077*ep^2*mtt^4*mWW^5*s^2*t + 62037*ep^3*mtt^4*mWW^5*s^2*t + 14859*ep^4*mtt^4*mWW^5*s^2*t - 23522*ep^5*mtt^4*mWW^5*s^2*t + 2728*mtt^3*mWW^6*s^2*t - 1560*ep*mtt^3*mWW^6*s^2*t - 61876*ep^2*mtt^3*mWW^6*s^2*t - 167588*ep^3*mtt^3*mWW^6*s^2*t - 163952*ep^4*mtt^3*mWW^6*s^2*t - 48824*ep^5*mtt^3*mWW^6*s^2*t - 1528*mtt^2*mWW^7*s^2*t - 4270*ep*mtt^2*mWW^7*s^2*t + 5970*ep^2*mtt^2*mWW^7*s^2*t + 65814*ep^3*mtt^2*mWW^7*s^2*t + 130866*ep^4*mtt^2*mWW^7*s^2*t + 78020*ep^5*mtt^2*mWW^7*s^2*t + 32*mtt*mWW^8*s^2*t + 3593*ep*mtt*mWW^8*s^2*t + 11029*ep^2*mtt*mWW^8*s^2*t - 13891*ep^3*mtt*mWW^8*s^2*t - 70681*ep^4*mtt*mWW^8*s^2*t - 55410*ep^5*mtt*mWW^8*s^2*t + 72*mWW^9*s^2*t - 691*ep*mWW^9*s^2*t - 1795*ep^2*mWW^9*s^2*t + 2601*ep^3*mWW^9*s^2*t + 10615*ep^4*mWW^9*s^2*t + 8086*ep^5*mWW^9*s^2*t + 210*mtt^6*mWW^2*s^3*t + 1610*ep*mtt^6*mWW^2*s^3*t - 210*ep^2*mtt^6*mWW^2*s^3*t - 21490*ep^3*mtt^6*mWW^2*s^3*t - 48720*ep^4*mtt^6*mWW^2*s^3*t - 32200*ep^5*mtt^6*mWW^2*s^3*t - 2160*mtt^5*mWW^3*s^3*t - 3990*ep*mtt^5*mWW^3*s^3*t + 53550*ep^2*mtt^5*mWW^3*s^3*t + 242930*ep^3*mtt^5*mWW^3*s^3*t + 374410*ep^4*mtt^5*mWW^3*s^3*t + 200220*ep^5*mtt^5*mWW^3*s^3*t + 2210*mtt^4*mWW^4*s^3*t + 3200*ep*mtt^4*mWW^4*s^3*t - 36696*ep^2*mtt^4*mWW^4*s^3*t - 155484*ep^3*mtt^4*mWW^4*s^3*t - 231674*ep^4*mtt^4*mWW^4*s^3*t - 121460*ep^5*mtt^4*mWW^4*s^3*t + 1740*mtt^3*mWW^5*s^3*t - 1616*ep*mtt^3*mWW^5*s^3*t - 59556*ep^2*mtt^3*mWW^5*s^3*t - 177080*ep^3*mtt^3*mWW^5*s^3*t - 195200*ep^4*mtt^3*mWW^5*s^3*t - 74112*ep^5*mtt^3*mWW^5*s^3*t - 2522*mtt^2*mWW^6*s^3*t - 1696*ep*mtt^2*mWW^6*s^3*t + 41712*ep^2*mtt^2*mWW^6*s^3*t + 142944*ep^3*mtt^2*mWW^6*s^3*t + 182366*ep^4*mtt^2*mWW^6*s^3*t + 82444*ep^5*mtt^2*mWW^6*s^3*t + 372*mtt*mWW^7*s^3*t + 3312*ep*mtt*mWW^7*s^3*t + 7472*ep^2*mtt*mWW^7*s^3*t - 19752*ep^3*mtt*mWW^7*s^3*t - 73708*ep^4*mtt*mWW^7*s^3*t - 55000*ep^5*mtt*mWW^7*s^3*t + 150*mWW^8*s^3*t - 1132*ep*mWW^8*s^3*t - 4820*ep^2*mWW^8*s^3*t + 1156*ep^3*mWW^8*s^3*t + 18554*ep^4*mWW^8*s^3*t + 15876*ep^5*mWW^8*s^3*t - 210*mtt^5*mWW^2*s^4*t - 1610*ep*mtt^5*mWW^2*s^4*t + 210*ep^2*mtt^5*mWW^2*s^4*t + 21490*ep^3*mtt^5*mWW^2*s^4*t + 48720*ep^4*mtt^5*mWW^2*s^4*t + 32200*ep^5*mtt^5*mWW^2*s^4*t + 1620*mtt^4*mWW^3*s^4*t + 2370*ep*mtt^4*mWW^3*s^4*t - 42450*ep^2*mtt^4*mWW^3*s^4*t - 182710*ep^3*mtt^4*mWW^3*s^4*t - 275090*ep^4*mtt^4*mWW^3*s^4*t - 145020*ep^5*mtt^4*mWW^3*s^4*t - 480*mtt^3*mWW^4*s^4*t - 20*ep*mtt^3*mWW^4*s^4*t + 4624*ep^2*mtt^3*mWW^4*s^4*t + 12236*ep^3*mtt^3*mWW^4*s^4*t + 15796*ep^4*mtt^3*mWW^4*s^4*t + 8500*ep^5*mtt^3*mWW^4*s^4*t - 1756*mtt^2*mWW^5*s^4*t - 732*ep*mtt^2*mWW^5*s^4*t + 42616*ep^2*mtt^2*mWW^5*s^4*t + 145468*ep^3*mtt^2*mWW^5*s^4*t + 184316*ep^4*mtt^2*mWW^5*s^4*t + 83688*ep^5*mtt^2*mWW^5*s^4*t + 722*mtt*mWW^6*s^4*t + 1294*ep*mtt*mWW^6*s^4*t - 7326*ep^2*mtt*mWW^6*s^4*t - 38322*ep^3*mtt*mWW^6*s^4*t - 65604*ep^4*mtt*mWW^6*s^4*t - 38388*ep^5*mtt*mWW^6*s^4*t + 136*mWW^7*s^4*t - 834*ep*mWW^7*s^4*t - 5162*ep^2*mWW^7*s^4*t - 2950*ep^3*mWW^7*s^4*t + 12070*ep^4*mWW^7*s^4*t + 12700*ep^5*mWW^7*s^4*t + 126*mtt^4*mWW^2*s^5*t + 966*ep*mtt^4*mWW^2*s^5*t - 126*ep^2*mtt^4*mWW^2*s^5*t - 12894*ep^3*mtt^4*mWW^2*s^5*t - 29232*ep^4*mtt^4*mWW^2*s^5*t - 19320*ep^5*mtt^4*mWW^2*s^5*t - 648*mtt^3*mWW^3*s^5*t - 468*ep*mtt^3*mWW^3*s^5*t + 18756*ep^2*mtt^3*mWW^3*s^5*t + 73604*ep^3*mtt^3*mWW^3*s^5*t + 105964*ep^4*mtt^3*mWW^3*s^5*t + 54312*ep^5*mtt^3*mWW^3*s^5*t - 300*mtt^2*mWW^4*s^5*t - 808*ep*mtt^2*mWW^4*s^5*t + 8376*ep^2*mtt^2*mWW^4*s^5*t + 38908*ep^3*mtt^2*mWW^4*s^5*t + 58216*ep^4*mtt^2*mWW^4*s^5*t + 29816*ep^5*mtt^2*mWW^4*s^5*t + 542*mtt*mWW^5*s^5*t + 304*ep*mtt*mWW^5*s^5*t - 11576*ep^2*mtt*mWW^5*s^5*t - 41208*ep^3*mtt*mWW^5*s^5*t - 55746*ep^4*mtt*mWW^5*s^5*t - 27628*ep^5*mtt*mWW^5*s^5*t + 44*mWW^6*s^5*t - 206*ep*mWW^6*s^5*t - 2094*ep^2*mWW^6*s^5*t - 2478*ep^3*mWW^6*s^5*t + 3130*ep^4*mWW^6*s^5*t + 4724*ep^5*mWW^6*s^5*t - 42*mtt^3*mWW^2*s^6*t - 322*ep*mtt^3*mWW^2*s^6*t + 42*ep^2*mtt^3*mWW^2*s^6*t + 4298*ep^3*mtt^3*mWW^2*s^6*t + 9744*ep^4*mtt^3*mWW^2*s^6*t + 6440*ep^5*mtt^3*mWW^2*s^6*t + 108*mtt^2*mWW^3*s^6*t - 156*ep*mtt^2*mWW^3*s^6*t - 3996*ep^2*mtt^2*mWW^3*s^6*t - 12564*ep^3*mtt^2*mWW^3*s^6*t - 15792*ep^4*mtt^2*mWW^3*s^6*t - 7344*ep^5*mtt^2*mWW^3*s^6*t + 146*mtt*mWW^4*s^6*t + 213*ep*mtt*mWW^4*s^6*t - 3719*ep^2*mtt*mWW^4*s^6*t - 15359*ep^3*mtt*mWW^4*s^6*t - 22227*ep^4*mtt*mWW^4*s^6*t - 11326*ep^5*mtt*mWW^4*s^6*t - 8*mWW^5*s^6*t + 45*ep*mWW^5*s^6*t + 177*ep^2*mWW^5*s^6*t + 565*ep^3*mWW^5*s^6*t + 1487*ep^4*mWW^5*s^6*t + 1334*ep^5*mWW^5*s^6*t + 6*mtt^2*mWW^2*s^7*t + 46*ep*mtt^2*mWW^2*s^7*t - 6*ep^2*mtt^2*mWW^2*s^7*t - 614*ep^3*mtt^2*mWW^2*s^7*t - 1392*ep^4*mtt^2*mWW^2*s^7*t - 920*ep^5*mtt^2*mWW^2*s^7*t + 66*ep*mtt*mWW^3*s^7*t + 246*ep^2*mtt*mWW^3*s^7*t + 90*ep^3*mtt*mWW^3*s^7*t - 510*ep^4*mtt*mWW^3*s^7*t - 468*ep^5*mtt*mWW^3*s^7*t - 6*mWW^4*s^7*t + 20*ep*mWW^4*s^7*t + 252*ep^2*mWW^4*s^7*t + 704*ep^3*mWW^4*s^7*t + 882*ep^4*mWW^4*s^7*t + 452*ep^5*mWW^4*s^7*t - 58*mtt^8*mWW^2*t^2 + 202*ep*mtt^8*mWW^2*t^2 + 2414*ep^2*mtt^8*mWW^2*t^2 + 5366*ep^3*mtt^8*mWW^2*t^2 + 3628*ep^4*mtt^8*mWW^2*t^2 + 16*ep^5*mtt^8*mWW^2*t^2 - 134*mtt^7*mWW^3*t^2 - 994*ep*mtt^7*mWW^3*t^2 + 3002*ep^2*mtt^7*mWW^3*t^2 + 26246*ep^3*mtt^7*mWW^3*t^2 + 50372*ep^4*mtt^7*mWW^3*t^2 + 30852*ep^5*mtt^7*mWW^3*t^2 + 1030*mtt^6*mWW^4*t^2 + 1836*ep*mtt^6*mWW^4*t^2 - 22626*ep^2*mtt^6*mWW^4*t^2 - 96156*ep^3*mtt^6*mWW^4*t^2 - 138048*ep^4*mtt^6*mWW^4*t^2 - 68836*ep^5*mtt^6*mWW^4*t^2 - 1524*mtt^5*mWW^5*t^2 - 2390*ep*mtt^5*mWW^5*t^2 + 20440*ep^2*mtt^5*mWW^5*t^2 + 79650*ep^3*mtt^5*mWW^5*t^2 + 103176*ep^4*mtt^5*mWW^5*t^2 + 44944*ep^5*mtt^5*mWW^5*t^2 + 546*mtt^4*mWW^6*t^2 + 3196*ep*mtt^4*mWW^6*t^2 + 9792*ep^2*mtt^4*mWW^6*t^2 + 76*ep^3*mtt^4*mWW^6*t^2 - 33590*ep^4*mtt^4*mWW^6*t^2 - 29052*ep^5*mtt^4*mWW^6*t^2 + 434*mtt^3*mWW^7*t^2 - 2704*ep*mtt^3*mWW^7*t^2 - 19384*ep^2*mtt^3*mWW^7*t^2 - 18784*ep^3*mtt^3*mWW^7*t^2 + 32006*ep^4*mtt^3*mWW^7*t^2 + 41648*ep^5*mtt^3*mWW^7*t^2 - 350*mtt^2*mWW^8*t^2 + 578*ep*mtt^2*mWW^8*t^2 + 5052*ep^2*mtt^2*mWW^8*t^2 + 5346*ep^3*mtt^2*mWW^8*t^2 - 7922*ep^4*mtt^2*mWW^8*t^2 - 12640*ep^5*mtt^2*mWW^8*t^2 + 56*mtt*mWW^9*t^2 + 448*ep*mtt*mWW^9*t^2 + 2046*ep^2*mtt*mWW^9*t^2 - 2960*ep^3*mtt*mWW^9*t^2 - 15674*ep^4*mtt*mWW^9*t^2 - 11636*ep^5*mtt*mWW^9*t^2 - 172*ep*mWW^10*t^2 - 736*ep^2*mWW^10*t^2 + 1216*ep^3*mWW^10*t^2 + 6052*ep^4*mWW^10*t^2 + 4704*ep^5*mWW^10*t^2 + 340*mtt^7*mWW^2*s*t^2 - 1308*ep*mtt^7*mWW^2*s*t^2 - 14558*ep^2*mtt^7*mWW^2*s*t^2 - 31160*ep^3*mtt^7*mWW^2*s*t^2 - 19158*ep^4*mtt^7*mWW^2*s*t^2 + 1668*ep^5*mtt^7*mWW^2*s*t^2 + 910*mtt^6*mWW^3*s*t^2 + 5266*ep*mtt^6*mWW^3*s*t^2 - 21010*ep^2*mtt^6*mWW^3*s*t^2 - 154930*ep^3*mtt^6*mWW^3*s*t^2 - 284972*ep^4*mtt^6*mWW^3*s*t^2 - 170560*ep^5*mtt^6*mWW^3*s*t^2 - 4774*mtt^5*mWW^4*s*t^2 - 7211*ep*mtt^5*mWW^4*s*t^2 + 103763*ep^2*mtt^5*mWW^4*s*t^2 + 420389*ep^3*mtt^5*mWW^4*s*t^2 + 587351*ep^4*mtt^5*mWW^4*s*t^2 + 286818*ep^5*mtt^5*mWW^4*s*t^2 + 4718*mtt^4*mWW^5*s*t^2 + 6227*ep*mtt^4*mWW^5*s*t^2 - 55901*ep^2*mtt^4*mWW^5*s*t^2 - 200933*ep^3*mtt^4*mWW^5*s*t^2 - 244245*ep^4*mtt^4*mWW^5*s*t^2 - 98202*ep^5*mtt^4*mWW^5*s*t^2 + 250*mtt^3*mWW^6*s*t^2 - 5974*ep*mtt^3*mWW^6*s*t^2 - 54528*ep^2*mtt^3*mWW^6*s*t^2 - 105970*ep^3*mtt^3*mWW^6*s*t^2 - 43550*ep^4*mtt^3*mWW^6*s*t^2 + 19740*ep^5*mtt^3*mWW^6*s*t^2 - 2172*mtt^2*mWW^7*s*t^2 + 2998*ep*mtt^2*mWW^7*s*t^2 + 48554*ep^2*mtt^2*mWW^7*s*t^2 + 87194*ep^3*mtt^2*mWW^7*s*t^2 + 15622*ep^4*mtt^2*mWW^7*s*t^2 - 39972*ep^5*mtt^2*mWW^7*s*t^2 + 752*mtt*mWW^8*s*t^2 + 505*ep*mtt*mWW^8*s*t^2 - 3377*ep^2*mtt*mWW^8*s*t^2 - 17199*ep^3*mtt*mWW^8*s*t^2 - 30831*ep^4*mtt*mWW^8*s*t^2 - 15658*ep^5*mtt*mWW^8*s*t^2 - 24*mWW^9*s*t^2 - 503*ep*mWW^9*s*t^2 - 2879*ep^2*mWW^9*s*t^2 + 2961*ep^3*mWW^9*s*t^2 + 20423*ep^4*mWW^9*s*t^2 + 16550*ep^5*mWW^9*s*t^2 - 822*mtt^6*mWW^2*s^2*t^2 + 3579*ep*mtt^6*mWW^2*s^2*t^2 + 36579*ep^2*mtt^6*mWW^2*s^2*t^2 + 74443*ep^3*mtt^6*mWW^2*s^2*t^2 + 39467*ep^4*mtt^6*mWW^2*s^2*t^2 - 9774*ep^5*mtt^6*mWW^2*s^2*t^2 - 2532*mtt^5*mWW^3*s^2*t^2 - 11162*ep*mtt^5*mWW^3*s^2*t^2 + 60520*ep^2*mtt^5*mWW^3*s^2*t^2 + 378894*ep^3*mtt^5*mWW^3*s^2*t^2 + 662612*ep^4*mtt^5*mWW^3*s^2*t^2 + 385076*ep^5*mtt^5*mWW^3*s^2*t^2 + 8606*mtt^4*mWW^4*s^2*t^2 + 9600*ep*mtt^4*mWW^4*s^2*t^2 - 186350*ep^2*mtt^4*mWW^4*s^2*t^2 - 700868*ep^3*mtt^4*mWW^4*s^2*t^2 - 934128*ep^4*mtt^4*mWW^4*s^2*t^2 - 438412*ep^5*mtt^4*mWW^4*s^2*t^2 - 4330*mtt^3*mWW^5*s^2*t^2 - 3334*ep*mtt^3*mWW^5*s^2*t^2 + 32410*ep^2*mtt^3*mWW^5*s^2*t^2 + 75106*ep^3*mtt^3*mWW^5*s^2*t^2 + 45232*ep^4*mtt^3*mWW^5*s^2*t^2 - 8476*ep^5*mtt^3*mWW^5*s^2*t^2 - 3202*mtt^2*mWW^6*s^2*t^2 + 2161*ep*mtt^2*mWW^6*s^2*t^2 + 98273*ep^2*mtt^2*mWW^6*s^2*t^2 + 265721*ep^3*mtt^2*mWW^6*s^2*t^2 + 247197*ep^4*mtt^2*mWW^6*s^2*t^2 + 71114*ep^5*mtt^2*mWW^6*s^2*t^2 + 2570*mtt*mWW^7*s^2*t^2 - 366*ep*mtt*mWW^7*s^2*t^2 - 38872*ep^2*mtt*mWW^7*s^2*t^2 - 94774*ep^3*mtt*mWW^7*s^2*t^2 - 79106*ep^4*mtt*mWW^7*s^2*t^2 - 15916*ep^5*mtt*mWW^7*s^2*t^2 - 290*mWW^8*s^2*t^2 - 414*ep*mWW^8*s^2*t^2 - 1248*ep^2*mWW^8*s^2*t^2 + 6662*ep^3*mWW^8*s^2*t^2 + 26134*ep^4*mWW^8*s^2*t^2 + 19940*ep^5*mWW^8*s^2*t^2 + 1040*mtt^5*mWW^2*s^3*t^2 - 5345*ep*mtt^5*mWW^2*s^3*t^2 - 49015*ep^2*mtt^5*mWW^2*s^3*t^2 - 92625*ep^3*mtt^5*mWW^2*s^3*t^2 - 36945*ep^4*mtt^5*mWW^2*s^3*t^2 + 23290*ep^5*mtt^5*mWW^2*s^3*t^2 + 3700*mtt^4*mWW^3*s^3*t^2 + 11799*ep*mtt^4*mWW^3*s^3*t^2 - 92019*ep^2*mtt^4*mWW^3*s^3*t^2 - 490329*ep^3*mtt^4*mWW^3*s^3*t^2 - 806265*ep^4*mtt^4*mWW^3*s^3*t^2 - 450550*ep^5*mtt^4*mWW^3*s^3*t^2 - 7320*mtt^3*mWW^4*s^3*t^2 - 3577*ep*mtt^3*mWW^4*s^3*t^2 + 159295*ep^2*mtt^3*mWW^4*s^3*t^2 + 526619*ep^3*mtt^3*mWW^4*s^3*t^2 + 636361*ep^4*mtt^3*mWW^4*s^3*t^2 + 271278*ep^5*mtt^3*mWW^4*s^3*t^2 + 6*mtt^2*mWW^5*s^3*t^2 - 2807*ep*mtt^2*mWW^5*s^3*t^2 + 34337*ep^2*mtt^2*mWW^5*s^3*t^2 + 178901*ep^3*mtt^2*mWW^5*s^3*t^2 + 285857*ep^4*mtt^2*mWW^5*s^3*t^2 + 157130*ep^5*mtt^2*mWW^5*s^3*t^2 + 3410*mtt*mWW^6*s^3*t^2 + 578*ep*mtt*mWW^6*s^3*t^2 - 71928*ep^2*mtt*mWW^6*s^3*t^2 - 211802*ep^3*mtt*mWW^6*s^3*t^2 - 226438*ep^4*mtt*mWW^6*s^3*t^2 - 83980*ep^5*mtt*mWW^6*s^3*t^2 - 820*mWW^7*s^3*t^2 + 62*ep*mWW^7*s^3*t^2 + 9508*ep^2*mWW^7*s^3*t^2 + 26322*ep^3*mWW^7*s^3*t^2 + 32348*ep^4*mWW^7*s^3*t^2 + 15140*ep^5*mWW^7*s^3*t^2 - 710*mtt^4*mWW^2*s^4*t^2 + 4680*ep*mtt^4*mWW^2*s^4*t^2 + 36940*ep^2*mtt^4*mWW^2*s^4*t^2 + 61460*ep^3*mtt^4*mWW^2*s^4*t^2 + 9290*ep^4*mtt^4*mWW^2*s^4*t^2 - 29340*ep^5*mtt^4*mWW^2*s^4*t^2 - 2990*mtt^3*mWW^3*s^4*t^2 - 6106*ep*mtt^3*mWW^3*s^4*t^2 + 78006*ep^2*mtt^3*mWW^3*s^4*t^2 + 352366*ep^3*mtt^3*mWW^3*s^4*t^2 + 535360*ep^4*mtt^3*mWW^3*s^4*t^2 + 282820*ep^5*mtt^3*mWW^3*s^4*t^2 + 2614*mtt^2*mWW^4*s^4*t^2 - 2299*ep*mtt^2*mWW^4*s^4*t^2 - 58025*ep^2*mtt^2*mWW^4*s^4*t^2 - 136199*ep^3*mtt^2*mWW^4*s^4*t^2 - 107105*ep^4*mtt^2*mWW^4*s^4*t^2 - 19002*ep^5*mtt^2*mWW^4*s^4*t^2 + 1726*mtt*mWW^5*s^4*t^2 + 2658*ep*mtt*mWW^5*s^4*t^2 - 44500*ep^2*mtt*mWW^5*s^4*t^2 - 177638*ep^3*mtt*mWW^5*s^4*t^2 - 246310*ep^4*mtt*mWW^5*s^4*t^2 - 120744*ep^5*mtt*mWW^5*s^4*t^2 - 1004*mWW^6*s^4*t^2 + 39*ep*mWW^6*s^4*t^2 + 18391*ep^2*mWW^6*s^4*t^2 + 51975*ep^3*mWW^6*s^4*t^2 + 56381*ep^4*mWW^6*s^4*t^2 + 22178*ep^5*mWW^6*s^4*t^2 + 228*mtt^3*mWW^2*s^5*t^2 - 2382*ep*mtt^3*mWW^2*s^5*t^2 - 14844*ep^2*mtt^3*mWW^2*s^5*t^2 - 18346*ep^3*mtt^3*mWW^2*s^5*t^2 + 10312*ep^4*mtt^3*mWW^2*s^5*t^2 + 20664*ep^5*mtt^3*mWW^2*s^5*t^2 + 1254*mtt^2*mWW^3*s^5*t^2 + 1028*ep*mtt^2*mWW^3*s^5*t^2 - 34996*ep^2*mtt^2*mWW^3*s^5*t^2 - 131280*ep^3*mtt^2*mWW^3*s^5*t^2 - 177842*ep^4*mtt^2*mWW^3*s^5*t^2 - 85412*ep^5*mtt^2*mWW^3*s^5*t^2 - 2*mtt*mWW^4*s^5*t^2 + 1968*ep*mtt*mWW^4*s^5*t^2 + 506*ep^2*mtt*mWW^4*s^5*t^2 - 28996*ep^3*mtt*mWW^4*s^5*t^2 - 66828*ep^4*mtt*mWW^4*s^5*t^2 - 43256*ep^5*mtt*mWW^4*s^5*t^2 - 596*mWW^5*s^5*t^2 - 354*ep*mWW^5*s^5*t^2 + 13214*ep^2*mWW^5*s^5*t^2 + 44914*ep^3*mWW^5*s^5*t^2 + 56290*ep^4*mWW^5*s^5*t^2 + 25348*ep^5*mWW^5*s^5*t^2 - 10*mtt^2*mWW^2*s^6*t^2 + 643*ep*mtt^2*mWW^2*s^6*t^2 + 2483*ep^2*mtt^2*mWW^2*s^6*t^2 - 5*ep^3*mtt^2*mWW^2*s^6*t^2 - 8497*ep^4*mtt^2*mWW^2*s^6*t^2 - 7718*ep^5*mtt^2*mWW^2*s^6*t^2 - 200*mtt*mWW^3*s^6*t^2 + 238*ep*mtt*mWW^3*s^6*t^2 + 6496*ep^2*mtt*mWW^3*s^6*t^2 + 18166*ep^3*mtt*mWW^3*s^6*t^2 + 18832*ep^4*mtt*mWW^3*s^6*t^2 + 6580*ep^5*mtt*mWW^3*s^6*t^2 - 154*mWW^4*s^6*t^2 - 317*ep*mWW^4*s^6*t^2 + 3437*ep^2*mWW^4*s^6*t^2 + 15211*ep^3*mWW^4*s^6*t^2 + 22397*ep^4*mWW^4*s^6*t^2 + 11410*ep^5*mWW^4*s^6*t^2 - 8*mtt*mWW^2*s^7*t^2 - 69*ep*mtt*mWW^2*s^7*t^2 + ep^2*mtt*mWW^2*s^7*t^2 + 867*ep^3*mtt*mWW^2*s^7*t^2 + 1903*ep^4*mtt*mWW^2*s^7*t^2 + 1194*ep^5*mtt*mWW^2*s^7*t^2 - 8*mWW^3*s^7*t^2 - 69*ep*mWW^3*s^7*t^2 + ep^2*mWW^3*s^7*t^2 + 867*ep^3*mWW^3*s^7*t^2 + 1903*ep^4*mWW^3*s^7*t^2 + 1194*ep^5*mWW^3*s^7*t^2 + 84*mtt^8*mWW*t^3 + 122*ep*mtt^8*mWW*t^3 - 1926*ep^2*mtt^8*mWW*t^3 - 7798*ep^3*mtt^8*mWW*t^3 - 10910*ep^4*mtt^8*mWW*t^3 - 5300*ep^5*mtt^8*mWW*t^3 + 102*mtt^7*mWW^2*t^3 - 744*ep*mtt^7*mWW^2*t^3 - 7046*ep^2*mtt^7*mWW^2*t^3 - 14876*ep^3*mtt^7*mWW^2*t^3 - 8584*ep^4*mtt^7*mWW^2*t^3 + 1436*ep^5*mtt^7*mWW^2*t^3 - 496*mtt^6*mWW^3*t^3 + 1963*ep*mtt^6*mWW^3*t^3 + 14185*ep^2*mtt^6*mWW^3*t^3 + 10435*ep^3*mtt^6*mWW^3*t^3 - 31493*ep^4*mtt^6*mWW^3*t^3 - 37026*ep^5*mtt^6*mWW^3*t^3 - 572*mtt^5*mWW^4*t^3 - 2511*ep*mtt^5*mWW^4*t^3 + 19977*ep^2*mtt^5*mWW^4*t^3 + 105981*ep^3*mtt^5*mWW^4*t^3 + 170951*ep^4*mtt^5*mWW^4*t^3 + 94686*ep^5*mtt^5*mWW^4*t^3 + 2244*mtt^4*mWW^5*t^3 + 1352*ep*mtt^4*mWW^5*t^3 - 46800*ep^2*mtt^4*mWW^5*t^3 - 136900*ep^3*mtt^4*mWW^5*t^3 - 127928*ep^4*mtt^4*mWW^5*t^3 - 32120*ep^5*mtt^4*mWW^5*t^3 - 1606*mtt^3*mWW^6*t^3 - 650*ep*mtt^3*mWW^6*t^3 + 17612*ep^2*mtt^3*mWW^6*t^3 + 34706*ep^3*mtt^3*mWW^6*t^3 + 3210*ep^4*mtt^3*mWW^6*t^3 - 23200*ep^5*mtt^3*mWW^6*t^3 + 20*mtt^2*mWW^7*t^3 + 1263*ep*mtt^2*mWW^7*t^3 + 11209*ep^2*mtt^2*mWW^7*t^3 + 9351*ep^3*mtt^2*mWW^7*t^3 - 24937*ep^4*mtt^2*mWW^7*t^3 - 26234*ep^5*mtt^2*mWW^7*t^3 + 252*mtt*mWW^8*t^3 - 975*ep*mtt*mWW^8*t^3 - 8095*ep^2*mtt*mWW^8*t^3 + 13*ep^3*mtt*mWW^8*t^3 + 35767*ep^4*mtt*mWW^8*t^3 + 32966*ep^5*mtt*mWW^8*t^3 - 28*mWW^9*t^3 + 180*ep*mWW^9*t^3 + 884*ep^2*mWW^9*t^3 - 912*ep^3*mWW^9*t^3 - 6076*ep^4*mWW^9*t^3 - 5208*ep^5*mWW^9*t^3 - 504*mtt^7*mWW*s*t^3 - 720*ep*mtt^7*mWW*s*t^3 + 11588*ep^2*mtt^7*mWW*s*t^3 + 46712*ep^3*mtt^7*mWW*s*t^3 + 65156*ep^4*mtt^7*mWW*s*t^3 + 31560*ep^5*mtt^7*mWW*s*t^3 - 714*mtt^6*mWW^2*s*t^3 + 3818*ep*mtt^6*mWW^2*s*t^3 + 41116*ep^2*mtt^6*mWW^2*s*t^3 + 91890*ep^3*mtt^6*mWW^2*s*t^3 + 61990*ep^4*mtt^6*mWW^2*s*t^3 - 148*ep^5*mtt^6*mWW^2*s*t^3 + 2138*mtt^5*mWW^3*s*t^3 - 8530*ep*mtt^5*mWW^3*s*t^3 - 57446*ep^2*mtt^5*mWW^3*s*t^3 - 29390*ep^3*mtt^5*mWW^3*s*t^3 + 156796*ep^4*mtt^5*mWW^3*s*t^3 + 168800*ep^5*mtt^5*mWW^3*s*t^3 + 3102*mtt^4*mWW^4*s*t^3 + 8306*ep*mtt^4*mWW^4*s*t^3 - 97670*ep^2*mtt^4*mWW^4*s*t^3 - 443826*ep^3*mtt^4*mWW^4*s*t^3 - 661312*ep^4*mtt^4*mWW^4*s*t^3 - 344552*ep^5*mtt^4*mWW^4*s*t^3 - 7274*mtt^3*mWW^5*s*t^3 - 2310*ep*mtt^3*mWW^5*s*t^3 + 144014*ep^2*mtt^3*mWW^5*s*t^3 + 392386*ep^3*mtt^3*mWW^5*s*t^3 + 336944*ep^4*mtt^3*mWW^5*s*t^3 + 66408*ep^5*mtt^3*mWW^5*s*t^3 + 2952*mtt^2*mWW^6*s*t^3 + 288*ep*mtt^2*mWW^6*s*t^3 - 21366*ep^2*mtt^2*mWW^6*s*t^3 - 26316*ep^3*mtt^2*mWW^6*s*t^3 + 25014*ep^4*mtt^2*mWW^6*s*t^3 + 46380*ep^5*mtt^2*mWW^6*s*t^3 + 632*mtt*mWW^7*s*t^3 - 1224*ep*mtt*mWW^7*s*t^3 - 27420*ep^2*mtt*mWW^7*s*t^3 - 37172*ep^3*mtt*mWW^7*s*t^3 + 34176*ep^4*mtt*mWW^7*s*t^3 + 52608*ep^5*mtt*mWW^7*s*t^3 - 332*mWW^8*s*t^3 + 372*ep*mWW^8*s*t^3 + 6992*ep^2*mWW^8*s*t^3 + 4660*ep^3*mWW^8*s*t^3 - 20684*ep^4*mWW^8*s*t^3 - 22208*ep^5*mWW^8*s*t^3 + 1260*mtt^6*mWW*s^2*t^3 + 1770*ep*mtt^6*mWW*s^2*t^3 - 29050*ep^2*mtt^6*mWW*s^2*t^3 - 116590*ep^3*mtt^6*mWW*s^2*t^3 - 162130*ep^4*mtt^6*mWW*s^2*t^3 - 78300*ep^5*mtt^6*mWW*s^2*t^3 + 2040*mtt^5*mWW^2*s^2*t^3 - 7969*ep*mtt^5*mWW^2*s^2*t^3 - 99985*ep^2*mtt^5*mWW^2*s^2*t^3 - 236057*ep^3*mtt^5*mWW^2*s^2*t^3 - 180271*ep^4*mtt^5*mWW^2*s^2*t^3 - 20110*ep^5*mtt^5*mWW^2*s^2*t^3 - 3436*mtt^4*mWW^3*s^2*t^3 + 14391*ep*mtt^4*mWW^3*s^2*t^3 + 83647*ep^2*mtt^4*mWW^3*s^2*t^3 + 1695*ep^3*mtt^4*mWW^3*s^2*t^3 - 322755*ep^4*mtt^4*mWW^3*s^2*t^3 - 307542*ep^5*mtt^4*mWW^3*s^2*t^3 - 6362*mtt^3*mWW^4*s^2*t^3 - 8735*ep*mtt^3*mWW^4*s^2*t^3 + 186155*ep^2*mtt^3*mWW^4*s^2*t^3 + 718261*ep^3*mtt^3*mWW^4*s^2*t^3 + 963471*ep^4*mtt^3*mWW^4*s^2*t^3 + 456874*ep^5*mtt^3*mWW^4*s^2*t^3 + 8252*mtt^2*mWW^5*s^2*t^3 - 1615*ep*mtt^2*mWW^5*s^2*t^3 - 156009*ep^2*mtt^2*mWW^5*s^2*t^3 - 368039*ep^3*mtt^2*mWW^5*s^2*t^3 - 250615*ep^4*mtt^2*mWW^5*s^2*t^3 - 4702*ep^5*mtt^2*mWW^5*s^2*t^3 - 1102*mtt*mWW^6*s^2*t^3 + 1948*ep*mtt*mWW^6*s^2*t^3 - 5866*ep^2*mtt*mWW^6*s^2*t^3 - 48980*ep^3*mtt*mWW^6*s^2*t^3 - 75068*ep^4*mtt*mWW^6*s^2*t^3 - 40876*ep^5*mtt*mWW^6*s^2*t^3 - 652*mWW^7*s^2*t^3 - 206*ep*mWW^7*s^2*t^3 + 15444*ep^2*mWW^7*s^2*t^3 + 28758*ep^3*mWW^7*s^2*t^3 - 2672*ep^4*mWW^7*s^2*t^3 - 20272*ep^5*mWW^7*s^2*t^3 - 1680*mtt^5*mWW*s^3*t^3 - 2320*ep*mtt^5*mWW*s^3*t^3 + 38840*ep^2*mtt^5*mWW*s^3*t^3 + 155200*ep^3*mtt^5*mWW*s^3*t^3 + 215160*ep^4*mtt^5*mWW*s^3*t^3 + 103600*ep^5*mtt^5*mWW*s^3*t^3 - 3060*mtt^4*mWW^2*s^3*t^3 + 8576*ep*mtt^4*mWW^2*s^3*t^3 + 129700*ep^2*mtt^4*mWW^2*s^3*t^3 + 322848*ep^3*mtt^4*mWW^2*s^3*t^3 + 272864*ep^4*mtt^4*mWW^2*s^3*t^3 + 53200*ep^5*mtt^4*mWW^2*s^3*t^3 + 2308*mtt^3*mWW^3*s^3*t^3 - 11502*ep*mtt^3*mWW^3*s^3*t^3 - 44110*ep^2*mtt^3*mWW^3*s^3*t^3 + 78066*ep^3*mtt^3*mWW^3*s^3*t^3 + 353642*ep^4*mtt^3*mWW^3*s^3*t^3 + 283708*ep^5*mtt^3*mWW^3*s^3*t^3 + 6158*mtt^2*mWW^4*s^3*t^3 + 1722*ep*mtt^2*mWW^4*s^3*t^3 - 171080*ep^2*mtt^2*mWW^4*s^3*t^3 - 552870*ep^3*mtt^2*mWW^4*s^3*t^3 - 639942*ep^4*mtt^2*mWW^4*s^3*t^3 - 256980*ep^5*mtt^2*mWW^4*s^3*t^3 - 3658*mtt*mWW^5*s^3*t^3 + 4332*ep*mtt*mWW^5*s^3*t^3 + 66068*ep^2*mtt*mWW^5*s^3*t^3 + 109188*ep^3*mtt*mWW^5*s^3*t^3 + 12658*ep^4*mtt*mWW^5*s^3*t^3 - 53060*ep^5*mtt*mWW^5*s^3*t^3 - 232*mWW^6*s^3*t^3 - 1404*ep*mWW^6*s^3*t^3 + 9938*ep^2*mWW^6*s^3*t^3 + 39332*ep^3*mWW^6*s^3*t^3 + 42850*ep^4*mWW^6*s^3*t^3 + 14756*ep^5*mWW^6*s^3*t^3 + 1260*mtt^4*mWW*s^4*t^3 + 1710*ep*mtt^4*mWW*s^4*t^3 - 29210*ep^2*mtt^4*mWW*s^4*t^3 - 116210*ep^3*mtt^4*mWW*s^4*t^3 - 160610*ep^4*mtt^4*mWW*s^4*t^3 - 77100*ep^5*mtt^4*mWW*s^4*t^3 + 2550*mtt^3*mWW^2*s^4*t^3 - 4934*ep*mtt^3*mWW^2*s^4*t^3 - 94660*ep^2*mtt^3*mWW^2*s^4*t^3 - 247962*ep^3*mtt^3*mWW^2*s^4*t^3 - 228106*ep^4*mtt^3*mWW^2*s^4*t^3 - 59000*ep^5*mtt^3*mWW^2*s^4*t^3 - 248*mtt^2*mWW^3*s^4*t^3 + 4015*ep*mtt^2*mWW^3*s^4*t^3 - 7867*ep^2*mtt^2*mWW^3*s^4*t^3 - 106993*ep^3*mtt^2*mWW^3*s^4*t^3 - 219961*ep^4*mtt^2*mWW^3*s^4*t^3 - 138482*ep^5*mtt^2*mWW^3*s^4*t^3 - 2778*mtt*mWW^4*s^4*t^3 + 2092*ep*mtt*mWW^4*s^4*t^3 + 74490*ep^2*mtt*mWW^4*s^4*t^3 + 196356*ep^3*mtt*mWW^4*s^4*t^3 + 179964*ep^4*mtt*mWW^4*s^4*t^3 + 48116*ep^5*mtt*mWW^4*s^4*t^3 + 436*mWW^5*s^4*t^3 - 1759*ep*mWW^5*s^4*t^3 - 7273*ep^2*mWW^5*s^4*t^3 + 3365*ep^3*mWW^5*s^4*t^3 + 28941*ep^4*mWW^5*s^4*t^3 + 23474*ep^5*mWW^5*s^4*t^3 - 504*mtt^3*mWW*s^5*t^3 - 672*ep*mtt^3*mWW*s^5*t^3 + 11716*ep^2*mtt^3*mWW*s^5*t^3 + 46408*ep^3*mtt^3*mWW*s^5*t^3 + 63940*ep^4*mtt^3*mWW*s^5*t^3 + 30600*ep^5*mtt^3*mWW*s^5*t^3 - 1122*mtt^2*mWW^2*s^5*t^3 + 1390*ep*mtt^2*mWW^2*s^5*t^3 + 36856*ep^2*mtt^2*mWW^2*s^5*t^3 + 101414*ep^3*mtt^2*mWW^2*s^5*t^3 + 100258*ep^4*mtt^2*mWW^2*s^5*t^3 + 30964*ep^5*mtt^2*mWW^2*s^5*t^3 - 398*mtt*mWW^3*s^5*t^3 - 216*ep*mtt*mWW^3*s^5*t^3 + 15596*ep^2*mtt*mWW^3*s^5*t^3 + 57348*ep^3*mtt*mWW^3*s^5*t^3 + 74994*ep^4*mtt*mWW^3*s^5*t^3 + 34164*ep^5*mtt*mWW^3*s^5*t^3 + 452*mWW^4*s^5*t^3 - 874*ep*mWW^4*s^5*t^3 - 11872*ep^2*mWW^4*s^5*t^3 - 23902*ep^3*mWW^4*s^5*t^3 - 13132*ep^4*mWW^4*s^5*t^3 + 1856*ep^5*mWW^4*s^5*t^3 + 84*mtt^2*mWW*s^6*t^3 + 110*ep*mtt^2*mWW*s^6*t^3 - 1958*ep^2*mtt^2*mWW*s^6*t^3 - 7722*ep^3*mtt^2*mWW*s^6*t^3 - 10606*ep^4*mtt^2*mWW*s^6*t^3 - 5060*ep^5*mtt^2*mWW*s^6*t^3 + 204*mtt*mWW^2*s^6*t^3 - 137*ep*mtt*mWW^2*s^6*t^3 - 5981*ep^2*mtt*mWW^2*s^6*t^3 - 17257*ep^3*mtt*mWW^2*s^6*t^3 - 18151*ep^4*mtt*mWW^2*s^6*t^3 - 6342*ep^5*mtt*mWW^2*s^6*t^3 + 132*mWW^3*s^6*t^3 - 121*ep*mWW^3*s^6*t^3 - 4005*ep^2*mWW^3*s^6*t^3 - 11161*ep^3*mWW^3*s^6*t^3 - 11223*ep^4*mWW^3*s^6*t^3 - 3622*ep^5*mWW^3*s^6*t^3 - 24*mtt^8*t^4 - 28*ep*mtt^8*t^4 + 548*ep^2*mtt^8*t^4 + 2092*ep^3*mtt^8*t^4 + 2812*ep^4*mtt^8*t^4 + 1320*ep^5*mtt^8*t^4 - 360*mtt^7*mWW*t^4 - 620*ep*mtt^7*mWW*t^4 + 8204*ep^2*mtt^7*mWW*t^4 + 34496*ep^3*mtt^7*mWW*t^4 + 48988*ep^4*mtt^7*mWW*t^4 + 23964*ep^5*mtt^7*mWW*t^4 + 570*mtt^6*mWW^2*t^4 + 2618*ep*mtt^6*mWW^2*t^4 - 470*ep^2*mtt^6*mWW^2*t^4 - 27186*ep^3*mtt^6*mWW^2*t^4 - 59000*ep^4*mtt^6*mWW^2*t^4 - 37924*ep^5*mtt^6*mWW^2*t^4 + 840*mtt^5*mWW^3*t^4 - 3278*ep*mtt^5*mWW^3*t^4 - 33750*ep^2*mtt^5*mWW^3*t^4 - 56390*ep^3*mtt^5*mWW^3*t^4 + 1914*ep^4*mtt^5*mWW^3*t^4 + 39256*ep^5*mtt^5*mWW^3*t^4 - 1408*mtt^4*mWW^4*t^4 + 1642*ep*mtt^4*mWW^4*t^4 + 20364*ep^2*mtt^4*mWW^4*t^4 + 9638*ep^3*mtt^4*mWW^4*t^4 - 66264*ep^4*mtt^4*mWW^4*t^4 - 72356*ep^5*mtt^4*mWW^4*t^4 - 560*mtt^3*mWW^5*t^4 - 238*ep*mtt^3*mWW^5*t^4 + 25676*ep^2*mtt^3*mWW^5*t^4 + 73882*ep^3*mtt^3*mWW^5*t^4 + 65400*ep^4*mtt^3*mWW^5*t^4 + 16488*ep^5*mtt^3*mWW^5*t^4 + 1410*mtt^2*mWW^6*t^4 - 496*ep*mtt^2*mWW^6*t^4 - 27250*ep^2*mtt^2*mWW^6*t^4 - 38316*ep^3*mtt^2*mWW^6*t^4 + 33292*ep^4*mtt^2*mWW^6*t^4 + 57064*ep^5*mtt^2*mWW^6*t^4 - 416*mtt*mWW^7*t^4 + 384*ep*mtt*mWW^7*t^4 + 5486*ep^2*mtt*mWW^7*t^4 + 1708*ep^3*mtt*mWW^7*t^4 - 21590*ep^4*mtt*mWW^7*t^4 - 22940*ep^5*mtt*mWW^7*t^4 - 52*mWW^8*t^4 + 16*ep*mWW^8*t^4 + 1192*ep^2*mWW^8*t^4 + 76*ep^3*mWW^8*t^4 - 5552*ep^4*mWW^8*t^4 - 4872*ep^5*mWW^8*t^4 + 144*mtt^7*s*t^4 + 168*ep*mtt^7*s*t^4 - 3288*ep^2*mtt^7*s*t^4 - 12552*ep^3*mtt^7*s*t^4 - 16872*ep^4*mtt^7*s*t^4 - 7920*ep^5*mtt^7*s*t^4 + 1944*mtt^6*mWW*s*t^4 + 3236*ep*mtt^6*mWW*s*t^4 - 44416*ep^2*mtt^6*mWW*s*t^4 - 184872*ep^3*mtt^6*mWW*s*t^4 - 260944*ep^4*mtt^6*mWW*s*t^4 - 126996*ep^5*mtt^6*mWW*s*t^4 - 2046*mtt^5*mWW^2*s*t^4 - 10661*ep*mtt^5*mWW^2*s*t^4 - 7729*ep^2*mtt^5*mWW^2*s*t^4 + 78507*ep^3*mtt^5*mWW^2*s*t^4 + 201799*ep^4*mtt^5*mWW^2*s*t^4 + 138722*ep^5*mtt^5*mWW^2*s*t^4 - 4186*mtt^4*mWW^3*s*t^4 + 9365*ep*mtt^4*mWW^3*s*t^4 + 136481*ep^2*mtt^4*mWW^3*s*t^4 + 272085*ep^3*mtt^4*mWW^3*s*t^4 + 97037*ep^4*mtt^4*mWW^3*s*t^4 - 86510*ep^5*mtt^4*mWW^3*s*t^4 + 4130*mtt^3*mWW^4*s*t^4 - 2281*ep*mtt^3*mWW^4*s*t^4 - 44367*ep^2*mtt^3*mWW^4*s*t^4 - 16841*ep^3*mtt^3*mWW^4*s*t^4 + 153377*ep^4*mtt^3*mWW^4*s*t^4 + 163358*ep^5*mtt^3*mWW^4*s*t^4 + 2198*mtt^2*mWW^5*s*t^4 - 391*ep*mtt^2*mWW^5*s*t^4 - 77603*ep^2*mtt^2*mWW^5*s*t^4 - 197799*ep^3*mtt^2*mWW^5*s*t^4 - 136719*ep^4*mtt^2*mWW^5*s*t^4 - 4934*ep^5*mtt^2*mWW^5*s*t^4 - 2484*mtt*mWW^6*s*t^4 + 430*ep*mtt*mWW^6*s*t^4 + 43052*ep^2*mtt*mWW^6*s*t^4 + 66554*ep^3*mtt*mWW^6*s*t^4 - 34608*ep^4*mtt*mWW^6*s*t^4 - 77024*ep^5*mtt*mWW^6*s*t^4 + 300*mWW^7*s*t^4 + 134*ep*mWW^7*s*t^4 - 1938*ep^2*mWW^7*s*t^4 - 4026*ep^3*mWW^7*s*t^4 - 1150*ep^4*mWW^7*s*t^4 + 2456*ep^5*mWW^7*s*t^4 - 360*mtt^6*s^2*t^4 - 420*ep*mtt^6*s^2*t^4 + 8220*ep^2*mtt^6*s^2*t^4 + 31380*ep^3*mtt^6*s^2*t^4 + 42180*ep^4*mtt^6*s^2*t^4 + 19800*ep^5*mtt^6*s^2*t^4 - 4320*mtt^5*mWW*s^2*t^4 - 6904*ep*mtt^5*mWW*s^2*t^4 + 98956*ep^2*mtt^5*mWW*s^2*t^4 + 407072*ep^3*mtt^5*mWW*s^2*t^4 + 570508*ep^4*mtt^5*mWW*s^2*t^4 + 276000*ep^5*mtt^5*mWW*s^2*t^4 + 2358*mtt^4*mWW^2*s^2*t^4 + 16433*ep*mtt^4*mWW^2*s^2*t^4 + 38741*ep^2*mtt^4*mWW^2*s^2*t^4 - 32311*ep^3*mtt^4*mWW^2*s^2*t^4 - 206171*ep^4*mtt^4*mWW^2*s^2*t^4 - 171562*ep^5*mtt^4*mWW^2*s^2*t^4 + 7812*mtt^3*mWW^3*s^2*t^4 - 8268*ep*mtt^3*mWW^3*s^2*t^4 - 212140*ep^2*mtt^3*mWW^3*s^2*t^4 - 494616*ep^3*mtt^3*mWW^3*s^2*t^4 - 322500*ep^4*mtt^3*mWW^3*s^2*t^4 + 15616*ep^5*mtt^3*mWW^3*s^2*t^4 - 3914*mtt^2*mWW^4*s^2*t^4 - 722*ep*mtt^2*mWW^4*s^2*t^4 + 18936*ep^2*mtt^2*mWW^4*s^2*t^4 - 17298*ep^3*mtt^2*mWW^4*s^2*t^4 - 123070*ep^4*mtt^2*mWW^4*s^2*t^4 - 109276*ep^5*mtt^2*mWW^4*s^2*t^4 - 2664*mtt*mWW^5*s^2*t^4 + 838*ep*mtt*mWW^5*s^2*t^4 + 75534*ep^2*mtt*mWW^5*s^2*t^4 + 177762*ep^3*mtt*mWW^5*s^2*t^4 + 99290*ep^4*mtt*mWW^5*s^2*t^4 - 19872*ep^5*mtt*mWW^5*s^2*t^4 + 1088*mWW^6*s^2*t^4 + 163*ep*mWW^6*s^2*t^4 - 15847*ep^2*mWW^6*s^2*t^4 - 28933*ep^3*mWW^6*s^2*t^4 + 259*ep^4*mWW^6*s^2*t^4 + 19342*ep^5*mWW^6*s^2*t^4 + 480*mtt^5*s^3*t^4 + 560*ep*mtt^5*s^3*t^4 - 10960*ep^2*mtt^5*s^3*t^4 - 41840*ep^3*mtt^5*s^3*t^4 - 56240*ep^4*mtt^5*s^3*t^4 - 26400*ep^5*mtt^5*s^3*t^4 + 5040*mtt^4*mWW*s^3*t^4 + 7656*ep*mtt^4*mWW*s^3*t^4 - 115744*ep^2*mtt^4*mWW*s^3*t^4 - 469488*ep^3*mtt^4*mWW*s^3*t^4 - 652352*ep^4*mtt^4*mWW*s^3*t^4 - 313320*ep^5*mtt^4*mWW*s^3*t^4 - 378*mtt^3*mWW^2*s^3*t^4 - 11381*ep*mtt^3*mWW^2*s^3*t^4 - 67933*ep^2*mtt^3*mWW^2*s^3*t^4 - 112701*ep^3*mtt^3*mWW^2*s^3*t^4 - 16081*ep^4*mtt^3*mWW^2*s^3*t^4 + 55258*ep^5*mtt^3*mWW^2*s^3*t^4 - 6726*mtt^2*mWW^3*s^3*t^4 + 1165*ep*mtt^2*mWW^3*s^3*t^4 + 154525*ep^2*mtt^2*mWW^3*s^3*t^4 + 416753*ep^3*mtt^2*mWW^3*s^3*t^4 + 371493*ep^4*mtt^2*mWW^3*s^3*t^4 + 83702*ep^5*mtt^2*mWW^3*s^3*t^4 + 1100*mtt*mWW^4*s^3*t^4 + 1934*ep*mtt*mWW^4*s^3*t^4 + 13928*ep^2*mtt*mWW^4*s^3*t^4 + 44942*ep^3*mtt*mWW^4*s^3*t^4 + 47160*ep^4*mtt*mWW^4*s^3*t^4 + 15352*ep^5*mtt*mWW^4*s^3*t^4 + 1008*mWW^5*s^3*t^4 - 272*ep*mWW^5*s^3*t^4 - 23530*ep^2*mWW^5*s^3*t^4 - 53292*ep^3*mWW^5*s^3*t^4 - 27254*ep^4*mWW^5*s^3*t^4 + 8588*ep^5*mWW^5*s^3*t^4 - 360*mtt^4*s^4*t^4 - 420*ep*mtt^4*s^4*t^4 + 8220*ep^2*mtt^4*s^4*t^4 + 31380*ep^3*mtt^4*s^4*t^4 + 42180*ep^4*mtt^4*s^4*t^4 + 19800*ep^5*mtt^4*s^4*t^4 - 3240*mtt^3*mWW*s^4*t^4 - 4604*ep*mtt^3*mWW*s^4*t^4 + 74596*ep^2*mtt^3*mWW*s^4*t^4 + 297312*ep^3*mtt^3*mWW*s^4*t^4 + 408628*ep^4*mtt^3*mWW*s^4*t^4 + 194460*ep^5*mtt^3*mWW*s^4*t^4 - 1104*mtt^2*mWW^2*s^4*t^4 + 2885*ep*mtt^2*mWW^2*s^4*t^4 + 55693*ep^2*mtt^2*mWW^2*s^4*t^4 + 154689*ep^3*mtt^2*mWW^2*s^4*t^4 + 152279*ep^4*mtt^2*mWW^2*s^4*t^4 + 45238*ep^5*mtt^2*mWW^2*s^4*t^4 + 2560*mtt*mWW^3*s^4*t^4 + 1404*ep*mtt*mWW^3*s^4*t^4 - 49804*ep^2*mtt*mWW^3*s^4*t^4 - 156048*ep^3*mtt*mWW^3*s^4*t^4 - 173204*ep^4*mtt*mWW^3*s^4*t^4 - 64492*ep^5*mtt*mWW^3*s^4*t^4 + 92*mWW^4*s^4*t^4 - 573*ep*mWW^4*s^4*t^4 - 8861*ep^2*mWW^4*s^4*t^4 - 20441*ep^3*mWW^4*s^4*t^4 - 11203*ep^4*mWW^4*s^4*t^4 + 2922*ep^5*mWW^4*s^4*t^4 + 144*mtt^3*s^5*t^4 + 168*ep*mtt^3*s^5*t^4 - 3288*ep^2*mtt^3*s^5*t^4 - 12552*ep^3*mtt^3*s^5*t^4 - 16872*ep^4*mtt^3*s^5*t^4 - 7920*ep^5*mtt^3*s^5*t^4 + 1080*mtt^2*mWW*s^5*t^4 + 1396*ep*mtt^2*mWW*s^5*t^4 - 24928*ep^2*mtt^2*mWW*s^5*t^4 - 97064*ep^3*mtt^2*mWW*s^5*t^4 - 131440*ep^4*mtt^2*mWW*s^5*t^4 - 61764*ep^5*mtt^2*mWW*s^5*t^4 + 720*mtt*mWW^2*s^5*t^4 + 238*ep*mtt*mWW^2*s^5*t^4 - 21086*ep^2*mtt*mWW^2*s^5*t^4 - 71450*ep^3*mtt*mWW^2*s^5*t^4 - 86626*ep^4*mtt*mWW^2*s^5*t^4 - 36068*ep^5*mtt*mWW^2*s^5*t^4 - 300*mWW^3*s^5*t^4 - 388*ep*mWW^3*s^5*t^4 + 4688*ep^2*mWW^3*s^5*t^4 + 18216*ep^3*mWW^3*s^5*t^4 + 25260*ep^4*mWW^3*s^5*t^4 + 12428*ep^5*mWW^3*s^5*t^4 - 24*mtt^2*s^6*t^4 - 28*ep*mtt^2*s^6*t^4 + 548*ep^2*mtt^2*s^6*t^4 + 2092*ep^3*mtt^2*s^6*t^4 + 2812*ep^4*mtt^2*s^6*t^4 + 1320*ep^5*mtt^2*s^6*t^4 - 144*mtt*mWW*s^6*t^4 - 160*ep*mtt*mWW*s^6*t^4 + 3332*ep^2*mtt*mWW*s^6*t^4 + 12544*ep^3*mtt*mWW*s^6*t^4 + 16612*ep^4*mtt*mWW*s^6*t^4 + 7656*ep^5*mtt*mWW*s^6*t^4 - 120*mWW^2*s^6*t^4 - 132*ep*mWW^2*s^6*t^4 + 2784*ep^2*mWW^2*s^6*t^4 + 10452*ep^3*mWW^2*s^6*t^4 + 13800*ep^4*mWW^2*s^6*t^4 + 6336*ep^5*mWW^2*s^6*t^4 + 128*mtt^7*t^5 + 180*ep*mtt^7*t^5 - 2770*ep^2*mtt^7*t^5 - 10908*ep^3*mtt^7*t^5 - 14866*ep^4*mtt^7*t^5 - 7044*ep^5*mtt^7*t^5 + 496*mtt^6*mWW*t^5 + 1033*ep*mtt^6*mWW*t^5 - 12057*ep^2*mtt^6*mWW*t^5 - 53359*ep^3*mtt^6*mWW*t^5 - 77467*ep^4*mtt^6*mWW*t^5 - 38310*ep^5*mtt^6*mWW*t^5 - 1768*mtt^5*mWW^2*t^5 - 5399*ep*mtt^5*mWW^2*t^5 + 20915*ep^2*mtt^5*mWW^2*t^5 + 119609*ep^3*mtt^5*mWW^2*t^5 + 190373*ep^4*mtt^5*mWW^2*t^5 + 100998*ep^5*mtt^5*mWW^2*t^5 + 612*mtt^4*mWW^3*t^5 + 5889*ep*mtt^4*mWW^3*t^5 + 17895*ep^2*mtt^4*mWW^3*t^5 - 7231*ep^3*mtt^4*mWW^3*t^5 - 83447*ep^4*mtt^4*mWW^3*t^5 - 73830*ep^5*mtt^4*mWW^3*t^5 + 1696*mtt^3*mWW^4*t^5 - 491*ep*mtt^3*mWW^4*t^5 - 36327*ep^2*mtt^3*mWW^4*t^5 - 71919*ep^3*mtt^3*mWW^4*t^5 - 8757*ep^4*mtt^3*mWW^4*t^5 + 41734*ep^5*mtt^3*mWW^4*t^5 - 1208*mtt^2*mWW^5*t^5 - 1402*ep*mtt^2*mWW^5*t^5 + 9230*ep^2*mtt^2*mWW^5*t^5 + 19226*ep^3*mtt^2*mWW^5*t^5 - 2546*ep^4*mtt^2*mWW^5*t^5 - 18380*ep^5*mtt^2*mWW^5*t^5 - 152*mtt*mWW^6*t^5 + 258*ep*mtt*mWW^6*t^5 + 6258*ep^2*mtt*mWW^6*t^5 + 5574*ep^3*mtt*mWW^6*t^5 - 16250*ep^4*mtt*mWW^6*t^5 - 17984*ep^5*mtt*mWW^6*t^5 + 196*mWW^7*t^5 - 68*ep*mWW^7*t^5 - 3144*ep^2*mWW^7*t^5 - 992*ep^3*mWW^7*t^5 + 12960*ep^4*mWW^7*t^5 + 12816*ep^5*mWW^7*t^5 - 672*mtt^6*s*t^5 - 932*ep*mtt^6*s*t^5 + 14578*ep^2*mtt^6*s*t^5 + 57212*ep^3*mtt^6*s*t^5 + 77810*ep^4*mtt^6*s*t^5 + 36804*ep^5*mtt^6*s*t^5 - 2416*mtt^5*mWW*s*t^5 - 4816*ep*mtt^5*mWW*s*t^5 + 57988*ep^2*mtt^5*mWW*s*t^5 + 252852*ep^3*mtt^5*mWW*s*t^5 + 363904*ep^4*mtt^5*mWW*s*t^5 + 178728*ep^5*mtt^5*mWW*s*t^5 + 6238*mtt^4*mWW^2*s*t^5 + 18496*ep*mtt^4*mWW^2*s*t^5 - 72838*ep^2*mtt^4*mWW^2*s*t^5 - 410248*ep^3*mtt^4*mWW^2*s*t^5 - 649720*ep^4*mtt^4*mWW^2*s*t^5 - 343832*ep^5*mtt^4*mWW^2*s*t^5 - 286*mtt^3*mWW^3*s*t^5 - 12304*ep*mtt^3*mWW^3*s*t^5 - 70060*ep^2*mtt^3*mWW^3*s*t^5 - 83340*ep^3*mtt^3*mWW^3*s*t^5 + 76906*ep^4*mtt^3*mWW^3*s*t^5 + 126884*ep^5*mtt^3*mWW^3*s*t^5 - 4902*mtt^2*mWW^4*s*t^5 - 3506*ep*mtt^2*mWW^4*s*t^5 + 84774*ep^2*mtt^2*mWW^4*s*t^5 + 221026*ep^3*mtt^2*mWW^4*s*t^5 + 145584*ep^4*mtt^2*mWW^4*s*t^5 - 12632*ep^5*mtt^2*mWW^4*s*t^5 + 1822*mtt*mWW^5*s*t^5 + 3564*ep*mtt*mWW^5*s*t^5 - 7032*ep^2*mtt*mWW^5*s*t^5 - 33092*ep^3*mtt*mWW^5*s*t^5 - 38882*ep^4*mtt*mWW^5*s*t^5 - 11532*ep^5*mtt*mWW^5*s*t^5 + 216*mWW^6*s*t^5 - 502*ep*mWW^6*s*t^5 - 7474*ep^2*mWW^6*s*t^5 - 4762*ep^3*mWW^6*s*t^5 + 23758*ep^4*mWW^6*s*t^5 + 25196*ep^5*mWW^6*s*t^5 + 1440*mtt^5*s^2*t^5 + 1960*ep*mtt^5*s^2*t^5 - 31340*ep^2*mtt^5*s^2*t^5 - 122440*ep^3*mtt^5*s^2*t^5 - 166060*ep^4*mtt^5*s^2*t^5 - 78360*ep^5*mtt^5*s^2*t^5 + 4736*mtt^4*mWW*s^2*t^5 + 8978*ep*mtt^4*mWW*s^2*t^5 - 112078*ep^2*mtt^4*mWW*s^2*t^5 - 480566*ep^3*mtt^4*mWW*s^2*t^5 - 684730*ep^4*mtt^4*mWW*s^2*t^5 - 333636*ep^5*mtt^4*mWW*s^2*t^5 - 8020*mtt^3*mWW^2*s^2*t^5 - 22853*ep*mtt^3*mWW^2*s^2*t^5 + 91095*ep^2*mtt^3*mWW^2*s^2*t^5 + 504071*ep^3*mtt^3*mWW^2*s^2*t^5 + 794053*ep^4*mtt^3*mWW^2*s^2*t^5 + 419430*ep^5*mtt^3*mWW^2*s^2*t^5 - 2000*mtt^2*mWW^3*s^2*t^5 + 5540*ep*mtt^2*mWW^3*s^2*t^5 + 100348*ep^2*mtt^2*mWW^3*s^2*t^5 + 245752*ep^3*mtt^2*mWW^3*s^2*t^5 + 174040*ep^4*mtt^2*mWW^3*s^2*t^5 + 3336*ep^5*mtt^2*mWW^3*s^2*t^5 + 4468*mtt*mWW^4*s^2*t^5 + 6602*ep*mtt*mWW^4*s^2*t^5 - 62998*ep^2*mtt*mWW^4*s^2*t^5 - 211406*ep^3*mtt*mWW^4*s^2*t^5 - 220426*ep^4*mtt*mWW^4*s^2*t^5 - 67088*ep^5*mtt*mWW^4*s^2*t^5 - 624*mWW^5*s^2*t^5 - 1923*ep*mWW^5*s^2*t^5 - 1139*ep^2*mWW^5*s^2*t^5 + 12525*ep^3*mWW^5*s^2*t^5 + 32835*ep^4*mWW^5*s^2*t^5 + 22238*ep^5*mWW^5*s^2*t^5 - 1600*mtt^4*s^3*t^5 - 2120*ep*mtt^4*s^3*t^5 + 34980*ep^2*mtt^4*s^3*t^5 + 135800*ep^3*mtt^4*s^3*t^5 + 183460*ep^4*mtt^4*s^3*t^5 + 86280*ep^5*mtt^4*s^3*t^5 - 4704*mtt^3*mWW*s^3*t^5 - 8400*ep*mtt^3*mWW*s^3*t^5 + 109604*ep^2*mtt^3*mWW*s^3*t^5 + 460848*ep^3*mtt^3*mWW*s^3*t^5 + 648916*ep^4*mtt^3*mWW*s^3*t^5 + 313224*ep^5*mtt^3*mWW*s^3*t^5 + 4318*mtt^2*mWW^2*s^3*t^5 + 11538*ep*mtt^2*mWW^2*s^3*t^5 - 45578*ep^2*mtt^2*mWW^2*s^3*t^5 - 246642*ep^3*mtt^2*mWW^2*s^3*t^5 - 386420*ep^4*mtt^2*mWW^2*s^3*t^5 - 204288*ep^5*mtt^2*mWW^2*s^3*t^5 + 2398*mtt*mWW^3*s^3*t^5 + 2322*ep*mtt*mWW^3*s^3*t^5 - 61818*ep^2*mtt*mWW^3*s^3*t^5 - 212754*ep^3*mtt*mWW^3*s^3*t^5 - 246700*ep^4*mtt*mWW^3*s^3*t^5 - 93504*ep^5*mtt*mWW^3*s^3*t^5 - 1256*mWW^4*s^3*t^5 - 2628*ep*mWW^4*s^3*t^5 + 14412*ep^2*mWW^4*s^3*t^5 + 62396*ep^3*mWW^4*s^3*t^5 + 84444*ep^4*mWW^4*s^3*t^5 + 38736*ep^5*mWW^4*s^3*t^5 + 960*mtt^3*s^4*t^5 + 1220*ep*mtt^3*s^4*t^5 - 21130*ep^2*mtt^3*s^4*t^5 - 81260*ep^3*mtt^3*s^4*t^5 - 109130*ep^4*mtt^3*s^4*t^5 - 51060*ep^5*mtt^3*s^4*t^5 + 2416*mtt^2*mWW*s^4*t^5 + 3997*ep*mtt^2*mWW*s^4*t^5 - 55369*ep^2*mtt^2*mWW*s^4*t^5 - 227283*ep^3*mtt^2*mWW*s^4*t^5 - 315403*ep^4*mtt^2*mWW*s^4*t^5 - 150486*ep^5*mtt^2*mWW*s^4*t^5 - 688*mtt*mWW^2*s^4*t^5 - 1506*ep*mtt*mWW^2*s^4*t^5 + 4648*ep^2*mtt*mWW^2*s^4*t^5 + 24018*ep^3*mtt*mWW^2*s^4*t^5 + 37696*ep^4*mtt*mWW^2*s^4*t^5 + 20624*ep^5*mtt*mWW^2*s^4*t^5 - 724*mWW^3*s^4*t^5 - 1447*ep*mWW^3*s^4*t^5 + 13635*ep^2*mWW^3*s^4*t^5 + 57573*ep^3*mWW^3*s^4*t^5 + 79201*ep^4*mWW^3*s^4*t^5 + 37114*ep^5*mWW^3*s^4*t^5 - 288*mtt^2*s^5*t^5 - 340*ep*mtt^2*s^5*t^5 + 6410*ep^2*mtt^2*s^5*t^5 + 24268*ep^3*mtt^2*s^5*t^5 + 32266*ep^4*mtt^2*s^5*t^5 + 14964*ep^5*mtt^2*s^5*t^5 - 560*mtt*mWW*s^5*t^5 - 824*ep*mtt*mWW*s^5*t^5 + 12640*ep^2*mtt*mWW*s^5*t^5 + 50180*ep^3*mtt*mWW*s^5*t^5 + 68260*ep^4*mtt*mWW*s^5*t^5 + 32064*ep^5*mtt*mWW*s^5*t^5 - 80*mWW^2*s^5*t^5 - 276*ep*mWW^2*s^5*t^5 + 1758*ep^2*mWW^2*s^5*t^5 + 9192*ep^3*mWW^2*s^5*t^5 + 14018*ep^4*mWW^2*s^5*t^5 + 7068*ep^5*mWW^2*s^5*t^5 + 32*mtt*s^6*t^5 + 32*ep*mtt*s^6*t^5 - 728*ep^2*mtt*s^6*t^5 - 2672*ep^3*mtt*s^6*t^5 - 3480*ep^4*mtt*s^6*t^5 - 1584*ep^5*mtt*s^6*t^5 + 32*mWW*s^6*t^5 + 32*ep*mWW*s^6*t^5 - 728*ep^2*mWW*s^6*t^5 - 2672*ep^3*mWW*s^6*t^5 - 3480*ep^4*mWW*s^6*t^5 - 1584*ep^5*mWW*s^6*t^5 - 272*mtt^6*t^6 - 452*ep*mtt^6*t^6 + 5558*ep^2*mtt^6*t^6 + 22688*ep^3*mtt^6*t^6 + 31386*ep^4*mtt^6*t^6 + 15012*ep^5*mtt^6*t^6 - 72*mtt^5*mWW*t^6 - 290*ep*mtt^5*mWW*t^6 + 5104*ep^2*mtt^5*mWW*t^6 + 24910*ep^3*mtt^5*mWW*t^6 + 38248*ep^4*mtt^5*mWW*t^6 + 19484*ep^5*mtt^5*mWW*t^6 + 1748*mtt^4*mWW^2*t^6 + 5410*ep*mtt^4*mWW^2*t^6 - 25170*ep^2*mtt^4*mWW^2*t^6 - 135002*ep^3*mtt^4*mWW^2*t^6 - 206418*ep^4*mtt^4*mWW^2*t^6 - 104992*ep^5*mtt^4*mWW^2*t^6 - 1896*mtt^3*mWW^3*t^6 - 7394*ep*mtt^3*mWW^3*t^6 + 8414*ep^2*mtt^3*mWW^3*t^6 + 90782*ep^3*mtt^3*mWW^3*t^6 + 164014*ep^4*mtt^3*mWW^3*t^6 + 93264*ep^5*mtt^3*mWW^3*t^6 + 1754*ep*mtt^2*mWW^4*t^6 + 12272*ep^2*mtt^2*mWW^4*t^6 + 13238*ep^3*mtt^2*mWW^4*t^6 - 21244*ep^4*mtt^2*mWW^4*t^6 - 29108*ep^5*mtt^2*mWW^4*t^6 + 688*mtt*mWW^5*t^6 + 1196*ep*mtt*mWW^5*t^6 - 8006*ep^2*mtt*mWW^5*t^6 - 19668*ep^3*mtt*mWW^5*t^6 - 3758*ep^4*mtt*mWW^5*t^6 + 10708*ep^5*mtt*mWW^5*t^6 - 196*mWW^6*t^6 - 224*ep*mWW^6*t^6 + 1828*ep^2*mWW^6*t^6 + 3052*ep^3*mWW^6*t^6 - 2228*ep^4*mWW^6*t^6 - 4368*ep^5*mWW^6*t^6 + 1216*mtt^5*s*t^6 + 1984*ep*mtt^5*s*t^6 - 24952*ep^2*mtt^5*s*t^6 - 101284*ep^3*mtt^5*s*t^6 - 139644*ep^4*mtt^5*s*t^6 - 66600*ep^5*mtt^5*s*t^6 + 520*mtt^4*mWW*s*t^6 + 1602*ep*mtt^4*mWW*s*t^6 - 22906*ep^2*mtt^4*mWW*s*t^6 - 109290*ep^3*mtt^4*mWW*s*t^6 - 165006*ep^4*mtt^4*mWW*s*t^6 - 83112*ep^5*mtt^4*mWW*s*t^6 - 5336*mtt^3*mWW^2*s*t^6 - 15611*ep*mtt^3*mWW^2*s*t^6 + 77935*ep^2*mtt^3*mWW^2*s*t^6 + 403601*ep^3*mtt^3*mWW^2*s*t^6 + 609061*ep^4*mtt^3*mWW^2*s*t^6 + 307182*ep^5*mtt^3*mWW^2*s*t^6 + 3612*mtt^2*mWW^3*s*t^6 + 13285*ep*mtt^2*mWW^3*s*t^6 - 14671*ep^2*mtt^2*mWW^3*s*t^6 - 158007*ep^3*mtt^2*mWW^3*s*t^6 - 287261*ep^4*mtt^2*mWW^3*s*t^6 - 164878*ep^5*mtt^2*mWW^3*s*t^6 + 624*mtt*mWW^4*s*t^6 + 79*ep*mtt*mWW^4*s*t^6 - 21831*ep^2*mtt*mWW^4*s*t^6 - 55161*ep^3*mtt*mWW^4*s*t^6 - 30393*ep^4*mtt*mWW^4*s*t^6 + 9194*ep^5*mtt*mWW^4*s*t^6 - 636*mWW^5*s*t^6 - 1339*ep*mWW^5*s*t^6 + 6425*ep^2*mWW^5*s*t^6 + 20141*ep^3*mWW^5*s*t^6 + 13243*ep^4*mWW^5*s*t^6 - 1786*ep^5*mWW^5*s*t^6 - 2144*mtt^4*s^2*t^6 - 3416*ep*mtt^4*s^2*t^6 + 44228*ep^2*mtt^4*s^2*t^6 + 178256*ep^3*mtt^4*s^2*t^6 + 244716*ep^4*mtt^4*s^2*t^6 + 116280*ep^5*mtt^4*s^2*t^6 - 1192*mtt^3*mWW*s^2*t^6 - 3178*ep*mtt^3*mWW*s^2*t^6 + 39358*ep^2*mtt^3*mWW*s^2*t^6 + 183598*ep^3*mtt^3*mWW*s^2*t^6 + 272670*ep^4*mtt^3*mWW*s^2*t^6 + 135816*ep^5*mtt^3*mWW*s^2*t^6 + 5716*mtt^2*mWW^2*s^2*t^6 + 15400*ep*mtt^2*mWW^2*s^2*t^6 - 85684*ep^2*mtt^2*mWW^2*s^2*t^6 - 422512*ep^3*mtt^2*mWW^2*s^2*t^6 - 625620*ep^4*mtt^2*mWW^2*s^2*t^6 - 311652*ep^5*mtt^2*mWW^2*s^2*t^6 - 1856*mtt*mWW^3*s^2*t^6 - 5996*ep*mtt*mWW^3*s^2*t^6 + 5314*ep^2*mtt*mWW^3*s^2*t^6 + 61908*ep^3*mtt*mWW^3*s^2*t^6 + 115650*ep^4*mtt*mWW^3*s^2*t^6 + 68484*ep^5*mtt*mWW^3*s^2*t^6 - 524*mWW^4*s^2*t^6 - 1306*ep*mWW^4*s^2*t^6 + 9632*ep^2*mWW^4*s^2*t^6 + 37710*ep^3*mWW^4*s^2*t^6 + 43000*ep^4*mWW^4*s^2*t^6 + 14784*ep^5*mWW^4*s^2*t^6 + 1856*mtt^3*s^3*t^6 + 2864*ep*mtt^3*s^3*t^6 - 38552*ep^2*mtt^3*s^3*t^6 - 153944*ep^3*mtt^3*s^3*t^6 - 210144*ep^4*mtt^3*s^3*t^6 - 99360*ep^5*mtt^3*s^3*t^6 + 1176*mtt^2*mWW*s^3*t^6 + 2822*ep*mtt^2*mWW*s^3*t^6 - 31678*ep^2*mtt^2*mWW*s^3*t^6 - 144154*ep^3*mtt^2*mWW*s^3*t^6 - 210454*ep^4*mtt^2*mWW*s^3*t^6 - 103616*ep^5*mtt^2*mWW*s^3*t^6 - 2416*mtt*mWW^2*s^3*t^6 - 5607*ep*mtt*mWW^2*s^3*t^6 + 38243*ep^2*mtt*mWW^2*s^3*t^6 + 174229*ep^3*mtt*mWW^2*s^3*t^6 + 249729*ep^4*mtt*mWW^2*s^3*t^6 + 121726*ep^5*mtt*mWW^2*s^3*t^6 + 140*mWW^3*s^3*t^6 + 105*ep*mWW^3*s^3*t^6 + 943*ep^2*mWW^3*s^3*t^6 + 5317*ep^3*mWW^3*s^3*t^6 + 7597*ep^4*mWW^3*s^3*t^6 + 3130*ep^5*mWW^3*s^3*t^6 - 784*mtt^2*s^4*t^6 - 1156*ep*mtt^2*s^4*t^6 + 16438*ep^2*mtt^2*s^4*t^6 + 64816*ep^3*mtt^2*s^4*t^6 + 87786*ep^4*mtt^2*s^4*t^6 + 41220*ep^5*mtt^2*s^4*t^6 - 496*mtt*mWW*s^4*t^6 - 1068*ep*mtt*mWW*s^4*t^6 + 11386*ep^2*mtt*mWW*s^4*t^6 + 50124*ep^3*mtt*mWW*s^4*t^6 + 71682*ep^4*mtt*mWW*s^4*t^6 + 34812*ep^5*mtt*mWW*s^4*t^6 + 288*mWW^2*s^4*t^6 + 408*ep*mWW^2*s^4*t^6 - 5324*ep^2*mWW^2*s^4*t^6 - 20316*ep^3*mWW^2*s^4*t^6 - 26752*ep^4*mWW^2*s^4*t^6 - 12264*ep^5*mWW^2*s^4*t^6 + 128*mtt*s^5*t^6 + 176*ep*mtt*s^5*t^6 - 2720*ep^2*mtt*s^5*t^6 - 10532*ep^3*mtt*s^5*t^6 - 14100*ep^4*mtt*s^5*t^6 - 6552*ep^5*mtt*s^5*t^6 + 64*mWW*s^5*t^6 + 112*ep*mWW*s^5*t^6 - 1264*ep^2*mWW*s^5*t^6 - 5188*ep^3*mWW*s^5*t^6 - 7140*ep^4*mWW*s^5*t^6 - 3384*ep^5*mWW*s^5*t^6 + 288*mtt^5*t^7 + 556*ep*mtt^5*t^7 - 5534*ep^2*mtt^5*t^7 - 23536*ep^3*mtt^5*t^7 - 33082*ep^4*mtt^5*t^7 - 15972*ep^5*mtt^5*t^7 - 420*mtt^4*mWW*t^7 - 953*ep*mtt^4*mWW*t^7 + 3905*ep^2*mtt^4*mWW*t^7 + 17483*ep^3*mtt^4*mWW*t^7 + 23875*ep^4*mtt^4*mWW*t^7 + 11286*ep^5*mtt^4*mWW*t^7 - 492*mtt^3*mWW^2*t^7 - 1869*ep*mtt^3*mWW^2*t^7 + 9561*ep^2*mtt^3*mWW^2*t^7 + 52803*ep^3*mtt^3*mWW^2*t^7 + 81111*ep^4*mtt^3*mWW^2*t^7 + 40878*ep^5*mtt^3*mWW^2*t^7 + 1116*mtt^2*mWW^3*t^7 + 4309*ep*mtt^2*mWW^3*t^7 - 8813*ep^2*mtt^2*mWW^3*t^7 - 63691*ep^3*mtt^2*mWW^3*t^7 - 101347*ep^4*mtt^2*mWW^3*t^7 - 51846*ep^5*mtt^2*mWW^3*t^7 - 516*mtt*mWW^4*t^7 - 1979*ep*mtt*mWW^4*t^7 + 993*ep^2*mtt*mWW^4*t^7 + 16721*ep^3*mtt*mWW^4*t^7 + 29271*ep^4*mtt*mWW^4*t^7 + 15774*ep^5*mtt*mWW^4*t^7 + 24*mWW^5*t^7 - 64*ep*mWW^5*t^7 - 112*ep^2*mWW^5*t^7 + 220*ep^3*mWW^5*t^7 + 172*ep^4*mWW^5*t^7 - 120*ep^5*mWW^5*t^7 - 1056*mtt^4*s*t^7 - 2004*ep*mtt^4*s*t^7 + 20394*ep^2*mtt^4*s*t^7 + 86172*ep^3*mtt^4*s*t^7 + 120666*ep^4*mtt^4*s*t^7 + 58068*ep^5*mtt^4*s*t^7 + 1080*mtt^3*mWW*s*t^7 + 2274*ep*mtt^3*mWW*s*t^7 - 10142*ep^2*mtt^3*mWW*s*t^7 - 42882*ep^3*mtt^3*mWW*s*t^7 - 56830*ep^4*mtt^3*mWW*s*t^7 - 26292*ep^5*mtt^3*mWW*s*t^7 + 1328*mtt^2*mWW^2*s*t^7 + 4660*ep*mtt^2*mWW^2*s*t^7 - 24086*ep^2*mtt^2*mWW^2*s*t^7 - 129748*ep^3*mtt^2*mWW^2*s*t^7 - 197406*ep^4*mtt^2*mWW^2*s*t^7 - 99012*ep^5*mtt^2*mWW^2*s*t^7 - 1672*mtt*mWW^3*s*t^7 - 5966*ep*mtt*mWW^3*s*t^7 + 14678*ep^2*mtt*mWW^3*s*t^7 + 95462*ep^3*mtt*mWW^3*s*t^7 + 148598*ep^4*mtt*mWW^3*s*t^7 + 75204*ep^5*mtt*mWW^3*s*t^7 + 320*mWW^4*s*t^7 + 1036*ep*mWW^4*s*t^7 - 844*ep^2*mWW^4*s*t^7 - 9004*ep^3*mWW^4*s*t^7 - 15028*ep^4*mWW^4*s*t^7 - 7968*ep^5*mWW^4*s*t^7 + 1440*mtt^3*s^2*t^7 + 2676*ep*mtt^3*s^2*t^7 - 27978*ep^2*mtt^3*s^2*t^7 - 117300*ep^3*mtt^3*s^2*t^7 - 163506*ep^4*mtt^3*s^2*t^7 - 78372*ep^5*mtt^3*s^2*t^7 - 900*mtt^2*mWW*s^2*t^7 - 1641*ep*mtt^2*mWW*s^2*t^7 + 8761*ep^2*mtt^2*mWW*s^2*t^7 + 33471*ep^3*mtt^2*mWW*s^2*t^7 + 41855*ep^4*mtt^2*mWW*s^2*t^7 + 18510*ep^5*mtt^2*mWW*s^2*t^7 - 1108*mtt*mWW^2*s^2*t^7 - 3515*ep*mtt*mWW^2*s^2*t^7 + 19403*ep^2*mtt*mWW^2*s^2*t^7 + 100217*ep^3*mtt*mWW^2*s^2*t^7 + 150305*ep^4*mtt*mWW^2*s^2*t^7 + 74850*ep^5*mtt*mWW^2*s^2*t^7 + 568*mWW^3*s^2*t^7 + 1776*ep*mWW^3*s^2*t^7 - 5802*ep^2*mWW^3*s^2*t^7 - 32652*ep^3*mWW^3*s^2*t^7 - 49030*ep^4*mWW^3*s^2*t^7 - 24348*ep^5*mWW^3*s^2*t^7 - 864*mtt^2*s^3*t^7 - 1564*ep*mtt^2*s^3*t^7 + 16910*ep^2*mtt^2*s^3*t^7 + 70228*ep^3*mtt^2*s^3*t^7 + 97342*ep^4*mtt^2*s^3*t^7 + 46428*ep^5*mtt^2*s^3*t^7 + 240*mtt*mWW*s^3*t^7 + 272*ep*mtt*mWW*s^3*t^7 - 2716*ep^2*mtt*mWW*s^3*t^7 - 8228*ep^3*mtt*mWW*s^3*t^7 - 8720*ep^4*mtt*mWW*s^3*t^7 - 3288*ep^5*mtt*mWW*s^3*t^7 + 272*mWW^2*s^3*t^7 + 724*ep*mWW^2*s^3*t^7 - 4878*ep^2*mWW^2*s^3*t^7 - 23272*ep^3*mWW^2*s^3*t^7 - 34010*ep^4*mWW^2*s^3*t^7 - 16716*ep^5*mWW^2*s^3*t^7 + 192*mtt*s^4*t^7 + 336*ep*mtt*s^4*t^7 - 3792*ep^2*mtt*s^4*t^7 - 15564*ep^3*mtt*s^4*t^7 - 21420*ep^4*mtt*s^4*t^7 - 10152*ep^5*mtt*s^4*t^7 + 48*ep*mWW*s^4*t^7 + 192*ep^2*mWW*s^4*t^7 + 156*ep^3*mWW*s^4*t^7 - 180*ep^4*mWW*s^4*t^7 - 216*ep^5*mWW*s^4*t^7 - 152*mtt^4*t^8 - 336*ep*mtt^4*t^8 + 2734*ep^2*mtt^4*t^8 + 12180*ep^3*mtt^4*t^8 + 17410*ep^4*mtt^4*t^8 + 8484*ep^5*mtt^4*t^8 + 368*mtt^3*mWW*t^8 + 1012*ep*mtt^3*mWW*t^8 - 4358*ep^2*mtt^3*mWW*t^8 - 21952*ep^3*mtt^3*mWW*t^8 - 32106*ep^4*mtt^3*mWW*t^8 - 15804*ep^5*mtt^3*mWW*t^8 - 192*mtt^2*mWW^2*t^8 - 540*ep*mtt^2*mWW^2*t^8 + 438*ep^2*mtt^2*mWW^2*t^8 + 3564*ep^3*mtt^2*mWW^2*t^8 + 5262*ep^4*mtt^2*mWW^2*t^8 + 2628*ep^5*mtt^2*mWW^2*t^8 - 112*mtt*mWW^3*t^8 - 612*ep*mtt*mWW^3*t^8 + 1262*ep^2*mtt*mWW^3*t^8 + 10008*ep^3*mtt*mWW^3*t^8 + 16154*ep^4*mtt*mWW^3*t^8 + 8220*ep^5*mtt*mWW^3*t^8 + 88*mWW^4*t^8 + 476*ep*mWW^4*t^8 - 76*ep^2*mWW^4*t^8 - 3800*ep^3*mWW^4*t^8 - 6720*ep^4*mWW^4*t^8 - 3528*ep^5*mWW^4*t^8 + 432*mtt^3*s*t^8 + 944*ep*mtt^3*s*t^8 - 7804*ep^2*mtt^3*s*t^8 - 34580*ep^3*mtt^3*s*t^8 - 49280*ep^4*mtt^3*s*t^8 - 23952*ep^5*mtt^3*s*t^8 - 752*mtt^2*mWW*s*t^8 - 1960*ep*mtt^2*mWW*s*t^8 + 9552*ep^2*mtt^2*mWW*s*t^8 + 46216*ep^3*mtt^2*mWW*s*t^8 + 66752*ep^4*mtt^2*mWW*s*t^8 + 32592*ep^5*mtt^2*mWW*s*t^8 + 208*mtt*mWW^2*s*t^8 + 480*ep*mtt*mWW^2*s*t^8 - 420*ep^2*mtt*mWW^2*s*t^8 - 2136*ep^3*mtt*mWW^2*s*t^8 - 2284*ep^4*mtt*mWW^2*s*t^8 - 888*ep^5*mtt*mWW^2*s*t^8 + 112*mWW^3*s*t^8 + 536*ep*mWW^3*s*t^8 - 1328*ep^2*mWW^3*s*t^8 - 9500*ep^3*mWW^3*s*t^8 - 15188*ep^4*mWW^3*s*t^8 - 7752*ep^5*mWW^3*s*t^8 - 408*mtt^2*s^2*t^8 - 880*ep*mtt^2*s^2*t^8 + 7406*ep^2*mtt^2*s^2*t^8 + 32620*ep^3*mtt^2*s^2*t^8 + 46330*ep^4*mtt^2*s^2*t^8 + 22452*ep^5*mtt^2*s^2*t^8 + 448*mtt*mWW*s^2*t^8 + 1060*ep*mtt*mWW*s^2*t^8 - 6458*ep^2*mtt*mWW*s^2*t^8 - 29452*ep^3*mtt*mWW*s^2*t^8 - 41786*ep^4*mtt*mWW*s^2*t^8 - 20172*ep^5*mtt*mWW*s^2*t^8 - 40*mWW^2*s^2*t^8 - 52*ep*mWW^2*s^2*t^8 + 12*ep^2*mWW^2*s^2*t^8 - 512*ep^3*mWW^2*s^2*t^8 - 1328*ep^4*mWW^2*s^2*t^8 - 840*ep^5*mWW^2*s^2*t^8 + 128*mtt*s^3*t^8 + 272*ep*mtt*s^3*t^8 - 2336*ep^2*mtt*s^3*t^8 - 10220*ep^3*mtt*s^3*t^8 - 14460*ep^4*mtt*s^3*t^8 - 6984*ep^5*mtt*s^3*t^8 - 64*mWW*s^3*t^8 - 112*ep*mWW*s^3*t^8 + 1264*ep^2*mWW*s^3*t^8 + 5188*ep^3*mWW*s^3*t^8 + 7140*ep^4*mWW*s^3*t^8 + 3384*ep^5*mWW*s^3*t^8 + 32*mtt^3*t^9 + 80*ep*mtt^3*t^9 - 536*ep^2*mtt^3*t^9 - 2516*ep^3*mtt^3*t^9 - 3660*ep^4*mtt^3*t^9 - 1800*ep^5*mtt^3*t^9 - 96*mtt^2*mWW*t^9 - 304*ep*mtt^2*mWW*t^9 + 1128*ep^2*mtt^2*mWW*t^9 + 6220*ep^3*mtt^2*mWW*t^9 + 9372*ep^4*mtt^2*mWW*t^9 + 4680*ep^5*mtt^2*mWW*t^9 + 96*mtt*mWW^2*t^9 + 368*ep*mtt*mWW^2*t^9 - 648*ep^2*mtt*mWW^2*t^9 - 4892*ep^3*mtt*mWW^2*t^9 - 7764*ep^4*mtt*mWW^2*t^9 - 3960*ep^5*mtt*mWW^2*t^9 - 32*mWW^3*t^9 - 144*ep*mWW^3*t^9 + 56*ep^2*mWW^3*t^9 + 1188*ep^3*mWW^3*t^9 + 2052*ep^4*mWW^3*t^9 + 1080*ep^5*mWW^3*t^9 - 64*mtt^2*s*t^9 - 160*ep*mtt^2*s*t^9 + 1072*ep^2*mtt^2*s*t^9 + 5032*ep^3*mtt^2*s*t^9 + 7320*ep^4*mtt^2*s*t^9 + 3600*ep^5*mtt^2*s*t^9 + 128*mtt*mWW*s*t^9 + 384*ep*mtt*mWW*s*t^9 - 1664*ep^2*mtt*mWW*s*t^9 - 8736*ep^3*mtt*mWW*s*t^9 - 13032*ep^4*mtt*mWW*s*t^9 - 6480*ep^5*mtt*mWW*s*t^9 - 64*mWW^2*s*t^9 - 224*ep*mWW^2*s*t^9 + 592*ep^2*mWW^2*s*t^9 + 3704*ep^3*mWW^2*s*t^9 + 5712*ep^4*mWW^2*s*t^9 + 2880*ep^5*mWW^2*s*t^9 + 32*mtt*s^2*t^9 + 80*ep*mtt*s^2*t^9 - 536*ep^2*mtt*s^2*t^9 - 2516*ep^3*mtt*s^2*t^9 - 3660*ep^4*mtt*s^2*t^9 - 1800*ep^5*mtt*s^2*t^9 - 32*mWW*s^2*t^9 - 80*ep*mWW*s^2*t^9 + 536*ep^2*mWW*s^2*t^9 + 2516*ep^3*mWW*s^2*t^9 + 3660*ep^4*mWW*s^2*t^9 + 1800*ep^5*mWW*s^2*t^9))/(4*ep^2*(1 + ep)*(1 + 2*ep)^2*mWW^2*s^3*(-mtt + mWW + s)^2*t*(-mWW + t)^3*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, (mtt^3*s + 5*ep*mtt^3*s + 6*ep^2*mtt^3*s + mtt^2*mWW*s + 3*ep*mtt^2*mWW*s + 2*ep^2*mtt^2*mWW*s - mtt^2*s^2 - 5*ep*mtt^2*s^2 - 6*ep^2*mtt^2*s^2 - mtt*mWW*s^2 - 3*ep*mtt*mWW*s^2 - 2*ep^2*mtt*mWW*s^2 + 3*mtt^3*t + 11*ep*mtt^3*t + 10*ep^2*mtt^3*t + mtt^2*mWW*t + 3*ep*mtt^2*mWW*t + 2*ep^2*mtt^2*mWW*t - 11*mtt^2*s*t - 41*ep*mtt^2*s*t - 40*ep^2*mtt^2*s*t - 3*mtt*mWW*s*t - 11*ep*mtt*mWW*s*t - 8*ep^2*mtt*mWW*s*t + 6*mtt*s^2*t + 20*ep*mtt*s^2*t + 18*ep^2*mtt*s^2*t + 2*ep*mWW*s^2*t + 2*ep^2*mWW*s^2*t - 14*mtt^2*t^2 - 48*ep*mtt^2*t^2 - 42*ep^2*mtt^2*t^2 - 2*mtt*mWW*t^2 - 8*ep*mtt*mWW*t^2 - 6*ep^2*mtt*mWW*t^2 + 23*mtt*s*t^2 + 79*ep*mtt*s*t^2 + 70*ep^2*mtt*s*t^2 + mWW*s*t^2 + 7*ep*mWW*s*t^2 + 6*ep^2*mWW*s*t^2 - 4*s^2*t^2 - 14*ep*s^2*t^2 - 12*ep^2*s^2*t^2 + 19*mtt*t^3 + 65*ep*mtt*t^3 + 56*ep^2*mtt*t^3 + mWW*t^3 + 5*ep*mWW*t^3 + 4*ep^2*mWW*t^3 - 12*s*t^3 - 42*ep*s*t^3 - 36*ep^2*s*t^3 - 8*t^4 - 28*ep*t^4 - 24*ep^2*t^4)/((mtt - t)*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((1 + 2*ep)*(1 + 4*ep)*mtt*(-(mtt^3*s) - 3*ep*mtt^3*s - 2*mtt^2*mWW*s - 4*ep*mtt^2*mWW*s - mtt*mWW^2*s - ep*mtt*mWW^2*s + mtt^2*s^2 + 3*ep*mtt^2*s^2 + 2*mtt*mWW*s^2 + 4*ep*mtt*mWW*s^2 + mWW^2*s^2 + ep*mWW^2*s^2 + 3*mtt^3*t + 5*ep*mtt^3*t - 2*mtt^2*mWW*t - 4*ep*mtt^2*mWW*t - mtt*mWW^2*t - ep*mtt*mWW^2*t - 3*mtt^2*s*t + 3*ep*mtt^2*s*t + 12*mtt*mWW*s*t + 18*ep*mtt*mWW*s*t + 3*mWW^2*s*t + 3*ep*mWW^2*s*t + 2*mtt*s^2*t - 2*ep*mtt*s^2*t - 6*mWW*s^2*t - 6*ep*mWW*s^2*t - 12*mtt^2*t^2 - 16*ep*mtt^2*t^2 + 10*mtt*mWW*t^2 + 14*ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 2*ep*mWW^2*t^2 + 8*mtt*s*t^2 + 2*ep*mtt*s*t^2 - 16*mWW*s*t^2 - 18*ep*mWW*s*t^2 + 10*mtt*t^3 + 12*ep*mtt*t^3 - 10*mWW*t^3 - 12*ep*mWW*t^3))/((mtt - mWW)^2*(mtt - t)*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), 0, 0, -(-4*mtt^3*mWW^2*s^2 - 18*ep*mtt^3*mWW^2*s^2 - 26*ep^2*mtt^3*mWW^2*s^2 - 12*ep^3*mtt^3*mWW^2*s^2 - 4*mtt^2*mWW^3*s^2 - 22*ep*mtt^2*mWW^3*s^2 - 38*ep^2*mtt^2*mWW^3*s^2 - 20*ep^3*mtt^2*mWW^3*s^2 + 4*mtt^2*mWW^2*s^3 + 18*ep*mtt^2*mWW^2*s^3 + 26*ep^2*mtt^2*mWW^2*s^3 + 12*ep^3*mtt^2*mWW^2*s^3 + 4*mtt*mWW^3*s^3 + 22*ep*mtt*mWW^3*s^3 + 38*ep^2*mtt*mWW^3*s^3 + 20*ep^3*mtt*mWW^3*s^3 + 4*mtt^4*mWW*s*t + 12*ep*mtt^4*mWW*s*t + 8*ep^2*mtt^4*mWW*s*t + 10*ep*mtt^3*mWW^2*s*t + 30*ep^2*mtt^3*mWW^2*s*t + 20*ep^3*mtt^3*mWW^2*s*t - 4*mtt^2*mWW^3*s*t - 22*ep*mtt^2*mWW^3*s*t - 38*ep^2*mtt^2*mWW^3*s*t - 20*ep^3*mtt^2*mWW^3*s*t - 6*mtt^3*mWW*s^2*t - 13*ep*mtt^3*mWW*s^2*t + 11*ep^2*mtt^3*mWW*s^2*t + 24*ep^3*mtt^3*mWW*s^2*t + 28*mtt^2*mWW^2*s^2*t + 120*ep*mtt^2*mWW^2*s^2*t + 148*ep^2*mtt^2*mWW^2*s^2*t + 44*ep^3*mtt^2*mWW^2*s^2*t + 10*mtt*mWW^3*s^2*t + 53*ep*mtt*mWW^3*s^2*t + 97*ep^2*mtt*mWW^3*s^2*t + 60*ep^3*mtt*mWW^3*s^2*t + 2*mtt^2*mWW*s^3*t + ep*mtt^2*mWW*s^3*t - 19*ep^2*mtt^2*mWW*s^3*t - 24*ep^3*mtt^2*mWW*s^3*t - 20*mtt*mWW^2*s^3*t - 94*ep*mtt*mWW^2*s^3*t - 126*ep^2*mtt*mWW^2*s^3*t - 40*ep^3*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + 13*ep*mWW^3*s^3*t + 17*ep^2*mWW^3*s^3*t + 2*mtt^4*s*t^2 + 22*ep*mtt^4*s*t^2 + 32*ep^2*mtt^4*s*t^2 - 36*mtt^3*mWW*s*t^2 - 174*ep*mtt^3*mWW*s*t^2 - 214*ep^2*mtt^3*mWW*s*t^2 - 40*ep^3*mtt^3*mWW*s*t^2 + 30*mtt^2*mWW^2*s*t^2 + 134*ep*mtt^2*mWW^2*s*t^2 + 140*ep^2*mtt^2*mWW^2*s*t^2 + 4*mtt*mWW^3*s*t^2 + 18*ep*mtt*mWW^3*s*t^2 + 42*ep^2*mtt*mWW^3*s*t^2 + 40*ep^3*mtt*mWW^3*s*t^2 - 2*mtt^3*s^2*t^2 - 37*ep*mtt^3*s^2*t^2 - 65*ep^2*mtt^3*s^2*t^2 - 12*ep^3*mtt^3*s^2*t^2 + 22*mtt^2*mWW*s^2*t^2 + 123*ep*mtt^2*mWW*s^2*t^2 + 127*ep^2*mtt^2*mWW*s^2*t^2 - 28*ep^3*mtt^2*mWW*s^2*t^2 - 66*mtt*mWW^2*s^2*t^2 - 325*ep*mtt*mWW^2*s^2*t^2 - 433*ep^2*mtt*mWW^2*s^2*t^2 - 120*ep^3*mtt*mWW^2*s^2*t^2 + 6*mWW^3*s^2*t^2 + 39*ep*mWW^3*s^2*t^2 + 51*ep^2*mWW^3*s^2*t^2 + 15*ep*mtt^2*s^3*t^2 + 33*ep^2*mtt^2*s^3*t^2 + 12*ep^3*mtt^2*s^3*t^2 + 4*mtt*mWW*s^3*t^2 + 4*ep*mtt*mWW*s^3*t^2 + 8*ep^2*mtt*mWW*s^3*t^2 + 20*ep^3*mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 + 21*ep*mWW^2*s^3*t^2 + 23*ep^2*mWW^2*s^3*t^2 + 6*mtt^4*t^3 + 34*ep*mtt^4*t^3 + 40*ep^2*mtt^4*t^3 - 14*mtt^3*mWW*t^3 - 81*ep*mtt^3*mWW*t^3 - 97*ep^2*mtt^3*mWW*t^3 + 10*mtt^2*mWW^2*t^3 + 60*ep*mtt^2*mWW^2*t^3 + 74*ep^2*mtt^2*mWW^2*t^3 - 2*mtt*mWW^3*t^3 - 13*ep*mtt*mWW^3*t^3 - 17*ep^2*mtt*mWW^3*t^3 - 40*ep*mtt^3*s*t^3 - 56*ep^2*mtt^3*s*t^3 + 20*ep^3*mtt^3*s*t^3 + 54*mtt^2*mWW*s*t^3 + 313*ep*mtt^2*mWW*s*t^3 + 409*ep^2*mtt^2*mWW*s*t^3 + 60*ep^3*mtt^2*mWW*s*t^3 - 60*mtt*mWW^2*s*t^3 - 312*ep*mtt*mWW^2*s*t^3 - 404*ep^2*mtt*mWW^2*s*t^3 - 80*ep^3*mtt*mWW^2*s*t^3 + 6*mWW^3*s*t^3 + 39*ep*mWW^3*s*t^3 + 51*ep^2*mWW^3*s*t^3 - 4*mtt^2*s^2*t^3 + 17*ep*mtt^2*s^2*t^3 + 43*ep^2*mtt^2*s^2*t^3 + 4*ep^3*mtt^2*s^2*t^3 + 8*mtt*mWW*s^2*t^3 + 16*ep^2*mtt*mWW*s^2*t^3 + 60*ep^3*mtt*mWW*s^2*t^3 + 12*mWW^2*s^2*t^3 + 63*ep*mWW^2*s^2*t^3 + 69*ep^2*mWW^2*s^2*t^3 - 10*mtt^3*t^4 - 55*ep*mtt^3*t^4 - 63*ep^2*mtt^3*t^4 + 22*mtt^2*mWW*t^4 + 123*ep*mtt^2*mWW*t^4 + 143*ep^2*mtt^2*mWW*t^4 - 14*mtt*mWW^2*t^4 - 81*ep*mtt*mWW^2*t^4 - 97*ep^2*mtt*mWW^2*t^4 + 2*mWW^3*t^4 + 13*ep*mWW^3*t^4 + 17*ep^2*mWW^3*t^4 - 8*mtt^2*s*t^4 - 17*ep*mtt^2*s*t^4 - 31*ep^2*mtt^2*s*t^4 - 40*ep^3*mtt^2*s*t^4 - 4*mtt*mWW*s*t^4 - 46*ep*mtt*mWW*s*t^4 - 38*ep^2*mtt*mWW*s*t^4 + 40*ep^3*mtt*mWW*s*t^4 + 12*mWW^2*s*t^4 + 63*ep*mWW^2*s*t^4 + 69*ep^2*mWW^2*s*t^4 + 4*mtt^2*t^5 + 21*ep*mtt^2*t^5 + 23*ep^2*mtt^2*t^5 - 8*mtt*mWW*t^5 - 42*ep*mtt*mWW*t^5 - 46*ep^2*mtt*mWW*t^5 + 4*mWW^2*t^5 + 21*ep*mWW^2*t^5 + 23*ep^2*mWW^2*t^5)/(2*(1 + ep)*(mtt - mWW)^2*s*t*(-mtt + t)*(-mWW + t)*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (3*ep^2*(s + t)*(2*mtt^2*mWW*s + 6*ep*mtt^2*mWW*s + 4*ep^2*mtt^2*mWW*s - 2*mtt*mWW*s^2 - 6*ep*mtt*mWW*s^2 - 4*ep^2*mtt*mWW*s^2 - 5*mtt^2*s*t - 11*ep*mtt^2*s*t - 4*ep^2*mtt^2*s*t - mtt*mWW*s*t - 7*ep*mtt*mWW*s*t - 8*ep^2*mtt*mWW*s*t + 5*mtt*s^2*t + 11*ep*mtt*s^2*t + 4*ep^2*mtt*s^2*t - 3*mWW*s^2*t - 5*ep*mWW*s^2*t - 3*mtt^2*t^2 - 5*ep*mtt^2*t^2 + 3*mtt*mWW*t^2 + 5*ep*mtt*mWW*t^2 + 10*mtt*s*t^2 + 22*ep*mtt*s*t^2 + 8*ep^2*mtt*s*t^2 - 6*mWW*s*t^2 - 10*ep*mWW*s*t^2 + 3*mtt*t^3 + 5*ep*mtt*t^3 - 3*mWW*t^3 - 5*ep*mWW*t^3))/((1 + ep)*(mtt - mWW)*s^2*t*(-mtt + t)*(-mWW + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, -((-2*mtt^3*mWW^2*s^3 - 6*ep*mtt^3*mWW^2*s^3 - 4*ep^2*mtt^3*mWW^2*s^3 - 2*mtt^2*mWW^3*s^3 - 14*ep*mtt^2*mWW^3*s^3 - 28*ep^2*mtt^2*mWW^3*s^3 - 16*ep^3*mtt^2*mWW^3*s^3 + 2*mtt^2*mWW^2*s^4 + 6*ep*mtt^2*mWW^2*s^4 + 4*ep^2*mtt^2*mWW^2*s^4 + 2*mtt*mWW^3*s^4 + 14*ep*mtt*mWW^3*s^4 + 28*ep^2*mtt*mWW^3*s^4 + 16*ep^3*mtt*mWW^3*s^4 - 3*mtt^4*mWW*s^2*t - 12*ep*mtt^4*mWW*s^2*t - 15*ep^2*mtt^4*mWW*s^2*t - 6*ep^3*mtt^4*mWW*s^2*t - 4*mtt^3*mWW^2*s^2*t - 24*ep*mtt^3*mWW^2*s^2*t - 44*ep^2*mtt^3*mWW^2*s^2*t - 24*ep^3*mtt^3*mWW^2*s^2*t - mtt^2*mWW^3*s^2*t - 4*ep*mtt^2*mWW^3*s^2*t - 5*ep^2*mtt^2*mWW^3*s^2*t - 2*ep^3*mtt^2*mWW^3*s^2*t + 4*mtt^3*mWW*s^3*t + 7*ep*mtt^3*mWW*s^3*t + 3*ep^2*mtt^3*mWW*s^3*t + 6*ep^3*mtt^3*mWW*s^3*t + 20*mtt^2*mWW^2*s^3*t + 112*ep*mtt^2*mWW^2*s^3*t + 176*ep^2*mtt^2*mWW^2*s^3*t + 72*ep^3*mtt^2*mWW^2*s^3*t + 4*mtt*mWW^3*s^3*t + 21*ep*mtt*mWW^3*s^3*t + 45*ep^2*mtt*mWW^3*s^3*t + 34*ep^3*mtt*mWW^3*s^3*t - mtt^2*mWW*s^4*t + 5*ep*mtt^2*mWW*s^4*t + 12*ep^2*mtt^2*mWW*s^4*t - 12*mtt*mWW^2*s^4*t - 76*ep*mtt*mWW^2*s^4*t - 124*ep^2*mtt*mWW^2*s^4*t - 48*ep^3*mtt*mWW^2*s^4*t + mWW^3*s^4*t + 11*ep*mWW^3*s^4*t + 16*ep^2*mWW^3*s^4*t + 5*mtt^5*s*t^2 + 40*ep*mtt^5*s*t^2 + 97*ep^2*mtt^5*s*t^2 + 74*ep^3*mtt^5*s*t^2 - 9*mtt^4*mWW*s*t^2 - 74*ep*mtt^4*mWW*s*t^2 - 183*ep^2*mtt^4*mWW*s*t^2 - 142*ep^3*mtt^4*mWW*s*t^2 - mtt^3*mWW^2*s*t^2 + 4*ep*mtt^3*mWW^2*s*t^2 + 31*ep^2*mtt^3*mWW^2*s*t^2 + 38*ep^3*mtt^3*mWW^2*s*t^2 + mtt^2*mWW^3*s*t^2 + 10*ep*mtt^2*mWW^3*s*t^2 + 23*ep^2*mtt^2*mWW^3*s*t^2 + 14*ep^3*mtt^2*mWW^3*s*t^2 - 11*mtt^4*s^2*t^2 - 91*ep*mtt^4*s^2*t^2 - 210*ep^2*mtt^4*s^2*t^2 - 148*ep^3*mtt^4*s^2*t^2 + 35*mtt^3*mWW*s^2*t^2 + 239*ep*mtt^3*mWW*s^2*t^2 + 510*ep^2*mtt^3*mWW*s^2*t^2 + 348*ep^3*mtt^3*mWW*s^2*t^2 + 21*mtt^2*mWW^2*s^2*t^2 + 95*ep*mtt^2*mWW^2*s^2*t^2 + 104*ep^2*mtt^2*mWW^2*s^2*t^2 - mtt*mWW^3*s^2*t^2 - 23*ep*mtt*mWW^3*s^2*t^2 - 52*ep^2*mtt*mWW^3*s^2*t^2 - 24*ep^3*mtt*mWW^3*s^2*t^2 + 7*mtt^3*s^3*t^2 + 62*ep*mtt^3*s^3*t^2 + 129*ep^2*mtt^3*s^3*t^2 + 74*ep^3*mtt^3*s^3*t^2 - 37*mtt^2*mWW*s^3*t^2 - 224*ep*mtt^2*mWW*s^3*t^2 - 417*ep^2*mtt^2*mWW*s^3*t^2 - 242*ep^3*mtt^2*mWW*s^3*t^2 - 33*mtt*mWW^2*s^3*t^2 - 170*ep*mtt*mWW^2*s^3*t^2 - 247*ep^2*mtt*mWW^2*s^3*t^2 - 86*ep^3*mtt*mWW^2*s^3*t^2 + 3*mWW^3*s^3*t^2 + 32*ep*mWW^3*s^3*t^2 + 55*ep^2*mWW^3*s^3*t^2 + 14*ep^3*mWW^3*s^3*t^2 - mtt^2*s^4*t^2 - 11*ep*mtt^2*s^4*t^2 - 16*ep^2*mtt^2*s^4*t^2 + 12*mtt*mWW*s^4*t^2 + 76*ep*mtt*mWW*s^4*t^2 + 124*ep^2*mtt*mWW*s^4*t^2 + 48*ep^3*mtt*mWW*s^4*t^2 + mWW^2*s^4*t^2 - 5*ep*mWW^2*s^4*t^2 - 12*ep^2*mWW^2*s^4*t^2 + 3*mtt^5*t^3 + 14*ep*mtt^5*t^3 + 21*ep^2*mtt^5*t^3 + 10*ep^3*mtt^5*t^3 - 2*mtt^4*mWW*t^3 - 10*ep*mtt^4*mWW*t^3 - 16*ep^2*mtt^4*mWW*t^3 - 8*ep^3*mtt^4*mWW*t^3 - mtt^3*mWW^2*t^3 - 4*ep*mtt^3*mWW^2*t^3 - 5*ep^2*mtt^3*mWW^2*t^3 - 2*ep^3*mtt^3*mWW^2*t^3 - 33*mtt^4*s*t^3 - 223*ep*mtt^4*s*t^3 - 476*ep^2*mtt^4*s*t^3 - 328*ep^3*mtt^4*s*t^3 + 53*mtt^3*mWW*s*t^3 + 400*ep*mtt^3*mWW*s*t^3 + 905*ep^2*mtt^3*mWW*s*t^3 + 642*ep^3*mtt^3*mWW*s*t^3 + 3*mtt^2*mWW^2*s*t^3 - 47*ep*mtt^2*mWW^2*s*t^3 - 200*ep^2*mtt^2*mWW^2*s*t^3 - 192*ep^3*mtt^2*mWW^2*s*t^3 - 3*mtt*mWW^3*s*t^3 - 30*ep*mtt*mWW^3*s*t^3 - 69*ep^2*mtt*mWW^3*s*t^3 - 42*ep^3*mtt*mWW^3*s*t^3 + 40*mtt^3*s^2*t^3 + 286*ep*mtt^3*s^2*t^3 + 598*ep^2*mtt^3*s^2*t^3 + 388*ep^3*mtt^3*s^2*t^3 - 110*mtt^2*mWW*s^2*t^3 - 759*ep*mtt^2*mWW*s^2*t^3 - 1557*ep^2*mtt^2*mWW*s^2*t^3 - 986*ep^3*mtt^2*mWW*s^2*t^3 - 18*mtt*mWW^2*s^2*t^3 + 12*ep*mtt*mWW^2*s^2*t^3 + 202*ep^2*mtt*mWW^2*s^2*t^3 + 220*ep^3*mtt*mWW^2*s^2*t^3 + 4*mWW^3*s^2*t^3 + 41*ep*mWW^3*s^2*t^3 + 85*ep^2*mWW^3*s^2*t^3 + 42*ep^3*mWW^3*s^2*t^3 - 8*mtt^2*s^3*t^3 - 63*ep*mtt^2*s^3*t^3 - 115*ep^2*mtt^2*s^3*t^3 - 54*ep^3*mtt^2*s^3*t^3 + 60*mtt*mWW*s^3*t^3 + 376*ep*mtt*mWW*s^3*t^3 + 672*ep^2*mtt*mWW*s^3*t^3 + 344*ep^3*mtt*mWW*s^3*t^3 - 53*ep*mWW^2*s^3*t^3 - 141*ep^2*mWW^2*s^3*t^3 - 82*ep^3*mWW^2*s^3*t^3 - 2*mtt*s^4*t^3 - 14*ep*mtt*s^4*t^3 - 28*ep^2*mtt*s^4*t^3 - 16*ep^3*mtt*s^4*t^3 - 2*mWW*s^4*t^3 - 6*ep*mWW*s^4*t^3 - 4*ep^2*mWW*s^4*t^3 - 18*mtt^4*t^4 - 80*ep*mtt^4*t^4 - 114*ep^2*mtt^4*t^4 - 52*ep^3*mtt^4*t^4 + 14*mtt^3*mWW*t^4 + 64*ep*mtt^3*mWW*t^4 + 94*ep^2*mtt^3*mWW*t^4 + 44*ep^3*mtt^3*mWW*t^4 + 4*mtt^2*mWW^2*t^4 + 16*ep*mtt^2*mWW^2*t^4 + 20*ep^2*mtt^2*mWW^2*t^4 + 8*ep^3*mtt^2*mWW^2*t^4 + 72*mtt^3*s*t^4 + 410*ep*mtt^3*s*t^4 + 766*ep^2*mtt^3*s*t^4 + 476*ep^3*mtt^3*s*t^4 - 110*mtt^2*mWW*s*t^4 - 722*ep*mtt^2*mWW*s*t^4 - 1476*ep^2*mtt^2*mWW*s*t^4 - 960*ep^3*mtt^2*mWW*s*t^4 + 112*ep*mtt*mWW^2*s*t^4 + 376*ep^2*mtt*mWW^2*s*t^4 + 312*ep^3*mtt*mWW^2*s*t^4 + 2*mWW^3*s*t^4 + 20*ep*mWW^3*s*t^4 + 46*ep^2*mWW^3*s*t^4 + 28*ep^3*mWW^3*s*t^4 - 39*mtt^2*s^2*t^4 - 217*ep*mtt^2*s^2*t^4 - 384*ep^2*mtt^2*s^2*t^4 - 224*ep^3*mtt^2*s^2*t^4 + 112*mtt*mWW*s^2*t^4 + 682*ep*mtt*mWW*s^2*t^4 + 1274*ep^2*mtt*mWW*s^2*t^4 + 740*ep^3*mtt*mWW*s^2*t^4 - 5*mWW^2*s^2*t^4 - 125*ep*mWW^2*s^2*t^4 - 346*ep^2*mWW^2*s^2*t^4 - 244*ep^3*mWW^2*s^2*t^4 - 4*mtt*s^3*t^4 - 38*ep*mtt*s^3*t^4 - 86*ep^2*mtt*s^3*t^4 - 52*ep^3*mtt*s^3*t^4 - 12*mWW*s^3*t^4 - 42*ep*mWW*s^3*t^4 - 42*ep^2*mWW*s^3*t^4 - 12*ep^3*mWW*s^3*t^4 + 37*mtt^3*t^5 + 160*ep*mtt^3*t^5 + 221*ep^2*mtt^3*t^5 + 98*ep^3*mtt^3*t^5 - 32*mtt^2*mWW*t^5 - 140*ep*mtt^2*mWW*t^5 - 196*ep^2*mtt^2*mWW*t^5 - 88*ep^3*mtt^2*mWW*t^5 - 5*mtt*mWW^2*t^5 - 20*ep*mtt*mWW^2*t^5 - 25*ep^2*mtt*mWW^2*t^5 - 10*ep^3*mtt*mWW^2*t^5 - 64*mtt^2*s*t^5 - 301*ep*mtt^2*s*t^5 - 469*ep^2*mtt^2*s*t^5 - 250*ep^3*mtt^2*s*t^5 + 94*mtt*mWW*s*t^5 + 510*ep*mtt*mWW*s*t^5 + 900*ep^2*mtt*mWW*s*t^5 + 520*ep^3*mtt*mWW*s*t^5 - 2*mWW^2*s*t^5 - 69*ep*mWW^2*s*t^5 - 207*ep^2*mWW^2*s*t^5 - 158*ep^3*mWW^2*s*t^5 + 8*mtt*s^2*t^5 + 8*ep*mtt*s^2*t^5 - 32*ep^2*mtt*s^2*t^5 - 32*ep^3*mtt*s^2*t^5 - 28*mWW*s^2*t^5 - 108*ep*mWW*s^2*t^5 - 128*ep^2*mWW*s^2*t^5 - 48*ep^3*mWW*s^2*t^5 - 32*mtt^2*t^6 - 136*ep*mtt^2*t^6 - 184*ep^2*mtt^2*t^6 - 80*ep^3*mtt^2*t^6 + 30*mtt*mWW*t^6 + 128*ep*mtt*mWW*t^6 + 174*ep^2*mtt*mWW*t^6 + 76*ep^3*mtt*mWW*t^6 + 2*mWW^2*t^6 + 8*ep*mWW^2*t^6 + 10*ep^2*mWW^2*t^6 + 4*ep^3*mWW^2*t^6 + 20*mtt*s*t^6 + 74*ep*mtt*s*t^6 + 82*ep^2*mtt*s*t^6 + 28*ep^3*mtt*s*t^6 - 28*mWW*s*t^6 - 114*ep*mWW*s*t^6 - 146*ep^2*mWW*s*t^6 - 60*ep^3*mWW*s*t^6 + 10*mtt*t^7 + 42*ep*mtt*t^7 + 56*ep^2*mtt*t^7 + 24*ep^3*mtt*t^7 - 10*mWW*t^7 - 42*ep*mWW*t^7 - 56*ep^2*mWW*t^7 - 24*ep^3*mWW*t^7)/((1 + 4*ep)*(mtt - mWW)^2*(mtt - t)*(mtt - s - t)*t^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2))), (-6*ep^2*(1 + 2*ep)*(4*mtt^3*mWW*s^2 + 8*ep*mtt^3*mWW*s^2 - 4*mtt^2*mWW*s^3 - 8*ep*mtt^2*mWW*s^3 + mtt^4*s*t + 3*ep*mtt^4*s*t + 2*mtt^3*mWW*s*t + 4*ep*mtt^3*mWW*s*t + mtt^2*mWW^2*s*t + ep*mtt^2*mWW^2*s*t - 5*mtt^3*s^2*t - 11*ep*mtt^3*s^2*t - 12*mtt^2*mWW*s^2*t - 28*ep*mtt^2*mWW*s^2*t - 3*mtt*mWW^2*s^2*t - ep*mtt*mWW^2*s^2*t + 4*mtt^2*s^3*t + 8*ep*mtt^2*s^3*t + 2*mtt*mWW*s^3*t + 8*ep*mtt*mWW*s^3*t + 2*mWW^2*s^3*t - 3*mtt^4*t^2 - 5*ep*mtt^4*t^2 + 2*mtt^3*mWW*t^2 + 4*ep*mtt^3*mWW*t^2 + mtt^2*mWW^2*t^2 + ep*mtt^2*mWW^2*t^2 + 2*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 - 12*mtt^2*mWW*s*t^2 - 22*ep*mtt^2*mWW*s*t^2 - 6*mtt*mWW^2*s*t^2 - 4*ep*mtt*mWW^2*s*t^2 + 9*mtt^2*s^2*t^2 + 29*ep*mtt^2*s^2*t^2 + 14*mtt*mWW*s^2*t^2 + 26*ep*mtt*mWW*s^2*t^2 + 5*mWW^2*s^2*t^2 + ep*mWW^2*s^2*t^2 - 2*mtt*s^3*t^2 - 8*ep*mtt*s^3*t^2 - 2*mWW*s^3*t^2 + 15*mtt^3*t^3 + 21*ep*mtt^3*t^3 - 12*mtt^2*mWW*t^3 - 18*ep*mtt^2*mWW*t^3 - 3*mtt*mWW^2*t^3 - 3*ep*mtt*mWW^2*t^3 - 13*mtt^2*s*t^3 + ep*mtt^2*s*t^3 + 28*mtt*mWW*s*t^3 + 36*ep*mtt*mWW*s*t^3 + 5*mWW^2*s*t^3 + 3*ep*mWW^2*s*t^3 - 2*mtt*s^2*t^3 - 18*ep*mtt*s^2*t^3 - 10*mWW*s^2*t^3 - 6*ep*mWW*s^2*t^3 - 22*mtt^2*t^4 - 28*ep*mtt^2*t^4 + 20*mtt*mWW*t^4 + 26*ep*mtt*mWW*t^4 + 2*mWW^2*t^4 + 2*ep*mWW^2*t^4 + 10*mtt*s*t^4 + 2*ep*mtt*s*t^4 - 18*mWW*s*t^4 - 18*ep*mWW*s*t^4 + 10*mtt*t^5 + 12*ep*mtt*t^5 - 10*mWW*t^5 - 12*ep*mWW*t^5))/((1 + 4*ep)*(mtt - mWW)^2*(mtt - t)*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, (-2*mtt^9*s - 11*ep*mtt^9*s - 17*ep^2*mtt^9*s - 6*ep^3*mtt^9*s + 6*mtt^8*mWW*s + 30*ep*mtt^8*mWW*s + 38*ep^2*mtt^8*mWW*s + 4*ep^3*mtt^8*mWW*s - 4*mtt^7*mWW^2*s - 11*ep*mtt^7*mWW^2*s + 15*ep^2*mtt^7*mWW^2*s + 42*ep^3*mtt^7*mWW^2*s - 4*mtt^6*mWW^3*s - 36*ep*mtt^6*mWW^3*s - 100*ep^2*mtt^6*mWW^3*s - 88*ep^3*mtt^6*mWW^3*s + 6*mtt^5*mWW^4*s + 39*ep*mtt^5*mWW^4*s + 85*ep^2*mtt^5*mWW^4*s + 62*ep^3*mtt^5*mWW^4*s - 2*mtt^4*mWW^5*s - 10*ep*mtt^4*mWW^5*s - 18*ep^2*mtt^4*mWW^5*s - 12*ep^3*mtt^4*mWW^5*s - ep*mtt^3*mWW^6*s - 3*ep^2*mtt^3*mWW^6*s - 2*ep^3*mtt^3*mWW^6*s + 10*mtt^8*s^2 + 56*ep*mtt^8*s^2 + 90*ep^2*mtt^8*s^2 + 36*ep^3*mtt^8*s^2 - 20*mtt^7*mWW*s^2 - 103*ep*mtt^7*mWW*s^2 - 135*ep^2*mtt^7*mWW*s^2 - 18*ep^3*mtt^7*mWW*s^2 - 29*ep*mtt^6*mWW^2*s^2 - 143*ep^2*mtt^6*mWW^2*s^2 - 170*ep^3*mtt^6*mWW^2*s^2 + 20*mtt^5*mWW^3*s^2 + 144*ep*mtt^5*mWW^3*s^2 + 336*ep^2*mtt^5*mWW^3*s^2 + 256*ep^3*mtt^5*mWW^3*s^2 - 10*mtt^4*mWW^4*s^2 - 68*ep*mtt^4*mWW^4*s^2 - 150*ep^2*mtt^4*mWW^4*s^2 - 108*ep^3*mtt^4*mWW^4*s^2 - ep*mtt^3*mWW^5*s^2 - ep^2*mtt^3*mWW^5*s^2 + 2*ep^3*mtt^3*mWW^5*s^2 + ep*mtt^2*mWW^6*s^2 + 3*ep^2*mtt^2*mWW^6*s^2 + 2*ep^3*mtt^2*mWW^6*s^2 - 20*mtt^7*s^3 - 114*ep*mtt^7*s^3 - 190*ep^2*mtt^7*s^3 - 84*ep^3*mtt^7*s^3 + 20*mtt^6*mWW*s^3 + 109*ep*mtt^6*mWW*s^3 + 145*ep^2*mtt^6*mWW*s^3 + 14*ep^3*mtt^6*mWW*s^3 + 22*mtt^5*mWW^2*s^3 + 148*ep*mtt^5*mWW^2*s^3 + 344*ep^2*mtt^5*mWW^2*s^3 + 272*ep^3*mtt^5*mWW^2*s^3 - 22*mtt^4*mWW^3*s^3 - 156*ep*mtt^4*mWW^3*s^3 - 344*ep^2*mtt^4*mWW^3*s^3 - 240*ep^3*mtt^4*mWW^3*s^3 - 2*mtt^3*mWW^4*s^3 + 2*ep*mtt^3*mWW^4*s^3 + 26*ep^2*mtt^3*mWW^4*s^3 + 28*ep^3*mtt^3*mWW^4*s^3 + 2*mtt^2*mWW^5*s^3 + 11*ep*mtt^2*mWW^5*s^3 + 19*ep^2*mtt^2*mWW^5*s^3 + 10*ep^3*mtt^2*mWW^5*s^3 + 20*mtt^6*s^4 + 116*ep*mtt^6*s^4 + 200*ep^2*mtt^6*s^4 + 96*ep^3*mtt^6*s^4 - 9*ep*mtt^5*mWW*s^4 - 5*ep^2*mtt^5*mWW*s^4 + 26*ep^3*mtt^5*mWW*s^4 - 26*mtt^4*mWW^2*s^4 - 157*ep*mtt^4*mWW^2*s^4 - 309*ep^2*mtt^4*mWW^2*s^4 - 198*ep^3*mtt^4*mWW^2*s^4 + 23*ep*mtt^3*mWW^3*s^4 + 75*ep^2*mtt^3*mWW^3*s^4 + 58*ep^3*mtt^3*mWW^3*s^4 + 6*mtt^2*mWW^4*s^4 + 27*ep*mtt^2*mWW^4*s^4 + 39*ep^2*mtt^2*mWW^4*s^4 + 18*ep^3*mtt^2*mWW^4*s^4 - 10*mtt^5*s^5 - 59*ep*mtt^5*s^5 - 105*ep^2*mtt^5*s^5 - 54*ep^3*mtt^5*s^5 - 10*mtt^4*mWW*s^5 - 47*ep*mtt^4*mWW*s^5 - 75*ep^2*mtt^4*mWW*s^5 - 42*ep^3*mtt^4*mWW*s^5 + 6*mtt^3*mWW^2*s^5 + 41*ep*mtt^3*mWW^2*s^5 + 83*ep^2*mtt^3*mWW^2*s^5 + 50*ep^3*mtt^3*mWW^2*s^5 + 6*mtt^2*mWW^3*s^5 + 25*ep*mtt^2*mWW^3*s^5 + 33*ep^2*mtt^2*mWW^3*s^5 + 14*ep^3*mtt^2*mWW^3*s^5 + 2*mtt^4*s^6 + 12*ep*mtt^4*s^6 + 22*ep^2*mtt^4*s^6 + 12*ep^3*mtt^4*s^6 + 4*mtt^3*mWW*s^6 + 20*ep*mtt^3*mWW*s^6 + 32*ep^2*mtt^3*mWW*s^6 + 16*ep^3*mtt^3*mWW*s^6 + 2*mtt^2*mWW^2*s^6 + 8*ep*mtt^2*mWW^2*s^6 + 10*ep^2*mtt^2*mWW^2*s^6 + 4*ep^3*mtt^2*mWW^2*s^6 - 6*mtt^9*t - 43*ep*mtt^9*t - 97*ep^2*mtt^9*t - 70*ep^3*mtt^9*t + 22*mtt^8*mWW*t + 156*ep*mtt^8*mWW*t + 352*ep^2*mtt^8*mWW*t + 256*ep^3*mtt^8*mWW*t - 28*mtt^7*mWW^2*t - 195*ep*mtt^7*mWW^2*t - 441*ep^2*mtt^7*mWW^2*t - 326*ep^3*mtt^7*mWW^2*t + 12*mtt^6*mWW^3*t + 80*ep*mtt^6*mWW^3*t + 184*ep^2*mtt^6*mWW^3*t + 144*ep^3*mtt^6*mWW^3*t + 2*mtt^5*mWW^4*t + 15*ep*mtt^5*mWW^4*t + 29*ep^2*mtt^5*mWW^4*t + 14*ep^3*mtt^5*mWW^4*t - 2*mtt^4*mWW^5*t - 12*ep*mtt^4*mWW^5*t - 24*ep^2*mtt^4*mWW^5*t - 16*ep^3*mtt^4*mWW^5*t - ep*mtt^3*mWW^6*t - 3*ep^2*mtt^3*mWW^6*t - 2*ep^3*mtt^3*mWW^6*t + 32*mtt^8*s*t + 216*ep*mtt^8*s*t + 450*ep^2*mtt^8*s*t + 290*ep^3*mtt^8*s*t - 100*mtt^7*mWW*s*t - 654*ep*mtt^7*mWW*s*t - 1330*ep^2*mtt^7*mWW*s*t - 834*ep^3*mtt^7*mWW*s*t + 100*mtt^6*mWW^2*s*t + 604*ep*mtt^6*mWW^2*s*t + 1148*ep^2*mtt^6*mWW^2*s*t + 660*ep^3*mtt^6*mWW^2*s*t - 20*mtt^5*mWW^3*s*t - 52*ep*mtt^5*mWW^3*s*t + 24*ep^2*mtt^5*mWW^3*s*t + 116*ep^3*mtt^5*mWW^3*s*t - 20*mtt^4*mWW^4*s*t - 168*ep*mtt^4*mWW^4*s*t - 410*ep^2*mtt^4*mWW^4*s*t - 318*ep^3*mtt^4*mWW^4*s*t + 8*mtt^3*mWW^5*s*t + 50*ep*mtt^3*mWW^5*s*t + 106*ep^2*mtt^3*mWW^5*s*t + 78*ep^3*mtt^3*mWW^5*s*t + 4*ep*mtt^2*mWW^6*s*t + 12*ep^2*mtt^2*mWW^6*s*t + 8*ep^3*mtt^2*mWW^6*s*t - 64*mtt^7*s^2*t - 434*ep*mtt^7*s^2*t - 870*ep^2*mtt^7*s^2*t - 508*ep^3*mtt^7*s^2*t + 126*mtt^6*mWW*s^2*t + 879*ep*mtt^6*mWW*s^2*t + 1755*ep^2*mtt^6*mWW*s^2*t + 968*ep^3*mtt^6*mWW*s^2*t - 30*mtt^5*mWW^2*s^2*t - 231*ep*mtt^5*mWW^2*s^2*t - 393*ep^2*mtt^5*mWW^2*s^2*t - 46*ep^3*mtt^5*mWW^2*s^2*t - 58*mtt^4*mWW^3*s^2*t - 428*ep*mtt^4*mWW^3*s^2*t - 1000*ep^2*mtt^4*mWW^3*s^2*t - 796*ep^3*mtt^4*mWW^3*s^2*t + 22*mtt^3*mWW^4*s^2*t + 202*ep*mtt^3*mWW^4*s^2*t + 506*ep^2*mtt^3*mWW^4*s^2*t + 396*ep^3*mtt^3*mWW^4*s^2*t + 4*mtt^2*mWW^5*s^2*t + 13*ep*mtt^2*mWW^5*s^2*t + 5*ep^2*mtt^2*mWW^5*s^2*t - 12*ep^3*mtt^2*mWW^5*s^2*t - ep*mtt*mWW^6*s^2*t - 3*ep^2*mtt*mWW^6*s^2*t - 2*ep^3*mtt*mWW^6*s^2*t + 56*mtt^6*s^3*t + 428*ep*mtt^6*s^3*t + 884*ep^2*mtt^6*s^3*t + 492*ep^3*mtt^6*s^3*t + 14*mtt^5*mWW*s^3*t - 207*ep*mtt^5*mWW*s^3*t - 663*ep^2*mtt^5*mWW*s^3*t - 344*ep^3*mtt^5*mWW*s^3*t - 156*mtt^4*mWW^2*s^3*t - 704*ep*mtt^4*mWW^2*s^3*t - 1122*ep^2*mtt^4*mWW^2*s^3*t - 730*ep^3*mtt^4*mWW^2*s^3*t + 80*mtt^3*mWW^3*s^3*t + 492*ep*mtt^3*mWW^3*s^3*t + 984*ep^2*mtt^3*mWW^3*s^3*t + 670*ep^3*mtt^3*mWW^3*s^3*t + 8*mtt^2*mWW^4*s^3*t - 70*ep^2*mtt^2*mWW^4*s^3*t - 82*ep^3*mtt^2*mWW^4*s^3*t - 2*mtt*mWW^5*s^3*t - 9*ep*mtt*mWW^5*s^3*t - 13*ep^2*mtt*mWW^5*s^3*t - 6*ep^3*mtt*mWW^5*s^3*t - 14*mtt^5*s^4*t - 195*ep*mtt^5*s^4*t - 477*ep^2*mtt^5*s^4*t - 278*ep^3*mtt^5*s^4*t - 128*mtt^4*mWW*s^4*t - 435*ep*mtt^4*mWW*s^4*t - 439*ep^2*mtt^4*mWW*s^4*t - 184*ep^3*mtt^4*mWW*s^4*t + 142*mtt^3*mWW^2*s^4*t + 648*ep*mtt^3*mWW^2*s^4*t + 980*ep^2*mtt^3*mWW^2*s^4*t + 524*ep^3*mtt^3*mWW^2*s^4*t - 12*mtt^2*mWW^3*s^4*t - 83*ep*mtt^2*mWW^3*s^4*t - 175*ep^2*mtt^2*mWW^3*s^4*t - 120*ep^3*mtt^2*mWW^3*s^4*t - 4*mtt*mWW^4*s^4*t - 15*ep*mtt*mWW^4*s^4*t - 17*ep^2*mtt*mWW^4*s^4*t - 6*ep^3*mtt*mWW^4*s^4*t - 8*mtt^4*s^5*t + 20*ep*mtt^4*s^5*t + 114*ep^2*mtt^4*s^5*t + 82*ep^3*mtt^4*s^5*t + 78*mtt^3*mWW*s^5*t + 309*ep*mtt^3*mWW*s^5*t + 385*ep^2*mtt^3*mWW*s^5*t + 162*ep^3*mtt^3*mWW*s^5*t - 28*mtt^2*mWW^2*s^5*t - 122*ep*mtt^2*mWW^2*s^5*t - 172*ep^2*mtt^2*mWW^2*s^5*t - 82*ep^3*mtt^2*mWW^2*s^5*t - 2*mtt*mWW^3*s^5*t - 7*ep*mtt*mWW^3*s^5*t - 7*ep^2*mtt*mWW^3*s^5*t - 2*ep^3*mtt*mWW^3*s^5*t + 4*mtt^3*s^6*t + 8*ep*mtt^3*s^6*t - 4*ep^2*mtt^3*s^6*t - 8*ep^3*mtt^3*s^6*t - 12*mtt^2*mWW*s^6*t - 48*ep*mtt^2*mWW*s^6*t - 60*ep^2*mtt^2*mWW*s^6*t - 24*ep^3*mtt^2*mWW*s^6*t + 34*mtt^8*t^2 + 234*ep*mtt^8*t^2 + 510*ep^2*mtt^8*t^2 + 354*ep^3*mtt^8*t^2 - 136*mtt^7*mWW*t^2 - 927*ep*mtt^7*mWW*t^2 - 2015*ep^2*mtt^7*mWW*t^2 - 1400*ep^3*mtt^7*mWW*t^2 + 196*mtt^6*mWW^2*t^2 + 1311*ep*mtt^6*mWW^2*t^2 + 2833*ep^2*mtt^6*mWW^2*t^2 + 1970*ep^3*mtt^6*mWW^2*t^2 - 112*mtt^5*mWW^3*t^2 - 714*ep*mtt^5*mWW^3*t^2 - 1518*ep^2*mtt^5*mWW^3*t^2 - 1056*ep^3*mtt^5*mWW^3*t^2 + 10*mtt^4*mWW^4*t^2 + 36*ep*mtt^4*mWW^4*t^2 + 56*ep^2*mtt^4*mWW^4*t^2 + 38*ep^3*mtt^4*mWW^4*t^2 + 8*mtt^3*mWW^5*t^2 + 57*ep*mtt^3*mWW^5*t^2 + 125*ep^2*mtt^3*mWW^5*t^2 + 88*ep^3*mtt^3*mWW^5*t^2 + 3*ep*mtt^2*mWW^6*t^2 + 9*ep^2*mtt^2*mWW^6*t^2 + 6*ep^3*mtt^2*mWW^6*t^2 - 116*mtt^7*s*t^2 - 817*ep*mtt^7*s*t^2 - 1751*ep^2*mtt^7*s*t^2 - 1152*ep^3*mtt^7*s*t^2 + 394*mtt^6*mWW*s*t^2 + 2715*ep*mtt^6*mWW*s*t^2 + 5737*ep^2*mtt^6*mWW*s*t^2 + 3718*ep^3*mtt^6*mWW*s*t^2 - 468*mtt^5*mWW^2*s*t^2 - 3078*ep*mtt^5*mWW^2*s*t^2 - 6300*ep^2*mtt^5*mWW^2*s*t^2 - 3940*ep^3*mtt^5*mWW^2*s*t^2 + 208*mtt^4*mWW^3*s*t^2 + 1180*ep*mtt^4*mWW^3*s*t^2 + 2142*ep^2*mtt^4*mWW^3*s*t^2 + 1140*ep^3*mtt^4*mWW^3*s*t^2 - 8*mtt^3*mWW^4*s*t^2 + 95*ep*mtt^3*mWW^4*s*t^2 + 411*ep^2*mtt^3*mWW^4*s*t^2 + 420*ep^3*mtt^3*mWW^4*s*t^2 - 10*mtt^2*mWW^5*s*t^2 - 91*ep*mtt^2*mWW^5*s*t^2 - 227*ep^2*mtt^2*mWW^5*s*t^2 - 178*ep^3*mtt^2*mWW^5*s*t^2 - 4*ep*mtt*mWW^6*s*t^2 - 12*ep^2*mtt*mWW^6*s*t^2 - 8*ep^3*mtt*mWW^6*s*t^2 + 120*mtt^6*s^2*t^2 + 1010*ep*mtt^6*s^2*t^2 + 2266*ep^2*mtt^6*s^2*t^2 + 1440*ep^3*mtt^6*s^2*t^2 - 250*mtt^5*mWW*s^2*t^2 - 2309*ep*mtt^5*mWW*s^2*t^2 - 5315*ep^2*mtt^5*mWW*s^2*t^2 - 3340*ep^3*mtt^5*mWW*s^2*t^2 + 136*mtt^4*mWW^2*s^2*t^2 + 1470*ep*mtt^4*mWW^2*s^2*t^2 + 3440*ep^2*mtt^4*mWW^2*s^2*t^2 + 1994*ep^3*mtt^4*mWW^2*s^2*t^2 + 2*mtt^3*mWW^3*s^2*t^2 - 22*ep*mtt^3*mWW^3*s^2*t^2 + 72*ep^2*mtt^3*mWW^3*s^2*t^2 + 326*ep^3*mtt^3*mWW^3*s^2*t^2 - 4*mtt^2*mWW^4*s^2*t^2 - 142*ep*mtt^2*mWW^4*s^2*t^2 - 476*ep^2*mtt^2*mWW^4*s^2*t^2 - 446*ep^3*mtt^2*mWW^4*s^2*t^2 - 4*mtt*mWW^5*s^2*t^2 - 7*ep*mtt*mWW^5*s^2*t^2 + 13*ep^2*mtt*mWW^5*s^2*t^2 + 26*ep^3*mtt*mWW^5*s^2*t^2 - 4*mtt^5*s^3*t^2 - 450*ep*mtt^5*s^3*t^2 - 1314*ep^2*mtt^5*s^3*t^2 - 864*ep^3*mtt^5*s^3*t^2 - 202*mtt^4*mWW*s^3*t^2 - 86*ep*mtt^4*mWW*s^3*t^2 + 1072*ep^2*mtt^4*mWW*s^3*t^2 + 880*ep^3*mtt^4*mWW*s^3*t^2 + 278*mtt^3*mWW^2*s^3*t^2 + 841*ep*mtt^3*mWW^2*s^3*t^2 + 741*ep^2*mtt^3*mWW^2*s^3*t^2 + 340*ep^3*mtt^3*mWW^2*s^3*t^2 - 74*mtt^2*mWW^3*s^3*t^2 - 342*ep*mtt^2*mWW^3*s^3*t^2 - 616*ep^2*mtt^2*mWW^3*s^3*t^2 - 460*ep^3*mtt^2*mWW^3*s^3*t^2 - 6*mtt*mWW^4*s^3*t^2 - 3*ep*mtt*mWW^4*s^3*t^2 + 53*ep^2*mtt*mWW^4*s^3*t^2 + 72*ep^3*mtt*mWW^4*s^3*t^2 - 58*mtt^4*s^4*t^2 - 32*ep*mtt^4*s^4*t^2 + 284*ep^2*mtt^4*s^4*t^2 + 246*ep^3*mtt^4*s^4*t^2 + 258*mtt^3*mWW*s^4*t^2 + 847*ep*mtt^3*mWW*s^4*t^2 + 809*ep^2*mtt^3*mWW*s^4*t^2 + 258*ep^3*mtt^3*mWW*s^4*t^2 - 150*mtt^2*mWW^2*s^4*t^2 - 560*ep*mtt^2*mWW^2*s^4*t^2 - 700*ep^2*mtt^2*mWW^2*s^4*t^2 - 330*ep^3*mtt^2*mWW^2*s^4*t^2 + 6*mtt*mWW^3*s^4*t^2 + 25*ep*mtt*mWW^3*s^4*t^2 + 55*ep^2*mtt*mWW^3*s^4*t^2 + 50*ep^3*mtt*mWW^3*s^4*t^2 + 24*mtt^3*s^5*t^2 + 55*ep*mtt^3*s^5*t^2 + 5*ep^2*mtt^3*s^5*t^2 - 24*ep^3*mtt^3*s^5*t^2 - 64*mtt^2*mWW*s^5*t^2 - 240*ep*mtt^2*mWW*s^5*t^2 - 288*ep^2*mtt^2*mWW*s^5*t^2 - 116*ep^3*mtt^2*mWW*s^5*t^2 + 8*mtt*mWW^2*s^5*t^2 + 25*ep*mtt*mWW^2*s^5*t^2 + 27*ep^2*mtt*mWW^2*s^5*t^2 + 12*ep^3*mtt*mWW^2*s^5*t^2 - 80*mtt^7*t^3 - 521*ep*mtt^7*t^3 - 1075*ep^2*mtt^7*t^3 - 704*ep^3*mtt^7*t^3 + 340*mtt^6*mWW*t^3 + 2217*ep*mtt^6*mWW*t^3 + 4591*ep^2*mtt^6*mWW*t^3 + 3020*ep^3*mtt^6*mWW*t^3 - 528*mtt^5*mWW^2*t^3 - 3417*ep*mtt^5*mWW^2*t^3 - 7065*ep^2*mtt^5*mWW^2*t^3 - 4650*ep^3*mtt^5*mWW^2*t^3 + 344*mtt^4*mWW^3*t^3 + 2162*ep*mtt^4*mWW^3*t^3 + 4408*ep^2*mtt^4*mWW^3*t^3 + 2876*ep^3*mtt^4*mWW^3*t^3 - 64*mtt^3*mWW^4*t^3 - 339*ep*mtt^3*mWW^4*t^3 - 619*ep^2*mtt^3*mWW^4*t^3 - 368*ep^3*mtt^3*mWW^4*t^3 - 12*mtt^2*mWW^5*t^3 - 99*ep*mtt^2*mWW^5*t^3 - 231*ep^2*mtt^2*mWW^5*t^3 - 168*ep^3*mtt^2*mWW^5*t^3 - 3*ep*mtt*mWW^6*t^3 - 9*ep^2*mtt*mWW^6*t^3 - 6*ep^3*mtt*mWW^6*t^3 + 184*mtt^6*s*t^3 + 1320*ep*mtt^6*s*t^3 + 2788*ep^2*mtt^6*s*t^3 + 1780*ep^3*mtt^6*s*t^3 - 688*mtt^5*mWW*s*t^3 - 4801*ep*mtt^5*mWW*s*t^3 - 9983*ep^2*mtt^5*mWW*s*t^3 - 6290*ep^3*mtt^5*mWW*s*t^3 + 922*mtt^4*mWW^2*s*t^3 + 6175*ep*mtt^4*mWW^2*s*t^3 + 12505*ep^2*mtt^4*mWW^2*s*t^3 + 7676*ep^3*mtt^4*mWW^2*s*t^3 - 510*mtt^3*mWW^3*s*t^3 - 3150*ep*mtt^3*mWW^3*s*t^3 - 6004*ep^2*mtt^3*mWW^3*s*t^3 - 3434*ep^3*mtt^3*mWW^3*s*t^3 + 86*mtt^2*mWW^4*s*t^3 + 380*ep*mtt^2*mWW^4*s*t^3 + 488*ep^2*mtt^2*mWW^4*s*t^3 + 102*ep^3*mtt^2*mWW^4*s*t^3 + 6*mtt*mWW^5*s*t^3 + 75*ep*mtt*mWW^5*s*t^3 + 203*ep^2*mtt*mWW^5*s*t^3 + 164*ep^3*mtt*mWW^5*s*t^3 + ep*mWW^6*s*t^3 + 3*ep^2*mWW^6*s*t^3 + 2*ep^3*mWW^6*s*t^3 - 76*mtt^5*s^2*t^3 - 986*ep*mtt^5*s^2*t^3 - 2430*ep^2*mtt^5*s^2*t^3 - 1584*ep^3*mtt^5*s^2*t^3 + 222*mtt^4*mWW*s^2*t^3 + 2731*ep*mtt^4*mWW*s^2*t^3 + 6577*ep^2*mtt^4*mWW*s^2*t^3 + 4180*ep^3*mtt^4*mWW*s^2*t^3 - 268*mtt^3*mWW^2*s^2*t^3 - 2727*ep*mtt^3*mWW^2*s^2*t^3 - 6105*ep^2*mtt^3*mWW^2*s^2*t^3 - 3616*ep^3*mtt^3*mWW^2*s^2*t^3 + 150*mtt^2*mWW^3*s^2*t^3 + 1086*ep*mtt^2*mWW^3*s^2*t^3 + 2008*ep^2*mtt^2*mWW^3*s^2*t^3 + 928*ep^3*mtt^2*mWW^3*s^2*t^3 - 28*mtt*mWW^4*s^2*t^3 - 101*ep*mtt*mWW^4*s^2*t^3 - 39*ep^2*mtt*mWW^4*s^2*t^3 + 104*ep^3*mtt*mWW^4*s^2*t^3 - 3*ep*mWW^5*s^2*t^3 - 11*ep^2*mWW^5*s^2*t^3 - 12*ep^3*mWW^5*s^2*t^3 - 80*mtt^4*s^3*t^3 + 80*ep*mtt^4*s^3*t^3 + 728*ep^2*mtt^4*s^3*t^3 + 572*ep^3*mtt^4*s^3*t^3 + 242*mtt^3*mWW*s^3*t^3 + 216*ep*mtt^3*mWW*s^3*t^3 - 818*ep^2*mtt^3*mWW*s^3*t^3 - 766*ep^3*mtt^3*mWW*s^3*t^3 - 124*mtt^2*mWW^2*s^3*t^3 - 21*ep*mtt^2*mWW^2*s^3*t^3 + 553*ep^2*mtt^2*mWW^2*s^3*t^3 + 378*ep^3*mtt^2*mWW^2*s^3*t^3 - 18*mtt*mWW^3*s^3*t^3 - 170*ep*mtt*mWW^3*s^3*t^3 - 276*ep^2*mtt*mWW^3*s^3*t^3 - 74*ep^3*mtt*mWW^3*s^3*t^3 + 4*mWW^4*s^3*t^3 + 15*ep*mWW^4*s^3*t^3 + 5*ep^2*mWW^4*s^3*t^3 - 14*ep^3*mWW^4*s^3*t^3 + 52*mtt^3*s^4*t^3 + 107*ep*mtt^3*s^4*t^3 - 11*ep^2*mtt^3*s^4*t^3 - 64*ep^3*mtt^3*s^4*t^3 - 116*mtt^2*mWW*s^4*t^3 - 351*ep*mtt^2*mWW*s^4*t^3 - 315*ep^2*mtt^2*mWW*s^4*t^3 - 88*ep^3*mtt^2*mWW*s^4*t^3 + 20*mtt*mWW^2*s^4*t^3 + 25*ep*mtt*mWW^2*s^4*t^3 - 13*ep^2*mtt*mWW^2*s^4*t^3 - 8*ep^3*mtt*mWW^2*s^4*t^3 + 4*mWW^3*s^4*t^3 + 19*ep*mWW^3*s^4*t^3 + 19*ep^2*mWW^3*s^4*t^3 + 100*mtt^6*t^4 + 604*ep*mtt^6*t^4 + 1140*ep^2*mtt^6*t^4 + 676*ep^3*mtt^6*t^4 - 436*mtt^5*mWW*t^4 - 2694*ep*mtt^5*mWW*t^4 - 5218*ep^2*mtt^5*mWW*t^4 - 3184*ep^3*mtt^5*mWW*t^4 + 700*mtt^4*mWW^2*t^4 + 4380*ep*mtt^4*mWW^2*t^4 + 8622*ep^2*mtt^4*mWW^2*t^4 + 5354*ep^3*mtt^4*mWW^2*t^4 - 484*mtt^3*mWW^3*t^4 - 3017*ep*mtt^3*mWW^3*t^4 - 5961*ep^2*mtt^3*mWW^3*t^4 - 3720*ep^3*mtt^3*mWW^3*t^4 + 112*mtt^2*mWW^4*t^4 + 651*ep*mtt^2*mWW^4*t^4 + 1231*ep^2*mtt^2*mWW^4*t^4 + 736*ep^3*mtt^2*mWW^4*t^4 + 8*mtt*mWW^5*t^4 + 75*ep*mtt*mWW^5*t^4 + 183*ep^2*mtt*mWW^5*t^4 + 136*ep^3*mtt*mWW^5*t^4 + ep*mWW^6*t^4 + 3*ep^2*mWW^6*t^4 + 2*ep^3*mWW^6*t^4 - 146*mtt^5*s*t^4 - 1053*ep*mtt^5*s*t^4 - 2103*ep^2*mtt^5*s*t^4 - 1238*ep^3*mtt^5*s*t^4 + 604*mtt^4*mWW*s*t^4 + 4157*ep*mtt^4*mWW*s*t^4 + 8185*ep^2*mtt^4*mWW*s*t^4 + 4810*ep^3*mtt^4*mWW*s*t^4 - 878*mtt^3*mWW^2*s*t^4 - 5786*ep*mtt^3*mWW^2*s*t^4 - 11186*ep^2*mtt^3*mWW^2*s*t^4 - 6506*ep^3*mtt^3*mWW^2*s*t^4 + 526*mtt^2*mWW^3*s*t^4 + 3289*ep*mtt^2*mWW^3*s*t^4 + 6165*ep^2*mtt^2*mWW^3*s*t^4 + 3482*ep^3*mtt^2*mWW^3*s*t^4 - 104*mtt*mWW^4*s*t^4 - 583*ep*mtt*mWW^4*s*t^4 - 997*ep^2*mtt*mWW^4*s*t^4 - 496*ep^3*mtt*mWW^4*s*t^4 - 2*mWW^5*s*t^4 - 24*ep*mWW^5*s*t^4 - 64*ep^2*mWW^5*s*t^4 - 52*ep^3*mWW^5*s*t^4 - 2*mtt^4*s^2*t^4 + 398*ep*mtt^4*s^2*t^4 + 1092*ep^2*mtt^4*s^2*t^4 + 700*ep^3*mtt^4*s^2*t^4 - 98*mtt^3*mWW*s^2*t^4 - 1516*ep*mtt^3*mWW*s^2*t^4 - 3518*ep^2*mtt^3*mWW*s^2*t^4 - 2106*ep^3*mtt^3*mWW*s^2*t^4 + 236*mtt^2*mWW^2*s^2*t^4 + 2019*ep*mtt^2*mWW^2*s^2*t^4 + 4037*ep^2*mtt^2*mWW^2*s^2*t^4 + 2226*ep^3*mtt^2*mWW^2*s^2*t^4 - 158*mtt*mWW^3*s^2*t^4 - 1012*ep*mtt*mWW^3*s^2*t^4 - 1762*ep^2*mtt*mWW^3*s^2*t^4 - 866*ep^3*mtt*mWW^3*s^2*t^4 + 22*mWW^4*s^2*t^4 + 111*ep*mWW^4*s^2*t^4 + 151*ep^2*mWW^4*s^2*t^4 + 46*ep^3*mWW^4*s^2*t^4 + 48*mtt^3*s^3*t^4 + 56*ep*mtt^3*s^3*t^4 - 108*ep^2*mtt^3*s^3*t^4 - 116*ep^3*mtt^3*s^3*t^4 - 72*mtt^2*mWW*s^3*t^4 - 30*ep*mtt^2*mWW*s^3*t^4 + 264*ep^2*mtt^2*mWW*s^3*t^4 + 216*ep^3*mtt^2*mWW*s^3*t^4 - 16*mtt*mWW^2*s^3*t^4 - 238*ep*mtt*mWW^2*s^3*t^4 - 482*ep^2*mtt*mWW^2*s^3*t^4 - 248*ep^3*mtt*mWW^2*s^3*t^4 + 24*mWW^3*s^3*t^4 + 132*ep*mWW^3*s^3*t^4 + 198*ep^2*mWW^3*s^3*t^4 + 84*ep^3*mWW^3*s^3*t^4 - 70*mtt^5*t^5 - 381*ep*mtt^5*t^5 - 615*ep^2*mtt^5*t^5 - 294*ep^3*mtt^5*t^5 + 298*mtt^4*mWW*t^5 + 1710*ep*mtt^4*mWW*t^5 + 2978*ep^2*mtt^4*mWW*t^5 + 1592*ep^3*mtt^4*mWW*t^5 - 472*mtt^3*mWW^2*t^5 - 2823*ep*mtt^3*mWW^2*t^5 - 5191*ep^2*mtt^3*mWW^2*t^5 - 2972*ep^3*mtt^3*mWW^2*t^5 + 328*mtt^2*mWW^3*t^5 + 2019*ep*mtt^2*mWW^3*t^5 + 3855*ep^2*mtt^2*mWW^3*t^5 + 2304*ep^3*mtt^2*mWW^3*t^5 - 82*mtt*mWW^4*t^5 - 504*ep*mtt*mWW^4*t^5 - 974*ep^2*mtt*mWW^4*t^5 - 590*ep^3*mtt*mWW^4*t^5 - 2*mWW^5*t^5 - 21*ep*mWW^5*t^5 - 53*ep^2*mWW^5*t^5 - 40*ep^3*mWW^5*t^5 + 56*mtt^4*s*t^5 + 400*ep*mtt^4*s*t^5 + 698*ep^2*mtt^4*s*t^5 + 330*ep^3*mtt^4*s*t^5 - 256*mtt^3*mWW*s*t^5 - 1681*ep*mtt^3*mWW*s*t^5 - 2947*ep^2*mtt^3*mWW*s*t^5 - 1476*ep^3*mtt^3*mWW*s*t^5 + 384*mtt^2*mWW^2*s*t^5 + 2399*ep*mtt^2*mWW^2*s*t^5 + 4223*ep^2*mtt^2*mWW^2*s*t^5 + 2192*ep^3*mtt^2*mWW^2*s*t^5 - 224*mtt*mWW^3*s*t^5 - 1355*ep*mtt*mWW^3*s*t^5 - 2397*ep^2*mtt*mWW^3*s*t^5 - 1276*ep^3*mtt*mWW^3*s*t^5 + 40*mWW^4*s*t^5 + 237*ep*mWW^4*s*t^5 + 423*ep^2*mWW^4*s*t^5 + 230*ep^3*mWW^4*s*t^5 + 12*mtt^3*s^2*t^5 - 44*ep*mtt^3*s^2*t^5 - 148*ep^2*mtt^3*s^2*t^5 - 84*ep^3*mtt^3*s^2*t^5 + 20*mtt^2*mWW*s^2*t^5 + 318*ep*mtt^2*mWW*s^2*t^5 + 636*ep^2*mtt^2*mWW*s^2*t^5 + 316*ep^3*mtt^2*mWW*s^2*t^5 - 72*mtt*mWW^2*s^2*t^5 - 496*ep*mtt*mWW^2*s^2*t^5 - 832*ep^2*mtt*mWW^2*s^2*t^5 - 388*ep^3*mtt*mWW^2*s^2*t^5 + 40*mWW^3*s^2*t^5 + 222*ep*mWW^3*s^2*t^5 + 344*ep^2*mWW^3*s^2*t^5 + 156*ep^3*mWW^3*s^2*t^5 + 26*mtt^4*t^6 + 122*ep*mtt^4*t^6 + 142*ep^2*mtt^4*t^6 + 26*ep^3*mtt^4*t^6 - 100*mtt^3*mWW*t^6 - 507*ep*mtt^3*mWW*t^6 - 703*ep^2*mtt^3*mWW*t^6 - 248*ep^3*mtt^3*mWW*t^6 + 144*mtt^2*mWW^2*t^6 + 789*ep*mtt^2*mWW^2*t^6 + 1257*ep^2*mtt^2*mWW^2*t^6 + 588*ep^3*mtt^2*mWW^2*t^6 - 92*mtt*mWW^3*t^6 - 545*ep*mtt*mWW^3*t^6 - 973*ep^2*mtt*mWW^3*t^6 - 536*ep^3*mtt*mWW^3*t^6 + 22*mWW^4*t^6 + 141*ep*mWW^4*t^6 + 277*ep^2*mWW^4*t^6 + 170*ep^3*mWW^4*t^6 - 8*mtt^3*s*t^6 - 55*ep*mtt^3*s*t^6 - 65*ep^2*mtt^3*s*t^6 - 4*ep^3*mtt^3*s*t^6 + 40*mtt^2*mWW*s*t^6 + 234*ep*mtt^2*mWW*s*t^6 + 300*ep^2*mtt^2*mWW*s*t^6 + 68*ep^3*mtt^2*mWW*s*t^6 - 56*mtt*mWW^2*s*t^6 - 303*ep*mtt*mWW^2*s*t^6 - 405*ep^2*mtt*mWW^2*s*t^6 - 124*ep^3*mtt*mWW^2*s*t^6 + 24*mWW^3*s*t^6 + 124*ep*mWW^3*s*t^6 + 170*ep^2*mWW^3*s*t^6 + 60*ep^3*mWW^3*s*t^6 - 4*mtt^3*t^7 - 15*ep*mtt^3*t^7 - 5*ep^2*mtt^3*t^7 + 12*ep^3*mtt^3*t^7 + 12*mtt^2*mWW*t^7 + 45*ep*mtt^2*mWW*t^7 + 15*ep^2*mtt^2*mWW*t^7 - 36*ep^3*mtt^2*mWW*t^7 - 12*mtt*mWW^2*t^7 - 45*ep*mtt*mWW^2*t^7 - 15*ep^2*mtt*mWW^2*t^7 + 36*ep^3*mtt*mWW^2*t^7 + 4*mWW^3*t^7 + 15*ep*mWW^3*t^7 + 5*ep^2*mWW^3*t^7 - 12*ep^3*mWW^3*t^7)/(ep*(mtt - mWW)^2*s*t*(-mtt + t)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-6*ep*(mtt^9*s + 5*ep*mtt^9*s + 6*ep^2*mtt^9*s - 3*mtt^8*mWW*s - 13*ep*mtt^8*mWW*s - 10*ep^2*mtt^8*mWW*s + 8*ep^3*mtt^8*mWW*s + 2*mtt^7*mWW^2*s + 4*ep*mtt^7*mWW^2*s - 14*ep^2*mtt^7*mWW^2*s - 28*ep^3*mtt^7*mWW^2*s + 2*mtt^6*mWW^3*s + 16*ep*mtt^6*mWW^3*s + 42*ep^2*mtt^6*mWW^3*s + 36*ep^3*mtt^6*mWW^3*s - 3*mtt^5*mWW^4*s - 17*ep*mtt^5*mWW^4*s - 32*ep^2*mtt^5*mWW^4*s - 20*ep^3*mtt^5*mWW^4*s + mtt^4*mWW^5*s + 5*ep*mtt^4*mWW^5*s + 8*ep^2*mtt^4*mWW^5*s + 4*ep^3*mtt^4*mWW^5*s - 6*mtt^8*s^2 - 32*ep*mtt^8*s^2 - 46*ep^2*mtt^8*s^2 - 12*ep^3*mtt^8*s^2 + 12*mtt^7*mWW*s^2 + 56*ep*mtt^7*mWW*s^2 + 56*ep^2*mtt^7*mWW*s^2 - 16*ep^3*mtt^7*mWW*s^2 + 20*ep*mtt^6*mWW^2*s^2 + 96*ep^2*mtt^6*mWW^2*s^2 + 112*ep^3*mtt^6*mWW^2*s^2 - 12*mtt^5*mWW^3*s^2 - 80*ep*mtt^5*mWW^3*s^2 - 176*ep^2*mtt^5*mWW^3*s^2 - 128*ep^3*mtt^5*mWW^3*s^2 + 6*mtt^4*mWW^4*s^2 + 36*ep*mtt^4*mWW^4*s^2 + 70*ep^2*mtt^4*mWW^4*s^2 + 44*ep^3*mtt^4*mWW^4*s^2 + 14*mtt^7*s^3 + 78*ep*mtt^7*s^3 + 124*ep^2*mtt^7*s^3 + 48*ep^3*mtt^7*s^3 - 14*mtt^6*mWW*s^3 - 70*ep*mtt^6*mWW*s^3 - 76*ep^2*mtt^6*mWW*s^3 + 16*ep^3*mtt^6*mWW*s^3 - 15*mtt^5*mWW^2*s^3 - 103*ep*mtt^5*mWW^2*s^3 - 242*ep^2*mtt^5*mWW^2*s^3 - 192*ep^3*mtt^5*mWW^2*s^3 + 15*mtt^4*mWW^3*s^3 + 101*ep*mtt^4*mWW^3*s^3 + 214*ep^2*mtt^4*mWW^3*s^3 + 144*ep^3*mtt^4*mWW^3*s^3 + mtt^3*mWW^4*s^3 - ep*mtt^3*mWW^4*s^3 - 12*ep^2*mtt^3*mWW^4*s^3 - 12*ep^3*mtt^3*mWW^4*s^3 - mtt^2*mWW^5*s^3 - 5*ep*mtt^2*mWW^5*s^3 - 8*ep^2*mtt^2*mWW^5*s^3 - 4*ep^3*mtt^2*mWW^5*s^3 - 16*mtt^6*s^4 - 92*ep*mtt^6*s^4 - 156*ep^2*mtt^6*s^4 - 72*ep^3*mtt^6*s^4 + 4*ep*mtt^5*mWW*s^4 - 8*ep^2*mtt^5*mWW*s^4 - 32*ep^3*mtt^5*mWW*s^4 + 20*mtt^4*mWW^2*s^4 + 122*ep*mtt^4*mWW^2*s^4 + 242*ep^2*mtt^4*mWW^2*s^4 + 156*ep^3*mtt^4*mWW^2*s^4 - 16*ep*mtt^3*mWW^3*s^4 - 52*ep^2*mtt^3*mWW^3*s^4 - 40*ep^3*mtt^3*mWW^3*s^4 - 4*mtt^2*mWW^4*s^4 - 18*ep*mtt^2*mWW^4*s^4 - 26*ep^2*mtt^2*mWW^4*s^4 - 12*ep^3*mtt^2*mWW^4*s^4 + 9*mtt^5*s^5 + 53*ep*mtt^5*s^5 + 94*ep^2*mtt^5*s^5 + 48*ep^3*mtt^5*s^5 + 9*mtt^4*mWW*s^5 + 43*ep*mtt^4*mWW*s^5 + 70*ep^2*mtt^4*mWW*s^5 + 40*ep^3*mtt^4*mWW*s^5 - 5*mtt^3*mWW^2*s^5 - 35*ep*mtt^3*mWW^2*s^5 - 72*ep^2*mtt^3*mWW^2*s^5 - 44*ep^3*mtt^3*mWW^2*s^5 - 5*mtt^2*mWW^3*s^5 - 21*ep*mtt^2*mWW^3*s^5 - 28*ep^2*mtt^2*mWW^3*s^5 - 12*ep^3*mtt^2*mWW^3*s^5 - 2*mtt^4*s^6 - 12*ep*mtt^4*s^6 - 22*ep^2*mtt^4*s^6 - 12*ep^3*mtt^4*s^6 - 4*mtt^3*mWW*s^6 - 20*ep*mtt^3*mWW*s^6 - 32*ep^2*mtt^3*mWW*s^6 - 16*ep^3*mtt^3*mWW*s^6 - 2*mtt^2*mWW^2*s^6 - 8*ep*mtt^2*mWW^2*s^6 - 10*ep^2*mtt^2*mWW^2*s^6 - 4*ep^3*mtt^2*mWW^2*s^6 + 3*mtt^9*t + 23*ep*mtt^9*t + 54*ep^2*mtt^9*t + 40*ep^3*mtt^9*t - 11*mtt^8*mWW*t - 79*ep*mtt^8*mWW*t - 180*ep^2*mtt^8*mWW*t - 132*ep^3*mtt^8*mWW*t + 14*mtt^7*mWW^2*t + 94*ep*mtt^7*mWW^2*t + 208*ep^2*mtt^7*mWW^2*t + 152*ep^3*mtt^7*mWW^2*t - 6*mtt^6*mWW^3*t - 38*ep*mtt^6*mWW^3*t - 84*ep^2*mtt^6*mWW^3*t - 64*ep^3*mtt^6*mWW^3*t - mtt^5*mWW^4*t - 5*ep*mtt^5*mWW^4*t - 6*ep^2*mtt^5*mWW^4*t + mtt^4*mWW^5*t + 5*ep*mtt^4*mWW^5*t + 8*ep^2*mtt^4*mWW^5*t + 4*ep^3*mtt^4*mWW^5*t - 19*mtt^8*s*t - 128*ep*mtt^8*s*t - 265*ep^2*mtt^8*s*t - 168*ep^3*mtt^8*s*t + 58*mtt^7*mWW*s*t + 368*ep*mtt^7*mWW*s*t + 730*ep^2*mtt^7*mWW*s*t + 444*ep^3*mtt^7*mWW*s*t - 56*mtt^6*mWW^2*s*t - 324*ep*mtt^6*mWW^2*s*t - 594*ep^2*mtt^6*mWW^2*s*t - 328*ep^3*mtt^6*mWW^2*s*t + 10*mtt^5*mWW^3*s*t + 34*ep*mtt^5*mWW^3*s*t + 18*ep^2*mtt^5*mWW^3*s*t - 28*ep^3*mtt^5*mWW^3*s*t + 11*mtt^4*mWW^4*s*t + 72*ep*mtt^4*mWW^4*s*t + 151*ep^2*mtt^4*mWW^4*s*t + 104*ep^3*mtt^4*mWW^4*s*t - 4*mtt^3*mWW^5*s*t - 22*ep*mtt^3*mWW^5*s*t - 40*ep^2*mtt^3*mWW^5*s*t - 24*ep^3*mtt^3*mWW^5*s*t + 44*mtt^7*s^2*t + 288*ep*mtt^7*s^2*t + 560*ep^2*mtt^7*s^2*t + 312*ep^3*mtt^7*s^2*t - 90*mtt^6*mWW*s^2*t - 580*ep*mtt^6*mWW*s^2*t - 1096*ep^2*mtt^6*mWW*s^2*t - 564*ep^3*mtt^6*mWW*s^2*t + 30*mtt^5*mWW^2*s^2*t + 182*ep*mtt^5*mWW^2*s^2*t + 280*ep^2*mtt^5*mWW^2*s^2*t + 36*ep^3*mtt^5*mWW^2*s^2*t + 32*mtt^4*mWW^3*s^2*t + 220*ep*mtt^4*mWW^3*s^2*t + 492*ep^2*mtt^4*mWW^3*s^2*t + 380*ep^3*mtt^4*mWW^3*s^2*t - 14*mtt^3*mWW^4*s^2*t - 104*ep*mtt^3*mWW^4*s^2*t - 234*ep^2*mtt^3*mWW^4*s^2*t - 168*ep^3*mtt^3*mWW^4*s^2*t - 2*mtt^2*mWW^5*s^2*t - 6*ep*mtt^2*mWW^5*s^2*t - 2*ep^2*mtt^2*mWW^5*s^2*t + 4*ep^3*mtt^2*mWW^5*s^2*t - 44*mtt^6*s^3*t - 318*ep*mtt^6*s^3*t - 634*ep^2*mtt^6*s^3*t - 336*ep^3*mtt^6*s^3*t + 5*mtt^5*mWW*s^3*t + 191*ep*mtt^5*mWW*s^3*t + 490*ep^2*mtt^5*mWW*s^3*t + 220*ep^3*mtt^5*mWW*s^3*t + 90*mtt^4*mWW^2*s^3*t + 413*ep*mtt^4*mWW^2*s^3*t + 675*ep^2*mtt^4*mWW^2*s^3*t + 456*ep^3*mtt^4*mWW^2*s^3*t - 46*mtt^3*mWW^3*s^3*t - 280*ep*mtt^3*mWW^3*s^3*t - 554*ep^2*mtt^3*mWW^3*s^3*t - 372*ep^3*mtt^3*mWW^3*s^3*t - 6*mtt^2*mWW^4*s^3*t - 9*ep*mtt^2*mWW^4*s^3*t + 21*ep^2*mtt^2*mWW^4*s^3*t + 32*ep^3*mtt^2*mWW^4*s^3*t + mtt*mWW^5*s^3*t + 3*ep*mtt*mWW^5*s^3*t + 2*ep^2*mtt*mWW^5*s^3*t + 13*mtt^5*s^4*t + 161*ep*mtt^5*s^4*t + 382*ep^2*mtt^5*s^4*t + 216*ep^3*mtt^5*s^4*t + 95*mtt^4*mWW*s^4*t + 329*ep*mtt^4*mWW*s^4*t + 348*ep^2*mtt^4*mWW*s^4*t + 160*ep^3*mtt^4*mWW*s^4*t - 99*mtt^3*mWW^2*s^4*t - 457*ep*mtt^3*mWW^2*s^4*t - 700*ep^2*mtt^3*mWW^2*s^4*t - 380*ep^3*mtt^3*mWW^2*s^4*t + 5*mtt^2*mWW^3*s^4*t + 41*ep*mtt^2*mWW^3*s^4*t + 94*ep^2*mtt^2*mWW^3*s^4*t + 68*ep^3*mtt^2*mWW^3*s^4*t + 2*mtt*mWW^4*s^4*t + 6*ep*mtt*mWW^4*s^4*t + 4*ep^2*mtt*mWW^4*s^4*t + 7*mtt^4*s^5*t - 18*ep*mtt^4*s^5*t - 101*ep^2*mtt^4*s^5*t - 72*ep^3*mtt^4*s^5*t - 69*mtt^3*mWW*s^5*t - 277*ep*mtt^3*mWW*s^5*t - 352*ep^2*mtt^3*mWW*s^5*t - 152*ep^3*mtt^3*mWW*s^5*t + 21*mtt^2*mWW^2*s^5*t + 92*ep*mtt^2*mWW^2*s^5*t + 131*ep^2*mtt^2*mWW^2*s^5*t + 64*ep^3*mtt^2*mWW^2*s^5*t + mtt*mWW^3*s^5*t + 3*ep*mtt*mWW^3*s^5*t + 2*ep^2*mtt*mWW^3*s^5*t - 4*mtt^3*s^6*t - 8*ep*mtt^3*s^6*t + 4*ep^2*mtt^3*s^6*t + 8*ep^3*mtt^3*s^6*t + 12*mtt^2*mWW*s^6*t + 48*ep*mtt^2*mWW*s^6*t + 60*ep^2*mtt^2*mWW*s^6*t + 24*ep^3*mtt^2*mWW*s^6*t - 17*mtt^8*t^2 - 126*ep*mtt^8*t^2 - 289*ep^2*mtt^8*t^2 - 208*ep^3*mtt^8*t^2 + 68*mtt^7*mWW*t^2 + 472*ep*mtt^7*mWW*t^2 + 1044*ep^2*mtt^7*mWW*t^2 + 736*ep^3*mtt^7*mWW*t^2 - 98*mtt^6*mWW^2*t^2 - 638*ep*mtt^6*mWW^2*t^2 - 1358*ep^2*mtt^6*mWW^2*t^2 - 936*ep^3*mtt^6*mWW^2*t^2 + 56*mtt^5*mWW^3*t^2 + 342*ep*mtt^5*mWW^3*t^2 + 700*ep^2*mtt^5*mWW^3*t^2 + 472*ep^3*mtt^5*mWW^3*t^2 - 5*mtt^4*mWW^4*t^2 - 28*ep*mtt^4*mWW^4*t^2 - 57*ep^2*mtt^4*mWW^4*t^2 - 40*ep^3*mtt^4*mWW^4*t^2 - 4*mtt^3*mWW^5*t^2 - 22*ep*mtt^3*mWW^5*t^2 - 40*ep^2*mtt^3*mWW^5*t^2 - 24*ep^3*mtt^3*mWW^5*t^2 + 72*mtt^7*s*t^2 + 503*ep*mtt^7*s*t^2 + 1077*ep^2*mtt^7*s*t^2 + 704*ep^3*mtt^7*s*t^2 - 240*mtt^6*mWW*s*t^2 - 1601*ep*mtt^6*mWW*s*t^2 - 3329*ep^2*mtt^6*mWW*s*t^2 - 2124*ep^3*mtt^6*mWW*s*t^2 + 275*mtt^5*mWW^2*s*t^2 + 1736*ep*mtt^5*mWW^2*s*t^2 + 3467*ep^2*mtt^5*mWW^2*s*t^2 + 2124*ep^3*mtt^5*mWW^2*s*t^2 - 113*mtt^4*mWW^3*s*t^2 - 646*ep*mtt^4*mWW^3*s*t^2 - 1177*ep^2*mtt^4*mWW^3*s*t^2 - 636*ep^3*mtt^4*mWW^3*s*t^2 + mtt^3*mWW^4*s*t^2 - 27*ep*mtt^3*mWW^4*s*t^2 - 116*ep^2*mtt^3*mWW^4*s*t^2 - 124*ep^3*mtt^3*mWW^4*s*t^2 + 5*mtt^2*mWW^5*s*t^2 + 35*ep*mtt^2*mWW^5*s*t^2 + 78*ep^2*mtt^2*mWW^5*s*t^2 + 56*ep^3*mtt^2*mWW^5*s*t^2 - 92*mtt^6*s^2*t^2 - 710*ep*mtt^6*s^2*t^2 - 1534*ep^2*mtt^6*s^2*t^2 - 940*ep^3*mtt^6*s^2*t^2 + 208*mtt^5*mWW*s^2*t^2 + 1646*ep*mtt^5*mWW*s^2*t^2 + 3572*ep^2*mtt^5*mWW*s^2*t^2 + 2152*ep^3*mtt^5*mWW*s^2*t^2 - 136*mtt^4*mWW^2*s^2*t^2 - 1124*ep*mtt^4*mWW^2*s^2*t^2 - 2426*ep^2*mtt^4*mWW^2*s^2*t^2 - 1368*ep^3*mtt^4*mWW^2*s^2*t^2 + 14*mtt^3*mWW^3*s^2*t^2 + 124*ep*mtt^3*mWW^3*s^2*t^2 + 204*ep^2*mtt^3*mWW^3*s^2*t^2 - 8*ep^3*mtt^3*mWW^3*s^2*t^2 + 4*mtt^2*mWW^4*s^2*t^2 + 62*ep*mtt^2*mWW^4*s^2*t^2 + 196*ep^2*mtt^2*mWW^4*s^2*t^2 + 180*ep^3*mtt^2*mWW^4*s^2*t^2 + 2*mtt*mWW^5*s^2*t^2 + 2*ep*mtt*mWW^5*s^2*t^2 - 12*ep^2*mtt*mWW^5*s^2*t^2 - 16*ep^3*mtt*mWW^5*s^2*t^2 + 14*mtt^5*s^3*t^2 + 364*ep*mtt^5*s^3*t^2 + 986*ep^2*mtt^5*s^3*t^2 + 620*ep^3*mtt^5*s^3*t^2 + 99*mtt^4*mWW*s^3*t^2 - 106*ep*mtt^4*mWW*s^3*t^2 - 955*ep^2*mtt^4*mWW*s^3*t^2 - 680*ep^3*mtt^4*mWW*s^3*t^2 - 141*mtt^3*mWW^2*s^3*t^2 - 354*ep*mtt^3*mWW^2*s^3*t^2 - 175*ep^2*mtt^3*mWW^2*s^3*t^2 - 64*ep^3*mtt^3*mWW^2*s^3*t^2 + 33*mtt^2*mWW^3*s^3*t^2 + 132*ep*mtt^2*mWW^3*s^3*t^2 + 229*ep^2*mtt^2*mWW^3*s^3*t^2 + 188*ep^3*mtt^2*mWW^3*s^3*t^2 + 3*mtt*mWW^4*s^3*t^2 + 4*ep*mtt*mWW^4*s^3*t^2 - 21*ep^2*mtt*mWW^4*s^3*t^2 - 32*ep^3*mtt*mWW^4*s^3*t^2 + 45*mtt^4*s^4*t^2 + 20*ep*mtt^4*s^4*t^2 - 233*ep^2*mtt^4*s^4*t^2 - 196*ep^3*mtt^4*s^4*t^2 - 191*mtt^3*mWW*s^4*t^2 - 623*ep*mtt^3*mWW*s^4*t^2 - 592*ep^2*mtt^3*mWW*s^4*t^2 - 192*ep^3*mtt^3*mWW*s^4*t^2 + 91*mtt^2*mWW^2*s^4*t^2 + 322*ep*mtt^2*mWW^2*s^4*t^2 + 383*ep^2*mtt^2*mWW^2*s^4*t^2 + 180*ep^3*mtt^2*mWW^2*s^4*t^2 - mtt*mWW^3*s^4*t^2 + ep*mtt*mWW^3*s^4*t^2 - 6*ep^2*mtt*mWW^3*s^4*t^2 - 16*ep^3*mtt*mWW^3*s^4*t^2 - 22*mtt^3*s^5*t^2 - 51*ep*mtt^3*s^5*t^2 - 7*ep^2*mtt^3*s^5*t^2 + 20*ep^3*mtt^3*s^5*t^2 + 56*mtt^2*mWW*s^5*t^2 + 212*ep*mtt^2*mWW*s^5*t^2 + 260*ep^2*mtt^2*mWW*s^5*t^2 + 108*ep^3*mtt^2*mWW*s^5*t^2 - 2*mtt*mWW^2*s^5*t^2 - ep*mtt*mWW^2*s^5*t^2 + 3*ep^2*mtt*mWW^2*s^5*t^2 + 40*mtt^7*t^3 + 283*ep*mtt^7*t^3 + 625*ep^2*mtt^7*t^3 + 432*ep^3*mtt^7*t^3 - 170*mtt^6*mWW*t^3 - 1137*ep*mtt^6*mWW*t^3 - 2421*ep^2*mtt^6*mWW*t^3 - 1632*ep^3*mtt^6*mWW*t^3 + 264*mtt^5*mWW^2*t^3 + 1677*ep*mtt^5*mWW^2*t^3 + 3441*ep^2*mtt^5*mWW^2*t^3 + 2256*ep^3*mtt^5*mWW^2*t^3 - 172*mtt^4*mWW^3*t^3 - 1039*ep*mtt^4*mWW^3*t^3 - 2047*ep^2*mtt^4*mWW^3*t^3 - 1296*ep^3*mtt^4*mWW^3*t^3 + 32*mtt^3*mWW^4*t^3 + 180*ep*mtt^3*mWW^4*t^3 + 330*ep^2*mtt^3*mWW^4*t^3 + 192*ep^3*mtt^3*mWW^4*t^3 + 6*mtt^2*mWW^5*t^3 + 36*ep*mtt^2*mWW^5*t^3 + 72*ep^2*mtt^2*mWW^5*t^3 + 48*ep^3*mtt^2*mWW^5*t^3 - 118*mtt^6*s*t^3 - 826*ep*mtt^6*s*t^3 - 1740*ep^2*mtt^6*s*t^3 - 1104*ep^3*mtt^6*s*t^3 + 431*mtt^5*mWW*s*t^3 + 2889*ep*mtt^5*mWW*s*t^3 + 5916*ep^2*mtt^5*mWW*s*t^3 + 3676*ep^3*mtt^5*mWW*s*t^3 - 554*mtt^4*mWW^2*s*t^3 - 3559*ep*mtt^4*mWW^2*s*t^3 - 7053*ep^2*mtt^4*mWW^2*s*t^3 - 4252*ep^3*mtt^4*mWW^2*s*t^3 + 284*mtt^3*mWW^3*s*t^3 + 1728*ep*mtt^3*mWW^3*s*t^3 + 3248*ep^2*mtt^3*mWW^3*s*t^3 + 1836*ep^3*mtt^3*mWW^3*s*t^3 - 40*mtt^2*mWW^4*s*t^3 - 205*ep*mtt^2*mWW^4*s*t^3 - 301*ep^2*mtt^2*mWW^4*s*t^3 - 100*ep^3*mtt^2*mWW^4*s*t^3 - 3*mtt*mWW^5*s*t^3 - 27*ep*mtt*mWW^5*s*t^3 - 70*ep^2*mtt*mWW^5*s*t^3 - 56*ep^3*mtt*mWW^5*s*t^3 + 72*mtt^5*s^2*t^3 + 720*ep*mtt^5*s^2*t^3 + 1660*ep^2*mtt^5*s^2*t^3 + 1028*ep^3*mtt^5*s^2*t^3 - 219*mtt^4*mWW*s^2*t^3 - 2022*ep*mtt^4*mWW*s^2*t^3 - 4505*ep^2*mtt^4*mWW*s^2*t^3 - 2724*ep^3*mtt^4*mWW*s^2*t^3 + 243*mtt^3*mWW^2*s^2*t^3 + 2008*ep*mtt^3*mWW^2*s^2*t^3 + 4221*ep^2*mtt^3*mWW^2*s^2*t^3 + 2428*ep^3*mtt^3*mWW^2*s^2*t^3 - 109*mtt^2*mWW^3*s^2*t^3 - 774*ep*mtt^2*mWW^3*s^2*t^3 - 1453*ep^2*mtt^2*mWW^3*s^2*t^3 - 728*ep^3*mtt^2*mWW^3*s^2*t^3 + 13*mtt*mWW^4*s^2*t^3 + 66*ep*mtt*mWW^4*s^2*t^3 + 69*ep^2*mtt*mWW^4*s^2*t^3 - 12*ep^3*mtt*mWW^4*s^2*t^3 + 2*ep*mWW^5*s^2*t^3 + 8*ep^2*mWW^5*s^2*t^3 + 8*ep^3*mWW^5*s^2*t^3 + 48*mtt^4*s^3*t^3 - 92*ep*mtt^4*s^3*t^3 - 556*ep^2*mtt^4*s^3*t^3 - 408*ep^3*mtt^4*s^3*t^3 - 124*mtt^3*mWW*s^3*t^3 + 32*ep*mtt^3*mWW*s^3*t^3 + 800*ep^2*mtt^3*mWW*s^3*t^3 + 612*ep^3*mtt^3*mWW*s^3*t^3 + 34*mtt^2*mWW^2*s^3*t^3 - 212*ep*mtt^2*mWW^2*s^3*t^3 - 706*ep^2*mtt^2*mWW^2*s^3*t^3 - 416*ep^3*mtt^2*mWW^2*s^3*t^3 + 20*mtt*mWW^3*s^3*t^3 + 160*ep*mtt*mWW^3*s^3*t^3 + 272*ep^2*mtt*mWW^3*s^3*t^3 + 108*ep^3*mtt*mWW^3*s^3*t^3 - 2*mWW^4*s^3*t^3 - 8*ep*mWW^4*s^3*t^3 - 2*ep^2*mWW^4*s^3*t^3 + 8*ep^3*mWW^4*s^3*t^3 - 42*mtt^3*s^4*t^3 - 85*ep*mtt^3*s^4*t^3 + 11*ep^2*mtt^3*s^4*t^3 + 52*ep^3*mtt^3*s^4*t^3 + 82*mtt^2*mWW*s^4*t^3 + 238*ep*mtt^2*mWW*s^4*t^3 + 202*ep^2*mtt^2*mWW*s^4*t^3 + 52*ep^3*mtt^2*mWW*s^4*t^3 + 2*mtt*mWW^2*s^4*t^3 + 57*ep*mtt*mWW^2*s^4*t^3 + 117*ep^2*mtt*mWW^2*s^4*t^3 + 56*ep^3*mtt*mWW^2*s^4*t^3 - 2*mWW^3*s^4*t^3 - 10*ep*mWW^3*s^4*t^3 - 10*ep^2*mWW^3*s^4*t^3 - 50*mtt^6*t^4 - 332*ep*mtt^6*t^4 - 690*ep^2*mtt^6*t^4 - 448*ep^3*mtt^6*t^4 + 218*mtt^5*mWW*t^4 + 1396*ep*mtt^5*mWW*t^4 + 2826*ep^2*mtt^5*mWW*t^4 + 1800*ep^3*mtt^5*mWW*t^4 - 350*mtt^4*mWW^2*t^4 - 2170*ep*mtt^4*mWW^2*t^4 - 4282*ep^2*mtt^4*mWW^2*t^4 - 2672*ep^3*mtt^4*mWW^2*t^4 + 242*mtt^3*mWW^3*t^4 + 1454*ep*mtt^3*mWW^3*t^4 + 2790*ep^2*mtt^3*mWW^3*t^4 + 1696*ep^3*mtt^3*mWW^3*t^4 - 56*mtt^2*mWW^4*t^4 - 322*ep*mtt^2*mWW^4*t^4 - 588*ep^2*mtt^2*mWW^4*t^4 - 336*ep^3*mtt^2*mWW^4*t^4 - 4*mtt*mWW^5*t^4 - 26*ep*mtt*mWW^5*t^4 - 56*ep^2*mtt*mWW^5*t^4 - 40*ep^3*mtt*mWW^5*t^4 + 97*mtt^5*s*t^4 + 665*ep*mtt^5*s*t^4 + 1318*ep^2*mtt^5*s*t^4 + 768*ep^3*mtt^5*s*t^4 - 383*mtt^4*mWW*s*t^4 - 2511*ep*mtt^4*mWW*s*t^4 - 4870*ep^2*mtt^4*mWW*s*t^4 - 2820*ep^3*mtt^4*mWW*s*t^4 + 528*mtt^3*mWW^2*s*t^4 + 3342*ep*mtt^3*mWW^2*s*t^4 + 6346*ep^2*mtt^3*mWW^2*s*t^4 + 3632*ep^3*mtt^3*mWW^2*s*t^4 - 294*mtt^2*mWW^3*s*t^4 - 1802*ep*mtt^2*mWW^3*s*t^4 - 3330*ep^2*mtt^2*mWW^3*s*t^4 - 1856*ep^3*mtt^2*mWW^3*s*t^4 + 51*mtt*mWW^4*s*t^4 + 297*ep*mtt*mWW^4*s*t^4 + 512*ep^2*mtt*mWW^4*s*t^4 + 256*ep^3*mtt*mWW^4*s*t^4 + mWW^5*s*t^4 + 9*ep*mWW^5*s*t^4 + 24*ep^2*mWW^5*s*t^4 + 20*ep^3*mWW^5*s*t^4 - 14*mtt^4*s^2*t^4 - 302*ep*mtt^4*s^2*t^4 - 728*ep^2*mtt^4*s^2*t^4 - 424*ep^3*mtt^4*s^2*t^4 + 113*mtt^3*mWW*s^2*t^4 + 1125*ep*mtt^3*mWW*s^2*t^4 + 2362*ep^2*mtt^3*mWW*s^2*t^4 + 1312*ep^3*mtt^3*mWW*s^2*t^4 - 187*mtt^2*mWW^2*s^2*t^4 - 1390*ep*mtt^2*mWW^2*s^2*t^4 - 2641*ep^2*mtt^2*mWW^2*s^2*t^4 - 1404*ep^3*mtt^2*mWW^2*s^2*t^4 + 99*mtt*mWW^3*s^2*t^4 + 629*ep*mtt*mWW^3*s^2*t^4 + 1100*ep^2*mtt*mWW^3*s^2*t^4 + 552*ep^3*mtt*mWW^3*s^2*t^4 - 11*mWW^4*s^2*t^4 - 62*ep*mWW^4*s^2*t^4 - 93*ep^2*mWW^4*s^2*t^4 - 36*ep^3*mWW^4*s^2*t^4 - 32*mtt^3*s^3*t^4 - 32*ep*mtt^3*s^3*t^4 + 80*ep^2*mtt^3*s^3*t^4 + 76*ep^3*mtt^3*s^3*t^4 + 32*mtt^2*mWW*s^3*t^4 - 49*ep*mtt^2*mWW*s^3*t^4 - 259*ep^2*mtt^2*mWW*s^3*t^4 - 168*ep^3*mtt^2*mWW*s^3*t^4 + 28*mtt*mWW^2*s^3*t^4 + 230*ep*mtt*mWW^2*s^3*t^4 + 414*ep^2*mtt*mWW^2*s^3*t^4 + 204*ep^3*mtt*mWW^2*s^3*t^4 - 12*mWW^3*s^3*t^4 - 69*ep*mWW^3*s^3*t^4 - 107*ep^2*mWW^3*s^3*t^4 - 48*ep^3*mWW^3*s^3*t^4 + 35*mtt^5*t^5 + 213*ep*mtt^5*t^5 + 400*ep^2*mtt^5*t^5 + 232*ep^3*mtt^5*t^5 - 149*mtt^4*mWW*t^5 - 901*ep*mtt^4*mWW*t^5 - 1692*ep^2*mtt^4*mWW*t^5 - 988*ep^3*mtt^4*mWW*t^5 + 236*mtt^3*mWW^2*t^5 + 1418*ep*mtt^3*mWW^2*t^5 + 2660*ep^2*mtt^3*mWW^2*t^5 + 1560*ep^3*mtt^3*mWW^2*t^5 - 164*mtt^2*mWW^3*t^5 - 978*ep*mtt^2*mWW^3*t^5 - 1828*ep^2*mtt^2*mWW^3*t^5 - 1072*ep^3*mtt^2*mWW^3*t^5 + 41*mtt*mWW^4*t^5 + 241*ep*mtt*mWW^4*t^5 + 444*ep^2*mtt*mWW^4*t^5 + 256*ep^3*mtt*mWW^4*t^5 + mWW^5*t^5 + 7*ep*mWW^5*t^5 + 16*ep^2*mWW^5*t^5 + 12*ep^3*mWW^5*t^5 - 39*mtt^4*s*t^5 - 254*ep*mtt^4*s*t^5 - 435*ep^2*mtt^4*s*t^5 - 200*ep^3*mtt^4*s*t^5 + 161*mtt^3*mWW*s*t^5 + 997*ep*mtt^3*mWW*s*t^5 + 1718*ep^2*mtt^3*mWW*s*t^5 + 840*ep^3*mtt^3*mWW*s*t^5 - 225*mtt^2*mWW^2*s*t^5 - 1352*ep*mtt^2*mWW^2*s*t^5 - 2345*ep^2*mtt^2*mWW^2*s*t^5 - 1196*ep^3*mtt^2*mWW^2*s*t^5 + 123*mtt*mWW^3*s*t^5 + 729*ep*mtt*mWW^3*s*t^5 + 1276*ep^2*mtt*mWW^3*s*t^5 + 672*ep^3*mtt*mWW^3*s*t^5 - 20*mWW^4*s*t^5 - 120*ep*mWW^4*s*t^5 - 214*ep^2*mWW^4*s*t^5 - 116*ep^3*mWW^4*s*t^5 - 4*mtt^3*s^2*t^5 + 36*ep*mtt^3*s^2*t^5 + 88*ep^2*mtt^3*s^2*t^5 + 36*ep^3*mtt^3*s^2*t^5 - 24*mtt^2*mWW*s^2*t^5 - 225*ep*mtt^2*mWW*s^2*t^5 - 389*ep^2*mtt^2*mWW*s^2*t^5 - 160*ep^3*mtt^2*mWW*s^2*t^5 + 48*mtt*mWW^2*s^2*t^5 + 298*ep*mtt*mWW^2*s^2*t^5 + 466*ep^2*mtt*mWW^2*s^2*t^5 + 196*ep^3*mtt*mWW^2*s^2*t^5 - 20*mWW^3*s^2*t^5 - 109*ep*mWW^3*s^2*t^5 - 165*ep^2*mWW^3*s^2*t^5 - 72*ep^3*mWW^3*s^2*t^5 - 13*mtt^4*t^6 - 70*ep*mtt^4*t^6 - 109*ep^2*mtt^4*t^6 - 48*ep^3*mtt^4*t^6 + 50*mtt^3*mWW*t^6 + 276*ep*mtt^3*mWW*t^6 + 450*ep^2*mtt^3*mWW*t^6 + 216*ep^3*mtt^3*mWW*t^6 - 72*mtt^2*mWW^2*t^6 - 408*ep*mtt^2*mWW^2*t^6 - 696*ep^2*mtt^2*mWW^2*t^6 - 360*ep^3*mtt^2*mWW^2*t^6 + 46*mtt*mWW^3*t^6 + 268*ep*mtt*mWW^3*t^6 + 478*ep^2*mtt*mWW^3*t^6 + 264*ep^3*mtt*mWW^3*t^6 - 11*mWW^4*t^6 - 66*ep*mWW^4*t^6 - 123*ep^2*mWW^4*t^6 - 72*ep^3*mWW^4*t^6 + 6*mtt^3*s*t^6 + 35*ep*mtt^3*s*t^6 + 39*ep^2*mtt^3*s*t^6 - 24*mtt^2*mWW*s*t^6 - 129*ep*mtt^2*mWW*s*t^6 - 155*ep^2*mtt^2*mWW*s*t^6 - 24*ep^3*mtt^2*mWW*s*t^6 + 30*mtt*mWW^2*s*t^6 + 153*ep*mtt*mWW^2*s*t^6 + 193*ep^2*mtt*mWW^2*s*t^6 + 48*ep^3*mtt*mWW^2*s*t^6 - 12*mWW^3*s*t^6 - 59*ep*mWW^3*s*t^6 - 77*ep^2*mWW^3*s*t^6 - 24*ep^3*mWW^3*s*t^6 + 2*mtt^3*t^7 + 9*ep*mtt^3*t^7 + 9*ep^2*mtt^3*t^7 - 6*mtt^2*mWW*t^7 - 27*ep*mtt^2*mWW*t^7 - 27*ep^2*mtt^2*mWW*t^7 + 6*mtt*mWW^2*t^7 + 27*ep*mtt*mWW^2*t^7 + 27*ep^2*mtt*mWW^2*t^7 - 2*mWW^3*t^7 - 9*ep*mWW^3*t^7 - 9*ep^2*mWW^3*t^7))/((1 + ep)*(mtt - mWW)^2*s^2*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, -((2*mtt^9*mWW*s + 10*ep*mtt^9*mWW*s + 12*ep^2*mtt^9*mWW*s - 6*mtt^8*mWW^2*s - 34*ep*mtt^8*mWW^2*s - 44*ep^2*mtt^8*mWW^2*s + 4*mtt^7*mWW^3*s + 24*ep*mtt^7*mWW^3*s + 20*ep^2*mtt^7*mWW^3*s - 24*ep^3*mtt^7*mWW^3*s + 4*mtt^6*mWW^4*s + 32*ep*mtt^6*mWW^4*s + 84*ep^2*mtt^6*mWW^4*s + 72*ep^3*mtt^6*mWW^4*s - 6*mtt^5*mWW^5*s - 50*ep*mtt^5*mWW^5*s - 112*ep^2*mtt^5*mWW^5*s - 72*ep^3*mtt^5*mWW^5*s + 2*mtt^4*mWW^6*s + 18*ep*mtt^4*mWW^6*s + 40*ep^2*mtt^4*mWW^6*s + 24*ep^3*mtt^4*mWW^6*s - 10*mtt^8*mWW*s^2 - 56*ep*mtt^8*mWW*s^2 - 78*ep^2*mtt^8*mWW*s^2 - 12*ep^3*mtt^8*mWW*s^2 + 18*mtt^7*mWW^2*s^2 + 128*ep*mtt^7*mWW^2*s^2 + 202*ep^2*mtt^7*mWW^2*s^2 + 36*ep^3*mtt^7*mWW^2*s^2 + 4*mtt^6*mWW^3*s^2 - 12*ep*mtt^6*mWW^3*s^2 - 16*ep^2*mtt^6*mWW^3*s^2 + 48*ep^3*mtt^6*mWW^3*s^2 - 20*mtt^5*mWW^4*s^2 - 148*ep*mtt^5*mWW^4*s^2 - 312*ep^2*mtt^5*mWW^4*s^2 - 192*ep^3*mtt^5*mWW^4*s^2 + 6*mtt^4*mWW^5*s^2 + 100*ep*mtt^4*mWW^5*s^2 + 254*ep^2*mtt^4*mWW^5*s^2 + 156*ep^3*mtt^4*mWW^5*s^2 + 2*mtt^3*mWW^6*s^2 - 12*ep*mtt^3*mWW^6*s^2 - 50*ep^2*mtt^3*mWW^6*s^2 - 36*ep^3*mtt^3*mWW^6*s^2 + 20*mtt^7*mWW*s^3 + 130*ep*mtt^7*mWW*s^3 + 210*ep^2*mtt^7*mWW*s^3 + 60*ep^3*mtt^7*mWW*s^3 - 12*mtt^6*mWW^2*s^3 - 172*ep*mtt^6*mWW^2*s^3 - 368*ep^2*mtt^6*mWW^2*s^3 - 144*ep^3*mtt^6*mWW^2*s^3 - 30*mtt^5*mWW^3*s^3 - 98*ep*mtt^5*mWW^3*s^3 - 88*ep^2*mtt^5*mWW^3*s^3 - 24*ep^3*mtt^5*mWW^3*s^3 + 14*mtt^4*mWW^4*s^3 + 186*ep*mtt^4*mWW^4*s^3 + 436*ep^2*mtt^4*mWW^4*s^3 + 240*ep^3*mtt^4*mWW^4*s^3 + 10*mtt^3*mWW^5*s^3 - 52*ep*mtt^3*mWW^5*s^3 - 222*ep^2*mtt^3*mWW^5*s^3 - 156*ep^3*mtt^3*mWW^5*s^3 - 2*mtt^2*mWW^6*s^3 + 6*ep*mtt^2*mWW^6*s^3 + 32*ep^2*mtt^2*mWW^6*s^3 + 24*ep^3*mtt^2*mWW^6*s^3 - 20*mtt^6*mWW*s^4 - 160*ep*mtt^6*mWW*s^4 - 300*ep^2*mtt^6*mWW*s^4 - 120*ep^3*mtt^6*mWW*s^4 - 12*mtt^5*mWW^2*s^4 + 88*ep*mtt^5*mWW^2*s^4 + 332*ep^2*mtt^5*mWW^2*s^4 + 216*ep^3*mtt^5*mWW^2*s^4 + 26*mtt^4*mWW^3*s^4 + 132*ep*mtt^4*mWW^3*s^4 + 178*ep^2*mtt^4*mWW^3*s^4 + 36*ep^3*mtt^4*mWW^3*s^4 + 14*mtt^3*mWW^4*s^4 - 80*ep*mtt^3*mWW^4*s^4 - 330*ep^2*mtt^3*mWW^4*s^4 - 228*ep^3*mtt^3*mWW^4*s^4 - 6*mtt^2*mWW^5*s^4 + 32*ep*mtt^2*mWW^5*s^4 + 142*ep^2*mtt^2*mWW^5*s^4 + 108*ep^3*mtt^2*mWW^5*s^4 - 2*mtt*mWW^6*s^4 - 12*ep*mtt*mWW^6*s^4 - 22*ep^2*mtt*mWW^6*s^4 - 12*ep^3*mtt*mWW^6*s^4 + 10*mtt^5*mWW*s^5 + 110*ep*mtt^5*mWW*s^5 + 240*ep^2*mtt^5*mWW*s^5 + 120*ep^3*mtt^5*mWW*s^5 + 18*mtt^4*mWW^2*s^5 - 2*ep*mtt^4*mWW^2*s^5 - 148*ep^2*mtt^4*mWW^2*s^5 - 144*ep^3*mtt^4*mWW^2*s^5 + 2*mtt^3*mWW^3*s^5 - 48*ep*mtt^3*mWW^3*s^5 - 146*ep^2*mtt^3*mWW^3*s^5 - 84*ep^3*mtt^3*mWW^3*s^5 - 10*mtt^2*mWW^4*s^5 + 34*ep*mtt^2*mWW^4*s^5 + 180*ep^2*mtt^2*mWW^4*s^5 + 144*ep^3*mtt^2*mWW^4*s^5 - 4*mtt*mWW^5*s^5 - 30*ep*mtt*mWW^5*s^5 - 62*ep^2*mtt*mWW^5*s^5 - 36*ep^3*mtt*mWW^5*s^5 - 2*mtt^4*mWW*s^6 - 40*ep*mtt^4*mWW*s^6 - 102*ep^2*mtt^4*mWW*s^6 - 60*ep^3*mtt^4*mWW*s^6 - 6*mtt^3*mWW^2*s^6 - 8*ep*mtt^3*mWW^2*s^6 + 26*ep^2*mtt^3*mWW^2*s^6 + 36*ep^3*mtt^3*mWW^2*s^6 - 6*mtt^2*mWW^3*s^6 + 8*ep*mtt^2*mWW^3*s^6 + 70*ep^2*mtt^2*mWW^3*s^6 + 60*ep^3*mtt^2*mWW^3*s^6 - 2*mtt*mWW^4*s^6 - 24*ep*mtt*mWW^4*s^6 - 58*ep^2*mtt*mWW^4*s^6 - 36*ep^3*mtt*mWW^4*s^6 + 6*ep*mtt^3*mWW*s^7 + 18*ep^2*mtt^3*mWW*s^7 + 12*ep^3*mtt^3*mWW*s^7 - 6*ep*mtt*mWW^3*s^7 - 18*ep^2*mtt*mWW^3*s^7 - 12*ep^3*mtt*mWW^3*s^7 + 6*mtt^9*mWW*t + 22*ep*mtt^9*mWW*t + 20*ep^2*mtt^9*mWW*t - 22*mtt^8*mWW^2*t - 118*ep*mtt^8*mWW^2*t - 208*ep^2*mtt^8*mWW^2*t - 120*ep^3*mtt^8*mWW^2*t + 28*mtt^7*mWW^3*t + 204*ep*mtt^7*mWW^3*t + 464*ep^2*mtt^7*mWW^3*t + 336*ep^3*mtt^7*mWW^3*t - 12*mtt^6*mWW^4*t - 124*ep*mtt^6*mWW^4*t - 344*ep^2*mtt^6*mWW^4*t - 288*ep^3*mtt^6*mWW^4*t - 2*mtt^5*mWW^5*t - 2*ep*mtt^5*mWW^5*t + 28*ep^2*mtt^5*mWW^5*t + 48*ep^3*mtt^5*mWW^5*t + 2*mtt^4*mWW^6*t + 18*ep*mtt^4*mWW^6*t + 40*ep^2*mtt^4*mWW^6*t + 24*ep^3*mtt^4*mWW^6*t - 2*mtt^9*s*t - 22*ep*mtt^9*s*t - 32*ep^2*mtt^9*s*t - 24*mtt^8*mWW*s*t - 40*ep*mtt^8*mWW*s*t + 12*ep^2*mtt^8*mWW*s*t + 20*ep^3*mtt^8*mWW*s*t + 84*mtt^7*mWW^2*s*t + 402*ep*mtt^7*mWW^2*s*t + 642*ep^2*mtt^7*mWW^2*s*t + 316*ep^3*mtt^7*mWW^2*s*t - 84*mtt^6*mWW^3*s*t - 632*ep*mtt^6*mWW^3*s*t - 1328*ep^2*mtt^6*mWW^3*s*t - 792*ep^3*mtt^6*mWW^3*s*t + 18*mtt^5*mWW^4*s*t + 274*ep*mtt^5*mWW^4*s*t + 696*ep^2*mtt^5*mWW^4*s*t + 448*ep^3*mtt^5*mWW^4*s*t + 12*mtt^4*mWW^5*s*t + 72*ep*mtt^4*mWW^5*s*t + 156*ep^2*mtt^4*mWW^5*s*t + 116*ep^3*mtt^4*mWW^5*s*t - 4*mtt^3*mWW^6*s*t - 54*ep*mtt^3*mWW^6*s*t - 146*ep^2*mtt^3*mWW^6*s*t - 108*ep^3*mtt^3*mWW^6*s*t + 10*mtt^8*s^2*t + 125*ep*mtt^8*s^2*t + 193*ep^2*mtt^8*s^2*t + 12*ep^3*mtt^8*s^2*t + 38*mtt^7*mWW*s^2*t - 80*ep*mtt^7*mWW*s^2*t - 282*ep^2*mtt^7*mWW*s^2*t - 76*ep^3*mtt^7*mWW*s^2*t - 90*mtt^6*mWW^2*s^2*t - 419*ep*mtt^6*mWW^2*s^2*t - 683*ep^2*mtt^6*mWW^2*s^2*t - 304*ep^3*mtt^6*mWW^2*s^2*t - 4*mtt^5*mWW^3*s^2*t + 476*ep*mtt^5*mWW^3*s^2*t + 1284*ep^2*mtt^5*mWW^3*s^2*t + 672*ep^3*mtt^5*mWW^3*s^2*t + 66*mtt^4*mWW^4*s^2*t - 37*ep*mtt^4*mWW^4*s^2*t - 377*ep^2*mtt^4*mWW^4*s^2*t - 164*ep^3*mtt^4*mWW^4*s^2*t - 10*mtt^3*mWW^5*s^2*t - 40*ep*mtt^3*mWW^5*s^2*t - 150*ep^2*mtt^3*mWW^5*s^2*t - 188*ep^3*mtt^3*mWW^5*s^2*t - 10*mtt^2*mWW^6*s^2*t - 25*ep*mtt^2*mWW^6*s^2*t + 15*ep^2*mtt^2*mWW^6*s^2*t + 48*ep^3*mtt^2*mWW^6*s^2*t - 20*mtt^7*s^3*t - 295*ep*mtt^7*s^3*t - 485*ep^2*mtt^7*s^3*t - 60*ep^3*mtt^7*s^3*t - 32*mtt^6*mWW*s^3*t + 289*ep*mtt^6*mWW*s^3*t + 623*ep^2*mtt^6*mWW*s^3*t + 104*ep^3*mtt^6*mWW*s^3*t - 28*mtt^5*mWW^2*s^3*t + 2*ep*mtt^5*mWW^2*s^3*t + 306*ep^2*mtt^5*mWW^2*s^3*t + 264*ep^3*mtt^5*mWW^2*s^3*t + 152*mtt^4*mWW^3*s^3*t - 6*ep*mtt^4*mWW^3*s^3*t - 730*ep^2*mtt^4*mWW^3*s^3*t - 404*ep^3*mtt^4*mWW^3*s^3*t - 52*mtt^3*mWW^4*s^3*t + 147*ep*mtt^3*mWW^4*s^3*t + 413*ep^2*mtt^3*mWW^4*s^3*t + 8*ep^3*mtt^3*mWW^4*s^3*t - 16*mtt^2*mWW^5*s^3*t - 131*ep*mtt^2*mWW^5*s^3*t - 125*ep^2*mtt^2*mWW^5*s^3*t + 100*ep^3*mtt^2*mWW^5*s^3*t - 4*mtt*mWW^6*s^3*t - 6*ep*mtt*mWW^6*s^3*t - 2*ep^2*mtt*mWW^6*s^3*t - 12*ep^3*mtt*mWW^6*s^3*t + 20*mtt^6*s^4*t + 370*ep*mtt^6*s^4*t + 650*ep^2*mtt^6*s^4*t + 120*ep^3*mtt^6*s^4*t + 18*mtt^5*mWW*s^4*t - 326*ep*mtt^5*mWW*s^4*t - 612*ep^2*mtt^5*mWW*s^4*t - 56*ep^3*mtt^5*mWW*s^4*t + 114*mtt^4*mWW^2*s^4*t + 243*ep*mtt^4*mWW^2*s^4*t - 153*ep^2*mtt^4*mWW^2*s^4*t - 340*ep^3*mtt^4*mWW^2*s^4*t - 82*mtt^3*mWW^3*s^4*t + 206*ep*mtt^3*mWW^3*s^4*t + 764*ep^2*mtt^3*mWW^3*s^4*t + 300*ep^3*mtt^3*mWW^3*s^4*t - 38*mtt^2*mWW^4*s^4*t - 424*ep*mtt^2*mWW^4*s^4*t - 614*ep^2*mtt^2*mWW^4*s^4*t + 4*ep^3*mtt^2*mWW^4*s^4*t + 64*ep*mtt*mWW^5*s^4*t + 104*ep^2*mtt*mWW^5*s^4*t - 28*ep^3*mtt*mWW^5*s^4*t - 5*ep*mWW^6*s^4*t - 11*ep^2*mWW^6*s^4*t - 10*mtt^5*s^5*t - 260*ep*mtt^5*s^5*t - 490*ep^2*mtt^5*s^5*t - 120*ep^3*mtt^5*s^5*t - 8*mtt^4*mWW*s^5*t + 182*ep*mtt^4*mWW*s^5*t + 318*ep^2*mtt^4*mWW*s^5*t + 4*ep^3*mtt^4*mWW*s^5*t - 72*mtt^3*mWW^2*s^5*t - 103*ep*mtt^3*mWW^2*s^5*t + 191*ep^2*mtt^3*mWW^2*s^5*t + 256*ep^3*mtt^3*mWW^2*s^5*t - 24*mtt^2*mWW^3*s^5*t - 371*ep*mtt^2*mWW^3*s^5*t - 633*ep^2*mtt^2*mWW^3*s^5*t - 132*ep^3*mtt^2*mWW^3*s^5*t + 18*mtt*mWW^4*s^5*t + 187*ep*mtt*mWW^4*s^5*t + 267*ep^2*mtt*mWW^4*s^5*t - 8*ep^3*mtt*mWW^4*s^5*t - 19*ep*mWW^5*s^5*t - 37*ep^2*mWW^5*s^5*t + 2*mtt^4*s^6*t + 97*ep*mtt^4*s^6*t + 197*ep^2*mtt^4*s^6*t + 60*ep^3*mtt^4*s^6*t + 2*mtt^3*mWW*s^6*t - 56*ep*mtt^3*mWW*s^6*t - 94*ep^2*mtt^3*mWW*s^6*t + 4*ep^3*mtt^3*mWW*s^6*t + 14*mtt^2*mWW^2*s^6*t - 22*ep*mtt^2*mWW^2*s^6*t - 128*ep^2*mtt^2*mWW^2*s^6*t - 84*ep^3*mtt^2*mWW^2*s^6*t + 14*mtt*mWW^3*s^6*t + 132*ep*mtt*mWW^3*s^6*t + 194*ep^2*mtt*mWW^3*s^6*t + 20*ep^3*mtt*mWW^3*s^6*t - 23*ep*mWW^4*s^6*t - 41*ep^2*mWW^4*s^6*t - 15*ep*mtt^3*s^7*t - 33*ep^2*mtt^3*s^7*t - 12*ep^3*mtt^3*s^7*t + 9*ep*mtt^2*mWW*s^7*t + 15*ep^2*mtt^2*mWW*s^7*t + 15*ep*mtt*mWW^2*s^7*t + 33*ep^2*mtt*mWW^2*s^7*t + 12*ep^3*mtt*mWW^2*s^7*t - 9*ep*mWW^3*s^7*t - 15*ep^2*mWW^3*s^7*t - 6*mtt^9*t^2 - 34*ep*mtt^9*t^2 - 40*ep^2*mtt^9*t^2 - 6*mtt^8*mWW*t^2 + 60*ep*mtt^8*mWW*t^2 + 190*ep^2*mtt^8*mWW*t^2 + 120*ep^3*mtt^8*mWW*t^2 + 86*mtt^7*mWW^2*t^2 + 326*ep*mtt^7*mWW^2*t^2 + 408*ep^2*mtt^7*mWW^2*t^2 + 168*ep^3*mtt^7*mWW^2*t^2 - 156*mtt^6*mWW^3*t^2 - 956*ep*mtt^6*mWW^3*t^2 - 1868*ep^2*mtt^6*mWW^3*t^2 - 1152*ep^3*mtt^6*mWW^3*t^2 + 102*mtt^5*mWW^4*t^2 + 822*ep*mtt^5*mWW^4*t^2 + 1856*ep^2*mtt^5*mWW^4*t^2 + 1248*ep^3*mtt^5*mWW^4*t^2 - 14*mtt^4*mWW^5*t^2 - 176*ep*mtt^4*mWW^5*t^2 - 450*ep^2*mtt^4*mWW^5*t^2 - 312*ep^3*mtt^4*mWW^5*t^2 - 6*mtt^3*mWW^6*t^2 - 42*ep*mtt^3*mWW^6*t^2 - 96*ep^2*mtt^3*mWW^6*t^2 - 72*ep^3*mtt^3*mWW^6*t^2 + 30*mtt^8*s*t^2 + 242*ep*mtt^8*s*t^2 + 312*ep^2*mtt^8*s*t^2 - 20*ep^3*mtt^8*s*t^2 + 4*mtt^7*mWW*s*t^2 - 544*ep*mtt^7*mWW*s*t^2 - 1172*ep^2*mtt^7*mWW*s*t^2 - 392*ep^3*mtt^7*mWW*s*t^2 - 208*mtt^6*mWW^2*s*t^2 - 480*ep*mtt^6*mWW^2*s*t^2 - 296*ep^2*mtt^6*mWW^2*s*t^2 - 120*ep^3*mtt^6*mWW^2*s*t^2 + 286*mtt^5*mWW^3*s*t^2 + 1940*ep*mtt^5*mWW^3*s*t^2 + 3710*ep^2*mtt^5*mWW^3*s*t^2 + 2000*ep^3*mtt^5*mWW^3*s*t^2 - 116*mtt^4*mWW^4*s*t^2 - 1470*ep*mtt^4*mWW^4*s*t^2 - 3338*ep^2*mtt^4*mWW^4*s*t^2 - 1876*ep^3*mtt^4*mWW^4*s*t^2 + 6*mtt^3*mWW^5*s*t^2 + 308*ep*mtt^3*mWW^5*s*t^2 + 718*ep^2*mtt^3*mWW^5*s*t^2 + 312*ep^3*mtt^3*mWW^5*s*t^2 - 2*mtt^2*mWW^6*s*t^2 + 4*ep*mtt^2*mWW^6*s*t^2 + 66*ep^2*mtt^2*mWW^6*s*t^2 + 96*ep^3*mtt^2*mWW^6*s*t^2 - 56*mtt^7*s^2*t^2 - 690*ep*mtt^7*s^2*t^2 - 990*ep^2*mtt^7*s^2*t^2 + 40*ep^3*mtt^7*s^2*t^2 - 2*mtt^6*mWW*s^2*t^2 + 1441*ep*mtt^6*mWW*s^2*t^2 + 2785*ep^2*mtt^6*mWW*s^2*t^2 + 548*ep^3*mtt^6*mWW*s^2*t^2 + 154*mtt^5*mWW^2*s^2*t^2 - 215*ep*mtt^5*mWW^2*s^2*t^2 - 1007*ep^2*mtt^5*mWW^2*s^2*t^2 - 348*ep^3*mtt^5*mWW^2*s^2*t^2 - 42*mtt^4*mWW^3*s^2*t^2 - 1224*ep*mtt^4*mWW^3*s^2*t^2 - 2646*ep^2*mtt^4*mWW^3*s^2*t^2 - 1108*ep^3*mtt^4*mWW^3*s^2*t^2 - 94*mtt^3*mWW^4*s^2*t^2 + 830*ep*mtt^3*mWW^4*s^2*t^2 + 2300*ep^2*mtt^3*mWW^4*s^2*t^2 + 988*ep^3*mtt^3*mWW^4*s^2*t^2 + 36*mtt^2*mWW^5*s^2*t^2 - 185*ep*mtt^2*mWW^5*s^2*t^2 - 523*ep^2*mtt^2*mWW^5*s^2*t^2 - 144*ep^3*mtt^2*mWW^5*s^2*t^2 + 4*mtt*mWW^6*s^2*t^2 + 43*ep*mtt*mWW^6*s^2*t^2 + 81*ep^2*mtt*mWW^6*s^2*t^2 + 24*ep^3*mtt*mWW^6*s^2*t^2 + 44*mtt^6*s^3*t^2 + 1020*ep*mtt^6*s^3*t^2 + 1640*ep^2*mtt^6*s^3*t^2 + 40*ep^3*mtt^6*s^3*t^2 + 50*mtt^5*mWW*s^3*t^2 - 1703*ep*mtt^5*mWW*s^3*t^2 - 3331*ep^2*mtt^5*mWW*s^3*t^2 - 516*ep^3*mtt^5*mWW*s^3*t^2 + 10*mtt^4*mWW^2*s^3*t^2 + 727*ep*mtt^4*mWW^2*s^3*t^2 + 1411*ep^2*mtt^4*mWW^2*s^3*t^2 + 332*ep^3*mtt^4*mWW^2*s^3*t^2 - 122*mtt^3*mWW^3*s^3*t^2 + 608*ep*mtt^3*mWW^3*s^3*t^2 + 1666*ep^2*mtt^3*mWW^3*s^3*t^2 + 572*ep^3*mtt^3*mWW^3*s^3*t^2 + 34*mtt^2*mWW^4*s^3*t^2 - 772*ep*mtt^2*mWW^4*s^3*t^2 - 1702*ep^2*mtt^2*mWW^4*s^3*t^2 - 524*ep^3*mtt^2*mWW^4*s^3*t^2 + 187*ep*mtt*mWW^5*s^3*t^2 + 389*ep^2*mtt*mWW^5*s^3*t^2 + 96*ep^3*mtt*mWW^5*s^3*t^2 - 3*ep*mWW^6*s^3*t^2 - 9*ep^2*mWW^6*s^3*t^2 - 6*mtt^5*s^4*t^2 - 830*ep*mtt^5*s^4*t^2 - 1500*ep^2*mtt^5*s^4*t^2 - 160*ep^3*mtt^5*s^4*t^2 - 88*mtt^4*mWW*s^4*t^2 + 1003*ep*mtt^4*mWW*s^4*t^2 + 2153*ep^2*mtt^4*mWW*s^4*t^2 + 380*ep^3*mtt^4*mWW*s^4*t^2 - 92*mtt^3*mWW^2*s^4*t^2 - 537*ep*mtt^3*mWW^2*s^4*t^2 - 643*ep^2*mtt^3*mWW^2*s^4*t^2 + 36*ep^3*mtt^3*mWW^2*s^4*t^2 - 4*mtt^2*mWW^3*s^4*t^2 - 709*ep*mtt^2*mWW^3*s^4*t^2 - 1379*ep^2*mtt^2*mWW^3*s^4*t^2 - 420*ep^3*mtt^2*mWW^3*s^4*t^2 + 42*mtt*mWW^4*s^4*t^2 + 515*ep*mtt*mWW^4*s^4*t^2 + 843*ep^2*mtt*mWW^4*s^4*t^2 + 164*ep^3*mtt*mWW^4*s^4*t^2 + 4*mWW^5*s^4*t^2 - 18*ep*mWW^5*s^4*t^2 - 50*ep^2*mWW^5*s^4*t^2 - 10*mtt^4*s^5*t^2 + 354*ep*mtt^4*s^5*t^2 + 720*ep^2*mtt^4*s^5*t^2 + 140*ep^3*mtt^4*s^5*t^2 + 50*mtt^3*mWW*s^5*t^2 - 301*ep*mtt^3*mWW*s^5*t^2 - 733*ep^2*mtt^3*mWW*s^5*t^2 - 164*ep^3*mtt^3*mWW*s^5*t^2 + 62*mtt^2*mWW^2*s^5*t^2 + 197*ep*mtt^2*mWW^2*s^5*t^2 + 113*ep^2*mtt^2*mWW^2*s^5*t^2 - 84*ep^3*mtt^2*mWW^2*s^5*t^2 + 38*mtt*mWW^3*s^5*t^2 + 369*ep*mtt*mWW^3*s^5*t^2 + 561*ep^2*mtt*mWW^3*s^5*t^2 + 108*ep^3*mtt*mWW^3*s^5*t^2 + 4*mWW^4*s^5*t^2 - 43*ep*mWW^4*s^5*t^2 - 85*ep^2*mWW^4*s^5*t^2 + 4*mtt^3*s^6*t^2 - 62*ep*mtt^3*s^6*t^2 - 142*ep^2*mtt^3*s^6*t^2 - 40*ep^3*mtt^3*s^6*t^2 - 8*mtt^2*mWW*s^6*t^2 + 44*ep*mtt^2*mWW*s^6*t^2 + 108*ep^2*mtt^2*mWW*s^6*t^2 + 24*ep^3*mtt^2*mWW*s^6*t^2 - 12*mtt*mWW^2*s^6*t^2 - 18*ep*mtt*mWW^2*s^6*t^2 + 14*ep^2*mtt*mWW^2*s^6*t^2 + 16*ep^3*mtt*mWW^2*s^6*t^2 - 28*ep*mWW^3*s^6*t^2 - 44*ep^2*mWW^3*s^6*t^2 + 28*mtt^8*t^3 + 157*ep*mtt^8*t^3 + 183*ep^2*mtt^8*t^3 - 62*mtt^7*mWW*t^3 - 578*ep*mtt^7*mWW*t^3 - 1100*ep^2*mtt^7*mWW*t^3 - 504*ep^3*mtt^7*mWW*t^3 - 58*mtt^6*mWW^2*t^3 + 191*ep*mtt^6*mWW^2*t^3 + 883*ep^2*mtt^6*mWW^2*t^3 + 648*ep^3*mtt^6*mWW^2*t^3 + 260*mtt^5*mWW^3*t^3 + 1290*ep*mtt^5*mWW^3*t^3 + 2038*ep^2*mtt^5*mWW^3*t^3 + 1008*ep^3*mtt^5*mWW^3*t^3 - 232*mtt^4*mWW^4*t^3 - 1591*ep*mtt^4*mWW^4*t^3 - 3157*ep^2*mtt^4*mWW^4*t^3 - 1872*ep^3*mtt^4*mWW^4*t^3 + 58*mtt^3*mWW^5*t^3 + 496*ep*mtt^3*mWW^5*t^3 + 1070*ep^2*mtt^3*mWW^5*t^3 + 648*ep^3*mtt^3*mWW^5*t^3 + 6*mtt^2*mWW^6*t^3 + 35*ep*mtt^2*mWW^6*t^3 + 83*ep^2*mtt^2*mWW^6*t^3 + 72*ep^3*mtt^2*mWW^6*t^3 - 92*mtt^7*s*t^3 - 695*ep*mtt^7*s*t^3 - 845*ep^2*mtt^7*s*t^3 + 100*ep^3*mtt^7*s*t^3 + 168*mtt^6*mWW*s*t^3 + 2117*ep*mtt^6*mWW*s*t^3 + 3719*ep^2*mtt^6*mWW*s*t^3 + 1020*ep^3*mtt^6*mWW*s*t^3 + 108*mtt^5*mWW^2*s*t^3 - 1136*ep*mtt^5*mWW^2*s*t^3 - 3276*ep^2*mtt^5*mWW^2*s*t^3 - 1652*ep^3*mtt^5*mWW^2*s*t^3 - 344*mtt^4*mWW^3*s*t^3 - 1588*ep*mtt^4*mWW^3*s*t^3 - 1992*ep^2*mtt^4*mWW^3*s*t^3 - 572*ep^3*mtt^4*mWW^3*s*t^3 + 156*mtt^3*mWW^4*s*t^3 + 1617*ep*mtt^3*mWW^4*s*t^3 + 3195*ep^2*mtt^3*mWW^4*s*t^3 + 1520*ep^3*mtt^3*mWW^4*s*t^3 - 341*ep*mtt^2*mWW^5*s*t^3 - 835*ep^2*mtt^2*mWW^5*s*t^3 - 416*ep^3*mtt^2*mWW^5*s*t^3 + 4*mtt*mWW^6*s*t^3 + 26*ep*mtt*mWW^6*s*t^3 + 34*ep^2*mtt*mWW^6*s*t^3 + 88*mtt^6*s^2*t^3 + 1222*ep*mtt^6*s^2*t^3 + 1634*ep^2*mtt^6*s^2*t^3 - 292*ep^3*mtt^6*s^2*t^3 - 78*mtt^5*mWW*s^2*t^3 - 2919*ep*mtt^5*mWW*s^2*t^3 - 5067*ep^2*mtt^5*mWW*s^2*t^3 - 588*ep^3*mtt^5*mWW*s^2*t^3 - 156*mtt^4*mWW^2*s^2*t^3 + 1535*ep*mtt^4*mWW^2*s^2*t^3 + 4085*ep^2*mtt^4*mWW^2*s^2*t^3 + 1612*ep^3*mtt^4*mWW^2*s^2*t^3 + 154*mtt^3*mWW^3*s^2*t^3 + 708*ep*mtt^3*mWW^3*s^2*t^3 + 298*ep^2*mtt^3*mWW^3*s^2*t^3 - 556*ep^3*mtt^3*mWW^3*s^2*t^3 + 46*mtt^2*mWW^4*s^2*t^3 - 444*ep*mtt^2*mWW^4*s^2*t^3 - 894*ep^2*mtt^2*mWW^4*s^2*t^3 - 120*ep^3*mtt^2*mWW^4*s^2*t^3 - 52*mtt*mWW^5*s^2*t^3 - 93*ep*mtt*mWW^5*s^2*t^3 - 31*ep^2*mtt*mWW^5*s^2*t^3 - 32*ep^3*mtt*mWW^5*s^2*t^3 - 2*mWW^6*s^2*t^3 - 9*ep*mWW^6*s^2*t^3 - 25*ep^2*mWW^6*s^2*t^3 - 24*ep^3*mWW^6*s^2*t^3 + 8*mtt^5*s^3*t^3 - 1066*ep*mtt^5*s^3*t^3 - 1662*ep^2*mtt^5*s^3*t^3 + 276*ep^3*mtt^5*s^3*t^3 - 128*mtt^4*mWW*s^3*t^3 + 1900*ep*mtt^4*mWW*s^3*t^3 + 3652*ep^2*mtt^4*mWW*s^3*t^3 + 204*ep^3*mtt^4*mWW*s^3*t^3 + 94*mtt^3*mWW^2*s^3*t^3 - 1024*ep*mtt^3*mWW^2*s^3*t^3 - 2502*ep^2*mtt^3*mWW^2*s^3*t^3 - 804*ep^3*mtt^3*mWW^2*s^3*t^3 - 54*mtt^2*mWW^3*s^3*t^3 - 328*ep*mtt^2*mWW^3*s^3*t^3 - 90*ep^2*mtt^2*mWW^3*s^3*t^3 + 340*ep^3*mtt^2*mWW^3*s^3*t^3 - 6*mtt*mWW^4*s^3*t^3 + 198*ep*mtt*mWW^4*s^3*t^3 + 320*ep^2*mtt*mWW^4*s^3*t^3 + 8*ep^3*mtt*mWW^4*s^3*t^3 + 22*mWW^5*s^3*t^3 + 64*ep*mWW^5*s^3*t^3 + 26*ep^2*mWW^5*s^3*t^3 - 24*ep^3*mWW^5*s^3*t^3 - 52*mtt^4*s^4*t^3 + 461*ep*mtt^4*s^4*t^3 + 887*ep^2*mtt^4*s^4*t^3 - 76*ep^3*mtt^4*s^4*t^3 + 128*mtt^3*mWW*s^4*t^3 - 621*ep*mtt^3*mWW*s^4*t^3 - 1479*ep^2*mtt^3*mWW*s^4*t^3 - 204*ep^3*mtt^3*mWW*s^4*t^3 + 64*mtt^2*mWW^2*s^4*t^3 + 675*ep*mtt^2*mWW^2*s^4*t^3 + 1101*ep^2*mtt^2*mWW^2*s^4*t^3 + 260*ep^3*mtt^2*mWW^2*s^4*t^3 + 32*mtt*mWW^3*s^4*t^3 + 217*ep*mtt*mWW^3*s^4*t^3 + 251*ep^2*mtt*mWW^3*s^4*t^3 + 20*ep^3*mtt*mWW^3*s^4*t^3 + 20*mWW^4*s^4*t^3 + 36*ep*mWW^4*s^4*t^3 + 8*ep^2*mWW^4*s^4*t^3 + 20*mtt^3*s^5*t^3 - 79*ep*mtt^3*s^5*t^3 - 197*ep^2*mtt^3*s^5*t^3 - 8*ep^3*mtt^3*s^5*t^3 - 28*mtt^2*mWW*s^5*t^3 + 101*ep*mtt^2*mWW*s^5*t^3 + 275*ep^2*mtt^2*mWW*s^5*t^3 + 72*ep^3*mtt^2*mWW*s^5*t^3 - 52*mtt*mWW^2*s^5*t^3 - 241*ep*mtt*mWW^2*s^5*t^3 - 291*ep^2*mtt*mWW^2*s^5*t^3 - 64*ep^3*mtt*mWW^2*s^5*t^3 - 4*mWW^3*s^5*t^3 - 37*ep*mWW^3*s^5*t^3 - 43*ep^2*mWW^3*s^5*t^3 - 52*mtt^7*t^4 - 288*ep*mtt^7*t^4 - 332*ep^2*mtt^7*t^4 + 178*mtt^6*mWW*t^4 + 1233*ep*mtt^6*mWW*t^4 + 2041*ep^2*mtt^6*mWW*t^4 + 792*ep^3*mtt^6*mWW*t^4 - 150*mtt^5*mWW^2*t^4 - 1471*ep*mtt^5*mWW^2*t^4 - 3119*ep^2*mtt^5*mWW^2*t^4 - 1752*ep^3*mtt^5*mWW^2*t^4 - 96*mtt^4*mWW^3*t^4 - 94*ep*mtt^4*mWW^3*t^4 + 458*ep^2*mtt^4*mWW^3*t^4 + 528*ep^3*mtt^4*mWW^3*t^4 + 188*mtt^3*mWW^4*t^4 + 1098*ep*mtt^3*mWW^4*t^4 + 1910*ep^2*mtt^3*mWW^4*t^4 + 1008*ep^3*mtt^3*mWW^4*t^4 - 66*mtt^2*mWW^5*t^4 - 467*ep*mtt^2*mWW^5*t^4 - 931*ep^2*mtt^2*mWW^5*t^4 - 552*ep^3*mtt^2*mWW^5*t^4 - 2*mtt*mWW^6*t^4 - 11*ep*mtt*mWW^6*t^4 - 27*ep^2*mtt*mWW^6*t^4 - 24*ep^3*mtt*mWW^6*t^4 + 120*mtt^6*s*t^4 + 874*ep*mtt^6*s*t^4 + 1006*ep^2*mtt^6*s*t^4 - 180*ep^3*mtt^6*s*t^4 - 328*mtt^5*mWW*s*t^4 - 2889*ep*mtt^5*mWW*s*t^4 - 4435*ep^2*mtt^5*mWW*s*t^4 - 864*ep^3*mtt^5*mWW*s*t^4 + 174*mtt^4*mWW^2*s*t^4 + 2635*ep*mtt^4*mWW^2*s*t^4 + 5319*ep^2*mtt^4*mWW^2*s*t^4 + 2212*ep^3*mtt^4*mWW^2*s*t^4 + 124*mtt^3*mWW^3*s*t^4 - 206*ep*mtt^3*mWW^3*s*t^4 - 1522*ep^2*mtt^3*mWW^3*s*t^4 - 1232*ep^3*mtt^3*mWW^3*s*t^4 - 60*mtt^2*mWW^4*s*t^4 - 318*ep*mtt^2*mWW^4*s*t^4 - 230*ep^2*mtt^2*mWW^4*s*t^4 + 160*ep^3*mtt^2*mWW^4*s*t^4 - 28*mtt*mWW^5*s*t^4 - 85*ep*mtt*mWW^5*s*t^4 - 111*ep^2*mtt*mWW^5*s*t^4 - 72*ep^3*mtt*mWW^5*s*t^4 - 2*mWW^6*s*t^4 - 11*ep*mWW^6*s*t^4 - 27*ep^2*mWW^6*s*t^4 - 24*ep^3*mWW^6*s*t^4 - 52*mtt^5*s^2*t^4 - 920*ep*mtt^5*s^2*t^4 - 1108*ep^2*mtt^5*s^2*t^4 + 456*ep^3*mtt^5*s^2*t^4 + 112*mtt^4*mWW*s^2*t^4 + 2350*ep*mtt^4*mWW*s^2*t^4 + 3430*ep^2*mtt^4*mWW*s^2*t^4 - 240*ep^3*mtt^4*mWW*s^2*t^4 + 38*mtt^3*mWW^2*s^2*t^4 - 1516*ep*mtt^3*mWW^2*s^2*t^4 - 3094*ep^2*mtt^3*mWW^2*s^2*t^4 - 760*ep^3*mtt^3*mWW^2*s^2*t^4 - 130*mtt^2*mWW^3*s^2*t^4 + 22*ep*mtt^2*mWW^3*s^2*t^4 + 960*ep^2*mtt^2*mWW^3*s^2*t^4 + 840*ep^3*mtt^2*mWW^3*s^2*t^4 - 10*mtt*mWW^4*s^2*t^4 - 148*ep*mtt*mWW^4*s^2*t^4 - 510*ep^2*mtt*mWW^4*s^2*t^4 - 440*ep^3*mtt*mWW^4*s^2*t^4 + 42*mWW^5*s^2*t^4 + 212*ep*mWW^5*s^2*t^4 + 322*ep^2*mWW^5*s^2*t^4 + 144*ep^3*mWW^5*s^2*t^4 - 48*mtt^4*s^3*t^4 + 370*ep*mtt^4*s^3*t^4 + 526*ep^2*mtt^4*s^3*t^4 - 372*ep^3*mtt^4*s^3*t^4 + 54*mtt^3*mWW*s^3*t^4 - 892*ep*mtt^3*mWW*s^3*t^4 - 1406*ep^2*mtt^3*mWW*s^3*t^4 + 264*ep^3*mtt^3*mWW*s^3*t^4 + 14*mtt^2*mWW^2*s^3*t^4 + 734*ep*mtt^2*mWW^2*s^3*t^4 + 1252*ep^2*mtt^2*mWW^2*s^3*t^4 + 204*ep^3*mtt^2*mWW^2*s^3*t^4 + 42*mtt*mWW^3*s^3*t^4 - 20*ep*mtt*mWW^3*s^3*t^4 - 322*ep^2*mtt*mWW^3*s^3*t^4 - 264*ep^3*mtt*mWW^3*s^3*t^4 + 18*mWW^4*s^3*t^4 + 128*ep*mWW^4*s^3*t^4 + 270*ep^2*mWW^4*s^3*t^4 + 168*ep^3*mWW^4*s^3*t^4 + 32*mtt^3*s^4*t^4 - 36*ep*mtt^3*s^4*t^4 - 92*ep^2*mtt^3*s^4*t^4 + 96*ep^3*mtt^3*s^4*t^4 - 16*mtt^2*mWW*s^4*t^4 + 198*ep*mtt^2*mWW*s^4*t^4 + 370*ep^2*mtt^2*mWW*s^4*t^4 + 48*ep^3*mtt^2*mWW*s^4*t^4 - 72*mtt*mWW^2*s^4*t^4 - 400*ep*mtt*mWW^2*s^4*t^4 - 536*ep^2*mtt*mWW^2*s^4*t^4 - 144*ep^3*mtt*mWW^2*s^4*t^4 - 24*mWW^3*s^4*t^4 - 82*ep*mWW^3*s^4*t^4 - 62*ep^2*mWW^3*s^4*t^4 + 48*mtt^6*t^5 + 262*ep*mtt^6*t^5 + 298*ep^2*mtt^6*t^5 - 188*mtt^5*mWW*t^5 - 1145*ep*mtt^5*mWW*t^5 - 1711*ep^2*mtt^5*mWW*t^5 - 552*ep^3*mtt^5*mWW*t^5 + 252*mtt^4*mWW^2*t^5 + 1714*ep*mtt^4*mWW^2*t^5 + 3062*ep^2*mtt^4*mWW^2*t^5 + 1488*ep^3*mtt^4*mWW^2*t^5 - 108*mtt^3*mWW^3*t^5 - 892*ep*mtt^3*mWW^3*t^5 - 1900*ep^2*mtt^3*mWW^3*t^5 - 1152*ep^3*mtt^3*mWW^3*t^5 - 28*mtt^2*mWW^4*t^5 - 88*ep*mtt^2*mWW^4*t^5 - 32*ep^2*mtt^2*mWW^4*t^5 + 48*ep^3*mtt^2*mWW^4*t^5 + 24*mtt*mWW^5*t^5 + 149*ep*mtt*mWW^5*t^5 + 283*ep^2*mtt*mWW^5*t^5 + 168*ep^3*mtt*mWW^5*t^5 - 78*mtt^5*s*t^5 - 542*ep*mtt^5*s*t^5 - 588*ep^2*mtt^5*s*t^5 + 140*ep^3*mtt^5*s*t^5 + 246*mtt^4*mWW*s*t^5 + 1750*ep*mtt^4*mWW*s*t^5 + 2280*ep^2*mtt^4*mWW*s*t^5 + 136*ep^3*mtt^4*mWW*s*t^5 - 206*mtt^3*mWW^2*s*t^5 - 1651*ep*mtt^3*mWW^2*s*t^5 - 2503*ep^2*mtt^3*mWW^2*s*t^5 - 572*ep^3*mtt^3*mWW^2*s*t^5 + 10*mtt^2*mWW^3*s*t^5 + 369*ep*mtt^2*mWW^3*s*t^5 + 801*ep^2*mtt^2*mWW^3*s*t^5 + 344*ep^3*mtt^2*mWW^3*s*t^5 + 4*mtt*mWW^4*s*t^5 - 75*ep*mtt*mWW^4*s*t^5 - 273*ep^2*mtt*mWW^4*s*t^5 - 216*ep^3*mtt*mWW^4*s*t^5 + 24*mWW^5*s*t^5 + 149*ep*mWW^5*s*t^5 + 283*ep^2*mWW^5*s*t^5 + 168*ep^3*mWW^5*s*t^5 + 14*mtt^4*s^2*t^5 + 309*ep*mtt^4*s^2*t^5 + 309*ep^2*mtt^4*s^2*t^5 - 256*ep^3*mtt^4*s^2*t^5 - 86*mtt^3*mWW*s^2*t^5 - 836*ep*mtt^3*mWW*s^2*t^5 - 786*ep^2*mtt^3*mWW*s^2*t^5 + 512*ep^3*mtt^3*mWW*s^2*t^5 + 34*mtt^2*mWW^2*s^2*t^5 + 384*ep*mtt^2*mWW^2*s^2*t^5 + 194*ep^2*mtt^2*mWW^2*s^2*t^5 - 480*ep^3*mtt^2*mWW^2*s^2*t^5 + 54*mtt*mWW^3*s^2*t^5 + 188*ep*mtt*mWW^3*s^2*t^5 + 298*ep^2*mtt*mWW^3*s^2*t^5 + 200*ep^3*mtt*mWW^3*s^2*t^5 - 16*mWW^4*s^2*t^5 - 45*ep*mWW^4*s^2*t^5 - 15*ep^2*mWW^4*s^2*t^5 + 24*ep^3*mWW^4*s^2*t^5 + 16*mtt^3*s^3*t^5 - 29*ep*mtt^3*s^3*t^5 - 19*ep^2*mtt^3*s^3*t^5 + 116*ep^3*mtt^3*s^3*t^5 + 24*mtt^2*mWW*s^3*t^5 + 209*ep*mtt^2*mWW*s^3*t^5 + 163*ep^2*mtt^2*mWW*s^3*t^5 - 144*ep^3*mtt^2*mWW*s^3*t^5 - 32*mtt*mWW^2*s^3*t^5 - 119*ep*mtt*mWW^2*s^3*t^5 + 15*ep^2*mtt*mWW^2*s^3*t^5 + 172*ep^3*mtt*mWW^2*s^3*t^5 - 40*mWW^3*s^3*t^5 - 189*ep*mWW^3*s^3*t^5 - 287*ep^2*mWW^3*s^3*t^5 - 144*ep^3*mWW^3*s^3*t^5 - 22*mtt^5*t^6 - 118*ep*mtt^5*t^6 - 132*ep^2*mtt^5*t^6 + 84*mtt^4*mWW*t^6 + 471*ep*mtt^4*mWW*t^6 + 629*ep^2*mtt^4*mWW*t^6 + 144*ep^3*mtt^4*mWW*t^6 - 120*mtt^3*mWW^2*t^6 - 705*ep*mtt^3*mWW^2*t^6 - 1095*ep^2*mtt^3*mWW^2*t^6 - 432*ep^3*mtt^3*mWW^2*t^6 + 76*mtt^2*mWW^3*t^6 + 469*ep*mtt^2*mWW^3*t^6 + 831*ep^2*mtt^2*mWW^3*t^6 + 432*ep^3*mtt^2*mWW^3*t^6 - 18*mtt*mWW^4*t^6 - 117*ep*mtt*mWW^4*t^6 - 233*ep^2*mtt*mWW^4*t^6 - 144*ep^3*mtt*mWW^4*t^6 + 26*mtt^4*s*t^6 + 164*ep*mtt^4*s*t^6 + 170*ep^2*mtt^4*s*t^6 - 40*ep^3*mtt^4*s*t^6 - 72*mtt^3*mWW*s*t^6 - 425*ep*mtt^3*mWW*s*t^6 - 439*ep^2*mtt^3*mWW*s*t^6 + 80*ep^3*mtt^3*mWW*s*t^6 + 48*mtt^2*mWW^2*s*t^6 + 241*ep*mtt^2*mWW^2*s*t^6 + 135*ep^2*mtt^2*mWW^2*s*t^6 - 184*ep^3*mtt^2*mWW^2*s*t^6 + 16*mtt*mWW^3*s*t^6 + 137*ep*mtt*mWW^3*s*t^6 + 367*ep^2*mtt*mWW^3*s*t^6 + 288*ep^3*mtt*mWW^3*s*t^6 - 18*mWW^4*s*t^6 - 117*ep*mWW^4*s*t^6 - 233*ep^2*mWW^4*s*t^6 - 144*ep^3*mWW^4*s*t^6 - 4*mtt^3*s^2*t^6 - 46*ep*mtt^3*s^2*t^6 - 38*ep^2*mtt^3*s^2*t^6 + 40*ep^3*mtt^3*s^2*t^6 + 24*mtt^2*mWW*s^2*t^6 + 98*ep*mtt^2*mWW*s^2*t^6 - 2*ep^2*mtt^2*mWW*s^2*t^6 - 144*ep^3*mtt^2*mWW*s^2*t^6 + 4*mtt*mWW^2*s^2*t^6 + 94*ep*mtt*mWW^2*s^2*t^6 + 302*ep^2*mtt*mWW^2*s^2*t^6 + 248*ep^3*mtt*mWW^2*s^2*t^6 - 24*mWW^3*s^2*t^6 - 146*ep*mWW^3*s^2*t^6 - 262*ep^2*mWW^3*s^2*t^6 - 144*ep^3*mWW^3*s^2*t^6 + 4*mtt^4*t^7 + 21*ep*mtt^4*t^7 + 23*ep^2*mtt^4*t^7 - 12*mtt^3*mWW*t^7 - 63*ep*mtt^3*mWW*t^7 - 69*ep^2*mtt^3*mWW*t^7 + 12*mtt^2*mWW^2*t^7 + 63*ep*mtt^2*mWW^2*t^7 + 69*ep^2*mtt^2*mWW^2*t^7 - 4*mtt*mWW^3*t^7 - 21*ep*mtt*mWW^3*t^7 - 23*ep^2*mtt*mWW^3*t^7 - 4*mtt^3*s*t^7 - 21*ep*mtt^3*s*t^7 - 23*ep^2*mtt^3*s*t^7 + 4*mtt^2*mWW*s*t^7 + 21*ep*mtt^2*mWW*s*t^7 + 23*ep^2*mtt^2*mWW*s*t^7 + 4*mtt*mWW^2*s*t^7 + 21*ep*mtt*mWW^2*s*t^7 + 23*ep^2*mtt*mWW^2*s*t^7 - 4*mWW^3*s*t^7 - 21*ep*mWW^3*s*t^7 - 23*ep^2*mWW^3*s*t^7)/((1 + ep)*(mtt - mWW)^2*s^2*t*(-mtt + t)*(-mWW + t)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^7*mWW*s + 10*ep*mtt^7*mWW*s + 12*ep^2*mtt^7*mWW*s - 4*mtt^6*mWW^2*s - 18*ep*mtt^6*mWW^2*s - 14*ep^2*mtt^6*mWW^2*s + 12*ep^3*mtt^6*mWW^2*s - 6*ep*mtt^5*mWW^3*s - 30*ep^2*mtt^5*mWW^3*s - 36*ep^3*mtt^5*mWW^3*s + 4*mtt^4*mWW^4*s + 26*ep*mtt^4*mWW^4*s + 54*ep^2*mtt^4*mWW^4*s + 36*ep^3*mtt^4*mWW^4*s - 2*mtt^3*mWW^5*s - 12*ep*mtt^3*mWW^5*s - 22*ep^2*mtt^3*mWW^5*s - 12*ep^3*mtt^3*mWW^5*s - 8*mtt^6*mWW*s^2 - 40*ep*mtt^6*mWW*s^2 - 48*ep^2*mtt^6*mWW*s^2 + 8*mtt^5*mWW^2*s^2 + 38*ep*mtt^5*mWW^2*s^2 + 26*ep^2*mtt^5*mWW^2*s^2 - 36*ep^3*mtt^5*mWW^2*s^2 + 8*mtt^4*mWW^3*s^2 + 50*ep*mtt^4*mWW^3*s^2 + 110*ep^2*mtt^4*mWW^3*s^2 + 84*ep^3*mtt^4*mWW^3*s^2 - 8*mtt^3*mWW^4*s^2 - 54*ep*mtt^3*mWW^4*s^2 - 106*ep^2*mtt^3*mWW^4*s^2 - 60*ep^3*mtt^3*mWW^4*s^2 + 6*ep*mtt^2*mWW^5*s^2 + 18*ep^2*mtt^2*mWW^5*s^2 + 12*ep^3*mtt^2*mWW^5*s^2 + 12*mtt^5*mWW*s^3 + 60*ep*mtt^5*mWW*s^3 + 72*ep^2*mtt^5*mWW*s^3 - 6*ep*mtt^4*mWW^2*s^3 + 6*ep^2*mtt^4*mWW^2*s^3 + 36*ep^3*mtt^4*mWW^2*s^3 - 14*mtt^3*mWW^3*s^3 - 76*ep*mtt^3*mWW^3*s^3 - 126*ep^2*mtt^3*mWW^3*s^3 - 60*ep^3*mtt^3*mWW^3*s^3 + 16*ep*mtt^2*mWW^4*s^3 + 44*ep^2*mtt^2*mWW^4*s^3 + 24*ep^3*mtt^2*mWW^4*s^3 + 2*mtt*mWW^5*s^3 + 6*ep*mtt*mWW^5*s^3 + 4*ep^2*mtt*mWW^5*s^3 - 8*mtt^4*mWW*s^4 - 40*ep*mtt^4*mWW*s^4 - 48*ep^2*mtt^4*mWW*s^4 - 8*mtt^3*mWW^2*s^4 - 30*ep*mtt^3*mWW^2*s^4 - 34*ep^2*mtt^3*mWW^2*s^4 - 12*ep^3*mtt^3*mWW^2*s^4 + 4*mtt^2*mWW^3*s^4 + 26*ep*mtt^2*mWW^3*s^4 + 42*ep^2*mtt^2*mWW^3*s^4 + 12*ep^3*mtt^2*mWW^3*s^4 + 4*mtt*mWW^4*s^4 + 12*ep*mtt*mWW^4*s^4 + 8*ep^2*mtt*mWW^4*s^4 + 2*mtt^3*mWW*s^5 + 10*ep*mtt^3*mWW*s^5 + 12*ep^2*mtt^3*mWW*s^5 + 4*mtt^2*mWW^2*s^5 + 16*ep*mtt^2*mWW^2*s^5 + 16*ep^2*mtt^2*mWW^2*s^5 + 2*mtt*mWW^3*s^5 + 6*ep*mtt*mWW^3*s^5 + 4*ep^2*mtt*mWW^3*s^5 + 6*mtt^7*mWW*t + 40*ep*mtt^7*mWW*t + 86*ep^2*mtt^7*mWW*t + 60*ep^3*mtt^7*mWW*t - 16*mtt^6*mWW^2*t - 108*ep*mtt^6*mWW^2*t - 236*ep^2*mtt^6*mWW^2*t - 168*ep^3*mtt^6*mWW^2*t + 12*mtt^5*mWW^3*t + 84*ep*mtt^5*mWW^3*t + 192*ep^2*mtt^5*mWW^3*t + 144*ep^3*mtt^5*mWW^3*t - 4*ep*mtt^4*mWW^4*t - 20*ep^2*mtt^4*mWW^4*t - 24*ep^3*mtt^4*mWW^4*t - 2*mtt^3*mWW^5*t - 12*ep*mtt^3*mWW^5*t - 22*ep^2*mtt^3*mWW^5*t - 12*ep^3*mtt^3*mWW^5*t - 2*mtt^7*s*t - 13*ep*mtt^7*s*t - 17*ep^2*mtt^7*s*t - 20*mtt^6*mWW*s*t - 124*ep*mtt^6*mWW*s*t - 258*ep^2*mtt^6*mWW*s*t - 172*ep^3*mtt^6*mWW*s*t + 54*mtt^5*mWW^2*s*t + 336*ep*mtt^5*mWW^2*s*t + 654*ep^2*mtt^5*mWW^2*s*t + 384*ep^3*mtt^5*mWW^2*s*t - 34*mtt^4*mWW^3*s*t - 206*ep*mtt^4*mWW^3*s*t - 376*ep^2*mtt^4*mWW^3*s*t - 192*ep^3*mtt^4*mWW^3*s*t - 4*mtt^3*mWW^4*s*t - 35*ep*mtt^3*mWW^4*s*t - 93*ep^2*mtt^3*mWW^4*s*t - 80*ep^3*mtt^3*mWW^4*s*t + 6*mtt^2*mWW^5*s*t + 42*ep*mtt^2*mWW^5*s*t + 90*ep^2*mtt^2*mWW^5*s*t + 60*ep^3*mtt^2*mWW^5*s*t + 8*mtt^6*s^2*t + 52*ep*mtt^6*s^2*t + 68*ep^2*mtt^6*s^2*t + 24*mtt^5*mWW*s^2*t + 135*ep*mtt^5*mWW*s^2*t + 261*ep^2*mtt^5*mWW*s^2*t + 148*ep^3*mtt^5*mWW*s^2*t - 32*mtt^4*mWW^2*s^2*t - 252*ep*mtt^4*mWW^2*s^2*t - 500*ep^2*mtt^4*mWW^2*s^2*t - 220*ep^3*mtt^4*mWW^2*s^2*t - 16*mtt^3*mWW^3*s^2*t - 18*ep*mtt^3*mWW^3*s^2*t + 18*ep^2*mtt^3*mWW^3*s^2*t - 28*ep^3*mtt^3*mWW^3*s^2*t + 12*mtt^2*mWW^4*s^2*t + 76*ep*mtt^2*mWW^4*s^2*t + 168*ep^2*mtt^2*mWW^4*s^2*t + 124*ep^3*mtt^2*mWW^4*s^2*t + 4*mtt*mWW^5*s^2*t + 7*ep*mtt*mWW^5*s^2*t - 15*ep^2*mtt*mWW^5*s^2*t - 24*ep^3*mtt*mWW^5*s^2*t - 12*mtt^5*s^3*t - 78*ep*mtt^5*s^3*t - 102*ep^2*mtt^5*s^3*t - 12*mtt^4*mWW*s^3*t - 61*ep*mtt^4*mWW*s^3*t - 95*ep^2*mtt^4*mWW*s^3*t - 12*ep^3*mtt^4*mWW*s^3*t - 48*mtt^3*mWW^2*s^3*t - 119*ep*mtt^3*mWW^2*s^3*t - 61*ep^2*mtt^3*mWW^2*s^3*t - 48*ep^3*mtt^3*mWW^2*s^3*t + 56*mtt^2*mWW^3*s^3*t + 202*ep*mtt^2*mWW^3*s^3*t + 236*ep^2*mtt^2*mWW^3*s^3*t + 104*ep^3*mtt^2*mWW^3*s^3*t - 7*ep*mtt*mWW^4*s^3*t - 41*ep^2*mtt*mWW^4*s^3*t - 44*ep^3*mtt*mWW^4*s^3*t - ep*mWW^5*s^3*t - ep^2*mWW^5*s^3*t + 8*mtt^4*s^4*t + 52*ep*mtt^4*s^4*t + 68*ep^2*mtt^4*s^4*t + 2*mtt^3*mWW*s^4*t + 13*ep*mtt^3*mWW*s^4*t + 9*ep^2*mtt^3*mWW*s^4*t - 32*ep^3*mtt^3*mWW*s^4*t + 56*mtt^2*mWW^2*s^4*t + 190*ep*mtt^2*mWW^2*s^4*t + 186*ep^2*mtt^2*mWW^2*s^4*t + 60*ep^3*mtt^2*mWW^2*s^4*t - 18*mtt*mWW^3*s^4*t - 61*ep*mtt*mWW^3*s^4*t - 69*ep^2*mtt*mWW^3*s^4*t - 28*ep^3*mtt*mWW^3*s^4*t - 2*ep*mWW^4*s^4*t - 2*ep^2*mWW^4*s^4*t - 2*mtt^3*s^5*t - 13*ep*mtt^3*s^5*t - 17*ep^2*mtt^3*s^5*t - 3*ep*mtt^2*mWW*s^5*t - 3*ep^2*mtt^2*mWW*s^5*t + 8*ep^3*mtt^2*mWW*s^5*t - 14*mtt*mWW^2*s^5*t - 47*ep*mtt*mWW^2*s^5*t - 43*ep^2*mtt*mWW^2*s^5*t - 8*ep^3*mtt*mWW^2*s^5*t - ep*mWW^3*s^5*t - ep^2*mWW^3*s^5*t - 6*mtt^7*t^2 - 43*ep*mtt^7*t^2 - 91*ep^2*mtt^7*t^2 - 60*ep^3*mtt^7*t^2 - 12*mtt^6*mWW*t^2 - 64*ep*mtt^6*mWW*t^2 - 126*ep^2*mtt^6*mWW*t^2 - 84*ep^3*mtt^6*mWW*t^2 + 74*mtt^5*mWW^2*t^2 + 466*ep*mtt^5*mWW^2*t^2 + 960*ep^2*mtt^5*mWW^2*t^2 + 636*ep^3*mtt^5*mWW^2*t^2 - 82*mtt^4*mWW^3*t^2 - 532*ep*mtt^4*mWW^3*t^2 - 1106*ep^2*mtt^4*mWW^3*t^2 - 732*ep^3*mtt^4*mWW^3*t^2 + 20*mtt^3*mWW^4*t^2 + 137*ep*mtt^3*mWW^4*t^2 + 291*ep^2*mtt^3*mWW^4*t^2 + 192*ep^3*mtt^3*mWW^4*t^2 + 6*mtt^2*mWW^5*t^2 + 36*ep*mtt^2*mWW^5*t^2 + 72*ep^2*mtt^2*mWW^5*t^2 + 48*ep^3*mtt^2*mWW^5*t^2 + 24*mtt^6*s*t^2 + 178*ep*mtt^6*s*t^2 + 332*ep^2*mtt^6*s*t^2 + 160*ep^3*mtt^6*s*t^2 + 10*mtt^5*mWW*s*t^2 + 34*ep*mtt^5*mWW*s*t^2 + 146*ep^2*mtt^5*mWW*s*t^2 + 188*ep^3*mtt^5*mWW*s*t^2 - 136*mtt^4*mWW^2*s*t^2 - 908*ep*mtt^4*mWW^2*s*t^2 - 1896*ep^2*mtt^4*mWW^2*s*t^2 - 1204*ep^3*mtt^4*mWW^2*s*t^2 + 142*mtt^3*mWW^3*s*t^2 + 966*ep*mtt^3*mWW^3*s*t^2 + 1920*ep^2*mtt^3*mWW^3*s*t^2 + 1108*ep^3*mtt^3*mWW^3*s*t^2 - 36*mtt^2*mWW^4*s*t^2 - 236*ep*mtt^2*mWW^4*s*t^2 - 406*ep^2*mtt^2*mWW^4*s*t^2 - 168*ep^3*mtt^2*mWW^4*s*t^2 - 4*mtt*mWW^5*s*t^2 - 34*ep*mtt*mWW^5*s*t^2 - 96*ep^2*mtt*mWW^5*s*t^2 - 84*ep^3*mtt*mWW^5*s*t^2 - 32*mtt^5*s^2*t^2 - 266*ep*mtt^5*s^2*t^2 - 442*ep^2*mtt^5*s^2*t^2 - 112*ep^3*mtt^5*s^2*t^2 + 67*ep*mtt^4*mWW*s^2*t^2 + 31*ep^2*mtt^4*mWW*s^2*t^2 - 128*ep^3*mtt^4*mWW*s^2*t^2 + 28*mtt^3*mWW^2*s^2*t^2 + 427*ep*mtt^3*mWW^2*s^2*t^2 + 1081*ep^2*mtt^3*mWW^2*s^2*t^2 + 656*ep^3*mtt^3*mWW^2*s^2*t^2 - 8*mtt^2*mWW^3*s^2*t^2 - 328*ep*mtt^2*mWW^3*s^2*t^2 - 806*ep^2*mtt^2*mWW^3*s^2*t^2 - 416*ep^3*mtt^2*mWW^3*s^2*t^2 + 4*mtt*mWW^4*s^2*t^2 + 71*ep*mtt*mWW^4*s^2*t^2 + 101*ep^2*mtt*mWW^4*s^2*t^2 - 12*ep^3*mtt*mWW^4*s^2*t^2 - 3*ep*mWW^5*s^2*t^2 + 3*ep^2*mWW^5*s^2*t^2 + 12*ep^3*mWW^5*s^2*t^2 + 12*mtt^4*s^3*t^2 + 160*ep*mtt^4*s^3*t^2 + 244*ep^2*mtt^4*s^3*t^2 - 24*ep^3*mtt^4*s^3*t^2 + 30*mtt^3*mWW*s^3*t^2 + 64*ep*mtt^3*mWW*s^3*t^2 + 48*ep^2*mtt^3*mWW*s^3*t^2 + 36*ep^3*mtt^3*mWW*s^3*t^2 + 68*mtt^2*mWW^2*s^3*t^2 + 112*ep*mtt^2*mWW^2*s^3*t^2 - 66*ep^2*mtt^2*mWW^2*s^3*t^2 - 64*ep^3*mtt^2*mWW^2*s^3*t^2 - 34*mtt*mWW^3*s^3*t^2 - 18*ep*mtt*mWW^3*s^3*t^2 + 90*ep^2*mtt*mWW^3*s^3*t^2 + 40*ep^3*mtt*mWW^3*s^3*t^2 - 4*mWW^4*s^3*t^2 - 30*ep*mWW^4*s^3*t^2 - 28*ep^2*mWW^4*s^3*t^2 + 12*ep^3*mWW^4*s^3*t^2 + 6*mtt^3*s^4*t^2 - 19*ep*mtt^3*s^4*t^2 - 35*ep^2*mtt^3*s^4*t^2 + 44*ep^3*mtt^3*s^4*t^2 - 40*mtt^2*mWW*s^4*t^2 - 145*ep*mtt^2*mWW*s^4*t^2 - 143*ep^2*mtt^2*mWW*s^4*t^2 - 20*ep^3*mtt^2*mWW*s^4*t^2 - 34*mtt*mWW^2*s^4*t^2 - 95*ep*mtt*mWW^2*s^4*t^2 - 75*ep^2*mtt*mWW^2*s^4*t^2 - 24*ep^3*mtt*mWW^2*s^4*t^2 - 4*mWW^3*s^4*t^2 - 29*ep*mWW^3*s^4*t^2 - 35*ep^2*mWW^3*s^4*t^2 - 4*mtt^2*s^5*t^2 - 10*ep*mtt^2*s^5*t^2 - 8*ep^2*mtt^2*s^5*t^2 - 8*ep^3*mtt^2*s^5*t^2 + 12*mtt*mWW*s^5*t^2 + 44*ep*mtt*mWW*s^5*t^2 + 44*ep^2*mtt*mWW*s^5*t^2 + 8*ep^3*mtt*mWW*s^5*t^2 - 2*ep*mWW^2*s^5*t^2 - 4*ep^2*mWW^2*s^5*t^2 + 28*mtt^6*t^3 + 196*ep*mtt^6*t^3 + 402*ep^2*mtt^6*t^3 + 252*ep^3*mtt^6*t^3 - 34*mtt^5*mWW*t^3 - 277*ep*mtt^5*mWW*t^3 - 599*ep^2*mtt^5*mWW*t^3 - 384*ep^3*mtt^5*mWW*t^3 - 92*mtt^4*mWW^2*t^3 - 518*ep*mtt^4*mWW^2*t^3 - 970*ep^2*mtt^4*mWW^2*t^3 - 588*ep^3*mtt^4*mWW^2*t^3 + 168*mtt^3*mWW^3*t^3 + 1048*ep*mtt^3*mWW^3*t^3 + 2052*ep^2*mtt^3*mWW^3*t^3 + 1260*ep^3*mtt^3*mWW^3*t^3 - 64*mtt^2*mWW^4*t^3 - 414*ep*mtt^2*mWW^4*t^3 - 808*ep^2*mtt^2*mWW^4*t^3 - 480*ep^3*mtt^2*mWW^4*t^3 - 6*mtt*mWW^5*t^3 - 35*ep*mtt*mWW^5*t^3 - 77*ep^2*mtt*mWW^5*t^3 - 60*ep^3*mtt*mWW^5*t^3 - 64*mtt^5*s*t^3 - 517*ep*mtt^5*s*t^3 - 1025*ep^2*mtt^5*s*t^3 - 536*ep^3*mtt^5*s*t^3 + 98*mtt^4*mWW*s*t^3 + 787*ep*mtt^4*mWW*s*t^3 + 1507*ep^2*mtt^4*mWW*s*t^3 + 736*ep^3*mtt^4*mWW*s*t^3 + 80*mtt^3*mWW^2*s*t^3 + 527*ep*mtt^3*mWW^2*s*t^3 + 1105*ep^2*mtt^3*mWW^2*s*t^3 + 728*ep^3*mtt^3*mWW^2*s*t^3 - 188*mtt^2*mWW^3*s*t^3 - 1296*ep*mtt^2*mWW^3*s*t^3 - 2514*ep^2*mtt^2*mWW^3*s*t^3 - 1416*ep^3*mtt^2*mWW^3*s*t^3 + 72*mtt*mWW^4*s*t^3 + 490*ep*mtt*mWW^4*s*t^3 + 896*ep^2*mtt*mWW^4*s*t^3 + 452*ep^3*mtt*mWW^4*s*t^3 + 2*mWW^5*s*t^3 + 9*ep*mWW^5*s*t^3 + 31*ep^2*mWW^5*s*t^3 + 36*ep^3*mWW^5*s*t^3 + 24*mtt^4*s^2*t^3 + 393*ep*mtt^4*s^2*t^3 + 789*ep^2*mtt^4*s^2*t^3 + 264*ep^3*mtt^4*s^2*t^3 - 20*mtt^3*mWW*s^2*t^3 - 462*ep*mtt^3*mWW*s^2*t^3 - 988*ep^2*mtt^3*mWW*s^2*t^3 - 388*ep^3*mtt^3*mWW*s^2*t^3 + 2*mtt^2*mWW^2*s^2*t^3 - 136*ep*mtt^2*mWW^2*s^2*t^3 - 408*ep^2*mtt^2*mWW^2*s^2*t^3 - 288*ep^3*mtt^2*mWW^2*s^2*t^3 + 48*mtt*mWW^3*s^2*t^3 + 472*ep*mtt*mWW^3*s^2*t^3 + 938*ep^2*mtt*mWW^3*s^2*t^3 + 472*ep^3*mtt*mWW^3*s^2*t^3 - 22*mWW^4*s^2*t^3 - 139*ep*mWW^4*s^2*t^3 - 203*ep^2*mWW^4*s^2*t^3 - 60*ep^3*mWW^4*s^2*t^3 + 32*mtt^3*s^3*t^3 - 19*ep*mtt^3*s^3*t^3 - 111*ep^2*mtt^3*s^3*t^3 + 72*ep^3*mtt^3*s^3*t^3 - 92*mtt^2*mWW*s^3*t^3 - 216*ep*mtt^2*mWW*s^3*t^3 - 96*ep^2*mtt^2*mWW*s^3*t^3 - 16*ep^3*mtt^2*mWW*s^3*t^3 - 16*mtt*mWW^2*s^3*t^3 - 17*ep*mtt*mWW^2*s^3*t^3 + 35*ep^2*mtt*mWW^2*s^3*t^3 + 28*ep^3*mtt*mWW^2*s^3*t^3 - 20*mWW^3*s^3*t^3 - 132*ep*mWW^3*s^3*t^3 - 212*ep^2*mWW^3*s^3*t^3 - 84*ep^3*mWW^3*s^3*t^3 - 20*mtt^2*s^4*t^3 - 53*ep*mtt^2*s^4*t^3 - 55*ep^2*mtt^2*s^4*t^3 - 52*ep^3*mtt^2*s^4*t^3 + 48*mtt*mWW*s^4*t^3 + 168*ep*mtt*mWW*s^4*t^3 + 176*ep^2*mtt*mWW*s^4*t^3 + 52*ep^3*mtt*mWW*s^4*t^3 + 4*mWW^2*s^4*t^3 + 13*ep*mWW^2*s^4*t^3 + 7*ep^2*mWW^2*s^4*t^3 - 52*mtt^5*t^4 - 351*ep*mtt^5*t^4 - 683*ep^2*mtt^5*t^4 - 396*ep^3*mtt^5*t^4 + 126*mtt^4*mWW*t^4 + 879*ep*mtt^4*mWW*t^4 + 1769*ep^2*mtt^4*mWW*t^4 + 1068*ep^3*mtt^4*mWW*t^4 - 24*mtt^3*mWW^2*t^4 - 253*ep*mtt^3*mWW^2*t^4 - 615*ep^2*mtt^3*mWW^2*t^4 - 420*ep^3*mtt^3*mWW^2*t^4 - 120*mtt^2*mWW^3*t^4 - 716*ep*mtt^2*mWW^3*t^4 - 1318*ep^2*mtt^2*mWW^3*t^4 - 756*ep^3*mtt^2*mWW^3*t^4 + 68*mtt*mWW^4*t^4 + 430*ep*mtt*mWW^4*t^4 + 820*ep^2*mtt*mWW^4*t^4 + 480*ep^3*mtt*mWW^4*t^4 + 2*mWW^5*t^4 + 11*ep*mWW^5*t^4 + 27*ep^2*mWW^5*t^4 + 24*ep^3*mWW^5*t^4 + 68*mtt^4*s*t^4 + 610*ep*mtt^4*s*t^4 + 1226*ep^2*mtt^4*s*t^4 + 624*ep^3*mtt^4*s*t^4 - 186*mtt^3*mWW*s*t^4 - 1442*ep*mtt^3*mWW*s*t^4 - 2810*ep^2*mtt^3*mWW*s*t^4 - 1464*ep^3*mtt^3*mWW*s*t^4 + 90*mtt^2*mWW^2*s*t^4 + 640*ep*mtt^2*mWW^2*s*t^4 + 1248*ep^2*mtt^2*mWW^2*s*t^4 + 676*ep^3*mtt^2*mWW^2*s*t^4 + 70*mtt*mWW^3*s*t^4 + 452*ep*mtt*mWW^3*s*t^4 + 796*ep^2*mtt*mWW^3*s*t^4 + 404*ep^3*mtt*mWW^3*s*t^4 - 42*mWW^4*s*t^4 - 260*ep*mWW^4*s*t^4 - 460*ep^2*mWW^4*s*t^4 - 240*ep^3*mWW^4*s*t^4 + 16*mtt^3*s^2*t^4 - 199*ep*mtt^3*s^2*t^4 - 515*ep^2*mtt^3*s^2*t^4 - 180*ep^3*mtt^3*s^2*t^4 + 10*mtt^2*mWW*s^2*t^4 + 476*ep*mtt^2*mWW*s^2*t^4 + 1118*ep^2*mtt^2*mWW*s^2*t^4 + 540*ep^3*mtt^2*mWW*s^2*t^4 - 48*mtt*mWW^2*s^2*t^4 - 321*ep*mtt*mWW^2*s^2*t^4 - 565*ep^2*mtt*mWW^2*s^2*t^4 - 264*ep^3*mtt*mWW^2*s^2*t^4 - 18*mWW^3*s^2*t^4 - 116*ep*mWW^3*s^2*t^4 - 198*ep^2*mWW^3*s^2*t^4 - 96*ep^3*mWW^3*s^2*t^4 - 32*mtt^2*s^3*t^4 - 60*ep*mtt^2*s^3*t^4 - 28*ep^2*mtt^2*s^3*t^4 - 48*ep^3*mtt^2*s^3*t^4 + 48*mtt*mWW*s^3*t^4 + 96*ep*mtt*mWW*s^3*t^4 + 12*ep^2*mtt*mWW*s^3*t^4 - 24*ep^3*mtt*mWW*s^3*t^4 + 24*mWW^2*s^3*t^4 + 124*ep*mWW^2*s^3*t^4 + 176*ep^2*mWW^2*s^3*t^4 + 72*ep^3*mWW^2*s^3*t^4 + 48*mtt^4*t^5 + 307*ep*mtt^4*t^5 + 547*ep^2*mtt^4*t^5 + 276*ep^3*mtt^4*t^5 - 140*mtt^3*mWW*t^5 - 913*ep*mtt^3*mWW*t^5 - 1713*ep^2*mtt^3*mWW*t^5 - 948*ep^3*mtt^3*mWW*t^5 + 112*mtt^2*mWW^2*t^5 + 756*ep*mtt^2*mWW^2*t^5 + 1502*ep^2*mtt^2*mWW^2*t^5 + 900*ep^3*mtt^2*mWW^2*t^5 + 4*mtt*mWW^3*t^5 - ep*mtt*mWW^3*t^5 - 53*ep^2*mtt*mWW^3*t^5 - 60*ep^3*mtt*mWW^3*t^5 - 24*mWW^4*t^5 - 149*ep*mWW^4*t^5 - 283*ep^2*mWW^4*t^5 - 168*ep^3*mWW^4*t^5 - 30*mtt^3*s*t^5 - 316*ep*mtt^3*s*t^5 - 620*ep^2*mtt^3*s*t^5 - 280*ep^3*mtt^3*s*t^5 + 124*mtt^2*mWW*s*t^5 + 927*ep*mtt^2*mWW*s*t^5 + 1703*ep^2*mtt^2*mWW*s*t^5 + 816*ep^3*mtt^2*mWW*s*t^5 - 110*mtt*mWW^2*s*t^5 - 716*ep*mtt*mWW^2*s*t^5 - 1296*ep^2*mtt*mWW^2*s*t^5 - 668*ep^3*mtt*mWW^2*s*t^5 + 16*mWW^3*s*t^5 + 105*ep*mWW^3*s*t^5 + 213*ep^2*mWW^3*s*t^5 + 132*ep^3*mWW^3*s*t^5 - 16*mtt^2*s^2*t^5 + 20*ep*mtt^2*s^2*t^5 + 100*ep^2*mtt^2*s^2*t^5 + 28*ep^3*mtt^2*s^2*t^5 - 8*mtt*mWW*s^2*t^5 - 178*ep*mtt*mWW*s^2*t^5 - 374*ep^2*mtt*mWW*s^2*t^5 - 172*ep^3*mtt*mWW*s^2*t^5 + 40*mWW^2*s^2*t^5 + 222*ep*mWW^2*s^2*t^5 + 338*ep^2*mWW^2*s^2*t^5 + 144*ep^3*mWW^2*s^2*t^5 - 22*mtt^3*t^6 - 130*ep*mtt^3*t^6 - 198*ep^2*mtt^3*t^6 - 72*ep^3*mtt^3*t^6 + 62*mtt^2*mWW*t^6 + 377*ep*mtt^2*mWW*t^6 + 629*ep^2*mtt^2*mWW*t^6 + 288*ep^3*mtt^2*mWW*t^6 - 58*mtt*mWW^2*t^6 - 364*ep*mtt*mWW^2*t^6 - 664*ep^2*mtt*mWW^2*t^6 - 360*ep^3*mtt*mWW^2*t^6 + 18*mWW^3*t^6 + 117*ep*mWW^3*t^6 + 233*ep^2*mWW^3*t^6 + 144*ep^3*mWW^3*t^6 + 4*mtt^2*s*t^6 + 58*ep*mtt^2*s*t^6 + 104*ep^2*mtt^2*s*t^6 + 32*ep^3*mtt^2*s*t^6 - 28*mtt*mWW*s*t^6 - 192*ep*mtt*mWW*s*t^6 - 300*ep^2*mtt*mWW*s*t^6 - 104*ep^3*mtt*mWW*s*t^6 + 24*mWW^2*s*t^6 + 134*ep*mWW^2*s*t^6 + 196*ep^2*mWW^2*s*t^6 + 72*ep^3*mWW^2*s*t^6 + 4*mtt^2*t^7 + 21*ep*mtt^2*t^7 + 23*ep^2*mtt^2*t^7 - 8*mtt*mWW*t^7 - 42*ep*mtt*mWW*t^7 - 46*ep^2*mtt*mWW*t^7 + 4*mWW^2*t^7 + 21*ep*mWW^2*t^7 + 23*ep^2*mWW^2*t^7))/(ep*(1 + ep)*(mtt - mWW)^2*s^2*t*(-mtt + t)*(-mWW + t)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^8*s^2 + 7*ep*mtt^8*s^2 + 16*ep^2*mtt^8*s^2 + 12*ep^3*mtt^8*s^2 - 3*mtt^7*mWW*s^2 - 17*ep*mtt^7*mWW*s^2 - 30*ep^2*mtt^7*mWW*s^2 - 16*ep^3*mtt^7*mWW*s^2 + 2*mtt^6*mWW^2*s^2 + 4*ep*mtt^6*mWW^2*s^2 - 14*ep^2*mtt^6*mWW^2*s^2 - 28*ep^3*mtt^6*mWW^2*s^2 + 2*mtt^5*mWW^3*s^2 + 20*ep*mtt^5*mWW^3*s^2 + 62*ep^2*mtt^5*mWW^3*s^2 + 60*ep^3*mtt^5*mWW^3*s^2 - 3*mtt^4*mWW^4*s^2 - 19*ep*mtt^4*mWW^4*s^2 - 42*ep^2*mtt^4*mWW^4*s^2 - 32*ep^3*mtt^4*mWW^4*s^2 + mtt^3*mWW^5*s^2 + 5*ep*mtt^3*mWW^5*s^2 + 8*ep^2*mtt^3*mWW^5*s^2 + 4*ep^3*mtt^3*mWW^5*s^2 - 4*mtt^7*s^3 - 28*ep*mtt^7*s^3 - 64*ep^2*mtt^7*s^3 - 48*ep^3*mtt^7*s^3 + 8*mtt^6*mWW*s^3 + 44*ep*mtt^6*mWW*s^3 + 72*ep^2*mtt^6*mWW*s^3 + 32*ep^3*mtt^6*mWW*s^3 + 18*ep*mtt^5*mWW^2*s^3 + 90*ep^2*mtt^5*mWW^2*s^3 + 108*ep^3*mtt^5*mWW^2*s^3 - 8*mtt^4*mWW^3*s^3 - 58*ep*mtt^4*mWW^3*s^3 - 146*ep^2*mtt^4*mWW^3*s^3 - 124*ep^3*mtt^4*mWW^3*s^3 + 4*mtt^3*mWW^4*s^3 + 26*ep*mtt^3*mWW^4*s^3 + 54*ep^2*mtt^3*mWW^4*s^3 + 36*ep^3*mtt^3*mWW^4*s^3 - 2*ep*mtt^2*mWW^5*s^3 - 6*ep^2*mtt^2*mWW^5*s^3 - 4*ep^3*mtt^2*mWW^5*s^3 + 6*mtt^6*s^4 + 42*ep*mtt^6*s^4 + 96*ep^2*mtt^6*s^4 + 72*ep^3*mtt^6*s^4 - 6*mtt^5*mWW*s^4 - 30*ep*mtt^5*mWW*s^4 - 36*ep^2*mtt^5*mWW*s^4 - 7*mtt^4*mWW^2*s^4 - 51*ep*mtt^4*mWW^2*s^4 - 138*ep^2*mtt^4*mWW^2*s^4 - 128*ep^3*mtt^4*mWW^2*s^4 + 7*mtt^3*mWW^3*s^4 + 43*ep*mtt^3*mWW^3*s^4 + 88*ep^2*mtt^3*mWW^3*s^4 + 60*ep^3*mtt^3*mWW^3*s^4 + mtt^2*mWW^4*s^4 - ep*mtt^2*mWW^4*s^4 - 8*ep^2*mtt^2*mWW^4*s^4 - 4*ep^3*mtt^2*mWW^4*s^4 - mtt*mWW^5*s^4 - 3*ep*mtt*mWW^5*s^4 - 2*ep^2*mtt*mWW^5*s^4 - 4*mtt^5*s^5 - 28*ep*mtt^5*s^5 - 64*ep^2*mtt^5*s^5 - 48*ep^3*mtt^5*s^5 - 4*ep*mtt^4*mWW*s^5 - 24*ep^2*mtt^4*mWW*s^5 - 32*ep^3*mtt^4*mWW*s^5 + 6*mtt^3*mWW^2*s^5 + 32*ep*mtt^3*mWW^2*s^5 + 62*ep^2*mtt^3*mWW^2*s^5 + 44*ep^3*mtt^3*mWW^2*s^5 - 2*ep*mtt^2*mWW^3*s^5 - 2*ep^2*mtt^2*mWW^3*s^5 + 4*ep^3*mtt^2*mWW^3*s^5 - 2*mtt*mWW^4*s^5 - 6*ep*mtt*mWW^4*s^5 - 4*ep^2*mtt*mWW^4*s^5 + mtt^4*s^6 + 7*ep*mtt^4*s^6 + 16*ep^2*mtt^4*s^6 + 12*ep^3*mtt^4*s^6 + mtt^3*mWW*s^6 + 7*ep*mtt^3*mWW*s^6 + 18*ep^2*mtt^3*mWW*s^6 + 16*ep^3*mtt^3*mWW*s^6 - mtt^2*mWW^2*s^6 - 3*ep*mtt^2*mWW^2*s^6 + 4*ep^3*mtt^2*mWW^2*s^6 - mtt*mWW^3*s^6 - 3*ep*mtt*mWW^3*s^6 - 2*ep^2*mtt*mWW^3*s^6 + 4*mtt^8*s*t + 25*ep*mtt^8*s*t + 46*ep^2*mtt^8*s*t + 25*ep^3*mtt^8*s*t - 14*mtt^7*mWW*s*t - 87*ep*mtt^7*mWW*s*t - 166*ep^2*mtt^7*mWW*s*t - 97*ep^3*mtt^7*mWW*s*t + 16*mtt^6*mWW^2*s*t + 100*ep*mtt^6*mWW^2*s*t + 202*ep^2*mtt^6*mWW^2*s*t + 130*ep^3*mtt^6*mWW^2*s*t - 4*mtt^5*mWW^3*s*t - 28*ep*mtt^5*mWW^3*s*t - 70*ep^2*mtt^5*mWW^3*s*t - 58*ep^3*mtt^5*mWW^3*s*t - 4*mtt^4*mWW^4*s*t - 21*ep*mtt^4*mWW^4*s*t - 32*ep^2*mtt^4*mWW^4*s*t - 11*ep^3*mtt^4*mWW^4*s*t + 2*mtt^3*mWW^5*s*t + 11*ep*mtt^3*mWW^5*s*t + 20*ep^2*mtt^3*mWW^5*s*t + 11*ep^3*mtt^3*mWW^5*s*t - 16*mtt^7*s^2*t - 105*ep*mtt^7*s^2*t - 212*ep^2*mtt^7*s^2*t - 135*ep^3*mtt^7*s^2*t + 47*mtt^6*mWW*s^2*t + 285*ep*mtt^6*mWW*s^2*t + 541*ep^2*mtt^6*mWW*s^2*t + 317*ep^3*mtt^6*mWW*s^2*t - 42*mtt^5*mWW^2*s^2*t - 230*ep*mtt^5*mWW^2*s^2*t - 388*ep^2*mtt^5*mWW^2*s^2*t - 178*ep^3*mtt^5*mWW^2*s^2*t + 4*mtt^4*mWW^3*s^2*t + 4*ep*mtt^4*mWW^3*s^2*t - 44*ep^2*mtt^4*mWW^3*s^2*t - 86*ep^3*mtt^4*mWW^3*s^2*t + 10*mtt^3*mWW^4*s^2*t + 67*ep*mtt^3*mWW^4*s^2*t + 148*ep^2*mtt^3*mWW^4*s^2*t + 113*ep^3*mtt^3*mWW^4*s^2*t - 3*mtt^2*mWW^5*s^2*t - 21*ep*mtt^2*mWW^5*s^2*t - 45*ep^2*mtt^2*mWW^5*s^2*t - 31*ep^3*mtt^2*mWW^5*s^2*t + 22*mtt^6*s^3*t + 159*ep*mtt^6*s^3*t + 360*ep^2*mtt^6*s^3*t + 263*ep^3*mtt^6*s^3*t - 34*mtt^5*mWW*s^3*t - 224*ep*mtt^5*mWW*s^3*t - 441*ep^2*mtt^5*mWW*s^3*t - 251*ep^3*mtt^5*mWW*s^3*t - 7*mtt^4*mWW^2*s^3*t - 28*ep*mtt^4*mWW^2*s^3*t - 108*ep^2*mtt^4*mWW^2*s^3*t - 185*ep^3*mtt^4*mWW^2*s^3*t + 25*mtt^3*mWW^3*s^3*t + 126*ep*mtt^3*mWW^3*s^3*t + 252*ep^2*mtt^3*mWW^3*s^3*t + 223*ep^3*mtt^3*mWW^3*s^3*t - 3*mtt^2*mWW^4*s^3*t - 27*ep*mtt^2*mWW^4*s^3*t - 68*ep^2*mtt^2*mWW^4*s^3*t - 62*ep^3*mtt^2*mWW^4*s^3*t - 3*mtt*mWW^5*s^3*t - 6*ep*mtt*mWW^5*s^3*t + 5*ep^2*mtt*mWW^5*s^3*t + 12*ep^3*mtt*mWW^5*s^3*t - 10*mtt^5*s^4*t - 97*ep*mtt^5*s^4*t - 268*ep^2*mtt^5*s^4*t - 229*ep^3*mtt^5*s^4*t - 25*mtt^4*mWW*s^4*t - 91*ep*mtt^4*mWW*s^4*t - 121*ep^2*mtt^4*mWW*s^4*t - 85*ep^3*mtt^4*mWW*s^4*t + 65*mtt^3*mWW^2*s^4*t + 278*ep*mtt^3*mWW^2*s^4*t + 438*ep^2*mtt^3*mWW^2*s^4*t + 301*ep^3*mtt^3*mWW^2*s^4*t - 27*mtt^2*mWW^3*s^4*t - 99*ep*mtt^2*mWW^3*s^4*t - 117*ep^2*mtt^2*mWW^3*s^4*t - 67*ep^3*mtt^2*mWW^3*s^4*t - 3*mtt*mWW^4*s^4*t - 7*ep*mtt*mWW^4*s^4*t + 4*ep^2*mtt*mWW^4*s^4*t + 16*ep^3*mtt*mWW^4*s^4*t - 2*mtt^4*s^5*t + 12*ep*mtt^4*s^5*t + 74*ep^2*mtt^4*s^5*t + 84*ep^3*mtt^4*s^5*t + 34*mtt^3*mWW*s^5*t + 149*ep*mtt^3*mWW*s^5*t + 231*ep^2*mtt^3*mWW*s^5*t + 140*ep^3*mtt^3*mWW*s^5*t - 38*mtt^2*mWW^2*s^5*t - 138*ep*mtt^2*mWW^2*s^5*t - 156*ep^2*mtt^2*mWW^2*s^5*t - 68*ep^3*mtt^2*mWW^2*s^5*t + 6*mtt*mWW^3*s^5*t + 17*ep*mtt*mWW^3*s^5*t + 11*ep^2*mtt*mWW^3*s^5*t + 4*ep^3*mtt*mWW^3*s^5*t + 2*mtt^3*s^6*t + 6*ep*mtt^3*s^6*t - 8*ep^3*mtt^3*s^6*t - 8*mtt^2*mWW*s^6*t - 32*ep*mtt^2*mWW*s^6*t - 44*ep^2*mtt^2*mWW*s^6*t - 24*ep^3*mtt^2*mWW*s^6*t + 6*mtt*mWW^2*s^6*t + 18*ep*mtt*mWW^2*s^6*t + 12*ep^2*mtt*mWW^2*s^6*t + 3*mtt^8*t^2 + 23*ep*mtt^8*t^2 + 54*ep^2*mtt^8*t^2 + 40*ep^3*mtt^8*t^2 - 11*mtt^7*mWW*t^2 - 79*ep*mtt^7*mWW*t^2 - 180*ep^2*mtt^7*mWW*t^2 - 132*ep^3*mtt^7*mWW*t^2 + 14*mtt^6*mWW^2*t^2 + 94*ep*mtt^6*mWW^2*t^2 + 208*ep^2*mtt^6*mWW^2*t^2 + 152*ep^3*mtt^6*mWW^2*t^2 - 6*mtt^5*mWW^3*t^2 - 38*ep*mtt^5*mWW^3*t^2 - 84*ep^2*mtt^5*mWW^3*t^2 - 64*ep^3*mtt^5*mWW^3*t^2 - mtt^4*mWW^4*t^2 - 5*ep*mtt^4*mWW^4*t^2 - 6*ep^2*mtt^4*mWW^4*t^2 + mtt^3*mWW^5*t^2 + 5*ep*mtt^3*mWW^5*t^2 + 8*ep^2*mtt^3*mWW^5*t^2 + 4*ep^3*mtt^3*mWW^5*t^2 - 26*mtt^7*s*t^2 - 169*ep*mtt^7*s*t^2 - 331*ep^2*mtt^7*s*t^2 - 198*ep^3*mtt^7*s*t^2 + 96*mtt^6*mWW*s*t^2 + 603*ep*mtt^6*mWW*s*t^2 + 1185*ep^2*mtt^6*mWW*s*t^2 + 724*ep^3*mtt^6*mWW*s*t^2 - 126*mtt^5*mWW^2*s*t^2 - 776*ep*mtt^5*mWW^2*s*t^2 - 1548*ep^2*mtt^5*mWW^2*s*t^2 - 974*ep^3*mtt^5*mWW^2*s*t^2 + 62*mtt^4*mWW^3*s*t^2 + 382*ep*mtt^4*mWW^3*s*t^2 + 790*ep^2*mtt^4*mWW^3*s*t^2 + 518*ep^3*mtt^4*mWW^3*s*t^2 - 3*ep*mtt^3*mWW^4*s*t^2 - 21*ep^2*mtt^3*mWW^4*s*t^2 - 20*ep^3*mtt^3*mWW^4*s*t^2 - 6*mtt^2*mWW^5*s*t^2 - 37*ep*mtt^2*mWW^5*s*t^2 - 75*ep^2*mtt^2*mWW^5*s*t^2 - 50*ep^3*mtt^2*mWW^5*s*t^2 + 48*mtt^6*s^2*t^2 + 329*ep*mtt^6*s^2*t^2 + 672*ep^2*mtt^6*s^2*t^2 + 423*ep^3*mtt^6*s^2*t^2 - 143*mtt^5*mWW*s^2*t^2 - 935*ep*mtt^5*mWW*s^2*t^2 - 1869*ep^2*mtt^5*mWW*s^2*t^2 - 1131*ep^3*mtt^5*mWW*s^2*t^2 + 151*mtt^4*mWW^2*s^2*t^2 + 986*ep*mtt^4*mWW^2*s^2*t^2 + 1973*ep^2*mtt^4*mWW^2*s^2*t^2 + 1146*ep^3*mtt^4*mWW^2*s^2*t^2 - 65*mtt^3*mWW^3*s^2*t^2 - 448*ep*mtt^3*mWW^3*s^2*t^2 - 909*ep^2*mtt^3*mWW^3*s^2*t^2 - 488*ep^3*mtt^3*mWW^3*s^2*t^2 + 9*mtt^2*mWW^4*s^2*t^2 + 51*ep*mtt^2*mWW^4*s^2*t^2 + 73*ep^2*mtt^2*mWW^4*s^2*t^2 - 5*ep^3*mtt^2*mWW^4*s^2*t^2 + 17*ep*mtt*mWW^5*s^2*t^2 + 60*ep^2*mtt*mWW^5*s^2*t^2 + 55*ep^3*mtt*mWW^5*s^2*t^2 - 18*mtt^5*s^3*t^2 - 204*ep*mtt^5*s^3*t^2 - 550*ep^2*mtt^5*s^3*t^2 - 440*ep^3*mtt^5*s^3*t^2 - 11*mtt^4*mWW*s^3*t^2 + 164*ep*mtt^4*mWW*s^3*t^2 + 591*ep^2*mtt^4*mWW*s^3*t^2 + 434*ep^3*mtt^4*mWW*s^3*t^2 + 59*mtt^3*mWW^2*s^3*t^2 + 37*ep*mtt^3*mWW^2*s^3*t^2 - 238*ep^2*mtt^3*mWW^2*s^3*t^2 - 122*ep^3*mtt^3*mWW^2*s^3*t^2 - 25*mtt^2*mWW^3*s^3*t^2 + 34*ep*mtt^2*mWW^3*s^3*t^2 + 225*ep^2*mtt^2*mWW^3*s^3*t^2 + 98*ep^3*mtt^2*mWW^3*s^3*t^2 - 5*mtt*mWW^4*s^3*t^2 - 37*ep*mtt*mWW^4*s^3*t^2 - 52*ep^2*mtt*mWW^4*s^3*t^2 + 6*ep^3*mtt*mWW^4*s^3*t^2 - 2*ep*mWW^5*s^3*t^2 - 8*ep^2*mWW^5*s^3*t^2 - 8*ep^3*mWW^5*s^3*t^2 - 19*mtt^4*s^4*t^2 - 18*ep*mtt^4*s^4*t^2 + 138*ep^2*mtt^4*s^4*t^2 + 203*ep^3*mtt^4*s^4*t^2 + 111*mtt^3*mWW*s^4*t^2 + 413*ep*mtt^3*mWW*s^4*t^2 + 499*ep^2*mtt^3*mWW*s^4*t^2 + 221*ep^3*mtt^3*mWW*s^4*t^2 - 115*mtt^2*mWW^2*s^4*t^2 - 370*ep*mtt^2*mWW^2*s^4*t^2 - 368*ep^2*mtt^2*mWW^2*s^4*t^2 - 159*ep^3*mtt^2*mWW^2*s^4*t^2 + 21*mtt*mWW^3*s^4*t^2 + 23*ep*mtt*mWW^3*s^4*t^2 - 47*ep^2*mtt*mWW^3*s^4*t^2 - 33*ep^3*mtt*mWW^3*s^4*t^2 + 2*mWW^4*s^4*t^2 + 8*ep*mWW^4*s^4*t^2 + 2*ep^2*mWW^4*s^4*t^2 - 8*ep^3*mWW^4*s^4*t^2 + 12*mtt^3*s^5*t^2 + 39*ep*mtt^3*s^5*t^2 + 17*ep^2*mtt^3*s^5*t^2 - 28*ep^3*mtt^3*s^5*t^2 - 42*mtt^2*mWW*s^5*t^2 - 166*ep*mtt^2*mWW*s^5*t^2 - 226*ep^2*mtt^2*mWW*s^5*t^2 - 116*ep^3*mtt^2*mWW*s^5*t^2 + 28*mtt*mWW^2*s^5*t^2 + 85*ep*mtt*mWW^2*s^5*t^2 + 71*ep^2*mtt*mWW^2*s^5*t^2 + 16*ep^3*mtt*mWW^2*s^5*t^2 + 2*mWW^3*s^5*t^2 + 10*ep*mWW^3*s^5*t^2 + 10*ep^2*mWW^3*s^5*t^2 - 14*mtt^7*t^3 - 103*ep*mtt^7*t^3 - 235*ep^2*mtt^7*t^3 - 168*ep^3*mtt^7*t^3 + 57*mtt^6*mWW*t^3 + 393*ep*mtt^6*mWW*t^3 + 864*ep^2*mtt^6*mWW*t^3 + 604*ep^3*mtt^6*mWW*t^3 - 84*mtt^5*mWW^2*t^3 - 544*ep*mtt^5*mWW^2*t^3 - 1150*ep^2*mtt^5*mWW^2*t^3 - 784*ep^3*mtt^5*mWW^2*t^3 + 50*mtt^4*mWW^3*t^3 + 304*ep*mtt^4*mWW^3*t^3 + 616*ep^2*mtt^4*mWW^3*t^3 + 408*ep^3*mtt^4*mWW^3*t^3 - 6*mtt^3*mWW^4*t^3 - 33*ep*mtt^3*mWW^4*t^3 - 63*ep^2*mtt^3*mWW^4*t^3 - 40*ep^3*mtt^3*mWW^4*t^3 - 3*mtt^2*mWW^5*t^3 - 17*ep*mtt^2*mWW^5*t^3 - 32*ep^2*mtt^2*mWW^5*t^3 - 20*ep^3*mtt^2*mWW^5*t^3 + 58*mtt^6*s*t^3 + 386*ep*mtt^6*s*t^3 + 770*ep^2*mtt^6*s*t^3 + 466*ep^3*mtt^6*s*t^3 - 228*mtt^5*mWW*s*t^3 - 1451*ep*mtt^5*mWW*s*t^3 - 2861*ep^2*mtt^5*mWW*s*t^3 - 1734*ep^3*mtt^5*mWW*s*t^3 + 331*mtt^4*mWW^2*s*t^3 + 2054*ep*mtt^4*mWW^2*s*t^3 + 4034*ep^2*mtt^4*mWW^2*s*t^3 + 2453*ep^3*mtt^4*mWW^2*s*t^3 - 205*mtt^3*mWW^3*s*t^3 - 1260*ep*mtt^3*mWW^3*s*t^3 - 2472*ep^2*mtt^3*mWW^3*s*t^3 - 1497*ep^3*mtt^3*mWW^3*s*t^3 + 39*mtt^2*mWW^4*s*t^3 + 232*ep*mtt^2*mWW^4*s*t^3 + 436*ep^2*mtt^2*mWW^4*s*t^3 + 241*ep^3*mtt^2*mWW^4*s*t^3 + 5*mtt*mWW^5*s*t^3 + 39*ep*mtt*mWW^5*s*t^3 + 93*ep^2*mtt*mWW^5*s*t^3 + 71*ep^3*mtt*mWW^5*s*t^3 - 46*mtt^5*s^2*t^3 - 375*ep*mtt^5*s^2*t^3 - 812*ep^2*mtt^5*s^2*t^3 - 519*ep^3*mtt^5*s^2*t^3 + 156*mtt^4*mWW*s^2*t^3 + 1185*ep*mtt^4*mWW*s^2*t^3 + 2480*ep^2*mtt^4*mWW*s^2*t^3 + 1503*ep^3*mtt^4*mWW*s^2*t^3 - 217*mtt^3*mWW^2*s^2*t^3 - 1585*ep*mtt^3*mWW^2*s^2*t^3 - 3241*ep^2*mtt^3*mWW^2*s^2*t^3 - 1885*ep^3*mtt^3*mWW^2*s^2*t^3 + 145*mtt^2*mWW^3*s^2*t^3 + 1032*ep*mtt^2*mWW^3*s^2*t^3 + 2058*ep^2*mtt^2*mWW^3*s^2*t^3 + 1153*ep^3*mtt^2*mWW^3*s^2*t^3 - 37*mtt*mWW^4*s^2*t^3 - 246*ep*mtt*mWW^4*s^2*t^3 - 453*ep^2*mtt*mWW^4*s^2*t^3 - 224*ep^3*mtt*mWW^4*s^2*t^3 - mWW^5*s^2*t^3 - 11*ep*mWW^5*s^2*t^3 - 32*ep^2*mWW^5*s^2*t^3 - 28*ep^3*mWW^5*s^2*t^3 - 24*mtt^4*s^3*t^3 + 11*ep*mtt^4*s^3*t^3 + 234*ep^2*mtt^4*s^3*t^3 + 263*ep^3*mtt^4*s^3*t^3 + 89*mtt^3*mWW*s^3*t^3 + 126*ep*mtt^3*mWW*s^3*t^3 - 186*ep^2*mtt^3*mWW*s^3*t^3 - 239*ep^3*mtt^3*mWW*s^3*t^3 - 53*mtt^2*mWW^2*s^3*t^3 + 109*ep*mtt^2*mWW^2*s^3*t^3 + 569*ep^2*mtt^2*mWW^2*s^3*t^3 + 369*ep^3*mtt^2*mWW^2*s^3*t^3 - 25*mtt*mWW^3*s^3*t^3 - 292*ep*mtt*mWW^3*s^3*t^3 - 616*ep^2*mtt*mWW^3*s^3*t^3 - 325*ep^3*mtt*mWW^3*s^3*t^3 + 13*mWW^4*s^3*t^3 + 70*ep*mWW^4*s^3*t^3 + 95*ep^2*mWW^4*s^3*t^3 + 28*ep^3*mWW^4*s^3*t^3 + 26*mtt^3*s^4*t^3 + 81*ep*mtt^3*s^4*t^3 + 43*ep^2*mtt^3*s^4*t^3 - 42*ep^3*mtt^3*s^4*t^3 - 74*mtt^2*mWW*s^4*t^3 - 259*ep*mtt^2*mWW*s^4*t^3 - 305*ep^2*mtt^2*mWW*s^4*t^3 - 128*ep^3*mtt^2*mWW*s^4*t^3 + 34*mtt*mWW^2*s^4*t^3 + 59*ep*mtt*mWW^2*s^4*t^3 - 15*ep^2*mtt*mWW^2*s^4*t^3 - 38*ep^3*mtt*mWW^2*s^4*t^3 + 14*mWW^3*s^4*t^3 + 79*ep*mWW^3*s^4*t^3 + 117*ep^2*mWW^3*s^4*t^3 + 48*ep^3*mWW^3*s^4*t^3 + 26*mtt^6*t^4 + 180*ep*mtt^6*t^4 + 390*ep^2*mtt^6*t^4 + 264*ep^3*mtt^6*t^4 - 113*mtt^5*mWW*t^4 - 744*ep*mtt^5*mWW*t^4 - 1557*ep^2*mtt^5*mWW*t^4 - 1028*ep^3*mtt^5*mWW*t^4 + 180*mtt^4*mWW^2*t^4 + 1133*ep*mtt^4*mWW^2*t^4 + 2291*ep^2*mtt^4*mWW^2*t^4 + 1472*ep^3*mtt^4*mWW^2*t^4 - 122*mtt^3*mWW^3*t^4 - 735*ep*mtt^3*mWW^3*t^4 - 1431*ep^2*mtt^3*mWW^3*t^4 - 888*ep^3*mtt^3*mWW^3*t^4 + 26*mtt^2*mWW^4*t^4 + 147*ep*mtt^2*mWW^4*t^4 + 267*ep^2*mtt^2*mWW^4*t^4 + 152*ep^3*mtt^2*mWW^4*t^4 + 3*mtt*mWW^5*t^4 + 19*ep*mtt*mWW^5*t^4 + 40*ep^2*mtt*mWW^5*t^4 + 28*ep^3*mtt*mWW^5*t^4 - 58*mtt^5*s*t^4 - 392*ep*mtt^5*s*t^4 - 766*ep^2*mtt^5*s*t^4 - 444*ep^3*mtt^5*s*t^4 + 247*mtt^4*mWW*s*t^4 + 1574*ep*mtt^4*mWW*s*t^4 + 3005*ep^2*mtt^4*mWW*s*t^4 + 1728*ep^3*mtt^4*mWW*s*t^4 - 387*mtt^3*mWW^2*s*t^4 - 2389*ep*mtt^3*mWW^2*s*t^4 - 4506*ep^2*mtt^3*mWW^2*s*t^4 - 2586*ep^3*mtt^3*mWW^2*s*t^4 + 263*mtt^2*mWW^3*s*t^4 + 1608*ep*mtt^2*mWW^3*s*t^4 + 3021*ep^2*mtt^2*mWW^3*s*t^4 + 1732*ep^3*mtt^2*mWW^3*s*t^4 - 63*mtt*mWW^4*s*t^4 - 385*ep*mtt*mWW^4*s*t^4 - 714*ep^2*mtt*mWW^4*s*t^4 - 398*ep^3*mtt*mWW^4*s*t^4 - 2*mWW^5*s*t^4 - 16*ep*mWW^5*s*t^4 - 40*ep^2*mWW^5*s*t^4 - 32*ep^3*mWW^5*s*t^4 + 7*mtt^4*s^2*t^4 + 150*ep*mtt^4*s^2*t^4 + 370*ep^2*mtt^4*s^2*t^4 + 241*ep^3*mtt^4*s^2*t^4 - 68*mtt^3*mWW*s^2*t^4 - 657*ep*mtt^3*mWW*s^2*t^4 - 1368*ep^2*mtt^3*mWW*s^2*t^4 - 777*ep^3*mtt^3*mWW*s^2*t^4 + 158*mtt^2*mWW^2*s^2*t^4 + 1140*ep*mtt^2*mWW^2*s^2*t^4 + 2139*ep^2*mtt^2*mWW^2*s^2*t^4 + 1127*ep^3*mtt^2*mWW^2*s^2*t^4 - 128*mtt*mWW^3*s^2*t^4 - 815*ep*mtt*mWW^3*s^2*t^4 - 1448*ep^2*mtt*mWW^3*s^2*t^4 - 743*ep^3*mtt*mWW^3*s^2*t^4 + 31*mWW^4*s^2*t^4 + 182*ep*mWW^4*s^2*t^4 + 307*ep^2*mWW^4*s^2*t^4 + 152*ep^3*mWW^4*s^2*t^4 + 24*mtt^3*s^3*t^4 + 60*ep*mtt^3*s^3*t^4 + 18*ep^2*mtt^3*s^3*t^4 - 38*ep^3*mtt^3*s^3*t^4 - 44*mtt^2*mWW*s^3*t^4 - 80*ep*mtt^2*mWW*s^3*t^4 - 6*ep^2*mtt^2*mWW*s^3*t^4 + 32*ep^3*mtt^2*mWW*s^3*t^4 - 12*mtt*mWW^2*s^3*t^4 - 174*ep*mtt*mWW^2*s^3*t^4 - 348*ep^2*mtt*mWW^2*s^3*t^4 - 178*ep^3*mtt*mWW^2*s^3*t^4 + 32*mWW^3*s^3*t^4 + 178*ep*mWW^3*s^3*t^4 + 272*ep^2*mWW^3*s^3*t^4 + 120*ep^3*mWW^3*s^3*t^4 - 24*mtt^5*t^5 - 152*ep*mtt^5*t^5 - 300*ep^2*mtt^5*t^5 - 184*ep^3*mtt^5*t^5 + 105*mtt^4*mWW*t^5 + 652*ep*mtt^4*mWW*t^5 + 1269*ep^2*mtt^4*mWW*t^5 + 772*ep^3*mtt^4*mWW*t^5 - 170*mtt^3*mWW^2*t^5 - 1037*ep*mtt^3*mWW^2*t^5 - 1991*ep^2*mtt^3*mWW^2*t^5 - 1200*ep^3*mtt^3*mWW^2*t^5 + 120*mtt^2*mWW^3*t^5 + 719*ep*mtt^2*mWW^3*t^5 + 1359*ep^2*mtt^2*mWW^3*t^5 + 808*ep^3*mtt^2*mWW^3*t^5 - 30*mtt*mWW^4*t^5 - 175*ep*mtt*mWW^4*t^5 - 321*ep^2*mtt*mWW^4*t^5 - 184*ep^3*mtt*mWW^4*t^5 - mWW^5*t^5 - 7*ep*mWW^5*t^5 - 16*ep^2*mWW^5*t^5 - 12*ep^3*mWW^5*t^5 + 26*mtt^4*s*t^5 + 177*ep*mtt^4*s*t^5 + 316*ep^2*mtt^4*s*t^5 + 157*ep^3*mtt^4*s*t^5 - 123*mtt^3*mWW*s*t^5 - 761*ep*mtt^3*mWW*s*t^5 - 1319*ep^2*mtt^3*mWW*s*t^5 - 657*ep^3*mtt^3*mWW*s*t^5 + 199*mtt^2*mWW^2*s*t^5 + 1177*ep*mtt^2*mWW^2*s*t^5 + 2027*ep^2*mtt^2*mWW^2*s*t^5 + 1031*ep^3*mtt^2*mWW^2*s*t^5 - 133*mtt*mWW^3*s*t^5 - 779*ep*mtt*mWW^3*s*t^5 - 1361*ep^2*mtt*mWW^3*s*t^5 - 719*ep^3*mtt*mWW^3*s*t^5 + 31*mWW^4*s*t^5 + 186*ep*mWW^4*s*t^5 + 337*ep^2*mWW^4*s*t^5 + 188*ep^3*mWW^4*s*t^5 + 6*mtt^3*s^2*t^5 - 6*ep*mtt^3*s^2*t^5 - 34*ep^2*mtt^3*s^2*t^5 - 22*ep^3*mtt^3*s^2*t^5 + 12*mtt^2*mWW*s^2*t^5 + 140*ep*mtt^2*mWW*s^2*t^5 + 246*ep^2*mtt^2*mWW*s^2*t^5 + 104*ep^3*mtt^2*mWW*s^2*t^5 - 50*mtt*mWW^2*s^2*t^5 - 302*ep*mtt*mWW^2*s^2*t^5 - 454*ep^2*mtt*mWW^2*s^2*t^5 - 178*ep^3*mtt*mWW^2*s^2*t^5 + 32*mWW^3*s^2*t^5 + 168*ep*mWW^3*s^2*t^5 + 242*ep^2*mWW^3*s^2*t^5 + 96*ep^3*mWW^3*s^2*t^5 + 11*mtt^4*t^6 + 61*ep*mtt^4*t^6 + 100*ep^2*mtt^4*t^6 + 48*ep^3*mtt^4*t^6 - 44*mtt^3*mWW*t^6 - 249*ep*mtt^3*mWW*t^6 - 423*ep^2*mtt^3*mWW*t^6 - 216*ep^3*mtt^3*mWW*t^6 + 66*mtt^2*mWW^2*t^6 + 381*ep*mtt^2*mWW^2*t^6 + 669*ep^2*mtt^2*mWW^2*t^6 + 360*ep^3*mtt^2*mWW^2*t^6 - 44*mtt*mWW^3*t^6 - 259*ep*mtt*mWW^3*t^6 - 469*ep^2*mtt*mWW^3*t^6 - 264*ep^3*mtt*mWW^3*t^6 + 11*mWW^4*t^6 + 66*ep*mWW^4*t^6 + 123*ep^2*mWW^4*t^6 + 72*ep^3*mWW^4*t^6 - 4*mtt^3*s*t^6 - 27*ep*mtt^3*s*t^6 - 35*ep^2*mtt^3*s*t^6 - 6*ep^3*mtt^3*s*t^6 + 22*mtt^2*mWW*s*t^6 + 122*ep*mtt^2*mWW*s*t^6 + 156*ep^2*mtt^2*mWW*s*t^6 + 36*ep^3*mtt^2*mWW*s*t^6 - 32*mtt*mWW^2*s*t^6 - 163*ep*mtt*mWW^2*s*t^6 - 207*ep^2*mtt*mWW^2*s*t^6 - 54*ep^3*mtt*mWW^2*s*t^6 + 14*mWW^3*s*t^6 + 68*ep*mWW^3*s*t^6 + 86*ep^2*mWW^3*s*t^6 + 24*ep^3*mWW^3*s*t^6 - 2*mtt^3*t^7 - 9*ep*mtt^3*t^7 - 9*ep^2*mtt^3*t^7 + 6*mtt^2*mWW*t^7 + 27*ep*mtt^2*mWW*t^7 + 27*ep^2*mtt^2*mWW*t^7 - 6*mtt*mWW^2*t^7 - 27*ep*mtt*mWW^2*t^7 - 27*ep^2*mtt*mWW^2*t^7 + 2*mWW^3*t^7 + 9*ep*mWW^3*t^7 + 9*ep^2*mWW^3*t^7))/(ep*(1 + ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(6*mtt^4*mWW*s^2 + 26*ep*mtt^4*mWW*s^2 + 28*ep^2*mtt^4*mWW*s^2 + 2*mtt^3*mWW^2*s^2 + 6*ep*mtt^3*mWW^2*s^2 + 4*ep^2*mtt^3*mWW^2*s^2 - 6*mtt^3*mWW*s^3 - 26*ep*mtt^3*mWW*s^3 - 28*ep^2*mtt^3*mWW*s^3 - 2*mtt^2*mWW^2*s^3 - 6*ep*mtt^2*mWW^2*s^3 - 4*ep^2*mtt^2*mWW^2*s^3 - 2*mtt^4*mWW*s*t - 6*ep*mtt^4*mWW*s*t - 4*ep^2*mtt^4*mWW*s*t + 2*mtt^3*mWW^2*s*t + 6*ep*mtt^3*mWW^2*s*t + 4*ep^2*mtt^3*mWW^2*s*t - 9*mtt^4*s^2*t - 31*ep*mtt^4*s^2*t - 28*ep^2*mtt^4*s^2*t - 16*mtt^3*mWW*s^2*t - 72*ep*mtt^3*mWW*s^2*t - 84*ep^2*mtt^3*mWW*s^2*t - 7*mtt^2*mWW^2*s^2*t - 25*ep*mtt^2*mWW^2*s^2*t - 16*ep^2*mtt^2*mWW^2*s^2*t + 9*mtt^3*s^3*t + 31*ep*mtt^3*s^3*t + 28*ep^2*mtt^3*s^3*t + 6*mtt^2*mWW*s^3*t + 26*ep*mtt^2*mWW*s^3*t + 32*ep^2*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t + 7*ep*mtt*mWW^2*s^3*t + 4*ep^2*mtt*mWW^2*s^3*t + 2*mtt^4*s*t^2 + 6*ep*mtt^4*s*t^2 + 4*ep^2*mtt^4*s*t^2 + 8*ep*mtt^3*mWW*s*t^2 + 8*ep^2*mtt^3*mWW*s*t^2 - 2*mtt^2*mWW^2*s*t^2 - 14*ep*mtt^2*mWW^2*s*t^2 - 12*ep^2*mtt^2*mWW^2*s*t^2 + 20*mtt^3*s^2*t^2 + 76*ep*mtt^3*s^2*t^2 + 80*ep^2*mtt^3*s^2*t^2 + 22*mtt^2*mWW*s^2*t^2 + 74*ep*mtt^2*mWW*s^2*t^2 + 68*ep^2*mtt^2*mWW*s^2*t^2 - 2*mtt*mWW^2*s^2*t^2 + 10*ep*mtt*mWW^2*s^2*t^2 + 12*ep^2*mtt*mWW^2*s^2*t^2 - 7*mtt^2*s^3*t^2 - 25*ep*mtt^2*s^3*t^2 - 28*ep^2*mtt^2*s^3*t^2 - 4*mtt*mWW*s^3*t^2 - 12*ep*mtt*mWW*s^3*t^2 - 4*ep^2*mtt*mWW*s^3*t^2 + 3*mWW^2*s^3*t^2 + 5*ep*mWW^2*s^3*t^2 + 3*mtt^4*t^3 + 5*ep*mtt^4*t^3 - 6*mtt^3*mWW*t^3 - 10*ep*mtt^3*mWW*t^3 + 3*mtt^2*mWW^2*t^3 + 5*ep*mtt^2*mWW^2*t^3 - 11*mtt^3*s*t^3 - 29*ep*mtt^3*s*t^3 - 12*ep^2*mtt^3*s*t^3 + 20*mtt^2*mWW*s*t^3 + 36*ep*mtt^2*mWW*s*t^3 + 4*ep^2*mtt^2*mWW*s*t^3 - 9*mtt*mWW^2*s*t^3 - 7*ep*mtt*mWW^2*s*t^3 + 8*ep^2*mtt*mWW^2*s*t^3 - 9*mtt^2*s^2*t^3 - 39*ep*mtt^2*s^2*t^3 - 52*ep^2*mtt^2*s^2*t^3 - 16*mtt*mWW*s^2*t^3 - 40*ep*mtt*mWW*s^2*t^3 - 12*ep^2*mtt*mWW*s^2*t^3 + 9*mWW^2*s^2*t^3 + 15*ep*mWW^2*s^2*t^3 - 6*mtt^3*t^4 - 10*ep*mtt^3*t^4 + 12*mtt^2*mWW*t^4 + 20*ep*mtt^2*mWW*t^4 - 6*mtt*mWW^2*t^4 - 10*ep*mtt*mWW^2*t^4 + 9*mtt^2*s*t^4 + 23*ep*mtt^2*s*t^4 + 8*ep^2*mtt^2*s*t^4 - 18*mtt*mWW*s*t^4 - 38*ep*mtt*mWW*s*t^4 - 8*ep^2*mtt*mWW*s*t^4 + 9*mWW^2*s*t^4 + 15*ep*mWW^2*s*t^4 + 3*mtt^2*t^5 + 5*ep*mtt^2*t^5 - 6*mtt*mWW*t^5 - 10*ep*mtt*mWW*t^5 + 3*mWW^2*t^5 + 5*ep*mWW^2*t^5))/(2*(1 + ep)*(mtt - mWW)^3*s^2*(mtt - t)^2*(mtt - s - t)*t*(-mWW + t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(-4*ep*mtt^7*mWW^3*s^4 - 12*ep^2*mtt^7*mWW^3*s^4 - 8*ep^3*mtt^7*mWW^3*s^4 + 4*ep*mtt^6*mWW^4*s^4 - 4*ep^2*mtt^6*mWW^4*s^4 - 40*ep^3*mtt^6*mWW^4*s^4 - 32*ep^4*mtt^6*mWW^4*s^4 + 8*ep*mtt^5*mWW^5*s^4 + 56*ep^2*mtt^5*mWW^5*s^4 + 112*ep^3*mtt^5*mWW^5*s^4 + 64*ep^4*mtt^5*mWW^5*s^4 - 8*ep*mtt^4*mWW^6*s^4 - 24*ep^2*mtt^4*mWW^6*s^4 - 16*ep^3*mtt^4*mWW^6*s^4 - 4*ep*mtt^3*mWW^7*s^4 - 44*ep^2*mtt^3*mWW^7*s^4 - 104*ep^3*mtt^3*mWW^7*s^4 - 64*ep^4*mtt^3*mWW^7*s^4 + 4*ep*mtt^2*mWW^8*s^4 + 28*ep^2*mtt^2*mWW^8*s^4 + 56*ep^3*mtt^2*mWW^8*s^4 + 32*ep^4*mtt^2*mWW^8*s^4 + 16*ep*mtt^6*mWW^3*s^5 + 48*ep^2*mtt^6*mWW^3*s^5 + 32*ep^3*mtt^6*mWW^3*s^5 - 4*ep*mtt^5*mWW^4*s^5 + 52*ep^2*mtt^5*mWW^4*s^5 + 184*ep^3*mtt^5*mWW^4*s^5 + 128*ep^4*mtt^5*mWW^4*s^5 - 32*ep*mtt^4*mWW^5*s^5 - 176*ep^2*mtt^4*mWW^5*s^5 - 304*ep^3*mtt^4*mWW^5*s^5 - 160*ep^4*mtt^4*mWW^5*s^5 + 8*ep*mtt^3*mWW^6*s^5 - 24*ep^2*mtt^3*mWW^6*s^5 - 128*ep^3*mtt^3*mWW^6*s^5 - 96*ep^4*mtt^3*mWW^6*s^5 + 16*ep*mtt^2*mWW^7*s^5 + 128*ep^2*mtt^2*mWW^7*s^5 + 272*ep^3*mtt^2*mWW^7*s^5 + 160*ep^4*mtt^2*mWW^7*s^5 - 4*ep*mtt*mWW^8*s^5 - 28*ep^2*mtt*mWW^8*s^5 - 56*ep^3*mtt*mWW^8*s^5 - 32*ep^4*mtt*mWW^8*s^5 - 24*ep*mtt^5*mWW^3*s^6 - 72*ep^2*mtt^5*mWW^3*s^6 - 48*ep^3*mtt^5*mWW^3*s^6 - 12*ep*mtt^4*mWW^4*s^6 - 132*ep^2*mtt^4*mWW^4*s^6 - 312*ep^3*mtt^4*mWW^4*s^6 - 192*ep^4*mtt^4*mWW^4*s^6 + 36*ep*mtt^3*mWW^5*s^6 + 156*ep^2*mtt^3*mWW^5*s^6 + 216*ep^3*mtt^3*mWW^5*s^6 + 96*ep^4*mtt^3*mWW^5*s^6 + 12*ep*mtt^2*mWW^6*s^6 + 132*ep^2*mtt^2*mWW^6*s^6 + 312*ep^3*mtt^2*mWW^6*s^6 + 192*ep^4*mtt^2*mWW^6*s^6 - 12*ep*mtt*mWW^7*s^6 - 84*ep^2*mtt*mWW^7*s^6 - 168*ep^3*mtt*mWW^7*s^6 - 96*ep^4*mtt*mWW^7*s^6 + 16*ep*mtt^4*mWW^3*s^7 + 48*ep^2*mtt^4*mWW^3*s^7 + 32*ep^3*mtt^4*mWW^3*s^7 + 20*ep*mtt^3*mWW^4*s^7 + 124*ep^2*mtt^3*mWW^4*s^7 + 232*ep^3*mtt^3*mWW^4*s^7 + 128*ep^4*mtt^3*mWW^4*s^7 - 8*ep*mtt^2*mWW^5*s^7 - 8*ep^2*mtt^2*mWW^5*s^7 + 32*ep^3*mtt^2*mWW^5*s^7 + 32*ep^4*mtt^2*mWW^5*s^7 - 12*ep*mtt*mWW^6*s^7 - 84*ep^2*mtt*mWW^6*s^7 - 168*ep^3*mtt*mWW^6*s^7 - 96*ep^4*mtt*mWW^6*s^7 - 4*ep*mtt^3*mWW^3*s^8 - 12*ep^2*mtt^3*mWW^3*s^8 - 8*ep^3*mtt^3*mWW^3*s^8 - 8*ep*mtt^2*mWW^4*s^8 - 40*ep^2*mtt^2*mWW^4*s^8 - 64*ep^3*mtt^2*mWW^4*s^8 - 32*ep^4*mtt^2*mWW^4*s^8 - 4*ep*mtt*mWW^5*s^8 - 28*ep^2*mtt*mWW^5*s^8 - 56*ep^3*mtt*mWW^5*s^8 - 32*ep^4*mtt*mWW^5*s^8 - 2*mtt^9*mWW^2*s^2*t - 18*ep*mtt^9*mWW^2*s^2*t - 52*ep^2*mtt^9*mWW^2*s^2*t - 48*ep^3*mtt^9*mWW^2*s^2*t - 2*mtt^8*mWW^3*s^2*t - 14*ep*mtt^8*mWW^3*s^2*t - 28*ep^2*mtt^8*mWW^3*s^2*t - 16*ep^3*mtt^8*mWW^3*s^2*t + 12*mtt^7*mWW^4*s^2*t + 96*ep*mtt^7*mWW^4*s^2*t + 228*ep^2*mtt^7*mWW^4*s^2*t + 120*ep^3*mtt^7*mWW^4*s^2*t - 96*ep^4*mtt^7*mWW^4*s^2*t - 4*mtt^6*mWW^5*s^2*t - 24*ep*mtt^6*mWW^5*s^2*t + 4*ep^2*mtt^6*mWW^5*s^2*t + 216*ep^3*mtt^6*mWW^5*s^2*t + 288*ep^4*mtt^6*mWW^5*s^2*t - 10*mtt^5*mWW^6*s^2*t - 94*ep*mtt^5*mWW^6*s^2*t - 320*ep^2*mtt^5*mWW^6*s^2*t - 488*ep^3*mtt^5*mWW^6*s^2*t - 288*ep^4*mtt^5*mWW^6*s^2*t + 6*mtt^4*mWW^7*s^2*t + 54*ep*mtt^4*mWW^7*s^2*t + 168*ep^2*mtt^4*mWW^7*s^2*t + 216*ep^3*mtt^4*mWW^7*s^2*t + 96*ep^4*mtt^4*mWW^7*s^2*t + 10*mtt^8*mWW^2*s^3*t + 92*ep*mtt^8*mWW^2*s^3*t + 272*ep^2*mtt^8*mWW^2*s^3*t + 250*ep^3*mtt^8*mWW^2*s^3*t - 12*ep^4*mtt^8*mWW^2*s^3*t + 14*mtt^7*mWW^3*s^3*t + 88*ep*mtt^7*mWW^3*s^3*t + 126*ep^2*mtt^7*mWW^3*s^3*t - 40*ep^3*mtt^7*mWW^3*s^3*t - 104*ep^4*mtt^7*mWW^3*s^3*t - 36*mtt^6*mWW^4*s^3*t - 272*ep*mtt^6*mWW^4*s^3*t - 566*ep^2*mtt^6*mWW^4*s^3*t - 70*ep^3*mtt^6*mWW^4*s^3*t + 524*ep^4*mtt^6*mWW^4*s^3*t - 12*mtt^5*mWW^5*s^3*t - 100*ep*mtt^5*mWW^5*s^3*t - 352*ep^2*mtt^5*mWW^5*s^3*t - 728*ep^3*mtt^5*mWW^5*s^3*t - 656*ep^4*mtt^5*mWW^5*s^3*t + 26*mtt^4*mWW^6*s^3*t + 208*ep*mtt^4*mWW^6*s^3*t + 560*ep^2*mtt^4*mWW^6*s^3*t + 614*ep^3*mtt^4*mWW^6*s^3*t + 236*ep^4*mtt^4*mWW^6*s^3*t - 2*mtt^3*mWW^7*s^3*t - 20*ep*mtt^3*mWW^7*s^3*t - 62*ep^2*mtt^3*mWW^7*s^3*t - 64*ep^3*mtt^3*mWW^7*s^3*t - 8*ep^4*mtt^3*mWW^7*s^3*t + 4*ep*mtt^2*mWW^8*s^3*t + 22*ep^2*mtt^2*mWW^8*s^3*t + 38*ep^3*mtt^2*mWW^8*s^3*t + 20*ep^4*mtt^2*mWW^8*s^3*t - 20*mtt^7*mWW^2*s^4*t - 192*ep*mtt^7*mWW^2*s^4*t - 620*ep^2*mtt^7*mWW^2*s^4*t - 628*ep^3*mtt^7*mWW^2*s^4*t - 36*mtt^6*mWW^3*s^4*t - 160*ep*mtt^6*mWW^3*s^4*t + 98*ep^2*mtt^6*mWW^3*s^4*t + 878*ep^3*mtt^6*mWW^3*s^4*t + 692*ep^4*mtt^6*mWW^3*s^4*t + 30*mtt^5*mWW^4*s^4*t + 140*ep*mtt^5*mWW^4*s^4*t - 4*ep^2*mtt^5*mWW^4*s^4*t - 814*ep^3*mtt^5*mWW^4*s^4*t - 1012*ep^4*mtt^5*mWW^4*s^4*t + 42*mtt^4*mWW^5*s^4*t + 238*ep*mtt^4*mWW^5*s^4*t + 208*ep^2*mtt^4*mWW^5*s^4*t - 364*ep^3*mtt^4*mWW^5*s^4*t - 328*ep^4*mtt^4*mWW^5*s^4*t - 10*mtt^3*mWW^6*s^4*t + 42*ep*mtt^3*mWW^6*s^4*t + 564*ep^2*mtt^3*mWW^6*s^4*t + 1232*ep^3*mtt^3*mWW^6*s^4*t + 744*ep^4*mtt^3*mWW^6*s^4*t - 6*mtt^2*mWW^7*s^4*t - 58*ep*mtt^2*mWW^7*s^4*t - 190*ep^2*mtt^2*mWW^7*s^4*t - 186*ep^3*mtt^2*mWW^7*s^4*t - 12*ep^4*mtt^2*mWW^7*s^4*t - 10*ep*mtt*mWW^8*s^4*t - 56*ep^2*mtt*mWW^8*s^4*t - 118*ep^3*mtt*mWW^8*s^4*t - 84*ep^4*mtt*mWW^8*s^4*t + 20*mtt^6*mWW^2*s^5*t + 208*ep*mtt^6*mWW^2*s^5*t + 800*ep^2*mtt^6*mWW^2*s^5*t + 972*ep^3*mtt^6*mWW^2*s^5*t + 120*ep^4*mtt^6*mWW^2*s^5*t + 44*mtt^5*mWW^3*s^5*t + 66*ep*mtt^5*mWW^3*s^5*t - 912*ep^2*mtt^5*mWW^3*s^5*t - 2458*ep^3*mtt^5*mWW^3*s^5*t - 1548*ep^4*mtt^5*mWW^3*s^5*t + 6*mtt^4*mWW^4*s^5*t + 170*ep*mtt^4*mWW^4*s^5*t + 692*ep^2*mtt^4*mWW^4*s^5*t + 972*ep^3*mtt^4*mWW^4*s^5*t + 528*ep^4*mtt^4*mWW^4*s^5*t - 30*mtt^3*mWW^5*s^5*t + 44*ep*mtt^3*mWW^5*s^5*t + 1254*ep^2*mtt^3*mWW^5*s^5*t + 2992*ep^3*mtt^3*mWW^5*s^5*t + 1848*ep^4*mtt^3*mWW^5*s^5*t - 10*mtt^2*mWW^6*s^5*t - 244*ep*mtt^2*mWW^6*s^5*t - 1242*ep^2*mtt^2*mWW^6*s^5*t - 1936*ep^3*mtt^2*mWW^6*s^5*t - 808*ep^4*mtt^2*mWW^6*s^5*t + 2*mtt*mWW^7*s^5*t + 14*ep*mtt*mWW^7*s^5*t + 70*ep^2*mtt*mWW^7*s^5*t + 2*ep^3*mtt*mWW^7*s^5*t - 140*ep^4*mtt*mWW^7*s^5*t - 2*ep*mWW^8*s^5*t - 22*ep^2*mWW^8*s^5*t - 32*ep^3*mWW^8*s^5*t - 10*mtt^5*mWW^2*s^6*t - 122*ep*mtt^5*mWW^2*s^6*t - 620*ep^2*mtt^5*mWW^2*s^6*t - 928*ep^3*mtt^5*mWW^2*s^6*t - 240*ep^4*mtt^5*mWW^2*s^6*t - 26*mtt^4*mWW^3*s^6*t + 92*ep*mtt^4*mWW^3*s^6*t + 1308*ep^2*mtt^4*mWW^3*s^6*t + 2746*ep^3*mtt^4*mWW^3*s^6*t + 1532*ep^4*mtt^4*mWW^3*s^6*t - 18*mtt^3*mWW^4*s^6*t - 124*ep*mtt^3*mWW^4*s^6*t - 76*ep^2*mtt^3*mWW^4*s^6*t + 478*ep^3*mtt^3*mWW^4*s^6*t + 508*ep^4*mtt^3*mWW^4*s^6*t + 2*mtt^2*mWW^5*s^6*t - 246*ep*mtt^2*mWW^5*s^6*t - 1618*ep^2*mtt^2*mWW^5*s^6*t - 2922*ep^3*mtt^2*mWW^5*s^6*t - 1468*ep^4*mtt^2*mWW^5*s^6*t + 4*mtt*mWW^6*s^6*t + 86*ep*mtt*mWW^6*s^6*t + 480*ep^2*mtt*mWW^6*s^6*t + 658*ep^3*mtt*mWW^6*s^6*t + 116*ep^4*mtt*mWW^6*s^6*t - 6*ep*mWW^7*s^6*t - 66*ep^2*mWW^7*s^6*t - 96*ep^3*mWW^7*s^6*t + 2*mtt^4*mWW^2*s^7*t + 36*ep*mtt^4*mWW^2*s^7*t + 272*ep^2*mtt^4*mWW^2*s^7*t + 490*ep^3*mtt^4*mWW^2*s^7*t + 180*ep^4*mtt^4*mWW^2*s^7*t + 6*mtt^3*mWW^3*s^7*t - 98*ep*mtt^3*mWW^3*s^7*t - 734*ep^2*mtt^3*mWW^3*s^7*t - 1334*ep^3*mtt^3*mWW^3*s^7*t - 668*ep^4*mtt^3*mWW^3*s^7*t + 6*mtt^2*mWW^4*s^7*t - 38*ep*mtt^2*mWW^4*s^7*t - 446*ep^2*mtt^2*mWW^4*s^7*t - 986*ep^3*mtt^2*mWW^4*s^7*t - 596*ep^4*mtt^2*mWW^4*s^7*t + 2*mtt*mWW^5*s^7*t + 90*ep*mtt*mWW^5*s^7*t + 526*ep^2*mtt*mWW^5*s^7*t + 838*ep^3*mtt*mWW^5*s^7*t + 316*ep^4*mtt*mWW^5*s^7*t - 6*ep*mWW^6*s^7*t - 66*ep^2*mWW^6*s^7*t - 96*ep^3*mWW^6*s^7*t - 4*ep*mtt^3*mWW^2*s^8*t - 52*ep^2*mtt^3*mWW^2*s^8*t - 108*ep^3*mtt^3*mWW^2*s^8*t - 48*ep^4*mtt^3*mWW^2*s^8*t + 26*ep*mtt^2*mWW^3*s^8*t + 142*ep^2*mtt^2*mWW^3*s^8*t + 224*ep^3*mtt^2*mWW^3*s^8*t + 96*ep^4*mtt^2*mWW^3*s^8*t + 28*ep*mtt*mWW^4*s^8*t + 172*ep^2*mtt*mWW^4*s^8*t + 300*ep^3*mtt*mWW^4*s^8*t + 144*ep^4*mtt*mWW^4*s^8*t - 2*ep*mWW^5*s^8*t - 22*ep^2*mWW^5*s^8*t - 32*ep^3*mWW^5*s^8*t - 2*mtt^10*mWW*s*t^2 - 18*ep*mtt^10*mWW*s*t^2 - 52*ep^2*mtt^10*mWW*s*t^2 - 48*ep^3*mtt^10*mWW*s*t^2 - 8*mtt^9*mWW^2*s*t^2 - 60*ep*mtt^9*mWW^2*s*t^2 - 136*ep^2*mtt^9*mWW^2*s*t^2 - 96*ep^3*mtt^9*mWW^2*s*t^2 + 10*mtt^8*mWW^3*s*t^2 + 46*ep*mtt^8*mWW^3*s*t^2 - 76*ep^2*mtt^8*mWW^3*s*t^2 - 544*ep^3*mtt^8*mWW^3*s*t^2 - 576*ep^4*mtt^8*mWW^3*s*t^2 + 32*mtt^7*mWW^4*s*t^2 + 348*ep*mtt^7*mWW^4*s*t^2 + 1396*ep^2*mtt^7*mWW^4*s*t^2 + 2472*ep^3*mtt^7*mWW^4*s*t^2 + 1632*ep^4*mtt^7*mWW^4*s*t^2 - 46*mtt^6*mWW^5*s*t^2 - 450*ep*mtt^6*mWW^5*s*t^2 - 1592*ep^2*mtt^6*mWW^5*s*t^2 - 2472*ep^3*mtt^6*mWW^5*s*t^2 - 1440*ep^4*mtt^6*mWW^5*s*t^2 + 8*mtt^5*mWW^6*s*t^2 + 80*ep*mtt^5*mWW^6*s*t^2 + 292*ep^2*mtt^5*mWW^6*s*t^2 + 472*ep^3*mtt^5*mWW^6*s*t^2 + 288*ep^4*mtt^5*mWW^6*s*t^2 + 6*mtt^4*mWW^7*s*t^2 + 54*ep*mtt^4*mWW^7*s*t^2 + 168*ep^2*mtt^4*mWW^7*s*t^2 + 216*ep^3*mtt^4*mWW^7*s*t^2 + 96*ep^4*mtt^4*mWW^7*s*t^2 + 14*mtt^9*mWW*s^2*t^2 + 150*ep*mtt^9*mWW*s^2*t^2 + 508*ep^2*mtt^9*mWW*s^2*t^2 + 540*ep^3*mtt^9*mWW*s^2*t^2 + 48*ep^4*mtt^9*mWW*s^2*t^2 + 50*mtt^8*mWW^2*s^2*t^2 + 320*ep*mtt^8*mWW^2*s^2*t^2 + 476*ep^2*mtt^8*mWW^2*s^2*t^2 - 90*ep^3*mtt^8*mWW^2*s^2*t^2 - 380*ep^4*mtt^8*mWW^2*s^2*t^2 - 50*mtt^7*mWW^3*s^2*t^2 - 278*ep*mtt^7*mWW^3*s^2*t^2 + 48*ep^2*mtt^7*mWW^3*s^2*t^2 + 1960*ep^3*mtt^7*mWW^3*s^2*t^2 + 2296*ep^4*mtt^7*mWW^3*s^2*t^2 - 152*mtt^6*mWW^4*s^2*t^2 - 1388*ep*mtt^6*mWW^4*s^2*t^2 - 4578*ep^2*mtt^6*mWW^4*s^2*t^2 - 6758*ep^3*mtt^6*mWW^4*s^2*t^2 - 3764*ep^4*mtt^6*mWW^4*s^2*t^2 + 158*mtt^5*mWW^5*s^2*t^2 + 1338*ep*mtt^5*mWW^5*s^2*t^2 + 3756*ep^2*mtt^5*mWW^5*s^2*t^2 + 4108*ep^3*mtt^5*mWW^5*s^2*t^2 + 1280*ep^4*mtt^5*mWW^5*s^2*t^2 + 6*mtt^4*mWW^6*s^2*t^2 + 100*ep*mtt^4*mWW^6*s^2*t^2 + 596*ep^2*mtt^4*mWW^6*s^2*t^2 + 1410*ep^3*mtt^4*mWW^6*s^2*t^2 + 1148*ep^4*mtt^4*mWW^6*s^2*t^2 - 26*mtt^3*mWW^7*s^2*t^2 - 242*ep*mtt^3*mWW^7*s^2*t^2 - 800*ep^2*mtt^3*mWW^7*s^2*t^2 - 1152*ep^3*mtt^3*mWW^7*s^2*t^2 - 616*ep^4*mtt^3*mWW^7*s^2*t^2 - 6*ep^2*mtt^2*mWW^8*s^2*t^2 - 18*ep^3*mtt^2*mWW^8*s^2*t^2 - 12*ep^4*mtt^2*mWW^8*s^2*t^2 - 40*mtt^8*mWW*s^3*t^2 - 497*ep*mtt^8*mWW*s^3*t^2 - 1865*ep^2*mtt^8*mWW*s^3*t^2 - 2134*ep^3*mtt^8*mWW*s^3*t^2 - 276*ep^4*mtt^8*mWW*s^3*t^2 - 128*mtt^7*mWW^2*s^3*t^2 - 674*ep*mtt^7*mWW^2*s^3*t^2 - 218*ep^2*mtt^7*mWW^2*s^3*t^2 + 2160*ep^3*mtt^7*mWW^2*s^3*t^2 + 2120*ep^4*mtt^7*mWW^2*s^3*t^2 + 44*mtt^6*mWW^3*s^3*t^2 + 261*ep*mtt^6*mWW^3*s^3*t^2 - 247*ep^2*mtt^6*mWW^3*s^3*t^2 - 2942*ep^3*mtt^6*mWW^3*s^3*t^2 - 3444*ep^4*mtt^6*mWW^3*s^3*t^2 + 218*mtt^5*mWW^4*s^3*t^2 + 1490*ep*mtt^5*mWW^4*s^3*t^2 + 2992*ep^2*mtt^5*mWW^4*s^3*t^2 + 1984*ep^3*mtt^5*mWW^4*s^3*t^2 - 48*ep^4*mtt^5*mWW^4*s^3*t^2 - 22*mtt^4*mWW^5*s^3*t^2 + 47*ep*mtt^4*mWW^5*s^3*t^2 + 1413*ep^2*mtt^4*mWW^5*s^3*t^2 + 3982*ep^3*mtt^4*mWW^5*s^3*t^2 + 3316*ep^4*mtt^4*mWW^5*s^3*t^2 - 66*mtt^3*mWW^6*s^3*t^2 - 556*ep*mtt^3*mWW^6*s^3*t^2 - 1830*ep^2*mtt^3*mWW^6*s^3*t^2 - 2832*ep^3*mtt^3*mWW^6*s^3*t^2 - 1672*ep^4*mtt^3*mWW^6*s^3*t^2 - 6*mtt^2*mWW^7*s^3*t^2 - 67*ep*mtt^2*mWW^7*s^3*t^2 - 245*ep^2*mtt^2*mWW^7*s^3*t^2 - 218*ep^3*mtt^2*mWW^7*s^3*t^2 + 20*ep^4*mtt^2*mWW^7*s^3*t^2 - 4*ep*mtt*mWW^8*s^3*t^2 - 16*ep^4*mtt*mWW^8*s^3*t^2 + 60*mtt^7*mWW*s^4*t^2 + 871*ep*mtt^7*mWW*s^4*t^2 + 3577*ep^2*mtt^7*mWW*s^4*t^2 + 4356*ep^3*mtt^7*mWW*s^4*t^2 + 720*ep^4*mtt^7*mWW*s^4*t^2 + 172*mtt^6*mWW^2*s^4*t^2 + 657*ep*mtt^6*mWW^2*s^4*t^2 - 1305*ep^2*mtt^6*mWW^2*s^4*t^2 - 5924*ep^3*mtt^6*mWW^2*s^4*t^2 - 4656*ep^4*mtt^6*mWW^2*s^4*t^2 + 88*mtt^5*mWW^3*s^4*t^2 + 358*ep*mtt^5*mWW^3*s^4*t^2 + 46*ep^2*mtt^5*mWW^3*s^4*t^2 - 128*ep^3*mtt^5*mWW^3*s^4*t^2 + 720*ep^4*mtt^5*mWW^3*s^4*t^2 - 46*mtt^4*mWW^4*s^4*t^2 + 768*ep*mtt^4*mWW^4*s^4*t^2 + 6460*ep^2*mtt^4*mWW^4*s^4*t^2 + 12774*ep^3*mtt^4*mWW^4*s^4*t^2 + 7572*ep^4*mtt^4*mWW^4*s^4*t^2 - 214*mtt^3*mWW^5*s^4*t^2 - 2031*ep*mtt^3*mWW^5*s^4*t^2 - 6903*ep^2*mtt^3*mWW^5*s^4*t^2 - 9148*ep^3*mtt^3*mWW^5*s^4*t^2 - 3888*ep^4*mtt^3*mWW^5*s^4*t^2 + 26*mtt^2*mWW^6*s^4*t^2 + 9*ep*mtt^2*mWW^6*s^4*t^2 - 563*ep^2*mtt^2*mWW^6*s^4*t^2 - 1208*ep^3*mtt^2*mWW^6*s^4*t^2 - 728*ep^4*mtt^2*mWW^6*s^4*t^2 + 10*mtt*mWW^7*s^4*t^2 + 142*ep*mtt*mWW^7*s^4*t^2 + 668*ep^2*mtt*mWW^7*s^4*t^2 + 904*ep^3*mtt*mWW^7*s^4*t^2 + 272*ep^4*mtt*mWW^7*s^4*t^2 - 6*ep*mWW^8*s^4*t^2 - 60*ep^2*mWW^8*s^4*t^2 - 90*ep^3*mWW^8*s^4*t^2 - 12*ep^4*mWW^8*s^4*t^2 - 50*mtt^6*mWW*s^5*t^2 - 884*ep*mtt^6*mWW*s^5*t^2 - 3998*ep^2*mtt^6*mWW*s^5*t^2 - 5204*ep^3*mtt^6*mWW*s^5*t^2 - 1080*ep^4*mtt^6*mWW*s^5*t^2 - 128*mtt^5*mWW^2*s^5*t^2 - 196*ep*mtt^5*mWW^2*s^5*t^2 + 2684*ep^2*mtt^5*mWW^2*s^5*t^2 + 7428*ep^3*mtt^5*mWW^2*s^5*t^2 + 5144*ep^4*mtt^5*mWW^2*s^5*t^2 - 178*mtt^4*mWW^3*s^5*t^2 - 539*ep*mtt^4*mWW^3*s^5*t^2 + 1883*ep^2*mtt^4*mWW^3*s^5*t^2 + 6158*ep^3*mtt^4*mWW^3*s^5*t^2 + 3836*ep^4*mtt^4*mWW^3*s^5*t^2 - 130*mtt^3*mWW^4*s^5*t^2 - 2318*ep*mtt^3*mWW^4*s^5*t^2 - 10864*ep^2*mtt^3*mWW^4*s^5*t^2 - 16840*ep^3*mtt^3*mWW^4*s^5*t^2 - 7720*ep^4*mtt^3*mWW^4*s^5*t^2 + 140*mtt^2*mWW^5*s^5*t^2 + 1112*ep*mtt^2*mWW^5*s^5*t^2 + 3116*ep^2*mtt^2*mWW^5*s^5*t^2 + 2744*ep^3*mtt^2*mWW^5*s^5*t^2 - 96*ep^4*mtt^2*mWW^5*s^5*t^2 + 10*mtt*mWW^6*s^5*t^2 + 250*ep*mtt*mWW^6*s^5*t^2 + 1244*ep^2*mtt*mWW^6*s^5*t^2 + 1916*ep^3*mtt*mWW^6*s^5*t^2 + 912*ep^4*mtt*mWW^6*s^5*t^2 - 17*ep*mWW^7*s^5*t^2 - 161*ep^2*mWW^7*s^5*t^2 - 234*ep^3*mWW^7*s^5*t^2 - 36*ep^4*mWW^7*s^5*t^2 + 22*mtt^5*mWW*s^6*t^2 + 524*ep*mtt^5*mWW*s^6*t^2 + 2654*ep^2*mtt^5*mWW*s^6*t^2 + 3724*ep^3*mtt^5*mWW*s^6*t^2 + 960*ep^4*mtt^5*mWW*s^6*t^2 + 50*mtt^4*mWW^2*s^6*t^2 - 154*ep*mtt^4*mWW^2*s^6*t^2 - 2326*ep^2*mtt^4*mWW^2*s^6*t^2 - 4974*ep^3*mtt^4*mWW^2*s^6*t^2 - 2996*ep^4*mtt^4*mWW^2*s^6*t^2 + 106*mtt^3*mWW^3*s^6*t^2 + 27*ep*mtt^3*mWW^3*s^6*t^2 - 2977*ep^2*mtt^3*mWW^3*s^6*t^2 - 7152*ep^3*mtt^3*mWW^3*s^6*t^2 - 4272*ep^4*mtt^3*mWW^3*s^6*t^2 + 94*mtt^2*mWW^4*s^6*t^2 + 1291*ep*mtt^2*mWW^4*s^6*t^2 + 5375*ep^2*mtt^2*mWW^4*s^6*t^2 + 7280*ep^3*mtt^2*mWW^4*s^6*t^2 + 2424*ep^4*mtt^2*mWW^4*s^6*t^2 - 16*mtt*mWW^5*s^6*t^2 - 47*ep*mtt*mWW^5*s^6*t^2 + 11*ep^2*mtt*mWW^5*s^6*t^2 + 468*ep^3*mtt*mWW^5*s^6*t^2 + 720*ep^4*mtt*mWW^5*s^6*t^2 - 9*ep*mWW^6*s^6*t^2 - 81*ep^2*mWW^6*s^6*t^2 - 114*ep^3*mWW^6*s^6*t^2 - 36*ep^4*mWW^6*s^6*t^2 - 4*mtt^4*mWW*s^7*t^2 - 169*ep*mtt^4*mWW*s^7*t^2 - 981*ep^2*mtt^4*mWW*s^7*t^2 - 1494*ep^3*mtt^4*mWW*s^7*t^2 - 468*ep^4*mtt^4*mWW*s^7*t^2 - 8*mtt^3*mWW^2*s^7*t^2 + 138*ep*mtt^3*mWW^2*s^7*t^2 + 1006*ep^2*mtt^3*mWW^2*s^7*t^2 + 1772*ep^3*mtt^3*mWW^2*s^7*t^2 + 864*ep^4*mtt^3*mWW^2*s^7*t^2 - 20*mtt^2*mWW^3*s^7*t^2 + 172*ep*mtt^2*mWW^3*s^7*t^2 + 1600*ep^2*mtt^2*mWW^3*s^7*t^2 + 3100*ep^3*mtt^2*mWW^3*s^7*t^2 + 1632*ep^4*mtt^2*mWW^3*s^7*t^2 - 16*mtt*mWW^4*s^7*t^2 - 198*ep*mtt*mWW^4*s^7*t^2 - 842*ep^2*mtt*mWW^4*s^7*t^2 - 996*ep^3*mtt*mWW^4*s^7*t^2 - 96*ep^4*mtt*mWW^4*s^7*t^2 + 9*ep*mWW^5*s^7*t^2 + 81*ep^2*mWW^5*s^7*t^2 + 114*ep^3*mWW^5*s^7*t^2 - 12*ep^4*mWW^5*s^7*t^2 + 23*ep*mtt^3*mWW*s^8*t^2 + 157*ep^2*mtt^3*mWW*s^8*t^2 + 260*ep^3*mtt^3*mWW*s^8*t^2 + 96*ep^4*mtt^3*mWW*s^8*t^2 - 31*ep*mtt^2*mWW^2*s^8*t^2 - 181*ep^2*mtt^2*mWW^2*s^8*t^2 - 276*ep^3*mtt^2*mWW^2*s^8*t^2 - 96*ep^4*mtt^2*mWW^2*s^8*t^2 - 47*ep*mtt*mWW^3*s^8*t^2 - 277*ep^2*mtt*mWW^3*s^8*t^2 - 452*ep^3*mtt*mWW^3*s^8*t^2 - 192*ep^4*mtt*mWW^3*s^8*t^2 + 7*ep*mWW^4*s^8*t^2 + 61*ep^2*mWW^4*s^8*t^2 + 84*ep^3*mWW^4*s^8*t^2 - 6*mtt^10*mWW*t^3 - 46*ep*mtt^10*mWW*t^3 - 108*ep^2*mtt^10*mWW*t^3 - 80*ep^3*mtt^10*mWW*t^3 - 2*mtt^9*mWW^2*t^3 - 50*ep*mtt^9*mWW^2*t^3 - 304*ep^2*mtt^9*mWW^2*t^3 - 664*ep^3*mtt^9*mWW^2*t^3 - 480*ep^4*mtt^9*mWW^2*t^3 + 36*mtt^8*mWW^3*t^3 + 372*ep*mtt^8*mWW^3*t^3 + 1392*ep^2*mtt^8*mWW^3*t^3 + 2256*ep^3*mtt^8*mWW^3*t^3 + 1344*ep^4*mtt^8*mWW^3*t^3 - 36*mtt^7*mWW^4*t^3 - 356*ep*mtt^7*mWW^4*t^3 - 1272*ep^2*mtt^7*mWW^4*t^3 - 1984*ep^3*mtt^7*mWW^4*t^3 - 1152*ep^4*mtt^7*mWW^4*t^3 + 2*mtt^6*mWW^5*t^3 + 26*ep*mtt^6*mWW^5*t^3 + 124*ep^2*mtt^6*mWW^5*t^3 + 256*ep^3*mtt^6*mWW^5*t^3 + 192*ep^4*mtt^6*mWW^5*t^3 + 6*mtt^5*mWW^6*t^3 + 54*ep*mtt^5*mWW^6*t^3 + 168*ep^2*mtt^5*mWW^6*t^3 + 216*ep^3*mtt^5*mWW^6*t^3 + 96*ep^4*mtt^5*mWW^6*t^3 + 2*mtt^10*s*t^3 + 30*ep*mtt^10*s*t^3 + 120*ep^2*mtt^10*s*t^3 + 128*ep^3*mtt^10*s*t^3 + 48*mtt^9*mWW*s*t^3 + 366*ep*mtt^9*mWW*s*t^3 + 846*ep^2*mtt^9*mWW*s*t^3 + 580*ep^3*mtt^9*mWW*s*t^3 - 80*ep^4*mtt^9*mWW*s*t^3 + 38*mtt^8*mWW^2*s*t^3 + 418*ep*mtt^8*mWW^2*s*t^3 + 1764*ep^2*mtt^8*mWW^2*s*t^3 + 3412*ep^3*mtt^8*mWW^2*s*t^3 + 2448*ep^4*mtt^8*mWW^2*s*t^3 - 228*mtt^7*mWW^3*s*t^3 - 1970*ep*mtt^7*mWW^3*s*t^3 - 5826*ep^2*mtt^7*mWW^3*s*t^3 - 7120*ep^3*mtt^7*mWW^3*s*t^3 - 2976*ep^4*mtt^7*mWW^3*s*t^3 - 14*mtt^6*mWW^4*s*t^3 - 398*ep*mtt^6*mWW^4*s*t^3 - 2636*ep^2*mtt^6*mWW^4*s*t^3 - 6336*ep^3*mtt^6*mWW^4*s*t^3 - 5056*ep^4*mtt^6*mWW^4*s*t^3 + 284*mtt^5*mWW^5*s*t^3 + 2798*ep*mtt^5*mWW^5*s*t^3 + 9986*ep^2*mtt^5*mWW^5*s*t^3 + 15620*ep^3*mtt^5*mWW^5*s*t^3 + 9072*ep^4*mtt^5*mWW^5*s*t^3 - 106*mtt^4*mWW^6*s*t^3 - 1018*ep*mtt^4*mWW^6*s*t^3 - 3496*ep^2*mtt^4*mWW^6*s*t^3 - 5188*ep^3*mtt^4*mWW^6*s*t^3 - 2832*ep^4*mtt^4*mWW^6*s*t^3 - 24*mtt^3*mWW^7*s*t^3 - 226*ep*mtt^3*mWW^7*s*t^3 - 758*ep^2*mtt^3*mWW^7*s*t^3 - 1096*ep^3*mtt^3*mWW^7*s*t^3 - 576*ep^4*mtt^3*mWW^7*s*t^3 - 12*mtt^9*s^2*t^3 - 195*ep*mtt^9*s^2*t^3 - 813*ep^2*mtt^9*s^2*t^3 - 912*ep^3*mtt^9*s^2*t^3 - 48*ep^4*mtt^9*s^2*t^3 - 154*mtt^8*mWW*s^2*t^3 - 1288*ep*mtt^8*mWW*s^2*t^3 - 3328*ep^2*mtt^8*mWW*s^2*t^3 - 2450*ep^3*mtt^8*mWW*s^2*t^3 + 524*ep^4*mtt^8*mWW*s^2*t^3 - 160*mtt^7*mWW^2*s^2*t^3 - 943*ep*mtt^7*mWW^2*s^2*t^3 - 1589*ep^2*mtt^7*mWW^2*s^2*t^3 - 2248*ep^3*mtt^7*mWW^2*s^2*t^3 - 2456*ep^4*mtt^7*mWW^2*s^2*t^3 + 506*mtt^6*mWW^3*s^2*t^3 + 3668*ep*mtt^6*mWW^3*s^2*t^3 + 7306*ep^2*mtt^6*mWW^3*s^2*t^3 + 2536*ep^3*mtt^6*mWW^3*s^2*t^3 - 3336*ep^4*mtt^6*mWW^3*s^2*t^3 + 290*mtt^5*mWW^4*s^2*t^3 + 3025*ep*mtt^5*mWW^4*s^2*t^3 + 12331*ep^2*mtt^5*mWW^4*s^2*t^3 + 23278*ep^3*mtt^5*mWW^4*s^2*t^3 + 16244*ep^4*mtt^5*mWW^4*s^2*t^3 - 660*mtt^4*mWW^5*s^2*t^3 - 5952*ep*mtt^4*mWW^5*s^2*t^3 - 18854*ep^2*mtt^4*mWW^5*s^2*t^3 - 25994*ep^3*mtt^4*mWW^5*s^2*t^3 - 13092*ep^4*mtt^4*mWW^5*s^2*t^3 + 154*mtt^3*mWW^6*s^2*t^3 + 1331*ep*mtt^3*mWW^6*s^2*t^3 + 3583*ep^2*mtt^3*mWW^6*s^2*t^3 + 3364*ep^3*mtt^3*mWW^6*s^2*t^3 + 592*ep^4*mtt^3*mWW^6*s^2*t^3 + 36*mtt^2*mWW^7*s^2*t^3 + 352*ep*mtt^2*mWW^7*s^2*t^3 + 1336*ep^2*mtt^2*mWW^7*s^2*t^3 + 2364*ep^3*mtt^2*mWW^7*s^2*t^3 + 1536*ep^4*mtt^2*mWW^7*s^2*t^3 + 2*ep*mtt*mWW^8*s^2*t^3 + 28*ep^2*mtt*mWW^8*s^2*t^3 + 62*ep^3*mtt*mWW^8*s^2*t^3 + 36*ep^4*mtt*mWW^8*s^2*t^3 + 30*mtt^8*s^3*t^3 + 540*ep*mtt^8*s^3*t^3 + 2358*ep^2*mtt^8*s^3*t^3 + 2784*ep^3*mtt^8*s^3*t^3 + 288*ep^4*mtt^8*s^3*t^3 + 254*mtt^7*mWW*s^3*t^3 + 2444*ep*mtt^7*mWW*s^3*t^3 + 7214*ep^2*mtt^7*mWW*s^3*t^3 + 5720*ep^3*mtt^7*mWW*s^3*t^3 - 1536*ep^4*mtt^7*mWW*s^3*t^3 + 348*mtt^6*mWW^2*s^3*t^3 + 880*ep*mtt^6*mWW^2*s^3*t^3 - 4898*ep^2*mtt^6*mWW^2*s^3*t^3 - 12402*ep^3*mtt^6*mWW^2*s^3*t^3 - 5892*ep^4*mtt^6*mWW^2*s^3*t^3 - 282*mtt^5*mWW^3*s^3*t^3 - 1056*ep*mtt^5*mWW^3*s^3*t^3 + 4164*ep^2*mtt^5*mWW^3*s^3*t^3 + 17730*ep^3*mtt^5*mWW^3*s^3*t^3 + 15780*ep^4*mtt^5*mWW^3*s^3*t^3 - 452*mtt^4*mWW^4*s^3*t^3 - 3278*ep*mtt^4*mWW^4*s^3*t^3 - 9012*ep^2*mtt^4*mWW^4*s^3*t^3 - 14034*ep^3*mtt^4*mWW^4*s^3*t^3 - 9324*ep^4*mtt^4*mWW^4*s^3*t^3 + 180*mtt^3*mWW^5*s^3*t^3 + 998*ep*mtt^3*mWW^5*s^3*t^3 + 362*ep^2*mtt^3*mWW^5*s^3*t^3 - 2284*ep^3*mtt^3*mWW^5*s^3*t^3 - 2104*ep^4*mtt^3*mWW^5*s^3*t^3 + 10*mtt^2*mWW^6*s^3*t^3 + 128*ep*mtt^2*mWW^6*s^3*t^3 + 1412*ep^2*mtt^2*mWW^6*s^3*t^3 + 4002*ep^3*mtt^2*mWW^6*s^3*t^3 + 3092*ep^4*mtt^2*mWW^6*s^3*t^3 + 8*mtt*mWW^7*s^3*t^3 + 118*ep*mtt*mWW^7*s^3*t^3 + 380*ep^2*mtt*mWW^7*s^3*t^3 + 122*ep^3*mtt*mWW^7*s^3*t^3 - 268*ep^4*mtt*mWW^7*s^3*t^3 - 6*ep*mWW^8*s^3*t^3 - 60*ep^2*mWW^8*s^3*t^3 - 102*ep^3*mWW^8*s^3*t^3 - 36*ep^4*mWW^8*s^3*t^3 - 40*mtt^7*s^4*t^3 - 825*ep*mtt^7*s^4*t^3 - 3795*ep^2*mtt^7*s^4*t^3 - 4720*ep^3*mtt^7*s^4*t^3 - 720*ep^4*mtt^7*s^4*t^3 - 226*mtt^6*mWW*s^4*t^3 - 2623*ep*mtt^6*mWW*s^4*t^3 - 8897*ep^2*mtt^6*mWW*s^4*t^3 - 7594*ep^3*mtt^6*mWW*s^4*t^3 + 2236*ep^4*mtt^6*mWW*s^4*t^3 - 456*mtt^5*mWW^2*s^4*t^3 - 249*ep*mtt^5*mWW^2*s^4*t^3 + 12743*ep^2*mtt^5*mWW^2*s^4*t^3 + 29530*ep^3*mtt^5*mWW^2*s^4*t^3 + 16628*ep^4*mtt^5*mWW^2*s^4*t^3 - 408*mtt^4*mWW^3*s^4*t^3 - 4224*ep*mtt^4*mWW^3*s^4*t^3 - 16798*ep^2*mtt^4*mWW^3*s^4*t^3 - 27286*ep^3*mtt^4*mWW^3*s^4*t^3 - 15492*ep^4*mtt^4*mWW^3*s^4*t^3 + 132*mtt^3*mWW^4*s^4*t^3 - 915*ep*mtt^3*mWW^4*s^4*t^3 - 9301*ep^2*mtt^3*mWW^4*s^4*t^3 - 17140*ep^3*mtt^3*mWW^4*s^4*t^3 - 8904*ep^4*mtt^3*mWW^4*s^4*t^3 + 274*mtt^2*mWW^5*s^4*t^3 + 3099*ep*mtt^2*mWW^5*s^4*t^3 + 12641*ep^2*mtt^2*mWW^5*s^4*t^3 + 18542*ep^3*mtt^2*mWW^5*s^4*t^3 + 8204*ep^4*mtt^2*mWW^5*s^4*t^3 + 4*mtt*mWW^6*s^4*t^3 + 65*ep*mtt*mWW^6*s^4*t^3 - 379*ep^2*mtt*mWW^6*s^4*t^3 - 1590*ep^3*mtt*mWW^6*s^4*t^3 - 1084*ep^4*mtt*mWW^6*s^4*t^3 - 24*ep*mWW^7*s^4*t^3 - 150*ep^2*mWW^7*s^4*t^3 - 174*ep^3*mWW^7*s^4*t^3 - 36*ep^4*mWW^7*s^4*t^3 + 30*mtt^6*s^5*t^3 + 750*ep*mtt^6*s^5*t^3 + 3660*ep^2*mtt^6*s^5*t^3 + 4800*ep^3*mtt^6*s^5*t^3 + 960*ep^4*mtt^6*s^5*t^3 + 100*mtt^5*mWW*s^5*t^3 + 1548*ep*mtt^5*mWW*s^5*t^3 + 6186*ep^2*mtt^5*mWW*s^5*t^3 + 5826*ep^3*mtt^5*mWW*s^5*t^3 - 1564*ep^4*mtt^5*mWW*s^5*t^3 + 352*mtt^4*mWW^2*s^5*t^3 - 298*ep*mtt^4*mWW^2*s^5*t^3 - 12930*ep^2*mtt^4*mWW^2*s^5*t^3 - 28792*ep^3*mtt^4*mWW^2*s^5*t^3 - 16512*ep^4*mtt^4*mWW^2*s^5*t^3 + 588*mtt^3*mWW^3*s^5*t^3 + 4670*ep*mtt^3*mWW^3*s^5*t^3 + 12854*ep^2*mtt^3*mWW^3*s^5*t^3 + 13344*ep^3*mtt^3*mWW^3*s^5*t^3 + 3624*ep^4*mtt^3*mWW^3*s^5*t^3 + 150*mtt^2*mWW^4*s^5*t^3 + 2878*ep*mtt^2*mWW^4*s^5*t^3 + 13824*ep^2*mtt^2*mWW^4*s^5*t^3 + 21604*ep^3*mtt^2*mWW^4*s^5*t^3 + 10232*ep^4*mtt^2*mWW^4*s^5*t^3 - 96*mtt*mWW^5*s^5*t^3 - 1102*ep*mtt*mWW^5*s^5*t^3 - 4860*ep^2*mtt*mWW^5*s^5*t^3 - 6994*ep^3*mtt*mWW^5*s^5*t^3 - 2492*ep^4*mtt*mWW^5*s^5*t^3 - 4*mWW^6*s^5*t^3 - 30*ep*mWW^6*s^5*t^3 + 82*ep^2*mWW^6*s^5*t^3 + 324*ep^3*mWW^6*s^5*t^3 + 120*ep^4*mWW^6*s^5*t^3 - 12*mtt^5*s^6*t^3 - 405*ep*mtt^5*s^6*t^3 - 2115*ep^2*mtt^5*s^6*t^3 - 2928*ep^3*mtt^5*s^6*t^3 - 720*ep^4*mtt^5*s^6*t^3 - 14*mtt^4*mWW*s^6*t^3 - 424*ep*mtt^4*mWW*s^6*t^3 - 2138*ep^2*mtt^4*mWW*s^6*t^3 - 2304*ep^3*mtt^4*mWW*s^6*t^3 + 456*ep^4*mtt^4*mWW*s^6*t^3 - 142*mtt^3*mWW^2*s^6*t^3 + 403*ep*mtt^3*mWW^2*s^6*t^3 + 6845*ep^2*mtt^3*mWW^2*s^6*t^3 + 14226*ep^3*mtt^3*mWW^2*s^6*t^3 + 7740*ep^4*mtt^3*mWW^2*s^6*t^3 - 238*mtt^2*mWW^3*s^6*t^3 - 1569*ep*mtt^2*mWW^3*s^6*t^3 - 3111*ep^2*mtt^2*mWW^3*s^6*t^3 - 982*ep^3*mtt^2*mWW^3*s^6*t^3 + 1596*ep^4*mtt^2*mWW^3*s^6*t^3 - 70*mtt*mWW^4*s^6*t^3 - 994*ep*mtt*mWW^4*s^6*t^3 - 4286*ep^2*mtt*mWW^4*s^6*t^3 - 6050*ep^3*mtt*mWW^4*s^6*t^3 - 2364*ep^4*mtt*mWW^4*s^6*t^3 - 4*mWW^5*s^6*t^3 + 13*ep*mWW^5*s^6*t^3 + 389*ep^2*mWW^5*s^6*t^3 + 726*ep^3*mWW^5*s^6*t^3 + 204*ep^4*mWW^5*s^6*t^3 + 2*mtt^4*s^7*t^3 + 120*ep*mtt^4*s^7*t^3 + 678*ep^2*mtt^4*s^7*t^3 + 992*ep^3*mtt^4*s^7*t^3 + 288*ep^4*mtt^4*s^7*t^3 - 2*mtt^3*mWW*s^7*t^3 + 10*ep*mtt^3*mWW*s^7*t^3 + 146*ep^2*mtt^3*mWW*s^7*t^3 + 186*ep^3*mtt^3*mWW*s^7*t^3 - 68*ep^4*mtt^3*mWW*s^7*t^3 + 22*mtt^2*mWW^2*s^7*t^3 - 184*ep*mtt^2*mWW^2*s^7*t^3 - 1764*ep^2*mtt^2*mWW^2*s^7*t^3 - 3270*ep^3*mtt^2*mWW^2*s^7*t^3 - 1556*ep^4*mtt^2*mWW^2*s^7*t^3 + 26*mtt*mWW^3*s^7*t^3 + 114*ep*mtt*mWW^3*s^7*t^3 + 58*ep^2*mtt*mWW^3*s^7*t^3 - 426*ep^3*mtt*mWW^3*s^7*t^3 - 540*ep^4*mtt*mWW^3*s^7*t^3 + 20*ep*mWW^4*s^7*t^3 + 178*ep^2*mWW^4*s^7*t^3 + 278*ep^3*mWW^4*s^7*t^3 + 84*ep^4*mWW^4*s^7*t^3 - 15*ep*mtt^3*s^8*t^3 - 93*ep^2*mtt^3*s^8*t^3 - 144*ep^3*mtt^3*s^8*t^3 - 48*ep^4*mtt^3*s^8*t^3 + 13*ep*mtt^2*mWW*s^8*t^3 + 79*ep^2*mtt^2*mWW*s^8*t^3 + 116*ep^3*mtt^2*mWW*s^8*t^3 + 32*ep^4*mtt^2*mWW*s^8*t^3 + 23*ep*mtt*mWW^2*s^8*t^3 + 133*ep^2*mtt*mWW^2*s^8*t^3 + 208*ep^3*mtt*mWW^2*s^8*t^3 + 80*ep^4*mtt*mWW^2*s^8*t^3 - 5*ep*mWW^3*s^8*t^3 - 39*ep^2*mWW^3*s^8*t^3 - 52*ep^3*mWW^3*s^8*t^3 + 6*mtt^10*t^4 + 58*ep*mtt^10*t^4 + 176*ep^2*mtt^10*t^4 + 160*ep^3*mtt^10*t^4 + 42*mtt^9*mWW*t^4 + 324*ep*mtt^9*mWW*t^4 + 838*ep^2*mtt^9*mWW*t^4 + 976*ep^3*mtt^9*mWW*t^4 + 480*ep^4*mtt^9*mWW*t^4 - 34*mtt^8*mWW^2*t^4 - 122*ep*mtt^8*mWW^2*t^4 + 424*ep^2*mtt^8*mWW^2*t^4 + 1880*ep^3*mtt^8*mWW^2*t^4 + 1632*ep^4*mtt^8*mWW^2*t^4 - 212*mtt^7*mWW^3*t^4 - 2212*ep*mtt^7*mWW^3*t^4 - 8388*ep^2*mtt^7*mWW^3*t^4 - 13792*ep^3*mtt^7*mWW^3*t^4 - 8256*ep^4*mtt^7*mWW^3*t^4 + 298*mtt^6*mWW^4*t^4 + 2922*ep*mtt^6*mWW^4*t^4 + 10336*ep^2*mtt^6*mWW^4*t^4 + 15920*ep^3*mtt^6*mWW^4*t^4 + 9024*ep^4*mtt^6*mWW^4*t^4 - 70*mtt^5*mWW^5*t^4 - 688*ep*mtt^5*mWW^5*t^4 - 2450*ep^2*mtt^5*mWW^5*t^4 - 3824*ep^3*mtt^5*mWW^5*t^4 - 2208*ep^4*mtt^5*mWW^5*t^4 - 30*mtt^4*mWW^6*t^4 - 282*ep*mtt^4*mWW^6*t^4 - 936*ep^2*mtt^4*mWW^6*t^4 - 1320*ep^3*mtt^4*mWW^6*t^4 - 672*ep^4*mtt^4*mWW^6*t^4 - 40*mtt^9*s*t^4 - 480*ep*mtt^9*s*t^4 - 1696*ep^2*mtt^9*s*t^4 - 1644*ep^3*mtt^9*s*t^4 + 80*ep^4*mtt^9*s*t^4 - 230*mtt^8*mWW*s*t^4 - 1635*ep*mtt^8*mWW*s*t^4 - 3619*ep^2*mtt^8*mWW*s*t^4 - 3364*ep^3*mtt^8*mWW*s*t^4 - 1312*ep^4*mtt^8*mWW*s*t^4 + 120*mtt^7*mWW^2*s*t^4 + 442*ep*mtt^7*mWW^2*s*t^4 - 1938*ep^2*mtt^7*mWW^2*s*t^4 - 9432*ep^3*mtt^7*mWW^2*s*t^4 - 9152*ep^4*mtt^7*mWW^2*s*t^4 + 938*mtt^6*mWW^3*s*t^4 + 8945*ep*mtt^6*mWW^3*s*t^4 + 30965*ep^2*mtt^6*mWW^3*s*t^4 + 47500*ep^3*mtt^6*mWW^3*s*t^4 + 26912*ep^4*mtt^6*mWW^3*s*t^4 - 694*mtt^5*mWW^4*s*t^4 - 6150*ep*mtt^5*mWW^4*s*t^4 - 18684*ep^2*mtt^5*mWW^4*s*t^4 - 23108*ep^3*mtt^5*mWW^4*s*t^4 - 9424*ep^4*mtt^5*mWW^4*s*t^4 - 480*mtt^4*mWW^5*s*t^4 - 4895*ep*mtt^4*mWW^5*s*t^4 - 18217*ep^2*mtt^4*mWW^5*s*t^4 - 29732*ep^3*mtt^4*mWW^5*s*t^4 - 17856*ep^4*mtt^4*mWW^5*s*t^4 + 350*mtt^3*mWW^6*s*t^4 + 3428*ep*mtt^3*mWW^6*s*t^4 + 11974*ep^2*mtt^3*mWW^6*s*t^4 + 17848*ep^3*mtt^3*mWW^6*s*t^4 + 9600*ep^4*mtt^3*mWW^6*s*t^4 + 36*mtt^2*mWW^7*s*t^4 + 345*ep*mtt^2*mWW^7*s*t^4 + 1215*ep^2*mtt^2*mWW^7*s*t^4 + 1932*ep^3*mtt^2*mWW^7*s*t^4 + 1152*ep^4*mtt^2*mWW^7*s*t^4 + 106*mtt^8*s^2*t^4 + 1606*ep*mtt^8*s^2*t^4 + 6416*ep^2*mtt^8*s^2*t^4 + 6716*ep^3*mtt^8*s^2*t^4 - 144*ep^4*mtt^8*s^2*t^4 + 498*mtt^7*mWW*s^2*t^4 + 3358*ep*mtt^7*mWW*s^2*t^4 + 6120*ep^2*mtt^7*mWW*s^2*t^4 + 2408*ep^3*mtt^7*mWW*s^2*t^4 - 1584*ep^4*mtt^7*mWW*s^2*t^4 - 84*mtt^6*mWW^2*s^2*t^4 - 1130*ep*mtt^6*mWW^2*s^2*t^4 - 2140*ep^2*mtt^6*mWW^2*s^2*t^4 + 7746*ep^3*mtt^6*mWW^2*s^2*t^4 + 13892*ep^4*mtt^6*mWW^2*s^2*t^4 - 1338*mtt^5*mWW^3*s^2*t^4 - 10900*ep*mtt^5*mWW^3*s^2*t^4 - 30286*ep^2*mtt^5*mWW^3*s^2*t^4 - 38236*ep^3*mtt^5*mWW^3*s^2*t^4 - 18280*ep^4*mtt^5*mWW^3*s^2*t^4 + 392*mtt^4*mWW^4*s^2*t^4 + 2876*ep*mtt^4*mWW^4*s^2*t^4 + 4064*ep^2*mtt^4*mWW^4*s^2*t^4 - 6468*ep^3*mtt^4*mWW^4*s^2*t^4 - 11888*ep^4*mtt^4*mWW^4*s^2*t^4 + 904*mtt^3*mWW^5*s^2*t^4 + 8668*ep*mtt^3*mWW^5*s^2*t^4 + 30244*ep^2*mtt^3*mWW^5*s^2*t^4 + 47160*ep^3*mtt^3*mWW^5*s^2*t^4 + 27008*ep^4*mtt^3*mWW^5*s^2*t^4 - 422*mtt^2*mWW^6*s^2*t^4 - 3994*ep*mtt^2*mWW^6*s^2*t^4 - 12770*ep^2*mtt^2*mWW^6*s^2*t^4 - 16622*ep^3*mtt^2*mWW^6*s^2*t^4 - 7340*ep^4*mtt^2*mWW^6*s^2*t^4 - 24*mtt*mWW^7*s^2*t^4 - 226*ep*mtt*mWW^7*s^2*t^4 - 986*ep^2*mtt*mWW^7*s^2*t^4 - 2148*ep^3*mtt*mWW^7*s^2*t^4 - 1640*ep^4*mtt*mWW^7*s^2*t^4 - 2*ep*mWW^8*s^2*t^4 - 22*ep^2*mWW^8*s^2*t^4 - 44*ep^3*mWW^8*s^2*t^4 - 24*ep^4*mWW^8*s^2*t^4 - 140*mtt^7*s^3*t^4 - 2860*ep*mtt^7*s^3*t^4 - 12800*ep^2*mtt^7*s^3*t^4 - 14520*ep^3*mtt^7*s^3*t^4 - 480*ep^4*mtt^7*s^3*t^4 - 536*mtt^6*mWW*s^3*t^4 - 3346*ep*mtt^6*mWW*s^3*t^4 - 3612*ep^2*mtt^6*mWW*s^3*t^4 + 6674*ep^3*mtt^6*mWW*s^3*t^4 + 10572*ep^4*mtt^6*mWW*s^3*t^4 - 326*mtt^5*mWW^2*s^3*t^4 + 800*ep*mtt^5*mWW^2*s^3*t^4 + 12538*ep^2*mtt^5*mWW^2*s^3*t^4 + 16108*ep^3*mtt^5*mWW^2*s^3*t^4 - 608*ep^4*mtt^5*mWW^2*s^3*t^4 + 182*mtt^4*mWW^3*s^3*t^4 - 1230*ep*mtt^4*mWW^3*s^3*t^4 - 15700*ep^2*mtt^4*mWW^3*s^3*t^4 - 32492*ep^3*mtt^4*mWW^3*s^3*t^4 - 19704*ep^4*mtt^4*mWW^3*s^3*t^4 + 308*mtt^3*mWW^4*s^3*t^4 + 2550*ep*mtt^3*mWW^4*s^3*t^4 + 10786*ep^2*mtt^3*mWW^4*s^3*t^4 + 23532*ep^3*mtt^3*mWW^4*s^3*t^4 + 17736*ep^4*mtt^3*mWW^4*s^3*t^4 - 248*mtt^2*mWW^5*s^3*t^4 - 2030*ep*mtt^2*mWW^5*s^3*t^4 - 6004*ep^2*mtt^2*mWW^5*s^3*t^4 - 10078*ep^3*mtt^2*mWW^5*s^3*t^4 - 6564*ep^4*mtt^2*mWW^5*s^3*t^4 + 134*mtt*mWW^6*s^3*t^4 + 1146*ep*mtt*mWW^6*s^3*t^4 + 2416*ep^2*mtt*mWW^6*s^3*t^4 + 816*ep^3*mtt*mWW^6*s^3*t^4 - 1032*ep^4*mtt*mWW^6*s^3*t^4 + 2*mWW^7*s^3*t^4 - 6*ep*mWW^7*s^3*t^4 + 24*ep^2*mWW^7*s^3*t^4 + 296*ep^3*mWW^7*s^3*t^4 + 336*ep^4*mWW^7*s^3*t^4 + 90*mtt^6*s^4*t^4 + 2950*ep*mtt^6*s^4*t^4 + 14800*ep^2*mtt^6*s^4*t^4 + 18200*ep^3*mtt^6*s^4*t^4 + 1760*ep^4*mtt^6*s^4*t^4 + 298*mtt^5*mWW*s^4*t^4 + 1376*ep*mtt^5*mWW*s^4*t^4 - 2414*ep^2*mtt^5*mWW*s^4*t^4 - 15640*ep^3*mtt^5*mWW*s^4*t^4 - 16240*ep^4*mtt^5*mWW*s^4*t^4 + 748*mtt^4*mWW^2*s^4*t^4 + 918*ep*mtt^4*mWW^2*s^4*t^4 - 15844*ep^2*mtt^4*mWW^2*s^4*t^4 - 34566*ep^3*mtt^4*mWW^2*s^4*t^4 - 16596*ep^4*mtt^4*mWW^2*s^4*t^4 + 1122*mtt^3*mWW^3*s^4*t^4 + 12073*ep*mtt^3*mWW^3*s^4*t^4 + 45885*ep^2*mtt^3*mWW^3*s^4*t^4 + 65264*ep^3*mtt^3*mWW^3*s^4*t^4 + 29880*ep^4*mtt^3*mWW^3*s^4*t^4 - 188*mtt^2*mWW^4*s^4*t^4 - 743*ep*mtt^2*mWW^4*s^4*t^4 - 1097*ep^2*mtt^2*mWW^4*s^4*t^4 - 2376*ep^3*mtt^2*mWW^4*s^4*t^4 - 1720*ep^4*mtt^2*mWW^4*s^4*t^4 - 52*mtt*mWW^5*s^4*t^4 - 777*ep*mtt*mWW^5*s^4*t^4 - 3879*ep^2*mtt*mWW^5*s^4*t^4 - 5632*ep^3*mtt*mWW^5*s^4*t^4 - 2328*ep^4*mtt*mWW^5*s^4*t^4 - 34*mWW^6*s^4*t^4 - 261*ep*mWW^6*s^4*t^4 - 219*ep^2*mWW^6*s^4*t^4 + 734*ep^3*mWW^6*s^4*t^4 + 828*ep^4*mWW^6*s^4*t^4 - 16*mtt^5*s^5*t^4 - 1768*ep*mtt^5*s^5*t^4 - 10016*ep^2*mtt^5*s^5*t^4 - 13340*ep^3*mtt^5*s^5*t^4 - 2160*ep^4*mtt^5*s^5*t^4 - 90*mtt^4*mWW*s^5*t^4 + 143*ep*mtt^4*mWW*s^5*t^4 + 4869*ep^2*mtt^4*mWW*s^5*t^4 + 13714*ep^3*mtt^4*mWW*s^5*t^4 + 11268*ep^4*mtt^4*mWW*s^5*t^4 - 590*mtt^3*mWW^2*s^5*t^4 - 1246*ep*mtt^3*mWW^2*s^5*t^4 + 9724*ep^2*mtt^3*mWW^2*s^5*t^4 + 25672*ep^3*mtt^3*mWW^2*s^5*t^4 + 15352*ep^4*mtt^3*mWW^2*s^5*t^4 - 874*mtt^2*mWW^3*s^5*t^4 - 8290*ep*mtt^2*mWW^3*s^5*t^4 - 27568*ep^2*mtt^2*mWW^3*s^5*t^4 - 33764*ep^3*mtt^2*mWW^3*s^5*t^4 - 11752*ep^4*mtt^2*mWW^3*s^5*t^4 - 66*mtt*mWW^4*s^5*t^4 - 934*ep*mtt*mWW^4*s^5*t^4 - 3408*ep^2*mtt*mWW^4*s^5*t^4 - 4412*ep^3*mtt*mWW^4*s^5*t^4 - 2232*ep^4*mtt*mWW^4*s^5*t^4 - 28*mWW^5*s^5*t^4 - 161*ep*mWW^5*s^5*t^4 + 127*ep^2*mWW^5*s^5*t^4 + 866*ep^3*mWW^5*s^5*t^4 + 660*ep^4*mWW^5*s^5*t^4 - 10*mtt^4*s^6*t^4 + 570*ep*mtt^4*s^6*t^4 + 3696*ep^2*mtt^4*s^6*t^4 + 5324*ep^3*mtt^4*s^6*t^4 + 1200*ep^4*mtt^4*s^6*t^4 + 26*mtt^3*mWW*s^6*t^4 - 278*ep*mtt^3*mWW*s^6*t^4 - 2800*ep^2*mtt^3*mWW*s^6*t^4 - 5892*ep^3*mtt^3*mWW*s^6*t^4 - 3672*ep^4*mtt^3*mWW*s^6*t^4 + 178*mtt^2*mWW^2*s^6*t^4 + 326*ep*mtt^2*mWW^2*s^6*t^4 - 3140*ep^2*mtt^2*mWW^2*s^6*t^4 - 8200*ep^3*mtt^2*mWW^2*s^6*t^4 - 4936*ep^4*mtt^2*mWW^2*s^6*t^4 + 182*mtt*mWW^3*s^6*t^4 + 1650*ep*mtt*mWW^3*s^6*t^4 + 5316*ep^2*mtt*mWW^3*s^6*t^4 + 5828*ep^3*mtt*mWW^3*s^6*t^4 + 1272*ep^4*mtt*mWW^3*s^6*t^4 + 8*mWW^4*s^6*t^4 + 68*ep*mWW^4*s^6*t^4 + 160*ep^2*mWW^4*s^6*t^4 + 124*ep^3*mWW^4*s^6*t^4 + 120*ep^4*mWW^4*s^6*t^4 + 4*mtt^3*s^7*t^4 - 76*ep*mtt^3*s^7*t^4 - 576*ep^2*mtt^3*s^7*t^4 - 896*ep^3*mtt^3*s^7*t^4 - 256*ep^4*mtt^3*s^7*t^4 - 8*mtt^2*mWW*s^7*t^4 + 58*ep*mtt^2*mWW*s^7*t^4 + 618*ep^2*mtt^2*mWW*s^7*t^4 + 1124*ep^3*mtt^2*mWW*s^7*t^4 + 488*ep^4*mtt^2*mWW*s^7*t^4 - 12*mtt*mWW^2*s^7*t^4 + 12*ep*mtt*mWW^2*s^7*t^4 + 376*ep^2*mtt*mWW^2*s^7*t^4 + 792*ep^3*mtt*mWW^2*s^7*t^4 + 416*ep^4*mtt*mWW^2*s^7*t^4 - 26*ep*mWW^3*s^7*t^4 - 210*ep^2*mWW^3*s^7*t^4 - 316*ep^3*mWW^3*s^7*t^4 - 72*ep^4*mWW^3*s^7*t^4 - 40*mtt^9*t^5 - 385*ep*mtt^9*t^5 - 1163*ep^2*mtt^9*t^5 - 1052*ep^3*mtt^9*t^5 - 116*mtt^8*mWW*t^5 - 916*ep*mtt^8*mWW*t^5 - 2684*ep^2*mtt^8*mWW*t^5 - 4248*ep^3*mtt^8*mWW*t^5 - 2976*ep^4*mtt^8*mWW*t^5 + 268*mtt^7*mWW^2*t^5 + 2087*ep*mtt^7*mWW^2*t^5 + 5245*ep^2*mtt^7*mWW^2*t^5 + 5172*ep^3*mtt^7*mWW^2*t^5 + 1728*ep^4*mtt^7*mWW^2*t^5 + 424*mtt^6*mWW^3*t^5 + 4522*ep*mtt^6*mWW^3*t^5 + 17570*ep^2*mtt^6*mWW^3*t^5 + 29528*ep^3*mtt^6*mWW^3*t^5 + 17856*ep^4*mtt^6*mWW^3*t^5 - 928*mtt^5*mWW^4*t^5 - 9137*ep*mtt^5*mWW^4*t^5 - 32311*ep^2*mtt^5*mWW^4*t^5 - 49260*ep^3*mtt^5*mWW^4*t^5 - 27264*ep^4*mtt^5*mWW^4*t^5 + 332*mtt^4*mWW^5*t^5 + 3250*ep*mtt^4*mWW^5*t^5 + 11330*ep^2*mtt^4*mWW^5*t^5 + 16800*ep^3*mtt^4*mWW^5*t^5 + 8928*ep^4*mtt^4*mWW^5*t^5 + 60*mtt^3*mWW^6*t^5 + 579*ep*mtt^3*mWW^6*t^5 + 2013*ep^2*mtt^3*mWW^6*t^5 + 3060*ep^3*mtt^3*mWW^6*t^5 + 1728*ep^4*mtt^3*mWW^6*t^5 + 182*mtt^8*s*t^5 + 2086*ep*mtt^8*s*t^5 + 7116*ep^2*mtt^8*s*t^5 + 6596*ep^3*mtt^8*s*t^5 - 560*ep^4*mtt^8*s*t^5 + 456*mtt^7*mWW*s*t^5 + 3084*ep*mtt^7*mWW*s*t^5 + 7244*ep^2*mtt^7*mWW*s*t^5 + 11040*ep^3*mtt^7*mWW*s*t^5 + 8896*ep^4*mtt^7*mWW*s*t^5 - 920*mtt^6*mWW^2*s*t^5 - 7134*ep*mtt^6*mWW^2*s*t^5 - 16410*ep^2*mtt^6*mWW^2*s*t^5 - 9456*ep^3*mtt^6*mWW^2*s*t^5 + 3680*ep^4*mtt^6*mWW^2*s*t^5 - 1424*mtt^5*mWW^3*s*t^5 - 14630*ep*mtt^5*mWW^3*s*t^5 - 55826*ep^2*mtt^5*mWW^3*s*t^5 - 95100*ep^3*mtt^5*mWW^3*s*t^5 - 58960*ep^4*mtt^5*mWW^3*s*t^5 + 2294*mtt^4*mWW^4*s*t^5 + 22166*ep*mtt^4*mWW^4*s*t^5 + 75888*ep^2*mtt^4*mWW^4*s*t^5 + 109728*ep^3*mtt^4*mWW^4*s*t^5 + 56064*ep^4*mtt^4*mWW^4*s*t^5 - 64*mtt^3*mWW^5*s*t^5 - 382*ep*mtt^3*mWW^5*s*t^5 + 438*ep^2*mtt^3*mWW^5*s*t^5 + 5388*ep^3*mtt^3*mWW^5*s*t^5 + 6480*ep^4*mtt^3*mWW^5*s*t^5 - 500*mtt^2*mWW^6*s*t^5 - 4962*ep*mtt^2*mWW^6*s*t^5 - 17622*ep^2*mtt^2*mWW^6*s*t^5 - 26756*ep^3*mtt^2*mWW^6*s*t^5 - 14640*ep^4*mtt^2*mWW^6*s*t^5 - 24*mtt*mWW^7*s*t^5 - 228*ep*mtt*mWW^7*s*t^5 - 828*ep^2*mtt*mWW^7*s*t^5 - 1440*ep^3*mtt*mWW^7*s*t^5 - 960*ep^4*mtt*mWW^7*s*t^5 - 300*mtt^7*s^2*t^5 - 4600*ep*mtt^7*s^2*t^5 - 18220*ep^2*mtt^7*s^2*t^5 - 18020*ep^3*mtt^7*s^2*t^5 + 1840*ep^4*mtt^7*s^2*t^5 - 646*mtt^6*mWW*s^2*t^5 - 3040*ep*mtt^6*mWW*s^2*t^5 - 1058*ep^2*mtt^6*mWW*s^2*t^5 + 1940*ep^3*mtt^6*mWW*s^2*t^5 - 2120*ep^4*mtt^6*mWW*s^2*t^5 + 946*mtt^5*mWW^2*s^2*t^5 + 8426*ep*mtt^5*mWW^2*s^2*t^5 + 20770*ep^2*mtt^5*mWW^2*s^2*t^5 + 5142*ep^3*mtt^5*mWW^2*s^2*t^5 - 16668*ep^4*mtt^5*mWW^2*s^2*t^5 + 1282*mtt^4*mWW^3*s^2*t^5 + 11990*ep*mtt^4*mWW^3*s^2*t^5 + 43030*ep^2*mtt^4*mWW^3*s^2*t^5 + 76530*ep^3*mtt^4*mWW^3*s^2*t^5 + 50508*ep^4*mtt^4*mWW^3*s^2*t^5 - 1766*mtt^3*mWW^4*s^2*t^5 - 16896*ep*mtt^3*mWW^4*s^2*t^5 - 54384*ep^2*mtt^3*mWW^4*s^2*t^5 - 69366*ep^3*mtt^3*mWW^4*s^2*t^5 - 28228*ep^4*mtt^3*mWW^4*s^2*t^5 - 148*mtt^2*mWW^5*s^2*t^5 - 1640*ep*mtt^2*mWW^5*s^2*t^5 - 8194*ep^2*mtt^2*mWW^5*s^2*t^5 - 19590*ep^3*mtt^2*mWW^5*s^2*t^5 - 15636*ep^4*mtt^2*mWW^5*s^2*t^5 + 432*mtt*mWW^6*s^2*t^5 + 4162*ep*mtt*mWW^6*s^2*t^5 + 13934*ep^2*mtt*mWW^6*s^2*t^5 + 19572*ep^3*mtt*mWW^6*s^2*t^5 + 9680*ep^4*mtt*mWW^6*s^2*t^5 + 8*mWW^7*s^2*t^5 + 62*ep*mWW^7*s^2*t^5 + 282*ep^2*mWW^7*s^2*t^5 + 720*ep^3*mWW^7*s^2*t^5 + 624*ep^4*mWW^7*s^2*t^5 + 180*mtt^6*s^3*t^5 + 5240*ep*mtt^6*s^3*t^5 + 24980*ep^2*mtt^6*s^3*t^5 + 27160*ep^3*mtt^6*s^3*t^5 - 1760*ep^4*mtt^6*s^3*t^5 + 402*mtt^5*mWW*s^3*t^5 - 480*ep*mtt^5*mWW*s^3*t^5 - 16356*ep^2*mtt^5*mWW*s^3*t^5 - 34934*ep^3*mtt^5*mWW*s^3*t^5 - 19748*ep^4*mtt^5*mWW*s^3*t^5 + 258*mtt^4*mWW^2*s^3*t^5 - 758*ep*mtt^4*mWW^2*s^3*t^5 - 7490*ep^2*mtt^4*mWW^2*s^3*t^5 + 474*ep^3*mtt^4*mWW^2*s^3*t^5 + 14484*ep^4*mtt^4*mWW^2*s^3*t^5 + 476*mtt^3*mWW^3*s^3*t^5 + 5588*ep*mtt^3*mWW^3*s^3*t^5 + 20478*ep^2*mtt^3*mWW^3*s^3*t^5 + 19922*ep^3*mtt^3*mWW^3*s^3*t^5 + 2180*ep^4*mtt^3*mWW^3*s^3*t^5 + 344*mtt^2*mWW^4*s^3*t^5 + 3566*ep*mtt^2*mWW^4*s^3*t^5 + 9256*ep^2*mtt^2*mWW^4*s^3*t^5 + 5262*ep^3*mtt^2*mWW^4*s^3*t^5 - 2932*ep^4*mtt^2*mWW^4*s^3*t^5 + 2*mtt*mWW^5*s^3*t^5 + 136*ep*mtt*mWW^5*s^3*t^5 + 2090*ep^2*mtt*mWW^5*s^3*t^5 + 7852*ep^3*mtt*mWW^5*s^3*t^5 + 7120*ep^4*mtt*mWW^5*s^3*t^5 - 110*mWW^6*s^3*t^5 - 956*ep*mWW^6*s^3*t^5 - 2558*ep^2*mWW^6*s^3*t^5 - 2504*ep^3*mWW^6*s^3*t^5 - 624*ep^4*mWW^6*s^3*t^5 + 40*mtt^5*s^4*t^5 - 3205*ep*mtt^5*s^4*t^5 - 19335*ep^2*mtt^5*s^4*t^5 - 23540*ep^3*mtt^5*s^4*t^5 - 160*ep^4*mtt^5*s^4*t^5 - 146*mtt^4*mWW*s^4*t^5 + 2432*ep*mtt^4*mWW*s^4*t^5 + 22124*ep^2*mtt^4*mWW*s^4*t^5 + 44658*ep^3*mtt^4*mWW*s^4*t^5 + 26924*ep^4*mtt^4*mWW*s^4*t^5 - 1078*mtt^3*mWW^2*s^4*t^5 - 5721*ep*mtt^3*mWW^2*s^4*t^5 - 6513*ep^2*mtt^3*mWW^2*s^4*t^5 - 1344*ep^3*mtt^3*mWW^2*s^4*t^5 - 944*ep^4*mtt^3*mWW^2*s^4*t^5 - 1230*mtt^2*mWW^3*s^4*t^5 - 11963*ep*mtt^2*mWW^3*s^4*t^5 - 40031*ep^2*mtt^2*mWW^3*s^4*t^5 - 49004*ep^3*mtt^2*mWW^3*s^4*t^5 - 18368*ep^4*mtt^2*mWW^3*s^4*t^5 - 138*mtt*mWW^4*s^4*t^5 - 1310*ep*mtt*mWW^4*s^4*t^5 - 2364*ep^2*mtt*mWW^4*s^4*t^5 + 596*ep^3*mtt*mWW^4*s^4*t^5 + 2112*ep^4*mtt*mWW^4*s^4*t^5 - 40*mWW^5*s^4*t^5 - 345*ep*mWW^5*s^4*t^5 - 1161*ep^2*mWW^5*s^4*t^5 - 2086*ep^3*mWW^5*s^4*t^5 - 1308*ep^4*mWW^5*s^4*t^5 - 90*mtt^4*s^5*t^5 + 970*ep*mtt^4*s^5*t^5 + 8008*ep^2*mtt^4*s^5*t^5 + 11012*ep^3*mtt^4*s^5*t^5 + 1040*ep^4*mtt^4*s^5*t^5 + 86*mtt^3*mWW*s^5*t^5 - 1230*ep*mtt^3*mWW*s^5*t^5 - 11428*ep^2*mtt^3*mWW*s^5*t^5 - 22728*ep^3*mtt^3*mWW*s^5*t^5 - 13168*ep^4*mtt^3*mWW*s^5*t^5 + 626*mtt^2*mWW^2*s^5*t^5 + 3764*ep*mtt^2*mWW^2*s^5*t^5 + 5778*ep^2*mtt^2*mWW^2*s^5*t^5 + 848*ep^3*mtt^2*mWW^2*s^5*t^5 - 2392*ep^4*mtt^2*mWW^2*s^5*t^5 + 458*mtt*mWW^3*s^5*t^5 + 4286*ep*mtt*mWW^3*s^5*t^5 + 13916*ep^2*mtt*mWW^3*s^5*t^5 + 16544*ep^3*mtt*mWW^3*s^5*t^5 + 5760*ep^4*mtt*mWW^3*s^5*t^5 + 72*mWW^4*s^5*t^5 + 562*ep*mWW^4*s^5*t^5 + 1006*ep^2*mWW^4*s^5*t^5 + 84*ep^3*mWW^4*s^5*t^5 - 456*ep^4*mWW^4*s^5*t^5 + 28*mtt^3*s^6*t^5 - 106*ep*mtt^3*s^6*t^5 - 1386*ep^2*mtt^3*s^6*t^5 - 2156*ep^3*mtt^3*s^6*t^5 - 400*ep^4*mtt^3*s^6*t^5 - 36*mtt^2*mWW*s^6*t^5 + 150*ep*mtt^2*mWW*s^6*t^5 + 2158*ep^2*mtt^2*mWW*s^6*t^5 + 4272*ep^3*mtt^2*mWW*s^6*t^5 + 2192*ep^4*mtt^2*mWW*s^6*t^5 - 100*mtt*mWW^2*s^6*t^5 - 638*ep*mtt*mWW^2*s^6*t^5 - 1182*ep^2*mtt*mWW^2*s^6*t^5 - 436*ep^3*mtt*mWW^2*s^6*t^5 + 352*ep^4*mtt*mWW^2*s^6*t^5 - 4*mWW^3*s^6*t^5 - 78*ep*mWW^3*s^6*t^5 - 470*ep^2*mWW^3*s^6*t^5 - 720*ep^3*mWW^3*s^6*t^5 - 288*ep^4*mWW^3*s^6*t^5 + 114*mtt^8*t^6 + 1092*ep*mtt^8*t^6 + 3282*ep^2*mtt^8*t^6 + 2952*ep^3*mtt^8*t^6 + 160*mtt^7*mWW*t^6 + 1335*ep*mtt^7*mWW*t^6 + 4661*ep^2*mtt^7*mWW*t^6 + 9444*ep^3*mtt^7*mWW*t^6 + 7680*ep^4*mtt^7*mWW*t^6 - 780*mtt^6*mWW^2*t^6 - 7069*ep*mtt^6*mWW^2*t^6 - 22683*ep^2*mtt^6*mWW^2*t^6 - 31676*ep^3*mtt^6*mWW^2*t^6 - 16512*ep^4*mtt^6*mWW^2*t^6 - 164*mtt^5*mWW^3*t^6 - 2022*ep*mtt^5*mWW^3*t^6 - 9118*ep^2*mtt^5*mWW^3*t^6 - 17544*ep^3*mtt^5*mWW^3*t^6 - 11712*ep^4*mtt^5*mWW^3*t^6 + 1398*mtt^4*mWW^4*t^6 + 13866*ep*mtt^4*mWW^4*t^6 + 49128*ep^2*mtt^4*mWW^4*t^6 + 74160*ep^3*mtt^4*mWW^4*t^6 + 40128*ep^4*mtt^4*mWW^4*t^6 - 668*mtt^3*mWW^5*t^6 - 6617*ep*mtt^3*mWW^5*t^6 - 23167*ep^2*mtt^3*mWW^5*t^6 - 33916*ep^3*mtt^3*mWW^5*t^6 - 17472*ep^4*mtt^3*mWW^5*t^6 - 60*mtt^2*mWW^6*t^6 - 585*ep*mtt^2*mWW^6*t^6 - 2103*ep^2*mtt^2*mWW^6*t^6 - 3420*ep^3*mtt^2*mWW^6*t^6 - 2112*ep^4*mtt^2*mWW^6*t^6 - 380*mtt^7*s*t^6 - 4280*ep*mtt^7*s*t^6 - 14340*ep^2*mtt^7*s*t^6 - 12800*ep^3*mtt^7*s*t^6 + 1600*ep^4*mtt^7*s*t^6 - 388*mtt^6*mWW*s*t^6 - 2548*ep*mtt^6*mWW*s*t^6 - 7972*ep^2*mtt^6*mWW*s*t^6 - 21376*ep^3*mtt^6*mWW*s*t^6 - 21696*ep^4*mtt^6*mWW*s*t^6 + 2064*mtt^5*mWW^2*s*t^6 + 18728*ep*mtt^5*mWW^2*s*t^6 + 58200*ep^2*mtt^5*mWW^2*s*t^6 + 72788*ep^3*mtt^5*mWW^2*s*t^6 + 30160*ep^4*mtt^5*mWW^2*s*t^6 + 388*mtt^4*mWW^3*s*t^6 + 5185*ep*mtt^4*mWW^3*s*t^6 + 26295*ep^2*mtt^4*mWW^3*s*t^6 + 57804*ep^3*mtt^4*mWW^3*s*t^6 + 43008*ep^4*mtt^4*mWW^3*s*t^6 - 2962*mtt^3*mWW^4*s*t^6 - 29748*ep*mtt^3*mWW^4*s*t^6 - 105846*ep^2*mtt^3*mWW^4*s*t^6 - 157524*ep^3*mtt^3*mWW^4*s*t^6 - 82160*ep^4*mtt^3*mWW^4*s*t^6 + 938*mtt^2*mWW^5*s*t^6 + 9296*ep*mtt^2*mWW^5*s*t^6 + 31614*ep^2*mtt^2*mWW^5*s*t^6 + 42360*ep^3*mtt^2*mWW^5*s*t^6 + 18432*ep^4*mtt^2*mWW^5*s*t^6 + 334*mtt*mWW^6*s*t^6 + 3312*ep*mtt*mWW^6*s*t^6 + 11846*ep^2*mtt*mWW^6*s*t^6 + 18360*ep^3*mtt*mWW^6*s*t^6 + 10368*ep^4*mtt*mWW^6*s*t^6 + 6*mWW^7*s*t^6 + 55*ep*mWW^7*s*t^6 + 203*ep^2*mWW^7*s*t^6 + 388*ep^3*mWW^7*s*t^6 + 288*ep^4*mWW^7*s*t^6 + 380*mtt^6*s^2*t^6 + 6240*ep*mtt^6*s^2*t^6 + 24980*ep^2*mtt^6*s^2*t^6 + 23160*ep^3*mtt^6*s^2*t^6 - 4960*ep^4*mtt^6*s^2*t^6 + 174*mtt^5*mWW*s^2*t^6 - 1122*ep*mtt^5*mWW*s^2*t^6 - 8964*ep^2*mtt^5*mWW*s^2*t^6 - 2844*ep^3*mtt^5*mWW*s^2*t^6 + 11712*ep^4*mtt^5*mWW*s^2*t^6 - 1452*mtt^4*mWW^2*s^2*t^6 - 14300*ep*mtt^4*mWW^2*s^2*t^6 - 44708*ep^2*mtt^4*mWW^2*s^2*t^6 - 46424*ep^3*mtt^4*mWW^2*s^2*t^6 - 7856*ep^4*mtt^4*mWW^2*s^2*t^6 + 136*mtt^3*mWW^3*s^2*t^6 - 125*ep*mtt^3*mWW^3*s^2*t^6 - 10231*ep^2*mtt^3*mWW^3*s^2*t^6 - 40116*ep^3*mtt^3*mWW^3*s^2*t^6 - 37256*ep^4*mtt^3*mWW^3*s^2*t^6 + 1944*mtt^2*mWW^4*s^2*t^6 + 19961*ep*mtt^2*mWW^4*s^2*t^6 + 70331*ep^2*mtt^2*mWW^4*s^2*t^6 + 99852*ep^3*mtt^2*mWW^4*s^2*t^6 + 47376*ep^4*mtt^2*mWW^4*s^2*t^6 - 574*mtt*mWW^5*s^2*t^6 - 5565*ep*mtt*mWW^5*s^2*t^6 - 17425*ep^2*mtt*mWW^5*s^2*t^6 - 19224*ep^3*mtt*mWW^5*s^2*t^6 - 5224*ep^4*mtt*mWW^5*s^2*t^6 - 160*mWW^6*s^2*t^6 - 1505*ep*mWW^6*s^2*t^6 - 5023*ep^2*mWW^6*s^2*t^6 - 7236*ep^3*mWW^6*s^2*t^6 - 3792*ep^4*mWW^6*s^2*t^6 - 3960*ep*mtt^5*s^3*t^6 - 21720*ep^2*mtt^5*s^3*t^6 - 22200*ep^3*mtt^5*s^3*t^6 + 5280*ep^4*mtt^5*s^3*t^6 + 138*mtt^4*mWW*s^3*t^6 + 5115*ep*mtt^4*mWW*s^3*t^6 + 28235*ep^2*mtt^4*mWW*s^3*t^6 + 41336*ep^3*mtt^4*mWW*s^3*t^6 + 15792*ep^4*mtt^4*mWW*s^3*t^6 - 586*mtt^3*mWW^2*s^3*t^6 - 2926*ep*mtt^3*mWW^2*s^3*t^6 - 5036*ep^2*mtt^3*mWW^2*s^3*t^6 - 10376*ep^3*mtt^3*mWW^2*s^3*t^6 - 12312*ep^4*mtt^3*mWW^2*s^3*t^6 - 890*mtt^2*mWW^3*s^3*t^6 - 7430*ep*mtt^2*mWW^3*s^3*t^6 - 18340*ep^2*mtt^2*mWW^3*s^3*t^6 - 9328*ep^3*mtt^2*mWW^3*s^3*t^6 + 5304*ep^4*mtt^2*mWW^3*s^3*t^6 - 638*mtt*mWW^4*s^3*t^6 - 6570*ep*mtt*mWW^4*s^3*t^6 - 21708*ep^2*mtt*mWW^4*s^3*t^6 - 27296*ep^3*mtt*mWW^4*s^3*t^6 - 10488*ep^4*mtt*mWW^4*s^3*t^6 + 104*mWW^5*s^3*t^6 + 939*ep*mWW^5*s^3*t^6 + 2281*ep^2*mWW^5*s^3*t^6 + 792*ep^3*mWW^5*s^3*t^6 - 1272*ep^4*mWW^5*s^3*t^6 - 190*mtt^4*s^4*t^6 + 860*ep*mtt^4*s^4*t^6 + 9450*ep^2*mtt^4*s^4*t^6 + 11360*ep^3*mtt^4*s^4*t^6 - 2080*ep^4*mtt^4*s^4*t^6 - 52*mtt^3*mWW*s^4*t^6 - 3310*ep*mtt^3*mWW*s^4*t^6 - 20562*ep^2*mtt^3*mWW*s^4*t^6 - 35100*ep^3*mtt^3*mWW*s^4*t^6 - 18024*ep^4*mtt^3*mWW*s^4*t^6 + 1056*mtt^2*mWW^2*s^4*t^6 + 7872*ep*mtt^2*mWW^2*s^4*t^6 + 20108*ep^2*mtt^2*mWW^2*s^4*t^6 + 21416*ep^3*mtt^2*mWW^2*s^4*t^6 + 8208*ep^4*mtt^2*mWW^2*s^4*t^6 + 596*mtt*mWW^3*s^4*t^6 + 5130*ep*mtt*mWW^3*s^4*t^6 + 14390*ep^2*mtt*mWW^3*s^4*t^6 + 14164*ep^3*mtt*mWW^3*s^4*t^6 + 3768*ep^4*mtt*mWW^3*s^4*t^6 + 222*mWW^4*s^4*t^6 + 2008*ep*mWW^4*s^4*t^6 + 5622*ep^2*mWW^4*s^4*t^6 + 5696*ep^3*mWW^4*s^4*t^6 + 1536*ep^4*mWW^4*s^4*t^6 + 76*mtt^3*s^5*t^6 + 48*ep*mtt^3*s^5*t^6 - 1652*ep^2*mtt^3*s^5*t^6 - 2472*ep^3*mtt^3*s^5*t^6 + 160*ep^4*mtt^3*s^5*t^6 - 32*mtt^2*mWW*s^5*t^6 + 542*ep*mtt^2*mWW*s^5*t^6 + 4706*ep^2*mtt^2*mWW*s^5*t^6 + 8752*ep^3*mtt^2*mWW*s^5*t^6 + 4656*ep^4*mtt^2*mWW*s^5*t^6 - 308*mtt*mWW^2*s^5*t^6 - 2420*ep*mtt*mWW^2*s^5*t^6 - 6424*ep^2*mtt*mWW^2*s^5*t^6 - 6400*ep^3*mtt*mWW^2*s^5*t^6 - 1776*ep^4*mtt*mWW^2*s^5*t^6 - 40*mWW^3*s^5*t^6 - 346*ep*mWW^3*s^5*t^6 - 998*ep^2*mWW^3*s^5*t^6 - 968*ep^3*mWW^3*s^5*t^6 - 288*ep^4*mWW^3*s^5*t^6 - 180*mtt^7*t^7 - 1715*ep*mtt^7*t^7 - 5125*ep^2*mtt^7*t^7 - 4580*ep^3*mtt^7*t^7 - 114*mtt^6*mWW*t^7 - 1087*ep*mtt^6*mWW*t^7 - 4891*ep^2*mtt^6*mWW*t^7 - 12108*ep^3*mtt^6*mWW*t^7 - 10560*ep^4*mtt^6*mWW*t^7 + 1210*mtt^5*mWW^2*t^7 + 11785*ep*mtt^5*mWW^2*t^7 + 40997*ep^2*mtt^5*mWW^2*t^7 + 61100*ep^3*mtt^5*mWW^2*t^7 + 32928*ep^4*mtt^5*mWW^2*t^7 - 616*mtt^4*mWW^3*t^7 - 6026*ep*mtt^4*mWW^3*t^7 - 20518*ep^2*mtt^4*mWW^3*t^7 - 28488*ep^3*mtt^4*mWW^3*t^7 - 13632*ep^4*mtt^4*mWW^3*t^7 - 1012*mtt^3*mWW^4*t^7 - 10089*ep*mtt^3*mWW^4*t^7 - 35695*ep^2*mtt^3*mWW^4*t^7 - 53132*ep^3*mtt^3*mWW^4*t^7 - 28032*ep^4*mtt^3*mWW^4*t^7 + 682*mtt^2*mWW^5*t^7 + 6841*ep*mtt^2*mWW^5*t^7 + 24161*ep^2*mtt^2*mWW^5*t^7 + 35348*ep^3*mtt^2*mWW^5*t^7 + 18048*ep^4*mtt^2*mWW^5*t^7 + 30*mtt*mWW^6*t^7 + 291*ep*mtt*mWW^6*t^7 + 1071*ep^2*mtt*mWW^6*t^7 + 1860*ep^3*mtt*mWW^6*t^7 + 1248*ep^4*mtt*mWW^6*t^7 + 430*mtt^6*s*t^7 + 4810*ep*mtt^6*s*t^7 + 15920*ep^2*mtt^6*s*t^7 + 13640*ep^3*mtt^6*s*t^7 - 2400*ep^4*mtt^6*s*t^7 + 34*mtt^5*mWW*s*t^7 + 336*ep*mtt^5*mWW*s*t^7 + 5350*ep^2*mtt^5*mWW*s*t^7 + 24916*ep^3*mtt^5*mWW*s*t^7 + 26864*ep^4*mtt^5*mWW*s*t^7 - 2356*mtt^4*mWW^2*s*t^7 - 23756*ep*mtt^4*mWW^2*s*t^7 - 83900*ep^2*mtt^4*mWW^2*s*t^7 - 121184*ep^3*mtt^4*mWW^2*s*t^7 - 59584*ep^4*mtt^4*mWW^2*s*t^7 + 1298*mtt^3*mWW^3*s*t^7 + 12220*ep*mtt^3*mWW^3*s*t^7 + 38174*ep^2*mtt^3*mWW^3*s*t^7 + 43612*ep^3*mtt^3*mWW^3*s*t^7 + 13456*ep^4*mtt^3*mWW^3*s*t^7 + 1588*mtt^2*mWW^4*s*t^7 + 16386*ep*mtt^2*mWW^4*s*t^7 + 59502*ep^2*mtt^2*mWW^4*s*t^7 + 88976*ep^3*mtt^2*mWW^4*s*t^7 + 46048*ep^4*mtt^2*mWW^4*s*t^7 - 908*mtt*mWW^5*s*t^7 - 9156*ep*mtt*mWW^5*s*t^7 - 32052*ep^2*mtt*mWW^5*s*t^7 - 45224*ep^3*mtt*mWW^5*s*t^7 - 21600*ep^4*mtt*mWW^5*s*t^7 - 86*mWW^6*s*t^7 - 840*ep*mWW^6*s*t^7 - 2994*ep^2*mWW^6*s*t^7 - 4736*ep^3*mWW^6*s*t^7 - 2784*ep^4*mWW^6*s*t^7 - 220*mtt^5*s^2*t^7 - 4255*ep*mtt^5*s^2*t^7 - 17585*ep^2*mtt^5*s^2*t^7 - 14840*ep^3*mtt^5*s^2*t^7 + 6000*ep^4*mtt^5*s^2*t^7 + 384*mtt^4*mWW*s^2*t^7 + 4130*ep*mtt^4*mWW*s^2*t^7 + 11088*ep^2*mtt^4*mWW*s^2*t^7 - 1922*ep^3*mtt^4*mWW*s^2*t^7 - 15444*ep^4*mtt^4*mWW*s^2*t^7 + 964*mtt^3*mWW^2*s^2*t^7 + 11817*ep*mtt^3*mWW^2*s^2*t^7 + 46473*ep^2*mtt^3*mWW^2*s^2*t^7 + 67430*ep^3*mtt^3*mWW^2*s^2*t^7 + 29044*ep^4*mtt^3*mWW^2*s^2*t^7 - 1196*mtt^2*mWW^3*s^2*t^7 - 10773*ep*mtt^2*mWW^3*s^2*t^7 - 30833*ep^2*mtt^2*mWW^3*s^2*t^7 - 28970*ep^3*mtt^2*mWW^3*s^2*t^7 - 4204*ep^4*mtt^2*mWW^3*s^2*t^7 - 768*mtt*mWW^4*s^2*t^7 - 8190*ep*mtt*mWW^4*s^2*t^7 - 29852*ep^2*mtt*mWW^4*s^2*t^7 - 43214*ep^3*mtt*mWW^4*s^2*t^7 - 20772*ep^4*mtt*mWW^4*s^2*t^7 + 324*mWW^5*s^2*t^7 + 3175*ep*mWW^5*s^2*t^7 + 10469*ep^2*mWW^5*s^2*t^7 + 13324*ep^3*mWW^5*s^2*t^7 + 5376*ep^4*mWW^5*s^2*t^7 - 130*mtt^4*s^3*t^7 + 940*ep*mtt^4*s^3*t^7 + 7910*ep^2*mtt^4*s^3*t^7 + 7080*ep^3*mtt^4*s^3*t^7 - 4800*ep^4*mtt^4*s^3*t^7 - 370*mtt^3*mWW*s^3*t^7 - 4642*ep*mtt^3*mWW*s^3*t^7 - 17782*ep^2*mtt^3*mWW*s^3*t^7 - 20314*ep^3*mtt^3*mWW*s^3*t^7 - 5292*ep^4*mtt^3*mWW*s^3*t^7 + 638*mtt^2*mWW^2*s^3*t^7 + 3760*ep*mtt^2*mWW^2*s^3*t^7 + 5976*ep^2*mtt^2*mWW^2*s^3*t^7 + 2250*ep^3*mtt^2*mWW^2*s^3*t^7 + 572*ep^4*mtt^2*mWW^2*s^3*t^7 + 706*mtt*mWW^3*s^3*t^7 + 6098*ep*mtt*mWW^3*s^3*t^7 + 16598*ep^2*mtt*mWW^3*s^3*t^7 + 15370*ep^3*mtt*mWW^3*s^3*t^7 + 3036*ep^4*mtt*mWW^3*s^3*t^7 + 260*mWW^4*s^3*t^7 + 2564*ep*mWW^4*s^3*t^7 + 8482*ep^2*mWW^4*s^3*t^7 + 11038*ep^3*mWW^4*s^3*t^7 + 4692*ep^4*mWW^4*s^3*t^7 + 100*mtt^3*s^4*t^7 + 220*ep*mtt^3*s^4*t^7 - 1120*ep^2*mtt^3*s^4*t^7 - 1300*ep^3*mtt^3*s^4*t^7 + 1200*ep^4*mtt^3*s^4*t^7 + 68*mtt^2*mWW*s^4*t^7 + 1264*ep*mtt^2*mWW*s^4*t^7 + 6180*ep^2*mtt^2*mWW*s^4*t^7 + 9320*ep^3*mtt^2*mWW*s^4*t^7 + 4384*ep^4*mtt^2*mWW*s^4*t^7 - 420*mtt*mWW^2*s^4*t^7 - 3264*ep*mtt*mWW^2*s^4*t^7 - 8516*ep^2*mtt*mWW^2*s^4*t^7 - 8484*ep^3*mtt*mWW^2*s^4*t^7 - 2656*ep^4*mtt*mWW^2*s^4*t^7 - 148*mWW^3*s^4*t^7 - 1276*ep*mWW^3*s^4*t^7 - 3488*ep^2*mWW^3*s^4*t^7 - 3440*ep^3*mWW^3*s^4*t^7 - 1008*ep^4*mWW^3*s^4*t^7 + 170*mtt^6*t^8 + 1610*ep*mtt^6*t^8 + 4780*ep^2*mtt^6*t^8 + 4240*ep^3*mtt^6*t^8 + 42*mtt^5*mWW*t^8 + 554*ep*mtt^5*mWW*t^8 + 3352*ep^2*mtt^5*mWW*t^8 + 9272*ep^3*mtt^5*mWW*t^8 + 8160*ep^4*mtt^5*mWW*t^8 - 1098*mtt^4*mWW^2*t^8 - 11116*ep*mtt^4*mWW^2*t^8 - 39854*ep^2*mtt^4*mWW^2*t^8 - 59680*ep^3*mtt^4*mWW^2*t^8 - 31392*ep^4*mtt^4*mWW^2*t^8 + 1028*mtt^3*mWW^3*t^8 + 10469*ep*mtt^3*mWW^3*t^8 + 37471*ep^2*mtt^3*mWW^3*t^8 + 55228*ep^3*mtt^3*mWW^3*t^8 + 28224*ep^4*mtt^3*mWW^3*t^8 + 214*mtt^2*mWW^4*t^8 + 2087*ep*mtt^2*mWW^4*t^8 + 7099*ep^2*mtt^2*mWW^4*t^8 + 9900*ep^3*mtt^2*mWW^4*t^8 + 4800*ep^4*mtt^2*mWW^4*t^8 - 350*mtt*mWW^5*t^8 - 3547*ep*mtt*mWW^5*t^8 - 12635*ep^2*mtt*mWW^5*t^8 - 18564*ep^3*mtt*mWW^5*t^8 - 9504*ep^4*mtt*mWW^5*t^8 - 6*mWW^6*t^8 - 57*ep*mWW^6*t^8 - 213*ep^2*mWW^6*t^8 - 396*ep^3*mWW^6*t^8 - 288*ep^4*mWW^6*t^8 - 272*mtt^5*s*t^8 - 3040*ep*mtt^5*s*t^8 - 9960*ep^2*mtt^5*s*t^8 - 8108*ep^3*mtt^5*s*t^8 + 2000*ep^4*mtt^5*s*t^8 + 164*mtt^4*mWW*s*t^8 + 783*ep*mtt^4*mWW*s*t^8 - 2683*ep^2*mtt^4*mWW*s*t^8 - 17268*ep^3*mtt^4*mWW*s*t^8 - 18016*ep^4*mtt^4*mWW*s*t^8 + 1512*mtt^3*mWW^2*s*t^8 + 16514*ep*mtt^3*mWW^2*s*t^8 + 62402*ep^2*mtt^3*mWW^2*s*t^8 + 93868*ep^3*mtt^3*mWW^2*s*t^8 + 46864*ep^4*mtt^3*mWW^2*s*t^8 - 1544*mtt^2*mWW^3*s*t^8 - 15556*ep*mtt^2*mWW^3*s*t^8 - 54028*ep^2*mtt^2*mWW^3*s*t^8 - 74512*ep^3*mtt^2*mWW^3*s*t^8 - 33920*ep^4*mtt^2*mWW^3*s*t^8 - 136*mtt*mWW^4*s*t^8 - 1490*ep*mtt*mWW^4*s*t^8 - 5554*ep^2*mtt*mWW^4*s*t^8 - 8040*ep^3*mtt*mWW^4*s*t^8 - 3840*ep^4*mtt*mWW^4*s*t^8 + 276*mWW^5*s*t^8 + 2789*ep*mWW^5*s*t^8 + 9823*ep^2*mWW^5*s*t^8 + 14060*ep^3*mWW^5*s*t^8 + 6912*ep^4*mWW^5*s*t^8 + 42*mtt^4*s^2*t^8 + 1330*ep*mtt^4*s^2*t^8 + 5908*ep^2*mtt^4*s^2*t^8 + 4172*ep^3*mtt^4*s^2*t^8 - 3472*ep^4*mtt^4*s^2*t^8 - 370*mtt^3*mWW*s^2*t^8 - 2846*ep*mtt^3*mWW*s^2*t^8 - 5240*ep^2*mtt^3*mWW*s^2*t^8 + 3496*ep^3*mtt^3*mWW*s^2*t^8 + 8672*ep^4*mtt^3*mWW*s^2*t^8 - 314*mtt^2*mWW^2*s^2*t^8 - 5242*ep*mtt^2*mWW^2*s^2*t^8 - 24580*ep^2*mtt^2*mWW^2*s^2*t^8 - 40368*ep^3*mtt^2*mWW^2*s^2*t^8 - 19912*ep^4*mtt^2*mWW^2*s^2*t^8 + 882*mtt*mWW^3*s^2*t^8 + 8546*ep*mtt*mWW^3*s^2*t^8 + 27812*ep^2*mtt*mWW^3*s^2*t^8 + 34752*ep^3*mtt*mWW^3*s^2*t^8 + 13584*ep^4*mtt*mWW^3*s^2*t^8 + 48*mWW^4*s^2*t^8 + 516*ep*mWW^4*s^2*t^8 + 1860*ep^2*mWW^4*s^2*t^8 + 2556*ep^3*mWW^4*s^2*t^8 + 1128*ep^4*mWW^4*s^2*t^8 + 60*mtt^3*s^3*t^8 + 100*ep*mtt^3*s^3*t^8 - 728*ep^2*mtt^3*s^3*t^8 - 304*ep^3*mtt^3*s^3*t^8 + 1472*ep^4*mtt^3*s^3*t^8 + 152*mtt^2*mWW*s^3*t^8 + 1406*ep*mtt^2*mWW*s^3*t^8 + 4166*ep^2*mtt^2*mWW*s^3*t^8 + 3652*ep^3*mtt^2*mWW*s^3*t^8 + 488*ep^4*mtt^2*mWW*s^3*t^8 - 212*mtt*mWW^2*s^3*t^8 - 1164*ep*mtt*mWW^2*s^3*t^8 - 1136*ep^2*mtt*mWW^2*s^3*t^8 + 1536*ep^3*mtt*mWW^2*s^3*t^8 + 1648*ep^4*mtt*mWW^2*s^3*t^8 - 256*mWW^3*s^3*t^8 - 2358*ep*mWW^3*s^3*t^8 - 7166*ep^2*mWW^3*s^3*t^8 - 8340*ep^3*mWW^3*s^3*t^8 - 3096*ep^4*mWW^3*s^3*t^8 - 96*mtt^5*t^9 - 903*ep*mtt^5*t^9 - 2661*ep^2*mtt^5*t^9 - 2340*ep^3*mtt^5*t^9 - 16*mtt^4*mWW*t^9 - 266*ep*mtt^4*mWW*t^9 - 1634*ep^2*mtt^4*mWW*t^9 - 4144*ep^3*mtt^4*mWW*t^9 - 3360*ep^4*mtt^4*mWW*t^9 + 584*mtt^3*mWW^2*t^9 + 5985*ep*mtt^3*mWW^2*t^9 + 21343*ep^2*mtt^3*mWW^2*t^9 + 30732*ep^3*mtt^3*mWW^2*t^9 + 14976*ep^4*mtt^3*mWW^2*t^9 - 664*mtt^2*mWW^3*t^9 - 6825*ep*mtt^2*mWW^3*t^9 - 24503*ep^2*mtt^2*mWW^3*t^9 - 35772*ep^3*mtt^2*mWW^3*t^9 - 17856*ep^4*mtt^2*mWW^3*t^9 + 120*mtt*mWW^4*t^9 + 1274*ep*mtt*mWW^4*t^9 + 4818*ep^2*mtt*mWW^4*t^9 + 7624*ep^3*mtt*mWW^4*t^9 + 4224*ep^4*mtt*mWW^4*t^9 + 72*mWW^5*t^9 + 735*ep*mWW^5*t^9 + 2637*ep^2*mWW^5*t^9 + 3900*ep^3*mWW^5*t^9 + 2016*ep^4*mWW^5*t^9 + 90*mtt^4*s*t^9 + 1010*ep*mtt^4*s*t^9 + 3276*ep^2*mtt^4*s*t^9 + 2484*ep^3*mtt^4*s*t^9 - 880*ep^4*mtt^4*s*t^9 - 98*mtt^3*mWW*s*t^9 - 410*ep*mtt^3*mWW*s*t^9 + 1192*ep^2*mtt^3*mWW*s*t^9 + 6600*ep^3*mtt^3*mWW*s*t^9 + 6176*ep^4*mtt^3*mWW*s*t^9 - 534*mtt^2*mWW^2*s*t^9 - 6100*ep*mtt^2*mWW^2*s*t^9 - 23486*ep^2*mtt^2*mWW^2*s*t^9 - 34580*ep^3*mtt^2*mWW^2*s*t^9 - 16240*ep^4*mtt^2*mWW^2*s*t^9 + 650*mtt*mWW^3*s*t^9 + 6614*ep*mtt*mWW^3*s*t^9 + 23084*ep^2*mtt*mWW^3*s*t^9 + 31664*ep^3*mtt*mWW^3*s*t^9 + 14208*ep^4*mtt*mWW^3*s*t^9 - 108*mWW^4*s*t^9 - 1114*ep*mWW^4*s*t^9 - 4066*ep^2*mWW^4*s*t^9 - 6168*ep^3*mWW^4*s*t^9 - 3264*ep^4*mWW^4*s*t^9 + 4*mtt^3*s^2*t^9 - 126*ep*mtt^3*s^2*t^9 - 686*ep^2*mtt^3*s^2*t^9 - 276*ep^3*mtt^3*s^2*t^9 + 784*ep^4*mtt^3*s^2*t^9 + 100*mtt^2*mWW*s^2*t^9 + 658*ep*mtt^2*mWW*s^2*t^9 + 874*ep^2*mtt^2*mWW*s^2*t^9 - 1168*ep^3*mtt^2*mWW*s^2*t^9 - 1808*ep^4*mtt^2*mWW*s^2*t^9 + 52*mtt*mWW^2*s^2*t^9 + 1070*ep*mtt*mWW^2*s^2*t^9 + 5350*ep^2*mtt*mWW^2*s^2*t^9 + 8860*ep^3*mtt*mWW^2*s^2*t^9 + 4336*ep^4*mtt*mWW^2*s^2*t^9 - 220*mWW^3*s^2*t^9 - 2114*ep*mWW^3*s^2*t^9 - 6818*ep^2*mWW^3*s^2*t^9 - 8440*ep^3*mWW^3*s^2*t^9 - 3312*ep^4*mWW^3*s^2*t^9 + 30*mtt^4*t^10 + 280*ep*mtt^4*t^10 + 818*ep^2*mtt^4*t^10 + 712*ep^3*mtt^4*t^10 + 12*mtt^3*mWW*t^10 + 139*ep*mtt^3*mWW*t^10 + 573*ep^2*mtt^3*mWW*t^10 + 980*ep^3*mtt^3*mWW*t^10 + 576*ep^4*mtt^3*mWW*t^10 - 168*mtt^2*mWW^2*t^10 - 1685*ep*mtt^2*mWW^2*t^10 - 5703*ep^2*mtt^2*mWW^2*t^10 - 7324*ep^3*mtt^2*mWW^2*t^10 - 2880*ep^4*mtt^2*mWW^2*t^10 + 180*mtt*mWW^3*t^10 + 1833*ep*mtt*mWW^3*t^10 + 6415*ep^2*mtt*mWW^3*t^10 + 8860*ep^3*mtt*mWW^3*t^10 + 4032*ep^4*mtt*mWW^3*t^10 - 54*mWW^4*t^10 - 567*ep*mWW^4*t^10 - 2103*ep^2*mWW^4*t^10 - 3228*ep^3*mWW^4*t^10 - 1728*ep^4*mWW^4*t^10 - 12*mtt^3*s*t^10 - 136*ep*mtt^3*s*t^10 - 436*ep^2*mtt^3*s*t^10 - 296*ep^3*mtt^3*s*t^10 + 160*ep^4*mtt^3*s*t^10 + 16*mtt^2*mWW*s*t^10 + 42*ep*mtt^2*mWW*s*t^10 - 306*ep^2*mtt^2*mWW*s*t^10 - 1080*ep^3*mtt^2*mWW*s*t^10 - 832*ep^4*mtt^2*mWW*s*t^10 + 84*mtt*mWW^2*s*t^10 + 948*ep*mtt*mWW^2*s*t^10 + 3504*ep^2*mtt*mWW^2*s*t^10 + 4680*ep^3*mtt*mWW^2*s*t^10 + 1824*ep^4*mtt*mWW^2*s*t^10 - 88*mWW^3*s*t^10 - 854*ep*mWW^3*s*t^10 - 2762*ep^2*mWW^3*s*t^10 - 3304*ep^3*mWW^3*s*t^10 - 1152*ep^4*mWW^3*s*t^10 - 4*mtt^3*t^11 - 37*ep*mtt^3*t^11 - 107*ep^2*mtt^3*t^11 - 92*ep^3*mtt^3*t^11 - 4*mtt^2*mWW*t^11 - 37*ep*mtt^2*mWW*t^11 - 107*ep^2*mtt^2*mWW*t^11 - 92*ep^3*mtt^2*mWW*t^11 + 20*mtt*mWW^2*t^11 + 185*ep*mtt*mWW^2*t^11 + 535*ep^2*mtt*mWW^2*t^11 + 460*ep^3*mtt*mWW^2*t^11 - 12*mWW^3*t^11 - 111*ep*mWW^3*t^11 - 321*ep^2*mWW^3*t^11 - 276*ep^3*mWW^3*t^11))/(2*ep*(1 + ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*s^2*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^2*t^2*(-mWW + t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (-12*ep*mtt^10*mWW^2*s^5 - 14*ep^2*mtt^10*mWW^2*s^5 + 134*ep^3*mtt^10*mWW^2*s^5 + 320*ep^4*mtt^10*mWW^2*s^5 + 184*ep^5*mtt^10*mWW^2*s^5 + 20*ep*mtt^9*mWW^3*s^5 - 20*ep^2*mtt^9*mWW^3*s^5 - 256*ep^3*mtt^9*mWW^3*s^5 + 40*ep^4*mtt^9*mWW^3*s^5 + 992*ep^5*mtt^9*mWW^3*s^5 + 736*ep^6*mtt^9*mWW^3*s^5 + 20*ep*mtt^8*mWW^4*s^5 + 140*ep^2*mtt^8*mWW^4*s^5 - 112*ep^3*mtt^8*mWW^4*s^5 - 1960*ep^4*mtt^8*mWW^4*s^5 - 3616*ep^5*mtt^8*mWW^4*s^5 - 1888*ep^6*mtt^8*mWW^4*s^5 - 44*ep*mtt^7*mWW^5*s^5 - 100*ep^2*mtt^7*mWW^5*s^5 + 368*ep^3*mtt^7*mWW^5*s^5 + 1384*ep^4*mtt^7*mWW^5*s^5 + 1440*ep^5*mtt^7*mWW^5*s^5 + 480*ep^6*mtt^7*mWW^5*s^5 - 4*ep*mtt^6*mWW^6*s^5 - 112*ep^2*mtt^6*mWW^6*s^5 + 60*ep^3*mtt^6*mWW^6*s^5 + 2008*ep^4*mtt^6*mWW^6*s^5 + 4048*ep^5*mtt^6*mWW^6*s^5 + 2208*ep^6*mtt^6*mWW^6*s^5 + 28*ep*mtt^5*mWW^7*s^5 + 132*ep^2*mtt^5*mWW^7*s^5 - 224*ep^3*mtt^5*mWW^7*s^5 - 1992*ep^4*mtt^5*mWW^7*s^5 - 3296*ep^5*mtt^5*mWW^7*s^5 - 1632*ep^6*mtt^5*mWW^7*s^5 - 4*ep*mtt^4*mWW^8*s^5 - 12*ep^2*mtt^4*mWW^8*s^5 - 64*ep^3*mtt^4*mWW^8*s^5 - 312*ep^4*mtt^4*mWW^8*s^5 - 544*ep^5*mtt^4*mWW^8*s^5 - 288*ep^6*mtt^4*mWW^8*s^5 - 4*ep*mtt^3*mWW^9*s^5 - 12*ep^2*mtt^3*mWW^9*s^5 + 112*ep^3*mtt^3*mWW^9*s^5 + 568*ep^4*mtt^3*mWW^9*s^5 + 864*ep^5*mtt^3*mWW^9*s^5 + 416*ep^6*mtt^3*mWW^9*s^5 - 2*ep^2*mtt^2*mWW^10*s^5 - 18*ep^3*mtt^2*mWW^10*s^5 - 56*ep^4*mtt^2*mWW^10*s^5 - 72*ep^5*mtt^2*mWW^10*s^5 - 32*ep^6*mtt^2*mWW^10*s^5 + 72*ep*mtt^9*mWW^2*s^6 + 84*ep^2*mtt^9*mWW^2*s^6 - 804*ep^3*mtt^9*mWW^2*s^6 - 1920*ep^4*mtt^9*mWW^2*s^6 - 1104*ep^5*mtt^9*mWW^2*s^6 - 88*ep*mtt^8*mWW^3*s^6 + 162*ep^2*mtt^8*mWW^3*s^6 + 1202*ep^3*mtt^8*mWW^3*s^6 - 1056*ep^4*mtt^8*mWW^3*s^6 - 6424*ep^5*mtt^8*mWW^3*s^6 - 4416*ep^6*mtt^8*mWW^3*s^6 - 136*ep*mtt^7*mWW^4*s^6 - 758*ep^2*mtt^7*mWW^4*s^6 + 882*ep^3*mtt^7*mWW^4*s^6 + 10632*ep^4*mtt^7*mWW^4*s^6 + 18568*ep^5*mtt^7*mWW^4*s^6 + 9440*ep^6*mtt^7*mWW^4*s^6 + 184*ep*mtt^6*mWW^5*s^6 + 338*ep^2*mtt^6*mWW^5*s^6 - 1550*ep^3*mtt^6*mWW^5*s^6 - 4480*ep^4*mtt^6*mWW^5*s^6 - 3224*ep^5*mtt^6*mWW^5*s^6 - 448*ep^6*mtt^6*mWW^5*s^6 + 56*ep*mtt^5*mWW^6*s^6 + 626*ep^2*mtt^5*mWW^6*s^6 - 422*ep^3*mtt^5*mWW^6*s^6 - 10008*ep^4*mtt^5*mWW^6*s^6 - 19416*ep^5*mtt^5*mWW^6*s^6 - 10400*ep^6*mtt^5*mWW^6*s^6 - 104*ep*mtt^4*mWW^7*s^6 - 522*ep^2*mtt^4*mWW^7*s^6 + 582*ep^3*mtt^4*mWW^7*s^6 + 6688*ep^4*mtt^4*mWW^7*s^6 + 11384*ep^5*mtt^4*mWW^7*s^6 + 5696*ep^6*mtt^4*mWW^7*s^6 + 8*ep*mtt^3*mWW^8*s^6 + 46*ep^2*mtt^3*mWW^8*s^6 + 326*ep^3*mtt^3*mWW^8*s^6 + 1240*ep^4*mtt^3*mWW^8*s^6 + 1880*ep^5*mtt^3*mWW^8*s^6 + 928*ep^6*mtt^3*mWW^8*s^6 + 8*ep*mtt^2*mWW^9*s^6 + 22*ep^2*mtt^2*mWW^9*s^6 - 234*ep^3*mtt^2*mWW^9*s^6 - 1152*ep^4*mtt^2*mWW^9*s^6 - 1736*ep^5*mtt^2*mWW^9*s^6 - 832*ep^6*mtt^2*mWW^9*s^6 + 2*ep^2*mtt*mWW^10*s^6 + 18*ep^3*mtt*mWW^10*s^6 + 56*ep^4*mtt*mWW^10*s^6 + 72*ep^5*mtt*mWW^10*s^6 + 32*ep^6*mtt*mWW^10*s^6 - 180*ep*mtt^8*mWW^2*s^7 - 210*ep^2*mtt^8*mWW^2*s^7 + 2010*ep^3*mtt^8*mWW^2*s^7 + 4800*ep^4*mtt^8*mWW^2*s^7 + 2760*ep^5*mtt^8*mWW^2*s^7 + 140*ep*mtt^7*mWW^3*s^7 - 510*ep^2*mtt^7*mWW^3*s^7 - 2170*ep^3*mtt^7*mWW^3*s^7 + 4680*ep^4*mtt^7*mWW^3*s^7 + 17240*ep^5*mtt^7*mWW^3*s^7 + 11040*ep^6*mtt^7*mWW^3*s^7 + 356*ep*mtt^6*mWW^4*s^7 + 1646*ep^2*mtt^6*mWW^4*s^7 - 2542*ep^3*mtt^6*mWW^4*s^7 - 23248*ep^4*mtt^6*mWW^4*s^7 - 38296*ep^5*mtt^6*mWW^4*s^7 - 18880*ep^6*mtt^6*mWW^4*s^7 - 284*ep*mtt^5*mWW^5*s^7 - 270*ep^2*mtt^5*mWW^5*s^7 + 2542*ep^3*mtt^5*mWW^5*s^7 + 3384*ep^4*mtt^5*mWW^5*s^7 - 2888*ep^5*mtt^5*mWW^5*s^7 - 3744*ep^6*mtt^5*mWW^5*s^7 - 172*ep*mtt^4*mWW^6*s^7 - 1382*ep^2*mtt^4*mWW^6*s^7 + 974*ep^3*mtt^4*mWW^6*s^7 + 19936*ep^4*mtt^4*mWW^6*s^7 + 37592*ep^5*mtt^4*mWW^6*s^7 + 19840*ep^6*mtt^4*mWW^6*s^7 + 148*ep*mtt^3*mWW^7*s^7 + 790*ep^2*mtt^3*mWW^7*s^7 - 494*ep^3*mtt^3*mWW^7*s^7 - 8648*ep^4*mtt^3*mWW^7*s^7 - 15224*ep^5*mtt^3*mWW^7*s^7 - 7712*ep^6*mtt^3*mWW^7*s^7 - 4*ep*mtt^2*mWW^8*s^7 - 54*ep^2*mtt^2*mWW^8*s^7 - 442*ep^3*mtt^2*mWW^8*s^7 - 1488*ep^4*mtt^2*mWW^8*s^7 - 2056*ep^5*mtt^2*mWW^8*s^7 - 960*ep^6*mtt^2*mWW^8*s^7 - 4*ep*mtt*mWW^9*s^7 - 10*ep^2*mtt*mWW^9*s^7 + 122*ep^3*mtt*mWW^9*s^7 + 584*ep^4*mtt*mWW^9*s^7 + 872*ep^5*mtt*mWW^9*s^7 + 416*ep^6*mtt*mWW^9*s^7 + 240*ep*mtt^7*mWW^2*s^8 + 280*ep^2*mtt^7*mWW^2*s^8 - 2680*ep^3*mtt^7*mWW^2*s^8 - 6400*ep^4*mtt^7*mWW^2*s^8 - 3680*ep^5*mtt^7*mWW^2*s^8 - 80*ep*mtt^6*mWW^3*s^8 + 820*ep^2*mtt^6*mWW^3*s^8 + 1780*ep^3*mtt^6*mWW^3*s^8 - 8960*ep^4*mtt^6*mWW^3*s^8 - 24560*ep^5*mtt^6*mWW^3*s^8 - 14720*ep^6*mtt^6*mWW^3*s^8 - 464*ep*mtt^5*mWW^4*s^8 - 1804*ep^2*mtt^5*mWW^4*s^8 + 3588*ep^3*mtt^5*mWW^4*s^8 + 25872*ep^4*mtt^5*mWW^4*s^8 + 39824*ep^5*mtt^5*mWW^4*s^8 + 18880*ep^6*mtt^5*mWW^4*s^8 + 176*ep*mtt^4*mWW^5*s^8 - 280*ep^2*mtt^4*mWW^5*s^8 - 1928*ep^3*mtt^4*mWW^5*s^8 + 3744*ep^4*mtt^4*mWW^5*s^8 + 15072*ep^5*mtt^4*mWW^5*s^8 + 9856*ep^6*mtt^4*mWW^5*s^8 + 224*ep*mtt^3*mWW^6*s^8 + 1504*ep^2*mtt^3*mWW^6*s^8 - 1088*ep^3*mtt^3*mWW^6*s^8 - 20032*ep^4*mtt^3*mWW^6*s^8 - 36864*ep^5*mtt^3*mWW^6*s^8 - 19200*ep^6*mtt^3*mWW^6*s^8 - 96*ep*mtt^2*mWW^7*s^8 - 540*ep^2*mtt^2*mWW^7*s^8 + 148*ep^3*mtt^2*mWW^7*s^8 + 5216*ep^4*mtt^2*mWW^7*s^8 + 9488*ep^5*mtt^2*mWW^7*s^8 + 4864*ep^6*mtt^2*mWW^7*s^8 + 20*ep^2*mtt*mWW^8*s^8 + 180*ep^3*mtt*mWW^8*s^8 + 560*ep^4*mtt*mWW^8*s^8 + 720*ep^5*mtt*mWW^8*s^8 + 320*ep^6*mtt*mWW^8*s^8 - 180*ep*mtt^6*mWW^2*s^9 - 210*ep^2*mtt^6*mWW^2*s^9 + 2010*ep^3*mtt^6*mWW^2*s^9 + 4800*ep^4*mtt^6*mWW^2*s^9 + 2760*ep^5*mtt^6*mWW^2*s^9 - 20*ep*mtt^5*mWW^3*s^9 - 720*ep^2*mtt^5*mWW^3*s^9 - 500*ep^3*mtt^5*mWW^3*s^9 + 8760*ep^4*mtt^5*mWW^3*s^9 + 19600*ep^5*mtt^5*mWW^3*s^9 + 11040*ep^6*mtt^5*mWW^3*s^9 + 316*ep*mtt^4*mWW^4*s^9 + 1016*ep^2*mtt^4*mWW^4*s^9 - 2652*ep^3*mtt^4*mWW^4*s^9 - 15048*ep^4*mtt^4*mWW^4*s^9 - 21136*ep^5*mtt^4*mWW^4*s^9 - 9440*ep^6*mtt^4*mWW^4*s^9 - 4*ep*mtt^3*mWW^5*s^9 + 580*ep^2*mtt^3*mWW^5*s^9 + 512*ep^3*mtt^3*mWW^5*s^9 - 7496*ep^4*mtt^3*mWW^5*s^9 - 17248*ep^5*mtt^3*mWW^5*s^9 - 9824*ep^6*mtt^3*mWW^5*s^9 - 136*ep*mtt^2*mWW^6*s^9 - 806*ep^2*mtt^2*mWW^6*s^9 + 642*ep^3*mtt^2*mWW^6*s^9 + 10248*ep^4*mtt^2*mWW^6*s^9 + 18376*ep^5*mtt^2*mWW^6*s^9 + 9440*ep^6*mtt^2*mWW^6*s^9 + 24*ep*mtt*mWW^7*s^9 + 140*ep^2*mtt*mWW^7*s^9 - 12*ep^3*mtt*mWW^7*s^9 - 1264*ep^4*mtt*mWW^7*s^9 - 2352*ep^5*mtt*mWW^7*s^9 - 1216*ep^6*mtt*mWW^7*s^9 + 72*ep*mtt^5*mWW^2*s^10 + 84*ep^2*mtt^5*mWW^2*s^10 - 804*ep^3*mtt^5*mWW^2*s^10 - 1920*ep^4*mtt^5*mWW^2*s^10 - 1104*ep^5*mtt^5*mWW^2*s^10 + 40*ep*mtt^4*mWW^3*s^10 + 330*ep^2*mtt^4*mWW^3*s^10 - 134*ep^3*mtt^4*mWW^3*s^10 - 4320*ep^4*mtt^4*mWW^3*s^10 - 8312*ep^5*mtt^4*mWW^3*s^10 - 4416*ep^6*mtt^4*mWW^3*s^10 - 104*ep*mtt^3*mWW^4*s^10 - 254*ep^2*mtt^3*mWW^4*s^10 + 970*ep^3*mtt^3*mWW^4*s^10 + 4072*ep^4*mtt^3*mWW^4*s^10 + 4840*ep^5*mtt^3*mWW^4*s^10 + 1888*ep^6*mtt^3*mWW^4*s^10 - 40*ep*mtt^2*mWW^5*s^10 - 330*ep^2*mtt^2*mWW^5*s^10 + 134*ep^3*mtt^2*mWW^5*s^10 + 4320*ep^4*mtt^2*mWW^5*s^10 + 8312*ep^5*mtt^2*mWW^5*s^10 + 4416*ep^6*mtt^2*mWW^5*s^10 + 32*ep*mtt*mWW^6*s^10 + 170*ep^2*mtt*mWW^6*s^10 - 166*ep^3*mtt*mWW^6*s^10 - 2152*ep^4*mtt*mWW^6*s^10 - 3736*ep^5*mtt*mWW^6*s^10 - 1888*ep^6*mtt*mWW^6*s^10 - 12*ep*mtt^4*mWW^2*s^11 - 14*ep^2*mtt^4*mWW^2*s^11 + 134*ep^3*mtt^4*mWW^2*s^11 + 320*ep^4*mtt^4*mWW^2*s^11 + 184*ep^5*mtt^4*mWW^2*s^11 - 12*ep*mtt^3*mWW^3*s^11 - 62*ep^2*mtt^3*mWW^3*s^11 + 78*ep^3*mtt^3*mWW^3*s^11 + 856*ep^4*mtt^3*mWW^3*s^11 + 1464*ep^5*mtt^3*mWW^3*s^11 + 736*ep^6*mtt^3*mWW^3*s^11 + 12*ep*mtt^2*mWW^4*s^11 + 14*ep^2*mtt^2*mWW^4*s^11 - 134*ep^3*mtt^2*mWW^4*s^11 - 320*ep^4*mtt^2*mWW^4*s^11 - 184*ep^5*mtt^2*mWW^4*s^11 + 12*ep*mtt*mWW^5*s^11 + 62*ep^2*mtt*mWW^5*s^11 - 78*ep^3*mtt*mWW^5*s^11 - 856*ep^4*mtt*mWW^5*s^11 - 1464*ep^5*mtt*mWW^5*s^11 - 736*ep^6*mtt*mWW^5*s^11 - 15*ep*mtt^12*mWW*s^3*t - 129*ep^2*mtt^12*mWW*s^3*t - 264*ep^3*mtt^12*mWW*s^3*t + 444*ep^4*mtt^12*mWW*s^3*t + 2016*ep^5*mtt^12*mWW*s^3*t + 1728*ep^6*mtt^12*mWW*s^3*t + 60*ep*mtt^11*mWW^2*s^3*t + 510*ep^2*mtt^11*mWW^2*s^3*t + 996*ep^3*mtt^11*mWW^2*s^3*t - 1992*ep^4*mtt^11*mWW^2*s^3*t - 8400*ep^5*mtt^11*mWW^2*s^3*t - 7104*ep^6*mtt^11*mWW^2*s^3*t - 72*ep*mtt^10*mWW^3*s^3*t - 588*ep^2*mtt^10*mWW^3*s^3*t - 942*ep^3*mtt^10*mWW^3*s^3*t + 3360*ep^4*mtt^10*mWW^3*s^3*t + 11688*ep^5*mtt^10*mWW^3*s^3*t + 9504*ep^6*mtt^10*mWW^3*s^3*t - 12*ep*mtt^9*mWW^4*s^3*t - 162*ep^2*mtt^9*mWW^4*s^3*t - 852*ep^3*mtt^9*mWW^4*s^3*t - 2184*ep^4*mtt^9*mWW^4*s^3*t - 2736*ep^5*mtt^9*mWW^4*s^3*t - 1344*ep^6*mtt^9*mWW^4*s^3*t + 90*ep*mtt^8*mWW^5*s^3*t + 810*ep^2*mtt^8*mWW^5*s^3*t + 2010*ep^3*mtt^8*mWW^5*s^3*t - 840*ep^4*mtt^8*mWW^5*s^3*t - 8760*ep^5*mtt^8*mWW^5*s^3*t - 8160*ep^6*mtt^8*mWW^5*s^3*t - 60*ep*mtt^7*mWW^6*s^3*t - 486*ep^2*mtt^7*mWW^6*s^3*t - 756*ep^3*mtt^7*mWW^6*s^3*t + 2856*ep^4*mtt^7*mWW^6*s^3*t + 9744*ep^5*mtt^7*mWW^6*s^3*t + 7872*ep^6*mtt^7*mWW^6*s^3*t - 60*ep^2*mtt^6*mWW^7*s^3*t - 666*ep^3*mtt^6*mWW^7*s^3*t - 2688*ep^4*mtt^6*mWW^7*s^3*t - 4680*ep^5*mtt^6*mWW^7*s^3*t - 2976*ep^6*mtt^6*mWW^7*s^3*t + 12*ep*mtt^5*mWW^8*s^3*t + 138*ep^2*mtt^5*mWW^8*s^3*t + 612*ep^3*mtt^5*mWW^8*s^3*t + 1320*ep^4*mtt^5*mWW^8*s^3*t + 1392*ep^5*mtt^5*mWW^8*s^3*t + 576*ep^6*mtt^5*mWW^8*s^3*t - 3*ep*mtt^4*mWW^9*s^3*t - 33*ep^2*mtt^4*mWW^9*s^3*t - 138*ep^3*mtt^4*mWW^9*s^3*t - 276*ep^4*mtt^4*mWW^9*s^3*t - 264*ep^5*mtt^4*mWW^9*s^3*t - 96*ep^6*mtt^4*mWW^9*s^3*t + 104*ep*mtt^11*mWW*s^4*t + 886*ep^2*mtt^11*mWW*s^4*t + 1823*ep^3*mtt^11*mWW*s^4*t - 2557*ep^4*mtt^11*mWW*s^4*t - 11932*ep^5*mtt^11*mWW*s^4*t - 9900*ep^6*mtt^11*mWW*s^4*t + 4*mtt^10*mWW^2*s^4*t - 383*ep*mtt^10*mWW^2*s^4*t - 3225*ep^2*mtt^10*mWW^2*s^4*t - 5717*ep^3*mtt^10*mWW^2*s^4*t + 13923*ep^4*mtt^10*mWW^2*s^4*t + 52000*ep^5*mtt^10*mWW^2*s^4*t + 41660*ep^6*mtt^10*mWW^2*s^4*t - 16*mtt^9*mWW^3*s^4*t + 347*ep*mtt^9*mWW^3*s^4*t + 3185*ep^2*mtt^9*mWW^3*s^4*t + 4282*ep^3*mtt^9*mWW^3*s^4*t - 22768*ep^4*mtt^9*mWW^3*s^4*t - 70896*ep^5*mtt^9*mWW^3*s^4*t - 55296*ep^6*mtt^9*mWW^3*s^4*t + 20*mtt^8*mWW^4*s^4*t + 273*ep*mtt^8*mWW^4*s^4*t + 1429*ep^2*mtt^8*mWW^4*s^4*t + 3654*ep^3*mtt^8*mWW^4*s^4*t + 5744*ep^4*mtt^8*mWW^4*s^4*t + 7152*ep^5*mtt^8*mWW^4*s^4*t + 5152*ep^6*mtt^8*mWW^4*s^4*t - 549*ep*mtt^7*mWW^5*s^4*t - 4101*ep^2*mtt^7*mWW^5*s^4*t - 6798*ep^3*mtt^7*mWW^5*s^4*t + 16326*ep^4*mtt^7*mWW^5*s^4*t + 58848*ep^5*mtt^7*mWW^5*s^4*t + 46056*ep^6*mtt^7*mWW^5*s^4*t - 20*mtt^6*mWW^6*s^4*t + 107*ep*mtt^6*mWW^6*s^4*t + 1669*ep^2*mtt^6*mWW^6*s^4*t + 2986*ep^3*mtt^6*mWW^6*s^4*t - 11594*ep^4*mtt^6*mWW^6*s^4*t - 40920*ep^5*mtt^6*mWW^6*s^4*t - 33576*ep^6*mtt^6*mWW^6*s^4*t + 16*mtt^5*mWW^7*s^4*t + 169*ep*mtt^5*mWW^7*s^4*t + 455*ep^2*mtt^5*mWW^7*s^4*t + 106*ep^3*mtt^5*mWW^7*s^4*t + 216*ep^4*mtt^5*mWW^7*s^4*t + 3808*ep^5*mtt^5*mWW^7*s^4*t + 4704*ep^6*mtt^5*mWW^7*s^4*t - 4*mtt^4*mWW^8*s^4*t - 61*ep*mtt^4*mWW^8*s^4*t - 285*ep^2*mtt^4*mWW^8*s^4*t - 538*ep^3*mtt^4*mWW^8*s^4*t - 168*ep^4*mtt^4*mWW^8*s^4*t + 704*ep^5*mtt^4*mWW^8*s^4*t + 640*ep^6*mtt^4*mWW^8*s^4*t - 7*ep*mtt^3*mWW^9*s^4*t - 9*ep^2*mtt^3*mWW^9*s^4*t + 235*ep^3*mtt^3*mWW^9*s^4*t + 975*ep^4*mtt^3*mWW^9*s^4*t + 1356*ep^5*mtt^3*mWW^9*s^4*t + 612*ep^6*mtt^3*mWW^9*s^4*t - 4*ep^2*mtt^2*mWW^10*s^4*t - 33*ep^3*mtt^2*mWW^10*s^4*t - 97*ep^4*mtt^2*mWW^10*s^4*t - 120*ep^5*mtt^2*mWW^10*s^4*t - 52*ep^6*mtt^2*mWW^10*s^4*t - 326*ep*mtt^10*mWW*s^5*t - 2723*ep^2*mtt^10*mWW*s^5*t - 5303*ep^3*mtt^10*mWW*s^5*t + 7256*ep^4*mtt^10*mWW*s^5*t + 30904*ep^5*mtt^10*mWW*s^5*t + 23496*ep^6*mtt^10*mWW*s^5*t - 24*mtt^9*mWW^2*s^5*t + 1235*ep*mtt^9*mWW^2*s^5*t + 9354*ep^2*mtt^9*mWW^2*s^5*t + 11560*ep^3*mtt^9*mWW^2*s^5*t - 52501*ep^4*mtt^9*mWW^2*s^5*t - 150648*ep^5*mtt^9*mWW^2*s^5*t - 107420*ep^6*mtt^9*mWW^2*s^5*t + 76*mtt^8*mWW^3*s^5*t - 991*ep*mtt^8*mWW^3*s^5*t - 7827*ep^2*mtt^8*mWW^3*s^5*t - 3782*ep^3*mtt^8*mWW^3*s^5*t + 75332*ep^4*mtt^8*mWW^3*s^5*t + 188760*ep^5*mtt^8*mWW^3*s^5*t + 134592*ep^6*mtt^8*mWW^3*s^5*t - 60*mtt^7*mWW^4*s^5*t - 1101*ep*mtt^7*mWW^4*s^5*t - 5605*ep^2*mtt^7*mWW^4*s^5*t - 5624*ep^3*mtt^7*mWW^4*s^5*t + 19212*ep^4*mtt^7*mWW^4*s^5*t + 39680*ep^5*mtt^7*mWW^4*s^5*t + 15808*ep^6*mtt^7*mWW^4*s^5*t - 40*mtt^6*mWW^5*s^5*t + 1605*ep*mtt^6*mWW^5*s^5*t + 10471*ep^2*mtt^6*mWW^5*s^5*t + 5336*ep^3*mtt^6*mWW^5*s^5*t - 82020*ep^4*mtt^6*mWW^5*s^5*t - 190664*ep^5*mtt^6*mWW^5*s^5*t - 124176*ep^6*mtt^6*mWW^5*s^5*t + 80*mtt^5*mWW^6*s^5*t - 7*ep*mtt^5*mWW^6*s^5*t - 2765*ep^2*mtt^5*mWW^6*s^5*t - 6248*ep^3*mtt^5*mWW^6*s^5*t + 14610*ep^4*mtt^5*mWW^6*s^5*t + 60528*ep^5*mtt^5*mWW^6*s^5*t + 51528*ep^6*mtt^5*mWW^6*s^5*t - 36*mtt^4*mWW^7*s^5*t - 541*ep*mtt^4*mWW^7*s^5*t - 1273*ep^2*mtt^4*mWW^7*s^5*t + 5366*ep^3*mtt^4*mWW^7*s^5*t + 25372*ep^4*mtt^4*mWW^7*s^5*t + 32264*ep^5*mtt^4*mWW^7*s^5*t + 11328*ep^6*mtt^4*mWW^7*s^5*t + 4*mtt^3*mWW^8*s^5*t + 97*ep*mtt^3*mWW^8*s^5*t + 257*ep^2*mtt^3*mWW^8*s^5*t - 960*ep^3*mtt^3*mWW^8*s^5*t - 4916*ep^4*mtt^3*mWW^8*s^5*t - 6880*ep^5*mtt^3*mWW^8*s^5*t - 3040*ep^6*mtt^3*mWW^8*s^5*t + 29*ep*mtt^2*mWW^9*s^5*t + 104*ep^2*mtt^2*mWW^9*s^5*t - 401*ep^3*mtt^2*mWW^9*s^5*t - 2516*ep^4*mtt^2*mWW^9*s^5*t - 4176*ep^5*mtt^2*mWW^9*s^5*t - 2232*ep^6*mtt^2*mWW^9*s^5*t + 7*ep^2*mtt*mWW^10*s^5*t + 56*ep^3*mtt*mWW^10*s^5*t + 171*ep^4*mtt*mWW^10*s^5*t + 232*ep^5*mtt*mWW^10*s^5*t + 116*ep^6*mtt*mWW^10*s^5*t + 612*ep*mtt^9*mWW*s^6*t + 4956*ep^2*mtt^9*mWW*s^6*t + 8319*ep^3*mtt^9*mWW*s^6*t - 14703*ep^4*mtt^9*mWW*s^6*t - 47748*ep^5*mtt^9*mWW*s^6*t - 29844*ep^6*mtt^9*mWW*s^6*t + 60*mtt^8*mWW^2*s^6*t - 2603*ep*mtt^8*mWW^2*s^6*t - 16570*ep^2*mtt^8*mWW^2*s^6*t - 6205*ep^3*mtt^8*mWW^2*s^6*t + 128236*ep^4*mtt^8*mWW^2*s^6*t + 273984*ep^5*mtt^8*mWW^2*s^6*t + 163368*ep^6*mtt^8*mWW^2*s^6*t - 140*mtt^7*mWW^3*s^6*t + 2047*ep*mtt^7*mWW^3*s^6*t + 11489*ep^2*mtt^7*mWW^3*s^6*t - 10150*ep^3*mtt^7*mWW^3*s^6*t - 145638*ep^4*mtt^7*mWW^3*s^6*t - 283752*ep^5*mtt^7*mWW^3*s^6*t - 175512*ep^6*mtt^7*mWW^3*s^6*t + 36*mtt^6*mWW^4*s^6*t + 2303*ep*mtt^6*mWW^4*s^6*t + 12701*ep^2*mtt^6*mWW^4*s^6*t - 260*ep^3*mtt^6*mWW^4*s^6*t - 108610*ep^4*mtt^6*mWW^4*s^6*t - 197928*ep^5*mtt^6*mWW^4*s^6*t - 95320*ep^6*mtt^6*mWW^4*s^6*t + 128*mtt^5*mWW^5*s^6*t - 2939*ep*mtt^5*mWW^5*s^6*t - 17191*ep^2*mtt^5*mWW^5*s^6*t + 8114*ep^3*mtt^5*mWW^5*s^6*t + 183220*ep^4*mtt^5*mWW^5*s^6*t + 342984*ep^5*mtt^5*mWW^5*s^6*t + 190816*ep^6*mtt^5*mWW^5*s^6*t - 100*mtt^4*mWW^6*s^6*t + 43*ep*mtt^4*mWW^6*s^6*t + 3129*ep^2*mtt^4*mWW^6*s^6*t + 7656*ep^3*mtt^4*mWW^6*s^6*t - 3306*ep^4*mtt^4*mWW^6*s^6*t - 29152*ep^5*mtt^4*mWW^6*s^6*t - 26120*ep^6*mtt^4*mWW^6*s^6*t + 12*mtt^3*mWW^7*s^6*t + 601*ep*mtt^3*mWW^7*s^6*t + 1751*ep^2*mtt^3*mWW^7*s^6*t - 8610*ep^3*mtt^3*mWW^7*s^6*t - 45418*ep^4*mtt^3*mWW^7*s^6*t - 67096*ep^5*mtt^3*mWW^7*s^6*t - 30952*ep^6*mtt^3*mWW^7*s^6*t + 4*mtt^2*mWW^8*s^6*t - 47*ep*mtt^2*mWW^8*s^6*t - 221*ep^2*mtt^2*mWW^8*s^6*t + 892*ep^3*mtt^2*mWW^8*s^6*t + 4762*ep^4*mtt^2*mWW^8*s^6*t + 5992*ep^5*mtt^2*mWW^8*s^6*t + 1848*ep^6*mtt^2*mWW^8*s^6*t - 17*ep*mtt*mWW^9*s^6*t - 45*ep^2*mtt*mWW^9*s^6*t + 231*ep^3*mtt*mWW^9*s^6*t + 1419*ep^4*mtt*mWW^9*s^6*t + 2684*ep^5*mtt*mWW^9*s^6*t + 1716*ep^6*mtt*mWW^9*s^6*t + ep^2*mWW^10*s^6*t + 13*ep^3*mWW^10*s^6*t + 38*ep^4*mWW^10*s^6*t + 32*ep^5*mWW^10*s^6*t - 760*ep*mtt^8*mWW*s^7*t - 5915*ep^2*mtt^8*mWW*s^7*t - 7375*ep^3*mtt^8*mWW*s^7*t + 23090*ep^4*mtt^8*mWW*s^7*t + 51680*ep^5*mtt^8*mWW*s^7*t + 22320*ep^6*mtt^8*mWW*s^7*t - 80*mtt^7*mWW^2*s^7*t + 3695*ep*mtt^7*mWW^2*s^7*t + 19715*ep^2*mtt^7*mWW^2*s^7*t - 12000*ep^3*mtt^7*mWW^2*s^7*t - 201530*ep^4*mtt^7*mWW^2*s^7*t - 342200*ep^5*mtt^7*mWW^2*s^7*t - 166360*ep^6*mtt^7*mWW^2*s^7*t + 120*mtt^6*mWW^3*s^7*t - 2687*ep*mtt^6*mWW^3*s^7*t - 10757*ep^2*mtt^6*mWW^3*s^7*t + 25610*ep^3*mtt^6*mWW^3*s^7*t + 166004*ep^4*mtt^6*mWW^3*s^7*t + 254664*ep^5*mtt^6*mWW^3*s^7*t + 128640*ep^6*mtt^6*mWW^3*s^7*t + 56*mtt^5*mWW^4*s^7*t - 3203*ep*mtt^5*mWW^4*s^7*t - 17819*ep^2*mtt^5*mWW^4*s^7*t + 13880*ep^3*mtt^5*mWW^4*s^7*t + 207354*ep^4*mtt^5*mWW^4*s^7*t + 355512*ep^5*mtt^5*mWW^4*s^7*t + 171672*ep^6*mtt^5*mWW^4*s^7*t - 140*mtt^4*mWW^5*s^7*t + 3500*ep*mtt^4*mWW^5*s^7*t + 18318*ep^2*mtt^4*mWW^5*s^7*t - 20336*ep^3*mtt^4*mWW^5*s^7*t - 218864*ep^4*mtt^4*mWW^5*s^7*t - 354408*ep^5*mtt^4*mWW^5*s^7*t - 168176*ep^6*mtt^4*mWW^5*s^7*t + 28*mtt^3*mWW^6*s^7*t - 291*ep*mtt^3*mWW^6*s^7*t - 2529*ep^2*mtt^3*mWW^6*s^7*t - 4060*ep^3*mtt^3*mWW^6*s^7*t - 2894*ep^4*mtt^3*mWW^6*s^7*t - 10808*ep^5*mtt^3*mWW^6*s^7*t - 13160*ep^6*mtt^3*mWW^6*s^7*t + 20*mtt^2*mWW^7*s^7*t - 251*ep*mtt^2*mWW^7*s^7*t - 1097*ep^2*mtt^2*mWW^7*s^7*t + 4360*ep^3*mtt^2*mWW^7*s^7*t + 27900*ep^4*mtt^2*mWW^7*s^7*t + 46816*ep^5*mtt^2*mWW^7*s^7*t + 25152*ep^6*mtt^2*mWW^7*s^7*t - 4*mtt*mWW^8*s^7*t - ep*mtt*mWW^8*s^7*t + 97*ep^2*mtt*mWW^8*s^7*t - 172*ep^3*mtt*mWW^8*s^7*t - 1490*ep^4*mtt*mWW^8*s^7*t - 1672*ep^5*mtt*mWW^8*s^7*t - 88*ep^6*mtt*mWW^8*s^7*t - 2*ep*mWW^9*s^7*t - 13*ep^2*mWW^9*s^7*t + 93*ep^3*mWW^9*s^7*t + 430*ep^4*mWW^9*s^7*t + 416*ep^5*mWW^9*s^7*t + 640*ep*mtt^7*mWW*s^8*t + 4774*ep^2*mtt^7*mWW*s^8*t + 3349*ep^3*mtt^7*mWW*s^8*t - 25819*ep^4*mtt^7*mWW*s^8*t - 42596*ep^5*mtt^7*mWW*s^8*t - 11028*ep^6*mtt^7*mWW*s^8*t + 60*mtt^6*mWW^2*s^8*t - 3405*ep*mtt^6*mWW^2*s^8*t - 15925*ep^2*mtt^6*mWW^2*s^8*t + 23169*ep^3*mtt^6*mWW^2*s^8*t + 198027*ep^4*mtt^6*mWW^2*s^8*t + 292320*ep^5*mtt^6*mWW^2*s^8*t + 119884*ep^6*mtt^6*mWW^2*s^8*t - 40*mtt^5*mWW^3*s^8*t + 1985*ep*mtt^5*mWW^3*s^8*t + 6131*ep^2*mtt^5*mWW^3*s^8*t - 22418*ep^3*mtt^5*mWW^3*s^8*t - 105556*ep^4*mtt^5*mWW^3*s^8*t - 129504*ep^5*mtt^5*mWW^3*s^8*t - 48144*ep^6*mtt^5*mWW^3*s^8*t - 84*mtt^4*mWW^4*s^8*t + 3031*ep*mtt^4*mWW^4*s^8*t + 15605*ep^2*mtt^4*mWW^4*s^8*t - 21338*ep^3*mtt^4*mWW^4*s^8*t - 207242*ep^4*mtt^4*mWW^4*s^8*t - 331664*ep^5*mtt^4*mWW^4*s^8*t - 152376*ep^6*mtt^4*mWW^4*s^8*t + 52*mtt^3*mWW^5*s^8*t - 2571*ep*mtt^3*mWW^5*s^8*t - 12121*ep^2*mtt^3*mWW^5*s^8*t + 18209*ep^3*mtt^3*mWW^5*s^8*t + 149241*ep^4*mtt^3*mWW^5*s^8*t + 212068*ep^5*mtt^3*mWW^5*s^8*t + 81180*ep^6*mtt^3*mWW^5*s^8*t + 24*mtt^2*mWW^6*s^8*t + 310*ep*mtt^2*mWW^6*s^8*t + 1472*ep^2*mtt^2*mWW^6*s^8*t - 83*ep^3*mtt^2*mWW^6*s^8*t - 2949*ep^4*mtt^2*mWW^6*s^8*t + 11656*ep^5*mtt^2*mWW^6*s^8*t + 19276*ep^6*mtt^2*mWW^6*s^8*t - 12*mtt*mWW^7*s^8*t + 10*ep*mtt*mWW^7*s^8*t + 102*ep^2*mtt*mWW^7*s^8*t - 538*ep^3*mtt*mWW^7*s^8*t - 4354*ep^4*mtt*mWW^7*s^8*t - 9912*ep^5*mtt*mWW^7*s^8*t - 7256*ep^6*mtt*mWW^7*s^8*t + 10*ep^2*mWW^8*s^8*t + 130*ep^3*mWW^8*s^8*t + 380*ep^4*mWW^8*s^8*t + 320*ep^5*mWW^8*s^8*t - 354*ep*mtt^6*mWW*s^9*t - 2541*ep^2*mtt^6*mWW*s^9*t - 333*ep^3*mtt^6*mWW*s^9*t + 18372*ep^4*mtt^6*mWW*s^9*t + 25752*ep^5*mtt^6*mWW*s^9*t + 4680*ep^6*mtt^6*mWW*s^9*t - 24*mtt^5*mWW^2*s^9*t + 1913*ep*mtt^5*mWW^2*s^9*t + 8320*ep^2*mtt^5*mWW^2*s^9*t - 16688*ep^3*mtt^5*mWW^2*s^9*t - 116353*ep^4*mtt^5*mWW^2*s^9*t - 160680*ep^5*mtt^5*mWW^2*s^9*t - 59820*ep^6*mtt^5*mWW^2*s^9*t - 4*mtt^4*mWW^3*s^9*t - 709*ep*mtt^4*mWW^3*s^9*t - 1757*ep^2*mtt^4*mWW^3*s^9*t + 8278*ep^3*mtt^4*mWW^3*s^9*t + 31092*ep^4*mtt^4*mWW^3*s^9*t + 28200*ep^5*mtt^4*mWW^3*s^9*t + 3936*ep^6*mtt^4*mWW^3*s^9*t + 36*mtt^3*mWW^4*s^9*t - 1787*ep*mtt^3*mWW^4*s^9*t - 8309*ep^2*mtt^3*mWW^4*s^9*t + 14816*ep^3*mtt^3*mWW^4*s^9*t + 116050*ep^4*mtt^3*mWW^4*s^9*t + 172416*ep^5*mtt^3*mWW^4*s^9*t + 72616*ep^6*mtt^3*mWW^4*s^9*t + 4*mtt^2*mWW^5*s^9*t + 1043*ep*mtt^2*mWW^5*s^9*t + 4688*ep^2*mtt^2*mWW^5*s^9*t - 7899*ep^3*mtt^2*mWW^5*s^9*t - 57428*ep^4*mtt^2*mWW^5*s^9*t - 72032*ep^5*mtt^2*mWW^5*s^9*t - 19432*ep^6*mtt^2*mWW^5*s^9*t - 12*mtt*mWW^6*s^9*t - 118*ep*mtt*mWW^6*s^9*t - 639*ep^2*mtt*mWW^6*s^9*t + 664*ep^3*mtt*mWW^6*s^9*t + 5007*ep^4*mtt*mWW^6*s^9*t + 840*ep^5*mtt*mWW^6*s^9*t - 5820*ep^6*mtt*mWW^6*s^9*t + 12*ep*mWW^7*s^9*t + 118*ep^2*mWW^7*s^9*t - 38*ep^3*mWW^7*s^9*t - 1060*ep^4*mWW^7*s^9*t - 1216*ep^5*mWW^7*s^9*t + 116*ep*mtt^5*mWW*s^10*t + 808*ep^2*mtt^5*mWW*s^10*t - 307*ep^3*mtt^5*mWW*s^10*t - 7321*ep^4*mtt^5*mWW*s^10*t - 9724*ep^5*mtt^5*mWW*s^10*t - 1836*ep^6*mtt^5*mWW*s^10*t + 4*mtt^4*mWW^2*s^10*t - 585*ep*mtt^4*mWW^2*s^10*t - 2504*ep^2*mtt^4*mWW^2*s^10*t + 5585*ep^3*mtt^4*mWW^2*s^10*t + 37046*ep^4*mtt^4*mWW^2*s^10*t + 50368*ep^5*mtt^4*mWW^2*s^10*t + 18320*ep^6*mtt^4*mWW^2*s^10*t + 4*mtt^3*mWW^3*s^10*t + 69*ep*mtt^3*mWW^3*s^10*t + 75*ep^2*mtt^3*mWW^3*s^10*t - 738*ep^3*mtt^3*mWW^3*s^10*t - 838*ep^4*mtt^3*mWW^3*s^10*t + 2424*ep^5*mtt^3*mWW^3*s^10*t + 3048*ep^6*mtt^3*mWW^3*s^10*t - 4*mtt^2*mWW^4*s^10*t + 569*ep*mtt^2*mWW^4*s^10*t + 2497*ep^2*mtt^2*mWW^4*s^10*t - 4856*ep^3*mtt^2*mWW^4*s^10*t - 34748*ep^4*mtt^2*mWW^4*s^10*t - 48504*ep^5*mtt^2*mWW^4*s^10*t - 18352*ep^6*mtt^2*mWW^4*s^10*t - 4*mtt*mWW^5*s^10*t - 185*ep*mtt*mWW^5*s^10*t - 929*ep^2*mtt*mWW^5*s^10*t + 1435*ep^3*mtt*mWW^5*s^10*t + 11047*ep^4*mtt*mWW^5*s^10*t + 12700*ep^5*mtt*mWW^5*s^10*t + 1892*ep^6*mtt*mWW^5*s^10*t + 16*ep*mWW^6*s^10*t + 149*ep^2*mWW^6*s^10*t - 159*ep^3*mWW^6*s^10*t - 1730*ep^4*mWW^6*s^10*t - 1888*ep^5*mWW^6*s^10*t - 17*ep*mtt^4*mWW*s^11*t - 116*ep^2*mtt^4*mWW*s^11*t + 91*ep^3*mtt^4*mWW*s^11*t + 1238*ep^4*mtt^4*mWW*s^11*t + 1648*ep^5*mtt^4*mWW*s^11*t + 384*ep^6*mtt^4*mWW*s^11*t + 73*ep*mtt^3*mWW^2*s^11*t + 325*ep^2*mtt^3*mWW^2*s^11*t - 700*ep^3*mtt^3*mWW^2*s^11*t - 4856*ep^4*mtt^3*mWW^2*s^11*t - 6744*ep^5*mtt^3*mWW^2*s^11*t - 2528*ep^6*mtt^3*mWW^2*s^11*t + 11*ep*mtt^2*mWW^3*s^11*t + 49*ep^2*mtt^2*mWW^3*s^11*t - 140*ep^3*mtt^2*mWW^3*s^11*t - 988*ep^4*mtt^2*mWW^3*s^11*t - 1584*ep^5*mtt^2*mWW^3*s^11*t - 768*ep^6*mtt^2*mWW^3*s^11*t - 73*ep*mtt*mWW^4*s^11*t - 337*ep^2*mtt*mWW^4*s^11*t + 580*ep^3*mtt*mWW^4*s^11*t + 4424*ep^4*mtt*mWW^4*s^11*t + 6072*ep^5*mtt*mWW^4*s^11*t + 2144*ep^6*mtt*mWW^4*s^11*t + 6*ep*mWW^5*s^11*t + 55*ep^2*mWW^5*s^11*t - 71*ep^3*mWW^5*s^11*t - 682*ep^4*mWW^5*s^11*t - 736*ep^5*mWW^5*s^11*t - 15*ep*mtt^13*s^2*t^2 - 129*ep^2*mtt^13*s^2*t^2 - 264*ep^3*mtt^13*s^2*t^2 + 444*ep^4*mtt^13*s^2*t^2 + 2016*ep^5*mtt^13*s^2*t^2 + 1728*ep^6*mtt^13*s^2*t^2 + 66*ep*mtt^12*mWW*s^2*t^2 + 492*ep^2*mtt^12*mWW*s^2*t^2 + 378*ep^3*mtt^12*mWW*s^2*t^2 - 4866*ep^4*mtt^12*mWW*s^2*t^2 - 13476*ep^5*mtt^12*mWW*s^2*t^2 - 10224*ep^6*mtt^12*mWW*s^2*t^2 - 84*ep*mtt^11*mWW^2*s^2*t^2 - 414*ep^2*mtt^11*mWW^2*s^2*t^2 + 1782*ep^3*mtt^11*mWW^2*s^2*t^2 + 14910*ep^4*mtt^11*mWW^2*s^2*t^2 + 31548*ep^5*mtt^11*mWW^2*s^2*t^2 + 21648*ep^6*mtt^11*mWW^2*s^2*t^2 - 24*ep*mtt^10*mWW^3*s^2*t^2 - 594*ep^2*mtt^10*mWW^3*s^2*t^2 - 4674*ep^3*mtt^10*mWW^3*s^2*t^2 - 16218*ep^4*mtt^10*mWW^3*s^2*t^2 - 25812*ep^5*mtt^10*mWW^3*s^2*t^2 - 15408*ep^6*mtt^10*mWW^3*s^2*t^2 + 126*ep*mtt^9*mWW^4*s^2*t^2 + 1056*ep^2*mtt^9*mWW^4*s^2*t^2 + 2166*ep^3*mtt^9*mWW^4*s^2*t^2 - 2778*ep^4*mtt^9*mWW^4*s^2*t^2 - 13092*ep^5*mtt^9*mWW^4*s^2*t^2 - 10608*ep^6*mtt^9*mWW^4*s^2*t^2 - 60*ep*mtt^8*mWW^5*s^2*t^2 - 66*ep^2*mtt^8*mWW^5*s^2*t^2 + 3714*ep^3*mtt^8*mWW^5*s^2*t^2 + 19986*ep^4*mtt^8*mWW^5*s^2*t^2 + 37764*ep^5*mtt^8*mWW^5*s^2*t^2 + 24432*ep^6*mtt^8*mWW^5*s^2*t^2 - 36*ep*mtt^7*mWW^6*s^2*t^2 - 642*ep^2*mtt^7*mWW^6*s^2*t^2 - 4398*ep^3*mtt^7*mWW^6*s^2*t^2 - 14454*ep^4*mtt^7*mWW^6*s^2*t^2 - 22764*ep^5*mtt^7*mWW^6*s^2*t^2 - 13776*ep^6*mtt^7*mWW^6*s^2*t^2 + 24*ep*mtt^6*mWW^7*s^2*t^2 + 234*ep^2*mtt^6*mWW^7*s^2*t^2 + 858*ep^3*mtt^6*mWW^7*s^2*t^2 + 1650*ep^4*mtt^6*mWW^7*s^2*t^2 + 2052*ep^5*mtt^6*mWW^7*s^2*t^2 + 1392*ep^6*mtt^6*mWW^7*s^2*t^2 + 9*ep*mtt^5*mWW^8*s^2*t^2 + 129*ep^2*mtt^5*mWW^8*s^2*t^2 + 714*ep^3*mtt^5*mWW^8*s^2*t^2 + 1878*ep^4*mtt^5*mWW^8*s^2*t^2 + 2292*ep^5*mtt^5*mWW^8*s^2*t^2 + 1008*ep^6*mtt^5*mWW^8*s^2*t^2 - 6*ep*mtt^4*mWW^9*s^2*t^2 - 66*ep^2*mtt^4*mWW^9*s^2*t^2 - 276*ep^3*mtt^4*mWW^9*s^2*t^2 - 552*ep^4*mtt^4*mWW^9*s^2*t^2 - 528*ep^5*mtt^4*mWW^9*s^2*t^2 - 192*ep^6*mtt^4*mWW^9*s^2*t^2 + 149*ep*mtt^12*s^3*t^2 + 1182*ep^2*mtt^12*s^3*t^2 + 1927*ep^3*mtt^12*s^3*t^2 - 5530*ep^4*mtt^12*s^3*t^2 - 19200*ep^5*mtt^12*s^3*t^2 - 15008*ep^6*mtt^12*s^3*t^2 + 4*mtt^11*mWW*s^3*t^2 - 401*ep*mtt^11*mWW*s^3*t^2 - 2918*ep^2*mtt^11*mWW*s^3*t^2 - 802*ep^3*mtt^11*mWW*s^3*t^2 + 33791*ep^4*mtt^11*mWW*s^3*t^2 + 83694*ep^5*mtt^11*mWW*s^3*t^2 + 59408*ep^6*mtt^11*mWW*s^3*t^2 + 85*ep*mtt^10*mWW^2*s^3*t^2 - 941*ep^2*mtt^10*mWW^2*s^3*t^2 - 16871*ep^3*mtt^10*mWW^2*s^3*t^2 - 71965*ep^4*mtt^10*mWW^2*s^3*t^2 - 121166*ep^5*mtt^10*mWW^2*s^3*t^2 - 71664*ep^6*mtt^10*mWW^2*s^3*t^2 - 52*mtt^9*mWW^3*s^3*t^2 + 417*ep*mtt^9*mWW^3*s^3*t^2 + 7705*ep^2*mtt^9*mWW^3*s^3*t^2 + 33147*ep^3*mtt^9*mWW^3*s^3*t^2 + 56945*ep^4*mtt^9*mWW^3*s^3*t^2 + 32106*ep^5*mtt^9*mWW^3*s^3*t^2 - 5000*ep^6*mtt^9*mWW^3*s^3*t^2 + 120*mtt^8*mWW^4*s^3*t^2 + 211*ep*mtt^8*mWW^4*s^3*t^2 - 4511*ep^2*mtt^8*mWW^4*s^3*t^2 - 14873*ep^3*mtt^8*mWW^4*s^3*t^2 + 10065*ep^4*mtt^8*mWW^4*s^3*t^2 + 80122*ep^5*mtt^8*mWW^4*s^3*t^2 + 72248*ep^6*mtt^8*mWW^4*s^3*t^2 - 100*mtt^7*mWW^5*s^3*t^2 - 1013*ep*mtt^7*mWW^5*s^3*t^2 - 4103*ep^2*mtt^7*mWW^5*s^3*t^2 - 13713*ep^3*mtt^7*mWW^5*s^3*t^2 - 41937*ep^4*mtt^7*mWW^5*s^3*t^2 - 70810*ep^5*mtt^7*mWW^5*s^3*t^2 - 43944*ep^6*mtt^7*mWW^5*s^3*t^2 + 16*mtt^6*mWW^6*s^3*t^2 + 567*ep*mtt^6*mWW^6*s^3*t^2 + 4475*ep^2*mtt^6*mWW^6*s^3*t^2 + 14159*ep^3*mtt^6*mWW^6*s^3*t^2 + 19171*ep^4*mtt^6*mWW^6*s^3*t^2 + 6622*ep^5*mtt^6*mWW^6*s^3*t^2 - 4648*ep^6*mtt^6*mWW^6*s^3*t^2 + 20*mtt^5*mWW^7*s^3*t^2 + 91*ep*mtt^5*mWW^7*s^3*t^2 - 357*ep^2*mtt^5*mWW^7*s^3*t^2 - 1287*ep^3*mtt^5*mWW^7*s^3*t^2 + 3507*ep^4*mtt^5*mWW^7*s^3*t^2 + 14462*ep^5*mtt^5*mWW^7*s^3*t^2 + 11944*ep^6*mtt^5*mWW^7*s^3*t^2 - 8*mtt^4*mWW^8*s^3*t^2 - 116*ep*mtt^4*mWW^8*s^3*t^2 - 683*ep^2*mtt^4*mWW^8*s^3*t^2 - 2410*ep^3*mtt^4*mWW^8*s^3*t^2 - 5603*ep^4*mtt^4*mWW^8*s^3*t^2 - 7410*ep^5*mtt^4*mWW^8*s^3*t^2 - 3960*ep^6*mtt^4*mWW^8*s^3*t^2 + 10*ep*mtt^3*mWW^9*s^3*t^2 + 153*ep^2*mtt^3*mWW^9*s^3*t^2 + 735*ep^3*mtt^3*mWW^9*s^3*t^2 + 1582*ep^4*mtt^3*mWW^9*s^3*t^2 + 1604*ep^5*mtt^3*mWW^9*s^3*t^2 + 632*ep^6*mtt^3*mWW^9*s^3*t^2 - 2*ep^2*mtt^2*mWW^10*s^3*t^2 - 12*ep^3*mtt^2*mWW^10*s^3*t^2 - 26*ep^4*mtt^2*mWW^10*s^3*t^2 - 24*ep^5*mtt^2*mWW^10*s^3*t^2 - 8*ep^6*mtt^2*mWW^10*s^3*t^2 - 652*ep*mtt^11*s^4*t^2 - 4792*ep^2*mtt^11*s^4*t^2 - 5872*ep^3*mtt^11*s^4*t^2 + 27836*ep^4*mtt^11*s^4*t^2 + 79784*ep^5*mtt^11*s^4*t^2 + 57056*ep^6*mtt^11*s^4*t^2 - 28*mtt^10*mWW*s^4*t^2 + 1174*ep*mtt^10*mWW*s^4*t^2 + 8207*ep^2*mtt^10*mWW*s^4*t^2 - 4037*ep^3*mtt^10*mWW*s^4*t^2 - 118614*ep^4*mtt^10*mWW*s^4*t^2 - 261160*ep^5*mtt^10*mWW*s^4*t^2 - 172392*ep^6*mtt^10*mWW*s^4*t^2 - 12*mtt^9*mWW^2*s^4*t^2 + 1154*ep*mtt^9*mWW^2*s^4*t^2 + 12101*ep^2*mtt^9*mWW^2*s^4*t^2 + 53812*ep^3*mtt^9*mWW^2*s^4*t^2 + 118553*ep^4*mtt^9*mWW^2*s^4*t^2 + 119688*ep^5*mtt^9*mWW^2*s^4*t^2 + 40748*ep^6*mtt^9*mWW^2*s^4*t^2 + 328*mtt^8*mWW^3*s^4*t^2 - 2078*ep*mtt^8*mWW^3*s^4*t^2 - 30567*ep^2*mtt^8*mWW^3*s^4*t^2 - 76657*ep^3*mtt^8*mWW^3*s^4*t^2 + 41848*ep^4*mtt^8*mWW^3*s^4*t^2 + 342200*ep^5*mtt^8*mWW^3*s^4*t^2 + 304392*ep^6*mtt^8*mWW^3*s^4*t^2 - 608*mtt^7*mWW^4*s^4*t^2 - 2890*ep*mtt^7*mWW^4*s^4*t^2 + 6770*ep^2*mtt^7*mWW^4*s^4*t^2 + 35398*ep^3*mtt^7*mWW^4*s^4*t^2 - 42978*ep^4*mtt^7*mWW^4*s^4*t^2 - 269480*ep^5*mtt^7*mWW^4*s^4*t^2 - 246344*ep^6*mtt^7*mWW^4*s^4*t^2 + 372*mtt^6*mWW^5*s^4*t^2 + 5234*ep*mtt^6*mWW^5*s^4*t^2 + 18247*ep^2*mtt^6*mWW^5*s^4*t^2 + 1485*ep^3*mtt^6*mWW^5*s^4*t^2 - 98528*ep^4*mtt^6*mWW^5*s^4*t^2 - 178352*ep^5*mtt^6*mWW^5*s^4*t^2 - 97544*ep^6*mtt^6*mWW^5*s^4*t^2 + 20*mtt^5*mWW^6*s^4*t^2 - 1322*ep*mtt^5*mWW^6*s^4*t^2 - 9512*ep^2*mtt^5*mWW^6*s^4*t^2 - 8330*ep^3*mtt^5*mWW^6*s^4*t^2 + 68876*ep^4*mtt^5*mWW^6*s^4*t^2 + 186768*ep^5*mtt^5*mWW^6*s^4*t^2 + 139440*ep^6*mtt^5*mWW^6*s^4*t^2 - 96*mtt^4*mWW^7*s^4*t^2 - 1002*ep*mtt^4*mWW^7*s^4*t^2 - 1553*ep^2*mtt^4*mWW^7*s^4*t^2 + 6289*ep^3*mtt^4*mWW^7*s^4*t^2 + 15968*ep^4*mtt^4*mWW^7*s^4*t^2 - 1752*ep^5*mtt^4*mWW^7*s^4*t^2 - 18344*ep^6*mtt^4*mWW^7*s^4*t^2 + 24*mtt^3*mWW^8*s^4*t^2 + 350*ep*mtt^3*mWW^8*s^4*t^2 + 978*ep^2*mtt^3*mWW^8*s^4*t^2 - 2074*ep^3*mtt^3*mWW^8*s^4*t^2 - 12018*ep^4*mtt^3*mWW^8*s^4*t^2 - 15616*ep^5*mtt^3*mWW^8*s^4*t^2 - 5592*ep^6*mtt^3*mWW^8*s^4*t^2 + 32*ep*mtt^2*mWW^9*s^4*t^2 + 114*ep^2*mtt^2*mWW^9*s^4*t^2 - 56*ep^3*mtt^2*mWW^9*s^4*t^2 - 1058*ep^4*mtt^2*mWW^9*s^4*t^2 - 2248*ep^5*mtt^2*mWW^9*s^4*t^2 - 1520*ep^6*mtt^2*mWW^9*s^4*t^2 + 7*ep^2*mtt*mWW^10*s^4*t^2 + 42*ep^3*mtt*mWW^10*s^4*t^2 + 115*ep^4*mtt*mWW^10*s^4*t^2 + 168*ep^5*mtt*mWW^10*s^4*t^2 + 100*ep^6*mtt*mWW^10*s^4*t^2 + 1652*ep*mtt^10*s^5*t^2 + 11284*ep^2*mtt^10*s^5*t^2 + 9324*ep^3*mtt^10*s^5*t^2 - 77308*ep^4*mtt^10*s^5*t^2 - 190232*ep^5*mtt^10*s^5*t^2 - 124320*ep^6*mtt^10*s^5*t^2 + 84*mtt^9*mWW*s^5*t^2 - 2252*ep*mtt^9*mWW*s^5*t^2 - 14774*ep^2*mtt^9*mWW*s^5*t^2 + 20260*ep^3*mtt^9*mWW*s^5*t^2 + 264978*ep^4*mtt^9*mWW*s^5*t^2 + 538294*ep^5*mtt^9*mWW*s^5*t^2 + 339380*ep^6*mtt^9*mWW*s^5*t^2 + 56*mtt^8*mWW^2*s^5*t^2 - 5074*ep*mtt^8*mWW^2*s^5*t^2 - 35795*ep^2*mtt^8*mWW^2*s^5*t^2 - 68767*ep^3*mtt^8*mWW^2*s^5*t^2 + 27116*ep^4*mtt^8*mWW^2*s^5*t^2 + 206470*ep^5*mtt^8*mWW^2*s^5*t^2 + 155508*ep^6*mtt^8*mWW^2*s^5*t^2 - 728*mtt^7*mWW^3*s^5*t^2 + 7176*ep*mtt^7*mWW^3*s^5*t^2 + 64801*ep^2*mtt^7*mWW^3*s^5*t^2 + 39952*ep^3*mtt^7*mWW^3*s^5*t^2 - 558233*ep^4*mtt^7*mWW^3*s^5*t^2 - 1366022*ep^5*mtt^7*mWW^3*s^5*t^2 - 935416*ep^6*mtt^7*mWW^3*s^5*t^2 + 912*mtt^6*mWW^4*s^5*t^2 + 5156*ep*mtt^6*mWW^4*s^5*t^2 - 2889*ep^2*mtt^6*mWW^4*s^5*t^2 - 24934*ep^3*mtt^6*mWW^4*s^5*t^2 + 121323*ep^4*mtt^6*mWW^4*s^5*t^2 + 470762*ep^5*mtt^6*mWW^4*s^5*t^2 + 412968*ep^6*mtt^6*mWW^4*s^5*t^2 - 188*mtt^5*mWW^5*s^5*t^2 - 9286*ep*mtt^5*mWW^5*s^5*t^2 - 38411*ep^2*mtt^5*mWW^5*s^5*t^2 + 42124*ep^3*mtt^5*mWW^5*s^5*t^2 + 451965*ep^4*mtt^5*mWW^5*s^5*t^2 + 787154*ep^5*mtt^5*mWW^5*s^5*t^2 + 425952*ep^6*mtt^5*mWW^5*s^5*t^2 - 232*mtt^4*mWW^6*s^5*t^2 + 1366*ep*mtt^4*mWW^6*s^5*t^2 + 13923*ep^2*mtt^4*mWW^6*s^5*t^2 - 6542*ep^3*mtt^4*mWW^6*s^5*t^2 - 190699*ep^4*mtt^4*mWW^6*s^5*t^2 - 411366*ep^5*mtt^4*mWW^6*s^5*t^2 - 273824*ep^6*mtt^4*mWW^6*s^5*t^2 + 96*mtt^3*mWW^7*s^5*t^2 + 1588*ep*mtt^3*mWW^7*s^5*t^2 + 2779*ep^2*mtt^3*mWW^7*s^5*t^2 - 17332*ep^3*mtt^3*mWW^7*s^5*t^2 - 67735*ep^4*mtt^3*mWW^7*s^5*t^2 - 75162*ep^5*mtt^3*mWW^7*s^5*t^2 - 17256*ep^6*mtt^3*mWW^7*s^5*t^2 - 300*ep*mtt^2*mWW^8*s^5*t^2 - 839*ep^2*mtt^2*mWW^8*s^5*t^2 + 6174*ep^3*mtt^2*mWW^8*s^5*t^2 + 28769*ep^4*mtt^2*mWW^8*s^5*t^2 + 38702*ep^5*mtt^2*mWW^8*s^5*t^2 + 15128*ep^6*mtt^2*mWW^8*s^5*t^2 - 26*ep*mtt*mWW^9*s^5*t^2 - 83*ep^2*mtt*mWW^9*s^5*t^2 - 308*ep^3*mtt*mWW^9*s^5*t^2 - 319*ep^4*mtt*mWW^9*s^5*t^2 + 1272*ep^5*mtt*mWW^9*s^5*t^2 + 1868*ep^6*mtt*mWW^9*s^5*t^2 + 4*ep^2*mWW^10*s^5*t^2 + 49*ep^3*mWW^10*s^5*t^2 + 143*ep^4*mWW^10*s^5*t^2 + 128*ep^5*mWW^10*s^5*t^2 + 12*ep^6*mWW^10*s^5*t^2 - 2674*ep*mtt^9*s^6*t^2 - 17010*ep^2*mtt^9*s^6*t^2 - 7280*ep^3*mtt^9*s^6*t^2 + 133028*ep^4*mtt^9*s^6*t^2 + 287112*ep^5*mtt^9*s^6*t^2 + 170464*ep^6*mtt^9*s^6*t^2 - 140*mtt^8*mWW*s^6*t^2 + 3124*ep*mtt^8*mWW*s^6*t^2 + 18704*ep^2*mtt^8*mWW*s^6*t^2 - 39801*ep^3*mtt^8*mWW*s^6*t^2 - 391897*ep^4*mtt^8*mWW*s^6*t^2 - 765688*ep^5*mtt^8*mWW*s^6*t^2 - 476732*ep^6*mtt^8*mWW*s^6*t^2 - 100*mtt^7*mWW^2*s^6*t^2 + 10582*ep*mtt^7*mWW^2*s^6*t^2 + 57801*ep^2*mtt^7*mWW^2*s^6*t^2 + 5717*ep^3*mtt^7*mWW^2*s^6*t^2 - 415128*ep^4*mtt^7*mWW^2*s^6*t^2 - 756844*ep^5*mtt^7*mWW^2*s^6*t^2 - 374352*ep^6*mtt^7*mWW^2*s^6*t^2 + 644*mtt^6*mWW^3*s^6*t^2 - 15510*ep*mtt^6*mWW^3*s^6*t^2 - 87880*ep^2*mtt^6*mWW^3*s^6*t^2 + 106784*ep^3*mtt^6*mWW^3*s^6*t^2 + 1258168*ep^4*mtt^6*mWW^3*s^6*t^2 + 2339364*ep^5*mtt^6*mWW^3*s^6*t^2 + 1359624*ep^6*mtt^6*mWW^3*s^6*t^2 - 124*mtt^5*mWW^4*s^6*t^2 - 2027*ep*mtt^5*mWW^4*s^6*t^2 - 4440*ep^2*mtt^5*mWW^4*s^6*t^2 - 20477*ep^3*mtt^5*mWW^4*s^6*t^2 - 148040*ep^4*mtt^5*mWW^4*s^6*t^2 - 375404*ep^5*mtt^5*mWW^4*s^6*t^2 - 316560*ep^6*mtt^5*mWW^4*s^6*t^2 - 600*mtt^4*mWW^5*s^6*t^2 + 8514*ep*mtt^4*mWW^5*s^6*t^2 + 50146*ep^2*mtt^4*mWW^5*s^6*t^2 - 64420*ep^3*mtt^4*mWW^5*s^6*t^2 - 686116*ep^4*mtt^4*mWW^5*s^6*t^2 - 1185120*ep^5*mtt^4*mWW^5*s^6*t^2 - 618688*ep^6*mtt^4*mWW^5*s^6*t^2 + 320*mtt^3*mWW^6*s^6*t^2 - 1356*ep*mtt^3*mWW^6*s^6*t^2 - 16815*ep^2*mtt^3*mWW^6*s^6*t^2 + 8035*ep^3*mtt^3*mWW^6*s^6*t^2 + 206450*ep^4*mtt^3*mWW^6*s^6*t^2 + 394456*ep^5*mtt^3*mWW^6*s^6*t^2 + 227488*ep^6*mtt^3*mWW^6*s^6*t^2 + 16*mtt^2*mWW^7*s^6*t^2 - 702*ep*mtt^2*mWW^7*s^6*t^2 - 852*ep^2*mtt^2*mWW^7*s^6*t^2 + 13832*ep^3*mtt^2*mWW^7*s^6*t^2 + 56350*ep^4*mtt^2*mWW^7*s^6*t^2 + 80608*ep^5*mtt^2*mWW^7*s^6*t^2 + 36136*ep^6*mtt^2*mWW^7*s^6*t^2 - 16*mtt*mWW^8*s^6*t^2 + 59*ep*mtt*mWW^8*s^6*t^2 + 412*ep^2*mtt*mWW^8*s^6*t^2 - 2759*ep^3*mtt*mWW^8*s^6*t^2 - 14630*ep^4*mtt*mWW^8*s^6*t^2 - 20344*ep^5*mtt*mWW^8*s^6*t^2 - 7520*ep^6*mtt*mWW^8*s^6*t^2 - 10*ep*mWW^9*s^6*t^2 - 66*ep^2*mWW^9*s^6*t^2 + 369*ep^3*mWW^9*s^6*t^2 + 1815*ep^4*mWW^9*s^6*t^2 + 1860*ep^5*mWW^9*s^6*t^2 + 140*ep^6*mWW^9*s^6*t^2 + 2870*ep*mtt^8*s^7*t^2 + 17024*ep^2*mtt^8*s^7*t^2 + 434*ep^3*mtt^8*s^7*t^2 - 148624*ep^4*mtt^8*s^7*t^2 - 284536*ep^5*mtt^8*s^7*t^2 - 151648*ep^6*mtt^8*s^7*t^2 + 140*mtt^7*mWW*s^7*t^2 - 3176*ep*mtt^7*mWW*s^7*t^2 - 16887*ep^2*mtt^7*mWW*s^7*t^2 + 44912*ep^3*mtt^7*mWW*s^7*t^2 + 384051*ep^4*mtt^7*mWW*s^7*t^2 + 734026*ep^5*mtt^7*mWW*s^7*t^2 + 456344*ep^6*mtt^7*mWW*s^7*t^2 + 80*mtt^6*mWW^2*s^7*t^2 - 12970*ep*mtt^6*mWW^2*s^7*t^2 - 59278*ep^2*mtt^6*mWW^2*s^7*t^2 + 79421*ep^3*mtt^6*mWW^2*s^7*t^2 + 703527*ep^4*mtt^6*mWW^2*s^7*t^2 + 1045270*ep^5*mtt^6*mWW^2*s^7*t^2 + 424408*ep^6*mtt^6*mWW^2*s^7*t^2 - 36*mtt^5*mWW^3*s^7*t^2 + 19126*ep*mtt^5*mWW^3*s^7*t^2 + 79672*ep^2*mtt^5*mWW^3*s^7*t^2 - 196895*ep^3*mtt^5*mWW^3*s^7*t^2 - 1387615*ep^4*mtt^5*mWW^3*s^7*t^2 - 2226562*ep^5*mtt^5*mWW^3*s^7*t^2 - 1129088*ep^6*mtt^5*mWW^3*s^7*t^2 - 848*mtt^4*mWW^4*s^7*t^2 - 1895*ep*mtt^4*mWW^4*s^7*t^2 + 8812*ep^2*mtt^4*mWW^4*s^7*t^2 + 34128*ep^3*mtt^4*mWW^4*s^7*t^2 + 41379*ep^4*mtt^4*mWW^4*s^7*t^2 + 43622*ep^5*mtt^4*mWW^4*s^7*t^2 + 58336*ep^6*mtt^4*mWW^4*s^7*t^2 + 828*mtt^3*mWW^5*s^7*t^2 - 5211*ep*mtt^3*mWW^5*s^7*t^2 - 40886*ep^2*mtt^3*mWW^5*s^7*t^2 + 48677*ep^3*mtt^3*mWW^5*s^7*t^2 + 551794*ep^4*mtt^3*mWW^5*s^7*t^2 + 924936*ep^5*mtt^3*mWW^5*s^7*t^2 + 451728*ep^6*mtt^3*mWW^5*s^7*t^2 - 128*mtt^2*mWW^6*s^7*t^2 + 1297*ep*mtt^2*mWW^6*s^7*t^2 + 12545*ep^2*mtt^2*mWW^6*s^7*t^2 - 6312*ep^3*mtt^2*mWW^6*s^7*t^2 - 131426*ep^4*mtt^2*mWW^6*s^7*t^2 - 208628*ep^5*mtt^2*mWW^6*s^7*t^2 - 88208*ep^6*mtt^2*mWW^6*s^7*t^2 - 36*mtt*mWW^7*s^7*t^2 - 31*ep*mtt*mWW^7*s^7*t^2 - 763*ep^2*mtt*mWW^7*s^7*t^2 - 2422*ep^3*mtt*mWW^7*s^7*t^2 - 6166*ep^4*mtt*mWW^7*s^7*t^2 - 16880*ep^5*mtt*mWW^7*s^7*t^2 - 14888*ep^6*mtt*mWW^7*s^7*t^2 - 10*ep*mWW^8*s^7*t^2 + ep^2*mWW^8*s^7*t^2 + 457*ep^3*mWW^8*s^7*t^2 + 1720*ep^4*mWW^8*s^7*t^2 + 2192*ep^5*mWW^8*s^7*t^2 + 696*ep^6*mWW^8*s^7*t^2 - 2044*ep*mtt^7*s^8*t^2 - 11312*ep^2*mtt^7*s^8*t^2 + 4368*ep^3*mtt^7*s^8*t^2 + 108500*ep^4*mtt^7*s^8*t^2 + 185080*ep^5*mtt^7*s^8*t^2 + 86688*ep^6*mtt^7*s^8*t^2 - 84*mtt^6*mWW*s^8*t^2 + 2326*ep*mtt^6*mWW*s^8*t^2 + 10823*ep^2*mtt^6*mWW*s^8*t^2 - 32383*ep^3*mtt^6*mWW*s^8*t^2 - 248856*ep^4*mtt^6*mWW*s^8*t^2 - 459384*ep^5*mtt^6*mWW*s^8*t^2 - 279968*ep^6*mtt^6*mWW*s^8*t^2 - 20*mtt^5*mWW^2*s^8*t^2 + 9446*ep*mtt^5*mWW^2*s^8*t^2 + 38939*ep^2*mtt^5*mWW^2*s^8*t^2 - 87846*ep^3*mtt^5*mWW^2*s^8*t^2 - 576903*ep^4*mtt^5*mWW^2*s^8*t^2 - 795856*ep^5*mtt^5*mWW^2*s^8*t^2 - 295700*ep^6*mtt^5*mWW^2*s^8*t^2 - 304*mtt^4*mWW^3*s^8*t^2 - 13060*ep*mtt^4*mWW^3*s^8*t^2 - 46763*ep^2*mtt^4*mWW^3*s^8*t^2 + 135267*ep^3*mtt^4*mWW^3*s^8*t^2 + 829594*ep^4*mtt^4*mWW^3*s^8*t^2 + 1223264*ep^5*mtt^4*mWW^3*s^8*t^2 + 555504*ep^6*mtt^4*mWW^3*s^8*t^2 + 768*mtt^3*mWW^4*s^8*t^2 + 1506*ep*mtt^3*mWW^4*s^8*t^2 - 7426*ep^2*mtt^3*mWW^4*s^8*t^2 - 8528*ep^3*mtt^3*mWW^4*s^8*t^2 + 59808*ep^4*mtt^3*mWW^4*s^8*t^2 + 129200*ep^5*mtt^3*mWW^4*s^8*t^2 + 60496*ep^6*mtt^3*mWW^4*s^8*t^2 - 364*mtt^2*mWW^5*s^8*t^2 + 2350*ep*mtt^2*mWW^5*s^8*t^2 + 18986*ep^2*mtt^2*mWW^5*s^8*t^2 - 23116*ep^3*mtt^2*mWW^5*s^8*t^2 - 247652*ep^4*mtt^2*mWW^5*s^8*t^2 - 389200*ep^5*mtt^2*mWW^5*s^8*t^2 - 169320*ep^6*mtt^2*mWW^5*s^8*t^2 + 4*mtt*mWW^6*s^8*t^2 - 556*ep*mtt*mWW^6*s^8*t^2 - 4579*ep^2*mtt*mWW^6*s^8*t^2 + 3944*ep^3*mtt*mWW^6*s^8*t^2 + 49255*ep^4*mtt*mWW^6*s^8*t^2 + 63448*ep^5*mtt*mWW^6*s^8*t^2 + 14308*ep^6*mtt*mWW^6*s^8*t^2 + 32*ep*mWW^7*s^8*t^2 + 468*ep^2*mWW^7*s^8*t^2 - 346*ep^3*mWW^7*s^8*t^2 - 4850*ep^4*mWW^7*s^8*t^2 - 4936*ep^5*mWW^7*s^8*t^2 + 344*ep^6*mWW^7*s^8*t^2 + 932*ep*mtt^6*s^9*t^2 + 4812*ep^2*mtt^6*s^9*t^2 - 3908*ep^3*mtt^6*s^9*t^2 - 50116*ep^4*mtt^6*s^9*t^2 - 76104*ep^5*mtt^6*s^9*t^2 - 30176*ep^6*mtt^6*s^9*t^2 + 28*mtt^5*mWW*s^9*t^2 - 1184*ep*mtt^5*mWW*s^9*t^2 - 4932*ep^2*mtt^5*mWW*s^9*t^2 + 15412*ep^3*mtt^5*mWW*s^9*t^2 + 106484*ep^4*mtt^5*mWW*s^9*t^2 + 182530*ep^5*mtt^5*mWW*s^9*t^2 + 103332*ep^6*mtt^5*mWW*s^9*t^2 - 8*mtt^4*mWW^2*s^9*t^2 - 3818*ep*mtt^4*mWW^2*s^9*t^2 - 15103*ep^2*mtt^4*mWW^2*s^9*t^2 + 39531*ep^3*mtt^4*mWW^2*s^9*t^2 + 242734*ep^4*mtt^4*mWW^2*s^9*t^2 + 330810*ep^5*mtt^4*mWW^2*s^9*t^2 + 123108*ep^6*mtt^4*mWW^2*s^9*t^2 + 176*mtt^3*mWW^3*s^9*t^2 + 4710*ep*mtt^3*mWW^3*s^9*t^2 + 16593*ep^2*mtt^3*mWW^3*s^9*t^2 - 41606*ep^3*mtt^3*mWW^3*s^9*t^2 - 260697*ep^4*mtt^3*mWW^3*s^9*t^2 - 369666*ep^5*mtt^3*mWW^3*s^9*t^2 - 154528*ep^6*mtt^3*mWW^3*s^9*t^2 - 248*mtt^2*mWW^4*s^9*t^2 - 150*ep*mtt^2*mWW^4*s^9*t^2 + 3071*ep^2*mtt^2*mWW^4*s^9*t^2 - 4316*ep^3*mtt^2*mWW^4*s^9*t^2 - 47969*ep^4*mtt^2*mWW^4*s^9*t^2 - 80026*ep^5*mtt^2*mWW^4*s^9*t^2 - 37408*ep^6*mtt^2*mWW^4*s^9*t^2 + 52*mtt*mWW^5*s^9*t^2 - 538*ep*mtt*mWW^5*s^9*t^2 - 4047*ep^2*mtt*mWW^5*s^9*t^2 + 5520*ep^3*mtt*mWW^5*s^9*t^2 + 52701*ep^4*mtt*mWW^5*s^9*t^2 + 76536*ep^5*mtt*mWW^5*s^9*t^2 + 28060*ep^6*mtt*mWW^5*s^9*t^2 + 48*ep*mWW^6*s^9*t^2 + 590*ep^2*mWW^6*s^9*t^2 - 793*ep^3*mWW^6*s^9*t^2 - 7713*ep^4*mWW^6*s^9*t^2 - 8976*ep^5*mWW^6*s^9*t^2 - 900*ep^6*mWW^6*s^9*t^2 - 247*ep*mtt^5*s^10*t^2 - 1189*ep^2*mtt^5*s^10*t^2 + 1496*ep^3*mtt^5*s^10*t^2 + 13328*ep^4*mtt^5*s^10*t^2 + 17912*ep^5*mtt^5*s^10*t^2 + 5600*ep^6*mtt^5*s^10*t^2 - 4*mtt^4*mWW*s^10*t^2 + 382*ep*mtt^4*mWW*s^10*t^2 + 1534*ep^2*mtt^4*mWW*s^10*t^2 - 4605*ep^3*mtt^4*mWW*s^10*t^2 - 29223*ep^4*mtt^4*mWW*s^10*t^2 - 44484*ep^5*mtt^4*mWW*s^10*t^2 - 21260*ep^6*mtt^4*mWW*s^10*t^2 + 4*mtt^3*mWW^2*s^10*t^2 + 710*ep*mtt^3*mWW^2*s^10*t^2 + 2813*ep^2*mtt^3*mWW^2*s^10*t^2 - 6945*ep^3*mtt^3*mWW^2*s^10*t^2 - 44264*ep^4*mtt^3*mWW^2*s^10*t^2 - 62152*ep^5*mtt^3*mWW^2*s^10*t^2 - 24792*ep^6*mtt^3*mWW^2*s^10*t^2 - 28*mtt^2*mWW^3*s^10*t^2 - 824*ep*mtt^2*mWW^3*s^10*t^2 - 3316*ep^2*mtt^2*mWW^3*s^10*t^2 + 4848*ep^3*mtt^2*mWW^3*s^10*t^2 + 39096*ep^4*mtt^2*mWW^3*s^10*t^2 + 55160*ep^5*mtt^2*mWW^3*s^10*t^2 + 21200*ep^6*mtt^2*mWW^3*s^10*t^2 + 28*mtt*mWW^4*s^10*t^2 - 31*ep*mtt*mWW^4*s^10*t^2 - 384*ep^2*mtt*mWW^4*s^10*t^2 + 1397*ep^3*mtt*mWW^4*s^10*t^2 + 8588*ep^4*mtt*mWW^4*s^10*t^2 + 13624*ep^5*mtt*mWW^4*s^10*t^2 + 6872*ep^6*mtt*mWW^4*s^10*t^2 + 10*ep*mWW^5*s^10*t^2 + 134*ep^2*mWW^5*s^10*t^2 - 271*ep^3*mWW^5*s^10*t^2 - 2213*ep^4*mWW^5*s^10*t^2 - 2908*ep^5*mWW^5*s^10*t^2 - 676*ep^6*mWW^5*s^10*t^2 + 29*ep*mtt^4*s^11*t^2 + 130*ep^2*mtt^4*s^11*t^2 - 225*ep^3*mtt^4*s^11*t^2 - 1558*ep^4*mtt^4*s^11*t^2 - 1832*ep^5*mtt^4*s^11*t^2 - 384*ep^6*mtt^4*s^11*t^2 - 59*ep*mtt^3*mWW*s^11*t^2 - 249*ep^2*mtt^3*mWW*s^11*t^2 + 666*ep^3*mtt^3*mWW*s^11*t^2 + 4152*ep^4*mtt^3*mWW*s^11*t^2 + 5648*ep^5*mtt^3*mWW*s^11*t^2 + 2112*ep^6*mtt^3*mWW*s^11*t^2 - 31*ep*mtt^2*mWW^2*s^11*t^2 - 123*ep^2*mtt^2*mWW^2*s^11*t^2 + 166*ep^3*mtt^2*mWW^2*s^11*t^2 + 1420*ep^4*mtt^2*mWW^2*s^11*t^2 + 2232*ep^5*mtt^2*mWW^2*s^11*t^2 + 1088*ep^6*mtt^2*mWW^2*s^11*t^2 + 67*ep*mtt*mWW^3*s^11*t^2 + 349*ep^2*mtt*mWW^3*s^11*t^2 - 166*ep^3*mtt*mWW^3*s^11*t^2 - 2888*ep^4*mtt*mWW^3*s^11*t^2 - 4032*ep^5*mtt*mWW^3*s^11*t^2 - 1280*ep^6*mtt*mWW^3*s^11*t^2 - 6*ep*mWW^4*s^11*t^2 - 59*ep^2*mWW^4*s^11*t^2 + 39*ep^3*mWW^4*s^11*t^2 + 602*ep^4*mWW^4*s^11*t^2 + 672*ep^5*mWW^4*s^11*t^2 + 6*ep*mtt^13*s*t^3 - 18*ep^2*mtt^13*s*t^3 - 618*ep^3*mtt^13*s*t^3 - 2874*ep^4*mtt^13*s*t^3 - 5076*ep^5*mtt^13*s*t^3 - 3120*ep^6*mtt^13*s*t^3 - 21*ep*mtt^12*mWW*s*t^3 + 51*ep^2*mtt^12*mWW*s*t^3 + 2076*ep^3*mtt^12*mWW*s*t^3 + 9906*ep^4*mtt^12*mWW*s*t^3 + 17844*ep^5*mtt^12*mWW*s*t^3 + 11184*ep^6*mtt^12*mWW*s*t^3 + 30*ep*mtt^11*mWW^2*s*t^3 + 126*ep^2*mtt^11*mWW^2*s*t^3 - 948*ep^3*mtt^11*mWW^2*s*t^3 - 6858*ep^4*mtt^11*mWW^2*s*t^3 - 14364*ep^5*mtt^11*mWW^2*s*t^3 - 9936*ep^6*mtt^11*mWW^2*s*t^3 - 30*ep*mtt^10*mWW^3*s*t^3 - 600*ep^2*mtt^10*mWW^3*s*t^3 - 4074*ep^3*mtt^10*mWW^3*s*t^3 - 12282*ep^4*mtt^10*mWW^3*s*t^3 - 16740*ep^5*mtt^10*mWW^3*s*t^3 - 8304*ep^6*mtt^10*mWW^3*s*t^3 + 18*ep*mtt^9*mWW^4*s*t^3 + 618*ep^2*mtt^9*mWW^4*s*t^3 + 5328*ep^3*mtt^9*mWW^4*s*t^3 + 19026*ep^4*mtt^9*mWW^4*s*t^3 + 30204*ep^5*mtt^9*mWW^4*s*t^3 + 17616*ep^6*mtt^9*mWW^4*s*t^3 + 24*ep*mtt^8*mWW^5*s*t^3 + 198*ep^2*mtt^8*mWW^5*s*t^3 + 198*ep^3*mtt^8*mWW^5*s*t^3 - 2166*ep^4*mtt^8*mWW^5*s*t^3 - 6684*ep^5*mtt^8*mWW^5*s*t^3 - 5520*ep^6*mtt^8*mWW^5*s*t^3 - 54*ep*mtt^7*mWW^6*s*t^3 - 726*ep^2*mtt^7*mWW^6*s*t^3 - 3756*ep^3*mtt^7*mWW^6*s*t^3 - 9246*ep^4*mtt^7*mWW^6*s*t^3 - 10644*ep^5*mtt^7*mWW^6*s*t^3 - 4464*ep^6*mtt^7*mWW^6*s*t^3 + 30*ep*mtt^6*mWW^7*s*t^3 + 384*ep^2*mtt^6*mWW^7*s*t^3 + 1938*ep^3*mtt^6*mWW^7*s*t^3 + 4818*ep^4*mtt^6*mWW^7*s*t^3 + 5844*ep^5*mtt^6*mWW^7*s*t^3 + 2736*ep^6*mtt^6*mWW^7*s*t^3 - 6*ep^3*mtt^5*mWW^8*s*t^3 - 48*ep^4*mtt^5*mWW^8*s*t^3 - 120*ep^5*mtt^5*mWW^8*s*t^3 - 96*ep^6*mtt^5*mWW^8*s*t^3 - 3*ep*mtt^4*mWW^9*s*t^3 - 33*ep^2*mtt^4*mWW^9*s*t^3 - 138*ep^3*mtt^4*mWW^9*s*t^3 - 276*ep^4*mtt^4*mWW^9*s*t^3 - 264*ep^5*mtt^4*mWW^9*s*t^3 - 96*ep^6*mtt^4*mWW^9*s*t^3 + 143*ep*mtt^12*s^2*t^3 + 1591*ep^2*mtt^12*s^2*t^3 + 6427*ep^3*mtt^12*s^2*t^3 + 11025*ep^4*mtt^12*s^2*t^3 + 6186*ep^5*mtt^12*s^2*t^3 - 1192*ep^6*mtt^12*s^2*t^3 + 16*mtt^11*mWW*s^2*t^3 - 420*ep*mtt^11*mWW*s^2*t^3 - 5095*ep^2*mtt^11*mWW*s^2*t^3 - 17126*ep^3*mtt^11*mWW*s^2*t^3 - 15351*ep^4*mtt^11*mWW*s^2*t^3 + 18572*ep^5*mtt^11*mWW*s^2*t^3 + 28596*ep^6*mtt^11*mWW*s^2*t^3 - 60*mtt^10*mWW^2*s^2*t^3 + 99*ep*mtt^10*mWW^2*s^2*t^3 + 2602*ep^2*mtt^10*mWW^2*s^2*t^3 - 4154*ep^3*mtt^10*mWW^2*s^2*t^3 - 68973*ep^4*mtt^10*mWW^2*s^2*t^3 - 161644*ep^5*mtt^10*mWW^2*s^2*t^3 - 115252*ep^6*mtt^10*mWW^2*s^2*t^3 + 64*mtt^9*mWW^3*s^2*t^3 + 791*ep*mtt^9*mWW^3*s^2*t^3 + 7756*ep^2*mtt^9*mWW^3*s^2*t^3 + 52651*ep^3*mtt^9*mWW^3*s^2*t^3 + 182336*ep^4*mtt^9*mWW^3*s^2*t^3 + 290940*ep^5*mtt^9*mWW^3*s^2*t^3 + 170864*ep^6*mtt^9*mWW^3*s^2*t^3 + 20*mtt^8*mWW^4*s^2*t^3 - 695*ep*mtt^8*mWW^4*s^2*t^3 - 9838*ep^2*mtt^8*mWW^4*s^2*t^3 - 47505*ep^3*mtt^8*mWW^4*s^2*t^3 - 112258*ep^4*mtt^8*mWW^4*s^2*t^3 - 132064*ep^5*mtt^8*mWW^4*s^2*t^3 - 61248*ep^6*mtt^8*mWW^4*s^2*t^3 - 80*mtt^7*mWW^5*s^2*t^3 - 393*ep*mtt^7*mWW^5*s^2*t^3 - 732*ep^2*mtt^7*mWW^5*s^2*t^3 - 12683*ep^3*mtt^7*mWW^5*s^2*t^3 - 72442*ep^4*mtt^7*mWW^5*s^2*t^3 - 142108*ep^5*mtt^7*mWW^5*s^2*t^3 - 91656*ep^6*mtt^7*mWW^5*s^2*t^3 + 44*mtt^6*mWW^6*s^2*t^3 + 745*ep*mtt^6*mWW^6*s^2*t^3 + 6794*ep^2*mtt^6*mWW^6*s^2*t^3 + 37343*ep^3*mtt^6*mWW^6*s^2*t^3 + 113254*ep^4*mtt^6*mWW^6*s^2*t^3 + 168180*ep^5*mtt^6*mWW^6*s^2*t^3 + 94408*ep^6*mtt^6*mWW^6*s^2*t^3 - 259*ep*mtt^5*mWW^7*s^2*t^3 - 3208*ep^2*mtt^5*mWW^7*s^2*t^3 - 15259*ep^3*mtt^5*mWW^7*s^2*t^3 - 36224*ep^4*mtt^5*mWW^7*s^2*t^3 - 43564*ep^5*mtt^5*mWW^7*s^2*t^3 - 21264*ep^6*mtt^5*mWW^7*s^2*t^3 - 4*mtt^4*mWW^8*s^2*t^3 - 36*ep*mtt^4*mWW^8*s^2*t^3 - 157*ep^2*mtt^4*mWW^8*s^2*t^3 - 914*ep^3*mtt^4*mWW^8*s^2*t^3 - 3863*ep^4*mtt^4*mWW^8*s^2*t^3 - 7018*ep^5*mtt^4*mWW^8*s^2*t^3 - 4280*ep^6*mtt^4*mWW^8*s^2*t^3 + 25*ep*mtt^3*mWW^9*s^2*t^3 + 287*ep^2*mtt^3*mWW^9*s^2*t^3 + 1217*ep^3*mtt^3*mWW^9*s^2*t^3 + 2481*ep^4*mtt^3*mWW^9*s^2*t^3 + 2496*ep^5*mtt^3*mWW^9*s^2*t^3 + 1012*ep^6*mtt^3*mWW^9*s^2*t^3 + 3*ep^3*mtt^2*mWW^10*s^2*t^3 + 15*ep^4*mtt^2*mWW^10*s^2*t^3 + 24*ep^5*mtt^2*mWW^10*s^2*t^3 + 12*ep^6*mtt^2*mWW^10*s^2*t^3 - 1464*ep*mtt^11*s^3*t^3 - 12093*ep^2*mtt^11*s^3*t^3 - 25754*ep^3*mtt^11*s^3*t^3 + 21501*ep^4*mtt^11*s^3*t^3 + 124962*ep^5*mtt^11*s^3*t^3 + 104248*ep^6*mtt^11*s^3*t^3 - 124*mtt^10*mWW*s^3*t^3 + 3499*ep*mtt^10*mWW*s^3*t^3 + 32396*ep^2*mtt^10*mWW*s^3*t^3 + 49213*ep^3*mtt^10*mWW*s^3*t^3 - 175218*ep^4*mtt^10*mWW*s^3*t^3 - 560292*ep^5*mtt^10*mWW*s^3*t^3 - 423992*ep^6*mtt^10*mWW*s^3*t^3 + 336*mtt^9*mWW^2*s^3*t^3 - 30*ep*mtt^9*mWW^2*s^3*t^3 - 8559*ep^2*mtt^9*mWW^2*s^3*t^3 + 55702*ep^3*mtt^9*mWW^2*s^3*t^3 + 451369*ep^4*mtt^9*mWW^2*s^3*t^3 + 927856*ep^5*mtt^9*mWW^2*s^3*t^3 + 611404*ep^6*mtt^9*mWW^2*s^3*t^3 + 8*mtt^8*mWW^3*s^3*t^3 - 3978*ep*mtt^8*mWW^3*s^3*t^3 - 43941*ep^2*mtt^8*mWW^3*s^3*t^3 - 209283*ep^3*mtt^8*mWW^3*s^3*t^3 - 522944*ep^4*mtt^8*mWW^3*s^3*t^3 - 646132*ep^5*mtt^8*mWW^3*s^3*t^3 - 301984*ep^6*mtt^8*mWW^3*s^3*t^3 - 876*mtt^7*mWW^4*s^3*t^3 - 2012*ep*mtt^7*mWW^4*s^3*t^3 + 35350*ep^2*mtt^7*mWW^4*s^3*t^3 + 174826*ep^3*mtt^7*mWW^4*s^3*t^3 + 264012*ep^4*mtt^7*mWW^4*s^3*t^3 + 62184*ep^5*mtt^7*mWW^4*s^3*t^3 - 106736*ep^6*mtt^7*mWW^4*s^3*t^3 + 1044*mtt^6*mWW^5*s^3*t^3 + 8106*ep*mtt^6*mWW^5*s^3*t^3 + 11019*ep^2*mtt^6*mWW^5*s^3*t^3 - 19285*ep^3*mtt^6*mWW^5*s^3*t^3 + 16450*ep^4*mtt^6*mWW^5*s^3*t^3 + 192936*ep^5*mtt^6*mWW^5*s^3*t^3 + 184384*ep^6*mtt^6*mWW^5*s^3*t^3 - 392*mtt^5*mWW^6*s^3*t^3 - 4494*ep*mtt^5*mWW^6*s^3*t^3 - 18870*ep^2*mtt^5*mWW^6*s^3*t^3 - 45286*ep^3*mtt^5*mWW^6*s^3*t^3 - 95250*ep^4*mtt^5*mWW^6*s^3*t^3 - 139296*ep^5*mtt^5*mWW^6*s^3*t^3 - 78008*ep^6*mtt^5*mWW^6*s^3*t^3 - 32*mtt^4*mWW^7*s^3*t^3 - 2*ep*mtt^4*mWW^7*s^3*t^3 + 4109*ep^2*mtt^4*mWW^7*s^3*t^3 + 22003*ep^3*mtt^4*mWW^7*s^3*t^3 + 44468*ep^4*mtt^4*mWW^7*s^3*t^3 + 35052*ep^5*mtt^4*mWW^7*s^3*t^3 + 4224*ep^6*mtt^4*mWW^7*s^3*t^3 + 36*mtt^3*mWW^8*s^3*t^3 + 384*ep*mtt^3*mWW^8*s^3*t^3 + 795*ep^2*mtt^3*mWW^8*s^3*t^3 - 1284*ep^3*mtt^3*mWW^8*s^3*t^3 - 2789*ep^4*mtt^3*mWW^8*s^3*t^3 + 4526*ep^5*mtt^3*mWW^8*s^3*t^3 + 7480*ep^6*mtt^3*mWW^8*s^3*t^3 - 9*ep*mtt^2*mWW^9*s^3*t^3 - 207*ep^2*mtt^2*mWW^9*s^3*t^3 - 840*ep^3*mtt^2*mWW^9*s^3*t^3 - 1540*ep^4*mtt^2*mWW^9*s^3*t^3 - 1724*ep^5*mtt^2*mWW^9*s^3*t^3 - 1000*ep^6*mtt^2*mWW^9*s^3*t^3 + ep^2*mtt*mWW^10*s^3*t^3 - 12*ep^3*mtt*mWW^10*s^3*t^3 - 59*ep^4*mtt*mWW^10*s^3*t^3 - 72*ep^5*mtt*mWW^10*s^3*t^3 - 20*ep^6*mtt*mWW^10*s^3*t^3 + 5742*ep*mtt^10*s^4*t^3 + 41529*ep^2*mtt^10*s^4*t^3 + 52118*ep^3*mtt^10*s^4*t^3 - 215499*ep^4*mtt^10*s^4*t^3 - 615870*ep^5*mtt^10*s^4*t^3 - 431560*ep^6*mtt^10*s^4*t^3 + 400*mtt^9*mWW*s^4*t^3 - 12209*ep*mtt^9*mWW*s^4*t^3 - 97339*ep^2*mtt^9*mWW*s^4*t^3 - 48126*ep^3*mtt^9*mWW*s^4*t^3 + 924602*ep^4*mtt^9*mWW*s^4*t^3 + 2221252*ep^5*mtt^9*mWW*s^4*t^3 + 1498656*ep^6*mtt^9*mWW*s^4*t^3 - 732*mtt^8*mWW^2*s^4*t^3 - 1682*ep*mtt^8*mWW^2*s^4*t^3 + 8601*ep^2*mtt^8*mWW^2*s^4*t^3 - 157121*ep^3*mtt^8*mWW^2*s^4*t^3 - 1033914*ep^4*mtt^8*mWW^2*s^4*t^3 - 1982208*ep^5*mtt^8*mWW^2*s^4*t^3 - 1242064*ep^6*mtt^8*mWW^2*s^4*t^3 - 872*mtt^7*mWW^3*s^4*t^3 + 11964*ep*mtt^7*mWW^3*s^4*t^3 + 123275*ep^2*mtt^7*mWW^3*s^4*t^3 + 310041*ep^3*mtt^7*mWW^3*s^4*t^3 + 67774*ep^4*mtt^7*mWW^3*s^4*t^3 - 688816*ep^5*mtt^7*mWW^3*s^4*t^3 - 682160*ep^6*mtt^7*mWW^3*s^4*t^3 + 3044*mtt^6*mWW^4*s^4*t^3 + 10412*ep*mtt^6*mWW^4*s^4*t^3 - 68109*ep^2*mtt^6*mWW^4*s^4*t^3 - 269315*ep^3*mtt^6*mWW^4*s^4*t^3 + 53530*ep^4*mtt^6*mWW^4*s^4*t^3 + 1091792*ep^5*mtt^6*mWW^4*s^4*t^3 + 1042304*ep^6*mtt^6*mWW^4*s^4*t^3 - 2544*mtt^5*mWW^5*s^4*t^3 - 23566*ep*mtt^5*mWW^5*s^4*t^3 - 32165*ep^2*mtt^5*mWW^5*s^4*t^3 + 168547*ep^3*mtt^5*mWW^5*s^4*t^3 + 528046*ep^4*mtt^5*mWW^5*s^4*t^3 + 466664*ep^5*mtt^5*mWW^5*s^4*t^3 + 76080*ep^6*mtt^5*mWW^5*s^4*t^3 + 668*mtt^4*mWW^6*s^4*t^3 + 8794*ep*mtt^4*mWW^6*s^4*t^3 + 24433*ep^2*mtt^4*mWW^6*s^4*t^3 - 52427*ep^3*mtt^4*mWW^6*s^4*t^3 - 327042*ep^4*mtt^4*mWW^6*s^4*t^3 - 522144*ep^5*mtt^4*mWW^6*s^4*t^3 - 298624*ep^6*mtt^4*mWW^6*s^4*t^3 + 72*mtt^3*mWW^7*s^4*t^3 + 1248*ep*mtt^3*mWW^7*s^4*t^3 + 1213*ep^2*mtt^3*mWW^7*s^4*t^3 - 11701*ep^3*mtt^3*mWW^7*s^4*t^3 - 30126*ep^4*mtt^3*mWW^7*s^4*t^3 - 9312*ep^5*mtt^3*mWW^7*s^4*t^3 + 25072*ep^6*mtt^3*mWW^7*s^4*t^3 - 36*mtt^2*mWW^8*s^4*t^3 - 690*ep*mtt^2*mWW^8*s^4*t^3 - 1420*ep^2*mtt^2*mWW^8*s^4*t^3 + 8689*ep^3*mtt^2*mWW^8*s^4*t^3 + 35189*ep^4*mtt^2*mWW^8*s^4*t^3 + 40822*ep^5*mtt^2*mWW^8*s^4*t^3 + 12136*ep^6*mtt^2*mWW^8*s^4*t^3 - 13*ep*mtt*mWW^9*s^4*t^3 - 24*ep^2*mtt*mWW^9*s^4*t^3 - 777*ep^3*mtt*mWW^9*s^4*t^3 - 2776*ep^4*mtt*mWW^9*s^4*t^3 - 2396*ep^5*mtt*mWW^9*s^4*t^3 + 112*ep^6*mtt*mWW^9*s^4*t^3 + 6*ep^2*mWW^10*s^4*t^3 + 72*ep^3*mWW^10*s^4*t^3 + 216*ep^4*mWW^10*s^4*t^3 + 216*ep^5*mWW^10*s^4*t^3 + 48*ep^6*mWW^10*s^4*t^3 - 12474*ep*mtt^9*s^5*t^3 - 82063*ep^2*mtt^9*s^5*t^3 - 53962*ep^3*mtt^9*s^5*t^3 + 586045*ep^4*mtt^9*s^5*t^3 + 1363810*ep^5*mtt^9*s^5*t^3 + 859704*ep^6*mtt^9*s^5*t^3 - 692*mtt^8*mWW*s^5*t^3 + 25051*ep*mtt^8*mWW*s^5*t^3 + 175305*ep^2*mtt^8*mWW*s^5*t^3 - 50489*ep^3*mtt^8*mWW*s^5*t^3 - 2156573*ep^4*mtt^8*mWW*s^5*t^3 - 4569524*ep^5*mtt^8*mWW*s^5*t^3 - 2873948*ep^6*mtt^8*mWW*s^5*t^3 + 708*mtt^7*mWW^2*s^5*t^3 + 5310*ep*mtt^7*mWW^2*s^5*t^3 + 167*ep^2*mtt^7*mWW^2*s^5*t^3 + 168047*ep^3*mtt^7*mWW^2*s^5*t^3 + 1134930*ep^4*mtt^7*mWW^2*s^5*t^3 + 2240036*ep^5*mtt^7*mWW^2*s^5*t^3 + 1447064*ep^6*mtt^7*mWW^2*s^5*t^3 + 1880*mtt^6*mWW^3*s^5*t^3 - 28342*ep*mtt^6*mWW^3*s^5*t^3 - 207380*ep^2*mtt^6*mWW^3*s^5*t^3 - 22874*ep^3*mtt^6*mWW^3*s^5*t^3 + 1985392*ep^4*mtt^6*mWW^3*s^5*t^3 + 4333676*ep^5*mtt^6*mWW^3*s^5*t^3 + 2775304*ep^6*mtt^6*mWW^3*s^5*t^3 - 3268*mtt^5*mWW^4*s^5*t^3 - 5266*ep*mtt^5*mWW^4*s^5*t^3 + 96987*ep^2*mtt^5*mWW^4*s^5*t^3 + 95845*ep^3*mtt^5*mWW^4*s^5*t^3 - 1182916*ep^4*mtt^5*mWW^4*s^5*t^3 - 3125112*ep^5*mtt^5*mWW^4*s^5*t^3 - 2263192*ep^6*mtt^5*mWW^4*s^5*t^3 + 1500*mtt^4*mWW^5*s^5*t^3 + 23743*ep*mtt^4*mWW^5*s^5*t^3 + 42979*ep^2*mtt^4*mWW^5*s^5*t^3 - 243992*ep^3*mtt^4*mWW^5*s^5*t^3 - 977690*ep^4*mtt^4*mWW^5*s^5*t^3 - 1235644*ep^5*mtt^4*mWW^5*s^5*t^3 - 492976*ep^6*mtt^4*mWW^5*s^5*t^3 - 116*mtt^3*mWW^6*s^5*t^3 - 7258*ep*mtt^3*mWW^6*s^5*t^3 - 25459*ep^2*mtt^3*mWW^6*s^5*t^3 + 107035*ep^3*mtt^3*mWW^6*s^5*t^3 + 618738*ep^4*mtt^3*mWW^6*s^5*t^3 + 1017308*ep^5*mtt^3*mWW^6*s^5*t^3 + 576200*ep^6*mtt^3*mWW^6*s^5*t^3 - 1032*ep*mtt^2*mWW^7*s^5*t^3 - 1296*ep^2*mtt^2*mWW^7*s^5*t^3 + 5602*ep^3*mtt^2*mWW^7*s^5*t^3 + 16884*ep^4*mtt^2*mWW^7*s^5*t^3 + 10844*ep^5*mtt^2*mWW^7*s^5*t^3 - 13608*ep^6*mtt^2*mWW^7*s^5*t^3 - 12*mtt*mWW^8*s^5*t^3 + 288*ep*mtt*mWW^8*s^5*t^3 + 900*ep^2*mtt*mWW^8*s^5*t^3 - 5761*ep^3*mtt*mWW^8*s^5*t^3 - 27869*ep^4*mtt*mWW^8*s^5*t^3 - 38842*ep^5*mtt*mWW^8*s^5*t^3 - 15168*ep^6*mtt*mWW^8*s^5*t^3 - 20*ep*mWW^9*s^5*t^3 - 140*ep^2*mWW^9*s^5*t^3 + 549*ep^3*mWW^9*s^5*t^3 + 3059*ep^4*mWW^9*s^5*t^3 + 3448*ep^5*mWW^9*s^5*t^3 + 620*ep^6*mWW^9*s^5*t^3 + 16716*ep*mtt^8*s^6*t^3 + 101547*ep^2*mtt^8*s^6*t^3 + 17452*ep^3*mtt^8*s^6*t^3 - 859749*ep^4*mtt^8*s^6*t^3 - 1747746*ep^5*mtt^8*s^6*t^3 - 996920*ep^6*mtt^8*s^6*t^3 + 680*mtt^7*mWW*s^6*t^3 - 32907*ep*mtt^7*mWW*s^6*t^3 - 203096*ep^2*mtt^7*mWW*s^6*t^3 + 189536*ep^3*mtt^7*mWW*s^6*t^3 + 2914871*ep^4*mtt^7*mWW*s^6*t^3 + 5690700*ep^5*mtt^7*mWW*s^6*t^3 + 3390636*ep^6*mtt^7*mWW*s^6*t^3 - 100*mtt^6*mWW^2*s^6*t^3 - 8194*ep*mtt^6*mWW^2*s^6*t^3 - 10359*ep^2*mtt^6*mWW^2*s^6*t^3 - 22102*ep^3*mtt^6*mWW^2*s^6*t^3 - 476853*ep^4*mtt^6*mWW^2*s^6*t^3 - 1313372*ep^5*mtt^6*mWW^2*s^6*t^3 - 1051812*ep^6*mtt^6*mWW^2*s^6*t^3 - 1412*mtt^5*mWW^3*s^6*t^3 + 44432*ep*mtt^5*mWW^3*s^6*t^3 + 230521*ep^2*mtt^5*mWW^3*s^6*t^3 - 428909*ep^3*mtt^5*mWW^3*s^6*t^3 - 3821494*ep^4*mtt^5*mWW^3*s^6*t^3 - 6772204*ep^5*mtt^5*mWW^3*s^6*t^3 - 3782120*ep^6*mtt^5*mWW^3*s^6*t^3 + 180*mtt^4*mWW^4*s^6*t^3 - 15293*ep*mtt^4*mWW^4*s^6*t^3 - 104672*ep^2*mtt^4*mWW^4*s^6*t^3 + 170796*ep^3*mtt^4*mWW^4*s^6*t^3 + 1933969*ep^4*mtt^4*mWW^4*s^6*t^3 + 3747230*ep^5*mtt^4*mWW^4*s^6*t^3 + 2302648*ep^6*mtt^4*mWW^4*s^6*t^3 + 988*mtt^3*mWW^5*s^6*t^3 - 7862*ep*mtt^3*mWW^5*s^6*t^3 - 32820*ep^2*mtt^3*mWW^5*s^6*t^3 + 134805*ep^3*mtt^3*mWW^5*s^6*t^3 + 730779*ep^4*mtt^3*mWW^5*s^6*t^3 + 1110056*ep^5*mtt^3*mWW^5*s^6*t^3 + 531068*ep^6*mtt^3*mWW^5*s^6*t^3 - 288*mtt^2*mWW^6*s^6*t^3 + 3135*ep*mtt^2*mWW^6*s^6*t^3 + 20987*ep^2*mtt^2*mWW^6*s^6*t^3 - 57657*ep^3*mtt^2*mWW^6*s^6*t^3 - 420733*ep^4*mtt^2*mWW^6*s^6*t^3 - 707184*ep^5*mtt^2*mWW^6*s^6*t^3 - 384676*ep^6*mtt^2*mWW^6*s^6*t^3 - 48*mtt*mWW^7*s^6*t^3 + 9*ep*mtt*mWW^7*s^6*t^3 - 1587*ep^2*mtt*mWW^7*s^6*t^3 + 414*ep^3*mtt*mWW^7*s^6*t^3 + 14276*ep^4*mtt*mWW^7*s^6*t^3 + 15232*ep^5*mtt*mWW^7*s^6*t^3 + 4448*ep^6*mtt*mWW^7*s^6*t^3 - 36*ep*mWW^8*s^6*t^3 - 41*ep^2*mWW^8*s^6*t^3 + 465*ep^3*mWW^8*s^6*t^3 + 2214*ep^4*mWW^8*s^6*t^3 + 4168*ep^5*mWW^8*s^6*t^3 + 2088*ep^6*mWW^8*s^6*t^3 - 14238*ep*mtt^7*s^7*t^3 - 80481*ep^2*mtt^7*s^7*t^3 + 20798*ep^3*mtt^7*s^7*t^3 + 759855*ep^4*mtt^7*s^7*t^3 + 1376214*ep^5*mtt^7*s^7*t^3 + 701672*ep^6*mtt^7*s^7*t^3 - 356*mtt^6*mWW*s^7*t^3 + 28125*ep*mtt^6*mWW*s^7*t^3 + 153350*ep^2*mtt^6*mWW*s^7*t^3 - 228409*ep^3*mtt^6*mWW*s^7*t^3 - 2425724*ep^4*mtt^6*mWW*s^7*t^3 - 4421772*ep^5*mtt^6*mWW*s^7*t^3 - 2497616*ep^6*mtt^6*mWW*s^7*t^3 - 440*mtt^5*mWW^2*s^7*t^3 + 6952*ep*mtt^5*mWW^2*s^7*t^3 + 14119*ep^2*mtt^5*mWW^2*s^7*t^3 - 92644*ep^3*mtt^5*mWW^2*s^7*t^3 - 171021*ep^4*mtt^5*mWW^2*s^7*t^3 + 197320*ep^5*mtt^5*mWW^2*s^7*t^3 + 418052*ep^6*mtt^5*mWW^2*s^7*t^3 + 236*mtt^4*mWW^3*s^7*t^3 - 39764*ep*mtt^4*mWW^3*s^7*t^3 - 169907*ep^2*mtt^4*mWW^3*s^7*t^3 + 477967*ep^3*mtt^4*mWW^3*s^7*t^3 + 3265918*ep^4*mtt^4*mWW^3*s^7*t^3 + 5280844*ep^5*mtt^4*mWW^3*s^7*t^3 + 2688152*ep^6*mtt^4*mWW^3*s^7*t^3 + 1652*mtt^3*mWW^4*s^7*t^3 + 20192*ep*mtt^3*mWW^4*s^7*t^3 + 74109*ep^2*mtt^3*mWW^4*s^7*t^3 - 183608*ep^3*mtt^3*mWW^4*s^7*t^3 - 1371639*ep^4*mtt^3*mWW^4*s^7*t^3 - 2305410*ep^5*mtt^3*mWW^4*s^7*t^3 - 1244192*ep^6*mtt^3*mWW^4*s^7*t^3 - 1184*mtt^2*mWW^5*s^7*t^3 - 385*ep*mtt^2*mWW^5*s^7*t^3 + 13721*ep^2*mtt^2*mWW^5*s^7*t^3 - 33276*ep^3*mtt^2*mWW^5*s^7*t^3 - 269216*ep^4*mtt^2*mWW^5*s^7*t^3 - 469392*ep^5*mtt^2*mWW^5*s^7*t^3 - 248240*ep^6*mtt^2*mWW^5*s^7*t^3 + 84*mtt*mWW^6*s^7*t^3 - 950*ep*mtt*mWW^6*s^7*t^3 - 8265*ep^2*mtt*mWW^6*s^7*t^3 + 15688*ep^3*mtt*mWW^6*s^7*t^3 + 133801*ep^4*mtt*mWW^6*s^7*t^3 + 215540*ep^5*mtt*mWW^6*s^7*t^3 + 104436*ep^6*mtt*mWW^6*s^7*t^3 + 8*mWW^7*s^7*t^3 + 68*ep*mWW^7*s^7*t^3 + 834*ep^2*mWW^7*s^7*t^3 - 1716*ep^3*mWW^7*s^7*t^3 - 12694*ep^4*mWW^7*s^7*t^3 - 14464*ep^5*mWW^7*s^7*t^3 - 2904*ep^6*mWW^7*s^7*t^3 + 7554*ep*mtt^6*s^8*t^3 + 39923*ep^2*mtt^6*s^8*t^3 - 26086*ep^3*mtt^6*s^8*t^3 - 405641*ep^4*mtt^6*s^8*t^3 - 656522*ep^5*mtt^6*s^8*t^3 - 290328*ep^6*mtt^6*s^8*t^3 + 64*mtt^5*mWW*s^8*t^3 - 15279*ep*mtt^5*mWW*s^8*t^3 - 73991*ep^2*mtt^5*mWW*s^8*t^3 + 146002*ep^3*mtt^5*mWW*s^8*t^3 + 1237548*ep^4*mtt^5*mWW*s^8*t^3 + 2101772*ep^5*mtt^5*mWW*s^8*t^3 + 1109512*ep^6*mtt^5*mWW*s^8*t^3 + 444*mtt^4*mWW^2*s^8*t^3 - 2778*ep*mtt^4*mWW^2*s^8*t^3 - 8467*ep^2*mtt^4*mWW^2*s^8*t^3 + 67923*ep^3*mtt^4*mWW^2*s^8*t^3 + 233654*ep^4*mtt^4*mWW^2*s^8*t^3 + 179768*ep^5*mtt^4*mWW^2*s^8*t^3 - 37568*ep^6*mtt^4*mWW^2*s^8*t^3 + 84*mtt^3*mWW^3*s^8*t^3 + 18672*ep*mtt^3*mWW^3*s^8*t^3 + 77799*ep^2*mtt^3*mWW^3*s^8*t^3 - 209559*ep^3*mtt^3*mWW^3*s^8*t^3 - 1411682*ep^4*mtt^3*mWW^3*s^8*t^3 - 2199536*ep^5*mtt^3*mWW^3*s^8*t^3 - 1054800*ep^6*mtt^3*mWW^3*s^8*t^3 - 876*mtt^2*mWW^4*s^8*t^3 - 8640*ep*mtt^2*mWW^4*s^8*t^3 - 30268*ep^2*mtt^2*mWW^4*s^8*t^3 + 58805*ep^3*mtt^2*mWW^4*s^8*t^3 + 465203*ep^4*mtt^2*mWW^4*s^8*t^3 + 744466*ep^5*mtt^2*mWW^4*s^8*t^3 + 365288*ep^6*mtt^2*mWW^4*s^8*t^3 + 268*mtt*mWW^5*s^8*t^3 + 347*ep*mtt*mWW^5*s^8*t^3 - 1698*ep^2*mtt*mWW^5*s^8*t^3 + 5835*ep^3*mtt*mWW^5*s^8*t^3 + 41422*ep^4*mtt*mWW^5*s^8*t^3 + 77036*ep^5*mtt*mWW^5*s^8*t^3 + 44744*ep^6*mtt*mWW^5*s^8*t^3 + 16*mWW^6*s^8*t^3 + 124*ep*mWW^6*s^8*t^3 + 734*ep^2*mWW^6*s^8*t^3 - 2600*ep^3*mWW^6*s^8*t^3 - 15352*ep^4*mWW^6*s^8*t^3 - 21192*ep^5*mWW^6*s^8*t^3 - 7824*ep^6*mWW^6*s^8*t^3 - 2292*ep*mtt^5*s^9*t^3 - 11379*ep^2*mtt^5*s^9*t^3 + 11452*ep^3*mtt^5*s^9*t^3 + 120489*ep^4*mtt^5*s^9*t^3 + 172650*ep^5*mtt^5*s^9*t^3 + 61720*ep^6*mtt^5*s^9*t^3 + 20*mtt^4*mWW*s^9*t^3 + 4874*ep*mtt^4*mWW*s^9*t^3 + 21414*ep^2*mtt^4*mWW*s^9*t^3 - 49779*ep^3*mtt^4*mWW*s^9*t^3 - 362087*ep^4*mtt^4*mWW*s^9*t^3 - 568512*ep^5*mtt^4*mWW*s^9*t^3 - 272716*ep^6*mtt^4*mWW*s^9*t^3 - 188*mtt^3*mWW^2*s^9*t^3 + 160*ep*mtt^3*mWW^2*s^9*t^3 + 1461*ep^2*mtt^3*mWW^2*s^9*t^3 - 15501*ep^3*mtt^3*mWW^2*s^9*t^3 - 64756*ep^4*mtt^3*mWW^2*s^9*t^3 - 78080*ep^5*mtt^3*mWW^2*s^9*t^3 - 23224*ep^6*mtt^3*mWW^2*s^9*t^3 + 36*mtt^2*mWW^3*s^9*t^3 - 4066*ep*mtt^2*mWW^3*s^9*t^3 - 19768*ep^2*mtt^2*mWW^3*s^9*t^3 + 35448*ep^3*mtt^2*mWW^3*s^9*t^3 + 290520*ep^4*mtt^2*mWW^3*s^9*t^3 + 456000*ep^5*mtt^2*mWW^3*s^9*t^3 + 211776*ep^6*mtt^2*mWW^3*s^9*t^3 + 124*mtt*mWW^4*s^9*t^3 + 1332*ep*mtt*mWW^4*s^9*t^3 + 6322*ep^2*mtt*mWW^4*s^9*t^3 - 5547*ep^3*mtt*mWW^4*s^9*t^3 - 75313*ep^4*mtt*mWW^4*s^9*t^3 - 123506*ep^5*mtt*mWW^4*s^9*t^3 - 56544*ep^6*mtt*mWW^4*s^9*t^3 + 8*mWW^5*s^9*t^3 - 8*ep*mWW^5*s^9*t^3 - 498*ep^2*mWW^5*s^9*t^3 - 553*ep^3*mWW^5*s^9*t^3 + 3019*ep^4*mWW^5*s^9*t^3 + 4360*ep^5*mWW^5*s^9*t^3 + 652*ep^6*mWW^5*s^9*t^3 + 309*ep*mtt^4*s^10*t^3 + 1458*ep^2*mtt^4*s^10*t^3 - 1783*ep^3*mtt^4*s^10*t^3 - 15000*ep^4*mtt^4*s^10*t^3 - 18240*ep^5*mtt^4*s^10*t^3 - 3904*ep^6*mtt^4*s^10*t^3 - 8*mtt^3*mWW*s^10*t^3 - 721*ep*mtt^3*mWW*s^10*t^3 - 3055*ep^2*mtt^3*mWW*s^10*t^3 + 6994*ep^3*mtt^3*mWW*s^10*t^3 + 48138*ep^4*mtt^3*mWW*s^10*t^3 + 70424*ep^5*mtt^3*mWW*s^10*t^3 + 30008*ep^6*mtt^3*mWW*s^10*t^3 + 32*mtt^2*mWW^2*s^10*t^3 + 139*ep*mtt^2*mWW^2*s^10*t^3 + 383*ep^2*mtt^2*mWW^2*s^10*t^3 + 1134*ep^3*mtt^2*mWW^2*s^10*t^3 + 3102*ep^4*mtt^2*mWW^2*s^10*t^3 + 5264*ep^5*mtt^2*mWW^2*s^10*t^3 + 3464*ep^6*mtt^2*mWW^2*s^10*t^3 - 24*mtt*mWW^3*s^10*t^3 + 321*ep*mtt*mWW^3*s^10*t^3 + 2241*ep^2*mtt*mWW^3*s^10*t^3 - 1440*ep^3*mtt*mWW^3*s^10*t^3 - 23618*ep^4*mtt*mWW^3*s^10*t^3 - 38096*ep^5*mtt*mWW^3*s^10*t^3 - 16728*ep^6*mtt*mWW^3*s^10*t^3 - 48*ep*mWW^4*s^10*t^3 - 499*ep^2*mWW^4*s^10*t^3 + 375*ep^3*mWW^4*s^10*t^3 + 6386*ep^4*mWW^4*s^10*t^3 + 10216*ep^5*mWW^4*s^10*t^3 + 4056*ep^6*mWW^4*s^10*t^3 - 2*ep*mtt^3*s^11*t^3 - 14*ep^2*mtt^3*s^11*t^3 - 44*ep^3*mtt^3*s^11*t^3 - 152*ep^4*mtt^3*s^11*t^3 - 368*ep^5*mtt^3*s^11*t^3 - 320*ep^6*mtt^3*s^11*t^3 + 8*ep*mtt^2*mWW*s^11*t^3 + 60*ep^2*mtt^2*mWW*s^11*t^3 + 108*ep^3*mtt^2*mWW*s^11*t^3 - 112*ep^4*mtt^2*mWW*s^11*t^3 - 464*ep^5*mtt^2*mWW*s^11*t^3 - 320*ep^6*mtt^2*mWW*s^11*t^3 - 6*ep*mtt*mWW^2*s^11*t^3 - 74*ep^2*mtt*mWW^2*s^11*t^3 - 336*ep^3*mtt*mWW^2*s^11*t^3 - 680*ep^4*mtt*mWW^2*s^11*t^3 - 576*ep^5*mtt*mWW^2*s^11*t^3 - 128*ep^6*mtt*mWW^2*s^11*t^3 + 4*ep^2*mWW^3*s^11*t^3 + 32*ep^3*mWW^3*s^11*t^3 + 80*ep^4*mWW^3*s^11*t^3 + 64*ep^5*mWW^3*s^11*t^3 - 9*ep*mtt^13*t^4 - 123*ep^2*mtt^13*t^4 - 648*ep^3*mtt^13*t^4 - 1644*ep^4*mtt^13*t^4 - 2016*ep^5*mtt^13*t^4 - 960*ep^6*mtt^13*t^4 + 42*ep*mtt^12*mWW*t^4 + 558*ep^2*mtt^12*mWW*t^4 + 2874*ep^3*mtt^12*mWW*t^4 + 7176*ep^4*mtt^12*mWW*t^4 + 8712*ep^5*mtt^12*mWW*t^4 + 4128*ep^6*mtt^12*mWW*t^4 - 66*ep*mtt^11*mWW^2*t^4 - 846*ep^2*mtt^11*mWW^2*t^4 - 4230*ep^3*mtt^11*mWW^2*t^4 - 10344*ep^4*mtt^11*mWW^2*t^4 - 12408*ep^5*mtt^11*mWW^2*t^4 - 5856*ep^6*mtt^11*mWW^2*t^4 + 18*ep*mtt^10*mWW^3*t^4 + 198*ep^2*mtt^10*mWW^3*t^4 + 858*ep^3*mtt^10*mWW^3*t^4 + 1896*ep^4*mtt^10*mWW^3*t^4 + 2184*ep^5*mtt^10*mWW^3*t^4 + 1056*ep^6*mtt^10*mWW^3*t^4 + 60*ep*mtt^9*mWW^4*t^4 + 780*ep^2*mtt^9*mWW^4*t^4 + 3930*ep^3*mtt^9*mWW^4*t^4 + 9600*ep^4*mtt^9*mWW^4*t^4 + 11400*ep^5*mtt^9*mWW^4*t^4 + 5280*ep^6*mtt^9*mWW^4*t^4 - 66*ep*mtt^8*mWW^5*t^4 - 822*ep^2*mtt^8*mWW^5*t^4 - 4002*ep^3*mtt^8*mWW^5*t^4 - 9576*ep^4*mtt^8*mWW^5*t^4 - 11304*ep^5*mtt^8*mWW^5*t^4 - 5280*ep^6*mtt^8*mWW^5*t^4 + 18*ep*mtt^7*mWW^6*t^4 + 222*ep^2*mtt^7*mWW^6*t^4 + 1086*ep^3*mtt^7*mWW^6*t^4 + 2664*ep^4*mtt^7*mWW^6*t^4 + 3288*ep^5*mtt^7*mWW^6*t^4 + 1632*ep^6*mtt^7*mWW^6*t^4 + 6*ep*mtt^6*mWW^7*t^4 + 66*ep^2*mtt^6*mWW^7*t^4 + 270*ep^3*mtt^6*mWW^7*t^4 + 504*ep^4*mtt^6*mWW^7*t^4 + 408*ep^5*mtt^6*mWW^7*t^4 + 96*ep^6*mtt^6*mWW^7*t^4 - 3*ep*mtt^5*mWW^8*t^4 - 33*ep^2*mtt^5*mWW^8*t^4 - 138*ep^3*mtt^5*mWW^8*t^4 - 276*ep^4*mtt^5*mWW^8*t^4 - 264*ep^5*mtt^5*mWW^8*t^4 - 96*ep^6*mtt^5*mWW^8*t^4 + 15*ep*mtt^12*s*t^4 + 1075*ep^2*mtt^12*s*t^4 + 10017*ep^3*mtt^12*s*t^4 + 35659*ep^4*mtt^12*s*t^4 + 55038*ep^5*mtt^12*s*t^4 + 30856*ep^6*mtt^12*s*t^4 + 12*mtt^11*mWW*s*t^4 + 55*ep*mtt^11*mWW*s*t^4 - 3748*ep^2*mtt^11*mWW*s*t^4 - 38504*ep^3*mtt^11*mWW*s*t^4 - 141345*ep^4*mtt^11*mWW*s*t^4 - 222806*ep^5*mtt^11*mWW*s*t^4 - 127304*ep^6*mtt^11*mWW*s*t^4 - 56*mtt^10*mWW^2*s*t^4 - 513*ep*mtt^10*mWW^2*s*t^4 + 2525*ep^2*mtt^10*mWW^2*s*t^4 + 42191*ep^3*mtt^10*mWW^2*s*t^4 + 169301*ep^4*mtt^10*mWW^2*s*t^4 + 279010*ep^5*mtt^10*mWW^2*s*t^4 + 165112*ep^6*mtt^10*mWW^2*s*t^4 + 100*mtt^9*mWW^3*s*t^4 + 1187*ep*mtt^9*mWW^3*s*t^4 + 5803*ep^2*mtt^9*mWW^3*s*t^4 + 14559*ep^3*mtt^9*mWW^3*s*t^4 + 16249*ep^4*mtt^9*mWW^3*s*t^4 - 950*ep^5*mtt^9*mWW^3*s*t^4 - 11688*ep^6*mtt^9*mWW^3*s*t^4 - 80*mtt^8*mWW^4*s*t^4 - 1163*ep*mtt^8*mWW^4*s*t^4 - 10197*ep^2*mtt^8*mWW^4*s*t^4 - 56499*ep^3*mtt^8*mWW^4*s*t^4 - 170137*ep^4*mtt^8*mWW^4*s*t^4 - 246922*ep^5*mtt^8*mWW^4*s*t^4 - 134232*ep^6*mtt^8*mWW^4*s*t^4 + 20*mtt^7*mWW^5*s*t^4 + 289*ep*mtt^7*mWW^5*s*t^4 + 3375*ep^2*mtt^7*mWW^5*s*t^4 + 23879*ep^3*mtt^7*mWW^5*s*t^4 + 83515*ep^4*mtt^7*mWW^5*s*t^4 + 134454*ep^5*mtt^7*mWW^5*s*t^4 + 79848*ep^6*mtt^7*mWW^5*s*t^4 + 8*mtt^6*mWW^6*s*t^4 + 349*ep*mtt^6*mWW^6*s*t^4 + 3623*ep^2*mtt^6*mWW^6*s*t^4 + 16405*ep^3*mtt^6*mWW^6*s*t^4 + 36759*ep^4*mtt^6*mWW^6*s*t^4 + 38998*ep^5*mtt^6*mWW^6*s*t^4 + 14888*ep^6*mtt^6*mWW^6*s*t^4 - 4*mtt^5*mWW^7*s*t^4 - 263*ep*mtt^5*mWW^7*s*t^4 - 2975*ep^2*mtt^5*mWW^7*s*t^4 - 14395*ep^3*mtt^5*mWW^7*s*t^4 - 35117*ep^4*mtt^5*mWW^7*s*t^4 - 42258*ep^5*mtt^5*mWW^7*s*t^4 - 19768*ep^6*mtt^5*mWW^7*s*t^4 + 32*ep*mtt^4*mWW^8*s*t^4 + 382*ep^2*mtt^4*mWW^8*s*t^4 + 1742*ep^3*mtt^4*mWW^8*s*t^4 + 3810*ep^4*mtt^4*mWW^8*s*t^4 + 4052*ep^5*mtt^4*mWW^8*s*t^4 + 1712*ep^6*mtt^4*mWW^8*s*t^4 + 12*ep*mtt^3*mWW^9*s*t^4 + 137*ep^2*mtt^3*mWW^9*s*t^4 + 605*ep^3*mtt^3*mWW^9*s*t^4 + 1306*ep^4*mtt^3*mWW^9*s*t^4 + 1384*ep^5*mtt^3*mWW^9*s*t^4 + 576*ep^6*mtt^3*mWW^9*s*t^4 - 840*ep*mtt^11*s^2*t^4 - 10912*ep^2*mtt^11*s^2*t^4 - 54077*ep^3*mtt^11*s^2*t^4 - 125525*ep^4*mtt^11*s^2*t^4 - 132074*ep^5*mtt^11*s^2*t^4 - 47512*ep^6*mtt^11*s^2*t^4 - 188*mtt^10*mWW*s^2*t^4 + 1088*ep*mtt^10*mWW*s^2*t^4 + 31196*ep^2*mtt^10*mWW*s^2*t^4 + 175742*ep^3*mtt^10*mWW*s^2*t^4 + 432668*ep^4*mtt^10*mWW*s^2*t^4 + 480096*ep^5*mtt^10*mWW*s^2*t^4 + 184904*ep^6*mtt^10*mWW*s^2*t^4 + 764*mtt^9*mWW^2*s^2*t^4 + 4492*ep*mtt^9*mWW^2*s^2*t^4 - 10920*ep^2*mtt^9*mWW^2*s^2*t^4 - 130277*ep^3*mtt^9*mWW^2*s^2*t^4 - 347487*ep^4*mtt^9*mWW^2*s^2*t^4 - 368320*ep^5*mtt^9*mWW^2*s^2*t^4 - 120220*ep^6*mtt^9*mWW^2*s^2*t^4 - 1064*mtt^8*mWW^3*s^2*t^4 - 10988*ep*mtt^8*mWW^3*s^2*t^4 - 47642*ep^2*mtt^8*mWW^3*s^2*t^4 - 150620*ep^3*mtt^8*mWW^3*s^2*t^4 - 391104*ep^4*mtt^8*mWW^3*s^2*t^4 - 592204*ep^5*mtt^8*mWW^3*s^2*t^4 - 348328*ep^6*mtt^8*mWW^3*s^2*t^4 + 392*mtt^7*mWW^4*s^2*t^4 + 6566*ep*mtt^7*mWW^4*s^2*t^4 + 53587*ep^2*mtt^7*mWW^4*s^2*t^4 + 258397*ep^3*mtt^7*mWW^4*s^2*t^4 + 722942*ep^4*mtt^7*mWW^4*s^2*t^4 + 1018540*ep^5*mtt^7*mWW^4*s^2*t^4 + 542408*ep^6*mtt^7*mWW^4*s^2*t^4 + 372*mtt^6*mWW^5*s^2*t^4 + 2722*ep*mtt^6*mWW^5*s^2*t^4 - 1920*ep^2*mtt^6*mWW^5*s^2*t^4 - 57024*ep^3*mtt^6*mWW^5*s^2*t^4 - 179040*ep^4*mtt^6*mWW^5*s^2*t^4 - 231324*ep^5*mtt^6*mWW^5*s^2*t^4 - 108344*ep^6*mtt^6*mWW^5*s^2*t^4 - 340*mtt^5*mWW^6*s^2*t^4 - 4352*ep*mtt^5*mWW^6*s^2*t^4 - 24667*ep^2*mtt^5*mWW^6*s^2*t^4 - 93395*ep^3*mtt^5*mWW^6*s^2*t^4 - 244230*ep^4*mtt^5*mWW^6*s^2*t^4 - 349648*ep^5*mtt^5*mWW^6*s^2*t^4 - 193344*ep^6*mtt^5*mWW^6*s^2*t^4 + 48*mtt^4*mWW^7*s^2*t^4 + 1328*ep*mtt^4*mWW^7*s^2*t^4 + 12946*ep^2*mtt^4*mWW^7*s^2*t^4 + 59488*ep^3*mtt^4*mWW^7*s^2*t^4 + 145552*ep^4*mtt^4*mWW^7*s^2*t^4 + 181324*ep^5*mtt^4*mWW^7*s^2*t^4 + 88712*ep^6*mtt^4*mWW^7*s^2*t^4 + 16*mtt^3*mWW^8*s^2*t^4 + 22*ep*mtt^3*mWW^8*s^2*t^4 - 1215*ep^2*mtt^3*mWW^8*s^2*t^4 - 6280*ep^3*mtt^3*mWW^8*s^2*t^4 - 9609*ep^4*mtt^3*mWW^8*s^2*t^4 - 1826*ep^5*mtt^3*mWW^8*s^2*t^4 + 3792*ep^6*mtt^3*mWW^8*s^2*t^4 - 38*ep*mtt^2*mWW^9*s^2*t^4 - 452*ep^2*mtt^2*mWW^9*s^2*t^4 - 1938*ep^3*mtt^2*mWW^9*s^2*t^4 - 4108*ep^4*mtt^2*mWW^9*s^2*t^4 - 4484*ep^5*mtt^2*mWW^9*s^2*t^4 - 2032*ep^6*mtt^2*mWW^9*s^2*t^4 - ep^2*mtt*mWW^10*s^2*t^4 - 16*ep^3*mtt*mWW^10*s^2*t^4 - 59*ep^4*mtt*mWW^10*s^2*t^4 - 80*ep^5*mtt*mWW^10*s^2*t^4 - 36*ep^6*mtt*mWW^10*s^2*t^4 + 6552*ep*mtt^10*s^3*t^4 + 56100*ep^2*mtt^10*s^3*t^4 + 140946*ep^3*mtt^10*s^3*t^4 + 16518*ep^4*mtt^10*s^3*t^4 - 362232*ep^5*mtt^10*s^3*t^4 - 345024*ep^6*mtt^10*s^3*t^4 + 840*mtt^9*mWW*s^3*t^4 - 12176*ep*mtt^9*mWW*s^3*t^4 - 144081*ep^2*mtt^9*mWW*s^3*t^4 - 354713*ep^3*mtt^9*mWW*s^3*t^4 + 127546*ep^4*mtt^9*mWW*s^3*t^4 + 1350570*ep^5*mtt^9*mWW*s^3*t^4 + 1199812*ep^6*mtt^9*mWW*s^3*t^4 - 2776*mtt^8*mWW^2*s^3*t^4 - 11416*ep*mtt^8*mWW^2*s^3*t^4 + 43445*ep^2*mtt^8*mWW^2*s^3*t^4 + 119891*ep^3*mtt^8*mWW^2*s^3*t^4 - 481236*ep^4*mtt^8*mWW^2*s^3*t^4 - 1670370*ep^5*mtt^8*mWW^2*s^3*t^4 - 1338492*ep^6*mtt^8*mWW^2*s^3*t^4 + 2408*mtt^7*mWW^3*s^3*t^4 + 33094*ep*mtt^7*mWW^3*s^3*t^4 + 160113*ep^2*mtt^7*mWW^3*s^3*t^4 + 442512*ep^3*mtt^7*mWW^3*s^3*t^4 + 872541*ep^4*mtt^7*mWW^3*s^3*t^4 + 1054334*ep^5*mtt^7*mWW^3*s^3*t^4 + 529144*ep^6*mtt^7*mWW^3*s^3*t^4 + 1368*mtt^6*mWW^4*s^3*t^4 - 4098*ep*mtt^6*mWW^4*s^3*t^4 - 130665*ep^2*mtt^6*mWW^4*s^3*t^4 - 582434*ep^3*mtt^6*mWW^4*s^3*t^4 - 1136827*ep^4*mtt^6*mWW^4*s^3*t^4 - 988058*ep^5*mtt^6*mWW^4*s^3*t^4 - 235464*ep^6*mtt^6*mWW^4*s^3*t^4 - 3336*mtt^5*mWW^5*s^3*t^4 - 26800*ep*mtt^5*mWW^5*s^3*t^4 - 20465*ep^2*mtt^5*mWW^5*s^3*t^4 + 260146*ep^3*mtt^5*mWW^5*s^3*t^4 + 777159*ep^4*mtt^5*mWW^5*s^3*t^4 + 792742*ep^5*mtt^5*mWW^5*s^3*t^4 + 232272*ep^6*mtt^5*mWW^5*s^3*t^4 + 1720*mtt^4*mWW^6*s^3*t^4 + 17296*ep*mtt^4*mWW^6*s^3*t^4 + 48051*ep^2*mtt^4*mWW^6*s^3*t^4 + 11508*ep^3*mtt^4*mWW^6*s^3*t^4 - 84147*ep^4*mtt^4*mWW^6*s^3*t^4 - 42022*ep^5*mtt^4*mWW^6*s^3*t^4 + 30080*ep^6*mtt^4*mWW^6*s^3*t^4 - 168*mtt^3*mWW^7*s^3*t^4 - 1942*ep*mtt^3*mWW^7*s^3*t^4 - 13289*ep^2*mtt^3*mWW^7*s^3*t^4 - 49696*ep^3*mtt^3*mWW^7*s^3*t^4 - 115877*ep^4*mtt^3*mWW^7*s^3*t^4 - 147230*ep^5*mtt^3*mWW^7*s^3*t^4 - 67800*ep^6*mtt^3*mWW^7*s^3*t^4 - 56*mtt^2*mWW^8*s^3*t^4 - 526*ep*mtt^2*mWW^8*s^3*t^4 + 569*ep^2*mtt^2*mWW^8*s^3*t^4 + 11384*ep^3*mtt^2*mWW^8*s^3*t^4 + 24225*ep^4*mtt^2*mWW^8*s^3*t^4 + 12138*ep^5*mtt^2*mWW^8*s^3*t^4 - 5048*ep^6*mtt^2*mWW^8*s^3*t^4 + 16*ep*mtt*mWW^9*s^3*t^4 + 218*ep^2*mtt*mWW^9*s^3*t^4 + 407*ep^3*mtt*mWW^9*s^3*t^4 - 57*ep^4*mtt*mWW^9*s^3*t^4 - 48*ep^5*mtt*mWW^9*s^3*t^4 + 460*ep^6*mtt*mWW^9*s^3*t^4 + 4*ep^2*mWW^10*s^3*t^4 + 49*ep^3*mWW^10*s^3*t^4 + 155*ep^4*mWW^10*s^3*t^4 + 176*ep^5*mWW^10*s^3*t^4 + 60*ep^6*mWW^10*s^3*t^4 - 21392*ep*mtt^9*s^4*t^4 - 152053*ep^2*mtt^9*s^4*t^4 - 189488*ep^3*mtt^9*s^4*t^4 + 741923*ep^4*mtt^9*s^4*t^4 + 2109514*ep^5*mtt^9*s^4*t^4 + 1460216*ep^6*mtt^9*s^4*t^4 - 1728*mtt^8*mWW*s^4*t^4 + 43912*ep*mtt^8*mWW*s^4*t^4 + 364323*ep^2*mtt^8*mWW*s^4*t^4 + 247484*ep^3*mtt^8*mWW*s^4*t^4 - 3043707*ep^4*mtt^8*mWW*s^4*t^4 - 7478880*ep^5*mtt^8*mWW*s^4*t^4 - 5064372*ep^6*mtt^8*mWW*s^4*t^4 + 4224*mtt^7*mWW^2*s^4*t^4 + 7671*ep*mtt^7*mWW^2*s^4*t^4 - 117582*ep^2*mtt^7*mWW^2*s^4*t^4 + 137365*ep^3*mtt^7*mWW^2*s^4*t^4 + 2839056*ep^4*mtt^7*mWW^2*s^4*t^4 + 6320132*ep^5*mtt^7*mWW^2*s^4*t^4 + 4257648*ep^6*mtt^7*mWW^2*s^4*t^4 - 1064*mtt^6*mWW^3*s^4*t^4 - 53151*ep*mtt^6*mWW^3*s^4*t^4 - 294793*ep^2*mtt^6*mWW^3*s^4*t^4 - 423600*ep^3*mtt^6*mWW^3*s^4*t^4 + 561888*ep^4*mtt^6*mWW^3*s^4*t^4 + 2104200*ep^5*mtt^6*mWW^3*s^4*t^4 + 1539168*ep^6*mtt^6*mWW^3*s^4*t^4 - 5416*mtt^5*mWW^4*s^4*t^4 - 5728*ep*mtt^5*mWW^4*s^4*t^4 + 207957*ep^2*mtt^5*mWW^4*s^4*t^4 + 555865*ep^3*mtt^5*mWW^4*s^4*t^4 - 459704*ep^4*mtt^5*mWW^4*s^4*t^4 - 2802180*ep^5*mtt^5*mWW^4*s^4*t^4 - 2418672*ep^6*mtt^5*mWW^4*s^4*t^4 + 6064*mtt^4*mWW^5*s^4*t^4 + 51593*ep*mtt^4*mWW^5*s^4*t^4 + 33289*ep^2*mtt^4*mWW^5*s^4*t^4 - 526566*ep^3*mtt^4*mWW^5*s^4*t^4 - 1485478*ep^4*mtt^4*mWW^5*s^4*t^4 - 1415072*ep^5*mtt^4*mWW^5*s^4*t^4 - 333064*ep^6*mtt^4*mWW^5*s^4*t^4 - 2352*mtt^3*mWW^6*s^4*t^4 - 24905*ep*mtt^3*mWW^6*s^4*t^4 - 45904*ep^2*mtt^3*mWW^6*s^4*t^4 + 211317*ep^3*mtt^3*mWW^6*s^4*t^4 + 895448*ep^4*mtt^3*mWW^6*s^4*t^4 + 1211876*ep^5*mtt^3*mWW^6*s^4*t^4 + 584240*ep^6*mtt^3*mWW^6*s^4*t^4 + 248*mtt^2*mWW^7*s^4*t^4 + 1531*ep*mtt^2*mWW^7*s^4*t^4 + 4581*ep^2*mtt^2*mWW^7*s^4*t^4 - 4846*ep^3*mtt^2*mWW^7*s^4*t^4 - 28220*ep^4*mtt^2*mWW^7*s^4*t^4 - 28728*ep^5*mtt^2*mWW^7*s^4*t^4 - 20736*ep^6*mtt^2*mWW^7*s^4*t^4 + 24*mtt*mWW^8*s^4*t^4 + 490*ep*mtt*mWW^8*s^4*t^4 + 350*ep^2*mtt*mWW^8*s^4*t^4 - 7795*ep^3*mtt*mWW^8*s^4*t^4 - 23459*ep^4*mtt*mWW^8*s^4*t^4 - 23694*ep^5*mtt*mWW^8*s^4*t^4 - 5160*ep^6*mtt*mWW^8*s^4*t^4 - 21*ep*mWW^9*s^4*t^4 - 168*ep^2*mWW^9*s^4*t^4 + 264*ep^3*mWW^9*s^4*t^4 + 2253*ep^4*mWW^9*s^4*t^4 + 2832*ep^5*mWW^9*s^4*t^4 + 732*ep^6*mWW^9*s^4*t^4 + 38178*ep*mtt^8*s^5*t^4 + 241016*ep^2*mtt^8*s^5*t^4 + 106648*ep^3*mtt^8*s^5*t^4 - 1851782*ep^4*mtt^8*s^5*t^4 - 4086704*ep^5*mtt^8*s^5*t^4 - 2498656*ep^6*mtt^8*s^5*t^4 + 1780*mtt^7*mWW*s^5*t^4 - 82742*ep*mtt^7*mWW*s^5*t^4 - 548397*ep^2*mtt^7*mWW*s^5*t^4 + 270543*ep^3*mtt^7*mWW*s^5*t^4 + 6975318*ep^4*mtt^7*mWW*s^5*t^4 + 14327436*ep^5*mtt^7*mWW*s^5*t^4 + 8835432*ep^6*mtt^7*mWW*s^5*t^4 - 2192*mtt^6*mWW^2*s^5*t^4 + 14968*ep*mtt^6*mWW^2*s^5*t^4 + 198242*ep^2*mtt^6*mWW^2*s^5*t^4 - 408880*ep^3*mtt^6*mWW^2*s^5*t^4 - 4785878*ep^4*mtt^6*mWW^2*s^5*t^4 - 9745096*ep^5*mtt^6*mWW^2*s^5*t^4 - 6228968*ep^6*mtt^6*mWW^2*s^5*t^4 - 2400*mtt^5*mWW^3*s^5*t^4 + 58676*ep*mtt^5*mWW^3*s^5*t^4 + 341126*ep^2*mtt^5*mWW^3*s^5*t^4 - 187434*ep^3*mtt^5*mWW^3*s^5*t^4 - 3845834*ep^4*mtt^5*mWW^3*s^5*t^4 - 7647736*ep^5*mtt^5*mWW^3*s^5*t^4 - 4609688*ep^6*mtt^5*mWW^3*s^5*t^4 + 5124*mtt^4*mWW^4*s^5*t^4 - 10197*ep*mtt^4*mWW^4*s^5*t^4 - 254059*ep^2*mtt^4*mWW^4*s^5*t^4 - 2805*ep^3*mtt^4*mWW^4*s^5*t^4 + 3356743*ep^4*mtt^4*mWW^4*s^5*t^4 + 7612626*ep^5*mtt^4*mWW^4*s^5*t^4 + 5077824*ep^6*mtt^4*mWW^4*s^5*t^4 - 3204*mtt^3*mWW^5*s^5*t^4 - 32891*ep*mtt^3*mWW^5*s^5*t^4 - 3294*ep^2*mtt^3*mWW^5*s^5*t^4 + 408194*ep^3*mtt^3*mWW^5*s^5*t^4 + 966447*ep^4*mtt^3*mWW^5*s^5*t^4 + 758926*ep^5*mtt^3*mWW^5*s^5*t^4 + 63376*ep^6*mtt^3*mWW^5*s^5*t^4 + 1072*mtt^2*mWW^6*s^5*t^4 + 15149*ep*mtt^2*mWW^6*s^5*t^4 + 28593*ep^2*mtt^2*mWW^6*s^5*t^4 - 197205*ep^3*mtt^2*mWW^6*s^5*t^4 - 863573*ep^4*mtt^2*mWW^6*s^5*t^4 - 1275254*ep^5*mtt^2*mWW^6*s^5*t^4 - 664640*ep^6*mtt^2*mWW^6*s^5*t^4 - 176*mtt*mWW^7*s^5*t^4 - 1071*ep*mtt*mWW^7*s^5*t^4 - 2843*ep^2*mtt*mWW^7*s^5*t^4 + 15273*ep^3*mtt*mWW^7*s^5*t^4 + 65861*ep^4*mtt*mWW^7*s^5*t^4 + 81950*ep^5*mtt*mWW^7*s^5*t^4 + 40096*ep^6*mtt*mWW^7*s^5*t^4 - 4*mWW^8*s^5*t^4 - 70*ep*mWW^8*s^5*t^4 + 96*ep^2*mWW^8*s^5*t^4 + 466*ep^3*mWW^8*s^5*t^4 - 22*ep^4*mWW^8*s^5*t^4 + 732*ep^5*mWW^8*s^5*t^4 + 584*ep^6*mWW^8*s^5*t^4 - 40530*ep*mtt^7*s^6*t^4 - 233565*ep^2*mtt^7*s^6*t^4 + 35298*ep^3*mtt^7*s^6*t^4 + 2190891*ep^4*mtt^7*s^6*t^4 + 4202682*ep^5*mtt^7*s^6*t^4 + 2305464*ep^6*mtt^7*s^6*t^4 - 732*mtt^6*mWW*s^6*t^4 + 91270*ep*mtt^6*mWW*s^6*t^4 + 508028*ep^2*mtt^6*mWW*s^6*t^4 - 699226*ep^3*mtt^6*mWW*s^6*t^4 - 7914280*ep^4*mtt^6*mWW*s^6*t^4 - 14756104*ep^5*mtt^6*mWW*s^6*t^4 - 8503736*ep^6*mtt^6*mWW*s^6*t^4 - 1556*mtt^5*mWW^2*s^6*t^4 - 34164*ep*mtt^5*mWW^2*s^6*t^4 - 197005*ep^2*mtt^5*mWW^2*s^6*t^4 + 408236*ep^3*mtt^5*mWW^2*s^6*t^4 + 4201385*ep^4*mtt^5*mWW^2*s^6*t^4 + 8217048*ep^5*mtt^5*mWW^2*s^6*t^4 + 5121420*ep^6*mtt^5*mWW^2*s^6*t^4 + 3688*mtt^4*mWW^3*s^6*t^4 - 46764*ep*mtt^4*mWW^3*s^6*t^4 - 266982*ep^2*mtt^4*mWW^3*s^6*t^4 + 609658*ep^3*mtt^4*mWW^3*s^6*t^4 + 4966504*ep^4*mtt^4*mWW^3*s^6*t^4 + 8761172*ep^5*mtt^4*mWW^3*s^6*t^4 + 4841416*ep^6*mtt^4*mWW^3*s^6*t^4 - 1064*mtt^3*mWW^4*s^6*t^4 + 29826*ep*mtt^3*mWW^4*s^6*t^4 + 215810*ep^2*mtt^3*mWW^4*s^6*t^4 - 330061*ep^3*mtt^3*mWW^4*s^6*t^4 - 3775885*ep^4*mtt^3*mWW^4*s^6*t^4 - 7211042*ep^5*mtt^3*mWW^4*s^6*t^4 - 4288472*ep^6*mtt^3*mWW^4*s^6*t^4 - 116*mtt^2*mWW^5*s^6*t^4 + 4572*ep*mtt^2*mWW^5*s^6*t^4 - 21748*ep^2*mtt^2*mWW^5*s^6*t^4 - 121794*ep^3*mtt^2*mWW^5*s^6*t^4 - 74856*ep^4*mtt^2*mWW^5*s^6*t^4 + 148804*ep^5*mtt^2*mWW^5*s^6*t^4 + 167248*ep^6*mtt^2*mWW^5*s^6*t^4 - 276*mtt*mWW^6*s^6*t^4 - 4572*ep*mtt*mWW^6*s^6*t^4 - 9510*ep^2*mtt*mWW^6*s^6*t^4 + 64809*ep^3*mtt*mWW^6*s^6*t^4 + 293137*ep^4*mtt*mWW^6*s^6*t^4 + 454296*ep^5*mtt*mWW^6*s^6*t^4 + 247028*ep^6*mtt*mWW^6*s^6*t^4 + 56*mWW^7*s^6*t^4 + 362*ep*mWW^7*s^6*t^4 + 1132*ep^2*mWW^7*s^6*t^4 - 5320*ep^3*mWW^7*s^6*t^4 - 25136*ep^4*mWW^7*s^6*t^4 - 31896*ep^5*mWW^7*s^6*t^4 - 13248*ep^6*mWW^7*s^6*t^4 + 25720*ep*mtt^6*s^7*t^4 + 137192*ep^2*mtt^6*s^7*t^4 - 86378*ep^3*mtt^6*s^7*t^4 - 1431010*ep^4*mtt^6*s^7*t^4 - 2440976*ep^5*mtt^6*s^7*t^4 - 1179808*ep^6*mtt^6*s^7*t^4 - 192*mtt^5*mWW*s^7*t^4 - 59788*ep*mtt^5*mWW*s^7*t^4 - 286281*ep^2*mtt^5*mWW*s^7*t^4 + 604273*ep^3*mtt^5*mWW*s^7*t^4 + 5030552*ep^4*mtt^5*mWW*s^7*t^4 + 8681754*ep^5*mtt^5*mWW*s^7*t^4 + 4680796*ep^6*mtt^5*mWW*s^7*t^4 + 2744*mtt^4*mWW^2*s^7*t^4 + 29112*ep*mtt^4*mWW^2*s^7*t^4 + 112201*ep^2*mtt^4*mWW^2*s^7*t^4 - 230119*ep^3*mtt^4*mWW^2*s^7*t^4 - 2080906*ep^4*mtt^4*mWW^2*s^7*t^4 - 3867146*ep^5*mtt^4*mWW^2*s^7*t^4 - 2322788*ep^6*mtt^4*mWW^2*s^7*t^4 - 2460*mtt^3*mWW^3*s^7*t^4 + 22480*ep*mtt^3*mWW^3*s^7*t^4 + 138193*ep^2*mtt^3*mWW^3*s^7*t^4 - 386972*ep^3*mtt^3*mWW^3*s^7*t^4 - 2861797*ep^4*mtt^3*mWW^3*s^7*t^4 - 4842266*ep^5*mtt^3*mWW^3*s^7*t^4 - 2544528*ep^6*mtt^3*mWW^3*s^7*t^4 - 420*mtt^2*mWW^4*s^7*t^4 - 19114*ep*mtt^2*mWW^4*s^7*t^4 - 106881*ep^2*mtt^2*mWW^4*s^7*t^4 + 180416*ep^3*mtt^2*mWW^4*s^7*t^4 + 1793507*ep^4*mtt^2*mWW^4*s^7*t^4 + 3217994*ep^5*mtt^2*mWW^4*s^7*t^4 + 1778656*ep^6*mtt^2*mWW^4*s^7*t^4 + 204*mtt*mWW^5*s^7*t^4 + 764*ep*mtt*mWW^5*s^7*t^4 + 14030*ep^2*mtt*mWW^5*s^7*t^4 + 16317*ep^3*mtt*mWW^5*s^7*t^4 - 105203*ep^4*mtt*mWW^5*s^7*t^4 - 216776*ep^5*mtt*mWW^5*s^7*t^4 - 108012*ep^6*mtt*mWW^5*s^7*t^4 + 124*mWW^6*s^7*t^4 + 826*ep*mWW^6*s^7*t^4 + 306*ep^2*mWW^6*s^7*t^4 - 9937*ep^3*mWW^6*s^7*t^4 - 29783*ep^4*mWW^6*s^7*t^4 - 42024*ep^5*mWW^6*s^7*t^4 - 23996*ep^6*mWW^6*s^7*t^4 - 9087*ep*mtt^5*s^8*t^4 - 45280*ep^2*mtt^5*s^8*t^4 + 46024*ep^3*mtt^5*s^8*t^4 + 494737*ep^4*mtt^5*s^8*t^4 + 745462*ep^5*mtt^5*s^8*t^4 + 298184*ep^6*mtt^5*s^8*t^4 + 280*mtt^4*mWW*s^8*t^4 + 21846*ep*mtt^4*mWW*s^8*t^4 + 91831*ep^2*mtt^4*mWW*s^8*t^4 - 250142*ep^3*mtt^4*mWW*s^8*t^4 - 1731221*ep^4*mtt^4*mWW*s^8*t^4 - 2775480*ep^5*mtt^4*mWW*s^8*t^4 - 1384892*ep^6*mtt^4*mWW*s^8*t^4 - 1416*mtt^3*mWW^2*s^8*t^4 - 12243*ep*mtt^3*mWW^2*s^8*t^4 - 35710*ep^2*mtt^3*mWW^2*s^8*t^4 + 75193*ep^3*mtt^3*mWW^2*s^8*t^4 + 559756*ep^4*mtt^3*mWW^2*s^8*t^4 + 938708*ep^5*mtt^3*mWW^2*s^8*t^4 + 512160*ep^6*mtt^3*mWW^2*s^8*t^4 + 976*mtt^2*mWW^3*s^8*t^4 - 4731*ep*mtt^2*mWW^3*s^8*t^4 - 41291*ep^2*mtt^2*mWW^3*s^8*t^4 + 84998*ep^3*mtt^2*mWW^3*s^8*t^4 + 752930*ep^4*mtt^2*mWW^3*s^8*t^4 + 1295360*ep^5*mtt^2*mWW^3*s^8*t^4 + 673752*ep^6*mtt^2*mWW^3*s^8*t^4 + 104*mtt*mWW^4*s^8*t^4 + 4046*ep*mtt*mWW^4*s^8*t^4 + 25546*ep^2*mtt*mWW^4*s^8*t^4 - 28789*ep^3*mtt*mWW^4*s^8*t^4 - 371037*ep^4*mtt*mWW^4*s^8*t^4 - 671402*ep^5*mtt*mWW^4*s^8*t^4 - 360328*ep^6*mtt*mWW^4*s^8*t^4 + 56*mWW^5*s^8*t^4 + 169*ep*mWW^5*s^8*t^4 - 2608*ep^2*mWW^5*s^8*t^4 - 2404*ep^3*mWW^5*s^8*t^4 + 24403*ep^4*mWW^5*s^8*t^4 + 46680*ep^5*mWW^5*s^8*t^4 + 20740*ep^6*mWW^5*s^8*t^4 + 1407*ep*mtt^4*s^9*t^4 + 6633*ep^2*mtt^4*s^9*t^4 - 8097*ep^3*mtt^4*s^9*t^4 - 68553*ep^4*mtt^4*s^9*t^4 - 85254*ep^5*mtt^4*s^9*t^4 - 19656*ep^6*mtt^4*s^9*t^4 - 72*mtt^3*mWW*s^9*t^4 - 3557*ep*mtt^3*mWW*s^9*t^4 - 13733*ep^2*mtt^3*mWW*s^9*t^4 + 41601*ep^3*mtt^3*mWW*s^9*t^4 + 259737*ep^4*mtt^3*mWW*s^9*t^4 + 389590*ep^5*mtt^3*mWW*s^9*t^4 + 177952*ep^6*mtt^3*mWW*s^9*t^4 + 264*mtt^2*mWW^2*s^9*t^4 + 2193*ep*mtt^2*mWW^2*s^9*t^4 + 6099*ep^2*mtt^2*mWW^2*s^9*t^4 - 7203*ep^3*mtt^2*mWW^2*s^9*t^4 - 59001*ep^4*mtt^2*mWW^2*s^9*t^4 - 87342*ep^5*mtt^2*mWW^2*s^9*t^4 - 38928*ep^6*mtt^2*mWW^2*s^9*t^4 - 184*mtt*mWW^3*s^9*t^4 + 181*ep*mtt*mWW^3*s^9*t^4 + 5263*ep^2*mtt*mWW^3*s^9*t^4 - 4143*ep^3*mtt*mWW^3*s^9*t^4 - 73801*ep^4*mtt*mWW^3*s^9*t^4 - 134542*ep^5*mtt*mWW^3*s^9*t^4 - 70304*ep^6*mtt*mWW^3*s^9*t^4 - 8*mWW^4*s^9*t^4 - 224*ep*mWW^4*s^9*t^4 - 1838*ep^2*mWW^4*s^9*t^4 + 2082*ep^3*mWW^4*s^9*t^4 + 28882*ep^4*mWW^4*s^9*t^4 + 53292*ep^5*mWW^4*s^9*t^4 + 28504*ep^6*mWW^4*s^9*t^4 - 14*ep*mtt^3*s^10*t^4 - 83*ep^2*mtt^3*s^10*t^4 - 245*ep^3*mtt^3*s^10*t^4 - 1214*ep^4*mtt^3*s^10*t^4 - 3440*ep^5*mtt^3*s^10*t^4 - 3104*ep^6*mtt^3*s^10*t^4 + 50*ep*mtt^2*mWW*s^10*t^4 + 304*ep^2*mtt^2*mWW*s^10*t^4 + 68*ep^3*mtt^2*mWW*s^10*t^4 - 2444*ep^4*mtt^2*mWW*s^10*t^4 - 4888*ep^5*mtt^2*mWW*s^10*t^4 - 2720*ep^6*mtt^2*mWW*s^10*t^4 - 34*ep*mtt*mWW^2*s^10*t^4 - 449*ep^2*mtt*mWW^2*s^10*t^4 - 2167*ep^3*mtt*mWW^2*s^10*t^4 - 4646*ep^4*mtt*mWW^2*s^10*t^4 - 4216*ep^5*mtt*mWW^2*s^10*t^4 - 1088*ep^6*mtt*mWW^2*s^10*t^4 - 2*ep*mWW^3*s^10*t^4 + 12*ep^2*mWW^3*s^10*t^4 + 184*ep^3*mWW^3*s^10*t^4 + 528*ep^4*mWW^3*s^10*t^4 + 448*ep^5*mWW^3*s^10*t^4 + 87*ep*mtt^12*t^5 + 1176*ep^2*mtt^12*t^5 + 6135*ep^3*mtt^12*t^5 + 15426*ep^4*mtt^12*t^5 + 18744*ep^5*mtt^12*t^5 + 8832*ep^6*mtt^12*t^5 - 414*ep*mtt^11*mWW*t^5 - 5433*ep^2*mtt^11*mWW*t^5 - 27651*ep^3*mtt^11*mWW*t^5 - 68238*ep^4*mtt^11*mWW*t^5 - 81816*ep^5*mtt^11*mWW*t^5 - 38208*ep^6*mtt^11*mWW*t^5 + 696*ep*mtt^10*mWW^2*t^5 + 8829*ep^2*mtt^10*mWW^2*t^5 + 43617*ep^3*mtt^10*mWW^2*t^5 + 105174*ep^4*mtt^10*mWW^2*t^5 + 124032*ep^5*mtt^10*mWW^2*t^5 + 57312*ep^6*mtt^10*mWW^2*t^5 - 330*ep*mtt^9*mWW^3*t^5 - 3885*ep^2*mtt^9*mWW^3*t^5 - 17883*ep^3*mtt^9*mWW^3*t^5 - 40734*ep^4*mtt^9*mWW^3*t^5 - 46200*ep^5*mtt^9*mWW^3*t^5 - 20928*ep^6*mtt^9*mWW^3*t^5 - 390*ep*mtt^8*mWW^4*t^5 - 5079*ep^2*mtt^8*mWW^4*t^5 - 25593*ep^3*mtt^8*mWW^4*t^5 - 62358*ep^4*mtt^8*mWW^4*t^5 - 73584*ep^5*mtt^8*mWW^4*t^5 - 33696*ep^6*mtt^8*mWW^4*t^5 + 558*ep*mtt^7*mWW^5*t^5 + 6885*ep^2*mtt^7*mWW^5*t^5 + 33087*ep^3*mtt^7*mWW^5*t^5 + 77766*ep^4*mtt^7*mWW^5*t^5 + 89592*ep^5*mtt^7*mWW^5*t^5 + 40512*ep^6*mtt^7*mWW^5*t^5 - 216*ep*mtt^6*mWW^6*t^5 - 2601*ep^2*mtt^6*mWW^6*t^5 - 12237*ep^3*mtt^6*mWW^6*t^5 - 28350*ep^4*mtt^6*mWW^6*t^5 - 32448*ep^5*mtt^6*mWW^6*t^5 - 14688*ep^6*mtt^6*mWW^6*t^5 - 6*ep*mtt^5*mWW^7*t^5 - 63*ep^2*mtt^5*mWW^7*t^5 - 225*ep^3*mtt^5*mWW^7*t^5 - 282*ep^4*mtt^5*mWW^7*t^5 + 24*ep^5*mtt^5*mWW^7*t^5 + 192*ep^6*mtt^5*mWW^7*t^5 + 15*ep*mtt^4*mWW^8*t^5 + 171*ep^2*mtt^4*mWW^8*t^5 + 750*ep^3*mtt^4*mWW^8*t^5 + 1596*ep^4*mtt^4*mWW^8*t^5 + 1656*ep^5*mtt^4*mWW^8*t^5 + 672*ep^6*mtt^4*mWW^8*t^5 - 370*ep*mtt^11*s*t^5 - 8378*ep^2*mtt^11*s*t^5 - 59860*ep^3*mtt^11*s*t^5 - 185796*ep^4*mtt^11*s*t^5 - 260676*ep^5*mtt^11*s*t^5 - 135120*ep^6*mtt^11*s*t^5 - 92*mtt^10*mWW*s*t^5 + 601*ep*mtt^10*mWW*s*t^5 + 30961*ep^2*mtt^10*mWW*s*t^5 + 243646*ep^3*mtt^10*mWW*s*t^5 + 788478*ep^4*mtt^10*mWW*s*t^5 + 1141036*ep^5*mtt^10*mWW*s*t^5 + 608080*ep^6*mtt^10*mWW*s*t^5 + 440*mtt^9*mWW^2*s*t^5 + 2275*ep*mtt^9*mWW^2*s*t^5 - 32365*ep^2*mtt^9*mWW^2*s*t^5 - 332496*ep^3*mtt^9*mWW^2*s*t^5 - 1152484*ep^4*mtt^9*mWW^2*s*t^5 - 1730648*ep^5*mtt^9*mWW^2*s*t^5 - 949792*ep^6*mtt^9*mWW^2*s*t^5 - 820*mtt^8*mWW^3*s*t^5 - 7651*ep*mtt^8*mWW^3*s*t^5 - 13778*ep^2*mtt^8*mWW^3*s*t^5 + 83665*ep^3*mtt^8*mWW^3*s*t^5 + 429718*ep^4*mtt^8*mWW^3*s*t^5 + 723808*ep^5*mtt^8*mWW^3*s*t^5 + 425568*ep^6*mtt^8*mWW^3*s*t^5 + 720*mtt^7*mWW^4*s*t^5 + 8597*ep*mtt^7*mWW^4*s*t^5 + 50023*ep^2*mtt^7*mWW^4*s*t^5 + 197604*ep^3*mtt^7*mWW^4*s*t^5 + 502130*ep^4*mtt^7*mWW^4*s*t^5 + 670756*ep^5*mtt^7*mWW^4*s*t^5 + 343920*ep^6*mtt^7*mWW^4*s*t^5 - 260*mtt^6*mWW^5*s*t^5 - 3695*ep*mtt^6*mWW^5*s*t^5 - 29992*ep^2*mtt^6*mWW^5*s*t^5 - 157107*ep^3*mtt^6*mWW^5*s*t^5 - 462220*ep^4*mtt^6*mWW^5*s*t^5 - 665084*ep^5*mtt^6*mWW^5*s*t^5 - 360432*ep^6*mtt^6*mWW^5*s*t^5 - 8*mtt^5*mWW^6*s*t^5 - 355*ep*mtt^5*mWW^6*s*t^5 - 2291*ep^2*mtt^5*mWW^6*s*t^5 - 3012*ep^3*mtt^5*mWW^6*s*t^5 + 10472*ep^4*mtt^5*mWW^6*s*t^5 + 32096*ep^5*mtt^5*mWW^6*s*t^5 + 23808*ep^6*mtt^5*mWW^6*s*t^5 + 20*mtt^4*mWW^7*s*t^5 + 747*ep*mtt^4*mWW^7*s*t^5 + 7630*ep^2*mtt^4*mWW^7*s*t^5 + 35951*ep^3*mtt^4*mWW^7*s*t^5 + 88270*ep^4*mtt^4*mWW^7*s*t^5 + 108472*ep^5*mtt^4*mWW^7*s*t^5 + 52160*ep^6*mtt^4*mWW^7*s*t^5 - 131*ep*mtt^3*mWW^8*s*t^5 - 1597*ep^2*mtt^3*mWW^8*s*t^5 - 7404*ep^3*mtt^3*mWW^8*s*t^5 - 16306*ep^4*mtt^3*mWW^8*s*t^5 - 17192*ep^5*mtt^3*mWW^8*s*t^5 - 7040*ep^6*mtt^3*mWW^8*s*t^5 - 18*ep*mtt^2*mWW^9*s*t^5 - 213*ep^2*mtt^2*mWW^9*s*t^5 - 987*ep^3*mtt^2*mWW^9*s*t^5 - 2262*ep^4*mtt^2*mWW^9*s*t^5 - 2568*ep^5*mtt^2*mWW^9*s*t^5 - 1152*ep^6*mtt^2*mWW^9*s*t^5 + 3190*ep*mtt^10*s^2*t^5 + 43531*ep^2*mtt^10*s^2*t^5 + 225374*ep^3*mtt^10*s^2*t^5 + 542255*ep^4*mtt^10*s^2*t^5 + 587478*ep^5*mtt^10*s^2*t^5 + 220392*ep^6*mtt^10*s^2*t^5 + 832*mtt^9*mWW*s^2*t^5 - 2341*ep*mtt^9*mWW*s^2*t^5 - 124641*ep^2*mtt^9*mWW*s^2*t^5 - 805323*ep^3*mtt^9*mWW*s^2*t^5 - 2200507*ep^4*mtt^9*mWW*s^2*t^5 - 2690452*ep^5*mtt^9*mWW*s^2*t^5 - 1174628*ep^6*mtt^9*mWW*s^2*t^5 - 3544*mtt^8*mWW^2*s^2*t^5 - 24223*ep*mtt^8*mWW^2*s^2*t^5 + 60015*ep^2*mtt^8*mWW^2*s^2*t^5 + 937718*ep^3*mtt^8*mWW^2*s^2*t^5 + 3127396*ep^4*mtt^8*mWW^2*s^2*t^5 + 4290336*ep^5*mtt^8*mWW^2*s^2*t^5 + 2078992*ep^6*mtt^8*mWW^2*s^2*t^5 + 5540*mtt^7*mWW^3*s^2*t^5 + 53695*ep*mtt^7*mWW^3*s^2*t^5 + 140184*ep^2*mtt^7*mWW^3*s^2*t^5 - 121343*ep^3*mtt^7*mWW^3*s^2*t^5 - 1144346*ep^4*mtt^7*mWW^3*s^2*t^5 - 1851396*ep^5*mtt^7*mWW^3*s^2*t^5 - 961768*ep^6*mtt^7*mWW^3*s^2*t^5 - 3408*mtt^6*mWW^4*s^2*t^5 - 37439*ep*mtt^6*mWW^4*s^2*t^5 - 176032*ep^2*mtt^6*mWW^4*s^2*t^5 - 550893*ep^3*mtt^6*mWW^4*s^2*t^5 - 1327580*ep^4*mtt^6*mWW^4*s^2*t^5 - 1858176*ep^5*mtt^6*mWW^4*s^2*t^5 - 999176*ep^6*mtt^6*mWW^4*s^2*t^5 - 32*mtt^5*mWW^5*s^2*t^5 + 305*ep*mtt^5*mWW^5*s^2*t^5 + 38328*ep^2*mtt^5*mWW^5*s^2*t^5 + 334889*ep^3*mtt^5*mWW^5*s^2*t^5 + 1173616*ep^4*mtt^5*mWW^5*s^2*t^5 + 1793820*ep^5*mtt^5*mWW^5*s^2*t^5 + 975248*ep^6*mtt^5*mWW^5*s^2*t^5 + 832*mtt^4*mWW^6*s^2*t^5 + 9895*ep*mtt^4*mWW^6*s^2*t^5 + 37920*ep^2*mtt^4*mWW^6*s^2*t^5 + 54697*ep^3*mtt^4*mWW^6*s^2*t^5 + 23996*ep^4*mtt^4*mWW^6*s^2*t^5 + 4848*ep^5*mtt^4*mWW^6*s^2*t^5 + 12824*ep^6*mtt^4*mWW^6*s^2*t^5 - 196*mtt^3*mWW^7*s^2*t^5 - 3191*ep*mtt^3*mWW^7*s^2*t^5 - 23124*ep^2*mtt^3*mWW^7*s^2*t^5 - 94309*ep^3*mtt^3*mWW^7*s^2*t^5 - 232294*ep^4*mtt^3*mWW^7*s^2*t^5 - 306188*ep^5*mtt^3*mWW^7*s^2*t^5 - 158616*ep^6*mtt^3*mWW^7*s^2*t^5 - 24*mtt^2*mWW^8*s^2*t^5 + 81*ep*mtt^2*mWW^8*s^2*t^5 + 3477*ep^2*mtt^2*mWW^8*s^2*t^5 + 17699*ep^3*mtt^2*mWW^8*s^2*t^5 + 34145*ep^4*mtt^2*mWW^8*s^2*t^5 + 25826*ep^5*mtt^2*mWW^8*s^2*t^5 + 4832*ep^6*mtt^2*mWW^8*s^2*t^5 + 28*ep*mtt*mWW^9*s^2*t^5 + 341*ep^2*mtt*mWW^9*s^2*t^5 + 1478*ep^3*mtt*mWW^9*s^2*t^5 + 3275*ep^4*mtt*mWW^9*s^2*t^5 + 3848*ep^5*mtt*mWW^9*s^2*t^5 + 1876*ep^6*mtt*mWW^9*s^2*t^5 + ep^2*mWW^10*s^2*t^5 + 13*ep^3*mWW^10*s^2*t^5 + 44*ep^4*mWW^10*s^2*t^5 + 56*ep^5*mWW^10*s^2*t^5 + 24*ep^6*mWW^10*s^2*t^5 - 16842*ep*mtt^9*s^3*t^5 - 148713*ep^2*mtt^9*s^3*t^5 - 415164*ep^3*mtt^9*s^3*t^5 - 248631*ep^4*mtt^9*s^3*t^5 + 623238*ep^5*mtt^9*s^3*t^5 + 724872*ep^6*mtt^9*s^3*t^5 - 2528*mtt^8*mWW*s^3*t^5 + 25532*ep*mtt^8*mWW*s^3*t^5 + 372586*ep^2*mtt^8*mWW*s^3*t^5 + 1189239*ep^3*mtt^8*mWW*s^3*t^5 + 922191*ep^4*mtt^8*mWW*s^3*t^5 - 1471568*ep^5*mtt^8*mWW*s^3*t^5 - 1996388*ep^6*mtt^8*mWW*s^3*t^5 + 9180*mtt^7*mWW^2*s^3*t^5 + 50644*ep*mtt^7*mWW^2*s^3*t^5 - 126315*ep^2*mtt^7*mWW^2*s^3*t^5 - 1125739*ep^3*mtt^7*mWW^2*s^3*t^5 - 2163342*ep^4*mtt^7*mWW^2*s^3*t^5 - 1034920*ep^5*mtt^7*mWW^2*s^3*t^5 + 572864*ep^6*mtt^7*mWW^2*s^3*t^5 - 11208*mtt^6*mWW^3*s^3*t^5 - 122388*ep*mtt^6*mWW^3*s^3*t^5 - 359288*ep^2*mtt^6*mWW^3*s^3*t^5 + 64954*ep^3*mtt^6*mWW^3*s^3*t^5 + 2028686*ep^4*mtt^6*mWW^3*s^3*t^5 + 3460336*ep^5*mtt^6*mWW^3*s^3*t^5 + 1781912*ep^6*mtt^6*mWW^3*s^3*t^5 + 3140*mtt^5*mWW^4*s^3*t^5 + 55330*ep*mtt^5*mWW^4*s^3*t^5 + 314673*ep^2*mtt^5*mWW^4*s^3*t^5 + 736855*ep^3*mtt^5*mWW^4*s^3*t^5 + 808618*ep^4*mtt^5*mWW^4*s^3*t^5 + 211192*ep^5*mtt^5*mWW^4*s^3*t^5 - 271248*ep^6*mtt^5*mWW^4*s^3*t^5 + 3852*mtt^4*mWW^5*s^3*t^5 + 32853*ep*mtt^4*mWW^5*s^3*t^5 - 2139*ep^2*mtt^4*mWW^5*s^3*t^5 - 614886*ep^3*mtt^4*mWW^5*s^3*t^5 - 2153164*ep^4*mtt^4*mWW^5*s^3*t^5 - 2951464*ep^5*mtt^4*mWW^5*s^3*t^5 - 1378944*ep^6*mtt^4*mWW^5*s^3*t^5 - 2984*mtt^3*mWW^6*s^3*t^5 - 30428*ep*mtt^3*mWW^6*s^3*t^5 - 68483*ep^2*mtt^3*mWW^6*s^3*t^5 + 138047*ep^3*mtt^3*mWW^6*s^3*t^5 + 741654*ep^4*mtt^3*mWW^6*s^3*t^5 + 1020776*ep^5*mtt^3*mWW^6*s^3*t^5 + 466272*ep^6*mtt^3*mWW^6*s^3*t^5 + 508*mtt^2*mWW^7*s^3*t^5 + 5066*ep*mtt^2*mWW^7*s^3*t^5 + 19906*ep^2*mtt^2*mWW^7*s^3*t^5 + 40808*ep^3*mtt^2*mWW^7*s^3*t^5 + 89334*ep^4*mtt^2*mWW^7*s^3*t^5 + 156944*ep^5*mtt^2*mWW^7*s^3*t^5 + 99400*ep^6*mtt^2*mWW^7*s^3*t^5 + 40*mtt*mWW^8*s^3*t^5 + 248*ep*mtt*mWW^8*s^3*t^5 - 2074*ep^2*mtt*mWW^8*s^3*t^5 - 13815*ep^3*mtt*mWW^8*s^3*t^5 - 25307*ep^4*mtt*mWW^8*s^3*t^5 - 14622*ep^5*mtt*mWW^8*s^3*t^5 + 1384*ep^6*mtt*mWW^8*s^3*t^5 - 15*ep*mWW^9*s^3*t^5 - 153*ep^2*mWW^9*s^3*t^5 - 299*ep^3*mWW^9*s^3*t^5 - 39*ep^4*mWW^9*s^3*t^5 + 88*ep^5*mWW^9*s^3*t^5 - 124*ep^6*mWW^9*s^3*t^5 + 43246*ep*mtt^8*s^4*t^5 + 301416*ep^2*mtt^8*s^4*t^5 + 360970*ep^3*mtt^8*s^4*t^5 - 1462144*ep^4*mtt^8*s^4*t^5 - 4111120*ep^5*mtt^8*s^4*t^5 - 2826688*ep^6*mtt^8*s^4*t^5 + 3360*mtt^7*mWW*s^4*t^5 - 86118*ep*mtt^7*mWW*s^4*t^5 - 709406*ep^2*mtt^7*mWW*s^4*t^5 - 472807*ep^3*mtt^7*mWW*s^4*t^5 + 5818345*ep^4*mtt^7*mWW*s^4*t^5 + 14357684*ep^5*mtt^7*mWW*s^4*t^5 + 9776012*ep^6*mtt^7*mWW*s^4*t^5 - 9436*mtt^6*mWW^2*s^4*t^5 - 20479*ep*mtt^6*mWW^2*s^4*t^5 + 288161*ep^2*mtt^6*mWW^2*s^4*t^5 + 205903*ep^3*mtt^6*mWW^2*s^4*t^5 - 4078223*ep^4*mtt^6*mWW^2*s^4*t^5 - 10507244*ep^5*mtt^6*mWW^2*s^4*t^5 - 7608532*ep^6*mtt^6*mWW^2*s^4*t^5 + 7756*mtt^5*mWW^3*s^4*t^5 + 129745*ep*mtt^5*mWW^3*s^4*t^5 + 443063*ep^2*mtt^5*mWW^3*s^4*t^5 - 179266*ep^3*mtt^5*mWW^3*s^4*t^5 - 3435410*ep^4*mtt^5*mWW^3*s^4*t^5 - 6340064*ep^5*mtt^5*mWW^3*s^4*t^5 - 3545592*ep^6*mtt^5*mWW^3*s^4*t^5 + 1544*mtt^4*mWW^4*s^4*t^5 - 45822*ep*mtt^4*mWW^4*s^4*t^5 - 370213*ep^2*mtt^4*mWW^4*s^4*t^5 - 294371*ep^3*mtt^4*mWW^4*s^4*t^5 + 2508582*ep^4*mtt^4*mWW^4*s^4*t^5 + 6393248*ep^5*mtt^4*mWW^4*s^4*t^5 + 4501088*ep^6*mtt^4*mWW^4*s^4*t^5 - 5820*mtt^3*mWW^5*s^4*t^5 - 48447*ep*mtt^3*mWW^5*s^4*t^5 + 1420*ep^2*mtt^3*mWW^5*s^4*t^5 + 645868*ep^3*mtt^3*mWW^5*s^4*t^5 + 1797319*ep^4*mtt^3*mWW^5*s^4*t^5 + 1874500*ep^5*mtt^3*mWW^5*s^4*t^5 + 538572*ep^6*mtt^3*mWW^5*s^4*t^5 + 3072*mtt^2*mWW^6*s^4*t^5 + 31808*ep*mtt^2*mWW^6*s^4*t^5 + 53727*ep^2*mtt^2*mWW^6*s^4*t^5 - 283200*ep^3*mtt^2*mWW^6*s^4*t^5 - 1207717*ep^4*mtt^2*mWW^6*s^4*t^5 - 1705732*ep^5*mtt^2*mWW^6*s^4*t^5 - 835684*ep^6*mtt^2*mWW^6*s^4*t^5 - 464*mtt*mWW^7*s^4*t^5 - 3860*ep*mtt*mWW^7*s^4*t^5 - 8583*ep^2*mtt*mWW^7*s^4*t^5 + 16831*ep^3*mtt*mWW^7*s^4*t^5 + 66946*ep^4*mtt*mWW^7*s^4*t^5 + 54912*ep^5*mtt*mWW^7*s^4*t^5 + 11136*ep^6*mtt*mWW^7*s^4*t^5 - 12*mWW^8*s^4*t^5 - 73*ep*mWW^8*s^4*t^5 + 655*ep^2*mWW^8*s^4*t^5 + 2472*ep^3*mWW^8*s^4*t^5 + 942*ep^4*mWW^8*s^4*t^5 - 2744*ep^5*mWW^8*s^4*t^5 - 2632*ep^6*mWW^8*s^4*t^5 - 60312*ep*mtt^7*s^5*t^5 - 361786*ep^2*mtt^7*s^5*t^5 - 47890*ep^3*mtt^7*s^5*t^5 + 3126004*ep^4*mtt^7*s^5*t^5 + 6523876*ep^5*mtt^7*s^5*t^5 + 3872208*ep^6*mtt^7*s^5*t^5 - 1580*mtt^6*mWW*s^5*t^5 + 136919*ep*mtt^6*mWW*s^5*t^5 + 813983*ep^2*mtt^6*mWW*s^5*t^5 - 884324*ep^3*mtt^6*mWW*s^5*t^5 - 12103552*ep^4*mtt^6*mWW*s^5*t^5 - 23772164*ep^5*mtt^6*mWW*s^5*t^5 - 14379112*ep^6*mtt^6*mWW*s^5*t^5 + 1152*mtt^5*mWW^2*s^5*t^5 - 55516*ep*mtt^5*mWW^2*s^5*t^5 - 408987*ep^2*mtt^5*mWW^2*s^5*t^5 + 927346*ep^3*mtt^5*mWW^2*s^5*t^5 + 9248971*ep^4*mtt^5*mWW^2*s^5*t^5 + 18250164*ep^5*mtt^5*mWW^2*s^5*t^5 + 11495564*ep^6*mtt^5*mWW^2*s^5*t^5 + 1864*mtt^4*mWW^3*s^5*t^5 - 66146*ep*mtt^4*mWW^3*s^5*t^5 - 304278*ep^2*mtt^4*mWW^3*s^5*t^5 + 404578*ep^3*mtt^4*mWW^3*s^5*t^5 + 4067728*ep^4*mtt^4*mWW^3*s^5*t^5 + 7473528*ep^5*mtt^4*mWW^3*s^5*t^5 + 4198128*ep^6*mtt^4*mWW^3*s^5*t^5 - 2828*mtt^3*mWW^4*s^5*t^5 + 37672*ep*mtt^3*mWW^4*s^5*t^5 + 314428*ep^2*mtt^3*mWW^4*s^5*t^5 - 272448*ep^3*mtt^3*mWW^4*s^5*t^5 - 4716944*ep^4*mtt^3*mWW^4*s^5*t^5 - 9774904*ep^5*mtt^3*mWW^4*s^5*t^5 - 6205608*ep^6*mtt^3*mWW^4*s^5*t^5 + 2560*mtt^2*mWW^5*s^5*t^5 + 20075*ep*mtt^2*mWW^5*s^5*t^5 - 39430*ep^2*mtt^2*mWW^5*s^5*t^5 - 292751*ep^3*mtt^2*mWW^5*s^5*t^5 - 275498*ep^4*mtt^2*mWW^5*s^5*t^5 + 328596*ep^5*mtt^2*mWW^5*s^5*t^5 + 505256*ep^6*mtt^2*mWW^5*s^5*t^5 - 1332*mtt*mWW^6*s^5*t^5 - 13896*ep*mtt*mWW^6*s^5*t^5 - 19269*ep^2*mtt*mWW^6*s^5*t^5 + 142214*ep^3*mtt*mWW^6*s^5*t^5 + 570201*ep^4*mtt*mWW^6*s^5*t^5 + 827864*ep^5*mtt*mWW^6*s^5*t^5 + 425836*ep^6*mtt*mWW^6*s^5*t^5 + 164*mWW^7*s^5*t^5 + 1204*ep*mWW^7*s^5*t^5 + 2099*ep^2*mWW^7*s^5*t^5 - 9125*ep^3*mWW^7*s^5*t^5 - 33550*ep^4*mWW^7*s^5*t^5 - 38400*ep^5*mWW^7*s^5*t^5 - 15952*ep^6*mWW^7*s^5*t^5 + 47390*ep*mtt^6*s^6*t^5 + 254043*ep^2*mtt^6*s^6*t^5 - 166130*ep^3*mtt^6*s^6*t^5 - 2780089*ep^4*mtt^6*s^6*t^5 - 4987434*ep^5*mtt^6*s^6*t^5 - 2608280*ep^6*mtt^6*s^6*t^5 - 688*mtt^5*mWW*s^6*t^5 - 115801*ep*mtt^5*mWW*s^6*t^5 - 543531*ep^2*mtt^5*mWW*s^6*t^5 + 1340314*ep^3*mtt^5*mWW*s^6*t^5 + 10615242*ep^4*mtt^5*mWW*s^6*t^5 + 18739584*ep^5*mtt^5*mWW*s^6*t^5 + 10480600*ep^6*mtt^5*mWW*s^6*t^5 + 5260*mtt^4*mWW^2*s^6*t^5 + 80824*ep*mtt^4*mWW^2*s^6*t^5 + 309799*ep^2*mtt^4*mWW^2*s^6*t^5 - 1054531*ep^3*mtt^4*mWW^2*s^6*t^5 - 7508180*ep^4*mtt^4*mWW^2*s^6*t^5 - 13436320*ep^5*mtt^4*mWW^2*s^6*t^5 - 7883320*ep^6*mtt^4*mWW^2*s^6*t^5 - 5520*mtt^3*mWW^3*s^6*t^5 + 10408*ep*mtt^3*mWW^3*s^6*t^5 + 128117*ep^2*mtt^3*mWW^3*s^6*t^5 - 305711*ep^3*mtt^3*mWW^3*s^6*t^5 - 2617592*ep^4*mtt^3*mWW^3*s^6*t^5 - 4756788*ep^5*mtt^3*mWW^3*s^6*t^5 - 2625088*ep^6*mtt^3*mWW^3*s^6*t^5 + 1008*mtt^2*mWW^4*s^6*t^5 - 23588*ep*mtt^2*mWW^4*s^6*t^5 - 170094*ep^2*mtt^2*mWW^4*s^6*t^5 + 266683*ep^3*mtt^2*mWW^4*s^6*t^5 + 2997383*ep^4*mtt^2*mWW^4*s^6*t^5 + 5805130*ep^5*mtt^2*mWW^4*s^6*t^5 + 3472792*ep^6*mtt^2*mWW^4*s^6*t^5 - 416*mtt*mWW^5*s^6*t^5 - 2035*ep*mtt*mWW^5*s^6*t^5 + 31052*ep^2*mtt*mWW^5*s^6*t^5 + 55515*ep^3*mtt*mWW^5*s^6*t^5 - 231866*ep^4*mtt*mWW^5*s^6*t^5 - 641764*ep^5*mtt*mWW^5*s^6*t^5 - 427608*ep^6*mtt*mWW^5*s^6*t^5 + 356*mWW^6*s^6*t^5 + 2802*ep*mWW^6*s^6*t^5 + 1654*ep^2*mWW^6*s^6*t^5 - 25740*ep^3*mWW^6*s^6*t^5 - 77458*ep^4*mWW^6*s^6*t^5 - 104168*ep^5*mWW^6*s^6*t^5 - 55816*ep^6*mWW^6*s^6*t^5 - 19890*ep*mtt^5*s^7*t^5 - 96781*ep^2*mtt^5*s^7*t^5 + 125856*ep^3*mtt^5*s^7*t^5 + 1194745*ep^4*mtt^5*s^7*t^5 + 1868782*ep^5*mtt^5*s^7*t^5 + 822568*ep^6*mtt^5*s^7*t^5 + 968*mtt^4*mWW*s^7*t^5 + 50876*ep*mtt^4*mWW*s^7*t^5 + 194181*ep^2*mtt^4*mWW*s^7*t^5 - 740332*ep^3*mtt^4*mWW*s^7*t^5 - 4593973*ep^4*mtt^4*mWW*s^7*t^5 - 7451528*ep^5*mtt^4*mWW*s^7*t^5 - 3860492*ep^6*mtt^4*mWW*s^7*t^5 - 3948*mtt^3*mWW^2*s^7*t^5 - 42357*ep*mtt^3*mWW^2*s^7*t^5 - 116986*ep^2*mtt^3*mWW^2*s^7*t^5 + 478855*ep^3*mtt^3*mWW^2*s^7*t^5 + 2828672*ep^4*mtt^3*mWW^2*s^7*t^5 + 4652016*ep^5*mtt^3*mWW^2*s^7*t^5 + 2534328*ep^6*mtt^3*mWW^2*s^7*t^5 + 2932*mtt^2*mWW^3*s^7*t^5 + 4095*ep*mtt^2*mWW^3*s^7*t^5 - 34873*ep^2*mtt^2*mWW^3*s^7*t^5 + 73900*ep^3*mtt^2*mWW^3*s^7*t^5 + 807360*ep^4*mtt^2*mWW^3*s^7*t^5 + 1533520*ep^5*mtt^2*mWW^3*s^7*t^5 + 862736*ep^6*mtt^2*mWW^3*s^7*t^5 - 52*mtt*mWW^4*s^7*t^5 + 6871*ep*mtt*mWW^4*s^7*t^5 + 46575*ep^2*mtt*mWW^4*s^7*t^5 - 66731*ep^3*mtt*mWW^4*s^7*t^5 - 777409*ep^4*mtt*mWW^4*s^7*t^5 - 1486798*ep^5*mtt*mWW^4*s^7*t^5 - 866496*ep^6*mtt*mWW^4*s^7*t^5 + 100*mWW^5*s^7*t^5 + 405*ep*mWW^5*s^7*t^5 - 5556*ep^2*mWW^5*s^7*t^5 - 5948*ep^3*mWW^5*s^7*t^5 + 56765*ep^4*mWW^5*s^7*t^5 + 131368*ep^5*mWW^5*s^7*t^5 + 77276*ep^6*mWW^5*s^7*t^5 + 3527*ep*mtt^4*s^8*t^5 + 15498*ep^2*mtt^4*s^8*t^5 - 29581*ep^3*mtt^4*s^8*t^5 - 198984*ep^4*mtt^4*s^8*t^5 - 250228*ep^5*mtt^4*s^8*t^5 - 66192*ep^6*mtt^4*s^8*t^5 - 272*mtt^3*mWW*s^8*t^5 - 9322*ep*mtt^3*mWW*s^8*t^5 - 28491*ep^2*mtt^3*mWW*s^8*t^5 + 162571*ep^3*mtt^3*mWW*s^8*t^5 + 841424*ep^4*mtt^3*mWW*s^8*t^5 + 1255168*ep^5*mtt^3*mWW*s^8*t^5 + 595528*ep^6*mtt^3*mWW*s^8*t^5 + 896*mtt^2*mWW^2*s^8*t^5 + 8162*ep*mtt^2*mWW^2*s^8*t^5 + 18419*ep^2*mtt^2*mWW^2*s^8*t^5 - 77059*ep^3*mtt^2*mWW^2*s^8*t^5 - 398790*ep^4*mtt^2*mWW^2*s^8*t^5 - 597940*ep^5*mtt^2*mWW^2*s^8*t^5 - 294616*ep^6*mtt^2*mWW^2*s^8*t^5 - 544*mtt*mWW^3*s^8*t^5 - 1438*ep*mtt*mWW^3*s^8*t^5 + 4863*ep^2*mtt*mWW^3*s^8*t^5 - 2515*ep^3*mtt*mWW^3*s^8*t^5 - 97448*ep^4*mtt*mWW^3*s^8*t^5 - 204208*ep^5*mtt*mWW^3*s^8*t^5 - 121032*ep^6*mtt*mWW^3*s^8*t^5 - 80*mWW^4*s^8*t^5 - 929*ep*mWW^4*s^8*t^5 - 4145*ep^2*mWW^4*s^8*t^5 + 8024*ep^3*mWW^4*s^8*t^5 + 74982*ep^4*mWW^4*s^8*t^5 + 141272*ep^5*mWW^4*s^8*t^5 + 82920*ep^6*mWW^4*s^8*t^5 - 26*ep*mtt^3*s^9*t^5 - 6*ep^2*mtt^3*s^9*t^5 + 290*ep^3*mtt^3*s^9*t^5 - 2786*ep^4*mtt^3*s^9*t^5 - 12660*ep^5*mtt^3*s^9*t^5 - 12592*ep^6*mtt^3*s^9*t^5 + 68*ep*mtt^2*mWW*s^9*t^5 - 209*ep^2*mtt^2*mWW*s^9*t^5 - 5333*ep^3*mtt^2*mWW*s^9*t^5 - 19410*ep^4*mtt^2*mWW*s^9*t^5 - 25944*ep^5*mtt^2*mWW*s^9*t^5 - 11392*ep^6*mtt^2*mWW*s^9*t^5 - 26*ep*mtt*mWW^2*s^9*t^5 - 570*ep^2*mtt*mWW^2*s^9*t^5 - 3614*ep^3*mtt*mWW^2*s^9*t^5 - 9194*ep^4*mtt*mWW^2*s^9*t^5 - 9476*ep^5*mtt*mWW^2*s^9*t^5 - 2800*ep^6*mtt*mWW^2*s^9*t^5 - 16*ep*mWW^3*s^9*t^5 - 55*ep^2*mWW^3*s^9*t^5 + 257*ep^3*mWW^3*s^9*t^5 + 1150*ep^4*mWW^3*s^9*t^5 + 1040*ep^5*mWW^3*s^9*t^5 - 96*ep^6*mWW^3*s^9*t^5 - 378*ep*mtt^11*t^6 - 5043*ep^2*mtt^11*t^6 - 25989*ep^3*mtt^11*t^6 - 64602*ep^4*mtt^11*t^6 - 77592*ep^5*mtt^11*t^6 - 36096*ep^6*mtt^11*t^6 + 1824*ep*mtt^10*mWW*t^6 + 23631*ep^2*mtt^10*mWW*t^6 + 118707*ep^3*mtt^10*mWW*t^6 + 289086*ep^4*mtt^10*mWW*t^6 + 341736*ep^5*mtt^10*mWW*t^6 + 157056*ep^6*mtt^10*mWW*t^6 - 3210*ep*mtt^9*mWW^2*t^6 - 40335*ep^2*mtt^9*mWW^2*t^6 - 197001*ep^3*mtt^9*mWW^2*t^6 - 468606*ep^4*mtt^9*mWW^2*t^6 - 543648*ep^5*mtt^9*mWW^2*t^6 - 246240*ep^6*mtt^9*mWW^2*t^6 + 1974*ep*mtt^8*mWW^3*t^6 + 23661*ep^2*mtt^8*mWW^3*t^6 + 110355*ep^3*mtt^8*mWW^3*t^6 + 252138*ep^4*mtt^8*mWW^3*t^6 + 283104*ep^5*mtt^8*mWW^3*t^6 + 125088*ep^6*mtt^8*mWW^3*t^6 + 924*ep*mtt^7*mWW^4*t^6 + 12189*ep^2*mtt^7*mWW^4*t^6 + 61989*ep^3*mtt^7*mWW^4*t^6 + 151698*ep^4*mtt^7*mWW^4*t^6 + 178872*ep^5*mtt^7*mWW^4*t^6 + 81408*ep^6*mtt^7*mWW^4*t^6 - 1908*ep*mtt^6*mWW^5*t^6 - 23391*ep^2*mtt^6*mWW^5*t^6 - 111303*ep^3*mtt^6*mWW^5*t^6 - 257886*ep^4*mtt^6*mWW^5*t^6 - 291384*ep^5*mtt^6*mWW^5*t^6 - 128448*ep^6*mtt^6*mWW^5*t^6 + 870*ep*mtt^5*mWW^6*t^6 + 10407*ep^2*mtt^5*mWW^6*t^6 + 48285*ep^3*mtt^5*mWW^6*t^6 + 109230*ep^4*mtt^5*mWW^6*t^6 + 120720*ep^5*mtt^5*mWW^6*t^6 + 52128*ep^6*mtt^5*mWW^6*t^6 - 66*ep*mtt^4*mWW^7*t^6 - 765*ep^2*mtt^4*mWW^7*t^6 - 3423*ep^3*mtt^4*mWW^7*t^6 - 7434*ep^4*mtt^4*mWW^7*t^6 - 7824*ep^5*mtt^4*mWW^7*t^6 - 3168*ep^6*mtt^4*mWW^7*t^6 - 30*ep*mtt^3*mWW^8*t^6 - 354*ep^2*mtt^3*mWW^8*t^6 - 1620*ep^3*mtt^3*mWW^8*t^6 - 3624*ep^4*mtt^3*mWW^8*t^6 - 3984*ep^5*mtt^3*mWW^8*t^6 - 1728*ep^6*mtt^3*mWW^8*t^6 + 1700*ep*mtt^10*s*t^6 + 30444*ep^2*mtt^10*s*t^6 + 192034*ep^3*mtt^10*s*t^6 + 546306*ep^4*mtt^10*s*t^6 + 711944*ep^5*mtt^10*s*t^6 + 344192*ep^6*mtt^10*s*t^6 + 308*mtt^9*mWW*s*t^6 - 4160*ep*mtt^9*mWW*s*t^6 - 117971*ep^2*mtt^9*mWW*s*t^6 - 808877*ep^3*mtt^9*mWW*s*t^6 - 2403996*ep^4*mtt^9*mWW*s*t^6 - 3251236*ep^5*mtt^9*mWW*s*t^6 - 1629968*ep^6*mtt^9*mWW*s*t^6 - 1496*mtt^8*mWW^2*s*t^6 - 3660*ep*mtt^8*mWW^2*s*t^6 + 148154*ep^2*mtt^8*mWW^2*s*t^6 + 1231396*ep^3*mtt^8*mWW^2*s*t^6 + 3895590*ep^4*mtt^8*mWW^2*s*t^6 + 5476172*ep^5*mtt^8*mWW^2*s*t^6 + 2836944*ep^6*mtt^8*mWW^2*s*t^6 + 2848*mtt^7*mWW^3*s*t^6 + 21944*ep*mtt^7*mWW^3*s*t^6 - 17166*ep^2*mtt^7*mWW^3*s*t^6 - 637752*ep^3*mtt^7*mWW^3*s*t^6 - 2361458*ep^4*mtt^7*mWW^3*s*t^6 - 3513516*ep^5*mtt^7*mWW^3*s*t^6 - 1887120*ep^6*mtt^7*mWW^3*s*t^6 - 2608*mtt^6*mWW^4*s*t^6 - 27524*ep*mtt^6*mWW^4*s*t^6 - 114658*ep^2*mtt^6*mWW^4*s*t^6 - 269310*ep^3*mtt^6*mWW^4*s*t^6 - 437844*ep^4*mtt^6*mWW^4*s*t^6 - 454944*ep^5*mtt^6*mWW^4*s*t^6 - 199872*ep^6*mtt^6*mWW^4*s*t^6 + 1076*mtt^5*mWW^5*s*t^6 + 13968*ep*mtt^5*mWW^5*s*t^6 + 92812*ep^2*mtt^5*mWW^5*s*t^6 + 407858*ep^3*mtt^5*mWW^5*s*t^6 + 1085166*ep^4*mtt^5*mWW^5*s*t^6 + 1471324*ep^5*mtt^5*mWW^5*s*t^6 + 761616*ep^6*mtt^5*mWW^5*s*t^6 - 88*mtt^4*mWW^6*s*t^6 - 1552*ep*mtt^4*mWW^6*s*t^6 - 16218*ep^2*mtt^4*mWW^6*s*t^6 - 91408*ep^3*mtt^4*mWW^6*s*t^6 - 259018*ep^4*mtt^4*mWW^6*s*t^6 - 348212*ep^5*mtt^4*mWW^6*s*t^6 - 175664*ep^6*mtt^4*mWW^6*s*t^6 - 40*mtt^3*mWW^7*s*t^6 - 932*ep*mtt^3*mWW^7*s*t^6 - 8070*ep^2*mtt^3*mWW^7*s*t^6 - 36556*ep^3*mtt^3*mWW^7*s*t^6 - 93102*ep^4*mtt^3*mWW^7*s*t^6 - 122084*ep^5*mtt^3*mWW^7*s*t^6 - 62896*ep^6*mtt^3*mWW^7*s*t^6 + 204*ep*mtt^2*mWW^8*s*t^6 + 2526*ep^2*mtt^2*mWW^8*s*t^6 + 11904*ep^3*mtt^2*mWW^8*s*t^6 + 26646*ep^4*mtt^2*mWW^8*s*t^6 + 28512*ep^5*mtt^2*mWW^8*s*t^6 + 11808*ep^6*mtt^2*mWW^8*s*t^6 + 12*ep*mtt*mWW^9*s*t^6 + 147*ep^2*mtt*mWW^9*s*t^6 + 711*ep^3*mtt*mWW^9*s*t^6 + 1710*ep^4*mtt*mWW^9*s*t^6 + 2040*ep^5*mtt*mWW^9*s*t^6 + 960*ep^6*mtt*mWW^9*s*t^6 - 7672*ep*mtt^9*s^2*t^6 - 105631*ep^2*mtt^9*s^2*t^6 - 546912*ep^3*mtt^9*s^2*t^6 - 1298199*ep^4*mtt^9*s^2*t^6 - 1357826*ep^5*mtt^9*s^2*t^6 - 477080*ep^6*mtt^9*s^2*t^6 - 1940*mtt^8*mWW*s^2*t^6 + 6886*ep*mtt^8*mWW*s^2*t^6 + 321515*ep^2*mtt^8*mWW*s^2*t^6 + 2073617*ep^3*mtt^8*mWW*s^2*t^6 + 5619064*ep^4*mtt^8*mWW*s^2*t^6 + 6726096*ep^5*mtt^8*mWW*s^2*t^6 + 2844944*ep^6*mtt^8*mWW*s^2*t^6 + 8548*mtt^7*mWW^2*s^2*t^6 + 54563*ep*mtt^7*mWW^2*s^2*t^6 - 236291*ep^2*mtt^7*mWW^2*s^2*t^6 - 2910706*ep^3*mtt^7*mWW^2*s^2*t^6 - 9467588*ep^4*mtt^7*mWW^2*s^2*t^6 - 12812232*ep^5*mtt^7*mWW^2*s^2*t^6 - 6135440*ep^6*mtt^7*mWW^2*s^2*t^6 - 14244*mtt^6*mWW^3*s^2*t^6 - 129405*ep*mtt^6*mWW^3*s^2*t^6 - 187627*ep^2*mtt^6*mWW^3*s^2*t^6 + 1515450*ep^3*mtt^6*mWW^3*s^2*t^6 + 6706548*ep^4*mtt^6*mWW^3*s^2*t^6 + 10079756*ep^5*mtt^6*mWW^3*s^2*t^6 + 5206824*ep^6*mtt^6*mWW^3*s^2*t^6 + 10492*mtt^5*mWW^4*s^2*t^6 + 103836*ep*mtt^5*mWW^4*s^2*t^6 + 336760*ep^2*mtt^5*mWW^4*s^2*t^6 + 329214*ep^3*mtt^5*mWW^4*s^2*t^6 - 233128*ep^4*mtt^5*mWW^4*s^2*t^6 - 605112*ep^5*mtt^5*mWW^4*s^2*t^6 - 310288*ep^6*mtt^5*mWW^4*s^2*t^6 - 2408*mtt^4*mWW^5*s^2*t^6 - 22637*ep*mtt^4*mWW^5*s^2*t^6 - 127077*ep^2*mtt^4*mWW^5*s^2*t^6 - 621848*ep^3*mtt^4*mWW^5*s^2*t^6 - 2007626*ep^4*mtt^4*mWW^5*s^2*t^6 - 3101032*ep^5*mtt^4*mWW^5*s^2*t^6 - 1709032*ep^6*mtt^4*mWW^5*s^2*t^6 - 768*mtt^3*mWW^6*s^2*t^6 - 9201*ep*mtt^3*mWW^6*s^2*t^6 - 17623*ep^2*mtt^3*mWW^6*s^2*t^6 + 115530*ep^3*mtt^3*mWW^6*s^2*t^6 + 559694*ep^4*mtt^3*mWW^6*s^2*t^6 + 870356*ep^5*mtt^3*mWW^6*s^2*t^6 + 455968*ep^6*mtt^3*mWW^6*s^2*t^6 + 304*mtt^2*mWW^7*s^2*t^6 + 3781*ep*mtt^2*mWW^7*s^2*t^6 + 19543*ep^2*mtt^2*mWW^7*s^2*t^6 + 63114*ep^3*mtt^2*mWW^7*s^2*t^6 + 156598*ep^4*mtt^2*mWW^7*s^2*t^6 + 231536*ep^5*mtt^2*mWW^7*s^2*t^6 + 133896*ep^6*mtt^2*mWW^7*s^2*t^6 + 16*mtt*mWW^8*s^2*t^6 - 142*ep*mtt*mWW^8*s^2*t^6 - 3459*ep^2*mtt*mWW^8*s^2*t^6 - 16978*ep^3*mtt*mWW^8*s^2*t^6 - 34267*ep^4*mtt*mWW^8*s^2*t^6 - 30210*ep^5*mtt*mWW^8*s^2*t^6 - 9128*ep^6*mtt*mWW^8*s^2*t^6 - 9*ep*mWW^9*s^2*t^6 - 110*ep^2*mWW^9*s^2*t^6 - 481*ep^3*mWW^9*s^2*t^6 - 1096*ep^4*mWW^9*s^2*t^6 - 1332*ep^5*mWW^9*s^2*t^6 - 664*ep^6*mWW^9*s^2*t^6 + 26670*ep*mtt^8*s^3*t^6 + 242334*ep^2*mtt^8*s^3*t^6 + 729250*ep^3*mtt^8*s^3*t^6 + 635742*ep^4*mtt^8*s^3*t^6 - 703788*ep^5*mtt^8*s^3*t^6 - 1042448*ep^6*mtt^8*s^3*t^6 + 4100*mtt^7*mWW*s^3*t^6 - 38014*ep*mtt^7*mWW*s^3*t^6 - 621419*ep^2*mtt^7*mWW*s^3*t^6 - 2284806*ep^3*mtt^7*mWW*s^3*t^6 - 2849051*ep^4*mtt^7*mWW*s^3*t^6 + 593466*ep^5*mtt^7*mWW*s^3*t^6 + 2460544*ep^6*mtt^7*mWW*s^3*t^6 - 16096*mtt^6*mWW^2*s^3*t^6 - 92694*ep*mtt^6*mWW^2*s^3*t^6 + 302998*ep^2*mtt^6*mWW^2*s^3*t^6 + 3003049*ep^3*mtt^6*mWW^2*s^3*t^6 + 7538587*ep^4*mtt^6*mWW^2*s^3*t^6 + 7120186*ep^5*mtt^6*mWW^2*s^3*t^6 + 1580944*ep^6*mtt^6*mWW^2*s^3*t^6 + 23272*mtt^5*mWW^3*s^3*t^6 + 230908*ep*mtt^5*mWW^3*s^3*t^6 + 438324*ep^2*mtt^5*mWW^3*s^3*t^6 - 1874925*ep^3*mtt^5*mWW^3*s^3*t^6 - 9114937*ep^4*mtt^5*mWW^3*s^3*t^6 - 13582538*ep^5*mtt^5*mWW^3*s^3*t^6 - 6708760*ep^6*mtt^5*mWW^3*s^3*t^6 - 13452*mtt^4*mWW^4*s^3*t^6 - 150081*ep*mtt^4*mWW^4*s^3*t^6 - 483428*ep^2*mtt^4*mWW^4*s^3*t^6 + 50700*ep^3*mtt^4*mWW^4*s^3*t^6 + 2878889*ep^4*mtt^4*mWW^4*s^3*t^6 + 5361510*ep^5*mtt^4*mWW^4*s^3*t^6 + 3169608*ep^6*mtt^4*mWW^4*s^3*t^6 + 460*mtt^3*mWW^5*s^3*t^6 + 3701*ep*mtt^3*mWW^5*s^3*t^6 + 87492*ep^2*mtt^3*mWW^5*s^3*t^6 + 608305*ep^3*mtt^3*mWW^5*s^3*t^6 + 2021294*ep^4*mtt^3*mWW^5*s^3*t^6 + 2968836*ep^5*mtt^3*mWW^5*s^3*t^6 + 1477848*ep^6*mtt^3*mWW^5*s^3*t^6 + 2232*mtt^2*mWW^6*s^3*t^6 + 24235*ep*mtt^2*mWW^6*s^3*t^6 + 45647*ep^2*mtt^2*mWW^6*s^3*t^6 - 229698*ep^3*mtt^2*mWW^6*s^3*t^6 - 1109272*ep^4*mtt^2*mWW^6*s^3*t^6 - 1701532*ep^5*mtt^2*mWW^6*s^3*t^6 - 880216*ep^6*mtt^2*mWW^6*s^3*t^6 - 504*mtt*mWW^7*s^3*t^6 - 4727*ep*mtt*mWW^7*s^3*t^6 - 13213*ep^2*mtt*mWW^7*s^3*t^6 - 7198*ep^3*mtt*mWW^7*s^3*t^6 - 8298*ep^4*mtt*mWW^7*s^3*t^6 - 58004*ep^5*mtt*mWW^7*s^3*t^6 - 55744*ep^6*mtt*mWW^7*s^3*t^6 - 12*mWW^8*s^3*t^6 + 2*ep*mWW^8*s^3*t^6 + 1313*ep^2*mWW^8*s^3*t^6 + 5803*ep^3*mWW^8*s^3*t^6 + 8774*ep^4*mWW^8*s^3*t^6 + 4552*ep^5*mWW^8*s^3*t^6 - 240*ep^6*mWW^8*s^3*t^6 - 50680*ep*mtt^7*s^4*t^6 - 344340*ep^2*mtt^7*s^4*t^6 - 374670*ep^3*mtt^7*s^4*t^6 + 1776870*ep^4*mtt^7*s^4*t^6 + 4870460*ep^5*mtt^7*s^4*t^6 + 3327760*ep^6*mtt^7*s^4*t^6 - 3180*mtt^6*mWW*s^4*t^6 + 102256*ep*mtt^6*mWW*s^4*t^6 + 802209*ep^2*mtt^6*mWW*s^4*t^6 + 413337*ep^3*mtt^6*mWW*s^4*t^6 - 7049648*ep^4*mtt^6*mWW*s^4*t^6 - 17292088*ep^5*mtt^6*mWW*s^4*t^6 - 11863120*ep^6*mtt^6*mWW*s^4*t^6 + 10644*mtt^5*mWW^2*s^4*t^6 + 20074*ep*mtt^5*mWW^2*s^4*t^6 - 410641*ep^2*mtt^5*mWW^2*s^4*t^6 - 698384*ep^3*mtt^5*mWW^2*s^4*t^6 + 3606411*ep^4*mtt^5*mWW^2*s^4*t^6 + 11482712*ep^5*mtt^5*mWW^2*s^4*t^6 + 9056516*ep^6*mtt^5*mWW^2*s^4*t^6 - 14072*mtt^4*mWW^3*s^4*t^6 - 173196*ep*mtt^4*mWW^3*s^4*t^6 - 365939*ep^2*mtt^4*mWW^3*s^4*t^6 + 1301887*ep^3*mtt^4*mWW^3*s^4*t^6 + 6546390*ep^4*mtt^4*mWW^3*s^4*t^6 + 9652400*ep^5*mtt^4*mWW^3*s^4*t^6 + 4540576*ep^6*mtt^4*mWW^3*s^4*t^6 + 7352*mtt^3*mWW^4*s^4*t^6 + 113872*ep*mtt^3*mWW^4*s^4*t^6 + 410317*ep^2*mtt^3*mWW^4*s^4*t^6 - 495521*ep^3*mtt^3*mWW^4*s^4*t^6 - 5101384*ep^4*mtt^3*mWW^4*s^4*t^6 - 9635228*ep^5*mtt^3*mWW^4*s^4*t^6 - 5853344*ep^6*mtt^3*mWW^4*s^4*t^6 + 644*mtt^2*mWW^5*s^4*t^6 + 3006*ep*mtt^2*mWW^5*s^4*t^6 - 68375*ep^2*mtt^2*mWW^5*s^4*t^6 - 321793*ep^3*mtt^2*mWW^5*s^4*t^6 - 574070*ep^4*mtt^2*mWW^5*s^4*t^6 - 320304*ep^5*mtt^2*mWW^5*s^4*t^6 + 131704*ep^6*mtt^2*mWW^5*s^4*t^6 - 1628*mtt*mWW^6*s^4*t^6 - 17274*ep*mtt*mWW^6*s^4*t^6 - 28154*ep^2*mtt*mWW^6*s^4*t^6 + 168657*ep^3*mtt*mWW^6*s^4*t^6 + 768819*ep^4*mtt*mWW^6*s^4*t^6 + 1178792*ep^5*mtt*mWW^6*s^4*t^6 + 614412*ep^6*mtt*mWW^6*s^4*t^6 + 240*mWW^7*s^4*t^6 + 1942*ep*mWW^7*s^4*t^6 + 3483*ep^2*mWW^7*s^4*t^6 - 7913*ep^3*mWW^7*s^4*t^6 - 25228*ep^4*mWW^7*s^4*t^6 - 17384*ep^5*mWW^7*s^4*t^6 - 584*ep^6*mWW^7*s^4*t^6 + 51128*ep*mtt^6*s^5*t^6 + 283408*ep^2*mtt^6*s^5*t^6 - 122386*ep^3*mtt^6*s^5*t^6 - 3002618*ep^4*mtt^6*s^5*t^6 - 5836528*ep^5*mtt^6*s^5*t^6 - 3334304*ep^6*mtt^6*s^5*t^6 - 280*mtt^5*mWW*s^5*t^6 - 122628*ep*mtt^5*mWW*s^5*t^6 - 609783*ep^2*mtt^5*mWW*s^5*t^6 + 1405571*ep^3*mtt^5*mWW*s^5*t^6 + 12020968*ep^4*mtt^5*mWW*s^5*t^6 + 22436650*ep^5*mtt^5*mWW*s^5*t^6 + 13311468*ep^6*mtt^5*mWW*s^5*t^6 + 1904*mtt^4*mWW^2*s^5*t^6 + 71894*ep*mtt^4*mWW^2*s^5*t^6 + 379913*ep^2*mtt^4*mWW^2*s^5*t^6 - 1184923*ep^3*mtt^4*mWW^2*s^5*t^6 - 9639884*ep^4*mtt^4*mWW^2*s^5*t^6 - 18643542*ep^5*mtt^4*mWW^2*s^5*t^6 - 11703028*ep^6*mtt^4*mWW^2*s^5*t^6 + 32*mtt^3*mWW^3*s^5*t^6 + 44990*ep*mtt^3*mWW^3*s^5*t^6 + 114261*ep^2*mtt^3*mWW^3*s^5*t^6 - 478990*ep^3*mtt^3*mWW^3*s^5*t^6 - 2316597*ep^4*mtt^3*mWW^3*s^5*t^6 - 3299714*ep^5*mtt^3*mWW^3*s^5*t^6 - 1391184*ep^6*mtt^3*mWW^3*s^5*t^6 - 2176*mtt^2*mWW^4*s^5*t^6 - 52732*ep*mtt^2*mWW^4*s^5*t^6 - 211881*ep^2*mtt^2*mWW^4*s^5*t^6 + 435476*ep^3*mtt^2*mWW^4*s^5*t^6 + 3670033*ep^4*mtt^2*mWW^4*s^5*t^6 + 6877598*ep^5*mtt^2*mWW^4*s^5*t^6 + 4127088*ep^6*mtt^2*mWW^4*s^5*t^6 + 56*mtt*mWW^5*s^5*t^6 + 3038*ep*mtt*mWW^5*s^5*t^6 + 47192*ep^2*mtt*mWW^5*s^5*t^6 + 65125*ep^3*mtt*mWW^5*s^5*t^6 - 286363*ep^4*mtt*mWW^5*s^5*t^6 - 853024*ep^5*mtt*mWW^5*s^5*t^6 - 631996*ep^6*mtt*mWW^5*s^5*t^6 + 464*mWW^6*s^5*t^6 + 4310*ep*mWW^6*s^5*t^6 + 5026*ep^2*mWW^6*s^5*t^6 - 38513*ep^3*mWW^6*s^5*t^6 - 152643*ep^4*mWW^6*s^5*t^6 - 225824*ep^5*mWW^6*s^5*t^6 - 117692*ep^6*mWW^6*s^5*t^6 - 26040*ep*mtt^5*s^6*t^6 - 121179*ep^2*mtt^5*s^6*t^6 + 221336*ep^3*mtt^5*s^6*t^6 + 1798629*ep^4*mtt^5*s^6*t^6 + 2913846*ep^5*mtt^5*s^6*t^6 + 1399688*ep^6*mtt^5*s^6*t^6 + 1552*mtt^4*mWW*s^6*t^6 + 68258*ep*mtt^4*mWW*s^6*t^6 + 230415*ep^2*mtt^4*mWW*s^6*t^6 - 1286902*ep^3*mtt^4*mWW*s^6*t^6 - 7292031*ep^4*mtt^4*mWW*s^6*t^6 - 12032256*ep^5*mtt^4*mWW*s^6*t^6 - 6497748*ep^6*mtt^4*mWW*s^6*t^6 - 5104*mtt^3*mWW^2*s^6*t^6 - 61937*ep*mtt^3*mWW^2*s^6*t^6 - 169114*ep^2*mtt^3*mWW^2*s^6*t^6 + 999289*ep^3*mtt^3*mWW^2*s^6*t^6 + 5650104*ep^4*mtt^3*mWW^2*s^6*t^6 + 9636524*ep^5*mtt^3*mWW^2*s^6*t^6 + 5507328*ep^6*mtt^3*mWW^2*s^6*t^6 + 2880*mtt^2*mWW^3*s^6*t^6 + 5701*ep*mtt^2*mWW^3*s^6*t^6 - 3037*ep^2*mtt^2*mWW^3*s^6*t^6 + 65766*ep^3*mtt^2*mWW^3*s^6*t^6 + 310254*ep^4*mtt^2*mWW^3*s^6*t^6 + 428544*ep^5*mtt^2*mWW^3*s^6*t^6 + 143432*ep^6*mtt^2*mWW^3*s^6*t^6 + 784*mtt*mWW^4*s^6*t^6 + 15317*ep*mtt*mWW^4*s^6*t^6 + 58573*ep^2*mtt*mWW^4*s^6*t^6 - 144157*ep^3*mtt*mWW^4*s^6*t^6 - 1103649*ep^4*mtt*mWW^4*s^6*t^6 - 2018522*ep^5*mtt*mWW^4*s^6*t^6 - 1185096*ep^6*mtt*mWW^4*s^6*t^6 - 112*mWW^5*s^6*t^6 - 1299*ep*mWW^5*s^6*t^6 - 10322*ep^2*mWW^5*s^6*t^6 - 1972*ep^3*mWW^5*s^6*t^6 + 108789*ep^4*mWW^5*s^6*t^6 + 250680*ep^5*mWW^5*s^6*t^6 + 163148*ep^6*mWW^5*s^6*t^6 + 5222*ep*mtt^4*s^7*t^6 + 18846*ep^2*mtt^4*s^7*t^6 - 77938*ep^3*mtt^4*s^7*t^6 - 393726*ep^4*mtt^4*s^7*t^6 - 496924*ep^5*mtt^4*s^7*t^6 - 153360*ep^6*mtt^4*s^7*t^6 - 560*mtt^3*mWW*s^7*t^6 - 14176*ep*mtt^3*mWW*s^7*t^6 - 23800*ep^2*mtt^3*mWW*s^7*t^6 + 398628*ep^3*mtt^3*mWW*s^7*t^6 + 1740126*ep^4*mtt^3*mWW*s^7*t^6 + 2558664*ep^5*mtt^3*mWW*s^7*t^6 + 1246136*ep^6*mtt^3*mWW*s^7*t^6 + 1600*mtt^2*mWW^2*s^7*t^6 + 14702*ep*mtt^2*mWW^2*s^7*t^6 + 23110*ep^2*mtt^2*mWW^2*s^7*t^6 - 247536*ep^3*mtt^2*mWW^2*s^7*t^6 - 1114404*ep^4*mtt^2*mWW^2*s^7*t^6 - 1706036*ep^5*mtt^2*mWW^2*s^7*t^6 - 889400*ep^6*mtt^2*mWW^2*s^7*t^6 - 720*mtt*mWW^3*s^7*t^6 - 2912*ep*mtt*mWW^3*s^7*t^6 - 2190*ep^2*mtt*mWW^3*s^7*t^6 - 1006*ep^3*mtt*mWW^3*s^7*t^6 - 20110*ep^4*mtt*mWW^3*s^7*t^6 - 42672*ep^5*mtt*mWW^3*s^7*t^6 - 25016*ep^6*mtt*mWW^3*s^7*t^6 - 320*mWW^4*s^7*t^6 - 2836*ep*mWW^4*s^7*t^6 - 6486*ep^2*mWW^4*s^7*t^6 + 22652*ep^3*mWW^4*s^7*t^6 + 129394*ep^4*mWW^4*s^7*t^6 + 217848*ep^5*mWW^4*s^7*t^6 + 125000*ep^6*mWW^4*s^7*t^6 + 50*ep*mtt^3*s^8*t^6 + 1161*ep^2*mtt^3*s^8*t^6 + 5275*ep^3*mtt^3*s^8*t^6 + 1598*ep^4*mtt^3*s^8*t^6 - 23592*ep^5*mtt^3*s^8*t^6 - 28352*ep^6*mtt^3*s^8*t^6 - 246*ep*mtt^2*mWW*s^8*t^6 - 4797*ep^2*mtt^2*mWW*s^8*t^6 - 29275*ep^3*mtt^2*mWW*s^8*t^6 - 74518*ep^4*mtt^2*mWW*s^8*t^6 - 81032*ep^5*mtt^2*mWW*s^8*t^6 - 29312*ep^6*mtt^2*mWW*s^8*t^6 + 230*ep*mtt*mWW^2*s^8*t^6 + 1925*ep^2*mtt*mWW^2*s^8*t^6 + 5135*ep^3*mtt*mWW^2*s^8*t^6 + 4326*ep^4*mtt*mWW^2*s^8*t^6 - 904*ep^5*mtt*mWW^2*s^8*t^6 - 1472*ep^6*mtt*mWW^2*s^8*t^6 - 34*ep*mWW^3*s^8*t^6 - 137*ep^2*mWW^3*s^8*t^6 + 385*ep^3*mWW^3*s^8*t^6 + 2066*ep^4*mWW^3*s^8*t^6 + 2040*ep^5*mWW^3*s^8*t^6 + 972*ep*mtt^10*t^7 + 12768*ep^2*mtt^10*t^7 + 64812*ep^3*mtt^10*t^7 + 158760*ep^4*mtt^10*t^7 + 187872*ep^5*mtt^10*t^7 + 86016*ep^6*mtt^10*t^7 - 4722*ep*mtt^9*mWW*t^7 - 60354*ep^2*mtt^9*mWW*t^7 - 298848*ep^3*mtt^9*mWW*t^7 - 716856*ep^4*mtt^9*mWW*t^7 - 833760*ep^5*mtt^9*mWW*t^7 - 376320*ep^6*mtt^9*mWW*t^7 + 8538*ep*mtt^8*mWW^2*t^7 + 106308*ep^2*mtt^8*mWW^2*t^7 + 513378*ep^3*mtt^8*mWW^2*t^7 + 1204512*ep^4*mtt^8*mWW^2*t^7 + 1374600*ep^5*mtt^8*mWW^2*t^7 + 610464*ep^6*mtt^8*mWW^2*t^7 - 6072*ep*mtt^7*mWW^3*t^7 - 73230*ep^2*mtt^7*mWW^3*t^7 - 342486*ep^3*mtt^7*mWW^3*t^7 - 780180*ep^4*mtt^7*mWW^3*t^7 - 867360*ep^5*mtt^7*mWW^3*t^7 - 376512*ep^6*mtt^7*mWW^3*t^7 - 666*ep*mtt^6*mWW^4*t^7 - 9606*ep^2*mtt^6*mWW^4*t^7 - 52272*ep^3*mtt^6*mWW^4*t^7 - 134016*ep^4*mtt^6*mWW^4*t^7 - 162864*ep^5*mtt^6*mWW^4*t^7 - 75456*ep^6*mtt^6*mWW^4*t^7 + 3438*ep*mtt^5*mWW^5*t^7 + 41934*ep^2*mtt^5*mWW^5*t^7 + 197880*ep^3*mtt^5*mWW^5*t^7 + 452832*ep^4*mtt^5*mWW^5*t^7 + 503184*ep^5*mtt^5*mWW^5*t^7 + 217152*ep^6*mtt^5*mWW^5*t^7 - 1722*ep*mtt^4*mWW^6*t^7 - 20556*ep^2*mtt^4*mWW^6*t^7 - 94746*ep^3*mtt^4*mWW^6*t^7 - 211584*ep^4*mtt^4*mWW^6*t^7 - 229224*ep^5*mtt^4*mWW^6*t^7 - 96288*ep^6*mtt^4*mWW^6*t^7 + 204*ep*mtt^3*mWW^7*t^7 + 2370*ep^2*mtt^3*mWW^7*t^7 + 10542*ep^3*mtt^3*mWW^7*t^7 + 22476*ep^4*mtt^3*mWW^7*t^7 + 22896*ep^5*mtt^3*mWW^7*t^7 + 8832*ep^6*mtt^3*mWW^7*t^7 + 30*ep*mtt^2*mWW^8*t^7 + 366*ep^2*mtt^2*mWW^8*t^7 + 1740*ep^3*mtt^2*mWW^8*t^7 + 4056*ep^4*mtt^2*mWW^8*t^7 + 4656*ep^5*mtt^2*mWW^8*t^7 + 2112*ep^6*mtt^2*mWW^8*t^7 - 4060*ep*mtt^9*s*t^7 - 65044*ep^2*mtt^9*s*t^7 - 379806*ep^3*mtt^9*s*t^7 - 1013670*ep^4*mtt^9*s*t^7 - 1241912*ep^5*mtt^9*s*t^7 - 562688*ep^6*mtt^9*s*t^7 - 588*mtt^8*mWW*s*t^7 + 12037*ep*mtt^8*mWW*s*t^7 + 262568*ep^2*mtt^8*mWW*s*t^7 + 1637209*ep^3*mtt^8*mWW*s*t^7 + 4543368*ep^4*mtt^8*mWW*s*t^7 + 5781676*ep^5*mtt^8*mWW*s*t^7 + 2731120*ep^6*mtt^8*mWW*s*t^7 + 2864*mtt^7*mWW^2*s*t^7 - 1089*ep*mtt^7*mWW^2*s*t^7 - 368189*ep^2*mtt^7*mWW^2*s*t^7 - 2654142*ep^3*mtt^7*mWW^2*s*t^7 - 7793998*ep^4*mtt^7*mWW^2*s*t^7 - 10329564*ep^5*mtt^7*mWW^2*s*t^7 - 5069072*ep^6*mtt^7*mWW^2*s*t^7 - 5456*mtt^6*mWW^3*s*t^7 - 33539*ep*mtt^6*mWW^3*s*t^7 + 143053*ep^2*mtt^6*mWW^3*s*t^7 + 1763510*ep^3*mtt^6*mWW^3*s*t^7 + 5765946*ep^4*mtt^6*mWW^3*s*t^7 + 8021100*ep^5*mtt^6*mWW^3*s*t^7 + 4076176*ep^6*mtt^6*mWW^3*s*t^7 + 5024*mtt^5*mWW^4*s*t^7 + 47643*ep*mtt^5*mWW^4*s*t^7 + 132605*ep^2*mtt^5*mWW^4*s*t^7 - 27950*ep^3*mtt^5*mWW^4*s*t^7 - 746672*ep^4*mtt^5*mWW^4*s*t^7 - 1279672*ep^5*mtt^5*mWW^4*s*t^7 - 699488*ep^6*mtt^5*mWW^4*s*t^7 - 2156*mtt^4*mWW^5*s*t^7 - 25948*ep*mtt^4*mWW^5*s*t^7 - 145542*ep^2*mtt^4*mWW^5*s*t^7 - 534322*ep^3*mtt^4*mWW^5*s*t^7 - 1275242*ep^4*mtt^4*mWW^5*s*t^7 - 1636300*ep^5*mtt^4*mWW^5*s*t^7 - 818960*ep^6*mtt^4*mWW^5*s*t^7 + 272*mtt^3*mWW^6*s*t^7 + 4617*ep*mtt^3*mWW^6*s*t^7 + 40037*ep^2*mtt^3*mWW^6*s*t^7 + 195636*ep^3*mtt^3*mWW^6*s*t^7 + 511858*ep^4*mtt^3*mWW^6*s*t^7 + 656124*ep^5*mtt^3*mWW^6*s*t^7 + 319696*ep^6*mtt^3*mWW^6*s*t^7 + 40*mtt^2*mWW^7*s*t^7 + 485*ep*mtt^2*mWW^7*s*t^7 + 2339*ep^2*mtt^2*mWW^7*s*t^7 + 8590*ep^3*mtt^2*mWW^7*s*t^7 + 28262*ep^4*mtt^2*mWW^7*s*t^7 + 50196*ep^5*mtt^2*mWW^7*s*t^7 + 32368*ep^6*mtt^2*mWW^7*s*t^7 - 143*ep*mtt*mWW^8*s*t^7 - 1789*ep^2*mtt*mWW^8*s*t^7 - 8534*ep^3*mtt*mWW^8*s*t^7 - 19374*ep^4*mtt*mWW^8*s*t^7 - 21056*ep^5*mtt*mWW^8*s*t^7 - 8864*ep^6*mtt*mWW^8*s*t^7 - 3*ep*mWW^9*s*t^7 - 38*ep^2*mWW^9*s*t^7 - 191*ep^3*mWW^9*s*t^7 - 478*ep^4*mWW^9*s*t^7 - 592*ep^5*mWW^9*s*t^7 - 288*ep^6*mWW^9*s*t^7 + 11844*ep*mtt^8*s^2*t^7 + 162749*ep^2*mtt^8*s^2*t^7 + 833656*ep^3*mtt^8*s^2*t^7 + 1930201*ep^4*mtt^8*s^2*t^7 + 1918594*ep^5*mtt^8*s^2*t^7 + 609656*ep^6*mtt^8*s^2*t^7 + 2680*mtt^7*mWW*s^2*t^7 - 16673*ep*mtt^7*mWW*s^2*t^7 - 539440*ep^2*mtt^7*mWW*s^2*t^7 - 3306380*ep^3*mtt^7*mWW*s^2*t^7 - 8578081*ep^4*mtt^7*mWW*s^2*t^7 - 9706828*ep^5*mtt^7*mWW*s^2*t^7 - 3797188*ep^6*mtt^7*mWW*s^2*t^7 - 12092*mtt^6*mWW^2*s^2*t^7 - 62160*ep*mtt^6*mWW^2*s^2*t^7 + 540413*ep^2*mtt^6*mWW^2*s^2*t^7 + 5136318*ep^3*mtt^6*mWW^2*s^2*t^7 + 15571197*ep^4*mtt^6*mWW^2*s^2*t^7 + 19956656*ep^5*mtt^6*mWW^2*s^2*t^7 + 9042188*ep^6*mtt^6*mWW^2*s^2*t^7 + 20800*mtt^5*mWW^3*s^2*t^7 + 172692*ep*mtt^5*mWW^3*s^2*t^7 + 30427*ep^2*mtt^5*mWW^3*s^2*t^7 - 3581287*ep^3*mtt^5*mWW^3*s^2*t^7 - 13368172*ep^4*mtt^5*mWW^3*s^2*t^7 - 18965572*ep^5*mtt^5*mWW^3*s^2*t^7 - 9412272*ep^6*mtt^5*mWW^3*s^2*t^7 - 16440*mtt^4*mWW^4*s^2*t^7 - 154117*ep*mtt^4*mWW^4*s^2*t^7 - 362396*ep^2*mtt^4*mWW^4*s^2*t^7 + 611144*ep^3*mtt^4*mWW^4*s^2*t^7 + 3917729*ep^4*mtt^4*mWW^4*s^2*t^7 + 6045458*ep^5*mtt^4*mWW^4*s^2*t^7 + 3129408*ep^6*mtt^4*mWW^4*s^2*t^7 + 5228*mtt^3*mWW^5*s^2*t^7 + 49126*ep*mtt^3*mWW^5*s^2*t^7 + 189204*ep^2*mtt^3*mWW^5*s^2*t^7 + 514875*ep^3*mtt^3*mWW^5*s^2*t^7 + 1310415*ep^4*mtt^3*mWW^5*s^2*t^7 + 1986552*ep^5*mtt^3*mWW^5*s^2*t^7 + 1109372*ep^6*mtt^3*mWW^5*s^2*t^7 + 40*mtt^2*mWW^6*s^2*t^7 + 1351*ep*mtt^2*mWW^6*s^2*t^7 - 15525*ep^2*mtt^2*mWW^6*s^2*t^7 - 204703*ep^3*mtt^2*mWW^6*s^2*t^7 - 768827*ep^4*mtt^2*mWW^6*s^2*t^7 - 1182228*ep^5*mtt^2*mWW^6*s^2*t^7 - 636260*ep^6*mtt^2*mWW^6*s^2*t^7 - 212*mtt*mWW^7*s^2*t^7 - 2129*ep*mtt*mWW^7*s^2*t^7 - 6657*ep^2*mtt*mWW^7*s^2*t^7 - 9382*ep^3*mtt*mWW^7*s^2*t^7 - 26178*ep^4*mtt*mWW^7*s^2*t^7 - 63568*ep^5*mtt*mWW^7*s^2*t^7 - 48680*ep^6*mtt*mWW^7*s^2*t^7 - 4*mWW^8*s^2*t^7 + 66*ep*mWW^8*s^2*t^7 + 1225*ep^2*mWW^8*s^2*t^7 + 5759*ep^3*mWW^8*s^2*t^7 + 11716*ep^4*mWW^8*s^2*t^7 + 10936*ep^5*mWW^8*s^2*t^7 + 3776*ep^6*mWW^8*s^2*t^7 - 26334*ep*mtt^7*s^3*t^7 - 246897*ep^2*mtt^7*s^3*t^7 - 791922*ep^3*mtt^7*s^3*t^7 - 835665*ep^4*mtt^7*s^3*t^7 + 520350*ep^5*mtt^7*s^3*t^7 + 1008648*ep^6*mtt^7*s^3*t^7 - 3804*mtt^6*mWW*s^3*t^7 + 41851*ep*mtt^6*mWW*s^3*t^7 + 686618*ep^2*mtt^6*mWW*s^3*t^7 + 2709077*ep^3*mtt^6*mWW*s^3*t^7 + 3875264*ep^4*mtt^6*mWW*s^3*t^7 + 128876*ep^5*mtt^6*mWW*s^3*t^7 - 2492288*ep^6*mtt^6*mWW*s^3*t^7 + 16312*mtt^5*mWW^2*s^3*t^7 + 82396*ep*mtt^5*mWW^2*s^3*t^7 - 521777*ep^2*mtt^5*mWW^2*s^3*t^7 - 4288886*ep^3*mtt^5*mWW^2*s^3*t^7 - 10574751*ep^4*mtt^5*mWW^2*s^3*t^7 - 9766560*ep^5*mtt^5*mWW^2*s^3*t^7 - 2087028*ep^6*mtt^5*mWW^2*s^3*t^7 - 26332*mtt^4*mWW^3*s^3*t^7 - 236900*ep*mtt^4*mWW^3*s^3*t^7 - 194791*ep^2*mtt^4*mWW^3*s^3*t^7 + 3560715*ep^3*mtt^4*mWW^3*s^3*t^7 + 13529374*ep^4*mtt^4*mWW^3*s^3*t^7 + 18426044*ep^5*mtt^4*mWW^3*s^3*t^7 + 8462008*ep^6*mtt^4*mWW^3*s^3*t^7 + 18724*mtt^3*mWW^4*s^3*t^7 + 185948*ep*mtt^3*mWW^4*s^3*t^7 + 423361*ep^2*mtt^3*mWW^4*s^3*t^7 - 1118520*ep^3*mtt^3*mWW^4*s^3*t^7 - 6390839*ep^4*mtt^3*mWW^4*s^3*t^7 - 10107938*ep^5*mtt^3*mWW^4*s^3*t^7 - 5400720*ep^6*mtt^3*mWW^4*s^3*t^7 - 4584*mtt^2*mWW^5*s^3*t^7 - 41687*ep*mtt^2*mWW^5*s^3*t^7 - 141705*ep^2*mtt^2*mWW^5*s^3*t^7 - 211764*ep^3*mtt^2*mWW^5*s^3*t^7 - 270160*ep^4*mtt^2*mWW^5*s^3*t^7 - 316056*ep^5*mtt^2*mWW^5*s^3*t^7 - 115072*ep^6*mtt^2*mWW^5*s^3*t^7 - 492*mtt*mWW^6*s^3*t^7 - 6782*ep*mtt*mWW^6*s^3*t^7 - 7905*ep^2*mtt*mWW^6*s^3*t^7 + 142934*ep^3*mtt*mWW^6*s^3*t^7 + 668299*ep^4*mtt*mWW^6*s^3*t^7 + 1097508*ep^5*mtt*mWW^6*s^3*t^7 + 605180*ep^6*mtt*mWW^6*s^3*t^7 + 176*mWW^7*s^3*t^7 + 1508*ep*mWW^7*s^3*t^7 + 2832*ep^2*mWW^7*s^3*t^7 - 4274*ep^3*mWW^7*s^3*t^7 - 11026*ep^4*mWW^7*s^3*t^7 + 2992*ep^5*mWW^7*s^3*t^7 + 10824*ep^6*mWW^7*s^3*t^7 + 33642*ep*mtt^6*s^4*t^7 + 219097*ep^2*mtt^6*s^4*t^7 + 183442*ep^3*mtt^6*s^4*t^7 - 1340851*ep^4*mtt^6*s^4*t^7 - 3473374*ep^5*mtt^6*s^4*t^7 - 2339016*ep^6*mtt^6*s^4*t^7 + 1248*mtt^5*mWW*s^4*t^7 - 73199*ep*mtt^5*mWW*s^4*t^7 - 527387*ep^2*mtt^5*mWW*s^4*t^7 - 115158*ep^3*mtt^5*mWW*s^4*t^7 + 5374164*ep^4*mtt^5*mWW*s^4*t^7 + 13012940*ep^5*mtt^5*mWW*s^4*t^7 + 8985512*ep^6*mtt^5*mWW*s^4*t^7 - 6428*mtt^4*mWW^2*s^4*t^7 - 1152*ep*mtt^4*mWW^2*s^4*t^7 + 398175*ep^2*mtt^4*mWW^2*s^4*t^7 + 920575*ep^3*mtt^4*mWW^2*s^4*t^7 - 2025610*ep^4*mtt^4*mWW^2*s^4*t^7 - 8768512*ep^5*mtt^4*mWW^2*s^4*t^7 - 7460784*ep^6*mtt^4*mWW^2*s^4*t^7 + 12708*mtt^3*mWW^3*s^4*t^7 + 123720*ep*mtt^3*mWW^3*s^4*t^7 + 75471*ep^2*mtt^3*mWW^3*s^4*t^7 - 1781479*ep^3*mtt^3*mWW^3*s^4*t^7 - 5910686*ep^4*mtt^3*mWW^3*s^4*t^7 - 6817352*ep^5*mtt^3*mWW^3*s^4*t^7 - 2347504*ep^6*mtt^3*mWW^3*s^4*t^7 - 10076*mtt^2*mWW^4*s^4*t^7 - 108172*ep*mtt^2*mWW^4*s^4*t^7 - 242838*ep^2*mtt^2*mWW^4*s^4*t^7 + 858321*ep^3*mtt^2*mWW^4*s^4*t^7 + 4671493*ep^4*mtt^2*mWW^4*s^4*t^7 + 7527526*ep^5*mtt^2*mWW^4*s^4*t^7 + 4094296*ep^6*mtt^2*mWW^4*s^4*t^7 + 2332*mtt*mWW^5*s^4*t^7 + 22459*ep*mtt*mWW^5*s^4*t^7 + 76726*ep^2*mtt*mWW^5*s^4*t^7 + 4639*ep^3*mtt*mWW^5*s^4*t^7 - 465182*ep^4*mtt*mWW^5*s^4*t^7 - 988940*ep^5*mtt*mWW^5*s^4*t^7 - 656952*ep^6*mtt*mWW^5*s^4*t^7 + 216*mWW^6*s^4*t^7 + 2702*ep*mWW^6*s^4*t^7 + 4020*ep^2*mWW^6*s^4*t^7 - 37700*ep^3*mWW^6*s^4*t^7 - 185824*ep^4*mWW^6*s^4*t^7 - 309504*ep^5*mWW^6*s^4*t^7 - 171104*ep^6*mWW^6*s^4*t^7 - 20874*ep*mtt^5*s^5*t^7 - 95687*ep^2*mtt^5*s^5*t^7 + 201644*ep^3*mtt^5*s^5*t^7 + 1602443*ep^4*mtt^5*s^5*t^7 + 2771090*ep^5*mtt^5*s^5*t^7 + 1471384*ep^6*mtt^5*s^5*t^7 + 1136*mtt^4*mWW*s^5*t^7 + 54494*ep*mtt^4*mWW*s^5*t^7 + 186173*ep^2*mtt^4*mWW*s^5*t^7 - 1137492*ep^3*mtt^4*mWW*s^5*t^7 - 6611027*ep^4*mtt^4*mWW*s^5*t^7 - 11560224*ep^5*mtt^4*mWW*s^5*t^7 - 6676260*ep^6*mtt^4*mWW*s^5*t^7 - 2196*mtt^3*mWW^2*s^5*t^7 - 41783*ep*mtt^3*mWW^2*s^5*t^7 - 178660*ep^2*mtt^3*mWW^2*s^5*t^7 + 704887*ep^3*mtt^3*mWW^2*s^5*t^7 + 5181924*ep^4*mtt^3*mWW^2*s^5*t^7 + 10102888*ep^5*mtt^3*mWW^2*s^5*t^7 + 6402904*ep^6*mtt^3*mWW^2*s^5*t^7 - 1468*mtt^2*mWW^3*s^5*t^7 - 18687*ep*mtt^2*mWW^3*s^5*t^7 + 34069*ep^2*mtt^2*mWW^3*s^5*t^7 + 424624*ep^3*mtt^2*mWW^3*s^5*t^7 + 741436*ep^4*mtt^2*mWW^3*s^5*t^7 - 5840*ep^5*mtt^2*mWW^3*s^5*t^7 - 574688*ep^6*mtt^2*mWW^3*s^5*t^7 + 3188*mtt*mWW^4*s^5*t^7 + 32921*ep*mtt*mWW^4*s^5*t^7 + 63519*ep^2*mtt*mWW^4*s^5*t^7 - 306223*ep^3*mtt*mWW^4*s^5*t^7 - 1464875*ep^4*mtt*mWW^4*s^5*t^7 - 2251266*ep^5*mtt*mWW^4*s^5*t^7 - 1185200*ep^6*mtt*mWW^4*s^5*t^7 - 660*mWW^5*s^5*t^7 - 6071*ep*mWW^5*s^5*t^7 - 19062*ep^2*mWW^5*s^5*t^7 + 16080*ep^3*mWW^5*s^5*t^7 + 202771*ep^4*mWW^5*s^5*t^7 + 403064*ep^5*mWW^5*s^5*t^7 + 253124*ep^6*mWW^5*s^5*t^7 + 4494*ep*mtt^4*s^6*t^7 + 8814*ep^2*mtt^4*s^6*t^7 - 129054*ep^3*mtt^4*s^6*t^7 - 519978*ep^4*mtt^4*s^6*t^7 - 660060*ep^5*mtt^4*s^6*t^7 - 234576*ep^6*mtt^4*s^6*t^7 - 672*mtt^3*mWW*s^6*t^7 - 12736*ep*mtt^3*mWW*s^6*t^7 + 6098*ep^2*mtt^3*mWW*s^6*t^7 + 583422*ep^3*mtt^3*mWW*s^6*t^7 + 2276754*ep^4*mtt^3*mWW*s^6*t^7 + 3342872*ep^5*mtt^3*mWW*s^6*t^7 + 1682072*ep^6*mtt^3*mWW*s^6*t^7 + 1536*mtt^2*mWW^2*s^6*t^7 + 14598*ep*mtt^2*mWW^2*s^6*t^7 + 17616*ep^2*mtt^2*mWW^2*s^6*t^7 - 356682*ep^3*mtt^2*mWW^2*s^6*t^7 - 1619832*ep^4*mtt^2*mWW^2*s^6*t^7 - 2645004*ep^5*mtt^2*mWW^2*s^6*t^7 - 1483080*ep^6*mtt^2*mWW^2*s^6*t^7 - 176*mtt*mWW^3*s^6*t^7 - 880*ep*mtt*mWW^3*s^6*t^7 - 17026*ep^2*mtt*mWW^3*s^6*t^7 - 54642*ep^3*mtt*mWW^3*s^6*t^7 + 22510*ep^4*mtt*mWW^3*s^6*t^7 + 264280*ep^5*mtt*mWW^3*s^6*t^7 + 233384*ep^6*mtt*mWW^3*s^6*t^7 - 688*mWW^4*s^6*t^7 - 5476*ep*mWW^4*s^6*t^7 - 6334*ep^2*mWW^4*s^6*t^7 + 48636*ep^3*mWW^4*s^6*t^7 + 170594*ep^4*mWW^4*s^6*t^7 + 211320*ep^5*mWW^4*s^6*t^7 + 95576*ep^6*mWW^4*s^6*t^7 + 316*ep*mtt^3*s^7*t^7 + 4200*ep^2*mtt^3*s^7*t^7 + 17228*ep^3*mtt^3*s^7*t^7 + 18760*ep^4*mtt^3*s^7*t^7 - 22560*ep^5*mtt^3*s^7*t^7 - 39424*ep^6*mtt^3*s^7*t^7 - 1088*ep*mtt^2*mWW*s^7*t^7 - 14602*ep^2*mtt^2*mWW*s^7*t^7 - 71858*ep^3*mtt^2*mWW*s^7*t^7 - 158788*ep^4*mtt^2*mWW*s^7*t^7 - 153296*ep^5*mtt^2*mWW*s^7*t^7 - 47488*ep^6*mtt^2*mWW*s^7*t^7 + 724*ep*mtt*mWW^2*s^7*t^7 + 7070*ep^2*mtt*mWW^2*s^7*t^7 + 24958*ep^3*mtt*mWW^2*s^7*t^7 + 39116*ep^4*mtt*mWW^2*s^7*t^7 + 25168*ep^5*mtt*mWW^2*s^7*t^7 + 3584*ep^6*mtt*mWW^2*s^7*t^7 + 48*ep*mWW^3*s^7*t^7 + 812*ep^2*mWW^3*s^7*t^7 + 4472*ep^3*mWW^3*s^7*t^7 + 10192*ep^4*mWW^3*s^7*t^7 + 9568*ep^5*mWW^3*s^7*t^7 + 2688*ep^6*mWW^3*s^7*t^7 - 1638*ep*mtt^9*t^8 - 21126*ep^2*mtt^9*t^8 - 105252*ep^3*mtt^9*t^8 - 253008*ep^4*mtt^9*t^8 - 293664*ep^5*mtt^9*t^8 - 131712*ep^6*mtt^9*t^8 + 7938*ep*mtt^8*mWW*t^8 + 100002*ep^2*mtt^8*mWW*t^8 + 487284*ep^3*mtt^8*mWW*t^8 + 1148616*ep^4*mtt^8*mWW*t^8 + 1310736*ep^5*mtt^8*mWW*t^8 + 579264*ep^6*mtt^8*mWW*t^8 - 14496*ep*mtt^7*mWW^2*t^8 - 178830*ep^2*mtt^7*mWW^2*t^8 - 853530*ep^3*mtt^7*mWW^2*t^8 - 1973880*ep^4*mtt^7*mWW^2*t^8 - 2214024*ep^5*mtt^7*mWW^2*t^8 - 963360*ep^6*mtt^7*mWW^2*t^8 + 11190*ep*mtt^6*mWW^3*t^8 + 135108*ep^2*mtt^6*mWW^3*t^8 + 630786*ep^3*mtt^6*mWW^3*t^8 + 1428384*ep^4*mtt^6*mWW^3*t^8 + 1571016*ep^5*mtt^6*mWW^3*t^8 + 671136*ep^6*mtt^6*mWW^3*t^8 - 1113*ep*mtt^5*mWW^4*t^8 - 12027*ep^2*mtt^5*mWW^4*t^8 - 49560*ep^3*mtt^5*mWW^4*t^8 - 98616*ep^4*mtt^5*mWW^4*t^8 - 95208*ep^5*mtt^5*mWW^4*t^8 - 35616*ep^6*mtt^5*mWW^4*t^8 - 3498*ep*mtt^4*mWW^5*t^8 - 42462*ep^2*mtt^4*mWW^5*t^8 - 198774*ep^3*mtt^4*mWW^5*t^8 - 449484*ep^4*mtt^4*mWW^5*t^8 - 491664*ep^5*mtt^4*mWW^5*t^8 - 208128*ep^6*mtt^4*mWW^5*t^8 + 1878*ep*mtt^3*mWW^6*t^8 + 22404*ep^2*mtt^3*mWW^6*t^8 + 102864*ep^3*mtt^3*mWW^6*t^8 + 227796*ep^4*mtt^3*mWW^6*t^8 + 243576*ep^5*mtt^3*mWW^6*t^8 + 100512*ep^6*mtt^3*mWW^6*t^8 - 246*ep*mtt^2*mWW^7*t^8 - 2880*ep^2*mtt^2*mWW^7*t^8 - 12888*ep^3*mtt^2*mWW^7*t^8 - 27564*ep^4*mtt^2*mWW^7*t^8 - 28104*ep^5*mtt^2*mWW^7*t^8 - 10848*ep^6*mtt^2*mWW^7*t^8 - 15*ep*mtt*mWW^8*t^8 - 189*ep^2*mtt*mWW^8*t^8 - 930*ep^3*mtt*mWW^8*t^8 - 2244*ep^4*mtt*mWW^8*t^8 - 2664*ep^5*mtt*mWW^8*t^8 - 1248*ep^6*mtt*mWW^8*t^8 + 5978*ep*mtt^8*s*t^8 + 89194*ep^2*mtt^8*s*t^8 + 491876*ep^3*mtt^8*s*t^8 + 1245384*ep^4*mtt^8*s*t^8 + 1442868*ep^5*mtt^8*s*t^8 + 613200*ep^6*mtt^8*s*t^8 + 700*mtt^7*mWW*s*t^8 - 20156*ep*mtt^7*mWW*s*t^8 - 372437*ep^2*mtt^7*mWW*s*t^8 - 2152661*ep^3*mtt^7*mWW*s*t^8 - 5617902*ep^4*mtt^7*mWW*s*t^8 - 6735248*ep^5*mtt^7*mWW*s*t^8 - 2987936*ep^6*mtt^7*mWW*s*t^8 - 3360*mtt^6*mWW^2*s*t^8 + 13012*ep*mtt^6*mWW^2*s*t^8 + 560548*ep^2*mtt^6*mWW^2*s*t^8 + 3610204*ep^3*mtt^6*mWW^2*s*t^8 + 9898340*ep^4*mtt^6*mWW^2*s*t^8 + 12365856*ep^5*mtt^6*mWW^2*s*t^8 + 5729600*ep^6*mtt^6*mWW^2*s*t^8 + 6268*mtt^5*mWW^3*s*t^8 + 27030*ep*mtt^5*mWW^3*s*t^8 - 306546*ep^2*mtt^5*mWW^3*s*t^8 - 2687726*ep^3*mtt^5*mWW^3*s*t^8 - 8042950*ep^4*mtt^5*mWW^3*s*t^8 - 10564828*ep^5*mtt^5*mWW^3*s*t^8 - 5105808*ep^6*mtt^5*mWW^3*s*t^8 - 5624*mtt^4*mWW^4*s*t^8 - 47383*ep*mtt^4*mWW^4*s*t^8 - 59085*ep^2*mtt^4*mWW^4*s*t^8 + 545773*ep^3*mtt^4*mWW^4*s*t^8 + 2241061*ep^4*mtt^4*mWW^4*s*t^8 + 3231186*ep^5*mtt^4*mWW^4*s*t^8 + 1638712*ep^6*mtt^4*mWW^4*s*t^8 + 2364*mtt^3*mWW^5*s*t^8 + 26589*ep*mtt^3*mWW^5*s*t^8 + 125176*ep^2*mtt^3*mWW^5*s*t^8 + 356492*ep^3*mtt^3*mWW^5*s*t^8 + 697497*ep^4*mtt^3*mWW^5*s*t^8 + 807526*ep^5*mtt^3*mWW^5*s*t^8 + 384776*ep^6*mtt^3*mWW^5*s*t^8 - 328*mtt^2*mWW^6*s*t^8 - 5081*ep*mtt^2*mWW^6*s*t^8 - 38911*ep^2*mtt^2*mWW^6*s*t^8 - 175287*ep^3*mtt^2*mWW^6*s*t^8 - 443081*ep^4*mtt^2*mWW^6*s*t^8 - 561362*ep^5*mtt^2*mWW^6*s*t^8 - 272760*ep^6*mtt^2*mWW^6*s*t^8 - 20*mtt*mWW^7*s*t^8 - 27*ep*mtt*mWW^7*s*t^8 + 1583*ep^2*mtt*mWW^7*s*t^8 + 9031*ep^3*mtt*mWW^7*s*t^8 + 16379*ep^4*mtt*mWW^7*s*t^8 + 8198*ep^5*mtt*mWW^7*s*t^8 - 2264*ep^6*mtt*mWW^7*s*t^8 + 38*ep*mWW^8*s*t^8 + 478*ep^2*mWW^8*s*t^8 + 2298*ep^3*mWW^8*s*t^8 + 5272*ep^4*mWW^8*s*t^8 + 5804*ep^5*mWW^8*s*t^8 + 2480*ep^6*mWW^8*s*t^8 - 11858*ep*mtt^7*s^2*t^8 - 162401*ep^2*mtt^7*s^2*t^8 - 821662*ep^3*mtt^7*s^2*t^8 - 1852585*ep^4*mtt^7*s^2*t^8 - 1744926*ep^5*mtt^7*s^2*t^8 - 492648*ep^6*mtt^7*s^2*t^8 - 2276*mtt^6*mWW*s^2*t^8 + 24910*ep*mtt^6*mWW*s^2*t^8 + 591840*ep^2*mtt^6*mWW*s^2*t^8 + 3390506*ep^3*mtt^6*mWW*s^2*t^8 + 8291516*ep^4*mtt^6*mWW*s^2*t^8 + 8691688*ep^5*mtt^6*mWW*s^2*t^8 + 3024424*ep^6*mtt^6*mWW*s^2*t^8 + 10388*mtt^5*mWW^2*s^2*t^8 + 31176*ep*mtt^5*mWW^2*s^2*t^8 - 734333*ep^2*mtt^5*mWW^2*s^2*t^8 - 5576858*ep^3*mtt^5*mWW^2*s^2*t^8 - 15434249*ep^4*mtt^5*mWW^2*s^2*t^8 - 18257144*ep^5*mtt^5*mWW^2*s^2*t^8 - 7560668*ep^6*mtt^5*mWW^2*s^2*t^8 - 17920*mtt^4*mWW^3*s^2*t^8 - 128212*ep*mtt^4*mWW^3*s^2*t^8 + 236426*ep^2*mtt^4*mWW^3*s^2*t^8 + 4325602*ep^3*mtt^4*mWW^3*s^2*t^8 + 14158860*ep^4*mtt^4*mWW^3*s^2*t^8 + 18717004*ep^5*mtt^4*mWW^3*s^2*t^8 + 8740104*ep^6*mtt^4*mWW^3*s^2*t^8 + 14224*mtt^3*mWW^4*s^2*t^8 + 126154*ep*mtt^3*mWW^4*s^2*t^8 + 191834*ep^2*mtt^3*mWW^4*s^2*t^8 - 1283257*ep^3*mtt^3*mWW^4*s^2*t^8 - 5579861*ep^4*mtt^3*mWW^4*s^2*t^8 - 8137890*ep^5*mtt^3*mWW^4*s^2*t^8 - 4103800*ep^6*mtt^3*mWW^4*s^2*t^8 - 4804*mtt^2*mWW^5*s^2*t^8 - 45464*ep*mtt^2*mWW^5*s^2*t^8 - 142794*ep^2*mtt^2*mWW^5*s^2*t^8 - 147076*ep^3*mtt^2*mWW^5*s^2*t^8 + 20712*ep^4*mtt^2*mWW^5*s^2*t^8 + 100732*ep^5*mtt^2*mWW^5*s^2*t^8 + 38048*ep^6*mtt^2*mWW^5*s^2*t^8 + 332*mtt*mWW^6*s^2*t^8 + 2848*ep*mtt*mWW^6*s^2*t^8 + 19162*ep^2*mtt*mWW^6*s^2*t^8 + 117255*ep^3*mtt*mWW^6*s^2*t^8 + 404711*ep^4*mtt*mWW^6*s^2*t^8 + 632128*ep^5*mtt*mWW^6*s^2*t^8 + 349980*ep^6*mtt*mWW^6*s^2*t^8 + 56*mWW^7*s^2*t^8 + 446*ep*mWW^7*s^2*t^8 + 266*ep^2*mWW^7*s^2*t^8 - 4510*ep^3*mWW^7*s^2*t^8 - 9104*ep^4*mWW^7*s^2*t^8 - 1592*ep^5*mWW^7*s^2*t^8 + 4560*ep^6*mWW^7*s^2*t^8 + 15624*ep*mtt^6*s^3*t^8 + 152928*ep^2*mtt^6*s^3*t^8 + 525714*ep^3*mtt^6*s^3*t^8 + 640194*ep^4*mtt^6*s^3*t^8 - 215232*ep^5*mtt^6*s^3*t^8 - 608928*ep^6*mtt^6*s^3*t^8 + 1984*mtt^5*mWW*s^3*t^8 - 32204*ep*mtt^5*mWW*s^3*t^8 - 494751*ep^2*mtt^5*mWW*s^3*t^8 - 2014953*ep^3*mtt^5*mWW*s^3*t^8 - 2997992*ep^4*mtt^5*mWW*s^3*t^8 - 184618*ep^5*mtt^5*mWW*s^3*t^8 + 1843972*ep^6*mtt^5*mWW*s^3*t^8 - 9576*mtt^4*mWW^2*s^3*t^8 - 29064*ep*mtt^4*mWW^2*s^3*t^8 + 558845*ep^2*mtt^4*mWW^2*s^3*t^8 + 3626249*ep^3*mtt^4*mWW^2*s^3*t^8 + 8052198*ep^4*mtt^4*mWW^2*s^3*t^8 + 6277850*ep^5*mtt^4*mWW^2*s^3*t^8 + 571844*ep^6*mtt^4*mWW^2*s^3*t^8 + 16612*mtt^3*mWW^3*s^3*t^8 + 126592*ep*mtt^3*mWW^3*s^3*t^8 - 132979*ep^2*mtt^3*mWW^3*s^3*t^8 - 3248046*ep^3*mtt^3*mWW^3*s^3*t^8 - 10063163*ep^4*mtt^3*mWW^3*s^3*t^8 - 12001470*ep^5*mtt^3*mWW^3*s^3*t^8 - 4765584*ep^6*mtt^3*mWW^3*s^3*t^8 - 12388*mtt^2*mWW^4*s^3*t^8 - 113078*ep*mtt^2*mWW^4*s^3*t^8 - 169229*ep^2*mtt^2*mWW^4*s^3*t^8 + 1192638*ep^3*mtt^2*mWW^4*s^3*t^8 + 5124361*ep^4*mtt^2*mWW^4*s^3*t^8 + 7429094*ep^5*mtt^2*mWW^4*s^3*t^8 + 3705344*ep^6*mtt^2*mWW^4*s^3*t^8 + 3468*mtt*mWW^5*s^3*t^8 + 32460*ep*mtt*mWW^5*s^3*t^8 + 88124*ep^2*mtt*mWW^5*s^3*t^8 - 45339*ep^3*mtt*mWW^5*s^3*t^8 - 592685*ep^4*mtt*mWW^5*s^3*t^8 - 1023088*ep^5*mtt*mWW^5*s^3*t^8 - 582484*ep^6*mtt*mWW^5*s^3*t^8 - 100*mWW^6*s^3*t^8 - 330*ep*mWW^6*s^3*t^8 - 2386*ep^2*mWW^6*s^3*t^8 - 30743*ep^3*mWW^6*s^3*t^8 - 143041*ep^4*mWW^6*s^3*t^8 - 251624*ep^5*mWW^6*s^3*t^8 - 146500*ep^6*mWW^6*s^3*t^8 - 10752*ep*mtt^5*s^4*t^8 - 62549*ep^2*mtt^5*s^4*t^8 + 252*ep^3*mtt^5*s^4*t^8 + 599999*ep^4*mtt^5*s^4*t^8 + 1365170*ep^5*mtt^5*s^4*t^8 + 879320*ep^6*mtt^5*s^4*t^8 + 40*mtt^4*mWW*s^4*t^8 + 28334*ep*mtt^4*mWW*s^4*t^8 + 180549*ep^2*mtt^4*mWW*s^4*t^8 - 60684*ep^3*mtt^4*mWW*s^4*t^8 - 2355847*ep^4*mtt^4*mWW*s^4*t^8 - 5584192*ep^5*mtt^4*mWW*s^4*t^8 - 3860756*ep^6*mtt^4*mWW*s^4*t^8 + 1992*mtt^3*mWW^2*s^4*t^8 - 10195*ep*mtt^3*mWW^2*s^4*t^8 - 250794*ep^2*mtt^3*mWW^2*s^4*t^8 - 694161*ep^3*mtt^3*mWW^2*s^4*t^8 + 512364*ep^4*mtt^3*mWW^2*s^4*t^8 + 4065900*ep^5*mtt^3*mWW^2*s^4*t^8 + 3700736*ep^6*mtt^3*mWW^2*s^4*t^8 - 5824*mtt^2*mWW^3*s^4*t^8 - 40101*ep*mtt^2*mWW^3*s^4*t^8 + 107477*ep^2*mtt^2*mWW^3*s^4*t^8 + 1175438*ep^3*mtt^2*mWW^3*s^4*t^8 + 2675190*ep^4*mtt^2*mWW^3*s^4*t^8 + 1890320*ep^5*mtt^2*mWW^3*s^4*t^8 - 13464*ep^6*mtt^2*mWW^3*s^4*t^8 + 4824*mtt*mWW^4*s^4*t^8 + 42367*ep*mtt*mWW^4*s^4*t^8 + 46907*ep^2*mtt*mWW^4*s^4*t^8 - 490007*ep^3*mtt*mWW^4*s^4*t^8 - 1839363*ep^4*mtt*mWW^4*s^4*t^8 - 2437326*ep^5*mtt*mWW^4*s^4*t^8 - 1114104*ep^6*mtt*mWW^4*s^4*t^8 - 1032*mWW^5*s^4*t^8 - 9653*ep*mWW^5*s^4*t^8 - 25118*ep^2*mWW^5*s^4*t^8 + 33882*ep^3*mWW^5*s^4*t^8 + 280649*ep^4*mWW^5*s^4*t^8 + 502560*ep^5*mWW^5*s^4*t^8 + 295372*ep^6*mWW^5*s^4*t^8 + 2002*ep*mtt^4*s^5*t^8 - 3396*ep^2*mtt^4*s^5*t^8 - 119306*ep^3*mtt^4*s^5*t^8 - 417252*ep^4*mtt^4*s^5*t^8 - 545816*ep^5*mtt^4*s^5*t^8 - 223392*ep^6*mtt^4*s^5*t^8 - 448*mtt^3*mWW*s^5*t^8 - 7004*ep*mtt^3*mWW*s^5*t^8 + 16428*ep^2*mtt^3*mWW*s^5*t^8 + 446390*ep^3*mtt^3*mWW*s^5*t^8 + 1723312*ep^4*mtt^3*mWW*s^5*t^8 + 2663828*ep^5*mtt^3*mWW*s^5*t^8 + 1437464*ep^6*mtt^3*mWW*s^5*t^8 + 592*mtt^2*mWW^2*s^5*t^8 + 8950*ep*mtt^2*mWW^2*s^5*t^8 + 36718*ep^2*mtt^2*mWW^2*s^5*t^8 - 140486*ep^3*mtt^2*mWW^2*s^5*t^8 - 1088958*ep^4*mtt^2*mWW^2*s^5*t^8 - 2227472*ep^5*mtt^2*mWW^2*s^5*t^8 - 1444376*ep^6*mtt^2*mWW^2*s^5*t^8 + 736*mtt*mWW^3*s^5*t^8 + 2476*ep*mtt*mWW^3*s^5*t^8 - 43482*ep^2*mtt*mWW^3*s^5*t^8 - 211736*ep^3*mtt*mWW^3*s^5*t^8 - 218272*ep^4*mtt*mWW^3*s^5*t^8 + 261028*ep^5*mtt*mWW^3*s^5*t^8 + 382056*ep^6*mtt*mWW^3*s^5*t^8 - 880*mWW^4*s^5*t^8 - 6424*ep*mWW^4*s^5*t^8 - 820*ep^2*mWW^4*s^5*t^8 + 79618*ep^3*mWW^4*s^5*t^8 + 197298*ep^4*mWW^4*s^5*t^8 + 153520*ep^5*mWW^4*s^5*t^8 + 22584*ep^6*mWW^4*s^5*t^8 + 644*ep*mtt^3*s^6*t^8 + 7350*ep^2*mtt^3*s^6*t^8 + 28378*ep^3*mtt^3*s^6*t^8 + 37268*ep^4*mtt^3*s^6*t^8 - 8400*ep^5*mtt^3*s^6*t^8 - 35840*ep^6*mtt^3*s^6*t^8 - 1820*ep*mtt^2*mWW*s^6*t^8 - 21574*ep^2*mtt^2*mWW*s^6*t^8 - 95662*ep^3*mtt^2*mWW*s^6*t^8 - 193956*ep^4*mtt^2*mWW*s^6*t^8 - 171360*ep^5*mtt^2*mWW*s^6*t^8 - 45248*ep^6*mtt^2*mWW*s^6*t^8 + 812*ep*mtt*mWW^2*s^6*t^8 + 7812*ep^2*mtt*mWW^2*s^6*t^8 + 27188*ep^3*mtt*mWW^2*s^6*t^8 + 41888*ep^4*mtt*mWW^2*s^6*t^8 + 24752*ep^5*mtt*mWW^2*s^6*t^8 + 448*ep^6*mtt*mWW^2*s^6*t^8 + 364*ep*mWW^3*s^6*t^8 + 4228*ep^2*mWW^3*s^6*t^8 + 18256*ep^3*mWW^3*s^6*t^8 + 36176*ep^4*mWW^3*s^6*t^8 + 32704*ep^5*mWW^3*s^6*t^8 + 10752*ep^6*mWW^3*s^6*t^8 + 1890*ep*mtt^8*t^9 + 23856*ep^2*mtt^8*t^9 + 116130*ep^3*mtt^8*t^9 + 272412*ep^4*mtt^8*t^9 + 308112*ep^5*mtt^8*t^9 + 134400*ep^6*mtt^8*t^9 - 9030*ep*mtt^7*mWW*t^9 - 111972*ep^2*mtt^7*mWW*t^9 - 535710*ep^3*mtt^7*mWW*t^9 - 1236900*ep^4*mtt^7*mWW*t^9 - 1379280*ep^5*mtt^7*mWW*t^9 - 594048*ep^6*mtt^7*mWW*t^9 + 16374*ep*mtt^6*mWW^2*t^9 + 200010*ep^2*mtt^6*mWW^2*t^9 + 942516*ep^3*mtt^6*mWW^2*t^9 + 2145228*ep^4*mtt^6*mWW^2*t^9 + 2360616*ep^5*mtt^6*mWW^2*t^9 + 1004256*ep^6*mtt^6*mWW^2*t^9 - 13134*ep*mtt^5*mWW^3*t^9 - 158286*ep^2*mtt^5*mWW^3*t^9 - 735600*ep^3*mtt^5*mWW^3*t^9 - 1651944*ep^4*mtt^5*mWW^3*t^9 - 1794720*ep^5*mtt^5*mWW^3*t^9 - 754176*ep^6*mtt^5*mWW^3*t^9 + 2961*ep*mtt^4*mWW^4*t^9 + 34932*ep^2*mtt^4*mWW^4*t^9 + 158913*ep^3*mtt^4*mWW^4*t^9 + 349986*ep^4*mtt^4*mWW^4*t^9 + 373536*ep^5*mtt^4*mWW^4*t^9 + 154272*ep^6*mtt^4*mWW^4*t^9 + 1938*ep*mtt^3*mWW^5*t^9 + 23385*ep^2*mtt^3*mWW^5*t^9 + 108423*ep^3*mtt^3*mWW^5*t^9 + 241782*ep^4*mtt^3*mWW^5*t^9 + 259800*ep^5*mtt^3*mWW^5*t^9 + 107712*ep^6*mtt^3*mWW^5*t^9 - 1140*ep*mtt^2*mWW^6*t^9 - 13593*ep^2*mtt^2*mWW^6*t^9 - 62217*ep^3*mtt^2*mWW^6*t^9 - 136878*ep^4*mtt^2*mWW^6*t^9 - 144912*ep^5*mtt^2*mWW^6*t^9 - 59040*ep^6*mtt^2*mWW^6*t^9 + 138*ep*mtt*mWW^7*t^9 + 1629*ep^2*mtt*mWW^7*t^9 + 7347*ep^3*mtt*mWW^7*t^9 + 15822*ep^4*mtt*mWW^7*t^9 + 16248*ep^5*mtt*mWW^7*t^9 + 6336*ep^6*mtt*mWW^7*t^9 + 3*ep*mWW^8*t^9 + 39*ep^2*mWW^8*t^9 + 198*ep^3*mWW^8*t^9 + 492*ep^4*mWW^8*t^9 + 600*ep^5*mWW^8*t^9 + 288*ep^6*mWW^8*t^9 - 5740*ep*mtt^7*s*t^9 - 81060*ep^2*mtt^7*s*t^9 - 425642*ep^3*mtt^7*s*t^9 - 1026354*ep^4*mtt^7*s*t^9 - 1125208*ep^5*mtt^7*s*t^9 - 446656*ep^6*mtt^7*s*t^9 - 532*mtt^6*mWW*s*t^9 + 21235*ep*mtt^6*mWW*s*t^9 + 346918*ep^2*mtt^6*mWW*s*t^9 + 1876189*ep^3*mtt^6*mWW*s*t^9 + 4614600*ep^4*mtt^6*mWW*s*t^9 + 5198156*ep^5*mtt^6*mWW*s*t^9 + 2147824*ep^6*mtt^6*mWW*s*t^9 + 2456*mtt^5*mWW^2*s*t^9 - 21537*ep*mtt^5*mWW^2*s*t^9 - 544355*ep^2*mtt^5*mWW^2*s*t^9 - 3180016*ep^3*mtt^5*mWW^2*s*t^9 - 8145246*ep^4*mtt^5*mWW^2*s*t^9 - 9545300*ep^5*mtt^5*mWW^2*s*t^9 - 4137072*ep^6*mtt^5*mWW^2*s*t^9 - 4372*mtt^4*mWW^3*s*t^9 - 7713*ep*mtt^4*mWW^3*s*t^9 + 347325*ep^2*mtt^4*mWW^3*s*t^9 + 2472190*ep^3*mtt^4*mWW^3*s*t^9 + 6827840*ep^4*mtt^4*mWW^3*s*t^9 + 8448152*ep^5*mtt^4*mWW^3*s*t^9 + 3861728*ep^6*mtt^4*mWW^3*s*t^9 + 3696*mtt^3*mWW^4*s*t^9 + 26295*ep*mtt^3*mWW^4*s*t^9 - 28357*ep^2*mtt^3*mWW^4*s*t^9 - 717776*ep^3*mtt^3*mWW^4*s*t^9 - 2387124*ep^4*mtt^3*mWW^4*s*t^9 - 3216484*ep^5*mtt^3*mWW^4*s*t^9 - 1562960*ep^6*mtt^3*mWW^4*s*t^9 - 1436*mtt^2*mWW^5*s*t^9 - 15078*ep*mtt^2*mWW^5*s*t^9 - 56962*ep^2*mtt^2*mWW^5*s*t^9 - 92606*ep^3*mtt^2*mWW^5*s*t^9 - 52674*ep^4*mtt^2*mWW^5*s*t^9 + 21812*ep^5*mtt^2*mWW^5*s*t^9 + 27504*ep^6*mtt^2*mWW^5*s*t^9 + 184*mtt*mWW^6*s*t^9 + 2578*ep*mtt*mWW^6*s*t^9 + 17382*ep^2*mtt*mWW^6*s*t^9 + 72220*ep^3*mtt*mWW^6*s*t^9 + 178468*ep^4*mtt*mWW^6*s*t^9 + 227240*ep^5*mtt*mWW^6*s*t^9 + 111968*ep^6*mtt*mWW^6*s*t^9 + 4*mWW^7*s*t^9 - 40*ep*mWW^7*s*t^9 - 891*ep^2*mWW^7*s*t^9 - 4559*ep^3*mWW^7*s*t^9 - 9510*ep^4*mWW^7*s*t^9 - 8368*ep^5*mWW^7*s*t^9 - 2336*ep^6*mWW^7*s*t^9 + 7610*ep*mtt^6*s^2*t^9 + 104057*ep^2*mtt^6*s^2*t^9 + 520362*ep^3*mtt^6*s^2*t^9 + 1143405*ep^4*mtt^6*s^2*t^9 + 1023154*ep^5*mtt^6*s^2*t^9 + 255352*ep^6*mtt^6*s^2*t^9 + 1168*mtt^5*mWW*s^2*t^9 - 22263*ep*mtt^5*mWW*s^2*t^9 - 418861*ep^2*mtt^5*mWW*s^2*t^9 - 2232587*ep^3*mtt^5*mWW*s^2*t^9 - 5104793*ep^4*mtt^5*mWW*s^2*t^9 - 4882876*ep^5*mtt^5*mWW*s^2*t^9 - 1442524*ep^6*mtt^5*mWW*s^2*t^9 - 5296*mtt^4*mWW^2*s^2*t^9 + 3653*ep*mtt^4*mWW^2*s^2*t^9 + 601129*ep^2*mtt^4*mWW^2*s^2*t^9 + 3768850*ep^3*mtt^4*mWW^2*s^2*t^9 + 9381730*ep^4*mtt^4*mWW^2*s^2*t^9 + 9963152*ep^5*mtt^4*mWW^2*s^2*t^9 + 3580600*ep^6*mtt^4*mWW^2*s^2*t^9 + 8852*mtt^3*mWW^3*s^2*t^9 + 46295*ep*mtt^3*mWW^3*s^2*t^9 - 316664*ep^2*mtt^3*mWW^3*s^2*t^9 - 2978575*ep^3*mtt^3*mWW^3*s^2*t^9 - 8498406*ep^4*mtt^3*mWW^3*s^2*t^9 - 10182732*ep^5*mtt^3*mWW^3*s^2*t^9 - 4307624*ep^6*mtt^3*mWW^3*s^2*t^9 - 6628*mtt^2*mWW^4*s^2*t^9 - 53521*ep*mtt^2*mWW^4*s^2*t^9 - 16095*ep^2*mtt^2*mWW^4*s^2*t^9 + 980473*ep^3*mtt^2*mWW^4*s^2*t^9 + 3540849*ep^4*mtt^2*mWW^4*s^2*t^9 + 4845606*ep^5*mtt^2*mWW^4*s^2*t^9 + 2332120*ep^6*mtt^2*mWW^4*s^2*t^9 + 2044*mtt*mWW^5*s^2*t^9 + 19476*ep*mtt*mWW^5*s^2*t^9 + 51853*ep^2*mtt*mWW^5*s^2*t^9 - 36194*ep^3*mtt*mWW^5*s^2*t^9 - 388641*ep^4*mtt*mWW^5*s^2*t^9 - 645432*ep^5*mtt*mWW^5*s^2*t^9 - 348124*ep^6*mtt*mWW^5*s^2*t^9 - 140*mWW^6*s^2*t^9 - 1250*ep*mWW^6*s^2*t^9 - 5419*ep^2*mWW^6*s^2*t^9 - 22329*ep^3*mWW^6*s^2*t^9 - 74144*ep^4*mWW^6*s^2*t^9 - 120872*ep^5*mWW^6*s^2*t^9 - 69800*ep^6*mWW^6*s^2*t^9 - 4902*ep*mtt^5*s^3*t^9 - 52095*ep^2*mtt^5*s^3*t^9 - 198776*ep^3*mtt^5*s^3*t^9 - 284373*ep^4*mtt^5*s^3*t^9 + 12042*ep^5*mtt^5*s^3*t^9 + 193144*ep^6*mtt^5*s^3*t^9 - 520*mtt^4*mWW*s^3*t^9 + 15501*ep*mtt^4*mWW*s^3*t^9 + 219411*ep^2*mtt^4*mWW*s^3*t^9 + 911633*ep^3*mtt^4*mWW*s^3*t^9 + 1391219*ep^4*mtt^4*mWW*s^3*t^9 + 141960*ep^5*mtt^4*mWW*s^3*t^9 - 778532*ep^6*mtt^4*mWW*s^3*t^9 + 3004*mtt^3*mWW^2*s^3*t^9 - 5088*ep*mtt^3*mWW^2*s^3*t^9 - 342895*ep^2*mtt^3*mWW^2*s^3*t^9 - 1804667*ep^3*mtt^3*mWW^2*s^3*t^9 - 3495824*ep^4*mtt^3*mWW^2*s^3*t^9 - 2074472*ep^5*mtt^3*mWW^2*s^3*t^9 + 292840*ep^6*mtt^3*mWW^2*s^3*t^9 - 5364*mtt^2*mWW^3*s^3*t^9 - 26926*ep*mtt^2*mWW^3*s^3*t^9 + 191244*ep^2*mtt^2*mWW^3*s^3*t^9 + 1571448*ep^3*mtt^2*mWW^3*s^3*t^9 + 3848820*ep^4*mtt^2*mWW^3*s^3*t^9 + 3634080*ep^5*mtt^2*mWW^3*s^3*t^9 + 977552*ep^6*mtt^2*mWW^3*s^3*t^9 + 3684*mtt*mWW^4*s^3*t^9 + 29126*ep*mtt*mWW^4*s^3*t^9 + 2826*ep^2*mtt*mWW^4*s^3*t^9 - 519649*ep^3*mtt*mWW^4*s^3*t^9 - 1723547*ep^4*mtt*mWW^4*s^3*t^9 - 2160162*ep^5*mtt*mWW^4*s^3*t^9 - 936768*ep^6*mtt*mWW^4*s^3*t^9 - 804*mWW^5*s^3*t^9 - 7711*ep*mWW^5*s^3*t^9 - 19043*ep^2*mWW^5*s^3*t^9 + 34491*ep^3*mWW^5*s^3*t^9 + 243833*ep^4*mWW^5*s^3*t^9 + 415640*ep^5*mWW^5*s^3*t^9 + 234100*ep^6*mWW^5*s^3*t^9 + 442*ep*mtt^4*s^4*t^9 - 1962*ep^2*mtt^4*s^4*t^9 - 37922*ep^3*mtt^4*s^4*t^9 - 139938*ep^4*mtt^4*s^4*t^9 - 220724*ep^5*mtt^4*s^4*t^9 - 116016*ep^6*mtt^4*s^4*t^9 - 112*mtt^3*mWW*s^4*t^9 - 3842*ep*mtt^3*mWW*s^4*t^9 - 18938*ep^2*mtt^3*mWW*s^4*t^9 + 45396*ep^3*mtt^3*mWW*s^4*t^9 + 458022*ep^4*mtt^3*mWW*s^4*t^9 + 1030680*ep^5*mtt^3*mWW*s^4*t^9 + 701272*ep^6*mtt^3*mWW*s^4*t^9 - 256*mtt^2*mWW^2*s^4*t^9 + 5908*ep*mtt^2*mWW^2*s^4*t^9 + 86324*ep^2*mtt^2*mWW^2*s^4*t^9 + 287232*ep^3*mtt^2*mWW^2*s^4*t^9 + 146904*ep^4*mtt^2*mWW^2*s^4*t^9 - 691732*ep^5*mtt^2*mWW^2*s^4*t^9 - 754888*ep^6*mtt^2*mWW^2*s^4*t^9 + 1056*mtt*mWW^3*s^4*t^9 + 1826*ep*mtt*mWW^3*s^4*t^9 - 71382*ep^2*mtt*mWW^3*s^4*t^9 - 372608*ep^3*mtt*mWW^3*s^4*t^9 - 603686*ep^4*mtt*mWW^3*s^4*t^9 - 140712*ep^5*mtt*mWW^3*s^4*t^9 + 238376*ep^6*mtt*mWW^3*s^4*t^9 - 688*mWW^4*s^4*t^9 - 4334*ep*mWW^4*s^4*t^9 + 7782*ep^2*mWW^4*s^4*t^9 + 96142*ep^3*mWW^4*s^4*t^9 + 204362*ep^4*mWW^4*s^4*t^9 + 124632*ep^5*mWW^4*s^4*t^9 - 10376*ep^6*mWW^4*s^4*t^9 + 700*ep*mtt^3*s^5*t^9 + 7224*ep^2*mtt^3*s^5*t^9 + 25928*ep^3*mtt^3*s^5*t^9 + 34468*ep^4*mtt^3*s^5*t^9 + 504*ep^5*mtt^3*s^5*t^9 - 22624*ep^6*mtt^3*s^5*t^9 - 1512*ep*mtt^2*mWW*s^5*t^9 - 16212*ep^2*mtt^2*mWW*s^5*t^9 - 65156*ep^3*mtt^2*mWW*s^5*t^9 - 120680*ep^4*mtt^2*mWW*s^5*t^9 - 95200*ep^5*mtt^2*mWW*s^5*t^9 - 17920*ep^6*mtt^2*mWW*s^5*t^9 + 28*ep*mtt*mWW^2*s^5*t^9 - 938*ep^2*mtt*mWW^2*s^5*t^9 - 8918*ep^3*mtt*mWW^2*s^5*t^9 - 26040*ep^4*mtt*mWW^2*s^5*t^9 - 32984*ep^5*mtt*mWW^2*s^5*t^9 - 17248*ep^6*mtt*mWW^2*s^5*t^9 + 784*ep*mWW^3*s^5*t^9 + 8750*ep^2*mWW^3*s^5*t^9 + 36386*ep^3*mWW^3*s^5*t^9 + 69916*ep^4*mWW^3*s^5*t^9 + 61824*ep^5*mWW^3*s^5*t^9 + 20160*ep^6*mWW^3*s^5*t^9 - 1512*ep*mtt^7*t^10 - 18606*ep^2*mtt^7*t^10 - 87990*ep^3*mtt^7*t^10 - 199836*ep^4*mtt^7*t^10 - 218064*ep^5*mtt^7*t^10 - 91392*ep^6*mtt^7*t^10 + 7014*ep*mtt^6*mWW*t^10 + 85428*ep^2*mtt^6*mWW*t^10 + 399966*ep^3*mtt^6*mWW*t^10 + 900228*ep^4*mtt^6*mWW*t^10 + 974736*ep^5*mtt^6*mWW*t^10 + 405888*ep^6*mtt^6*mWW*t^10 - 12396*ep*mtt^5*mWW^2*t^10 - 149724*ep^2*mtt^5*mWW^2*t^10 - 695232*ep^3*mtt^5*mWW^2*t^10 - 1553124*ep^4*mtt^5*mWW^2*t^10 - 1670712*ep^5*mtt^5*mWW^2*t^10 - 691872*ep^6*mtt^5*mWW^2*t^10 + 9960*ep*mtt^4*mWW^3*t^10 + 119520*ep^2*mtt^4*mWW^3*t^10 + 551448*ep^3*mtt^4*mWW^3*t^10 + 1224924*ep^4*mtt^4*mWW^3*t^10 + 1311240*ep^5*mtt^4*mWW^3*t^10 + 540768*ep^6*mtt^4*mWW^3*t^10 - 2934*ep*mtt^3*mWW^4*t^10 - 35049*ep^2*mtt^3*mWW^4*t^10 - 161139*ep^3*mtt^3*mWW^4*t^10 - 357246*ep^4*mtt^3*mWW^4*t^10 - 382200*ep^5*mtt^3*mWW^4*t^10 - 157632*ep^6*mtt^3*mWW^4*t^10 - 456*ep*mtt^2*mWW^5*t^10 - 5427*ep^2*mtt^2*mWW^5*t^10 - 24651*ep^3*mtt^2*mWW^5*t^10 - 53430*ep^4*mtt^2*mWW^5*t^10 - 55416*ep^5*mtt^2*mWW^5*t^10 - 22080*ep^6*mtt^2*mWW^5*t^10 + 354*ep*mtt*mWW^6*t^10 + 4215*ep^2*mtt*mWW^6*t^10 + 19221*ep^3*mtt*mWW^6*t^10 + 42006*ep^4*mtt*mWW^6*t^10 + 44064*ep^5*mtt*mWW^6*t^10 + 17760*ep^6*mtt*mWW^6*t^10 - 30*ep*mWW^7*t^10 - 357*ep^2*mWW^7*t^10 - 1623*ep^3*mWW^7*t^10 - 3522*ep^4*mWW^7*t^10 - 3648*ep^5*mWW^7*t^10 - 1440*ep^6*mWW^7*t^10 + 3620*ep*mtt^6*s*t^10 + 48668*ep^2*mtt^6*s*t^10 + 243630*ep^3*mtt^6*s*t^10 + 558366*ep^4*mtt^6*s*t^10 + 576136*ep^5*mtt^6*s*t^10 + 210880*ep^6*mtt^6*s*t^10 + 252*mtt^5*mWW*s*t^10 - 14276*ep*mtt^5*mWW*s*t^10 - 210781*ep^2*mtt^5*mWW*s*t^10 - 1070591*ep^3*mtt^5*mWW*s*t^10 - 2477388*ep^4*mtt^5*mWW*s*t^10 - 2603996*ep^5*mtt^5*mWW*s*t^10 - 986480*ep^6*mtt^5*mWW*s*t^10 - 1080*mtt^4*mWW^2*s*t^10 + 18000*ep*mtt^4*mWW^2*s*t^10 + 335550*ep^2*mtt^4*mWW^2*s*t^10 + 1791496*ep^3*mtt^4*mWW^2*s*t^10 + 4272674*ep^4*mtt^4*mWW^2*s*t^10 + 4651028*ep^5*mtt^4*mWW^2*s*t^10 + 1851952*ep^6*mtt^4*mWW^2*s*t^10 + 1768*mtt^3*mWW^3*s*t^10 - 4360*ep*mtt^3*mWW^3*s*t^10 - 227974*ep^2*mtt^3*mWW^3*s*t^10 - 1379696*ep^3*mtt^3*mWW^3*s*t^10 - 3505034*ep^4*mtt^3*mWW^3*s*t^10 - 4037916*ep^5*mtt^3*mWW^3*s*t^10 - 1716688*ep^6*mtt^3*mWW^3*s*t^10 - 1344*mtt^2*mWW^4*s*t^10 - 6778*ep*mtt^2*mWW^4*s*t^10 + 46186*ep^2*mtt^2*mWW^4*s*t^10 + 438320*ep^3*mtt^2*mWW^4*s*t^10 + 1283556*ep^4*mtt^2*mWW^4*s*t^10 + 1623812*ep^5*mtt^2*mWW^4*s*t^10 + 751568*ep^6*mtt^2*mWW^4*s*t^10 + 444*mtt*mWW^5*s*t^10 + 4296*ep*mtt*mWW^5*s*t^10 + 11247*ep^2*mtt*mWW^5*s*t^10 - 12361*ep^3*mtt*mWW^5*s*t^10 - 105962*ep^4*mtt*mWW^5*s*t^10 - 174824*ep^5*mtt*mWW^5*s*t^10 - 93760*ep^6*mtt*mWW^5*s*t^10 - 40*mWW^6*s*t^10 - 502*ep*mWW^6*s*t^10 - 2896*ep^2*mWW^6*s*t^10 - 10798*ep^3*mWW^6*s*t^10 - 26212*ep^4*mWW^6*s*t^10 - 34240*ep^5*mWW^6*s*t^10 - 17472*ep^6*mWW^6*s*t^10 - 2985*ep*mtt^5*s^2*t^10 - 40876*ep^2*mtt^5*s^2*t^10 - 202184*ep^3*mtt^5*s^2*t^10 - 433265*ep^4*mtt^5*s^2*t^10 - 370838*ep^5*mtt^5*s^2*t^10 - 83272*ep^6*mtt^5*s^2*t^10 - 332*mtt^4*mWW*s^2*t^10 + 11616*ep*mtt^4*mWW*s^2*t^10 + 182471*ep^2*mtt^4*mWW*s^2*t^10 + 904803*ep^3*mtt^4*mWW*s^2*t^10 + 1927682*ep^4*mtt^4*mWW*s^2*t^10 + 1669972*ep^5*mtt^4*mWW*s^2*t^10 + 399248*ep^6*mtt^4*mWW*s^2*t^10 + 1452*mtt^3*mWW^2*s^2*t^10 - 11737*ep*mtt^3*mWW^2*s^2*t^10 - 286751*ep^2*mtt^3*mWW^2*s^2*t^10 - 1522960*ep^3*mtt^3*mWW^2*s^2*t^10 - 3371448*ep^4*mtt^3*mWW^2*s^2*t^10 - 3114244*ep^5*mtt^3*mWW^2*s^2*t^10 - 885832*ep^6*mtt^3*mWW^2*s^2*t^10 - 2228*mtt^2*mWW^3*s^2*t^10 - 2785*ep*mtt^2*mWW^3*s^2*t^10 + 179197*ep^2*mtt^2*mWW^3*s^2*t^10 + 1143690*ep^3*mtt^2*mWW^3*s^2*t^10 + 2773450*ep^4*mtt^2*mWW^3*s^2*t^10 + 2854280*ep^5*mtt^2*mWW^3*s^2*t^10 + 995176*ep^6*mtt^2*mWW^3*s^2*t^10 + 1428*mtt*mWW^4*s^2*t^10 + 8966*ep*mtt*mWW^4*s^2*t^10 - 27245*ep^2*mtt*mWW^4*s^2*t^10 - 344696*ep^3*mtt*mWW^4*s^2*t^10 - 1019439*ep^4*mtt*mWW^4*s^2*t^10 - 1240198*ep^5*mtt*mWW^4*s^2*t^10 - 535376*ep^6*mtt*mWW^4*s^2*t^10 - 320*mWW^5*s^2*t^10 - 3075*ep*mWW^5*s^2*t^10 - 6796*ep^2*mWW^5*s^2*t^10 + 21347*ep^3*mWW^5*s^2*t^10 + 123020*ep^4*mWW^5*s^2*t^10 + 201028*ep^5*mWW^5*s^2*t^10 + 110056*ep^6*mWW^5*s^2*t^10 + 477*ep*mtt^4*s^3*t^10 + 7008*ep^2*mtt^4*s^3*t^10 + 34899*ep^3*mtt^4*s^3*t^10 + 66036*ep^4*mtt^4*s^3*t^10 + 28452*ep^5*mtt^4*s^3*t^10 - 14832*ep^6*mtt^4*s^3*t^10 + 48*mtt^3*mWW*s^3*t^10 - 3917*ep*mtt^3*mWW*s^3*t^10 - 52511*ep^2*mtt^3*mWW*s^3*t^10 - 226974*ep^3*mtt^3*mWW*s^3*t^10 - 377046*ep^4*mtt^3*mWW*s^3*t^10 - 128552*ep^5*mtt^3*mWW*s^3*t^10 + 111208*ep^6*mtt^3*mWW*s^3*t^10 - 384*mtt^2*mWW^2*s^3*t^10 + 6177*ep*mtt^2*mWW^2*s^3*t^10 + 106989*ep^2*mtt^2*mWW^2*s^3*t^10 + 482346*ep^3*mtt^2*mWW^2*s^3*t^10 + 846480*ep^4*mtt^2*mWW^2*s^3*t^10 + 434460*ep^5*mtt^2*mWW^2*s^3*t^10 - 100776*ep^6*mtt^2*mWW^2*s^3*t^10 + 656*mtt*mWW^3*s^3*t^10 - 1403*ep*mtt*mWW^3*s^3*t^10 - 73007*ep^2*mtt*mWW^3*s^3*t^10 - 368940*ep^3*mtt*mWW^3*s^3*t^10 - 693418*ep^4*mtt*mWW^3*s^3*t^10 - 434368*ep^5*mtt*mWW^3*s^3*t^10 + 7768*ep^6*mtt*mWW^3*s^3*t^10 - 320*mWW^4*s^3*t^10 - 1334*ep*mWW^4*s^3*t^10 + 11785*ep^2*mWW^4*s^3*t^10 + 81309*ep^3*mWW^4*s^3*t^10 + 167452*ep^4*mWW^4*s^3*t^10 + 114792*ep^5*mWW^4*s^3*t^10 + 5080*ep^6*mWW^4*s^3*t^10 + 404*ep*mtt^3*s^4*t^10 + 3654*ep^2*mtt^3*s^4*t^10 + 11170*ep^3*mtt^3*s^4*t^10 + 11804*ep^4*mtt^3*s^4*t^10 - 3840*ep^5*mtt^3*s^4*t^10 - 11072*ep^6*mtt^3*s^4*t^10 - 412*ep*mtt^2*mWW*s^4*t^10 - 3104*ep^2*mtt^2*mWW*s^4*t^10 - 7228*ep^3*mtt^2*mWW*s^4*t^10 - 4760*ep^4*mtt^2*mWW*s^4*t^10 + 5696*ep^5*mtt^2*mWW*s^4*t^10 + 9088*ep^6*mtt^2*mWW*s^4*t^10 - 916*ep*mtt*mWW^2*s^4*t^10 - 11120*ep^2*mtt*mWW^2*s^4*t^10 - 49504*ep^3*mtt*mWW^2*s^4*t^10 - 99464*ep^4*mtt*mWW^2*s^4*t^10 - 90736*ep^5*mtt*mWW^2*s^4*t^10 - 31040*ep^6*mtt*mWW^2*s^4*t^10 + 924*ep*mWW^3*s^4*t^10 + 10210*ep^2*mWW^3*s^4*t^10 + 41962*ep^3*mWW^3*s^4*t^10 + 79460*ep^4*mWW^3*s^4*t^10 + 68720*ep^5*mWW^3*s^4*t^10 + 21504*ep^6*mWW^3*s^4*t^10 + 828*ep*mtt^6*t^11 + 9888*ep^2*mtt^6*t^11 + 45084*ep^3*mtt^6*t^11 + 97992*ep^4*mtt^6*t^11 + 101472*ep^5*mtt^6*t^11 + 39936*ep^6*mtt^6*t^11 - 3654*ep*mtt^5*mWW*t^11 - 43566*ep^2*mtt^5*mWW*t^11 - 198552*ep^3*mtt^5*mWW*t^11 - 432216*ep^4*mtt^5*mWW*t^11 - 449376*ep^5*mtt^5*mWW*t^11 - 178176*ep^6*mtt^5*mWW*t^11 + 6150*ep*mtt^4*mWW^2*t^11 + 73260*ep^2*mtt^4*mWW^2*t^11 + 333966*ep^3*mtt^4*mWW^2*t^11 + 728496*ep^4*mtt^4*mWW^2*t^11 + 760728*ep^5*mtt^4*mWW^2*t^11 + 303840*ep^6*mtt^4*mWW^2*t^11 - 4764*ep*mtt^3*mWW^3*t^11 - 56766*ep^2*mtt^3*mWW^3*t^11 - 259170*ep^3*mtt^3*mWW^3*t^11 - 567228*ep^4*mtt^3*mWW^3*t^11 - 595584*ep^5*mtt^3*mWW^3*t^11 - 239808*ep^6*mtt^3*mWW^3*t^11 + 1512*ep*mtt^2*mWW^4*t^11 + 18078*ep^2*mtt^2*mWW^4*t^11 + 82974*ep^3*mtt^2*mWW^4*t^11 + 182988*ep^4*mtt^2*mWW^4*t^11 + 194064*ep^5*mtt^2*mWW^4*t^11 + 79104*ep^6*mtt^2*mWW^4*t^11 - 30*ep*mtt*mWW^5*t^11 - 396*ep^2*mtt*mWW^5*t^11 - 2046*ep^3*mtt*mWW^5*t^11 - 5148*ep^4*mtt*mWW^5*t^11 - 6240*ep^5*mtt*mWW^5*t^11 - 2880*ep^6*mtt*mWW^5*t^11 - 42*ep*mWW^6*t^11 - 498*ep^2*mWW^6*t^11 - 2256*ep^3*mWW^6*t^11 - 4884*ep^4*mWW^6*t^11 - 5064*ep^5*mWW^6*t^11 - 2016*ep^6*mWW^6*t^11 - 1450*ep*mtt^5*s*t^11 - 18554*ep^2*mtt^5*s*t^11 - 88144*ep^3*mtt^5*s*t^11 - 190296*ep^4*mtt^5*s*t^11 - 182004*ep^5*mtt^5*s*t^11 - 59472*ep^6*mtt^5*s*t^11 - 68*mtt^4*mWW*s*t^11 + 5920*ep*mtt^4*mWW*s*t^11 + 79801*ep^2*mtt^4*mWW*s*t^11 + 380167*ep^3*mtt^4*mWW*s*t^11 + 822246*ep^4*mtt^4*mWW*s*t^11 + 795376*ep^5*mtt^4*mWW*s*t^11 + 267808*ep^6*mtt^4*mWW*s*t^11 + 256*mtt^3*mWW^2*s*t^11 - 8285*ep*mtt^3*mWW^2*s*t^11 - 124749*ep^2*mtt^3*mWW^2*s*t^11 - 609946*ep^3*mtt^3*mWW^2*s*t^11 - 1344040*ep^4*mtt^3*mWW^2*s*t^11 - 1335832*ep^5*mtt^3*mWW^2*s*t^11 - 471904*ep^6*mtt^3*mWW^2*s*t^11 - 360*mtt^2*mWW^3*s*t^11 + 4165*ep*mtt^2*mWW^3*s*t^11 + 83999*ep^2*mtt^2*mWW^3*s*t^11 + 439936*ep^3*mtt^2*mWW^3*s*t^11 + 1014612*ep^4*mtt^2*mWW^3*s*t^11 + 1061328*ep^5*mtt^2*mWW^3*s*t^11 + 403200*ep^6*mtt^2*mWW^3*s*t^11 + 224*mtt*mWW^4*s*t^11 + 95*ep*mtt*mWW^4*s*t^11 - 20185*ep^2*mtt*mWW^4*s*t^11 - 129982*ep^3*mtt*mWW^4*s*t^11 - 334608*ep^4*mtt*mWW^4*s*t^11 - 386644*ep^5*mtt*mWW^4*s*t^11 - 164560*ep^6*mtt*mWW^4*s*t^11 - 52*mWW^5*s*t^11 - 445*ep*mWW^5*s*t^11 - 312*ep^2*mWW^5*s*t^11 + 7969*ep^3*mWW^5*s*t^11 + 32086*ep^4*mWW^5*s*t^11 + 47776*ep^5*mWW^5*s*t^11 + 24928*ep^6*mWW^5*s*t^11 + 637*ep*mtt^4*s^2*t^11 + 8776*ep^2*mtt^4*s^2*t^11 + 42917*ep^3*mtt^4*s^2*t^11 + 89594*ep^4*mtt^4*s^2*t^11 + 74316*ep^5*mtt^4*s^2*t^11 + 16080*ep^6*mtt^4*s^2*t^11 + 40*mtt^3*mWW*s^2*t^11 - 3231*ep*mtt^3*mWW*s^2*t^11 - 43755*ep^2*mtt^3*mWW*s^2*t^11 - 201992*ep^3*mtt^3*mWW*s^2*t^11 - 402004*ep^4*mtt^3*mWW*s^2*t^11 - 320496*ep^5*mtt^3*mWW*s^2*t^11 - 64304*ep^6*mtt^3*mWW*s^2*t^11 - 160*mtt^2*mWW^2*s^2*t^11 + 4807*ep*mtt^2*mWW^2*s^2*t^11 + 71105*ep^2*mtt^2*mWW^2*s^2*t^11 + 327204*ep^3*mtt^2*mWW^2*s^2*t^11 + 644026*ep^4*mtt^2*mWW^2*s^2*t^11 + 511244*ep^5*mtt^2*mWW^2*s^2*t^11 + 103840*ep^6*mtt^2*mWW^2*s^2*t^11 + 200*mtt*mWW^3*s^2*t^11 - 2337*ep*mtt*mWW^3*s^2*t^11 - 44495*ep^2*mtt*mWW^3*s^2*t^11 - 213086*ep^3*mtt*mWW^3*s^2*t^11 - 425140*ep^4*mtt*mWW^3*s^2*t^11 - 341992*ep^5*mtt*mWW^3*s^2*t^11 - 72176*ep^6*mtt*mWW^3*s^2*t^11 - 80*mWW^4*s^2*t^11 + 124*ep*mWW^4*s^2*t^11 + 8369*ep^2*mWW^4*s^2*t^11 + 44957*ep^3*mWW^4*s^2*t^11 + 93524*ep^4*mWW^4*s^2*t^11 + 76928*ep^5*mWW^4*s^2*t^11 + 16560*ep^6*mWW^4*s^2*t^11 + 70*ep*mtt^3*s^3*t^11 + 246*ep^2*mtt^3*s^3*t^11 - 1120*ep^3*mtt^3*s^3*t^11 - 5792*ep^4*mtt^3*s^3*t^11 - 8592*ep^5*mtt^3*s^3*t^11 - 4672*ep^6*mtt^3*s^3*t^11 + 344*ep*mtt^2*mWW*s^3*t^11 + 4798*ep^2*mtt^2*mWW*s^3*t^11 + 23350*ep^3*mtt^2*mWW*s^3*t^11 + 48852*ep^4*mtt^2*mWW*s^3*t^11 + 44448*ep^5*mtt^2*mWW*s^3*t^11 + 14528*ep^6*mtt^2*mWW*s^3*t^11 - 1070*ep*mtt*mWW^2*s^3*t^11 - 12300*ep^2*mtt*mWW^2*s^3*t^11 - 52070*ep^3*mtt*mWW^2*s^3*t^11 - 99524*ep^4*mtt*mWW^2*s^3*t^11 - 84464*ep^5*mtt*mWW^2*s^3*t^11 - 24832*ep^6*mtt*mWW^2*s^3*t^11 + 656*ep*mWW^3*s^3*t^11 + 7208*ep^2*mWW^3*s^3*t^11 + 29360*ep^3*mWW^3*s^3*t^11 + 54736*ep^4*mWW^3*s^3*t^11 + 45920*ep^5*mWW^3*s^3*t^11 + 13440*ep^6*mWW^3*s^3*t^11 - 297*ep*mtt^5*t^12 - 3423*ep^2*mtt^5*t^12 - 14892*ep^3*mtt^5*t^12 - 30420*ep^4*mtt^5*t^12 - 28992*ep^5*mtt^5*t^12 - 10176*ep^6*mtt^5*t^12 + 1212*ep*mtt^4*mWW*t^12 + 14064*ep^2*mtt^4*mWW*t^12 + 61818*ep^3*mtt^4*mWW*t^12 + 128256*ep^4*mtt^4*mWW*t^12 + 125160*ep^5*mtt^4*mWW*t^12 + 45600*ep^6*mtt^4*mWW*t^12 - 1878*ep*mtt^3*mWW^2*t^12 - 21948*ep^2*mtt^3*mWW^2*t^12 - 97488*ep^3*mtt^3*mWW^2*t^12 - 205392*ep^4*mtt^3*mWW^2*t^12 - 204960*ep^5*mtt^3*mWW^2*t^12 - 77184*ep^6*mtt^3*mWW^2*t^12 + 1332*ep*mtt^2*mWW^3*t^12 + 15690*ep^2*mtt^2*mWW^3*t^12 + 70476*ep^3*mtt^2*mWW^3*t^12 + 150840*ep^4*mtt^2*mWW^3*t^12 + 153840*ep^5*mtt^2*mWW^3*t^12 + 59712*ep^6*mtt^2*mWW^3*t^12 - 393*ep*mtt*mWW^4*t^12 - 4677*ep^2*mtt*mWW^4*t^12 - 21300*ep^3*mtt*mWW^4*t^12 - 46428*ep^4*mtt*mWW^4*t^12 - 48480*ep^5*mtt*mWW^4*t^12 - 19392*ep^6*mtt*mWW^4*t^12 + 24*ep*mWW^5*t^12 + 294*ep^2*mWW^5*t^12 + 1386*ep^3*mWW^5*t^12 + 3144*ep^4*mWW^5*t^12 + 3432*ep^5*mWW^5*t^12 + 1440*ep^6*mWW^5*t^12 + 335*ep*mtt^4*s*t^12 + 4059*ep^2*mtt^4*s*t^12 + 18091*ep^3*mtt^4*s*t^12 + 36045*ep^4*mtt^4*s*t^12 + 30782*ep^5*mtt^4*s*t^12 + 8168*ep^6*mtt^4*s*t^12 + 8*mtt^3*mWW*s*t^12 - 1367*ep*mtt^3*mWW*s*t^12 - 16823*ep^2*mtt^3*mWW*s*t^12 - 74519*ep^3*mtt^3*mWW*s*t^12 - 148233*ep^4*mtt^3*mWW*s*t^12 - 128026*ep^5*mtt^3*mWW*s*t^12 - 35480*ep^6*mtt^3*mWW*s*t^12 - 24*mtt^2*mWW^2*s*t^12 + 1929*ep*mtt^2*mWW^2*s*t^12 + 24519*ep^2*mtt^2*mWW^2*s*t^12 + 109257*ep^3*mtt^2*mWW^2*s*t^12 + 218943*ep^4*mtt^2*mWW^2*s*t^12 + 192414*ep^5*mtt^2*mWW^2*s*t^12 + 55752*ep^6*mtt^2*mWW^2*s*t^12 + 24*mtt*mWW^3*s*t^12 - 1097*ep*mtt*mWW^3*s*t^12 - 14805*ep^2*mtt*mWW^3*s*t^12 - 67321*ep^3*mtt*mWW^3*s*t^12 - 137367*ep^4*mtt*mWW^3*s*t^12 - 123878*ep^5*mtt*mWW^3*s*t^12 - 37736*ep^6*mtt*mWW^3*s*t^12 - 8*mWW^4*s*t^12 + 200*ep*mWW^4*s*t^12 + 3050*ep^2*mWW^4*s*t^12 + 14492*ep^3*mWW^4*s*t^12 + 30612*ep^4*mWW^4*s*t^12 + 28708*ep^5*mWW^4*s*t^12 + 9296*ep^6*mWW^4*s*t^12 - 54*ep*mtt^3*s^2*t^12 - 755*ep^2*mtt^3*s^2*t^12 - 3637*ep^3*mtt^3*s^2*t^12 - 7350*ep^4*mtt^3*s^2*t^12 - 6080*ep^5*mtt^3*s^2*t^12 - 1504*ep^6*mtt^3*s^2*t^12 + 362*ep*mtt^2*mWW*s^2*t^12 + 4278*ep^2*mtt^2*mWW*s^2*t^12 + 18362*ep^3*mtt^2*mWW*s^2*t^12 + 34672*ep^4*mtt^2*mWW*s^2*t^12 + 27704*ep^5*mtt^2*mWW*s^2*t^12 + 6752*ep^6*mtt^2*mWW*s^2*t^12 - 586*ep*mtt*mWW^2*s^2*t^12 - 6555*ep^2*mtt*mWW^2*s^2*t^12 - 26917*ep^3*mtt*mWW^2*s^2*t^12 - 49514*ep^4*mtt*mWW^2*s^2*t^12 - 39352*ep^5*mtt*mWW^2*s^2*t^12 - 9856*ep^6*mtt*mWW^2*s^2*t^12 + 278*ep*mWW^3*s^2*t^12 + 3032*ep^2*mWW^3*s^2*t^12 + 12192*ep^3*mWW^3*s^2*t^12 + 22192*ep^4*mWW^3*s^2*t^12 + 17728*ep^5*mWW^3*s^2*t^12 + 4608*ep^6*mWW^3*s^2*t^12 + 63*ep*mtt^4*t^13 + 696*ep^2*mtt^4*t^13 + 2847*ep^3*mtt^4*t^13 + 5298*ep^4*mtt^4*t^13 + 4344*ep^5*mtt^4*t^13 + 1152*ep^6*mtt^4*t^13 - 228*ep*mtt^3*mWW*t^13 - 2547*ep^2*mtt^3*mWW*t^13 - 10599*ep^3*mtt^3*mWW*t^13 - 20286*ep^4*mtt^3*mWW*t^13 - 17496*ep^5*mtt^3*mWW*t^13 - 5184*ep^6*mtt^3*mWW*t^13 + 306*ep*mtt^2*mWW^2*t^13 + 3465*ep^2*mtt^2*mWW^2*t^13 + 14715*ep^3*mtt^2*mWW^2*t^13 + 29070*ep^4*mtt^2*mWW^2*t^13 + 26424*ep^5*mtt^2*mWW^2*t^13 + 8640*ep^6*mtt^2*mWW^2*t^13 - 180*ep*mtt*mWW^3*t^13 - 2073*ep^2*mtt*mWW^3*t^13 - 9021*ep^3*mtt*mWW^3*t^13 - 18474*ep^4*mtt*mWW^3*t^13 - 17736*ep^5*mtt*mWW^3*t^13 - 6336*ep^6*mtt*mWW^3*t^13 + 39*ep*mWW^4*t^13 + 459*ep^2*mWW^4*t^13 + 2058*ep^3*mWW^4*t^13 + 4392*ep^4*mWW^4*t^13 + 4464*ep^5*mWW^4*t^13 + 1728*ep^6*mWW^4*t^13 - 34*ep*mtt^3*s*t^13 - 386*ep^2*mtt^3*s*t^13 - 1578*ep^3*mtt^3*s*t^13 - 2770*ep^4*mtt^3*s*t^13 - 1892*ep^5*mtt^3*s*t^13 - 240*ep^6*mtt^3*s*t^13 + 132*ep*mtt^2*mWW*s*t^13 + 1461*ep^2*mtt^2*mWW*s*t^13 + 5865*ep^3*mtt^2*mWW*s*t^13 + 10266*ep^4*mtt^2*mWW*s*t^13 + 7224*ep^5*mtt^2*mWW*s*t^13 + 1152*ep^6*mtt^2*mWW*s*t^13 - 162*ep*mtt*mWW^2*s*t^13 - 1764*ep^2*mtt*mWW^2*s*t^13 - 6996*ep^3*mtt*mWW^2*s*t^13 - 12222*ep^4*mtt*mWW^2*s*t^13 - 8772*ep^5*mtt*mWW^2*s*t^13 - 1584*ep^6*mtt*mWW^2*s*t^13 + 64*ep*mWW^3*s*t^13 + 689*ep^2*mWW^3*s*t^13 + 2709*ep^3*mWW^3*s*t^13 + 4726*ep^4*mWW^3*s*t^13 + 3440*ep^5*mWW^3*s*t^13 + 672*ep^6*mWW^3*s*t^13 - 6*ep*mtt^3*t^14 - 63*ep^2*mtt^3*t^14 - 237*ep^3*mtt^3*t^14 - 378*ep^4*mtt^3*t^14 - 216*ep^5*mtt^3*t^14 + 18*ep*mtt^2*mWW*t^14 + 189*ep^2*mtt^2*mWW*t^14 + 711*ep^3*mtt^2*mWW*t^14 + 1134*ep^4*mtt^2*mWW*t^14 + 648*ep^5*mtt^2*mWW*t^14 - 18*ep*mtt*mWW^2*t^14 - 189*ep^2*mtt*mWW^2*t^14 - 711*ep^3*mtt*mWW^2*t^14 - 1134*ep^4*mtt*mWW^2*t^14 - 648*ep^5*mtt*mWW^2*t^14 + 6*ep*mWW^3*t^14 + 63*ep^2*mWW^3*t^14 + 237*ep^3*mWW^3*t^14 + 378*ep^4*mWW^3*t^14 + 216*ep^5*mWW^3*t^14)/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t^2*(s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-10*ep*mtt^9*mWW^2*s^4 - 50*ep^2*mtt^9*mWW^2*s^4 - 80*ep^3*mtt^9*mWW^2*s^4 - 40*ep^4*mtt^9*mWW^2*s^4 + 22*ep*mtt^8*mWW^3*s^4 + 70*ep^2*mtt^8*mWW^3*s^4 - 24*ep^3*mtt^8*mWW^3*s^4 - 232*ep^4*mtt^8*mWW^3*s^4 - 160*ep^5*mtt^8*mWW^3*s^4 + 6*ep*mtt^7*mWW^4*s^4 + 158*ep^2*mtt^7*mWW^4*s^4 + 688*ep^3*mtt^7*mWW^4*s^4 + 1048*ep^4*mtt^7*mWW^4*s^4 + 512*ep^5*mtt^7*mWW^4*s^4 - 42*ep*mtt^6*mWW^5*s^4 - 314*ep^2*mtt^6*mWW^5*s^4 - 856*ep^3*mtt^6*mWW^5*s^4 - 1000*ep^4*mtt^6*mWW^5*s^4 - 416*ep^5*mtt^6*mWW^5*s^4 + 18*ep*mtt^5*mWW^6*s^4 + 26*ep^2*mtt^5*mWW^6*s^4 - 176*ep^3*mtt^5*mWW^6*s^4 - 440*ep^4*mtt^5*mWW^6*s^4 - 256*ep^5*mtt^5*mWW^6*s^4 + 18*ep*mtt^4*mWW^7*s^4 + 226*ep^2*mtt^4*mWW^7*s^4 + 824*ep^3*mtt^4*mWW^7*s^4 + 1160*ep^4*mtt^4*mWW^7*s^4 + 544*ep^5*mtt^4*mWW^7*s^4 - 14*ep*mtt^3*mWW^8*s^4 - 134*ep^2*mtt^3*mWW^8*s^4 - 432*ep^3*mtt^3*mWW^8*s^4 - 568*ep^4*mtt^3*mWW^8*s^4 - 256*ep^5*mtt^3*mWW^8*s^4 + 2*ep*mtt^2*mWW^9*s^4 + 18*ep^2*mtt^2*mWW^9*s^4 + 56*ep^3*mtt^2*mWW^9*s^4 + 72*ep^4*mtt^2*mWW^9*s^4 + 32*ep^5*mtt^2*mWW^9*s^4 + 50*ep*mtt^8*mWW^2*s^5 + 250*ep^2*mtt^8*mWW^2*s^5 + 400*ep^3*mtt^8*mWW^2*s^5 + 200*ep^4*mtt^8*mWW^2*s^5 - 78*ep*mtt^7*mWW^3*s^5 - 190*ep^2*mtt^7*mWW^3*s^5 + 376*ep^3*mtt^7*mWW^3*s^5 + 1288*ep^4*mtt^7*mWW^3*s^5 + 800*ep^5*mtt^7*mWW^3*s^5 - 70*ep*mtt^6*mWW^4*s^5 - 862*ep^2*mtt^6*mWW^4*s^5 - 3120*ep^3*mtt^6*mWW^4*s^5 - 4376*ep^4*mtt^6*mWW^4*s^5 - 2048*ep^5*mtt^6*mWW^4*s^5 + 154*ep*mtt^5*mWW^5*s^5 + 1002*ep^2*mtt^5*mWW^5*s^5 + 2392*ep^3*mtt^5*mWW^5*s^5 + 2472*ep^4*mtt^5*mWW^5*s^5 + 928*ep^5*mtt^5*mWW^5*s^5 - 10*ep*mtt^4*mWW^6*s^5 + 334*ep^2*mtt^4*mWW^6*s^5 + 1840*ep^3*mtt^4*mWW^6*s^5 + 3032*ep^4*mtt^4*mWW^6*s^5 + 1536*ep^5*mtt^4*mWW^6*s^5 - 74*ep*mtt^3*mWW^7*s^5 - 794*ep^2*mtt^3*mWW^7*s^5 - 2712*ep^3*mtt^3*mWW^7*s^5 - 3688*ep^4*mtt^3*mWW^7*s^5 - 1696*ep^5*mtt^3*mWW^7*s^5 + 30*ep*mtt^2*mWW^8*s^5 + 278*ep^2*mtt^2*mWW^8*s^5 + 880*ep^3*mtt^2*mWW^8*s^5 + 1144*ep^4*mtt^2*mWW^8*s^5 + 512*ep^5*mtt^2*mWW^8*s^5 - 2*ep*mtt*mWW^9*s^5 - 18*ep^2*mtt*mWW^9*s^5 - 56*ep^3*mtt*mWW^9*s^5 - 72*ep^4*mtt*mWW^9*s^5 - 32*ep^5*mtt*mWW^9*s^5 - 100*ep*mtt^7*mWW^2*s^6 - 500*ep^2*mtt^7*mWW^2*s^6 - 800*ep^3*mtt^7*mWW^2*s^6 - 400*ep^4*mtt^7*mWW^2*s^6 + 92*ep*mtt^6*mWW^3*s^6 + 60*ep^2*mtt^6*mWW^3*s^6 - 1264*ep^3*mtt^6*mWW^3*s^6 - 2832*ep^4*mtt^6*mWW^3*s^6 - 1600*ep^5*mtt^6*mWW^3*s^6 + 184*ep*mtt^5*mWW^4*s^6 + 1688*ep^2*mtt^5*mWW^4*s^6 + 5312*ep^3*mtt^5*mWW^4*s^6 + 6880*ep^4*mtt^5*mWW^4*s^6 + 3072*ep^5*mtt^5*mWW^4*s^6 - 184*ep*mtt^4*mWW^5*s^6 - 952*ep^2*mtt^4*mWW^5*s^6 - 1632*ep^3*mtt^4*mWW^5*s^6 - 992*ep^4*mtt^4*mWW^5*s^6 - 128*ep^5*mtt^4*mWW^5*s^6 - 68*ep*mtt^3*mWW^6*s^6 - 1044*ep^2*mtt^3*mWW^6*s^6 - 4064*ep^3*mtt^3*mWW^6*s^6 - 5904*ep^4*mtt^3*mWW^6*s^6 - 2816*ep^5*mtt^3*mWW^6*s^6 + 92*ep*mtt^2*mWW^7*s^6 + 892*ep^2*mtt^2*mWW^7*s^6 + 2896*ep^3*mtt^2*mWW^7*s^6 + 3824*ep^4*mtt^2*mWW^7*s^6 + 1728*ep^5*mtt^2*mWW^7*s^6 - 16*ep*mtt*mWW^8*s^6 - 144*ep^2*mtt*mWW^8*s^6 - 448*ep^3*mtt*mWW^8*s^6 - 576*ep^4*mtt*mWW^8*s^6 - 256*ep^5*mtt*mWW^8*s^6 + 100*ep*mtt^6*mWW^2*s^7 + 500*ep^2*mtt^6*mWW^2*s^7 + 800*ep^3*mtt^6*mWW^2*s^7 + 400*ep^4*mtt^6*mWW^2*s^7 - 28*ep*mtt^5*mWW^3*s^7 + 260*ep^2*mtt^5*mWW^3*s^7 + 1776*ep^3*mtt^5*mWW^3*s^7 + 3088*ep^4*mtt^5*mWW^3*s^7 + 1600*ep^5*mtt^5*mWW^3*s^7 - 192*ep*mtt^4*mWW^4*s^7 - 1472*ep^2*mtt^4*mWW^4*s^7 - 4096*ep^3*mtt^4*mWW^4*s^7 - 4864*ep^4*mtt^4*mWW^4*s^7 - 2048*ep^5*mtt^4*mWW^4*s^7 + 64*ep*mtt^3*mWW^5*s^7 + 64*ep^2*mtt^3*mWW^5*s^7 - 768*ep^3*mtt^3*mWW^5*s^7 - 1792*ep^4*mtt^3*mWW^5*s^7 - 1024*ep^5*mtt^3*mWW^5*s^7 + 92*ep*mtt^2*mWW^6*s^7 + 972*ep^2*mtt^2*mWW^6*s^7 + 3296*ep^3*mtt^2*mWW^6*s^7 + 4464*ep^4*mtt^2*mWW^6*s^7 + 2048*ep^5*mtt^2*mWW^6*s^7 - 36*ep*mtt*mWW^7*s^7 - 324*ep^2*mtt*mWW^7*s^7 - 1008*ep^3*mtt*mWW^7*s^7 - 1296*ep^4*mtt*mWW^7*s^7 - 576*ep^5*mtt*mWW^7*s^7 - 50*ep*mtt^5*mWW^2*s^8 - 250*ep^2*mtt^5*mWW^2*s^8 - 400*ep^3*mtt^5*mWW^2*s^8 - 200*ep^4*mtt^5*mWW^2*s^8 - 18*ep*mtt^4*mWW^3*s^8 - 290*ep^2*mtt^4*mWW^3*s^8 - 1144*ep^3*mtt^4*mWW^3*s^8 - 1672*ep^4*mtt^4*mWW^3*s^8 - 800*ep^5*mtt^4*mWW^3*s^8 + 82*ep*mtt^3*mWW^4*s^8 + 538*ep^2*mtt^3*mWW^4*s^8 + 1296*ep^3*mtt^3*mWW^4*s^8 + 1352*ep^4*mtt^3*mWW^4*s^8 + 512*ep^5*mtt^3*mWW^4*s^8 + 18*ep*mtt^2*mWW^5*s^8 + 290*ep^2*mtt^2*mWW^5*s^8 + 1144*ep^3*mtt^2*mWW^5*s^8 + 1672*ep^4*mtt^2*mWW^5*s^8 + 800*ep^5*mtt^2*mWW^5*s^8 - 32*ep*mtt*mWW^6*s^8 - 288*ep^2*mtt*mWW^6*s^8 - 896*ep^3*mtt*mWW^6*s^8 - 1152*ep^4*mtt*mWW^6*s^8 - 512*ep^5*mtt*mWW^6*s^8 + 10*ep*mtt^4*mWW^2*s^9 + 50*ep^2*mtt^4*mWW^2*s^9 + 80*ep^3*mtt^4*mWW^2*s^9 + 40*ep^4*mtt^4*mWW^2*s^9 + 10*ep*mtt^3*mWW^3*s^9 + 90*ep^2*mtt^3*mWW^3*s^9 + 280*ep^3*mtt^3*mWW^3*s^9 + 360*ep^4*mtt^3*mWW^3*s^9 + 160*ep^5*mtt^3*mWW^3*s^9 - 10*ep*mtt^2*mWW^4*s^9 - 50*ep^2*mtt^2*mWW^4*s^9 - 80*ep^3*mtt^2*mWW^4*s^9 - 40*ep^4*mtt^2*mWW^4*s^9 - 10*ep*mtt*mWW^5*s^9 - 90*ep^2*mtt*mWW^5*s^9 - 280*ep^3*mtt*mWW^5*s^9 - 360*ep^4*mtt*mWW^5*s^9 - 160*ep^5*mtt*mWW^5*s^9 + 3*mtt^11*mWW*s^2*t + 33*ep*mtt^11*mWW*s^2*t + 132*ep^2*mtt^11*mWW*s^2*t + 228*ep^3*mtt^11*mWW*s^2*t + 144*ep^4*mtt^11*mWW*s^2*t - 15*mtt^10*mWW^2*s^2*t - 159*ep*mtt^10*mWW^2*s^2*t - 600*ep^2*mtt^10*mWW^2*s^2*t - 924*ep^3*mtt^10*mWW^2*s^2*t - 384*ep^4*mtt^10*mWW^2*s^2*t + 192*ep^5*mtt^10*mWW^2*s^2*t + 27*mtt^9*mWW^3*s^2*t + 267*ep*mtt^9*mWW^3*s^2*t + 882*ep^2*mtt^9*mWW^3*s^2*t + 924*ep^3*mtt^9*mWW^3*s^2*t - 504*ep^4*mtt^9*mWW^3*s^2*t - 1056*ep^5*mtt^9*mWW^3*s^2*t - 15*mtt^8*mWW^4*s^2*t - 105*ep*mtt^8*mWW^4*s^2*t - 30*ep^2*mtt^8*mWW^4*s^2*t + 1260*ep^3*mtt^8*mWW^4*s^2*t + 3240*ep^4*mtt^8*mWW^4*s^2*t + 2400*ep^5*mtt^8*mWW^4*s^2*t - 15*mtt^7*mWW^5*s^2*t - 225*ep*mtt^7*mWW^5*s^2*t - 1320*ep^2*mtt^7*mWW^5*s^2*t - 3780*ep^3*mtt^7*mWW^5*s^2*t - 5280*ep^4*mtt^7*mWW^5*s^2*t - 2880*ep^5*mtt^7*mWW^5*s^2*t + 27*mtt^6*mWW^6*s^2*t + 327*ep*mtt^6*mWW^6*s^2*t + 1548*ep^2*mtt^6*mWW^6*s^2*t + 3612*ep^3*mtt^6*mWW^6*s^2*t + 4176*ep^4*mtt^6*mWW^6*s^2*t + 1920*ep^5*mtt^6*mWW^6*s^2*t - 15*mtt^5*mWW^7*s^2*t - 171*ep*mtt^5*mWW^7*s^2*t - 750*ep^2*mtt^5*mWW^7*s^2*t - 1596*ep^3*mtt^5*mWW^7*s^2*t - 1656*ep^4*mtt^5*mWW^7*s^2*t - 672*ep^5*mtt^5*mWW^7*s^2*t + 3*mtt^4*mWW^8*s^2*t + 33*ep*mtt^4*mWW^8*s^2*t + 138*ep^2*mtt^4*mWW^8*s^2*t + 276*ep^3*mtt^4*mWW^8*s^2*t + 264*ep^4*mtt^4*mWW^8*s^2*t + 96*ep^5*mtt^4*mWW^8*s^2*t - 17*mtt^10*mWW*s^3*t - 199*ep*mtt^10*mWW*s^3*t - 887*ep^2*mtt^10*mWW*s^3*t - 1901*ep^3*mtt^10*mWW*s^3*t - 1988*ep^4*mtt^10*mWW*s^3*t - 828*ep^5*mtt^10*mWW*s^3*t + 69*mtt^9*mWW^2*s^3*t + 735*ep*mtt^9*mWW^2*s^3*t + 2878*ep^2*mtt^9*mWW^2*s^3*t + 5066*ep^3*mtt^9*mWW^2*s^3*t + 3812*ep^4*mtt^9*mWW^2*s^3*t + 832*ep^5*mtt^9*mWW^2*s^3*t - 89*mtt^8*mWW^3*s^3*t - 793*ep*mtt^8*mWW^3*s^3*t - 2114*ep^2*mtt^8*mWW^3*s^3*t - 482*ep^3*mtt^8*mWW^3*s^3*t + 5068*ep^4*mtt^8*mWW^3*s^3*t + 4992*ep^5*mtt^8*mWW^3*s^3*t + 5*mtt^7*mWW^4*s^3*t - 213*ep*mtt^7*mWW^4*s^3*t - 2654*ep^2*mtt^7*mWW^4*s^3*t - 10846*ep^3*mtt^7*mWW^4*s^3*t - 18732*ep^4*mtt^7*mWW^4*s^3*t - 11744*ep^5*mtt^7*mWW^4*s^3*t + 85*mtt^6*mWW^5*s^3*t + 1049*ep*mtt^6*mWW^5*s^3*t + 5256*ep^2*mtt^6*mWW^5*s^3*t + 13460*ep^3*mtt^6*mWW^5*s^3*t + 17636*ep^4*mtt^6*mWW^5*s^3*t + 9416*ep^5*mtt^6*mWW^5*s^3*t - 73*mtt^5*mWW^6*s^3*t - 787*ep*mtt^5*mWW^6*s^3*t - 3262*ep^2*mtt^5*mWW^6*s^3*t - 6594*ep^3*mtt^5*mWW^6*s^3*t - 6676*ep^4*mtt^5*mWW^6*s^3*t - 2816*ep^5*mtt^5*mWW^6*s^3*t + 21*mtt^4*mWW^7*s^3*t + 229*ep*mtt^4*mWW^7*s^3*t + 898*ep^2*mtt^4*mWW^7*s^3*t + 1554*ep^3*mtt^4*mWW^7*s^3*t + 1124*ep^4*mtt^4*mWW^7*s^3*t + 224*ep^5*mtt^4*mWW^7*s^3*t - mtt^3*mWW^8*s^3*t - 23*ep*mtt^3*mWW^8*s^3*t - 130*ep^2*mtt^3*mWW^8*s^3*t - 298*ep^3*mtt^3*mWW^8*s^3*t - 292*ep^4*mtt^3*mWW^8*s^3*t - 96*ep^5*mtt^3*mWW^8*s^3*t + 2*ep*mtt^2*mWW^9*s^3*t + 15*ep^2*mtt^2*mWW^9*s^3*t + 41*ep^3*mtt^2*mWW^9*s^3*t + 48*ep^4*mtt^2*mWW^9*s^3*t + 20*ep^5*mtt^2*mWW^9*s^3*t + 39*mtt^9*mWW*s^4*t + 484*ep*mtt^9*mWW*s^4*t + 2358*ep^2*mtt^9*mWW*s^4*t + 5915*ep^3*mtt^9*mWW*s^4*t + 7812*ep^4*mtt^9*mWW*s^4*t + 4332*ep^5*mtt^9*mWW*s^4*t - 121*mtt^8*mWW^2*s^4*t - 1121*ep*mtt^8*mWW^2*s^4*t - 3978*ep^2*mtt^8*mWW^2*s^4*t - 7360*ep^3*mtt^8*mWW^2*s^4*t - 8168*ep^4*mtt^8*mWW^2*s^4*t - 4656*ep^5*mtt^8*mWW^2*s^4*t + 87*mtt^7*mWW^3*s^4*t + 127*ep*mtt^7*mWW^3*s^4*t - 3130*ep^2*mtt^7*mWW^3*s^4*t - 14598*ep^3*mtt^7*mWW^3*s^4*t - 23492*ep^4*mtt^7*mWW^3*s^4*t - 12880*ep^5*mtt^7*mWW^3*s^4*t + 79*mtt^6*mWW^4*s^4*t + 1401*ep*mtt^6*mWW^4*s^4*t + 8648*ep^2*mtt^6*mWW^4*s^4*t + 25552*ep^3*mtt^6*mWW^4*s^4*t + 37104*ep^4*mtt^6*mWW^4*s^4*t + 21296*ep^5*mtt^6*mWW^4*s^4*t - 131*mtt^5*mWW^5*s^4*t - 1015*ep*mtt^5*mWW^5*s^4*t - 2876*ep^2*mtt^5*mWW^5*s^4*t - 4712*ep^3*mtt^5*mWW^5*s^4*t - 6692*ep^4*mtt^5*mWW^5*s^4*t - 5496*ep^5*mtt^5*mWW^5*s^4*t + 45*mtt^4*mWW^6*s^4*t + 25*ep*mtt^4*mWW^6*s^4*t - 1770*ep^2*mtt^4*mWW^6*s^4*t - 6896*ep^3*mtt^4*mWW^6*s^4*t - 9000*ep^4*mtt^4*mWW^6*s^4*t - 3536*ep^5*mtt^4*mWW^6*s^4*t + 5*mtt^3*mWW^7*s^4*t + 89*ep*mtt^3*mWW^7*s^4*t + 550*ep^2*mtt^3*mWW^7*s^4*t + 1350*ep^3*mtt^3*mWW^7*s^4*t + 1284*ep^4*mtt^3*mWW^7*s^4*t + 304*ep^5*mtt^3*mWW^7*s^4*t - 3*mtt^2*mWW^8*s^4*t + 15*ep*mtt^2*mWW^8*s^4*t + 236*ep^2*mtt^2*mWW^8*s^4*t + 864*ep^3*mtt^2*mWW^8*s^4*t + 1312*ep^4*mtt^2*mWW^8*s^4*t + 720*ep^5*mtt^2*mWW^8*s^4*t - 5*ep*mtt*mWW^9*s^4*t - 38*ep^2*mtt*mWW^9*s^4*t - 115*ep^3*mtt*mWW^9*s^4*t - 160*ep^4*mtt*mWW^9*s^4*t - 84*ep^5*mtt*mWW^9*s^4*t - 45*mtt^8*mWW*s^5*t - 590*ep*mtt^8*mWW*s^5*t - 3105*ep^2*mtt^8*mWW*s^5*t - 9040*ep^3*mtt^8*mWW*s^5*t - 14280*ep^4*mtt^8*mWW*s^5*t - 9240*ep^5*mtt^8*mWW*s^5*t + 95*mtt^7*mWW^2*s^5*t + 255*ep*mtt^7*mWW^2*s^5*t - 1424*ep^2*mtt^7*mWW^2*s^5*t - 4404*ep^3*mtt^7*mWW^2*s^5*t + 240*ep^4*mtt^7*mWW^2*s^5*t + 5664*ep^5*mtt^7*mWW^2*s^5*t + mtt^6*mWW^3*s^5*t + 1847*ep*mtt^6*mWW^3*s^5*t + 14500*ep^2*mtt^6*mWW^3*s^5*t + 41112*ep^3*mtt^6*mWW^3*s^5*t + 49588*ep^4*mtt^6*mWW^3*s^5*t + 21208*ep^5*mtt^6*mWW^3*s^5*t - 113*mtt^5*mWW^4*s^5*t - 1423*ep*mtt^5*mWW^4*s^5*t - 6660*ep^2*mtt^5*mWW^4*s^5*t - 16618*ep^3*mtt^5*mWW^4*s^5*t - 23572*ep^4*mtt^5*mWW^4*s^5*t - 14800*ep^5*mtt^5*mWW^4*s^5*t + 57*mtt^4*mWW^5*s^5*t - 957*ep*mtt^4*mWW^5*s^5*t - 10058*ep^2*mtt^4*mWW^5*s^5*t - 29662*ep^3*mtt^4*mWW^5*s^5*t - 32896*ep^4*mtt^4*mWW^5*s^5*t - 10472*ep^5*mtt^4*mWW^5*s^5*t + 17*mtt^3*mWW^6*s^5*t + 1037*ep*mtt^3*mWW^6*s^5*t + 7660*ep^2*mtt^3*mWW^6*s^5*t + 20344*ep^3*mtt^3*mWW^6*s^5*t + 21528*ep^4*mtt^3*mWW^6*s^5*t + 6912*ep^5*mtt^3*mWW^6*s^5*t - 13*mtt^2*mWW^7*s^5*t - 147*ep*mtt^2*mWW^7*s^5*t - 740*ep^2*mtt^2*mWW^7*s^5*t - 1124*ep^3*mtt^2*mWW^7*s^5*t + 468*ep^4*mtt^2*mWW^7*s^5*t + 1448*ep^5*mtt^2*mWW^7*s^5*t + mtt*mWW^8*s^5*t - 21*ep*mtt*mWW^8*s^5*t - 160*ep^2*mtt*mWW^8*s^5*t - 570*ep^3*mtt*mWW^8*s^5*t - 1044*ep^4*mtt*mWW^8*s^5*t - 720*ep^5*mtt*mWW^8*s^5*t - ep*mWW^9*s^5*t - 13*ep^2*mWW^9*s^5*t - 38*ep^3*mWW^9*s^5*t - 32*ep^4*mWW^9*s^5*t + 25*mtt^7*mWW*s^6*t + 345*ep*mtt^7*mWW*s^6*t + 1960*ep^2*mtt^7*mWW*s^6*t + 7050*ep^3*mtt^7*mWW*s^6*t + 13720*ep^4*mtt^7*mWW*s^6*t + 10200*ep^5*mtt^7*mWW*s^6*t - 25*mtt^6*mWW^2*s^6*t + 1055*ep*mtt^6*mWW^2*s^6*t + 8916*ep^2*mtt^6*mWW^2*s^6*t + 22236*ep^3*mtt^6*mWW^2*s^6*t + 17920*ep^4*mtt^6*mWW^2*s^6*t + 544*ep^5*mtt^6*mWW^2*s^6*t - 39*mtt^5*mWW^3*s^6*t - 2355*ep*mtt^5*mWW^3*s^6*t - 16658*ep^2*mtt^5*mWW^3*s^6*t - 44376*ep^3*mtt^5*mWW^3*s^6*t - 50452*ep^4*mtt^5*mWW^3*s^6*t - 20232*ep^5*mtt^5*mWW^3*s^6*t + 41*mtt^4*mWW^4*s^6*t - 313*ep*mtt^4*mWW^4*s^6*t - 4398*ep^2*mtt^4*mWW^4*s^6*t - 13208*ep^3*mtt^4*mWW^4*s^6*t - 12944*ep^4*mtt^4*mWW^4*s^6*t - 1920*ep^5*mtt^4*mWW^4*s^6*t + 12*mtt^3*mWW^5*s^6*t + 1970*ep*mtt^3*mWW^5*s^6*t + 15308*ep^2*mtt^3*mWW^5*s^6*t + 41522*ep^3*mtt^3*mWW^5*s^6*t + 44824*ep^4*mtt^3*mWW^5*s^6*t + 14888*ep^5*mtt^3*mWW^5*s^6*t - 16*mtt^2*mWW^6*s^6*t - 716*ep*mtt^2*mWW^6*s^6*t - 5336*ep^2*mtt^2*mWW^6*s^6*t - 13532*ep^3*mtt^2*mWW^6*s^6*t - 12312*ep^4*mtt^2*mWW^6*s^6*t - 2240*ep^5*mtt^2*mWW^6*s^6*t + 2*mtt*mWW^7*s^6*t + 22*ep*mtt*mWW^7*s^6*t + 312*ep^2*mtt*mWW^7*s^6*t + 612*ep^3*mtt*mWW^7*s^6*t - 500*ep^4*mtt*mWW^7*s^6*t - 1240*ep^5*mtt*mWW^7*s^6*t - 8*ep*mWW^8*s^6*t - 104*ep^2*mWW^8*s^6*t - 304*ep^3*mWW^8*s^6*t - 256*ep^4*mWW^8*s^6*t - 3*mtt^6*mWW*s^7*t - 43*ep*mtt^6*mWW*s^7*t - 297*ep^2*mtt^6*mWW*s^7*t - 2333*ep^3*mtt^6*mWW*s^7*t - 6804*ep^4*mtt^6*mWW*s^7*t - 6060*ep^5*mtt^6*mWW*s^7*t - 5*mtt^5*mWW^2*s^7*t - 1171*ep*mtt^5*mWW^2*s^7*t - 8994*ep^2*mtt^5*mWW^2*s^7*t - 23270*ep^3*mtt^5*mWW^2*s^7*t - 22636*ep^4*mtt^5*mWW^2*s^7*t - 5568*ep^5*mtt^5*mWW^2*s^7*t + 9*mtt^4*mWW^3*s^7*t + 1001*ep*mtt^4*mWW^3*s^7*t + 7462*ep^2*mtt^4*mWW^3*s^7*t + 20262*ep^3*mtt^4*mWW^3*s^7*t + 23312*ep^4*mtt^4*mWW^3*s^7*t + 9544*ep^5*mtt^4*mWW^3*s^7*t + 5*mtt^3*mWW^4*s^7*t + 1033*ep*mtt^3*mWW^4*s^7*t + 8070*ep^2*mtt^3*mWW^4*s^7*t + 21964*ep^3*mtt^3*mWW^4*s^7*t + 23728*ep^4*mtt^3*mWW^4*s^7*t + 7792*ep^5*mtt^3*mWW^4*s^7*t - 6*mtt^2*mWW^5*s^7*t - 960*ep*mtt^2*mWW^5*s^7*t - 7635*ep^2*mtt^2*mWW^5*s^7*t - 20509*ep^3*mtt^2*mWW^5*s^7*t - 21180*ep^4*mtt^2*mWW^5*s^7*t - 6236*ep^5*mtt^2*mWW^5*s^7*t + 134*ep*mtt*mWW^6*s^7*t + 1388*ep^2*mtt*mWW^6*s^7*t + 3706*ep^3*mtt*mWW^6*s^7*t + 2812*ep^4*mtt*mWW^6*s^7*t - 240*ep^5*mtt*mWW^6*s^7*t - 18*ep*mWW^7*s^7*t - 234*ep^2*mWW^7*s^7*t - 684*ep^3*mWW^7*s^7*t - 576*ep^4*mWW^7*s^7*t - 3*mtt^5*mWW*s^8*t - 46*ep*mtt^5*mWW*s^8*t - 258*ep^2*mtt^5*mWW*s^8*t - 89*ep^3*mtt^5*mWW*s^8*t + 1428*ep^4*mtt^5*mWW*s^8*t + 1788*ep^5*mtt^5*mWW*s^8*t + mtt^4*mWW^2*s^8*t + 465*ep*mtt^4*mWW^2*s^8*t + 3758*ep^2*mtt^4*mWW^2*s^8*t + 10320*ep^3*mtt^4*mWW^2*s^8*t + 11208*ep^4*mtt^4*mWW^2*s^8*t + 3792*ep^5*mtt^4*mWW^2*s^8*t + 5*mtt^3*mWW^3*s^8*t - 71*ep*mtt^3*mWW^3*s^8*t - 790*ep^2*mtt^3*mWW^3*s^8*t - 2430*ep^3*mtt^3*mWW^3*s^8*t - 3040*ep^4*mtt^3*mWW^3*s^8*t - 1384*ep^5*mtt^3*mWW^3*s^8*t - mtt^2*mWW^4*s^8*t - 427*ep*mtt^2*mWW^4*s^8*t - 3412*ep^2*mtt^2*mWW^4*s^8*t - 9336*ep^3*mtt^2*mWW^4*s^8*t - 10144*ep^4*mtt^2*mWW^4*s^8*t - 3440*ep^5*mtt^2*mWW^4*s^8*t - 2*mtt*mWW^5*s^8*t + 143*ep*mtt*mWW^5*s^8*t + 1390*ep^2*mtt*mWW^5*s^8*t + 3871*ep^3*mtt*mWW^5*s^8*t + 3748*ep^4*mtt*mWW^5*s^8*t + 780*ep^5*mtt*mWW^5*s^8*t - 16*ep*mWW^6*s^8*t - 208*ep^2*mWW^6*s^8*t - 608*ep^3*mWW^6*s^8*t - 512*ep^4*mWW^6*s^8*t + mtt^4*mWW*s^9*t + 16*ep*mtt^4*mWW*s^9*t + 97*ep^2*mtt^4*mWW*s^9*t + 170*ep^3*mtt^4*mWW*s^9*t - 32*ep^4*mtt^4*mWW*s^9*t - 192*ep^5*mtt^4*mWW*s^9*t + mtt^3*mWW^2*s^9*t - 59*ep*mtt^3*mWW^2*s^9*t - 556*ep^2*mtt^3*mWW^2*s^9*t - 1664*ep^3*mtt^3*mWW^2*s^9*t - 1992*ep^4*mtt^3*mWW^2*s^9*t - 800*ep^5*mtt^3*mWW^2*s^9*t - mtt^2*mWW^3*s^9*t - 23*ep*mtt^2*mWW^3*s^9*t - 152*ep^2*mtt^2*mWW^3*s^9*t - 412*ep^3*mtt^2*mWW^3*s^9*t - 480*ep^4*mtt^2*mWW^3*s^9*t - 192*ep^5*mtt^2*mWW^3*s^9*t - mtt*mWW^4*s^9*t + 47*ep*mtt*mWW^4*s^9*t + 436*ep^2*mtt*mWW^4*s^9*t + 1232*ep^3*mtt*mWW^4*s^9*t + 1320*ep^4*mtt*mWW^4*s^9*t + 416*ep^5*mtt*mWW^4*s^9*t - 5*ep*mWW^5*s^9*t - 65*ep^2*mWW^5*s^9*t - 190*ep^3*mWW^5*s^9*t - 160*ep^4*mWW^5*s^9*t + 3*mtt^12*s*t^2 + 33*ep*mtt^12*s*t^2 + 132*ep^2*mtt^12*s*t^2 + 228*ep^3*mtt^12*s*t^2 + 144*ep^4*mtt^12*s*t^2 - 6*mtt^11*mWW*s*t^2 - 36*ep*mtt^11*mWW*s*t^2 + 48*ep^2*mtt^11*mWW*s*t^2 + 720*ep^3*mtt^11*mWW*s*t^2 + 1632*ep^4*mtt^11*mWW*s*t^2 + 1152*ep^5*mtt^11*mWW*s*t^2 - 24*mtt^10*mWW^2*s*t^2 - 414*ep*mtt^10*mWW^2*s*t^2 - 2640*ep^2*mtt^10*mWW^2*s*t^2 - 7896*ep^3*mtt^10*mWW^2*s*t^2 - 11232*ep^4*mtt^10*mWW^2*s*t^2 - 6144*ep^5*mtt^10*mWW^2*s*t^2 + 102*mtt^9*mWW^3*s*t^2 + 1422*ep*mtt^9*mWW^3*s*t^2 + 7722*ep^2*mtt^9*mWW^3*s*t^2 + 20424*ep^3*mtt^9*mWW^3*s*t^2 + 26376*ep^4*mtt^9*mWW^3*s*t^2 + 13344*ep^5*mtt^9*mWW^3*s*t^2 - 150*mtt^8*mWW^4*s*t^2 - 1950*ep*mtt^8*mWW^4*s*t^2 - 9930*ep^2*mtt^8*mWW^4*s*t^2 - 24840*ep^3*mtt^8*mWW^4*s*t^2 - 30600*ep^4*mtt^8*mWW^4*s*t^2 - 14880*ep^5*mtt^8*mWW^4*s*t^2 + 102*mtt^7*mWW^5*s*t^2 + 1272*ep*mtt^7*mWW^5*s*t^2 + 6228*ep^2*mtt^7*mWW^5*s*t^2 + 15072*ep^3*mtt^7*mWW^5*s*t^2 + 18096*ep^4*mtt^7*mWW^5*s*t^2 + 8640*ep^5*mtt^7*mWW^5*s*t^2 - 24*mtt^6*mWW^6*s*t^2 - 294*ep*mtt^6*mWW^6*s*t^2 - 1428*ep^2*mtt^6*mWW^6*s*t^2 - 3480*ep^3*mtt^6*mWW^6*s*t^2 - 4272*ep^4*mtt^6*mWW^6*s*t^2 - 2112*ep^5*mtt^6*mWW^6*s*t^2 - 6*mtt^5*mWW^7*s*t^2 - 66*ep*mtt^5*mWW^7*s*t^2 - 270*ep^2*mtt^5*mWW^7*s*t^2 - 504*ep^3*mtt^5*mWW^7*s*t^2 - 408*ep^4*mtt^5*mWW^7*s*t^2 - 96*ep^5*mtt^5*mWW^7*s*t^2 + 3*mtt^4*mWW^8*s*t^2 + 33*ep*mtt^4*mWW^8*s*t^2 + 138*ep^2*mtt^4*mWW^8*s*t^2 + 276*ep^3*mtt^4*mWW^8*s*t^2 + 264*ep^4*mtt^4*mWW^8*s*t^2 + 96*ep^5*mtt^4*mWW^8*s*t^2 - 20*mtt^11*s^2*t^2 - 201*ep*mtt^11*s^2*t^2 - 721*ep^2*mtt^11*s^2*t^2 - 1094*ep^3*mtt^11*s^2*t^2 - 576*ep^4*mtt^11*s^2*t^2 + 32*ep^5*mtt^11*s^2*t^2 + 24*mtt^10*mWW*s^2*t^2 + 32*ep*mtt^10*mWW*s^2*t^2 - 1204*ep^2*mtt^10*mWW*s^2*t^2 - 5920*ep^3*mtt^10*mWW*s^2*t^2 - 10082*ep^4*mtt^10*mWW*s^2*t^2 - 5860*ep^5*mtt^10*mWW*s^2*t^2 + 185*mtt^9*mWW^2*s^2*t^2 + 2759*ep*mtt^9*mWW^2*s^2*t^2 + 15684*ep^2*mtt^9*mWW^2*s^2*t^2 + 42118*ep^3*mtt^9*mWW^2*s^2*t^2 + 53668*ep^4*mtt^9*mWW^2*s^2*t^2 + 26112*ep^5*mtt^9*mWW^2*s^2*t^2 - 572*mtt^8*mWW^3*s^2*t^2 - 7214*ep*mtt^8*mWW^3*s^2*t^2 - 35503*ep^2*mtt^8*mWW^3*s^2*t^2 - 85043*ep^3*mtt^8*mWW^3*s^2*t^2 - 98982*ep^4*mtt^8*mWW^3*s^2*t^2 - 44696*ep^5*mtt^8*mWW^3*s^2*t^2 + 645*mtt^7*mWW^4*s^2*t^2 + 7517*ep*mtt^7*mWW^4*s^2*t^2 + 33878*ep^2*mtt^7*mWW^4*s^2*t^2 + 74420*ep^3*mtt^7*mWW^4*s^2*t^2 + 79744*ep^4*mtt^7*mWW^4*s^2*t^2 + 33200*ep^5*mtt^7*mWW^4*s^2*t^2 - 280*mtt^6*mWW^5*s^2*t^2 - 2972*ep*mtt^6*mWW^5*s^2*t^2 - 11649*ep^2*mtt^6*mWW^5*s^2*t^2 - 21161*ep^3*mtt^6*mWW^5*s^2*t^2 - 17414*ep^4*mtt^6*mWW^5*s^2*t^2 - 4784*ep^5*mtt^6*mWW^5*s^2*t^2 - 29*mtt^5*mWW^6*s^2*t^2 - 475*ep*mtt^5*mWW^6*s^2*t^2 - 3076*ep^2*mtt^5*mWW^6*s^2*t^2 - 9410*ep^3*mtt^5*mWW^6*s^2*t^2 - 13548*ep^4*mtt^5*mWW^6*s^2*t^2 - 7392*ep^5*mtt^5*mWW^6*s^2*t^2 + 60*mtt^4*mWW^7*s^2*t^2 + 698*ep*mtt^4*mWW^7*s^2*t^2 + 3191*ep^2*mtt^4*mWW^7*s^2*t^2 + 7307*ep^3*mtt^4*mWW^7*s^2*t^2 + 8422*ep^4*mtt^4*mWW^7*s^2*t^2 + 3896*ep^5*mtt^4*mWW^7*s^2*t^2 - 13*mtt^3*mWW^8*s^2*t^2 - 144*ep*mtt^3*mWW^8*s^2*t^2 - 597*ep^2*mtt^3*mWW^8*s^2*t^2 - 1202*ep^3*mtt^3*mWW^8*s^2*t^2 - 1208*ep^4*mtt^3*mWW^8*s^2*t^2 - 496*ep^5*mtt^3*mWW^8*s^2*t^2 - 3*ep^2*mtt^2*mWW^9*s^2*t^2 - 15*ep^3*mtt^2*mWW^9*s^2*t^2 - 24*ep^4*mtt^2*mWW^9*s^2*t^2 - 12*ep^5*mtt^2*mWW^9*s^2*t^2 + 56*mtt^10*s^3*t^2 + 487*ep*mtt^10*s^3*t^2 + 1407*ep^2*mtt^10*s^3*t^2 + 1526*ep^3*mtt^10*s^3*t^2 + 424*ep^4*mtt^10*s^3*t^2 - 33*mtt^9*mWW*s^3*t^2 + 614*ep*mtt^9*mWW*s^3*t^2 + 7856*ep^2*mtt^9*mWW*s^3*t^2 + 28333*ep^3*mtt^9*mWW*s^3*t^2 + 41238*ep^4*mtt^9*mWW*s^3*t^2 + 21152*ep^5*mtt^9*mWW*s^3*t^2 - 438*mtt^8*mWW^2*s^3*t^2 - 6563*ep*mtt^8*mWW^2*s^3*t^2 - 37692*ep^2*mtt^8*mWW^2*s^3*t^2 - 101471*ep^3*mtt^8*mWW^2*s^3*t^2 - 128598*ep^4*mtt^8*mWW^2*s^3*t^2 - 62024*ep^5*mtt^8*mWW^2*s^3*t^2 + 906*mtt^7*mWW^3*s^3*t^2 + 10414*ep*mtt^7*mWW^3*s^3*t^2 + 47194*ep^2*mtt^7*mWW^3*s^3*t^2 + 104914*ep^3*mtt^7*mWW^3*s^3*t^2 + 113668*ep^4*mtt^7*mWW^3*s^3*t^2 + 47832*ep^5*mtt^7*mWW^3*s^3*t^2 - 547*mtt^6*mWW^4*s^3*t^2 - 4861*ep*mtt^6*mWW^4*s^3*t^2 - 13610*ep^2*mtt^6*mWW^4*s^3*t^2 - 9536*ep^3*mtt^6*mWW^4*s^3*t^2 + 14428*ep^4*mtt^6*mWW^4*s^3*t^2 + 18352*ep^5*mtt^6*mWW^4*s^3*t^2 - 93*mtt^5*mWW^5*s^3*t^2 - 1682*ep*mtt^5*mWW^5*s^3*t^2 - 12650*ep^2*mtt^5*mWW^5*s^3*t^2 - 42835*ep^3*mtt^5*mWW^5*s^3*t^2 - 66458*ep^4*mtt^5*mWW^5*s^3*t^2 - 39040*ep^5*mtt^5*mWW^5*s^3*t^2 + 196*mtt^4*mWW^6*s^3*t^2 + 1989*ep*mtt^4*mWW^6*s^3*t^2 + 8682*ep^2*mtt^4*mWW^6*s^3*t^2 + 20925*ep^3*mtt^4*mWW^6*s^3*t^2 + 27234*ep^4*mtt^4*mWW^6*s^3*t^2 + 14872*ep^5*mtt^4*mWW^6*s^3*t^2 - 44*mtt^3*mWW^7*s^3*t^2 - 376*ep*mtt^3*mWW^7*s^3*t^2 - 1044*ep^2*mtt^3*mWW^7*s^3*t^2 - 1484*ep^3*mtt^3*mWW^7*s^3*t^2 - 1624*ep^4*mtt^3*mWW^7*s^3*t^2 - 1128*ep^5*mtt^3*mWW^7*s^3*t^2 - 3*mtt^2*mWW^8*s^3*t^2 - 20*ep*mtt^2*mWW^8*s^3*t^2 - 139*ep^2*mtt^2*mWW^8*s^3*t^2 - 372*ep^3*mtt^2*mWW^8*s^3*t^2 - 304*ep^4*mtt^2*mWW^8*s^3*t^2 - 2*ep*mtt*mWW^9*s^3*t^2 - 4*ep^2*mtt*mWW^9*s^3*t^2 - 8*ep^4*mtt*mWW^9*s^3*t^2 - 16*ep^5*mtt*mWW^9*s^3*t^2 - 84*mtt^9*s^4*t^2 - 549*ep*mtt^9*s^4*t^2 - 693*ep^2*mtt^9*s^4*t^2 + 1050*ep^3*mtt^9*s^4*t^2 + 1488*ep^4*mtt^9*s^4*t^2 - 672*ep^5*mtt^9*s^4*t^2 + 14*mtt^8*mWW*s^4*t^2 - 2239*ep*mtt^8*mWW*s^4*t^2 - 22082*ep^2*mtt^8*mWW*s^4*t^2 - 74523*ep^3*mtt^8*mWW*s^4*t^2 - 105856*ep^4*mtt^8*mWW*s^4*t^2 - 54204*ep^5*mtt^8*mWW*s^4*t^2 + 372*mtt^7*mWW^2*s^4*t^2 + 6102*ep*mtt^7*mWW^2*s^4*t^2 + 39974*ep^2*mtt^7*mWW^2*s^4*t^2 + 122904*ep^3*mtt^7*mWW^2*s^4*t^2 + 177764*ep^4*mtt^7*mWW^2*s^4*t^2 + 98728*ep^5*mtt^7*mWW^2*s^4*t^2 - 172*mtt^6*mWW^3*s^4*t^2 + 1333*ep*mtt^6*mWW^3*s^4*t^2 + 17154*ep^2*mtt^6*mWW^3*s^4*t^2 + 51875*ep^3*mtt^6*mWW^3*s^4*t^2 + 59034*ep^4*mtt^6*mWW^3*s^4*t^2 + 20096*ep^5*mtt^6*mWW^3*s^4*t^2 - 589*mtt^5*mWW^4*s^4*t^2 - 10367*ep*mtt^5*mWW^4*s^4*t^2 - 64456*ep^2*mtt^5*mWW^4*s^4*t^2 - 180770*ep^3*mtt^5*mWW^4*s^4*t^2 - 236428*ep^4*mtt^5*mWW^4*s^4*t^2 - 118448*ep^5*mtt^5*mWW^4*s^4*t^2 + 628*mtt^4*mWW^5*s^4*t^2 + 6300*ep*mtt^4*mWW^5*s^4*t^2 + 28222*ep^2*mtt^4*mWW^5*s^4*t^2 + 69890*ep^3*mtt^4*mWW^5*s^4*t^2 + 92924*ep^4*mtt^4*mWW^5*s^4*t^2 + 52232*ep^5*mtt^4*mWW^5*s^4*t^2 - 152*mtt^3*mWW^6*s^4*t^2 - 14*ep*mtt^3*mWW^6*s^4*t^2 + 6136*ep^2*mtt^3*mWW^6*s^4*t^2 + 21148*ep^3*mtt^3*mWW^6*s^4*t^2 + 23732*ep^4*mtt^3*mWW^6*s^4*t^2 + 6632*ep^5*mtt^3*mWW^6*s^4*t^2 - 22*mtt^2*mWW^7*s^4*t^2 - 619*ep*mtt^2*mWW^7*s^4*t^2 - 4646*ep^2*mtt^2*mWW^7*s^4*t^2 - 12529*ep^3*mtt^2*mWW^7*s^4*t^2 - 13286*ep^4*mtt^2*mWW^7*s^4*t^2 - 4224*ep^5*mtt^2*mWW^7*s^4*t^2 + 5*mtt*mWW^8*s^4*t^2 + 56*ep*mtt*mWW^8*s^4*t^2 + 427*ep^2*mtt*mWW^8*s^4*t^2 + 1060*ep^3*mtt*mWW^8*s^4*t^2 + 724*ep^4*mtt*mWW^8*s^4*t^2 - 128*ep^5*mtt*mWW^8*s^4*t^2 - 3*ep*mWW^9*s^4*t^2 - 36*ep^2*mWW^9*s^4*t^2 - 105*ep^3*mWW^9*s^4*t^2 - 96*ep^4*mWW^9*s^4*t^2 - 12*ep^5*mWW^9*s^4*t^2 + 70*mtt^8*s^5*t^2 + 165*ep*mtt^8*s^5*t^2 - 1645*ep^2*mtt^8*s^5*t^2 - 5810*ep^3*mtt^8*s^5*t^2 - 3720*ep^4*mtt^8*s^5*t^2 + 2240*ep^5*mtt^8*s^5*t^2 + 5*mtt^7*mWW*s^5*t^2 + 3499*ep*mtt^7*mWW*s^5*t^2 + 32678*ep^2*mtt^7*mWW*s^5*t^2 + 109498*ep^3*mtt^7*mWW*s^5*t^2 + 157564*ep^4*mtt^7*mWW*s^5*t^2 + 83136*ep^5*mtt^7*mWW*s^5*t^2 + 25*mtt^6*mWW^2*s^5*t^2 + 130*ep*mtt^6*mWW^2*s^5*t^2 - 7599*ep^2*mtt^6*mWW^2*s^5*t^2 - 53534*ep^3*mtt^6*mWW^2*s^5*t^2 - 120488*ep^4*mtt^6*mWW^2*s^5*t^2 - 90240*ep^5*mtt^6*mWW^2*s^5*t^2 - 721*mtt^5*mWW^3*s^5*t^2 - 15489*ep*mtt^5*mWW^3*s^5*t^2 - 94873*ep^2*mtt^5*mWW^3*s^5*t^2 - 240785*ep^3*mtt^5*mWW^3*s^5*t^2 - 265234*ep^4*mtt^5*mWW^3*s^5*t^2 - 100336*ep^5*mtt^5*mWW^3*s^5*t^2 + 1033*mtt^4*mWW^4*s^5*t^2 + 15140*ep*mtt^4*mWW^4*s^5*t^2 + 84536*ep^2*mtt^4*mWW^4*s^5*t^2 + 220003*ep^3*mtt^4*mWW^4*s^5*t^2 + 270270*ep^4*mtt^4*mWW^4*s^5*t^2 + 128088*ep^5*mtt^4*mWW^4*s^5*t^2 - 436*mtt^3*mWW^5*s^5*t^2 - 1951*ep*mtt^3*mWW^5*s^5*t^2 + 66*ep^2*mtt^3*mWW^5*s^5*t^2 + 8043*ep^3*mtt^3*mWW^5*s^5*t^2 + 4138*ep^4*mtt^3*mWW^5*s^5*t^2 - 7544*ep^5*mtt^3*mWW^5*s^5*t^2 + 12*mtt^2*mWW^6*s^5*t^2 - 1870*ep*mtt^2*mWW^6*s^5*t^2 - 16275*ep^2*mtt^2*mWW^6*s^5*t^2 - 45861*ep^3*mtt^2*mWW^6*s^5*t^2 - 50850*ep^4*mtt^2*mWW^6*s^5*t^2 - 17288*ep^5*mtt^2*mWW^6*s^5*t^2 + 12*mtt*mWW^7*s^5*t^2 + 401*ep*mtt*mWW^7*s^5*t^2 + 3429*ep^2*mtt*mWW^7*s^5*t^2 + 9372*ep^3*mtt*mWW^7*s^5*t^2 + 9148*ep^4*mtt*mWW^7*s^5*t^2 + 2024*ep^5*mtt*mWW^7*s^5*t^2 - 25*ep*mWW^8*s^5*t^2 - 317*ep^2*mWW^8*s^5*t^2 - 926*ep^3*mWW^8*s^5*t^2 - 828*ep^4*mWW^8*s^5*t^2 - 80*ep^5*mWW^8*s^5*t^2 - 28*mtt^7*s^6*t^2 + 277*ep*mtt^7*s^6*t^2 + 3213*ep^2*mtt^7*s^6*t^2 + 7742*ep^3*mtt^7*s^6*t^2 + 3616*ep^4*mtt^7*s^6*t^2 - 3360*ep^5*mtt^7*s^6*t^2 - 4*mtt^6*mWW*s^6*t^2 - 2990*ep*mtt^6*mWW*s^6*t^2 - 27560*ep^2*mtt^6*mWW*s^6*t^2 - 92542*ep^3*mtt^6*mWW*s^6*t^2 - 134978*ep^4*mtt^6*mWW*s^6*t^2 - 72956*ep^5*mtt^6*mWW*s^6*t^2 - 191*mtt^5*mWW^2*s^6*t^2 - 4036*ep*mtt^5*mWW^2*s^6*t^2 - 20041*ep^2*mtt^5*mWW^2*s^6*t^2 - 28670*ep^3*mtt^5*mWW^2*s^6*t^2 + 10728*ep^4*mtt^5*mWW^2*s^6*t^2 + 35424*ep^5*mtt^5*mWW^2*s^6*t^2 + 566*mtt^4*mWW^3*s^6*t^2 + 13091*ep*mtt^4*mWW^3*s^6*t^2 + 83503*ep^2*mtt^4*mWW^3*s^6*t^2 + 218092*ep^3*mtt^4*mWW^3*s^6*t^2 + 247012*ep^4*mtt^4*mWW^3*s^6*t^2 + 97576*ep^5*mtt^4*mWW^3*s^6*t^2 - 426*mtt^3*mWW^4*s^6*t^2 - 5607*ep*mtt^3*mWW^4*s^6*t^2 - 31239*ep^2*mtt^3*mWW^4*s^6*t^2 - 83174*ep^3*mtt^3*mWW^4*s^6*t^2 - 104828*ep^4*mtt^3*mWW^4*s^6*t^2 - 51480*ep^5*mtt^3*mWW^4*s^6*t^2 + 78*mtt^2*mWW^5*s^6*t^2 - 1583*ep*mtt^2*mWW^5*s^6*t^2 - 15151*ep^2*mtt^2*mWW^5*s^6*t^2 - 42348*ep^3*mtt^2*mWW^5*s^6*t^2 - 45566*ep^4*mtt^2*mWW^5*s^6*t^2 - 14020*ep^5*mtt^2*mWW^5*s^6*t^2 + 5*mtt*mWW^6*s^6*t^2 + 812*ep*mtt*mWW^6*s^6*t^2 + 7077*ep^2*mtt*mWW^6*s^6*t^2 + 19706*ep^3*mtt*mWW^6*s^6*t^2 + 20772*ep^4*mtt*mWW^6*s^6*t^2 + 6040*ep^5*mtt*mWW^6*s^6*t^2 - 60*ep*mWW^7*s^6*t^2 - 762*ep^2*mWW^7*s^6*t^2 - 2262*ep^3*mWW^7*s^6*t^2 - 2132*ep^4*mWW^7*s^6*t^2 - 296*ep^5*mWW^7*s^6*t^2 - 339*ep*mtt^6*s^7*t^2 - 2499*ep^2*mtt^6*s^7*t^2 - 5166*ep^3*mtt^6*s^7*t^2 - 1704*ep^4*mtt^6*s^7*t^2 + 2688*ep^5*mtt^6*s^7*t^2 + mtt^5*mWW*s^7*t^2 + 1492*ep*mtt^5*mWW*s^7*t^2 + 13532*ep^2*mtt^5*mWW*s^7*t^2 + 45033*ep^3*mtt^5*mWW*s^7*t^2 + 65566*ep^4*mtt^5*mWW*s^7*t^2 + 35616*ep^5*mtt^5*mWW*s^7*t^2 + 60*mtt^4*mWW^2*s^7*t^2 + 2406*ep*mtt^4*mWW^2*s^7*t^2 + 15913*ep^2*mtt^4*mWW^2*s^7*t^2 + 36849*ep^3*mtt^4*mWW^2*s^7*t^2 + 29542*ep^4*mtt^4*mWW^2*s^7*t^2 + 1928*ep^5*mtt^4*mWW^2*s^7*t^2 - 86*mtt^3*mWW^3*s^7*t^2 - 3750*ep*mtt^3*mWW^3*s^7*t^2 - 28019*ep^2*mtt^3*mWW^3*s^7*t^2 - 78881*ep^3*mtt^3*mWW^3*s^7*t^2 - 93922*ep^4*mtt^3*mWW^3*s^7*t^2 - 39048*ep^5*mtt^3*mWW^3*s^7*t^2 + 24*mtt^2*mWW^4*s^7*t^2 - 109*ep*mtt^2*mWW^4*s^7*t^2 - 428*ep^2*mtt^2*mWW^4*s^7*t^2 + 1197*ep^3*mtt^2*mWW^4*s^7*t^2 + 4846*ep^4*mtt^2*mWW^4*s^7*t^2 + 4392*ep^5*mtt^2*mWW^4*s^7*t^2 + mtt*mWW^5*s^7*t^2 + 668*ep*mtt*mWW^5*s^7*t^2 + 5305*ep^2*mtt*mWW^5*s^7*t^2 + 14256*ep^3*mtt*mWW^5*s^7*t^2 + 15212*ep^4*mtt*mWW^5*s^7*t^2 + 4808*ep^5*mtt*mWW^5*s^7*t^2 - 56*ep*mWW^6*s^7*t^2 - 684*ep^2*mWW^6*s^7*t^2 - 2056*ep^3*mWW^6*s^7*t^2 - 2068*ep^4*mWW^6*s^7*t^2 - 400*ep^5*mWW^6*s^7*t^2 + 4*mtt^5*s^8*t^2 + 153*ep*mtt^5*s^8*t^2 + 953*ep^2*mtt^5*s^8*t^2 + 1774*ep^3*mtt^5*s^8*t^2 + 336*ep^4*mtt^5*s^8*t^2 - 1120*ep^5*mtt^5*s^8*t^2 - 2*mtt^4*mWW*s^8*t^2 - 435*ep*mtt^4*mWW*s^8*t^2 - 3778*ep^2*mtt^4*mWW*s^8*t^2 - 12135*ep^3*mtt^4*mWW*s^8*t^2 - 17084*ep^4*mtt^4*mWW*s^8*t^2 - 8996*ep^5*mtt^4*mWW*s^8*t^2 + 18*mtt^3*mWW^2*s^8*t^2 - 357*ep*mtt^3*mWW^2*s^8*t^2 - 3693*ep^2*mtt^3*mWW^2*s^8*t^2 - 10904*ep^3*mtt^3*mWW^2*s^8*t^2 - 12368*ep^4*mtt^3*mWW^2*s^8*t^2 - 4296*ep^5*mtt^3*mWW^2*s^8*t^2 - 30*mtt^2*mWW^3*s^8*t^2 + 156*ep*mtt^2*mWW^3*s^8*t^2 + 2832*ep^2*mtt^2*mWW^3*s^8*t^2 + 9676*ep^3*mtt^2*mWW^3*s^8*t^2 + 12432*ep^4*mtt^2*mWW^3*s^8*t^2 + 5360*ep^5*mtt^2*mWW^3*s^8*t^2 + 10*mtt*mWW^4*s^8*t^2 + 236*ep*mtt*mWW^4*s^8*t^2 + 1216*ep^2*mtt*mWW^4*s^8*t^2 + 2590*ep^3*mtt*mWW^4*s^8*t^2 + 2472*ep^4*mtt*mWW^4*s^8*t^2 + 776*ep^5*mtt*mWW^4*s^8*t^2 - 17*ep*mWW^5*s^8*t^2 - 170*ep^2*mWW^5*s^8*t^2 - 505*ep^3*mWW^5*s^8*t^2 - 572*ep^4*mWW^5*s^8*t^2 - 172*ep^5*mWW^5*s^8*t^2 - mtt^4*s^9*t^2 - 26*ep*mtt^4*s^9*t^2 - 147*ep^2*mtt^4*s^9*t^2 - 250*ep^3*mtt^4*s^9*t^2 - 8*ep^4*mtt^4*s^9*t^2 + 192*ep^5*mtt^4*s^9*t^2 + mtt^3*mWW*s^9*t^2 + 63*ep*mtt^3*mWW*s^9*t^2 + 510*ep^2*mtt^3*mWW*s^9*t^2 + 1536*ep^3*mtt^3*mWW*s^9*t^2 + 2000*ep^4*mtt^3*mWW*s^9*t^2 + 960*ep^5*mtt^3*mWW*s^9*t^2 - 7*mtt^2*mWW^2*s^9*t^2 - 27*ep*mtt^2*mWW^2*s^9*t^2 + 94*ep^2*mtt^2*mWW^2*s^9*t^2 + 604*ep^3*mtt^2*mWW^2*s^9*t^2 + 984*ep^4*mtt^2*mWW^2*s^9*t^2 + 512*ep^5*mtt^2*mWW^2*s^9*t^2 + 7*mtt*mWW^3*s^9*t^2 + 37*ep*mtt*mWW^3*s^9*t^2 - 10*ep^2*mtt*mWW^3*s^9*t^2 - 272*ep^3*mtt*mWW^3*s^9*t^2 - 384*ep^4*mtt*mWW^3*s^9*t^2 - 128*ep^5*mtt*mWW^3*s^9*t^2 + ep*mWW^4*s^9*t^2 + 33*ep^2*mWW^4*s^9*t^2 + 110*ep^3*mWW^4*s^9*t^2 + 96*ep^4*mWW^4*s^9*t^2 + 9*mtt^12*t^3 + 123*ep*mtt^12*t^3 + 648*ep^2*mtt^12*t^3 + 1644*ep^3*mtt^12*t^3 + 2016*ep^4*mtt^12*t^3 + 960*ep^5*mtt^12*t^3 - 51*mtt^11*mWW*t^3 - 681*ep*mtt^11*mWW*t^3 - 3522*ep^2*mtt^11*mWW*t^3 - 8820*ep^3*mtt^11*mWW*t^3 - 10728*ep^4*mtt^11*mWW*t^3 - 5088*ep^5*mtt^11*mWW*t^3 + 117*mtt^10*mWW^2*t^3 + 1527*ep*mtt^10*mWW^2*t^3 + 7752*ep^2*mtt^10*mWW^2*t^3 + 19164*ep^3*mtt^10*mWW^2*t^3 + 23136*ep^4*mtt^10*mWW^2*t^3 + 10944*ep^5*mtt^10*mWW^2*t^3 - 135*mtt^9*mWW^3*t^3 - 1725*ep*mtt^9*mWW^3*t^3 - 8610*ep^2*mtt^9*mWW^3*t^3 - 21060*ep^3*mtt^9*mWW^3*t^3 - 25320*ep^4*mtt^9*mWW^3*t^3 - 12000*ep^5*mtt^9*mWW^3*t^3 + 75*mtt^8*mWW^4*t^3 + 945*ep*mtt^8*mWW^4*t^3 + 4680*ep^2*mtt^8*mWW^4*t^3 + 11460*ep^3*mtt^8*mWW^4*t^3 + 13920*ep^4*mtt^8*mWW^4*t^3 + 6720*ep^5*mtt^8*mWW^4*t^3 - 9*mtt^7*mWW^5*t^3 - 123*ep*mtt^7*mWW^5*t^3 - 678*ep^2*mtt^7*mWW^5*t^3 - 1884*ep^3*mtt^7*mWW^5*t^3 - 2616*ep^4*mtt^7*mWW^5*t^3 - 1440*ep^5*mtt^7*mWW^5*t^3 - 9*mtt^6*mWW^6*t^3 - 99*ep*mtt^6*mWW^6*t^3 - 408*ep^2*mtt^6*mWW^6*t^3 - 780*ep^3*mtt^6*mWW^6*t^3 - 672*ep^4*mtt^6*mWW^6*t^3 - 192*ep^5*mtt^6*mWW^6*t^3 + 3*mtt^5*mWW^7*t^3 + 33*ep*mtt^5*mWW^7*t^3 + 138*ep^2*mtt^5*mWW^7*t^3 + 276*ep^3*mtt^5*mWW^7*t^3 + 264*ep^4*mtt^5*mWW^7*t^3 + 96*ep^5*mtt^5*mWW^7*t^3 - 72*mtt^11*s*t^3 - 907*ep*mtt^11*s*t^3 - 4338*ep^2*mtt^11*s*t^3 - 9781*ep^3*mtt^11*s*t^3 - 10350*ep^4*mtt^11*s*t^3 - 4072*ep^5*mtt^11*s*t^3 + 298*mtt^10*mWW*s*t^3 + 3611*ep*mtt^10*mWW*s*t^3 + 16645*ep^2*mtt^10*mWW*s*t^3 + 36250*ep^3*mtt^10*mWW*s*t^3 + 36952*ep^4*mtt^10*mWW*s*t^3 + 13824*ep^5*mtt^10*mWW*s*t^3 - 346*mtt^9*mWW^2*s*t^3 - 3798*ep*mtt^9*mWW^2*s*t^3 - 15481*ep^2*mtt^9*mWW^2*s*t^3 - 28613*ep^3*mtt^9*mWW^2*s*t^3 - 22354*ep^4*mtt^9*mWW^2*s*t^3 - 4408*ep^5*mtt^9*mWW^2*s*t^3 - 208*mtt^8*mWW^3*s*t^3 - 3375*ep*mtt^8*mWW^3*s*t^3 - 20421*ep^2*mtt^8*mWW^3*s*t^3 - 58216*ep^3*mtt^8*mWW^3*s*t^3 - 79340*ep^4*mtt^8*mWW^3*s*t^3 - 41840*ep^5*mtt^8*mWW^3*s*t^3 + 840*mtt^7*mWW^4*s*t^3 + 10868*ep*mtt^7*mWW^4*s*t^3 + 54819*ep^2*mtt^7*mWW^4*s*t^3 + 135023*ep^3*mtt^7*mWW^4*s*t^3 + 162726*ep^4*mtt^7*mWW^4*s*t^3 + 76904*ep^5*mtt^7*mWW^4*s*t^3 - 758*mtt^6*mWW^5*s*t^3 - 9355*ep*mtt^6*mWW^5*s*t^3 - 45093*ep^2*mtt^6*mWW^5*s*t^3 - 106686*ep^3*mtt^6*mWW^5*s*t^3 - 124144*ep^4*mtt^6*mWW^5*s*t^3 - 56864*ep^5*mtt^6*mWW^5*s*t^3 + 262*mtt^5*mWW^6*s*t^3 + 3142*ep*mtt^5*mWW^6*s*t^3 + 14709*ep^2*mtt^5*mWW^6*s*t^3 + 33893*ep^3*mtt^5*mWW^6*s*t^3 + 38594*ep^4*mtt^5*mWW^6*s*t^3 + 17400*ep^5*mtt^5*mWW^6*s*t^3 - 4*mtt^4*mWW^7*s*t^3 - 49*ep*mtt^4*mWW^7*s*t^3 - 235*ep^2*mtt^4*mWW^7*s*t^3 - 564*ep^3*mtt^4*mWW^7*s*t^3 - 700*ep^4*mtt^4*mWW^7*s*t^3 - 368*ep^5*mtt^4*mWW^7*s*t^3 - 12*mtt^3*mWW^8*s*t^3 - 137*ep*mtt^3*mWW^8*s*t^3 - 605*ep^2*mtt^3*mWW^8*s*t^3 - 1306*ep^3*mtt^3*mWW^8*s*t^3 - 1384*ep^4*mtt^3*mWW^8*s*t^3 - 576*ep^5*mtt^3*mWW^8*s*t^3 + 234*mtt^10*s^2*t^3 + 2623*ep*mtt^10*s^2*t^3 + 10977*ep^2*mtt^10*s^2*t^3 + 21158*ep^3*mtt^10*s^2*t^3 + 18308*ep^4*mtt^10*s^2*t^3 + 5360*ep^5*mtt^10*s^2*t^3 - 671*mtt^9*mWW*s^2*t^3 - 6634*ep*mtt^9*mWW*s^2*t^3 - 22931*ep^2*mtt^9*mWW*s^2*t^3 - 32060*ep^3*mtt^9*mWW*s^2*t^3 - 11610*ep^4*mtt^9*mWW*s^2*t^3 + 6116*ep^5*mtt^9*mWW*s^2*t^3 - 49*mtt^8*mWW^2*s^2*t^3 - 3761*ep*mtt^8*mWW^2*s^2*t^3 - 34492*ep^2*mtt^8*mWW^2*s^2*t^3 - 117356*ep^3*mtt^8*mWW^2*s^2*t^3 - 172904*ep^4*mtt^8*mWW^2*s^2*t^3 - 93648*ep^5*mtt^8*mWW^2*s^2*t^3 + 2258*mtt^7*mWW^3*s^2*t^3 + 29615*ep*mtt^7*mWW^3*s^2*t^3 + 151772*ep^2*mtt^7*mWW^3*s^2*t^3 + 376357*ep^3*mtt^7*mWW^3*s^2*t^3 + 451154*ep^4*mtt^7*mWW^3*s^2*t^3 + 209664*ep^5*mtt^7*mWW^3*s^2*t^3 - 3294*mtt^6*mWW^4*s^2*t^3 - 39389*ep*mtt^6*mWW^4*s^2*t^3 - 183469*ep^2*mtt^6*mWW^4*s^2*t^3 - 418830*ep^3*mtt^6*mWW^4*s^2*t^3 - 468368*ep^4*mtt^6*mWW^4*s^2*t^3 - 204592*ep^5*mtt^6*mWW^4*s^2*t^3 + 1957*mtt^5*mWW^5*s^2*t^3 + 22305*ep*mtt^5*mWW^5*s^2*t^3 + 97197*ep^2*mtt^5*mWW^5*s^2*t^3 + 206305*ep^3*mtt^5*mWW^5*s^2*t^3 + 214322*ep^4*mtt^5*mWW^5*s^2*t^3 + 86744*ep^5*mtt^5*mWW^5*s^2*t^3 - 413*mtt^4*mWW^6*s^2*t^3 - 4447*ep*mtt^4*mWW^6*s^2*t^3 - 16938*ep^2*mtt^4*mWW^6*s^2*t^3 - 28388*ep^3*mtt^4*mWW^6*s^2*t^3 - 19632*ep^4*mtt^4*mWW^6*s^2*t^3 - 3152*ep^5*mtt^4*mWW^6*s^2*t^3 - 40*mtt^3*mWW^7*s^2*t^3 - 519*ep*mtt^3*mWW^7*s^2*t^3 - 3030*ep^2*mtt^3*mWW^7*s^2*t^3 - 9253*ep^3*mtt^3*mWW^7*s^2*t^3 - 13690*ep^4*mtt^3*mWW^7*s^2*t^3 - 7648*ep^5*mtt^3*mWW^7*s^2*t^3 + 18*mtt^2*mWW^8*s^2*t^3 + 206*ep*mtt^2*mWW^8*s^2*t^3 + 898*ep^2*mtt^2*mWW^8*s^2*t^3 + 2008*ep^3*mtt^2*mWW^8*s^2*t^3 + 2340*ep^4*mtt^2*mWW^8*s^2*t^3 + 1120*ep^5*mtt^2*mWW^8*s^2*t^3 + ep*mtt*mWW^9*s^2*t^3 + 16*ep^2*mtt*mWW^9*s^2*t^3 + 59*ep^3*mtt*mWW^9*s^2*t^3 + 80*ep^4*mtt*mWW^9*s^2*t^3 + 36*ep^5*mtt*mWW^9*s^2*t^3 - 398*mtt^9*s^3*t^3 - 3609*ep*mtt^9*s^3*t^3 - 11312*ep^2*mtt^9*s^3*t^3 - 14667*ep^3*mtt^9*s^3*t^3 - 7058*ep^4*mtt^9*s^3*t^3 - 1176*ep^5*mtt^9*s^3*t^3 + 675*mtt^8*mWW*s^3*t^3 + 1792*ep*mtt^8*mWW*s^3*t^3 - 22836*ep^2*mtt^8*mWW*s^3*t^3 - 116471*ep^3*mtt^8*mWW*s^3*t^3 - 189208*ep^4*mtt^8*mWW*s^3*t^3 - 101772*ep^5*mtt^8*mWW*s^3*t^3 + 1067*mtt^7*mWW^2*s^3*t^3 + 21808*ep*mtt^7*mWW^2*s^3*t^3 + 149859*ep^2*mtt^7*mWW^2*s^3*t^3 + 444186*ep^3*mtt^7*mWW^2*s^3*t^3 + 594208*ep^4*mtt^7*mWW^2*s^3*t^3 + 296240*ep^5*mtt^7*mWW^2*s^3*t^3 - 3316*mtt^6*mWW^3*s^3*t^3 - 41040*ep*mtt^6*mWW^3*s^3*t^3 - 204204*ep^2*mtt^6*mWW^3*s^3*t^3 - 497948*ep^3*mtt^6*mWW^3*s^3*t^3 - 588992*ep^4*mtt^6*mWW^3*s^3*t^3 - 271384*ep^5*mtt^6*mWW^3*s^3*t^3 + 2750*mtt^5*mWW^4*s^3*t^3 + 27747*ep*mtt^5*mWW^4*s^3*t^3 + 104410*ep^2*mtt^5*mWW^4*s^3*t^3 + 187841*ep^3*mtt^5*mWW^4*s^3*t^3 + 160198*ep^4*mtt^5*mWW^4*s^3*t^3 + 49880*ep^5*mtt^5*mWW^4*s^3*t^3 - 795*mtt^4*mWW^5*s^3*t^3 - 6959*ep*mtt^4*mWW^5*s^3*t^3 - 13766*ep^2*mtt^4*mWW^5*s^3*t^3 + 13262*ep^3*mtt^4*mWW^5*s^3*t^3 + 63000*ep^4*mtt^4*mWW^5*s^3*t^3 + 49168*ep^5*mtt^4*mWW^5*s^3*t^3 + 9*mtt^3*mWW^6*s^3*t^3 + 364*ep*mtt^3*mWW^6*s^3*t^3 - 1589*ep^2*mtt^3*mWW^6*s^3*t^3 - 16756*ep^3*mtt^3*mWW^6*s^3*t^3 - 36244*ep^4*mtt^3*mWW^6*s^3*t^3 - 24672*ep^5*mtt^3*mWW^6*s^3*t^3 + 4*mtt^2*mWW^7*s^3*t^3 - 162*ep*mtt^2*mWW^7*s^3*t^3 - 986*ep^2*mtt^2*mWW^7*s^3*t^3 - 492*ep^3*mtt^2*mWW^7*s^3*t^3 + 3208*ep^4*mtt^2*mWW^7*s^3*t^3 + 3576*ep^5*mtt^2*mWW^7*s^3*t^3 + 4*mtt*mWW^8*s^3*t^3 + 62*ep*mtt*mWW^8*s^3*t^3 + 460*ep^2*mtt*mWW^8*s^3*t^3 + 1156*ep^3*mtt*mWW^8*s^3*t^3 + 1008*ep^4*mtt*mWW^8*s^3*t^3 + 176*ep^5*mtt*mWW^8*s^3*t^3 - 3*ep*mWW^9*s^3*t^3 - 36*ep^2*mWW^9*s^3*t^3 - 111*ep^3*mWW^9*s^3*t^3 - 120*ep^4*mWW^9*s^3*t^3 - 36*ep^5*mWW^9*s^3*t^3 + 372*mtt^8*s^4*t^3 + 1849*ep*mtt^8*s^4*t^3 - 1581*ep^2*mtt^8*s^4*t^3 - 16628*ep^3*mtt^8*s^4*t^3 - 17832*ep^4*mtt^8*s^4*t^3 + 1120*ep^5*mtt^8*s^4*t^3 - 158*mtt^7*mWW*s^4*t^3 + 11106*ep*mtt^7*mWW*s^4*t^3 + 112634*ep^2*mtt^7*mWW*s^4*t^3 + 371804*ep^3*mtt^7*mWW*s^4*t^3 + 506140*ep^4*mtt^7*mWW*s^4*t^3 + 242504*ep^5*mtt^7*mWW*s^4*t^3 - 1158*mtt^6*mWW^2*s^4*t^3 - 26737*ep*mtt^6*mWW^2*s^4*t^3 - 198419*ep^2*mtt^6*mWW^2*s^4*t^3 - 618842*ep^3*mtt^6*mWW^2*s^4*t^3 - 862456*ep^4*mtt^6*mWW^2*s^4*t^3 - 448368*ep^5*mtt^6*mWW^2*s^4*t^3 + 751*mtt^5*mWW^3*s^4*t^3 + 3363*ep*mtt^5*mWW^3*s^4*t^3 + 6747*ep^2*mtt^5*mWW^3*s^4*t^3 + 27641*ep^3*mtt^5*mWW^3*s^4*t^3 + 74642*ep^4*mtt^5*mWW^3*s^4*t^3 + 68344*ep^5*mtt^5*mWW^3*s^4*t^3 + 910*mtt^4*mWW^4*s^4*t^3 + 21365*ep*mtt^4*mWW^4*s^4*t^3 + 148839*ep^2*mtt^4*mWW^4*s^4*t^3 + 429040*ep^3*mtt^4*mWW^4*s^4*t^3 + 550500*ep^4*mtt^4*mWW^4*s^4*t^3 + 260032*ep^5*mtt^4*mWW^4*s^4*t^3 - 858*mtt^3*mWW^5*s^4*t^3 - 11379*ep*mtt^3*mWW^5*s^4*t^3 - 69187*ep^2*mtt^3*mWW^5*s^4*t^3 - 198458*ep^3*mtt^3*mWW^5*s^4*t^3 - 263228*ep^4*mtt^3*mWW^5*s^4*t^3 - 133000*ep^5*mtt^3*mWW^5*s^4*t^3 + 116*mtt^2*mWW^6*s^4*t^3 - 150*ep*mtt^2*mWW^6*s^4*t^3 - 2722*ep^2*mtt^2*mWW^6*s^4*t^3 - 3256*ep^3*mtt^2*mWW^6*s^4*t^3 + 3896*ep^4*mtt^2*mWW^6*s^4*t^3 + 6976*ep^5*mtt^2*mWW^6*s^4*t^3 + 25*mtt*mWW^7*s^4*t^3 + 610*ep*mtt*mWW^7*s^4*t^3 + 4034*ep^2*mtt*mWW^7*s^4*t^3 + 9725*ep^3*mtt*mWW^7*s^4*t^3 + 9358*ep^4*mtt*mWW^7*s^4*t^3 + 2632*ep^5*mtt*mWW^7*s^4*t^3 - 27*ep*mWW^8*s^4*t^3 - 345*ep^2*mWW^8*s^4*t^3 - 1026*ep^3*mWW^8*s^4*t^3 - 1020*ep^4*mWW^8*s^4*t^3 - 240*ep^5*mWW^8*s^4*t^3 - 174*mtt^7*s^5*t^3 + 1077*ep*mtt^7*s^5*t^3 + 15402*ep^2*mtt^7*s^5*t^3 + 40141*ep^3*mtt^7*s^5*t^3 + 24734*ep^4*mtt^7*s^5*t^3 - 11480*ep^5*mtt^7*s^5*t^3 - 264*mtt^6*mWW*s^5*t^3 - 18139*ep*mtt^6*mWW*s^5*t^3 - 152183*ep^2*mtt^6*mWW*s^5*t^3 - 469530*ep^3*mtt^6*mWW*s^5*t^3 - 615272*ep^4*mtt^6*mWW*s^5*t^3 - 287232*ep^5*mtt^6*mWW*s^5*t^3 + 302*mtt^5*mWW^2*s^5*t^3 + 12348*ep*mtt^5*mWW^2*s^5*t^3 + 115243*ep^2*mtt^5*mWW^2*s^5*t^3 + 409123*ep^3*mtt^5*mWW^2*s^5*t^3 + 628066*ep^4*mtt^5*mWW^2*s^5*t^3 + 356784*ep^5*mtt^5*mWW^2*s^5*t^3 + 1365*mtt^4*mWW^3*s^5*t^3 + 28148*ep*mtt^4*mWW^3*s^5*t^3 + 166739*ep^2*mtt^4*mWW^3*s^5*t^3 + 408270*ep^3*mtt^4*mWW^3*s^5*t^3 + 429492*ep^4*mtt^4*mWW^3*s^5*t^3 + 147216*ep^5*mtt^4*mWW^3*s^5*t^3 - 1791*mtt^3*mWW^4*s^5*t^3 - 30578*ep*mtt^3*mWW^4*s^5*t^3 - 187442*ep^2*mtt^3*mWW^4*s^5*t^3 - 505617*ep^3*mtt^3*mWW^4*s^5*t^3 - 617326*ep^4*mtt^3*mWW^4*s^5*t^3 - 277672*ep^5*mtt^3*mWW^4*s^5*t^3 + 569*mtt^2*mWW^5*s^5*t^3 + 6301*ep*mtt^2*mWW^5*s^5*t^3 + 36258*ep^2*mtt^2*mWW^5*s^5*t^3 + 102334*ep^3*mtt^2*mWW^5*s^5*t^3 + 132636*ep^4*mtt^2*mWW^5*s^5*t^3 + 65088*ep^5*mtt^2*mWW^5*s^5*t^3 - 5*mtt*mWW^6*s^5*t^3 + 779*ep*mtt*mWW^6*s^5*t^3 + 5339*ep^2*mtt*mWW^6*s^5*t^3 + 12349*ep^3*mtt*mWW^6*s^5*t^3 + 11966*ep^4*mtt*mWW^6*s^5*t^3 + 3344*ep^5*mtt*mWW^6*s^5*t^3 - 2*mWW^7*s^5*t^3 - 80*ep*mWW^7*s^5*t^3 - 796*ep^2*mWW^7*s^5*t^3 - 2254*ep^3*mWW^7*s^5*t^3 - 2360*ep^4*mWW^7*s^5*t^3 - 656*ep^5*mWW^7*s^5*t^3 + 22*mtt^6*s^6*t^3 - 1963*ep*mtt^6*s^6*t^3 - 15257*ep^2*mtt^6*s^6*t^3 - 31834*ep^3*mtt^6*s^6*t^3 - 9980*ep^4*mtt^6*s^6*t^3 + 18032*ep^5*mtt^6*s^6*t^3 + 217*mtt^5*mWW*s^6*t^3 + 12548*ep*mtt^5*mWW*s^6*t^3 + 102033*ep^2*mtt^5*mWW*s^6*t^3 + 309198*ep^3*mtt^5*mWW*s^6*t^3 + 400062*ep^4*mtt^5*mWW*s^6*t^3 + 185132*ep^5*mtt^5*mWW*s^6*t^3 + 103*mtt^4*mWW^2*s^6*t^3 - 646*ep*mtt^4*mWW^2*s^6*t^3 - 22369*ep^2*mtt^4*mWW^2*s^6*t^3 - 111056*ep^3*mtt^4*mWW^2*s^6*t^3 - 205752*ep^4*mtt^4*mWW^2*s^6*t^3 - 134424*ep^5*mtt^4*mWW^2*s^6*t^3 - 807*mtt^3*mWW^3*s^6*t^3 - 18580*ep*mtt^3*mWW^3*s^6*t^3 - 118405*ep^2*mtt^3*mWW^3*s^6*t^3 - 308974*ep^3*mtt^3*mWW^3*s^6*t^3 - 349820*ep^4*mtt^3*mWW^3*s^6*t^3 - 136504*ep^5*mtt^3*mWW^3*s^6*t^3 + 529*mtt^2*mWW^4*s^6*t^3 + 9933*ep*mtt^2*mWW^4*s^6*t^3 + 66324*ep^2*mtt^2*mWW^4*s^6*t^3 + 186914*ep^3*mtt^2*mWW^4*s^6*t^3 + 231784*ep^4*mtt^2*mWW^4*s^6*t^3 + 103776*ep^5*mtt^2*mWW^4*s^6*t^3 - 62*mtt*mWW^5*s^6*t^3 - 480*ep*mtt*mWW^5*s^6*t^3 - 4448*ep^2*mtt*mWW^5*s^6*t^3 - 16352*ep^3*mtt*mWW^5*s^6*t^3 - 23138*ep^4*mtt*mWW^5*s^6*t^3 - 11476*ep^5*mtt*mWW^5*s^6*t^3 - 2*mWW^6*s^6*t^3 - 44*ep*mWW^6*s^6*t^3 - 198*ep^2*mWW^6*s^6*t^3 - 248*ep^3*mWW^6*s^6*t^3 - 148*ep^4*mWW^6*s^6*t^3 + 40*ep^5*mWW^6*s^6*t^3 + 6*mtt^5*s^7*t^3 + 957*ep*mtt^5*s^7*t^3 + 6468*ep^2*mtt^5*s^7*t^3 + 11307*ep^3*mtt^5*s^7*t^3 - 1518*ep^4*mtt^5*s^7*t^3 - 11880*ep^5*mtt^5*s^7*t^3 - 29*mtt^4*mWW*s^7*t^3 - 4028*ep*mtt^4*mWW*s^7*t^3 - 34518*ep^2*mtt^4*mWW*s^7*t^3 - 105609*ep^3*mtt^4*mWW*s^7*t^3 - 136472*ep^4*mtt^4*mWW*s^7*t^3 - 62804*ep^5*mtt^4*mWW*s^7*t^3 - 41*mtt^3*mWW^2*s^7*t^3 - 982*ep*mtt^3*mWW^2*s^7*t^3 - 3643*ep^2*mtt^3*mWW^2*s^7*t^3 - 384*ep^3*mtt^3*mWW^2*s^7*t^3 + 14328*ep^4*mtt^3*mWW^2*s^7*t^3 + 15832*ep^5*mtt^3*mWW^2*s^7*t^3 + 83*mtt^2*mWW^3*s^7*t^3 + 3809*ep*mtt^2*mWW^3*s^7*t^3 + 28606*ep^2*mtt^2*mWW^3*s^7*t^3 + 80616*ep^3*mtt^2*mWW^3*s^7*t^3 + 96072*ep^4*mtt^2*mWW^3*s^7*t^3 + 39520*ep^5*mtt^2*mWW^3*s^7*t^3 - 21*mtt*mWW^4*s^7*t^3 - 855*ep*mtt*mWW^4*s^7*t^3 - 8093*ep^2*mtt*mWW^4*s^7*t^3 - 26063*ep^3*mtt*mWW^4*s^7*t^3 - 33954*ep^4*mtt*mWW^4*s^7*t^3 - 15216*ep^5*mtt*mWW^4*s^7*t^3 + 2*mWW^5*s^7*t^3 + 67*ep*mWW^5*s^7*t^3 + 860*ep^2*mWW^5*s^7*t^3 + 2981*ep^3*mWW^5*s^7*t^3 + 3752*ep^4*mWW^5*s^7*t^3 + 1524*ep^5*mWW^5*s^7*t^3 + 3*mtt^4*s^8*t^3 - 136*ep*mtt^4*s^8*t^3 - 963*ep^2*mtt^4*s^8*t^3 - 1188*ep^3*mtt^4*s^8*t^3 + 2048*ep^4*mtt^4*s^8*t^3 + 3456*ep^5*mtt^4*s^8*t^3 - 25*mtt^3*mWW*s^8*t^3 + 365*ep*mtt^3*mWW*s^8*t^3 + 4570*ep^2*mtt^3*mWW*s^8*t^3 + 15350*ep^3*mtt^3*mWW*s^8*t^3 + 20600*ep^4*mtt^3*mWW*s^8*t^3 + 9640*ep^5*mtt^3*mWW*s^8*t^3 + 11*mtt^2*mWW^2*s^8*t^3 + 315*ep*mtt^2*mWW^2*s^8*t^3 + 1886*ep^2*mtt^2*mWW^2*s^8*t^3 + 4458*ep^3*mtt^2*mWW^2*s^8*t^3 + 4304*ep^4*mtt^2*mWW^2*s^8*t^3 + 1176*ep^5*mtt^2*mWW^2*s^8*t^3 + 9*mtt*mWW^3*s^8*t^3 - 219*ep*mtt*mWW^3*s^8*t^3 - 2256*ep^2*mtt*mWW^3*s^8*t^3 - 6766*ep^3*mtt*mWW^3*s^8*t^3 - 7952*ep^4*mtt*mWW^3*s^8*t^3 - 3016*ep^5*mtt*mWW^3*s^8*t^3 + 2*mWW^4*s^8*t^3 + 59*ep*mWW^4*s^8*t^3 + 603*ep^2*mWW^4*s^8*t^3 + 1970*ep^3*mWW^4*s^8*t^3 + 2504*ep^4*mWW^4*s^8*t^3 + 1032*ep^5*mWW^4*s^8*t^3 - 2*mtt^3*s^9*t^3 - 14*ep*mtt^3*s^9*t^3 - 44*ep^2*mtt^3*s^9*t^3 - 152*ep^3*mtt^3*s^9*t^3 - 368*ep^4*mtt^3*s^9*t^3 - 320*ep^5*mtt^3*s^9*t^3 + 8*mtt^2*mWW*s^9*t^3 + 60*ep*mtt^2*mWW*s^9*t^3 + 108*ep^2*mtt^2*mWW*s^9*t^3 - 112*ep^3*mtt^2*mWW*s^9*t^3 - 464*ep^4*mtt^2*mWW*s^9*t^3 - 320*ep^5*mtt^2*mWW*s^9*t^3 - 6*mtt*mWW^2*s^9*t^3 - 74*ep*mtt*mWW^2*s^9*t^3 - 336*ep^2*mtt*mWW^2*s^9*t^3 - 680*ep^3*mtt*mWW^2*s^9*t^3 - 576*ep^4*mtt*mWW^2*s^9*t^3 - 128*ep^5*mtt*mWW^2*s^9*t^3 + 4*ep*mWW^3*s^9*t^3 + 32*ep^2*mWW^3*s^9*t^3 + 80*ep^3*mWW^3*s^9*t^3 + 64*ep^4*mWW^3*s^9*t^3 - 78*mtt^11*t^4 - 1053*ep*mtt^11*t^4 - 5487*ep^2*mtt^11*t^4 - 13782*ep^3*mtt^11*t^4 - 16728*ep^4*mtt^11*t^4 - 7872*ep^5*mtt^11*t^4 + 441*mtt^10*mWW*t^4 + 5805*ep*mtt^10*mWW*t^4 + 29616*ep^2*mtt^10*mWW*t^4 + 73200*ep^3*mtt^10*mWW*t^4 + 87816*ep^4*mtt^10*mWW*t^4 + 40992*ep^5*mtt^10*mWW*t^4 - 1020*mtt^9*mWW^2*t^4 - 13107*ep*mtt^9*mWW^2*t^4 - 65481*ep^2*mtt^9*mWW^2*t^4 - 159210*ep^3*mtt^9*mWW^2*t^4 - 188712*ep^4*mtt^9*mWW^2*t^4 - 87360*ep^5*mtt^9*mWW^2*t^4 + 1215*mtt^8*mWW^3*t^4 + 15267*ep*mtt^8*mWW^3*t^4 + 74754*ep^2*mtt^8*mWW^3*t^4 + 178884*ep^3*mtt^8*mWW^3*t^4 + 209592*ep^4*mtt^8*mWW^3*t^4 + 96288*ep^5*mtt^8*mWW^3*t^4 - 750*mtt^7*mWW^4*t^4 - 9243*ep*mtt^7*mWW^4*t^4 - 44481*ep^2*mtt^7*mWW^4*t^4 - 105066*ep^3*mtt^7*mWW^4*t^4 - 122088*ep^4*mtt^7*mWW^4*t^4 - 55872*ep^5*mtt^7*mWW^4*t^4 + 183*mtt^6*mWW^5*t^4 + 2235*ep*mtt^6*mWW^5*t^4 + 10716*ep^2*mtt^6*mWW^5*t^4 + 25416*ep^3*mtt^6*mWW^5*t^4 + 29880*ep^4*mtt^6*mWW^5*t^4 + 13920*ep^5*mtt^6*mWW^5*t^4 + 24*mtt^5*mWW^6*t^4 + 267*ep*mtt^5*mWW^6*t^4 + 1113*ep^2*mtt^5*mWW^6*t^4 + 2154*ep^3*mtt^5*mWW^6*t^4 + 1896*ep^4*mtt^5*mWW^6*t^4 + 576*ep^5*mtt^5*mWW^6*t^4 - 15*mtt^4*mWW^7*t^4 - 171*ep*mtt^4*mWW^7*t^4 - 750*ep^2*mtt^4*mWW^7*t^4 - 1596*ep^3*mtt^4*mWW^7*t^4 - 1656*ep^4*mtt^4*mWW^7*t^4 - 672*ep^5*mtt^4*mWW^7*t^4 + 442*mtt^10*s*t^4 + 5707*ep*mtt^10*s*t^4 + 28030*ep^2*mtt^10*s*t^4 + 65099*ep^3*mtt^10*s*t^4 + 71382*ep^4*mtt^10*s*t^4 + 29480*ep^5*mtt^10*s*t^4 - 2022*mtt^9*mWW*s*t^4 - 25487*ep*mtt^9*mWW*s*t^4 - 123110*ep^2*mtt^9*mWW*s*t^4 - 283783*ep^3*mtt^9*mWW*s*t^4 - 311230*ep^4*mtt^9*mWW*s*t^4 - 129288*ep^5*mtt^9*mWW*s*t^4 + 3341*mtt^8*mWW^2*s*t^4 + 40986*ep*mtt^8*mWW^2*s*t^4 + 193805*ep^2*mtt^8*mWW^2*s*t^4 + 440936*ep^3*mtt^8*mWW^2*s*t^4 + 480376*ep^4*mtt^8*mWW^2*s*t^4 + 198816*ep^5*mtt^8*mWW^2*s*t^4 - 1833*mtt^7*mWW^3*s*t^4 - 21267*ep*mtt^7*mWW^3*s*t^4 - 95110*ep^2*mtt^7*mWW^3*s*t^4 - 205236*ep^3*mtt^7*mWW^3*s*t^4 - 211228*ep^4*mtt^7*mWW^3*s*t^4 - 80816*ep^5*mtt^7*mWW^3*s*t^4 - 1090*mtt^6*mWW^4*s*t^4 - 14414*ep*mtt^6*mWW^4*s*t^4 - 73947*ep^2*mtt^6*mWW^4*s*t^4 - 184191*ep^3*mtt^6*mWW^4*s*t^4 - 223770*ep^4*mtt^6*mWW^4*s*t^4 - 106808*ep^5*mtt^6*mWW^4*s*t^4 + 1888*mtt^5*mWW^5*s*t^4 + 23229*ep*mtt^5*mWW^5*s*t^4 + 111484*ep^2*mtt^5*mWW^5*s*t^4 + 262033*ep^3*mtt^5*mWW^5*s*t^4 + 301778*ep^4*mtt^5*mWW^5*s*t^4 + 136248*ep^5*mtt^5*mWW^5*s*t^4 - 823*mtt^4*mWW^6*s*t^4 - 9892*ep*mtt^4*mWW^6*s*t^4 - 46275*ep^2*mtt^4*mWW^6*s*t^4 - 105962*ep^3*mtt^4*mWW^6*s*t^4 - 118940*ep^4*mtt^4*mWW^6*s*t^4 - 52368*ep^5*mtt^4*mWW^6*s*t^4 + 79*mtt^3*mWW^7*s*t^4 + 925*ep*mtt^3*mWW^7*s*t^4 + 4136*ep^2*mtt^3*mWW^7*s*t^4 + 8842*ep^3*mtt^3*mWW^7*s*t^4 + 9064*ep^4*mtt^3*mWW^7*s*t^4 + 3584*ep^5*mtt^3*mWW^7*s*t^4 + 18*mtt^2*mWW^8*s*t^4 + 213*ep*mtt^2*mWW^8*s*t^4 + 987*ep^2*mtt^2*mWW^8*s*t^4 + 2262*ep^3*mtt^2*mWW^8*s*t^4 + 2568*ep^4*mtt^2*mWW^8*s*t^4 + 1152*ep^5*mtt^2*mWW^8*s*t^4 - 988*mtt^9*s^2*t^4 - 11711*ep*mtt^9*s^2*t^4 - 52227*ep^2*mtt^9*s^2*t^4 - 108226*ep^3*mtt^9*s^2*t^4 - 102512*ep^4*mtt^9*s^2*t^4 - 34656*ep^5*mtt^9*s^2*t^4 + 3356*mtt^8*mWW*s^2*t^4 + 37728*ep*mtt^8*mWW*s^2*t^4 + 158798*ep^2*mtt^8*mWW*s^2*t^4 + 310980*ep^3*mtt^8*mWW*s^2*t^4 + 275440*ep^4*mtt^8*mWW*s^2*t^4 + 82808*ep^5*mtt^8*mWW*s^2*t^4 - 2851*mtt^7*mWW^2*s^2*t^4 - 28372*ep*mtt^7*mWW^2*s^2*t^4 - 98857*ep^2*mtt^7*mWW^2*s^2*t^4 - 145158*ep^3*mtt^7*mWW^2*s^2*t^4 - 65804*ep^4*mtt^7*mWW^2*s^2*t^4 + 19176*ep^5*mtt^7*mWW^2*s^2*t^4 - 2653*mtt^6*mWW^3*s^2*t^4 - 35476*ep*mtt^6*mWW^3*s^2*t^4 - 186446*ep^2*mtt^6*mWW^3*s^2*t^4 - 468473*ep^3*mtt^6*mWW^3*s^2*t^4 - 566134*ep^4*mtt^6*mWW^3*s^2*t^4 - 267904*ep^5*mtt^6*mWW^3*s^2*t^4 + 6452*mtt^5*mWW^4*s^2*t^4 + 76131*ep*mtt^5*mWW^4*s^2*t^4 + 350127*ep^2*mtt^5*mWW^4*s^2*t^4 + 787910*ep^3*mtt^5*mWW^4*s^2*t^4 + 866376*ep^4*mtt^5*mWW^4*s^2*t^4 + 372720*ep^5*mtt^5*mWW^4*s^2*t^4 - 4508*mtt^4*mWW^5*s^2*t^4 - 51967*ep*mtt^4*mWW^5*s^2*t^4 - 230423*ep^2*mtt^4*mWW^5*s^2*t^4 - 500402*ep^3*mtt^4*mWW^5*s^2*t^4 - 533012*ep^4*mtt^4*mWW^5*s^2*t^4 - 221760*ep^5*mtt^4*mWW^5*s^2*t^4 + 1295*mtt^3*mWW^6*s^2*t^4 + 14766*ep*mtt^3*mWW^6*s^2*t^4 + 62603*ep^2*mtt^3*mWW^6*s^2*t^4 + 126562*ep^3*mtt^3*mWW^6*s^2*t^4 + 122916*ep^4*mtt^3*mWW^6*s^2*t^4 + 45576*ep^5*mtt^3*mWW^6*s^2*t^4 - 91*mtt^2*mWW^7*s^2*t^4 - 952*ep*mtt^2*mWW^7*s^2*t^4 - 2856*ep^2*mtt^2*mWW^7*s^2*t^4 - 1341*ep^3*mtt^2*mWW^7*s^2*t^4 + 5154*ep^4*mtt^2*mWW^7*s^2*t^4 + 5280*ep^5*mtt^2*mWW^7*s^2*t^4 - 12*mtt*mWW^8*s^2*t^4 - 146*ep*mtt*mWW^8*s^2*t^4 - 706*ep^2*mtt*mWW^8*s^2*t^4 - 1808*ep^3*mtt*mWW^8*s^2*t^4 - 2368*ep^4*mtt*mWW^8*s^2*t^4 - 1216*ep^5*mtt*mWW^8*s^2*t^4 - ep*mWW^9*s^2*t^4 - 13*ep^2*mWW^9*s^2*t^4 - 44*ep^3*mWW^9*s^2*t^4 - 56*ep^4*mWW^9*s^2*t^4 - 24*ep^5*mWW^9*s^2*t^4 + 1050*mtt^8*s^3*t^4 + 9880*ep*mtt^8*s^3*t^4 + 33127*ep^2*mtt^8*s^3*t^4 + 48665*ep^3*mtt^8*s^3*t^4 + 30134*ep^4*mtt^8*s^3*t^4 + 7944*ep^5*mtt^8*s^3*t^4 - 1856*mtt^7*mWW*s^3*t^4 - 7251*ep*mtt^7*mWW*s^3*t^4 + 40912*ep^2*mtt^7*mWW*s^3*t^4 + 247895*ep^3*mtt^7*mWW*s^3*t^4 + 423230*ep^4*mtt^7*mWW*s^3*t^4 + 233360*ep^5*mtt^7*mWW*s^3*t^4 - 1628*mtt^6*mWW^2*s^3*t^4 - 39554*ep*mtt^6*mWW^2*s^3*t^4 - 292413*ep^2*mtt^6*mWW^2*s^3*t^4 - 890659*ep^3*mtt^6*mWW^2*s^3*t^4 - 1208046*ep^4*mtt^6*mWW^2*s^3*t^4 - 608744*ep^5*mtt^6*mWW^2*s^3*t^4 + 6053*mtt^5*mWW^3*s^3*t^4 + 74290*ep*mtt^5*mWW^3*s^3*t^4 + 370341*ep^2*mtt^5*mWW^3*s^3*t^4 + 897998*ep^3*mtt^5*mWW^3*s^3*t^4 + 1050832*ep^4*mtt^5*mWW^3*s^3*t^4 + 482736*ep^5*mtt^5*mWW^3*s^3*t^4 - 5459*mtt^4*mWW^4*s^3*t^4 - 54549*ep*mtt^4*mWW^4*s^3*t^4 - 205373*ep^2*mtt^4*mWW^4*s^3*t^4 - 371253*ep^3*mtt^4*mWW^4*s^3*t^4 - 318530*ep^4*mtt^4*mWW^4*s^3*t^4 - 104520*ep^5*mtt^4*mWW^4*s^3*t^4 + 2316*mtt^3*mWW^5*s^3*t^4 + 22429*ep*mtt^3*mWW^5*s^3*t^4 + 70742*ep^2*mtt^3*mWW^5*s^3*t^4 + 88877*ep^3*mtt^3*mWW^5*s^3*t^4 + 28146*ep^4*mtt^3*mWW^5*s^3*t^4 - 15664*ep^5*mtt^3*mWW^5*s^3*t^4 - 540*mtt^2*mWW^6*s^3*t^4 - 5968*ep*mtt^2*mWW^6*s^3*t^4 - 19361*ep^2*mtt^2*mWW^6*s^3*t^4 - 21573*ep^3*mtt^2*mWW^6*s^3*t^4 - 466*ep^4*mtt^2*mWW^6*s^3*t^4 + 9400*ep^5*mtt^2*mWW^6*s^3*t^4 + 63*mtt*mWW^7*s^3*t^4 + 720*ep*mtt*mWW^7*s^3*t^4 + 2081*ep^2*mtt*mWW^7*s^3*t^4 + 206*ep^3*mtt*mWW^7*s^3*t^4 - 5232*ep^4*mtt*mWW^7*s^3*t^4 - 4560*ep^5*mtt*mWW^7*s^3*t^4 + mWW^8*s^3*t^4 + 3*ep*mWW^8*s^3*t^4 - 56*ep^2*mWW^8*s^3*t^4 - 156*ep^3*mWW^8*s^3*t^4 - 68*ep^4*mWW^8*s^3*t^4 + 48*ep^5*mWW^8*s^3*t^4 - 440*mtt^7*s^4*t^4 + 250*ep*mtt^7*s^4*t^4 + 21050*ep^2*mtt^7*s^4*t^4 + 67080*ep^3*mtt^7*s^4*t^4 + 59720*ep^4*mtt^7*s^4*t^4 - 1760*ep^5*mtt^7*s^4*t^4 - 1097*mtt^6*mWW*s^4*t^4 - 40161*ep*mtt^6*mWW*s^4*t^4 - 310144*ep^2*mtt^6*mWW*s^4*t^4 - 923678*ep^3*mtt^6*mWW*s^4*t^4 - 1182604*ep^4*mtt^6*mWW*s^4*t^4 - 535856*ep^5*mtt^6*mWW*s^4*t^4 + 4096*mtt^5*mWW^2*s^4*t^4 + 75384*ep*mtt^5*mWW^2*s^4*t^4 + 496510*ep^2*mtt^5*mWW^2*s^4*t^4 + 1433282*ep^3*mtt^5*mWW^2*s^4*t^4 + 1882052*ep^4*mtt^5*mWW^2*s^4*t^4 + 925424*ep^5*mtt^5*mWW^2*s^4*t^4 - 2959*mtt^4*mWW^3*s^4*t^4 - 28297*ep*mtt^4*mWW^3*s^4*t^4 - 127098*ep^2*mtt^4*mWW^3*s^4*t^4 - 314552*ep^3*mtt^4*mWW^3*s^4*t^4 - 406636*ep^4*mtt^4*mWW^3*s^4*t^4 - 223928*ep^5*mtt^4*mWW^3*s^4*t^4 + 216*mtt^3*mWW^4*s^4*t^4 - 13897*ep*mtt^3*mWW^4*s^4*t^4 - 139993*ep^2*mtt^3*mWW^4*s^4*t^4 - 455630*ep^3*mtt^3*mWW^4*s^4*t^4 - 619440*ep^4*mtt^3*mWW^4*s^4*t^4 - 296704*ep^5*mtt^3*mWW^4*s^4*t^4 + 81*mtt^2*mWW^5*s^4*t^4 + 5510*ep*mtt^2*mWW^5*s^4*t^4 + 58337*ep^2*mtt^2*mWW^5*s^4*t^4 + 201064*ep^3*mtt^2*mWW^5*s^4*t^4 + 283932*ep^4*mtt^2*mWW^5*s^4*t^4 + 142592*ep^5*mtt^2*mWW^5*s^4*t^4 + 120*mtt*mWW^6*s^4*t^4 + 1279*ep*mtt*mWW^6*s^4*t^4 + 733*ep^2*mtt*mWW^6*s^4*t^4 - 11376*ep^3*mtt*mWW^6*s^4*t^4 - 23812*ep^4*mtt*mWW^6*s^4*t^4 - 13744*ep^5*mtt*mWW^6*s^4*t^4 - 17*mWW^7*s^4*t^4 - 164*ep*mWW^7*s^4*t^4 - 355*ep^2*mWW^7*s^4*t^4 + 354*ep^3*mWW^7*s^4*t^4 + 1412*ep^4*mWW^7*s^4*t^4 + 904*ep^5*mWW^7*s^4*t^4 - 82*mtt^6*s^5*t^4 - 6357*ep*mtt^6*s^5*t^4 - 44708*ep^2*mtt^6*s^5*t^4 - 97123*ep^3*mtt^6*s^5*t^4 - 51582*ep^4*mtt^6*s^5*t^4 + 29752*ep^5*mtt^6*s^5*t^4 + 1902*mtt^5*mWW*s^5*t^4 + 47269*ep*mtt^5*mWW*s^5*t^4 + 325970*ep^2*mtt^5*mWW*s^5*t^4 + 912037*ep^3*mtt^5*mWW*s^5*t^4 + 1109810*ep^4*mtt^5*mWW*s^5*t^4 + 476792*ep^5*mtt^5*mWW*s^5*t^4 - 2547*mtt^4*mWW^2*s^5*t^4 - 46078*ep*mtt^4*mWW^2*s^5*t^4 - 305897*ep^2*mtt^4*mWW^2*s^5*t^4 - 894734*ep^3*mtt^4*mWW^2*s^5*t^4 - 1193208*ep^4*mtt^4*mWW^2*s^5*t^4 - 597608*ep^5*mtt^4*mWW^2*s^5*t^4 - 11392*ep*mtt^3*mWW^3*s^5*t^4 - 84620*ep^2*mtt^3*mWW^3*s^5*t^4 - 218456*ep^3*mtt^3*mWW^3*s^5*t^4 - 225120*ep^4*mtt^3*mWW^3*s^5*t^4 - 63248*ep^5*mtt^3*mWW^3*s^5*t^4 + 870*mtt^2*mWW^4*s^5*t^4 + 20799*ep*mtt^2*mWW^4*s^5*t^4 + 146808*ep^2*mtt^2*mWW^4*s^5*t^4 + 422277*ep^3*mtt^2*mWW^4*s^5*t^4 + 534026*ep^4*mtt^2*mWW^4*s^5*t^4 + 242072*ep^5*mtt^2*mWW^4*s^5*t^4 - 114*mtt*mWW^5*s^5*t^4 - 3153*ep*mtt*mWW^5*s^5*t^4 - 29374*ep^2*mtt*mWW^5*s^5*t^4 - 96933*ep^3*mtt*mWW^5*s^5*t^4 - 131586*ep^4*mtt*mWW^5*s^5*t^4 - 62632*ep^5*mtt*mWW^5*s^5*t^4 - 29*mWW^6*s^5*t^4 - 176*ep*mWW^6*s^5*t^4 + 941*ep^2*mWW^6*s^5*t^4 + 5764*ep^3*mWW^6*s^5*t^4 + 8732*ep^4*mWW^6*s^5*t^4 + 4056*ep^5*mWW^6*s^5*t^4 + 108*mtt^5*s^6*t^4 + 4073*ep*mtt^5*s^6*t^4 + 24965*ep^2*mtt^5*s^6*t^4 + 44446*ep^3*mtt^5*s^6*t^4 + 2128*ep^4*mtt^5*s^6*t^4 - 36960*ep^5*mtt^5*s^6*t^4 - 790*mtt^4*mWW*s^6*t^4 - 21220*ep*mtt^4*mWW*s^6*t^4 - 147946*ep^2*mtt^4*mWW*s^6*t^4 - 411442*ep^3*mtt^4*mWW*s^6*t^4 - 493220*ep^4*mtt^4*mWW*s^6*t^4 - 206792*ep^5*mtt^4*mWW*s^6*t^4 + 645*mtt^3*mWW^2*s^6*t^4 + 11217*ep*mtt^3*mWW^2*s^6*t^4 + 76030*ep^2*mtt^3*mWW^2*s^6*t^4 + 228288*ep^3*mtt^3*mWW^2*s^6*t^4 + 313180*ep^4*mtt^3*mWW^2*s^6*t^4 + 161864*ep^5*mtt^3*mWW^2*s^6*t^4 + 203*mtt^2*mWW^3*s^6*t^4 + 8269*ep*mtt^2*mWW^3*s^6*t^4 + 58720*ep^2*mtt^2*mWW^3*s^6*t^4 + 159496*ep^3*mtt^2*mWW^3*s^6*t^4 + 183972*ep^4*mtt^2*mWW^3*s^6*t^4 + 71320*ep^5*mtt^2*mWW^3*s^6*t^4 - 165*mtt*mWW^4*s^6*t^4 - 4582*ep*mtt*mWW^4*s^6*t^4 - 35275*ep^2*mtt*mWW^4*s^6*t^4 - 105450*ep^3*mtt*mWW^4*s^6*t^4 - 135364*ep^4*mtt*mWW^4*s^6*t^4 - 61288*ep^5*mtt*mWW^4*s^6*t^4 - mWW^5*s^6*t^4 + 275*ep*mWW^5*s^6*t^4 + 3826*ep^2*mWW^5*s^6*t^4 + 13814*ep^3*mWW^5*s^6*t^4 + 19096*ep^4*mWW^5*s^6*t^4 + 8880*ep^5*mWW^5*s^6*t^4 - 2*mtt^4*s^7*t^4 - 734*ep*mtt^4*s^7*t^4 - 4593*ep^2*mtt^4*s^7*t^4 - 5249*ep^3*mtt^4*s^7*t^4 + 10162*ep^4*mtt^4*s^7*t^4 + 16536*ep^5*mtt^4*s^7*t^4 + 32*mtt^3*mWW*s^7*t^4 + 3133*ep*mtt^3*mWW*s^7*t^4 + 26052*ep^2*mtt^3*mWW*s^7*t^4 + 77011*ep^3*mtt^3*mWW*s^7*t^4 + 94718*ep^4*mtt^3*mWW*s^7*t^4 + 40064*ep^5*mtt^3*mWW*s^7*t^4 - 14*mtt^2*mWW^2*s^7*t^4 - 175*ep*mtt^2*mWW^2*s^7*t^4 - 2202*ep^2*mtt^2*mWW^2*s^7*t^4 - 9459*ep^3*mtt^2*mWW^2*s^7*t^4 - 16774*ep^4*mtt^2*mWW^2*s^7*t^4 - 10736*ep^5*mtt^2*mWW^2*s^7*t^4 - 24*mtt*mWW^3*s^7*t^4 - 1275*ep*mtt*mWW^3*s^7*t^4 - 9562*ep^2*mtt*mWW^3*s^7*t^4 - 26563*ep^3*mtt*mWW^3*s^7*t^4 - 30838*ep^4*mtt*mWW^3*s^7*t^4 - 11968*ep^5*mtt*mWW^3*s^7*t^4 + 8*mWW^4*s^7*t^4 + 275*ep*mWW^4*s^7*t^4 + 2545*ep^2*mWW^4*s^7*t^4 + 8324*ep^3*mWW^4*s^7*t^4 + 11276*ep^4*mWW^4*s^7*t^4 + 5272*ep^5*mWW^4*s^7*t^4 - 10*mtt^3*s^8*t^4 - 55*ep*mtt^3*s^8*t^4 - 157*ep^2*mtt^3*s^8*t^4 - 910*ep^3*mtt^3*s^8*t^4 - 2704*ep^4*mtt^3*s^8*t^4 - 2464*ep^5*mtt^3*s^8*t^4 + 34*mtt^2*mWW*s^8*t^4 + 184*ep*mtt^2*mWW*s^8*t^4 - 148*ep^2*mtt^2*mWW*s^8*t^4 - 2220*ep^3*mtt^2*mWW*s^8*t^4 - 3960*ep^4*mtt^2*mWW*s^8*t^4 - 2080*ep^5*mtt^2*mWW*s^8*t^4 - 22*mtt*mWW^2*s^8*t^4 - 301*ep*mtt*mWW^2*s^8*t^4 - 1495*ep^2*mtt*mWW^2*s^8*t^4 - 3286*ep^3*mtt*mWW^2*s^8*t^4 - 3064*ep^4*mtt*mWW^2*s^8*t^4 - 832*ep^5*mtt*mWW^2*s^8*t^4 - 2*mWW^3*s^8*t^4 + 4*ep*mWW^3*s^8*t^4 + 120*ep^2*mWW^3*s^8*t^4 + 368*ep^3*mWW^3*s^8*t^4 + 320*ep^4*mWW^3*s^8*t^4 + 300*mtt^10*t^5 + 3990*ep*mtt^10*t^5 + 20502*ep^2*mtt^10*t^5 + 50820*ep^3*mtt^10*t^5 + 60864*ep^4*mtt^10*t^5 + 28224*ep^5*mtt^10*t^5 - 1683*mtt^9*mWW*t^5 - 21816*ep*mtt^9*mWW*t^5 - 109593*ep^2*mtt^9*mWW*t^5 - 266706*ep^3*mtt^9*mWW*t^5 - 314784*ep^4*mtt^9*mWW*t^5 - 144288*ep^5*mtt^9*mWW*t^5 + 3873*mtt^8*mWW^2*t^5 + 49044*ep*mtt^8*mWW^2*t^5 + 241113*ep^2*mtt^8*mWW^2*t^5 + 576102*ep^3*mtt^8*mWW^2*t^5 + 669720*ep^4*mtt^8*mWW^2*t^5 + 303168*ep^5*mtt^8*mWW^2*t^5 - 4632*mtt^7*mWW^3*t^5 - 57438*ep*mtt^7*mWW^3*t^5 - 276714*ep^2*mtt^7*mWW^3*t^5 - 649356*ep^3*mtt^7*mWW^3*t^5 - 743232*ep^4*mtt^7*mWW^3*t^5 - 331968*ep^5*mtt^7*mWW^3*t^5 + 2958*mtt^6*mWW^4*t^5 + 36006*ep*mtt^6*mWW^4*t^5 + 170244*ep^2*mtt^6*mWW^4*t^5 + 392592*ep^3*mtt^6*mWW^4*t^5 + 442272*ep^4*mtt^6*mWW^4*t^5 + 194688*ep^5*mtt^6*mWW^4*t^5 - 867*mtt^5*mWW^5*t^5 - 10380*ep*mtt^5*mWW^5*t^5 - 48225*ep^2*mtt^5*mWW^5*t^5 - 109290*ep^3*mtt^5*mWW^5*t^5 - 121008*ep^4*mtt^5*mWW^5*t^5 - 52320*ep^5*mtt^5*mWW^5*t^5 + 21*mtt^4*mWW^6*t^5 + 240*ep*mtt^4*mWW^6*t^5 + 1053*ep^2*mtt^4*mWW^6*t^5 + 2214*ep^3*mtt^4*mWW^6*t^5 + 2184*ep^4*mtt^4*mWW^6*t^5 + 768*ep^5*mtt^4*mWW^6*t^5 + 30*mtt^3*mWW^7*t^5 + 354*ep*mtt^3*mWW^7*t^5 + 1620*ep^2*mtt^3*mWW^7*t^5 + 3624*ep^3*mtt^3*mWW^7*t^5 + 3984*ep^4*mtt^3*mWW^7*t^5 + 1728*ep^5*mtt^3*mWW^7*t^5 - 1330*mtt^9*s*t^5 - 17303*ep*mtt^9*s*t^5 - 85578*ep^2*mtt^9*s*t^5 - 199975*ep^3*mtt^9*s*t^5 - 220466*ep^4*mtt^9*s*t^5 - 91608*ep^5*mtt^9*s*t^5 + 6325*mtt^8*mWW*s*t^5 + 80387*ep*mtt^8*mWW*s*t^5 + 391442*ep^2*mtt^8*mWW*s*t^5 + 909184*ep^3*mtt^8*mWW*s*t^5 + 1004468*ep^4*mtt^8*mWW*s*t^5 + 420944*ep^5*mtt^8*mWW*s*t^5 - 11605*mtt^7*mWW^2*s*t^5 - 144615*ep*mtt^7*mWW^2*s*t^5 - 694686*ep^2*mtt^7*mWW^2*s*t^5 - 1604848*ep^3*mtt^7*mWW^2*s*t^5 - 1776320*ep^4*mtt^7*mWW^2*s*t^5 - 749696*ep^5*mtt^7*mWW^2*s*t^5 + 9576*mtt^6*mWW^3*s*t^5 + 117250*ep*mtt^6*mWW^3*s*t^5 + 555516*ep^2*mtt^6*mWW^3*s*t^5 + 1273098*ep^3*mtt^6*mWW^3*s*t^5 + 1404712*ep^4*mtt^6*mWW^3*s*t^5 + 592128*ep^5*mtt^6*mWW^3*s*t^5 - 2206*mtt^5*mWW^4*s*t^5 - 26150*ep*mtt^5*mWW^4*s*t^5 - 119153*ep^2*mtt^5*mWW^4*s*t^5 - 260605*ep^3*mtt^5*mWW^4*s*t^5 - 270842*ep^4*mtt^5*mWW^4*s*t^5 - 104024*ep^5*mtt^5*mWW^4*s*t^5 - 1721*mtt^4*mWW^5*s*t^5 - 21249*ep*mtt^4*mWW^5*s*t^5 - 103044*ep^2*mtt^4*mWW^5*s*t^5 - 246392*ep^3*mtt^4*mWW^5*s*t^5 - 289756*ep^4*mtt^4*mWW^5*s*t^5 - 134128*ep^5*mtt^4*mWW^5*s*t^5 + 1129*mtt^3*mWW^6*s*t^5 + 13675*ep*mtt^3*mWW^6*s*t^5 + 64596*ep^2*mtt^3*mWW^6*s*t^5 + 149458*ep^3*mtt^3*mWW^6*s*t^5 + 169204*ep^4*mtt^3*mWW^6*s*t^5 + 74928*ep^5*mtt^3*mWW^6*s*t^5 - 156*mtt^2*mWW^7*s*t^5 - 1848*ep*mtt^2*mWW^7*s*t^5 - 8382*ep^2*mtt^2*mWW^7*s*t^5 - 18210*ep^3*mtt^2*mWW^7*s*t^5 - 18960*ep^4*mtt^2*mWW^7*s*t^5 - 7584*ep^5*mtt^2*mWW^7*s*t^5 - 12*mtt*mWW^8*s*t^5 - 147*ep*mtt*mWW^8*s*t^5 - 711*ep^2*mtt*mWW^8*s*t^5 - 1710*ep^3*mtt*mWW^8*s*t^5 - 2040*ep^4*mtt*mWW^8*s*t^5 - 960*ep^5*mtt*mWW^8*s*t^5 + 2134*mtt^8*s^2*t^5 + 26417*ep*mtt^8*s^2*t^5 + 122907*ep^2*mtt^8*s^2*t^5 + 264994*ep^3*mtt^8*s^2*t^5 + 261044*ep^4*mtt^8*s^2*t^5 + 92784*ep^5*mtt^8*s^2*t^5 - 7934*mtt^7*mWW*s^2*t^5 - 94683*ep*mtt^7*mWW*s^2*t^5 - 426365*ep^2*mtt^7*mWW*s^2*t^5 - 899282*ep^3*mtt^7*mWW*s^2*t^5 - 871588*ep^4*mtt^7*mWW*s^2*t^5 - 302568*ep^5*mtt^7*mWW*s^2*t^5 + 10110*mtt^6*mWW^2*s^2*t^5 + 118520*ep*mtt^6*mWW^2*s^2*t^5 + 524688*ep^2*mtt^6*mWW^2*s^2*t^5 + 1101874*ep^3*mtt^6*mWW^2*s^2*t^5 + 1074772*ep^4*mtt^6*mWW^2*s^2*t^5 + 374560*ep^5*mtt^6*mWW^2*s^2*t^5 - 2985*mtt^5*mWW^3*s^2*t^5 - 37022*ep*mtt^5*mWW^3*s^2*t^5 - 169354*ep^2*mtt^5*mWW^3*s^2*t^5 - 371307*ep^3*mtt^5*mWW^3*s^2*t^5 - 379178*ep^4*mtt^5*mWW^3*s^2*t^5 - 131944*ep^5*mtt^5*mWW^3*s^2*t^5 - 4483*mtt^4*mWW^4*s^2*t^5 - 48821*ep*mtt^4*mWW^4*s^2*t^5 - 207558*ep^2*mtt^4*mWW^4*s^2*t^5 - 432068*ep^3*mtt^4*mWW^4*s^2*t^5 - 440552*ep^4*mtt^4*mWW^4*s^2*t^5 - 180560*ep^5*mtt^4*mWW^4*s^2*t^5 + 4505*mtt^3*mWW^5*s^2*t^5 + 51354*ep*mtt^3*mWW^5*s^2*t^5 + 226135*ep^2*mtt^3*mWW^5*s^2*t^5 + 490138*ep^3*mtt^3*mWW^5*s^2*t^5 + 521428*ep^4*mtt^3*mWW^5*s^2*t^5 + 217320*ep^5*mtt^3*mWW^5*s^2*t^5 - 1501*mtt^2*mWW^6*s^2*t^5 - 17473*ep*mtt^2*mWW^6*s^2*t^5 - 77014*ep^2*mtt^2*mWW^6*s^2*t^5 - 165134*ep^3*mtt^2*mWW^6*s^2*t^5 - 172900*ep^4*mtt^2*mWW^6*s^2*t^5 - 70416*ep^5*mtt^2*mWW^6*s^2*t^5 + 150*mtt*mWW^7*s^2*t^5 + 1657*ep*mtt*mWW^7*s^2*t^5 + 6294*ep^2*mtt*mWW^7*s^2*t^5 + 10059*ep^3*mtt*mWW^7*s^2*t^5 + 6002*ep^4*mtt*mWW^7*s^2*t^5 + 328*ep^5*mtt*mWW^7*s^2*t^5 + 4*mWW^8*s^2*t^5 + 51*ep*mWW^8*s^2*t^5 + 267*ep^2*mWW^8*s^2*t^5 + 726*ep^3*mWW^8*s^2*t^5 + 972*ep^4*mWW^8*s^2*t^5 + 496*ep^5*mWW^8*s^2*t^5 - 1240*mtt^7*s^3*t^5 - 12320*ep*mtt^7*s^3*t^5 - 45160*ep^2*mtt^7*s^3*t^5 - 76400*ep^3*mtt^7*s^3*t^5 - 59680*ep^4*mtt^7*s^3*t^5 - 22400*ep^5*mtt^7*s^3*t^5 + 1871*mtt^6*mWW*s^3*t^5 + 5668*ep*mtt^6*mWW*s^3*t^5 - 60086*ep^2*mtt^6*mWW*s^3*t^5 - 323245*ep^3*mtt^6*mWW*s^3*t^5 - 552668*ep^4*mtt^6*mWW*s^3*t^5 - 308180*ep^5*mtt^6*mWW*s^3*t^5 + 1533*mtt^5*mWW^2*s^3*t^5 + 38547*ep*mtt^5*mWW^2*s^3*t^5 + 297232*ep^2*mtt^5*mWW^2*s^3*t^5 + 932538*ep^3*mtt^5*mWW^2*s^3*t^5 + 1309880*ep^4*mtt^5*mWW^2*s^3*t^5 + 684984*ep^5*mtt^5*mWW^2*s^3*t^5 - 4951*mtt^4*mWW^3*s^3*t^5 - 56672*ep*mtt^4*mWW^3*s^3*t^5 - 275407*ep^2*mtt^4*mWW^3*s^3*t^5 - 659196*ep^3*mtt^4*mWW^3*s^3*t^5 - 774240*ep^4*mtt^4*mWW^3*s^3*t^5 - 369192*ep^5*mtt^4*mWW^3*s^3*t^5 + 4473*mtt^3*mWW^4*s^3*t^5 + 40105*ep*mtt^3*mWW^4*s^3*t^5 + 129468*ep^2*mtt^3*mWW^4*s^3*t^5 + 179178*ep^3*mtt^3*mWW^4*s^3*t^5 + 82540*ep^4*mtt^3*mWW^4*s^3*t^5 - 2976*ep^5*mtt^3*mWW^4*s^3*t^5 - 2240*mtt^2*mWW^5*s^3*t^5 - 21471*ep*mtt^2*mWW^5*s^3*t^5 - 69516*ep^2*mtt^2*mWW^5*s^3*t^5 - 95111*ep^3*mtt^2*mWW^5*s^3*t^5 - 42520*ep^4*mtt^2*mWW^5*s^3*t^5 + 5564*ep^5*mtt^2*mWW^5*s^3*t^5 + 602*mtt*mWW^6*s^3*t^5 + 6588*ep*mtt*mWW^6*s^3*t^5 + 24468*ep^2*mtt*mWW^6*s^3*t^5 + 41776*ep^3*mtt*mWW^6*s^3*t^5 + 33396*ep^4*mtt*mWW^6*s^3*t^5 + 9736*ep^5*mtt*mWW^6*s^3*t^5 - 48*mWW^7*s^3*t^5 - 469*ep*mWW^7*s^3*t^5 - 1239*ep^2*mWW^7*s^3*t^5 - 404*ep^3*mWW^7*s^3*t^5 + 1948*ep^4*mWW^7*s^3*t^5 + 1696*ep^5*mWW^7*s^3*t^5 - 280*mtt^6*s^4*t^5 - 8480*ep*mtt^6*s^4*t^5 - 54360*ep^2*mtt^6*s^4*t^5 - 122500*ep^3*mtt^6*s^4*t^5 - 88640*ep^4*mtt^6*s^4*t^5 + 10560*ep^5*mtt^6*s^4*t^5 + 3974*mtt^5*mWW*s^4*t^5 + 73782*ep*mtt^5*mWW*s^4*t^5 + 459045*ep^2*mtt^5*mWW*s^4*t^5 + 1231897*ep^3*mtt^5*mWW*s^4*t^5 + 1480848*ep^4*mtt^5*mWW*s^4*t^5 + 635524*ep^5*mtt^5*mWW*s^4*t^5 - 7052*mtt^4*mWW^2*s^4*t^5 - 107353*ep*mtt^4*mWW^2*s^4*t^5 - 628235*ep^2*mtt^4*mWW^2*s^4*t^5 - 1688260*ep^3*mtt^4*mWW^2*s^4*t^5 - 2117784*ep^4*mtt^4*mWW^2*s^4*t^5 - 1002728*ep^5*mtt^4*mWW^2*s^4*t^5 + 3945*mtt^3*mWW^3*s^4*t^5 + 40291*ep*mtt^3*mWW^3*s^4*t^5 + 182490*ep^2*mtt^3*mWW^3*s^4*t^5 + 429468*ep^3*mtt^3*mWW^3*s^4*t^5 + 515052*ep^4*mtt^3*mWW^3*s^4*t^5 + 258440*ep^5*mtt^3*mWW^3*s^4*t^5 - 841*mtt^2*mWW^4*s^4*t^5 + 2215*ep*mtt^2*mWW^4*s^4*t^5 + 63950*ep^2*mtt^2*mWW^4*s^4*t^5 + 245984*ep^3*mtt^2*mWW^4*s^4*t^5 + 362832*ep^4*mtt^2*mWW^4*s^4*t^5 + 180688*ep^5*mtt^2*mWW^4*s^4*t^5 + 369*mtt*mWW^5*s^4*t^5 + 1165*ep*mtt*mWW^5*s^4*t^5 - 15189*ep^2*mtt*mWW^5*s^4*t^5 - 77741*ep^3*mtt*mWW^5*s^4*t^5 - 127700*ep^4*mtt*mWW^5*s^4*t^5 - 69100*ep^5*mtt*mWW^5*s^4*t^5 - 115*mWW^6*s^4*t^5 - 1092*ep*mWW^6*s^4*t^5 - 2421*ep^2*mWW^6*s^4*t^5 + 160*ep^3*mWW^6*s^4*t^5 + 4960*ep^4*mWW^6*s^4*t^5 + 3512*ep^5*mWW^6*s^4*t^5 + 590*mtt^5*s^5*t^5 + 10945*ep*mtt^5*s^5*t^5 + 58098*ep^2*mtt^5*s^5*t^5 + 108365*ep^3*mtt^5*s^5*t^5 + 42406*ep^4*mtt^5*s^5*t^5 - 43704*ep^5*mtt^5*s^5*t^5 - 3360*mtt^4*mWW*s^5*t^5 - 57713*ep*mtt^4*mWW*s^5*t^5 - 339601*ep^2*mtt^4*mWW*s^5*t^5 - 867240*ep^3*mtt^4*mWW*s^5*t^5 - 985052*ep^4*mtt^4*mWW*s^5*t^5 - 392344*ep^5*mtt^4*mWW*s^5*t^5 + 3850*mtt^3*mWW^2*s^5*t^5 + 55310*ep*mtt^3*mWW^2*s^5*t^5 + 310314*ep^2*mtt^3*mWW^2*s^5*t^5 + 809786*ep^3*mtt^3*mWW^2*s^5*t^5 + 992276*ep^4*mtt^3*mWW^2*s^5*t^5 + 459440*ep^5*mtt^3*mWW^2*s^5*t^5 - 988*mtt^2*mWW^3*s^5*t^5 - 5826*ep*mtt^2*mWW^3*s^5*t^5 - 11564*ep^2*mtt^2*mWW^3*s^5*t^5 - 11576*ep^3*mtt^2*mWW^3*s^5*t^5 - 17232*ep^4*mtt^2*mWW^3*s^5*t^5 - 21232*ep^5*mtt^2*mWW^3*s^5*t^5 - 40*mtt*mWW^4*s^5*t^5 - 4663*ep*mtt*mWW^4*s^5*t^5 - 41292*ep^2*mtt*mWW^4*s^5*t^5 - 129811*ep^3*mtt*mWW^4*s^5*t^5 - 173666*ep^4*mtt*mWW^4*s^5*t^5 - 81496*ep^5*mtt*mWW^4*s^5*t^5 - 52*mWW^5*s^5*t^5 - 45*ep*mWW^5*s^5*t^5 + 4125*ep^2*mWW^5*s^5*t^5 + 18764*ep^3*mWW^5*s^5*t^5 + 29716*ep^4*mWW^5*s^5*t^5 + 15592*ep^5*mWW^5*s^5*t^5 - 170*mtt^4*s^6*t^5 - 3367*ep*mtt^4*s^6*t^5 - 17057*ep^2*mtt^4*s^6*t^5 - 24490*ep^3*mtt^4*s^6*t^5 + 11356*ep^4*mtt^4*s^6*t^5 + 33488*ep^5*mtt^4*s^6*t^5 + 815*mtt^3*mWW*s^6*t^5 + 15012*ep*mtt^3*mWW*s^6*t^5 + 90303*ep^2*mtt^3*mWW*s^6*t^5 + 230250*ep^3*mtt^3*mWW*s^6*t^5 + 256336*ep^4*mtt^3*mWW*s^6*t^5 + 97824*ep^5*mtt^3*mWW*s^6*t^5 - 733*mtt^2*mWW^2*s^6*t^5 - 9454*ep*mtt^2*mWW^2*s^6*t^5 - 48969*ep^2*mtt^2*mWW^2*s^6*t^5 - 120876*ep^3*mtt^2*mWW^2*s^6*t^5 - 142796*ep^4*mtt^2*mWW^2*s^6*t^5 - 64592*ep^5*mtt^2*mWW^2*s^6*t^5 + 89*mtt*mWW^3*s^6*t^5 - 542*ep*mtt*mWW^3*s^6*t^5 - 8005*ep^2*mtt*mWW^3*s^6*t^5 - 25578*ep^3*mtt*mWW^3*s^6*t^5 - 30712*ep^4*mtt*mWW^3*s^6*t^5 - 11392*ep^5*mtt*mWW^3*s^6*t^5 - mWW^4*s^6*t^5 + 367*ep*mWW^4*s^6*t^5 + 3888*ep^2*mWW^4*s^6*t^5 + 13270*ep^3*mWW^4*s^6*t^5 + 18712*ep^4*mWW^4*s^6*t^5 + 9184*ep^5*mWW^4*s^6*t^5 - 4*mtt^3*s^7*t^5 + 118*ep*mtt^3*s^7*t^5 + 648*ep^2*mtt^3*s^7*t^5 - 814*ep^3*mtt^3*s^7*t^5 - 6884*ep^4*mtt^3*s^7*t^5 - 7344*ep^5*mtt^3*s^7*t^5 - 8*mtt^2*mWW*s^7*t^5 - 637*ep*mtt^2*mWW*s^7*t^5 - 5145*ep^2*mtt^2*mWW*s^7*t^5 - 14858*ep^3*mtt^2*mWW*s^7*t^5 - 17560*ep^4*mtt^2*mWW*s^7*t^5 - 6912*ep^5*mtt^2*mWW*s^7*t^5 + 24*mtt*mWW^2*s^7*t^5 + 106*ep*mtt*mWW^2*s^7*t^5 - 288*ep^2*mtt*mWW^2*s^7*t^5 - 1942*ep^3*mtt*mWW^2*s^7*t^5 - 2772*ep^4*mtt*mWW^2*s^7*t^5 - 1008*ep^5*mtt*mWW^2*s^7*t^5 - 12*mWW^3*s^7*t^5 - 67*ep*mWW^3*s^7*t^5 - 15*ep^2*mWW^3*s^7*t^5 + 334*ep^3*mWW^3*s^7*t^5 + 336*ep^4*mWW^3*s^7*t^5 - 96*ep^5*mWW^3*s^7*t^5 - 672*mtt^9*t^6 - 8778*ep*mtt^9*t^6 - 44310*ep^2*mtt^9*t^6 - 107940*ep^3*mtt^9*t^6 - 127008*ep^4*mtt^9*t^6 - 57792*ep^5*mtt^9*t^6 + 3711*mtt^8*mWW*t^6 + 47316*ep*mtt^8*mWW*t^6 + 233565*ep^2*mtt^8*mWW*t^6 + 558090*ep^3*mtt^8*mWW*t^6 + 645984*ep^4*mtt^8*mWW*t^6 + 289824*ep^5*mtt^8*mWW*t^6 - 8376*mtt^7*mWW^2*t^6 - 104580*ep*mtt^7*mWW^2*t^6 - 505830*ep^2*mtt^7*mWW^2*t^6 - 1186500*ep^3*mtt^7*mWW^2*t^6 - 1350864*ep^4*mtt^7*mWW^2*t^6 - 597120*ep^5*mtt^7*mWW^2*t^6 + 9816*mtt^6*mWW^3*t^6 + 120372*ep*mtt^6*mWW^3*t^6 + 571602*ep^2*mtt^6*mWW^3*t^6 + 1317324*ep^3*mtt^6*mWW^3*t^6 + 1474992*ep^4*mtt^6*mWW^3*t^6 + 641664*ep^5*mtt^6*mWW^3*t^6 - 6192*mtt^5*mWW^4*t^6 - 74760*ep*mtt^5*mWW^4*t^6 - 349086*ep^2*mtt^5*mWW^4*t^6 - 790716*ep^3*mtt^5*mWW^4*t^6 - 869856*ep^4*mtt^5*mWW^4*t^6 - 371520*ep^5*mtt^5*mWW^4*t^6 + 1887*mtt^4*mWW^5*t^6 + 22446*ep*mtt^4*mWW^5*t^6 + 102981*ep^2*mtt^4*mWW^5*t^6 + 228594*ep^3*mtt^4*mWW^5*t^6 + 245664*ep^4*mtt^4*mWW^5*t^6 + 102048*ep^5*mtt^4*mWW^5*t^6 - 144*mtt^3*mWW^6*t^6 - 1650*ep*mtt^3*mWW^6*t^6 - 7182*ep^2*mtt^3*mWW^6*t^6 - 14796*ep^3*mtt^3*mWW^6*t^6 - 14256*ep^4*mtt^3*mWW^6*t^6 - 4992*ep^5*mtt^3*mWW^6*t^6 - 30*mtt^2*mWW^7*t^6 - 366*ep*mtt^2*mWW^7*t^6 - 1740*ep^2*mtt^2*mWW^7*t^6 - 4056*ep^3*mtt^2*mWW^7*t^6 - 4656*ep^4*mtt^2*mWW^7*t^6 - 2112*ep^5*mtt^2*mWW^7*t^6 + 2352*mtt^8*s*t^6 + 30605*ep*mtt^8*s*t^6 + 151134*ep^2*mtt^8*s*t^6 + 351779*ep^3*mtt^8*s*t^6 + 385230*ep^4*mtt^8*s*t^6 + 158600*ep^5*mtt^8*s*t^6 - 11401*mtt^7*mWW*s*t^6 - 144578*ep*mtt^7*mWW*s*t^6 - 700938*ep^2*mtt^7*mWW*s*t^6 - 1616323*ep^3*mtt^7*mWW*s*t^6 - 1767378*ep^4*mtt^7*mWW*s*t^6 - 731032*ep^5*mtt^7*mWW*s*t^6 + 21799*mtt^6*mWW^2*s*t^6 + 271224*ep*mtt^6*mWW^2*s*t^6 + 1296924*ep^2*mtt^6*mWW^2*s*t^6 + 2971179*ep^3*mtt^6*mWW^2*s*t^6 + 3249618*ep^4*mtt^6*mWW^2*s*t^6 + 1351576*ep^5*mtt^6*mWW^2*s*t^6 - 20192*mtt^5*mWW^3*s*t^6 - 247945*ep*mtt^5*mWW^3*s*t^6 - 1173540*ep^2*mtt^5*mWW^3*s*t^6 - 2673561*ep^3*mtt^5*mWW^3*s*t^6 - 2921362*ep^4*mtt^5*mWW^3*s*t^6 - 1217720*ep^5*mtt^5*mWW^3*s*t^6 + 8382*mtt^4*mWW^4*s*t^6 + 101911*ep*mtt^4*mWW^4*s*t^6 + 476699*ep^2*mtt^4*mWW^4*s*t^6 + 1071748*ep^3*mtt^4*mWW^4*s*t^6 + 1154456*ep^4*mtt^4*mWW^4*s*t^6 + 472544*ep^5*mtt^4*mWW^4*s*t^6 - 364*mtt^3*mWW^5*s*t^6 - 4100*ep*mtt^3*mWW^5*s*t^6 - 15560*ep^2*mtt^3*mWW^5*s*t^6 - 20962*ep^3*mtt^3*mWW^5*s*t^6 - 1036*ep^4*mtt^3*mWW^5*s*t^6 + 12272*ep^5*mtt^3*mWW^5*s*t^6 - 700*mtt^2*mWW^6*s*t^6 - 8602*ep*mtt^2*mWW^6*s*t^6 - 41556*ep^2*mtt^2*mWW^6*s*t^6 - 99008*ep^3*mtt^2*mWW^6*s*t^6 - 115688*ep^4*mtt^2*mWW^6*s*t^6 - 52896*ep^5*mtt^2*mWW^6*s*t^6 + 121*mtt*mWW^7*s*t^6 + 1447*ep*mtt*mWW^7*s*t^6 + 6646*ep^2*mtt*mWW^7*s*t^6 + 14670*ep^3*mtt*mWW^7*s*t^6 + 15568*ep^4*mtt*mWW^7*s*t^6 + 6368*ep^5*mtt*mWW^7*s*t^6 + 3*mWW^8*s*t^6 + 38*ep*mWW^8*s*t^6 + 191*ep^2*mWW^8*s*t^6 + 478*ep^3*mWW^8*s*t^6 + 592*ep^4*mWW^8*s*t^6 + 288*ep^5*mWW^8*s*t^6 - 2640*mtt^7*s^2*t^6 - 34155*ep*mtt^7*s^2*t^6 - 164855*ep^2*mtt^7*s^2*t^6 - 365530*ep^3*mtt^7*s^2*t^6 - 368000*ep^4*mtt^7*s^2*t^6 - 133920*ep^5*mtt^7*s^2*t^6 + 10740*mtt^6*mWW*s^2*t^6 + 133087*ep*mtt^6*mWW*s^2*t^6 + 619613*ep^2*mtt^6*mWW*s^2*t^6 + 1340502*ep^3*mtt^6*mWW*s^2*t^6 + 1324158*ep^4*mtt^6*mWW*s^2*t^6 + 469420*ep^5*mtt^6*mWW*s^2*t^6 - 16891*mtt^5*mWW^2*s^2*t^6 - 206140*ep*mtt^5*mWW^2*s^2*t^6 - 949181*ep^2*mtt^5*mWW^2*s^2*t^6 - 2056196*ep^3*mtt^5*mWW^2*s^2*t^6 - 2060780*ep^4*mtt^5*mWW^2*s^2*t^6 - 747728*ep^5*mtt^5*mWW^2*s^2*t^6 + 11840*mtt^4*mWW^3*s^2*t^6 + 148034*ep*mtt^4*mWW^3*s^2*t^6 + 698522*ep^2*mtt^4*mWW^3*s^2*t^6 + 1565206*ep^3*mtt^4*mWW^3*s^2*t^6 + 1647424*ep^4*mtt^4*mWW^3*s^2*t^6 + 638000*ep^5*mtt^4*mWW^3*s^2*t^6 - 2176*mtt^3*mWW^4*s^2*t^6 - 32399*ep*mtt^3*mWW^4*s^2*t^6 - 173025*ep^2*mtt^3*mWW^4*s^2*t^6 - 427182*ep^3*mtt^3*mWW^4*s^2*t^6 - 492188*ep^4*mtt^3*mWW^4*s^2*t^6 - 207304*ep^5*mtt^3*mWW^4*s^2*t^6 - 1540*mtt^2*mWW^5*s^2*t^6 - 16358*ep*mtt^2*mWW^5*s^2*t^6 - 67564*ep^2*mtt^2*mWW^5*s^2*t^6 - 140012*ep^3*mtt^2*mWW^5*s^2*t^6 - 143918*ep^4*mtt^2*mWW^5*s^2*t^6 - 59292*ep^5*mtt^2*mWW^5*s^2*t^6 + 731*mtt*mWW^6*s^2*t^6 + 8644*ep*mtt*mWW^6*s^2*t^6 + 39339*ep^2*mtt*mWW^6*s^2*t^6 + 88388*ep^3*mtt*mWW^6*s^2*t^6 + 97536*ep^4*mtt*mWW^6*s^2*t^6 + 42008*ep^5*mtt*mWW^6*s^2*t^6 - 64*mWW^7*s^2*t^6 - 713*ep*mWW^7*s^2*t^6 - 2849*ep^2*mWW^7*s^2*t^6 - 5176*ep^3*mWW^7*s^2*t^6 - 4232*ep^4*mWW^7*s^2*t^6 - 1184*ep^5*mWW^7*s^2*t^6 + 460*mtt^6*s^3*t^6 + 5615*ep*mtt^6*s^3*t^6 + 26365*ep^2*mtt^6*s^3*t^6 + 58880*ep^3*mtt^6*s^3*t^6 + 63700*ep^4*mtt^6*s^3*t^6 + 33680*ep^5*mtt^6*s^3*t^6 - 319*mtt^5*mWW*s^3*t^6 + 3682*ep*mtt^5*mWW*s^3*t^6 + 62556*ep^2*mtt^5*mWW*s^3*t^6 + 256231*ep^3*mtt^5*mWW*s^3*t^6 + 425762*ep^4*mtt^5*mWW*s^3*t^6 + 237728*ep^5*mtt^5*mWW*s^3*t^6 - 56*mtt^4*mWW^2*s^3*t^6 - 9664*ep*mtt^4*mWW^2*s^3*t^6 - 115023*ep^2*mtt^4*mWW^2*s^3*t^6 - 448889*ep^3*mtt^4*mWW^2*s^3*t^6 - 746482*ep^4*mtt^4*mWW^2*s^3*t^6 - 442416*ep^5*mtt^4*mWW^2*s^3*t^6 - 198*mtt^3*mWW^3*s^3*t^6 - 6522*ep*mtt^3*mWW^3*s^3*t^6 - 23061*ep^2*mtt^3*mWW^3*s^3*t^6 - 4547*ep^3*mtt^3*mWW^3*s^3*t^6 + 86082*ep^4*mtt^3*mWW^3*s^3*t^6 + 98456*ep^5*mtt^3*mWW^3*s^3*t^6 - 372*mtt^2*mWW^4*s^3*t^6 + 3493*ep*mtt^2*mWW^4*s^3*t^6 + 45384*ep^2*mtt^2*mWW^4*s^3*t^6 + 155607*ep^3*mtt^2*mWW^4*s^3*t^6 + 218786*ep^4*mtt^2*mWW^4*s^3*t^6 + 104632*ep^5*mtt^2*mWW^4*s^3*t^6 + 673*mtt*mWW^5*s^3*t^6 + 5630*ep*mtt*mWW^5*s^3*t^6 + 13607*ep^2*mtt*mWW^5*s^3*t^6 + 4236*ep^3*mtt*mWW^5*s^3*t^6 - 24348*ep^4*mtt*mWW^5*s^3*t^6 - 21848*ep^5*mtt*mWW^5*s^3*t^6 - 188*mWW^6*s^3*t^6 - 2114*ep*mWW^6*s^3*t^6 - 8628*ep^2*mWW^6*s^3*t^6 - 17198*ep^3*mWW^6*s^3*t^6 - 16780*ep^4*mWW^6*s^3*t^6 - 6392*ep^5*mWW^6*s^3*t^6 + 1020*mtt^5*s^4*t^6 + 13685*ep*mtt^5*s^4*t^6 + 62985*ep^2*mtt^5*s^4*t^6 + 115550*ep^3*mtt^5*s^4*t^6 + 63600*ep^4*mtt^5*s^4*t^6 - 22240*ep^5*mtt^5*s^4*t^6 - 4781*mtt^4*mWW*s^4*t^6 - 67979*ep*mtt^4*mWW*s^4*t^6 - 360679*ep^2*mtt^4*mWW*s^4*t^6 - 876693*ep^3*mtt^4*mWW*s^4*t^6 - 981780*ep^4*mtt^4*mWW*s^4*t^6 - 392788*ep^5*mtt^4*mWW*s^4*t^6 + 5332*mtt^3*mWW^2*s^4*t^6 + 71693*ep*mtt^3*mWW^2*s^4*t^6 + 383385*ep^2*mtt^3*mWW^2*s^4*t^6 + 976976*ep^3*mtt^3*mWW^2*s^4*t^6 + 1192072*ep^4*mtt^3*mWW^2*s^4*t^6 + 552376*ep^5*mtt^3*mWW^2*s^4*t^6 - 1498*mtt^2*mWW^3*s^4*t^6 - 14778*ep*mtt^2*mWW^3*s^4*t^6 - 70436*ep^2*mtt^2*mWW^3*s^4*t^6 - 183116*ep^3*mtt^2*mWW^3*s^4*t^6 - 247968*ep^4*mtt^2*mWW^3*s^4*t^6 - 135568*ep^5*mtt^2*mWW^3*s^4*t^6 + 24*mtt*mWW^4*s^4*t^6 - 3102*ep*mtt*mWW^4*s^4*t^6 - 26782*ep^2*mtt*mWW^4*s^4*t^6 - 81326*ep^3*mtt*mWW^4*s^4*t^6 - 106184*ep^4*mtt*mWW^4*s^4*t^6 - 48280*ep^5*mtt*mWW^4*s^4*t^6 - 97*mWW^5*s^4*t^6 - 551*ep*mWW^5*s^4*t^6 + 1207*ep^2*mWW^5*s^4*t^6 + 11457*ep^3*mWW^5*s^4*t^6 + 22468*ep^4*mWW^5*s^4*t^6 + 13476*ep^5*mWW^5*s^4*t^6 - 588*mtt^4*s^5*t^6 - 7952*ep*mtt^4*s^5*t^6 - 35455*ep^2*mtt^4*s^5*t^6 - 56875*ep^3*mtt^4*s^5*t^6 - 10402*ep^4*mtt^4*s^5*t^6 + 32872*ep^5*mtt^4*s^5*t^6 + 2314*mtt^3*mWW*s^5*t^6 + 32225*ep*mtt^3*mWW*s^5*t^6 + 165280*ep^2*mtt^3*mWW*s^5*t^6 + 383041*ep^3*mtt^3*mWW*s^5*t^6 + 399062*ep^4*mtt^3*mWW*s^5*t^6 + 142648*ep^5*mtt^3*mWW*s^5*t^6 - 2018*mtt^2*mWW^2*s^5*t^6 - 24963*ep*mtt^2*mWW^2*s^5*t^6 - 121780*ep^2*mtt^2*mWW^2*s^5*t^6 - 284831*ep^3*mtt^2*mWW^2*s^5*t^6 - 319698*ep^4*mtt^2*mWW^2*s^5*t^6 - 135880*ep^5*mtt^2*mWW^2*s^5*t^6 + 278*mtt*mWW^3*s^5*t^6 + 2011*ep*mtt*mWW^3*s^5*t^6 + 6592*ep^2*mtt*mWW^3*s^5*t^6 + 14239*ep^3*mtt*mWW^3*s^5*t^6 + 20810*ep^4*mtt*mWW^3*s^5*t^6 + 13320*ep^5*mtt*mWW^3*s^5*t^6 + 14*mWW^4*s^5*t^6 + 503*ep*mWW^4*s^5*t^6 + 3603*ep^2*mWW^4*s^5*t^6 + 10090*ep^3*mWW^4*s^5*t^6 + 12372*ep^4*mWW^4*s^5*t^6 + 5408*ep^5*mWW^4*s^5*t^6 + 68*mtt^3*s^6*t^6 + 980*ep*mtt^3*s^6*t^6 + 4136*ep^2*mtt^3*s^6*t^6 + 4136*ep^3*mtt^3*s^6*t^6 - 7120*ep^4*mtt^3*s^6*t^6 - 11200*ep^5*mtt^3*s^6*t^6 - 264*mtt^2*mWW*s^6*t^6 - 3707*ep*mtt^2*mWW*s^6*t^6 - 18837*ep^2*mtt^2*mWW*s^6*t^6 - 42582*ep^3*mtt^2*mWW*s^6*t^6 - 41952*ep^4*mtt^2*mWW*s^6*t^6 - 13408*ep^5*mtt^2*mWW*s^6*t^6 + 204*mtt*mWW^2*s^6*t^6 + 2014*ep*mtt*mWW^2*s^6*t^6 + 7206*ep^2*mtt*mWW^2*s^6*t^6 + 11496*ep^3*mtt*mWW^2*s^6*t^6 + 7704*ep^4*mtt*mWW^2*s^6*t^6 + 1376*ep^5*mtt*mWW^2*s^6*t^6 - 8*mWW^3*s^6*t^6 - 7*ep*mWW^3*s^6*t^6 + 295*ep^2*mWW^3*s^6*t^6 + 1030*ep^3*mWW^3*s^6*t^6 + 1048*ep^4*mWW^3*s^6*t^6 + 192*ep^5*mWW^3*s^6*t^6 + 966*mtt^8*t^7 + 12348*ep*mtt^8*t^7 + 60942*ep^2*mtt^8*t^7 + 145068*ep^3*mtt^8*t^7 + 166656*ep^4*mtt^8*t^7 + 73920*ep^5*mtt^8*t^7 - 5193*mtt^7*mWW*t^7 - 65034*ep*mtt^7*mWW*t^7 - 314661*ep^2*mtt^7*mWW*t^7 - 735594*ep^3*mtt^7*mWW*t^7 - 831408*ep^4*mtt^7*mWW*t^7 - 363360*ep^5*mtt^7*mWW*t^7 + 11313*mtt^6*mWW^2*t^7 + 139284*ep*mtt^6*mWW^2*t^7 + 662361*ep^2*mtt^6*mWW^2*t^7 + 1522974*ep^3*mtt^6*mWW^2*t^7 + 1694568*ep^4*mtt^6*mWW^2*t^7 + 729600*ep^5*mtt^6*mWW^2*t^7 - 12687*mtt^5*mWW^3*t^7 - 154020*ep*mtt^5*mWW^3*t^7 - 721545*ep^2*mtt^5*mWW^3*t^7 - 1634034*ep^3*mtt^5*mWW^3*t^7 - 1790592*ep^4*mtt^5*mWW^3*t^7 - 759072*ep^5*mtt^5*mWW^3*t^7 + 7608*mtt^4*mWW^4*t^7 + 91287*ep*mtt^4*mWW^4*t^7 + 422019*ep^2*mtt^4*mWW^4*t^7 + 941934*ep^3*mtt^4*mWW^4*t^7 + 1015944*ep^4*mtt^4*mWW^4*t^7 + 423168*ep^5*mtt^4*mWW^4*t^7 - 2223*mtt^3*mWW^5*t^7 - 26379*ep*mtt^3*mWW^5*t^7 - 120264*ep^2*mtt^3*mWW^5*t^7 - 263856*ep^3*mtt^3*mWW^5*t^7 - 278616*ep^4*mtt^3*mWW^5*t^7 - 112992*ep^5*mtt^3*mWW^5*t^7 + 201*mtt^2*mWW^6*t^7 + 2325*ep*mtt^2*mWW^6*t^7 + 10218*ep^2*mtt^2*mWW^6*t^7 + 21264*ep^3*mtt^2*mWW^6*t^7 + 20784*ep^4*mtt^2*mWW^6*t^7 + 7488*ep^5*mtt^2*mWW^6*t^7 + 15*mtt*mWW^7*t^7 + 189*ep*mtt*mWW^7*t^7 + 930*ep^2*mtt*mWW^7*t^7 + 2244*ep^3*mtt*mWW^7*t^7 + 2664*ep^4*mtt*mWW^7*t^7 + 1248*ep^5*mtt*mWW^7*t^7 - 2618*mtt^7*s*t^7 - 33893*ep*mtt^7*s*t^7 - 166022*ep^2*mtt^7*s*t^7 - 381793*ep^3*mtt^7*s*t^7 - 411174*ep^4*mtt^7*s*t^7 - 165640*ep^5*mtt^7*s*t^7 + 12796*mtt^6*mWW*s*t^7 + 160896*ep*mtt^6*mWW*s*t^7 + 770712*ep^2*mtt^6*mWW*s*t^7 + 1748040*ep^3*mtt^6*mWW*s*t^7 + 1870648*ep^4*mtt^6*mWW*s*t^7 + 753248*ep^5*mtt^6*mWW*s*t^7 - 24638*mtt^5*mWW^2*s*t^7 - 303738*ep*mtt^5*mWW^2*s*t^7 - 1432835*ep^2*mtt^5*mWW^2*s*t^7 - 3221279*ep^3*mtt^5*mWW^2*s*t^7 - 3438886*ep^4*mtt^5*mWW^2*s*t^7 - 1388904*ep^5*mtt^5*mWW^2*s*t^7 + 23293*mtt^4*mWW^3*s*t^7 + 283771*ep*mtt^4*mWW^3*s*t^7 + 1326290*ep^2*mtt^4*mWW^3*s*t^7 + 2967080*ep^3*mtt^4*mWW^3*s*t^7 + 3167068*ep^4*mtt^4*mWW^3*s*t^7 + 1284208*ep^5*mtt^4*mWW^3*s*t^7 - 10695*mtt^3*mWW^4*s*t^7 - 129464*ep*mtt^3*mWW^4*s*t^7 - 601156*ep^2*mtt^3*mWW^4*s*t^7 - 1337081*ep^3*mtt^3*mWW^4*s*t^7 - 1421142*ep^4*mtt^3*mWW^4*s*t^7 - 574152*ep^5*mtt^3*mWW^4*s*t^7 + 1757*mtt^2*mWW^5*s*t^7 + 21036*ep*mtt^2*mWW^5*s*t^7 + 95459*ep^2*mtt^2*mWW^5*s*t^7 + 204362*ep^3*mtt^2*mWW^5*s*t^7 + 205864*ep^4*mtt^2*mWW^5*s*t^7 + 76992*ep^5*mtt^2*mWW^5*s*t^7 + 139*mtt*mWW^6*s*t^7 + 1801*ep*mtt*mWW^6*s*t^7 + 9447*ep^2*mtt*mWW^6*s*t^7 + 24905*ep^3*mtt*mWW^6*s*t^7 + 32186*ep^4*mtt*mWW^6*s*t^7 + 16152*ep^5*mtt*mWW^6*s*t^7 - 34*mWW^7*s*t^7 - 409*ep*mWW^7*s*t^7 - 1895*ep^2*mWW^7*s*t^7 - 4234*ep^3*mWW^7*s*t^7 - 4564*ep^4*mWW^7*s*t^7 - 1904*ep^5*mWW^7*s*t^7 + 1910*mtt^6*s^2*t^7 + 26121*ep*mtt^6*s^2*t^7 + 131071*ep^2*mtt^6*s^2*t^7 + 297434*ep^3*mtt^6*s^2*t^7 + 303276*ep^4*mtt^6*s^2*t^7 + 111568*ep^5*mtt^6*s^2*t^7 - 8851*mtt^5*mWW*s^2*t^7 - 112452*ep*mtt^5*mWW*s^2*t^7 - 531841*ep^2*mtt^5*mWW*s^2*t^7 - 1154320*ep^3*mtt^5*mWW*s^2*t^7 - 1130706*ep^4*mtt^5*mWW*s^2*t^7 - 394060*ep^5*mtt^5*mWW*s^2*t^7 + 16109*mtt^4*mWW^2*s^2*t^7 + 197542*ep*mtt^4*mWW^2*s^2*t^7 + 907859*ep^2*mtt^4*mWW^2*s^2*t^7 + 1939130*ep^3*mtt^4*mWW^2*s^2*t^7 + 1892784*ep^4*mtt^4*mWW^2*s^2*t^7 + 661744*ep^5*mtt^4*mWW^2*s^2*t^7 - 13853*mtt^3*mWW^3*s^2*t^7 - 169222*ep*mtt^3*mWW^3*s^2*t^7 - 778283*ep^2*mtt^3*mWW^3*s^2*t^7 - 1682888*ep^3*mtt^3*mWW^3*s^2*t^7 - 1692832*ep^4*mtt^3*mWW^3*s^2*t^7 - 623720*ep^5*mtt^3*mWW^3*s^2*t^7 + 5183*mtt^2*mWW^4*s^2*t^7 + 64807*ep*mtt^2*mWW^4*s^2*t^7 + 305616*ep^2*mtt^2*mWW^4*s^2*t^7 + 682474*ep^3*mtt^2*mWW^4*s^2*t^7 + 720216*ep^4*mtt^2*mWW^4*s^2*t^7 + 284160*ep^5*mtt^2*mWW^4*s^2*t^7 - 388*mtt*mWW^5*s^2*t^7 - 5454*ep*mtt*mWW^5*s^2*t^7 - 27960*ep^2*mtt*mWW^5*s^2*t^7 - 66200*ep^3*mtt*mWW^5*s^2*t^7 - 74190*ep^4*mtt*mWW^5*s^2*t^7 - 31148*ep^5*mtt*mWW^5*s^2*t^7 - 110*mWW^6*s^2*t^7 - 1342*ep*mWW^6*s^2*t^7 - 6462*ep^2*mWW^6*s^2*t^7 - 15630*ep^3*mWW^6*s^2*t^7 - 18548*ep^4*mWW^6*s^2*t^7 - 8544*ep^5*mWW^6*s^2*t^7 + 354*mtt^5*s^3*t^7 + 2183*ep*mtt^5*s^3*t^7 + 728*ep^2*mtt^5*s^3*t^7 - 16931*ep^3*mtt^5*s^3*t^7 - 37394*ep^4*mtt^5*s^3*t^7 - 28440*ep^5*mtt^5*s^3*t^7 - 665*mtt^4*mWW*s^3*t^7 - 6746*ep*mtt^4*mWW*s^3*t^7 - 33872*ep^2*mtt^4*mWW*s^3*t^7 - 102873*ep^3*mtt^4*mWW*s^3*t^7 - 165792*ep^4*mtt^4*mWW*s^3*t^7 - 92132*ep^5*mtt^4*mWW*s^3*t^7 - 1477*mtt^3*mWW^2*s^3*t^7 - 16630*ep*mtt^3*mWW^2*s^3*t^7 - 51667*ep^2*mtt^3*mWW^2*s^3*t^7 - 17392*ep^3*mtt^3*mWW^2*s^3*t^7 + 139888*ep^4*mtt^3*mWW^2*s^3*t^7 + 140104*ep^5*mtt^3*mWW^2*s^3*t^7 + 3063*mtt^2*mWW^3*s^3*t^7 + 37053*ep*mtt^2*mWW^3*s^3*t^7 + 155610*ep^2*mtt^2*mWW^3*s^3*t^7 + 281240*ep^3*mtt^2*mWW^3*s^3*t^7 + 194736*ep^4*mtt^2*mWW^3*s^3*t^7 + 21040*ep^5*mtt^2*mWW^3*s^3*t^7 - 1325*mtt*mWW^4*s^3*t^7 - 17037*ep*mtt*mWW^4*s^3*t^7 - 79121*ep^2*mtt*mWW^4*s^3*t^7 - 169661*ep^3*mtt*mWW^4*s^3*t^7 - 167902*ep^4*mtt*mWW^4*s^3*t^7 - 59856*ep^5*mtt*mWW^4*s^3*t^7 + 50*mWW^5*s^3*t^7 + 961*ep*mWW^5*s^3*t^7 + 6162*ep^2*mWW^5*s^3*t^7 + 17841*ep^3*mWW^5*s^3*t^7 + 24368*ep^4*mWW^5*s^3*t^7 + 12372*ep^5*mWW^5*s^3*t^7 - 796*mtt^4*s^4*t^7 - 8881*ep*mtt^4*s^4*t^7 - 35027*ep^2*mtt^4*s^4*t^7 - 55080*ep^3*mtt^4*s^4*t^7 - 19928*ep^4*mtt^4*s^4*t^7 + 18272*ep^5*mtt^4*s^4*t^7 + 2461*mtt^3*mWW*s^4*t^7 + 29772*ep*mtt^3*mWW*s^4*t^7 + 137615*ep^2*mtt^3*mWW*s^4*t^7 + 299120*ep^3*mtt^3*mWW*s^4*t^7 + 301184*ep^4*mtt^3*mWW*s^4*t^7 + 104808*ep^5*mtt^3*mWW*s^4*t^7 - 1493*mtt^2*mWW^2*s^4*t^7 - 17884*ep*mtt^2*mWW^2*s^4*t^7 - 87501*ep^2*mtt^2*mWW^2*s^4*t^7 - 212880*ep^3*mtt^2*mWW^2*s^4*t^7 - 255424*ep^4*mtt^2*mWW^2*s^4*t^7 - 116168*ep^5*mtt^2*mWW^2*s^4*t^7 - 373*mtt*mWW^3*s^4*t^7 - 4498*ep*mtt*mWW^3*s^4*t^7 - 15917*ep^2*mtt*mWW^3*s^4*t^7 - 16176*ep^3*mtt*mWW^3*s^4*t^7 + 12248*ep^4*mtt*mWW^3*s^4*t^7 + 19896*ep^5*mtt*mWW^3*s^4*t^7 + 201*mWW^4*s^4*t^7 + 2355*ep*mWW^4*s^4*t^7 + 9470*ep^2*mWW^4*s^4*t^7 + 16120*ep^3*mWW^4*s^4*t^7 + 10304*ep^4*mWW^4*s^4*t^7 + 840*ep^5*mWW^4*s^4*t^7 + 184*mtt^3*s^5*t^7 + 2122*ep*mtt^3*s^5*t^7 + 8308*ep^2*mtt^3*s^5*t^7 + 11302*ep^3*mtt^3*s^5*t^7 - 1436*ep^4*mtt^3*s^5*t^7 - 9680*ep^5*mtt^3*s^5*t^7 - 552*mtt^2*mWW*s^5*t^7 - 6551*ep*mtt^2*mWW*s^5*t^7 - 29039*ep^2*mtt^2*mWW*s^5*t^7 - 58766*ep^3*mtt^2*mWW*s^5*t^7 - 51832*ep^4*mtt^2*mWW*s^5*t^7 - 13760*ep^5*mtt^2*mWW*s^5*t^7 + 292*mtt*mWW^2*s^5*t^7 + 2936*ep*mtt*mWW^2*s^5*t^7 + 10834*ep^2*mtt*mWW^2*s^5*t^7 + 18066*ep^3*mtt*mWW^2*s^5*t^7 + 12532*ep^4*mtt*mWW^2*s^5*t^7 + 1840*ep^5*mtt*mWW^2*s^5*t^7 + 76*mWW^3*s^5*t^7 + 893*ep*mWW^3*s^5*t^7 + 3897*ep^2*mWW^3*s^5*t^7 + 7798*ep^3*mWW^3*s^5*t^7 + 7136*ep^4*mWW^3*s^5*t^7 + 2400*ep^5*mWW^3*s^5*t^7 - 924*mtt^7*t^8 - 11508*ep*mtt^7*t^8 - 55188*ep^2*mtt^7*t^8 - 127344*ep^3*mtt^7*t^8 - 141456*ep^4*mtt^7*t^8 - 60480*ep^5*mtt^7*t^8 + 4761*mtt^6*mWW*t^8 + 58446*ep*mtt^6*mWW*t^8 + 276237*ep^2*mtt^6*mWW*t^8 + 628650*ep^3*mtt^6*mWW*t^8 + 689328*ep^4*mtt^6*mWW*t^8 + 291168*ep^5*mtt^6*mWW*t^8 - 9822*mtt^5*mWW^2*t^8 - 119172*ep*mtt^5*mWW^2*t^8 - 556392*ep^2*mtt^5*mWW^2*t^8 - 1250904*ep^3*mtt^5*mWW^2*t^8 - 1355376*ep^4*mtt^5*mWW^2*t^8 - 565824*ep^5*mtt^5*mWW^2*t^8 + 10269*mtt^4*mWW^3*t^8 + 123438*ep*mtt^4*mWW^3*t^8 + 570447*ep^2*mtt^4*mWW^3*t^8 + 1268814*ep^3*mtt^4*mWW^3*t^8 + 1359504*ep^4*mtt^4*mWW^3*t^8 + 560928*ep^5*mtt^4*mWW^3*t^8 - 5622*mtt^3*mWW^4*t^8 - 67083*ep*mtt^3*mWW^4*t^8 - 307341*ep^2*mtt^3*mWW^4*t^8 - 676866*ep^3*mtt^3*mWW^4*t^8 - 717096*ep^4*mtt^3*mWW^4*t^8 - 292032*ep^5*mtt^3*mWW^4*t^8 + 1461*mtt^2*mWW^5*t^8 + 17319*ep*mtt^2*mWW^5*t^8 + 78654*ep^2*mtt^2*mWW^5*t^8 + 171228*ep^3*mtt^2*mWW^5*t^8 + 178680*ep^4*mtt^2*mWW^5*t^8 + 71328*ep^5*mtt^2*mWW^5*t^8 - 120*mtt*mWW^6*t^8 - 1401*ep*mtt*mWW^6*t^8 - 6219*ep^2*mtt*mWW^6*t^8 - 13086*ep^3*mtt*mWW^6*t^8 - 12984*ep^4*mtt*mWW^6*t^8 - 4800*ep^5*mtt*mWW^6*t^8 - 3*mWW^7*t^8 - 39*ep*mWW^7*t^8 - 198*ep^2*mWW^7*t^8 - 492*ep^3*mWW^7*t^8 - 600*ep^4*mWW^7*t^8 - 288*ep^5*mWW^7*t^8 + 1862*mtt^6*s*t^8 + 23857*ep*mtt^6*s*t^8 + 115098*ep^2*mtt^6*s*t^8 + 259001*ep^3*mtt^6*s*t^8 + 270850*ep^4*mtt^6*s*t^8 + 104952*ep^5*mtt^6*s*t^8 - 9088*mtt^5*mWW*s*t^8 - 112691*ep*mtt^5*mWW*s*t^8 - 529610*ep^2*mtt^5*mWW*s*t^8 - 1170685*ep^3*mtt^5*mWW*s*t^8 - 1211522*ep^4*mtt^5*mWW*s*t^8 - 467384*ep^5*mtt^5*mWW*s*t^8 + 17119*mtt^4*mWW^2*s*t^8 + 207966*ep*mtt^4*mWW^2*s*t^8 + 961341*ep^2*mtt^4*mWW^2*s*t^8 + 2103118*ep^3*mtt^4*mWW^2*s*t^8 + 2167916*ep^4*mtt^4*mWW^2*s*t^8 + 838160*ep^5*mtt^4*mWW^2*s*t^8 - 15532*mtt^3*mWW^3*s*t^8 - 186642*ep*mtt^3*mWW^3*s*t^8 - 855750*ep^2*mtt^3*mWW^3*s*t^8 - 1865620*ep^3*mtt^3*mWW^3*s*t^8 - 1927128*ep^4*mtt^3*mWW^3*s*t^8 - 751008*ep^5*mtt^3*mWW^3*s*t^8 + 6766*mtt^2*mWW^4*s*t^8 + 81035*ep*mtt^2*mWW^4*s*t^8 + 370934*ep^2*mtt^2*mWW^4*s*t^8 + 809815*ep^3*mtt^2*mWW^4*s*t^8 + 841262*ep^4*mtt^2*mWW^4*s*t^8 + 331208*ep^5*mtt^2*mWW^4*s*t^8 - 1144*mtt*mWW^5*s*t^8 - 13695*ep*mtt*mWW^5*s*t^8 - 62520*ep^2*mtt*mWW^5*s*t^8 - 135823*ep^3*mtt*mWW^5*s*t^8 - 140294*ep^4*mtt*mWW^5*s*t^8 - 54824*ep^5*mtt*mWW^5*s*t^8 + 17*mWW^6*s*t^8 + 170*ep*mWW^6*s*t^8 + 507*ep^2*mWW^6*s*t^8 + 194*ep^3*mWW^6*s*t^8 - 1084*ep^4*mWW^6*s*t^8 - 1104*ep^5*mWW^6*s*t^8 - 764*mtt^5*s^2*t^8 - 11393*ep*mtt^5*s^2*t^8 - 60077*ep^2*mtt^5*s^2*t^8 - 139358*ep^3*mtt^5*s^2*t^8 - 142928*ep^4*mtt^5*s^2*t^8 - 52640*ep^5*mtt^5*s^2*t^8 + 4424*mtt^4*mWW*s^2*t^8 + 56974*ep*mtt^4*mWW*s^2*t^8 + 270036*ep^2*mtt^4*mWW*s^2*t^8 + 578880*ep^3*mtt^4*mWW*s^2*t^8 + 552372*ep^4*mtt^4*mWW*s^2*t^8 + 184864*ep^5*mtt^4*mWW*s^2*t^8 - 8927*mtt^3*mWW^2*s^2*t^8 - 107953*ep*mtt^3*mWW^2*s^2*t^8 - 485736*ep^2*mtt^3*mWW^2*s^2*t^8 - 1003148*ep^3*mtt^3*mWW^2*s^2*t^8 - 932228*ep^4*mtt^3*mWW^2*s^2*t^8 - 303544*ep^5*mtt^3*mWW^2*s^2*t^8 + 7799*mtt^2*mWW^3*s^2*t^8 + 92325*ep*mtt^2*mWW^3*s^2*t^8 + 408964*ep^2*mtt^2*mWW^3*s^2*t^8 + 841392*ep^3*mtt^2*mWW^3*s^2*t^8 + 792252*ep^4*mtt^2*mWW^3*s^2*t^8 + 267336*ep^5*mtt^2*mWW^3*s^2*t^8 - 2801*mtt*mWW^4*s^2*t^8 - 33270*ep*mtt*mWW^4*s^2*t^8 - 148771*ep^2*mtt*mWW^4*s^2*t^8 - 312878*ep^3*mtt*mWW^4*s^2*t^8 - 307532*ep^4*mtt*mWW^4*s^2*t^8 - 111816*ep^5*mtt*mWW^4*s^2*t^8 + 269*mWW^5*s^2*t^8 + 3317*ep*mWW^5*s^2*t^8 + 15584*ep^2*mWW^5*s^2*t^8 + 35112*ep^3*mWW^5*s^2*t^8 + 38064*ep^4*mWW^5*s^2*t^8 + 15800*ep^5*mWW^5*s^2*t^8 - 382*mtt^4*s^3*t^8 - 3086*ep*mtt^4*s^3*t^8 - 7523*ep^2*mtt^4*s^3*t^8 - 3183*ep^3*mtt^4*s^3*t^8 + 11118*ep^4*mtt^4*s^3*t^8 + 12776*ep^5*mtt^4*s^3*t^8 + 400*mtt^3*mWW*s^3*t^8 + 2571*ep*mtt^3*mWW*s^3*t^8 + 4980*ep^2*mtt^3*mWW*s^3*t^8 + 6261*ep^3*mtt^3*mWW*s^3*t^8 + 11306*ep^4*mtt^3*mWW*s^3*t^8 + 6192*ep^5*mtt^3*mWW*s^3*t^8 + 1242*mtt^2*mWW^2*s^3*t^8 + 15047*ep*mtt^2*mWW^2*s^3*t^8 + 63206*ep^2*mtt^2*mWW^2*s^3*t^8 + 109247*ep^3*mtt^2*mWW^2*s^3*t^8 + 64822*ep^4*mtt^2*mWW^2*s^3*t^8 + 896*ep^5*mtt^2*mWW^2*s^3*t^8 - 1736*mtt*mWW^3*s^3*t^8 - 19689*ep*mtt*mWW^3*s^3*t^8 - 80514*ep^2*mtt*mWW^3*s^3*t^8 - 144997*ep^3*mtt*mWW^3*s^3*t^8 - 107074*ep^4*mtt*mWW^3*s^3*t^8 - 20720*ep^5*mtt*mWW^3*s^3*t^8 + 476*mWW^4*s^3*t^8 + 5325*ep*mWW^4*s^3*t^8 + 21531*ep^2*mWW^4*s^3*t^8 + 38720*ep^3*mWW^4*s^3*t^8 + 29236*ep^4*mWW^4*s^3*t^8 + 6232*ep^5*mWW^4*s^3*t^8 + 208*mtt^3*s^4*t^8 + 2126*ep*mtt^3*s^4*t^8 + 7626*ep^2*mtt^3*s^4*t^8 + 10528*ep^3*mtt^3*s^4*t^8 + 1592*ep^4*mtt^3*s^4*t^8 - 5280*ep^5*mtt^3*s^4*t^8 - 452*mtt^2*mWW*s^4*t^8 - 4765*ep*mtt^2*mWW*s^4*t^8 - 18747*ep^2*mtt^2*mWW*s^4*t^8 - 33842*ep^3*mtt^2*mWW*s^4*t^8 - 25744*ep^4*mtt^2*mWW*s^4*t^8 - 4320*ep^5*mtt^2*mWW*s^4*t^8 + 24*mtt*mWW^2*s^4*t^8 - 74*ep*mtt*mWW^2*s^4*t^8 - 1686*ep^2*mtt*mWW^2*s^4*t^8 - 5740*ep^3*mtt*mWW^2*s^4*t^8 - 8016*ep^4*mtt*mWW^2*s^4*t^8 - 4608*ep^5*mtt*mWW^2*s^4*t^8 + 220*mWW^3*s^4*t^8 + 2449*ep*mWW^3*s^4*t^8 + 10167*ep^2*mWW^3*s^4*t^8 + 19550*ep^3*mWW^3*s^4*t^8 + 17384*ep^4*mWW^3*s^4*t^8 + 5760*ep^5*mWW^3*s^4*t^8 + 588*mtt^6*t^9 + 7098*ep*mtt^6*t^9 + 32802*ep^2*mtt^6*t^9 + 72492*ep^3*mtt^6*t^9 + 76608*ep^4*mtt^6*t^9 + 30912*ep^5*mtt^6*t^9 - 2841*mtt^5*mWW*t^9 - 34080*ep*mtt^5*mWW*t^9 - 156531*ep^2*mtt^5*mWW*t^9 - 344070*ep^3*mtt^5*mWW*t^9 - 362016*ep^4*mtt^5*mWW*t^9 - 145632*ep^5*mtt^5*mWW*t^9 + 5415*mtt^4*mWW^2*t^9 + 64632*ep*mtt^4*mWW^2*t^9 + 295371*ep^2*mtt^4*mWW^2*t^9 + 646290*ep^3*mtt^4*mWW^2*t^9 + 677352*ep^4*mtt^4*mWW^2*t^9 + 271680*ep^5*mtt^4*mWW^2*t^9 - 5106*mtt^3*mWW^3*t^9 - 60714*ep*mtt^3*mWW^3*t^9 - 276372*ep^2*mtt^3*mWW^3*t^9 - 602400*ep^3*mtt^3*mWW^3*t^9 - 629088*ep^4*mtt^3*mWW^3*t^9 - 251520*ep^5*mtt^3*mWW^3*t^9 + 2418*mtt^2*mWW^4*t^9 + 28680*ep*mtt^2*mWW^4*t^9 + 130170*ep^2*mtt^2*mWW^4*t^9 + 282780*ep^3*mtt^2*mWW^4*t^9 + 294192*ep^4*mtt^2*mWW^4*t^9 + 117120*ep^5*mtt^2*mWW^4*t^9 - 501*mtt*mWW^5*t^9 - 5934*ep*mtt*mWW^5*t^9 - 26865*ep^2*mtt*mWW^5*t^9 - 58122*ep^3*mtt*mWW^5*t^9 - 60096*ep^4*mtt*mWW^5*t^9 - 23712*ep^5*mtt*mWW^5*t^9 + 27*mWW^6*t^9 + 318*ep*mWW^6*t^9 + 1425*ep^2*mWW^6*t^9 + 3030*ep^3*mWW^6*t^9 + 3048*ep^4*mWW^6*t^9 + 1152*ep^5*mWW^6*t^9 - 822*mtt^5*s*t^9 - 10357*ep*mtt^5*s*t^9 - 48750*ep^2*mtt^5*s*t^9 - 105829*ep^3*mtt^5*s*t^9 - 105222*ep^4*mtt^5*s*t^9 - 37960*ep^5*mtt^5*s*t^9 + 3957*mtt^4*mWW*s*t^9 + 48087*ep*mtt^4*mWW*s*t^9 + 219830*ep^2*mtt^4*mWW*s*t^9 + 467808*ep^3*mtt^4*mWW*s*t^9 + 459860*ep^4*mtt^4*mWW*s*t^9 + 165328*ep^5*mtt^4*mWW*s*t^9 - 7053*mtt^3*mWW^2*s*t^9 - 83943*ep*mtt^3*mWW^2*s*t^9 - 377360*ep^2*mtt^3*mWW^2*s*t^9 - 794986*ep^3*mtt^3*mWW^2*s*t^9 - 779444*ep^4*mtt^3*mWW^2*s*t^9 - 281904*ep^5*mtt^3*mWW^2*s*t^9 + 5763*mtt^2*mWW^3*s*t^9 + 67915*ep*mtt^2*mWW^3*s*t^9 + 303276*ep^2*mtt^2*mWW^3*s*t^9 + 638260*ep^3*mtt^2*mWW^3*s*t^9 + 629688*ep^4*mtt^2*mWW^3*s*t^9 + 231328*ep^5*mtt^2*mWW^3*s*t^9 - 2085*mtt*mWW^4*s*t^9 - 24564*ep*mtt*mWW^4*s*t^9 - 110042*ep^2*mtt*mWW^4*s*t^9 - 233649*ep^3*mtt*mWW^4*s*t^9 - 234374*ep^4*mtt*mWW^4*s*t^9 - 88456*ep^5*mtt*mWW^4*s*t^9 + 240*mWW^5*s*t^9 + 2862*ep*mWW^5*s*t^9 + 13046*ep^2*mWW^5*s*t^9 + 28396*ep^3*mWW^5*s*t^9 + 29492*ep^4*mWW^5*s*t^9 + 11664*ep^5*mWW^5*s*t^9 + 138*mtt^4*s^2*t^9 + 2471*ep*mtt^4*s^2*t^9 + 14117*ep^2*mtt^4*s^2*t^9 + 33566*ep^3*mtt^4*s^2*t^9 + 34332*ep^4*mtt^4*s^2*t^9 + 12496*ep^5*mtt^4*s^2*t^9 - 1243*mtt^3*mWW*s^2*t^9 - 16008*ep*mtt^3*mWW*s^2*t^9 - 75003*ep^2*mtt^3*mWW*s^2*t^9 - 156550*ep^3*mtt^3*mWW*s^2*t^9 - 143328*ep^4*mtt^3*mWW*s^2*t^9 - 45168*ep^5*mtt^3*mWW*s^2*t^9 + 2645*mtt^2*mWW^2*s^2*t^9 + 31158*ep*mtt^2*mWW^2*s^2*t^9 + 135693*ep^2*mtt^2*mWW^2*s^2*t^9 + 268132*ep^3*mtt^2*mWW^2*s^2*t^9 + 234628*ep^4*mtt^2*mWW^2*s^2*t^9 + 69824*ep^5*mtt^2*mWW^2*s^2*t^9 - 2029*mtt*mWW^3*s^2*t^9 - 23150*ep*mtt*mWW^3*s^2*t^9 - 98039*ep^2*mtt*mWW^3*s^2*t^9 - 190042*ep^3*mtt*mWW^3*s^2*t^9 - 164696*ep^4*mtt*mWW^3*s^2*t^9 - 48944*ep^5*mtt*mWW^3*s^2*t^9 + 489*mWW^4*s^2*t^9 + 5529*ep*mWW^4*s^2*t^9 + 23232*ep^2*mWW^4*s^2*t^9 + 44894*ep^3*mWW^4*s^2*t^9 + 39064*ep^4*mWW^4*s^2*t^9 + 11792*ep^5*mWW^4*s^2*t^9 + 100*mtt^3*s^3*t^9 + 850*ep*mtt^3*s^3*t^9 + 2368*ep^2*mtt^3*s^3*t^9 + 2110*ep^3*mtt^3*s^3*t^9 - 1244*ep^4*mtt^3*s^3*t^9 - 2384*ep^5*mtt^3*s^3*t^9 - 56*mtt^2*mWW*s^3*t^9 - 131*ep*mtt^2*mWW*s^3*t^9 + 1377*ep^2*mtt^2*mWW*s^3*t^9 + 5770*ep^3*mtt^2*mWW*s^3*t^9 + 8120*ep^4*mtt^2*mWW*s^3*t^9 + 4480*ep^5*mtt^2*mWW*s^3*t^9 - 312*mtt*mWW^2*s^3*t^9 - 3726*ep*mtt*mWW^2*s^3*t^9 - 16380*ep^2*mtt*mWW^2*s^3*t^9 - 32626*ep^3*mtt*mWW^2*s^3*t^9 - 29484*ep^4*mtt*mWW^2*s^3*t^9 - 9872*ep^5*mtt*mWW^2*s^3*t^9 + 268*mWW^3*s^3*t^9 + 2959*ep*mWW^3*s^3*t^9 + 12155*ep^2*mWW^3*s^3*t^9 + 23018*ep^3*mWW^3*s^3*t^9 + 19920*ep^4*mWW^3*s^3*t^9 + 6240*ep^5*mWW^3*s^3*t^9 - 240*mtt^5*t^10 - 2790*ep*mtt^5*t^10 - 12282*ep^2*mtt^5*t^10 - 25500*ep^3*mtt^5*t^10 - 24864*ep^4*mtt^5*t^10 - 9024*ep^5*mtt^5*t^10 + 1053*mtt^4*mWW*t^10 + 12276*ep*mtt^4*mWW*t^10 + 54303*ep^2*mtt^4*mWW*t^10 + 113646*ep^3*mtt^4*mWW*t^10 + 112224*ep^4*mtt^4*mWW*t^10 + 41568*ep^5*mtt^4*mWW*t^10 - 1788*mtt^3*mWW^2*t^10 - 20904*ep*mtt^3*mWW^2*t^10 - 92898*ep^2*mtt^3*mWW^2*t^10 - 195852*ep^3*mtt^3*mWW^2*t^10 - 195600*ep^4*mtt^3*mWW^2*t^10 - 73728*ep^5*mtt^3*mWW^2*t^10 + 1446*mtt^2*mWW^3*t^10 + 16956*ep*mtt^2*mWW^3*t^10 + 75696*ep^2*mtt^2*mWW^3*t^10 + 160680*ep^3*mtt^2*mWW^3*t^10 + 162096*ep^4*mtt^2*mWW^3*t^10 + 62016*ep^5*mtt^2*mWW^3*t^10 - 540*mtt*mWW^4*t^10 - 6354*ep*mtt*mWW^4*t^10 - 28500*ep^2*mtt*mWW^4*t^10 - 60888*ep^3*mtt*mWW^4*t^10 - 61968*ep^4*mtt*mWW^4*t^10 - 24000*ep^5*mtt*mWW^4*t^10 + 69*mWW^5*t^10 + 816*ep*mWW^5*t^10 + 3681*ep^2*mWW^5*t^10 + 7914*ep^3*mWW^5*t^10 + 8112*ep^4*mWW^5*t^10 + 3168*ep^5*mWW^5*t^10 + 205*mtt^4*s*t^10 + 2518*ep*mtt^4*s*t^10 + 11398*ep^2*mtt^4*s*t^10 + 23285*ep^3*mtt^4*s*t^10 + 21066*ep^4*mtt^4*s*t^10 + 6488*ep^5*mtt^4*s*t^10 - 955*mtt^3*mWW*s*t^10 - 11272*ep*mtt^3*mWW*s*t^10 - 49462*ep^2*mtt^3*mWW*s*t^10 - 99209*ep^3*mtt^3*mWW*s*t^10 - 89358*ep^4*mtt^3*mWW*s*t^10 - 27944*ep^5*mtt^3*mWW*s*t^10 + 1533*mtt^2*mWW^2*s*t^10 + 17718*ep*mtt^2*mWW^2*s*t^10 + 76506*ep^2*mtt^2*mWW^2*s*t^10 + 152343*ep^3*mtt^2*mWW^2*s*t^10 + 137802*ep^4*mtt^2*mWW^2*s*t^10 + 44088*ep^5*mtt^2*mWW^2*s*t^10 - 1021*mtt*mWW^3*s*t^10 - 11692*ep*mtt*mWW^3*s*t^10 - 50218*ep^2*mtt*mWW^3*s*t^10 - 100199*ep^3*mtt*mWW^3*s*t^10 - 91794*ep^4*mtt*mWW^3*s*t^10 - 30296*ep^5*mtt*mWW^3*s*t^10 + 238*mWW^4*s*t^10 + 2728*ep*mWW^4*s*t^10 + 11776*ep^2*mWW^4*s*t^10 + 23780*ep^3*mWW^4*s*t^10 + 22284*ep^4*mWW^4*s*t^10 + 7664*ep^5*mWW^4*s*t^10 - 4*mtt^3*s^2*t^10 - 172*ep*mtt^3*s^2*t^10 - 1192*ep^2*mtt^3*s^2*t^10 - 2944*ep^3*mtt^3*s^2*t^10 - 2944*ep^4*mtt^3*s^2*t^10 - 1024*ep^5*mtt^3*s^2*t^10 + 152*mtt^2*mWW*s^2*t^10 + 1923*ep*mtt^2*mWW*s^2*t^10 + 8765*ep^2*mtt^2*mWW*s^2*t^10 + 17542*ep^3*mtt^2*mWW*s^2*t^10 + 15200*ep^4*mtt^2*mWW*s^2*t^10 + 4448*ep^5*mtt^2*mWW*s^2*t^10 - 316*mtt*mWW^2*s^2*t^10 - 3594*ep*mtt*mWW^2*s^2*t^10 - 15058*ep^2*mtt*mWW^2*s^2*t^10 - 28472*ep^3*mtt*mWW^2*s^2*t^10 - 23752*ep^4*mtt*mWW^2*s^2*t^10 - 6688*ep^5*mtt*mWW^2*s^2*t^10 + 168*mWW^3*s^2*t^10 + 1843*ep*mWW^3*s^2*t^10 + 7485*ep^2*mWW^3*s^2*t^10 + 13874*ep^3*mWW^3*s^2*t^10 + 11496*ep^4*mWW^3*s^2*t^10 + 3264*ep^5*mWW^3*s^2*t^10 + 57*mtt^4*t^11 + 633*ep*mtt^4*t^11 + 2610*ep^2*mtt^4*t^11 + 4920*ep^3*mtt^4*t^11 + 4128*ep^4*mtt^4*t^11 + 1152*ep^5*mtt^4*t^11 - 216*mtt^3*mWW*t^11 - 2421*ep*mtt^3*mWW*t^11 - 10125*ep^2*mtt^3*mWW*t^11 - 19530*ep^3*mtt^3*mWW*t^11 - 17064*ep^4*mtt^3*mWW*t^11 - 5184*ep^5*mtt^3*mWW*t^11 + 306*mtt^2*mWW^2*t^11 + 3465*ep*mtt^2*mWW^2*t^11 + 14715*ep^2*mtt^2*mWW^2*t^11 + 29070*ep^3*mtt^2*mWW^2*t^11 + 26424*ep^4*mtt^2*mWW^2*t^11 + 8640*ep^5*mtt^2*mWW^2*t^11 - 192*mtt*mWW^3*t^11 - 2199*ep*mtt*mWW^3*t^11 - 9495*ep^2*mtt*mWW^3*t^11 - 19230*ep^3*mtt*mWW^3*t^11 - 18168*ep^4*mtt*mWW^3*t^11 - 6336*ep^5*mtt*mWW^3*t^11 + 45*mWW^4*t^11 + 522*ep*mWW^4*t^11 + 2295*ep^2*mWW^4*t^11 + 4770*ep^3*mWW^4*t^11 + 4680*ep^4*mWW^4*t^11 + 1728*ep^5*mWW^4*t^11 - 22*mtt^3*s*t^11 - 260*ep*mtt^3*s*t^11 - 1104*ep^2*mtt^3*s*t^11 - 2014*ep^3*mtt^3*s*t^11 - 1460*ep^4*mtt^3*s*t^11 - 240*ep^5*mtt^3*s*t^11 + 96*mtt^2*mWW*s*t^11 + 1083*ep*mtt^2*mWW*s*t^11 + 4443*ep^2*mtt^2*mWW*s*t^11 + 7998*ep^3*mtt^2*mWW*s*t^11 + 5928*ep^4*mtt^2*mWW*s*t^11 + 1152*ep^5*mtt^2*mWW*s*t^11 - 126*mtt*mWW^2*s*t^11 - 1386*ep*mtt*mWW^2*s*t^11 - 5574*ep^2*mtt*mWW^2*s*t^11 - 9954*ep^3*mtt*mWW^2*s*t^11 - 7476*ep^4*mtt*mWW^2*s*t^11 - 1584*ep^5*mtt*mWW^2*s*t^11 + 52*mWW^3*s*t^11 + 563*ep*mWW^3*s*t^11 + 2235*ep^2*mWW^3*s*t^11 + 3970*ep^3*mWW^3*s*t^11 + 3008*ep^4*mWW^3*s*t^11 + 672*ep^5*mWW^3*s*t^11 - 6*mtt^3*t^12 - 63*ep*mtt^3*t^12 - 237*ep^2*mtt^3*t^12 - 378*ep^3*mtt^3*t^12 - 216*ep^4*mtt^3*t^12 + 18*mtt^2*mWW*t^12 + 189*ep*mtt^2*mWW*t^12 + 711*ep^2*mtt^2*mWW*t^12 + 1134*ep^3*mtt^2*mWW*t^12 + 648*ep^4*mtt^2*mWW*t^12 - 18*mtt*mWW^2*t^12 - 189*ep*mtt*mWW^2*t^12 - 711*ep^2*mtt*mWW^2*t^12 - 1134*ep^3*mtt*mWW^2*t^12 - 648*ep^4*mtt*mWW^2*t^12 + 6*mWW^3*t^12 + 63*ep*mWW^3*t^12 + 237*ep^2*mWW^3*t^12 + 378*ep^3*mWW^3*t^12 + 216*ep^4*mWW^3*t^12))/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^4*t^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (4*ep*mtt^4*mWW^5*s^4 + 20*ep^2*mtt^4*mWW^5*s^4 + 32*ep^3*mtt^4*mWW^5*s^4 + 16*ep^4*mtt^4*mWW^5*s^4 + 16*ep^2*mtt^3*mWW^6*s^4 + 80*ep^3*mtt^3*mWW^6*s^4 + 128*ep^4*mtt^3*mWW^6*s^4 + 64*ep^5*mtt^3*mWW^6*s^4 - 4*ep*mtt^2*mWW^7*s^4 - 36*ep^2*mtt^2*mWW^7*s^4 - 112*ep^3*mtt^2*mWW^7*s^4 - 144*ep^4*mtt^2*mWW^7*s^4 - 64*ep^5*mtt^2*mWW^7*s^4 - 4*ep*mtt^3*mWW^5*s^5 - 20*ep^2*mtt^3*mWW^5*s^5 - 32*ep^3*mtt^3*mWW^5*s^5 - 16*ep^4*mtt^3*mWW^5*s^5 - 16*ep^2*mtt^2*mWW^6*s^5 - 80*ep^3*mtt^2*mWW^6*s^5 - 128*ep^4*mtt^2*mWW^6*s^5 - 64*ep^5*mtt^2*mWW^6*s^5 + 4*ep*mtt*mWW^7*s^5 + 36*ep^2*mtt*mWW^7*s^5 + 112*ep^3*mtt*mWW^7*s^5 + 144*ep^4*mtt*mWW^7*s^5 + 64*ep^5*mtt*mWW^7*s^5 + 6*ep*mtt^5*mWW^4*s^3*t + 56*ep^2*mtt^5*mWW^4*s^3*t + 186*ep^3*mtt^5*mWW^4*s^3*t + 256*ep^4*mtt^5*mWW^4*s^3*t + 120*ep^5*mtt^5*mWW^4*s^3*t + 20*ep*mtt^4*mWW^5*s^3*t + 194*ep^2*mtt^4*mWW^5*s^3*t + 702*ep^3*mtt^4*mWW^5*s^3*t + 1144*ep^4*mtt^4*mWW^5*s^3*t + 712*ep^5*mtt^4*mWW^5*s^3*t + 6*ep^2*mtt^3*mWW^6*s^3*t + 30*ep^3*mtt^3*mWW^6*s^3*t + 24*ep^4*mtt^3*mWW^6*s^3*t - 24*ep^5*mtt^3*mWW^6*s^3*t - 2*ep*mtt^2*mWW^7*s^3*t - 16*ep^2*mtt^2*mWW^7*s^3*t - 54*ep^3*mtt^2*mWW^7*s^3*t - 80*ep^4*mtt^2*mWW^7*s^3*t - 40*ep^5*mtt^2*mWW^7*s^3*t + 8*mtt^4*mWW^4*s^4*t - 12*ep*mtt^4*mWW^4*s^4*t - 206*ep^2*mtt^4*mWW^4*s^4*t - 462*ep^3*mtt^4*mWW^4*s^4*t - 384*ep^4*mtt^4*mWW^4*s^4*t - 120*ep^5*mtt^4*mWW^4*s^4*t - 18*ep*mtt^3*mWW^5*s^4*t - 456*ep^2*mtt^3*mWW^5*s^4*t - 1986*ep^3*mtt^3*mWW^5*s^4*t - 3096*ep^4*mtt^3*mWW^5*s^4*t - 1608*ep^5*mtt^3*mWW^5*s^4*t - 8*mtt^2*mWW^6*s^4*t - 2*ep*mtt^2*mWW^6*s^4*t + 360*ep^2*mtt^2*mWW^6*s^4*t + 1382*ep^3*mtt^2*mWW^6*s^4*t + 1832*ep^4*mtt^2*mWW^6*s^4*t + 792*ep^5*mtt^2*mWW^6*s^4*t + 8*ep*mtt*mWW^7*s^4*t + 62*ep^2*mtt*mWW^7*s^4*t + 202*ep^3*mtt*mWW^7*s^4*t + 304*ep^4*mtt*mWW^7*s^4*t + 168*ep^5*mtt*mWW^7*s^4*t - 8*mtt^3*mWW^4*s^5*t + 6*ep*mtt^3*mWW^4*s^5*t + 150*ep^2*mtt^3*mWW^4*s^5*t + 276*ep^3*mtt^3*mWW^4*s^5*t + 128*ep^4*mtt^3*mWW^4*s^5*t - 10*ep*mtt^2*mWW^5*s^5*t + 222*ep^2*mtt^2*mWW^5*s^5*t + 1220*ep^3*mtt^2*mWW^5*s^5*t + 1920*ep^4*mtt^2*mWW^5*s^5*t + 896*ep^5*mtt^2*mWW^5*s^5*t + 8*mtt*mWW^6*s^5*t + 2*ep*mtt*mWW^6*s^5*t - 398*ep^2*mtt*mWW^6*s^5*t - 1572*ep^3*mtt*mWW^6*s^5*t - 2112*ep^4*mtt*mWW^6*s^5*t - 896*ep^5*mtt*mWW^6*s^5*t + 2*ep*mWW^7*s^5*t + 26*ep^2*mWW^7*s^5*t + 76*ep^3*mWW^7*s^5*t + 64*ep^4*mWW^7*s^5*t - 4*ep*mtt^6*mWW^3*s^2*t^2 - 28*ep^2*mtt^6*mWW^3*s^2*t^2 - 56*ep^3*mtt^6*mWW^3*s^2*t^2 - 32*ep^4*mtt^6*mWW^3*s^2*t^2 + 36*ep*mtt^5*mWW^4*s^2*t^2 + 350*ep^2*mtt^5*mWW^4*s^2*t^2 + 1194*ep^3*mtt^5*mWW^4*s^2*t^2 + 1768*ep^4*mtt^5*mWW^4*s^2*t^2 + 984*ep^5*mtt^5*mWW^4*s^2*t^2 - 14*ep*mtt^4*mWW^5*s^2*t^2 - 144*ep^2*mtt^4*mWW^5*s^2*t^2 - 482*ep^3*mtt^4*mWW^5*s^2*t^2 - 672*ep^4*mtt^4*mWW^5*s^2*t^2 - 344*ep^5*mtt^4*mWW^5*s^2*t^2 + 4*ep*mtt^3*mWW^6*s^2*t^2 + 42*ep^2*mtt^3*mWW^6*s^2*t^2 + 150*ep^3*mtt^3*mWW^6*s^2*t^2 + 216*ep^4*mtt^3*mWW^6*s^2*t^2 + 104*ep^5*mtt^3*mWW^6*s^2*t^2 + 2*ep*mtt^2*mWW^7*s^2*t^2 + 20*ep^2*mtt^2*mWW^7*s^2*t^2 + 58*ep^3*mtt^2*mWW^7*s^2*t^2 + 64*ep^4*mtt^2*mWW^7*s^2*t^2 + 24*ep^5*mtt^2*mWW^7*s^2*t^2 + 12*mtt^5*mWW^3*s^3*t^2 + 68*ep*mtt^5*mWW^3*s^3*t^2 - 64*ep^2*mtt^5*mWW^3*s^3*t^2 - 1024*ep^3*mtt^5*mWW^3*s^3*t^2 - 1912*ep^4*mtt^5*mWW^3*s^3*t^2 - 960*ep^5*mtt^5*mWW^3*s^3*t^2 + 4*mtt^4*mWW^4*s^3*t^2 - 155*ep*mtt^4*mWW^4*s^3*t^2 - 1471*ep^2*mtt^4*mWW^4*s^3*t^2 - 4698*ep^3*mtt^4*mWW^4*s^3*t^2 - 7008*ep^4*mtt^4*mWW^4*s^3*t^2 - 4336*ep^5*mtt^4*mWW^4*s^3*t^2 - 12*mtt^3*mWW^5*s^3*t^2 - 92*ep*mtt^3*mWW^5*s^3*t^2 - 344*ep^2*mtt^3*mWW^5*s^3*t^2 - 1064*ep^3*mtt^3*mWW^5*s^3*t^2 - 1624*ep^4*mtt^3*mWW^5*s^3*t^2 - 704*ep^5*mtt^3*mWW^5*s^3*t^2 - 4*mtt^2*mWW^6*s^3*t^2 + 13*ep*mtt^2*mWW^6*s^3*t^2 + 233*ep^2*mtt^2*mWW^6*s^3*t^2 + 822*ep^3*mtt^2*mWW^6*s^3*t^2 + 1168*ep^4*mtt^2*mWW^6*s^3*t^2 + 592*ep^5*mtt^2*mWW^6*s^3*t^2 - 2*ep*mtt*mWW^7*s^3*t^2 - 34*ep^2*mtt*mWW^7*s^3*t^2 - 84*ep^3*mtt*mWW^7*s^3*t^2 - 32*ep^4*mtt*mWW^7*s^3*t^2 + 32*ep^5*mtt*mWW^7*s^3*t^2 - 4*ep*mtt^4*mWW^3*s^4*t^2 - 44*ep^2*mtt^4*mWW^3*s^4*t^2 + 264*ep^3*mtt^4*mWW^3*s^4*t^2 + 1144*ep^4*mtt^4*mWW^3*s^4*t^2 + 960*ep^5*mtt^4*mWW^3*s^4*t^2 - 64*mtt^3*mWW^4*s^4*t^2 + 45*ep*mtt^3*mWW^4*s^4*t^2 + 2767*ep^2*mtt^3*mWW^4*s^4*t^2 + 9168*ep^3*mtt^3*mWW^4*s^4*t^2 + 10968*ep^4*mtt^3*mWW^4*s^4*t^2 + 4584*ep^5*mtt^3*mWW^4*s^4*t^2 + 48*mtt^2*mWW^5*s^4*t^2 + 84*ep*mtt^2*mWW^5*s^4*t^2 - 990*ep^2*mtt^2*mWW^5*s^4*t^2 - 3022*ep^3*mtt^2*mWW^5*s^4*t^2 - 2232*ep^4*mtt^2*mWW^5*s^4*t^2 - 56*ep^5*mtt^2*mWW^5*s^4*t^2 + 16*mtt*mWW^6*s^4*t^2 - 35*ep*mtt*mWW^6*s^4*t^2 - 845*ep^2*mtt*mWW^6*s^4*t^2 - 3164*ep^3*mtt*mWW^6*s^4*t^2 - 4696*ep^4*mtt*mWW^6*s^4*t^2 - 2440*ep^5*mtt*mWW^6*s^4*t^2 + 6*ep*mWW^7*s^4*t^2 + 72*ep^2*mWW^7*s^4*t^2 + 210*ep^3*mWW^7*s^4*t^2 + 192*ep^4*mWW^7*s^4*t^2 + 24*ep^5*mWW^7*s^4*t^2 - 12*mtt^3*mWW^3*s^5*t^2 - 60*ep*mtt^3*mWW^3*s^5*t^2 + 136*ep^2*mtt^3*mWW^3*s^5*t^2 + 816*ep^3*mtt^3*mWW^3*s^5*t^2 + 800*ep^4*mtt^3*mWW^3*s^5*t^2 + 44*mtt^2*mWW^4*s^5*t^2 + 80*ep*mtt^2*mWW^4*s^5*t^2 - 1412*ep^2*mtt^2*mWW^4*s^5*t^2 - 5376*ep^3*mtt^2*mWW^4*s^5*t^2 - 5904*ep^4*mtt^2*mWW^4*s^5*t^2 - 1472*ep^5*mtt^2*mWW^4*s^5*t^2 - 36*mtt*mWW^5*s^5*t^2 - 52*ep*mtt*mWW^5*s^5*t^2 + 1416*ep^2*mtt*mWW^5*s^5*t^2 + 5312*ep^3*mtt*mWW^5*s^5*t^2 + 5856*ep^4*mtt*mWW^5*s^5*t^2 + 1472*ep^5*mtt*mWW^5*s^5*t^2 + 4*mWW^6*s^5*t^2 + 32*ep*mWW^6*s^5*t^2 - 140*ep^2*mWW^6*s^5*t^2 - 752*ep^3*mWW^6*s^5*t^2 - 752*ep^4*mWW^6*s^5*t^2 - 6*ep*mtt^5*mWW^4*s*t^3 - 54*ep^2*mtt^5*mWW^4*s*t^3 - 168*ep^3*mtt^5*mWW^4*s*t^3 - 216*ep^4*mtt^5*mWW^4*s*t^3 - 96*ep^5*mtt^5*mWW^4*s*t^3 + 6*ep*mtt^4*mWW^5*s*t^3 + 54*ep^2*mtt^4*mWW^5*s*t^3 + 168*ep^3*mtt^4*mWW^5*s*t^3 + 216*ep^4*mtt^4*mWW^5*s*t^3 + 96*ep^5*mtt^4*mWW^5*s*t^3 - 8*mtt^6*mWW^2*s^2*t^3 - 18*ep*mtt^6*mWW^2*s^2*t^3 + 138*ep^2*mtt^6*mWW^2*s^2*t^3 + 376*ep^3*mtt^6*mWW^2*s^2*t^3 + 192*ep^4*mtt^6*mWW^2*s^2*t^3 + 36*mtt^5*mWW^3*s^2*t^3 + 153*ep*mtt^5*mWW^3*s^2*t^3 - 651*ep^2*mtt^5*mWW^3*s^2*t^3 - 3938*ep^3*mtt^5*mWW^3*s^2*t^3 - 6560*ep^4*mtt^5*mWW^3*s^2*t^3 - 3840*ep^5*mtt^5*mWW^3*s^2*t^3 - 28*mtt^4*mWW^4*s^2*t^3 - 330*ep*mtt^4*mWW^4*s^2*t^3 - 1260*ep^2*mtt^4*mWW^4*s^2*t^3 - 2390*ep^3*mtt^4*mWW^4*s^2*t^3 - 2600*ep^4*mtt^4*mWW^4*s^2*t^3 - 1336*ep^5*mtt^4*mWW^4*s^2*t^3 - 4*mtt^3*mWW^5*s^2*t^3 + 41*ep*mtt^3*mWW^5*s^2*t^3 + 571*ep^2*mtt^3*mWW^5*s^2*t^3 + 1820*ep^3*mtt^3*mWW^5*s^2*t^3 + 2408*ep^4*mtt^3*mWW^5*s^2*t^3 + 1288*ep^5*mtt^3*mWW^5*s^2*t^3 + 4*mtt^2*mWW^6*s^2*t^3 + 16*ep*mtt^2*mWW^6*s^2*t^3 - 178*ep^2*mtt^2*mWW^6*s^2*t^3 - 878*ep^3*mtt^2*mWW^6*s^2*t^3 - 1312*ep^4*mtt^2*mWW^6*s^2*t^3 - 648*ep^5*mtt^2*mWW^6*s^2*t^3 - 6*ep*mtt*mWW^7*s^2*t^3 - 60*ep^2*mtt*mWW^7*s^2*t^3 - 174*ep^3*mtt*mWW^7*s^2*t^3 - 192*ep^4*mtt*mWW^7*s^2*t^3 - 72*ep^5*mtt*mWW^7*s^2*t^3 - 4*mtt^5*mWW^2*s^3*t^3 - 138*ep*mtt^5*mWW^2*s^3*t^3 - 502*ep^2*mtt^5*mWW^2*s^3*t^3 + 548*ep^3*mtt^5*mWW^2*s^3*t^3 + 3016*ep^4*mtt^5*mWW^2*s^3*t^3 + 2160*ep^5*mtt^5*mWW^2*s^3*t^3 - 104*mtt^4*mWW^3*s^3*t^3 - 365*ep*mtt^4*mWW^3*s^3*t^3 + 2115*ep^2*mtt^4*mWW^3*s^3*t^3 + 11050*ep^3*mtt^4*mWW^3*s^3*t^3 + 18224*ep^4*mtt^4*mWW^3*s^3*t^3 + 10960*ep^5*mtt^4*mWW^3*s^3*t^3 + 56*mtt^3*mWW^4*s^3*t^3 + 938*ep*mtt^3*mWW^4*s^3*t^3 + 4436*ep^2*mtt^3*mWW^4*s^3*t^3 + 9650*ep^3*mtt^3*mWW^4*s^3*t^3 + 9704*ep^4*mtt^3*mWW^4*s^3*t^3 + 3704*ep^5*mtt^3*mWW^4*s^3*t^3 + 56*mtt^2*mWW^5*s^3*t^3 + 61*ep*mtt^2*mWW^5*s^3*t^3 - 1953*ep^2*mtt^2*mWW^5*s^3*t^3 - 6976*ep^3*mtt^2*mWW^5*s^3*t^3 - 8152*ep^4*mtt^2*mWW^5*s^3*t^3 - 3320*ep^5*mtt^2*mWW^5*s^3*t^3 - 4*mtt*mWW^6*s^3*t^3 - 96*ep*mtt*mWW^6*s^3*t^3 - 102*ep^2*mtt*mWW^6*s^3*t^3 + 166*ep^3*mtt*mWW^6*s^3*t^3 - 200*ep^4*mtt*mWW^6*s^3*t^3 - 520*ep^5*mtt*mWW^6*s^3*t^3 + 8*ep*mWW^7*s^3*t^3 + 86*ep^2*mWW^7*s^3*t^3 + 250*ep^3*mWW^7*s^3*t^3 + 256*ep^4*mWW^7*s^3*t^3 + 72*ep^5*mWW^7*s^3*t^3 - 24*mtt^4*mWW^2*s^4*t^3 + 148*ep*mtt^4*mWW^2*s^4*t^3 + 864*ep^2*mtt^4*mWW^2*s^4*t^3 + 44*ep^3*mtt^4*mWW^2*s^4*t^3 - 2760*ep^4*mtt^4*mWW^2*s^4*t^3 - 2160*ep^5*mtt^4*mWW^2*s^4*t^3 - 4*mtt^3*mWW^3*s^4*t^3 - 480*ep*mtt^3*mWW^3*s^4*t^3 - 2384*ep^2*mtt^3*mWW^3*s^4*t^3 - 3860*ep^3*mtt^3*mWW^3*s^4*t^3 - 4016*ep^4*mtt^3*mWW^3*s^4*t^3 - 3408*ep^5*mtt^3*mWW^3*s^4*t^3 + 108*mtt^2*mWW^4*s^4*t^3 + 145*ep*mtt^2*mWW^4*s^4*t^3 - 3303*ep^2*mtt^2*mWW^4*s^4*t^3 - 12714*ep^3*mtt^2*mWW^4*s^4*t^3 - 13824*ep^4*mtt^2*mWW^4*s^4*t^3 - 2752*ep^5*mtt^2*mWW^4*s^4*t^3 - 92*mtt*mWW^5*s^4*t^3 - 16*ep*mtt*mWW^5*s^4*t^3 + 4024*ep^2*mtt*mWW^5*s^4*t^3 + 14304*ep^3*mtt*mWW^5*s^4*t^3 + 16168*ep^4*mtt*mWW^5*s^4*t^3 + 4816*ep^5*mtt*mWW^5*s^4*t^3 + 12*mWW^6*s^4*t^3 + 83*ep*mWW^6*s^4*t^3 - 401*ep^2*mWW^6*s^4*t^3 - 2094*ep^3*mWW^6*s^4*t^3 - 2288*ep^4*mWW^6*s^4*t^3 - 336*ep^5*mWW^6*s^4*t^3 + 36*mtt^3*mWW^2*s^5*t^3 + 8*ep*mtt^3*mWW^2*s^5*t^3 - 500*ep^2*mtt^3*mWW^2*s^5*t^3 - 968*ep^3*mtt^3*mWW^2*s^5*t^3 - 448*ep^4*mtt^3*mWW^2*s^5*t^3 + 36*mtt^2*mWW^3*s^5*t^3 + 472*ep*mtt^2*mWW^3*s^5*t^3 + 1084*ep^2*mtt^2*mWW^3*s^5*t^3 - 552*ep^3*mtt^2*mWW^3*s^5*t^3 - 3136*ep^4*mtt^2*mWW^3*s^5*t^3 - 1792*ep^5*mtt^2*mWW^3*s^5*t^3 - 84*mtt*mWW^4*s^5*t^3 - 520*ep*mtt*mWW^4*s^5*t^3 - 508*ep^2*mtt*mWW^4*s^5*t^3 + 1896*ep^3*mtt*mWW^4*s^5*t^3 + 3904*ep^4*mtt*mWW^4*s^5*t^3 + 1792*ep^5*mtt*mWW^4*s^5*t^3 + 12*mWW^5*s^5*t^3 + 40*ep*mWW^5*s^5*t^3 - 76*ep^2*mWW^5*s^5*t^3 - 376*ep^3*mWW^5*s^5*t^3 - 320*ep^4*mWW^5*s^5*t^3 - 6*ep*mtt^6*mWW^2*s*t^4 - 58*ep^2*mtt^6*mWW^2*s*t^4 - 176*ep^3*mtt^6*mWW^2*s*t^4 - 160*ep^4*mtt^6*mWW^2*s*t^4 + 26*ep*mtt^5*mWW^3*s*t^4 + 254*ep^2*mtt^5*mWW^3*s*t^4 + 808*ep^3*mtt^5*mWW^3*s*t^4 + 880*ep^4*mtt^5*mWW^3*s*t^4 + 192*ep^5*mtt^5*mWW^3*s*t^4 - ep*mtt^4*mWW^4*s*t^4 - 25*ep^2*mtt^4*mWW^4*s*t^4 - 86*ep^3*mtt^4*mWW^4*s*t^4 + 40*ep^4*mtt^4*mWW^4*s*t^4 + 192*ep^5*mtt^4*mWW^4*s*t^4 - 28*ep*mtt^3*mWW^5*s*t^4 - 240*ep^2*mtt^3*mWW^5*s*t^4 - 708*ep^3*mtt^3*mWW^5*s*t^4 - 880*ep^4*mtt^3*mWW^5*s*t^4 - 384*ep^5*mtt^3*mWW^5*s*t^4 + 9*ep*mtt^2*mWW^6*s*t^4 + 69*ep^2*mtt^2*mWW^6*s*t^4 + 162*ep^3*mtt^2*mWW^6*s*t^4 + 120*ep^4*mtt^2*mWW^6*s*t^4 - 28*mtt^6*mWW*s^2*t^4 - 116*ep*mtt^6*mWW*s^2*t^4 + 368*ep^2*mtt^6*mWW*s^2*t^4 + 2040*ep^3*mtt^6*mWW*s^2*t^4 + 2016*ep^4*mtt^6*mWW*s^2*t^4 + 40*mtt^5*mWW^2*s^2*t^4 - 81*ep*mtt^5*mWW^2*s^2*t^4 - 1985*ep^2*mtt^5*mWW^2*s^2*t^4 - 3838*ep^3*mtt^5*mWW^2*s^2*t^4 + 1968*ep^4*mtt^5*mWW^2*s^2*t^4 + 5616*ep^5*mtt^5*mWW^2*s^2*t^4 - 124*mtt^4*mWW^3*s^2*t^4 - 245*ep*mtt^4*mWW^3*s^2*t^4 + 4427*ep^2*mtt^4*mWW^3*s^2*t^4 + 16982*ep^3*mtt^4*mWW^3*s^2*t^4 + 20616*ep^4*mtt^4*mWW^3*s^2*t^4 + 8464*ep^5*mtt^4*mWW^3*s^2*t^4 + 132*mtt^3*mWW^4*s^2*t^4 + 1036*ep*mtt^3*mWW^4*s^2*t^4 + 1008*ep^2*mtt^3*mWW^4*s^2*t^4 - 3952*ep^3*mtt^3*mWW^4*s^2*t^4 - 8752*ep^4*mtt^3*mWW^4*s^2*t^4 - 5392*ep^5*mtt^3*mWW^4*s^2*t^4 - 8*mtt^2*mWW^5*s^2*t^4 - 213*ep*mtt^2*mWW^5*s^2*t^4 - 997*ep^2*mtt^2*mWW^5*s^2*t^4 - 1750*ep^3*mtt^2*mWW^5*s^2*t^4 - 968*ep^4*mtt^2*mWW^5*s^2*t^4 + 32*ep^5*mtt^2*mWW^5*s^2*t^4 - 12*mtt*mWW^6*s^2*t^4 - 73*ep*mtt*mWW^6*s^2*t^4 + 259*ep^2*mtt*mWW^6*s^2*t^4 + 1634*ep^3*mtt*mWW^6*s^2*t^4 + 2464*ep^4*mtt*mWW^6*s^2*t^4 + 1216*ep^5*mtt*mWW^6*s^2*t^4 + 4*ep*mWW^7*s^2*t^4 + 40*ep^2*mWW^7*s^2*t^4 + 116*ep^3*mWW^7*s^2*t^4 + 128*ep^4*mWW^7*s^2*t^4 + 48*ep^5*mWW^7*s^2*t^4 + 64*mtt^5*mWW*s^3*t^4 + 292*ep*mtt^5*mWW*s^3*t^4 - 356*ep^2*mtt^5*mWW*s^3*t^4 - 2672*ep^3*mtt^5*mWW*s^3*t^4 - 3624*ep^4*mtt^5*mWW*s^3*t^4 - 1920*ep^5*mtt^5*mWW*s^3*t^4 + 16*mtt^4*mWW^2*s^3*t^4 + 999*ep*mtt^4*mWW^2*s^3*t^4 + 4591*ep^2*mtt^4*mWW^2*s^3*t^4 + 282*ep^3*mtt^4*mWW^2*s^3*t^4 - 16512*ep^4*mtt^4*mWW^2*s^3*t^4 - 13984*ep^5*mtt^4*mWW^2*s^3*t^4 + 8*mtt^3*mWW^3*s^3*t^4 - 1246*ep*mtt^3*mWW^3*s^3*t^4 - 9614*ep^2*mtt^3*mWW^3*s^3*t^4 - 19012*ep^3*mtt^3*mWW^3*s^3*t^4 - 13696*ep^4*mtt^3*mWW^3*s^3*t^4 - 5504*ep^5*mtt^3*mWW^3*s^3*t^4 - 80*mtt^2*mWW^4*s^3*t^4 - 878*ep*mtt^2*mWW^4*s^3*t^4 - 970*ep^2*mtt^2*mWW^4*s^3*t^4 + 2488*ep^3*mtt^2*mWW^4*s^3*t^4 + 9232*ep^4*mtt^2*mWW^4*s^3*t^4 + 9968*ep^5*mtt^2*mWW^4*s^3*t^4 - 24*mtt*mWW^5*s^3*t^4 + 378*ep*mtt*mWW^5*s^3*t^4 + 3202*ep^2*mtt*mWW^5*s^3*t^4 + 8364*ep^3*mtt*mWW^5*s^3*t^4 + 7464*ep^4*mtt*mWW^5*s^3*t^4 + 928*ep^5*mtt*mWW^5*s^3*t^4 + 16*mWW^6*s^3*t^4 + 95*ep*mWW^6*s^3*t^4 - 453*ep^2*mWW^6*s^3*t^4 - 2410*ep^3*mWW^6*s^3*t^4 - 3024*ep^4*mWW^6*s^3*t^4 - 1008*ep^5*mWW^6*s^3*t^4 - 32*mtt^4*mWW*s^4*t^4 - 336*ep*mtt^4*mWW*s^4*t^4 - 104*ep^2*mtt^4*mWW*s^4*t^4 + 2088*ep^3*mtt^4*mWW*s^4*t^4 + 3544*ep^4*mtt^4*mWW*s^4*t^4 + 1920*ep^5*mtt^4*mWW*s^4*t^4 + 296*mtt^3*mWW^2*s^4*t^4 + 770*ep*mtt^3*mWW^2*s^4*t^4 - 4450*ep^2*mtt^3*mWW^2*s^4*t^4 - 14912*ep^3*mtt^3*mWW^2*s^4*t^4 - 12304*ep^4*mtt^3*mWW^2*s^4*t^4 - 2160*ep^5*mtt^3*mWW^2*s^4*t^4 - 64*mtt^2*mWW^3*s^4*t^4 + 920*ep*mtt^2*mWW^3*s^4*t^4 + 7380*ep^2*mtt^2*mWW^3*s^4*t^4 + 11628*ep^3*mtt^2*mWW^3*s^4*t^4 + 1360*ep^4*mtt^2*mWW^3*s^4*t^4 - 3248*ep^5*mtt^2*mWW^3*s^4*t^4 - 216*mtt*mWW^4*s^4*t^4 - 1350*ep*mtt*mWW^4*s^4*t^4 - 2642*ep^2*mtt*mWW^4*s^4*t^4 + 1480*ep^3*mtt*mWW^4*s^4*t^4 + 6608*ep^4*mtt*mWW^4*s^4*t^4 + 1904*ep^5*mtt*mWW^4*s^4*t^4 + 16*mWW^5*s^4*t^4 - 4*ep*mWW^5*s^4*t^4 - 184*ep^2*mWW^5*s^4*t^4 - 284*ep^3*mWW^5*s^4*t^4 + 792*ep^4*mWW^5*s^4*t^4 + 1584*ep^5*mWW^5*s^4*t^4 - 4*mtt^3*mWW*s^5*t^4 + 160*ep*mtt^3*mWW*s^5*t^4 + 92*ep^2*mtt^3*mWW*s^5*t^4 - 1456*ep^3*mtt^3*mWW*s^5*t^4 - 1936*ep^4*mtt^3*mWW*s^5*t^4 - 228*mtt^2*mWW^2*s^5*t^4 - 1268*ep*mtt^2*mWW^2*s^5*t^4 + 1416*ep^2*mtt^2*mWW^2*s^5*t^4 + 14464*ep^3*mtt^2*mWW^2*s^5*t^4 + 19872*ep^4*mtt^2*mWW^2*s^5*t^4 + 6208*ep^5*mtt^2*mWW^2*s^5*t^4 + 244*mtt*mWW^3*s^5*t^4 + 1264*ep*mtt*mWW^3*s^5*t^4 - 1708*ep^2*mtt*mWW^3*s^5*t^4 - 15072*ep^3*mtt*mWW^3*s^5*t^4 - 20208*ep^4*mtt*mWW^3*s^5*t^4 - 6208*ep^5*mtt*mWW^3*s^5*t^4 - 12*mWW^4*s^5*t^4 - 156*ep*mWW^4*s^5*t^4 + 200*ep^2*mWW^4*s^5*t^4 + 2064*ep^3*mWW^4*s^5*t^4 + 2272*ep^4*mWW^4*s^5*t^4 + 9*ep*mtt^5*mWW^3*t^5 + 69*ep^2*mtt^5*mWW^3*t^5 + 162*ep^3*mtt^5*mWW^3*t^5 + 120*ep^4*mtt^5*mWW^3*t^5 - 18*ep*mtt^4*mWW^4*t^5 - 138*ep^2*mtt^4*mWW^4*t^5 - 324*ep^3*mtt^4*mWW^4*t^5 - 240*ep^4*mtt^4*mWW^4*t^5 + 9*ep*mtt^3*mWW^5*t^5 + 69*ep^2*mtt^3*mWW^5*t^5 + 162*ep^3*mtt^3*mWW^5*t^5 + 120*ep^4*mtt^3*mWW^5*t^5 - 12*mtt^6*mWW*s*t^5 - 56*ep*mtt^6*mWW*s*t^5 + 228*ep^2*mtt^6*mWW*s*t^5 + 1440*ep^3*mtt^6*mWW*s*t^5 + 1600*ep^4*mtt^6*mWW*s*t^5 + 28*mtt^5*mWW^2*s*t^5 + 156*ep*mtt^5*mWW^2*s*t^5 - 452*ep^2*mtt^5*mWW^2*s*t^5 - 3564*ep^3*mtt^5*mWW^2*s*t^5 - 4208*ep^4*mtt^5*mWW^2*s*t^5 - 20*mtt^4*mWW^3*s*t^5 - 213*ep*mtt^4*mWW^3*s*t^5 - 425*ep^2*mtt^4*mWW^3*s*t^5 + 786*ep^3*mtt^4*mWW^3*s*t^5 + 1240*ep^4*mtt^4*mWW^3*s*t^5 - 768*ep^5*mtt^4*mWW^3*s*t^5 + 4*mtt^3*mWW^4*s*t^5 + 134*ep*mtt^3*mWW^4*s*t^5 + 790*ep^2*mtt^3*mWW^4*s*t^5 + 1524*ep^3*mtt^3*mWW^4*s*t^5 + 1080*ep^4*mtt^3*mWW^4*s*t^5 + 288*ep^5*mtt^3*mWW^4*s*t^5 - 3*ep*mtt^2*mWW^5*s*t^5 - 3*ep^2*mtt^2*mWW^5*s*t^5 + 138*ep^3*mtt^2*mWW^5*s*t^5 + 528*ep^4*mtt^2*mWW^5*s*t^5 + 480*ep^5*mtt^2*mWW^5*s*t^5 - 18*ep*mtt*mWW^6*s*t^5 - 138*ep^2*mtt*mWW^6*s*t^5 - 324*ep^3*mtt*mWW^6*s*t^5 - 240*ep^4*mtt*mWW^6*s*t^5 - 12*mtt^6*s^2*t^5 - 134*ep*mtt^6*s^2*t^5 - 30*ep^2*mtt^6*s^2*t^5 + 1992*ep^3*mtt^6*s^2*t^5 + 2944*ep^4*mtt^6*s^2*t^5 + 284*mtt^5*mWW*s^2*t^5 + 1543*ep*mtt^5*mWW*s^2*t^5 - 1069*ep^2*mtt^5*mWW*s^2*t^5 - 17030*ep^3*mtt^5*mWW*s^2*t^5 - 22688*ep^4*mtt^5*mWW*s^2*t^5 - 3648*ep^5*mtt^5*mWW*s^2*t^5 - 332*mtt^4*mWW^2*s^2*t^5 - 895*ep*mtt^4*mWW^2*s^2*t^5 + 6961*ep^2*mtt^4*mWW^2*s^2*t^5 + 25882*ep^3*mtt^4*mWW^2*s^2*t^5 + 13704*ep^4*mtt^4*mWW^2*s^2*t^5 - 13936*ep^5*mtt^4*mWW^2*s^2*t^5 + 140*mtt^3*mWW^3*s^2*t^5 - 410*ep*mtt^3*mWW^3*s^2*t^5 - 10698*ep^2*mtt^3*mWW^3*s^2*t^5 - 29504*ep^3*mtt^3*mWW^3*s^2*t^5 - 18176*ep^4*mtt^3*mWW^3*s^2*t^5 + 6544*ep^5*mtt^3*mWW^3*s^2*t^5 - 128*mtt^2*mWW^4*s^2*t^5 - 862*ep*mtt^2*mWW^4*s^2*t^5 + 1618*ep^2*mtt^2*mWW^4*s^2*t^5 + 11704*ep^3*mtt^2*mWW^4*s^2*t^5 + 16712*ep^4*mtt^2*mWW^4*s^2*t^5 + 8176*ep^5*mtt^2*mWW^4*s^2*t^5 + 40*mtt*mWW^5*s^2*t^5 + 465*ep*mtt*mWW^5*s^2*t^5 + 941*ep^2*mtt*mWW^5*s^2*t^5 - 778*ep^3*mtt*mWW^5*s^2*t^5 - 4568*ep^4*mtt*mWW^5*s^2*t^5 - 4144*ep^5*mtt*mWW^5*s^2*t^5 + 8*mWW^6*s^2*t^5 + 53*ep*mWW^6*s^2*t^5 - 123*ep^2*mWW^6*s^2*t^5 - 906*ep^3*mWW^6*s^2*t^5 - 1368*ep^4*mWW^6*s^2*t^5 - 672*ep^5*mWW^6*s^2*t^5 - 24*mtt^5*s^3*t^5 + 44*ep*mtt^5*s^3*t^5 + 418*ep^2*mtt^5*s^3*t^5 - 1390*ep^3*mtt^5*s^3*t^5 - 2856*ep^4*mtt^5*s^3*t^5 + 600*ep^5*mtt^5*s^3*t^5 - 408*mtt^4*mWW*s^3*t^5 - 2615*ep*mtt^4*mWW*s^3*t^5 - 1693*ep^2*mtt^4*mWW*s^3*t^5 + 17280*ep^3*mtt^4*mWW*s^3*t^5 + 29976*ep^4*mtt^4*mWW*s^3*t^5 + 8872*ep^5*mtt^4*mWW*s^3*t^5 + 768*mtt^3*mWW^2*s^3*t^5 + 2486*ep*mtt^3*mWW^2*s^3*t^5 - 9680*ep^2*mtt^3*mWW^2*s^3*t^5 - 42410*ep^3*mtt^3*mWW^2*s^3*t^5 - 37064*ep^4*mtt^3*mWW^2*s^3*t^5 + 1688*ep^5*mtt^3*mWW^2*s^3*t^5 - 176*mtt^2*mWW^3*s^3*t^5 + 1196*ep*mtt^2*mWW^3*s^3*t^5 + 14834*ep^2*mtt^2*mWW^3*s^3*t^5 + 28106*ep^3*mtt^2*mWW^3*s^3*t^5 + 512*ep^4*mtt^2*mWW^3*s^3*t^5 - 19544*ep^5*mtt^2*mWW^3*s^3*t^5 - 136*mtt*mWW^4*s^3*t^5 - 940*ep*mtt*mWW^4*s^3*t^5 - 4852*ep^2*mtt*mWW^4*s^3*t^5 - 7800*ep^3*mtt*mWW^4*s^3*t^5 - 2664*ep^4*mtt*mWW^4*s^3*t^5 - 208*ep^5*mtt*mWW^4*s^3*t^5 - 24*mWW^5*s^3*t^5 - 291*ep*mWW^5*s^3*t^5 - 227*ep^2*mWW^5*s^3*t^5 + 1894*ep^3*mWW^5*s^3*t^5 + 5376*ep^4*mWW^5*s^3*t^5 + 4752*ep^5*mWW^5*s^3*t^5 + 48*mtt^4*s^4*t^5 + 200*ep*mtt^4*s^4*t^5 - 530*ep^2*mtt^4*s^4*t^5 - 1966*ep^3*mtt^4*s^4*t^5 - 1560*ep^4*mtt^4*s^4*t^5 - 600*ep^5*mtt^4*s^4*t^5 - 132*mtt^3*mWW*s^4*t^5 + 130*ep*mtt^3*mWW*s^4*t^5 + 4096*ep^2*mtt^3*mWW*s^4*t^5 + 9062*ep^3*mtt^3*mWW*s^4*t^5 + 7496*ep^4*mtt^3*mWW*s^4*t^5 + 3864*ep^5*mtt^3*mWW*s^4*t^5 - 660*mtt^2*mWW^2*s^4*t^5 - 3240*ep*mtt^2*mWW^2*s^4*t^5 + 2718*ep^2*mtt^2*mWW^2*s^4*t^5 + 33370*ep^3*mtt^2*mWW^2*s^4*t^5 + 48312*ep^4*mtt^2*mWW^2*s^4*t^5 + 16280*ep^5*mtt^2*mWW^2*s^4*t^5 + 740*mtt*mWW^3*s^4*t^5 + 3148*ep*mtt*mWW^3*s^4*t^5 - 6018*ep^2*mtt*mWW^3*s^4*t^5 - 39894*ep^3*mtt*mWW^3*s^4*t^5 - 48960*ep^4*mtt*mWW^3*s^4*t^5 - 12728*ep^5*mtt*mWW^3*s^4*t^5 + 4*mWW^4*s^4*t^5 - 118*ep*mWW^4*s^4*t^5 + 934*ep^2*mWW^4*s^4*t^5 + 3748*ep^3*mWW^4*s^4*t^5 + 1432*ep^4*mWW^4*s^4*t^5 - 2976*ep^5*mWW^4*s^4*t^5 - 12*mtt^3*s^5*t^5 - 110*ep*mtt^3*s^5*t^5 + 142*ep^2*mtt^3*s^5*t^5 + 1364*ep^3*mtt^3*s^5*t^5 + 1472*ep^4*mtt^3*s^5*t^5 + 172*mtt^2*mWW*s^5*t^5 + 850*ep*mtt^2*mWW*s^5*t^5 - 1450*ep^2*mtt^2*mWW*s^5*t^5 - 11388*ep^3*mtt^2*mWW*s^5*t^5 - 15552*ep^4*mtt^2*mWW*s^5*t^5 - 5248*ep^5*mtt^2*mWW*s^5*t^5 - 132*mtt*mWW^2*s^5*t^5 - 794*ep*mtt*mWW^2*s^5*t^5 + 1050*ep^2*mtt*mWW^2*s^5*t^5 + 10396*ep^3*mtt*mWW^2*s^5*t^5 + 14976*ep^4*mtt*mWW^2*s^5*t^5 + 5248*ep^5*mtt*mWW^2*s^5*t^5 - 28*mWW^3*s^5*t^5 + 54*ep*mWW^3*s^5*t^5 + 258*ep^2*mWW^3*s^5*t^5 - 372*ep^3*mWW^3*s^5*t^5 - 896*ep^4*mWW^3*s^5*t^5 - 9*ep*mtt^5*mWW^2*t^6 - 69*ep^2*mtt^5*mWW^2*t^6 - 162*ep^3*mtt^5*mWW^2*t^6 - 120*ep^4*mtt^5*mWW^2*t^6 - 9*ep*mtt^4*mWW^3*t^6 - 69*ep^2*mtt^4*mWW^3*t^6 - 162*ep^3*mtt^4*mWW^3*t^6 - 120*ep^4*mtt^4*mWW^3*t^6 + 45*ep*mtt^3*mWW^4*t^6 + 345*ep^2*mtt^3*mWW^4*t^6 + 810*ep^3*mtt^3*mWW^4*t^6 + 600*ep^4*mtt^3*mWW^4*t^6 - 27*ep*mtt^2*mWW^5*t^6 - 207*ep^2*mtt^2*mWW^5*t^6 - 486*ep^3*mtt^2*mWW^5*t^6 - 360*ep^4*mtt^2*mWW^5*t^6 - 36*mtt^6*s*t^6 - 210*ep*mtt^6*s*t^6 + 278*ep^2*mtt^6*s*t^6 + 3088*ep^3*mtt^6*s*t^6 + 3680*ep^4*mtt^6*s*t^6 + 164*mtt^5*mWW*s*t^6 + 894*ep*mtt^5*mWW*s*t^6 - 1666*ep^2*mtt^5*mWW*s*t^6 - 14784*ep^3*mtt^5*mWW*s*t^6 - 17296*ep^4*mtt^5*mWW*s*t^6 - 192*ep^5*mtt^5*mWW*s*t^6 - 244*mtt^4*mWW^2*s*t^6 - 1317*ep*mtt^4*mWW^2*s*t^6 + 2891*ep^2*mtt^4*mWW^2*s*t^6 + 24054*ep^3*mtt^4*mWW^2*s*t^6 + 28184*ep^4*mtt^4*mWW^2*s*t^6 + 192*ep^5*mtt^4*mWW^2*s*t^6 + 140*mtt^3*mWW^3*s*t^6 + 876*ep*mtt^3*mWW^3*s*t^6 - 1128*ep^2*mtt^3*mWW^3*s*t^6 - 13768*ep^3*mtt^3*mWW^3*s*t^6 - 16560*ep^4*mtt^3*mWW^3*s*t^6 + 960*ep^5*mtt^3*mWW^3*s*t^6 - 24*mtt^2*mWW^4*s*t^6 - 318*ep*mtt^2*mWW^4*s*t^6 - 954*ep^2*mtt^2*mWW^4*s*t^6 + 72*ep^3*mtt^2*mWW^4*s*t^6 + 1152*ep^4*mtt^2*mWW^4*s*t^6 - 768*ep^5*mtt^2*mWW^4*s*t^6 + 66*ep*mtt*mWW^5*s*t^6 + 510*ep^2*mtt*mWW^5*s*t^6 + 1176*ep^3*mtt*mWW^5*s*t^6 + 720*ep^4*mtt*mWW^5*s*t^6 - 192*ep^5*mtt*mWW^5*s*t^6 + 9*ep*mWW^6*s*t^6 + 69*ep^2*mWW^6*s*t^6 + 162*ep^3*mWW^6*s*t^6 + 120*ep^4*mWW^6*s*t^6 - 24*mtt^5*s^2*t^6 + 253*ep*mtt^5*s^2*t^6 + 219*ep^2*mtt^5*s^2*t^6 - 6852*ep^3*mtt^5*s^2*t^6 - 10328*ep^4*mtt^5*s^2*t^6 + 888*ep^5*mtt^5*s^2*t^6 - 716*mtt^4*mWW*s^2*t^6 - 4477*ep*mtt^4*mWW*s^2*t^6 - 371*ep^2*mtt^4*mWW*s^2*t^6 + 43532*ep^3*mtt^4*mWW*s^2*t^6 + 64536*ep^4*mtt^4*mWW*s^2*t^6 + 9544*ep^5*mtt^4*mWW*s^2*t^6 + 1192*mtt^3*mWW^2*s^2*t^6 + 5364*ep*mtt^3*mWW^2*s^2*t^6 - 9454*ep^2*mtt^3*mWW^2*s^2*t^6 - 75514*ep^3*mtt^3*mWW^2*s^2*t^6 - 85496*ep^4*mtt^3*mWW^2*s^2*t^6 - 1720*ep^5*mtt^3*mWW^2*s^2*t^6 - 424*mtt^2*mWW^3*s^2*t^6 - 896*ep*mtt^2*mWW^3*s^2*t^6 + 11946*ep^2*mtt^2*mWW^3*s^2*t^6 + 42758*ep^3*mtt^2*mWW^3*s^2*t^6 + 26064*ep^4*mtt^2*mWW^3*s^2*t^6 - 19240*ep^5*mtt^2*mWW^3*s^2*t^6 - 85*ep*mtt*mWW^4*s^2*t^6 - 3169*ep^2*mtt*mWW^4*s^2*t^6 - 9434*ep^3*mtt*mWW^4*s^2*t^6 - 5296*ep^4*mtt*mWW^4*s^2*t^6 + 3520*ep^5*mtt*mWW^4*s^2*t^6 - 28*mWW^5*s^2*t^6 - 279*ep*mWW^5*s^2*t^6 - 371*ep^2*mWW^5*s^2*t^6 + 1190*ep^3*mWW^5*s^2*t^6 + 3800*ep^4*mWW^5*s^2*t^6 + 3168*ep^5*mWW^5*s^2*t^6 + 252*mtt^4*s^3*t^6 + 756*ep*mtt^4*s^3*t^6 - 1496*ep^2*mtt^4*s^3*t^6 - 2856*ep^3*mtt^4*s^3*t^6 - 224*ep^4*mtt^4*s^3*t^6 - 2224*ep^5*mtt^4*s^3*t^6 + 44*mtt^3*mWW*s^3*t^6 + 1962*ep*mtt^3*mWW*s^3*t^6 + 9742*ep^2*mtt^3*mWW*s^3*t^6 + 4588*ep^3*mtt^3*mWW*s^3*t^6 - 9832*ep^4*mtt^3*mWW*s^3*t^6 + 1984*ep^5*mtt^3*mWW*s^3*t^6 - 1204*mtt^2*mWW^2*s^3*t^6 - 5515*ep*mtt^2*mWW^2*s^3*t^6 + 2737*ep^2*mtt^2*mWW^2*s^3*t^6 + 55022*ep^3*mtt^2*mWW^2*s^3*t^6 + 82704*ep^4*mtt^2*mWW^2*s^3*t^6 + 23984*ep^5*mtt^2*mWW^2*s^3*t^6 + 852*mtt*mWW^3*s^3*t^6 + 2924*ep*mtt*mWW^3*s^3*t^6 - 8344*ep^2*mtt*mWW^3*s^3*t^6 - 42872*ep^3*mtt*mWW^3*s^3*t^6 - 41992*ep^4*mtt*mWW^3*s^3*t^6 - 224*ep^5*mtt*mWW^3*s^3*t^6 + 56*mWW^4*s^3*t^6 + 329*ep*mWW^4*s^3*t^6 + 1921*ep^2*mWW^4*s^3*t^6 + 2534*ep^3*mWW^4*s^3*t^6 - 5120*ep^4*mWW^4*s^3*t^6 - 8928*ep^5*mWW^4*s^3*t^6 - 96*mtt^3*s^4*t^6 - 447*ep*mtt^3*s^4*t^6 + 411*ep^2*mtt^3*s^4*t^6 + 2448*ep^3*mtt^3*s^4*t^6 + 824*ep^4*mtt^3*s^4*t^6 - 1336*ep^5*mtt^3*s^4*t^6 + 600*mtt^2*mWW*s^4*t^6 + 2280*ep*mtt^2*mWW*s^4*t^6 - 6714*ep^2*mtt^2*mWW*s^4*t^6 - 35486*ep^3*mtt^2*mWW*s^4*t^6 - 44232*ep^4*mtt^2*mWW*s^4*t^6 - 15832*ep^5*mtt^2*mWW*s^4*t^6 - 352*mtt*mWW^2*s^4*t^6 - 1735*ep*mtt*mWW^2*s^4*t^6 + 4647*ep^2*mtt*mWW^2*s^4*t^6 + 27620*ep^3*mtt*mWW^2*s^4*t^6 + 35080*ep^4*mtt*mWW^2*s^4*t^6 + 11672*ep^5*mtt*mWW^2*s^4*t^6 - 152*mWW^3*s^4*t^6 - 194*ep*mWW^3*s^4*t^6 + 696*ep^2*mWW^3*s^4*t^6 + 1962*ep^3*mWW^3*s^4*t^6 + 2952*ep^4*mWW^3*s^4*t^6 + 2424*ep^5*mWW^3*s^4*t^6 - 24*mtt^2*s^5*t^6 - 124*ep*mtt^2*s^5*t^6 + 156*ep^2*mtt^2*s^5*t^6 + 1712*ep^3*mtt^2*s^5*t^6 + 2928*ep^4*mtt^2*s^5*t^6 + 1472*ep^5*mtt^2*s^5*t^6 + 96*ep*mtt*mWW*s^5*t^6 + 112*ep^2*mtt*mWW*s^5*t^6 - 1072*ep^3*mtt*mWW*s^5*t^6 - 2560*ep^4*mtt*mWW*s^5*t^6 - 1472*ep^5*mtt*mWW*s^5*t^6 + 24*mWW^2*s^5*t^6 + 28*ep*mWW^2*s^5*t^6 - 268*ep^2*mWW^2*s^5*t^6 - 640*ep^3*mWW^2*s^5*t^6 - 368*ep^4*mWW^2*s^5*t^6 - 9*ep*mtt^5*mWW*t^7 - 69*ep^2*mtt^5*mWW*t^7 - 162*ep^3*mtt^5*mWW*t^7 - 120*ep^4*mtt^5*mWW*t^7 + 45*ep*mtt^4*mWW^2*t^7 + 345*ep^2*mtt^4*mWW^2*t^7 + 810*ep^3*mtt^4*mWW^2*t^7 + 600*ep^4*mtt^4*mWW^2*t^7 - 36*ep*mtt^3*mWW^3*t^7 - 276*ep^2*mtt^3*mWW^3*t^7 - 648*ep^3*mtt^3*mWW^3*t^7 - 480*ep^4*mtt^3*mWW^3*t^7 - 27*ep*mtt^2*mWW^4*t^7 - 207*ep^2*mtt^2*mWW^4*t^7 - 486*ep^3*mtt^2*mWW^4*t^7 - 360*ep^4*mtt^2*mWW^4*t^7 + 27*ep*mtt*mWW^5*t^7 + 207*ep^2*mtt*mWW^5*t^7 + 486*ep^3*mtt*mWW^5*t^7 + 360*ep^4*mtt*mWW^5*t^7 + 96*mtt^5*s*t^7 + 562*ep*mtt^5*s*t^7 - 770*ep^2*mtt^5*s*t^7 - 8404*ep^3*mtt^5*s*t^7 - 9880*ep^4*mtt^5*s*t^7 + 96*ep^5*mtt^5*s*t^7 - 372*mtt^4*mWW*s*t^7 - 2033*ep*mtt^4*mWW*s*t^7 + 3763*ep^2*mtt^4*mWW*s*t^7 + 33518*ep^3*mtt^4*mWW*s*t^7 + 39152*ep^4*mtt^4*mWW*s*t^7 + 672*ep^5*mtt^4*mWW*s*t^7 + 492*mtt^3*mWW^2*s*t^7 + 2596*ep*mtt^3*mWW^2*s*t^7 - 5680*ep^2*mtt^3*mWW^2*s*t^7 - 46064*ep^3*mtt^3*mWW^2*s*t^7 - 53376*ep^4*mtt^3*mWW^2*s*t^7 - 768*ep^5*mtt^3*mWW^2*s*t^7 - 252*mtt^2*mWW^3*s*t^7 - 1352*ep*mtt^2*mWW^3*s*t^7 + 3100*ep^2*mtt^2*mWW^3*s*t^7 + 25256*ep^3*mtt^2*mWW^3*s*t^7 + 29312*ep^4*mtt^2*mWW^3*s*t^7 - 384*ep^5*mtt^2*mWW^3*s*t^7 + 36*mtt*mWW^4*s*t^7 + 268*ep*mtt*mWW^4*s*t^7 - 92*ep^2*mtt*mWW^4*s*t^7 - 3532*ep^3*mtt*mWW^4*s*t^7 - 4624*ep^4*mtt*mWW^4*s*t^7 + 384*ep^5*mtt*mWW^4*s*t^7 - 41*ep*mWW^5*s*t^7 - 321*ep^2*mWW^5*s*t^7 - 774*ep^3*mWW^5*s*t^7 - 584*ep^4*mWW^5*s*t^7 + 240*mtt^4*s^2*t^7 + 521*ep*mtt^4*s^2*t^7 - 653*ep^2*mtt^4*s^2*t^7 + 3516*ep^3*mtt^4*s^2*t^7 + 6816*ep^4*mtt^4*s^2*t^7 - 2392*ep^5*mtt^4*s^2*t^7 + 304*mtt^3*mWW*s^2*t^7 + 3137*ep*mtt^3*mWW*s^2*t^7 + 4295*ep^2*mtt^3*mWW*s^2*t^7 - 26780*ep^3*mtt^3*mWW*s^2*t^7 - 45416*ep^4*mtt^3*mWW*s^2*t^7 - 1688*ep^5*mtt^3*mWW*s^2*t^7 - 1160*mtt^2*mWW^2*s^2*t^7 - 5742*ep*mtt^2*mWW^2*s^2*t^7 + 4272*ep^2*mtt^2*mWW^2*s^2*t^7 + 68570*ep^3*mtt^2*mWW^2*s^2*t^7 + 95408*ep^4*mtt^2*mWW^2*s^2*t^7 + 17560*ep^5*mtt^2*mWW^2*s^2*t^7 + 592*mtt*mWW^3*s^2*t^7 + 2215*ep*mtt*mWW^3*s^2*t^7 - 6007*ep^2*mtt*mWW^3*s^2*t^7 - 36088*ep^3*mtt*mWW^3*s^2*t^7 - 36160*ep^4*mtt*mWW^3*s^2*t^7 + 3224*ep^5*mtt*mWW^3*s^2*t^7 + 24*mWW^4*s^2*t^7 + 205*ep*mWW^4*s^2*t^7 + 1453*ep^2*mWW^4*s^2*t^7 + 2878*ep^3*mWW^4*s^2*t^7 - 1832*ep^4*mWW^4*s^2*t^7 - 5952*ep^5*mWW^4*s^2*t^7 - 384*mtt^3*s^3*t^7 - 1328*ep*mtt^3*s^3*t^7 + 974*ep^2*mtt^3*s^3*t^7 + 4698*ep^3*mtt^3*s^3*t^7 + 1288*ep^4*mtt^3*s^3*t^7 - 1144*ep^5*mtt^3*s^3*t^7 + 808*mtt^2*mWW*s^3*t^7 + 2073*ep*mtt^2*mWW*s^3*t^7 - 10657*ep^2*mtt^2*mWW*s^3*t^7 - 37796*ep^3*mtt^2*mWW*s^3*t^7 - 39768*ep^4*mtt^2*mWW*s^3*t^7 - 15880*ep^5*mtt^2*mWW*s^3*t^7 - 112*mtt*mWW^2*s^3*t^7 - 140*ep*mtt*mWW^2*s^3*t^7 + 5630*ep^2*mtt*mWW^2*s^3*t^7 + 12834*ep^3*mtt*mWW^2*s^3*t^7 + 6224*ep^4*mtt*mWW^2*s^3*t^7 - 232*ep^5*mtt*mWW^2*s^3*t^7 - 312*mWW^3*s^3*t^7 - 917*ep*mWW^3*s^3*t^7 + 933*ep^2*mWW^3*s^3*t^7 + 9032*ep^3*mWW^3*s^3*t^7 + 14784*ep^4*mWW^3*s^3*t^7 + 7272*ep^5*mWW^3*s^3*t^7 - 24*mtt^2*s^4*t^7 - 183*ep*mtt^2*s^4*t^7 + 585*ep^2*mtt^2*s^4*t^7 + 4954*ep^3*mtt^2*s^4*t^7 + 8928*ep^4*mtt^2*s^4*t^7 + 4880*ep^5*mtt^2*s^4*t^7 - 96*mtt*mWW*s^4*t^7 - 20*ep*mtt*mWW*s^4*t^7 + 772*ep^2*mtt*mWW*s^4*t^7 - 548*ep^3*mtt*mWW*s^4*t^7 - 4504*ep^4*mtt*mWW*s^4*t^7 - 3392*ep^5*mtt*mWW*s^4*t^7 + 120*mWW^2*s^4*t^7 + 227*ep*mWW^2*s^4*t^7 - 1117*ep^2*mWW^2*s^4*t^7 - 3542*ep^3*mWW^2*s^4*t^7 - 3080*ep^4*mWW^2*s^4*t^7 - 720*ep^5*mWW^2*s^4*t^7 + 9*ep*mtt^5*t^8 + 69*ep^2*mtt^5*t^8 + 162*ep^3*mtt^5*t^8 + 120*ep^4*mtt^5*t^8 + 9*ep*mtt^4*mWW*t^8 + 69*ep^2*mtt^4*mWW*t^8 + 162*ep^3*mtt^4*mWW*t^8 + 120*ep^4*mtt^4*mWW*t^8 - 72*ep*mtt^3*mWW^2*t^8 - 552*ep^2*mtt^3*mWW^2*t^8 - 1296*ep^3*mtt^3*mWW^2*t^8 - 960*ep^4*mtt^3*mWW^2*t^8 + 72*ep*mtt^2*mWW^3*t^8 + 552*ep^2*mtt^2*mWW^3*t^8 + 1296*ep^3*mtt^2*mWW^3*t^8 + 960*ep^4*mtt^2*mWW^3*t^8 - 9*ep*mtt*mWW^4*t^8 - 69*ep^2*mtt*mWW^4*t^8 - 162*ep^3*mtt*mWW^4*t^8 - 120*ep^4*mtt*mWW^4*t^8 - 9*ep*mWW^5*t^8 - 69*ep^2*mWW^5*t^8 - 162*ep^3*mWW^5*t^8 - 120*ep^4*mWW^5*t^8 - 84*mtt^4*s*t^8 - 522*ep*mtt^4*s*t^8 + 462*ep^2*mtt^4*s*t^8 + 6840*ep^3*mtt^4*s*t^8 + 7968*ep^4*mtt^4*s*t^8 - 384*ep^5*mtt^4*s*t^8 + 300*mtt^3*mWW*s*t^8 + 1664*ep*mtt^3*mWW*s*t^8 - 2976*ep^2*mtt^3*mWW*s*t^8 - 27204*ep^3*mtt^3*mWW*s*t^8 - 31648*ep^4*mtt^3*mWW*s*t^8 - 576*ep^5*mtt^3*mWW*s*t^8 - 364*mtt^2*mWW^2*s*t^8 - 1863*ep*mtt^2*mWW^2*s*t^8 + 4565*ep^2*mtt^2*mWW^2*s*t^8 + 34566*ep^3*mtt^2*mWW^2*s*t^8 + 39416*ep^4*mtt^2*mWW^2*s*t^8 + 960*ep^5*mtt^2*mWW^2*s*t^8 + 164*mtt*mWW^3*s*t^8 + 798*ep*mtt*mWW^3*s*t^8 - 2386*ep^2*mtt*mWW^3*s*t^8 - 16392*ep^3*mtt*mWW^3*s*t^8 - 18304*ep^4*mtt*mWW^3*s*t^8 - 16*mWW^4*s*t^8 - 77*ep*mWW^4*s*t^8 + 335*ep^2*mWW^4*s*t^8 + 2190*ep^3*mWW^4*s*t^8 + 2568*ep^4*mWW^4*s*t^8 - 324*mtt^3*s^2*t^8 - 1012*ep*mtt^3*s^2*t^8 + 796*ep^2*mtt^3*s^2*t^8 + 3220*ep^3*mtt^3*s^2*t^8 + 1616*ep^4*mtt^3*s^2*t^8 + 864*ep^5*mtt^3*s^2*t^8 + 396*mtt^2*mWW*s^2*t^8 + 523*ep*mtt^2*mWW*s^2*t^8 - 5149*ep^2*mtt^2*mWW*s^2*t^8 - 9786*ep^3*mtt^2*mWW*s^2*t^8 - 6920*ep^4*mtt^2*mWW*s^2*t^8 - 6544*ep^5*mtt^2*mWW*s^2*t^8 + 148*mtt*mWW^2*s^2*t^8 + 1086*ep*mtt*mWW^2*s^2*t^8 + 1182*ep^2*mtt*mWW^2*s^2*t^8 - 11056*ep^3*mtt*mWW^2*s^2*t^8 - 21040*ep^4*mtt*mWW^2*s^2*t^8 - 6080*ep^5*mtt*mWW^2*s^2*t^8 - 220*mWW^3*s^2*t^8 - 813*ep*mWW^3*s^2*t^8 + 1011*ep^2*mWW^3*s^2*t^8 + 9846*ep^3*mWW^3*s^2*t^8 + 14248*ep^4*mWW^3*s^2*t^8 + 4848*ep^5*mWW^3*s^2*t^8 + 120*mtt^2*s^3*t^8 + 332*ep*mtt^2*s^3*t^8 + 272*ep^2*mtt^2*s^3*t^8 + 1908*ep^3*mtt^2*s^3*t^8 + 5584*ep^4*mtt^2*s^3*t^8 + 4240*ep^5*mtt^2*s^3*t^8 - 336*mtt*mWW*s^3*t^8 - 764*ep*mtt*mWW*s^3*t^8 + 2260*ep^2*mtt*mWW*s^3*t^8 + 7632*ep^3*mtt*mWW*s^3*t^8 + 5600*ep^4*mtt*mWW*s^3*t^8 + 224*ep^5*mtt*mWW*s^3*t^8 + 216*mWW^2*s^3*t^8 + 504*ep*mWW^2*s^3*t^8 - 1812*ep^2*mWW^2*s^3*t^8 - 6948*ep^3*mWW^2*s^3*t^8 - 7152*ep^4*mWW^2*s^3*t^8 - 2160*ep^5*mWW^2*s^3*t^8 - 27*ep*mtt^4*t^9 - 207*ep^2*mtt^4*t^9 - 486*ep^3*mtt^4*t^9 - 360*ep^4*mtt^4*t^9 + 27*ep*mtt^3*mWW*t^9 + 207*ep^2*mtt^3*mWW*t^9 + 486*ep^3*mtt^3*mWW*t^9 + 360*ep^4*mtt^3*mWW*t^9 + 36*ep*mtt^2*mWW^2*t^9 + 276*ep^2*mtt^2*mWW^2*t^9 + 648*ep^3*mtt^2*mWW^2*t^9 + 480*ep^4*mtt^2*mWW^2*t^9 - 45*ep*mtt*mWW^3*t^9 - 345*ep^2*mtt*mWW^3*t^9 - 810*ep^3*mtt*mWW^3*t^9 - 600*ep^4*mtt*mWW^3*t^9 + 9*ep*mWW^4*t^9 + 69*ep^2*mWW^4*t^9 + 162*ep^3*mWW^4*t^9 + 120*ep^4*mWW^4*t^9 + 24*mtt^3*s*t^9 + 198*ep*mtt^3*s*t^9 + 274*ep^2*mtt^3*s*t^9 - 820*ep^3*mtt^3*s*t^9 - 1016*ep^4*mtt^3*s*t^9 + 480*ep^5*mtt^3*s*t^9 - 80*mtt^2*mWW*s*t^9 - 525*ep*mtt^2*mWW*s*t^9 + 187*ep^2*mtt^2*mWW*s*t^9 + 5790*ep^3*mtt^2*mWW*s*t^9 + 7024*ep^4*mtt^2*mWW*s*t^9 - 96*ep^5*mtt^2*mWW*s*t^9 + 88*mtt*mWW^2*s*t^9 + 462*ep*mtt*mWW^2*s*t^9 - 1046*ep^2*mtt*mWW^2*s*t^9 - 8280*ep^3*mtt*mWW^2*s*t^9 - 9440*ep^4*mtt*mWW^2*s*t^9 - 384*ep^5*mtt*mWW^2*s*t^9 - 32*mWW^3*s*t^9 - 135*ep*mWW^3*s*t^9 + 585*ep^2*mWW^3*s*t^9 + 3310*ep^3*mWW^3*s*t^9 + 3432*ep^4*mWW^3*s*t^9 + 120*mtt^2*s^2*t^9 + 372*ep*mtt^2*s^2*t^9 - 332*ep^2*mtt^2*s^2*t^9 - 1876*ep^3*mtt^2*s^2*t^9 - 1048*ep^4*mtt^2*s^2*t^9 + 640*ep^5*mtt^2*s^2*t^9 - 240*mtt*mWW*s^2*t^9 - 610*ep*mtt*mWW*s^2*t^9 + 1926*ep^2*mtt*mWW*s^2*t^9 + 8024*ep^3*mtt*mWW*s^2*t^9 + 8472*ep^4*mtt*mWW*s^2*t^9 + 2336*ep^5*mtt*mWW*s^2*t^9 + 120*mWW^2*s^2*t^9 + 286*ep*mWW^2*s^2*t^9 - 1114*ep^2*mWW^2*s^2*t^9 - 4420*ep^3*mWW^2*s^2*t^9 - 4736*ep^4*mWW^2*s^2*t^9 - 1440*ep^5*mWW^2*s^2*t^9 + 27*ep*mtt^3*t^10 + 207*ep^2*mtt^3*t^10 + 486*ep^3*mtt^3*t^10 + 360*ep^4*mtt^3*t^10 - 45*ep*mtt^2*mWW*t^10 - 345*ep^2*mtt^2*mWW*t^10 - 810*ep^3*mtt^2*mWW*t^10 - 600*ep^4*mtt^2*mWW*t^10 + 9*ep*mtt*mWW^2*t^10 + 69*ep^2*mtt*mWW^2*t^10 + 162*ep^3*mtt*mWW^2*t^10 + 120*ep^4*mtt*mWW^2*t^10 + 9*ep*mWW^3*t^10 + 69*ep^2*mWW^3*t^10 + 162*ep^3*mWW^3*t^10 + 120*ep^4*mWW^3*t^10 - 28*ep*mtt^2*s*t^10 - 244*ep^2*mtt^2*s*t^10 - 704*ep^3*mtt^2*s*t^10 - 752*ep^4*mtt^2*s*t^10 - 192*ep^5*mtt^2*s*t^10 + 56*ep*mtt*mWW*s*t^10 + 464*ep^2*mtt*mWW*s*t^10 + 1240*ep^3*mtt*mWW*s*t^10 + 1168*ep^4*mtt*mWW*s*t^10 + 192*ep^5*mtt*mWW*s*t^10 - 28*ep*mWW^2*s*t^10 - 220*ep^2*mWW^2*s*t^10 - 536*ep^3*mWW^2*s*t^10 - 416*ep^4*mWW^2*s*t^10 - 9*ep*mtt^2*t^11 - 69*ep^2*mtt^2*t^11 - 162*ep^3*mtt^2*t^11 - 120*ep^4*mtt^2*t^11 + 18*ep*mtt*mWW*t^11 + 138*ep^2*mtt*mWW*t^11 + 324*ep^3*mtt*mWW*t^11 + 240*ep^4*mtt*mWW*t^11 - 9*ep*mWW^2*t^11 - 69*ep^2*mWW^2*t^11 - 162*ep^3*mWW^2*t^11 - 120*ep^4*mWW^2*t^11)/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)^2*(mtt - s - t)*t^2*(-mWW + t)^3*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*mtt^4*mWW^4*s^4 + 20*ep*mtt^4*mWW^4*s^4 + 32*ep^2*mtt^4*mWW^4*s^4 + 16*ep^3*mtt^4*mWW^4*s^4 + 16*ep*mtt^3*mWW^5*s^4 + 80*ep^2*mtt^3*mWW^5*s^4 + 128*ep^3*mtt^3*mWW^5*s^4 + 64*ep^4*mtt^3*mWW^5*s^4 - 4*mtt^2*mWW^6*s^4 - 36*ep*mtt^2*mWW^6*s^4 - 112*ep^2*mtt^2*mWW^6*s^4 - 144*ep^3*mtt^2*mWW^6*s^4 - 64*ep^4*mtt^2*mWW^6*s^4 - 4*mtt^3*mWW^4*s^5 - 20*ep*mtt^3*mWW^4*s^5 - 32*ep^2*mtt^3*mWW^4*s^5 - 16*ep^3*mtt^3*mWW^4*s^5 - 16*ep*mtt^2*mWW^5*s^5 - 80*ep^2*mtt^2*mWW^5*s^5 - 128*ep^3*mtt^2*mWW^5*s^5 - 64*ep^4*mtt^2*mWW^5*s^5 + 4*mtt*mWW^6*s^5 + 36*ep*mtt*mWW^6*s^5 + 112*ep^2*mtt*mWW^6*s^5 + 144*ep^3*mtt*mWW^6*s^5 + 64*ep^4*mtt*mWW^6*s^5 + 6*mtt^5*mWW^3*s^3*t + 56*ep*mtt^5*mWW^3*s^3*t + 186*ep^2*mtt^5*mWW^3*s^3*t + 256*ep^3*mtt^5*mWW^3*s^3*t + 120*ep^4*mtt^5*mWW^3*s^3*t + 20*mtt^4*mWW^4*s^3*t + 194*ep*mtt^4*mWW^4*s^3*t + 702*ep^2*mtt^4*mWW^4*s^3*t + 1144*ep^3*mtt^4*mWW^4*s^3*t + 712*ep^4*mtt^4*mWW^4*s^3*t + 6*ep*mtt^3*mWW^5*s^3*t + 30*ep^2*mtt^3*mWW^5*s^3*t + 24*ep^3*mtt^3*mWW^5*s^3*t - 24*ep^4*mtt^3*mWW^5*s^3*t - 2*mtt^2*mWW^6*s^3*t - 16*ep*mtt^2*mWW^6*s^3*t - 54*ep^2*mtt^2*mWW^6*s^3*t - 80*ep^3*mtt^2*mWW^6*s^3*t - 40*ep^4*mtt^2*mWW^6*s^3*t - 32*mtt^4*mWW^3*s^4*t - 170*ep*mtt^4*mWW^3*s^4*t - 334*ep^2*mtt^4*mWW^3*s^4*t - 304*ep^3*mtt^4*mWW^3*s^4*t - 120*ep^4*mtt^4*mWW^3*s^4*t - 50*mtt^3*mWW^4*s^4*t - 536*ep*mtt^3*mWW^4*s^4*t - 1842*ep^2*mtt^3*mWW^4*s^4*t - 2584*ep^3*mtt^3*mWW^4*s^4*t - 1288*ep^4*mtt^3*mWW^4*s^4*t + 50*mtt^2*mWW^5*s^4*t + 404*ep*mtt^2*mWW^5*s^4*t + 1110*ep^2*mtt^2*mWW^5*s^4*t + 1240*ep^3*mtt^2*mWW^5*s^4*t + 472*ep^4*mtt^2*mWW^5*s^4*t + 8*mtt*mWW^6*s^4*t + 62*ep*mtt*mWW^6*s^4*t + 202*ep^2*mtt*mWW^6*s^4*t + 304*ep^3*mtt*mWW^6*s^4*t + 168*ep^4*mtt*mWW^6*s^4*t + 26*mtt^3*mWW^3*s^5*t + 114*ep*mtt^3*mWW^3*s^5*t + 148*ep^2*mtt^3*mWW^3*s^5*t + 48*ep^3*mtt^3*mWW^3*s^5*t + 22*mtt^2*mWW^4*s^5*t + 302*ep*mtt^2*mWW^4*s^5*t + 1076*ep^2*mtt^2*mWW^4*s^5*t + 1408*ep^3*mtt^2*mWW^4*s^5*t + 576*ep^4*mtt^2*mWW^4*s^5*t - 50*mtt*mWW^5*s^5*t - 442*ep*mtt*mWW^5*s^5*t - 1300*ep^2*mtt*mWW^5*s^5*t - 1520*ep^3*mtt*mWW^5*s^5*t - 576*ep^4*mtt*mWW^5*s^5*t + 2*mWW^6*s^5*t + 26*ep*mWW^6*s^5*t + 76*ep^2*mWW^6*s^5*t + 64*ep^3*mWW^6*s^5*t - 4*mtt^6*mWW^2*s^2*t^2 - 28*ep*mtt^6*mWW^2*s^2*t^2 - 56*ep^2*mtt^6*mWW^2*s^2*t^2 - 32*ep^3*mtt^6*mWW^2*s^2*t^2 + 36*mtt^5*mWW^3*s^2*t^2 + 350*ep*mtt^5*mWW^3*s^2*t^2 + 1194*ep^2*mtt^5*mWW^3*s^2*t^2 + 1768*ep^3*mtt^5*mWW^3*s^2*t^2 + 984*ep^4*mtt^5*mWW^3*s^2*t^2 - 14*mtt^4*mWW^4*s^2*t^2 - 144*ep*mtt^4*mWW^4*s^2*t^2 - 482*ep^2*mtt^4*mWW^4*s^2*t^2 - 672*ep^3*mtt^4*mWW^4*s^2*t^2 - 344*ep^4*mtt^4*mWW^4*s^2*t^2 + 4*mtt^3*mWW^5*s^2*t^2 + 42*ep*mtt^3*mWW^5*s^2*t^2 + 150*ep^2*mtt^3*mWW^5*s^2*t^2 + 216*ep^3*mtt^3*mWW^5*s^2*t^2 + 104*ep^4*mtt^3*mWW^5*s^2*t^2 + 2*mtt^2*mWW^6*s^2*t^2 + 20*ep*mtt^2*mWW^6*s^2*t^2 + 58*ep^2*mtt^2*mWW^6*s^2*t^2 + 64*ep^3*mtt^2*mWW^6*s^2*t^2 + 24*ep^4*mtt^2*mWW^6*s^2*t^2 - 14*mtt^5*mWW^2*s^3*t^2 - 156*ep*mtt^5*mWW^2*s^3*t^2 - 606*ep^2*mtt^5*mWW^2*s^3*t^2 - 872*ep^3*mtt^5*mWW^2*s^3*t^2 - 360*ep^4*mtt^5*mWW^2*s^3*t^2 - 179*mtt^4*mWW^3*s^3*t^2 - 1629*ep*mtt^4*mWW^3*s^3*t^2 - 5396*ep^2*mtt^4*mWW^3*s^3*t^2 - 8136*ep^3*mtt^4*mWW^3*s^3*t^2 - 4808*ep^4*mtt^4*mWW^3*s^3*t^2 - 32*mtt^3*mWW^4*s^3*t^2 - 362*ep*mtt^3*mWW^4*s^3*t^2 - 1538*ep^2*mtt^3*mWW^4*s^3*t^2 - 2560*ep^3*mtt^3*mWW^4*s^3*t^2 - 1400*ep^4*mtt^3*mWW^4*s^3*t^2 + 35*mtt^2*mWW^5*s^3*t^2 + 261*ep*mtt^2*mWW^5*s^3*t^2 + 712*ep^2*mtt^2*mWW^5*s^3*t^2 + 848*ep^3*mtt^2*mWW^5*s^3*t^2 + 392*ep^4*mtt^2*mWW^5*s^3*t^2 - 2*mtt*mWW^6*s^3*t^2 - 34*ep*mtt*mWW^6*s^3*t^2 - 84*ep^2*mtt*mWW^6*s^3*t^2 - 32*ep^3*mtt*mWW^6*s^3*t^2 + 32*ep^4*mtt*mWW^6*s^3*t^2 + 48*mtt^4*mWW^2*s^4*t^2 + 222*ep*mtt^4*mWW^2*s^4*t^2 + 482*ep^2*mtt^4*mWW^2*s^4*t^2 + 632*ep^3*mtt^4*mWW^2*s^4*t^2 + 360*ep^4*mtt^4*mWW^2*s^4*t^2 + 347*mtt^3*mWW^3*s^4*t^2 + 2983*ep*mtt^3*mWW^3*s^4*t^2 + 8838*ep^2*mtt^3*mWW^3*s^4*t^2 + 11168*ep^3*mtt^3*mWW^3*s^4*t^2 + 5248*ep^4*mtt^3*mWW^3*s^4*t^2 - 162*mtt^2*mWW^4*s^4*t^2 - 1138*ep*mtt^2*mWW^4*s^4*t^2 - 2448*ep^2*mtt^2*mWW^4*s^4*t^2 - 1760*ep^3*mtt^2*mWW^4*s^4*t^2 - 192*ep^4*mtt^2*mWW^4*s^4*t^2 - 119*mtt*mWW^5*s^4*t^2 - 939*ep*mtt*mWW^5*s^4*t^2 - 2762*ep^2*mtt*mWW^5*s^4*t^2 - 3512*ep^3*mtt*mWW^5*s^4*t^2 - 1600*ep^4*mtt*mWW^5*s^4*t^2 + 6*mWW^6*s^4*t^2 + 72*ep*mWW^6*s^4*t^2 + 210*ep^2*mWW^6*s^4*t^2 + 192*ep^3*mWW^6*s^4*t^2 + 24*ep^4*mWW^6*s^4*t^2 - 30*mtt^3*mWW^2*s^5*t^2 - 38*ep*mtt^3*mWW^2*s^5*t^2 + 180*ep^2*mtt^3*mWW^2*s^5*t^2 + 272*ep^3*mtt^3*mWW^2*s^5*t^2 - 158*mtt^2*mWW^3*s^5*t^2 - 1542*ep*mtt^2*mWW^3*s^5*t^2 - 4604*ep^2*mtt^2*mWW^3*s^5*t^2 - 5136*ep^3*mtt^2*mWW^3*s^5*t^2 - 1664*ep^4*mtt^2*mWW^3*s^5*t^2 + 198*mtt*mWW^4*s^5*t^2 + 1742*ep*mtt*mWW^4*s^5*t^2 + 4924*ep^2*mtt*mWW^4*s^5*t^2 + 5296*ep^3*mtt*mWW^4*s^5*t^2 + 1664*ep^4*mtt*mWW^4*s^5*t^2 - 10*mWW^5*s^5*t^2 - 162*ep*mWW^5*s^5*t^2 - 500*ep^2*mWW^5*s^5*t^2 - 432*ep^3*mWW^5*s^5*t^2 - 6*mtt^5*mWW^3*s*t^3 - 54*ep*mtt^5*mWW^3*s*t^3 - 168*ep^2*mtt^5*mWW^3*s*t^3 - 216*ep^3*mtt^5*mWW^3*s*t^3 - 96*ep^4*mtt^5*mWW^3*s*t^3 + 6*mtt^4*mWW^4*s*t^3 + 54*ep*mtt^4*mWW^4*s*t^3 + 168*ep^2*mtt^4*mWW^4*s*t^3 + 216*ep^3*mtt^4*mWW^4*s*t^3 + 96*ep^4*mtt^4*mWW^4*s*t^3 + 18*mtt^6*mWW*s^2*t^3 + 110*ep*mtt^6*mWW*s^2*t^3 + 160*ep^2*mtt^6*mWW*s^2*t^3 + 32*ep^3*mtt^6*mWW*s^2*t^3 - 103*mtt^5*mWW^2*s^2*t^3 - 1013*ep*mtt^5*mWW^2*s^2*t^3 - 3424*ep^2*mtt^5*mWW^2*s^2*t^3 - 5112*ep^3*mtt^5*mWW^2*s^2*t^3 - 2952*ep^4*mtt^5*mWW^2*s^2*t^3 - 112*mtt^4*mWW^3*s^2*t^3 - 1016*ep*mtt^4*mWW^3*s^2*t^3 - 3456*ep^2*mtt^4*mWW^3*s^2*t^3 - 5272*ep^3*mtt^4*mWW^3*s^2*t^3 - 3056*ep^4*mtt^4*mWW^3*s^2*t^3 + 49*mtt^3*mWW^4*s^2*t^3 + 493*ep*mtt^3*mWW^4*s^2*t^3 + 1562*ep^2*mtt^3*mWW^4*s^2*t^3 + 2176*ep^3*mtt^3*mWW^4*s^2*t^3 + 1232*ep^4*mtt^3*mWW^4*s^2*t^3 - 14*mtt^2*mWW^5*s^2*t^3 - 194*ep*mtt^2*mWW^5*s^2*t^3 - 716*ep^2*mtt^2*mWW^5*s^2*t^3 - 1040*ep^3*mtt^2*mWW^5*s^2*t^3 - 528*ep^4*mtt^2*mWW^5*s^2*t^3 - 6*mtt*mWW^6*s^2*t^3 - 60*ep*mtt*mWW^6*s^2*t^3 - 174*ep^2*mtt*mWW^6*s^2*t^3 - 192*ep^3*mtt*mWW^6*s^2*t^3 - 72*ep^4*mtt*mWW^6*s^2*t^3 - 24*mtt^5*mWW*s^3*t^3 - 46*ep*mtt^5*mWW*s^3*t^3 + 446*ep^2*mtt^5*mWW*s^3*t^3 + 1008*ep^3*mtt^5*mWW*s^3*t^3 + 360*ep^4*mtt^5*mWW*s^3*t^3 + 418*mtt^4*mWW^2*s^3*t^3 + 3736*ep*mtt^4*mWW^2*s^3*t^3 + 11858*ep^2*mtt^4*mWW^2*s^3*t^3 + 17336*ep^3*mtt^4*mWW^2*s^3*t^3 + 10152*ep^4*mtt^4*mWW^2*s^3*t^3 + 494*mtt^3*mWW^3*s^3*t^3 + 4406*ep*mtt^3*mWW^3*s^3*t^3 + 14592*ep^2*mtt^3*mWW^3*s^3*t^3 + 20968*ep^3*mtt^3*mWW^3*s^3*t^3 + 11104*ep^4*mtt^3*mWW^3*s^3*t^3 - 258*mtt^2*mWW^4*s^3*t^3 - 2078*ep*mtt^2*mWW^4*s^3*t^3 - 5356*ep^2*mtt^2*mWW^4*s^3*t^3 - 5544*ep^3*mtt^2*mWW^4*s^3*t^3 - 2128*ep^4*mtt^2*mWW^4*s^3*t^3 - 38*mtt*mWW^5*s^3*t^3 - 104*ep*mtt*mWW^5*s^3*t^3 - 190*ep^2*mtt*mWW^5*s^3*t^3 - 424*ep^3*mtt*mWW^5*s^3*t^3 - 360*ep^4*mtt*mWW^5*s^3*t^3 + 8*mWW^6*s^3*t^3 + 86*ep*mWW^6*s^3*t^3 + 250*ep^2*mWW^6*s^3*t^3 + 256*ep^3*mWW^6*s^3*t^3 + 72*ep^4*mWW^6*s^3*t^3 + 8*mtt^4*mWW*s^4*t^3 + 122*ep*mtt^4*mWW*s^4*t^3 + 70*ep^2*mtt^4*mWW*s^4*t^3 - 416*ep^3*mtt^4*mWW*s^4*t^3 - 360*ep^4*mtt^4*mWW*s^4*t^3 - 643*mtt^3*mWW^2*s^4*t^3 - 5131*ep*mtt^3*mWW^2*s^4*t^3 - 14322*ep^2*mtt^3*mWW^2*s^4*t^3 - 17728*ep^3*mtt^3*mWW^2*s^4*t^3 - 8656*ep^4*mtt^3*mWW^2*s^4*t^3 - 149*mtt^2*mWW^3*s^4*t^3 - 1593*ep*mtt^2*mWW^3*s^4*t^3 - 5970*ep^2*mtt^2*mWW^3*s^4*t^3 - 8592*ep^3*mtt^2*mWW^3*s^4*t^3 - 3904*ep^4*mtt^2*mWW^3*s^4*t^3 + 575*mtt*mWW^4*s^4*t^3 + 4663*ep*mtt*mWW^4*s^4*t^3 + 13010*ep^2*mtt*mWW^4*s^4*t^3 + 14672*ep^3*mtt*mWW^4*s^4*t^3 + 5456*ep^4*mtt*mWW^4*s^4*t^3 - 31*mWW^5*s^4*t^3 - 461*ep*mWW^5*s^4*t^3 - 1428*ep^2*mWW^5*s^4*t^3 - 1376*ep^3*mWW^5*s^4*t^3 - 216*ep^4*mWW^5*s^4*t^3 - 2*mtt^3*mWW*s^5*t^3 - 186*ep*mtt^3*mWW*s^5*t^3 - 676*ep^2*mtt^3*mWW*s^5*t^3 - 624*ep^3*mtt^3*mWW*s^5*t^3 + 270*mtt^2*mWW^2*s^5*t^3 + 2422*ep*mtt^2*mWW^2*s^5*t^3 + 6860*ep^2*mtt^2*mWW^2*s^5*t^3 + 7280*ep^3*mtt^2*mWW^2*s^5*t^3 + 2176*ep^4*mtt^2*mWW^2*s^5*t^3 - 262*mtt*mWW^3*s^5*t^3 - 2382*ep*mtt*mWW^3*s^5*t^3 - 6796*ep^2*mtt*mWW^3*s^5*t^3 - 7248*ep^3*mtt*mWW^3*s^5*t^3 - 2176*ep^4*mtt*mWW^3*s^5*t^3 - 6*mWW^4*s^5*t^3 + 146*ep*mWW^4*s^5*t^3 + 612*ep^2*mWW^4*s^5*t^3 + 592*ep^3*mWW^4*s^5*t^3 - 6*mtt^6*mWW*s*t^4 - 58*ep*mtt^6*mWW*s*t^4 - 176*ep^2*mtt^6*mWW*s*t^4 - 160*ep^3*mtt^6*mWW*s*t^4 + 32*mtt^5*mWW^2*s*t^4 + 308*ep*mtt^5*mWW^2*s*t^4 + 976*ep^2*mtt^5*mWW^2*s*t^4 + 1096*ep^3*mtt^5*mWW^2*s*t^4 + 288*ep^4*mtt^5*mWW^2*s*t^4 - 7*mtt^4*mWW^3*s*t^4 - 79*ep*mtt^4*mWW^3*s*t^4 - 254*ep^2*mtt^4*mWW^3*s*t^4 - 176*ep^3*mtt^4*mWW^3*s*t^4 + 96*ep^4*mtt^4*mWW^3*s*t^4 - 28*mtt^3*mWW^4*s*t^4 - 240*ep*mtt^3*mWW^4*s*t^4 - 708*ep^2*mtt^3*mWW^4*s*t^4 - 880*ep^3*mtt^3*mWW^4*s*t^4 - 384*ep^4*mtt^3*mWW^4*s*t^4 + 9*mtt^2*mWW^5*s*t^4 + 69*ep*mtt^2*mWW^5*s*t^4 + 162*ep^2*mtt^2*mWW^5*s*t^4 + 120*ep^3*mtt^2*mWW^5*s*t^4 + 10*mtt^6*s^2*t^4 + 150*ep*mtt^6*s^2*t^4 + 600*ep^2*mtt^6*s^2*t^4 + 640*ep^3*mtt^6*s^2*t^4 - 54*mtt^5*mWW*s^2*t^4 - 148*ep*mtt^5*mWW*s^2*t^4 + 782*ep^2*mtt^5*mWW*s^2*t^4 + 3240*ep^3*mtt^5*mWW*s^2*t^4 + 2952*ep^4*mtt^5*mWW*s^2*t^4 + 531*mtt^4*mWW^2*s^2*t^4 + 4791*ep*mtt^4*mWW^2*s^2*t^4 + 14878*ep^2*mtt^4*mWW^2*s^2*t^4 + 20560*ep^3*mtt^4*mWW^2*s^2*t^4 + 11232*ep^4*mtt^4*mWW^2*s^2*t^4 + 67*mtt^3*mWW^3*s^2*t^4 + 343*ep*mtt^3*mWW^3*s^2*t^4 + 1486*ep^2*mtt^3*mWW^3*s^2*t^4 + 2560*ep^3*mtt^3*mWW^3*s^2*t^4 + 1152*ep^4*mtt^3*mWW^3*s^2*t^4 - 95*mtt^2*mWW^4*s^2*t^4 - 683*ep*mtt^2*mWW^4*s^2*t^4 - 1730*ep^2*mtt^2*mWW^4*s^2*t^4 - 1896*ep^3*mtt^2*mWW^4*s^2*t^4 - 880*ep^4*mtt^2*mWW^4*s^2*t^4 + 17*mtt*mWW^5*s^2*t^4 + 307*ep*mtt*mWW^5*s^2*t^4 + 1148*ep^2*mtt*mWW^5*s^2*t^4 + 1648*ep^3*mtt*mWW^5*s^2*t^4 + 856*ep^4*mtt*mWW^5*s^2*t^4 + 4*mWW^6*s^2*t^4 + 40*ep*mWW^6*s^2*t^4 + 116*ep^2*mWW^6*s^2*t^4 + 128*ep^3*mWW^6*s^2*t^4 + 48*ep^4*mWW^6*s^2*t^4 + 8*mtt^5*s^3*t^4 - 86*ep*mtt^5*s^3*t^4 - 730*ep^2*mtt^5*s^3*t^4 - 1032*ep^3*mtt^5*s^3*t^4 - 120*ep^4*mtt^5*s^3*t^4 - 103*mtt^4*mWW*s^3*t^4 - 1481*ep*mtt^4*mWW*s^3*t^4 - 6716*ep^2*mtt^4*mWW*s^3*t^4 - 12776*ep^3*mtt^4*mWW*s^3*t^4 - 8728*ep^4*mtt^4*mWW*s^3*t^4 - 1436*mtt^3*mWW^2*s^3*t^4 - 12188*ep*mtt^3*mWW^2*s^3*t^4 - 36308*ep^2*mtt^3*mWW^2*s^3*t^4 - 47912*ep^3*mtt^3*mWW^2*s^3*t^4 - 24672*ep^4*mtt^3*mWW^2*s^3*t^4 + 172*mtt^2*mWW^3*s^3*t^4 + 1652*ep*mtt^2*mWW^3*s^3*t^4 + 2908*ep^2*mtt^2*mWW^3*s^3*t^4 + 888*ep^3*mtt^2*mWW^3*s^3*t^4 - 96*ep^4*mtt^2*mWW^3*s^3*t^4 + 436*mtt*mWW^4*s^3*t^4 + 3026*ep*mtt*mWW^4*s^3*t^4 + 7958*ep^2*mtt*mWW^4*s^3*t^4 + 8960*ep^3*mtt*mWW^4*s^3*t^4 + 3544*ep^4*mtt*mWW^4*s^3*t^4 - 37*mWW^5*s^3*t^4 - 523*ep*mWW^5*s^3*t^4 - 1672*ep^2*mWW^5*s^3*t^4 - 1888*ep^3*mWW^5*s^3*t^4 - 648*ep^4*mWW^5*s^3*t^4 - 28*mtt^4*s^4*t^4 - 194*ep*mtt^4*s^4*t^4 - 250*ep^2*mtt^4*s^4*t^4 + 72*ep^3*mtt^4*s^4*t^4 + 120*ep^4*mtt^4*s^4*t^4 + 349*mtt^3*mWW*s^4*t^4 + 2833*ep*mtt^3*mWW*s^4*t^4 + 8458*ep^2*mtt^3*mWW*s^4*t^4 + 11648*ep^3*mtt^3*mWW*s^4*t^4 + 6400*ep^4*mtt^3*mWW*s^4*t^4 + 829*mtt^2*mWW^2*s^4*t^4 + 6829*ep*mtt^2*mWW^2*s^4*t^4 + 19326*ep^2*mtt^2*mWW^2*s^4*t^4 + 22544*ep^3*mtt^2*mWW^2*s^4*t^4 + 9104*ep^4*mtt^2*mWW^2*s^4*t^4 - 893*mtt*mWW^3*s^4*t^4 - 7489*ep*mtt*mWW^3*s^4*t^4 - 20642*ep^2*mtt*mWW^3*s^4*t^4 - 22800*ep^3*mtt*mWW^3*s^4*t^4 - 8448*ep^4*mtt*mWW^3*s^4*t^4 - 17*mWW^4*s^4*t^4 + 421*ep*mWW^4*s^4*t^4 + 1748*ep^2*mWW^4*s^4*t^4 + 1976*ep^3*mWW^4*s^4*t^4 + 504*ep^4*mWW^4*s^4*t^4 + 10*mtt^3*s^5*t^4 + 130*ep*mtt^3*s^5*t^4 + 380*ep^2*mtt^3*s^5*t^4 + 320*ep^3*mtt^3*s^5*t^4 - 154*mtt^2*mWW*s^5*t^4 - 1346*ep*mtt^2*mWW*s^5*t^4 - 3812*ep^2*mtt^2*mWW*s^5*t^4 - 4144*ep^3*mtt^2*mWW*s^5*t^4 - 1344*ep^4*mtt^2*mWW*s^5*t^4 + 110*mtt*mWW^2*s^5*t^4 + 1126*ep*mtt*mWW^2*s^5*t^4 + 3460*ep^2*mtt*mWW^2*s^5*t^4 + 3968*ep^3*mtt*mWW^2*s^5*t^4 + 1344*ep^4*mtt*mWW^2*s^5*t^4 + 34*mWW^3*s^5*t^4 + 90*ep*mWW^3*s^5*t^4 - 28*ep^2*mWW^3*s^5*t^4 - 144*ep^3*mWW^3*s^5*t^4 + 9*mtt^5*mWW^2*t^5 + 69*ep*mtt^5*mWW^2*t^5 + 162*ep^2*mtt^5*mWW^2*t^5 + 120*ep^3*mtt^5*mWW^2*t^5 - 18*mtt^4*mWW^3*t^5 - 138*ep*mtt^4*mWW^3*t^5 - 324*ep^2*mtt^4*mWW^3*t^5 - 240*ep^3*mtt^4*mWW^3*t^5 + 9*mtt^3*mWW^4*t^5 + 69*ep*mtt^3*mWW^4*t^5 + 162*ep^2*mtt^3*mWW^4*t^5 + 120*ep^3*mtt^3*mWW^4*t^5 + 30*mtt^6*s*t^5 + 290*ep*mtt^6*s*t^5 + 880*ep^2*mtt^6*s*t^5 + 800*ep^3*mtt^6*s*t^5 - 84*mtt^5*mWW*s*t^5 - 828*ep*mtt^5*mWW*s*t^5 - 2604*ep^2*mtt^5*mWW*s*t^5 - 2616*ep^3*mtt^5*mWW*s*t^5 - 288*ep^4*mtt^5*mWW*s*t^5 - 30*mtt^4*mWW^2*s*t^5 - 222*ep*mtt^4*mWW^2*s*t^5 - 624*ep^2*mtt^4*mWW^2*s*t^5 - 1080*ep^3*mtt^4*mWW^2*s*t^5 - 864*ep^4*mtt^4*mWW^2*s*t^5 + 114*mtt^3*mWW^3*s*t^5 + 970*ep*mtt^3*mWW^3*s*t^5 + 2696*ep^2*mtt^3*mWW^3*s*t^5 + 2728*ep^3*mtt^3*mWW^3*s*t^5 + 672*ep^4*mtt^3*mWW^3*s*t^5 - 12*mtt^2*mWW^4*s*t^5 - 72*ep*mtt^2*mWW^4*s*t^5 - 24*ep^2*mtt^2*mWW^4*s*t^5 + 408*ep^3*mtt^2*mWW^4*s*t^5 + 480*ep^4*mtt^2*mWW^4*s*t^5 - 18*mtt*mWW^5*s*t^5 - 138*ep*mtt*mWW^5*s*t^5 - 324*ep^2*mtt*mWW^5*s*t^5 - 240*ep^3*mtt*mWW^5*s*t^5 - 47*mtt^5*s^2*t^5 - 813*ep*mtt^5*s^2*t^5 - 3480*ep^2*mtt^5*s^2*t^5 - 4376*ep^3*mtt^5*s^2*t^5 - 984*ep^4*mtt^5*s^2*t^5 + 22*mtt^4*mWW*s^2*t^5 - 354*ep*mtt^4*mWW*s^2*t^5 - 3340*ep^2*mtt^4*mWW*s^2*t^5 - 11512*ep^3*mtt^4*mWW*s^2*t^5 - 11920*ep^4*mtt^4*mWW*s^2*t^5 - 1029*mtt^3*mWW^2*s^2*t^5 - 8549*ep*mtt^3*mWW^2*s^2*t^5 - 24870*ep^2*mtt^3*mWW^2*s^2*t^5 - 29520*ep^3*mtt^3*mWW^2*s^2*t^5 - 11888*ep^4*mtt^3*mWW^2*s^2*t^5 + 225*mtt^2*mWW^3*s^2*t^5 + 2221*ep*mtt^2*mWW^3*s^2*t^5 + 5946*ep^2*mtt^2*mWW^3*s^2*t^5 + 6592*ep^3*mtt^2*mWW^3*s^2*t^5 + 3200*ep^4*mtt^2*mWW^3*s^2*t^5 + 116*mtt*mWW^4*s^2*t^5 + 450*ep*mtt*mWW^4*s^2*t^5 + 406*ep^2*mtt*mWW^4*s^2*t^5 - 680*ep^3*mtt*mWW^4*s^2*t^5 - 1016*ep^4*mtt*mWW^4*s^2*t^5 - 7*mWW^5*s^2*t^5 - 155*ep*mWW^5*s^2*t^5 - 582*ep^2*mWW^5*s^2*t^5 - 824*ep^3*mWW^5*s^2*t^5 - 432*ep^4*mWW^5*s^2*t^5 - 36*mtt^4*s^3*t^5 + 340*ep*mtt^4*s^3*t^5 + 3072*ep^2*mtt^4*s^3*t^5 + 5632*ep^3*mtt^4*s^3*t^5 + 2672*ep^4*mtt^4*s^3*t^5 + 754*mtt^3*mWW*s^3*t^5 + 6956*ep*mtt^3*mWW*s^3*t^5 + 22442*ep^2*mtt^3*mWW*s^3*t^5 + 34464*ep^3*mtt^3*mWW*s^3*t^5 + 21752*ep^4*mtt^3*mWW*s^3*t^5 + 1104*mtt^2*mWW^2*s^3*t^5 + 8190*ep*mtt^2*mWW^2*s^3*t^5 + 22670*ep^2*mtt^2*mWW^2*s^3*t^5 + 25992*ep^3*mtt^2*mWW^2*s^3*t^5 + 9736*ep^4*mtt^2*mWW^2*s^3*t^5 - 956*mtt*mWW^3*s^3*t^5 - 7566*ep*mtt*mWW^3*s^3*t^5 - 20098*ep^2*mtt*mWW^3*s^3*t^5 - 22088*ep^3*mtt*mWW^3*s^3*t^5 - 8792*ep^4*mtt*mWW^3*s^3*t^5 - 26*mWW^4*s^3*t^5 + 480*ep*mWW^4*s^3*t^5 + 2154*ep^2*mWW^4*s^3*t^5 + 3040*ep^3*mWW^4*s^3*t^5 + 1512*ep^4*mWW^4*s^3*t^5 - 3*mtt^3*s^4*t^5 - 165*ep*mtt^3*s^4*t^5 - 1212*ep^2*mtt^3*s^4*t^5 - 2632*ep^3*mtt^3*s^4*t^5 - 1768*ep^4*mtt^3*s^4*t^5 - 645*mtt^2*mWW*s^4*t^5 - 5315*ep*mtt^2*mWW*s^4*t^5 - 14868*ep^2*mtt^2*mWW*s^4*t^5 - 17608*ep^3*mtt^2*mWW*s^4*t^5 - 7704*ep^4*mtt^2*mWW*s^4*t^5 + 401*mtt*mWW^2*s^4*t^5 + 3891*ep*mtt*mWW^2*s^4*t^5 + 11652*ep^2*mtt*mWW^2*s^4*t^5 + 14112*ep^3*mtt*mWW^2*s^4*t^5 + 6088*ep^4*mtt*mWW^2*s^4*t^5 + 127*mWW^3*s^4*t^5 + 389*ep*mWW^3*s^4*t^5 + 108*ep^2*mWW^3*s^4*t^5 - 592*ep^3*mWW^3*s^4*t^5 - 456*ep^4*mWW^3*s^4*t^5 + 20*mtt^2*s^5*t^5 + 180*ep*mtt^2*s^5*t^5 + 560*ep^2*mtt^2*s^5*t^5 + 720*ep^3*mtt^2*s^5*t^5 + 320*ep^4*mtt^2*s^5*t^5 - 80*ep*mtt*mWW*s^5*t^5 - 400*ep^2*mtt*mWW*s^5*t^5 - 640*ep^3*mtt*mWW*s^5*t^5 - 320*ep^4*mtt*mWW*s^5*t^5 - 20*mWW^2*s^5*t^5 - 100*ep*mWW^2*s^5*t^5 - 160*ep^2*mWW^2*s^5*t^5 - 80*ep^3*mWW^2*s^5*t^5 - 18*mtt^5*mWW*t^6 - 138*ep*mtt^5*mWW*t^6 - 324*ep^2*mtt^5*mWW*t^6 - 240*ep^3*mtt^5*mWW*t^6 + 9*mtt^4*mWW^2*t^6 + 69*ep*mtt^4*mWW^2*t^6 + 162*ep^2*mtt^4*mWW^2*t^6 + 120*ep^3*mtt^4*mWW^2*t^6 + 36*mtt^3*mWW^3*t^6 + 276*ep*mtt^3*mWW^3*t^6 + 648*ep^2*mtt^3*mWW^3*t^6 + 480*ep^3*mtt^3*mWW^3*t^6 - 27*mtt^2*mWW^4*t^6 - 207*ep*mtt^2*mWW^4*t^6 - 486*ep^2*mtt^2*mWW^4*t^6 - 360*ep^3*mtt^2*mWW^4*t^6 - 86*mtt^5*s*t^6 - 818*ep*mtt^5*s*t^6 - 2428*ep^2*mtt^5*s*t^6 - 2104*ep^3*mtt^5*s*t^6 + 96*ep^4*mtt^5*s*t^6 + 337*mtt^4*mWW*s*t^6 + 3205*ep*mtt^4*mWW*s*t^6 + 9758*ep^2*mtt^4*mWW*s*t^6 + 9584*ep^3*mtt^4*mWW*s*t^6 + 1056*ep^4*mtt^4*mWW*s*t^6 - 254*mtt^3*mWW^2*s*t^6 - 2390*ep*mtt^3*mWW^2*s*t^6 - 7048*ep^2*mtt^3*mWW^2*s*t^6 - 6136*ep^3*mtt^3*mWW^2*s*t^6 + 288*ep^4*mtt^3*mWW^2*s*t^6 - 90*mtt^2*mWW^3*s*t^6 - 714*ep*mtt^2*mWW^3*s*t^6 - 1944*ep^2*mtt^2*mWW^3*s*t^6 - 2424*ep^3*mtt^2*mWW^3*s*t^6 - 1248*ep^4*mtt^2*mWW^3*s*t^6 + 84*mtt*mWW^4*s*t^6 + 648*ep*mtt*mWW^4*s*t^6 + 1500*ep^2*mtt*mWW^4*s*t^6 + 960*ep^3*mtt*mWW^4*s*t^6 - 192*ep^4*mtt*mWW^4*s*t^6 + 9*mWW^5*s*t^6 + 69*ep*mWW^5*s*t^6 + 162*ep^2*mWW^5*s*t^6 + 120*ep^3*mWW^5*s*t^6 + 53*mtt^4*s^2*t^6 + 1363*ep*mtt^4*s^2*t^6 + 6480*ep^2*mtt^4*s^2*t^6 + 9696*ep^3*mtt^4*s^2*t^6 + 4088*ep^4*mtt^4*s^2*t^6 + 193*mtt^3*mWW*s^2*t^6 + 1631*ep*mtt^3*mWW*s^2*t^6 + 5684*ep^2*mtt^3*mWW*s^2*t^6 + 14600*ep^3*mtt^3*mWW*s^2*t^6 + 14872*ep^4*mtt^3*mWW*s^2*t^6 + 831*mtt^2*mWW^2*s^2*t^6 + 6277*ep*mtt^2*mWW^2*s^2*t^6 + 17004*ep^2*mtt^2*mWW^2*s^2*t^6 + 15200*ep^3*mtt^2*mWW^2*s^2*t^6 + 600*ep^4*mtt^2*mWW^2*s^2*t^6 - 421*mtt*mWW^3*s^2*t^6 - 3155*ep*mtt*mWW^3*s^2*t^6 - 7812*ep^2*mtt*mWW^3*s^2*t^6 - 6968*ep^3*mtt*mWW^3*s^2*t^6 - 1368*ep^4*mtt*mWW^3*s^2*t^6 - 56*mWW^4*s^2*t^6 - 116*ep*mWW^4*s^2*t^6 + 244*ep^2*mWW^4*s^2*t^6 + 1072*ep^3*mWW^4*s^2*t^6 + 1008*ep^4*mWW^4*s^2*t^6 - 20*mtt^3*s^3*t^6 - 1138*ep*mtt^3*s^3*t^6 - 6258*ep^2*mtt^3*s^3*t^6 - 11384*ep^3*mtt^3*s^3*t^6 - 6760*ep^4*mtt^3*s^3*t^6 - 879*mtt^2*mWW*s^3*t^6 - 6753*ep*mtt^2*mWW*s^3*t^6 - 18316*ep^2*mtt^2*mWW*s^3*t^6 - 23208*ep^3*mtt^2*mWW*s^3*t^6 - 12392*ep^4*mtt^2*mWW*s^3*t^6 + 292*mtt*mWW^2*s^3*t^6 + 3130*ep*mtt*mWW^2*s^3*t^6 + 9662*ep^2*mtt*mWW^2*s^3*t^6 + 13616*ep^3*mtt*mWW^2*s^3*t^6 + 8232*ep^4*mtt*mWW^2*s^3*t^6 + 223*mWW^3*s^3*t^6 + 921*ep*mWW^3*s^3*t^6 + 1088*ep^2*mWW^3*s^3*t^6 - 528*ep^3*mWW^3*s^3*t^6 - 1368*ep^4*mWW^3*s^3*t^6 + 81*mtt^2*s^4*t^6 + 849*ep*mtt^2*s^4*t^6 + 2962*ep^2*mtt^2*s^4*t^6 + 4320*ep^3*mtt^2*s^4*t^6 + 2288*ep^4*mtt^2*s^4*t^6 + 28*mtt*mWW*s^4*t^6 - 188*ep*mtt*mWW*s^4*t^6 - 1460*ep^2*mtt*mWW*s^4*t^6 - 2776*ep^3*mtt*mWW*s^4*t^6 - 1664*ep^4*mtt*mWW*s^4*t^6 - 85*mWW^2*s^4*t^6 - 421*ep*mWW^2*s^4*t^6 - 638*ep^2*mWW^2*s^4*t^6 - 200*ep^3*mWW^2*s^4*t^6 + 144*ep^4*mWW^2*s^4*t^6 + 9*mtt^5*t^7 + 69*ep*mtt^5*t^7 + 162*ep^2*mtt^5*t^7 + 120*ep^3*mtt^5*t^7 + 36*mtt^4*mWW*t^7 + 276*ep*mtt^4*mWW*t^7 + 648*ep^2*mtt^4*mWW*t^7 + 480*ep^3*mtt^4*mWW*t^7 - 72*mtt^3*mWW^2*t^7 - 552*ep*mtt^3*mWW^2*t^7 - 1296*ep^2*mtt^3*mWW^2*t^7 - 960*ep^3*mtt^3*mWW^2*t^7 + 27*mtt*mWW^4*t^7 + 207*ep*mtt*mWW^4*t^7 + 486*ep^2*mtt*mWW^4*t^7 + 360*ep^3*mtt*mWW^4*t^7 + 54*mtt^4*s*t^7 + 522*ep*mtt^4*s*t^7 + 1512*ep^2*mtt^4*s*t^7 + 1056*ep^3*mtt^4*s*t^7 - 384*ep^4*mtt^4*s*t^7 - 342*mtt^3*mWW*s*t^7 - 3230*ep*mtt^3*mWW*s*t^7 - 9760*ep^2*mtt^3*mWW*s*t^7 - 9512*ep^3*mtt^3*mWW*s*t^7 - 1056*ep^4*mtt^3*mWW*s*t^7 + 442*mtt^2*mWW^2*s*t^7 + 3994*ep*mtt^2*mWW^2*s*t^7 + 11528*ep^2*mtt^2*mWW^2*s*t^7 + 10712*ep^3*mtt^2*mWW^2*s*t^7 + 864*ep^4*mtt^2*mWW^2*s*t^7 - 104*mtt*mWW^3*s*t^7 - 896*ep*mtt*mWW^3*s*t^7 - 2344*ep^2*mtt*mWW^3*s*t^7 - 1552*ep^3*mtt*mWW^3*s*t^7 + 576*ep^4*mtt*mWW^3*s*t^7 - 50*mWW^4*s*t^7 - 390*ep*mWW^4*s*t^7 - 936*ep^2*mWW^4*s*t^7 - 704*ep^3*mWW^4*s*t^7 - 4*mtt^3*s^2*t^7 - 920*ep*mtt^3*s^2*t^7 - 5132*ep^2*mtt^3*s^2*t^7 - 9232*ep^3*mtt^3*s^2*t^7 - 5472*ep^4*mtt^3*s^2*t^7 - 337*mtt^2*mWW*s^2*t^7 - 2061*ep*mtt^2*mWW*s^2*t^7 - 4494*ep^2*mtt^2*mWW*s^2*t^7 - 6192*ep^3*mtt^2*mWW*s^2*t^7 - 4784*ep^4*mtt^2*mWW*s^2*t^7 - 128*mtt*mWW^2*s^2*t^7 - 916*ep*mtt*mWW^2*s^2*t^7 - 2520*ep^2*mtt*mWW^2*s^2*t^7 - 680*ep^3*mtt*mWW^2*s^2*t^7 + 2720*ep^4*mtt*mWW^2*s^2*t^7 + 205*mWW^3*s^2*t^7 + 1257*ep*mWW^3*s^2*t^7 + 2642*ep^2*mWW^3*s^2*t^7 + 1320*ep^3*mWW^3*s^2*t^7 - 912*ep^4*mWW^3*s^2*t^7 + 68*mtt^2*s^3*t^7 + 1064*ep*mtt^2*s^3*t^7 + 4476*ep^2*mtt^2*s^3*t^7 + 7504*ep^3*mtt^2*s^3*t^7 + 4528*ep^4*mtt^2*s^3*t^7 + 148*mtt*mWW*s^3*t^7 + 388*ep*mtt*mWW*s^3*t^7 - 768*ep^2*mtt*mWW*s^3*t^7 - 3232*ep^3*mtt*mWW*s^3*t^7 - 2656*ep^4*mtt*mWW*s^3*t^7 - 144*mWW^2*s^3*t^7 - 732*ep*mWW^2*s^3*t^7 - 1116*ep^2*mWW^2*s^3*t^7 - 240*ep^3*mWW^2*s^3*t^7 + 432*ep^4*mWW^2*s^3*t^7 - 27*mtt^4*t^8 - 207*ep*mtt^4*t^8 - 486*ep^2*mtt^4*t^8 - 360*ep^3*mtt^4*t^8 + 72*mtt^2*mWW^2*t^8 + 552*ep*mtt^2*mWW^2*t^8 + 1296*ep^2*mtt^2*mWW^2*t^8 + 960*ep^3*mtt^2*mWW^2*t^8 - 36*mtt*mWW^3*t^8 - 276*ep*mtt*mWW^3*t^8 - 648*ep^2*mtt*mWW^3*t^8 - 480*ep^3*mtt*mWW^3*t^8 - 9*mWW^4*t^8 - 69*ep*mWW^4*t^8 - 162*ep^2*mWW^4*t^8 - 120*ep^3*mWW^4*t^8 + 30*mtt^3*s*t^8 + 250*ep*mtt^3*s*t^8 + 740*ep^2*mtt^3*s*t^8 + 1000*ep^3*mtt^3*s*t^8 + 480*ep^4*mtt^3*s*t^8 + 39*mtt^2*mWW*s*t^8 + 447*ep*mtt^2*mWW*s*t^8 + 1542*ep^2*mtt^2*mWW*s*t^8 + 1536*ep^3*mtt^2*mWW*s*t^8 + 96*ep^4*mtt^2*mWW*s*t^8 - 162*mtt*mWW^2*s*t^8 - 1470*ep*mtt*mWW^2*s*t^8 - 4296*ep^2*mtt*mWW^2*s*t^8 - 4176*ep^3*mtt*mWW^2*s*t^8 - 576*ep^4*mtt*mWW^2*s*t^8 + 93*mWW^3*s*t^8 + 773*ep*mWW^3*s*t^8 + 2014*ep^2*mWW^3*s*t^8 + 1640*ep^3*mWW^3*s*t^8 - 12*mtt^2*s^2*t^8 + 220*ep*mtt^2*s^2*t^8 + 1532*ep^2*mtt^2*s^2*t^8 + 3272*ep^3*mtt^2*s^2*t^8 + 2368*ep^4*mtt^2*s^2*t^8 + 158*mtt*mWW*s^2*t^8 + 822*ep*mtt*mWW*s^2*t^8 + 1208*ep^2*mtt*mWW*s^2*t^8 - 168*ep^3*mtt*mWW*s^2*t^8 - 1120*ep^4*mtt*mWW*s^2*t^8 - 98*mWW^2*s^2*t^8 - 562*ep*mWW^2*s^2*t^8 - 1012*ep^2*mWW^2*s^2*t^8 - 416*ep^3*mWW^2*s^2*t^8 + 288*ep^4*mWW^2*s^2*t^8 + 27*mtt^3*t^9 + 207*ep*mtt^3*t^9 + 486*ep^2*mtt^3*t^9 + 360*ep^3*mtt^3*t^9 - 36*mtt^2*mWW*t^9 - 276*ep*mtt^2*mWW*t^9 - 648*ep^2*mtt^2*mWW*t^9 - 480*ep^3*mtt^2*mWW*t^9 - 9*mtt*mWW^2*t^9 - 69*ep*mtt*mWW^2*t^9 - 162*ep^2*mtt*mWW^2*t^9 - 120*ep^3*mtt*mWW^2*t^9 + 18*mWW^3*t^9 + 138*ep*mWW^3*t^9 + 324*ep^2*mWW^3*t^9 + 240*ep^3*mWW^3*t^9 - 28*mtt^2*s*t^9 - 244*ep*mtt^2*s*t^9 - 704*ep^2*mtt^2*s*t^9 - 752*ep^3*mtt^2*s*t^9 - 192*ep^4*mtt^2*s*t^9 + 56*mtt*mWW*s*t^9 + 464*ep*mtt*mWW*s*t^9 + 1240*ep^2*mtt*mWW*s*t^9 + 1168*ep^3*mtt*mWW*s*t^9 + 192*ep^4*mtt*mWW*s*t^9 - 28*mWW^2*s*t^9 - 220*ep*mWW^2*s*t^9 - 536*ep^2*mWW^2*s*t^9 - 416*ep^3*mWW^2*s*t^9 - 9*mtt^2*t^10 - 69*ep*mtt^2*t^10 - 162*ep^2*mtt^2*t^10 - 120*ep^3*mtt^2*t^10 + 18*mtt*mWW*t^10 + 138*ep*mtt*mWW*t^10 + 324*ep^2*mtt*mWW*t^10 + 240*ep^3*mtt*mWW*t^10 - 9*mWW^2*t^10 - 69*ep*mWW^2*t^10 - 162*ep^2*mWW^2*t^10 - 120*ep^3*mWW^2*t^10))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^3*s^2*(mtt - t)^2*(mtt - s - t)*t^2*(-mWW + t)^3*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), -(-12*mtt^5*mWW^2*s^2 - 2*ep*mtt^5*mWW^2*s^2 + 124*ep^2*mtt^5*mWW^2*s^2 + 206*ep^3*mtt^5*mWW^2*s^2 + 92*ep^4*mtt^5*mWW^2*s^2 - 16*mtt^4*mWW^3*s^2 - 46*ep*mtt^4*mWW^3*s^2 + 176*ep^2*mtt^4*mWW^3*s^2 + 794*ep^3*mtt^4*mWW^3*s^2 + 956*ep^4*mtt^4*mWW^3*s^2 + 368*ep^5*mtt^4*mWW^3*s^2 - 4*mtt^3*mWW^4*s^2 - 14*ep*mtt^3*mWW^4*s^2 + 68*ep^2*mtt^3*mWW^4*s^2 + 322*ep^3*mtt^3*mWW^4*s^2 + 404*ep^4*mtt^3*mWW^4*s^2 + 160*ep^5*mtt^3*mWW^4*s^2 - 2*ep*mtt^2*mWW^5*s^2 - 16*ep^2*mtt^2*mWW^5*s^2 - 42*ep^3*mtt^2*mWW^5*s^2 - 44*ep^4*mtt^2*mWW^5*s^2 - 16*ep^5*mtt^2*mWW^5*s^2 + 12*mtt^4*mWW^2*s^3 + 2*ep*mtt^4*mWW^2*s^3 - 124*ep^2*mtt^4*mWW^2*s^3 - 206*ep^3*mtt^4*mWW^2*s^3 - 92*ep^4*mtt^4*mWW^2*s^3 + 16*mtt^3*mWW^3*s^3 + 46*ep*mtt^3*mWW^3*s^3 - 176*ep^2*mtt^3*mWW^3*s^3 - 794*ep^3*mtt^3*mWW^3*s^3 - 956*ep^4*mtt^3*mWW^3*s^3 - 368*ep^5*mtt^3*mWW^3*s^3 + 4*mtt^2*mWW^4*s^3 + 14*ep*mtt^2*mWW^4*s^3 - 68*ep^2*mtt^2*mWW^4*s^3 - 322*ep^3*mtt^2*mWW^4*s^3 - 404*ep^4*mtt^2*mWW^4*s^3 - 160*ep^5*mtt^2*mWW^4*s^3 + 2*ep*mtt*mWW^5*s^3 + 16*ep^2*mtt*mWW^5*s^3 + 42*ep^3*mtt*mWW^5*s^3 + 44*ep^4*mtt*mWW^5*s^3 + 16*ep^5*mtt*mWW^5*s^3 + 6*mtt^6*mWW*s*t + 7*ep*mtt^6*mWW*s*t - 115*ep^2*mtt^6*mWW*s*t + 331*ep^3*mtt^6*mWW*s*t + 2577*ep^4*mtt^6*mWW*s*t + 2850*ep^5*mtt^6*mWW*s*t - 70*mtt^5*mWW^2*s*t - 420*ep*mtt^5*mWW^2*s*t + 60*ep^2*mtt^5*mWW^2*s*t + 5156*ep^3*mtt^5*mWW^2*s*t + 11694*ep^4*mtt^5*mWW^2*s*t + 7668*ep^5*mtt^5*mWW^2*s*t - 30*mtt^4*mWW^3*s*t - 126*ep*mtt^4*mWW^3*s*t + 322*ep^2*mtt^4*mWW^3*s*t + 2578*ep^3*mtt^4*mWW^3*s*t + 4376*ep^4*mtt^4*mWW^3*s*t + 2216*ep^5*mtt^4*mWW^3*s*t - 2*mtt^3*mWW^4*s*t - 4*ep*mtt^3*mWW^4*s*t + 28*ep^2*mtt^3*mWW^4*s*t + 148*ep^3*mtt^3*mWW^4*s*t + 194*ep^4*mtt^3*mWW^4*s*t + 76*ep^5*mtt^3*mWW^4*s*t - ep*mtt^2*mWW^5*s*t - 7*ep^2*mtt^2*mWW^5*s*t - 21*ep^3*mtt^2*mWW^5*s*t - 25*ep^4*mtt^2*mWW^5*s*t - 10*ep^5*mtt^2*mWW^5*s*t - 54*ep*mtt^5*mWW*s^2*t + 105*ep^2*mtt^5*mWW*s^2*t - 12*ep^3*mtt^5*mWW*s^2*t - 2301*ep^4*mtt^5*mWW*s^2*t - 2850*ep^5*mtt^5*mWW*s^2*t + 168*mtt^4*mWW^2*s^2*t + 658*ep*mtt^4*mWW^2*s^2*t - 1126*ep^2*mtt^4*mWW^2*s^2*t - 8990*ep^3*mtt^4*mWW^2*s^2*t - 15426*ep^4*mtt^4*mWW^2*s^2*t - 8772*ep^5*mtt^4*mWW^2*s^2*t + 80*mtt^3*mWW^3*s^2*t + 226*ep*mtt^3*mWW^3*s^2*t - 1044*ep^2*mtt^3*mWW^3*s^2*t - 5314*ep^3*mtt^3*mWW^3*s^2*t - 7556*ep^4*mtt^3*mWW^3*s^2*t - 3432*ep^5*mtt^3*mWW^3*s^2*t + 8*mtt^2*mWW^4*s^2*t + 30*ep*mtt^2*mWW^4*s^2*t - 10*ep^2*mtt^2*mWW^4*s^2*t - 354*ep^3*mtt^2*mWW^4*s^2*t - 670*ep^4*mtt^2*mWW^4*s^2*t - 348*ep^5*mtt^2*mWW^4*s^2*t + 4*ep*mtt*mWW^5*s^2*t + 27*ep^2*mtt*mWW^5*s^2*t + 78*ep^3*mtt*mWW^5*s^2*t + 97*ep^4*mtt*mWW^5*s^2*t + 42*ep^5*mtt*mWW^5*s^2*t - 6*mtt^4*mWW*s^3*t + 47*ep*mtt^4*mWW*s^3*t + 10*ep^2*mtt^4*mWW*s^3*t - 319*ep^3*mtt^4*mWW*s^3*t - 276*ep^4*mtt^4*mWW*s^3*t - 74*mtt^3*mWW^2*s^3*t - 234*ep*mtt^3*mWW^2*s^3*t + 818*ep^2*mtt^3*mWW^2*s^3*t + 3422*ep^3*mtt^3*mWW^2*s^3*t + 3548*ep^4*mtt^3*mWW^2*s^3*t + 1104*ep^5*mtt^3*mWW^2*s^3*t - 18*mtt^2*mWW^3*s^3*t - 8*ep*mtt^2*mWW^3*s^3*t + 370*ep^2*mtt^2*mWW^3*s^3*t + 1148*ep^3*mtt^2*mWW^3*s^3*t + 1268*ep^4*mtt^2*mWW^3*s^3*t + 480*ep^5*mtt^2*mWW^3*s^3*t + 2*mtt*mWW^4*s^3*t + 2*ep*mtt*mWW^4*s^3*t - 154*ep^2*mtt*mWW^4*s^3*t - 438*ep^3*mtt*mWW^4*s^3*t - 332*ep^4*mtt*mWW^4*s^3*t - 48*ep^5*mtt*mWW^4*s^3*t + ep*mWW^5*s^3*t + 12*ep^2*mWW^5*s^3*t + 27*ep^3*mWW^5*s^3*t + 16*ep^4*mWW^5*s^3*t + 36*mtt^7*t^2 + 144*ep*mtt^7*t^2 - 382*ep^2*mtt^7*t^2 - 1824*ep^3*mtt^7*t^2 - 894*ep^4*mtt^7*t^2 + 1160*ep^5*mtt^7*t^2 - 54*mtt^6*mWW*t^2 - 409*ep*mtt^6*mWW*t^2 - 75*ep^2*mtt^6*mWW*t^2 + 4771*ep^3*mtt^6*mWW*t^2 + 11293*ep^4*mtt^6*mWW*t^2 + 7522*ep^5*mtt^6*mWW*t^2 - 46*mtt^5*mWW^2*t^2 - 226*ep*mtt^5*mWW^2*t^2 + 452*ep^2*mtt^5*mWW^2*t^2 + 4086*ep^3*mtt^5*mWW^2*t^2 + 7042*ep^4*mtt^5*mWW^2*t^2 + 3588*ep^5*mtt^5*mWW^2*t^2 - 2*mtt^4*mWW^3*t^2 - 38*ep^2*mtt^4*mWW^3*t^2 - 16*ep^3*mtt^4*mWW^3*t^2 + 80*ep^4*mtt^4*mWW^3*t^2 + 56*ep^5*mtt^4*mWW^3*t^2 + 2*mtt^3*mWW^4*t^2 + 10*ep*mtt^3*mWW^4*t^2 - 30*ep^2*mtt^3*mWW^4*t^2 - 126*ep^3*mtt^3*mWW^4*t^2 - 132*ep^4*mtt^3*mWW^4*t^2 - 44*ep^5*mtt^3*mWW^4*t^2 + ep*mtt^2*mWW^5*t^2 + 9*ep^2*mtt^2*mWW^5*t^2 + 21*ep^3*mtt^2*mWW^5*t^2 + 19*ep^4*mtt^2*mWW^5*t^2 + 6*ep^5*mtt^2*mWW^5*t^2 - 96*mtt^6*s*t^2 - 376*ep*mtt^6*s*t^2 + 1007*ep^2*mtt^6*s*t^2 + 4638*ep^3*mtt^6*s*t^2 + 2621*ep^4*mtt^6*s*t^2 - 2170*ep^5*mtt^6*s*t^2 + 154*mtt^5*mWW*s*t^2 + 1145*ep*mtt^5*mWW*s*t^2 + 230*ep^2*mtt^5*mWW*s*t^2 - 15197*ep^3*mtt^5*mWW*s*t^2 - 40156*ep^4*mtt^5*mWW*s*t^2 - 30040*ep^5*mtt^5*mWW*s*t^2 + 402*mtt^4*mWW^2*s*t^2 + 2162*ep*mtt^4*mWW^2*s*t^2 - 1780*ep^2*mtt^4*mWW^2*s*t^2 - 30310*ep^3*mtt^4*mWW^2*s*t^2 - 61350*ep^4*mtt^4*mWW^2*s*t^2 - 37460*ep^5*mtt^4*mWW^2*s*t^2 + 86*mtt^3*mWW^3*s*t^2 + 288*ep*mtt^3*mWW^3*s*t^2 - 942*ep^2*mtt^3*mWW^3*s*t^2 - 7312*ep^3*mtt^3*mWW^3*s*t^2 - 12792*ep^4*mtt^3*mWW^3*s*t^2 - 6624*ep^5*mtt^3*mWW^3*s*t^2 - 2*mtt^2*mWW^4*s*t^2 - 18*ep*mtt^2*mWW^4*s*t^2 + 125*ep^2*mtt^2*mWW^4*s*t^2 + 336*ep^3*mtt^2*mWW^4*s*t^2 + 193*ep^4*mtt^2*mWW^4*s*t^2 - 2*ep^5*mtt^2*mWW^4*s*t^2 - ep*mtt*mWW^5*s*t^2 - 16*ep^2*mtt*mWW^5*s*t^2 - 27*ep^3*mtt*mWW^5*s*t^2 - 4*ep^4*mtt*mWW^5*s*t^2 + 8*ep^5*mtt*mWW^5*s*t^2 + 66*mtt^5*s^2*t^2 + 281*ep*mtt^5*s^2*t^2 - 739*ep^2*mtt^5*s^2*t^2 - 3339*ep^3*mtt^5*s^2*t^2 - 2095*ep^4*mtt^5*s^2*t^2 + 1010*ep^5*mtt^5*s^2*t^2 - 212*mtt^4*mWW*s^2*t^2 - 945*ep*mtt^4*mWW*s^2*t^2 + 1091*ep^2*mtt^4*mWW*s^2*t^2 + 13187*ep^3*mtt^4*mWW*s^2*t^2 + 27125*ep^4*mtt^4*mWW*s^2*t^2 + 17922*ep^5*mtt^4*mWW*s^2*t^2 - 376*mtt^3*mWW^2*s^2*t^2 - 1482*ep*mtt^3*mWW^2*s^2*t^2 + 3120*ep^2*mtt^3*mWW^2*s^2*t^2 + 23194*ep^3*mtt^3*mWW^2*s^2*t^2 + 38752*ep^4*mtt^3*mWW^2*s^2*t^2 + 21224*ep^5*mtt^3*mWW^2*s^2*t^2 - 60*mtt^2*mWW^3*s^2*t^2 - 74*ep*mtt^2*mWW^3*s^2*t^2 + 884*ep^2*mtt^2*mWW^3*s^2*t^2 + 4042*ep^3*mtt^2*mWW^3*s^2*t^2 + 6192*ep^4*mtt^2*mWW^3*s^2*t^2 + 3048*ep^5*mtt^2*mWW^3*s^2*t^2 + 6*mtt*mWW^4*s^2*t^2 + 9*ep*mtt*mWW^4*s^2*t^2 - 357*ep^2*mtt*mWW^4*s^2*t^2 - 1063*ep^3*mtt*mWW^4*s^2*t^2 - 905*ep^4*mtt*mWW^4*s^2*t^2 - 202*ep^5*mtt*mWW^4*s^2*t^2 + 3*ep*mWW^5*s^2*t^2 + 33*ep^2*mWW^5*s^2*t^2 + 75*ep^3*mWW^5*s^2*t^2 + 51*ep^4*mWW^5*s^2*t^2 + 6*ep^5*mWW^5*s^2*t^2 - 6*mtt^4*s^3*t^2 - 49*ep*mtt^4*s^3*t^2 + 114*ep^2*mtt^4*s^3*t^2 + 525*ep^3*mtt^4*s^3*t^2 + 368*ep^4*mtt^4*s^3*t^2 + 70*mtt^3*mWW*s^3*t^2 + 238*ep*mtt^3*mWW*s^3*t^2 - 758*ep^2*mtt^3*mWW*s^3*t^2 - 3330*ep^3*mtt^3*mWW*s^3*t^2 - 3508*ep^4*mtt^3*mWW*s^3*t^2 - 1104*ep^5*mtt^3*mWW*s^3*t^2 + 30*mtt^2*mWW^2*s^3*t^2 + 8*ep*mtt^2*mWW^2*s^3*t^2 - 502*ep^2*mtt^2*mWW^2*s^3*t^2 - 1364*ep^3*mtt^2*mWW^2*s^3*t^2 - 1364*ep^4*mtt^2*mWW^2*s^3*t^2 - 480*ep^5*mtt^2*mWW^2*s^3*t^2 + 2*mtt*mWW^3*s^3*t^2 - 6*ep*mtt*mWW^3*s^3*t^2 + 94*ep^2*mtt*mWW^3*s^3*t^2 + 346*ep^3*mtt*mWW^3*s^3*t^2 + 292*ep^4*mtt*mWW^3*s^3*t^2 + 48*ep^5*mtt*mWW^3*s^3*t^2 + ep*mWW^4*s^3*t^2 - 4*ep^2*mWW^4*s^3*t^2 - 17*ep^3*mWW^4*s^3*t^2 - 12*ep^4*mWW^4*s^3*t^2 - 192*mtt^6*t^3 - 676*ep*mtt^6*t^3 + 2151*ep^2*mtt^6*t^3 + 8394*ep^3*mtt^6*t^3 + 1637*ep^4*mtt^6*t^3 - 7722*ep^5*mtt^6*t^3 + 322*mtt^5*mWW*t^3 + 2275*ep*mtt^5*mWW*t^3 - 55*ep^2*mtt^5*mWW*t^3 - 26477*ep^3*mtt^5*mWW*t^3 - 59483*ep^4*mtt^5*mWW*t^3 - 38614*ep^5*mtt^5*mWW*t^3 + 198*mtt^4*mWW^2*t^3 + 878*ep*mtt^4*mWW^2*t^3 - 2190*ep^2*mtt^4*mWW^2*t^3 - 17794*ep^3*mtt^4*mWW^2*t^3 - 30300*ep^4*mtt^4*mWW^2*t^3 - 15376*ep^5*mtt^4*mWW^2*t^3 - 2*mtt^3*mWW^3*t^3 - 40*ep*mtt^3*mWW^3*t^3 + 394*ep^2*mtt^3*mWW^3*t^3 + 1108*ep^3*mtt^3*mWW^3*t^3 + 860*ep^4*mtt^3*mWW^3*t^3 + 184*ep^5*mtt^3*mWW^3*t^3 - 6*mtt^2*mWW^4*t^3 - 34*ep*mtt^2*mWW^4*t^3 + 47*ep^2*mtt^2*mWW^4*t^3 + 272*ep^3*mtt^2*mWW^4*t^3 + 303*ep^4*mtt^2*mWW^4*t^3 + 106*ep^5*mtt^2*mWW^4*t^3 - 3*ep*mtt*mWW^5*t^3 - 27*ep^2*mtt*mWW^5*t^3 - 63*ep^3*mtt*mWW^5*t^3 - 57*ep^4*mtt*mWW^5*t^3 - 18*ep^5*mtt*mWW^5*t^3 + 324*mtt^5*s*t^3 + 1092*ep*mtt^5*s*t^3 - 3576*ep^2*mtt^5*s*t^3 - 12976*ep^3*mtt^5*s*t^3 - 1820*ep^4*mtt^5*s*t^3 + 11852*ep^5*mtt^5*s*t^3 - 708*mtt^4*mWW*s*t^3 - 4450*ep*mtt^4*mWW*s*t^3 + 1375*ep^2*mtt^4*mWW*s*t^3 + 55072*ep^3*mtt^4*mWW*s*t^3 + 121669*ep^4*mtt^4*mWW*s*t^3 + 80354*ep^5*mtt^4*mWW*s*t^3 - 644*mtt^3*mWW^2*s*t^3 - 3002*ep*mtt^3*mWW^2*s*t^3 + 4676*ep^2*mtt^3*mWW^2*s*t^3 + 50634*ep^3*mtt^3*mWW^2*s*t^3 + 96368*ep^4*mtt^3*mWW^2*s*t^3 + 56368*ep^5*mtt^3*mWW^2*s*t^3 - 36*mtt^2*mWW^3*s*t^3 - 18*ep*mtt^2*mWW^3*s*t^3 + 42*ep^2*mtt^2*mWW^3*s*t^3 + 2278*ep^3*mtt^2*mWW^3*s*t^3 + 5930*ep^4*mtt^2*mWW^3*s*t^3 + 3676*ep^5*mtt^2*mWW^3*s*t^3 + 8*mtt*mWW^4*s*t^3 + 38*ep*mtt*mWW^4*s*t^3 - 156*ep^2*mtt*mWW^4*s*t^3 - 634*ep^3*mtt*mWW^4*s*t^3 - 652*ep^4*mtt*mWW^4*s*t^3 - 204*ep^5*mtt*mWW^4*s*t^3 + 4*ep*mWW^5*s*t^3 + 39*ep^2*mWW^5*s*t^3 + 90*ep^3*mWW^5*s*t^3 + 73*ep^4*mWW^5*s*t^3 + 18*ep^5*mWW^5*s*t^3 - 84*mtt^4*s^2*t^3 - 288*ep*mtt^4*s^2*t^3 + 1051*ep^2*mtt^4*s^2*t^3 + 2950*ep^3*mtt^4*s^2*t^3 - 1663*ep^4*mtt^4*s^2*t^3 - 4798*ep^5*mtt^4*s^2*t^3 + 420*mtt^3*mWW*s^2*t^3 + 1934*ep*mtt^3*mWW*s^2*t^3 - 2622*ep^2*mtt^3*mWW*s^2*t^3 - 25282*ep^3*mtt^3*mWW*s^2*t^3 - 44502*ep^4*mtt^3*mWW*s^2*t^3 - 25516*ep^5*mtt^3*mWW*s^2*t^3 + 180*mtt^2*mWW^2*s^2*t^3 + 482*ep*mtt^2*mWW^2*s^2*t^3 - 2184*ep^2*mtt^2*mWW^2*s^2*t^3 - 12778*ep^3*mtt^2*mWW^2*s^2*t^3 - 21612*ep^4*mtt^2*mWW^2*s^2*t^3 - 12040*ep^5*mtt^2*mWW^2*s^2*t^3 - 4*mtt*mWW^3*s^2*t^3 - 46*ep*mtt*mWW^3*s^2*t^3 + 478*ep^2*mtt*mWW^3*s^2*t^3 + 1714*ep^3*mtt*mWW^3*s^2*t^3 + 1590*ep^4*mtt*mWW^3*s^2*t^3 + 396*ep^5*mtt*mWW^3*s^2*t^3 - 2*ep*mWW^4*s^2*t^3 - 51*ep^2*mWW^4*s^2*t^3 - 140*ep^3*mWW^4*s^2*t^3 - 117*ep^4*mWW^4*s^2*t^3 - 26*ep^5*mWW^4*s^2*t^3 - 12*mtt^3*s^3*t^3 - 50*ep*mtt^3*s^3*t^3 + 116*ep^2*mtt^3*s^3*t^3 + 702*ep^3*mtt^3*s^3*t^3 + 916*ep^4*mtt^3*s^3*t^3 + 368*ep^5*mtt^3*s^3*t^3 - 16*mtt^2*mWW*s^3*t^3 - 14*ep*mtt^2*mWW*s^3*t^3 + 200*ep^2*mtt^2*mWW*s^3*t^3 + 538*ep^3*mtt^2*mWW*s^3*t^3 + 500*ep^4*mtt^2*mWW*s^3*t^3 + 160*ep^5*mtt^2*mWW*s^3*t^3 - 4*mtt*mWW^2*s^3*t^3 + 2*ep*mtt*mWW^2*s^3*t^3 + 44*ep^2*mtt*mWW^2*s^3*t^3 + 50*ep^3*mtt*mWW^2*s^3*t^3 - 4*ep^4*mtt*mWW^2*s^3*t^3 - 16*ep^5*mtt*mWW^2*s^3*t^3 - 2*ep*mWW^3*s^3*t^3 - 8*ep^2*mWW^3*s^3*t^3 - 10*ep^3*mWW^3*s^3*t^3 - 4*ep^4*mWW^3*s^3*t^3 + 342*mtt^5*t^4 + 979*ep*mtt^5*t^4 - 3979*ep^2*mtt^5*t^4 - 11677*ep^3*mtt^5*t^4 + 4925*ep^4*mtt^5*t^4 + 18466*ep^5*mtt^5*t^4 - 658*mtt^4*mWW*t^4 - 4362*ep*mtt^4*mWW*t^4 + 534*ep^2*mtt^4*mWW*t^4 + 50830*ep^3*mtt^4*mWW*t^4 + 111376*ep^4*mtt^4*mWW*t^4 + 71264*ep^5*mtt^4*mWW*t^4 - 282*mtt^3*mWW^2*t^4 - 1074*ep*mtt^3*mWW^2*t^4 + 3650*ep^2*mtt^3*mWW^2*t^4 + 25990*ep^3*mtt^3*mWW^2*t^4 + 43412*ep^4*mtt^3*mWW^2*t^4 + 21864*ep^5*mtt^3*mWW^2*t^4 + 18*mtt^2*mWW^3*t^4 + 104*ep*mtt^2*mWW^3*t^4 - 856*ep^2*mtt^2*mWW^3*t^4 - 3016*ep^3*mtt^2*mWW^3*t^4 - 3078*ep^4*mtt^2*mWW^3*t^4 - 1004*ep^5*mtt^2*mWW^3*t^4 + 4*mtt*mWW^4*t^4 + 31*ep*mtt*mWW^4*t^4 + 57*ep^2*mtt*mWW^4*t^4 + 39*ep^3*mtt*mWW^4*t^4 - ep^4*mtt*mWW^4*t^4 - 10*ep^5*mtt*mWW^4*t^4 + 2*ep*mWW^5*t^4 + 18*ep^2*mWW^5*t^4 + 42*ep^3*mWW^5*t^4 + 38*ep^4*mWW^5*t^4 + 12*ep^5*mWW^5*t^4 - 300*mtt^4*s*t^4 - 692*ep*mtt^4*s*t^4 + 3519*ep^2*mtt^4*s*t^4 + 7206*ep^3*mtt^4*s*t^4 - 11255*ep^4*mtt^4*s*t^4 - 20310*ep^5*mtt^4*s*t^4 + 860*mtt^3*mWW*s*t^4 + 4922*ep*mtt^3*mWW*s*t^4 - 2244*ep^2*mtt^3*mWW*s*t^4 - 59994*ep^3*mtt^3*mWW*s*t^4 - 125144*ep^4*mtt^3*mWW*s*t^4 - 78656*ep^5*mtt^3*mWW*s*t^4 + 324*mtt^2*mWW^2*s*t^4 + 1134*ep*mtt^2*mWW^2*s*t^4 - 3830*ep^2*mtt^2*mWW^2*s*t^4 - 28178*ep^3*mtt^2*mWW^2*s*t^4 - 50590*ep^4*mtt^2*mWW^2*s*t^4 - 28492*ep^5*mtt^2*mWW^2*s*t^4 - 20*mtt*mWW^3*s*t^4 - 106*ep*mtt*mWW^3*s*t^4 + 852*ep^2*mtt*mWW^3*s*t^4 + 3194*ep^3*mtt*mWW^3*s*t^4 + 3328*ep^4*mtt*mWW^3*s*t^4 + 1072*ep^5*mtt*mWW^3*s*t^4 - 10*ep*mWW^4*s*t^4 - 121*ep^2*mWW^4*s*t^4 - 308*ep^3*mWW^4*s*t^4 - 275*ep^4*mWW^4*s*t^4 - 78*ep^5*mWW^4*s*t^4 - 12*mtt^3*s^2*t^4 - 142*ep*mtt^3*s^2*t^4 + 34*ep^2*mtt^3*s^2*t^4 + 2318*ep^3*mtt^3*s^2*t^4 + 5958*ep^4*mtt^3*s^2*t^4 + 4524*ep^5*mtt^3*s^2*t^4 - 128*mtt^2*mWW*s^2*t^4 - 526*ep*mtt^2*mWW*s^2*t^4 + 606*ep^2*mtt^2*mWW*s^2*t^4 + 7222*ep^3*mtt^2*mWW*s^2*t^4 + 14054*ep^4*mtt^2*mWW*s^2*t^4 + 8556*ep^5*mtt^2*mWW*s^2*t^4 - 20*mtt*mWW^2*s^2*t^4 + 6*ep*mtt*mWW^2*s^2*t^4 + 406*ep^2*mtt*mWW^2*s^2*t^4 + 1338*ep^3*mtt*mWW^2*s^2*t^4 + 1762*ep^4*mtt*mWW^2*s^2*t^4 + 804*ep^5*mtt*mWW^2*s^2*t^4 - 10*ep*mWW^3*s^2*t^4 - 54*ep^2*mWW^3*s^2*t^4 - 126*ep^3*mWW^3*s^2*t^4 - 142*ep^4*mWW^3*s^2*t^4 - 60*ep^5*mWW^3*s^2*t^4 - 246*mtt^4*t^5 - 465*ep*mtt^4*t^5 + 2962*ep^2*mtt^4*t^5 + 4889*ep^3*mtt^4*t^5 - 11996*ep^4*mtt^4*t^5 - 18744*ep^5*mtt^4*t^5 + 558*mtt^3*mWW*t^5 + 3470*ep*mtt^3*mWW*t^5 - 480*ep^2*mtt^3*mWW*t^5 - 40454*ep^3*mtt^3*mWW*t^5 - 88346*ep^4*mtt^3*mWW*t^5 - 56324*ep^5*mtt^3*mWW*t^5 + 150*mtt^2*mWW^2*t^5 + 416*ep*mtt^2*mWW^2*t^5 - 2528*ep^2*mtt^2*mWW^2*t^5 - 14760*ep^3*mtt^2*mWW^2*t^5 - 23746*ep^4*mtt^2*mWW^2*t^5 - 11780*ep^5*mtt^2*mWW^2*t^5 - 14*mtt*mWW^3*t^5 - 54*ep*mtt*mWW^3*t^5 + 568*ep^2*mtt*mWW^3*t^5 + 2126*ep^3*mtt*mWW^3*t^5 + 2402*ep^4*mtt*mWW^3*t^5 + 884*ep^5*mtt*mWW^3*t^5 - 7*ep*mWW^4*t^5 - 74*ep^2*mWW^4*t^5 - 185*ep^3*mWW^4*t^5 - 170*ep^4*mWW^4*t^5 - 52*ep^5*mWW^4*t^5 + 60*mtt^3*s*t^5 - 74*ep*mtt^3*s*t^5 - 834*ep^2*mtt^3*s*t^5 + 1834*ep^3*mtt^3*s*t^5 + 11370*ep^4*mtt^3*s*t^5 + 10996*ep^5*mtt^3*s*t^5 - 280*mtt^2*mWW*s*t^5 - 1486*ep*mtt^2*mWW*s*t^5 + 482*ep^2*mtt^2*mWW*s*t^5 + 18014*ep^3*mtt^2*mWW*s*t^5 + 38714*ep^4*mtt^2*mWW*s*t^5 + 24548*ep^5*mtt^2*mWW*s*t^5 - 36*mtt*mWW^2*s*t^5 + 10*ep*mtt*mWW^2*s*t^5 + 978*ep^2*mtt*mWW^2*s*t^5 + 3766*ep^3*mtt*mWW^2*s*t^5 + 5358*ep^4*mtt*mWW^2*s*t^5 + 2524*ep^5*mtt*mWW^2*s*t^5 - 18*ep*mWW^3*s*t^5 - 114*ep^2*mWW^3*s*t^5 - 318*ep^3*mWW^3*s*t^5 - 402*ep^4*mWW^3*s*t^5 - 180*ep^5*mWW^3*s*t^5 + 60*mtt^3*t^6 + 18*ep*mtt^3*t^6 - 752*ep^2*mtt^3*t^6 + 218*ep^3*mtt^3*t^6 + 6328*ep^4*mtt^3*t^6 + 6840*ep^5*mtt^3*t^6 - 168*mtt^2*mWW*t^6 - 974*ep*mtt^2*mWW*t^6 + 76*ep^2*mtt^2*mWW*t^6 + 11330*ep^3*mtt^2*mWW*t^6 + 25160*ep^4*mtt^2*mWW*t^6 + 16152*ep^5*mtt^2*mWW*t^6 - 20*mtt*mWW^2*t^6 + 6*ep*mtt*mWW^2*t^6 + 616*ep^2*mtt*mWW^2*t^6 + 2478*ep^3*mtt*mWW^2*t^6 + 3592*ep^4*mtt*mWW^2*t^6 + 1704*ep^5*mtt*mWW^2*t^6 - 10*ep*mWW^3*t^6 - 68*ep^2*mWW^3*t^6 - 202*ep^3*mWW^3*t^6 - 264*ep^4*mWW^3*t^6 - 120*ep^5*mWW^3*t^6)/(2*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*(mtt - t)^2*(mtt - s - t)*t^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(10*mtt^4*mWW^2*s^2 + 40*ep*mtt^4*mWW^2*s^2 + 50*ep^2*mtt^4*mWW^2*s^2 + 20*ep^3*mtt^4*mWW^2*s^2 + 8*mtt^3*mWW^3*s^2 + 72*ep*mtt^3*mWW^3*s^2 + 200*ep^2*mtt^3*mWW^3*s^2 + 216*ep^3*mtt^3*mWW^3*s^2 + 80*ep^4*mtt^3*mWW^3*s^2 - 2*mtt^2*mWW^4*s^2 - 16*ep*mtt^2*mWW^4*s^2 - 42*ep^2*mtt^2*mWW^4*s^2 - 44*ep^3*mtt^2*mWW^4*s^2 - 16*ep^4*mtt^2*mWW^4*s^2 - 10*mtt^3*mWW^2*s^3 - 40*ep*mtt^3*mWW^2*s^3 - 50*ep^2*mtt^3*mWW^2*s^3 - 20*ep^3*mtt^3*mWW^2*s^3 - 8*mtt^2*mWW^3*s^3 - 72*ep*mtt^2*mWW^3*s^3 - 200*ep^2*mtt^2*mWW^3*s^3 - 216*ep^3*mtt^2*mWW^3*s^3 - 80*ep^4*mtt^2*mWW^3*s^3 + 2*mtt*mWW^4*s^3 + 16*ep*mtt*mWW^4*s^3 + 42*ep^2*mtt*mWW^4*s^3 + 44*ep^3*mtt*mWW^4*s^3 + 16*ep^4*mtt*mWW^4*s^3 + 7*mtt^5*mWW*s*t + 101*ep*mtt^5*mWW*s*t + 535*ep^2*mtt^5*mWW*s*t + 1167*ep^3*mtt^5*mWW*s*t + 870*ep^4*mtt^5*mWW*s*t + 37*mtt^4*mWW^2*s*t + 335*ep*mtt^4*mWW^2*s*t + 1105*ep^2*mtt^4*mWW^2*s*t + 1521*ep^3*mtt^4*mWW^2*s*t + 714*ep^4*mtt^4*mWW^2*s*t + 5*mtt^3*mWW^3*s*t + 35*ep*mtt^3*mWW^3*s*t + 93*ep^2*mtt^3*mWW^3*s*t + 89*ep^3*mtt^3*mWW^3*s*t + 26*ep^4*mtt^3*mWW^3*s*t - mtt^2*mWW^4*s*t - 7*ep*mtt^2*mWW^4*s*t - 21*ep^2*mtt^2*mWW^4*s*t - 25*ep^3*mtt^2*mWW^4*s*t - 10*ep^4*mtt^2*mWW^4*s*t - 12*mtt^4*mWW*s^2*t - 81*ep*mtt^4*mWW*s^2*t - 450*ep^2*mtt^4*mWW*s^2*t - 1107*ep^3*mtt^4*mWW*s^2*t - 870*ep^4*mtt^4*mWW*s^2*t - 116*mtt^3*mWW^2*s^2*t - 859*ep*mtt^3*mWW^2*s^2*t - 2222*ep^2*mtt^3*mWW^2*s^2*t - 2433*ep^3*mtt^3*mWW^2*s^2*t - 954*ep^4*mtt^3*mWW^2*s^2*t - 4*mtt^2*mWW^3*s^2*t - 31*ep*mtt^2*mWW^3*s^2*t - 158*ep^2*mtt^2*mWW^3*s^2*t - 269*ep^3*mtt^2*mWW^3*s^2*t - 138*ep^4*mtt^2*mWW^3*s^2*t + 4*mtt*mWW^4*s^2*t + 27*ep*mtt*mWW^4*s^2*t + 78*ep^2*mtt*mWW^4*s^2*t + 97*ep^3*mtt*mWW^4*s^2*t + 42*ep^4*mtt*mWW^4*s^2*t + 5*mtt^3*mWW*s^3*t - 20*ep*mtt^3*mWW*s^3*t - 85*ep^2*mtt^3*mWW*s^3*t - 60*ep^3*mtt^3*mWW*s^3*t + 59*mtt^2*mWW^2*s^3*t + 444*ep*mtt^2*mWW^2*s^3*t + 1017*ep^2*mtt^2*mWW^2*s^3*t + 872*ep^3*mtt^2*mWW^2*s^3*t + 240*ep^4*mtt^2*mWW^2*s^3*t - 17*mtt*mWW^3*s^3*t - 148*ep*mtt*mWW^3*s^3*t - 335*ep^2*mtt*mWW^3*s^3*t - 252*ep^3*mtt*mWW^3*s^3*t - 48*ep^4*mtt*mWW^3*s^3*t + mWW^4*s^3*t + 12*ep*mWW^4*s^3*t + 27*ep^2*mWW^4*s^3*t + 16*ep^3*mWW^4*s^3*t - 24*mtt^6*t^2 - 166*ep*mtt^6*t^2 - 264*ep^2*mtt^6*t^2 + 174*ep^3*mtt^6*t^2 + 440*ep^4*mtt^6*t^2 + 55*mtt^5*mWW*t^2 + 547*ep*mtt^5*mWW*t^2 + 1807*ep^2*mtt^5*mWW*t^2 + 2433*ep^3*mtt^5*mWW*t^2 + 1118*ep^4*mtt^5*mWW*t^2 + 3*mtt^4*mWW^2*t^2 + 5*ep*mtt^4*mWW^2*t^2 - ep^2*mtt^4*mWW^2*t^2 - 17*ep^3*mtt^4*mWW^2*t^2 - 14*ep^4*mtt^4*mWW^2*t^2 - 3*mtt^3*mWW^3*t^2 - 27*ep*mtt^3*mWW^3*t^2 - 59*ep^2*mtt^3*mWW^3*t^2 - 49*ep^3*mtt^3*mWW^3*t^2 - 14*ep^4*mtt^3*mWW^3*t^2 + mtt^2*mWW^4*t^2 + 9*ep*mtt^2*mWW^4*t^2 + 21*ep^2*mtt^2*mWW^4*t^2 + 19*ep^3*mtt^2*mWW^4*t^2 + 6*ep^4*mtt^2*mWW^4*t^2 + 62*mtt^5*s*t^2 + 425*ep*mtt^5*s*t^2 + 684*ep^2*mtt^5*s*t^2 - 301*ep^3*mtt^5*s*t^2 - 910*ep^4*mtt^5*s*t^2 - 193*mtt^4*mWW*s*t^2 - 1959*ep*mtt^4*mWW*s*t^2 - 7065*ep^2*mtt^4*mWW*s*t^2 - 11089*ep^3*mtt^4*mWW*s*t^2 - 6366*ep^4*mtt^4*mWW*s*t^2 - 149*mtt^3*mWW^2*s*t^2 - 1237*ep*mtt^3*mWW^2*s*t^2 - 3865*ep^2*mtt^3*mWW^2*s*t^2 - 5083*ep^3*mtt^3*mWW^2*s*t^2 - 2306*ep^4*mtt^3*mWW^2*s*t^2 + 9*mtt^2*mWW^3*s*t^2 + 99*ep*mtt^2*mWW^3*s*t^2 + 209*ep^2*mtt^2*mWW^3*s*t^2 + 157*ep^3*mtt^2*mWW^3*s*t^2 + 38*ep^4*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 - 16*ep*mtt*mWW^4*s*t^2 - 27*ep^2*mtt*mWW^4*s*t^2 - 4*ep^3*mtt*mWW^4*s*t^2 + 8*ep^4*mtt*mWW^4*s*t^2 - 43*mtt^4*s^2*t^2 - 319*ep*mtt^4*s^2*t^2 - 555*ep^2*mtt^4*s^2*t^2 + 47*ep^3*mtt^4*s^2*t^2 + 470*ep^4*mtt^4*s^2*t^2 + 210*mtt^3*mWW*s^2*t^2 + 1722*ep*mtt^3*mWW*s^2*t^2 + 5230*ep^2*mtt^3*mWW*s^2*t^2 + 7178*ep^3*mtt^3*mWW*s^2*t^2 + 3748*ep^4*mtt^3*mWW*s^2*t^2 + 160*mtt^2*mWW^2*s^2*t^2 + 1162*ep*mtt^2*mWW^2*s^2*t^2 + 3048*ep^2*mtt^2*mWW^2*s^2*t^2 + 3370*ep^3*mtt^2*mWW^2*s^2*t^2 + 1324*ep^4*mtt^2*mWW^2*s^2*t^2 - 42*mtt*mWW^3*s^2*t^2 - 342*ep*mtt*mWW^3*s^2*t^2 - 790*ep^2*mtt*mWW^3*s^2*t^2 - 662*ep^3*mtt*mWW^3*s^2*t^2 - 172*ep^4*mtt*mWW^3*s^2*t^2 + 3*mWW^4*s^2*t^2 + 33*ep*mWW^4*s^2*t^2 + 75*ep^2*mWW^4*s^2*t^2 + 51*ep^3*mWW^4*s^2*t^2 + 6*ep^4*mWW^4*s^2*t^2 + 5*mtt^3*s^3*t^2 + 60*ep*mtt^3*s^3*t^2 + 135*ep^2*mtt^3*s^3*t^2 + 80*ep^3*mtt^3*s^3*t^2 - 61*mtt^2*mWW*s^3*t^2 - 452*ep*mtt^2*mWW*s^3*t^2 - 1027*ep^2*mtt^2*mWW*s^3*t^2 - 876*ep^3*mtt^2*mWW*s^3*t^2 - 240*ep^4*mtt^2*mWW*s^3*t^2 + 7*mtt*mWW^2*s^3*t^2 + 108*ep*mtt*mWW^2*s^3*t^2 + 285*ep^2*mtt*mWW^2*s^3*t^2 + 232*ep^3*mtt*mWW^2*s^3*t^2 + 48*ep^4*mtt*mWW^2*s^3*t^2 + mWW^3*s^3*t^2 - 4*ep*mWW^3*s^3*t^2 - 17*ep^2*mWW^3*s^3*t^2 - 12*ep^3*mWW^3*s^3*t^2 + 122*mtt^5*t^3 + 753*ep*mtt^5*t^3 + 816*ep^2*mtt^5*t^3 - 1813*ep^3*mtt^5*t^3 - 2718*ep^4*mtt^5*t^3 - 301*mtt^4*mWW*t^3 - 2866*ep*mtt^4*mWW*t^3 - 9063*ep^2*mtt^4*mWW*t^3 - 11722*ep^3*mtt^4*mWW*t^3 - 5224*ep^4*mtt^4*mWW*t^3 + 17*mtt^3*mWW^2*t^3 + 262*ep*mtt^3*mWW^2*t^3 + 719*ep^2*mtt^3*mWW^2*t^3 + 738*ep^3*mtt^3*mWW^2*t^3 + 264*ep^4*mtt^3*mWW^2*t^3 + 5*mtt^2*mWW^3*t^3 + 38*ep*mtt^2*mWW^3*t^3 + 71*ep^2*mtt^2*mWW^3*t^3 + 54*ep^3*mtt^2*mWW^3*t^3 + 16*ep^4*mtt^2*mWW^3*t^3 - 3*mtt*mWW^4*t^3 - 27*ep*mtt*mWW^4*t^3 - 63*ep^2*mtt*mWW^4*t^3 - 57*ep^3*mtt*mWW^4*t^3 - 18*ep^4*mtt*mWW^4*t^3 - 192*mtt^4*s*t^3 - 1116*ep*mtt^4*s*t^3 - 916*ep^2*mtt^4*s*t^3 + 3292*ep^3*mtt^4*s*t^3 + 4292*ep^4*mtt^4*s*t^3 + 656*mtt^3*mWW*s*t^3 + 6057*ep*mtt^3*mWW*s*t^3 + 19446*ep^2*mtt^3*mWW*s*t^3 + 26759*ep^3*mtt^3*mWW*s*t^3 + 13434*ep^4*mtt^3*mWW*s*t^3 + 80*mtt^2*mWW^2*s*t^3 + 441*ep*mtt^2*mWW^2*s*t^3 + 1630*ep^2*mtt^2*mWW^2*s*t^3 + 2647*ep^3*mtt^2*mWW^2*s*t^3 + 1378*ep^4*mtt^2*mWW^2*s*t^3 - 20*mtt*mWW^3*s*t^3 - 141*ep*mtt*mWW^3*s*t^3 - 330*ep^2*mtt*mWW^3*s*t^3 - 323*ep^3*mtt*mWW^3*s*t^3 - 114*ep^4*mtt*mWW^3*s*t^3 + 4*mWW^4*s*t^3 + 39*ep*mWW^4*s*t^3 + 90*ep^2*mWW^4*s*t^3 + 73*ep^3*mWW^4*s*t^3 + 18*ep^4*mWW^4*s*t^3 + 42*mtt^3*s^2*t^3 + 217*ep*mtt^3*s^2*t^3 - 152*ep^2*mtt^3*s^2*t^3 - 1633*ep^3*mtt^3*s^2*t^3 - 1594*ep^4*mtt^3*s^2*t^3 - 342*mtt^2*mWW*s^2*t^3 - 2733*ep*mtt^2*mWW*s^2*t^3 - 7548*ep^2*mtt^2*mWW*s^2*t^3 - 8907*ep^3*mtt^2*mWW*s^2*t^3 - 3894*ep^4*mtt^2*mWW*s^2*t^3 + 46*mtt*mWW^2*s^2*t^3 + 503*ep*mtt*mWW^2*s^2*t^3 + 1248*ep^2*mtt*mWW^2*s^2*t^3 + 1057*ep^3*mtt*mWW^2*s^2*t^3 + 266*ep^4*mtt*mWW^2*s^2*t^3 - 2*mWW^3*s^2*t^3 - 51*ep*mWW^3*s^2*t^3 - 140*ep^2*mWW^3*s^2*t^3 - 117*ep^3*mWW^3*s^2*t^3 - 26*ep^4*mWW^3*s^2*t^3 + 10*mtt^2*s^3*t^3 + 80*ep*mtt^2*s^3*t^3 + 210*ep^2*mtt^2*s^3*t^3 + 220*ep^3*mtt^2*s^3*t^3 + 80*ep^4*mtt^2*s^3*t^3 + 8*mtt*mWW*s^3*t^3 + 24*ep*mtt*mWW*s^3*t^3 + 8*ep^2*mtt*mWW*s^3*t^3 - 24*ep^3*mtt*mWW*s^3*t^3 - 16*ep^4*mtt*mWW*s^3*t^3 - 2*mWW^2*s^3*t^3 - 8*ep*mWW^2*s^3*t^3 - 10*ep^2*mWW^2*s^3*t^3 - 4*ep^3*mWW^2*s^3*t^3 - 197*mtt^4*t^4 - 955*ep*mtt^4*t^4 + 167*ep^2*mtt^4*t^4 + 5747*ep^3*mtt^4*t^4 + 6118*ep^4*mtt^4*t^4 + 547*mtt^3*mWW*t^4 + 4953*ep*mtt^3*mWW*t^4 + 15211*ep^2*mtt^3*mWW*t^4 + 19203*ep^3*mtt^3*mWW*t^4 + 8398*ep^4*mtt^3*mWW*t^4 - 69*mtt^2*mWW^2*t^4 - 767*ep*mtt^2*mWW^2*t^4 - 2057*ep^2*mtt^2*mWW^2*t^4 - 2113*ep^3*mtt^2*mWW^2*t^4 - 754*ep^4*mtt^2*mWW^2*t^4 + 5*mtt*mWW^3*t^4 + 63*ep*mtt*mWW^3*t^4 + 173*ep^2*mtt*mWW^3*t^4 + 165*ep^3*mtt*mWW^3*t^4 + 50*ep^4*mtt*mWW^3*t^4 + 2*mWW^4*t^4 + 18*ep*mWW^4*t^4 + 42*ep^2*mWW^4*t^4 + 38*ep^3*mWW^4*t^4 + 12*ep^4*mWW^4*t^4 + 142*mtt^3*s*t^4 + 405*ep*mtt^3*s*t^4 - 1824*ep^2*mtt^3*s*t^4 - 7529*ep^3*mtt^3*s*t^4 - 6594*ep^4*mtt^3*s*t^4 - 650*mtt^2*mWW*s*t^4 - 5499*ep*mtt^2*mWW*s*t^4 - 16568*ep^2*mtt^2*mWW*s*t^4 - 21249*ep^3*mtt^2*mWW*s*t^4 - 9818*ep^4*mtt^2*mWW*s*t^4 + 86*mtt*mWW^2*s*t^4 + 863*ep*mtt*mWW^2*s*t^4 + 2204*ep^2*mtt*mWW^2*s*t^4 + 2109*ep^3*mtt*mWW^2*s*t^4 + 682*ep^4*mtt*mWW^2*s*t^4 - 10*mWW^3*s*t^4 - 121*ep*mWW^3*s*t^4 - 308*ep^2*mWW^3*s*t^4 - 275*ep^3*mWW^3*s*t^4 - 78*ep^4*mWW^3*s*t^4 + 26*mtt^2*s^2*t^4 + 322*ep*mtt^2*s^2*t^4 + 1262*ep^2*mtt^2*s^2*t^4 + 2106*ep^3*mtt^2*s^2*t^4 + 1284*ep^4*mtt^2*s^2*t^4 + 64*mtt*mWW*s^2*t^4 + 388*ep*mtt*mWW*s^2*t^4 + 992*ep^2*mtt*mWW*s^2*t^4 + 1172*ep^3*mtt*mWW*s^2*t^4 + 504*ep^4*mtt*mWW*s^2*t^4 - 10*mWW^2*s^2*t^4 - 54*ep*mWW^2*s^2*t^4 - 126*ep^2*mWW^2*s^2*t^4 - 142*ep^3*mWW^2*s^2*t^4 - 60*ep^4*mWW^2*s^2*t^4 + 117*mtt^3*t^5 + 244*ep*mtt^3*t^5 - 1933*ep^2*mtt^3*t^5 - 6980*ep^3*mtt^3*t^5 - 5928*ep^4*mtt^3*t^5 - 393*mtt^2*mWW*t^5 - 3314*ep*mtt^2*mWW*t^5 - 9951*ep^2*mtt^2*mWW*t^5 - 12426*ep^3*mtt^2*mWW*t^5 - 5396*ep^4*mtt^2*mWW*t^5 + 59*mtt*mWW^2*t^5 + 568*ep*mtt*mWW^2*t^5 + 1541*ep^2*mtt*mWW^2*t^5 + 1656*ep^3*mtt*mWW^2*t^5 + 624*ep^4*mtt*mWW^2*t^5 - 7*mWW^3*t^5 - 74*ep*mWW^3*t^5 - 185*ep^2*mWW^3*t^5 - 170*ep^3*mWW^3*t^5 - 52*ep^4*mWW^3*t^5 - 2*mtt^2*s*t^5 + 366*ep*mtt^2*s*t^5 + 2266*ep^2*mtt^2*s*t^5 + 4758*ep^3*mtt^2*s*t^5 + 3292*ep^4*mtt^2*s*t^5 + 148*mtt*mWW*s*t^5 + 1044*ep*mtt*mWW*s*t^5 + 2980*ep^2*mtt*mWW*s*t^5 + 3708*ep^3*mtt*mWW*s*t^5 + 1624*ep^4*mtt*mWW*s*t^5 - 18*mWW^2*s*t^5 - 114*ep*mWW^2*s*t^5 - 318*ep^2*mWW^2*s*t^5 - 402*ep^3*mWW^2*s*t^5 - 180*ep^4*mWW^2*s*t^5 - 18*mtt^2*t^6 + 124*ep*mtt^2*t^6 + 1214*ep^2*mtt^2*t^6 + 2872*ep^3*mtt^2*t^6 + 2088*ep^4*mtt^2*t^6 + 92*mtt*mWW*t^6 + 680*ep*mtt*mWW*t^6 + 1996*ep^2*mtt*mWW*t^6 + 2512*ep^3*mtt*mWW*t^6 + 1104*ep^4*mtt*mWW*t^6 - 10*mWW^2*t^6 - 68*ep*mWW^2*t^6 - 202*ep^2*mWW^2*t^6 - 264*ep^3*mWW^2*t^6 - 120*ep^4*mWW^2*t^6))/(2*(1 + ep)^2*(1 + 4*ep)*(mtt - mWW)^4*(mtt - t)^2*(mtt - s - t)*t^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(2*mtt^7*mWW*s + 8*ep*mtt^7*mWW*s + 2*ep^2*mtt^7*mWW*s - 12*ep^3*mtt^7*mWW*s - 4*mtt^6*mWW^2*s - 14*ep*mtt^6*mWW^2*s + 22*ep^2*mtt^6*mWW^2*s + 92*ep^3*mtt^6*mWW^2*s + 48*ep^4*mtt^6*mWW^2*s - 36*ep^2*mtt^5*mWW^3*s - 120*ep^3*mtt^5*mWW^3*s - 96*ep^4*mtt^5*mWW^3*s + 4*mtt^4*mWW^4*s + 16*ep*mtt^4*mWW^4*s + 16*ep^2*mtt^4*mWW^4*s + 24*ep^3*mtt^4*mWW^4*s + 48*ep^4*mtt^4*mWW^4*s - 2*mtt^3*mWW^5*s - 16*ep*mtt^3*mWW^5*s - 22*ep^2*mtt^3*mWW^5*s + 4*ep^3*mtt^3*mWW^5*s + 6*ep*mtt^2*mWW^6*s + 18*ep^2*mtt^2*mWW^6*s + 12*ep^3*mtt^2*mWW^6*s - 8*mtt^6*mWW*s^2 - 38*ep*mtt^6*mWW*s^2 - 38*ep^2*mtt^6*mWW*s^2 - 24*ep^4*mtt^6*mWW*s^2 + 8*mtt^5*mWW^2*s^2 + 42*ep*mtt^5*mWW^2*s^2 - 6*ep^2*mtt^5*mWW^2*s^2 - 164*ep^3*mtt^5*mWW^2*s^2 - 96*ep^4*mtt^5*mWW^2*s^2 + 8*mtt^4*mWW^3*s^2 + 24*ep*mtt^4*mWW^3*s^2 + 60*ep^2*mtt^4*mWW^3*s^2 + 184*ep^3*mtt^4*mWW^3*s^2 + 192*ep^4*mtt^4*mWW^3*s^2 - 8*mtt^3*mWW^4*s^2 - 52*ep*mtt^3*mWW^4*s^2 - 88*ep^2*mtt^3*mWW^4*s^2 - 80*ep^3*mtt^3*mWW^4*s^2 - 96*ep^4*mtt^3*mWW^4*s^2 + 30*ep*mtt^2*mWW^5*s^2 + 90*ep^2*mtt^2*mWW^5*s^2 + 72*ep^3*mtt^2*mWW^5*s^2 + 24*ep^4*mtt^2*mWW^5*s^2 - 6*ep*mtt*mWW^6*s^2 - 18*ep^2*mtt*mWW^6*s^2 - 12*ep^3*mtt*mWW^6*s^2 + 12*mtt^5*mWW*s^3 + 72*ep*mtt^5*mWW*s^3 + 132*ep^2*mtt^5*mWW*s^3 + 120*ep^3*mtt^5*mWW*s^3 + 96*ep^4*mtt^5*mWW*s^3 - 36*ep*mtt^4*mWW^2*s^3 - 84*ep^2*mtt^4*mWW^2*s^3 - 12*ep^3*mtt^4*mWW^2*s^3 + 24*ep^4*mtt^4*mWW^2*s^3 - 14*mtt^3*mWW^3*s^3 - 62*ep*mtt^3*mWW^3*s^3 - 104*ep^2*mtt^3*mWW^3*s^3 - 156*ep^3*mtt^3*mWW^3*s^3 - 168*ep^4*mtt^3*mWW^3*s^3 + 52*ep*mtt^2*mWW^4*s^3 + 184*ep^2*mtt^2*mWW^4*s^3 + 220*ep^3*mtt^2*mWW^4*s^3 + 120*ep^4*mtt^2*mWW^4*s^3 + 2*mtt*mWW^5*s^3 - 14*ep*mtt*mWW^5*s^3 - 68*ep^2*mtt*mWW^5*s^3 - 76*ep^3*mtt*mWW^5*s^3 - 24*ep^4*mtt*mWW^5*s^3 - 8*mtt^4*mWW*s^4 - 68*ep*mtt^4*mWW*s^4 - 188*ep^2*mtt^4*mWW*s^4 - 240*ep^3*mtt^4*mWW*s^4 - 144*ep^4*mtt^4*mWW*s^4 - 8*mtt^3*mWW^2*s^4 - 4*ep*mtt^3*mWW^2*s^4 + 68*ep^2*mtt^3*mWW^2*s^4 + 100*ep^3*mtt^3*mWW^2*s^4 + 24*ep^4*mtt^3*mWW^2*s^4 + 4*mtt^2*mWW^3*s^4 + 52*ep*mtt^2*mWW^3*s^4 + 172*ep^2*mtt^2*mWW^3*s^4 + 240*ep^3*mtt^2*mWW^3*s^4 + 144*ep^4*mtt^2*mWW^3*s^4 + 4*mtt*mWW^4*s^4 - 16*ep*mtt*mWW^4*s^4 - 112*ep^2*mtt*mWW^4*s^4 - 164*ep^3*mtt*mWW^4*s^4 - 72*ep^4*mtt*mWW^4*s^4 + 2*mtt^3*mWW*s^5 + 32*ep*mtt^3*mWW*s^5 + 122*ep^2*mtt^3*mWW*s^5 + 180*ep^3*mtt^3*mWW*s^5 + 96*ep^4*mtt^3*mWW*s^5 + 4*mtt^2*mWW^2*s^5 + 18*ep*mtt^2*mWW^2*s^5 + 30*ep^2*mtt^2*mWW^2*s^5 + 32*ep^3*mtt^2*mWW^2*s^5 + 24*ep^4*mtt^2*mWW^2*s^5 + 2*mtt*mWW^3*s^5 - 14*ep*mtt*mWW^3*s^5 - 92*ep^2*mtt*mWW^3*s^5 - 148*ep^3*mtt*mWW^3*s^5 - 72*ep^4*mtt*mWW^3*s^5 - 6*ep*mtt^2*mWW*s^6 - 30*ep^2*mtt^2*mWW*s^6 - 48*ep^3*mtt^2*mWW*s^6 - 24*ep^4*mtt^2*mWW*s^6 - 6*ep*mtt*mWW^2*s^6 - 30*ep^2*mtt*mWW^2*s^6 - 48*ep^3*mtt*mWW^2*s^6 - 24*ep^4*mtt*mWW^2*s^6 + 6*mtt^7*mWW*t + 52*ep*mtt^7*mWW*t + 202*ep^2*mtt^7*mWW*t + 364*ep^3*mtt^7*mWW*t + 240*ep^4*mtt^7*mWW*t - 16*mtt^6*mWW^2*t - 122*ep*mtt^6*mWW^2*t - 410*ep^2*mtt^6*mWW^2*t - 676*ep^3*mtt^6*mWW^2*t - 432*ep^4*mtt^6*mWW^2*t + 12*mtt^5*mWW^3*t + 96*ep*mtt^5*mWW^3*t + 264*ep^2*mtt^5*mWW^3*t + 312*ep^3*mtt^5*mWW^3*t + 144*ep^4*mtt^5*mWW^3*t - 28*ep*mtt^4*mWW^4*t - 88*ep^2*mtt^4*mWW^4*t - 40*ep^3*mtt^4*mWW^4*t + 48*ep^4*mtt^4*mWW^4*t - 2*mtt^3*mWW^5*t - 4*ep*mtt^3*mWW^5*t + 14*ep^2*mtt^3*mWW^5*t + 28*ep^3*mtt^3*mWW^5*t + 6*ep*mtt^2*mWW^6*t + 18*ep^2*mtt^2*mWW^6*t + 12*ep^3*mtt^2*mWW^6*t - 2*mtt^7*s*t - 20*ep*mtt^7*s*t - 46*ep^2*mtt^7*s*t - 28*ep^3*mtt^7*s*t - 20*mtt^6*mWW*s*t - 116*ep*mtt^6*mWW*s*t - 452*ep^2*mtt^6*mWW*s*t - 976*ep^3*mtt^6*mWW*s*t - 776*ep^4*mtt^6*mWW*s*t + 54*mtt^5*mWW^2*s*t + 318*ep*mtt^5*mWW^2*s*t + 840*ep^2*mtt^5*mWW^2*s*t + 1260*ep^3*mtt^5*mWW^2*s*t + 912*ep^4*mtt^5*mWW^2*s*t - 34*mtt^4*mWW^3*s*t - 280*ep*mtt^4*mWW^3*s*t - 578*ep^2*mtt^4*mWW^3*s*t - 188*ep^3*mtt^4*mWW^3*s*t + 192*ep^4*mtt^4*mWW^3*s*t - 4*mtt^3*mWW^4*s*t + 92*ep*mtt^3*mWW^4*s*t + 284*ep^2*mtt^3*mWW^4*s*t + 16*ep^3*mtt^3*mWW^4*s*t - 352*ep^4*mtt^3*mWW^4*s*t + 6*mtt^2*mWW^5*s*t + 24*ep*mtt^2*mWW^5*s*t + 18*ep^2*mtt^2*mWW^5*s*t - 36*ep^3*mtt^2*mWW^5*s*t + 24*ep^4*mtt^2*mWW^5*s*t - 18*ep*mtt*mWW^6*s*t - 66*ep^2*mtt*mWW^6*s*t - 48*ep^3*mtt*mWW^6*s*t + 8*mtt^6*s^2*t + 95*ep*mtt^6*s^2*t + 247*ep^2*mtt^6*s^2*t + 190*ep^3*mtt^6*s^2*t + 24*ep^4*mtt^6*s^2*t + 24*mtt^5*mWW*s^2*t + 9*ep*mtt^5*mWW*s^2*t + 81*ep^2*mtt^5*mWW*s^2*t + 754*ep^3*mtt^5*mWW*s^2*t + 968*ep^4*mtt^5*mWW*s^2*t - 32*mtt^4*mWW^2*s^2*t - 166*ep*mtt^4*mWW^2*s^2*t - 410*ep^2*mtt^4*mWW^2*s^2*t - 608*ep^3*mtt^4*mWW^2*s^2*t - 608*ep^4*mtt^4*mWW^2*s^2*t - 16*mtt^3*mWW^3*s^2*t + 154*ep*mtt^3*mWW^3*s^2*t + 510*ep^2*mtt^3*mWW^3*s^2*t - 76*ep^3*mtt^3*mWW^3*s^2*t - 656*ep^4*mtt^3*mWW^3*s^2*t + 12*mtt^2*mWW^4*s^2*t - 77*ep*mtt^2*mWW^4*s^2*t - 265*ep^2*mtt^2*mWW^4*s^2*t - 26*ep^3*mtt^2*mWW^4*s^2*t + 392*ep^4*mtt^2*mWW^4*s^2*t + 4*mtt*mWW^5*s^2*t - 3*ep*mtt*mWW^5*s^2*t - 115*ep^2*mtt*mWW^5*s^2*t - 150*ep^3*mtt*mWW^5*s^2*t - 72*ep^4*mtt*mWW^5*s^2*t + 12*ep^2*mWW^6*s^2*t + 12*ep^3*mWW^6*s^2*t - 12*mtt^5*s^3*t - 180*ep*mtt^5*s^3*t - 528*ep^2*mtt^5*s^3*t - 480*ep^3*mtt^5*s^3*t - 96*ep^4*mtt^5*s^3*t - 12*mtt^4*mWW*s^3*t + 143*ep*mtt^4*mWW*s^3*t + 419*ep^2*mtt^4*mWW*s^3*t - 94*ep^3*mtt^4*mWW*s^3*t - 672*ep^4*mtt^4*mWW*s^3*t - 48*mtt^3*mWW^2*s^3*t - 170*ep*mtt^3*mWW^2*s^3*t - 62*ep^2*mtt^3*mWW^2*s^3*t + 148*ep^3*mtt^3*mWW^2*s^3*t + 168*ep^4*mtt^3*mWW^2*s^3*t + 56*mtt^2*mWW^3*s^3*t + 44*ep*mtt^2*mWW^3*s^3*t - 224*ep^2*mtt^2*mWW^3*s^3*t + 60*ep^3*mtt^2*mWW^3*s^3*t + 544*ep^4*mtt^2*mWW^3*s^3*t + 56*ep*mtt*mWW^4*s^3*t + 44*ep^2*mtt*mWW^4*s^3*t - 144*ep^3*mtt*mWW^4*s^3*t - 232*ep^4*mtt*mWW^4*s^3*t - 13*ep*mWW^5*s^3*t - 9*ep^2*mWW^5*s^3*t - 2*ep^3*mWW^5*s^3*t + 8*mtt^4*s^4*t + 170*ep*mtt^4*s^4*t + 562*ep^2*mtt^4*s^4*t + 580*ep^3*mtt^4*s^4*t + 144*ep^4*mtt^4*s^4*t + 2*mtt^3*mWW*s^4*t - 103*ep*mtt^3*mWW*s^4*t - 253*ep^2*mtt^3*mWW*s^4*t + 58*ep^3*mtt^3*mWW*s^4*t + 368*ep^4*mtt^3*mWW*s^4*t + 56*mtt^2*mWW^2*s^4*t + 167*ep*mtt^2*mWW^2*s^4*t + 11*ep^2*mtt^2*mWW^2*s^4*t - 162*ep^3*mtt^2*mWW^2*s^4*t - 18*mtt*mWW^3*s^4*t + 17*ep*mtt*mWW^3*s^4*t + 127*ep^2*mtt*mWW^3*s^4*t - 22*ep^3*mtt*mWW^3*s^4*t - 224*ep^4*mtt*mWW^3*s^4*t - 35*ep*mWW^4*s^4*t - 87*ep^2*mWW^4*s^4*t - 70*ep^3*mWW^4*s^4*t - 2*mtt^3*s^5*t - 80*ep*mtt^3*s^5*t - 298*ep^2*mtt^3*s^5*t - 340*ep^3*mtt^3*s^5*t - 96*ep^4*mtt^3*s^5*t + 9*ep*mtt^2*mWW*s^5*t - 27*ep^2*mtt^2*mWW*s^5*t - 154*ep^3*mtt^2*mWW*s^5*t - 152*ep^4*mtt^2*mWW*s^5*t - 14*mtt*mWW^2*s^5*t - 18*ep*mtt*mWW^2*s^5*t + 64*ep^2*mtt*mWW^2*s^5*t + 68*ep^3*mtt*mWW^2*s^5*t - 40*ep^4*mtt*mWW^2*s^5*t - 31*ep*mWW^3*s^5*t - 99*ep^2*mWW^3*s^5*t - 86*ep^3*mWW^3*s^5*t + 15*ep*mtt^2*s^6*t + 63*ep^2*mtt^2*s^6*t + 78*ep^3*mtt^2*s^6*t + 24*ep^4*mtt^2*s^6*t + 6*ep*mtt*mWW*s^6*t + 30*ep^2*mtt*mWW*s^6*t + 48*ep^3*mtt*mWW*s^6*t + 24*ep^4*mtt*mWW*s^6*t - 9*ep*mWW^2*s^6*t - 33*ep^2*mWW^2*s^6*t - 30*ep^3*mWW^2*s^6*t - 6*mtt^7*t^2 - 64*ep*mtt^7*t^2 - 246*ep^2*mtt^7*t^2 - 404*ep^3*mtt^7*t^2 - 240*ep^4*mtt^7*t^2 - 12*mtt^6*mWW*t^2 - 94*ep*mtt^6*mWW*t^2 - 494*ep^2*mtt^6*mWW*t^2 - 1104*ep^3*mtt^6*mWW*t^2 - 816*ep^4*mtt^6*mWW*t^2 + 74*mtt^5*mWW^2*t^2 + 536*ep*mtt^5*mWW^2*t^2 + 1910*ep^2*mtt^5*mWW^2*t^2 + 3312*ep^3*mtt^5*mWW^2*t^2 + 2160*ep^4*mtt^5*mWW^2*t^2 - 82*mtt^4*mWW^3*t^2 - 588*ep*mtt^4*mWW^3*t^2 - 1594*ep^2*mtt^4*mWW^3*t^2 - 1924*ep^3*mtt^4*mWW^3*t^2 - 912*ep^4*mtt^4*mWW^3*t^2 + 20*mtt^3*mWW^4*t^2 + 252*ep*mtt^3*mWW^4*t^2 + 616*ep^2*mtt^3*mWW^4*t^2 + 312*ep^3*mtt^3*mWW^4*t^2 - 192*ep^4*mtt^3*mWW^4*t^2 + 6*mtt^2*mWW^5*t^2 - 30*ep*mtt^2*mWW^5*t^2 - 144*ep^2*mtt^2*mWW^5*t^2 - 156*ep^3*mtt^2*mWW^5*t^2 - 12*ep*mtt*mWW^6*t^2 - 48*ep^2*mtt*mWW^6*t^2 - 36*ep^3*mtt*mWW^6*t^2 + 24*mtt^6*s*t^2 + 292*ep*mtt^6*s*t^2 + 1024*ep^2*mtt^6*s*t^2 + 1424*ep^3*mtt^6*s*t^2 + 728*ep^4*mtt^6*s*t^2 + 10*mtt^5*mWW*s*t^2 - 150*ep*mtt^5*mWW*s*t^2 + 148*ep^2*mtt^5*mWW*s*t^2 + 2040*ep^3*mtt^5*mWW*s*t^2 + 2248*ep^4*mtt^5*mWW*s*t^2 - 136*mtt^4*mWW^2*s*t^2 - 760*ep*mtt^4*mWW^2*s*t^2 - 2812*ep^2*mtt^4*mWW^2*s*t^2 - 5548*ep^3*mtt^4*mWW^2*s*t^2 - 4184*ep^4*mtt^4*mWW^2*s*t^2 + 142*mtt^3*mWW^3*s*t^2 + 1178*ep*mtt^3*mWW^3*s*t^2 + 3048*ep^2*mtt^3*mWW^3*s*t^2 + 2692*ep^3*mtt^3*mWW^3*s*t^2 + 632*ep^4*mtt^3*mWW^3*s*t^2 - 36*mtt^2*mWW^4*s*t^2 - 650*ep*mtt^2*mWW^4*s*t^2 - 1694*ep^2*mtt^2*mWW^4*s*t^2 - 848*ep^3*mtt^2*mWW^4*s*t^2 + 624*ep^4*mtt^2*mWW^4*s*t^2 - 4*mtt*mWW^5*s*t^2 + 84*ep*mtt*mWW^5*s*t^2 + 244*ep^2*mtt*mWW^5*s*t^2 + 204*ep^3*mtt*mWW^5*s*t^2 - 48*ep^4*mtt*mWW^5*s*t^2 + 6*ep*mWW^6*s*t^2 + 42*ep^2*mWW^6*s*t^2 + 36*ep^3*mWW^6*s*t^2 - 32*mtt^5*s^2*t^2 - 558*ep*mtt^5*s^2*t^2 - 1934*ep^2*mtt^5*s^2*t^2 - 2280*ep^3*mtt^5*s^2*t^2 - 872*ep^4*mtt^5*s^2*t^2 + 757*ep*mtt^4*mWW*s^2*t^2 + 1917*ep^2*mtt^4*mWW*s^2*t^2 - 198*ep^3*mtt^4*mWW*s^2*t^2 - 2224*ep^4*mtt^4*mWW*s^2*t^2 + 28*mtt^3*mWW^2*s^2*t^2 + 12*ep*mtt^3*mWW^2*s^2*t^2 + 816*ep^2*mtt^3*mWW^2*s^2*t^2 + 2776*ep^3*mtt^3*mWW^2*s^2*t^2 + 2680*ep^4*mtt^3*mWW^2*s^2*t^2 - 8*mtt^2*mWW^3*s^2*t^2 - 764*ep*mtt^2*mWW^3*s^2*t^2 - 2608*ep^2*mtt^2*mWW^3*s^2*t^2 - 1836*ep^3*mtt^2*mWW^3*s^2*t^2 + 464*ep^4*mtt^2*mWW^3*s^2*t^2 + 4*mtt*mWW^4*s^2*t^2 + 514*ep*mtt*mWW^4*s^2*t^2 + 1602*ep^2*mtt*mWW^4*s^2*t^2 + 1168*ep^3*mtt*mWW^4*s^2*t^2 - 288*ep^4*mtt*mWW^4*s^2*t^2 - 45*ep*mWW^5*s^2*t^2 - 93*ep^2*mWW^5*s^2*t^2 - 78*ep^3*mWW^5*s^2*t^2 + 12*mtt^4*s^3*t^2 + 562*ep*mtt^4*s^3*t^2 + 2118*ep^2*mtt^4*s^3*t^2 + 2336*ep^3*mtt^4*s^3*t^2 + 648*ep^4*mtt^4*s^3*t^2 + 30*mtt^3*mWW*s^3*t^2 - 626*ep*mtt^3*mWW*s^3*t^2 - 2164*ep^2*mtt^3*mWW*s^3*t^2 - 1128*ep^3*mtt^3*mWW*s^3*t^2 + 1080*ep^4*mtt^3*mWW*s^3*t^2 + 68*mtt^2*mWW^2*s^3*t^2 + 236*ep*mtt^2*mWW^2*s^3*t^2 - 256*ep^2*mtt^2*mWW^2*s^3*t^2 - 1024*ep^3*mtt^2*mWW^2*s^3*t^2 - 728*ep^4*mtt^2*mWW^2*s^3*t^2 - 34*mtt*mWW^3*s^3*t^2 + 400*ep*mtt*mWW^3*s^3*t^2 + 1734*ep^2*mtt*mWW^3*s^3*t^2 + 1420*ep^3*mtt*mWW^3*s^3*t^2 - 280*ep^4*mtt*mWW^3*s^3*t^2 - 4*mWW^4*s^3*t^2 - 176*ep*mWW^4*s^3*t^2 - 532*ep^2*mWW^4*s^3*t^2 - 452*ep^3*mWW^4*s^3*t^2 + 6*mtt^3*s^4*t^2 - 298*ep*mtt^3*s^4*t^2 - 1300*ep^2*mtt^3*s^4*t^2 - 1508*ep^3*mtt^3*s^4*t^2 - 392*ep^4*mtt^3*s^4*t^2 - 40*mtt^2*mWW*s^4*t^2 + 51*ep*mtt^2*mWW*s^4*t^2 + 455*ep^2*mtt^2*mWW*s^4*t^2 + 210*ep^3*mtt^2*mWW*s^4*t^2 - 400*ep^4*mtt^2*mWW*s^4*t^2 - 34*mtt*mWW^2*s^4*t^2 + 20*ep*mtt*mWW^2*s^4*t^2 + 518*ep^2*mtt*mWW^2*s^4*t^2 + 648*ep^3*mtt*mWW^2*s^4*t^2 + 72*ep^4*mtt*mWW^2*s^4*t^2 - 4*mWW^3*s^4*t^2 - 169*ep*mWW^3*s^4*t^2 - 573*ep^2*mWW^3*s^4*t^2 - 502*ep^3*mWW^3*s^4*t^2 - 4*mtt^2*s^5*t^2 + 66*ep*mtt^2*s^5*t^2 + 338*ep^2*mtt^2*s^5*t^2 + 432*ep^3*mtt^2*s^5*t^2 + 128*ep^4*mtt^2*s^5*t^2 + 12*mtt*mWW*s^5*t^2 + 62*ep*mtt*mWW*s^5*t^2 + 138*ep^2*mtt*mWW*s^5*t^2 + 180*ep^3*mtt*mWW*s^5*t^2 + 112*ep^4*mtt*mWW*s^5*t^2 - 44*ep*mWW^2*s^5*t^2 - 176*ep^2*mWW^2*s^5*t^2 - 164*ep^3*mWW^2*s^5*t^2 + 28*mtt^6*t^3 + 321*ep*mtt^6*t^3 + 1289*ep^2*mtt^6*t^3 + 2130*ep^3*mtt^6*t^3 + 1248*ep^4*mtt^6*t^3 - 34*mtt^5*mWW*t^3 - 363*ep*mtt^5*mWW*t^3 - 853*ep^2*mtt^5*mWW*t^3 - 394*ep^3*mtt^5*mWW*t^3 + 288*ep^4*mtt^5*mWW*t^3 - 92*mtt^4*mWW^2*t^3 - 618*ep*mtt^4*mWW^2*t^3 - 2726*ep^2*mtt^4*mWW^2*t^3 - 5624*ep^3*mtt^4*mWW^2*t^3 - 4032*ep^4*mtt^4*mWW^2*t^3 + 168*mtt^3*mWW^3*t^3 + 1138*ep*mtt^3*mWW^3*t^3 + 3242*ep^2*mtt^3*mWW^3*t^3 + 4260*ep^3*mtt^3*mWW^3*t^3 + 2208*ep^4*mtt^3*mWW^3*t^3 - 64*mtt^2*mWW^4*t^3 - 569*ep*mtt^2*mWW^4*t^3 - 1309*ep^2*mtt^2*mWW^4*t^3 - 698*ep^3*mtt^2*mWW^4*t^3 + 288*ep^4*mtt^2*mWW^4*t^3 - 6*mtt*mWW^5*t^3 + 85*ep*mtt*mWW^5*t^3 + 327*ep^2*mtt*mWW^5*t^3 + 302*ep^3*mtt*mWW^5*t^3 + 6*ep*mWW^6*t^3 + 30*ep^2*mWW^6*t^3 + 24*ep^3*mWW^6*t^3 - 64*mtt^5*s*t^3 - 942*ep*mtt^5*s*t^3 - 3790*ep^2*mtt^5*s*t^3 - 5760*ep^3*mtt^5*s*t^3 - 3064*ep^4*mtt^5*s*t^3 + 98*mtt^4*mWW*s*t^3 + 1517*ep*mtt^4*mWW*s*t^3 + 4167*ep^2*mtt^4*mWW*s*t^3 + 2586*ep^3*mtt^4*mWW*s*t^3 - 880*ep^4*mtt^4*mWW*s*t^3 + 80*mtt^3*mWW^2*s*t^3 + 90*ep*mtt^3*mWW^2*s*t^3 + 1826*ep^2*mtt^3*mWW^2*s*t^3 + 6652*ep^3*mtt^3*mWW^2*s*t^3 + 6136*ep^4*mtt^3*mWW^2*s*t^3 - 188*mtt^2*mWW^3*s*t^3 - 1504*ep*mtt^2*mWW^3*s*t^3 - 4428*ep^2*mtt^2*mWW^3*s*t^3 - 4932*ep^3*mtt^2*mWW^3*s*t^3 - 1872*ep^4*mtt^2*mWW^3*s*t^3 + 72*mtt*mWW^4*s*t^3 + 922*ep*mtt*mWW^4*s*t^3 + 2506*ep^2*mtt*mWW^4*s*t^3 + 1704*ep^3*mtt*mWW^4*s*t^3 - 320*ep^4*mtt*mWW^4*s*t^3 + 2*mWW^5*s*t^3 - 83*ep*mWW^5*s*t^3 - 281*ep^2*mWW^5*s*t^3 - 250*ep^3*mWW^5*s*t^3 + 24*mtt^4*s^2*t^3 + 1020*ep*mtt^4*s^2*t^3 + 4428*ep^2*mtt^4*s^2*t^3 + 6072*ep^3*mtt^4*s^2*t^3 + 2640*ep^4*mtt^4*s^2*t^3 - 20*mtt^3*mWW*s^2*t^3 - 1690*ep*mtt^3*mWW*s^2*t^3 - 5710*ep^2*mtt^3*mWW*s^2*t^3 - 4296*ep^3*mtt^3*mWW*s^2*t^3 + 832*ep^4*mtt^3*mWW*s^2*t^3 + 2*mtt^2*mWW^2*s^2*t^3 + 450*ep*mtt^2*mWW^2*s^2*t^3 + 280*ep^2*mtt^2*mWW^2*s^2*t^3 - 2388*ep^3*mtt^2*mWW^2*s^2*t^3 - 3072*ep^4*mtt^2*mWW^2*s^2*t^3 + 48*mtt*mWW^3*s^2*t^3 + 844*ep*mtt*mWW^3*s^2*t^3 + 2860*ep^2*mtt*mWW^3*s^2*t^3 + 2492*ep^3*mtt*mWW^3*s^2*t^3 + 80*ep^4*mtt*mWW^3*s^2*t^3 - 22*mWW^4*s^2*t^3 - 408*ep*mWW^4*s^2*t^3 - 1258*ep^2*mWW^4*s^2*t^3 - 1048*ep^3*mWW^4*s^2*t^3 + 32*mtt^3*s^3*t^3 - 498*ep*mtt^3*s^3*t^3 - 2642*ep^2*mtt^3*s^3*t^3 - 3384*ep^3*mtt^3*s^3*t^3 - 1080*ep^4*mtt^3*s^3*t^3 - 92*mtt^2*mWW*s^3*t^3 + 380*ep*mtt^2*mWW*s^3*t^3 + 2280*ep^2*mtt^2*mWW*s^3*t^3 + 1976*ep^3*mtt^2*mWW*s^3*t^3 - 464*ep^4*mtt^2*mWW*s^3*t^3 - 16*mtt*mWW^2*s^3*t^3 - 52*ep*mtt*mWW^2*s^3*t^3 + 340*ep^2*mtt*mWW^2*s^3*t^3 + 884*ep^3*mtt*mWW^2*s^3*t^3 + 584*ep^4*mtt*mWW^2*s^3*t^3 - 20*mWW^3*s^3*t^3 - 358*ep*mWW^3*s^3*t^3 - 1178*ep^2*mWW^3*s^3*t^3 - 1012*ep^3*mWW^3*s^3*t^3 - 20*mtt^2*s^4*t^3 + 99*ep*mtt^2*s^4*t^3 + 715*ep^2*mtt^2*s^4*t^3 + 942*ep^3*mtt^2*s^4*t^3 + 256*ep^4*mtt^2*s^4*t^3 + 48*mtt*mWW*s^4*t^3 + 156*ep*mtt*mWW*s^4*t^3 + 116*ep^2*mtt*mWW*s^4*t^3 + 128*ep^3*mtt*mWW*s^4*t^3 + 224*ep^4*mtt*mWW*s^4*t^3 + 4*mWW^2*s^4*t^3 - 39*ep*mWW^2*s^4*t^3 - 231*ep^2*mWW^2*s^4*t^3 - 238*ep^3*mWW^2*s^4*t^3 - 52*mtt^5*t^4 - 644*ep*mtt^5*t^4 - 2696*ep^2*mtt^5*t^4 - 4480*ep^3*mtt^5*t^4 - 2592*ep^4*mtt^5*t^4 + 126*mtt^4*mWW*t^4 + 1287*ep*mtt^4*mWW*t^4 + 4157*ep^2*mtt^4*mWW*t^4 + 5218*ep^3*mtt^4*mWW*t^4 + 2208*ep^4*mtt^4*mWW*t^4 - 24*mtt^3*mWW^2*t^4 - 280*ep*mtt^3*mWW^2*t^4 + 364*ep^2*mtt^3*mWW^2*t^4 + 3156*ep^3*mtt^3*mWW^2*t^4 + 3168*ep^4*mtt^3*mWW^2*t^4 - 120*mtt^2*mWW^3*t^4 - 776*ep*mtt^2*mWW^3*t^4 - 2612*ep^2*mtt^2*mWW^3*t^4 - 4220*ep^3*mtt^2*mWW^3*t^4 - 2592*ep^4*mtt^2*mWW^3*t^4 + 68*mtt*mWW^4*t^4 + 464*ep*mtt*mWW^4*t^4 + 984*ep^2*mtt*mWW^4*t^4 + 500*ep^3*mtt*mWW^4*t^4 - 192*ep^4*mtt*mWW^4*t^4 + 2*mWW^5*t^4 - 51*ep*mWW^5*t^4 - 197*ep^2*mWW^5*t^4 - 174*ep^3*mWW^5*t^4 + 68*mtt^4*s*t^4 + 1274*ep*mtt^4*s*t^4 + 5686*ep^2*mtt^4*s*t^4 + 9016*ep^3*mtt^4*s*t^4 + 4824*ep^4*mtt^4*s*t^4 - 186*mtt^3*mWW*s*t^4 - 2594*ep*mtt^3*mWW*s*t^4 - 8748*ep^2*mtt^3*mWW*s*t^4 - 9856*ep^3*mtt^3*mWW*s*t^4 - 3048*ep^4*mtt^3*mWW*s*t^4 + 90*mtt^2*mWW^2*s*t^4 + 1240*ep*mtt^2*mWW^2*s*t^4 + 2342*ep^2*mtt^2*mWW^2*s*t^4 - 1064*ep^3*mtt^2*mWW^2*s*t^4 - 3280*ep^4*mtt^2*mWW^2*s*t^4 + 70*mtt*mWW^3*s*t^4 + 466*ep*mtt*mWW^3*s*t^4 + 1736*ep^2*mtt*mWW^3*s*t^4 + 2644*ep^3*mtt*mWW^3*s*t^4 + 1456*ep^4*mtt*mWW^3*s*t^4 - 42*mWW^4*s*t^4 - 386*ep*mWW^4*s*t^4 - 1016*ep^2*mWW^4*s*t^4 - 740*ep^3*mWW^4*s*t^4 + 48*ep^4*mWW^4*s*t^4 + 16*mtt^3*s^2*t^4 - 746*ep*mtt^3*s^2*t^4 - 4042*ep^2*mtt^3*s^2*t^4 - 6064*ep^3*mtt^3*s^2*t^4 - 2760*ep^4*mtt^3*s^2*t^4 + 10*mtt^2*mWW*s^2*t^4 + 1384*ep*mtt^2*mWW*s^2*t^4 + 5646*ep^2*mtt^2*mWW*s^2*t^4 + 6136*ep^3*mtt^2*mWW*s^2*t^4 + 1224*ep^4*mtt^2*mWW*s^2*t^4 - 48*mtt*mWW^2*s^2*t^4 - 708*ep*mtt*mWW^2*s^2*t^4 - 1648*ep^2*mtt*mWW^2*s^2*t^4 - 392*ep^3*mtt*mWW^2*s^2*t^4 + 1056*ep^4*mtt*mWW^2*s^2*t^4 - 18*mWW^3*s^2*t^4 - 170*ep*mWW^3*s^2*t^4 - 556*ep^2*mWW^3*s^2*t^4 - 480*ep^3*mWW^3*s^2*t^4 - 32*mtt^2*s^3*t^4 + 116*ep*mtt^2*s^3*t^4 + 1052*ep^2*mtt^2*s^3*t^4 + 1528*ep^3*mtt^2*s^3*t^4 + 528*ep^4*mtt^2*s^3*t^4 + 48*mtt*mWW*s^3*t^4 - 42*ep*mtt*mWW*s^3*t^4 - 774*ep^2*mtt*mWW*s^3*t^4 - 924*ep^3*mtt*mWW*s^3*t^4 - 48*ep^4*mtt*mWW*s^3*t^4 + 24*mWW^2*s^3*t^4 + 166*ep*mWW^2*s^3*t^4 + 322*ep^2*mWW^2*s^3*t^4 + 196*ep^3*mWW^2*s^3*t^4 + 48*mtt^4*t^5 + 646*ep*mtt^4*t^5 + 2814*ep^2*mtt^4*t^5 + 4700*ep^3*mtt^4*t^5 + 2688*ep^4*mtt^4*t^5 - 140*mtt^3*mWW*t^5 - 1499*ep*mtt^3*mWW*t^5 - 5399*ep^2*mtt^3*mWW*t^5 - 7686*ep^3*mtt^3*mWW*t^5 - 3792*ep^4*mtt^3*mWW*t^5 + 112*mtt^2*mWW^2*t^5 + 941*ep*mtt^2*mWW^2*t^5 + 2153*ep^2*mtt^2*mWW^2*t^5 + 1198*ep^3*mtt^2*mWW^2*t^5 - 432*ep^4*mtt^2*mWW^2*t^5 + 4*mtt*mWW^3*t^5 + 31*ep*mtt*mWW^3*t^5 + 635*ep^2*mtt*mWW^3*t^5 + 1862*ep^3*mtt*mWW^3*t^5 + 1488*ep^4*mtt*mWW^3*t^5 - 24*mWW^4*t^5 - 119*ep*mWW^4*t^5 - 203*ep^2*mWW^4*t^5 - 74*ep^3*mWW^4*t^5 + 48*ep^4*mWW^4*t^5 - 30*mtt^3*s*t^5 - 790*ep*mtt^3*s*t^5 - 3868*ep^2*mtt^3*s*t^5 - 6308*ep^3*mtt^3*s*t^5 - 3368*ep^4*mtt^3*s*t^5 + 124*mtt^2*mWW*s*t^5 + 1751*ep*mtt^2*mWW*s*t^5 + 6611*ep^2*mtt^2*mWW*s*t^5 + 8722*ep^3*mtt^2*mWW*s*t^5 + 3624*ep^4*mtt^2*mWW*s*t^5 - 110*mtt*mWW^2*s*t^5 - 1110*ep*mtt*mWW^2*s*t^5 - 2956*ep^2*mtt*mWW^2*s*t^5 - 2240*ep^3*mtt*mWW^2*s*t^5 + 80*ep^4*mtt*mWW^2*s*t^5 + 16*mWW^3*s*t^5 + 149*ep*mWW^3*s*t^5 + 213*ep^2*mWW^3*s*t^5 - 174*ep^3*mWW^3*s*t^5 - 336*ep^4*mWW^3*s*t^5 - 16*mtt^2*s^2*t^5 + 189*ep*mtt^2*s^2*t^5 + 1301*ep^2*mtt^2*s^2*t^5 + 2082*ep^3*mtt^2*s^2*t^5 + 968*ep^4*mtt^2*s^2*t^5 - 8*mtt*mWW*s^2*t^5 - 428*ep*mtt*mWW*s^2*t^5 - 1900*ep^2*mtt*mWW*s^2*t^5 - 2396*ep^3*mtt*mWW*s^2*t^5 - 776*ep^4*mtt*mWW*s^2*t^5 + 40*mWW^2*s^2*t^5 + 335*ep*mWW^2*s^2*t^5 + 839*ep^2*mWW^2*s^2*t^5 + 634*ep^3*mWW^2*s^2*t^5 - 22*mtt^3*t^6 - 324*ep*mtt^3*t^6 - 1466*ep^2*mtt^3*t^6 - 2460*ep^3*mtt^3*t^6 - 1392*ep^4*mtt^3*t^6 + 62*mtt^2*mWW*t^6 + 747*ep*mtt^2*mWW*t^6 + 2997*ep^2*mtt^2*mWW*t^6 + 4630*ep^3*mtt^2*mWW*t^6 + 2448*ep^4*mtt^2*mWW*t^6 - 58*mtt*mWW^2*t^6 - 522*ep*mtt*mWW^2*t^6 - 1596*ep^2*mtt*mWW^2*t^6 - 1880*ep^3*mtt*mWW^2*t^6 - 720*ep^4*mtt*mWW^2*t^6 + 18*mWW^3*t^6 + 99*ep*mWW^3*t^6 + 65*ep^2*mWW^3*t^6 - 290*ep^3*mWW^3*t^6 - 336*ep^4*mWW^3*t^6 + 4*mtt^2*s*t^6 + 186*ep*mtt^2*s*t^6 + 994*ep^2*mtt^2*s*t^6 + 1656*ep^3*mtt^2*s*t^6 + 880*ep^4*mtt^2*s*t^6 - 28*mtt*mWW*s*t^6 - 416*ep*mtt*mWW*s*t^6 - 1728*ep^2*mtt*mWW*s*t^6 - 2504*ep^3*mtt*mWW*s*t^6 - 1168*ep^4*mtt*mWW*s*t^6 + 24*mWW^2*s*t^6 + 230*ep*mWW^2*s*t^6 + 734*ep^2*mWW^2*s*t^6 + 848*ep^3*mWW^2*s*t^6 + 288*ep^4*mWW^2*s*t^6 + 4*mtt^2*t^7 + 65*ep*mtt^2*t^7 + 305*ep^2*mtt^2*t^7 + 514*ep^3*mtt^2*t^7 + 288*ep^4*mtt^2*t^7 - 8*mtt*mWW*t^7 - 130*ep*mtt*mWW*t^7 - 610*ep^2*mtt*mWW*t^7 - 1028*ep^3*mtt*mWW*t^7 - 576*ep^4*mtt*mWW*t^7 + 4*mWW^2*t^7 + 65*ep*mWW^2*t^7 + 305*ep^2*mWW^2*t^7 + 514*ep^3*mWW^2*t^7 + 288*ep^4*mWW^2*t^7))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)*s^3*t*(-mtt + t)*(-mWW + t)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, -(((1 + ep)^2*(-mtt + mWW)^2*s*(-mtt + s + 2*t))/((1 + 4*ep)*t*(s + t)*(-mtt + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), -(((1 + ep)*(mtt - s - 2*t)*(mtt*s + ep*mtt*s + mWW*s + ep*mWW*s + 3*mtt*t + 5*ep*mtt*t + mWW*t + ep*mWW*t - 4*s*t - 6*ep*s*t - 4*t^2 - 6*ep*t^2))/((mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), 0, 0, -((2*mtt*mWW*s + 10*ep*mtt*mWW*s + 11*ep^2*mtt*mWW*s - 2*mWW*s^2 - 10*ep*mWW*s^2 - 11*ep^2*mWW*s^2 + mtt^2*t + ep*mtt^2*t + 3*mtt*mWW*t + 15*ep*mtt*mWW*t + 15*ep^2*mtt*mWW*t - mtt*s*t + 5*ep*mtt*s*t + 9*ep^2*mtt*s*t - 7*mWW*s*t - 35*ep*mWW*s*t - 37*ep^2*mWW*s*t - 6*ep*s^2*t - 9*ep^2*s^2*t - 3*mtt*t^2 - ep*mtt*t^2 + 5*ep^2*mtt*t^2 - 5*mWW*t^2 - 25*ep*mWW*t^2 - 26*ep^2*mWW*t^2 + 4*s*t^2 + 4*ep*s*t^2 - 3*ep^2*s*t^2 + 4*t^3 + 10*ep*t^3 + 6*ep^2*t^3)/((1 + 4*ep)*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), (-6*ep^2*(2 + 3*ep)*(s + t)*(-mtt + s + 2*t))/((1 + 4*ep)*s*t*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, -(((1 + ep)*s*(-mtt + s + 2*t)*(-2*mWW*s - 16*ep*mWW*s - 20*ep^2*mWW*s - mtt*t - 11*ep*mtt*t - 16*ep^2*mtt*t - mWW*t - 5*ep*mWW*t - 4*ep^2*mWW*t + 2*s*t + 16*ep*s*t + 20*ep^2*s*t + 2*t^2 + 16*ep*t^2 + 20*ep^2*t^2))/((1 + 4*ep)^2*t^2*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t))), (12*ep^2*(1 + ep)*(1 + 2*ep)*s*(-mtt + s + 2*t))/((1 + 4*ep)^2*t*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, -(((1 + ep)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(2*mtt^4 + 12*ep*mtt^4 + 16*ep^2*mtt^4 - 4*mtt^3*mWW - 23*ep*mtt^3*mWW - 31*ep^2*mtt^3*mWW + 2*mtt^2*mWW^2 + 10*ep*mtt^2*mWW^2 + 14*ep^2*mtt^2*mWW^2 + ep*mtt*mWW^3 + ep^2*mtt*mWW^3 - 6*mtt^3*s - 37*ep*mtt^3*s - 49*ep^2*mtt^3*s + 6*mtt^2*mWW*s + 40*ep*mtt^2*mWW*s + 58*ep^2*mtt^2*mWW*s - 2*ep*mtt*mWW^2*s - 8*ep^2*mtt*mWW^2*s - ep*mWW^3*s - ep^2*mWW^3*s + 6*mtt^2*s^2 + 38*ep*mtt^2*s^2 + 50*ep^2*mtt^2*s^2 - 10*ep*mtt*mWW*s^2 - 22*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 8*ep*mWW^2*s^2 - 6*ep^2*mWW^2*s^2 - 2*mtt*s^3 - 13*ep*mtt*s^3 - 17*ep^2*mtt*s^3 - 2*mWW*s^3 - 7*ep*mWW*s^3 - 5*ep^2*mWW*s^3 - 10*mtt^3*t - 50*ep*mtt^3*t - 58*ep^2*mtt^3*t + 16*mtt^2*mWW*t + 87*ep*mtt^2*mWW*t + 107*ep^2*mtt^2*mWW*t - 6*mtt*mWW^2*t - 35*ep*mtt*mWW^2*t - 47*ep^2*mtt*mWW^2*t - 2*ep*mWW^3*t - 2*ep^2*mWW^3*t + 28*mtt^2*s*t + 135*ep*mtt^2*s*t + 149*ep^2*mtt^2*s*t - 22*mtt*mWW*s*t - 126*ep*mtt*mWW*s*t - 152*ep^2*mtt*mWW*s*t - 2*mWW^2*s*t - ep*mWW^2*s*t + 7*ep^2*mWW^2*s*t - 26*mtt*s^2*t - 117*ep*mtt*s^2*t - 121*ep^2*mtt*s^2*t + 6*mWW*s^2*t + 37*ep*mWW*s^2*t + 43*ep^2*mWW*s^2*t + 8*s^3*t + 32*ep*s^3*t + 30*ep^2*s^3*t + 22*mtt^2*t^2 + 88*ep*mtt^2*t^2 + 84*ep^2*mtt^2*t^2 - 24*mtt*mWW*t^2 - 120*ep*mtt*mWW*t^2 - 132*ep^2*mtt*mWW*t^2 + 2*mWW^2*t^2 + 20*ep*mWW^2*t^2 + 30*ep^2*mWW^2*t^2 - 46*mtt*s*t^2 - 174*ep*mtt*s*t^2 - 158*ep^2*mtt*s*t^2 + 22*mWW*s*t^2 + 106*ep*mWW*s*t^2 + 108*ep^2*mWW*s*t^2 + 24*s^2*t^2 + 84*ep*s^2*t^2 + 72*ep^2*s^2*t^2 - 22*mtt*t^3 - 70*ep*mtt*t^3 - 54*ep^2*mtt*t^3 + 14*mWW*t^3 + 62*ep*mWW*t^3 + 60*ep^2*mWW*t^3 + 24*s*t^3 + 72*ep*s*t^3 + 54*ep^2*s*t^3 + 8*t^4 + 20*ep*t^4 + 12*ep^2*t^4))/(ep*(1 + 4*ep)*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), (-6*ep*(-mtt^6 - 7*ep*mtt^6 - 10*ep^2*mtt^6 + 3*mtt^5*mWW + 18*ep*mtt^5*mWW + 25*ep^2*mtt^5*mWW - 3*mtt^4*mWW^2 - 15*ep*mtt^4*mWW^2 - 20*ep^2*mtt^4*mWW^2 + mtt^3*mWW^3 + 4*ep*mtt^3*mWW^3 + 5*ep^2*mtt^3*mWW^3 + 5*mtt^5*s + 34*ep*mtt^5*s + 47*ep^2*mtt^5*s - 10*mtt^4*mWW*s - 61*ep*mtt^4*mWW*s - 85*ep^2*mtt^4*mWW*s + 5*mtt^3*mWW^2*s + 27*ep*mtt^3*mWW^2*s + 40*ep^2*mtt^3*mWW^2*s - 2*ep^2*mtt^2*mWW^3*s - 9*mtt^4*s^2 - 60*ep*mtt^4*s^2 - 81*ep^2*mtt^4*s^2 + 9*mtt^3*mWW*s^2 + 61*ep*mtt^3*mWW*s^2 + 90*ep^2*mtt^3*mWW*s^2 + mtt^2*mWW^2*s^2 - ep*mtt^2*mWW^2*s^2 - 12*ep^2*mtt^2*mWW^2*s^2 - mtt*mWW^3*s^2 - 4*ep*mtt*mWW^3*s^2 - 3*ep^2*mtt*mWW^3*s^2 + 7*mtt^3*s^3 + 46*ep*mtt^3*s^3 + 61*ep^2*mtt^3*s^3 - 11*ep*mtt^2*mWW*s^3 - 25*ep^2*mtt^2*mWW*s^3 - 3*mtt*mWW^2*s^3 - 11*ep*mtt*mWW^2*s^3 - 8*ep^2*mtt*mWW^2*s^3 - 2*mtt^2*s^4 - 13*ep*mtt^2*s^4 - 17*ep^2*mtt^2*s^4 - 2*mtt*mWW*s^4 - 7*ep*mtt*mWW*s^4 - 5*ep^2*mtt*mWW*s^4 + 6*mtt^5*t + 38*ep*mtt^5*t + 50*ep^2*mtt^5*t - 16*mtt^4*mWW*t - 90*ep*mtt^4*mWW*t - 116*ep^2*mtt^4*mWW*t + 14*mtt^3*mWW^2*t + 70*ep*mtt^3*mWW^2*t + 88*ep^2*mtt^3*mWW^2*t - 4*mtt^2*mWW^3*t - 18*ep*mtt^2*mWW^3*t - 22*ep^2*mtt^2*mWW^3*t - 27*mtt^4*s*t - 155*ep*mtt^4*s*t - 190*ep^2*mtt^4*s*t + 47*mtt^3*mWW*s*t + 255*ep*mtt^3*mWW*s*t + 314*ep^2*mtt^3*mWW*s*t - 19*mtt^2*mWW^2*s*t - 103*ep*mtt^2*mWW^2*s*t - 134*ep^2*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t - ep*mtt*mWW^3*s*t + 4*ep^2*mtt*mWW^3*s*t + 44*mtt^3*s^2*t + 228*ep*mtt^3*s^2*t + 260*ep^2*mtt^3*s^2*t - 41*mtt^2*mWW*s^2*t - 217*ep*mtt^2*mWW*s^2*t - 256*ep^2*mtt^2*mWW*s^2*t + 14*ep*mtt*mWW^2*s^2*t + 28*ep^2*mtt*mWW^2*s^2*t + mWW^3*s^2*t + 3*ep*mWW^3*s^2*t + 2*ep^2*mWW^3*s^2*t - 31*mtt^2*s^3*t - 143*ep*mtt^2*s^3*t - 150*ep^2*mtt^2*s^3*t + 10*mtt*mWW*s^3*t + 52*ep*mtt*mWW*s^3*t + 58*ep^2*mtt*mWW*s^3*t + mWW^2*s^3*t + 3*ep*mWW^2*s^3*t + 2*ep^2*mWW^2*s^3*t + 8*mtt*s^4*t + 32*ep*mtt*s^4*t + 30*ep^2*mtt*s^4*t - 16*mtt^4*t^2 - 88*ep*mtt^4*t^2 - 104*ep^2*mtt^4*t^2 + 36*mtt^3*mWW*t^2 + 185*ep*mtt^3*mWW*t^2 + 217*ep^2*mtt^3*mWW*t^2 - 24*mtt^2*mWW^2*t^2 - 118*ep*mtt^2*mWW^2*t^2 - 140*ep^2*mtt^2*mWW^2*t^2 + 4*mtt*mWW^3*t^2 + 21*ep*mtt*mWW^3*t^2 + 27*ep^2*mtt*mWW^3*t^2 + 59*mtt^3*s*t^2 + 280*ep*mtt^3*s*t^2 + 299*ep^2*mtt^3*s*t^2 - 83*mtt^2*mWW*s*t^2 - 392*ep*mtt^2*mWW*s*t^2 - 423*ep^2*mtt^2*mWW*s*t^2 + 23*mtt*mWW^2*s*t^2 + 116*ep*mtt*mWW^2*s*t^2 + 133*ep^2*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 - 3*ep^2*mWW^3*s*t^2 - 71*mtt^2*s^2*t^2 - 294*ep*mtt^2*s^2*t^2 - 285*ep^2*mtt^2*s^2*t^2 + 50*mtt*mWW*s^2*t^2 + 214*ep*mtt*mWW*s^2*t^2 + 210*ep^2*mtt*mWW*s^2*t^2 - 3*mWW^2*s^2*t^2 - 16*ep*mWW^2*s^2*t^2 - 17*ep^2*mWW^2*s^2*t^2 + 28*mtt*s^3*t^2 + 102*ep*mtt*s^3*t^2 + 90*ep^2*mtt*s^3*t^2 - 4*mWW*s^3*t^2 - 14*ep*mWW*s^3*t^2 - 12*ep^2*mWW*s^3*t^2 + 22*mtt^3*t^3 + 104*ep*mtt^3*t^3 + 110*ep^2*mtt^3*t^3 - 41*mtt^2*mWW*t^3 - 189*ep*mtt^2*mWW*t^3 - 200*ep^2*mtt^2*mWW*t^3 + 20*mtt*mWW^2*t^3 + 92*ep*mtt*mWW^2*t^3 + 100*ep^2*mtt*mWW^2*t^3 - mWW^3*t^3 - 7*ep*mWW^3*t^3 - 10*ep^2*mWW^3*t^3 - 57*mtt^2*s*t^3 - 225*ep*mtt^2*s*t^3 - 210*ep^2*mtt^2*s*t^3 + 60*mtt*mWW*s*t^3 + 242*ep*mtt*mWW*s*t^3 + 228*ep^2*mtt*mWW*s*t^3 - 11*mWW^2*s*t^3 - 45*ep*mWW^2*s*t^3 - 42*ep^2*mWW^2*s*t^3 + 36*mtt*s^2*t^3 + 122*ep*mtt*s^2*t^3 + 102*ep^2*mtt*s^2*t^3 - 12*mWW*s^2*t^3 - 38*ep*mWW*s^2*t^3 - 30*ep^2*mWW*s^2*t^3 - 15*mtt^2*t^4 - 61*ep*mtt^2*t^4 - 58*ep^2*mtt^2*t^4 + 22*mtt*mWW*t^4 + 90*ep*mtt*mWW*t^4 + 86*ep^2*mtt*mWW*t^4 - 7*mWW^2*t^4 - 29*ep*mWW^2*t^4 - 28*ep^2*mWW^2*t^4 + 20*mtt*s*t^4 + 66*ep*mtt*s*t^4 + 54*ep^2*mtt*s*t^4 - 12*mWW*s*t^4 - 38*ep*mWW*s*t^4 - 30*ep^2*mWW*s*t^4 + 4*mtt*t^5 + 14*ep*mtt*t^5 + 12*ep^2*mtt*t^5 - 4*mWW*t^5 - 14*ep*mWW*t^5 - 12*ep^2*mWW*t^5))/((1 + 4*ep)*s*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, (-2*(mtt^6 + ep*mtt^6 - 3*mtt^5*mWW - 12*ep*mtt^5*mWW - 15*ep^2*mtt^5*mWW + 3*mtt^4*mWW^2 + 21*ep*mtt^4*mWW^2 + 30*ep^2*mtt^4*mWW^2 - mtt^3*mWW^3 - 10*ep*mtt^3*mWW^3 - 15*ep^2*mtt^3*mWW^3 - 4*mtt^5*s + 2*ep*mtt^5*s + 9*ep^2*mtt^5*s + 7*mtt^4*mWW*s + 28*ep*mtt^4*mWW*s + 36*ep^2*mtt^4*mWW*s - 2*mtt^3*mWW^2*s - 41*ep*mtt^3*mWW^2*s - 66*ep^2*mtt^3*mWW^2*s - mtt^2*mWW^3*s + 11*ep*mtt^2*mWW^3*s + 21*ep^2*mtt^2*mWW^3*s + 6*mtt^4*s^2 - 18*ep*mtt^4*s^2 - 36*ep^2*mtt^4*s^2 - 3*mtt^3*mWW*s^2 - 18*ep*mtt^3*mWW*s^2 - 27*ep^2*mtt^3*mWW*s^2 - 4*mtt^2*mWW^2*s^2 + 32*ep*mtt^2*mWW^2*s^2 + 60*ep^2*mtt^2*mWW^2*s^2 + mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 - 15*ep^2*mtt*mWW^3*s^2 - 4*mtt^3*s^3 + 32*ep*mtt^3*s^3 + 54*ep^2*mtt^3*s^3 - 3*mtt^2*mWW*s^3 + 6*ep*mtt^2*mWW*s^3 + 15*ep^2*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 - 25*ep*mtt*mWW^2*s^3 - 42*ep^2*mtt*mWW^2*s^3 + mWW^3*s^3 + 7*ep*mWW^3*s^3 + 9*ep^2*mWW^3*s^3 + mtt^2*s^4 - 23*ep*mtt^2*s^4 - 36*ep^2*mtt^2*s^4 + 2*mtt*mWW*s^4 - 10*ep*mtt*mWW*s^4 - 18*ep^2*mtt*mWW*s^4 + mWW^2*s^4 + 13*ep*mWW^2*s^4 + 18*ep^2*mWW^2*s^4 + 6*ep*mtt*s^5 + 9*ep^2*mtt*s^5 + 6*ep*mWW*s^5 + 9*ep^2*mWW*s^5 - 5*mtt^5*t - 3*ep*mtt^5*t + 5*ep^2*mtt^5*t + 13*mtt^4*mWW*t + 46*ep*mtt^4*mWW*t + 48*ep^2*mtt^4*mWW*t - 11*mtt^3*mWW^2*t - 71*ep*mtt^3*mWW^2*t - 93*ep^2*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t + 28*ep*mtt^2*mWW^3*t + 40*ep^2*mtt^2*mWW^3*t + 19*mtt^4*s*t + ep*mtt^4*s*t - 36*ep^2*mtt^4*s*t - 28*mtt^3*mWW*s*t - 97*ep*mtt^3*mWW*s*t - 93*ep^2*mtt^3*mWW*s*t + 5*mtt^2*mWW^2*s*t + 86*ep*mtt^2*mWW^2*s*t + 123*ep^2*mtt^2*mWW^2*s*t + 4*mtt*mWW^3*s*t - 2*ep*mtt*mWW^3*s*t - 12*ep^2*mtt*mWW^3*s*t - 27*mtt^3*s^2*t + 15*ep*mtt^3*s^2*t + 78*ep^2*mtt^3*s^2*t + 13*mtt^2*mWW*s^2*t + 52*ep*mtt^2*mWW*s^2*t + 45*ep^2*mtt^2*mWW*s^2*t + 9*mtt*mWW^2*s^2*t - 17*ep*mtt*mWW^2*s^2*t - 41*ep^2*mtt*mWW^2*s^2*t + mWW^3*s^2*t + 6*ep*mWW^3*s^2*t + 8*ep^2*mWW^3*s^2*t + 17*mtt^2*s^3*t - 21*ep*mtt^2*s^3*t - 68*ep^2*mtt^2*s^3*t + 6*mtt*mWW*s^3*t + 3*ep*mtt*mWW*s^3*t - 3*ep^2*mtt*mWW*s^3*t - 3*mWW^2*s^3*t + 2*ep*mWW^2*s^3*t + 11*ep^2*mWW^2*s^3*t - 4*mtt*s^4*t + 8*ep*mtt*s^4*t + 21*ep^2*mtt*s^4*t - 4*mWW*s^4*t - 4*ep*mWW*s^4*t + 3*ep^2*mWW*s^4*t + 11*mtt^4*t^2 + 13*ep*mtt^4*t^2 - 4*ep^2*mtt^4*t^2 - 23*mtt^3*mWW*t^2 - 73*ep*mtt^3*mWW*t^2 - 62*ep^2*mtt^3*mWW*t^2 + 13*mtt^2*mWW^2*t^2 + 71*ep*mtt^2*mWW^2*t^2 + 82*ep^2*mtt^2*mWW^2*t^2 - mtt*mWW^3*t^2 - 11*ep*mtt*mWW^3*t^2 - 16*ep^2*mtt*mWW^3*t^2 - 34*mtt^3*s*t^2 - 38*ep*mtt^3*s*t^2 + 17*ep^2*mtt^3*s*t^2 + 35*mtt^2*mWW*s*t^2 + 97*ep*mtt^2*mWW*s*t^2 + 65*ep^2*mtt^2*mWW*s*t^2 - 12*ep*mtt*mWW^2*s*t^2 - 12*ep^2*mtt*mWW^2*s*t^2 - mWW^3*s*t^2 - 11*ep*mWW^3*s*t^2 - 16*ep^2*mWW^3*s*t^2 + 35*mtt^2*s^2*t^2 + 37*ep*mtt^2*s^2*t^2 - 22*ep^2*mtt^2*s^2*t^2 + 24*ep*mtt*mWW*s^2*t^2 + 42*ep^2*mtt*mWW*s^2*t^2 - 11*mWW^2*s^2*t^2 - 49*ep*mWW^2*s^2*t^2 - 50*ep^2*mWW^2*s^2*t^2 - 12*mtt*s^3*t^2 - 12*ep*mtt*s^3*t^2 + 9*ep^2*mtt*s^3*t^2 - 12*mWW*s^3*t^2 - 48*ep*mWW*s^3*t^2 - 45*ep^2*mWW*s^3*t^2 - 11*mtt^3*t^3 - 21*ep*mtt^3*t^3 - 7*ep^2*mtt^3*t^3 + 18*mtt^2*mWW*t^3 + 50*ep*mtt^2*mWW*t^3 + 35*ep^2*mtt^2*mWW*t^3 - 7*mtt*mWW^2*t^3 - 29*ep*mtt*mWW^2*t^3 - 28*ep^2*mtt*mWW^2*t^3 + 23*mtt^2*s*t^3 + 45*ep*mtt^2*s*t^3 + 16*ep^2*mtt^2*s*t^3 - 8*mtt*mWW*s*t^3 - 8*ep*mtt*mWW*s*t^3 + 6*ep^2*mtt*mWW*s*t^3 - 7*mWW^2*s*t^3 - 29*ep*mWW^2*s*t^3 - 28*ep^2*mWW^2*s*t^3 - 12*mtt*s^2*t^3 - 24*ep*mtt*s^2*t^3 - 9*ep^2*mtt*s^2*t^3 - 12*mWW*s^2*t^3 - 48*ep*mWW*s^2*t^3 - 45*ep^2*mWW*s^2*t^3 + 4*mtt^2*t^4 + 10*ep*mtt^2*t^4 + 6*ep^2*mtt^2*t^4 - 4*mtt*mWW*t^4 - 10*ep*mtt*mWW*t^4 - 6*ep^2*mtt*mWW*t^4 - 4*mtt*s*t^4 - 10*ep*mtt*s*t^4 - 6*ep^2*mtt*s*t^4 - 4*mWW*s*t^4 - 10*ep*mWW*s*t^4 - 6*ep^2*mWW*s*t^4))/((1 + 4*ep)*s*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mtt^4 + 11*ep*mtt^4 + 15*ep^2*mtt^4 - 4*mtt^3*mWW - 22*ep*mtt^3*mWW - 30*ep^2*mtt^3*mWW + 2*mtt^2*mWW^2 + 11*ep*mtt^2*mWW^2 + 15*ep^2*mtt^2*mWW^2 - 6*mtt^3*s - 33*ep*mtt^3*s - 45*ep^2*mtt^3*s + 6*mtt^2*mWW*s + 39*ep*mtt^2*mWW*s + 57*ep^2*mtt^2*mWW*s - 6*ep*mtt*mWW^2*s - 12*ep^2*mtt*mWW^2*s + 6*mtt^2*s^2 + 33*ep*mtt^2*s^2 + 45*ep^2*mtt^2*s^2 - 12*ep*mtt*mWW*s^2 - 24*ep^2*mtt*mWW*s^2 - 2*mWW^2*s^2 - 5*ep*mWW^2*s^2 - 3*ep^2*mWW^2*s^2 - 2*mtt*s^3 - 11*ep*mtt*s^3 - 15*ep^2*mtt*s^3 - 2*mWW*s^3 - 5*ep*mWW*s^3 - 3*ep^2*mWW*s^3 - 10*mtt^3*t - 45*ep*mtt^3*t - 53*ep^2*mtt^3*t + 16*mtt^2*mWW*t + 83*ep*mtt^2*mWW*t + 103*ep^2*mtt^2*mWW*t - 6*mtt*mWW^2*t - 38*ep*mtt*mWW^2*t - 50*ep^2*mtt*mWW^2*t + 28*mtt^2*s*t + 122*ep*mtt^2*s*t + 136*ep^2*mtt^2*s*t - 22*mtt*mWW*s*t - 124*ep*mtt*mWW*s*t - 150*ep^2*mtt*mWW*s*t - 2*mWW^2*s*t + 6*ep*mWW^2*s*t + 14*ep^2*mWW^2*s*t - 26*mtt*s^2*t - 109*ep*mtt*s^2*t - 113*ep^2*mtt*s^2*t + 6*mWW*s^2*t + 41*ep*mWW*s^2*t + 47*ep^2*mWW*s^2*t + 8*s^3*t + 32*ep*s^3*t + 30*ep^2*s^3*t + 22*mtt^2*t^2 + 80*ep*mtt^2*t^2 + 76*ep^2*mtt^2*t^2 - 24*mtt*mWW*t^2 - 114*ep*mtt*mWW*t^2 - 126*ep^2*mtt*mWW*t^2 + 2*mWW^2*t^2 + 22*ep*mWW^2*t^2 + 32*ep^2*mWW^2*t^2 - 46*mtt*s*t^2 - 164*ep*mtt*s*t^2 - 148*ep^2*mtt*s*t^2 + 22*mWW*s*t^2 + 104*ep*mWW*s*t^2 + 106*ep^2*mWW*s*t^2 + 24*s^2*t^2 + 84*ep*s^2*t^2 + 72*ep^2*s^2*t^2 - 22*mtt*t^3 - 66*ep*mtt*t^3 - 50*ep^2*mtt*t^3 + 14*mWW*t^3 + 58*ep*mWW*t^3 + 56*ep^2*mWW*t^3 + 24*s*t^3 + 72*ep*s*t^3 + 54*ep^2*s*t^3 + 8*t^4 + 20*ep*t^4 + 12*ep^2*t^4))/(ep*(1 + 4*ep)*s*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^5*s + 6*ep*mtt^5*s + 7*ep^2*mtt^5*s - 3*mtt^4*mWW*s - 17*ep*mtt^4*mWW*s - 22*ep^2*mtt^4*mWW*s + 3*mtt^3*mWW^2*s + 16*ep*mtt^3*mWW^2*s + 23*ep^2*mtt^3*mWW^2*s - mtt^2*mWW^3*s - 5*ep*mtt^2*mWW^3*s - 8*ep^2*mtt^2*mWW^3*s - 3*mtt^4*s^2 - 18*ep*mtt^4*s^2 - 21*ep^2*mtt^4*s^2 + 6*mtt^3*mWW*s^2 + 37*ep*mtt^3*mWW*s^2 + 51*ep^2*mtt^3*mWW*s^2 - 3*mtt^2*mWW^2*s^2 - 21*ep*mtt^2*mWW^2*s^2 - 36*ep^2*mtt^2*mWW^2*s^2 + 2*ep*mtt*mWW^3*s^2 + 6*ep^2*mtt*mWW^3*s^2 + 3*mtt^3*s^3 + 18*ep*mtt^3*s^3 + 21*ep^2*mtt^3*s^3 - 3*mtt^2*mWW*s^3 - 23*ep*mtt^2*mWW*s^3 - 36*ep^2*mtt^2*mWW*s^3 - mtt*mWW^2*s^3 + 2*ep*mtt*mWW^2*s^3 + 11*ep^2*mtt*mWW^2*s^3 + mWW^3*s^3 + 3*ep*mWW^3*s^3 + 2*ep^2*mWW^3*s^3 - mtt^2*s^4 - 6*ep*mtt^2*s^4 - 7*ep^2*mtt^2*s^4 + 3*ep*mtt*mWW*s^4 + 7*ep^2*mtt*mWW*s^4 + mWW^2*s^4 + 3*ep*mWW^2*s^4 + 2*ep^2*mWW^2*s^4 + mtt^5*t + 7*ep*mtt^5*t + 10*ep^2*mtt^5*t - 3*mtt^4*mWW*t - 18*ep*mtt^4*mWW*t - 25*ep^2*mtt^4*mWW*t + 3*mtt^3*mWW^2*t + 15*ep*mtt^3*mWW^2*t + 20*ep^2*mtt^3*mWW^2*t - mtt^2*mWW^3*t - 4*ep*mtt^2*mWW^3*t - 5*ep^2*mtt^2*mWW^3*t - 8*mtt^4*s*t - 48*ep*mtt^4*s*t - 58*ep^2*mtt^4*s*t + 19*mtt^3*mWW*s*t + 106*ep*mtt^3*mWW*s*t + 133*ep^2*mtt^3*mWW*s*t - 14*mtt^2*mWW^2*s*t - 75*ep*mtt^2*mWW^2*s*t - 101*ep^2*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t + 17*ep*mtt*mWW^3*s*t + 26*ep^2*mtt*mWW^3*s*t + 17*mtt^3*s^2*t + 93*ep*mtt^3*s^2*t + 104*ep^2*mtt^3*s^2*t - 28*mtt^2*mWW*s^2*t - 149*ep*mtt^2*mWW*s^2*t - 179*ep^2*mtt^2*mWW*s^2*t + 9*mtt*mWW^2*s^2*t + 57*ep*mtt*mWW^2*s^2*t + 80*ep^2*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + 3*ep*mWW^3*s^2*t - ep^2*mWW^3*s^2*t - 14*mtt^2*s^3*t - 70*ep*mtt^2*s^3*t - 74*ep^2*mtt^2*s^3*t + 16*mtt*mWW*s^3*t + 75*ep*mtt*mWW*s^3*t + 83*ep^2*mtt*mWW*s^3*t - 2*mWW^2*s^3*t - 13*ep*mWW^2*s^3*t - 15*ep^2*mWW^2*s^3*t + 4*mtt*s^4*t + 18*ep*mtt*s^4*t + 18*ep^2*mtt*s^4*t - 4*mWW*s^4*t - 14*ep*mWW*s^4*t - 12*ep^2*mWW*s^4*t - 5*mtt^4*t^2 - 31*ep*mtt^4*t^2 - 40*ep^2*mtt^4*t^2 + 13*mtt^3*mWW*t^2 + 72*ep*mtt^3*mWW*t^2 + 91*ep^2*mtt^3*mWW*t^2 - 11*mtt^2*mWW^2*t^2 - 55*ep*mtt^2*mWW^2*t^2 - 68*ep^2*mtt^2*mWW^2*t^2 + 3*mtt*mWW^3*t^2 + 14*ep*mtt*mWW^3*t^2 + 17*ep^2*mtt*mWW^3*t^2 + 25*mtt^3*s*t^2 + 132*ep*mtt^3*s*t^2 + 147*ep^2*mtt^3*s*t^2 - 48*mtt^2*mWW*s*t^2 - 237*ep*mtt^2*mWW*s*t^2 - 263*ep^2*mtt^2*mWW*s*t^2 + 23*mtt*mWW^2*s*t^2 + 116*ep*mtt*mWW^2*s*t^2 + 135*ep^2*mtt*mWW^2*s*t^2 - 7*ep*mWW^3*s*t^2 - 13*ep^2*mWW^3*s*t^2 - 36*mtt^2*s^2*t^2 - 169*ep*mtt^2*s^2*t^2 - 173*ep^2*mtt^2*s^2*t^2 + 50*mtt*mWW*s^2*t^2 + 210*ep*mtt*mWW*s^2*t^2 + 206*ep^2*mtt*mWW*s^2*t^2 - 14*mWW^2*s^2*t^2 - 61*ep*mWW^2*s^2*t^2 - 59*ep^2*mWW^2*s^2*t^2 + 16*mtt*s^3*t^2 + 68*ep*mtt*s^3*t^2 + 66*ep^2*mtt*s^3*t^2 - 16*mWW*s^3*t^2 - 52*ep*mWW*s^3*t^2 - 42*ep^2*mWW*s^3*t^2 + 11*mtt^3*t^3 + 57*ep*mtt^3*t^3 + 64*ep^2*mtt^3*t^3 - 23*mtt^2*mWW*t^3 - 113*ep*mtt^2*mWW*t^3 - 126*ep^2*mtt^2*mWW*t^3 + 13*mtt*mWW^2*t^3 + 63*ep*mtt*mWW^2*t^3 + 72*ep^2*mtt*mWW^2*t^3 - mWW^3*t^3 - 7*ep*mWW^3*t^3 - 10*ep^2*mWW^3*t^3 - 34*mtt^2*s*t^3 - 152*ep*mtt^2*s*t^3 - 152*ep^2*mtt^2*s*t^3 + 52*mtt*mWW*s*t^3 + 214*ep*mtt*mWW*s*t^3 + 204*ep^2*mtt*mWW*s*t^3 - 18*mWW^2*s*t^3 - 74*ep*mWW^2*s*t^3 - 70*ep^2*mWW^2*s*t^3 + 24*mtt*s^2*t^3 + 96*ep*mtt*s^2*t^3 + 90*ep^2*mtt*s^2*t^3 - 24*mWW*s^2*t^3 - 76*ep*mWW*s^2*t^3 - 60*ep^2*mWW*s^2*t^3 - 11*mtt^2*t^4 - 47*ep*mtt^2*t^4 - 46*ep^2*mtt^2*t^4 + 18*mtt*mWW*t^4 + 76*ep*mtt*mWW*t^4 + 74*ep^2*mtt*mWW*t^4 - 7*mWW^2*t^4 - 29*ep*mWW^2*t^4 - 28*ep^2*mWW^2*t^4 + 16*mtt*s*t^4 + 60*ep*mtt*s*t^4 + 54*ep^2*mtt*s*t^4 - 16*mWW*s*t^4 - 52*ep*mWW*s*t^4 - 42*ep^2*mWW*s*t^4 + 4*mtt*t^5 + 14*ep*mtt*t^5 + 12*ep^2*mtt*t^5 - 4*mWW*t^5 - 14*ep*mWW*t^5 - 12*ep^2*mWW*t^5))/(ep*(1 + 4*ep)*(mtt - mWW)*s*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - s - 2*t)*(-(ep*mtt*s) + 2*mtt*t + 3*ep*mtt*t - 2*s*t - 3*ep*s*t - 2*t^2 - 3*ep*t^2))/((1 + 4*ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(2*ep*mtt^4*mWW*s^2 + 16*ep^2*mtt^4*mWW*s^2 + 20*ep^3*mtt^4*mWW*s^2 - 2*ep*mtt^3*mWW^2*s^2 - 16*ep^2*mtt^3*mWW^2*s^2 - 20*ep^3*mtt^3*mWW^2*s^2 - 2*ep*mtt^2*mWW^3*s^2 - 16*ep^2*mtt^2*mWW^3*s^2 - 20*ep^3*mtt^2*mWW^3*s^2 + 2*ep*mtt*mWW^4*s^2 + 16*ep^2*mtt*mWW^4*s^2 + 20*ep^3*mtt*mWW^4*s^2 - 6*ep*mtt^3*mWW*s^3 - 48*ep^2*mtt^3*mWW*s^3 - 60*ep^3*mtt^3*mWW*s^3 + 2*ep*mtt^2*mWW^2*s^3 + 16*ep^2*mtt^2*mWW^2*s^3 + 20*ep^3*mtt^2*mWW^2*s^3 + 6*ep*mtt*mWW^3*s^3 + 48*ep^2*mtt*mWW^3*s^3 + 60*ep^3*mtt*mWW^3*s^3 - 2*ep*mWW^4*s^3 - 16*ep^2*mWW^4*s^3 - 20*ep^3*mWW^4*s^3 + 6*ep*mtt^2*mWW*s^4 + 48*ep^2*mtt^2*mWW*s^4 + 60*ep^3*mtt^2*mWW*s^4 + 2*ep*mtt*mWW^2*s^4 + 16*ep^2*mtt*mWW^2*s^4 + 20*ep^3*mtt*mWW^2*s^4 - 4*ep*mWW^3*s^4 - 32*ep^2*mWW^3*s^4 - 40*ep^3*mWW^3*s^4 - 2*ep*mtt*mWW*s^5 - 16*ep^2*mtt*mWW*s^5 - 20*ep^3*mtt*mWW*s^5 - 2*ep*mWW^2*s^5 - 16*ep^2*mWW^2*s^5 - 20*ep^3*mWW^2*s^5 + mtt^6*t + 5*ep*mtt^6*t + 4*ep^2*mtt^6*t + mtt^5*mWW*t + 14*ep*mtt^5*mWW*t + 55*ep^2*mtt^5*mWW*t + 60*ep^3*mtt^5*mWW*t - 5*mtt^4*mWW^2*t - 43*ep*mtt^4*mWW^2*t - 122*ep^2*mtt^4*mWW^2*t - 120*ep^3*mtt^4*mWW^2*t + 3*mtt^3*mWW^3*t + 24*ep*mtt^3*mWW^3*t + 63*ep^2*mtt^3*mWW^3*t + 60*ep^3*mtt^3*mWW^3*t - 4*mtt^5*s*t - 14*ep*mtt^5*s*t + 17*ep^2*mtt^5*s*t + 36*ep^3*mtt^5*s*t - 5*mtt^4*mWW*s*t - 56*ep*mtt^4*mWW*s*t - 196*ep^2*mtt^4*mWW*s*t - 208*ep^3*mtt^4*mWW*s*t + 10*mtt^3*mWW^2*s*t + 75*ep*mtt^3*mWW^2*s*t + 186*ep^2*mtt^3*mWW^2*s*t + 184*ep^3*mtt^3*mWW^2*s*t - mtt^2*mWW^3*s*t - 7*ep*mtt^2*mWW^3*s*t - 17*ep^2*mtt^2*mWW^3*s*t - 20*ep^3*mtt^2*mWW^3*s*t + 2*ep*mtt*mWW^4*s*t + 10*ep^2*mtt*mWW^4*s*t + 8*ep^3*mtt*mWW^4*s*t + 6*mtt^4*s^2*t + 6*ep*mtt^4*s^2*t - 108*ep^2*mtt^4*s^2*t - 144*ep^3*mtt^4*s^2*t + 9*mtt^3*mWW*s^2*t + 70*ep*mtt^3*mWW*s^2*t + 161*ep^2*mtt^3*mWW*s^2*t + 148*ep^3*mtt^3*mWW*s^2*t - 4*mtt^2*mWW^2*s^2*t + 2*ep*mtt^2*mWW^2*s^2*t + 118*ep^2*mtt^2*mWW^2*s^2*t + 136*ep^3*mtt^2*mWW^2*s^2*t - 3*mtt*mWW^3*s^2*t - 20*ep*mtt*mWW^3*s^2*t - 31*ep^2*mtt*mWW^3*s^2*t - 20*ep^3*mtt*mWW^3*s^2*t - 6*ep*mWW^4*s^2*t - 42*ep^2*mWW^4*s^2*t - 48*ep^3*mWW^4*s^2*t - 4*mtt^3*s^3*t + 16*ep*mtt^3*s^3*t + 182*ep^2*mtt^3*s^3*t + 216*ep^3*mtt^3*s^3*t - 7*mtt^2*mWW*s^3*t - 22*ep*mtt^2*mWW*s^3*t + 79*ep^2*mtt^2*mWW*s^3*t + 124*ep^3*mtt^2*mWW*s^3*t - 2*mtt*mWW^2*s^3*t - 45*ep*mtt*mWW^2*s^3*t - 210*ep^2*mtt*mWW^2*s^3*t - 224*ep^3*mtt*mWW^2*s^3*t + mWW^3*s^3*t - ep*mWW^3*s^3*t - 47*ep^2*mWW^3*s^3*t - 60*ep^3*mWW^3*s^3*t + mtt^2*s^4*t - 19*ep*mtt^2*s^4*t - 128*ep^2*mtt^2*s^4*t - 144*ep^3*mtt^2*s^4*t + 2*mtt*mWW*s^4*t - 12*ep*mtt*mWW*s^4*t - 132*ep^2*mtt*mWW*s^4*t - 160*ep^3*mtt*mWW*s^4*t + mWW^2*s^4*t + 11*ep*mWW^2*s^4*t + 28*ep^2*mWW^2*s^4*t + 24*ep^3*mWW^2*s^4*t + 6*ep*mtt*s^5*t + 33*ep^2*mtt*s^5*t + 36*ep^3*mtt*s^5*t + 6*ep*mWW*s^5*t + 33*ep^2*mWW*s^5*t + 36*ep^3*mWW*s^5*t - 6*mtt^5*t^2 - 28*ep*mtt^5*t^2 - 11*ep^2*mtt^5*t^2 + 20*ep^3*mtt^5*t^2 - 8*mtt^4*mWW*t^2 - 86*ep*mtt^4*mWW*t^2 - 289*ep^2*mtt^4*mWW*t^2 - 292*ep^3*mtt^4*mWW*t^2 + 26*mtt^3*mWW^2*t^2 + 222*ep*mtt^3*mWW^2*t^2 + 615*ep^2*mtt^3*mWW^2*t^2 + 572*ep^3*mtt^3*mWW^2*t^2 - 12*mtt^2*mWW^3*t^2 - 108*ep*mtt^2*mWW^3*t^2 - 315*ep^2*mtt^2*mWW^3*t^2 - 300*ep^3*mtt^2*mWW^3*t^2 + 22*mtt^4*s*t^2 + 86*ep*mtt^4*s*t^2 - 53*ep^2*mtt^4*s*t^2 - 180*ep^3*mtt^4*s*t^2 + 34*mtt^3*mWW*s*t^2 + 314*ep*mtt^3*mWW*s*t^2 + 937*ep^2*mtt^3*mWW*s*t^2 + 900*ep^3*mtt^3*mWW*s*t^2 - 48*mtt^2*mWW^2*s*t^2 - 382*ep*mtt^2*mWW^2*s*t^2 - 977*ep^2*mtt^2*mWW^2*s*t^2 - 868*ep^3*mtt^2*mWW^2*s*t^2 + 14*ep*mtt*mWW^3*s*t^2 + 79*ep^2*mtt*mWW^3*s*t^2 + 92*ep^3*mtt*mWW^3*s*t^2 - 4*ep*mWW^4*s*t^2 - 20*ep^2*mWW^4*s*t^2 - 16*ep^3*mWW^4*s*t^2 - 30*mtt^3*s^2*t^2 - 90*ep*mtt^3*s^2*t^2 + 225*ep^2*mtt^3*s^2*t^2 + 420*ep^3*mtt^3*s^2*t^2 - 48*mtt^2*mWW*s^2*t^2 - 374*ep*mtt^2*mWW*s^2*t^2 - 907*ep^2*mtt^2*mWW*s^2*t^2 - 776*ep^3*mtt^2*mWW*s^2*t^2 + 22*mtt*mWW^2*s^2*t^2 + 134*ep*mtt*mWW^2*s^2*t^2 + 190*ep^2*mtt*mWW^2*s^2*t^2 + 84*ep^3*mtt*mWW^2*s^2*t^2 + 4*mWW^3*s^2*t^2 + 26*ep*mWW^3*s^2*t^2 + 52*ep^2*mWW^3*s^2*t^2 + 48*ep^3*mWW^3*s^2*t^2 + 18*mtt^2*s^3*t^2 + 34*ep*mtt^2*s^3*t^2 - 247*ep^2*mtt^2*s^3*t^2 - 380*ep^3*mtt^2*s^3*t^2 + 26*mtt*mWW*s^3*t^2 + 160*ep*mtt*mWW*s^3*t^2 + 239*ep^2*mtt*mWW*s^3*t^2 + 120*ep^3*mtt*mWW*s^3*t^2 + 18*ep*mWW^2*s^3*t^2 + 108*ep^2*mWW^2*s^3*t^2 + 132*ep^3*mWW^2*s^3*t^2 - 4*mtt*s^4*t^2 - 2*ep*mtt*s^4*t^2 + 86*ep^2*mtt*s^4*t^2 + 120*ep^3*mtt*s^4*t^2 - 4*mWW*s^4*t^2 - 14*ep*mWW*s^4*t^2 + 20*ep^2*mWW*s^4*t^2 + 48*ep^3*mWW*s^4*t^2 + 16*mtt^4*t^3 + 80*ep*mtt^4*t^3 + 55*ep^2*mtt^4*t^3 - 36*ep^3*mtt^4*t^3 + 28*mtt^3*mWW*t^3 + 243*ep*mtt^3*mWW*t^3 + 672*ep^2*mtt^3*mWW*t^3 + 592*ep^3*mtt^3*mWW*t^3 - 56*mtt^2*mWW^2*t^3 - 476*ep*mtt^2*mWW^2*t^3 - 1291*ep^2*mtt^2*mWW^2*t^3 - 1132*ep^3*mtt^2*mWW^2*t^3 + 12*mtt*mWW^3*t^3 + 129*ep*mtt*mWW^3*t^3 + 432*ep^2*mtt*mWW^3*t^3 + 432*ep^3*mtt*mWW^3*t^3 - 48*mtt^3*s*t^3 - 228*ep*mtt^3*s*t^3 - 96*ep^2*mtt^3*s*t^3 + 192*ep^3*mtt^3*s*t^3 - 88*mtt^2*mWW*s*t^3 - 721*ep*mtt^2*mWW*s*t^3 - 1871*ep^2*mtt^2*mWW*s*t^3 - 1580*ep^3*mtt^2*mWW*s*t^3 + 78*mtt*mWW^2*s*t^3 + 648*ep*mtt*mWW^2*s*t^3 + 1701*ep^2*mtt*mWW^2*s*t^3 + 1428*ep^3*mtt*mWW^2*s*t^3 + 2*mWW^3*s*t^3 - 3*ep*mWW^3*s*t^3 - 66*ep^2*mWW^3*s*t^3 - 88*ep^3*mWW^3*s*t^3 + 48*mtt^2*s^2*t^3 + 216*ep*mtt^2*s^2*t^3 + 27*ep^2*mtt^2*s^2*t^3 - 276*ep^3*mtt^2*s^2*t^3 + 84*mtt*mWW*s^2*t^3 + 654*ep*mtt*mWW*s^2*t^3 + 1575*ep^2*mtt*mWW*s^2*t^3 + 1236*ep^3*mtt*mWW*s^2*t^3 - 20*mWW^2*s^2*t^3 - 162*ep*mWW^2*s^2*t^3 - 396*ep^2*mWW^2*s^2*t^3 - 296*ep^3*mWW^2*s^2*t^3 - 16*mtt*s^3*t^3 - 68*ep*mtt*s^3*t^3 + 14*ep^2*mtt*s^3*t^3 + 120*ep^3*mtt*s^3*t^3 - 24*mWW*s^3*t^3 - 180*ep*mWW*s^3*t^3 - 408*ep^2*mWW*s^3*t^3 - 288*ep^3*mWW*s^3*t^3 - 22*mtt^3*t^4 - 122*ep*mtt^3*t^4 - 139*ep^2*mtt^3*t^4 - 12*ep^3*mtt^3*t^4 - 47*mtt^2*mWW*t^4 - 357*ep*mtt^2*mWW*t^4 - 831*ep^2*mtt^2*mWW*t^4 - 620*ep^3*mtt^2*mWW*t^4 + 56*mtt*mWW^2*t^4 + 468*ep*mtt*mWW^2*t^4 + 1230*ep^2*mtt*mWW^2*t^4 + 1016*ep^3*mtt*mWW^2*t^4 - 3*mWW^3*t^4 - 45*ep*mWW^3*t^4 - 180*ep^2*mWW^3*t^4 - 192*ep^3*mWW^3*t^4 + 46*mtt^2*s*t^4 + 254*ep*mtt^2*s*t^4 + 283*ep^2*mtt^2*s*t^4 + 12*ep^3*mtt^2*s*t^4 + 98*mtt*mWW*s*t^4 + 748*ep*mtt*mWW*s*t^4 + 1751*ep^2*mtt*mWW*s*t^4 + 1308*ep^3*mtt*mWW*s*t^4 - 40*mWW^2*s*t^4 - 338*ep*mWW^2*s*t^4 - 892*ep^2*mWW^2*s*t^4 - 720*ep^3*mWW^2*s*t^4 - 24*mtt*s^2*t^4 - 132*ep*mtt*s^2*t^4 - 144*ep^2*mtt*s^2*t^4 - 48*mWW*s^2*t^4 - 372*ep*mWW*s^2*t^4 - 882*ep^2*mWW*s^2*t^4 - 648*ep^3*mWW*s^2*t^4 + 15*mtt^2*t^5 + 91*ep*mtt^2*t^5 + 137*ep^2*mtt^2*t^5 + 52*ep^3*mtt^2*t^5 + 38*mtt*mWW*t^5 + 264*ep*mtt*mWW*t^5 + 531*ep^2*mtt*mWW*t^5 + 332*ep^3*mtt*mWW*t^5 - 21*mWW^2*t^5 - 171*ep*mWW^2*t^5 - 432*ep^2*mWW^2*t^5 - 336*ep^3*mWW^2*t^5 - 16*mtt*s*t^5 - 98*ep*mtt*s*t^5 - 151*ep^2*mtt*s*t^5 - 60*ep^3*mtt*s*t^5 - 40*mWW*s*t^5 - 290*ep*mWW*s*t^5 - 625*ep^2*mWW*s*t^5 - 420*ep^3*mWW*s*t^5 - 4*mtt*t^6 - 26*ep*mtt*t^6 - 46*ep^2*mtt*t^6 - 24*ep^3*mtt*t^6 - 12*mWW*t^6 - 78*ep*mWW*t^6 - 138*ep^2*mWW*t^6 - 72*ep^3*mWW*t^6))/(ep*(1 + 4*ep)^2*mWW*s*(mtt - s - t)^2*(mtt - mWW - s - t)*t^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (12*ep*mtt^7*mWW*s^3 + 74*ep^2*mtt^7*mWW*s^3 - 148*ep^3*mtt^7*mWW*s^3 - 956*ep^4*mtt^7*mWW*s^3 - 920*ep^5*mtt^7*mWW*s^3 - 20*ep*mtt^6*mWW^2*s^3 - 128*ep^2*mtt^6*mWW^2*s^3 + 200*ep^3*mtt^6*mWW^2*s^3 + 1472*ep^4*mtt^6*mWW^2*s^3 + 1440*ep^5*mtt^6*mWW^2*s^3 - 8*ep*mtt^5*mWW^3*s^3 - 38*ep^2*mtt^5*mWW^3*s^3 + 212*ep^3*mtt^5*mWW^3*s^3 + 932*ep^4*mtt^5*mWW^3*s^3 + 840*ep^5*mtt^5*mWW^3*s^3 + 24*ep*mtt^4*mWW^4*s^3 + 144*ep^2*mtt^4*mWW^4*s^3 - 336*ep^3*mtt^4*mWW^4*s^3 - 2016*ep^4*mtt^4*mWW^4*s^3 - 1920*ep^5*mtt^4*mWW^4*s^3 - 4*ep*mtt^3*mWW^5*s^3 - 34*ep^2*mtt^3*mWW^5*s^3 - 44*ep^3*mtt^3*mWW^5*s^3 + 76*ep^4*mtt^3*mWW^5*s^3 + 120*ep^5*mtt^3*mWW^5*s^3 - 4*ep*mtt^2*mWW^6*s^3 - 16*ep^2*mtt^2*mWW^6*s^3 + 136*ep^3*mtt^2*mWW^6*s^3 + 544*ep^4*mtt^2*mWW^6*s^3 + 480*ep^5*mtt^2*mWW^6*s^3 - 2*ep^2*mtt*mWW^7*s^3 - 20*ep^3*mtt*mWW^7*s^3 - 52*ep^4*mtt*mWW^7*s^3 - 40*ep^5*mtt*mWW^7*s^3 - 60*ep*mtt^6*mWW*s^4 - 370*ep^2*mtt^6*mWW*s^4 + 740*ep^3*mtt^6*mWW*s^4 + 4780*ep^4*mtt^6*mWW*s^4 + 4600*ep^5*mtt^6*mWW*s^4 + 80*ep*mtt^5*mWW^2*s^4 + 512*ep^2*mtt^5*mWW^2*s^4 - 800*ep^3*mtt^5*mWW^2*s^4 - 5888*ep^4*mtt^5*mWW^2*s^4 - 5760*ep^5*mtt^5*mWW^2*s^4 + 48*ep*mtt^4*mWW^3*s^4 + 262*ep^2*mtt^4*mWW^3*s^4 - 932*ep^3*mtt^4*mWW^3*s^4 - 4708*ep^4*mtt^4*mWW^3*s^4 - 4360*ep^5*mtt^4*mWW^3*s^4 - 88*ep*mtt^3*mWW^4*s^4 - 544*ep^2*mtt^3*mWW^4*s^4 + 1072*ep^3*mtt^3*mWW^4*s^4 + 6976*ep^4*mtt^3*mWW^4*s^4 + 6720*ep^5*mtt^3*mWW^4*s^4 + 12*ep*mtt^2*mWW^5*s^4 + 106*ep^2*mtt^2*mWW^5*s^4 + 172*ep^3*mtt^2*mWW^5*s^4 - 124*ep^4*mtt^2*mWW^5*s^4 - 280*ep^5*mtt^2*mWW^5*s^4 + 8*ep*mtt*mWW^6*s^4 + 32*ep^2*mtt*mWW^6*s^4 - 272*ep^3*mtt*mWW^6*s^4 - 1088*ep^4*mtt*mWW^6*s^4 - 960*ep^5*mtt*mWW^6*s^4 + 2*ep^2*mWW^7*s^4 + 20*ep^3*mWW^7*s^4 + 52*ep^4*mWW^7*s^4 + 40*ep^5*mWW^7*s^4 + 120*ep*mtt^5*mWW*s^5 + 740*ep^2*mtt^5*mWW*s^5 - 1480*ep^3*mtt^5*mWW*s^5 - 9560*ep^4*mtt^5*mWW*s^5 - 9200*ep^5*mtt^5*mWW*s^5 - 120*ep*mtt^4*mWW^2*s^5 - 768*ep^2*mtt^4*mWW^2*s^5 + 1200*ep^3*mtt^4*mWW^2*s^5 + 8832*ep^4*mtt^4*mWW^2*s^5 + 8640*ep^5*mtt^4*mWW^2*s^5 - 108*ep*mtt^3*mWW^3*s^5 - 632*ep^2*mtt^3*mWW^3*s^5 + 1672*ep^3*mtt^3*mWW^3*s^5 + 9488*ep^4*mtt^3*mWW^3*s^5 + 8960*ep^5*mtt^3*mWW^3*s^5 + 124*ep*mtt^2*mWW^4*s^5 + 784*ep^2*mtt^2*mWW^4*s^5 - 1336*ep^3*mtt^2*mWW^4*s^5 - 9376*ep^4*mtt^2*mWW^4*s^5 - 9120*ep^5*mtt^2*mWW^4*s^5 - 12*ep*mtt*mWW^5*s^5 - 108*ep^2*mtt*mWW^5*s^5 - 192*ep^3*mtt*mWW^5*s^5 + 72*ep^4*mtt*mWW^5*s^5 + 240*ep^5*mtt*mWW^5*s^5 - 4*ep*mWW^6*s^5 - 16*ep^2*mWW^6*s^5 + 136*ep^3*mWW^6*s^5 + 544*ep^4*mWW^6*s^5 + 480*ep^5*mWW^6*s^5 - 120*ep*mtt^4*mWW*s^6 - 740*ep^2*mtt^4*mWW*s^6 + 1480*ep^3*mtt^4*mWW*s^6 + 9560*ep^4*mtt^4*mWW*s^6 + 9200*ep^5*mtt^4*mWW*s^6 + 80*ep*mtt^3*mWW^2*s^6 + 512*ep^2*mtt^3*mWW^2*s^6 - 800*ep^3*mtt^3*mWW^2*s^6 - 5888*ep^4*mtt^3*mWW^2*s^6 - 5760*ep^5*mtt^3*mWW^2*s^6 + 116*ep*mtt^2*mWW^3*s^6 + 704*ep^2*mtt^2*mWW^3*s^6 - 1544*ep^3*mtt^2*mWW^3*s^6 - 9536*ep^4*mtt^2*mWW^3*s^6 - 9120*ep^5*mtt^2*mWW^3*s^6 - 80*ep*mtt*mWW^4*s^6 - 512*ep^2*mtt*mWW^4*s^6 + 800*ep^3*mtt*mWW^4*s^6 + 5888*ep^4*mtt*mWW^4*s^6 + 5760*ep^5*mtt*mWW^4*s^6 + 4*ep*mWW^5*s^6 + 36*ep^2*mWW^5*s^6 + 64*ep^3*mWW^5*s^6 - 24*ep^4*mWW^5*s^6 - 80*ep^5*mWW^5*s^6 + 60*ep*mtt^3*mWW*s^7 + 370*ep^2*mtt^3*mWW*s^7 - 740*ep^3*mtt^3*mWW*s^7 - 4780*ep^4*mtt^3*mWW*s^7 - 4600*ep^5*mtt^3*mWW*s^7 - 20*ep*mtt^2*mWW^2*s^7 - 128*ep^2*mtt^2*mWW^2*s^7 + 200*ep^3*mtt^2*mWW^2*s^7 + 1472*ep^4*mtt^2*mWW^2*s^7 + 1440*ep^5*mtt^2*mWW^2*s^7 - 60*ep*mtt*mWW^3*s^7 - 370*ep^2*mtt*mWW^3*s^7 + 740*ep^3*mtt*mWW^3*s^7 + 4780*ep^4*mtt*mWW^3*s^7 + 4600*ep^5*mtt*mWW^3*s^7 + 20*ep*mWW^4*s^7 + 128*ep^2*mWW^4*s^7 - 200*ep^3*mWW^4*s^7 - 1472*ep^4*mWW^4*s^7 - 1440*ep^5*mWW^4*s^7 - 12*ep*mtt^2*mWW*s^8 - 74*ep^2*mtt^2*mWW*s^8 + 148*ep^3*mtt^2*mWW*s^8 + 956*ep^4*mtt^2*mWW*s^8 + 920*ep^5*mtt^2*mWW*s^8 + 12*ep*mWW^3*s^8 + 74*ep^2*mWW^3*s^8 - 148*ep^3*mWW^3*s^8 - 956*ep^4*mWW^3*s^8 - 920*ep^5*mWW^3*s^8 - 3*ep*mtt^9*s*t + 3*ep^2*mtt^9*s*t + 186*ep^3*mtt^9*s*t + 672*ep^4*mtt^9*s*t + 672*ep^5*mtt^9*s*t + 6*ep*mtt^8*mWW*s*t - 39*ep^2*mtt^8*mWW*s*t - 669*ep^3*mtt^8*mWW*s*t - 2202*ep^4*mtt^8*mWW*s*t - 2136*ep^5*mtt^8*mWW*s*t + 3*ep*mtt^7*mWW^2*s*t + 96*ep^2*mtt^7*mWW^2*s*t + 705*ep^3*mtt^7*mWW^2*s*t + 1902*ep^4*mtt^7*mWW^2*s*t + 1704*ep^5*mtt^7*mWW^2*s*t - 12*ep*mtt^6*mWW^3*s*t - 54*ep^2*mtt^6*mWW^3*s*t + 150*ep^3*mtt^6*mWW^3*s*t + 972*ep^4*mtt^6*mWW^3*s*t + 1104*ep^5*mtt^6*mWW^3*s*t + 3*ep*mtt^5*mWW^4*s*t - 69*ep^2*mtt^5*mWW^4*s*t - 780*ep^3*mtt^5*mWW^4*s*t - 2388*ep^4*mtt^5*mWW^4*s*t - 2256*ep^5*mtt^5*mWW^4*s*t + 6*ep*mtt^4*mWW^5*s*t + 93*ep^2*mtt^4*mWW^5*s*t + 519*ep^3*mtt^4*mWW^5*s*t + 1230*ep^4*mtt^4*mWW^5*s*t + 1032*ep^5*mtt^4*mWW^5*s*t - 3*ep*mtt^3*mWW^6*s*t - 30*ep^2*mtt^3*mWW^6*s*t - 111*ep^3*mtt^3*mWW^6*s*t - 186*ep^4*mtt^3*mWW^6*s*t - 120*ep^5*mtt^3*mWW^6*s*t + 43*ep*mtt^8*s^2*t + 98*ep^2*mtt^8*s^2*t - 1297*ep^3*mtt^8*s^2*t - 5296*ep^4*mtt^8*s^2*t - 5168*ep^5*mtt^8*s^2*t - 4*mtt^7*mWW*s^2*t - 100*ep*mtt^7*mWW*s^2*t - 27*ep^2*mtt^7*mWW*s^2*t + 3691*ep^3*mtt^7*mWW*s^2*t + 13338*ep^4*mtt^7*mWW*s^2*t + 12944*ep^5*mtt^7*mWW*s^2*t + 16*mtt^6*mWW^2*s^2*t + 91*ep*mtt^6*mWW^2*s^2*t - 339*ep^2*mtt^6*mWW^2*s^2*t - 3392*ep^3*mtt^6*mWW^2*s^2*t - 8846*ep^4*mtt^6*mWW^2*s^2*t - 7896*ep^5*mtt^6*mWW^2*s^2*t - 24*mtt^5*mWW^3*s^2*t - 96*ep*mtt^5*mWW^3*s^2*t + 228*ep^2*mtt^5*mWW^3*s^2*t + 870*ep^3*mtt^5*mWW^3*s^2*t - 1080*ep^4*mtt^5*mWW^3*s^2*t - 2760*ep^5*mtt^5*mWW^3*s^2*t + 16*mtt^4*mWW^4*s^2*t + 97*ep*mtt^4*mWW^4*s^2*t + 154*ep^2*mtt^4*mWW^4*s^2*t + 321*ep^3*mtt^4*mWW^4*s^2*t + 2456*ep^4*mtt^4*mWW^4*s^2*t + 3792*ep^5*mtt^4*mWW^4*s^2*t - 4*mtt^3*mWW^5*s^2*t - 28*ep*mtt^3*mWW^5*s^2*t - 93*ep^2*mtt^3*mWW^5*s^2*t - 391*ep^3*mtt^3*mWW^5*s^2*t - 1282*ep^4*mtt^3*mWW^5*s^2*t - 1488*ep^5*mtt^3*mWW^5*s^2*t - 7*ep*mtt^2*mWW^6*s^2*t - 17*ep^2*mtt^2*mWW^6*s^2*t + 232*ep^3*mtt^2*mWW^6*s^2*t + 790*ep^4*mtt^2*mWW^6*s^2*t + 632*ep^5*mtt^2*mWW^6*s^2*t - 4*ep^2*mtt*mWW^7*s^2*t - 34*ep^3*mtt*mWW^7*s^2*t - 80*ep^4*mtt*mWW^7*s^2*t - 56*ep^5*mtt*mWW^7*s^2*t - 195*ep*mtt^7*s^3*t - 641*ep^2*mtt^7*s^3*t + 3876*ep^3*mtt^7*s^3*t + 17454*ep^4*mtt^7*s^3*t + 16696*ep^5*mtt^7*s^3*t + 20*mtt^6*mWW*s^3*t + 346*ep*mtt^6*mWW*s^3*t + 301*ep^2*mtt^6*mWW*s^3*t - 7595*ep^3*mtt^6*mWW*s^3*t - 28084*ep^4*mtt^6*mWW*s^3*t - 27240*ep^5*mtt^6*mWW*s^3*t - 64*mtt^5*mWW^2*s^3*t - 239*ep*mtt^5*mWW^2*s^3*t + 1292*ep^2*mtt^5*mWW^2*s^3*t + 4745*ep^3*mtt^5*mWW^2*s^3*t + 4966*ep^4*mtt^5*mWW^2*s^3*t + 3608*ep^5*mtt^5*mWW^2*s^3*t + 72*mtt^4*mWW^3*s^3*t + 324*ep*mtt^4*mWW^3*s^3*t - 514*ep^2*mtt^4*mWW^3*s^3*t - 3820*ep^3*mtt^4*mWW^3*s^3*t - 2432*ep^4*mtt^4*mWW^3*s^3*t + 2200*ep^5*mtt^4*mWW^3*s^3*t - 32*mtt^3*mWW^4*s^3*t - 309*ep*mtt^3*mWW^4*s^3*t - 695*ep^2*mtt^3*mWW^4*s^3*t + 3908*ep^3*mtt^3*mWW^4*s^3*t + 12614*ep^4*mtt^3*mWW^4*s^3*t + 8120*ep^5*mtt^3*mWW^4*s^3*t + 4*mtt^2*mWW^5*s^3*t + 42*ep*mtt^2*mWW^5*s^3*t + 113*ep^2*mtt^2*mWW^5*s^3*t - 543*ep^3*mtt^2*mWW^5*s^3*t - 1916*ep^4*mtt^2*mWW^5*s^3*t - 1112*ep^5*mtt^2*mWW^5*s^3*t + 31*ep*mtt*mWW^6*s^3*t + 136*ep^2*mtt*mWW^6*s^3*t - 645*ep^3*mtt*mWW^6*s^3*t - 2786*ep^4*mtt*mWW^6*s^3*t - 2408*ep^5*mtt*mWW^6*s^3*t + 8*ep^2*mWW^7*s^3*t + 74*ep^3*mWW^7*s^3*t + 184*ep^4*mWW^7*s^3*t + 136*ep^5*mWW^7*s^3*t + 435*ep*mtt^6*s^4*t + 1630*ep^2*mtt^6*s^4*t - 6435*ep^3*mtt^6*s^4*t - 31350*ep^4*mtt^6*s^4*t - 29480*ep^5*mtt^6*s^4*t - 40*mtt^5*mWW*s^4*t - 504*ep*mtt^5*mWW*s^4*t - 157*ep^2*mtt^5*mWW*s^4*t + 6829*ep^3*mtt^5*mWW*s^4*t + 22954*ep^4*mtt^5*mWW*s^4*t + 22216*ep^5*mtt^5*mWW*s^4*t + 96*mtt^4*mWW^2*s^4*t + 53*ep*mtt^4*mWW^2*s^4*t - 3195*ep^2*mtt^4*mWW^2*s^4*t + 120*ep^3*mtt^4*mWW^2*s^4*t + 24722*ep^4*mtt^4*mWW^2*s^4*t + 24552*ep^5*mtt^4*mWW^2*s^4*t - 68*mtt^3*mWW^3*s^4*t - 276*ep*mtt^3*mWW^3*s^4*t + 446*ep^2*mtt^3*mWW^3*s^4*t + 4678*ep^3*mtt^3*mWW^3*s^4*t + 5976*ep^4*mtt^3*mWW^3*s^4*t + 1136*ep^5*mtt^3*mWW^3*s^4*t + 8*mtt^2*mWW^4*s^4*t + 333*ep*mtt^2*mWW^4*s^4*t + 1652*ep^2*mtt^2*mWW^4*s^4*t - 5959*ep^3*mtt^2*mWW^4*s^4*t - 27246*ep^4*mtt^2*mWW^4*s^4*t - 22840*ep^5*mtt^2*mWW^4*s^4*t + 4*mtt*mWW^5*s^4*t - 20*ep*mtt*mWW^5*s^4*t - 287*ep^2*mtt*mWW^5*s^4*t + 243*ep^3*mtt*mWW^5*s^4*t + 2762*ep^4*mtt*mWW^5*s^4*t + 2520*ep^5*mtt*mWW^5*s^4*t - 21*ep*mWW^6*s^4*t - 89*ep^2*mWW^6*s^4*t + 524*ep^3*mWW^6*s^4*t + 2182*ep^4*mWW^6*s^4*t + 1896*ep^5*mWW^6*s^4*t - 545*ep*mtt^5*s^5*t - 2175*ep^2*mtt^5*s^5*t + 6410*ep^3*mtt^5*s^5*t + 33260*ep^4*mtt^5*s^5*t + 30800*ep^5*mtt^5*s^5*t + 40*mtt^4*mWW*s^5*t + 346*ep*mtt^4*mWW*s^5*t - 477*ep^2*mtt^4*mWW*s^5*t - 1771*ep^3*mtt^4*mWW*s^5*t - 666*ep^4*mtt^4*mWW*s^5*t - 584*ep^5*mtt^4*mWW*s^5*t - 64*mtt^3*mWW^2*s^5*t + 345*ep*mtt^3*mWW^2*s^5*t + 3886*ep^2*mtt^3*mWW^2*s^5*t - 5693*ep^3*mtt^3*mWW^2*s^5*t - 45164*ep^4*mtt^3*mWW^2*s^5*t - 42912*ep^5*mtt^3*mWW^2*s^5*t + 12*mtt^2*mWW^3*s^5*t + 8*ep*mtt^2*mWW^3*s^5*t + 134*ep^2*mtt^2*mWW^3*s^5*t - 2308*ep^3*mtt^2*mWW^3*s^5*t - 7002*ep^4*mtt^2*mWW^3*s^5*t - 5240*ep^5*mtt^2*mWW^3*s^5*t + 16*mtt*mWW^4*s^5*t - 154*ep*mtt*mWW^4*s^5*t - 1538*ep^2*mtt*mWW^4*s^5*t + 3218*ep^3*mtt*mWW^4*s^5*t + 20398*ep^4*mtt*mWW^4*s^5*t + 18872*ep^5*mtt*mWW^4*s^5*t - 4*mWW^5*s^5*t + 170*ep^2*mWW^5*s^5*t + 132*ep^3*mWW^5*s^5*t - 898*ep^4*mWW^5*s^5*t - 1032*ep^5*mWW^5*s^5*t + 393*ep*mtt^4*s^6*t + 1622*ep^2*mtt^4*s^6*t - 3831*ep^3*mtt^4*s^6*t - 20892*ep^4*mtt^4*s^6*t - 19072*ep^5*mtt^4*s^6*t - 20*mtt^3*mWW*s^6*t - 100*ep*mtt^3*mWW*s^6*t + 587*ep^2*mtt^3*mWW*s^6*t - 1027*ep^3*mtt^3*mWW*s^6*t - 8714*ep^4*mtt^3*mWW*s^6*t - 8448*ep^5*mtt^3*mWW*s^6*t + 16*mtt^2*mWW^2*s^6*t - 391*ep*mtt^2*mWW^2*s^6*t - 2339*ep^2*mtt^2*mWW^2*s^6*t + 4984*ep^3*mtt^2*mWW^2*s^6*t + 30248*ep^4*mtt^2*mWW^2*s^6*t + 28000*ep^5*mtt^2*mWW^2*s^6*t + 12*mtt*mWW^3*s^6*t + 68*ep*mtt*mWW^3*s^6*t - 366*ep^2*mtt*mWW^3*s^6*t + 612*ep^3*mtt*mWW^3*s^6*t + 5372*ep^4*mtt*mWW^3*s^6*t + 5448*ep^5*mtt*mWW^3*s^6*t - 8*mWW^4*s^6*t + 30*ep*mWW^4*s^6*t + 496*ep^2*mWW^4*s^6*t - 708*ep^3*mWW^4*s^6*t - 5834*ep^4*mWW^4*s^6*t - 5688*ep^5*mWW^4*s^6*t - 153*ep*mtt^3*s^7*t - 643*ep^2*mtt^3*s^7*t + 1272*ep^3*mtt^3*s^7*t + 7206*ep^4*mtt^3*s^7*t + 6488*ep^5*mtt^3*s^7*t + 4*mtt^2*mWW*s^7*t + 6*ep*mtt^2*mWW*s^7*t - 185*ep^2*mtt^2*mWW*s^7*t + 563*ep^3*mtt^2*mWW*s^7*t + 3416*ep^4*mtt^2*mWW*s^7*t + 3272*ep^5*mtt^2*mWW*s^7*t + 163*ep*mtt*mWW^2*s^7*t + 702*ep^2*mtt*mWW^2*s^7*t - 1677*ep^3*mtt*mWW^2*s^7*t - 8960*ep^4*mtt*mWW^2*s^7*t - 8064*ep^5*mtt*mWW^2*s^7*t - 4*mWW^3*s^7*t - 16*ep*mWW^3*s^7*t + 126*ep^2*mWW^3*s^7*t - 182*ep^3*mWW^3*s^7*t - 1806*ep^4*mWW^3*s^7*t - 1888*ep^5*mWW^3*s^7*t + 25*ep*mtt^2*s^8*t + 106*ep^2*mtt^2*s^8*t - 181*ep^3*mtt^2*s^8*t - 1054*ep^4*mtt^2*s^8*t - 936*ep^5*mtt^2*s^8*t - 3*ep^2*mtt*mWW*s^8*t - 21*ep^3*mtt*mWW*s^8*t - 42*ep^4*mtt*mWW*s^8*t - 24*ep^5*mtt*mWW*s^8*t - 25*ep*mWW^2*s^8*t - 103*ep^2*mWW^2*s^8*t + 208*ep^3*mWW^2*s^8*t + 1132*ep^4*mWW^2*s^8*t + 1008*ep^5*mWW^2*s^8*t + 3*ep*mtt^9*t^2 + 39*ep^2*mtt^9*t^2 + 180*ep^3*mtt^9*t^2 + 348*ep^4*mtt^9*t^2 + 240*ep^5*mtt^9*t^2 - 12*ep*mtt^8*mWW*t^2 - 147*ep^2*mtt^8*mWW*t^2 - 651*ep^3*mtt^8*mWW*t^2 - 1230*ep^4*mtt^8*mWW*t^2 - 840*ep^5*mtt^8*mWW*t^2 + 15*ep*mtt^7*mWW^2*t^2 + 168*ep^2*mtt^7*mWW^2*t^2 + 693*ep^3*mtt^7*mWW^2*t^2 + 1254*ep^4*mtt^7*mWW^2*t^2 + 840*ep^5*mtt^7*mWW^2*t^2 + 18*ep^2*mtt^6*mWW^3*t^2 + 138*ep^3*mtt^6*mWW^3*t^2 + 324*ep^4*mtt^6*mWW^3*t^2 + 240*ep^5*mtt^6*mWW^3*t^2 - 15*ep*mtt^5*mWW^4*t^2 - 177*ep^2*mtt^5*mWW^4*t^2 - 762*ep^3*mtt^5*mWW^4*t^2 - 1416*ep^4*mtt^5*mWW^4*t^2 - 960*ep^5*mtt^5*mWW^4*t^2 + 12*ep*mtt^4*mWW^5*t^2 + 129*ep^2*mtt^4*mWW^5*t^2 + 513*ep^3*mtt^4*mWW^5*t^2 + 906*ep^4*mtt^4*mWW^5*t^2 + 600*ep^5*mtt^4*mWW^5*t^2 - 3*ep*mtt^3*mWW^6*t^2 - 30*ep^2*mtt^3*mWW^6*t^2 - 111*ep^3*mtt^3*mWW^6*t^2 - 186*ep^4*mtt^3*mWW^6*t^2 - 120*ep^5*mtt^3*mWW^6*t^2 + 22*ep*mtt^8*s*t^2 - 205*ep^2*mtt^8*s*t^2 - 2821*ep^3*mtt^8*s*t^2 - 8476*ep^4*mtt^8*s*t^2 - 7520*ep^5*mtt^8*s*t^2 - 4*mtt^7*mWW*s*t^2 - 43*ep*mtt^7*mWW*s*t^2 + 901*ep^2*mtt^7*mWW*s*t^2 + 8972*ep^3*mtt^7*mWW*s*t^2 + 25316*ep^4*mtt^7*mWW*s*t^2 + 22288*ep^5*mtt^7*mWW*s*t^2 + 16*mtt^6*mWW^2*s*t^2 + 45*ep*mtt^6*mWW^2*s*t^2 - 1195*ep^2*mtt^6*mWW^2*s*t^2 - 8842*ep^3*mtt^6*mWW^2*s*t^2 - 22186*ep^4*mtt^6*mWW^2*s*t^2 - 18888*ep^5*mtt^6*mWW^2*s*t^2 - 24*mtt^5*mWW^3*s*t^2 - 106*ep*mtt^5*mWW^3*s*t^2 + 110*ep^2*mtt^5*mWW^3*s*t^2 + 364*ep^3*mtt^5*mWW^3*s*t^2 - 1568*ep^4*mtt^5*mWW^3*s*t^2 - 2496*ep^5*mtt^5*mWW^3*s*t^2 + 16*mtt^4*mWW^4*s*t^2 + 148*ep*mtt^4*mWW^4*s*t^2 + 907*ep^2*mtt^4*mWW^4*s*t^2 + 4569*ep^3*mtt^4*mWW^4*s*t^2 + 11828*ep^4*mtt^4*mWW^4*s*t^2 + 10752*ep^5*mtt^4*mWW^4*s*t^2 - 4*mtt^3*mWW^5*s*t^2 - 75*ep*mtt^3*mWW^5*s*t^2 - 641*ep^2*mtt^3*mWW^5*s*t^2 - 2810*ep^3*mtt^3*mWW^5*s*t^2 - 5960*ep^4*mtt^3*mWW^5*s*t^2 - 4800*ep^5*mtt^3*mWW^5*s*t^2 + 9*ep*mtt^2*mWW^6*s*t^2 + 125*ep^2*mtt^2*mWW^6*s*t^2 + 582*ep^3*mtt^2*mWW^6*s*t^2 + 1074*ep^4*mtt^2*mWW^6*s*t^2 + 680*ep^5*mtt^2*mWW^6*s*t^2 - 2*ep^2*mtt*mWW^7*s*t^2 - 14*ep^3*mtt*mWW^7*s*t^2 - 28*ep^4*mtt*mWW^7*s*t^2 - 16*ep^5*mtt*mWW^7*s*t^2 - 341*ep*mtt^7*s^2*t^2 - 302*ep^2*mtt^7*s^2*t^2 + 13555*ep^3*mtt^7*s^2*t^2 + 48096*ep^4*mtt^7*s^2*t^2 + 43472*ep^5*mtt^7*s^2*t^2 + 48*mtt^6*mWW*s^2*t^2 + 827*ep*mtt^6*mWW*s^2*t^2 - 854*ep^2*mtt^6*mWW*s^2*t^2 - 35221*ep^3*mtt^6*mWW*s^2*t^2 - 114078*ep^4*mtt^6*mWW*s^2*t^2 - 103224*ep^5*mtt^6*mWW*s^2*t^2 - 164*mtt^5*mWW^2*s^2*t^2 - 953*ep*mtt^5*mWW^2*s^2*t^2 + 2615*ep^2*mtt^5*mWW^2*s^2*t^2 + 29240*ep^3*mtt^5*mWW^2*s^2*t^2 + 75270*ep^4*mtt^5*mWW^2*s^2*t^2 + 65256*ep^5*mtt^5*mWW^2*s^2*t^2 + 204*mtt^4*mWW^3*s^2*t^2 + 1044*ep*mtt^4*mWW^3*s^2*t^2 - 623*ep^2*mtt^4*mWW^3*s^2*t^2 - 7637*ep^3*mtt^4*mWW^3*s^2*t^2 - 4546*ep^4*mtt^4*mWW^3*s^2*t^2 + 3608*ep^5*mtt^4*mWW^3*s^2*t^2 - 108*mtt^3*mWW^4*s^2*t^2 - 797*ep*mtt^3*mWW^4*s^2*t^2 - 1519*ep^2*mtt^3*mWW^4*s^2*t^2 + 256*ep^3*mtt^3*mWW^4*s^2*t^2 - 2802*ep^4*mtt^3*mWW^4*s^2*t^2 - 9000*ep^5*mtt^3*mWW^4*s^2*t^2 + 20*mtt^2*mWW^5*s^2*t^2 + 185*ep*mtt^2*mWW^5*s^2*t^2 + 539*ep^2*mtt^2*mWW^5*s^2*t^2 + 296*ep^3*mtt^2*mWW^5*s^2*t^2 + 164*ep^4*mtt^2*mWW^5*s^2*t^2 + 1568*ep^5*mtt^2*mWW^5*s^2*t^2 + 35*ep*mtt*mWW^6*s^2*t^2 + 134*ep^2*mtt*mWW^6*s^2*t^2 - 571*ep^3*mtt*mWW^6*s^2*t^2 - 2292*ep^4*mtt*mWW^6*s^2*t^2 - 1808*ep^5*mtt*mWW^6*s^2*t^2 + 10*ep^2*mWW^7*s^2*t^2 + 82*ep^3*mWW^7*s^2*t^2 + 188*ep^4*mWW^7*s^2*t^2 + 128*ep^5*mWW^7*s^2*t^2 + 1274*ep*mtt^6*s^3*t^2 + 3194*ep^2*mtt^6*s^3*t^2 - 31662*ep^3*mtt^6*s^3*t^2 - 124144*ep^4*mtt^6*s^3*t^2 - 111712*ep^5*mtt^6*s^3*t^2 - 168*mtt^5*mWW*s^3*t^2 - 2666*ep*mtt^5*mWW*s^3*t^2 - 1989*ep^2*mtt^5*mWW*s^3*t^2 + 63847*ep^3*mtt^5*mWW*s^3*t^2 + 219792*ep^4*mtt^5*mWW*s^3*t^2 + 197920*ep^5*mtt^5*mWW*s^3*t^2 + 460*mtt^4*mWW^2*s^3*t^2 + 2380*ep*mtt^4*mWW^2*s^3*t^2 - 4744*ep^2*mtt^4*mWW^2*s^3*t^2 - 39496*ep^3*mtt^4*mWW^2*s^3*t^2 - 79620*ep^4*mtt^4*mWW^2*s^3*t^2 - 64320*ep^5*mtt^4*mWW^2*s^3*t^2 - 420*mtt^3*mWW^3*s^3*t^2 - 1927*ep*mtt^3*mWW^3*s^3*t^2 + 2328*ep^2*mtt^3*mWW^3*s^3*t^2 + 15185*ep^3*mtt^3*mWW^3*s^3*t^2 + 1542*ep^4*mtt^3*mWW^3*s^3*t^2 - 14872*ep^5*mtt^3*mWW^3*s^3*t^2 + 132*mtt^2*mWW^4*s^3*t^2 + 1111*ep*mtt^2*mWW^4*s^3*t^2 + 1847*ep^2*mtt^2*mWW^4*s^3*t^2 - 10950*ep^3*mtt^2*mWW^4*s^3*t^2 - 29816*ep^4*mtt^2*mWW^4*s^3*t^2 - 16096*ep^5*mtt^2*mWW^4*s^3*t^2 - 4*mtt*mWW^5*s^3*t^2 - 131*ep*mtt*mWW^5*s^3*t^2 - 447*ep^2*mtt*mWW^5*s^3*t^2 + 2492*ep^3*mtt*mWW^5*s^3*t^2 + 9490*ep^4*mtt*mWW^5*s^3*t^2 + 6744*ep^5*mtt*mWW^5*s^3*t^2 - 41*ep*mWW^6*s^3*t^2 - 189*ep^2*mWW^6*s^3*t^2 + 584*ep^3*mWW^6*s^3*t^2 + 2756*ep^4*mWW^6*s^3*t^2 + 2336*ep^5*mWW^6*s^3*t^2 - 2235*ep*mtt^5*s^4*t^2 - 7055*ep^2*mtt^5*s^4*t^2 + 41120*ep^3*mtt^5*s^4*t^2 + 172840*ep^4*mtt^5*s^4*t^2 + 154080*ep^5*mtt^5*s^4*t^2 + 272*mtt^4*mWW*s^4*t^2 + 3806*ep*mtt^4*mWW*s^4*t^2 + 4593*ep^2*mtt^4*mWW*s^4*t^2 - 61297*ep^3*mtt^4*mWW*s^4*t^2 - 213712*ep^4*mtt^4*mWW*s^4*t^2 - 187968*ep^5*mtt^4*mWW*s^4*t^2 - 572*mtt^3*mWW^2*s^4*t^2 - 2211*ep*mtt^3*mWW^2*s^4*t^2 + 7423*ep^2*mtt^3*mWW^2*s^4*t^2 + 21896*ep^3*mtt^3*mWW^2*s^4*t^2 - 3232*ep^4*mtt^3*mWW^2*s^4*t^2 - 15472*ep^5*mtt^3*mWW^2*s^4*t^2 + 340*mtt^2*mWW^3*s^4*t^2 + 1105*ep*mtt^2*mWW^3*s^4*t^2 - 3683*ep^2*mtt^2*mWW^3*s^4*t^2 - 9360*ep^3*mtt^2*mWW^3*s^4*t^2 + 18824*ep^4*mtt^2*mWW^3*s^4*t^2 + 31488*ep^5*mtt^2*mWW^3*s^4*t^2 - 28*mtt*mWW^4*s^4*t^2 - 466*ep*mtt*mWW^4*s^4*t^2 - 1594*ep^2*mtt*mWW^4*s^4*t^2 + 8556*ep^3*mtt*mWW^4*s^4*t^2 + 30496*ep^4*mtt*mWW^4*s^4*t^2 + 22224*ep^5*mtt*mWW^4*s^4*t^2 - 12*mWW^5*s^4*t^2 + ep*mWW^5*s^4*t^2 + 340*ep^2*mWW^5*s^4*t^2 - 771*ep^3*mWW^5*s^4*t^2 - 5024*ep^4*mWW^5*s^4*t^2 - 4352*ep^5*mWW^5*s^4*t^2 + 2082*ep*mtt^4*s^5*t^2 + 7311*ep^2*mtt^4*s^5*t^2 - 30305*ep^3*mtt^4*s^5*t^2 - 134668*ep^4*mtt^4*s^5*t^2 - 118880*ep^5*mtt^4*s^5*t^2 - 228*mtt^3*mWW*s^5*t^2 - 2799*ep*mtt^3*mWW*s^5*t^2 - 3779*ep^2*mtt^3*mWW*s^5*t^2 + 31922*ep^3*mtt^3*mWW*s^5*t^2 + 108934*ep^4*mtt^3*mWW*s^5*t^2 + 91752*ep^5*mtt^3*mWW*s^5*t^2 + 356*mtt^2*mWW^2*s^5*t^2 + 745*ep*mtt^2*mWW^2*s^5*t^2 - 6574*ep^2*mtt^2*mWW^2*s^5*t^2 - 1523*ep^3*mtt^2*mWW^2*s^5*t^2 + 52844*ep^4*mtt^2*mWW^2*s^5*t^2 + 57232*ep^5*mtt^2*mWW^2*s^5*t^2 - 116*mtt*mWW^3*s^5*t^2 - 55*ep*mtt*mWW^3*s^5*t^2 + 2390*ep^2*mtt*mWW^3*s^5*t^2 + 1349*ep^3*mtt*mWW^3*s^5*t^2 - 18368*ep^4*mtt*mWW^3*s^5*t^2 - 22176*ep^5*mtt*mWW^3*s^5*t^2 - 12*mWW^4*s^5*t^2 + 27*ep*mWW^4*s^5*t^2 + 568*ep^2*mWW^4*s^5*t^2 - 1941*ep^3*mWW^4*s^5*t^2 - 9378*ep^4*mWW^4*s^5*t^2 - 7880*ep^5*mWW^4*s^5*t^2 - 1007*ep*mtt^3*s^6*t^2 - 3800*ep^2*mtt^3*s^6*t^2 + 11691*ep^3*mtt^3*s^6*t^2 + 55216*ep^4*mtt^3*s^6*t^2 + 48400*ep^5*mtt^3*s^6*t^2 + 96*mtt^2*mWW*s^6*t^2 + 1055*ep*mtt^2*mWW*s^6*t^2 + 1674*ep^2*mtt^2*mWW*s^6*t^2 - 8323*ep^3*mtt^2*mWW*s^6*t^2 - 28476*ep^4*mtt^2*mWW*s^6*t^2 - 22816*ep^5*mtt^2*mWW*s^6*t^2 - 112*mtt*mWW^2*s^6*t^2 + 13*ep*mtt*mWW^2*s^6*t^2 + 2774*ep^2*mtt*mWW^2*s^6*t^2 - 2657*ep^3*mtt*mWW^2*s^6*t^2 - 29524*ep^4*mtt*mWW^2*s^6*t^2 - 29600*ep^5*mtt*mWW^2*s^6*t^2 + 16*mWW^3*s^6*t^2 - 61*ep*mWW^3*s^6*t^2 - 540*ep^2*mWW^3*s^6*t^2 - 39*ep^3*mWW^3*s^6*t^2 + 3792*ep^4*mWW^3*s^6*t^2 + 4208*ep^5*mWW^3*s^6*t^2 + 206*ep*mtt^2*s^7*t^2 + 852*ep^2*mtt^2*s^7*t^2 - 1660*ep^3*mtt^2*s^7*t^2 - 9096*ep^4*mtt^2*s^7*t^2 - 8032*ep^5*mtt^2*s^7*t^2 - 16*mtt*mWW*s^7*t^2 - 172*ep*mtt*mWW*s^7*t^2 - 445*ep^2*mtt*mWW*s^7*t^2 + 563*ep^3*mtt*mWW*s^7*t^2 + 3134*ep^4*mtt*mWW*s^7*t^2 + 2696*ep^5*mtt*mWW*s^7*t^2 + 16*mWW^2*s^7*t^2 - 34*ep*mWW^2*s^7*t^2 - 467*ep^2*mWW^2*s^7*t^2 + 689*ep^3*mWW^2*s^7*t^2 + 5194*ep^4*mWW^2*s^7*t^2 + 4952*ep^5*mWW^2*s^7*t^2 - 4*ep*mtt*s^8*t^2 - 34*ep^2*mtt*s^8*t^2 - 98*ep^3*mtt*s^8*t^2 - 116*ep^4*mtt*s^8*t^2 - 48*ep^5*mtt*s^8*t^2 + 4*ep*mWW*s^8*t^2 + 46*ep^2*mWW*s^8*t^2 + 188*ep^3*mWW*s^8*t^2 + 320*ep^4*mWW*s^8*t^2 + 192*ep^5*mWW*s^8*t^2 - 27*ep*mtt^8*t^3 - 339*ep^2*mtt^8*t^3 - 1518*ep^3*mtt^8*t^3 - 2856*ep^4*mtt^8*t^3 - 1920*ep^5*mtt^8*t^3 + 99*ep*mtt^7*mWW*t^3 + 1182*ep^2*mtt^7*mWW*t^3 + 5103*ep^3*mtt^7*mWW*t^3 + 9402*ep^4*mtt^7*mWW*t^3 + 6264*ep^5*mtt^7*mWW*t^3 - 114*ep*mtt^6*mWW^2*t^3 - 1272*ep^2*mtt^6*mWW^2*t^3 - 5202*ep^3*mtt^6*mWW^2*t^3 - 9276*ep^4*mtt^6*mWW^2*t^3 - 6096*ep^5*mtt^6*mWW^2*t^3 + 6*ep*mtt^5*mWW^3*t^3 - 12*ep^2*mtt^5*mWW^3*t^3 - 318*ep^3*mtt^5*mWW^3*t^3 - 852*ep^4*mtt^5*mWW^3*t^3 - 624*ep^5*mtt^5*mWW^3*t^3 + 81*ep*mtt^4*mWW^4*t^3 + 933*ep^2*mtt^4*mWW^4*t^3 + 3906*ep^3*mtt^4*mWW^4*t^3 + 7032*ep^4*mtt^4*mWW^4*t^3 + 4608*ep^5*mtt^4*mWW^4*t^3 - 57*ep*mtt^3*mWW^5*t^3 - 618*ep^2*mtt^3*mWW^5*t^3 - 2457*ep^3*mtt^3*mWW^5*t^3 - 4278*ep^4*mtt^3*mWW^5*t^3 - 2760*ep^5*mtt^3*mWW^5*t^3 + 12*ep*mtt^2*mWW^6*t^3 + 126*ep^2*mtt^2*mWW^6*t^3 + 486*ep^3*mtt^2*mWW^6*t^3 + 828*ep^4*mtt^2*mWW^6*t^3 + 528*ep^5*mtt^2*mWW^6*t^3 - 35*ep*mtt^7*s*t^3 + 1674*ep^2*mtt^7*s*t^3 + 15433*ep^3*mtt^7*s*t^3 + 41106*ep^4*mtt^7*s*t^3 + 33592*ep^5*mtt^7*s*t^3 + 28*mtt^6*mWW*s*t^3 + 67*ep*mtt^6*mWW*s*t^3 - 5689*ep^2*mtt^6*mWW*s*t^3 - 44628*ep^3*mtt^6*mWW*s*t^3 - 113554*ep^4*mtt^6*mWW*s*t^3 - 92744*ep^5*mtt^6*mWW*s*t^3 - 100*mtt^5*mWW^2*s*t^3 - 298*ep*mtt^5*mWW^2*s*t^3 + 5741*ep^2*mtt^5*mWW^2*s*t^3 + 40399*ep^3*mtt^5*mWW^2*s*t^3 + 95592*ep^4*mtt^5*mWW^2*s*t^3 + 77296*ep^5*mtt^5*mWW^2*s*t^3 + 132*mtt^4*mWW^3*s*t^3 + 786*ep*mtt^4*mWW^3*s*t^3 + 270*ep^2*mtt^4*mWW^3*s*t^3 - 4896*ep^3*mtt^4*mWW^3*s*t^3 - 8820*ep^4*mtt^4*mWW^3*s*t^3 - 5712*ep^5*mtt^4*mWW^3*s*t^3 - 76*mtt^3*mWW^4*s*t^3 - 771*ep*mtt^3*mWW^4*s*t^3 - 3474*ep^2*mtt^3*mWW^4*s*t^3 - 10755*ep^3*mtt^3*mWW^4*s*t^3 - 21922*ep^4*mtt^3*mWW^4*s*t^3 - 18392*ep^5*mtt^3*mWW^4*s*t^3 + 16*mtt^2*mWW^5*s*t^3 + 251*ep*mtt^2*mWW^5*s*t^3 + 1579*ep^2*mtt^2*mWW^5*s*t^3 + 5172*ep^3*mtt^2*mWW^5*s*t^3 + 9126*ep^4*mtt^2*mWW^5*s*t^3 + 6936*ep^5*mtt^2*mWW^5*s*t^3 - 105*ep^2*mtt*mWW^6*s*t^3 - 753*ep^3*mtt*mWW^6*s*t^3 - 1584*ep^4*mtt*mWW^6*s*t^3 - 1008*ep^5*mtt*mWW^6*s*t^3 + 4*ep^2*mWW^7*s*t^3 + 28*ep^3*mWW^7*s*t^3 + 56*ep^4*mWW^7*s*t^3 + 32*ep^5*mWW^7*s*t^3 + 976*ep*mtt^6*s^2*t^3 - 1589*ep^2*mtt^6*s^2*t^3 - 56841*ep^3*mtt^6*s^2*t^3 - 176774*ep^4*mtt^6*s^2*t^3 - 149192*ep^5*mtt^6*s^2*t^3 - 216*mtt^5*mWW*s^2*t^3 - 2642*ep*mtt^5*mWW*s^2*t^3 + 7745*ep^2*mtt^5*mWW*s^2*t^3 + 136991*ep^3*mtt^5*mWW*s^2*t^3 + 398150*ep^4*mtt^5*mWW*s^2*t^3 + 335800*ep^5*mtt^5*mWW*s^2*t^3 + 636*mtt^4*mWW^2*s^2*t^3 + 3663*ep*mtt^4*mWW^2*s^2*t^3 - 9206*ep^2*mtt^4*mWW^2*s^2*t^3 - 104689*ep^3*mtt^4*mWW^2*s^2*t^3 - 260024*ep^4*mtt^4*mWW^2*s^2*t^3 - 213024*ep^5*mtt^4*mWW^2*s^2*t^3 - 648*mtt^3*mWW^3*s^2*t^3 - 3667*ep*mtt^3*mWW^3*s^2*t^3 - 32*ep^2*mtt^3*mWW^3*s^2*t^3 + 24765*ep^3*mtt^3*mWW^3*s^2*t^3 + 35594*ep^4*mtt^3*mWW^3*s^2*t^3 + 17032*ep^5*mtt^3*mWW^3*s^2*t^3 + 252*mtt^2*mWW^4*s^2*t^3 + 2055*ep*mtt^2*mWW^4*s^2*t^3 + 4470*ep^2*mtt^2*mWW^4*s^2*t^3 - 1229*ep^3*mtt^2*mWW^4*s^2*t^3 - 4714*ep^4*mtt^2*mWW^4*s^2*t^3 + 4312*ep^5*mtt^2*mWW^4*s^2*t^3 - 24*mtt*mWW^5*s^2*t^3 - 351*ep*mtt*mWW^5*s^2*t^3 - 1229*ep^2*mtt*mWW^5*s^2*t^3 + 768*ep^3*mtt*mWW^5*s^2*t^3 + 6408*ep^4*mtt*mWW^5*s^2*t^3 + 4000*ep^5*mtt*mWW^5*s^2*t^3 - 34*ep*mWW^6*s^2*t^3 - 159*ep^2*mWW^6*s^2*t^3 + 235*ep^3*mWW^6*s^2*t^3 + 1360*ep^4*mWW^6*s^2*t^3 + 1072*ep^5*mWW^6*s^2*t^3 - 3030*ep*mtt^5*s^3*t^3 - 3564*ep^2*mtt^5*s^3*t^3 + 103272*ep^3*mtt^5*s^3*t^3 + 350364*ep^4*mtt^5*s^3*t^3 + 296688*ep^5*mtt^5*s^3*t^3 + 576*mtt^4*mWW*s^3*t^3 + 7316*ep*mtt^4*mWW*s^3*t^3 - 921*ep^2*mtt^4*mWW*s^3*t^3 - 203491*ep^3*mtt^4*mWW*s^3*t^3 - 625860*ep^4*mtt^4*mWW*s^3*t^3 - 524176*ep^5*mtt^4*mWW*s^3*t^3 - 1348*mtt^3*mWW^2*s^3*t^3 - 7663*ep*mtt^3*mWW^2*s^3*t^3 + 9643*ep^2*mtt^3*mWW^2*s^3*t^3 + 125118*ep^3*mtt^3*mWW^2*s^3*t^3 + 278704*ep^4*mtt^3*mWW^2*s^3*t^3 + 211712*ep^5*mtt^3*mWW^2*s^3*t^3 + 984*mtt^2*mWW^3*s^3*t^3 + 4879*ep*mtt^2*mWW^3*s^3*t^3 - 3315*ep^2*mtt^2*mWW^3*s^3*t^3 - 33254*ep^3*mtt^2*mWW^3*s^3*t^3 - 18960*ep^4*mtt^2*mWW^3*s^3*t^3 + 11152*ep^5*mtt^2*mWW^3*s^3*t^3 - 204*mtt*mWW^4*s^3*t^3 - 1595*ep*mtt*mWW^4*s^3*t^3 - 2343*ep^2*mtt*mWW^4*s^3*t^3 + 10786*ep^3*mtt*mWW^4*s^3*t^3 + 25836*ep^4*mtt*mWW^4*s^3*t^3 + 12304*ep^5*mtt*mWW^4*s^3*t^3 - 8*mWW^5*s^3*t^3 + 93*ep*mWW^5*s^3*t^3 + 572*ep^2*mWW^5*s^3*t^3 - 1927*ep^3*mWW^5*s^3*t^3 - 9076*ep^4*mWW^5*s^3*t^3 - 7104*ep^5*mWW^5*s^3*t^3 + 4005*ep*mtt^4*s^4*t^3 + 8671*ep^2*mtt^4*s^4*t^3 - 100208*ep^3*mtt^4*s^4*t^3 - 358816*ep^4*mtt^4*s^4*t^3 - 302272*ep^5*mtt^4*s^4*t^3 - 712*mtt^3*mWW*s^4*t^3 - 8387*ep*mtt^3*mWW*s^4*t^3 - 5729*ep^2*mtt^3*mWW*s^4*t^3 + 159032*ep^3*mtt^3*mWW*s^4*t^3 + 495184*ep^4*mtt^3*mWW*s^4*t^3 + 404080*ep^5*mtt^3*mWW*s^4*t^3 + 1284*mtt^2*mWW^2*s^4*t^3 + 6519*ep*mtt^2*mWW^2*s^4*t^3 - 8357*ep^2*mtt^2*mWW^2*s^4*t^3 - 74276*ep^3*mtt^2*mWW^2*s^4*t^3 - 117052*ep^4*mtt^2*mWW^2*s^4*t^3 - 65056*ep^5*mtt^2*mWW^2*s^4*t^3 - 616*mtt*mWW^3*s^4*t^3 - 2461*ep*mtt*mWW^3*s^4*t^3 + 4743*ep^2*mtt*mWW^3*s^4*t^3 + 17136*ep^3*mtt*mWW^3*s^4*t^3 - 14912*ep^4*mtt*mWW^3*s^4*t^3 - 34544*ep^5*mtt*mWW^3*s^4*t^3 + 44*mWW^4*s^4*t^3 + 324*ep*mWW^4*s^4*t^3 + 312*ep^2*mWW^4*s^4*t^3 - 4168*ep^3*mWW^4*s^4*t^3 - 9228*ep^4*mWW^4*s^4*t^3 - 4800*ep^5*mWW^4*s^4*t^3 - 2503*ep*mtt^3*s^5*t^3 - 6730*ep^2*mtt^3*s^5*t^3 + 49785*ep^3*mtt^3*s^5*t^3 + 185390*ep^4*mtt^3*s^5*t^3 + 155048*ep^5*mtt^3*s^5*t^3 + 420*mtt^2*mWW*s^5*t^3 + 4481*ep*mtt^2*mWW*s^5*t^3 + 4790*ep^2*mtt^2*mWW*s^5*t^3 - 62191*ep^3*mtt^2*mWW*s^5*t^3 - 192546*ep^4*mtt^2*mWW*s^5*t^3 - 151784*ep^5*mtt^2*mWW*s^5*t^3 - 568*mtt*mWW^2*s^5*t^3 - 2427*ep*mtt*mWW^2*s^5*t^3 + 4262*ep^2*mtt*mWW^2*s^5*t^3 + 20131*ep^3*mtt*mWW^2*s^5*t^3 + 7450*ep^4*mtt*mWW^2*s^5*t^3 - 11432*ep^5*mtt*mWW^2*s^5*t^3 + 148*mWW^3*s^5*t^3 + 449*ep*mWW^3*s^5*t^3 - 1722*ep^2*mWW^3*s^5*t^3 - 3537*ep^3*mWW^3*s^5*t^3 + 8034*ep^4*mWW^3*s^5*t^3 + 12872*ep^5*mWW^3*s^5*t^3 + 630*ep*mtt^2*s^6*t^3 + 1977*ep^2*mtt^2*s^6*t^3 - 9801*ep^3*mtt^2*s^6*t^3 - 38562*ep^4*mtt^2*s^6*t^3 - 32184*ep^5*mtt^2*s^6*t^3 - 96*mtt*mWW*s^6*t^3 - 950*ep*mtt*mWW*s^6*t^3 - 1574*ep^2*mtt*mWW*s^6*t^3 + 8342*ep^3*mtt*mWW*s^6*t^3 + 27740*ep^4*mtt*mWW*s^6*t^3 + 21648*ep^5*mtt*mWW*s^6*t^3 + 96*mWW^2*s^6*t^3 + 320*ep*mWW^2*s^6*t^3 - 811*ep^2*mWW^2*s^6*t^3 - 1481*ep^3*mWW^2*s^6*t^3 + 4606*ep^4*mWW^2*s^6*t^3 + 6600*ep^5*mWW^2*s^6*t^3 - 16*ep*mtt*s^7*t^3 - 100*ep^2*mtt*s^7*t^3 - 122*ep^3*mtt*s^7*t^3 + 148*ep^4*mtt*s^7*t^3 + 240*ep^5*mtt*s^7*t^3 + 16*ep*mWW*s^7*t^3 + 196*ep^2*mWW*s^7*t^3 + 842*ep^3*mWW*s^7*t^3 + 1484*ep^4*mWW*s^7*t^3 + 912*ep^5*mWW*s^7*t^3 + 111*ep*mtt^7*t^4 + 1335*ep^2*mtt^7*t^4 + 5754*ep^3*mtt^7*t^4 + 10464*ep^4*mtt^7*t^4 + 6816*ep^5*mtt^7*t^4 - 366*ep*mtt^6*mWW*t^4 - 4236*ep^2*mtt^6*mWW*t^4 - 17730*ep^3*mtt^6*mWW*t^4 - 31692*ep^4*mtt^6*mWW*t^4 - 20496*ep^5*mtt^6*mWW*t^4 + 372*ep*mtt^5*mWW^2*t^4 + 4122*ep^2*mtt^5*mWW^2*t^4 + 16668*ep^3*mtt^5*mWW^2*t^4 + 29232*ep^4*mtt^5*mWW^2*t^4 + 18816*ep^5*mtt^5*mWW^2*t^4 - 18*ep*mtt^4*mWW^3*t^4 - 99*ep^2*mtt^4*mWW^3*t^4 - 111*ep^3*mtt^4*mWW^3*t^4 - 54*ep^4*mtt^4*mWW^3*t^4 - 168*ep^5*mtt^4*mWW^3*t^4 - 183*ep*mtt^3*mWW^4*t^4 - 2034*ep^2*mtt^3*mWW^4*t^4 - 8187*ep^3*mtt^3*mWW^4*t^4 - 14130*ep^4*mtt^3*mWW^4*t^4 - 8856*ep^5*mtt^3*mWW^4*t^4 + 96*ep*mtt^2*mWW^5*t^4 + 1047*ep^2*mtt^2*mWW^5*t^4 + 4161*ep^3*mtt^2*mWW^5*t^4 + 7170*ep^4*mtt^2*mWW^5*t^4 + 4536*ep^5*mtt^2*mWW^5*t^4 - 12*ep*mtt*mWW^6*t^4 - 135*ep^2*mtt*mWW^6*t^4 - 555*ep^3*mtt*mWW^6*t^4 - 990*ep^4*mtt*mWW^6*t^4 - 648*ep^5*mtt*mWW^6*t^4 - 130*ep*mtt^6*s*t^4 - 6222*ep^2*mtt^6*s*t^4 - 44298*ep^3*mtt^6*s*t^4 - 106192*ep^4*mtt^6*s*t^4 - 80928*ep^5*mtt^6*s*t^4 - 88*mtt^5*mWW*s*t^4 + 180*ep*mtt^5*mWW*s*t^4 + 17567*ep^2*mtt^5*mWW*s*t^4 + 116769*ep^3*mtt^5*mWW*s*t^4 + 271928*ep^4*mtt^5*mWW*s*t^4 + 207504*ep^5*mtt^5*mWW*s*t^4 + 272*mtt^4*mWW^2*s*t^4 + 772*ep*mtt^4*mWW^2*s*t^4 - 14377*ep^2*mtt^4*mWW^2*s*t^4 - 96069*ep^3*mtt^4*mWW^2*s*t^4 - 215706*ep^4*mtt^4*mWW^2*s*t^4 - 164952*ep^5*mtt^4*mWW^2*s*t^4 - 296*mtt^3*mWW^3*s*t^4 - 1881*ep*mtt^3*mWW^3*s*t^4 - 976*ep^2*mtt^3*mWW^3*s*t^4 + 13975*ep^3*mtt^3*mWW^3*s*t^4 + 33546*ep^4*mtt^3*mWW^3*s*t^4 + 26552*ep^5*mtt^3*mWW^3*s*t^4 + 128*mtt^2*mWW^4*s*t^4 + 1369*ep*mtt^2*mWW^4*s*t^4 + 5783*ep^2*mtt^2*mWW^4*s*t^4 + 13864*ep^3*mtt^2*mWW^4*s*t^4 + 21572*ep^4*mtt^2*mWW^4*s*t^4 + 15184*ep^5*mtt^2*mWW^4*s*t^4 - 16*mtt*mWW^5*s*t^4 - 303*ep*mtt*mWW^5*s*t^4 - 1771*ep^2*mtt*mWW^5*s*t^4 - 4460*ep^3*mtt*mWW^5*s*t^4 - 5738*ep^4*mtt*mWW^5*s*t^4 - 3752*ep^5*mtt*mWW^5*s*t^4 - 7*ep*mWW^6*s*t^4 - 4*ep^2*mWW^6*s*t^4 + 219*ep^3*mWW^6*s*t^4 + 590*ep^4*mWW^6*s*t^4 + 392*ep^5*mWW^6*s*t^4 - 1130*ep*mtt^5*s^2*t^4 + 9792*ep^2*mtt^5*s^2*t^4 + 126464*ep^3*mtt^5*s^2*t^4 + 344948*ep^4*mtt^5*s^2*t^4 + 272336*ep^5*mtt^5*s^2*t^4 + 496*mtt^4*mWW*s^2*t^4 + 4166*ep*mtt^4*mWW*s^2*t^4 - 24998*ep^2*mtt^4*mWW*s^2*t^4 - 281198*ep^3*mtt^4*mWW*s^2*t^4 - 733894*ep^4*mtt^4*mWW*s^2*t^4 - 576824*ep^5*mtt^4*mWW*s^2*t^4 - 1236*mtt^3*mWW^2*s^2*t^4 - 6945*ep*mtt^3*mWW^2*s^2*t^4 + 18260*ep^2*mtt^3*mWW^2*s^2*t^4 + 197939*ep^3*mtt^3*mWW^2*s^2*t^4 + 469774*ep^4*mtt^3*mWW^2*s^2*t^4 + 359896*ep^5*mtt^3*mWW^2*s^2*t^4 + 996*mtt^2*mWW^3*s^2*t^4 + 5859*ep*mtt^2*mWW^3*s^2*t^4 + 940*ep^2*mtt^2*mWW^3*s^2*t^4 - 42373*ep^3*mtt^2*mWW^3*s^2*t^4 - 79778*ep^4*mtt^2*mWW^3*s^2*t^4 - 51288*ep^5*mtt^2*mWW^3*s^2*t^4 - 260*mtt*mWW^4*s^2*t^4 - 2137*ep*mtt*mWW^4*s^2*t^4 - 4798*ep^2*mtt*mWW^4*s^2*t^4 + 75*ep^3*mtt*mWW^4*s^2*t^4 + 5106*ep^4*mtt*mWW^4*s^2*t^4 + 616*ep^5*mtt*mWW^4*s^2*t^4 + 4*mWW^5*s^2*t^4 + 187*ep*mWW^5*s^2*t^4 + 876*ep^2*mWW^5*s^2*t^4 - 379*ep^3*mWW^5*s^2*t^4 - 5004*ep^4*mWW^5*s^2*t^4 - 3968*ep^5*mWW^5*s^2*t^4 + 3060*ep*mtt^4*s^3*t^4 - 5782*ep^2*mtt^4*s^3*t^4 - 172854*ep^3*mtt^4*s^3*t^4 - 502848*ep^4*mtt^4*s^3*t^4 - 399136*ep^5*mtt^4*s^3*t^4 - 968*mtt^3*mWW*s^3*t^4 - 9412*ep*mtt^3*mWW*s^3*t^4 + 14765*ep^2*mtt^3*mWW*s^3*t^4 + 320177*ep^3*mtt^3*mWW*s^3*t^4 + 870982*ep^4*mtt^3*mWW*s^3*t^4 + 678048*ep^5*mtt^3*mWW*s^3*t^4 + 1876*mtt^2*mWW^2*s^3*t^4 + 10952*ep*mtt^2*mWW^2*s^3*t^4 - 12614*ep^2*mtt^2*mWW^2*s^3*t^4 - 187766*ep^3*mtt^2*mWW^2*s^3*t^4 - 421840*ep^4*mtt^2*mWW^2*s^3*t^4 - 300272*ep^5*mtt^2*mWW^2*s^3*t^4 - 1032*mtt*mWW^3*s^3*t^4 - 5440*ep*mtt*mWW^3*s^3*t^4 + 2199*ep^2*mtt*mWW^3*s^3*t^4 + 40239*ep^3*mtt*mWW^3*s^3*t^4 + 51122*ep^4*mtt*mWW^3*s^3*t^4 + 17376*ep^5*mtt*mWW^3*s^3*t^4 + 124*mWW^4*s^3*t^4 + 840*ep*mWW^4*s^3*t^4 + 856*ep^2*mWW^4*s^3*t^4 - 3960*ep^3*mWW^4*s^3*t^4 - 6272*ep^4*mWW^4*s^3*t^4 - 1680*ep^5*mWW^4*s^3*t^4 - 2765*ep*mtt^3*s^4*t^4 + 629*ep^2*mtt^3*s^4*t^4 + 116448*ep^3*mtt^3*s^4*t^4 + 347176*ep^4*mtt^3*s^4*t^4 + 273632*ep^5*mtt^3*s^4*t^4 + 800*mtt^2*mWW*s^4*t^4 + 7488*ep*mtt^2*mWW*s^4*t^4 - 3016*ep^2*mtt^2*mWW*s^4*t^4 - 175210*ep^3*mtt^2*mWW*s^4*t^4 - 475092*ep^4*mtt^2*mWW*s^4*t^4 - 359560*ep^5*mtt^2*mWW*s^4*t^4 - 1152*mtt*mWW^2*s^4*t^4 - 6377*ep*mtt*mWW^2*s^4*t^4 + 5403*ep^2*mtt*mWW^2*s^4*t^4 + 81102*ep^3*mtt*mWW^2*s^4*t^4 + 157708*ep^4*mtt*mWW^2*s^4*t^4 + 95760*ep^5*mtt*mWW^2*s^4*t^4 + 352*mWW^3*s^4*t^4 + 1654*ep*mWW^3*s^4*t^4 - 1696*ep^2*mWW^3*s^4*t^4 - 12788*ep^3*mWW^3*s^4*t^4 - 9440*ep^4*mWW^3*s^4*t^4 + 3224*ep^5*mWW^3*s^4*t^4 + 854*ep*mtt^2*s^5*t^4 + 20*ep^2*mtt^2*s^5*t^4 - 33224*ep^3*mtt^2*s^5*t^4 - 97424*ep^4*mtt^2*s^5*t^4 - 75456*ep^5*mtt^2*s^5*t^4 - 240*mtt*mWW*s^5*t^4 - 2056*ep*mtt*mWW*s^5*t^4 - 178*ep^2*mtt*mWW*s^5*t^4 + 36472*ep^3*mtt*mWW*s^5*t^4 + 96136*ep^4*mtt*mWW*s^5*t^4 + 70176*ep^5*mtt*mWW*s^5*t^4 + 240*mWW^2*s^5*t^4 + 1202*ep*mWW^2*s^5*t^4 - 982*ep^2*mWW^2*s^5*t^4 - 11618*ep^3*mWW^2*s^5*t^4 - 17012*ep^4*mWW^2*s^5*t^4 - 6960*ep^5*mWW^2*s^5*t^4 + 228*ep^2*mtt*s^6*t^4 + 1710*ep^3*mtt*s^6*t^4 + 3876*ep^4*mtt*s^6*t^4 + 2736*ep^5*mtt*s^6*t^4 + 96*ep^2*mWW*s^6*t^4 + 720*ep^3*mWW*s^6*t^4 + 1632*ep^4*mWW*s^6*t^4 + 1152*ep^5*mWW*s^6*t^4 - 267*ep*mtt^6*t^5 - 3069*ep^2*mtt^6*t^5 - 12684*ep^3*mtt^6*t^5 - 22212*ep^4*mtt^6*t^5 - 13968*ep^5*mtt^6*t^5 + 780*ep*mtt^5*mWW*t^5 + 8730*ep^2*mtt^5*mWW*t^5 + 35316*ep^3*mtt^5*mWW*t^5 + 61056*ep^4*mtt^5*mWW*t^5 + 38208*ep^5*mtt^5*mWW*t^5 - 684*ep*mtt^4*mWW^2*t^5 - 7488*ep^2*mtt^4*mWW^2*t^5 - 29796*ep^3*mtt^4*mWW^2*t^5 - 51192*ep^4*mtt^4*mWW^2*t^5 - 32160*ep^5*mtt^4*mWW^2*t^5 + 27*ep*mtt^3*mWW^3*t^5 + 306*ep^2*mtt^3*mWW^3*t^5 + 1389*ep^3*mtt^3*mWW^3*t^5 + 3006*ep^4*mtt^3*mWW^3*t^5 + 2472*ep^5*mtt^3*mWW^3*t^5 + 216*ep*mtt^2*mWW^4*t^5 + 2292*ep^2*mtt^2*mWW^4*t^5 + 8766*ep^3*mtt^2*mWW^4*t^5 + 14340*ep^4*mtt^2*mWW^4*t^5 + 8496*ep^5*mtt^2*mWW^4*t^5 - 75*ep*mtt*mWW^5*t^5 - 810*ep^2*mtt*mWW^5*t^5 - 3171*ep^3*mtt*mWW^5*t^5 - 5346*ep^4*mtt*mWW^5*t^5 - 3288*ep^5*mtt*mWW^5*t^5 + 3*ep*mWW^6*t^5 + 39*ep^2*mWW^6*t^5 + 180*ep^3*mWW^6*t^5 + 348*ep^4*mWW^6*t^5 + 240*ep^5*mWW^6*t^5 + 615*ep*mtt^5*s*t^5 + 12931*ep^2*mtt^5*s*t^5 + 75542*ep^3*mtt^5*s*t^5 + 163864*ep^4*mtt^5*s*t^5 + 116928*ep^5*mtt^5*s*t^5 + 152*mtt^4*mWW*s*t^5 - 842*ep*mtt^4*mWW*s*t^5 - 30916*ep^2*mtt^4*mWW*s*t^5 - 179376*ep^3*mtt^4*mWW*s*t^5 - 384366*ep^4*mtt^4*mWW*s*t^5 - 274872*ep^5*mtt^4*mWW*s*t^5 - 396*mtt^3*mWW^2*s*t^5 - 990*ep*mtt^3*mWW^2*s*t^5 + 20925*ep^2*mtt^3*mWW^2*s*t^5 + 131773*ep^3*mtt^3*mWW^2*s*t^5 + 281000*ep^4*mtt^3*mWW^2*s*t^5 + 202768*ep^5*mtt^3*mWW^2*s*t^5 + 340*mtt^2*mWW^3*s*t^5 + 2157*ep*mtt^2*mWW^3*s*t^5 + 647*ep^2*mtt^2*mWW^3*s*t^5 - 20148*ep^3*mtt^2*mWW^3*s*t^5 - 49586*ep^4*mtt^2*mWW^3*s*t^5 - 38600*ep^5*mtt^2*mWW^3*s*t^5 - 100*mtt*mWW^4*s*t^5 - 1063*ep*mtt*mWW^4*s*t^5 - 4325*ep^2*mtt*mWW^4*s*t^5 - 9274*ep^3*mtt*mWW^4*s*t^5 - 11974*ep^4*mtt*mWW^4*s*t^5 - 6584*ep^5*mtt*mWW^4*s*t^5 + 4*mWW^5*s*t^5 + 123*ep*mWW^5*s*t^5 + 762*ep^2*mWW^5*s*t^5 + 1663*ep^3*mWW^5*s*t^5 + 1470*ep^4*mWW^5*s*t^5 + 648*ep^5*mWW^5*s*t^5 + 75*ep*mtt^4*s^2*t^5 - 20592*ep^2*mtt^4*s^2*t^5 - 162899*ep^3*mtt^4*s^2*t^5 - 388948*ep^4*mtt^4*s^2*t^5 - 286496*ep^5*mtt^4*s^2*t^5 - 612*mtt^3*mWW*s^2*t^5 - 3144*ep*mtt^3*mWW*s^2*t^5 + 39844*ep^2*mtt^3*mWW*s^2*t^5 + 325424*ep^3*mtt^3*mWW*s^2*t^5 + 761512*ep^4*mtt^3*mWW*s^2*t^5 + 557304*ep^5*mtt^3*mWW*s^2*t^5 + 1244*mtt^2*mWW^2*s^2*t^5 + 6637*ep*mtt^2*mWW^2*s^2*t^5 - 21043*ep^2*mtt^2*mWW^2*s^2*t^5 - 203432*ep^3*mtt^2*mWW^2*s^2*t^5 - 457576*ep^4*mtt^2*mWW^2*s^2*t^5 - 327920*ep^5*mtt^2*mWW^2*s^2*t^5 - 740*mtt*mWW^3*s^2*t^5 - 4384*ep*mtt*mWW^3*s^2*t^5 - 241*ep^2*mtt*mWW^3*s^2*t^5 + 37751*ep^3*mtt*mWW^3*s^2*t^5 + 78958*ep^4*mtt*mWW^3*s^2*t^5 + 52512*ep^5*mtt*mWW^3*s^2*t^5 + 108*mWW^4*s^2*t^5 + 816*ep*mWW^4*s^2*t^5 + 1624*ep^2*mWW^4*s^2*t^5 + 138*ep^3*mWW^4*s^2*t^5 - 630*ep^4*mWW^4*s^2*t^5 + 40*ep^5*mWW^4*s^2*t^5 - 815*ep*mtt^3*s^3*t^5 + 16321*ep^2*mtt^3*s^3*t^5 + 157242*ep^3*mtt^3*s^3*t^5 + 386914*ep^4*mtt^3*s^3*t^5 + 284968*ep^5*mtt^3*s^3*t^5 + 780*mtt^2*mWW*s^3*t^5 + 5360*ep*mtt^2*mWW*s^3*t^5 - 24153*ep^2*mtt^2*mWW*s^3*t^5 - 256807*ep^3*mtt^2*mWW*s^3*t^5 - 610452*ep^4*mtt^2*mWW*s^3*t^5 - 439720*ep^5*mtt^2*mWW*s^3*t^5 - 1168*mtt*mWW^2*s^3*t^5 - 6683*ep*mtt*mWW^2*s^3*t^5 + 9902*ep^2*mtt*mWW^2*s^3*t^5 + 128653*ep^3*mtt*mWW^2*s^3*t^5 + 279452*ep^4*mtt*mWW^2*s^3*t^5 + 187600*ep^5*mtt*mWW^2*s^3*t^5 + 388*mWW^3*s^3*t^5 + 2138*ep*mWW^3*s^3*t^5 - 630*ep^2*mWW^3*s^3*t^5 - 18480*ep^3*mWW^3*s^3*t^5 - 32586*ep^4*mWW^3*s^3*t^5 - 17104*ep^5*mWW^3*s^3*t^5 + 280*ep*mtt^2*s^4*t^5 - 7155*ep^2*mtt^2*s^4*t^5 - 64535*ep^3*mtt^2*s^4*t^5 - 153270*ep^4*mtt^2*s^4*t^5 - 110120*ep^5*mtt^2*s^4*t^5 - 320*mtt*mWW*s^4*t^5 - 2050*ep*mtt*mWW*s^4*t^5 + 7355*ep^2*mtt*mWW*s^4*t^5 + 78405*ep^3*mtt*mWW*s^4*t^5 + 177210*ep^4*mtt*mWW*s^4*t^5 + 122200*ep^5*mtt*mWW*s^4*t^5 + 320*mWW^2*s^4*t^5 + 1770*ep*mWW^2*s^4*t^5 - 1880*ep^2*mWW^2*s^4*t^5 - 26320*ep^3*mWW^2*s^4*t^5 - 51600*ep^4*mWW^2*s^4*t^5 - 31040*ep^5*mWW^2*s^4*t^5 + 112*ep*mtt*s^5*t^5 + 1564*ep^2*mtt*s^5*t^5 + 7334*ep^3*mtt*s^5*t^5 + 13652*ep^4*mtt*s^5*t^5 + 8688*ep^5*mtt*s^5*t^5 - 112*ep*mWW*s^5*t^5 - 964*ep^2*mWW*s^5*t^5 - 2834*ep^3*mWW*s^5*t^5 - 3452*ep^4*mWW*s^5*t^5 - 1488*ep^5*mWW*s^5*t^5 + 405*ep*mtt^5*t^6 + 4455*ep^2*mtt^5*t^6 + 17640*ep^3*mtt^5*t^6 + 29700*ep^4*mtt^5*t^6 + 18000*ep^5*mtt^5*t^6 - 1032*ep*mtt^4*mWW*t^6 - 11169*ep^2*mtt^4*mWW*t^6 - 43623*ep^3*mtt^4*mWW*t^6 - 72846*ep^4*mtt^4*mWW*t^6 - 44040*ep^5*mtt^4*mWW*t^6 + 768*ep*mtt^3*mWW^2*t^6 + 8259*ep^2*mtt^3*mWW^2*t^6 + 32163*ep^3*mtt^3*mWW^2*t^6 + 53886*ep^4*mtt^3*mWW^2*t^6 + 32904*ep^5*mtt^3*mWW^2*t^6 - 36*ep*mtt^2*mWW^3*t^6 - 495*ep^2*mtt^2*mWW^3*t^6 - 2433*ep^3*mtt^2*mWW^3*t^6 - 5058*ep^4*mtt^2*mWW^3*t^6 - 3768*ep^5*mtt^2*mWW^3*t^6 - 129*ep*mtt*mWW^4*t^6 - 1302*ep^2*mtt*mWW^4*t^6 - 4701*ep^3*mtt*mWW^4*t^6 - 7230*ep^4*mtt*mWW^4*t^6 - 4008*ep^5*mtt*mWW^4*t^6 + 24*ep*mWW^5*t^6 + 252*ep^2*mWW^5*t^6 + 954*ep^3*mWW^5*t^6 + 1548*ep^4*mWW^5*t^6 + 912*ep^5*mWW^5*t^6 - 1062*ep*mtt^4*s*t^6 - 15977*ep^2*mtt^4*s*t^6 - 79529*ep^3*mtt^4*s*t^6 - 156628*ep^4*mtt^4*s*t^6 - 104704*ep^5*mtt^4*s*t^6 - 148*mtt^3*mWW*s*t^6 + 1375*ep*mtt^3*mWW*s*t^6 + 32304*ep^2*mtt^3*mWW*s*t^6 + 165853*ep^3*mtt^3*mWW*s*t^6 + 327320*ep^4*mtt^3*mWW*s*t^6 + 219536*ep^5*mtt^3*mWW*s*t^6 + 312*mtt^2*mWW^2*s*t^6 + 563*ep*mtt^2*mWW^2*s*t^6 - 17940*ep^2*mtt^2*mWW^2*s*t^6 - 104551*ep^3*mtt^2*mWW^2*s*t^6 - 210876*ep^4*mtt^2*mWW^2*s*t^6 - 143488*ep^5*mtt^2*mWW^2*s*t^6 - 196*mtt*mWW^3*s*t^6 - 1189*ep*mtt*mWW^3*s*t^6 + 337*ep^2*mtt*mWW^3*s*t^6 + 15076*ep^3*mtt*mWW^3*s*t^6 + 35514*ep^4*mtt*mWW^3*s*t^6 + 26088*ep^5*mtt*mWW^3*s*t^6 + 32*mWW^4*s*t^6 + 313*ep*mWW^4*s*t^6 + 1168*ep^2*mWW^4*s*t^6 + 2341*ep^3*mWW^4*s*t^6 + 2834*ep^4*mWW^4*s*t^6 + 1272*ep^5*mWW^4*s*t^6 + 1007*ep*mtt^3*s^2*t^6 + 21386*ep^2*mtt^3*s^2*t^6 + 122235*ep^3*mtt^3*s^2*t^6 + 254672*ep^4*mtt^3*s^2*t^6 + 173840*ep^5*mtt^3*s^2*t^6 + 384*mtt^2*mWW*s^2*t^6 + 599*ep*mtt^2*mWW*s^2*t^6 - 33386*ep^2*mtt^2*mWW*s^2*t^6 - 208547*ep^3*mtt^2*mWW*s^2*t^6 - 434156*ep^4*mtt^2*mWW*s^2*t^6 - 294448*ep^5*mtt^2*mWW*s^2*t^6 - 592*mtt*mWW^2*s^2*t^6 - 2829*ep*mtt*mWW^2*s^2*t^6 + 13040*ep^2*mtt*mWW^2*s^2*t^6 + 105295*ep^3*mtt*mWW^2*s^2*t^6 + 221308*ep^4*mtt*mWW^2*s^2*t^6 + 148576*ep^5*mtt*mWW^2*s^2*t^6 + 208*mWW^3*s^2*t^6 + 1223*ep*mWW^3*s^2*t^6 - 260*ep^2*mWW^3*s^2*t^6 - 13175*ep^3*mWW^3*s^2*t^6 - 28816*ep^4*mWW^3*s^2*t^6 - 18944*ep^5*mWW^3*s^2*t^6 - 630*ep*mtt^2*s^3*t^6 - 13164*ep^2*mtt^2*s^3*t^6 - 73956*ep^3*mtt^2*s^3*t^6 - 150744*ep^4*mtt^2*s^3*t^6 - 100896*ep^5*mtt^2*s^3*t^6 - 240*mtt*mWW*s^3*t^6 - 620*ep*mtt*mWW*s^3*t^6 + 15127*ep^2*mtt*mWW*s^3*t^6 + 94859*ep^3*mtt*mWW*s^3*t^6 + 190238*ep^4*mtt*mWW*s^3*t^6 + 124296*ep^5*mtt*mWW*s^3*t^6 + 240*mWW^2*s^3*t^6 + 1250*ep*mWW^2*s^3*t^6 - 3343*ep^2*mWW^2*s^3*t^6 - 31187*ep^3*mWW^2*s^3*t^6 - 62558*ep^4*mWW^2*s^3*t^6 - 39432*ep^5*mWW^2*s^3*t^6 + 280*ep*mtt*s^4*t^6 + 3280*ep^2*mtt*s^4*t^6 + 13610*ep^3*mtt*s^4*t^6 + 23420*ep^4*mtt*s^4*t^6 + 14160*ep^5*mtt*s^4*t^6 - 280*ep*mWW*s^4*t^6 - 2620*ep^2*mWW*s^4*t^6 - 8660*ep^3*mWW*s^4*t^6 - 12200*ep^4*mWW*s^4*t^6 - 6240*ep^5*mWW*s^4*t^6 - 393*ep*mtt^4*t^7 - 4149*ep^2*mtt^4*t^7 - 15750*ep^3*mtt^4*t^7 - 25488*ep^4*mtt^4*t^7 - 14880*ep^5*mtt^4*t^7 + 855*ep*mtt^3*mWW*t^7 + 8958*ep^2*mtt^3*mWW*t^7 + 33783*ep^3*mtt^3*mWW*t^7 + 54474*ep^4*mtt^3*mWW*t^7 + 31800*ep^5*mtt^3*mWW*t^7 - 525*ep*mtt^2*mWW^2*t^7 - 5517*ep^2*mtt^2*mWW^2*t^7 - 20916*ep^3*mtt^2*mWW^2*t^7 - 34020*ep^4*mtt^2*mWW^2*t^7 - 20112*ep^5*mtt^2*mWW^2*t^7 + 33*ep*mtt*mWW^3*t^7 + 420*ep^2*mtt*mWW^3*t^7 + 1905*ep^3*mtt*mWW^3*t^7 + 3630*ep^4*mtt*mWW^3*t^7 + 2472*ep^5*mtt*mWW^3*t^7 + 30*ep*mWW^4*t^7 + 288*ep^2*mWW^4*t^7 + 978*ep^3*mWW^4*t^7 + 1404*ep^4*mWW^4*t^7 + 720*ep^5*mWW^4*t^7 + 943*ep*mtt^3*s*t^7 + 11676*ep^2*mtt^3*s*t^7 + 50853*ep^3*mtt^3*s*t^7 + 91210*ep^4*mtt^3*s*t^7 + 57048*ep^5*mtt^3*s*t^7 + 76*mtt^2*mWW*s*t^7 - 1143*ep*mtt^2*mWW*s*t^7 - 19580*ep^2*mtt^2*mWW*s*t^7 - 89253*ep^3*mtt^2*mWW*s*t^7 - 161714*ep^4*mtt^2*mWW*s*t^7 - 101496*ep^5*mtt^2*mWW*s*t^7 - 120*mtt*mWW^2*s*t^7 - 45*ep*mtt*mWW^2*s*t^7 + 8406*ep^2*mtt*mWW^2*s*t^7 + 44181*ep^3*mtt*mWW^2*s*t^7 + 83418*ep^4*mtt*mWW^2*s*t^7 + 53400*ep^5*mtt*mWW^2*s*t^7 + 44*mWW^3*s*t^7 + 245*ep*mWW^3*s*t^7 - 334*ep^2*mWW^3*s*t^7 - 4521*ep^3*mWW^3*s*t^7 - 10058*ep^4*mWW^3*s*t^7 - 6936*ep^5*mWW^3*s*t^7 - 854*ep*mtt^2*s^2*t^7 - 11093*ep^2*mtt^2*s^2*t^7 - 49675*ep^3*mtt^2*s^2*t^7 - 89926*ep^4*mtt^2*s^2*t^7 - 56232*ep^5*mtt^2*s^2*t^7 - 96*mtt*mWW*s^2*t^7 + 518*ep*mtt*mWW*s^2*t^7 + 13820*ep^2*mtt*mWW*s^2*t^7 + 66148*ep^3*mtt*mWW*s^2*t^7 + 119704*ep^4*mtt*mWW*s^2*t^7 + 74016*ep^5*mtt*mWW*s^2*t^7 + 96*mWW^2*s^2*t^7 + 336*ep*mWW^2*s^2*t^7 - 3327*ep^2*mWW^2*s^2*t^7 - 20961*ep^3*mWW^2*s^2*t^7 - 39906*ep^4*mWW^2*s^2*t^7 - 24888*ep^5*mWW^2*s^2*t^7 + 336*ep*mtt*s^3*t^7 + 3636*ep^2*mtt*s^3*t^7 + 14082*ep^3*mtt*s^3*t^7 + 23004*ep^4*mtt*s^3*t^7 + 13392*ep^5*mtt*s^3*t^7 - 336*ep*mWW*s^3*t^7 - 3204*ep^2*mWW*s^3*t^7 - 10842*ep^3*mWW*s^3*t^7 - 15660*ep^4*mWW*s^3*t^7 - 8208*ep^5*mWW*s^3*t^7 + 237*ep*mtt^3*t^8 + 2409*ep^2*mtt^3*t^8 + 8778*ep^3*mtt^3*t^8 + 13656*ep^4*mtt^3*t^8 + 7680*ep^5*mtt^3*t^8 - 426*ep*mtt^2*mWW*t^8 - 4326*ep^2*mtt^2*mWW*t^8 - 15756*ep^3*mtt^2*mWW*t^8 - 24528*ep^4*mtt^2*mWW*t^8 - 13824*ep^5*mtt^2*mWW*t^8 + 201*ep*mtt*mWW^2*t^8 + 2055*ep^2*mtt*mWW^2*t^8 + 7548*ep^3*mtt*mWW^2*t^8 + 11868*ep^4*mtt*mWW^2*t^8 + 6768*ep^5*mtt*mWW^2*t^8 - 12*ep*mWW^3*t^8 - 138*ep^2*mWW^3*t^8 - 570*ep^3*mWW^3*t^8 - 996*ep^4*mWW^3*t^8 - 624*ep^5*mWW^3*t^8 - 430*ep*mtt^2*s*t^8 - 4668*ep^2*mtt^2*s*t^8 - 18136*ep^3*mtt^2*s*t^8 - 29712*ep^4*mtt^2*s*t^8 - 17344*ep^5*mtt^2*s*t^8 - 16*mtt*mWW*s*t^8 + 480*ep*mtt*mWW*s*t^8 + 6216*ep^2*mtt*mWW*s*t^8 + 24922*ep^3*mtt*mWW*s*t^8 + 41020*ep^4*mtt*mWW*s*t^8 + 23888*ep^5*mtt*mWW*s*t^8 + 16*mWW^2*s*t^8 - 50*ep*mWW^2*s*t^8 - 1656*ep^2*mWW^2*s*t^8 - 7596*ep^3*mWW^2*s*t^8 - 13144*ep^4*mWW^2*s*t^8 - 7840*ep^5*mWW^2*s*t^8 + 224*ep*mtt*s^2*t^8 + 2300*ep^2*mtt*s^2*t^8 + 8458*ep^3*mtt*s^2*t^8 + 13228*ep^4*mtt*s^2*t^8 + 7440*ep^5*mtt*s^2*t^8 - 224*ep*mWW*s^2*t^8 - 2144*ep^2*mWW*s^2*t^8 - 7288*ep^3*mWW*s^2*t^8 - 10576*ep^4*mWW*s^2*t^8 - 5568*ep^5*mWW*s^2*t^8 - 81*ep*mtt^2*t^9 - 795*ep^2*mtt^2*t^9 - 2784*ep^3*mtt^2*t^9 - 4164*ep^4*mtt^2*t^9 - 2256*ep^5*mtt^2*t^9 + 114*ep*mtt*mWW*t^9 + 1122*ep^2*mtt*mWW*t^9 + 3942*ep^3*mtt*mWW*t^9 + 5916*ep^4*mtt*mWW*t^9 + 3216*ep^5*mtt*mWW*t^9 - 33*ep*mWW^2*t^9 - 327*ep^2*mWW^2*t^9 - 1158*ep^3*mWW^2*t^9 - 1752*ep^4*mWW^2*t^9 - 960*ep^5*mWW^2*t^9 + 80*ep*mtt*s*t^9 + 788*ep^2*mtt*s*t^9 + 2770*ep^3*mtt*s*t^9 + 4156*ep^4*mtt*s*t^9 + 2256*ep^5*mtt*s*t^9 - 80*ep*mWW*s*t^9 - 764*ep^2*mWW*s*t^9 - 2590*ep^3*mWW*s*t^9 - 3748*ep^4*mWW*s*t^9 - 1968*ep^5*mWW*s*t^9 + 12*ep*mtt*t^10 + 114*ep^2*mtt*t^10 + 384*ep^3*mtt*t^10 + 552*ep^4*mtt*t^10 + 288*ep^5*mtt*t^10 - 12*ep*mWW*t^10 - 114*ep^2*mWW*t^10 - 384*ep^3*mWW*t^10 - 552*ep^4*mWW*t^10 - 288*ep^5*mWW*t^10)/(2*ep*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*s*(mtt - s - t)^2*(mtt - mWW - s - t)^3*t^2*(s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-10*ep*mtt^6*mWW*s^2 - 100*ep^2*mtt^6*mWW*s^2 - 260*ep^3*mtt^6*mWW*s^2 - 200*ep^4*mtt^6*mWW*s^2 + 22*ep*mtt^5*mWW^2*s^2 + 220*ep^2*mtt^5*mWW^2*s^2 + 572*ep^3*mtt^5*mWW^2*s^2 + 440*ep^4*mtt^5*mWW^2*s^2 - 4*ep*mtt^4*mWW^3*s^2 - 40*ep^2*mtt^4*mWW^3*s^2 - 104*ep^3*mtt^4*mWW^3*s^2 - 80*ep^4*mtt^4*mWW^3*s^2 - 20*ep*mtt^3*mWW^4*s^2 - 200*ep^2*mtt^3*mWW^4*s^2 - 520*ep^3*mtt^3*mWW^4*s^2 - 400*ep^4*mtt^3*mWW^4*s^2 + 14*ep*mtt^2*mWW^5*s^2 + 140*ep^2*mtt^2*mWW^5*s^2 + 364*ep^3*mtt^2*mWW^5*s^2 + 280*ep^4*mtt^2*mWW^5*s^2 - 2*ep*mtt*mWW^6*s^2 - 20*ep^2*mtt*mWW^6*s^2 - 52*ep^3*mtt*mWW^6*s^2 - 40*ep^4*mtt*mWW^6*s^2 + 40*ep*mtt^5*mWW*s^3 + 400*ep^2*mtt^5*mWW*s^3 + 1040*ep^3*mtt^5*mWW*s^3 + 800*ep^4*mtt^5*mWW*s^3 - 66*ep*mtt^4*mWW^2*s^3 - 660*ep^2*mtt^4*mWW^2*s^3 - 1716*ep^3*mtt^4*mWW^2*s^3 - 1320*ep^4*mtt^4*mWW^2*s^3 - 12*ep*mtt^3*mWW^3*s^3 - 120*ep^2*mtt^3*mWW^3*s^3 - 312*ep^3*mtt^3*mWW^3*s^3 - 240*ep^4*mtt^3*mWW^3*s^3 + 64*ep*mtt^2*mWW^4*s^3 + 640*ep^2*mtt^2*mWW^4*s^3 + 1664*ep^3*mtt^2*mWW^4*s^3 + 1280*ep^4*mtt^2*mWW^4*s^3 - 28*ep*mtt*mWW^5*s^3 - 280*ep^2*mtt*mWW^5*s^3 - 728*ep^3*mtt*mWW^5*s^3 - 560*ep^4*mtt*mWW^5*s^3 + 2*ep*mWW^6*s^3 + 20*ep^2*mWW^6*s^3 + 52*ep^3*mWW^6*s^3 + 40*ep^4*mWW^6*s^3 - 60*ep*mtt^4*mWW*s^4 - 600*ep^2*mtt^4*mWW*s^4 - 1560*ep^3*mtt^4*mWW*s^4 - 1200*ep^4*mtt^4*mWW*s^4 + 66*ep*mtt^3*mWW^2*s^4 + 660*ep^2*mtt^3*mWW^2*s^4 + 1716*ep^3*mtt^3*mWW^2*s^4 + 1320*ep^4*mtt^3*mWW^2*s^4 + 46*ep*mtt^2*mWW^3*s^4 + 460*ep^2*mtt^2*mWW^3*s^4 + 1196*ep^3*mtt^2*mWW^3*s^4 + 920*ep^4*mtt^2*mWW^3*s^4 - 66*ep*mtt*mWW^4*s^4 - 660*ep^2*mtt*mWW^4*s^4 - 1716*ep^3*mtt*mWW^4*s^4 - 1320*ep^4*mtt*mWW^4*s^4 + 14*ep*mWW^5*s^4 + 140*ep^2*mWW^5*s^4 + 364*ep^3*mWW^5*s^4 + 280*ep^4*mWW^5*s^4 + 40*ep*mtt^3*mWW*s^5 + 400*ep^2*mtt^3*mWW*s^5 + 1040*ep^3*mtt^3*mWW*s^5 + 800*ep^4*mtt^3*mWW*s^5 - 22*ep*mtt^2*mWW^2*s^5 - 220*ep^2*mtt^2*mWW^2*s^5 - 572*ep^3*mtt^2*mWW^2*s^5 - 440*ep^4*mtt^2*mWW^2*s^5 - 40*ep*mtt*mWW^3*s^5 - 400*ep^2*mtt*mWW^3*s^5 - 1040*ep^3*mtt*mWW^3*s^5 - 800*ep^4*mtt*mWW^3*s^5 + 22*ep*mWW^4*s^5 + 220*ep^2*mWW^4*s^5 + 572*ep^3*mWW^4*s^5 + 440*ep^4*mWW^4*s^5 - 10*ep*mtt^2*mWW*s^6 - 100*ep^2*mtt^2*mWW*s^6 - 260*ep^3*mtt^2*mWW*s^6 - 200*ep^4*mtt^2*mWW*s^6 + 10*ep*mWW^3*s^6 + 100*ep^2*mWW^3*s^6 + 260*ep^3*mWW^3*s^6 + 200*ep^4*mWW^3*s^6 + 3*mtt^8*t + 39*ep*mtt^8*t + 180*ep^2*mtt^8*t + 348*ep^3*mtt^8*t + 240*ep^4*mtt^8*t - 15*mtt^7*mWW*t - 186*ep*mtt^7*mWW*t - 831*ep^2*mtt^7*mWW*t - 1578*ep^3*mtt^7*mWW*t - 1080*ep^4*mtt^7*mWW*t + 30*mtt^6*mWW^2*t + 354*ep*mtt^6*mWW^2*t + 1524*ep^2*mtt^6*mWW^2*t + 2832*ep^3*mtt^6*mWW^2*t + 1920*ep^4*mtt^6*mWW^2*t - 30*mtt^5*mWW^3*t - 336*ep*mtt^5*mWW^3*t - 1386*ep^2*mtt^5*mWW^3*t - 2508*ep^3*mtt^5*mWW^3*t - 1680*ep^4*mtt^5*mWW^3*t + 15*mtt^4*mWW^4*t + 159*ep*mtt^4*mWW^4*t + 624*ep^2*mtt^4*mWW^4*t + 1092*ep^3*mtt^4*mWW^4*t + 720*ep^4*mtt^4*mWW^4*t - 3*mtt^3*mWW^5*t - 30*ep*mtt^3*mWW^5*t - 111*ep^2*mtt^3*mWW^5*t - 186*ep^3*mtt^3*mWW^5*t - 120*ep^4*mtt^3*mWW^5*t - 14*mtt^7*s*t - 199*ep*mtt^7*s*t - 973*ep^2*mtt^7*s*t - 1936*ep^3*mtt^7*s*t - 1328*ep^4*mtt^7*s*t + 57*mtt^6*mWW*s*t + 748*ep*mtt^6*mWW*s*t + 3491*ep^2*mtt^6*mWW*s*t + 6820*ep^3*mtt^6*mWW*s*t + 4704*ep^4*mtt^6*mWW*s*t - 88*mtt^5*mWW^2*s*t - 1061*ep*mtt^5*mWW^2*s*t - 4675*ep^2*mtt^5*mWW^2*s*t - 8898*ep^3*mtt^5*mWW^2*s*t - 6168*ep^4*mtt^5*mWW^2*s*t + 62*mtt^4*mWW^3*s*t + 687*ep*mtt^4*mWW^3*s*t + 2823*ep^2*mtt^4*mWW^3*s*t + 5162*ep^3*mtt^4*mWW^3*s*t + 3576*ep^4*mtt^4*mWW^3*s*t - 18*mtt^3*mWW^4*s*t - 190*ep*mtt^3*mWW^4*s*t - 734*ep^2*mtt^3*mWW^4*s*t - 1258*ep^3*mtt^3*mWW^4*s*t - 840*ep^4*mtt^3*mWW^4*s*t + mtt^2*mWW^5*s*t + 17*ep*mtt^2*mWW^5*s*t + 82*ep^2*mtt^2*mWW^5*s*t + 138*ep^3*mtt^2*mWW^5*s*t + 72*ep^4*mtt^2*mWW^5*s*t - 2*ep*mtt*mWW^6*s*t - 14*ep^2*mtt*mWW^6*s*t - 28*ep^3*mtt*mWW^6*s*t - 16*ep^4*mtt*mWW^6*s*t + 25*mtt^6*s^2*t + 408*ep*mtt^6*s^2*t + 2141*ep^2*mtt^6*s^2*t + 4382*ep^3*mtt^6*s^2*t + 2984*ep^4*mtt^6*s^2*t - 78*mtt^5*mWW*s^2*t - 1079*ep*mtt^5*mWW*s^2*t - 5121*ep^2*mtt^5*mWW*s^2*t - 10098*ep^3*mtt^5*mWW*s^2*t - 6944*ep^4*mtt^5*mWW*s^2*t + 81*mtt^4*mWW^2*s^2*t + 888*ep*mtt^4*mWW^2*s^2*t + 3441*ep^2*mtt^4*mWW^2*s^2*t + 6150*ep^3*mtt^4*mWW^2*s^2*t + 4344*ep^4*mtt^4*mWW^2*s^2*t - 25*mtt^3*mWW^3*s^2*t - 181*ep*mtt^3*mWW^3*s^2*t - 332*ep^2*mtt^3*mWW^3*s^2*t - 212*ep^3*mtt^3*mWW^3*s^2*t - 288*ep^4*mtt^3*mWW^3*s^2*t - 6*mtt^2*mWW^4*s^2*t - 20*ep*mtt^2*mWW^4*s^2*t + 174*ep^2*mtt^2*mWW^4*s^2*t + 588*ep^3*mtt^2*mWW^4*s^2*t + 496*ep^4*mtt^2*mWW^4*s^2*t + 3*mtt*mWW^5*s^2*t - 22*ep*mtt*mWW^5*s^2*t - 357*ep^2*mtt*mWW^5*s^2*t - 942*ep^3*mtt*mWW^5*s^2*t - 688*ep^4*mtt*mWW^5*s^2*t + 6*ep*mWW^6*s^2*t + 54*ep^2*mWW^6*s^2*t + 132*ep^3*mWW^6*s^2*t + 96*ep^4*mWW^6*s^2*t - 20*mtt^5*s^3*t - 422*ep*mtt^5*s^3*t - 2434*ep^2*mtt^5*s^3*t - 5128*ep^3*mtt^5*s^3*t - 3456*ep^4*mtt^5*s^3*t + 42*mtt^4*mWW*s^3*t + 606*ep*mtt^4*mWW*s^3*t + 2706*ep^2*mtt^4*mWW*s^3*t + 5112*ep^3*mtt^4*mWW*s^3*t + 3384*ep^4*mtt^4*mWW*s^3*t - 16*mtt^3*mWW^2*s^3*t + 81*ep*mtt^3*mWW^2*s^3*t + 1695*ep^2*mtt^3*mWW^2*s^3*t + 4544*ep^3*mtt^3*mWW^2*s^3*t + 3168*ep^4*mtt^3*mWW^2*s^3*t - 15*mtt^2*mWW^3*s^3*t - 304*ep*mtt^2*mWW^3*s^3*t - 1751*ep^2*mtt^2*mWW^3*s^3*t - 3700*ep^3*mtt^2*mWW^3*s^3*t - 2400*ep^4*mtt^2*mWW^3*s^3*t + 10*mtt*mWW^4*s^3*t + 4*ep*mtt*mWW^4*s^3*t - 602*ep^2*mtt*mWW^4*s^3*t - 1818*ep^3*mtt*mWW^4*s^3*t - 1432*ep^4*mtt*mWW^4*s^3*t - mWW^5*s^3*t + 35*ep*mWW^5*s^3*t + 386*ep^2*mWW^5*s^3*t + 990*ep^3*mWW^5*s^3*t + 736*ep^4*mWW^5*s^3*t + 5*mtt^4*s^4*t + 223*ep*mtt^4*s^4*t + 1486*ep^2*mtt^4*s^4*t + 3232*ep^3*mtt^4*s^4*t + 2144*ep^4*mtt^4*s^4*t - 3*mtt^3*mWW*s^4*t - 34*ep*mtt^3*mWW*s^4*t + 163*ep^2*mtt^3*mWW*s^4*t + 722*ep^3*mtt^3*mWW*s^4*t + 672*ep^4*mtt^3*mWW*s^4*t - 8*mtt^2*mWW^2*s^4*t - 357*ep*mtt^2*mWW^2*s^4*t - 2709*ep^2*mtt^2*mWW^2*s^4*t - 6302*ep^3*mtt^2*mWW^2*s^4*t - 4440*ep^4*mtt^2*mWW^2*s^4*t + 7*mtt*mWW^3*s^4*t + 125*ep*mtt*mWW^3*s^4*t + 556*ep^2*mtt*mWW^3*s^4*t + 1020*ep^3*mtt*mWW^3*s^4*t + 600*ep^4*mtt*mWW^3*s^4*t - mWW^4*s^4*t + 43*ep*mWW^4*s^4*t + 498*ep^2*mWW^4*s^4*t + 1292*ep^3*mWW^4*s^4*t + 976*ep^4*mWW^4*s^4*t + 2*mtt^3*s^5*t - 51*ep*mtt^3*s^5*t - 449*ep^2*mtt^3*s^5*t - 1016*ep^3*mtt^3*s^5*t - 656*ep^4*mtt^3*s^5*t - 3*mtt^2*mWW*s^5*t - 58*ep*mtt^2*mWW*s^5*t - 429*ep^2*mtt^2*mWW*s^5*t - 1020*ep^3*mtt^2*mWW*s^5*t - 760*ep^4*mtt^2*mWW*s^5*t + 100*ep*mtt*mWW^2*s^5*t + 800*ep^2*mtt*mWW^2*s^5*t + 1870*ep^3*mtt*mWW^2*s^5*t + 1320*ep^4*mtt*mWW^2*s^5*t + mWW^3*s^5*t + 9*ep*mWW^3*s^5*t + 90*ep^2*mWW^3*s^5*t + 238*ep^3*mWW^3*s^5*t + 192*ep^4*mWW^3*s^5*t - mtt^2*s^6*t + 2*ep*mtt^2*s^6*t + 49*ep^2*mtt^2*s^6*t + 118*ep^3*mtt^2*s^6*t + 72*ep^4*mtt^2*s^6*t + 3*ep*mtt*mWW*s^6*t + 21*ep^2*mtt*mWW*s^6*t + 42*ep^3*mtt*mWW*s^6*t + 24*ep^4*mtt*mWW*s^6*t + mWW^2*s^6*t - 5*ep*mWW^2*s^6*t - 76*ep^2*mWW^2*s^6*t - 196*ep^3*mWW^2*s^6*t - 144*ep^4*mWW^2*s^6*t - 24*mtt^7*t^2 - 300*ep*mtt^7*t^2 - 1338*ep^2*mtt^7*t^2 - 2508*ep^3*mtt^7*t^2 - 1680*ep^4*mtt^7*t^2 + 108*mtt^6*mWW*t^2 + 1296*ep*mtt^6*mWW*t^2 + 5610*ep^2*mtt^6*mWW*t^2 + 10332*ep^3*mtt^6*mWW*t^2 + 6864*ep^4*mtt^6*mWW*t^2 - 192*mtt^5*mWW^2*t^2 - 2214*ep*mtt^5*mWW^2*t^2 - 9288*ep^2*mtt^5*mWW^2*t^2 - 16776*ep^3*mtt^5*mWW^2*t^2 - 11040*ep^4*mtt^5*mWW^2*t^2 + 168*mtt^4*mWW^3*t^2 + 1866*ep*mtt^4*mWW^3*t^2 + 7584*ep^2*mtt^4*mWW^3*t^2 + 13416*ep^3*mtt^4*mWW^3*t^2 + 8736*ep^4*mtt^4*mWW^3*t^2 - 72*mtt^3*mWW^4*t^2 - 774*ep*mtt^3*mWW^4*t^2 - 3054*ep^2*mtt^3*mWW^4*t^2 - 5292*ep^3*mtt^3*mWW^4*t^2 - 3408*ep^4*mtt^3*mWW^4*t^2 + 12*mtt^2*mWW^5*t^2 + 126*ep*mtt^2*mWW^5*t^2 + 486*ep^2*mtt^2*mWW^5*t^2 + 828*ep^3*mtt^2*mWW^5*t^2 + 528*ep^4*mtt^2*mWW^5*t^2 + 104*mtt^6*s*t^2 + 1388*ep*mtt^6*s*t^2 + 6468*ep^2*mtt^6*s*t^2 + 12374*ep^3*mtt^6*s*t^2 + 8216*ep^4*mtt^6*s*t^2 - 380*mtt^5*mWW*s*t^2 - 4733*ep*mtt^5*mWW*s*t^2 - 21095*ep^2*mtt^5*mWW*s*t^2 - 39528*ep^3*mtt^5*mWW*s*t^2 - 26224*ep^4*mtt^5*mWW*s*t^2 + 516*mtt^4*mWW^2*s*t^2 + 5977*ep*mtt^4*mWW^2*s*t^2 + 25237*ep^2*mtt^4*mWW^2*s*t^2 + 45938*ep^3*mtt^4*mWW^2*s*t^2 + 30392*ep^4*mtt^4*mWW^2*s*t^2 - 308*mtt^3*mWW^3*s*t^2 - 3323*ep*mtt^3*mWW^3*s*t^2 - 13161*ep^2*mtt^3*mWW^3*s*t^2 - 22946*ep^3*mtt^3*mWW^3*s*t^2 - 15032*ep^4*mtt^3*mWW^3*s*t^2 + 68*mtt^2*mWW^4*s*t^2 + 711*ep*mtt^2*mWW^4*s*t^2 + 2679*ep^2*mtt^2*mWW^4*s*t^2 + 4376*ep^3*mtt^2*mWW^4*s*t^2 + 2736*ep^4*mtt^2*mWW^4*s*t^2 - 24*ep*mtt*mWW^5*s*t^2 - 156*ep^2*mtt*mWW^5*s*t^2 - 270*ep^3*mtt*mWW^5*s*t^2 - 120*ep^4*mtt*mWW^5*s*t^2 + 4*ep*mWW^6*s*t^2 + 28*ep^2*mWW^6*s*t^2 + 56*ep^3*mWW^6*s*t^2 + 32*ep^4*mWW^6*s*t^2 - 172*mtt^5*s^2*t^2 - 2508*ep*mtt^5*s^2*t^2 - 12274*ep^2*mtt^5*s^2*t^2 - 23910*ep^3*mtt^5*s^2*t^2 - 15736*ep^4*mtt^5*s^2*t^2 + 492*mtt^4*mWW*s^2*t^2 + 6352*ep*mtt^4*mWW*s^2*t^2 + 28828*ep^2*mtt^4*mWW*s^2*t^2 + 54386*ep^3*mtt^4*mWW*s^2*t^2 + 35792*ep^4*mtt^4*mWW*s^2*t^2 - 474*mtt^3*mWW^2*s^2*t^2 - 5192*ep*mtt^3*mWW^2*s^2*t^2 - 20560*ep^2*mtt^3*mWW^2*s^2*t^2 - 35924*ep^3*mtt^3*mWW^2*s^2*t^2 - 23400*ep^4*mtt^3*mWW^2*s^2*t^2 + 156*mtt^2*mWW^3*s^2*t^2 + 1282*ep*mtt^2*mWW^3*s^2*t^2 + 3356*ep^2*mtt^2*mWW^3*s^2*t^2 + 3664*ep^3*mtt^2*mWW^3*s^2*t^2 + 1992*ep^4*mtt^2*mWW^3*s^2*t^2 + 2*mtt*mWW^4*s^2*t^2 + 68*ep*mtt*mWW^4*s^2*t^2 + 488*ep^2*mtt*mWW^4*s^2*t^2 + 1350*ep^3*mtt*mWW^4*s^2*t^2 + 1072*ep^4*mtt*mWW^4*s^2*t^2 - 4*mWW^5*s^2*t^2 - 2*ep*mWW^5*s^2*t^2 + 162*ep^2*mWW^5*s^2*t^2 + 434*ep^3*mWW^5*s^2*t^2 + 280*ep^4*mWW^5*s^2*t^2 + 128*mtt^4*s^3*t^2 + 2162*ep*mtt^4*s^3*t^2 + 11296*ep^2*mtt^4*s^3*t^2 + 22450*ep^3*mtt^4*s^3*t^2 + 14664*ep^4*mtt^4*s^3*t^2 - 272*mtt^3*mWW*s^3*t^2 - 3662*ep*mtt^3*mWW*s^3*t^2 - 16774*ep^2*mtt^3*mWW*s^3*t^2 - 31570*ep^3*mtt^3*mWW*s^3*t^2 - 20472*ep^4*mtt^3*mWW*s^3*t^2 + 164*mtt^2*mWW^2*s^3*t^2 + 1288*ep*mtt^2*mWW^2*s^3*t^2 + 2848*ep^2*mtt^2*mWW^2*s^3*t^2 + 2302*ep^3*mtt^2*mWW^2*s^3*t^2 + 848*ep^4*mtt^2*mWW^2*s^3*t^2 - 14*mtt*mWW^3*s^3*t^2 + 305*ep*mtt*mWW^3*s^3*t^2 + 3061*ep^2*mtt*mWW^3*s^3*t^2 + 7704*ep^3*mtt*mWW^3*s^3*t^2 + 5568*ep^4*mtt*mWW^3*s^3*t^2 - 6*mWW^4*s^3*t^2 - 81*ep*mWW^4*s^3*t^2 - 353*ep^2*mWW^4*s^3*t^2 - 754*ep^3*mWW^4*s^3*t^2 - 560*ep^4*mWW^4*s^3*t^2 - 32*mtt^3*s^4*t^2 - 818*ep*mtt^3*s^4*t^2 - 4854*ep^2*mtt^3*s^4*t^2 - 10010*ep^3*mtt^3*s^4*t^2 - 6536*ep^4*mtt^3*s^4*t^2 + 44*mtt^2*mWW*s^4*t^2 + 674*ep*mtt^2*mWW*s^4*t^2 + 3206*ep^2*mtt^2*mWW*s^4*t^2 + 6114*ep^3*mtt^2*mWW*s^4*t^2 + 3952*ep^4*mtt^2*mWW*s^4*t^2 - 10*mtt*mWW^2*s^4*t^2 + 266*ep*mtt*mWW^2*s^4*t^2 + 2540*ep^2*mtt*mWW^2*s^4*t^2 + 6102*ep^3*mtt*mWW^2*s^4*t^2 + 4312*ep^4*mtt*mWW^2*s^4*t^2 - 2*mWW^3*s^4*t^2 - 158*ep*mWW^3*s^4*t^2 - 1120*ep^2*mWW^3*s^4*t^2 - 2566*ep^3*mWW^3*s^4*t^2 - 1824*ep^4*mWW^3*s^4*t^2 - 8*mtt^2*s^5*t^2 + 42*ep*mtt^2*s^5*t^2 + 604*ep^2*mtt^2*s^5*t^2 + 1488*ep^3*mtt^2*s^5*t^2 + 1024*ep^4*mtt^2*s^5*t^2 + 12*mtt*mWW*s^5*t^2 + 119*ep*mtt*mWW*s^5*t^2 + 413*ep^2*mtt*mWW*s^5*t^2 + 586*ep^3*mtt*mWW*s^5*t^2 + 280*ep^4*mtt*mWW*s^5*t^2 - 4*mWW^2*s^5*t^2 - 125*ep*mWW^2*s^5*t^2 - 777*ep^2*mWW^2*s^5*t^2 - 1642*ep^3*mWW^2*s^5*t^2 - 1112*ep^4*mWW^2*s^5*t^2 + 4*mtt*s^6*t^2 + 34*ep*mtt*s^6*t^2 + 98*ep^2*mtt*s^6*t^2 + 116*ep^3*mtt*s^6*t^2 + 48*ep^4*mtt*s^6*t^2 - 4*mWW*s^6*t^2 - 46*ep*mWW*s^6*t^2 - 188*ep^2*mWW*s^6*t^2 - 320*ep^3*mWW*s^6*t^2 - 192*ep^4*mWW*s^6*t^2 + 87*mtt^6*t^3 + 1035*ep*mtt^6*t^3 + 4416*ep^2*mtt^6*t^3 + 7956*ep^3*mtt^6*t^3 + 5136*ep^4*mtt^6*t^3 - 345*mtt^5*mWW*t^3 - 3975*ep*mtt^5*mWW*t^3 - 16536*ep^2*mtt^5*mWW*t^3 - 29316*ep^3*mtt^5*mWW*t^3 - 18768*ep^4*mtt^5*mWW*t^3 + 525*mtt^4*mWW^2*t^3 + 5883*ep*mtt^4*mWW^2*t^3 + 23916*ep^2*mtt^4*mWW^2*t^3 + 41772*ep^3*mtt^4*mWW^2*t^3 + 26544*ep^4*mtt^4*mWW^2*t^3 - 375*mtt^3*mWW^3*t^3 - 4116*ep*mtt^3*mWW^3*t^3 - 16443*ep^2*mtt^3*mWW^3*t^3 - 28410*ep^3*mtt^3*mWW^3*t^3 - 17976*ep^4*mtt^3*mWW^3*t^3 + 120*mtt^2*mWW^4*t^3 + 1308*ep*mtt^2*mWW^4*t^3 + 5202*ep^2*mtt^2*mWW^4*t^3 + 8988*ep^3*mtt^2*mWW^4*t^3 + 5712*ep^4*mtt^2*mWW^4*t^3 - 12*mtt*mWW^5*t^3 - 135*ep*mtt*mWW^5*t^3 - 555*ep^2*mtt*mWW^5*t^3 - 990*ep^3*mtt*mWW^5*t^3 - 648*ep^4*mtt*mWW^5*t^3 - 332*mtt^5*s*t^3 - 4138*ep*mtt^5*s*t^3 - 18246*ep^2*mtt^5*s*t^3 - 33362*ep^3*mtt^5*s*t^3 - 21352*ep^4*mtt^5*s*t^3 + 1061*mtt^4*mWW*s*t^3 + 12499*ep*mtt^4*mWW*s*t^3 + 52922*ep^2*mtt^4*mWW*s*t^3 + 94650*ep^3*mtt^4*mWW*s*t^3 + 60168*ep^4*mtt^4*mWW*s*t^3 - 1218*mtt^3*mWW^2*s*t^3 - 13540*ep*mtt^3*mWW^2*s*t^3 - 54696*ep^2*mtt^3*mWW^2*s*t^3 - 95070*ep^3*mtt^3*mWW^2*s*t^3 - 59896*ep^4*mtt^3*mWW^2*s*t^3 + 579*mtt^2*mWW^3*s*t^3 + 6071*ep*mtt^2*mWW^3*s*t^3 + 23198*ep^2*mtt^2*mWW^3*s*t^3 + 38722*ep^3*mtt^2*mWW^3*s*t^3 + 24040*ep^4*mtt^2*mWW^3*s*t^3 - 88*mtt*mWW^4*s*t^3 - 885*ep*mtt*mWW^4*s*t^3 - 3189*ep^2*mtt*mWW^4*s*t^3 - 4966*ep^3*mtt*mWW^4*s*t^3 - 2952*ep^4*mtt*mWW^4*s*t^3 - 2*mWW^5*s*t^3 - 7*ep*mWW^5*s*t^3 + 11*ep^2*mWW^5*s*t^3 + 26*ep^3*mWW^5*s*t^3 - 8*ep^4*mWW^5*s*t^3 + 466*mtt^4*s^2*t^3 + 6154*ep*mtt^4*s^2*t^3 + 28100*ep^2*mtt^4*s^2*t^3 + 52028*ep^3*mtt^4*s^2*t^3 + 33072*ep^4*mtt^4*s^2*t^3 - 1161*mtt^3*mWW*s^2*t^3 - 13918*ep*mtt^3*mWW*s^2*t^3 - 59447*ep^2*mtt^3*mWW*s^2*t^3 - 106318*ep^3*mtt^3*mWW*s^2*t^3 - 66816*ep^4*mtt^3*mWW*s^2*t^3 + 946*mtt^2*mWW^2*s^2*t^3 + 10024*ep*mtt^2*mWW^2*s^2*t^3 + 38416*ep^2*mtt^2*mWW^2*s^2*t^3 + 63996*ep^3*mtt^2*mWW^2*s^2*t^3 + 38960*ep^4*mtt^2*mWW^2*s^2*t^3 - 259*mtt*mWW^3*s^2*t^3 - 2229*ep*mtt*mWW^3*s^2*t^3 - 6458*ep^2*mtt*mWW^3*s^2*t^3 - 7940*ep^3*mtt*mWW^3*s^2*t^3 - 3848*ep^4*mtt*mWW^3*s^2*t^3 + 8*mWW^4*s^2*t^3 - 7*ep*mWW^4*s^2*t^3 - 437*ep^2*mWW^4*s^2*t^3 - 1394*ep^3*mWW^4*s^2*t^3 - 1128*ep^4*mWW^4*s^2*t^3 - 276*mtt^3*s^3*t^3 - 4002*ep*mtt^3*s^3*t^3 - 19200*ep^2*mtt^3*s^3*t^3 - 36174*ep^3*mtt^3*s^3*t^3 - 22968*ep^4*mtt^3*s^3*t^3 + 511*mtt^2*mWW*s^3*t^3 + 6205*ep*mtt^2*mWW*s^3*t^3 + 26566*ep^2*mtt^2*mWW*s^3*t^3 + 47226*ep^3*mtt^2*mWW*s^3*t^3 + 29312*ep^4*mtt^2*mWW*s^3*t^3 - 264*mtt*mWW^2*s^3*t^3 - 2363*ep*mtt*mWW^2*s^3*t^3 - 7293*ep^2*mtt*mWW^2*s^3*t^3 - 9804*ep^3*mtt*mWW^2*s^3*t^3 - 4976*ep^4*mtt*mWW^2*s^3*t^3 + 29*mWW^3*s^3*t^3 + 40*ep*mWW^3*s^3*t^3 - 925*ep^2*mWW^3*s^3*t^3 - 3000*ep^3*mWW^3*s^3*t^3 - 2424*ep^4*mWW^3*s^3*t^3 + 47*mtt^2*s^4*t^3 + 919*ep*mtt^2*s^4*t^3 + 5004*ep^2*mtt^2*s^4*t^3 + 9932*ep^3*mtt^2*s^4*t^3 + 6448*ep^4*mtt^2*s^4*t^3 - 58*mtt*mWW*s^4*t^3 - 707*ep*mtt*mWW*s^4*t^3 - 3039*ep^2*mtt*mWW*s^4*t^3 - 5398*ep^3*mtt*mWW*s^4*t^3 - 3368*ep^4*mtt*mWW*s^4*t^3 + 11*mWW^2*s^4*t^3 - 44*ep*mWW^2*s^4*t^3 - 759*ep^2*mWW^2*s^4*t^3 - 2002*ep^3*mWW^2*s^4*t^3 - 1496*ep^4*mWW^2*s^4*t^3 + 8*mtt*s^5*t^3 + 32*ep*mtt*s^5*t^3 - 74*ep^2*mtt*s^5*t^3 - 380*ep^3*mtt*s^5*t^3 - 336*ep^4*mtt*s^5*t^3 - 8*mWW*s^5*t^3 - 104*ep*mWW*s^5*t^3 - 466*ep^2*mWW*s^5*t^3 - 844*ep^3*mWW*s^5*t^3 - 528*ep^4*mWW*s^5*t^3 - 180*mtt^5*t^4 - 2034*ep*mtt^5*t^4 - 8268*ep^2*mtt^5*t^4 - 14256*ep^3*mtt^5*t^4 - 8832*ep^4*mtt^5*t^4 + 615*mtt^4*mWW*t^4 + 6789*ep*mtt^4*mWW*t^4 + 27048*ep^2*mtt^4*mWW*t^4 + 45996*ep^3*mtt^4*mWW*t^4 + 28272*ep^4*mtt^4*mWW*t^4 - 774*mtt^3*mWW^2*t^4 - 8394*ep*mtt^3*mWW^2*t^4 - 32928*ep^2*mtt^3*mWW^2*t^4 - 55416*ep^3*mtt^3*mWW^2*t^4 - 33888*ep^4*mtt^3*mWW^2*t^4 + 426*mtt^2*mWW^3*t^4 + 4584*ep*mtt^2*mWW^3*t^4 + 17874*ep^2*mtt^2*mWW^3*t^4 + 30012*ep^3*mtt^2*mWW^3*t^4 + 18384*ep^4*mtt^2*mWW^3*t^4 - 90*mtt*mWW^4*t^4 - 984*ep*mtt*mWW^4*t^4 - 3906*ep^2*mtt*mWW^4*t^4 - 6684*ep^3*mtt*mWW^4*t^4 - 4176*ep^4*mtt*mWW^4*t^4 + 3*mWW^5*t^4 + 39*ep*mWW^5*t^4 + 180*ep^2*mWW^5*t^4 + 348*ep^3*mWW^5*t^4 + 240*ep^4*mWW^5*t^4 + 568*mtt^4*s*t^4 + 6636*ep*mtt^4*s*t^4 + 27662*ep^2*mtt^4*s*t^4 + 48254*ep^3*mtt^4*s*t^4 + 29720*ep^4*mtt^4*s*t^4 - 1534*mtt^3*mWW*s*t^4 - 17131*ep*mtt^3*mWW*s*t^4 - 68857*ep^2*mtt^3*mWW*s*t^4 - 117360*ep^3*mtt^3*mWW*s*t^4 - 71408*ep^4*mtt^3*mWW*s*t^4 + 1410*mtt^2*mWW^2*s*t^4 + 15067*ep*mtt^2*mWW^2*s*t^4 + 58261*ep^2*mtt^2*mWW^2*s*t^4 + 96728*ep^3*mtt^2*mWW^2*s*t^4 + 58064*ep^4*mtt^2*mWW^2*s*t^4 - 484*mtt*mWW^3*s*t^4 - 4946*ep*mtt*mWW^3*s*t^4 - 18304*ep^2*mtt*mWW^3*s*t^4 - 29394*ep^3*mtt*mWW^3*s*t^4 - 17352*ep^4*mtt*mWW^3*s*t^4 + 40*mWW^4*s*t^4 + 386*ep*mWW^4*s*t^4 + 1328*ep^2*mWW^4*s*t^4 + 1976*ep^3*mWW^4*s*t^4 + 1120*ep^4*mWW^4*s*t^4 - 616*mtt^3*s^2*t^4 - 7482*ep*mtt^3*s^2*t^4 - 32012*ep^2*mtt^3*s^2*t^4 - 56426*ep^3*mtt^3*s^2*t^4 - 34664*ep^4*mtt^3*s^2*t^4 + 1259*mtt^2*mWW*s^2*t^4 + 14091*ep*mtt^2*mWW*s^2*t^4 + 56512*ep^2*mtt^2*mWW*s^2*t^4 + 95554*ep^3*mtt^2*mWW*s^2*t^4 + 57304*ep^4*mtt^2*mWW*s^2*t^4 - 768*mtt*mWW^2*s^2*t^4 - 7860*ep*mtt*mWW^2*s^2*t^4 - 28954*ep^2*mtt*mWW^2*s^2*t^4 - 45914*ep^3*mtt*mWW^2*s^2*t^4 - 26344*ep^4*mtt*mWW^2*s^2*t^4 + 125*mWW^3*s^2*t^4 + 1119*ep*mWW^3*s^2*t^4 + 3482*ep^2*mWW^3*s^2*t^4 + 4650*ep^3*mWW^3*s^2*t^4 + 2264*ep^4*mWW^3*s^2*t^4 + 248*mtt^2*s^3*t^4 + 3206*ep*mtt^2*s^3*t^4 + 14278*ep^2*mtt^2*s^3*t^4 + 25660*ep^3*mtt^2*s^3*t^4 + 15888*ep^4*mtt^2*s^3*t^4 - 360*mtt*mWW*s^3*t^4 - 3927*ep*mtt*mWW*s^3*t^4 - 15327*ep^2*mtt*mWW*s^3*t^4 - 25206*ep^3*mtt*mWW*s^3*t^4 - 14760*ep^4*mtt*mWW*s^3*t^4 + 112*mWW^2*s^3*t^4 + 1009*ep*mWW^2*s^3*t^4 + 3167*ep^2*mWW^2*s^3*t^4 + 4190*ep^3*mWW^2*s^3*t^4 + 1992*ep^4*mWW^2*s^3*t^4 - 20*mtt*s^4*t^4 - 326*ep*mtt*s^4*t^4 - 1660*ep^2*mtt*s^4*t^4 - 3232*ep^3*mtt*s^4*t^4 - 2112*ep^4*mtt*s^4*t^4 + 20*mWW*s^4*t^4 + 158*ep*mWW*s^4*t^4 + 400*ep^2*mWW*s^4*t^4 + 376*ep^3*mWW*s^4*t^4 + 96*ep^4*mWW*s^4*t^4 + 225*mtt^4*t^5 + 2421*ep*mtt^4*t^5 + 9372*ep^2*mtt^4*t^5 + 15444*ep^3*mtt^4*t^5 + 9168*ep^4*mtt^4*t^5 - 642*mtt^3*mWW*t^5 - 6801*ep*mtt^3*mWW*t^5 - 25947*ep^2*mtt^3*mWW*t^5 - 42294*ep^3*mtt^3*mWW*t^5 - 24936*ep^4*mtt^3*mWW*t^5 + 636*mtt^2*mWW^2*t^5 + 6666*ep*mtt^2*mWW^2*t^5 + 25182*ep^2*mtt^2*mWW^2*t^5 + 40764*ep^3*mtt^2*mWW^2*t^5 + 23952*ep^4*mtt^2*mWW^2*t^5 - 246*mtt*mWW^3*t^5 - 2577*ep*mtt*mWW^3*t^5 - 9741*ep^2*mtt*mWW^3*t^5 - 15810*ep^3*mtt*mWW^3*t^5 - 9336*ep^4*mtt*mWW^3*t^5 + 27*mWW^4*t^5 + 291*ep*mWW^4*t^5 + 1134*ep^2*mWW^4*t^5 + 1896*ep^3*mWW^4*t^5 + 1152*ep^4*mWW^4*t^5 - 542*mtt^3*s*t^5 - 5975*ep*mtt^3*s*t^5 - 23595*ep^2*mtt^3*s*t^5 - 39290*ep^3*mtt^3*s*t^5 - 23288*ep^4*mtt^3*s*t^5 + 1176*mtt^2*mWW*s*t^5 + 12493*ep*mtt^2*mWW*s*t^5 + 47695*ep^2*mtt^2*mWW*s*t^5 + 77426*ep^3*mtt^2*mWW*s*t^5 + 45080*ep^4*mtt^2*mWW*s*t^5 - 784*mtt*mWW^2*s*t^5 - 8067*ep*mtt*mWW^2*s*t^5 - 29869*ep^2*mtt*mWW^2*s*t^5 - 47358*ep^3*mtt*mWW^2*s*t^5 - 27112*ep^4*mtt*mWW^2*s*t^5 + 150*mWW^3*s*t^5 + 1501*ep*mWW^3*s*t^5 + 5409*ep^2*mWW^3*s*t^5 + 8406*ep^3*mWW^3*s*t^5 + 4744*ep^4*mWW^3*s*t^5 + 397*mtt^2*s^2*t^5 + 4494*ep*mtt^2*s^2*t^5 + 18115*ep^2*mtt^2*s^2*t^5 + 30498*ep^3*mtt^2*s^2*t^5 + 18136*ep^4*mtt^2*s^2*t^5 - 612*mtt*mWW*s^2*t^5 - 6394*ep*mtt*mWW*s^2*t^5 - 23932*ep^2*mtt*mWW*s^2*t^5 - 38000*ep^3*mtt*mWW*s^2*t^5 - 21632*ep^4*mtt*mWW*s^2*t^5 + 215*mWW^2*s^2*t^5 + 2116*ep*mWW^2*s^2*t^5 + 7425*ep^2*mWW^2*s^2*t^5 + 11102*ep^3*mWW^2*s^2*t^5 + 5992*ep^4*mWW^2*s^2*t^5 - 80*mtt*s^3*t^5 - 944*ep*mtt*s^3*t^5 - 3940*ep^2*mtt*s^3*t^5 - 6808*ep^3*mtt*s^3*t^5 - 4128*ep^4*mtt*s^3*t^5 + 80*mWW*s^3*t^5 + 752*ep*mWW*s^3*t^5 + 2500*ep^2*mWW*s^3*t^5 + 3544*ep^3*mWW*s^3*t^5 + 1824*ep^4*mWW*s^3*t^5 - 168*mtt^3*t^6 - 1728*ep*mtt^3*t^6 - 6378*ep^2*mtt^3*t^6 - 10044*ep^3*mtt^3*t^6 - 5712*ep^4*mtt^3*t^6 + 381*mtt^2*mWW*t^6 + 3885*ep*mtt^2*mWW*t^6 + 14214*ep^2*mtt^2*mWW*t^6 + 22224*ep^3*mtt^2*mWW*t^6 + 12576*ep^4*mtt^2*mWW*t^6 - 270*mtt*mWW^2*t^6 - 2736*ep*mtt*mWW^2*t^6 - 9948*ep^2*mtt*mWW^2*t^6 - 15480*ep^3*mtt*mWW^2*t^6 - 8736*ep^4*mtt*mWW^2*t^6 + 57*mWW^3*t^6 + 579*ep*mWW^3*t^6 + 2112*ep^2*mWW^3*t^6 + 3300*ep^3*mWW^3*t^6 + 1872*ep^4*mWW^3*t^6 + 272*mtt^2*s*t^6 + 2848*ep*mtt^2*s*t^6 + 10686*ep^2*mtt^2*s*t^6 + 17012*ep^3*mtt^2*s*t^6 + 9712*ep^4*mtt^2*s*t^6 - 436*mtt*mWW*s*t^6 - 4412*ep*mtt*mWW*s*t^6 - 15978*ep^2*mtt*mWW*s*t^6 - 24652*ep^3*mtt*mWW*s*t^6 - 13712*ep^4*mtt*mWW*s*t^6 + 164*mWW^2*s*t^6 + 1624*ep*mWW^2*s*t^6 + 5742*ep^2*mWW^2*s*t^6 + 8660*ep^3*mWW^2*s*t^6 + 4720*ep^4*mWW^2*s*t^6 - 100*mtt*s^2*t^6 - 1066*ep*mtt*s^2*t^6 - 4070*ep^2*mtt*s^2*t^6 - 6572*ep^3*mtt*s^2*t^6 - 3792*ep^4*mtt*s^2*t^6 + 100*mWW*s^2*t^6 + 958*ep*mWW*s^2*t^6 + 3260*ep^2*mWW*s^2*t^6 + 4736*ep^3*mWW*s^2*t^6 + 2496*ep^4*mWW*s^2*t^6 + 69*mtt^2*t^7 + 681*ep*mtt^2*t^7 + 2400*ep^2*mtt^2*t^7 + 3612*ep^3*mtt^2*t^7 + 1968*ep^4*mtt^2*t^7 - 114*mtt*mWW*t^7 - 1122*ep*mtt*mWW*t^7 - 3942*ep^2*mtt*mWW*t^7 - 5916*ep^3*mtt*mWW*t^7 - 3216*ep^4*mtt*mWW*t^7 + 45*mWW^2*t^7 + 441*ep*mWW^2*t^7 + 1542*ep^2*mWW^2*t^7 + 2304*ep^3*mWW^2*t^7 + 1248*ep^4*mWW^2*t^7 - 56*mtt*s*t^7 - 560*ep*mtt*s*t^7 - 2002*ep^2*mtt*s*t^7 - 3052*ep^3*mtt*s*t^7 - 1680*ep^4*mtt*s*t^7 + 56*mWW*s*t^7 + 536*ep*mWW*s*t^7 + 1822*ep^2*mWW*s*t^7 + 2644*ep^3*mWW*s*t^7 + 1392*ep^4*mWW*s*t^7 - 12*mtt*t^8 - 114*ep*mtt*t^8 - 384*ep^2*mtt*t^8 - 552*ep^3*mtt*t^8 - 288*ep^4*mtt*t^8 + 12*mWW*t^8 + 114*ep*mWW*t^8 + 384*ep^2*mWW*t^8 + 552*ep^3*mWW*t^8 + 288*ep^4*mWW*t^8))/(2*ep*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*s*t^2*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-mtt + s + 2*t)*(-2*ep*mtt*mWW^3*s^2 - 20*ep^2*mtt*mWW^3*s^2 - 52*ep^3*mtt*mWW^3*s^2 - 40*ep^4*mtt*mWW^3*s^2 + 2*ep*mWW^4*s^2 + 20*ep^2*mWW^4*s^2 + 52*ep^3*mWW^4*s^2 + 40*ep^4*mWW^4*s^2 - ep*mtt^2*mWW^2*s*t - 5*ep^2*mtt^2*mWW^2*s*t - 4*ep^3*mtt^2*mWW^2*s*t - ep^2*mtt*mWW^3*s*t - 2*ep^3*mtt*mWW^3*s*t + 8*ep^4*mtt*mWW^3*s*t + ep*mWW^4*s*t + 9*ep^2*mWW^4*s*t + 24*ep^3*mWW^4*s*t + 16*ep^4*mWW^4*s*t - 4*mtt*mWW^2*s^2*t - 18*ep*mtt*mWW^2*s^2*t + 116*ep^2*mtt*mWW^2*s^2*t + 492*ep^3*mtt*mWW^2*s^2*t + 440*ep^4*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t + 18*ep*mWW^3*s^2*t - 116*ep^2*mWW^3*s^2*t - 492*ep^3*mWW^3*s^2*t - 440*ep^4*mWW^3*s^2*t - 6*ep*mtt*mWW^3*t^2 - 45*ep^2*mtt*mWW^3*t^2 - 102*ep^3*mtt*mWW^3*t^2 - 72*ep^4*mtt*mWW^3*t^2 - 2*mtt^2*mWW*s*t^2 + 42*ep^2*mtt^2*mWW*s*t^2 + 40*ep^3*mtt^2*mWW*s*t^2 + 59*ep^2*mtt*mWW^2*s*t^2 + 298*ep^3*mtt*mWW^2*s*t^2 + 248*ep^4*mtt*mWW^2*s*t^2 + 2*mWW^3*s*t^2 + 6*ep*mWW^3*s*t^2 - 59*ep^2*mWW^3*s*t^2 - 254*ep^3*mWW^3*s*t^2 - 200*ep^4*mWW^3*s*t^2 - 8*mtt*mWW*s^2*t^2 - 54*ep*mtt*mWW*s^2*t^2 + 52*ep^2*mtt*mWW*s^2*t^2 + 516*ep^3*mtt*mWW*s^2*t^2 + 520*ep^4*mtt*mWW*s^2*t^2 + 8*mWW^2*s^2*t^2 + 54*ep*mWW^2*s^2*t^2 - 52*ep^2*mWW^2*s^2*t^2 - 516*ep^3*mWW^2*s^2*t^2 - 520*ep^4*mWW^2*s^2*t^2 + 6*ep*mtt*mWW^2*t^3 + 45*ep^2*mtt*mWW^2*t^3 + 102*ep^3*mtt*mWW^2*t^3 + 72*ep^4*mtt*mWW^2*t^3 + 6*ep*mWW^3*t^3 + 45*ep^2*mWW^3*t^3 + 102*ep^3*mWW^3*t^3 + 72*ep^4*mWW^3*t^3 - 6*mtt^2*s*t^3 - 7*ep*mtt^2*s*t^3 + 91*ep^2*mtt^2*s*t^3 + 92*ep^3*mtt^2*s*t^3 - 8*mtt*mWW*s*t^3 - 76*ep*mtt*mWW*s*t^3 - 67*ep^2*mtt*mWW*s*t^3 + 626*ep^3*mtt*mWW*s*t^3 + 760*ep^4*mtt*mWW*s*t^3 + 14*mWW^2*s*t^3 + 77*ep*mWW^2*s*t^3 - 72*ep^2*mWW^2*s*t^3 - 838*ep^3*mWW^2*s*t^3 - 856*ep^4*mWW^2*s*t^3 + 12*mtt*s^2*t^3 + 74*ep*mtt*s^2*t^3 - 148*ep^2*mtt*s^2*t^3 - 956*ep^3*mtt*s^2*t^3 - 920*ep^4*mtt*s^2*t^3 - 12*mWW*s^2*t^3 - 74*ep*mWW*s^2*t^3 + 148*ep^2*mWW*s^2*t^3 + 956*ep^3*mWW*s^2*t^3 + 920*ep^4*mWW*s^2*t^3 + 6*ep*mtt*mWW*t^4 + 45*ep^2*mtt*mWW*t^4 + 102*ep^3*mtt*mWW*t^4 + 72*ep^4*mtt*mWW*t^4 - 6*ep*mWW^2*t^4 - 45*ep^2*mWW^2*t^4 - 102*ep^3*mWW^2*t^4 - 72*ep^4*mWW^2*t^4 + 24*mtt*s*t^4 + 92*ep*mtt*s*t^4 - 247*ep^2*mtt*s*t^4 - 1178*ep^3*mtt*s*t^4 - 1016*ep^4*mtt*s*t^4 - 24*mWW*s*t^4 - 98*ep*mWW*s*t^4 + 205*ep^2*mWW*s*t^4 + 1094*ep^3*mWW*s*t^4 + 968*ep^4*mWW*s*t^4 - 6*ep*mtt*t^5 - 45*ep^2*mtt*t^5 - 102*ep^3*mtt*t^5 - 72*ep^4*mtt*t^5 - 6*ep*mWW*t^5 - 45*ep^2*mWW*t^5 - 102*ep^3*mWW*t^5 - 72*ep^4*mWW*t^5 + 6*ep*s*t^5 + 45*ep^2*s*t^5 + 102*ep^3*s*t^5 + 72*ep^4*s*t^5 + 6*ep*t^6 + 45*ep^2*t^6 + 102*ep^3*t^6 + 72*ep^4*t^6))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(-mtt + mWW)*s*t^2*(-mtt + t)*(-mWW + t)^2*(s + t)*(-mtt + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s - 2*t)*(2*mtt*mWW^2*s^2 + 20*ep*mtt*mWW^2*s^2 + 52*ep^2*mtt*mWW^2*s^2 + 40*ep^3*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 20*ep*mWW^3*s^2 - 52*ep^2*mWW^3*s^2 - 40*ep^3*mWW^3*s^2 + mtt^2*mWW*s*t + 5*ep*mtt^2*mWW*s*t + 4*ep^2*mtt^2*mWW*s*t + ep*mtt*mWW^2*s*t + 2*ep^2*mtt*mWW^2*s*t - 8*ep^3*mtt*mWW^2*s*t - mWW^3*s*t - 9*ep*mWW^3*s*t - 24*ep^2*mWW^3*s*t - 16*ep^3*mWW^3*s*t - 12*mtt*mWW*s^2*t - 120*ep*mtt*mWW*s^2*t - 312*ep^2*mtt*mWW*s^2*t - 240*ep^3*mtt*mWW*s^2*t + 12*mWW^2*s^2*t + 120*ep*mWW^2*s^2*t + 312*ep^2*mWW^2*s^2*t + 240*ep^3*mWW^2*s^2*t + 6*mtt*mWW^2*t^2 + 45*ep*mtt*mWW^2*t^2 + 102*ep^2*mtt*mWW^2*t^2 + 72*ep^3*mtt*mWW^2*t^2 - 5*mtt^2*s*t^2 - 25*ep*mtt^2*s*t^2 - 20*ep^2*mtt^2*s*t^2 - 8*mtt*mWW*s*t^2 - 76*ep*mtt*mWW*s*t^2 - 212*ep^2*mtt*mWW*s*t^2 - 144*ep^3*mtt*mWW*s*t^2 + 7*mWW^2*s*t^2 + 62*ep*mWW^2*s*t^2 + 166*ep^2*mWW^2*s*t^2 + 120*ep^3*mWW^2*s*t^2 + 10*mtt*s^2*t^2 + 100*ep*mtt*s^2*t^2 + 260*ep^2*mtt*s^2*t^2 + 200*ep^3*mtt*s^2*t^2 - 10*mWW*s^2*t^2 - 100*ep*mWW*s^2*t^2 - 260*ep^2*mWW*s^2*t^2 - 200*ep^3*mWW*s^2*t^2 - 12*mtt*mWW*t^3 - 90*ep*mtt*mWW*t^3 - 204*ep^2*mtt*mWW*t^3 - 144*ep^3*mtt*mWW*t^3 - 6*mWW^2*t^3 - 45*ep*mWW^2*t^3 - 102*ep^2*mWW^2*t^3 - 72*ep^3*mWW^2*t^3 + 16*mtt*s*t^3 + 115*ep*mtt*s*t^3 + 242*ep^2*mtt*s*t^3 + 152*ep^3*mtt*s*t^3 - 4*mWW*s*t^3 - 28*ep*mWW*s*t^3 - 56*ep^2*mWW*s*t^3 - 32*ep^3*mWW*s*t^3 + 6*mtt*t^4 + 45*ep*mtt*t^4 + 102*ep^2*mtt*t^4 + 72*ep^3*mtt*t^4 + 12*mWW*t^4 + 90*ep*mWW*t^4 + 204*ep^2*mWW*t^4 + 144*ep^3*mWW*t^4 - 6*s*t^4 - 45*ep*s*t^4 - 102*ep^2*s*t^4 - 72*ep^3*s*t^4 - 6*t^5 - 45*ep*t^5 - 102*ep^2*t^5 - 72*ep^3*t^5))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2)*(mtt - s - 2*t)*(2*mWW*s + 20*ep*mWW*s + 52*ep^2*mWW*s + 40*ep^3*mWW*s + 3*mtt*t + 29*ep*mtt*t + 88*ep^2*mtt*t + 80*ep^3*mtt*t + mWW*t + 9*ep*mWW*t + 24*ep^2*mWW*t + 16*ep^3*mWW*t - 2*s*t - 20*ep*s*t - 52*ep^2*s*t - 40*ep^3*s*t - 4*t^2 - 38*ep*t^2 - 112*ep^2*t^2 - 96*ep^3*t^2))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^2*(mtt - t)*(mtt - s - t)*t^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(5*mtt - mWW)*(mtt - s - 2*t)*(2*mWW*s + 20*ep*mWW*s + 52*ep^2*mWW*s + 40*ep^3*mWW*s + 3*mtt*t + 29*ep*mtt*t + 88*ep^2*mtt*t + 80*ep^3*mtt*t + mWW*t + 9*ep*mWW*t + 24*ep^2*mWW*t + 16*ep^3*mWW*t - 2*s*t - 20*ep*s*t - 52*ep^2*s*t - 40*ep^3*s*t - 4*t^2 - 38*ep*t^2 - 112*ep^2*t^2 - 96*ep^3*t^2))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^2*(mtt - t)*(mtt - s - t)*t^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mtt^5 - 9*ep*mtt^5 - 32*ep^2*mtt^5 - 30*ep^3*mtt^5 + 3*mtt^4*mWW + 21*ep*mtt^4*mWW + 66*ep^2*mtt^4*mWW + 60*ep^3*mtt^4*mWW - 3*mtt^3*mWW^2 - 18*ep*mtt^3*mWW^2 - 39*ep^2*mtt^3*mWW^2 - 30*ep^3*mtt^3*mWW^2 + mtt^2*mWW^3 + 9*ep*mtt^2*mWW^3 + 8*ep^2*mtt^2*mWW^3 - 3*ep*mtt*mWW^4 - 3*ep^2*mtt*mWW^4 + 3*mtt^4*s + 21*ep*mtt^4*s + 75*ep^2*mtt^4*s + 72*ep^3*mtt^4*s - 6*mtt^3*mWW*s - 33*ep*mtt^3*mWW*s - 102*ep^2*mtt^3*mWW*s - 96*ep^3*mtt^3*mWW*s + 3*mtt^2*mWW^2*s + 27*ep*mtt^2*mWW^2*s + 57*ep^2*mtt^2*mWW^2*s + 42*ep^3*mtt^2*mWW^2*s - 18*ep*mtt*mWW^3*s - 33*ep^2*mtt*mWW^3*s - 18*ep^3*mtt*mWW^3*s + 3*ep*mWW^4*s + 3*ep^2*mWW^4*s - 3*mtt^3*s^2 - 9*ep*mtt^3*s^2 - 33*ep^2*mtt^3*s^2 - 36*ep^3*mtt^3*s^2 + 3*mtt^2*mWW*s^2 + 9*ep*mtt^2*mWW*s^2 + 27*ep^2*mtt^2*mWW*s^2 + 30*ep^3*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 - 21*ep*mtt*mWW^2*s^2 - 61*ep^2*mtt*mWW^2*s^2 - 48*ep^3*mtt*mWW^2*s^2 - mWW^3*s^2 + 9*ep*mWW^3*s^2 + 25*ep^2*mWW^3*s^2 + 18*ep^3*mWW^3*s^2 + mtt^2*s^3 - 9*ep*mtt^2*s^3 - 31*ep^2*mtt^2*s^3 - 24*ep^3*mtt^2*s^3 - 3*ep*mtt*mWW*s^3 - 12*ep^2*mtt*mWW*s^3 - 12*ep^3*mtt*mWW*s^3 - mWW^2*s^3 + 12*ep*mWW^2*s^3 + 43*ep^2*mWW^2*s^3 + 36*ep^3*mWW^2*s^3 + 6*ep*mtt*s^4 + 21*ep^2*mtt*s^4 + 18*ep^3*mtt*s^4 + 6*ep*mWW*s^4 + 21*ep^2*mWW*s^4 + 18*ep^3*mWW*s^4 + 5*mtt^4*t + 37*ep*mtt^4*t + 121*ep^2*mtt^4*t + 110*ep^3*mtt^4*t - 13*mtt^3*mWW*t - 81*ep*mtt^3*mWW*t - 239*ep^2*mtt^3*mWW*t - 210*ep^3*mtt^3*mWW*t + 11*mtt^2*mWW^2*t + 69*ep*mtt^2*mWW^2*t + 163*ep^2*mtt^2*mWW^2*t + 126*ep^3*mtt^2*mWW^2*t - 3*mtt*mWW^3*t - 31*ep*mtt*mWW^3*t - 51*ep^2*mtt*mWW^3*t - 26*ep^3*mtt*mWW^3*t + 6*ep*mWW^4*t + 6*ep^2*mWW^4*t - 14*mtt^3*s*t - 74*ep*mtt^3*s*t - 205*ep^2*mtt^3*s*t - 178*ep^3*mtt^3*s*t + 25*mtt^2*mWW*s*t + 119*ep*mtt^2*mWW*s*t + 281*ep^2*mtt^2*mWW*s*t + 226*ep^3*mtt^2*mWW*s*t - 10*mtt*mWW^2*s*t - 88*ep*mtt*mWW^2*s*t - 203*ep^2*mtt*mWW^2*s*t - 146*ep^3*mtt*mWW^2*s*t - mWW^3*s*t + 31*ep*mWW^3*s*t + 85*ep^2*mWW^3*s*t + 62*ep^3*mWW^3*s*t + 13*mtt^2*s^2*t + 37*ep*mtt^2*s^2*t + 47*ep^2*mtt^2*s^2*t + 26*ep^3*mtt^2*s^2*t - 16*mtt*mWW*s^2*t - 74*ep*mtt*mWW*s^2*t - 131*ep^2*mtt*mWW*s^2*t - 82*ep^3*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 61*ep*mWW^2*s^2*t + 168*ep^2*mWW^2*s^2*t + 128*ep^3*mWW^2*s^2*t - 4*mtt*s^3*t + 37*ep^2*mtt*s^3*t + 42*ep^3*mtt*s^3*t + 4*mWW*s^3*t + 36*ep*mWW*s^3*t + 89*ep^2*mWW*s^3*t + 66*ep^3*mWW*s^3*t - 11*mtt^3*t^2 - 65*ep*mtt^3*t^2 - 172*ep^2*mtt^3*t^2 - 142*ep^3*mtt^3*t^2 + 23*mtt^2*mWW*t^2 + 125*ep*mtt^2*mWW*t^2 + 316*ep^2*mtt^2*mWW*t^2 + 256*ep^3*mtt^2*mWW*t^2 - 13*mtt*mWW^2*t^2 - 79*ep*mtt*mWW^2*t^2 - 200*ep^2*mtt*mWW^2*t^2 - 158*ep^3*mtt*mWW^2*t^2 + mWW^3*t^2 + 19*ep*mWW^3*t^2 + 56*ep^2*mWW^3*t^2 + 44*ep^3*mWW^3*t^2 + 23*mtt^2*s*t^2 + 101*ep*mtt^2*s*t^2 + 187*ep^2*mtt^2*s*t^2 + 124*ep^3*mtt^2*s*t^2 - 34*mtt*mWW*s*t^2 - 148*ep*mtt*mWW*s*t^2 - 257*ep^2*mtt*mWW*s*t^2 - 158*ep^3*mtt*mWW*s*t^2 + 11*mWW^2*s*t^2 + 71*ep*mWW^2*s*t^2 + 154*ep^2*mWW^2*s*t^2 + 106*ep^3*mWW^2*s*t^2 - 12*mtt*s^2*t^2 - 36*ep*mtt*s^2*t^2 - 15*ep^2*mtt*s^2*t^2 + 18*ep^3*mtt*s^2*t^2 + 12*mWW*s^2*t^2 + 60*ep*mWW*s^2*t^2 + 99*ep^2*mWW*s^2*t^2 + 54*ep^3*mWW*s^2*t^2 + 11*mtt^2*t^3 + 55*ep*mtt^2*t^3 + 109*ep^2*mtt^2*t^3 + 74*ep^3*mtt^2*t^3 - 18*mtt*mWW*t^3 - 86*ep*mtt*mWW*t^3 - 171*ep^2*mtt*mWW*t^3 - 118*ep^3*mtt*mWW*t^3 + 7*mWW^2*t^3 + 31*ep*mWW^2*t^3 + 62*ep^2*mWW^2*t^3 + 44*ep^3*mWW^2*t^3 - 12*mtt*s*t^3 - 48*ep*mtt*s*t^3 - 57*ep^2*mtt*s*t^3 - 18*ep^3*mtt*s*t^3 + 12*mWW*s*t^3 + 48*ep*mWW*s*t^3 + 57*ep^2*mWW*s*t^3 + 18*ep^3*mWW*s*t^3 - 4*mtt*t^4 - 18*ep*mtt*t^4 - 26*ep^2*mtt*t^4 - 12*ep^3*mtt*t^4 + 4*mWW*t^4 + 18*ep*mWW*t^4 + 26*ep^2*mWW*t^4 + 12*ep^3*mWW*t^4))/(ep^2*(1 + 2*ep)*(1 + 4*ep)*s^2*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, (2*ep*(-mtt + s + 2*t))/(t*(-mtt + s + t)), 0, 0, -(mtt - s - t)^(-1), 0, ((1 + ep)*(mtt - s - 2*t)*(mWW*s + mtt*t - s*t - t^2))/((1 + 4*ep)*mWW*(mtt - s - t)*t^2), (-6*ep^2*(-mtt + s + 2*t))/((1 + 4*ep)*mWW*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, (2*(1 + ep)*(-mtt + s + t))/(ep*t*(-mWW + t)), (-6*ep*(mtt - s - t))/(s*(mWW - t)*t), 0, 0, 0, 0, 0, (2*(-1 + 2*ep)^2*(mtt - s)^2)/(ep*(mtt - mWW - s)*s^2*(mWW - t)*t), ((-1 + ep)*(-1 + 2*ep)*(-mtt + s + 2*t))/((1 + 4*ep)*mWW*t^2*(-mtt + s + t)^2), ((mtt - s - 2*t)*(-6*mtt^2 + 23*ep*mtt^2 - 2*mtt*mWW + 10*ep*mtt*mWW - ep*mWW^2 + 12*mtt*s - 46*ep*mtt*s + 2*mWW*s - 10*ep*mWW*s - 6*s^2 + 23*ep*s^2 + 12*mtt*t - 46*ep*mtt*t + 2*mWW*t - 10*ep*mWW*t - 12*s*t + 46*ep*s*t - 6*t^2 + 23*ep*t^2))/(2*(1 + 4*ep)*(mtt - s - t)^2*(mtt - mWW - s - t)^2*t^2), -((-1 + 2*ep)*(-2 + 3*ep)*(5*mtt - mWW - 5*s - 5*t)*(mtt - s - 2*t))/(2*(1 + 4*ep)*(mtt - s - t)^2*(mtt - mWW - s - t)^2*t^2), -(ep^2*mtt*mWW^3*s - ep^2*mWW^3*s^2 + 3*ep*mtt^2*mWW^2*t + 12*ep^2*mtt^2*mWW^2*t - 3*ep*mtt*mWW^2*s*t - 31*ep^2*mtt*mWW^2*s*t - 2*ep^2*mWW^3*s*t + 19*ep^2*mWW^2*s^2*t - 6*ep*mtt*mWW^2*t^2 - 24*ep^2*mtt*mWW^2*t^2 - 4*mtt*mWW*s*t^2 + 2*ep*mtt*mWW*s*t^2 + 43*ep^2*mtt*mWW*s*t^2 + ep*mWW^2*s*t^2 + 42*ep^2*mWW^2*s*t^2 + 4*mWW*s^2*t^2 - 2*ep*mWW*s^2*t^2 - 43*ep^2*mWW*s^2*t^2 - 3*ep*mtt^2*t^3 - 12*ep^2*mtt^2*t^3 + 3*ep*mWW^2*t^3 + 12*ep^2*mWW^2*t^3 + ep*mtt*s*t^3 + 51*ep^2*mtt*s*t^3 + 4*mWW*s*t^3 - 6*ep*mWW*s*t^3 - 30*ep^2*mWW*s*t^3 + 2*ep*s^2*t^3 - 39*ep^2*s^2*t^3 + 6*ep*mtt*t^4 + 24*ep^2*mtt*t^4 + 5*ep*s*t^4 - 74*ep^2*s*t^4 - 3*ep*t^5 - 12*ep^2*t^5)/(2*ep*(1 + 4*ep)*mWW*s*(mtt - t)*(mWW - t)^2*(mtt - s - t)*t^2), ((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt*mWW^2*s - ep*mWW^2*s^2 + 3*mtt^2*mWW*t + 12*ep*mtt^2*mWW*t - 5*mtt*mWW*s*t - 26*ep*mtt*mWW*s*t - 2*ep*mWW^2*s*t + 2*mWW*s^2*t + 14*ep*mWW*s^2*t - 3*mtt^2*t^2 - 12*ep*mtt^2*t^2 - 6*mtt*mWW*t^2 - 24*ep*mtt*mWW*t^2 + 7*mtt*s*t^2 + 33*ep*mtt*s*t^2 + 5*mWW*s*t^2 + 32*ep*mWW*s*t^2 - 4*s^2*t^2 - 21*ep*s^2*t^2 + 6*mtt*t^3 + 24*ep*mtt*t^3 + 3*mWW*t^3 + 12*ep*mWW*t^3 - 7*s*t^3 - 38*ep*s*t^3 - 3*t^4 - 12*ep*t^4))/(2*ep*(1 + 4*ep)*mWW*s*(mtt - t)*(mWW - t)^2*(mtt - s - t)*t^2), (6*ep*mtt^4*mWW^2*s^2 - 23*ep^2*mtt^4*mWW^2*s^2 - 4*ep*mtt^3*mWW^3*s^2 + 13*ep^2*mtt^3*mWW^3*s^2 - 2*ep*mtt^2*mWW^4*s^2 + 11*ep^2*mtt^2*mWW^4*s^2 - ep^2*mtt*mWW^5*s^2 - 12*ep*mtt^3*mWW^2*s^3 + 46*ep^2*mtt^3*mWW^2*s^3 + 2*ep*mtt^2*mWW^3*s^3 - 3*ep^2*mtt^2*mWW^3*s^3 + 2*ep*mtt*mWW^4*s^3 - 12*ep^2*mtt*mWW^4*s^3 + ep^2*mWW^5*s^3 + 6*ep*mtt^2*mWW^2*s^4 - 23*ep^2*mtt^2*mWW^2*s^4 + 2*ep*mtt*mWW^3*s^4 - 10*ep^2*mtt*mWW^3*s^4 + ep^2*mWW^4*s^4 + 2*ep*mtt^7*t + 8*ep^2*mtt^7*t - 6*ep*mtt^6*mWW*t - 24*ep^2*mtt^6*mWW*t + 6*ep*mtt^5*mWW^2*t + 24*ep^2*mtt^5*mWW^2*t - 2*ep*mtt^4*mWW^3*t - 8*ep^2*mtt^4*mWW^3*t - 2*ep*mtt^6*s*t - 8*ep^2*mtt^6*s*t - 2*mtt^5*mWW*s*t + 5*ep*mtt^5*mWW*s*t + 52*ep^2*mtt^5*mWW*s*t + 4*mtt^4*mWW^2*s*t - 7*ep*mtt^4*mWW^2*s*t - 92*ep^2*mtt^4*mWW^2*s*t - 2*mtt^3*mWW^3*s*t + 7*ep*mtt^3*mWW^3*s*t + 60*ep^2*mtt^3*mWW^3*s*t - 3*ep*mtt^2*mWW^4*s*t - 12*ep^2*mtt^2*mWW^4*s*t - 6*ep*mtt^5*s^2*t - 24*ep^2*mtt^5*s^2*t + 8*mtt^4*mWW*s^2*t + 2*ep*mtt^4*mWW*s^2*t - 26*ep^2*mtt^4*mWW*s^2*t - 14*mtt^3*mWW^2*s^2*t - 9*ep*mtt^3*mWW^2*s^2*t + 224*ep^2*mtt^3*mWW^2*s^2*t + 6*mtt^2*mWW^3*s^2*t + 4*ep*mtt^2*mWW^3*s^2*t - 176*ep^2*mtt^2*mWW^3*s^2*t + 9*ep*mtt*mWW^4*s^2*t + 2*ep^2*mWW^5*s^2*t + 10*ep*mtt^4*s^3*t + 40*ep^2*mtt^4*s^3*t - 10*mtt^3*mWW*s^3*t + 5*ep*mtt^3*mWW*s^3*t - 8*ep^2*mtt^3*mWW*s^3*t + 14*mtt^2*mWW^2*s^3*t + 14*ep*mtt^2*mWW^2*s^3*t - 240*ep^2*mtt^2*mWW^2*s^3*t - 4*mtt*mWW^3*s^3*t + 5*ep*mtt*mWW^3*s^3*t + 88*ep^2*mtt*mWW^3*s^3*t - 2*ep*mWW^4*s^3*t - 8*ep^2*mWW^4*s^3*t - 4*ep*mtt^3*s^4*t - 16*ep^2*mtt^3*s^4*t + 4*mtt^2*mWW*s^4*t - 6*ep*mtt^2*mWW*s^4*t + 6*ep^2*mtt^2*mWW*s^4*t - 4*mtt*mWW^2*s^4*t - 4*ep*mtt*mWW^2*s^4*t + 84*ep^2*mtt*mWW^2*s^4*t - 2*ep*mWW^3*s^4*t - 10*ep^2*mWW^3*s^4*t - 4*ep*mtt^6*t^2 - 16*ep^2*mtt^6*t^2 + 12*ep*mtt^5*mWW*t^2 + 48*ep^2*mtt^5*mWW*t^2 - 12*ep*mtt^4*mWW^2*t^2 - 48*ep^2*mtt^4*mWW^2*t^2 + 4*ep*mtt^3*mWW^3*t^2 + 16*ep^2*mtt^3*mWW^3*t^2 + 2*ep*mtt^5*s*t^2 + 8*ep^2*mtt^5*s*t^2 + 4*mtt^4*mWW*s*t^2 - 4*ep*mtt^4*mWW*s*t^2 - 80*ep^2*mtt^4*mWW*s*t^2 - 8*mtt^3*mWW^2*s*t^2 + 8*ep*mtt^3*mWW^2*s*t^2 + 160*ep^2*mtt^3*mWW^2*s*t^2 + 4*mtt^2*mWW^3*s*t^2 - 12*ep*mtt^2*mWW^3*s*t^2 - 112*ep^2*mtt^2*mWW^3*s*t^2 + 6*ep*mtt*mWW^4*s*t^2 + 24*ep^2*mtt*mWW^4*s*t^2 + 14*ep*mtt^4*s^2*t^2 + 9*ep^2*mtt^4*s^2*t^2 - 10*mtt^3*mWW*s^2*t^2 + 3*ep*mtt^3*mWW*s^2*t^2 + 13*ep^2*mtt^3*mWW*s^2*t^2 + 16*mtt^2*mWW^2*s^2*t^2 - 13*ep*mtt^2*mWW^2*s^2*t^2 - 173*ep^2*mtt^2*mWW^2*s^2*t^2 - 6*mtt*mWW^3*s^2*t^2 + ep*mtt*mWW^3*s^2*t^2 + 175*ep^2*mtt*mWW^3*s^2*t^2 - 5*ep*mWW^4*s^2*t^2 - 24*ep^2*mWW^4*s^2*t^2 - 18*ep*mtt^3*s^3*t^2 + 22*ep^2*mtt^3*s^3*t^2 + 6*mtt^2*mWW*s^3*t^2 - 13*ep*mtt^2*mWW*s^3*t^2 + 29*ep^2*mtt^2*mWW*s^3*t^2 - 6*mtt*mWW^2*s^3*t^2 - 6*ep*mtt*mWW^2*s^3*t^2 + 124*ep^2*mtt*mWW^2*s^3*t^2 - 3*ep*mWW^3*s^3*t^2 - 15*ep^2*mWW^3*s^3*t^2 + 6*ep*mtt^2*s^4*t^2 - 23*ep^2*mtt^2*s^4*t^2 + 2*ep*mtt*mWW*s^4*t^2 - 10*ep^2*mtt*mWW*s^4*t^2 + ep^2*mWW^2*s^4*t^2 + 2*ep*mtt^5*t^3 + 8*ep^2*mtt^5*t^3 - 6*ep*mtt^4*mWW*t^3 - 24*ep^2*mtt^4*mWW*t^3 + 6*ep*mtt^3*mWW^2*t^3 + 24*ep^2*mtt^3*mWW^2*t^3 - 2*ep*mtt^2*mWW^3*t^3 - 8*ep^2*mtt^2*mWW^3*t^3 - 2*mtt^3*mWW*s*t^3 - ep*mtt^3*mWW*s*t^3 + 28*ep^2*mtt^3*mWW*s*t^3 + 4*mtt^2*mWW^2*s*t^3 - ep*mtt^2*mWW^2*s*t^3 - 68*ep^2*mtt^2*mWW^2*s*t^3 - 2*mtt*mWW^3*s*t^3 + 5*ep*mtt*mWW^3*s*t^3 + 52*ep^2*mtt*mWW^3*s*t^3 - 3*ep*mWW^4*s*t^3 - 12*ep^2*mWW^4*s*t^3 - 14*ep*mtt^3*s^2*t^3 + 38*ep^2*mtt^3*s^2*t^3 + 2*mtt^2*mWW*s^2*t^3 + 11*ep*mtt^2*mWW*s^2*t^3 - 46*ep^2*mtt^2*mWW*s^2*t^3 - 2*mtt*mWW^2*s^2*t^3 + 4*ep*mtt*mWW^2*s^2*t^3 + 10*ep^2*mtt*mWW^2*s^2*t^3 - ep*mWW^3*s^2*t^3 - 2*ep^2*mWW^3*s^2*t^3 + 12*ep*mtt^2*s^3*t^3 - 46*ep^2*mtt^2*s^3*t^3 + 4*ep*mtt*mWW*s^3*t^3 - 20*ep^2*mtt*mWW*s^3*t^3 + 2*ep^2*mWW^2*s^3*t^3)/(2*ep*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mtt - t)*(mWW - t)*(mtt - s - t)*t^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-5*ep*mtt^3*mWW^2*s^2 + 6*ep*mtt^2*mWW^3*s^2 - ep*mtt*mWW^4*s^2 + 10*ep*mtt^2*mWW^2*s^3 - 7*ep*mtt*mWW^3*s^3 + ep*mWW^4*s^3 - 5*ep*mtt*mWW^2*s^4 + ep*mWW^3*s^4 + 2*mtt^6*t + 8*ep*mtt^6*t - 4*mtt^5*mWW*t - 16*ep*mtt^5*mWW*t + 2*mtt^4*mWW^2*t + 8*ep*mtt^4*mWW^2*t - 2*mtt^5*s*t - 8*ep*mtt^5*s*t + mtt^4*mWW*s*t + 4*ep*mtt^4*mWW*s*t + 4*mtt^3*mWW^2*s*t + 16*ep*mtt^3*mWW^2*s*t - 3*mtt^2*mWW^3*s*t - 12*ep*mtt^2*mWW^3*s*t - 6*mtt^4*s^2*t - 24*ep*mtt^4*s^2*t + 16*mtt^3*mWW*s^2*t + 74*ep*mtt^3*mWW*s^2*t - 15*mtt^2*mWW^2*s^2*t - 62*ep*mtt^2*mWW^2*s^2*t + 5*mtt*mWW^3*s^2*t + 10*ep*mtt*mWW^3*s^2*t + 2*ep*mWW^4*s^2*t + 10*mtt^3*s^3*t + 40*ep*mtt^3*s^3*t - 19*mtt^2*mWW*s^3*t - 96*ep*mtt^2*mWW*s^3*t + 11*mtt*mWW^2*s^3*t + 48*ep*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - 8*ep*mWW^3*s^3*t - 4*mtt^2*s^4*t - 16*ep*mtt^2*s^4*t + 6*mtt*mWW*s^4*t + 34*ep*mtt*mWW*s^4*t - 2*mWW^2*s^4*t - 10*ep*mWW^2*s^4*t - 4*mtt^5*t^2 - 16*ep*mtt^5*t^2 + 8*mtt^4*mWW*t^2 + 32*ep*mtt^4*mWW*t^2 - 4*mtt^3*mWW^2*t^2 - 16*ep*mtt^3*mWW^2*t^2 + 2*mtt^4*s*t^2 + 8*ep*mtt^4*s*t^2 + 2*mtt^3*mWW*s*t^2 + 8*ep*mtt^3*mWW*s*t^2 - 10*mtt^2*mWW^2*s*t^2 - 40*ep*mtt^2*mWW^2*s*t^2 + 6*mtt*mWW^3*s*t^2 + 24*ep*mtt*mWW^3*s*t^2 + 8*mtt^3*s^2*t^2 + 27*ep*mtt^3*s^2*t^2 - 19*mtt^2*mWW*s^2*t^2 - 90*ep*mtt^2*mWW*s^2*t^2 + 16*mtt*mWW^2*s^2*t^2 + 87*ep*mtt*mWW^2*s^2*t^2 - 5*mWW^3*s^2*t^2 - 24*ep*mWW^3*s^2*t^2 - 6*mtt^2*s^3*t^2 - 14*ep*mtt^2*s^3*t^2 + 9*mtt*mWW*s^3*t^2 + 49*ep*mtt*mWW*s^3*t^2 - 3*mWW^2*s^3*t^2 - 15*ep*mWW^2*s^3*t^2 - 5*ep*mtt*s^4*t^2 + ep*mWW*s^4*t^2 + 2*mtt^4*t^3 + 8*ep*mtt^4*t^3 - 4*mtt^3*mWW*t^3 - 16*ep*mtt^3*mWW*t^3 + 2*mtt^2*mWW^2*t^3 + 8*ep*mtt^2*mWW^2*t^3 - 3*mtt^2*mWW*s*t^3 - 12*ep*mtt^2*mWW*s*t^3 + 6*mtt*mWW^2*s*t^3 + 24*ep*mtt*mWW^2*s*t^3 - 3*mWW^3*s*t^3 - 12*ep*mWW^3*s*t^3 - 2*mtt^2*s^2*t^3 + 2*ep*mtt^2*s^2*t^3 + 3*mtt*mWW*s^2*t^3 - mWW^2*s^2*t^3 - 2*ep*mWW^2*s^2*t^3 - 10*ep*mtt*s^3*t^3 + 2*ep*mWW*s^3*t^3))/(2*ep*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^2*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)), -(((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 5*ep*mtt - mWW + 3*ep*mWW - s + 5*ep*s))/(ep^2*s^2*(-mtt + mWW + s)*t*(-mWW + t)))}, {0, 0, 0, 0, 0, 0, 0, -(-3*ep*mtt*mWW^2*s + 3*ep*mWW^2*s^2 + 4*ep*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t - 2*mtt*mWW*s*t - 9*ep*mtt*mWW*s*t + 10*ep*mWW^2*s*t + 2*mWW*s^2*t + 5*ep*mWW*s^2*t + 2*mtt^2*t^2 + 4*ep*mtt^2*t^2 - 2*mtt*mWW*t^2 - 11*ep*mtt*mWW*t^2 + 7*ep*mWW^2*t^2 - 2*mtt*s*t^2 - 4*ep*mtt*s*t^2 + 4*mWW*s*t^2 + 6*ep*mWW*s*t^2 - 2*mtt*t^3 - ep*mtt*t^3 + 2*mWW*t^3 + ep*mWW*t^3)/(2*(mtt - s - t)*t*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep^2*(s + t)*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(s*(mtt - s - t)*t*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(-3*mtt^2*mWW*s + 6*mtt*mWW*s^2 - 3*mWW*s^3 + 4*mtt^3*t - 4*mtt^2*mWW*t - 8*mtt^2*s*t + 6*mtt*mWW*s*t + 4*mtt*s^2*t - 2*mWW*s^2*t - mtt^2*t^2 + mtt*mWW*t^2 + mtt*s*t^2 + mWW*s*t^2))/(s*(mWW - t)*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt)/(s*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2*mWW*s - mtt*mWW*s^2 - mtt*mWW*s*t - mWW*s^2*t - mtt^2*t^2 + mtt*mWW*t^2 + 2*mtt*s*t^2 - 2*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(2*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-(mtt*mWW*s) + mWW*s^2 + 4*mtt^2*t - 4*mtt*s*t - 2*mWW*s*t - mtt*t^2 - 3*mWW*t^2))/(2*mWW*s*(mtt - s - t)*t*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (-2*ep*mtt^3*mWW^2*s - ep*mtt^2*mWW^3*s + 2*ep*mtt^2*mWW^2*s^2 + ep*mtt*mWW^3*s^2 - 4*mtt^3*mWW*s*t + 14*ep*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 10*ep*mtt^2*mWW^2*s*t - ep*mtt*mWW^3*s*t + 4*mtt^2*mWW*s^2*t - 14*ep*mtt^2*mWW*s^2*t - 4*mtt*mWW^2*s^2*t + 18*ep*mtt*mWW^2*s^2*t - ep*mWW^3*s^2*t + 3*ep*mtt^2*mWW^2*t^2 - 3*ep*mtt*mWW^3*t^2 + 4*ep*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 - 35*ep*mtt^2*mWW*s*t^2 - 8*mtt*mWW^2*s*t^2 + 32*ep*mtt*mWW^2*s*t^2 + 2*ep*mWW^3*s*t^2 - 4*ep*mtt^2*s^2*t^2 - 16*mtt*mWW*s^2*t^2 + 57*ep*mtt*mWW*s^2*t^2 + 16*mWW^2*s^2*t^2 - 56*ep*mWW^2*s^2*t^2 - 3*ep*mtt*mWW^2*t^3 + 3*ep*mWW^3*t^3 + 12*mtt^2*s*t^3 - 50*ep*mtt^2*s*t^3 - 28*mtt*mWW*s*t^3 + 103*ep*mtt*mWW*s*t^3 + 16*mWW^2*s*t^3 - 56*ep*mWW^2*s*t^3 + 4*ep*mtt*s^2*t^3 - 7*ep*mWW*s^2*t^3 - 3*ep*mtt^2*t^4 + 3*ep*mtt*mWW*t^4 + 10*ep*mtt*s*t^4 - 10*ep*mWW*s*t^4 + 3*ep*mtt*t^5 - 3*ep*mWW*t^5)/(4*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^2*mWW*s - mtt*mWW^2*s + 2*mtt*mWW*s^2 + mWW^2*s^2 + 4*mtt^2*s*t + mtt*mWW*s*t - 2*mWW^2*s*t - 4*mtt*s^2*t + 7*mWW*s^2*t + 3*mtt*mWW*t^2 - 3*mWW^2*t^2 - 10*mtt*s*t^2 + 10*mWW*s*t^2 - 3*mtt*t^3 + 3*mWW*t^3))/(4*(mtt - mWW)*s*(mtt - s - t)*t*(-mWW + t)^2*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-3*mtt*mWW*s + 3*mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 4*mtt*s*t + 10*mWW*s*t - 7*mtt*t^2 + 7*mWW*t^2))/(2*ep*s^2*(mtt - s - t)*t*(-mWW + t)*(-(mWW*s) + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, -(s*(-mWW + t)*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(4*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(-(ep*mtt*mWW*s^2) + ep*mWW*s^3 + 4*ep*mtt^2*s*t - 2*mtt*mWW*s*t + 3*ep*mtt*mWW*s*t - 4*ep*mtt*s^2*t + 2*mWW*s^2*t - ep*mWW*s^2*t + 2*mtt^2*t^2 - 4*ep*mtt^2*t^2 - 2*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 - 2*mtt*s*t^2 - ep*mtt*s*t^2 + 4*mWW*s*t^2 - 5*ep*mWW*s*t^2 - 2*mtt*t^3 + 3*ep*mtt*t^3 + 2*mWW*t^3 - 3*ep*mWW*t^3)/(2*(mtt - s - t)*t*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(mtt^2*mWW*s - 2*mtt*mWW*s^2 + mWW*s^3 - 2*mtt*mWW*s*t + 2*mWW*s^2*t - mtt^2*t^2 + mtt*mWW*t^2 + mtt*s*t^2 + mWW*s*t^2)/(2*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep*(s + t)*(mWW*s - mtt*t + mWW*t)), 0, ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-(mtt*mWW*s) + mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 4*mtt*s*t + 6*mWW*s*t - 5*mtt*t^2 + 5*mWW*t^2))/(4*ep*(mtt - mWW)*(mtt - s - t)*t*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(3*mtt*mWW*s - 3*mWW*s^2 + 4*mtt*mWW*t - 6*mWW*s*t - mtt*t^2 - 3*mWW*t^2))/(4*ep*mWW*(mtt - s - t)*t*(s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, (-2*ep*mtt^2*mWW^2*s + 3*ep*mtt*mWW^3*s + 2*ep*mtt*mWW^2*s^2 - 3*ep*mWW^3*s^2 - 4*ep*mtt^2*mWW^2*t + 4*ep*mtt*mWW^3*t - 4*mtt^2*mWW*s*t + 14*ep*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t - 10*ep*mtt*mWW^2*s*t - 6*ep*mWW^3*s*t + 4*mtt*mWW*s^2*t - 14*ep*mtt*mWW*s^2*t - 4*mWW^2*s^2*t + 14*ep*mWW^2*s^2*t + 2*ep*mtt^2*mWW*t^2 + ep*mtt*mWW^2*t^2 - 3*ep*mWW^3*t^2 + 4*ep*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 - 33*ep*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 + 28*ep*mWW^2*s*t^2 - 4*ep*mtt*s^2*t^2 + 5*ep*mWW*s^2*t^2 - 4*mtt^2*t^3 + 18*ep*mtt^2*t^3 + 8*mtt*mWW*t^3 - 32*ep*mtt*mWW*t^3 - 4*mWW^2*t^3 + 14*ep*mWW^2*t^3 - 8*ep*mtt*s*t^3 + 10*ep*mWW*s*t^3 - 5*ep*mtt*t^4 + 5*ep*mWW*t^4)/(8*ep*(mtt - mWW)*(mtt - s - t)*t*(-mWW + t)*(s + t)*(-(mWW*s) + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^2*mWW*s - 3*mtt*mWW^2*s - 2*mtt*mWW*s^2 + 3*mWW^2*s^2 + 4*mtt^2*mWW*t - 4*mtt*mWW^2*t - 4*mtt^2*s*t + mtt*mWW*s*t + 6*mWW^2*s*t + 4*mtt*s^2*t - 5*mWW*s^2*t - 6*mtt^2*t^2 + 3*mtt*mWW*t^2 + 3*mWW^2*t^2 + 8*mtt*s*t^2 - 10*mWW*s*t^2 + 5*mtt*t^3 - 5*mWW*t^3))/(8*ep*(mtt - mWW)*t*(-mWW + t)*(s + t)*(-mtt + s + t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(4*ep^2*s*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -(-4*ep*mtt^2 + 4*ep*mtt*mWW + 8*ep*mtt*s - 4*ep*mWW*s - 4*ep*s^2 - 2*mtt*t + 3*ep*mtt*t - 7*ep*mWW*t + 2*s*t - 3*ep*s*t + 2*t^2 + ep*t^2)/(2*t*(-mtt + s + t)*(-mtt + mWW + s + t)), (3*ep^2*t)/(s*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s)^2*(4*mtt - 4*s - t))/((mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t), 0, (4*ep*mtt^3*s - 16*mtt^2*mWW*s + 56*ep*mtt^2*mWW*s + 4*ep*mtt*mWW^2*s - 12*ep*mtt^2*s^2 + 32*mtt*mWW*s^2 - 112*ep*mtt*mWW*s^2 - 4*ep*mWW^2*s^2 + 12*ep*mtt*s^3 - 16*mWW*s^3 + 56*ep*mWW*s^3 - 4*ep*s^4 - 9*ep*mtt^2*s*t + 32*mtt*mWW*s*t - 112*ep*mtt*mWW*s*t - 7*ep*mWW^2*s*t + 18*ep*mtt*s^2*t - 32*mWW*s^2*t + 112*ep*mWW*s^2*t - 9*ep*s^3*t + 3*ep*mtt^2*t^2 - 3*ep*mWW^2*t^2 - 16*mWW*s*t^2 + 56*ep*mWW*s*t^2 - 3*ep*s^2*t^2 - 6*ep*mtt*t^3 + 5*ep*s*t^3 + 3*ep*t^4)/(4*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*mtt^2*s + 4*mtt*mWW*s - 8*mtt*s^2 - 4*mWW*s^2 + 4*s^3 - 5*mtt*s*t - 7*mWW*s*t + 5*s^2*t + 3*mtt*t^2 - 3*mWW*t^2 - 2*s*t^2 - 3*t^3))/(4*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)^2*t*(s + t)), 0, 0, (8*ep*mtt^5*s - 16*ep*mtt^4*mWW*s + 8*ep*mtt^3*mWW^2*s - 24*ep*mtt^4*s^2 + 8*mtt^3*mWW*s^2 + 4*ep*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 + 16*ep*mtt^2*mWW^2*s^2 + 4*ep*mtt*mWW^3*s^2 + 24*ep*mtt^3*s^3 - 16*mtt^2*mWW*s^3 + 40*ep*mtt^2*mWW*s^3 + 8*mtt*mWW^2*s^3 - 28*ep*mtt*mWW^2*s^3 - 4*ep*mWW^3*s^3 - 8*ep*mtt^2*s^4 + 8*mtt*mWW*s^4 - 28*ep*mtt*mWW*s^4 + 4*ep*mWW^2*s^4 + 8*ep*mtt^5*t - 16*ep*mtt^4*mWW*t + 8*ep*mtt^3*mWW^2*t - 22*ep*mtt^4*s*t - 8*mtt^3*mWW*s*t + 60*ep*mtt^3*mWW*s*t + 8*mtt^2*mWW^2*s*t - 38*ep*mtt^2*mWW^2*s*t + 20*ep*mtt^3*s^2*t + 2*mtt^2*mWW*s^2*t - 23*ep*mtt^2*mWW*s^2*t + 6*mtt*mWW^2*s^2*t - 22*ep*mtt*mWW^2*s^2*t - 7*ep*mWW^3*s^2*t - 6*ep*mtt^2*s^3*t + 6*mtt*mWW*s^3*t - 21*ep*mtt*mWW*s^3*t + 3*ep*mWW^2*s^3*t - 2*ep*mtt^4*t^2 + 4*ep*mtt^3*mWW*t^2 - 2*ep*mtt^2*mWW^2*t^2 + 2*mtt^2*mWW*s*t^2 - 7*ep*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 + 10*ep*mtt*mWW^2*s*t^2 - 3*ep*mWW^3*s*t^2 + 2*ep*mtt^2*s^2*t^2 - 2*mtt*mWW*s^2*t^2 + 7*ep*mtt*mWW*s^2*t^2 - ep*mWW^2*s^2*t^2)/(4*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(8*mtt^4*s - 8*mtt^3*mWW*s - 24*mtt^3*s^2 + 20*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 + 24*mtt^2*s^3 - 16*mtt*mWW*s^3 - 4*mWW^2*s^3 - 8*mtt*s^4 + 4*mWW*s^4 + 8*mtt^4*t - 8*mtt^3*mWW*t - 22*mtt^3*s*t + 22*mtt^2*mWW*s*t + 20*mtt^2*s^2*t - 17*mtt*mWW*s^2*t - 7*mWW^2*s^2*t - 6*mtt*s^3*t + 3*mWW*s^3*t - 2*mtt^3*t^2 + 2*mtt^2*mWW*t^2 + 3*mtt*mWW*s*t^2 - 3*mWW^2*s*t^2 + 2*mtt*s^2*t^2 - mWW*s^2*t^2))/(4*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-4*mtt^2 + 20*ep*mtt^2 + 4*mtt*mWW - 12*ep*mtt*mWW + 8*mtt*s - 40*ep*mtt*s - 4*mWW*s + 12*ep*mWW*s - 4*s^2 + 20*ep*s^2 + 7*mtt*t - 23*ep*mtt*t - 7*mWW*t + 21*ep*mWW*t - 7*s*t + 23*ep*s*t))/(2*ep*(mtt - mWW - s)*s^2*(mtt - s - t)*(mtt - mWW - s - t)*t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -(s*(-mtt + mWW + s + t))/(4*t*(-mtt + s + t)), (2*mtt - 4*ep*mtt - 2*s + 4*ep*s - 2*t + 3*ep*t)/(2*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s)^2)/(2*ep*(mtt - mWW - s)*s*(mtt - s - t)*t), 0, (-4*ep*mtt^3 + 4*ep*mtt*mWW^2 + 13*ep*mtt^2*s - 4*mtt*mWW*s + 14*ep*mtt*mWW*s - 3*ep*mWW^2*s - 14*ep*mtt*s^2 + 4*mWW*s^2 - 14*ep*mWW*s^2 + 5*ep*s^3 + 13*ep*mtt^2*t - 4*mtt*mWW*t + 14*ep*mtt*mWW*t - 3*ep*mWW^2*t - 28*ep*mtt*s*t + 8*mWW*s*t - 28*ep*mWW*s*t + 15*ep*s^2*t - 14*ep*mtt*t^2 + 4*mWW*t^2 - 14*ep*mWW*t^2 + 15*ep*s*t^2 + 5*ep*t^3)/(8*ep*mWW*(mtt - s - t)*t*(s + t)*(-mtt + mWW + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*mtt^2 - 4*mtt*mWW - 9*mtt*s + 3*mWW*s + 5*s^2 - 9*mtt*t + 3*mWW*t + 10*s*t + 5*t^2))/(8*ep*mWW*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, -(2*ep*mtt^4*s - 6*ep*mtt^2*mWW^2*s + 4*ep*mtt*mWW^3*s - 4*ep*mtt^3*s^2 + 2*mtt^2*mWW*s^2 - 7*ep*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 14*ep*mtt*mWW^2*s^2 - 3*ep*mWW^3*s^2 + 2*ep*mtt^2*s^3 - 2*mtt*mWW*s^3 + 7*ep*mtt*mWW*s^3 - ep*mWW^2*s^3 - 2*ep*mtt^4*t + 4*ep*mtt^3*mWW*t - 2*ep*mtt^2*mWW^2*t + 2*mtt^2*mWW*s*t - 7*ep*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t + 10*ep*mtt*mWW^2*s*t - 3*ep*mWW^3*s*t + 2*ep*mtt^2*s^2*t - 2*mtt*mWW*s^2*t + 7*ep*mtt*mWW*s^2*t - ep*mWW^2*s^2*t)/(8*ep*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*t*(s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^3*s - 6*mtt^2*mWW*s + 4*mtt*mWW^2*s - 4*mtt^2*s^2 + 7*mtt*mWW*s^2 - 3*mWW^2*s^2 + 2*mtt*s^3 - mWW*s^3 - 2*mtt^3*t + 2*mtt^2*mWW*t + 3*mtt*mWW*s*t - 3*mWW^2*s*t + 2*mtt*s^2*t - mWW*s^2*t))/(8*ep*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*t*(s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + ep*mtt + mWW - 3*ep*mWW + s - ep*s))/(4*ep^2*(mtt - mWW - s)*s*(mtt - s - t)*t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-(mtt*mWW*s) - 7*ep*mtt*mWW*s - 6*ep^2*mtt*mWW*s + mWW*s^2 + 7*ep*mWW*s^2 + 6*ep^2*mWW*s^2 + mtt^2*t + 5*ep*mtt^2*t + 10*ep^2*mtt^2*t - 2*mtt*s*t - 10*ep*mtt*s*t - 20*ep^2*mtt*s*t + mWW*s*t + 10*ep*mWW*s*t + 12*ep^2*mWW*s*t + s^2*t + 5*ep*s^2*t + 10*ep^2*s^2*t - 4*mtt*t^2 - 19*ep*mtt*t^2 - 30*ep^2*mtt*t^2 + 4*s*t^2 + 19*ep*s*t^2 + 30*ep^2*s*t^2 + 3*t^3 + 14*ep*t^3 + 20*ep^2*t^3)/((1 + 4*ep)*(mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2))), (6*ep^2*(1 + 2*ep)*(-mtt + s + 2*t))/((1 + 4*ep)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(1 + 6*ep)*(-mtt + s + 2*t))/((1 + 4*ep)*t*(-mtt + s + t)^2*(mWW*s + mtt*t - s*t - t^2)), -(-6*mtt^4*mWW*s - 19*ep*mtt^4*mWW*s + 125*ep^2*mtt^4*mWW*s + 138*ep^3*mtt^4*mWW*s + 4*mtt^3*mWW^2*s + 15*ep*mtt^3*mWW^2*s - 67*ep^2*mtt^3*mWW^2*s - 78*ep^3*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s + 3*ep*mtt^2*mWW^3*s - 65*ep^2*mtt^2*mWW^3*s - 66*ep^3*mtt^2*mWW^3*s + ep*mtt*mWW^4*s + 7*ep^2*mtt*mWW^4*s + 6*ep^3*mtt*mWW^4*s + 24*mtt^3*mWW*s^2 + 76*ep*mtt^3*mWW*s^2 - 500*ep^2*mtt^3*mWW*s^2 - 552*ep^3*mtt^3*mWW*s^2 - 12*mtt^2*mWW^2*s^2 - 45*ep*mtt^2*mWW^2*s^2 + 201*ep^2*mtt^2*mWW^2*s^2 + 234*ep^3*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 - 6*ep*mtt*mWW^3*s^2 + 130*ep^2*mtt*mWW^3*s^2 + 132*ep^3*mtt*mWW^3*s^2 - ep*mWW^4*s^2 - 7*ep^2*mWW^4*s^2 - 6*ep^3*mWW^4*s^2 - 36*mtt^2*mWW*s^3 - 114*ep*mtt^2*mWW*s^3 + 750*ep^2*mtt^2*mWW*s^3 + 828*ep^3*mtt^2*mWW*s^3 + 12*mtt*mWW^2*s^3 + 45*ep*mtt*mWW^2*s^3 - 201*ep^2*mtt*mWW^2*s^3 - 234*ep^3*mtt*mWW^2*s^3 + 2*mWW^3*s^3 + 3*ep*mWW^3*s^3 - 65*ep^2*mWW^3*s^3 - 66*ep^3*mWW^3*s^3 + 24*mtt*mWW*s^4 + 76*ep*mtt*mWW*s^4 - 500*ep^2*mtt*mWW*s^4 - 552*ep^3*mtt*mWW*s^4 - 4*mWW^2*s^4 - 15*ep*mWW^2*s^4 + 67*ep^2*mWW^2*s^4 + 78*ep^3*mWW^2*s^4 - 6*mWW*s^5 - 19*ep*mWW*s^5 + 125*ep^2*mWW*s^5 + 138*ep^3*mWW*s^5 + 10*ep*mtt^5*t - 10*ep^2*mtt^5*t - 200*ep^3*mtt^5*t + 2*mtt^4*mWW*t - 5*ep*mtt^4*mWW*t + 27*ep^2*mtt^4*mWW*t + 34*ep^3*mtt^4*mWW*t - 4*mtt^3*mWW^2*t - 11*ep*mtt^3*mWW^2*t + 31*ep^2*mtt^3*mWW^2*t + 218*ep^3*mtt^3*mWW^2*t + 2*mtt^2*mWW^3*t + 5*ep*mtt^2*mWW^3*t - 55*ep^2*mtt^2*mWW^3*t - 58*ep^3*mtt^2*mWW^3*t + ep*mtt*mWW^4*t + 7*ep^2*mtt*mWW^4*t + 6*ep^3*mtt*mWW^4*t - 50*ep*mtt^4*s*t + 50*ep^2*mtt^4*s*t + 1000*ep^3*mtt^4*s*t + 22*mtt^3*mWW*s*t + 125*ep*mtt^3*mWW*s*t - 743*ep^2*mtt^3*mWW*s*t - 1026*ep^3*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 3*ep*mtt^2*mWW^2*s*t + 67*ep^2*mtt^2*mWW^2*s*t - 646*ep^3*mtt^2*mWW^2*s*t - 10*mtt*mWW^3*s*t - 21*ep*mtt*mWW^3*s*t + 295*ep^2*mtt*mWW^3*s*t + 306*ep^3*mtt*mWW^3*s*t - 3*ep*mWW^4*s*t - 21*ep^2*mWW^4*s*t - 18*ep^3*mWW^4*s*t + 100*ep*mtt^3*s^2*t - 100*ep^2*mtt^3*s^2*t - 2000*ep^3*mtt^3*s^2*t - 78*mtt^2*mWW*s^2*t - 345*ep*mtt^2*mWW*s^2*t + 2067*ep^2*mtt^2*mWW*s^2*t + 2874*ep^3*mtt^2*mWW*s^2*t + 4*mtt*mWW^2*s^2*t + 39*ep*mtt*mWW^2*s^2*t - 227*ep^2*mtt*mWW^2*s^2*t + 638*ep^3*mtt*mWW^2*s^2*t + 8*mWW^3*s^2*t + 16*ep*mWW^3*s^2*t - 240*ep^2*mWW^3*s^2*t - 248*ep^3*mWW^3*s^2*t - 100*ep*mtt^2*s^3*t + 100*ep^2*mtt^2*s^3*t + 2000*ep^3*mtt^2*s^3*t + 82*mtt*mWW*s^3*t + 335*ep*mtt*mWW*s^3*t - 2013*ep^2*mtt*mWW*s^3*t - 2806*ep^3*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 25*ep*mWW^2*s^3*t + 129*ep^2*mWW^2*s^3*t - 210*ep^3*mWW^2*s^3*t + 50*ep*mtt*s^4*t - 50*ep^2*mtt*s^4*t - 1000*ep^3*mtt*s^4*t - 28*mWW*s^4*t - 110*ep*mWW*s^4*t + 662*ep^2*mWW*s^4*t + 924*ep^3*mWW*s^4*t - 10*ep*s^5*t + 10*ep^2*s^5*t + 200*ep^3*s^5*t - 50*ep*mtt^4*t^2 + 50*ep^2*mtt^4*t^2 + 1000*ep^3*mtt^4*t^2 - 2*mtt^3*mWW*t^2 + 49*ep*mtt^3*mWW*t^2 - 243*ep^2*mtt^3*mWW*t^2 - 474*ep^3*mtt^3*mWW*t^2 + 16*mtt^2*mWW^2*t^2 + 42*ep*mtt^2*mWW^2*t^2 - 134*ep^2*mtt^2*mWW^2*t^2 - 880*ep^3*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 - 15*ep*mtt*mWW^3*t^2 + 165*ep^2*mtt*mWW^3*t^2 + 174*ep^3*mtt*mWW^3*t^2 - 2*ep*mWW^4*t^2 - 14*ep^2*mWW^4*t^2 - 12*ep^3*mWW^4*t^2 + 200*ep*mtt^3*s*t^2 - 200*ep^2*mtt^3*s*t^2 - 4000*ep^3*mtt^3*s*t^2 - 48*mtt^2*mWW*s*t^2 - 348*ep*mtt^2*mWW*s*t^2 + 1884*ep^2*mtt^2*mWW*s*t^2 + 3264*ep^3*mtt^2*mWW*s*t^2 - 28*mtt*mWW^2*s*t^2 - 57*ep*mtt*mWW^2*s*t^2 + 149*ep^2*mtt*mWW^2*s*t^2 + 1978*ep^3*mtt*mWW^2*s*t^2 + 10*mWW^3*s*t^2 + 23*ep*mWW^3*s*t^2 - 285*ep^2*mWW^3*s*t^2 - 298*ep^3*mWW^3*s*t^2 - 300*ep*mtt^2*s^2*t^2 + 300*ep^2*mtt^2*s^2*t^2 + 6000*ep^3*mtt^2*s^2*t^2 + 102*mtt*mWW*s^2*t^2 + 549*ep*mtt*mWW*s^2*t^2 - 3039*ep^2*mtt*mWW*s^2*t^2 - 5106*ep^3*mtt*mWW*s^2*t^2 + 12*mWW^2*s^2*t^2 + 15*ep*mWW^2*s^2*t^2 - 15*ep^2*mWW^2*s^2*t^2 - 1098*ep^3*mWW^2*s^2*t^2 + 200*ep*mtt*s^3*t^2 - 200*ep^2*mtt*s^3*t^2 - 4000*ep^3*mtt*s^3*t^2 - 52*mWW*s^3*t^2 - 250*ep*mWW*s^3*t^2 + 1398*ep^2*mWW*s^3*t^2 + 2316*ep^3*mWW*s^3*t^2 - 50*ep*s^4*t^2 + 50*ep^2*s^4*t^2 + 1000*ep^3*s^4*t^2 + 100*ep*mtt^3*t^3 - 100*ep^2*mtt^3*t^3 - 2000*ep^3*mtt^3*t^3 - 6*mtt^2*mWW*t^3 - 117*ep*mtt^2*mWW*t^3 + 567*ep^2*mtt^2*mWW*t^3 + 1218*ep^3*mtt^2*mWW*t^3 - 20*mtt*mWW^2*t^3 - 51*ep*mtt*mWW^2*t^3 + 175*ep^2*mtt*mWW^2*t^3 + 1106*ep^3*mtt*mWW^2*t^3 + 4*mWW^3*t^3 + 10*ep*mWW^3*t^3 - 110*ep^2*mWW^3*t^3 - 116*ep^3*mWW^3*t^3 - 300*ep*mtt^2*s*t^3 + 300*ep^2*mtt^2*s*t^3 + 6000*ep^3*mtt^2*s*t^3 + 54*mtt*mWW*s*t^3 + 397*ep*mtt*mWW*s*t^3 - 2039*ep^2*mtt*mWW*s*t^3 - 4002*ep^3*mtt*mWW*s*t^3 + 20*mWW^2*s*t^3 + 45*ep*mWW^2*s*t^3 - 149*ep^2*mWW^2*s*t^3 - 1254*ep^3*mWW^2*s*t^3 + 300*ep*mtt*s^2*t^3 - 300*ep^2*mtt*s^2*t^3 - 6000*ep^3*mtt*s^2*t^3 - 48*mWW*s^2*t^3 - 280*ep*mWW*s^2*t^3 + 1472*ep^2*mWW*s^2*t^3 + 2784*ep^3*mWW*s^2*t^3 - 100*ep*s^3*t^3 + 100*ep^2*s^3*t^3 + 2000*ep^3*s^3*t^3 - 100*ep*mtt^2*t^4 + 100*ep^2*mtt^2*t^4 + 2000*ep^3*mtt^2*t^4 + 10*mtt*mWW*t^4 + 107*ep*mtt*mWW*t^4 - 513*ep^2*mtt*mWW*t^4 - 1150*ep^3*mtt*mWW*t^4 + 8*mWW^2*t^4 + 20*ep*mWW^2*t^4 - 72*ep^2*mWW^2*t^4 - 444*ep^3*mWW^2*t^4 + 200*ep*mtt*s*t^4 - 200*ep^2*mtt*s*t^4 - 4000*ep^3*mtt*s*t^4 - 22*mWW*s*t^4 - 155*ep*mWW*s*t^4 + 773*ep^2*mWW*s*t^4 + 1626*ep^3*mWW*s*t^4 - 100*ep*s^2*t^4 + 100*ep^2*s^2*t^4 + 2000*ep^3*s^2*t^4 + 50*ep*mtt*t^5 - 50*ep^2*mtt*t^5 - 1000*ep^3*mtt*t^5 - 4*mWW*t^5 - 34*ep*mWW*t^5 + 162*ep^2*mWW*t^5 + 372*ep^3*mWW*t^5 - 50*ep*s*t^5 + 50*ep^2*s*t^5 + 1000*ep^3*s*t^5 - 10*ep*t^6 + 10*ep^2*t^6 + 200*ep^3*t^6)/(2*(1 + ep)*(1 + 4*ep)*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt^3*mWW*s - 35*ep*mtt^3*mWW*s - 30*ep^2*mtt^3*mWW*s + 6*mtt^2*mWW^2*s + 42*ep*mtt^2*mWW^2*s + 36*ep^2*mtt^2*mWW^2*s - mtt*mWW^3*s - 7*ep*mtt*mWW^3*s - 6*ep^2*mtt*mWW^3*s + 15*mtt^2*mWW*s^2 + 105*ep*mtt^2*mWW*s^2 + 90*ep^2*mtt^2*mWW*s^2 - 12*mtt*mWW^2*s^2 - 84*ep*mtt*mWW^2*s^2 - 72*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 7*ep*mWW^3*s^2 + 6*ep^2*mWW^3*s^2 - 15*mtt*mWW*s^3 - 105*ep*mtt*mWW*s^3 - 90*ep^2*mtt*mWW*s^3 + 6*mWW^2*s^3 + 42*ep*mWW^2*s^3 + 36*ep^2*mWW^2*s^3 + 5*mWW*s^4 + 35*ep*mWW*s^4 + 30*ep^2*mWW*s^4 + 2*mtt^4*t + 22*ep*mtt^4*t + 56*ep^2*mtt^4*t - 5*mtt^3*mWW*t - 47*ep*mtt^3*mWW*t - 78*ep^2*mtt^3*mWW*t + 4*mtt^2*mWW^2*t + 32*ep*mtt^2*mWW^2*t + 28*ep^2*mtt^2*mWW^2*t - mtt*mWW^3*t - 7*ep*mtt*mWW^3*t - 6*ep^2*mtt*mWW^3*t - 8*mtt^3*s*t - 88*ep*mtt^3*s*t - 224*ep^2*mtt^3*s*t + 37*mtt^2*mWW*s*t + 303*ep*mtt^2*mWW*s*t + 410*ep^2*mtt^2*mWW*s*t - 24*mtt*mWW^2*s*t - 180*ep*mtt*mWW^2*s*t - 156*ep^2*mtt*mWW^2*s*t + 3*mWW^3*s*t + 21*ep*mWW^3*s*t + 18*ep^2*mWW^3*s*t + 12*mtt^2*s^2*t + 132*ep*mtt^2*s^2*t + 336*ep^2*mtt^2*s^2*t - 59*mtt*mWW*s^2*t - 465*ep*mtt*mWW*s^2*t - 586*ep^2*mtt*mWW*s^2*t + 20*mWW^2*s^2*t + 148*ep*mWW^2*s^2*t + 128*ep^2*mWW^2*s^2*t - 8*mtt*s^3*t - 88*ep*mtt*s^3*t - 224*ep^2*mtt*s^3*t + 27*mWW*s^3*t + 209*ep*mWW*s^3*t + 254*ep^2*mWW*s^3*t + 2*s^4*t + 22*ep*s^4*t + 56*ep^2*s^4*t - 8*mtt^3*t^2 - 88*ep*mtt^3*t^2 - 224*ep^2*mtt^3*t^2 + 22*mtt^2*mWW*t^2 + 198*ep*mtt^2*mWW*t^2 + 320*ep^2*mtt^2*mWW*t^2 - 12*mtt*mWW^2*t^2 - 96*ep*mtt*mWW^2*t^2 - 84*ep^2*mtt*mWW^2*t^2 + 2*mWW^3*t^2 + 14*ep*mWW^3*t^2 + 12*ep^2*mWW^3*t^2 + 24*mtt^2*s*t^2 + 264*ep*mtt^2*s*t^2 + 672*ep^2*mtt^2*s*t^2 - 73*mtt*mWW*s*t^2 - 615*ep*mtt*mWW*s*t^2 - 902*ep^2*mtt*mWW*s*t^2 + 22*mWW^2*s*t^2 + 170*ep*mWW^2*s*t^2 + 148*ep^2*mWW^2*s*t^2 - 24*mtt*s^2*t^2 - 264*ep*mtt*s^2*t^2 - 672*ep^2*mtt*s^2*t^2 + 51*mWW*s^2*t^2 + 417*ep*mWW*s^2*t^2 + 582*ep^2*mWW*s^2*t^2 + 8*s^3*t^2 + 88*ep*s^3*t^2 + 224*ep^2*s^3*t^2 + 12*mtt^2*t^3 + 132*ep*mtt^2*t^3 + 336*ep^2*mtt^2*t^3 - 29*mtt*mWW*t^3 - 255*ep*mtt*mWW*t^3 - 406*ep^2*mtt*mWW*t^3 + 8*mWW^2*t^3 + 64*ep*mWW^2*t^3 + 56*ep^2*mWW^2*t^3 - 24*mtt*s*t^3 - 264*ep*mtt*s*t^3 - 672*ep^2*mtt*s*t^3 + 41*mWW*s*t^3 + 347*ep*mWW*s*t^3 + 522*ep^2*mWW*s*t^3 + 12*s^2*t^3 + 132*ep*s^2*t^3 + 336*ep^2*s^2*t^3 - 8*mtt*t^4 - 88*ep*mtt*t^4 - 224*ep^2*mtt*t^4 + 12*mWW*t^4 + 104*ep*mWW*t^4 + 164*ep^2*mWW*t^4 + 8*s*t^4 + 88*ep*s*t^4 + 224*ep^2*s*t^4 + 2*t^5 + 22*ep*t^5 + 56*ep^2*t^5))/(2*(1 + ep)*(1 + 4*ep)*t*(s + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)^3*(mWW*s + mtt*t - s*t - t^2)), -(-(ep*mtt^2*mWW^3) - 7*ep^2*mtt^2*mWW^3 - 6*ep^3*mtt^2*mWW^3 + ep*mtt*mWW^3*s + 7*ep^2*mtt*mWW^3*s + 6*ep^3*mtt*mWW^3*s - 2*mtt^2*mWW^2*t - 7*ep*mtt^2*mWW^2*t + 43*ep^2*mtt^2*mWW^2*t + 42*ep^3*mtt^2*mWW^2*t + 3*ep*mtt*mWW^3*t + 21*ep^2*mtt*mWW^3*t + 18*ep^3*mtt*mWW^3*t + 2*mtt*mWW^2*s*t + 7*ep*mtt*mWW^2*s*t - 43*ep^2*mtt*mWW^2*s*t - 42*ep^3*mtt*mWW^2*s*t - 2*ep*mWW^3*s*t - 11*ep^2*mWW^3*s*t - 6*ep^3*mWW^3*s*t + 5*ep*mtt^2*mWW*t^2 + 47*ep^2*mtt^2*mWW*t^2 - 66*ep^3*mtt^2*mWW*t^2 + 6*mtt*mWW^2*t^2 + 20*ep*mtt*mWW^2*t^2 - 133*ep^2*mtt*mWW^2*t^2 - 126*ep^3*mtt*mWW^2*t^2 - 2*ep*mWW^3*t^2 - 14*ep^2*mWW^3*t^2 - 12*ep^3*mWW^3*t^2 - 5*ep*mtt*mWW*s*t^2 - 47*ep^2*mtt*mWW*s*t^2 + 66*ep^3*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 + 87*ep^2*mWW^2*s*t^2 + 42*ep^3*mWW^2*s*t^2 - 6*mtt^2*t^3 + 3*ep*mtt^2*t^3 + 45*ep^2*mtt^2*t^3 + 30*ep^3*mtt^2*t^3 - 2*mtt*mWW*t^3 - 13*ep*mtt*mWW*t^3 - 101*ep^2*mtt*mWW*t^3 + 198*ep^3*mtt*mWW*t^3 - 4*mWW^2*t^3 - 13*ep*mWW^2*t^3 + 90*ep^2*mWW^2*t^3 + 84*ep^3*mWW^2*t^3 + 6*mtt*s*t^3 - 3*ep*mtt*s*t^3 - 45*ep^2*mtt*s*t^3 - 30*ep^3*mtt*s*t^3 - 4*mWW*s*t^3 + 2*ep*mWW*s*t^3 + 99*ep^2*mWW*s*t^3 - 66*ep^3*mWW*s*t^3 + 12*mtt*t^4 - 10*ep*mtt*t^4 - 43*ep^2*mtt*t^4 - 90*ep^3*mtt*t^4 + 2*mWW*t^4 + 8*ep*mWW*t^4 + 54*ep^2*mWW*t^4 - 132*ep^3*mWW*t^4 + 4*ep*s*t^4 - 47*ep^2*s*t^4 + 30*ep^3*s*t^4 - 6*t^5 + 7*ep*t^5 - 2*ep^2*t^5 + 60*ep^3*t^5)/(2*(1 + ep)*(1 + 4*ep)*(mtt - t)^2*(mWW - t)^2*t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), ((-1 + 2*ep)*(-2 + 3*ep)*(-(mtt^2*mWW^2) - 7*ep*mtt^2*mWW^2 - 6*ep^2*mtt^2*mWW^2 + mtt*mWW^2*s + 7*ep*mtt*mWW^2*s + 6*ep^2*mtt*mWW^2*s + 2*mtt^2*mWW*t + 20*ep*mtt^2*mWW*t + 12*ep^2*mtt^2*mWW*t + 3*mtt*mWW^2*t + 21*ep*mtt*mWW^2*t + 18*ep^2*mtt*mWW^2*t - 2*mtt*mWW*s*t - 20*ep*mtt*mWW*s*t - 12*ep^2*mtt*mWW*s*t - 2*mWW^2*s*t - 11*ep*mWW^2*s*t - 6*ep^2*mWW^2*s*t + 3*mtt^2*t^2 + 3*ep*mtt^2*t^2 - 6*ep^2*mtt^2*t^2 - 7*mtt*mWW*t^2 - 64*ep*mtt*mWW*t^2 - 36*ep^2*mtt*mWW*t^2 - 2*mWW^2*t^2 - 14*ep*mWW^2*t^2 - 12*ep^2*mWW^2*t^2 - 3*mtt*s*t^2 - 3*ep*mtt*s*t^2 + 6*ep^2*mtt*s*t^2 + 8*mWW*s*t^2 + 44*ep*mWW*s*t^2 + 12*ep^2*mWW*s*t^2 - 4*mtt*t^3 + 11*ep*mtt*t^3 + 18*ep^2*mtt*t^3 + 5*mWW*t^3 + 44*ep*mWW*t^3 + 24*ep^2*mWW*t^3 - 2*s*t^3 - 17*ep*s*t^3 - 6*ep^2*s*t^3 + t^4 - 14*ep*t^4 - 12*ep^2*t^4))/(2*(1 + ep)*(1 + 4*ep)*(mtt - t)^2*(mWW - t)^2*t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (6*mtt^4*mWW*s + 19*ep*mtt^4*mWW*s - 125*ep^2*mtt^4*mWW*s - 138*ep^3*mtt^4*mWW*s + 2*mtt^3*mWW^2*s + 4*ep*mtt^3*mWW^2*s - 58*ep^2*mtt^3*mWW^2*s - 60*ep^3*mtt^3*mWW^2*s + ep*mtt^2*mWW^3*s + 7*ep^2*mtt^2*mWW^3*s + 6*ep^3*mtt^2*mWW^3*s - 6*mtt^3*mWW*s^2 - 19*ep*mtt^3*mWW*s^2 + 125*ep^2*mtt^3*mWW*s^2 + 138*ep^3*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 - 4*ep*mtt^2*mWW^2*s^2 + 58*ep^2*mtt^2*mWW^2*s^2 + 60*ep^3*mtt^2*mWW^2*s^2 - ep*mtt*mWW^3*s^2 - 7*ep^2*mtt*mWW^3*s^2 - 6*ep^3*mtt*mWW^3*s^2 - 10*ep*mtt^5*t + 10*ep^2*mtt^5*t + 200*ep^3*mtt^5*t - 2*mtt^4*mWW*t - 5*ep*mtt^4*mWW*t - 17*ep^2*mtt^4*mWW*t + 166*ep^3*mtt^4*mWW*t + 2*mtt^3*mWW^2*t + 6*ep*mtt^3*mWW^2*t - 48*ep^2*mtt^3*mWW^2*t - 52*ep^3*mtt^3*mWW^2*t + ep*mtt^2*mWW^3*t + 7*ep^2*mtt^2*mWW^3*t + 6*ep^3*mtt^2*mWW^3*t + 6*mtt^4*s*t + 17*ep*mtt^4*s*t - 65*ep^2*mtt^4*s*t - 430*ep^3*mtt^4*s*t - 14*mtt^3*mWW*s*t - 52*ep*mtt^3*mWW*s*t + 362*ep^2*mtt^3*mWW*s*t + 148*ep^3*mtt^3*mWW*s*t - 8*mtt^2*mWW^2*s*t - 17*ep*mtt^2*mWW^2*s*t + 227*ep^2*mtt^2*mWW^2*s*t + 242*ep^3*mtt^2*mWW^2*s*t - 4*ep*mtt*mWW^3*s*t - 28*ep^2*mtt*mWW^3*s*t - 24*ep^3*mtt*mWW^3*s*t - 6*mtt^3*s^2*t - 7*ep*mtt^3*s^2*t + 55*ep^2*mtt^3*s^2*t + 230*ep^3*mtt^3*s^2*t + 10*mtt^2*mWW*s^2*t + 20*ep*mtt^2*mWW*s^2*t - 187*ep^2*mtt^2*mWW*s^2*t - 38*ep^3*mtt^2*mWW*s^2*t + 4*mtt*mWW^2*s^2*t + ep*mtt*mWW^2*s^2*t - 103*ep^2*mtt*mWW^2*s^2*t - 70*ep^3*mtt*mWW^2*s^2*t + 2*ep*mWW^3*s^2*t + 11*ep^2*mWW^3*s^2*t + 6*ep^3*mWW^3*s^2*t + 6*mtt^4*t^2 + 37*ep*mtt^4*t^2 - 85*ep^2*mtt^4*t^2 - 830*ep^3*mtt^4*t^2 + 8*mtt^3*mWW*t^2 + 15*ep*mtt^3*mWW*t^2 + 21*ep^2*mtt^3*mWW*t^2 - 598*ep^3*mtt^3*mWW*t^2 - 6*mtt^2*mWW^2*t^2 - 17*ep*mtt^2*mWW^2*t^2 + 149*ep^2*mtt^2*mWW^2*t^2 + 166*ep^3*mtt^2*mWW^2*t^2 - 3*ep*mtt*mWW^3*t^2 - 21*ep^2*mtt*mWW^3*t^2 - 18*ep^3*mtt*mWW^3*t^2 - 18*mtt^3*s*t^2 - 37*ep*mtt^3*s*t^2 + 138*ep^2*mtt^3*s*t^2 + 1120*ep^3*mtt^3*s*t^2 + 10*mtt^2*mWW*s*t^2 + 32*ep*mtt^2*mWW*s*t^2 - 279*ep^2*mtt^2*mWW*s*t^2 + 290*ep^3*mtt^2*mWW*s*t^2 + 8*mtt*mWW^2*s*t^2 + 9*ep*mtt*mWW^2*s*t^2 - 220*ep^2*mtt*mWW^2*s*t^2 - 212*ep^3*mtt*mWW^2*s*t^2 + 4*ep*mWW^3*s*t^2 + 25*ep^2*mWW^3*s*t^2 + 18*ep^3*mWW^3*s*t^2 + 6*ep*mtt^2*s^2*t^2 + 37*ep^2*mtt^2*s^2*t^2 - 230*ep^3*mtt^2*s^2*t^2 + 2*ep*mtt*mWW*s^2*t^2 + 10*ep^2*mtt*mWW*s^2*t^2 - 100*ep^3*mtt*mWW*s^2*t^2 + ep^2*mWW^2*s^2*t^2 + 10*ep^3*mWW^2*s^2*t^2 - 12*mtt^3*t^3 - 40*ep*mtt^3*t^3 + 93*ep^2*mtt^3*t^3 + 1090*ep^3*mtt^3*t^3 - 8*mtt^2*mWW*t^3 - 12*ep*mtt^2*mWW*t^3 + 16*ep^2*mtt^2*mWW*t^3 + 632*ep^3*mtt^2*mWW*t^3 + 4*mtt*mWW^2*t^3 + 10*ep*mtt*mWW^2*t^3 - 107*ep^2*mtt*mWW^2*t^3 - 134*ep^3*mtt*mWW^2*t^3 + 2*ep*mWW^3*t^3 + 14*ep^2*mWW^3*t^3 + 12*ep^3*mWW^3*t^3 + 6*mtt^2*s*t^3 + 19*ep*mtt^2*s*t^3 + 19*ep^2*mtt^2*s*t^3 - 690*ep^3*mtt^2*s*t^3 + 2*mtt*mWW*s*t^3 + 4*ep*mtt*mWW*s*t^3 - 10*ep^2*mtt*mWW*s*t^3 - 300*ep^3*mtt*mWW*s*t^3 + ep*mWW^2*s*t^3 + 7*ep^2*mWW^2*s*t^3 + 30*ep^3*mWW^2*s*t^3 + 6*mtt^2*t^4 + 13*ep*mtt^2*t^4 - 18*ep^2*mtt^2*t^4 - 460*ep^3*mtt^2*t^4 + 2*mtt*mWW*t^4 + 2*ep*mtt*mWW*t^4 - 20*ep^2*mtt*mWW*t^4 - 200*ep^3*mtt*mWW*t^4 + ep*mWW^2*t^4 + 6*ep^2*mWW^2*t^4 + 20*ep^3*mWW^2*t^4)/(2*(1 + ep)*(1 + 4*ep)*(-mtt + mWW)^2*(mtt - t)^2*(mtt - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2)), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*mtt^3*mWW*s - 35*ep*mtt^3*mWW*s - 30*ep^2*mtt^3*mWW*s + mtt^2*mWW^2*s + 7*ep*mtt^2*mWW^2*s + 6*ep^2*mtt^2*mWW^2*s + 5*mtt^2*mWW*s^2 + 35*ep*mtt^2*mWW*s^2 + 30*ep^2*mtt^2*mWW*s^2 - mtt*mWW^2*s^2 - 7*ep*mtt*mWW^2*s^2 - 6*ep^2*mtt*mWW^2*s^2 + 2*mtt^4*t + 22*ep*mtt^4*t + 56*ep^2*mtt^4*t - 3*mtt^3*mWW*t - 25*ep*mtt^3*mWW*t - 22*ep^2*mtt^3*mWW*t + mtt^2*mWW^2*t + 7*ep*mtt^2*mWW^2*t + 6*ep^2*mtt^2*mWW^2*t - 7*mtt^3*s*t - 47*ep*mtt^3*s*t - 106*ep^2*mtt^3*s*t + 19*mtt^2*mWW*s*t + 135*ep*mtt^2*mWW*s*t + 122*ep^2*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t - 28*ep*mtt*mWW^2*s*t - 24*ep^2*mtt*mWW^2*s*t + 5*mtt^2*s^2*t + 25*ep*mtt^2*s^2*t + 50*ep^2*mtt^2*s^2*t - 11*mtt*mWW*s^2*t - 60*ep*mtt*mWW*s^2*t - 40*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 11*ep*mWW^2*s^2*t + 6*ep^2*mWW^2*s^2*t - 11*mtt^3*t^2 - 91*ep*mtt^3*t^2 - 218*ep^2*mtt^3*t^2 + 10*mtt^2*mWW*t^2 + 80*ep*mtt^2*mWW*t^2 + 76*ep^2*mtt^2*mWW*t^2 - 3*mtt*mWW^2*t^2 - 21*ep*mtt*mWW^2*t^2 - 18*ep^2*mtt*mWW^2*t^2 + 17*mtt^2*s*t^2 + 102*ep*mtt^2*s*t^2 + 256*ep^2*mtt^2*s*t^2 - 21*mtt*mWW*s*t^2 - 131*ep*mtt*mWW*s*t^2 - 122*ep^2*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 25*ep*mWW^2*s*t^2 + 18*ep^2*mWW^2*s*t^2 - 5*ep*mtt*s^2*t^2 - 50*ep^2*mtt*s^2*t^2 + ep*mWW*s^2*t^2 + 10*ep^2*mWW*s^2*t^2 + 14*mtt^2*t^3 + 99*ep*mtt^2*t^3 + 262*ep^2*mtt^2*t^3 - 8*mtt*mWW*t^3 - 61*ep*mtt*mWW*t^3 - 74*ep^2*mtt*mWW*t^3 + 2*mWW^2*t^3 + 14*ep*mWW^2*t^3 + 12*ep^2*mWW^2*t^3 - 5*mtt*s*t^3 - 35*ep*mtt*s*t^3 - 150*ep^2*mtt*s*t^3 + mWW*s*t^3 + 7*ep*mWW*s*t^3 + 30*ep^2*mWW*s*t^3 - 5*mtt*t^4 - 30*ep*mtt*t^4 - 100*ep^2*mtt*t^4 + mWW*t^4 + 6*ep*mWW*t^4 + 20*ep^2*mWW*t^4))/(2*(1 + ep)*(1 + 4*ep)*(-mtt + mWW)^2*(mtt - t)^2*(mtt - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + ep)*(-mtt + s + 2*t)*(-(mWW*s) - mtt*t + s*t + t^2))/((1 + 4*ep)*t^2*(-mtt + s + t)), (-2*ep*(1 + ep)*(-mtt + s + 2*t))/((1 + 4*ep)*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(mtt - s - 2*t))/((1 + 4*ep)*(mtt - s - t)^2*t^2), (6*ep*mtt^3*mWW*s - 23*ep^2*mtt^3*mWW*s + 2*ep*mtt^2*mWW^2*s - 10*ep^2*mtt^2*mWW^2*s + ep^2*mtt*mWW^3*s - 18*ep*mtt^2*mWW*s^2 + 69*ep^2*mtt^2*mWW*s^2 - 4*ep*mtt*mWW^2*s^2 + 20*ep^2*mtt*mWW^2*s^2 - ep^2*mWW^3*s^2 + 18*ep*mtt*mWW*s^3 - 69*ep^2*mtt*mWW*s^3 + 2*ep*mWW^2*s^3 - 10*ep^2*mWW^2*s^3 - 6*ep*mWW*s^4 + 23*ep^2*mWW*s^4 + 2*mtt^4*t + ep*mtt^4*t - 28*ep^2*mtt^4*t - 2*mtt^3*mWW*t + 4*ep*mtt^3*mWW*t + ep^2*mtt^3*mWW*t + 3*ep*mtt^2*mWW^2*t - 6*ep^2*mtt^2*mWW^2*t + ep^2*mtt*mWW^3*t - 8*mtt^3*s*t - 4*ep*mtt^3*s*t + 112*ep^2*mtt^3*s*t + 6*mtt^2*mWW*s*t - 36*ep*mtt^2*mWW*s*t + 89*ep^2*mtt^2*mWW*s*t - 12*ep*mtt*mWW^2*s*t + 42*ep^2*mtt*mWW^2*s*t - 3*ep^2*mWW^3*s*t + 12*mtt^2*s^2*t + 6*ep*mtt^2*s^2*t - 168*ep^2*mtt^2*s^2*t - 6*mtt*mWW*s^2*t + 60*ep*mtt*mWW*s^2*t - 181*ep^2*mtt*mWW*s^2*t + 9*ep*mWW^2*s^2*t - 36*ep^2*mWW^2*s^2*t - 8*mtt*s^3*t - 4*ep*mtt*s^3*t + 112*ep^2*mtt*s^3*t + 2*mWW*s^3*t - 28*ep*mWW*s^3*t + 91*ep^2*mWW*s^3*t + 2*s^4*t + ep*s^4*t - 28*ep^2*s^4*t - 8*mtt^3*t^2 - 4*ep*mtt^3*t^2 + 112*ep^2*mtt^3*t^2 + 6*mtt^2*mWW*t^2 - 18*ep*mtt^2*mWW*t^2 + 20*ep^2*mtt^2*mWW*t^2 - 8*ep*mtt*mWW^2*t^2 + 22*ep^2*mtt*mWW^2*t^2 - 2*ep^2*mWW^3*t^2 + 24*mtt^2*s*t^2 + 12*ep*mtt^2*s*t^2 - 336*ep^2*mtt^2*s*t^2 - 12*mtt*mWW*s*t^2 + 66*ep*mtt*mWW*s*t^2 - 155*ep^2*mtt*mWW*s*t^2 + 12*ep*mWW^2*s*t^2 - 42*ep^2*mWW^2*s*t^2 - 24*mtt*s^2*t^2 - 12*ep*mtt*s^2*t^2 + 336*ep^2*mtt*s^2*t^2 + 6*mWW*s^2*t^2 - 48*ep*mWW*s^2*t^2 + 135*ep^2*mWW*s^2*t^2 + 8*s^3*t^2 + 4*ep*s^3*t^2 - 112*ep^2*s^3*t^2 + 12*mtt^2*t^3 + 6*ep*mtt^2*t^3 - 168*ep^2*mtt^2*t^3 - 6*mtt*mWW*t^3 + 24*ep*mtt*mWW*t^3 - 43*ep^2*mtt*mWW*t^3 + 5*ep*mWW^2*t^3 - 16*ep^2*mWW^2*t^3 - 24*mtt*s*t^3 - 12*ep*mtt*s*t^3 + 336*ep^2*mtt*s*t^3 + 6*mWW*s*t^3 - 36*ep*mWW*s*t^3 + 89*ep^2*mWW*s*t^3 + 12*s^2*t^3 + 6*ep*s^2*t^3 - 168*ep^2*s^2*t^3 - 8*mtt*t^4 - 4*ep*mtt*t^4 + 112*ep^2*mtt*t^4 + 2*mWW*t^4 - 10*ep*mWW*t^4 + 22*ep^2*mWW*t^4 + 8*s*t^4 + 4*ep*s*t^4 - 112*ep^2*s*t^4 + 2*t^5 + ep*t^5 - 28*ep^2*t^5)/(2*ep*(1 + 4*ep)*(mtt - s - t)^2*t^2*(s + t)*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*ep*mtt^2*mWW*s + ep*mtt*mWW^2*s + 10*ep*mtt*mWW*s^2 - ep*mWW^2*s^2 - 5*ep*mWW*s^3 - mtt^3*t - 4*ep*mtt^3*t + mtt^2*mWW*t - ep*mtt^2*mWW*t + ep*mtt*mWW^2*t + 3*mtt^2*s*t + 12*ep*mtt^2*s*t - 2*mtt*mWW*s*t + 17*ep*mtt*mWW*s*t - 3*ep*mWW^2*s*t - 3*mtt*s^2*t - 12*ep*mtt*s^2*t + mWW*s^2*t - 16*ep*mWW*s^2*t + s^3*t + 4*ep*s^3*t + 3*mtt^2*t^2 + 12*ep*mtt^2*t^2 - 2*mtt*mWW*t^2 + 7*ep*mtt*mWW*t^2 - 2*ep*mWW^2*t^2 - 6*mtt*s*t^2 - 24*ep*mtt*s*t^2 + 2*mWW*s*t^2 - 17*ep*mWW*s*t^2 + 3*s^2*t^2 + 12*ep*s^2*t^2 - 3*mtt*t^3 - 12*ep*mtt*t^3 + mWW*t^3 - 6*ep*mWW*t^3 + 3*s*t^3 + 12*ep*s*t^3 + t^4 + 4*ep*t^4))/(2*ep*(1 + 4*ep)*(mtt - s - t)^2*t^2*(s + t)*(-mtt + mWW + s + t)^2), (ep^2*mtt*mWW^2 - ep^2*mWW^2*s + 2*ep*mtt*mWW*t - 10*ep^2*mtt*mWW*t - 2*ep^2*mWW^2*t - 2*ep*mWW*s*t + 10*ep^2*mWW*s*t + 6*ep*mtt*t^2 - 23*ep^2*mtt*t^2 - 5*ep*mWW*t^2 + 16*ep^2*mWW*t^2 - 6*ep*s*t^2 + 23*ep^2*s*t^2 + 2*t^3 - 11*ep*t^3 + 18*ep^2*t^3)/(2*ep*(1 + 4*ep)*(mtt - t)*(mWW - t)*(mtt - s - t)*t^2), -((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt*mWW - ep*mWW*s - 5*ep*mtt*t - 2*ep*mWW*t + 5*ep*s*t - t^2 + 6*ep*t^2))/(2*ep*(1 + 4*ep)*(mtt - t)*(mWW - t)*(mtt - s - t)*t^2), -((mtt - s - 2*t)*(6*ep*mtt^2*mWW*s - 23*ep^2*mtt^2*mWW*s + 2*ep*mtt*mWW^2*s - 10*ep^2*mtt*mWW^2*s + ep^2*mWW^3*s + 2*mtt^3*t + ep*mtt^3*t - 28*ep^2*mtt^3*t - 2*mtt^2*mWW*t + 4*ep*mtt^2*mWW*t + ep^2*mtt^2*mWW*t + 3*ep*mtt*mWW^2*t - 6*ep^2*mtt*mWW^2*t + ep^2*mWW^3*t - 6*ep*mtt^2*s*t + 23*ep^2*mtt^2*s*t - 2*ep*mtt*mWW*s*t + 10*ep^2*mtt*mWW*s*t - ep^2*mWW^2*s*t - 6*ep*mtt^2*t^2 + 23*ep^2*mtt^2*t^2 - 2*ep*mtt*mWW*t^2 + 10*ep^2*mtt*mWW*t^2 - ep^2*mWW^2*t^2))/(2*ep*(1 + 4*ep)*(-mtt + mWW)^2*(mtt - t)*(mtt - s - t)*t^2*(s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s - 2*t)*(-5*ep*mtt*mWW*s + ep*mWW^2*s - mtt^2*t - 4*ep*mtt^2*t + mtt*mWW*t - ep*mtt*mWW*t + ep*mWW^2*t + 5*ep*mtt*s*t - ep*mWW*s*t + 5*ep*mtt*t^2 - ep*mWW*t^2))/(2*ep*(1 + 4*ep)*(-mtt + mWW)^2*(mtt - t)*(mtt - s - t)*t^2*(s + t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(-3*ep*mtt^2 + 3*ep*mtt*mWW + 6*ep*mtt*s - 3*ep*mWW*s - 3*ep*s^2 - 2*mtt*t + ep*mtt*t - 6*ep*mWW*t + 2*s*t - ep*s*t + 2*t^2 + 2*ep*t^2)/(2*t*(-mtt + s + t)*(-mtt + mWW + s + t)), (3*ep*(-1 + 2*ep)*(-mtt + s)^2)/(2*s*t*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-(mtt*s) + s^2 + mtt*t + s*t))/(4*(mtt - mWW)*s*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)), 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s + 2*t))/(4*s*t*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, (-3*(ep*mtt^4*s - 4*mtt^3*mWW*s + 12*ep*mtt^3*mWW*s + 4*mtt^2*mWW^2*s - 13*ep*mtt^2*mWW^2*s - 3*ep*mtt^3*s^2 + 8*mtt^2*mWW*s^2 - 22*ep*mtt^2*mWW*s^2 - 8*mtt*mWW^2*s^2 + 27*ep*mtt*mWW^2*s^2 + 3*ep*mtt^2*s^3 - 4*mtt*mWW*s^3 + 8*ep*mtt*mWW*s^3 + 4*mWW^2*s^3 - 14*ep*mWW^2*s^3 - ep*mtt*s^4 + 2*ep*mWW*s^4 + ep*mtt^4*t - ep*mtt^2*mWW^2*t - 5*ep*mtt^3*s*t + 8*mtt^2*mWW*s*t - 22*ep*mtt^2*mWW*s*t - 8*mtt*mWW^2*s*t + 27*ep*mtt*mWW^2*s*t + 7*ep*mtt^2*s^2*t - 8*mtt*mWW*s^2*t + 16*ep*mtt*mWW*s^2*t + 8*mWW^2*s^2*t - 28*ep*mWW^2*s^2*t - 3*ep*mtt*s^3*t + 6*ep*mWW*s^3*t - 2*ep*mtt^3*t^2 + 5*ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 + 8*ep*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 - 14*ep*mWW^2*s*t^2 - 3*ep*mtt*s^2*t^2 + 6*ep*mWW*s^2*t^2 + ep*mtt^2*t^3 - ep*mtt*s*t^3 + 2*ep*mWW*s*t^3))/(8*(mtt - mWW)*mWW*s*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^2), (-3*(-1 + 2*ep)*(-2 + 3*ep)*(-mtt^3 + mtt^2*mWW + 2*mtt^2*s - 3*mtt*mWW*s - mtt*s^2 + 2*mWW*s^2 + mtt^2*t - mtt*s*t + 2*mWW*s*t))/(8*(mtt - mWW)*mWW*s*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(-mtt + mWW + s + t))/(2*(-1 + 2*ep)*t*(-mtt + s + t)), -(ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 3*ep)*mtt)/(4*(mtt - mWW)*(mtt - s - t)*t), 0, (-1 + 3*ep)/(4*t*(-mtt + s + t)), 0, 0, -(ep*mtt^3 - 4*mtt^2*mWW + 12*ep*mtt^2*mWW + 4*mtt*mWW^2 - 13*ep*mtt*mWW^2 - 2*ep*mtt^2*s + 4*mtt*mWW*s - 10*ep*mtt*mWW*s - 4*mWW^2*s + 14*ep*mWW^2*s + ep*mtt*s^2 - 2*ep*mWW*s^2 - 2*ep*mtt^2*t + 4*mtt*mWW*t - 10*ep*mtt*mWW*t - 4*mWW^2*t + 14*ep*mWW^2*t + 2*ep*mtt*s*t - 4*ep*mWW*s*t + ep*mtt*t^2 - 2*ep*mWW*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*t*(-mtt + s + t)*(-mtt + mWW + s + t)), ((-2 + 3*ep)*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s - mtt*t + 2*mWW*t))/(8*(mtt - mWW)*mWW*(mtt - s - t)*(mtt - mWW - s - t)*t), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*ep*mtt^7 - 9*ep*mtt^6*mWW + 9*ep*mtt^5*mWW^2 - 3*ep*mtt^4*mWW^3 - 15*ep*mtt^6*s + 36*ep*mtt^5*mWW*s - 27*ep*mtt^4*mWW^2*s + 6*ep*mtt^3*mWW^3*s + 30*ep*mtt^5*s^2 - 54*ep*mtt^4*mWW*s^2 + 27*ep*mtt^3*mWW^2*s^2 - 3*ep*mtt^2*mWW^3*s^2 - 30*ep*mtt^4*s^3 + 36*ep*mtt^3*mWW*s^3 - 9*ep*mtt^2*mWW^2*s^3 + 15*ep*mtt^3*s^4 - 9*ep*mtt^2*mWW*s^4 - 3*ep*mtt^2*s^5 + mtt^6*t - 13*ep*mtt^6*t + 42*ep*mtt^5*mWW*t - 4*mtt^4*mWW^2*t - 43*ep*mtt^4*mWW^2*t + 4*mtt^3*mWW^3*t + 12*ep*mtt^3*mWW^3*t - mtt^2*mWW^4*t + 2*ep*mtt^2*mWW^4*t - 3*mtt^5*s*t + 54*ep*mtt^5*s*t - 2*mtt^4*mWW*s*t - 130*ep*mtt^4*mWW*s*t + 10*mtt^3*mWW^2*s*t + 86*ep*mtt^3*mWW^2*s*t - 6*mtt^2*mWW^3*s*t - 8*ep*mtt^2*mWW^3*s*t + mtt*mWW^4*s*t - 2*ep*mtt*mWW^4*s*t + 3*mtt^4*s^2*t - 84*ep*mtt^4*s^2*t + 4*mtt^3*mWW*s^2*t + 134*ep*mtt^3*mWW*s^2*t - 7*mtt^2*mWW^2*s^2*t - 41*ep*mtt^2*mWW^2*s^2*t + 2*mtt*mWW^3*s^2*t - 4*ep*mtt*mWW^3*s^2*t - mtt^3*s^3*t + 58*ep*mtt^3*s^3*t - 2*mtt^2*mWW*s^3*t - 46*ep*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t - 2*ep*mtt*mWW^2*s^3*t - 15*ep*mtt^2*s^4*t - 4*mtt^5*t^2 + 22*ep*mtt^5*t^2 + 2*mtt^4*mWW*t^2 - 74*ep*mtt^4*mWW*t^2 + 10*mtt^3*mWW^2*t^2 + 78*ep*mtt^3*mWW^2*t^2 - 10*mtt^2*mWW^3*t^2 - 22*ep*mtt^2*mWW^3*t^2 + 2*mtt*mWW^4*t^2 - 4*ep*mtt*mWW^4*t^2 + 9*mtt^4*s*t^2 - 72*ep*mtt^4*s*t^2 + 2*mtt^3*mWW*s*t^2 + 166*ep*mtt^3*mWW*s*t^2 - 20*mtt^2*mWW^2*s*t^2 - 98*ep*mtt^2*mWW^2*s*t^2 + 10*mtt*mWW^3*s*t^2 + 2*ep*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 + 2*ep*mWW^4*s*t^2 - 6*mtt^3*s^2*t^2 + 78*ep*mtt^3*s^2*t^2 - 6*mtt^2*mWW*s^2*t^2 - 102*ep*mtt^2*mWW*s^2*t^2 + 10*mtt*mWW^2*s^2*t^2 + 16*ep*mtt*mWW^2*s^2*t^2 - 2*mWW^3*s^2*t^2 + 4*ep*mWW^3*s^2*t^2 + mtt^2*s^3*t^2 - 28*ep*mtt^2*s^3*t^2 + 2*mtt*mWW*s^3*t^2 + 10*ep*mtt*mWW*s^3*t^2 - mWW^2*s^3*t^2 + 2*ep*mWW^2*s^3*t^2 + 6*mtt^4*t^3 - 18*ep*mtt^4*t^3 - 6*mtt^3*mWW*t^3 + 60*ep*mtt^3*mWW*t^3 - 7*mtt^2*mWW^2*t^3 - 64*ep*mtt^2*mWW^2*t^3 + 8*mtt*mWW^3*t^3 + 20*ep*mtt*mWW^3*t^3 - mWW^4*t^3 + 2*ep*mWW^4*t^3 - 9*mtt^3*s*t^3 + 42*ep*mtt^3*s*t^3 + 2*mtt^2*mWW*s*t^3 - 86*ep*mtt^2*mWW*s*t^3 + 11*mtt*mWW^2*s*t^3 + 44*ep*mtt*mWW^2*s*t^3 - 4*mWW^3*s*t^3 + 3*mtt^2*s^2*t^3 - 24*ep*mtt^2*s^2*t^3 + 2*mtt*mWW*s^2*t^3 + 22*ep*mtt*mWW*s^2*t^3 - 3*mWW^2*s^2*t^3 - 2*ep*mWW^2*s^2*t^3 - 4*mtt^3*t^4 + 7*ep*mtt^3*t^4 + 6*mtt^2*mWW*t^4 - 21*ep*mtt^2*mWW*t^4 + 21*ep*mtt*mWW^2*t^4 - 2*mWW^3*t^4 - 7*ep*mWW^3*t^4 + 3*mtt^2*s*t^4 - 9*ep*mtt^2*s*t^4 - 2*mtt*mWW*s*t^4 + 14*ep*mtt*mWW*s*t^4 - mWW^2*s*t^4 - 5*ep*mWW^2*s*t^4 + mtt^2*t^5 - ep*mtt^2*t^5 - 2*mtt*mWW*t^5 + 2*ep*mtt*mWW*t^5 + mWW^2*t^5 - ep*mWW^2*t^5)/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (6*ep^2*(2*ep*mtt^7 - 5*ep*mtt^6*mWW + 4*ep*mtt^5*mWW^2 - ep*mtt^4*mWW^3 - 11*ep*mtt^6*s + 22*ep*mtt^5*mWW*s - 13*ep*mtt^4*mWW^2*s + 2*ep*mtt^3*mWW^3*s + 24*ep*mtt^5*s^2 - 36*ep*mtt^4*mWW*s^2 + 14*ep*mtt^3*mWW^2*s^2 - ep*mtt^2*mWW^3*s^2 - 26*ep*mtt^4*s^3 + 26*ep*mtt^3*mWW*s^3 - 5*ep*mtt^2*mWW^2*s^3 + 14*ep*mtt^3*s^4 - 7*ep*mtt^2*mWW*s^4 - 3*ep*mtt^2*s^5 - 8*ep*mtt^6*t + mtt^5*mWW*t + 22*ep*mtt^5*mWW*t - 2*mtt^4*mWW^2*t - 20*ep*mtt^4*mWW^2*t + mtt^3*mWW^3*t + 6*ep*mtt^3*mWW^3*t + mtt^5*s*t + 34*ep*mtt^5*s*t - 5*mtt^4*mWW*s*t - 74*ep*mtt^4*mWW*s*t + 4*mtt^3*mWW^2*s*t + 48*ep*mtt^3*mWW^2*s*t - 8*ep*mtt^2*mWW^3*s*t - 3*mtt^4*s^2*t - 54*ep*mtt^4*s^2*t + 6*mtt^3*mWW*s^2*t + 84*ep*mtt^3*mWW*s^2*t - 32*ep*mtt^2*mWW^2*s^2*t - mtt*mWW^3*s^2*t + 2*ep*mtt*mWW^3*s^2*t + 3*mtt^3*s^3*t + 38*ep*mtt^3*s^3*t - mtt^2*mWW*s^3*t - 34*ep*mtt^2*mWW*s^3*t - 2*mtt*mWW^2*s^3*t + 4*ep*mtt*mWW^2*s^3*t - mtt^2*s^4*t - 10*ep*mtt^2*s^4*t - mtt*mWW*s^4*t + 2*ep*mtt*mWW*s^4*t + 12*ep*mtt^5*t^2 - 3*mtt^4*mWW*t^2 - 36*ep*mtt^4*mWW*t^2 + 6*mtt^3*mWW^2*t^2 + 36*ep*mtt^3*mWW^2*t^2 - 3*mtt^2*mWW^3*t^2 - 12*ep*mtt^2*mWW^3*t^2 - 3*mtt^4*s*t^2 - 36*ep*mtt^4*s*t^2 + 12*mtt^3*mWW*s*t^2 + 84*ep*mtt^3*mWW*s*t^2 - 10*mtt^2*mWW^2*s*t^2 - 56*ep*mtt^2*mWW^2*s*t^2 + mtt*mWW^3*s*t^2 + 8*ep*mtt*mWW^3*s*t^2 + 6*mtt^3*s^2*t^2 + 36*ep*mtt^3*s^2*t^2 - 10*mtt^2*mWW*s^2*t^2 - 56*ep*mtt^2*mWW*s^2*t^2 + 2*mtt*mWW^2*s^2*t^2 + 16*ep*mtt*mWW^2*s^2*t^2 - 3*mtt^2*s^3*t^2 - 12*ep*mtt^2*s^3*t^2 + mtt*mWW*s^3*t^2 + 8*ep*mtt*mWW*s^3*t^2 - 8*ep*mtt^4*t^3 + 3*mtt^3*mWW*t^3 + 26*ep*mtt^3*mWW*t^3 - 6*mtt^2*mWW^2*t^3 - 28*ep*mtt^2*mWW^2*t^3 + 3*mtt*mWW^3*t^3 + 10*ep*mtt*mWW^3*t^3 + 3*mtt^3*s*t^3 + 14*ep*mtt^3*s*t^3 - 9*mtt^2*mWW*s*t^3 - 34*ep*mtt^2*mWW*s*t^3 + 7*mtt*mWW^2*s*t^3 + 22*ep*mtt*mWW^2*s*t^3 - mWW^3*s*t^3 - 2*ep*mWW^3*s*t^3 - 3*mtt^2*s^2*t^3 - 6*ep*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 8*ep*mtt*mWW*s^2*t^3 - mWW^2*s^2*t^3 - 2*ep*mWW^2*s^2*t^3 + 2*ep*mtt^3*t^4 - mtt^2*mWW*t^4 - 7*ep*mtt^2*mWW*t^4 + 2*mtt*mWW^2*t^4 + 8*ep*mtt*mWW^2*t^4 - mWW^3*t^4 - 3*ep*mWW^3*t^4 - mtt^2*s*t^4 - ep*mtt^2*s*t^4 + 2*mtt*mWW*s*t^4 + 2*ep*mtt*mWW*s*t^4 - mWW^2*s*t^4 - ep*mWW^2*s*t^4))/((1 + ep)*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (2*ep*mWW*(mtt - mWW - s)*(3*ep*mtt^5 - 3*ep*mtt^4*mWW - 9*ep*mtt^4*s + 6*ep*mtt^3*mWW*s + 9*ep*mtt^3*s^2 - 3*ep*mtt^2*mWW*s^2 - 3*ep*mtt^2*s^3 - mtt^4*t - 9*ep*mtt^4*t + mtt^3*mWW*t + 9*ep*mtt^3*mWW*t + 2*mtt^3*s*t + 15*ep*mtt^3*s*t - 6*ep*mtt^2*mWW*s*t - mtt^2*s^2*t - 3*ep*mtt^2*s^2*t - mtt*mWW*s^2*t - 3*ep*mtt*mWW*s^2*t - 3*ep*mtt*s^3*t + 2*mtt^3*t^2 + 9*ep*mtt^3*t^2 - 2*mtt^2*mWW*t^2 - 9*ep*mtt^2*mWW*t^2 - 3*mtt^2*s*t^2 - 3*ep*mtt^2*s*t^2 - mtt*mWW*s*t^2 - 3*ep*mtt*mWW*s*t^2 + mtt*s^2*t^2 - 6*ep*mtt*s^2*t^2 + mWW*s^2*t^2 - mtt^2*t^3 - 3*ep*mtt^2*t^3 + mtt*mWW*t^3 + 3*ep*mtt*mWW*t^3 + mtt*s*t^3 - 3*ep*mtt*s*t^3 + mWW*s*t^3 + 3*ep*mWW*s*t^3))/((1 + ep)*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*ep*mtt^5 - 6*ep*mtt^4*mWW + 3*ep*mtt^3*mWW^2 - 12*ep*mtt^4*s + 18*ep*mtt^3*mWW*s - 6*ep*mtt^2*mWW^2*s + 18*ep*mtt^3*s^2 - 18*ep*mtt^2*mWW*s^2 + 3*ep*mtt*mWW^2*s^2 - 12*ep*mtt^2*s^3 + 6*ep*mtt*mWW*s^3 + 3*ep*mtt*s^4 - 9*ep*mtt^4*t + 2*mtt^3*mWW*t + 21*ep*mtt^3*mWW*t - 2*mtt^2*mWW^2*t - 12*ep*mtt^2*mWW^2*t + 27*ep*mtt^3*s*t - 4*mtt^2*mWW*s*t - 42*ep*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t + 12*ep*mtt*mWW^2*s*t - 27*ep*mtt^2*s^2*t + 2*mtt*mWW*s^2*t + 21*ep*mtt*mWW*s^2*t + 9*ep*mtt*s^3*t + 9*ep*mtt^3*t^2 - 4*mtt^2*mWW*t^2 - 24*ep*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 + 15*ep*mtt*mWW^2*t^2 - 18*ep*mtt^2*s*t^2 + 6*mtt*mWW*s*t^2 + 27*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 3*ep*mWW^2*s*t^2 + 9*ep*mtt*s^2*t^2 - 2*mWW*s^2*t^2 - 3*ep*mWW*s^2*t^2 - 3*ep*mtt^2*t^3 + 2*mtt*mWW*t^3 + 9*ep*mtt*mWW*t^3 - 2*mWW^2*t^3 - 6*ep*mWW^2*t^3 + 3*ep*mtt*s*t^3 - 2*mWW*s*t^3 - 3*ep*mWW*s*t^3))/((1 + ep)*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(ep*mtt^6*s - 4*ep*mtt^5*mWW*s + 5*ep*mtt^4*mWW^2*s - 2*ep*mtt^3*mWW^3*s - 4*ep*mtt^5*s^2 + 14*ep*mtt^4*mWW*s^2 - 14*ep*mtt^3*mWW^2*s^2 + 4*ep*mtt^2*mWW^3*s^2 + 6*ep*mtt^4*s^3 - 18*ep*mtt^3*mWW*s^3 + 13*ep*mtt^2*mWW^2*s^3 - 2*ep*mtt*mWW^3*s^3 - 4*ep*mtt^3*s^4 + 10*ep*mtt^2*mWW*s^4 - 4*ep*mtt*mWW^2*s^4 + ep*mtt^2*s^5 - 2*ep*mtt*mWW*s^5 + 2*ep*mtt^6*t - 5*ep*mtt^5*mWW*t + 4*ep*mtt^4*mWW^2*t - ep*mtt^3*mWW^3*t - 9*ep*mtt^5*s*t + mtt^4*mWW*s*t + 27*ep*mtt^4*mWW*s*t - 2*mtt^3*mWW^2*s*t - 29*ep*mtt^3*mWW^2*s*t + mtt^2*mWW^3*s*t + 11*ep*mtt^2*mWW^3*s*t + 15*ep*mtt^4*s^2*t - 2*mtt^3*mWW*s^2*t - 47*ep*mtt^3*mWW*s^2*t + 3*mtt^2*mWW^2*s^2*t + 43*ep*mtt^2*mWW^2*s^2*t - mtt*mWW^3*s^2*t - 10*ep*mtt*mWW^3*s^2*t - 11*ep*mtt^3*s^3*t + mtt^2*mWW*s^3*t + 33*ep*mtt^2*mWW*s^3*t - mtt*mWW^2*s^3*t - 18*ep*mtt*mWW^2*s^3*t + 3*ep*mtt^2*s^4*t - 8*ep*mtt*mWW*s^4*t - 6*ep*mtt^5*t^2 + mtt^4*mWW*t^2 + 17*ep*mtt^4*mWW*t^2 - 2*mtt^3*mWW^2*t^2 - 16*ep*mtt^3*mWW^2*t^2 + mtt^2*mWW^3*t^2 + 5*ep*mtt^2*mWW^3*t^2 + 15*ep*mtt^4*s*t^2 - 4*mtt^3*mWW*s*t^2 - 45*ep*mtt^3*mWW*s*t^2 + 7*mtt^2*mWW^2*s*t^2 + 46*ep*mtt^2*mWW^2*s*t^2 - 3*mtt*mWW^3*s*t^2 - 16*ep*mtt*mWW^3*s*t^2 - 12*ep*mtt^3*s^2*t^2 + 4*mtt^2*mWW*s^2*t^2 + 39*ep*mtt^2*mWW*s^2*t^2 - 5*mtt*mWW^2*s^2*t^2 - 29*ep*mtt*mWW^2*s^2*t^2 + mWW^3*s^2*t^2 + 2*ep*mWW^3*s^2*t^2 + 3*ep*mtt^2*s^3*t^2 - mtt*mWW*s^3*t^2 - 11*ep*mtt*mWW*s^3*t^2 + mWW^2*s^3*t^2 + 2*ep*mWW^2*s^3*t^2 + 6*ep*mtt^4*t^3 - 2*mtt^3*mWW*t^3 - 19*ep*mtt^3*mWW*t^3 + 4*mtt^2*mWW^2*t^3 + 20*ep*mtt^2*mWW^2*t^3 - 2*mtt*mWW^3*t^3 - 7*ep*mtt*mWW^3*t^3 - 7*ep*mtt^3*s*t^3 + 4*mtt^2*mWW*s*t^3 + 23*ep*mtt^2*mWW*s*t^3 - 6*mtt*mWW^2*s*t^3 - 21*ep*mtt*mWW^2*s*t^3 + 2*mWW^3*s*t^3 + 5*ep*mWW^3*s*t^3 + ep*mtt^2*s^2*t^3 - 2*mtt*mWW*s^2*t^3 - 6*ep*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 + 3*ep*mWW^2*s^2*t^3 - 2*ep*mtt^3*t^4 + mtt^2*mWW*t^4 + 7*ep*mtt^2*mWW*t^4 - 2*mtt*mWW^2*t^4 - 8*ep*mtt*mWW^2*t^4 + mWW^3*t^4 + 3*ep*mWW^3*t^4 - mtt*mWW*s*t^4 - ep*mtt*mWW*s*t^4 + mWW^2*s*t^4 + ep*mWW^2*s*t^4))/((1 + ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(3*ep*mtt^6 - 6*ep*mtt^5*mWW + 3*ep*mtt^4*mWW^2 - 12*ep*mtt^5*s + 18*ep*mtt^4*mWW*s - 6*ep*mtt^3*mWW^2*s + 18*ep*mtt^4*s^2 - 18*ep*mtt^3*mWW*s^2 + 3*ep*mtt^2*mWW^2*s^2 - 12*ep*mtt^3*s^3 + 6*ep*mtt^2*mWW*s^3 + 3*ep*mtt^2*s^4 + mtt^5*t - 12*ep*mtt^5*t + 2*mtt^4*mWW*t + 30*ep*mtt^4*mWW*t - 3*mtt^3*mWW^2*t - 18*ep*mtt^3*mWW^2*t - 4*mtt^4*s*t + 42*ep*mtt^4*s*t - 4*mtt^3*mWW*s*t - 72*ep*mtt^3*mWW*s*t + 5*mtt^2*mWW^2*s*t + 24*ep*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t + 5*mtt^3*s^2*t - 54*ep*mtt^3*s^2*t + 4*mtt^2*mWW*s^2*t + 54*ep*mtt^2*mWW*s^2*t - 3*mtt*mWW^2*s^2*t - 6*ep*mtt*mWW^2*s^2*t - 2*mtt^2*s^3*t + 30*ep*mtt^2*s^3*t - 2*mtt*mWW*s^3*t - 12*ep*mtt*mWW*s^3*t - 6*ep*mtt*s^4*t - 3*mtt^4*t^2 + 18*ep*mtt^4*t^2 - 6*mtt^3*mWW*t^2 - 54*ep*mtt^3*mWW*t^2 + 9*mtt^2*mWW^2*t^2 + 36*ep*mtt^2*mWW^2*t^2 + 10*mtt^3*s*t^2 - 54*ep*mtt^3*s*t^2 + 10*mtt^2*mWW*s*t^2 + 96*ep*mtt^2*mWW*s*t^2 - 9*mtt*mWW^2*s*t^2 - 24*ep*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 - 9*mtt^2*s^2*t^2 + 54*ep*mtt^2*s^2*t^2 - 8*mtt*mWW*s^2*t^2 - 42*ep*mtt*mWW*s^2*t^2 + 3*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 - 18*ep*mtt*s^3*t^2 + 2*mWW*s^3*t^2 + 3*mtt^3*t^3 - 12*ep*mtt^3*t^3 + 6*mtt^2*mWW*t^3 + 42*ep*mtt^2*mWW*t^3 - 9*mtt*mWW^2*t^3 - 30*ep*mtt*mWW^2*t^3 - 8*mtt^2*s*t^3 + 30*ep*mtt^2*s*t^3 - 8*mtt*mWW*s*t^3 - 48*ep*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 6*ep*mWW^2*s*t^3 + 4*mtt*s^2*t^3 - 18*ep*mtt*s^2*t^3 + 4*mWW*s^2*t^3 + 6*ep*mWW*s^2*t^3 - mtt^2*t^4 + 3*ep*mtt^2*t^4 - 2*mtt*mWW*t^4 - 12*ep*mtt*mWW*t^4 + 3*mWW^2*t^4 + 9*ep*mWW^2*t^4 + 2*mtt*s*t^4 - 6*ep*mtt*s*t^4 + 2*mWW*s*t^4 + 6*ep*mWW*s*t^4))/((1 + ep)*s*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-6*ep*mtt^9*s + 24*ep^2*mtt^9*s + 12*ep*mtt^8*mWW*s - 51*ep^2*mtt^8*mWW*s + 6*ep^2*mtt^7*mWW^2*s - 12*ep*mtt^6*mWW^3*s + 48*ep^2*mtt^6*mWW^3*s + 6*ep*mtt^5*mWW^4*s - 30*ep^2*mtt^5*mWW^4*s + 3*ep^2*mtt^4*mWW^5*s + 36*ep*mtt^8*s^2 - 141*ep^2*mtt^8*s^2 - 66*ep*mtt^7*mWW*s^2 + 276*ep^2*mtt^7*mWW*s^2 + 6*ep*mtt^6*mWW^2*s^2 - 54*ep^2*mtt^6*mWW^2*s^2 + 42*ep*mtt^5*mWW^3*s^2 - 162*ep^2*mtt^5*mWW^3*s^2 - 18*ep*mtt^4*mWW^4*s^2 + 87*ep^2*mtt^4*mWW^4*s^2 - 6*ep^2*mtt^3*mWW^5*s^2 - 90*ep*mtt^7*s^3 + 342*ep^2*mtt^7*s^3 + 150*ep*mtt^6*mWW*s^3 - 615*ep^2*mtt^6*mWW*s^3 - 24*ep*mtt^5*mWW^2*s^3 + 156*ep^2*mtt^5*mWW^2*s^3 - 54*ep*mtt^4*mWW^3*s^3 + 198*ep^2*mtt^4*mWW^3*s^3 + 18*ep*mtt^3*mWW^4*s^3 - 84*ep^2*mtt^3*mWW^4*s^3 + 3*ep^2*mtt^2*mWW^5*s^3 + 120*ep*mtt^6*s^4 - 435*ep^2*mtt^6*s^4 - 180*ep*mtt^5*mWW*s^4 + 720*ep^2*mtt^5*mWW*s^4 + 36*ep*mtt^4*mWW^2*s^4 - 204*ep^2*mtt^4*mWW^2*s^4 + 30*ep*mtt^3*mWW^3*s^4 - 102*ep^2*mtt^3*mWW^3*s^4 - 6*ep*mtt^2*mWW^4*s^4 + 27*ep^2*mtt^2*mWW^4*s^4 - 90*ep*mtt^5*s^5 + 300*ep^2*mtt^5*s^5 + 120*ep*mtt^4*mWW*s^5 - 465*ep^2*mtt^4*mWW*s^5 - 24*ep*mtt^3*mWW^2*s^5 + 126*ep^2*mtt^3*mWW^2*s^5 - 6*ep*mtt^2*mWW^3*s^5 + 18*ep^2*mtt^2*mWW^3*s^5 + 36*ep*mtt^4*s^6 - 99*ep^2*mtt^4*s^6 - 42*ep*mtt^3*mWW*s^6 + 156*ep^2*mtt^3*mWW*s^6 + 6*ep*mtt^2*mWW^2*s^6 - 30*ep^2*mtt^2*mWW^2*s^6 - 6*ep*mtt^3*s^7 + 6*ep^2*mtt^3*s^7 + 6*ep*mtt^2*mWW*s^7 - 21*ep^2*mtt^2*mWW*s^7 + 3*ep^2*mtt^2*s^8 + 6*ep^2*mtt^9*t - 15*ep^2*mtt^8*mWW*t + 6*ep^2*mtt^7*mWW^2*t + 12*ep^2*mtt^6*mWW^3*t - 12*ep^2*mtt^5*mWW^4*t + 3*ep^2*mtt^4*mWW^5*t + 42*ep*mtt^8*s*t - 195*ep^2*mtt^8*s*t - 93*ep*mtt^7*mWW*s*t + 462*ep^2*mtt^7*mWW*s*t + 30*ep*mtt^6*mWW^2*s*t - 204*ep^2*mtt^6*mWW^2*s*t + 48*ep*mtt^5*mWW^3*s*t - 222*ep^2*mtt^5*mWW^3*s*t - 24*ep*mtt^4*mWW^4*s*t + 183*ep^2*mtt^4*mWW^4*s*t - 3*ep*mtt^3*mWW^5*s*t - 24*ep^2*mtt^3*mWW^5*s*t - 212*ep*mtt^7*s^2*t + 865*ep^2*mtt^7*s^2*t + 2*mtt^6*mWW*s^2*t + 420*ep*mtt^6*mWW*s^2*t - 1880*ep^2*mtt^6*mWW*s^2*t - 8*mtt^5*mWW^2*s^2*t - 122*ep*mtt^5*mWW^2*s^2*t + 865*ep^2*mtt^5*mWW^2*s^2*t + 8*mtt^4*mWW^3*s^2*t - 157*ep*mtt^4*mWW^3*s^2*t + 481*ep^2*mtt^4*mWW^3*s^2*t + 59*ep*mtt^3*mWW^4*s^2*t - 356*ep^2*mtt^3*mWW^4*s^2*t - 2*mtt^2*mWW^5*s^2*t + 13*ep*mtt^2*mWW^5*s^2*t + 25*ep^2*mtt^2*mWW^5*s^2*t - ep*mtt*mWW^6*s^2*t + 428*ep*mtt^6*s^3*t - 1612*ep^2*mtt^6*s^3*t - 6*mtt^5*mWW*s^3*t - 745*ep*mtt^5*mWW*s^3*t + 3180*ep^2*mtt^5*mWW*s^3*t + 20*mtt^4*mWW^2*s^3*t + 190*ep*mtt^4*mWW^2*s^3*t - 1419*ep^2*mtt^4*mWW^2*s^3*t - 16*mtt^3*mWW^3*s^3*t + 179*ep*mtt^3*mWW^3*s^3*t - 368*ep^2*mtt^3*mWW^3*s^3*t - 42*ep*mtt^2*mWW^4*s^3*t + 223*ep^2*mtt^2*mWW^4*s^3*t + 2*mtt*mWW^5*s^3*t - 10*ep*mtt*mWW^5*s^3*t - 4*ep^2*mtt*mWW^5*s^3*t - 432*ep*mtt^5*s^4*t + 1488*ep^2*mtt^5*s^4*t + 6*mtt^4*mWW*s^4*t + 645*ep*mtt^4*mWW*s^4*t - 2661*ep^2*mtt^4*mWW*s^4*t - 16*mtt^3*mWW^2*s^4*t - 133*ep*mtt^3*mWW^2*s^4*t + 1043*ep^2*mtt^3*mWW^2*s^4*t + 10*mtt^2*mWW^3*s^4*t - 88*ep*mtt^2*mWW^3*s^4*t + 123*ep^2*mtt^2*mWW^3*s^4*t + 8*ep*mtt*mWW^4*s^4*t - 38*ep^2*mtt*mWW^4*s^4*t + 218*ep*mtt^4*s^5*t - 643*ep^2*mtt^4*s^5*t - 2*mtt^3*mWW*s^5*t - 270*ep*mtt^3*mWW*s^5*t + 1088*ep^2*mtt^3*mWW*s^5*t + 4*mtt^2*mWW^2*s^5*t + 34*ep*mtt^2*mWW^2*s^5*t - 305*ep^2*mtt^2*mWW^2*s^5*t - 2*mtt*mWW^3*s^5*t + 18*ep*mtt*mWW^3*s^5*t - 26*ep^2*mtt*mWW^3*s^5*t - 44*ep*mtt^3*s^6*t + 73*ep^2*mtt^3*s^6*t + 43*ep*mtt^2*mWW*s^6*t - 180*ep^2*mtt^2*mWW*s^6*t + ep*mtt*mWW^2*s^6*t + 14*ep^2*mtt*mWW^2*s^6*t + 18*ep^2*mtt^2*s^7*t + 6*ep^2*mtt*mWW*s^7*t - 36*ep^2*mtt^8*t^2 + 3*ep*mtt^7*mWW*t^2 + 96*ep^2*mtt^7*mWW*t^2 - 6*ep*mtt^6*mWW^2*t^2 - 60*ep^2*mtt^6*mWW^2*t^2 - 42*ep^2*mtt^5*mWW^3*t^2 + 6*ep*mtt^4*mWW^4*t^2 + 60*ep^2*mtt^4*mWW^4*t^2 - 3*ep*mtt^3*mWW^5*t^2 - 18*ep^2*mtt^3*mWW^5*t^2 - 122*ep*mtt^7*s*t^2 + 613*ep^2*mtt^7*s*t^2 + 2*mtt^6*mWW*s*t^2 + 273*ep*mtt^6*mWW*s*t^2 - 1574*ep^2*mtt^6*mWW*s*t^2 - 8*mtt^5*mWW^2*s*t^2 - 110*ep*mtt^5*mWW^2*s*t^2 + 1039*ep^2*mtt^5*mWW^2*s*t^2 + 8*mtt^4*mWW^3*s*t^2 - 91*ep*mtt^4*mWW^3*s*t^2 + 262*ep^2*mtt^4*mWW^3*s*t^2 + 29*ep*mtt^3*mWW^4*s*t^2 - 398*ep^2*mtt^3*mWW^4*s*t^2 - 2*mtt^2*mWW^5*s*t^2 + 22*ep*mtt^2*mWW^5*s*t^2 + 58*ep^2*mtt^2*mWW^5*s*t^2 - ep*mtt*mWW^6*s*t^2 + 498*ep*mtt^6*s^2*t^2 - 2037*ep^2*mtt^6*s^2*t^2 - 14*mtt^5*mWW*s^2*t^2 - 998*ep*mtt^5*mWW*s^2*t^2 + 4795*ep^2*mtt^5*mWW*s^2*t^2 + 48*mtt^4*mWW^2*s^2*t^2 + 354*ep*mtt^4*mWW^2*s^2*t^2 - 3041*ep^2*mtt^4*mWW^2*s^2*t^2 - 44*mtt^3*mWW^3*s^2*t^2 + 260*ep*mtt^3*mWW^3*s^2*t^2 - 187*ep^2*mtt^3*mWW^3*s^2*t^2 + 4*mtt^2*mWW^4*s^2*t^2 - 81*ep*mtt^2*mWW^4*s^2*t^2 + 488*ep^2*mtt^2*mWW^4*s^2*t^2 + 6*mtt*mWW^5*s^2*t^2 - 34*ep*mtt*mWW^5*s^2*t^2 - 24*ep^2*mtt*mWW^5*s^2*t^2 + ep*mWW^6*s^2*t^2 - 764*ep*mtt^5*s^3*t^2 + 2746*ep^2*mtt^5*s^3*t^2 + 24*mtt^4*mWW*s^3*t^2 + 1312*ep*mtt^4*mWW*s^3*t^2 - 5850*ep^2*mtt^4*mWW*s^3*t^2 - 68*mtt^3*mWW^2*s^3*t^2 - 359*ep*mtt^3*mWW^2*s^3*t^2 + 3295*ep^2*mtt^3*mWW^2*s^3*t^2 + 50*mtt^2*mWW^3*s^3*t^2 - 249*ep*mtt^2*mWW^3*s^3*t^2 - 16*ep^2*mtt^2*mWW^3*s^3*t^2 - 4*mtt*mWW^4*s^3*t^2 + 50*ep*mtt*mWW^4*s^3*t^2 - 188*ep^2*mtt*mWW^4*s^3*t^2 - 2*mWW^5*s^3*t^2 + 10*ep*mWW^5*s^3*t^2 - 2*ep^2*mWW^5*s^3*t^2 + 524*ep*mtt^4*s^4*t^2 - 1606*ep^2*mtt^4*s^4*t^2 - 14*mtt^3*mWW*s^4*t^2 - 738*ep*mtt^3*mWW*s^4*t^2 + 3158*ep^2*mtt^3*mWW*s^4*t^2 + 32*mtt^2*mWW^2*s^4*t^2 + 115*ep*mtt^2*mWW^2*s^4*t^2 - 1377*ep^2*mtt^2*mWW^2*s^4*t^2 - 18*mtt*mWW^3*s^4*t^2 + 107*ep*mtt*mWW^3*s^4*t^2 - 45*ep^2*mtt*mWW^3*s^4*t^2 - 8*ep*mWW^4*s^4*t^2 + 26*ep^2*mWW^4*s^4*t^2 - 138*ep*mtt^3*s^5*t^2 + 273*ep^2*mtt^3*s^5*t^2 + 2*mtt^2*mWW*s^5*t^2 + 149*ep*mtt^2*mWW*s^5*t^2 - 652*ep^2*mtt^2*mWW*s^5*t^2 - 4*mtt*mWW^2*s^5*t^2 + 7*ep*mtt*mWW^2*s^5*t^2 + 146*ep^2*mtt*mWW^2*s^5*t^2 + 2*mWW^3*s^5*t^2 - 18*ep*mWW^3*s^5*t^2 + 26*ep^2*mWW^3*s^5*t^2 + 2*ep*mtt^2*s^6*t^2 + 47*ep^2*mtt^2*s^6*t^2 - ep*mtt*mWW*s^6*t^2 + 27*ep^2*mtt*mWW*s^6*t^2 - ep*mWW^2*s^6*t^2 - 2*ep^2*mWW^2*s^6*t^2 + 90*ep^2*mtt^7*t^3 - 15*ep*mtt^6*mWW*t^3 - 255*ep^2*mtt^6*mWW*t^3 + 30*ep*mtt^5*mWW^2*t^3 + 204*ep^2*mtt^5*mWW^2*t^3 - 6*ep*mtt^4*mWW^3*t^3 + 33*ep^2*mtt^4*mWW^3*t^3 - 18*ep*mtt^3*mWW^4*t^3 - 108*ep^2*mtt^3*mWW^4*t^3 + 9*ep*mtt^2*mWW^5*t^3 + 36*ep^2*mtt^2*mWW^5*t^3 + 190*ep*mtt^6*s*t^3 - 980*ep^2*mtt^6*s*t^3 - 8*mtt^5*mWW*s*t^3 - 403*ep*mtt^5*mWW*s*t^3 + 2695*ep^2*mtt^5*mWW*s*t^3 + 28*mtt^4*mWW^2*s*t^3 + 152*ep*mtt^4*mWW^2*s*t^3 - 2198*ep^2*mtt^4*mWW^2*s*t^3 - 28*mtt^3*mWW^3*s*t^3 + 120*ep*mtt^3*mWW^3*s*t^3 + 157*ep^2*mtt^3*mWW^3*s*t^3 + 4*mtt^2*mWW^4*s*t^3 - 27*ep*mtt^2*mWW^4*s*t^3 + 376*ep^2*mtt^2*mWW^4*s*t^3 + 4*mtt*mWW^5*s*t^3 - 33*ep*mtt*mWW^5*s*t^3 - 50*ep^2*mtt*mWW^5*s*t^3 + ep*mWW^6*s*t^3 - 592*ep*mtt^5*s^2*t^3 + 2318*ep^2*mtt^5*s^2*t^3 + 30*mtt^4*mWW*s^2*t^3 + 1139*ep*mtt^4*mWW*s^2*t^3 - 5864*ep^2*mtt^4*mWW*s^2*t^3 - 88*mtt^3*mWW^2*s^2*t^3 - 405*ep*mtt^3*mWW^2*s^2*t^3 + 4395*ep^2*mtt^3*mWW^2*s^2*t^3 + 74*mtt^2*mWW^3*s^2*t^3 - 243*ep*mtt^2*mWW^3*s^2*t^3 - 570*ep^2*mtt^2*mWW^3*s^2*t^3 - 12*mtt*mWW^4*s^2*t^3 + 80*ep*mtt*mWW^4*s^2*t^3 - 272*ep^2*mtt*mWW^4*s^2*t^3 - 4*mWW^5*s^2*t^3 + 21*ep*mWW^5*s^2*t^3 + 2*ep^2*mWW^5*s^2*t^3 + 624*ep*mtt^4*s^3*t^3 - 1986*ep^2*mtt^4*s^3*t^3 - 30*mtt^3*mWW*s^3*t^3 - 999*ep*mtt^3*mWW*s^3*t^3 + 4632*ep^2*mtt^3*mWW*s^3*t^3 + 72*mtt^2*mWW^2*s^3*t^3 + 235*ep*mtt^2*mWW^2*s^3*t^3 - 2896*ep^2*mtt^2*mWW^2*s^3*t^3 - 46*mtt*mWW^3*s^3*t^3 + 172*ep*mtt*mWW^3*s^3*t^3 + 261*ep^2*mtt*mWW^3*s^3*t^3 + 4*mWW^4*s^3*t^3 - 32*ep*mWW^4*s^3*t^3 + 67*ep^2*mWW^4*s^3*t^3 - 232*ep*mtt^3*s^4*t^3 + 488*ep^2*mtt^3*s^4*t^3 + 8*mtt^2*mWW*s^4*t^3 + 283*ep*mtt^2*mWW*s^4*t^3 - 1255*ep^2*mtt^2*mWW*s^4*t^3 - 16*mtt*mWW^2*s^4*t^3 - 2*ep*mtt*mWW^2*s^4*t^3 + 530*ep^2*mtt*mWW^2*s^4*t^3 + 8*mWW^3*s^4*t^3 - 49*ep*mWW^3*s^4*t^3 + 24*ep^2*mWW^3*s^4*t^3 + 10*ep*mtt^2*s^5*t^3 + 70*ep^2*mtt^2*s^5*t^3 - 5*ep*mtt*mWW*s^5*t^3 + 47*ep^2*mtt*mWW*s^5*t^3 - 5*ep*mWW^2*s^5*t^3 - 9*ep^2*mWW^2*s^5*t^3 - 120*ep^2*mtt^6*t^4 + 30*ep*mtt^5*mWW*t^4 + 360*ep^2*mtt^5*mWW*t^4 - 60*ep*mtt^4*mWW^2*t^4 - 336*ep^2*mtt^4*mWW^2*t^4 + 21*ep*mtt^3*mWW^3*t^4 + 42*ep^2*mtt^3*mWW^3*t^4 + 18*ep*mtt^2*mWW^4*t^4 + 84*ep^2*mtt^2*mWW^4*t^4 - 9*ep*mtt*mWW^5*t^4 - 30*ep^2*mtt*mWW^5*t^4 - 170*ep*mtt^5*s*t^4 + 850*ep^2*mtt^5*s*t^4 + 12*mtt^4*mWW*s*t^4 + 322*ep*mtt^4*mWW*s*t^4 - 2495*ep^2*mtt^4*mWW*s*t^4 - 36*mtt^3*mWW^2*s*t^4 - 95*ep*mtt^3*mWW^2*s*t^4 + 2311*ep^2*mtt^3*mWW^2*s*t^4 + 34*mtt^2*mWW^3*s*t^4 - 103*ep*mtt^2*mWW^3*s*t^4 - 533*ep^2*mtt^2*mWW^3*s*t^4 - 8*mtt*mWW^4*s*t^4 + 32*ep*mtt*mWW^4*s*t^4 - 146*ep^2*mtt*mWW^4*s*t^4 - 2*mWW^5*s*t^4 + 14*ep*mWW^5*s*t^4 + 13*ep^2*mWW^5*s*t^4 + 368*ep*mtt^4*s^2*t^4 - 1267*ep^2*mtt^4*s^2*t^4 - 26*mtt^3*mWW*s^2*t^4 - 639*ep*mtt^3*mWW*s^2*t^4 + 3482*ep^2*mtt^3*mWW*s^2*t^4 + 64*mtt^2*mWW^2*s^2*t^4 + 201*ep*mtt^2*mWW^2*s^2*t^4 - 2863*ep^2*mtt^2*mWW^2*s^2*t^4 - 46*mtt*mWW^3*s^2*t^4 + 110*ep*mtt*mWW^3*s^2*t^4 + 601*ep^2*mtt*mWW^3*s^2*t^4 + 8*mWW^4*s^2*t^4 - 40*ep*mWW^4*s^2*t^4 + 56*ep^2*mWW^4*s^2*t^4 - 218*ep*mtt^3*s^3*t^4 + 472*ep^2*mtt^3*s^3*t^4 + 12*mtt^2*mWW*s^3*t^4 + 292*ep*mtt^2*mWW*s^3*t^4 - 1359*ep^2*mtt^2*mWW*s^3*t^4 - 24*mtt*mWW^2*s^3*t^4 - 32*ep*mtt*mWW^2*s^3*t^4 + 878*ep^2*mtt*mWW^2*s^3*t^4 + 12*mWW^3*s^3*t^4 - 42*ep*mWW^3*s^3*t^4 - 93*ep^2*mWW^3*s^3*t^4 + 20*ep*mtt^2*s^4*t^4 + 65*ep^2*mtt^2*s^4*t^4 - 10*ep*mtt*mWW*s^4*t^4 + 38*ep^2*mtt*mWW*s^4*t^4 - 10*ep*mWW^2*s^4*t^4 - 16*ep^2*mWW^2*s^4*t^4 + 90*ep^2*mtt^5*t^5 - 30*ep*mtt^4*mWW*t^5 - 285*ep^2*mtt^4*mWW*t^5 + 60*ep*mtt^3*mWW^2*t^5 + 294*ep^2*mtt^3*mWW^2*t^5 - 27*ep*mtt^2*mWW^3*t^5 - 84*ep^2*mtt^2*mWW^3*t^5 - 6*ep*mtt*mWW^4*t^5 - 24*ep^2*mtt*mWW^4*t^5 + 3*ep*mWW^5*t^5 + 9*ep^2*mWW^5*t^5 + 86*ep*mtt^4*s*t^5 - 379*ep^2*mtt^4*s*t^5 - 8*mtt^3*mWW*s*t^5 - 135*ep*mtt^3*mWW*s*t^5 + 1196*ep^2*mtt^3*mWW*s*t^5 + 20*mtt^2*mWW^2*s*t^5 + 23*ep*mtt^2*mWW^2*s*t^5 - 1201*ep^2*mtt^2*mWW^2*s*t^5 - 16*mtt*mWW^3*s*t^5 + 42*ep*mtt*mWW^3*s*t^5 + 369*ep^2*mtt*mWW^3*s*t^5 + 4*mWW^4*s*t^5 - 16*ep*mWW^4*s*t^5 + 15*ep^2*mWW^4*s*t^5 - 108*ep*mtt^3*s^2*t^5 + 249*ep^2*mtt^3*s^2*t^5 + 8*mtt^2*mWW*s^2*t^5 + 149*ep*mtt^2*mWW*s^2*t^5 - 808*ep^2*mtt^2*mWW*s^2*t^5 - 16*mtt*mWW^2*s^2*t^5 - 29*ep*mtt*mWW^2*s^2*t^5 + 704*ep^2*mtt*mWW^2*s^2*t^5 + 8*mWW^3*s^2*t^5 - 12*ep*mWW^3*s^2*t^5 - 163*ep^2*mWW^3*s^2*t^5 + 20*ep*mtt^2*s^3*t^5 + 38*ep^2*mtt^2*s^3*t^5 - 10*ep*mtt*mWW*s^3*t^5 + 12*ep^2*mtt*mWW*s^3*t^5 - 10*ep*mWW^2*s^3*t^5 - 14*ep^2*mWW^2*s^3*t^5 - 36*ep^2*mtt^4*t^6 + 15*ep*mtt^3*mWW*t^6 + 120*ep^2*mtt^3*mWW*t^6 - 30*ep*mtt^2*mWW^2*t^6 - 132*ep^2*mtt^2*mWW^2*t^6 + 15*ep*mtt*mWW^3*t^6 + 48*ep^2*mtt*mWW^3*t^6 - 22*ep*mtt^3*s*t^6 + 65*ep^2*mtt^3*s*t^6 + 2*mtt^2*mWW*s*t^6 + 25*ep*mtt^2*mWW*s*t^6 - 232*ep^2*mtt^2*mWW*s*t^6 - 4*mtt*mWW^2*s*t^6 + ep*mtt*mWW^2*s*t^6 + 248*ep^2*mtt*mWW^2*s*t^6 + 2*mWW^3*s*t^6 - 4*ep*mWW^3*s*t^6 - 81*ep^2*mWW^3*s*t^6 + 10*ep*mtt^2*s^2*t^6 + 13*ep^2*mtt^2*s^2*t^6 - 5*ep*mtt*mWW*s^2*t^6 - ep^2*mtt*mWW*s^2*t^6 - 5*ep*mWW^2*s^2*t^6 - 6*ep^2*mWW^2*s^2*t^6 + 6*ep^2*mtt^3*t^7 - 3*ep*mtt^2*mWW*t^7 - 21*ep^2*mtt^2*mWW*t^7 + 6*ep*mtt*mWW^2*t^7 + 24*ep^2*mtt*mWW^2*t^7 - 3*ep*mWW^3*t^7 - 9*ep^2*mWW^3*t^7 + 2*ep*mtt^2*s*t^7 + 2*ep^2*mtt^2*s*t^7 - ep*mtt*mWW*s*t^7 - ep^2*mtt*mWW*s*t^7 - ep*mWW^2*s*t^7 - ep^2*mWW^2*s*t^7)/(2*(1 + ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^2*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(6*ep*mtt^8 - 21*ep*mtt^7*mWW + 27*ep*mtt^6*mWW^2 - 15*ep*mtt^5*mWW^3 + 3*ep*mtt^4*mWW^4 - 27*ep*mtt^7*s + 84*ep*mtt^6*mWW*s - 93*ep*mtt^5*mWW^2*s + 42*ep*mtt^4*mWW^3*s - 6*ep*mtt^3*mWW^4*s + 45*ep*mtt^6*s^2 - 126*ep*mtt^5*mWW*s^2 + 117*ep*mtt^4*mWW^2*s^2 - 39*ep*mtt^3*mWW^3*s^2 + 3*ep*mtt^2*mWW^4*s^2 - 30*ep*mtt^5*s^3 + 84*ep*mtt^4*mWW*s^3 - 63*ep*mtt^3*mWW^2*s^3 + 12*ep*mtt^2*mWW^3*s^3 - 21*ep*mtt^3*mWW*s^4 + 12*ep*mtt^2*mWW^2*s^4 + 9*ep*mtt^3*s^5 - 3*ep*mtt^2*s^6 - 30*ep*mtt^7*t + 3*mtt^6*mWW*t + 105*ep*mtt^6*mWW*t - 9*mtt^5*mWW^2*t - 138*ep*mtt^5*mWW^2*t + 9*mtt^4*mWW^3*t + 81*ep*mtt^4*mWW^3*t - 3*mtt^3*mWW^4*t - 18*ep*mtt^3*mWW^4*t - 2*mtt^6*s*t + 106*ep*mtt^6*s*t - 3*mtt^5*mWW*s*t - 330*ep*mtt^5*mWW*s*t + 18*mtt^4*mWW^2*s*t + 370*ep*mtt^4*mWW^2*s*t - 20*mtt^3*mWW^3*s*t - 168*ep*mtt^3*mWW^3*s*t + 8*mtt^2*mWW^4*s*t + 22*ep*mtt^2*mWW^4*s*t - mtt*mWW^5*s*t + 6*mtt^5*s^2*t - 126*ep*mtt^5*s^2*t - 4*mtt^4*mWW*s^2*t + 366*ep*mtt^4*mWW*s^2*t - 14*mtt^3*mWW^2*s^2*t - 344*ep*mtt^3*mWW^2*s^2*t + 17*mtt^2*mWW^3*s^2*t + 105*ep*mtt^2*mWW^3*s^2*t - 5*mtt*mWW^4*s^2*t - 4*ep*mtt*mWW^4*s^2*t - 6*mtt^4*s^3*t + 42*ep*mtt^4*s^3*t + 5*mtt^3*mWW*s^3*t - 168*ep*mtt^3*mWW*s^3*t + 6*mtt^2*mWW^2*s^3*t + 132*ep*mtt^2*mWW^2*s^3*t - 5*mtt*mWW^3*s^3*t - 18*ep*mtt*mWW^3*s^3*t + 2*mtt^3*s^4*t + 20*ep*mtt^3*s^4*t - mtt^2*mWW*s^4*t + 33*ep*mtt^2*mWW*s^4*t - mtt*mWW^2*s^4*t - 20*ep*mtt*mWW^2*s^4*t - 12*ep*mtt^2*s^5*t - 6*ep*mtt*mWW*s^5*t + 60*ep*mtt^6*t^2 - 12*mtt^5*mWW*t^2 - 210*ep*mtt^5*mWW*t^2 + 33*mtt^4*mWW^2*t^2 + 276*ep*mtt^4*mWW^2*t^2 - 30*mtt^3*mWW^3*t^2 - 162*ep*mtt^3*mWW^3*t^2 + 9*mtt^2*mWW^4*t^2 + 36*ep*mtt^2*mWW^4*t^2 + 8*mtt^5*s*t^2 - 154*ep*mtt^5*s*t^2 + 8*mtt^4*mWW*s*t^2 + 485*ep*mtt^4*mWW*s*t^2 - 49*mtt^3*mWW^2*s*t^2 - 537*ep*mtt^3*mWW^2*s*t^2 + 46*mtt^2*mWW^3*s*t^2 + 226*ep*mtt^2*mWW^3*s*t^2 - 14*mtt*mWW^4*s*t^2 - 20*ep*mtt*mWW^4*s*t^2 + mWW^5*s*t^2 - 18*mtt^4*s^2*t^2 + 108*ep*mtt^4*s^2*t^2 + 11*mtt^3*mWW*s^2*t^2 - 355*ep*mtt^3*mWW*s^2*t^2 + 28*mtt^2*mWW^2*s^2*t^2 + 328*ep*mtt^2*mWW^2*s^2*t^2 - 26*mtt*mWW^3*s^2*t^2 - 76*ep*mtt*mWW^3*s^2*t^2 + 5*mWW^4*s^2*t^2 - 2*ep*mWW^4*s^2*t^2 + 12*mtt^3*s^3*t^2 + 6*ep*mtt^3*s^3*t^2 - 8*mtt^2*mWW*s^3*t^2 + 95*ep*mtt^2*mWW*s^3*t^2 - 9*mtt*mWW^2*s^3*t^2 - 71*ep*mtt*mWW^2*s^3*t^2 + 5*mWW^3*s^3*t^2 - 2*mtt^2*s^4*t^2 - 20*ep*mtt^2*s^4*t^2 + mtt*mWW*s^4*t^2 - 15*ep*mtt*mWW*s^4*t^2 + mWW^2*s^4*t^2 + 2*ep*mWW^2*s^4*t^2 - 60*ep*mtt^5*t^3 + 18*mtt^4*mWW*t^3 + 210*ep*mtt^4*mWW*t^3 - 45*mtt^3*mWW^2*t^3 - 270*ep*mtt^3*mWW^2*t^3 + 36*mtt^2*mWW^3*t^3 + 150*ep*mtt^2*mWW^3*t^3 - 9*mtt*mWW^4*t^3 - 30*ep*mtt*mWW^4*t^3 - 12*mtt^4*s*t^3 + 96*ep*mtt^4*s*t^3 - 6*mtt^3*mWW*s*t^3 - 315*ep*mtt^3*mWW*s*t^3 + 45*mtt^2*mWW^2*s*t^3 + 337*ep*mtt^2*mWW^2*s*t^3 - 33*mtt*mWW^3*s*t^3 - 122*ep*mtt*mWW^3*s*t^3 + 6*mWW^4*s*t^3 + 4*ep*mWW^4*s*t^3 + 18*mtt^3*s^2*t^3 - 18*ep*mtt^3*s^2*t^3 - 10*mtt^2*mWW*s^2*t^3 + 116*ep*mtt^2*mWW*s^2*t^3 - 17*mtt*mWW^2*s^2*t^3 - 105*ep*mtt*mWW^2*s^2*t^3 + 9*mWW^3*s^2*t^3 + 13*ep*mWW^3*s^2*t^3 - 6*mtt^2*s^3*t^3 - 18*ep*mtt^2*s^3*t^3 + 3*mtt*mWW*s^3*t^3 - 11*ep*mtt*mWW*s^3*t^3 + 3*mWW^2*s^3*t^3 + 5*ep*mWW^2*s^3*t^3 + 30*ep*mtt^4*t^4 - 12*mtt^3*mWW*t^4 - 105*ep*mtt^3*mWW*t^4 + 27*mtt^2*mWW^2*t^4 + 129*ep*mtt^2*mWW^2*t^4 - 18*mtt*mWW^3*t^4 - 63*ep*mtt*mWW^3*t^4 + 3*mWW^4*t^4 + 9*ep*mWW^4*t^4 + 8*mtt^3*s*t^4 - 19*ep*mtt^3*s*t^4 + 75*ep*mtt^2*mWW*s*t^4 - 15*mtt*mWW^2*s*t^4 - 78*ep*mtt*mWW^2*s*t^4 + 7*mWW^3*s*t^4 + 22*ep*mWW^3*s*t^4 - 6*mtt^2*s^2*t^4 - 9*ep*mtt^2*s^2*t^4 + 3*mtt*mWW*s^2*t^4 - ep*mtt*mWW*s^2*t^4 + 3*mWW^2*s^2*t^4 + 4*ep*mWW^2*s^2*t^4 - 6*ep*mtt^3*t^5 + 3*mtt^2*mWW*t^5 + 21*ep*mtt^2*mWW*t^5 - 6*mtt*mWW^2*t^5 - 24*ep*mtt*mWW^2*t^5 + 3*mWW^3*t^5 + 9*ep*mWW^3*t^5 - 2*mtt^2*s*t^5 - 2*ep*mtt^2*s*t^5 + mtt*mWW*s*t^5 + ep*mtt*mWW*s*t^5 + mWW^2*s*t^5 + ep*mWW^2*s*t^5))/(2*(1 + ep)*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)^2*(mtt - mWW - s - t)^2*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(3*ep*mtt^6 - 6*ep*mtt^5*mWW + 3*ep*mtt^4*mWW^2 - 12*ep*mtt^5*s + 18*ep*mtt^4*mWW*s - 6*ep*mtt^3*mWW^2*s + 18*ep*mtt^4*s^2 - 18*ep*mtt^3*mWW*s^2 + 3*ep*mtt^2*mWW^2*s^2 - 12*ep*mtt^3*s^3 + 6*ep*mtt^2*mWW*s^3 + 3*ep*mtt^2*s^4 - 12*ep*mtt^5*t + mtt^4*mWW*t + 24*ep*mtt^4*mWW*t - 2*mtt^3*mWW^2*t - 12*ep*mtt^3*mWW^2*t + mtt^2*mWW^3*t + 36*ep*mtt^4*s*t - 2*mtt^3*mWW*s*t - 48*ep*mtt^3*mWW*s*t + 3*mtt^2*mWW^2*s*t + 12*ep*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t - 36*ep*mtt^3*s^2*t + mtt^2*mWW*s^2*t + 24*ep*mtt^2*mWW*s^2*t - mtt*mWW^2*s^2*t + 12*ep*mtt^2*s^3*t + 18*ep*mtt^4*t^2 - 2*mtt^3*mWW*t^2 - 36*ep*mtt^3*mWW*t^2 + 4*mtt^2*mWW^2*t^2 + 18*ep*mtt^2*mWW^2*t^2 - 2*mtt*mWW^3*t^2 - 36*ep*mtt^3*s*t^2 + 3*mtt^2*mWW*s*t^2 + 42*ep*mtt^2*mWW*s*t^2 - 4*mtt*mWW^2*s*t^2 - 6*ep*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 + 18*ep*mtt^2*s^2*t^2 - mtt*mWW*s^2*t^2 - 6*ep*mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 - 12*ep*mtt^3*t^3 + mtt^2*mWW*t^3 + 24*ep*mtt^2*mWW*t^3 - 2*mtt*mWW^2*t^3 - 12*ep*mtt*mWW^2*t^3 + mWW^3*t^3 + 12*ep*mtt^2*s*t^3 - mtt*mWW*s*t^3 - 12*ep*mtt*mWW*s*t^3 + mWW^2*s*t^3 + 3*ep*mtt^2*t^4 - 6*ep*mtt*mWW*t^4 + 3*ep*mWW^2*t^4))/(ep*(1 + ep)*s^2*t*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((1 + ep)*s*(-mtt + mWW + s + t)*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*ep*t*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (2*ep*mtt^4 - 3*ep*mtt^3*mWW + ep*mtt^2*mWW^2 - 7*ep*mtt^3*s + 7*ep*mtt^2*mWW*s - ep*mtt*mWW^2*s + 8*ep*mtt^2*s^2 - 4*ep*mtt*mWW*s^2 - 3*ep*mtt*s^3 - mtt^3*t - 4*ep*mtt^3*t + 8*ep*mtt^2*mWW*t + mtt*mWW^2*t - 4*ep*mtt*mWW^2*t + 2*mtt^2*s*t + 8*ep*mtt^2*s*t + mtt*mWW*s*t - 12*ep*mtt*mWW*s*t - mWW^2*s*t + 2*ep*mWW^2*s*t - mtt*s^2*t - 4*ep*mtt*s^2*t - mWW*s^2*t + 2*ep*mWW*s^2*t + 2*mtt^2*t^2 + 2*ep*mtt^2*t^2 - mtt*mWW*t^2 - 5*ep*mtt*mWW*t^2 - mWW^2*t^2 + 3*ep*mWW^2*t^2 - 2*mtt*s*t^2 - ep*mtt*s*t^2 + ep*mWW*s*t^2 - mtt*t^3 + mWW*t^3)/(t*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, (mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*s + mtt*t + s*t))/(t*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + mtt*t - 2*mWW*t - s*t))/(ep*t*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^3 - 3*mtt^2*mWW + 2*mtt*mWW^2 - 2*mtt^2*s + 5*mtt*mWW*s - 2*mWW^2*s + mtt*s^2 - 2*mWW*s^2 + 4*mtt*mWW*t - 4*mWW^2*t - 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*ep*(mtt - mWW)*(mtt - t)*(mtt - s - t)*t*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - 2*mWW*s*t - 2*s^2*t + mtt*t^2 - 3*mWW*t^2 - 2*s*t^2))/(2*ep*t*(-mtt + t)*(-mtt + s + t)^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-mtt - mWW + s + t)*(2*mtt^5 - 8*ep*mtt^5 - 4*mtt^4*mWW + 17*ep*mtt^4*mWW + 2*mtt^3*mWW^2 - 10*ep*mtt^3*mWW^2 + ep*mtt^2*mWW^3 - 6*mtt^4*s + 23*ep*mtt^4*s + 10*mtt^3*mWW*s - 41*ep*mtt^3*mWW*s - 4*mtt^2*mWW^2*s + 19*ep*mtt^2*mWW^2*s - ep*mtt*mWW^3*s + 6*mtt^3*s^2 - 21*ep*mtt^3*s^2 - 8*mtt^2*mWW*s^2 + 31*ep*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 - 9*ep*mtt*mWW^2*s^2 - 2*mtt^2*s^3 + 5*ep*mtt^2*s^3 + 2*mtt*mWW*s^3 - 7*ep*mtt*mWW*s^3 + ep*mtt*s^4 - 6*mtt^4*t + 23*ep*mtt^4*t + 12*mtt^3*mWW*t - 51*ep*mtt^3*mWW*t - 6*mtt^2*mWW^2*t + 32*ep*mtt^2*mWW^2*t - 4*ep*mtt*mWW^3*t + 12*mtt^3*s*t - 44*ep*mtt^3*s*t - 18*mtt^2*mWW*s*t + 77*ep*mtt^2*mWW*s*t + 6*mtt*mWW^2*s*t - 34*ep*mtt*mWW^2*s*t + 2*ep*mWW^3*s*t - 6*mtt^2*s^2*t + 19*ep*mtt^2*s^2*t + 6*mtt*mWW*s^2*t - 28*ep*mtt*mWW*s^2*t + 4*ep*mWW^2*s^2*t + 2*ep*mtt*s^3*t + 2*ep*mWW*s^3*t + 6*mtt^3*t^2 - 21*ep*mtt^3*t^2 - 12*mtt^2*mWW*t^2 + 50*ep*mtt^2*mWW*t^2 + 6*mtt*mWW^2*t^2 - 32*ep*mtt*mWW^2*t^2 + 3*ep*mWW^3*t^2 - 6*mtt^2*s*t^2 + 19*ep*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 - 36*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 + 14*ep*mWW^2*s*t^2 + 2*ep*mtt*s^2*t^2 + 3*ep*mWW*s^2*t^2 - 2*mtt^2*t^3 + 5*ep*mtt^2*t^3 + 4*mtt*mWW*t^3 - 15*ep*mtt*mWW*t^3 - 2*mWW^2*t^3 + 10*ep*mWW^2*t^3 + 2*ep*mtt*s*t^3 + ep*mtt*t^4 - ep*mWW*t^4))/(4*ep*(mtt - mWW)*t*(-mtt + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^5 + 5*mtt^4*mWW - 4*mtt^3*mWW^2 + mtt^2*mWW^3 + 5*mtt^4*s - 11*mtt^3*mWW*s + 7*mtt^2*mWW^2*s - mtt*mWW^3*s - 3*mtt^3*s^2 + 7*mtt^2*mWW*s^2 - 3*mtt*mWW^2*s^2 - mtt^2*s^3 - mtt*mWW*s^3 + mtt*s^4 + 5*mtt^4*t - 15*mtt^3*mWW*t + 14*mtt^2*mWW^2*t - 4*mtt*mWW^3*t - 8*mtt^3*s*t + 23*mtt^2*mWW*s*t - 16*mtt*mWW^2*s*t + 2*mWW^3*s*t + mtt^2*s^2*t - 10*mtt*mWW*s^2*t + 4*mWW^2*s^2*t + 2*mtt*s^3*t + 2*mWW*s^3*t - 3*mtt^3*t^2 + 14*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 + 3*mWW^3*t^2 + mtt^2*s*t^2 - 12*mtt*mWW*s*t^2 + 8*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 3*mWW*s^2*t^2 - mtt^2*t^3 - 3*mtt*mWW*t^3 + 4*mWW^2*t^3 + 2*mtt*s*t^3 + mtt*t^4 - mWW*t^4))/(4*ep*(mtt - mWW)*t*(-mtt + t)*(-mtt + s + t)^2*(-mtt + mWW + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*ep^2*s*t*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(3*ep*mtt*mWW - 3*ep*mWW*s + 2*mtt*t + 5*ep*mtt*t - 6*ep*mWW*t - 2*s*t - 5*ep*s*t - 2*t^2 - 2*ep*t^2)/(2*(mtt - s - t)*t*(-mWW + t)), (-3*ep*(-1 + 2*ep)*(-mtt + s)^2)/(2*s*(mWW - t)*t*(-mtt + s + t)), 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt^2 - mtt*s - mtt*t - s*t))/(4*(mtt - mWW)*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s + 2*t))/(4*s*(mWW - t)*t*(-mtt + s + t)), 0, 0, 0, 0, (-3*(-(ep*mtt^3*mWW^2) + ep*mtt^2*mWW^2*s + ep*mtt^2*mWW^2*t + ep*mtt*mWW^2*s*t + ep*mtt^3*t^2 - ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 + 14*ep*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 - 14*ep*mWW^2*s*t^2 - ep*mtt^2*t^3 + ep*mtt*s*t^3 - 2*ep*mWW*s*t^3))/(8*(mtt - mWW)*mWW*s*(mtt - t)*(mtt - s - t)*t*(-mWW + t)^2), (3*(-1 + 2*ep)*(-2 + 3*ep)*(-(mtt^2*mWW) + mtt*mWW*s + mtt^2*t - mtt*s*t + 2*mWW*s*t))/(8*(mtt - mWW)*mWW*s*(mtt - s - t)*t*(-mWW + t)^2), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s*(-mWW + t))/(2*(-1 + 2*ep)*t*(-mtt + s + t)), -(ep*(mtt - s - 2*t))/(2*(mtt - s - t)*t), 0, 0, 0, 0, 0, -((-1 + 3*ep)*mtt)/(4*(mtt - mWW)*(mtt - s - t)*t), -(-1 + 3*ep)/(4*t*(-mtt + s + t)), 0, 0, 0, 0, (ep*mtt*mWW^2 - 4*mtt*mWW*t + 14*ep*mtt*mWW*t + 4*mWW^2*t - 14*ep*mWW^2*t + ep*mtt*t^2 - 2*ep*mWW*t^2)/(8*(-1 + 2*ep)*(mtt - mWW)*mWW*(mtt - s - t)*t*(-mWW + t)), -((-2 + 3*ep)*(mtt*mWW + mtt*t - 2*mWW*t))/(8*(mtt - mWW)*mWW*(mtt - s - t)*t*(-mWW + t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-4*ep*mtt - mWW + 2*ep*mWW + 4*ep*s + t + 2*ep*t)/((-mWW + t)*(-mtt + s + t))), (12*ep^3)/((1 + ep)*s*(-mWW + t)), 0, 0, 0, 0, 0, (4*ep*(-1 + 2*ep)^2*(mtt - s)^2)/((1 + ep)*(mtt - mWW - s)*s^2*(mWW - t)*(mtt - s - t)), 0, 0, 0, -(6*ep^2*mtt^2*mWW - 6*ep^2*mtt*mWW*s + ep*mWW^2*s + 6*ep^2*mtt^2*t - 12*ep^2*mtt*mWW*t - 6*ep^2*mtt*s*t + 2*mWW*s*t - 7*ep*mWW*s*t + 6*ep^2*mWW*s*t - 12*ep^2*mtt*t^2 + 6*ep^2*mWW*t^2 - 2*ep*s*t^2 + 6*ep^2*s*t^2 + 6*ep^2*t^3)/(2*(1 + ep)*mWW*s*(mtt - t)^2*(mWW - t)*(mtt - s - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(6*ep*mtt^2 - 6*ep*mtt*s + mWW*s - 12*ep*mtt*t - 2*s*t + 6*ep*s*t + 6*ep*t^2))/(2*(1 + ep)*mWW*s*(mtt - t)^2*(mWW - t)*(mtt - s - t)), (4*ep^2*mtt^6 - 8*ep^2*mtt^5*mWW + 4*ep^2*mtt^4*mWW^2 - 4*ep*mtt^4*mWW*s + 14*ep^2*mtt^4*mWW*s + 4*ep*mtt^3*mWW^2*s - 20*ep^2*mtt^3*mWW^2*s + 6*ep^2*mtt^2*mWW^3*s - 12*ep^2*mtt^4*s^2 + 14*ep*mtt^3*mWW*s^2 - 34*ep^2*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 - 3*ep*mtt^2*mWW^2*s^2 + 34*ep^2*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 - 4*ep^2*mtt*mWW^3*s^2 + ep*mWW^4*s^2 + 8*ep^2*mtt^3*s^3 - 10*ep*mtt^2*mWW*s^3 + 28*ep^2*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 - 7*ep*mtt*mWW^2*s^3 - 4*ep^2*mtt*mWW^2*s^3 + ep*mWW^3*s^3 - 8*ep^2*mtt^5*t + 16*ep^2*mtt^4*mWW*t - 8*ep^2*mtt^3*mWW^2*t + 8*ep*mtt^3*mWW*s*t - 28*ep^2*mtt^3*mWW*s*t - 8*ep*mtt^2*mWW^2*s*t + 40*ep^2*mtt^2*mWW^2*s*t - 12*ep^2*mtt*mWW^3*s*t - 2*ep*mtt^3*s^2*t + 16*ep^2*mtt^3*s^2*t + 2*mtt^2*mWW*s^2*t - 21*ep*mtt^2*mWW*s^2*t + 48*ep^2*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t + 16*ep*mtt*mWW^2*s^2*t - 36*ep^2*mtt*mWW^2*s^2*t - ep*mWW^3*s^2*t + 4*ep^2*mWW^3*s^2*t + 2*ep*mtt^2*s^3*t - 8*ep^2*mtt^2*s^3*t - 2*mtt*mWW*s^3*t + 15*ep*mtt*mWW*s^3*t - 28*ep^2*mtt*mWW*s^3*t - ep*mWW^2*s^3*t + 4*ep^2*mWW^2*s^3*t + 4*ep^2*mtt^4*t^2 - 8*ep^2*mtt^3*mWW*t^2 + 4*ep^2*mtt^2*mWW^2*t^2 - 4*ep*mtt^2*mWW*s*t^2 + 14*ep^2*mtt^2*mWW*s*t^2 + 4*ep*mtt*mWW^2*s*t^2 - 20*ep^2*mtt*mWW^2*s*t^2 + 6*ep^2*mWW^3*s*t^2 - 4*ep^2*mtt^2*s^2*t^2 + 4*ep*mtt*mWW*s^2*t^2 - 14*ep^2*mtt*mWW*s^2*t^2 + 2*ep^2*mWW^2*s^2*t^2)/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mtt - t)^2*(mWW - t)*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*ep*mtt^5 - 4*ep*mtt^4*mWW - 6*ep*mtt^3*mWW*s + 6*ep*mtt^2*mWW^2*s - 12*ep*mtt^3*s^2 + 2*mtt^2*mWW*s^2 + 14*ep*mtt^2*mWW*s^2 - 3*mtt*mWW^2*s^2 - 4*ep*mtt*mWW^2*s^2 + mWW^3*s^2 + 8*ep*mtt^2*s^3 - 2*mtt*mWW*s^3 - 4*ep*mtt*mWW*s^3 + mWW^2*s^3 - 8*ep*mtt^4*t + 8*ep*mtt^3*mWW*t + 12*ep*mtt^2*mWW*s*t - 12*ep*mtt*mWW^2*s*t - 2*mtt^2*s^2*t + 16*ep*mtt^2*s^2*t + 3*mtt*mWW*s^2*t - 16*ep*mtt*mWW*s^2*t - mWW^2*s^2*t + 4*ep*mWW^2*s^2*t + 2*mtt*s^3*t - 8*ep*mtt*s^3*t - mWW*s^3*t + 4*ep*mWW*s^3*t + 4*ep*mtt^3*t^2 - 4*ep*mtt^2*mWW*t^2 - 6*ep*mtt*mWW*s*t^2 + 6*ep*mWW^2*s*t^2 - 4*ep*mtt*s^2*t^2 + 2*ep*mWW*s^2*t^2))/(2*(1 + ep)*(mtt - mWW)*mWW*(mtt - mWW - s)*s^2*(mtt - t)^2*(mWW - t)*(mtt - s - t)), (2*(-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 5*ep*mtt + mWW - 3*ep*mWW + s - 5*ep*s))/((1 + ep)*(mtt - mWW - s)*s^2*(mWW - t)*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((1 + ep)*s)/(2*ep*t), (-(ep*mtt) + ep*s - t + 3*ep*t)/(t*(-mtt + s + t)), 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(mtt - s)^2)/(ep*(mtt - mWW - s)*s*(mtt - s - t)*t)), 0, 0, 0, (-(ep*mtt*mWW^2) + ep*mWW^2*s - 2*mtt*mWW*t + 7*ep*mtt*mWW*t + 3*ep*mWW^2*t + 2*mWW*s*t - 7*ep*mWW*s*t + 2*ep*mtt*t^2 + 2*mWW*t^2 - 7*ep*mWW*t^2 - 2*ep*s*t^2 - 4*ep*t^3)/(4*ep*mWW*(mtt - t)*(mtt - s - t)*t*(-mWW + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt*mWW - mWW*s - 2*mtt*t - 3*mWW*t + 2*s*t + 4*t^2))/(4*ep*mWW*(mtt - t)*(mWW - t)*(mtt - s - t)*t), -(2*ep*mtt^5 - 4*ep*mtt^4*mWW + 2*ep*mtt^3*mWW^2 - 2*ep*mtt^4*s - 2*mtt^3*mWW*s + 9*ep*mtt^3*mWW*s + 2*mtt^2*mWW^2*s - 8*ep*mtt^2*mWW^2*s + ep*mtt*mWW^3*s - 2*ep*mtt^3*s^2 + 4*mtt^2*mWW*s^2 - 12*ep*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 7*ep*mtt*mWW^2*s^2 - ep*mWW^3*s^2 + 2*ep*mtt^2*s^3 - 2*mtt*mWW*s^3 + 7*ep*mtt*mWW*s^3 - ep*mWW^2*s^3 - 2*ep*mtt^4*t + 4*ep*mtt^3*mWW*t - 2*ep*mtt^2*mWW^2*t + 2*mtt^2*mWW*s*t - 7*ep*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t + 10*ep*mtt*mWW^2*s*t - 3*ep*mWW^3*s*t + 2*ep*mtt^2*s^2*t - 2*mtt*mWW*s^2*t + 7*ep*mtt*mWW*s^2*t - ep*mWW^2*s^2*t)/(4*ep*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt^4 - 2*mtt^3*mWW - 2*mtt^3*s + mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 - mWW^2*s^2 + 2*mtt*s^3 - mWW*s^3 - 2*mtt^3*t + 2*mtt^2*mWW*t + 3*mtt*mWW*s*t - 3*mWW^2*s*t + 2*mtt*s^2*t - mWW*s^2*t))/(4*ep*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - t)*(mtt - s - t)*t), -(((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(ep*(mtt - mWW - s)*s*(mtt - s - t)*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/(s + t)), 0, 0, 0, 0, ep/((-1 + 2*ep)*(s + t)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - t), 0, 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - t))), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (5*ep*mtt - 2*mWW + 3*ep*mWW - 5*ep*s - 5*ep*t)/(2*(mtt - s - t)*(mtt - mWW - s - t)), -((-1 + 2*ep)*(-2 + 3*ep))/(2*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(-mtt + mWW + s + t))/(2*(-1 + 2*ep)*(-mtt + s + t)), ep/(2*(mtt - s - t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(-2*mWW + 3*ep*mWW + 5*ep*t)/(2*t*(-mWW + t)), ((-1 + 2*ep)*(-2 + 3*ep))/(2*t*(-mWW + t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(-mWW + t))/(2*(-1 + 2*ep)*t), -ep/(2*t), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}}}

==> attachment_files/lxb1/DEUT.txt <==
Print["The data read is in such form:
{UTbasis,variables,{UTDE_x1,UTDE_x2,....}}"];{{mtt*s*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - s*t*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - mWW*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0] - mtt*s*G[1, 1, 1, 1, 0, 1, 1, 0, 0] + s*t*G[1, 1, 1, 1, 0, 1, 1, 0, 0] - s*t*G[1, 1, 1, 1, 1, 0, 1, 0, 0] + s*t*G[1, 1, 1, 1, 1, 1, 0, 0, 0] - s^2*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + mWW*s*G[1, 1, 1, 1, 1, 1, 1, 0, -1] + mWW*s^2*G[1, 1, 1, 1, 1, 1, 1, 0, 0], mtt*s*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - mWW*s*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - mWW*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0] - s*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - s*t*G[1, 1, 1, 1, 1, 0, 1, 0, 0] + s*t*G[1, 1, 1, 1, 1, 1, 0, 0, 0] - s^2*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + s*t*G[1, 1, 1, 1, 1, 1, 1, 0, -1] + s^2*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0], -(s*G[0, 1, 1, 1, 1, 1, 1, 0, -1]) + s*G[1, 0, 1, 1, 0, 1, 1, 0, 0] - mWW*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0] - s*G[1, 1, 1, 1, 0, 1, 1, -1, 0] + s*t*G[1, 1, 1, 1, 0, 1, 1, 0, 0] - s*t*G[1, 1, 1, 1, 1, 0, 1, 0, 0] + s*G[1, 1, 1, 1, 1, 1, 1, -1, -1], s*G[1, 0, 1, 1, 0, 1, 1, 0, 0] - t*G[1, 1, 0, 1, 0, 1, 1, 0, 0] + s*G[1, 1, 1, 1, 0, 0, 1, 0, 0] + t*G[1, 1, 1, 1, 0, 1, 0, 0, 0] - s*G[1, 1, 1, 1, 0, 1, 1, -1, 0] + t*G[1, 1, 1, 1, 0, 1, 1, 0, -1] + s*t*G[1, 1, 1, 1, 0, 1, 1, 0, 0], ((1 + ep)*s*(-mtt + s + t)*G[0, 1, 0, 1, 1, 1, 2, 0, 0])/ep^2 + ((2*mtt + mWW)*s*G[0, 1, 0, 2, 0, 0, 2, 0, 0])/(ep^2*(mtt - t)) - (s*(mWW + 2*t)*G[0, 1, 0, 2, 0, 2, 0, 0, 0])/(ep^2*(mtt - t)) - ((mtt - mWW)*s*G[0, 2, 0, 1, 0, 0, 2, 0, 0])/(2*ep^2*(mtt - t)) + (s*(-mWW + t)*G[0, 2, 0, 1, 0, 2, 0, 0, 0])/(2*ep^2*(mtt - t)), -(t*G[1, 0, 0, 1, 1, 1, 1, 0, 0]) + mtt*G[1, 0, 1, 1, 1, 1, 1, 0, -1] - s*G[1, 0, 1, 1, 1, 1, 1, 0, -1] + mWW*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0] + s*t*G[1, 0, 1, 1, 1, 1, 1, 0, 0], -(t*G[1, 1, -1, 1, 1, 1, 1, 0, 0]) + t*G[1, 1, 0, 1, 1, 1, 1, 0, -1] + s*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0], -(t*G[0, 1, 0, 1, 1, 1, 1, 0, 0]) + mtt*G[0, 1, 1, 1, 1, 1, 1, 0, -1] - s*G[0, 1, 1, 1, 1, 1, 1, 0, -1], -(s*G[0, 1, 0, 1, 1, 1, 1, 0, 0]) + s*G[1, 1, 0, 1, 1, 1, 1, -1, 0], (3*mWW*G[1, 0, 1, 1, 0, 2, 0, 0, 0])/ep + (mWW*(-mtt + mWW + s)*G[1, 0, 1, 2, 0, 2, 0, 0, 0])/ep^2, (-2*mWW*G[0, 1, 0, 2, 0, 0, 2, 0, 0])/ep^2 + ((mtt - mWW)*G[0, 2, 0, 1, 0, 0, 2, 0, 0])/ep^2, mtt*s*G[1, 1, 1, 1, 1, 0, 1, 0, 0] - mWW*s*G[1, 1, 1, 1, 1, 0, 1, 0, 0] - s^2*G[1, 1, 1, 1, 1, 0, 1, 0, 0] - s*t*G[1, 1, 1, 1, 1, 0, 1, 0, 0], mtt*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0] - mWW*s*G[1, 0, 1, 1, 1, 1, 1, 0, 0] - s^2*G[1, 0, 1, 1, 1, 1, 1, 0, 0] - s*t*G[1, 0, 1, 1, 1, 1, 1, 0, 0], mWW*s*G[1, 1, 1, 1, 1, 1, 0, 0, 0] - s*t*G[1, 1, 1, 1, 1, 1, 0, 0, 0], mtt*s*G[1, 1, 1, 1, 0, 1, 1, 0, 0] - mWW*s*G[1, 1, 1, 1, 0, 1, 1, 0, 0], mWW*s*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - s*t*G[0, 1, 1, 1, 1, 1, 1, 0, 0], mWW*s*G[1, 1, 0, 1, 1, 1, 1, 0, 0], s*G[1, 1, 1, 0, 1, 1, 1, 0, -1], mtt*G[1, 0, 0, 1, 1, 1, 1, 0, 0] - s*G[1, 0, 0, 1, 1, 1, 1, 0, 0] - t*G[1, 0, 0, 1, 1, 1, 1, 0, 0], mtt*G[1, 0, 1, 1, 0, 1, 1, 0, 0] - t*G[1, 0, 1, 1, 0, 1, 1, 0, 0], mtt*G[0, 1, 1, 1, 0, 1, 1, 0, 0] - t*G[0, 1, 1, 1, 0, 1, 1, 0, 0], s*G[1, 1, 1, 1, 0, 1, 0, 0, 0] + t*G[1, 1, 1, 1, 0, 1, 0, 0, 0], s*G[1, 1, 1, 1, 0, 0, 1, 0, 0] + t*G[1, 1, 1, 1, 0, 0, 1, 0, 0], (-mtt + s + t)*G[0, 1, 0, 1, 1, 1, 1, 0, 0], t*G[1, 1, 0, 1, 1, 1, 0, 0, 0], t*G[1, 1, 0, 1, 1, 0, 1, 0, 0], s*G[1, 1, 0, 1, 0, 1, 1, 0, 0], s*G[1, 1, 0, 0, 1, 1, 1, 0, 0], s*G[0, 1, 1, 0, 1, 1, 1, 0, 0], ((mtt - s)*G[1, 0, 1, 1, 0, 2, 0, 0, 0])/ep, ((mtt - s)*G[0, 1, 0, 1, 1, 0, 2, 0, 0])/ep, -(((-1 + ep)*mWW*G[2, 0, 0, 1, 0, 2, 0, 0, 0])/(ep^2*(1 + ep))), -(((mtt - s - t)*G[2, 0, 0, 2, 0, 0, 1, 0, 0])/ep^2), (t*G[0, 1, 0, 2, 0, 2, 0, 0, 0])/ep^2, (mtt*G[0, 1, 0, 2, 0, 0, 2, 0, 0])/ep^2}, {mtt, mWW, s, t}, {{{(-2*ep*(-mtt + 2*mWW + s + t))/((-mtt + s + t)*(-mtt + mWW + s + t)), (-2*ep*mWW)/((-mtt + s + t)*(-mtt + mWW + s + t)), (4*ep)/(-mtt + s + t), 0, (ep*(3*mtt^4*mWW*s - 5*mtt^3*mWW^2*s + mtt^2*mWW^3*s + mtt*mWW^4*s - 10*mtt^3*mWW*s^2 + 13*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 + mWW^4*s^2 + 12*mtt^2*mWW*s^3 - 11*mtt*mWW^2*s^3 + 3*mWW^3*s^3 - 6*mtt*mWW*s^4 + 3*mWW^2*s^4 + mWW*s^5 + mtt^5*t + mtt^4*mWW*t - 5*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t - 5*mtt^4*s*t - 6*mtt^3*mWW*s*t + 18*mtt^2*mWW^2*s*t - 6*mtt*mWW^3*s*t - mWW^4*s*t + 10*mtt^3*s^2*t + 9*mtt^2*mWW*s^2*t - 18*mtt*mWW^2*s^2*t + 3*mWW^3*s^2*t - 10*mtt^2*s^3*t - 4*mtt*mWW*s^3*t + 5*mWW^2*s^3*t + 5*mtt*s^4*t - s^5*t - 3*mtt^4*t^2 + 9*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 + 13*mtt^3*s*t^2 - 6*mtt^2*mWW*s*t^2 - 12*mtt*mWW^2*s*t^2 + 5*mWW^3*s*t^2 - 21*mtt^2*s^2*t^2 + 12*mtt*mWW*s^2*t^2 + 2*mWW^2*s^2*t^2 + 15*mtt*s^3*t^2 - 6*mWW*s^3*t^2 - 4*s^4*t^2 + 3*mtt^3*t^3 - 3*mtt^2*mWW*t^3 - 3*mtt*mWW^2*t^3 + 3*mWW^3*t^3 - 12*mtt^2*s*t^3 + 12*mtt*mWW*s*t^3 - mWW^2*s*t^3 + 15*mtt*s^2*t^3 - 8*mWW*s^2*t^3 - 6*s^3*t^3 - mtt^2*t^4 + 2*mtt*mWW*t^4 - mWW^2*t^4 + 5*mtt*s*t^4 - 3*mWW*s*t^4 - 4*s^2*t^4 - s*t^5))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep)/(mtt - s - t), (ep*(9*mtt^4*mWW*s - 19*mtt^3*mWW^2*s + 11*mtt^2*mWW^3*s - mtt*mWW^4*s - 29*mtt^3*mWW*s^2 + 44*mtt^2*mWW^2*s^2 - 17*mtt*mWW^3*s^2 + 2*mWW^4*s^2 + 33*mtt^2*mWW*s^3 - 31*mtt*mWW^2*s^3 + 6*mWW^3*s^3 - 15*mtt*mWW*s^4 + 6*mWW^2*s^4 + 2*mWW*s^5 + 10*mtt^5*t - 22*mtt^4*mWW*t + 14*mtt^3*mWW^2*t - 2*mtt^2*mWW^3*t - 42*mtt^4*s*t + 54*mtt^3*mWW*s*t + 3*mtt^2*mWW^2*s*t - 16*mtt*mWW^3*s*t + mWW^4*s*t + 68*mtt^3*s^2*t - 42*mtt^2*mWW*s^2*t - 30*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t - 52*mtt^2*s^3*t + 10*mtt*mWW*s^3*t + 13*mWW^2*s^3*t + 18*mtt*s^4*t - 2*s^5*t - 30*mtt^4*t^2 + 64*mtt^3*mWW*t^2 - 38*mtt^2*mWW^2*t^2 + 4*mtt*mWW^3*t^2 + 98*mtt^3*s*t^2 - 145*mtt^2*mWW*s*t^2 + 42*mtt*mWW^2*s*t^2 + 5*mWW^3*s*t^2 - 114*mtt^2*s^2*t^2 + 101*mtt*mWW*s^2*t^2 - 9*mWW^2*s^2*t^2 + 54*mtt*s^3*t^2 - 20*mWW*s^3*t^2 - 8*s^4*t^2 + 30*mtt^3*t^3 - 62*mtt^2*mWW*t^3 + 34*mtt*mWW^2*t^3 - 2*mWW^3*t^3 - 72*mtt^2*s*t^3 + 96*mtt*mWW*s*t^3 - 26*mWW^2*s*t^3 + 54*mtt*s^2*t^3 - 32*mWW*s^2*t^3 - 12*s^3*t^3 - 10*mtt^2*t^4 + 20*mtt*mWW*t^4 - 10*mWW^2*t^4 + 18*mtt*s*t^4 - 14*mWW*s*t^4 - 8*s^2*t^4 - 2*s*t^5))/((mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(7*mtt^4*mWW*s - 15*mtt^3*mWW^2*s + 9*mtt^2*mWW^3*s - mtt*mWW^4*s - 24*mtt^3*mWW*s^2 + 39*mtt^2*mWW^2*s^2 - 18*mtt*mWW^3*s^2 + 3*mWW^4*s^2 + 30*mtt^2*mWW*s^3 - 33*mtt*mWW^2*s^3 + 9*mWW^3*s^3 - 16*mtt*mWW*s^4 + 9*mWW^2*s^4 + 3*mWW*s^5 + 3*mtt^5*t - 3*mtt^4*mWW*t - 3*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t - 15*mtt^4*s*t + 4*mtt^3*mWW*s*t + 26*mtt^2*mWW^2*s*t - 16*mtt*mWW^3*s*t + mWW^4*s*t + 30*mtt^3*s^2*t + mtt^2*mWW*s^2*t - 36*mtt*mWW^2*s^2*t + 11*mWW^3*s^2*t - 30*mtt^2*s^3*t - 2*mtt*mWW*s^3*t + 13*mWW^2*s^3*t + 15*mtt*s^4*t - 3*s^5*t - 9*mtt^4*t^2 + 12*mtt^3*mWW*t^2 + 3*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 + 39*mtt^3*s*t^2 - 44*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 + 7*mWW^3*s*t^2 - 63*mtt^2*s^2*t^2 + 50*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 + 45*mtt*s^3*t^2 - 18*mWW*s^3*t^2 - 12*s^4*t^2 + 9*mtt^3*t^3 - 15*mtt^2*mWW*t^3 + 3*mtt*mWW^2*t^3 + 3*mWW^3*t^3 - 36*mtt^2*s*t^3 + 42*mtt*mWW*s*t^3 - 9*mWW^2*s*t^3 + 45*mtt*s^2*t^3 - 24*mWW*s^2*t^3 - 18*s^3*t^3 - 3*mtt^2*t^4 + 6*mtt*mWW*t^4 - 3*mWW^2*t^4 + 15*mtt*s*t^4 - 9*mWW*s*t^4 - 12*s^2*t^4 - 3*s*t^5))/(4*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*(5*mtt^3 - 11*mtt^2*mWW + 7*mtt*mWW^2 - mWW^3 - 11*mtt^2*s + 14*mtt*mWW*s - 3*mWW^2*s + 7*mtt*s^2 - 3*mWW*s^2 - s^3 - 5*mtt^2*t + 10*mtt*mWW*t - 5*mWW^2*t + 7*mtt*s*t - 7*mWW*s*t - 2*s^2*t - s*t^2))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(3*mtt^3 - 2*mtt^2*mWW - mtt*mWW^2 - 7*mtt^2*s + 4*mtt*mWW*s - mWW^2*s + 5*mtt*s^2 - 2*mWW*s^2 - s^3 - 7*mtt^2*t + 6*mtt*mWW*t + mWW^2*t + 9*mtt*s*t - 4*mWW*s*t - 2*s^2*t + 4*mtt*t^2 - 4*mWW*t^2 - s*t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (2*ep)/(mtt - s - t), (2*ep*(2*mtt - mWW - s - t))/((mtt - mWW)*(mtt - s - t)), -((ep*(mtt + mWW - s - t))/((mtt - s - t)*(mtt - mWW - s - t))), -((ep*(5*mtt^3 - 11*mtt^2*mWW + 7*mtt*mWW^2 - mWW^3 - 11*mtt^2*s + 14*mtt*mWW*s - 3*mWW^2*s + 7*mtt*s^2 - 3*mWW*s^2 - s^3 - 5*mtt^2*t + 10*mtt*mWW*t - 5*mWW^2*t + 7*mtt*s*t - 7*mWW*s*t - 2*s^2*t - s*t^2))/((mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (4*ep*mWW)/((-mtt + s + t)*(-mtt + mWW + s + t)), (ep*(17*mtt^3*mWW*s - 39*mtt^2*mWW^2*s + 27*mtt*mWW^3*s - 5*mWW^4*s - 39*mtt^2*mWW*s^2 + 54*mtt*mWW^2*s^2 - 15*mWW^3*s^2 + 27*mtt*mWW*s^3 - 15*mWW^2*s^3 - 5*mWW*s^4 + 15*mtt^4*t - 33*mtt^3*mWW*t + 21*mtt^2*mWW^2*t - 3*mtt*mWW^3*t - 50*mtt^3*s*t + 64*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t - 12*mWW^3*s*t + 60*mtt^2*s^2*t - 36*mtt*mWW*s^2*t - 12*mWW^2*s^2*t - 30*mtt*s^3*t + 5*mWW*s^3*t + 5*s^4*t - 30*mtt^3*t^2 + 63*mtt^2*mWW*t^2 - 36*mtt*mWW^2*t^2 + 3*mWW^3*t^2 + 75*mtt^2*s*t^2 - 103*mtt*mWW*s*t^2 + 28*mWW^2*s*t^2 - 60*mtt*s^2*t^2 + 35*mWW*s^2*t^2 + 15*s^3*t^2 + 15*mtt^2*t^3 - 30*mtt*mWW*t^3 + 15*mWW^2*t^3 - 30*mtt*s*t^3 + 25*mWW*s*t^3 + 15*s^2*t^3 + 5*s*t^4))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*(mtt^2 - 2*mtt*mWW - mWW*s - s^2 + 2*mWW*t - 2*s*t - t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep)/(mtt - s - t), 0, (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mWW*s + 2*mtt*t - 2*s*t - 2*t^2))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(mWW*s - 6*mtt*t + 6*s*t + 6*t^2))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), (3*ep*(3*mtt^4*mWW*s - 5*mtt^3*mWW^2*s + mtt^2*mWW^3*s + mtt*mWW^4*s - 10*mtt^3*mWW*s^2 + 13*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 + mWW^4*s^2 + 12*mtt^2*mWW*s^3 - 11*mtt*mWW^2*s^3 + 3*mWW^3*s^3 - 6*mtt*mWW*s^4 + 3*mWW^2*s^4 + mWW*s^5 + 5*mtt^5*t - 11*mtt^4*mWW*t + 7*mtt^3*mWW^2*t - mtt^2*mWW^3*t - 21*mtt^4*s*t + 30*mtt^3*mWW*s*t - 6*mtt^2*mWW^2*s*t - 2*mtt*mWW^3*s*t - mWW^4*s*t + 34*mtt^3*s^2*t - 27*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t + 3*mWW^3*s^2*t - 26*mtt^2*s^3*t + 8*mtt*mWW*s^3*t + 5*mWW^2*s^3*t + 9*mtt*s^4*t - s^5*t - 15*mtt^4*t^2 + 32*mtt^3*mWW*t^2 - 19*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 49*mtt^3*s*t^2 - 74*mtt^2*mWW*s*t^2 + 24*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 - 57*mtt^2*s^2*t^2 + 52*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 + 27*mtt*s^3*t^2 - 10*mWW*s^3*t^2 - 4*s^4*t^2 + 15*mtt^3*t^3 - 31*mtt^2*mWW*t^3 + 17*mtt*mWW^2*t^3 - mWW^3*t^3 - 36*mtt^2*s*t^3 + 48*mtt*mWW*s*t^3 - 13*mWW^2*s*t^3 + 27*mtt*s^2*t^3 - 16*mWW*s^2*t^3 - 6*s^3*t^3 - 5*mtt^2*t^4 + 10*mtt*mWW*t^4 - 5*mWW^2*t^4 + 9*mtt*s*t^4 - 7*mWW*s*t^4 - 4*s^2*t^4 - s*t^5))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(3*mtt^4*mWW*s - 5*mtt^3*mWW^2*s + mtt^2*mWW^3*s + mtt*mWW^4*s - 10*mtt^3*mWW*s^2 + 13*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 + mWW^4*s^2 + 12*mtt^2*mWW*s^3 - 11*mtt*mWW^2*s^3 + 3*mWW^3*s^3 - 6*mtt*mWW*s^4 + 3*mWW^2*s^4 + mWW*s^5 + 5*mtt^5*t - 11*mtt^4*mWW*t + 7*mtt^3*mWW^2*t - mtt^2*mWW^3*t - 21*mtt^4*s*t + 30*mtt^3*mWW*s*t - 6*mtt^2*mWW^2*s*t - 2*mtt*mWW^3*s*t - mWW^4*s*t + 34*mtt^3*s^2*t - 27*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t + 3*mWW^3*s^2*t - 26*mtt^2*s^3*t + 8*mtt*mWW*s^3*t + 5*mWW^2*s^3*t + 9*mtt*s^4*t - s^5*t - 15*mtt^4*t^2 + 32*mtt^3*mWW*t^2 - 19*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 49*mtt^3*s*t^2 - 74*mtt^2*mWW*s*t^2 + 24*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 - 57*mtt^2*s^2*t^2 + 52*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 + 27*mtt*s^3*t^2 - 10*mWW*s^3*t^2 - 4*s^4*t^2 + 15*mtt^3*t^3 - 31*mtt^2*mWW*t^3 + 17*mtt*mWW^2*t^3 - mWW^3*t^3 - 36*mtt^2*s*t^3 + 48*mtt*mWW*s*t^3 - 13*mWW^2*s*t^3 + 27*mtt*s^2*t^3 - 16*mWW*s^2*t^3 - 6*s^3*t^3 - 5*mtt^2*t^4 + 10*mtt*mWW*t^4 - 5*mWW^2*t^4 + 9*mtt*s*t^4 - 7*mWW*s*t^4 - 4*s^2*t^4 - s*t^5))/((mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(7*mtt^4 - 11*mtt^3*mWW + mtt^2*mWW^2 + 3*mtt*mWW^3 - 24*mtt^3*s + 31*mtt^2*mWW*s - 10*mtt*mWW^2*s + 3*mWW^3*s + 30*mtt^2*s^2 - 29*mtt*mWW*s^2 + 9*mWW^2*s^2 - 16*mtt*s^3 + 9*mWW*s^3 + 3*s^4 - 14*mtt^3*t + 25*mtt^2*mWW*t - 8*mtt*mWW^2*t - 3*mWW^3*t + 37*mtt^2*s*t - 47*mtt*mWW*s*t + 10*mWW^2*s*t - 32*mtt*s^2*t + 22*mWW*s^2*t + 9*s^3*t + 7*mtt^2*t^2 - 14*mtt*mWW*t^2 + 7*mWW^2*t^2 - 16*mtt*s*t^2 + 13*mWW*s*t^2 + 9*s^2*t^2 + 3*s*t^3))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (3*ep*(mWW - t))/(2*(-mtt + mWW + s)*(-mtt + s + t)), (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(5*mtt^3*mWW*s - 11*mtt^2*mWW^2*s + 7*mtt*mWW^3*s - mWW^4*s - 11*mtt^2*mWW*s^2 + 14*mtt*mWW^2*s^2 - 3*mWW^3*s^2 + 7*mtt*mWW*s^3 - 3*mWW^2*s^3 - mWW*s^4 + mtt^4*t + mtt^3*mWW*t - 5*mtt^2*mWW^2*t + 3*mtt*mWW^3*t - 4*mtt^3*s*t - 4*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t - 4*mWW^3*s*t + 6*mtt^2*s^2*t + 2*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 4*mtt*s^3*t + mWW*s^3*t + s^4*t - 2*mtt^3*t^2 + mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 - 3*mWW^3*t^2 + 7*mtt^2*s*t^2 - 7*mtt*mWW*s*t^2 - 8*mtt*s^2*t^2 + 5*mWW*s^2*t^2 + 3*s^3*t^2 + mtt^2*t^3 - 2*mtt*mWW*t^3 + mWW^2*t^3 - 4*mtt*s*t^3 + 3*mWW*s*t^3 + 3*s^2*t^3 + s*t^4))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(5*mtt^4*mWW*s - 9*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s + mtt*mWW^4*s - 16*mtt^3*mWW*s^2 + 21*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 + mWW^4*s^2 + 18*mtt^2*mWW*s^3 - 15*mtt*mWW^2*s^3 + 3*mWW^3*s^3 - 8*mtt*mWW*s^4 + 3*mWW^2*s^4 + mWW*s^5 + mtt^5*t + 3*mtt^4*mWW*t - 9*mtt^3*mWW^2*t + 5*mtt^2*mWW^3*t - 5*mtt^4*s*t - 16*mtt^3*mWW*s*t + 34*mtt^2*mWW^2*s*t - 12*mtt*mWW^3*s*t - mWW^4*s*t + 10*mtt^3*s^2*t + 23*mtt^2*mWW*s^2*t - 32*mtt*mWW^2*s^2*t + 5*mWW^3*s^2*t - 10*mtt^2*s^3*t - 10*mtt*mWW*s^3*t + 7*mWW^2*s^3*t + 5*mtt*s^4*t - s^5*t - 3*mtt^4*t^2 - 4*mtt^3*mWW*t^2 + 17*mtt^2*mWW^2*t^2 - 10*mtt*mWW^3*t^2 + 13*mtt^3*s*t^2 + 4*mtt^2*mWW*s*t^2 - 26*mtt*mWW^2*s*t^2 + 9*mWW^3*s*t^2 - 21*mtt^2*s^2*t^2 + 6*mtt*mWW*s^2*t^2 + 6*mWW^2*s^2*t^2 + 15*mtt*s^3*t^2 - 6*mWW*s^3*t^2 - 4*s^4*t^2 + 3*mtt^3*t^3 - mtt^2*mWW*t^3 - 7*mtt*mWW^2*t^3 + 5*mWW^3*t^3 - 12*mtt^2*s*t^3 + 10*mtt*mWW*s*t^3 + mWW^2*s*t^3 + 15*mtt*s^2*t^3 - 8*mWW*s^2*t^3 - 6*s^3*t^3 - mtt^2*t^4 + 2*mtt*mWW*t^4 - mWW^2*t^4 + 5*mtt*s*t^4 - 3*mWW*s*t^4 - 4*s^2*t^4 - s*t^5))/(4*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*s*(2*mtt^3*mWW - 4*mtt^2*mWW^2 + 2*mtt*mWW^3 - 3*mtt^2*mWW*s + 2*mtt*mWW^2*s + mWW^3*s + 2*mWW^2*s^2 + mWW*s^3 + mtt^3*t - 4*mtt^2*mWW*t + 5*mtt*mWW^2*t - 2*mWW^3*t - 3*mtt^2*s*t + 4*mtt*mWW*s*t - 2*mWW^2*s*t + 3*mtt*s^2*t - s^3*t - 3*mtt^2*t^2 + 3*mtt*mWW*t^2 - mWW^2*t^2 + 6*mtt*s*t^2 - 2*mWW*s*t^2 - 3*s^2*t^2 + 3*mtt*t^3 - mWW*t^3 - 3*s*t^3 - t^4))/(2*(-mtt + mWW + s)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), -((ep*(3*mtt^4*mWW*s - 5*mtt^3*mWW^2*s + mtt^2*mWW^3*s + mtt*mWW^4*s - 10*mtt^3*mWW*s^2 + 13*mtt^2*mWW^2*s^2 - 4*mtt*mWW^3*s^2 + mWW^4*s^2 + 12*mtt^2*mWW*s^3 - 11*mtt*mWW^2*s^3 + 3*mWW^3*s^3 - 6*mtt*mWW*s^4 + 3*mWW^2*s^4 + mWW*s^5 + mtt^5*t + mtt^4*mWW*t - 5*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t - 5*mtt^4*s*t - 6*mtt^3*mWW*s*t + 18*mtt^2*mWW^2*s*t - 6*mtt*mWW^3*s*t - mWW^4*s*t + 10*mtt^3*s^2*t + 9*mtt^2*mWW*s^2*t - 18*mtt*mWW^2*s^2*t + 3*mWW^3*s^2*t - 10*mtt^2*s^3*t - 4*mtt*mWW*s^3*t + 5*mWW^2*s^3*t + 5*mtt*s^4*t - s^5*t - 3*mtt^4*t^2 + 9*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 + 13*mtt^3*s*t^2 - 6*mtt^2*mWW*s*t^2 - 12*mtt*mWW^2*s*t^2 + 5*mWW^3*s*t^2 - 21*mtt^2*s^2*t^2 + 12*mtt*mWW*s^2*t^2 + 2*mWW^2*s^2*t^2 + 15*mtt*s^3*t^2 - 6*mWW*s^3*t^2 - 4*s^4*t^2 + 3*mtt^3*t^3 - 3*mtt^2*mWW*t^3 - 3*mtt*mWW^2*t^3 + 3*mWW^3*t^3 - 12*mtt^2*s*t^3 + 12*mtt*mWW*s*t^3 - mWW^2*s*t^3 + 15*mtt*s^2*t^3 - 8*mWW*s^2*t^3 - 6*s^3*t^3 - mtt^2*t^4 + 2*mtt*mWW*t^4 - mWW^2*t^4 + 5*mtt*s*t^4 - 3*mWW*s*t^4 - 4*s^2*t^4 - s*t^5))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)))}, {(-2*ep*t)/((-mtt + mWW + s)*(-mtt + mWW + s + t)), -((ep*(2*mtt^2 - 3*mtt*mWW + mWW^2 - 4*mtt*s + 3*mWW*s + 2*s^2 - 5*mtt*t + 2*mWW*t + 5*s*t + 3*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t))), (4*ep)/(-mtt + mWW + s), (4*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*(mtt^5 - 5*mtt^4*mWW + 9*mtt^3*mWW^2 - 7*mtt^2*mWW^3 + 2*mtt*mWW^4 - 2*mtt^4*s + 11*mtt^3*mWW*s - 17*mtt^2*mWW^2*s + 9*mtt*mWW^3*s - mWW^4*s - 8*mtt^2*mWW*s^2 + 11*mtt*mWW^2*s^2 - 3*mWW^3*s^2 + 2*mtt^2*s^3 + 3*mtt*mWW*s^3 - 3*mWW^2*s^3 - mtt*s^4 - mWW*s^4 - 5*mtt^4*t + 14*mtt^3*mWW*t - 15*mtt^2*mWW^2*t + 8*mtt*mWW^3*t - 2*mWW^4*t + 7*mtt^3*s*t - 18*mtt^2*mWW*s*t + 16*mtt*mWW^2*s*t - 5*mWW^3*s*t + mtt^2*s^2*t + 5*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 3*mtt*s^3*t - mWW*s^3*t + 7*mtt^3*t^2 - 15*mtt^2*mWW*t^2 + 9*mtt*mWW^2*t^2 - mWW^3*t^2 - 4*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 3*mtt*s^2*t^2 + mWW*s^2*t^2 - 3*mtt^2*t^3 + 6*mtt*mWW*t^3 - 3*mWW^2*t^3 - mtt*s*t^3 + mWW*s*t^3))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(2*mtt^4 - 8*mtt^3*mWW + 12*mtt^2*mWW^2 - 8*mtt*mWW^3 + 2*mWW^4 - mtt^3*s + 8*mtt^2*mWW*s - 13*mtt*mWW^2*s + 6*mWW^3*s - 4*mtt^2*s^2 - 2*mtt*mWW*s^2 + 6*mWW^2*s^2 + 3*mtt*s^3 + 2*mWW*s^3 - 10*mtt^3*t + 22*mtt^2*mWW*t - 14*mtt*mWW^2*t + 2*mWW^3*t + 4*mtt^2*s*t - 5*mtt*mWW*s*t + mWW^2*s*t + 6*mtt*s^2*t - mWW*s^2*t + 8*mtt^2*t^2 - 16*mtt*mWW*t^2 + 8*mWW^2*t^2 + 3*mtt*s*t^2 - 3*mWW*s*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(3*mtt^6 - 12*mtt^5*mWW + 18*mtt^4*mWW^2 - 12*mtt^3*mWW^3 + 3*mtt^2*mWW^4 - 10*mtt^5*s + 33*mtt^4*mWW*s - 38*mtt^3*mWW^2*s + 17*mtt^2*mWW^3*s - 2*mtt*mWW^4*s + 12*mtt^4*s^2 - 32*mtt^3*mWW*s^2 + 26*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 - 6*mtt^3*s^3 + 13*mtt^2*mWW*s^3 - 6*mtt*mWW^2*s^3 + mtt^2*s^4 - 2*mtt*mWW*s^4 - 15*mtt^5*t + 45*mtt^4*mWW*t - 51*mtt^3*mWW^2*t + 27*mtt^2*mWW^3*t - 6*mtt*mWW^4*t + 39*mtt^4*s*t - 97*mtt^3*mWW*s*t + 84*mtt^2*mWW^2*s*t - 28*mtt*mWW^3*s*t + 2*mWW^4*s*t - 35*mtt^3*s^2*t + 73*mtt^2*mWW*s^2*t - 44*mtt*mWW^2*s^2*t + 7*mWW^3*s^2*t + 13*mtt^2*s^3*t - 24*mtt*mWW*s^3*t + 8*mWW^2*s^3*t - 2*mtt*s^4*t + 3*mWW*s^4*t + 27*mtt^4*t^2 - 66*mtt^3*mWW*t^2 + 54*mtt^2*mWW^2*t^2 - 18*mtt*mWW^3*t^2 + 3*mWW^4*t^2 - 50*mtt^3*s*t^2 + 99*mtt^2*mWW*s*t^2 - 60*mtt*mWW^2*s*t^2 + 11*mWW^3*s*t^2 + 29*mtt^2*s^2*t^2 - 47*mtt*mWW*s^2*t^2 + 16*mWW^2*s^2*t^2 - 6*mtt*s^3*t^2 + 8*mWW*s^3*t^2 - 21*mtt^3*t^3 + 45*mtt^2*mWW*t^3 - 27*mtt*mWW^2*t^3 + 3*mWW^3*t^3 + 23*mtt^2*s*t^3 - 37*mtt*mWW*s*t^3 + 14*mWW^2*s*t^3 - 6*mtt*s^2*t^3 + 7*mWW*s^2*t^3 + 6*mtt^2*t^4 - 12*mtt*mWW*t^4 + 6*mWW^2*t^4 - 2*mtt*s*t^4 + 2*mWW*s*t^4))/(4*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3 - 3*mtt^2*mWW + 3*mtt*mWW^2 - mWW^3 + 2*mtt*mWW*s - 2*mWW^2*s - mtt*s^2 - mWW*s^2 - mtt*s*t + mWW*s*t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^5 + 2*mtt^4*mWW - 12*mtt^3*mWW^2 + 14*mtt^2*mWW^3 - 5*mtt*mWW^4 - 4*mtt^4*s - 3*mtt^3*mWW*s + 19*mtt^2*mWW^2*s - 13*mtt*mWW^3*s + mWW^4*s + 6*mtt^3*s^2 + mtt^2*mWW*s^2 - 10*mtt*mWW^2*s^2 + 3*mWW^3*s^2 - 4*mtt^2*s^3 - mtt*mWW*s^3 + 3*mWW^2*s^3 + mtt*s^4 + mWW*s^4 - 4*mtt^4*t + 5*mtt^3*mWW*t + 7*mtt^2*mWW^2*t - 13*mtt*mWW^3*t + 5*mWW^4*t + 11*mtt^3*s*t - 12*mtt^2*mWW*s*t - 5*mtt*mWW^2*s*t + 6*mWW^3*s*t - 10*mtt^2*s^2*t + 6*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 3*mtt*s^3*t + mWW*s^3*t + 5*mtt^3*t^2 - 11*mtt^2*mWW*t^2 + 7*mtt*mWW^2*t^2 - mWW^3*t^2 - 8*mtt^2*s*t^2 + 11*mtt*mWW*s*t^2 - 3*mWW^2*s*t^2 + 3*mtt*s^2*t^2 - mWW*s^2*t^2 - 2*mtt^2*t^3 + 4*mtt*mWW*t^3 - 2*mWW^2*t^3 + mtt*s*t^3 - mWW*s*t^3))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), 0, -(ep*(2*mtt^3 - 5*mtt^2*mWW + 4*mtt*mWW^2 - mWW^3 - 6*mtt^2*s + 9*mtt*mWW*s - 3*mWW^2*s + 6*mtt*s^2 - 4*mWW*s^2 - 2*s^3 + mtt^2*t + mtt*mWW*t - 2*mWW^2*t + 3*mtt*s*t - mWW*s*t - 4*s^2*t - 3*mtt*t^2 + 3*mWW*t^2 - 2*s*t^2))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)), -((ep*(mtt^4 - 4*mtt^3*mWW + 6*mtt^2*mWW^2 - 4*mtt*mWW^3 + mWW^4 - mtt^3*s + 5*mtt^2*mWW*s - 7*mtt*mWW^2*s + 3*mWW^3*s - mtt^2*s^2 - 2*mtt*mWW*s^2 + 3*mWW^2*s^2 + mtt*s^3 + mWW*s^3 - 5*mtt^3*t + 11*mtt^2*mWW*t - 7*mtt*mWW^2*t + mWW^3*t + 3*mtt^2*s*t - 4*mtt*mWW*s*t + mWW^2*s*t + 2*mtt*s^2*t + 4*mtt^2*t^2 - 8*mtt*mWW*t^2 + 4*mWW^2*t^2 + mtt*s*t^2 - mWW*s*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (4*ep*t)/((-mtt + mWW + s)*(-mtt + mWW + s + t)), (ep*(3*mtt^5 - 12*mtt^4*mWW + 18*mtt^3*mWW^2 - 12*mtt^2*mWW^3 + 3*mtt*mWW^4 - 10*mtt^4*s + 39*mtt^3*mWW*s - 53*mtt^2*mWW^2*s + 29*mtt*mWW^3*s - 5*mWW^4*s + 12*mtt^3*s^2 - 47*mtt^2*mWW*s^2 + 50*mtt*mWW^2*s^2 - 15*mWW^3*s^2 - 6*mtt^2*s^3 + 25*mtt*mWW*s^3 - 15*mWW^2*s^3 + mtt*s^4 - 5*mWW*s^4 - 18*mtt^4*t + 45*mtt^3*mWW*t - 39*mtt^2*mWW^2*t + 15*mtt*mWW^3*t - 3*mWW^4*t + 39*mtt^3*s*t - 86*mtt^2*mWW*s*t + 63*mtt*mWW^2*s*t - 16*mWW^3*s*t - 24*mtt^2*s^2*t + 52*mtt*mWW*s^2*t - 24*mWW^2*s^2*t + 3*mtt*s^3*t - 11*mWW*s^3*t + 27*mtt^3*t^2 - 57*mtt^2*mWW*t^2 + 33*mtt*mWW^2*t^2 - 3*mWW^3*t^2 - 30*mtt^2*s*t^2 + 51*mtt*mWW*s*t^2 - 21*mWW^2*s*t^2 + 3*mtt*s^2*t^2 - 7*mWW*s^2*t^2 - 12*mtt^2*t^3 + 24*mtt*mWW*t^3 - 12*mWW^2*t^3 + mtt*s*t^3 - mWW*s*t^3))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s - mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - mWW)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(2*mtt^2 - mtt*mWW - 4*mtt*s + 2*mWW*s + 2*s^2 - 3*mtt*t + mWW*t + 2*s*t + t^2))/(2*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), (ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*(3*mtt^3 - 9*mtt^2*mWW + 9*mtt*mWW^2 - 3*mWW^3 - 16*mtt^2*s + 22*mtt*mWW*s - 6*mWW^2*s + 13*mtt*s^2 - 3*mWW*s^2 + 13*mtt*s*t - 13*mWW*s*t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, -((ep*s*(4*mtt^2 + 2*mtt*mWW - mWW^2 - 4*mtt*s - mWW*s - 10*mtt*t + 5*s*t + 5*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t))), (3*ep*(mtt^4 - 4*mtt^3*mWW + 6*mtt^2*mWW^2 - 4*mtt*mWW^3 + mWW^4 + mtt^3*s + mtt^2*mWW*s - 5*mtt*mWW^2*s + 3*mWW^3*s - 5*mtt^2*s^2 + 2*mtt*mWW*s^2 + 3*mWW^2*s^2 + 3*mtt*s^3 + mWW*s^3 - 5*mtt^3*t + 11*mtt^2*mWW*t - 7*mtt*mWW^2*t + mWW^3*t - mtt^2*s*t + 2*mtt*mWW*s*t - mWW^2*s*t + 6*mtt*s^2*t - 2*mWW*s^2*t + 4*mtt^2*t^2 - 8*mtt*mWW*t^2 + 4*mWW^2*t^2 + 3*mtt*s*t^2 - 3*mWW*s*t^2))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^4 - 4*mtt^3*mWW + 6*mtt^2*mWW^2 - 4*mtt*mWW^3 + mWW^4 - mtt^3*s + 5*mtt^2*mWW*s - 7*mtt*mWW^2*s + 3*mWW^3*s - mtt^2*s^2 - 2*mtt*mWW*s^2 + 3*mWW^2*s^2 + mtt*s^3 + mWW*s^3 - 5*mtt^3*t + 11*mtt^2*mWW*t - 7*mtt*mWW^2*t + mWW^3*t + 3*mtt^2*s*t - 4*mtt*mWW*s*t + mWW^2*s*t + 2*mtt*s^2*t + 4*mtt^2*t^2 - 8*mtt*mWW*t^2 + 4*mWW^2*t^2 + mtt*s*t^2 - mWW*s*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(-3*mtt^4 + 12*mtt^3*mWW - 18*mtt^2*mWW^2 + 12*mtt*mWW^3 - 3*mWW^4 + 7*mtt^3*s - 23*mtt^2*mWW*s + 25*mtt*mWW^2*s - 9*mWW^3*s - 5*mtt^2*s^2 + 14*mtt*mWW*s^2 - 9*mWW^2*s^2 + mtt*s^3 - 3*mWW*s^3 + 5*mtt^3*t - 13*mtt^2*mWW*t + 11*mtt*mWW^2*t - 3*mWW^3*t - 7*mtt^2*s*t + 14*mtt*mWW*s*t - 7*mWW^2*s*t + 2*mtt*s^2*t - 4*mWW*s^2*t - 2*mtt^2*t^2 + 4*mtt*mWW*t^2 - 2*mWW^2*t^2 + mtt*s*t^2 - mWW*s*t^2))/((mtt - mWW)*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (3*ep*(mWW - t))/((-mtt + mWW + s)*(-mtt + s + t)), (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3 - 3*mtt^2*mWW + 3*mtt*mWW^2 - mWW^3 - 3*mtt^2*s + 6*mtt*mWW*s - 3*mWW^2*s + 3*mtt*s^2 - 3*mWW*s^2 - s^3 - 5*mtt^2*t + 6*mtt*mWW*t - mWW^2*t + 7*mtt*s*t - 3*mWW*s*t - 2*s^2*t + 4*mtt*t^2 - 4*mWW*t^2 - s*t^2))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^6 - 4*mtt^5*mWW + 6*mtt^4*mWW^2 - 4*mtt^3*mWW^3 + mtt^2*mWW^4 - 2*mtt^5*s + 7*mtt^4*mWW*s - 8*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s - 2*mtt^3*mWW*s^2 + 2*mtt^2*mWW^2*s^2 + 2*mtt^3*s^3 - mtt^2*mWW*s^3 - mtt^2*s^4 - 9*mtt^5*t + 23*mtt^4*mWW*t - 21*mtt^3*mWW^2*t + 9*mtt^2*mWW^3*t - 2*mtt*mWW^4*t + 17*mtt^4*s*t - 35*mtt^3*mWW*s*t + 24*mtt^2*mWW^2*s*t - 6*mtt*mWW^3*s*t - 7*mtt^3*s^2*t + 15*mtt^2*mWW*s^2*t - 8*mtt*mWW^2*s^2*t + mWW^3*s^2*t - mtt^2*s^3*t - 4*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + mWW*s^4*t + 21*mtt^4*t^2 - 46*mtt^3*mWW*t^2 + 30*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 + mWW^4*t^2 - 28*mtt^3*s*t^2 + 49*mtt^2*mWW*s*t^2 - 24*mtt*mWW^2*s*t^2 + 3*mWW^3*s*t^2 + 7*mtt^2*s^2*t^2 - 13*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 2*mWW*s^3*t^2 - 19*mtt^3*t^3 + 39*mtt^2*mWW*t^3 - 21*mtt*mWW^2*t^3 + mWW^3*t^3 + 13*mtt^2*s*t^3 - 21*mtt*mWW*s*t^3 + 8*mWW^2*s*t^3 + mWW*s^2*t^3 + 6*mtt^2*t^4 - 12*mtt*mWW*t^4 + 6*mWW^2*t^4))/(4*(-mtt + mWW)*(-mtt + mWW + s)*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*s*(mtt^3 + mtt^2*mWW - 3*mtt*mWW^2 + mWW^3 - 2*mtt^2*s - 2*mtt*mWW*s + 2*mWW^2*s + mtt*s^2 + mWW*s^2 - 2*mtt^2*t + mtt*mWW*t + mWW^2*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(-mtt + mWW)*(-mtt + mWW + s)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*s*(2*mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + mWW*s - 2*mtt*t + s*t + t^2))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), -((ep*(mtt^6 - 4*mtt^5*mWW + 6*mtt^4*mWW^2 - 4*mtt^3*mWW^3 + mtt^2*mWW^4 - 2*mtt^5*s + 7*mtt^4*mWW*s - 8*mtt^3*mWW^2*s + 3*mtt^2*mWW^3*s - 2*mtt^3*mWW*s^2 + 2*mtt^2*mWW^2*s^2 + 2*mtt^3*s^3 - mtt^2*mWW*s^3 - mtt^2*s^4 - 7*mtt^5*t + 19*mtt^4*mWW*t - 19*mtt^3*mWW^2*t + 9*mtt^2*mWW^3*t - 2*mtt*mWW^4*t + 13*mtt^4*s*t - 29*mtt^3*mWW*s*t + 22*mtt^2*mWW^2*s*t - 6*mtt*mWW^3*s*t - 5*mtt^3*s^2*t + 13*mtt^2*mWW*s^2*t - 8*mtt*mWW^2*s^2*t + mWW^3*s^2*t - mtt^2*s^3*t - 4*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + mWW*s^4*t + 15*mtt^4*t^2 - 34*mtt^3*mWW*t^2 + 24*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 + mWW^4*t^2 - 20*mtt^3*s*t^2 + 37*mtt^2*mWW*s*t^2 - 20*mtt*mWW^2*s*t^2 + 3*mWW^3*s*t^2 + 5*mtt^2*s^2*t^2 - 11*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 2*mWW*s^3*t^2 - 13*mtt^3*t^3 + 27*mtt^2*mWW*t^3 - 15*mtt*mWW^2*t^3 + mWW^3*t^3 + 9*mtt^2*s*t^3 - 15*mtt*mWW*s*t^3 + 6*mWW^2*s*t^3 + mWW*s^2*t^3 + 4*mtt^2*t^4 - 8*mtt*mWW*t^4 + 4*mWW^2*t^4))/((-mtt + mWW)*(-mtt + mWW + s)*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {(ep*t*(mtt^2 - 6*mtt*mWW + 3*mWW^2 - 2*mtt*s + 6*mWW*s + s^2 - mtt*t + 3*mWW*t + s*t))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), (ep*mWW*(mtt^2 - mtt*mWW - 2*mtt*s + mWW*s + s^2 - 6*mtt*t + 3*mWW*t + 6*s*t + 3*t^2))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), (ep*(mtt^2 + 3*mtt*mWW - 2*mtt*s - 3*mWW*s + s^2 + 2*mtt*t - 6*mWW*t - 2*s*t))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)), (ep*s*(3*mtt^4 + 2*mtt^3*mWW - mtt^2*mWW^2 - 6*mtt^3*s - 3*mtt^2*mWW*s + mtt*mWW^2*s + 3*mtt^2*s^2 + mtt*mWW*s^2 - 2*mtt^3*t - 12*mtt^2*mWW*t + 6*mtt*mWW^2*t + 3*mtt^2*s*t + 12*mtt*mWW*s*t - 3*mWW^2*s*t - mtt*s^2*t - 3*mWW*s^2*t + mtt^2*t^2 + 6*mtt*mWW*t^2 - 3*mWW^2*t^2 - mtt*s*t^2 - 3*mWW*s*t^2))/(mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), -(ep*(mtt^4*mWW - 3*mtt^3*mWW^2 + 3*mtt^2*mWW^3 - mtt*mWW^4 - 6*mtt^3*mWW*s + 14*mtt^2*mWW^2*s - 10*mtt*mWW^3*s + 2*mWW^4*s + 11*mtt^2*mWW*s^2 - 17*mtt*mWW^2*s^2 + 6*mWW^3*s^2 - 8*mtt*mWW*s^3 + 6*mWW^2*s^3 + 2*mWW*s^4 + 3*mtt^4*t - 7*mtt^3*mWW*t + 6*mtt^2*mWW^2*t - 3*mtt*mWW^3*t + mWW^4*t - 6*mtt^3*s*t + 16*mtt^2*mWW*s*t - 15*mtt*mWW^2*s*t + 5*mWW^3*s*t + 3*mtt^2*s^2*t - 13*mtt*mWW*s^2*t + 8*mWW^2*s^2*t + 4*mWW*s^3*t - 6*mtt^3*t^2 + 12*mtt^2*mWW*t^2 - 6*mtt*mWW^2*t^2 + 6*mtt^2*s*t^2 - 11*mtt*mWW*s*t^2 + 5*mWW^2*s*t^2 + 2*mWW*s^2*t^2 + 3*mtt^2*t^3 - 6*mtt*mWW*t^3 + 3*mWW^2*t^3))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (-3*ep*mWW*(2*mtt - mWW - s)*s)/(mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)), (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -((ep*(-10*mtt^6*mWW*s + 25*mtt^5*mWW^2*s - 20*mtt^4*mWW^3*s + 5*mtt^3*mWW^4*s + 35*mtt^5*mWW*s^2 - 65*mtt^4*mWW^2*s^2 + 35*mtt^3*mWW^3*s^2 - 5*mtt^2*mWW^4*s^2 - 45*mtt^4*mWW*s^3 + 55*mtt^3*mWW^2*s^3 - 15*mtt^2*mWW^3*s^3 + 25*mtt^3*mWW*s^4 - 15*mtt^2*mWW^2*s^4 - 5*mtt^2*mWW*s^5 + 2*mtt^7*t + 8*mtt^6*mWW*t - 28*mtt^5*mWW^2*t + 24*mtt^4*mWW^3*t - 6*mtt^3*mWW^4*t - 10*mtt^6*s*t + 30*mtt^5*mWW*s*t - 44*mtt^4*mWW^2*s*t + 35*mtt^3*mWW^3*s*t - 11*mtt^2*mWW^4*s*t + 20*mtt^5*s^2*t - 122*mtt^4*mWW*s^2*t + 162*mtt^3*mWW^2*s^2*t - 73*mtt^2*mWW^3*s^2*t + 8*mtt*mWW^4*s^2*t - 20*mtt^4*s^3*t + 129*mtt^3*mWW*s^3*t - 112*mtt^2*mWW^2*s^3*t + 23*mtt*mWW^3*s^3*t + 10*mtt^3*s^4*t - 52*mtt^2*mWW*s^4*t + 22*mtt*mWW^2*s^4*t - 2*mtt^2*s^5*t + 7*mtt*mWW*s^5*t - 6*mtt^6*t^2 - 18*mtt^5*mWW*t^2 + 66*mtt^4*mWW^2*t^2 - 54*mtt^3*mWW^3*t^2 + 12*mtt^2*mWW^4*t^2 + 24*mtt^5*s*t^2 - 46*mtt^4*mWW*s*t^2 + 34*mtt^3*mWW^2*s*t^2 - 21*mtt^2*mWW^3*s*t^2 + 9*mtt*mWW^4*s*t^2 - 36*mtt^4*s^2*t^2 + 138*mtt^3*mWW*s^2*t^2 - 134*mtt^2*mWW^2*s^2*t^2 + 45*mtt*mWW^3*s^2*t^2 - 3*mWW^4*s^2*t^2 + 24*mtt^3*s^3*t^2 - 93*mtt^2*mWW*s^3*t^2 + 55*mtt*mWW^2*s^3*t^2 - 6*mWW^3*s^3*t^2 - 6*mtt^2*s^4*t^2 + 19*mtt*mWW*s^4*t^2 - 3*mWW^2*s^4*t^2 + 6*mtt^5*t^3 + 12*mtt^4*mWW*t^3 - 48*mtt^3*mWW^2*t^3 + 36*mtt^2*mWW^3*t^3 - 6*mtt*mWW^4*t^3 - 18*mtt^4*s*t^3 + 38*mtt^3*mWW*s*t^3 - 26*mtt^2*mWW^2*s*t^3 + 9*mtt*mWW^3*s*t^3 - 3*mWW^4*s*t^3 + 18*mtt^3*s^2*t^3 - 58*mtt^2*mWW*s^2*t^3 + 44*mtt*mWW^2*s^2*t^3 - 9*mWW^3*s^2*t^3 - 6*mtt^2*s^3*t^3 + 17*mtt*mWW*s^3*t^3 - 6*mWW^2*s^3*t^3 - 2*mtt^4*t^4 - 2*mtt^3*mWW*t^4 + 10*mtt^2*mWW^2*t^4 - 6*mtt*mWW^3*t^4 + 4*mtt^3*s*t^4 - 12*mtt^2*mWW*s*t^4 + 11*mtt*mWW^2*s*t^4 - 3*mWW^3*s*t^4 - 2*mtt^2*s^2*t^4 + 5*mtt*mWW*s^2*t^4 - 3*mWW^2*s^2*t^4))/(mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (-2*ep*(mtt^2 - 2*mtt*mWW + mWW^2 + mWW*s)*t)/(mtt*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt - mWW - s - t)*(mtt^4*mWW*s - 2*mtt^3*mWW^2*s + mtt^2*mWW^3*s - 2*mtt^3*mWW*s^2 + 2*mtt^2*mWW^2*s^2 + mtt^2*mWW*s^3 - 6*mtt^4*mWW*t + 12*mtt^3*mWW^2*t - 6*mtt^2*mWW^3*t - mtt^4*s*t + 12*mtt^3*mWW*s*t - 16*mtt^2*mWW^2*s*t + 5*mtt*mWW^3*s*t + 2*mtt^3*s^2*t - 6*mtt^2*mWW*s^2*t + 5*mtt*mWW^2*s^2*t - mtt^2*s^3*t + 12*mtt^3*mWW*t^2 - 24*mtt^2*mWW^2*t^2 + 12*mtt*mWW^3*t^2 + 2*mtt^3*s*t^2 - 20*mtt^2*mWW*s*t^2 + 24*mtt*mWW^2*s*t^2 - 6*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 + 7*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 - 6*mtt^2*mWW*t^3 + 12*mtt*mWW^2*t^3 - 6*mWW^3*t^3 - mtt^2*s*t^3 + 7*mtt*mWW*s*t^3 - 6*mWW^2*s*t^3))/(4*mtt*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(8*mtt^4*mWW*s - 4*mtt^3*mWW^2*s - 12*mtt^3*mWW*s^2 + 4*mtt^2*mWW^2*s^2 + 4*mtt^2*mWW*s^3 + mtt^5*t - 2*mtt^4*mWW*t + mtt^3*mWW^2*t + 3*mtt^4*s*t - 19*mtt^3*mWW*s*t + 8*mtt^2*mWW^2*s*t - 6*mtt^3*s^2*t + 24*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t + 2*mtt^2*s^3*t - 6*mtt*mWW*s^3*t - 2*mtt^4*t^2 + 4*mtt^3*mWW*t^2 - 2*mtt^2*mWW^2*t^2 - 5*mtt^3*s*t^2 + 15*mtt^2*mWW*s*t^2 - 6*mtt*mWW^2*s*t^2 + 4*mtt^2*s^2*t^2 - 10*mtt*mWW*s^2*t^2 + 2*mWW^2*s^2*t^2 + mtt^3*t^3 - 2*mtt^2*mWW*t^3 + mtt*mWW^2*t^3 + 2*mtt^2*s*t^3 - 4*mtt*mWW*s*t^3 + 2*mWW^2*s*t^3))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(4*mtt^7*mWW - 12*mtt^6*mWW^2 + 12*mtt^5*mWW^3 - 4*mtt^4*mWW^4 - 20*mtt^6*mWW*s + 48*mtt^5*mWW^2*s - 36*mtt^4*mWW^3*s + 8*mtt^3*mWW^4*s + 40*mtt^5*mWW*s^2 - 72*mtt^4*mWW^2*s^2 + 36*mtt^3*mWW^3*s^2 - 4*mtt^2*mWW^4*s^2 - 40*mtt^4*mWW*s^3 + 48*mtt^3*mWW^2*s^3 - 12*mtt^2*mWW^3*s^3 + 20*mtt^3*mWW*s^4 - 12*mtt^2*mWW^2*s^4 - 4*mtt^2*mWW*s^5 + 3*mtt^7*t - 12*mtt^6*mWW*t + 22*mtt^5*mWW^2*t - 20*mtt^4*mWW^3*t + 7*mtt^3*mWW^4*t - 13*mtt^6*s*t + 67*mtt^5*mWW*s*t - 111*mtt^4*mWW^2*s*t + 73*mtt^3*mWW^3*s*t - 16*mtt^2*mWW^4*s*t + 23*mtt^5*s^2*t - 130*mtt^4*mWW*s^2*t + 165*mtt^3*mWW^2*s^2*t - 68*mtt^2*mWW^3*s^2*t + 6*mtt*mWW^4*s^2*t - 21*mtt^4*s^3*t + 113*mtt^3*mWW*s^3*t - 94*mtt^2*mWW^2*s^3*t + 18*mtt*mWW^3*s^3*t + 10*mtt^3*s^4*t - 44*mtt^2*mWW*s^4*t + 18*mtt*mWW^2*s^4*t - 2*mtt^2*s^5*t + 6*mtt*mWW*s^5*t - 9*mtt^6*t^2 + 17*mtt^5*mWW*t^2 - 9*mtt^4*mWW^2*t^2 + 3*mtt^3*mWW^3*t^2 - 2*mtt^2*mWW^4*t^2 + 31*mtt^5*s*t^2 - 89*mtt^4*mWW*s*t^2 + 95*mtt^3*mWW^2*s*t^2 - 47*mtt^2*mWW^3*s*t^2 + 10*mtt*mWW^4*s*t^2 - 41*mtt^4*s^2*t^2 + 135*mtt^3*mWW*s^2*t^2 - 120*mtt^2*mWW^2*s^2*t^2 + 36*mtt*mWW^3*s^2*t^2 - 2*mWW^4*s^2*t^2 + 25*mtt^3*s^3*t^2 - 79*mtt^2*mWW*s^3*t^2 + 42*mtt*mWW^2*s^3*t^2 - 4*mWW^3*s^3*t^2 - 6*mtt^2*s^4*t^2 + 16*mtt*mWW*s^4*t^2 - 2*mWW^2*s^4*t^2 + 9*mtt^5*t^3 - 14*mtt^4*mWW*t^3 + 6*mtt^2*mWW^3*t^3 - mtt*mWW^4*t^3 - 23*mtt^4*s*t^3 + 54*mtt^3*mWW*s*t^3 - 41*mtt^2*mWW^2*s*t^3 + 12*mtt*mWW^3*s*t^3 - 2*mWW^4*s*t^3 + 20*mtt^3*s^2*t^3 - 51*mtt^2*mWW*s^2*t^3 + 33*mtt*mWW^2*s^2*t^3 - 6*mWW^3*s^2*t^3 - 6*mtt^2*s^3*t^3 + 14*mtt*mWW*s^3*t^3 - 4*mWW^2*s^3*t^3 - 3*mtt^4*t^4 + 5*mtt^3*mWW*t^4 - mtt^2*mWW^2*t^4 - mtt*mWW^3*t^4 + 5*mtt^3*s*t^4 - 12*mtt^2*mWW*s*t^4 + 9*mtt*mWW^2*s*t^4 - 2*mWW^3*s*t^4 - 2*mtt^2*s^2*t^4 + 4*mtt*mWW*s^2*t^4 - 2*mWW^2*s^2*t^4))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(-8*mtt^3*mWW*s + 4*mtt^2*mWW^2*s + 12*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 4*mtt*mWW*s^3 + 5*mtt^4*t - 10*mtt^3*mWW*t + 5*mtt^2*mWW^2*t - mtt^3*s*t + 13*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t - 6*mtt^2*s^2*t - 8*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 2*mtt*s^3*t + 2*mWW*s^3*t - 5*mtt^3*t^2 + 10*mtt^2*mWW*t^2 - 5*mtt*mWW^2*t^2 + 3*mtt^2*s*t^2 - 9*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 2*mWW*s^2*t^2))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), (ep*t*(5*mtt^2 - 4*mtt*s + 2*s^2 - 5*mtt*t + 2*s*t))/(2*mtt*(mtt - s)*(mtt - t)*(mtt - s - t)), -(ep*(2*mtt^5*mWW - 4*mtt^4*mWW^2 + 2*mtt^3*mWW^3 - 12*mtt^4*mWW*s + 18*mtt^3*mWW^2*s - 6*mtt^2*mWW^3*s + 22*mtt^3*mWW*s^2 - 22*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 - 16*mtt^2*mWW*s^3 + 8*mtt*mWW^2*s^3 + 4*mtt*mWW*s^4 - mtt^5*t + 13*mtt^4*mWW*t - 17*mtt^3*mWW^2*t + 5*mtt^2*mWW^3*t + 6*mtt^4*s*t - 8*mtt^2*mWW^2*s*t + 6*mtt*mWW^3*s*t - 11*mtt^3*s^2*t - 23*mtt^2*mWW*s^2*t + 20*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t + 8*mtt^2*s^3*t + 12*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 2*mtt*s^4*t - 2*mWW*s^4*t + 2*mtt^4*t^2 - 23*mtt^3*mWW*t^2 + 28*mtt^2*mWW^2*t^2 - 7*mtt*mWW^3*t^2 - 9*mtt^3*s*t^2 + 7*mtt^2*mWW*s*t^2 - 4*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 + 11*mtt^2*s^2*t^2 + 11*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 - 4*mtt*s^3*t^2 - 4*mWW*s^3*t^2 - mtt^3*t^3 + 8*mtt^2*mWW*t^3 - 7*mtt*mWW^2*t^3 + 3*mtt^2*s*t^3 + 3*mtt*mWW*s*t^3 - 2*mWW^2*s*t^3 - 2*mtt*s^2*t^3 - 2*mWW*s^2*t^3))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)), (ep*(-8*mtt^6*mWW*s + 20*mtt^5*mWW^2*s - 16*mtt^4*mWW^3*s + 4*mtt^3*mWW^4*s + 28*mtt^5*mWW*s^2 - 52*mtt^4*mWW^2*s^2 + 28*mtt^3*mWW^3*s^2 - 4*mtt^2*mWW^4*s^2 - 36*mtt^4*mWW*s^3 + 44*mtt^3*mWW^2*s^3 - 12*mtt^2*mWW^3*s^3 + 20*mtt^3*mWW*s^4 - 12*mtt^2*mWW^2*s^4 - 4*mtt^2*mWW*s^5 + mtt^7*t + 12*mtt^6*mWW*t - 34*mtt^5*mWW^2*t + 28*mtt^4*mWW^3*t - 7*mtt^3*mWW^4*t - 7*mtt^6*s*t + 13*mtt^5*mWW*s*t - 17*mtt^4*mWW^2*s*t + 19*mtt^3*mWW^3*s*t - 8*mtt^2*mWW^4*s*t + 17*mtt^5*s^2*t - 94*mtt^4*mWW*s^2*t + 123*mtt^3*mWW^2*s^2*t - 56*mtt^2*mWW^3*s^2*t + 6*mtt*mWW^4*s^2*t - 19*mtt^4*s^3*t + 107*mtt^3*mWW*s^3*t - 90*mtt^2*mWW^2*s^3*t + 18*mtt*mWW^3*s^3*t + 10*mtt^3*s^4*t - 44*mtt^2*mWW*s^4*t + 18*mtt*mWW^2*s^4*t - 2*mtt^2*s^5*t + 6*mtt*mWW*s^5*t - 3*mtt^6*t^2 - 29*mtt^5*mWW*t^2 + 81*mtt^4*mWW^2*t^2 - 63*mtt^3*mWW^3*t^2 + 14*mtt^2*mWW^4*t^2 + 17*mtt^5*s*t^2 - 15*mtt^4*mWW*s*t^2 - 7*mtt^3*mWW^2*s*t^2 - mtt^2*mWW^3*s*t^2 + 6*mtt*mWW^4*s*t^2 - 31*mtt^4*s^2*t^2 + 105*mtt^3*mWW*s^2*t^2 - 96*mtt^2*mWW^2*s^2*t^2 + 32*mtt*mWW^3*s^2*t^2 - 2*mWW^4*s^2*t^2 + 23*mtt^3*s^3*t^2 - 77*mtt^2*mWW*s^3*t^2 + 42*mtt*mWW^2*s^3*t^2 - 4*mWW^3*s^3*t^2 - 6*mtt^2*s^4*t^2 + 16*mtt*mWW*s^4*t^2 - 2*mWW^2*s^4*t^2 + 3*mtt^5*t^3 + 22*mtt^4*mWW*t^3 - 60*mtt^3*mWW^2*t^3 + 42*mtt^2*mWW^3*t^3 - 7*mtt*mWW^4*t^3 - 13*mtt^4*s*t^3 + 18*mtt^3*mWW*s*t^3 - 3*mtt^2*mWW^2*s*t^3 - 2*mWW^4*s*t^3 + 16*mtt^3*s^2*t^3 - 45*mtt^2*mWW*s^2*t^3 + 31*mtt*mWW^2*s^2*t^3 - 6*mWW^3*s^2*t^3 - 6*mtt^2*s^3*t^3 + 14*mtt*mWW*s^3*t^3 - 4*mWW^2*s^3*t^3 - mtt^4*t^4 - 5*mtt^3*mWW*t^4 + 13*mtt^2*mWW^2*t^4 - 7*mtt*mWW^3*t^4 + 3*mtt^3*s*t^4 - 8*mtt^2*mWW*s*t^4 + 7*mtt*mWW^2*s*t^4 - 2*mWW^3*s*t^4 - 2*mtt^2*s^2*t^4 + 4*mtt*mWW*s^2*t^4 - 2*mWW^2*s^2*t^4))/(2*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*t*(mtt^2 + 6*mtt*mWW - 3*mWW^2 - 2*mtt*s - 6*mWW*s + s^2 - mtt*t - 3*mWW*t + s*t))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), -(ep*(-16*mtt^6*mWW*s + 40*mtt^5*mWW^2*s - 32*mtt^4*mWW^3*s + 8*mtt^3*mWW^4*s + 56*mtt^5*mWW*s^2 - 104*mtt^4*mWW^2*s^2 + 56*mtt^3*mWW^3*s^2 - 8*mtt^2*mWW^4*s^2 - 72*mtt^4*mWW*s^3 + 88*mtt^3*mWW^2*s^3 - 24*mtt^2*mWW^3*s^3 + 40*mtt^3*mWW*s^4 - 24*mtt^2*mWW^2*s^4 - 8*mtt^2*mWW*s^5 + 9*mtt^7*t + 12*mtt^6*mWW*t - 66*mtt^5*mWW^2*t + 60*mtt^4*mWW^3*t - 15*mtt^3*mWW^4*t - 39*mtt^6*s*t + 37*mtt^5*mWW*s*t + 31*mtt^4*mWW^2*s*t - 33*mtt^3*mWW^3*s*t + 4*mtt^2*mWW^4*s*t + 69*mtt^5*s^2*t - 174*mtt^4*mWW*s^2*t + 131*mtt^3*mWW^2*s^2*t - 36*mtt^2*mWW^3*s^2*t + 2*mtt*mWW^4*s^2*t - 63*mtt^4*s^3*t + 203*mtt^3*mWW*s^3*t - 126*mtt^2*mWW^2*s^3*t + 18*mtt*mWW^3*s^3*t + 30*mtt^3*s^4*t - 92*mtt^2*mWW*s^4*t + 30*mtt*mWW^2*s^4*t - 6*mtt^2*s^5*t + 14*mtt*mWW*s^5*t - 27*mtt^6*t^2 - 21*mtt^5*mWW*t^2 + 153*mtt^4*mWW^2*t^2 - 135*mtt^3*mWW^3*t^2 + 30*mtt^2*mWW^4*t^2 + 93*mtt^5*s*t^2 - 47*mtt^4*mWW*s*t^2 - 159*mtt^3*mWW^2*s*t^2 + 131*mtt^2*mWW^3*s*t^2 - 18*mtt*mWW^4*s*t^2 - 123*mtt^4*s^2*t^2 + 161*mtt^3*mWW*s^2*t^2 + 16*mtt^2*mWW^2*s^2*t^2 - 44*mtt*mWW^3*s^2*t^2 + 6*mWW^4*s^2*t^2 + 75*mtt^3*s^3*t^2 - 121*mtt^2*mWW*s^3*t^2 + 2*mtt*mWW^2*s^3*t^2 + 12*mWW^3*s^3*t^2 - 18*mtt^2*s^4*t^2 + 28*mtt*mWW*s^4*t^2 + 6*mWW^2*s^4*t^2 + 27*mtt^5*t^3 + 6*mtt^4*mWW*t^3 - 108*mtt^3*mWW^2*t^3 + 90*mtt^2*mWW^3*t^3 - 15*mtt*mWW^4*t^3 - 69*mtt^4*s*t^3 + 38*mtt^3*mWW*s*t^3 + 97*mtt^2*mWW^2*s*t^3 - 72*mtt*mWW^3*s*t^3 + 6*mWW^4*s*t^3 + 60*mtt^3*s^2*t^3 - 49*mtt^2*mWW*s^2*t^3 - 37*mtt*mWW^2*s^2*t^3 + 18*mWW^3*s^2*t^3 - 18*mtt^2*s^3*t^3 + 14*mtt*mWW*s^3*t^3 + 12*mWW^2*s^3*t^3 - 9*mtt^4*t^4 + 3*mtt^3*mWW*t^4 + 21*mtt^2*mWW^2*t^4 - 15*mtt*mWW^3*t^4 + 15*mtt^3*s*t^4 - 12*mtt^2*mWW*s*t^4 - 9*mtt*mWW^2*s*t^4 + 6*mWW^3*s*t^4 - 6*mtt^2*s^2*t^4 + 6*mWW^2*s^2*t^4))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(4*mtt^5*s - 8*mtt^4*s^2 + 4*mtt^3*s^3 - 5*mtt^5*t + 10*mtt^4*mWW*t - 5*mtt^3*mWW^2*t + 5*mtt^4*s*t - 17*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t - 2*mtt^3*s^2*t + 16*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t + 2*mtt^2*s^3*t - 6*mtt*mWW*s^3*t + 10*mtt^4*t^2 - 20*mtt^3*mWW*t^2 + 10*mtt^2*mWW^2*t^2 - 11*mtt^3*s*t^2 + 21*mtt^2*mWW*s*t^2 - 6*mtt*mWW^2*s*t^2 + 4*mtt^2*s^2*t^2 - 10*mtt*mWW*s^2*t^2 + 2*mWW^2*s^2*t^2 - 5*mtt^3*t^3 + 10*mtt^2*mWW*t^3 - 5*mtt*mWW^2*t^3 + 2*mtt^2*s*t^3 - 4*mtt*mWW*s*t^3 + 2*mWW^2*s*t^3))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(4*mtt^4 - 2*mtt^3*mWW - 12*mtt^3*s + 6*mtt^2*mWW*s + 12*mtt^2*s^2 - 4*mtt*mWW*s^2 - 4*mtt*s^3 - 5*mtt^3*t + mtt^2*mWW*t + 13*mtt^2*s*t - 6*mtt*mWW*s*t - 10*mtt*s^2*t + 2*mWW*s^2*t + 2*s^3*t + mtt^2*t^2 + mtt*mWW*t^2 - 3*mtt*s*t^2 + 2*mWW*s*t^2 + 2*s^2*t^2))/(4*mtt*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), -(ep*(-8*mtt^3*mWW*s + 4*mtt^2*mWW^2*s + 12*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 4*mtt*mWW*s^3 + 3*mtt^4*t - 6*mtt^3*mWW*t + 3*mtt^2*mWW^2*t - 7*mtt^3*s*t + 27*mtt^2*mWW*s*t - 12*mtt*mWW^2*s*t + 6*mtt^2*s^2*t - 24*mtt*mWW*s^2*t + 6*mWW^2*s^2*t - 2*mtt*s^3*t + 6*mWW*s^3*t - 3*mtt^3*t^2 + 6*mtt^2*mWW*t^2 - 3*mtt*mWW^2*t^2 + 5*mtt^2*s*t^2 - 15*mtt*mWW*s*t^2 + 6*mWW^2*s*t^2 - 2*mtt*s^2*t^2 + 6*mWW*s^2*t^2))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), -(ep*(12*mtt^6*s + 4*mtt^5*mWW*s - 24*mtt^4*mWW^2*s + 8*mtt^3*mWW^3*s - 36*mtt^5*s^2 - 16*mtt^4*mWW*s^2 + 40*mtt^3*mWW^2*s^2 - 8*mtt^2*mWW^3*s^2 + 36*mtt^4*s^3 + 20*mtt^3*mWW*s^3 - 16*mtt^2*mWW^2*s^3 - 12*mtt^3*s^4 - 8*mtt^2*mWW*s^4 - 15*mtt^6*t + 45*mtt^5*mWW*t - 45*mtt^4*mWW^2*t + 15*mtt^3*mWW^3*t + 14*mtt^5*s*t - 168*mtt^4*mWW*s*t + 222*mtt^3*mWW^2*s*t - 68*mtt^2*mWW^3*s*t + 19*mtt^4*s^2*t + 201*mtt^3*mWW*s^2*t - 218*mtt^2*mWW^2*s^2*t + 38*mtt*mWW^3*s^2*t - 20*mtt^3*s^3*t - 96*mtt^2*mWW*s^3*t + 56*mtt*mWW^2*s^3*t + 2*mtt^2*s^4*t + 18*mtt*mWW*s^4*t + 30*mtt^5*t^2 - 90*mtt^4*mWW*t^2 + 90*mtt^3*mWW^2*t^2 - 30*mtt^2*mWW^3*t^2 - 39*mtt^4*s*t^2 + 252*mtt^3*mWW*s*t^2 - 303*mtt^2*mWW^2*s*t^2 + 90*mtt*mWW^3*s*t^2 + 5*mtt^3*s^2*t^2 - 193*mtt^2*mWW*s^2*t^2 + 198*mtt*mWW^2*s^2*t^2 - 30*mWW^3*s^2*t^2 + 4*mtt^2*s^3*t^2 + 46*mtt*mWW*s^3*t^2 - 30*mWW^2*s^3*t^2 - 15*mtt^4*t^3 + 45*mtt^3*mWW*t^3 - 45*mtt^2*mWW^2*t^3 + 15*mtt*mWW^3*t^3 + 13*mtt^3*s*t^3 - 88*mtt^2*mWW*s*t^3 + 105*mtt*mWW^2*s*t^3 - 30*mWW^3*s*t^3 + 2*mtt^2*s^2*t^3 + 28*mtt*mWW*s^2*t^3 - 30*mWW^2*s^2*t^3))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*t*(mtt^2 + 4*mtt*s - 2*s^2 - mtt*t - 2*s*t))/(4*mtt*(mtt - s)*(mtt - t)*(mtt - s - t)), -(ep*(40*mtt^3*mWW*s - 20*mtt^2*mWW^2*s - 60*mtt^2*mWW*s^2 + 20*mtt*mWW^2*s^2 + 20*mtt*mWW*s^3 + 3*mtt^4*t - 6*mtt^3*mWW*t + 3*mtt^2*mWW^2*t + 17*mtt^3*s*t - 117*mtt^2*mWW*s*t + 60*mtt*mWW^2*s*t - 30*mtt^2*s^2*t + 120*mtt*mWW*s^2*t - 30*mWW^2*s^2*t + 10*mtt*s^3*t - 30*mWW*s^3*t - 3*mtt^3*t^2 + 6*mtt^2*mWW*t^2 - 3*mtt*mWW^2*t^2 - 7*mtt^2*s*t^2 + 57*mtt*mWW*s*t^2 - 30*mWW^2*s*t^2 + 10*mtt*s^2*t^2 - 30*mWW*s^2*t^2))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), (-3*ep*(-16*mtt^6*mWW*s + 40*mtt^5*mWW^2*s - 32*mtt^4*mWW^3*s + 8*mtt^3*mWW^4*s + 56*mtt^5*mWW*s^2 - 104*mtt^4*mWW^2*s^2 + 56*mtt^3*mWW^3*s^2 - 8*mtt^2*mWW^4*s^2 - 72*mtt^4*mWW*s^3 + 88*mtt^3*mWW^2*s^3 - 24*mtt^2*mWW^3*s^3 + 40*mtt^3*mWW*s^4 - 24*mtt^2*mWW^2*s^4 - 8*mtt^2*mWW*s^5 + 3*mtt^7*t + 4*mtt^6*mWW*t - 22*mtt^5*mWW^2*t + 20*mtt^4*mWW^3*t - 5*mtt^3*mWW^4*t - 13*mtt^6*s*t + 63*mtt^5*mWW*s*t - 107*mtt^4*mWW^2*s*t + 77*mtt^3*mWW^3*s*t - 20*mtt^2*mWW^4*s*t + 23*mtt^5*s^2*t - 194*mtt^4*mWW*s^2*t + 273*mtt^3*mWW^2*s^2*t - 124*mtt^2*mWW^3*s^2*t + 14*mtt*mWW^4*s^2*t - 21*mtt^4*s^3*t + 193*mtt^3*mWW*s^3*t - 178*mtt^2*mWW^2*s^3*t + 38*mtt*mWW^3*s^3*t + 10*mtt^3*s^4*t - 76*mtt^2*mWW*s^4*t + 34*mtt*mWW^2*s^4*t - 2*mtt^2*s^5*t + 10*mtt*mWW*s^5*t - 9*mtt^6*t^2 - 7*mtt^5*mWW*t^2 + 51*mtt^4*mWW^2*t^2 - 45*mtt^3*mWW^3*t^2 + 10*mtt^2*mWW^4*t^2 + 31*mtt^5*s*t^2 - 101*mtt^4*mWW*s*t^2 + 123*mtt^3*mWW^2*s*t^2 - 71*mtt^2*mWW^3*s*t^2 + 18*mtt*mWW^4*s*t^2 - 41*mtt^4*s^2*t^2 + 219*mtt^3*mWW*s^2*t^2 - 240*mtt^2*mWW^2*s^2*t^2 + 84*mtt*mWW^3*s^2*t^2 - 6*mWW^4*s^2*t^2 + 25*mtt^3*s^3*t^2 - 139*mtt^2*mWW*s^3*t^2 + 94*mtt*mWW^2*s^3*t^2 - 12*mWW^3*s^3*t^2 - 6*mtt^2*s^4*t^2 + 28*mtt*mWW*s^4*t^2 - 6*mWW^2*s^4*t^2 + 9*mtt^5*t^3 + 2*mtt^4*mWW*t^3 - 36*mtt^3*mWW^2*t^3 + 30*mtt^2*mWW^3*t^3 - 5*mtt*mWW^4*t^3 - 23*mtt^4*s*t^3 + 74*mtt^3*mWW*s*t^3 - 77*mtt^2*mWW^2*s*t^3 + 32*mtt*mWW^3*s*t^3 - 6*mWW^4*s*t^3 + 20*mtt^3*s^2*t^3 - 91*mtt^2*mWW*s^2*t^3 + 81*mtt*mWW^2*s^2*t^3 - 18*mWW^3*s^2*t^3 - 6*mtt^2*s^3*t^3 + 26*mtt*mWW*s^3*t^3 - 12*mWW^2*s^3*t^3 - 3*mtt^4*t^4 + mtt^3*mWW*t^4 + 7*mtt^2*mWW^2*t^4 - 5*mtt*mWW^3*t^4 + 5*mtt^3*s*t^4 - 20*mtt^2*mWW*s*t^4 + 21*mtt*mWW^2*s*t^4 - 6*mWW^3*s*t^4 - 2*mtt^2*s^2*t^4 + 8*mtt*mWW*s^2*t^4 - 6*mWW^2*s^2*t^4))/(4*mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(-4*mtt^4*mWW*s + 10*mtt^3*mWW^2*s - 8*mtt^2*mWW^3*s + 2*mtt*mWW^4*s + 14*mtt^3*mWW*s^2 - 26*mtt^2*mWW^2*s^2 + 14*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 18*mtt^2*mWW*s^3 + 22*mtt*mWW^2*s^3 - 6*mWW^3*s^3 + 10*mtt*mWW*s^4 - 6*mWW^2*s^4 - 2*mWW*s^5 + mtt^5*t + 4*mtt^4*mWW*t - 14*mtt^3*mWW^2*t + 12*mtt^2*mWW^3*t - 3*mtt*mWW^4*t - 3*mtt^4*s*t - mtt^3*mWW*s*t + 9*mtt^2*mWW^2*s*t - 5*mtt*mWW^3*s*t + 3*mtt^3*s^2*t - 14*mtt^2*mWW*s^2*t + 13*mtt*mWW^2*s^2*t - 4*mWW^3*s^2*t - mtt^2*s^3*t + 15*mtt*mWW*s^3*t - 8*mWW^2*s^3*t - 4*mWW*s^4*t - 2*mtt^4*t^2 - 5*mtt^3*mWW*t^2 + 19*mtt^2*mWW^2*t^2 - 15*mtt*mWW^3*t^2 + 3*mWW^4*t^2 + 4*mtt^3*s*t^2 - 10*mtt*mWW^2*s*t^2 + 6*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 + 7*mtt*mWW*s^2*t^2 - 3*mWW^2*s^2*t^2 - 2*mWW*s^3*t^2 + mtt^3*t^3 + mtt^2*mWW*t^3 - 5*mtt*mWW^2*t^3 + 3*mWW^3*t^3 - mtt^2*s*t^3 + 2*mtt*mWW*s*t^3 - mWW^2*s*t^3))/((mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (2*ep*(-2*mtt^4*mWW*s + 5*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s + mtt*mWW^4*s + 5*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 - 4*mtt^2*mWW*s^3 + 3*mtt*mWW^2*s^3 + mtt*mWW*s^4 - mtt^5*t + 6*mtt^4*mWW*t - 11*mtt^3*mWW^2*t + 8*mtt^2*mWW^3*t - 2*mtt*mWW^4*t + 2*mtt^4*s*t - 10*mtt^3*mWW*s*t + 16*mtt^2*mWW^2*s*t - 10*mtt*mWW^3*s*t + 2*mWW^4*s*t - mtt^3*s^2*t + 4*mtt^2*mWW*s^2*t - 8*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t + 2*mWW^2*s^3*t + 2*mtt^4*t^2 - 10*mtt^3*mWW*t^2 + 16*mtt^2*mWW^2*t^2 - 10*mtt*mWW^3*t^2 + 2*mWW^4*t^2 - 2*mtt^3*s*t^2 + 12*mtt^2*mWW*s*t^2 - 16*mtt*mWW^2*s*t^2 + 6*mWW^3*s*t^2 - 3*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 - mtt^3*t^3 + 4*mtt^2*mWW*t^3 - 5*mtt*mWW^2*t^3 + 2*mWW^3*t^3 - 2*mtt*mWW*s*t^3 + 2*mWW^2*s*t^3))/(mtt*(mtt - mWW)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(-2*mtt - mWW + 2*s + 3*t))/(2*(-mtt + mWW + s)*(-mtt + s + t)), (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 + mWW*s)*t)/(mtt*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*t*(mtt^3 + mtt^2*mWW - 3*mtt*mWW^2 + mWW^3 - mtt^2*s - 3*mtt*mWW*s + 2*mWW^2*s + mWW*s^2 - mtt^2*t + mWW^2*t + mWW*s*t))/(mtt*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(-2*mtt^5*mWW*s + 5*mtt^4*mWW^2*s - 4*mtt^3*mWW^3*s + mtt^2*mWW^4*s + 5*mtt^4*mWW*s^2 - 8*mtt^3*mWW^2*s^2 + 3*mtt^2*mWW^3*s^2 - 4*mtt^3*mWW*s^3 + 3*mtt^2*mWW^2*s^3 + mtt^2*mWW*s^4 + 4*mtt^6*t - 4*mtt^5*mWW*t - 6*mtt^4*mWW^2*t + 8*mtt^3*mWW^3*t - 2*mtt^2*mWW^4*t - 6*mtt^5*s*t + 2*mtt^4*mWW*s*t + 10*mtt^3*mWW^2*s*t - 7*mtt^2*mWW^3*s*t + mtt*mWW^4*s*t - mtt^4*s^2*t + 4*mtt^3*mWW*s^2*t - 6*mtt^2*mWW^2*s^2*t + 2*mtt*mWW^3*s^2*t + 4*mtt^3*s^3*t - 2*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t - mtt^2*s^4*t - 12*mtt^5*t^2 + 14*mtt^4*mWW*t^2 + 12*mtt^3*mWW^2*t^2 - 18*mtt^2*mWW^3*t^2 + 4*mtt*mWW^4*t^2 + 11*mtt^4*s*t^2 + 2*mtt^3*mWW*s*t^2 - 28*mtt^2*mWW^2*s*t^2 + 17*mtt*mWW^3*s*t^2 - 2*mWW^4*s*t^2 + 4*mtt^3*s^2*t^2 - 14*mtt^2*mWW*s^2*t^2 + 16*mtt*mWW^2*s^2*t^2 - 4*mWW^3*s^2*t^2 - 3*mtt^2*s^3*t^2 + 3*mtt*mWW*s^3*t^2 - 2*mWW^2*s^3*t^2 + 12*mtt^4*t^3 - 16*mtt^3*mWW*t^3 - 6*mtt^2*mWW^2*t^3 + 12*mtt*mWW^3*t^3 - 2*mWW^4*t^3 - 4*mtt^3*s*t^3 - 5*mtt^2*mWW*s*t^3 + 15*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 3*mtt^2*s^2*t^3 + 6*mtt*mWW*s^2*t^3 - 4*mWW^2*s^2*t^3 - 4*mtt^3*t^4 + 6*mtt^2*mWW*t^4 - 2*mWW^3*t^4 - mtt^2*s*t^4 + 3*mtt*mWW*s*t^4 - 2*mWW^2*s*t^4))/(4*mtt*(-mtt + mWW)*(-mtt + mWW + s)*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*mWW*s*(-2*mtt + mWW + s + t))/((-mtt + mWW)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*s*(mWW - t)*(2*mtt - mWW - s - t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), (ep*(-2*mtt^5*mWW*s + 5*mtt^4*mWW^2*s - 4*mtt^3*mWW^3*s + mtt^2*mWW^4*s + 5*mtt^4*mWW*s^2 - 8*mtt^3*mWW^2*s^2 + 3*mtt^2*mWW^3*s^2 - 4*mtt^3*mWW*s^3 + 3*mtt^2*mWW^2*s^3 + mtt^2*mWW*s^4 + 2*mtt^6*t - 8*mtt^4*mWW^2*t + 8*mtt^3*mWW^3*t - 2*mtt^2*mWW^4*t - 2*mtt^5*s*t - 4*mtt^4*mWW*s*t + 12*mtt^3*mWW^2*s*t - 7*mtt^2*mWW^3*s*t + mtt*mWW^4*s*t - 3*mtt^4*s^2*t + 6*mtt^3*mWW*s^2*t - 6*mtt^2*mWW^2*s^2*t + 2*mtt*mWW^3*s^2*t + 4*mtt^3*s^3*t - 2*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t - mtt^2*s^4*t - 6*mtt^5*t^2 + 2*mtt^4*mWW*t^2 + 18*mtt^3*mWW^2*t^2 - 18*mtt^2*mWW^3*t^2 + 4*mtt*mWW^4*t^2 + 3*mtt^4*s*t^2 + 14*mtt^3*mWW*s*t^2 - 32*mtt^2*mWW^2*s*t^2 + 17*mtt*mWW^3*s*t^2 - 2*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 - 16*mtt^2*mWW*s^2*t^2 + 16*mtt*mWW^2*s^2*t^2 - 4*mWW^3*s^2*t^2 - 3*mtt^2*s^3*t^2 + 3*mtt*mWW*s^3*t^2 - 2*mWW^2*s^3*t^2 + 6*mtt^4*t^3 - 4*mtt^3*mWW*t^3 - 12*mtt^2*mWW^2*t^3 + 12*mtt*mWW^3*t^3 - 2*mWW^4*t^3 - 11*mtt^2*mWW*s*t^3 + 17*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 3*mtt^2*s^2*t^3 + 6*mtt*mWW*s^2*t^3 - 4*mWW^2*s^2*t^3 - 2*mtt^3*t^4 + 2*mtt^2*mWW*t^4 + 2*mtt*mWW^2*t^4 - 2*mWW^3*t^4 - mtt^2*s*t^4 + 3*mtt*mWW*s*t^4 - 2*mWW^2*s*t^4))/(mtt*(-mtt + mWW)*(-mtt + mWW + s)*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, -((ep*(2*mtt^3 + 2*mtt^2*mWW - 3*mtt^2*s - mtt*mWW*s - 3*mtt^2*t - 5*mtt*mWW*t + mtt*s*t + 3*mWW*s*t + mtt*t^2 + 3*mWW*t^2))/(mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t))), -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s - mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - mWW)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (3*ep*mWW)/(mtt*(mtt - mWW)), 0, -((ep*(2*mtt^5 - mtt^4*mWW - mtt^3*mWW^2 - 4*mtt^4*s - 4*mtt^3*mWW*s + 3*mtt^2*mWW^2*s + 2*mtt^3*s^2 + 3*mtt^2*mWW*s^2 - 4*mtt^4*t - mtt^3*mWW*t + 5*mtt^2*mWW^2*t + 4*mtt^3*s*t + 12*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 5*mtt*mWW*s^2*t + 2*mtt^3*t^2 + 5*mtt^2*mWW*t^2 - 7*mtt*mWW^2*t^2 - 8*mtt*mWW*s*t^2 + 3*mWW^2*s*t^2 - 3*mtt*mWW*t^3 + 3*mWW^2*t^3))/(mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), -((ep*(mtt^2 - mWW*t))/(mtt*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(2*mtt^4 - 3*mtt^3*mWW + mtt^2*mWW^2 - 2*mtt^3*s + 6*mtt^2*mWW*s - 2*mtt*mWW^2*s - 2*mtt*mWW*s^2 - 5*mtt^3*t + 7*mtt^2*mWW*t - 2*mtt*mWW^2*t + 4*mtt^2*s*t - 10*mtt*mWW*s*t + 2*mWW^2*s*t - mtt*s^2*t + 3*mWW*s^2*t + 4*mtt^2*t^2 - 5*mtt*mWW*t^2 + mWW^2*t^2 - 2*mtt*s*t^2 + 4*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(4*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^5 - mtt^4*mWW - 2*mtt^4*s - mtt^3*mWW*s + mtt^2*mWW^2*s + mtt^3*s^2 + mtt^2*mWW*s^2 - 2*mtt^4*t + mtt^3*mWW*t + mtt^2*mWW^2*t + 2*mtt^3*s*t + 4*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t - 2*mtt*mWW*s^2*t + mtt^3*t^2 + mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 - 3*mtt*mWW*s*t^2 + mWW^2*s*t^2 - mtt*mWW*t^3 + mWW^2*t^3))/(2*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^5 - mtt^4*mWW - 2*mtt^4*s - mtt^3*mWW*s + mtt^2*mWW^2*s + mtt^3*s^2 + mtt^2*mWW*s^2 - 2*mtt^4*t + mtt^3*mWW*t + mtt^2*mWW^2*t + 2*mtt^3*s*t + 4*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t - 2*mtt*mWW*s^2*t + mtt^3*t^2 + mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 - 3*mtt*mWW*s*t^2 + mWW^2*s*t^2 - mtt*mWW*t^3 + mWW^2*t^3))/(2*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt*mWW - mtt*t - mWW*t))/(2*mtt*(mtt - mWW)*(mtt - t)), (ep*t)/(mtt*(mtt - t)), -(ep*(2*mtt*mWW - mtt*t - mWW*t))/(2*mtt*(mtt - mWW)*(mtt - t)), (ep*(mtt^5 - mtt^4*mWW - 2*mtt^4*s - mtt^3*mWW*s + mtt^2*mWW^2*s + mtt^3*s^2 + mtt^2*mWW*s^2 - 2*mtt^4*t + mtt^3*mWW*t + mtt^2*mWW^2*t + 2*mtt^3*s*t + 4*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t - 2*mtt*mWW*s^2*t + mtt^3*t^2 + mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 - 3*mtt*mWW*s*t^2 + mWW^2*s*t^2 - mtt*mWW*t^3 + mWW^2*t^3))/(mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (ep*(mtt^5 - 3*mtt^4*mWW + 2*mtt^3*mWW^2 - 2*mtt^4*s + 15*mtt^3*mWW*s - 7*mtt^2*mWW^2*s + mtt^3*s^2 - 7*mtt^2*mWW*s^2 - 6*mtt^4*t + 15*mtt^3*mWW*t - 9*mtt^2*mWW^2*t + 10*mtt^3*s*t - 34*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t - 4*mtt^2*s^2*t + 10*mtt*mWW*s^2*t + 9*mtt^3*t^2 - 21*mtt^2*mWW*t^2 + 12*mtt*mWW^2*t^2 - 8*mtt^2*s*t^2 + 19*mtt*mWW*s*t^2 - 5*mWW^2*s*t^2 - 4*mtt^2*t^3 + 9*mtt*mWW*t^3 - 5*mWW^2*t^3))/(2*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt^5 - mtt^4*mWW - 4*mtt^4*s + 3*mtt^3*mWW*s - mtt^2*mWW^2*s + 3*mtt^3*s^2 - mtt^2*mWW*s^2 - 2*mtt^4*t + mtt^3*mWW*t + mtt^2*mWW^2*t + 4*mtt^3*s*t - 2*mtt*mWW*s^2*t + mtt^3*t^2 + mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 - 3*mtt*mWW*s*t^2 + mWW^2*s*t^2 - mtt*mWW*t^3 + mWW^2*t^3))/(2*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt*s - mtt*t + s*t + t^2))/(2*mtt*(mtt - t)*(mtt - s - t)), -(ep*(2*mtt*mWW + mtt*t - 3*mWW*t))/(2*mtt*(mtt - mWW)*(mtt - t)), (ep*(7*mtt^5 - 7*mtt^4*mWW - 12*mtt^4*s + 9*mtt^3*mWW*s - mtt^2*mWW^2*s + 5*mtt^3*s^2 - mtt^2*mWW*s^2 - 14*mtt^4*t + 7*mtt^3*mWW*t + 7*mtt^2*mWW^2*t + 12*mtt^3*s*t + 2*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 4*mtt*mWW*s^2*t + 7*mtt^3*t^2 + 7*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 - 11*mtt*mWW*s*t^2 + 7*mWW^2*s*t^2 - 7*mtt*mWW*t^3 + 7*mWW^2*t^3))/(2*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*t)/(2*mtt*(mtt - t)), (ep*(10*mtt*mWW + mtt*t - 11*mWW*t))/(2*mtt*(mtt - mWW)*(mtt - t)), (-3*ep*(mtt^5 + mtt^4*mWW - 2*mtt^3*mWW^2 - 2*mtt^4*s - 5*mtt^3*mWW*s + 3*mtt^2*mWW^2*s + mtt^3*s^2 + 3*mtt^2*mWW*s^2 - 2*mtt^4*t - 5*mtt^3*mWW*t + 7*mtt^2*mWW^2*t + 2*mtt^3*s*t + 12*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 4*mtt*mWW*s^2*t + mtt^3*t^2 + 7*mtt^2*mWW*t^2 - 8*mtt*mWW^2*t^2 - 7*mtt*mWW*s*t^2 + 3*mWW^2*s*t^2 - 3*mtt*mWW*t^3 + 3*mWW^2*t^3))/(2*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s - mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/((mtt - mWW)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), -((ep*(mtt^4 - mtt^3*mWW + 3*mtt^2*mWW*s - mtt*mWW^2*s - mtt^2*s^2 - mtt*mWW*s^2 - 2*mtt^2*mWW*t + 2*mtt*mWW^2*t - 2*mtt^2*s*t + 2*mtt*mWW*s*t - 2*mWW^2*s*t - mtt^2*t^2 + 3*mtt*mWW*t^2 - 2*mWW^2*t^2))/(mtt*(mtt - mWW)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), 0, (ep*(3*mtt^3 - 2*mtt^2*s - mtt*mWW*s - mtt*s^2 - 2*mtt^2*t - 4*mtt*mWW*t - 2*mtt*s*t + 4*mWW*s*t - mtt*t^2 + 4*mWW*t^2))/(2*mtt*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3 - 2*mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 4*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - 2*mWW*t^2))/(2*mtt*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^4*mWW - mtt^3*mWW^2 - 4*mtt^3*mWW*s + 2*mtt^2*mWW^2*s + 2*mtt^2*mWW*s^2 + mtt^4*t - 5*mtt^3*mWW*t + 4*mtt^2*mWW^2*t - 2*mtt^3*s*t + 10*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t + mtt^2*s^2*t - 3*mtt*mWW*s^2*t - 2*mtt^3*t^2 + 7*mtt^2*mWW*t^2 - 5*mtt*mWW^2*t^2 + 2*mtt^2*s*t^2 - 6*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + mtt^2*t^3 - 3*mtt*mWW*t^3 + 2*mWW^2*t^3))/(4*mtt*(mtt - mWW)*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + mWW^2*s + 2*mtt*s^2 + mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*(mtt - mWW)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mWW - t))/(2*(mtt - mWW)*(mtt - t)), -((ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s - mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/((-mtt + mWW)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, (-2*ep)/(-mtt + s + t), 0, 0, 0, 0, 0, (ep*s*(2*mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + mWW*s - 2*mtt*t + s*t + t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep*s)/((mtt - t)*(mtt - s - t)), 0, 0, (-4*ep)/(mtt - mWW - s), 0, 0, (-4*ep)/(mtt - mWW - s), (ep*s)/((mtt - t)*(mtt - s - t)), 0, (2*ep*s)/((mtt - t)*(mtt - s - t)), (-2*ep*(mtt^2 + mtt*s - 2*mWW*s - 2*mtt*t + s*t + t^2))/((mtt - mWW)*(mtt - t)*(mtt - s - t))}, {0, 0, 0, 0, -(ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt^2 + 2*mtt*mWW - 2*mtt*s - 2*mWW*s + s^2 + mtt*t - 4*mWW*t - s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t))), 0, 0, (-2*ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt^3 - mtt^2*mWW - mtt^2*s - 2*mtt^2*t + 3*mtt*mWW*t - mWW^2*t - mWW*s*t))/(mtt*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), -(ep*(3*mtt^4 - 3*mtt^3*mWW - 5*mtt^3*s + mtt^2*mWW*s + mtt*mWW^2*s + mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - 8*mtt^3*t + 10*mtt^2*mWW*t - 2*mtt*mWW^2*t + 6*mtt^2*s*t - 8*mtt*mWW*s*t + 2*mWW^2*s*t + 2*mtt*s^2*t + 2*mWW*s^2*t + 5*mtt^2*t^2 - 7*mtt*mWW*t^2 + 2*mWW^2*t^2 + mtt*s*t^2 + 2*mWW*s*t^2))/(4*mtt*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^5 - 2*mtt^4*mWW + mtt^3*mWW^2 - 3*mtt^4*s + 3*mtt^3*mWW*s + mtt^2*mWW^2*s - mtt*mWW^3*s + 2*mtt^3*s^2 + 3*mtt^2*mWW*s^2 - 5*mtt*mWW^2*s^2 + mWW^3*s^2 + 2*mtt^2*s^3 - 7*mtt*mWW*s^3 + 3*mWW^2*s^3 - 3*mtt*s^4 + 3*mWW*s^4 + s^5 - 3*mtt^4*t + 21*mtt^3*mWW*t - 26*mtt^2*mWW^2*t + 8*mtt*mWW^3*t + 6*mtt^3*s*t - 38*mtt^2*mWW*s*t + 25*mtt*mWW^2*s*t + 13*mtt*mWW*s^2*t + mWW^2*s^2*t - 6*mtt*s^3*t + 4*mWW*s^3*t + 3*s^4*t + 3*mtt^3*t^2 - 28*mtt^2*mWW*t^2 + 33*mtt*mWW^2*t^2 - 8*mWW^3*t^2 - 3*mtt^2*s*t^2 + 28*mtt*mWW*s*t^2 - 17*mWW^2*s*t^2 - 3*mtt*s^2*t^2 + 3*s^3*t^2 - mtt^2*t^3 + 9*mtt*mWW*t^3 - 8*mWW^2*t^3 - mWW*s*t^3 + s^2*t^3))/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (ep*(mtt^5 + 3*mtt^4*mWW - 4*mtt^3*mWW^2 - 2*mtt^4*s - 8*mtt^3*mWW*s + 5*mtt^2*mWW^2*s + 7*mtt^2*mWW*s^2 - mtt*mWW^2*s^2 + 2*mtt^2*s^3 - 2*mtt*mWW*s^3 - mtt*s^4 - 2*mtt^4*t - 6*mtt^3*mWW*t + 8*mtt^2*mWW^2*t + 2*mtt^3*s*t - 6*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t + 2*mtt^2*s^2*t + 16*mtt*mWW*s^2*t - 4*mWW^2*s^2*t - 2*mtt*s^3*t - 4*mWW*s^3*t + mtt^3*t^2 + 3*mtt^2*mWW*t^2 - 4*mtt*mWW^2*t^2 + 9*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - mtt*s^2*t^2 - 4*mWW*s^2*t^2))/(2*mtt*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (ep*(3*mtt^4 - 3*mtt^3*mWW - 7*mtt^3*s + 5*mtt^2*mWW*s - mtt*mWW^2*s + 5*mtt^2*s^2 - 2*mtt*mWW*s^2 - mtt*s^3 - 10*mtt^3*t + 14*mtt^2*mWW*t - 4*mtt*mWW^2*t + 12*mtt^2*s*t - 16*mtt*mWW*s*t + 4*mWW^2*s*t - 2*mtt*s^2*t + 4*mWW*s^2*t + 7*mtt^2*t^2 - 11*mtt*mWW*t^2 + 4*mWW^2*t^2 - mtt*s*t^2 + 4*mWW*s*t^2))/(2*mtt*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), -((ep*(3*mtt^4 - 3*mtt^3*mWW - 5*mtt^3*s + mtt^2*mWW*s + mtt*mWW^2*s + mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - 8*mtt^3*t + 10*mtt^2*mWW*t - 2*mtt*mWW^2*t + 6*mtt^2*s*t - 8*mtt*mWW*s*t + 2*mWW^2*s*t + 2*mtt*s^2*t + 2*mWW*s^2*t + 5*mtt^2*t^2 - 7*mtt*mWW*t^2 + 2*mWW^2*t^2 + mtt*s*t^2 + 2*mWW*s*t^2))/(mtt*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), -((ep*(mtt + 2*mWW - s - 3*t))/((mtt - mWW - s)*(mtt - s - t))), (ep*(5*mtt^5 - 7*mtt^4*mWW + 2*mtt^3*mWW^2 - 14*mtt^4*s + 12*mtt^3*mWW*s - mtt^2*mWW^2*s + 12*mtt^3*s^2 - 3*mtt^2*mWW*s^2 - mtt*mWW^2*s^2 - 2*mtt^2*s^3 - 2*mtt*mWW*s^3 - mtt*s^4 - 14*mtt^4*t + 22*mtt^3*mWW*t - 8*mtt^2*mWW^2*t + 26*mtt^3*s*t - 32*mtt^2*mWW*s*t + 6*mtt*mWW^2*s*t - 10*mtt^2*s^2*t + 12*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - 2*mtt*s^3*t - 2*mWW*s^3*t + 9*mtt^3*t^2 - 15*mtt^2*mWW*t^2 + 6*mtt*mWW^2*t^2 - 8*mtt^2*s*t^2 + 13*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - mtt*s^2*t^2 - 2*mWW*s^2*t^2))/(2*mtt*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/(4*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/(2*(-mtt + mWW + s)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (ep*(mtt^3 - mtt^2*mWW - mtt^2*s - mtt*mWW*s + mWW^2*s - mtt*s^2 + 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 2*s^2*t + mtt*t^2 - mWW*t^2 + s*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, (ep*t)/(-(mWW*s) - mtt*t + s*t + t^2), 0, -((ep*(2*mWW*s - mtt*t + s*t + t^2))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, (ep*t)/(mWW*s + mtt*t - s*t - t^2), 0, -((ep*t)/(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, -((ep*t)/(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (3*ep*t)/(mWW*s + mtt*t - s*t - t^2), -((ep*(-2*mWW*s + 5*mtt*t - 5*s*t - 5*t^2))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), -((ep*(2*mWW*s - mtt*t + s*t + t^2))/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2))), (2*ep*t)/(mWW*s + mtt*t - s*t - t^2), 0, 0, 0, (2*ep*t*(mtt^2 - 2*mtt*s - mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/((mtt - s)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*t)/(mWW*s + mtt*t - s*t - t^2)), -((ep*t)/(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), (2*ep*t)/(mWW*s + mtt*t - s*t - t^2)}, {0, 0, 0, 0, -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*(4*mtt^2 - 7*mtt*mWW - 8*mtt*s + 7*mWW*s + 4*s^2 - 5*mtt*t + 8*mWW*t + 5*s*t))/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, -(ep*(mtt^2*mWW - 3*mtt^2*t + mtt*mWW*t + 4*mtt*s*t - 2*mWW*s*t - 2*s^2*t + 3*mtt*t^2 - 2*mWW*t^2 - 2*s*t^2))/(4*mtt*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, 0, 0, 0, -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, -(ep*(8*mtt^2 - 5*mtt*mWW - 12*mtt*s + 4*mWW*s + 4*s^2 - 7*mtt*t + 4*mWW*t + 4*s*t))/(2*mtt*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (-4*ep*t)/((mtt - s)*(mtt - s - t)), -((ep*(mtt^2*mWW - 3*mtt^2*t + mtt*mWW*t + 4*mtt*s*t - 2*mWW*s*t - 2*s^2*t + 3*mtt*t^2 - 2*mWW*t^2 - 2*s*t^2))/(mtt*(mtt - mWW - s)*(mtt - t)*(mtt - s - t))), 0, 0, 0, (ep*(4*mtt - mWW - 4*s - 3*t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, -(ep*(mtt^2*mWW - 3*mtt^2*t + mtt*mWW*t + 4*mtt*s*t - 2*mWW*s*t - 2*s^2*t + 3*mtt*t^2 - 2*mWW*t^2 - 2*s*t^2))/(4*mtt*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, -(ep*(mWW - t))/(2*(-mtt + mWW + s)*(-mtt + s + t)), (ep*(mtt^2*mWW - 2*mtt^2*t + 2*mtt*s*t - mWW*s*t - s^2*t + 2*mtt*t^2 - mWW*t^2 - s*t^2))/(mtt*(mtt - mWW - s)*(mtt - t)*(mtt - s - t))}, {0, 0, 0, 0, (ep*(-(mWW*s) - 3*mtt*t + 3*s*t + 3*t^2))/(2*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), 0, (-3*ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*(5*mWW*s + 4*mtt*t - 4*s*t - 4*t^2))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -(ep*(-(mtt*mWW*s) + 2*mWW*s^2 + 3*mtt^2*t - mtt*s*t + mWW*s*t - 2*s^2*t - 6*mtt*t^2 + s*t^2 + 3*t^3))/(4*(mtt - t)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (3*ep)/(mtt - s - t), 0, -((ep*(2*mWW*s + 3*mtt*t - 3*s*t - 3*t^2))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), 0, 0, 0, 0, (3*ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*s*(-7*mtt*mWW + 2*mWW*s + 2*mtt*t + 7*mWW*t - 2*s*t - 2*t^2))/((mtt - t)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), (3*ep*(-2*mWW*s - mtt*t + s*t + t^2))/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (ep*(-3*mWW*s - mtt*t + s*t + t^2))/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (3*ep)/(mtt - s - t), 0, 0, (ep*(-(mWW*s) + mtt*t - s*t - t^2))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*(-(mtt*mWW*s) + 2*mWW*s^2 + 3*mtt^2*t - mtt*s*t + mWW*s*t - 2*s^2*t - 6*mtt*t^2 + s*t^2 + 3*t^3))/(4*(-mtt + t)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(mWW*s^2 + 2*mtt^2*t - mtt*s*t - s^2*t - 4*mtt*t^2 + s*t^2 + 2*t^3))/((mtt - t)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(2*mtt^2 - 5*mtt*mWW + 3*mWW^2 - mtt*s + 3*mWW*s))/(mtt*(mtt - mWW)*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-6*ep*mWW)/(mtt*(mtt - mWW)), 0, (-3*ep*mWW*(2*mtt - mWW - s)*s)/(mtt*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)), 0, (ep*(-2*mtt + 3*mWW))/(2*mtt*(-mtt + mWW)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*ep*mWW)/(mtt*(mtt - mWW))}, {0, 0, 0, 0, ep/(2*(-mtt + mWW + s)), (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (2*ep)/(-mtt + mWW + s), 0, -(ep*s)/(4*(mtt - mWW)*(mtt - mWW - s)), (ep*(4*mtt^2 - mtt*mWW - 3*mWW^2 - 8*mtt*s + mWW*s + 4*s^2 - 3*mtt*t + 4*mWW*t + 3*s*t - t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, -(ep/(-mtt + mWW + s)), 0, -(ep*(6*mtt^2 - 9*mtt*mWW + 3*mWW^2 - 4*mtt*s + 6*mWW*s - 2*s^2 - 3*mtt*t + 3*mWW*t - 2*s*t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, (3*ep*(2*mtt^2 - 3*mtt*mWW + mWW^2 - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), ep/(-mtt + mWW + s), ep/(mtt - mWW - s), (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*s)/(4*(mtt - mWW)*(mtt - mWW - s)), (ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), 0, (ep*s)/((mtt - mWW)*(mtt - mWW - s))}, {0, 0, 0, 0, (ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (2*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(4*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(3*mtt^4 - 13*mtt^3*mWW + 17*mtt^2*mWW^2 - 7*mtt*mWW^3 - 10*mtt^3*s + 29*mtt^2*mWW*s - 20*mtt*mWW^2*s + mWW^3*s + 12*mtt^2*s^2 - 19*mtt*mWW*s^2 + 3*mWW^2*s^2 - 6*mtt*s^3 + 3*mWW*s^3 + s^4 - 10*mtt^3*t + 23*mtt^2*mWW*t - 20*mtt*mWW^2*t + 7*mWW^3*t + 23*mtt^2*s*t - 31*mtt*mWW*s*t + 12*mWW^2*s*t - 16*mtt*s^2*t + 8*mWW*s^2*t + 3*s^3*t + 11*mtt^2*t^2 - 14*mtt*mWW*t^2 + 3*mWW^2*t^2 - 14*mtt*s*t^2 + 9*mWW*s*t^2 + 3*s^2*t^2 - 4*mtt*t^3 + 4*mWW*t^3 + s*t^3))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, -((ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), 0, (ep*(3*mtt^3 - 6*mtt^2*mWW + 3*mtt*mWW^2 - 11*mtt^2*s + 16*mtt*mWW*s - 5*mWW^2*s + 13*mtt*s^2 - 10*mWW*s^2 - 5*s^3 - 3*mtt^2*t + 6*mtt*mWW*t - 3*mWW^2*t + 13*mtt*s*t - 8*mWW*s*t - 10*s^2*t - 5*s*t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/(4*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*s*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 - 2*mtt*t + mWW*t + 2*s*t + t^2))/(2*(-mtt + mWW + s)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -((ep*(mtt^2 - 2*mtt*mWW + mWW^2 - 2*mtt*s + 2*mWW*s + s^2 + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, -(ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, (ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*s*(mWW - t))/(4*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (ep*(-3*mWW*s + 4*mtt*t - 3*mWW*t - s*t - t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, (-3*ep*s*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, (3*ep*(mWW - t)*(s + t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mWW - t)*(5*mtt*s - 3*mWW*s - 5*s^2 + 3*mtt*t - 3*mWW*t - 5*s*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (2*ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*(mWW - t)*(mtt*s + mWW*s - s^2 - mtt*t + mWW*t - s*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mWW - t)*(mtt*s + 3*mWW*s - s^2 - 3*mtt*t + 3*mWW*t - s*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*s*(mWW - t))/(4*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*s*(mWW - t))/(2*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*s*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))}, {0, 0, 0, (4*ep*s)/((mtt - t)*(mtt - s - t)), -((ep*mWW*(mtt*s + mWW*s - s^2 + 2*mtt*t - 3*s*t - 2*t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))), 0, (-3*ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*(7*mtt^2*mWW*s + mtt*mWW^2*s - 11*mtt*mWW*s^2 + 4*mWW^2*s^2 + 4*mWW*s^3 + 8*mtt^3*t - 20*mtt^2*s*t - 10*mtt*mWW*s*t - mWW^2*s*t + 16*mtt*s^2*t + 7*mWW*s^2*t - 4*s^3*t - 24*mtt^2*t^2 + 40*mtt*s*t^2 + 3*mWW*s*t^2 - 16*s^2*t^2 + 24*mtt*t^3 - 20*s*t^3 - 8*t^4))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))), 0, -(ep*mWW*(2*mtt*s + mWW*s - 2*s^2 + 3*mtt*t - 5*s*t - 3*t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(2*mtt^2 - 3*mtt*s + mWW*s + s^2 - 4*mtt*t + 3*s*t + 2*t^2))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)), -((ep*(2*mtt^2 - 3*mtt*s + mWW*s + s^2 - 4*mtt*t + 3*s*t + 2*t^2))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t))), -((ep*(2*mtt - s - 2*t))/((mtt - t)*(mtt - s - t))), (-2*ep*(mtt + mWW - 2*t))/((mtt - mWW)*(mtt - t)), (ep*(2*mtt - s - 2*t))/((mtt - t)*(mtt - s - t)), (2*ep*(2*mtt^2 - 3*mtt*s + mWW*s + s^2 - 4*mtt*t + 3*s*t + 2*t^2))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)), 0, -((ep*(7*mtt^2*mWW*s - mtt*mWW^2*s - 10*mtt*mWW*s^2 + 3*mWW^2*s^2 + 3*mWW*s^3 + 6*mtt^3*t - 15*mtt^2*s*t - 11*mtt*mWW*s*t + mWW^2*s*t + 12*mtt*s^2*t + 7*mWW*s^2*t - 3*s^3*t - 18*mtt^2*t^2 + 30*mtt*s*t^2 + 4*mWW*s*t^2 - 12*s^2*t^2 + 18*mtt*t^3 - 15*s*t^3 - 6*t^4))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))), (-3*ep*s)/((mtt - t)*(mtt - s - t)), (3*ep*s)/((mtt - t)*(mtt - s - t)), (ep*s)/((mtt - t)*(mtt - s - t)), (-5*ep*s)/((mtt - t)*(mtt - s - t)), (-3*ep*(mWW*s + 2*mtt*t - s*t - 2*t^2))/((mtt - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-(mtt*mWW*s) - 3*mWW*s^2 + 6*mtt^2*t - 9*mtt*s*t + mWW*s*t + 3*s^2*t - 12*mtt*t^2 + 9*s*t^2 + 6*t^3))/((mtt - t)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt*mWW*s^2 + mWW^2*s^2 + mWW*s^3 + 2*mtt^3*t - 5*mtt^2*s*t - mtt*mWW*s*t - mWW^2*s*t + 4*mtt*s^2*t + mWW*s^2*t - s^3*t - 6*mtt^2*t^2 + 10*mtt*s*t^2 - 4*s^2*t^2 + 6*mtt*t^3 - 5*s*t^3 - 2*t^4))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(mtt*mWW*s + mWW^2*s - mWW*s^2 + 2*mtt^2*t - 4*mtt*s*t - mWW*s*t + 2*s^2*t - 4*mtt*t^2 + 4*s*t^2 + 2*t^3))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*(2*mtt + mWW - 2*s - 2*t))/((mtt - s - t)*(mtt - mWW - s - t)), 0, 0, (2*ep*mWW*(s + t))/((mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*mWW*(2*mtt*s + mWW*s - 2*s^2 + 3*mtt*t - 5*s*t - 3*t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), (ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*mWW*(mtt*s + mWW*s - s^2 + 2*mtt*t - 3*s*t - 2*t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*s*(mWW - t)*(2*mtt - mWW - s - t))/(4*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, 0, 0, 0, (ep*(4*mtt - 3*mWW - 4*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, (-3*ep*(mWW - t)*(mtt^2 - mtt*mWW - 4*mtt*s + 2*mWW*s + 2*s^2 - mtt*t + mWW*t + 2*s*t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, 0, 0, (ep*s*(mWW - t)*(2*mtt - mWW - s - t))/((mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, 0, 0, (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*s*(mWW - t)*(2*mtt - mWW - s - t))/(4*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), 0, -(ep*s*(2*mtt - mWW - s - t)*(-mWW + t))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)), -((ep*s*(mWW - t)*(2*mtt - mWW - s - t))/((mtt - mWW)*(mtt - mWW - s)*(mtt - t)*(mtt - s - t)))}, {0, 0, 0, 0, -((ep*mWW*(mtt*s + mWW*s - s^2 + 2*mtt*t - 3*s*t - 2*t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, (-3*ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*mWW*(-(mtt*s) + 9*mWW*s + s^2 + 8*mtt*t - 7*s*t - 8*t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, (ep*mWW*(2*mtt*s + mWW*s - 2*s^2 + 3*mtt*t - 5*s*t - 3*t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (2*ep*(mtt - 3*mWW - s - t))/((mtt - s - t)*(mtt - mWW - s - t)), 0, -((ep*mWW*(mtt*s + 5*mWW*s - s^2 + 6*mtt*t - 7*s*t - 6*t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, 0, 0, 0, (3*ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (7*ep*mWW*s)/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-3*ep*mWW*(-(mtt*s) + 3*mWW*s + s^2 + 2*mtt*t - s*t - 2*t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*mWW*(mtt*s - 3*mWW*s - s^2 - 2*mtt*t + s*t + 2*t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (6*ep*mWW)/((mtt - s - t)*(-mtt + mWW + s + t)), 0, 0, (2*ep*mWW*(s + t))/((-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(2*mtt*s + mWW*s - 2*s^2 + 3*mtt*t - 5*s*t - 3*t^2))/(2*(-mtt + s + t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), (ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*mWW*(mtt*s + mWW*s - s^2 + 2*mtt*t - 3*s*t - 2*t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(2*(mtt - s - t)), 0, 0}, {0, 0, 0, 0, (ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (2*ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/((mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt^2 - mWW*t))/(mtt*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), -(ep*(3*mtt^3 - 4*mtt^2*s + mtt*mWW*s + mtt*s^2 - 4*mtt^2*t - 2*mtt*mWW*t + 2*mtt*s*t + 2*mWW*s*t + mtt*t^2 + 2*mWW*t^2))/(4*mtt*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, -((ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/((mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), 0, (ep*(mtt^3 + 4*mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t - 8*mtt*mWW*t + 2*mtt*s*t + 4*mWW*s*t + mtt*t^2 + 4*mWW*t^2))/(2*mtt*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3 - 4*mtt^2*mWW - 6*mtt^2*s + 5*mtt*mWW*s + 5*mtt*s^2 + mtt^2*t + 8*mtt*mWW*t - 5*mWW*s*t + 3*s^2*t - 5*mtt*t^2 - 4*mWW*t^2 + 6*s*t^2 + 3*t^3))/(2*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (ep*(3*mtt^3 - 2*mtt^2*s - mtt*mWW*s - mtt*s^2 - 2*mtt^2*t - 4*mtt*mWW*t - 2*mtt*s*t + 4*mWW*s*t - mtt*t^2 + 4*mWW*t^2))/(2*mtt*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (3*ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/((mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(3*mtt^3 - 4*mtt^2*s + mtt*mWW*s + mtt*s^2 - 4*mtt^2*t - 2*mtt*mWW*t + 2*mtt*s*t + 2*mWW*s*t + mtt*t^2 + 2*mWW*t^2))/(mtt*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), 0, (ep*(5*mtt^3 - 2*mtt^2*mWW - 6*mtt^2*s + mtt*mWW*s + mtt*s^2 - 6*mtt^2*t + 2*mtt*s*t + 2*mWW*s*t + mtt*t^2 + 2*mWW*t^2))/(2*mtt*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(4*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/(2*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -((ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/((mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(mtt*mWW + mtt*t - 2*mWW*t))/(4*mtt*(mtt - mWW)*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt^2 + mtt*mWW - mtt*t - 2*mWW*t))/(mtt*(mtt - mWW)*(mtt - t))), 0, 0, 0, -((ep*(mtt*mWW + mtt*t - 2*mWW*t))/(mtt*(mtt - mWW)*(mtt - t))), 0, 0, 0, 0, 0, 0, -(ep*(mtt*mWW + mtt*t - 2*mWW*t))/(4*mtt*(mtt - mWW)*(mtt - t)), 0, -(ep*(mWW - t))/(2*(mtt - mWW)*(mtt - t)), (ep*mWW)/(mtt*(mtt - mWW))}, {0, 0, 0, 0, (ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, -((ep*mWW*(s + t))/(mtt*(-(mWW*s) + mtt*t - mWW*t))), -(ep*(s + t)*(-3*mtt*mWW + 2*mWW*s + mtt*t + 2*mWW*t))/(4*mtt*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, -(ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, (ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (ep*(s + t)*(3*mtt*mWW - 4*mWW*s + mtt*t - 4*mWW*t))/(2*mtt*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-(mWW*s) + 4*mtt*t - mWW*t - 3*s*t - 3*t^2))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, (-3*ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(s + t)*(-5*mtt*mWW + 4*mWW*s + mtt*t + 4*mWW*t))/(2*mtt*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, (2*ep*mWW*(s + t))/(mtt*(mWW*s - mtt*t + mWW*t)), 0, (ep*(s + t)*(3*mtt*mWW - 2*mWW*s - mtt*t - 2*mWW*t))/(2*mtt*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mWW - t)*(s + t))/(2*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW - t)*(s + t))/(4*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, (ep*(mWW - t)*(s + t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(mWW - t)*(s + t))/((-mtt + s + t)*(mWW*s - mtt*t + mWW*t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - 2*mWW))/(4*mtt*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - 2*mWW))/(mtt*(mtt - mWW)), 0, 0, 0, -((ep*(mtt + 2*mWW))/(mtt*(mtt - mWW))), 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - 2*mWW))/(4*mtt*(mtt - mWW)), ep/(2*(mtt - mWW)), 0, (ep*mWW)/(mtt*(mtt - mWW))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(mtt - s - t), (-2*ep)/(mtt - t), 0, 0, 0, 0, 0, -(ep/(mtt - s)), -ep/(2*(mtt - t)), 0, 0, ep/(mtt - t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, ep/(2*(mtt - s - t)), 0, 0, 0, (2*ep)/(mtt - s - t), 0, ep/(4*(mtt - s - t)), 0, 0, 0, 0, 0, -(ep/(mtt - s - t)), 0, ep/(mtt - s - t), 0, 0, 0, 0, 0, 0, ep/(mtt - s - t), ep/(mtt - s - t), -(ep/(mtt - s - t)), 0, 0, -((ep*t)/((mtt - s)*(mtt - s - t))), ep/(4*(mtt - s - t)), -ep/(2*(mtt - s - t)), 0, -(ep/(mtt - s - t))}, {0, 0, 0, 0, (ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, (3*ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, -(ep*s*(2*mtt*mWW - mWW*s - mtt*t - 2*mWW*t + s*t + t^2))/(2*(mtt - t)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, (ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (-3*ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*s*(7*mtt*mWW - 2*mWW*s - 2*mtt*t - 7*mWW*t + 2*s*t + 2*t^2))/((mtt - t)*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2))), (-3*ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*t)/(mWW*s + mtt*t - s*t - t^2), 0, 0, 0, (2*ep*mWW*s)/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (ep*s*(-2*mtt*mWW + mWW*s + mtt*t + 2*mWW*t - s*t - t^2))/(2*(-mtt + t)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*s)/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*s*(-mWW + t))/((mtt - t)*(-(mWW*s) - mtt*t + s*t + t^2)), (2*ep*mWW*s)/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(2*mtt - mWW - s))/(mtt*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/mtt, 0, -((ep*(2*mtt^2 + mtt*mWW - 3*mtt*s + mWW*s + s^2))/(mtt*(mtt - s)*(mtt - mWW - s))), 0, ep/(2*mtt), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(2*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(-mtt + mWW + s), 0, 0, (ep*(mtt - 3*mWW - s))/((mtt - s)*(mtt - mWW - s)), 0, 0, 0, ep/mtt}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*ep)/(mtt - mWW - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/(mtt - mWW - s - t)), -((ep*(3*mtt + mWW - 3*s - 3*t))/((mtt - s - t)*(mtt - mWW - s - t))), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt + mWW))/(mtt*(mtt - mWW)))}}, {{(-2*ep*(-mtt + 2*mWW + s))/((mWW - t)*(-mtt + mWW + s + t)), (2*ep*(-mtt + s + 2*t))/((mWW - t)*(-mtt + mWW + s + t)), 0, 0, (ep*(mtt^4*mWW^2*s - 7*mtt^3*mWW^3*s + 11*mtt^2*mWW^4*s - 5*mtt*mWW^5*s - 3*mtt^3*mWW^2*s^2 + 14*mtt^2*mWW^3*s^2 - 11*mtt*mWW^4*s^2 + 3*mtt^2*mWW^2*s^3 - 7*mtt*mWW^3*s^3 - mtt*mWW^2*s^4 + 3*mtt^5*mWW*t - 13*mtt^4*mWW^2*t + 17*mtt^3*mWW^3*t - 7*mtt^2*mWW^4*t - 9*mtt^4*mWW*s*t + 32*mtt^3*mWW^2*s*t - 24*mtt^2*mWW^3*s*t - 4*mtt*mWW^4*s*t + 5*mWW^5*s*t + 9*mtt^3*mWW*s^2*t - 25*mtt^2*mWW^2*s^2*t + 5*mtt*mWW^3*s^2*t + 7*mWW^4*s^2*t - 3*mtt^2*mWW*s^3*t + 6*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + mtt^5*t^2 - 8*mtt^4*mWW*t^2 + 27*mtt^3*mWW^2*t^2 - 34*mtt^2*mWW^3*t^2 + 14*mtt*mWW^4*t^2 - 4*mtt^4*s*t^2 + 18*mtt^3*mWW*s*t^2 - 46*mtt^2*mWW^2*s*t^2 + 39*mtt*mWW^3*s*t^2 - 7*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 - 12*mtt^2*mWW*s^2*t^2 + 21*mtt*mWW^2*s^2*t^2 - 8*mWW^3*s^2*t^2 - 4*mtt^2*s^3*t^2 + 2*mtt*mWW*s^3*t^2 - 2*mWW^2*s^3*t^2 + mtt*s^4*t^2 - 3*mtt^4*t^3 + 9*mtt^3*mWW*t^3 - 16*mtt^2*mWW^2*t^3 + 17*mtt*mWW^3*t^3 - 7*mWW^4*t^3 + 9*mtt^3*s*t^3 - 15*mtt^2*mWW*s*t^3 + 15*mtt*mWW^2*s*t^3 - 8*mWW^3*s*t^3 - 9*mtt^2*s^2*t^3 + 6*mtt*mWW*s^2*t^3 - 3*mWW^2*s^2*t^3 + 3*mtt*s^3*t^3 + 3*mtt^3*t^4 - 6*mtt^2*mWW*t^4 + 3*mtt*mWW^2*t^4 - 6*mtt^2*s*t^4 + 6*mtt*mWW*s*t^4 - 2*mWW^2*s*t^4 + 3*mtt*s^2*t^4 - mtt^2*t^5 + 2*mtt*mWW*t^5 - mWW^2*t^5 + mtt*s*t^5))/(2*mWW*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(mtt - s))/(2*mWW*(mtt - mWW - s)), (-3*ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, -((ep*(mtt^4*mWW*s + 5*mtt^3*mWW^2*s - 13*mtt^2*mWW^3*s + 7*mtt*mWW^4*s - 3*mtt^3*mWW*s^2 - 10*mtt^2*mWW^2*s^2 + 13*mtt*mWW^3*s^2 + 3*mtt^2*mWW*s^3 + 5*mtt*mWW^2*s^3 - mtt*mWW*s^4 + 2*mtt^5*t + 2*mtt^4*mWW*t - 10*mtt^3*mWW^2*t + 6*mtt^2*mWW^3*t - 8*mtt^4*s*t - 8*mtt^3*mWW*s*t + 17*mtt^2*mWW^2*s*t + 6*mtt*mWW^3*s*t - 7*mWW^4*s*t + 12*mtt^3*s^2*t + 10*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t - 8*mWW^3*s^2*t - 8*mtt^2*s^3*t - 4*mtt*mWW*s^3*t - mWW^2*s^3*t + 2*mtt*s^4*t - 6*mtt^4*t^2 + 18*mtt^2*mWW^2*t^2 - 12*mtt*mWW^3*t^2 + 18*mtt^3*s*t^2 + mtt^2*mWW*s*t^2 - 26*mtt*mWW^2*s*t^2 + 7*mWW^3*s*t^2 - 18*mtt^2*s^2*t^2 - mtt*mWW*s^2*t^2 + 5*mWW^2*s^2*t^2 + 6*mtt*s^3*t^2 + 6*mtt^3*t^3 - 6*mtt^2*mWW*t^3 - 6*mtt*mWW^2*t^3 + 6*mWW^3*t^3 - 12*mtt^2*s*t^3 + 6*mtt*mWW*s*t^3 + 4*mWW^2*s*t^3 + 6*mtt*s^2*t^3 - 2*mtt^2*t^4 + 4*mtt*mWW*t^4 - 2*mWW^2*t^4 + 2*mtt*s*t^4))/(mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(-(mtt^4*mWW^2*s) - 3*mtt^3*mWW^3*s + 9*mtt^2*mWW^4*s - 5*mtt*mWW^5*s + 3*mtt^3*mWW^2*s^2 + 6*mtt^2*mWW^3*s^2 - 9*mtt*mWW^4*s^2 - 3*mtt^2*mWW^2*s^3 - 3*mtt*mWW^3*s^3 + mtt*mWW^2*s^4 + 3*mtt^5*mWW*t - 15*mtt^4*mWW^2*t + 21*mtt^3*mWW^3*t - 9*mtt^2*mWW^4*t - 5*mtt^4*mWW*s*t + 32*mtt^3*mWW^2*s*t - 32*mtt^2*mWW^3*s*t + 5*mWW^5*s*t - 3*mtt^3*mWW*s^2*t - 19*mtt^2*mWW^2*s^2*t + 9*mtt*mWW^3*s^2*t + 7*mWW^4*s^2*t + 9*mtt^2*mWW*s^3*t + 2*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t - 4*mtt*mWW*s^4*t + 3*mtt^5*t^2 - 12*mtt^4*mWW*t^2 + 33*mtt^3*mWW^2*t^2 - 42*mtt^2*mWW^3*t^2 + 18*mtt*mWW^4*t^2 - 12*mtt^4*s*t^2 + 22*mtt^3*mWW*s*t^2 - 44*mtt^2*mWW^2*s*t^2 + 43*mtt*mWW^3*s*t^2 - 9*mWW^4*s*t^2 + 18*mtt^3*s^2*t^2 - 8*mtt^2*mWW*s^2*t^2 + 13*mtt*mWW^2*s^2*t^2 - 8*mWW^3*s^2*t^2 - 12*mtt^2*s^3*t^2 - 2*mtt*mWW*s^3*t^2 - 2*mWW^2*s^3*t^2 + 3*mtt*s^4*t^2 - 9*mtt^4*t^3 + 21*mtt^3*mWW*t^3 - 24*mtt^2*mWW^2*t^3 + 21*mtt*mWW^3*t^3 - 9*mWW^4*t^3 + 27*mtt^3*s*t^3 - 35*mtt^2*mWW*s*t^3 + 19*mtt*mWW^2*s*t^3 - 8*mWW^3*s*t^3 - 27*mtt^2*s^2*t^3 + 14*mtt*mWW*s^2*t^3 - 5*mWW^2*s^2*t^3 + 9*mtt*s^3*t^3 + 9*mtt^3*t^4 - 18*mtt^2*mWW*t^4 + 9*mtt*mWW^2*t^4 - 18*mtt^2*s*t^4 + 18*mtt*mWW*s*t^4 - 6*mWW^2*s*t^4 + 9*mtt*s^2*t^4 - 3*mtt^2*t^5 + 6*mtt*mWW*t^5 - 3*mWW^2*t^5 + 3*mtt*s*t^5))/(4*mWW*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(mtt^4 + mtt^3*mWW - 5*mtt^2*mWW^2 + 3*mtt*mWW^3 - 3*mtt^3*s - 2*mtt^2*mWW*s + 5*mtt*mWW^2*s + 3*mtt^2*s^2 + mtt*mWW*s^2 - mtt*s^3 - 2*mtt^3*t + mtt^2*mWW*t + 4*mtt*mWW^2*t - 3*mWW^3*t + 4*mtt^2*s*t - mtt*mWW*s*t - 3*mWW^2*s*t - 2*mtt*s^2*t + mtt^2*t^2 - 2*mtt*mWW*t^2 + mWW^2*t^2 - mtt*s*t^2))/(2*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(3*mtt^3 - 2*mtt^2*mWW - mtt*mWW^2 - 6*mtt^2*s + 2*mtt*mWW*s + 3*mtt*s^2 - 3*mtt^2*t + 2*mtt*mWW*t + mWW^2*t + 3*mtt*s*t - 2*mWW*s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-2*ep)/(mWW - t), (-2*ep*(mtt - t))/((mtt - mWW)*(mWW - t)), (2*ep*(-mtt + s + 2*t))/((mWW - t)*(-mtt + mWW + s + t)), -((ep*(-(mtt^4*mWW) - mtt^3*mWW^2 + 5*mtt^2*mWW^3 - 3*mtt*mWW^4 + 3*mtt^3*mWW*s + 2*mtt^2*mWW^2*s - 5*mtt*mWW^3*s - 3*mtt^2*mWW*s^2 - mtt*mWW^2*s^2 + mtt*mWW*s^3 - mtt^4*t + 9*mtt^3*mWW*t - 12*mtt^2*mWW^2*t + mtt*mWW^3*t + 3*mWW^4*t + 3*mtt^3*s*t - 18*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 3*mWW^3*s*t - 3*mtt^2*s^2*t + 9*mtt*mWW*s^2*t + mtt*s^3*t + 2*mtt^3*t^2 - 10*mtt^2*mWW*t^2 + 14*mtt*mWW^2*t^2 - 6*mWW^3*t^2 - 4*mtt^2*s*t^2 + 12*mtt*mWW*s*t^2 - 7*mWW^2*s*t^2 + 2*mtt*s^2*t^2 - 2*mWW*s^2*t^2 - mtt^2*t^3 + 2*mtt*mWW*t^3 - mWW^2*t^3 + mtt*s*t^3 - 2*mWW*s*t^3))/(mWW*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (4*ep)/(-mtt + mWW + s + t), -(ep*(5*mtt^4*mWW*s - 3*mtt^3*mWW^2*s - 9*mtt^2*mWW^3*s + 7*mtt*mWW^4*s - 15*mtt^3*mWW*s^2 + 6*mtt^2*mWW^2*s^2 + 9*mtt*mWW^3*s^2 + 15*mtt^2*mWW*s^3 - 3*mtt*mWW^2*s^3 - 5*mtt*mWW*s^4 + 3*mtt^5*t + 3*mtt^4*mWW*t - 15*mtt^3*mWW^2*t + 9*mtt^2*mWW^3*t - 12*mtt^4*s*t - 19*mtt^3*mWW*s*t + 43*mtt^2*mWW^2*s*t - 5*mtt*mWW^3*s*t - 7*mWW^4*s*t + 18*mtt^3*s^2*t + 29*mtt^2*mWW*s^2*t - 28*mtt*mWW^2*s^2*t - 7*mWW^3*s^2*t - 12*mtt^2*s^3*t - 13*mtt*mWW*s^3*t + 3*mtt*s^4*t - 9*mtt^4*t^2 + 27*mtt^2*mWW^2*t^2 - 18*mtt*mWW^3*t^2 + 27*mtt^3*s*t^2 + 7*mtt^2*mWW*s*t^2 - 48*mtt*mWW^2*s*t^2 + 14*mWW^3*s*t^2 - 27*mtt^2*s^2*t^2 - 9*mtt*mWW*s^2*t^2 + 11*mWW^2*s^2*t^2 + 9*mtt*s^3*t^2 + 2*mWW*s^3*t^2 + 9*mtt^3*t^3 - 9*mtt^2*mWW*t^3 - 9*mtt*mWW^2*t^3 + 9*mWW^3*t^3 - 18*mtt^2*s*t^3 + 5*mtt*mWW*s*t^3 + 8*mWW^2*s*t^3 + 9*mtt*s^2*t^3 + 4*mWW*s^2*t^3 - 3*mtt^2*t^4 + 6*mtt*mWW*t^4 - 3*mWW^2*t^4 + 3*mtt*s*t^4 + 2*mWW*s*t^4))/(2*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mWW*s + 2*mtt*t - s*t - 2*t^2))/((mWW - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-(mWW*s) + 6*mtt*t + s*t - 6*t^2))/((mWW - t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(-(mtt^4*mWW*s) + 7*mtt^3*mWW^2*s - 11*mtt^2*mWW^3*s + 5*mtt*mWW^4*s + 3*mtt^3*mWW*s^2 - 14*mtt^2*mWW^2*s^2 + 11*mtt*mWW^3*s^2 - 3*mtt^2*mWW*s^3 + 7*mtt*mWW^2*s^3 + mtt*mWW*s^4 + mtt^5*t + mtt^4*mWW*t - 5*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t - 4*mtt^4*s*t - mtt^3*mWW*s*t + mtt^2*mWW^2*s*t + 9*mtt*mWW^3*s*t - 5*mWW^4*s*t + 6*mtt^3*s^2*t - mtt^2*mWW*s^2*t + 6*mtt*mWW^2*s^2*t - 7*mWW^3*s^2*t - 4*mtt^2*s^3*t + mtt*mWW*s^3*t - 2*mWW^2*s^3*t + mtt*s^4*t - 3*mtt^4*t^2 + 9*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 + 9*mtt^3*s*t^2 - mtt^2*mWW*s*t^2 - 10*mtt*mWW^2*s*t^2 + 2*mWW^3*s*t^2 - 9*mtt^2*s^2*t^2 + mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 + 3*mtt*s^3*t^2 + 3*mtt^3*t^3 - 3*mtt^2*mWW*t^3 - 3*mtt*mWW^2*t^3 + 3*mWW^3*t^3 - 6*mtt^2*s*t^3 + 3*mtt*mWW*s*t^3 + 2*mWW^2*s*t^3 + 3*mtt*s^2*t^3 - mtt^2*t^4 + 2*mtt*mWW*t^4 - mWW^2*t^4 + mtt*s*t^4))/(2*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-(mtt^4*mWW*s) + 7*mtt^3*mWW^2*s - 11*mtt^2*mWW^3*s + 5*mtt*mWW^4*s + 3*mtt^3*mWW*s^2 - 14*mtt^2*mWW^2*s^2 + 11*mtt*mWW^3*s^2 - 3*mtt^2*mWW*s^3 + 7*mtt*mWW^2*s^3 + mtt*mWW*s^4 + mtt^5*t + mtt^4*mWW*t - 5*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t - 4*mtt^4*s*t - mtt^3*mWW*s*t + mtt^2*mWW^2*s*t + 9*mtt*mWW^3*s*t - 5*mWW^4*s*t + 6*mtt^3*s^2*t - mtt^2*mWW*s^2*t + 6*mtt*mWW^2*s^2*t - 7*mWW^3*s^2*t - 4*mtt^2*s^3*t + mtt*mWW*s^3*t - 2*mWW^2*s^3*t + mtt*s^4*t - 3*mtt^4*t^2 + 9*mtt^2*mWW^2*t^2 - 6*mtt*mWW^3*t^2 + 9*mtt^3*s*t^2 - mtt^2*mWW*s*t^2 - 10*mtt*mWW^2*s*t^2 + 2*mWW^3*s*t^2 - 9*mtt^2*s^2*t^2 + mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 + 3*mtt*s^3*t^2 + 3*mtt^3*t^3 - 3*mtt^2*mWW*t^3 - 3*mtt*mWW^2*t^3 + 3*mWW^3*t^3 - 6*mtt^2*s*t^3 + 3*mtt*mWW*s*t^3 + 2*mWW^2*s*t^3 + 3*mtt*s^2*t^3 - mtt^2*t^4 + 2*mtt*mWW*t^4 - mWW^2*t^4 + mtt*s*t^4))/(mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(-(mtt^4*mWW) - 7*mtt^3*mWW^2 + 17*mtt^2*mWW^3 - 9*mtt*mWW^4 + 3*mtt^3*mWW*s + 14*mtt^2*mWW^2*s - 17*mtt*mWW^3*s - 3*mtt^2*mWW*s^2 - 7*mtt*mWW^2*s^2 + mtt*mWW*s^3 + 3*mtt^4*t + 3*mtt^3*mWW*t - 6*mtt^2*mWW^2*t - 9*mtt*mWW^3*t + 9*mWW^4*t - 9*mtt^3*s*t - 6*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t + 11*mWW^3*s*t + 9*mtt^2*s^2*t + 3*mtt*mWW*s^2*t + 2*mWW^2*s^2*t - 3*mtt*s^3*t - 6*mtt^3*t^2 + 4*mtt^2*mWW*t^2 + 10*mtt*mWW^2*t^2 - 8*mWW^3*t^2 + 12*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 - 5*mWW^2*s*t^2 - 6*mtt*s^2*t^2 + 3*mtt^2*t^3 - 6*mtt*mWW*t^3 + 3*mWW^2*t^3 - 3*mtt*s*t^3))/(mWW*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), (-3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(-(mtt^4*mWW^2*s) - mtt^3*mWW^3*s + 5*mtt^2*mWW^4*s - 3*mtt*mWW^5*s + 3*mtt^3*mWW^2*s^2 + 2*mtt^2*mWW^3*s^2 - 5*mtt*mWW^4*s^2 - 3*mtt^2*mWW^2*s^3 - mtt*mWW^3*s^3 + mtt*mWW^2*s^4 + 3*mtt^5*mWW*t - 13*mtt^4*mWW^2*t + 17*mtt^3*mWW^3*t - 7*mtt^2*mWW^4*t - 7*mtt^4*mWW*s*t + 30*mtt^3*mWW^2*s*t - 28*mtt^2*mWW^3*s*t + 2*mtt*mWW^4*s*t + 3*mWW^5*s*t + 3*mtt^3*mWW*s^2*t - 21*mtt^2*mWW^2*s^2*t + 11*mtt*mWW^3*s^2*t + 3*mWW^4*s^2*t + 3*mtt^2*mWW*s^3*t + 4*mtt*mWW^2*s^3*t - 2*mtt*mWW*s^4*t + mtt^5*t^2 - 8*mtt^4*mWW*t^2 + 27*mtt^3*mWW^2*t^2 - 34*mtt^2*mWW^3*t^2 + 14*mtt*mWW^4*t^2 - 4*mtt^4*s*t^2 + 14*mtt^3*mWW*s*t^2 - 38*mtt^2*mWW^2*s*t^2 + 35*mtt*mWW^3*s*t^2 - 7*mWW^4*s*t^2 + 6*mtt^3*s^2*t^2 - 4*mtt^2*mWW*s^2*t^2 + 11*mtt*mWW^2*s^2*t^2 - 6*mWW^3*s^2*t^2 - 4*mtt^2*s^3*t^2 - 2*mtt*mWW*s^3*t^2 + mtt*s^4*t^2 - 3*mtt^4*t^3 + 9*mtt^3*mWW*t^3 - 16*mtt^2*mWW^2*t^3 + 17*mtt*mWW^3*t^3 - 7*mWW^4*t^3 + 9*mtt^3*s*t^3 - 13*mtt^2*mWW*s*t^3 + 11*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 9*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 - mWW^2*s^2*t^3 + 3*mtt*s^3*t^3 + 3*mtt^3*t^4 - 6*mtt^2*mWW*t^4 + 3*mtt*mWW^2*t^4 - 6*mtt^2*s*t^4 + 6*mtt*mWW*s*t^4 - 2*mWW^2*s*t^4 + 3*mtt*s^2*t^4 - mtt^2*t^5 + 2*mtt*mWW*t^5 - mWW^2*t^5 + mtt*s*t^5))/(2*mWW*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-(mtt^4*mWW^2*s) + 9*mtt^3*mWW^3*s - 15*mtt^2*mWW^4*s + 7*mtt*mWW^5*s + 3*mtt^3*mWW^2*s^2 - 18*mtt^2*mWW^3*s^2 + 15*mtt*mWW^4*s^2 - 3*mtt^2*mWW^2*s^3 + 9*mtt*mWW^3*s^3 + mtt*mWW^2*s^4 - 5*mtt^5*mWW*t + 21*mtt^4*mWW^2*t - 27*mtt^3*mWW^3*t + 11*mtt^2*mWW^4*t + 15*mtt^4*mWW*s*t - 52*mtt^3*mWW^2*s*t + 40*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t - 7*mWW^5*s*t - 15*mtt^3*mWW*s^2*t + 41*mtt^2*mWW^2*s^2*t - 11*mtt*mWW^3*s^2*t - 9*mWW^4*s^2*t + 5*mtt^2*mWW*s^3*t - 10*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - mtt^5*t^2 + 12*mtt^4*mWW*t^2 - 43*mtt^3*mWW^2*t^2 + 54*mtt^2*mWW^3*t^2 - 22*mtt*mWW^4*t^2 + 4*mtt^4*s*t^2 - 26*mtt^3*mWW*s*t^2 + 72*mtt^2*mWW^2*s*t^2 - 61*mtt*mWW^3*s*t^2 + 11*mWW^4*s*t^2 - 6*mtt^3*s^2*t^2 + 16*mtt^2*mWW*s^2*t^2 - 31*mtt*mWW^2*s^2*t^2 + 12*mWW^3*s^2*t^2 + 4*mtt^2*s^3*t^2 - 2*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 - mtt*s^4*t^2 + 3*mtt^4*t^3 - 11*mtt^3*mWW*t^3 + 24*mtt^2*mWW^2*t^3 - 27*mtt*mWW^3*t^3 + 11*mWW^4*t^3 - 9*mtt^3*s*t^3 + 17*mtt^2*mWW*s*t^3 - 21*mtt*mWW^2*s*t^3 + 12*mWW^3*s*t^3 + 9*mtt^2*s^2*t^3 - 6*mtt*mWW*s^2*t^3 + 3*mWW^2*s^2*t^3 - 3*mtt*s^3*t^3 - 3*mtt^3*t^4 + 6*mtt^2*mWW*t^4 - 3*mtt*mWW^2*t^4 + 6*mtt^2*s*t^4 - 6*mtt*mWW*s*t^4 + 2*mWW^2*s*t^4 - 3*mtt*s^2*t^4 + mtt^2*t^5 - 2*mtt*mWW*t^5 + mWW^2*t^5 - mtt*s*t^5))/(4*mWW*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*s*(2*mtt^3 - 4*mtt^2*mWW + 2*mtt*mWW^2 - 4*mtt^2*s + 4*mtt*mWW*s + 2*mtt*s^2 - 2*mtt^2*t + 4*mtt*mWW*t - 2*mWW^2*t + 2*mtt*s*t - 3*mWW*s*t - mtt*t^2 + s*t^2 + t^3))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*s)/(mWW*s + mtt*t - s*t - t^2), -((ep*(-(mtt^4*mWW^2*s) + 7*mtt^3*mWW^3*s - 11*mtt^2*mWW^4*s + 5*mtt*mWW^5*s + 3*mtt^3*mWW^2*s^2 - 14*mtt^2*mWW^3*s^2 + 11*mtt*mWW^4*s^2 - 3*mtt^2*mWW^2*s^3 + 7*mtt*mWW^3*s^3 + mtt*mWW^2*s^4 - 3*mtt^5*mWW*t + 13*mtt^4*mWW^2*t - 17*mtt^3*mWW^3*t + 7*mtt^2*mWW^4*t + 9*mtt^4*mWW*s*t - 32*mtt^3*mWW^2*s*t + 24*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t - 5*mWW^5*s*t - 9*mtt^3*mWW*s^2*t + 25*mtt^2*mWW^2*s^2*t - 5*mtt*mWW^3*s^2*t - 7*mWW^4*s^2*t + 3*mtt^2*mWW*s^3*t - 6*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - mtt^5*t^2 + 8*mtt^4*mWW*t^2 - 27*mtt^3*mWW^2*t^2 + 34*mtt^2*mWW^3*t^2 - 14*mtt*mWW^4*t^2 + 4*mtt^4*s*t^2 - 18*mtt^3*mWW*s*t^2 + 46*mtt^2*mWW^2*s*t^2 - 39*mtt*mWW^3*s*t^2 + 7*mWW^4*s*t^2 - 6*mtt^3*s^2*t^2 + 12*mtt^2*mWW*s^2*t^2 - 21*mtt*mWW^2*s^2*t^2 + 8*mWW^3*s^2*t^2 + 4*mtt^2*s^3*t^2 - 2*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 - mtt*s^4*t^2 + 3*mtt^4*t^3 - 9*mtt^3*mWW*t^3 + 16*mtt^2*mWW^2*t^3 - 17*mtt*mWW^3*t^3 + 7*mWW^4*t^3 - 9*mtt^3*s*t^3 + 15*mtt^2*mWW*s*t^3 - 15*mtt*mWW^2*s*t^3 + 8*mWW^3*s*t^3 + 9*mtt^2*s^2*t^3 - 6*mtt*mWW*s^2*t^3 + 3*mWW^2*s^2*t^3 - 3*mtt*s^3*t^3 - 3*mtt^3*t^4 + 6*mtt^2*mWW*t^4 - 3*mtt*mWW^2*t^4 + 6*mtt^2*s*t^4 - 6*mtt*mWW*s*t^4 + 2*mWW^2*s*t^4 - 3*mtt*s^2*t^4 + mtt^2*t^5 - 2*mtt*mWW*t^5 + mWW^2*t^5 - mtt*s*t^5))/(mWW*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)))}, {(2*ep*t*(mtt^2 - 2*mtt*mWW + 2*mWW^2 - 2*mtt*s + 2*mWW*s + s^2 - mtt*t + s*t))/(mWW*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)), -((ep*(3*mtt^2*mWW - 5*mtt*mWW^2 + 2*mWW^3 - 6*mtt*mWW*s + 5*mWW^2*s + 3*mWW*s^2 - mtt^2*t - 2*mtt*mWW*t + 2*mtt*s*t + 2*mWW*s*t - s^2*t + mtt*t^2 + 2*mWW*t^2 - s*t^2))/(mWW*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t))), (4*ep*(-mtt + s))/(mWW*(-mtt + mWW + s)), (-4*ep*s)/((mtt - mWW)*(mtt - mWW - s)), -(ep*(mtt^5*mWW - 5*mtt^4*mWW^2 + 9*mtt^3*mWW^3 - 7*mtt^2*mWW^4 + 2*mtt*mWW^5 - 3*mtt^4*mWW*s + 13*mtt^3*mWW^2*s - 17*mtt^2*mWW^3*s + 7*mtt*mWW^4*s + 3*mtt^3*mWW*s^2 - 11*mtt^2*mWW^2*s^2 + 8*mtt*mWW^3*s^2 - mtt^2*mWW*s^3 + 3*mtt*mWW^2*s^3 + 3*mtt^5*t - 13*mtt^4*mWW*t + 20*mtt^3*mWW^2*t - 15*mtt^2*mWW^3*t + 7*mtt*mWW^4*t - 2*mWW^5*t - 9*mtt^4*s*t + 27*mtt^3*mWW*s*t - 30*mtt^2*mWW^2*s*t + 16*mtt*mWW^3*s*t - 4*mWW^4*s*t + 9*mtt^3*s^2*t - 15*mtt^2*mWW*s^2*t + 10*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 3*mtt^2*s^3*t + mtt*mWW*s^3*t - 6*mtt^4*t^2 + 24*mtt^3*mWW*t^2 - 30*mtt^2*mWW^2*t^2 + 12*mtt*mWW^3*t^2 + 12*mtt^3*s*t^2 - 30*mtt^2*mWW*s*t^2 + 24*mtt*mWW^2*s*t^2 - 6*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 + 6*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 + 3*mtt^3*t^3 - 12*mtt^2*mWW*t^3 + 15*mtt*mWW^2*t^3 - 6*mWW^3*t^3 - 3*mtt^2*s*t^3 + 5*mtt*mWW*s*t^3 - 2*mWW^2*s*t^3))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt - s))/(2*mWW*(mtt - mWW - s)), (3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (-3*ep*(mtt - s))/(2*mWW*(mtt - mWW - s)), -((ep*(2*mtt^5 - 8*mtt^4*mWW + 12*mtt^3*mWW^2 - 8*mtt^2*mWW^3 + 2*mtt*mWW^4 - 6*mtt^4*s + 23*mtt^3*mWW*s - 28*mtt^2*mWW^2*s + 11*mtt*mWW^3*s + 6*mtt^3*s^2 - 22*mtt^2*mWW*s^2 + 16*mtt*mWW^2*s^2 - 2*mtt^2*s^3 + 7*mtt*mWW*s^3 - 4*mtt^4*t + 6*mtt^3*mWW*t - 2*mtt^2*mWW^2*t + 2*mtt*mWW^3*t - 2*mWW^4*t + 8*mtt^3*s*t - 20*mtt^2*mWW*s*t + 19*mtt*mWW^2*s*t - 7*mWW^3*s*t - 4*mtt^2*s^2*t + 14*mtt*mWW*s^2*t - 5*mWW^2*s^2*t + 2*mtt^3*t^2 + 2*mtt^2*mWW*t^2 - 10*mtt*mWW^2*t^2 + 6*mWW^3*t^2 - 2*mtt^2*s*t^2 + 7*mtt*mWW*s*t^2 - 5*mWW^2*s*t^2))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(3*mtt^5*mWW - 12*mtt^4*mWW^2 + 18*mtt^3*mWW^3 - 12*mtt^2*mWW^4 + 3*mtt*mWW^5 - 9*mtt^4*mWW*s + 28*mtt^3*mWW^2*s - 29*mtt^2*mWW^3*s + 10*mtt*mWW^4*s + 9*mtt^3*mWW*s^2 - 20*mtt^2*mWW^2*s^2 + 11*mtt*mWW^3*s^2 - 3*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 3*mtt^5*t - 18*mtt^4*mWW*t + 33*mtt^3*mWW^2*t - 27*mtt^2*mWW^3*t + 12*mtt*mWW^4*t - 3*mWW^5*t - 9*mtt^4*s*t + 38*mtt^3*mWW*s*t - 48*mtt^2*mWW^2*s*t + 23*mtt*mWW^3*s*t - 4*mWW^4*s*t + 9*mtt^3*s^2*t - 22*mtt^2*mWW*s^2*t + 15*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 3*mtt^2*s^3*t + 2*mtt*mWW*s^3*t - 6*mtt^4*t^2 + 30*mtt^3*mWW*t^2 - 42*mtt^2*mWW^2*t^2 + 18*mtt*mWW^3*t^2 + 12*mtt^3*s*t^2 - 40*mtt^2*mWW*s*t^2 + 37*mtt*mWW^2*s*t^2 - 9*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 + 10*mtt*mWW*s^2*t^2 - 5*mWW^2*s^2*t^2 + 3*mtt^3*t^3 - 15*mtt^2*mWW*t^3 + 21*mtt*mWW^2*t^3 - 9*mWW^3*t^3 - 3*mtt^2*s*t^3 + 8*mtt*mWW*s*t^3 - 5*mWW^2*s*t^3))/(4*(mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^4 - 3*mtt^3*mWW + 3*mtt^2*mWW^2 - mtt*mWW^3 - 2*mtt^3*s + 6*mtt^2*mWW*s - 4*mtt*mWW^2*s + mtt^2*s^2 - 3*mtt*mWW*s^2 - mtt^3*t + 3*mtt^2*mWW*t - 3*mtt*mWW^2*t + mWW^3*t + mtt^2*s*t - 3*mtt*mWW*s*t + 2*mWW^2*s*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(-3*mtt^5 + 6*mtt^4*mWW - 6*mtt^2*mWW^3 + 3*mtt*mWW^4 + 9*mtt^4*s - 13*mtt^3*mWW*s - mtt^2*mWW^2*s + 5*mtt*mWW^3*s - 9*mtt^3*s^2 + 8*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 + 3*mtt^2*s^3 - mtt*mWW*s^3 + 6*mtt^4*t - 13*mtt^3*mWW*t + 5*mtt^2*mWW^2*t + 5*mtt*mWW^3*t - 3*mWW^4*t - 12*mtt^3*s*t + 19*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - mWW^3*s*t + 6*mtt^2*s^2*t - 6*mtt*mWW*s^2*t + 2*mWW^2*s^2*t - 3*mtt^3*t^2 + 7*mtt^2*mWW*t^2 - 5*mtt*mWW^2*t^2 + mWW^3*t^2 + 3*mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2))/(2*(mtt - mWW)*mWW*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mWW^2*s + 2*mtt^2*t - 4*mtt*mWW*t + 2*mWW^2*t - 2*mtt*s*t + mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t)), (2*ep*t)/(mWW*(mWW - t)), (ep*(3*mtt^3*mWW - 8*mtt^2*mWW^2 + 7*mtt*mWW^3 - 2*mWW^4 - 6*mtt^2*mWW*s + 9*mtt*mWW^2*s - 3*mWW^3*s + 3*mtt*mWW*s^2 - mWW^2*s^2 + mtt^3*t - 7*mtt^2*mWW*t + 14*mtt*mWW^2*t - 8*mWW^3*t - 2*mtt^2*s*t + 10*mtt*mWW*s*t - 6*mWW^2*s*t + mtt*s^2*t - 3*mWW*s^2*t - mtt^2*t^2 - mtt*mWW*t^2 + 2*mWW^2*t^2 + mtt*s*t^2 - 3*mWW*s*t^2))/(2*(mtt - mWW)*mWW*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)), (ep*(-(mtt^5*mWW) + 4*mtt^4*mWW^2 - 6*mtt^3*mWW^3 + 4*mtt^2*mWW^4 - mtt*mWW^5 + 3*mtt^4*mWW*s - 11*mtt^3*mWW^2*s + 13*mtt^2*mWW^3*s - 5*mtt*mWW^4*s - 3*mtt^3*mWW*s^2 + 10*mtt^2*mWW^2*s^2 - 7*mtt*mWW^3*s^2 + mtt^2*mWW*s^3 - 3*mtt*mWW^2*s^3 + 3*mtt^5*t - 10*mtt^4*mWW*t + 15*mtt^3*mWW^2*t - 11*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + mWW^5*t - 9*mtt^4*s*t + 25*mtt^3*mWW*s*t - 22*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t + 3*mWW^4*s*t + 9*mtt^3*s^2*t - 20*mtt^2*mWW*s^2*t + 7*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t - 3*mtt^2*s^3*t + 5*mtt*mWW*s^3*t - 6*mtt^4*t^2 + 16*mtt^3*mWW*t^2 - 20*mtt^2*mWW^2*t^2 + 16*mtt*mWW^3*t^2 - 6*mWW^4*t^2 + 12*mtt^3*s*t^2 - 28*mtt^2*mWW*s*t^2 + 21*mtt*mWW^2*s*t^2 - 5*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 + 12*mtt*mWW*s^2*t^2 - 4*mWW^2*s^2*t^2 + 3*mtt^3*t^3 - 5*mtt^2*mWW*t^3 + mtt*mWW^2*t^3 + mWW^3*t^3 - 3*mtt^2*s*t^3 + 7*mtt*mWW*s*t^3 - 4*mWW^2*s*t^3))/(mWW*(-mtt + mWW)*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-4*ep*t)/((-mtt + mWW + s)*(-mtt + mWW + s + t)), -(ep*(3*mtt^5 - 12*mtt^4*mWW + 18*mtt^3*mWW^2 - 12*mtt^2*mWW^3 + 3*mtt*mWW^4 - 9*mtt^4*s + 31*mtt^3*mWW*s - 35*mtt^2*mWW^2*s + 13*mtt*mWW^3*s + 9*mtt^3*s^2 - 26*mtt^2*mWW*s^2 + 17*mtt*mWW^2*s^2 - 3*mtt^2*s^3 + 7*mtt*mWW*s^3 - 6*mtt^4*t + 9*mtt^3*mWW*t - 3*mtt^2*mWW^2*t + 3*mtt*mWW^3*t - 3*mWW^4*t + 12*mtt^3*s*t - 21*mtt^2*mWW*s*t + 14*mtt*mWW^2*s*t - 5*mWW^3*s*t - 6*mtt^2*s^2*t + 12*mtt*mWW*s^2*t - 2*mWW^2*s^2*t + 3*mtt^3*t^2 + 3*mtt^2*mWW*t^2 - 15*mtt*mWW^2*t^2 + 9*mWW^3*t^2 - 3*mtt^2*s*t^2 + 5*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s - 2*mtt^2*t + 3*mtt*mWW*t - mWW^2*t))/(2*(mtt - mWW)*mWW*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt - s))/(2*mWW*(mtt - mWW - s)), -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), -(ep*(3*mtt^4 - 9*mtt^3*mWW + 9*mtt^2*mWW^2 - 3*mtt*mWW^3 - 6*mtt^3*s + 2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 3*mtt^2*s^2 + 7*mtt*mWW*s^2 - 3*mtt^3*t + 9*mtt^2*mWW*t - 9*mtt*mWW^2*t + 3*mWW^3*t + 3*mtt^2*s*t + 7*mtt*mWW*s*t - 10*mWW^2*s*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (6*ep*t)/(mWW*(mWW - t)), -((ep*(-5*mWW^2*s + 6*mtt^2*t - 12*mtt*mWW*t + 6*mWW^2*t - 6*mtt*s*t + 11*mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t))), (-3*ep*(mtt^5 - 4*mtt^4*mWW + 6*mtt^3*mWW^2 - 4*mtt^2*mWW^3 + mtt*mWW^4 - 3*mtt^4*s + 13*mtt^3*mWW*s - 17*mtt^2*mWW^2*s + 7*mtt*mWW^3*s + 3*mtt^3*s^2 - 14*mtt^2*mWW*s^2 + 11*mtt*mWW^2*s^2 - mtt^2*s^3 + 5*mtt*mWW*s^3 - 2*mtt^4*t + 3*mtt^3*mWW*t - mtt^2*mWW^2*t + mtt*mWW^3*t - mWW^4*t + 4*mtt^3*s*t - 13*mtt^2*mWW*s*t + 14*mtt*mWW^2*s*t - 5*mWW^3*s*t - 2*mtt^2*s^2*t + 10*mtt*mWW*s^2*t - 4*mWW^2*s^2*t + mtt^3*t^2 + mtt^2*mWW*t^2 - 5*mtt*mWW^2*t^2 + 3*mWW^3*t^2 - mtt^2*s*t^2 + 5*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt^5 - 4*mtt^4*mWW + 6*mtt^3*mWW^2 - 4*mtt^2*mWW^3 + mtt*mWW^4 - 3*mtt^4*s + 11*mtt^3*mWW*s - 13*mtt^2*mWW^2*s + 5*mtt*mWW^3*s + 3*mtt^3*s^2 - 10*mtt^2*mWW*s^2 + 7*mtt*mWW^2*s^2 - mtt^2*s^3 + 3*mtt*mWW*s^3 - 2*mtt^4*t + 3*mtt^3*mWW*t - mtt^2*mWW^2*t + mtt*mWW^3*t - mWW^4*t + 4*mtt^3*s*t - 9*mtt^2*mWW*s*t + 8*mtt*mWW^2*s*t - 3*mWW^3*s*t - 2*mtt^2*s^2*t + 6*mtt*mWW*s^2*t - 2*mWW^2*s^2*t + mtt^3*t^2 + mtt^2*mWW*t^2 - 5*mtt*mWW^2*t^2 + 3*mWW^3*t^2 - mtt^2*s*t^2 + 3*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(3*mtt^5*mWW - 12*mtt^4*mWW^2 + 18*mtt^3*mWW^3 - 12*mtt^2*mWW^4 + 3*mtt*mWW^5 - 9*mtt^4*mWW*s + 29*mtt^3*mWW^2*s - 31*mtt^2*mWW^3*s + 11*mtt*mWW^4*s + 9*mtt^3*mWW*s^2 - 22*mtt^2*mWW^2*s^2 + 13*mtt*mWW^3*s^2 - 3*mtt^2*mWW*s^3 + 5*mtt*mWW^2*s^3 - mtt^5*t - 2*mtt^4*mWW*t + 13*mtt^3*mWW^2*t - 19*mtt^2*mWW^3*t + 12*mtt*mWW^4*t - 3*mWW^5*t + 3*mtt^4*s*t + mtt^3*mWW*s*t - 16*mtt^2*mWW^2*s*t + 17*mtt*mWW^3*s*t - 5*mWW^4*s*t - 3*mtt^3*s^2*t + 4*mtt^2*mWW*s^2*t + 3*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t + mtt^2*s^3*t - 3*mtt*mWW*s^3*t + 2*mtt^4*t^2 - 2*mtt^3*mWW*t^2 - 2*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 - 4*mtt^3*s*t^2 + 6*mtt^2*mWW*s*t^2 - mtt*mWW^2*s*t^2 - mWW^3*s*t^2 + 2*mtt^2*s^2*t^2 - 4*mtt*mWW*s^2*t^2 - mtt^3*t^3 + mtt^2*mWW*t^3 + mtt*mWW^2*t^3 - mWW^3*t^3 + mtt^2*s*t^3 - mtt*mWW*s*t^3))/(mWW*(-mtt + mWW)*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep*(-mtt + 2*mWW + s))/(mWW*(-mtt + mWW + s)), (-3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^4*mWW - 3*mtt^3*mWW^2 + 3*mtt^2*mWW^3 - mtt*mWW^4 - 3*mtt^3*mWW*s + 6*mtt^2*mWW^2*s - 3*mtt*mWW^3*s + 3*mtt^2*mWW*s^2 - 3*mtt*mWW^2*s^2 - mtt*mWW*s^3 + 3*mtt^4*t - 11*mtt^3*mWW*t + 10*mtt^2*mWW^2*t - 3*mtt*mWW^3*t + mWW^4*t - 9*mtt^3*s*t + 22*mtt^2*mWW*s*t - 10*mtt*mWW^2*s*t + mWW^3*s*t + 9*mtt^2*s^2*t - 11*mtt*mWW*s^2*t - 3*mtt*s^3*t - 6*mtt^3*t^2 + 20*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 + 12*mtt^2*s*t^2 - 24*mtt*mWW*s*t^2 + 7*mWW^2*s*t^2 - 6*mtt*s^2*t^2 + 4*mWW*s^2*t^2 + 3*mtt^2*t^3 - 10*mtt*mWW*t^3 + 7*mWW^2*t^3 - 3*mtt*s*t^3 + 4*mWW*s*t^3))/(2*mWW*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^5*mWW - 4*mtt^4*mWW^2 + 6*mtt^3*mWW^3 - 4*mtt^2*mWW^4 + mtt*mWW^5 - 3*mtt^4*mWW*s + 10*mtt^3*mWW^2*s - 11*mtt^2*mWW^3*s + 4*mtt*mWW^4*s + 3*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 + 5*mtt*mWW^3*s^2 - mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 5*mtt^5*t - 22*mtt^4*mWW*t + 31*mtt^3*mWW^2*t - 17*mtt^2*mWW^3*t + 4*mtt*mWW^4*t - mWW^5*t - 15*mtt^4*s*t + 48*mtt^3*mWW*s*t - 48*mtt^2*mWW^2*s*t + 17*mtt*mWW^3*s*t - 2*mWW^4*s*t + 15*mtt^3*s^2*t - 30*mtt^2*mWW*s^2*t + 17*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 5*mtt^2*s^3*t + 4*mtt*mWW*s^3*t - 10*mtt^4*t^2 + 42*mtt^3*mWW*t^2 - 54*mtt^2*mWW^2*t^2 + 22*mtt*mWW^3*t^2 + 20*mtt^3*s*t^2 - 56*mtt^2*mWW*s*t^2 + 47*mtt*mWW^2*s*t^2 - 11*mWW^3*s*t^2 - 10*mtt^2*s^2*t^2 + 14*mtt*mWW*s^2*t^2 - 5*mWW^2*s^2*t^2 + 5*mtt^3*t^3 - 21*mtt^2*mWW*t^3 + 27*mtt*mWW^2*t^3 - 11*mWW^3*t^3 - 5*mtt^2*s*t^3 + 10*mtt*mWW*s*t^3 - 5*mWW^2*s*t^3))/(4*mWW*(-mtt + mWW)*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*s*(-2*mtt^2 + 2*mtt*mWW + 2*mtt*s + mtt*t - mWW*t))/(2*(-mtt + mWW)*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), (ep*(mtt^5*mWW - 4*mtt^4*mWW^2 + 6*mtt^3*mWW^3 - 4*mtt^2*mWW^4 + mtt*mWW^5 - 3*mtt^4*mWW*s + 10*mtt^3*mWW^2*s - 11*mtt^2*mWW^3*s + 4*mtt*mWW^4*s + 3*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 + 5*mtt*mWW^3*s^2 - mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 3*mtt^5*t - 14*mtt^4*mWW*t + 21*mtt^3*mWW^2*t - 13*mtt^2*mWW^3*t + 4*mtt*mWW^4*t - mWW^5*t - 9*mtt^4*s*t + 30*mtt^3*mWW*s*t - 32*mtt^2*mWW^2*s*t + 13*mtt*mWW^3*s*t - 2*mWW^4*s*t + 9*mtt^3*s^2*t - 18*mtt^2*mWW*s^2*t + 11*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 3*mtt^2*s^3*t + 2*mtt*mWW*s^3*t - 6*mtt^4*t^2 + 26*mtt^3*mWW*t^2 - 34*mtt^2*mWW^2*t^2 + 14*mtt*mWW^3*t^2 + 12*mtt^3*s*t^2 - 34*mtt^2*mWW*s*t^2 + 29*mtt*mWW^2*s*t^2 - 7*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 + 8*mtt*mWW*s^2*t^2 - 3*mWW^2*s^2*t^2 + 3*mtt^3*t^3 - 13*mtt^2*mWW*t^3 + 17*mtt*mWW^2*t^3 - 7*mWW^3*t^3 - 3*mtt^2*s*t^3 + 6*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3))/(mWW*(-mtt + mWW)*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {(2*ep*t)/((-mtt + mWW + s)*(-mtt + mWW + s + t)), (ep*(-mtt + mWW + s + 3*t))/((-mtt + mWW + s)*(-mtt + mWW + s + t)), (-4*ep)/(-mtt + mWW + s), (-4*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (ep*(mtt^4 - 3*mtt^3*mWW + 3*mtt^2*mWW^2 - mtt*mWW^3 - 4*mtt^3*s + 8*mtt^2*mWW*s - 4*mtt*mWW^2*s + 5*mtt^2*s^2 - 5*mtt*mWW*s^2 - 2*mtt*s^3 + 2*mtt^3*t - 3*mtt^2*mWW*t + mWW^3*t - mtt*mWW*s*t + mWW^2*s*t - 2*mtt*s^2*t - 3*mtt^2*t^2 + 6*mtt*mWW*t^2 - 3*mWW^2*t^2))/(2*(mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (-3*ep*(mtt - s))/(2*mWW*(mtt - mWW - s)), -((ep*(5*mtt^3*s - 10*mtt^2*mWW*s + 5*mtt*mWW^2*s - 10*mtt^2*s^2 + 10*mtt*mWW*s^2 + 5*mtt*s^3 - 8*mtt^3*t + 16*mtt^2*mWW*t - 8*mtt*mWW^2*t + 2*mtt^2*s*t - mtt*mWW*s*t - mWW^2*s*t + 6*mtt*s^2*t - mWW*s^2*t + 8*mtt^2*t^2 - 16*mtt*mWW*t^2 + 8*mWW^2*t^2 + mtt*s*t^2 - mWW*s*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (2*ep*s*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3*s - 2*mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - 6*mtt^3*t + 12*mtt^2*mWW*t - 6*mtt*mWW^2*t + 10*mtt^2*s*t - 15*mtt*mWW*s*t + 5*mWW^2*s*t - 4*mtt*s^2*t + 5*mWW*s^2*t + 6*mtt^2*t^2 - 12*mtt*mWW*t^2 + 6*mWW^2*t^2 - 5*mtt*s*t^2 + 5*mWW*s*t^2))/(4*(mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*mtt*s)/((mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(-mtt^4 + 3*mtt^3*mWW - 3*mtt^2*mWW^2 + mtt*mWW^3 + 3*mtt^3*s - 6*mtt^2*mWW*s + 3*mtt*mWW^2*s - 3*mtt^2*s^2 + 3*mtt*mWW*s^2 + mtt*s^3 - mtt^2*mWW*t + 2*mtt*mWW^2*t - mWW^3*t - mtt^2*s*t + 2*mtt*mWW*s*t - mWW^2*s*t + mtt*s^2*t + mtt^2*t^2 - 2*mtt*mWW*t^2 + mWW^2*t^2))/((mtt - mWW)*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - mtt^2*t + 5*mtt*mWW*t - 4*mWW^2*t + mtt*s*t + mWW*s*t))/(2*(mtt - mWW)*mWW*(-mtt + mWW + s)*(-mtt + mWW + s + t)), (-2*ep*(mtt^3*s - 2*mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - 2*mtt^3*t + 4*mtt^2*mWW*t - 2*mtt*mWW^2*t + mtt^2*s*t - mtt*mWW*s*t + mtt*s^2*t + 2*mtt^2*t^2 - 4*mtt*mWW*t^2 + 2*mWW^2*t^2))/((-mtt + mWW)*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-4*ep*t)/((-mtt + mWW + s)*(-mtt + mWW + s + t)), -((ep*(2*mtt^3*s - 4*mtt^2*mWW*s + 2*mtt*mWW^2*s - 4*mtt^2*s^2 + 4*mtt*mWW*s^2 + 2*mtt*s^3 - 6*mtt^3*t + 12*mtt^2*mWW*t - 6*mtt*mWW^2*t + 7*mtt^2*s*t - 10*mtt*mWW*s*t + 3*mWW^2*s*t - mtt*s^2*t + 3*mWW*s^2*t + 6*mtt^2*t^2 - 12*mtt*mWW*t^2 + 6*mWW^2*t^2 - 3*mtt*s*t^2 + 3*mWW*s*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (3*ep*mtt*s)/((mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt - s))/(2*mWW*(mtt - mWW - s)), -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), (ep*s*(5*mtt^2 - 5*mtt*mWW - 5*mtt*s - 8*mtt*t + 8*mWW*t))/((mtt - mWW)*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (5*ep*s)/((mtt - mWW)*(mtt - mWW - s)), (-3*ep*(2*mtt^3*s - 4*mtt^2*mWW*s + 2*mtt*mWW^2*s - 4*mtt^2*s^2 + 4*mtt*mWW*s^2 + 2*mtt*s^3 - 2*mtt^3*t + 4*mtt^2*mWW*t - 2*mtt*mWW^2*t - mtt^2*s*t + 2*mtt*mWW*s*t - mWW^2*s*t + 3*mtt*s^2*t - mWW*s^2*t + 2*mtt^2*t^2 - 4*mtt*mWW*t^2 + 2*mWW^2*t^2 + mtt*s*t^2 - mWW*s*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-2*ep*(mtt^3*s - 2*mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - 2*mtt^3*t + 4*mtt^2*mWW*t - 2*mtt*mWW^2*t + mtt^2*s*t - mtt*mWW*s*t + mtt*s^2*t + 2*mtt^2*t^2 - 4*mtt*mWW*t^2 + 2*mWW^2*t^2))/((mtt - mWW)*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (2*ep*(mtt^3*s - 2*mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - mtt^3*t + 2*mtt^2*mWW*t - mtt*mWW^2*t + 2*mtt^2*s*t - 4*mtt*mWW*s*t + 2*mWW^2*s*t - mtt*s^2*t + 2*mWW*s^2*t + mtt^2*t^2 - 2*mtt*mWW*t^2 + mWW^2*t^2 - 2*mtt*s*t^2 + 2*mWW*s*t^2))/((-mtt + mWW)*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(-mtt - 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), (-3*ep*s*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*t*(2*mtt^2 - 2*mtt*mWW - 3*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*mWW*t + s*t))/((mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), -(ep*(mtt^3*s - 2*mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - 6*mtt^3*t + 12*mtt^2*mWW*t - 6*mtt*mWW^2*t + 6*mtt^2*s*t - 7*mtt*mWW*s*t + mWW^2*s*t + mWW*s^2*t + 6*mtt^2*t^2 - 12*mtt*mWW*t^2 + 6*mWW^2*t^2 - mtt*s*t^2 + mWW*s*t^2))/(4*(-mtt + mWW)*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*mtt*s)/((-mtt + mWW)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), (ep*(mtt^3*s - 2*mtt^2*mWW*s + mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + mtt*s^3 - 4*mtt^3*t + 8*mtt^2*mWW*t - 4*mtt*mWW^2*t + 4*mtt^2*s*t - 5*mtt*mWW*s*t + mWW^2*s*t + mWW*s^2*t + 4*mtt^2*t^2 - 8*mtt*mWW*t^2 + 4*mWW^2*t^2 - mtt*s*t^2 + mWW*s*t^2))/((-mtt + mWW)*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, (4*ep)/(mtt - mWW), (ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (-3*ep)/(mtt - mWW), 0, (ep*(3*mtt^2 - 3*mtt*mWW - 5*mtt*s - 3*mtt*t + 3*mWW*t))/((mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - t))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), -(ep*(mtt^2 - mtt*mWW + 2*mtt*s - mtt*t + mWW*t))/(4*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep/(mtt - mWW)), 0, ep/(mtt - mWW), -((ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/((mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), 0, (ep*(mtt^2 - mtt*mWW - 6*mtt*s - mtt*t + mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, ep/(mtt - mWW), -(ep*(7*mtt^2 - 7*mtt*mWW - 4*mtt*s - 7*mtt*t + 7*mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (-5*ep)/(mtt - mWW), (3*ep*(3*mtt^2 - 3*mtt*mWW - 4*mtt*s - 3*mtt*t + 3*mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/((mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^2 - mtt*mWW + 2*mtt*s - mtt*t + mWW*t))/((mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (-3*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/(4*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt^2 - 2*mtt*mWW - 3*mtt*s - 2*mtt*t + 2*mWW*t))/(2*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), ep/(2*(mtt - mWW)), (ep*(-mtt^2 + mtt*mWW + 2*mtt*s + mtt*t - mWW*t))/((-mtt + mWW)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, (-2*ep*(mWW + t))/(mWW*(mWW - t)), 0, 0, 0, 0, 0, -((ep*(mWW^2*s + 3*mtt^2*t - 6*mtt*mWW*t + 3*mWW^2*t - 3*mtt*s*t + 2*mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (12*ep*t)/(mWW*(mWW - t)), (-12*ep*t)/(mWW*(mWW - t)), 0, 0, (4*ep*(mtt - s - t))/((mtt - mWW - s)*(mWW - t)), 0, 0, (4*ep*(mtt - s - t))/((mtt - mWW - s)*(mWW - t)), (-3*ep*t)/(mWW*(mWW - t)), 0, 0, (2*ep*(mtt*mWW + 3*mtt*t - 4*mWW*t))/((mtt - mWW)*mWW*(mWW - t))}, {0, 0, 0, 0, (ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep)/(mtt - mWW - s), 0, 0, (2*ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t - s*t))/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/(4*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 + 6*mtt^2*t - 5*mtt*mWW*t - mWW^2*t - 7*mtt*s*t + s^2*t - 7*mtt*t^2 + 7*mWW*t^2 + s*t^2))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, -((ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), 0, (-5*ep*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t - s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t - s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (3*ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep)/(-mtt + mWW + s), (-3*ep*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t - s*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/(4*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -((ep*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t + s*t))/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, -((ep*t*(-(mtt*mWW) - mWW*s - mtt*t + mWW*t + s*t + t^2))/(mWW*(-mWW + t)*(-(mWW*s) - mtt*t + s*t + t^2))), 0, -((ep*(4*mWW*s + mtt*t - s*t - t^2))/(mWW*(mWW*s + mtt*t - s*t - t^2))), 0, (ep*t*(-mtt + s + t))/(mWW*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*t*(2*mtt*mWW + mWW*s + mtt*t - 2*mWW*t - s*t - t^2))/(2*mWW*(mWW - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, -((ep*t*(-mtt + s + t))/(mWW*(mWW*s + mtt*t - s*t - t^2))), 0, 0, 0, 0, (3*ep*t*(mtt*mWW + mWW*s + mtt*t - mWW*t - s*t - t^2))/(mWW*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-2*mWW^2*s + 5*mtt*mWW*t + 3*mWW*s*t + mtt*t^2 - 5*mWW*t^2 - s*t^2 - t^3))/(mWW*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(2*mWW*s - mtt*t + s*t + t^2))/(mWW*(mWW*s + mtt*t - s*t - t^2)), (2*ep*t*(-mtt + s + t))/(mWW*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*t)/(mWW*(mWW - t)), 0, 0, (-2*ep*(mtt - t)*t)/((mWW - t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*t*(2*mtt*mWW + mWW*s + mtt*t - 2*mWW*t - s*t - t^2))/(2*mWW*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(mtt - s - t)*t)/(mWW*(mWW*s + mtt*t - s*t - t^2)), -((ep*(mtt - s - t)*t)/(mWW*(mWW*s + mtt*t - s*t - t^2))), (-2*ep*t*(mtt*mWW + mWW*s + mtt*t - mWW*t - s*t - t^2))/(mWW*(mWW - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, -ep/(2*(-mtt + mWW + s)), 0, 0, (-3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), 0, 0, -ep/(4*(-mtt + mWW + s)), 0, 0, 0, 0, -(ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, 0, (-3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, ep/(mtt - mWW - s), 0, 0, 0, (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, ep/(4*(mtt - mWW - s)), 0, -ep/(2*(-mtt + mWW + s)), ep/(-mtt + mWW + s)}, {0, 0, 0, 0, -((ep*(-(mWW*s) - 2*mtt*t + s*t + 2*t^2))/((-mWW + t)*(-(mWW*s) - mtt*t + s*t + t^2))), 0, (-3*ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, (ep*(3*mWW*s + 2*mtt*t - 2*s*t - 2*t^2))/(mWW*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*(mWW*s + 3*mtt*t - s*t - 3*t^2))/(2*(mWW - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (-3*ep)/mWW, 0, (ep*(2*mWW*s + 3*mtt*t - 3*s*t - 3*t^2))/(mWW*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (3*ep*t*(mtt*mWW + mWW*s + mtt*t - mWW*t - s*t - t^2))/(mWW*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-4*mWW^2*s + 3*mtt*mWW*t + 7*mWW*s*t + 3*mtt*t^2 - 3*mWW*t^2 - 3*s*t^2 - 3*t^3))/(mWW*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2))), (3*ep*(2*mWW*s + mtt*t - s*t - t^2))/(mWW*(mWW*s + mtt*t - s*t - t^2)), (ep*(3*mWW*s + mtt*t - s*t - t^2))/(mWW*(mWW*s + mtt*t - s*t - t^2)), -((ep*(3*mWW - t))/(mWW*(mWW - t))), 0, 0, (-2*ep*(mtt - t)*t)/((mWW - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(mWW*s + 3*mtt*t - s*t - 3*t^2))/(2*(mWW - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*s)/(mWW*s + mtt*t - s*t - t^2)), (ep*s)/(mWW*s + mtt*t - s*t - t^2), (-2*ep*(mWW*s + 2*mtt*t - s*t - 2*t^2))/((mWW - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt^2 - 5*mtt*mWW + 3*mWW^2 - 2*mtt*s + 4*mWW*s))/((mtt - mWW)*mWW*(mtt - mWW - s))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-6*ep)/(-mtt + mWW), 0, (3*ep*s)/((mtt - mWW)*(mtt - mWW - s)), 0, -ep/(2*(-mtt + mWW)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep)/(mtt - mWW)}, {0, 0, 0, 0, -ep/(2*(-mtt + mWW + s)), (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, (-2*ep)/(-mtt + mWW + s), 0, (ep*s)/(4*(mtt - mWW)*(mtt - mWW - s)), (ep*(mtt^2 + 5*mtt*mWW - 6*mWW^2 - 2*mtt*s - 5*mWW*s + s^2 - mtt*t + 2*mWW*t + s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt + mWW + s + t)), (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, 0, ep/(-mtt + mWW + s), 0, -(ep*(-3*mtt^2 + 3*mtt*mWW + 3*mtt*s - 5*mWW*s))/(2*mWW*(-mtt + mWW)*(-mtt + mWW + s)), 0, 0, 0, (-3*ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)), 0, 0, (-3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), -(ep/(-mtt + mWW + s)), ep/(-mtt + mWW + s), (3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (-3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), (ep*s)/(4*(mtt - mWW)*(mtt - mWW - s)), -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), 0, -((ep*s)/((-mtt + mWW)*(-mtt + mWW + s)))}, {0, 0, 0, 0, -(ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, (-2*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(4*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(-3*mtt^4 + 13*mtt^3*mWW - 17*mtt^2*mWW^2 + 7*mtt*mWW^3 + 9*mtt^3*s - 26*mtt^2*mWW*s + 17*mtt*mWW^2*s - 9*mtt^2*s^2 + 13*mtt*mWW*s^2 + 3*mtt*s^3 + 6*mtt^3*t - 15*mtt^2*mWW*t + 16*mtt*mWW^2*t - 7*mWW^3*t - 12*mtt^2*s*t + 17*mtt*mWW*s*t - 9*mWW^2*s*t + 6*mtt*s^2*t - 2*mWW*s^2*t - 3*mtt^2*t^2 + 2*mtt*mWW*t^2 + mWW^2*t^2 + 3*mtt*s*t^2 - 2*mWW*s*t^2))/(2*mWW*(-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, 0, 0, (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -(ep*(3*mtt^3 - 6*mtt^2*mWW + 3*mtt*mWW^2 - 6*mtt^2*s + 6*mtt*mWW*s + 3*mtt*s^2 - 3*mtt^2*t + 6*mtt*mWW*t - 3*mWW^2*t + 3*mtt*s*t + 2*mWW*s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), (-3*ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(4*mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*s*t)/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + mtt*s*t))/(mWW*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, 0, (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, -((ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t))), (3*ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(4*mWW*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -(ep*(7*mWW*s - 8*mtt*t + 7*mWW*t + s*t + t^2))/(2*(mWW - t)*(mWW*s - mtt*t + mWW*t)), 0, (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (3*ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(2*mWW*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0, (-3*ep*(mWW*s - 2*mtt*t + mWW*t))/(2*mWW*(mWW*s - mtt*t + mWW*t)), (ep*(-(mtt*mWW*s) + 3*mWW^2*s + mWW*s^2 + 6*mtt^2*t - 9*mtt*mWW*t + 3*mWW^2*t - 6*mtt*s*t + mWW*s*t))/(2*mWW*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (-2*ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (-3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), (3*ep*(mtt*s + mWW*s - s^2 - mtt*t + mWW*t - s*t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(3*mtt*mWW*s + mWW^2*s - 3*mWW*s^2 - 2*mtt^2*t + mtt*mWW*t + mWW^2*t + 2*mtt*s*t - 3*mWW*s*t))/(2*mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(4*mWW*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*s*(-mtt + s + t))/(2*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), -((ep*(mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t))/(mWW*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)))}, {0, 0, 0, 0, -((ep*(-(mtt*mWW*s) + 3*mWW^2*s + mWW*s^2 - 2*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 4*mWW*s*t - s^2*t + 2*mtt*t^2 - 4*mWW*t^2 - s*t^2))/((mWW - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, (3*ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, -((ep*(mtt*s - 9*mWW*s - s^2 - 8*mtt*t + 7*s*t + 8*t^2))/((mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))), 0, -(ep*(-(mtt*mWW*s) + 4*mWW^2*s + mWW*s^2 - 3*mtt^2*t + 6*mtt*mWW*t + 4*mtt*s*t - 6*mWW*s*t - s^2*t + 3*mtt*t^2 - 6*mWW*t^2 - s*t^2))/(2*(mWW - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep)/(mtt - mWW - s - t), (2*ep)/(mtt - mWW - s - t), (2*ep)/(mWW - t), (4*ep)/(mtt - mWW), (-2*ep)/(mWW - t), (-4*ep)/(mtt - mWW - s - t), 0, -((ep*(mtt*s + 5*mWW*s - s^2 + 6*mtt*t - 7*s*t - 6*t^2))/((-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, 0, 0, 0, (3*ep*(mWW*s + 2*mtt*t - s*t - 2*t^2))/((mWW - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(mWW*s - 6*mtt*t - s*t + 6*t^2))/((mWW - t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(mtt*s - 3*mWW*s - s^2 - 2*mtt*t + s*t + 2*t^2))/((mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(-(mtt*s) + 3*mWW*s + s^2 + 2*mtt*t - s*t - 2*t^2))/((-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*(-mtt + 4*mWW + s - 2*t))/((mWW - t)*(-mtt + mWW + s + t)), 0, 0, (2*ep*(mWW^2*s - mtt^2*t + 2*mtt*mWW*t + mtt*s*t - 2*mWW*s*t + mtt*t^2 - 2*mWW*t^2))/((mWW - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*(-(mtt*mWW*s) + 4*mWW^2*s + mWW*s^2 - 3*mtt^2*t + 6*mtt*mWW*t + 4*mtt*s*t - 6*mWW*s*t - s^2*t + 3*mtt*t^2 - 6*mWW*t^2 - s*t^2))/(2*(mWW - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*s)/(mWW*s + mtt*t - s*t - t^2), -((ep*s)/(mWW*s + mtt*t - s*t - t^2)), (2*ep*(-(mtt*mWW*s) + 3*mWW^2*s + mWW*s^2 - 2*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 4*mWW*s*t - s^2*t + 2*mtt*t^2 - 4*mWW*t^2 - s*t^2))/((mWW - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, ep/(2*(-mtt + mWW + s)), 0, 0, (3*ep*(mtt - s))/(2*mWW*(-mtt + mWW + s)), 0, 0, -(ep*s)/(4*(mtt - mWW)*(mtt - mWW - s)), 0, 0, 0, 0, -(ep*(-7*mtt*mWW + 6*mWW^2 + 7*mWW*s - mtt*t + 2*mWW*t + s*t))/(2*mWW*(-mtt + mWW + s)*(mWW - t)), 0, 0, 0, 0, (3*ep*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)), 0, 0, 0, -((ep*s)/((mtt - mWW)*(mtt - mWW - s))), 0, 0, 0, (-3*ep*(-mtt + 2*mWW + s))/(2*mWW*(-mtt + mWW + s)), 0, 0, -(ep*s)/(4*(mtt - mWW)*(mtt - mWW - s)), 0, -(ep*s)/(2*(mtt - mWW)*(mtt - mWW - s)), (ep*s)/((mtt - mWW)*(mtt - mWW - s))}, {0, 0, 0, 0, (ep*(-(mtt*mWW*s) + 3*mWW^2*s + mWW*s^2 - 2*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 4*mWW*s*t - s^2*t + 2*mtt*t^2 - 4*mWW*t^2 - s*t^2))/((mWW - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, (-3*ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, (ep*(mtt*s - 9*mWW*s - s^2 - 8*mtt*t + 7*s*t + 8*t^2))/((mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*(mtt*mWW*s - 4*mWW^2*s - mWW*s^2 + 3*mtt^2*t - 6*mtt*mWW*t - 4*mtt*s*t + 6*mWW*s*t + s^2*t - 3*mtt*t^2 + 6*mWW*t^2 + s*t^2))/(2*(mWW - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (-4*ep*(-mtt + 2*mWW + s + t))/(mWW*(-mtt + mWW + s + t)), 0, -((ep*(mtt*s + 5*mWW*s - s^2 + 6*mtt*t - 7*s*t - 6*t^2))/((mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))), 0, 0, 0, 0, (-3*ep*(mWW*s + 2*mtt*t - s*t - 2*t^2))/((mWW - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-(mWW*s) + 6*mtt*t + s*t - 6*t^2))/((-mWW + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (3*ep*(mtt*s - 3*mWW*s - s^2 - 2*mtt*t + s*t + 2*t^2))/((mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*(-(mtt*s) + 3*mWW*s + s^2 + 2*mtt*t - s*t - 2*t^2))/((-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(mtt - 4*mWW - s + 2*t))/((mWW - t)*(mtt - mWW - s - t)), 0, 0, (-2*ep*(-(mWW^2*s) + mtt^2*t - 2*mtt*mWW*t - mtt*s*t + 2*mWW*s*t - mtt*t^2 + 2*mWW*t^2))/((mWW - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*(mtt*mWW*s - 4*mWW^2*s - mWW*s^2 + 3*mtt^2*t - 6*mtt*mWW*t - 4*mtt*s*t + 6*mWW*s*t + s^2*t - 3*mtt*t^2 + 6*mWW*t^2 + s*t^2))/(2*(-mWW + t)*(-mtt + mWW + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (ep*s)/(-(mWW*s) - mtt*t + s*t + t^2), -((ep*s)/(-(mWW*s) - mtt*t + s*t + t^2)), (-2*ep*(mtt*mWW*s - 3*mWW^2*s - mWW*s^2 + 2*mtt^2*t - 4*mtt*mWW*t - 3*mtt*s*t + 4*mWW*s*t + s^2*t - 2*mtt*t^2 + 4*mWW*t^2 + s*t^2))/((mWW - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/mWW, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*mWW), 0, 0}, {0, 0, 0, 0, -(ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (-2*ep*(mtt - t))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), (ep*(mtt - t))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), (-3*ep*(mtt - t))/(4*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (ep*(mtt - t))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), 0, (-5*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt - t))/(2*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, 0, (-3*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt - t))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt - t))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), 0, (-3*ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - t))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt - t))/(4*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt - t))/(2*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (ep*(mtt - t))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(4*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*ep)/(mtt - mWW), 0, 0, 0, ep/(mtt - mWW), 0, 0, 0, 0, 0, 0, ep/(4*(mtt - mWW)), 0, -ep/(2*(-mtt + mWW)), -(ep/(mtt - mWW))}, {0, 0, 0, 0, (ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, -((ep*(s + t))/(mWW*s - mtt*t + mWW*t)), (3*ep*(s + t))/(4*(mWW*s - mtt*t + mWW*t)), 0, 0, -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0, (ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (-3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0, (-3*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (5*ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), 0, 0, (-2*ep*(s + t))/(mWW*s - mtt*t + mWW*t), 0, (-3*ep*(s + t))/(2*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(s + t))/(2*(mWW*s - mtt*t + mWW*t)), (ep*(s + t))/(4*(mWW*s - mtt*t + mWW*t)), 0, -(ep*(s + t))/(2*(-(mWW*s) + mtt*t - mWW*t)), -((ep*(s + t))/(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(4*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, ep/(mtt - mWW), 0, 0, 0, (3*ep)/(mtt - mWW), 0, 0, 0, 0, 0, 0, 0, 0, ep/(4*(mtt - mWW)), -ep/(2*(mtt - mWW)), 0, -(ep/(mtt - mWW))}, {0, 0, 0, 0, ep/(2*mWW), 0, 0, 0, 0, 0, ep/(4*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*ep)/mWW, ep/mWW, 0, 0, 0, 0, 0, 0, ep/(4*mWW), 0, ep/(2*mWW), -(ep/mWW)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/mWW, 0, 0, 0, 0, 0, 0, 0, 0, ep/(2*mWW), 0}, {0, 0, 0, 0, -ep/(2*mWW), 0, 0, 0, (-2*ep)/mWW, 0, -ep/(4*mWW), 0, 0, 0, 0, 0, ep/mWW, 0, -(ep/mWW), 0, 0, 0, 0, 0, 0, (-3*ep)/mWW, -(ep/mWW), ep/mWW, 0, 0, 0, -ep/(4*mWW), ep/(2*mWW), 0, ep/mWW}, {0, 0, 0, 0, (ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, (3*ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, -((ep*s)/(mWW*s + mtt*t - s*t - t^2)), 0, (ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, 0, 0, 0, 0, 0, 0, -((ep*s)/(-(mWW*s) - mtt*t + s*t + t^2)), 0, 0, 0, 0, (-3*ep*s)/(mWW*s + mtt*t - s*t - t^2), (7*ep*s)/(mWW*s + mtt*t - s*t - t^2), (-3*ep*s)/(mWW*s + mtt*t - s*t - t^2), (-2*ep*s)/(mWW*s + mtt*t - s*t - t^2), 0, 0, 0, (-2*ep*s)/(mWW*s + mtt*t - s*t - t^2), -((ep*s)/(-(mWW*s) - mtt*t + s*t + t^2)), -((ep*s)/(-(mWW*s) - mtt*t + s*t + t^2)), -((ep*s)/(mWW*s + mtt*t - s*t - t^2)), (-2*ep*s)/(mWW*s + mtt*t - s*t - t^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - s))/(mWW*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*ep)/(mtt - mWW - s), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(mtt - s))/(2*mWW*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep*(mtt - s))/(mWW*(mtt - mWW - s)), 0, 0, -((ep*(mtt - 3*mWW - s))/(mWW*(mtt - mWW - s))), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/mWW, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep*(mtt - s - t))/(mWW*(mtt - mWW - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - s - t))/(mWW*(mtt - mWW - s - t)), (ep*(mtt + 3*mWW - s - t))/(mWW*(mtt - mWW - s - t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep*t)/(mWW*(mWW - t)), 0, 0, 0, 0, 0, 0, (ep*t)/(mWW*(mWW - t)), 0, -((ep*(3*mWW + t))/(mWW*(mWW - t))), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*mtt)/((mtt - mWW)*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt - 3*mWW))/((mtt - mWW)*mWW))}}, {{(2*ep*(-mtt^2 + mtt*mWW + mtt*s + mWW*s + 2*mtt*t - mWW*t - s*t - t^2))/(s*(-mtt + s + t)*(-mtt + mWW + s + t)), (2*ep*mWW)/((-mtt + s + t)*(-mtt + mWW + s + t)), (-4*ep)/(-mtt + s + t), (4*ep)/(s + t), -(ep*(2*mtt^5*mWW - 6*mtt^4*mWW^2 + 6*mtt^3*mWW^3 - 2*mtt^2*mWW^4 - 6*mtt^4*mWW*s + 16*mtt^3*mWW^2*s - 14*mtt^2*mWW^3*s + 4*mtt*mWW^4*s + 6*mtt^3*mWW*s^2 - 14*mtt^2*mWW^2*s^2 + 8*mtt*mWW^3*s^2 - 2*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 - 2*mtt^4*mWW*t + 8*mtt^3*mWW^2*t - 10*mtt^2*mWW^3*t + 4*mtt*mWW^4*t + 3*mtt^3*mWW*s*t - 14*mtt^2*mWW^2*s*t + 15*mtt*mWW^3*s*t - 4*mWW^4*s*t + 7*mtt*mWW^2*s^2*t - 5*mWW^3*s^2*t - mtt*mWW*s^3*t - mWW^2*s^3*t + mtt^4*t^2 - 4*mtt^3*mWW*t^2 + 3*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 3*mtt^3*s*t^2 + 9*mtt^2*mWW*s*t^2 - 5*mtt*mWW^2*s*t^2 - mWW^3*s*t^2 + 3*mtt^2*s^2*t^2 - 6*mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 - mtt*s^3*t^2 + mWW*s^3*t^2 - 3*mtt^3*t^3 + 7*mtt^2*mWW*t^3 - 6*mtt*mWW^2*t^3 + 2*mWW^3*t^3 + 6*mtt^2*s*t^3 - 9*mtt*mWW*s*t^3 + 3*mWW^2*s*t^3 - 3*mtt*s^2*t^3 + 3*mWW*s^2*t^3 + 3*mtt^2*t^4 - 4*mtt*mWW*t^4 + mWW^2*t^4 - 3*mtt*s*t^4 + 3*mWW*s*t^4 - mtt*t^5 + mWW*t^5))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep)/(mtt - s - t), -((ep*(3*mtt^5*mWW*s - 9*mtt^4*mWW^2*s + 9*mtt^3*mWW^3*s - 3*mtt^2*mWW^4*s - 5*mtt^4*mWW*s^2 + 14*mtt^3*mWW^2*s^2 - 13*mtt^2*mWW^3*s^2 + 4*mtt*mWW^4*s^2 - 3*mtt^3*mWW*s^3 - mtt^2*mWW^2*s^3 + 4*mtt*mWW^3*s^3 + 9*mtt^2*mWW*s^4 - 4*mtt*mWW^2*s^4 - 4*mtt*mWW*s^5 + 4*mtt^6*t - 13*mtt^5*mWW*t + 15*mtt^4*mWW^2*t - 7*mtt^3*mWW^3*t + mtt^2*mWW^4*t - 12*mtt^5*s*t + 34*mtt^4*mWW*s*t - 26*mtt^3*mWW^2*s*t - 2*mtt^2*mWW^3*s*t + 6*mtt*mWW^4*s*t + 8*mtt^4*s^2*t - 36*mtt^3*mWW*s^2*t + 27*mtt^2*mWW^2*s^2*t + 5*mtt*mWW^3*s^2*t - 4*mWW^4*s^2*t + 8*mtt^3*s^3*t + 22*mtt^2*mWW*s^3*t - 18*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - 12*mtt^2*s^4*t - 7*mtt*mWW*s^4*t + 2*mWW^2*s^4*t + 4*mtt*s^5*t - 8*mtt^5*t^2 + 31*mtt^4*mWW*t^2 - 40*mtt^3*mWW^2*t^2 + 19*mtt^2*mWW^3*t^2 - 2*mtt*mWW^4*t^2 + 10*mtt^4*s*t^2 - 56*mtt^3*mWW*s*t^2 + 69*mtt^2*mWW^2*s*t^2 - 20*mtt*mWW^3*s*t^2 - 3*mWW^4*s*t^2 + 18*mtt^3*s^2*t^2 + 20*mtt^2*mWW*s^2*t^2 - 39*mtt*mWW^2*s^2*t^2 + 6*mWW^3*s^2*t^2 - 34*mtt^2*s^3*t^2 + 7*mtt*mWW*s^3*t^2 + 5*mWW^2*s^3*t^2 + 14*mtt*s^4*t^2 - 2*mWW*s^4*t^2 + 2*mtt^4*t^3 - 19*mtt^3*mWW*t^3 + 33*mtt^2*mWW^2*t^3 - 17*mtt*mWW^3*t^3 + mWW^4*t^3 + 12*mtt^3*s*t^3 + 6*mtt^2*mWW*s*t^3 - 31*mtt*mWW^2*s*t^3 + 13*mWW^3*s*t^3 - 30*mtt^2*s^2*t^3 + 19*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 + 16*mtt*s^3*t^3 - 4*mWW*s^3*t^3 + 2*mtt^3*t^4 - mtt^2*mWW*t^4 - 6*mtt*mWW^2*t^4 + 5*mWW^3*t^4 - 6*mtt^2*s*t^4 + 9*mtt*mWW*s*t^4 - 3*mWW^2*s*t^4 + 4*mtt*s^2*t^4 + 2*mtt^2*t^5 - 2*mWW^2*t^5 - 4*mtt*s*t^5 + 4*mWW*s*t^5 - 2*mtt*t^6 + 2*mWW*t^6))/((mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(mtt - mWW)*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(-4*mtt^5*mWW + 12*mtt^4*mWW^2 - 12*mtt^3*mWW^3 + 4*mtt^2*mWW^4 + 12*mtt^4*mWW*s - 30*mtt^3*mWW^2*s + 24*mtt^2*mWW^3*s - 6*mtt*mWW^4*s - 12*mtt^3*mWW*s^2 + 24*mtt^2*mWW^2*s^2 - 12*mtt*mWW^3*s^2 + 4*mtt^2*mWW*s^3 - 6*mtt*mWW^2*s^3 + 6*mtt^4*mWW*t - 20*mtt^3*mWW^2*t + 22*mtt^2*mWW^3*t - 8*mtt*mWW^4*t - 13*mtt^3*mWW*s*t + 36*mtt^2*mWW^2*s*t - 29*mtt*mWW^3*s*t + 6*mWW^4*s*t + 8*mtt^2*mWW*s^2*t - 19*mtt*mWW^2*s^2*t + 9*mWW^3*s^2*t - mtt*mWW*s^3*t + 3*mWW^2*s^3*t - 3*mtt^4*t^2 + 6*mtt^3*mWW*t^2 + mtt^2*mWW^2*t^2 - 8*mtt*mWW^3*t^2 + 4*mWW^4*t^2 + 9*mtt^3*s*t^2 - 13*mtt^2*mWW*s*t^2 - mtt*mWW^2*s*t^2 + 5*mWW^3*s*t^2 - 9*mtt^2*s^2*t^2 + 10*mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 + 3*mtt*s^3*t^2 - 3*mWW*s^3*t^2 + 9*mtt^3*t^3 - 17*mtt^2*mWW*t^3 + 10*mtt*mWW^2*t^3 - 2*mWW^3*t^3 - 18*mtt^2*s*t^3 + 23*mtt*mWW*s*t^3 - 5*mWW^2*s*t^3 + 9*mtt*s^2*t^3 - 9*mWW*s^2*t^3 - 9*mtt^2*t^4 + 12*mtt*mWW*t^4 - 3*mWW^2*t^4 + 9*mtt*s*t^4 - 9*mWW*s*t^4 + 3*mtt*t^5 - 3*mWW*t^5))/(4*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(2*mtt^4 - 6*mtt^3*mWW + 6*mtt^2*mWW^2 - 2*mtt*mWW^3 - 2*mtt^3*s + 4*mtt^2*mWW*s - 2*mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + 2*mtt*s^3 + 2*mtt^2*mWW*t - 4*mtt*mWW^2*t + 2*mWW^3*t - 3*mtt^2*s*t + 2*mtt*mWW*s*t + mWW^2*s*t + 3*mtt*s^2*t - mWW*s^2*t - mtt^2*t^2 + 2*mtt*mWW*t^2 - mWW^2*t^2 - mtt*t^3 + mWW*t^3))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt^4 - 4*mtt^3*mWW + 2*mtt^2*mWW^2 - 4*mtt^3*s + 8*mtt^2*mWW*s - 4*mtt*mWW^2*s + 2*mtt^2*s^2 - 4*mtt*mWW*s^2 - 2*mtt^3*t + 8*mtt^2*mWW*t - 6*mtt*mWW^2*t - mtt^2*s*t - 7*mtt*mWW*s*t + 4*mWW^2*s*t + 3*mtt*s^2*t + mWW*s^2*t - 3*mtt^2*t^2 - mtt*mWW*t^2 + 4*mWW^2*t^2 + 6*mtt*s*t^2 - 2*mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/(2*(mtt - mWW - s)*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt + s + t))/((mtt - s - t)*(s + t))), (-2*ep*mtt)/((mtt - s - t)*(s + t)), (ep*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s - mtt*t + 2*mWW*t))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)), (ep*(2*mtt^4 - 6*mtt^3*mWW + 6*mtt^2*mWW^2 - 2*mtt*mWW^3 - 2*mtt^3*s + 4*mtt^2*mWW*s - 2*mtt*mWW^2*s - 2*mtt^2*s^2 + 2*mtt*mWW*s^2 + 2*mtt*s^3 + 2*mtt^2*mWW*t - 4*mtt*mWW^2*t + 2*mWW^3*t - 3*mtt^2*s*t + 2*mtt*mWW*s*t + mWW^2*s*t + 3*mtt*s^2*t - mWW*s^2*t - mtt^2*t^2 + 2*mtt*mWW*t^2 - mWW^2*t^2 - mtt*t^3 + mWW*t^3))/((mtt - mWW - s)*(mtt - mWW - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-4*ep*mWW)/((-mtt + s + t)*(-mtt + mWW + s + t)), -(ep*(8*mtt^4*mWW*s - 24*mtt^3*mWW^2*s + 24*mtt^2*mWW^3*s - 8*mtt*mWW^4*s - 12*mtt^3*mWW*s^2 + 24*mtt^2*mWW^2*s^2 - 12*mtt*mWW^3*s^2 + 4*mtt*mWW*s^4 + 6*mtt^5*t - 16*mtt^4*mWW*t + 12*mtt^3*mWW^2*t - 2*mtt*mWW^4*t - 14*mtt^4*s*t + 26*mtt^3*mWW*s*t - 2*mtt^2*mWW^2*s*t - 18*mtt*mWW^3*s*t + 8*mWW^4*s*t + 6*mtt^3*s^2*t - 11*mtt^2*mWW*s^2*t - 4*mtt*mWW^2*s^2*t + 9*mWW^3*s^2*t + 6*mtt^2*s^3*t + mtt*mWW*s^3*t + mWW^2*s^3*t - 4*mtt*s^4*t - 8*mtt^4*t^2 + 26*mtt^3*mWW*t^2 - 26*mtt^2*mWW^2*t^2 + 6*mtt*mWW^3*t^2 + 2*mWW^4*t^2 + 9*mtt^3*s*t^2 - 29*mtt^2*mWW*s*t^2 + 23*mtt*mWW^2*s*t^2 - 3*mWW^3*s*t^2 + 6*mtt^2*s^2*t^2 - mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 - 7*mtt*s^3*t^2 - mWW*s^3*t^2 + 3*mtt^3*t^3 - 12*mtt^2*mWW*t^3 + 15*mtt*mWW^2*t^3 - 6*mWW^3*t^3 - 6*mtt^2*s*t^3 + 9*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 + 3*mtt*s^2*t^3 - 7*mWW*s^2*t^3 - 6*mtt^2*t^4 + 7*mtt*mWW*t^4 - mWW^2*t^4 + 11*mtt*s*t^4 - 11*mWW*s*t^4 + 5*mtt*t^5 - 5*mWW*t^5))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(2*mtt^3 - 2*mtt^2*mWW - 2*mtt^2*s - mtt*mWW*s - 2*mtt^2*t + mtt*mWW*t + mWW*s*t + mWW*t^2))/(2*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*mtt)/((mtt - s - t)*(s + t)), ep/(s + t), -(ep*(10*mtt^3 - 20*mtt^2*mWW + 10*mtt*mWW^2 - 20*mtt^2*s + 20*mtt*mWW*s + 10*mtt*s^2 - 10*mtt^2*t + 20*mtt*mWW*t - 10*mWW^2*t + 13*mtt*s*t - 13*mWW*s*t + 3*mtt*t^2 - 3*mWW*t^2))/(2*(mtt - mWW - s)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mWW*s^2 + mtt^2*t - mtt*mWW*t + 2*mWW*s*t - s^2*t + mWW*t^2 - 2*s*t^2 - t^3))/((mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-4*mtt*mWW*s + 3*mWW*s^2 + 3*mtt^2*t - 7*mtt*mWW*t + 10*mWW*s*t - 3*s^2*t + 7*mWW*t^2 - 6*s*t^2 - 3*t^3))/((s + t)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), (-3*ep*(2*mtt^4*mWW*s^2 - 2*mtt^3*mWW^2*s^2 - 2*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 - 6*mtt^3*mWW*s^3 + 4*mtt^2*mWW^2*s^3 + 2*mtt*mWW^3*s^3 + 6*mtt^2*mWW*s^4 - 2*mtt*mWW^2*s^4 - 2*mtt*mWW*s^5 + 2*mtt^6*t - 8*mtt^5*mWW*t + 12*mtt^4*mWW^2*t - 8*mtt^3*mWW^3*t + 2*mtt^2*mWW^4*t - 6*mtt^5*s*t + 26*mtt^4*mWW*s*t - 34*mtt^3*mWW^2*s*t + 14*mtt^2*mWW^3*s*t + 4*mtt^4*s^2*t - 33*mtt^3*mWW*s^2*t + 36*mtt^2*mWW^2*s^2*t - 5*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t + 4*mtt^3*s^3*t + 20*mtt^2*mWW*s^3*t - 15*mtt*mWW^2*s^3*t - mWW^3*s^3*t - 6*mtt^2*s^4*t - 5*mtt*mWW*s^4*t + mWW^2*s^4*t + 2*mtt*s^5*t - 4*mtt^5*t^2 + 20*mtt^4*mWW*t^2 - 32*mtt^3*mWW^2*t^2 + 20*mtt^2*mWW^3*t^2 - 4*mtt*mWW^4*t^2 + 5*mtt^4*s*t^2 - 43*mtt^3*mWW*s*t^2 + 63*mtt^2*mWW^2*s*t^2 - 25*mtt*mWW^3*s*t^2 + 9*mtt^3*s^2*t^2 + 25*mtt^2*mWW*s^2*t^2 - 36*mtt*mWW^2*s^2*t^2 + 6*mWW^3*s^2*t^2 - 17*mtt^2*s^3*t^2 - mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 + 7*mtt*s^4*t^2 - mWW*s^4*t^2 + mtt^4*t^3 - 14*mtt^3*mWW*t^3 + 27*mtt^2*mWW^2*t^3 - 16*mtt*mWW^3*t^3 + 2*mWW^4*t^3 + 6*mtt^3*s*t^3 + 12*mtt^2*mWW*s*t^3 - 29*mtt*mWW^2*s*t^3 + 11*mWW^3*s*t^3 - 15*mtt^2*s^2*t^3 + 5*mtt*mWW*s^2*t^3 + 4*mWW^2*s^2*t^3 + 8*mtt*s^3*t^3 - 2*mWW*s^3*t^3 + mtt^3*t^4 + mtt^2*mWW*t^4 - 6*mtt*mWW^2*t^4 + 4*mWW^3*t^4 - 3*mtt^2*s*t^4 + 3*mtt*mWW*s*t^4 + 2*mtt*s^2*t^4 + mtt^2*t^5 - mWW^2*t^5 - 2*mtt*s*t^5 + 2*mWW*s*t^5 - mtt*t^6 + mWW*t^6))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(2*mtt^5*mWW*s - 6*mtt^4*mWW^2*s + 6*mtt^3*mWW^3*s - 2*mtt^2*mWW^4*s - 6*mtt^4*mWW*s^2 + 16*mtt^3*mWW^2*s^2 - 14*mtt^2*mWW^3*s^2 + 4*mtt*mWW^4*s^2 + 6*mtt^3*mWW*s^3 - 14*mtt^2*mWW^2*s^3 + 8*mtt*mWW^3*s^3 - 2*mtt^2*mWW*s^4 + 4*mtt*mWW^2*s^4 + 4*mtt^6*t - 14*mtt^5*mWW*t + 18*mtt^4*mWW^2*t - 10*mtt^3*mWW^3*t + 2*mtt^2*mWW^4*t - 16*mtt^5*s*t + 44*mtt^4*mWW*s*t - 36*mtt^3*mWW^2*s*t + 4*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t + 24*mtt^4*s^2*t - 51*mtt^3*mWW*s^2*t + 20*mtt^2*mWW^2*s^2*t + 11*mtt*mWW^3*s^2*t - 4*mWW^4*s^2*t - 16*mtt^3*s^3*t + 26*mtt^2*mWW*s^3*t - mtt*mWW^2*s^3*t - 5*mWW^3*s^3*t + 4*mtt^2*s^4*t - 5*mtt*mWW*s^4*t - mWW^2*s^4*t - 12*mtt^5*t^2 + 42*mtt^4*mWW*t^2 - 52*mtt^3*mWW^2*t^2 + 26*mtt^2*mWW^3*t^2 - 4*mtt*mWW^4*t^2 + 37*mtt^4*s*t^2 - 105*mtt^3*mWW*s*t^2 + 93*mtt^2*mWW^2*s*t^2 - 23*mtt*mWW^3*s*t^2 - 2*mWW^4*s*t^2 - 39*mtt^3*s^2*t^2 + 85*mtt^2*mWW*s^2*t^2 - 46*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 + 15*mtt^2*s^3*t^2 - 23*mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 - mtt*s^4*t^2 + mWW*s^4*t^2 + 13*mtt^4*t^3 - 44*mtt^3*mWW*t^3 + 51*mtt^2*mWW^2*t^3 - 22*mtt*mWW^3*t^3 + 2*mWW^4*t^3 - 30*mtt^3*s*t^3 + 76*mtt^2*mWW*s*t^3 - 59*mtt*mWW^2*s*t^3 + 13*mWW^3*s*t^3 + 21*mtt^2*s^2*t^3 - 35*mtt*mWW*s^2*t^3 + 12*mWW^2*s^2*t^3 - 4*mtt*s^3*t^3 + 4*mWW*s^3*t^3 - 7*mtt^3*t^4 + 19*mtt^2*mWW*t^4 - 18*mtt*mWW^2*t^4 + 6*mWW^3*t^4 + 13*mtt^2*s*t^4 - 21*mtt*mWW*s*t^4 + 8*mWW^2*s*t^4 - 6*mtt*s^2*t^4 + 6*mWW*s^2*t^4 + 3*mtt^2*t^5 - 4*mtt*mWW*t^5 + mWW^2*t^5 - 4*mtt*s*t^5 + 4*mWW*s*t^5 - mtt*t^6 + mWW*t^6))/((mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2))), -((ep*(-4*mtt^5 + 12*mtt^4*mWW - 12*mtt^3*mWW^2 + 4*mtt^2*mWW^3 + 12*mtt^4*s - 34*mtt^3*mWW*s + 32*mtt^2*mWW^2*s - 10*mtt*mWW^3*s - 12*mtt^3*s^2 + 32*mtt^2*mWW*s^2 - 20*mtt*mWW^2*s^2 + 4*mtt^2*s^3 - 10*mtt*mWW*s^3 + 8*mtt^4*t - 30*mtt^3*mWW*t + 36*mtt^2*mWW^2*t - 14*mtt*mWW^3*t - 19*mtt^3*s*t + 60*mtt^2*mWW*s*t - 51*mtt*mWW^2*s*t + 10*mWW^3*s*t + 14*mtt^2*s^2*t - 33*mtt*mWW*s^2*t + 13*mWW^2*s^2*t - 3*mtt*s^3*t + 3*mWW*s^3*t - 7*mtt^3*t^2 + 24*mtt^2*mWW*t^2 - 27*mtt*mWW^2*t^2 + 10*mWW^3*t^2 + 16*mtt^2*s*t^2 - 32*mtt*mWW*s*t^2 + 16*mWW^2*s*t^2 - 9*mtt*s^2*t^2 + 9*mWW*s^2*t^2 + 6*mtt^2*t^3 - 9*mtt*mWW*t^3 + 3*mWW^2*t^3 - 9*mtt*s*t^3 + 9*mWW*s*t^3 - 3*mtt*t^4 + 3*mWW*t^4))/((-mtt + mWW + s)*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (-3*ep*(mWW - t))/(2*(-mtt + mWW + s)*(-mtt + s + t)), (-3*ep*(mtt - mWW)*t)/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - mWW)*(4*mtt^3*mWW - 8*mtt^2*mWW^2 + 4*mtt*mWW^3 - 8*mtt^2*mWW*s + 8*mtt*mWW^2*s + 4*mtt*mWW*s^2 - 4*mtt^2*mWW*t + 8*mtt*mWW^2*t - 4*mWW^3*t + 5*mtt*mWW*s*t - 5*mWW^2*s*t - mWW*s^2*t + mtt^2*t^2 - mtt*mWW*t^2 - 2*mtt*s*t^2 + s^2*t^2 - 2*mtt*t^3 + mWW*t^3 + 2*s*t^3 + t^4))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-4*mtt^5*mWW + 12*mtt^4*mWW^2 - 12*mtt^3*mWW^3 + 4*mtt^2*mWW^4 + 12*mtt^4*mWW*s - 30*mtt^3*mWW^2*s + 24*mtt^2*mWW^3*s - 6*mtt*mWW^4*s - 12*mtt^3*mWW*s^2 + 24*mtt^2*mWW^2*s^2 - 12*mtt*mWW^3*s^2 + 4*mtt^2*mWW*s^3 - 6*mtt*mWW^2*s^3 + 6*mtt^4*mWW*t - 20*mtt^3*mWW^2*t + 22*mtt^2*mWW^3*t - 8*mtt*mWW^4*t - 11*mtt^3*mWW*s*t + 32*mtt^2*mWW^2*s*t - 27*mtt*mWW^3*s*t + 6*mWW^4*s*t + 4*mtt^2*mWW*s^2*t - 13*mtt*mWW^2*s^2*t + 7*mWW^3*s^2*t + mtt*mWW*s^3*t + mWW^2*s^3*t - mtt^4*t^2 + 2*mtt^3*mWW*t^2 + 3*mtt^2*mWW^2*t^2 - 8*mtt*mWW^3*t^2 + 4*mWW^4*t^2 + 3*mtt^3*s*t^2 - 7*mtt^2*mWW*s*t^2 + mtt*mWW^2*s*t^2 + 3*mWW^3*s*t^2 - 3*mtt^2*s^2*t^2 + 6*mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 + mtt*s^3*t^2 - mWW*s^3*t^2 + 3*mtt^3*t^3 - 7*mtt^2*mWW*t^3 + 6*mtt*mWW^2*t^3 - 2*mWW^3*t^3 - 6*mtt^2*s*t^3 + 9*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 + 3*mtt*s^2*t^3 - 3*mWW*s^2*t^3 - 3*mtt^2*t^4 + 4*mtt*mWW*t^4 - mWW^2*t^4 + 3*mtt*s*t^4 - 3*mWW*s*t^4 + mtt*t^5 - mWW*t^5))/(4*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*(2*mtt^4*mWW - 4*mtt^3*mWW^2 + 2*mtt^2*mWW^3 - 3*mtt^3*mWW*s + 2*mtt^2*mWW^2*s + mtt*mWW^3*s + 2*mtt*mWW^2*s^2 + mtt*mWW*s^3 + mtt^4*t - 6*mtt^3*mWW*t + 9*mtt^2*mWW^2*t - 4*mtt*mWW^3*t - 3*mtt^3*s*t + 8*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t - mWW^3*s*t + 3*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - mtt*s^3*t - 3*mtt^3*t^2 + 7*mtt^2*mWW*t^2 - 6*mtt*mWW^2*t^2 + 2*mWW^3*t^2 + 6*mtt^2*s*t^2 - 8*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 - 3*mtt*s^2*t^2 + 2*mWW*s^2*t^2 + 3*mtt^2*t^3 - 4*mtt*mWW*t^3 + mWW^2*t^3 - 3*mtt*s*t^3 + 3*mWW*s*t^3 - mtt*t^4 + mWW*t^4))/(2*(-mtt + mWW + s)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-2*mtt^5*mWW + 6*mtt^4*mWW^2 - 6*mtt^3*mWW^3 + 2*mtt^2*mWW^4 + 6*mtt^4*mWW*s - 16*mtt^3*mWW^2*s + 14*mtt^2*mWW^3*s - 4*mtt*mWW^4*s - 6*mtt^3*mWW*s^2 + 14*mtt^2*mWW^2*s^2 - 8*mtt*mWW^3*s^2 + 2*mtt^2*mWW*s^3 - 4*mtt*mWW^2*s^3 + 2*mtt^4*mWW*t - 8*mtt^3*mWW^2*t + 10*mtt^2*mWW^3*t - 4*mtt*mWW^4*t - 3*mtt^3*mWW*s*t + 14*mtt^2*mWW^2*s*t - 15*mtt*mWW^3*s*t + 4*mWW^4*s*t - 7*mtt*mWW^2*s^2*t + 5*mWW^3*s^2*t + mtt*mWW*s^3*t + mWW^2*s^3*t - mtt^4*t^2 + 4*mtt^3*mWW*t^2 - 3*mtt^2*mWW^2*t^2 - 2*mtt*mWW^3*t^2 + 2*mWW^4*t^2 + 3*mtt^3*s*t^2 - 9*mtt^2*mWW*s*t^2 + 5*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 - 3*mtt^2*s^2*t^2 + 6*mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 + mtt*s^3*t^2 - mWW*s^3*t^2 + 3*mtt^3*t^3 - 7*mtt^2*mWW*t^3 + 6*mtt*mWW^2*t^3 - 2*mWW^3*t^3 - 6*mtt^2*s*t^3 + 9*mtt*mWW*s*t^3 - 3*mWW^2*s*t^3 + 3*mtt*s^2*t^3 - 3*mWW*s^2*t^3 - 3*mtt^2*t^4 + 4*mtt*mWW*t^4 - mWW^2*t^4 + 3*mtt*s*t^4 - 3*mWW*s*t^4 + mtt*t^5 - mWW*t^5))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)))}, {(2*ep*t)/((-mtt + mWW + s)*(-mtt + mWW + s + t)), -((ep*(-2*mtt^3 + 4*mtt^2*mWW - 2*mtt*mWW^2 + 4*mtt^2*s - 5*mtt*mWW*s + mWW^2*s - 2*mtt*s^2 + mWW*s^2 + 4*mtt^2*t - 6*mtt*mWW*t + 2*mWW^2*t - 3*mtt*s*t + 4*mWW*s*t - s^2*t - 2*mtt*t^2 + 2*mWW*t^2 - s*t^2))/(s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t))), (-4*ep)/(-mtt + mWW + s), (-4*ep)/(mtt - mWW - s), -(ep*(2*mtt^4 - 5*mtt^3*mWW + 4*mtt^2*mWW^2 - mtt*mWW^3 - 6*mtt^3*s + 10*mtt^2*mWW*s - 4*mtt*mWW^2*s + 6*mtt^2*s^2 - 5*mtt*mWW*s^2 - 2*mtt*s^3 - 8*mtt^3*t + 12*mtt^2*mWW*t - 5*mtt*mWW^2*t + mWW^3*t + 16*mtt^2*s*t - 13*mtt*mWW*s*t + 2*mWW^2*s*t - 8*mtt*s^2*t + mWW*s^2*t + 10*mtt^2*t^2 - 11*mtt*mWW*t^2 + mWW^2*t^2 - 10*mtt*s*t^2 + 5*mWW*s*t^2 - 4*mtt*t^3 + 4*mWW*t^3))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep)/(mtt - mWW - s), (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -((ep*(5*mtt^3 - 10*mtt^2*mWW + 5*mtt*mWW^2 - 10*mtt^2*s + 10*mtt*mWW*s + 5*mtt*s^2 - 16*mtt^2*t + 19*mtt*mWW*t - 3*mWW^2*t + 16*mtt*s*t - 3*mWW*s*t + 11*mtt*t^2 - 11*mWW*t^2))/((mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(mtt - mWW)*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt^4 - 5*mtt^3*mWW + 4*mtt^2*mWW^2 - mtt*mWW^3 - 6*mtt^3*s + 10*mtt^2*mWW*s - 4*mtt*mWW^2*s + 6*mtt^2*s^2 - 5*mtt*mWW*s^2 - 2*mtt*s^3 - 8*mtt^3*t + 10*mtt^2*mWW*t - 3*mtt*mWW^2*t + mWW^3*t + 16*mtt^2*s*t - 9*mtt*mWW*s*t - 8*mtt*s^2*t - mWW*s^2*t + 10*mtt^2*t^2 - 9*mtt*mWW*t^2 - mWW^2*t^2 - 10*mtt*s*t^2 + 3*mWW*s*t^2 - 4*mtt*t^3 + 4*mWW*t^3))/(4*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(4*mtt^3*mWW - 8*mtt^2*mWW^2 + 4*mtt*mWW^3 - 8*mtt^2*mWW*s + 8*mtt*mWW^2*s + 4*mtt*mWW*s^2 - mtt^3*t - 2*mtt^2*mWW*t + 7*mtt*mWW^2*t - 4*mWW^3*t + 2*mtt^2*s*t + mtt*mWW*s*t - 3*mWW^2*s*t - mtt*s^2*t + mWW*s^2*t + 2*mtt^2*t^2 - 3*mtt*mWW*t^2 + mWW^2*t^2 - 2*mtt*s*t^2 + 2*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), ep/(mtt - mWW - s), 0, -(ep*(mtt*mWW - mWW^2 - mWW*s - 5*mtt*t + 5*s*t + 5*t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)), (ep*(2*mtt^3 - 4*mtt^2*mWW + 2*mtt*mWW^2 - 4*mtt^2*s + 4*mtt*mWW*s + 2*mtt*s^2 - 7*mtt^2*t + 8*mtt*mWW*t - mWW^2*t + 7*mtt*s*t - mWW*s*t + 5*mtt*t^2 - 5*mWW*t^2))/((mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-4*ep*t)/((-mtt + mWW + s)*(-mtt + mWW + s + t)), -(ep*(2*mtt^4 - 2*mtt^3*mWW - 2*mtt^2*mWW^2 + 2*mtt*mWW^3 - 6*mtt^3*s + 4*mtt^2*mWW*s + 2*mtt*mWW^2*s + 6*mtt^2*s^2 - 2*mtt*mWW*s^2 - 2*mtt*s^3 - 15*mtt^3*t + 12*mtt^2*mWW*t + 5*mtt*mWW^2*t - 2*mWW^3*t + 30*mtt^2*s*t - 9*mtt*mWW*s*t - 5*mWW^2*s*t - 15*mtt*s^2*t - 3*mWW*s^2*t + 24*mtt^2*t^2 - 21*mtt*mWW*t^2 - 3*mWW^2*t^2 - 24*mtt*s*t^2 + 8*mWW*s*t^2 - 11*mtt*t^3 + 11*mWW*t^3))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*mWW*(mtt - t))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep/(mtt - mWW - s)), (ep*(10*mtt^2 - 10*mtt*mWW - 10*mtt*s - 13*mtt*t + 13*mWW*t))/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (ep*(4*mtt + mWW - 4*s - 5*t))/((mtt - mWW - s)*(mtt - s - t)), (-3*ep*(4*mtt^3 - 8*mtt^2*mWW + 4*mtt*mWW^2 - 8*mtt^2*s + 8*mtt*mWW*s + 4*mtt*s^2 - 11*mtt^2*t + 14*mtt*mWW*t - 3*mWW^2*t + 11*mtt*s*t - 3*mWW*s*t + 7*mtt*t^2 - 7*mWW*t^2))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(2*mtt^3 - 4*mtt^2*mWW + 2*mtt*mWW^2 - 4*mtt^2*s + 4*mtt*mWW*s + 2*mtt*s^2 - 7*mtt^2*t + 8*mtt*mWW*t - mWW^2*t + 7*mtt*s*t - mWW*s*t + 5*mtt*t^2 - 5*mWW*t^2))/((mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), -((ep*(2*mtt^3 - 4*mtt^2*mWW + 2*mtt*mWW^2 - 4*mtt^2*s + 4*mtt*mWW*s + 2*mtt*s^2 - 3*mtt^2*t + 2*mtt*mWW*t + mWW^2*t + 3*mtt*s*t + mWW*s*t + mtt*t^2 - mWW*t^2))/((-mtt + mWW + s)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (-3*ep*(mWW - t))/((-mtt + mWW + s)*(-mtt + s + t)), (-3*ep*(mtt - mWW)*t)/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*t*(3*mtt^2 - 2*mtt*mWW - mWW^2 - 3*mtt*s - mWW*s - 3*mtt*t + 3*mWW*t))/(2*(mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(-2*mtt^4 + 5*mtt^3*mWW - 4*mtt^2*mWW^2 + mtt*mWW^3 + 6*mtt^3*s - 10*mtt^2*mWW*s + 4*mtt*mWW^2*s - 6*mtt^2*s^2 + 5*mtt*mWW*s^2 + 2*mtt*s^3 + 10*mtt^3*t - 14*mtt^2*mWW*t + 5*mtt*mWW^2*t - mWW^3*t - 20*mtt^2*s*t + 15*mtt*mWW*s*t - 2*mWW^2*s*t + 10*mtt*s^2*t - mWW*s^2*t - 14*mtt^2*t^2 + 15*mtt*mWW*t^2 - mWW^2*t^2 + 14*mtt*s*t^2 - 7*mWW*s*t^2 + 6*mtt*t^3 - 6*mWW*t^3))/(4*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(-mtt^3 + mtt*mWW^2 + 2*mtt^2*s - mtt*s^2 + 2*mtt^2*t - mtt*mWW*t - mWW^2*t - 2*mtt*s*t - mtt*t^2 + mWW*t^2))/(2*(-mtt + mWW + s)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -((ep*(-2*mtt^4 + 5*mtt^3*mWW - 4*mtt^2*mWW^2 + mtt*mWW^3 + 6*mtt^3*s - 10*mtt^2*mWW*s + 4*mtt*mWW^2*s - 6*mtt^2*s^2 + 5*mtt*mWW*s^2 + 2*mtt*s^3 + 8*mtt^3*t - 12*mtt^2*mWW*t + 5*mtt*mWW^2*t - mWW^3*t - 16*mtt^2*s*t + 13*mtt*mWW*s*t - 2*mWW^2*s*t + 8*mtt*s^2*t - mWW*s^2*t - 10*mtt^2*t^2 + 11*mtt*mWW*t^2 - mWW^2*t^2 + 10*mtt*s*t^2 - 5*mWW*s*t^2 + 4*mtt*t^3 - 4*mWW*t^3))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {-((ep*t*(mtt^2 - 6*mtt*mWW + 3*mWW^2 - 2*mtt*s + 6*mWW*s + s^2 - mtt*t + 3*mWW*t + s*t))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t))), -((ep*mWW*(mtt^2 - mtt*mWW - 2*mtt*s + mWW*s + s^2 - 6*mtt*t + 3*mWW*t + 6*s*t + 3*t^2))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t))), -((ep*(-2*mtt^3 + 2*mtt^2*mWW + 7*mtt^2*s - mtt*mWW*s - 8*mtt*s^2 - mWW*s^2 + 3*s^3 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t - 4*mWW*s*t))/(s*(-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t))), -((ep*(3*mtt^2 + mtt*mWW - 6*mtt*s - mWW*s + 3*s^2 - mtt*t - 3*mWW*t + s*t))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t))), -(ep*(mtt^3*mWW - 2*mtt^2*mWW^2 + mtt*mWW^3 - 2*mtt^2*mWW*s + 2*mtt*mWW^2*s + mtt*mWW*s^2 - 3*mtt^3*t + 4*mtt*mWW^2*t - mWW^3*t + 6*mtt^2*s*t + 2*mtt*mWW*s*t - 3*mWW^2*s*t - 3*mtt*s^2*t - 2*mWW*s^2*t + 6*mtt^2*t^2 - 4*mtt*mWW*t^2 - 2*mWW^2*t^2 - 6*mtt*s*t^2 + mWW*s*t^2 - 3*mtt*t^3 + 3*mWW*t^3))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (3*ep*mWW)/((mtt - s)*(mtt - mWW - s)), (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -((ep*mWW*(5*mtt^4 - 10*mtt^3*mWW + 5*mtt^2*mWW^2 - 15*mtt^3*s + 20*mtt^2*mWW*s - 5*mtt*mWW^2*s + 15*mtt^2*s^2 - 10*mtt*mWW*s^2 - 5*mtt*s^3 - 27*mtt^3*t + 41*mtt^2*mWW*t - 14*mtt*mWW^2*t + 58*mtt^2*s*t - 50*mtt*mWW*s*t + 5*mWW^2*s*t - 35*mtt*s^2*t + 9*mWW*s^2*t + 4*s^3*t + 31*mtt^2*t^2 - 40*mtt*mWW*t^2 + 9*mWW^2*t^2 - 35*mtt*s*t^2 + 22*mWW*s*t^2 + 4*s^2*t^2 - 9*mtt*t^3 + 9*mWW*t^3))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (2*ep*(mtt - mWW)*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3*mWW - 2*mtt^2*mWW^2 + mtt*mWW^3 - 2*mtt^2*mWW*s + 2*mtt*mWW^2*s + mtt*mWW*s^2 - mtt^3*t - 6*mtt^2*mWW*t + 8*mtt*mWW^2*t - mWW^3*t + 2*mtt^2*s*t + 12*mtt*mWW*s*t - 7*mWW^2*s*t - mtt*s^2*t - 6*mWW*s^2*t + 2*mtt^2*t^2 + 4*mtt*mWW*t^2 - 6*mWW^2*t^2 - 2*mtt*s*t^2 - 5*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(4*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(4*mtt^2*mWW - 4*mtt*mWW*s + 3*mtt^2*t - 7*mtt*mWW*t - 3*mtt*s*t + 4*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(4*(mtt - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*t*(mtt^4 + 9*mtt^3*mWW - 13*mtt^2*mWW^2 + 3*mtt*mWW^3 - 3*mtt^3*s - 22*mtt^2*mWW*s + 17*mtt*mWW^2*s + 3*mtt^2*s^2 + 17*mtt*mWW*s^2 - 4*mWW^2*s^2 - mtt*s^3 - 4*mWW*s^3 - 2*mtt^3*t - 11*mtt^2*mWW*t + 16*mtt*mWW^2*t - 3*mWW^3*t + 4*mtt^2*s*t + 14*mtt*mWW*s*t - 10*mWW^2*s*t - 2*mtt*s^2*t - 3*mWW*s^2*t + mtt^2*t^2 + 2*mtt*mWW*t^2 - 3*mWW^2*t^2 - mtt*s*t^2 + mWW*s*t^2))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(4*mtt*mWW - 4*mWW*s - 7*mtt*t + 3*mWW*t + 7*s*t))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*t)/(2*(mtt - s)*(mtt - s - t)), -(ep*(2*mtt^2*mWW - 2*mtt*mWW^2 - 4*mtt*mWW*s + 2*mWW^2*s + 2*mWW*s^2 - mtt^2*t - 18*mtt*mWW*t + 9*mWW^2*t + 2*mtt*s*t + 18*mWW*s*t - s^2*t + mtt*t^2 + 9*mWW*t^2 - s*t^2))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)), (ep*(4*mtt^4*mWW - 8*mtt^3*mWW^2 + 4*mtt^2*mWW^3 - 12*mtt^3*mWW*s + 16*mtt^2*mWW^2*s - 4*mtt*mWW^3*s + 12*mtt^2*mWW*s^2 - 8*mtt*mWW^2*s^2 - 4*mtt*mWW*s^3 + mtt^4*t - 27*mtt^3*mWW*t + 39*mtt^2*mWW^2*t - 13*mtt*mWW^3*t - 3*mtt^3*s*t + 58*mtt^2*mWW*s*t - 47*mtt*mWW^2*s*t + 4*mWW^3*s*t + 3*mtt^2*s^2*t - 35*mtt*mWW*s^2*t + 8*mWW^2*s^2*t - mtt*s^3*t + 4*mWW*s^3*t - 2*mtt^3*t^2 + 33*mtt^2*mWW*t^2 - 40*mtt*mWW^2*t^2 + 9*mWW^3*t^2 + 4*mtt^2*s*t^2 - 38*mtt*mWW*s*t^2 + 22*mWW^2*s*t^2 - 2*mtt*s^2*t^2 + 5*mWW*s^2*t^2 + mtt^2*t^3 - 10*mtt*mWW*t^3 + 9*mWW^2*t^3 - mtt*s*t^3 + mWW*s*t^3))/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*t*(mtt^2 + 6*mtt*mWW - 3*mWW^2 - 2*mtt*s - 6*mWW*s + s^2 - mtt*t - 3*mWW*t + s*t))/((-mtt + s)*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t))), -(ep*(8*mtt^4*mWW - 16*mtt^3*mWW^2 + 8*mtt^2*mWW^3 - 24*mtt^3*mWW*s + 32*mtt^2*mWW^2*s - 8*mtt*mWW^3*s + 24*mtt^2*mWW*s^2 - 16*mtt*mWW^2*s^2 - 8*mtt*mWW*s^3 - 3*mtt^4*t - 43*mtt^3*mWW*t + 63*mtt^2*mWW^2*t - 17*mtt*mWW^3*t + 9*mtt^3*s*t + 106*mtt^2*mWW*s*t - 91*mtt*mWW^2*s*t + 8*mWW^3*s*t - 9*mtt^2*s^2*t - 83*mtt*mWW*s^2*t + 28*mWW^2*s^2*t + 3*mtt*s^3*t + 20*mWW*s^3*t + 6*mtt^3*t^2 + 41*mtt^2*mWW*t^2 - 56*mtt*mWW^2*t^2 + 9*mWW^3*t^2 - 12*mtt^2*s*t^2 - 58*mtt*mWW*s*t^2 + 38*mWW^2*s*t^2 + 6*mtt*s^2*t^2 + 17*mWW*s^2*t^2 - 3*mtt^2*t^3 - 6*mtt*mWW*t^3 + 9*mWW^2*t^3 + 3*mtt*s*t^3 - 3*mWW*s*t^3))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(4*mtt^3 - 8*mtt^2*s + 4*mtt*s^2 - 7*mtt^2*t + 3*mtt*mWW*t + 7*mtt*s*t + 3*mtt*t^2 - 3*mWW*t^2))/(4*(mtt - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(2*mtt*mWW - 2*mWW*s + mtt*t - 3*mWW*t - s*t))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), -(ep*(4*mtt*mWW - 4*mWW*s - mtt*t - 3*mWW*t + s*t))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), (ep*(12*mtt^4 - 4*mtt^3*mWW - 8*mtt^2*mWW^2 - 36*mtt^3*s + 8*mtt^2*mWW*s + 8*mtt*mWW^2*s + 36*mtt^2*s^2 - 4*mtt*mWW*s^2 - 12*mtt*s^3 - 29*mtt^3*t + 6*mtt^2*mWW*t + 23*mtt*mWW^2*t + 58*mtt^2*s*t - 30*mtt*mWW*s*t - 8*mWW^2*s*t - 29*mtt*s^2*t + 24*mWW*s^2*t + 17*mtt^2*t^2 - 2*mtt*mWW*t^2 - 15*mWW^2*t^2 - 17*mtt*s*t^2 + 17*mWW*s*t^2))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-9*ep*t)/(4*(mtt - s)*(mtt - s - t)), (ep*(20*mtt*mWW - 20*mWW*s + 13*mtt*t - 33*mWW*t - 13*s*t))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*(8*mtt^4*mWW - 16*mtt^3*mWW^2 + 8*mtt^2*mWW^3 - 24*mtt^3*mWW*s + 32*mtt^2*mWW^2*s - 8*mtt*mWW^3*s + 24*mtt^2*mWW*s^2 - 16*mtt*mWW^2*s^2 - 8*mtt*mWW*s^3 - mtt^4*t - 33*mtt^3*mWW*t + 53*mtt^2*mWW^2*t - 19*mtt*mWW^3*t + 3*mtt^3*s*t + 70*mtt^2*mWW*s*t - 65*mtt*mWW^2*s*t + 8*mWW^3*s*t - 3*mtt^2*s^2*t - 41*mtt*mWW*s^2*t + 12*mWW^2*s^2*t + mtt*s^3*t + 4*mWW*s^3*t + 2*mtt^3*t^2 + 35*mtt^2*mWW*t^2 - 48*mtt*mWW^2*t^2 + 11*mWW^3*t^2 - 4*mtt^2*s*t^2 - 38*mtt*mWW*s*t^2 + 26*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 3*mWW*s^2*t^2 - mtt^2*t^3 - 10*mtt*mWW*t^3 + 11*mWW^2*t^3 + mtt*s*t^3 - mWW*s*t^3))/(4*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(2*mtt^4*mWW - 4*mtt^3*mWW^2 + 2*mtt^2*mWW^3 - 6*mtt^3*mWW*s + 8*mtt^2*mWW^2*s - 2*mtt*mWW^3*s + 6*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 2*mtt*mWW*s^3 - mtt^4*t - 9*mtt^3*mWW*t + 15*mtt^2*mWW^2*t - 5*mtt*mWW^3*t + 3*mtt^3*s*t + 20*mtt^2*mWW*s*t - 19*mtt*mWW^2*s*t + 2*mWW^3*s*t - 3*mtt^2*s^2*t - 13*mtt*mWW*s^2*t + 4*mWW^2*s^2*t + mtt*s^3*t + 2*mWW*s^3*t + 2*mtt^3*t^2 + 9*mtt^2*mWW*t^2 - 14*mtt*mWW^2*t^2 + 3*mWW^3*t^2 - 4*mtt^2*s*t^2 - 10*mtt*mWW*s*t^2 + 8*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + mWW*s^2*t^2 - mtt^2*t^3 - 2*mtt*mWW*t^3 + 3*mWW^2*t^3 + mtt*s*t^3 - mWW*s*t^3))/((mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (2*ep*(mtt^3*mWW - 2*mtt^2*mWW^2 + mtt*mWW^3 - 2*mtt^2*mWW*s + 2*mtt*mWW^2*s + mtt*mWW*s^2 + mtt^3*t - 5*mtt^2*mWW*t + 5*mtt*mWW^2*t - mWW^3*t - 2*mtt^2*s*t + 8*mtt*mWW*s*t - 4*mWW^2*s*t + mtt*s^2*t - 3*mWW*s^2*t - 2*mtt^2*t^2 + 5*mtt*mWW*t^2 - 3*mWW^2*t^2 + 2*mtt*s*t^2 - 4*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (3*ep*(-2*mtt - mWW + 2*s + 3*t))/(2*(-mtt + mWW + s)*(-mtt + s + t)), (-3*ep*(mtt - mWW)*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*t*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))/((mtt - mWW - s)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(-(mtt^3*mWW) + 2*mtt^2*mWW^2 - mtt*mWW^3 + 2*mtt^2*mWW*s - 2*mtt*mWW^2*s - mtt*mWW*s^2 + 5*mtt^3*t - 2*mtt^2*mWW*t - 4*mtt*mWW^2*t + mWW^3*t - 10*mtt^2*s*t + 3*mWW^2*s*t + 5*mtt*s^2*t + 2*mWW*s^2*t - 10*mtt^2*t^2 + 8*mtt*mWW*t^2 + 2*mWW^2*t^2 + 10*mtt*s*t^2 - 3*mWW*s*t^2 + 5*mtt*t^3 - 5*mWW*t^3))/(4*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*mWW*(mtt - t))/((mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), -(ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -((ep*(-(mtt^3*mWW) + 2*mtt^2*mWW^2 - mtt*mWW^3 + 2*mtt^2*mWW*s - 2*mtt*mWW^2*s - mtt*mWW*s^2 + 3*mtt^3*t - 4*mtt*mWW^2*t + mWW^3*t - 6*mtt^2*s*t - 2*mtt*mWW*s*t + 3*mWW^2*s*t + 3*mtt*s^2*t + 2*mWW*s^2*t - 6*mtt^2*t^2 + 4*mtt*mWW*t^2 + 2*mWW^2*t^2 + 6*mtt*s*t^2 - mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, -((ep*(mtt*s - mtt*t + s*t + t^2))/(s*(mtt - s - t)*(s + t))), (ep*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (2*ep*(2*mtt^3*s - 2*mtt^2*mWW*s - 4*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 + mtt^3*t - mtt^2*mWW*t - 6*mtt^2*s*t + 4*mtt*mWW*s*t + 5*mtt*s^2*t - mWW*s^2*t - 2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - mWW)*(mtt - t))/(s*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3*s - mtt^2*mWW*s + 2*mtt*mWW*s^2 - mtt*s^3 - 2*mtt^3*t + 2*mtt^2*mWW*t + 4*mtt^2*s*t + mtt*mWW*s*t - 4*mtt*s^2*t - 2*mWW*s^2*t + 4*mtt^2*t^2 - 4*mtt*mWW*t^2 - 5*mtt*s*t^2 - 2*mtt*t^3 + 2*mWW*t^3))/(4*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt^3*s - 2*mtt^2*mWW*s - 4*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 + mtt^3*t - mtt^2*mWW*t - 6*mtt^2*s*t + 4*mtt*mWW*s*t + 5*mtt*s^2*t - mWW*s^2*t - 2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(2*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^3*s - 2*mtt^2*mWW*s - 4*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 + mtt^3*t - mtt^2*mWW*t - 6*mtt^2*s*t + 4*mtt*mWW*s*t + 5*mtt*s^2*t - mWW*s^2*t - 2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(2*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*t)/(2*s*(s + t)), -((ep*t)/(s*(s + t))), (ep*t)/(2*s*(s + t)), -((ep*(2*mtt^3*s - 2*mtt^2*mWW*s - 4*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 + mtt^3*t - mtt^2*mWW*t - 6*mtt^2*s*t + 4*mtt*mWW*s*t + 5*mtt*s^2*t - mWW*s^2*t - 2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), 0, (ep*(-5*mtt*mWW*s^2 + 3*mtt^3*t - 3*mtt^2*mWW*t - 6*mtt^2*s*t - 2*mtt*mWW*s*t + 3*mtt*s^2*t + 5*mWW*s^2*t - 6*mtt^2*t^2 + 6*mtt*mWW*t^2 + 6*mtt*s*t^2 + 2*mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/(2*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(-2*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 + mtt^3*t - mtt^2*mWW*t - 4*mtt^2*s*t + 2*mtt*mWW*s*t + 5*mtt*s^2*t - mWW*s^2*t - 2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(2*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt*s - mtt*t + s*t + t^2))/(2*s*(mtt - s - t)*(s + t)), (3*ep*t)/(2*s*(s + t)), -(ep*(6*mtt^3*s - 6*mtt^2*mWW*s - 10*mtt^2*s^2 + 7*mtt*mWW*s^2 + 4*mtt*s^3 + 7*mtt^3*t - 7*mtt^2*mWW*t - 24*mtt^2*s*t + 20*mtt*mWW*s*t + 15*mtt*s^2*t - 7*mWW*s^2*t - 14*mtt^2*t^2 + 14*mtt*mWW*t^2 + 18*mtt*s*t^2 - 14*mWW*s*t^2 + 7*mtt*t^3 - 7*mWW*t^3))/(2*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*t)/(2*s*(s + t)), (3*ep*t)/(2*s*(s + t)), (3*ep*(2*mtt^3*s - 2*mtt^2*mWW*s - 4*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 + mtt^3*t - mtt^2*mWW*t - 6*mtt^2*s*t + 4*mtt*mWW*s*t + 5*mtt*s^2*t - mWW*s^2*t - 2*mtt^2*t^2 + 2*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(2*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 3*mtt*mWW*t + 4*mtt*s*t - mWW*s*t + 2*mtt*t^2 - mWW*t^2))/((mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^2*s^2 + mtt*mWW*s^2 - 2*mtt*s^3 + 2*mtt^3*t - 2*mtt^2*mWW*t - 2*mtt^2*s*t + 3*mtt*mWW*s*t - 2*mtt*s^2*t - mWW*s^2*t - 4*mtt^2*t^2 + 4*mtt*mWW*t^2 + 2*mtt*s*t^2 - 3*mWW*s*t^2 + 2*mtt*t^3 - 2*mWW*t^3))/(s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, -(ep*(2*mtt^3 - 2*mtt^2*mWW + mtt*mWW*s - 2*mtt*s^2 - 4*mtt^2*t + 4*mtt*mWW*t - mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*s^3 + 4*mtt^3*t - 4*mtt^2*mWW*t - 10*mtt^2*s*t + 5*mtt*mWW*s*t + 6*mtt*s^2*t - 8*mtt^2*t^2 + 8*mtt*mWW*t^2 + 9*mtt*s*t^2 - 4*mWW*s*t^2 + 4*mtt*t^3 - 4*mWW*t^3))/(4*s*(mtt - s - t)*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(-3*mtt^3 + 3*mtt^2*mWW + 6*mtt^2*s - 2*mtt*mWW*s - 3*mtt*s^2 + 6*mtt^2*t - 5*mtt*mWW*t - 6*mtt*s*t + 2*mWW*s*t - 3*mtt*t^2 + 2*mWW*t^2))/(2*(mtt - s - t)*(s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -((ep*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(s*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, (2*ep*(mtt - t))/(s*(-mtt + s + t)), 0, 0, 0, 0, 0, -((ep*(2*mtt - mWW - 2*s - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*ep)/(mtt - s - t), 0, 0, (4*ep)/(mtt - mWW - s), 0, 0, (4*ep)/(mtt - mWW - s), -(ep/(mtt - s - t)), 0, (-2*ep)/(mtt - s - t), (4*ep)/(mtt - s - t)}, {0, 0, 0, 0, (ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(2*mtt^3 - 2*mtt^2*mWW - 7*mtt^2*s + 2*mtt*mWW*s + 8*mtt*s^2 - 3*s^3 - 2*mtt^2*t + 2*mtt*mWW*t + 3*mtt*s*t + 2*mWW*s*t - s^2*t))/((mtt - s)*(mtt - mWW - s)*s*(mtt - s - t))), 0, 0, (2*ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t - s*t))/((mtt - mWW - s)*s*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^4 - 4*mtt^3*mWW + 2*mtt^2*mWW^2 - 2*mtt^3*s + 3*mtt^2*mWW*s - mtt*mWW^2*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 - 4*mtt^3*t + 8*mtt^2*mWW*t - 4*mtt*mWW^2*t - 2*mtt^2*s*t + mtt*mWW*s*t + mWW^2*s*t + 6*mtt*s^2*t - 5*mWW*s^2*t + 2*mtt^2*t^2 - 4*mtt*mWW*t^2 + 2*mWW^2*t^2 + 4*mtt*s*t^2 - 4*mWW*s*t^2))/(4*s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(2*mtt^5 - 5*mtt^4*mWW + 4*mtt^3*mWW^2 - mtt^2*mWW^3 - 8*mtt^4*s + 15*mtt^3*mWW*s - 8*mtt^2*mWW^2*s + mtt*mWW^3*s + 12*mtt^3*s^2 - 15*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 - 8*mtt^2*s^3 + 5*mtt*mWW*s^3 + 2*mtt*s^4 - 6*mtt^4*t + 28*mtt^3*mWW*t - 31*mtt^2*mWW^2*t + 9*mtt*mWW^3*t + 18*mtt^3*s*t - 59*mtt^2*mWW*s*t + 35*mtt*mWW^2*s*t - mWW^3*s*t - 18*mtt^2*s^2*t + 34*mtt*mWW*s^2*t - 4*mWW^2*s^2*t + 6*mtt*s^3*t - 3*mWW*s^3*t + 6*mtt^3*t^2 - 33*mtt^2*mWW*t^2 + 35*mtt*mWW^2*t^2 - 8*mWW^3*t^2 - 12*mtt^2*s*t^2 + 38*mtt*mWW*s*t^2 - 19*mWW^2*s*t^2 + 6*mtt*s^2*t^2 - 5*mWW*s^2*t^2 - 2*mtt^2*t^3 + 10*mtt*mWW*t^3 - 8*mWW^2*t^3 + 2*mtt*s*t^3 - 2*mWW*s*t^3))/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, -((ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), 0, -(ep*(2*mtt^4 + mtt^3*mWW - 3*mtt^2*mWW^2 - 6*mtt^3*s - 2*mtt^2*mWW*s + 3*mtt*mWW^2*s + 6*mtt^2*s^2 + mtt*mWW*s^2 - 2*mtt*s^3 - 4*mtt^3*t - 7*mtt^2*mWW*t + 11*mtt*mWW^2*t + 8*mtt^2*s*t - 3*mWW^2*s*t - 4*mtt*s^2*t + 7*mWW*s^2*t + 2*mtt^2*t^2 + 6*mtt*mWW*t^2 - 8*mWW^2*t^2 - 2*mtt*s*t^2 + 2*mWW*s*t^2))/(2*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*mWW*(mtt - t))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, -(ep*(4*mtt^4 - 8*mtt^3*mWW + 4*mtt^2*mWW^2 - 10*mtt^3*s + 15*mtt^2*mWW*s - 5*mtt*mWW^2*s + 8*mtt^2*s^2 - 7*mtt*mWW*s^2 - 2*mtt*s^3 - 8*mtt^3*t + 16*mtt^2*mWW*t - 8*mtt*mWW^2*t + 8*mtt^2*s*t - 13*mtt*mWW*s*t + 5*mWW^2*s*t - mWW*s^2*t + 4*mtt^2*t^2 - 8*mtt*mWW*t^2 + 4*mWW^2*t^2 + 2*mtt*s*t^2 - 2*mWW*s*t^2))/(2*(mtt - mWW - s)*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (3*ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(2*mtt^4 - 4*mtt^3*mWW + 2*mtt^2*mWW^2 - 2*mtt^3*s + 3*mtt^2*mWW*s - mtt*mWW^2*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + 2*mtt*s^3 - 4*mtt^3*t + 8*mtt^2*mWW*t - 4*mtt*mWW^2*t - 2*mtt^2*s*t + mtt*mWW*s*t + mWW^2*s*t + 6*mtt*s^2*t - 5*mWW*s^2*t + 2*mtt^2*t^2 - 4*mtt*mWW*t^2 + 2*mWW^2*t^2 + 4*mtt*s*t^2 - 4*mWW*s*t^2))/((mtt - mWW - s)*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt + 2*mWW - s - 3*t))/((mtt - mWW - s)*(mtt - s - t)), -(ep*(4*mtt^5 - 8*mtt^4*mWW + 4*mtt^3*mWW^2 - 10*mtt^4*s + 15*mtt^3*mWW*s - 5*mtt^2*mWW^2*s + 6*mtt^3*s^2 - 6*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 + 2*mtt^2*s^3 - mtt*mWW*s^3 - 2*mtt*s^4 - 8*mtt^4*t + 16*mtt^3*mWW*t - 8*mtt^2*mWW^2*t + 8*mtt^3*s*t - 13*mtt^2*mWW*s*t + 5*mtt*mWW^2*s*t + 8*mtt^2*s^2*t - 8*mtt*mWW*s^2*t - mWW^2*s^2*t - 8*mtt*s^3*t + 5*mWW*s^3*t + 4*mtt^3*t^2 - 8*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 + 2*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 6*mtt*s^2*t^2 + 6*mWW*s^2*t^2))/(2*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(4*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, -((ep*(2*mtt^3 - 3*mtt^2*mWW + mtt*mWW^2 - 4*mtt^2*s + 3*mtt*mWW*s + 2*mtt*s^2 - 4*mtt^2*t + 5*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 3*mWW*s*t + 2*mtt*t^2 - 2*mWW*t^2))/((-mtt + mWW + s)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, -((ep*(mtt - t)*t)/(s*(-(mWW*s) - mtt*t + s*t + t^2))), 0, -((ep*(-mtt + t)*(2*mWW*s - mtt*t + s*t + t^2))/(s*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, -((ep*(mtt - t)*t)/(s*(mWW*s + mtt*t - s*t - t^2))), 0, (ep*t*(2*mtt*s - mWW*s + mtt*t - s*t - t^2))/(2*s*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, (ep*t*(mtt*s - 2*mWW*s - mtt*t + s*t + t^2))/(s*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (-3*ep*(mtt - t)*t)/(s*(mWW*s + mtt*t - s*t - t^2)), (ep*(mtt - t)*(-2*mWW*s + 5*mtt*t - 5*s*t - 5*t^2))/(s*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-2*mWW*s^2 + 3*mtt^2*t - 5*mtt*s*t + 2*s^2*t - 6*mtt*t^2 + 5*s*t^2 + 3*t^3))/(s*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2))), (2*ep*(mtt - t)*t)/(s*(-(mWW*s) - mtt*t + s*t + t^2)), 0, 0, 0, (-2*ep*t*(mtt^3 - 2*mtt^2*s + mtt*s^2 - mWW*s^2 - 2*mtt^2*t + 2*mtt*s*t + mtt*t^2))/((mtt - s)*s*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*t*(2*mtt*s - mWW*s + mtt*t - s*t - t^2))/(2*s*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(mtt - mWW)*t)/((s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(mtt - t)*t)/(s*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, -(ep*(4*mtt^3 - 4*mtt^2*mWW - 8*mtt^2*s + mtt*mWW*s + 4*mtt*s^2 + 3*mWW*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t + 4*mWW*s*t + s^2*t))/(2*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, (ep*(mWW - t))/(4*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, (ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, (ep*(4*mtt^2 - 4*mtt*mWW - 4*mtt*s + 3*mWW*s - 4*mtt*t + 4*mWW*t + s*t))/(2*(mtt - mWW - s)*s*(mtt - s - t)), 0, 0, (4*ep*t)/((mtt - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, -(ep*(4*mtt - mWW - 4*s - 3*t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (ep*(mWW - t))/(4*(mtt - mWW - s)*(mtt - s - t)), 0, (ep*(mWW - t))/(2*(-mtt + mWW + s)*(-mtt + s + t)), -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t)))}, {0, 0, 0, 0, -(ep*(2*mtt*mWW - 3*mWW*s - 3*mtt*t - 2*mWW*t + 3*s*t + 3*t^2))/(2*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), 0, (-3*ep*mWW*(-mtt + t))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*(-(mtt*mWW*s) + 6*mWW*s^2 - 2*mtt^2*t + 8*mtt*s*t + mWW*s*t - 6*s^2*t + 4*mtt*t^2 - 8*s*t^2 - 2*t^3))/(s*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, -(ep*(4*mtt*mWW - 5*mWW*s - 5*mtt*t - 4*mWW*t + 5*s*t + 5*t^2))/(4*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (3*ep)/(-mtt + s + t), 0, (ep*(-(mtt*mWW) + 3*mWW*s + 3*mtt*t + mWW*t - 3*s*t - 3*t^2))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (3*ep*mWW*(-mtt + t))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-7*mtt*mWW + 2*mWW*s + 2*mtt*t + 7*mWW*t - 2*s*t - 2*t^2))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), (-3*ep*(-(mtt*mWW) - mWW*s - mtt*t + mWW*t + s*t + t^2))/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), -((ep*(-3*mWW*s^2 + 2*mtt^2*t - 5*mtt*s*t + 3*s^2*t - 4*mtt*t^2 + 5*s*t^2 + 2*t^3))/(s*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2))), (-3*ep)/(mtt - s - t), 0, 0, (ep*(2*mtt*mWW - mWW*s - mtt*t - 2*mWW*t + s*t + t^2))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*(-4*mtt*mWW + 5*mWW*s + 5*mtt*t + 4*mWW*t - 5*s*t - 5*t^2))/(4*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-(mWW*s^2) + mtt^2*t - mtt*mWW*t - 2*mtt*s*t + s^2*t - 2*mtt*t^2 + mWW*t^2 + 2*s*t^2 + t^3))/((mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(-mtt + t))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(3*mtt*mWW*s - 4*mWW*s^2 + mtt^2*t + 2*mtt*mWW*t - 5*mtt*s*t - 6*mWW*s*t + 4*s^2*t - 5*mtt*t^2 - 2*mWW*t^2 + 8*s*t^2 + 4*t^3))/((mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt - 2*mWW - s))/((mtt - mWW - s)*s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*ep*mWW)/((mtt - s)*(mtt - mWW - s)), 0, -(ep/s), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -ep/(2*(-mtt + mWW + s)), (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (-2*ep)/(-mtt + mWW + s), 0, -(ep*(mtt - mWW - 2*s - t))/(4*(mtt - mWW - s)*(s + t)), -(ep*(-4*mtt^3 + 8*mtt^2*mWW - 4*mtt*mWW^2 + 16*mtt^2*s - 17*mtt*mWW*s + mWW^2*s - 20*mtt*s^2 + 9*mWW*s^2 + 8*s^3 + 8*mtt^2*t - 12*mtt*mWW*t + 4*mWW^2*t - 19*mtt*s*t + 16*mWW*s*t + 11*s^2*t - 4*mtt*t^2 + 4*mWW*t^2 + 3*s*t^2))/(2*s*(-mtt + mWW + s)*(-mtt + s + t)*(-mtt + mWW + s + t)), (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, ep/(-mtt + mWW + s), 0, -(ep*(2*mtt^2 - 2*mtt*mWW - 12*mtt*s + 5*mWW*s + 10*s^2 - 10*mtt*t + 5*mWW*t + 15*s*t + 5*t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(s + t)), 0, 0, 0, (-3*ep*(2*mtt^2 - 2*mtt*mWW - 4*mtt*s + mWW*s + 2*s^2 - 2*mtt*t + mWW*t + 3*s*t + t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(s + t)), 0, 0, (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep/(-mtt + mWW + s)), -(ep/(mtt - mWW - s)), (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), -(ep*(mtt - mWW - 2*s - t))/(4*(mtt - mWW - s)*(s + t)), (ep*(mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(s + t)), 0, (ep*(mtt - mWW - 2*s - t))/((mtt - mWW - s)*(s + t))}, {0, 0, 0, 0, -(ep*(mtt - mWW)*t)/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(2*mtt - mWW - 2*s - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, (-2*ep*(mtt - mWW)*t)/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - mWW)*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt - mWW)*t)/(4*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - mWW)*t)/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(4*mtt^5 - 12*mtt^4*mWW + 12*mtt^3*mWW^2 - 4*mtt^2*mWW^3 - 14*mtt^4*s + 26*mtt^3*mWW*s - 10*mtt^2*mWW^2*s - 2*mtt*mWW^3*s + 18*mtt^3*s^2 - 16*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 - 10*mtt^2*s^3 + 2*mtt*mWW*s^3 + 2*mtt*s^4 - 12*mtt^4*t + 32*mtt^3*mWW*t - 28*mtt^2*mWW^2*t + 8*mtt*mWW^3*t + 29*mtt^3*s*t - 52*mtt^2*mWW*s*t + 21*mtt*mWW^2*s*t + 2*mWW^3*s*t - 22*mtt^2*s^2*t + 23*mtt*mWW*s^2*t - mWW^2*s^2*t + 5*mtt*s^3*t - 3*mWW*s^3*t + 12*mtt^3*t^2 - 28*mtt^2*mWW*t^2 + 20*mtt*mWW^2*t^2 - 4*mWW^3*t^2 - 16*mtt^2*s*t^2 + 27*mtt*mWW*s*t^2 - 11*mWW^2*s*t^2 + 4*mtt*s^2*t^2 - 4*mWW*s^2*t^2 - 4*mtt^2*t^3 + 8*mtt*mWW*t^3 - 4*mWW^2*t^3 + mtt*s*t^3 - mWW*s*t^3))/(2*(mtt - mWW - s)*s*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (ep*(mtt - mWW)*t)/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (ep*(2*mtt^3 - 4*mtt^2*mWW + 2*mtt*mWW^2 - 4*mtt^2*s + 4*mtt*mWW*s + 2*mtt*s^2 - 7*mtt^2*t + 9*mtt*mWW*t - 2*mWW^2*t + 7*mtt*s*t - 7*mWW*s*t + 5*mtt*t^2 - 5*mWW*t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*mWW*(mtt - t))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt - mWW)*t)/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt - mWW)*t)/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt - mWW)*t)/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (3*ep*(mtt - mWW)*t)/((mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (-3*ep*(mtt - mWW)*t)/(2*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - mWW)*t)/(2*(-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt - mWW)*t)/(4*(mtt - mWW - s)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 3*mtt*mWW*t - mWW^2*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - mWW - s)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, (ep*(mtt - mWW)*t)/((-mtt + mWW + s)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, -(ep*(-mtt + mWW)*(mWW - t))/(2*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, -((ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t))), (3*ep*(mtt - mWW)*(mWW - t))/(4*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, -(ep*(-3*mtt*mWW*s + 4*mtt^2*t - 4*mtt*mWW*t - mtt*s*t + 4*mWW*s*t - 4*mtt*t^2 + 4*mWW*t^2))/(2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, -(ep*(-mtt + mWW)*(mWW - t))/(2*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (3*ep*(mtt - mWW)*(mWW - t))/(2*(mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, (-3*ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*(mWW - t)*(5*mtt^2 - 5*mtt*mWW - 5*mtt*s + 2*mWW*s - 2*mtt*t + 2*mWW*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (-2*ep*(mtt - mWW)*(mWW - t))/((mtt - mWW - s)*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), (3*ep*(mWW - t)*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s - 2*mtt*t + 2*mWW*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mWW - t)*(mtt^2 - mtt*mWW - mtt*s + 4*mWW*s - 4*mtt*t + 4*mWW*t))/(2*(mtt - mWW - s)*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-mtt + mWW)*(mWW - t))/(4*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), 0, -(ep*(-mtt + mWW)*(mWW - t))/(2*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)), (ep*(-mtt + mWW)*(mWW - t))/((-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, (-4*ep*mtt)/((mtt - s - t)*(s + t)), (ep*mWW*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s + mWW*t - s*t - t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, (3*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*(3*mtt^2*mWW*s - 3*mtt*mWW^2*s - 3*mtt*mWW*s^2 + 8*mWW^2*s^2 + 4*mtt^3*t - 5*mtt^2*mWW*t + mtt*mWW^2*t - 8*mtt^2*s*t + 11*mtt*mWW*s*t + 7*mWW^2*s*t + 4*mtt*s^2*t - 9*mWW*s^2*t - 8*mtt^2*t^2 + 14*mtt*mWW*t^2 - mWW^2*t^2 + 8*mtt*s*t^2 - 18*mWW*s*t^2 + 4*mtt*t^3 - 9*mWW*t^3))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*mWW*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + 3*mWW*s - mtt*t + 2*mWW*t - s*t - t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s - mtt*t + 2*mWW*t))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t))), (ep*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s - mtt*t + 2*mWW*t))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)), (ep*mtt)/((mtt - s - t)*(s + t)), (-2*ep*t)/(s*(s + t)), -((ep*mtt)/((mtt - s - t)*(s + t))), (-2*ep*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s - mtt*t + 2*mWW*t))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)), 0, (ep*(4*mtt^2*mWW*s - 4*mtt*mWW^2*s - 4*mtt*mWW*s^2 + 6*mWW^2*s^2 + 3*mtt^3*t - 2*mtt^2*mWW*t - mtt*mWW^2*t - 6*mtt^2*s*t + 3*mtt*mWW*s*t + 7*mWW^2*s*t + 3*mtt*s^2*t - 5*mWW*s^2*t - 6*mtt^2*t^2 + 7*mtt*mWW*t^2 + mWW^2*t^2 + 6*mtt*s*t^2 - 10*mWW*s*t^2 + 3*mtt*t^3 - 5*mWW*t^3))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*mtt)/((mtt - s - t)*(s + t)), (-3*ep*mtt)/((mtt - s - t)*(s + t)), -((ep*mtt)/((mtt - s - t)*(s + t))), (5*ep*mtt)/((mtt - s - t)*(s + t)), (3*ep*(mtt - mWW)*t)/((s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-4*mtt*mWW*s + 3*mtt^2*t - 7*mtt*mWW*t - 3*mtt*s*t + 7*mWW*s*t - 3*mtt*t^2 + 7*mWW*t^2))/((s + t)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*(2*mWW^2*s^2 + mtt^3*t - 2*mtt^2*mWW*t + mtt*mWW^2*t - 2*mtt^2*s*t + 5*mtt*mWW*s*t + mWW^2*s*t + mtt*s^2*t - 3*mWW*s^2*t - 2*mtt^2*t^2 + 5*mtt*mWW*t^2 - mWW^2*t^2 + 2*mtt*s*t^2 - 6*mWW*s*t^2 + mtt*t^3 - 3*mWW*t^3))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*(mtt^2*mWW*s - mtt*mWW^2*s - mtt*mWW*s^2 + 2*mWW^2*s^2 + 2*mtt^3*t - 3*mtt^2*mWW*t + mtt*mWW^2*t - 4*mtt^2*s*t + 5*mtt*mWW*s*t + mWW^2*s*t + 2*mtt*s^2*t - 3*mWW*s^2*t - 4*mtt^2*t^2 + 6*mtt*mWW*t^2 - mWW^2*t^2 + 4*mtt*s*t^2 - 6*mWW*s*t^2 + 2*mtt*t^3 - 3*mWW*t^3))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + 3*mWW*s - 2*mtt*t + 3*mWW*t))/((mtt - s - t)*(mtt - mWW - s - t)*(s + t)), 0, 0, (-2*ep*(mtt - mWW)*mWW)/((mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + 3*mWW*s - mtt*t + 2*mWW*t - s*t - t^2))/(2*(-mtt + s + t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), (-2*ep*mWW*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s + mWW*t - s*t - t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, (ep*(-mWW + t))/(2*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, -(ep*(mWW - t))/(4*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, 0, -(ep*(4*mtt^2 - 4*mtt*mWW - 4*mtt*s + mWW*s - 4*mtt*t + 4*mWW*t + 3*s*t))/(2*s*(-mtt + mWW + s)*(-mtt + s + t)), 0, 0, 0, 0, (-3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, 0, -((ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))), 0, 0, 0, (3*ep*(mWW - t))/(2*(mtt - mWW - s)*(mtt - s - t)), 0, 0, -(ep*(mWW - t))/(4*(mtt - mWW - s)*(mtt - s - t)), 0, (ep*(-mWW + t))/(2*(mtt - mWW - s)*(mtt - s - t)), (ep*(mWW - t))/((mtt - mWW - s)*(mtt - s - t))}, {0, 0, 0, 0, -((ep*mWW*(-mtt^2 + mtt*mWW + mtt*s - 2*mWW*s - mWW*t + s*t + t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, (-3*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*mWW*(-mtt^2 + mtt*mWW + mtt*s + 8*mWW*s + 10*mtt*t - mWW*t - 9*s*t - 9*t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -(ep*mWW*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + 3*mWW*s - mtt*t + 2*mWW*t - s*t - t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (-2*ep*(-mtt^2 + mtt*mWW + mtt*s + 2*mWW*s + 2*mtt*t - mWW*t - s*t - t^2))/(s*(mtt - s - t)*(-mtt + mWW + s + t)), 0, -((ep*mWW*(-mtt^2 + mtt*mWW + mtt*s - 6*mWW*s - 4*mtt*t - mWW*t + 5*s*t + 5*t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, 0, 0, 0, (3*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (-7*ep*mWW*(-mtt + t))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*mWW*(-mtt^2 + mtt*mWW + mtt*s + 2*mWW*s + 4*mtt*t - mWW*t - 3*s*t - 3*t^2))/((mtt - s - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*mWW*(-mtt^2 + mtt*mWW + mtt*s + 2*mWW*s + 4*mtt*t - mWW*t - 3*s*t - 3*t^2))/((-mtt + s + t)*(-mtt + mWW + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-6*ep*mWW)/((mtt - s - t)*(-mtt + mWW + s + t)), 0, 0, (2*ep*mWW*(-mtt + mWW))/((-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*mWW*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + 3*mWW*s - mtt*t + 2*mWW*t - s*t - t^2))/(2*(-mtt + s + t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), (ep*mWW*(-mtt + t))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*mWW*(mtt^2 - mtt*mWW - mtt*s + 2*mWW*s + mWW*t - s*t - t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*(mtt - s - t)), 0, 0}, {0, 0, 0, 0, (ep*mWW*(mtt - t))/(2*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, 0, 0, (2*ep*mWW*(mtt - t))/((mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - mWW)*(mtt - t))/(s*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt - t)*(-2*mtt^2 + 2*mtt*mWW + 2*mtt*s - 3*mWW*s + 2*mtt*t - 2*mWW*t))/(4*s*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*mWW*(mtt - t))/(2*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*mWW*(mtt - t))/(2*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, 0, 0, -((ep*mWW*(mtt - t))/((mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), 0, (-5*ep*mWW*(mtt - t))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(-4*mtt^3 + 4*mtt^2*mWW + 12*mtt^2*s - 5*mtt*mWW*s - 8*mtt*s^2 + 8*mtt^2*t - 8*mtt*mWW*t - 12*mtt*s*t + 5*mWW*s*t - 4*mtt*t^2 + 4*mWW*t^2))/(2*s*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, 0, -(ep*(mtt - t)*(4*mtt^2 - 4*mtt*mWW - 4*mtt*s + 3*mWW*s - 4*mtt*t + 4*mWW*t))/(2*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (3*ep*mWW*(mtt - t))/(2*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*mWW*(mtt - t))/((mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - t)*(-2*mtt^2 + 2*mtt*mWW + 2*mtt*s - 3*mWW*s + 2*mtt*t - 2*mWW*t))/(s*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -(ep*(mtt - t)*(4*mtt^2 - 4*mtt*mWW - 4*mtt*s + 3*mWW*s - 4*mtt*t + 4*mWW*t))/(2*s*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*mWW*(mtt - t))/(2*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*mWW*(mtt - t))/(4*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*mWW*(mtt - t))/(2*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -((ep*mWW*(mtt - t))/((mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -(ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, (ep*(mtt - mWW)*t)/(s*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(mtt*mWW*s + 2*mtt^2*t - 2*mtt*mWW*t - 3*mtt*s*t + 2*mWW*s*t - 2*mtt*t^2 + 2*mWW*t^2))/(4*s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, (ep*(mtt*mWW*s - 4*mtt^2*t + 4*mtt*mWW*t + 3*mtt*s*t - 4*mWW*s*t + 4*mtt*t^2 - 4*mWW*t^2))/(2*s*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(mtt*mWW*s^2 - 4*mtt^2*s*t - 3*mtt*mWW*s*t + 3*mtt*s^2*t + 4*mWW*s^2*t + 4*mtt^2*t^2 - 4*mtt*mWW*t^2 - mtt*s*t^2 + 8*mWW*s*t^2 - 4*mtt*t^3 + 4*mWW*t^3))/(2*s*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, (3*ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(5*mtt*mWW - 4*mWW*s - mtt*t - 4*mWW*t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, (2*ep*(mtt - mWW)*t)/(s*(-(mWW*s) + mtt*t - mWW*t)), 0, -(ep*(-(mtt*mWW*s) + 2*mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 5*mtt*s*t + 6*mWW*s*t - 4*mtt*t^2 + 4*mWW*t^2))/(2*s*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), -(ep*mtt*(mWW - t))/(4*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, -(ep*mtt*(mWW - t))/(2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)), (ep*mtt*(mWW - t))/((mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(4*(s + t)), 0, 0, 0, 0, 0, 0, 0, -(ep/(s + t)), 0, 0, 0, -(ep/(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, -ep/(4*(s + t)), -ep/(2*(s + t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(2*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep*(mtt - t))/(s*(mtt - s - t)), (2*ep)/s, 0, 0, 0, 0, 0, ep/(mtt - s), ep/(2*s), 0, 0, -(ep/s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -ep/(2*(mtt - s - t)), 0, 0, 0, (-2*ep)/(mtt - s - t), 0, -(ep*(s^2 + 2*mtt*t - s*t - 2*t^2))/(4*s*(mtt - s - t)*(s + t)), 0, 0, 0, 0, 0, ep/(mtt - s - t), 0, -((ep*(s^2 + 2*mtt*t - s*t - 2*t^2))/(s*(mtt - s - t)*(s + t))), 0, 0, 0, 0, 0, 0, -((ep*(2*mtt - s - 2*t))/(s*(mtt - s - t))), -(ep/(mtt - s - t)), ep/(mtt - s - t), 0, 0, (ep*t)/((mtt - s)*(mtt - s - t)), -(ep*(s^2 + 2*mtt*t - s*t - 2*t^2))/(4*s*(mtt - s - t)*(s + t)), -ep/(2*(-mtt + s + t)), 0, (ep*(s^2 + mtt*t - t^2))/(s*(mtt - s - t)*(s + t))}, {0, 0, 0, 0, (ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, (3*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))), 0, -(ep*(-(mtt*mWW*s) + mtt^2*t - 2*mtt*mWW*t - mtt*s*t + 2*mWW*s*t - mtt*t^2 + 2*mWW*t^2))/(2*(mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt*mWW*s - 2*mWW*s^2 + 2*mtt^2*t - mtt*mWW*t - 4*mtt*s*t - mWW*s*t + 2*s^2*t - 4*mtt*t^2 + mWW*t^2 + 4*s*t^2 + 2*t^3))/((mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, 0, 0, 0, (-3*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-7*mtt*mWW + 2*mWW*s + 2*mtt*t + 7*mWW*t - 2*s*t - 2*t^2))/((-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(mtt - t)*t)/(s*(-(mWW*s) - mtt*t + s*t + t^2)), 0, 0, 0, (2*ep*mWW*(-mtt + t))/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (ep*(-(mtt*mWW*s) + mtt^2*t - 2*mtt*mWW*t - mtt*s*t + 2*mWW*s*t - mtt*t^2 + 2*mWW*t^2))/(2*(s + t)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(-(mWW*s^2) + mtt^2*t - mtt*mWW*t - 2*mtt*s*t + s^2*t - 2*mtt*t^2 + mWW*t^2 + 2*s*t^2 + t^3))/((mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(-mWW + t))/(mWW*s + mtt*t - s*t - t^2), (-2*ep*mWW*(mtt - t))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(mtt - mWW))/((mtt - mWW - s)*s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/s, 0, (ep*(mtt + 2*mWW - s))/((mtt - s)*(mtt - mWW - s)), 0, -ep/(2*s), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/(-mtt + mWW + s), 0, 0, -((ep*(2*mtt^2 - 2*mtt*mWW - 3*mtt*s - mWW*s + s^2))/((mtt - s)*(mtt - mWW - s)*s)), 0, 0, 0, -(ep/s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep)/(mtt - mWW - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - mWW - s - t), (ep*(3*mtt + mWW - 3*s - 3*t))/((mtt - s - t)*(mtt - mWW - s - t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}, {{(2*ep*(mtt^2 - 2*mtt*mWW + 2*mWW^2 - 2*mtt*s + 2*mWW*s + s^2 - mtt*t + s*t))/((mWW - t)*(-mtt + s + t)*(-mtt + mWW + s + t)), (-2*ep*mWW*(mtt^2 - mtt*mWW - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + 2*t^2))/((mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)), (4*ep*(-mtt + s))/(t*(-mtt + s + t)), (-4*ep*s)/(t*(s + t)), -(ep*(2*mtt^4*mWW^2*s - 4*mtt^3*mWW^3*s + 2*mtt^2*mWW^4*s - 6*mtt^3*mWW^2*s^2 + 8*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 + 6*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 - 2*mtt*mWW^2*s^4 + 4*mtt^5*mWW*t - 8*mtt^4*mWW^2*t + 4*mtt^3*mWW^3*t - 14*mtt^4*mWW*s*t + 17*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t - 5*mtt*mWW^4*s*t + 18*mtt^3*mWW*s^2*t - 10*mtt^2*mWW^2*s^2*t - 7*mtt*mWW^3*s^2*t + mWW^4*s^2*t - 10*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t + mWW^3*s^3*t + 2*mtt*mWW*s^4*t - 15*mtt^4*mWW*t^2 + 30*mtt^3*mWW^2*t^2 - 15*mtt^2*mWW^3*t^2 + 36*mtt^3*mWW*s*t^2 - 51*mtt^2*mWW^2*s*t^2 + 12*mtt*mWW^3*s*t^2 + 3*mWW^4*s*t^2 - 27*mtt^2*mWW*s^2*t^2 + 21*mtt*mWW^2*s^2*t^2 + 6*mtt*mWW*s^3*t^2 - mtt^4*t^3 + 19*mtt^3*mWW*t^3 - 36*mtt^2*mWW^2*t^3 + 18*mtt*mWW^3*t^3 + 3*mtt^3*s*t^3 - 27*mtt^2*mWW*s*t^3 + 34*mtt*mWW^2*s*t^3 - 10*mWW^3*s*t^3 - 3*mtt^2*s^2*t^3 + 9*mtt*mWW*s^2*t^3 - 2*mWW^2*s^2*t^3 + mtt*s^3*t^3 - mWW*s^3*t^3 + 3*mtt^3*t^4 - 10*mtt^2*mWW*t^4 + 14*mtt*mWW^2*t^4 - 7*mWW^3*t^4 - 6*mtt^2*s*t^4 + 8*mtt*mWW*s*t^4 - 2*mWW^2*s*t^4 + 3*mtt*s^2*t^4 - 3*mWW*s^2*t^4 - 3*mtt^2*t^5 + 3*mtt*mWW*t^5 + 3*mtt*s*t^5 - 3*mWW*s*t^5 + mtt*t^6 - mWW*t^6))/(2*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*(mtt - s))/(2*(mtt - s - t)*t), (3*ep*mWW*s*(mtt - s - 2*t))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(mtt - s))/((mtt - s - t)*t), -((ep*(5*mtt^4*mWW*s^2 - 10*mtt^3*mWW^2*s^2 + 5*mtt^2*mWW^3*s^2 - 15*mtt^3*mWW*s^3 + 20*mtt^2*mWW^2*s^3 - 5*mtt*mWW^3*s^3 + 15*mtt^2*mWW*s^4 - 10*mtt*mWW^2*s^4 - 5*mtt*mWW*s^5 + 4*mtt^5*s*t + mtt^4*mWW*s*t - 14*mtt^3*mWW^2*s*t + 9*mtt^2*mWW^3*s*t - 16*mtt^4*s^2*t - 9*mtt^3*mWW*s^2*t + 43*mtt^2*mWW^2*s^2*t - 18*mtt*mWW^3*s^2*t + 24*mtt^3*s^3*t + 15*mtt^2*mWW*s^3*t - 32*mtt*mWW^2*s^3*t + 3*mWW^3*s^3*t - 16*mtt^2*s^4*t - 7*mtt*mWW*s^4*t + 3*mWW^2*s^4*t + 4*mtt*s^5*t + 8*mtt^5*t^2 - 16*mtt^4*mWW*t^2 + 8*mtt^3*mWW^2*t^2 - 38*mtt^4*s*t^2 + 46*mtt^3*mWW*s*t^2 + 9*mtt^2*mWW^2*s*t^2 - 17*mtt*mWW^3*s*t^2 + 66*mtt^3*s^2*t^2 - 49*mtt^2*mWW*s^2*t^2 - 23*mtt*mWW^2*s^2*t^2 + 11*mWW^3*s^2*t^2 - 50*mtt^2*s^3*t^2 + 21*mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 + 14*mtt*s^4*t^2 - 2*mWW*s^4*t^2 - 22*mtt^4*t^3 + 44*mtt^3*mWW*t^3 - 22*mtt^2*mWW^2*t^3 + 60*mtt^3*s*t^3 - 87*mtt^2*mWW*s*t^3 + 19*mtt*mWW^2*s*t^3 + 8*mWW^3*s*t^3 - 54*mtt^2*s^2*t^3 + 51*mtt*mWW*s^2*t^3 - 7*mWW^2*s^2*t^3 + 16*mtt*s^3*t^3 - 4*mWW*s^3*t^3 + 18*mtt^3*t^4 - 38*mtt^2*mWW*t^4 + 20*mtt*mWW^2*t^4 - 22*mtt^2*s*t^4 + 36*mtt*mWW*s*t^4 - 14*mWW^2*s*t^4 + 4*mtt*s^2*t^4 - 2*mtt^2*t^5 + 8*mtt*mWW*t^5 - 6*mWW^2*t^5 - 4*mtt*s*t^5 + 4*mWW*s*t^5 - 2*mtt*t^6 + 2*mWW*t^6))/((mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), -(ep*(-2*mtt^4*mWW^2*s + 4*mtt^3*mWW^3*s - 2*mtt^2*mWW^4*s + 6*mtt^3*mWW^2*s^2 - 8*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 - 6*mtt^2*mWW^2*s^3 + 4*mtt*mWW^3*s^3 + 2*mtt*mWW^2*s^4 - 6*mtt^5*mWW*t + 12*mtt^4*mWW^2*t - 6*mtt^3*mWW^3*t + 20*mtt^4*mWW*s*t - 29*mtt^3*mWW^2*s*t + 6*mtt^2*mWW^3*s*t + 3*mtt*mWW^4*s*t - 24*mtt^3*mWW*s^2*t + 22*mtt^2*mWW^2*s^2*t - mtt*mWW^3*s^2*t + mWW^4*s^2*t + 12*mtt^2*mWW*s^3*t - 5*mtt*mWW^2*s^3*t + mWW^3*s^3*t - 2*mtt*mWW*s^4*t + 21*mtt^4*mWW*t^2 - 42*mtt^3*mWW^2*t^2 + 21*mtt^2*mWW^3*t^2 - 44*mtt^3*mWW*s*t^2 + 67*mtt^2*mWW^2*s*t^2 - 22*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 + 25*mtt^2*mWW*s^2*t^2 - 21*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 - 2*mtt*mWW*s^3*t^2 - 4*mWW^2*s^3*t^2 + 3*mtt^4*t^3 - 27*mtt^3*mWW*t^3 + 48*mtt^2*mWW^2*t^3 - 24*mtt*mWW^3*t^3 - 9*mtt^3*s*t^3 + 31*mtt^2*mWW*s*t^3 - 34*mtt*mWW^2*s*t^3 + 12*mWW^3*s*t^3 + 9*mtt^2*s^2*t^3 - 7*mtt*mWW*s^2*t^3 - 6*mWW^2*s^2*t^3 - 3*mtt*s^3*t^3 + 3*mWW*s^3*t^3 - 9*mtt^3*t^4 + 18*mtt^2*mWW*t^4 - 18*mtt*mWW^2*t^4 + 9*mWW^3*t^4 + 18*mtt^2*s*t^4 - 16*mtt*mWW*s*t^4 - 2*mWW^2*s*t^4 - 9*mtt*s^2*t^4 + 9*mWW*s^2*t^4 + 9*mtt^2*t^5 - 9*mtt*mWW*t^5 - 9*mtt*s*t^5 + 9*mWW*s*t^5 - 3*mtt*t^6 + 3*mWW*t^6))/(4*(mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(2*mtt^3*s - 4*mtt^2*mWW*s + 2*mtt*mWW^2*s - 4*mtt^2*s^2 + 4*mtt*mWW*s^2 + 2*mtt*s^3 + 4*mtt^3*t - 8*mtt^2*mWW*t + 4*mtt*mWW^2*t - 7*mtt^2*s*t + 8*mtt*mWW*s*t - mWW^2*s*t + 3*mtt*s^2*t - mWW*s^2*t - 3*mtt^2*t^2 + 6*mtt*mWW*t^2 - 3*mWW^2*t^2 - mtt*t^3 + mWW*t^3))/(2*(mtt - mWW - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(2*mtt^3*s - 2*mtt^2*mWW*s - 4*mtt^2*s^2 + 2*mtt*mWW*s^2 + 2*mtt*s^3 - 3*mtt^2*s*t + 3*mtt*mWW*s*t + 3*mtt*s^2*t - 3*mWW*s^2*t + mtt^2*t^2 - mtt*mWW*t^2 - 2*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*t*(s + t)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 + mtt*s*t - 3*mWW*s*t - s^2*t + 2*mtt*t^2 - 2*mWW*t^2 - s*t^2))/((mWW - t)*(mtt - s - t)*t*(s + t)), (-2*ep*(mtt*mWW - mtt*s + s^2 - 2*mtt*t + 2*s*t + t^2))/((mWW - t)*(mtt - s - t)*(s + t)), -((ep*(2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 4*mtt*mWW*s^2 + 2*mWW^2*s^2 + 2*mWW*s^3 + mtt^2*mWW*t - mtt*mWW^2*t - 7*mtt*mWW*s*t + 2*mWW^2*s*t + 6*mWW*s^2*t + mtt^2*t^2 - 4*mtt*mWW*t^2 - mtt*s*t^2 + 8*mWW*s*t^2 - mtt*t^3 + 4*mWW*t^3))/((mWW - t)*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t))), (ep*(-2*mtt^3*mWW*s + 4*mtt^2*mWW^2*s - 2*mtt*mWW^3*s + 4*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 2*mtt*mWW*s^3 - 4*mtt^3*mWW*t + 8*mtt^2*mWW^2*t - 4*mtt*mWW^3*t + 4*mtt^3*s*t - mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t + mWW^3*s*t - 8*mtt^2*s^2*t + 5*mtt*mWW*s^2*t + mWW^2*s^2*t + 4*mtt*s^3*t + 6*mtt^3*t^2 - 9*mtt^2*mWW*t^2 + 3*mWW^3*t^2 - 15*mtt^2*s*t^2 + 18*mtt*mWW*s*t^2 - 3*mWW^2*s*t^2 + 9*mtt*s^2*t^2 - 3*mWW*s^2*t^2 - 7*mtt^2*t^3 + 13*mtt*mWW*t^3 - 6*mWW^2*t^3 + 6*mtt*s*t^3 - 4*mWW*s*t^3 + mtt*t^4 - mWW*t^4))/((mWW - t)*t*(s + t)*(-mtt + mWW + s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-4*ep*mWW)/((-mtt + s + t)*(-mtt + mWW + s + t)), -(ep*(4*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 - 8*mtt^2*mWW*s^3 + 8*mtt*mWW^2*s^3 + 4*mtt*mWW*s^4 + 6*mtt^4*s*t - 2*mtt^3*mWW*s*t - 14*mtt^2*mWW^2*s*t + 10*mtt*mWW^3*s*t - 18*mtt^3*s^2*t + 13*mtt^2*mWW*s^2*t + 4*mtt*mWW^2*s^2*t + mWW^3*s^2*t + 18*mtt^2*s^3*t - 11*mtt*mWW*s^3*t + mWW^2*s^3*t - 6*mtt*s^4*t + 12*mtt^4*t^2 - 24*mtt^3*mWW*t^2 + 12*mtt^2*mWW^2*t^2 - 39*mtt^3*s*t^2 + 57*mtt^2*mWW*s*t^2 - 13*mtt*mWW^2*s*t^2 - 5*mWW^3*s*t^2 + 42*mtt^2*s^2*t^2 - 47*mtt*mWW*s^2*t^2 + 9*mWW^2*s^2*t^2 - 15*mtt*s^3*t^2 + mWW*s^3*t^2 - 21*mtt^3*t^3 + 42*mtt^2*mWW*t^3 - 21*mtt*mWW^2*t^3 + 30*mtt^2*s*t^3 - 47*mtt*mWW*s*t^3 + 17*mWW^2*s*t^3 - 9*mtt*s^2*t^3 - mWW*s^2*t^3 + 6*mtt^2*t^4 - 15*mtt*mWW*t^4 + 9*mWW^2*t^4 + 3*mtt*s*t^4 - 5*mWW*s*t^4 + 3*mtt*t^5 - 3*mWW*t^5))/(2*(mtt - mWW - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (3*ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + mtt*s^3 - mtt^3*t + mtt^2*mWW*t - 2*mtt^2*s*t + 3*mtt*mWW*s*t + 3*mtt*s^2*t + 3*mtt*s*t^2 - mWW*s*t^2 + mtt*t^3 - mWW*t^3))/(2*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*mtt)/((mtt - s - t)*(s + t)), -((ep*s)/(t*(s + t))), (ep*(10*mtt^2*s - 10*mtt*mWW*s - 10*mtt*s^2 - 13*mtt*s*t + 13*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(2*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt^2*mWW*s - mtt*mWW^2*s - mWW*s^3 + mtt^2*s*t - mtt*mWW*s*t - 2*mtt*s^2*t + s^3*t + 2*mtt^2*t^2 - 2*mtt*mWW*t^2 - 4*mtt*s*t^2 + 3*mWW*s*t^2 + 2*s^2*t^2 - 2*mtt*t^3 + 2*mWW*t^3 + s*t^3))/((mWW - t)*(mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-4*mtt*mWW^2*s^2 + 4*mWW^2*s^3 + 3*mtt^2*mWW*s*t - 7*mtt*mWW^2*s*t + 4*mtt*mWW*s^2*t + 12*mWW^2*s^2*t - 7*mWW*s^3*t + 3*mtt^2*s*t^2 + mtt*mWW*s*t^2 + 8*mWW^2*s*t^2 - 6*mtt*s^2*t^2 - 12*mWW*s^2*t^2 + 3*s^3*t^2 + 6*mtt^2*t^3 - 6*mtt*mWW*t^3 - 12*mtt*s*t^3 + mWW*s*t^3 + 6*s^2*t^3 - 6*mtt*t^4 + 6*mWW*t^4 + 3*s*t^4))/((mWW - t)*t*(s + t)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(4*mtt^4*mWW*s^2 - 8*mtt^3*mWW^2*s^2 + 4*mtt^2*mWW^3*s^2 - 12*mtt^3*mWW*s^3 + 16*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 + 12*mtt^2*mWW*s^4 - 8*mtt*mWW^2*s^4 - 4*mtt*mWW*s^5 + 2*mtt^5*s*t + 2*mtt^4*mWW*s*t - 10*mtt^3*mWW^2*s*t + 6*mtt^2*mWW^3*s*t - 8*mtt^4*s^2*t - 15*mtt^3*mWW*s^2*t + 38*mtt^2*mWW^2*s^2*t - 15*mtt*mWW^3*s^2*t + 12*mtt^3*s^3*t + 24*mtt^2*mWW*s^3*t - 31*mtt*mWW^2*s^3*t + 3*mWW^3*s^3*t - 8*mtt^2*s^4*t - 11*mtt*mWW*s^4*t + 3*mWW^2*s^4*t + 2*mtt*s^5*t + 4*mtt^5*t^2 - 8*mtt^4*mWW*t^2 + 4*mtt^3*mWW^2*t^2 - 19*mtt^4*s*t^2 + 17*mtt^3*mWW*s*t^2 + 15*mtt^2*mWW^2*s*t^2 - 13*mtt*mWW^3*s*t^2 + 33*mtt^3*s^2*t^2 - 5*mtt^2*mWW*s^2*t^2 - 34*mtt*mWW^2*s^2*t^2 + 10*mWW^3*s^2*t^2 - 25*mtt^2*s^3*t^2 - 3*mtt*mWW*s^3*t^2 + 8*mWW^2*s^3*t^2 + 7*mtt*s^4*t^2 - mWW*s^4*t^2 - 11*mtt^4*t^3 + 22*mtt^3*mWW*t^3 - 11*mtt^2*mWW^2*t^3 + 30*mtt^3*s*t^3 - 36*mtt^2*mWW*s*t^3 - mtt*mWW^2*s*t^3 + 7*mWW^3*s*t^3 - 27*mtt^2*s^2*t^3 + 15*mtt*mWW*s^2*t^3 + 4*mWW^2*s^2*t^3 + 8*mtt*s^3*t^3 - 2*mWW*s^3*t^3 + 9*mtt^3*t^4 - 19*mtt^2*mWW*t^4 + 10*mtt*mWW^2*t^4 - 11*mtt^2*s*t^4 + 15*mtt*mWW*s*t^4 - 4*mWW^2*s*t^4 + 2*mtt*s^2*t^4 - mtt^2*t^5 + 4*mtt*mWW*t^5 - 3*mWW^2*t^5 - 2*mtt*s*t^5 + 2*mWW*s*t^5 - mtt*t^6 + mWW*t^6))/(2*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(2*mtt^4*mWW*s^2 - 4*mtt^3*mWW^2*s^2 + 2*mtt^2*mWW^3*s^2 - 6*mtt^3*mWW*s^3 + 8*mtt^2*mWW^2*s^3 - 2*mtt*mWW^3*s^3 + 6*mtt^2*mWW*s^4 - 4*mtt*mWW^2*s^4 - 2*mtt*mWW*s^5 + 6*mtt^4*mWW*s*t - 12*mtt^3*mWW^2*s*t + 6*mtt^2*mWW^3*s*t - 21*mtt^3*mWW*s^2*t + 32*mtt^2*mWW^2*s^2*t - 11*mtt*mWW^3*s^2*t + 24*mtt^2*mWW*s^3*t - 21*mtt*mWW^2*s^3*t + mWW^3*s^3*t - 9*mtt*mWW*s^4*t + mWW^2*s^4*t + 4*mtt^5*t^2 - 8*mtt^4*mWW*t^2 + 4*mtt^3*mWW^2*t^2 - 11*mtt^4*s*t^2 + 3*mtt^3*mWW*s*t^2 + 21*mtt^2*mWW^2*s*t^2 - 13*mtt*mWW^3*s*t^2 + 9*mtt^3*s^2*t^2 + 19*mtt^2*mWW*s^2*t^2 - 34*mtt*mWW^2*s^2*t^2 + 8*mWW^3*s^2*t^2 - mtt^2*s^3*t^2 - 15*mtt*mWW*s^3*t^2 + 6*mWW^2*s^3*t^2 - mtt*s^4*t^2 + mWW*s^4*t^2 - 11*mtt^4*t^3 + 22*mtt^3*mWW*t^3 - 11*mtt^2*mWW^2*t^3 + 18*mtt^3*s*t^3 - 18*mtt^2*mWW*s*t^3 - 7*mtt*mWW^2*s*t^3 + 7*mWW^3*s*t^3 - 3*mtt^2*s^2*t^3 - 7*mtt*mWW*s^2*t^3 + 6*mWW^2*s^2*t^3 - 4*mtt*s^3*t^3 + 4*mWW*s^3*t^3 + 9*mtt^3*t^4 - 19*mtt^2*mWW*t^4 + 10*mtt*mWW^2*t^4 - 3*mtt^2*s*t^4 + 5*mtt*mWW*s*t^4 - 2*mWW^2*s*t^4 - 6*mtt*s^2*t^4 + 6*mWW*s^2*t^4 - mtt^2*t^5 + 4*mtt*mWW*t^5 - 3*mWW^2*t^5 - 4*mtt*s*t^5 + 4*mWW*s*t^5 - mtt*t^6 + mWW*t^6))/((mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(-2*mtt^4*mWW*s + 4*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s + 6*mtt^3*mWW*s^2 - 8*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 - 6*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 2*mtt*mWW*s^4 - 6*mtt^4*mWW*t + 12*mtt^3*mWW^2*t - 6*mtt^2*mWW^3*t + 17*mtt^3*mWW*s*t - 30*mtt^2*mWW^2*s*t + 13*mtt*mWW^3*s*t - 16*mtt^2*mWW*s^2*t + 17*mtt*mWW^2*s^2*t + mWW^3*s^2*t + 5*mtt*mWW*s^3*t + mWW^2*s^3*t + 4*mtt^4*t^2 + 3*mtt^3*mWW*t^2 - 22*mtt^2*mWW^2*t^2 + 15*mtt*mWW^3*t^2 - 5*mtt^3*s*t^2 - 2*mtt^2*mWW*s*t^2 + 19*mtt*mWW^2*s*t^2 - 8*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 + 2*mtt*mWW*s^2*t^2 + 3*mtt*s^3*t^2 - 3*mWW*s^3*t^2 - 5*mtt^3*t^3 + 12*mtt^2*mWW*t^3 + 2*mtt*mWW^2*t^3 - 9*mWW^3*t^3 - 4*mtt^2*s*t^3 - 7*mtt*mWW*s*t^3 + 7*mWW^2*s*t^3 + 9*mtt*s^2*t^3 - 9*mWW*s^2*t^3 - 2*mtt^2*t^4 - 6*mtt*mWW*t^4 + 8*mWW^2*t^4 + 9*mtt*s*t^4 - 9*mWW*s*t^4 + 3*mtt*t^5 - 3*mWW*t^5))/((mWW - t)*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), (-3*ep*(mtt - mWW))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - mWW)*(4*mtt^3*mWW - 4*mtt^2*mWW^2 - 8*mtt^2*mWW*s + 5*mtt*mWW^2*s - mWW^3*s + 4*mtt*mWW*s^2 - mWW^2*s^2 - 11*mtt^2*mWW*t + 11*mtt*mWW^2*t + 9*mtt*mWW*s*t - 3*mWW^2*s*t + 2*mWW*s^2*t - mtt^2*t^2 + 7*mtt*mWW*t^2 - 7*mWW^2*t^2 + 2*mtt*s*t^2 + 2*mWW*s*t^2 - s^2*t^2 + 2*mtt*t^3 - 2*s*t^3 - t^4))/(2*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*(-2*mtt^4*mWW^2*s + 4*mtt^3*mWW^3*s - 2*mtt^2*mWW^4*s + 6*mtt^3*mWW^2*s^2 - 8*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 - 6*mtt^2*mWW^2*s^3 + 4*mtt*mWW^3*s^3 + 2*mtt*mWW^2*s^4 - 6*mtt^5*mWW*t + 12*mtt^4*mWW^2*t - 6*mtt^3*mWW^3*t + 20*mtt^4*mWW*s*t - 27*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t + 5*mtt*mWW^4*s*t - 24*mtt^3*mWW*s^2*t + 18*mtt^2*mWW^2*s^2*t + 5*mtt*mWW^3*s^2*t - mWW^4*s^2*t + 12*mtt^2*mWW*s^3*t - 3*mtt*mWW^2*s^3*t - mWW^3*s^3*t - 2*mtt*mWW*s^4*t + 23*mtt^4*mWW*t^2 - 46*mtt^3*mWW^2*t^2 + 23*mtt^2*mWW^3*t^2 - 52*mtt^3*mWW*s*t^2 + 77*mtt^2*mWW^2*s*t^2 - 22*mtt*mWW^3*s*t^2 - 3*mWW^4*s*t^2 + 35*mtt^2*mWW*s^2*t^2 - 31*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 - 6*mtt*mWW*s^3*t^2 + mtt^4*t^3 - 29*mtt^3*mWW*t^3 + 56*mtt^2*mWW^2*t^3 - 28*mtt*mWW^3*t^3 - 3*mtt^3*s*t^3 + 37*mtt^2*mWW*s*t^3 - 50*mtt*mWW^2*s*t^3 + 16*mWW^3*s*t^3 + 3*mtt^2*s^2*t^3 - 9*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 - mtt*s^3*t^3 + mWW*s^3*t^3 - 3*mtt^3*t^4 + 14*mtt^2*mWW*t^4 - 22*mtt*mWW^2*t^4 + 11*mWW^3*t^4 + 6*mtt^2*s*t^4 - 8*mtt*mWW*s*t^4 + 2*mWW^2*s*t^4 - 3*mtt*s^2*t^4 + 3*mWW*s^2*t^4 + 3*mtt^2*t^5 - 3*mtt*mWW*t^5 - 3*mtt*s*t^5 + 3*mWW*s*t^5 - mtt*t^6 + mWW*t^6))/(4*(mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*s*(-2*mtt^3 + 2*mtt^2*mWW + 4*mtt^2*s - 2*mtt*mWW*s - 2*mtt*s^2 + 6*mtt^2*t - 6*mtt*mWW*t - 6*mtt*s*t + mWW*s*t - 5*mtt*t^2 + 4*mWW*t^2 + s*t^2 + t^3))/(2*(mtt - s - t)*t*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s*(mtt - s - 2*t))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2))), (ep*(-2*mtt^4*mWW^2*s + 4*mtt^3*mWW^3*s - 2*mtt^2*mWW^4*s + 6*mtt^3*mWW^2*s^2 - 8*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 - 6*mtt^2*mWW^2*s^3 + 4*mtt*mWW^3*s^3 + 2*mtt*mWW^2*s^4 - 4*mtt^5*mWW*t + 8*mtt^4*mWW^2*t - 4*mtt^3*mWW^3*t + 14*mtt^4*mWW*s*t - 17*mtt^3*mWW^2*s*t - 2*mtt^2*mWW^3*s*t + 5*mtt*mWW^4*s*t - 18*mtt^3*mWW*s^2*t + 10*mtt^2*mWW^2*s^2*t + 7*mtt*mWW^3*s^2*t - mWW^4*s^2*t + 10*mtt^2*mWW*s^3*t - mtt*mWW^2*s^3*t - mWW^3*s^3*t - 2*mtt*mWW*s^4*t + 15*mtt^4*mWW*t^2 - 30*mtt^3*mWW^2*t^2 + 15*mtt^2*mWW^3*t^2 - 36*mtt^3*mWW*s*t^2 + 51*mtt^2*mWW^2*s*t^2 - 12*mtt*mWW^3*s*t^2 - 3*mWW^4*s*t^2 + 27*mtt^2*mWW*s^2*t^2 - 21*mtt*mWW^2*s^2*t^2 - 6*mtt*mWW*s^3*t^2 + mtt^4*t^3 - 19*mtt^3*mWW*t^3 + 36*mtt^2*mWW^2*t^3 - 18*mtt*mWW^3*t^3 - 3*mtt^3*s*t^3 + 27*mtt^2*mWW*s*t^3 - 34*mtt*mWW^2*s*t^3 + 10*mWW^3*s*t^3 + 3*mtt^2*s^2*t^3 - 9*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 - mtt*s^3*t^3 + mWW*s^3*t^3 - 3*mtt^3*t^4 + 10*mtt^2*mWW*t^4 - 14*mtt*mWW^2*t^4 + 7*mWW^3*t^4 + 6*mtt^2*s*t^4 - 8*mtt*mWW*s*t^4 + 2*mWW^2*s*t^4 - 3*mtt*s^2*t^4 + 3*mWW*s^2*t^4 + 3*mtt^2*t^5 - 3*mtt*mWW*t^5 - 3*mtt*s*t^5 + 3*mWW*s*t^5 - mtt*t^6 + mWW*t^6))/((mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(mWW*s + mtt*t - s*t - t^2))}, {(-2*ep*(-mtt + 2*mWW + s))/((mWW - t)*(-mtt + mWW + s + t)), (ep*(-mtt + s + 2*t)*(-(mtt*mWW) + mWW^2 + mWW*s - mtt*t + s*t + t^2))/((mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)), 0, 0, (ep*(4*mtt^4 - 6*mtt^3*mWW + 4*mtt^2*mWW^2 - 2*mtt*mWW^3 - 12*mtt^3*s + 12*mtt^2*mWW*s - 5*mtt*mWW^2*s + mWW^3*s + 12*mtt^2*s^2 - 6*mtt*mWW*s^2 + mWW^2*s^2 - 4*mtt*s^3 - 14*mtt^3*t + 16*mtt^2*mWW*t - 4*mtt*mWW^2*t + 2*mWW^3*t + 28*mtt^2*s*t - 19*mtt*mWW*s*t + 2*mWW^2*s*t - 14*mtt*s^2*t + 3*mWW*s^2*t + 16*mtt^2*t^2 - 16*mtt*mWW*t^2 - 16*mtt*s*t^2 + 9*mWW*s*t^2 - 6*mtt*t^3 + 6*mWW*t^3))/(2*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt - s))/(2*(mtt - s - t)*t), 0, (-3*ep*(mtt - s))/(2*(mtt - s - t)*t), (2*ep*(3*mtt^2 - 2*mtt*mWW - mWW^2 - 3*mtt*s - mWW*s - 3*mtt*t + 3*mWW*t))/((mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), -(ep*(-6*mtt^5 + 9*mtt^4*mWW - 6*mtt^3*mWW^2 + 3*mtt^2*mWW^3 + 18*mtt^4*s - 17*mtt^3*mWW*s + 7*mtt^2*mWW^2*s - 2*mtt*mWW^3*s - 18*mtt^3*s^2 + 7*mtt^2*mWW*s^2 - mtt*mWW^2*s^2 + 6*mtt^2*s^3 + mtt*mWW*s^3 + 27*mtt^4*t - 33*mtt^3*mWW*t + 12*mtt^2*mWW^2*t - 6*mtt*mWW^3*t - 61*mtt^3*s*t + 45*mtt^2*mWW*s*t - 10*mtt*mWW^2*s*t + 2*mWW^3*s*t + 41*mtt^2*s^2*t - 12*mtt*mWW*s^2*t + 2*mWW^2*s^2*t - 7*mtt*s^3*t - 45*mtt^3*t^2 + 48*mtt^2*mWW*t^2 - 6*mtt*mWW^2*t^2 + 3*mWW^3*t^2 + 68*mtt^2*s*t^2 - 41*mtt*mWW*s*t^2 + 3*mWW^2*s*t^2 - 23*mtt*s^2*t^2 + 4*mWW*s^2*t^2 + 33*mtt^2*t^3 - 33*mtt*mWW*t^3 - 25*mtt*s*t^3 + 13*mWW*s*t^3 - 9*mtt*t^4 + 9*mWW*t^4))/(4*(mWW - t)*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - mWW))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(2*mtt^4 - 4*mtt^3*mWW + 2*mtt^2*mWW^2 - 6*mtt^3*s + 8*mtt^2*mWW*s - 2*mtt*mWW^2*s + 6*mtt^2*s^2 - 4*mtt*mWW*s^2 - 2*mtt*s^3 - 5*mtt^3*t + 4*mtt^2*mWW*t + mtt*mWW^2*t + 10*mtt^2*s*t - 5*mtt*mWW*s*t + mWW^2*s*t - 5*mtt*s^2*t + mWW*s^2*t + 4*mtt^2*t^2 - mtt*mWW*t^2 - 3*mWW^2*t^2 - 4*mtt*s*t^2 + 2*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*(mtt - s - t)*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-2*ep)/(mWW - t), (-2*ep)/(mWW - t), -(ep*(mtt^2*mWW - mtt*mWW^2 - 2*mtt*mWW*s + mWW^2*s + mWW*s^2 + 3*mtt^2*t - 10*mtt*mWW*t + 2*mWW^2*t - 6*mtt*s*t + 10*mWW*s*t + 3*s^2*t - mtt*t^2 + 8*mWW*t^2 + s*t^2 - 2*t^3))/(2*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)*t), (ep*(2*mtt^3 - 7*mtt^2*mWW + 4*mtt*mWW^2 + mWW^3 - 4*mtt^2*s + 7*mtt*mWW*s + mWW^2*s + 2*mtt*s^2 - mtt^2*t + 7*mtt*mWW*t - 6*mWW^2*t + mtt*s*t - 3*mWW*s*t - mtt*t^2 + mWW*t^2))/((mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (4*ep)/(-mtt + mWW + s + t), (ep*(9*mtt^3 - 6*mtt^2*mWW - 3*mtt*mWW^2 - 18*mtt^2*s + mtt*mWW*s + 5*mWW^2*s + 9*mtt*s^2 + 5*mWW*s^2 - 18*mtt^2*t + 15*mtt*mWW*t + 3*mWW^2*t + 18*mtt*s*t - 4*mWW*s*t + 9*mtt*t^2 - 9*mWW*t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt^2 - mtt*s - mtt*t - s*t))/(2*(mtt - t)*(mtt - s - t)*t), 0, (-3*ep*(mtt - mWW))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-6*ep)/(mWW - t), -((ep*(-6*mtt^2 + 6*mtt*s + mWW*s + 12*mtt*t - 7*s*t - 6*t^2))/((mWW - t)*(-mtt + t)*(-mtt + s + t))), (3*ep*(3*mtt^2 - 2*mtt*mWW - mWW^2 - 3*mtt*s - mWW*s - 3*mtt*t + 3*mWW*t))/(2*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(3*mtt^2 - 2*mtt*mWW - mWW^2 - 3*mtt*s - mWW*s - 3*mtt*t + 3*mWW*t))/((mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(2*mtt^3 - 5*mtt^2*mWW + 6*mtt*mWW^2 - 3*mWW^3 - 4*mtt^2*s + 5*mtt*mWW*s - 3*mWW^2*s + 2*mtt*s^2 - 3*mtt^2*t + 3*mtt*mWW*t + 3*mtt*s*t + mWW*s*t + mtt*t^2 - mWW*t^2))/((mWW - t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (-3*ep*(-mtt + s + 2*t))/(t*(-mtt + s + t)), (-3*ep*(mtt - mWW))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(4*mtt^3 - 5*mtt^2*mWW + 2*mtt*mWW^2 - mWW^3 - 8*mtt^2*s + 5*mtt*mWW*s - mWW^2*s + 4*mtt*s^2 - 11*mtt^2*t + 11*mtt*mWW*t + 11*mtt*s*t - 3*mWW*s*t + 7*mtt*t^2 - 7*mWW*t^2))/(2*(mWW - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(-6*mtt^5 + 7*mtt^4*mWW - 2*mtt^3*mWW^2 + mtt^2*mWW^3 + 18*mtt^4*s - 13*mtt^3*mWW*s + mtt^2*mWW^2*s - 18*mtt^3*s^2 + 5*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 + 6*mtt^2*s^3 + mtt*mWW*s^3 + 29*mtt^4*t - 31*mtt^3*mWW*t + 4*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 65*mtt^3*s*t + 43*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t + 43*mtt^2*s^2*t - 12*mtt*mWW*s^2*t - 7*mtt*s^3*t - 51*mtt^3*t^2 + 52*mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 + mWW^3*t^2 + 76*mtt^2*s*t^2 - 47*mtt*mWW*s*t^2 + mWW^2*s*t^2 - 25*mtt*s^2*t^2 + 6*mWW*s^2*t^2 + 39*mtt^2*t^3 - 39*mtt*mWW*t^3 - 29*mtt*s*t^3 + 17*mWW*s*t^3 - 11*mtt*t^4 + 11*mWW*t^4))/(4*(mWW - t)*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*mWW*s)/(2*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*s)/(2*(mtt - t)*(mtt - s - t)), (ep*(-4*mtt^5 + 5*mtt^4*mWW - 2*mtt^3*mWW^2 + mtt^2*mWW^3 + 12*mtt^4*s - 9*mtt^3*mWW*s + mtt^2*mWW^2*s - 12*mtt^3*s^2 + 3*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 + 4*mtt^2*s^3 + mtt*mWW*s^3 + 19*mtt^4*t - 21*mtt^3*mWW*t + 4*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 43*mtt^3*s*t + 29*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t + 29*mtt^2*s^2*t - 8*mtt*mWW*s^2*t - 5*mtt*s^3*t - 33*mtt^3*t^2 + 34*mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 + mWW^3*t^2 + 50*mtt^2*s*t^2 - 31*mtt*mWW*s*t^2 + mWW^2*s*t^2 - 17*mtt*s^2*t^2 + 4*mWW*s^2*t^2 + 25*mtt^2*t^3 - 25*mtt*mWW*t^3 - 19*mtt*s*t^3 + 11*mWW*s*t^3 - 7*mtt*t^4 + 7*mWW*t^4))/((mWW - t)*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {(ep*(-mtt + 3*mWW + s + t))/((-mtt + s + t)*(-mtt + mWW + s + t)), (2*ep*mWW)/((-mtt + s + t)*(-mtt + mWW + s + t)), (ep*(-mtt + s - 2*t))/(t*(-mtt + s + t)), (-2*ep*s)/((mtt - t)*(mtt - s - t)), (ep*(3*mtt^3 - 2*mtt^2*mWW - mtt*mWW^2 - 6*mtt^2*s + 2*mWW^2*s + 3*mtt*s^2 + 2*mWW*s^2 - 6*mtt^2*t + 5*mtt*mWW*t + mWW^2*t + 6*mtt*s*t - mWW*s*t + 3*mtt*t^2 - 3*mWW*t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt - s))/(2*(mtt - s - t)*t), (2*ep*(mtt^4 + 2*mtt^3*mWW - 3*mtt^2*mWW^2 - 3*mtt^3*s - 2*mtt^2*mWW*s + mtt*mWW^2*s + 3*mtt^2*s^2 - mtt*s^3 - 3*mtt^3*t - 3*mtt^2*mWW*t + 6*mtt*mWW^2*t + 6*mtt^2*s*t + 2*mtt*mWW*s*t - mWW^2*s*t - 3*mtt*s^2*t - mWW*s^2*t + 3*mtt^2*t^2 - 3*mWW^2*t^2 - 3*mtt*s*t^2 - mtt*t^3 + mWW*t^3))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (2*ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), (ep*(6*mtt^3*mWW - 6*mtt^2*mWW^2 + mtt^3*s - 14*mtt^2*mWW*s + 7*mtt*mWW^2*s - 2*mtt^2*s^2 + 8*mtt*mWW*s^2 + mtt*s^3 - 12*mtt^2*mWW*t + 12*mtt*mWW^2*t - 2*mtt^2*s*t + 21*mtt*mWW*s*t - 7*mWW^2*s*t + 2*mtt*s^2*t - 7*mWW*s^2*t + 6*mtt*mWW*t^2 - 6*mWW^2*t^2 + mtt*s*t^2 - 7*mWW*s*t^2))/(4*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - mtt^2*mWW + mtt^2*s + 2*mtt*mWW*s - 2*mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t - mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(4*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(3*mtt^4 + 2*mtt^3*mWW - 5*mtt^2*mWW^2 - 8*mtt^3*s - 2*mtt^2*mWW*s + 2*mtt*mWW^2*s + 7*mtt^2*s^2 - 2*mtt*s^3 - 9*mtt^3*t - mtt^2*mWW*t + 10*mtt*mWW^2*t + 16*mtt^2*s*t + mtt*mWW*s*t - 2*mWW^2*s*t - 7*mtt*s^2*t - 2*mWW*s^2*t + 9*mtt^2*t^2 - 4*mtt*mWW*t^2 - 5*mWW^2*t^2 - 8*mtt*s*t^2 + mWW*s*t^2 - 3*mtt*t^3 + 3*mWW*t^3))/(4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(5*mtt + 2*s - 5*t))/(4*(mtt - t)*(mtt - s - t)), -(ep*(5*mtt - 2*s - 5*t))/(2*(mtt - t)*(mtt - s - t)), -(ep*(2*mtt^3 - 2*mtt^2*mWW - 4*mtt^2*s + 2*mtt*mWW*s + 2*mtt*s^2 - 5*mtt^2*t - 5*mtt*mWW*t + 5*mtt*s*t + 4*mtt*t^2 + 7*mWW*t^2 - s*t^2 - t^3))/(4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t), -(ep*(mtt^4 + 6*mtt^3*mWW - 7*mtt^2*mWW^2 - 4*mtt^3*s - 6*mtt^2*mWW*s + 2*mtt*mWW^2*s + 5*mtt^2*s^2 - 2*mtt*s^3 - 3*mtt^3*t - 11*mtt^2*mWW*t + 14*mtt*mWW^2*t + 8*mtt^2*s*t + 7*mtt*mWW*s*t - 2*mWW^2*s*t - 5*mtt*s^2*t - 2*mWW*s^2*t + 3*mtt^2*t^2 + 4*mtt*mWW*t^2 - 7*mWW^2*t^2 - 4*mtt*s*t^2 - mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(-mtt - 3*mWW + s + t))/((-mtt + s + t)*(-mtt + mWW + s + t)), (ep*(9*mtt^4 + 6*mtt^3*mWW - 15*mtt^2*mWW^2 - 24*mtt^3*s - 14*mtt^2*mWW*s + 14*mtt*mWW^2*s + 21*mtt^2*s^2 + 8*mtt*mWW*s^2 - 6*mtt*s^3 - 27*mtt^3*t - 3*mtt^2*mWW*t + 30*mtt*mWW^2*t + 48*mtt^2*s*t + 19*mtt*mWW*s*t - 14*mWW^2*s*t - 21*mtt*s^2*t - 14*mWW*s^2*t + 27*mtt^2*t^2 - 12*mtt*mWW*t^2 - 15*mWW^2*t^2 - 24*mtt*s*t^2 - 5*mWW*s*t^2 - 9*mtt*t^3 + 9*mWW*t^3))/(4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(5*mtt^3 - 5*mtt^2*mWW - 11*mtt^2*s + 2*mtt*mWW*s + 6*mtt*s^2 - 10*mtt^2*t + 10*mtt*mWW*t + 11*mtt*s*t - 2*mWW*s*t + 5*mtt*t^2 - 5*mWW*t^2))/(4*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(2*mtt^2 - 2*mtt*s - mtt*t - t^2))/(4*(mtt - t)*(mtt - s - t)*t), (ep*(3*mtt - 2*s - 3*t))/(4*(mtt - t)*(mtt - s - t)), -(ep*(15*mtt^3 - 15*mtt^2*mWW - 25*mtt^2*s + 22*mtt*mWW*s + 10*mtt*s^2 - 30*mtt^2*t + 30*mtt*mWW*t + 25*mtt*s*t - 22*mWW*s*t + 15*mtt*t^2 - 15*mWW*t^2))/(4*(mtt - t)*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt + 2*s - t))/(4*(mtt - t)*(mtt - s - t)), (ep*(3*mtt + 10*s - 3*t))/(4*(-mtt + t)*(-mtt + s + t)), (3*ep*(3*mtt^4 + 2*mtt^3*mWW - 5*mtt^2*mWW^2 - 8*mtt^3*s - 2*mtt^2*mWW*s + 2*mtt*mWW^2*s + 7*mtt^2*s^2 - 2*mtt*s^3 - 9*mtt^3*t - mtt^2*mWW*t + 10*mtt*mWW^2*t + 16*mtt^2*s*t + mtt*mWW*s*t - 2*mWW^2*s*t - 7*mtt*s^2*t - 2*mWW*s^2*t + 9*mtt^2*t^2 - 4*mtt*mWW*t^2 - 5*mWW^2*t^2 - 8*mtt*s*t^2 + mWW*s*t^2 - 3*mtt*t^3 + 3*mWW*t^3))/(4*(mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3 + 2*mtt^2*mWW - 3*mtt*mWW^2 - 2*mtt^2*s - 4*mtt*mWW*s + 2*mWW^2*s + mtt*s^2 + 2*mWW*s^2 - 2*mtt^2*t - mtt*mWW*t + 3*mWW^2*t + 2*mtt*s*t + mWW*s*t + mtt*t^2 - mWW*t^2))/((mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-2*ep*(mtt^3 - 3*mtt^2*mWW + 2*mtt*mWW^2 - 2*mtt^2*s + 6*mtt*mWW*s - 3*mWW^2*s + mtt*s^2 - 3*mWW*s^2 - 2*mtt^2*t + 4*mtt*mWW*t - 2*mWW^2*t + 2*mtt*s*t - 4*mWW*s*t + mtt*t^2 - mWW*t^2))/((-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), (-3*ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), -((ep*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))/((mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(4*mtt^4 - 2*mtt^3*mWW - 2*mtt^2*mWW^2 - 7*mtt^3*s - 2*mtt^2*mWW*s + 3*mtt*mWW^2*s + 2*mtt^2*s^2 + 4*mtt*mWW*s^2 + mtt*s^3 - 12*mtt^3*t + 8*mtt^2*mWW*t + 4*mtt*mWW^2*t + 14*mtt^2*s*t + mtt*mWW*s*t - 3*mWW^2*s*t - 2*mtt*s^2*t - 3*mWW*s^2*t + 12*mtt^2*t^2 - 10*mtt*mWW*t^2 - 2*mWW^2*t^2 - 7*mtt*s*t^2 + mWW*s*t^2 - 4*mtt*t^3 + 4*mWW*t^3))/(4*(-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*mWW*s)/((mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (ep*s)/(2*(mtt - t)*(mtt - s - t)), -((ep*(2*mtt^4 - 2*mtt^2*mWW^2 - 3*mtt^3*s - 4*mtt^2*mWW*s + 3*mtt*mWW^2*s + 4*mtt*mWW*s^2 + mtt*s^3 - 6*mtt^3*t + 2*mtt^2*mWW*t + 4*mtt*mWW^2*t + 6*mtt^2*s*t + 5*mtt*mWW*s*t - 3*mWW^2*s*t - 3*mWW*s^2*t + 6*mtt^2*t^2 - 4*mtt*mWW*t^2 - 2*mWW^2*t^2 - 3*mtt*s*t^2 - mWW*s*t^2 - 2*mtt*t^3 + 2*mWW*t^3))/((-mtt + t)*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)))}, {0, 0, 0, (ep*(mtt - s - 2*t)*(mtt*s - mtt*t + s*t + t^2))/((mtt - t)*(mtt - s - t)*t*(s + t)), -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (-2*ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 - 4*mtt^3*s*t + 4*mtt^2*mWW*s*t + 6*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*mtt*s^3*t - mtt^3*t^2 + mtt^2*mWW*t^2 + 7*mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 - 5*mtt*s^2*t^2 + mWW*s^2*t^2 + 2*mtt^2*t^3 - 2*mtt*mWW*t^3 - 4*mtt*s*t^3 + 2*mWW*s*t^3 - mtt*t^4 + mWW*t^4))/((mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), -(ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 + 4*mtt^4*t - 4*mtt^3*mWW*t - 10*mtt^3*s*t + 6*mtt^2*mWW*s*t + 8*mtt^2*s^2*t - 2*mtt*s^3*t - 11*mtt^3*t^2 + 11*mtt^2*mWW*t^2 + 17*mtt^2*s*t^2 - 7*mtt*mWW*s*t^2 - 7*mtt*s^2*t^2 - mWW*s^2*t^2 + 10*mtt^2*t^3 - 10*mtt*mWW*t^3 - 8*mtt*s*t^3 + 2*mWW*s*t^3 - 3*mtt*t^4 + 3*mWW*t^4))/(4*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 - 4*mtt^3*s*t + 4*mtt^2*mWW*s*t + 6*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*mtt*s^3*t - mtt^3*t^2 + mtt^2*mWW*t^2 + 7*mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 - 5*mtt*s^2*t^2 + mWW*s^2*t^2 + 2*mtt^2*t^3 - 2*mtt*mWW*t^3 - 4*mtt*s*t^3 + 2*mWW*s*t^3 - mtt*t^4 + mWW*t^4))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 - 4*mtt^3*s*t + 4*mtt^2*mWW*s*t + 6*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*mtt*s^3*t - mtt^3*t^2 + mtt^2*mWW*t^2 + 7*mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 - 5*mtt*s^2*t^2 + mWW*s^2*t^2 + 2*mtt^2*t^3 - 2*mtt*mWW*t^3 - 4*mtt*s*t^3 + 2*mWW*s*t^3 - mtt*t^4 + mWW*t^4))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt + s))/(2*(mtt - t)*(s + t)), (ep*(mtt - s - 2*t))/((mtt - t)*(s + t)), -(ep*(mtt + s))/(2*(mtt - t)*(s + t)), (ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 - 4*mtt^3*s*t + 4*mtt^2*mWW*s*t + 6*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*mtt*s^3*t - mtt^3*t^2 + mtt^2*mWW*t^2 + 7*mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 - 5*mtt*s^2*t^2 + mWW*s^2*t^2 + 2*mtt^2*t^3 - 2*mtt*mWW*t^3 - 4*mtt*s*t^3 + 2*mWW*s*t^3 - mtt*t^4 + mWW*t^4))/((mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, -(ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 + 4*mtt^4*t - 4*mtt^3*mWW*t - 14*mtt^3*s*t + 10*mtt^2*mWW*s*t + 14*mtt^2*s^2*t - 4*mtt*s^3*t - 15*mtt^3*t^2 + 15*mtt^2*mWW*t^2 + 31*mtt^2*s*t^2 - 15*mtt*mWW*s*t^2 - 15*mtt*s^2*t^2 - mWW*s^2*t^2 + 18*mtt^2*t^3 - 18*mtt*mWW*t^3 - 18*mtt*s*t^3 + 6*mWW*s*t^3 - 7*mtt*t^4 + 7*mWW*t^4))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 - 2*mtt^3*s*t + 2*mtt^2*mWW*s*t + 2*mtt*s^3*t + mtt^3*t^2 - mtt^2*mWW*t^2 - 3*mtt^2*s*t^2 + mtt*mWW*s*t^2 + 5*mtt*s^2*t^2 - mWW*s^2*t^2 - 2*mtt^2*t^3 + 2*mtt*mWW*t^3 + 4*mtt*s*t^3 - 2*mWW*s*t^3 + mtt*t^4 - mWW*t^4))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - s - 2*t)*(2*mtt*s - mtt*t + s*t + t^2))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)), -(ep*(-3*mtt + s + 4*t))/(2*(-mtt + t)*(s + t)), -(ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 + 4*mtt^3*s*t - 4*mtt^2*mWW*s*t - 8*mtt^2*s^2*t + 6*mtt*mWW*s^2*t + 4*mtt*s^3*t + 7*mtt^3*t^2 - 7*mtt^2*mWW*t^2 - 23*mtt^2*s*t^2 + 19*mtt*mWW*s*t^2 + 15*mtt*s^2*t^2 - 7*mWW*s^2*t^2 - 14*mtt^2*t^3 + 14*mtt*mWW*t^3 + 18*mtt*s*t^3 - 14*mWW*s*t^3 + 7*mtt*t^4 - 7*mWW*t^4))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt + s))/(2*(mtt - t)*(s + t)), -(ep*(3*mtt + s - 2*t))/(2*(mtt - t)*(s + t)), (-3*ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 - 4*mtt^3*s*t + 4*mtt^2*mWW*s*t + 6*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*mtt*s^3*t - mtt^3*t^2 + mtt^2*mWW*t^2 + 7*mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 - 5*mtt*s^2*t^2 + mWW*s^2*t^2 + 2*mtt^2*t^3 - 2*mtt*mWW*t^3 - 4*mtt*s*t^3 + 2*mWW*s*t^3 - mtt*t^4 + mWW*t^4))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + mtt*s^3 - mtt^3*t + mtt^2*mWW*t + mtt*mWW*s*t + mtt*s^2*t + 2*mtt^2*t^2 - 2*mtt*mWW*t^2 - mtt*s*t^2 + mWW*s*t^2 - mtt*t^3 + mWW*t^3))/((mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + mtt*s^3 - mtt^3*t + mtt^2*mWW*t + 2*mtt^2*s*t - mtt*mWW*s*t - mtt*s^2*t + 2*mWW*s^2*t + 4*mtt^2*t^2 - 4*mtt*mWW*t^2 - 5*mtt*s*t^2 + 5*mWW*s*t^2 - 3*mtt*t^3 + 3*mWW*t^3))/((mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^4*s - mtt^3*mWW*s - 2*mtt^3*s^2 + mtt^2*mWW*s^2 + mtt^2*s^3 + 4*mtt^4*t - 4*mtt^3*mWW*t - 12*mtt^3*s*t + 8*mtt^2*mWW*s*t + 10*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 2*mtt*s^3*t - 13*mtt^3*t^2 + 13*mtt^2*mWW*t^2 + 23*mtt^2*s*t^2 - 13*mtt*mWW*s*t^2 - 9*mtt*s^2*t^2 + mWW*s^2*t^2 + 14*mtt^2*t^3 - 14*mtt*mWW*t^3 - 12*mtt*s*t^3 + 6*mWW*s*t^3 - 5*mtt*t^4 + 5*mWW*t^4))/(4*(mtt - t)*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + mtt*s^3 - 2*mtt^3*t + 2*mtt^2*mWW*t + 2*mtt^2*s*t + 4*mtt^2*t^2 - 4*mtt*mWW*t^2 - 3*mtt*s*t^2 + 2*mWW*s*t^2 - 2*mtt*t^3 + 2*mWW*t^3))/(2*(mtt - s - t)*t*(s + t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -ep/(2*(mtt - t)), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, (-2*ep*(-2*mtt + mWW + 2*s + t))/((-mWW + t)*(-mtt + s + t)), 0, 0, 0, 0, 0, (ep*(3*mtt^2 - 3*mtt*s - mWW*s - 6*mtt*t + 4*s*t + 3*t^2))/((mtt - t)*(mWW - t)*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-12*ep)/(mWW - t), (-4*ep*(3*mtt^2 - 3*mtt*s - mWW*s - 6*mtt*t + 4*s*t + 3*t^2))/((mtt - t)*(mtt - s - t)*(-mWW + t)), 0, 0, (-4*ep)/(mWW - t), 0, 0, (-4*ep)/(mWW - t), -((ep*(3*mtt^2 - 3*mtt*s - mWW*s - 6*mtt*t + 4*s*t + 3*t^2))/((mtt - t)*(mtt - s - t)*(-mWW + t))), 0, (-2*ep*s)/((mtt - t)*(mtt - s - t)), (-4*ep*(2*mtt^2 - 2*mtt*s - mWW*s - 4*mtt*t + 3*s*t + 2*t^2))/((mtt - t)*(mWW - t)*(mtt - s - t))}, {0, 0, 0, 0, -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - s + t))/((mtt - s - t)*t), 0, 0, (-2*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - 4*mWW*s*t + 3*mtt*t^2 - 3*mWW*t^2))/(4*t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^4 - 2*mtt^3*mWW + mtt^2*mWW^2 - 3*mtt^3*s + 4*mtt^2*mWW*s - mtt*mWW^2*s + 3*mtt^2*s^2 - 2*mtt*mWW*s^2 - mtt*s^3 - 3*mtt^3*t + 13*mtt^2*mWW*t - 10*mtt*mWW^2*t + 6*mtt^2*s*t - 15*mtt*mWW*s*t + 2*mWW^2*s*t - 3*mtt*s^2*t + 2*mWW*s^2*t + 3*mtt^2*t^2 - 12*mtt*mWW*t^2 + 9*mWW^2*t^2 - 3*mtt*s*t^2 + 3*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*(mtt - s - t)*(mtt - mWW - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 6*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 4*mtt^2*t + 4*mtt*mWW*t + 4*mtt*s*t - 4*mWW*s*t + 3*mtt*t^2 - 3*mWW*t^2))/((mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - s - 3*t))/((mtt - s - t)*t), -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 6*mtt^2*t + 6*mtt*mWW*t + 6*mtt*s*t - 4*mWW*s*t + 5*mtt*t^2 - 5*mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(4*t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(-mtt^3 + mtt^2*mWW + 2*mtt^2*s - mtt*mWW*s - mtt*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*(mtt - s - t)*t*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, (ep*(-(mtt*mWW) - mWW*s - mtt*t + 2*mWW*t + s*t))/((-mWW + t)*(-(mWW*s) - mtt*t + s*t + t^2)), 0, (ep*(-mtt + s + 2*t)*(2*mWW*s - mtt*t + s*t + t^2))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*(-mtt + s + 2*t))/(mWW*s + mtt*t - s*t - t^2)), 0, -(ep*(2*mtt*mWW*s - mWW^2*s + mWW*s^2 + mtt*mWW*t + mtt*s*t - mWW*s*t - s^2*t + 2*mtt*t^2 - 3*mWW*t^2 - s*t^2))/(2*(mWW - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, (ep*(-(mtt*s) + 2*mWW*s + s^2 + mtt*t + s*t))/((s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (-3*ep*(mtt*mWW + mWW*s + mtt*t - 2*mWW*t - s*t))/((-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-2*mtt*mWW^2*s + 2*mWW^2*s^2 + 5*mtt^2*mWW*t - 2*mtt*mWW*s*t + 4*mWW^2*s*t - 3*mWW*s^2*t + mtt^2*t^2 - 15*mtt*mWW*t^2 - 2*mtt*s*t^2 + 5*mWW*s*t^2 + s^2*t^2 + 3*mtt*t^3 + 10*mWW*t^3 - 3*s*t^3 - 4*t^4))/((mtt - s - t)*t*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(3*mtt^2 - 6*mtt*s + 2*mWW*s + 3*s^2 - 7*mtt*t + 7*s*t + 4*t^2))/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (-2*ep*(-mtt + s + 2*t))/(mWW*s + mtt*t - s*t - t^2), (2*ep)/(mWW - t), 0, 0, (2*ep*mWW*(mtt^2 - mtt*s + mWW*s - 2*mtt*t + t^2))/((mWW - t)*(mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(2*mtt*mWW*s - mWW^2*s + mWW*s^2 + mtt*mWW*t + mtt*s*t - mWW*s*t - s^2*t + 2*mtt*t^2 - 3*mWW*t^2 - s*t^2))/(2*(-mWW + t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(mtt*s - mWW*s - s^2 - 2*s*t - t^2))/((s + t)*(mWW*s + mtt*t - s*t - t^2))), (ep*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + 2*s*t + t^2))/((mtt - s - t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*(mtt*mWW + mWW*s + mtt*t - 2*mWW*t - s*t))/((mWW - t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, -ep/(2*(mtt - s - t)), 0, 0, -(ep*(mtt - s - 2*t))/(2*(mtt - s - t)*t), 0, 0, -(ep*(3*mtt - 2*s - 3*t))/(4*(mtt - t)*(mtt - s - t)), 0, 0, 0, 0, -(ep*(mtt - s))/(2*(mtt - s - t)*t), 0, 0, 0, 0, (ep*(mtt - s))/(2*(mtt - s - t)*t), 0, 0, (4*ep)/(mtt - s - t), -((ep*(-3*mtt + 2*s + 3*t))/((mtt - t)*(-mtt + s + t))), 0, 0, 0, -(ep*(mtt - s))/(2*(mtt - s - t)*t), 0, 0, -(ep*(-3*mtt + 2*s + 3*t))/(4*(mtt - t)*(-mtt + s + t)), 0, ep/(2*(-mtt + s + t)), (ep*(2*mtt - s - 2*t))/((mtt - t)*(mtt - s - t))}, {0, 0, 0, 0, (ep*(-(mtt*mWW^2*s) + mWW^2*s^2 + mtt^2*mWW*t + 3*mtt*mWW*s*t - 4*mWW*s^2*t + 3*mtt^2*t^2 - 5*mtt*mWW*t^2 - 6*mtt*s*t^2 + mWW*s*t^2 + 3*s^2*t^2 - 3*mtt*t^3 + 4*mWW*t^3 + 3*s*t^3))/(2*t*(-mWW + t)*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), 0, (3*ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*(mtt*mWW*s - mWW*s^2 + 2*mtt^2*t - 4*mtt*s*t + 4*mWW*s*t + 2*s^2*t - 2*t^3))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, -(ep*(-(mtt^2*mWW^2*s) + mtt*mWW^2*s^2 + 3*mtt^3*mWW*t + mtt^2*mWW*s*t + 3*mtt*mWW^2*s*t - 4*mtt*mWW*s^2*t - 3*mWW^2*s^2*t + 3*mtt^3*t^2 - 12*mtt^2*mWW*t^2 - 6*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + 8*mWW*s^2*t^2 - 6*mtt^2*t^3 + 15*mtt*mWW*t^3 + 11*mtt*s*t^3 + mWW*s*t^3 - 5*s^2*t^3 + 3*mtt*t^4 - 6*mWW*t^4 - 5*s*t^4))/(4*(mtt - t)*(mWW - t)*(mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (3*ep)/(-mtt + s + t), 0, (ep*(mtt*mWW*s - mWW*s^2 + mWW*s*t + 3*mtt*t^2 - 3*s*t^2 - 3*t^3))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (-3*ep*(mtt^2*mWW + mWW^2*s - mWW*s^2 + mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t - mWW*s*t + s^2*t - 2*mtt*t^2 + mWW*t^2 + 2*s*t^2 + t^3))/((mtt - s - t)*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*(-4*mtt^2*mWW^2*s + 4*mtt*mWW^2*s^2 + 3*mtt^3*mWW*t + 4*mtt^2*mWW*s*t + 15*mtt*mWW^2*s*t - 7*mtt*mWW*s^2*t - 6*mWW^2*s^2*t + 3*mtt^3*t^2 - 9*mtt^2*mWW*t^2 - 6*mtt^2*s*t^2 - 17*mtt*mWW*s*t^2 - 11*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + 11*mWW*s^2*t^2 - 9*mtt^2*t^3 + 9*mtt*mWW*t^3 + 14*mtt*s*t^3 + 13*mWW*s*t^3 - 5*s^2*t^3 + 9*mtt*t^4 - 3*mWW*t^4 - 8*s*t^4 - 3*t^5))/((mtt - t)*(mtt - s - t)*t*(-mWW + t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*(mtt*mWW*s - mWW*s^2 - 3*mWW*s*t - mtt*t^2 + s*t^2 + t^3))/(t*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (ep*(2*mtt^2 - 4*mtt*s + 3*mWW*s + 2*s^2 - 3*mtt*t + 3*s*t + t^2))/((-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (ep*(2*mtt - 3*mWW - 2*s + t))/((mWW - t)*(mtt - s - t)), 0, 0, (ep*(-(mtt*mWW^2*s) + mWW^2*s^2 + mtt^2*mWW*t + mtt*mWW*s*t + 2*mWW^2*s*t - 2*mWW*s^2*t + mtt^2*t^2 - 3*mtt*mWW*t^2 - 2*mtt*s*t^2 - mWW*s*t^2 + s^2*t^2 - mtt*t^3 + 2*mWW*t^3 + s*t^3))/((mWW - t)*(mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), (ep*(-(mtt^2*mWW^2*s) + mtt*mWW^2*s^2 + 3*mtt^3*mWW*t + mtt^2*mWW*s*t + 3*mtt*mWW^2*s*t - 4*mtt*mWW*s^2*t - 3*mWW^2*s^2*t + 3*mtt^3*t^2 - 12*mtt^2*mWW*t^2 - 6*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 + 3*mtt*s^2*t^2 + 8*mWW*s^2*t^2 - 6*mtt^2*t^3 + 15*mtt*mWW*t^3 + 11*mtt*s*t^3 + mWW*s*t^3 - 5*s^2*t^3 + 3*mtt*t^4 - 6*mWW*t^4 - 5*s*t^4))/(4*(mtt - t)*(mWW - t)*t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*s*(mtt^2 - mtt*mWW - 2*mtt*s + 2*mWW*s + s^2 - 2*mtt*t + 2*mWW*t + 2*s*t + t^2))/((mtt - s - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2))), -((ep*mWW*s*(mtt - s - 2*t))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2))), (ep*(-(mtt^2*mWW^2*s^2) + mtt*mWW^2*s^3 + mtt^3*mWW*s*t + 3*mtt^2*mWW*s^2*t + 2*mtt*mWW^2*s^2*t - 4*mtt*mWW*s^3*t - 2*mWW^2*s^3*t + 2*mtt^3*mWW*t^2 + 3*mtt^3*s*t^2 - 5*mtt^2*mWW*s*t^2 - 6*mtt^2*s^2*t^2 - 7*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 + 3*mtt*s^3*t^2 + 6*mWW*s^3*t^2 + 2*mtt^3*t^3 - 8*mtt^2*mWW*t^3 - 11*mtt^2*s*t^3 + 8*mtt*mWW*s*t^3 + 13*mtt*s^2*t^3 + 6*mWW*s^2*t^3 - 4*s^3*t^3 - 4*mtt^2*t^4 + 10*mtt*mWW*t^4 + 12*mtt*s*t^4 - 4*mWW*s*t^4 - 8*s^2*t^4 + 2*mtt*t^5 - 4*mWW*t^5 - 4*s*t^5))/((mtt - t)*(mWW - t)*(mtt - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, ep/(2*t), (-3*ep*(mtt - s))/(2*(mtt - s - t)*t), 0, 0, (2*ep)/t, 0, (ep*s)/(4*t*(s + t)), (ep*(3*mtt^2 - 3*mtt*mWW - 6*mtt*s + 3*mWW*s + 3*s^2 - mtt*t + 6*mWW*t + s*t - 2*t^2))/(2*t*(-mtt + s + t)*(-mtt + mWW + s + t)), (-3*ep*(mtt - s))/(2*(mtt - s - t)*t), 0, 0, 0, -(ep/t), 0, (ep*(5*mtt*s - 5*s^2 + 3*mtt*t - 5*s*t))/(2*(mtt - s - t)*t*(s + t)), 0, 0, 0, (3*ep*(mtt*s - s^2 - mtt*t - s*t))/(2*(mtt - s - t)*t*(s + t)), 0, 0, (3*ep*(mtt - s))/(2*(mtt - s - t)*t), ep/t, -(ep/t), (-3*ep*(mtt - s - 2*t))/(2*(mtt - s - t)*t), (-3*ep*(mtt - s))/(2*(mtt - s - t)*t), (3*ep*(mtt - s))/(2*(mtt - s - t)*t), (ep*s)/(4*t*(s + t)), -(ep*s)/(2*t*(s + t)), 0, -((ep*s)/(t*(s + t)))}, {0, 0, 0, 0, (ep*(mtt - mWW))/(2*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-3*ep*(mtt - s))/(2*(mtt - s - t)*t), 0, 0, (2*ep*(mtt - mWW))/(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t), (ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), (3*ep*(mtt - mWW))/(4*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*(mtt - mWW))/(2*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 + 6*mtt^2*mWW - 7*mtt*mWW^2 - 2*mtt^2*s - 7*mtt*mWW*s + mWW^2*s + mtt*s^2 + mWW*s^2 - 2*mtt^2*t - 5*mtt*mWW*t + 7*mWW^2*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, -((ep*(mtt - mWW))/(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -(ep*(3*mtt^2 - 3*mtt*mWW - 3*mtt*s + 5*mWW*s - 3*mtt*t + 3*mWW*t))/(2*(mtt - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (3*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt - mWW))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (3*ep*(mtt - mWW))/(2*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - mWW))/(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t), (3*ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), (-3*ep*(mtt - s - 2*t))/(2*(mtt - s - t)*t), (-3*ep*(mtt - mWW))/(2*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt - mWW))/(2*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt - mWW))/(4*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep*mWW*s)/(2*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -((ep*(mtt - mWW))/(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, -(ep*(-mtt + mWW))/(2*(mWW*s - mtt*t + mWW*t)), 0, 0, (3*ep*(mtt - s))/(2*(mtt - s - t)*t), 0, (ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t), (-3*ep*(-mtt + mWW))/(4*(mWW*s - mtt*t + mWW*t)), 0, 0, (ep*(-3*mtt*mWW^2*s + 3*mWW^2*s^2 + 4*mtt^2*mWW*t - 4*mtt*mWW^2*t - 9*mtt*mWW*s*t + 10*mWW^2*s*t + 5*mWW*s^2*t + 4*mtt^2*t^2 - 11*mtt*mWW*t^2 + 7*mWW^2*t^2 - 4*mtt*s*t^2 + 6*mWW*s*t^2 - mtt*t^3 + mWW*t^3))/(2*(mWW - t)*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, -(ep*(-mtt + mWW))/(2*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (-3*ep*(mtt - mWW))/(2*(-(mWW*s) + mtt*t - mWW*t)), (-3*ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, (3*ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-(mtt*mWW*s) + mWW*s^2 + 6*mtt^2*t - 6*mtt*mWW*t - 6*mtt*s*t + 4*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, (2*ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t), (3*ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), (-3*ep*(mtt*mWW*s - mWW*s^2 - mtt*t^2 + mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-3*mtt*mWW*s + 3*mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-mtt + mWW))/(4*(mWW*s - mtt*t + mWW*t)), 0, (ep*mWW*s)/(2*t*(mWW*s - mtt*t + mWW*t)), (ep*(-mtt + mWW))/(mWW*s - mtt*t + mWW*t)}, {0, 0, 0, (4*ep*mtt*s*(mtt - s - 2*t))/((mtt - t)*(mtt - s - t)*t*(s + t)), (ep*mWW*(mtt - s - 2*t)*(mtt*mWW*s - mWW^2*s - mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 3*mtt*s*t + 2*mWW*s*t + s^2*t - 2*mtt*t^2 + 2*mWW*t^2 + s*t^2))/((mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), 0, (-3*ep*mWW*s*(mtt - s - 2*t))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*(5*mtt^3*mWW*s^2 - 5*mtt^2*mWW^2*s^2 - 10*mtt^2*mWW*s^3 + 5*mtt*mWW^2*s^3 + 5*mtt*mWW*s^4 + 4*mtt^4*s*t + 5*mtt^3*mWW*s*t - 9*mtt^2*mWW^2*s*t - 12*mtt^3*s^2*t - 18*mtt^2*mWW*s^2*t + 20*mtt*mWW^2*s^2*t + 12*mtt^2*s^3*t + 14*mtt*mWW*s^3*t - mWW^2*s^3*t - 4*mtt*s^4*t - mWW*s^4*t + 8*mtt^4*t^2 - 8*mtt^3*mWW*t^2 - 32*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 + 19*mtt*mWW^2*s*t^2 + 40*mtt^2*s^2*t^2 + 6*mtt*mWW*s^2*t^2 - 11*mWW^2*s^2*t^2 - 16*mtt*s^3*t^2 - 4*mWW*s^3*t^2 - 24*mtt^3*t^3 + 24*mtt^2*mWW*t^3 + 52*mtt^2*s*t^3 - 27*mtt*mWW*s*t^3 - 10*mWW^2*s*t^3 - 28*mtt*s^2*t^3 + 3*mWW*s^2*t^3 + 24*mtt^2*t^4 - 24*mtt*mWW*t^4 - 24*mtt*s*t^4 + 14*mWW*s*t^4 - 8*mtt*t^5 + 8*mWW*t^5))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*mWW*(mtt - s - 2*t)*(mtt*mWW*s - mWW^2*s - mWW*s^2 + 3*mtt^2*t - 3*mtt*mWW*t - 4*mtt*s*t + 3*mWW*s*t + s^2*t - 3*mtt*t^2 + 3*mWW*t^2 + s*t^2))/(2*(mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), -((ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + mtt*s^3 + 2*mtt^3*t - 2*mtt^2*mWW*t - 5*mtt^2*s*t + 4*mtt*mWW*s*t + 3*mtt*s^2*t - 4*mtt^2*t^2 + 4*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + 2*mtt*t^3 - 2*mWW*t^3))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t))), (ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + mtt*s^3 + 2*mtt^3*t - 2*mtt^2*mWW*t - 5*mtt^2*s*t + 4*mtt*mWW*s*t + 3*mtt*s^2*t - 4*mtt^2*t^2 + 4*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + 2*mtt*t^3 - 2*mWW*t^3))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)), -((ep*(mtt^2*mWW*s - mtt*mWW*s^2 + mtt^2*s*t - 4*mtt*mWW*s*t - mtt*s^2*t + 2*mWW*s^2*t + 2*mtt^2*t^2 - 2*mtt*mWW*t^2 - 2*mtt*s*t^2 + 4*mWW*s*t^2 - 2*mtt*t^3 + 2*mWW*t^3))/((mtt - t)*(mWW - t)*(mtt - s - t)*t*(s + t))), (2*ep*(mtt - s - 2*t))/((mtt - t)*(s + t)), (ep*(mtt^2*mWW*s - mtt*mWW*s^2 + mtt^2*s*t - 4*mtt*mWW*s*t - mtt*s^2*t + 2*mWW*s^2*t + 2*mtt^2*t^2 - 2*mtt*mWW*t^2 - 2*mtt*s*t^2 + 4*mWW*s*t^2 - 2*mtt*t^3 + 2*mWW*t^3))/((mtt - t)*(mWW - t)*(mtt - s - t)*t*(s + t)), (-2*ep*(mtt^3*s - mtt^2*mWW*s - 2*mtt^2*s^2 + mtt*mWW*s^2 + mtt*s^3 + 2*mtt^3*t - 2*mtt^2*mWW*t - 5*mtt^2*s*t + 4*mtt*mWW*s*t + 3*mtt*s^2*t - 4*mtt^2*t^2 + 4*mtt*mWW*t^2 + 4*mtt*s*t^2 - 2*mWW*s*t^2 + 2*mtt*t^3 - 2*mWW*t^3))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)), 0, (ep*(2*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 - 4*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 2*mtt*mWW*s^4 + 3*mtt^4*s*t + 2*mtt^3*mWW*s*t - 5*mtt^2*mWW^2*s*t - 9*mtt^3*s^2*t - 3*mtt^2*mWW*s^2*t + 8*mtt*mWW^2*s^2*t + 9*mtt^2*s^3*t + mWW^2*s^3*t - 3*mtt*s^4*t + mWW*s^4*t + 6*mtt^4*t^2 - 6*mtt^3*mWW*t^2 - 24*mtt^3*s*t^2 + 13*mtt^2*mWW*s*t^2 + 9*mtt*mWW^2*s*t^2 + 30*mtt^2*s^2*t^2 - 13*mtt*mWW*s^2*t^2 - 3*mWW^2*s^2*t^2 - 12*mtt*s^3*t^2 + 4*mWW*s^3*t^2 - 18*mtt^3*t^3 + 18*mtt^2*mWW*t^3 + 39*mtt^2*s*t^3 - 29*mtt*mWW*s*t^3 - 4*mWW^2*s*t^3 - 21*mtt*s^2*t^3 + 11*mWW*s^2*t^3 + 18*mtt^2*t^4 - 18*mtt*mWW*t^4 - 18*mtt*s*t^4 + 14*mWW*s*t^4 - 6*mtt*t^5 + 6*mWW*t^5))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*mtt*s*(mtt - s - 2*t))/((mtt - t)*(mtt - s - t)*t*(s + t)), (3*ep*mtt*s*(mtt - s - 2*t))/((mtt - t)*(mtt - s - t)*t*(s + t)), (ep*mtt*s*(mtt - s - 2*t))/((mtt - t)*(mtt - s - t)*t*(s + t)), (-5*ep*mtt*s*(mtt - s - 2*t))/((mtt - t)*(mtt - s - t)*t*(s + t)), (-3*ep*(mtt - mWW)*(mtt*mWW*s + mWW*s^2 + mtt*s*t - s^2*t + 2*mtt*t^2 - 2*s*t^2 - 2*t^3))/((mtt - t)*(mWW - t)*(s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*(4*mtt^2*mWW^2*s^2 - 4*mtt*mWW^2*s^3 - 3*mtt^3*mWW*s*t + 7*mtt^2*mWW^2*s*t - 4*mtt^2*mWW*s^2*t - 16*mtt*mWW^2*s^2*t + 7*mtt*mWW*s^3*t + mWW^2*s^3*t - 3*mtt^3*s*t^2 + 2*mtt^2*mWW*s*t^2 - 15*mtt*mWW^2*s*t^2 + 6*mtt^2*s^2*t^2 + 13*mtt*mWW*s^2*t^2 + 9*mWW^2*s^2*t^2 - 3*mtt*s^3*t^2 - mWW*s^3*t^2 - 6*mtt^3*t^3 + 6*mtt^2*mWW*t^3 + 15*mtt^2*s*t^3 - 3*mtt*mWW*s*t^3 + 8*mWW^2*s*t^3 - 9*mtt*s^2*t^3 - 3*mWW*s^2*t^3 + 12*mtt^2*t^4 - 12*mtt*mWW*t^4 - 12*mtt*s*t^4 + 4*mWW*s*t^4 - 6*mtt*t^5 + 6*mWW*t^5))/((mtt - t)*(mWW - t)*(mtt - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2))), (3*ep*(2*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 - 4*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 2*mtt*mWW*s^4 + mtt^4*s*t + 2*mtt^3*mWW*s*t - 3*mtt^2*mWW^2*s*t - 3*mtt^3*s^2*t - 9*mtt^2*mWW*s^2*t + 8*mtt*mWW^2*s^2*t + 3*mtt^2*s^3*t + 8*mtt*mWW*s^3*t - mWW^2*s^3*t - mtt*s^4*t - mWW*s^4*t + 2*mtt^4*t^2 - 2*mtt^3*mWW*t^2 - 8*mtt^3*s*t^2 - mtt^2*mWW*s*t^2 + 7*mtt*mWW^2*s*t^2 + 10*mtt^2*s^2*t^2 + 9*mtt*mWW*s^2*t^2 - 5*mWW^2*s^2*t^2 - 4*mtt*s^3*t^2 - 4*mWW*s^3*t^2 - 6*mtt^3*t^3 + 6*mtt^2*mWW*t^3 + 13*mtt^2*s*t^3 - 3*mtt*mWW*s*t^3 - 4*mWW^2*s*t^3 - 7*mtt*s^2*t^3 - 3*mWW*s^2*t^3 + 6*mtt^2*t^4 - 6*mtt*mWW*t^4 - 6*mtt*s*t^4 + 2*mWW*s*t^4 - 2*mtt*t^5 + 2*mWW*t^5))/((mtt - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*(mtt^2*mWW*s^2 - mtt*mWW^2*s^2 - 2*mtt*mWW*s^3 + mWW^2*s^3 + mWW*s^4 + 3*mtt^2*mWW*s*t - 3*mtt*mWW^2*s*t - 7*mtt*mWW*s^2*t + 5*mWW^2*s^2*t + 4*mWW*s^3*t + 2*mtt^3*t^2 - 2*mtt^2*mWW*t^2 - 4*mtt^2*s*t^2 - mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 3*mWW*s^2*t^2 - 4*mtt^2*t^3 + 4*mtt*mWW*t^3 + 4*mtt*s*t^3 - 2*mWW*s*t^3 + 2*mtt*t^4 - 2*mWW*t^4))/((mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(mtt^2*mWW*s - mtt*mWW^2*s - 2*mtt*mWW*s^2 + mWW^2*s^2 + mWW*s^3 + 3*mtt^2*mWW*t - 3*mtt*mWW^2*t - 6*mtt*mWW*s*t + 5*mWW^2*s*t + 3*mWW*s^2*t - 2*mtt^2*t^2 - 2*mtt*mWW*t^2 + 4*mWW^2*t^2 + 2*mtt*s*t^2 + 2*mtt*t^3 - 2*mWW*t^3))/((mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(s + t)), 0, 0, (-2*ep*(mtt - mWW)*mWW*(mtt - s - 2*t))/((mWW - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(mtt - s - 2*t)*(-(mtt*mWW*s) + mWW^2*s + mWW*s^2 - 3*mtt^2*t + 3*mtt*mWW*t + 4*mtt*s*t - 3*mWW*s*t - s^2*t + 3*mtt*t^2 - 3*mWW*t^2 - s*t^2))/(2*(mWW - t)*(mtt - s - t)*t*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s*(mtt - s - 2*t))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2))), (ep*mWW*s*(mtt - s - 2*t))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*mWW*(mtt - s - 2*t)*(mtt*mWW*s - mWW^2*s - mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 3*mtt*s*t + 2*mWW*s*t + s^2*t - 2*mtt*t^2 + 2*mWW*t^2 + s*t^2))/((mWW - t)*(mtt - s - t)*(mtt - mWW - s - t)*t*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, -ep/(2*(-mtt + s + t)), 0, 0, (3*ep*(mtt - s))/(2*(mtt - s - t)*t), 0, 0, (ep*s)/(4*(mtt - t)*(mtt - s - t)), 0, 0, 0, 0, (ep*(-3*mtt*mWW + 3*mWW*s - 5*mtt*t + 6*mWW*t + 5*s*t + 2*t^2))/(2*(mWW - t)*t*(-mtt + s + t)), 0, 0, 0, 0, (-3*ep*(mtt^2 - mtt*s - mtt*t - s*t))/(2*(mtt - t)*(mtt - s - t)*t), 0, 0, 0, (ep*s)/((mtt - t)*(mtt - s - t)), 0, 0, 0, (3*ep*(-mtt + s + 2*t))/(2*t*(-mtt + s + t)), 0, 0, (ep*s)/(4*(mtt - t)*(mtt - s - t)), 0, (ep*s)/(2*(mtt - t)*(mtt - s - t)), -((ep*s)/((mtt - t)*(mtt - s - t)))}, {0, 0, 0, 0, -((ep*mWW*(-mtt + s + 2*t)*(-(mtt*mWW*s) + mWW^2*s + mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 3*mtt*s*t - 2*mWW*s*t - s^2*t + 2*mtt*t^2 - 2*mWW*t^2 - s*t^2))/((mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, (3*ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, -((ep*mWW*(-(mtt^2*s) + mtt*mWW*s + 2*mtt*s^2 - mWW*s^2 - s^3 + 3*mtt*s*t - 10*mWW*s*t - 3*s^2*t - 8*mtt*t^2 + 6*s*t^2 + 8*t^3))/((mtt - s - t)*t*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, -(ep*mWW*(mtt - s - 2*t)*(-(mtt*mWW*s) + mWW^2*s + mWW*s^2 - 3*mtt^2*t + 3*mtt*mWW*t + 4*mtt*s*t - 3*mWW*s*t - s^2*t + 3*mtt*t^2 - 3*mWW*t^2 - s*t^2))/(2*(mWW - t)*(mtt - s - t)*t*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, (2*ep*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + 3*mtt*t - 4*mWW*t - 3*s*t - 2*t^2))/((mtt - s - t)*t*(-mtt + mWW + s + t)), 0, (ep*mWW*(-(mtt^2*s) + mtt*mWW*s + 2*mtt*s^2 - mWW*s^2 - s^3 + 3*mtt*s*t + 4*mWW*s*t - 3*s^2*t + 6*mtt*t^2 - 8*s*t^2 - 6*t^3))/((mtt - s - t)*t*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, (-3*ep*mWW*(mtt*mWW*s - mWW*s^2 + 2*mtt^2*t - 3*mtt*s*t + s^2*t - 4*mtt*t^2 + 2*s*t^2 + 2*t^3))/((mWW - t)*t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*(-(mtt*mWW*s) + mWW*s^2 + 6*mtt^2*t - 5*mtt*s*t + 8*mWW*s*t - s^2*t - 12*mtt*t^2 - 2*s*t^2 + 6*t^3))/((mWW - t)*t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-3*ep*mWW*(-(mtt^2*s) + mtt*mWW*s + 2*mtt*s^2 - mWW*s^2 - s^3 + 3*mtt*s*t - 4*mWW*s*t - 3*s^2*t - 2*mtt*t^2 + 2*t^3))/((mtt - s - t)*t*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*mWW*(-(mtt^2*s) + mtt*mWW*s + 2*mtt*s^2 - mWW*s^2 - s^3 + 3*mtt*s*t - 4*mWW*s*t - 3*s^2*t - 2*mtt*t^2 + 2*t^3))/((mtt - s - t)*t*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (2*ep*mWW*(-mtt^2 + mtt*mWW + 2*mtt*s - mWW*s - s^2 + 2*mtt*t - 4*mWW*t - 2*s*t + 2*t^2))/((mWW - t)*(mtt - s - t)*t*(-mtt + mWW + s + t)), 0, 0, (-2*ep*mWW*(-mtt + mWW)*(-mtt + s + 2*t))/((mWW - t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), -(ep*mWW*(-mtt + s + 2*t)*(-(mtt*mWW*s) + mWW^2*s + mWW*s^2 - 3*mtt^2*t + 3*mtt*mWW*t + 4*mtt*s*t - 3*mWW*s*t - s^2*t + 3*mtt*t^2 - 3*mWW*t^2 - s*t^2))/(2*(mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), -((ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), (2*ep*mWW*(mtt - s - 2*t)*(-(mtt*mWW*s) + mWW^2*s + mWW*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 3*mtt*s*t - 2*mWW*s*t - s^2*t + 2*mtt*t^2 - 2*mWW*t^2 - s*t^2))/((mWW - t)*(mtt - s - t)*t*(-mtt + mWW + s + t)*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*(mtt - s - t)), 0, 0}, {0, 0, 0, 0, -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (-2*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/((mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt - mWW))/(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t), -(ep*(-mtt^3 + mtt^2*mWW + 2*mtt^2*s - mtt*mWW*s - mtt*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(4*(mtt - s - t)*t*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/((mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + 4*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^4 - mtt^3*mWW - 2*mtt^3*s + mtt^2*mWW*s + mtt^2*s^2 + mtt^3*t - mtt^2*mWW*t - 8*mtt^2*s*t + 3*mtt*mWW*s*t + 7*mtt*s^2*t - 5*mtt^2*t^2 + 5*mtt*mWW*t^2 + 10*mtt*s*t^2 - 4*mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/(2*t*(-mtt + t)*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 6*mtt^2*t + 6*mtt*mWW*t + 6*mtt*s*t - 4*mWW*s*t + 5*mtt*t^2 - 5*mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -((ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/((mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/((mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, -(ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t + 2*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), -(ep*(-mtt^3 + mtt^2*mWW + 2*mtt^2*s - mtt*mWW*s - mtt*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t - mtt*t^2 + mWW*t^2))/(4*(mtt - s - t)*t*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/(2*t*(-mtt + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (ep*(mtt^3 - mtt^2*mWW - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 - 2*mtt^2*t + 2*mtt*mWW*t + 2*mtt*s*t + mtt*t^2 - mWW*t^2))/((mtt - s - t)*t*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(4*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - t), 0, 0, 0, ep/(mtt - t), 0, 0, 0, 0, 0, 0, ep/(4*(mtt - t)), 0, ep/(2*(-mtt + t)), 0}, {0, 0, 0, 0, -(ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, -((ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t)), (ep*(mtt*mWW*s - mWW*s^2 + 2*mtt^2*t - 2*mtt*mWW*t - 2*mtt*s*t - mtt*t^2 + mWW*t^2))/(4*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, (ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, -(ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, (ep*(-(mtt*mWW*s) + mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 4*mtt*s*t + 6*mWW*s*t - 5*mtt*t^2 + 5*mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), -(ep*(-(mtt*mWW*s^2) + mWW*s^3 + 4*mtt^2*s*t + 3*mtt*mWW*s*t - 4*mtt*s^2*t - mWW*s^2*t - 4*mtt^2*t^2 + 4*mtt*mWW*t^2 - mtt*s*t^2 - 5*mWW*s*t^2 + 3*mtt*t^3 - 3*mWW*t^3))/(2*t*(s + t)*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, (3*ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(-5*mtt*mWW*s + 5*mWW*s^2 + 6*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, 0, (-2*ep*(mtt - mWW))/(-(mWW*s) + mtt*t - mWW*t), 0, (ep*(-(mtt*mWW*s) + mWW*s^2 + 4*mtt^2*t - 4*mtt*mWW*t - 4*mtt*s*t + 4*mWW*s*t - 3*mtt*t^2 + 3*mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(2*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), -(ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(4*t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t)), 0, (ep*(mtt*mWW*s - mWW*s^2 - 2*mWW*s*t + mtt*t^2 - mWW*t^2))/(2*(mtt - s - t)*t*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-(mtt*mWW*s) + mWW*s^2 + 2*mWW*s*t - mtt*t^2 + mWW*t^2))/(t*(-mtt + s + t)*(mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(4*(s + t)), 0, 0, 0, 0, 0, 0, 0, -(ep/(s + t)), 0, 0, 0, -(ep/(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, -ep/(4*(s + t)), -ep/(2*(s + t)), 0, 0}, {0, 0, 0, 0, -ep/(2*t), 0, 0, 0, 0, 0, -(ep*(mtt - 3*t))/(4*(mtt - t)*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt - s - 3*t))/((mtt - s - t)*t), -((ep*(mtt - 3*t))/((mtt - t)*t)), 0, 0, 0, 0, 0, ep/t, -(ep*(mtt - 3*t))/(4*(mtt - t)*t), 0, -ep/(2*t), (ep*(mtt - 2*t))/((mtt - t)*t)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*t), 0}, {0, 0, 0, 0, -ep/(2*(mtt - s - t)), 0, 0, 0, (-2*ep)/(mtt - s - t), 0, (ep*(2*mtt - 3*s - 3*t))/(4*(mtt - s - t)*(s + t)), 0, 0, 0, 0, 0, ep/(mtt - s - t), 0, (ep*(2*mtt - 3*s - 3*t))/((mtt - s - t)*(s + t)), 0, 0, 0, 0, 0, 0, (ep*(2*mtt - 2*s - 3*t))/((mtt - s - t)*t), -(ep/(mtt - s - t)), ep/(mtt - s - t), 0, 0, ep/(mtt - s - t), (ep*(2*mtt - 3*s - 3*t))/(4*(mtt - s - t)*(s + t)), ep/(2*(mtt - s - t)), 0, -((ep*(mtt - 2*s - 2*t))/((mtt - s - t)*(s + t)))}, {0, 0, 0, 0, -((ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2))), 0, (-3*ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, (ep*s*(mtt - s - 2*t)*(-(mtt*mWW*s) + mtt^2*t - 2*mtt*mWW*t - mtt*s*t + 2*mWW*s*t - mtt*t^2 + 2*mWW*t^2))/(2*(mtt - t)*(mtt - s - t)*t*(s + t)*(mWW*s + mtt*t - s*t - t^2)), 0, 0, 0, 0, 0, 0, 0, (ep*s*(mtt*mWW*s - mWW*s^2 + 2*mtt^2*t - mtt*mWW*t - 4*mtt*s*t + mWW*s*t + 2*s^2*t - 4*mtt*t^2 + 2*mWW*t^2 + 4*s*t^2 + 2*t^3))/(t*(s + t)*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), 0, 0, 0, 0, (3*ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*s*(-7*mtt^2*mWW + 7*mtt*mWW*s + 21*mtt*mWW*t - 9*mWW*s*t - 2*mtt*t^2 - 14*mWW*t^2 + 2*s*t^2 + 2*t^3))/((mtt - t)*t*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), (3*ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (-2*ep*(-mtt + s + 2*t))/(-(mWW*s) - mtt*t + s*t + t^2), 0, 0, 0, (-2*ep*mWW*s*(-mtt + s + 2*t))/(t*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), -(ep*s*(-mtt + s + 2*t)*(mtt*mWW*s - mtt^2*t + 2*mtt*mWW*t + mtt*s*t - 2*mWW*s*t + mtt*t^2 - 2*mWW*t^2))/(2*(mtt - t)*t*(s + t)*(-mtt + s + t)*(mWW*s + mtt*t - s*t - t^2)), (ep*s*(mtt^2 - mtt*mWW - 2*mtt*s + 2*mWW*s + s^2 - 2*mtt*t + 2*mWW*t + 2*s*t + t^2))/((s + t)*(-mtt + s + t)*(-(mWW*s) - mtt*t + s*t + t^2)), -((ep*s*(mtt*mWW - 2*mWW*t + t^2))/((mtt - t)*t*(-(mWW*s) - mtt*t + s*t + t^2))), (2*ep*mWW*s*(mtt - s - 2*t))/((mtt - s - t)*t*(mWW*s + mtt*t - s*t - t^2))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*ep)/(mtt - mWW - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - mWW - s - t), (ep*(3*mtt + mWW - 3*s - 3*t))/((mtt - s - t)*(mtt - mWW - s - t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*ep)/(mWW - t), 0, 0, 0, 0, 0, 0, -(ep/(mWW - t)), 0, (ep*(mWW + 3*t))/((mWW - t)*t), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}}}

==> attachment_files/lxb1/MI.txt <==
{G[1, 1, 1, 1, 1, 2, 1, 0, 0], G[1, 1, 1, 1, 1, 1, 2, 0, 0], G[1, 1, 1, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 0, 1, 2, 0, 0], G[1, 1, 1, 1, 0, 1, 1, 0, 0], G[1, 1, 1, 0, 1, 1, 1, 0, 0], G[1, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 0, 2, 0, 0, 0], G[1, 1, 1, 1, 0, 1, 0, 0, 0], G[1, 1, 0, 1, 1, 0, 2, 0, 0], G[1, 1, 0, 1, 1, 0, 1, 0, 0], G[1, 1, 0, 1, 0, 1, 2, 0, 0], G[1, 1, 0, 1, 0, 1, 1, 0, 0], G[1, 0, 1, 1, 1, 0, 2, 0, 0], G[1, 0, 1, 1, 1, 0, 1, 0, 0], G[1, 0, 1, 1, 0, 1, 2, 0, 0], G[1, 0, 1, 1, 0, 1, 1, 0, 0], G[0, 1, 1, 1, 1, 2, 0, 0, 0], G[0, 1, 1, 1, 1, 1, 0, 0, 0], G[0, 1, 0, 1, 1, 1, 2, 0, 0], G[0, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 0, 1, 1, 0, 2, 0, 0, 0], G[1, 0, 1, 1, 0, 1, 0, 0, 0], G[1, 0, 1, 1, 0, 0, 1, 0, 0], G[0, 1, 1, 1, 0, 1, 0, 0, 0], G[0, 1, 1, 0, 1, 1, 0, 0, 0], G[0, 1, 0, 1, 1, 0, 1, 0, 0], G[1, 0, 0, 1, 0, 1, 0, 0, 0], G[1, 0, 0, 1, 0, 0, 2, 0, 0], G[1, 0, 0, 1, 0, 0, 1, 0, 0], G[0, 1, 0, 1, 0, 2, 0, 0, 0], G[0, 1, 0, 1, 0, 1, 0, 0, 0], G[0, 1, 0, 1, 0, 0, 2, 0, 0], G[0, 1, 0, 1, 0, 0, 1, 0, 0], G[0, 1, 0, 0, 1, 0, 1, 0, 0]}

==> attachment_files/lxb1/MI2UT.txt <==
{{((1 + 2*ep)*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW*s - 2*ep*mtt*mWW*s + mWW*s^2 + ep*mWW*s^2 + mtt^2*t + 7*ep*mtt^2*t - 6*mtt*mWW*t - 20*ep*mtt*mWW*t + 8*ep*mWW^2*t - 2*mtt*s*t - 14*ep*mtt*s*t + 6*mWW*s*t + 20*ep*mWW*s*t + s^2*t + 7*ep*s^2*t - 4*ep*mtt*t^2 + 6*mWW*t^2 + 12*ep*mWW*t^2 + 4*ep*s*t^2 - 2*t^3 - 4*ep*t^3))/((1 + ep)*s^3*(mWW - t)^3*(-mtt + mWW + s + t)), -(((1 + 2*ep)*(mtt^2*mWW + 7*ep*mtt^2*mWW - 4*ep*mtt*mWW^2 - 2*mWW^3 - 4*ep*mWW^3 - 2*mtt*mWW*s - 14*ep*mtt*mWW*s + 4*ep*mWW^2*s + mWW*s^2 + 7*ep*mWW*s^2 + mtt^2*t + ep*mtt^2*t - 6*mtt*mWW*t - 20*ep*mtt*mWW*t + 6*mWW^2*t + 12*ep*mWW^2*t - 2*mtt*s*t - 2*ep*mtt*s*t + 6*mWW*s*t + 20*ep*mWW*s*t + s^2*t + ep*s^2*t + 8*ep*mWW*t^2))/((1 + ep)*s^3*(mWW - t)^3*(-mtt + mWW + s + t))), (8*ep*(1 + 2*ep)*(-mtt + s))/((1 + ep)*s^3*(mWW - t)^2), (4*ep*(mtt*mWW - 2*mWW^2 - 4*ep*mWW^2 + mtt*t + 4*ep*mtt*t))/((1 + ep)*(mtt - mWW)^2*s^2*(mWW - t)^2), -((ep*(ep*mtt^5*mWW^5*s^2 + ep^2*mtt^5*mWW^5*s^2 - 5*ep*mtt^4*mWW^6*s^2 - 5*ep^2*mtt^4*mWW^6*s^2 + 9*ep*mtt^3*mWW^7*s^2 + 9*ep^2*mtt^3*mWW^7*s^2 - 7*ep*mtt^2*mWW^8*s^2 - 7*ep^2*mtt^2*mWW^8*s^2 + 2*ep*mtt*mWW^9*s^2 + 2*ep^2*mtt*mWW^9*s^2 - mtt^4*mWW^5*s^3 - 5*ep*mtt^4*mWW^5*s^3 - 4*ep^2*mtt^4*mWW^5*s^3 + 2*mtt^3*mWW^6*s^3 + 17*ep*mtt^3*mWW^6*s^3 + 15*ep^2*mtt^3*mWW^6*s^3 + mtt^2*mWW^7*s^3 - 20*ep*mtt^2*mWW^7*s^3 - 27*ep^2*mtt^2*mWW^7*s^3 - 4*mtt*mWW^8*s^3 + 9*ep*mtt*mWW^8*s^3 + 25*ep^2*mtt*mWW^8*s^3 + 2*mWW^9*s^3 - ep*mWW^9*s^3 - 9*ep^2*mWW^9*s^3 + 2*mtt^3*mWW^5*s^4 + 7*ep*mtt^3*mWW^5*s^4 + 5*ep^2*mtt^3*mWW^5*s^4 - 2*mtt^2*mWW^6*s^4 - 15*ep*mtt^2*mWW^6*s^4 - 13*ep^2*mtt^2*mWW^6*s^4 - 6*mtt*mWW^7*s^4 - 8*ep*mtt*mWW^7*s^4 - 2*ep^2*mtt*mWW^7*s^4 + 6*mWW^8*s^4 + 16*ep*mWW^8*s^4 + 10*ep^2*mWW^8*s^4 - mtt^2*mWW^5*s^5 - 3*ep*mtt^2*mWW^5*s^5 - 2*ep^2*mtt^2*mWW^5*s^5 + 3*ep*mtt*mWW^6*s^5 + 3*ep^2*mtt*mWW^6*s^5 + 2*mWW^7*s^5 + 5*ep*mWW^7*s^5 + 3*ep^2*mWW^7*s^5 + 2*ep*mtt^6*mWW^4*s*t + 2*ep^2*mtt^6*mWW^4*s*t - 10*ep*mtt^5*mWW^5*s*t - 10*ep^2*mtt^5*mWW^5*s*t + 18*ep*mtt^4*mWW^6*s*t + 18*ep^2*mtt^4*mWW^6*s*t - 14*ep*mtt^3*mWW^7*s*t - 14*ep^2*mtt^3*mWW^7*s*t + 4*ep*mtt^2*mWW^8*s*t + 4*ep^2*mtt^2*mWW^8*s*t - 8*mtt^5*mWW^4*s^2*t - 41*ep*mtt^5*mWW^4*s^2*t - 45*ep^2*mtt^5*mWW^4*s^2*t + 32*mtt^4*mWW^5*s^2*t + 177*ep*mtt^4*mWW^5*s^2*t + 199*ep^2*mtt^4*mWW^5*s^2*t - 48*mtt^3*mWW^6*s^2*t - 295*ep*mtt^3*mWW^6*s^2*t - 355*ep^2*mtt^3*mWW^6*s^2*t + 32*mtt^2*mWW^7*s^2*t + 221*ep*mtt^2*mWW^7*s^2*t + 291*ep^2*mtt^2*mWW^7*s^2*t - 8*mtt*mWW^8*s^2*t - 60*ep*mtt*mWW^8*s^2*t - 88*ep^2*mtt*mWW^8*s^2*t - 2*ep*mWW^9*s^2*t - 2*ep^2*mWW^9*s^2*t + 23*mtt^4*mWW^4*s^3*t + 91*ep*mtt^4*mWW^4*s^3*t + 92*ep^2*mtt^4*mWW^4*s^3*t - 68*mtt^3*mWW^5*s^3*t - 304*ep*mtt^3*mWW^5*s^3*t - 320*ep^2*mtt^3*mWW^5*s^3*t + 66*mtt^2*mWW^6*s^3*t + 355*ep*mtt^2*mWW^6*s^3*t + 427*ep^2*mtt^2*mWW^6*s^3*t - 34*mtt*mWW^7*s^3*t - 220*ep*mtt*mWW^7*s^3*t - 306*ep^2*mtt*mWW^7*s^3*t + 13*mWW^8*s^3*t + 78*ep*mWW^8*s^3*t + 107*ep^2*mWW^8*s^3*t - 22*mtt^3*mWW^4*s^4*t - 67*ep*mtt^3*mWW^4*s^4*t - 57*ep^2*mtt^3*mWW^4*s^4*t + 44*mtt^2*mWW^5*s^4*t + 161*ep*mtt^2*mWW^5*s^4*t + 147*ep^2*mtt^2*mWW^5*s^4*t - 12*mtt*mWW^6*s^4*t - 55*ep*mtt*mWW^6*s^4*t - 67*ep^2*mtt*mWW^6*s^4*t - 6*mWW^7*s^4*t - 19*ep*mWW^7*s^4*t - 7*ep^2*mWW^7*s^4*t + 7*mtt^2*mWW^4*s^5*t + 15*ep*mtt^2*mWW^4*s^5*t + 8*ep^2*mtt^2*mWW^4*s^5*t - 8*mtt*mWW^5*s^5*t - 24*ep*mtt*mWW^5*s^5*t - 16*ep^2*mtt*mWW^5*s^5*t - 3*mWW^6*s^5*t - 11*ep*mWW^6*s^5*t - 8*ep^2*mWW^6*s^5*t + ep*mtt^7*mWW^3*t^2 + ep^2*mtt^7*mWW^3*t^2 - 5*ep*mtt^6*mWW^4*t^2 - 5*ep^2*mtt^6*mWW^4*t^2 + 9*ep*mtt^5*mWW^5*t^2 + 9*ep^2*mtt^5*mWW^5*t^2 - 7*ep*mtt^4*mWW^6*t^2 - 7*ep^2*mtt^4*mWW^6*t^2 + 2*ep*mtt^3*mWW^7*t^2 + 2*ep^2*mtt^3*mWW^7*t^2 - 13*mtt^6*mWW^3*s*t^2 - 65*ep*mtt^6*mWW^3*s*t^2 - 76*ep^2*mtt^6*mWW^3*s*t^2 + 58*mtt^5*mWW^4*s*t^2 + 291*ep*mtt^5*mWW^4*s*t^2 + 341*ep^2*mtt^5*mWW^4*s*t^2 - 99*mtt^4*mWW^5*s*t^2 - 502*ep*mtt^4*mWW^5*s*t^2 - 601*ep^2*mtt^4*mWW^5*s*t^2 + 76*mtt^3*mWW^6*s*t^2 + 383*ep*mtt^3*mWW^6*s*t^2 + 475*ep^2*mtt^3*mWW^6*s*t^2 - 22*mtt^2*mWW^7*s*t^2 - 99*ep*mtt^2*mWW^7*s*t^2 - 131*ep^2*mtt^2*mWW^7*s*t^2 - 8*ep*mtt*mWW^8*s*t^2 - 8*ep^2*mtt*mWW^8*s*t^2 + 62*mtt^5*mWW^3*s^2*t^2 + 268*ep*mtt^5*mWW^3*s^2*t^2 + 296*ep^2*mtt^5*mWW^3*s^2*t^2 - 228*mtt^4*mWW^4*s^2*t^2 - 1011*ep*mtt^4*mWW^4*s^2*t^2 - 1113*ep^2*mtt^4*mWW^4*s^2*t^2 + 316*mtt^3*mWW^5*s^2*t^2 + 1452*ep*mtt^3*mWW^5*s^2*t^2 + 1640*ep^2*mtt^3*mWW^5*s^2*t^2 - 206*mtt^2*mWW^6*s^2*t^2 - 949*ep*mtt^2*mWW^6*s^2*t^2 - 1085*ep^2*mtt^2*mWW^6*s^2*t^2 + 48*mtt*mWW^7*s^2*t^2 + 174*ep*mtt*mWW^7*s^2*t^2 + 168*ep^2*mtt*mWW^7*s^2*t^2 + 8*mWW^8*s^2*t^2 + 66*ep*mWW^8*s^2*t^2 + 94*ep^2*mWW^8*s^2*t^2 - 105*mtt^4*mWW^3*s^3*t^2 - 391*ep*mtt^4*mWW^3*s^3*t^2 - 394*ep^2*mtt^4*mWW^3*s^3*t^2 + 312*mtt^3*mWW^4*s^3*t^2 + 1235*ep*mtt^3*mWW^4*s^3*t^2 + 1247*ep^2*mtt^3*mWW^4*s^3*t^2 - 333*mtt^2*mWW^5*s^3*t^2 - 1385*ep*mtt^2*mWW^5*s^3*t^2 - 1460*ep^2*mtt^2*mWW^5*s^3*t^2 + 200*mtt*mWW^6*s^3*t^2 + 873*ep*mtt*mWW^6*s^3*t^2 + 949*ep^2*mtt*mWW^6*s^3*t^2 - 68*mWW^7*s^3*t^2 - 302*ep*mWW^7*s^3*t^2 - 318*ep^2*mWW^7*s^3*t^2 + 76*mtt^3*mWW^3*s^4*t^2 + 233*ep*mtt^3*mWW^3*s^4*t^2 + 199*ep^2*mtt^3*mWW^3*s^4*t^2 - 176*mtt^2*mWW^4*s^4*t^2 - 602*ep*mtt^2*mWW^4*s^4*t^2 - 528*ep^2*mtt^2*mWW^4*s^4*t^2 + 118*mtt*mWW^5*s^4*t^2 + 397*ep*mtt*mWW^5*s^4*t^2 + 357*ep^2*mtt*mWW^5*s^4*t^2 - 34*mWW^6*s^4*t^2 - 108*ep*mWW^6*s^4*t^2 - 92*ep^2*mWW^6*s^4*t^2 - 20*mtt^2*mWW^3*s^5*t^2 - 46*ep*mtt^2*mWW^3*s^5*t^2 - 26*ep^2*mtt^2*mWW^3*s^5*t^2 + 34*mtt*mWW^4*s^5*t^2 + 92*ep*mtt*mWW^4*s^5*t^2 + 58*ep^2*mtt*mWW^4*s^5*t^2 - 8*mWW^5*s^5*t^2 - 16*ep*mWW^5*s^5*t^2 - 8*ep^2*mWW^5*s^5*t^2 - 6*mtt^7*mWW^2*t^3 - 29*ep*mtt^7*mWW^2*t^3 - 35*ep^2*mtt^7*mWW^2*t^3 + 28*mtt^6*mWW^3*t^3 + 131*ep*mtt^6*mWW^3*t^3 + 157*ep^2*mtt^6*mWW^3*t^3 - 50*mtt^5*mWW^4*t^3 - 227*ep*mtt^5*mWW^4*t^3 - 273*ep^2*mtt^5*mWW^4*t^3 + 40*mtt^4*mWW^5*t^3 + 171*ep*mtt^4*mWW^5*t^3 + 209*ep^2*mtt^4*mWW^5*t^3 - 12*mtt^3*mWW^6*t^3 - 40*ep*mtt^3*mWW^6*t^3 - 52*ep^2*mtt^3*mWW^6*t^3 - 6*ep*mtt^2*mWW^7*t^3 - 6*ep^2*mtt^2*mWW^7*t^3 + 60*mtt^6*mWW^2*s*t^3 + 268*ep*mtt^6*mWW^2*s*t^3 + 292*ep^2*mtt^6*mWW^2*s*t^3 - 226*mtt^5*mWW^3*s*t^3 - 986*ep*mtt^5*mWW^3*s*t^3 - 1036*ep^2*mtt^5*mWW^3*s*t^3 + 298*mtt^4*mWW^4*s*t^3 + 1275*ep*mtt^4*mWW^4*s*t^3 + 1283*ep^2*mtt^4*mWW^4*s*t^3 - 124*mtt^3*mWW^5*s*t^3 - 456*ep*mtt^3*mWW^5*s*t^3 - 344*ep^2*mtt^3*mWW^5*s*t^3 - 52*mtt^2*mWW^6*s*t^3 - 343*ep*mtt^2*mWW^6*s*t^3 - 501*ep^2*mtt^2*mWW^6*s*t^3 + 44*mtt*mWW^7*s*t^3 + 238*ep*mtt*mWW^7*s*t^3 + 302*ep^2*mtt*mWW^7*s*t^3 + 4*ep*mWW^8*s*t^3 + 4*ep^2*mWW^8*s*t^3 - 172*mtt^5*mWW^2*s^2*t^3 - 710*ep*mtt^5*mWW^2*s^2*t^3 - 724*ep^2*mtt^5*mWW^2*s^2*t^3 + 540*mtt^4*mWW^3*s^2*t^3 + 2229*ep*mtt^4*mWW^3*s^2*t^3 + 2181*ep^2*mtt^4*mWW^3*s^2*t^3 - 572*mtt^3*mWW^4*s^2*t^3 - 2378*ep*mtt^3*mWW^4*s^2*t^3 - 2238*ep^2*mtt^3*mWW^4*s^2*t^3 + 198*mtt^2*mWW^5*s^2*t^3 + 797*ep*mtt^2*mWW^5*s^2*t^3 + 587*ep^2*mtt^2*mWW^5*s^2*t^3 + 90*mtt*mWW^6*s^2*t^3 + 480*ep*mtt*mWW^6*s^2*t^3 + 672*ep^2*mtt*mWW^6*s^2*t^3 - 80*mWW^7*s^2*t^3 - 398*ep*mWW^7*s^2*t^3 - 462*ep^2*mWW^7*s^2*t^3 + 215*mtt^4*mWW^2*s^3*t^3 + 801*ep*mtt^4*mWW^2*s^3*t^3 + 754*ep^2*mtt^4*mWW^2*s^3*t^3 - 570*mtt^3*mWW^3*s^3*t^3 - 2212*ep*mtt^3*mWW^3*s^3*t^3 - 2038*ep^2*mtt^3*mWW^3*s^3*t^3 + 499*mtt^2*mWW^4*s^3*t^3 + 1991*ep*mtt^2*mWW^4*s^3*t^3 + 1828*ep^2*mtt^2*mWW^4*s^3*t^3 - 214*mtt*mWW^5*s^3*t^3 - 952*ep*mtt*mWW^5*s^3*t^3 - 894*ep^2*mtt*mWW^5*s^3*t^3 + 46*mWW^6*s^3*t^3 + 252*ep*mWW^6*s^3*t^3 + 254*ep^2*mWW^6*s^3*t^3 - 124*mtt^3*mWW^2*s^4*t^3 - 399*ep*mtt^3*mWW^2*s^4*t^3 - 329*ep^2*mtt^3*mWW^2*s^4*t^3 + 280*mtt^2*mWW^3*s^4*t^3 + 982*ep*mtt^2*mWW^3*s^4*t^3 + 828*ep^2*mtt^2*mWW^3*s^4*t^3 - 190*mtt*mWW^4*s^4*t^3 - 669*ep*mtt*mWW^4*s^4*t^3 - 569*ep^2*mtt*mWW^4*s^4*t^3 + 58*mWW^5*s^4*t^3 + 206*ep*mWW^5*s^4*t^3 + 166*ep^2*mWW^5*s^4*t^3 + 27*mtt^2*mWW^2*s^5*t^3 + 69*ep*mtt^2*mWW^2*s^5*t^3 + 42*ep^2*mtt^2*mWW^2*s^5*t^3 - 52*mtt*mWW^3*s^5*t^3 - 144*ep*mtt*mWW^3*s^5*t^3 - 92*ep^2*mtt*mWW^3*s^5*t^3 + 21*mWW^4*s^5*t^3 + 55*ep*mWW^4*s^5*t^3 + 34*ep^2*mWW^4*s^5*t^3 + 18*mtt^7*mWW*t^4 + 80*ep*mtt^7*mWW*t^4 + 80*ep^2*mtt^7*mWW*t^4 - 60*mtt^6*mWW^2*t^4 - 251*ep*mtt^6*mWW^2*t^4 - 221*ep^2*mtt^6*mWW^2*t^4 + 48*mtt^5*mWW^3*t^4 + 176*ep*mtt^5*mWW^3*t^4 + 68*ep^2*mtt^5*mWW^3*t^4 + 46*mtt^4*mWW^4*t^4 + 247*ep*mtt^4*mWW^4*t^4 + 411*ep^2*mtt^4*mWW^4*t^4 - 88*mtt^3*mWW^5*t^4 - 419*ep*mtt^3*mWW^5*t^4 - 541*ep^2*mtt^3*mWW^5*t^4 + 36*mtt^2*mWW^6*t^4 + 161*ep*mtt^2*mWW^6*t^4 + 197*ep^2*mtt^2*mWW^6*t^4 + 6*ep*mtt*mWW^7*t^4 + 6*ep^2*mtt*mWW^7*t^4 - 95*mtt^6*mWW*s*t^4 - 403*ep*mtt^6*mWW*s*t^4 - 392*ep^2*mtt^6*mWW*s*t^4 + 220*mtt^5*mWW^2*s*t^4 + 865*ep*mtt^5*mWW^2*s*t^4 + 717*ep^2*mtt^5*mWW^2*s*t^4 + 25*mtt^4*mWW^3*s*t^4 + 227*ep*mtt^4*mWW^3*s*t^4 + 532*ep^2*mtt^4*mWW^3*s*t^4 - 460*mtt^3*mWW^4*s*t^4 - 2063*ep*mtt^3*mWW^4*s*t^4 - 2335*ep^2*mtt^3*mWW^4*s*t^4 + 457*mtt^2*mWW^5*s*t^4 + 2029*ep*mtt^2*mWW^5*s*t^4 + 2124*ep^2*mtt^2*mWW^5*s*t^4 - 124*mtt*mWW^6*s*t^4 - 525*ep*mtt*mWW^6*s*t^4 - 485*ep^2*mtt*mWW^6*s*t^4 - 22*mWW^7*s*t^4 - 125*ep*mWW^7*s*t^4 - 157*ep^2*mWW^7*s*t^4 + 194*mtt^5*mWW*s^2*t^4 + 774*ep*mtt^5*mWW*s^2*t^4 + 724*ep^2*mtt^5*mWW*s^2*t^4 - 354*mtt^4*mWW^2*s^2*t^4 - 1354*ep*mtt^4*mWW^2*s^2*t^4 - 1108*ep^2*mtt^4*mWW^2*s^2*t^4 - 148*mtt^3*mWW^3*s^2*t^4 - 682*ep*mtt^3*mWW^3*s^2*t^4 - 918*ep^2*mtt^3*mWW^3*s^2*t^4 + 660*mtt^2*mWW^4*s^2*t^4 + 2666*ep*mtt^2*mWW^4*s^2*t^4 + 2690*ep^2*mtt^2*mWW^4*s^2*t^4 - 532*mtt*mWW^5*s^2*t^4 - 2238*ep*mtt*mWW^5*s^2*t^4 - 2210*ep^2*mtt*mWW^5*s^2*t^4 + 164*mWW^6*s^2*t^4 + 754*ep*mWW^6*s^2*t^4 + 758*ep^2*mWW^6*s^2*t^4 - 192*mtt^4*mWW*s^3*t^4 - 704*ep*mtt^4*mWW*s^3*t^4 - 620*ep^2*mtt^4*mWW*s^3*t^4 + 324*mtt^3*mWW^2*s^3*t^4 + 1232*ep*mtt^3*mWW^2*s^3*t^4 + 1040*ep^2*mtt^3*mWW^2*s^3*t^4 + 38*mtt^2*mWW^3*s^3*t^4 + 108*ep*mtt^2*mWW^3*s^3*t^4 + 148*ep^2*mtt^2*mWW^3*s^3*t^4 - 242*mtt*mWW^4*s^3*t^4 - 774*ep*mtt*mWW^4*s^3*t^4 - 652*ep^2*mtt*mWW^4*s^3*t^4 + 108*mWW^5*s^3*t^4 + 318*ep*mWW^5*s^3*t^4 + 228*ep^2*mWW^5*s^3*t^4 + 92*mtt^3*mWW*s^4*t^4 + 298*ep*mtt^3*mWW*s^4*t^4 + 236*ep^2*mtt^3*mWW*s^4*t^4 - 164*mtt^2*mWW^2*s^4*t^4 - 585*ep*mtt^2*mWW^2*s^4*t^4 - 487*ep^2*mtt^2*mWW^2*s^4*t^4 + 54*mtt*mWW^3*s^4*t^4 + 225*ep*mtt*mWW^3*s^4*t^4 + 213*ep^2*mtt*mWW^3*s^4*t^4 + 2*mWW^4*s^4*t^4 - 18*ep*mWW^4*s^4*t^4 - 26*ep^2*mWW^4*s^4*t^4 - 17*mtt^2*mWW*s^5*t^4 - 45*ep*mtt^2*mWW*s^5*t^4 - 28*ep^2*mtt^2*mWW*s^5*t^4 + 34*mtt*mWW^2*s^5*t^4 + 93*ep*mtt*mWW^2*s^5*t^4 + 59*ep^2*mtt*mWW^2*s^5*t^4 - 16*mWW^3*s^5*t^4 - 43*ep*mWW^3*s^5*t^4 - 27*ep^2*mWW^3*s^5*t^4 - 8*mtt^7*t^5 - 32*ep*mtt^7*t^5 - 30*ep^2*mtt^7*t^5 - 36*mtt^6*mWW*t^5 - 183*ep*mtt^6*mWW*t^5 - 195*ep^2*mtt^6*mWW*t^5 + 210*mtt^5*mWW^2*t^5 + 927*ep*mtt^5*mWW^2*t^5 + 885*ep^2*mtt^5*mWW^2*t^5 - 320*mtt^4*mWW^3*t^5 - 1358*ep*mtt^4*mWW^3*t^5 - 1188*ep^2*mtt^4*mWW^3*t^5 + 166*mtt^3*mWW^4*t^5 + 677*ep*mtt^3*mWW^4*t^5 + 457*ep^2*mtt^3*mWW^4*t^5 + 24*mtt^2*mWW^5*t^5 + 145*ep*mtt^2*mWW^5*t^5 + 283*ep^2*mtt^2*mWW^5*t^5 - 36*mtt*mWW^6*t^5 - 174*ep*mtt*mWW^6*t^5 - 210*ep^2*mtt*mWW^6*t^5 - 2*ep*mWW^7*t^5 - 2*ep^2*mWW^7*t^5 + 36*mtt^6*s*t^5 + 138*ep*mtt^6*s*t^5 + 126*ep^2*mtt^6*s*t^5 + 148*mtt^5*mWW*s*t^5 + 704*ep*mtt^5*mWW*s*t^5 + 724*ep^2*mtt^5*mWW*s*t^5 - 706*mtt^4*mWW^2*s*t^5 - 2943*ep*mtt^4*mWW^2*s*t^5 - 2711*ep^2*mtt^4*mWW^2*s*t^5 + 826*mtt^3*mWW^3*s*t^5 + 3292*ep*mtt^3*mWW^3*s*t^5 + 2790*ep^2*mtt^3*mWW^3*s*t^5 - 262*mtt^2*mWW^4*s*t^5 - 1026*ep*mtt^2*mWW^4*s*t^5 - 656*ep^2*mtt^2*mWW^4*s*t^5 - 146*mtt*mWW^5*s*t^5 - 652*ep*mtt*mWW^5*s*t^5 - 782*ep^2*mtt*mWW^5*s*t^5 + 100*mWW^6*s*t^5 + 467*ep*mWW^6*s*t^5 + 493*ep^2*mWW^6*s*t^5 - 64*mtt^5*s^2*t^5 - 232*ep*mtt^5*s^2*t^5 - 204*ep^2*mtt^5*s^2*t^5 - 202*mtt^4*mWW*s^2*t^5 - 880*ep*mtt^4*mWW*s^2*t^5 - 858*ep^2*mtt^4*mWW*s^2*t^5 + 874*mtt^3*mWW^2*s^2*t^5 + 3443*ep*mtt^3*mWW^2*s^2*t^5 + 3061*ep^2*mtt^3*mWW^2*s^2*t^5 - 858*mtt^2*mWW^3*s^2*t^5 - 3229*ep*mtt^2*mWW^3*s^2*t^5 - 2713*ep^2*mtt^2*mWW^3*s^2*t^5 + 288*mtt*mWW^4*s^2*t^5 + 1187*ep*mtt*mWW^4*s^2*t^5 + 1007*ep^2*mtt*mWW^4*s^2*t^5 - 14*mWW^5*s^2*t^5 - 169*ep*mWW^5*s^2*t^5 - 197*ep^2*mWW^5*s^2*t^5 + 56*mtt^4*s^3*t^5 + 188*ep*mtt^4*s^3*t^5 + 156*ep^2*mtt^4*s^3*t^5 + 96*mtt^3*mWW*s^3*t^5 + 360*ep*mtt^3*mWW*s^3*t^5 + 312*ep^2*mtt^3*mWW*s^3*t^5 - 451*mtt^2*mWW^2*s^3*t^5 - 1638*ep*mtt^2*mWW^2*s^3*t^5 - 1373*ep^2*mtt^2*mWW^2*s^3*t^5 + 382*mtt*mWW^3*s^3*t^5 + 1320*ep*mtt*mWW^3*s^3*t^5 + 1070*ep^2*mtt*mWW^3*s^3*t^5 - 107*mWW^4*s^3*t^5 - 350*ep*mWW^4*s^3*t^5 - 261*ep^2*mWW^4*s^3*t^5 - 24*mtt^3*s^4*t^5 - 72*ep*mtt^3*s^4*t^5 - 54*ep^2*mtt^3*s^4*t^5 + 2*mtt^2*mWW*s^4*t^5 + 19*ep*mtt^2*mWW*s^4*t^5 + 29*ep^2*mtt^2*mWW*s^4*t^5 + 68*mtt*mWW^2*s^4*t^5 + 190*ep*mtt*mWW^2*s^4*t^5 + 116*ep^2*mtt*mWW^2*s^4*t^5 - 42*mWW^3*s^4*t^5 - 117*ep*mWW^3*s^4*t^5 - 75*ep^2*mWW^3*s^4*t^5 + 4*mtt^2*s^5*t^5 + 10*ep*mtt^2*s^5*t^5 + 6*ep^2*mtt^2*s^5*t^5 - 8*mtt*mWW*s^5*t^5 - 20*ep*mtt*mWW*s^5*t^5 - 12*ep^2*mtt*mWW*s^5*t^5 + 4*mWW^2*s^5*t^5 + 10*ep*mWW^2*s^5*t^5 + 6*ep^2*mWW^2*s^5*t^5 + 32*mtt^6*t^6 + 128*ep*mtt^6*t^6 + 120*ep^2*mtt^6*t^6 - 24*mtt^5*mWW*t^6 - 13*ep*mtt^5*mWW*t^6 + 35*ep^2*mtt^5*mWW*t^6 - 186*mtt^4*mWW^2*t^6 - 918*ep*mtt^4*mWW^2*t^6 - 930*ep^2*mtt^4*mWW^2*t^6 + 384*mtt^3*mWW^3*t^6 + 1679*ep*mtt^3*mWW^3*t^6 + 1565*ep^2*mtt^3*mWW^3*t^6 - 274*mtt^2*mWW^4*t^6 - 1174*ep*mtt^2*mWW^4*t^6 - 1038*ep^2*mtt^2*mWW^4*t^6 + 56*mtt*mWW^5*t^6 + 238*ep*mtt*mWW^5*t^6 + 176*ep^2*mtt*mWW^5*t^6 + 12*mWW^6*t^6 + 60*ep*mWW^6*t^6 + 72*ep^2*mWW^6*t^6 - 112*mtt^5*s*t^6 - 424*ep*mtt^5*s*t^6 - 384*ep^2*mtt^5*s*t^6 + 98*mtt^4*mWW*s*t^6 + 161*ep*mtt^4*mWW*s*t^6 + 27*ep^2*mtt^4*mWW*s*t^6 + 414*mtt^3*mWW^2*s*t^6 + 1948*ep*mtt^3*mWW^2*s*t^6 + 1906*ep^2*mtt^3*mWW^2*s*t^6 - 728*mtt^2*mWW^3*s*t^6 - 2940*ep*mtt^2*mWW^3*s*t^6 - 2626*ep^2*mtt^2*mWW^3*s*t^6 + 422*mtt*mWW^4*s*t^6 + 1694*ep*mtt*mWW^4*s*t^6 + 1488*ep^2*mtt*mWW^4*s*t^6 - 88*mWW^5*s*t^6 - 409*ep*mWW^5*s*t^6 - 387*ep^2*mWW^5*s*t^6 + 144*mtt^4*s^2*t^6 + 504*ep*mtt^4*s^2*t^6 + 432*ep^2*mtt^4*s^2*t^6 - 174*mtt^3*mWW*s^2*t^6 - 477*ep*mtt^3*mWW*s^2*t^6 - 339*ep^2*mtt^3*mWW*s^2*t^6 - 224*mtt^2*mWW^2*s^2*t^6 - 1042*ep*mtt^2*mWW^2*s^2*t^6 - 980*ep^2*mtt^2*mWW^2*s^2*t^6 + 378*mtt*mWW^3*s^2*t^6 + 1373*ep*mtt*mWW^3*s^2*t^6 + 1139*ep^2*mtt*mWW^3*s^2*t^6 - 140*mWW^4*s^2*t^6 - 438*ep*mWW^4*s^2*t^6 - 316*ep^2*mWW^4*s^2*t^6 - 80*mtt^3*s^3*t^6 - 248*ep*mtt^3*s^3*t^6 - 192*ep^2*mtt^3*s^3*t^6 + 132*mtt^2*mWW*s^3*t^6 + 409*ep*mtt^2*mWW*s^3*t^6 + 325*ep^2*mtt^2*mWW*s^3*t^6 - 24*mtt*mWW^2*s^3*t^6 - 56*ep*mtt*mWW^2*s^3*t^6 - 56*ep^2*mtt*mWW^2*s^3*t^6 - 22*mWW^3*s^3*t^6 - 75*ep*mWW^3*s^3*t^6 - 53*ep^2*mWW^3*s^3*t^6 + 16*mtt^2*s^4*t^6 + 40*ep*mtt^2*s^4*t^6 + 24*ep^2*mtt^2*s^4*t^6 - 32*mtt*mWW*s^4*t^6 - 80*ep*mtt*mWW*s^4*t^6 - 48*ep^2*mtt*mWW*s^4*t^6 + 16*mWW^2*s^4*t^6 + 40*ep*mWW^2*s^4*t^6 + 24*ep^2*mWW^2*s^4*t^6 - 48*mtt^5*t^7 - 192*ep*mtt^5*t^7 - 180*ep^2*mtt^5*t^7 + 108*mtt^4*mWW*t^7 + 337*ep*mtt^4*mWW*t^7 + 265*ep^2*mtt^4*mWW*t^7 - 12*mtt^3*mWW^2*t^7 + 136*ep*mtt^3*mWW^2*t^7 + 214*ep^2*mtt^3*mWW^2*t^7 - 132*mtt^2*mWW^3*t^7 - 631*ep*mtt^2*mWW^3*t^7 - 619*ep^2*mtt^2*mWW^3*t^7 + 116*mtt*mWW^4*t^7 + 494*ep*mtt*mWW^4*t^7 + 456*ep^2*mtt*mWW^4*t^7 - 32*mWW^5*t^7 - 144*ep*mWW^5*t^7 - 136*ep^2*mWW^5*t^7 + 120*mtt^4*s*t^7 + 444*ep*mtt^4*s*t^7 + 396*ep^2*mtt^4*s*t^7 - 268*mtt^3*mWW*s*t^7 - 842*ep*mtt^3*mWW*s*t^7 - 670*ep^2*mtt^3*mWW*s*t^7 + 114*mtt^2*mWW^2*s*t^7 + 145*ep*mtt^2*mWW^2*s*t^7 + ep^2*mtt^2*mWW^2*s*t^7 + 86*mtt*mWW^3*s*t^7 + 406*ep*mtt*mWW^3*s*t^7 + 380*ep^2*mtt*mWW^3*s*t^7 - 56*mWW^4*s*t^7 - 173*ep*mWW^4*s*t^7 - 123*ep^2*mWW^4*s*t^7 - 96*mtt^3*s^2*t^7 - 312*ep*mtt^3*s^2*t^7 - 252*ep^2*mtt^3*s^2*t^7 + 214*mtt^2*mWW*s^2*t^7 + 663*ep*mtt^2*mWW*s^2*t^7 + 521*ep^2*mtt^2*mWW*s^2*t^7 - 140*mtt*mWW^2*s^2*t^7 - 378*ep*mtt*mWW^2*s^2*t^7 - 274*ep^2*mtt*mWW^2*s^2*t^7 + 26*mWW^3*s^2*t^7 + 47*ep*mWW^3*s^2*t^7 + 21*ep^2*mWW^3*s^2*t^7 + 24*mtt^2*s^3*t^7 + 60*ep*mtt^2*s^3*t^7 + 36*ep^2*mtt^2*s^3*t^7 - 48*mtt*mWW*s^3*t^7 - 120*ep*mtt*mWW*s^3*t^7 - 72*ep^2*mtt*mWW*s^3*t^7 + 24*mWW^2*s^3*t^7 + 60*ep*mWW^2*s^3*t^7 + 36*ep^2*mWW^2*s^3*t^7 + 32*mtt^4*t^8 + 128*ep*mtt^4*t^8 + 120*ep^2*mtt^4*t^8 - 90*mtt^3*mWW*t^8 - 303*ep*mtt^3*mWW*t^8 - 255*ep^2*mtt^3*mWW*t^8 + 78*mtt^2*mWW^2*t^8 + 203*ep*mtt^2*mWW^2*t^8 + 137*ep^2*mtt^2*mWW^2*t^8 - 16*mtt*mWW^3*t^8 - 16*ep*mtt*mWW^3*t^8 + 6*ep^2*mtt*mWW^3*t^8 - 4*mWW^4*t^8 - 12*ep*mWW^4*t^8 - 8*ep^2*mWW^4*t^8 - 48*mtt^3*s*t^8 - 168*ep*mtt^3*s*t^8 - 144*ep^2*mtt^3*s*t^8 + 125*mtt^2*mWW*s*t^8 + 400*ep*mtt^2*mWW*s*t^8 + 323*ep^2*mtt^2*mWW*s*t^8 - 106*mtt*mWW^2*s*t^8 - 293*ep*mtt*mWW^2*s*t^8 - 211*ep^2*mtt*mWW^2*s*t^8 + 30*mWW^3*s*t^8 + 66*ep*mWW^3*s*t^8 + 36*ep^2*mWW^3*s*t^8 + 16*mtt^2*s^2*t^8 + 40*ep*mtt^2*s^2*t^8 + 24*ep^2*mtt^2*s^2*t^8 - 32*mtt*mWW*s^2*t^8 - 80*ep*mtt*mWW*s^2*t^8 - 48*ep^2*mtt*mWW*s^2*t^8 + 16*mWW^2*s^2*t^8 + 40*ep*mWW^2*s^2*t^8 + 24*ep^2*mWW^2*s^2*t^8 - 8*mtt^3*t^9 - 32*ep*mtt^3*t^9 - 30*ep^2*mtt^3*t^9 + 24*mtt^2*mWW*t^9 + 82*ep*mtt^2*mWW*t^9 + 70*ep^2*mtt^2*mWW*t^9 - 24*mtt*mWW^2*t^9 - 68*ep*mtt*mWW^2*t^9 - 50*ep^2*mtt*mWW^2*t^9 + 8*mWW^3*t^9 + 18*ep*mWW^3*t^9 + 10*ep^2*mWW^3*t^9 + 4*mtt^2*s*t^9 + 10*ep*mtt^2*s*t^9 + 6*ep^2*mtt^2*s*t^9 - 8*mtt*mWW*s*t^9 - 20*ep*mtt*mWW*s*t^9 - 12*ep^2*mtt*mWW*s*t^9 + 4*mWW^2*s*t^9 + 10*ep*mWW^2*s*t^9 + 6*ep^2*mWW^2*s*t^9))/((1 + ep)^2*(mtt - mWW)^2*mWW^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2)), (-6*ep*(1 + 2*ep)*(mtt - s)*(mtt^2 + ep*mtt^2 - 2*mtt*mWW - 2*ep*mtt*mWW + mWW^2 + 2*ep*mWW^2 - 2*mtt*s - 2*ep*mtt*s + 2*mWW*s + 2*ep*mWW*s + s^2 + ep*s^2 - 2*mtt*t - 2*ep*mtt*t + 2*mWW*t + 2*s*t + 2*ep*s*t + t^2 + 2*ep*t^2))/((1 + ep)^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2), (-3*ep*(mtt^2*mWW^4*s^2 + 11*ep*mtt^2*mWW^4*s^2 + 16*ep^2*mtt^2*mWW^4*s^2 - 16*ep*mtt*mWW^5*s^2 - 28*ep^2*mtt*mWW^5*s^2 - 2*mWW^6*s^2 + 8*ep^2*mWW^6*s^2 + 2*mtt^3*mWW^3*s*t + 22*ep*mtt^3*mWW^3*s*t + 32*ep^2*mtt^3*mWW^3*s*t - 32*ep*mtt^2*mWW^4*s*t - 56*ep^2*mtt^2*mWW^4*s*t - 4*mtt*mWW^5*s*t + 16*ep^2*mtt*mWW^5*s*t - 4*mtt^2*mWW^3*s^2*t - 44*ep*mtt^2*mWW^3*s^2*t - 64*ep^2*mtt^2*mWW^3*s^2*t + 4*mtt*mWW^4*s^2*t + 76*ep*mtt*mWW^4*s^2*t + 120*ep^2*mtt*mWW^4*s^2*t + 3*mWW^5*s^2*t - 17*ep*mWW^5*s^2*t - 44*ep^2*mWW^5*s^2*t + mtt^4*mWW^2*t^2 + 11*ep*mtt^4*mWW^2*t^2 + 16*ep^2*mtt^4*mWW^2*t^2 - 16*ep*mtt^3*mWW^3*t^2 - 28*ep^2*mtt^3*mWW^3*t^2 - 2*mtt^2*mWW^4*t^2 + 8*ep^2*mtt^2*mWW^4*t^2 - 12*mtt^3*mWW^2*s*t^2 - 88*ep*mtt^3*mWW^2*s*t^2 - 112*ep^2*mtt^3*mWW^2*s*t^2 + 18*mtt^2*mWW^3*s*t^2 + 142*ep*mtt^2*mWW^3*s*t^2 + 184*ep^2*mtt^2*mWW^3*s*t^2 - 4*mtt*mWW^4*s*t^2 - 24*ep*mtt*mWW^4*s*t^2 - 32*ep^2*mtt*mWW^4*s*t^2 + 4*mWW^5*s*t^2 - 16*ep^2*mWW^5*s*t^2 + 12*mtt^2*mWW^2*s^2*t^2 + 88*ep*mtt^2*mWW^2*s^2*t^2 + 112*ep^2*mtt^2*mWW^2*s^2*t^2 - 22*mtt*mWW^3*s^2*t^2 - 170*ep*mtt*mWW^3*s^2*t^2 - 220*ep^2*mtt*mWW^3*s^2*t^2 + 7*mWW^4*s^2*t^2 + 67*ep*mWW^4*s^2*t^2 + 96*ep^2*mWW^4*s^2*t^2 - 7*mtt^4*mWW*t^3 - 39*ep*mtt^4*mWW*t^3 - 44*ep^2*mtt^4*mWW*t^3 + 12*mtt^3*mWW^2*t^3 + 56*ep*mtt^3*mWW^2*t^3 + 56*ep^2*mtt^3*mWW^2*t^3 - 6*mtt^2*mWW^3*t^3 - 2*ep*mtt^2*mWW^3*t^3 + 16*ep^2*mtt^2*mWW^3*t^3 + 4*mtt*mWW^4*t^3 - 16*ep^2*mtt*mWW^4*t^3 + 20*mtt^3*mWW*s*t^3 + 116*ep*mtt^3*mWW*s*t^3 + 132*ep^2*mtt^3*mWW*s*t^3 - 28*mtt^2*mWW^2*s*t^3 - 144*ep*mtt^2*mWW^2*s*t^3 - 152*ep^2*mtt^2*mWW^2*s*t^3 - 2*mtt*mWW^3*s*t^3 - 58*ep*mtt*mWW^3*s*t^3 - 92*ep^2*mtt*mWW^3*s*t^3 + 4*mWW^4*s*t^3 + 56*ep*mWW^4*s*t^3 + 88*ep^2*mWW^4*s*t^3 - 13*mtt^2*mWW*s^2*t^3 - 77*ep*mtt^2*mWW*s^2*t^3 - 88*ep^2*mtt^2*mWW*s^2*t^3 + 26*mtt*mWW^2*s^2*t^3 + 154*ep*mtt*mWW^2*s^2*t^3 + 176*ep^2*mtt*mWW^2*s^2*t^3 - 12*mWW^3*s^2*t^3 - 72*ep*mWW^3*s^2*t^3 - 84*ep^2*mWW^3*s^2*t^3 + 4*mtt^4*t^4 + 22*ep*mtt^4*t^4 + 24*ep^2*mtt^4*t^4 + 6*mtt^3*mWW*t^4 + 34*ep*mtt^3*mWW*t^4 + 40*ep^2*mtt^3*mWW*t^4 - 23*mtt^2*mWW^2*t^4 - 123*ep*mtt^2*mWW^2*t^4 - 136*ep^2*mtt^2*mWW^2*t^4 + 12*mtt*mWW^3*t^4 + 52*ep*mtt*mWW^3*t^4 + 52*ep^2*mtt*mWW^3*t^4 - 2*mWW^4*t^4 + 8*ep^2*mWW^4*t^4 - 8*mtt^3*s*t^4 - 44*ep*mtt^3*s*t^4 - 48*ep^2*mtt^3*s*t^4 - 4*mtt^2*mWW*s*t^4 - 28*ep*mtt^2*mWW*s*t^4 - 36*ep^2*mtt^2*mWW*s*t^4 + 32*mtt*mWW^2*s*t^4 + 188*ep*mtt*mWW^2*s*t^4 + 216*ep^2*mtt*mWW^2*s*t^4 - 18*mWW^3*s*t^4 - 106*ep*mWW^3*s*t^4 - 124*ep^2*mWW^3*s*t^4 + 4*mtt^2*s^2*t^4 + 22*ep*mtt^2*s^2*t^4 + 24*ep^2*mtt^2*s^2*t^4 - 8*mtt*mWW*s^2*t^4 - 44*ep*mtt*mWW*s^2*t^4 - 48*ep^2*mtt*mWW*s^2*t^4 + 4*mWW^2*s^2*t^4 + 22*ep*mWW^2*s^2*t^4 + 24*ep^2*mWW^2*s^2*t^4 - 8*mtt^3*t^5 - 44*ep*mtt^3*t^5 - 48*ep^2*mtt^3*t^5 + 9*mtt^2*mWW*t^5 + 49*ep*mtt^2*mWW*t^5 + 52*ep^2*mtt^2*mWW*t^5 + 6*mtt*mWW^2*t^5 + 34*ep*mtt*mWW^2*t^5 + 40*ep^2*mtt*mWW^2*t^5 - 6*mWW^3*t^5 - 34*ep*mWW^3*t^5 - 40*ep^2*mWW^3*t^5 + 8*mtt^2*s*t^5 + 44*ep*mtt^2*s*t^5 + 48*ep^2*mtt^2*s*t^5 - 16*mtt*mWW*s*t^5 - 88*ep*mtt*mWW*s*t^5 - 96*ep^2*mtt*mWW*s*t^5 + 8*mWW^2*s*t^5 + 44*ep*mWW^2*s*t^5 + 48*ep^2*mWW^2*s*t^5 + 4*mtt^2*t^6 + 22*ep*mtt^2*t^6 + 24*ep^2*mtt^2*t^6 - 8*mtt*mWW*t^6 - 44*ep*mtt*mWW*t^6 - 48*ep^2*mtt*mWW*t^6 + 4*mWW^2*t^6 + 22*ep*mWW^2*t^6 + 24*ep^2*mWW^2*t^6))/((1 + ep)^2*(mtt - mWW)^2*mWW^2*s^2*(mWW - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (6*ep*(1 + 2*ep)^2*(mtt - s))/((1 + ep)^2*s^3*(mWW - t)^2), (ep*(4*ep*mtt^4*mWW^5*s^2 + 4*ep^2*mtt^4*mWW^5*s^2 - 12*ep*mtt^3*mWW^6*s^2 - 12*ep^2*mtt^3*mWW^6*s^2 + 12*ep*mtt^2*mWW^7*s^2 + 12*ep^2*mtt^2*mWW^7*s^2 - 4*ep*mtt*mWW^8*s^2 - 4*ep^2*mtt*mWW^8*s^2 + mtt^4*mWW^4*s^3 + 11*ep*mtt^4*mWW^4*s^3 + 16*ep^2*mtt^4*mWW^4*s^3 + 2*mtt^3*mWW^5*s^3 - 42*ep*mtt^3*mWW^5*s^3 - 68*ep^2*mtt^3*mWW^5*s^3 - 17*mtt^2*mWW^6*s^3 + 51*ep*mtt^2*mWW^6*s^3 + 128*ep^2*mtt^2*mWW^6*s^3 + 24*mtt*mWW^7*s^3 - 20*ep*mtt*mWW^7*s^3 - 116*ep^2*mtt*mWW^7*s^3 - 10*mWW^8*s^3 + 40*ep^2*mWW^8*s^3 - 2*mtt^3*mWW^4*s^4 - 22*ep*mtt^3*mWW^4*s^4 - 32*ep^2*mtt^3*mWW^4*s^4 - 6*mtt^2*mWW^5*s^4 + 50*ep*mtt^2*mWW^5*s^4 + 92*ep^2*mtt^2*mWW^5*s^4 + 36*mtt*mWW^6*s^4 + 44*ep*mtt*mWW^6*s^4 - 28*ep^2*mtt*mWW^6*s^4 - 28*mWW^7*s^4 - 72*ep*mWW^7*s^4 - 32*ep^2*mWW^7*s^4 + mtt^2*mWW^4*s^5 + 11*ep*mtt^2*mWW^4*s^5 + 16*ep^2*mtt^2*mWW^4*s^5 + 4*mtt*mWW^5*s^5 - 12*ep*mtt*mWW^5*s^5 - 28*ep^2*mtt*mWW^5*s^5 - 10*mWW^6*s^5 - 24*ep*mWW^6*s^5 - 8*ep^2*mWW^6*s^5 + 8*ep*mtt^5*mWW^4*s*t + 8*ep^2*mtt^5*mWW^4*s*t - 24*ep*mtt^4*mWW^5*s*t - 24*ep^2*mtt^4*mWW^5*s*t + 24*ep*mtt^3*mWW^6*s*t + 24*ep^2*mtt^3*mWW^6*s*t - 8*ep*mtt^2*mWW^7*s*t - 8*ep^2*mtt^2*mWW^7*s*t + 2*mtt^5*mWW^3*s^2*t + 22*ep*mtt^5*mWW^3*s^2*t + 32*ep^2*mtt^5*mWW^3*s^2*t - 4*mtt^4*mWW^4*s^2*t - 148*ep*mtt^4*mWW^4*s^2*t - 216*ep^2*mtt^4*mWW^4*s^2*t - 18*mtt^3*mWW^5*s^2*t + 298*ep*mtt^3*mWW^5*s^2*t + 532*ep^2*mtt^3*mWW^5*s^2*t + 56*mtt^2*mWW^6*s^2*t - 188*ep*mtt^2*mWW^6*s^2*t - 508*ep^2*mtt^2*mWW^6*s^2*t - 52*mtt*mWW^7*s^2*t - 36*ep*mtt*mWW^7*s^2*t + 124*ep^2*mtt*mWW^7*s^2*t + 16*mWW^8*s^2*t + 52*ep*mWW^8*s^2*t + 36*ep^2*mWW^8*s^2*t - 8*mtt^4*mWW^3*s^3*t - 88*ep*mtt^4*mWW^3*s^3*t - 128*ep^2*mtt^4*mWW^3*s^3*t + 10*mtt^3*mWW^4*s^3*t + 382*ep*mtt^3*mWW^4*s^3*t + 576*ep^2*mtt^3*mWW^4*s^3*t + 49*mtt^2*mWW^5*s^3*t - 459*ep*mtt^2*mWW^5*s^3*t - 928*ep^2*mtt^2*mWW^5*s^3*t - 34*mtt*mWW^6*s^3*t + 386*ep*mtt*mWW^6*s^3*t + 840*ep^2*mtt*mWW^6*s^3*t - 17*mWW^7*s^3*t - 221*ep*mWW^7*s^3*t - 360*ep^2*mWW^7*s^3*t + 10*mtt^3*mWW^3*s^4*t + 110*ep*mtt^3*mWW^3*s^4*t + 160*ep^2*mtt^3*mWW^3*s^4*t - 6*mtt^2*mWW^4*s^4*t - 330*ep*mtt^2*mWW^4*s^4*t - 504*ep^2*mtt^2*mWW^4*s^4*t - 66*mtt*mWW^5*s^4*t + 58*ep*mtt*mWW^5*s^4*t + 304*ep^2*mtt*mWW^5*s^4*t + 42*mWW^6*s^4*t + 62*ep*mWW^6*s^4*t - 40*ep^2*mWW^6*s^4*t - 4*mtt^2*mWW^3*s^5*t - 44*ep*mtt^2*mWW^3*s^5*t - 64*ep^2*mtt^2*mWW^3*s^5*t + 88*ep*mtt*mWW^4*s^5*t + 136*ep^2*mtt*mWW^4*s^5*t + 19*mWW^5*s^5*t + 31*ep*mWW^5*s^5*t - 12*ep^2*mWW^5*s^5*t + 4*ep*mtt^6*mWW^3*t^2 + 4*ep^2*mtt^6*mWW^3*t^2 - 12*ep*mtt^5*mWW^4*t^2 - 12*ep^2*mtt^5*mWW^4*t^2 + 12*ep*mtt^4*mWW^5*t^2 + 12*ep^2*mtt^4*mWW^5*t^2 - 4*ep*mtt^3*mWW^6*t^2 - 4*ep^2*mtt^3*mWW^6*t^2 + mtt^6*mWW^2*s*t^2 + 11*ep*mtt^6*mWW^2*s*t^2 + 16*ep^2*mtt^6*mWW^2*s*t^2 - 14*mtt^5*mWW^3*s*t^2 - 162*ep*mtt^5*mWW^3*s*t^2 - 220*ep^2*mtt^5*mWW^3*s*t^2 + 15*mtt^4*mWW^4*s*t^2 + 411*ep*mtt^4*mWW^4*s*t^2 + 648*ep^2*mtt^4*mWW^4*s*t^2 + 40*mtt^3*mWW^5*s*t^2 - 268*ep*mtt^3*mWW^5*s*t^2 - 620*ep^2*mtt^3*mWW^5*s*t^2 - 74*mtt^2*mWW^6*s*t^2 - 104*ep*mtt^2*mWW^6*s*t^2 + 96*ep^2*mtt^2*mWW^6*s*t^2 + 32*mtt*mWW^7*s*t^2 + 112*ep*mtt*mWW^7*s*t^2 + 80*ep^2*mtt*mWW^7*s*t^2 - 14*mtt^5*mWW^2*s^2*t^2 - 110*ep*mtt^5*mWW^2*s^2*t^2 - 144*ep^2*mtt^5*mWW^2*s^2*t^2 + 136*mtt^4*mWW^3*s^2*t^2 + 940*ep*mtt^4*mWW^3*s^2*t^2 + 1140*ep^2*mtt^4*mWW^3*s^2*t^2 - 292*mtt^3*mWW^4*s^2*t^2 - 2076*ep*mtt^3*mWW^4*s^2*t^2 - 2684*ep^2*mtt^3*mWW^4*s^2*t^2 + 298*mtt^2*mWW^5*s^2*t^2 + 1926*ep*mtt^2*mWW^5*s^2*t^2 + 2504*ep^2*mtt^2*mWW^5*s^2*t^2 - 116*mtt*mWW^6*s^2*t^2 - 516*ep*mtt*mWW^6*s^2*t^2 - 556*ep^2*mtt*mWW^6*s^2*t^2 - 12*mWW^7*s^2*t^2 - 164*ep*mWW^7*s^2*t^2 - 260*ep^2*mWW^7*s^2*t^2 + 37*mtt^4*mWW^2*s^3*t^2 + 275*ep*mtt^4*mWW^2*s^3*t^2 + 352*ep^2*mtt^4*mWW^2*s^3*t^2 - 254*mtt^3*mWW^3*s^3*t^2 - 1594*ep*mtt^3*mWW^3*s^3*t^2 - 1856*ep^2*mtt^3*mWW^3*s^3*t^2 + 426*mtt^2*mWW^4*s^3*t^2 + 2486*ep*mtt^2*mWW^4*s^3*t^2 + 3008*ep^2*mtt^2*mWW^4*s^3*t^2 - 450*mtt*mWW^5*s^3*t^2 - 2278*ep*mtt*mWW^5*s^3*t^2 - 2632*ep^2*mtt*mWW^5*s^3*t^2 + 211*mWW^6*s^3*t^2 + 961*ep*mWW^6*s^3*t^2 + 1008*ep^2*mWW^6*s^3*t^2 - 36*mtt^3*mWW^2*s^4*t^2 - 264*ep*mtt^3*mWW^2*s^4*t^2 - 336*ep^2*mtt^3*mWW^2*s^4*t^2 + 158*mtt^2*mWW^3*s^4*t^2 + 1018*ep*mtt^2*mWW^3*s^4*t^2 + 1184*ep^2*mtt^2*mWW^3*s^4*t^2 - 142*mtt*mWW^4*s^4*t^2 - 826*ep*mtt*mWW^4*s^4*t^2 - 1008*ep^2*mtt*mWW^4*s^4*t^2 + 80*mWW^5*s^4*t^2 + 372*ep*mWW^5*s^4*t^2 + 400*ep^2*mWW^5*s^4*t^2 + 12*mtt^2*mWW^2*s^5*t^2 + 88*ep*mtt^2*mWW^2*s^5*t^2 + 112*ep^2*mtt^2*mWW^2*s^5*t^2 - 26*mtt*mWW^3*s^5*t^2 - 206*ep*mtt*mWW^3*s^5*t^2 - 252*ep^2*mtt*mWW^3*s^5*t^2 - mWW^4*s^5*t^2 + 43*ep*mWW^4*s^5*t^2 + 80*ep^2*mWW^4*s^5*t^2 - 8*mtt^6*mWW^2*t^3 - 56*ep*mtt^6*mWW^2*t^3 - 72*ep^2*mtt^6*mWW^2*t^3 + 16*mtt^5*mWW^3*t^3 + 164*ep*mtt^5*mWW^3*t^3 + 244*ep^2*mtt^5*mWW^3*t^3 + 8*mtt^4*mWW^4*t^3 - 100*ep*mtt^4*mWW^4*t^3 - 228*ep^2*mtt^4*mWW^4*t^3 - 32*mtt^3*mWW^5*t^3 - 68*ep*mtt^3*mWW^5*t^3 + 12*ep^2*mtt^3*mWW^5*t^3 + 16*mtt^2*mWW^6*t^3 + 60*ep*mtt^2*mWW^6*t^3 + 44*ep^2*mtt^2*mWW^6*t^3 - 7*mtt^6*mWW*s*t^3 - 39*ep*mtt^6*mWW*s*t^3 - 44*ep^2*mtt^6*mWW*s*t^3 + 172*mtt^5*mWW^2*s*t^3 + 812*ep*mtt^5*mWW^2*s*t^3 + 856*ep^2*mtt^5*mWW^2*s*t^3 - 459*mtt^4*mWW^3*s*t^3 - 2135*ep*mtt^4*mWW^3*s*t^3 - 2288*ep^2*mtt^4*mWW^3*s*t^3 + 460*mtt^3*mWW^4*s*t^3 + 1800*ep*mtt^3*mWW^4*s*t^3 + 1712*ep^2*mtt^3*mWW^4*s*t^3 - 186*mtt^2*mWW^5*s*t^3 - 190*ep*mtt^2*mWW^5*s*t^3 + 284*ep^2*mtt^2*mWW^5*s*t^3 + 52*mtt*mWW^6*s*t^3 - 144*ep*mtt*mWW^6*s*t^3 - 448*ep^2*mtt*mWW^6*s*t^3 - 32*mWW^7*s*t^3 - 104*ep*mWW^7*s*t^3 - 72*ep^2*mWW^7*s*t^3 + 34*mtt^5*mWW*s^2*t^3 + 194*ep*mtt^5*mWW*s^2*t^3 + 220*ep^2*mtt^5*mWW*s^2*t^3 - 512*mtt^4*mWW^2*s^2*t^3 - 2280*ep*mtt^4*mWW^2*s^2*t^3 - 2296*ep^2*mtt^4*mWW^2*s^2*t^3 + 1076*mtt^3*mWW^3*s^2*t^3 + 4536*ep*mtt^3*mWW^3*s^2*t^3 + 4576*ep^2*mtt^3*mWW^3*s^2*t^3 - 864*mtt^2*mWW^4*s^2*t^3 - 3156*ep*mtt^2*mWW^4*s^2*t^3 - 2760*ep^2*mtt^2*mWW^4*s^2*t^3 + 90*mtt*mWW^5*s^2*t^3 - 378*ep*mtt*mWW^5*s^2*t^3 - 1068*ep^2*mtt*mWW^5*s^2*t^3 + 156*mWW^6*s^2*t^3 + 984*ep*mWW^6*s^2*t^3 + 1248*ep^2*mWW^6*s^2*t^3 - 60*mtt^4*mWW*s^3*t^3 - 348*ep*mtt^4*mWW*s^3*t^3 - 396*ep^2*mtt^4*mWW*s^3*t^3 + 568*mtt^3*mWW^2*s^3*t^3 + 2500*ep*mtt^3*mWW^2*s^3*t^3 + 2472*ep^2*mtt^3*mWW^2*s^3*t^3 - 923*mtt^2*mWW^3*s^3*t^3 - 3651*ep*mtt^2*mWW^3*s^3*t^3 - 3556*ep^2*mtt^2*mWW^3*s^3*t^3 + 676*mtt*mWW^4*s^3*t^3 + 2616*ep*mtt*mWW^4*s^3*t^3 + 2408*ep^2*mtt*mWW^4*s^3*t^3 - 171*mWW^5*s^3*t^3 - 667*ep*mWW^5*s^3*t^3 - 568*ep^2*mWW^5*s^3*t^3 + 46*mtt^3*mWW*s^4*t^3 + 270*ep*mtt^3*mWW*s^4*t^3 + 308*ep^2*mtt^3*mWW*s^4*t^3 - 250*mtt^2*mWW^2*s^4*t^3 - 1150*ep*mtt^2*mWW^2*s^4*t^3 - 1152*ep^2*mtt^2*mWW^2*s^4*t^3 + 302*mtt*mWW^3*s^4*t^3 + 1158*ep*mtt*mWW^3*s^4*t^3 + 1108*ep^2*mtt*mWW^3*s^4*t^3 - 158*mWW^4*s^4*t^3 - 578*ep*mWW^4*s^4*t^3 - 504*ep^2*mWW^4*s^4*t^3 - 13*mtt^2*mWW*s^5*t^3 - 77*ep*mtt^2*mWW*s^5*t^3 - 88*ep^2*mtt^2*mWW*s^5*t^3 + 30*mtt*mWW^2*s^5*t^3 + 174*ep*mtt*mWW^2*s^5*t^3 + 192*ep^2*mtt*mWW^2*s^5*t^3 - 12*mWW^3*s^5*t^3 - 72*ep*mWW^3*s^5*t^3 - 84*ep^2*mWW^3*s^5*t^3 + 56*mtt^6*mWW*t^4 + 228*ep*mtt^6*mWW*t^4 + 220*ep^2*mtt^6*mWW*t^4 - 160*mtt^5*mWW^2*t^4 - 612*ep*mtt^5*mWW^2*t^4 - 548*ep^2*mtt^5*mWW^2*t^4 + 160*mtt^4*mWW^3*t^4 + 392*ep*mtt^4*mWW^3*t^4 + 136*ep^2*mtt^4*mWW^3*t^4 - 88*mtt^3*mWW^4*t^4 + 60*ep*mtt^3*mWW^4*t^4 + 436*ep^2*mtt^3*mWW^4*t^4 + 64*mtt^2*mWW^5*t^4 + 40*ep*mtt^2*mWW^5*t^4 - 168*ep^2*mtt^2*mWW^5*t^4 - 32*mtt*mWW^6*t^4 - 108*ep*mtt*mWW^6*t^4 - 76*ep^2*mtt*mWW^6*t^4 + 4*mtt^6*s*t^4 + 22*ep*mtt^6*s*t^4 + 24*ep^2*mtt^6*s*t^4 - 276*mtt^5*mWW*s*t^4 - 1100*ep*mtt^5*mWW*s*t^4 - 1040*ep^2*mtt^5*mWW*s*t^4 + 396*mtt^4*mWW^2*s*t^4 + 1468*ep*mtt^4*mWW^2*s*t^4 + 1288*ep^2*mtt^4*mWW^2*s*t^4 + 260*mtt^3*mWW^3*s*t^4 + 1672*ep*mtt^3*mWW^3*s*t^4 + 2216*ep^2*mtt^3*mWW^3*s*t^4 - 759*mtt^2*mWW^4*s*t^4 - 3847*ep*mtt^2*mWW^4*s*t^4 - 4384*ep^2*mtt^2*mWW^4*s*t^4 + 348*mtt*mWW^5*s*t^4 + 1536*ep*mtt*mWW^5*s*t^4 + 1548*ep^2*mtt*mWW^5*s*t^4 + 22*mWW^6*s*t^4 + 224*ep*mWW^6*s*t^4 + 328*ep^2*mWW^6*s*t^4 - 16*mtt^5*s^2*t^4 - 88*ep*mtt^5*s^2*t^4 - 96*ep^2*mtt^5*s^2*t^4 + 482*mtt^4*mWW*s^2*t^4 + 1862*ep*mtt^4*mWW*s^2*t^4 + 1716*ep^2*mtt^4*mWW*s^2*t^4 - 402*mtt^3*mWW^2*s^2*t^4 - 1342*ep*mtt^3*mWW^2*s^2*t^4 - 1120*ep^2*mtt^3*mWW^2*s^2*t^4 - 666*mtt^2*mWW^3*s^2*t^4 - 3094*ep*mtt^2*mWW^3*s^2*t^4 - 3472*ep^2*mtt^2*mWW^3*s^2*t^4 + 1096*mtt*mWW^4*s^2*t^4 + 4964*ep*mtt*mWW^4*s^2*t^4 + 5272*ep^2*mtt*mWW^4*s^2*t^4 - 434*mWW^5*s^2*t^4 - 2002*ep*mWW^5*s^2*t^4 - 2060*ep^2*mWW^5*s^2*t^4 + 24*mtt^4*s^3*t^4 + 132*ep*mtt^4*s^3*t^4 + 144*ep^2*mtt^4*s^3*t^4 - 368*mtt^3*mWW*s^3*t^4 - 1380*ep*mtt^3*mWW*s^3*t^4 - 1240*ep^2*mtt^3*mWW*s^3*t^4 + 319*mtt^2*mWW^2*s^3*t^4 + 971*ep*mtt^2*mWW^2*s^3*t^4 + 784*ep^2*mtt^2*mWW^2*s^3*t^4 + 170*mtt*mWW^3*s^3*t^4 + 742*ep*mtt*mWW^3*s^3*t^4 + 848*ep^2*mtt*mWW^3*s^3*t^4 - 235*mWW^4*s^3*t^4 - 915*ep*mWW^4*s^3*t^4 - 896*ep^2*mWW^4*s^3*t^4 - 16*mtt^3*s^4*t^4 - 88*ep*mtt^3*s^4*t^4 - 96*ep^2*mtt^3*s^4*t^4 + 114*mtt^2*mWW*s^4*t^4 + 434*ep*mtt^2*mWW*s^4*t^4 + 392*ep^2*mtt^2*mWW*s^4*t^4 - 156*mtt*mWW^2*s^4*t^4 - 496*ep*mtt*mWW^2*s^4*t^4 - 412*ep^2*mtt*mWW^2*s^4*t^4 + 78*mWW^3*s^4*t^4 + 250*ep*mWW^3*s^4*t^4 + 196*ep^2*mWW^3*s^4*t^4 + 4*mtt^2*s^5*t^4 + 22*ep*mtt^2*s^5*t^4 + 24*ep^2*mtt^2*s^5*t^4 - 8*mtt*mWW*s^5*t^4 - 44*ep*mtt*mWW*s^5*t^4 - 48*ep^2*mtt*mWW*s^5*t^4 + 4*mWW^2*s^5*t^4 + 22*ep*mWW^2*s^5*t^4 + 24*ep^2*mWW^2*s^5*t^4 - 32*mtt^6*t^5 - 128*ep*mtt^6*t^5 - 120*ep^2*mtt^6*t^5 - 112*mtt^5*mWW*t^5 - 436*ep*mtt^5*mWW*t^5 - 420*ep^2*mtt^5*mWW*t^5 + 504*mtt^4*mWW^2*t^5 + 2028*ep*mtt^4*mWW^2*t^5 + 1932*ep^2*mtt^4*mWW^2*t^5 - 576*mtt^3*mWW^3*t^5 - 2168*ep*mtt^3*mWW^3*t^5 - 1880*ep^2*mtt^3*mWW^3*t^5 + 232*mtt^2*mWW^4*t^5 + 576*ep*mtt^2*mWW^4*t^5 + 200*ep^2*mtt^2*mWW^4*t^5 - 32*mtt*mWW^5*t^5 + 76*ep*mtt*mWW^5*t^5 + 252*ep^2*mtt*mWW^5*t^5 + 16*mWW^6*t^5 + 52*ep*mWW^6*t^5 + 36*ep^2*mWW^6*t^5 + 112*mtt^5*s*t^5 + 424*ep*mtt^5*s*t^5 + 384*ep^2*mtt^5*s*t^5 + 478*mtt^4*mWW*s*t^5 + 1894*ep*mtt^4*mWW*s*t^5 + 1812*ep^2*mtt^4*mWW*s*t^5 - 1446*mtt^3*mWW^2*s*t^5 - 5834*ep*mtt^3*mWW^2*s*t^5 - 5600*ep^2*mtt^3*mWW^2*s*t^5 + 1027*mtt^2*mWW^3*s*t^5 + 4083*ep*mtt^2*mWW^3*s*t^5 + 3668*ep^2*mtt^2*mWW^3*s*t^5 + 46*mtt*mWW^4*s*t^5 + 562*ep*mtt*mWW^4*s*t^5 + 984*ep^2*mtt*mWW^4*s*t^5 - 202*mWW^5*s*t^5 - 1054*ep*mWW^5*s*t^5 - 1188*ep^2*mWW^5*s*t^5 - 144*mtt^4*s^2*t^5 - 504*ep*mtt^4*s^2*t^5 - 432*ep^2*mtt^4*s^2*t^5 - 570*mtt^3*mWW*s^2*t^5 - 2286*ep*mtt^3*mWW*s^2*t^5 - 2184*ep^2*mtt^3*mWW*s^2*t^5 + 1452*mtt^2*mWW^2*s^2*t^5 + 5716*ep*mtt^2*mWW^2*s^2*t^5 + 5452*ep^2*mtt^2*mWW^2*s^2*t^5 - 878*mtt*mWW^3*s^2*t^5 - 3650*ep*mtt*mWW^3*s^2*t^5 - 3456*ep^2*mtt*mWW^3*s^2*t^5 + 80*mWW^4*s^2*t^5 + 424*ep*mWW^4*s^2*t^5 + 380*ep^2*mWW^4*s^2*t^5 + 80*mtt^3*s^3*t^5 + 248*ep*mtt^3*s^3*t^5 + 192*ep^2*mtt^3*s^3*t^5 + 172*mtt^2*mWW*s^3*t^5 + 748*ep*mtt^2*mWW*s^3*t^5 + 744*ep^2*mtt^2*mWW*s^3*t^5 - 528*mtt*mWW^2*s^3*t^5 - 2008*ep*mtt*mWW^2*s^3*t^5 - 1888*ep^2*mtt*mWW^2*s^3*t^5 + 306*mWW^3*s^3*t^5 + 1162*ep*mWW^3*s^3*t^5 + 1072*ep^2*mWW^3*s^3*t^5 - 16*mtt^2*s^4*t^5 - 40*ep*mtt^2*s^4*t^5 - 24*ep^2*mtt^2*s^4*t^5 + 32*mtt*mWW*s^4*t^5 + 80*ep*mtt*mWW*s^4*t^5 + 48*ep^2*mtt*mWW*s^4*t^5 - 16*mWW^2*s^4*t^5 - 40*ep*mWW^2*s^4*t^5 - 24*ep^2*mWW^2*s^4*t^5 + 128*mtt^5*t^6 + 512*ep*mtt^5*t^6 + 480*ep^2*mtt^5*t^6 - 64*mtt^4*mWW*t^6 - 316*ep*mtt^4*mWW*t^6 - 300*ep^2*mtt^4*mWW*t^6 - 440*mtt^3*mWW^2*t^6 - 1728*ep*mtt^3*mWW^2*t^6 - 1672*ep^2*mtt^3*mWW^2*t^6 + 608*mtt^2*mWW^3*t^6 + 2464*ep*mtt^2*mWW^3*t^6 + 2336*ep^2*mtt^2*mWW^3*t^6 - 232*mtt*mWW^4*t^6 - 872*ep*mtt*mWW^4*t^6 - 736*ep^2*mtt*mWW^4*t^6 - 60*ep*mWW^5*t^6 - 108*ep^2*mWW^5*t^6 - 360*mtt^4*s*t^6 - 1404*ep*mtt^4*s*t^6 - 1296*ep^2*mtt^4*s*t^6 + 148*mtt^3*mWW*s*t^6 + 648*ep*mtt^3*mWW*s*t^6 + 584*ep^2*mtt^3*mWW*s*t^6 + 887*mtt^2*mWW^2*s*t^6 + 3479*ep*mtt^2*mWW^2*s*t^6 + 3384*ep^2*mtt^2*mWW^2*s*t^6 - 928*mtt*mWW^3*s*t^6 - 3864*ep*mtt*mWW^3*s*t^6 - 3764*ep^2*mtt*mWW^3*s*t^6 + 238*mWW^4*s*t^6 + 1066*ep*mWW^4*s*t^6 + 1032*ep^2*mWW^4*s*t^6 + 336*mtt^3*s^2*t^6 + 1272*ep*mtt^3*s^2*t^6 + 1152*ep^2*mtt^3*s^2*t^6 - 298*mtt^2*mWW*s^2*t^6 - 1130*ep*mtt^2*mWW*s^2*t^6 - 1000*ep^2*mtt^2*mWW*s^2*t^6 - 348*mtt*mWW^2*s^2*t^6 - 1308*ep*mtt*mWW^2*s^2*t^6 - 1272*ep^2*mtt*mWW^2*s^2*t^6 + 330*mWW^3*s^2*t^6 + 1266*ep*mWW^3*s^2*t^6 + 1200*ep^2*mWW^3*s^2*t^6 - 104*mtt^2*s^3*t^6 - 380*ep*mtt^2*s^3*t^6 - 336*ep^2*mtt^2*s^3*t^6 + 208*mtt*mWW*s^3*t^6 + 760*ep*mtt*mWW*s^3*t^6 + 672*ep^2*mtt*mWW*s^3*t^6 - 104*mWW^2*s^3*t^6 - 380*ep*mWW^2*s^3*t^6 - 336*ep^2*mWW^2*s^3*t^6 - 192*mtt^4*t^7 - 768*ep*mtt^4*t^7 - 720*ep^2*mtt^4*t^7 + 304*mtt^3*mWW*t^7 + 1284*ep*mtt^3*mWW*t^7 + 1220*ep^2*mtt^3*mWW*t^7 + 16*mtt^2*mWW^2*t^7 - 28*ep*mtt^2*mWW^2*t^7 - 20*ep^2*mtt^2*mWW^2*t^7 - 208*mtt*mWW^3*t^7 - 836*ep*mtt*mWW^3*t^7 - 820*ep^2*mtt*mWW^3*t^7 + 80*mWW^4*t^7 + 348*ep*mWW^4*t^7 + 340*ep^2*mWW^4*t^7 + 368*mtt^3*s*t^7 + 1448*ep*mtt^3*s*t^7 + 1344*ep^2*mtt^3*s*t^7 - 591*mtt^2*mWW*s*t^7 - 2383*ep*mtt^2*mWW*s*t^7 - 2224*ep^2*mtt^2*mWW*s*t^7 + 114*mtt*mWW^2*s*t^7 + 554*ep*mtt*mWW^2*s*t^7 + 512*ep^2*mtt*mWW^2*s*t^7 + 114*mWW^3*s*t^7 + 406*ep*mWW^3*s*t^7 + 388*ep^2*mWW^3*s*t^7 - 176*mtt^2*s^2*t^7 - 680*ep*mtt^2*s^2*t^7 - 624*ep^2*mtt^2*s^2*t^7 + 352*mtt*mWW*s^2*t^7 + 1360*ep*mtt*mWW*s^2*t^7 + 1248*ep^2*mtt*mWW*s^2*t^7 - 176*mWW^2*s^2*t^7 - 680*ep*mWW^2*s^2*t^7 - 624*ep^2*mWW^2*s^2*t^7 + 128*mtt^3*t^8 + 512*ep*mtt^3*t^8 + 480*ep^2*mtt^3*t^8 - 248*mtt^2*mWW*t^8 - 1016*ep*mtt^2*mWW*t^8 - 960*ep^2*mtt^2*mWW*t^8 + 120*mtt*mWW^2*t^8 + 524*ep*mtt*mWW^2*t^8 + 500*ep^2*mtt*mWW^2*t^8 - 20*ep*mWW^3*t^8 - 20*ep^2*mWW^3*t^8 - 124*mtt^2*s*t^8 - 490*ep*mtt^2*s*t^8 - 456*ep^2*mtt^2*s*t^8 + 248*mtt*mWW*s*t^8 + 980*ep*mtt*mWW*s*t^8 + 912*ep^2*mtt*mWW*s*t^8 - 124*mWW^2*s*t^8 - 490*ep*mWW^2*s*t^8 - 456*ep^2*mWW^2*s*t^8 - 32*mtt^2*t^9 - 128*ep*mtt^2*t^9 - 120*ep^2*mtt^2*t^9 + 64*mtt*mWW*t^9 + 256*ep*mtt*mWW*t^9 + 240*ep^2*mtt*mWW*t^9 - 32*mWW^2*t^9 - 128*ep*mWW^2*t^9 - 120*ep^2*mWW^2*t^9))/((1 + ep)^2*(mtt - mWW)^2*mWW^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep^2*(2*mtt^4*mWW + 3*ep*mtt^4*mWW - 5*mtt^3*mWW^2 - 7*ep*mtt^3*mWW^2 + 4*mtt^2*mWW^3 + 5*ep*mtt^2*mWW^3 - mtt*mWW^4 - ep*mtt*mWW^4 - 6*mtt^3*mWW*s - 9*ep*mtt^3*mWW*s + 11*mtt^2*mWW^2*s + 16*ep*mtt^2*mWW^2*s - 5*mtt*mWW^3*s - 7*ep*mtt*mWW^3*s + 6*mtt^2*mWW*s^2 + 9*ep*mtt^2*mWW*s^2 - 7*mtt*mWW^2*s^2 - 11*ep*mtt*mWW^2*s^2 + mWW^3*s^2 + 2*ep*mWW^3*s^2 - 2*mtt*mWW*s^3 - 3*ep*mtt*mWW*s^3 + mWW^2*s^3 + 2*ep*mWW^2*s^3 + mtt^4*t + 2*ep*mtt^4*t - 12*mtt^3*mWW*t - 21*ep*mtt^3*mWW*t + 23*mtt^2*mWW^2*t + 39*ep*mtt^2*mWW^2*t - 13*mtt*mWW^3*t - 21*ep*mtt*mWW^3*t + mWW^4*t + ep*mWW^4*t - 3*mtt^3*s*t - 6*ep*mtt^3*s*t + 26*mtt^2*mWW*s*t + 45*ep*mtt^2*mWW*s*t - 34*mtt*mWW^2*s*t - 58*ep*mtt*mWW^2*s*t + 11*mWW^3*s*t + 19*ep*mWW^3*s*t + 3*mtt^2*s^2*t + 6*ep*mtt^2*s^2*t - 16*mtt*mWW*s^2*t - 27*ep*mtt*mWW*s^2*t + 11*mWW^2*s^2*t + 19*ep*mWW^2*s^2*t - mtt*s^3*t - 2*ep*mtt*s^3*t + 2*mWW*s^3*t + 3*ep*mWW*s^3*t - mtt^3*t^2 - 2*ep*mtt^3*t^2 + 12*mtt^2*mWW*t^2 + 21*ep*mtt^2*mWW*t^2 - 21*mtt*mWW^2*t^2 - 37*ep*mtt*mWW^2*t^2 + 10*mWW^3*t^2 + 18*ep*mWW^3*t^2 + 2*mtt^2*s*t^2 + 4*ep*mtt^2*s*t^2 - 15*mtt*mWW*s*t^2 - 25*ep*mtt*mWW*s*t^2 + 12*mWW^2*s*t^2 + 20*ep*mWW^2*s*t^2 - mtt*s^2*t^2 - 2*ep*mtt*s^2*t^2 + 3*mWW*s^2*t^2 + 4*ep*mWW*s^2*t^2 - mtt*mWW*t^3 - ep*mtt*mWW*t^3 + mWW^2*t^3 + ep*mWW^2*t^3 + mWW*s*t^3 + ep*mWW*s*t^3))/((1 + ep)^2*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2), (ep*(3*ep*mtt^4*mWW^6*s^2 + 9*ep^2*mtt^4*mWW^6*s^2 + 6*ep^3*mtt^4*mWW^6*s^2 - 9*ep*mtt^3*mWW^7*s^2 - 27*ep^2*mtt^3*mWW^7*s^2 - 18*ep^3*mtt^3*mWW^7*s^2 + 9*ep*mtt^2*mWW^8*s^2 + 27*ep^2*mtt^2*mWW^8*s^2 + 18*ep^3*mtt^2*mWW^8*s^2 - 3*ep*mtt*mWW^9*s^2 - 9*ep^2*mtt*mWW^9*s^2 - 6*ep^3*mtt*mWW^9*s^2 + mtt^4*mWW^5*s^3 + 4*ep*mtt^4*mWW^5*s^3 + 5*ep^2*mtt^4*mWW^5*s^3 + 2*ep^3*mtt^4*mWW^5*s^3 - 2*mtt^3*mWW^6*s^3 - 15*ep*mtt^3*mWW^6*s^3 - 25*ep^2*mtt^3*mWW^6*s^3 - 12*ep^3*mtt^3*mWW^6*s^3 - mtt^2*mWW^7*s^3 + 14*ep*mtt^2*mWW^7*s^3 + 41*ep^2*mtt^2*mWW^7*s^3 + 32*ep^3*mtt^2*mWW^7*s^3 + 4*mtt*mWW^8*s^3 + ep*mtt*mWW^8*s^3 - 27*ep^2*mtt*mWW^8*s^3 - 36*ep^3*mtt*mWW^8*s^3 - 2*mWW^9*s^3 - 4*ep*mWW^9*s^3 + 6*ep^2*mWW^9*s^3 + 14*ep^3*mWW^9*s^3 - 2*mtt^3*mWW^5*s^4 - 8*ep*mtt^3*mWW^5*s^4 - 10*ep^2*mtt^3*mWW^5*s^4 - 4*ep^3*mtt^3*mWW^5*s^4 + 2*mtt^2*mWW^6*s^4 + 13*ep*mtt^2*mWW^6*s^4 + 13*ep^2*mtt^2*mWW^6*s^4 + 2*ep^3*mtt^2*mWW^6*s^4 + 7*mtt*mWW^7*s^4 + 28*ep*mtt*mWW^7*s^4 + 51*ep^2*mtt*mWW^7*s^4 + 30*ep^3*mtt*mWW^7*s^4 - 7*mWW^8*s^4 - 33*ep*mWW^8*s^4 - 54*ep^2*mWW^8*s^4 - 28*ep^3*mWW^8*s^4 + mtt^2*mWW^5*s^5 + 4*ep*mtt^2*mWW^5*s^5 + 5*ep^2*mtt^2*mWW^5*s^5 + 2*ep^3*mtt^2*mWW^5*s^5 - ep*mtt*mWW^6*s^5 + 3*ep^2*mtt*mWW^6*s^5 + 4*ep^3*mtt*mWW^6*s^5 - 2*mWW^7*s^5 - 8*ep*mWW^7*s^5 - 12*ep^2*mWW^7*s^5 - 6*ep^3*mWW^7*s^5 + 6*ep*mtt^5*mWW^5*s*t + 18*ep^2*mtt^5*mWW^5*s*t + 12*ep^3*mtt^5*mWW^5*s*t - 18*ep*mtt^4*mWW^6*s*t - 54*ep^2*mtt^4*mWW^6*s*t - 36*ep^3*mtt^4*mWW^6*s*t + 18*ep*mtt^3*mWW^7*s*t + 54*ep^2*mtt^3*mWW^7*s*t + 36*ep^3*mtt^3*mWW^7*s*t - 6*ep*mtt^2*mWW^8*s*t - 18*ep^2*mtt^2*mWW^8*s*t - 12*ep^3*mtt^2*mWW^8*s*t + 11*mtt^5*mWW^4*s^2*t + 59*ep*mtt^5*mWW^4*s^2*t + 112*ep^2*mtt^5*mWW^4*s^2*t + 76*ep^3*mtt^5*mWW^4*s^2*t - 46*mtt^4*mWW^5*s^2*t - 279*ep*mtt^4*mWW^5*s^2*t - 557*ep^2*mtt^4*mWW^5*s^2*t - 378*ep^3*mtt^4*mWW^5*s^2*t + 73*mtt^3*mWW^6*s^2*t + 487*ep*mtt^3*mWW^6*s^2*t + 1030*ep^2*mtt^3*mWW^6*s^2*t + 724*ep^3*mtt^3*mWW^6*s^2*t - 52*mtt^2*mWW^7*s^2*t - 370*ep*mtt^2*mWW^7*s^2*t - 828*ep^2*mtt^2*mWW^7*s^2*t - 612*ep^3*mtt^2*mWW^7*s^2*t + 14*mtt*mWW^8*s^2*t + 100*ep*mtt*mWW^8*s^2*t + 234*ep^2*mtt*mWW^8*s^2*t + 184*ep^3*mtt*mWW^8*s^2*t + 3*ep*mWW^9*s^2*t + 9*ep^2*mWW^9*s^2*t + 6*ep^3*mWW^9*s^2*t - 30*mtt^4*mWW^4*s^3*t - 147*ep*mtt^4*mWW^4*s^3*t - 255*ep^2*mtt^4*mWW^4*s^3*t - 162*ep^3*mtt^4*mWW^4*s^3*t + 94*mtt^3*mWW^5*s^3*t + 509*ep*mtt^3*mWW^5*s^3*t + 905*ep^2*mtt^3*mWW^5*s^3*t + 574*ep^3*mtt^3*mWW^5*s^3*t - 100*mtt^2*mWW^6*s^3*t - 597*ep*mtt^2*mWW^6*s^3*t - 1153*ep^2*mtt^2*mWW^6*s^3*t - 794*ep^3*mtt^2*mWW^6*s^3*t + 56*mtt*mWW^7*s^3*t + 363*ep*mtt*mWW^7*s^3*t + 785*ep^2*mtt*mWW^7*s^3*t + 598*ep^3*mtt*mWW^7*s^3*t - 20*mWW^8*s^3*t - 128*ep*mWW^8*s^3*t - 282*ep^2*mWW^8*s^3*t - 216*ep^3*mWW^8*s^3*t + 27*mtt^3*mWW^4*s^4*t + 117*ep*mtt^3*mWW^4*s^4*t + 174*ep^2*mtt^3*mWW^4*s^4*t + 96*ep^3*mtt^3*mWW^4*s^4*t - 58*mtt^2*mWW^5*s^4*t - 273*ep*mtt^2*mWW^5*s^4*t - 383*ep^2*mtt^2*mWW^5*s^4*t - 198*ep^3*mtt^2*mWW^5*s^4*t + 21*mtt*mWW^6*s^4*t + 91*ep*mtt*mWW^6*s^4*t + 94*ep^2*mtt*mWW^6*s^4*t + 48*ep^3*mtt*mWW^6*s^4*t + 6*mWW^7*s^4*t + 45*ep*mWW^7*s^4*t + 99*ep^2*mWW^7*s^4*t + 54*ep^3*mWW^7*s^4*t - 8*mtt^2*mWW^4*s^5*t - 29*ep*mtt^2*mWW^4*s^5*t - 31*ep^2*mtt^2*mWW^4*s^5*t - 10*ep^3*mtt^2*mWW^4*s^5*t + 10*mtt*mWW^5*s^5*t + 37*ep*mtt*mWW^5*s^5*t + 17*ep^2*mtt*mWW^5*s^5*t - 10*ep^3*mtt*mWW^5*s^5*t + 2*mWW^6*s^5*t + 12*ep*mWW^6*s^5*t + 30*ep^2*mWW^6*s^5*t + 20*ep^3*mWW^6*s^5*t + 3*ep*mtt^6*mWW^4*t^2 + 9*ep^2*mtt^6*mWW^4*t^2 + 6*ep^3*mtt^6*mWW^4*t^2 - 9*ep*mtt^5*mWW^5*t^2 - 27*ep^2*mtt^5*mWW^5*t^2 - 18*ep^3*mtt^5*mWW^5*t^2 + 9*ep*mtt^4*mWW^6*t^2 + 27*ep^2*mtt^4*mWW^6*t^2 + 18*ep^3*mtt^4*mWW^6*t^2 - 3*ep*mtt^3*mWW^7*t^2 - 9*ep^2*mtt^3*mWW^7*t^2 - 6*ep^3*mtt^3*mWW^7*t^2 + 19*mtt^6*mWW^3*s*t^2 + 106*ep*mtt^6*mWW^3*s*t^2 + 209*ep^2*mtt^6*mWW^3*s*t^2 + 146*ep^3*mtt^6*mWW^3*s*t^2 - 86*mtt^5*mWW^4*s*t^2 - 507*ep*mtt^5*mWW^4*s*t^2 - 1021*ep^2*mtt^5*mWW^4*s*t^2 - 708*ep^3*mtt^5*mWW^4*s*t^2 + 149*mtt^4*mWW^5*s*t^2 + 908*ep*mtt^4*mWW^5*s*t^2 + 1865*ep^2*mtt^4*mWW^5*s*t^2 + 1304*ep^3*mtt^4*mWW^5*s*t^2 - 116*mtt^3*mWW^6*s*t^2 - 707*ep*mtt^3*mWW^6*s*t^2 - 1467*ep^2*mtt^3*mWW^6*s*t^2 - 1044*ep^3*mtt^3*mWW^6*s*t^2 + 34*mtt^2*mWW^7*s*t^2 + 188*ep*mtt^2*mWW^7*s*t^2 + 378*ep^2*mtt^2*mWW^7*s*t^2 + 278*ep^3*mtt^2*mWW^7*s*t^2 + 12*ep*mtt*mWW^8*s*t^2 + 36*ep^2*mtt*mWW^8*s*t^2 + 24*ep^3*mtt*mWW^8*s*t^2 - 85*mtt^5*mWW^3*s^2*t^2 - 458*ep*mtt^5*mWW^3*s^2*t^2 - 869*ep^2*mtt^5*mWW^3*s^2*t^2 - 586*ep^3*mtt^5*mWW^3*s^2*t^2 + 320*mtt^4*mWW^4*s^2*t^2 + 1804*ep*mtt^4*mWW^4*s^2*t^2 + 3454*ep^2*mtt^4*mWW^4*s^2*t^2 + 2300*ep^3*mtt^4*mWW^4*s^2*t^2 - 453*mtt^3*mWW^5*s^2*t^2 - 2648*ep*mtt^3*mWW^5*s^2*t^2 - 5213*ep^2*mtt^3*mWW^5*s^2*t^2 - 3522*ep^3*mtt^3*mWW^5*s^2*t^2 + 296*mtt^2*mWW^6*s^2*t^2 + 1751*ep*mtt^2*mWW^6*s^2*t^2 + 3519*ep^2*mtt^2*mWW^6*s^2*t^2 + 2406*ep^3*mtt^2*mWW^6*s^2*t^2 - 64*mtt*mWW^7*s^2*t^2 - 340*ep*mtt*mWW^7*s^2*t^2 - 630*ep^2*mtt*mWW^7*s^2*t^2 - 396*ep^3*mtt*mWW^7*s^2*t^2 - 14*mWW^8*s^2*t^2 - 109*ep*mWW^8*s^2*t^2 - 261*ep^2*mWW^8*s^2*t^2 - 202*ep^3*mWW^8*s^2*t^2 + 135*mtt^4*mWW^3*s^3*t^2 + 687*ep*mtt^4*mWW^3*s^3*t^2 + 1224*ep^2*mtt^4*mWW^3*s^3*t^2 + 780*ep^3*mtt^4*mWW^3*s^3*t^2 - 414*mtt^3*mWW^4*s^3*t^2 - 2214*ep*mtt^3*mWW^4*s^3*t^2 - 3954*ep^2*mtt^3*mWW^4*s^3*t^2 - 2478*ep^3*mtt^3*mWW^4*s^3*t^2 + 455*mtt^2*mWW^5*s^3*t^2 + 2525*ep*mtt^2*mWW^5*s^3*t^2 + 4712*ep^2*mtt^2*mWW^5*s^3*t^2 + 3050*ep^3*mtt^2*mWW^5*s^3*t^2 - 274*mtt*mWW^6*s^3*t^2 - 1582*ep*mtt*mWW^6*s^3*t^2 - 3118*ep^2*mtt*mWW^6*s^3*t^2 - 2086*ep^3*mtt*mWW^6*s^3*t^2 + 92*mWW^7*s^3*t^2 + 554*ep*mWW^7*s^3*t^2 + 1112*ep^2*mWW^7*s^3*t^2 + 734*ep^3*mWW^7*s^3*t^2 - 91*mtt^3*mWW^3*s^4*t^2 - 424*ep*mtt^3*mWW^3*s^4*t^2 - 677*ep^2*mtt^3*mWW^3*s^4*t^2 - 386*ep^3*mtt^3*mWW^3*s^4*t^2 + 218*mtt^2*mWW^4*s^4*t^2 + 1071*ep*mtt^2*mWW^4*s^4*t^2 + 1681*ep^2*mtt^2*mWW^4*s^4*t^2 + 930*ep^3*mtt^2*mWW^4*s^4*t^2 - 151*mtt*mWW^5*s^4*t^2 - 738*ep*mtt*mWW^5*s^4*t^2 - 1187*ep^2*mtt*mWW^5*s^4*t^2 - 678*ep^3*mtt*mWW^5*s^4*t^2 + 40*mWW^6*s^4*t^2 + 171*ep*mWW^6*s^4*t^2 + 247*ep^2*mWW^6*s^4*t^2 + 134*ep^3*mWW^6*s^4*t^2 + 22*mtt^2*mWW^3*s^5*t^2 + 89*ep*mtt^2*mWW^3*s^5*t^2 + 113*ep^2*mtt^2*mWW^3*s^5*t^2 + 46*ep^3*mtt^2*mWW^3*s^5*t^2 - 38*mtt*mWW^4*s^5*t^2 - 157*ep*mtt*mWW^4*s^5*t^2 - 169*ep^2*mtt*mWW^4*s^5*t^2 - 50*ep^3*mtt*mWW^4*s^5*t^2 + 10*mWW^5*s^5*t^2 + 38*ep*mWW^5*s^5*t^2 + 32*ep^2*mWW^5*s^5*t^2 + 4*ep^3*mWW^5*s^5*t^2 + 9*mtt^7*mWW^2*t^3 + 51*ep*mtt^7*mWW^2*t^3 + 102*ep^2*mtt^7*mWW^2*t^3 + 72*ep^3*mtt^7*mWW^2*t^3 - 42*mtt^6*mWW^3*t^3 - 243*ep*mtt^6*mWW^3*t^3 - 489*ep^2*mtt^6*mWW^3*t^3 - 342*ep^3*mtt^6*mWW^3*t^3 + 75*mtt^5*mWW^4*t^3 + 435*ep*mtt^5*mWW^4*t^3 + 876*ep^2*mtt^5*mWW^4*t^3 + 612*ep^3*mtt^5*mWW^4*t^3 - 60*mtt^4*mWW^5*t^3 - 336*ep*mtt^4*mWW^5*t^3 - 666*ep^2*mtt^4*mWW^5*t^3 - 468*ep^3*mtt^4*mWW^5*t^3 + 18*mtt^3*mWW^6*t^3 + 84*ep*mtt^3*mWW^6*t^3 + 150*ep^2*mtt^3*mWW^6*t^3 + 108*ep^3*mtt^3*mWW^6*t^3 + 9*ep*mtt^2*mWW^7*t^3 + 27*ep^2*mtt^2*mWW^7*t^3 + 18*ep^3*mtt^2*mWW^7*t^3 - 86*mtt^6*mWW^2*s*t^3 - 492*ep*mtt^6*mWW^2*s*t^3 - 958*ep^2*mtt^6*mWW^2*s*t^3 - 636*ep^3*mtt^6*mWW^2*s*t^3 + 326*mtt^5*mWW^3*s*t^3 + 1895*ep*mtt^5*mWW^3*s*t^3 + 3667*ep^2*mtt^5*mWW^3*s*t^3 + 2374*ep^3*mtt^5*mWW^3*s*t^3 - 430*mtt^4*mWW^4*s*t^3 - 2539*ep*mtt^4*mWW^4*s*t^3 - 4909*ep^2*mtt^4*mWW^4*s*t^3 - 3106*ep^3*mtt^4*mWW^4*s*t^3 + 172*mtt^3*mWW^5*s*t^3 + 1003*ep*mtt^3*mWW^5*s*t^3 + 1841*ep^2*mtt^3*mWW^5*s*t^3 + 1022*ep^3*mtt^3*mWW^5*s*t^3 + 86*mtt^2*mWW^6*s*t^3 + 569*ep*mtt^2*mWW^6*s*t^3 + 1295*ep^2*mtt^2*mWW^6*s*t^3 + 1022*ep^3*mtt^2*mWW^6*s*t^3 - 68*mtt*mWW^7*s*t^3 - 430*ep*mtt*mWW^7*s*t^3 - 918*ep^2*mtt*mWW^7*s*t^3 - 664*ep^3*mtt*mWW^7*s*t^3 - 6*ep*mWW^8*s*t^3 - 18*ep^2*mWW^8*s*t^3 - 12*ep^3*mWW^8*s*t^3 + 234*mtt^5*mWW^2*s^2*t^3 + 1312*ep*mtt^5*mWW^2*s^2*t^3 + 2484*ep^2*mtt^5*mWW^2*s^2*t^3 + 1592*ep^3*mtt^5*mWW^2*s^2*t^3 - 750*mtt^4*mWW^3*s^2*t^3 - 4291*ep*mtt^4*mWW^3*s^2*t^3 - 8055*ep^2*mtt^4*mWW^3*s^2*t^3 - 5006*ep^3*mtt^4*mWW^3*s^2*t^3 + 810*mtt^3*mWW^4*s^2*t^3 + 4770*ep*mtt^3*mWW^4*s^2*t^3 + 9100*ep^2*mtt^3*mWW^4*s^2*t^3 + 5572*ep^3*mtt^3*mWW^4*s^2*t^3 - 280*mtt^2*mWW^5*s^2*t^3 - 1760*ep*mtt^2*mWW^5*s^2*t^3 - 3420*ep^2*mtt^2*mWW^5*s^2*t^3 - 1928*ep^3*mtt^2*mWW^5*s^2*t^3 - 134*mtt*mWW^6*s^2*t^3 - 770*ep*mtt*mWW^6*s^2*t^3 - 1610*ep^2*mtt*mWW^6*s^2*t^3 - 1256*ep^3*mtt*mWW^6*s^2*t^3 + 116*mWW^7*s^2*t^3 + 719*ep*mWW^7*s^2*t^3 + 1485*ep^2*mWW^7*s^2*t^3 + 1026*ep^3*mWW^7*s^2*t^3 - 274*mtt^4*mWW^2*s^3*t^3 - 1477*ep*mtt^4*mWW^2*s^3*t^3 - 2681*ep^2*mtt^4*mWW^2*s^3*t^3 - 1646*ep^3*mtt^4*mWW^2*s^3*t^3 + 752*mtt^3*mWW^3*s^3*t^3 + 4180*ep*mtt^3*mWW^3*s^3*t^3 + 7564*ep^2*mtt^3*mWW^3*s^3*t^3 + 4532*ep^3*mtt^3*mWW^3*s^3*t^3 - 686*mtt^2*mWW^4*s^3*t^3 - 3947*ep*mtt^2*mWW^4*s^3*t^3 - 7447*ep^2*mtt^2*mWW^4*s^3*t^3 - 4522*ep^3*mtt^2*mWW^4*s^3*t^3 + 302*mtt*mWW^5*s^3*t^3 + 1892*ep*mtt*mWW^5*s^3*t^3 + 3826*ep^2*mtt*mWW^5*s^3*t^3 + 2392*ep^3*mtt*mWW^5*s^3*t^3 - 70*mWW^6*s^3*t^3 - 528*ep*mWW^6*s^3*t^3 - 1166*ep^2*mWW^6*s^3*t^3 - 756*ep^3*mWW^6*s^3*t^3 + 145*mtt^3*mWW^2*s^4*t^3 + 731*ep*mtt^3*mWW^2*s^4*t^3 + 1232*ep^2*mtt^3*mWW^2*s^4*t^3 + 700*ep^3*mtt^3*mWW^2*s^4*t^3 - 340*mtt^2*mWW^3*s^4*t^3 - 1784*ep*mtt^2*mWW^3*s^4*t^3 - 3014*ep^2*mtt^2*mWW^3*s^4*t^3 - 1696*ep^3*mtt^2*mWW^3*s^4*t^3 + 243*mtt*mWW^4*s^4*t^3 + 1303*ep*mtt*mWW^4*s^4*t^3 + 2330*ep^2*mtt*mWW^4*s^4*t^3 + 1360*ep^3*mtt*mWW^4*s^4*t^3 - 72*mWW^5*s^4*t^3 - 370*ep*mWW^5*s^4*t^3 - 644*ep^2*mWW^5*s^4*t^3 - 364*ep^3*mWW^5*s^4*t^3 - 28*mtt^2*mWW^2*s^5*t^3 - 125*ep*mtt^2*mWW^2*s^5*t^3 - 179*ep^2*mtt^2*mWW^2*s^5*t^3 - 82*ep^3*mtt^2*mWW^2*s^5*t^3 + 54*mtt*mWW^3*s^5*t^3 + 243*ep*mtt*mWW^3*s^5*t^3 + 327*ep^2*mtt*mWW^3*s^5*t^3 + 138*ep^3*mtt*mWW^3*s^5*t^3 - 22*mWW^4*s^5*t^3 - 98*ep*mWW^4*s^5*t^3 - 132*ep^2*mWW^4*s^5*t^3 - 56*ep^3*mWW^4*s^5*t^3 - 27*mtt^7*mWW*t^4 - 159*ep*mtt^7*mWW*t^4 - 306*ep^2*mtt^7*mWW*t^4 - 192*ep^3*mtt^7*mWW*t^4 + 90*mtt^6*mWW^2*t^4 + 534*ep*mtt^6*mWW^2*t^4 + 1002*ep^2*mtt^6*mWW^2*t^4 + 588*ep^3*mtt^6*mWW^2*t^4 - 72*mtt^5*mWW^3*t^4 - 447*ep*mtt^5*mWW^3*t^4 - 777*ep^2*mtt^5*mWW^3*t^4 - 342*ep^3*mtt^5*mWW^3*t^4 - 69*mtt^4*mWW^4*t^4 - 378*ep*mtt^4*mWW^4*t^4 - 861*ep^2*mtt^4*mWW^4*t^4 - 762*ep^3*mtt^4*mWW^4*t^4 + 132*mtt^3*mWW^5*t^4 + 765*ep*mtt^3*mWW^5*t^4 + 1581*ep^2*mtt^3*mWW^5*t^4 + 1158*ep^3*mtt^3*mWW^5*t^4 - 54*mtt^2*mWW^6*t^4 - 306*ep*mtt^2*mWW^6*t^4 - 612*ep^2*mtt^2*mWW^6*t^4 - 432*ep^3*mtt^2*mWW^6*t^4 - 9*ep*mtt*mWW^7*t^4 - 27*ep^2*mtt*mWW^7*t^4 - 18*ep^3*mtt*mWW^7*t^4 + 137*mtt^6*mWW*s*t^4 + 794*ep*mtt^6*mWW*s*t^4 + 1507*ep^2*mtt^6*mWW*s*t^4 + 934*ep^3*mtt^6*mWW*s*t^4 - 324*mtt^5*mWW^2*s*t^4 - 1866*ep*mtt^5*mWW^2*s*t^4 - 3396*ep^2*mtt^5*mWW^2*s*t^4 - 1926*ep^3*mtt^5*mWW^2*s*t^4 - 21*mtt^4*mWW^3*s*t^4 - 101*ep*mtt^4*mWW^3*s*t^4 - 452*ep^2*mtt^4*mWW^3*s*t^4 - 702*ep^3*mtt^4*mWW^3*s*t^4 + 656*mtt^3*mWW^4*s*t^4 + 3796*ep*mtt^3*mWW^4*s*t^4 + 7486*ep^2*mtt^3*mWW^4*s*t^4 + 5078*ep^3*mtt^3*mWW^4*s*t^4 - 659*mtt^2*mWW^5*s*t^4 - 3907*ep*mtt^2*mWW^5*s*t^4 - 7662*ep^2*mtt^2*mWW^5*s*t^4 - 4966*ep^3*mtt^2*mWW^5*s*t^4 + 176*mtt*mWW^6*s*t^4 + 1055*ep*mtt*mWW^6*s*t^4 + 2027*ep^2*mtt*mWW^6*s*t^4 + 1232*ep^3*mtt*mWW^6*s*t^4 + 34*mWW^7*s*t^4 + 224*ep*mWW^7*s*t^4 + 486*ep^2*mWW^7*s*t^4 + 350*ep^3*mWW^7*s*t^4 - 266*mtt^5*mWW*s^2*t^4 - 1507*ep*mtt^5*mWW*s^2*t^4 - 2803*ep^2*mtt^5*mWW*s^2*t^4 - 1706*ep^3*mtt^5*mWW*s^2*t^4 + 514*mtt^4*mWW^2*s^2*t^4 + 2898*ep*mtt^4*mWW^2*s^2*t^4 + 5180*ep^2*mtt^4*mWW^2*s^2*t^4 + 2904*ep^3*mtt^4*mWW^2*s^2*t^4 + 149*mtt^3*mWW^3*s^2*t^4 + 804*ep*mtt^3*mWW^3*s^2*t^4 + 1617*ep^2*mtt^3*mWW^3*s^2*t^4 + 1346*ep^3*mtt^3*mWW^3*s^2*t^4 - 889*mtt^2*mWW^4*s^2*t^4 - 4937*ep*mtt^2*mWW^4*s^2*t^4 - 9188*ep^2*mtt^2*mWW^4*s^2*t^4 - 5824*ep^3*mtt^2*mWW^4*s^2*t^4 + 743*mtt*mWW^5*s^2*t^4 + 4293*ep*mtt*mWW^5*s^2*t^4 + 8206*ep^2*mtt*mWW^5*s^2*t^4 + 5160*ep^3*mtt*mWW^5*s^2*t^4 - 235*mWW^6*s^2*t^4 - 1471*ep*mWW^6*s^2*t^4 - 2948*ep^2*mWW^6*s^2*t^4 - 1880*ep^3*mWW^6*s^2*t^4 + 246*mtt^4*mWW*s^3*t^4 + 1347*ep*mtt^4*mWW*s^3*t^4 + 2427*ep^2*mtt^4*mWW*s^3*t^4 + 1434*ep^3*mtt^4*mWW*s^3*t^4 - 454*mtt^3*mWW^2*s^3*t^4 - 2526*ep*mtt^3*mWW^2*s^3*t^4 - 4496*ep^2*mtt^3*mWW^2*s^3*t^4 - 2556*ep^3*mtt^3*mWW^2*s^3*t^4 + 22*mtt^2*mWW^3*s^3*t^4 + 213*ep*mtt^2*mWW^3*s^3*t^4 + 575*ep^2*mtt^2*mWW^3*s^3*t^4 + 306*ep^3*mtt^2*mWW^3*s^3*t^4 + 280*mtt*mWW^4*s^3*t^4 + 1350*ep*mtt*mWW^4*s^3*t^4 + 2150*ep^2*mtt*mWW^4*s^3*t^4 + 1200*ep^3*mtt*mWW^4*s^3*t^4 - 130*mWW^5*s^3*t^4 - 564*ep*mWW^5*s^3*t^4 - 800*ep^2*mWW^5*s^3*t^4 - 384*ep^3*mWW^5*s^3*t^4 - 107*mtt^3*mWW*s^4*t^4 - 554*ep*mtt^3*mWW*s^4*t^4 - 943*ep^2*mtt^3*mWW*s^4*t^4 - 526*ep^3*mtt^3*mWW*s^4*t^4 + 208*mtt^2*mWW^2*s^4*t^4 + 1118*ep*mtt^2*mWW^2*s^4*t^4 + 1940*ep^2*mtt^2*mWW^2*s^4*t^4 + 1096*ep^3*mtt^2*mWW^2*s^4*t^4 - 96*mtt*mWW^3*s^4*t^4 - 560*ep*mtt*mWW^3*s^4*t^4 - 1114*ep^2*mtt*mWW^3*s^4*t^4 - 692*ep^3*mtt*mWW^3*s^4*t^4 + 11*mWW^4*s^4*t^4 + 76*ep*mWW^4*s^4*t^4 + 181*ep^2*mWW^4*s^4*t^4 + 122*ep^3*mWW^4*s^4*t^4 + 17*mtt^2*mWW*s^5*t^4 + 79*ep*mtt^2*mWW*s^5*t^4 + 118*ep^2*mtt^2*mWW*s^5*t^4 + 56*ep^3*mtt^2*mWW*s^5*t^4 - 34*mtt*mWW^2*s^5*t^4 - 158*ep*mtt*mWW^2*s^5*t^4 - 230*ep^2*mtt*mWW^2*s^5*t^4 - 106*ep^3*mtt*mWW^2*s^5*t^4 + 16*mWW^3*s^5*t^4 + 74*ep*mWW^3*s^5*t^4 + 108*ep^2*mWW^3*s^5*t^4 + 50*ep^3*mWW^3*s^5*t^4 + 12*mtt^7*t^5 + 66*ep*mtt^7*t^5 + 120*ep^2*mtt^7*t^5 + 72*ep^3*mtt^7*t^5 + 54*mtt^6*mWW*t^5 + 348*ep*mtt^6*mWW*t^5 + 714*ep^2*mtt^6*mWW*t^5 + 468*ep^3*mtt^6*mWW*t^5 - 315*mtt^5*mWW^2*t^5 - 1893*ep*mtt^5*mWW^2*t^5 - 3642*ep^2*mtt^5*mWW^2*t^5 - 2232*ep^3*mtt^5*mWW^2*t^5 + 480*mtt^4*mWW^3*t^5 + 2874*ep*mtt^4*mWW^3*t^5 + 5412*ep^2*mtt^4*mWW^3*t^5 + 3168*ep^3*mtt^4*mWW^3*t^5 - 249*mtt^3*mWW^4*t^5 - 1533*ep*mtt^3*mWW^4*t^5 - 2802*ep^2*mtt^3*mWW^4*t^5 - 1464*ep^3*mtt^3*mWW^4*t^5 - 36*mtt^2*mWW^5*t^5 - 189*ep*mtt^2*mWW^5*t^5 - 477*ep^2*mtt^2*mWW^5*t^5 - 486*ep^3*mtt^2*mWW^5*t^5 + 54*mtt*mWW^6*t^5 + 324*ep*mtt*mWW^6*t^5 + 666*ep^2*mtt*mWW^6*t^5 + 468*ep^3*mtt*mWW^6*t^5 + 3*ep*mWW^7*t^5 + 9*ep^2*mWW^7*t^5 + 6*ep^3*mWW^7*t^5 - 52*mtt^6*s*t^5 - 282*ep*mtt^6*s*t^5 - 506*ep^2*mtt^6*s*t^5 - 300*ep^3*mtt^6*s*t^5 - 208*mtt^5*mWW*s*t^5 - 1316*ep*mtt^5*mWW*s*t^5 - 2660*ep^2*mtt^5*mWW*s*t^5 - 1720*ep^3*mtt^5*mWW*s*t^5 + 1018*mtt^4*mWW^2*s*t^5 + 5950*ep*mtt^4*mWW^2*s*t^5 + 11174*ep^2*mtt^4*mWW^2*s*t^5 + 6716*ep^3*mtt^4*mWW^2*s*t^5 - 1214*mtt^3*mWW^3*s*t^5 - 7000*ep*mtt^3*mWW^3*s*t^5 - 12854*ep^2*mtt^3*mWW^3*s*t^5 - 7392*ep^3*mtt^3*mWW^3*s*t^5 + 400*mtt^2*mWW^4*s*t^5 + 2424*ep*mtt^2*mWW^4*s*t^5 + 4412*ep^2*mtt^2*mWW^4*s*t^5 + 2280*ep^3*mtt^2*mWW^4*s*t^5 + 206*mtt*mWW^5*s*t^5 + 1143*ep*mtt*mWW^5*s*t^5 + 2251*ep^2*mtt*mWW^5*s*t^5 + 1590*ep^3*mtt*mWW^5*s*t^5 - 146*mWW^6*s*t^5 - 899*ep*mWW^6*s*t^5 - 1801*ep^2*mWW^6*s*t^5 - 1174*ep^3*mWW^6*s*t^5 + 88*mtt^5*s^2*t^5 + 468*ep*mtt^5*s^2*t^5 + 824*ep^2*mtt^5*s^2*t^5 + 480*ep^3*mtt^5*s^2*t^5 + 256*mtt^4*mWW*s^2*t^5 + 1587*ep*mtt^4*mWW*s^2*t^5 + 3149*ep^2*mtt^4*mWW*s^2*t^5 + 1998*ep^3*mtt^4*mWW*s^2*t^5 - 1191*mtt^3*mWW^2*s^2*t^5 - 6779*ep*mtt^3*mWW^2*s^2*t^5 - 12420*ep^2*mtt^3*mWW^2*s^2*t^5 - 7324*ep^3*mtt^3*mWW^2*s^2*t^5 + 1232*mtt^2*mWW^3*s^2*t^5 + 6839*ep*mtt^2*mWW^3*s^2*t^5 + 12319*ep^2*mtt^2*mWW^3*s^2*t^5 + 7054*ep^3*mtt^2*mWW^3*s^2*t^5 - 445*mtt*mWW^4*s^2*t^5 - 2629*ep*mtt*mWW^4*s^2*t^5 - 4952*ep^2*mtt*mWW^4*s^2*t^5 - 2876*ep^3*mtt*mWW^4*s^2*t^5 + 36*mWW^5*s^2*t^5 + 394*ep*mWW^5*s^2*t^5 + 984*ep^2*mWW^5*s^2*t^5 + 668*ep^3*mWW^5*s^2*t^5 - 72*mtt^4*s^3*t^5 - 372*ep*mtt^4*s^3*t^5 - 636*ep^2*mtt^4*s^3*t^5 - 360*ep^3*mtt^4*s^3*t^5 - 96*mtt^3*mWW*s^3*t^5 - 582*ep*mtt^3*mWW*s^3*t^5 - 1122*ep^2*mtt^3*mWW*s^3*t^5 - 684*ep^3*mtt^3*mWW*s^3*t^5 + 550*mtt^2*mWW^2*s^3*t^5 + 3025*ep*mtt^2*mWW^2*s^3*t^5 + 5339*ep^2*mtt^2*mWW^2*s^3*t^5 + 3050*ep^3*mtt^2*mWW^2*s^3*t^5 - 512*mtt*mWW^3*s^3*t^5 - 2714*ep*mtt*mWW^3*s^3*t^5 - 4738*ep^2*mtt*mWW^3*s^3*t^5 - 2668*ep^3*mtt*mWW^3*s^3*t^5 + 154*mWW^4*s^3*t^5 + 763*ep*mWW^4*s^3*t^5 + 1253*ep^2*mWW^4*s^3*t^5 + 662*ep^3*mWW^4*s^3*t^5 + 28*mtt^3*s^4*t^5 + 138*ep*mtt^3*s^4*t^5 + 224*ep^2*mtt^3*s^4*t^5 + 120*ep^3*mtt^3*s^4*t^5 - 14*mtt^2*mWW*s^4*t^5 - 73*ep*mtt^2*mWW*s^4*t^5 - 133*ep^2*mtt^2*mWW*s^4*t^5 - 86*ep^3*mtt^2*mWW*s^4*t^5 - 56*mtt*mWW^2*s^4*t^5 - 268*ep*mtt*mWW^2*s^4*t^5 - 382*ep^2*mtt*mWW^2*s^4*t^5 - 164*ep^3*mtt*mWW^2*s^4*t^5 + 38*mWW^3*s^4*t^5 + 183*ep*mWW^3*s^4*t^5 + 275*ep^2*mWW^3*s^4*t^5 + 130*ep^3*mWW^3*s^4*t^5 - 4*mtt^2*s^5*t^5 - 18*ep*mtt^2*s^5*t^5 - 26*ep^2*mtt^2*s^5*t^5 - 12*ep^3*mtt^2*s^5*t^5 + 8*mtt*mWW*s^5*t^5 + 36*ep*mtt*mWW*s^5*t^5 + 52*ep^2*mtt*mWW*s^5*t^5 + 24*ep^3*mtt*mWW*s^5*t^5 - 4*mWW^2*s^5*t^5 - 18*ep*mWW^2*s^5*t^5 - 26*ep^2*mWW^2*s^5*t^5 - 12*ep^3*mWW^2*s^5*t^5 - 48*mtt^6*t^6 - 264*ep*mtt^6*t^6 - 480*ep^2*mtt^6*t^6 - 288*ep^3*mtt^6*t^6 + 36*mtt^5*mWW*t^6 + 90*ep*mtt^5*mWW*t^6 - 6*ep^2*mtt^5*mWW*t^6 - 84*ep^3*mtt^5*mWW*t^6 + 279*mtt^4*mWW^2*t^6 + 1803*ep*mtt^4*mWW^2*t^6 + 3654*ep^2*mtt^4*mWW^2*t^6 + 2328*ep^3*mtt^4*mWW^2*t^6 - 576*mtt^3*mWW^3*t^6 - 3462*ep*mtt^3*mWW^3*t^6 - 6624*ep^2*mtt^3*mWW^3*t^6 - 4008*ep^3*mtt^3*mWW^3*t^6 + 411*mtt^2*mWW^4*t^6 + 2472*ep*mtt^2*mWW^4*t^6 + 4677*ep^2*mtt^2*mWW^4*t^6 + 2754*ep^3*mtt^2*mWW^4*t^6 - 84*mtt*mWW^5*t^6 - 528*ep*mtt*mWW^5*t^6 - 990*ep^2*mtt*mWW^5*t^6 - 540*ep^3*mtt*mWW^5*t^6 - 18*mWW^6*t^6 - 111*ep*mWW^6*t^6 - 231*ep^2*mWW^6*t^6 - 162*ep^3*mWW^6*t^6 + 160*mtt^5*s*t^6 + 864*ep*mtt^5*s*t^6 + 1544*ep^2*mtt^5*s*t^6 + 912*ep^3*mtt^5*s*t^6 - 152*mtt^4*mWW*s*t^6 - 528*ep*mtt^4*mWW*s*t^6 - 484*ep^2*mtt^4*mWW*s*t^6 - 72*ep^3*mtt^4*mWW*s*t^6 - 574*mtt^3*mWW^2*s*t^6 - 3678*ep*mtt^3*mWW^2*s*t^6 - 7352*ep^2*mtt^3*mWW^2*s*t^6 - 4620*ep^3*mtt^3*mWW^2*s*t^6 + 1046*mtt^2*mWW^3*s*t^6 + 6010*ep*mtt^2*mWW^3*s*t^6 + 11122*ep^2*mtt^2*mWW^3*s*t^6 + 6572*ep^3*mtt^2*mWW^3*s*t^6 - 618*mtt*mWW^4*s*t^6 - 3545*ep*mtt*mWW^4*s*t^6 - 6541*ep^2*mtt*mWW^4*s*t^6 - 3830*ep^3*mtt*mWW^4*s*t^6 + 132*mWW^5*s*t^6 + 847*ep*mWW^5*s*t^6 + 1687*ep^2*mWW^5*s*t^6 + 1038*ep^3*mWW^5*s*t^6 - 192*mtt^4*s^2*t^6 - 1008*ep*mtt^4*s^2*t^6 - 1752*ep^2*mtt^4*s^2*t^6 - 1008*ep^3*mtt^4*s^2*t^6 + 264*mtt^3*mWW*s^2*t^6 + 1167*ep*mtt^3*mWW*s^2*t^6 + 1689*ep^2*mtt^3*mWW*s^2*t^6 + 822*ep^3*mtt^3*mWW*s^2*t^6 + 247*mtt^2*mWW^2*s^2*t^6 + 1695*ep*mtt^2*mWW^2*s^2*t^6 + 3446*ep^2*mtt^2*mWW^2*s^2*t^6 + 2160*ep^3*mtt^2*mWW^2*s^2*t^6 - 496*mtt*mWW^3*s^2*t^6 - 2707*ep*mtt*mWW^3*s^2*t^6 - 4793*ep^2*mtt*mWW^3*s^2*t^6 - 2726*ep^3*mtt*mWW^3*s^2*t^6 + 193*mWW^4*s^2*t^6 + 933*ep*mWW^4*s^2*t^6 + 1474*ep^2*mWW^4*s^2*t^6 + 752*ep^3*mWW^4*s^2*t^6 + 96*mtt^3*s^3*t^6 + 480*ep*mtt^3*s^3*t^6 + 792*ep^2*mtt^3*s^3*t^6 + 432*ep^3*mtt^3*s^3*t^6 - 180*mtt^2*mWW*s^3*t^6 - 873*ep*mtt^2*mWW*s^3*t^6 - 1407*ep^2*mtt^2*mWW*s^3*t^6 - 762*ep^3*mtt^2*mWW*s^3*t^6 + 72*mtt*mWW^2*s^3*t^6 + 306*ep*mtt*mWW^2*s^3*t^6 + 474*ep^2*mtt*mWW^2*s^3*t^6 + 264*ep^3*mtt*mWW^2*s^3*t^6 + 6*mWW^3*s^3*t^6 + 57*ep*mWW^3*s^3*t^6 + 117*ep^2*mWW^3*s^3*t^6 + 66*ep^3*mWW^3*s^3*t^6 - 16*mtt^2*s^4*t^6 - 72*ep*mtt^2*s^4*t^6 - 104*ep^2*mtt^2*s^4*t^6 - 48*ep^3*mtt^2*s^4*t^6 + 32*mtt*mWW*s^4*t^6 + 144*ep*mtt*mWW*s^4*t^6 + 208*ep^2*mtt*mWW*s^4*t^6 + 96*ep^3*mtt*mWW*s^4*t^6 - 16*mWW^2*s^4*t^6 - 72*ep*mWW^2*s^4*t^6 - 104*ep^2*mWW^2*s^4*t^6 - 48*ep^3*mWW^2*s^4*t^6 + 72*mtt^5*t^7 + 396*ep*mtt^5*t^7 + 720*ep^2*mtt^5*t^7 + 432*ep^3*mtt^5*t^7 - 162*mtt^4*mWW*t^7 - 768*ep*mtt^4*mWW*t^7 - 1206*ep^2*mtt^4*mWW*t^7 - 636*ep^3*mtt^4*mWW*t^7 + 18*mtt^3*mWW^2*t^7 - 156*ep*mtt^3*mWW^2*t^7 - 660*ep^2*mtt^3*mWW^2*t^7 - 552*ep^3*mtt^3*mWW^2*t^7 + 198*mtt^2*mWW^3*t^7 + 1257*ep*mtt^2*mWW^3*t^7 + 2505*ep^2*mtt^2*mWW^3*t^7 + 1566*ep^3*mtt^2*mWW^3*t^7 - 174*mtt*mWW^4*t^7 - 1026*ep*mtt*mWW^4*t^7 - 1938*ep^2*mtt*mWW^4*t^7 - 1164*ep^3*mtt*mWW^4*t^7 + 48*mWW^5*t^7 + 297*ep*mWW^5*t^7 + 579*ep^2*mWW^5*t^7 + 354*ep^3*mWW^5*t^7 - 168*mtt^4*s*t^7 - 900*ep*mtt^4*s*t^7 - 1596*ep^2*mtt^4*s*t^7 - 936*ep^3*mtt^4*s*t^7 + 388*mtt^3*mWW*s*t^7 + 1864*ep*mtt^3*mWW*s*t^7 + 2972*ep^2*mtt^3*mWW*s*t^7 + 1592*ep^3*mtt^3*mWW*s*t^7 - 184*mtt^2*mWW^2*s*t^7 - 588*ep*mtt^2*mWW^2*s*t^7 - 470*ep^2*mtt^2*mWW^2*s*t^7 - 36*ep^3*mtt^2*mWW^2*s*t^7 - 110*mtt*mWW^3*s*t^7 - 727*ep*mtt*mWW^3*s*t^7 - 1463*ep^2*mtt*mWW^3*s*t^7 - 906*ep^3*mtt*mWW^3*s*t^7 + 78*mWW^4*s*t^7 + 371*ep*mWW^4*s*t^7 + 573*ep^2*mWW^4*s*t^7 + 286*ep^3*mWW^4*s*t^7 + 120*mtt^3*s^2*t^7 + 612*ep*mtt^3*s^2*t^7 + 1032*ep^2*mtt^3*s^2*t^7 + 576*ep^3*mtt^3*s^2*t^7 - 286*mtt^2*mWW*s^2*t^7 - 1391*ep*mtt^2*mWW*s^2*t^7 - 2243*ep^2*mtt^2*mWW*s^2*t^7 - 1210*ep^3*mtt^2*mWW*s^2*t^7 + 212*mtt*mWW^2*s^2*t^7 + 946*ep*mtt*mWW^2*s^2*t^7 + 1414*ep^2*mtt*mWW^2*s^2*t^7 + 716*ep^3*mtt*mWW^2*s^2*t^7 - 50*mWW^3*s^2*t^7 - 187*ep*mWW^3*s^2*t^7 - 219*ep^2*mWW^3*s^2*t^7 - 82*ep^3*mWW^3*s^2*t^7 - 24*mtt^2*s^3*t^7 - 108*ep*mtt^2*s^3*t^7 - 156*ep^2*mtt^2*s^3*t^7 - 72*ep^3*mtt^2*s^3*t^7 + 48*mtt*mWW*s^3*t^7 + 216*ep*mtt*mWW*s^3*t^7 + 312*ep^2*mtt*mWW*s^3*t^7 + 144*ep^3*mtt*mWW*s^3*t^7 - 24*mWW^2*s^3*t^7 - 108*ep*mWW^2*s^3*t^7 - 156*ep^2*mWW^2*s^3*t^7 - 72*ep^3*mWW^2*s^3*t^7 - 48*mtt^4*t^8 - 264*ep*mtt^4*t^8 - 480*ep^2*mtt^4*t^8 - 288*ep^3*mtt^4*t^8 + 135*mtt^3*mWW*t^8 + 669*ep*mtt^3*mWW*t^8 + 1104*ep^2*mtt^3*mWW*t^8 + 612*ep^3*mtt^3*mWW*t^8 - 117*mtt^2*mWW^2*t^8 - 501*ep*mtt^2*mWW^2*t^8 - 696*ep^2*mtt^2*mWW^2*t^8 - 324*ep^3*mtt^2*mWW^2*t^8 + 24*mtt*mWW^3*t^8 + 69*ep*mtt*mWW^3*t^8 + 33*ep^2*mtt*mWW^3*t^8 - 18*ep^3*mtt*mWW^3*t^8 + 6*mWW^4*t^8 + 27*ep*mWW^4*t^8 + 39*ep^2*mWW^4*t^8 + 18*ep^3*mWW^4*t^8 + 64*mtt^3*s*t^8 + 336*ep*mtt^3*s*t^8 + 584*ep^2*mtt^3*s*t^8 + 336*ep^3*mtt^3*s*t^8 - 173*mtt^2*mWW*s*t^8 - 850*ep*mtt^2*mWW*s*t^8 - 1387*ep^2*mtt^2*mWW*s*t^8 - 758*ep^3*mtt^2*mWW*s*t^8 + 154*mtt*mWW^2*s*t^8 + 692*ep*mtt*mWW^2*s*t^8 + 1028*ep^2*mtt*mWW^2*s*t^8 + 514*ep^3*mtt*mWW^2*s*t^8 - 46*mWW^3*s*t^8 - 183*ep*mWW^3*s*t^8 - 229*ep^2*mWW^3*s*t^8 - 92*ep^3*mWW^3*s*t^8 - 16*mtt^2*s^2*t^8 - 72*ep*mtt^2*s^2*t^8 - 104*ep^2*mtt^2*s^2*t^8 - 48*ep^3*mtt^2*s^2*t^8 + 32*mtt*mWW*s^2*t^8 + 144*ep*mtt*mWW*s^2*t^8 + 208*ep^2*mtt*mWW*s^2*t^8 + 96*ep^3*mtt*mWW*s^2*t^8 - 16*mWW^2*s^2*t^8 - 72*ep*mWW^2*s^2*t^8 - 104*ep^2*mWW^2*s^2*t^8 - 48*ep^3*mWW^2*s^2*t^8 + 12*mtt^3*t^9 + 66*ep*mtt^3*t^9 + 120*ep^2*mtt^3*t^9 + 72*ep^3*mtt^3*t^9 - 36*mtt^2*mWW*t^9 - 180*ep*mtt^2*mWW*t^9 - 300*ep^2*mtt^2*mWW*t^9 - 168*ep^3*mtt^2*mWW*t^9 + 36*mtt*mWW^2*t^9 + 162*ep*mtt*mWW^2*t^9 + 240*ep^2*mtt*mWW^2*t^9 + 120*ep^3*mtt*mWW^2*t^9 - 12*mWW^3*t^9 - 48*ep*mWW^3*t^9 - 60*ep^2*mWW^3*t^9 - 24*ep^3*mWW^3*t^9 - 4*mtt^2*s*t^9 - 18*ep*mtt^2*s*t^9 - 26*ep^2*mtt^2*s*t^9 - 12*ep^3*mtt^2*s*t^9 + 8*mtt*mWW*s*t^9 + 36*ep*mtt*mWW*s*t^9 + 52*ep^2*mtt*mWW*s*t^9 + 24*ep^3*mtt*mWW*s*t^9 - 4*mWW^2*s*t^9 - 18*ep*mWW^2*s*t^9 - 26*ep^2*mWW^2*s*t^9 - 12*ep^3*mWW^2*s*t^9))/(2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(ep*mtt^4*mWW + ep^2*mtt^4*mWW - 3*ep*mtt^3*mWW^2 - 3*ep^2*mtt^3*mWW^2 + 3*ep*mtt^2*mWW^3 + 3*ep^2*mtt^2*mWW^3 - ep*mtt*mWW^4 - ep^2*mtt*mWW^4 + mtt^3*mWW*s - ep*mtt^3*mWW*s - 2*ep^2*mtt^3*mWW*s - 4*mtt^2*mWW^2*s + 2*ep*mtt^2*mWW^2*s + 12*ep^2*mtt^2*mWW^2*s + 5*mtt*mWW^3*s - ep*mtt*mWW^3*s - 18*ep^2*mtt*mWW^3*s - 2*mWW^4*s + 8*ep^2*mWW^4*s - 2*mtt^2*mWW*s^2 - ep*mtt^2*mWW*s^2 + ep^2*mtt^2*mWW*s^2 + 8*mtt*mWW^2*s^2 + 19*ep*mtt*mWW^2*s^2 + 11*ep^2*mtt*mWW^2*s^2 - 6*mWW^3*s^2 - 18*ep*mWW^3*s^2 - 12*ep^2*mWW^3*s^2 + mtt*mWW*s^3 + ep*mtt*mWW*s^3 - 2*mWW^2*s^3 - 6*ep*mWW^2*s^3 - 4*ep^2*mWW^2*s^3 - ep*mtt^4*t - ep^2*mtt^4*t + 10*ep*mtt^2*mWW^2*t + 16*ep^2*mtt^2*mWW^2*t - 16*ep*mtt*mWW^3*t - 28*ep^2*mtt*mWW^3*t + 7*ep*mWW^4*t + 13*ep^2*mWW^4*t + mtt^3*s*t + 7*ep*mtt^3*s*t + 6*ep^2*mtt^3*s*t - 4*mtt^2*mWW*s*t - 24*ep*mtt^2*mWW*s*t - 32*ep^2*mtt^2*mWW*s*t + 11*mtt*mWW^2*s*t + 51*ep*mtt*mWW^2*s*t + 64*ep^2*mtt*mWW^2*s*t - 8*mWW^3*s*t - 34*ep*mWW^3*s*t - 38*ep^2*mWW^3*s*t - 2*mtt^2*s^2*t - 11*ep*mtt^2*s^2*t - 9*ep^2*mtt^2*s^2*t + ep*mWW^2*s^2*t + ep^2*mWW^2*s^2*t + mtt*s^3*t + 5*ep*mtt*s^3*t + 4*ep^2*mtt*s^3*t + 3*ep*mtt^3*t^2 + 3*ep^2*mtt^3*t^2 - 16*ep*mtt^2*mWW*t^2 - 28*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 30*ep*mtt*mWW^2*t^2 + 52*ep^2*mtt*mWW^2*t^2 - 2*mWW^3*t^2 - 17*ep*mWW^3*t^2 - 27*ep^2*mWW^3*t^2 - 2*mtt^2*s*t^2 - 8*ep*mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 - 21*ep*mtt*mWW*s*t^2 - 28*ep^2*mtt*mWW*s*t^2 + 6*mWW^2*s*t^2 + 24*ep*mWW^2*s*t^2 + 24*ep^2*mWW^2*s*t^2 + 4*mtt*s^2*t^2 + 17*ep*mtt*s^2*t^2 + 13*ep^2*mtt*s^2*t^2 - 2*mWW*s^2*t^2 - 7*ep*mWW*s^2*t^2 - 5*ep^2*mWW*s^2*t^2 + 3*ep*mtt^2*t^3 + 9*ep^2*mtt^2*t^3 - 4*mtt*mWW*t^3 - 20*ep*mtt*mWW*t^3 - 28*ep^2*mtt*mWW*t^3 + 4*mWW^2*t^3 + 17*ep*mWW^2*t^3 + 19*ep^2*mWW^2*t^3 + 5*mtt*s*t^3 + 19*ep*mtt*s*t^3 + 14*ep^2*mtt*s*t^3 - 4*mWW*s*t^3 - 14*ep*mWW*s*t^3 - 10*ep^2*mWW*s*t^3 + 2*mtt*t^4 + 7*ep*mtt*t^4 + 5*ep^2*mtt*t^4 - 2*mWW*t^4 - 7*ep*mWW*t^4 - 5*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2)), -((6*ep*mtt^6 + 18*ep^2*mtt^6 + 12*ep^3*mtt^6 - 30*ep*mtt^5*mWW - 91*ep^2*mtt^5*mWW - 61*ep^3*mtt^5*mWW - 2*mtt^4*mWW^2 + 48*ep*mtt^4*mWW^2 + 162*ep^2*mtt^4*mWW^2 + 112*ep^3*mtt^4*mWW^2 + 8*mtt^3*mWW^3 - 14*ep*mtt^3*mWW^3 - 104*ep^2*mtt^3*mWW^3 - 82*ep^3*mtt^3*mWW^3 - 12*mtt^2*mWW^4 - 36*ep*mtt^2*mWW^4 - 20*ep^2*mtt^2*mWW^4 + 4*ep^3*mtt^2*mWW^4 + 8*mtt*mWW^5 + 36*ep*mtt*mWW^5 + 51*ep^2*mtt*mWW^5 + 23*ep^3*mtt*mWW^5 - 2*mWW^6 - 10*ep*mWW^6 - 16*ep^2*mWW^6 - 8*ep^3*mWW^6 - 24*ep*mtt^5*s - 72*ep^2*mtt^5*s - 48*ep^3*mtt^5*s + 101*ep*mtt^4*mWW*s + 308*ep^2*mtt^4*mWW*s + 207*ep^3*mtt^4*mWW*s + 4*mtt^3*mWW^2*s - 139*ep*mtt^3*mWW^2*s - 466*ep^2*mtt^3*mWW^2*s - 329*ep^3*mtt^3*mWW^2*s - 12*mtt^2*mWW^3*s + 53*ep*mtt^2*mWW^3*s + 276*ep^2*mtt^2*mWW^3*s + 229*ep^3*mtt^2*mWW^3*s + 12*mtt*mWW^4*s + 27*ep*mtt*mWW^4*s - 26*ep^2*mtt*mWW^4*s - 59*ep^3*mtt*mWW^4*s - 4*mWW^5*s - 18*ep*mWW^5*s - 20*ep^2*mWW^5*s + 36*ep*mtt^4*s^2 + 108*ep^2*mtt^4*s^2 + 72*ep^3*mtt^4*s^2 - 123*ep*mtt^3*mWW*s^2 - 378*ep^2*mtt^3*mWW*s^2 - 255*ep^3*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 + 136*ep*mtt^2*mWW^2*s^2 + 446*ep^2*mtt^2*mWW^2*s^2 + 314*ep^3*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 - 47*ep*mtt*mWW^3*s^2 - 190*ep^2*mtt*mWW^3*s^2 - 151*ep^3*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 2*ep*mWW^4*s^2 + 14*ep^2*mWW^4*s^2 + 20*ep^3*mWW^4*s^2 - 24*ep*mtt^3*s^3 - 72*ep^2*mtt^3*s^3 - 48*ep^3*mtt^3*s^3 + 63*ep*mtt^2*mWW*s^3 + 196*ep^2*mtt^2*mWW*s^3 + 133*ep^3*mtt^2*mWW*s^3 - 49*ep*mtt*mWW^2*s^3 - 154*ep^2*mtt*mWW^2*s^3 - 105*ep^3*mtt*mWW^2*s^3 + 10*ep*mWW^3*s^3 + 30*ep^2*mWW^3*s^3 + 20*ep^3*mWW^3*s^3 + 6*ep*mtt^2*s^4 + 18*ep^2*mtt^2*s^4 + 12*ep^3*mtt^2*s^4 - 11*ep*mtt*mWW*s^4 - 35*ep^2*mtt*mWW*s^4 - 24*ep^3*mtt*mWW*s^4 + 4*ep*mWW^2*s^4 + 12*ep^2*mWW^2*s^4 + 8*ep^3*mWW^2*s^4 - 18*ep*mtt^5*t - 53*ep^2*mtt^5*t - 35*ep^3*mtt^5*t + 4*mtt^4*mWW*t + 96*ep*mtt^4*mWW*t + 260*ep^2*mtt^4*mWW*t + 168*ep^3*mtt^4*mWW*t - 12*mtt^3*mWW^2*t - 178*ep*mtt^3*mWW^2*t - 463*ep^2*mtt^3*mWW^2*t - 303*ep^3*mtt^3*mWW^2*t + 12*mtt^2*mWW^3*t + 136*ep*mtt^2*mWW^3*t + 341*ep^2*mtt^2*mWW^3*t + 223*ep^3*mtt^2*mWW^3*t - 4*mtt*mWW^4*t - 32*ep*mtt*mWW^4*t - 68*ep^2*mtt*mWW^4*t - 34*ep^3*mtt*mWW^4*t - 4*ep*mWW^5*t - 17*ep^2*mWW^5*t - 19*ep^3*mWW^5*t + 53*ep*mtt^4*s*t + 154*ep^2*mtt^4*s*t + 101*ep^3*mtt^4*s*t - 8*mtt^3*mWW*s*t - 222*ep*mtt^3*mWW*s*t - 598*ep^2*mtt^3*mWW*s*t - 372*ep^3*mtt^3*mWW*s*t + 20*mtt^2*mWW^2*s*t + 315*ep*mtt^2*mWW^2*s*t + 799*ep^2*mtt^2*mWW^2*s*t + 480*ep^3*mtt^2*mWW^2*s*t - 16*mtt*mWW^3*s*t - 176*ep*mtt*mWW^3*s*t - 420*ep^2*mtt*mWW^3*s*t - 248*ep^3*mtt*mWW^3*s*t + 4*mWW^4*s*t + 30*ep*mWW^4*s*t + 65*ep^2*mWW^4*s*t + 39*ep^3*mWW^4*s*t - 51*ep*mtt^3*s^2*t - 144*ep^2*mtt^3*s^2*t - 93*ep^3*mtt^3*s^2*t + 4*mtt^2*mWW*s^2*t + 160*ep*mtt^2*mWW*s^2*t + 440*ep^2*mtt^2*mWW*s^2*t + 272*ep^3*mtt^2*mWW*s^2*t - 8*mtt*mWW^2*s^2*t - 155*ep*mtt*mWW^2*s^2*t - 397*ep^2*mtt*mWW^2*s^2*t - 226*ep^3*mtt*mWW^2*s^2*t + 4*mWW^3*s^2*t + 46*ep*mWW^3*s^2*t + 101*ep^2*mWW^3*s^2*t + 47*ep^3*mWW^3*s^2*t + 15*ep*mtt^2*s^3*t + 38*ep^2*mtt^2*s^3*t + 23*ep^3*mtt^2*s^3*t - 34*ep*mtt*mWW*s^3*t - 102*ep^2*mtt*mWW*s^3*t - 68*ep^3*mtt*mWW*s^3*t + 16*ep*mWW^2*s^3*t + 49*ep^2*mWW^2*s^3*t + 33*ep^3*mWW^2*s^3*t + ep*mtt*s^4*t + 5*ep^2*mtt*s^4*t + 4*ep^3*mtt*s^4*t - 2*mtt^4*t^2 + 6*ep*mtt^4*t^2 + 28*ep^2*mtt^4*t^2 + 20*ep^3*mtt^4*t^2 - 52*ep*mtt^3*mWW*t^2 - 137*ep^2*mtt^3*mWW*t^2 - 73*ep^3*mtt^3*mWW*t^2 + 10*mtt^2*mWW^2*t^2 + 112*ep*mtt^2*mWW^2*t^2 + 260*ep^2*mtt^2*mWW^2*t^2 + 152*ep^3*mtt^2*mWW^2*t^2 - 12*mtt*mWW^3*t^2 - 92*ep*mtt*mWW^3*t^2 - 221*ep^2*mtt*mWW^3*t^2 - 165*ep^3*mtt*mWW^3*t^2 + 4*mWW^4*t^2 + 26*ep*mWW^4*t^2 + 70*ep^2*mWW^4*t^2 + 66*ep^3*mWW^4*t^2 + 4*mtt^3*s*t^2 - 9*ep*mtt^3*s*t^2 - 46*ep^2*mtt^3*s*t^2 - 39*ep^3*mtt^3*s*t^2 - 4*mtt^2*mWW*s*t^2 + 63*ep*mtt^2*mWW*s*t^2 + 193*ep^2*mtt^2*mWW*s*t^2 + 120*ep^3*mtt^2*mWW*s*t^2 - 4*mtt*mWW^2*s*t^2 - 90*ep*mtt*mWW^2*s*t^2 - 212*ep^2*mtt*mWW^2*s*t^2 - 96*ep^3*mtt*mWW^2*s*t^2 + 4*mWW^3*s*t^2 + 36*ep*mWW^3*s*t^2 + 65*ep^2*mWW^3*s*t^2 + 15*ep^3*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 - 2*ep*mtt^2*s^2*t^2 - 4*ep^2*mtt^2*s^2*t^2 + 2*ep^3*mtt^2*s^2*t^2 + 4*mtt*mWW*s^2*t^2 - 11*ep*mtt*mWW*s^2*t^2 - 61*ep^2*mtt*mWW*s^2*t^2 - 58*ep^3*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 + 10*ep*mWW^2*s^2*t^2 + 50*ep^2*mWW^2*s^2*t^2 + 44*ep^3*mWW^2*s^2*t^2 + 5*ep*mtt*s^3*t^2 + 22*ep^2*mtt*s^3*t^2 + 17*ep^3*mtt*s^3*t^2 - 2*ep*mWW*s^3*t^2 - 7*ep^2*mWW*s^3*t^2 - 5*ep^3*mWW*s^3*t^2 + 4*mtt^3*t^3 + 16*ep*mtt^3*t^3 + 20*ep^2*mtt^3*t^3 + 2*ep^3*mtt^3*t^3 - 8*mtt^2*mWW*t^3 - 32*ep*mtt^2*mWW*t^3 - 57*ep^2*mtt^2*mWW*t^3 - 39*ep^3*mtt^2*mWW*t^3 + 4*mtt*mWW^2*t^3 + 18*ep*mtt*mWW^2*t^3 + 61*ep^2*mtt*mWW^2*t^3 + 77*ep^3*mtt*mWW^2*t^3 - 2*ep*mWW^3*t^3 - 24*ep^2*mWW^3*t^3 - 40*ep^3*mWW^3*t^3 - 4*mtt^2*s*t^3 - 23*ep*mtt^2*s*t^3 - 44*ep^2*mtt^2*s*t^3 - 13*ep^3*mtt^2*s*t^3 + 8*mtt*mWW*s*t^3 + 32*ep*mtt*mWW*s*t^3 + 32*ep^2*mtt*mWW*s*t^3 - 16*ep^3*mtt*mWW*s*t^3 - 4*mWW^2*s*t^3 - 10*ep*mWW^2*s*t^3 + 7*ep^2*mWW^2*s*t^3 + 25*ep^3*mWW^2*s*t^3 + 9*ep*mtt*s^2*t^3 + 36*ep^2*mtt*s^2*t^3 + 27*ep^3*mtt*s^2*t^3 - 6*ep*mWW*s^2*t^3 - 21*ep^2*mWW*s^2*t^3 - 15*ep^3*mWW*s^2*t^3 - 2*mtt^2*t^4 - 12*ep*mtt^2*t^4 - 20*ep^2*mtt^2*t^4 - 4*ep^3*mtt^2*t^4 + 4*mtt*mWW*t^4 + 20*ep*mtt*mWW*t^4 + 26*ep^2*mtt*mWW*t^4 - 2*ep^3*mtt*mWW*t^4 - 2*mWW^2*t^4 - 8*ep*mWW^2*t^4 - 6*ep^2*mWW^2*t^4 + 6*ep^3*mWW^2*t^4 + 7*ep*mtt*s*t^4 + 26*ep^2*mtt*s*t^4 + 19*ep^3*mtt*s*t^4 - 6*ep*mWW*s*t^4 - 21*ep^2*mWW*s*t^4 - 15*ep^3*mWW*s*t^4 + 2*ep*mtt*t^5 + 7*ep^2*mtt*t^5 + 5*ep^3*mtt*t^5 - 2*ep*mWW*t^5 - 7*ep^2*mWW*t^5 - 5*ep^3*mWW*t^5)/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^3)), (ep*(-2*mtt^2*mWW*s - 13*ep*mtt^2*mWW*s - 17*ep^2*mtt^2*mWW*s + mtt*mWW^2*s + 18*ep*mtt*mWW^2*s + 29*ep^2*mtt*mWW^2*s + 2*mWW^3*s - 8*ep^2*mWW^3*s + 2*mtt^3*t + 22*ep*mtt^3*t + 32*ep^2*mtt^3*t - 2*mtt^2*mWW*t - 45*ep*mtt^2*mWW*t - 73*ep^2*mtt^2*mWW*t - 4*mtt*mWW^2*t + 17*ep*mtt*mWW^2*t + 45*ep^2*mtt*mWW^2*t + 4*mWW^3*t + 6*ep*mWW^3*t - 4*ep^2*mWW^3*t - 9*ep*mtt^2*s*t - 15*ep^2*mtt^2*s*t + 4*mtt*mWW*s*t + 28*ep*mtt*mWW*s*t + 36*ep^2*mtt*mWW*s*t - 6*mWW^2*s*t - 29*ep*mWW^2*s*t - 29*ep^2*mWW^2*s*t - 4*mtt^2*t^2 - 21*ep*mtt^2*t^2 - 23*ep^2*mtt^2*t^2 + 12*mtt*mWW*t^2 + 56*ep*mtt*mWW*t^2 + 56*ep^2*mtt*mWW*t^2 - 8*mWW^2*t^2 - 35*ep*mWW^2*t^2 - 33*ep^2*mWW^2*t^2 - mtt*s*t^2 - 2*ep*mtt*s*t^2 - ep^2*mtt*s*t^2 + 2*mWW*s*t^2 + 7*ep*mWW*s*t^2 + 5*ep^2*mWW*s*t^2 - 2*mtt*t^3 - 7*ep*mtt*t^3 - 5*ep^2*mtt*t^3 + 2*mWW*t^3 + 7*ep*mWW*t^3 + 5*ep^2*mWW*t^3))/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)^3), -((mtt^3*mWW + 3*ep*mtt^3*mWW + 2*ep^2*mtt^3*mWW - mtt^2*mWW^2 - 3*ep*mtt^2*mWW^2 - 2*ep^2*mtt^2*mWW^2 - mtt^2*mWW*s - 3*ep*mtt^2*mWW*s - 2*ep^2*mtt^2*mWW*s + 2*mtt*mWW^2*s + 8*ep*mtt*mWW^2*s + 6*ep^2*mtt*mWW^2*s + mtt^3*t + 9*ep*mtt^3*t + 14*ep^2*mtt^3*t - 6*mtt^2*mWW*t - 38*ep*mtt^2*mWW*t - 52*ep^2*mtt^2*mWW*t + 6*mtt*mWW^2*t + 40*ep*mtt*mWW^2*t + 58*ep^2*mtt*mWW^2*t - 4*ep*mWW^3*t - 8*ep^2*mWW^3*t - mtt^2*s*t - 9*ep*mtt^2*s*t - 14*ep^2*mtt^2*s*t + 2*mtt*mWW*s*t + 18*ep*mtt*mWW*s*t + 32*ep^2*mtt*mWW*s*t - 4*mWW^2*s*t - 26*ep*mWW^2*s*t - 38*ep^2*mWW^2*s*t + mtt^2*t^2 + 5*ep*mtt^2*t^2 + 6*ep^2*mtt^2*t^2 + mtt*mWW*t^2 - ep*mtt*mWW*t^2 - 10*ep^2*mtt*mWW*t^2 - 5*mWW^2*t^2 - 25*ep*mWW^2*t^2 - 32*ep^2*mWW^2*t^2 - 2*ep*mtt*s*t^2 - 6*ep^2*mtt*s*t^2 + 3*mWW*s*t^2 + 21*ep*mWW*s*t^2 + 34*ep^2*mWW*s*t^2 - mtt*t^3 - 3*ep*mtt*t^3 + 4*mWW*t^3 + 24*ep*mWW*t^3 + 36*ep^2*mWW*t^3 - s*t^3 - 7*ep*s*t^3 - 12*ep^2*s*t^3 - t^4 - 7*ep*t^4 - 12*ep^2*t^4)/((1 + ep)*(mtt - mWW)^2*s^3*(mWW - t)^3)), (mtt^4*mWW + 8*ep*mtt^4*mWW + 23*ep^2*mtt^4*mWW + 22*ep^3*mtt^4*mWW - 2*mtt^3*mWW^2 - 18*ep*mtt^3*mWW^2 - 58*ep^2*mtt^3*mWW^2 - 60*ep^3*mtt^3*mWW^2 - mtt^2*mWW^3 + 2*ep*mtt^2*mWW^3 + 31*ep^2*mtt^2*mWW^3 + 46*ep^3*mtt^2*mWW^3 + 4*mtt*mWW^4 + 18*ep*mtt*mWW^4 + 20*ep^2*mtt*mWW^4 - 2*mWW^5 - 10*ep*mWW^5 - 16*ep^2*mWW^5 - 8*ep^3*mWW^5 - 2*mtt^3*mWW*s - 14*ep*mtt^3*mWW*s - 33*ep^2*mtt^3*mWW*s - 27*ep^3*mtt^3*mWW*s + 4*mtt^2*mWW^2*s + 31*ep*mtt^2*mWW^2*s + 73*ep^2*mtt^2*mWW^2*s + 58*ep^3*mtt^2*mWW^2*s - 2*mtt*mWW^3*s - 21*ep*mtt*mWW^3*s - 52*ep^2*mtt*mWW^3*s - 39*ep^3*mtt*mWW^3*s + 4*ep*mWW^4*s + 12*ep^2*mWW^4*s + 8*ep^3*mWW^4*s + mtt^2*mWW*s^2 + 6*ep*mtt^2*mWW*s^2 + 10*ep^2*mtt^2*mWW*s^2 + 5*ep^3*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 - 15*ep*mtt*mWW^2*s^2 - 28*ep^2*mtt*mWW^2*s^2 - 15*ep^3*mtt*mWW^2*s^2 + mWW^3*s^2 + 10*ep*mWW^3*s^2 + 23*ep^2*mWW^3*s^2 + 14*ep^3*mWW^3*s^2 + mtt^4*t - 17*ep^2*mtt^4*t - 22*ep^3*mtt^4*t - 8*mtt^3*mWW*t - 30*ep*mtt^3*mWW*t - 15*ep^2*mtt^3*mWW*t + 13*ep^3*mtt^3*mWW*t + 19*mtt^2*mWW^2*t + 90*ep*mtt^2*mWW^2*t + 135*ep^2*mtt^2*mWW^2*t + 76*ep^3*mtt^2*mWW^2*t - 18*mtt*mWW^3*t - 90*ep*mtt*mWW^3*t - 157*ep^2*mtt*mWW^3*t - 103*ep^3*mtt*mWW^3*t + 6*mWW^4*t + 30*ep*mWW^4*t + 54*ep^2*mWW^4*t + 36*ep^3*mWW^4*t - 2*mtt^3*s*t - 2*ep*mtt^3*s*t + 21*ep^2*mtt^3*s*t + 27*ep^3*mtt^3*s*t + 10*mtt^2*mWW*s*t + 30*ep*mtt^2*mWW*s*t - 3*ep^2*mtt^2*mWW*s*t - 29*ep^3*mtt^2*mWW*s*t - 14*mtt*mWW^2*s*t - 57*ep*mtt*mWW^2*s*t - 62*ep^2*mtt*mWW^2*s*t - 25*ep^3*mtt*mWW^2*s*t + 6*mWW^3*s*t + 30*ep*mWW^3*s*t + 49*ep^2*mWW^3*s*t + 31*ep^3*mWW^3*s*t + mtt^2*s^2*t + 2*ep*mtt^2*s^2*t - 4*ep^2*mtt^2*s^2*t - 5*ep^3*mtt^2*s^2*t - 2*mtt*mWW*s^2*t + 18*ep^2*mtt*mWW*s^2*t + 16*ep^3*mtt*mWW*s^2*t + mWW^2*s^2*t - 4*ep*mWW^2*s^2*t - 24*ep^2*mWW^2*s^2*t - 19*ep^3*mWW^2*s^2*t + 8*ep*mtt^3*t^2 + 43*ep^2*mtt^3*t^2 + 47*ep^3*mtt^3*t^2 - 18*ep*mtt^2*mWW*t^2 - 98*ep^2*mtt^2*mWW*t^2 - 104*ep^3*mtt^2*mWW*t^2 + 10*ep*mtt*mWW^2*t^2 + 60*ep^2*mtt*mWW^2*t^2 + 62*ep^3*mtt*mWW^2*t^2 - 5*ep^2*mWW^3*t^2 - 5*ep^3*mWW^3*t^2 - 5*ep*mtt^2*s*t^2 - 28*ep^2*mtt^2*s*t^2 - 29*ep^3*mtt^2*s*t^2 + 17*ep*mtt*mWW*s*t^2 + 75*ep^2*mtt*mWW*s*t^2 + 70*ep^3*mtt*mWW*s*t^2 - 14*ep*mWW^2*s*t^2 - 57*ep^2*mWW^2*s*t^2 - 49*ep^3*mWW^2*s*t^2 - ep*mtt*s^2*t^2 - 2*ep^2*mtt*s^2*t^2 - ep^3*mtt*s^2*t^2 + 2*ep*mWW*s^2*t^2 + 7*ep^2*mWW*s^2*t^2 + 5*ep^3*mWW*s^2*t^2 - 2*ep*mtt^2*t^3 - 14*ep^2*mtt^2*t^3 - 18*ep^3*mtt^2*t^3 + 8*ep*mtt*mWW*t^3 + 42*ep^2*mtt*mWW*t^3 + 46*ep^3*mtt*mWW*t^3 - 6*ep*mWW^2*t^3 - 28*ep^2*mWW^2*t^3 - 28*ep^3*mWW^2*t^3 - 3*ep*mtt*s*t^3 - 9*ep^2*mtt*s*t^3 - 6*ep^3*mtt*s*t^3 + 4*ep*mWW*s*t^3 + 14*ep^2*mWW*s*t^3 + 10*ep^3*mWW*s*t^3 - 2*ep*mtt*t^4 - 7*ep^2*mtt*t^4 - 5*ep^3*mtt*t^4 + 2*ep*mWW*t^4 + 7*ep^2*mWW*t^4 + 5*ep^3*mWW*t^4)/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)), -((2*ep^2*mtt^4*mWW^5 + 2*ep^3*mtt^4*mWW^5 - 6*ep^2*mtt^3*mWW^6 - 6*ep^3*mtt^3*mWW^6 + 6*ep^2*mtt^2*mWW^7 + 6*ep^3*mtt^2*mWW^7 - 2*ep^2*mtt*mWW^8 - 2*ep^3*mtt*mWW^8 + 2*ep*mtt^3*mWW^5*s - 2*ep^2*mtt^3*mWW^5*s - 4*ep^3*mtt^3*mWW^5*s - 8*ep*mtt^2*mWW^6*s + 4*ep^2*mtt^2*mWW^6*s + 24*ep^3*mtt^2*mWW^6*s + 10*ep*mtt*mWW^7*s - 2*ep^2*mtt*mWW^7*s - 36*ep^3*mtt*mWW^7*s - 4*ep*mWW^8*s + 16*ep^3*mWW^8*s - 4*ep*mtt^2*mWW^5*s^2 - 2*ep^2*mtt^2*mWW^5*s^2 + 2*ep^3*mtt^2*mWW^5*s^2 + 16*ep*mtt*mWW^6*s^2 + 38*ep^2*mtt*mWW^6*s^2 + 22*ep^3*mtt*mWW^6*s^2 - 12*ep*mWW^7*s^2 - 36*ep^2*mWW^7*s^2 - 24*ep^3*mWW^7*s^2 + 2*ep*mtt*mWW^5*s^3 + 2*ep^2*mtt*mWW^5*s^3 - 4*ep*mWW^6*s^3 - 12*ep^2*mWW^6*s^3 - 8*ep^3*mWW^6*s^3 + 4*ep*mtt^5*mWW^3*t + 26*ep^2*mtt^5*mWW^3*t + 34*ep^3*mtt^5*mWW^3*t - 16*ep*mtt^4*mWW^4*t - 122*ep^2*mtt^4*mWW^4*t - 166*ep^3*mtt^4*mWW^4*t + 16*ep*mtt^3*mWW^5*t + 200*ep^2*mtt^3*mWW^5*t + 304*ep^3*mtt^3*mWW^5*t + 12*ep*mtt^2*mWW^6*t - 100*ep^2*mtt^2*mWW^6*t - 220*ep^3*mtt^2*mWW^6*t - 28*ep*mtt*mWW^7*t - 42*ep^2*mtt*mWW^7*t + 22*ep^3*mtt*mWW^7*t + 12*ep*mWW^8*t + 38*ep^2*mWW^8*t + 26*ep^3*mWW^8*t - 12*ep*mtt^4*mWW^3*s*t - 78*ep^2*mtt^4*mWW^3*s*t - 102*ep^3*mtt^4*mWW^3*s*t + 40*ep*mtt^3*mWW^4*s*t + 304*ep^2*mtt^3*mWW^4*s*t + 408*ep^3*mtt^3*mWW^4*s*t - 40*ep*mtt^2*mWW^5*s*t - 430*ep^2*mtt^2*mWW^5*s*t - 642*ep^3*mtt^2*mWW^5*s*t + 20*ep*mtt*mWW^6*s*t + 308*ep^2*mtt*mWW^6*s*t + 504*ep^3*mtt*mWW^6*s*t - 8*ep*mWW^7*s*t - 104*ep^2*mWW^7*s*t - 168*ep^3*mWW^7*s*t + 12*ep*mtt^3*mWW^3*s^2*t + 78*ep^2*mtt^3*mWW^3*s^2*t + 102*ep^3*mtt^3*mWW^3*s^2*t - 32*ep*mtt^2*mWW^4*s^2*t - 242*ep^2*mtt^2*mWW^4*s^2*t - 318*ep^3*mtt^2*mWW^4*s^2*t + 12*ep*mtt*mWW^5*s^2*t + 172*ep^2*mtt*mWW^5*s^2*t + 268*ep^3*mtt*mWW^5*s^2*t + 4*ep*mWW^6*s^2*t - 28*ep^2*mWW^6*s^2*t - 68*ep^3*mWW^6*s^2*t - 4*ep*mtt^2*mWW^3*s^3*t - 26*ep^2*mtt^2*mWW^3*s^3*t - 34*ep^3*mtt^2*mWW^3*s^3*t + 8*ep*mtt*mWW^4*s^3*t + 60*ep^2*mtt*mWW^4*s^3*t + 76*ep^3*mtt*mWW^4*s^3*t - 14*ep^2*mWW^5*s^3*t - 26*ep^3*mWW^5*s^3*t - 9*mtt^5*mWW^2*t^2 - 78*ep*mtt^5*mWW^2*t^2 - 215*ep^2*mtt^5*mWW^2*t^2 - 182*ep^3*mtt^5*mWW^2*t^2 + 37*mtt^4*mWW^3*t^2 + 332*ep*mtt^4*mWW^3*t^2 + 917*ep^2*mtt^4*mWW^3*t^2 + 766*ep^3*mtt^4*mWW^3*t^2 - 58*mtt^3*mWW^4*t^2 - 532*ep*mtt^3*mWW^4*t^2 - 1474*ep^2*mtt^3*mWW^4*t^2 - 1216*ep^3*mtt^3*mWW^4*t^2 + 42*mtt^2*mWW^5*t^2 + 380*ep*mtt^2*mWW^5*t^2 + 1006*ep^2*mtt^2*mWW^5*t^2 + 776*ep^3*mtt^2*mWW^5*t^2 - 13*mtt*mWW^6*t^2 - 98*ep*mtt*mWW^6*t^2 - 169*ep^2*mtt*mWW^6*t^2 - 48*ep^3*mtt*mWW^6*t^2 + mWW^7*t^2 - 4*ep*mWW^7*t^2 - 65*ep^2*mWW^7*t^2 - 96*ep^3*mWW^7*t^2 + 27*mtt^4*mWW^2*s*t^2 + 234*ep*mtt^4*mWW^2*s*t^2 + 645*ep^2*mtt^4*mWW^2*s*t^2 + 546*ep^3*mtt^4*mWW^2*s*t^2 - 92*mtt^3*mWW^3*s*t^2 - 822*ep*mtt^3*mWW^3*s*t^2 - 2274*ep^2*mtt^3*mWW^3*s*t^2 - 1904*ep^3*mtt^3*mWW^3*s*t^2 + 114*mtt^2*mWW^4*s*t^2 + 1044*ep*mtt^2*mWW^4*s*t^2 + 2912*ep^2*mtt^2*mWW^4*s*t^2 + 2450*ep^3*mtt^2*mWW^4*s*t^2 - 60*mtt*mWW^5*s*t^2 - 588*ep*mtt*mWW^5*s*t^2 - 1704*ep^2*mtt*mWW^5*s*t^2 - 1464*ep^3*mtt*mWW^5*s*t^2 + 11*mWW^6*s*t^2 + 130*ep*mWW^6*s*t^2 + 411*ep^2*mWW^6*s*t^2 + 364*ep^3*mWW^6*s*t^2 - 27*mtt^3*mWW^2*s^2*t^2 - 234*ep*mtt^3*mWW^2*s^2*t^2 - 645*ep^2*mtt^3*mWW^2*s^2*t^2 - 546*ep^3*mtt^3*mWW^2*s^2*t^2 + 73*mtt^2*mWW^3*s^2*t^2 + 648*ep*mtt^2*mWW^3*s^2*t^2 + 1797*ep^2*mtt^2*mWW^3*s^2*t^2 + 1510*ep^3*mtt^2*mWW^3*s^2*t^2 - 65*mtt*mWW^4*s^2*t^2 - 578*ep*mtt*mWW^4*s^2*t^2 - 1581*ep^2*mtt*mWW^4*s^2*t^2 - 1320*ep^3*mtt*mWW^4*s^2*t^2 + 19*mWW^5*s^2*t^2 + 172*ep*mWW^5*s^2*t^2 + 469*ep^2*mWW^5*s^2*t^2 + 388*ep^3*mWW^5*s^2*t^2 + 9*mtt^2*mWW^2*s^3*t^2 + 78*ep*mtt^2*mWW^2*s^3*t^2 + 215*ep^2*mtt^2*mWW^2*s^3*t^2 + 182*ep^3*mtt^2*mWW^2*s^3*t^2 - 18*mtt*mWW^3*s^3*t^2 - 158*ep*mtt*mWW^3*s^3*t^2 - 440*ep^2*mtt*mWW^3*s^3*t^2 - 372*ep^3*mtt*mWW^3*s^3*t^2 + 9*mWW^4*s^3*t^2 + 78*ep*mWW^4*s^3*t^2 + 215*ep^2*mWW^4*s^3*t^2 + 182*ep^3*mWW^4*s^3*t^2 + 11*mtt^5*mWW*t^3 + 94*ep*mtt^5*mWW*t^3 + 251*ep^2*mtt^5*mWW*t^3 + 204*ep^3*mtt^5*mWW*t^3 - 18*mtt^4*mWW^2*t^3 - 190*ep*mtt^4*mWW^2*t^3 - 542*ep^2*mtt^4*mWW^2*t^3 - 442*ep^3*mtt^4*mWW^2*t^3 - 22*mtt^3*mWW^3*t^3 - 100*ep*mtt^3*mWW^3*t^3 - 160*ep^2*mtt^3*mWW^3*t^3 - 118*ep^3*mtt^3*mWW^3*t^3 + 64*mtt^2*mWW^4*t^3 + 492*ep*mtt^2*mWW^4*t^3 + 1260*ep^2*mtt^2*mWW^4*t^3 + 1048*ep^3*mtt^2*mWW^4*t^3 - 45*mtt*mWW^5*t^3 - 406*ep*mtt*mWW^5*t^3 - 1169*ep^2*mtt*mWW^5*t^3 - 1024*ep^3*mtt*mWW^5*t^3 + 10*mWW^6*t^3 + 110*ep*mWW^6*t^3 + 360*ep^2*mWW^6*t^3 + 332*ep^3*mWW^6*t^3 - 33*mtt^4*mWW*s*t^3 - 282*ep*mtt^4*mWW*s*t^3 - 753*ep^2*mtt^4*mWW*s*t^3 - 612*ep^3*mtt^4*mWW*s*t^3 + 58*mtt^3*mWW^2*s*t^3 + 568*ep*mtt^3*mWW^2*s*t^3 + 1586*ep^2*mtt^3*mWW^2*s*t^3 + 1292*ep^3*mtt^3*mWW^2*s*t^3 + 8*mtt^2*mWW^3*s*t^3 - 88*ep*mtt^2*mWW^3*s*t^3 - 412*ep^2*mtt^2*mWW^3*s*t^3 - 364*ep^3*mtt^2*mWW^3*s*t^3 - 58*mtt*mWW^4*s*t^3 - 372*ep*mtt*mWW^4*s*t^3 - 810*ep^2*mtt*mWW^4*s*t^3 - 616*ep^3*mtt*mWW^4*s*t^3 + 25*mWW^5*s*t^3 + 178*ep*mWW^5*s*t^3 + 409*ep^2*mWW^5*s*t^3 + 316*ep^3*mWW^5*s*t^3 + 33*mtt^3*mWW*s^2*t^3 + 282*ep*mtt^3*mWW*s^2*t^3 + 753*ep^2*mtt^3*mWW*s^2*t^3 + 612*ep^3*mtt^3*mWW*s^2*t^3 - 62*mtt^2*mWW^2*s^2*t^3 - 566*ep*mtt^2*mWW^2*s^2*t^3 - 1546*ep^2*mtt^2*mWW^2*s^2*t^3 - 1258*ep^3*mtt^2*mWW^2*s^2*t^3 + 25*mtt*mWW^3*s^2*t^3 + 278*ep*mtt*mWW^3*s^2*t^3 + 799*ep^2*mtt*mWW^3*s^2*t^3 + 654*ep^3*mtt*mWW^3*s^2*t^3 + 4*mWW^4*s^2*t^3 + 2*ep*mWW^4*s^2*t^3 - 26*ep^2*mWW^4*s^2*t^3 - 24*ep^3*mWW^4*s^2*t^3 - 11*mtt^2*mWW*s^3*t^3 - 94*ep*mtt^2*mWW*s^3*t^3 - 251*ep^2*mtt^2*mWW*s^3*t^3 - 204*ep^3*mtt^2*mWW*s^3*t^3 + 22*mtt*mWW^2*s^3*t^3 + 188*ep*mtt*mWW^2*s^3*t^3 + 502*ep^2*mtt*mWW^2*s^3*t^3 + 408*ep^3*mtt*mWW^2*s^3*t^3 - 11*mWW^3*s^3*t^3 - 94*ep*mWW^3*s^3*t^3 - 251*ep^2*mWW^3*s^3*t^3 - 204*ep^3*mWW^3*s^3*t^3 - 4*mtt^5*t^4 - 34*ep*mtt^5*t^4 - 90*ep^2*mtt^5*t^4 - 72*ep^3*mtt^5*t^4 - 17*mtt^4*mWW*t^4 - 130*ep*mtt^4*mWW*t^4 - 329*ep^2*mtt^4*mWW*t^4 - 264*ep^3*mtt^4*mWW*t^4 + 61*mtt^3*mWW^2*t^4 + 542*ep*mtt^3*mWW^2*t^4 + 1453*ep^2*mtt^3*mWW^2*t^4 + 1176*ep^3*mtt^3*mWW^2*t^4 - 49*mtt^2*mWW^3*t^4 - 536*ep*mtt^2*mWW^3*t^4 - 1565*ep^2*mtt^2*mWW^3*t^4 - 1306*ep^3*mtt^2*mWW^3*t^4 + 3*mtt*mWW^4*t^4 + 148*ep*mtt*mWW^4*t^4 + 579*ep^2*mtt*mWW^4*t^4 + 530*ep^3*mtt*mWW^4*t^4 + 6*mWW^5*t^4 + 10*ep*mWW^5*t^4 - 48*ep^2*mWW^5*t^4 - 64*ep^3*mWW^5*t^4 + 12*mtt^4*s*t^4 + 102*ep*mtt^4*s*t^4 + 270*ep^2*mtt^4*s*t^4 + 216*ep^3*mtt^4*s*t^4 + 26*mtt^3*mWW*s*t^4 + 192*ep*mtt^3*mWW*s*t^4 + 478*ep^2*mtt^3*mWW*s*t^4 + 384*ep^3*mtt^3*mWW*s*t^4 - 103*mtt^2*mWW^2*s*t^4 - 870*ep*mtt^2*mWW^2*s*t^4 - 2291*ep^2*mtt^2*mWW^2*s*t^4 - 1848*ep^3*mtt^2*mWW^2*s*t^4 + 80*mtt*mWW^3*s*t^4 + 746*ep*mtt*mWW^3*s*t^4 + 2030*ep^2*mtt*mWW^3*s*t^4 + 1652*ep^3*mtt*mWW^3*s*t^4 - 15*mWW^4*s*t^4 - 172*ep*mWW^4*s*t^4 - 497*ep^2*mWW^4*s*t^4 - 412*ep^3*mWW^4*s*t^4 - 12*mtt^3*s^2*t^4 - 102*ep*mtt^3*s^2*t^4 - 270*ep^2*mtt^3*s^2*t^4 - 216*ep^3*mtt^3*s^2*t^4 - mtt^2*mWW*s^2*t^4 + 6*ep*mtt^2*mWW*s^2*t^4 + 31*ep^2*mtt^2*mWW*s^2*t^4 + 24*ep^3*mtt^2*mWW*s^2*t^4 + 38*mtt*mWW^2*s^2*t^4 + 294*ep*mtt*mWW^2*s^2*t^4 + 748*ep^2*mtt*mWW^2*s^2*t^4 + 600*ep^3*mtt*mWW^2*s^2*t^4 - 25*mWW^3*s^2*t^4 - 198*ep*mWW^3*s^2*t^4 - 509*ep^2*mWW^3*s^2*t^4 - 408*ep^3*mWW^3*s^2*t^4 + 4*mtt^2*s^3*t^4 + 34*ep*mtt^2*s^3*t^4 + 90*ep^2*mtt^2*s^3*t^4 + 72*ep^3*mtt^2*s^3*t^4 - 8*mtt*mWW*s^3*t^4 - 68*ep*mtt*mWW*s^3*t^4 - 180*ep^2*mtt*mWW*s^3*t^4 - 144*ep^3*mtt*mWW*s^3*t^4 + 4*mWW^2*s^3*t^4 + 34*ep*mWW^2*s^3*t^4 + 90*ep^2*mWW^2*s^3*t^4 + 72*ep^3*mWW^2*s^3*t^4 + 12*mtt^4*t^5 + 102*ep*mtt^4*t^5 + 270*ep^2*mtt^4*t^5 + 216*ep^3*mtt^4*t^5 - 7*mtt^3*mWW*t^5 - 90*ep*mtt^3*mWW*t^5 - 275*ep^2*mtt^3*mWW*t^5 - 228*ep^3*mtt^3*mWW*t^5 - 32*mtt^2*mWW^2*t^5 - 226*ep*mtt^2*mWW^2*t^5 - 530*ep^2*mtt^2*mWW^2*t^5 - 408*ep^3*mtt^2*mWW^2*t^5 + 37*mtt*mWW^3*t^5 + 310*ep*mtt*mWW^3*t^5 + 791*ep^2*mtt*mWW^3*t^5 + 626*ep^3*mtt*mWW^3*t^5 - 10*mWW^4*t^5 - 96*ep*mWW^4*t^5 - 256*ep^2*mWW^4*t^5 - 206*ep^3*mWW^4*t^5 - 24*mtt^3*s*t^5 - 204*ep*mtt^3*s*t^5 - 540*ep^2*mtt^3*s*t^5 - 432*ep^3*mtt^3*s*t^5 + 31*mtt^2*mWW*s*t^5 + 294*ep*mtt^2*mWW*s*t^5 + 815*ep^2*mtt^2*mWW*s*t^5 + 660*ep^3*mtt^2*mWW*s*t^5 + 10*mtt*mWW^2*s*t^5 + 24*ep*mtt*mWW^2*s*t^5 - 10*ep^2*mtt*mWW^2*s*t^5 - 24*ep^3*mtt*mWW^2*s*t^5 - 17*mWW^3*s*t^5 - 114*ep*mWW^3*s*t^5 - 265*ep^2*mWW^3*s*t^5 - 204*ep^3*mWW^3*s*t^5 + 12*mtt^2*s^2*t^5 + 102*ep*mtt^2*s^2*t^5 + 270*ep^2*mtt^2*s^2*t^5 + 216*ep^3*mtt^2*s^2*t^5 - 24*mtt*mWW*s^2*t^5 - 204*ep*mtt*mWW*s^2*t^5 - 540*ep^2*mtt*mWW*s^2*t^5 - 432*ep^3*mtt*mWW*s^2*t^5 + 12*mWW^2*s^2*t^5 + 102*ep*mWW^2*s^2*t^5 + 270*ep^2*mWW^2*s^2*t^5 + 216*ep^3*mWW^2*s^2*t^5 - 12*mtt^3*t^6 - 102*ep*mtt^3*t^6 - 270*ep^2*mtt^3*t^6 - 216*ep^3*mtt^3*t^6 + 21*mtt^2*mWW*t^6 + 194*ep*mtt^2*mWW*t^6 + 533*ep^2*mtt^2*mWW*t^6 + 432*ep^3*mtt^2*mWW*t^6 - 6*mtt*mWW^2*t^6 - 82*ep*mtt*mWW^2*t^6 - 256*ep^2*mtt*mWW^2*t^6 - 216*ep^3*mtt*mWW^2*t^6 - 3*mWW^3*t^6 - 10*ep*mWW^3*t^6 - 7*ep^2*mWW^3*t^6 + 12*mtt^2*s*t^6 + 102*ep*mtt^2*s*t^6 + 270*ep^2*mtt^2*s*t^6 + 216*ep^3*mtt^2*s*t^6 - 24*mtt*mWW*s*t^6 - 204*ep*mtt*mWW*s*t^6 - 540*ep^2*mtt*mWW*s*t^6 - 432*ep^3*mtt*mWW*s*t^6 + 12*mWW^2*s*t^6 + 102*ep*mWW^2*s*t^6 + 270*ep^2*mWW^2*s*t^6 + 216*ep^3*mWW^2*s*t^6 + 4*mtt^2*t^7 + 34*ep*mtt^2*t^7 + 90*ep^2*mtt^2*t^7 + 72*ep^3*mtt^2*t^7 - 8*mtt*mWW*t^7 - 68*ep*mtt*mWW*t^7 - 180*ep^2*mtt*mWW*t^7 - 144*ep^3*mtt*mWW*t^7 + 4*mWW^2*t^7 + 34*ep*mWW^2*t^7 + 90*ep^2*mWW^2*t^7 + 72*ep^3*mWW^2*t^7)/((1 + ep)^2*(mtt - mWW)^2*mWW^3*s^3*(mWW - t)^3*(mtt - mWW - s - t)^2)), (-2*(-2*ep*mtt*mWW - 2*ep^2*mtt*mWW + mWW^2 + 5*ep*mWW^2 + 4*ep^2*mWW^2 + 2*ep*mWW*s + 2*ep^2*mWW*s - 2*ep*mtt*t - 6*ep^2*mtt*t - 2*mWW*t - 2*ep*mWW*t + 4*ep^2*mWW*t + 2*ep*s*t + 6*ep^2*s*t + t^2 + 5*ep*t^2 + 8*ep^2*t^2))/((1 + ep)*s^3*(mWW - t)^2*(-mtt + mWW + s + t)), -((ep*(-3*ep*mtt^4*mWW^5*s^2 - 9*ep^2*mtt^4*mWW^5*s^2 - 6*ep^3*mtt^4*mWW^5*s^2 + 9*ep*mtt^3*mWW^6*s^2 + 27*ep^2*mtt^3*mWW^6*s^2 + 18*ep^3*mtt^3*mWW^6*s^2 - 9*ep*mtt^2*mWW^7*s^2 - 27*ep^2*mtt^2*mWW^7*s^2 - 18*ep^3*mtt^2*mWW^7*s^2 + 3*ep*mtt*mWW^8*s^2 + 9*ep^2*mtt*mWW^8*s^2 + 6*ep^3*mtt*mWW^8*s^2 + mtt^4*mWW^4*s^3 - 5*ep*mtt^4*mWW^4*s^3 - 28*ep^2*mtt^4*mWW^4*s^3 - 28*ep^3*mtt^4*mWW^4*s^3 - 5*mtt^3*mWW^5*s^3 + 17*ep*mtt^3*mWW^5*s^3 + 122*ep^2*mtt^3*mWW^5*s^3 + 124*ep^3*mtt^3*mWW^5*s^3 + 11*mtt^2*mWW^6*s^3 - 11*ep*mtt^2*mWW^6*s^3 - 180*ep^2*mtt^2*mWW^6*s^3 - 200*ep^3*mtt^2*mWW^6*s^3 - 11*mtt*mWW^7*s^3 - 9*ep*mtt*mWW^7*s^3 + 106*ep^2*mtt*mWW^7*s^3 + 140*ep^3*mtt*mWW^7*s^3 + 4*mWW^8*s^3 + 8*ep*mWW^8*s^3 - 20*ep^2*mWW^8*s^3 - 36*ep^3*mWW^8*s^3 - 2*mtt^3*mWW^4*s^4 + 10*ep*mtt^3*mWW^4*s^4 + 56*ep^2*mtt^3*mWW^4*s^4 + 56*ep^3*mtt^3*mWW^4*s^4 + 8*mtt^2*mWW^5*s^4 - 19*ep*mtt^2*mWW^5*s^4 - 161*ep^2*mtt^2*mWW^5*s^4 - 170*ep^3*mtt^2*mWW^5*s^4 - 20*mtt*mWW^6*s^4 - 49*ep*mtt*mWW^6*s^4 + 53*ep^2*mtt*mWW^6*s^4 + 118*ep^3*mtt*mWW^6*s^4 + 14*mWW^7*s^4 + 58*ep*mWW^7*s^4 + 52*ep^2*mWW^7*s^4 - 4*ep^3*mWW^7*s^4 + mtt^2*mWW^4*s^5 - 5*ep*mtt^2*mWW^4*s^5 - 28*ep^2*mtt^2*mWW^4*s^5 - 28*ep^3*mtt^2*mWW^4*s^5 - 3*mtt*mWW^5*s^5 + 5*ep*mtt*mWW^5*s^5 + 48*ep^2*mtt*mWW^5*s^5 + 52*ep^3*mtt*mWW^5*s^5 + 4*mWW^6*s^5 + 14*ep*mWW^6*s^5 + 8*ep^2*mWW^6*s^5 - 8*ep^3*mWW^6*s^5 - 6*ep*mtt^5*mWW^4*s*t - 18*ep^2*mtt^5*mWW^4*s*t - 12*ep^3*mtt^5*mWW^4*s*t + 18*ep*mtt^4*mWW^5*s*t + 54*ep^2*mtt^4*mWW^5*s*t + 36*ep^3*mtt^4*mWW^5*s*t - 18*ep*mtt^3*mWW^6*s*t - 54*ep^2*mtt^3*mWW^6*s*t - 36*ep^3*mtt^3*mWW^6*s*t + 6*ep*mtt^2*mWW^7*s*t + 18*ep^2*mtt^2*mWW^7*s*t + 12*ep^3*mtt^2*mWW^7*s*t + 2*mtt^5*mWW^3*s^2*t - 10*ep*mtt^5*mWW^3*s^2*t - 56*ep^2*mtt^5*mWW^3*s^2*t - 56*ep^3*mtt^5*mWW^3*s^2*t - 4*mtt^4*mWW^4*s^2*t + 85*ep*mtt^4*mWW^4*s^2*t + 367*ep^2*mtt^4*mWW^4*s^2*t + 338*ep^3*mtt^4*mWW^4*s^2*t + 10*mtt^3*mWW^5*s^2*t - 160*ep*mtt^3*mWW^5*s^2*t - 738*ep^2*mtt^3*mWW^5*s^2*t - 700*ep^3*mtt^3*mWW^5*s^2*t - 28*mtt^2*mWW^6*s^2*t + 36*ep*mtt^2*mWW^6*s^2*t + 470*ep^2*mtt^2*mWW^6*s^2*t + 532*ep^3*mtt^2*mWW^6*s^2*t + 32*mtt*mWW^7*s^2*t + 118*ep*mtt*mWW^7*s^2*t + 86*ep^2*mtt*mWW^7*s^2*t - 36*ep^3*mtt*mWW^7*s^2*t - 12*mWW^8*s^2*t - 69*ep*mWW^8*s^2*t - 129*ep^2*mWW^8*s^2*t - 78*ep^3*mWW^8*s^2*t - 8*mtt^4*mWW^3*s^3*t + 40*ep*mtt^4*mWW^3*s^3*t + 224*ep^2*mtt^4*mWW^3*s^3*t + 224*ep^3*mtt^4*mWW^3*s^3*t + 17*mtt^3*mWW^4*s^3*t - 199*ep*mtt^3*mWW^4*s^3*t - 968*ep^2*mtt^3*mWW^4*s^3*t - 932*ep^3*mtt^3*mWW^4*s^3*t - 35*mtt^2*mWW^5*s^3*t + 195*ep*mtt^2*mWW^5*s^3*t + 1254*ep^2*mtt^2*mWW^5*s^3*t + 1300*ep^3*mtt^2*mWW^5*s^3*t + 15*mtt*mWW^6*s^3*t - 157*ep*mtt*mWW^6*s^3*t - 860*ep^2*mtt*mWW^6*s^3*t - 892*ep^3*mtt*mWW^6*s^3*t + 11*mWW^7*s^3*t + 121*ep*mWW^7*s^3*t + 350*ep^2*mWW^7*s^3*t + 300*ep^3*mWW^7*s^3*t + 10*mtt^3*mWW^3*s^4*t - 50*ep*mtt^3*mWW^3*s^4*t - 280*ep^2*mtt^3*mWW^3*s^4*t - 280*ep^3*mtt^3*mWW^3*s^4*t - 20*mtt^2*mWW^4*s^4*t + 165*ep*mtt^2*mWW^4*s^4*t + 851*ep^2*mtt^2*mWW^4*s^4*t + 834*ep^3*mtt^2*mWW^4*s^4*t + 46*mtt*mWW^5*s^4*t + 32*ep*mtt*mWW^5*s^4*t - 478*ep^2*mtt*mWW^5*s^4*t - 620*ep^3*mtt*mWW^5*s^4*t - 28*mWW^6*s^4*t - 91*ep*mWW^6*s^4*t + 19*ep^2*mWW^6*s^4*t + 130*ep^3*mWW^6*s^4*t - 4*mtt^2*mWW^3*s^5*t + 20*ep*mtt^2*mWW^3*s^5*t + 112*ep^2*mtt^2*mWW^3*s^5*t + 112*ep^3*mtt^2*mWW^3*s^5*t + 7*mtt*mWW^4*s^5*t - 45*ep*mtt*mWW^4*s^5*t - 232*ep^2*mtt*mWW^4*s^5*t - 228*ep^3*mtt*mWW^4*s^5*t - 9*mWW^5*s^5*t - 17*ep*mWW^5*s^5*t + 36*ep^2*mWW^5*s^5*t + 68*ep^3*mWW^5*s^5*t - 3*ep*mtt^6*mWW^3*t^2 - 9*ep^2*mtt^6*mWW^3*t^2 - 6*ep^3*mtt^6*mWW^3*t^2 + 9*ep*mtt^5*mWW^4*t^2 + 27*ep^2*mtt^5*mWW^4*t^2 + 18*ep^3*mtt^5*mWW^4*t^2 - 9*ep*mtt^4*mWW^5*t^2 - 27*ep^2*mtt^4*mWW^5*t^2 - 18*ep^3*mtt^4*mWW^5*t^2 + 3*ep*mtt^3*mWW^6*t^2 + 9*ep^2*mtt^3*mWW^6*t^2 + 6*ep^3*mtt^3*mWW^6*t^2 + mtt^6*mWW^2*s*t^2 - 5*ep*mtt^6*mWW^2*s*t^2 - 28*ep^2*mtt^6*mWW^2*s*t^2 - 28*ep^3*mtt^6*mWW^2*s*t^2 + 7*mtt^5*mWW^3*s*t^2 + 113*ep*mtt^5*mWW^3*s*t^2 + 350*ep^2*mtt^5*mWW^3*s*t^2 + 292*ep^3*mtt^5*mWW^3*s*t^2 - 13*mtt^4*mWW^4*s*t^2 - 263*ep*mtt^4*mWW^4*s*t^2 - 864*ep^2*mtt^4*mWW^4*s*t^2 - 752*ep^3*mtt^4*mWW^4*s*t^2 - 23*mtt^3*mWW^5*s*t^2 + 63*ep*mtt^3*mWW^5*s*t^2 + 514*ep^2*mtt^3*mWW^5*s*t^2 + 572*ep^3*mtt^3*mWW^5*s*t^2 + 52*mtt^2*mWW^6*s*t^2 + 236*ep*mtt^2*mWW^6*s*t^2 + 304*ep^2*mtt^2*mWW^6*s*t^2 + 84*ep^3*mtt^2*mWW^6*s*t^2 - 24*mtt*mWW^7*s*t^2 - 144*ep*mtt*mWW^7*s*t^2 - 276*ep^2*mtt*mWW^7*s*t^2 - 168*ep^3*mtt*mWW^7*s*t^2 - 14*mtt^5*mWW^2*s^2*t^2 + 12*ep*mtt^5*mWW^2*s^2*t^2 + 182*ep^2*mtt^5*mWW^2*s^2*t^2 + 204*ep^3*mtt^5*mWW^2*s^2*t^2 - 32*mtt^4*mWW^3*s^2*t^2 - 508*ep*mtt^4*mWW^3*s^2*t^2 - 1624*ep^2*mtt^4*mWW^3*s^2*t^2 - 1388*ep^3*mtt^4*mWW^3*s^2*t^2 + 142*mtt^3*mWW^4*s^2*t^2 + 1297*ep*mtt^3*mWW^4*s^2*t^2 + 3521*ep^2*mtt^3*mWW^4*s^2*t^2 + 2846*ep^3*mtt^3*mWW^4*s^2*t^2 - 164*mtt^2*mWW^5*s^2*t^2 - 1221*ep*mtt^2*mWW^5*s^2*t^2 - 2903*ep^2*mtt^2*mWW^5*s^2*t^2 - 2206*ep^3*mtt^2*mWW^5*s^2*t^2 + 52*mtt*mWW^6*s^2*t^2 + 253*ep*mtt*mWW^6*s^2*t^2 + 355*ep^2*mtt*mWW^6*s^2*t^2 + 154*ep^3*mtt*mWW^6*s^2*t^2 + 16*mWW^7*s^2*t^2 + 167*ep*mWW^7*s^2*t^2 + 469*ep^2*mWW^7*s^2*t^2 + 390*ep^3*mWW^7*s^2*t^2 + 37*mtt^4*mWW^2*s^3*t^2 - 11*ep*mtt^4*mWW^2*s^3*t^2 - 406*ep^2*mtt^4*mWW^2*s^3*t^2 - 472*ep^3*mtt^4*mWW^2*s^3*t^2 + 26*mtt^3*mWW^3*s^3*t^2 + 704*ep*mtt^3*mWW^3*s^3*t^2 + 2470*ep^2*mtt^3*mWW^3*s^3*t^2 + 2188*ep^3*mtt^3*mWW^3*s^3*t^2 - 162*mtt^2*mWW^4*s^3*t^2 - 1394*ep*mtt^2*mWW^4*s^3*t^2 - 3816*ep^2*mtt^2*mWW^4*s^3*t^2 - 3112*ep^3*mtt^2*mWW^4*s^3*t^2 + 236*mtt*mWW^5*s^3*t^2 + 1518*ep*mtt*mWW^5*s^3*t^2 + 3274*ep^2*mtt*mWW^5*s^3*t^2 + 2316*ep^3*mtt*mWW^5*s^3*t^2 - 125*mWW^6*s^3*t^2 - 733*ep*mWW^6*s^3*t^2 - 1354*ep^2*mWW^6*s^3*t^2 - 824*ep^3*mWW^6*s^3*t^2 - 36*mtt^3*mWW^2*s^4*t^2 + 6*ep*mtt^3*mWW^2*s^4*t^2 + 378*ep^2*mtt^3*mWW^2*s^4*t^2 + 444*ep^3*mtt^3*mWW^2*s^4*t^2 + 18*mtt^2*mWW^3*s^4*t^2 - 335*ep*mtt^2*mWW^3*s^4*t^2 - 1479*ep^2*mtt^2*mWW^3*s^4*t^2 - 1402*ep^3*mtt^2*mWW^3*s^4*t^2 + 12*mtt*mWW^4*s^4*t^2 + 306*ep*mtt*mWW^4*s^4*t^2 + 1206*ep^2*mtt*mWW^4*s^4*t^2 + 1140*ep^3*mtt*mWW^4*s^4*t^2 - 18*mWW^5*s^4*t^2 - 145*ep*mWW^5*s^4*t^2 - 441*ep^2*mWW^5*s^4*t^2 - 374*ep^3*mWW^5*s^4*t^2 + 12*mtt^2*mWW^2*s^5*t^2 - 2*ep*mtt^2*mWW^2*s^5*t^2 - 126*ep^2*mtt^2*mWW^2*s^5*t^2 - 148*ep^3*mtt^2*mWW^2*s^5*t^2 - 19*mtt*mWW^3*s^5*t^2 + 29*ep*mtt*mWW^3*s^5*t^2 + 292*ep^2*mtt*mWW^3*s^5*t^2 + 316*ep^3*mtt*mWW^3*s^5*t^2 + 13*mWW^4*s^5*t^2 + 15*ep*mWW^4*s^5*t^2 - 82*ep^2*mWW^4*s^5*t^2 - 120*ep^3*mWW^4*s^5*t^2 + 6*mtt^6*mWW^2*t^3 + 45*ep*mtt^6*mWW^2*t^3 + 105*ep^2*mtt^6*mWW^2*t^3 + 78*ep^3*mtt^6*mWW^2*t^3 - 12*mtt^5*mWW^3*t^3 - 114*ep*mtt^5*mWW^3*t^3 - 306*ep^2*mtt^5*mWW^3*t^3 - 252*ep^3*mtt^5*mWW^3*t^3 - 6*mtt^4*mWW^4*t^3 + 18*ep*mtt^4*mWW^4*t^3 + 150*ep^2*mtt^4*mWW^4*t^3 + 180*ep^3*mtt^4*mWW^4*t^3 + 24*mtt^3*mWW^5*t^3 + 126*ep*mtt^3*mWW^5*t^3 + 198*ep^2*mtt^3*mWW^5*t^3 + 84*ep^3*mtt^3*mWW^5*t^3 - 12*mtt^2*mWW^6*t^3 - 75*ep*mtt^2*mWW^6*t^3 - 147*ep^2*mtt^2*mWW^6*t^3 - 90*ep^3*mtt^2*mWW^6*t^3 - 7*mtt^6*mWW*s*t^3 - 11*ep*mtt^6*mWW*s*t^3 + 28*ep^2*mtt^6*mWW*s*t^3 + 44*ep^3*mtt^6*mWW*s*t^3 - 87*mtt^5*mWW^2*s*t^3 - 587*ep*mtt^5*mWW^2*s*t^3 - 1296*ep^2*mtt^5*mWW^2*s*t^3 - 916*ep^3*mtt^5*mWW^2*s*t^3 + 283*mtt^4*mWW^3*s*t^3 + 1737*ep*mtt^4*mWW^3*s*t^3 + 3538*ep^2*mtt^4*mWW^3*s*t^3 + 2372*ep^3*mtt^4*mWW^3*s*t^3 - 289*mtt^3*mWW^4*s*t^3 - 1547*ep*mtt^3*mWW^4*s*t^3 - 2686*ep^2*mtt^3*mWW^4*s*t^3 - 1536*ep^3*mtt^3*mWW^4*s*t^3 + 108*mtt^2*mWW^5*s*t^3 + 268*ep*mtt^2*mWW^5*s*t^3 - 212*ep^2*mtt^2*mWW^5*s*t^3 - 588*ep^3*mtt^2*mWW^5*s*t^3 - 32*mtt*mWW^6*s*t^3 + 2*ep*mtt*mWW^6*s*t^3 + 370*ep^2*mtt*mWW^6*s*t^3 + 468*ep^3*mtt*mWW^6*s*t^3 + 24*mWW^7*s*t^3 + 138*ep*mWW^7*s*t^3 + 258*ep^2*mWW^7*s*t^3 + 156*ep^3*mWW^7*s*t^3 + 34*mtt^5*mWW*s^2*t^3 + 52*ep*mtt^5*mWW*s^2*t^3 - 142*ep^2*mtt^5*mWW*s^2*t^3 - 220*ep^3*mtt^5*mWW*s^2*t^3 + 244*mtt^4*mWW^2*s^2*t^3 + 1596*ep*mtt^4*mWW^2*s^2*t^3 + 3476*ep^2*mtt^4*mWW^2*s^2*t^3 + 2424*ep^3*mtt^4*mWW^2*s^2*t^3 - 716*mtt^3*mWW^3*s^2*t^3 - 4012*ep*mtt^3*mWW^3*s^2*t^3 - 7528*ep^2*mtt^3*mWW^3*s^2*t^3 - 4688*ep^3*mtt^3*mWW^3*s^2*t^3 + 648*mtt^2*mWW^4*s^2*t^3 + 3296*ep*mtt^2*mWW^4*s^2*t^3 + 5196*ep^2*mtt^2*mWW^4*s^2*t^3 + 2584*ep^3*mtt^2*mWW^4*s^2*t^3 - 106*mtt*mWW^5*s^2*t^3 - 128*ep*mtt*mWW^5*s^2*t^3 + 898*ep^2*mtt*mWW^5*s^2*t^3 + 1316*ep^3*mtt*mWW^5*s^2*t^3 - 96*mWW^6*s^2*t^3 - 748*ep*mWW^6*s^2*t^3 - 1788*ep^2*mWW^6*s^2*t^3 - 1352*ep^3*mWW^6*s^2*t^3 - 60*mtt^4*mWW*s^3*t^3 - 90*ep*mtt^4*mWW*s^3*t^3 + 258*ep^2*mtt^4*mWW*s^3*t^3 + 396*ep^3*mtt^4*mWW*s^3*t^3 - 230*mtt^3*mWW^2*s^3*t^3 - 1578*ep*mtt^3*mWW^2*s^3*t^3 - 3568*ep^2*mtt^3*mWW^2*s^3*t^3 - 2544*ep^3*mtt^3*mWW^2*s^3*t^3 + 631*mtt^2*mWW^3*s^3*t^3 + 3333*ep*mtt^2*mWW^3*s^3*t^3 + 5994*ep^2*mtt^2*mWW^3*s^3*t^3 + 3592*ep^3*mtt^2*mWW^3*s^3*t^3 - 542*mtt*mWW^4*s^3*t^3 - 2778*ep*mtt*mWW^4*s^3*t^3 - 4464*ep^2*mtt*mWW^4*s^3*t^3 - 2288*ep^3*mtt*mWW^4*s^3*t^3 + 165*mWW^5*s^3*t^3 + 861*ep*mWW^5*s^3*t^3 + 1276*ep^2*mWW^5*s^3*t^3 + 556*ep^3*mWW^5*s^3*t^3 + 46*mtt^3*mWW*s^4*t^3 + 68*ep*mtt^3*mWW*s^4*t^3 - 202*ep^2*mtt^3*mWW*s^4*t^3 - 308*ep^3*mtt^3*mWW*s^4*t^3 + 44*mtt^2*mWW^2*s^4*t^3 + 501*ep*mtt^2*mWW^2*s^4*t^3 + 1423*ep^2*mtt^2*mWW^2*s^4*t^3 + 1146*ep^3*mtt^2*mWW^2*s^4*t^3 - 174*mtt*mWW^3*s^4*t^3 - 922*ep*mtt*mWW^3*s^4*t^3 - 1752*ep^2*mtt*mWW^3*s^4*t^3 - 1112*ep^3*mtt*mWW^3*s^4*t^3 + 108*mWW^4*s^4*t^3 + 521*ep*mWW^4*s^4*t^3 + 867*ep^2*mWW^4*s^4*t^3 + 466*ep^3*mWW^4*s^4*t^3 - 13*mtt^2*mWW*s^5*t^3 - 19*ep*mtt^2*mWW*s^5*t^3 + 58*ep^2*mtt^2*mWW*s^5*t^3 + 88*ep^3*mtt^2*mWW*s^5*t^3 + 23*mtt*mWW^2*s^5*t^3 + 23*ep*mtt*mWW^2*s^5*t^3 - 140*ep^2*mtt*mWW^2*s^5*t^3 - 188*ep^3*mtt*mWW^2*s^5*t^3 - 12*mWW^3*s^5*t^3 - 18*ep*mWW^3*s^5*t^3 + 54*ep^2*mWW^3*s^5*t^3 + 84*ep^3*mWW^3*s^5*t^3 - 42*mtt^6*mWW*t^4 - 234*ep*mtt^6*mWW*t^4 - 432*ep^2*mtt^6*mWW*t^4 - 264*ep^3*mtt^6*mWW*t^4 + 120*mtt^5*mWW^2*t^4 + 657*ep*mtt^5*mWW^2*t^4 + 1179*ep^2*mtt^5*mWW^2*t^4 + 690*ep^3*mtt^5*mWW^2*t^4 - 120*mtt^4*mWW^3*t^4 - 543*ep*mtt^4*mWW^3*t^4 - 729*ep^2*mtt^4*mWW^3*t^4 - 246*ep^3*mtt^4*mWW^3*t^4 + 66*mtt^3*mWW^4*t^4 + 159*ep*mtt^3*mWW^4*t^4 - 141*ep^2*mtt^3*mWW^4*t^4 - 390*ep^3*mtt^3*mWW^4*t^4 - 48*mtt^2*mWW^5*t^4 - 180*ep*mtt^2*mWW^5*t^4 - 144*ep^2*mtt^2*mWW^5*t^4 + 48*ep^3*mtt^2*mWW^5*t^4 + 24*mtt*mWW^6*t^4 + 141*ep*mtt*mWW^6*t^4 + 267*ep^2*mtt*mWW^6*t^4 + 162*ep^3*mtt*mWW^6*t^4 + 4*mtt^6*s*t^4 + 6*ep*mtt^6*s*t^4 - 16*ep^2*mtt^6*s*t^4 - 24*ep^3*mtt^6*s*t^4 + 228*mtt^5*mWW*s*t^4 + 1212*ep*mtt^5*mWW*s*t^4 + 2148*ep^2*mtt^5*mWW*s*t^4 + 1260*ep^3*mtt^5*mWW*s*t^4 - 416*mtt^4*mWW^2*s*t^4 - 2098*ep*mtt^4*mWW^2*s*t^4 - 3392*ep^2*mtt^4*mWW^2*s*t^4 - 1764*ep^3*mtt^4*mWW^2*s*t^4 - 20*mtt^3*mWW^3*s*t^4 - 586*ep*mtt^3*mWW^3*s*t^4 - 2190*ep^2*mtt^3*mWW^3*s*t^4 - 2092*ep^3*mtt^3*mWW^3*s*t^4 + 445*mtt^2*mWW^4*s*t^4 + 2977*ep*mtt^2*mWW^4*s*t^4 + 6488*ep^2*mtt^2*mWW^4*s*t^4 + 4604*ep^3*mtt^2*mWW^4*s*t^4 - 219*mtt*mWW^5*s*t^4 - 1277*ep*mtt*mWW^5*s*t^4 - 2390*ep^2*mtt*mWW^5*s*t^4 - 1452*ep^3*mtt*mWW^5*s*t^4 - 20*mWW^6*s*t^4 - 220*ep*mWW^6*s*t^4 - 620*ep^2*mWW^6*s*t^4 - 516*ep^3*mWW^6*s*t^4 - 16*mtt^5*s^2*t^4 - 24*ep*mtt^5*s^2*t^4 + 64*ep^2*mtt^5*s^2*t^4 + 96*ep^3*mtt^5*s^2*t^4 - 442*mtt^4*mWW*s^2*t^4 - 2244*ep*mtt^4*mWW*s^2*t^4 - 3794*ep^2*mtt^4*mWW*s^2*t^4 - 2112*ep^3*mtt^4*mWW*s^2*t^4 + 648*mtt^3*mWW^2*s^2*t^4 + 2980*ep*mtt^3*mWW^2*s^2*t^4 + 4220*ep^2*mtt^3*mWW^2*s^2*t^4 + 1816*ep^3*mtt^3*mWW^2*s^2*t^4 + 146*mtt^2*mWW^3*s^2*t^4 + 1316*ep*mtt^2*mWW^3*s^2*t^4 + 3822*ep^2*mtt^2*mWW^3*s^2*t^4 + 3276*ep^3*mtt^2*mWW^3*s^2*t^4 - 668*mtt*mWW^4*s^2*t^4 - 4068*ep*mtt*mWW^4*s^2*t^4 - 8264*ep^2*mtt*mWW^4*s^2*t^4 - 5536*ep^3*mtt*mWW^4*s^2*t^4 + 308*mWW^5*s^2*t^4 + 1872*ep*mWW^5*s^2*t^4 + 3616*ep^2*mWW^5*s^2*t^4 + 2268*ep^3*mWW^5*s^2*t^4 + 24*mtt^4*s^3*t^4 + 36*ep*mtt^4*s^3*t^4 - 96*ep^2*mtt^4*s^3*t^4 - 144*ep^3*mtt^4*s^3*t^4 + 360*mtt^3*mWW*s^3*t^4 + 1776*ep*mtt^3*mWW*s^3*t^4 + 2904*ep^2*mtt^3*mWW*s^3*t^4 + 1548*ep^3*mtt^3*mWW*s^3*t^4 - 577*mtt^2*mWW^2*s^3*t^4 - 2525*ep*mtt^2*mWW^2*s^3*t^4 - 3390*ep^2*mtt^2*mWW^2*s^3*t^4 - 1340*ep^3*mtt^2*mWW^2*s^3*t^4 + 128*mtt*mWW^3*s^3*t^4 + 412*ep*mtt*mWW^3*s^3*t^4 - 96*ep^2*mtt*mWW^3*s^3*t^4 - 620*ep^3*mtt*mWW^3*s^3*t^4 + 101*mWW^4*s^3*t^4 + 553*ep*mWW^4*s^3*t^4 + 1182*ep^2*mWW^4*s^3*t^4 + 844*ep^3*mWW^4*s^3*t^4 - 16*mtt^3*s^4*t^4 - 24*ep*mtt^3*s^4*t^4 + 64*ep^2*mtt^3*s^4*t^4 + 96*ep^3*mtt^3*s^4*t^4 - 96*mtt^2*mWW*s^4*t^4 - 498*ep*mtt^2*mWW*s^4*t^4 - 858*ep^2*mtt^2*mWW*s^4*t^4 - 480*ep^3*mtt^2*mWW*s^4*t^4 + 222*mtt*mWW^2*s^4*t^4 + 975*ep*mtt*mWW^2*s^4*t^4 + 1371*ep^2*mtt*mWW^2*s^4*t^4 + 594*ep^3*mtt*mWW^2*s^4*t^4 - 118*mWW^3*s^4*t^4 - 509*ep*mWW^3*s^4*t^4 - 689*ep^2*mWW^3*s^4*t^4 - 274*ep^3*mWW^3*s^4*t^4 + 4*mtt^2*s^5*t^4 + 6*ep*mtt^2*s^5*t^4 - 16*ep^2*mtt^2*s^5*t^4 - 24*ep^3*mtt^2*s^5*t^4 - 8*mtt*mWW*s^5*t^4 - 12*ep*mtt*mWW*s^5*t^4 + 32*ep^2*mtt*mWW*s^5*t^4 + 48*ep^3*mtt*mWW*s^5*t^4 + 4*mWW^2*s^5*t^4 + 6*ep*mWW^2*s^5*t^4 - 16*ep^2*mWW^2*s^5*t^4 - 24*ep^3*mWW^2*s^5*t^4 + 24*mtt^6*t^5 + 132*ep*mtt^6*t^5 + 240*ep^2*mtt^6*t^5 + 144*ep^3*mtt^6*t^5 + 84*mtt^5*mWW*t^5 + 456*ep*mtt^5*mWW*t^5 + 828*ep^2*mtt^5*mWW*t^5 + 504*ep^3*mtt^5*mWW*t^5 - 378*mtt^4*mWW^2*t^5 - 2118*ep*mtt^4*mWW^2*t^5 - 3918*ep^2*mtt^4*mWW^2*t^5 - 2388*ep^3*mtt^4*mWW^2*t^5 + 432*mtt^3*mWW^3*t^5 + 2352*ep*mtt^3*mWW^3*t^5 + 4164*ep^2*mtt^3*mWW^3*t^5 + 2376*ep^3*mtt^3*mWW^3*t^5 - 174*mtt^2*mWW^4*t^5 - 771*ep*mtt^2*mWW^4*t^5 - 987*ep^2*mtt^2*mWW^4*t^5 - 282*ep^3*mtt^2*mWW^4*t^5 + 24*mtt*mWW^5*t^5 + 18*ep*mtt*mWW^5*t^5 - 198*ep^2*mtt*mWW^5*t^5 - 276*ep^3*mtt*mWW^5*t^5 - 12*mWW^6*t^5 - 69*ep*mWW^6*t^5 - 129*ep^2*mWW^6*t^5 - 78*ep^3*mWW^6*t^5 - 112*mtt^5*s*t^5 - 552*ep*mtt^5*s*t^5 - 896*ep^2*mtt^5*s*t^5 - 480*ep^3*mtt^5*s*t^5 - 334*mtt^4*mWW*s*t^5 - 1854*ep*mtt^4*mWW*s*t^5 - 3464*ep^2*mtt^4*mWW*s*t^5 - 2148*ep^3*mtt^4*mWW*s*t^5 + 1172*mtt^3*mWW^2*s*t^5 + 6388*ep*mtt^3*mWW^2*s*t^5 + 11532*ep^2*mtt^3*mWW^2*s*t^5 + 6880*ep^3*mtt^3*mWW^2*s*t^5 - 919*mtt^2*mWW^3*s*t^5 - 4961*ep*mtt^2*mWW^3*s*t^5 - 8590*ep^2*mtt^2*mWW^3*s*t^5 - 4776*ep^3*mtt^2*mWW^3*s*t^5 + 53*mtt*mWW^4*s*t^5 + 9*ep*mtt*mWW^4*s*t^5 - 700*ep^2*mtt*mWW^4*s*t^5 - 956*ep^3*mtt*mWW^4*s*t^5 + 134*mWW^5*s*t^5 + 928*ep*mWW^5*s*t^5 + 2034*ep^2*mWW^5*s*t^5 + 1432*ep^3*mWW^5*s*t^5 + 192*mtt^4*s^2*t^5 + 864*ep*mtt^4*s^2*t^5 + 1248*ep^2*mtt^4*s^2*t^5 + 576*ep^3*mtt^4*s^2*t^5 + 354*mtt^3*mWW*s^2*t^5 + 2052*ep*mtt^3*mWW*s^2*t^5 + 4002*ep^2*mtt^3*mWW*s^2*t^5 + 2556*ep^3*mtt^3*mWW*s^2*t^5 - 1250*mtt^2*mWW^2*s^2*t^5 - 6576*ep*mtt^2*mWW^2*s^2*t^5 - 11532*ep^2*mtt^2*mWW^2*s^2*t^5 - 6704*ep^3*mtt^2*mWW^2*s^2*t^5 + 858*mtt*mWW^3*s^2*t^5 + 4588*ep*mtt*mWW^3*s^2*t^5 + 7894*ep^2*mtt*mWW^3*s^2*t^5 + 4404*ep^3*mtt*mWW^3*s^2*t^5 - 130*mWW^4*s^2*t^5 - 760*ep*mWW^4*s^2*t^5 - 1276*ep^2*mWW^4*s^2*t^5 - 640*ep^3*mWW^4*s^2*t^5 - 144*mtt^3*s^3*t^5 - 600*ep*mtt^3*s^3*t^5 - 768*ep^2*mtt^3*s^3*t^5 - 288*ep^3*mtt^3*s^3*t^5 - 24*mtt^2*mWW*s^3*t^5 - 342*ep*mtt^2*mWW*s^3*t^5 - 1014*ep^2*mtt^2*mWW*s^3*t^5 - 816*ep^3*mtt^2*mWW*s^3*t^5 + 438*mtt*mWW^2*s^3*t^5 + 2262*ep*mtt*mWW^2*s^3*t^5 + 3960*ep^2*mtt*mWW^2*s^3*t^5 + 2304*ep^3*mtt*mWW^2*s^3*t^5 - 282*mWW^3*s^3*t^5 - 1404*ep*mWW^3*s^3*t^5 - 2346*ep^2*mWW^3*s^3*t^5 - 1296*ep^3*mWW^3*s^3*t^5 + 40*mtt^2*s^4*t^5 + 156*ep*mtt^2*s^4*t^5 + 176*ep^2*mtt^2*s^4*t^5 + 48*ep^3*mtt^2*s^4*t^5 - 80*mtt*mWW*s^4*t^5 - 312*ep*mtt*mWW*s^4*t^5 - 352*ep^2*mtt*mWW*s^4*t^5 - 96*ep^3*mtt*mWW*s^4*t^5 + 40*mWW^2*s^4*t^5 + 156*ep*mWW^2*s^4*t^5 + 176*ep^2*mWW^2*s^4*t^5 + 48*ep^3*mWW^2*s^4*t^5 - 96*mtt^5*t^6 - 528*ep*mtt^5*t^6 - 960*ep^2*mtt^5*t^6 - 576*ep^3*mtt^5*t^6 + 48*mtt^4*mWW*t^6 + 300*ep*mtt^4*mWW*t^6 + 588*ep^2*mtt^4*mWW*t^6 + 360*ep^3*mtt^4*mWW*t^6 + 330*mtt^3*mWW^2*t^6 + 1824*ep*mtt^3*mWW^2*t^6 + 3366*ep^2*mtt^3*mWW^2*t^6 + 2076*ep^3*mtt^3*mWW^2*t^6 - 456*mtt^2*mWW^3*t^6 - 2589*ep*mtt^2*mWW^3*t^6 - 4827*ep^2*mtt^2*mWW^3*t^6 - 2946*ep^3*mtt^2*mWW^3*t^6 + 174*mtt*mWW^4*t^6 + 948*ep*mtt*mWW^4*t^6 + 1662*ep^2*mtt*mWW^4*t^6 + 924*ep^3*mtt*mWW^4*t^6 + 45*ep*mWW^5*t^6 + 171*ep^2*mWW^5*t^6 + 162*ep^3*mWW^5*t^6 + 312*mtt^4*s*t^6 + 1620*ep*mtt^4*s*t^6 + 2784*ep^2*mtt^4*s*t^6 + 1584*ep^3*mtt^4*s*t^6 - 188*mtt^3*mWW*s*t^6 - 952*ep*mtt^3*mWW*s*t^6 - 1516*ep^2*mtt^3*mWW*s*t^6 - 764*ep^3*mtt^3*mWW*s*t^6 - 653*mtt^2*mWW^2*s*t^6 - 3563*ep*mtt^2*mWW^2*s*t^6 - 6572*ep^2*mtt^2*mWW^2*s*t^6 - 4064*ep^3*mtt^2*mWW^2*s*t^6 + 731*mtt*mWW^3*s*t^6 + 4107*ep*mtt*mWW^3*s*t^6 + 7608*ep^2*mtt*mWW^3*s*t^6 + 4640*ep^3*mtt*mWW^3*s*t^6 - 196*mWW^4*s*t^6 - 1170*ep*mWW^4*s*t^6 - 2220*ep^2*mWW^4*s*t^6 - 1348*ep^3*mWW^4*s*t^6 - 336*mtt^3*s^2*t^6 - 1656*ep*mtt^3*s^2*t^6 - 2688*ep^2*mtt^3*s^2*t^6 - 1440*ep^3*mtt^3*s^2*t^6 + 374*mtt^2*mWW*s^2*t^6 + 1772*ep*mtt^2*mWW*s^2*t^6 + 2686*ep^2*mtt^2*mWW*s^2*t^6 + 1312*ep^3*mtt^2*mWW*s^2*t^6 + 212*mtt*mWW^2*s^2*t^6 + 1166*ep*mtt*mWW^2*s^2*t^6 + 2254*ep^2*mtt*mWW^2*s^2*t^6 + 1468*ep^3*mtt*mWW^2*s^2*t^6 - 258*mWW^3*s^2*t^6 - 1338*ep*mWW^3*s^2*t^6 - 2364*ep^2*mWW^3*s^2*t^6 - 1404*ep^3*mWW^3*s^2*t^6 + 120*mtt^2*s^3*t^6 + 564*ep*mtt^2*s^3*t^6 + 864*ep^2*mtt^2*s^3*t^6 + 432*ep^3*mtt^2*s^3*t^6 - 240*mtt*mWW*s^3*t^6 - 1128*ep*mtt*mWW*s^3*t^6 - 1728*ep^2*mtt*mWW*s^3*t^6 - 864*ep^3*mtt*mWW*s^3*t^6 + 120*mWW^2*s^3*t^6 + 564*ep*mWW^2*s^3*t^6 + 864*ep^2*mWW^2*s^3*t^6 + 432*ep^3*mWW^2*s^3*t^6 + 144*mtt^4*t^7 + 792*ep*mtt^4*t^7 + 1440*ep^2*mtt^4*t^7 + 864*ep^3*mtt^4*t^7 - 228*mtt^3*mWW*t^7 - 1296*ep*mtt^3*mWW*t^7 - 2412*ep^2*mtt^3*mWW*t^7 - 1464*ep^3*mtt^3*mWW*t^7 - 12*mtt^2*mWW^2*t^7 - 15*ep*mtt^2*mWW^2*t^7 + 21*ep^2*mtt^2*mWW^2*t^7 + 6*ep^3*mtt^2*mWW^2*t^7 + 156*mtt*mWW^3*t^7 + 882*ep*mtt*mWW^3*t^7 + 1662*ep^2*mtt*mWW^3*t^7 + 1044*ep^3*mtt*mWW^3*t^7 - 60*mWW^4*t^7 - 363*ep*mWW^4*t^7 - 711*ep^2*mWW^4*t^7 - 450*ep^3*mWW^4*t^7 - 304*mtt^3*s*t^7 - 1608*ep*mtt^3*s*t^7 - 2816*ep^2*mtt^3*s*t^7 - 1632*ep^3*mtt^3*s*t^7 + 501*mtt^2*mWW*s*t^7 + 2673*ep*mtt^2*mWW*s*t^7 + 4692*ep^2*mtt^2*mWW*s*t^7 + 2712*ep^3*mtt^2*mWW*s*t^7 - 117*mtt*mWW^2*s*t^7 - 669*ep*mtt*mWW^2*s*t^7 - 1188*ep^2*mtt*mWW^2*s*t^7 - 660*ep^3*mtt*mWW^2*s*t^7 - 82*mWW^3*s*t^7 - 410*ep*mWW^3*s*t^7 - 716*ep^2*mWW^3*s*t^7 - 436*ep^3*mWW^3*s*t^7 + 160*mtt^2*s^2*t^7 + 816*ep*mtt^2*s^2*t^7 + 1376*ep^2*mtt^2*s^2*t^7 + 768*ep^3*mtt^2*s^2*t^7 - 320*mtt*mWW*s^2*t^7 - 1632*ep*mtt*mWW*s^2*t^7 - 2752*ep^2*mtt*mWW*s^2*t^7 - 1536*ep^3*mtt*mWW*s^2*t^7 + 160*mWW^2*s^2*t^7 + 816*ep*mWW^2*s^2*t^7 + 1376*ep^2*mWW^2*s^2*t^7 + 768*ep^3*mWW^2*s^2*t^7 - 96*mtt^3*t^8 - 528*ep*mtt^3*t^8 - 960*ep^2*mtt^3*t^8 - 576*ep^3*mtt^3*t^8 + 186*mtt^2*mWW*t^8 + 1038*ep*mtt^2*mWW*t^8 + 1908*ep^2*mtt^2*mWW*t^8 + 1152*ep^3*mtt^2*mWW*t^8 - 90*mtt*mWW^2*t^8 - 525*ep*mtt*mWW^2*t^8 - 993*ep^2*mtt*mWW^2*t^8 - 606*ep^3*mtt*mWW^2*t^8 + 15*ep*mWW^3*t^8 + 45*ep^2*mWW^3*t^8 + 30*ep^3*mWW^3*t^8 + 100*mtt^2*s*t^8 + 534*ep*mtt^2*s*t^8 + 944*ep^2*mtt^2*s*t^8 + 552*ep^3*mtt^2*s*t^8 - 200*mtt*mWW*s*t^8 - 1068*ep*mtt*mWW*s*t^8 - 1888*ep^2*mtt*mWW*s*t^8 - 1104*ep^3*mtt*mWW*s*t^8 + 100*mWW^2*s*t^8 + 534*ep*mWW^2*s*t^8 + 944*ep^2*mWW^2*s*t^8 + 552*ep^3*mWW^2*s*t^8 + 24*mtt^2*t^9 + 132*ep*mtt^2*t^9 + 240*ep^2*mtt^2*t^9 + 144*ep^3*mtt^2*t^9 - 48*mtt*mWW*t^9 - 264*ep*mtt*mWW*t^9 - 480*ep^2*mtt*mWW*t^9 - 288*ep^3*mtt*mWW*t^9 + 24*mWW^2*t^9 + 132*ep*mWW^2*t^9 + 240*ep^2*mWW^2*t^9 + 144*ep^3*mWW^2*t^9))/((1 + ep)^2*(1 + 2*ep)*mWW^2*(-mtt + mWW)^2*s^3*(mWW - t)^2*(-mtt + mWW + s + t)^2*(mWW*s + mtt*t - s*t - t^2)^2)), (3*ep*(2*mtt^5 + 6*ep*mtt^5 + 4*ep^2*mtt^5 - 8*mtt^4*mWW - 23*ep*mtt^4*mWW - 15*ep^2*mtt^4*mWW + 12*mtt^3*mWW^2 + 35*ep*mtt^3*mWW^2 + 25*ep^2*mtt^3*mWW^2 - 8*mtt^2*mWW^3 - 25*ep*mtt^2*mWW^3 - 21*ep^2*mtt^2*mWW^3 + 2*mtt*mWW^4 + 7*ep*mtt*mWW^4 + 7*ep^2*mtt*mWW^4 - 6*mtt^4*s - 18*ep*mtt^4*s - 12*ep^2*mtt^4*s + 19*mtt^3*mWW*s + 57*ep*mtt^3*mWW*s + 38*ep^2*mtt^3*mWW*s - 20*mtt^2*mWW^2*s - 60*ep*mtt^2*mWW^2*s - 40*ep^2*mtt^2*mWW^2*s + 7*mtt*mWW^3*s + 21*ep*mtt*mWW^3*s + 14*ep^2*mtt*mWW^3*s + 6*mtt^3*s^2 + 18*ep*mtt^3*s^2 + 12*ep^2*mtt^3*s^2 - 14*mtt^2*mWW*s^2 - 45*ep*mtt^2*mWW*s^2 - 31*ep^2*mtt^2*mWW*s^2 + 8*mtt*mWW^2*s^2 + 27*ep*mtt*mWW^2*s^2 + 19*ep^2*mtt*mWW^2*s^2 - 2*mtt^2*s^3 - 6*ep*mtt^2*s^3 - 4*ep^2*mtt^2*s^3 + 3*mtt*mWW*s^3 + 11*ep*mtt*mWW*s^3 + 8*ep^2*mtt*mWW*s^3 - 4*mtt^4*t - 13*ep*mtt^4*t - 9*ep^2*mtt^4*t + 12*mtt^3*mWW*t + 32*ep*mtt^3*mWW*t + 16*ep^2*mtt^3*mWW*t - 12*mtt^2*mWW^2*t - 26*ep*mtt^2*mWW^2*t - 8*ep^2*mtt^2*mWW^2*t + 4*mtt*mWW^3*t + 8*ep*mtt*mWW^3*t + 4*ep^2*mtt*mWW^3*t - ep*mWW^4*t - 3*ep^2*mWW^4*t + 7*mtt^3*s*t + 21*ep*mtt^3*s*t + 14*ep^2*mtt^3*s*t - 16*mtt^2*mWW*s*t - 48*ep*mtt^2*mWW*s*t - 32*ep^2*mtt^2*mWW*s*t + 9*mtt*mWW^2*s*t + 25*ep*mtt*mWW^2*s*t + 16*ep^2*mtt*mWW^2*s*t + 2*ep*mWW^3*s*t + 2*ep^2*mWW^3*s*t - 2*mtt^2*s^2*t - 3*ep*mtt^2*s^2*t - ep^2*mtt^2*s^2*t + 4*mtt*mWW*s^2*t + 12*ep*mtt*mWW*s^2*t + 8*ep^2*mtt*mWW*s^2*t + ep*mWW^2*s^2*t + ep^2*mWW^2*s^2*t - mtt*s^3*t - 5*ep*mtt*s^3*t - 4*ep^2*mtt*s^3*t + 2*mtt^3*t^2 + 11*ep*mtt^3*t^2 + 11*ep^2*mtt^3*t^2 - 4*mtt^2*mWW*t^2 - 16*ep*mtt^2*mWW*t^2 - 12*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 - 8*ep^2*mtt*mWW^2*t^2 + 5*ep*mWW^3*t^2 + 9*ep^2*mWW^3*t^2 + mtt*mWW*s*t^2 + 5*ep*mtt*mWW*s*t^2 + 4*ep^2*mtt*mWW*s*t^2 - 2*mtt*s^2*t^2 - 9*ep*mtt*s^2*t^2 - 7*ep^2*mtt*s^2*t^2 - ep*mWW*s^2*t^2 - ep^2*mWW*s^2*t^2 - 5*ep*mtt^2*t^3 - 7*ep^2*mtt^2*t^3 + 8*ep*mtt*mWW*t^3 + 12*ep^2*mtt*mWW*t^3 - 3*ep*mWW^2*t^3 - 5*ep^2*mWW^2*t^3 - mtt*s*t^3 - 3*ep*mtt*s*t^3 - 2*ep^2*mtt*s*t^3 - 2*ep*mWW*s*t^3 - 2*ep^2*mWW*s*t^3 + ep*mtt*t^4 + ep^2*mtt*t^4 - ep*mWW*t^4 - ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^2*s^3*(mtt - mWW - s - t)^2*(-mWW + t)^2), (-3*ep*(2*mtt^3 + 8*ep*mtt^3 + 8*ep^2*mtt^3 - 4*mtt^2*mWW - 16*ep*mtt^2*mWW - 16*ep^2*mtt^2*mWW + 2*mtt*mWW^2 + 8*ep*mtt*mWW^2 + 8*ep^2*mtt*mWW^2 - 2*mtt^2*s - 5*ep*mtt^2*s - 3*ep^2*mtt^2*s + 3*mtt*mWW*s + 10*ep*mtt*mWW*s + 7*ep^2*mtt*mWW*s - 3*ep*mtt^2*t - 5*ep^2*mtt^2*t + 5*ep*mtt*mWW*t + 9*ep^2*mtt*mWW*t - 2*ep*mWW^2*t - 4*ep^2*mWW^2*t - mtt*s*t - 4*ep*mtt*s*t - 3*ep^2*mtt*s*t - ep*mWW*s*t - ep^2*mWW*s*t + ep*mtt*t^2 + ep^2*mtt*t^2 - ep*mWW*t^2 - ep^2*mWW*t^2))/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)^2), (ep*(9*ep*mtt^2*s + 15*ep^2*mtt^2*s + mtt*mWW*s - 14*ep*mtt*mWW*s - 27*ep^2*mtt*mWW*s - 2*mWW^2*s + 8*ep^2*mWW^2*s + 9*ep*mtt^2*t + 15*ep^2*mtt^2*t - 15*ep*mtt*mWW*t - 27*ep^2*mtt*mWW*t + 6*ep*mWW^2*t + 12*ep^2*mWW^2*t + mtt*s*t + 2*ep*mtt*s*t + ep^2*mtt*s*t + 3*ep*mWW*s*t + 3*ep^2*mWW*s*t - 3*ep*mtt*t^2 - 3*ep^2*mtt*t^2 + 3*ep*mWW*t^2 + 3*ep^2*mWW*t^2))/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)^2), (ep*(3*ep*mtt^4*mWW + 3*ep^2*mtt^4*mWW - 9*ep*mtt^3*mWW^2 - 9*ep^2*mtt^3*mWW^2 + 9*ep*mtt^2*mWW^3 + 9*ep^2*mtt^2*mWW^3 - 3*ep*mtt*mWW^4 - 3*ep^2*mtt*mWW^4 - 5*mtt^3*mWW*s - 11*ep*mtt^3*mWW*s - 6*ep^2*mtt^3*mWW*s + 20*mtt^2*mWW^2*s + 46*ep*mtt^2*mWW^2*s + 20*ep^2*mtt^2*mWW^2*s - 25*mtt*mWW^3*s - 59*ep*mtt*mWW^3*s - 22*ep^2*mtt*mWW^3*s + 10*mWW^4*s + 24*ep*mWW^4*s + 8*ep^2*mWW^4*s + 10*mtt^2*mWW*s^2 + 13*ep*mtt^2*mWW*s^2 + 3*ep^2*mtt^2*mWW*s^2 - 30*mtt*mWW^2*s^2 - 73*ep*mtt*mWW^2*s^2 - 43*ep^2*mtt*mWW^2*s^2 + 20*mWW^3*s^2 + 60*ep*mWW^3*s^2 + 40*ep^2*mWW^3*s^2 - 5*mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 + 10*mWW^2*s^3 + 30*ep*mWW^2*s^3 + 20*ep^2*mWW^2*s^3 - 3*ep*mtt^4*t - 3*ep^2*mtt^4*t + 6*ep*mtt^2*mWW^2*t + 12*ep^2*mtt*mWW^3*t - 3*ep*mWW^4*t - 9*ep^2*mWW^4*t - 5*mtt^3*s*t - 19*ep*mtt^3*s*t - 14*ep^2*mtt^3*s*t + 20*mtt^2*mWW*s*t + 72*ep*mtt^2*mWW*s*t + 64*ep^2*mtt^2*mWW*s*t - 35*mtt*mWW^2*s*t - 131*ep*mtt*mWW^2*s*t - 120*ep^2*mtt*mWW^2*s*t + 20*mWW^3*s*t + 78*ep*mWW^3*s*t + 70*ep^2*mWW^3*s*t + 10*mtt^2*s^2*t + 47*ep*mtt^2*s^2*t + 37*ep^2*mtt^2*s^2*t - 20*mtt*mWW*s^2*t - 60*ep*mtt*mWW*s^2*t - 40*ep^2*mtt*mWW*s^2*t + 20*mWW^2*s^2*t + 63*ep*mWW^2*s^2*t + 43*ep^2*mWW^2*s^2*t - 5*mtt*s^3*t - 25*ep*mtt*s^3*t - 20*ep^2*mtt*s^3*t + 9*ep*mtt^3*t^2 + 9*ep^2*mtt^3*t^2 + 12*ep^2*mtt^2*mWW*t^2 - 24*ep*mtt*mWW^2*t^2 - 48*ep^2*mtt*mWW^2*t^2 + 15*ep*mWW^3*t^2 + 27*ep^2*mWW^3*t^2 + 10*mtt^2*s*t^2 + 32*ep*mtt^2*s*t^2 + 16*ep^2*mtt^2*s*t^2 - 15*mtt*mWW*s*t^2 - 31*ep*mtt*mWW*s*t^2 - 4*ep^2*mtt*mWW*s*t^2 + 10*mWW^2*s*t^2 + 24*ep*mWW^2*s*t^2 + 8*ep^2*mWW^2*s*t^2 - 10*mtt*s^2*t^2 - 47*ep*mtt*s^2*t^2 - 37*ep^2*mtt*s^2*t^2 - 3*ep*mWW*s^2*t^2 - 3*ep^2*mWW*s^2*t^2 - 15*ep*mtt^2*t^3 - 21*ep^2*mtt^2*t^3 + 24*ep*mtt*mWW*t^3 + 36*ep^2*mtt*mWW*t^3 - 9*ep*mWW^2*t^3 - 15*ep^2*mWW^2*t^3 - 5*mtt*s*t^3 - 19*ep*mtt*s*t^3 - 14*ep^2*mtt*s*t^3 - 6*ep*mWW*s*t^3 - 6*ep^2*mWW*s*t^3 + 3*ep*mtt*t^4 + 3*ep^2*mtt*t^4 - 3*ep*mWW*t^4 - 3*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2), (-3*ep*(mtt*mWW^5*s^3 + 2*ep*mtt*mWW^5*s^3 + ep^2*mtt*mWW^5*s^3 + 8*mtt^2*mWW^4*s^2*t + 26*ep*mtt^2*mWW^4*s^2*t + 26*ep^2*mtt^2*mWW^4*s^2*t - 8*mtt*mWW^5*s^2*t - 29*ep*mtt*mWW^5*s^2*t - 31*ep^2*mtt*mWW^5*s^2*t + 4*mWW^6*s^2*t + 14*ep*mWW^6*s^2*t + 12*ep^2*mWW^6*s^2*t - 7*mtt*mWW^4*s^3*t - 6*ep*mtt*mWW^4*s^3*t + 5*ep^2*mtt*mWW^4*s^3*t + 3*mWW^5*s^3*t - 2*ep*mWW^5*s^3*t - 9*ep^2*mWW^5*s^3*t + 13*mtt^3*mWW^3*s*t^2 + 46*ep*mtt^3*mWW^3*s*t^2 + 49*ep^2*mtt^3*mWW^3*s*t^2 - 16*mtt^2*mWW^4*s*t^2 - 58*ep*mtt^2*mWW^4*s*t^2 - 62*ep^2*mtt^2*mWW^4*s*t^2 + 8*mtt*mWW^5*s*t^2 + 28*ep*mtt*mWW^5*s*t^2 + 24*ep^2*mtt*mWW^5*s*t^2 - 36*mtt^2*mWW^3*s^2*t^2 - 100*ep*mtt^2*mWW^3*s^2*t^2 - 84*ep^2*mtt^2*mWW^3*s^2*t^2 + 28*mtt*mWW^4*s^2*t^2 + 83*ep*mtt*mWW^4*s^2*t^2 + 73*ep^2*mtt*mWW^4*s^2*t^2 - 8*mWW^5*s^2*t^2 - 27*ep*mWW^5*s^2*t^2 - 17*ep^2*mWW^5*s^2*t^2 + 20*mtt*mWW^3*s^3*t^2 + 21*ep*mtt*mWW^3*s^3*t^2 - 13*ep^2*mtt*mWW^3*s^3*t^2 - 14*mWW^4*s^3*t^2 - 9*ep*mWW^4*s^3*t^2 + 19*ep^2*mWW^4*s^3*t^2 + 6*mtt^4*mWW^2*t^3 + 22*ep*mtt^4*mWW^2*t^3 + 24*ep^2*mtt^4*mWW^2*t^3 - 8*mtt^3*mWW^3*t^3 - 29*ep*mtt^3*mWW^3*t^3 - 31*ep^2*mtt^3*mWW^3*t^3 + 4*mtt^2*mWW^4*t^3 + 14*ep*mtt^2*mWW^4*t^3 + 12*ep^2*mtt^2*mWW^4*t^3 - 48*mtt^3*mWW^2*s*t^3 - 169*ep*mtt^3*mWW^2*s*t^3 - 157*ep^2*mtt^3*mWW^2*s*t^3 + 28*mtt^2*mWW^3*s*t^3 + 101*ep*mtt^2*mWW^3*s*t^3 + 85*ep^2*mtt^2*mWW^3*s*t^3 + 8*mtt*mWW^4*s*t^3 + 32*ep*mtt*mWW^4*s*t^3 + 52*ep^2*mtt*mWW^4*s*t^3 - 8*mWW^5*s*t^3 - 28*ep*mWW^5*s*t^3 - 24*ep^2*mWW^5*s*t^3 + 70*mtt^2*mWW^2*s^2*t^3 + 196*ep*mtt^2*mWW^2*s^2*t^3 + 142*ep^2*mtt^2*mWW^2*s^2*t^3 - 34*mtt*mWW^3*s^2*t^3 - 105*ep*mtt*mWW^3*s^2*t^3 - 73*ep^2*mtt*mWW^3*s^2*t^3 - 12*mWW^4*s^2*t^3 - 25*ep*mWW^4*s^2*t^3 - 27*ep^2*mWW^4*s^2*t^3 - 27*mtt*mWW^2*s^3*t^3 - 38*ep*mtt*mWW^2*s^3*t^3 + 7*ep^2*mtt*mWW^2*s^3*t^3 + 23*mWW^3*s^3*t^3 + 30*ep*mWW^3*s^3*t^3 - 11*ep^2*mWW^3*s^3*t^3 - 18*mtt^4*mWW*t^4 - 70*ep*mtt^4*mWW*t^4 - 64*ep^2*mtt^4*mWW*t^4 + 2*mtt^3*mWW^2*t^4 + 11*ep*mtt^3*mWW^2*t^4 - ep^2*mtt^3*mWW^2*t^4 + 16*mtt^2*mWW^3*t^4 + 59*ep*mtt^2*mWW^3*t^4 + 69*ep^2*mtt^2*mWW^3*t^4 - 8*mtt*mWW^4*t^4 - 28*ep*mtt*mWW^4*t^4 - 24*ep^2*mtt*mWW^4*t^4 + 59*mtt^3*mWW*s*t^4 + 205*ep*mtt^3*mWW*s*t^4 + 172*ep^2*mtt^3*mWW*s*t^4 + 34*mtt^2*mWW^2*s*t^4 + 121*ep*mtt^2*mWW^2*s*t^4 + 129*ep^2*mtt^2*mWW^2*s*t^4 - 71*mtt*mWW^3*s*t^4 - 256*ep*mtt*mWW^3*s*t^4 - 245*ep^2*mtt*mWW^3*s*t^4 + 8*mWW^4*s*t^4 + 26*ep*mWW^4*s*t^4 + 10*ep^2*mWW^4*s*t^4 - 58*mtt^2*mWW*s^2*t^4 - 162*ep*mtt^2*mWW*s^2*t^4 - 108*ep^2*mtt^2*mWW*s^2*t^4 - 12*mtt*mWW^2*s^2*t^4 - 31*ep*mtt*mWW^2*s^2*t^4 - 29*ep^2*mtt*mWW^2*s^2*t^4 + 54*mWW^3*s^2*t^4 + 149*ep*mWW^3*s^2*t^4 + 109*ep^2*mWW^3*s^2*t^4 + 17*mtt*mWW*s^3*t^4 + 27*ep*mtt*mWW*s^3*t^4 - 16*mWW^2*s^3*t^4 - 25*ep*mWW^2*s^3*t^4 + ep^2*mWW^2*s^3*t^4 + 8*mtt^4*t^5 + 28*ep*mtt^4*t^5 + 24*ep^2*mtt^4*t^5 + 46*mtt^3*mWW*t^5 + 182*ep*mtt^3*mWW*t^5 + 168*ep^2*mtt^3*mWW*t^5 - 38*mtt^2*mWW^2*t^5 - 151*ep*mtt^2*mWW^2*t^5 - 129*ep^2*mtt^2*mWW^2*t^5 - 8*mtt*mWW^3*t^5 - 31*ep*mtt*mWW^3*t^5 - 45*ep^2*mtt*mWW^3*t^5 + 4*mWW^4*t^5 + 14*ep*mWW^4*t^5 + 12*ep^2*mWW^4*t^5 - 20*mtt^3*s*t^5 - 62*ep*mtt^3*s*t^5 - 48*ep^2*mtt^3*s*t^5 - 98*mtt^2*mWW*s*t^5 - 348*ep*mtt^2*mWW*s*t^5 - 296*ep^2*mtt^2*mWW*s*t^5 + 68*mtt*mWW^2*s*t^5 + 237*ep*mtt*mWW^2*s*t^5 + 189*ep^2*mtt*mWW^2*s*t^5 + 30*mWW^3*s*t^5 + 109*ep*mWW^3*s*t^5 + 111*ep^2*mWW^3*s*t^5 + 16*mtt^2*s^2*t^5 + 40*ep*mtt^2*s^2*t^5 + 24*ep^2*mtt^2*s^2*t^5 + 42*mtt*mWW*s^2*t^5 + 122*ep*mtt*mWW*s^2*t^5 + 84*ep^2*mtt*mWW*s^2*t^5 - 54*mWW^2*s^2*t^5 - 151*ep*mWW^2*s^2*t^5 - 101*ep^2*mWW^2*s^2*t^5 - 4*mtt*s^3*t^5 - 6*ep*mtt*s^3*t^5 + 4*mWW*s^3*t^5 + 6*ep*mWW*s^3*t^5 - 24*mtt^3*t^6 - 84*ep*mtt^3*t^6 - 72*ep^2*mtt^3*t^6 - 30*mtt^2*mWW*t^6 - 126*ep*mtt^2*mWW*t^6 - 120*ep^2*mtt^2*mWW*t^6 + 46*mtt*mWW^2*t^6 + 181*ep*mtt*mWW^2*t^6 + 165*ep^2*mtt*mWW^2*t^6 + ep*mWW^3*t^6 + 7*ep^2*mWW^3*t^6 + 40*mtt^2*s*t^6 + 124*ep*mtt^2*s*t^6 + 96*ep^2*mtt^2*s*t^6 + 19*mtt*mWW*s*t^6 + 81*ep*mtt*mWW*s*t^6 + 76*ep^2*mtt*mWW*s*t^6 - 54*mWW^2*s*t^6 - 189*ep*mWW^2*s*t^6 - 161*ep^2*mWW^2*s*t^6 - 16*mtt*s^2*t^6 - 40*ep*mtt*s^2*t^6 - 24*ep^2*mtt*s^2*t^6 + 16*mWW*s^2*t^6 + 40*ep*mWW*s^2*t^6 + 24*ep^2*mWW*s^2*t^6 + 24*mtt^2*t^7 + 84*ep*mtt^2*t^7 + 72*ep^2*mtt^2*t^7 - 6*mtt*mWW*t^7 - 14*ep*mtt*mWW*t^7 - 8*ep^2*mtt*mWW*t^7 - 16*mWW^2*t^7 - 63*ep*mWW^2*t^7 - 59*ep^2*mWW^2*t^7 - 20*mtt*s*t^7 - 62*ep*mtt*s*t^7 - 48*ep^2*mtt*s*t^7 + 20*mWW*s*t^7 + 62*ep*mWW*s*t^7 + 48*ep^2*mWW*s*t^7 - 8*mtt*t^8 - 28*ep*mtt*t^8 - 24*ep^2*mtt*t^8 + 8*mWW*t^8 + 28*ep*mWW*t^8 + 24*ep^2*mWW*t^8))/((1 + ep)^2*(mtt - mWW)*mWW^2*s^3*(mWW - t)^3*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(mtt^2*mWW^5*s^3 + 40*ep*mtt^2*mWW^5*s^3 + 141*ep^2*mtt^2*mWW^5*s^3 + 126*ep^3*mtt^2*mWW^5*s^3 + 3*mtt*mWW^6*s^3 - 52*ep*mtt*mWW^6*s^3 - 233*ep^2*mtt*mWW^6*s^3 - 226*ep^3*mtt*mWW^6*s^3 - 8*mWW^7*s^3 - 16*ep*mWW^7*s^3 + 36*ep^2*mWW^7*s^3 + 68*ep^3*mWW^7*s^3 - 16*mtt^3*mWW^4*s^2*t - 22*ep*mtt^3*mWW^4*s^2*t + 78*ep^2*mtt^3*mWW^4*s^2*t + 108*ep^3*mtt^3*mWW^4*s^2*t + 48*mtt^2*mWW^5*s^2*t + 133*ep*mtt^2*mWW^5*s^2*t + 5*ep^2*mtt^2*mWW^5*s^2*t - 122*ep^3*mtt^2*mWW^5*s^2*t - 52*mtt*mWW^6*s^2*t - 233*ep*mtt*mWW^6*s^2*t - 315*ep^2*mtt*mWW^6*s^2*t - 122*ep^3*mtt*mWW^6*s^2*t + 12*mWW^7*s^2*t + 66*ep*mWW^7*s^2*t + 120*ep^2*mWW^7*s^2*t + 72*ep^3*mWW^7*s^2*t + mtt^2*mWW^4*s^3*t - 176*ep*mtt^2*mWW^4*s^3*t - 659*ep^2*mtt^2*mWW^4*s^3*t - 590*ep^3*mtt^2*mWW^4*s^3*t - 14*mtt*mWW^5*s^3*t + 286*ep*mtt*mWW^5*s^3*t + 1204*ep^2*mtt*mWW^5*s^3*t + 1120*ep^3*mtt*mWW^5*s^3*t + 29*mWW^6*s^3*t + 2*ep*mWW^6*s^3*t - 321*ep^2*mWW^6*s^3*t - 402*ep^3*mWW^6*s^3*t - 35*mtt^4*mWW^3*s*t^2 - 164*ep*mtt^4*mWW^3*s*t^2 - 267*ep^2*mtt^4*mWW^3*s*t^2 - 162*ep^3*mtt^4*mWW^3*s*t^2 + 87*mtt^3*mWW^4*s*t^2 + 422*ep*mtt^3*mWW^4*s*t^2 + 709*ep^2*mtt^3*mWW^4*s*t^2 + 434*ep^3*mtt^3*mWW^4*s*t^2 - 80*mtt^2*mWW^5*s*t^2 - 418*ep*mtt^2*mWW^5*s*t^2 - 738*ep^2*mtt^2*mWW^5*s*t^2 - 448*ep^3*mtt^2*mWW^5*s*t^2 + 24*mtt*mWW^6*s*t^2 + 132*ep*mtt*mWW^6*s*t^2 + 240*ep^2*mtt*mWW^6*s*t^2 + 144*ep^3*mtt*mWW^6*s*t^2 + 52*mtt^3*mWW^3*s^2*t^2 + 14*ep*mtt^3*mWW^3*s^2*t^2 - 430*ep^2*mtt^3*mWW^3*s^2*t^2 - 476*ep^3*mtt^3*mWW^3*s^2*t^2 - 120*mtt^2*mWW^4*s^2*t^2 - 181*ep*mtt^2*mWW^4*s^2*t^2 + 463*ep^2*mtt^2*mWW^4*s^2*t^2 + 650*ep^3*mtt^2*mWW^4*s^2*t^2 + 108*mtt*mWW^5*s^2*t^2 + 488*ep*mtt*mWW^5*s^2*t^2 + 700*ep^2*mtt*mWW^5*s^2*t^2 + 320*ep^3*mtt*mWW^5*s^2*t^2 - 8*mWW^6*s^2*t^2 - 97*ep*mWW^6*s^2*t^2 - 285*ep^2*mWW^6*s^2*t^2 - 238*ep^3*mWW^6*s^2*t^2 + 4*mtt^2*mWW^3*s^3*t^2 + 373*ep*mtt^2*mWW^3*s^3*t^2 + 1297*ep^2*mtt^2*mWW^3*s^3*t^2 + 1126*ep^3*mtt^2*mWW^3*s^3*t^2 - 2*mtt*mWW^4*s^3*t^2 - 716*ep*mtt*mWW^4*s^3*t^2 - 2546*ep^2*mtt*mWW^4*s^3*t^2 - 2228*ep^3*mtt*mWW^4*s^3*t^2 - 26*mWW^5*s^3*t^2 + 175*ep*mWW^5*s^3*t^2 + 913*ep^2*mWW^5*s^3*t^2 + 910*ep^3*mWW^5*s^3*t^2 - 18*mtt^5*mWW^2*t^3 - 102*ep*mtt^5*mWW^2*t^3 - 204*ep^2*mtt^5*mWW^2*t^3 - 144*ep^3*mtt^5*mWW^2*t^3 + 42*mtt^4*mWW^3*t^3 + 237*ep*mtt^4*mWW^3*t^3 + 471*ep^2*mtt^4*mWW^3*t^3 + 330*ep^3*mtt^4*mWW^3*t^3 - 36*mtt^3*mWW^4*t^3 - 201*ep*mtt^3*mWW^4*t^3 - 387*ep^2*mtt^3*mWW^4*t^3 - 258*ep^3*mtt^3*mWW^4*t^3 + 12*mtt^2*mWW^5*t^3 + 66*ep*mtt^2*mWW^5*t^3 + 120*ep^2*mtt^2*mWW^5*t^3 + 72*ep^3*mtt^2*mWW^5*t^3 + 112*mtt^4*mWW^2*s*t^3 + 557*ep*mtt^4*mWW^2*s*t^3 + 939*ep^2*mtt^4*mWW^2*s*t^3 + 554*ep^3*mtt^4*mWW^2*s*t^3 - 180*mtt^3*mWW^3*s*t^3 - 928*ep*mtt^3*mWW^3*s*t^3 - 1612*ep^2*mtt^3*mWW^3*s*t^3 - 960*ep^3*mtt^3*mWW^3*s*t^3 + 44*mtt^2*mWW^4*s*t^3 + 307*ep*mtt^2*mWW^4*s*t^3 + 621*ep^2*mtt^2*mWW^4*s*t^3 + 358*ep^3*mtt^2*mWW^4*s*t^3 + 64*mtt*mWW^5*s*t^3 + 308*ep*mtt*mWW^5*s*t^3 + 516*ep^2*mtt*mWW^5*s*t^3 + 320*ep^3*mtt*mWW^5*s*t^3 - 24*mWW^6*s*t^3 - 132*ep*mWW^6*s*t^3 - 240*ep^2*mWW^6*s*t^3 - 144*ep^3*mWW^6*s*t^3 - 82*mtt^3*mWW^2*s^2*t^3 - 96*ep*mtt^3*mWW^2*s^2*t^3 + 398*ep^2*mtt^3*mWW^2*s^2*t^3 + 532*ep^3*mtt^3*mWW^2*s^2*t^3 + 128*mtt^2*mWW^3*s^2*t^3 + 261*ep*mtt^2*mWW^3*s^2*t^3 - 211*ep^2*mtt^2*mWW^3*s^2*t^3 - 482*ep^3*mtt^2*mWW^3*s^2*t^3 - 58*mtt*mWW^4*s^2*t^3 - 540*ep*mtt*mWW^4*s^2*t^3 - 1354*ep^2*mtt*mWW^4*s^2*t^3 - 956*ep^3*mtt*mWW^4*s^2*t^3 - 36*mWW^5*s^2*t^3 + 39*ep*mWW^5*s^2*t^3 + 495*ep^2*mWW^5*s^2*t^3 + 522*ep^3*mWW^5*s^2*t^3 - 19*mtt^2*mWW^2*s^3*t^3 - 432*ep*mtt^2*mWW^2*s^3*t^3 - 1333*ep^2*mtt^2*mWW^2*s^3*t^3 - 1106*ep^3*mtt^2*mWW^2*s^3*t^3 + 42*mtt*mWW^3*s^3*t^3 + 890*ep*mtt*mWW^3*s^3*t^3 + 2716*ep^2*mtt*mWW^3*s^3*t^3 + 2240*ep^3*mtt*mWW^3*s^3*t^3 - 7*mWW^4*s^3*t^3 - 346*ep*mWW^4*s^3*t^3 - 1159*ep^2*mWW^4*s^3*t^3 - 1006*ep^3*mWW^4*s^3*t^3 + 54*mtt^5*mWW*t^4 + 318*ep*mtt^5*mWW*t^4 + 612*ep^2*mtt^5*mWW*t^4 + 384*ep^3*mtt^5*mWW*t^4 - 60*mtt^4*mWW^2*t^4 - 363*ep*mtt^4*mWW^2*t^4 - 675*ep^2*mtt^4*mWW^2*t^4 - 378*ep^3*mtt^4*mWW^2*t^4 - 42*mtt^3*mWW^3*t^4 - 228*ep*mtt^3*mWW^3*t^4 - 498*ep^2*mtt^3*mWW^3*t^4 - 420*ep^3*mtt^3*mWW^3*t^4 + 72*mtt^2*mWW^4*t^4 + 405*ep*mtt^2*mWW^4*t^4 + 801*ep^2*mtt^2*mWW^4*t^4 + 558*ep^3*mtt^2*mWW^4*t^4 - 24*mtt*mWW^5*t^4 - 132*ep*mtt*mWW^5*t^4 - 240*ep^2*mtt*mWW^5*t^4 - 144*ep^3*mtt*mWW^5*t^4 - 133*mtt^4*mWW*s*t^4 - 695*ep*mtt^4*mWW*s*t^4 - 1208*ep^2*mtt^4*mWW*s*t^4 - 688*ep^3*mtt^4*mWW*s*t^4 + 51*mtt^3*mWW^2*s*t^4 + 324*ep*mtt^3*mWW^2*s*t^4 + 631*ep^2*mtt^3*mWW^2*s*t^4 + 334*ep^3*mtt^3*mWW^2*s*t^4 + 247*mtt^2*mWW^3*s*t^4 + 1181*ep*mtt^2*mWW^3*s*t^4 + 1948*ep^2*mtt^2*mWW^3*s*t^4 + 1188*ep^3*mtt^2*mWW^3*s*t^4 - 205*mtt*mWW^4*s*t^4 - 1088*ep*mtt*mWW^4*s*t^4 - 1929*ep^2*mtt*mWW^4*s*t^4 - 1154*ep^3*mtt*mWW^4*s*t^4 + 16*mWW^5*s*t^4 + 110*ep*mWW^5*s*t^4 + 222*ep^2*mWW^5*s*t^4 + 128*ep^3*mWW^5*s*t^4 + 62*mtt^3*mWW*s^2*t^4 + 128*ep*mtt^3*mWW*s^2*t^4 - 110*ep^2*mtt^3*mWW*s^2*t^4 - 260*ep^3*mtt^3*mWW*s^2*t^4 - 42*mtt^2*mWW^2*s^2*t^4 - 157*ep*mtt^2*mWW^2*s^2*t^4 - 175*ep^2*mtt^2*mWW^2*s^2*t^4 - 18*ep^3*mtt^2*mWW^2*s^2*t^4 - 62*mtt*mWW^3*s^2*t^4 + 170*ep*mtt*mWW^3*s^2*t^4 + 1120*ep^2*mtt*mWW^3*s^2*t^4 + 1056*ep^3*mtt*mWW^3*s^2*t^4 + 74*mWW^4*s^2*t^4 + 83*ep*mWW^4*s^2*t^4 - 387*ep^2*mWW^4*s^2*t^4 - 522*ep^3*mWW^4*s^2*t^4 + 17*mtt^2*mWW*s^3*t^4 + 249*ep*mtt^2*mWW*s^3*t^4 + 706*ep^2*mtt^2*mWW*s^3*t^4 + 564*ep^3*mtt^2*mWW*s^3*t^4 - 37*mtt*mWW^2*s^3*t^4 - 516*ep*mtt*mWW^2*s^3*t^4 - 1445*ep^2*mtt*mWW^2*s^3*t^4 - 1146*ep^3*mtt*mWW^2*s^3*t^4 + 16*mWW^3*s^3*t^4 + 239*ep*mWW^3*s^3*t^4 + 683*ep^2*mWW^3*s^3*t^4 + 550*ep^3*mWW^3*s^3*t^4 - 24*mtt^5*t^5 - 132*ep*mtt^5*t^5 - 240*ep^2*mtt^5*t^5 - 144*ep^3*mtt^5*t^5 - 114*mtt^4*mWW*t^5 - 690*ep*mtt^4*mWW*t^5 - 1356*ep^2*mtt^4*mWW*t^5 - 864*ep^3*mtt^4*mWW*t^5 + 252*mtt^3*mWW^2*t^5 + 1503*ep*mtt^3*mWW^2*t^5 + 2889*ep^2*mtt^3*mWW^2*t^5 + 1782*ep^3*mtt^3*mWW^2*t^5 - 90*mtt^2*mWW^3*t^5 - 540*ep*mtt^2*mWW^3*t^5 - 972*ep^2*mtt^2*mWW^3*t^5 - 504*ep^3*mtt^2*mWW^3*t^5 - 36*mtt*mWW^4*t^5 - 207*ep*mtt*mWW^4*t^5 - 441*ep^2*mtt*mWW^4*t^5 - 342*ep^3*mtt*mWW^4*t^5 + 12*mWW^5*t^5 + 66*ep*mWW^5*t^5 + 120*ep^2*mWW^5*t^5 + 72*ep^3*mWW^5*t^5 + 44*mtt^4*s*t^5 + 210*ep*mtt^4*s*t^5 + 328*ep^2*mtt^4*s*t^5 + 168*ep^3*mtt^4*s*t^5 + 178*mtt^3*mWW*s*t^5 + 970*ep*mtt^3*mWW*s*t^5 + 1760*ep^2*mtt^3*mWW*s*t^5 + 1040*ep^3*mtt^3*mWW*s*t^5 - 370*mtt^2*mWW^2*s*t^5 - 1977*ep*mtt^2*mWW^2*s*t^5 - 3511*ep^2*mtt^2*mWW^2*s*t^5 - 2018*ep^3*mtt^2*mWW^2*s*t^5 + 90*mtt*mWW^3*s*t^5 + 550*ep*mtt*mWW^3*s*t^5 + 1048*ep^2*mtt*mWW^3*s*t^5 + 576*ep^3*mtt*mWW^3*s*t^5 + 74*mWW^4*s*t^5 + 359*ep*mWW^4*s*t^5 + 599*ep^2*mWW^4*s*t^5 + 362*ep^3*mWW^4*s*t^5 - 16*mtt^3*s^2*t^5 - 24*ep*mtt^3*s^2*t^5 + 64*ep^2*mtt^3*s^2*t^5 + 96*ep^3*mtt^3*s^2*t^5 - 30*mtt^2*mWW*s^2*t^5 - 80*ep*mtt^2*mWW*s^2*t^5 - 18*ep^2*mtt^2*mWW*s^2*t^5 + 68*ep^3*mtt^2*mWW*s^2*t^5 + 96*mtt*mWW^2*s^2*t^5 + 163*ep*mtt*mWW^2*s^2*t^5 - 279*ep^2*mtt*mWW^2*s^2*t^5 - 490*ep^3*mtt*mWW^2*s^2*t^5 - 58*mWW^3*s^2*t^5 - 115*ep*mWW^3*s^2*t^5 + 121*ep^2*mWW^3*s^2*t^5 + 262*ep^3*mWW^3*s^2*t^5 - 4*mtt^2*s^3*t^5 - 54*ep*mtt^2*s^3*t^5 - 152*ep^2*mtt^2*s^3*t^5 - 120*ep^3*mtt^2*s^3*t^5 + 8*mtt*mWW*s^3*t^5 + 108*ep*mtt*mWW*s^3*t^5 + 304*ep^2*mtt*mWW*s^3*t^5 + 240*ep^3*mtt*mWW*s^3*t^5 - 4*mWW^2*s^3*t^5 - 54*ep*mWW^2*s^3*t^5 - 152*ep^2*mWW^2*s^3*t^5 - 120*ep^3*mWW^2*s^3*t^5 + 72*mtt^4*t^6 + 396*ep*mtt^4*t^6 + 720*ep^2*mtt^4*t^6 + 432*ep^3*mtt^4*t^6 + 18*mtt^3*mWW*t^6 + 162*ep*mtt^3*mWW*t^6 + 396*ep^2*mtt^3*mWW*t^6 + 288*ep^3*mtt^3*mWW*t^6 - 228*mtt^2*mWW^2*t^6 - 1377*ep*mtt^2*mWW^2*t^6 - 2697*ep^2*mtt^2*mWW^2*t^6 - 1710*ep^3*mtt^2*mWW^2*t^6 + 138*mtt*mWW^3*t^6 + 816*ep*mtt*mWW^3*t^6 + 1554*ep^2*mtt*mWW^3*t^6 + 948*ep^3*mtt*mWW^3*t^6 + 3*ep*mWW^4*t^6 + 27*ep^2*mWW^4*t^6 + 42*ep^3*mWW^4*t^6 - 88*mtt^3*s*t^6 - 420*ep*mtt^3*s*t^6 - 656*ep^2*mtt^3*s*t^6 - 336*ep^3*mtt^3*s*t^6 + 43*mtt^2*mWW*s*t^6 + 145*ep*mtt^2*mWW*s*t^6 + 104*ep^2*mtt^2*mWW*s*t^6 - 16*ep^3*mtt^2*mWW*s*t^6 + 163*mtt*mWW^2*s*t^6 + 886*ep*mtt*mWW^2*s*t^6 + 1613*ep^2*mtt*mWW^2*s*t^6 + 962*ep^3*mtt*mWW^2*s*t^6 - 122*mWW^3*s*t^6 - 639*ep*mWW^3*s*t^6 - 1117*ep^2*mWW^3*s*t^6 - 642*ep^3*mWW^3*s*t^6 + 16*mtt^2*s^2*t^6 + 24*ep*mtt^2*s^2*t^6 - 64*ep^2*mtt^2*s^2*t^6 - 96*ep^3*mtt^2*s^2*t^6 - 32*mtt*mWW*s^2*t^6 - 48*ep*mtt*mWW*s^2*t^6 + 128*ep^2*mtt*mWW*s^2*t^6 + 192*ep^3*mtt*mWW*s^2*t^6 + 16*mWW^2*s^2*t^6 + 24*ep*mWW^2*s^2*t^6 - 64*ep^2*mWW^2*s^2*t^6 - 96*ep^3*mWW^2*s^2*t^6 - 72*mtt^3*t^7 - 396*ep*mtt^3*t^7 - 720*ep^2*mtt^3*t^7 - 432*ep^3*mtt^3*t^7 + 90*mtt^2*mWW*t^7 + 474*ep*mtt^2*mWW*t^7 + 828*ep^2*mtt^2*mWW*t^7 + 480*ep^3*mtt^2*mWW*t^7 + 30*mtt*mWW^2*t^7 + 207*ep*mtt*mWW^2*t^7 + 447*ep^2*mtt*mWW^2*t^7 + 306*ep^3*mtt*mWW^2*t^7 - 48*mWW^3*t^7 - 285*ep*mWW^3*t^7 - 555*ep^2*mWW^3*t^7 - 354*ep^3*mWW^3*t^7 + 44*mtt^2*s*t^7 + 210*ep*mtt^2*s*t^7 + 328*ep^2*mtt^2*s*t^7 + 168*ep^3*mtt^2*s*t^7 - 88*mtt*mWW*s*t^7 - 420*ep*mtt*mWW*s*t^7 - 656*ep^2*mtt*mWW*s*t^7 - 336*ep^3*mtt*mWW*s*t^7 + 44*mWW^2*s*t^7 + 210*ep*mWW^2*s*t^7 + 328*ep^2*mWW^2*s*t^7 + 168*ep^3*mWW^2*s*t^7 + 24*mtt^2*t^8 + 132*ep*mtt^2*t^8 + 240*ep^2*mtt^2*t^8 + 144*ep^3*mtt^2*t^8 - 48*mtt*mWW*t^8 - 264*ep*mtt*mWW*t^8 - 480*ep^2*mtt*mWW*t^8 - 288*ep^3*mtt*mWW*t^8 + 24*mWW^2*t^8 + 132*ep*mWW^2*t^8 + 240*ep^2*mWW^2*t^8 + 144*ep^3*mWW^2*t^8))/((1 + ep)^2*(1 + 2*ep)*mWW^2*(-mtt + mWW)^2*s^3*(mWW - t)^3*(mWW*s + mtt*t - s*t - t^2)^2)), (3*ep*(ep*mtt^4*mWW^5*s^2 + ep^2*mtt^4*mWW^5*s^2 - 3*ep*mtt^3*mWW^6*s^2 - 3*ep^2*mtt^3*mWW^6*s^2 + 3*ep*mtt^2*mWW^7*s^2 + 3*ep^2*mtt^2*mWW^7*s^2 - ep*mtt*mWW^8*s^2 - ep^2*mtt*mWW^8*s^2 + mtt^4*mWW^4*s^3 + 11*ep*mtt^4*mWW^4*s^3 + 16*ep^2*mtt^4*mWW^4*s^3 - mtt^3*mWW^5*s^3 - 39*ep*mtt^3*mWW^5*s^3 - 62*ep^2*mtt^3*mWW^5*s^3 - 5*mtt^2*mWW^6*s^3 + 45*ep*mtt^2*mWW^6*s^3 + 92*ep^2*mtt^2*mWW^6*s^3 + 9*mtt*mWW^7*s^3 - 17*ep*mtt*mWW^7*s^3 - 62*ep^2*mtt*mWW^7*s^3 - 4*mWW^8*s^3 + 16*ep^2*mWW^8*s^3 - 2*mtt^3*mWW^4*s^4 - 22*ep*mtt^3*mWW^4*s^4 - 32*ep^2*mtt^3*mWW^4*s^4 + 53*ep*mtt^2*mWW^5*s^4 + 89*ep^2*mtt^2*mWW^5*s^4 + 12*mtt*mWW^6*s^4 - 13*ep*mtt*mWW^6*s^4 - 61*ep^2*mtt*mWW^6*s^4 - 10*mWW^7*s^4 - 18*ep*mWW^7*s^4 + 4*ep^2*mWW^7*s^4 + mtt^2*mWW^4*s^5 + 11*ep*mtt^2*mWW^4*s^5 + 16*ep^2*mtt^2*mWW^4*s^5 + mtt*mWW^5*s^5 - 15*ep*mtt*mWW^5*s^5 - 28*ep^2*mtt*mWW^5*s^5 - 4*mWW^6*s^5 - 6*ep*mWW^6*s^5 + 4*ep^2*mWW^6*s^5 + 2*ep*mtt^5*mWW^4*s*t + 2*ep^2*mtt^5*mWW^4*s*t - 6*ep*mtt^4*mWW^5*s*t - 6*ep^2*mtt^4*mWW^5*s*t + 6*ep*mtt^3*mWW^6*s*t + 6*ep^2*mtt^3*mWW^6*s*t - 2*ep*mtt^2*mWW^7*s*t - 2*ep^2*mtt^2*mWW^7*s*t + 2*mtt^5*mWW^3*s^2*t + 22*ep*mtt^5*mWW^3*s^2*t + 32*ep^2*mtt^5*mWW^3*s^2*t - 4*mtt^4*mWW^4*s^2*t - 91*ep*mtt^4*mWW^4*s^2*t - 139*ep^2*mtt^4*mWW^4*s^2*t - 6*mtt^3*mWW^5*s^2*t + 128*ep*mtt^3*mWW^5*s^2*t + 234*ep^2*mtt^3*mWW^5*s^2*t + 20*mtt^2*mWW^6*s^2*t - 56*ep*mtt^2*mWW^6*s^2*t - 166*ep^2*mtt^2*mWW^6*s^2*t - 16*mtt*mWW^7*s^2*t - 18*ep*mtt*mWW^7*s^2*t + 26*ep^2*mtt*mWW^7*s^2*t + 4*mWW^8*s^2*t + 15*ep*mWW^8*s^2*t + 13*ep^2*mWW^8*s^2*t - 8*mtt^4*mWW^3*s^3*t - 88*ep*mtt^4*mWW^3*s^3*t - 128*ep^2*mtt^4*mWW^3*s^3*t + 13*mtt^3*mWW^4*s^3*t + 277*ep*mtt^3*mWW^4*s^3*t + 428*ep^2*mtt^3*mWW^4*s^3*t + 13*mtt^2*mWW^5*s^3*t - 265*ep*mtt^2*mWW^5*s^3*t - 506*ep^2*mtt^2*mWW^5*s^3*t - 13*mtt*mWW^6*s^3*t + 139*ep*mtt*mWW^6*s^3*t + 308*ep^2*mtt*mWW^6*s^3*t - 5*mWW^7*s^3*t - 63*ep*mWW^7*s^3*t - 102*ep^2*mWW^7*s^3*t + 10*mtt^3*mWW^3*s^4*t + 110*ep*mtt^3*mWW^3*s^4*t + 160*ep^2*mtt^3*mWW^3*s^4*t - 12*mtt^2*mWW^4*s^4*t - 267*ep*mtt^2*mWW^4*s^4*t - 415*ep^2*mtt^2*mWW^4*s^4*t - 18*mtt*mWW^5*s^4*t + 124*ep*mtt*mWW^5*s^4*t + 282*ep^2*mtt*mWW^5*s^4*t + 12*mWW^6*s^4*t - 7*ep*mWW^6*s^4*t - 59*ep^2*mWW^6*s^4*t - 4*mtt^2*mWW^3*s^5*t - 44*ep*mtt^2*mWW^3*s^5*t - 64*ep^2*mtt^2*mWW^3*s^5*t + 3*mtt*mWW^4*s^5*t + 79*ep*mtt*mWW^4*s^5*t + 124*ep^2*mtt*mWW^4*s^5*t + 7*mWW^5*s^5*t - 5*ep*mWW^5*s^5*t - 36*ep^2*mWW^5*s^5*t + ep*mtt^6*mWW^3*t^2 + ep^2*mtt^6*mWW^3*t^2 - 3*ep*mtt^5*mWW^4*t^2 - 3*ep^2*mtt^5*mWW^4*t^2 + 3*ep*mtt^4*mWW^5*t^2 + 3*ep^2*mtt^4*mWW^5*t^2 - ep*mtt^3*mWW^6*t^2 - ep^2*mtt^3*mWW^6*t^2 + mtt^6*mWW^2*s*t^2 + 11*ep*mtt^6*mWW^2*s*t^2 + 16*ep^2*mtt^6*mWW^2*s*t^2 - 5*mtt^5*mWW^3*s*t^2 - 63*ep*mtt^5*mWW^3*s*t^2 - 90*ep^2*mtt^5*mWW^3*s*t^2 + 3*mtt^4*mWW^4*s*t^2 + 113*ep*mtt^4*mWW^4*s*t^2 + 184*ep^2*mtt^4*mWW^4*s*t^2 + 13*mtt^3*mWW^5*s*t^2 - 49*ep*mtt^3*mWW^5*s*t^2 - 134*ep^2*mtt^3*mWW^5*s*t^2 - 20*mtt^2*mWW^6*s*t^2 - 44*ep*mtt^2*mWW^6*s*t^2 - 4*ep^2*mtt^2*mWW^6*s*t^2 + 8*mtt*mWW^7*s*t^2 + 32*ep*mtt*mWW^7*s*t^2 + 28*ep^2*mtt*mWW^7*s*t^2 - 14*mtt^5*mWW^2*s^2*t^2 - 110*ep*mtt^5*mWW^2*s^2*t^2 - 144*ep^2*mtt^5*mWW^2*s^2*t^2 + 64*mtt^4*mWW^3*s^2*t^2 + 456*ep*mtt^4*mWW^3*s^2*t^2 + 568*ep^2*mtt^4*mWW^3*s^2*t^2 - 106*mtt^3*mWW^4*s^2*t^2 - 683*ep*mtt^3*mWW^4*s^2*t^2 - 849*ep^2*mtt^3*mWW^4*s^2*t^2 + 100*mtt^2*mWW^5*s^2*t^2 + 495*ep*mtt^2*mWW^5*s^2*t^2 + 563*ep^2*mtt^2*mWW^5*s^2*t^2 - 44*mtt*mWW^6*s^2*t^2 - 113*ep*mtt*mWW^6*s^2*t^2 - 53*ep^2*mtt*mWW^6*s^2*t^2 - 45*ep*mWW^7*s^2*t^2 - 85*ep^2*mWW^7*s^2*t^2 + 37*mtt^4*mWW^2*s^3*t^2 + 275*ep*mtt^4*mWW^2*s^3*t^2 + 352*ep^2*mtt^4*mWW^2*s^3*t^2 - 134*mtt^3*mWW^3*s^3*t^2 - 884*ep*mtt^3*mWW^3*s^3*t^2 - 1066*ep^2*mtt^3*mWW^3*s^3*t^2 + 174*mtt^2*mWW^4*s^3*t^2 + 942*ep*mtt^2*mWW^4*s^3*t^2 + 1088*ep^2*mtt^2*mWW^4*s^3*t^2 - 156*mtt*mWW^5*s^3*t^2 - 642*ep*mtt*mWW^5*s^3*t^2 - 634*ep^2*mtt*mWW^5*s^3*t^2 + 67*mWW^6*s^3*t^2 + 249*ep*mWW^6*s^3*t^2 + 212*ep^2*mWW^6*s^3*t^2 - 36*mtt^3*mWW^2*s^4*t^2 - 264*ep*mtt^3*mWW^2*s^4*t^2 - 336*ep^2*mtt^3*mWW^2*s^4*t^2 + 98*mtt^2*mWW^3*s^4*t^2 + 669*ep*mtt^2*mWW^3*s^4*t^2 + 815*ep^2*mtt^2*mWW^3*s^4*t^2 - 76*mtt*mWW^4*s^4*t^2 - 440*ep*mtt*mWW^4*s^4*t^2 - 528*ep^2*mtt*mWW^4*s^4*t^2 + 38*mWW^5*s^4*t^2 + 155*ep*mWW^5*s^4*t^2 + 145*ep^2*mWW^5*s^4*t^2 + 12*mtt^2*mWW^2*s^5*t^2 + 88*ep*mtt^2*mWW^2*s^5*t^2 + 112*ep^2*mtt^2*mWW^2*s^5*t^2 - 23*mtt*mWW^3*s^5*t^2 - 179*ep*mtt*mWW^3*s^5*t^2 - 228*ep^2*mtt*mWW^3*s^5*t^2 + 5*mWW^4*s^5*t^2 + 61*ep*mWW^4*s^5*t^2 + 92*ep^2*mWW^4*s^5*t^2 - 2*mtt^6*mWW^2*t^3 - 11*ep*mtt^6*mWW^2*t^3 - 13*ep^2*mtt^6*mWW^2*t^3 + 4*mtt^5*mWW^3*t^3 + 30*ep*mtt^5*mWW^3*t^3 + 42*ep^2*mtt^5*mWW^3*t^3 + 2*mtt^4*mWW^4*t^3 - 10*ep*mtt^4*mWW^4*t^3 - 30*ep^2*mtt^4*mWW^4*t^3 - 8*mtt^3*mWW^5*t^3 - 26*ep*mtt^3*mWW^5*t^3 - 14*ep^2*mtt^3*mWW^5*t^3 + 4*mtt^2*mWW^6*t^3 + 17*ep*mtt^2*mWW^6*t^3 + 15*ep^2*mtt^2*mWW^6*t^3 - 7*mtt^6*mWW*s*t^3 - 39*ep*mtt^6*mWW*s*t^3 - 44*ep^2*mtt^6*mWW*s*t^3 + 61*mtt^5*mWW^2*s*t^3 + 261*ep*mtt^5*mWW^2*s*t^3 + 256*ep^2*mtt^5*mWW^2*s*t^3 - 141*mtt^4*mWW^3*s*t^3 - 535*ep*mtt^4*mWW^3*s*t^3 - 490*ep^2*mtt^4*mWW^3*s*t^3 + 139*mtt^3*mWW^4*s*t^3 + 409*ep*mtt^3*mWW^4*s*t^3 + 274*ep^2*mtt^3*mWW^4*s*t^3 - 60*mtt^2*mWW^5*s*t^3 - 44*ep*mtt^2*mWW^5*s*t^3 + 128*ep^2*mtt^2*mWW^5*s*t^3 + 16*mtt*mWW^6*s*t^3 - 22*ep*mtt*mWW^6*s*t^3 - 98*ep^2*mtt*mWW^6*s*t^3 - 8*mWW^7*s*t^3 - 30*ep*mWW^7*s*t^3 - 26*ep^2*mWW^7*s*t^3 + 34*mtt^5*mWW*s^2*t^3 + 194*ep*mtt^5*mWW*s^2*t^3 + 220*ep^2*mtt^5*mWW*s^2*t^3 - 188*mtt^4*mWW^2*s^2*t^3 - 782*ep*mtt^4*mWW^2*s^2*t^3 - 742*ep^2*mtt^4*mWW^2*s^2*t^3 + 308*mtt^3*mWW^3*s^2*t^3 + 980*ep*mtt^3*mWW^3*s^2*t^3 + 760*ep^2*mtt^3*mWW^3*s^2*t^3 - 216*mtt^2*mWW^4*s^2*t^3 - 456*ep*mtt^2*mWW^4*s^2*t^3 - 108*ep^2*mtt^2*mWW^4*s^2*t^3 + 6*mtt*mWW^5*s^2*t^3 - 250*ep*mtt*mWW^5*s^2*t^3 - 492*ep^2*mtt*mWW^5*s^2*t^3 + 48*mWW^6*s^2*t^3 + 274*ep*mWW^6*s^2*t^3 + 330*ep^2*mWW^6*s^2*t^3 - 60*mtt^4*mWW*s^3*t^3 - 348*ep*mtt^4*mWW*s^3*t^3 - 396*ep^2*mtt^4*mWW*s^3*t^3 + 226*mtt^3*mWW^2*s^3*t^3 + 962*ep*mtt^3*mWW^2*s^3*t^3 + 916*ep^2*mtt^3*mWW^2*s^3*t^3 - 257*mtt^2*mWW^3*s^3*t^3 - 691*ep*mtt^2*mWW^3*s^3*t^3 - 430*ep^2*mtt^2*mWW^3*s^3*t^3 + 154*mtt*mWW^4*s^3*t^3 + 302*ep*mtt*mWW^4*s^3*t^3 + 32*ep^2*mtt*mWW^4*s^3*t^3 - 27*mWW^5*s^3*t^3 - 45*ep*mWW^5*s^3*t^3 + 22*ep^2*mWW^5*s^3*t^3 + 46*mtt^3*mWW*s^4*t^3 + 270*ep*mtt^3*mWW*s^4*t^3 + 308*ep^2*mtt^3*mWW*s^4*t^3 - 124*mtt^2*mWW^2*s^4*t^3 - 589*ep*mtt^2*mWW^2*s^4*t^3 - 597*ep^2*mtt^2*mWW^2*s^4*t^3 + 98*mtt*mWW^3*s^4*t^3 + 288*ep*mtt*mWW^3*s^4*t^3 + 202*ep^2*mtt*mWW^3*s^4*t^3 - 44*mWW^4*s^4*t^3 - 89*ep*mWW^4*s^4*t^3 - 9*ep^2*mWW^4*s^4*t^3 - 13*mtt^2*mWW*s^5*t^3 - 77*ep*mtt^2*mWW*s^5*t^3 - 88*ep^2*mtt^2*mWW*s^5*t^3 + 27*mtt*mWW^2*s^5*t^3 + 159*ep*mtt*mWW^2*s^5*t^3 + 180*ep^2*mtt*mWW^2*s^5*t^3 - 12*mWW^3*s^5*t^3 - 72*ep*mWW^3*s^5*t^3 - 84*ep^2*mWW^3*s^5*t^3 + 14*mtt^6*mWW*t^4 + 50*ep*mtt^6*mWW*t^4 + 44*ep^2*mtt^6*mWW*t^4 - 40*mtt^5*mWW^2*t^4 - 139*ep*mtt^5*mWW^2*t^4 - 115*ep^2*mtt^5*mWW^2*t^4 + 40*mtt^4*mWW^3*t^4 + 101*ep*mtt^4*mWW^3*t^4 + 41*ep^2*mtt^4*mWW^3*t^4 - 22*mtt^3*mWW^4*t^4 - 9*ep*mtt^3*mWW^4*t^4 + 65*ep^2*mtt^3*mWW^4*t^4 + 16*mtt^2*mWW^5*t^4 + 28*ep*mtt^2*mWW^5*t^4 - 8*ep^2*mtt^2*mWW^5*t^4 - 8*mtt*mWW^6*t^4 - 31*ep*mtt*mWW^6*t^4 - 27*ep^2*mtt*mWW^6*t^4 + 4*mtt^6*s*t^4 + 22*ep*mtt^6*s*t^4 + 24*ep^2*mtt^6*s*t^4 - 60*mtt^5*mWW*s*t^4 - 188*ep*mtt^5*mWW*s*t^4 - 144*ep^2*mtt^5*mWW*s*t^4 + 48*mtt^4*mWW^2*s*t^4 + 62*ep*mtt^4*mWW^2*s*t^4 - 28*ep^2*mtt^4*mWW^2*s*t^4 + 140*mtt^3*mWW^3*s*t^4 + 678*ep*mtt^3*mWW^3*s*t^4 + 758*ep^2*mtt^3*mWW^3*s*t^4 - 243*mtt^2*mWW^4*s*t^4 - 1015*ep*mtt^2*mWW^4*s*t^4 - 1012*ep^2*mtt^2*mWW^4*s*t^4 + 105*mtt*mWW^5*s*t^4 + 371*ep*mtt*mWW^5*s*t^4 + 298*ep^2*mtt*mWW^5*s*t^4 + 4*mWW^6*s*t^4 + 60*ep*mWW^6*s*t^4 + 96*ep^2*mWW^6*s*t^4 - 16*mtt^5*s^2*t^4 - 88*ep*mtt^5*s^2*t^4 - 96*ep^2*mtt^5*s^2*t^4 + 86*mtt^4*mWW*s^2*t^4 + 194*ep*mtt^4*mWW*s^2*t^4 + 84*ep^2*mtt^4*mWW*s^2*t^4 + 48*mtt^3*mWW^2*s^2*t^4 + 526*ep*mtt^3*mWW^2*s^2*t^4 + 694*ep^2*mtt^3*mWW^2*s^2*t^4 - 318*mtt^2*mWW^3*s^2*t^4 - 1348*ep*mtt^2*mWW^3*s^2*t^4 - 1366*ep^2*mtt^2*mWW^3*s^2*t^4 + 340*mtt*mWW^4*s^2*t^4 + 1298*ep*mtt*mWW^4*s^2*t^4 + 1198*ep^2*mtt*mWW^4*s^2*t^4 - 116*mWW^5*s^2*t^4 - 462*ep*mWW^5*s^2*t^4 - 418*ep^2*mWW^5*s^2*t^4 + 24*mtt^4*s^3*t^4 + 132*ep*mtt^4*s^3*t^4 + 144*ep^2*mtt^4*s^3*t^4 - 56*mtt^3*mWW*s^3*t^4 - 68*ep*mtt^3*mWW*s^3*t^4 + 40*ep^2*mtt^3*mWW*s^3*t^4 - 65*mtt^2*mWW^2*s^3*t^4 - 639*ep*mtt^2*mWW^2*s^3*t^4 - 820*ep^2*mtt^2*mWW^2*s^3*t^4 + 152*mtt*mWW^3*s^3*t^4 + 704*ep*mtt*mWW^3*s^3*t^4 + 744*ep^2*mtt*mWW^3*s^3*t^4 - 91*mWW^4*s^3*t^4 - 309*ep*mWW^4*s^3*t^4 - 252*ep^2*mWW^4*s^3*t^4 - 16*mtt^3*s^4*t^4 - 88*ep*mtt^3*s^4*t^4 - 96*ep^2*mtt^3*s^4*t^4 + 24*mtt^2*mWW*s^4*t^4 + 56*ep*mtt^2*mWW*s^4*t^4 + 24*ep^2*mtt^2*mWW*s^4*t^4 + 6*mtt*mWW^2*s^4*t^4 + 179*ep*mtt*mWW^2*s^4*t^4 + 261*ep^2*mtt*mWW^2*s^4*t^4 - 6*mWW^3*s^4*t^4 - 107*ep*mWW^3*s^4*t^4 - 157*ep^2*mWW^3*s^4*t^4 + 4*mtt^2*s^5*t^4 + 22*ep*mtt^2*s^5*t^4 + 24*ep^2*mtt^2*s^5*t^4 - 8*mtt*mWW*s^5*t^4 - 44*ep*mtt*mWW*s^5*t^4 - 48*ep^2*mtt*mWW*s^5*t^4 + 4*mWW^2*s^5*t^4 + 22*ep*mWW^2*s^5*t^4 + 24*ep^2*mWW^2*s^5*t^4 - 8*mtt^6*t^5 - 28*ep*mtt^6*t^5 - 24*ep^2*mtt^6*t^5 - 28*mtt^5*mWW*t^5 - 96*ep*mtt^5*mWW*t^5 - 84*ep^2*mtt^5*mWW*t^5 + 126*mtt^4*mWW^2*t^5 + 454*ep*mtt^4*mWW^2*t^5 + 398*ep^2*mtt^4*mWW^2*t^5 - 144*mtt^3*mWW^3*t^5 - 496*ep*mtt^3*mWW^3*t^5 - 396*ep^2*mtt^3*mWW^3*t^5 + 58*mtt^2*mWW^4*t^5 + 141*ep*mtt^2*mWW^4*t^5 + 47*ep^2*mtt^2*mWW^4*t^5 - 8*mtt*mWW^5*t^5 + 10*ep*mtt*mWW^5*t^5 + 46*ep^2*mtt*mWW^5*t^5 + 4*mWW^6*t^5 + 15*ep*mWW^6*t^5 + 13*ep^2*mWW^6*t^5 + 16*mtt^5*s*t^5 + 24*ep*mtt^5*s*t^5 + 130*mtt^4*mWW*s*t^5 + 474*ep*mtt^4*mWW*s*t^5 + 420*ep^2*mtt^4*mWW*s*t^5 - 324*mtt^3*mWW^2*s*t^5 - 1088*ep*mtt^3*mWW^2*s*t^5 - 904*ep^2*mtt^3*mWW^2*s*t^5 + 193*mtt^2*mWW^3*s*t^5 + 615*ep*mtt^2*mWW^3*s*t^5 + 434*ep^2*mtt^2*mWW^3*s*t^5 + 49*mtt*mWW^4*s*t^5 + 277*ep*mtt*mWW^4*s*t^5 + 360*ep^2*mtt*mWW^4*s*t^5 - 58*mWW^5*s*t^5 - 272*ep*mWW^5*s*t^5 - 286*ep^2*mWW^5*s*t^5 + 96*ep*mtt^4*s^2*t^5 + 144*ep^2*mtt^4*s^2*t^5 - 174*mtt^3*mWW*s^2*t^5 - 666*ep*mtt^3*mWW*s^2*t^5 - 600*ep^2*mtt^3*mWW*s^2*t^5 + 294*mtt^2*mWW^2*s^2*t^5 + 838*ep*mtt^2*mWW^2*s^2*t^5 + 598*ep^2*mtt^2*mWW^2*s^2*t^5 - 134*mtt*mWW^3*s^2*t^5 - 362*ep*mtt*mWW^3*s^2*t^5 - 204*ep^2*mtt*mWW^3*s^2*t^5 - 10*mWW^4*s^2*t^5 - 26*ep*mWW^4*s^2*t^5 - 34*ep^2*mWW^4*s^2*t^5 - 16*mtt^3*s^3*t^5 - 152*ep*mtt^3*s^3*t^5 - 192*ep^2*mtt^3*s^3*t^5 + 88*mtt^2*mWW*s^3*t^5 + 408*ep*mtt^2*mWW*s^3*t^5 + 408*ep^2*mtt^2*mWW*s^3*t^5 - 114*mtt*mWW^2*s^3*t^5 - 302*ep*mtt*mWW^2*s^3*t^5 - 196*ep^2*mtt*mWW^2*s^3*t^5 + 54*mWW^3*s^3*t^5 + 106*ep*mWW^3*s^3*t^5 + 28*ep^2*mWW^3*s^3*t^5 + 8*mtt^2*s^4*t^5 + 60*ep*mtt^2*s^4*t^5 + 72*ep^2*mtt^2*s^4*t^5 - 16*mtt*mWW*s^4*t^5 - 120*ep*mtt*mWW*s^4*t^5 - 144*ep^2*mtt*mWW*s^4*t^5 + 8*mWW^2*s^4*t^5 + 60*ep*mWW^2*s^4*t^5 + 72*ep^2*mWW^2*s^4*t^5 + 32*mtt^5*t^6 + 112*ep*mtt^5*t^6 + 96*ep^2*mtt^5*t^6 - 16*mtt^4*mWW*t^6 - 68*ep*mtt^4*mWW*t^6 - 60*ep^2*mtt^4*mWW*t^6 - 110*mtt^3*mWW^2*t^6 - 388*ep*mtt^3*mWW^2*t^6 - 346*ep^2*mtt^3*mWW^2*t^6 + 152*mtt^2*mWW^3*t^6 + 559*ep*mtt^2*mWW^3*t^6 + 491*ep^2*mtt^2*mWW^3*t^6 - 58*mtt*mWW^4*t^6 - 200*ep*mtt*mWW^4*t^6 - 154*ep^2*mtt*mWW^4*t^6 - 15*ep*mWW^5*t^6 - 27*ep^2*mWW^5*t^6 - 72*mtt^4*s*t^6 - 204*ep*mtt^4*s*t^6 - 144*ep^2*mtt^4*s*t^6 + 4*mtt^3*mWW*s*t^6 - 48*ep*mtt^3*mWW*s*t^6 - 88*ep^2*mtt^3*mWW*s*t^6 + 227*mtt^2*mWW^2*s*t^6 + 797*ep*mtt^2*mWW^2*s*t^6 + 708*ep^2*mtt^2*mWW^2*s*t^6 - 217*mtt*mWW^3*s*t^6 - 789*ep*mtt*mWW^3*s*t^6 - 692*ep^2*mtt*mWW^3*s*t^6 + 52*mWW^4*s*t^6 + 214*ep*mWW^4*s*t^6 + 192*ep^2*mWW^4*s*t^6 + 48*mtt^3*s^2*t^6 + 72*ep*mtt^3*s^2*t^6 - 10*mtt^2*mWW*s^2*t^6 + 118*ep*mtt^2*mWW*s^2*t^6 + 200*ep^2*mtt^2*mWW*s^2*t^6 - 108*mtt*mWW^2*s^2*t^6 - 390*ep*mtt*mWW^2*s^2*t^6 - 354*ep^2*mtt*mWW^2*s^2*t^6 + 78*mWW^3*s^2*t^6 + 240*ep*mWW^3*s^2*t^6 + 186*ep^2*mWW^3*s^2*t^6 - 8*mtt^2*s^3*t^6 + 20*ep*mtt^2*s^3*t^6 + 48*ep^2*mtt^2*s^3*t^6 + 16*mtt*mWW*s^3*t^6 - 40*ep*mtt*mWW*s^3*t^6 - 96*ep^2*mtt*mWW*s^3*t^6 - 8*mWW^2*s^3*t^6 + 20*ep*mWW^2*s^3*t^6 + 48*ep^2*mWW^2*s^3*t^6 - 48*mtt^4*t^7 - 168*ep*mtt^4*t^7 - 144*ep^2*mtt^4*t^7 + 76*mtt^3*mWW*t^7 + 280*ep*mtt^3*mWW*t^7 + 244*ep^2*mtt^3*mWW*t^7 + 4*mtt^2*mWW^2*t^7 - 3*ep*mtt^2*mWW^2*t^7 - ep^2*mtt^2*mWW^2*t^7 - 52*mtt*mWW^3*t^7 - 190*ep*mtt*mWW^3*t^7 - 174*ep^2*mtt*mWW^3*t^7 + 20*mWW^4*t^7 + 81*ep*mWW^4*t^7 + 75*ep^2*mWW^4*t^7 + 80*mtt^3*s*t^7 + 248*ep*mtt^3*s*t^7 + 192*ep^2*mtt^3*s*t^7 - 123*mtt^2*mWW*s*t^7 - 379*ep*mtt^2*mWW*s*t^7 - 288*ep^2*mtt^2*mWW*s*t^7 + 15*mtt*mWW^2*s*t^7 + 47*ep*mtt*mWW^2*s*t^7 + 24*ep^2*mtt*mWW^2*s*t^7 + 30*mWW^3*s*t^7 + 94*ep*mWW^3*s*t^7 + 80*ep^2*mWW^3*s*t^7 - 32*mtt^2*s^2*t^7 - 80*ep*mtt^2*s^2*t^7 - 48*ep^2*mtt^2*s^2*t^7 + 64*mtt*mWW*s^2*t^7 + 160*ep*mtt*mWW*s^2*t^7 + 96*ep^2*mtt*mWW*s^2*t^7 - 32*mWW^2*s^2*t^7 - 80*ep*mWW^2*s^2*t^7 - 48*ep^2*mWW^2*s^2*t^7 + 32*mtt^3*t^8 + 112*ep*mtt^3*t^8 + 96*ep^2*mtt^3*t^8 - 62*mtt^2*mWW*t^8 - 222*ep*mtt^2*mWW*t^8 - 192*ep^2*mtt^2*mWW*t^8 + 30*mtt*mWW^2*t^8 + 115*ep*mtt*mWW^2*t^8 + 101*ep^2*mtt*mWW^2*t^8 - 5*ep*mWW^3*t^8 - 5*ep^2*mWW^3*t^8 - 28*mtt^2*s*t^8 - 90*ep*mtt^2*s*t^8 - 72*ep^2*mtt^2*s*t^8 + 56*mtt*mWW*s*t^8 + 180*ep*mtt*mWW*s*t^8 + 144*ep^2*mtt*mWW*s*t^8 - 28*mWW^2*s*t^8 - 90*ep*mWW^2*s*t^8 - 72*ep^2*mWW^2*s*t^8 - 8*mtt^2*t^9 - 28*ep*mtt^2*t^9 - 24*ep^2*mtt^2*t^9 + 16*mtt*mWW*t^9 + 56*ep*mtt*mWW*t^9 + 48*ep^2*mtt*mWW*t^9 - 8*mWW^2*t^9 - 28*ep*mWW^2*t^9 - 24*ep^2*mWW^2*t^9))/((1 + ep)^2*(mtt - mWW)^2*mWW^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep*(ep*mtt^4*mWW^5*s^2 + ep^2*mtt^4*mWW^5*s^2 - 3*ep*mtt^3*mWW^6*s^2 - 3*ep^2*mtt^3*mWW^6*s^2 + 3*ep*mtt^2*mWW^7*s^2 + 3*ep^2*mtt^2*mWW^7*s^2 - ep*mtt*mWW^8*s^2 - ep^2*mtt*mWW^8*s^2 + mtt^4*mWW^4*s^3 + 2*ep*mtt^4*mWW^4*s^3 + ep^2*mtt^4*mWW^4*s^3 - 2*mtt^3*mWW^5*s^3 - 7*ep*mtt^3*mWW^5*s^3 - 5*ep^2*mtt^3*mWW^5*s^3 - mtt^2*mWW^6*s^3 + 8*ep*mtt^2*mWW^6*s^3 + 15*ep^2*mtt^2*mWW^6*s^3 + 4*mtt*mWW^7*s^3 - 3*ep*mtt*mWW^7*s^3 - 19*ep^2*mtt*mWW^7*s^3 - 2*mWW^8*s^3 + 8*ep^2*mWW^8*s^3 - 2*mtt^3*mWW^4*s^4 - 4*ep*mtt^3*mWW^4*s^4 - 2*ep^2*mtt^3*mWW^4*s^4 + 2*mtt^2*mWW^5*s^4 + 7*ep*mtt^2*mWW^5*s^4 + 5*ep^2*mtt^2*mWW^5*s^4 + 6*mtt*mWW^6*s^4 + 15*ep*mtt*mWW^6*s^4 + 9*ep^2*mtt*mWW^6*s^4 - 6*mWW^7*s^4 - 18*ep*mWW^7*s^4 - 12*ep^2*mWW^7*s^4 + mtt^2*mWW^4*s^5 + 2*ep*mtt^2*mWW^4*s^5 + ep^2*mtt^2*mWW^4*s^5 - ep*mtt*mWW^5*s^5 - ep^2*mtt*mWW^5*s^5 - 2*mWW^6*s^5 - 6*ep*mWW^6*s^5 - 4*ep^2*mWW^6*s^5 + 2*ep*mtt^5*mWW^4*s*t + 2*ep^2*mtt^5*mWW^4*s*t - 6*ep*mtt^4*mWW^5*s*t - 6*ep^2*mtt^4*mWW^5*s*t + 6*ep*mtt^3*mWW^6*s*t + 6*ep^2*mtt^3*mWW^6*s*t - 2*ep*mtt^2*mWW^7*s*t - 2*ep^2*mtt^2*mWW^7*s*t + 2*mtt^5*mWW^3*s^2*t + 4*ep*mtt^5*mWW^3*s^2*t + 2*ep^2*mtt^5*mWW^3*s^2*t - 6*mtt^4*mWW^4*s^2*t - 30*ep*mtt^4*mWW^4*s^2*t - 30*ep^2*mtt^4*mWW^4*s^2*t + 2*mtt^3*mWW^5*s^2*t + 65*ep*mtt^3*mWW^5*s^2*t + 99*ep^2*mtt^3*mWW^5*s^2*t + 10*mtt^2*mWW^6*s^2*t - 43*ep*mtt^2*mWW^6*s^2*t - 107*ep^2*mtt^2*mWW^6*s^2*t - 12*mtt*mWW^7*s^2*t - 9*ep*mtt*mWW^7*s^2*t + 27*ep^2*mtt*mWW^7*s^2*t + 4*mWW^8*s^2*t + 13*ep*mWW^8*s^2*t + 9*ep^2*mWW^8*s^2*t - 8*mtt^4*mWW^3*s^3*t - 16*ep*mtt^4*mWW^3*s^3*t - 8*ep^2*mtt^4*mWW^3*s^3*t + 18*mtt^3*mWW^4*s^3*t + 71*ep*mtt^3*mWW^4*s^3*t + 65*ep^2*mtt^3*mWW^4*s^3*t - 3*mtt^2*mWW^5*s^3*t - 89*ep*mtt^2*mWW^5*s^3*t - 146*ep^2*mtt^2*mWW^5*s^3*t - 2*mtt*mWW^6*s^3*t + 87*ep*mtt*mWW^6*s^3*t + 173*ep^2*mtt*mWW^6*s^3*t - 5*mWW^7*s^3*t - 53*ep*mWW^7*s^3*t - 84*ep^2*mWW^7*s^3*t + 10*mtt^3*mWW^3*s^4*t + 20*ep*mtt^3*mWW^3*s^4*t + 10*ep^2*mtt^3*mWW^3*s^4*t - 16*mtt^2*mWW^4*s^4*t - 56*ep*mtt^2*mWW^4*s^4*t - 46*ep^2*mtt^2*mWW^4*s^4*t - 6*mtt*mWW^5*s^4*t - 4*ep*mtt*mWW^5*s^4*t + 14*ep^2*mtt*mWW^5*s^4*t + 8*mWW^6*s^4*t + 20*ep*mWW^6*s^4*t + 6*ep^2*mWW^6*s^4*t - 4*mtt^2*mWW^3*s^5*t - 8*ep*mtt^2*mWW^3*s^5*t - 4*ep^2*mtt^2*mWW^3*s^5*t + 4*mtt*mWW^4*s^5*t + 13*ep*mtt*mWW^4*s^5*t + 9*ep^2*mtt*mWW^4*s^5*t + 3*mWW^5*s^5*t + 10*ep*mWW^5*s^5*t + 7*ep^2*mWW^5*s^5*t + ep*mtt^6*mWW^3*t^2 + ep^2*mtt^6*mWW^3*t^2 - 3*ep*mtt^5*mWW^4*t^2 - 3*ep^2*mtt^5*mWW^4*t^2 + 3*ep*mtt^4*mWW^5*t^2 + 3*ep^2*mtt^4*mWW^5*t^2 - ep*mtt^3*mWW^6*t^2 - ep^2*mtt^3*mWW^6*t^2 + mtt^6*mWW^2*s*t^2 + 2*ep*mtt^6*mWW^2*s*t^2 + ep^2*mtt^6*mWW^2*s*t^2 - 6*mtt^5*mWW^3*s*t^2 - 37*ep*mtt^5*mWW^3*s*t^2 - 43*ep^2*mtt^5*mWW^3*s*t^2 + 7*mtt^4*mWW^4*s*t^2 + 98*ep*mtt^4*mWW^4*s*t^2 + 145*ep^2*mtt^4*mWW^4*s*t^2 + 8*mtt^3*mWW^5*s*t^2 - 65*ep*mtt^3*mWW^5*s*t^2 - 145*ep^2*mtt^3*mWW^5*s*t^2 - 18*mtt^2*mWW^6*s*t^2 - 26*ep*mtt^2*mWW^6*s*t^2 + 22*ep^2*mtt^2*mWW^6*s*t^2 + 8*mtt*mWW^7*s*t^2 + 28*ep*mtt*mWW^7*s*t^2 + 20*ep^2*mtt*mWW^7*s*t^2 - 14*mtt^5*mWW^2*s^2*t^2 - 35*ep*mtt^5*mWW^2*s^2*t^2 - 21*ep^2*mtt^5*mWW^2*s^2*t^2 + 66*mtt^4*mWW^3*s^2*t^2 + 265*ep*mtt^4*mWW^3*s^2*t^2 + 247*ep^2*mtt^4*mWW^3*s^2*t^2 - 110*mtt^3*mWW^4*s^2*t^2 - 577*ep*mtt^3*mWW^4*s^2*t^2 - 659*ep^2*mtt^3*mWW^4*s^2*t^2 + 92*mtt^2*mWW^5*s^2*t^2 + 530*ep*mtt^2*mWW^5*s^2*t^2 + 654*ep^2*mtt^2*mWW^5*s^2*t^2 - 30*mtt*mWW^6*s^2*t^2 - 142*ep*mtt*mWW^6*s^2*t^2 - 160*ep^2*mtt*mWW^6*s^2*t^2 - 4*mWW^7*s^2*t^2 - 41*ep*mWW^7*s^2*t^2 - 61*ep^2*mWW^7*s^2*t^2 + 37*mtt^4*mWW^2*s^3*t^2 + 95*ep*mtt^4*mWW^2*s^3*t^2 + 58*ep^2*mtt^4*mWW^2*s^3*t^2 - 134*mtt^3*mWW^3*s^3*t^2 - 484*ep*mtt^3*mWW^3*s^3*t^2 - 410*ep^2*mtt^3*mWW^3*s^3*t^2 + 174*mtt^2*mWW^4*s^3*t^2 + 752*ep*mtt^2*mWW^4*s^3*t^2 + 770*ep^2*mtt^2*mWW^4*s^3*t^2 - 138*mtt*mWW^5*s^3*t^2 - 646*ep*mtt*mWW^5*s^3*t^2 - 712*ep^2*mtt*mWW^5*s^3*t^2 + 55*mWW^6*s^3*t^2 + 253*ep*mWW^6*s^3*t^2 + 270*ep^2*mWW^6*s^3*t^2 - 36*mtt^3*mWW^2*s^4*t^2 - 93*ep*mtt^3*mWW^2*s^4*t^2 - 57*ep^2*mtt^3*mWW^2*s^4*t^2 + 96*mtt^2*mWW^3*s^4*t^2 + 320*ep*mtt^2*mWW^3*s^4*t^2 + 248*ep^2*mtt^2*mWW^3*s^4*t^2 - 78*mtt*mWW^4*s^4*t^2 - 281*ep*mtt*mWW^4*s^4*t^2 - 251*ep^2*mtt*mWW^4*s^4*t^2 + 30*mWW^5*s^4*t^2 + 114*ep*mWW^5*s^4*t^2 + 108*ep^2*mWW^5*s^4*t^2 + 12*mtt^2*mWW^2*s^5*t^2 + 31*ep*mtt^2*mWW^2*s^5*t^2 + 19*ep^2*mtt^2*mWW^2*s^5*t^2 - 22*mtt*mWW^3*s^5*t^2 - 65*ep*mtt*mWW^3*s^5*t^2 - 43*ep^2*mtt*mWW^3*s^5*t^2 + 7*mWW^4*s^5*t^2 + 19*ep*mWW^4*s^5*t^2 + 12*ep^2*mWW^4*s^5*t^2 - 2*mtt^6*mWW^2*t^3 - 14*ep*mtt^6*mWW^2*t^3 - 18*ep^2*mtt^6*mWW^2*t^3 + 4*mtt^5*mWW^3*t^3 + 41*ep*mtt^5*mWW^3*t^3 + 61*ep^2*mtt^5*mWW^3*t^3 + 2*mtt^4*mWW^4*t^3 - 25*ep*mtt^4*mWW^4*t^3 - 57*ep^2*mtt^4*mWW^4*t^3 - 8*mtt^3*mWW^5*t^3 - 17*ep*mtt^3*mWW^5*t^3 + 3*ep^2*mtt^3*mWW^5*t^3 + 4*mtt^2*mWW^6*t^3 + 15*ep*mtt^2*mWW^6*t^3 + 11*ep^2*mtt^2*mWW^6*t^3 - 7*mtt^6*mWW*s*t^3 - 18*ep*mtt^6*mWW*s*t^3 - 11*ep^2*mtt^6*mWW*s*t^3 + 60*mtt^5*mWW^2*s*t^3 + 237*ep*mtt^5*mWW^2*s*t^3 + 225*ep^2*mtt^5*mWW^2*s*t^3 - 135*mtt^4*mWW^3*s*t^3 - 591*ep*mtt^4*mWW^3*s*t^3 - 612*ep^2*mtt^4*mWW^3*s*t^3 + 124*mtt^3*mWW^4*s*t^3 + 493*ep*mtt^3*mWW^4*s*t^3 + 477*ep^2*mtt^3*mWW^4*s*t^3 - 46*mtt^2*mWW^5*s*t^3 - 59*ep*mtt^2*mWW^5*s*t^3 + 47*ep^2*mtt^2*mWW^5*s*t^3 + 12*mtt*mWW^6*s*t^3 - 36*ep*mtt*mWW^6*s*t^3 - 108*ep^2*mtt*mWW^6*s*t^3 - 8*mWW^7*s*t^3 - 26*ep*mWW^7*s*t^3 - 18*ep^2*mWW^7*s*t^3 + 34*mtt^5*mWW*s^2*t^3 + 89*ep*mtt^5*mWW*s^2*t^3 + 55*ep^2*mtt^5*mWW*s^2*t^3 - 184*mtt^4*mWW^2*s^2*t^3 - 685*ep*mtt^4*mWW^2*s^2*t^3 - 615*ep^2*mtt^4*mWW^2*s^2*t^3 + 296*mtt^3*mWW^3*s^2*t^3 + 1248*ep*mtt^3*mWW^3*s^2*t^3 + 1264*ep^2*mtt^3*mWW^3*s^2*t^3 - 192*mtt^2*mWW^4*s^2*t^3 - 798*ep*mtt^2*mWW^4*s^2*t^3 - 786*ep^2*mtt^2*mWW^4*s^2*t^3 - 2*mtt*mWW^5*s^2*t^3 - 129*ep*mtt*mWW^5*s^2*t^3 - 247*ep^2*mtt*mWW^5*s^2*t^3 + 44*mWW^6*s^2*t^3 + 255*ep*mWW^6*s^2*t^3 + 313*ep^2*mWW^6*s^2*t^3 - 60*mtt^4*mWW*s^3*t^3 - 159*ep*mtt^4*mWW*s^3*t^3 - 99*ep^2*mtt^4*mWW*s^3*t^3 + 220*mtt^3*mWW^2*s^3*t^3 + 784*ep*mtt^3*mWW^2*s^3*t^3 + 672*ep^2*mtt^3*mWW^2*s^3*t^3 - 251*mtt^2*mWW^3*s^3*t^3 - 1026*ep*mtt^2*mWW^3*s^3*t^3 - 1027*ep^2*mtt^2*mWW^3*s^3*t^3 + 136*mtt*mWW^4*s^3*t^3 + 636*ep*mtt*mWW^4*s^3*t^3 + 680*ep^2*mtt*mWW^4*s^3*t^3 - 27*mWW^5*s^3*t^3 - 145*ep*mWW^5*s^3*t^3 - 154*ep^2*mWW^5*s^3*t^3 + 46*mtt^3*mWW*s^4*t^3 + 123*ep*mtt^3*mWW*s^4*t^3 + 77*ep^2*mtt^3*mWW*s^4*t^3 - 120*mtt^2*mWW^2*s^4*t^3 - 395*ep*mtt^2*mWW^2*s^4*t^3 - 311*ep^2*mtt^2*mWW^2*s^4*t^3 + 98*mtt*mWW^3*s^4*t^3 + 361*ep*mtt*mWW^3*s^4*t^3 + 335*ep^2*mtt*mWW^3*s^4*t^3 - 36*mWW^4*s^4*t^3 - 149*ep*mWW^4*s^4*t^3 - 149*ep^2*mWW^4*s^4*t^3 - 13*mtt^2*mWW*s^5*t^3 - 35*ep*mtt^2*mWW*s^5*t^3 - 22*ep^2*mtt^2*mWW*s^5*t^3 + 26*mtt*mWW^2*s^5*t^3 + 73*ep*mtt*mWW^2*s^5*t^3 + 47*ep^2*mtt*mWW^2*s^5*t^3 - 12*mWW^3*s^5*t^3 - 33*ep*mWW^3*s^5*t^3 - 21*ep^2*mWW^3*s^5*t^3 + 14*mtt^6*mWW*t^4 + 57*ep*mtt^6*mWW*t^4 + 55*ep^2*mtt^6*mWW*t^4 - 40*mtt^5*mWW^2*t^4 - 153*ep*mtt^5*mWW^2*t^4 - 137*ep^2*mtt^5*mWW^2*t^4 + 40*mtt^4*mWW^3*t^4 + 98*ep*mtt^4*mWW^3*t^4 + 34*ep^2*mtt^4*mWW^3*t^4 - 22*mtt^3*mWW^4*t^4 + 15*ep*mtt^3*mWW^4*t^4 + 109*ep^2*mtt^3*mWW^4*t^4 + 16*mtt^2*mWW^5*t^4 + 10*ep*mtt^2*mWW^5*t^4 - 42*ep^2*mtt^2*mWW^5*t^4 - 8*mtt*mWW^6*t^4 - 27*ep*mtt*mWW^6*t^4 - 19*ep^2*mtt*mWW^6*t^4 + 4*mtt^6*s*t^4 + 10*ep*mtt^6*s*t^4 + 6*ep^2*mtt^6*s*t^4 - 60*mtt^5*mWW*s*t^4 - 260*ep*mtt^5*mWW*s*t^4 - 260*ep^2*mtt^5*mWW*s*t^4 + 52*mtt^4*mWW^2*s*t^4 + 282*ep*mtt^4*mWW^2*s*t^4 + 308*ep^2*mtt^4*mWW^2*s*t^4 + 128*mtt^3*mWW^3*s*t^4 + 550*ep*mtt^3*mWW^3*s*t^4 + 602*ep^2*mtt^3*mWW^3*s*t^4 - 223*mtt^2*mWW^4*s*t^4 - 1044*ep*mtt^2*mWW^4*s*t^4 - 1145*ep^2*mtt^2*mWW^4*s*t^4 + 92*mtt*mWW^5*s*t^4 + 401*ep*mtt*mWW^5*s*t^4 + 405*ep^2*mtt*mWW^5*s*t^4 + 6*mWW^6*s*t^4 + 56*ep*mWW^6*s*t^4 + 80*ep^2*mWW^6*s*t^4 - 16*mtt^5*s^2*t^4 - 40*ep*mtt^5*s^2*t^4 - 24*ep^2*mtt^5*s^2*t^4 + 86*mtt^4*mWW*s^2*t^4 + 407*ep*mtt^4*mWW*s^2*t^4 + 429*ep^2*mtt^4*mWW*s^2*t^4 + 36*mtt^3*mWW^2*s^2*t^4 - 91*ep*mtt^3*mWW^2*s^2*t^4 - 247*ep^2*mtt^3*mWW^2*s^2*t^4 - 300*mtt^2*mWW^3*s^2*t^4 - 1054*ep*mtt^2*mWW^3*s^2*t^4 - 970*ep^2*mtt^2*mWW^3*s^2*t^4 + 314*mtt*mWW^4*s^2*t^4 + 1343*ep*mtt*mWW^4*s^2*t^4 + 1389*ep^2*mtt*mWW^4*s^2*t^4 - 108*mWW^5*s^2*t^4 - 505*ep*mWW^5*s^2*t^4 - 529*ep^2*mWW^5*s^2*t^4 + 24*mtt^4*s^3*t^4 + 60*ep*mtt^4*s^3*t^4 + 36*ep^2*mtt^4*s^3*t^4 - 56*mtt^3*mWW*s^3*t^4 - 282*ep*mtt^3*mWW*s^3*t^4 - 310*ep^2*mtt^3*mWW*s^3*t^4 - 53*mtt^2*mWW^2*s^3*t^4 + 11*ep*mtt^2*mWW^2*s^3*t^4 + 178*ep^2*mtt^2*mWW^2*s^3*t^4 + 146*mtt*mWW^3*s^3*t^4 + 394*ep*mtt*mWW^3*s^3*t^4 + 272*ep^2*mtt*mWW^3*s^3*t^4 - 79*mWW^4*s^3*t^4 - 273*ep*mWW^4*s^3*t^4 - 248*ep^2*mWW^4*s^3*t^4 - 16*mtt^3*s^4*t^4 - 40*ep*mtt^3*s^4*t^4 - 24*ep^2*mtt^3*s^4*t^4 + 24*mtt^2*mWW*s^4*t^4 + 98*ep*mtt^2*mWW*s^4*t^4 + 98*ep^2*mtt^2*mWW*s^4*t^4 + 2*mtt*mWW^2*s^4*t^4 - 57*ep*mtt*mWW^2*s^4*t^4 - 107*ep^2*mtt*mWW^2*s^4*t^4 - 6*mWW^3*s^4*t^4 + 19*ep*mWW^3*s^4*t^4 + 49*ep^2*mWW^3*s^4*t^4 + 4*mtt^2*s^5*t^4 + 10*ep*mtt^2*s^5*t^4 + 6*ep^2*mtt^2*s^5*t^4 - 8*mtt*mWW*s^5*t^4 - 20*ep*mtt*mWW*s^5*t^4 - 12*ep^2*mtt*mWW*s^5*t^4 + 4*mWW^2*s^5*t^4 + 10*ep*mWW^2*s^5*t^4 + 6*ep^2*mWW^2*s^5*t^4 - 8*mtt^6*t^5 - 32*ep*mtt^6*t^5 - 30*ep^2*mtt^6*t^5 - 28*mtt^5*mWW*t^5 - 109*ep*mtt^5*mWW*t^5 - 105*ep^2*mtt^5*mWW*t^5 + 126*mtt^4*mWW^2*t^5 + 507*ep*mtt^4*mWW^2*t^5 + 483*ep^2*mtt^4*mWW^2*t^5 - 144*mtt^3*mWW^3*t^5 - 542*ep*mtt^3*mWW^3*t^5 - 470*ep^2*mtt^3*mWW^3*t^5 + 58*mtt^2*mWW^4*t^5 + 144*ep*mtt^2*mWW^4*t^5 + 50*ep^2*mtt^2*mWW^4*t^5 - 8*mtt*mWW^5*t^5 + 19*ep*mtt*mWW^5*t^5 + 63*ep^2*mtt*mWW^5*t^5 + 4*mWW^6*t^5 + 13*ep*mWW^6*t^5 + 9*ep^2*mWW^6*t^5 + 16*mtt^5*s*t^5 + 88*ep*mtt^5*s*t^5 + 96*ep^2*mtt^5*s*t^5 + 130*mtt^4*mWW*s*t^5 + 487*ep*mtt^4*mWW*s*t^5 + 453*ep^2*mtt^4*mWW*s*t^5 - 330*mtt^3*mWW^2*s*t^5 - 1400*ep*mtt^3*mWW^2*s*t^5 - 1394*ep^2*mtt^3*mWW^2*s*t^5 + 203*mtt^2*mWW^3*s*t^5 + 916*ep*mtt^2*mWW^3*s*t^5 + 893*ep^2*mtt^2*mWW^3*s*t^5 + 38*mtt*mWW^4*s*t^5 + 195*ep*mtt*mWW^4*s*t^5 + 265*ep^2*mtt*mWW^4*s*t^5 - 54*mWW^5*s*t^5 - 271*ep*mWW^5*s*t^5 - 301*ep^2*mWW^5*s*t^5 - 72*ep*mtt^4*s^2*t^5 - 108*ep^2*mtt^4*s^2*t^5 - 174*mtt^3*mWW*s^2*t^5 - 612*ep*mtt^3*mWW*s^2*t^5 - 546*ep^2*mtt^3*mWW*s^2*t^5 + 306*mtt^2*mWW^2*s^2*t^5 + 1324*ep*mtt^2*mWW^2*s^2*t^5 + 1360*ep^2*mtt^2*mWW^2*s^2*t^5 - 142*mtt*mWW^3*s^2*t^5 - 764*ep*mtt*mWW^3*s^2*t^5 - 838*ep^2*mtt*mWW^3*s^2*t^5 - 2*mWW^4*s^2*t^5 + 64*ep*mWW^4*s^2*t^5 + 84*ep^2*mWW^4*s^2*t^5 - 16*mtt^3*s^3*t^5 + 8*ep*mtt^3*s^3*t^5 + 48*ep^2*mtt^3*s^3*t^5 + 88*mtt^2*mWW*s^3*t^5 + 250*ep*mtt^2*mWW*s^3*t^5 + 186*ep^2*mtt^2*mWW*s^3*t^5 - 120*mtt*mWW^2*s^3*t^5 - 478*ep*mtt*mWW^2*s^3*t^5 - 478*ep^2*mtt*mWW^2*s^3*t^5 + 54*mWW^3*s^3*t^5 + 250*ep*mWW^3*s^3*t^5 + 268*ep^2*mWW^3*s^3*t^5 + 8*mtt^2*s^4*t^5 + 8*ep*mtt^2*s^4*t^5 - 6*ep^2*mtt^2*s^4*t^5 - 16*mtt*mWW*s^4*t^5 - 16*ep*mtt*mWW*s^4*t^5 + 12*ep^2*mtt*mWW*s^4*t^5 + 8*mWW^2*s^4*t^5 + 8*ep*mWW^2*s^4*t^5 - 6*ep^2*mWW^2*s^4*t^5 + 32*mtt^5*t^6 + 128*ep*mtt^5*t^6 + 120*ep^2*mtt^5*t^6 - 16*mtt^4*mWW*t^6 - 79*ep*mtt^4*mWW*t^6 - 75*ep^2*mtt^4*mWW*t^6 - 110*mtt^3*mWW^2*t^6 - 432*ep*mtt^3*mWW^2*t^6 - 418*ep^2*mtt^3*mWW^2*t^6 + 152*mtt^2*mWW^3*t^6 + 616*ep*mtt^2*mWW^3*t^6 + 584*ep^2*mtt^2*mWW^3*t^6 - 58*mtt*mWW^4*t^6 - 218*ep*mtt*mWW^4*t^6 - 184*ep^2*mtt*mWW^4*t^6 - 15*ep*mWW^5*t^6 - 27*ep^2*mWW^5*t^6 - 72*mtt^4*s*t^6 - 324*ep*mtt^4*s*t^6 - 324*ep^2*mtt^4*s*t^6 + 4*mtt^3*mWW*s*t^6 + 114*ep*mtt^3*mWW*s*t^6 + 146*ep^2*mtt^3*mWW*s*t^6 + 231*mtt^2*mWW^2*s*t^6 + 880*ep*mtt^2*mWW^2*s*t^6 + 847*ep^2*mtt^2*mWW^2*s*t^6 - 220*mtt*mWW^3*s*t^6 - 941*ep*mtt*mWW^3*s*t^6 - 937*ep^2*mtt*mWW^3*s*t^6 + 54*mWW^4*s*t^6 + 256*ep*mWW^4*s*t^6 + 256*ep^2*mWW^4*s*t^6 + 48*mtt^3*s^2*t^6 + 264*ep*mtt^3*s^2*t^6 + 288*ep^2*mtt^3*s^2*t^6 - 10*mtt^2*mWW*s^2*t^6 - 188*ep*mtt^2*mWW*s^2*t^6 - 250*ep^2*mtt^2*mWW*s^2*t^6 - 112*mtt*mWW^2*s^2*t^6 - 362*ep*mtt*mWW^2*s^2*t^6 - 322*ep^2*mtt*mWW^2*s^2*t^6 + 78*mWW^3*s^2*t^6 + 306*ep*mWW^3*s^2*t^6 + 300*ep^2*mWW^3*s^2*t^6 - 8*mtt^2*s^3*t^6 - 68*ep*mtt^2*s^3*t^6 - 84*ep^2*mtt^2*s^3*t^6 + 16*mtt*mWW*s^3*t^6 + 136*ep*mtt*mWW*s^3*t^6 + 168*ep^2*mtt*mWW*s^3*t^6 - 8*mWW^2*s^3*t^6 - 68*ep*mWW^2*s^3*t^6 - 84*ep^2*mWW^2*s^3*t^6 - 48*mtt^4*t^7 - 192*ep*mtt^4*t^7 - 180*ep^2*mtt^4*t^7 + 76*mtt^3*mWW*t^7 + 321*ep*mtt^3*mWW*t^7 + 305*ep^2*mtt^3*mWW*t^7 + 4*mtt^2*mWW^2*t^7 - 7*ep*mtt^2*mWW^2*t^7 - 5*ep^2*mtt^2*mWW^2*t^7 - 52*mtt*mWW^3*t^7 - 209*ep*mtt*mWW^3*t^7 - 205*ep^2*mtt*mWW^3*t^7 + 20*mWW^4*t^7 + 87*ep*mWW^4*t^7 + 85*ep^2*mWW^4*t^7 + 80*mtt^3*s*t^7 + 344*ep*mtt^3*s*t^7 + 336*ep^2*mtt^3*s*t^7 - 123*mtt^2*mWW*s*t^7 - 559*ep*mtt^2*mWW*s*t^7 - 556*ep^2*mtt^2*mWW*s*t^7 + 14*mtt*mWW^2*s*t^7 + 117*ep*mtt*mWW^2*s*t^7 + 127*ep^2*mtt*mWW^2*s*t^7 + 30*mWW^3*s*t^7 + 103*ep*mWW^3*s*t^7 + 97*ep^2*mWW^3*s*t^7 - 32*mtt^2*s^2*t^7 - 152*ep*mtt^2*s^2*t^7 - 156*ep^2*mtt^2*s^2*t^7 + 64*mtt*mWW*s^2*t^7 + 304*ep*mtt*mWW*s^2*t^7 + 312*ep^2*mtt*mWW*s^2*t^7 - 32*mWW^2*s^2*t^7 - 152*ep*mWW^2*s^2*t^7 - 156*ep^2*mWW^2*s^2*t^7 + 32*mtt^3*t^8 + 128*ep*mtt^3*t^8 + 120*ep^2*mtt^3*t^8 - 62*mtt^2*mWW*t^8 - 254*ep*mtt^2*mWW*t^8 - 240*ep^2*mtt^2*mWW*t^8 + 30*mtt*mWW^2*t^8 + 131*ep*mtt*mWW^2*t^8 + 125*ep^2*mtt*mWW^2*t^8 - 5*ep*mWW^3*t^8 - 5*ep^2*mWW^3*t^8 - 28*mtt^2*s*t^8 - 118*ep*mtt^2*s*t^8 - 114*ep^2*mtt^2*s*t^8 + 56*mtt*mWW*s*t^8 + 236*ep*mtt*mWW*s*t^8 + 228*ep^2*mtt*mWW*s*t^8 - 28*mWW^2*s*t^8 - 118*ep*mWW^2*s*t^8 - 114*ep^2*mWW^2*s*t^8 - 8*mtt^2*t^9 - 32*ep*mtt^2*t^9 - 30*ep^2*mtt^2*t^9 + 16*mtt*mWW*t^9 + 64*ep*mtt*mWW*t^9 + 60*ep^2*mtt*mWW*t^9 - 8*mWW^2*t^9 - 32*ep*mWW^2*t^9 - 30*ep^2*mWW^2*t^9))/((1 + ep)^2*(mtt - mWW)^2*mWW^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (2*(-(ep^2*mtt^5*mWW^3) - 3*ep^3*mtt^5*mWW^3 - 2*ep^4*mtt^5*mWW^3 + 2*ep*mtt^4*mWW^4 + 8*ep^2*mtt^4*mWW^4 - 11*ep^3*mtt^4*mWW^4 - 23*ep^4*mtt^4*mWW^4 - mtt^3*mWW^5 - 14*ep*mtt^3*mWW^5 - 30*ep^2*mtt^3*mWW^5 + 83*ep^3*mtt^3*mWW^5 + 130*ep^4*mtt^3*mWW^5 + 3*mtt^2*mWW^6 + 30*ep*mtt^2*mWW^6 + 52*ep^2*mtt^2*mWW^6 - 153*ep^3*mtt^2*mWW^6 - 232*ep^4*mtt^2*mWW^6 - 3*mtt*mWW^7 - 26*ep*mtt*mWW^7 - 41*ep^2*mtt*mWW^7 + 116*ep^3*mtt*mWW^7 + 176*ep^4*mtt*mWW^7 + mWW^8 + 8*ep*mWW^8 + 12*ep^2*mWW^8 - 32*ep^3*mWW^8 - 49*ep^4*mWW^8 - ep*mtt^4*mWW^3*s - ep^2*mtt^4*mWW^3*s + 4*ep^3*mtt^4*mWW^3*s + 4*ep^4*mtt^4*mWW^3*s - 2*ep*mtt^3*mWW^4*s - 9*ep^2*mtt^3*mWW^4*s + 29*ep^3*mtt^3*mWW^4*s + 48*ep^4*mtt^3*mWW^4*s + mtt^2*mWW^5*s + 19*ep*mtt^2*mWW^5*s + 42*ep^2*mtt^2*mWW^5*s - 130*ep^3*mtt^2*mWW^5*s - 202*ep^4*mtt^2*mWW^5*s - 2*mtt*mWW^6*s - 28*ep*mtt*mWW^6*s - 53*ep^2*mtt*mWW^6*s + 157*ep^3*mtt*mWW^6*s + 244*ep^4*mtt*mWW^6*s + mWW^7*s + 12*ep*mWW^7*s + 21*ep^2*mWW^7*s - 60*ep^3*mWW^7*s - 94*ep^4*mWW^7*s + 2*ep*mtt^3*mWW^3*s^2 + 5*ep^2*mtt^3*mWW^3*s^2 + ep^3*mtt^3*mWW^3*s^2 - 2*ep^4*mtt^3*mWW^3*s^2 + 2*ep^2*mtt^2*mWW^4*s^2 - 15*ep^3*mtt^2*mWW^4*s^2 - 23*ep^4*mtt^2*mWW^4*s^2 - 11*ep*mtt*mWW^5*s^2 - 48*ep^2*mtt*mWW^5*s^2 - 25*ep^3*mtt*mWW^5*s^2 + 24*ep^4*mtt*mWW^5*s^2 + 9*ep*mWW^6*s^2 + 41*ep^2*mWW^6*s^2 + 39*ep^3*mWW^6*s^2 + ep^4*mWW^6*s^2 - ep*mtt^2*mWW^3*s^3 - 3*ep^2*mtt^2*mWW^3*s^3 - 2*ep^3*mtt^2*mWW^3*s^3 - ep^2*mtt*mWW^4*s^3 - 3*ep^3*mtt*mWW^4*s^3 - 2*ep^4*mtt*mWW^4*s^3 + 2*ep*mWW^5*s^3 + 11*ep^2*mWW^5*s^3 + 19*ep^3*mWW^5*s^3 + 10*ep^4*mWW^5*s^3 - 3*ep*mtt^5*mWW^2*t - 10*ep^2*mtt^5*mWW^2*t - 9*ep^3*mtt^5*mWW^2*t - 2*ep^4*mtt^5*mWW^2*t + 16*ep*mtt^4*mWW^3*t + 80*ep^2*mtt^4*mWW^3*t + 182*ep^3*mtt^4*mWW^3*t + 136*ep^4*mtt^4*mWW^3*t + 3*mtt^3*mWW^4*t - 15*ep*mtt^3*mWW^4*t - 182*ep^2*mtt^3*mWW^4*t - 588*ep^3*mtt^3*mWW^4*t - 502*ep^4*mtt^3*mWW^4*t - 8*mtt^2*mWW^5*t - 18*ep*mtt^2*mWW^5*t + 147*ep^2*mtt^2*mWW^5*t + 687*ep^3*mtt^2*mWW^5*t + 644*ep^4*mtt^2*mWW^5*t + 7*mtt*mWW^6*t + 32*ep*mtt*mWW^6*t - 18*ep^2*mtt*mWW^6*t - 293*ep^3*mtt*mWW^6*t - 316*ep^4*mtt*mWW^6*t - 2*mWW^7*t - 12*ep*mWW^7*t - 17*ep^2*mWW^7*t + 21*ep^3*mWW^7*t + 40*ep^4*mWW^7*t + 10*ep*mtt^4*mWW^2*s*t + 34*ep^2*mtt^4*mWW^2*s*t + 32*ep^3*mtt^4*mWW^2*s*t + 8*ep^4*mtt^4*mWW^2*s*t - 38*ep*mtt^3*mWW^3*s*t - 184*ep^2*mtt^3*mWW^3*s*t - 394*ep^3*mtt^3*mWW^3*s*t - 284*ep^4*mtt^3*mWW^3*s*t - 3*mtt^2*mWW^4*s*t + 38*ep*mtt^2*mWW^4*s*t + 332*ep^2*mtt^2*mWW^4*s*t + 1003*ep^3*mtt^2*mWW^4*s*t + 844*ep^4*mtt^2*mWW^4*s*t + 6*mtt*mWW^5*s*t - 10*ep*mtt*mWW^5*s*t - 292*ep^2*mtt*mWW^5*s*t - 1028*ep^3*mtt*mWW^5*s*t - 908*ep^4*mtt*mWW^5*s*t - 3*mWW^6*s*t + 110*ep^2*mWW^6*s*t + 387*ep^3*mWW^6*s*t + 340*ep^4*mWW^6*s*t - 11*ep*mtt^3*mWW^2*s^2*t - 38*ep^2*mtt^3*mWW^2*s^2*t - 37*ep^3*mtt^3*mWW^2*s^2*t - 10*ep^4*mtt^3*mWW^2*s^2*t + 28*ep*mtt^2*mWW^3*s^2*t + 128*ep^2*mtt^2*mWW^3*s^2*t + 242*ep^3*mtt^2*mWW^3*s^2*t + 160*ep^4*mtt^2*mWW^3*s^2*t - 15*ep*mtt*mWW^4*s^2*t - 87*ep^2*mtt*mWW^4*s^2*t - 264*ep^3*mtt*mWW^4*s^2*t - 228*ep^4*mtt*mWW^4*s^2*t + 11*ep^2*mWW^5*s^2*t + 87*ep^3*mWW^5*s^2*t + 94*ep^4*mWW^5*s^2*t + 4*ep*mtt^2*mWW^2*s^3*t + 14*ep^2*mtt^2*mWW^2*s^3*t + 14*ep^3*mtt^2*mWW^2*s^3*t + 4*ep^4*mtt^2*mWW^2*s^3*t - 6*ep*mtt*mWW^3*s^3*t - 24*ep^2*mtt*mWW^3*s^3*t - 30*ep^3*mtt*mWW^3*s^3*t - 12*ep^4*mtt*mWW^3*s^3*t - 4*ep^2*mWW^4*s^3*t - 12*ep^3*mWW^4*s^3*t - 8*ep^4*mWW^4*s^3*t + 9*ep*mtt^5*mWW*t^2 + 43*ep^2*mtt^5*mWW*t^2 + 66*ep^3*mtt^5*mWW*t^2 + 32*ep^4*mtt^5*mWW*t^2 - 54*ep*mtt^4*mWW^2*t^2 - 296*ep^2*mtt^4*mWW^2*t^2 - 561*ep^3*mtt^4*mWW^2*t^2 - 343*ep^4*mtt^4*mWW^2*t^2 - 3*mtt^3*mWW^3*t^2 + 90*ep*mtt^3*mWW^3*t^2 + 609*ep^2*mtt^3*mWW^3*t^2 + 1266*ep^3*mtt^3*mWW^3*t^2 + 828*ep^4*mtt^3*mWW^3*t^2 + 6*mtt^2*mWW^4*t^2 - 47*ep*mtt^2*mWW^4*t^2 - 437*ep^2*mtt^2*mWW^4*t^2 - 913*ep^3*mtt^2*mWW^4*t^2 - 589*ep^4*mtt^2*mWW^4*t^2 - 3*mtt*mWW^5*t^2 - 8*ep*mtt*mWW^5*t^2 + ep^2*mtt*mWW^5*t^2 - 82*ep^3*mtt*mWW^5*t^2 - 106*ep^4*mtt*mWW^5*t^2 + 10*ep*mWW^6*t^2 + 80*ep^2*mWW^6*t^2 + 224*ep^3*mWW^6*t^2 + 178*ep^4*mWW^6*t^2 - 27*ep*mtt^4*mWW*s*t^2 - 129*ep^2*mtt^4*mWW*s*t^2 - 198*ep^3*mtt^4*mWW*s*t^2 - 96*ep^4*mtt^4*mWW*s*t^2 + 124*ep*mtt^3*mWW^2*s*t^2 + 673*ep^2*mtt^3*mWW^2*s*t^2 + 1253*ep^3*mtt^3*mWW^2*s*t^2 + 752*ep^4*mtt^3*mWW^2*s*t^2 + 3*mtt^2*mWW^3*s*t^2 - 180*ep*mtt^2*mWW^3*s*t^2 - 1131*ep^2*mtt^2*mWW^3*s*t^2 - 2322*ep^3*mtt^2*mWW^3*s*t^2 - 1518*ep^4*mtt^2*mWW^3*s*t^2 - 6*mtt*mWW^4*s*t^2 + 114*ep*mtt*mWW^4*s*t^2 + 862*ep^2*mtt*mWW^4*s*t^2 + 1860*ep^3*mtt*mWW^4*s*t^2 + 1262*ep^4*mtt*mWW^4*s*t^2 + 3*mWW^5*s*t^2 - 30*ep*mWW^5*s*t^2 - 268*ep^2*mWW^5*s*t^2 - 579*ep^3*mWW^5*s*t^2 - 392*ep^4*mWW^5*s*t^2 + 27*ep*mtt^3*mWW*s^2*t^2 + 129*ep^2*mtt^3*mWW*s^2*t^2 + 198*ep^3*mtt^3*mWW*s^2*t^2 + 96*ep^4*mtt^3*mWW*s^2*t^2 - 88*ep*mtt^2*mWW^2*s^2*t^2 - 466*ep^2*mtt^2*mWW^2*s^2*t^2 - 833*ep^3*mtt^2*mWW^2*s^2*t^2 - 479*ep^4*mtt^2*mWW^2*s^2*t^2 + 90*ep*mtt*mWW^3*s^2*t^2 + 502*ep^2*mtt*mWW^3*s^2*t^2 + 978*ep^3*mtt*mWW^3*s^2*t^2 + 614*ep^4*mtt*mWW^3*s^2*t^2 - 33*ep*mWW^4*s^2*t^2 - 193*ep^2*mWW^4*s^2*t^2 - 399*ep^3*mWW^4*s^2*t^2 - 263*ep^4*mWW^4*s^2*t^2 - 9*ep*mtt^2*mWW*s^3*t^2 - 43*ep^2*mtt^2*mWW*s^3*t^2 - 66*ep^3*mtt^2*mWW*s^3*t^2 - 32*ep^4*mtt^2*mWW*s^3*t^2 + 18*ep*mtt*mWW^2*s^3*t^2 + 89*ep^2*mtt*mWW^2*s^3*t^2 + 141*ep^3*mtt*mWW^2*s^3*t^2 + 70*ep^4*mtt*mWW^2*s^3*t^2 - 8*ep*mWW^3*s^3*t^2 - 39*ep^2*mWW^3*s^3*t^2 - 61*ep^3*mWW^3*s^3*t^2 - 30*ep^4*mWW^3*s^3*t^2 - 4*ep*mtt^5*t^3 - 18*ep^2*mtt^5*t^3 - 26*ep^3*mtt^5*t^3 - 12*ep^4*mtt^5*t^3 + 22*ep*mtt^4*mWW*t^3 + 122*ep^2*mtt^4*mWW*t^3 + 236*ep^3*mtt^4*mWW*t^3 + 154*ep^4*mtt^4*mWW*t^3 + mtt^3*mWW^2*t^3 + 2*ep*mtt^3*mWW^2*t^3 - 40*ep^2*mtt^3*mWW^2*t^3 - 119*ep^3*mtt^3*mWW^2*t^3 - 108*ep^4*mtt^3*mWW^2*t^3 - 74*ep*mtt^2*mWW^3*t^3 - 405*ep^2*mtt^2*mWW^3*t^3 - 823*ep^3*mtt^2*mWW^3*t^3 - 528*ep^4*mtt^2*mWW^3*t^3 - 3*mtt*mWW^4*t^3 + 82*ep*mtt*mWW^4*t^3 + 573*ep^2*mtt*mWW^4*t^3 + 1256*ep^3*mtt*mWW^4*t^3 + 858*ep^4*mtt*mWW^4*t^3 + 2*mWW^5*t^3 - 28*ep*mWW^5*t^3 - 232*ep^2*mWW^5*t^3 - 524*ep^3*mWW^5*t^3 - 364*ep^4*mWW^5*t^3 + 12*ep*mtt^4*s*t^3 + 54*ep^2*mtt^4*s*t^3 + 78*ep^3*mtt^4*s*t^3 + 36*ep^4*mtt^4*s*t^3 - 52*ep*mtt^3*mWW*s*t^3 - 280*ep^2*mtt^3*mWW*s*t^3 - 524*ep^3*mtt^3*mWW*s*t^3 - 332*ep^4*mtt^3*mWW*s*t^3 - mtt^2*mWW^2*s*t^3 + 36*ep*mtt^2*mWW^2*s*t^3 + 256*ep^2*mtt^2*mWW^2*s*t^3 + 555*ep^3*mtt^2*mWW^2*s*t^3 + 408*ep^4*mtt^2*mWW^2*s*t^3 + 2*mtt*mWW^3*s*t^3 + 22*ep*mtt*mWW^3*s*t^3 + 28*ep^2*mtt*mWW^3*s*t^3 - 4*ep^3*mtt*mWW^3*s*t^3 - 48*ep^4*mtt*mWW^3*s*t^3 - mWW^4*s*t^3 - 20*ep*mWW^4*s*t^3 - 72*ep^2*mWW^4*s*t^3 - 133*ep^3*mWW^4*s*t^3 - 80*ep^4*mWW^4*s*t^3 - 12*ep*mtt^3*s^2*t^3 - 54*ep^2*mtt^3*s^2*t^3 - 78*ep^3*mtt^3*s^2*t^3 - 36*ep^4*mtt^3*s^2*t^3 + 38*ep*mtt^2*mWW*s^2*t^3 + 194*ep^2*mtt^2*mWW*s^2*t^3 + 340*ep^3*mtt^2*mWW*s^2*t^3 + 202*ep^4*mtt^2*mWW*s^2*t^3 - 38*ep*mtt*mWW^2*s^2*t^3 - 209*ep^2*mtt*mWW^2*s^2*t^3 - 409*ep^3*mtt*mWW^2*s^2*t^3 - 274*ep^4*mtt*mWW^2*s^2*t^3 + 14*ep*mWW^3*s^2*t^3 + 83*ep^2*mWW^3*s^2*t^3 + 175*ep^3*mWW^3*s^2*t^3 + 124*ep^4*mWW^3*s^2*t^3 + 4*ep*mtt^2*s^3*t^3 + 18*ep^2*mtt^2*s^3*t^3 + 26*ep^3*mtt^2*s^3*t^3 + 12*ep^4*mtt^2*s^3*t^3 - 8*ep*mtt*mWW*s^3*t^3 - 36*ep^2*mtt*mWW*s^3*t^3 - 52*ep^3*mtt*mWW*s^3*t^3 - 24*ep^4*mtt*mWW*s^3*t^3 + 4*ep*mWW^2*s^3*t^3 + 18*ep^2*mWW^2*s^3*t^3 + 26*ep^3*mWW^2*s^3*t^3 + 12*ep^4*mWW^2*s^3*t^3 - 12*ep^2*mtt^4*t^4 - 42*ep^3*mtt^4*t^4 - 36*ep^4*mtt^4*t^4 - 37*ep*mtt^3*mWW*t^4 - 169*ep^2*mtt^3*mWW*t^4 - 272*ep^3*mtt^3*mWW*t^4 - 152*ep^4*mtt^3*mWW*t^4 - mtt^2*mWW^2*t^4 + 77*ep*mtt^2*mWW^2*t^4 + 433*ep^2*mtt^2*mWW^2*t^4 + 814*ep^3*mtt^2*mWW^2*t^4 + 519*ep^4*mtt^2*mWW^2*t^4 + 2*mtt*mWW^3*t^4 - 50*ep*mtt*mWW^3*t^4 - 348*ep^2*mtt*mWW^3*t^4 - 706*ep^3*mtt*mWW^3*t^4 - 470*ep^4*mtt*mWW^3*t^4 - mWW^4*t^4 + 10*ep*mWW^4*t^4 + 96*ep^2*mWW^4*t^4 + 206*ep^3*mWW^4*t^4 + 139*ep^4*mWW^4*t^4 + 24*ep^2*mtt^3*s*t^4 + 84*ep^3*mtt^3*s*t^4 + 72*ep^4*mtt^3*s*t^4 + 37*ep*mtt^2*mWW*s*t^4 + 145*ep^2*mtt^2*mWW*s*t^4 + 188*ep^3*mtt^2*mWW*s*t^4 + 80*ep^4*mtt^2*mWW*s*t^4 - 70*ep*mtt*mWW^2*s*t^4 - 337*ep^2*mtt*mWW^2*s*t^4 - 581*ep^3*mtt*mWW^2*s*t^4 - 350*ep^4*mtt*mWW^2*s*t^4 + 34*ep*mWW^3*s*t^4 + 175*ep^2*mWW^3*s*t^4 + 323*ep^3*mWW^3*s*t^4 + 206*ep^4*mWW^3*s*t^4 - 12*ep^2*mtt^2*s^2*t^4 - 42*ep^3*mtt^2*s^2*t^4 - 36*ep^4*mtt^2*s^2*t^4 + 24*ep^2*mtt*mWW*s^2*t^4 + 84*ep^3*mtt*mWW*s^2*t^4 + 72*ep^4*mtt*mWW*s^2*t^4 - 12*ep^2*mWW^2*s^2*t^4 - 42*ep^3*mWW^2*s^2*t^4 - 36*ep^4*mWW^2*s^2*t^4 + 12*ep*mtt^3*t^5 + 78*ep^2*mtt^3*t^5 + 162*ep^3*mtt^3*t^5 + 108*ep^4*mtt^3*t^5 - 10*ep*mtt^2*mWW*t^5 - 92*ep^2*mtt^2*mWW*t^5 - 218*ep^3*mtt^2*mWW*t^5 - 154*ep^4*mtt^2*mWW*t^5 - 14*ep*mtt*mWW^2*t^5 - 39*ep^2*mtt*mWW^2*t^5 - 31*ep^3*mtt*mWW^2*t^5 - 6*ep^4*mtt*mWW^2*t^5 + 12*ep*mWW^3*t^5 + 53*ep^2*mWW^3*t^5 + 87*ep^3*mWW^3*t^5 + 52*ep^4*mWW^3*t^5 - 12*ep*mtt^2*s*t^5 - 78*ep^2*mtt^2*s*t^5 - 162*ep^3*mtt^2*s*t^5 - 108*ep^4*mtt^2*s*t^5 + 24*ep*mtt*mWW*s*t^5 + 156*ep^2*mtt*mWW*s*t^5 + 324*ep^3*mtt*mWW*s*t^5 + 216*ep^4*mtt*mWW*s*t^5 - 12*ep*mWW^2*s*t^5 - 78*ep^2*mWW^2*s*t^5 - 162*ep^3*mWW^2*s*t^5 - 108*ep^4*mWW^2*s*t^5 - 8*ep*mtt^2*t^6 - 48*ep^2*mtt^2*t^6 - 94*ep^3*mtt^2*t^6 - 60*ep^4*mtt^2*t^6 + 16*ep*mtt*mWW*t^6 + 96*ep^2*mtt*mWW*t^6 + 188*ep^3*mtt*mWW*t^6 + 120*ep^4*mtt*mWW*t^6 - 8*ep*mWW^2*t^6 - 48*ep^2*mWW^2*t^6 - 94*ep^3*mWW^2*t^6 - 60*ep^4*mWW^2*t^6))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^3*(mWW - t)^3*(-mtt + mWW + s + t)^2), (-6*ep^2*(-mtt^3 - 4*ep*mtt^3 - 4*ep^2*mtt^3 + 4*mtt^2*mWW + 13*ep*mtt^2*mWW + 11*ep^2*mtt^2*mWW - 5*mtt*mWW^2 - 13*ep*mtt*mWW^2 - 8*ep^2*mtt*mWW^2 + 3*mWW^3 + 8*ep*mWW^3 + 5*ep^2*mWW^3 + 3*mtt^2*s + 12*ep*mtt^2*s + 12*ep^2*mtt^2*s - 8*mtt*mWW*s - 26*ep*mtt*mWW*s - 22*ep^2*mtt*mWW*s + 5*mWW^2*s + 13*ep*mWW^2*s + 8*ep^2*mWW^2*s - 3*mtt*s^2 - 12*ep*mtt*s^2 - 12*ep^2*mtt*s^2 + 4*mWW*s^2 + 13*ep*mWW*s^2 + 11*ep^2*mWW*s^2 + s^3 + 4*ep*s^3 + 4*ep^2*s^3 + 2*mtt^2*t + 11*ep*mtt^2*t + 13*ep^2*mtt^2*t - 6*mtt*mWW*t - 26*ep*mtt*mWW*t - 28*ep^2*mtt*mWW*t + mWW^2*t + 2*ep*mWW^2*t + ep^2*mWW^2*t - 4*mtt*s*t - 22*ep*mtt*s*t - 26*ep^2*mtt*s*t + 6*mWW*s*t + 26*ep*mWW*s*t + 28*ep^2*mWW*s*t + 2*s^2*t + 11*ep*s^2*t + 13*ep^2*s^2*t - mtt*t^2 - 9*ep*mtt*t^2 - 12*ep^2*mtt*t^2 + 5*mWW*t^2 + 24*ep*mWW*t^2 + 27*ep^2*mWW*t^2 + s*t^2 + 9*ep*s*t^2 + 12*ep^2*s*t^2 - t^3 - 2*ep*t^3 - ep^2*t^3))/((1 + ep)^2*(1 + 2*ep)*s^3*(mWW - t)^2*(-mtt + mWW + s + t)^2), (-3*ep^2*(-(mtt^4*mWW) - ep*mtt^4*mWW + 3*mtt^3*mWW^2 + 3*ep*mtt^3*mWW^2 - 3*mtt^2*mWW^3 - 3*ep*mtt^2*mWW^3 + mtt*mWW^4 + ep*mtt*mWW^4 + 3*mtt^4*s + 5*ep*mtt^4*s - 6*mtt^3*mWW*s - 12*ep*mtt^3*mWW*s + 3*mtt^2*mWW^2*s + 9*ep*mtt^2*mWW^2*s - 2*ep*mtt*mWW^3*s - 9*mtt^3*s^2 - 15*ep*mtt^3*s^2 + 17*mtt^2*mWW*s^2 + 31*ep*mtt^2*mWW*s^2 - 10*mtt*mWW^2*s^2 - 20*ep*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 4*ep*mWW^3*s^2 + 9*mtt^2*s^3 + 15*ep*mtt^2*s^3 - 12*mtt*mWW*s^3 - 22*ep*mtt*mWW*s^3 + 4*mWW^2*s^3 + 8*ep*mWW^2*s^3 - 3*mtt*s^4 - 5*ep*mtt*s^4 + 2*mWW*s^4 + 4*ep*mWW*s^4 - 2*mtt^4*t - 4*ep*mtt^4*t + 11*mtt^3*mWW*t + 19*ep*mtt^3*mWW*t - 17*mtt^2*mWW^2*t - 27*ep*mtt^2*mWW^2*t + 9*mtt*mWW^3*t + 13*ep*mtt*mWW^3*t - mWW^4*t - ep*mWW^4*t - 3*mtt^3*s*t - 3*ep*mtt^3*s*t - 4*mtt^2*mWW*s*t - 8*ep*mtt^2*mWW*s*t + 13*mtt*mWW^2*s*t + 21*ep*mtt*mWW^2*s*t - 6*mWW^3*s*t - 10*ep*mWW^3*s*t + 13*mtt^2*s^2*t + 19*ep*mtt^2*s^2*t - 13*mtt*mWW*s^2*t - 21*ep*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 4*ep*mWW^2*s^2*t - 9*mtt*s^3*t - 13*ep*mtt*s^3*t + 6*mWW*s^3*t + 10*ep*mWW*s^3*t + s^4*t + ep*s^4*t + 4*mtt^3*t^2 + 8*ep*mtt^3*t^2 - 19*mtt^2*mWW*t^2 - 35*ep*mtt^2*mWW*t^2 + 25*mtt*mWW^2*t^2 + 45*ep*mtt*mWW^2*t^2 - 10*mWW^3*t^2 - 18*ep*mWW^3*t^2 + mtt^2*s*t^2 - ep*mtt^2*s*t^2 + 6*mtt*mWW*s*t^2 + 12*ep*mtt*mWW*s*t^2 - 6*mWW^2*s*t^2 - 10*ep*mWW^2*s*t^2 - 7*mtt*s^2*t^2 - 9*ep*mtt*s^2*t^2 + 4*mWW*s^2*t^2 + 6*ep*mWW*s^2*t^2 + 2*s^3*t^2 + 2*ep*s^3*t^2 + mtt*mWW*t^3 + ep*mtt*mWW*t^3 - mWW^2*t^3 - ep*mWW^2*t^3 - mtt*s*t^3 - ep*mtt*s*t^3 + s^2*t^3 + ep*s^2*t^3))/((1 + ep)^2*(mtt - mWW)*(mtt - mWW - s)*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2), (ep*(4*ep*mtt^4*mWW^5*s^2 + 4*ep^2*mtt^4*mWW^5*s^2 - 9*ep*mtt^3*mWW^6*s^2 - 9*ep^2*mtt^3*mWW^6*s^2 + 6*ep*mtt^2*mWW^7*s^2 + 6*ep^2*mtt^2*mWW^7*s^2 - ep*mtt*mWW^8*s^2 - ep^2*mtt*mWW^8*s^2 - 3*ep*mtt^3*mWW^5*s^3 + 3*ep^2*mtt^3*mWW^5*s^3 - 2*ep*mtt^2*mWW^6*s^3 - 20*ep^2*mtt^2*mWW^6*s^3 + 5*ep*mtt*mWW^7*s^3 + 17*ep^2*mtt*mWW^7*s^3 - 6*ep*mtt^2*mWW^5*s^4 - 18*ep^2*mtt^2*mWW^5*s^4 + 13*ep*mtt*mWW^6*s^4 + 37*ep^2*mtt*mWW^6*s^4 - 2*mWW^7*s^4 - 14*ep*mWW^7*s^4 - 24*ep^2*mWW^7*s^4 + 5*ep*mtt*mWW^5*s^5 + 11*ep^2*mtt*mWW^5*s^5 - 2*ep*mWW^6*s^5 - 8*ep^2*mWW^6*s^5 + 8*ep*mtt^5*mWW^4*s*t + 8*ep^2*mtt^5*mWW^4*s*t - 18*ep*mtt^4*mWW^5*s*t - 18*ep^2*mtt^4*mWW^5*s*t + 12*ep*mtt^3*mWW^6*s*t + 12*ep^2*mtt^3*mWW^6*s*t - 2*ep*mtt^2*mWW^7*s*t - 2*ep^2*mtt^2*mWW^7*s*t - 6*mtt^4*mWW^4*s^2*t - 64*ep*mtt^4*mWW^4*s^2*t - 70*ep^2*mtt^4*mWW^4*s^2*t + 22*mtt^3*mWW^5*s^2*t + 163*ep*mtt^3*mWW^5*s^2*t + 183*ep^2*mtt^3*mWW^5*s^2*t - 28*mtt^2*mWW^6*s^2*t - 167*ep*mtt^2*mWW^6*s^2*t - 205*ep^2*mtt^2*mWW^6*s^2*t + 12*mtt*mWW^7*s^2*t + 67*ep*mtt*mWW^7*s^2*t + 91*ep^2*mtt*mWW^7*s^2*t + ep*mWW^8*s^2*t + ep^2*mWW^8*s^2*t + 14*mtt^3*mWW^4*s^3*t + 91*ep*mtt^3*mWW^4*s^3*t + 83*ep^2*mtt^3*mWW^4*s^3*t - 38*mtt^2*mWW^5*s^3*t - 183*ep*mtt^2*mWW^5*s^3*t - 163*ep^2*mtt^2*mWW^5*s^3*t + 30*mtt*mWW^6*s^3*t + 131*ep*mtt*mWW^6*s^3*t + 149*ep^2*mtt*mWW^6*s^3*t - 14*mWW^7*s^3*t - 67*ep*mWW^7*s^3*t - 89*ep^2*mWW^7*s^3*t - 10*mtt^2*mWW^4*s^4*t - 22*ep*mtt^2*mWW^4*s^4*t + 12*ep^2*mtt^2*mWW^4*s^4*t + 18*mtt*mWW^5*s^4*t + 37*ep*mtt*mWW^5*s^4*t - 23*ep^2*mtt*mWW^5*s^4*t + 25*ep*mWW^6*s^4*t + 43*ep^2*mWW^6*s^4*t + 2*mtt*mWW^4*s^5*t - 13*ep*mtt*mWW^4*s^5*t - 33*ep^2*mtt*mWW^4*s^5*t - 2*mWW^5*s^5*t + ep*mWW^5*s^5*t + 21*ep^2*mWW^5*s^5*t + 4*ep*mtt^6*mWW^3*t^2 + 4*ep^2*mtt^6*mWW^3*t^2 - 9*ep*mtt^5*mWW^4*t^2 - 9*ep^2*mtt^5*mWW^4*t^2 + 6*ep*mtt^4*mWW^5*t^2 + 6*ep^2*mtt^4*mWW^5*t^2 - ep*mtt^3*mWW^6*t^2 - ep^2*mtt^3*mWW^6*t^2 - 12*mtt^5*mWW^3*s*t^2 - 111*ep*mtt^5*mWW^3*s*t^2 - 141*ep^2*mtt^5*mWW^3*s*t^2 + 44*mtt^4*mWW^4*s*t^2 + 306*ep*mtt^4*mWW^4*s*t^2 + 400*ep^2*mtt^4*mWW^4*s*t^2 - 56*mtt^3*mWW^5*s*t^2 - 319*ep*mtt^3*mWW^5*s*t^2 - 431*ep^2*mtt^3*mWW^5*s*t^2 + 24*mtt^2*mWW^6*s*t^2 + 120*ep*mtt^2*mWW^6*s*t^2 + 168*ep^2*mtt^2*mWW^6*s*t^2 + 4*ep*mtt*mWW^7*s*t^2 + 4*ep^2*mtt*mWW^7*s*t^2 + 46*mtt^4*mWW^3*s^2*t^2 + 364*ep*mtt^4*mWW^3*s^2*t^2 + 462*ep^2*mtt^4*mWW^3*s^2*t^2 - 138*mtt^3*mWW^4*s^2*t^2 - 842*ep*mtt^3*mWW^4*s^2*t^2 - 1082*ep^2*mtt^3*mWW^4*s^2*t^2 + 136*mtt^2*mWW^5*s^2*t^2 + 731*ep*mtt^2*mWW^5*s^2*t^2 + 985*ep^2*mtt^2*mWW^5*s^2*t^2 - 44*mtt*mWW^6*s^2*t^2 - 234*ep*mtt*mWW^6*s^2*t^2 - 322*ep^2*mtt*mWW^6*s^2*t^2 - 12*mWW^7*s^2*t^2 - 61*ep*mWW^7*s^2*t^2 - 73*ep^2*mWW^7*s^2*t^2 - 60*mtt^3*mWW^3*s^3*t^2 - 400*ep*mtt^3*mWW^3*s^3*t^2 - 484*ep^2*mtt^3*mWW^3*s^3*t^2 + 144*mtt^2*mWW^4*s^3*t^2 + 783*ep*mtt^2*mWW^4*s^3*t^2 + 951*ep^2*mtt^2*mWW^4*s^3*t^2 - 100*mtt*mWW^5*s^3*t^2 - 508*ep*mtt*mWW^5*s^3*t^2 - 696*ep^2*mtt*mWW^5*s^3*t^2 + 48*mWW^6*s^3*t^2 + 255*ep*mWW^6*s^3*t^2 + 327*ep^2*mWW^6*s^3*t^2 + 30*mtt^2*mWW^3*s^4*t^2 + 132*ep*mtt^2*mWW^3*s^4*t^2 + 126*ep^2*mtt^2*mWW^3*s^4*t^2 - 54*mtt*mWW^4*s^4*t^2 - 245*ep*mtt*mWW^4*s^4*t^2 - 245*ep^2*mtt*mWW^4*s^4*t^2 + 12*mWW^5*s^4*t^2 + 23*ep*mWW^5*s^4*t^2 + 41*ep^2*mWW^5*s^4*t^2 - 4*mtt*mWW^3*s^5*t^2 + 11*ep*mtt*mWW^3*s^5*t^2 + 33*ep^2*mtt*mWW^3*s^5*t^2 + 4*mWW^4*s^5*t^2 + 7*ep*mWW^4*s^5*t^2 - 15*ep^2*mWW^4*s^5*t^2 - 6*mtt^6*mWW^2*t^3 - 50*ep*mtt^6*mWW^2*t^3 - 68*ep^2*mtt^6*mWW^2*t^3 + 22*mtt^5*mWW^3*t^3 + 141*ep*mtt^5*mWW^3*t^3 + 197*ep^2*mtt^5*mWW^3*t^3 - 28*mtt^4*mWW^4*t^3 - 147*ep*mtt^4*mWW^4*t^3 - 209*ep^2*mtt^4*mWW^4*t^3 + 12*mtt^3*mWW^5*t^3 + 53*ep*mtt^3*mWW^5*t^3 + 77*ep^2*mtt^3*mWW^5*t^3 + 3*ep*mtt^2*mWW^6*t^3 + 3*ep^2*mtt^2*mWW^6*t^3 + 52*mtt^5*mWW^2*s*t^3 + 383*ep*mtt^5*mWW^2*s*t^3 + 493*ep^2*mtt^5*mWW^2*s*t^3 - 148*mtt^4*mWW^3*s*t^3 - 823*ep*mtt^4*mWW^3*s*t^3 - 1029*ep^2*mtt^4*mWW^3*s*t^3 + 116*mtt^3*mWW^4*s*t^3 + 503*ep*mtt^3*mWW^4*s*t^3 + 579*ep^2*mtt^3*mWW^4*s*t^3 + 20*mtt^2*mWW^5*s*t^3 + 163*ep*mtt^2*mWW^5*s*t^3 + 263*ep^2*mtt^2*mWW^5*s*t^3 - 48*mtt*mWW^6*s*t^3 - 252*ep*mtt*mWW^6*s*t^3 - 324*ep^2*mtt*mWW^6*s*t^3 - 2*ep*mWW^7*s*t^3 - 2*ep^2*mWW^7*s*t^3 - 124*mtt^4*mWW^2*s^2*t^3 - 868*ep*mtt^4*mWW^2*s^2*t^3 - 1092*ep^2*mtt^4*mWW^2*s^2*t^3 + 296*mtt^3*mWW^3*s^2*t^3 + 1560*ep*mtt^3*mWW^3*s^2*t^3 + 1852*ep^2*mtt^3*mWW^3*s^2*t^3 - 180*mtt^2*mWW^4*s^2*t^3 - 778*ep*mtt^2*mWW^4*s^2*t^3 - 850*ep^2*mtt^2*mWW^4*s^2*t^3 - 16*mtt*mWW^5*s^2*t^3 - 86*ep*mtt*mWW^5*s^2*t^3 - 202*ep^2*mtt*mWW^5*s^2*t^3 + 72*mWW^6*s^2*t^3 + 352*ep*mWW^6*s^2*t^3 + 424*ep^2*mWW^6*s^2*t^3 + 118*mtt^3*mWW^2*s^3*t^3 + 784*ep*mtt^3*mWW^2*s^3*t^3 + 966*ep^2*mtt^3*mWW^2*s^3*t^3 - 246*mtt^2*mWW^3*s^3*t^3 - 1312*ep*mtt^2*mWW^3*s^3*t^3 - 1534*ep^2*mtt^2*mWW^3*s^3*t^3 + 128*mtt*mWW^4*s^3*t^3 + 588*ep*mtt*mWW^4*s^3*t^3 + 712*ep^2*mtt*mWW^4*s^3*t^3 - 48*mWW^5*s^3*t^3 - 300*ep*mWW^5*s^3*t^3 - 336*ep^2*mWW^5*s^3*t^3 - 42*mtt^2*mWW^2*s^4*t^3 - 246*ep*mtt^2*mWW^2*s^4*t^3 - 288*ep^2*mtt^2*mWW^2*s^4*t^3 + 78*mtt*mWW^3*s^4*t^3 + 443*ep*mtt*mWW^3*s^4*t^3 + 515*ep^2*mtt*mWW^3*s^4*t^3 - 28*mWW^4*s^4*t^3 - 97*ep*mWW^4*s^4*t^3 - 135*ep^2*mWW^4*s^4*t^3 + 2*mtt*mWW^2*s^5*t^3 - 3*ep*mtt*mWW^2*s^5*t^3 - 11*ep^2*mtt*mWW^2*s^5*t^3 - 2*mWW^3*s^5*t^3 - 9*ep*mWW^3*s^5*t^3 - ep^2*mWW^3*s^5*t^3 + 18*mtt^6*mWW*t^4 + 110*ep*mtt^6*mWW*t^4 + 128*ep^2*mtt^6*mWW*t^4 - 42*mtt^5*mWW^2*t^4 - 164*ep*mtt^5*mWW^2*t^4 - 140*ep^2*mtt^5*mWW^2*t^4 + 6*mtt^4*mWW^3*t^4 - 85*ep*mtt^4*mWW^3*t^4 - 229*ep^2*mtt^4*mWW^3*t^4 + 52*mtt^3*mWW^4*t^4 + 318*ep*mtt^3*mWW^4*t^4 + 482*ep^2*mtt^3*mWW^4*t^4 - 36*mtt^2*mWW^5*t^4 - 183*ep*mtt^2*mWW^5*t^4 - 243*ep^2*mtt^2*mWW^5*t^4 - 3*ep*mtt*mWW^6*t^4 - 3*ep^2*mtt*mWW^6*t^4 - 84*mtt^5*mWW*s*t^4 - 516*ep*mtt^5*mWW*s*t^4 - 600*ep^2*mtt^5*mWW*s*t^4 + 124*mtt^4*mWW^2*s*t^4 + 363*ep*mtt^4*mWW^2*s*t^4 + 215*ep^2*mtt^4*mWW^2*s*t^4 + 116*mtt^3*mWW^3*s*t^4 + 948*ep*mtt^3*mWW^3*s*t^4 + 1414*ep^2*mtt^3*mWW^3*s*t^4 - 276*mtt^2*mWW^4*s*t^4 - 1411*ep*mtt^2*mWW^4*s*t^4 - 1753*ep^2*mtt^2*mWW^4*s*t^4 + 128*mtt*mWW^5*s*t^4 + 611*ep*mtt*mWW^5*s*t^4 + 663*ep^2*mtt*mWW^5*s*t^4 + 24*mWW^6*s*t^4 + 120*ep*mWW^6*s*t^4 + 144*ep^2*mWW^6*s*t^4 + 144*mtt^4*mWW*s^2*t^4 + 888*ep*mtt^4*mWW*s^2*t^4 + 1032*ep^2*mtt^4*mWW*s^2*t^4 - 176*mtt^3*mWW^2*s^2*t^4 - 492*ep*mtt^3*mWW^2*s^2*t^4 - 280*ep^2*mtt^3*mWW^2*s^2*t^4 - 178*mtt^2*mWW^3*s^2*t^4 - 1286*ep*mtt^2*mWW^3*s^2*t^4 - 1744*ep^2*mtt^2*mWW^3*s^2*t^4 + 280*mtt*mWW^4*s^2*t^4 + 1290*ep*mtt*mWW^4*s^2*t^4 + 1526*ep^2*mtt*mWW^4*s^2*t^4 - 142*mWW^5*s^2*t^4 - 700*ep*mWW^5*s^2*t^4 - 762*ep^2*mWW^5*s^2*t^4 - 108*mtt^3*mWW*s^3*t^4 - 668*ep*mtt^3*mWW*s^3*t^4 - 776*ep^2*mtt^3*mWW*s^3*t^4 + 152*mtt^2*mWW^2*s^3*t^4 + 598*ep*mtt^2*mWW^2*s^3*t^4 + 542*ep^2*mtt^2*mWW^2*s^3*t^4 + 32*mtt*mWW^3*s^3*t^4 + 378*ep*mtt*mWW^3*s^3*t^4 + 520*ep^2*mtt*mWW^3*s^3*t^4 - 44*mWW^4*s^3*t^4 - 88*ep*mWW^4*s^3*t^4 - 98*ep^2*mWW^4*s^3*t^4 + 30*mtt^2*mWW*s^4*t^4 + 186*ep*mtt^2*mWW*s^4*t^4 + 216*ep^2*mtt^2*mWW*s^4*t^4 - 58*mtt*mWW^2*s^4*t^4 - 308*ep*mtt*mWW^2*s^4*t^4 - 340*ep^2*mtt*mWW^2*s^4*t^4 + 26*mWW^3*s^4*t^4 + 67*ep*mWW^3*s^4*t^4 + 71*ep^2*mWW^3*s^4*t^4 + 3*ep*mWW^2*s^5*t^4 + 3*ep^2*mWW^2*s^5*t^4 - 8*mtt^6*t^5 - 44*ep*mtt^6*t^5 - 48*ep^2*mtt^6*t^5 - 44*mtt^5*mWW*t^5 - 304*ep*mtt^5*mWW*t^5 - 368*ep^2*mtt^5*mWW*t^5 + 166*mtt^4*mWW^2*t^5 + 818*ep*mtt^4*mWW^2*t^5 + 856*ep^2*mtt^4*mWW^2*t^5 - 154*mtt^3*mWW^3*t^5 - 610*ep*mtt^3*mWW^3*t^5 - 486*ep^2*mtt^3*mWW^3*t^5 + 12*mtt^2*mWW^4*t^5 - 16*ep*mtt^2*mWW^4*t^5 - 166*ep^2*mtt^2*mWW^4*t^5 + 36*mtt*mWW^5*t^5 + 183*ep*mtt*mWW^5*t^5 + 231*ep^2*mtt*mWW^5*t^5 + ep*mWW^6*t^5 + ep^2*mWW^6*t^5 + 32*mtt^5*s*t^5 + 176*ep*mtt^5*s*t^5 + 192*ep^2*mtt^5*s*t^5 + 152*mtt^4*mWW*s*t^5 + 1080*ep*mtt^4*mWW*s*t^5 + 1312*ep^2*mtt^4*mWW*s*t^5 - 472*mtt^3*mWW^2*s*t^5 - 2240*ep*mtt^3*mWW^2*s*t^5 - 2302*ep^2*mtt^3*mWW^2*s*t^5 + 304*mtt^2*mWW^3*s*t^5 + 1060*ep*mtt^2*mWW^3*s*t^5 + 774*ep^2*mtt^2*mWW^3*s*t^5 + 28*mtt*mWW^4*s*t^5 + 181*ep*mtt*mWW^4*s*t^5 + 369*ep^2*mtt*mWW^4*s*t^5 - 92*mWW^5*s*t^5 - 437*ep*mWW^5*s*t^5 - 477*ep^2*mWW^5*s*t^5 - 48*mtt^4*s^2*t^5 - 264*ep*mtt^4*s^2*t^5 - 288*ep^2*mtt^4*s^2*t^5 - 156*mtt^3*mWW*s^2*t^5 - 1188*ep*mtt^3*mWW*s^2*t^5 - 1464*ep^2*mtt^3*mWW*s^2*t^5 + 478*mtt^2*mWW^2*s^2*t^5 + 2298*ep*mtt^2*mWW^2*s^2*t^5 + 2384*ep^2*mtt^2*mWW^2*s^2*t^5 - 270*mtt*mWW^3*s^2*t^5 - 892*ep*mtt*mWW^3*s^2*t^5 - 724*ep^2*mtt*mWW^3*s^2*t^5 + 44*mWW^4*s^2*t^5 + 286*ep*mWW^4*s^2*t^5 + 284*ep^2*mWW^4*s^2*t^5 + 32*mtt^3*s^3*t^5 + 176*ep*mtt^3*s^3*t^5 + 192*ep^2*mtt^3*s^3*t^5 + 32*mtt^2*mWW*s^3*t^5 + 352*ep*mtt^2*mWW*s^3*t^5 + 464*ep^2*mtt^2*mWW*s^3*t^5 - 166*mtt*mWW^2*s^3*t^5 - 894*ep*mtt*mWW^2*s^3*t^5 - 974*ep^2*mtt*mWW^2*s^3*t^5 + 94*mWW^3*s^3*t^5 + 266*ep*mWW^3*s^3*t^5 + 226*ep^2*mWW^3*s^3*t^5 - 8*mtt^2*s^4*t^5 - 44*ep*mtt^2*s^4*t^5 - 48*ep^2*mtt^2*s^4*t^5 + 16*mtt*mWW*s^4*t^5 + 60*ep*mtt*mWW*s^4*t^5 + 56*ep^2*mtt*mWW*s^4*t^5 - 8*mWW^2*s^4*t^5 - 4*ep*mWW^2*s^4*t^5 + 4*ep^2*mWW^2*s^4*t^5 + 32*mtt^5*t^6 + 176*ep*mtt^5*t^6 + 192*ep^2*mtt^5*t^6 + 8*mtt^4*mWW*t^6 + 192*ep*mtt^4*mWW*t^6 + 280*ep^2*mtt^4*mWW*t^6 - 178*mtt^3*mWW^2*t^6 - 964*ep*mtt^3*mWW^2*t^6 - 1056*ep^2*mtt^3*mWW^2*t^6 + 206*mtt^2*mWW^3*t^6 + 902*ep*mtt^2*mWW^3*t^6 + 858*ep^2*mtt^2*mWW^3*t^6 - 68*mtt*mWW^4*t^6 - 289*ep*mtt*mWW^4*t^6 - 233*ep^2*mtt*mWW^4*t^6 - 12*mWW^5*t^6 - 59*ep*mWW^5*t^6 - 71*ep^2*mWW^5*t^6 - 96*mtt^4*s*t^6 - 528*ep*mtt^4*s*t^6 - 576*ep^2*mtt^4*s*t^6 + 12*mtt^3*mWW*s*t^6 - 372*ep*mtt^3*mWW*s*t^6 - 600*ep^2*mtt^3*mWW*s*t^6 + 332*mtt^2*mWW^2*s*t^6 + 1818*ep*mtt^2*mWW^2*s*t^6 + 1990*ep^2*mtt^2*mWW^2*s*t^6 - 304*mtt*mWW^3*s*t^6 - 1201*ep*mtt*mWW^3*s*t^6 - 1113*ep^2*mtt*mWW^3*s*t^6 + 88*mWW^4*s*t^6 + 413*ep*mWW^4*s*t^6 + 397*ep^2*mWW^4*s*t^6 + 96*mtt^3*s^2*t^6 + 528*ep*mtt^3*s^2*t^6 + 576*ep^2*mtt^3*s^2*t^6 - 84*mtt^2*mWW*s^2*t^6 - 60*ep*mtt^2*mWW*s^2*t^6 + 96*ep^2*mtt^2*mWW*s^2*t^6 - 130*mtt*mWW^2*s^2*t^6 - 864*ep*mtt*mWW^2*s^2*t^6 - 992*ep^2*mtt*mWW^2*s^2*t^6 + 106*mWW^3*s^2*t^6 + 306*ep*mWW^3*s^2*t^6 + 242*ep^2*mWW^3*s^2*t^6 - 32*mtt^2*s^3*t^6 - 176*ep*mtt^2*s^3*t^6 - 192*ep^2*mtt^2*s^3*t^6 + 64*mtt*mWW*s^3*t^6 + 240*ep*mtt*mWW*s^3*t^6 + 224*ep^2*mtt*mWW*s^3*t^6 - 32*mWW^2*s^3*t^6 - 46*ep*mWW^2*s^3*t^6 - 14*ep^2*mWW^2*s^3*t^6 - 48*mtt^4*t^7 - 264*ep*mtt^4*t^7 - 288*ep^2*mtt^4*t^7 + 60*mtt^3*mWW*t^7 + 148*ep*mtt^3*mWW*t^7 + 88*ep^2*mtt^3*mWW*t^7 + 48*mtt^2*mWW^2*t^7 + 364*ep*mtt^2*mWW^2*t^7 + 436*ep^2*mtt^2*mWW^2*t^7 - 84*mtt*mWW^3*t^7 - 363*ep*mtt*mWW^3*t^7 - 351*ep^2*mtt*mWW^3*t^7 + 32*mWW^4*t^7 + 143*ep*mWW^4*t^7 + 135*ep^2*mWW^4*t^7 + 96*mtt^3*s*t^7 + 528*ep*mtt^3*s*t^7 + 576*ep^2*mtt^3*s*t^7 - 144*mtt^2*mWW*s*t^7 - 432*ep*mtt^2*mWW*s*t^7 - 336*ep^2*mtt^2*mWW*s*t^7 - 4*mtt*mWW^2*s*t^7 - 263*ep*mtt*mWW^2*s*t^7 - 367*ep^2*mtt*mWW^2*s*t^7 + 44*mWW^3*s*t^7 + 127*ep*mWW^3*s*t^7 + 95*ep^2*mWW^3*s*t^7 - 48*mtt^2*s^2*t^7 - 264*ep*mtt^2*s^2*t^7 - 288*ep^2*mtt^2*s^2*t^7 + 96*mtt*mWW*s^2*t^7 + 360*ep*mtt*mWW*s^2*t^7 + 336*ep^2*mtt*mWW*s^2*t^7 - 48*mWW^2*s^2*t^7 - 84*ep*mWW^2*s^2*t^7 - 36*ep^2*mWW^2*s^2*t^7 + 32*mtt^3*t^8 + 176*ep*mtt^3*t^8 + 192*ep^2*mtt^3*t^8 - 58*mtt^2*mWW*t^8 - 206*ep*mtt^2*mWW*t^8 - 184*ep^2*mtt^2*mWW*t^8 + 20*mtt*mWW^2*t^8 + 12*ep*mtt*mWW^2*t^8 - 20*ep^2*mtt*mWW^2*t^8 + 4*mWW^3*t^8 + 11*ep*mWW^3*t^8 + 7*ep^2*mWW^3*t^8 - 32*mtt^2*s*t^8 - 176*ep*mtt^2*s*t^8 - 192*ep^2*mtt^2*s*t^8 + 64*mtt*mWW*s*t^8 + 240*ep*mtt*mWW*s*t^8 + 224*ep^2*mtt*mWW*s*t^8 - 32*mWW^2*s*t^8 - 61*ep*mWW^2*s*t^8 - 29*ep^2*mWW^2*s*t^8 - 8*mtt^2*t^9 - 44*ep*mtt^2*t^9 - 48*ep^2*mtt^2*t^9 + 16*mtt*mWW*t^9 + 60*ep*mtt*mWW*t^9 + 56*ep^2*mtt*mWW*t^9 - 8*mWW^2*t^9 - 16*ep*mWW^2*t^9 - 8*ep^2*mWW^2*t^9))/((1 + ep)^2*(mtt - mWW)*mWW^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), -(ep*(-4*ep*mtt^5*mWW^5*s^2 - 14*ep^2*mtt^5*mWW^5*s^2 - 12*ep^3*mtt^5*mWW^5*s^2 + 11*ep*mtt^4*mWW^6*s^2 + 39*ep^2*mtt^4*mWW^6*s^2 + 34*ep^3*mtt^4*mWW^6*s^2 - 9*ep*mtt^3*mWW^7*s^2 - 33*ep^2*mtt^3*mWW^7*s^2 - 30*ep^3*mtt^3*mWW^7*s^2 + ep*mtt^2*mWW^8*s^2 + 5*ep^2*mtt^2*mWW^8*s^2 + 6*ep^3*mtt^2*mWW^8*s^2 + ep*mtt*mWW^9*s^2 + 3*ep^2*mtt*mWW^9*s^2 + 2*ep^3*mtt*mWW^9*s^2 - mtt^4*mWW^5*s^3 + 4*ep*mtt^4*mWW^5*s^3 + 29*ep^2*mtt^4*mWW^5*s^3 + 30*ep^3*mtt^4*mWW^5*s^3 + 2*mtt^3*mWW^6*s^3 - 9*ep*mtt^3*mWW^6*s^3 - 67*ep^2*mtt^3*mWW^6*s^3 - 72*ep^3*mtt^3*mWW^6*s^3 + mtt^2*mWW^7*s^3 + 10*ep*mtt^2*mWW^7*s^3 + 41*ep^2*mtt^2*mWW^7*s^3 + 40*ep^3*mtt^2*mWW^7*s^3 - 4*mtt*mWW^8*s^3 - 9*ep*mtt*mWW^8*s^3 + 3*ep^2*mtt*mWW^8*s^3 + 16*ep^3*mtt*mWW^8*s^3 + 2*mWW^9*s^3 + 4*ep*mWW^9*s^3 - 6*ep^2*mWW^9*s^3 - 14*ep^3*mWW^9*s^3 + 2*mtt^3*mWW^5*s^4 + 4*ep*mtt^3*mWW^5*s^4 - 16*ep^2*mtt^3*mWW^5*s^4 - 24*ep^3*mtt^3*mWW^5*s^4 - 2*mtt^2*mWW^6*s^4 - 3*ep*mtt^2*mWW^6*s^4 + 37*ep^2*mtt^2*mWW^6*s^4 + 52*ep^3*mtt^2*mWW^6*s^4 - 7*mtt*mWW^7*s^4 - 36*ep*mtt*mWW^7*s^4 - 81*ep^2*mtt*mWW^7*s^4 - 62*ep^3*mtt*mWW^7*s^4 + 7*mWW^8*s^4 + 35*ep*mWW^8*s^4 + 60*ep^2*mWW^8*s^4 + 34*ep^3*mWW^8*s^4 - mtt^2*mWW^5*s^5 - 4*ep*mtt^2*mWW^5*s^5 + ep^2*mtt^2*mWW^5*s^5 + 6*ep^3*mtt^2*mWW^5*s^5 + ep*mtt*mWW^6*s^5 - 9*ep^2*mtt*mWW^6*s^5 - 14*ep^3*mtt*mWW^6*s^5 + 2*mWW^7*s^5 + 10*ep*mWW^7*s^5 + 22*ep^2*mWW^7*s^5 + 16*ep^3*mWW^7*s^5 - 8*ep*mtt^6*mWW^4*s*t - 28*ep^2*mtt^6*mWW^4*s*t - 24*ep^3*mtt^6*mWW^4*s*t + 22*ep*mtt^5*mWW^5*s*t + 78*ep^2*mtt^5*mWW^5*s*t + 68*ep^3*mtt^5*mWW^5*s*t - 18*ep*mtt^4*mWW^6*s*t - 66*ep^2*mtt^4*mWW^6*s*t - 60*ep^3*mtt^4*mWW^6*s*t + 2*ep*mtt^3*mWW^7*s*t + 10*ep^2*mtt^3*mWW^7*s*t + 12*ep^3*mtt^3*mWW^7*s*t + 2*ep*mtt^2*mWW^8*s*t + 6*ep^2*mtt^2*mWW^8*s*t + 4*ep^3*mtt^2*mWW^8*s*t - 11*mtt^5*mWW^4*s^2*t - 33*ep*mtt^5*mWW^4*s^2*t - 10*ep^2*mtt^5*mWW^4*s^2*t + 16*ep^3*mtt^5*mWW^4*s^2*t + 46*mtt^4*mWW^5*s^2*t + 215*ep*mtt^4*mWW^5*s^2*t + 327*ep^2*mtt^4*mWW^5*s^2*t + 182*ep^3*mtt^4*mWW^5*s^2*t - 73*mtt^3*mWW^6*s^2*t - 455*ep*mtt^3*mWW^6*s^2*t - 946*ep^2*mtt^3*mWW^6*s^2*t - 676*ep^3*mtt^3*mWW^6*s^2*t + 52*mtt^2*mWW^7*s^2*t + 396*ep*mtt^2*mWW^7*s^2*t + 948*ep^2*mtt^2*mWW^7*s^2*t + 740*ep^3*mtt^2*mWW^7*s^2*t - 14*mtt*mWW^8*s^2*t - 122*ep*mtt*mWW^8*s^2*t - 316*ep^2*mtt*mWW^8*s^2*t - 260*ep^3*mtt*mWW^8*s^2*t - ep*mWW^9*s^2*t - 3*ep^2*mWW^9*s^2*t - 2*ep^3*mWW^9*s^2*t + 30*mtt^4*mWW^4*s^3*t + 125*ep*mtt^4*mWW^4*s^3*t + 129*ep^2*mtt^4*mWW^4*s^3*t + 34*ep^3*mtt^4*mWW^4*s^3*t - 94*mtt^3*mWW^5*s^3*t - 473*ep*mtt^3*mWW^5*s^3*t - 735*ep^2*mtt^3*mWW^5*s^3*t - 408*ep^3*mtt^3*mWW^5*s^3*t + 100*mtt^2*mWW^6*s^3*t + 611*ep*mtt^2*mWW^6*s^3*t + 1239*ep^2*mtt^2*mWW^6*s^3*t + 890*ep^3*mtt^2*mWW^6*s^3*t - 56*mtt*mWW^7*s^3*t - 411*ep*mtt*mWW^7*s^3*t - 987*ep^2*mtt*mWW^7*s^3*t - 800*ep^3*mtt*mWW^7*s^3*t + 20*mWW^8*s^3*t + 148*ep*mWW^8*s^3*t + 354*ep^2*mWW^8*s^3*t + 284*ep^3*mWW^8*s^3*t - 27*mtt^3*mWW^4*s^4*t - 119*ep*mtt^3*mWW^4*s^4*t - 116*ep^2*mtt^3*mWW^4*s^4*t - 20*ep^3*mtt^3*mWW^4*s^4*t + 58*mtt^2*mWW^5*s^4*t + 285*ep*mtt^2*mWW^5*s^4*t + 359*ep^2*mtt^2*mWW^5*s^4*t + 140*ep^3*mtt^2*mWW^5*s^4*t - 21*mtt*mWW^6*s^4*t - 107*ep*mtt*mWW^6*s^4*t - 150*ep^2*mtt*mWW^6*s^4*t - 92*ep^3*mtt*mWW^6*s^4*t - 6*mWW^7*s^4*t - 31*ep*mWW^7*s^4*t - 37*ep^2*mWW^7*s^4*t + 4*ep^3*mWW^7*s^4*t + 8*mtt^2*mWW^4*s^5*t + 35*ep*mtt^2*mWW^4*s^5*t + 25*ep^2*mtt^2*mWW^4*s^5*t - 6*ep^3*mtt^2*mWW^4*s^5*t - 10*mtt*mWW^5*s^5*t - 49*ep*mtt*mWW^5*s^5*t - 29*ep^2*mtt*mWW^5*s^5*t + 18*ep^3*mtt*mWW^5*s^5*t - 2*mWW^6*s^5*t - 14*ep*mWW^6*s^5*t - 52*ep^2*mWW^6*s^5*t - 44*ep^3*mWW^6*s^5*t - 4*ep*mtt^7*mWW^3*t^2 - 14*ep^2*mtt^7*mWW^3*t^2 - 12*ep^3*mtt^7*mWW^3*t^2 + 11*ep*mtt^6*mWW^4*t^2 + 39*ep^2*mtt^6*mWW^4*t^2 + 34*ep^3*mtt^6*mWW^4*t^2 - 9*ep*mtt^5*mWW^5*t^2 - 33*ep^2*mtt^5*mWW^5*t^2 - 30*ep^3*mtt^5*mWW^5*t^2 + ep*mtt^4*mWW^6*t^2 + 5*ep^2*mtt^4*mWW^6*t^2 + 6*ep^3*mtt^4*mWW^6*t^2 + ep*mtt^3*mWW^7*t^2 + 3*ep^2*mtt^3*mWW^7*t^2 + 2*ep^3*mtt^3*mWW^7*t^2 - 19*mtt^6*mWW^3*s*t^2 - 86*ep*mtt^6*mWW^3*s*t^2 - 135*ep^2*mtt^6*mWW^3*s*t^2 - 82*ep^3*mtt^6*mWW^3*s*t^2 + 86*mtt^5*mWW^4*s*t^2 + 487*ep*mtt^5*mWW^4*s*t^2 + 961*ep^2*mtt^5*mWW^4*s*t^2 + 672*ep^3*mtt^5*mWW^4*s*t^2 - 149*mtt^4*mWW^5*s*t^2 - 980*ep*mtt^4*mWW^5*s*t^2 - 2159*ep^2*mtt^4*mWW^5*s*t^2 - 1600*ep^3*mtt^4*mWW^5*s*t^2 + 116*mtt^3*mWW^6*s*t^2 + 839*ep*mtt^3*mWW^6*s*t^2 + 1963*ep^2*mtt^3*mWW^6*s*t^2 + 1504*ep^3*mtt^3*mWW^6*s*t^2 - 34*mtt^2*mWW^7*s*t^2 - 256*ep*mtt^2*mWW^7*s*t^2 - 618*ep^2*mtt^2*mWW^7*s*t^2 - 486*ep^3*mtt^2*mWW^7*s*t^2 - 4*ep*mtt*mWW^8*s*t^2 - 12*ep^2*mtt*mWW^8*s*t^2 - 8*ep^3*mtt*mWW^8*s*t^2 + 85*mtt^5*mWW^3*s^2*t^2 + 436*ep*mtt^5*mWW^3*s^2*t^2 + 745*ep^2*mtt^5*mWW^3*s^2*t^2 + 466*ep^3*mtt^5*mWW^3*s^2*t^2 - 320*mtt^4*mWW^4*s^2*t^2 - 1860*ep*mtt^4*mWW^4*s^2*t^2 - 3658*ep^2*mtt^4*mWW^4*s^2*t^2 - 2510*ep^3*mtt^4*mWW^4*s^2*t^2 + 453*mtt^3*mWW^5*s^2*t^2 + 2926*ep*mtt^3*mWW^5*s^2*t^2 + 6325*ep^2*mtt^3*mWW^5*s^2*t^2 + 4606*ep^3*mtt^3*mWW^5*s^2*t^2 - 296*mtt^2*mWW^6*s^2*t^2 - 2037*ep*mtt^2*mWW^6*s^2*t^2 - 4601*ep^2*mtt^2*mWW^6*s^2*t^2 - 3428*ep^3*mtt^2*mWW^6*s^2*t^2 + 64*mtt*mWW^7*s^2*t^2 + 412*ep*mtt*mWW^7*s^2*t^2 + 870*ep^2*mtt*mWW^7*s^2*t^2 + 604*ep^3*mtt*mWW^7*s^2*t^2 + 14*mWW^8*s^2*t^2 + 123*ep*mWW^8*s^2*t^2 + 319*ep^2*mWW^8*s^2*t^2 + 262*ep^3*mWW^8*s^2*t^2 - 135*mtt^4*mWW^3*s^3*t^2 - 715*ep*mtt^4*mWW^3*s^3*t^2 - 1194*ep^2*mtt^4*mWW^3*s^3*t^2 - 708*ep^3*mtt^4*mWW^3*s^3*t^2 + 414*mtt^3*mWW^4*s^3*t^2 + 2386*ep*mtt^3*mWW^4*s^3*t^2 + 4524*ep^2*mtt^3*mWW^4*s^3*t^2 + 2964*ep^3*mtt^3*mWW^4*s^3*t^2 - 455*mtt^2*mWW^5*s^3*t^2 - 2839*ep*mtt^2*mWW^5*s^3*t^2 - 5996*ep^2*mtt^2*mWW^5*s^3*t^2 - 4274*ep^3*mtt^2*mWW^5*s^3*t^2 + 274*mtt*mWW^6*s^3*t^2 + 1812*ep*mtt*mWW^6*s^3*t^2 + 4030*ep^2*mtt*mWW^6*s^3*t^2 + 2956*ep^3*mtt*mWW^6*s^3*t^2 - 92*mWW^7*s^3*t^2 - 602*ep*mWW^7*s^3*t^2 - 1280*ep^2*mWW^7*s^3*t^2 - 890*ep^3*mWW^7*s^3*t^2 + 91*mtt^3*mWW^3*s^4*t^2 + 486*ep*mtt^3*mWW^3*s^4*t^2 + 763*ep^2*mtt^3*mWW^3*s^4*t^2 + 406*ep^3*mtt^3*mWW^3*s^4*t^2 - 218*mtt^2*mWW^4*s^4*t^2 - 1237*ep*mtt^2*mWW^4*s^4*t^2 - 2175*ep^2*mtt^2*mWW^4*s^4*t^2 - 1294*ep^3*mtt^2*mWW^4*s^4*t^2 + 151*mtt*mWW^5*s^4*t^2 + 878*ep*mtt*mWW^5*s^4*t^2 + 1731*ep^2*mtt*mWW^5*s^4*t^2 + 1166*ep^3*mtt*mWW^5*s^4*t^2 - 40*mWW^6*s^4*t^2 - 239*ep*mWW^6*s^4*t^2 - 543*ep^2*mWW^6*s^4*t^2 - 406*ep^3*mWW^6*s^4*t^2 - 22*mtt^2*mWW^3*s^5*t^2 - 117*ep*mtt^2*mWW^3*s^5*t^2 - 165*ep^2*mtt^2*mWW^3*s^5*t^2 - 70*ep^3*mtt^2*mWW^3*s^5*t^2 + 38*mtt*mWW^4*s^5*t^2 + 213*ep*mtt*mWW^4*s^5*t^2 + 309*ep^2*mtt*mWW^4*s^5*t^2 + 134*ep^3*mtt*mWW^4*s^5*t^2 - 10*mWW^5*s^5*t^2 - 54*ep*mWW^5*s^5*t^2 - 60*ep^2*mWW^5*s^5*t^2 - 16*ep^3*mWW^5*s^5*t^2 - 9*mtt^7*mWW^2*t^3 - 49*ep*mtt^7*mWW^2*t^3 - 96*ep^2*mtt^7*mWW^2*t^3 - 68*ep^3*mtt^7*mWW^2*t^3 + 42*mtt^6*mWW^3*t^3 + 263*ep*mtt^6*mWW^3*t^3 + 567*ep^2*mtt^6*mWW^3*t^3 + 418*ep^3*mtt^6*mWW^3*t^3 - 75*mtt^5*mWW^4*t^3 - 515*ep*mtt^5*mWW^4*t^3 - 1172*ep^2*mtt^5*mWW^4*t^3 - 884*ep^3*mtt^5*mWW^4*t^3 + 60*mtt^4*mWW^5*t^3 + 434*ep*mtt^4*mWW^5*t^3 + 1018*ep^2*mtt^4*mWW^5*t^3 + 780*ep^3*mtt^4*mWW^5*t^3 - 18*mtt^3*mWW^6*t^3 - 130*ep*mtt^3*mWW^6*t^3 - 308*ep^2*mtt^3*mWW^6*t^3 - 240*ep^3*mtt^3*mWW^6*t^3 - 3*ep*mtt^2*mWW^7*t^3 - 9*ep^2*mtt^2*mWW^7*t^3 - 6*ep^3*mtt^2*mWW^7*t^3 + 86*mtt^6*mWW^2*s*t^3 + 494*ep*mtt^6*mWW^2*s*t^3 + 956*ep^2*mtt^6*mWW^2*s*t^3 + 636*ep^3*mtt^6*mWW^2*s*t^3 - 326*mtt^5*mWW^3*s*t^3 - 2027*ep*mtt^5*mWW^3*s*t^3 - 4169*ep^2*mtt^5*mWW^3*s*t^3 - 2852*ep^3*mtt^5*mWW^3*s*t^3 + 430*mtt^4*mWW^4*s*t^3 + 2861*ep*mtt^4*mWW^4*s*t^3 + 6123*ep^2*mtt^4*mWW^4*s*t^3 + 4234*ep^3*mtt^4*mWW^4*s*t^3 - 172*mtt^3*mWW^5*s*t^3 - 1187*ep*mtt^3*mWW^5*s*t^3 - 2483*ep^2*mtt^3*mWW^5*s*t^3 - 1580*ep^3*mtt^3*mWW^5*s*t^3 - 86*mtt^2*mWW^6*s*t^3 - 653*ep*mtt^2*mWW^6*s*t^3 - 1655*ep^2*mtt^2*mWW^6*s*t^3 - 1394*ep^3*mtt^2*mWW^6*s*t^3 + 68*mtt*mWW^7*s*t^3 + 510*ep*mtt*mWW^7*s*t^3 + 1222*ep^2*mtt*mWW^7*s*t^3 + 952*ep^3*mtt*mWW^7*s*t^3 + 2*ep*mWW^8*s*t^3 + 6*ep^2*mWW^8*s*t^3 + 4*ep^3*mWW^8*s*t^3 - 234*mtt^5*mWW^2*s^2*t^3 - 1370*ep*mtt^5*mWW^2*s^2*t^3 - 2618*ep^2*mtt^5*mWW^2*s^2*t^3 - 1684*ep^3*mtt^5*mWW^2*s^2*t^3 + 750*mtt^4*mWW^3*s^2*t^3 + 4631*ep*mtt^4*mWW^3*s^2*t^3 + 9367*ep^2*mtt^4*mWW^3*s^2*t^3 + 6200*ep^3*mtt^4*mWW^3*s^2*t^3 - 810*mtt^3*mWW^4*s^2*t^3 - 5302*ep*mtt^3*mWW^4*s^2*t^3 - 11244*ep^2*mtt^3*mWW^4*s^2*t^3 - 7568*ep^3*mtt^3*mWW^4*s^2*t^3 + 280*mtt^2*mWW^5*s^2*t^3 + 1942*ep*mtt^2*mWW^5*s^2*t^3 + 4082*ep^2*mtt^2*mWW^5*s^2*t^3 + 2494*ep^3*mtt^2*mWW^5*s^2*t^3 + 134*mtt*mWW^6*s^2*t^3 + 938*ep*mtt*mWW^6*s^2*t^3 + 2302*ep^2*mtt*mWW^6*s^2*t^3 + 1952*ep^3*mtt*mWW^6*s^2*t^3 - 116*mWW^7*s^2*t^3 - 811*ep*mWW^7*s^2*t^3 - 1833*ep^2*mWW^7*s^2*t^3 - 1362*ep^3*mWW^7*s^2*t^3 + 274*mtt^4*mWW^2*s^3*t^3 + 1625*ep*mtt^4*mWW^2*s^3*t^3 + 3049*ep^2*mtt^4*mWW^2*s^3*t^3 + 1890*ep^3*mtt^4*mWW^2*s^3*t^3 - 752*mtt^3*mWW^3*s^3*t^3 - 4616*ep*mtt^3*mWW^3*s^3*t^3 - 9200*ep^2*mtt^3*mWW^3*s^3*t^3 - 5932*ep^3*mtt^3*mWW^3*s^3*t^3 + 686*mtt^2*mWW^4*s^3*t^3 + 4367*ep*mtt^2*mWW^4*s^3*t^3 + 9259*ep^2*mtt^2*mWW^4*s^3*t^3 + 6218*ep^3*mtt^2*mWW^4*s^3*t^3 - 302*mtt*mWW^5*s^3*t^3 - 2034*ep*mtt*mWW^5*s^3*t^3 - 4428*ep^2*mtt*mWW^5*s^3*t^3 - 2956*ep^3*mtt*mWW^5*s^3*t^3 + 70*mWW^6*s^3*t^3 + 490*ep*mWW^6*s^3*t^3 + 984*ep^2*mWW^6*s^3*t^3 + 588*ep^3*mWW^6*s^3*t^3 - 145*mtt^3*mWW^2*s^4*t^3 - 871*ep*mtt^3*mWW^2*s^4*t^3 - 1588*ep^2*mtt^3*mWW^2*s^4*t^3 - 932*ep^3*mtt^3*mWW^2*s^4*t^3 + 340*mtt^2*mWW^3*s^4*t^3 + 2084*ep*mtt^2*mWW^3*s^4*t^3 + 4022*ep^2*mtt^2*mWW^3*s^4*t^3 + 2480*ep^3*mtt^2*mWW^3*s^4*t^3 - 243*mtt*mWW^4*s^4*t^3 - 1477*ep*mtt*mWW^4*s^4*t^3 - 3060*ep^2*mtt*mWW^4*s^4*t^3 - 2020*ep^3*mtt*mWW^4*s^4*t^3 + 72*mWW^5*s^4*t^3 + 432*ep*mWW^5*s^4*t^3 + 962*ep^2*mWW^5*s^4*t^3 + 664*ep^3*mWW^5*s^4*t^3 + 28*mtt^2*mWW^2*s^5*t^3 + 171*ep*mtt^2*mWW^2*s^5*t^3 + 297*ep^2*mtt^2*mWW^2*s^5*t^3 + 158*ep^3*mtt^2*mWW^2*s^5*t^3 - 54*mtt*mWW^3*s^5*t^3 - 335*ep*mtt*mWW^3*s^5*t^3 - 587*ep^2*mtt*mWW^3*s^5*t^3 - 314*ep^3*mtt*mWW^3*s^5*t^3 + 22*mWW^4*s^5*t^3 + 136*ep*mWW^4*s^5*t^3 + 234*ep^2*mWW^4*s^5*t^3 + 124*ep^3*mWW^4*s^5*t^3 + 27*mtt^7*mWW*t^4 + 161*ep*mtt^7*mWW*t^4 + 314*ep^2*mtt^7*mWW*t^4 + 200*ep^3*mtt^7*mWW*t^4 - 90*mtt^6*mWW^2*t^4 - 562*ep*mtt^6*mWW^2*t^4 - 1104*ep^2*mtt^6*mWW^2*t^4 - 680*ep^3*mtt^6*mWW^2*t^4 + 72*mtt^5*mWW^3*t^4 + 463*ep*mtt^5*mWW^3*t^4 + 825*ep^2*mtt^5*mWW^3*t^4 + 374*ep^3*mtt^5*mWW^3*t^4 + 69*mtt^4*mWW^4*t^4 + 490*ep*mtt^4*mWW^4*t^4 + 1293*ep^2*mtt^4*mWW^4*t^4 + 1178*ep^3*mtt^4*mWW^4*t^4 - 132*mtt^3*mWW^5*t^4 - 941*ep*mtt^3*mWW^5*t^4 - 2239*ep^2*mtt^3*mWW^5*t^4 - 1770*ep^3*mtt^3*mWW^5*t^4 + 54*mtt^2*mWW^6*t^4 + 386*ep*mtt^2*mWW^6*t^4 + 902*ep^2*mtt^2*mWW^6*t^4 + 692*ep^3*mtt^2*mWW^6*t^4 + 3*ep*mtt*mWW^7*t^4 + 9*ep^2*mtt*mWW^7*t^4 + 6*ep^3*mtt*mWW^7*t^4 - 137*mtt^6*mWW*s*t^4 - 820*ep*mtt^6*mWW*s*t^4 - 1591*ep^2*mtt^6*mWW*s*t^4 - 1002*ep^3*mtt^6*mWW*s*t^4 + 324*mtt^5*mWW^2*s*t^4 + 1992*ep*mtt^5*mWW^2*s*t^4 + 3898*ep^2*mtt^5*mWW^2*s*t^4 + 2370*ep^3*mtt^5*mWW^2*s*t^4 + 21*mtt^4*mWW^3*s*t^4 + 95*ep*mtt^4*mWW^3*s*t^4 + 404*ep^2*mtt^4*mWW^3*s*t^4 + 704*ep^3*mtt^4*mWW^3*s*t^4 - 656*mtt^3*mWW^4*s*t^4 - 4228*ep*mtt^3*mWW^4*s*t^4 - 9152*ep^2*mtt^3*mWW^4*s*t^4 - 6696*ep^3*mtt^3*mWW^4*s*t^4 + 659*mtt^2*mWW^5*s*t^4 + 4383*ep*mtt^2*mWW^5*s*t^4 + 9464*ep^2*mtt^2*mWW^5*s*t^4 + 6674*ep^3*mtt^2*mWW^5*s*t^4 - 176*mtt*mWW^6*s*t^4 - 1159*ep*mtt*mWW^6*s*t^4 - 2395*ep^2*mtt*mWW^6*s*t^4 - 1564*ep^3*mtt*mWW^6*s*t^4 - 34*mWW^7*s*t^4 - 256*ep*mWW^7*s*t^4 - 614*ep^2*mWW^7*s*t^4 - 478*ep^3*mWW^7*s*t^4 + 266*mtt^5*mWW*s^2*t^4 + 1605*ep*mtt^5*mWW*s^2*t^4 + 3093*ep^2*mtt^5*mWW*s^2*t^4 + 1918*ep^3*mtt^5*mWW*s^2*t^4 - 514*mtt^4*mWW^2*s^2*t^4 - 3100*ep*mtt^4*mWW^2*s^2*t^4 - 6056*ep^2*mtt^4*mWW^2*s^2*t^4 - 3678*ep^3*mtt^4*mWW^2*s^2*t^4 - 149*mtt^3*mWW^3*s^2*t^4 - 942*ep*mtt^3*mWW^3*s^2*t^4 - 1997*ep^2*mtt^3*mWW^3*s^2*t^4 - 1658*ep^3*mtt^3*mWW^3*s^2*t^4 + 889*mtt^2*mWW^4*s^2*t^4 + 5543*ep*mtt^2*mWW^4*s^2*t^4 + 11588*ep^2*mtt^2*mWW^4*s^2*t^4 + 8060*ep^3*mtt^2*mWW^4*s^2*t^4 - 743*mtt*mWW^5*s^2*t^4 - 4791*ep*mtt*mWW^5*s^2*t^4 - 10178*ep^2*mtt*mWW^5*s^2*t^4 - 7008*ep^3*mtt*mWW^5*s^2*t^4 + 235*mWW^6*s^2*t^4 + 1573*ep*mWW^6*s^2*t^4 + 3326*ep^2*mWW^6*s^2*t^4 + 2238*ep^3*mWW^6*s^2*t^4 - 246*mtt^4*mWW*s^3*t^4 - 1505*ep*mtt^4*mWW*s^3*t^4 - 2873*ep^2*mtt^4*mWW*s^3*t^4 - 1742*ep^3*mtt^4*mWW*s^3*t^4 + 454*mtt^3*mWW^2*s^3*t^4 + 2716*ep*mtt^3*mWW^2*s^3*t^4 + 5300*ep^2*mtt^3*mWW^2*s^3*t^4 + 3242*ep^3*mtt^3*mWW^2*s^3*t^4 - 22*mtt^2*mWW^3*s^3*t^4 - 11*ep*mtt^2*mWW^3*s^3*t^4 - 69*ep^2*mtt^2*mWW^3*s^3*t^4 + 4*ep^3*mtt^2*mWW^3*s^3*t^4 - 280*mtt*mWW^4*s^3*t^4 - 1674*ep*mtt*mWW^4*s^3*t^4 - 3352*ep^2*mtt*mWW^4*s^3*t^4 - 2226*ep^3*mtt*mWW^4*s^3*t^4 + 130*mWW^5*s^3*t^4 + 726*ep*mWW^5*s^3*t^4 + 1498*ep^2*mWW^5*s^3*t^4 + 1010*ep^3*mWW^5*s^3*t^4 + 107*mtt^3*mWW*s^4*t^4 + 670*ep*mtt^3*mWW*s^4*t^4 + 1261*ep^2*mtt^3*mWW*s^4*t^4 + 738*ep^3*mtt^3*mWW*s^4*t^4 - 208*mtt^2*mWW^2*s^4*t^4 - 1268*ep*mtt^2*mWW^2*s^4*t^4 - 2446*ep^2*mtt^2*mWW^2*s^4*t^4 - 1478*ep^3*mtt^2*mWW^2*s^4*t^4 + 96*mtt*mWW^3*s^4*t^4 + 510*ep*mtt*mWW^3*s^4*t^4 + 1054*ep^2*mtt*mWW^3*s^4*t^4 + 704*ep^3*mtt*mWW^3*s^4*t^4 - 11*mWW^4*s^4*t^4 - 24*ep*mWW^4*s^4*t^4 - 93*ep^2*mWW^4*s^4*t^4 - 92*ep^3*mWW^4*s^4*t^4 - 17*mtt^2*mWW*s^5*t^4 - 111*ep*mtt^2*mWW*s^5*t^4 - 204*ep^2*mtt^2*mWW*s^5*t^4 - 112*ep^3*mtt^2*mWW*s^5*t^4 + 34*mtt*mWW^2*s^5*t^4 + 222*ep*mtt*mWW^2*s^5*t^4 + 408*ep^2*mtt*mWW^2*s^5*t^4 + 224*ep^3*mtt*mWW^2*s^5*t^4 - 16*mWW^3*s^5*t^4 - 104*ep*mWW^3*s^5*t^4 - 190*ep^2*mWW^3*s^5*t^4 - 104*ep^3*mWW^3*s^5*t^4 - 12*mtt^7*t^5 - 66*ep*mtt^7*t^5 - 120*ep^2*mtt^7*t^5 - 72*ep^3*mtt^7*t^5 - 54*mtt^6*mWW*t^5 - 354*ep*mtt^6*mWW*t^5 - 738*ep^2*mtt^6*mWW*t^5 - 492*ep^3*mtt^6*mWW*t^5 + 315*mtt^5*mWW^2*t^5 + 1969*ep*mtt^5*mWW^2*t^5 + 3926*ep^2*mtt^5*mWW^2*t^5 + 2496*ep^3*mtt^5*mWW^2*t^5 - 480*mtt^4*mWW^3*t^5 - 3014*ep*mtt^4*mWW^3*t^5 - 5928*ep^2*mtt^4*mWW^3*t^5 - 3640*ep^3*mtt^4*mWW^3*t^5 + 249*mtt^3*mWW^4*t^5 + 1551*ep*mtt^3*mWW^4*t^5 + 2856*ep^2*mtt^3*mWW^4*t^5 + 1500*ep^3*mtt^3*mWW^4*t^5 + 36*mtt^2*mWW^5*t^5 + 301*ep*mtt^2*mWW^5*t^5 + 907*ep^2*mtt^2*mWW^5*t^5 + 898*ep^3*mtt^2*mWW^5*t^5 - 54*mtt*mWW^6*t^5 - 386*ep*mtt*mWW^6*t^5 - 900*ep^2*mtt*mWW^6*t^5 - 688*ep^3*mtt*mWW^6*t^5 - ep*mWW^7*t^5 - 3*ep^2*mWW^7*t^5 - 2*ep^3*mWW^7*t^5 + 52*mtt^6*s*t^5 + 290*ep*mtt^6*s*t^5 + 526*ep^2*mtt^6*s*t^5 + 312*ep^3*mtt^6*s*t^5 + 208*mtt^5*mWW*s*t^5 + 1378*ep*mtt^5*mWW*s*t^5 + 2864*ep^2*mtt^5*mWW*s*t^5 + 1886*ep^3*mtt^5*mWW*s*t^5 - 1018*mtt^4*mWW^2*s*t^5 - 6290*ep*mtt^4*mWW^2*s*t^5 - 12474*ep^2*mtt^4*mWW^2*s*t^5 - 7852*ep^3*mtt^4*mWW^2*s*t^5 + 1214*mtt^3*mWW^3*s*t^5 + 7444*ep*mtt^3*mWW^3*s*t^5 + 14610*ep^2*mtt^3*mWW^3*s*t^5 + 8956*ep^3*mtt^3*mWW^3*s*t^5 - 400*mtt^2*mWW^4*s*t^5 - 2486*ep*mtt^2*mWW^4*s*t^5 - 4662*ep^2*mtt^2*mWW^4*s*t^5 - 2460*ep^3*mtt^2*mWW^4*s*t^5 - 206*mtt*mWW^5*s*t^5 - 1355*ep*mtt*mWW^5*s*t^5 - 3073*ep^2*mtt*mWW^5*s*t^5 - 2388*ep^3*mtt*mWW^5*s*t^5 + 146*mWW^6*s*t^5 + 991*ep*mWW^6*s*t^5 + 2153*ep^2*mWW^6*s*t^5 + 1514*ep^3*mWW^6*s*t^5 - 88*mtt^5*s^2*t^5 - 500*ep*mtt^5*s^2*t^5 - 904*ep^2*mtt^5*s^2*t^5 - 528*ep^3*mtt^5*s^2*t^5 - 256*mtt^4*mWW*s^2*t^5 - 1763*ep*mtt^4*mWW*s^2*t^5 - 3679*ep^2*mtt^4*mWW*s^2*t^5 - 2388*ep^3*mtt^4*mWW*s^2*t^5 + 1191*mtt^3*mWW^2*s^2*t^5 + 7365*ep*mtt^3*mWW^2*s^2*t^5 + 14554*ep^2*mtt^3*mWW^2*s^2*t^5 + 9068*ep^3*mtt^3*mWW^2*s^2*t^5 - 1232*mtt^2*mWW^3*s^2*t^5 - 7319*ep*mtt^2*mWW^3*s^2*t^5 - 14269*ep^2*mtt^2*mWW^3*s^2*t^5 - 8778*ep^3*mtt^2*mWW^3*s^2*t^5 + 445*mtt*mWW^4*s^2*t^5 + 2713*ep*mtt*mWW^4*s^2*t^5 + 5336*ep^2*mtt*mWW^4*s^2*t^5 + 3240*ep^3*mtt*mWW^4*s^2*t^5 - 36*mWW^5*s^2*t^5 - 328*ep*mWW^5*s^2*t^5 - 702*ep^2*mWW^5*s^2*t^5 - 422*ep^3*mWW^5*s^2*t^5 + 72*mtt^4*s^3*t^5 + 420*ep*mtt^4*s^3*t^5 + 756*ep^2*mtt^4*s^3*t^5 + 432*ep^3*mtt^4*s^3*t^5 + 96*mtt^3*mWW*s^3*t^5 + 756*ep*mtt^3*mWW*s^3*t^5 + 1626*ep^2*mtt^3*mWW*s^3*t^5 + 1038*ep^3*mtt^3*mWW*s^3*t^5 - 550*mtt^2*mWW^2*s^3*t^5 - 3521*ep*mtt^2*mWW^2*s^3*t^5 - 6955*ep^2*mtt^2*mWW^2*s^3*t^5 - 4258*ep^3*mtt^2*mWW^2*s^3*t^5 + 512*mtt*mWW^3*s^3*t^5 + 2986*ep*mtt*mWW^3*s^3*t^5 + 5768*ep^2*mtt*mWW^3*s^3*t^5 + 3530*ep^3*mtt*mWW^3*s^3*t^5 - 154*mWW^4*s^3*t^5 - 809*ep*mWW^4*s^3*t^5 - 1531*ep^2*mWW^4*s^3*t^5 - 934*ep^3*mWW^4*s^3*t^5 - 28*mtt^3*s^4*t^5 - 170*ep*mtt^3*s^4*t^5 - 304*ep^2*mtt^3*s^4*t^5 - 168*ep^3*mtt^3*s^4*t^5 + 14*mtt^2*mWW*s^4*t^5 + 35*ep*mtt^2*mWW*s^4*t^5 + 19*ep^2*mtt^2*mWW*s^4*t^5 + 4*ep^3*mtt^2*mWW*s^4*t^5 + 56*mtt*mWW^2*s^4*t^5 + 440*ep*mtt*mWW^2*s^4*t^5 + 874*ep^2*mtt*mWW^2*s^4*t^5 + 496*ep^3*mtt*mWW^2*s^4*t^5 - 38*mWW^3*s^4*t^5 - 277*ep*mWW^3*s^4*t^5 - 533*ep^2*mWW^3*s^4*t^5 - 300*ep^3*mWW^3*s^4*t^5 + 4*mtt^2*s^5*t^5 + 26*ep*mtt^2*s^5*t^5 + 46*ep^2*mtt^2*s^5*t^5 + 24*ep^3*mtt^2*s^5*t^5 - 8*mtt*mWW*s^5*t^5 - 52*ep*mtt*mWW*s^5*t^5 - 92*ep^2*mtt*mWW*s^5*t^5 - 48*ep^3*mtt*mWW*s^5*t^5 + 4*mWW^2*s^5*t^5 + 26*ep*mWW^2*s^5*t^5 + 46*ep^2*mWW^2*s^5*t^5 + 24*ep^3*mWW^2*s^5*t^5 + 48*mtt^6*t^6 + 264*ep*mtt^6*t^6 + 480*ep^2*mtt^6*t^6 + 288*ep^3*mtt^6*t^6 - 36*mtt^5*mWW*t^6 - 84*ep*mtt^5*mWW*t^6 + 30*ep^2*mtt^5*mWW*t^6 + 108*ep^3*mtt^5*mWW*t^6 - 279*mtt^4*mWW^2*t^6 - 1881*ep*mtt^4*mWW^2*t^6 - 3946*ep^2*mtt^4*mWW^2*t^6 - 2600*ep^3*mtt^4*mWW^2*t^6 + 576*mtt^3*mWW^3*t^6 + 3638*ep*mtt^3*mWW^3*t^6 + 7282*ep^2*mtt^3*mWW^3*t^6 + 4620*ep^3*mtt^3*mWW^3*t^6 - 411*mtt^2*mWW^4*t^6 - 2596*ep*mtt^2*mWW^4*t^6 - 5143*ep^2*mtt^2*mWW^4*t^6 - 3190*ep^3*mtt^2*mWW^4*t^6 + 84*mtt*mWW^5*t^6 + 530*ep*mtt*mWW^5*t^6 + 996*ep^2*mtt*mWW^5*t^6 + 544*ep^3*mtt*mWW^5*t^6 + 18*mWW^6*t^6 + 129*ep*mWW^6*t^6 + 301*ep^2*mWW^6*t^6 + 230*ep^3*mWW^6*t^6 - 160*mtt^5*s*t^6 - 896*ep*mtt^5*s*t^6 - 1624*ep^2*mtt^5*s*t^6 - 960*ep^3*mtt^5*s*t^6 + 152*mtt^4*mWW*s*t^6 + 508*ep*mtt^4*mWW*s*t^6 + 392*ep^2*mtt^4*mWW*s*t^6 - 18*ep^3*mtt^4*mWW*s*t^6 + 574*mtt^3*mWW^2*s*t^6 + 3964*ep*mtt^3*mWW^2*s*t^6 + 8436*ep^2*mtt^3*mWW^2*s*t^6 + 5546*ep^3*mtt^3*mWW^2*s*t^6 - 1046*mtt^2*mWW^3*s*t^6 - 6436*ep*mtt^2*mWW^3*s*t^6 - 12784*ep^2*mtt^2*mWW^3*s*t^6 - 8042*ep^3*mtt^2*mWW^3*s*t^6 + 618*mtt*mWW^4*s*t^6 + 3785*ep*mtt*mWW^4*s*t^6 + 7491*ep^2*mtt*mWW^4*s*t^6 + 4696*ep^3*mtt*mWW^4*s*t^6 - 132*mWW^5*s*t^6 - 883*ep*mWW^5*s*t^6 - 1827*ep^2*mWW^5*s*t^6 - 1174*ep^3*mWW^5*s*t^6 + 192*mtt^4*s^2*t^6 + 1104*ep*mtt^4*s^2*t^6 + 1992*ep^2*mtt^4*s^2*t^6 + 1152*ep^3*mtt^4*s^2*t^6 - 264*mtt^3*mWW*s^2*t^6 - 1167*ep*mtt^3*mWW*s^2*t^6 - 1635*ep^2*mtt^3*mWW*s^2*t^6 - 750*ep^3*mtt^3*mWW*s^2*t^6 - 247*mtt^2*mWW^2*s^2*t^6 - 2055*ep*mtt^2*mWW^2*s^2*t^6 - 4694*ep^2*mtt^2*mWW^2*s^2*t^6 - 3130*ep^3*mtt^2*mWW^2*s^2*t^6 + 496*mtt*mWW^3*s^2*t^6 + 3037*ep*mtt*mWW^3*s^2*t^6 + 6005*ep^2*mtt*mWW^3*s^2*t^6 + 3718*ep^3*mtt*mWW^3*s^2*t^6 - 193*mWW^4*s^2*t^6 - 1031*ep*mWW^4*s^2*t^6 - 1892*ep^2*mWW^4*s^2*t^6 - 1118*ep^3*mWW^4*s^2*t^6 - 96*mtt^3*s^3*t^6 - 576*ep*mtt^3*s^3*t^6 - 1032*ep^2*mtt^3*s^3*t^6 - 576*ep^3*mtt^3*s^3*t^6 + 180*mtt^2*mWW*s^3*t^6 + 951*ep*mtt^2*mWW*s^3*t^6 + 1581*ep^2*mtt^2*mWW*s^3*t^6 + 852*ep^3*mtt^2*mWW*s^3*t^6 - 72*mtt*mWW^2*s^3*t^6 - 174*ep*mtt*mWW^2*s^3*t^6 - 66*ep^2*mtt*mWW^2*s^3*t^6 + 24*ep^3*mtt*mWW^2*s^3*t^6 - 6*mWW^3*s^3*t^6 - 159*ep*mWW^3*s^3*t^6 - 399*ep^2*mWW^3*s^3*t^6 - 252*ep^3*mWW^3*s^3*t^6 + 16*mtt^2*s^4*t^6 + 104*ep*mtt^2*s^4*t^6 + 184*ep^2*mtt^2*s^4*t^6 + 96*ep^3*mtt^2*s^4*t^6 - 32*mtt*mWW*s^4*t^6 - 208*ep*mtt*mWW*s^4*t^6 - 368*ep^2*mtt*mWW*s^4*t^6 - 192*ep^3*mtt*mWW*s^4*t^6 + 16*mWW^2*s^4*t^6 + 104*ep*mWW^2*s^4*t^6 + 184*ep^2*mWW^2*s^4*t^6 + 96*ep^3*mWW^2*s^4*t^6 - 72*mtt^5*t^7 - 396*ep*mtt^5*t^7 - 720*ep^2*mtt^5*t^7 - 432*ep^3*mtt^5*t^7 + 162*mtt^4*mWW*t^7 + 766*ep*mtt^4*mWW*t^7 + 1198*ep^2*mtt^4*mWW*t^7 + 628*ep^3*mtt^4*mWW*t^7 - 18*mtt^3*mWW^2*t^7 + 186*ep*mtt^3*mWW^2*t^7 + 770*ep^2*mtt^3*mWW^2*t^7 + 652*ep^3*mtt^3*mWW^2*t^7 - 198*mtt^2*mWW^3*t^7 - 1329*ep*mtt^2*mWW^3*t^7 - 2771*ep^2*mtt^2*mWW^3*t^7 - 1810*ep^3*mtt^2*mWW^3*t^7 + 174*mtt*mWW^4*t^7 + 1088*ep*mtt*mWW^4*t^7 + 2172*ep^2*mtt*mWW^4*t^7 + 1384*ep^3*mtt*mWW^4*t^7 - 48*mWW^5*t^7 - 315*ep*mWW^5*t^7 - 649*ep^2*mWW^5*t^7 - 422*ep^3*mWW^5*t^7 + 168*mtt^4*s*t^7 + 948*ep*mtt^4*s*t^7 + 1716*ep^2*mtt^4*s*t^7 + 1008*ep^3*mtt^4*s*t^7 - 388*mtt^3*mWW*s*t^7 - 1922*ep*mtt^3*mWW*s*t^7 - 3104*ep^2*mtt^3*mWW*s*t^7 - 1662*ep^3*mtt^3*mWW*s*t^7 + 184*mtt^2*mWW^2*s*t^7 + 526*ep*mtt^2*mWW^2*s*t^7 + 208*ep^2*mtt^2*mWW^2*s*t^7 - 188*ep^3*mtt^2*mWW^2*s*t^7 + 110*mtt*mWW^3*s*t^7 + 831*ep*mtt*mWW^3*s*t^7 + 1857*ep^2*mtt*mWW^3*s*t^7 + 1232*ep^3*mtt*mWW^3*s*t^7 - 78*mWW^4*s*t^7 - 411*ep*mWW^4*s*t^7 - 733*ep^2*mWW^4*s*t^7 - 422*ep^3*mWW^4*s*t^7 - 120*mtt^3*s^2*t^7 - 708*ep*mtt^3*s^2*t^7 - 1272*ep^2*mtt^3*s^2*t^7 - 720*ep^3*mtt^3*s^2*t^7 + 286*mtt^2*mWW*s^2*t^7 + 1533*ep*mtt^2*mWW*s^2*t^7 + 2589*ep^2*mtt^2*mWW*s^2*t^7 + 1412*ep^3*mtt^2*mWW*s^2*t^7 - 212*mtt*mWW^2*s^2*t^7 - 942*ep*mtt*mWW^2*s^2*t^7 - 1362*ep^2*mtt*mWW^2*s^2*t^7 - 664*ep^3*mtt*mWW^2*s^2*t^7 + 50*mWW^3*s^2*t^7 + 145*ep*mWW^3*s^2*t^7 + 101*ep^2*mWW^3*s^2*t^7 + 4*ep^3*mWW^3*s^2*t^7 + 24*mtt^2*s^3*t^7 + 156*ep*mtt^2*s^3*t^7 + 276*ep^2*mtt^2*s^3*t^7 + 144*ep^3*mtt^2*s^3*t^7 - 48*mtt*mWW*s^3*t^7 - 312*ep*mtt*mWW*s^3*t^7 - 552*ep^2*mtt*mWW*s^3*t^7 - 288*ep^3*mtt*mWW*s^3*t^7 + 24*mWW^2*s^3*t^7 + 156*ep*mWW^2*s^3*t^7 + 276*ep^2*mWW^2*s^3*t^7 + 144*ep^3*mWW^2*s^3*t^7 + 48*mtt^4*t^8 + 264*ep*mtt^4*t^8 + 480*ep^2*mtt^4*t^8 + 288*ep^3*mtt^4*t^8 - 135*mtt^3*mWW*t^8 - 669*ep*mtt^3*mWW*t^8 - 1104*ep^2*mtt^3*mWW*t^8 - 612*ep^3*mtt^3*mWW*t^8 + 117*mtt^2*mWW^2*t^8 + 499*ep*mtt^2*mWW^2*t^8 + 690*ep^2*mtt^2*mWW^2*t^8 + 320*ep^3*mtt^2*mWW^2*t^8 - 24*mtt*mWW^3*t^8 - 65*ep*mtt*mWW^3*t^8 - 21*ep^2*mtt*mWW^3*t^8 + 26*ep^3*mtt*mWW^3*t^8 - 6*mWW^4*t^8 - 29*ep*mWW^4*t^8 - 45*ep^2*mWW^4*t^8 - 22*ep^3*mWW^4*t^8 - 64*mtt^3*s*t^8 - 368*ep*mtt^3*s*t^8 - 664*ep^2*mtt^3*s*t^8 - 384*ep^3*mtt^3*s*t^8 + 173*mtt^2*mWW*s*t^8 + 908*ep*mtt^2*mWW*s*t^8 + 1531*ep^2*mtt^2*mWW*s*t^8 + 844*ep^3*mtt^2*mWW*s*t^8 - 154*mtt*mWW^2*s*t^8 - 712*ep*mtt*mWW^2*s*t^8 - 1070*ep^2*mtt*mWW^2*s*t^8 - 536*ep^3*mtt*mWW^2*s*t^8 + 46*mWW^3*s*t^8 + 179*ep*mWW^3*s*t^8 + 217*ep^2*mWW^3*s*t^8 + 84*ep^3*mWW^3*s*t^8 + 16*mtt^2*s^2*t^8 + 104*ep*mtt^2*s^2*t^8 + 184*ep^2*mtt^2*s^2*t^8 + 96*ep^3*mtt^2*s^2*t^8 - 32*mtt*mWW*s^2*t^8 - 208*ep*mtt*mWW*s^2*t^8 - 368*ep^2*mtt*mWW*s^2*t^8 - 192*ep^3*mtt*mWW*s^2*t^8 + 16*mWW^2*s^2*t^8 + 104*ep*mWW^2*s^2*t^8 + 184*ep^2*mWW^2*s^2*t^8 + 96*ep^3*mWW^2*s^2*t^8 - 12*mtt^3*t^9 - 66*ep*mtt^3*t^9 - 120*ep^2*mtt^3*t^9 - 72*ep^3*mtt^3*t^9 + 36*mtt^2*mWW*t^9 + 180*ep*mtt^2*mWW*t^9 + 300*ep^2*mtt^2*mWW*t^9 + 168*ep^3*mtt^2*mWW*t^9 - 36*mtt*mWW^2*t^9 - 162*ep*mtt*mWW^2*t^9 - 240*ep^2*mtt*mWW^2*t^9 - 120*ep^3*mtt*mWW^2*t^9 + 12*mWW^3*t^9 + 48*ep*mWW^3*t^9 + 60*ep^2*mWW^3*t^9 + 24*ep^3*mWW^3*t^9 + 4*mtt^2*s*t^9 + 26*ep*mtt^2*s*t^9 + 46*ep^2*mtt^2*s*t^9 + 24*ep^3*mtt^2*s*t^9 - 8*mtt*mWW*s*t^9 - 52*ep*mtt*mWW*s*t^9 - 92*ep^2*mtt*mWW*s*t^9 - 48*ep^3*mtt*mWW*s*t^9 + 4*mWW^2*s*t^9 + 26*ep*mWW^2*s*t^9 + 46*ep^2*mWW^2*s*t^9 + 24*ep^3*mWW^2*s*t^9))/(2*(1 + ep)^2*(1 + 2*ep)*mWW^2*(-mtt + mWW)^2*s^3*(mWW - t)^3*(-mtt + mWW + s + t)^2*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(mtt^4*mWW^4*s^2 + 4*ep*mtt^4*mWW^4*s^2 + 5*ep^2*mtt^4*mWW^4*s^2 + 2*ep^3*mtt^4*mWW^4*s^2 - 2*mtt^3*mWW^5*s^2 - 13*ep*mtt^3*mWW^5*s^2 - 19*ep^2*mtt^3*mWW^5*s^2 - 8*ep^3*mtt^3*mWW^5*s^2 - mtt^2*mWW^6*s^2 + 10*ep*mtt^2*mWW^6*s^2 + 33*ep^2*mtt^2*mWW^6*s^2 + 28*ep^3*mtt^2*mWW^6*s^2 + 4*mtt*mWW^7*s^2 + 3*ep*mtt*mWW^7*s^2 - 29*ep^2*mtt*mWW^7*s^2 - 40*ep^3*mtt*mWW^7*s^2 - 2*mWW^8*s^2 - 4*ep*mWW^8*s^2 + 10*ep^2*mWW^8*s^2 + 18*ep^3*mWW^8*s^2 - 2*mtt^3*mWW^4*s^3 - 8*ep*mtt^3*mWW^4*s^3 - 10*ep^2*mtt^3*mWW^4*s^3 - 4*ep^3*mtt^3*mWW^4*s^3 + 2*mtt^2*mWW^5*s^3 + 14*ep*mtt^2*mWW^5*s^3 + 22*ep^2*mtt^2*mWW^5*s^3 + 10*ep^3*mtt^2*mWW^5*s^3 + 4*mtt*mWW^6*s^3 + 14*ep*mtt*mWW^6*s^3 + 26*ep^2*mtt*mWW^6*s^3 + 16*ep^3*mtt*mWW^6*s^3 - 4*mWW^7*s^3 - 20*ep*mWW^7*s^3 - 38*ep^2*mWW^7*s^3 - 22*ep^3*mWW^7*s^3 + mtt^2*mWW^4*s^4 + 4*ep*mtt^2*mWW^4*s^4 + 5*ep^2*mtt^2*mWW^4*s^4 + 2*ep^3*mtt^2*mWW^4*s^4 - ep*mtt*mWW^5*s^4 - 3*ep^2*mtt*mWW^5*s^4 - 2*ep^3*mtt*mWW^5*s^4 - 2*mWW^6*s^4 - 10*ep*mWW^6*s^4 - 16*ep^2*mWW^6*s^4 - 8*ep^3*mWW^6*s^4 + 2*mtt^5*mWW^3*s*t + 8*ep*mtt^5*mWW^3*s*t + 10*ep^2*mtt^5*mWW^3*s*t + 4*ep^3*mtt^5*mWW^3*s*t - 4*mtt^4*mWW^4*s*t - 26*ep*mtt^4*mWW^4*s*t - 38*ep^2*mtt^4*mWW^4*s*t - 16*ep^3*mtt^4*mWW^4*s*t - 2*mtt^3*mWW^5*s*t + 20*ep*mtt^3*mWW^5*s*t + 66*ep^2*mtt^3*mWW^5*s*t + 56*ep^3*mtt^3*mWW^5*s*t + 8*mtt^2*mWW^6*s*t + 6*ep*mtt^2*mWW^6*s*t - 58*ep^2*mtt^2*mWW^6*s*t - 80*ep^3*mtt^2*mWW^6*s*t - 4*mtt*mWW^7*s*t - 8*ep*mtt*mWW^7*s*t + 20*ep^2*mtt*mWW^7*s*t + 36*ep^3*mtt*mWW^7*s*t - 8*mtt^4*mWW^3*s^2*t - 32*ep*mtt^4*mWW^3*s^2*t - 40*ep^2*mtt^4*mWW^3*s^2*t - 16*ep^3*mtt^4*mWW^3*s^2*t + 14*mtt^3*mWW^4*s^2*t + 89*ep*mtt^3*mWW^4*s^2*t + 133*ep^2*mtt^3*mWW^4*s^2*t + 58*ep^3*mtt^3*mWW^4*s^2*t + mtt^2*mWW^5*s^2*t - 60*ep*mtt^2*mWW^5*s^2*t - 153*ep^2*mtt^2*mWW^5*s^2*t - 116*ep^3*mtt^2*mWW^5*s^2*t - 6*mtt*mWW^6*s^2*t + 35*ep*mtt*mWW^6*s^2*t + 187*ep^2*mtt*mWW^6*s^2*t + 194*ep^3*mtt*mWW^6*s^2*t - mWW^7*s^2*t - 32*ep*mWW^7*s^2*t - 127*ep^2*mWW^7*s^2*t - 120*ep^3*mWW^7*s^2*t + 10*mtt^3*mWW^3*s^3*t + 40*ep*mtt^3*mWW^3*s^3*t + 50*ep^2*mtt^3*mWW^3*s^3*t + 20*ep^3*mtt^3*mWW^3*s^3*t - 14*mtt^2*mWW^4*s^3*t - 84*ep*mtt^2*mWW^4*s^3*t - 130*ep^2*mtt^2*mWW^4*s^3*t - 60*ep^3*mtt^2*mWW^4*s^3*t - 2*mtt*mWW^5*s^3*t + 8*ep*mtt*mWW^5*s^3*t - 10*ep^2*mtt*mWW^5*s^3*t - 20*ep^3*mtt*mWW^5*s^3*t + 2*mWW^6*s^3*t + 8*ep*mWW^6*s^3*t + 34*ep^2*mWW^6*s^3*t + 28*ep^3*mWW^6*s^3*t - 4*mtt^2*mWW^3*s^4*t - 16*ep*mtt^2*mWW^3*s^4*t - 20*ep^2*mtt^2*mWW^3*s^4*t - 8*ep^3*mtt^2*mWW^3*s^4*t + 4*mtt*mWW^4*s^4*t + 21*ep*mtt*mWW^4*s^4*t + 35*ep^2*mtt*mWW^4*s^4*t + 18*ep^3*mtt*mWW^4*s^4*t + 3*mWW^5*s^4*t + 16*ep*mWW^5*s^4*t + 27*ep^2*mWW^5*s^4*t + 14*ep^3*mWW^5*s^4*t + mtt^6*mWW^2*t^2 + 4*ep*mtt^6*mWW^2*t^2 + 5*ep^2*mtt^6*mWW^2*t^2 + 2*ep^3*mtt^6*mWW^2*t^2 - 2*mtt^5*mWW^3*t^2 - 13*ep*mtt^5*mWW^3*t^2 - 19*ep^2*mtt^5*mWW^3*t^2 - 8*ep^3*mtt^5*mWW^3*t^2 - mtt^4*mWW^4*t^2 + 10*ep*mtt^4*mWW^4*t^2 + 33*ep^2*mtt^4*mWW^4*t^2 + 28*ep^3*mtt^4*mWW^4*t^2 + 4*mtt^3*mWW^5*t^2 + 3*ep*mtt^3*mWW^5*t^2 - 29*ep^2*mtt^3*mWW^5*t^2 - 40*ep^3*mtt^3*mWW^5*t^2 - 2*mtt^2*mWW^6*t^2 - 4*ep*mtt^2*mWW^6*t^2 + 10*ep^2*mtt^2*mWW^6*t^2 + 18*ep^3*mtt^2*mWW^6*t^2 - 14*mtt^5*mWW^2*s*t^2 - 63*ep*mtt^5*mWW^2*s*t^2 - 91*ep^2*mtt^5*mWW^2*s*t^2 - 42*ep^3*mtt^5*mWW^2*s*t^2 + 40*mtt^4*mWW^3*s*t^2 + 230*ep*mtt^4*mWW^3*s*t^2 + 368*ep^2*mtt^4*mWW^3*s*t^2 + 178*ep^3*mtt^4*mWW^3*s*t^2 - 44*mtt^3*mWW^4*s*t^2 - 314*ep*mtt^3*mWW^4*s*t^2 - 622*ep^2*mtt^3*mWW^4*s*t^2 - 388*ep^3*mtt^3*mWW^4*s*t^2 + 34*mtt^2*mWW^5*s*t^2 + 252*ep*mtt^2*mWW^5*s*t^2 + 604*ep^2*mtt^2*mWW^5*s*t^2 + 446*ep^3*mtt^2*mWW^5*s*t^2 - 20*mtt*mWW^6*s*t^2 - 113*ep*mtt*mWW^6*s*t^2 - 239*ep^2*mtt*mWW^6*s*t^2 - 158*ep^3*mtt*mWW^6*s*t^2 + 4*mWW^7*s*t^2 + 8*ep*mWW^7*s*t^2 - 20*ep^2*mWW^7*s*t^2 - 36*ep^3*mWW^7*s*t^2 + 37*mtt^4*mWW^2*s^2*t^2 + 169*ep*mtt^4*mWW^2*s^2*t^2 + 248*ep^2*mtt^4*mWW^2*s^2*t^2 + 116*ep^3*mtt^4*mWW^2*s^2*t^2 - 94*mtt^3*mWW^3*s^2*t^2 - 526*ep*mtt^3*mWW^3*s^2*t^2 - 848*ep^2*mtt^3*mWW^3*s^2*t^2 - 416*ep^3*mtt^3*mWW^3*s^2*t^2 + 90*mtt^2*mWW^4*s^2*t^2 + 568*ep*mtt^2*mWW^4*s^2*t^2 + 1014*ep^2*mtt^2*mWW^4*s^2*t^2 + 572*ep^3*mtt^2*mWW^4*s^2*t^2 - 58*mtt*mWW^5*s^2*t^2 - 396*ep*mtt*mWW^5*s^2*t^2 - 878*ep^2*mtt*mWW^5*s^2*t^2 - 612*ep^3*mtt*mWW^5*s^2*t^2 + 19*mWW^6*s^2*t^2 + 143*ep*mWW^6*s^2*t^2 + 380*ep^2*mWW^6*s^2*t^2 + 292*ep^3*mWW^6*s^2*t^2 - 36*mtt^3*mWW^2*s^3*t^2 - 165*ep*mtt^3*mWW^2*s^3*t^2 - 243*ep^2*mtt^3*mWW^2*s^3*t^2 - 114*ep^3*mtt^3*mWW^2*s^3*t^2 + 78*mtt^2*mWW^3*s^3*t^2 + 418*ep*mtt^2*mWW^3*s^3*t^2 + 672*ep^2*mtt^2*mWW^3*s^3*t^2 + 332*ep^3*mtt^2*mWW^3*s^3*t^2 - 54*mtt*mWW^4*s^3*t^2 - 303*ep*mtt*mWW^4*s^3*t^2 - 459*ep^2*mtt*mWW^4*s^3*t^2 - 210*ep^3*mtt*mWW^4*s^3*t^2 + 24*mWW^5*s^3*t^2 + 134*ep*mWW^5*s^3*t^2 + 198*ep^2*mWW^5*s^3*t^2 + 88*ep^3*mWW^5*s^3*t^2 + 12*mtt^2*mWW^2*s^4*t^2 + 55*ep*mtt^2*mWW^2*s^4*t^2 + 81*ep^2*mtt^2*mWW^2*s^4*t^2 + 38*ep^3*mtt^2*mWW^2*s^4*t^2 - 22*mtt*mWW^3*s^4*t^2 - 109*ep*mtt*mWW^3*s^4*t^2 - 173*ep^2*mtt*mWW^3*s^4*t^2 - 86*ep^3*mtt*mWW^3*s^4*t^2 + 7*mWW^4*s^4*t^2 + 33*ep*mWW^4*s^4*t^2 + 50*ep^2*mWW^4*s^4*t^2 + 24*ep^3*mWW^4*s^4*t^2 - 7*mtt^6*mWW*t^3 - 32*ep*mtt^6*mWW*t^3 - 47*ep^2*mtt^6*mWW*t^3 - 22*ep^3*mtt^6*mWW*t^3 + 24*mtt^5*mWW^2*t^3 + 127*ep*mtt^5*mWW^2*t^3 + 201*ep^2*mtt^5*mWW^2*t^3 + 98*ep^3*mtt^5*mWW^2*t^3 - 35*mtt^4*mWW^3*t^3 - 198*ep*mtt^4*mWW^3*t^3 - 359*ep^2*mtt^4*mWW^3*t^3 - 208*ep^3*mtt^4*mWW^3*t^3 + 32*mtt^3*mWW^4*t^3 + 169*ep*mtt^3*mWW^4*t^3 + 323*ep^2*mtt^3*mWW^4*t^3 + 198*ep^3*mtt^3*mWW^4*t^3 - 18*mtt^2*mWW^5*t^3 - 74*ep*mtt^2*mWW^5*t^3 - 98*ep^2*mtt^2*mWW^5*t^3 - 30*ep^3*mtt^2*mWW^5*t^3 + 4*mtt*mWW^6*t^3 + 8*ep*mtt*mWW^6*t^3 - 20*ep^2*mtt*mWW^6*t^3 - 36*ep^3*mtt*mWW^6*t^3 + 34*mtt^5*mWW*s*t^3 + 157*ep*mtt^5*mWW*s*t^3 + 233*ep^2*mtt^5*mWW*s*t^3 + 110*ep^3*mtt^5*mWW*s*t^3 - 80*mtt^4*mWW^2*s*t^3 - 435*ep*mtt^4*mWW^2*s*t^3 - 697*ep^2*mtt^4*mWW^2*s*t^3 - 342*ep^3*mtt^4*mWW^2*s*t^3 + 52*mtt^3*mWW^3*s*t^3 + 320*ep*mtt^3*mWW^3*s*t^3 + 632*ep^2*mtt^3*mWW^3*s*t^3 + 400*ep^3*mtt^3*mWW^3*s*t^3 - 4*ep*mtt^2*mWW^4*s*t^3 - 168*ep^2*mtt^2*mWW^4*s*t^3 - 200*ep^3*mtt^2*mWW^4*s*t^3 - 22*mtt*mWW^5*s*t^3 - 173*ep*mtt*mWW^5*s*t^3 - 353*ep^2*mtt*mWW^5*s*t^3 - 238*ep^3*mtt*mWW^5*s*t^3 + 12*mWW^6*s*t^3 + 107*ep*mWW^6*s*t^3 + 297*ep^2*mWW^6*s*t^3 + 238*ep^3*mWW^6*s*t^3 - 60*mtt^4*mWW*s^2*t^3 - 279*ep*mtt^4*mWW*s^2*t^3 - 417*ep^2*mtt^4*mWW*s^2*t^3 - 198*ep^3*mtt^4*mWW*s^2*t^3 + 112*mtt^3*mWW^2*s^2*t^3 + 606*ep*mtt^3*mWW^2*s^2*t^3 + 974*ep^2*mtt^3*mWW^2*s^2*t^3 + 480*ep^3*mtt^3*mWW^2*s^2*t^3 - 35*mtt^2*mWW^3*s^2*t^3 - 234*ep*mtt^2*mWW^3*s^2*t^3 - 441*ep^2*mtt^2*mWW^3*s^2*t^3 - 266*ep^3*mtt^2*mWW^3*s^2*t^3 - 20*mtt*mWW^4*s^2*t^3 - 54*ep*mtt*mWW^4*s^2*t^3 + 126*ep^2*mtt*mWW^4*s^2*t^3 + 208*ep^3*mtt*mWW^4*s^2*t^3 + 21*mWW^5*s^2*t^3 + 87*ep*mWW^5*s^2*t^3 + 10*ep^2*mWW^5*s^2*t^3 - 80*ep^3*mWW^5*s^2*t^3 + 46*mtt^3*mWW*s^3*t^3 + 215*ep*mtt^3*mWW*s^3*t^3 + 323*ep^2*mtt^3*mWW*s^3*t^3 + 154*ep^3*mtt^3*mWW*s^3*t^3 - 82*mtt^2*mWW^2*s^3*t^3 - 423*ep*mtt^2*mWW^2*s^3*t^3 - 671*ep^2*mtt^2*mWW^2*s^3*t^3 - 330*ep^3*mtt^2*mWW^2*s^3*t^3 + 30*mtt*mWW^3*s^3*t^3 + 173*ep*mtt*mWW^3*s^3*t^3 + 261*ep^2*mtt*mWW^3*s^3*t^3 + 118*ep^3*mtt*mWW^3*s^3*t^3 - 6*mWW^4*s^3*t^3 - 49*ep*mWW^4*s^3*t^3 - 81*ep^2*mWW^4*s^3*t^3 - 38*ep^3*mWW^4*s^3*t^3 - 13*mtt^2*mWW*s^4*t^3 - 61*ep*mtt^2*mWW*s^4*t^3 - 92*ep^2*mtt^2*mWW*s^4*t^3 - 44*ep^3*mtt^2*mWW*s^4*t^3 + 26*mtt*mWW^2*s^4*t^3 + 125*ep*mtt*mWW^2*s^4*t^3 + 193*ep^2*mtt*mWW^2*s^4*t^3 + 94*ep^3*mtt*mWW^2*s^4*t^3 - 12*mWW^3*s^4*t^3 - 57*ep*mWW^3*s^4*t^3 - 87*ep^2*mWW^3*s^4*t^3 - 42*ep^3*mWW^3*s^4*t^3 + 4*mtt^6*t^4 + 18*ep*mtt^6*t^4 + 26*ep^2*mtt^6*t^4 + 12*ep^3*mtt^6*t^4 + 12*mtt^5*mWW*t^4 + 48*ep*mtt^5*mWW*t^4 + 66*ep^2*mtt^5*mWW*t^4 + 30*ep^3*mtt^5*mWW*t^4 - 68*mtt^4*mWW^2*t^4 - 334*ep*mtt^4*mWW^2*t^4 - 494*ep^2*mtt^4*mWW^2*t^4 - 222*ep^3*mtt^4*mWW^2*t^4 + 100*mtt^3*mWW^3*t^4 + 536*ep*mtt^3*mWW^3*t^4 + 876*ep^2*mtt^3*mWW^3*t^4 + 452*ep^3*mtt^3*mWW^3*t^4 - 71*mtt^2*mWW^4*t^4 - 410*ep*mtt^2*mWW^4*t^4 - 781*ep^2*mtt^2*mWW^4*t^4 - 478*ep^3*mtt^2*mWW^4*t^4 + 24*mtt*mWW^5*t^4 + 139*ep*mtt*mWW^5*t^4 + 283*ep^2*mtt*mWW^5*t^4 + 180*ep^3*mtt*mWW^5*t^4 - 2*mWW^6*t^4 - 4*ep*mWW^6*t^4 + 10*ep^2*mWW^6*t^4 + 18*ep^3*mWW^6*t^4 - 16*mtt^5*s*t^4 - 72*ep*mtt^5*s*t^4 - 104*ep^2*mtt^5*s*t^4 - 48*ep^3*mtt^5*s*t^4 - 46*mtt^4*mWW*s*t^4 - 195*ep*mtt^4*mWW*s*t^4 - 281*ep^2*mtt^4*mWW*s*t^4 - 132*ep^3*mtt^4*mWW*s*t^4 + 198*mtt^3*mWW^2*s*t^4 + 985*ep*mtt^3*mWW^2*s*t^4 + 1493*ep^2*mtt^3*mWW^2*s*t^4 + 694*ep^3*mtt^3*mWW^2*s*t^4 - 202*mtt^2*mWW^3*s*t^4 - 1078*ep*mtt^2*mWW^3*s*t^4 - 1704*ep^2*mtt^2*mWW^3*s*t^4 - 840*ep^3*mtt^2*mWW^3*s*t^4 + 88*mtt*mWW^4*s*t^4 + 543*ep*mtt*mWW^4*s*t^4 + 1081*ep^2*mtt*mWW^4*s*t^4 + 686*ep^3*mtt*mWW^4*s*t^4 - 10*mWW^5*s*t^4 - 99*ep*mWW^5*s*t^4 - 317*ep^2*mWW^5*s*t^4 - 264*ep^3*mWW^5*s*t^4 + 24*mtt^4*s^2*t^4 + 108*ep*mtt^4*s^2*t^4 + 156*ep^2*mtt^4*s^2*t^4 + 72*ep^3*mtt^4*s^2*t^4 + 48*mtt^3*mWW*s^2*t^4 + 210*ep*mtt^3*mWW*s^2*t^4 + 312*ep^2*mtt^3*mWW*s^2*t^4 + 150*ep^3*mtt^3*mWW*s^2*t^4 - 193*mtt^2*mWW^2*s^2*t^4 - 947*ep*mtt^2*mWW^2*s^2*t^4 - 1458*ep^2*mtt^2*mWW^2*s^2*t^4 - 698*ep^3*mtt^2*mWW^2*s^2*t^4 + 146*mtt*mWW^3*s^2*t^4 + 742*ep*mtt*mWW^3*s^2*t^4 + 1086*ep^2*mtt*mWW^3*s^2*t^4 + 478*ep^3*mtt*mWW^3*s^2*t^4 - 43*mWW^4*s^2*t^4 - 239*ep*mWW^4*s^2*t^4 - 348*ep^2*mWW^4*s^2*t^4 - 146*ep^3*mWW^4*s^2*t^4 - 16*mtt^3*s^3*t^4 - 72*ep*mtt^3*s^3*t^4 - 104*ep^2*mtt^3*s^3*t^4 - 48*ep^3*mtt^3*s^3*t^4 - 6*mtt^2*mWW*s^3*t^4 - 27*ep*mtt^2*mWW*s^3*t^4 - 45*ep^2*mtt^2*mWW*s^3*t^4 - 24*ep^3*mtt^2*mWW*s^3*t^4 + 60*mtt*mWW^2*s^3*t^4 + 282*ep*mtt*mWW^2*s^3*t^4 + 438*ep^2*mtt*mWW^2*s^3*t^4 + 216*ep^3*mtt*mWW^2*s^3*t^4 - 34*mWW^3*s^3*t^4 - 155*ep*mWW^3*s^3*t^4 - 233*ep^2*mWW^3*s^3*t^4 - 112*ep^3*mWW^3*s^3*t^4 + 4*mtt^2*s^4*t^4 + 18*ep*mtt^2*s^4*t^4 + 26*ep^2*mtt^2*s^4*t^4 + 12*ep^3*mtt^2*s^4*t^4 - 8*mtt*mWW*s^4*t^4 - 36*ep*mtt*mWW*s^4*t^4 - 52*ep^2*mtt*mWW*s^4*t^4 - 24*ep^3*mtt*mWW*s^4*t^4 + 4*mWW^2*s^4*t^4 + 18*ep*mWW^2*s^4*t^4 + 26*ep^2*mWW^2*s^4*t^4 + 12*ep^3*mWW^2*s^4*t^4 - 16*mtt^5*t^5 - 72*ep*mtt^5*t^5 - 104*ep^2*mtt^5*t^5 - 48*ep^3*mtt^5*t^5 + 14*mtt^4*mWW*t^5 + 84*ep*mtt^4*mWW*t^5 + 136*ep^2*mtt^4*mWW*t^5 + 66*ep^3*mtt^4*mWW*t^5 + 50*mtt^3*mWW^2*t^5 + 214*ep*mtt^3*mWW^2*t^5 + 276*ep^2*mtt^3*mWW^2*t^5 + 100*ep^3*mtt^3*mWW^2*t^5 - 85*mtt^2*mWW^3*t^5 - 410*ep*mtt^2*mWW^3*t^5 - 571*ep^2*mtt^2*mWW^3*t^5 - 234*ep^3*mtt^2*mWW^3*t^5 + 50*mtt*mWW^4*t^5 + 273*ep*mtt*mWW^4*t^5 + 461*ep^2*mtt*mWW^4*t^5 + 250*ep^3*mtt*mWW^4*t^5 - 10*mWW^5*t^5 - 68*ep*mWW^5*t^5 - 156*ep^2*mWW^5*t^5 - 110*ep^3*mWW^5*t^5 + 48*mtt^4*s*t^5 + 216*ep*mtt^4*s*t^5 + 312*ep^2*mtt^4*s*t^5 + 144*ep^3*mtt^4*s*t^5 - 42*mtt^3*mWW*s*t^5 - 225*ep*mtt^3*mWW*s*t^5 - 345*ep^2*mtt^3*mWW*s*t^5 - 162*ep^3*mtt^3*mWW*s*t^5 - 92*mtt^2*mWW^2*s*t^5 - 405*ep*mtt^2*mWW^2*s*t^5 - 579*ep^2*mtt^2*mWW^2*s*t^5 - 254*ep^3*mtt^2*mWW^2*s*t^5 + 114*mtt*mWW^3*s*t^5 + 529*ep*mtt*mWW^3*s*t^5 + 697*ep^2*mtt*mWW^3*s*t^5 + 258*ep^3*mtt*mWW^3*s*t^5 - 40*mWW^4*s*t^5 - 199*ep*mWW^4*s*t^5 - 253*ep^2*mWW^4*s*t^5 - 82*ep^3*mWW^4*s*t^5 - 48*mtt^3*s^2*t^5 - 216*ep*mtt^3*s^2*t^5 - 312*ep^2*mtt^3*s^2*t^5 - 144*ep^3*mtt^3*s^2*t^5 + 60*mtt^2*mWW*s^2*t^5 + 285*ep*mtt^2*mWW*s^2*t^5 + 417*ep^2*mtt^2*mWW*s^2*t^5 + 192*ep^3*mtt^2*mWW*s^2*t^5 + 24*mtt*mWW^2*s^2*t^5 + 96*ep*mtt*mWW^2*s^2*t^5 + 156*ep^2*mtt*mWW^2*s^2*t^5 + 84*ep^3*mtt*mWW^2*s^2*t^5 - 30*mWW^3*s^2*t^5 - 123*ep*mWW^3*s^2*t^5 - 177*ep^2*mWW^3*s^2*t^5 - 84*ep^3*mWW^3*s^2*t^5 + 16*mtt^2*s^3*t^5 + 72*ep*mtt^2*s^3*t^5 + 104*ep^2*mtt^2*s^3*t^5 + 48*ep^3*mtt^2*s^3*t^5 - 32*mtt*mWW*s^3*t^5 - 144*ep*mtt*mWW*s^3*t^5 - 208*ep^2*mtt*mWW*s^3*t^5 - 96*ep^3*mtt*mWW*s^3*t^5 + 16*mWW^2*s^3*t^5 + 72*ep*mWW^2*s^3*t^5 + 104*ep^2*mWW^2*s^3*t^5 + 48*ep^3*mWW^2*s^3*t^5 + 24*mtt^4*t^6 + 108*ep*mtt^4*t^6 + 156*ep^2*mtt^4*t^6 + 72*ep^3*mtt^4*t^6 - 44*mtt^3*mWW*t^6 - 220*ep*mtt^3*mWW*t^6 - 334*ep^2*mtt^3*mWW*t^6 - 158*ep^3*mtt^3*mWW*t^6 + 7*mtt^2*mWW^2*t^6 + 64*ep*mtt^2*mWW^2*t^6 + 127*ep^2*mtt^2*mWW^2*t^6 + 76*ep^3*mtt^2*mWW^2*t^6 + 20*mtt*mWW^3*t^6 + 69*ep*mtt*mWW^3*t^6 + 45*ep^2*mtt*mWW^3*t^6 - 16*ep^3*mtt*mWW^3*t^6 - 10*mWW^4*t^6 - 42*ep*mWW^4*t^6 - 36*ep^2*mWW^4*t^6 + 2*ep^3*mWW^4*t^6 - 48*mtt^3*s*t^6 - 216*ep*mtt^3*s*t^6 - 312*ep^2*mtt^3*s*t^6 - 144*ep^3*mtt^3*s*t^6 + 86*mtt^2*mWW*s*t^6 + 407*ep*mtt^2*mWW*s*t^6 + 601*ep^2*mtt^2*mWW*s*t^6 + 280*ep^3*mtt^2*mWW*s*t^6 - 28*mtt*mWW^2*s*t^6 - 154*ep*mtt*mWW^2*s*t^6 - 230*ep^2*mtt*mWW^2*s*t^6 - 104*ep^3*mtt*mWW^2*s*t^6 - 6*mWW^3*s*t^6 - 9*ep*mWW^3*s*t^6 - 3*ep^2*mWW^3*s*t^6 + 24*mtt^2*s^2*t^6 + 108*ep*mtt^2*s^2*t^6 + 156*ep^2*mtt^2*s^2*t^6 + 72*ep^3*mtt^2*s^2*t^6 - 48*mtt*mWW*s^2*t^6 - 216*ep*mtt*mWW*s^2*t^6 - 312*ep^2*mtt*mWW*s^2*t^6 - 144*ep^3*mtt*mWW*s^2*t^6 + 24*mWW^2*s^2*t^6 + 108*ep*mWW^2*s^2*t^6 + 156*ep^2*mWW^2*s^2*t^6 + 72*ep^3*mWW^2*s^2*t^6 - 16*mtt^3*t^7 - 72*ep*mtt^3*t^7 - 104*ep^2*mtt^3*t^7 - 48*ep^3*mtt^3*t^7 + 33*mtt^2*mWW*t^7 + 156*ep*mtt^2*mWW*t^7 + 231*ep^2*mtt^2*mWW*t^7 + 108*ep^3*mtt^2*mWW*t^7 - 18*mtt*mWW^2*t^7 - 93*ep*mtt*mWW^2*t^7 - 141*ep^2*mtt*mWW^2*t^7 - 66*ep^3*mtt*mWW^2*t^7 + 2*mWW^3*t^7 + 16*ep*mWW^3*t^7 + 28*ep^2*mWW^3*t^7 + 14*ep^3*mWW^3*t^7 + 16*mtt^2*s*t^7 + 72*ep*mtt^2*s*t^7 + 104*ep^2*mtt^2*s*t^7 + 48*ep^3*mtt^2*s*t^7 - 32*mtt*mWW*s*t^7 - 144*ep*mtt*mWW*s*t^7 - 208*ep^2*mtt*mWW*s*t^7 - 96*ep^3*mtt*mWW*s*t^7 + 16*mWW^2*s*t^7 + 72*ep*mWW^2*s*t^7 + 104*ep^2*mWW^2*s*t^7 + 48*ep^3*mWW^2*s*t^7 + 4*mtt^2*t^8 + 18*ep*mtt^2*t^8 + 26*ep^2*mtt^2*t^8 + 12*ep^3*mtt^2*t^8 - 8*mtt*mWW*t^8 - 36*ep*mtt*mWW*t^8 - 52*ep^2*mtt*mWW*t^8 - 24*ep^3*mtt*mWW*t^8 + 4*mWW^2*t^8 + 18*ep*mWW^2*t^8 + 26*ep^2*mWW^2*t^8 + 12*ep^3*mWW^2*t^8))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^2*(mtt - mWW - s - t)^2*(-mWW + t)^2*(mWW*s + mtt*t - s*t - t^2)^2)), (ep*(mtt^2*mWW^5*s^2 + 13*ep*mtt^2*mWW^5*s^2 + 36*ep^2*mtt^2*mWW^5*s^2 + 30*ep^3*mtt^2*mWW^5*s^2 - 16*ep*mtt*mWW^6*s^2 - 56*ep^2*mtt*mWW^6*s^2 - 52*ep^3*mtt*mWW^6*s^2 - 2*mWW^7*s^2 - 4*ep*mWW^7*s^2 + 6*ep^2*mWW^7*s^2 + 14*ep^3*mWW^7*s^2 + 2*mtt^3*mWW^4*s*t + 26*ep*mtt^3*mWW^4*s*t + 72*ep^2*mtt^3*mWW^4*s*t + 60*ep^3*mtt^3*mWW^4*s*t - 32*ep*mtt^2*mWW^5*s*t - 112*ep^2*mtt^2*mWW^5*s*t - 104*ep^3*mtt^2*mWW^5*s*t - 4*mtt*mWW^6*s*t - 8*ep*mtt*mWW^6*s*t + 12*ep^2*mtt*mWW^6*s*t + 28*ep^3*mtt*mWW^6*s*t - 5*mtt^2*mWW^4*s^2*t - 59*ep*mtt^2*mWW^4*s^2*t - 164*ep^2*mtt^2*mWW^4*s^2*t - 128*ep^3*mtt^2*mWW^4*s^2*t + 4*mtt*mWW^5*s^2*t + 91*ep*mtt*mWW^5*s^2*t + 289*ep^2*mtt*mWW^5*s^2*t + 238*ep^3*mtt*mWW^5*s^2*t + 5*mWW^6*s^2*t - 4*ep*mWW^6*s^2*t - 69*ep^2*mWW^6*s^2*t - 78*ep^3*mWW^6*s^2*t + mtt^4*mWW^3*t^2 + 13*ep*mtt^4*mWW^3*t^2 + 36*ep^2*mtt^4*mWW^3*t^2 + 30*ep^3*mtt^4*mWW^3*t^2 - 16*ep*mtt^3*mWW^4*t^2 - 56*ep^2*mtt^3*mWW^4*t^2 - 52*ep^3*mtt^3*mWW^4*t^2 - 2*mtt^2*mWW^5*t^2 - 4*ep*mtt^2*mWW^5*t^2 + 6*ep^2*mtt^2*mWW^5*t^2 + 14*ep^3*mtt^2*mWW^5*t^2 - 14*mtt^3*mWW^3*s*t^2 - 127*ep*mtt^3*mWW^3*s*t^2 - 319*ep^2*mtt^3*mWW^3*s*t^2 - 230*ep^3*mtt^3*mWW^3*s*t^2 + 18*mtt^2*mWW^4*s*t^2 + 194*ep*mtt^2*mWW^4*s*t^2 + 520*ep^2*mtt^2*mWW^4*s*t^2 + 380*ep^3*mtt^2*mWW^4*s*t^2 - 19*ep*mtt*mWW^5*s*t^2 - 77*ep^2*mtt*mWW^5*s*t^2 - 58*ep^3*mtt*mWW^5*s*t^2 + 4*mWW^6*s*t^2 + 8*ep*mWW^6*s*t^2 - 12*ep^2*mWW^6*s*t^2 - 28*ep^3*mWW^6*s*t^2 + 16*mtt^2*mWW^3*s^2*t^2 + 130*ep*mtt^2*mWW^3*s^2*t^2 + 304*ep^2*mtt^2*mWW^3*s^2*t^2 + 208*ep^3*mtt^2*mWW^3*s^2*t^2 - 26*mtt*mWW^4*s^2*t^2 - 239*ep*mtt*mWW^4*s^2*t^2 - 587*ep^2*mtt*mWW^4*s^2*t^2 - 410*ep^3*mtt*mWW^4*s^2*t^2 + 4*mWW^5*s^2*t^2 + 67*ep*mWW^5*s^2*t^2 + 199*ep^2*mWW^5*s^2*t^2 + 154*ep^3*mWW^5*s^2*t^2 - 8*mtt^4*mWW^2*t^3 - 61*ep*mtt^4*mWW^2*t^3 - 141*ep^2*mtt^4*mWW^2*t^3 - 94*ep^3*mtt^4*mWW^2*t^3 + 12*mtt^3*mWW^3*t^3 + 89*ep*mtt^3*mWW^3*t^3 + 203*ep^2*mtt^3*mWW^3*t^3 + 126*ep^3*mtt^3*mWW^3*t^3 - 4*mtt^2*mWW^4*t^3 - 8*ep*mtt^2*mWW^4*t^3 + 6*ep^2*mtt^2*mWW^4*t^3 + 28*ep^3*mtt^2*mWW^4*t^3 + 4*mtt*mWW^5*t^3 + 8*ep*mtt*mWW^5*t^3 - 12*ep^2*mtt*mWW^5*t^3 - 28*ep^3*mtt*mWW^5*t^3 + 32*mtt^3*mWW^2*s*t^3 + 210*ep*mtt^3*mWW^2*s*t^3 + 422*ep^2*mtt^3*mWW^2*s*t^3 + 256*ep^3*mtt^3*mWW^2*s*t^3 - 46*mtt^2*mWW^3*s*t^3 - 285*ep*mtt^2*mWW^3*s*t^3 - 529*ep^2*mtt^2*mWW^3*s*t^3 - 290*ep^3*mtt^2*mWW^3*s*t^3 + 2*mtt*mWW^4*s*t^3 - 60*ep*mtt*mWW^4*s*t^3 - 250*ep^2*mtt*mWW^4*s*t^3 - 224*ep^3*mtt*mWW^4*s*t^3 + 51*ep*mWW^5*s*t^3 + 189*ep^2*mWW^5*s*t^3 + 162*ep^3*mWW^5*s*t^3 - 25*mtt^2*mWW^2*s^2*t^3 - 153*ep*mtt^2*mWW^2*s^2*t^3 - 286*ep^2*mtt^2*mWW^2*s^2*t^3 - 164*ep^3*mtt^2*mWW^2*s^2*t^3 + 48*mtt*mWW^3*s^2*t^3 + 305*ep*mtt*mWW^3*s^2*t^3 + 583*ep^2*mtt*mWW^3*s^2*t^3 + 338*ep^3*mtt*mWW^3*s^2*t^3 - 19*mWW^4*s^2*t^3 - 124*ep*mWW^4*s^2*t^3 - 241*ep^2*mWW^4*s^2*t^3 - 142*ep^3*mWW^4*s^2*t^3 + 11*mtt^4*mWW*t^4 + 58*ep*mtt^4*mWW*t^4 + 91*ep^2*mtt^4*mWW*t^4 + 44*ep^3*mtt^4*mWW*t^4 - 6*mtt^3*mWW^2*t^4 + 3*ep*mtt^3*mWW^2*t^4 + 91*ep^2*mtt^3*mWW^2*t^4 + 94*ep^3*mtt^3*mWW^2*t^4 - 17*mtt^2*mWW^3*t^4 - 163*ep*mtt^2*mWW^3*t^4 - 428*ep^2*mtt^2*mWW^3*t^4 - 300*ep^3*mtt^2*mWW^3*t^4 + 8*mtt*mWW^4*t^4 + 64*ep*mtt*mWW^4*t^4 + 156*ep^2*mtt*mWW^4*t^4 + 100*ep^3*mtt*mWW^4*t^4 - 2*mWW^5*t^4 - 4*ep*mWW^5*t^4 + 6*ep^2*mWW^5*t^4 + 14*ep^3*mWW^5*t^4 - 28*mtt^3*mWW*s*t^4 - 145*ep*mtt^3*mWW*s*t^4 - 227*ep^2*mtt^3*mWW*s*t^4 - 110*ep^3*mtt^3*mWW*s*t^4 + 24*mtt^2*mWW^2*s*t^4 + 86*ep*mtt^2*mWW^2*s*t^4 + 50*ep^2*mtt^2*mWW^2*s*t^4 - 24*ep^3*mtt^2*mWW^2*s*t^4 + 34*mtt*mWW^3*s*t^4 + 275*ep*mtt*mWW^3*s*t^4 + 631*ep^2*mtt*mWW^3*s*t^4 + 414*ep^3*mtt*mWW^3*s*t^4 - 22*mWW^4*s*t^4 - 160*ep*mWW^4*s*t^4 - 342*ep^2*mWW^4*s*t^4 - 216*ep^3*mWW^4*s*t^4 + 17*mtt^2*mWW*s^2*t^4 + 87*ep*mtt^2*mWW*s^2*t^4 + 136*ep^2*mtt^2*mWW*s^2*t^4 + 66*ep^3*mtt^2*mWW*s^2*t^4 - 34*mtt*mWW^2*s^2*t^4 - 177*ep*mtt*mWW^2*s^2*t^4 - 281*ep^2*mtt*mWW^2*s^2*t^4 - 138*ep^3*mtt*mWW^2*s^2*t^4 + 16*mWW^3*s^2*t^4 + 83*ep*mWW^3*s^2*t^4 + 131*ep^2*mWW^3*s^2*t^4 + 64*ep^3*mWW^3*s^2*t^4 - 4*mtt^4*t^5 - 18*ep*mtt^4*t^5 - 26*ep^2*mtt^4*t^5 - 12*ep^3*mtt^4*t^5 - 14*mtt^3*mWW*t^5 - 80*ep*mtt^3*mWW*t^5 - 130*ep^2*mtt^3*mWW*t^5 - 64*ep^3*mtt^3*mWW*t^5 + 32*mtt^2*mWW^2*t^5 + 159*ep*mtt^2*mWW^2*t^5 + 215*ep^2*mtt^2*mWW^2*t^5 + 82*ep^3*mtt^2*mWW^2*t^5 - 6*mtt*mWW^3*t^5 + 7*ep*mtt*mWW^3*t^5 + 103*ep^2*mtt*mWW^3*t^5 + 102*ep^3*mtt*mWW^3*t^5 - 4*mWW^4*t^5 - 40*ep*mWW^4*t^5 - 106*ep^2*mWW^4*t^5 - 76*ep^3*mWW^4*t^5 + 8*mtt^3*s*t^5 + 36*ep*mtt^3*s*t^5 + 52*ep^2*mtt^3*s*t^5 + 24*ep^3*mtt^3*s*t^5 + 12*mtt^2*mWW*s*t^5 + 73*ep*mtt^2*mWW*s*t^5 + 123*ep^2*mtt^2*mWW*s*t^5 + 62*ep^3*mtt^2*mWW*s*t^5 - 48*mtt*mWW^2*s*t^5 - 260*ep*mtt*mWW^2*s*t^5 - 420*ep^2*mtt*mWW^2*s*t^5 - 208*ep^3*mtt*mWW^2*s*t^5 + 26*mWW^3*s*t^5 + 137*ep*mWW^3*s*t^5 + 217*ep^2*mWW^3*s*t^5 + 106*ep^3*mWW^3*s*t^5 - 4*mtt^2*s^2*t^5 - 18*ep*mtt^2*s^2*t^5 - 26*ep^2*mtt^2*s^2*t^5 - 12*ep^3*mtt^2*s^2*t^5 + 8*mtt*mWW*s^2*t^5 + 36*ep*mtt*mWW*s^2*t^5 + 52*ep^2*mtt*mWW*s^2*t^5 + 24*ep^3*mtt*mWW*s^2*t^5 - 4*mWW^2*s^2*t^5 - 18*ep*mWW^2*s^2*t^5 - 26*ep^2*mWW^2*s^2*t^5 - 12*ep^3*mWW^2*s^2*t^5 + 8*mtt^3*t^6 + 36*ep*mtt^3*t^6 + 52*ep^2*mtt^3*t^6 + 24*ep^3*mtt^3*t^6 - 5*mtt^2*mWW*t^6 - 14*ep*mtt^2*mWW*t^6 - 13*ep^2*mtt^2*mWW*t^6 - 4*ep^3*mtt^2*mWW*t^6 - 14*mtt*mWW^2*t^6 - 83*ep*mtt*mWW^2*t^6 - 139*ep^2*mtt*mWW^2*t^6 - 70*ep^3*mtt*mWW^2*t^6 + 10*mWW^3*t^6 + 54*ep*mWW^3*t^6 + 86*ep^2*mWW^3*t^6 + 42*ep^3*mWW^3*t^6 - 8*mtt^2*s*t^6 - 36*ep*mtt^2*s*t^6 - 52*ep^2*mtt^2*s*t^6 - 24*ep^3*mtt^2*s*t^6 + 16*mtt*mWW*s*t^6 + 72*ep*mtt*mWW*s*t^6 + 104*ep^2*mtt*mWW*s*t^6 + 48*ep^3*mtt*mWW*s*t^6 - 8*mWW^2*s*t^6 - 36*ep*mWW^2*s*t^6 - 52*ep^2*mWW^2*s*t^6 - 24*ep^3*mWW^2*s*t^6 - 4*mtt^2*t^7 - 18*ep*mtt^2*t^7 - 26*ep^2*mtt^2*t^7 - 12*ep^3*mtt^2*t^7 + 8*mtt*mWW*t^7 + 36*ep*mtt*mWW*t^7 + 52*ep^2*mtt*mWW*t^7 + 24*ep^3*mtt*mWW*t^7 - 4*mWW^2*t^7 - 18*ep*mWW^2*t^7 - 26*ep^2*mWW^2*t^7 - 12*ep^3*mWW^2*t^7))/((1 + ep)^2*(1 + 2*ep)*mWW^2*(-mtt + mWW)^2*s^2*(mWW - t)^3*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep*(ep*mtt^5*mWW^5*s^2 + 3*ep^2*mtt^5*mWW^5*s^2 + 2*ep^3*mtt^5*mWW^5*s^2 - 4*ep*mtt^4*mWW^6*s^2 - 12*ep^2*mtt^4*mWW^6*s^2 - 8*ep^3*mtt^4*mWW^6*s^2 + 6*ep*mtt^3*mWW^7*s^2 + 18*ep^2*mtt^3*mWW^7*s^2 + 12*ep^3*mtt^3*mWW^7*s^2 - 4*ep*mtt^2*mWW^8*s^2 - 12*ep^2*mtt^2*mWW^8*s^2 - 8*ep^3*mtt^2*mWW^8*s^2 + ep*mtt*mWW^9*s^2 + 3*ep^2*mtt*mWW^9*s^2 + 2*ep^3*mtt*mWW^9*s^2 - mtt^4*mWW^5*s^3 - 7*ep*mtt^4*mWW^5*s^3 - 14*ep^2*mtt^4*mWW^5*s^3 - 8*ep^3*mtt^4*mWW^5*s^3 + 2*mtt^3*mWW^6*s^3 + 19*ep*mtt^3*mWW^6*s^3 + 43*ep^2*mtt^3*mWW^6*s^3 + 26*ep^3*mtt^3*mWW^6*s^3 + mtt^2*mWW^7*s^3 - 13*ep*mtt^2*mWW^7*s^3 - 50*ep^2*mtt^2*mWW^7*s^3 - 42*ep^3*mtt^2*mWW^7*s^3 - 4*mtt*mWW^8*s^3 - 3*ep*mtt*mWW^8*s^3 + 27*ep^2*mtt*mWW^8*s^3 + 38*ep^3*mtt*mWW^8*s^3 + 2*mWW^9*s^3 + 4*ep*mWW^9*s^3 - 6*ep^2*mWW^9*s^3 - 14*ep^3*mWW^9*s^3 + 2*mtt^3*mWW^5*s^4 + 11*ep*mtt^3*mWW^5*s^4 + 19*ep^2*mtt^3*mWW^5*s^4 + 10*ep^3*mtt^3*mWW^5*s^4 - 2*mtt^2*mWW^6*s^4 - 18*ep*mtt^2*mWW^6*s^4 - 40*ep^2*mtt^2*mWW^6*s^4 - 24*ep^3*mtt^2*mWW^6*s^4 - 6*mtt*mWW^7*s^4 - 23*ep*mtt*mWW^7*s^4 - 31*ep^2*mtt*mWW^7*s^4 - 14*ep^3*mtt*mWW^7*s^4 + 6*mWW^8*s^4 + 30*ep*mWW^8*s^4 + 52*ep^2*mWW^8*s^4 + 28*ep^3*mWW^8*s^4 - mtt^2*mWW^5*s^5 - 5*ep*mtt^2*mWW^5*s^5 - 8*ep^2*mtt^2*mWW^5*s^5 - 4*ep^3*mtt^2*mWW^5*s^5 + 3*ep*mtt*mWW^6*s^5 + 9*ep^2*mtt*mWW^6*s^5 + 6*ep^3*mtt*mWW^6*s^5 + 2*mWW^7*s^5 + 10*ep*mWW^7*s^5 + 18*ep^2*mWW^7*s^5 + 10*ep^3*mWW^7*s^5 + 2*ep*mtt^6*mWW^4*s*t + 6*ep^2*mtt^6*mWW^4*s*t + 4*ep^3*mtt^6*mWW^4*s*t - 8*ep*mtt^5*mWW^5*s*t - 24*ep^2*mtt^5*mWW^5*s*t - 16*ep^3*mtt^5*mWW^5*s*t + 12*ep*mtt^4*mWW^6*s*t + 36*ep^2*mtt^4*mWW^6*s*t + 24*ep^3*mtt^4*mWW^6*s*t - 8*ep*mtt^3*mWW^7*s*t - 24*ep^2*mtt^3*mWW^7*s*t - 16*ep^3*mtt^3*mWW^7*s*t + 2*ep*mtt^2*mWW^8*s*t + 6*ep^2*mtt^2*mWW^8*s*t + 4*ep^3*mtt^2*mWW^8*s*t - 8*mtt^5*mWW^4*s^2*t - 57*ep*mtt^5*mWW^4*s^2*t - 127*ep^2*mtt^5*mWW^4*s^2*t - 90*ep^3*mtt^5*mWW^4*s^2*t + 32*mtt^4*mWW^5*s^2*t + 232*ep*mtt^4*mWW^5*s^2*t + 526*ep^2*mtt^4*mWW^5*s^2*t + 380*ep^3*mtt^4*mWW^5*s^2*t - 48*mtt^3*mWW^6*s^2*t - 368*ep*mtt^3*mWW^6*s^2*t - 872*ep^2*mtt^3*mWW^6*s^2*t - 660*ep^3*mtt^3*mWW^6*s^2*t + 32*mtt^2*mWW^7*s^2*t + 267*ep*mtt^2*mWW^7*s^2*t + 671*ep^2*mtt^2*mWW^7*s^2*t + 538*ep^3*mtt^2*mWW^7*s^2*t - 8*mtt*mWW^8*s^2*t - 73*ep*mtt*mWW^8*s^2*t - 195*ep^2*mtt*mWW^8*s^2*t - 166*ep^3*mtt*mWW^8*s^2*t - ep*mWW^9*s^2*t - 3*ep^2*mWW^9*s^2*t - 2*ep^3*mWW^9*s^2*t + 23*mtt^4*mWW^4*s^3*t + 137*ep*mtt^4*mWW^4*s^3*t + 274*ep^2*mtt^4*mWW^4*s^3*t + 184*ep^3*mtt^4*mWW^4*s^3*t - 68*mtt^3*mWW^5*s^3*t - 428*ep*mtt^3*mWW^5*s^3*t - 892*ep^2*mtt^3*mWW^5*s^3*t - 616*ep^3*mtt^3*mWW^5*s^3*t + 66*mtt^2*mWW^6*s^3*t + 459*ep*mtt^2*mWW^6*s^3*t + 1037*ep^2*mtt^2*mWW^6*s^3*t + 782*ep^3*mtt^2*mWW^6*s^3*t - 34*mtt*mWW^7*s^3*t - 271*ep*mtt*mWW^7*s^3*t - 675*ep^2*mtt*mWW^7*s^3*t - 558*ep^3*mtt*mWW^7*s^3*t + 13*mWW^8*s^3*t + 103*ep*mWW^8*s^3*t + 256*ep^2*mWW^8*s^3*t + 208*ep^3*mWW^8*s^3*t - 22*mtt^3*mWW^4*s^4*t - 111*ep*mtt^3*mWW^4*s^4*t - 191*ep^2*mtt^3*mWW^4*s^4*t - 114*ep^3*mtt^3*mWW^4*s^4*t + 44*mtt^2*mWW^5*s^4*t + 244*ep*mtt^2*mWW^5*s^4*t + 454*ep^2*mtt^2*mWW^5*s^4*t + 284*ep^3*mtt^2*mWW^5*s^4*t - 12*mtt*mWW^6*s^4*t - 64*ep*mtt*mWW^6*s^4*t - 112*ep^2*mtt*mWW^6*s^4*t - 84*ep^3*mtt*mWW^6*s^4*t - 6*mWW^7*s^4*t - 37*ep*mWW^7*s^4*t - 75*ep^2*mWW^7*s^4*t - 38*ep^3*mWW^7*s^4*t + 7*mtt^2*mWW^4*s^5*t + 29*ep*mtt^2*mWW^4*s^5*t + 38*ep^2*mtt^2*mWW^4*s^5*t + 16*ep^3*mtt^2*mWW^4*s^5*t - 8*mtt*mWW^5*s^5*t - 40*ep*mtt*mWW^5*s^5*t - 64*ep^2*mtt*mWW^5*s^5*t - 32*ep^3*mtt*mWW^5*s^5*t - 3*mWW^6*s^5*t - 21*ep*mWW^6*s^5*t - 50*ep^2*mWW^6*s^5*t - 32*ep^3*mWW^6*s^5*t + ep*mtt^7*mWW^3*t^2 + 3*ep^2*mtt^7*mWW^3*t^2 + 2*ep^3*mtt^7*mWW^3*t^2 - 4*ep*mtt^6*mWW^4*t^2 - 12*ep^2*mtt^6*mWW^4*t^2 - 8*ep^3*mtt^6*mWW^4*t^2 + 6*ep*mtt^5*mWW^5*t^2 + 18*ep^2*mtt^5*mWW^5*t^2 + 12*ep^3*mtt^5*mWW^5*t^2 - 4*ep*mtt^4*mWW^6*t^2 - 12*ep^2*mtt^4*mWW^6*t^2 - 8*ep^3*mtt^4*mWW^6*t^2 + ep*mtt^3*mWW^7*t^2 + 3*ep^2*mtt^3*mWW^7*t^2 + 2*ep^3*mtt^3*mWW^7*t^2 - 13*mtt^6*mWW^3*s*t^2 - 91*ep*mtt^6*mWW^3*s*t^2 - 206*ep^2*mtt^6*mWW^3*s*t^2 - 152*ep^3*mtt^6*mWW^3*s*t^2 + 58*mtt^5*mWW^4*s*t^2 + 397*ep*mtt^5*mWW^4*s*t^2 + 893*ep^2*mtt^5*mWW^4*s*t^2 + 662*ep^3*mtt^5*mWW^4*s*t^2 - 99*mtt^4*mWW^5*s*t^2 - 677*ep*mtt^4*mWW^5*s*t^2 - 1534*ep^2*mtt^4*mWW^5*s*t^2 - 1154*ep^3*mtt^4*mWW^5*s*t^2 + 76*mtt^3*mWW^6*s*t^2 + 523*ep*mtt^3*mWW^6*s*t^2 + 1201*ep^2*mtt^3*mWW^6*s*t^2 + 922*ep^3*mtt^3*mWW^6*s*t^2 - 22*mtt^2*mWW^7*s*t^2 - 148*ep*mtt^2*mWW^7*s*t^2 - 342*ep^2*mtt^2*mWW^7*s*t^2 - 270*ep^3*mtt^2*mWW^7*s*t^2 - 4*ep*mtt*mWW^8*s*t^2 - 12*ep^2*mtt*mWW^8*s*t^2 - 8*ep^3*mtt*mWW^8*s*t^2 + 62*mtt^5*mWW^3*s^2*t^2 + 392*ep*mtt^5*mWW^3*s^2*t^2 + 832*ep^2*mtt^5*mWW^3*s^2*t^2 + 592*ep^3*mtt^5*mWW^3*s^2*t^2 - 228*mtt^4*mWW^4*s^2*t^2 - 1440*ep*mtt^4*mWW^4*s^2*t^2 - 3054*ep^2*mtt^4*mWW^4*s^2*t^2 - 2172*ep^3*mtt^4*mWW^4*s^2*t^2 + 316*mtt^3*mWW^5*s^2*t^2 + 2030*ep*mtt^3*mWW^5*s^2*t^2 + 4366*ep^2*mtt^3*mWW^5*s^2*t^2 + 3156*ep^3*mtt^3*mWW^5*s^2*t^2 - 206*mtt^2*mWW^6*s^2*t^2 - 1342*ep*mtt^2*mWW^6*s^2*t^2 - 2910*ep^2*mtt^2*mWW^6*s^2*t^2 - 2116*ep^3*mtt^2*mWW^6*s^2*t^2 + 48*mtt*mWW^7*s^2*t^2 + 283*ep*mtt*mWW^7*s^2*t^2 + 559*ep^2*mtt*mWW^7*s^2*t^2 + 366*ep^3*mtt*mWW^7*s^2*t^2 + 8*mWW^8*s^2*t^2 + 77*ep*mWW^8*s^2*t^2 + 207*ep^2*mWW^8*s^2*t^2 + 174*ep^3*mWW^8*s^2*t^2 - 105*mtt^4*mWW^3*s^3*t^2 - 601*ep*mtt^4*mWW^3*s^3*t^2 - 1176*ep^2*mtt^4*mWW^3*s^3*t^2 - 788*ep^3*mtt^4*mWW^3*s^3*t^2 + 312*mtt^3*mWW^4*s^3*t^2 + 1831*ep*mtt^3*mWW^4*s^3*t^2 + 3633*ep^2*mtt^3*mWW^4*s^3*t^2 + 2438*ep^3*mtt^3*mWW^4*s^3*t^2 - 333*mtt^2*mWW^5*s^3*t^2 - 1994*ep*mtt^2*mWW^5*s^3*t^2 - 4021*ep^2*mtt^2*mWW^5*s^3*t^2 - 2768*ep^3*mtt^2*mWW^5*s^3*t^2 + 200*mtt*mWW^6*s^3*t^2 + 1258*ep*mtt*mWW^6*s^3*t^2 + 2634*ep^2*mtt*mWW^6*s^3*t^2 + 1852*ep^3*mtt*mWW^6*s^3*t^2 - 68*mWW^7*s^3*t^2 - 446*ep*mWW^7*s^3*t^2 - 956*ep^2*mWW^7*s^3*t^2 - 662*ep^3*mWW^7*s^3*t^2 + 76*mtt^3*mWW^3*s^4*t^2 + 385*ep*mtt^3*mWW^3*s^4*t^2 + 665*ep^2*mtt^3*mWW^3*s^4*t^2 + 398*ep^3*mtt^3*mWW^3*s^4*t^2 - 176*mtt^2*mWW^4*s^4*t^2 - 944*ep*mtt^2*mWW^4*s^4*t^2 - 1702*ep^2*mtt^2*mWW^4*s^4*t^2 - 1036*ep^3*mtt^2*mWW^4*s^4*t^2 + 118*mtt*mWW^5*s^4*t^2 + 604*ep*mtt*mWW^5*s^4*t^2 + 1028*ep^2*mtt*mWW^5*s^4*t^2 + 620*ep^3*mtt*mWW^5*s^4*t^2 - 34*mWW^6*s^4*t^2 - 173*ep*mWW^6*s^4*t^2 - 295*ep^2*mWW^6*s^4*t^2 - 174*ep^3*mWW^6*s^4*t^2 - 20*mtt^2*mWW^3*s^5*t^2 - 86*ep*mtt^2*mWW^3*s^5*t^2 - 118*ep^2*mtt^2*mWW^3*s^5*t^2 - 52*ep^3*mtt^2*mWW^3*s^5*t^2 + 34*mtt*mWW^4*s^5*t^2 + 160*ep*mtt*mWW^4*s^5*t^2 + 242*ep^2*mtt*mWW^4*s^5*t^2 + 116*ep^3*mtt*mWW^4*s^5*t^2 - 8*mWW^5*s^5*t^2 - 26*ep*mWW^5*s^5*t^2 - 10*ep^2*mWW^5*s^5*t^2 + 8*ep^3*mWW^5*s^5*t^2 - 6*mtt^7*mWW^2*t^3 - 41*ep*mtt^7*mWW^2*t^3 - 93*ep^2*mtt^7*mWW^2*t^3 - 70*ep^3*mtt^7*mWW^2*t^3 + 28*mtt^6*mWW^3*t^3 + 184*ep*mtt^6*mWW^3*t^3 + 410*ep^2*mtt^6*mWW^3*t^3 + 308*ep^3*mtt^6*mWW^3*t^3 - 50*mtt^5*mWW^4*t^3 - 322*ep*mtt^5*mWW^4*t^3 - 712*ep^2*mtt^5*mWW^4*t^3 - 536*ep^3*mtt^5*mWW^4*t^3 + 40*mtt^4*mWW^5*t^3 + 253*ep*mtt^4*mWW^5*t^3 + 557*ep^2*mtt^4*mWW^5*t^3 + 422*ep^3*mtt^4*mWW^5*t^3 - 12*mtt^3*mWW^6*t^3 - 71*ep*mtt^3*mWW^6*t^3 - 153*ep^2*mtt^3*mWW^6*t^3 - 118*ep^3*mtt^3*mWW^6*t^3 - 3*ep*mtt^2*mWW^7*t^3 - 9*ep^2*mtt^2*mWW^7*t^3 - 6*ep^3*mtt^2*mWW^7*t^3 + 60*mtt^6*mWW^2*s*t^3 + 388*ep*mtt^6*mWW^2*s*t^3 + 828*ep^2*mtt^6*mWW^2*s*t^3 + 584*ep^3*mtt^6*mWW^2*s*t^3 - 226*mtt^5*mWW^3*s*t^3 - 1419*ep*mtt^5*mWW^3*s*t^3 - 2951*ep^2*mtt^5*mWW^3*s*t^3 - 2034*ep^3*mtt^5*mWW^3*s*t^3 + 298*mtt^4*mWW^4*s*t^3 + 1846*ep*mtt^4*mWW^4*s*t^3 + 3754*ep^2*mtt^4*mWW^4*s*t^3 + 2512*ep^3*mtt^4*mWW^4*s*t^3 - 124*mtt^3*mWW^5*s*t^3 - 722*ep*mtt^3*mWW^5*s*t^3 - 1310*ep^2*mtt^3*mWW^5*s*t^3 - 724*ep^3*mtt^3*mWW^5*s*t^3 - 52*mtt^2*mWW^6*s*t^3 - 415*ep*mtt^2*mWW^6*s*t^3 - 1083*ep^2*mtt^2*mWW^6*s*t^3 - 930*ep^3*mtt^2*mWW^6*s*t^3 + 44*mtt*mWW^7*s*t^3 + 320*ep*mtt*mWW^7*s*t^3 + 756*ep^2*mtt*mWW^7*s*t^3 + 588*ep^3*mtt*mWW^7*s*t^3 + 2*ep*mWW^8*s*t^3 + 6*ep^2*mWW^8*s*t^3 + 4*ep^3*mWW^8*s*t^3 - 172*mtt^5*mWW^2*s^2*t^3 - 1054*ep*mtt^5*mWW^2*s^2*t^3 - 2144*ep^2*mtt^5*mWW^2*s^2*t^3 - 1448*ep^3*mtt^5*mWW^2*s^2*t^3 + 540*mtt^4*mWW^3*s^2*t^3 + 3269*ep*mtt^4*mWW^3*s^2*t^3 + 6519*ep^2*mtt^4*mWW^3*s^2*t^3 + 4282*ep^3*mtt^4*mWW^3*s^2*t^3 - 572*mtt^3*mWW^4*s^2*t^3 - 3470*ep*mtt^3*mWW^4*s^2*t^3 - 6818*ep^2*mtt^3*mWW^4*s^2*t^3 - 4352*ep^3*mtt^3*mWW^4*s^2*t^3 + 198*mtt^2*mWW^5*s^2*t^3 + 1223*ep*mtt^2*mWW^5*s^2*t^3 + 2287*ep^2*mtt^2*mWW^5*s^2*t^3 + 1250*ep^3*mtt^2*mWW^5*s^2*t^3 + 90*mtt*mWW^6*s^2*t^3 + 619*ep*mtt*mWW^6*s^2*t^3 + 1477*ep^2*mtt*mWW^6*s^2*t^3 + 1230*ep^3*mtt*mWW^6*s^2*t^3 - 80*mWW^7*s^2*t^3 - 555*ep*mWW^7*s^2*t^3 - 1245*ep^2*mWW^7*s^2*t^3 - 914*ep^3*mWW^7*s^2*t^3 + 215*mtt^4*mWW^2*s^3*t^3 + 1231*ep*mtt^4*mWW^2*s^3*t^3 + 2356*ep^2*mtt^4*mWW^2*s^3*t^3 + 1508*ep^3*mtt^4*mWW^2*s^3*t^3 - 570*mtt^3*mWW^3*s^3*t^3 - 3317*ep*mtt^3*mWW^3*s^3*t^3 - 6357*ep^2*mtt^3*mWW^3*s^3*t^3 - 4006*ep^3*mtt^3*mWW^3*s^3*t^3 + 499*mtt^2*mWW^4*s^3*t^3 + 2932*ep*mtt^2*mWW^4*s^3*t^3 + 5603*ep^2*mtt^2*mWW^4*s^3*t^3 + 3506*ep^3*mtt^2*mWW^4*s^3*t^3 - 214*mtt*mWW^5*s^3*t^3 - 1398*ep*mtt*mWW^5*s^3*t^3 - 2888*ep^2*mtt*mWW^5*s^3*t^3 - 1860*ep^3*mtt*mWW^5*s^3*t^3 + 46*mWW^6*s^3*t^3 + 360*ep*mWW^6*s^3*t^3 + 830*ep^2*mWW^6*s^3*t^3 + 564*ep^3*mWW^6*s^3*t^3 - 124*mtt^3*mWW^2*s^4*t^3 - 647*ep*mtt^3*mWW^2*s^4*t^3 - 1127*ep^2*mtt^3*mWW^2*s^4*t^3 - 658*ep^3*mtt^3*mWW^2*s^4*t^3 + 280*mtt^2*mWW^3*s^4*t^3 + 1531*ep*mtt^2*mWW^3*s^4*t^3 + 2759*ep^2*mtt^2*mWW^3*s^4*t^3 + 1634*ep^3*mtt^2*mWW^3*s^4*t^3 - 190*mtt*mWW^4*s^4*t^3 - 1020*ep*mtt*mWW^4*s^4*t^3 - 1792*ep^2*mtt*mWW^4*s^4*t^3 - 1052*ep^3*mtt*mWW^4*s^4*t^3 + 58*mWW^5*s^4*t^3 + 328*ep*mWW^5*s^4*t^3 + 616*ep^2*mWW^5*s^4*t^3 + 364*ep^3*mWW^5*s^4*t^3 + 27*mtt^2*mWW^2*s^5*t^3 + 123*ep*mtt^2*mWW^2*s^5*t^3 + 180*ep^2*mtt^2*mWW^2*s^5*t^3 + 84*ep^3*mtt^2*mWW^2*s^5*t^3 - 52*mtt*mWW^3*s^5*t^3 - 248*ep*mtt*mWW^3*s^5*t^3 - 380*ep^2*mtt*mWW^3*s^5*t^3 - 184*ep^3*mtt*mWW^3*s^5*t^3 + 21*mWW^4*s^5*t^3 + 93*ep*mWW^4*s^5*t^3 + 124*ep^2*mWW^4*s^5*t^3 + 52*ep^3*mWW^4*s^5*t^3 + 18*mtt^7*mWW*t^4 + 116*ep*mtt^7*mWW*t^4 + 240*ep^2*mtt^7*mWW*t^4 + 160*ep^3*mtt^7*mWW*t^4 - 60*mtt^6*mWW^2*t^4 - 367*ep*mtt^6*mWW^2*t^4 - 711*ep^2*mtt^6*mWW^2*t^4 - 434*ep^3*mtt^6*mWW^2*t^4 + 48*mtt^5*mWW^3*t^4 + 271*ep*mtt^5*mWW^3*t^4 + 417*ep^2*mtt^5*mWW^3*t^4 + 134*ep^3*mtt^5*mWW^3*t^4 + 46*mtt^4*mWW^4*t^4 + 327*ep*mtt^4*mWW^4*t^4 + 869*ep^2*mtt^4*mWW^4*t^4 + 798*ep^3*mtt^4*mWW^4*t^4 - 88*mtt^3*mWW^5*t^4 - 587*ep*mtt^3*mWW^5*t^4 - 1355*ep^2*mtt^3*mWW^5*t^4 - 1066*ep^3*mtt^3*mWW^5*t^4 + 36*mtt^2*mWW^6*t^4 + 237*ep*mtt^2*mWW^6*t^4 + 531*ep^2*mtt^2*mWW^6*t^4 + 402*ep^3*mtt^2*mWW^6*t^4 + 3*ep*mtt*mWW^7*t^4 + 9*ep^2*mtt*mWW^7*t^4 + 6*ep^3*mtt*mWW^7*t^4 - 95*mtt^6*mWW*s*t^4 - 593*ep*mtt^6*mWW*s*t^4 - 1198*ep^2*mtt^6*mWW*s*t^4 - 784*ep^3*mtt^6*mWW*s*t^4 + 220*mtt^5*mWW^2*s*t^4 + 1286*ep*mtt^5*mWW^2*s*t^4 + 2390*ep^2*mtt^5*mWW^2*s*t^4 + 1396*ep^3*mtt^5*mWW^2*s*t^4 + 25*mtt^4*mWW^3*s*t^4 + 277*ep*mtt^4*mWW^3*s*t^4 + 988*ep^2*mtt^4*mWW^3*s*t^4 + 1066*ep^3*mtt^4*mWW^3*s*t^4 - 460*mtt^3*mWW^4*s*t^4 - 2925*ep*mtt^3*mWW^4*s*t^4 - 6275*ep^2*mtt^3*mWW^4*s*t^4 - 4542*ep^3*mtt^3*mWW^4*s*t^4 + 457*mtt^2*mWW^5*s*t^4 + 2912*ep*mtt^2*mWW^5*s*t^4 + 6079*ep^2*mtt^2*mWW^5*s*t^4 + 4176*ep^3*mtt^2*mWW^5*s*t^4 - 124*mtt*mWW^6*s*t^4 - 785*ep*mtt*mWW^6*s*t^4 - 1575*ep^2*mtt*mWW^6*s*t^4 - 998*ep^3*mtt*mWW^6*s*t^4 - 22*mWW^7*s*t^4 - 164*ep*mWW^7*s*t^4 - 390*ep^2*mWW^7*s*t^4 - 302*ep^3*mWW^7*s*t^4 + 194*mtt^5*mWW*s^2*t^4 + 1162*ep*mtt^5*mWW*s^2*t^4 + 2272*ep^2*mtt^5*mWW*s^2*t^4 + 1448*ep^3*mtt^5*mWW*s^2*t^4 - 354*mtt^4*mWW^2*s^2*t^4 - 2029*ep*mtt^4*mWW^2*s^2*t^4 - 3717*ep^2*mtt^4*mWW^2*s^2*t^4 - 2150*ep^3*mtt^4*mWW^2*s^2*t^4 - 148*mtt^3*mWW^3*s^2*t^4 - 987*ep*mtt^3*mWW^3*s^2*t^4 - 2317*ep^2*mtt^3*mWW^3*s^2*t^4 - 1862*ep^3*mtt^3*mWW^3*s^2*t^4 + 660*mtt^2*mWW^4*s^2*t^4 + 3902*ep*mtt^2*mWW^4*s^2*t^4 + 7722*ep^2*mtt^2*mWW^4*s^2*t^4 + 5164*ep^3*mtt^2*mWW^4*s^2*t^4 - 532*mtt*mWW^5*s^2*t^4 - 3266*ep*mtt*mWW^5*s^2*t^4 - 6566*ep^2*mtt*mWW^5*s^2*t^4 - 4336*ep^3*mtt*mWW^5*s^2*t^4 + 164*mWW^6*s^2*t^4 + 1090*ep*mWW^6*s^2*t^4 + 2302*ep^2*mWW^6*s^2*t^4 + 1544*ep^3*mWW^6*s^2*t^4 - 192*mtt^4*mWW*s^3*t^4 - 1088*ep*mtt^4*mWW*s^3*t^4 - 2028*ep^2*mtt^4*mWW*s^3*t^4 - 1240*ep^3*mtt^4*mWW*s^3*t^4 + 324*mtt^3*mWW^2*s^3*t^4 + 1855*ep*mtt^3*mWW^2*s^3*t^4 + 3429*ep^2*mtt^3*mWW^2*s^3*t^4 + 2030*ep^3*mtt^3*mWW^2*s^3*t^4 + 38*mtt^2*mWW^3*s^3*t^4 + 209*ep*mtt^2*mWW^3*s^3*t^4 + 451*ep^2*mtt^2*mWW^3*s^3*t^4 + 358*ep^3*mtt^2*mWW^3*s^3*t^4 - 242*mtt*mWW^4*s^3*t^4 - 1212*ep*mtt*mWW^4*s^3*t^4 - 2002*ep^2*mtt*mWW^4*s^3*t^4 - 1152*ep^3*mtt*mWW^4*s^3*t^4 + 108*mWW^5*s^3*t^4 + 524*ep*mWW^5*s^3*t^4 + 834*ep^2*mWW^5*s^3*t^4 + 436*ep^3*mWW^5*s^3*t^4 + 92*mtt^3*mWW*s^4*t^4 + 482*ep*mtt^3*mWW*s^4*t^4 + 832*ep^2*mtt^3*mWW*s^4*t^4 + 472*ep^3*mtt^3*mWW*s^4*t^4 - 164*mtt^2*mWW^2*s^4*t^4 - 906*ep*mtt^2*mWW^2*s^4*t^4 - 1636*ep^2*mtt^2*mWW^2*s^4*t^4 - 960*ep^3*mtt^2*mWW^2*s^4*t^4 + 54*mtt*mWW^3*s^4*t^4 + 317*ep*mtt*mWW^3*s^4*t^4 + 607*ep^2*mtt*mWW^3*s^4*t^4 + 386*ep^3*mtt*mWW^3*s^4*t^4 + 2*mWW^4*s^4*t^4 - 21*ep*mWW^4*s^4*t^4 - 107*ep^2*mWW^4*s^4*t^4 - 90*ep^3*mWW^4*s^4*t^4 - 17*mtt^2*mWW*s^5*t^4 - 79*ep*mtt^2*mWW*s^5*t^4 - 118*ep^2*mtt^2*mWW*s^5*t^4 - 56*ep^3*mtt^2*mWW*s^5*t^4 + 34*mtt*mWW^2*s^5*t^4 + 161*ep*mtt*mWW^2*s^5*t^4 + 245*ep^2*mtt*mWW^2*s^5*t^4 + 118*ep^3*mtt*mWW^2*s^5*t^4 - 16*mWW^3*s^5*t^4 - 74*ep*mWW^3*s^5*t^4 - 108*ep^2*mWW^3*s^5*t^4 - 50*ep^3*mWW^3*s^5*t^4 - 8*mtt^7*t^5 - 48*ep*mtt^7*t^5 - 94*ep^2*mtt^7*t^5 - 60*ep^3*mtt^7*t^5 - 36*mtt^6*mWW*t^5 - 257*ep*mtt^6*mWW*t^5 - 567*ep^2*mtt^6*mWW*t^5 - 394*ep^3*mtt^6*mWW*t^5 + 210*mtt^5*mWW^2*t^5 + 1338*ep*mtt^5*mWW^2*t^5 + 2712*ep^2*mtt^5*mWW^2*t^5 + 1752*ep^3*mtt^5*mWW^2*t^5 - 320*mtt^4*mWW^3*t^5 - 1978*ep*mtt^4*mWW^3*t^5 - 3844*ep^2*mtt^4*mWW^3*t^5 - 2336*ep^3*mtt^4*mWW^3*t^5 + 166*mtt^3*mWW^4*t^5 + 1007*ep*mtt^3*mWW^4*t^5 + 1805*ep^2*mtt^3*mWW^4*t^5 + 910*ep^3*mtt^3*mWW^4*t^5 + 24*mtt^2*mWW^5*t^5 + 184*ep*mtt^2*mWW^5*t^5 + 546*ep^2*mtt^2*mWW^5*t^5 + 548*ep^3*mtt^2*mWW^5*t^5 - 36*mtt*mWW^6*t^5 - 245*ep*mtt*mWW^6*t^5 - 555*ep^2*mtt*mWW^6*t^5 - 418*ep^3*mtt*mWW^6*t^5 - ep*mWW^7*t^5 - 3*ep^2*mWW^7*t^5 - 2*ep^3*mWW^7*t^5 + 36*mtt^6*s*t^5 + 210*ep*mtt^6*s*t^5 + 402*ep^2*mtt^6*s*t^5 + 252*ep^3*mtt^6*s*t^5 + 148*mtt^5*mWW*s*t^5 + 1008*ep*mtt^5*mWW*s*t^5 + 2156*ep^2*mtt^5*mWW*s*t^5 + 1464*ep^3*mtt^5*mWW*s*t^5 - 706*mtt^4*mWW^2*s*t^5 - 4323*ep*mtt^4*mWW^2*s*t^5 - 8501*ep^2*mtt^4*mWW^2*s*t^5 - 5358*ep^3*mtt^4*mWW^2*s*t^5 + 826*mtt^3*mWW^3*s*t^5 + 4877*ep*mtt^3*mWW^3*s*t^5 + 9165*ep^2*mtt^3*mWW^3*s*t^5 + 5438*ep^3*mtt^3*mWW^3*s*t^5 - 262*mtt^2*mWW^4*s*t^5 - 1551*ep*mtt^2*mWW^4*s*t^5 - 2723*ep^2*mtt^2*mWW^4*s*t^5 - 1326*ep^3*mtt^2*mWW^4*s*t^5 - 146*mtt*mWW^5*s*t^5 - 918*ep*mtt*mWW^5*s*t^5 - 1996*ep^2*mtt*mWW^5*s*t^5 - 1500*ep^3*mtt*mWW^5*s*t^5 + 100*mWW^6*s*t^5 + 665*ep*mWW^6*s*t^5 + 1421*ep^2*mWW^6*s*t^5 + 982*ep^3*mWW^6*s*t^5 - 64*mtt^5*s^2*t^5 - 360*ep*mtt^5*s^2*t^5 - 668*ep^2*mtt^5*s^2*t^5 - 408*ep^3*mtt^5*s^2*t^5 - 202*mtt^4*mWW*s^2*t^5 - 1296*ep*mtt^4*mWW*s^2*t^5 - 2654*ep^2*mtt^4*mWW*s^2*t^5 - 1740*ep^3*mtt^4*mWW*s^2*t^5 + 874*mtt^3*mWW^2*s^2*t^5 + 5158*ep*mtt^3*mWW^2*s^2*t^5 + 9848*ep^2*mtt^3*mWW^2*s^2*t^5 + 6056*ep^3*mtt^3*mWW^2*s^2*t^5 - 858*mtt^2*mWW^3*s^2*t^5 - 4859*ep*mtt^2*mWW^3*s^2*t^5 - 8889*ep^2*mtt^2*mWW^3*s^2*t^5 - 5230*ep^3*mtt^2*mWW^3*s^2*t^5 + 288*mtt*mWW^4*s^2*t^5 + 1759*ep*mtt*mWW^4*s^2*t^5 + 3405*ep^2*mtt*mWW^4*s^2*t^5 + 2042*ep^3*mtt*mWW^4*s^2*t^5 - 14*mWW^5*s^2*t^5 - 210*ep*mWW^5*s^2*t^5 - 586*ep^2*mWW^5*s^2*t^5 - 432*ep^3*mWW^5*s^2*t^5 + 56*mtt^4*s^3*t^5 + 300*ep*mtt^4*s^3*t^5 + 532*ep^2*mtt^4*s^3*t^5 + 312*ep^3*mtt^4*s^3*t^5 + 96*mtt^3*mWW*s^3*t^5 + 560*ep*mtt^3*mWW*s^3*t^5 + 1056*ep^2*mtt^3*mWW*s^3*t^5 + 640*ep^3*mtt^3*mWW*s^3*t^5 - 451*mtt^2*mWW^2*s^3*t^5 - 2534*ep*mtt^2*mWW^2*s^3*t^5 - 4631*ep^2*mtt^2*mWW^2*s^3*t^5 - 2734*ep^3*mtt^2*mWW^2*s^3*t^5 + 382*mtt*mWW^3*s^3*t^5 + 2042*ep*mtt*mWW^3*s^3*t^5 + 3560*ep^2*mtt*mWW^3*s^3*t^5 + 2032*ep^3*mtt*mWW^3*s^3*t^5 - 107*mWW^4*s^3*t^5 - 560*ep*mWW^4*s^3*t^5 - 973*ep^2*mWW^4*s^3*t^5 - 538*ep^3*mWW^4*s^3*t^5 - 24*mtt^3*s^4*t^5 - 120*ep*mtt^3*s^4*t^5 - 198*ep^2*mtt^3*s^4*t^5 - 108*ep^3*mtt^3*s^4*t^5 + 2*mtt^2*mWW*s^4*t^5 + 21*ep*mtt^2*mWW*s^4*t^5 + 61*ep^2*mtt^2*mWW*s^4*t^5 + 54*ep^3*mtt^2*mWW*s^4*t^5 + 68*mtt*mWW^2*s^4*t^5 + 330*ep*mtt*mWW^2*s^4*t^5 + 508*ep^2*mtt*mWW^2*s^4*t^5 + 240*ep^3*mtt*mWW^2*s^4*t^5 - 42*mWW^3*s^4*t^5 - 199*ep*mWW^3*s^4*t^5 - 295*ep^2*mWW^3*s^4*t^5 - 138*ep^3*mWW^3*s^4*t^5 + 4*mtt^2*s^5*t^5 + 18*ep*mtt^2*s^5*t^5 + 26*ep^2*mtt^2*s^5*t^5 + 12*ep^3*mtt^2*s^5*t^5 - 8*mtt*mWW*s^5*t^5 - 36*ep*mtt*mWW*s^5*t^5 - 52*ep^2*mtt*mWW*s^5*t^5 - 24*ep^3*mtt*mWW*s^5*t^5 + 4*mWW^2*s^5*t^5 + 18*ep*mWW^2*s^5*t^5 + 26*ep^2*mWW^2*s^5*t^5 + 12*ep^3*mWW^2*s^5*t^5 + 32*mtt^6*t^6 + 192*ep*mtt^6*t^6 + 376*ep^2*mtt^6*t^6 + 240*ep^3*mtt^6*t^6 - 24*mtt^5*mWW*t^6 - 53*ep*mtt^5*mWW*t^6 + 33*ep^2*mtt^5*mWW*t^6 + 86*ep^3*mtt^5*mWW*t^6 - 186*mtt^4*mWW^2*t^6 - 1291*ep*mtt^4*mWW^2*t^6 - 2769*ep^2*mtt^4*mWW^2*t^6 - 1862*ep^3*mtt^4*mWW^2*t^6 + 384*mtt^3*mWW^3*t^6 + 2424*ep*mtt^3*mWW^3*t^6 + 4854*ep^2*mtt^3*mWW^3*t^6 + 3084*ep^3*mtt^3*mWW^3*t^6 - 274*mtt^2*mWW^4*t^6 - 1706*ep*mtt^2*mWW^4*t^6 - 3338*ep^2*mtt^2*mWW^4*t^6 - 2044*ep^3*mtt^2*mWW^4*t^6 + 56*mtt*mWW^5*t^6 + 351*ep*mtt*mWW^5*t^6 + 655*ep^2*mtt*mWW^5*t^6 + 354*ep^3*mtt*mWW^5*t^6 + 12*mWW^6*t^6 + 83*ep*mWW^6*t^6 + 189*ep^2*mWW^6*t^6 + 142*ep^3*mWW^6*t^6 - 112*mtt^5*s*t^6 - 648*ep*mtt^5*s*t^6 - 1232*ep^2*mtt^5*s*t^6 - 768*ep^3*mtt^5*s*t^6 + 98*mtt^4*mWW*s*t^6 + 333*ep*mtt^4*mWW*s*t^6 + 277*ep^2*mtt^4*mWW*s*t^6 + 6*ep^3*mtt^4*mWW*s*t^6 + 414*mtt^3*mWW^2*s*t^6 + 2785*ep*mtt^3*mWW^2*s*t^6 + 5829*ep^2*mtt^3*mWW^2*s*t^6 + 3830*ep^3*mtt^3*mWW^2*s*t^6 - 728*mtt^2*mWW^3*s*t^6 - 4343*ep*mtt^2*mWW^3*s*t^6 - 8335*ep^2*mtt^2*mWW^3*s*t^6 - 5134*ep^3*mtt^2*mWW^3*s*t^6 + 422*mtt*mWW^4*s*t^6 + 2508*ep*mtt*mWW^4*s*t^6 + 4790*ep^2*mtt*mWW^4*s*t^6 + 2920*ep^3*mtt*mWW^4*s*t^6 - 88*mWW^5*s*t^6 - 587*ep*mWW^5*s*t^6 - 1215*ep^2*mWW^5*s*t^6 - 782*ep^3*mWW^5*s*t^6 + 144*mtt^4*s^2*t^6 + 792*ep*mtt^4*s^2*t^6 + 1440*ep^2*mtt^4*s^2*t^6 + 864*ep^3*mtt^4*s^2*t^6 - 174*mtt^3*mWW*s^2*t^6 - 801*ep*mtt^3*mWW*s^2*t^6 - 1221*ep^2*mtt^3*mWW*s^2*t^6 - 630*ep^3*mtt^3*mWW*s^2*t^6 - 224*mtt^2*mWW^2*s^2*t^6 - 1514*ep*mtt^2*mWW^2*s^2*t^6 - 3136*ep^2*mtt^2*mWW^2*s^2*t^6 - 2008*ep^3*mtt^2*mWW^2*s^2*t^6 + 378*mtt*mWW^3*s^2*t^6 + 2099*ep*mtt*mWW^3*s^2*t^6 + 3771*ep^2*mtt*mWW^3*s^2*t^6 + 2194*ep^3*mtt*mWW^3*s^2*t^6 - 140*mWW^4*s^2*t^6 - 704*ep*mWW^4*s^2*t^6 - 1158*ep^2*mWW^4*s^2*t^6 - 612*ep^3*mWW^4*s^2*t^6 - 80*mtt^3*s^3*t^6 - 408*ep*mtt^3*s^3*t^6 - 688*ep^2*mtt^3*s^3*t^6 - 384*ep^3*mtt^3*s^3*t^6 + 132*mtt^2*mWW*s^3*t^6 + 665*ep*mtt^2*mWW*s^3*t^6 + 1119*ep^2*mtt^2*mWW*s^3*t^6 + 634*ep^3*mtt^2*mWW*s^3*t^6 - 24*mtt*mWW^2*s^3*t^6 - 88*ep*mtt*mWW^2*s^3*t^6 - 120*ep^2*mtt*mWW^2*s^3*t^6 - 80*ep^3*mtt*mWW^2*s^3*t^6 - 22*mWW^3*s^3*t^6 - 121*ep*mWW^3*s^3*t^6 - 197*ep^2*mWW^3*s^3*t^6 - 98*ep^3*mWW^3*s^3*t^6 + 16*mtt^2*s^4*t^6 + 72*ep*mtt^2*s^4*t^6 + 104*ep^2*mtt^2*s^4*t^6 + 48*ep^3*mtt^2*s^4*t^6 - 32*mtt*mWW*s^4*t^6 - 144*ep*mtt*mWW*s^4*t^6 - 208*ep^2*mtt*mWW*s^4*t^6 - 96*ep^3*mtt*mWW*s^4*t^6 + 16*mWW^2*s^4*t^6 + 72*ep*mWW^2*s^4*t^6 + 104*ep^2*mWW^2*s^4*t^6 + 48*ep^3*mWW^2*s^4*t^6 - 48*mtt^5*t^7 - 288*ep*mtt^5*t^7 - 564*ep^2*mtt^5*t^7 - 360*ep^3*mtt^5*t^7 + 108*mtt^4*mWW*t^7 + 541*ep*mtt^4*mWW*t^7 + 903*ep^2*mtt^4*mWW*t^7 + 506*ep^3*mtt^4*mWW*t^7 - 12*mtt^3*mWW^2*t^7 + 129*ep*mtt^3*mWW^2*t^7 + 537*ep^2*mtt^3*mWW^2*t^7 + 462*ep^3*mtt^3*mWW^2*t^7 - 132*mtt^2*mWW^3*t^7 - 892*ep*mtt^2*mWW^3*t^7 - 1872*ep^2*mtt^2*mWW^3*t^7 - 1232*ep^3*mtt^2*mWW^3*t^7 + 116*mtt*mWW^4*t^7 + 717*ep*mtt*mWW^4*t^7 + 1417*ep^2*mtt*mWW^4*t^7 + 894*ep^3*mtt*mWW^4*t^7 - 32*mWW^5*t^7 - 207*ep*mWW^5*t^7 - 421*ep^2*mWW^5*t^7 - 270*ep^3*mWW^5*t^7 + 120*mtt^4*s*t^7 + 684*ep*mtt^4*s*t^7 + 1284*ep^2*mtt^4*s*t^7 + 792*ep^3*mtt^4*s*t^7 - 268*mtt^3*mWW*s*t^7 - 1354*ep*mtt^3*mWW*s*t^7 - 2282*ep^2*mtt^3*mWW*s*t^7 - 1292*ep^3*mtt^3*mWW*s*t^7 + 114*mtt^2*mWW^2*s*t^7 + 335*ep*mtt^2*mWW^2*s*t^7 + 177*ep^2*mtt^2*mWW^2*s*t^7 - 74*ep^3*mtt^2*mWW^2*s*t^7 + 86*mtt*mWW^3*s*t^7 + 580*ep*mtt*mWW^3*s*t^7 + 1190*ep^2*mtt*mWW^3*s*t^7 + 756*ep^3*mtt*mWW^3*s*t^7 - 56*mWW^4*s*t^7 - 277*ep*mWW^4*s*t^7 - 445*ep^2*mWW^4*s*t^7 - 230*ep^3*mWW^4*s*t^7 - 96*mtt^3*s^2*t^7 - 504*ep*mtt^3*s^2*t^7 - 876*ep^2*mtt^3*s^2*t^7 - 504*ep^3*mtt^3*s^2*t^7 + 214*mtt^2*mWW*s^2*t^7 + 1079*ep*mtt^2*mWW*s^2*t^7 + 1811*ep^2*mtt^2*mWW*s^2*t^7 + 1018*ep^3*mtt^2*mWW*s^2*t^7 - 140*mtt*mWW^2*s^2*t^7 - 634*ep*mtt*mWW^2*s^2*t^7 - 958*ep^2*mtt*mWW^2*s^2*t^7 - 500*ep^3*mtt*mWW^2*s^2*t^7 + 26*mWW^3*s^2*t^7 + 91*ep*mWW^3*s^2*t^7 + 99*ep^2*mWW^3*s^2*t^7 + 34*ep^3*mWW^3*s^2*t^7 + 24*mtt^2*s^3*t^7 + 108*ep*mtt^2*s^3*t^7 + 156*ep^2*mtt^2*s^3*t^7 + 72*ep^3*mtt^2*s^3*t^7 - 48*mtt*mWW*s^3*t^7 - 216*ep*mtt*mWW*s^3*t^7 - 312*ep^2*mtt*mWW*s^3*t^7 - 144*ep^3*mtt*mWW*s^3*t^7 + 24*mWW^2*s^3*t^7 + 108*ep*mWW^2*s^3*t^7 + 156*ep^2*mWW^2*s^3*t^7 + 72*ep^3*mWW^2*s^3*t^7 + 32*mtt^4*t^8 + 192*ep*mtt^4*t^8 + 376*ep^2*mtt^4*t^8 + 240*ep^3*mtt^4*t^8 - 90*mtt^3*mWW*t^8 - 475*ep*mtt^3*mWW*t^8 - 837*ep^2*mtt^3*mWW*t^8 - 494*ep^3*mtt^3*mWW*t^8 + 78*mtt^2*mWW^2*t^8 + 344*ep*mtt^2*mWW^2*t^8 + 498*ep^2*mtt^2*mWW^2*t^8 + 244*ep^3*mtt^2*mWW^2*t^8 - 16*mtt*mWW^3*t^8 - 42*ep*mtt*mWW^3*t^8 - 8*ep^2*mtt*mWW^3*t^8 + 24*ep^3*mtt*mWW^3*t^8 - 4*mWW^4*t^8 - 19*ep*mWW^4*t^8 - 29*ep^2*mWW^4*t^8 - 14*ep^3*mWW^4*t^8 - 48*mtt^3*s*t^8 - 264*ep*mtt^3*s*t^8 - 480*ep^2*mtt^3*s*t^8 - 288*ep^3*mtt^3*s*t^8 + 125*mtt^2*mWW*s*t^8 + 642*ep*mtt^2*mWW*s*t^8 + 1099*ep^2*mtt^2*mWW*s*t^8 + 630*ep^3*mtt^2*mWW*s*t^8 - 106*mtt*mWW^2*s*t^8 - 489*ep*mtt*mWW^2*s*t^8 - 749*ep^2*mtt*mWW^2*s*t^8 - 390*ep^3*mtt*mWW^2*s*t^8 + 30*mWW^3*s*t^8 + 119*ep*mWW^3*s*t^8 + 149*ep^2*mWW^3*s*t^8 + 60*ep^3*mWW^3*s*t^8 + 16*mtt^2*s^2*t^8 + 72*ep*mtt^2*s^2*t^8 + 104*ep^2*mtt^2*s^2*t^8 + 48*ep^3*mtt^2*s^2*t^8 - 32*mtt*mWW*s^2*t^8 - 144*ep*mtt*mWW*s^2*t^8 - 208*ep^2*mtt*mWW*s^2*t^8 - 96*ep^3*mtt*mWW*s^2*t^8 + 16*mWW^2*s^2*t^8 + 72*ep*mWW^2*s^2*t^8 + 104*ep^2*mWW^2*s^2*t^8 + 48*ep^3*mWW^2*s^2*t^8 - 8*mtt^3*t^9 - 48*ep*mtt^3*t^9 - 94*ep^2*mtt^3*t^9 - 60*ep^3*mtt^3*t^9 + 24*mtt^2*mWW*t^9 + 128*ep*mtt^2*mWW*t^9 + 228*ep^2*mtt^2*mWW*t^9 + 136*ep^3*mtt^2*mWW*t^9 - 24*mtt*mWW^2*t^9 - 112*ep*mtt*mWW^2*t^9 - 174*ep^2*mtt*mWW^2*t^9 - 92*ep^3*mtt*mWW^2*t^9 + 8*mWW^3*t^9 + 32*ep*mWW^3*t^9 + 40*ep^2*mWW^3*t^9 + 16*ep^3*mWW^3*t^9 + 4*mtt^2*s*t^9 + 18*ep*mtt^2*s*t^9 + 26*ep^2*mtt^2*s*t^9 + 12*ep^3*mtt^2*s*t^9 - 8*mtt*mWW*s*t^9 - 36*ep*mtt*mWW*s*t^9 - 52*ep^2*mtt*mWW*s*t^9 - 24*ep^3*mtt*mWW*s*t^9 + 4*mWW^2*s*t^9 + 18*ep*mWW^2*s*t^9 + 26*ep^2*mWW^2*s*t^9 + 12*ep^3*mWW^2*s*t^9))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^2*mWW^2*s^3*(mWW - t)^3*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2)}, {-(((1 + 2*ep)*(-mtt^3 - ep*mtt^3 + mtt^2*mWW + ep*mtt^2*mWW + 3*mtt^2*s + 3*ep*mtt^2*s - 2*mtt*mWW*s - 2*ep*mtt*mWW*s - 3*mtt*s^2 - 3*ep*mtt*s^2 + mWW*s^2 + ep*mWW*s^2 + s^3 + ep*s^3 + 5*mtt^2*t + 5*ep*mtt^2*t - 6*mtt*mWW*t - 4*ep*mtt*mWW*t - 8*ep*mWW^2*t - 10*mtt*s*t - 10*ep*mtt*s*t + 6*mWW*s*t + 4*ep*mWW*s*t + 5*s^2*t + 5*ep*s^2*t - 6*mtt*t^2 - 8*ep*mtt*t^2 + 6*mWW*t^2 + 12*ep*mWW*t^2 + 6*s*t^2 + 8*ep*s*t^2 + 2*t^3 + 4*ep*t^3))/((1 + ep)*s^3*(mWW - t)*(-mtt + mWW + s + t)^3)), ((1 + 2*ep)*(-mtt^3 - ep*mtt^3 + 5*mtt^2*mWW + 5*ep*mtt^2*mWW - 6*mtt*mWW^2 - 8*ep*mtt*mWW^2 + 2*mWW^3 + 4*ep*mWW^3 + 3*mtt^2*s + 3*ep*mtt^2*s - 10*mtt*mWW*s - 10*ep*mtt*mWW*s + 6*mWW^2*s + 8*ep*mWW^2*s - 3*mtt*s^2 - 3*ep*mtt*s^2 + 5*mWW*s^2 + 5*ep*mWW*s^2 + s^3 + ep*s^3 + mtt^2*t + ep*mtt^2*t - 6*mtt*mWW*t - 4*ep*mtt*mWW*t + 6*mWW^2*t + 12*ep*mWW^2*t - 2*mtt*s*t - 2*ep*mtt*s*t + 6*mWW*s*t + 4*ep*mWW*s*t + s^2*t + ep*s^2*t - 8*ep*mWW*t^2))/((1 + ep)*s^3*(mWW - t)*(-mtt + mWW + s + t)^3), (8*ep*(1 + 2*ep)*(-mtt + s))/((1 + ep)*s^3*(-mtt + mWW + s + t)^2), (-4*ep*(3*mtt^3 + 17*ep*mtt^3 + 20*ep^2*mtt^3 - 8*mtt^2*mWW - 40*ep*mtt^2*mWW - 44*ep^2*mtt^2*mWW + 7*mtt*mWW^2 + 29*ep*mtt*mWW^2 + 28*ep^2*mtt*mWW^2 - 2*mWW^3 - 6*ep*mWW^3 - 4*ep^2*mWW^3 - 7*mtt^2*s - 39*ep*mtt^2*s - 44*ep^2*mtt^2*s + 7*mtt*mWW*s + 39*ep*mtt*mWW*s + 44*ep^2*mtt*mWW*s + 4*mtt*s^2 + 22*ep*mtt*s^2 + 24*ep^2*mtt*s^2 - 7*mtt^2*t - 39*ep*mtt^2*t - 44*ep^2*mtt^2*t + 7*mtt*mWW*t + 39*ep*mtt*mWW*t + 44*ep^2*mtt*mWW*t + 8*mtt*s*t + 44*ep*mtt*s*t + 48*ep^2*mtt*s*t + 4*mtt*t^2 + 22*ep*mtt*t^2 + 24*ep^2*mtt*t^2))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - mWW - s - t)^2), (ep*(ep*mtt^6*mWW^4*s^2 + ep^2*mtt^6*mWW^4*s^2 - 6*ep*mtt^5*mWW^5*s^2 - 6*ep^2*mtt^5*mWW^5*s^2 + 14*ep*mtt^4*mWW^6*s^2 + 14*ep^2*mtt^4*mWW^6*s^2 - 16*ep*mtt^3*mWW^7*s^2 - 16*ep^2*mtt^3*mWW^7*s^2 + 9*ep*mtt^2*mWW^8*s^2 + 9*ep^2*mtt^2*mWW^8*s^2 - 2*ep*mtt*mWW^9*s^2 - 2*ep^2*mtt*mWW^9*s^2 - mtt^5*mWW^4*s^3 - 5*ep*mtt^5*mWW^4*s^3 - 4*ep^2*mtt^5*mWW^4*s^3 + 11*mtt^4*mWW^5*s^3 + 59*ep*mtt^4*mWW^5*s^3 + 60*ep^2*mtt^4*mWW^5*s^3 - 29*mtt^3*mWW^6*s^3 - 148*ep*mtt^3*mWW^6*s^3 - 149*ep^2*mtt^3*mWW^6*s^3 + 31*mtt^2*mWW^7*s^3 + 140*ep*mtt^2*mWW^7*s^3 + 127*ep^2*mtt^2*mWW^7*s^3 - 14*mtt*mWW^8*s^3 - 47*ep*mtt*mWW^8*s^3 - 27*ep^2*mtt*mWW^8*s^3 + 2*mWW^9*s^3 + ep*mWW^9*s^3 - 7*ep^2*mWW^9*s^3 + 3*mtt^4*mWW^4*s^4 + 9*ep*mtt^4*mWW^4*s^4 + 6*ep^2*mtt^4*mWW^4*s^4 - 26*mtt^3*mWW^5*s^4 - 123*ep*mtt^3*mWW^5*s^4 - 127*ep^2*mtt^3*mWW^5*s^4 + 44*mtt^2*mWW^6*s^4 + 219*ep*mtt^2*mWW^6*s^4 + 229*ep^2*mtt^2*mWW^6*s^4 - 22*mtt*mWW^7*s^4 - 105*ep*mtt*mWW^7*s^4 - 101*ep^2*mtt*mWW^7*s^4 + mWW^8*s^4 - 7*ep^2*mWW^8*s^4 - 3*mtt^3*mWW^4*s^5 - 7*ep*mtt^3*mWW^4*s^5 - 4*ep^2*mtt^3*mWW^4*s^5 + 19*mtt^2*mWW^5*s^5 + 92*ep*mtt^2*mWW^5*s^5 + 97*ep^2*mtt^2*mWW^5*s^5 - 14*mtt*mWW^6*s^5 - 82*ep*mtt*mWW^6*s^5 - 92*ep^2*mtt*mWW^6*s^5 - 2*mWW^7*s^5 - 3*ep*mWW^7*s^5 - ep^2*mWW^7*s^5 + mtt^2*mWW^4*s^6 + 2*ep*mtt^2*mWW^4*s^6 + ep^2*mtt^2*mWW^4*s^6 - 4*mtt*mWW^5*s^6 - 22*ep*mtt*mWW^5*s^6 - 24*ep^2*mtt*mWW^5*s^6 - mWW^6*s^6 - 2*ep*mWW^6*s^6 - ep^2*mWW^6*s^6 + 2*ep*mtt^7*mWW^3*s*t + 2*ep^2*mtt^7*mWW^3*s*t - 12*ep*mtt^6*mWW^4*s*t - 12*ep^2*mtt^6*mWW^4*s*t + 28*ep*mtt^5*mWW^5*s*t + 28*ep^2*mtt^5*mWW^5*s*t - 32*ep*mtt^4*mWW^6*s*t - 32*ep^2*mtt^4*mWW^6*s*t + 18*ep*mtt^3*mWW^7*s*t + 18*ep^2*mtt^3*mWW^7*s*t - 4*ep*mtt^2*mWW^8*s*t - 4*ep^2*mtt^2*mWW^8*s*t + 2*ep*mtt^6*mWW^3*s^2*t + 8*ep^2*mtt^6*mWW^3*s^2*t + 8*mtt^5*mWW^4*s^2*t + 41*ep*mtt^5*mWW^4*s^2*t + 21*ep^2*mtt^5*mWW^4*s^2*t - 16*mtt^4*mWW^5*s^2*t - 77*ep*mtt^4*mWW^5*s^2*t - 25*ep^2*mtt^4*mWW^5*s^2*t - 37*ep*mtt^3*mWW^6*s^2*t - 133*ep^2*mtt^3*mWW^6*s^2*t + 16*mtt^2*mWW^7*s^2*t + 133*ep*mtt^2*mWW^7*s^2*t + 219*ep^2*mtt^2*mWW^7*s^2*t - 8*mtt*mWW^8*s^2*t - 64*ep*mtt*mWW^8*s^2*t - 92*ep^2*mtt*mWW^8*s^2*t + 2*ep*mWW^9*s^2*t + 2*ep^2*mWW^9*s^2*t + 2*mtt^5*mWW^3*s^3*t - 17*ep*mtt^5*mWW^3*s^3*t - 37*ep^2*mtt^5*mWW^3*s^3*t - 43*mtt^4*mWW^4*s^3*t - 172*ep*mtt^4*mWW^4*s^3*t - 147*ep^2*mtt^4*mWW^4*s^3*t + 48*mtt^3*mWW^5*s^3*t + 208*ep*mtt^3*mWW^5*s^3*t + 166*ep^2*mtt^3*mWW^5*s^3*t + 28*mtt^2*mWW^6*s^3*t + 210*ep*mtt^2*mWW^6*s^3*t + 326*ep^2*mtt^2*mWW^6*s^3*t - 38*mtt*mWW^7*s^3*t - 271*ep*mtt*mWW^7*s^3*t - 377*ep^2*mtt*mWW^7*s^3*t + 3*mWW^8*s^3*t + 42*ep*mWW^8*s^3*t + 69*ep^2*mWW^8*s^3*t - 6*mtt^4*mWW^3*s^4*t + 19*ep*mtt^4*mWW^3*s^4*t + 43*ep^2*mtt^4*mWW^3*s^4*t + 72*mtt^3*mWW^4*s^4*t + 339*ep*mtt^3*mWW^4*s^4*t + 363*ep^2*mtt^3*mWW^4*s^4*t - 36*mtt^2*mWW^5*s^4*t - 260*ep*mtt^2*mWW^5*s^4*t - 326*ep^2*mtt^2*mWW^5*s^4*t - 52*mtt*mWW^6*s^4*t - 217*ep*mtt*mWW^6*s^4*t - 219*ep^2*mtt*mWW^6*s^4*t + 22*mWW^7*s^4*t + 119*ep*mWW^7*s^4*t + 139*ep^2*mWW^7*s^4*t + 6*mtt^3*mWW^3*s^5*t - 5*ep*mtt^3*mWW^3*s^5*t - 17*ep^2*mtt^3*mWW^3*s^5*t - 47*mtt^2*mWW^4*s^5*t - 264*ep*mtt^2*mWW^4*s^5*t - 307*ep^2*mtt^2*mWW^4*s^5*t - 4*mtt*mWW^5*s^5*t + 79*ep*mtt*mWW^5*s^5*t + 143*ep^2*mtt*mWW^5*s^5*t + 25*mWW^6*s^5*t + 80*ep*mWW^6*s^5*t + 61*ep^2*mWW^6*s^5*t - 2*mtt^2*mWW^3*s^6*t - ep*mtt^2*mWW^3*s^6*t + ep^2*mtt^2*mWW^3*s^6*t + 10*mtt*mWW^4*s^6*t + 68*ep*mtt*mWW^4*s^6*t + 82*ep^2*mtt*mWW^4*s^6*t + 8*mWW^5*s^6*t + 21*ep*mWW^5*s^6*t + 13*ep^2*mWW^5*s^6*t + ep*mtt^8*mWW^2*t^2 + ep^2*mtt^8*mWW^2*t^2 - 6*ep*mtt^7*mWW^3*t^2 - 6*ep^2*mtt^7*mWW^3*t^2 + 14*ep*mtt^6*mWW^4*t^2 + 14*ep^2*mtt^6*mWW^4*t^2 - 16*ep*mtt^5*mWW^5*t^2 - 16*ep^2*mtt^5*mWW^5*t^2 + 9*ep*mtt^4*mWW^6*t^2 + 9*ep^2*mtt^4*mWW^6*t^2 - 2*ep*mtt^3*mWW^7*t^2 - 2*ep^2*mtt^3*mWW^7*t^2 + 3*mtt^7*mWW^2*s*t^2 + 21*ep*mtt^7*mWW^2*s*t^2 + 30*ep^2*mtt^7*mWW^2*s*t^2 - 17*mtt^6*mWW^3*s*t^2 - 109*ep*mtt^6*mWW^3*s*t^2 - 152*ep^2*mtt^6*mWW^3*s*t^2 + 55*mtt^5*mWW^4*s*t^2 + 330*ep*mtt^5*mWW^4*s*t^2 + 437*ep^2*mtt^5*mWW^4*s*t^2 - 93*mtt^4*mWW^5*s*t^2 - 554*ep*mtt^4*mWW^5*s*t^2 - 707*ep^2*mtt^4*mWW^5*s*t^2 + 74*mtt^3*mWW^6*s*t^2 + 457*ep*mtt^3*mWW^6*s*t^2 + 569*ep^2*mtt^3*mWW^6*s*t^2 - 22*mtt^2*mWW^7*s*t^2 - 153*ep*mtt^2*mWW^7*s*t^2 - 185*ep^2*mtt^2*mWW^7*s*t^2 + 8*ep*mtt*mWW^8*s*t^2 + 8*ep^2*mtt*mWW^8*s*t^2 - 12*mtt^6*mWW^2*s^2*t^2 - 106*ep*mtt^6*mWW^2*s^2*t^2 - 142*ep^2*mtt^6*mWW^2*s^2*t^2 + 44*mtt^5*mWW^3*s^2*t^2 + 318*ep*mtt^5*mWW^3*s^2*t^2 + 406*ep^2*mtt^5*mWW^3*s^2*t^2 - 178*mtt^4*mWW^4*s^2*t^2 - 978*ep*mtt^4*mWW^4*s^2*t^2 - 1148*ep^2*mtt^4*mWW^4*s^2*t^2 + 280*mtt^3*mWW^5*s^2*t^2 + 1504*ep*mtt^3*mWW^5*s^2*t^2 + 1758*ep^2*mtt^3*mWW^5*s^2*t^2 - 134*mtt^2*mWW^6*s^2*t^2 - 762*ep*mtt^2*mWW^6*s^2*t^2 - 904*ep^2*mtt^2*mWW^6*s^2*t^2 - 8*mtt*mWW^7*s^2*t^2 - 30*ep*mtt*mWW^7*s^2*t^2 - 52*ep^2*mtt*mWW^7*s^2*t^2 + 8*mWW^8*s^2*t^2 + 54*ep*mWW^8*s^2*t^2 + 82*ep^2*mWW^8*s^2*t^2 + 17*mtt^5*mWW^2*s^3*t^2 + 186*ep*mtt^5*mWW^2*s^3*t^2 + 241*ep^2*mtt^5*mWW^2*s^3*t^2 - 25*mtt^4*mWW^3*s^3*t^2 - 169*ep*mtt^4*mWW^3*s^3*t^2 - 156*ep^2*mtt^4*mWW^3*s^3*t^2 + 275*mtt^3*mWW^4*s^3*t^2 + 1209*ep*mtt^3*mWW^4*s^3*t^2 + 1174*ep^2*mtt^3*mWW^4*s^3*t^2 - 381*mtt^2*mWW^5*s^3*t^2 - 1879*ep*mtt^2*mWW^5*s^3*t^2 - 2038*ep^2*mtt^2*mWW^5*s^3*t^2 + 74*mtt*mWW^6*s^3*t^2 + 491*ep*mtt*mWW^6*s^3*t^2 + 633*ep^2*mtt*mWW^6*s^3*t^2 + 40*mWW^7*s^3*t^2 + 162*ep*mWW^7*s^3*t^2 + 146*ep^2*mWW^7*s^3*t^2 - 9*mtt^4*mWW^2*s^4*t^2 - 147*ep*mtt^4*mWW^2*s^4*t^2 - 186*ep^2*mtt^4*mWW^2*s^4*t^2 - 22*mtt^3*mWW^3*s^4*t^2 - 233*ep*mtt^3*mWW^3*s^4*t^2 - 379*ep^2*mtt^3*mWW^3*s^4*t^2 - 229*mtt^2*mWW^4*s^4*t^2 - 787*ep*mtt^2*mWW^4*s^4*t^2 - 588*ep^2*mtt^2*mWW^4*s^4*t^2 + 228*mtt*mWW^5*s^4*t^2 + 1057*ep*mtt*mWW^5*s^4*t^2 + 1069*ep^2*mtt*mWW^5*s^4*t^2 - 8*mWW^6*s^4*t^2 - 110*ep*mWW^6*s^4*t^2 - 156*ep^2*mWW^6*s^4*t^2 + 49*ep*mtt^3*mWW^2*s^5*t^2 + 61*ep^2*mtt^3*mWW^2*s^5*t^2 + 28*mtt^2*mWW^3*s^5*t^2 + 281*ep*mtt^2*mWW^3*s^5*t^2 + 397*ep^2*mtt^2*mWW^3*s^5*t^2 + 94*mtt*mWW^4*s^5*t^2 + 257*ep*mtt*mWW^4*s^5*t^2 + 139*ep^2*mtt*mWW^4*s^5*t^2 - 42*mWW^5*s^5*t^2 - 147*ep*mWW^5*s^5*t^2 - 117*ep^2*mWW^5*s^5*t^2 + mtt^2*mWW^2*s^6*t^2 - 4*ep*mtt^2*mWW^2*s^6*t^2 - 5*ep^2*mtt^2*mWW^2*s^6*t^2 - 8*mtt*mWW^3*s^6*t^2 - 82*ep*mtt*mWW^3*s^6*t^2 - 110*ep^2*mtt*mWW^3*s^6*t^2 - 17*mWW^4*s^6*t^2 - 46*ep*mWW^4*s^6*t^2 - 29*ep^2*mWW^4*s^6*t^2 + 2*mtt^8*mWW*t^3 + 14*ep*mtt^8*mWW*t^3 + 18*ep^2*mtt^8*mWW*t^3 - 14*mtt^7*mWW^2*t^3 - 91*ep*mtt^7*mWW^2*t^3 - 113*ep^2*mtt^7*mWW^2*t^3 + 42*mtt^6*mWW^3*t^3 + 259*ep*mtt^6*mWW^3*t^3 + 313*ep^2*mtt^6*mWW^3*t^3 - 62*mtt^5*mWW^4*t^3 - 377*ep*mtt^5*mWW^4*t^3 - 447*ep^2*mtt^5*mWW^4*t^3 + 44*mtt^4*mWW^5*t^3 + 277*ep*mtt^4*mWW^5*t^3 + 323*ep^2*mtt^4*mWW^5*t^3 - 12*mtt^3*mWW^6*t^3 - 88*ep*mtt^3*mWW^6*t^3 - 100*ep^2*mtt^3*mWW^6*t^3 + 6*ep*mtt^2*mWW^7*t^3 + 6*ep^2*mtt^2*mWW^7*t^3 - 8*mtt^7*mWW*s*t^3 - 69*ep*mtt^7*mWW*s*t^3 - 91*ep^2*mtt^7*mWW*s*t^3 + 34*mtt^6*mWW^2*s*t^3 + 233*ep*mtt^6*mWW^2*s*t^3 + 289*ep^2*mtt^6*mWW^2*s*t^3 - 80*mtt^5*mWW^3*s*t^3 - 430*ep*mtt^5*mWW^3*s*t^3 - 500*ep^2*mtt^5*mWW^3*s*t^3 + 2*mtt^4*mWW^4*s*t^3 + 8*ep*mtt^4*mWW^4*s*t^3 + 18*ep^2*mtt^4*mWW^4*s*t^3 + 184*mtt^3*mWW^5*s*t^3 + 929*ep*mtt^3*mWW^5*s*t^3 + 1069*ep^2*mtt^3*mWW^5*s*t^3 - 176*mtt^2*mWW^6*s*t^3 - 917*ep*mtt^2*mWW^6*s*t^3 - 1095*ep^2*mtt^2*mWW^6*s*t^3 + 44*mtt*mWW^7*s*t^3 + 250*ep*mtt*mWW^7*s*t^3 + 314*ep^2*mtt*mWW^7*s*t^3 - 4*ep*mWW^8*s*t^3 - 4*ep^2*mWW^8*s*t^3 + 14*mtt^6*mWW*s^2*t^3 + 149*ep*mtt^6*mWW*s^2*t^3 + 195*ep^2*mtt^6*mWW*s^2*t^3 - 22*mtt^5*mWW^2*s^2*t^3 - 96*ep*mtt^5*mWW^2*s^2*t^3 - 86*ep^2*mtt^5*mWW^2*s^2*t^3 + 128*mtt^4*mWW^3*s^2*t^3 + 418*ep*mtt^4*mWW^3*s^2*t^3 + 404*ep^2*mtt^4*mWW^3*s^2*t^3 + 136*mtt^3*mWW^4*s^2*t^3 + 664*ep*mtt^3*mWW^4*s^2*t^3 + 558*ep^2*mtt^3*mWW^4*s^2*t^3 - 538*mtt^2*mWW^5*s^2*t^3 - 2509*ep*mtt^2*mWW^5*s^2*t^3 - 2565*ep^2*mtt^2*mWW^5*s^2*t^3 + 290*mtt*mWW^6*s^2*t^3 + 1456*ep*mtt*mWW^6*s^2*t^3 + 1640*ep^2*mtt*mWW^6*s^2*t^3 - 8*mWW^7*s^2*t^3 - 82*ep*mWW^7*s^2*t^3 - 146*ep^2*mWW^7*s^2*t^3 - 14*mtt^5*mWW*s^3*t^3 - 176*ep*mtt^5*mWW*s^3*t^3 - 222*ep^2*mtt^5*mWW*s^3*t^3 - mtt^4*mWW^2*s^3*t^3 - 245*ep*mtt^4*mWW^2*s^3*t^3 - 412*ep^2*mtt^4*mWW^2*s^3*t^3 - 266*mtt^3*mWW^3*s^3*t^3 - 952*ep*mtt^3*mWW^3*s^3*t^3 - 908*ep^2*mtt^3*mWW^3*s^3*t^3 - 87*mtt^2*mWW^4*s^3*t^3 - 79*ep*mtt^2*mWW^4*s^3*t^3 + 296*ep^2*mtt^2*mWW^4*s^3*t^3 + 478*mtt*mWW^5*s^3*t^3 + 1938*ep*mtt*mWW^5*s^3*t^3 + 1718*ep^2*mtt*mWW^5*s^3*t^3 - 150*mWW^6*s^3*t^3 - 706*ep*mWW^6*s^3*t^3 - 712*ep^2*mWW^6*s^3*t^3 + 8*mtt^4*mWW*s^4*t^3 + 114*ep*mtt^4*mWW*s^4*t^3 + 136*ep^2*mtt^4*mWW*s^4*t^3 + 4*mtt^3*mWW^2*s^4*t^3 + 349*ep*mtt^3*mWW^2*s^4*t^3 + 561*ep^2*mtt^3*mWW^2*s^4*t^3 + 270*mtt^2*mWW^3*s^4*t^3 + 1092*ep*mtt^2*mWW^3*s^4*t^3 + 1050*ep^2*mtt^2*mWW^3*s^4*t^3 + 4*mtt*mWW^4*s^4*t^3 - 291*ep*mtt*mWW^4*s^4*t^3 - 523*ep^2*mtt*mWW^4*s^4*t^3 - 126*mWW^5*s^4*t^3 - 384*ep*mWW^5*s^4*t^3 - 264*ep^2*mWW^5*s^4*t^3 - 2*mtt^3*mWW*s^5*t^3 - 35*ep*mtt^3*mWW*s^5*t^3 - 39*ep^2*mtt^3*mWW*s^5*t^3 - 3*mtt^2*mWW^2*s^5*t^3 - 198*ep*mtt^2*mWW^2*s^5*t^3 - 309*ep^2*mtt^2*mWW^2*s^5*t^3 - 108*mtt*mWW^3*s^5*t^3 - 423*ep*mtt*mWW^3*s^5*t^3 - 381*ep^2*mtt*mWW^3*s^5*t^3 - 7*mWW^4*s^5*t^3 - 4*ep*mWW^4*s^5*t^3 + 9*ep^2*mWW^4*s^5*t^3 + 3*ep*mtt^2*mWW*s^6*t^3 + 3*ep^2*mtt^2*mWW*s^6*t^3 + 2*mtt*mWW^2*s^6*t^3 + 48*ep*mtt*mWW^2*s^6*t^3 + 70*ep^2*mtt*mWW^2*s^6*t^3 + 14*mWW^3*s^6*t^3 + 37*ep*mWW^3*s^6*t^3 + 23*ep^2*mWW^3*s^6*t^3 + 2*mtt^8*t^4 + 7*ep*mtt^8*t^4 + 5*ep^2*mtt^8*t^4 - 22*mtt^7*mWW*t^4 - 117*ep*mtt^7*mWW*t^4 - 125*ep^2*mtt^7*mWW*t^4 + 92*mtt^6*mWW^2*t^4 + 514*ep*mtt^6*mWW^2*t^4 + 572*ep^2*mtt^6*mWW^2*t^4 - 218*mtt^5*mWW^3*t^4 - 1181*ep*mtt^5*mWW^3*t^4 - 1323*ep^2*mtt^5*mWW^3*t^4 + 274*mtt^4*mWW^4*t^4 + 1450*ep*mtt^4*mWW^4*t^4 + 1638*ep^2*mtt^4*mWW^4*t^4 - 164*mtt^3*mWW^5*t^4 - 876*ep*mtt^3*mWW^5*t^4 - 1006*ep^2*mtt^3*mWW^5*t^4 + 36*mtt^2*mWW^6*t^4 + 209*ep*mtt^2*mWW^6*t^4 + 245*ep^2*mtt^2*mWW^6*t^4 - 6*ep*mtt*mWW^7*t^4 - 6*ep^2*mtt*mWW^7*t^4 - 9*mtt^7*s*t^4 - 30*ep*mtt^7*s*t^4 - 21*ep^2*mtt^7*s*t^4 + 83*mtt^6*mWW*s*t^4 + 490*ep*mtt^6*mWW*s*t^4 + 539*ep^2*mtt^6*mWW*s*t^4 - 251*mtt^5*mWW^2*s*t^4 - 1424*ep*mtt^5*mWW^2*s*t^4 - 1539*ep^2*mtt^5*mWW^2*s*t^4 + 577*mtt^4*mWW^3*s*t^4 + 2839*ep*mtt^4*mWW^3*s*t^4 + 2976*ep^2*mtt^4*mWW^3*s*t^4 - 555*mtt^3*mWW^4*s*t^4 - 2638*ep*mtt^3*mWW^4*s*t^4 - 2851*ep^2*mtt^3*mWW^4*s*t^4 + 47*mtt^2*mWW^5*s*t^4 + 279*ep*mtt^2*mWW^5*s*t^4 + 424*ep^2*mtt^2*mWW^5*s*t^4 + 130*mtt*mWW^6*s*t^4 + 599*ep*mtt*mWW^6*s*t^4 + 619*ep^2*mtt*mWW^6*s*t^4 - 22*mWW^7*s*t^4 - 115*ep*mWW^7*s*t^4 - 147*ep^2*mWW^7*s*t^4 + 16*mtt^6*s^2*t^4 + 50*ep*mtt^6*s^2*t^4 + 34*ep^2*mtt^6*s^2*t^4 - 126*mtt^5*mWW*s^2*t^4 - 851*ep*mtt^5*mWW*s^2*t^4 - 959*ep^2*mtt^5*mWW*s^2*t^4 + 234*mtt^4*mWW^2*s^2*t^4 + 1208*ep*mtt^4*mWW^2*s^2*t^4 + 1124*ep^2*mtt^4*mWW^2*s^2*t^4 - 792*mtt^3*mWW^3*s^2*t^4 - 3200*ep*mtt^3*mWW^3*s^2*t^4 - 2882*ep^2*mtt^3*mWW^3*s^2*t^4 + 688*mtt^2*mWW^4*s^2*t^4 + 3005*ep*mtt^2*mWW^4*s^2*t^4 + 3073*ep^2*mtt^2*mWW^4*s^2*t^4 + 116*mtt*mWW^5*s^2*t^4 + 359*ep*mtt*mWW^5*s^2*t^4 + 117*ep^2*mtt*mWW^5*s^2*t^4 - 156*mWW^6*s^2*t^4 - 681*ep*mWW^6*s^2*t^4 - 627*ep^2*mWW^6*s^2*t^4 - 14*mtt^5*s^3*t^4 - 40*ep*mtt^5*s^3*t^4 - 26*ep^2*mtt^5*s^3*t^4 + 94*mtt^4*mWW*s^3*t^4 + 765*ep*mtt^4*mWW*s^3*t^4 + 887*ep^2*mtt^4*mWW*s^3*t^4 - 54*mtt^3*mWW^2*s^3*t^4 + 27*ep*mtt^3*mWW^2*s^3*t^4 + 363*ep^2*mtt^3*mWW^2*s^3*t^4 + 672*mtt^2*mWW^3*s^3*t^4 + 2243*ep*mtt^2*mWW^3*s^3*t^4 + 1661*ep^2*mtt^2*mWW^3*s^3*t^4 - 516*mtt*mWW^4*s^3*t^4 - 2183*ep*mtt*mWW^4*s^3*t^4 - 2093*ep^2*mtt*mWW^4*s^3*t^4 - 22*mWW^5*s^3*t^4 + 68*ep*mWW^5*s^3*t^4 + 168*ep^2*mWW^5*s^3*t^4 + 6*mtt^4*s^4*t^4 + 15*ep*mtt^4*s^4*t^4 + 9*ep^2*mtt^4*s^4*t^4 - 32*mtt^3*mWW*s^4*t^4 - 364*ep*mtt^3*mWW*s^4*t^4 - 446*ep^2*mtt^3*mWW*s^4*t^4 - 49*mtt^2*mWW^2*s^4*t^4 - 544*ep*mtt^2*mWW^2*s^4*t^4 - 795*ep^2*mtt^2*mWW^2*s^4*t^4 - 282*mtt*mWW^3*s^4*t^4 - 804*ep*mtt*mWW^3*s^4*t^4 - 492*ep^2*mtt*mWW^3*s^4*t^4 + 117*mWW^4*s^4*t^4 + 377*ep*mWW^4*s^4*t^4 + 284*ep^2*mWW^4*s^4*t^4 - mtt^3*s^5*t^4 - 2*ep*mtt^3*s^5*t^4 - ep^2*mtt^3*s^5*t^4 + 3*mtt^2*mWW*s^5*t^4 + 89*ep*mtt^2*mWW*s^5*t^4 + 122*ep^2*mtt^2*mWW*s^5*t^4 + 32*mtt*mWW^2*s^5*t^4 + 229*ep*mtt*mWW^2*s^5*t^4 + 281*ep^2*mtt*mWW^2*s^5*t^4 + 46*mWW^3*s^5*t^4 + 124*ep*mWW^3*s^5*t^4 + 78*ep^2*mWW^3*s^5*t^4 - 12*ep*mtt*mWW*s^6*t^4 - 18*ep^2*mtt*mWW*s^6*t^4 - 4*mWW^2*s^6*t^4 - 10*ep*mWW^2*s^6*t^4 - 6*ep^2*mWW^2*s^6*t^4 - 8*mtt^7*t^5 - 28*ep*mtt^7*t^5 - 20*ep^2*mtt^7*t^5 + 62*mtt^6*mWW*t^5 + 315*ep*mtt^6*mWW*t^5 + 319*ep^2*mtt^6*mWW*t^5 - 190*mtt^5*mWW^2*t^5 - 1037*ep*mtt^5*mWW^2*t^5 - 1099*ep^2*mtt^5*mWW^2*t^5 + 390*mtt^4*mWW^3*t^5 + 2028*ep*mtt^4*mWW^3*t^5 + 2148*ep^2*mtt^4*mWW^3*t^5 - 446*mtt^3*mWW^4*t^5 - 2219*ep*mtt^3*mWW^4*t^5 - 2367*ep^2*mtt^3*mWW^4*t^5 + 228*mtt^2*mWW^5*t^5 + 1129*ep*mtt^2*mWW^5*t^5 + 1243*ep^2*mtt^2*mWW^5*t^5 - 36*mtt*mWW^6*t^5 - 190*ep*mtt*mWW^6*t^5 - 226*ep^2*mtt*mWW^6*t^5 + 2*ep*mWW^7*t^5 + 2*ep^2*mWW^7*t^5 + 28*mtt^6*s*t^5 + 92*ep*mtt^6*s*t^5 + 64*ep^2*mtt^6*s*t^5 - 186*mtt^5*mWW*s*t^5 - 1072*ep*mtt^5*mWW*s*t^5 - 1144*ep^2*mtt^5*mWW*s*t^5 + 376*mtt^4*mWW^2*s*t^5 + 2224*ep*mtt^4*mWW^2*s*t^5 + 2340*ep^2*mtt^4*mWW^2*s*t^5 - 828*mtt^3*mWW^3*s*t^5 - 3955*ep*mtt^3*mWW^3*s*t^5 - 3871*ep^2*mtt^3*mWW^3*s*t^5 + 908*mtt^2*mWW^4*s*t^5 + 4077*ep*mtt^2*mWW^4*s*t^5 + 4027*ep^2*mtt^2*mWW^4*s*t^5 - 274*mtt*mWW^5*s*t^5 - 1281*ep*mtt*mWW^5*s*t^5 - 1379*ep^2*mtt*mWW^5*s*t^5 - 28*mWW^6*s*t^5 - 107*ep*mWW^6*s*t^5 - 61*ep^2*mWW^6*s*t^5 - 36*mtt^5*s^2*t^5 - 108*ep*mtt^5*s^2*t^5 - 72*ep^2*mtt^5*s^2*t^5 + 204*mtt^4*mWW*s^2*t^5 + 1449*ep*mtt^4*mWW*s^2*t^5 + 1653*ep^2*mtt^4*mWW*s^2*t^5 - 140*mtt^3*mWW^2*s^2*t^5 - 1125*ep*mtt^3*mWW^2*s^2*t^5 - 1135*ep^2*mtt^3*mWW^2*s^2*t^5 + 688*mtt^2*mWW^3*s^2*t^5 + 2660*ep*mtt^2*mWW^3*s^2*t^5 + 2134*ep^2*mtt^2*mWW^3*s^2*t^5 - 794*mtt*mWW^4*s^2*t^5 - 3175*ep*mtt*mWW^4*s^2*t^5 - 2831*ep^2*mtt*mWW^4*s^2*t^5 + 158*mWW^5*s^2*t^5 + 739*ep*mWW^5*s^2*t^5 + 731*ep^2*mWW^5*s^2*t^5 + 20*mtt^4*s^3*t^5 + 52*ep*mtt^4*s^3*t^5 + 32*ep^2*mtt^4*s^3*t^5 - 92*mtt^3*mWW*s^3*t^5 - 972*ep*mtt^3*mWW*s^3*t^5 - 1216*ep^2*mtt^3*mWW*s^3*t^5 - 145*mtt^2*mWW^2*s^3*t^5 - 465*ep*mtt^2*mWW^2*s^3*t^5 - 500*ep^2*mtt^2*mWW^2*s^3*t^5 - 242*mtt*mWW^3*s^3*t^5 - 618*ep*mtt*mWW^3*s^3*t^5 - 256*ep^2*mtt*mWW^3*s^3*t^5 + 219*mWW^4*s^3*t^5 + 683*ep*mWW^4*s^3*t^5 + 500*ep^2*mWW^4*s^3*t^5 - 4*mtt^3*s^4*t^5 - 8*ep*mtt^3*s^4*t^5 - 4*ep^2*mtt^3*s^4*t^5 + 12*mtt^2*mWW*s^4*t^5 + 340*ep*mtt^2*mWW*s^4*t^5 + 478*ep^2*mtt^2*mWW*s^4*t^5 + 116*mtt*mWW^2*s^4*t^5 + 440*ep*mtt*mWW^2*s^4*t^5 + 414*ep^2*mtt*mWW^2*s^4*t^5 + 36*mWW^3*s^4*t^5 + 108*ep*mWW^3*s^4*t^5 + 72*ep^2*mWW^3*s^4*t^5 - 60*ep*mtt*mWW*s^5*t^5 - 90*ep^2*mtt*mWW*s^5*t^5 - 20*mWW^2*s^5*t^5 - 50*ep*mWW^2*s^5*t^5 - 30*ep^2*mWW^2*s^5*t^5 + 12*mtt^6*t^6 + 42*ep*mtt^6*t^6 + 30*ep^2*mtt^6*t^6 - 74*mtt^5*mWW*t^6 - 397*ep*mtt^5*mWW*t^6 - 407*ep^2*mtt^5*mWW*t^6 + 150*mtt^4*mWW^2*t^6 + 918*ep*mtt^4*mWW^2*t^6 + 990*ep^2*mtt^4*mWW^2*t^6 - 274*mtt^3*mWW^3*t^6 - 1479*ep*mtt^3*mWW^3*t^6 - 1535*ep^2*mtt^3*mWW^3*t^6 + 314*mtt^2*mWW^4*t^6 + 1514*ep*mtt^2*mWW^4*t^6 + 1530*ep^2*mtt^2*mWW^4*t^6 - 140*mtt*mWW^5*t^6 - 658*ep*mtt*mWW^5*t^6 - 680*ep^2*mtt*mWW^5*t^6 + 12*mWW^6*t^6 + 60*ep*mWW^6*t^6 + 72*ep^2*mWW^6*t^6 - 30*mtt^5*s*t^6 - 96*ep*mtt^5*s*t^6 - 66*ep^2*mtt^5*s*t^6 + 158*mtt^4*mWW*s*t^6 + 1059*ep*mtt^4*mWW*s*t^6 + 1189*ep^2*mtt^4*mWW*s*t^6 - 102*mtt^3*mWW^2*s*t^6 - 1180*ep*mtt^3*mWW^2*s*t^6 - 1420*ep^2*mtt^3*mWW^2*s*t^6 + 288*mtt^2*mWW^3*s*t^6 + 1548*ep*mtt^2*mWW^3*s*t^6 + 1506*ep^2*mtt^2*mWW^3*s*t^6 - 434*mtt*mWW^4*s*t^6 - 1842*ep*mtt*mWW^4*s*t^6 - 1678*ep^2*mtt*mWW^4*s*t^6 + 136*mWW^5*s*t^6 + 599*ep*mWW^5*s*t^6 + 565*ep^2*mWW^5*s*t^6 + 24*mtt^4*s^2*t^6 + 66*ep*mtt^4*s^2*t^6 + 42*ep^2*mtt^4*s^2*t^6 - 104*mtt^3*mWW*s^2*t^6 - 1082*ep*mtt^3*mWW*s^2*t^6 - 1362*ep^2*mtt^3*mWW*s^2*t^6 - 186*mtt^2*mWW^2*s^2*t^6 - 51*ep*mtt^2*mWW^2*s^2*t^6 + 255*ep^2*mtt^2*mWW^2*s^2*t^6 + 6*mtt*mWW^3*s^2*t^6 - 30*ep*mtt*mWW^3*s^2*t^6 + 24*ep^2*mtt*mWW^3*s^2*t^6 + 140*mWW^4*s^2*t^6 + 437*ep*mWW^4*s^2*t^6 + 321*ep^2*mWW^4*s^2*t^6 - 6*mtt^3*s^3*t^6 - 12*ep*mtt^3*s^3*t^6 - 6*ep^2*mtt^3*s^3*t^6 + 18*mtt^2*mWW*s^3*t^6 + 530*ep*mtt^2*mWW*s^3*t^6 + 752*ep^2*mtt^2*mWW*s^3*t^6 + 184*mtt*mWW^2*s^3*t^6 + 430*ep*mtt*mWW^2*s^3*t^6 + 246*ep^2*mtt*mWW^2*s^3*t^6 - 36*mWW^3*s^3*t^6 - 68*ep*mWW^3*s^3*t^6 - 32*ep^2*mWW^3*s^3*t^6 - 120*ep*mtt*mWW*s^4*t^6 - 180*ep^2*mtt*mWW*s^4*t^6 - 40*mWW^2*s^4*t^6 - 100*ep*mWW^2*s^4*t^6 - 60*ep^2*mWW^2*s^4*t^6 - 8*mtt^5*t^7 - 28*ep*mtt^5*t^7 - 20*ep^2*mtt^5*t^7 + 40*mtt^4*mWW*t^7 + 261*ep*mtt^4*mWW*t^7 + 287*ep^2*mtt^4*mWW*t^7 - 20*mtt^3*mWW^2*t^7 - 328*ep*mtt^3*mWW^2*t^7 - 422*ep^2*mtt^3*mWW^2*t^7 + 32*mtt^2*mWW^3*t^7 + 321*ep*mtt^2*mWW^3*t^7 + 379*ep^2*mtt^2*mWW^3*t^7 - 76*mtt*mWW^4*t^7 - 370*ep*mtt*mWW^4*t^7 - 360*ep^2*mtt*mWW^4*t^7 + 32*mWW^5*t^7 + 144*ep*mWW^5*t^7 + 136*ep^2*mWW^5*t^7 + 12*mtt^4*s*t^7 + 36*ep*mtt^4*s*t^7 + 24*ep^2*mtt^4*s*t^7 - 50*mtt^3*mWW*s*t^7 - 529*ep*mtt^3*mWW*s*t^7 - 665*ep^2*mtt^3*mWW*s*t^7 - 112*mtt^2*mWW^2*s*t^7 + 83*ep*mtt^2*mWW^2*s*t^7 + 345*ep^2*mtt^2*mWW^2*s*t^7 + 102*mtt*mWW^3*s*t^7 + 201*ep*mtt*mWW^3*s*t^7 + 93*ep^2*mtt*mWW^3*s*t^7 + 24*mWW^4*s*t^7 + 77*ep*mWW^4*s*t^7 + 59*ep^2*mWW^4*s*t^7 - 4*mtt^3*s^2*t^7 - 8*ep*mtt^3*s^2*t^7 - 4*ep^2*mtt^3*s^2*t^7 + 12*mtt^2*mWW*s^2*t^7 + 395*ep*mtt^2*mWW*s^2*t^7 + 563*ep^2*mtt^2*mWW*s^2*t^7 + 146*mtt*mWW^2*s^2*t^7 + 220*ep*mtt*mWW^2*s^2*t^7 + 14*ep^2*mtt*mWW^2*s^2*t^7 - 74*mWW^3*s^2*t^7 - 167*ep*mWW^3*s^2*t^7 - 93*ep^2*mWW^3*s^2*t^7 - 120*ep*mtt*mWW*s^3*t^7 - 180*ep^2*mtt*mWW*s^3*t^7 - 40*mWW^2*s^3*t^7 - 100*ep*mWW^2*s^3*t^7 - 60*ep^2*mWW^2*s^3*t^7 + 2*mtt^4*t^8 + 7*ep*mtt^4*t^8 + 5*ep^2*mtt^4*t^8 - 8*mtt^3*mWW*t^8 - 90*ep*mtt^3*mWW*t^8 - 112*ep^2*mtt^3*mWW*t^8 - 26*mtt^2*mWW^2*t^8 + 19*ep*mtt^2*mWW^2*t^8 + 81*ep^2*mtt^2*mWW^2*t^8 + 36*mtt*mWW^3*t^8 + 76*ep*mtt*mWW^3*t^8 + 34*ep^2*mtt*mWW^3*t^8 - 4*mWW^4*t^8 - 12*ep*mWW^4*t^8 - 8*ep^2*mWW^4*t^8 - mtt^3*s*t^8 - 2*ep*mtt^3*s*t^8 - ep^2*mtt^3*s*t^8 + 3*mtt^2*mWW*s*t^8 + 133*ep*mtt^2*mWW*s*t^8 + 190*ep^2*mtt^2*mWW*s*t^8 + 56*mtt*mWW^2*s*t^8 + 53*ep*mtt*mWW^2*s*t^8 - 39*ep^2*mtt*mWW^2*s*t^8 - 42*mWW^3*s*t^8 - 96*ep*mWW^3*s*t^8 - 54*ep^2*mWW^3*s*t^8 - 60*ep*mtt*mWW*s^2*t^8 - 90*ep^2*mtt*mWW*s^2*t^8 - 20*mWW^2*s^2*t^8 - 50*ep*mWW^2*s^2*t^8 - 30*ep^2*mWW^2*s^2*t^8 + 14*ep*mtt^2*mWW*t^9 + 20*ep^2*mtt^2*mWW*t^9 + 8*mtt*mWW^2*t^9 + 4*ep*mtt*mWW^2*t^9 - 10*ep^2*mtt*mWW^2*t^9 - 8*mWW^3*t^9 - 18*ep*mWW^3*t^9 - 10*ep^2*mWW^3*t^9 - 12*ep*mtt*mWW*s*t^9 - 18*ep^2*mtt*mWW*s*t^9 - 4*mWW^2*s*t^9 - 10*ep*mWW^2*s*t^9 - 6*ep^2*mWW^2*s*t^9))/((1 + ep)^2*(mtt - mWW)^3*mWW*s^3*(-mWW + t)^2*(-mtt + mWW + s + t)^3*(-(mWW*s) - mtt*t + s*t + t^2)^2), (-6*ep*(1 + 2*ep)^2*(mtt - s))/((1 + ep)^2*s^3*(mtt - mWW - s - t)^2), (-3*ep*(-(mtt^4*mWW^2*s^2) - 5*ep*mtt^4*mWW^2*s^2 - 4*ep^2*mtt^4*mWW^2*s^2 + 6*mtt^3*mWW^3*s^2 + 26*ep*mtt^3*mWW^3*s^2 + 20*ep^2*mtt^3*mWW^3*s^2 - 11*mtt^2*mWW^4*s^2 - 37*ep*mtt^2*mWW^4*s^2 - 20*ep^2*mtt^2*mWW^4*s^2 + 8*mtt*mWW^5*s^2 + 16*ep*mtt*mWW^5*s^2 - 4*ep^2*mtt*mWW^5*s^2 - 2*mWW^6*s^2 + 8*ep^2*mWW^6*s^2 + 2*mtt^3*mWW^2*s^3 + 10*ep*mtt^3*mWW^2*s^3 + 8*ep^2*mtt^3*mWW^2*s^3 - 10*mtt^2*mWW^3*s^3 - 42*ep*mtt^2*mWW^3*s^3 - 32*ep^2*mtt^2*mWW^3*s^3 + 7*mtt*mWW^4*s^3 + 15*ep*mtt*mWW^4*s^3 - 4*ep^2*mtt*mWW^4*s^3 + mWW^5*s^3 + 17*ep*mWW^5*s^3 + 28*ep^2*mWW^5*s^3 - mtt^2*mWW^2*s^4 - 5*ep*mtt^2*mWW^2*s^4 - 4*ep^2*mtt^2*mWW^2*s^4 + 4*mtt*mWW^3*s^4 + 16*ep*mtt*mWW^3*s^4 + 12*ep^2*mtt*mWW^3*s^4 + mWW^4*s^4 + 11*ep*mWW^4*s^4 + 16*ep^2*mWW^4*s^4 - 2*mtt^5*mWW*s*t - 10*ep*mtt^5*mWW*s*t - 8*ep^2*mtt^5*mWW*s*t + 12*mtt^4*mWW^2*s*t + 52*ep*mtt^4*mWW^2*s*t + 40*ep^2*mtt^4*mWW^2*s*t - 22*mtt^3*mWW^3*s*t - 74*ep*mtt^3*mWW^3*s*t - 40*ep^2*mtt^3*mWW^3*s*t + 16*mtt^2*mWW^4*s*t + 32*ep*mtt^2*mWW^4*s*t - 8*ep^2*mtt^2*mWW^4*s*t - 4*mtt*mWW^5*s*t + 16*ep^2*mtt*mWW^5*s*t + 4*mtt^4*mWW*s^2*t + 20*ep*mtt^4*mWW*s^2*t + 16*ep^2*mtt^4*mWW*s^2*t - 20*mtt^3*mWW^2*s^2*t - 84*ep*mtt^3*mWW^2*s^2*t - 64*ep^2*mtt^3*mWW^2*s^2*t + 12*mtt^2*mWW^3*s^2*t + 8*ep*mtt^2*mWW^3*s^2*t - 40*ep^2*mtt^2*mWW^3*s^2*t - mtt*mWW^4*s^2*t + 39*ep*mtt*mWW^4*s^2*t + 76*ep^2*mtt*mWW^4*s^2*t + 5*mWW^5*s^2*t + 17*ep*mWW^5*s^2*t + 12*ep^2*mWW^5*s^2*t - 2*mtt^3*mWW*s^3*t - 10*ep*mtt^3*mWW*s^3*t - 8*ep^2*mtt^3*mWW*s^3*t + 10*mtt^2*mWW^2*s^3*t + 38*ep*mtt^2*mWW^2*s^3*t + 28*ep^2*mtt^2*mWW^2*s^3*t + 14*mtt*mWW^3*s^3*t + 94*ep*mtt*mWW^3*s^3*t + 116*ep^2*mtt*mWW^3*s^3*t - 6*mWW^4*s^3*t - 34*ep*mWW^4*s^3*t - 40*ep^2*mWW^4*s^3*t - 2*mtt*mWW^2*s^4*t - 6*ep*mtt*mWW^2*s^4*t - 4*ep^2*mtt*mWW^2*s^4*t - 6*mWW^3*s^4*t - 38*ep*mWW^3*s^4*t - 44*ep^2*mWW^3*s^4*t - mtt^6*t^2 - 5*ep*mtt^6*t^2 - 4*ep^2*mtt^6*t^2 + 6*mtt^5*mWW*t^2 + 26*ep*mtt^5*mWW*t^2 + 20*ep^2*mtt^5*mWW*t^2 - 11*mtt^4*mWW^2*t^2 - 37*ep*mtt^4*mWW^2*t^2 - 20*ep^2*mtt^4*mWW^2*t^2 + 8*mtt^3*mWW^3*t^2 + 16*ep*mtt^3*mWW^3*t^2 - 4*ep^2*mtt^3*mWW^3*t^2 - 2*mtt^2*mWW^4*t^2 + 8*ep^2*mtt^2*mWW^4*t^2 + 3*mtt^5*s*t^2 + 15*ep*mtt^5*s*t^2 + 12*ep^2*mtt^5*s*t^2 - 11*mtt^4*mWW*s*t^2 - 47*ep*mtt^4*mWW*s*t^2 - 36*ep^2*mtt^4*mWW*s*t^2 - 4*mtt^3*mWW^2*s*t^2 - 44*ep*mtt^3*mWW^2*s*t^2 - 64*ep^2*mtt^3*mWW^2*s*t^2 + 12*mtt^2*mWW^3*s*t^2 + 52*ep*mtt^2*mWW^3*s*t^2 + 40*ep^2*mtt^2*mWW^3*s*t^2 - 4*mtt*mWW^4*s*t^2 + 24*ep*mtt*mWW^4*s*t^2 + 64*ep^2*mtt*mWW^4*s*t^2 + 4*mWW^5*s*t^2 - 16*ep^2*mWW^5*s*t^2 - 3*mtt^4*s^2*t^2 - 15*ep*mtt^4*s^2*t^2 - 12*ep^2*mtt^4*s^2*t^2 + 8*mtt^3*mWW*s^2*t^2 + 36*ep*mtt^3*mWW*s^2*t^2 + 28*ep^2*mtt^3*mWW*s^2*t^2 + 24*mtt^2*mWW^2*s^2*t^2 + 124*ep*mtt^2*mWW^2*s^2*t^2 + 136*ep^2*mtt^2*mWW^2*s^2*t^2 + 12*mtt*mWW^3*s^2*t^2 + 88*ep*mtt*mWW^3*s^2*t^2 + 112*ep^2*mtt*mWW^3*s^2*t^2 - 17*mWW^4*s^2*t^2 - 101*ep*mWW^4*s^2*t^2 - 120*ep^2*mWW^4*s^2*t^2 + mtt^3*s^3*t^2 + 5*ep*mtt^3*s^3*t^2 + 4*ep^2*mtt^3*s^3*t^2 - 3*mtt^2*mWW*s^3*t^2 - 15*ep*mtt^2*mWW*s^3*t^2 - 12*ep^2*mtt^2*mWW*s^3*t^2 - 18*mtt*mWW^2*s^3*t^2 - 86*ep*mtt*mWW^2*s^3*t^2 - 92*ep^2*mtt*mWW^2*s^3*t^2 - 12*mWW^3*s^3*t^2 - 80*ep*mWW^3*s^3*t^2 - 92*ep^2*mWW^3*s^3*t^2 + 4*mWW^2*s^4*t^2 + 22*ep*mWW^2*s^4*t^2 + 24*ep^2*mWW^2*s^4*t^2 + 3*mtt^5*t^3 + 15*ep*mtt^5*t^3 + 12*ep^2*mtt^5*t^3 - 15*mtt^4*mWW*t^3 - 67*ep*mtt^4*mWW*t^3 - 52*ep^2*mtt^4*mWW*t^3 + 18*mtt^3*mWW^2*t^3 + 50*ep*mtt^3*mWW^2*t^3 + 8*ep^2*mtt^3*mWW^2*t^3 - 10*mtt^2*mWW^3*t^3 + 2*ep*mtt^2*mWW^3*t^3 + 48*ep^2*mtt^2*mWW^3*t^3 + 4*mtt*mWW^4*t^3 - 16*ep^2*mtt*mWW^4*t^3 - 6*mtt^4*s*t^3 - 30*ep*mtt^4*s*t^3 - 24*ep^2*mtt^4*s*t^3 + 22*mtt^3*mWW*s*t^3 + 102*ep*mtt^3*mWW*s*t^3 + 80*ep^2*mtt^3*mWW*s*t^3 + 14*mtt^2*mWW^2*s*t^3 + 114*ep*mtt^2*mWW^2*s*t^3 + 172*ep^2*mtt^2*mWW^2*s*t^3 - 2*mtt*mWW^3*s*t^3 - 42*ep*mtt*mWW^3*s*t^3 - 76*ep^2*mtt*mWW^3*s*t^3 - 12*mWW^4*s*t^3 - 56*ep*mWW^4*s*t^3 - 56*ep^2*mWW^4*s*t^3 + 3*mtt^3*s^2*t^3 + 15*ep*mtt^3*s^2*t^3 + 12*ep^2*mtt^3*s^2*t^3 - 9*mtt^2*mWW*s^2*t^3 - 45*ep*mtt^2*mWW*s^2*t^3 - 36*ep^2*mtt^2*mWW*s^2*t^3 - 42*mtt*mWW^2*s^2*t^3 - 222*ep*mtt*mWW^2*s^2*t^3 - 252*ep^2*mtt*mWW^2*s^2*t^3 - 12*ep*mWW^3*s^2*t^3 - 12*ep^2*mWW^3*s^2*t^3 + 16*mWW^2*s^3*t^3 + 88*ep*mWW^2*s^3*t^3 + 96*ep^2*mWW^2*s^3*t^3 - 3*mtt^4*t^4 - 15*ep*mtt^4*t^4 - 12*ep^2*mtt^4*t^4 + 12*mtt^3*mWW*t^4 + 56*ep*mtt^3*mWW*t^4 + 44*ep^2*mtt^3*mWW*t^4 + mtt^2*mWW^2*t^4 + 33*ep*mtt^2*mWW^2*t^4 + 68*ep^2*mtt^2*mWW^2*t^4 - 4*mtt*mWW^3*t^4 - 52*ep*mtt*mWW^3*t^4 - 84*ep^2*mtt*mWW^3*t^4 - 2*mWW^4*t^4 + 8*ep^2*mWW^4*t^4 + 3*mtt^3*s*t^4 + 15*ep*mtt^3*s*t^4 + 12*ep^2*mtt^3*s*t^4 - 9*mtt^2*mWW*s*t^4 - 45*ep*mtt^2*mWW*s*t^4 - 36*ep^2*mtt^2*mWW*s*t^4 - 38*mtt*mWW^2*s*t^4 - 210*ep*mtt*mWW^2*s*t^4 - 244*ep^2*mtt*mWW^2*s*t^4 + 12*mWW^3*s*t^4 + 64*ep*mWW^3*s*t^4 + 76*ep^2*mWW^3*s*t^4 + 24*mWW^2*s^2*t^4 + 132*ep*mWW^2*s^2*t^4 + 144*ep^2*mWW^2*s^2*t^4 + mtt^3*t^5 + 5*ep*mtt^3*t^5 + 4*ep^2*mtt^3*t^5 - 3*mtt^2*mWW*t^5 - 15*ep*mtt^2*mWW*t^5 - 12*ep^2*mtt^2*mWW*t^5 - 12*mtt*mWW^2*t^5 - 68*ep*mtt*mWW^2*t^5 - 80*ep^2*mtt*mWW^2*t^5 + 6*mWW^3*t^5 + 34*ep*mWW^3*t^5 + 40*ep^2*mWW^3*t^5 + 16*mWW^2*s*t^5 + 88*ep*mWW^2*s*t^5 + 96*ep^2*mWW^2*s*t^5 + 4*mWW^2*t^6 + 22*ep*mWW^2*t^6 + 24*ep^2*mWW^2*t^6))/((1 + ep)^2*mWW*(-mtt + mWW)^3*s^2*(-mtt + mWW + s + t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (6*ep*(1 + 2*ep)*(mtt - s)*(ep*mtt^2 - 2*ep*mtt*mWW + mWW^2 + 2*ep*mWW^2 - 2*ep*mtt*s + 2*ep*mWW*s + ep*s^2 - 2*ep*mtt*t - 2*mWW*t + 2*ep*s*t + t^2 + 2*ep*t^2))/((1 + ep)^2*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2), (ep*(4*ep*mtt^5*mWW^3*s^2 + 4*ep^2*mtt^5*mWW^3*s^2 - 16*ep*mtt^4*mWW^4*s^2 - 16*ep^2*mtt^4*mWW^4*s^2 + 24*ep*mtt^3*mWW^5*s^2 + 24*ep^2*mtt^3*mWW^5*s^2 - 16*ep*mtt^2*mWW^6*s^2 - 16*ep^2*mtt^2*mWW^6*s^2 + 4*ep*mtt*mWW^7*s^2 + 4*ep^2*mtt*mWW^7*s^2 + mtt^5*mWW^2*s^3 + 5*ep*mtt^5*mWW^2*s^3 + 4*ep^2*mtt^5*mWW^2*s^3 - 35*mtt^4*mWW^3*s^3 - 183*ep*mtt^4*mWW^3*s^3 - 196*ep^2*mtt^4*mWW^3*s^3 + 109*mtt^3*mWW^4*s^3 + 519*ep*mtt^3*mWW^4*s^3 + 524*ep^2*mtt^3*mWW^4*s^3 - 127*mtt^2*mWW^5*s^3 - 509*ep*mtt^2*mWW^5*s^3 - 436*ep^2*mtt^2*mWW^5*s^3 + 62*mtt*mWW^6*s^3 + 168*ep*mtt*mWW^6*s^3 + 64*ep^2*mtt*mWW^6*s^3 - 10*mWW^7*s^3 + 40*ep^2*mWW^7*s^3 - 3*mtt^4*mWW^2*s^4 - 15*ep*mtt^4*mWW^2*s^4 - 12*ep^2*mtt^4*mWW^2*s^4 + 90*mtt^3*mWW^3*s^4 + 462*ep*mtt^3*mWW^3*s^4 + 492*ep^2*mtt^3*mWW^3*s^4 - 180*mtt^2*mWW^4*s^4 - 862*ep*mtt^2*mWW^4*s^4 - 880*ep^2*mtt^2*mWW^4*s^4 + 102*mtt*mWW^5*s^4 + 398*ep*mtt*mWW^5*s^4 + 332*ep^2*mtt*mWW^5*s^4 - 9*mWW^6*s^4 + 17*ep*mWW^6*s^4 + 68*ep^2*mWW^6*s^4 + 3*mtt^3*mWW^2*s^5 + 15*ep*mtt^3*mWW^2*s^5 + 12*ep^2*mtt^3*mWW^2*s^5 - 75*mtt^2*mWW^3*s^5 - 387*ep*mtt^2*mWW^3*s^5 - 408*ep^2*mtt^2*mWW^3*s^5 + 70*mtt*mWW^4*s^5 + 344*ep*mtt*mWW^4*s^5 + 352*ep^2*mtt*mWW^4*s^5 + 2*mWW^5*s^5 + 28*ep*mWW^5*s^5 + 44*ep^2*mWW^5*s^5 - mtt^2*mWW^2*s^6 - 5*ep*mtt^2*mWW^2*s^6 - 4*ep^2*mtt^2*mWW^2*s^6 + 20*mtt*mWW^3*s^6 + 104*ep*mtt*mWW^3*s^6 + 108*ep^2*mtt*mWW^3*s^6 + mWW^4*s^6 + 11*ep*mWW^4*s^6 + 16*ep^2*mWW^4*s^6 + 8*ep*mtt^6*mWW^2*s*t + 8*ep^2*mtt^6*mWW^2*s*t - 32*ep*mtt^5*mWW^3*s*t - 32*ep^2*mtt^5*mWW^3*s*t + 48*ep*mtt^4*mWW^4*s*t + 48*ep^2*mtt^4*mWW^4*s*t - 32*ep*mtt^3*mWW^5*s*t - 32*ep^2*mtt^3*mWW^5*s*t + 8*ep*mtt^2*mWW^6*s*t + 8*ep^2*mtt^2*mWW^6*s*t + 2*mtt^6*mWW*s^2*t + 10*ep*mtt^6*mWW*s^2*t + 8*ep^2*mtt^6*mWW*s^2*t - 78*mtt^5*mWW^2*s^2*t - 402*ep*mtt^5*mWW^2*s^2*t - 420*ep^2*mtt^5*mWW^2*s^2*t + 242*mtt^4*mWW^3*s^2*t + 1110*ep*mtt^4*mWW^3*s^2*t + 1048*ep^2*mtt^4*mWW^3*s^2*t - 294*mtt^3*mWW^4*s^2*t - 1062*ep*mtt^3*mWW^4*s^2*t - 732*ep^2*mtt^3*mWW^4*s^2*t + 180*mtt^2*mWW^5*s^2*t + 396*ep*mtt^2*mWW^5*s^2*t - 12*ep^2*mtt^2*mWW^5*s^2*t - 68*mtt*mWW^6*s^2*t - 96*ep*mtt*mWW^6*s^2*t + 80*ep^2*mtt*mWW^6*s^2*t + 16*mWW^7*s^2*t + 44*ep*mWW^7*s^2*t + 28*ep^2*mWW^7*s^2*t - 6*mtt^5*mWW*s^3*t - 30*ep*mtt^5*mWW*s^3*t - 24*ep^2*mtt^5*mWW*s^3*t + 251*mtt^4*mWW^2*s^3*t + 1279*ep*mtt^4*mWW^2*s^3*t + 1364*ep^2*mtt^4*mWW^2*s^3*t - 440*mtt^3*mWW^3*s^3*t - 2012*ep*mtt^3*mWW^3*s^3*t - 1956*ep^2*mtt^3*mWW^3*s^3*t + 162*mtt^2*mWW^4*s^3*t + 284*ep*mtt^2*mWW^4*s^3*t - 184*ep^2*mtt^2*mWW^4*s^3*t + 22*mtt*mWW^5*s^3*t + 502*ep*mtt*mWW^5*s^3*t + 900*ep^2*mtt*mWW^5*s^3*t + 11*mWW^6*s^3*t - 23*ep*mWW^6*s^3*t - 100*ep^2*mWW^6*s^3*t + 6*mtt^4*mWW*s^4*t + 30*ep*mtt^4*mWW*s^4*t + 24*ep^2*mtt^4*mWW*s^4*t - 302*mtt^3*mWW^2*s^4*t - 1566*ep*mtt^3*mWW^2*s^4*t - 1696*ep^2*mtt^3*mWW^2*s^4*t + 222*mtt^2*mWW^3*s^4*t + 1082*ep*mtt^2*mWW^3*s^4*t + 1124*ep^2*mtt^2*mWW^3*s^4*t + 122*mtt*mWW^4*s^4*t + 746*ep*mtt*mWW^4*s^4*t + 912*ep^2*mtt*mWW^4*s^4*t - 48*mWW^5*s^4*t - 292*ep*mWW^5*s^4*t - 364*ep^2*mWW^5*s^4*t - 2*mtt^3*mWW*s^5*t - 10*ep*mtt^3*mWW*s^5*t - 8*ep^2*mtt^3*mWW*s^5*t + 163*mtt^2*mWW^2*s^5*t + 863*ep*mtt^2*mWW^2*s^5*t + 940*ep^2*mtt^2*mWW^2*s^5*t - 18*mtt*mWW^3*s^5*t - 114*ep*mtt*mWW^3*s^5*t - 144*ep^2*mtt*mWW^3*s^5*t - 43*mWW^4*s^5*t - 189*ep*mWW^4*s^5*t - 188*ep^2*mWW^4*s^5*t - 34*mtt*mWW^2*s^6*t - 182*ep*mtt*mWW^2*s^6*t - 196*ep^2*mtt*mWW^2*s^6*t - 6*mWW^3*s^6*t - 38*ep*mWW^3*s^6*t - 44*ep^2*mWW^3*s^6*t + 4*ep*mtt^7*mWW*t^2 + 4*ep^2*mtt^7*mWW*t^2 - 16*ep*mtt^6*mWW^2*t^2 - 16*ep^2*mtt^6*mWW^2*t^2 + 24*ep*mtt^5*mWW^3*t^2 + 24*ep^2*mtt^5*mWW^3*t^2 - 16*ep*mtt^4*mWW^4*t^2 - 16*ep^2*mtt^4*mWW^4*t^2 + 4*ep*mtt^3*mWW^5*t^2 + 4*ep^2*mtt^3*mWW^5*t^2 + mtt^7*s*t^2 + 5*ep*mtt^7*s*t^2 + 4*ep^2*mtt^7*s*t^2 - 51*mtt^6*mWW*s*t^2 - 247*ep*mtt^6*mWW*s*t^2 - 244*ep^2*mtt^6*mWW*s*t^2 + 157*mtt^5*mWW^2*s*t^2 + 623*ep*mtt^5*mWW^2*s*t^2 + 484*ep^2*mtt^5*mWW^2*s*t^2 - 207*mtt^4*mWW^3*s*t^2 - 517*ep*mtt^4*mWW^3*s*t^2 - 76*ep^2*mtt^4*mWW^3*s*t^2 + 174*mtt^3*mWW^4*s*t^2 + 208*ep*mtt^3*mWW^4*s*t^2 - 296*ep^2*mtt^3*mWW^4*s*t^2 - 106*mtt^2*mWW^5*s*t^2 - 152*ep*mtt^2*mWW^5*s*t^2 + 80*ep^2*mtt^2*mWW^5*s*t^2 + 32*mtt*mWW^6*s*t^2 + 80*ep*mtt*mWW^6*s*t^2 + 48*ep^2*mtt*mWW^6*s*t^2 - 4*mtt^6*s^2*t^2 - 20*ep*mtt^6*s^2*t^2 - 16*ep^2*mtt^6*s^2*t^2 + 194*mtt^5*mWW*s^2*t^2 + 938*ep*mtt^5*mWW*s^2*t^2 + 960*ep^2*mtt^5*mWW*s^2*t^2 - 126*mtt^4*mWW^2*s^2*t^2 - 252*ep*mtt^4*mWW^2*s^2*t^2 + 120*ep^2*mtt^4*mWW^2*s^2*t^2 - 302*mtt^3*mWW^3*s^2*t^2 - 2282*ep*mtt^3*mWW^3*s^2*t^2 - 3204*ep^2*mtt^3*mWW^3*s^2*t^2 + 214*mtt^2*mWW^4*s^2*t^2 + 1540*ep*mtt^2*mWW^4*s^2*t^2 + 2064*ep^2*mtt^2*mWW^4*s^2*t^2 + 36*mtt*mWW^5*s^2*t^2 + 204*ep*mtt*mWW^5*s^2*t^2 + 300*ep^2*mtt*mWW^5*s^2*t^2 - 12*mWW^6*s^2*t^2 - 128*ep*mWW^6*s^2*t^2 - 224*ep^2*mWW^6*s^2*t^2 + 6*mtt^5*s^3*t^2 + 30*ep*mtt^5*s^3*t^2 + 24*ep^2*mtt^5*s^3*t^2 - 298*mtt^4*mWW*s^3*t^2 - 1490*ep*mtt^4*mWW*s^3*t^2 - 1576*ep^2*mtt^4*mWW*s^3*t^2 - 336*mtt^3*mWW^2*s^3*t^2 - 1900*ep*mtt^3*mWW^2*s^3*t^2 - 2272*ep^2*mtt^3*mWW^2*s^3*t^2 + 876*mtt^2*mWW^3*s^3*t^2 + 4740*ep*mtt^2*mWW^3*s^3*t^2 + 5484*ep^2*mtt^2*mWW^3*s^3*t^2 - 136*mtt*mWW^4*s^3*t^2 - 792*ep*mtt*mWW^4*s^3*t^2 - 1016*ep^2*mtt*mWW^4*s^3*t^2 - 112*mWW^5*s^3*t^2 - 588*ep*mWW^5*s^3*t^2 - 644*ep^2*mWW^5*s^3*t^2 - 4*mtt^4*s^4*t^2 - 20*ep*mtt^4*s^4*t^2 - 16*ep^2*mtt^4*s^4*t^2 + 234*mtt^3*mWW*s^4*t^2 + 1222*ep*mtt^3*mWW*s^4*t^2 + 1324*ep^2*mtt^3*mWW*s^4*t^2 + 457*mtt^2*mWW^2*s^4*t^2 + 2273*ep*mtt^2*mWW^2*s^4*t^2 + 2428*ep^2*mtt^2*mWW^2*s^4*t^2 - 476*mtt*mWW^3*s^4*t^2 - 2360*ep*mtt*mWW^3*s^4*t^2 - 2556*ep^2*mtt*mWW^3*s^4*t^2 - 11*mWW^4*s^4*t^2 - 15*ep*mWW^4*s^4*t^2 + 20*ep^2*mWW^4*s^4*t^2 + mtt^3*s^5*t^2 + 5*ep*mtt^3*s^5*t^2 + 4*ep^2*mtt^3*s^5*t^2 - 95*mtt^2*mWW*s^5*t^2 - 515*ep*mtt^2*mWW*s^5*t^2 - 564*ep^2*mtt^2*mWW*s^5*t^2 - 156*mtt*mWW^2*s^5*t^2 - 750*ep*mtt*mWW^2*s^5*t^2 - 768*ep^2*mtt*mWW^2*s^5*t^2 + 50*mWW^3*s^5*t^2 + 160*ep*mWW^3*s^5*t^2 + 128*ep^2*mWW^3*s^5*t^2 + 16*mtt*mWW*s^6*t^2 + 88*ep*mtt*mWW*s^6*t^2 + 96*ep^2*mtt*mWW*s^6*t^2 + 4*mWW^2*s^6*t^2 + 22*ep*mWW^2*s^6*t^2 + 24*ep^2*mWW^2*s^6*t^2 - 8*mtt^7*t^3 - 28*ep*mtt^7*t^3 - 20*ep^2*mtt^7*t^3 + 24*mtt^6*mWW*t^3 + 32*ep*mtt^6*mWW*t^3 - 40*ep^2*mtt^6*mWW*t^3 - 40*mtt^5*mWW^2*t^3 + 36*ep*mtt^5*mWW^2*t^3 + 220*ep^2*mtt^5*mWW^2*t^3 + 56*mtt^4*mWW^3*t^3 - 20*ep*mtt^4*mWW^3*t^3 - 220*ep^2*mtt^4*mWW^3*t^3 - 48*mtt^3*mWW^4*t^3 - 56*ep*mtt^3*mWW^4*t^3 + 40*ep^2*mtt^3*mWW^4*t^3 + 16*mtt^2*mWW^5*t^3 + 36*ep*mtt^2*mWW^5*t^3 + 20*ep^2*mtt^2*mWW^5*t^3 + 28*mtt^6*s*t^3 + 92*ep*mtt^6*s*t^3 + 64*ep^2*mtt^6*s*t^3 + 176*mtt^5*mWW*s*t^3 + 1084*ep*mtt^5*mWW*s*t^3 + 1340*ep^2*mtt^5*mWW*s*t^3 - 396*mtt^4*mWW^2*s*t^3 - 2162*ep*mtt^4*mWW^2*s*t^3 - 2432*ep^2*mtt^4*mWW^2*s*t^3 + 172*mtt^3*mWW^3*s*t^3 + 544*ep*mtt^3*mWW^3*s*t^3 + 156*ep^2*mtt^3*mWW^3*s*t^3 - 32*mtt^2*mWW^4*s*t^3 + 514*ep*mtt^2*mWW^4*s*t^3 + 1248*ep^2*mtt^2*mWW^4*s*t^3 + 84*mtt*mWW^5*s*t^3 + 16*ep*mtt*mWW^5*s*t^3 - 320*ep^2*mtt*mWW^5*s*t^3 - 32*mWW^6*s*t^3 - 88*ep*mWW^6*s*t^3 - 56*ep^2*mWW^6*s*t^3 - 36*mtt^5*s^2*t^3 - 108*ep*mtt^5*s^2*t^3 - 72*ep^2*mtt^5*s^2*t^3 - 718*mtt^4*mWW*s^2*t^3 - 3778*ep*mtt^4*mWW*s^2*t^3 - 4212*ep^2*mtt^4*mWW*s^2*t^3 + 550*mtt^3*mWW^2*s^2*t^3 + 2830*ep*mtt^3*mWW^2*s^2*t^3 + 3048*ep^2*mtt^3*mWW^2*s^2*t^3 + 666*mtt^2*mWW^3*s^2*t^3 + 3654*ep*mtt^2*mWW^3*s^2*t^3 + 4404*ep^2*mtt^2*mWW^3*s^2*t^3 - 406*mtt*mWW^4*s^2*t^3 - 2454*ep*mtt*mWW^4*s^2*t^3 - 3176*ep^2*mtt*mWW^4*s^2*t^3 - 56*mWW^5*s^2*t^3 - 144*ep*mWW^5*s^2*t^3 + 8*ep^2*mWW^5*s^2*t^3 + 20*mtt^4*s^3*t^3 + 52*ep*mtt^4*s^3*t^3 + 32*ep^2*mtt^4*s^3*t^3 + 930*mtt^3*mWW*s^3*t^3 + 4774*ep*mtt^3*mWW*s^3*t^3 + 5188*ep^2*mtt^3*mWW*s^3*t^3 - 49*mtt^2*mWW^2*s^3*t^3 - 497*ep*mtt^2*mWW^2*s^3*t^3 - 700*ep^2*mtt^2*mWW^2*s^3*t^3 - 936*mtt*mWW^3*s^3*t^3 - 4388*ep*mtt*mWW^3*s^3*t^3 - 4580*ep^2*mtt*mWW^3*s^3*t^3 + 235*mWW^4*s^3*t^3 + 1159*ep*mWW^4*s^3*t^3 + 1260*ep^2*mWW^4*s^3*t^3 - 4*mtt^3*s^4*t^3 - 8*ep*mtt^3*s^4*t^3 - 4*ep^2*mtt^3*s^4*t^3 - 524*mtt^2*mWW*s^4*t^3 - 2680*ep*mtt^2*mWW*s^4*t^3 - 2876*ep^2*mtt^2*mWW*s^4*t^3 - 68*mtt*mWW^2*s^4*t^3 - 240*ep*mtt*mWW^2*s^4*t^3 - 172*ep^2*mtt*mWW^2*s^4*t^3 + 196*mWW^3*s^4*t^3 + 728*ep*mWW^3*s^4*t^3 + 652*ep^2*mWW^3*s^4*t^3 + 112*mtt*mWW*s^5*t^3 + 568*ep*mtt*mWW*s^5*t^3 + 600*ep^2*mtt*mWW*s^5*t^3 - 12*mWW^2*s^5*t^3 - 18*ep*mWW^2*s^5*t^3 + 32*mtt^6*t^4 + 112*ep*mtt^6*t^4 + 80*ep^2*mtt^6*t^4 - 24*mtt^5*mWW*t^4 + 116*ep*mtt^5*mWW*t^4 + 356*ep^2*mtt^5*mWW*t^4 - 16*mtt^4*mWW^2*t^4 - 616*ep*mtt^4*mWW^2*t^4 - 1176*ep^2*mtt^4*mWW^2*t^4 - 56*mtt^3*mWW^3*t^4 + 352*ep*mtt^3*mWW^3*t^4 + 912*ep^2*mtt^3*mWW^3*t^4 + 96*mtt^2*mWW^4*t^4 + 120*ep*mtt^2*mWW^4*t^4 - 120*ep^2*mtt^2*mWW^4*t^4 - 32*mtt*mWW^5*t^4 - 84*ep*mtt*mWW^5*t^4 - 52*ep^2*mtt*mWW^5*t^4 - 90*mtt^5*s*t^4 - 306*ep*mtt^5*s*t^4 - 216*ep^2*mtt^5*s*t^4 - 518*mtt^4*mWW*s*t^4 - 2966*ep*mtt^4*mWW*s*t^4 - 3600*ep^2*mtt^4*mWW*s*t^4 + 885*mtt^3*mWW^2*s*t^4 + 5021*ep*mtt^3*mWW^2*s*t^4 + 6068*ep^2*mtt^3*mWW^2*s*t^4 - 33*mtt^2*mWW^3*s*t^4 - 649*ep*mtt^2*mWW^3*s*t^4 - 1108*ep^2*mtt^2*mWW^3*s*t^4 - 266*mtt*mWW^4*s*t^4 - 1268*ep*mtt*mWW^4*s*t^4 - 1416*ep^2*mtt*mWW^4*s*t^4 + 22*mWW^5*s*t^4 + 168*ep*mWW^5*s*t^4 + 272*ep^2*mWW^5*s*t^4 + 84*mtt^4*s^2*t^4 + 276*ep*mtt^4*s^2*t^4 + 192*ep^2*mtt^4*s^2*t^4 + 1366*mtt^3*mWW*s^2*t^4 + 6890*ep*mtt^3*mWW*s^2*t^4 + 7540*ep^2*mtt^3*mWW*s^2*t^4 - 1244*mtt^2*mWW^2*s^2*t^4 - 6424*ep*mtt^2*mWW^2*s^2*t^4 - 7208*ep^2*mtt^2*mWW^2*s^2*t^4 - 432*mtt*mWW^3*s^2*t^4 - 1704*ep*mtt*mWW^3*s^2*t^4 - 1464*ep^2*mtt*mWW^3*s^2*t^4 + 326*mWW^4*s^2*t^4 + 1512*ep*mWW^4*s^2*t^4 + 1540*ep^2*mWW^4*s^2*t^4 - 26*mtt^3*s^3*t^4 - 82*ep*mtt^3*s^3*t^4 - 56*ep^2*mtt^3*s^3*t^4 - 1146*mtt^2*mWW*s^3*t^4 - 5570*ep*mtt^2*mWW*s^3*t^4 - 5864*ep^2*mtt^2*mWW*s^3*t^4 + 608*mtt*mWW^2*s^3*t^4 + 2900*ep*mtt*mWW^2*s^3*t^4 + 3072*ep^2*mtt*mWW^2*s^3*t^4 + 164*mWW^3*s^3*t^4 + 552*ep*mWW^3*s^3*t^4 + 448*ep^2*mWW^3*s^3*t^4 + 320*mtt*mWW*s^4*t^4 + 1520*ep*mtt*mWW*s^4*t^4 + 1560*ep^2*mtt*mWW*s^4*t^4 - 120*mWW^2*s^4*t^4 - 420*ep*mWW^2*s^4*t^4 - 360*ep^2*mWW^2*s^4*t^4 - 48*mtt^5*t^5 - 168*ep*mtt^5*t^5 - 120*ep^2*mtt^5*t^5 - 104*mtt^4*mWW*t^5 - 708*ep*mtt^4*mWW*t^5 - 988*ep^2*mtt^4*mWW*t^5 + 304*mtt^3*mWW^2*t^5 + 1872*ep*mtt^3*mWW^2*t^5 + 2456*ep^2*mtt^3*mWW^2*t^5 - 120*mtt^2*mWW^3*t^5 - 1032*ep*mtt^2*mWW^3*t^5 - 1560*ep^2*mtt^2*mWW^3*t^5 - 48*mtt*mWW^4*t^5 - 8*ep*mtt*mWW^4*t^5 + 184*ep^2*mtt*mWW^4*t^5 + 16*mWW^5*t^5 + 44*ep*mWW^5*t^5 + 28*ep^2*mWW^5*t^5 + 92*mtt^4*s*t^5 + 316*ep*mtt^4*s*t^5 + 224*ep^2*mtt^4*s*t^5 + 888*mtt^3*mWW*s*t^5 + 4396*ep*mtt^3*mWW*s*t^5 + 4852*ep^2*mtt^3*mWW*s*t^5 - 1334*mtt^2*mWW^2*s*t^5 - 6610*ep*mtt^2*mWW^2*s*t^5 - 7328*ep^2*mtt^2*mWW^2*s*t^5 + 250*mtt*mWW^3*s*t^5 + 1510*ep*mtt*mWW^3*s*t^5 + 1956*ep^2*mtt*mWW^3*s*t^5 + 124*mWW^4*s*t^5 + 498*ep*mWW^4*s*t^5 + 416*ep^2*mWW^4*s*t^5 - 44*mtt^3*s^2*t^5 - 148*ep*mtt^3*s^2*t^5 - 104*ep^2*mtt^3*s^2*t^5 - 1244*mtt^2*mWW*s^2*t^5 - 5780*ep*mtt^2*mWW*s^2*t^5 - 5976*ep^2*mtt^2*mWW*s^2*t^5 + 1182*mtt*mWW^2*s^2*t^5 + 5370*ep*mtt*mWW^2*s^2*t^5 + 5508*ep^2*mtt*mWW^2*s^2*t^5 - 94*mWW^3*s^2*t^5 - 542*ep*mWW^3*s^2*t^5 - 628*ep^2*mWW^3*s^2*t^5 + 480*mtt*mWW*s^3*t^5 + 2160*ep*mtt*mWW*s^3*t^5 + 2160*ep^2*mtt*mWW*s^3*t^5 - 280*mWW^2*s^3*t^5 - 1060*ep*mWW^2*s^3*t^5 - 960*ep^2*mWW^2*s^3*t^5 + 32*mtt^4*t^6 + 112*ep*mtt^4*t^6 + 80*ep^2*mtt^4*t^6 + 216*mtt^3*mWW*t^6 + 1048*ep*mtt^3*mWW*t^6 + 1168*ep^2*mtt^3*mWW*t^6 - 432*mtt^2*mWW^2*t^6 - 2088*ep*mtt^2*mWW^2*t^6 - 2304*ep^2*mtt^2*mWW^2*t^6 + 184*mtt*mWW^3*t^6 + 968*ep*mtt*mWW^3*t^6 + 1144*ep^2*mtt*mWW^3*t^6 - 40*ep*mWW^4*t^6 - 88*ep^2*mWW^4*t^6 - 31*mtt^3*s*t^6 - 107*ep*mtt^3*s*t^6 - 76*ep^2*mtt^3*s*t^6 - 671*mtt^2*mWW*s*t^6 - 2995*ep*mtt^2*mWW*s*t^6 - 3044*ep^2*mtt^2*mWW*s*t^6 + 844*mtt*mWW^2*s*t^6 + 3738*ep*mtt*mWW^2*s*t^6 + 3776*ep^2*mtt*mWW^2*s*t^6 - 182*mWW^3*s*t^6 - 856*ep*mWW^3*s*t^6 - 896*ep^2*mWW^3*s*t^6 + 400*mtt*mWW*s^2*t^6 + 1720*ep*mtt*mWW*s^2*t^6 + 1680*ep^2*mtt*mWW*s^2*t^6 - 300*mWW^2*s^2*t^6 - 1170*ep*mWW^2*s^2*t^6 - 1080*ep^2*mWW^2*s^2*t^6 - 8*mtt^3*t^7 - 28*ep*mtt^3*t^7 - 20*ep^2*mtt^3*t^7 - 144*mtt^2*mWW*t^7 - 620*ep*mtt^2*mWW*t^7 - 620*ep^2*mtt^2*mWW*t^7 + 216*mtt*mWW^2*t^7 + 940*ep*mtt*mWW^2*t^7 + 940*ep^2*mtt*mWW^2*t^7 - 64*mWW^3*t^7 - 292*ep*mWW^3*t^7 - 300*ep^2*mWW^3*t^7 + 176*mtt*mWW*s*t^7 + 728*ep*mtt*mWW*s*t^7 + 696*ep^2*mtt*mWW*s*t^7 - 156*mWW^2*s*t^7 - 618*ep*mWW^2*s*t^7 - 576*ep^2*mWW^2*s*t^7 + 32*mtt*mWW*t^8 + 128*ep*mtt*mWW*t^8 + 120*ep^2*mtt*mWW*t^8 - 32*mWW^2*t^8 - 128*ep*mWW^2*t^8 - 120*ep^2*mWW^2*t^8))/((1 + ep)^2*(mtt - mWW)^3*mWW*s^3*(mtt - mWW - s - t)^3*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep^2*(mtt^3 - 2*mtt^2*mWW + mtt*mWW^2 - 2*mtt^2*s + 2*mtt*mWW*s + mtt*s^2 + mWW*s^2 - 3*mtt^2*t + 4*mtt*mWW*t - mWW^2*t + 4*mtt*s*t - 2*s^2*t + 3*mtt*t^2 - mWW*t^2 - 4*s*t^2 - 2*t^3))/((1 + ep)*(mtt - mWW)*s^3*(mWW - t)*(mtt - mWW - s - t)^2), -(ep*(-3*ep*mtt^6*mWW^5*s^2 - 9*ep^2*mtt^6*mWW^5*s^2 - 6*ep^3*mtt^6*mWW^5*s^2 + 15*ep*mtt^5*mWW^6*s^2 + 45*ep^2*mtt^5*mWW^6*s^2 + 30*ep^3*mtt^5*mWW^6*s^2 - 30*ep*mtt^4*mWW^7*s^2 - 90*ep^2*mtt^4*mWW^7*s^2 - 60*ep^3*mtt^4*mWW^7*s^2 + 30*ep*mtt^3*mWW^8*s^2 + 90*ep^2*mtt^3*mWW^8*s^2 + 60*ep^3*mtt^3*mWW^8*s^2 - 15*ep*mtt^2*mWW^9*s^2 - 45*ep^2*mtt^2*mWW^9*s^2 - 30*ep^3*mtt^2*mWW^9*s^2 + 3*ep*mtt*mWW^10*s^2 + 9*ep^2*mtt*mWW^10*s^2 + 6*ep^3*mtt*mWW^10*s^2 - mtt^6*mWW^4*s^3 - 5*ep*mtt^6*mWW^4*s^3 - 12*ep^2*mtt^6*mWW^4*s^3 - 12*ep^3*mtt^6*mWW^4*s^3 + 14*mtt^5*mWW^5*s^3 + 99*ep*mtt^5*mWW^5*s^3 + 221*ep^2*mtt^5*mWW^5*s^3 + 164*ep^3*mtt^5*mWW^5*s^3 - 48*mtt^4*mWW^6*s^3 - 350*ep*mtt^4*mWW^6*s^3 - 754*ep^2*mtt^4*mWW^6*s^3 - 518*ep^3*mtt^4*mWW^6*s^3 + 72*mtt^3*mWW^7*s^3 + 510*ep*mtt^3*mWW^7*s^3 + 1046*ep^2*mtt^3*mWW^7*s^3 + 672*ep^3*mtt^3*mWW^7*s^3 - 53*mtt^2*mWW^8*s^3 - 345*ep*mtt^2*mWW^8*s^3 - 644*ep^2*mtt^2*mWW^8*s^3 - 368*ep^3*mtt^2*mWW^8*s^3 + 18*mtt*mWW^9*s^3 + 95*ep*mtt*mWW^9*s^3 + 133*ep^2*mtt*mWW^9*s^3 + 44*ep^3*mtt*mWW^9*s^3 - 2*mWW^10*s^3 - 4*ep*mWW^10*s^3 + 10*ep^2*mWW^10*s^3 + 18*ep^3*mWW^10*s^3 + 4*mtt^5*mWW^4*s^4 + 20*ep*mtt^5*mWW^4*s^4 + 48*ep^2*mtt^5*mWW^4*s^4 + 48*ep^3*mtt^5*mWW^4*s^4 - 46*mtt^4*mWW^5*s^4 - 301*ep*mtt^4*mWW^5*s^4 - 631*ep^2*mtt^4*mWW^5*s^4 - 456*ep^3*mtt^4*mWW^5*s^4 + 117*mtt^3*mWW^6*s^4 + 790*ep*mtt^3*mWW^6*s^4 + 1583*ep^2*mtt^3*mWW^6*s^4 + 1042*ep^3*mtt^3*mWW^6*s^4 - 115*mtt^2*mWW^7*s^4 - 764*ep*mtt^2*mWW^7*s^4 - 1443*ep^2*mtt^2*mWW^7*s^4 - 870*ep^3*mtt^2*mWW^7*s^4 + 43*mtt*mWW^8*s^4 + 262*ep*mtt*mWW^8*s^4 + 421*ep^2*mtt*mWW^8*s^4 + 198*ep^3*mtt*mWW^8*s^4 - 3*mWW^9*s^4 - 7*ep*mWW^9*s^4 + 22*ep^2*mWW^9*s^4 + 38*ep^3*mWW^9*s^4 - 6*mtt^4*mWW^4*s^5 - 30*ep*mtt^4*mWW^4*s^5 - 72*ep^2*mtt^4*mWW^4*s^5 - 72*ep^3*mtt^4*mWW^4*s^5 + 54*mtt^3*mWW^5*s^5 + 339*ep*mtt^3*mWW^5*s^5 + 657*ep^2*mtt^3*mWW^5*s^5 + 444*ep^3*mtt^3*mWW^5*s^5 - 89*mtt^2*mWW^6*s^5 - 585*ep*mtt^2*mWW^6*s^5 - 1070*ep^2*mtt^2*mWW^6*s^5 - 638*ep^3*mtt^2*mWW^6*s^5 + 40*mtt*mWW^7*s^5 + 273*ep*mtt*mWW^7*s^5 + 457*ep^2*mtt*mWW^7*s^5 + 232*ep^3*mtt*mWW^7*s^5 + mWW^8*s^5 + 3*ep*mWW^8*s^5 + 28*ep^2*mWW^8*s^5 + 34*ep^3*mWW^8*s^5 + 4*mtt^3*mWW^4*s^6 + 20*ep*mtt^3*mWW^4*s^6 + 48*ep^2*mtt^3*mWW^4*s^6 + 48*ep^3*mtt^3*mWW^4*s^6 - 26*mtt^2*mWW^5*s^6 - 156*ep*mtt^2*mWW^5*s^6 - 260*ep^2*mtt^2*mWW^5*s^6 - 146*ep^3*mtt^2*mWW^5*s^6 + 19*mtt*mWW^6*s^6 + 125*ep*mtt*mWW^6*s^6 + 182*ep^2*mtt*mWW^6*s^6 + 72*ep^3*mtt*mWW^6*s^6 + 3*mWW^7*s^6 + 11*ep*mWW^7*s^6 + 30*ep^2*mWW^7*s^6 + 26*ep^3*mWW^7*s^6 - mtt^2*mWW^4*s^7 - 5*ep*mtt^2*mWW^4*s^7 - 12*ep^2*mtt^2*mWW^4*s^7 - 12*ep^3*mtt^2*mWW^4*s^7 + 4*mtt*mWW^5*s^7 + 22*ep*mtt*mWW^5*s^7 + 22*ep^2*mtt*mWW^5*s^7 + mWW^6*s^7 + 5*ep*mWW^6*s^7 + 14*ep^2*mWW^6*s^7 + 12*ep^3*mWW^6*s^7 - 6*ep*mtt^7*mWW^4*s*t - 18*ep^2*mtt^7*mWW^4*s*t - 12*ep^3*mtt^7*mWW^4*s*t + 30*ep*mtt^6*mWW^5*s*t + 90*ep^2*mtt^6*mWW^5*s*t + 60*ep^3*mtt^6*mWW^5*s*t - 60*ep*mtt^5*mWW^6*s*t - 180*ep^2*mtt^5*mWW^6*s*t - 120*ep^3*mtt^5*mWW^6*s*t + 60*ep*mtt^4*mWW^7*s*t + 180*ep^2*mtt^4*mWW^7*s*t + 120*ep^3*mtt^4*mWW^7*s*t - 30*ep*mtt^3*mWW^8*s*t - 90*ep^2*mtt^3*mWW^8*s*t - 60*ep^3*mtt^3*mWW^8*s*t + 6*ep*mtt^2*mWW^9*s*t + 18*ep^2*mtt^2*mWW^9*s*t + 12*ep^3*mtt^2*mWW^9*s*t + mtt^7*mWW^3*s^2*t + 23*ep*mtt^7*mWW^3*s^2*t + 66*ep^2*mtt^7*mWW^3*s^2*t + 48*ep^3*mtt^7*mWW^3*s^2*t + 4*mtt^6*mWW^4*s^2*t - 33*ep*mtt^6*mWW^4*s^2*t - 167*ep^2*mtt^6*mWW^4*s^2*t - 158*ep^3*mtt^6*mWW^4*s^2*t - 12*mtt^5*mWW^5*s^2*t + 35*ep*mtt^5*mWW^5*s^2*t + 373*ep^2*mtt^5*mWW^5*s^2*t + 458*ep^3*mtt^5*mWW^5*s^2*t - 12*mtt^4*mWW^6*s^2*t - 273*ep*mtt^4*mWW^6*s^2*t - 1151*ep^2*mtt^4*mWW^6*s^2*t - 1218*ep^3*mtt^4*mWW^6*s^2*t + 53*mtt^3*mWW^7*s^2*t + 597*ep*mtt^3*mWW^7*s^2*t + 1904*ep^2*mtt^3*mWW^7*s^2*t + 1772*ep^3*mtt^3*mWW^7*s^2*t - 48*mtt^2*mWW^8*s^2*t - 491*ep*mtt^2*mWW^8*s^2*t - 1417*ep^2*mtt^2*mWW^8*s^2*t - 1226*ep^3*mtt^2*mWW^8*s^2*t + 14*mtt*mWW^9*s^2*t + 145*ep*mtt*mWW^9*s^2*t + 401*ep^2*mtt*mWW^9*s^2*t + 330*ep^3*mtt*mWW^9*s^2*t - 3*ep*mWW^10*s^2*t - 9*ep^2*mWW^10*s^2*t - 6*ep^3*mWW^10*s^2*t - 2*mtt^6*mWW^3*s^3*t - 86*ep*mtt^6*mWW^3*s^3*t - 250*ep^2*mtt^6*mWW^3*s^3*t - 172*ep^3*mtt^6*mWW^3*s^3*t - 44*mtt^5*mWW^4*s^3*t - 25*ep*mtt^5*mWW^4*s^3*t + 383*ep^2*mtt^5*mWW^4*s^3*t + 430*ep^3*mtt^5*mWW^4*s^3*t + 78*mtt^4*mWW^5*s^3*t + 18*ep*mtt^4*mWW^5*s^3*t - 1158*ep^2*mtt^4*mWW^5*s^3*t - 1484*ep^3*mtt^4*mWW^5*s^3*t + 58*mtt^3*mWW^6*s^3*t + 1064*ep*mtt^3*mWW^6*s^3*t + 3998*ep^2*mtt^3*mWW^6*s^3*t + 3868*ep^3*mtt^3*mWW^6*s^3*t - 172*mtt^2*mWW^7*s^3*t - 1760*ep*mtt^2*mWW^7*s^3*t - 5126*ep^2*mtt^2*mWW^7*s^3*t - 4420*ep^3*mtt^2*mWW^7*s^3*t + 90*mtt*mWW^8*s^3*t + 897*ep*mtt*mWW^8*s^3*t + 2475*ep^2*mtt*mWW^8*s^3*t + 2054*ep^3*mtt*mWW^8*s^3*t - 8*mWW^9*s^3*t - 108*ep*mWW^9*s^3*t - 322*ep^2*mWW^9*s^3*t - 276*ep^3*mWW^9*s^3*t - 2*mtt^5*mWW^3*s^4*t + 114*ep*mtt^5*mWW^3*s^4*t + 340*ep^2*mtt^5*mWW^3*s^4*t + 208*ep^3*mtt^5*mWW^3*s^4*t + 118*mtt^4*mWW^4*s^4*t + 381*ep*mtt^4*mWW^4*s^4*t + 31*ep^2*mtt^4*mWW^4*s^4*t - 290*ep^3*mtt^4*mWW^4*s^4*t - 133*mtt^3*mWW^5*s^4*t - 324*ep*mtt^3*mWW^5*s^4*t + 995*ep^2*mtt^3*mWW^5*s^4*t + 1654*ep^3*mtt^3*mWW^5*s^4*t - 122*mtt^2*mWW^6*s^4*t - 1328*ep*mtt^2*mWW^6*s^4*t - 4426*ep^2*mtt^2*mWW^6*s^4*t - 4052*ep^3*mtt^2*mWW^6*s^4*t + 181*mtt*mWW^7*s^4*t + 1534*ep*mtt*mWW^7*s^4*t + 4043*ep^2*mtt*mWW^7*s^4*t + 3262*ep^3*mtt*mWW^7*s^4*t - 42*mWW^8*s^4*t - 377*ep*mWW^8*s^4*t - 983*ep^2*mWW^8*s^4*t - 782*ep^3*mWW^8*s^4*t + 8*mtt^4*mWW^3*s^5*t - 56*ep*mtt^4*mWW^3*s^5*t - 180*ep^2*mtt^4*mWW^3*s^5*t - 72*ep^3*mtt^4*mWW^3*s^5*t - 130*mtt^3*mWW^4*s^5*t - 573*ep*mtt^3*mWW^4*s^5*t - 451*ep^2*mtt^3*mWW^4*s^5*t + 50*ep^3*mtt^3*mWW^4*s^5*t + 72*mtt^2*mWW^5*s^5*t + 258*ep*mtt^2*mWW^5*s^5*t - 570*ep^2*mtt^2*mWW^5*s^5*t - 1076*ep^3*mtt^2*mWW^5*s^5*t + 114*mtt*mWW^6*s^5*t + 819*ep*mtt*mWW^6*s^5*t + 2251*ep^2*mtt*mWW^6*s^5*t + 1878*ep^3*mtt*mWW^6*s^5*t - 64*mWW^7*s^5*t - 448*ep*mWW^7*s^5*t - 1050*ep^2*mWW^7*s^5*t - 780*ep^3*mWW^7*s^5*t - 7*mtt^3*mWW^3*s^6*t - ep*mtt^3*mWW^3*s^6*t + 10*ep^2*mtt^3*mWW^3*s^6*t - 32*ep^3*mtt^3*mWW^3*s^6*t + 62*mtt^2*mWW^4*s^6*t + 304*ep*mtt^2*mWW^4*s^6*t + 220*ep^2*mtt^2*mWW^4*s^6*t - 88*ep^3*mtt^2*mWW^4*s^6*t + 3*mtt*mWW^5*s^6*t + 29*ep*mtt*mWW^5*s^6*t + 382*ep^2*mtt*mWW^5*s^6*t + 476*ep^3*mtt*mWW^5*s^6*t - 38*mWW^6*s^6*t - 222*ep*mWW^6*s^6*t - 492*ep^2*mWW^6*s^6*t - 356*ep^3*mWW^6*s^6*t + 2*mtt^2*mWW^3*s^7*t + 6*ep*mtt^2*mWW^3*s^7*t + 14*ep^2*mtt^2*mWW^3*s^7*t + 20*ep^3*mtt^2*mWW^3*s^7*t - 10*mtt*mWW^4*s^7*t - 48*ep*mtt*mWW^4*s^7*t + 2*ep^2*mtt*mWW^4*s^7*t + 68*ep^3*mtt*mWW^4*s^7*t - 8*mWW^5*s^7*t - 46*ep*mWW^5*s^7*t - 112*ep^2*mWW^5*s^7*t - 88*ep^3*mWW^5*s^7*t - 3*ep*mtt^8*mWW^3*t^2 - 9*ep^2*mtt^8*mWW^3*t^2 - 6*ep^3*mtt^8*mWW^3*t^2 + 15*ep*mtt^7*mWW^4*t^2 + 45*ep^2*mtt^7*mWW^4*t^2 + 30*ep^3*mtt^7*mWW^4*t^2 - 30*ep*mtt^6*mWW^5*t^2 - 90*ep^2*mtt^6*mWW^5*t^2 - 60*ep^3*mtt^6*mWW^5*t^2 + 30*ep*mtt^5*mWW^6*t^2 + 90*ep^2*mtt^5*mWW^6*t^2 + 60*ep^3*mtt^5*mWW^6*t^2 - 15*ep*mtt^4*mWW^7*t^2 - 45*ep^2*mtt^4*mWW^7*t^2 - 30*ep^3*mtt^4*mWW^7*t^2 + 3*ep*mtt^3*mWW^8*t^2 + 9*ep^2*mtt^3*mWW^8*t^2 + 6*ep^3*mtt^3*mWW^8*t^2 + 5*mtt^8*mWW^2*s*t^2 + 61*ep*mtt^8*mWW^2*s*t^2 + 168*ep^2*mtt^8*mWW^2*s*t^2 + 132*ep^3*mtt^8*mWW^2*s*t^2 - 34*mtt^7*mWW^3*s*t^2 - 369*ep*mtt^7*mWW^3*s*t^2 - 1015*ep^2*mtt^7*mWW^3*s*t^2 - 820*ep^3*mtt^7*mWW^3*s*t^2 + 120*mtt^6*mWW^4*s*t^2 + 1156*ep*mtt^6*mWW^4*s*t^2 + 3116*ep^2*mtt^6*mWW^4*s*t^2 + 2542*ep^3*mtt^6*mWW^4*s*t^2 - 240*mtt^5*mWW^5*s*t^2 - 2166*ep*mtt^5*mWW^5*s*t^2 - 5710*ep^2*mtt^5*mWW^5*s*t^2 - 4632*ep^3*mtt^5*mWW^5*s*t^2 + 265*mtt^4*mWW^6*s*t^2 + 2349*ep*mtt^4*mWW^6*s*t^2 + 6100*ep^2*mtt^4*mWW^6*s*t^2 + 4888*ep^3*mtt^4*mWW^6*s*t^2 - 150*mtt^3*mWW^7*s*t^2 - 1357*ep*mtt^3*mWW^7*s*t^2 - 3503*ep^2*mtt^3*mWW^7*s*t^2 - 2764*ep^3*mtt^3*mWW^7*s*t^2 + 34*mtt^2*mWW^8*s*t^2 + 338*ep*mtt^2*mWW^8*s*t^2 + 880*ep^2*mtt^2*mWW^8*s*t^2 + 678*ep^3*mtt^2*mWW^8*s*t^2 - 12*ep*mtt*mWW^9*s*t^2 - 36*ep^2*mtt*mWW^9*s*t^2 - 24*ep^3*mtt*mWW^9*s*t^2 - 27*mtt^7*mWW^2*s^2*t^2 - 332*ep*mtt^7*mWW^2*s^2*t^2 - 899*ep^2*mtt^7*mWW^2*s^2*t^2 - 686*ep^3*mtt^7*mWW^2*s^2*t^2 + 140*mtt^6*mWW^3*s^2*t^2 + 1584*ep*mtt^6*mWW^3*s^2*t^2 + 4406*ep^2*mtt^6*mWW^3*s^2*t^2 + 3530*ep^3*mtt^6*mWW^3*s^2*t^2 - 484*mtt^5*mWW^4*s^2*t^2 - 4539*ep*mtt^5*mWW^4*s^2*t^2 - 12117*ep^2*mtt^5*mWW^4*s^2*t^2 - 9754*ep^3*mtt^5*mWW^4*s^2*t^2 + 896*mtt^4*mWW^5*s^2*t^2 + 7614*ep*mtt^4*mWW^5*s^2*t^2 + 19402*ep^2*mtt^4*mWW^5*s^2*t^2 + 15344*ep^3*mtt^4*mWW^5*s^2*t^2 - 765*mtt^3*mWW^6*s^2*t^2 - 6341*ep*mtt^3*mWW^6*s^2*t^2 - 15732*ep^2*mtt^3*mWW^6*s^2*t^2 - 12224*ep^3*mtt^3*mWW^6*s^2*t^2 + 226*mtt^2*mWW^7*s^2*t^2 + 1941*ep*mtt^2*mWW^7*s^2*t^2 + 4743*ep^2*mtt^2*mWW^7*s^2*t^2 + 3604*ep^3*mtt^2*mWW^7*s^2*t^2 + 28*mtt*mWW^8*s^2*t^2 + 200*ep*mtt*mWW^8*s^2*t^2 + 544*ep^2*mtt*mWW^8*s^2*t^2 + 480*ep^3*mtt*mWW^8*s^2*t^2 - 14*mWW^9*s^2*t^2 - 127*ep*mWW^9*s^2*t^2 - 347*ep^2*mWW^9*s^2*t^2 - 294*ep^3*mWW^9*s^2*t^2 + 57*mtt^6*mWW^2*s^3*t^2 + 721*ep*mtt^6*mWW^2*s^3*t^2 + 1924*ep^2*mtt^6*mWW^2*s^3*t^2 + 1420*ep^3*mtt^6*mWW^2*s^3*t^2 - 209*mtt^5*mWW^3*s^3*t^2 - 2544*ep*mtt^5*mWW^3*s^3*t^2 - 7395*ep^2*mtt^5*mWW^3*s^3*t^2 - 6016*ep^3*mtt^5*mWW^3*s^3*t^2 + 838*mtt^4*mWW^4*s^3*t^2 + 7291*ep*mtt^4*mWW^4*s^3*t^2 + 19159*ep^2*mtt^4*mWW^4*s^3*t^2 + 15300*ep^3*mtt^4*mWW^4*s^3*t^2 - 1473*mtt^3*mWW^5*s^3*t^2 - 11425*ep*mtt^3*mWW^5*s^3*t^2 - 27548*ep^2*mtt^3*mWW^5*s^3*t^2 - 20988*ep^3*mtt^3*mWW^5*s^3*t^2 + 917*mtt^2*mWW^6*s^3*t^2 + 7098*ep*mtt^2*mWW^6*s^3*t^2 + 16563*ep^2*mtt^2*mWW^6*s^3*t^2 + 12310*ep^3*mtt^2*mWW^6*s^3*t^2 - 64*mtt*mWW^7*s^3*t^2 - 691*ep*mtt*mWW^7*s^3*t^2 - 1687*ep^2*mtt*mWW^7*s^3*t^2 - 1296*ep^3*mtt*mWW^7*s^3*t^2 - 66*mWW^8*s^3*t^2 - 450*ep*mWW^8*s^3*t^2 - 1016*ep^2*mWW^8*s^3*t^2 - 730*ep^3*mWW^8*s^3*t^2 - 58*mtt^5*mWW^2*s^4*t^2 - 784*ep*mtt^5*mWW^2*s^4*t^2 - 2066*ep^2*mtt^5*mWW^2*s^4*t^2 - 1460*ep^3*mtt^5*mWW^2*s^4*t^2 + 119*mtt^4*mWW^3*s^4*t^2 + 1833*ep*mtt^4*mWW^3*s^4*t^2 + 6128*ep^2*mtt^4*mWW^3*s^4*t^2 + 5330*ep^3*mtt^4*mWW^3*s^4*t^2 - 791*mtt^3*mWW^4*s^4*t^2 - 6198*ep*mtt^3*mWW^4*s^4*t^2 - 15969*ep^2*mtt^3*mWW^4*s^4*t^2 - 12698*ep^3*mtt^3*mWW^4*s^4*t^2 + 1245*mtt^2*mWW^5*s^4*t^2 + 8854*ep*mtt^2*mWW^5*s^4*t^2 + 19995*ep^2*mtt^2*mWW^5*s^4*t^2 + 14486*ep^3*mtt^2*mWW^5*s^4*t^2 - 493*mtt*mWW^6*s^4*t^2 - 3688*ep*mtt*mWW^6*s^4*t^2 - 8173*ep^2*mtt*mWW^6*s^4*t^2 - 5786*ep^3*mtt*mWW^6*s^4*t^2 - 22*mWW^7*s^4*t^2 - 17*ep*mWW^7*s^4*t^2 + 85*ep^2*mWW^7*s^4*t^2 + 128*ep^3*mWW^7*s^4*t^2 + 27*mtt^4*mWW^2*s^5*t^2 + 431*ep*mtt^4*mWW^2*s^5*t^2 + 1124*ep^2*mtt^4*mWW^2*s^5*t^2 + 740*ep^3*mtt^4*mWW^2*s^5*t^2 + 7*mtt^3*mWW^3*s^5*t^2 - 477*ep*mtt^3*mWW^3*s^5*t^2 - 2660*ep^2*mtt^3*mWW^3*s^5*t^2 - 2768*ep^3*mtt^3*mWW^3*s^5*t^2 + 421*mtt^2*mWW^4*s^5*t^2 + 2908*ep*mtt^2*mWW^4*s^5*t^2 + 7309*ep^2*mtt^2*mWW^4*s^5*t^2 + 5798*ep^3*mtt^2*mWW^4*s^5*t^2 - 503*mtt*mWW^5*s^5*t^2 - 3293*ep*mtt*mWW^5*s^5*t^2 - 6962*ep^2*mtt*mWW^5*s^5*t^2 - 4764*ep^3*mtt*mWW^5*s^5*t^2 + 88*mWW^6*s^5*t^2 + 651*ep*mWW^6*s^5*t^2 + 1429*ep^2*mWW^6*s^5*t^2 + 994*ep^3*mWW^6*s^5*t^2 - 3*mtt^3*mWW^2*s^6*t^2 - 100*ep*mtt^3*mWW^2*s^6*t^2 - 259*ep^2*mtt^3*mWW^2*s^6*t^2 - 142*ep^3*mtt^3*mWW^2*s^6*t^2 - 31*mtt^2*mWW^3*s^6*t^2 - 54*ep*mtt^2*mWW^3*s^6*t^2 + 639*ep^2*mtt^2*mWW^3*s^6*t^2 + 922*ep^3*mtt^2*mWW^3*s^6*t^2 - 121*mtt*mWW^4*s^6*t^2 - 732*ep*mtt*mWW^4*s^6*t^2 - 1773*ep^2*mtt*mWW^4*s^6*t^2 - 1394*ep^3*mtt*mWW^4*s^6*t^2 + 75*mWW^5*s^6*t^2 + 446*ep*mWW^5*s^6*t^2 + 913*ep^2*mWW^5*s^6*t^2 + 614*ep^3*mWW^5*s^6*t^2 - mtt^2*mWW^2*s^7*t^2 + 3*ep*mtt^2*mWW^2*s^7*t^2 + 8*ep^2*mtt^2*mWW^2*s^7*t^2 - 4*ep^3*mtt^2*mWW^2*s^7*t^2 + 8*mtt*mWW^3*s^7*t^2 + 30*ep*mtt*mWW^3*s^7*t^2 - 94*ep^2*mtt*mWW^3*s^7*t^2 - 172*ep^3*mtt*mWW^3*s^7*t^2 + 17*mWW^4*s^7*t^2 + 99*ep*mWW^4*s^7*t^2 + 230*ep^2*mWW^4*s^7*t^2 + 176*ep^3*mWW^4*s^7*t^2 + 3*mtt^9*mWW*t^3 + 33*ep*mtt^9*mWW*t^3 + 90*ep^2*mtt^9*mWW*t^3 + 72*ep^3*mtt^9*mWW*t^3 - 24*mtt^8*mWW^2*t^3 - 237*ep*mtt^8*mWW^2*t^3 - 627*ep^2*mtt^8*mWW^2*t^3 - 498*ep^3*mtt^8*mWW^2*t^3 + 84*mtt^7*mWW^3*t^3 + 771*ep*mtt^7*mWW^3*t^3 + 1989*ep^2*mtt^7*mWW^3*t^3 + 1566*ep^3*mtt^7*mWW^3*t^3 - 156*mtt^6*mWW^4*t^3 - 1383*ep*mtt^6*mWW^4*t^3 - 3513*ep^2*mtt^6*mWW^4*t^3 - 2742*ep^3*mtt^6*mWW^4*t^3 + 159*mtt^5*mWW^5*t^3 + 1407*ep*mtt^5*mWW^5*t^3 + 3552*ep^2*mtt^5*mWW^5*t^3 + 2748*ep^3*mtt^5*mWW^5*t^3 - 84*mtt^4*mWW^6*t^3 - 771*ep*mtt^4*mWW^6*t^3 - 1953*ep^2*mtt^4*mWW^6*t^3 - 1494*ep^3*mtt^4*mWW^6*t^3 + 18*mtt^3*mWW^7*t^3 + 189*ep*mtt^3*mWW^7*t^3 + 489*ep^2*mtt^3*mWW^7*t^3 + 366*ep^3*mtt^3*mWW^7*t^3 - 9*ep*mtt^2*mWW^8*t^3 - 27*ep^2*mtt^2*mWW^8*t^3 - 18*ep^3*mtt^2*mWW^8*t^3 - 16*mtt^8*mWW*s*t^3 - 197*ep*mtt^8*mWW*s*t^3 - 549*ep^2*mtt^8*mWW*s*t^3 - 438*ep^3*mtt^8*mWW*s*t^3 + 90*mtt^7*mWW^2*s*t^3 + 951*ep*mtt^7*mWW^2*s*t^3 + 2597*ep^2*mtt^7*mWW^2*s*t^3 + 2098*ep^3*mtt^7*mWW^2*s*t^3 - 244*mtt^6*mWW^3*s*t^3 - 2171*ep*mtt^6*mWW^3*s*t^3 - 5635*ep^2*mtt^6*mWW^3*s*t^3 - 4522*ep^3*mtt^6*mWW^3*s*t^3 + 218*mtt^5*mWW^4*s*t^3 + 1774*ep*mtt^5*mWW^4*s*t^3 + 4440*ep^2*mtt^5*mWW^4*s*t^3 + 3572*ep^3*mtt^5*mWW^4*s*t^3 + 218*mtt^4*mWW^5*s*t^3 + 1711*ep*mtt^4*mWW^5*s*t^3 + 4173*ep^2*mtt^4*mWW^5*s*t^3 + 3134*ep^3*mtt^4*mWW^5*s*t^3 - 536*mtt^3*mWW^6*s*t^3 - 4201*ep*mtt^3*mWW^6*s*t^3 - 10253*ep^2*mtt^3*mWW^6*s*t^3 - 7898*ep^3*mtt^3*mWW^6*s*t^3 + 338*mtt^2*mWW^7*s*t^3 + 2707*ep*mtt^2*mWW^7*s*t^3 + 6681*ep^2*mtt^2*mWW^7*s*t^3 + 5206*ep^3*mtt^2*mWW^7*s*t^3 - 68*mtt*mWW^8*s*t^3 - 580*ep*mtt*mWW^8*s*t^3 - 1472*ep^2*mtt*mWW^8*s*t^3 - 1164*ep^3*mtt*mWW^8*s*t^3 + 6*ep*mWW^9*s*t^3 + 18*ep^2*mWW^9*s*t^3 + 12*ep^3*mWW^9*s*t^3 + 39*mtt^7*mWW*s^2*t^3 + 519*ep*mtt^7*mWW*s^2*t^3 + 1452*ep^2*mtt^7*mWW*s^2*t^3 + 1140*ep^3*mtt^7*mWW*s^2*t^3 - 134*mtt^6*mWW^2*s^2*t^3 - 1500*ep*mtt^6*mWW^2*s^2*t^3 - 4336*ep^2*mtt^6*mWW^2*s^2*t^3 - 3648*ep^3*mtt^6*mWW^2*s^2*t^3 + 365*mtt^5*mWW^3*s^2*t^3 + 2604*ep*mtt^5*mWW^3*s^2*t^3 + 6381*ep^2*mtt^5*mWW^3*s^2*t^3 + 5234*ep^3*mtt^5*mWW^3*s^2*t^3 + 38*mtt^4*mWW^4*s^2*t^3 + 1108*ep*mtt^4*mWW^4*s^2*t^3 + 3614*ep^2*mtt^4*mWW^4*s^2*t^3 + 2680*ep^3*mtt^4*mWW^4*s^2*t^3 - 1328*mtt^3*mWW^5*s^2*t^3 - 10380*ep*mtt^3*mWW^5*s^2*t^3 - 25108*ep^2*mtt^3*mWW^5*s^2*t^3 - 18736*ep^3*mtt^3*mWW^5*s^2*t^3 + 1538*mtt^2*mWW^6*s^2*t^3 + 11649*ep*mtt^2*mWW^6*s^2*t^3 + 27547*ep^2*mtt^2*mWW^6*s^2*t^3 + 20546*ep^3*mtt^2*mWW^6*s^2*t^3 - 538*mtt*mWW^7*s^2*t^3 - 4243*ep*mtt*mWW^7*s^2*t^3 - 10279*ep^2*mtt*mWW^7*s^2*t^3 - 7866*ep^3*mtt*mWW^7*s^2*t^3 + 20*mWW^8*s^2*t^3 + 243*ep*mWW^8*s^2*t^3 + 729*ep^2*mWW^8*s^2*t^3 + 650*ep^3*mWW^8*s^2*t^3 - 56*mtt^6*mWW*s^3*t^3 - 770*ep*mtt^6*mWW*s^3*t^3 - 2128*ep^2*mtt^6*mWW*s^3*t^3 - 1624*ep^3*mtt^6*mWW*s^3*t^3 + 110*mtt^5*mWW^2*s^3*t^3 + 1218*ep*mtt^5*mWW^2*s^3*t^3 + 4012*ep^2*mtt^5*mWW^2*s^3*t^3 + 3720*ep^3*mtt^5*mWW^2*s^3*t^3 - 578*mtt^4*mWW^3*s^3*t^3 - 3087*ep*mtt^4*mWW^3*s^3*t^3 - 6139*ep^2*mtt^4*mWW^3*s^3*t^3 - 4630*ep^3*mtt^4*mWW^3*s^3*t^3 + 14*mtt^3*mWW^4*s^3*t^3 - 1360*ep*mtt^3*mWW^4*s^3*t^3 - 6060*ep^2*mtt^3*mWW^4*s^3*t^3 - 5428*ep^3*mtt^3*mWW^4*s^3*t^3 + 1616*mtt^2*mWW^5*s^3*t^3 + 11736*ep*mtt^2*mWW^5*s^3*t^3 + 27612*ep^2*mtt^2*mWW^5*s^3*t^3 + 20236*ep^3*mtt^2*mWW^5*s^3*t^3 - 1356*mtt*mWW^6*s^3*t^3 - 9622*ep*mtt*mWW^6*s^3*t^3 - 21672*ep^2*mtt*mWW^6*s^3*t^3 - 15476*ep^3*mtt*mWW^6*s^3*t^3 + 250*mWW^7*s^3*t^3 + 1885*ep*mWW^7*s^3*t^3 + 4375*ep^2*mWW^7*s^3*t^3 + 3202*ep^3*mWW^7*s^3*t^3 + 49*mtt^5*mWW*s^4*t^3 + 675*ep*mtt^5*mWW*s^4*t^3 + 1822*ep^2*mtt^5*mWW*s^4*t^3 + 1336*ep^3*mtt^5*mWW*s^4*t^3 - 64*mtt^4*mWW^2*s^4*t^3 - 605*ep*mtt^4*mWW^2*s^4*t^3 - 2679*ep^2*mtt^4*mWW^2*s^4*t^3 - 2922*ep^3*mtt^4*mWW^2*s^4*t^3 + 728*mtt^3*mWW^3*s^4*t^3 + 3770*ep*mtt^3*mWW^3*s^4*t^3 + 6622*ep^2*mtt^3*mWW^3*s^4*t^3 + 4244*ep^3*mtt^3*mWW^3*s^4*t^3 - 266*mtt^2*mWW^4*s^4*t^3 - 992*ep*mtt^2*mWW^4*s^4*t^3 + 692*ep^2*mtt^2*mWW^4*s^4*t^3 + 1976*ep^3*mtt^2*mWW^4*s^4*t^3 - 789*mtt*mWW^5*s^4*t^3 - 5117*ep*mtt*mWW^5*s^4*t^3 - 11516*ep^2*mtt*mWW^5*s^4*t^3 - 8244*ep^3*mtt*mWW^5*s^4*t^3 + 382*mWW^6*s^4*t^3 + 2489*ep*mWW^6*s^4*t^3 + 5299*ep^2*mWW^6*s^4*t^3 + 3610*ep^3*mWW^6*s^4*t^3 - 24*mtt^4*mWW*s^5*t^3 - 333*ep*mtt^4*mWW*s^5*t^3 - 873*ep^2*mtt^4*mWW*s^5*t^3 - 606*ep^3*mtt^4*mWW*s^5*t^3 + 26*mtt^3*mWW^2*s^5*t^3 + 219*ep*mtt^3*mWW^2*s^5*t^3 + 1537*ep^2*mtt^3*mWW^2*s^5*t^3 + 1914*ep^3*mtt^3*mWW^2*s^5*t^3 - 480*mtt^2*mWW^3*s^5*t^3 - 2546*ep*mtt^2*mWW^3*s^5*t^3 - 4290*ep^2*mtt^2*mWW^3*s^5*t^3 - 2456*ep^3*mtt^2*mWW^3*s^5*t^3 + 174*mtt*mWW^4*s^5*t^3 + 967*ep*mtt*mWW^4*s^5*t^3 + 957*ep^2*mtt*mWW^4*s^5*t^3 - 38*ep^3*mtt*mWW^4*s^5*t^3 + 144*mWW^5*s^5*t^3 + 813*ep*mWW^5*s^5*t^3 + 1709*ep^2*mWW^5*s^5*t^3 + 1186*ep^3*mWW^5*s^5*t^3 + 5*mtt^3*mWW*s^6*t^3 + 77*ep*mtt^3*mWW*s^6*t^3 + 196*ep^2*mtt^3*mWW*s^6*t^3 + 124*ep^3*mtt^3*mWW*s^6*t^3 - 2*mtt^2*mWW^2*s^6*t^3 - 42*ep*mtt^2*mWW^2*s^6*t^3 - 598*ep^2*mtt^2*mWW^2*s^6*t^3 - 804*ep^3*mtt^2*mWW^2*s^6*t^3 + 139*mtt*mWW^3*s^6*t^3 + 739*ep*mtt*mWW^3*s^6*t^3 + 1252*ep^2*mtt*mWW^3*s^6*t^3 + 700*ep^3*mtt*mWW^3*s^6*t^3 - 22*mWW^4*s^6*t^3 - 114*ep*mWW^4*s^6*t^3 - 130*ep^2*mWW^4*s^6*t^3 - 20*ep^3*mWW^4*s^6*t^3 - 4*ep*mtt^2*mWW*s^7*t^3 - 10*ep^2*mtt^2*mWW*s^7*t^3 - 4*ep^3*mtt^2*mWW*s^7*t^3 - 2*mtt*mWW^2*s^7*t^3 - 4*ep*mtt*mWW^2*s^7*t^3 + 94*ep^2*mtt*mWW^2*s^7*t^3 + 140*ep^3*mtt*mWW^2*s^7*t^3 - 14*mWW^3*s^7*t^3 - 80*ep*mWW^3*s^7*t^3 - 180*ep^2*mWW^3*s^7*t^3 - 136*ep^3*mWW^3*s^7*t^3 + 3*mtt^9*t^4 + 15*ep*mtt^9*t^4 + 24*ep^2*mtt^9*t^4 + 12*ep^3*mtt^9*t^4 - 36*mtt^8*mWW*t^4 - 276*ep*mtt^8*mWW*t^4 - 636*ep^2*mtt^8*mWW*t^4 - 456*ep^3*mtt^8*mWW*t^4 + 171*mtt^7*mWW^2*t^4 + 1407*ep*mtt^7*mWW^2*t^4 + 3384*ep^2*mtt^7*mWW^2*t^4 + 2508*ep^3*mtt^7*mWW^2*t^4 - 465*mtt^6*mWW^3*t^4 - 3795*ep*mtt^6*mWW^3*t^4 - 9150*ep^2*mtt^6*mWW^3*t^4 - 6840*ep^3*mtt^6*mWW^3*t^4 + 738*mtt^5*mWW^4*t^4 + 5925*ep*mtt^5*mWW^4*t^4 + 14253*ep^2*mtt^5*mWW^4*t^4 + 10710*ep^3*mtt^5*mWW^4*t^4 - 657*mtt^4*mWW^5*t^4 - 5259*ep*mtt^4*mWW^5*t^4 - 12690*ep^2*mtt^4*mWW^5*t^4 - 9600*ep^3*mtt^4*mWW^5*t^4 + 300*mtt^3*mWW^6*t^4 + 2448*ep*mtt^3*mWW^6*t^4 + 5976*ep^2*mtt^3*mWW^6*t^4 + 4560*ep^3*mtt^3*mWW^6*t^4 - 54*mtt^2*mWW^7*t^4 - 474*ep*mtt^2*mWW^7*t^4 - 1188*ep^2*mtt^2*mWW^7*t^4 - 912*ep^3*mtt^2*mWW^7*t^4 + 9*ep*mtt*mWW^8*t^4 + 27*ep^2*mtt*mWW^8*t^4 + 18*ep^3*mtt*mWW^8*t^4 - 16*mtt^8*s*t^4 - 79*ep*mtt^8*s*t^4 - 125*ep^2*mtt^8*s*t^4 - 62*ep^3*mtt^8*s*t^4 + 171*mtt^7*mWW*s*t^4 + 1389*ep*mtt^7*mWW*s*t^4 + 3256*ep^2*mtt^7*mWW*s*t^4 + 2330*ep^3*mtt^7*mWW*s*t^4 - 652*mtt^6*mWW^2*s*t^4 - 5559*ep*mtt^6*mWW^2*s*t^4 - 13567*ep^2*mtt^6*mWW^2*s*t^4 - 10068*ep^3*mtt^6*mWW^2*s*t^4 + 1601*mtt^5*mWW^3*s*t^4 + 12815*ep*mtt^5*mWW^3*s*t^4 + 30718*ep^2*mtt^5*mWW^3*s*t^4 + 22848*ep^3*mtt^5*mWW^3*s*t^4 - 2145*mtt^4*mWW^4*s*t^4 - 16395*ep*mtt^4*mWW^4*s*t^4 - 38596*ep^2*mtt^4*mWW^4*s*t^4 - 28696*ep^3*mtt^4*mWW^4*s*t^4 + 1178*mtt^3*mWW^5*s*t^4 + 9041*ep*mtt^3*mWW^5*s*t^4 + 21477*ep^2*mtt^3*mWW^5*s*t^4 + 16274*ep^3*mtt^3*mWW^5*s*t^4 + 55*mtt^2*mWW^6*s*t^4 + 129*ep*mtt^2*mWW^6*s*t^4 - 182*ep^2*mtt^2*mWW^6*s*t^4 - 512*ep^3*mtt^2*mWW^6*s*t^4 - 226*mtt*mWW^7*s*t^4 - 1613*ep*mtt*mWW^7*s*t^4 - 3663*ep^2*mtt*mWW^7*s*t^4 - 2660*ep^3*mtt*mWW^7*s*t^4 + 34*mWW^8*s*t^4 + 272*ep*mWW^8*s*t^4 + 682*ep^2*mWW^8*s*t^4 + 546*ep^3*mWW^8*s*t^4 + 35*mtt^7*s^2*t^4 + 170*ep*mtt^7*s^2*t^4 + 265*ep^2*mtt^7*s^2*t^4 + 130*ep^3*mtt^7*s^2*t^4 - 339*mtt^6*mWW*s^2*t^4 - 2923*ep*mtt^6*mWW*s^2*t^4 - 6902*ep^2*mtt^6*mWW*s^2*t^4 - 4866*ep^3*mtt^6*mWW*s^2*t^4 + 977*mtt^5*mWW^2*s^2*t^4 + 8680*ep*mtt^5*mWW^2*s^2*t^4 + 21785*ep^2*mtt^5*mWW^2*s^2*t^4 + 16350*ep^3*mtt^5*mWW^2*s^2*t^4 - 2483*mtt^4*mWW^3*s^2*t^4 - 18696*ep*mtt^4*mWW^3*s^2*t^4 - 44023*ep^2*mtt^4*mWW^3*s^2*t^4 - 32494*ep^3*mtt^4*mWW^3*s^2*t^4 + 3102*mtt^3*mWW^4*s^2*t^4 + 21689*ep*mtt^3*mWW^4*s^2*t^4 + 48413*ep^2*mtt^3*mWW^4*s^2*t^4 + 34814*ep^3*mtt^3*mWW^4*s^2*t^4 - 1004*mtt^2*mWW^5*s^2*t^4 - 7162*ep*mtt^2*mWW^5*s^2*t^4 - 16058*ep^2*mtt^2*mWW^5*s^2*t^4 - 11864*ep^3*mtt^2*mWW^5*s^2*t^4 - 547*mtt*mWW^6*s^2*t^4 - 3538*ep*mtt*mWW^6*s^2*t^4 - 7337*ep^2*mtt*mWW^6*s^2*t^4 - 4710*ep^3*mtt*mWW^6*s^2*t^4 + 259*mWW^7*s^2*t^4 + 1780*ep*mWW^7*s^2*t^4 + 3857*ep^2*mWW^7*s^2*t^4 + 2640*ep^3*mWW^7*s^2*t^4 - 40*mtt^6*s^3*t^4 - 190*ep*mtt^6*s^3*t^4 - 290*ep^2*mtt^6*s^3*t^4 - 140*ep^3*mtt^6*s^3*t^4 + 354*mtt^5*mWW*s^3*t^4 + 3247*ep*mtt^5*mWW*s^3*t^4 + 7603*ep^2*mtt^5*mWW*s^3*t^4 + 5170*ep^3*mtt^5*mWW*s^3*t^4 - 680*mtt^4*mWW^2*s^3*t^4 - 6548*ep*mtt^4*mWW^2*s^3*t^4 - 17822*ep^2*mtt^4*mWW^2*s^3*t^4 - 14056*ep^3*mtt^4*mWW^2*s^3*t^4 + 2288*mtt^3*mWW^3*s^3*t^4 + 15667*ep*mtt^3*mWW^3*s^3*t^4 + 35885*ep^2*mtt^3*mWW^3*s^3*t^4 + 26286*ep^3*mtt^3*mWW^3*s^3*t^4 - 2779*mtt^2*mWW^4*s^3*t^4 - 17844*ep*mtt^2*mWW^4*s^3*t^4 - 37077*ep^2*mtt^2*mWW^4*s^3*t^4 - 25130*ep^3*mtt^2*mWW^4*s^3*t^4 + 662*mtt*mWW^5*s^3*t^4 + 4540*ep*mtt*mWW^5*s^3*t^4 + 9414*ep^2*mtt*mWW^5*s^3*t^4 + 6384*ep^3*mtt*mWW^5*s^3*t^4 + 215*mWW^6*s^3*t^4 + 1238*ep*mWW^6*s^3*t^4 + 2407*ep^2*mWW^6*s^3*t^4 + 1486*ep^3*mWW^6*s^3*t^4 + 25*mtt^5*s^4*t^4 + 115*ep*mtt^5*s^4*t^4 + 170*ep^2*mtt^5*s^4*t^4 + 80*ep^3*mtt^5*s^4*t^4 - 198*mtt^4*mWW*s^4*t^4 - 1953*ep*mtt^4*mWW*s^4*t^4 - 4393*ep^2*mtt^4*mWW*s^4*t^4 - 2738*ep^3*mtt^4*mWW*s^4*t^4 + 150*mtt^3*mWW^2*s^4*t^4 + 2140*ep*mtt^3*mWW^2*s^4*t^4 + 7810*ep^2*mtt^3*mWW^2*s^4*t^4 + 7192*ep^3*mtt^3*mWW^2*s^4*t^4 - 1246*mtt^2*mWW^3*s^4*t^4 - 7742*ep*mtt^2*mWW^3*s^4*t^4 - 17304*ep^2*mtt^2*mWW^3*s^4*t^4 - 12668*ep^3*mtt^2*mWW^3*s^4*t^4 + 1293*mtt*mWW^4*s^4*t^4 + 7781*ep*mtt*mWW^4*s^4*t^4 + 15204*ep^2*mtt*mWW^4*s^4*t^4 + 9704*ep^3*mtt*mWW^4*s^4*t^4 - 184*mWW^5*s^4*t^4 - 1221*ep*mWW^5*s^4*t^4 - 2447*ep^2*mWW^5*s^4*t^4 - 1570*ep^3*mWW^5*s^4*t^4 - 8*mtt^4*s^5*t^4 - 35*ep*mtt^4*s^5*t^4 - 49*ep^2*mtt^4*s^5*t^4 - 22*ep^3*mtt^4*s^5*t^4 + 51*mtt^3*mWW*s^5*t^4 + 568*ep*mtt^3*mWW*s^5*t^4 + 1097*ep^2*mtt^3*mWW*s^5*t^4 + 480*ep^3*mtt^3*mWW*s^5*t^4 + 70*mtt^2*mWW^2*s^5*t^4 + 19*ep*mtt^2*mWW^2*s^5*t^4 - 1715*ep^2*mtt^2*mWW^2*s^5*t^4 - 2288*ep^3*mtt^2*mWW^2*s^5*t^4 + 343*mtt*mWW^3*s^5*t^4 + 1982*ep*mtt*mWW^3*s^5*t^4 + 4435*ep^2*mtt*mWW^3*s^5*t^4 + 3312*ep^3*mtt*mWW^3*s^5*t^4 - 216*mWW^4*s^5*t^4 - 1214*ep*mWW^4*s^5*t^4 - 2328*ep^2*mWW^4*s^5*t^4 - 1482*ep^3*mWW^4*s^5*t^4 + mtt^3*s^6*t^4 + 4*ep*mtt^3*s^6*t^4 + 5*ep^2*mtt^3*s^6*t^4 + 2*ep^3*mtt^3*s^6*t^4 - 3*mtt^2*mWW*s^6*t^4 - 52*ep*mtt^2*mWW*s^6*t^4 - ep^2*mtt^2*mWW*s^6*t^4 + 116*ep^3*mtt^2*mWW*s^6*t^4 - 40*mtt*mWW^2*s^6*t^4 - 161*ep*mtt*mWW^2*s^6*t^4 + 77*ep^2*mtt*mWW^2*s^6*t^4 + 326*ep^3*mtt*mWW^2*s^6*t^4 - 38*mWW^3*s^6*t^4 - 231*ep*mWW^3*s^6*t^4 - 561*ep^2*mWW^3*s^6*t^4 - 444*ep^3*mWW^3*s^6*t^4 - 24*ep^2*mtt*mWW*s^7*t^4 - 36*ep^3*mtt*mWW*s^7*t^4 + 4*mWW^2*s^7*t^4 + 22*ep*mWW^2*s^7*t^4 + 48*ep^2*mWW^2*s^7*t^4 + 36*ep^3*mWW^2*s^7*t^4 - 12*mtt^8*t^5 - 60*ep*mtt^8*t^5 - 96*ep^2*mtt^8*t^5 - 48*ep^3*mtt^8*t^5 + 105*mtt^7*mWW*t^5 + 741*ep*mtt^7*mWW*t^5 + 1620*ep^2*mtt^7*mWW*t^5 + 1116*ep^3*mtt^7*mWW*t^5 - 378*mtt^6*mWW^2*t^5 - 2931*ep*mtt^6*mWW^2*t^5 - 6783*ep^2*mtt^6*mWW^2*t^5 - 4866*ep^3*mtt^6*mWW^2*t^5 + 870*mtt^5*mWW^3*t^5 + 6750*ep*mtt^5*mWW^3*t^5 + 15684*ep^2*mtt^5*mWW^3*t^5 + 11328*ep^3*mtt^5*mWW^3*t^5 - 1254*mtt^4*mWW^4*t^5 - 9528*ep*mtt^4*mWW^4*t^5 - 22014*ep^2*mtt^4*mWW^4*t^5 - 15948*ep^3*mtt^4*mWW^4*t^5 + 1011*mtt^3*mWW^5*t^5 + 7620*ep*mtt^3*mWW^5*t^5 + 17655*ep^2*mtt^3*mWW^5*t^5 + 12918*ep^3*mtt^3*mWW^5*t^5 - 396*mtt^2*mWW^6*t^5 - 3030*ep*mtt^2*mWW^6*t^5 - 7146*ep^2*mtt^2*mWW^6*t^5 - 5340*ep^3*mtt^2*mWW^6*t^5 + 54*mtt*mWW^7*t^5 + 441*ep*mtt*mWW^7*t^5 + 1089*ep^2*mtt*mWW^7*t^5 + 846*ep^3*mtt*mWW^7*t^5 - 3*ep*mWW^8*t^5 - 9*ep^2*mWW^8*t^5 - 6*ep^3*mWW^8*t^5 + 52*mtt^7*s*t^5 + 256*ep*mtt^7*s*t^5 + 404*ep^2*mtt^7*s*t^5 + 200*ep^3*mtt^7*s*t^5 - 406*mtt^6*mWW*s*t^5 - 3046*ep*mtt^6*mWW*s*t^5 - 6776*ep^2*mtt^6*mWW*s*t^5 - 4652*ep^3*mtt^6*mWW*s*t^5 + 1128*mtt^5*mWW^2*s*t^5 + 9306*ep*mtt^5*mWW^2*s*t^5 + 22054*ep^2*mtt^5*mWW^2*s*t^5 + 15872*ep^3*mtt^5*mWW^2*s*t^5 - 2400*mtt^4*mWW^3*s*t^5 - 18623*ep*mtt^4*mWW^3*s*t^5 - 43327*ep^2*mtt^4*mWW^3*s*t^5 - 31130*ep^3*mtt^4*mWW^3*s*t^5 + 3278*mtt^3*mWW^4*s*t^5 + 23847*ep*mtt^3*mWW^4*s*t^5 + 53803*ep^2*mtt^3*mWW^4*s*t^5 + 38226*ep^3*mtt^3*mWW^4*s*t^5 - 2128*mtt^2*mWW^5*s*t^5 - 15252*ep*mtt^2*mWW^5*s*t^5 - 34266*ep^2*mtt^2*mWW^5*s*t^5 - 24500*ep^3*mtt^2*mWW^5*s*t^5 + 438*mtt*mWW^6*s*t^5 + 3309*ep*mtt*mWW^6*s*t^5 + 7803*ep^2*mtt*mWW^6*s*t^5 + 5886*ep^3*mtt*mWW^6*s*t^5 + 38*mWW^7*s*t^5 + 203*ep*mWW^7*s*t^5 + 305*ep^2*mWW^7*s*t^5 + 98*ep^3*mWW^7*s*t^5 - 88*mtt^6*s^2*t^5 - 424*ep*mtt^6*s^2*t^5 - 656*ep^2*mtt^6*s^2*t^5 - 320*ep^3*mtt^6*s^2*t^5 + 612*mtt^5*mWW*s^2*t^5 + 4959*ep*mtt^5*mWW*s^2*t^5 + 11073*ep^2*mtt^5*mWW*s^2*t^5 + 7410*ep^3*mtt^5*mWW*s^2*t^5 - 1104*mtt^4*mWW^2*s^2*t^5 - 10421*ep*mtt^4*mWW^2*s^2*t^5 - 26135*ep^2*mtt^4*mWW^2*s^2*t^5 - 19174*ep^3*mtt^4*mWW^2*s^2*t^5 + 2479*mtt^3*mWW^3*s^2*t^5 + 19006*ep*mtt^3*mWW^3*s^2*t^5 + 44749*ep^2*mtt^3*mWW^3*s^2*t^5 + 32386*ep^3*mtt^3*mWW^3*s^2*t^5 - 3518*mtt^2*mWW^4*s^2*t^5 - 23873*ep*mtt^2*mWW^4*s^2*t^5 - 51845*ep^2*mtt^2*mWW^4*s^2*t^5 - 35806*ep^3*mtt^2*mWW^4*s^2*t^5 + 1837*mtt*mWW^5*s^2*t^5 + 12347*ep*mtt*mWW^5*s^2*t^5 + 26390*ep^2*mtt*mWW^5*s^2*t^5 + 18048*ep^3*mtt*mWW^5*s^2*t^5 - 214*mWW^6*s^2*t^5 - 1572*ep*mWW^6*s^2*t^5 - 3552*ep^2*mWW^6*s^2*t^5 - 2544*ep^3*mWW^6*s^2*t^5 + 72*mtt^5*s^3*t^5 + 336*ep*mtt^5*s^3*t^5 + 504*ep^2*mtt^5*s^3*t^5 + 240*ep^3*mtt^5*s^3*t^5 - 438*mtt^4*mWW*s^3*t^5 - 3936*ep*mtt^4*mWW*s^3*t^5 - 8502*ep^2*mtt^4*mWW*s^3*t^5 - 5220*ep^3*mtt^4*mWW*s^3*t^5 + 202*mtt^3*mWW^2*s^3*t^5 + 4106*ep*mtt^3*mWW^2*s^3*t^5 + 12830*ep^2*mtt^3*mWW^2*s^3*t^5 + 10320*ep^3*mtt^3*mWW^2*s^3*t^5 - 1102*mtt^2*mWW^3*s^3*t^5 - 8352*ep*mtt^2*mWW^3*s^3*t^5 - 20850*ep^2*mtt^2*mWW^3*s^3*t^5 - 15872*ep^3*mtt^2*mWW^3*s^3*t^5 + 1736*mtt*mWW^4*s^3*t^5 + 10830*ep*mtt*mWW^4*s^3*t^5 + 22464*ep^2*mtt*mWW^4*s^3*t^5 + 15052*ep^3*mtt*mWW^4*s^3*t^5 - 550*mWW^5*s^3*t^5 - 3424*ep*mWW^5*s^3*t^5 - 6926*ep^2*mWW^5*s^3*t^5 - 4520*ep^3*mWW^5*s^3*t^5 - 28*mtt^4*s^4*t^5 - 124*ep*mtt^4*s^4*t^5 - 176*ep^2*mtt^4*s^4*t^5 - 80*ep^3*mtt^4*s^4*t^5 + 139*mtt^3*mWW*s^4*t^5 + 1474*ep*mtt^3*mWW*s^4*t^5 + 2669*ep^2*mtt^3*mWW*s^4*t^5 + 1058*ep^3*mtt^3*mWW*s^4*t^5 + 288*mtt^2*mWW^2*s^4*t^5 + 486*ep*mtt^2*mWW^2*s^4*t^5 - 1508*ep^2*mtt^2*mWW^2*s^4*t^5 - 2200*ep^3*mtt^2*mWW^2*s^4*t^5 + 155*mtt*mWW^3*s^4*t^5 + 1298*ep*mtt*mWW^3*s^4*t^5 + 4113*ep^2*mtt*mWW^3*s^4*t^5 + 3658*ep^3*mtt*mWW^3*s^4*t^5 - 314*mWW^4*s^4*t^5 - 1814*ep*mWW^4*s^4*t^5 - 3658*ep^2*mWW^4*s^4*t^5 - 2436*ep^3*mWW^4*s^4*t^5 + 4*mtt^3*s^5*t^5 + 16*ep*mtt^3*s^5*t^5 + 20*ep^2*mtt^3*s^5*t^5 + 8*ep^3*mtt^3*s^5*t^5 - 12*mtt^2*mWW*s^5*t^5 - 192*ep*mtt^2*mWW*s^5*t^5 + 36*ep^2*mtt^2*mWW*s^5*t^5 + 468*ep^3*mtt^2*mWW*s^5*t^5 - 156*mtt*mWW^2*s^5*t^5 - 656*ep*mtt*mWW^2*s^5*t^5 - 698*ep^2*mtt*mWW^2*s^5*t^5 - 132*ep^3*mtt*mWW^2*s^5*t^5 + 4*mWW^3*s^5*t^5 - 48*ep*mWW^3*s^5*t^5 - 318*ep^2*mWW^3*s^5*t^5 - 344*ep^3*mWW^3*s^5*t^5 - 120*ep^2*mtt*mWW*s^6*t^5 - 180*ep^3*mtt*mWW*s^6*t^5 + 20*mWW^2*s^6*t^5 + 110*ep*mWW^2*s^6*t^5 + 240*ep^2*mWW^2*s^6*t^5 + 180*ep^3*mWW^2*s^6*t^5 + 18*mtt^7*t^6 + 90*ep*mtt^7*t^6 + 144*ep^2*mtt^7*t^6 + 72*ep^3*mtt^7*t^6 - 129*mtt^6*mWW*t^6 - 921*ep*mtt^6*mWW*t^6 - 2028*ep^2*mtt^6*mWW*t^6 - 1404*ep^3*mtt^6*mWW*t^6 + 336*mtt^5*mWW^2*t^6 + 2715*ep*mtt^5*mWW^2*t^6 + 6405*ep^2*mtt^5*mWW^2*t^6 + 4638*ep^3*mtt^5*mWW^2*t^6 - 636*mtt^4*mWW^3*t^6 - 5058*ep*mtt^4*mWW^3*t^6 - 11826*ep^2*mtt^4*mWW^3*t^6 - 8508*ep^3*mtt^4*mWW^3*t^6 + 882*mtt^3*mWW^4*t^6 + 6573*ep*mtt^3*mWW^4*t^6 + 14865*ep^2*mtt^3*mWW^4*t^6 + 10494*ep^3*mtt^3*mWW^4*t^6 - 681*mtt^2*mWW^5*t^6 - 4908*ep*mtt^2*mWW^5*t^6 - 10941*ep^2*mtt^2*mWW^5*t^6 - 7698*ep^3*mtt^2*mWW^5*t^6 + 228*mtt*mWW^6*t^6 + 1650*ep*mtt*mWW^6*t^6 + 3726*ep^2*mtt*mWW^6*t^6 + 2676*ep^3*mtt*mWW^6*t^6 - 18*mWW^7*t^6 - 141*ep*mWW^7*t^6 - 345*ep^2*mWW^7*t^6 - 270*ep^3*mWW^7*t^6 - 60*mtt^6*s*t^6 - 294*ep*mtt^6*s*t^6 - 462*ep^2*mtt^6*s*t^6 - 228*ep^3*mtt^6*s*t^6 + 379*mtt^5*mWW*s*t^6 + 2969*ep*mtt^5*mWW*s*t^6 + 6666*ep^2*mtt^5*mWW*s*t^6 + 4572*ep^3*mtt^5*mWW*s*t^6 - 605*mtt^4*mWW^2*s*t^6 - 5983*ep*mtt^4*mWW^2*s*t^6 - 15068*ep^2*mtt^4*mWW^2*s*t^6 - 11108*ep^3*mtt^4*mWW^2*s*t^6 + 983*mtt^3*mWW^3*s*t^6 + 8710*ep*mtt^3*mWW^3*s*t^6 + 21393*ep^2*mtt^3*mWW^3*s*t^6 + 15678*ep^3*mtt^3*mWW^3*s*t^6 - 1525*mtt^2*mWW^4*s*t^6 - 11003*ep*mtt^2*mWW^4*s*t^6 - 24480*ep^2*mtt^2*mWW^4*s*t^6 - 16992*ep^3*mtt^2*mWW^4*s*t^6 + 1050*mtt*mWW^5*s*t^6 + 7127*ep*mtt*mWW^5*s*t^6 + 15239*ep^2*mtt*mWW^5*s*t^6 + 10322*ep^3*mtt*mWW^5*s*t^6 - 222*mWW^6*s*t^6 - 1526*ep*mWW^6*s*t^6 - 3288*ep^2*mWW^6*s*t^6 - 2244*ep^3*mWW^6*s*t^6 + 72*mtt^5*s^2*t^6 + 342*ep*mtt^5*s^2*t^6 + 522*ep^2*mtt^5*s^2*t^6 + 252*ep^3*mtt^5*s^2*t^6 - 393*mtt^4*mWW*s^2*t^6 - 3528*ep*mtt^4*mWW*s^2*t^6 - 7821*ep^2*mtt^4*mWW*s^2*t^6 - 5046*ep^3*mtt^4*mWW*s^2*t^6 + 46*mtt^3*mWW^2*s^2*t^6 + 3282*ep*mtt^3*mWW^2*s^2*t^6 + 10336*ep^2*mtt^3*mWW^2*s^2*t^6 + 8084*ep^3*mtt^3*mWW^2*s^2*t^6 - 126*mtt^2*mWW^3*s^2*t^6 - 3062*ep*mtt^2*mWW^3*s^2*t^6 - 9912*ep^2*mtt^2*mWW^3*s^2*t^6 - 8192*ep^3*mtt^2*mWW^3*s^2*t^6 + 774*mtt*mWW^4*s^2*t^6 + 5284*ep*mtt*mWW^4*s^2*t^6 + 11634*ep^2*mtt*mWW^4*s^2*t^6 + 8056*ep^3*mtt*mWW^4*s^2*t^6 - 389*mWW^5*s^2*t^6 - 2406*ep*mWW^5*s^2*t^6 - 4855*ep^2*mWW^5*s^2*t^6 - 3154*ep^3*mWW^5*s^2*t^6 - 36*mtt^4*s^3*t^6 - 162*ep*mtt^4*s^3*t^6 - 234*ep^2*mtt^4*s^3*t^6 - 108*ep^3*mtt^4*s^3*t^6 + 161*mtt^3*mWW*s^3*t^6 + 1808*ep*mtt^3*mWW*s^3*t^6 + 3469*ep^2*mtt^3*mWW*s^3*t^6 + 1606*ep^3*mtt^3*mWW*s^3*t^6 + 451*mtt^2*mWW^2*s^3*t^6 + 885*ep*mtt^2*mWW^2*s^3*t^6 - 424*ep^2*mtt^2*mWW^2*s^3*t^6 - 960*ep^3*mtt^2*mWW^2*s^3*t^6 - 347*mtt*mWW^3*s^3*t^6 - 1142*ep*mtt*mWW^3*s^3*t^6 - 413*ep^2*mtt*mWW^3*s^3*t^6 + 682*ep^3*mtt*mWW^3*s^3*t^6 - 109*mWW^4*s^3*t^6 - 729*ep*mWW^4*s^3*t^6 - 1678*ep^2*mWW^4*s^3*t^6 - 1220*ep^3*mWW^4*s^3*t^6 + 6*mtt^3*s^4*t^6 + 24*ep*mtt^3*s^4*t^6 + 30*ep^2*mtt^3*s^4*t^6 + 12*ep^3*mtt^3*s^4*t^6 - 18*mtt^2*mWW*s^4*t^6 - 328*ep*mtt^2*mWW*s^4*t^6 - 46*ep^2*mtt^2*mWW*s^4*t^6 + 632*ep^3*mtt^2*mWW*s^4*t^6 - 264*mtt*mWW^2*s^4*t^6 - 1094*ep*mtt*mWW^2*s^4*t^6 - 1682*ep^2*mtt*mWW^2*s^4*t^6 - 988*ep^3*mtt*mWW^2*s^4*t^6 + 116*mWW^3*s^4*t^6 + 518*ep*mWW^3*s^4*t^6 + 738*ep^2*mWW^3*s^4*t^6 + 344*ep^3*mWW^3*s^4*t^6 - 240*ep^2*mtt*mWW*s^5*t^6 - 360*ep^3*mtt*mWW*s^5*t^6 + 40*mWW^2*s^5*t^6 + 220*ep*mWW^2*s^5*t^6 + 480*ep^2*mWW^2*s^5*t^6 + 360*ep^3*mWW^2*s^5*t^6 - 12*mtt^6*t^7 - 60*ep*mtt^6*t^7 - 96*ep^2*mtt^6*t^7 - 48*ep^3*mtt^6*t^7 + 72*mtt^5*mWW*t^7 + 582*ep*mtt^5*mWW*t^7 + 1374*ep^2*mtt^5*mWW*t^7 + 996*ep^3*mtt^5*mWW*t^7 - 90*mtt^4*mWW^2*t^7 - 1074*ep*mtt^4*mWW^2*t^7 - 2952*ep^2*mtt^4*mWW^2*t^7 - 2328*ep^3*mtt^4*mWW^2*t^7 + 78*mtt^3*mWW^3*t^7 + 1125*ep*mtt^3*mWW^3*t^7 + 3237*ep^2*mtt^3*mWW^3*t^7 + 2598*ep^3*mtt^3*mWW^3*t^7 - 162*mtt^2*mWW^4*t^7 - 1383*ep*mtt^2*mWW^4*t^7 - 3327*ep^2*mtt^2*mWW^4*t^7 - 2418*ep^3*mtt^2*mWW^4*t^7 + 162*mtt*mWW^5*t^7 + 1137*ep*mtt*mWW^5*t^7 + 2457*ep^2*mtt*mWW^5*t^7 + 1662*ep^3*mtt*mWW^5*t^7 - 48*mWW^6*t^7 - 327*ep*mWW^6*t^7 - 693*ep^2*mWW^6*t^7 - 462*ep^3*mWW^6*t^7 + 28*mtt^5*s*t^7 + 136*ep*mtt^5*s*t^7 + 212*ep^2*mtt^5*s*t^7 + 104*ep^3*mtt^5*s*t^7 - 144*mtt^4*mWW*s*t^7 - 1395*ep*mtt^4*mWW*s*t^7 - 3343*ep^2*mtt^4*mWW*s*t^7 - 2354*ep^3*mtt^4*mWW*s*t^7 - 62*mtt^3*mWW^2*s*t^7 + 1111*ep*mtt^3*mWW^2*s*t^7 + 4183*ep^2*mtt^3*mWW^2*s*t^7 + 3554*ep^3*mtt^3*mWW^2*s*t^7 + 270*mtt^2*mWW^3*s*t^7 + 328*ep*mtt^2*mWW^3*s*t^7 - 1304*ep^2*mtt^2*mWW^3*s*t^7 - 1768*ep^3*mtt^2*mWW^3*s*t^7 - 14*mtt*mWW^4*s*t^7 + 311*ep*mtt*mWW^4*s*t^7 + 1255*ep^2*mtt*mWW^4*s*t^7 + 1122*ep^3*mtt*mWW^4*s*t^7 - 78*mWW^5*s*t^7 - 491*ep*mWW^5*s*t^7 - 1003*ep^2*mWW^5*s*t^7 - 658*ep^3*mWW^5*s*t^7 - 20*mtt^4*s^2*t^7 - 92*ep*mtt^4*s^2*t^7 - 136*ep^2*mtt^4*s^2*t^7 - 64*ep^3*mtt^4*s^2*t^7 + 84*mtt^3*mWW*s^2*t^7 + 1105*ep*mtt^3*mWW*s^2*t^7 + 2423*ep^2*mtt^3*mWW*s^2*t^7 + 1410*ep^3*mtt^3*mWW*s^2*t^7 + 334*mtt^2*mWW^2*s^2*t^7 + 622*ep*mtt^2*mWW^2*s^2*t^7 - 236*ep^2*mtt^2*mWW^2*s^2*t^7 - 584*ep^3*mtt^2*mWW^2*s^2*t^7 - 458*mtt*mWW^3*s^2*t^7 - 1849*ep*mtt*mWW^3*s^2*t^7 - 2321*ep^2*mtt*mWW^3*s^2*t^7 - 894*ep^3*mtt*mWW^3*s^2*t^7 + 84*mWW^4*s^2*t^7 + 346*ep*mWW^4*s^2*t^7 + 414*ep^2*mWW^4*s^2*t^7 + 132*ep^3*mWW^4*s^2*t^7 + 4*mtt^3*s^3*t^7 + 16*ep*mtt^3*s^3*t^7 + 20*ep^2*mtt^3*s^3*t^7 + 8*ep^3*mtt^3*s^3*t^7 - 12*mtt^2*mWW*s^3*t^7 - 292*ep*mtt^2*mWW*s^3*t^7 - 214*ep^2*mtt^2*mWW*s^3*t^7 + 308*ep^3*mtt^2*mWW*s^3*t^7 - 226*mtt*mWW^2*s^3*t^7 - 896*ep*mtt*mWW^2*s^3*t^7 - 1498*ep^2*mtt*mWW^2*s^3*t^7 - 1012*ep^3*mtt*mWW^2*s^3*t^7 + 154*mWW^3*s^3*t^7 + 732*ep*mWW^3*s^3*t^7 + 1212*ep^2*mWW^3*s^3*t^7 + 696*ep^3*mWW^3*s^3*t^7 - 240*ep^2*mtt*mWW*s^4*t^7 - 360*ep^3*mtt*mWW*s^4*t^7 + 40*mWW^2*s^4*t^7 + 220*ep*mWW^2*s^4*t^7 + 480*ep^2*mWW^2*s^4*t^7 + 360*ep^3*mWW^2*s^4*t^7 + 3*mtt^5*t^8 + 15*ep*mtt^5*t^8 + 24*ep^2*mtt^5*t^8 + 12*ep^3*mtt^5*t^8 - 15*mtt^4*mWW*t^8 - 183*ep*mtt^4*mWW*t^8 - 504*ep^2*mtt^4*mWW*t^8 - 396*ep^3*mtt^4*mWW*t^8 - 27*mtt^3*mWW^2*t^8 + 114*ep*mtt^3*mWW^2*t^8 + 663*ep^2*mtt^3*mWW^2*t^8 + 654*ep^3*mtt^3*mWW^2*t^8 + 93*mtt^2*mWW^3*t^8 + 294*ep*mtt^2*mWW^3*t^8 + 147*ep^2*mtt^2*mWW^3*t^8 - 138*ep^3*mtt^2*mWW^3*t^8 - 60*mtt*mWW^4*t^8 - 273*ep*mtt*mWW^4*t^8 - 387*ep^2*mtt*mWW^4*t^8 - 162*ep^3*mtt*mWW^4*t^8 + 6*mWW^5*t^8 + 33*ep*mWW^5*t^8 + 57*ep^2*mWW^5*t^8 + 30*ep^3*mWW^5*t^8 - 4*mtt^4*s*t^8 - 19*ep*mtt^4*s*t^8 - 29*ep^2*mtt^4*s*t^8 - 14*ep^3*mtt^4*s*t^8 + 16*mtt^3*mWW*s*t^8 + 304*ep*mtt^3*mWW*s*t^8 + 806*ep^2*mtt^3*mWW*s*t^8 + 578*ep^3*mtt^3*mWW*s*t^8 + 112*mtt^2*mWW^2*s*t^8 + 165*ep*mtt^2*mWW^2*s*t^8 - 301*ep^2*mtt^2*mWW^2*s*t^8 - 444*ep^3*mtt^2*mWW^2*s*t^8 - 192*mtt*mWW^3*s*t^8 - 766*ep*mtt*mWW^3*s*t^8 - 956*ep^2*mtt*mWW^3*s*t^8 - 358*ep^3*mtt*mWW^3*s*t^8 + 68*mWW^4*s*t^8 + 316*ep*mWW^4*s*t^8 + 480*ep^2*mWW^4*s*t^8 + 238*ep^3*mWW^4*s*t^8 + mtt^3*s^2*t^8 + 4*ep*mtt^3*s^2*t^8 + 5*ep^2*mtt^3*s^2*t^8 + 2*ep^3*mtt^3*s^2*t^8 - 3*mtt^2*mWW*s^2*t^8 - 132*ep*mtt^2*mWW*s^2*t^8 - 201*ep^2*mtt^2*mWW*s^2*t^8 - 12*ep^3*mtt^2*mWW*s^2*t^8 - 96*mtt*mWW^2*s^2*t^8 - 353*ep*mtt*mWW^2*s^2*t^8 - 563*ep^2*mtt*mWW^2*s^2*t^8 - 378*ep^3*mtt*mWW^2*s^2*t^8 + 82*mWW^3*s^2*t^8 + 393*ep*mWW^3*s^2*t^8 + 663*ep^2*mWW^3*s^2*t^8 + 388*ep^3*mWW^3*s^2*t^8 - 120*ep^2*mtt*mWW*s^3*t^8 - 180*ep^3*mtt*mWW*s^3*t^8 + 20*mWW^2*s^3*t^8 + 110*ep*mWW^2*s^3*t^8 + 240*ep^2*mWW^2*s^3*t^8 + 180*ep^3*mWW^2*s^3*t^8 + 24*ep*mtt^3*mWW*t^9 + 84*ep^2*mtt^3*mWW*t^9 + 72*ep^3*mtt^3*mWW*t^9 + 12*mtt^2*mWW^2*t^9 + 6*ep*mtt^2*mWW^2*t^9 - 90*ep^2*mtt^2*mWW^2*t^9 - 108*ep^3*mtt^2*mWW^2*t^9 - 24*mtt*mWW^3*t^9 - 84*ep*mtt*mWW^3*t^9 - 72*ep^2*mtt*mWW^3*t^9 + 12*mWW^4*t^9 + 54*ep*mWW^4*t^9 + 78*ep^2*mWW^4*t^9 + 36*ep^3*mWW^4*t^9 - 24*ep*mtt^2*mWW*s*t^9 - 60*ep^2*mtt^2*mWW*s*t^9 - 36*ep^3*mtt^2*mWW*s*t^9 - 16*mtt*mWW^2*s*t^9 - 52*ep*mtt*mWW^2*s*t^9 - 66*ep^2*mtt*mWW^2*s*t^9 - 36*ep^3*mtt*mWW^2*s*t^9 + 16*mWW^3*s*t^9 + 76*ep*mWW^3*s*t^9 + 126*ep^2*mWW^3*s*t^9 + 72*ep^3*mWW^3*s*t^9 - 24*ep^2*mtt*mWW*s^2*t^9 - 36*ep^3*mtt*mWW*s^2*t^9 + 4*mWW^2*s^2*t^9 + 22*ep*mWW^2*s^2*t^9 + 48*ep^2*mWW^2*s^2*t^9 + 36*ep^3*mWW^2*s^2*t^9))/(2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2*(mtt - mWW - s - t)^3*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(ep*mtt^5 + ep^2*mtt^5 - 4*ep*mtt^4*mWW - 4*ep^2*mtt^4*mWW + 6*ep*mtt^3*mWW^2 + 6*ep^2*mtt^3*mWW^2 - 4*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 + ep*mtt*mWW^4 + ep^2*mtt*mWW^4 - 7*mtt^4*s - 38*ep*mtt^4*s - 43*ep^2*mtt^4*s + 23*mtt^3*mWW*s + 114*ep*mtt^3*mWW*s + 121*ep^2*mtt^3*mWW*s - 27*mtt^2*mWW^2*s - 114*ep*mtt^2*mWW^2*s - 105*ep^2*mtt^2*mWW^2*s + 13*mtt*mWW^3*s + 38*ep*mtt*mWW^3*s + 19*ep^2*mtt*mWW^3*s - 2*mWW^4*s + 8*ep^2*mWW^4*s + 18*mtt^3*s^2 + 96*ep*mtt^3*s^2 + 108*ep^2*mtt^3*s^2 - 38*mtt^2*mWW*s^2 - 192*ep*mtt^2*mWW*s^2 - 208*ep^2*mtt^2*mWW*s^2 + 22*mtt*mWW^2*s^2 + 96*ep*mtt*mWW^2*s^2 + 92*ep^2*mtt*mWW^2*s^2 - 2*mWW^3*s^2 + 8*ep^2*mWW^3*s^2 - 15*mtt^2*s^3 - 81*ep*mtt^2*s^3 - 90*ep^2*mtt^2*s^3 + 15*mtt*mWW*s^3 + 81*ep*mtt*mWW*s^3 + 90*ep^2*mtt*mWW*s^3 + 4*mtt*s^4 + 22*ep*mtt*s^4 + 24*ep^2*mtt*s^4 - 8*mtt^4*t - 46*ep*mtt^4*t - 56*ep^2*mtt^4*t + 24*mtt^3*mWW*t + 133*ep*mtt^3*mWW*t + 157*ep^2*mtt^3*mWW*t - 24*mtt^2*mWW^2*t - 123*ep*mtt^2*mWW^2*t - 135*ep^2*mtt^2*mWW^2*t + 8*mtt*mWW^3*t + 31*ep*mtt*mWW^3*t + 23*ep^2*mtt*mWW^3*t + 5*ep*mWW^4*t + 11*ep^2*mWW^4*t + 44*mtt^3*s*t + 221*ep*mtt^3*s*t + 243*ep^2*mtt^3*s*t - 98*mtt^2*mWW*s*t - 487*ep*mtt^2*mWW*s*t - 533*ep^2*mtt^2*mWW*s*t + 64*mtt*mWW^2*s*t + 311*ep*mtt*mWW^2*s*t + 337*ep^2*mtt*mWW^2*s*t - 10*mWW^3*s*t - 45*ep*mWW^3*s*t - 47*ep^2*mWW^3*s*t - 56*mtt^2*s^2*t - 274*ep*mtt^2*s^2*t - 290*ep^2*mtt^2*s^2*t + 74*mtt*mWW*s^2*t + 354*ep*mtt*mWW*s^2*t + 370*ep^2*mtt*mWW*s^2*t - 18*mWW^2*s^2*t - 80*ep*mWW^2*s^2*t - 80*ep^2*mWW^2*s^2*t + 20*mtt*s^3*t + 98*ep*mtt*s^3*t + 102*ep^2*mtt*s^3*t - 8*mWW*s^3*t - 32*ep*mWW*s^3*t - 30*ep^2*mWW*s^3*t + 26*mtt^3*t^2 + 125*ep*mtt^3*t^2 + 135*ep^2*mtt^3*t^2 - 60*mtt^2*mWW*t^2 - 295*ep*mtt^2*mWW*t^2 - 325*ep^2*mtt^2*mWW*t^2 + 42*mtt*mWW^2*t^2 + 215*ep*mtt*mWW^2*t^2 + 245*ep^2*mtt*mWW^2*t^2 - 8*mWW^3*t^2 - 45*ep*mWW^3*t^2 - 55*ep^2*mWW^3*t^2 - 67*mtt^2*s*t^2 - 305*ep*mtt^2*s*t^2 - 310*ep^2*mtt^2*s*t^2 + 103*mtt*mWW*s*t^2 + 465*ep*mtt*mWW*s*t^2 + 470*ep^2*mtt*mWW*s*t^2 - 36*mWW^2*s*t^2 - 160*ep*mWW^2*s*t^2 - 160*ep^2*mWW^2*s*t^2 + 36*mtt*s^2*t^2 + 162*ep*mtt*s^2*t^2 + 162*ep^2*mtt*s^2*t^2 - 24*mWW*s^2*t^2 - 96*ep*mWW*s^2*t^2 - 90*ep^2*mWW*s^2*t^2 - 26*mtt^2*t^3 - 112*ep*mtt^2*t^3 - 110*ep^2*mtt^2*t^3 + 44*mtt*mWW*t^3 + 192*ep*mtt*mWW*t^3 + 190*ep^2*mtt*mWW*t^3 - 18*mWW^2*t^3 - 80*ep*mWW^2*t^3 - 80*ep^2*mWW^2*t^3 + 28*mtt*s*t^3 + 118*ep*mtt*s*t^3 + 114*ep^2*mtt*s*t^3 - 24*mWW*s*t^3 - 96*ep*mWW*s*t^3 - 90*ep^2*mWW*s*t^3 + 8*mtt*t^4 + 32*ep*mtt*t^4 + 30*ep^2*mtt*t^4 - 8*mWW*t^4 - 32*ep*mWW*t^4 - 30*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^3*s^3*(mtt - mWW - s - t)^3)), -((4*mtt^5 + 16*ep*mtt^5 + 21*ep^2*mtt^5 + 9*ep^3*mtt^5 - 18*mtt^4*mWW - 74*ep*mtt^4*mWW - 100*ep^2*mtt^4*mWW - 44*ep^3*mtt^4*mWW + 32*mtt^3*mWW^2 + 136*ep*mtt^3*mWW^2 + 190*ep^2*mtt^3*mWW^2 + 86*ep^3*mtt^3*mWW^2 - 28*mtt^2*mWW^3 - 124*ep*mtt^2*mWW^3 - 180*ep^2*mtt^2*mWW^3 - 84*ep^3*mtt^2*mWW^3 + 12*mtt*mWW^4 + 56*ep*mtt*mWW^4 + 85*ep^2*mtt*mWW^4 + 41*ep^3*mtt*mWW^4 - 2*mWW^5 - 10*ep*mWW^5 - 16*ep^2*mWW^5 - 8*ep^3*mWW^5 - 8*mtt^4*s - 39*ep*mtt^4*s - 78*ep^2*mtt^4*s - 59*ep^3*mtt^4*s + 30*mtt^3*mWW*s + 145*ep*mtt^3*mWW*s + 270*ep^2*mtt^3*mWW*s + 185*ep^3*mtt^3*mWW*s - 42*mtt^2*mWW^2*s - 201*ep*mtt^2*mWW^2*s - 342*ep^2*mtt^2*mWW^2*s - 201*ep^3*mtt^2*mWW^2*s + 26*mtt*mWW^3*s + 123*ep*mtt*mWW^3*s + 186*ep^2*mtt*mWW^3*s + 83*ep^3*mtt*mWW^3*s - 6*mWW^4*s - 28*ep*mWW^4*s - 36*ep^2*mWW^4*s - 8*ep^3*mWW^4*s + 4*mtt^3*s^2 + 34*ep*mtt^3*s^2 + 116*ep^2*mtt^3*s^2 + 116*ep^3*mtt^3*s^2 - 12*mtt^2*mWW*s^2 - 86*ep*mtt^2*mWW*s^2 - 252*ep^2*mtt^2*mWW*s^2 - 232*ep^3*mtt^2*mWW*s^2 + 12*mtt*mWW^2*s^2 + 70*ep*mtt*mWW^2*s^2 + 156*ep^2*mtt*mWW^2*s^2 + 116*ep^3*mtt*mWW^2*s^2 - 4*mWW^3*s^2 - 18*ep*mWW^3*s^2 - 20*ep^2*mWW^3*s^2 - 15*ep*mtt^2*s^3 - 81*ep^2*mtt^2*s^3 - 90*ep^3*mtt^2*s^3 + 15*ep*mtt*mWW*s^3 + 81*ep^2*mtt*mWW*s^3 + 90*ep^3*mtt*mWW*s^3 + 4*ep*mtt*s^4 + 22*ep^2*mtt*s^4 + 24*ep^3*mtt*s^4 - 6*mtt^4*t - 34*ep*mtt^4*t - 82*ep^2*mtt^4*t - 72*ep^3*mtt^4*t + 26*mtt^3*mWW*t + 146*ep*mtt^3*mWW*t + 329*ep^2*mtt^3*mWW*t + 269*ep^3*mtt^3*mWW*t - 42*mtt^2*mWW^2*t - 234*ep*mtt^2*mWW^2*t - 495*ep^2*mtt^2*mWW^2*t - 375*ep^3*mtt^2*mWW^2*t + 30*mtt*mWW^3*t + 166*ep*mtt*mWW^3*t + 331*ep^2*mtt*mWW^3*t + 231*ep^3*mtt*mWW^3*t - 8*mWW^4*t - 44*ep*mWW^4*t - 83*ep^2*mWW^4*t - 53*ep^3*mWW^4*t + 6*mtt^3*s*t + 70*ep*mtt^3*s*t + 257*ep^2*mtt^3*s*t + 259*ep^3*mtt^3*s*t - 18*mtt^2*mWW*s*t - 176*ep*mtt^2*mWW*s*t - 595*ep^2*mtt^2*mWW*s*t - 581*ep^3*mtt^2*mWW*s*t + 18*mtt*mWW^2*s*t + 142*ep*mtt*mWW^2*s*t + 419*ep^2*mtt*mWW^2*s*t + 385*ep^3*mtt*mWW^2*s*t - 6*mWW^3*s*t - 36*ep*mWW^3*s*t - 81*ep^2*mWW^3*s*t - 63*ep^3*mWW^3*s*t - 56*ep*mtt^2*s^2*t - 274*ep^2*mtt^2*s^2*t - 290*ep^3*mtt^2*s^2*t + 74*ep*mtt*mWW*s^2*t + 354*ep^2*mtt*mWW*s^2*t + 370*ep^3*mtt*mWW*s^2*t - 18*ep*mWW^2*s^2*t - 80*ep^2*mWW^2*s^2*t - 80*ep^3*mWW^2*s^2*t + 20*ep*mtt*s^3*t + 98*ep^2*mtt*s^3*t + 102*ep^3*mtt*s^3*t - 8*ep*mWW*s^3*t - 32*ep^2*mWW*s^3*t - 30*ep^3*mWW*s^3*t + 2*mtt^3*t^2 + 36*ep*mtt^3*t^2 + 141*ep^2*mtt^3*t^2 + 143*ep^3*mtt^3*t^2 - 6*mtt^2*mWW*t^2 - 90*ep*mtt^2*mWW*t^2 - 343*ep^2*mtt^2*mWW*t^2 - 349*ep^3*mtt^2*mWW*t^2 + 6*mtt*mWW^2*t^2 + 72*ep*mtt*mWW^2*t^2 + 263*ep^2*mtt*mWW^2*t^2 + 269*ep^3*mtt*mWW^2*t^2 - 2*mWW^3*t^2 - 18*ep*mWW^3*t^2 - 61*ep^2*mWW^3*t^2 - 63*ep^3*mWW^3*t^2 - 67*ep*mtt^2*s*t^2 - 305*ep^2*mtt^2*s*t^2 - 310*ep^3*mtt^2*s*t^2 + 103*ep*mtt*mWW*s*t^2 + 465*ep^2*mtt*mWW*s*t^2 + 470*ep^3*mtt*mWW*s*t^2 - 36*ep*mWW^2*s*t^2 - 160*ep^2*mWW^2*s*t^2 - 160*ep^3*mWW^2*s*t^2 + 36*ep*mtt*s^2*t^2 + 162*ep^2*mtt*s^2*t^2 + 162*ep^3*mtt*s^2*t^2 - 24*ep*mWW*s^2*t^2 - 96*ep^2*mWW*s^2*t^2 - 90*ep^3*mWW*s^2*t^2 - 26*ep*mtt^2*t^3 - 112*ep^2*mtt^2*t^3 - 110*ep^3*mtt^2*t^3 + 44*ep*mtt*mWW*t^3 + 192*ep^2*mtt*mWW*t^3 + 190*ep^3*mtt*mWW*t^3 - 18*ep*mWW^2*t^3 - 80*ep^2*mWW^2*t^3 - 80*ep^3*mWW^2*t^3 + 28*ep*mtt*s*t^3 + 118*ep^2*mtt*s*t^3 + 114*ep^3*mtt*s*t^3 - 24*ep*mWW*s*t^3 - 96*ep^2*mWW*s*t^3 - 90*ep^3*mWW*s*t^3 + 8*ep*mtt*t^4 + 32*ep^2*mtt*t^4 + 30*ep^3*mtt*t^4 - 8*ep*mWW*t^4 - 32*ep^2*mWW*t^4 - 30*ep^3*mWW*t^4)/((1 + ep)^2*(mtt - mWW)^3*s^3*(-mtt + mWW + s + t)^3)), (ep*(-2*mtt^4*mWW*s - 7*ep*mtt^4*mWW*s - 5*ep^2*mtt^4*mWW*s + 9*mtt^3*mWW^2*s + 32*ep*mtt^3*mWW^2*s + 23*ep^2*mtt^3*mWW^2*s - 14*mtt^2*mWW^3*s - 43*ep*mtt^2*mWW^3*s - 23*ep^2*mtt^2*mWW^3*s + 9*mtt*mWW^4*s + 18*ep*mtt*mWW^4*s - 3*ep^2*mtt*mWW^4*s - 2*mWW^5*s + 8*ep^2*mWW^5*s + 4*mtt^3*mWW*s^2 + 14*ep*mtt^3*mWW*s^2 + 10*ep^2*mtt^3*mWW*s^2 - 13*mtt^2*mWW^2*s^2 - 48*ep*mtt^2*mWW^2*s^2 - 35*ep^2*mtt^2*mWW^2*s^2 + 7*mtt*mWW^3*s^2 + 15*ep*mtt*mWW^3*s^2 - 4*ep^2*mtt*mWW^3*s^2 + 2*mWW^4*s^2 + 19*ep*mWW^4*s^2 + 29*ep^2*mWW^4*s^2 - 2*mtt^2*mWW*s^3 - 7*ep*mtt^2*mWW*s^3 - 5*ep^2*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 16*ep*mtt*mWW^2*s^3 + 12*ep^2*mtt*mWW^2*s^3 + 2*mWW^3*s^3 + 13*ep*mWW^3*s^3 + 17*ep^2*mWW^3*s^3 + 2*mtt^5*t + 10*ep*mtt^5*t + 8*ep^2*mtt^5*t - 14*mtt^4*mWW*t - 59*ep*mtt^4*mWW*t - 45*ep^2*mtt^4*mWW*t + 34*mtt^3*mWW^2*t + 123*ep*mtt^3*mWW^2*t + 83*ep^2*mtt^3*mWW^2*t - 38*mtt^2*mWW^3*t - 115*ep*mtt^2*mWW^3*t - 59*ep^2*mtt^2*mWW^3*t + 20*mtt*mWW^4*t + 47*ep*mtt*mWW^4*t + 9*ep^2*mtt*mWW^4*t - 4*mWW^5*t - 6*ep*mWW^5*t + 4*ep^2*mWW^5*t - 4*mtt^4*s*t - 23*ep*mtt^4*s*t - 19*ep^2*mtt^4*s*t + 30*mtt^3*mWW*s*t + 128*ep*mtt^3*mWW*s*t + 98*ep^2*mtt^3*mWW*s*t - 55*mtt^2*mWW^2*s*t - 217*ep*mtt^2*mWW^2*s*t - 162*ep^2*mtt^2*mWW^2*s*t + 29*mtt*mWW^3*s*t + 103*ep*mtt*mWW^3*s*t + 62*ep^2*mtt*mWW^3*s*t + 9*ep*mWW^4*s*t + 21*ep^2*mWW^4*s*t + 2*mtt^3*s^2*t + 16*ep*mtt^3*s^2*t + 14*ep^2*mtt^3*s^2*t - 20*mtt^2*mWW*s^2*t - 83*ep*mtt^2*mWW*s^2*t - 63*ep^2*mtt^2*mWW*s^2*t + 40*mtt*mWW^2*s^2*t + 168*ep*mtt*mWW^2*s^2*t + 146*ep^2*mtt*mWW^2*s^2*t - 14*mWW^3*s^2*t - 57*ep*mWW^3*s^2*t - 49*ep^2*mWW^3*s^2*t - 3*ep*mtt^2*s^3*t - 3*ep^2*mtt^2*s^3*t + 4*mtt*mWW*s^3*t + 14*ep*mtt*mWW*s^3*t + 10*ep^2*mtt*mWW*s^3*t - 12*mWW^2*s^3*t - 55*ep*mWW^2*s^3*t - 55*ep^2*mWW^2*s^3*t - 11*ep*mtt^4*t^2 - 11*ep^2*mtt^4*t^2 + 12*mtt^3*mWW*t^2 + 88*ep*mtt^3*mWW*t^2 + 88*ep^2*mtt^3*mWW*t^2 - 22*mtt^2*mWW^2*t^2 - 141*ep*mtt^2*mWW^2*t^2 - 143*ep^2*mtt^2*mWW^2*t^2 + 8*mtt*mWW^3*t^2 + 62*ep*mtt*mWW^3*t^2 + 66*ep^2*mtt*mWW^3*t^2 + 2*mWW^4*t^2 + 2*ep*mWW^4*t^2 - 7*mtt^3*s*t^2 + 7*ep^2*mtt^3*s*t^2 - 22*mtt^2*mWW*s*t^2 - 140*ep*mtt^2*mWW*s*t^2 - 136*ep^2*mtt^2*mWW*s*t^2 + 63*mtt*mWW^2*s*t^2 + 296*ep*mtt*mWW^2*s*t^2 + 281*ep^2*mtt*mWW^2*s*t^2 - 30*mWW^3*s*t^2 - 134*ep*mWW^3*s*t^2 - 128*ep^2*mWW^3*s*t^2 + 11*mtt^2*s^2*t^2 + 21*ep*mtt^2*s^2*t^2 + 10*ep^2*mtt^2*s^2*t^2 - 5*mtt*mWW*s^2*t^2 - ep*mtt*mWW*s^2*t^2 + 4*ep^2*mtt*mWW*s^2*t^2 - 22*mWW^2*s^2*t^2 - 108*ep*mWW^2*s^2*t^2 - 110*ep^2*mWW^2*s^2*t^2 - 4*mtt*s^3*t^2 - 10*ep*mtt*s^3*t^2 - 6*ep^2*mtt*s^3*t^2 + 8*mWW*s^3*t^2 + 32*ep*mWW*s^3*t^2 + 30*ep^2*mWW*s^3*t^2 - 8*mtt^3*t^3 - 21*ep*mtt^3*t^3 - 19*ep^2*mtt^3*t^3 - 8*mtt^2*mWW*t^3 - 60*ep*mtt^2*mWW*t^3 - 58*ep^2*mtt^2*mWW*t^3 + 32*mtt*mWW^2*t^3 + 151*ep*mtt*mWW^2*t^3 + 143*ep^2*mtt*mWW^2*t^3 - 16*mWW^3*t^3 - 70*ep*mWW^3*t^3 - 66*ep^2*mWW^3*t^3 + 29*mtt^2*s*t^3 + 90*ep*mtt^2*s*t^3 + 73*ep^2*mtt^2*s*t^3 - 29*mtt*mWW*s*t^3 - 83*ep*mtt*mWW*s*t^3 - 66*ep^2*mtt*mWW*s*t^3 - 8*mWW^2*s*t^3 - 51*ep*mWW^2*s*t^3 - 55*ep^2*mWW^2*s*t^3 - 16*mtt*s^2*t^3 - 52*ep*mtt*s^2*t^3 - 42*ep^2*mtt*s^2*t^3 + 24*mWW*s^2*t^3 + 96*ep*mWW*s^2*t^3 + 90*ep^2*mWW*s^2*t^3 + 18*mtt^2*t^4 + 66*ep*mtt^2*t^4 + 60*ep^2*mtt^2*t^4 - 20*mtt*mWW*t^4 - 68*ep*mtt*mWW*t^4 - 60*ep^2*mtt*mWW*t^4 + 2*mWW^2*t^4 + 2*ep*mWW^2*t^4 - 20*mtt*s*t^4 - 74*ep*mtt*s*t^4 - 66*ep^2*mtt*s*t^4 + 24*mWW*s*t^4 + 96*ep*mWW*s*t^4 + 90*ep^2*mWW*s*t^4 - 8*mtt*t^5 - 32*ep*mtt*t^5 - 30*ep^2*mtt*t^5 + 8*mWW*t^5 + 32*ep*mWW*t^5 + 30*ep^2*mWW*t^5))/((1 + ep)^2*(mtt - mWW)^3*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2), -((mtt^5 + 4*ep*mtt^5 + 5*ep^2*mtt^5 + 2*ep^3*mtt^5 - 3*mtt^4*mWW - 12*ep*mtt^4*mWW - 15*ep^2*mtt^4*mWW - 6*ep^3*mtt^4*mWW + 3*mtt^3*mWW^2 + 12*ep*mtt^3*mWW^2 + 15*ep^2*mtt^3*mWW^2 + 6*ep^3*mtt^3*mWW^2 - mtt^2*mWW^3 - 4*ep*mtt^2*mWW^3 - 5*ep^2*mtt^2*mWW^3 - 2*ep^3*mtt^2*mWW^3 - 2*mtt^4*s - 8*ep*mtt^4*s - 10*ep^2*mtt^4*s - 4*ep^3*mtt^4*s + 6*mtt^3*mWW*s + 26*ep*mtt^3*mWW*s + 34*ep^2*mtt^3*mWW*s + 14*ep^3*mtt^3*mWW*s - 6*mtt^2*mWW^2*s - 28*ep*mtt^2*mWW^2*s - 38*ep^2*mtt^2*mWW^2*s - 16*ep^3*mtt^2*mWW^2*s + 2*mtt*mWW^3*s + 10*ep*mtt*mWW^3*s + 14*ep^2*mtt*mWW^3*s + 6*ep^3*mtt*mWW^3*s + mtt^3*s^2 + 4*ep*mtt^3*s^2 + 5*ep^2*mtt^3*s^2 + 2*ep^3*mtt^3*s^2 - 5*mtt^2*mWW*s^2 - 26*ep*mtt^2*mWW*s^2 - 37*ep^2*mtt^2*mWW*s^2 - 16*ep^3*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 + 22*ep*mtt*mWW^2*s^2 + 32*ep^2*mtt*mWW^2*s^2 + 14*ep^3*mtt*mWW^2*s^2 + 2*mtt*mWW*s^3 + 12*ep*mtt*mWW*s^3 + 18*ep^2*mtt*mWW*s^3 + 8*ep^3*mtt*mWW*s^3 - 4*mtt^4*t - 16*ep*mtt^4*t - 20*ep^2*mtt^4*t - 8*ep^3*mtt^4*t + 14*mtt^3*mWW*t + 62*ep*mtt^3*mWW*t + 102*ep^2*mtt^3*mWW*t + 66*ep^3*mtt^3*mWW*t - 16*mtt^2*mWW^2*t - 72*ep*mtt^2*mWW^2*t - 132*ep^2*mtt^2*mWW^2*t - 100*ep^3*mtt^2*mWW^2*t + 6*mtt*mWW^3*t + 22*ep*mtt*mWW^3*t + 38*ep^2*mtt*mWW^3*t + 34*ep^3*mtt*mWW^3*t + 4*ep*mWW^4*t + 12*ep^2*mWW^4*t + 8*ep^3*mWW^4*t + 4*mtt^3*s*t + 14*ep*mtt^3*s*t + 16*ep^2*mtt^3*s*t + 6*ep^3*mtt^3*s*t - 22*mtt^2*mWW*s*t - 132*ep*mtt^2*mWW*s*t - 284*ep^2*mtt^2*mWW*s*t - 210*ep^3*mtt^2*mWW*s*t + 22*mtt*mWW^2*s*t + 144*ep*mtt*mWW^2*s*t + 332*ep^2*mtt*mWW^2*s*t + 258*ep^3*mtt*mWW^2*s*t - 4*mWW^3*s*t - 26*ep*mWW^3*s*t - 64*ep^2*mWW^3*s*t - 54*ep^3*mWW^3*s*t + 2*mtt^2*s^2*t + 14*ep*mtt^2*s^2*t + 22*ep^2*mtt^2*s^2*t + 10*ep^3*mtt^2*s^2*t + 14*mtt*mWW*s^2*t + 108*ep*mtt*mWW*s^2*t + 270*ep^2*mtt*mWW*s^2*t + 212*ep^3*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 64*ep*mWW^2*s^2*t - 166*ep^2*mWW^2*s^2*t - 134*ep^3*mWW^2*s^2*t - 2*mtt*s^3*t - 12*ep*mtt*s^3*t - 18*ep^2*mtt*s^3*t - 8*ep^3*mtt*s^3*t - 4*mWW*s^3*t - 34*ep*mWW*s^3*t - 90*ep^2*mWW*s^3*t - 72*ep^3*mWW*s^3*t + 2*mtt^3*t^2 + 2*ep*mtt^3*t^2 - 22*ep^2*mtt^3*t^2 - 34*ep^3*mtt^3*t^2 - 16*mtt^2*mWW*t^2 - 98*ep*mtt^2*mWW*t^2 - 198*ep^2*mtt^2*mWW*t^2 - 128*ep^3*mtt^2*mWW*t^2 + 19*mtt*mWW^2*t^2 + 130*ep*mtt*mWW^2*t^2 + 301*ep^2*mtt*mWW^2*t^2 + 226*ep^3*mtt*mWW^2*t^2 - 5*mWW^3*t^2 - 34*ep*mWW^3*t^2 - 81*ep^2*mWW^3*t^2 - 64*ep^3*mWW^3*t^2 + 10*mtt^2*s*t^2 + 88*ep*mtt^2*s*t^2 + 232*ep^2*mtt^2*s*t^2 + 190*ep^3*mtt^2*s*t^2 + 14*mtt*mWW*s*t^2 + 102*ep*mtt*mWW*s*t^2 + 244*ep^2*mtt*mWW*s*t^2 + 180*ep^3*mtt*mWW*s*t^2 - 14*mWW^2*s*t^2 - 110*ep*mWW^2*s*t^2 - 278*ep^2*mWW^2*s*t^2 - 218*ep^3*mWW^2*s*t^2 - 15*mtt*s^2*t^2 - 118*ep*mtt*s^2*t^2 - 287*ep^2*mtt*s^2*t^2 - 220*ep^3*mtt*s^2*t^2 - 5*mWW*s^2*t^2 - 42*ep*mWW*s^2*t^2 - 109*ep^2*mWW*s^2*t^2 - 84*ep^3*mWW*s^2*t^2 + 4*s^3*t^2 + 34*ep*s^3*t^2 + 90*ep^2*s^3*t^2 + 72*ep^3*s^3*t^2 + 8*mtt^2*t^3 + 74*ep*mtt^2*t^3 + 210*ep^2*mtt^2*t^3 + 180*ep^3*mtt^2*t^3 + 2*mtt*mWW*t^3 + 6*ep*mtt*mWW*t^3 - 8*ep^2*mtt*mWW*t^3 - 24*ep^3*mtt*mWW*t^3 - 6*mWW^2*t^3 - 46*ep*mWW^2*t^3 - 112*ep^2*mWW^2*t^3 - 84*ep^3*mWW^2*t^3 - 24*mtt*s*t^3 - 200*ep*mtt*s*t^3 - 520*ep^2*mtt*s*t^3 - 416*ep^3*mtt*s*t^3 + 2*mWW*s*t^3 + 18*ep*mWW*s*t^3 + 52*ep^2*mWW*s*t^3 + 48*ep^3*mWW*s*t^3 + 12*s^2*t^3 + 102*ep*s^2*t^3 + 270*ep^2*s^2*t^3 + 216*ep^3*s^2*t^3 - 11*mtt*t^4 - 94*ep*mtt*t^4 - 251*ep^2*mtt*t^4 - 204*ep^3*mtt*t^4 + 3*mWW*t^4 + 26*ep*mWW*t^4 + 71*ep^2*mWW*t^4 + 60*ep^3*mWW*t^4 + 12*s*t^4 + 102*ep*s*t^4 + 270*ep^2*s*t^4 + 216*ep^3*s*t^4 + 4*t^5 + 34*ep*t^5 + 90*ep^2*t^5 + 72*ep^3*t^5)/((1 + ep)^2*(mtt - mWW)^3*s^3*(mWW - t)*(mtt - mWW - s - t)^2)), (2*ep*mtt^7*mWW + 12*ep^2*mtt^7*mWW + 16*ep^3*mtt^7*mWW + mtt^6*mWW^2 - 6*ep*mtt^6*mWW^2 - 61*ep^2*mtt^6*mWW^2 - 90*ep^3*mtt^6*mWW^2 - 8*mtt^5*mWW^3 - 14*ep*mtt^5*mWW^3 + 104*ep^2*mtt^5*mWW^3 + 200*ep^3*mtt^5*mWW^3 + 24*mtt^4*mWW^4 + 86*ep*mtt^4*mWW^4 - 30*ep^2*mtt^4*mWW^4 - 212*ep^3*mtt^4*mWW^4 - 36*mtt^3*mWW^5 - 154*ep*mtt^3*mWW^5 - 120*ep^2*mtt^3*mWW^5 + 88*ep^3*mtt^3*mWW^5 + 29*mtt^2*mWW^6 + 134*ep*mtt^2*mWW^6 + 163*ep^2*mtt^2*mWW^6 + 22*ep^3*mtt^2*mWW^6 - 12*mtt*mWW^7 - 58*ep*mtt*mWW^7 - 84*ep^2*mtt*mWW^7 - 32*ep^3*mtt*mWW^7 + 2*mWW^8 + 10*ep*mWW^8 + 16*ep^2*mWW^8 + 8*ep^3*mWW^8 - 8*ep*mtt^6*mWW*s - 48*ep^2*mtt^6*mWW*s - 64*ep^3*mtt^6*mWW*s - 3*mtt^5*mWW^2*s + 26*ep*mtt^5*mWW^2*s + 226*ep^2*mtt^5*mWW^2*s + 323*ep^3*mtt^5*mWW^2*s + 19*mtt^4*mWW^3*s + 5*ep*mtt^4*mWW^3*s - 394*ep^2*mtt^4*mWW^3*s - 650*ep^3*mtt^4*mWW^3*s - 45*mtt^3*mWW^4*s - 117*ep*mtt^3*mWW^4*s + 270*ep^2*mtt^3*mWW^4*s + 636*ep^3*mtt^3*mWW^4*s + 51*mtt^2*mWW^5*s + 181*ep*mtt^2*mWW^5*s + 14*ep^2*mtt^2*mWW^5*s - 278*ep^3*mtt^2*mWW^5*s - 28*mtt*mWW^6*s - 113*ep*mtt*mWW^6*s - 104*ep^2*mtt*mWW^6*s + 17*ep^3*mtt*mWW^6*s + 6*mWW^7*s + 26*ep*mWW^7*s + 36*ep^2*mWW^7*s + 16*ep^3*mWW^7*s + 12*ep*mtt^5*mWW*s^2 + 72*ep^2*mtt^5*mWW*s^2 + 96*ep^3*mtt^5*mWW*s^2 + 3*mtt^4*mWW^2*s^2 - 42*ep*mtt^4*mWW^2*s^2 - 312*ep^2*mtt^4*mWW^2*s^2 - 429*ep^3*mtt^4*mWW^2*s^2 - 14*mtt^3*mWW^3*s^2 + 42*ep*mtt^3*mWW^3*s^2 + 528*ep^2*mtt^3*mWW^3*s^2 + 760*ep^3*mtt^3*mWW^3*s^2 + 24*mtt^2*mWW^4*s^2 + 14*ep*mtt^2*mWW^4*s^2 - 382*ep^2*mtt^2*mWW^4*s^2 - 606*ep^3*mtt^2*mWW^4*s^2 - 18*mtt*mWW^5*s^2 - 46*ep*mtt*mWW^5*s^2 + 68*ep^2*mtt*mWW^5*s^2 + 168*ep^3*mtt*mWW^5*s^2 + 5*mWW^6*s^2 + 20*ep*mWW^6*s^2 + 26*ep^2*mWW^6*s^2 + 11*ep^3*mWW^6*s^2 - 8*ep*mtt^4*mWW*s^3 - 48*ep^2*mtt^4*mWW*s^3 - 64*ep^3*mtt^4*mWW*s^3 - mtt^3*mWW^2*s^3 + 30*ep*mtt^3*mWW^2*s^3 + 190*ep^2*mtt^3*mWW^2*s^3 + 249*ep^3*mtt^3*mWW^2*s^3 + 3*mtt^2*mWW^3*s^3 - 43*ep*mtt^2*mWW^3*s^3 - 290*ep^2*mtt^2*mWW^3*s^3 - 370*ep^3*mtt^2*mWW^3*s^3 - 3*mtt*mWW^4*s^3 + 17*ep*mtt*mWW^4*s^3 + 141*ep^2*mtt*mWW^4*s^3 + 181*ep^3*mtt*mWW^4*s^3 + mWW^5*s^3 + 4*ep*mWW^5*s^3 + 7*ep^2*mWW^5*s^3 + 4*ep^3*mWW^5*s^3 + 2*ep*mtt^3*mWW*s^4 + 12*ep^2*mtt^3*mWW*s^4 + 16*ep^3*mtt^3*mWW*s^4 - 8*ep*mtt^2*mWW^2*s^4 - 43*ep^2*mtt^2*mWW^2*s^4 - 53*ep^3*mtt^2*mWW^2*s^4 + 10*ep*mtt*mWW^3*s^4 + 52*ep^2*mtt*mWW^3*s^4 + 60*ep^3*mtt*mWW^3*s^4 + ep^2*mWW^4*s^4 + ep^3*mWW^4*s^4 + 2*ep*mtt^7*t + 12*ep^2*mtt^7*t + 16*ep^3*mtt^7*t - 2*mtt^6*mWW*t - 36*ep*mtt^6*mWW*t - 164*ep^2*mtt^6*mWW*t - 196*ep^3*mtt^6*mWW*t + 15*mtt^5*mWW^2*t + 178*ep*mtt^5*mWW^2*t + 702*ep^2*mtt^5*mWW^2*t + 791*ep^3*mtt^5*mWW^2*t - 39*mtt^4*mWW^3*t - 392*ep*mtt^4*mWW^3*t - 1421*ep^2*mtt^4*mWW^3*t - 1542*ep^3*mtt^4*mWW^3*t + 45*mtt^3*mWW^4*t + 428*ep*mtt^3*mWW^4*t + 1501*ep^2*mtt^3*mWW^4*t + 1604*ep^3*mtt^3*mWW^4*t - 21*mtt^2*mWW^5*t - 214*ep*mtt^2*mWW^5*t - 789*ep^2*mtt^2*mWW^5*t - 866*ep^3*mtt^2*mWW^5*t + 24*ep*mtt*mWW^6*t + 149*ep^2*mtt*mWW^6*t + 197*ep^3*mtt*mWW^6*t + 2*mWW^7*t + 10*ep*mWW^7*t + 10*ep^2*mWW^7*t - 4*ep^3*mWW^7*t - 8*ep*mtt^6*s*t - 48*ep^2*mtt^6*s*t - 64*ep^3*mtt^6*s*t + 6*mtt^5*mWW*s*t + 112*ep*mtt^5*mWW*s*t + 524*ep^2*mtt^5*mWW*s*t + 634*ep^3*mtt^5*mWW*s*t - 36*mtt^4*mWW^2*s*t - 459*ep*mtt^4*mWW^2*s*t - 1870*ep^2*mtt^4*mWW^2*s*t - 2131*ep^3*mtt^4*mWW^2*s*t + 78*mtt^3*mWW^3*s*t + 839*ep*mtt^3*mWW^3*s*t + 3137*ep^2*mtt^3*mWW^3*s*t + 3432*ep^3*mtt^3*mWW^3*s*t - 78*mtt^2*mWW^4*s*t - 755*ep*mtt^2*mWW^4*s*t - 2661*ep^2*mtt^2*mWW^4*s*t - 2830*ep^3*mtt^2*mWW^4*s*t + 36*mtt*mWW^5*s*t + 317*ep*mtt*mWW^5*s*t + 1059*ep^2*mtt*mWW^5*s*t + 1102*ep^3*mtt*mWW^5*s*t - 6*mWW^6*s*t - 46*ep*mWW^6*s*t - 141*ep^2*mWW^6*s*t - 143*ep^3*mWW^6*s*t + 12*ep*mtt^5*s^2*t + 72*ep^2*mtt^5*s^2*t + 96*ep^3*mtt^5*s^2*t - 6*mtt^4*mWW*s^2*t - 120*ep*mtt^4*mWW*s^2*t - 588*ep^2*mtt^4*mWW*s^2*t - 726*ep^3*mtt^4*mWW*s^2*t + 27*mtt^3*mWW^2*s^2*t + 390*ep*mtt^3*mWW^2*s^2*t + 1668*ep^2*mtt^3*mWW^2*s^2*t + 1935*ep^3*mtt^3*mWW^2*s^2*t - 45*mtt^2*mWW^3*s^2*t - 574*ep*mtt^2*mWW^3*s^2*t - 2273*ep^2*mtt^2*mWW^3*s^2*t - 2518*ep^3*mtt^2*mWW^3*s^2*t + 33*mtt*mWW^4*s^2*t + 376*ep*mtt*mWW^4*s^2*t + 1412*ep^2*mtt*mWW^4*s^2*t + 1519*ep^3*mtt*mWW^4*s^2*t - 9*mWW^5*s^2*t - 84*ep*mWW^5*s^2*t - 291*ep^2*mWW^5*s^2*t - 306*ep^3*mWW^5*s^2*t - 8*ep*mtt^4*s^3*t - 48*ep^2*mtt^4*s^3*t - 64*ep^3*mtt^4*s^3*t + 2*mtt^3*mWW*s^3*t + 48*ep*mtt^3*mWW*s^3*t + 260*ep^2*mtt^3*mWW*s^3*t + 334*ep^3*mtt^3*mWW*s^3*t - 6*mtt^2*mWW^2*s^3*t - 115*ep*mtt^2*mWW^2*s^3*t - 534*ep^2*mtt^2*mWW^2*s^3*t - 641*ep^3*mtt^2*mWW^2*s^3*t + 6*mtt*mWW^3*s^3*t + 143*ep*mtt*mWW^3*s^3*t + 637*ep^2*mtt*mWW^3*s^3*t + 716*ep^3*mtt*mWW^3*s^3*t - 2*mWW^4*s^3*t - 56*ep*mWW^4*s^3*t - 249*ep^2*mWW^4*s^3*t - 273*ep^3*mWW^4*s^3*t + 2*ep*mtt^3*s^4*t + 12*ep^2*mtt^3*s^4*t + 16*ep^3*mtt^3*s^4*t - 4*ep*mtt^2*mWW*s^4*t - 32*ep^2*mtt^2*mWW*s^4*t - 46*ep^3*mtt^2*mWW*s^4*t + 6*ep*mtt*mWW^2*s^4*t + 34*ep^2*mtt*mWW^2*s^4*t + 46*ep^3*mtt*mWW^2*s^4*t - 16*ep*mWW^3*s^4*t - 80*ep^2*mWW^3*s^4*t - 88*ep^3*mWW^3*s^4*t + mtt^6*t^2 + 2*ep*mtt^6*t^2 - 15*ep^2*mtt^6*t^2 - 34*ep^3*mtt^6*t^2 - 6*mtt^5*mWW*t^2 + 10*ep*mtt^5*mWW*t^2 + 210*ep^2*mtt^5*mWW*t^2 + 338*ep^3*mtt^5*mWW*t^2 + 6*mtt^4*mWW^2*t^2 - 128*ep*mtt^4*mWW^2*t^2 - 900*ep^2*mtt^4*mWW^2*t^2 - 1216*ep^3*mtt^4*mWW^2*t^2 + 18*mtt^3*mWW^3*t^2 + 380*ep*mtt^3*mWW^3*t^2 + 1788*ep^2*mtt^3*mWW^3*t^2 + 2128*ep^3*mtt^3*mWW^3*t^2 - 45*mtt^2*mWW^4*t^2 - 502*ep*mtt^2*mWW^4*t^2 - 1839*ep^2*mtt^2*mWW^4*t^2 - 1958*ep^3*mtt^2*mWW^4*t^2 + 36*mtt*mWW^5*t^2 + 314*ep*mtt*mWW^5*t^2 + 954*ep^2*mtt*mWW^5*t^2 + 910*ep^3*mtt*mWW^5*t^2 - 10*mWW^6*t^2 - 76*ep*mWW^6*t^2 - 198*ep^2*mWW^6*t^2 - 168*ep^3*mWW^6*t^2 - 3*mtt^5*s*t^2 - 6*ep*mtt^5*s*t^2 + 42*ep^2*mtt^5*s*t^2 + 99*ep^3*mtt^5*s*t^2 + 15*mtt^4*mWW*s*t^2 + 5*ep*mtt^4*mWW*s*t^2 - 408*ep^2*mtt^4*mWW*s*t^2 - 740*ep^3*mtt^4*mWW*s*t^2 - 21*mtt^3*mWW^2*s*t^2 + 151*ep*mtt^3*mWW^2*s*t^2 + 1479*ep^2*mtt^3*mWW^2*s*t^2 + 2153*ep^3*mtt^3*mWW^2*s*t^2 + 3*mtt^2*mWW^3*s*t^2 - 404*ep*mtt^2*mWW^3*s*t^2 - 2389*ep^2*mtt^2*mWW^3*s*t^2 - 3026*ep^3*mtt^2*mWW^3*s*t^2 + 12*mtt*mWW^4*s*t^2 + 354*ep*mtt*mWW^4*s*t^2 + 1702*ep^2*mtt*mWW^4*s*t^2 + 1990*ep^3*mtt*mWW^4*s*t^2 - 6*mWW^5*s*t^2 - 100*ep*mWW^5*s*t^2 - 426*ep^2*mWW^5*s*t^2 - 476*ep^3*mWW^5*s*t^2 + 3*mtt^4*s^2*t^2 + 6*ep*mtt^4*s^2*t^2 - 36*ep^2*mtt^4*s^2*t^2 - 93*ep^3*mtt^4*s^2*t^2 - 12*mtt^3*mWW*s^2*t^2 - 48*ep*mtt^3*mWW*s^2*t^2 + 162*ep^2*mtt^3*mWW*s^2*t^2 + 450*ep^3*mtt^3*mWW*s^2*t^2 + 18*mtt^2*mWW^2*s^2*t^2 + 30*ep*mtt^2*mWW^2*s^2*t^2 - 459*ep^2*mtt^2*mWW^2*s^2*t^2 - 903*ep^3*mtt^2*mWW^2*s^2*t^2 - 12*mtt*mWW^3*s^2*t^2 + 102*ep*mtt*mWW^3*s^2*t^2 + 852*ep^2*mtt*mWW^3*s^2*t^2 + 1152*ep^3*mtt*mWW^3*s^2*t^2 + 3*mWW^4*s^2*t^2 - 78*ep*mWW^4*s^2*t^2 - 453*ep^2*mWW^4*s^2*t^2 - 534*ep^3*mWW^4*s^2*t^2 - mtt^3*s^3*t^2 - 2*ep*mtt^3*s^3*t^2 + 6*ep^2*mtt^3*s^3*t^2 + 25*ep^3*mtt^3*s^3*t^2 + 3*mtt^2*mWW*s^3*t^2 + 41*ep*mtt^2*mWW*s^3*t^2 + 60*ep^2*mtt^2*mWW*s^3*t^2 - 32*ep^3*mtt^2*mWW*s^3*t^2 - 3*mtt*mWW^2*s^3*t^2 - 73*ep*mtt*mWW^2*s^3*t^2 - 207*ep^2*mtt*mWW^2*s^3*t^2 - 119*ep^3*mtt*mWW^2*s^3*t^2 + mWW^3*s^3*t^2 - 2*ep*mWW^3*s^3*t^2 - 57*ep^2*mWW^3*s^3*t^2 - 90*ep^3*mWW^3*s^3*t^2 + 3*ep^2*mtt^2*s^4*t^2 + 3*ep^3*mtt^2*s^4*t^2 - 8*ep*mtt*mWW*s^4*t^2 - 24*ep^2*mtt*mWW*s^4*t^2 - 16*ep^3*mtt*mWW*s^4*t^2 + 20*ep*mWW^2*s^4*t^2 + 87*ep^2*mWW^2*s^4*t^2 + 85*ep^3*mWW^2*s^4*t^2 - mtt^5*t^3 - 6*ep*mtt^5*t^3 - 8*ep^2*mtt^5*t^3 + 15*ep^3*mtt^5*t^3 + 9*mtt^4*mWW*t^3 + 56*ep*mtt^4*mWW*t^3 + 57*ep^2*mtt^4*mWW*t^3 - 86*ep^3*mtt^4*mWW*t^3 - 27*mtt^3*mWW^2*t^3 - 124*ep*mtt^3*mWW^2*t^3 + 30*ep^2*mtt^3*mWW^2*t^3 + 379*ep^3*mtt^3*mWW^2*t^3 + 37*mtt^2*mWW^3*t^3 + 118*ep*mtt^2*mWW^3*t^3 - 263*ep^2*mtt^2*mWW^3*t^3 - 686*ep^3*mtt^2*mWW^3*t^3 - 24*mtt*mWW^4*t^3 - 58*ep*mtt*mWW^4*t^3 + 248*ep^2*mtt*mWW^4*t^3 + 504*ep^3*mtt*mWW^4*t^3 + 6*mWW^5*t^3 + 14*ep*mWW^5*t^3 - 64*ep^2*mWW^5*t^3 - 126*ep^3*mWW^5*t^3 + 2*mtt^4*s*t^3 + 5*ep*mtt^4*s*t^3 + 8*ep^2*mtt^4*s*t^3 - 31*ep^3*mtt^4*s*t^3 - 12*mtt^3*mWW*s*t^3 - 135*ep*mtt^3*mWW*s*t^3 - 317*ep^2*mtt^3*mWW*s*t^3 - 74*ep^3*mtt^3*mWW*s*t^3 + 24*mtt^2*mWW^2*s*t^3 + 244*ep*mtt^2*mWW^2*s*t^3 + 473*ep^2*mtt^2*mWW^2*s*t^3 + 55*ep^3*mtt^2*mWW^2*s*t^3 - 20*mtt*mWW^3*s*t^3 - 94*ep*mtt*mWW^3*s*t^3 + 62*ep^2*mtt*mWW^3*s*t^3 + 352*ep^3*mtt*mWW^3*s*t^3 + 6*mWW^4*s*t^3 - 16*ep*mWW^4*s*t^3 - 204*ep^2*mWW^4*s*t^3 - 278*ep^3*mWW^4*s*t^3 - mtt^3*s^2*t^3 + 12*ep*mtt^3*s^2*t^3 + 18*ep^2*mtt^3*s^2*t^3 + 23*ep^3*mtt^3*s^2*t^3 + 3*mtt^2*mWW*s^2*t^3 + 94*ep*mtt^2*mWW*s^2*t^3 + 325*ep^2*mtt^2*mWW*s^2*t^3 + 216*ep^3*mtt^2*mWW*s^2*t^3 - 3*mtt*mWW^2*s^2*t^3 - 206*ep*mtt*mWW^2*s^2*t^3 - 764*ep^2*mtt*mWW^2*s^2*t^3 - 633*ep^3*mtt*mWW^2*s^2*t^3 + mWW^3*s^2*t^3 + 64*ep*mWW^3*s^2*t^3 + 223*ep^2*mWW^3*s^2*t^3 + 178*ep^3*mWW^3*s^2*t^3 - 15*ep*mtt^2*s^3*t^3 - 28*ep^2*mtt^2*s^3*t^3 - 13*ep^3*mtt^2*s^3*t^3 - 7*ep*mtt*mWW*s^3*t^3 - 33*ep^2*mtt*mWW*s^3*t^3 - 26*ep^3*mtt*mWW*s^3*t^3 + 58*ep*mWW^2*s^3*t^3 + 259*ep^2*mWW^2*s^3*t^3 + 255*ep^3*mWW^2*s^3*t^3 + 4*ep*mtt*s^4*t^3 + 10*ep^2*mtt*s^4*t^3 + 6*ep^3*mtt*s^4*t^3 - 8*ep*mWW*s^4*t^3 - 32*ep^2*mWW*s^4*t^3 - 30*ep^3*mWW*s^4*t^3 - 6*ep*mtt^4*t^4 - 10*ep^2*mtt^4*t^4 - 16*ep^3*mtt^4*t^4 - 40*ep*mtt^3*mWW*t^4 - 190*ep^2*mtt^3*mWW*t^4 - 150*ep^3*mtt^3*mWW*t^4 + 86*ep*mtt^2*mWW^2*t^4 + 354*ep^2*mtt^2*mWW^2*t^4 + 286*ep^3*mtt^2*mWW^2*t^4 - 36*ep*mtt*mWW^3*t^4 - 130*ep^2*mtt*mWW^3*t^4 - 88*ep^3*mtt*mWW^3*t^4 - 4*ep*mWW^4*t^4 - 24*ep^2*mWW^4*t^4 - 32*ep^3*mWW^4*t^4 + 42*ep*mtt^3*s*t^4 + 111*ep^2*mtt^3*s*t^4 + 93*ep^3*mtt^3*s*t^4 + 45*ep*mtt^2*mWW*s*t^4 + 257*ep^2*mtt^2*mWW*s*t^4 + 230*ep^3*mtt^2*mWW*s*t^4 - 173*ep*mtt*mWW^2*s*t^4 - 736*ep^2*mtt*mWW^2*s*t^4 - 671*ep^3*mtt*mWW^2*s*t^4 + 74*ep*mWW^3*s*t^4 + 302*ep^2*mWW^3*s*t^4 + 276*ep^3*mWW^3*s*t^4 - 56*ep*mtt^2*s^2*t^4 - 163*ep^2*mtt^2*s^2*t^4 - 125*ep^3*mtt^2*s^2*t^4 + 38*ep*mtt*mWW*s^2*t^4 + 106*ep^2*mtt*mWW*s^2*t^4 + 86*ep^3*mtt*mWW*s^2*t^4 + 54*ep*mWW^2*s^2*t^4 + 255*ep^2*mWW^2*s^2*t^4 + 255*ep^3*mWW^2*s^2*t^4 + 20*ep*mtt*s^3*t^4 + 62*ep^2*mtt*s^3*t^4 + 48*ep^3*mtt*s^3*t^4 - 32*ep*mWW*s^3*t^4 - 128*ep^2*mWW*s^3*t^4 - 120*ep^3*mWW*s^3*t^4 + 26*ep*mtt^3*t^5 + 87*ep^2*mtt^3*t^5 + 79*ep^3*mtt^3*t^5 - 4*ep*mtt^2*mWW*t^5 + 24*ep^2*mtt^2*mWW*t^5 + 28*ep^3*mtt^2*mWW*t^5 - 46*ep*mtt*mWW^2*t^5 - 213*ep^2*mtt*mWW^2*t^5 - 203*ep^3*mtt*mWW^2*t^5 + 24*ep*mWW^3*t^5 + 102*ep^2*mWW^3*t^5 + 96*ep^3*mWW^3*t^5 - 67*ep*mtt^2*s*t^5 - 230*ep^2*mtt^2*s*t^5 - 199*ep^3*mtt^2*s*t^5 + 65*ep*mtt*mWW*s*t^5 + 215*ep^2*mtt*mWW*s*t^5 + 186*ep^3*mtt*mWW*s*t^5 + 14*ep*mWW^2*s*t^5 + 81*ep^2*mWW^2*s*t^5 + 85*ep^3*mWW^2*s*t^5 + 36*ep*mtt*s^2*t^5 + 126*ep^2*mtt*s^2*t^5 + 108*ep^3*mtt*s^2*t^5 - 48*ep*mWW*s^2*t^5 - 192*ep^2*mWW*s^2*t^5 - 180*ep^3*mWW*s^2*t^5 - 26*ep*mtt^2*t^6 - 98*ep^2*mtt^2*t^6 - 90*ep^3*mtt^2*t^6 + 28*ep*mtt*mWW*t^6 + 100*ep^2*mtt*mWW*t^6 + 90*ep^3*mtt*mWW*t^6 - 2*ep*mWW^2*t^6 - 2*ep^2*mWW^2*t^6 + 28*ep*mtt*s*t^6 + 106*ep^2*mtt*s*t^6 + 96*ep^3*mtt*s*t^6 - 32*ep*mWW*s*t^6 - 128*ep^2*mWW*s*t^6 - 120*ep^3*mWW*s*t^6 + 8*ep*mtt*t^7 + 32*ep^2*mtt*t^7 + 30*ep^3*mtt*t^7 - 8*ep*mWW*t^7 - 32*ep^2*mWW*t^7 - 30*ep^3*mWW*t^7)/((1 + ep)^2*(mtt - mWW)^3*s^3*(mWW - t)^3*(mtt - mWW - s - t)^3), -((2*ep^2*mtt^5*mWW^3 + 2*ep^3*mtt^5*mWW^3 - 8*ep^2*mtt^4*mWW^4 - 8*ep^3*mtt^4*mWW^4 + 12*ep^2*mtt^3*mWW^5 + 12*ep^3*mtt^3*mWW^5 - 8*ep^2*mtt^2*mWW^6 - 8*ep^3*mtt^2*mWW^6 + 2*ep^2*mtt*mWW^7 + 2*ep^3*mtt*mWW^7 - 14*ep*mtt^4*mWW^3*s - 76*ep^2*mtt^4*mWW^3*s - 86*ep^3*mtt^4*mWW^3*s + 46*ep*mtt^3*mWW^4*s + 228*ep^2*mtt^3*mWW^4*s + 242*ep^3*mtt^3*mWW^4*s - 54*ep*mtt^2*mWW^5*s - 228*ep^2*mtt^2*mWW^5*s - 210*ep^3*mtt^2*mWW^5*s + 26*ep*mtt*mWW^6*s + 76*ep^2*mtt*mWW^6*s + 38*ep^3*mtt*mWW^6*s - 4*ep*mWW^7*s + 16*ep^3*mWW^7*s + 36*ep*mtt^3*mWW^3*s^2 + 192*ep^2*mtt^3*mWW^3*s^2 + 216*ep^3*mtt^3*mWW^3*s^2 - 76*ep*mtt^2*mWW^4*s^2 - 384*ep^2*mtt^2*mWW^4*s^2 - 416*ep^3*mtt^2*mWW^4*s^2 + 44*ep*mtt*mWW^5*s^2 + 192*ep^2*mtt*mWW^5*s^2 + 184*ep^3*mtt*mWW^5*s^2 - 4*ep*mWW^6*s^2 + 16*ep^3*mWW^6*s^2 - 30*ep*mtt^2*mWW^3*s^3 - 162*ep^2*mtt^2*mWW^3*s^3 - 180*ep^3*mtt^2*mWW^3*s^3 + 30*ep*mtt*mWW^4*s^3 + 162*ep^2*mtt*mWW^4*s^3 + 180*ep^3*mtt*mWW^4*s^3 + 8*ep*mtt*mWW^3*s^4 + 44*ep^2*mtt*mWW^3*s^4 + 48*ep^3*mtt*mWW^3*s^4 + 4*ep*mtt^6*mWW*t + 14*ep^2*mtt^6*mWW*t + 10*ep^3*mtt^6*mWW*t - 28*ep*mtt^5*mWW^2*t - 98*ep^2*mtt^5*mWW^2*t - 70*ep^3*mtt^5*mWW^2*t + 72*ep*mtt^4*mWW^3*t + 228*ep^2*mtt^4*mWW^3*t + 132*ep^3*mtt^4*mWW^3*t - 100*ep*mtt^3*mWW^4*t - 270*ep^2*mtt^3*mWW^4*t - 98*ep^3*mtt^3*mWW^4*t + 88*ep*mtt^2*mWW^5*t + 212*ep^2*mtt^2*mWW^5*t + 52*ep^3*mtt^2*mWW^5*t - 48*ep*mtt*mWW^6*t - 120*ep^2*mtt*mWW^6*t - 48*ep^3*mtt*mWW^6*t + 12*ep*mWW^7*t + 34*ep^2*mWW^7*t + 22*ep^3*mWW^7*t - 12*ep*mtt^5*mWW*s*t - 42*ep^2*mtt^5*mWW*s*t - 30*ep^3*mtt^5*mWW*s*t + 82*ep*mtt^4*mWW^2*s*t + 310*ep^2*mtt^4*mWW^2*s*t + 252*ep^3*mtt^4*mWW^2*s*t - 118*ep*mtt^3*mWW^3*s*t - 344*ep^2*mtt^3*mWW^3*s*t - 166*ep^3*mtt^3*mWW^3*s*t + 50*ep*mtt^2*mWW^4*s*t - 56*ep^2*mtt^2*mWW^4*s*t - 322*ep^3*mtt^2*mWW^4*s*t - 14*ep*mtt*mWW^5*s*t + 114*ep^2*mtt*mWW^5*s*t + 284*ep^3*mtt*mWW^5*s*t + 12*ep*mWW^6*s*t + 18*ep^2*mWW^6*s*t - 18*ep^3*mWW^6*s*t + 12*ep*mtt^4*mWW*s^2*t + 42*ep^2*mtt^4*mWW*s^2*t + 30*ep^3*mtt^4*mWW*s^2*t - 88*ep*mtt^3*mWW^2*s^2*t - 372*ep^2*mtt^3*mWW^2*s^2*t - 344*ep^3*mtt^3*mWW^2*s^2*t + 48*ep*mtt^2*mWW^3*s^2*t + 124*ep^2*mtt^2*mWW^3*s^2*t + 40*ep^3*mtt^2*mWW^3*s^2*t + 44*ep*mtt*mWW^4*s^2*t + 312*ep^2*mtt*mWW^4*s^2*t + 412*ep^3*mtt*mWW^4*s^2*t - 16*ep*mWW^5*s^2*t - 106*ep^2*mWW^5*s^2*t - 138*ep^3*mWW^5*s^2*t - 4*ep*mtt^3*mWW*s^3*t - 14*ep^2*mtt^3*mWW*s^3*t - 10*ep^3*mtt^3*mWW*s^3*t + 42*ep*mtt^2*mWW^2*s^3*t + 204*ep^2*mtt^2*mWW^2*s^3*t + 210*ep^3*mtt^2*mWW^2*s^3*t - 2*ep*mtt*mWW^3*s^3*t - 8*ep^2*mtt*mWW^3*s^3*t - 6*ep^3*mtt*mWW^3*s^3*t - 12*ep*mWW^4*s^3*t - 50*ep^2*mWW^4*s^3*t - 50*ep^3*mWW^4*s^3*t - 8*ep*mtt*mWW^2*s^4*t - 44*ep^2*mtt*mWW^2*s^4*t - 48*ep^3*mtt*mWW^2*s^4*t - mtt^6*t^2 - 8*ep*mtt^6*t^2 - 19*ep^2*mtt^6*t^2 - 12*ep^3*mtt^6*t^2 + 6*mtt^5*mWW*t^2 + 40*ep*mtt^5*mWW*t^2 + 84*ep^2*mtt^5*mWW*t^2 + 50*ep^3*mtt^5*mWW*t^2 - 15*mtt^4*mWW^2*t^2 - 64*ep*mtt^4*mWW^2*t^2 - 61*ep^2*mtt^4*mWW^2*t^2 + 12*ep^3*mtt^4*mWW^2*t^2 + 20*mtt^3*mWW^3*t^2 + 72*ep*mtt^3*mWW^3*t^2 + 50*ep^2*mtt^3*mWW^3*t^2 - 14*ep^3*mtt^3*mWW^3*t^2 - 15*mtt^2*mWW^4*t^2 - 76*ep*mtt^2*mWW^4*t^2 - 179*ep^2*mtt^2*mWW^4*t^2 - 190*ep^3*mtt^2*mWW^4*t^2 + 6*mtt*mWW^5*t^2 + 40*ep*mtt*mWW^5*t^2 + 146*ep^2*mtt*mWW^5*t^2 + 196*ep^3*mtt*mWW^5*t^2 - mWW^6*t^2 - 4*ep*mWW^6*t^2 - 21*ep^2*mWW^6*t^2 - 42*ep^3*mWW^6*t^2 + 3*mtt^5*s*t^2 + 24*ep*mtt^5*s*t^2 + 57*ep^2*mtt^5*s*t^2 + 36*ep^3*mtt^5*s*t^2 - 15*mtt^4*mWW*s*t^2 - 104*ep*mtt^4*mWW*s*t^2 - 225*ep^2*mtt^4*mWW*s*t^2 - 136*ep^3*mtt^4*mWW*s*t^2 + 30*mtt^3*mWW^2*s*t^2 + 88*ep*mtt^3*mWW^2*s*t^2 - 94*ep^2*mtt^3*mWW^2*s*t^2 - 272*ep^3*mtt^3*mWW^2*s*t^2 - 30*mtt^2*mWW^3*s*t^2 - 82*ep*mtt^2*mWW^3*s*t^2 + 100*ep^2*mtt^2*mWW^3*s*t^2 + 260*ep^3*mtt^2*mWW^3*s*t^2 + 15*mtt*mWW^4*s*t^2 + 134*ep*mtt*mWW^4*s*t^2 + 407*ep^2*mtt*mWW^4*s*t^2 + 360*ep^3*mtt*mWW^4*s*t^2 - 3*mWW^5*s*t^2 - 60*ep*mWW^5*s*t^2 - 245*ep^2*mWW^5*s*t^2 - 248*ep^3*mWW^5*s*t^2 - 3*mtt^4*s^2*t^2 - 24*ep*mtt^4*s^2*t^2 - 57*ep^2*mtt^4*s^2*t^2 - 36*ep^3*mtt^4*s^2*t^2 + 12*mtt^3*mWW*s^2*t^2 + 88*ep*mtt^3*mWW*s^2*t^2 + 198*ep^2*mtt^3*mWW*s^2*t^2 + 122*ep^3*mtt^3*mWW*s^2*t^2 - 18*mtt^2*mWW^2*s^2*t^2 - 8*ep*mtt^2*mWW^2*s^2*t^2 + 296*ep^2*mtt^2*mWW^2*s^2*t^2 + 430*ep^3*mtt^2*mWW^2*s^2*t^2 + 12*mtt*mWW^3*s^2*t^2 - 4*ep*mtt*mWW^3*s^2*t^2 - 246*ep^2*mtt*mWW^3*s^2*t^2 - 338*ep^3*mtt*mWW^3*s^2*t^2 - 3*mWW^4*s^2*t^2 - 28*ep*mWW^4*s^2*t^2 - 59*ep^2*mWW^4*s^2*t^2 - 34*ep^3*mWW^4*s^2*t^2 + mtt^3*s^3*t^2 + 8*ep*mtt^3*s^3*t^2 + 19*ep^2*mtt^3*s^3*t^2 + 12*ep^3*mtt^3*s^3*t^2 - 3*mtt^2*mWW*s^3*t^2 - 24*ep*mtt^2*mWW*s^3*t^2 - 57*ep^2*mtt^2*mWW*s^3*t^2 - 36*ep^3*mtt^2*mWW*s^3*t^2 + 3*mtt*mWW^2*s^3*t^2 - 16*ep*mtt*mWW^2*s^3*t^2 - 139*ep^2*mtt*mWW^2*s^3*t^2 - 168*ep^3*mtt*mWW^2*s^3*t^2 - mWW^3*s^3*t^2 + 8*ep*mWW^3*s^3*t^2 + 45*ep^2*mWW^3*s^3*t^2 + 48*ep^3*mWW^3*s^3*t^2 + 3*mtt^5*t^3 + 24*ep*mtt^5*t^3 + 57*ep^2*mtt^5*t^3 + 36*ep^3*mtt^5*t^3 - 15*mtt^4*mWW*t^3 - 116*ep*mtt^4*mWW*t^3 - 267*ep^2*mtt^4*mWW*t^3 - 166*ep^3*mtt^4*mWW*t^3 + 30*mtt^3*mWW^2*t^3 + 176*ep*mtt^3*mWW^2*t^3 + 278*ep^2*mtt^3*mWW^2*t^3 + 72*ep^3*mtt^3*mWW^2*t^3 - 30*mtt^2*mWW^3*t^3 - 160*ep*mtt^2*mWW^3*t^3 - 186*ep^2*mtt^2*mWW^3*t^3 + 40*ep^3*mtt^2*mWW^3*t^3 + 15*mtt*mWW^4*t^3 + 120*ep*mtt*mWW^4*t^3 + 257*ep^2*mtt*mWW^4*t^3 + 128*ep^3*mtt*mWW^4*t^3 - 3*mWW^5*t^3 - 44*ep*mWW^5*t^3 - 139*ep^2*mWW^5*t^3 - 110*ep^3*mWW^5*t^3 - 6*mtt^4*s*t^3 - 48*ep*mtt^4*s*t^3 - 114*ep^2*mtt^4*s*t^3 - 72*ep^3*mtt^4*s*t^3 + 24*mtt^3*mWW*s*t^3 + 188*ep*mtt^3*mWW*s*t^3 + 438*ep^2*mtt^3*mWW*s*t^3 + 274*ep^3*mtt^3*mWW*s*t^3 - 36*mtt^2*mWW^2*s*t^3 - 142*ep*mtt^2*mWW^2*s*t^3 - 20*ep^2*mtt^2*mWW^2*s*t^3 + 230*ep^3*mtt^2*mWW^2*s*t^3 + 24*mtt*mWW^3*s*t^3 + 30*ep*mtt*mWW^3*s*t^3 - 292*ep^2*mtt*mWW^3*s*t^3 - 466*ep^3*mtt*mWW^3*s*t^3 - 6*mWW^4*s*t^3 - 20*ep*mWW^4*s*t^3 + 32*ep^2*mWW^4*s*t^3 + 82*ep^3*mWW^4*s*t^3 + 3*mtt^3*s^2*t^3 + 24*ep*mtt^3*s^2*t^3 + 57*ep^2*mtt^3*s^2*t^3 + 36*ep^3*mtt^3*s^2*t^3 - 9*mtt^2*mWW*s^2*t^3 - 72*ep*mtt^2*mWW*s^2*t^3 - 171*ep^2*mtt^2*mWW*s^2*t^3 - 108*ep^3*mtt^2*mWW*s^2*t^3 + 9*mtt*mWW^2*s^2*t^3 - 153*ep^2*mtt*mWW^2*s^2*t^3 - 216*ep^3*mtt*mWW^2*s^2*t^3 - 3*mWW^3*s^2*t^3 + 24*ep*mWW^3*s^2*t^3 + 135*ep^2*mWW^3*s^2*t^3 + 144*ep^3*mWW^3*s^2*t^3 - 3*mtt^4*t^4 - 24*ep*mtt^4*t^4 - 57*ep^2*mtt^4*t^4 - 36*ep^3*mtt^4*t^4 + 12*mtt^3*mWW*t^4 + 96*ep*mtt^3*mWW*t^4 + 226*ep^2*mtt^3*mWW*t^4 + 142*ep^3*mtt^3*mWW*t^4 - 18*mtt^2*mWW^2*t^4 - 92*ep*mtt^2*mWW^2*t^4 - 112*ep^2*mtt^2*mWW^2*t^4 + 10*ep^3*mtt^2*mWW^2*t^4 + 12*mtt*mWW^3*t^4 + 24*ep*mtt*mWW^3*t^4 - 98*ep^2*mtt*mWW^3*t^4 - 182*ep^3*mtt*mWW^3*t^4 - 3*mWW^4*t^4 - 4*ep*mWW^4*t^4 + 41*ep^2*mWW^4*t^4 + 66*ep^3*mWW^4*t^4 + 3*mtt^3*s*t^4 + 24*ep*mtt^3*s*t^4 + 57*ep^2*mtt^3*s*t^4 + 36*ep^3*mtt^3*s*t^4 - 9*mtt^2*mWW*s*t^4 - 72*ep*mtt^2*mWW*s*t^4 - 171*ep^2*mtt^2*mWW*s*t^4 - 108*ep^3*mtt^2*mWW*s*t^4 + 9*mtt*mWW^2*s*t^4 + 16*ep*mtt*mWW^2*s*t^4 - 65*ep^2*mtt*mWW^2*s*t^4 - 120*ep^3*mtt*mWW^2*s*t^4 - 3*mWW^3*s*t^4 + 24*ep*mWW^3*s*t^4 + 135*ep^2*mWW^3*s*t^4 + 144*ep^3*mWW^3*s*t^4 + mtt^3*t^5 + 8*ep*mtt^3*t^5 + 19*ep^2*mtt^3*t^5 + 12*ep^3*mtt^3*t^5 - 3*mtt^2*mWW*t^5 - 24*ep*mtt^2*mWW*t^5 - 57*ep^2*mtt^2*mWW*t^5 - 36*ep^3*mtt^2*mWW*t^5 + 3*mtt*mWW^2*t^5 + 8*ep*mtt*mWW^2*t^5 - 7*ep^2*mtt*mWW^2*t^5 - 24*ep^3*mtt*mWW^2*t^5 - mWW^3*t^5 + 8*ep*mWW^3*t^5 + 45*ep^2*mWW^3*t^5 + 48*ep^3*mWW^3*t^5)/((1 + ep)^2*(mtt - mWW)^3*mWW^2*s^3*(mWW - t)*(mtt - mWW - s - t)^3)), (-2*(2*mtt^2 + 8*ep*mtt^2 + 6*ep^2*mtt^2 - 3*mtt*mWW - 13*ep*mtt*mWW - 10*ep^2*mtt*mWW + mWW^2 + 5*ep*mWW^2 + 4*ep^2*mWW^2 - 4*mtt*s - 16*ep*mtt*s - 12*ep^2*mtt*s + 3*mWW*s + 13*ep*mWW*s + 10*ep^2*mWW*s + 2*s^2 + 8*ep*s^2 + 6*ep^2*s^2 - 3*mtt*t - 11*ep*mtt*t - 6*ep^2*mtt*t + 4*mWW*t + 20*ep*mWW*t + 20*ep^2*mWW*t + 3*s*t + 11*ep*s*t + 6*ep^2*s*t + t^2 + 3*ep*t^2))/((1 + ep)*s^3*(-mtt + mWW + s + t)^3), (ep*(3*ep*mtt^5*mWW^3*s^2 + 9*ep^2*mtt^5*mWW^3*s^2 + 6*ep^3*mtt^5*mWW^3*s^2 - 12*ep*mtt^4*mWW^4*s^2 - 36*ep^2*mtt^4*mWW^4*s^2 - 24*ep^3*mtt^4*mWW^4*s^2 + 18*ep*mtt^3*mWW^5*s^2 + 54*ep^2*mtt^3*mWW^5*s^2 + 36*ep^3*mtt^3*mWW^5*s^2 - 12*ep*mtt^2*mWW^6*s^2 - 36*ep^2*mtt^2*mWW^6*s^2 - 24*ep^3*mtt^2*mWW^6*s^2 + 3*ep*mtt*mWW^7*s^2 + 9*ep^2*mtt*mWW^7*s^2 + 6*ep^3*mtt*mWW^7*s^2 - mtt^5*mWW^2*s^3 - ep*mtt^5*mWW^2*s^3 + 4*ep^2*mtt^5*mWW^2*s^3 + 4*ep^3*mtt^5*mWW^2*s^3 - 14*mtt^4*mWW^3*s^3 - 117*ep*mtt^4*mWW^3*s^3 - 277*ep^2*mtt^4*mWW^3*s^3 - 186*ep^3*mtt^4*mWW^3*s^3 + 52*mtt^3*mWW^4*s^3 + 365*ep*mtt^3*mWW^4*s^3 + 795*ep^2*mtt^3*mWW^4*s^3 + 506*ep^3*mtt^3*mWW^4*s^3 - 62*mtt^2*mWW^5*s^3 - 383*ep*mtt^2*mWW^5*s^3 - 763*ep^2*mtt^2*mWW^5*s^3 - 442*ep^3*mtt^2*mWW^5*s^3 + 29*mtt*mWW^6*s^3 + 144*ep*mtt*mWW^6*s^3 + 229*ep^2*mtt*mWW^6*s^3 + 90*ep^3*mtt*mWW^6*s^3 - 4*mWW^7*s^3 - 8*ep*mWW^7*s^3 + 12*ep^2*mWW^7*s^3 + 28*ep^3*mWW^7*s^3 + 3*mtt^4*mWW^2*s^4 + 3*ep*mtt^4*mWW^2*s^4 - 12*ep^2*mtt^4*mWW^2*s^4 - 12*ep^3*mtt^4*mWW^2*s^4 + 36*mtt^3*mWW^3*s^4 + 272*ep*mtt^3*mWW^3*s^4 + 594*ep^2*mtt^3*mWW^3*s^4 + 388*ep^3*mtt^3*mWW^3*s^4 - 86*mtt^2*mWW^4*s^4 - 562*ep*mtt^2*mWW^4*s^4 - 1128*ep^2*mtt^2*mWW^4*s^4 - 688*ep^3*mtt^2*mWW^4*s^4 + 52*mtt*mWW^5*s^4 + 296*ep*mtt*mWW^5*s^4 + 522*ep^2*mtt*mWW^5*s^4 + 260*ep^3*mtt*mWW^5*s^4 - 5*mWW^6*s^4 - 9*ep*mWW^6*s^4 + 24*ep^2*mWW^6*s^4 + 52*ep^3*mWW^6*s^4 - 3*mtt^3*mWW^2*s^5 - 3*ep*mtt^3*mWW^2*s^5 + 12*ep^2*mtt^3*mWW^2*s^5 + 12*ep^3*mtt^3*mWW^2*s^5 - 30*mtt^2*mWW^3*s^5 - 212*ep*mtt^2*mWW^3*s^5 - 438*ep^2*mtt^2*mWW^3*s^5 - 280*ep^3*mtt^2*mWW^3*s^5 + 35*mtt*mWW^4*s^5 + 203*ep*mtt*mWW^4*s^5 + 346*ep^2*mtt*mWW^4*s^5 + 184*ep^3*mtt*mWW^4*s^5 - 2*mWW^5*s^5 + 12*ep*mWW^5*s^5 + 80*ep^2*mWW^5*s^5 + 84*ep^3*mWW^5*s^5 + mtt^2*mWW^2*s^6 + ep*mtt^2*mWW^2*s^6 - 4*ep^2*mtt^2*mWW^2*s^6 - 4*ep^3*mtt^2*mWW^2*s^6 + 8*mtt*mWW^3*s^6 + 54*ep*mtt*mWW^3*s^6 + 112*ep^2*mtt*mWW^3*s^6 + 72*ep^3*mtt*mWW^3*s^6 - mWW^4*s^6 + 5*ep*mWW^4*s^6 + 28*ep^2*mWW^4*s^6 + 28*ep^3*mWW^4*s^6 + 6*ep*mtt^6*mWW^2*s*t + 18*ep^2*mtt^6*mWW^2*s*t + 12*ep^3*mtt^6*mWW^2*s*t - 24*ep*mtt^5*mWW^3*s*t - 72*ep^2*mtt^5*mWW^3*s*t - 48*ep^3*mtt^5*mWW^3*s*t + 36*ep*mtt^4*mWW^4*s*t + 108*ep^2*mtt^4*mWW^4*s*t + 72*ep^3*mtt^4*mWW^4*s*t - 24*ep*mtt^3*mWW^5*s*t - 72*ep^2*mtt^3*mWW^5*s*t - 48*ep^3*mtt^3*mWW^5*s*t + 6*ep*mtt^2*mWW^6*s*t + 18*ep^2*mtt^2*mWW^6*s*t + 12*ep^3*mtt^2*mWW^6*s*t - 2*mtt^6*mWW*s^2*t - 2*ep*mtt^6*mWW*s^2*t + 8*ep^2*mtt^6*mWW*s^2*t + 8*ep^3*mtt^6*mWW*s^2*t - 34*mtt^5*mWW^2*s^2*t - 270*ep*mtt^5*mWW^2*s^2*t - 620*ep^2*mtt^5*mWW^2*s^2*t - 408*ep^3*mtt^5*mWW^2*s^2*t + 122*mtt^4*mWW^3*s^2*t + 814*ep*mtt^4*mWW^3*s^2*t + 1686*ep^2*mtt^4*mWW^3*s^2*t + 1012*ep^3*mtt^4*mWW^3*s^2*t - 154*mtt^3*mWW^4*s^2*t - 865*ep*mtt^3*mWW^4*s^2*t - 1529*ep^2*mtt^3*mWW^4*s^2*t - 734*ep^3*mtt^3*mWW^4*s^2*t + 100*mtt^2*mWW^5*s^2*t + 441*ep*mtt^2*mWW^5*s^2*t + 551*ep^2*mtt^2*mWW^5*s^2*t + 90*ep^3*mtt^2*mWW^5*s^2*t - 44*mtt*mWW^6*s^2*t - 181*ep*mtt*mWW^6*s^2*t - 207*ep^2*mtt*mWW^6*s^2*t - 34*ep^3*mtt*mWW^6*s^2*t + 12*mWW^7*s^2*t + 63*ep*mWW^7*s^2*t + 111*ep^2*mWW^7*s^2*t + 66*ep^3*mWW^7*s^2*t + 6*mtt^5*mWW*s^3*t - 42*ep^2*mtt^5*mWW*s^3*t - 36*ep^3*mtt^5*mWW*s^3*t + 127*mtt^4*mWW^2*s^3*t + 897*ep*mtt^4*mWW^2*s^3*t + 1910*ep^2*mtt^4*mWW^2*s^3*t + 1224*ep^3*mtt^4*mWW^2*s^3*t - 246*mtt^3*mWW^3*s^3*t - 1507*ep*mtt^3*mWW^3*s^3*t - 2901*ep^2*mtt^3*mWW^3*s^3*t - 1646*ep^3*mtt^3*mWW^3*s^3*t + 90*mtt^2*mWW^4*s^3*t + 303*ep*mtt^2*mWW^4*s^3*t + 129*ep^2*mtt^2*mWW^4*s^3*t - 354*ep^3*mtt^2*mWW^4*s^3*t + 20*mtt*mWW^5*s^3*t + 327*ep*mtt*mWW^5*s^3*t + 1015*ep^2*mtt*mWW^5*s^3*t + 930*ep^3*mtt*mWW^5*s^3*t + 3*mWW^6*s^3*t - 20*ep*mWW^6*s^3*t - 111*ep^2*mWW^6*s^3*t - 118*ep^3*mWW^6*s^3*t - 6*mtt^4*mWW*s^4*t + 12*ep*mtt^4*mWW*s^4*t + 78*ep^2*mtt^4*mWW*s^4*t + 60*ep^3*mtt^4*mWW*s^4*t - 174*mtt^3*mWW^2*s^4*t - 1142*ep*mtt^3*mWW^2*s^4*t - 2292*ep^2*mtt^3*mWW^2*s^4*t - 1432*ep^3*mtt^3*mWW^2*s^4*t + 170*mtt^2*mWW^3*s^4*t + 940*ep*mtt^2*mWW^3*s^4*t + 1586*ep^2*mtt^2*mWW^3*s^4*t + 780*ep^3*mtt^2*mWW^3*s^4*t + 46*mtt*mWW^4*s^4*t + 434*ep*mtt*mWW^4*s^4*t + 1134*ep^2*mtt*mWW^4*s^4*t + 956*ep^3*mtt*mWW^4*s^4*t - 36*mWW^5*s^4*t - 244*ep*mWW^5*s^4*t - 506*ep^2*mWW^5*s^4*t - 364*ep^3*mWW^5*s^4*t + 2*mtt^3*mWW*s^5*t - 16*ep*mtt^3*mWW*s^5*t - 62*ep^2*mtt^3*mWW*s^5*t - 44*ep^3*mtt^3*mWW*s^5*t + 103*mtt^2*mWW^2*s^5*t + 643*ep*mtt^2*mWW^2*s^5*t + 1244*ep^2*mtt^2*mWW^2*s^5*t + 764*ep^3*mtt^2*mWW^2*s^5*t - 52*mtt*mWW^3*s^5*t - 224*ep*mtt*mWW^3*s^5*t - 224*ep^2*mtt*mWW^3*s^5*t - 16*ep^3*mtt*mWW^3*s^5*t - 13*mWW^4*s^5*t - 103*ep*mWW^4*s^5*t - 278*ep^2*mWW^4*s^5*t - 224*ep^3*mWW^4*s^5*t + 6*ep*mtt^2*mWW*s^6*t + 18*ep^2*mtt^2*mWW*s^6*t + 12*ep^3*mtt^2*mWW*s^6*t - 22*mtt*mWW^2*s^6*t - 134*ep*mtt*mWW^2*s^6*t - 260*ep^2*mtt*mWW^2*s^6*t - 160*ep^3*mtt*mWW^2*s^6*t + 6*mWW^3*s^6*t + 8*ep*mWW^3*s^6*t - 30*ep^2*mWW^3*s^6*t - 44*ep^3*mWW^3*s^6*t + 3*ep*mtt^7*mWW*t^2 + 9*ep^2*mtt^7*mWW*t^2 + 6*ep^3*mtt^7*mWW*t^2 - 12*ep*mtt^6*mWW^2*t^2 - 36*ep^2*mtt^6*mWW^2*t^2 - 24*ep^3*mtt^6*mWW^2*t^2 + 18*ep*mtt^5*mWW^3*t^2 + 54*ep^2*mtt^5*mWW^3*t^2 + 36*ep^3*mtt^5*mWW^3*t^2 - 12*ep*mtt^4*mWW^4*t^2 - 36*ep^2*mtt^4*mWW^4*t^2 - 24*ep^3*mtt^4*mWW^4*t^2 + 3*ep*mtt^3*mWW^5*t^2 + 9*ep^2*mtt^3*mWW^5*t^2 + 6*ep^3*mtt^3*mWW^5*t^2 - mtt^7*s*t^2 - ep*mtt^7*s*t^2 + 4*ep^2*mtt^7*s*t^2 + 4*ep^3*mtt^7*s*t^2 - 26*mtt^6*mWW*s*t^2 - 183*ep*mtt^6*mWW*s*t^2 - 391*ep^2*mtt^6*mWW*s*t^2 - 246*ep^3*mtt^6*mWW*s*t^2 + 88*mtt^5*mWW^2*s*t^2 + 503*ep*mtt^5*mWW^2*s*t^2 + 897*ep^2*mtt^5*mWW^2*s*t^2 + 446*ep^3*mtt^5*mWW^2*s*t^2 - 122*mtt^4*mWW^3*s*t^2 - 521*ep*mtt^4*mWW^3*s*t^2 - 589*ep^2*mtt^4*mWW^3*s*t^2 - 22*ep^3*mtt^4*mWW^3*s*t^2 + 113*mtt^3*mWW^4*s*t^2 + 390*ep*mtt^3*mWW^4*s*t^2 + 235*ep^2*mtt^3*mWW^4*s*t^2 - 210*ep^3*mtt^3*mWW^4*s*t^2 - 76*mtt^2*mWW^5*s*t^2 - 308*ep*mtt^2*mWW^5*s*t^2 - 360*ep^2*mtt^2*mWW^5*s*t^2 - 92*ep^3*mtt^2*mWW^5*s*t^2 + 24*mtt*mWW^6*s*t^2 + 120*ep*mtt*mWW^6*s*t^2 + 204*ep^2*mtt*mWW^6*s*t^2 + 120*ep^3*mtt*mWW^6*s*t^2 + 4*mtt^6*s^2*t^2 + 4*ep*mtt^6*s^2*t^2 - 16*ep^2*mtt^6*s^2*t^2 - 16*ep^3*mtt^6*s^2*t^2 + 114*mtt^5*mWW*s^2*t^2 + 717*ep*mtt^5*mWW*s^2*t^2 + 1431*ep^2*mtt^5*mWW*s^2*t^2 + 882*ep^3*mtt^5*mWW*s^2*t^2 - 84*mtt^4*mWW^2*s^2*t^2 - 218*ep*mtt^4*mWW^2*s^2*t^2 + 98*ep^2*mtt^4*mWW^2*s^2*t^2 + 460*ep^3*mtt^4*mWW^2*s^2*t^2 - 174*mtt^3*mWW^3*s^2*t^2 - 1691*ep*mtt^3*mWW^3*s^2*t^2 - 4457*ep^2*mtt^3*mWW^3*s^2*t^2 - 3558*ep^3*mtt^3*mWW^3*s^2*t^2 + 108*mtt^2*mWW^4*s^2*t^2 + 1011*ep*mtt^2*mWW^4*s^2*t^2 + 2619*ep^2*mtt^2*mWW^4*s^2*t^2 + 1986*ep^3*mtt^2*mWW^4*s^2*t^2 + 48*mtt*mWW^5*s^2*t^2 + 314*ep*mtt*mWW^5*s^2*t^2 + 682*ep^2*mtt*mWW^5*s^2*t^2 + 548*ep^3*mtt*mWW^5*s^2*t^2 - 16*mWW^6*s^2*t^2 - 137*ep*mWW^6*s^2*t^2 - 357*ep^2*mWW^6*s^2*t^2 - 302*ep^3*mWW^6*s^2*t^2 - 6*mtt^5*s^3*t^2 - 6*ep*mtt^5*s^3*t^2 + 24*ep^2*mtt^5*s^3*t^2 + 24*ep^3*mtt^5*s^3*t^2 - 192*mtt^4*mWW*s^3*t^2 - 1125*ep*mtt^4*mWW*s^3*t^2 - 2127*ep^2*mtt^4*mWW*s^3*t^2 - 1290*ep^3*mtt^4*mWW*s^3*t^2 - 182*mtt^3*mWW^2*s^3*t^2 - 1547*ep*mtt^3*mWW^2*s^3*t^2 - 3713*ep^2*mtt^3*mWW^2*s^3*t^2 - 2774*ep^3*mtt^3*mWW^2*s^3*t^2 + 594*mtt^2*mWW^3*s^3*t^2 + 4059*ep*mtt^2*mWW^3*s^3*t^2 + 8601*ep^2*mtt^2*mWW^3*s^3*t^2 + 5838*ep^3*mtt^2*mWW^3*s^3*t^2 - 144*mtt*mWW^4*s^3*t^2 - 903*ep*mtt*mWW^4*s^3*t^2 - 1767*ep^2*mtt*mWW^4*s^3*t^2 - 1074*ep^3*mtt*mWW^4*s^3*t^2 - 70*mWW^5*s^3*t^2 - 478*ep*mWW^5*s^3*t^2 - 1018*ep^2*mWW^5*s^3*t^2 - 724*ep^3*mWW^5*s^3*t^2 + 4*mtt^4*s^4*t^2 + 4*ep*mtt^4*s^4*t^2 - 16*ep^2*mtt^4*s^4*t^2 - 16*ep^3*mtt^4*s^4*t^2 + 158*mtt^3*mWW*s^4*t^2 + 882*ep*mtt^3*mWW*s^4*t^2 + 1600*ep^2*mtt^3*mWW*s^4*t^2 + 960*ep^3*mtt^3*mWW*s^4*t^2 + 257*mtt^2*mWW^2*s^4*t^2 + 1815*ep*mtt^2*mWW^2*s^4*t^2 + 3932*ep^2*mtt^2*mWW^2*s^4*t^2 + 2692*ep^3*mtt^2*mWW^2*s^4*t^2 - 392*mtt*mWW^3*s^4*t^2 - 2364*ep*mtt*mWW^3*s^4*t^2 - 4482*ep^2*mtt*mWW^3*s^4*t^2 - 2780*ep^3*mtt*mWW^3*s^4*t^2 + 53*mWW^4*s^4*t^2 + 263*ep*mWW^4*s^4*t^2 + 326*ep^2*mWW^4*s^4*t^2 + 104*ep^3*mWW^4*s^4*t^2 - mtt^3*s^5*t^2 - ep*mtt^3*s^5*t^2 + 4*ep^2*mtt^3*s^5*t^2 + 4*ep^3*mtt^3*s^5*t^2 - 66*mtt^2*mWW*s^5*t^2 - 360*ep*mtt^2*mWW*s^5*t^2 - 642*ep^2*mtt^2*mWW*s^5*t^2 - 384*ep^3*mtt^2*mWW*s^5*t^2 - 75*mtt*mWW^2*s^5*t^2 - 535*ep*mtt*mWW^2*s^5*t^2 - 1194*ep^2*mtt*mWW^2*s^5*t^2 - 824*ep^3*mtt*mWW^2*s^5*t^2 + 62*mWW^3*s^5*t^2 + 296*ep*mWW^3*s^5*t^2 + 472*ep^2*mWW^3*s^5*t^2 + 244*ep^3*mWW^3*s^5*t^2 + 12*mtt*mWW*s^6*t^2 + 66*ep*mtt*mWW*s^6*t^2 + 120*ep^2*mtt*mWW*s^6*t^2 + 72*ep^3*mtt*mWW*s^6*t^2 - 4*mWW^2*s^6*t^2 - 6*ep*mWW^2*s^6*t^2 + 16*ep^2*mWW^2*s^6*t^2 + 24*ep^3*mWW^2*s^6*t^2 - 6*mtt^7*t^3 - 30*ep*mtt^7*t^3 - 48*ep^2*mtt^7*t^3 - 24*ep^3*mtt^7*t^3 + 18*mtt^6*mWW*t^3 + 54*ep*mtt^6*mWW*t^3 + 6*ep^2*mtt^6*mWW*t^3 - 60*ep^3*mtt^6*mWW*t^3 - 30*mtt^5*mWW^2*t^3 - 39*ep*mtt^5*mWW^2*t^3 + 177*ep^2*mtt^5*mWW^2*t^3 + 270*ep^3*mtt^5*mWW^2*t^3 + 42*mtt^4*mWW^3*t^3 + 93*ep*mtt^4*mWW^3*t^3 - 87*ep^2*mtt^4*mWW^3*t^3 - 210*ep^3*mtt^4*mWW^3*t^3 - 36*mtt^3*mWW^4*t^3 - 135*ep*mtt^3*mWW^4*t^3 - 141*ep^2*mtt^3*mWW^4*t^3 - 30*ep^3*mtt^3*mWW^4*t^3 + 12*mtt^2*mWW^5*t^3 + 57*ep*mtt^2*mWW^5*t^3 + 93*ep^2*mtt^2*mWW^5*t^3 + 54*ep^3*mtt^2*mWW^5*t^3 + 28*mtt^6*s*t^3 + 124*ep*mtt^6*s*t^3 + 176*ep^2*mtt^6*s*t^3 + 80*ep^3*mtt^6*s*t^3 + 90*mtt^5*mWW*s*t^3 + 795*ep*mtt^5*mWW*s*t^3 + 1977*ep^2*mtt^5*mWW*s*t^3 + 1470*ep^3*mtt^5*mWW*s*t^3 - 220*mtt^4*mWW^2*s*t^3 - 1595*ep*mtt^4*mWW^2*s*t^3 - 3555*ep^2*mtt^4*mWW^2*s*t^3 - 2402*ep^3*mtt^4*mWW^2*s*t^3 + 66*mtt^3*mWW^3*s*t^3 + 217*ep*mtt^3*mWW^3*s*t^3 + 7*ep^2*mtt^3*mWW^3*s*t^3 - 438*ep^3*mtt^3*mWW^3*s*t^3 + 4*mtt^2*mWW^4*s*t^3 + 425*ep*mtt^2*mWW^4*s*t^3 + 1641*ep^2*mtt^2*mWW^4*s*t^3 + 1670*ep^3*mtt^2*mWW^4*s*t^3 + 56*mtt*mWW^5*s*t^3 + 160*ep*mtt*mWW^5*s*t^3 - 24*ep^2*mtt*mWW^5*s*t^3 - 248*ep^3*mtt*mWW^5*s*t^3 - 24*mWW^6*s*t^3 - 126*ep*mWW^6*s*t^3 - 222*ep^2*mWW^6*s*t^3 - 132*ep^3*mWW^6*s*t^3 - 48*mtt^5*s^2*t^3 - 192*ep*mtt^5*s^2*t^3 - 240*ep^2*mtt^5*s^2*t^3 - 96*ep^3*mtt^5*s^2*t^3 - 444*mtt^4*mWW*s^2*t^3 - 3018*ep*mtt^4*mWW*s^2*t^3 - 6408*ep^2*mtt^4*mWW*s^2*t^3 - 4296*ep^3*mtt^4*mWW*s^2*t^3 + 374*mtt^3*mWW^2*s^2*t^3 + 2201*ep*mtt^3*mWW^2*s^2*t^3 + 4151*ep^2*mtt^3*mWW^2*s^2*t^3 + 2402*ep^3*mtt^3*mWW^2*s^2*t^3 + 468*mtt^2*mWW^3*s^2*t^3 + 3523*ep*mtt^2*mWW^3*s^2*t^3 + 8127*ep^2*mtt^2*mWW^3*s^2*t^3 + 6074*ep^3*mtt^2*mWW^3*s^2*t^3 - 322*mtt*mWW^4*s^2*t^3 - 2401*ep*mtt*mWW^4*s^2*t^3 - 5543*ep^2*mtt*mWW^4*s^2*t^3 - 4130*ep^3*mtt*mWW^4*s^2*t^3 - 28*mWW^5*s^2*t^3 - 113*ep*mWW^5*s^2*t^3 - 87*ep^2*mWW^5*s^2*t^3 + 46*ep^3*mWW^5*s^2*t^3 + 36*mtt^4*s^3*t^3 + 132*ep*mtt^4*s^3*t^3 + 144*ep^2*mtt^4*s^3*t^3 + 48*ep^3*mtt^4*s^3*t^3 + 624*mtt^3*mWW*s^3*t^3 + 3885*ep*mtt^3*mWW*s^3*t^3 + 7713*ep^2*mtt^3*mWW*s^3*t^3 + 4950*ep^3*mtt^3*mWW*s^3*t^3 - 161*mtt^2*mWW^2*s^3*t^3 - 644*ep*mtt^2*mWW^2*s^3*t^3 - 631*ep^2*mtt^2*mWW^2*s^3*t^3 - 22*ep^3*mtt^2*mWW^2*s^3*t^3 - 646*mtt*mWW^3*s^3*t^3 - 4203*ep*mtt*mWW^3*s^3*t^3 - 8681*ep^2*mtt*mWW^3*s^3*t^3 - 5838*ep^3*mtt*mWW^3*s^3*t^3 + 227*mWW^4*s^3*t^3 + 1430*ep*mWW^4*s^3*t^3 + 2815*ep^2*mWW^4*s^3*t^3 + 1822*ep^3*mWW^4*s^3*t^3 - 10*mtt^3*s^4*t^3 - 34*ep*mtt^3*s^4*t^3 - 32*ep^2*mtt^3*s^4*t^3 - 8*ep^3*mtt^3*s^4*t^3 - 372*mtt^2*mWW*s^4*t^3 - 2190*ep*mtt^2*mWW*s^4*t^3 - 4170*ep^2*mtt^2*mWW*s^4*t^3 - 2604*ep^3*mtt^2*mWW*s^4*t^3 + 82*mtt*mWW^2*s^4*t^3 + 238*ep*mtt*mWW^2*s^4*t^3 - 34*ep^2*mtt*mWW^2*s^4*t^3 - 268*ep^3*mtt*mWW^2*s^4*t^3 + 140*mWW^3*s^4*t^3 + 786*ep*mWW^3*s^4*t^3 + 1516*ep^2*mWW^3*s^4*t^3 + 960*ep^3*mWW^3*s^4*t^3 + 84*mtt*mWW*s^5*t^3 + 474*ep*mtt*mWW*s^5*t^3 + 882*ep^2*mtt*mWW*s^5*t^3 + 540*ep^3*mtt*mWW*s^5*t^3 - 44*mWW^2*s^5*t^3 - 174*ep*mWW^2*s^5*t^3 - 202*ep^2*mWW^2*s^5*t^3 - 60*ep^3*mWW^2*s^5*t^3 + 24*mtt^6*t^4 + 120*ep*mtt^6*t^4 + 192*ep^2*mtt^6*t^4 + 96*ep^3*mtt^6*t^4 - 18*mtt^5*mWW*t^4 + 78*ep*mtt^5*mWW*t^4 + 504*ep^2*mtt^5*mWW*t^4 + 552*ep^3*mtt^5*mWW*t^4 - 12*mtt^4*mWW^2*t^4 - 483*ep*mtt^4*mWW^2*t^4 - 1731*ep^2*mtt^4*mWW^2*t^4 - 1626*ep^3*mtt^4*mWW^2*t^4 - 42*mtt^3*mWW^3*t^4 + 129*ep*mtt^3*mWW^3*t^4 + 969*ep^2*mtt^3*mWW^3*t^4 + 1086*ep^3*mtt^3*mWW^3*t^4 + 72*mtt^2*mWW^4*t^4 + 279*ep*mtt^2*mWW^4*t^4 + 279*ep^2*mtt^2*mWW^4*t^4 + 18*ep^3*mtt^2*mWW^4*t^4 - 24*mtt*mWW^5*t^4 - 123*ep*mtt*mWW^5*t^4 - 213*ep^2*mtt*mWW^5*t^4 - 126*ep^3*mtt*mWW^5*t^4 - 78*mtt^5*s*t^4 - 366*ep*mtt^5*s*t^4 - 552*ep^2*mtt^5*s*t^4 - 264*ep^3*mtt^5*s*t^4 - 336*mtt^4*mWW*s*t^4 - 2613*ep*mtt^4*mWW*s*t^4 - 6123*ep^2*mtt^4*mWW*s*t^4 - 4482*ep^3*mtt^4*mWW*s*t^4 + 613*mtt^3*mWW^2*s*t^4 + 4490*ep*mtt^3*mWW^2*s*t^4 + 10213*ep^2*mtt^3*mWW^2*s*t^4 + 7338*ep^3*mtt^3*mWW^2*s*t^4 - 16*mtt^2*mWW^3*s*t^4 - 311*ep*mtt^2*mWW^3*s*t^4 - 1015*ep^2*mtt^2*mWW^3*s*t^4 - 846*ep^3*mtt^2*mWW^3*s*t^4 - 203*mtt*mWW^4*s*t^4 - 1372*ep*mtt*mWW^4*s*t^4 - 2979*ep^2*mtt*mWW^4*s*t^4 - 2134*ep^3*mtt*mWW^4*s*t^4 + 20*mWW^5*s*t^4 + 172*ep*mWW^5*s*t^4 + 456*ep^2*mWW^5*s*t^4 + 388*ep^3*mWW^5*s*t^4 + 84*mtt^4*s^2*t^4 + 372*ep*mtt^4*s^2*t^4 + 528*ep^2*mtt^4*s^2*t^4 + 240*ep^3*mtt^4*s^2*t^4 + 944*mtt^3*mWW*s^2*t^4 + 6203*ep*mtt^3*mWW*s^2*t^4 + 12919*ep^2*mtt^3*mWW*s^2*t^4 + 8650*ep^3*mtt^3*mWW*s^2*t^4 - 1010*mtt^2*mWW^2*s^2*t^4 - 6407*ep*mtt^2*mWW^2*s^2*t^4 - 12985*ep^2*mtt^2*mWW^2*s^2*t^4 - 8518*ep^3*mtt^2*mWW^2*s^2*t^4 - 226*mtt*mWW^3*s^2*t^4 - 1475*ep*mtt*mWW^3*s^2*t^4 - 3071*ep^2*mtt*mWW^3*s^2*t^4 - 2074*ep^3*mtt*mWW^3*s^2*t^4 + 248*mWW^4*s^2*t^4 + 1607*ep*mWW^4*s^2*t^4 + 3289*ep^2*mWW^4*s^2*t^4 + 2182*ep^3*mWW^4*s^2*t^4 - 30*mtt^3*s^3*t^4 - 126*ep*mtt^3*s^3*t^4 - 168*ep^2*mtt^3*s^3*t^4 - 72*ep^3*mtt^3*s^3*t^4 - 828*mtt^2*mWW*s^3*t^4 - 5040*ep*mtt^2*mWW*s^3*t^4 - 9900*ep^2*mtt^2*mWW*s^3*t^4 - 6336*ep^3*mtt^2*mWW*s^3*t^4 + 638*mtt*mWW^2*s^3*t^4 + 3622*ep*mtt*mWW^2*s^3*t^4 + 6604*ep^2*mtt*mWW^2*s^3*t^4 + 3968*ep^3*mtt*mWW^2*s^3*t^4 + 60*mWW^3*s^3*t^4 + 344*ep*mWW^3*s^3*t^4 + 744*ep^2*mWW^3*s^3*t^4 + 520*ep^3*mWW^3*s^3*t^4 + 240*mtt*mWW*s^4*t^4 + 1380*ep*mtt*mWW*s^4*t^4 + 2610*ep^2*mtt*mWW*s^4*t^4 + 1620*ep^3*mtt*mWW*s^4*t^4 - 160*mWW^2*s^4*t^4 - 780*ep*mWW^2*s^4*t^4 - 1250*ep^2*mWW^2*s^4*t^4 - 660*ep^3*mWW^2*s^4*t^4 - 36*mtt^5*t^5 - 180*ep*mtt^5*t^5 - 288*ep^2*mtt^5*t^5 - 144*ep^3*mtt^5*t^5 - 78*mtt^4*mWW*t^5 - 732*ep*mtt^4*mWW*t^5 - 1920*ep^2*mtt^4*mWW*t^5 - 1536*ep^3*mtt^4*mWW*t^5 + 228*mtt^3*mWW^2*t^5 + 1881*ep*mtt^3*mWW^2*t^5 + 4653*ep^2*mtt^3*mWW^2*t^5 + 3606*ep^3*mtt^3*mWW^2*t^5 - 90*mtt^2*mWW^3*t^5 - 927*ep*mtt^2*mWW^3*t^5 - 2565*ep^2*mtt^2*mWW^3*t^5 - 2142*ep^3*mtt^2*mWW^3*t^5 - 36*mtt*mWW^4*t^5 - 105*ep*mtt*mWW^4*t^5 + 9*ep^2*mtt*mWW^4*t^5 + 150*ep^3*mtt*mWW^4*t^5 + 12*mWW^5*t^5 + 63*ep*mWW^5*t^5 + 111*ep^2*mWW^5*t^5 + 66*ep^3*mWW^5*t^5 + 76*mtt^4*s*t^5 + 364*ep*mtt^4*s*t^5 + 560*ep^2*mtt^4*s*t^5 + 272*ep^3*mtt^4*s*t^5 + 638*mtt^3*mWW*s*t^5 + 4359*ep*mtt^3*mWW*s*t^5 + 9409*ep^2*mtt^3*mWW*s*t^5 + 6510*ep^3*mtt^3*mWW*s*t^5 - 1018*mtt^2*mWW^2*s*t^5 - 6831*ep*mtt^2*mWW^2*s*t^5 - 14593*ep^2*mtt^2*mWW^2*s*t^5 - 10046*ep^3*mtt^2*mWW^2*s*t^5 + 226*mtt*mWW^3*s*t^5 + 1647*ep*mtt*mWW^3*s*t^5 + 3765*ep^2*mtt*mWW^3*s*t^5 + 2758*ep^3*mtt*mWW^3*s*t^5 + 86*mWW^4*s*t^5 + 521*ep*mWW^4*s*t^5 + 995*ep^2*mWW^4*s*t^5 + 602*ep^3*mWW^4*s*t^5 - 40*mtt^3*s^2*t^5 - 184*ep*mtt^3*s^2*t^5 - 272*ep^2*mtt^3*s^2*t^5 - 128*ep^3*mtt^3*s^2*t^5 - 912*mtt^2*mWW*s^2*t^5 - 5670*ep*mtt^2*mWW*s^2*t^5 - 11370*ep^2*mtt^2*mWW*s^2*t^5 - 7404*ep^3*mtt^2*mWW*s^2*t^5 + 1002*mtt*mWW^2*s^2*t^5 + 6098*ep*mtt*mWW^2*s^2*t^5 + 11976*ep^2*mtt*mWW^2*s^2*t^5 + 7672*ep^3*mtt*mWW^2*s^2*t^5 - 130*mWW^3*s^2*t^5 - 844*ep*mWW^3*s^2*t^5 - 1694*ep^2*mWW^3*s^2*t^5 - 1100*ep^3*mWW^3*s^2*t^5 + 360*mtt*mWW*s^3*t^5 + 2100*ep*mtt*mWW*s^3*t^5 + 4020*ep^2*mtt*mWW*s^3*t^5 + 2520*ep^3*mtt*mWW*s^3*t^5 - 280*mWW^2*s^3*t^5 - 1500*ep*mWW^2*s^3*t^5 - 2660*ep^2*mWW^2*s^3*t^5 - 1560*ep^3*mWW^2*s^3*t^5 + 24*mtt^4*t^6 + 120*ep*mtt^4*t^6 + 192*ep^2*mtt^4*t^6 + 96*ep^3*mtt^4*t^6 + 162*mtt^3*mWW*t^6 + 1143*ep*mtt^3*mWW*t^6 + 2541*ep^2*mtt^3*mWW*t^6 + 1806*ep^3*mtt^3*mWW*t^6 - 324*mtt^2*mWW^2*t^6 - 2241*ep*mtt^2*mWW^2*t^6 - 4923*ep^2*mtt^2*mWW^2*t^6 - 3474*ep^3*mtt^2*mWW^2*t^6 + 138*mtt*mWW^3*t^6 + 1005*ep*mtt*mWW^3*t^6 + 2301*ep^2*mtt*mWW^3*t^6 + 1686*ep^3*mtt*mWW^3*t^6 - 27*ep*mWW^4*t^6 - 111*ep^2*mWW^4*t^6 - 114*ep^3*mWW^4*t^6 - 25*mtt^3*s*t^6 - 121*ep*mtt^3*s*t^6 - 188*ep^2*mtt^3*s*t^6 - 92*ep^3*mtt^3*s*t^6 - 498*mtt^2*mWW*s*t^6 - 3144*ep*mtt^2*mWW*s*t^6 - 6402*ep^2*mtt^2*mWW*s*t^6 - 4224*ep^3*mtt^2*mWW*s*t^6 + 661*mtt*mWW^2*s*t^6 + 4153*ep*mtt*mWW^2*s*t^6 + 8414*ep^2*mtt*mWW^2*s*t^6 + 5528*ep^3*mtt*mWW^2*s*t^6 - 154*mWW^3*s*t^6 - 1008*ep*mWW^3*s*t^6 - 2096*ep^2*mWW^3*s*t^6 - 1404*ep^3*mWW^3*s*t^6 + 300*mtt*mWW*s^2*t^6 + 1770*ep*mtt*mWW*s^2*t^6 + 3420*ep^2*mtt*mWW*s^2*t^6 + 2160*ep^3*mtt*mWW*s^2*t^6 - 260*mWW^2*s^2*t^6 - 1470*ep*mWW^2*s^2*t^6 - 2740*ep^2*mWW^2*s^2*t^6 - 1680*ep^3*mWW^2*s^2*t^6 - 6*mtt^3*t^7 - 30*ep*mtt^3*t^7 - 48*ep^2*mtt^3*t^7 - 24*ep^3*mtt^3*t^7 - 108*mtt^2*mWW*t^7 - 690*ep*mtt^2*mWW*t^7 - 1422*ep^2*mtt^2*mWW*t^7 - 948*ep^3*mtt^2*mWW*t^7 + 162*mtt*mWW^2*t^7 + 1038*ep*mtt*mWW^2*t^7 + 2142*ep^2*mtt*mWW^2*t^7 + 1428*ep^3*mtt*mWW^2*t^7 - 48*mWW^3*t^7 - 318*ep*mWW^3*t^7 - 672*ep^2*mWW^3*t^7 - 456*ep^3*mWW^3*t^7 + 132*mtt*mWW*s*t^7 + 786*ep*mtt*mWW*s*t^7 + 1530*ep^2*mtt*mWW*s*t^7 + 972*ep^3*mtt*mWW*s*t^7 - 124*mWW^2*s*t^7 - 726*ep*mWW^2*s*t^7 - 1394*ep^2*mWW^2*s*t^7 - 876*ep^3*mWW^2*s*t^7 + 24*mtt*mWW*t^8 + 144*ep*mtt*mWW*t^8 + 282*ep^2*mtt*mWW*t^8 + 180*ep^3*mtt*mWW*t^8 - 24*mWW^2*t^8 - 144*ep*mWW^2*t^8 - 282*ep^2*mWW^2*t^8 - 180*ep^3*mWW^2*t^8))/((1 + ep)^2*(1 + 2*ep)*mWW*(-mtt + mWW)^3*s^3*(-mtt + mWW + s + t)^3*(mWW*s + mtt*t - s*t - t^2)^2), (3*ep*(2*mtt^4 + 9*ep*mtt^4 + 9*ep^2*mtt^4 - 6*mtt^3*mWW - 27*ep*mtt^3*mWW - 27*ep^2*mtt^3*mWW + 6*mtt^2*mWW^2 + 27*ep*mtt^2*mWW^2 + 27*ep^2*mtt^2*mWW^2 - 2*mtt*mWW^3 - 9*ep*mtt*mWW^3 - 9*ep^2*mtt*mWW^3 + mtt^3*s + 5*ep*mtt^3*s + 6*ep^2*mtt^3*s - 2*mtt^2*mWW*s - 10*ep*mtt^2*mWW*s - 12*ep^2*mtt^2*mWW*s + mtt*mWW^2*s + 5*ep*mtt*mWW^2*s + 6*ep^2*mtt*mWW^2*s - 7*mtt^2*s^2 - 35*ep*mtt^2*s^2 - 38*ep^2*mtt^2*s^2 + 7*mtt*mWW*s^2 + 35*ep*mtt*mWW*s^2 + 38*ep^2*mtt*mWW*s^2 + 4*mtt*s^3 + 22*ep*mtt*s^3 + 24*ep^2*mtt*s^3 - 9*ep*mtt^3*t - 15*ep^2*mtt^3*t + 21*ep*mtt^2*mWW*t + 35*ep^2*mtt^2*mWW*t - 15*ep*mtt*mWW^2*t - 25*ep^2*mtt*mWW^2*t + 3*ep*mWW^3*t + 5*ep^2*mWW^3*t - 7*mtt^2*s*t - 25*ep*mtt^2*s*t - 22*ep^2*mtt^2*s*t + 7*mtt*mWW*s*t + 19*ep*mtt*mWW*s*t + 12*ep^2*mtt*mWW*s*t + 6*ep*mWW^2*s*t + 10*ep^2*mWW^2*s*t + 8*mtt*s^2*t + 40*ep*mtt*s^2*t + 42*ep^2*mtt*s^2*t + 4*ep*mWW*s^2*t + 6*ep^2*mWW*s^2*t + 10*ep*mtt^2*t^2 + 16*ep^2*mtt^2*t^2 - 16*ep*mtt*mWW*t^2 - 26*ep^2*mtt*mWW*t^2 + 6*ep*mWW^2*t^2 + 10*ep^2*mWW^2*t^2 + 4*mtt*s*t^2 + 14*ep*mtt*s*t^2 + 12*ep^2*mtt*s*t^2 + 8*ep*mWW*s*t^2 + 12*ep^2*mWW*s*t^2 - 4*ep*mtt*t^3 - 6*ep^2*mtt*t^3 + 4*ep*mWW*t^3 + 6*ep^2*mWW*t^3))/((1 + ep)^2*(mtt - mWW)^3*s^3*(mtt - mWW - s - t)^2), (-3*ep*(2*ep*mtt^6 + 4*ep^2*mtt^6 - 10*ep*mtt^5*mWW - 20*ep^2*mtt^5*mWW + 2*mtt^4*mWW^2 + 26*ep*mtt^4*mWW^2 + 44*ep^2*mtt^4*mWW^2 - 6*mtt^3*mWW^3 - 38*ep*mtt^3*mWW^3 - 52*ep^2*mtt^3*mWW^3 + 6*mtt^2*mWW^4 + 28*ep*mtt^2*mWW^4 + 32*ep^2*mtt^2*mWW^4 - 2*mtt*mWW^5 - 8*ep*mtt*mWW^5 - 8*ep^2*mtt*mWW^5 - 6*ep*mtt^5*s - 12*ep^2*mtt^5*s + 25*ep*mtt^4*mWW*s + 51*ep^2*mtt^4*mWW*s + mtt^3*mWW^2*s - 28*ep*mtt^3*mWW^2*s - 65*ep^2*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s + 5*ep*mtt^2*mWW^3*s + 25*ep^2*mtt^2*mWW^3*s + mtt*mWW^4*s + 4*ep*mtt*mWW^4*s + ep^2*mtt*mWW^4*s + 6*ep*mtt^4*s^2 + 12*ep^2*mtt^4*s^2 - 20*ep*mtt^3*mWW*s^2 - 42*ep^2*mtt^3*mWW*s^2 - 7*mtt^2*mWW^2*s^2 - 16*ep*mtt^2*mWW^2*s^2 + 5*ep^2*mtt^2*mWW^2*s^2 + 7*mtt*mWW^3*s^2 + 29*ep*mtt*mWW^3*s^2 + 24*ep^2*mtt*mWW^3*s^2 + ep*mWW^4*s^2 + ep^2*mWW^4*s^2 - 2*ep*mtt^3*s^3 - 4*ep^2*mtt^3*s^3 + 5*ep*mtt^2*mWW*s^3 + 11*ep^2*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 18*ep*mtt*mWW^2*s^3 + 16*ep^2*mtt*mWW^2*s^3 + ep*mWW^3*s^3 + ep^2*mWW^3*s^3 - 4*ep*mtt^5*t - 8*ep^2*mtt^5*t - 4*mtt^4*mWW*t + 3*ep*mtt^4*mWW*t + 23*ep^2*mtt^4*mWW*t + 12*mtt^3*mWW^2*t + 13*ep*mtt^3*mWW^2*t - 25*ep^2*mtt^3*mWW^2*t - 12*mtt^2*mWW^3*t - 17*ep*mtt^2*mWW^3*t + 17*ep^2*mtt^2*mWW^3*t + 4*mtt*mWW^4*t + 3*ep*mtt*mWW^4*t - 11*ep^2*mtt*mWW^4*t + 2*ep*mWW^5*t + 4*ep^2*mWW^5*t + 5*ep*mtt^4*s*t + 9*ep^2*mtt^4*s*t - 2*mtt^3*mWW*s*t - 32*ep*mtt^3*mWW*s*t - 54*ep^2*mtt^3*mWW*s*t - 3*mtt^2*mWW^2*s*t + 11*ep*mtt^2*mWW^2*s*t + 38*ep^2*mtt^2*mWW^2*s*t + 5*mtt*mWW^3*s*t + 15*ep*mtt*mWW^3*s*t + 6*ep^2*mtt*mWW^3*s*t + ep*mWW^4*s*t + ep^2*mWW^4*s*t + 2*ep*mtt^3*s^2*t + 6*ep^2*mtt^3*s^2*t + 14*mtt^2*mWW*s^2*t + 63*ep*mtt^2*mWW*s^2*t + 61*ep^2*mtt^2*mWW*s^2*t - 6*mtt*mWW^2*s^2*t - 14*ep*mtt*mWW^2*s^2*t - 6*ep^2*mtt*mWW^2*s^2*t - 7*ep*mWW^3*s^2*t - 13*ep^2*mWW^3*s^2*t - 3*ep*mtt^2*s^3*t - 7*ep^2*mtt^2*s^3*t - 8*mtt*mWW*s^3*t - 34*ep*mtt*mWW*s^3*t - 30*ep^2*mtt*mWW*s^3*t - 7*ep*mWW^2*s^3*t - 11*ep^2*mWW^2*s^3*t + 2*mtt^4*t^2 + 9*ep*mtt^4*t^2 + 9*ep^2*mtt^4*t^2 - 6*mtt^3*mWW*t^2 - 20*ep*mtt^3*mWW*t^2 - 16*ep^2*mtt^3*mWW*t^2 + 6*mtt^2*mWW^2*t^2 + 13*ep*mtt^2*mWW^2*t^2 + 5*ep^2*mtt^2*mWW^2*t^2 - 2*mtt*mWW^3*t^2 - 2*ep*mtt*mWW^3*t^2 + 2*ep^2*mtt*mWW^3*t^2 + mtt^3*s*t^2 + 10*ep*mtt^3*s*t^2 + 19*ep^2*mtt^3*s*t^2 + 12*mtt^2*mWW*s*t^2 + 36*ep*mtt^2*mWW*s*t^2 + 16*ep^2*mtt^2*mWW*s*t^2 - 9*mtt*mWW^2*s*t^2 - 10*ep*mtt*mWW^2*s*t^2 + 13*ep^2*mtt*mWW^2*s*t^2 - 14*ep*mWW^3*s*t^2 - 24*ep^2*mWW^3*s*t^2 - 7*mtt^2*s^2*t^2 - 37*ep*mtt^2*s^2*t^2 - 46*ep^2*mtt^2*s^2*t^2 - 9*mtt*mWW*s^2*t^2 - 37*ep*mtt*mWW*s^2*t^2 - 28*ep^2*mtt*mWW*s^2*t^2 - 14*ep*mWW^2*s^2*t^2 - 22*ep^2*mWW^2*s^2*t^2 + 4*mtt*s^3*t^2 + 18*ep*mtt*s^3*t^2 + 18*ep^2*mtt*s^3*t^2 + 4*ep*mWW*s^3*t^2 + 6*ep^2*mWW*s^3*t^2 - 5*ep*mtt^3*t^3 - 7*ep^2*mtt^3*t^3 - 2*ep^2*mtt^2*mWW*t^3 + 11*ep*mtt*mWW^2*t^3 + 19*ep^2*mtt*mWW^2*t^3 - 6*ep*mWW^3*t^3 - 10*ep^2*mWW^3*t^3 - 7*mtt^2*s*t^3 - 26*ep*mtt^2*s*t^3 - 27*ep^2*mtt^2*s*t^3 - mtt*mWW*s*t^3 - 11*ep*mtt*mWW*s*t^3 - 10*ep^2*mtt*mWW*s*t^3 - 7*ep*mWW^2*s*t^3 - 11*ep^2*mWW^2*s*t^3 + 8*mtt*s^2*t^3 + 32*ep*mtt*s^2*t^3 + 30*ep^2*mtt*s^2*t^3 + 12*ep*mWW*s^2*t^3 + 18*ep^2*mWW*s^2*t^3 + 8*ep*mtt^2*t^4 + 12*ep^2*mtt^2*t^4 - 8*ep*mtt*mWW*t^4 - 12*ep^2*mtt*mWW*t^4 + 4*mtt*s*t^4 + 10*ep*mtt*s*t^4 + 6*ep^2*mtt*s*t^4 + 12*ep*mWW*s*t^4 + 18*ep^2*mWW*s*t^4 - 4*ep*mtt*t^5 - 6*ep^2*mtt*t^5 + 4*ep*mWW*t^5 + 6*ep^2*mWW*t^5))/((1 + ep)^2*(mtt - mWW)^3*s^3*(mWW - t)^2*(mtt - mWW - s - t)^2), (ep*(3*ep*mtt^4*s + 3*ep^2*mtt^4*s - 3*mtt^3*mWW*s - 20*ep*mtt^3*mWW*s - 17*ep^2*mtt^3*mWW*s + 8*mtt^2*mWW^2*s + 31*ep*mtt^2*mWW^2*s + 17*ep^2*mtt^2*mWW^2*s - 7*mtt*mWW^3*s - 14*ep*mtt*mWW^3*s + 5*ep^2*mtt*mWW^3*s + 2*mWW^4*s - 8*ep^2*mWW^4*s - 6*ep*mtt^3*s^2 - 6*ep^2*mtt^3*s^2 + 7*mtt^2*mWW*s^2 + 36*ep*mtt^2*mWW*s^2 + 29*ep^2*mtt^2*mWW*s^2 - 7*mtt*mWW^2*s^2 - 15*ep*mtt*mWW^2*s^2 + 4*ep^2*mtt*mWW^2*s^2 - 15*ep*mWW^3*s^2 - 27*ep^2*mWW^3*s^2 + 3*ep*mtt^2*s^3 + 3*ep^2*mtt^2*s^3 - 4*mtt*mWW*s^3 - 16*ep*mtt*mWW*s^3 - 12*ep^2*mtt*mWW*s^3 - 9*ep*mWW^2*s^3 - 15*ep^2*mWW^2*s^3 + 3*ep*mtt^4*t + 3*ep^2*mtt^4*t - 3*ep*mtt^3*mWW*t + 3*ep^2*mtt^3*mWW*t - 9*ep*mtt^2*mWW^2*t - 27*ep^2*mtt^2*mWW^2*t + 15*ep*mtt*mWW^3*t + 33*ep^2*mtt*mWW^3*t - 6*ep*mWW^4*t - 12*ep^2*mWW^4*t + 3*mtt^3*s*t - 4*ep*mtt^3*s*t - 7*ep^2*mtt^3*s*t - mtt^2*mWW*s*t + 20*ep*mtt^2*mWW*s*t + 15*ep^2*mtt^2*mWW*s*t + 11*ep*mtt*mWW^2*s*t + 35*ep^2*mtt*mWW^2*s*t - 2*mWW^3*s*t - 27*ep*mWW^3*s*t - 43*ep^2*mWW^3*s*t - 7*mtt^2*s^2*t - 9*ep*mtt^2*s^2*t - 2*ep^2*mtt^2*s^2*t - mtt*mWW*s^2*t - 29*ep*mtt*mWW*s^2*t - 34*ep^2*mtt*mWW*s^2*t - 6*ep*mWW^2*s^2*t - 12*ep^2*mWW^2*s^2*t + 4*mtt*s^3*t + 10*ep*mtt*s^3*t + 6*ep^2*mtt*s^3*t + 12*ep*mWW*s^3*t + 18*ep^2*mWW*s^3*t - 15*ep*mtt^3*t^2 - 21*ep^2*mtt^3*t^2 + 24*ep*mtt^2*mWW*t^2 + 30*ep^2*mtt^2*mWW*t^2 - 3*ep*mtt*mWW^2*t^2 + 3*ep^2*mtt*mWW^2*t^2 - 6*ep*mWW^3*t^2 - 12*ep^2*mWW^3*t^2 - 7*mtt^2*s*t^2 + 12*ep*mtt^2*s*t^2 + 31*ep^2*mtt^2*s*t^2 + 3*mtt*mWW*s*t^2 - 49*ep*mtt*mWW*s*t^2 - 76*ep^2*mtt*mWW*s*t^2 + 15*ep*mWW^2*s*t^2 + 21*ep^2*mWW^2*s*t^2 + 8*mtt*s^2*t^2 + 8*ep*mtt*s^2*t^2 - 6*ep^2*mtt*s^2*t^2 + 36*ep*mWW*s^2*t^2 + 54*ep^2*mWW*s^2*t^2 + 24*ep*mtt^2*t^3 + 36*ep^2*mtt^2*t^3 - 36*ep*mtt*mWW*t^3 - 54*ep^2*mtt*mWW*t^3 + 12*ep*mWW^2*t^3 + 18*ep^2*mWW^2*t^3 + 4*mtt*s*t^3 - 14*ep*mtt*s*t^3 - 30*ep^2*mtt*s*t^3 + 36*ep*mWW*s*t^3 + 54*ep^2*mWW*s*t^3 - 12*ep*mtt*t^4 - 18*ep^2*mtt*t^4 + 12*ep*mWW*t^4 + 18*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^3*s^3*(mWW - t)*(mtt - mWW - s - t)^2), (ep*(3*ep*mtt^4 + 3*ep^2*mtt^4 - 9*ep*mtt^3*mWW - 9*ep^2*mtt^3*mWW + 9*ep*mtt^2*mWW^2 + 9*ep^2*mtt^2*mWW^2 - 3*ep*mtt*mWW^3 - 3*ep^2*mtt*mWW^3 + 15*mtt^3*s + 79*ep*mtt^3*s + 100*ep^2*mtt^3*s - 40*mtt^2*mWW*s - 182*ep*mtt^2*mWW*s - 208*ep^2*mtt^2*mWW*s + 35*mtt*mWW^2*s + 127*ep*mtt*mWW^2*s + 116*ep^2*mtt*mWW^2*s - 10*mWW^3*s - 24*ep*mWW^3*s - 8*ep^2*mWW^3*s - 35*mtt^2*s^2 - 195*ep*mtt^2*s^2 - 226*ep^2*mtt^2*s^2 + 35*mtt*mWW*s^2 + 195*ep*mtt*mWW*s^2 + 226*ep^2*mtt*mWW*s^2 + 20*mtt*s^3 + 110*ep*mtt*s^3 + 120*ep^2*mtt*s^3 - 27*ep*mtt^3*t - 45*ep^2*mtt^3*t + 63*ep*mtt^2*mWW*t + 105*ep^2*mtt^2*mWW*t - 45*ep*mtt*mWW^2*t - 75*ep^2*mtt*mWW^2*t + 9*ep*mWW^3*t + 15*ep^2*mWW^3*t - 35*mtt^2*s*t - 165*ep*mtt^2*s*t - 178*ep^2*mtt^2*s*t + 35*mtt*mWW*s*t + 147*ep*mtt*mWW*s*t + 148*ep^2*mtt*mWW*s*t + 18*ep*mWW^2*s*t + 30*ep^2*mWW^2*s*t + 40*mtt*s^2*t + 208*ep*mtt*s^2*t + 222*ep^2*mtt*s^2*t + 12*ep*mWW*s^2*t + 18*ep^2*mWW*s^2*t + 30*ep*mtt^2*t^2 + 48*ep^2*mtt^2*t^2 - 48*ep*mtt*mWW*t^2 - 78*ep^2*mtt*mWW*t^2 + 18*ep*mWW^2*t^2 + 30*ep^2*mWW^2*t^2 + 20*mtt*s*t^2 + 86*ep*mtt*s*t^2 + 84*ep^2*mtt*s*t^2 + 24*ep*mWW*s*t^2 + 36*ep^2*mWW*s*t^2 - 12*ep*mtt*t^3 - 18*ep^2*mtt*t^3 + 12*ep*mWW*t^3 + 18*ep^2*mWW*t^3))/((1 + ep)^2*(mtt - mWW)^3*s^3*(mtt - mWW - s - t)^2), (3*ep*(-(mtt^3*mWW^4*s^3) - 2*ep*mtt^3*mWW^4*s^3 - ep^2*mtt^3*mWW^4*s^3 + 2*mtt^2*mWW^5*s^3 + 4*ep*mtt^2*mWW^5*s^3 + 2*ep^2*mtt^2*mWW^5*s^3 - mtt*mWW^6*s^3 - 2*ep*mtt*mWW^6*s^3 - ep^2*mtt*mWW^6*s^3 + 2*mtt^2*mWW^4*s^4 + 4*ep*mtt^2*mWW^4*s^4 + 2*ep^2*mtt^2*mWW^4*s^4 - mtt*mWW^5*s^4 - 2*ep*mtt*mWW^5*s^4 - ep^2*mtt*mWW^5*s^4 - mWW^6*s^4 - 2*ep*mWW^6*s^4 - ep^2*mWW^6*s^4 - mtt*mWW^4*s^5 - 2*ep*mtt*mWW^4*s^5 - ep^2*mtt*mWW^4*s^5 - mWW^5*s^5 - 2*ep*mWW^5*s^5 - ep^2*mWW^5*s^5 + 14*ep*mtt^4*mWW^3*s^2*t + 22*ep^2*mtt^4*mWW^3*s^2*t - 8*mtt^3*mWW^4*s^2*t - 73*ep*mtt^3*mWW^4*s^2*t - 97*ep^2*mtt^3*mWW^4*s^2*t + 20*mtt^2*mWW^5*s^2*t + 118*ep*mtt^2*mWW^5*s^2*t + 140*ep^2*mtt^2*mWW^5*s^2*t - 16*mtt*mWW^6*s^2*t - 73*ep*mtt*mWW^6*s^2*t - 77*ep^2*mtt*mWW^6*s^2*t + 4*mWW^7*s^2*t + 14*ep*mWW^7*s^2*t + 12*ep^2*mWW^7*s^2*t + 2*mtt^3*mWW^3*s^3*t - 27*ep*mtt^3*mWW^3*s^3*t - 45*ep^2*mtt^3*mWW^3*s^3*t + 20*mtt^2*mWW^4*s^3*t + 141*ep*mtt^2*mWW^4*s^3*t + 169*ep^2*mtt^2*mWW^4*s^3*t - 27*mtt*mWW^5*s^3*t - 138*ep*mtt*mWW^5*s^3*t - 147*ep^2*mtt*mWW^5*s^3*t + 5*mWW^6*s^3*t + 24*ep*mWW^6*s^3*t + 23*ep^2*mWW^6*s^3*t - 4*mtt^2*mWW^3*s^4*t + 12*ep*mtt^2*mWW^3*s^4*t + 24*ep^2*mtt^2*mWW^3*s^4*t - 20*mtt*mWW^4*s^4*t - 89*ep*mtt*mWW^4*s^4*t - 85*ep^2*mtt*mWW^4*s^4*t + 10*mWW^5*s^4*t + 35*ep*mWW^5*s^4*t + 27*ep^2*mWW^5*s^4*t + 2*mtt*mWW^3*s^5*t + ep*mtt*mWW^3*s^5*t - ep^2*mtt*mWW^3*s^5*t + 8*mWW^4*s^5*t + 21*ep*mWW^4*s^5*t + 13*ep^2*mWW^4*s^5*t + 3*mtt^5*mWW^2*s*t^2 + 34*ep*mtt^5*mWW^2*s*t^2 + 47*ep^2*mtt^5*mWW^2*s*t^2 - 22*mtt^4*mWW^3*s*t^2 - 158*ep*mtt^4*mWW^3*s*t^2 - 200*ep^2*mtt^4*mWW^3*s*t^2 + 43*mtt^3*mWW^4*s*t^2 + 242*ep*mtt^3*mWW^4*s*t^2 + 283*ep^2*mtt^3*mWW^4*s*t^2 - 32*mtt^2*mWW^5*s*t^2 - 146*ep*mtt^2*mWW^5*s*t^2 - 154*ep^2*mtt^2*mWW^5*s*t^2 + 8*mtt*mWW^6*s*t^2 + 28*ep*mtt*mWW^6*s*t^2 + 24*ep^2*mtt*mWW^6*s*t^2 - 9*mtt^4*mWW^2*s^2*t^2 - 115*ep*mtt^4*mWW^2*s^2*t^2 - 154*ep^2*mtt^4*mWW^2*s^2*t^2 + 77*mtt^3*mWW^3*s^2*t^2 + 463*ep*mtt^3*mWW^3*s^2*t^2 + 530*ep^2*mtt^3*mWW^3*s^2*t^2 - 92*mtt^2*mWW^4*s^2*t^2 - 424*ep*mtt^2*mWW^4*s^2*t^2 - 428*ep^2*mtt^2*mWW^4*s^2*t^2 + 32*mtt*mWW^5*s^2*t^2 + 84*ep*mtt*mWW^5*s^2*t^2 + 40*ep^2*mtt*mWW^5*s^2*t^2 - 8*mWW^6*s^2*t^2 - 8*ep*mWW^6*s^2*t^2 + 12*ep^2*mWW^6*s^2*t^2 + 8*mtt^3*mWW^2*s^3*t^2 + 132*ep*mtt^3*mWW^2*s^3*t^2 + 172*ep^2*mtt^3*mWW^2*s^3*t^2 - 106*mtt^2*mWW^3*s^3*t^2 - 516*ep*mtt^2*mWW^3*s^3*t^2 - 522*ep^2*mtt^2*mWW^3*s^3*t^2 + 49*mtt*mWW^4*s^3*t^2 + 199*ep*mtt*mWW^4*s^3*t^2 + 170*ep^2*mtt*mWW^4*s^3*t^2 + 11*mWW^5*s^3*t^2 + 51*ep*mWW^5*s^3*t^2 + 60*ep^2*mWW^5*s^3*t^2 - mtt^2*mWW^2*s^4*t^2 - 55*ep*mtt^2*mWW^2*s^4*t^2 - 70*ep^2*mtt^2*mWW^2*s^4*t^2 + 68*mtt*mWW^3*s^4*t^2 + 257*ep*mtt*mWW^3*s^4*t^2 + 221*ep^2*mtt*mWW^3*s^4*t^2 - mWW^4*s^4*t^2 - 4*ep*mWW^4*s^4*t^2 + 5*ep^2*mWW^4*s^4*t^2 - mtt*mWW^2*s^5*t^2 + 4*ep*mtt*mWW^2*s^5*t^2 + 5*ep^2*mtt*mWW^2*s^5*t^2 - 17*mWW^3*s^5*t^2 - 46*ep*mWW^3*s^5*t^2 - 29*ep^2*mWW^3*s^5*t^2 + 2*mtt^6*mWW*t^3 + 18*ep*mtt^6*mWW*t^3 + 24*ep^2*mtt^6*mWW*t^3 - 12*mtt^5*mWW^2*t^3 - 81*ep*mtt^5*mWW^2*t^3 - 101*ep^2*mtt^5*mWW^2*t^3 + 22*mtt^4*mWW^3*t^3 + 122*ep*mtt^4*mWW^3*t^3 + 142*ep^2*mtt^4*mWW^3*t^3 - 16*mtt^3*mWW^4*t^3 - 73*ep*mtt^3*mWW^4*t^3 - 77*ep^2*mtt^3*mWW^4*t^3 + 4*mtt^2*mWW^5*t^3 + 14*ep*mtt^2*mWW^5*t^3 + 12*ep^2*mtt^2*mWW^5*t^3 - 6*mtt^5*mWW*s*t^3 - 73*ep*mtt^5*mWW*s*t^3 - 99*ep^2*mtt^5*mWW*s*t^3 + 41*mtt^4*mWW^2*s*t^3 + 218*ep*mtt^4*mWW^2*s*t^3 + 241*ep^2*mtt^4*mWW^2*s*t^3 - 15*mtt^3*mWW^3*s*t^3 + 50*ep*mtt^3*mWW^3*s*t^3 + 129*ep^2*mtt^3*mWW^3*s*t^3 - 36*mtt^2*mWW^4*s*t^3 - 325*ep*mtt^2*mWW^4*s*t^3 - 449*ep^2*mtt^2*mWW^4*s*t^3 + 24*mtt*mWW^5*s*t^3 + 158*ep*mtt*mWW^5*s*t^3 + 202*ep^2*mtt*mWW^5*s*t^3 - 8*mWW^6*s*t^3 - 28*ep*mWW^6*s*t^3 - 24*ep^2*mWW^6*s*t^3 + 8*mtt^4*mWW*s^2*t^3 + 124*ep*mtt^4*mWW*s^2*t^3 + 164*ep^2*mtt^4*mWW*s^2*t^3 - 84*mtt^3*mWW^2*s^2*t^3 - 316*ep*mtt^3*mWW^2*s^2*t^3 - 280*ep^2*mtt^3*mWW^2*s^2*t^3 - 72*mtt^2*mWW^3*s^2*t^3 - 544*ep*mtt^2*mWW^3*s^2*t^3 - 682*ep^2*mtt^2*mWW^3*s^2*t^3 + 90*mtt*mWW^4*s^2*t^3 + 552*ep*mtt*mWW^4*s^2*t^3 + 654*ep^2*mtt*mWW^4*s^2*t^3 + 8*mWW^5*s^2*t^3 - 6*ep*mWW^5*s^2*t^3 - 32*ep^2*mWW^5*s^2*t^3 - 6*mtt^3*mWW*s^3*t^3 - 104*ep*mtt^3*mWW*s^3*t^3 - 130*ep^2*mtt^3*mWW*s^3*t^3 + 105*mtt^2*mWW^2*s^3*t^3 + 341*ep*mtt^2*mWW^2*s^3*t^3 + 268*ep^2*mtt^2*mWW^2*s^3*t^3 + 120*mtt*mWW^3*s^3*t^3 + 568*ep*mtt*mWW^3*s^3*t^3 + 588*ep^2*mtt*mWW^3*s^3*t^3 - 49*mWW^4*s^3*t^3 - 215*ep*mWW^4*s^3*t^3 - 210*ep^2*mWW^4*s^3*t^3 + 2*mtt^2*mWW*s^4*t^3 + 38*ep*mtt^2*mWW*s^4*t^3 + 44*ep^2*mtt^2*mWW*s^4*t^3 - 64*mtt*mWW^2*s^4*t^3 - 199*ep*mtt*mWW^2*s^4*t^3 - 151*ep^2*mtt*mWW^2*s^4*t^3 - 52*mWW^3*s^4*t^3 - 181*ep*mWW^3*s^4*t^3 - 157*ep^2*mWW^3*s^4*t^3 - 3*ep*mtt*mWW*s^5*t^3 - 3*ep^2*mtt*mWW*s^5*t^3 + 14*mWW^2*s^5*t^3 + 37*ep*mWW^2*s^5*t^3 + 23*ep^2*mWW^2*s^5*t^3 + 2*mtt^6*t^4 + 6*ep*mtt^6*t^4 + 4*ep^2*mtt^6*t^4 - 12*mtt^5*mWW*t^4 - 87*ep*mtt^5*mWW*t^4 - 107*ep^2*mtt^5*mWW*t^4 + 48*mtt^4*mWW^2*t^4 + 323*ep*mtt^4*mWW^2*t^4 + 399*ep^2*mtt^4*mWW^2*t^4 - 62*mtt^3*mWW^3*t^4 - 380*ep*mtt^3*mWW^3*t^4 - 462*ep^2*mtt^3*mWW^3*t^4 + 32*mtt^2*mWW^4*t^4 + 166*ep*mtt^2*mWW^4*t^4 + 190*ep^2*mtt^2*mWW^4*t^4 - 8*mtt*mWW^5*t^4 - 28*ep*mtt*mWW^5*t^4 - 24*ep^2*mtt*mWW^5*t^4 - 7*mtt^5*s*t^4 - 19*ep*mtt^5*s*t^4 - 12*ep^2*mtt^5*s*t^4 + 22*mtt^4*mWW*s*t^4 + 241*ep*mtt^4*mWW*s*t^4 + 315*ep^2*mtt^4*mWW*s*t^4 - 158*mtt^3*mWW^2*s*t^4 - 930*ep*mtt^3*mWW^2*s*t^4 - 1072*ep^2*mtt^3*mWW^2*s*t^4 + 80*mtt^2*mWW^3*s*t^4 + 412*ep*mtt^2*mWW^3*s*t^4 + 460*ep^2*mtt^2*mWW^3*s*t^4 + 23*mtt*mWW^4*s*t^4 + 182*ep*mtt*mWW^4*s*t^4 + 239*ep^2*mtt*mWW^4*s*t^4 + 8*mWW^5*s*t^4 - 12*ep*mWW^5*s*t^4 - 48*ep^2*mWW^5*s*t^4 + 9*mtt^4*s^2*t^4 + 21*ep*mtt^4*s^2*t^4 + 12*ep^2*mtt^4*s^2*t^4 - 3*mtt^3*mWW*s^2*t^4 - 228*ep*mtt^3*mWW*s^2*t^4 - 321*ep^2*mtt^3*mWW*s^2*t^4 + 273*mtt^2*mWW^2*s^2*t^4 + 1282*ep*mtt^2*mWW^2*s^2*t^4 + 1309*ep^2*mtt^2*mWW^2*s^2*t^4 + 5*mtt*mWW^3*s^2*t^4 + 36*ep*mtt*mWW^3*s^2*t^4 + 43*ep^2*mtt*mWW^3*s^2*t^4 - 70*mWW^4*s^2*t^4 - 309*ep*mWW^4*s^2*t^4 - 311*ep^2*mWW^4*s^2*t^4 - 5*mtt^3*s^3*t^4 - 9*ep*mtt^3*s^3*t^4 - 4*ep^2*mtt^3*s^3*t^4 - 20*mtt^2*mWW*s^3*t^4 + 51*ep*mtt^2*mWW*s^3*t^4 + 103*ep^2*mtt^2*mWW*s^3*t^4 - 228*mtt*mWW^2*s^3*t^4 - 892*ep*mtt*mWW^2*s^3*t^4 - 812*ep^2*mtt*mWW^2*s^3*t^4 - 29*mWW^3*s^3*t^4 - 116*ep*mWW^3*s^3*t^4 - 115*ep^2*mWW^3*s^3*t^4 + mtt^2*s^4*t^4 + ep*mtt^2*s^4*t^4 + 17*mtt*mWW*s^4*t^4 + 33*ep*mtt*mWW*s^4*t^4 + 16*ep^2*mtt*mWW*s^4*t^4 + 68*mWW^2*s^4*t^4 + 224*ep*mWW^2*s^4*t^4 + 180*ep^2*mWW^2*s^4*t^4 - 4*mWW*s^5*t^4 - 10*ep*mWW*s^5*t^4 - 6*ep^2*mWW*s^5*t^4 - 8*mtt^5*t^5 - 24*ep*mtt^5*t^5 - 16*ep^2*mtt^5*t^5 + 22*mtt^4*mWW*t^5 + 143*ep*mtt^4*mWW*t^5 + 163*ep^2*mtt^4*mWW*t^5 - 88*mtt^3*mWW^2*t^5 - 536*ep*mtt^3*mWW^2*t^5 - 628*ep^2*mtt^3*mWW^2*t^5 + 78*mtt^2*mWW^3*t^5 + 484*ep*mtt^2*mWW^3*t^5 + 588*ep^2*mtt^2*mWW^3*t^5 - 16*mtt*mWW^4*t^5 - 113*ep*mtt*mWW^4*t^5 - 149*ep^2*mtt*mWW^4*t^5 + 4*mWW^5*t^5 + 14*ep*mWW^5*t^5 + 12*ep^2*mWW^5*t^5 + 21*mtt^4*s*t^5 + 57*ep*mtt^4*s*t^5 + 36*ep^2*mtt^4*s*t^5 + mtt^3*mWW*s*t^5 - 167*ep*mtt^3*mWW*s*t^5 - 240*ep^2*mtt^3*mWW*s*t^5 + 247*mtt^2*mWW^2*s*t^5 + 1317*ep*mtt^2*mWW^2*s*t^5 + 1438*ep^2*mtt^2*mWW^2*s*t^5 - 107*mtt*mWW^3*s*t^5 - 592*ep*mtt*mWW^3*s*t^5 - 681*ep^2*mtt*mWW^3*s*t^5 - 30*mWW^4*s*t^5 - 99*ep*mWW^4*s*t^5 - 73*ep^2*mWW^4*s*t^5 - 18*mtt^3*s^2*t^5 - 42*ep*mtt^3*s^2*t^5 - 24*ep^2*mtt^3*s^2*t^5 - 78*mtt^2*mWW*s^2*t^5 - 129*ep*mtt^2*mWW*s^2*t^5 - 39*ep^2*mtt^2*mWW*s^2*t^5 - 296*mtt*mWW^2*s^2*t^5 - 1312*ep*mtt*mWW^2*s^2*t^5 - 1292*ep^2*mtt*mWW^2*s^2*t^5 + 50*mWW^3*s^2*t^5 + 217*ep*mWW^3*s^2*t^5 + 215*ep^2*mWW^3*s^2*t^5 + 5*mtt^2*s^3*t^5 + 9*ep*mtt^2*s^3*t^5 + 4*ep^2*mtt^2*s^3*t^5 + 81*mtt*mWW*s^3*t^5 + 235*ep*mtt*mWW*s^3*t^5 + 178*ep^2*mtt*mWW*s^3*t^5 + 120*mWW^2*s^3*t^5 + 454*ep*mWW^2*s^3*t^5 + 406*ep^2*mWW^2*s^3*t^5 - 24*mWW*s^4*t^5 - 72*ep*mWW*s^4*t^5 - 54*ep^2*mWW*s^4*t^5 + 12*mtt^4*t^6 + 36*ep*mtt^4*t^6 + 24*ep^2*mtt^4*t^6 - 2*mtt^3*mWW*t^6 - 43*ep*mtt^3*mWW*t^6 - 49*ep^2*mtt^3*mWW*t^6 + 80*mtt^2*mWW^2*t^6 + 431*ep*mtt^2*mWW^2*t^6 + 467*ep^2*mtt^2*mWW^2*t^6 - 58*mtt*mWW^3*t^6 - 316*ep*mtt*mWW^3*t^6 - 358*ep^2*mtt*mWW^3*t^6 + 20*ep*mWW^4*t^6 + 36*ep^2*mWW^4*t^6 - 21*mtt^3*s*t^6 - 57*ep*mtt^3*s*t^6 - 36*ep^2*mtt^3*s*t^6 - 88*mtt^2*mWW*s*t^6 - 259*ep*mtt^2*mWW*s*t^6 - 211*ep^2*mtt^2*mWW*s*t^6 - 159*mtt*mWW^2*s*t^6 - 764*ep*mtt*mWW^2*s*t^6 - 777*ep^2*mtt*mWW^2*s*t^6 + 64*mWW^3*s*t^6 + 288*ep*mWW^3*s*t^6 + 292*ep^2*mWW^3*s*t^6 + 9*mtt^2*s^2*t^6 + 21*ep*mtt^2*s^2*t^6 + 12*ep^2*mtt^2*s^2*t^6 + 141*mtt*mWW*s^2*t^6 + 477*ep*mtt*mWW*s^2*t^6 + 408*ep^2*mtt*mWW*s^2*t^6 + 92*mWW^2*s^2*t^6 + 388*ep*mWW^2*s^2*t^6 + 368*ep^2*mWW^2*s^2*t^6 - 56*mWW*s^3*t^6 - 188*ep*mWW*s^3*t^6 - 156*ep^2*mWW*s^3*t^6 - 8*mtt^3*t^7 - 24*ep*mtt^3*t^7 - 16*ep^2*mtt^3*t^7 - 32*mtt^2*mWW*t^7 - 117*ep*mtt^2*mWW*t^7 - 113*ep^2*mtt^2*mWW*t^7 - 28*mtt*mWW^2*t^7 - 141*ep*mtt*mWW^2*t^7 - 141*ep^2*mtt*mWW^2*t^7 + 20*mWW^3*t^7 + 90*ep*mWW^3*t^7 + 90*ep^2*mWW^3*t^7 + 7*mtt^2*s*t^7 + 19*ep*mtt^2*s*t^7 + 12*ep^2*mtt^2*s*t^7 + 107*mtt*mWW*s*t^7 + 396*ep*mtt*mWW*s*t^7 + 361*ep^2*mtt*mWW*s*t^7 + 26*mWW^2*s*t^7 + 125*ep*mWW^2*s*t^7 + 123*ep^2*mWW^2*s*t^7 - 64*mWW*s^2*t^7 - 232*ep*mWW*s^2*t^7 - 204*ep^2*mWW*s^2*t^7 + 2*mtt^2*t^8 + 6*ep*mtt^2*t^8 + 4*ep^2*mtt^2*t^8 + 30*mtt*mWW*t^8 + 118*ep*mtt*mWW*t^8 + 112*ep^2*mtt*mWW*t^8 + 4*ep*mWW^2*t^8 + 4*ep^2*mWW^2*t^8 - 36*mWW*s*t^8 - 138*ep*mWW*s*t^8 - 126*ep^2*mWW*s*t^8 - 8*mWW*t^9 - 32*ep*mWW*t^9 - 30*ep^2*mWW*t^9))/((1 + ep)^2*(mtt - mWW)^2*mWW*s^3*(mtt - mWW - s - t)^2*(-mWW + t)^2*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(-(mtt^4*mWW^4*s^3) - 14*ep*mtt^4*mWW^4*s^3 - 39*ep^2*mtt^4*mWW^4*s^3 - 26*ep^3*mtt^4*mWW^4*s^3 + 15*mtt^3*mWW^5*s^3 + 110*ep*mtt^3*mWW^5*s^3 + 241*ep^2*mtt^3*mWW^5*s^3 + 146*ep^3*mtt^3*mWW^5*s^3 - 35*mtt^2*mWW^6*s^3 - 194*ep*mtt^2*mWW^6*s^3 - 337*ep^2*mtt^2*mWW^6*s^3 - 154*ep^3*mtt^2*mWW^6*s^3 + 29*mtt*mWW^7*s^3 + 114*ep*mtt*mWW^7*s^3 + 107*ep^2*mtt*mWW^7*s^3 - 26*ep^3*mtt*mWW^7*s^3 - 8*mWW^8*s^3 - 16*ep*mWW^8*s^3 + 28*ep^2*mWW^8*s^3 + 60*ep^3*mWW^8*s^3 + 2*mtt^3*mWW^4*s^4 + 28*ep*mtt^3*mWW^4*s^4 + 78*ep^2*mtt^3*mWW^4*s^4 + 52*ep^3*mtt^3*mWW^4*s^4 - 31*mtt^2*mWW^5*s^4 - 206*ep*mtt^2*mWW^5*s^4 - 425*ep^2*mtt^2*mWW^5*s^4 - 250*ep^3*mtt^2*mWW^5*s^4 + 28*mtt*mWW^6*s^4 + 116*ep*mtt*mWW^6*s^4 + 128*ep^2*mtt*mWW^6*s^4 - 8*ep^3*mtt*mWW^6*s^4 + mWW^7*s^4 + 62*ep*mWW^7*s^4 + 219*ep^2*mWW^7*s^4 + 206*ep^3*mWW^7*s^4 - mtt^2*mWW^4*s^5 - 14*ep*mtt^2*mWW^4*s^5 - 39*ep^2*mtt^2*mWW^4*s^5 - 26*ep^3*mtt^2*mWW^4*s^5 + 16*mtt*mWW^5*s^5 + 96*ep*mtt*mWW^5*s^5 + 184*ep^2*mtt*mWW^5*s^5 + 104*ep^3*mtt*mWW^5*s^5 + mWW^6*s^5 + 38*ep*mWW^6*s^5 + 127*ep^2*mWW^6*s^5 + 114*ep^3*mWW^6*s^5 - 8*mtt^5*mWW^3*s^2*t - 94*ep*mtt^5*mWW^3*s^2*t - 258*ep^2*mtt^5*mWW^3*s^2*t - 196*ep^3*mtt^5*mWW^3*s^2*t + 72*mtt^4*mWW^4*s^2*t + 601*ep*mtt^4*mWW^4*s^2*t + 1451*ep^2*mtt^4*mWW^4*s^2*t + 1042*ep^3*mtt^4*mWW^4*s^2*t - 172*mtt^3*mWW^5*s^2*t - 1201*ep*mtt^3*mWW^5*s^2*t - 2621*ep^2*mtt^3*mWW^5*s^2*t - 1766*ep^3*mtt^3*mWW^5*s^2*t + 172*mtt^2*mWW^6*s^2*t + 1041*ep*mtt^2*mWW^6*s^2*t + 2041*ep^2*mtt^2*mWW^6*s^2*t + 1262*ep^3*mtt^2*mWW^6*s^2*t - 76*mtt*mWW^7*s^2*t - 413*ep*mtt*mWW^7*s^2*t - 733*ep^2*mtt*mWW^7*s^2*t - 414*ep^3*mtt*mWW^7*s^2*t + 12*mWW^8*s^2*t + 66*ep*mWW^8*s^2*t + 120*ep^2*mWW^8*s^2*t + 72*ep^3*mWW^8*s^2*t + 18*mtt^4*mWW^3*s^3*t + 231*ep*mtt^4*mWW^3*s^3*t + 663*ep^2*mtt^4*mWW^3*s^3*t + 510*ep^3*mtt^4*mWW^3*s^3*t - 182*mtt^3*mWW^4*s^3*t - 1434*ep*mtt^3*mWW^4*s^3*t - 3400*ep^2*mtt^3*mWW^4*s^3*t - 2400*ep^3*mtt^3*mWW^4*s^3*t + 277*mtt^2*mWW^5*s^3*t + 1803*ep*mtt^2*mWW^5*s^3*t + 3782*ep^2*mtt^2*mWW^5*s^3*t + 2424*ep^3*mtt^2*mWW^5*s^3*t - 164*mtt*mWW^6*s^3*t - 864*ep*mtt*mWW^6*s^3*t - 1480*ep^2*mtt*mWW^6*s^3*t - 744*ep^3*mtt*mWW^6*s^3*t + 51*mWW^7*s^3*t + 264*ep*mWW^7*s^3*t + 435*ep^2*mWW^7*s^3*t + 210*ep^3*mWW^7*s^3*t - 12*mtt^3*mWW^3*s^4*t - 180*ep*mtt^3*mWW^3*s^4*t - 552*ep^2*mtt^3*mWW^3*s^4*t - 432*ep^3*mtt^3*mWW^3*s^4*t + 168*mtt^2*mWW^4*s^4*t + 1201*ep*mtt^2*mWW^4*s^4*t + 2723*ep^2*mtt^2*mWW^4*s^4*t + 1858*ep^3*mtt^2*mWW^4*s^4*t - 90*mtt*mWW^5*s^4*t - 428*ep*mtt*mWW^5*s^4*t - 700*ep^2*mtt*mWW^5*s^4*t - 296*ep^3*mtt*mWW^5*s^4*t - 2*mWW^6*s^4*t - 113*ep*mWW^6*s^4*t - 383*ep^2*mWW^6*s^4*t - 362*ep^3*mWW^6*s^4*t + 2*mtt^2*mWW^3*s^5*t + 43*ep*mtt^2*mWW^3*s^5*t + 147*ep^2*mtt^2*mWW^3*s^5*t + 118*ep^3*mtt^2*mWW^3*s^5*t - 58*mtt*mWW^4*s^5*t - 368*ep*mtt*mWW^4*s^5*t - 774*ep^2*mtt*mWW^4*s^5*t - 500*ep^3*mtt*mWW^4*s^5*t - 8*mWW^5*s^5*t - 155*ep*mWW^5*s^5*t - 461*ep^2*mWW^5*s^5*t - 386*ep^3*mWW^5*s^5*t - 13*mtt^6*mWW^2*s*t^2 - 146*ep*mtt^6*mWW^2*s*t^2 - 399*ep^2*mtt^6*mWW^2*s*t^2 - 314*ep^3*mtt^6*mWW^2*s*t^2 + 99*mtt^5*mWW^3*s*t^2 + 872*ep*mtt^5*mWW^3*s*t^2 + 2179*ep^2*mtt^5*mWW^3*s*t^2 + 1646*ep^3*mtt^5*mWW^3*s*t^2 - 239*mtt^4*mWW^4*s*t^2 - 1820*ep*mtt^4*mWW^4*s*t^2 - 4231*ep^2*mtt^4*mWW^4*s*t^2 - 3070*ep^3*mtt^4*mWW^4*s*t^2 + 257*mtt^3*mWW^5*s*t^2 + 1740*ep*mtt^3*mWW^5*s*t^2 + 3761*ep^2*mtt^3*mWW^5*s*t^2 + 2602*ep^3*mtt^3*mWW^5*s*t^2 - 128*mtt^2*mWW^6*s*t^2 - 778*ep*mtt^2*mWW^6*s*t^2 - 1550*ep^2*mtt^2*mWW^6*s*t^2 - 1008*ep^3*mtt^2*mWW^6*s*t^2 + 24*mtt*mWW^7*s*t^2 + 132*ep*mtt*mWW^7*s*t^2 + 240*ep^2*mtt*mWW^7*s*t^2 + 144*ep^3*mtt*mWW^7*s*t^2 + 55*mtt^5*mWW^2*s^2*t^2 + 597*ep*mtt^5*mWW^2*s^2*t^2 + 1614*ep^2*mtt^5*mWW^2*s^2*t^2 + 1240*ep^3*mtt^5*mWW^2*s^2*t^2 - 398*mtt^4*mWW^3*s^2*t^2 - 3204*ep*mtt^4*mWW^3*s^2*t^2 - 7650*ep^2*mtt^4*mWW^3*s^2*t^2 - 5540*ep^3*mtt^4*mWW^3*s^2*t^2 + 667*mtt^3*mWW^4*s^2*t^2 + 4591*ep*mtt^3*mWW^4*s^2*t^2 + 9984*ep^2*mtt^3*mWW^4*s^2*t^2 + 6804*ep^3*mtt^3*mWW^4*s^2*t^2 - 452*mtt^2*mWW^5*s^2*t^2 - 2634*ep*mtt^2*mWW^5*s^2*t^2 - 5006*ep^2*mtt^2*mWW^5*s^2*t^2 - 3052*ep^3*mtt^2*mWW^5*s^2*t^2 + 136*mtt*mWW^6*s^2*t^2 + 690*ep*mtt*mWW^6*s^2*t^2 + 1126*ep^2*mtt*mWW^6*s^2*t^2 + 596*ep^3*mtt*mWW^6*s^2*t^2 - 8*mWW^7*s^2*t^2 - 40*ep*mWW^7*s^2*t^2 - 68*ep^2*mWW^7*s^2*t^2 - 48*ep^3*mWW^7*s^2*t^2 - 72*mtt^4*mWW^2*s^3*t^2 - 800*ep*mtt^4*mWW^2*s^3*t^2 - 2208*ep^2*mtt^4*mWW^2*s^3*t^2 - 1696*ep^3*mtt^4*mWW^2*s^3*t^2 + 558*mtt^3*mWW^3*s^3*t^2 + 4220*ep*mtt^3*mWW^3*s^3*t^2 + 9774*ep^2*mtt^3*mWW^3*s^3*t^2 + 6892*ep^3*mtt^3*mWW^3*s^3*t^2 - 509*mtt^2*mWW^4*s^3*t^2 - 3269*ep*mtt^2*mWW^4*s^3*t^2 - 6748*ep^2*mtt^2*mWW^4*s^3*t^2 - 4324*ep^3*mtt^2*mWW^4*s^3*t^2 + 202*mtt*mWW^5*s^3*t^2 + 1116*ep*mtt*mWW^5*s^3*t^2 + 1922*ep^2*mtt*mWW^5*s^3*t^2 + 996*ep^3*mtt*mWW^5*s^3*t^2 - 83*mWW^6*s^3*t^2 - 547*ep*mWW^6*s^3*t^2 - 1108*ep^2*mWW^6*s^3*t^2 - 716*ep^3*mWW^6*s^3*t^2 + 31*mtt^3*mWW^2*s^4*t^2 + 393*ep*mtt^3*mWW^2*s^4*t^2 + 1170*ep^2*mtt^3*mWW^2*s^4*t^2 + 928*ep^3*mtt^3*mWW^2*s^4*t^2 - 339*mtt^2*mWW^3*s^4*t^2 - 2414*ep*mtt^2*mWW^3*s^4*t^2 - 5461*ep^2*mtt^2*mWW^3*s^4*t^2 - 3794*ep^3*mtt^2*mWW^3*s^4*t^2 + 51*mtt*mWW^4*s^4*t^2 + 163*ep*mtt*mWW^4*s^4*t^2 + 140*ep^2*mtt*mWW^4*s^4*t^2 - 68*ep^3*mtt*mWW^4*s^4*t^2 + mWW^5*s^4*t^2 - 62*ep*mWW^5*s^4*t^2 - 201*ep^2*mWW^5*s^4*t^2 - 138*ep^3*mWW^5*s^4*t^2 - mtt^2*mWW^2*s^5*t^2 - 44*ep*mtt^2*mWW^2*s^5*t^2 - 177*ep^2*mtt^2*mWW^2*s^5*t^2 - 158*ep^3*mtt^2*mWW^2*s^5*t^2 + 80*mtt*mWW^3*s^5*t^2 + 526*ep*mtt*mWW^3*s^5*t^2 + 1158*ep^2*mtt*mWW^3*s^5*t^2 + 796*ep^3*mtt*mWW^3*s^5*t^2 + 17*mWW^4*s^5*t^2 + 238*ep*mWW^4*s^5*t^2 + 651*ep^2*mWW^4*s^5*t^2 + 514*ep^3*mWW^4*s^5*t^2 - 6*mtt^7*mWW*t^3 - 66*ep*mtt^7*mWW*t^3 - 180*ep^2*mtt^7*mWW*t^3 - 144*ep^3*mtt^7*mWW*t^3 + 42*mtt^6*mWW^2*t^3 + 381*ep*mtt^6*mWW^2*t^3 + 969*ep^2*mtt^6*mWW^2*t^3 + 750*ep^3*mtt^6*mWW^2*t^3 - 102*mtt^5*mWW^3*t^3 - 813*ep*mtt^5*mWW^3*t^3 - 1947*ep^2*mtt^5*mWW^3*t^3 - 1458*ep^3*mtt^5*mWW^3*t^3 + 114*mtt^4*mWW^4*t^3 + 813*ep*mtt^4*mWW^4*t^3 + 1827*ep^2*mtt^4*mWW^4*t^3 + 1314*ep^3*mtt^4*mWW^4*t^3 - 60*mtt^3*mWW^5*t^3 - 381*ep*mtt^3*mWW^5*t^3 - 789*ep^2*mtt^3*mWW^5*t^3 - 534*ep^3*mtt^3*mWW^5*t^3 + 12*mtt^2*mWW^6*t^3 + 66*ep*mtt^2*mWW^6*t^3 + 120*ep^2*mtt^2*mWW^6*t^3 + 72*ep^3*mtt^2*mWW^6*t^3 + 26*mtt^6*mWW*s*t^3 + 315*ep*mtt^6*mWW*s*t^3 + 883*ep^2*mtt^6*mWW*s*t^3 + 702*ep^3*mtt^6*mWW*s*t^3 - 177*mtt^5*mWW^2*s*t^3 - 1417*ep*mtt^5*mWW^2*s*t^3 - 3392*ep^2*mtt^5*mWW^2*s*t^3 - 2500*ep^3*mtt^5*mWW^2*s*t^3 + 196*mtt^4*mWW^3*s*t^3 + 1020*ep*mtt^4*mWW^3*s*t^3 + 1764*ep^2*mtt^4*mWW^3*s*t^3 + 1000*ep^3*mtt^4*mWW^3*s*t^3 + 71*mtt^3*mWW^4*s*t^3 + 1257*ep*mtt^3*mWW^4*s*t^3 + 3886*ep^2*mtt^3*mWW^4*s*t^3 + 3288*ep^3*mtt^3*mWW^4*s*t^3 - 204*mtt^2*mWW^5*s*t^3 - 1825*ep*mtt^2*mWW^5*s*t^3 - 4639*ep^2*mtt^2*mWW^5*s*t^3 - 3582*ep^3*mtt^2*mWW^5*s*t^3 + 112*mtt*mWW^6*s*t^3 + 782*ep*mtt*mWW^6*s*t^3 + 1738*ep^2*mtt*mWW^6*s*t^3 + 1236*ep^3*mtt*mWW^6*s*t^3 - 24*mWW^7*s*t^3 - 132*ep*mWW^7*s*t^3 - 240*ep^2*mWW^7*s*t^3 - 144*ep^3*mWW^7*s*t^3 - 56*mtt^5*mWW*s^2*t^3 - 656*ep*mtt^5*mWW*s^2*t^3 - 1816*ep^2*mtt^5*mWW*s^2*t^3 - 1408*ep^3*mtt^5*mWW*s^2*t^3 + 388*mtt^4*mWW^2*s^2*t^3 + 2696*ep*mtt^4*mWW^2*s^2*t^3 + 5876*ep^2*mtt^4*mWW^2*s^2*t^3 + 4024*ep^3*mtt^4*mWW^2*s^2*t^3 - 4*mtt^3*mWW^3*s^2*t^3 + 1036*ep*mtt^3*mWW^3*s^2*t^3 + 3910*ep^2*mtt^3*mWW^3*s^2*t^3 + 3500*ep^3*mtt^3*mWW^3*s^2*t^3 - 462*mtt^2*mWW^4*s^2*t^3 - 4222*ep*mtt^2*mWW^4*s^2*t^3 - 10870*ep^2*mtt^2*mWW^4*s^2*t^3 - 8292*ep^3*mtt^2*mWW^4*s^2*t^3 + 254*mtt*mWW^5*s^2*t^3 + 2022*ep*mtt*mWW^5*s^2*t^3 + 4854*ep^2*mtt*mWW^5*s^2*t^3 + 3524*ep^3*mtt*mWW^5*s^2*t^3 - 56*mWW^6*s^2*t^3 - 396*ep*mWW^6*s^2*t^3 - 866*ep^2*mWW^6*s^2*t^3 - 580*ep^3*mWW^6*s^2*t^3 + 58*mtt^4*mWW*s^3*t^3 + 646*ep*mtt^4*mWW*s^3*t^3 + 1772*ep^2*mtt^4*mWW*s^3*t^3 + 1352*ep^3*mtt^4*mWW*s^3*t^3 - 465*mtt^3*mWW^2*s^3*t^3 - 3065*ep*mtt^3*mWW^2*s^3*t^3 - 6372*ep^2*mtt^3*mWW^2*s^3*t^3 - 4180*ep^3*mtt^3*mWW^2*s^3*t^3 - 225*mtt^2*mWW^3*s^3*t^3 - 2253*ep*mtt^2*mWW^3*s^3*t^3 - 6180*ep^2*mtt^2*mWW^3*s^3*t^3 - 4908*ep^3*mtt^2*mWW^3*s^3*t^3 + 239*mtt*mWW^4*s^3*t^3 + 1775*ep*mtt*mWW^4*s^3*t^3 + 4324*ep^2*mtt*mWW^4*s^3*t^3 + 3196*ep^3*mtt*mWW^4*s^3*t^3 + 9*mWW^5*s^3*t^3 + 17*ep*mWW^5*s^3*t^3 - 72*ep^2*mWW^5*s^3*t^3 - 68*ep^3*mWW^5*s^3*t^3 - 22*mtt^3*mWW*s^4*t^3 - 254*ep*mtt^3*mWW*s^4*t^3 - 728*ep^2*mtt^3*mWW*s^4*t^3 - 568*ep^3*mtt^3*mWW*s^4*t^3 + 262*mtt^2*mWW^2*s^4*t^3 + 1737*ep*mtt^2*mWW^2*s^4*t^3 + 3649*ep^2*mtt^2*mWW^2*s^4*t^3 + 2414*ep^3*mtt^2*mWW^2*s^4*t^3 + 164*mtt*mWW^3*s^4*t^3 + 1262*ep*mtt*mWW^3*s^4*t^3 + 3042*ep^2*mtt*mWW^3*s^4*t^3 + 2268*ep^3*mtt*mWW^3*s^4*t^3 - 20*mWW^4*s^4*t^3 + 135*ep*mWW^4*s^4*t^3 + 565*ep^2*mWW^4*s^4*t^3 + 494*ep^3*mWW^4*s^4*t^3 + 15*ep*mtt^2*mWW*s^5*t^3 + 69*ep^2*mtt^2*mWW*s^5*t^3 + 66*ep^3*mtt^2*mWW*s^5*t^3 - 50*mtt*mWW^2*s^5*t^3 - 332*ep*mtt*mWW^2*s^5*t^3 - 730*ep^2*mtt*mWW^2*s^5*t^3 - 508*ep^3*mtt*mWW^2*s^5*t^3 - 14*mWW^3*s^5*t^3 - 163*ep*mWW^3*s^5*t^3 - 427*ep^2*mWW^3*s^5*t^3 - 326*ep^3*mWW^3*s^5*t^3 - 6*mtt^7*t^4 - 30*ep*mtt^7*t^4 - 48*ep^2*mtt^7*t^4 - 24*ep^3*mtt^7*t^4 + 42*mtt^6*mWW*t^4 + 363*ep*mtt^6*mWW*t^4 + 891*ep^2*mtt^6*mWW*t^4 + 666*ep^3*mtt^6*mWW*t^4 - 180*mtt^5*mWW^2*t^4 - 1590*ep*mtt^5*mWW^2*t^4 - 3978*ep^2*mtt^5*mWW^2*t^4 - 3036*ep^3*mtt^5*mWW^2*t^4 + 330*mtt^4*mWW^3*t^4 + 2769*ep*mtt^4*mWW^3*t^4 + 6801*ep^2*mtt^4*mWW^3*t^4 + 5166*ep^3*mtt^4*mWW^3*t^4 - 282*mtt^3*mWW^4*t^4 - 2202*ep*mtt^3*mWW^4*t^4 - 5232*ep^2*mtt^3*mWW^4*t^4 - 3912*ep^3*mtt^3*mWW^4*t^4 + 120*mtt^2*mWW^5*t^4 + 822*ep*mtt^2*mWW^5*t^4 + 1806*ep^2*mtt^2*mWW^5*t^4 + 1284*ep^3*mtt^2*mWW^5*t^4 - 24*mtt*mWW^6*t^4 - 132*ep*mtt*mWW^6*t^4 - 240*ep^2*mtt*mWW^6*t^4 - 144*ep^3*mtt*mWW^6*t^4 + 17*mtt^6*s*t^4 + 77*ep*mtt^6*s*t^4 + 112*ep^2*mtt^6*s*t^4 + 52*ep^3*mtt^6*s*t^4 - 87*mtt^5*mWW*s*t^4 - 1000*ep*mtt^5*mWW*s*t^4 - 2763*ep^2*mtt^5*mWW*s*t^4 - 2174*ep^3*mtt^5*mWW*s*t^4 + 604*mtt^4*mWW^2*s*t^4 + 5205*ep*mtt^4*mWW^2*s*t^4 + 12923*ep^2*mtt^4*mWW^2*s*t^4 + 9714*ep^3*mtt^4*mWW^2*s*t^4 - 778*mtt^3*mWW^3*s*t^4 - 5978*ep*mtt^3*mWW^3*s*t^4 - 14072*ep^2*mtt^3*mWW^3*s*t^4 - 10312*ep^3*mtt^3*mWW^3*s*t^4 + 247*mtt^2*mWW^4*s*t^4 + 1494*ep*mtt^2*mWW^4*s*t^4 + 3025*ep^2*mtt^2*mWW^4*s*t^4 + 2006*ep^3*mtt^2*mWW^4*s*t^4 - 3*mtt*mWW^5*s*t^4 + 326*ep*mtt*mWW^5*s*t^4 + 1235*ep^2*mtt*mWW^5*s*t^4 + 1134*ep^3*mtt*mWW^5*s*t^4 + 16*mWW^6*s*t^4 - 4*ep*mWW^6*s*t^4 - 188*ep^2*mWW^6*s*t^4 - 228*ep^3*mWW^6*s*t^4 - 15*mtt^5*s^2*t^4 - 51*ep*mtt^5*s^2*t^4 - 48*ep^2*mtt^5*s^2*t^4 - 12*ep^3*mtt^5*s^2*t^4 + 40*mtt^4*mWW*s^2*t^4 + 933*ep*mtt^4*mWW*s^2*t^4 + 3047*ep^2*mtt^4*mWW*s^2*t^4 + 2538*ep^3*mtt^4*mWW*s^2*t^4 - 1008*mtt^3*mWW^2*s^2*t^4 - 7920*ep*mtt^3*mWW^2*s^2*t^4 - 18756*ep^2*mtt^3*mWW^2*s^2*t^4 - 13584*ep^3*mtt^3*mWW^2*s^2*t^4 + 704*mtt^2*mWW^3*s^2*t^4 + 4858*ep*mtt^2*mWW^3*s^2*t^4 + 10638*ep^2*mtt^2*mWW^3*s^2*t^4 + 7324*ep^3*mtt^2*mWW^3*s^2*t^4 + 73*mtt*mWW^4*s^2*t^4 + 637*ep*mtt*mWW^4*s^2*t^4 + 1684*ep^2*mtt*mWW^4*s^2*t^4 + 1348*ep^3*mtt*mWW^4*s^2*t^4 - 50*mWW^5*s^2*t^4 - 377*ep*mWW^5*s^2*t^4 - 917*ep^2*mWW^5*s^2*t^4 - 686*ep^3*mWW^5*s^2*t^4 + 3*mtt^4*s^3*t^4 - 9*ep*mtt^4*s^3*t^4 - 48*ep^2*mtt^4*s^3*t^4 - 36*ep^3*mtt^4*s^3*t^4 + 53*mtt^3*mWW*s^3*t^4 - 56*ep*mtt^3*mWW*s^3*t^4 - 851*ep^2*mtt^3*mWW*s^3*t^4 - 910*ep^3*mtt^3*mWW*s^3*t^4 + 792*mtt^2*mWW^2*s^3*t^4 + 5785*ep*mtt^2*mWW^2*s^3*t^4 + 13191*ep^2*mtt^2*mWW^2*s^3*t^4 + 9314*ep^3*mtt^2*mWW^2*s^3*t^4 - 213*mtt*mWW^3*s^3*t^4 - 1208*ep*mtt*mWW^3*s^3*t^4 - 2301*ep^2*mtt*mWW^3*s^3*t^4 - 1378*ep^3*mtt*mWW^3*s^3*t^4 - 59*mWW^4*s^3*t^4 - 192*ep*mWW^4*s^3*t^4 - 199*ep^2*mWW^4*s^3*t^4 - 78*ep^3*mWW^4*s^3*t^4 + mtt^3*s^4*t^4 + 13*ep*mtt^3*s^4*t^4 + 32*ep^2*mtt^3*s^4*t^4 + 20*ep^3*mtt^3*s^4*t^4 - 60*mtt^2*mWW*s^4*t^4 - 318*ep*mtt^2*mWW*s^4*t^4 - 486*ep^2*mtt^2*mWW*s^4*t^4 - 228*ep^3*mtt^2*mWW*s^4*t^4 - 225*mtt*mWW^2*s^4*t^4 - 1569*ep*mtt*mWW^2*s^4*t^4 - 3540*ep^2*mtt*mWW^2*s^4*t^4 - 2508*ep^3*mtt*mWW^2*s^4*t^4 + 28*mWW^3*s^4*t^4 - 46*ep*mWW^3*s^4*t^4 - 358*ep^2*mWW^3*s^4*t^4 - 356*ep^3*mWW^3*s^4*t^4 + 12*mtt*mWW*s^5*t^4 + 78*ep*mtt*mWW*s^5*t^4 + 162*ep^2*mtt*mWW*s^5*t^4 + 108*ep^3*mtt*mWW*s^5*t^4 + 4*mWW^2*s^5*t^4 + 42*ep*mWW^2*s^5*t^4 + 110*ep^2*mWW^2*s^5*t^4 + 84*ep^3*mWW^2*s^5*t^4 + 24*mtt^6*t^5 + 120*ep*mtt^6*t^5 + 192*ep^2*mtt^6*t^5 + 96*ep^3*mtt^6*t^5 - 90*mtt^5*mWW*t^5 - 681*ep*mtt^5*mWW*t^5 - 1539*ep^2*mtt^5*mWW*t^5 - 1074*ep^3*mtt^5*mWW*t^5 + 330*mtt^4*mWW^2*t^5 + 2697*ep*mtt^4*mWW^2*t^5 + 6447*ep^2*mtt^4*mWW^2*t^5 + 4746*ep^3*mtt^4*mWW^2*t^5 - 498*mtt^3*mWW^3*t^5 - 4056*ep*mtt^3*mWW^3*t^5 - 9768*ep^2*mtt^3*mWW^3*t^5 - 7296*ep^3*mtt^3*mWW^3*t^5 + 282*mtt^2*mWW^4*t^5 + 2355*ep*mtt^2*mWW^4*t^5 + 5793*ep^2*mtt^2*mWW^4*t^5 + 4422*ep^3*mtt^2*mWW^4*t^5 - 60*mtt*mWW^5*t^5 - 501*ep*mtt*mWW^5*t^5 - 1245*ep^2*mtt*mWW^5*t^5 - 966*ep^3*mtt*mWW^5*t^5 + 12*mWW^6*t^5 + 66*ep*mWW^6*t^5 + 120*ep^2*mWW^6*t^5 + 72*ep^3*mWW^6*t^5 - 51*mtt^5*s*t^5 - 231*ep*mtt^5*s*t^5 - 336*ep^2*mtt^5*s*t^5 - 156*ep^3*mtt^5*s*t^5 + 24*mtt^4*mWW*s*t^5 + 608*ep*mtt^4*mWW*s*t^5 + 1968*ep^2*mtt^4*mWW*s*t^5 + 1624*ep^3*mtt^4*mWW*s*t^5 - 758*mtt^3*mWW^2*s*t^5 - 6376*ep*mtt^3*mWW^2*s*t^5 - 15606*ep^2*mtt^3*mWW^2*s*t^5 - 11572*ep^3*mtt^3*mWW^2*s*t^5 + 1002*mtt^2*mWW^3*s*t^5 + 7723*ep*mtt^2*mWW^3*s*t^5 + 18167*ep^2*mtt^2*mWW^3*s*t^5 + 13270*ep^3*mtt^2*mWW^3*s*t^5 - 231*mtt*mWW^4*s*t^5 - 1963*ep*mtt*mWW^4*s*t^5 - 4924*ep^2*mtt*mWW^4*s*t^5 - 3780*ep^3*mtt*mWW^4*s*t^5 - 50*mWW^5*s*t^5 - 241*ep*mWW^5*s*t^5 - 357*ep^2*mWW^5*s*t^5 - 154*ep^3*mWW^5*s*t^5 + 30*mtt^4*s^2*t^5 + 102*ep*mtt^4*s^2*t^5 + 96*ep^2*mtt^4*s^2*t^5 + 24*ep^3*mtt^4*s^2*t^5 + 244*mtt^3*mWW*s^2*t^5 + 1073*ep*mtt^3*mWW*s^2*t^5 + 1331*ep^2*mtt^3*mWW*s^2*t^5 + 466*ep^3*mtt^3*mWW*s^2*t^5 + 782*mtt^2*mWW^2*s^2*t^5 + 6231*ep*mtt^2*mWW^2*s^2*t^5 + 14955*ep^2*mtt^2*mWW^2*s^2*t^5 + 10922*ep^3*mtt^2*mWW^2*s^2*t^5 - 742*mtt*mWW^3*s^2*t^5 - 5079*ep*mtt*mWW^3*s^2*t^5 - 11175*ep^2*mtt*mWW^3*s^2*t^5 - 7762*ep^3*mtt*mWW^3*s^2*t^5 + 70*mWW^4*s^2*t^5 + 553*ep*mWW^4*s^2*t^5 + 1321*ep^2*mWW^4*s^2*t^5 + 958*ep^3*mWW^4*s^2*t^5 - 3*mtt^3*s^3*t^5 + 9*ep*mtt^3*s^3*t^5 + 48*ep^2*mtt^3*s^3*t^5 + 36*ep^3*mtt^3*s^3*t^5 - 264*mtt^2*mWW*s^3*t^5 - 1548*ep*mtt^2*mWW*s^3*t^5 - 2868*ep^2*mtt^2*mWW*s^3*t^5 - 1728*ep^3*mtt^2*mWW*s^3*t^5 - 285*mtt*mWW^2*s^3*t^5 - 2193*ep*mtt*mWW^2*s^3*t^5 - 5232*ep^2*mtt*mWW^2*s^3*t^5 - 3828*ep^3*mtt*mWW^2*s^3*t^5 + 168*mWW^3*s^3*t^5 + 852*ep*mWW^3*s^3*t^5 + 1524*ep^2*mWW^3*s^3*t^5 + 912*ep^3*mWW^3*s^3*t^5 + 72*mtt*mWW*s^4*t^5 + 456*ep*mtt*mWW*s^4*t^5 + 930*ep^2*mtt*mWW*s^4*t^5 + 612*ep^3*mtt*mWW*s^4*t^5 - 8*mWW^2*s^4*t^5 + 24*ep*mWW^2*s^4*t^5 + 158*ep^2*mWW^2*s^4*t^5 + 156*ep^3*mWW^2*s^4*t^5 - 36*mtt^5*t^6 - 180*ep*mtt^5*t^6 - 288*ep^2*mtt^5*t^6 - 144*ep^3*mtt^5*t^6 + 42*mtt^4*mWW*t^6 + 321*ep*mtt^4*mWW*t^6 + 693*ep^2*mtt^4*mWW*t^6 + 438*ep^3*mtt^4*mWW*t^6 - 246*mtt^3*mWW^2*t^6 - 1914*ep*mtt^3*mWW^2*t^6 - 4392*ep^2*mtt^3*mWW^2*t^6 - 3096*ep^3*mtt^3*mWW^2*t^6 + 414*mtt^2*mWW^3*t^6 + 3069*ep*mtt^2*mWW^3*t^6 + 6957*ep^2*mtt^2*mWW^3*t^6 + 4950*ep^3*mtt^2*mWW^3*t^6 - 174*mtt*mWW^4*t^6 - 1356*ep*mtt*mWW^4*t^6 - 3198*ep^2*mtt*mWW^4*t^6 - 2364*ep^3*mtt*mWW^4*t^6 + 60*ep*mWW^5*t^6 + 228*ep^2*mWW^5*t^6 + 216*ep^3*mWW^5*t^6 + 51*mtt^4*s*t^6 + 231*ep*mtt^4*s*t^6 + 336*ep^2*mtt^4*s*t^6 + 156*ep^3*mtt^4*s*t^6 + 241*mtt^3*mWW*s*t^6 + 1298*ep*mtt^3*mWW*s*t^6 + 2303*ep^2*mtt^3*mWW*s*t^6 + 1390*ep^3*mtt^3*mWW*s*t^6 + 241*mtt^2*mWW^2*s*t^6 + 2275*ep*mtt^2*mWW^2*s*t^6 + 5818*ep^2*mtt^2*mWW^2*s*t^6 + 4348*ep^3*mtt^2*mWW^2*s*t^6 - 589*mtt*mWW^3*s*t^6 - 4116*ep*mtt*mWW^3*s*t^6 - 9069*ep^2*mtt*mWW^3*s*t^6 - 6298*ep^3*mtt*mWW^3*s*t^6 + 152*mWW^4*s*t^6 + 1032*ep*mWW^4*s*t^6 + 2244*ep^2*mWW^4*s*t^6 + 1556*ep^3*mWW^4*s*t^6 - 15*mtt^3*s^2*t^6 - 51*ep*mtt^3*s^2*t^6 - 48*ep^2*mtt^3*s^2*t^6 - 12*ep^3*mtt^3*s^2*t^6 - 432*mtt^2*mWW*s^2*t^6 - 2586*ep*mtt^2*mWW*s^2*t^6 - 4998*ep^2*mtt^2*mWW*s^2*t^6 - 3156*ep^3*mtt^2*mWW*s^2*t^6 - 5*mtt*mWW^2*s^2*t^6 - 485*ep*mtt*mWW^2*s^2*t^6 - 1756*ep^2*mtt*mWW^2*s^2*t^6 - 1516*ep^3*mtt*mWW^2*s^2*t^6 + 196*mWW^3*s^2*t^6 + 1202*ep*mWW^3*s^2*t^6 + 2450*ep^2*mWW^3*s^2*t^6 + 1612*ep^3*mWW^3*s^2*t^6 + 168*mtt*mWW*s^3*t^6 + 1044*ep*mtt*mWW*s^3*t^6 + 2100*ep^2*mtt*mWW*s^3*t^6 + 1368*ep^3*mtt*mWW*s^3*t^6 - 72*mWW^2*s^3*t^6 - 324*ep*mWW^2*s^3*t^6 - 468*ep^2*mWW^2*s^3*t^6 - 216*ep^3*mWW^2*s^3*t^6 + 24*mtt^4*t^7 + 120*ep*mtt^4*t^7 + 192*ep^2*mtt^4*t^7 + 96*ep^3*mtt^4*t^7 + 72*mtt^3*mWW*t^7 + 423*ep*mtt^3*mWW*t^7 + 849*ep^2*mtt^3*mWW*t^7 + 582*ep^3*mtt^3*mWW*t^7 - 12*mtt^2*mWW^2*t^7 + 48*ep*mtt^2*mWW^2*t^7 + 228*ep^2*mtt^2*mWW^2*t^7 + 168*ep^3*mtt^2*mWW^2*t^7 - 144*mtt*mWW^3*t^7 - 981*ep*mtt*mWW^3*t^7 - 2079*ep^2*mtt*mWW^3*t^7 - 1386*ep^3*mtt*mWW^3*t^7 + 60*mWW^4*t^7 + 390*ep*mWW^4*t^7 + 810*ep^2*mWW^4*t^7 + 540*ep^3*mWW^4*t^7 - 17*mtt^3*s*t^7 - 77*ep*mtt^3*s*t^7 - 112*ep^2*mtt^3*s*t^7 - 52*ep^3*mtt^3*s*t^7 - 312*mtt^2*mWW*s*t^7 - 1875*ep*mtt^2*mWW*s*t^7 - 3681*ep^2*mtt^2*mWW*s*t^7 - 2370*ep^3*mtt^2*mWW*s*t^7 + 195*mtt*mWW^2*s*t^7 + 993*ep*mtt*mWW^2*s*t^7 + 1674*ep^2*mtt*mWW^2*s*t^7 + 960*ep^3*mtt*mWW^2*s*t^7 + 70*mWW^3*s*t^7 + 479*ep*mWW^3*s*t^7 + 1031*ep^2*mWW^3*s*t^7 + 694*ep^3*mWW^3*s*t^7 + 192*mtt*mWW*s^2*t^7 + 1176*ep*mtt*mWW*s^2*t^7 + 2340*ep^2*mtt*mWW*s^2*t^7 + 1512*ep^3*mtt*mWW*s^2*t^7 - 128*mWW^2*s^2*t^7 - 696*ep*mWW^2*s^2*t^7 - 1252*ep^2*mWW^2*s^2*t^7 - 744*ep^3*mWW^2*s^2*t^7 - 6*mtt^3*t^8 - 30*ep*mtt^3*t^8 - 48*ep^2*mtt^3*t^8 - 24*ep^3*mtt^3*t^8 - 84*mtt^2*mWW*t^8 - 504*ep*mtt^2*mWW*t^8 - 996*ep^2*mtt^2*mWW*t^8 - 648*ep^3*mtt^2*mWW*t^8 + 90*mtt*mWW^2*t^8 + 522*ep*mtt*mWW^2*t^8 + 1008*ep^2*mtt*mWW^2*t^8 + 648*ep^3*mtt*mWW^2*t^8 + 12*ep*mWW^3*t^8 + 36*ep^2*mWW^3*t^8 + 24*ep^3*mWW^3*t^8 + 108*mtt*mWW*s*t^8 + 654*ep*mtt*mWW*s*t^8 + 1290*ep^2*mtt*mWW*s*t^8 + 828*ep^3*mtt*mWW*s*t^8 - 92*mWW^2*s*t^8 - 534*ep*mWW^2*s*t^8 - 1018*ep^2*mWW^2*s*t^8 - 636*ep^3*mWW^2*s*t^8 + 24*mtt*mWW*t^9 + 144*ep*mtt*mWW*t^9 + 282*ep^2*mtt*mWW*t^9 + 180*ep^3*mtt*mWW*t^9 - 24*mWW^2*t^9 - 144*ep*mWW^2*t^9 - 282*ep^2*mWW^2*t^9 - 180*ep^3*mWW^2*t^9))/((1 + ep)^2*(1 + 2*ep)*mWW*(-mtt + mWW)^3*s^3*(mWW - t)^2*(-mtt + mWW + s + t)^2*(mWW*s + mtt*t - s*t - t^2)^2)), (3*ep*(ep*mtt^5*mWW^3*s^2 + ep^2*mtt^5*mWW^3*s^2 - 4*ep*mtt^4*mWW^4*s^2 - 4*ep^2*mtt^4*mWW^4*s^2 + 6*ep*mtt^3*mWW^5*s^2 + 6*ep^2*mtt^3*mWW^5*s^2 - 4*ep*mtt^2*mWW^6*s^2 - 4*ep^2*mtt^2*mWW^6*s^2 + ep*mtt*mWW^7*s^2 + ep^2*mtt*mWW^7*s^2 + mtt^5*mWW^2*s^3 + 5*ep*mtt^5*mWW^2*s^3 + 4*ep^2*mtt^5*mWW^2*s^3 - 14*mtt^4*mWW^3*s^3 - 69*ep*mtt^4*mWW^3*s^3 - 67*ep^2*mtt^4*mWW^3*s^3 + 40*mtt^3*mWW^4*s^3 + 177*ep*mtt^3*mWW^4*s^3 + 161*ep^2*mtt^3*mWW^4*s^3 - 46*mtt^2*mWW^5*s^3 - 167*ep*mtt^2*mWW^5*s^3 - 121*ep^2*mtt^2*mWW^5*s^3 + 23*mtt*mWW^6*s^3 + 54*ep*mtt*mWW^6*s^3 + 7*ep^2*mtt*mWW^6*s^3 - 4*mWW^7*s^3 + 16*ep^2*mWW^7*s^3 - 3*mtt^4*mWW^2*s^4 - 15*ep*mtt^4*mWW^2*s^4 - 12*ep^2*mtt^4*mWW^2*s^4 + 36*mtt^3*mWW^3*s^4 + 174*ep*mtt^3*mWW^3*s^4 + 168*ep^2*mtt^3*mWW^3*s^4 - 66*mtt^2*mWW^4*s^4 - 286*ep*mtt^2*mWW^4*s^4 - 256*ep^2*mtt^2*mWW^4*s^4 + 36*mtt*mWW^5*s^4 + 110*ep*mtt*mWW^5*s^4 + 56*ep^2*mtt*mWW^5*s^4 - 3*mWW^6*s^4 + 17*ep*mWW^6*s^4 + 44*ep^2*mWW^6*s^4 + 3*mtt^3*mWW^2*s^5 + 15*ep*mtt^3*mWW^2*s^5 + 12*ep^2*mtt^3*mWW^2*s^5 - 30*mtt^2*mWW^3*s^5 - 144*ep*mtt^2*mWW^3*s^5 - 138*ep^2*mtt^2*mWW^3*s^5 + 25*mtt*mWW^4*s^5 + 101*ep*mtt*mWW^4*s^5 + 82*ep^2*mtt*mWW^4*s^5 + 2*mWW^5*s^5 + 28*ep*mWW^5*s^5 + 44*ep^2*mWW^5*s^5 - mtt^2*mWW^2*s^6 - 5*ep*mtt^2*mWW^2*s^6 - 4*ep^2*mtt^2*mWW^2*s^6 + 8*mtt*mWW^3*s^6 + 38*ep*mtt*mWW^3*s^6 + 36*ep^2*mtt*mWW^3*s^6 + mWW^4*s^6 + 11*ep*mWW^4*s^6 + 16*ep^2*mWW^4*s^6 + 2*ep*mtt^6*mWW^2*s*t + 2*ep^2*mtt^6*mWW^2*s*t - 8*ep*mtt^5*mWW^3*s*t - 8*ep^2*mtt^5*mWW^3*s*t + 12*ep*mtt^4*mWW^4*s*t + 12*ep^2*mtt^4*mWW^4*s*t - 8*ep*mtt^3*mWW^5*s*t - 8*ep^2*mtt^3*mWW^5*s*t + 2*ep*mtt^2*mWW^6*s*t + 2*ep^2*mtt^2*mWW^6*s*t + 2*mtt^6*mWW*s^2*t + 10*ep*mtt^6*mWW*s^2*t + 8*ep^2*mtt^6*mWW*s^2*t - 30*mtt^5*mWW^2*s^2*t - 146*ep*mtt^5*mWW^2*s^2*t - 140*ep^2*mtt^5*mWW^2*s^2*t + 86*mtt^4*mWW^3*s^2*t + 370*ep*mtt^4*mWW^3*s^2*t + 322*ep^2*mtt^4*mWW^3*s^2*t - 102*mtt^3*mWW^4*s^2*t - 347*ep*mtt^3*mWW^4*s^2*t - 217*ep^2*mtt^3*mWW^4*s^2*t + 60*mtt^2*mWW^5*s^2*t + 131*ep*mtt^2*mWW^5*s^2*t - ep^2*mtt^2*mWW^5*s^2*t - 20*mtt*mWW^6*s^2*t - 31*ep*mtt*mWW^6*s^2*t + 17*ep^2*mtt*mWW^6*s^2*t + 4*mWW^7*s^2*t + 13*ep*mWW^7*s^2*t + 11*ep^2*mWW^7*s^2*t - 6*mtt^5*mWW*s^3*t - 30*ep*mtt^5*mWW*s^3*t - 24*ep^2*mtt^5*mWW*s^3*t + 89*mtt^4*mWW^2*s^3*t + 431*ep*mtt^4*mWW^2*s^3*t + 426*ep^2*mtt^4*mWW^2*s^3*t - 146*mtt^3*mWW^3*s^3*t - 603*ep*mtt^3*mWW^3*s^3*t - 519*ep^2*mtt^3*mWW^3*s^3*t + 54*mtt^2*mWW^4*s^3*t + 41*ep*mtt^2*mWW^4*s^3*t - 151*ep^2*mtt^2*mWW^4*s^3*t + 4*mtt*mWW^5*s^3*t + 153*ep*mtt*mWW^5*s^3*t + 275*ep^2*mtt*mWW^5*s^3*t + 5*mWW^6*s^3*t + 8*ep*mWW^6*s^3*t - 7*ep^2*mWW^6*s^3*t + 6*mtt^4*mWW*s^4*t + 30*ep*mtt^4*mWW*s^4*t + 24*ep^2*mtt^4*mWW*s^4*t - 98*mtt^3*mWW^2*s^4*t - 482*ep*mtt^3*mWW^2*s^4*t - 492*ep^2*mtt^3*mWW^2*s^4*t + 54*mtt^2*mWW^3*s^4*t + 200*ep*mtt^2*mWW^3*s^4*t + 158*ep^2*mtt^2*mWW^3*s^4*t + 50*mtt*mWW^4*s^4*t + 326*ep*mtt*mWW^4*s^4*t + 402*ep^2*mtt*mWW^4*s^4*t - 12*mWW^5*s^4*t - 74*ep*mWW^5*s^4*t - 92*ep^2*mWW^5*s^4*t - 2*mtt^3*mWW*s^5*t - 10*ep*mtt^3*mWW*s^5*t - 8*ep^2*mtt^3*mWW*s^5*t + 49*mtt^2*mWW^2*s^5*t + 245*ep*mtt^2*mWW^2*s^5*t + 256*ep^2*mtt^2*mWW^2*s^5*t + 12*mtt*mWW^3*s^5*t + 78*ep*mtt*mWW^3*s^5*t + 90*ep^2*mtt*mWW^3*s^5*t - 19*mWW^4*s^5*t - 93*ep*mWW^4*s^5*t - 98*ep^2*mWW^4*s^5*t - 10*mtt*mWW^2*s^6*t - 50*ep*mtt*mWW^2*s^6*t - 52*ep^2*mtt*mWW^2*s^6*t - 6*mWW^3*s^6*t - 38*ep*mWW^3*s^6*t - 44*ep^2*mWW^3*s^6*t + ep*mtt^7*mWW*t^2 + ep^2*mtt^7*mWW*t^2 - 4*ep*mtt^6*mWW^2*t^2 - 4*ep^2*mtt^6*mWW^2*t^2 + 6*ep*mtt^5*mWW^3*t^2 + 6*ep^2*mtt^5*mWW^3*t^2 - 4*ep*mtt^4*mWW^4*t^2 - 4*ep^2*mtt^4*mWW^4*t^2 + ep*mtt^3*mWW^5*t^2 + ep^2*mtt^3*mWW^5*t^2 + mtt^7*s*t^2 + 5*ep*mtt^7*s*t^2 + 4*ep^2*mtt^7*s*t^2 - 18*mtt^6*mWW*s*t^2 - 83*ep*mtt^6*mWW*s*t^2 - 77*ep^2*mtt^6*mWW*s*t^2 + 52*mtt^5*mWW^2*s*t^2 + 199*ep*mtt^5*mWW^2*s*t^2 + 151*ep^2*mtt^5*mWW^2*s*t^2 - 66*mtt^4*mWW^3*s*t^2 - 173*ep*mtt^4*mWW^3*s*t^2 - 51*ep^2*mtt^4*mWW^3*s*t^2 + 51*mtt^3*mWW^4*s*t^2 + 80*ep*mtt^3*mWW^4*s*t^2 - 43*ep^2*mtt^3*mWW^4*s*t^2 - 28*mtt^2*mWW^5*s*t^2 - 52*ep*mtt^2*mWW^5*s*t^2 - 4*ep^2*mtt^2*mWW^5*s*t^2 + 8*mtt*mWW^6*s*t^2 + 24*ep*mtt*mWW^6*s*t^2 + 20*ep^2*mtt*mWW^6*s*t^2 - 4*mtt^6*s^2*t^2 - 20*ep*mtt^6*s^2*t^2 - 16*ep^2*mtt^6*s^2*t^2 + 62*mtt^5*mWW*s^2*t^2 + 287*ep*mtt^5*mWW*s^2*t^2 + 279*ep^2*mtt^5*mWW*s^2*t^2 - 36*mtt^4*mWW^2*s^2*t^2 - 42*ep*mtt^4*mWW^2*s^2*t^2 + 70*ep^2*mtt^4*mWW^2*s^2*t^2 - 98*mtt^3*mWW^3*s^2*t^2 - 683*ep*mtt^3*mWW^3*s^2*t^2 - 883*ep^2*mtt^3*mWW^3*s^2*t^2 + 76*mtt^2*mWW^4*s^2*t^2 + 409*ep*mtt^2*mWW^4*s^2*t^2 + 447*ep^2*mtt^2*mWW^4*s^2*t^2 + 84*ep*mtt*mWW^5*s^2*t^2 + 176*ep^2*mtt*mWW^5*s^2*t^2 - 35*ep*mWW^6*s^2*t^2 - 73*ep^2*mWW^6*s^2*t^2 + 6*mtt^5*s^3*t^2 + 30*ep*mtt^5*s^3*t^2 + 24*ep^2*mtt^5*s^3*t^2 - 88*mtt^4*mWW*s^3*t^2 - 425*ep*mtt^4*mWW*s^3*t^2 - 433*ep^2*mtt^4*mWW*s^3*t^2 - 114*mtt^3*mWW^2*s^3*t^2 - 651*ep*mtt^3*mWW^2*s^3*t^2 - 755*ep^2*mtt^3*mWW^2*s^3*t^2 + 246*mtt^2*mWW^3*s^3*t^2 + 1263*ep*mtt^2*mWW^3*s^3*t^2 + 1383*ep^2*mtt^2*mWW^3*s^3*t^2 - 16*mtt*mWW^4*s^3*t^2 - 3*ep*mtt*mWW^4*s^3*t^2 + 43*ep^2*mtt*mWW^4*s^3*t^2 - 34*mWW^5*s^3*t^2 - 214*ep*mWW^5*s^3*t^2 - 262*ep^2*mWW^5*s^3*t^2 - 4*mtt^4*s^4*t^2 - 20*ep*mtt^4*s^4*t^2 - 16*ep^2*mtt^4*s^4*t^2 + 66*mtt^3*mWW*s^4*t^2 + 338*ep*mtt^3*mWW*s^4*t^2 + 356*ep^2*mtt^3*mWW*s^4*t^2 + 151*mtt^2*mWW^2*s^4*t^2 + 749*ep*mtt^2*mWW^2*s^4*t^2 + 796*ep^2*mtt^2*mWW^2*s^4*t^2 - 104*mtt*mWW^3*s^4*t^2 - 464*ep*mtt*mWW^3*s^4*t^2 - 474*ep^2*mtt*mWW^3*s^4*t^2 - 29*mWW^4*s^4*t^2 - 163*ep*mWW^4*s^4*t^2 - 182*ep^2*mWW^4*s^4*t^2 + mtt^3*s^5*t^2 + 5*ep*mtt^3*s^5*t^2 + 4*ep^2*mtt^3*s^5*t^2 - 26*mtt^2*mWW*s^5*t^2 - 140*ep*mtt^2*mWW*s^5*t^2 - 150*ep^2*mtt^2*mWW*s^5*t^2 - 57*mtt*mWW^2*s^5*t^2 - 273*ep*mtt*mWW^2*s^5*t^2 - 282*ep^2*mtt*mWW^2*s^5*t^2 + 2*mWW^3*s^5*t^2 - 32*ep*mWW^3*s^5*t^2 - 52*ep^2*mWW^3*s^5*t^2 + 4*mtt*mWW*s^6*t^2 + 22*ep*mtt*mWW*s^6*t^2 + 24*ep^2*mtt*mWW*s^6*t^2 + 4*mWW^2*s^6*t^2 + 22*ep*mWW^2*s^6*t^2 + 24*ep^2*mWW^2*s^6*t^2 - 2*mtt^7*t^3 - 6*ep*mtt^7*t^3 - 4*ep^2*mtt^7*t^3 + 6*mtt^6*mWW*t^3 + 6*ep*mtt^6*mWW*t^3 - 10*ep^2*mtt^6*mWW*t^3 - 10*mtt^5*mWW^2*t^3 + 7*ep*mtt^5*mWW^2*t^3 + 45*ep^2*mtt^5*mWW^2*t^3 + 14*mtt^4*mWW^3*t^3 + 3*ep*mtt^4*mWW^3*t^3 - 35*ep^2*mtt^4*mWW^3*t^3 - 12*mtt^3*mWW^4*t^3 - 21*ep*mtt^3*mWW^4*t^3 - 5*ep^2*mtt^3*mWW^4*t^3 + 4*mtt^2*mWW^5*t^3 + 11*ep*mtt^2*mWW^5*t^3 + 9*ep^2*mtt^2*mWW^5*t^3 + 4*mtt^6*s*t^3 + 4*ep*mtt^6*s*t^3 + 62*mtt^5*mWW*s*t^3 + 355*ep*mtt^5*mWW*s*t^3 + 395*ep^2*mtt^5*mWW*s*t^3 - 132*mtt^4*mWW^2*s*t^3 - 641*ep*mtt^4*mWW^2*s*t^3 - 639*ep^2*mtt^4*mWW^2*s*t^3 + 70*mtt^3*mWW^3*s*t^3 + 165*ep*mtt^3*mWW^3*s*t^3 - 15*ep^2*mtt^3*mWW^3*s*t^3 - 20*mtt^2*mWW^4*s*t^3 + 127*ep*mtt^2*mWW^4*s*t^3 + 345*ep^2*mtt^2*mWW^4*s*t^3 + 24*mtt*mWW^5*s*t^3 + 16*ep*mtt*mWW^5*s*t^3 - 64*ep^2*mtt*mWW^5*s*t^3 - 8*mWW^6*s*t^3 - 26*ep*mWW^6*s*t^3 - 22*ep^2*mWW^6*s*t^3 + 24*ep*mtt^5*s^2*t^3 + 24*ep^2*mtt^5*s^2*t^3 - 220*mtt^4*mWW*s^2*t^3 - 1132*ep*mtt^4*mWW*s^2*t^3 - 1194*ep^2*mtt^4*mWW*s^2*t^3 + 154*mtt^3*mWW^2*s^2*t^3 + 679*ep*mtt^3*mWW^2*s^2*t^3 + 615*ep^2*mtt^3*mWW^2*s^2*t^3 + 180*mtt^2*mWW^3*s^2*t^3 + 1101*ep*mtt^2*mWW^3*s^2*t^3 + 1383*ep^2*mtt^2*mWW^3*s^2*t^3 - 94*mtt*mWW^4*s^2*t^3 - 591*ep*mtt*mWW^4*s^2*t^3 - 767*ep^2*mtt*mWW^4*s^2*t^3 - 20*mWW^5*s^2*t^3 - 81*ep*mWW^5*s^2*t^3 - 61*ep^2*mWW^5*s^2*t^3 - 4*mtt^4*s^3*t^3 - 36*ep*mtt^4*s^3*t^3 - 32*ep^2*mtt^4*s^3*t^3 + 264*mtt^3*mWW*s^3*t^3 + 1347*ep*mtt^3*mWW*s^3*t^3 + 1417*ep^2*mtt^3*mWW*s^3*t^3 + 41*mtt^2*mWW^2*s^3*t^3 + 196*ep*mtt^2*mWW^2*s^3*t^3 + 233*ep^2*mtt^2*mWW^2*s^3*t^3 - 258*mtt*mWW^3*s^3*t^3 - 1237*ep*mtt*mWW^3*s^3*t^3 - 1321*ep^2*mtt*mWW^3*s^3*t^3 + 37*mWW^4*s^3*t^3 + 170*ep*mWW^4*s^3*t^3 + 183*ep^2*mWW^4*s^3*t^3 + 2*mtt^3*s^4*t^3 + 14*ep*mtt^3*s^4*t^3 + 12*ep^2*mtt^3*s^4*t^3 - 140*mtt^2*mWW*s^4*t^3 - 718*ep*mtt^2*mWW*s^4*t^3 - 758*ep^2*mtt^2*mWW*s^4*t^3 - 74*mtt*mWW^2*s^4*t^3 - 354*ep*mtt*mWW^2*s^4*t^3 - 370*ep^2*mtt*mWW^2*s^4*t^3 + 52*mWW^3*s^4*t^3 + 178*ep*mWW^3*s^4*t^3 + 156*ep^2*mWW^3*s^4*t^3 + 28*mtt*mWW*s^5*t^3 + 142*ep*mtt*mWW*s^5*t^3 + 150*ep^2*mtt*mWW*s^5*t^3 + 12*mWW^2*s^5*t^3 + 78*ep*mWW^2*s^5*t^3 + 90*ep^2*mWW^2*s^5*t^3 + 8*mtt^6*t^4 + 24*ep*mtt^6*t^4 + 16*ep^2*mtt^6*t^4 - 6*mtt^5*mWW*t^4 + 38*ep*mtt^5*mWW*t^4 + 92*ep^2*mtt^5*mWW*t^4 - 4*mtt^4*mWW^2*t^4 - 153*ep*mtt^4*mWW^2*t^4 - 271*ep^2*mtt^4*mWW^2*t^4 - 14*mtt^3*mWW^3*t^4 + 71*ep*mtt^3*mWW^3*t^4 + 181*ep^2*mtt^3*mWW^3*t^4 + 24*mtt^2*mWW^4*t^4 + 45*ep*mtt^2*mWW^4*t^4 + 3*ep^2*mtt^2*mWW^4*t^4 - 8*mtt*mWW^5*t^4 - 25*ep*mtt*mWW^5*t^4 - 21*ep^2*mtt*mWW^5*t^4 - 18*mtt^5*s*t^4 - 42*ep*mtt^5*s*t^4 - 24*ep^2*mtt^5*s*t^4 - 152*mtt^4*mWW*s*t^4 - 869*ep*mtt^4*mWW*s*t^4 - 993*ep^2*mtt^4*mWW*s*t^4 + 243*mtt^3*mWW^2*s*t^4 + 1308*ep*mtt^3*mWW^2*s*t^4 + 1467*ep^2*mtt^3*mWW^2*s*t^4 - 12*mtt^2*mWW^3*s*t^4 - 67*ep*mtt^2*mWW^3*s*t^4 - 61*ep^2*mtt^2*mWW^3*s*t^4 - 65*mtt*mWW^4*s*t^4 - 374*ep*mtt*mWW^4*s*t^4 - 465*ep^2*mtt*mWW^4*s*t^4 + 4*mWW^5*s*t^4 + 44*ep*mWW^5*s*t^4 + 76*ep^2*mWW^5*s*t^4 + 12*mtt^4*s^2*t^4 + 12*ep*mtt^4*s^2*t^4 + 376*mtt^3*mWW*s^2*t^4 + 1913*ep*mtt^3*mWW*s^2*t^4 + 2035*ep^2*mtt^3*mWW*s^2*t^4 - 278*mtt^2*mWW^2*s^2*t^4 - 1381*ep*mtt^2*mWW^2*s^2*t^4 - 1457*ep^2*mtt^2*mWW^2*s^2*t^4 - 150*mtt*mWW^3*s^2*t^4 - 717*ep*mtt*mWW^3*s^2*t^4 - 759*ep^2*mtt*mWW^3*s^2*t^4 + 80*mWW^4*s^2*t^4 + 393*ep*mWW^4*s^2*t^4 + 421*ep^2*mWW^4*s^2*t^4 - 2*mtt^3*s^3*t^4 + 6*ep*mtt^3*s^3*t^4 + 8*ep^2*mtt^3*s^3*t^4 - 300*mtt^2*mWW*s^3*t^4 - 1472*ep*mtt^2*mWW*s^3*t^4 - 1532*ep^2*mtt^2*mWW*s^3*t^4 + 74*mtt*mWW^2*s^3*t^4 + 314*ep*mtt*mWW^2*s^3*t^4 + 300*ep^2*mtt*mWW^2*s^3*t^4 + 68*mWW^3*s^3*t^4 + 272*ep*mWW^3*s^3*t^4 + 264*ep^2*mWW^3*s^3*t^4 + 80*mtt*mWW*s^4*t^4 + 380*ep*mtt*mWW*s^4*t^4 + 390*ep^2*mtt*mWW*s^4*t^4 + 60*ep*mWW^2*s^4*t^4 + 90*ep^2*mWW^2*s^4*t^4 - 12*mtt^5*t^5 - 36*ep*mtt^5*t^5 - 24*ep^2*mtt^5*t^5 - 26*mtt^4*mWW*t^5 - 192*ep*mtt^4*mWW*t^5 - 256*ep^2*mtt^4*mWW*t^5 + 76*mtt^3*mWW^2*t^5 + 475*ep*mtt^3*mWW^2*t^5 + 601*ep^2*mtt^3*mWW^2*t^5 - 30*mtt^2*mWW^3*t^5 - 249*ep*mtt^2*mWW^3*t^5 - 357*ep^2*mtt^2*mWW^3*t^5 - 12*mtt*mWW^4*t^5 - 11*ep*mtt*mWW^4*t^5 + 25*ep^2*mtt*mWW^4*t^5 + 4*mWW^5*t^5 + 13*ep*mWW^5*t^5 + 11*ep^2*mWW^5*t^5 + 20*mtt^4*s*t^5 + 52*ep*mtt^4*s*t^5 + 32*ep^2*mtt^4*s*t^5 + 234*mtt^3*mWW*s*t^5 + 1187*ep*mtt^3*mWW*s*t^5 + 1283*ep^2*mtt^3*mWW*s*t^5 - 326*mtt^2*mWW^2*s*t^5 - 1609*ep*mtt^2*mWW^2*s*t^5 - 1733*ep^2*mtt^2*mWW^2*s*t^5 + 46*mtt*mWW^3*s*t^5 + 259*ep*mtt*mWW^3*s*t^5 + 315*ep^2*mtt*mWW^3*s*t^5 + 34*mWW^4*s*t^5 + 155*ep*mWW^4*s*t^5 + 151*ep^2*mWW^4*s*t^5 - 8*mtt^3*s^2*t^5 - 16*ep*mtt^3*s^2*t^5 - 8*ep^2*mtt^3*s^2*t^5 - 320*mtt^2*mWW*s^2*t^5 - 1508*ep*mtt^2*mWW*s^2*t^5 - 1548*ep^2*mtt^2*mWW*s^2*t^5 + 246*mtt*mWW^2*s^2*t^5 + 1086*ep*mtt*mWW^2*s^2*t^5 + 1080*ep^2*mtt*mWW^2*s^2*t^5 + 2*mWW^3*s^2*t^5 - 2*ep*mWW^3*s^2*t^5 - 4*ep^2*mWW^3*s^2*t^5 + 120*mtt*mWW*s^3*t^5 + 540*ep*mtt*mWW*s^3*t^5 + 540*ep^2*mtt*mWW*s^3*t^5 - 40*mWW^2*s^3*t^5 - 100*ep*mWW^2*s^3*t^5 - 60*ep^2*mWW^2*s^3*t^5 + 8*mtt^4*t^6 + 24*ep*mtt^4*t^6 + 16*ep^2*mtt^4*t^6 + 54*mtt^3*mWW*t^6 + 273*ep*mtt^3*mWW*t^6 + 301*ep^2*mtt^3*mWW*t^6 - 108*mtt^2*mWW^2*t^6 - 531*ep*mtt^2*mWW^2*t^6 - 579*ep^2*mtt^2*mWW^2*t^6 + 46*mtt*mWW^3*t^6 + 243*ep*mtt*mWW^3*t^6 + 281*ep^2*mtt*mWW^3*t^6 - 9*ep*mWW^4*t^6 - 19*ep^2*mWW^4*t^6 - 7*mtt^3*s*t^6 - 19*ep*mtt^3*s*t^6 - 12*ep^2*mtt^3*s*t^6 - 170*mtt^2*mWW*s*t^6 - 772*ep*mtt^2*mWW*s*t^6 - 782*ep^2*mtt^2*mWW*s*t^6 + 199*mtt*mWW^2*s*t^6 + 879*ep*mtt*mWW^2*s*t^6 + 878*ep^2*mtt*mWW^2*s*t^6 - 38*mWW^3*s*t^6 - 176*ep*mWW^3*s*t^6 - 180*ep^2*mWW^3*s*t^6 + 100*mtt*mWW*s^2*t^6 + 430*ep*mtt*mWW*s^2*t^6 + 420*ep^2*mtt*mWW*s^2*t^6 - 60*mWW^2*s^2*t^6 - 210*ep*mWW^2*s^2*t^6 - 180*ep^2*mWW^2*s^2*t^6 - 2*mtt^3*t^7 - 6*ep*mtt^3*t^7 - 4*ep^2*mtt^3*t^7 - 36*mtt^2*mWW*t^7 - 158*ep*mtt^2*mWW*t^7 - 158*ep^2*mtt^2*mWW*t^7 + 54*mtt*mWW^2*t^7 + 238*ep*mtt*mWW^2*t^7 + 238*ep^2*mtt*mWW^2*t^7 - 16*mWW^3*t^7 - 74*ep*mWW^3*t^7 - 76*ep^2*mWW^3*t^7 + 44*mtt*mWW*s*t^7 + 182*ep*mtt*mWW*s*t^7 + 174*ep^2*mtt*mWW*s*t^7 - 36*mWW^2*s*t^7 - 138*ep*mWW^2*s*t^7 - 126*ep^2*mWW^2*s*t^7 + 8*mtt*mWW*t^8 + 32*ep*mtt*mWW*t^8 + 30*ep^2*mtt*mWW*t^8 - 8*mWW^2*t^8 - 32*ep*mWW^2*t^8 - 30*ep^2*mWW^2*t^8))/((1 + ep)^2*(mtt - mWW)^3*mWW*s^3*(mtt - mWW - s - t)^3*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep*(ep*mtt^5*mWW^3*s^2 + ep^2*mtt^5*mWW^3*s^2 - 4*ep*mtt^4*mWW^4*s^2 - 4*ep^2*mtt^4*mWW^4*s^2 + 6*ep*mtt^3*mWW^5*s^2 + 6*ep^2*mtt^3*mWW^5*s^2 - 4*ep*mtt^2*mWW^6*s^2 - 4*ep^2*mtt^2*mWW^6*s^2 + ep*mtt*mWW^7*s^2 + ep^2*mtt*mWW^7*s^2 + mtt^5*mWW^2*s^3 + 2*ep*mtt^5*mWW^2*s^3 + ep^2*mtt^5*mWW^2*s^3 - 11*mtt^4*mWW^3*s^3 - 46*ep*mtt^4*mWW^3*s^3 - 47*ep^2*mtt^4*mWW^3*s^3 + 29*mtt^3*mWW^4*s^3 + 126*ep*mtt^3*mWW^4*s^3 + 127*ep^2*mtt^3*mWW^4*s^3 - 31*mtt^2*mWW^5*s^3 - 122*ep*mtt^2*mWW^5*s^3 - 109*ep^2*mtt^2*mWW^5*s^3 + 14*mtt*mWW^6*s^3 + 40*ep*mtt*mWW^6*s^3 + 20*ep^2*mtt*mWW^6*s^3 - 2*mWW^7*s^3 + 8*ep^2*mWW^7*s^3 - 3*mtt^4*mWW^2*s^4 - 6*ep*mtt^4*mWW^2*s^4 - 3*ep^2*mtt^4*mWW^2*s^4 + 26*mtt^3*mWW^3*s^4 + 112*ep*mtt^3*mWW^3*s^4 + 116*ep^2*mtt^3*mWW^3*s^4 - 44*mtt^2*mWW^4*s^4 - 204*ep*mtt^2*mWW^4*s^4 - 214*ep^2*mtt^2*mWW^4*s^4 + 22*mtt*mWW^5*s^4 + 96*ep*mtt*mWW^5*s^4 + 92*ep^2*mtt*mWW^5*s^4 - mWW^6*s^4 + 2*ep*mWW^6*s^4 + 9*ep^2*mWW^6*s^4 + 3*mtt^3*mWW^2*s^5 + 6*ep*mtt^3*mWW^2*s^5 + 3*ep^2*mtt^3*mWW^2*s^5 - 19*mtt^2*mWW^3*s^5 - 89*ep*mtt^2*mWW^3*s^5 - 94*ep^2*mtt^2*mWW^3*s^5 + 14*mtt*mWW^4*s^5 + 79*ep*mtt*mWW^4*s^5 + 89*ep^2*mtt*mWW^4*s^5 + 2*mWW^5*s^5 + 4*ep*mWW^5*s^5 + 2*ep^2*mWW^5*s^5 - mtt^2*mWW^2*s^6 - 2*ep*mtt^2*mWW^2*s^6 - ep^2*mtt^2*mWW^2*s^6 + 4*mtt*mWW^3*s^6 + 22*ep*mtt*mWW^3*s^6 + 24*ep^2*mtt*mWW^3*s^6 + mWW^4*s^6 + 2*ep*mWW^4*s^6 + ep^2*mWW^4*s^6 + 2*ep*mtt^6*mWW^2*s*t + 2*ep^2*mtt^6*mWW^2*s*t - 8*ep*mtt^5*mWW^3*s*t - 8*ep^2*mtt^5*mWW^3*s*t + 12*ep*mtt^4*mWW^4*s*t + 12*ep^2*mtt^4*mWW^4*s*t - 8*ep*mtt^3*mWW^5*s*t - 8*ep^2*mtt^3*mWW^5*s*t + 2*ep*mtt^2*mWW^6*s*t + 2*ep^2*mtt^2*mWW^6*s*t + 2*mtt^6*mWW*s^2*t + 4*ep*mtt^6*mWW*s^2*t + 2*ep^2*mtt^6*mWW*s^2*t - 24*mtt^5*mWW^2*s^2*t - 101*ep*mtt^5*mWW^2*s^2*t - 101*ep^2*mtt^5*mWW^2*s^2*t + 64*mtt^4*mWW^3*s^2*t + 270*ep*mtt^4*mWW^3*s^2*t + 254*ep^2*mtt^4*mWW^3*s^2*t - 72*mtt^3*mWW^4*s^2*t - 255*ep*mtt^3*mWW^4*s^2*t - 183*ep^2*mtt^3*mWW^4*s^2*t + 42*mtt^2*mWW^5*s^2*t + 95*ep*mtt^2*mWW^5*s^2*t + 5*ep^2*mtt^2*mWW^5*s^2*t - 16*mtt*mWW^6*s^2*t - 24*ep*mtt*mWW^6*s^2*t + 16*ep^2*mtt*mWW^6*s^2*t + 4*mWW^7*s^2*t + 11*ep*mWW^7*s^2*t + 7*ep^2*mWW^7*s^2*t - 6*mtt^5*mWW*s^3*t - 9*ep*mtt^5*mWW*s^3*t - 3*ep^2*mtt^5*mWW*s^3*t + 63*mtt^4*mWW^2*s^3*t + 284*ep*mtt^4*mWW^2*s^3*t + 305*ep^2*mtt^4*mWW^2*s^3*t - 90*mtt^3*mWW^3*s^3*t - 422*ep*mtt^3*mWW^3*s^3*t - 440*ep^2*mtt^3*mWW^3*s^3*t + 18*mtt^2*mWW^4*s^3*t + 20*ep*mtt^2*mWW^4*s^3*t - 52*ep^2*mtt^2*mWW^4*s^3*t + 12*mtt*mWW^5*s^3*t + 135*ep*mtt*mWW^5*s^3*t + 219*ep^2*mtt*mWW^5*s^3*t + 3*mWW^6*s^3*t - 8*ep*mWW^6*s^3*t - 29*ep^2*mWW^6*s^3*t + 6*mtt^4*mWW*s^4*t + 3*ep*mtt^4*mWW*s^4*t - 3*ep^2*mtt^4*mWW*s^4*t - 56*mtt^3*mWW^2*s^4*t - 297*ep*mtt^3*mWW^2*s^4*t - 349*ep^2*mtt^3*mWW^2*s^4*t + 10*mtt^2*mWW^3*s^4*t + 141*ep*mtt^2*mWW^3*s^4*t + 215*ep^2*mtt^2*mWW^3*s^4*t + 56*mtt*mWW^4*s^4*t + 241*ep*mtt*mWW^4*s^4*t + 239*ep^2*mtt*mWW^4*s^4*t - 16*mWW^5*s^4*t - 88*ep*mWW^5*s^4*t - 102*ep^2*mWW^5*s^4*t - 2*mtt^3*mWW*s^5*t + 5*ep*mtt^3*mWW*s^5*t + 7*ep^2*mtt^3*mWW*s^5*t + 19*mtt^2*mWW^2*s^5*t + 136*ep*mtt^2*mWW^2*s^5*t + 177*ep^2*mtt^2*mWW^2*s^5*t + 22*mtt*mWW^3*s^5*t + 35*ep*mtt*mWW^3*s^5*t - 11*ep^2*mtt*mWW^3*s^5*t - 19*mWW^4*s^5*t - 66*ep*mWW^4*s^5*t - 53*ep^2*mWW^4*s^5*t - 3*ep*mtt^2*mWW*s^6*t - 3*ep^2*mtt^2*mWW*s^6*t - 2*mtt*mWW^2*s^6*t - 24*ep*mtt*mWW^2*s^6*t - 34*ep^2*mtt*mWW^2*s^6*t - 6*mWW^3*s^6*t - 17*ep*mWW^3*s^6*t - 11*ep^2*mWW^3*s^6*t + ep*mtt^7*mWW*t^2 + ep^2*mtt^7*mWW*t^2 - 4*ep*mtt^6*mWW^2*t^2 - 4*ep^2*mtt^6*mWW^2*t^2 + 6*ep*mtt^5*mWW^3*t^2 + 6*ep^2*mtt^5*mWW^3*t^2 - 4*ep*mtt^4*mWW^4*t^2 - 4*ep^2*mtt^4*mWW^4*t^2 + ep*mtt^3*mWW^5*t^2 + ep^2*mtt^3*mWW^5*t^2 + mtt^7*s*t^2 + 2*ep*mtt^7*s*t^2 + ep^2*mtt^7*s*t^2 - 15*mtt^6*mWW*s*t^2 - 62*ep*mtt^6*mWW*s*t^2 - 59*ep^2*mtt^6*mWW*s*t^2 + 41*mtt^5*mWW^2*s*t^2 + 152*ep*mtt^5*mWW^2*s*t^2 + 117*ep^2*mtt^5*mWW^2*s*t^2 - 51*mtt^4*mWW^3*s*t^2 - 124*ep*mtt^4*mWW^3*s*t^2 - 19*ep^2*mtt^4*mWW^3*s*t^2 + 42*mtt^3*mWW^4*s*t^2 + 50*ep*mtt^3*mWW^4*s*t^2 - 70*ep^2*mtt^3*mWW^4*s*t^2 - 26*mtt^2*mWW^5*s*t^2 - 38*ep*mtt^2*mWW^5*s*t^2 + 18*ep^2*mtt^2*mWW^5*s*t^2 + 8*mtt*mWW^6*s*t^2 + 20*ep*mtt*mWW^6*s*t^2 + 12*ep^2*mtt*mWW^6*s*t^2 - 4*mtt^6*s^2*t^2 - 8*ep*mtt^6*s^2*t^2 - 4*ep^2*mtt^6*s^2*t^2 + 46*mtt^5*mWW*s^2*t^2 + 218*ep*mtt^5*mWW*s^2*t^2 + 226*ep^2*mtt^5*mWW*s^2*t^2 - 18*mtt^4*mWW^2*s^2*t^2 - 46*ep*mtt^4*mWW^2*s^2*t^2 + 26*ep^2*mtt^4*mWW^2*s^2*t^2 - 76*mtt^3*mWW^3*s^2*t^2 - 530*ep*mtt^3*mWW^3*s^2*t^2 - 754*ep^2*mtt^3*mWW^3*s^2*t^2 + 38*mtt^2*mWW^4*s^2*t^2 + 334*ep*mtt^2*mWW^4*s^2*t^2 + 494*ep^2*mtt^2*mWW^4*s^2*t^2 + 18*mtt*mWW^5*s^2*t^2 + 64*ep*mtt*mWW^5*s^2*t^2 + 64*ep^2*mtt*mWW^5*s^2*t^2 - 4*mWW^6*s^2*t^2 - 32*ep*mWW^6*s^2*t^2 - 52*ep^2*mWW^6*s^2*t^2 + 6*mtt^5*s^3*t^2 + 12*ep*mtt^5*s^3*t^2 + 6*ep^2*mtt^5*s^3*t^2 - 54*mtt^4*mWW*s^3*t^2 - 325*ep*mtt^4*mWW*s^3*t^2 - 367*ep^2*mtt^4*mWW*s^3*t^2 - 96*mtt^3*mWW^2*s^3*t^2 - 421*ep*mtt^3*mWW^2*s^3*t^2 - 487*ep^2*mtt^3*mWW^2*s^3*t^2 + 168*mtt^2*mWW^3*s^3*t^2 + 987*ep*mtt^2*mWW^3*s^3*t^2 + 1233*ep^2*mtt^2*mWW^3*s^3*t^2 + 16*mtt*mWW^4*s^3*t^2 - 85*ep*mtt*mWW^4*s^3*t^2 - 227*ep^2*mtt*mWW^4*s^3*t^2 - 40*mWW^5*s^3*t^2 - 168*ep*mWW^5*s^3*t^2 - 158*ep^2*mWW^5*s^3*t^2 - 4*mtt^4*s^4*t^2 - 8*ep*mtt^4*s^4*t^2 - 4*ep^2*mtt^4*s^4*t^2 + 30*mtt^3*mWW*s^4*t^2 + 251*ep*mtt^3*mWW*s^4*t^2 + 305*ep^2*mtt^3*mWW*s^4*t^2 + 105*mtt^2*mWW^2*s^4*t^2 + 458*ep*mtt^2*mWW^2*s^4*t^2 + 491*ep^2*mtt^2*mWW^2*s^4*t^2 - 64*mtt*mWW^3*s^4*t^2 - 433*ep*mtt*mWW^3*s^4*t^2 - 555*ep^2*mtt*mWW^3*s^4*t^2 - 27*mWW^4*s^4*t^2 - 48*ep*mWW^4*s^4*t^2 + 3*ep^2*mWW^4*s^4*t^2 + mtt^3*s^5*t^2 + 2*ep*mtt^3*s^5*t^2 + ep^2*mtt^3*s^5*t^2 - 7*mtt^2*mWW*s^5*t^2 - 95*ep*mtt^2*mWW*s^5*t^2 - 124*ep^2*mtt^2*mWW*s^5*t^2 - 36*mtt*mWW^2*s^5*t^2 - 149*ep*mtt*mWW^2*s^5*t^2 - 149*ep^2*mtt*mWW^2*s^5*t^2 + 2*mWW^3*s^5*t^2 + 22*ep*mWW^3*s^5*t^2 + 32*ep^2*mWW^3*s^5*t^2 + 12*ep*mtt*mWW*s^6*t^2 + 18*ep^2*mtt*mWW*s^6*t^2 + 4*mWW^2*s^6*t^2 + 10*ep*mWW^2*s^6*t^2 + 6*ep^2*mWW^2*s^6*t^2 - 2*mtt^7*t^3 - 7*ep*mtt^7*t^3 - 5*ep^2*mtt^7*t^3 + 6*mtt^6*mWW*t^3 + 8*ep*mtt^6*mWW*t^3 - 10*ep^2*mtt^6*mWW*t^3 - 10*mtt^5*mWW^2*t^3 + 9*ep*mtt^5*mWW^2*t^3 + 55*ep^2*mtt^5*mWW^2*t^3 + 14*mtt^4*mWW^3*t^3 - 5*ep*mtt^4*mWW^3*t^3 - 55*ep^2*mtt^4*mWW^3*t^3 - 12*mtt^3*mWW^4*t^3 - 14*ep*mtt^3*mWW^4*t^3 + 10*ep^2*mtt^3*mWW^4*t^3 + 4*mtt^2*mWW^5*t^3 + 9*ep*mtt^2*mWW^5*t^3 + 5*ep^2*mtt^2*mWW^5*t^3 + 4*mtt^6*s*t^3 + 20*ep*mtt^6*s*t^3 + 16*ep^2*mtt^6*s*t^3 + 46*mtt^5*mWW*s*t^3 + 256*ep*mtt^5*mWW*s*t^3 + 318*ep^2*mtt^5*mWW*s*t^3 - 88*mtt^4*mWW^2*s*t^3 - 490*ep*mtt^4*mWW^2*s*t^3 - 576*ep^2*mtt^4*mWW^2*s*t^3 + 26*mtt^3*mWW^3*s*t^3 + 92*ep*mtt^3*mWW^3*s*t^3 + 30*ep^2*mtt^3*mWW^3*s*t^3 + 140*ep*mtt^2*mWW^4*s*t^3 + 302*ep^2*mtt^2*mWW^4*s*t^3 + 20*mtt*mWW^5*s*t^3 + 4*ep*mtt*mWW^5*s*t^3 - 76*ep^2*mtt*mWW^5*s*t^3 - 8*mWW^6*s*t^3 - 22*ep*mWW^6*s*t^3 - 14*ep^2*mWW^6*s*t^3 - 18*ep*mtt^5*s^2*t^3 - 18*ep^2*mtt^5*s^2*t^3 - 152*mtt^4*mWW*s^2*t^3 - 836*ep*mtt^4*mWW*s^2*t^3 - 972*ep^2*mtt^4*mWW*s^2*t^3 + 64*mtt^3*mWW^2*s^2*t^3 + 541*ep*mtt^3*mWW^2*s^2*t^3 + 699*ep^2*mtt^3*mWW^2*s^2*t^3 + 200*mtt^2*mWW^3*s^2*t^3 + 937*ep*mtt^2*mWW^3*s^2*t^3 + 1055*ep^2*mtt^2*mWW^3*s^2*t^3 - 92*mtt*mWW^4*s^2*t^3 - 579*ep*mtt*mWW^4*s^2*t^3 - 769*ep^2*mtt*mWW^4*s^2*t^3 - 20*mWW^5*s^2*t^3 - 45*ep*mWW^5*s^2*t^3 + 5*ep^2*mWW^5*s^2*t^3 - 4*mtt^4*s^3*t^3 + 4*ep*mtt^4*s^3*t^3 + 8*ep^2*mtt^4*s^3*t^3 + 156*mtt^3*mWW*s^3*t^3 + 985*ep*mtt^3*mWW*s^3*t^3 + 1165*ep^2*mtt^3*mWW*s^3*t^3 + 83*mtt^2*mWW^2*s^3*t^3 + 16*ep*mtt^2*mWW^2*s^3*t^3 - 175*ep^2*mtt^2*mWW^2*s^3*t^3 - 238*mtt*mWW^3*s^3*t^3 - 1047*ep*mtt*mWW^3*s^3*t^3 - 1073*ep^2*mtt*mWW^3*s^3*t^3 + 43*mWW^4*s^3*t^3 + 262*ep*mWW^4*s^3*t^3 + 315*ep^2*mWW^4*s^3*t^3 + 2*mtt^3*s^4*t^3 + ep*mtt^3*s^4*t^3 - ep^2*mtt^3*s^4*t^3 - 64*mtt^2*mWW*s^4*t^3 - 505*ep*mtt^2*mWW*s^4*t^3 - 621*ep^2*mtt^2*mWW*s^4*t^3 - 70*mtt*mWW^2*s^4*t^3 - 121*ep*mtt*mWW^2*s^4*t^3 - 21*ep^2*mtt*mWW^2*s^4*t^3 + 52*mWW^3*s^4*t^3 + 185*ep*mWW^3*s^4*t^3 + 163*ep^2*mWW^3*s^4*t^3 + 8*mtt*mWW*s^5*t^3 + 92*ep*mtt*mWW*s^5*t^3 + 120*ep^2*mtt*mWW*s^5*t^3 + 12*mWW^2*s^5*t^3 + 18*ep*mWW^2*s^5*t^3 + 8*mtt^6*t^4 + 28*ep*mtt^6*t^4 + 20*ep^2*mtt^6*t^4 - 6*mtt^5*mWW*t^4 + 29*ep*mtt^5*mWW*t^4 + 89*ep^2*mtt^5*mWW*t^4 - 4*mtt^4*mWW^2*t^4 - 154*ep*mtt^4*mWW^2*t^4 - 294*ep^2*mtt^4*mWW^2*t^4 - 14*mtt^3*mWW^3*t^4 + 88*ep*mtt^3*mWW^3*t^4 + 228*ep^2*mtt^3*mWW^3*t^4 + 24*mtt^2*mWW^4*t^4 + 30*ep*mtt^2*mWW^4*t^4 - 30*ep^2*mtt^2*mWW^4*t^4 - 8*mtt*mWW^5*t^4 - 21*ep*mtt*mWW^5*t^4 - 13*ep^2*mtt*mWW^5*t^4 - 18*mtt^5*s*t^4 - 72*ep*mtt^5*s*t^4 - 54*ep^2*mtt^5*s*t^4 - 118*mtt^4*mWW*s*t^4 - 685*ep*mtt^4*mWW*s*t^4 - 855*ep^2*mtt^4*mWW*s*t^4 + 177*mtt^3*mWW^2*s*t^4 + 1127*ep*mtt^3*mWW^2*s*t^4 + 1448*ep^2*mtt^3*mWW^2*s*t^4 + 31*mtt^2*mWW^3*s*t^4 - 78*ep*mtt^2*mWW^3*s*t^4 - 259*ep^2*mtt^2*mWW^3*s*t^4 - 78*mtt*mWW^4*s*t^4 - 334*ep*mtt*mWW^4*s*t^4 - 346*ep^2*mtt*mWW^4*s*t^4 + 6*mWW^5*s*t^4 + 42*ep*mWW^5*s*t^4 + 66*ep^2*mWW^5*s*t^4 + 12*mtt^4*s^2*t^4 + 60*ep*mtt^4*s^2*t^4 + 48*ep^2*mtt^4*s^2*t^4 + 268*mtt^3*mWW*s^2*t^4 + 1499*ep*mtt^3*mWW*s^2*t^4 + 1735*ep^2*mtt^3*mWW*s^2*t^4 - 176*mtt^2*mWW^2*s^2*t^4 - 1310*ep*mtt^2*mWW^2*s^2*t^4 - 1686*ep^2*mtt^2*mWW^2*s^2*t^4 - 170*mtt*mWW^3*s^2*t^4 - 523*ep*mtt*mWW^3*s^2*t^4 - 359*ep^2*mtt*mWW^3*s^2*t^4 + 86*mWW^4*s^2*t^4 + 384*ep*mWW^4*s^2*t^4 + 382*ep^2*mWW^4*s^2*t^4 - 2*mtt^3*s^3*t^4 - 16*ep*mtt^3*s^3*t^4 - 14*ep^2*mtt^3*s^3*t^4 - 186*mtt^2*mWW*s^3*t^4 - 1130*ep*mtt^2*mWW*s^3*t^4 - 1304*ep^2*mtt^2*mWW*s^3*t^4 + 40*mtt*mWW^2*s^3*t^4 + 526*ep*mtt*mWW^2*s^3*t^4 + 726*ep^2*mtt*mWW^2*s^3*t^4 + 68*mWW^3*s^3*t^4 + 180*ep*mWW^3*s^3*t^4 + 112*ep^2*mWW^3*s^3*t^4 + 40*mtt*mWW*s^4*t^4 + 280*ep*mtt*mWW*s^4*t^4 + 330*ep^2*mtt*mWW*s^4*t^4 - 60*ep*mWW^2*s^4*t^4 - 90*ep^2*mWW^2*s^4*t^4 - 12*mtt^5*t^5 - 42*ep*mtt^5*t^5 - 30*ep^2*mtt^5*t^5 - 26*mtt^4*mWW*t^5 - 177*ep*mtt^4*mWW*t^5 - 247*ep^2*mtt^4*mWW*t^5 + 76*mtt^3*mWW^2*t^5 + 468*ep*mtt^3*mWW^2*t^5 + 614*ep^2*mtt^3*mWW^2*t^5 - 30*mtt^2*mWW^3*t^5 - 258*ep*mtt^2*mWW^3*t^5 - 390*ep^2*mtt^2*mWW^3*t^5 - 12*mtt*mWW^4*t^5 - 2*ep*mtt*mWW^4*t^5 + 46*ep^2*mtt*mWW^4*t^5 + 4*mWW^5*t^5 + 11*ep*mWW^5*t^5 + 7*ep^2*mWW^5*t^5 + 20*mtt^4*s*t^5 + 76*ep*mtt^4*s*t^5 + 56*ep^2*mtt^4*s*t^5 + 198*mtt^3*mWW*s*t^5 + 1022*ep*mtt^3*mWW*s*t^5 + 1160*ep^2*mtt^3*mWW*s*t^5 - 282*mtt^2*mWW^2*s*t^5 - 1528*ep*mtt^2*mWW^2*s*t^5 - 1774*ep^2*mtt^2*mWW^2*s*t^5 + 32*mtt*mWW^3*s*t^5 + 320*ep*mtt*mWW^3*s*t^5 + 480*ep^2*mtt*mWW^3*s*t^5 + 36*mWW^4*s*t^5 + 132*ep*mWW^4*s*t^5 + 102*ep^2*mWW^4*s*t^5 - 8*mtt^3*s^2*t^5 - 34*ep*mtt^3*s^2*t^5 - 26*ep^2*mtt^3*s^2*t^5 - 244*mtt^2*mWW*s^2*t^5 - 1265*ep*mtt^2*mWW*s^2*t^5 - 1381*ep^2*mtt^2*mWW*s^2*t^5 + 210*mtt*mWW^2*s^2*t^5 + 1174*ep*mtt*mWW^2*s^2*t^5 + 1324*ep^2*mtt*mWW^2*s^2*t^5 + 2*mWW^3*s^2*t^5 - 95*ep*mWW^3*s^2*t^5 - 157*ep^2*mWW^3*s^2*t^5 + 80*mtt*mWW*s^3*t^5 + 440*ep*mtt*mWW*s^3*t^5 + 480*ep^2*mtt*mWW*s^3*t^5 - 40*mWW^2*s^3*t^5 - 220*ep*mWW^2*s^3*t^5 - 240*ep^2*mWW^2*s^3*t^5 + 8*mtt^4*t^6 + 28*ep*mtt^4*t^6 + 20*ep^2*mtt^4*t^6 + 54*mtt^3*mWW*t^6 + 262*ep*mtt^3*mWW*t^6 + 292*ep^2*mtt^3*mWW*t^6 - 108*mtt^2*mWW^2*t^6 - 522*ep*mtt^2*mWW^2*t^6 - 576*ep^2*mtt^2*mWW^2*t^6 + 46*mtt*mWW^3*t^6 + 242*ep*mtt*mWW^3*t^6 + 286*ep^2*mtt*mWW^3*t^6 - 10*ep*mWW^4*t^6 - 22*ep^2*mWW^4*t^6 - 7*mtt^3*s*t^6 - 26*ep*mtt^3*s*t^6 - 19*ep^2*mtt^3*s*t^6 - 151*mtt^2*mWW*s*t^6 - 703*ep*mtt^2*mWW*s*t^6 - 732*ep^2*mtt^2*mWW*s*t^6 + 188*mtt*mWW^2*s*t^6 + 887*ep*mtt*mWW^2*s*t^6 + 927*ep^2*mtt*mWW^2*s*t^6 - 38*mWW^3*s*t^6 - 202*ep*mWW^3*s*t^6 - 224*ep^2*mWW^3*s*t^6 + 80*mtt*mWW*s^2*t^6 + 380*ep*mtt*mWW*s^2*t^6 + 390*ep^2*mtt*mWW*s^2*t^6 - 60*mWW^2*s^2*t^6 - 270*ep*mWW^2*s^2*t^6 - 270*ep^2*mWW^2*s^2*t^6 - 2*mtt^3*t^7 - 7*ep*mtt^3*t^7 - 5*ep^2*mtt^3*t^7 - 36*mtt^2*mWW*t^7 - 155*ep*mtt^2*mWW*t^7 - 155*ep^2*mtt^2*mWW*t^7 + 54*mtt*mWW^2*t^7 + 235*ep*mtt*mWW^2*t^7 + 235*ep^2*mtt*mWW^2*t^7 - 16*mWW^3*t^7 - 73*ep*mWW^3*t^7 - 75*ep^2*mWW^3*t^7 + 40*mtt*mWW*s*t^7 + 172*ep*mtt*mWW*s*t^7 + 168*ep^2*mtt*mWW*s*t^7 - 36*mWW^2*s*t^7 - 150*ep*mWW^2*s*t^7 - 144*ep^2*mWW^2*s*t^7 + 8*mtt*mWW*t^8 + 32*ep*mtt*mWW*t^8 + 30*ep^2*mtt*mWW*t^8 - 8*mWW^2*t^8 - 32*ep*mWW^2*t^8 - 30*ep^2*mWW^2*t^8))/((1 + ep)^2*(mtt - mWW)^3*mWW*s^3*(mtt - mWW - s - t)^3*(mWW*s + mtt*t - s*t - t^2)^2), (-2*(2*ep^2*mtt^7*mWW^2 + 10*ep^3*mtt^7*mWW^2 + 12*ep^4*mtt^7*mWW^2 + 2*mtt^6*mWW^3 + 14*ep*mtt^6*mWW^3 + 9*ep^2*mtt^6*mWW^3 - 94*ep^3*mtt^6*mWW^3 - 129*ep^4*mtt^6*mWW^3 - 11*mtt^5*mWW^4 - 78*ep*mtt^5*mWW^4 - 87*ep^2*mtt^5*mWW^4 + 352*ep^3*mtt^5*mWW^4 + 514*ep^4*mtt^5*mWW^4 + 25*mtt^4*mWW^5 + 180*ep*mtt^4*mWW^5 + 230*ep^2*mtt^4*mWW^5 - 700*ep^3*mtt^4*mWW^5 - 1055*ep^4*mtt^4*mWW^5 - 30*mtt^3*mWW^6 - 220*ep*mtt^3*mWW^6 - 300*ep^2*mtt^3*mWW^6 + 810*ep^3*mtt^3*mWW^6 + 1240*ep^4*mtt^3*mWW^6 + 20*mtt^2*mWW^7 + 150*ep*mtt^2*mWW^7 + 213*ep^2*mtt^2*mWW^7 - 550*ep^3*mtt^2*mWW^7 - 847*ep^4*mtt^2*mWW^7 - 7*mtt*mWW^8 - 54*ep*mtt*mWW^8 - 79*ep^2*mtt*mWW^8 + 204*ep^3*mtt*mWW^8 + 314*ep^4*mtt*mWW^8 + mWW^9 + 8*ep*mWW^9 + 12*ep^2*mWW^9 - 32*ep^3*mWW^9 - 49*ep^4*mWW^9 + ep*mtt^6*mWW^2*s - 4*ep^2*mtt^6*mWW^2*s - 35*ep^3*mtt^6*mWW^2*s - 46*ep^4*mtt^6*mWW^2*s - 6*mtt^5*mWW^3*s - 56*ep*mtt^5*mWW^3*s - 100*ep^2*mtt^5*mWW^3*s + 167*ep^3*mtt^5*mWW^3*s + 331*ep^4*mtt^5*mWW^3*s + 28*mtt^4*mWW^4*s + 246*ep*mtt^4*mWW^4*s + 487*ep^2*mtt^4*mWW^4*s - 440*ep^3*mtt^4*mWW^4*s - 1053*ep^4*mtt^4*mWW^4*s - 52*mtt^3*mWW^5*s - 444*ep*mtt^3*mWW^5*s - 868*ep^2*mtt^3*mWW^5*s + 790*ep^3*mtt^3*mWW^5*s + 1822*ep^4*mtt^3*mWW^5*s + 48*mtt^2*mWW^6*s + 401*ep*mtt^2*mWW^6*s + 742*ep^2*mtt^2*mWW^6*s - 875*ep^3*mtt^2*mWW^6*s - 1768*ep^4*mtt^2*mWW^6*s - 22*mtt*mWW^7*s - 180*ep*mtt*mWW^7*s - 304*ep^2*mtt*mWW^7*s + 515*ep^3*mtt*mWW^7*s + 903*ep^4*mtt*mWW^7*s + 4*mWW^8*s + 32*ep*mWW^8*s + 47*ep^2*mWW^8*s - 122*ep^3*mWW^8*s - 189*ep^4*mWW^8*s - 4*ep*mtt^5*mWW^2*s^2 - 4*ep^2*mtt^5*mWW^2*s^2 + 40*ep^3*mtt^5*mWW^2*s^2 + 64*ep^4*mtt^5*mWW^2*s^2 + 6*mtt^4*mWW^3*s^2 + 88*ep*mtt^4*mWW^3*s^2 + 276*ep^2*mtt^4*mWW^3*s^2 + 131*ep^3*mtt^4*mWW^3*s^2 - 171*ep^4*mtt^4*mWW^3*s^2 - 23*mtt^3*mWW^4*s^2 - 279*ep*mtt^3*mWW^4*s^2 - 856*ep^2*mtt^3*mWW^4*s^2 - 464*ep^3*mtt^3*mWW^4*s^2 + 380*ep^4*mtt^3*mWW^4*s^2 + 33*mtt^2*mWW^5*s^2 + 349*ep*mtt^2*mWW^5*s^2 + 952*ep^2*mtt^2*mWW^5*s^2 + 206*ep^3*mtt^2*mWW^5*s^2 - 754*ep^4*mtt^2*mWW^5*s^2 - 21*mtt*mWW^6*s^2 - 193*ep*mtt*mWW^6*s^2 - 420*ep^2*mtt*mWW^6*s^2 + 256*ep^3*mtt*mWW^6*s^2 + 732*ep^4*mtt*mWW^6*s^2 + 5*mWW^7*s^2 + 39*ep*mWW^7*s^2 + 52*ep^2*mWW^7*s^2 - 169*ep^3*mWW^7*s^2 - 251*ep^4*mWW^7*s^2 + 6*ep*mtt^4*mWW^2*s^3 + 16*ep^2*mtt^4*mWW^2*s^3 - 10*ep^3*mtt^4*mWW^2*s^3 - 36*ep^4*mtt^4*mWW^2*s^3 - 2*mtt^3*mWW^3*s^3 - 68*ep*mtt^3*mWW^3*s^3 - 318*ep^2*mtt^3*mWW^3*s^3 - 455*ep^3*mtt^3*mWW^3*s^3 - 183*ep^4*mtt^3*mWW^3*s^3 + 6*mtt^2*mWW^4*s^3 + 131*ep*mtt^2*mWW^4*s^3 + 595*ep^2*mtt^2*mWW^4*s^3 + 835*ep^3*mtt^2*mWW^4*s^3 + 341*ep^4*mtt^2*mWW^4*s^3 - 6*mtt*mWW^5*s^3 - 82*ep*mtt*mWW^5*s^3 - 300*ep^2*mtt*mWW^5*s^3 - 265*ep^3*mtt*mWW^5*s^3 + 11*ep^4*mtt*mWW^5*s^3 + 2*mWW^6*s^3 + 13*ep*mWW^6*s^3 + 7*ep^2*mWW^6*s^3 - 105*ep^3*mWW^6*s^3 - 133*ep^4*mWW^6*s^3 - 4*ep*mtt^3*mWW^2*s^4 - 14*ep^2*mtt^3*mWW^2*s^4 - 10*ep^3*mtt^3*mWW^2*s^4 + 4*ep^4*mtt^3*mWW^2*s^4 + 26*ep*mtt^2*mWW^3*s^4 + 163*ep^2*mtt^2*mWW^3*s^4 + 319*ep^3*mtt^2*mWW^3*s^4 + 200*ep^4*mtt^2*mWW^3*s^4 - 19*ep*mtt*mWW^4*s^4 - 135*ep^2*mtt*mWW^4*s^4 - 278*ep^3*mtt*mWW^4*s^4 - 180*ep^4*mtt*mWW^4*s^4 - 3*ep*mWW^5*s^4 - 14*ep^2*mWW^5*s^4 - 31*ep^3*mWW^5*s^4 - 24*ep^4*mWW^5*s^4 + ep*mtt^2*mWW^2*s^5 + 4*ep^2*mtt^2*mWW^2*s^5 + 5*ep^3*mtt^2*mWW^2*s^5 + 2*ep^4*mtt^2*mWW^2*s^5 - 4*ep*mtt*mWW^3*s^5 - 30*ep^2*mtt*mWW^3*s^5 - 68*ep^3*mtt*mWW^3*s^5 - 48*ep^4*mtt*mWW^3*s^5 - ep*mWW^4*s^5 - 4*ep^2*mWW^4*s^5 - 5*ep^3*mWW^4*s^5 - 2*ep^4*mWW^4*s^5 - ep*mtt^7*mWW*t - 14*ep^2*mtt^7*mWW*t - 43*ep^3*mtt^7*mWW*t - 38*ep^4*mtt^7*mWW*t - 4*mtt^6*mWW^2*t - 22*ep*mtt^6*mWW^2*t + 36*ep^2*mtt^6*mWW^2*t + 294*ep^3*mtt^6*mWW^2*t + 302*ep^4*mtt^6*mWW^2*t + 19*mtt^5*mWW^3*t + 116*ep*mtt^5*mWW^3*t + 7*ep^2*mtt^5*mWW^3*t - 840*ep^3*mtt^5*mWW^3*t - 940*ep^4*mtt^5*mWW^3*t - 34*mtt^4*mWW^4*t - 212*ep*mtt^4*mWW^4*t - 91*ep^2*mtt^4*mWW^4*t + 1259*ep^3*mtt^4*mWW^4*t + 1460*ep^4*mtt^4*mWW^4*t + 26*mtt^3*mWW^5*t + 163*ep*mtt^3*mWW^5*t + 64*ep^2*mtt^3*mWW^5*t - 1011*ep^3*mtt^3*mWW^5*t - 1150*ep^4*mtt^3*mWW^5*t - 4*mtt^2*mWW^6*t - 26*ep*mtt^2*mWW^6*t + 38*ep^2*mtt^2*mWW^6*t + 372*ep^3*mtt^2*mWW^6*t + 358*ep^4*mtt^2*mWW^6*t - 5*mtt*mWW^7*t - 30*ep*mtt*mWW^7*t - 57*ep^2*mtt*mWW^7*t - 10*ep^3*mtt*mWW^7*t + 48*ep^4*mtt*mWW^7*t + 2*mWW^8*t + 12*ep*mWW^8*t + 17*ep^2*mWW^8*t - 21*ep^3*mWW^8*t - 40*ep^4*mWW^8*t + 4*ep*mtt^6*mWW*s*t + 59*ep^2*mtt^6*mWW*s*t + 181*ep^3*mtt^6*mWW*s*t + 158*ep^4*mtt^6*mWW*s*t + 12*mtt^5*mWW^2*s*t + 72*ep*mtt^5*mWW^2*s*t - 87*ep^2*mtt^5*mWW^2*s*t - 873*ep^3*mtt^5*mWW^2*s*t - 912*ep^4*mtt^5*mWW^2*s*t - 50*mtt^4*mWW^3*s*t - 294*ep*mtt^4*mWW^3*s*t + 61*ep^2*mtt^4*mWW^3*s*t + 2417*ep^3*mtt^4*mWW^3*s*t + 2618*ep^4*mtt^4*mWW^3*s*t + 79*mtt^3*mWW^4*s*t + 420*ep*mtt^3*mWW^4*s*t - 245*ep^2*mtt^3*mWW^4*s*t - 3888*ep^3*mtt^3*mWW^4*s*t - 4040*ep^4*mtt^3*mWW^4*s*t - 57*mtt^2*mWW^5*s*t - 276*ep*mtt^2*mWW^5*s*t + 354*ep^2*mtt^2*mWW^5*s*t + 3177*ep^3*mtt^2*mWW^5*s*t + 3162*ep^4*mtt^2*mWW^5*s*t + 17*mtt*mWW^6*s*t + 84*ep*mtt*mWW^6*s*t - 136*ep^2*mtt*mWW^6*s*t - 1079*ep^3*mtt*mWW^6*s*t - 1064*ep^4*mtt*mWW^6*s*t - mWW^7*s*t - 10*ep*mWW^7*s*t - 6*ep^2*mWW^7*s*t + 65*ep^3*mWW^7*s*t + 78*ep^4*mWW^7*s*t - 6*ep*mtt^5*mWW*s^2*t - 96*ep^2*mtt^5*mWW*s^2*t - 294*ep^3*mtt^5*mWW*s^2*t - 252*ep^4*mtt^5*mWW*s^2*t - 12*mtt^4*mWW^2*s^2*t - 86*ep*mtt^4*mWW^2*s^2*t + 17*ep^2*mtt^4*mWW^2*s^2*t + 773*ep^3*mtt^4*mWW^2*s^2*t + 856*ep^4*mtt^4*mWW^2*s^2*t + 43*mtt^3*mWW^3*s^2*t + 223*ep*mtt^3*mWW^3*s^2*t - 209*ep^2*mtt^3*mWW^3*s^2*t - 2405*ep^3*mtt^3*mWW^3*s^2*t - 2446*ep^4*mtt^3*mWW^3*s^2*t - 57*mtt^2*mWW^4*s^2*t - 186*ep*mtt^2*mWW^4*s^2*t + 878*ep^2*mtt^2*mWW^4*s^2*t + 4239*ep^3*mtt^2*mWW^4*s^2*t + 3850*ep^4*mtt^2*mWW^4*s^2*t + 33*mtt*mWW^5*s^2*t + 77*ep*mtt*mWW^5*s^2*t - 717*ep^2*mtt*mWW^5*s^2*t - 2885*ep^3*mtt*mWW^5*s^2*t - 2526*ep^4*mtt*mWW^5*s^2*t - 7*mWW^6*s^2*t - 22*ep*mWW^6*s^2*t + 127*ep^2*mWW^6*s^2*t + 572*ep^3*mWW^6*s^2*t + 518*ep^4*mWW^6*s^2*t + 4*ep*mtt^4*mWW*s^3*t + 74*ep^2*mtt^4*mWW*s^3*t + 226*ep^3*mtt^4*mWW*s^3*t + 188*ep^4*mtt^4*mWW*s^3*t + 4*mtt^3*mWW^2*s^3*t + 46*ep*mtt^3*mWW^2*s^3*t + 111*ep^2*mtt^3*mWW^2*s^3*t - 21*ep^3*mtt^3*mWW^2*s^3*t - 116*ep^4*mtt^3*mWW^2*s^3*t - 12*mtt^2*mWW^3*s^3*t - 22*ep*mtt^2*mWW^3*s^3*t + 236*ep^2*mtt^2*mWW^3*s^3*t + 964*ep^3*mtt^2*mWW^3*s^3*t + 820*ep^4*mtt^2*mWW^3*s^3*t + 12*mtt*mWW^4*s^3*t - 52*ep*mtt*mWW^4*s^3*t - 707*ep^2*mtt*mWW^4*s^3*t - 1921*ep^3*mtt*mWW^4*s^3*t - 1460*ep^4*mtt*mWW^4*s^3*t - 4*mWW^5*s^3*t + 24*ep*mWW^5*s^3*t + 286*ep^2*mWW^5*s^3*t + 752*ep^3*mWW^5*s^3*t + 568*ep^4*mWW^5*s^3*t - ep*mtt^3*mWW*s^4*t - 26*ep^2*mtt^3*mWW*s^4*t - 79*ep^3*mtt^3*mWW*s^4*t - 62*ep^4*mtt^3*mWW*s^4*t - 12*ep*mtt^2*mWW^2*s^4*t - 105*ep^2*mtt^2*mWW^2*s^4*t - 255*ep^3*mtt^2*mWW^2*s^4*t - 198*ep^4*mtt^2*mWW^2*s^4*t - 29*ep*mtt*mWW^3*s^4*t - 124*ep^2*mtt*mWW^3*s^4*t - 181*ep^3*mtt*mWW^3*s^4*t - 74*ep^4*mtt*mWW^3*s^4*t + 30*ep*mWW^4*s^4*t + 165*ep^2*mWW^4*s^4*t + 311*ep^3*mWW^4*s^4*t + 190*ep^4*mWW^4*s^4*t + 3*ep^2*mtt^2*mWW*s^5*t + 9*ep^3*mtt^2*mWW*s^5*t + 6*ep^4*mtt^2*mWW*s^5*t + 2*ep*mtt*mWW^2*s^5*t + 28*ep^2*mtt*mWW^2*s^5*t + 82*ep^3*mtt*mWW^2*s^5*t + 68*ep^4*mtt*mWW^2*s^5*t + 6*ep*mWW^3*s^5*t + 29*ep^2*mWW^3*s^5*t + 45*ep^3*mWW^3*s^5*t + 22*ep^4*mWW^3*s^5*t - ep*mtt^7*t^2 - 4*ep^2*mtt^7*t^2 - 5*ep^3*mtt^7*t^2 - 2*ep^4*mtt^7*t^2 + 2*mtt^6*mWW*t^2 + 28*ep*mtt^6*mWW*t^2 + 118*ep^2*mtt^6*mWW*t^2 + 189*ep^3*mtt^6*mWW*t^2 + 113*ep^4*mtt^6*mWW*t^2 - 5*mtt^5*mWW^2*t^2 - 91*ep*mtt^5*mWW^2*t^2 - 488*ep^2*mtt^5*mWW^2*t^2 - 984*ep^3*mtt^5*mWW^2*t^2 - 682*ep^4*mtt^5*mWW^2*t^2 - 6*mtt^4*mWW^3*t^2 + 95*ep*mtt^4*mWW^3*t^2 + 977*ep^2*mtt^4*mWW^3*t^2 + 2584*ep^3*mtt^4*mWW^3*t^2 + 2008*ep^4*mtt^4*mWW^3*t^2 + 34*mtt^3*mWW^4*t^2 + 32*ep*mtt^3*mWW^4*t^2 - 1087*ep^2*mtt^3*mWW^4*t^2 - 3787*ep^3*mtt^3*mWW^4*t^2 - 3202*ep^4*mtt^3*mWW^4*t^2 - 46*mtt^2*mWW^5*t^2 - 155*ep*mtt^2*mWW^5*t^2 + 593*ep^2*mtt^2*mWW^5*t^2 + 2967*ep^3*mtt^2*mWW^5*t^2 + 2725*ep^4*mtt^2*mWW^5*t^2 + 27*mtt*mWW^6*t^2 + 128*ep*mtt*mWW^6*t^2 - 73*ep^2*mtt*mWW^6*t^2 - 1088*ep^3*mtt*mWW^6*t^2 - 1130*ep^4*mtt*mWW^6*t^2 - 6*mWW^7*t^2 - 36*ep*mWW^7*t^2 - 36*ep^2*mWW^7*t^2 + 124*ep^3*mWW^7*t^2 + 170*ep^4*mWW^7*t^2 + 4*ep*mtt^6*s*t^2 + 16*ep^2*mtt^6*s*t^2 + 20*ep^3*mtt^6*s*t^2 + 8*ep^4*mtt^6*s*t^2 - 6*mtt^5*mWW*s*t^2 - 91*ep*mtt^5*mWW*s*t^2 - 413*ep^2*mtt^5*mWW*s*t^2 - 701*ep^3*mtt^5*mWW*s*t^2 - 433*ep^4*mtt^5*mWW*s*t^2 + 16*mtt^4*mWW^2*s*t^2 + 215*ep*mtt^4*mWW^2*s*t^2 + 1043*ep^2*mtt^4*mWW^2*s*t^2 + 1983*ep^3*mtt^4*mWW^2*s*t^2 + 1333*ep^4*mtt^4*mWW^2*s*t^2 - 3*mtt^3*mWW^3*s*t^2 - 217*ep*mtt^3*mWW^3*s*t^2 - 1584*ep^2*mtt^3*mWW^3*s*t^2 - 3839*ep^3*mtt^3*mWW^3*s*t^2 - 2865*ep^4*mtt^3*mWW^3*s*t^2 - 27*mtt^2*mWW^4*s*t^2 + 143*ep*mtt^2*mWW^4*s*t^2 + 1974*ep^2*mtt^2*mWW^4*s*t^2 + 5521*ep^3*mtt^2*mWW^4*s*t^2 + 4287*ep^4*mtt^2*mWW^4*s*t^2 + 29*mtt*mWW^5*s*t^2 - 64*ep*mtt*mWW^5*s*t^2 - 1399*ep^2*mtt*mWW^5*s*t^2 - 4072*ep^3*mtt*mWW^5*s*t^2 - 3194*ep^4*mtt*mWW^5*s*t^2 - 9*mWW^6*s*t^2 + 10*ep*mWW^6*s*t^2 + 363*ep^2*mWW^6*s*t^2 + 1088*ep^3*mWW^6*s*t^2 + 864*ep^4*mWW^6*s*t^2 - 6*ep*mtt^5*s^2*t^2 - 24*ep^2*mtt^5*s^2*t^2 - 30*ep^3*mtt^5*s^2*t^2 - 12*ep^4*mtt^5*s^2*t^2 + 6*mtt^4*mWW*s^2*t^2 + 105*ep*mtt^4*mWW*s^2*t^2 + 543*ep^2*mtt^4*mWW*s^2*t^2 + 1011*ep^3*mtt^4*mWW*s^2*t^2 + 657*ep^4*mtt^4*mWW*s^2*t^2 - 17*mtt^3*mWW^2*s^2*t^2 - 133*ep*mtt^3*mWW^2*s^2*t^2 - 489*ep^2*mtt^3*mWW^2*s^2*t^2 - 753*ep^3*mtt^3*mWW^2*s^2*t^2 - 450*ep^4*mtt^3*mWW^2*s^2*t^2 + 15*mtt^2*mWW^3*s^2*t^2 + 113*ep*mtt^2*mWW^3*s^2*t^2 + 322*ep^2*mtt^2*mWW^3*s^2*t^2 + 430*ep^3*mtt^2*mWW^3*s^2*t^2 + 200*ep^4*mtt^2*mWW^3*s^2*t^2 - 3*mtt*mWW^4*s^2*t^2 - 164*ep*mtt*mWW^4*s^2*t^2 - 888*ep^2*mtt*mWW^4*s^2*t^2 - 1789*ep^3*mtt*mWW^4*s^2*t^2 - 1146*ep^4*mtt*mWW^4*s^2*t^2 - mWW^5*s^2*t^2 + 85*ep*mWW^5*s^2*t^2 + 536*ep^2*mWW^5*s^2*t^2 + 1131*ep^3*mWW^5*s^2*t^2 + 751*ep^4*mWW^5*s^2*t^2 + 4*ep*mtt^4*s^3*t^2 + 16*ep^2*mtt^4*s^3*t^2 + 20*ep^3*mtt^4*s^3*t^2 + 8*ep^4*mtt^4*s^3*t^2 - 2*mtt^3*mWW*s^3*t^2 - 49*ep*mtt^3*mWW*s^3*t^2 - 331*ep^2*mtt^3*mWW*s^3*t^2 - 717*ep^3*mtt^3*mWW*s^3*t^2 - 503*ep^4*mtt^3*mWW*s^3*t^2 + 6*mtt^2*mWW^2*s^3*t^2 - 19*ep*mtt^2*mWW^2*s^3*t^2 - 217*ep^2*mtt^2*mWW^2*s^3*t^2 - 533*ep^3*mtt^2*mWW^2*s^3*t^2 - 383*ep^4*mtt^2*mWW^2*s^3*t^2 - 6*mtt*mWW^3*s^3*t^2 + 23*ep*mtt*mWW^3*s^3*t^2 + 365*ep^2*mtt*mWW^3*s^3*t^2 + 985*ep^3*mtt*mWW^3*s^3*t^2 + 763*ep^4*mtt*mWW^3*s^3*t^2 + 2*mWW^4*s^3*t^2 + 29*ep*mWW^4*s^3*t^2 + 77*ep^2*mWW^4*s^3*t^2 + 41*ep^3*mWW^4*s^3*t^2 - 29*ep^4*mWW^4*s^3*t^2 - ep*mtt^3*s^4*t^2 - 4*ep^2*mtt^3*s^4*t^2 - 5*ep^3*mtt^3*s^4*t^2 - 2*ep^4*mtt^3*s^4*t^2 + 7*ep*mtt^2*mWW*s^4*t^2 + 95*ep^2*mtt^2*mWW*s^4*t^2 + 260*ep^3*mtt^2*mWW*s^4*t^2 + 202*ep^4*mtt^2*mWW*s^4*t^2 + 32*ep*mtt*mWW^2*s^4*t^2 + 169*ep^2*mtt*mWW^2*s^4*t^2 + 313*ep^3*mtt*mWW^2*s^4*t^2 + 194*ep^4*mtt*mWW^2*s^4*t^2 - 14*ep*mWW^3*s^4*t^2 - 80*ep^2*mWW^3*s^4*t^2 - 160*ep^3*mWW^3*s^4*t^2 - 106*ep^4*mWW^3*s^4*t^2 - 12*ep^2*mtt*mWW*s^5*t^2 - 42*ep^3*mtt*mWW*s^5*t^2 - 36*ep^4*mtt*mWW*s^5*t^2 - 4*ep*mWW^2*s^5*t^2 - 18*ep^2*mWW^2*s^5*t^2 - 26*ep^3*mWW^2*s^5*t^2 - 12*ep^4*mWW^2*s^5*t^2 - 3*ep^2*mtt^6*t^3 - 9*ep^3*mtt^6*t^3 - 6*ep^4*mtt^6*t^3 - 3*mtt^5*mWW*t^3 - 34*ep*mtt^5*mWW*t^3 - 122*ep^2*mtt^5*mWW*t^3 - 157*ep^3*mtt^5*mWW*t^3 - 86*ep^4*mtt^5*mWW*t^3 + 14*mtt^4*mWW^2*t^3 + 114*ep*mtt^4*mWW^2*t^3 + 337*ep^2*mtt^4*mWW^2*t^3 + 343*ep^3*mtt^4*mWW^2*t^3 + 152*ep^4*mtt^4*mWW^2*t^3 - 26*mtt^3*mWW^3*t^3 - 198*ep*mtt^3*mWW^3*t^3 - 563*ep^2*mtt^3*mWW^3*t^3 - 589*ep^3*mtt^3*mWW^3*t^3 - 244*ep^4*mtt^3*mWW^3*t^3 + 24*mtt^2*mWW^4*t^3 + 238*ep*mtt^2*mWW^4*t^3 + 866*ep^2*mtt^2*mWW^4*t^3 + 1294*ep^3*mtt^2*mWW^4*t^3 + 698*ep^4*mtt^2*mWW^4*t^3 - 11*mtt*mWW^5*t^3 - 168*ep*mtt*mWW^5*t^3 - 763*ep^2*mtt*mWW^5*t^3 - 1354*ep^3*mtt*mWW^5*t^3 - 806*ep^4*mtt*mWW^5*t^3 + 2*mWW^6*t^3 + 48*ep*mWW^6*t^3 + 248*ep^2*mWW^6*t^3 + 472*ep^3*mWW^6*t^3 + 292*ep^4*mWW^6*t^3 + 9*ep^2*mtt^5*s*t^3 + 27*ep^3*mtt^5*s*t^3 + 18*ep^4*mtt^5*s*t^3 + 6*mtt^4*mWW*s*t^3 + 94*ep*mtt^4*mWW*s*t^3 + 452*ep^2*mtt^4*mWW*s*t^3 + 786*ep^3*mtt^4*mWW*s*t^3 + 510*ep^4*mtt^4*mWW*s*t^3 - 23*mtt^3*mWW^2*s*t^3 - 150*ep*mtt^3*mWW^2*s*t^3 - 434*ep^2*mtt^3*mWW^2*s*t^3 - 427*ep^3*mtt^3*mWW^2*s*t^3 - 220*ep^4*mtt^3*mWW^2*s*t^3 + 33*mtt^2*mWW^3*s*t^3 + 76*ep*mtt^2*mWW^3*s*t^3 - 339*ep^2*mtt^2*mWW^3*s*t^3 - 1402*ep^3*mtt^2*mWW^3*s*t^3 - 1092*ep^4*mtt^2*mWW^3*s*t^3 - 21*mtt*mWW^4*s*t^3 - 62*ep*mtt*mWW^4*s*t^3 + 223*ep^2*mtt*mWW^4*s*t^3 + 994*ep^3*mtt*mWW^4*s*t^3 + 834*ep^4*mtt*mWW^4*s*t^3 + 5*mWW^5*s*t^3 + 42*ep*mWW^5*s*t^3 + 89*ep^2*mWW^5*s*t^3 + 22*ep^3*mWW^5*s*t^3 - 50*ep^4*mWW^5*s*t^3 - 9*ep^2*mtt^4*s^2*t^3 - 27*ep^3*mtt^4*s^2*t^3 - 18*ep^4*mtt^4*s^2*t^3 - 3*mtt^3*mWW*s^2*t^3 - 94*ep*mtt^3*mWW*s^2*t^3 - 622*ep^2*mtt^3*mWW*s^2*t^3 - 1321*ep^3*mtt^3*mWW*s^2*t^3 - 930*ep^4*mtt^3*mWW*s^2*t^3 + 9*mtt^2*mWW^2*s^2*t^3 + 12*ep*mtt^2*mWW^2*s^2*t^3 + 80*ep^2*mtt^2*mWW^2*s^2*t^3 + 207*ep^3*mtt^2*mWW^2*s^2*t^3 + 226*ep^4*mtt^2*mWW^2*s^2*t^3 - 9*mtt*mWW^3*s^2*t^3 + 126*ep*mtt*mWW^3*s^2*t^3 + 894*ep^2*mtt*mWW^3*s^2*t^3 + 1905*ep^3*mtt*mWW^3*s^2*t^3 + 1242*ep^4*mtt*mWW^3*s^2*t^3 + 3*mWW^4*s^2*t^3 - 48*ep*mWW^4*s^2*t^3 - 373*ep^2*mWW^4*s^2*t^3 - 832*ep^3*mWW^4*s^2*t^3 - 568*ep^4*mWW^4*s^2*t^3 + 3*ep^2*mtt^3*s^3*t^3 + 9*ep^3*mtt^3*s^3*t^3 + 6*ep^4*mtt^3*s^3*t^3 + 42*ep*mtt^2*mWW*s^3*t^3 + 376*ep^2*mtt^2*mWW*s^3*t^3 + 912*ep^3*mtt^2*mWW*s^3*t^3 + 674*ep^4*mtt^2*mWW*s^3*t^3 + 28*ep*mtt*mWW^2*s^3*t^3 + 23*ep^2*mtt*mWW^2*s^3*t^3 - 139*ep^3*mtt*mWW^2*s^3*t^3 - 182*ep^4*mtt*mWW^2*s^3*t^3 - 46*ep*mWW^3*s^3*t^3 - 222*ep^2*mWW^3*s^3*t^3 - 374*ep^3*mWW^3*s^3*t^3 - 210*ep^4*mWW^3*s^3*t^3 - 8*ep*mtt*mWW*s^4*t^3 - 84*ep^2*mtt*mWW*s^4*t^3 - 220*ep^3*mtt*mWW*s^4*t^3 - 168*ep^4*mtt*mWW*s^4*t^3 - 4*ep*mWW^2*s^4*t^3 - 6*ep^2*mWW^2*s^4*t^3 + 16*ep^3*mWW^2*s^4*t^3 + 24*ep^4*mWW^2*s^4*t^3 + 3*ep*mtt^5*t^4 + 18*ep^2*mtt^5*t^4 + 33*ep^3*mtt^5*t^4 + 18*ep^4*mtt^5*t^4 + mtt^4*mWW*t^4 + 17*ep*mtt^4*mWW*t^4 + 94*ep^2*mtt^4*mWW*t^4 + 181*ep^3*mtt^4*mWW*t^4 + 133*ep^4*mtt^4*mWW*t^4 - 4*mtt^3*mWW^2*t^4 - 17*ep*mtt^3*mWW^2*t^4 - 54*ep^2*mtt^3*mWW^2*t^4 - 61*ep^3*mtt^3*mWW^2*t^4 - 74*ep^4*mtt^3*mWW^2*t^4 + 6*mtt^2*mWW^3*t^4 - 49*ep*mtt^2*mWW^3*t^4 - 402*ep^2*mtt^2*mWW^3*t^4 - 899*ep^3*mtt^2*mWW^3*t^4 - 552*ep^4*mtt^2*mWW^3*t^4 - 4*mtt*mWW^4*t^4 + 66*ep*mtt*mWW^4*t^4 + 500*ep^2*mtt*mWW^4*t^4 + 1092*ep^3*mtt*mWW^4*t^4 + 704*ep^4*mtt*mWW^4*t^4 + mWW^5*t^4 - 20*ep*mWW^5*t^4 - 156*ep^2*mWW^5*t^4 - 346*ep^3*mWW^5*t^4 - 229*ep^4*mWW^5*t^4 - 6*ep*mtt^4*s*t^4 - 36*ep^2*mtt^4*s*t^4 - 66*ep^3*mtt^4*s*t^4 - 36*ep^4*mtt^4*s*t^4 - mtt^3*mWW*s*t^4 - 64*ep*mtt^3*mWW*s*t^4 - 441*ep^2*mtt^3*mWW*s*t^4 - 947*ep^3*mtt^3*mWW*s*t^4 - 671*ep^4*mtt^3*mWW*s*t^4 + 3*mtt^2*mWW^2*s*t^4 + 56*ep*mtt^2*mWW^2*s*t^4 + 464*ep^2*mtt^2*mWW^2*s*t^4 + 1078*ep^3*mtt^2*mWW^2*s*t^4 + 823*ep^4*mtt^2*mWW^2*s*t^4 - 3*mtt*mWW^3*s*t^4 + 64*ep*mtt*mWW^3*s*t^4 + 299*ep^2*mtt*mWW^3*s*t^4 + 479*ep^3*mtt*mWW^3*s*t^4 + 211*ep^4*mtt*mWW^3*s*t^4 + mWW^4*s*t^4 - 50*ep*mWW^4*s*t^4 - 286*ep^2*mWW^4*s*t^4 - 544*ep^3*mWW^4*s*t^4 - 327*ep^4*mWW^4*s*t^4 + 3*ep*mtt^3*s^2*t^4 + 18*ep^2*mtt^3*s^2*t^4 + 33*ep^3*mtt^3*s^2*t^4 + 18*ep^4*mtt^3*s^2*t^4 + 71*ep*mtt^2*mWW*s^2*t^4 + 527*ep^2*mtt^2*mWW*s^2*t^4 + 1174*ep^3*mtt^2*mWW*s^2*t^4 + 826*ep^4*mtt^2*mWW*s^2*t^4 - 48*ep*mtt*mWW^2*s^2*t^4 - 445*ep^2*mtt*mWW^2*s^2*t^4 - 1077*ep^3*mtt*mWW^2*s^2*t^4 - 794*ep^4*mtt*mWW^2*s^2*t^4 - 18*ep*mWW^3*s^2*t^4 - 40*ep^2*mWW^3*s^2*t^4 + 6*ep^3*mWW^3*s^2*t^4 + 46*ep^4*mWW^3*s^2*t^4 - 24*ep*mtt*mWW*s^3*t^4 - 180*ep^2*mtt*mWW*s^3*t^4 - 408*ep^3*mtt*mWW*s^3*t^4 - 288*ep^4*mtt*mWW*s^3*t^4 + 12*ep*mWW^2*s^3*t^4 + 90*ep^2*mWW^2*s^3*t^4 + 204*ep^3*mWW^2*s^3*t^4 + 144*ep^4*mWW^2*s^3*t^4 - 2*ep*mtt^4*t^5 - 11*ep^2*mtt^4*t^5 - 19*ep^3*mtt^4*t^5 - 10*ep^4*mtt^4*t^5 - 18*ep*mtt^3*mWW*t^5 - 124*ep^2*mtt^3*mWW*t^5 - 264*ep^3*mtt^3*mWW*t^5 - 182*ep^4*mtt^3*mWW*t^5 + 38*ep*mtt^2*mWW^2*t^5 + 276*ep^2*mtt^2*mWW^2*t^5 + 598*ep^3*mtt^2*mWW^2*t^5 + 414*ep^4*mtt^2*mWW^2*t^5 - 14*ep*mtt*mWW^3*t^5 - 136*ep^2*mtt*mWW^3*t^5 - 328*ep^3*mtt*mWW^3*t^5 - 242*ep^4*mtt*mWW^3*t^5 - 4*ep*mWW^4*t^5 - 5*ep^2*mWW^4*t^5 + 13*ep^3*mWW^4*t^5 + 20*ep^4*mWW^4*t^5 + 2*ep*mtt^3*s*t^5 + 11*ep^2*mtt^3*s*t^5 + 19*ep^3*mtt^3*s*t^5 + 10*ep^4*mtt^3*s*t^5 + 44*ep*mtt^2*mWW*s*t^5 + 291*ep^2*mtt^2*mWW*s*t^5 + 607*ep^3*mtt^2*mWW*s*t^5 + 408*ep^4*mtt^2*mWW*s*t^5 - 62*ep*mtt*mWW^2*s*t^5 - 423*ep^2*mtt*mWW^2*s*t^5 - 895*ep^3*mtt*mWW^2*s*t^5 - 606*ep^4*mtt*mWW^2*s*t^5 + 16*ep*mWW^3*s*t^5 + 121*ep^2*mWW^3*s*t^5 + 269*ep^3*mWW^3*s*t^5 + 188*ep^4*mWW^3*s*t^5 - 24*ep*mtt*mWW*s^2*t^5 - 156*ep^2*mtt*mWW*s^2*t^5 - 324*ep^3*mtt*mWW*s^2*t^5 - 216*ep^4*mtt*mWW*s^2*t^5 + 20*ep*mWW^2*s^2*t^5 + 126*ep^2*mWW^2*s^2*t^5 + 256*ep^3*mWW^2*s^2*t^5 + 168*ep^4*mWW^2*s^2*t^5 + 8*ep*mtt^2*mWW*t^6 + 48*ep^2*mtt^2*mWW*t^6 + 94*ep^3*mtt^2*mWW*t^6 + 60*ep^4*mtt^2*mWW*t^6 - 16*ep*mtt*mWW^2*t^6 - 96*ep^2*mtt*mWW^2*t^6 - 188*ep^3*mtt*mWW^2*t^6 - 120*ep^4*mtt*mWW^2*t^6 + 8*ep*mWW^3*t^6 + 48*ep^2*mWW^3*t^6 + 94*ep^3*mWW^3*t^6 + 60*ep^4*mWW^3*t^6 - 8*ep*mtt*mWW*s*t^6 - 48*ep^2*mtt*mWW*s*t^6 - 94*ep^3*mtt*mWW*s*t^6 - 60*ep^4*mtt*mWW*s*t^6 + 8*ep*mWW^2*s*t^6 + 48*ep^2*mWW^2*s*t^6 + 94*ep^3*mWW^2*s*t^6 + 60*ep^4*mWW^2*s*t^6))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*mWW*s^3*(-mtt + mWW + s)*(mWW - t)^2*(-mtt + mWW + s + t)^3), (-6*ep^2*(-mtt^3 - 4*ep*mtt^3 - 4*ep^2*mtt^3 + 3*mtt^2*mWW + 11*ep*mtt^2*mWW + 10*ep^2*mtt^2*mWW - 4*mtt*mWW^2 - 11*ep*mtt*mWW^2 - 7*ep^2*mtt*mWW^2 + 3*mWW^3 + 8*ep*mWW^3 + 5*ep^2*mWW^3 + 3*mtt^2*s + 12*ep*mtt^2*s + 12*ep^2*mtt^2*s - 6*mtt*mWW*s - 22*ep*mtt*mWW*s - 20*ep^2*mtt*mWW*s + 4*mWW^2*s + 11*ep*mWW^2*s + 7*ep^2*mWW^2*s - 3*mtt*s^2 - 12*ep*mtt*s^2 - 12*ep^2*mtt*s^2 + 3*mWW*s^2 + 11*ep*mWW*s^2 + 10*ep^2*mWW*s^2 + s^3 + 4*ep*s^3 + 4*ep^2*s^3 + 3*mtt^2*t + 13*ep*mtt^2*t + 14*ep^2*mtt^2*t - 4*mtt*mWW*t - 22*ep*mtt*mWW*t - 26*ep^2*mtt*mWW*t - mWW^2*t - 2*ep*mWW^2*t - ep^2*mWW^2*t - 6*mtt*s*t - 26*ep*mtt*s*t - 28*ep^2*mtt*s*t + 4*mWW*s*t + 22*ep*mWW*s*t + 26*ep^2*mWW*s*t + 3*s^2*t + 13*ep*s^2*t + 14*ep^2*s^2*t - 4*mtt*t^2 - 15*ep*mtt*t^2 - 15*ep^2*mtt*t^2 + 5*mWW*t^2 + 24*ep*mWW*t^2 + 27*ep^2*mWW*t^2 + 4*s*t^2 + 15*ep*s*t^2 + 15*ep^2*s*t^2 + t^3 + 2*ep*t^3 + ep^2*t^3))/((1 + ep)^2*(1 + 2*ep)*s^3*(mWW - t)^2*(-mtt + mWW + s + t)^2), (-3*ep^2*(-(mtt^3*mWW) - ep*mtt^3*mWW + 2*mtt^2*mWW^2 + 2*ep*mtt^2*mWW^2 - mtt*mWW^3 - ep*mtt*mWW^3 + mtt^3*s + ep*mtt^3*s + 4*mtt^2*mWW*s + 8*ep*mtt^2*mWW*s - 5*mtt*mWW^2*s - 9*ep*mtt*mWW^2*s - 2*mtt^2*s^2 - 2*ep*mtt^2*s^2 - 5*mtt*mWW*s^2 - 11*ep*mtt*mWW*s^2 + 3*mWW^2*s^2 + 7*ep*mWW^2*s^2 + mtt*s^3 + ep*mtt*s^3 + 3*mWW*s^3 + 5*ep*mWW*s^3 + 7*mtt^2*mWW*t + 11*ep*mtt^2*mWW*t - 8*mtt*mWW^2*t - 12*ep*mtt*mWW^2*t + mWW^3*t + ep*mWW^3*t - 7*mtt^2*s*t - 11*ep*mtt^2*s*t - 4*mtt*mWW*s*t - 8*ep*mtt*mWW*s*t + 3*mWW^2*s*t + 7*ep*mWW^2*s*t + 10*mtt*s^2*t + 16*ep*mtt*s^2*t + 2*mWW*s^2*t + 2*ep*mWW*s^2*t - 4*s^3*t - 6*ep*s^3*t - 4*mtt^2*t^2 - 8*ep*mtt^2*t^2 - mtt*mWW*t^2 + ep*mtt*mWW*t^2 + mWW^2*t^2 + ep*mWW^2*t^2 + 11*mtt*s*t^2 + 19*ep*mtt*s*t^2 + mWW*s*t^2 - ep*mWW*s*t^2 - 8*s^2*t^2 - 12*ep*s^2*t^2 + 2*mtt*t^3 + 4*ep*mtt*t^3 + 2*mWW*t^3 + 2*ep*mWW*t^3 - 4*s*t^3 - 6*ep*s*t^3))/((1 + ep)^2*(mtt - mWW)^2*s^3*(mWW - t)*(mtt - mWW - s - t)^2), (ep*(8*ep*mtt^6*mWW^4*s^2 + 12*ep^2*mtt^6*mWW^4*s^2 - 33*ep*mtt^5*mWW^5*s^2 - 49*ep^2*mtt^5*mWW^5*s^2 + 52*ep*mtt^4*mWW^6*s^2 + 76*ep^2*mtt^4*mWW^6*s^2 - 38*ep*mtt^3*mWW^7*s^2 - 54*ep^2*mtt^3*mWW^7*s^2 + 12*ep*mtt^2*mWW^8*s^2 + 16*ep^2*mtt^2*mWW^8*s^2 - ep*mtt*mWW^9*s^2 - ep^2*mtt*mWW^9*s^2 - 29*ep*mtt^5*mWW^4*s^3 - 45*ep^2*mtt^5*mWW^4*s^3 + 4*mtt^4*mWW^5*s^3 + 128*ep*mtt^4*mWW^5*s^3 + 192*ep^2*mtt^4*mWW^5*s^3 - 12*mtt^3*mWW^6*s^3 - 210*ep*mtt^3*mWW^6*s^3 - 306*ep^2*mtt^3*mWW^6*s^3 + 12*mtt^2*mWW^7*s^3 + 152*ep*mtt^2*mWW^7*s^3 + 216*ep^2*mtt^2*mWW^7*s^3 - 4*mtt*mWW^8*s^3 - 41*ep*mtt*mWW^8*s^3 - 57*ep^2*mtt*mWW^8*s^3 + 36*ep*mtt^4*mWW^4*s^4 + 60*ep^2*mtt^4*mWW^4*s^4 - 12*mtt^3*mWW^5*s^4 - 196*ep*mtt^3*mWW^5*s^4 - 298*ep^2*mtt^3*mWW^5*s^4 + 24*mtt^2*mWW^6*s^4 + 307*ep*mtt^2*mWW^6*s^4 + 455*ep^2*mtt^2*mWW^6*s^4 - 12*mtt*mWW^7*s^4 - 170*ep*mtt*mWW^7*s^4 - 256*ep^2*mtt*mWW^7*s^4 + 23*ep*mWW^8*s^4 + 39*ep^2*mWW^8*s^4 - 14*ep*mtt^3*mWW^4*s^5 - 30*ep^2*mtt^3*mWW^4*s^5 + 12*mtt^2*mWW^5*s^5 + 149*ep*mtt^2*mWW^5*s^5 + 231*ep^2*mtt^2*mWW^5*s^5 - 12*mtt*mWW^6*s^5 - 190*ep*mtt*mWW^6*s^5 - 294*ep^2*mtt*mWW^6*s^5 + 55*ep*mWW^7*s^5 + 93*ep^2*mWW^7*s^5 - 4*ep*mtt^2*mWW^4*s^6 - 4*mtt*mWW^5*s^6 - 57*ep*mtt*mWW^5*s^6 - 91*ep^2*mtt*mWW^5*s^6 + 41*ep*mWW^6*s^6 + 69*ep^2*mWW^6*s^6 + 3*ep*mtt*mWW^4*s^7 + 3*ep^2*mtt*mWW^4*s^7 + 9*ep*mWW^5*s^7 + 15*ep^2*mWW^5*s^7 + 16*ep*mtt^7*mWW^3*s*t + 24*ep^2*mtt^7*mWW^3*s*t - 66*ep*mtt^6*mWW^4*s*t - 98*ep^2*mtt^6*mWW^4*s*t + 104*ep*mtt^5*mWW^5*s*t + 152*ep^2*mtt^5*mWW^5*s*t - 76*ep*mtt^4*mWW^6*s*t - 108*ep^2*mtt^4*mWW^6*s*t + 24*ep*mtt^3*mWW^7*s*t + 32*ep^2*mtt^3*mWW^7*s*t - 2*ep*mtt^2*mWW^8*s*t - 2*ep^2*mtt^2*mWW^8*s*t + 2*mtt^6*mWW^3*s^2*t - 68*ep*mtt^6*mWW^3*s^2*t - 106*ep^2*mtt^6*mWW^3*s^2*t - 6*mtt^5*mWW^4*s^2*t + 237*ep*mtt^5*mWW^4*s^2*t + 363*ep^2*mtt^5*mWW^4*s^2*t + 18*mtt^4*mWW^5*s^2*t - 218*ep*mtt^4*mWW^5*s^2*t - 336*ep^2*mtt^4*mWW^5*s^2*t - 38*mtt^3*mWW^6*s^2*t - 89*ep*mtt^3*mWW^6*s^2*t - 111*ep^2*mtt^3*mWW^6*s^2*t + 36*mtt^2*mWW^7*s^2*t + 225*ep*mtt^2*mWW^7*s^2*t + 309*ep^2*mtt^2*mWW^7*s^2*t - 12*mtt*mWW^8*s^2*t - 88*ep*mtt*mWW^8*s^2*t - 120*ep^2*mtt*mWW^8*s^2*t + ep*mWW^9*s^2*t + ep^2*mWW^9*s^2*t - 8*mtt^5*mWW^3*s^3*t + 103*ep*mtt^5*mWW^3*s^3*t + 175*ep^2*mtt^5*mWW^3*s^3*t + 10*mtt^4*mWW^4*s^3*t - 414*ep*mtt^4*mWW^4*s^3*t - 660*ep^2*mtt^4*mWW^4*s^3*t - 48*mtt^3*mWW^5*s^3*t + 258*ep*mtt^3*mWW^5*s^3*t + 486*ep^2*mtt^3*mWW^5*s^3*t + 108*mtt^2*mWW^6*s^3*t + 399*ep*mtt^2*mWW^6*s^3*t + 427*ep^2*mtt^2*mWW^6*s^3*t - 72*mtt*mWW^7*s^3*t - 431*ep*mtt*mWW^7*s^3*t - 547*ep^2*mtt*mWW^7*s^3*t + 10*mWW^8*s^3*t + 85*ep*mWW^8*s^3*t + 119*ep^2*mWW^8*s^3*t + 12*mtt^4*mWW^3*s^4*t - 52*ep*mtt^4*mWW^3*s^4*t - 120*ep^2*mtt^4*mWW^3*s^4*t + 6*mtt^3*mWW^4*s^4*t + 521*ep*mtt^3*mWW^4*s^4*t + 847*ep^2*mtt^3*mWW^4*s^4*t + 52*mtt^2*mWW^5*s^4*t - 379*ep*mtt^2*mWW^5*s^4*t - 765*ep^2*mtt^2*mWW^5*s^4*t - 104*mtt*mWW^6*s^4*t - 267*ep*mtt*mWW^6*s^4*t - 165*ep^2*mtt*mWW^6*s^4*t + 34*mWW^7*s^4*t + 177*ep*mWW^7*s^4*t + 203*ep^2*mWW^7*s^4*t - 8*mtt^3*mWW^3*s^5*t - 22*ep*mtt^3*mWW^3*s^5*t + 10*ep^2*mtt^3*mWW^3*s^5*t - 18*mtt^2*mWW^4*s^5*t - 457*ep*mtt^2*mWW^4*s^5*t - 739*ep^2*mtt^2*mWW^4*s^5*t - 32*mtt*mWW^5*s^5*t + 333*ep*mtt*mWW^5*s^5*t + 653*ep^2*mtt*mWW^5*s^5*t + 34*mWW^6*s^5*t + 34*ep*mWW^6*s^5*t - 42*ep^2*mWW^6*s^5*t + 2*mtt^2*mWW^3*s^6*t + 32*ep*mtt^2*mWW^3*s^6*t + 26*ep^2*mtt^2*mWW^3*s^6*t + 8*mtt*mWW^4*s^6*t + 218*ep*mtt*mWW^4*s^6*t + 350*ep^2*mtt*mWW^4*s^6*t + 10*mWW^5*s^6*t - 98*ep*mWW^5*s^6*t - 190*ep^2*mWW^5*s^6*t - 9*ep*mtt*mWW^3*s^7*t - 9*ep^2*mtt*mWW^3*s^7*t - 39*ep*mWW^4*s^7*t - 63*ep^2*mWW^4*s^7*t + 8*ep*mtt^8*mWW^2*t^2 + 12*ep^2*mtt^8*mWW^2*t^2 - 33*ep*mtt^7*mWW^3*t^2 - 49*ep^2*mtt^7*mWW^3*t^2 + 52*ep*mtt^6*mWW^4*t^2 + 76*ep^2*mtt^6*mWW^4*t^2 - 38*ep*mtt^5*mWW^5*t^2 - 54*ep^2*mtt^5*mWW^5*t^2 + 12*ep*mtt^4*mWW^6*t^2 + 16*ep^2*mtt^4*mWW^6*t^2 - ep*mtt^3*mWW^7*t^2 - ep^2*mtt^3*mWW^7*t^2 + 4*mtt^7*mWW^2*s*t^2 - 33*ep*mtt^7*mWW^2*s*t^2 - 53*ep^2*mtt^7*mWW^2*s*t^2 - 24*mtt^6*mWW^3*s*t^2 + 8*ep*mtt^6*mWW^3*s*t^2 + 28*ep^2*mtt^6*mWW^3*s*t^2 + 72*mtt^5*mWW^4*s*t^2 + 364*ep*mtt^5*mWW^4*s*t^2 + 496*ep^2*mtt^5*mWW^4*s*t^2 - 112*mtt^4*mWW^5*s*t^2 - 814*ep*mtt^4*mWW^5*s*t^2 - 1130*ep^2*mtt^4*mWW^5*s*t^2 + 84*mtt^3*mWW^6*s*t^2 + 673*ep*mtt^3*mWW^6*s*t^2 + 929*ep^2*mtt^3*mWW^6*s*t^2 - 24*mtt^2*mWW^7*s*t^2 - 202*ep*mtt^2*mWW^7*s*t^2 - 274*ep^2*mtt^2*mWW^7*s*t^2 + 4*ep*mtt*mWW^8*s*t^2 + 4*ep^2*mtt*mWW^8*s*t^2 - 24*mtt^6*mWW^2*s^2*t^2 + 16*ep*mtt^6*mWW^2*s^2*t^2 + 60*ep^2*mtt^6*mWW^2*s^2*t^2 + 110*mtt^5*mWW^3*s^2*t^2 + 297*ep*mtt^5*mWW^3*s^2*t^2 + 297*ep^2*mtt^5*mWW^3*s^2*t^2 - 304*mtt^4*mWW^4*s^2*t^2 - 1701*ep*mtt^4*mWW^4*s^2*t^2 - 2149*ep^2*mtt^4*mWW^4*s^2*t^2 + 386*mtt^3*mWW^5*s^2*t^2 + 2643*ep*mtt^3*mWW^5*s^2*t^2 + 3477*ep^2*mtt^3*mWW^5*s^2*t^2 - 168*mtt^2*mWW^6*s^2*t^2 - 1384*ep*mtt^2*mWW^6*s^2*t^2 - 1908*ep^2*mtt^2*mWW^6*s^2*t^2 - 12*mtt*mWW^7*s^2*t^2 + 62*ep*mtt*mWW^7*s^2*t^2 + 136*ep^2*mtt*mWW^7*s^2*t^2 + 12*mWW^8*s^2*t^2 + 67*ep*mWW^8*s^2*t^2 + 87*ep^2*mWW^8*s^2*t^2 + 56*mtt^5*mWW^2*s^3*t^2 + 115*ep*mtt^5*mWW^2*s^3*t^2 + 59*ep^2*mtt^5*mWW^2*s^3*t^2 - 190*mtt^4*mWW^3*s^3*t^2 - 479*ep*mtt^4*mWW^3*s^3*t^2 - 335*ep^2*mtt^4*mWW^3*s^3*t^2 + 530*mtt^3*mWW^4*s^3*t^2 + 2498*ep*mtt^3*mWW^4*s^3*t^2 + 2772*ep^2*mtt^3*mWW^4*s^3*t^2 - 544*mtt^2*mWW^5*s^3*t^2 - 3325*ep*mtt^2*mWW^5*s^3*t^2 - 4113*ep^2*mtt^2*mWW^5*s^3*t^2 + 112*mtt*mWW^6*s^3*t^2 + 1123*ep*mtt*mWW^6*s^3*t^2 + 1615*ep^2*mtt*mWW^6*s^3*t^2 + 36*mWW^7*s^3*t^2 + 68*ep*mWW^7*s^3*t^2 + 2*ep^2*mWW^7*s^3*t^2 - 64*mtt^4*mWW^2*s^4*t^2 - 240*ep*mtt^4*mWW^2*s^4*t^2 - 196*ep^2*mtt^4*mWW^2*s^4*t^2 + 150*mtt^3*mWW^3*s^4*t^2 + 6*ep*mtt^3*mWW^3*s^4*t^2 - 422*ep^2*mtt^3*mWW^3*s^4*t^2 - 468*mtt^2*mWW^4*s^4*t^2 - 1613*ep*mtt^2*mWW^4*s^4*t^2 - 1377*ep^2*mtt^2*mWW^4*s^4*t^2 + 346*mtt*mWW^5*s^4*t^2 + 1978*ep*mtt*mWW^5*s^4*t^2 + 2326*ep^2*mtt*mWW^5*s^4*t^2 - 20*mWW^6*s^4*t^2 - 379*ep*mWW^6*s^4*t^2 - 583*ep^2*mWW^6*s^4*t^2 + 36*mtt^3*mWW^2*s^5*t^2 + 197*ep*mtt^3*mWW^2*s^5*t^2 + 177*ep^2*mtt^3*mWW^2*s^5*t^2 - 50*mtt^2*mWW^3*s^5*t^2 + 458*ep*mtt^2*mWW^3*s^5*t^2 + 914*ep^2*mtt^2*mWW^3*s^5*t^2 + 202*mtt*mWW^4*s^5*t^2 + 404*ep*mtt*mWW^4*s^5*t^2 + 98*ep^2*mtt*mWW^4*s^5*t^2 - 76*mWW^5*s^5*t^2 - 443*ep*mWW^5*s^5*t^2 - 505*ep^2*mWW^5*s^5*t^2 - 8*mtt^2*mWW^2*s^6*t^2 - 72*ep*mtt^2*mWW^2*s^6*t^2 - 68*ep^2*mtt^2*mWW^2*s^6*t^2 + 4*mtt*mWW^3*s^6*t^2 - 320*ep*mtt*mWW^3*s^6*t^2 - 532*ep^2*mtt*mWW^3*s^6*t^2 - 32*mWW^4*s^6*t^2 - 4*ep*mWW^4*s^6*t^2 + 84*ep^2*mWW^4*s^6*t^2 + 9*ep*mtt*mWW^2*s^7*t^2 + 9*ep^2*mtt*mWW^2*s^7*t^2 + 63*ep*mWW^3*s^7*t^2 + 99*ep^2*mWW^3*s^7*t^2 + 2*mtt^8*mWW*t^3 + 6*ep*mtt^8*mWW*t^3 + 8*ep^2*mtt^8*mWW*t^3 - 14*mtt^7*mWW^2*t^3 - 101*ep*mtt^7*mWW^2*t^3 - 143*ep^2*mtt^7*mWW^2*t^3 + 42*mtt^6*mWW^3*t^3 + 372*ep*mtt^6*mWW^3*t^3 + 526*ep^2*mtt^6*mWW^3*t^3 - 62*mtt^5*mWW^4*t^3 - 573*ep*mtt^5*mWW^4*t^3 - 803*ep^2*mtt^5*mWW^4*t^3 + 44*mtt^4*mWW^5*t^3 + 407*ep*mtt^4*mWW^5*t^3 + 563*ep^2*mtt^4*mWW^5*t^3 - 12*mtt^3*mWW^6*t^3 - 114*ep*mtt^3*mWW^6*t^3 - 154*ep^2*mtt^3*mWW^6*t^3 + 3*ep*mtt^2*mWW^7*t^3 + 3*ep^2*mtt^2*mWW^7*t^3 - 12*mtt^7*mWW*s*t^3 - 39*ep*mtt^7*mWW*s*t^3 - 51*ep^2*mtt^7*mWW*s*t^3 + 56*mtt^6*mWW^2*s*t^3 + 424*ep*mtt^6*mWW^2*s*t^3 + 608*ep^2*mtt^6*mWW^2*s*t^3 - 120*mtt^5*mWW^3*s*t^3 - 1204*ep*mtt^5*mWW^3*s*t^3 - 1744*ep^2*mtt^5*mWW^3*s*t^3 + 28*mtt^4*mWW^4*s*t^3 + 831*ep*mtt^4*mWW^4*s*t^3 + 1339*ep^2*mtt^4*mWW^4*s*t^3 + 188*mtt^3*mWW^5*s*t^3 + 759*ep*mtt^3*mWW^5*s*t^3 + 791*ep^2*mtt^3*mWW^5*s*t^3 - 188*mtt^2*mWW^6*s*t^3 - 1083*ep*mtt^2*mWW^6*s*t^3 - 1359*ep^2*mtt^2*mWW^6*s*t^3 + 48*mtt*mWW^7*s*t^3 + 314*ep*mtt*mWW^7*s*t^3 + 418*ep^2*mtt*mWW^7*s*t^3 - 2*ep*mWW^8*s*t^3 - 2*ep^2*mWW^8*s*t^3 + 34*mtt^6*mWW*s^2*t^3 + 128*ep*mtt^6*mWW*s^2*t^3 + 154*ep^2*mtt^6*mWW*s^2*t^3 - 94*mtt^5*mWW^2*s^2*t^3 - 616*ep*mtt^5*mWW^2*s^2*t^3 - 870*ep^2*mtt^5*mWW^2*s^2*t^3 + 176*mtt^4*mWW^3*s^2*t^3 + 1691*ep*mtt^4*mWW^3*s^2*t^3 + 2485*ep^2*mtt^4*mWW^3*s^2*t^3 + 240*mtt^3*mWW^4*s^2*t^3 + 104*ep*mtt^3*mWW^4*s^2*t^3 - 654*ep^2*mtt^3*mWW^4*s^2*t^3 - 700*mtt^2*mWW^5*s^2*t^3 - 3097*ep*mtt^2*mWW^5*s^2*t^3 - 3167*ep^2*mtt^2*mWW^5*s^2*t^3 + 368*mtt*mWW^6*s^2*t^3 + 1988*ep*mtt*mWW^6*s^2*t^3 + 2346*ep^2*mtt*mWW^6*s^2*t^3 - 24*mWW^7*s^2*t^3 - 198*ep*mWW^7*s^2*t^3 - 294*ep^2*mWW^7*s^2*t^3 - 56*mtt^5*mWW*s^3*t^3 - 245*ep*mtt^5*mWW*s^3*t^3 - 269*ep^2*mtt^5*mWW*s^3*t^3 + 94*mtt^4*mWW^2*s^3*t^3 + 195*ep*mtt^4*mWW^2*s^3*t^3 + 189*ep^2*mtt^4*mWW^2*s^3*t^3 - 276*mtt^3*mWW^3*s^3*t^3 - 1855*ep*mtt^3*mWW^3*s^3*t^3 - 2543*ep^2*mtt^3*mWW^3*s^3*t^3 - 334*mtt^2*mWW^4*s^3*t^3 - 29*ep*mtt^2*mWW^4*s^3*t^3 + 1139*ep^2*mtt^2*mWW^4*s^3*t^3 + 692*mtt*mWW^5*s^3*t^3 + 2602*ep*mtt*mWW^5*s^3*t^3 + 2246*ep^2*mtt*mWW^5*s^3*t^3 - 184*mWW^6*s^3*t^3 - 940*ep*mWW^6*s^3*t^3 - 1030*ep^2*mWW^6*s^3*t^3 + 54*mtt^4*mWW*s^4*t^3 + 270*ep*mtt^4*mWW*s^4*t^3 + 276*ep^2*mtt^4*mWW*s^4*t^3 - 68*mtt^3*mWW^2*s^4*t^3 + 431*ep*mtt^3*mWW^2*s^4*t^3 + 787*ep^2*mtt^3*mWW^2*s^4*t^3 + 324*mtt^2*mWW^3*s^4*t^3 + 1772*ep*mtt^2*mWW^3*s^4*t^3 + 2178*ep^2*mtt^2*mWW^3*s^4*t^3 + 150*mtt*mWW^4*s^4*t^3 - 695*ep*mtt*mWW^4*s^4*t^3 - 1669*ep^2*mtt*mWW^4*s^4*t^3 - 212*mWW^5*s^4*t^3 - 594*ep*mWW^5*s^4*t^3 - 336*ep^2*mWW^5*s^4*t^3 - 28*mtt^3*mWW*s^5*t^3 - 161*ep*mtt^3*mWW*s^5*t^3 - 157*ep^2*mtt^3*mWW*s^5*t^3 + 34*mtt^2*mWW^2*s^5*t^3 - 542*ep*mtt^2*mWW^2*s^5*t^3 - 912*ep^2*mtt^2*mWW^2*s^5*t^3 - 176*mtt*mWW^3*s^5*t^3 - 954*ep*mtt*mWW^3*s^5*t^3 - 1102*ep^2*mtt*mWW^3*s^5*t^3 - 22*mWW^4*s^5*t^3 + 361*ep*mWW^4*s^5*t^3 + 647*ep^2*mWW^4*s^5*t^3 + 6*mtt^2*mWW*s^6*t^3 + 44*ep*mtt^2*mWW*s^6*t^3 + 42*ep^2*mtt^2*mWW*s^6*t^3 - 8*mtt*mWW^2*s^6*t^3 + 254*ep*mtt*mWW^2*s^6*t^3 + 410*ep^2*mtt*mWW^2*s^6*t^3 + 30*mWW^3*s^6*t^3 + 178*ep*mWW^3*s^6*t^3 + 200*ep^2*mWW^3*s^6*t^3 - 3*ep*mtt*mWW*s^7*t^3 - 3*ep^2*mtt*mWW*s^7*t^3 - 45*ep*mWW^2*s^7*t^3 - 69*ep^2*mWW^2*s^7*t^3 + 2*mtt^8*t^4 + 10*ep*mtt^8*t^4 + 8*ep^2*mtt^8*t^4 - 22*mtt^7*mWW*t^4 - 90*ep*mtt^7*mWW*t^4 - 84*ep^2*mtt^7*mWW*t^4 + 92*mtt^6*mWW^2*t^4 + 474*ep*mtt^6*mWW^2*t^4 + 542*ep^2*mtt^6*mWW^2*t^4 - 218*mtt^5*mWW^3*t^4 - 1318*ep*mtt^5*mWW^3*t^4 - 1630*ep^2*mtt^5*mWW^3*t^4 + 274*mtt^4*mWW^4*t^4 + 1779*ep*mtt^4*mWW^4*t^4 + 2273*ep^2*mtt^4*mWW^4*t^4 - 164*mtt^3*mWW^5*t^4 - 1113*ep*mtt^3*mWW^5*t^4 - 1455*ep^2*mtt^3*mWW^5*t^4 + 36*mtt^2*mWW^6*t^4 + 261*ep*mtt^2*mWW^6*t^4 + 349*ep^2*mtt^2*mWW^6*t^4 - 3*ep*mtt*mWW^7*t^4 - 3*ep^2*mtt*mWW^7*t^4 - 10*mtt^7*s*t^4 - 50*ep*mtt^7*s*t^4 - 40*ep^2*mtt^7*s*t^4 + 104*mtt^6*mWW*s*t^4 + 462*ep*mtt^6*mWW*s*t^4 + 450*ep^2*mtt^6*mWW*s*t^4 - 348*mtt^5*mWW^2*s*t^4 - 1743*ep*mtt^5*mWW^2*s*t^4 - 1935*ep^2*mtt^5*mWW^2*s*t^4 + 762*mtt^4*mWW^3*s*t^4 + 4234*ep*mtt^4*mWW^3*s*t^4 + 5018*ep^2*mtt^4*mWW^3*s*t^4 - 716*mtt^3*mWW^4*s*t^4 - 4346*ep*mtt^3*mWW^4*s*t^4 - 5438*ep^2*mtt^3*mWW^4*s*t^4 + 108*mtt^2*mWW^5*s*t^4 + 1044*ep*mtt^2*mWW^5*s*t^4 + 1598*ep^2*mtt^2*mWW^5*s*t^4 + 124*mtt*mWW^6*s*t^4 + 535*ep*mtt*mWW^6*s*t^4 + 523*ep^2*mtt*mWW^6*s*t^4 - 24*mWW^7*s*t^4 - 136*ep*mWW^7*s*t^4 - 176*ep^2*mWW^7*s*t^4 + 20*mtt^6*s^2*t^4 + 100*ep*mtt^6*s^2*t^4 + 80*ep^2*mtt^6*s^2*t^4 - 208*mtt^5*mWW*s^2*t^4 - 1055*ep*mtt^5*mWW*s^2*t^4 - 1073*ep^2*mtt^5*mWW*s^2*t^4 + 524*mtt^4*mWW^2*s^2*t^4 + 2251*ep*mtt^4*mWW^2*s^2*t^4 + 2203*ep^2*mtt^4*mWW^2*s^2*t^4 - 1236*mtt^3*mWW^3*s^2*t^4 - 5613*ep*mtt^3*mWW^3*s^2*t^4 - 5931*ep^2*mtt^3*mWW^3*s^2*t^4 + 898*mtt^2*mWW^4*s^2*t^4 + 4901*ep*mtt^2*mWW^4*s^2*t^4 + 5855*ep^2*mtt^2*mWW^4*s^2*t^4 + 128*mtt*mWW^5*s^2*t^4 - 45*ep*mtt*mWW^5*s^2*t^4 - 643*ep^2*mtt*mWW^5*s^2*t^4 - 162*mWW^6*s^2*t^4 - 687*ep*mWW^6*s^2*t^4 - 633*ep^2*mWW^6*s^2*t^4 - 20*mtt^5*s^3*t^4 - 100*ep*mtt^5*s^3*t^4 - 80*ep^2*mtt^5*s^3*t^4 + 220*mtt^4*mWW*s^3*t^4 + 1352*ep*mtt^4*mWW*s^3*t^4 + 1442*ep^2*mtt^4*mWW*s^3*t^4 - 376*mtt^3*mWW^2*s^3*t^4 - 770*ep*mtt^3*mWW^2*s^3*t^4 - 98*ep^2*mtt^3*mWW^2*s^3*t^4 + 1164*mtt^2*mWW^3*s^3*t^4 + 3958*ep*mtt^2*mWW^3*s^3*t^4 + 3292*ep^2*mtt^2*mWW^3*s^3*t^4 - 642*mtt*mWW^4*s^3*t^4 - 3347*ep*mtt*mWW^4*s^3*t^4 - 3789*ep^2*mtt*mWW^4*s^3*t^4 - 74*mWW^5*s^3*t^4 + 103*ep*mWW^5*s^3*t^4 + 427*ep^2*mWW^5*s^3*t^4 + 10*mtt^4*s^4*t^4 + 50*ep*mtt^4*s^4*t^4 + 40*ep^2*mtt^4*s^4*t^4 - 122*mtt^3*mWW*s^4*t^4 - 1008*ep*mtt^3*mWW*s^4*t^4 - 1146*ep^2*mtt^3*mWW*s^4*t^4 + 104*mtt^2*mWW^2*s^4*t^4 - 788*ep*mtt^2*mWW^2*s^4*t^4 - 1636*ep^2*mtt^2*mWW^2*s^4*t^4 - 578*mtt*mWW^3*s^4*t^4 - 1408*ep*mtt*mWW^3*s^4*t^4 - 698*ep^2*mtt*mWW^3*s^4*t^4 + 178*mWW^4*s^4*t^4 + 970*ep*mWW^4*s^4*t^4 + 1064*ep^2*mWW^4*s^4*t^4 - 2*mtt^3*s^5*t^4 - 10*ep*mtt^3*s^5*t^4 - 8*ep^2*mtt^3*s^5*t^4 + 28*mtt^2*mWW*s^5*t^4 + 422*ep*mtt^2*mWW*s^5*t^4 + 530*ep^2*mtt^2*mWW*s^5*t^4 + 12*mtt*mWW^2*s^5*t^4 + 753*ep*mtt*mWW^2*s^5*t^4 + 1177*ep^2*mtt*mWW^2*s^5*t^4 + 106*mWW^3*s^5*t^4 + 147*ep*mWW^3*s^5*t^4 - 51*ep^2*mWW^3*s^5*t^4 - 95*ep*mtt*mWW*s^6*t^4 - 137*ep^2*mtt*mWW*s^6*t^4 - 8*mWW^2*s^6*t^4 - 177*ep*mWW^2*s^6*t^4 - 253*ep^2*mWW^2*s^6*t^4 + 12*ep*mWW*s^7*t^4 + 18*ep^2*mWW*s^7*t^4 - 8*mtt^7*t^5 - 40*ep*mtt^7*t^5 - 32*ep^2*mtt^7*t^5 + 62*mtt^6*mWW*t^5 + 290*ep*mtt^6*mWW*t^5 + 264*ep^2*mtt^6*mWW*t^5 - 190*mtt^5*mWW^2*t^5 - 939*ep*mtt^5*mWW^2*t^5 - 957*ep^2*mtt^5*mWW^2*t^5 + 390*mtt^4*mWW^3*t^5 + 2057*ep*mtt^4*mWW^3*t^5 + 2273*ep^2*mtt^4*mWW^3*t^5 - 446*mtt^3*mWW^4*t^5 - 2451*ep*mtt^3*mWW^4*t^5 - 2839*ep^2*mtt^3*mWW^4*t^5 + 228*mtt^2*mWW^5*t^5 + 1310*ep*mtt^2*mWW^5*t^5 + 1590*ep^2*mtt^2*mWW^5*t^5 - 36*mtt*mWW^6*t^5 - 228*ep*mtt*mWW^6*t^5 - 300*ep^2*mtt*mWW^6*t^5 + ep*mWW^7*t^5 + ep^2*mWW^7*t^5 + 32*mtt^6*s*t^5 + 160*ep*mtt^6*s*t^5 + 128*ep^2*mtt^6*s*t^5 - 228*mtt^5*mWW*s*t^5 - 1217*ep*mtt^5*mWW*s*t^5 - 1193*ep^2*mtt^5*mWW*s*t^5 + 524*mtt^4*mWW^2*s*t^5 + 2682*ep*mtt^4*mWW^2*s*t^5 + 2690*ep^2*mtt^4*mWW^2*s*t^5 - 1088*mtt^3*mWW^3*s*t^5 - 5195*ep*mtt^3*mWW^3*s*t^5 - 5331*ep^2*mtt^3*mWW^3*s*t^5 + 1104*mtt^2*mWW^4*s*t^5 + 5372*ep*mtt^2*mWW^4*s*t^5 + 5770*ep^2*mtt^2*mWW^4*s*t^5 - 332*mtt*mWW^5*s*t^5 - 1785*ep*mtt*mWW^5*s*t^5 - 2109*ep^2*mtt*mWW^5*s*t^5 - 20*mWW^6*s*t^5 - 49*ep*mWW^6*s*t^5 + 15*ep^2*mWW^6*s*t^5 - 48*mtt^5*s^2*t^5 - 240*ep*mtt^5*s^2*t^5 - 192*ep^2*mtt^5*s^2*t^5 + 324*mtt^4*mWW*s^2*t^5 + 2167*ep*mtt^4*mWW*s^2*t^5 + 2329*ep^2*mtt^4*mWW*s^2*t^5 - 444*mtt^3*mWW^2*s^2*t^5 - 2329*ep*mtt^3*mWW^2*s^2*t^5 - 2139*ep^2*mtt^3*mWW^2*s^2*t^5 + 1202*mtt^2*mWW^3*s^2*t^5 + 4513*ep*mtt^2*mWW^3*s^2*t^5 + 3771*ep^2*mtt^2*mWW^3*s^2*t^5 - 1054*mtt*mWW^4*s^2*t^5 - 4395*ep*mtt*mWW^4*s^2*t^5 - 4183*ep^2*mtt*mWW^4*s^2*t^5 + 168*mWW^5*s^2*t^5 + 900*ep*mWW^5*s^2*t^5 + 1008*ep^2*mWW^5*s^2*t^5 + 32*mtt^4*s^3*t^5 + 160*ep*mtt^4*s^3*t^5 + 128*ep^2*mtt^4*s^3*t^5 - 212*mtt^3*mWW*s^3*t^5 - 2099*ep*mtt^3*mWW*s^3*t^5 - 2511*ep^2*mtt^3*mWW*s^3*t^5 + 18*mtt^2*mWW^2*s^3*t^5 + 20*ep*mtt^2*mWW^2*s^3*t^5 - 344*ep^2*mtt^2*mWW^2*s^3*t^5 - 616*mtt*mWW^3*s^3*t^5 - 1314*ep*mtt*mWW^3*s^3*t^5 - 318*ep^2*mtt*mWW^3*s^3*t^5 + 346*mWW^4*s^3*t^5 + 1217*ep*mWW^4*s^3*t^5 + 981*ep^2*mWW^4*s^3*t^5 - 8*mtt^3*s^4*t^5 - 40*ep*mtt^3*s^4*t^5 - 32*ep^2*mtt^3*s^4*t^5 + 54*mtt^2*mWW*s^4*t^5 + 1175*ep*mtt^2*mWW*s^4*t^5 + 1577*ep^2*mtt^2*mWW*s^4*t^5 + 132*mtt*mWW^2*s^4*t^5 + 830*ep*mtt*mWW^2*s^4*t^5 + 1064*ep^2*mtt*mWW^2*s^4*t^5 + 118*mWW^3*s^4*t^5 - 37*ep*mWW^3*s^4*t^5 - 377*ep^2*mWW^3*s^4*t^5 - 376*ep*mtt*mWW*s^5*t^5 - 556*ep^2*mtt*mWW*s^5*t^5 - 40*mWW^2*s^5*t^5 - 264*ep*mWW^2*s^5*t^5 - 314*ep^2*mWW^2*s^5*t^5 + 60*ep*mWW*s^6*t^5 + 90*ep^2*mWW*s^6*t^5 + 12*mtt^6*t^6 + 60*ep*mtt^6*t^6 + 48*ep^2*mtt^6*t^6 - 74*mtt^5*mWW*t^6 - 404*ep*mtt^5*mWW*t^6 - 388*ep^2*mtt^5*mWW*t^6 + 150*mtt^4*mWW^2*t^6 + 853*ep*mtt^4*mWW^2*t^6 + 867*ep^2*mtt^4*mWW^2*t^6 - 274*mtt^3*mWW^3*t^6 - 1443*ep*mtt^3*mWW^3*t^6 - 1501*ep^2*mtt^3*mWW^3*t^6 + 314*mtt^2*mWW^4*t^6 + 1584*ep*mtt^2*mWW^4*t^6 + 1682*ep^2*mtt^2*mWW^4*t^6 - 140*mtt*mWW^5*t^6 - 719*ep*mtt*mWW^5*t^6 - 797*ep^2*mtt*mWW^5*t^6 + 12*mWW^6*t^6 + 69*ep*mWW^6*t^6 + 89*ep^2*mWW^6*t^6 - 36*mtt^5*s*t^6 - 180*ep*mtt^5*s*t^6 - 144*ep^2*mtt^5*s*t^6 + 198*mtt^4*mWW*s*t^6 + 1367*ep*mtt^4*mWW*s*t^6 + 1463*ep^2*mtt^4*mWW*s*t^6 - 192*mtt^3*mWW^2*s*t^6 - 1649*ep*mtt^3*mWW^2*s*t^6 - 1829*ep^2*mtt^3*mWW^2*s*t^6 + 446*mtt^2*mWW^3*s*t^6 + 2208*ep*mtt^2*mWW^3*s*t^6 + 2126*ep^2*mtt^2*mWW^3*s*t^6 - 532*mtt*mWW^4*s*t^6 - 2310*ep*mtt*mWW^4*s*t^6 - 2194*ep^2*mtt*mWW^4*s*t^6 + 148*mWW^5*s*t^6 + 692*ep*mWW^5*s*t^6 + 698*ep^2*mWW^5*s*t^6 + 36*mtt^4*s^2*t^6 + 180*ep*mtt^4*s^2*t^6 + 144*ep^2*mtt^4*s^2*t^6 - 178*mtt^3*mWW*s^2*t^6 - 1916*ep*mtt^3*mWW*s^2*t^6 - 2332*ep^2*mtt^3*mWW*s^2*t^6 - 126*mtt^2*mWW^2*s^2*t^6 + 621*ep*mtt^2*mWW^2*s^2*t^6 + 999*ep^2*mtt^2*mWW^2*s^2*t^6 - 186*mtt*mWW^3*s^2*t^6 - 598*ep*mtt*mWW^3*s^2*t^6 - 310*ep^2*mtt*mWW^3*s^2*t^6 + 226*mWW^4*s^2*t^6 + 741*ep*mWW^4*s^2*t^6 + 551*ep^2*mWW^4*s^2*t^6 - 12*mtt^3*s^3*t^6 - 60*ep*mtt^3*s^3*t^6 - 48*ep^2*mtt^3*s^3*t^6 + 54*mtt^2*mWW*s^3*t^6 + 1447*ep*mtt^2*mWW*s^3*t^6 + 1991*ep^2*mtt^2*mWW*s^3*t^6 + 252*mtt*mWW^2*s^3*t^6 + 381*ep*mtt*mWW^2*s^3*t^6 + 85*ep^2*mtt*mWW^2*s^3*t^6 + 10*mWW^3*s^3*t^6 - 176*ep*mWW^3*s^3*t^6 - 320*ep^2*mWW^3*s^3*t^6 - 614*ep*mtt*mWW*s^4*t^6 - 914*ep^2*mtt*mWW*s^4*t^6 - 80*mWW^2*s^4*t^6 - 186*ep*mWW^2*s^4*t^6 - 106*ep^2*mWW^2*s^4*t^6 + 120*ep*mWW*s^5*t^6 + 180*ep^2*mWW*s^5*t^6 - 8*mtt^5*t^7 - 40*ep*mtt^5*t^7 - 32*ep^2*mtt^5*t^7 + 40*mtt^4*mWW*t^7 + 282*ep*mtt^4*mWW*t^7 + 300*ep^2*mtt^4*mWW*t^7 - 20*mtt^3*mWW^2*t^7 - 324*ep*mtt^3*mWW^2*t^7 - 398*ep^2*mtt^3*mWW^2*t^7 + 32*mtt^2*mWW^3*t^7 + 307*ep*mtt^2*mWW^3*t^7 + 357*ep^2*mtt^2*mWW^3*t^7 - 76*mtt*mWW^4*t^7 - 378*ep*mtt*mWW^4*t^7 - 380*ep^2*mtt*mWW^4*t^7 + 32*mWW^5*t^7 + 153*ep*mWW^5*t^7 + 153*ep^2*mWW^5*t^7 + 16*mtt^4*s*t^7 + 80*ep*mtt^4*s*t^7 + 64*ep^2*mtt^4*s*t^7 - 68*mtt^3*mWW*s*t^7 - 762*ep*mtt^3*mWW*s*t^7 - 930*ep^2*mtt^3*mWW*s*t^7 - 108*mtt^2*mWW^2*s*t^7 + 308*ep*mtt^2*mWW^2*s*t^7 + 638*ep^2*mtt^2*mWW^2*s*t^7 + 68*mtt*mWW^3*s*t^7 + 27*ep*mtt*mWW^3*s*t^7 - 77*ep^2*mtt*mWW^3*s*t^7 + 44*mWW^4*s*t^7 + 155*ep*mWW^4*s*t^7 + 125*ep^2*mWW^4*s*t^7 - 8*mtt^3*s^2*t^7 - 40*ep*mtt^3*s^2*t^7 - 32*ep^2*mtt^3*s^2*t^7 + 28*mtt^2*mWW*s^2*t^7 + 851*ep*mtt^2*mWW*s^2*t^7 + 1181*ep^2*mtt^2*mWW*s^2*t^7 + 204*mtt*mWW^2*s^2*t^7 + 72*ep*mtt*mWW^2*s^2*t^7 - 320*ep^2*mtt*mWW^2*s^2*t^7 - 68*mWW^3*s^2*t^7 - 183*ep*mWW^3*s^2*t^7 - 129*ep^2*mWW^3*s^2*t^7 - 491*ep*mtt*mWW*s^3*t^7 - 731*ep^2*mtt*mWW*s^3*t^7 - 80*mWW^2*s^3*t^7 - 69*ep*mWW^2*s^3*t^7 + 71*ep^2*mWW^2*s^3*t^7 + 120*ep*mWW*s^4*t^7 + 180*ep^2*mWW*s^4*t^7 + 2*mtt^4*t^8 + 10*ep*mtt^4*t^8 + 8*ep^2*mtt^4*t^8 - 8*mtt^3*mWW*t^8 - 98*ep*mtt^3*mWW*t^8 - 120*ep^2*mtt^3*mWW*t^8 - 26*mtt^2*mWW^2*t^8 + 25*ep*mtt^2*mWW^2*t^8 + 87*ep^2*mtt^2*mWW^2*t^8 + 36*mtt*mWW^3*t^8 + 76*ep*mtt*mWW^3*t^8 + 34*ep^2*mtt*mWW^3*t^8 - 4*mWW^4*t^8 - 13*ep*mWW^4*t^8 - 9*ep^2*mWW^4*t^8 - 2*mtt^3*s*t^8 - 10*ep*mtt^3*s*t^8 - 8*ep^2*mtt^3*s*t^8 + 6*mtt^2*mWW*s*t^8 + 215*ep*mtt^2*mWW*s*t^8 + 299*ep^2*mtt^2*mWW*s*t^8 + 72*mtt*mWW^2*s*t^8 + 17*ep*mtt*mWW^2*s*t^8 - 127*ep^2*mtt*mWW^2*s*t^8 - 44*mWW^3*s*t^8 - 94*ep*mWW^3*s*t^8 - 44*ep^2*mWW^3*s*t^8 - 187*ep*mtt*mWW*s^2*t^8 - 277*ep^2*mtt*mWW*s^2*t^8 - 40*mWW^2*s^2*t^8 - 21*ep*mWW^2*s^2*t^8 + 55*ep^2*mWW^2*s^2*t^8 + 60*ep*mWW*s^3*t^8 + 90*ep^2*mWW*s^3*t^8 + 14*ep*mtt^2*mWW*t^9 + 20*ep^2*mtt^2*mWW*t^9 + 8*mtt*mWW^2*t^9 + 4*ep*mtt*mWW^2*t^9 - 10*ep^2*mtt*mWW^2*t^9 - 8*mWW^3*t^9 - 18*ep*mWW^3*t^9 - 10*ep^2*mWW^3*t^9 - 26*ep*mtt*mWW*s*t^9 - 38*ep^2*mtt*mWW*s*t^9 - 8*mWW^2*s*t^9 - 6*ep*mWW^2*s*t^9 + 8*ep^2*mWW^2*s*t^9 + 12*ep*mWW*s^2*t^9 + 18*ep^2*mWW*s^2*t^9))/((1 + ep)^2*(mtt - mWW)^2*mWW*(mtt - mWW - s)*s^3*(mWW - t)^2*(mtt - mWW - s - t)^3*(mWW*s + mtt*t - s*t - t^2)^2), (ep*(2*ep*mtt^6*mWW^4*s^2 + 6*ep^2*mtt^6*mWW^4*s^2 + 4*ep^3*mtt^6*mWW^4*s^2 - 7*ep*mtt^5*mWW^5*s^2 - 21*ep^2*mtt^5*mWW^5*s^2 - 14*ep^3*mtt^5*mWW^5*s^2 + 8*ep*mtt^4*mWW^6*s^2 + 24*ep^2*mtt^4*mWW^6*s^2 + 16*ep^3*mtt^4*mWW^6*s^2 - 2*ep*mtt^3*mWW^7*s^2 - 6*ep^2*mtt^3*mWW^7*s^2 - 4*ep^3*mtt^3*mWW^7*s^2 - 2*ep*mtt^2*mWW^8*s^2 - 6*ep^2*mtt^2*mWW^8*s^2 - 4*ep^3*mtt^2*mWW^8*s^2 + ep*mtt*mWW^9*s^2 + 3*ep^2*mtt*mWW^9*s^2 + 2*ep^3*mtt*mWW^9*s^2 + mtt^5*mWW^4*s^3 - ep*mtt^5*mWW^4*s^3 - 14*ep^2*mtt^5*mWW^4*s^3 - 12*ep^3*mtt^5*mWW^4*s^3 - 13*mtt^4*mWW^5*s^3 - 67*ep*mtt^4*mWW^5*s^3 - 108*ep^2*mtt^4*mWW^5*s^3 - 66*ep^3*mtt^4*mWW^5*s^3 + 35*mtt^3*mWW^6*s^3 + 211*ep*mtt^3*mWW^6*s^3 + 398*ep^2*mtt^3*mWW^6*s^3 + 252*ep^3*mtt^3*mWW^6*s^3 - 37*mtt^2*mWW^7*s^3 - 221*ep*mtt^2*mWW^7*s^3 - 406*ep^2*mtt^2*mWW^7*s^3 - 240*ep^3*mtt^2*mWW^7*s^3 + 16*mtt*mWW^8*s^3 + 82*ep*mtt*mWW^8*s^3 + 120*ep^2*mtt*mWW^8*s^3 + 48*ep^3*mtt*mWW^8*s^3 - 2*mWW^9*s^3 - 4*ep*mWW^9*s^3 + 10*ep^2*mWW^9*s^3 + 18*ep^3*mWW^9*s^3 - 3*mtt^4*mWW^4*s^4 - 9*ep*mtt^4*mWW^4*s^4 + 4*ep^2*mtt^4*mWW^4*s^4 + 10*ep^3*mtt^4*mWW^4*s^4 + 30*mtt^3*mWW^5*s^4 + 183*ep*mtt^3*mWW^5*s^4 + 329*ep^2*mtt^3*mWW^5*s^4 + 206*ep^3*mtt^3*mWW^5*s^4 - 52*mtt^2*mWW^6*s^4 - 344*ep*mtt^2*mWW^6*s^4 - 666*ep^2*mtt^2*mWW^6*s^4 - 428*ep^3*mtt^2*mWW^6*s^4 + 26*mtt*mWW^7*s^4 + 175*ep*mtt*mWW^7*s^4 + 329*ep^2*mtt*mWW^7*s^4 + 198*ep^3*mtt*mWW^7*s^4 - mWW^8*s^4 - 5*ep*mWW^8*s^4 + 4*ep^2*mWW^8*s^4 + 14*ep^3*mWW^8*s^4 + 3*mtt^3*mWW^4*s^5 + 13*ep*mtt^3*mWW^4*s^5 + 10*ep^2*mtt^3*mWW^4*s^5 - 21*mtt^2*mWW^5*s^5 - 139*ep*mtt^2*mWW^5*s^5 - 264*ep^2*mtt^2*mWW^5*s^5 - 170*ep^3*mtt^2*mWW^5*s^5 + 16*mtt*mWW^6*s^5 + 118*ep*mtt*mWW^6*s^5 + 230*ep^2*mtt*mWW^6*s^5 + 152*ep^3*mtt*mWW^6*s^5 + 2*mWW^7*s^5 + 8*ep*mWW^7*s^5 + 24*ep^2*mWW^7*s^5 + 18*ep^3*mWW^7*s^5 - mtt^2*mWW^4*s^6 - 5*ep*mtt^2*mWW^4*s^6 - 6*ep^2*mtt^2*mWW^4*s^6 - 2*ep^3*mtt^2*mWW^4*s^6 + 4*mtt*mWW^5*s^6 + 30*ep*mtt*mWW^5*s^6 + 64*ep^2*mtt*mWW^5*s^6 + 44*ep^3*mtt*mWW^5*s^6 + mWW^6*s^6 + 5*ep*mWW^6*s^6 + 10*ep^2*mWW^6*s^6 + 6*ep^3*mWW^6*s^6 + 4*ep*mtt^7*mWW^3*s*t + 12*ep^2*mtt^7*mWW^3*s*t + 8*ep^3*mtt^7*mWW^3*s*t - 14*ep*mtt^6*mWW^4*s*t - 42*ep^2*mtt^6*mWW^4*s*t - 28*ep^3*mtt^6*mWW^4*s*t + 16*ep*mtt^5*mWW^5*s*t + 48*ep^2*mtt^5*mWW^5*s*t + 32*ep^3*mtt^5*mWW^5*s*t - 4*ep*mtt^4*mWW^6*s*t - 12*ep^2*mtt^4*mWW^6*s*t - 8*ep^3*mtt^4*mWW^6*s*t - 4*ep*mtt^3*mWW^7*s*t - 12*ep^2*mtt^3*mWW^7*s*t - 8*ep^3*mtt^3*mWW^7*s*t + 2*ep*mtt^2*mWW^8*s*t + 6*ep^2*mtt^2*mWW^8*s*t + 4*ep^3*mtt^2*mWW^8*s*t - mtt^6*mWW^3*s^2*t - 41*ep*mtt^6*mWW^3*s^2*t - 136*ep^2*mtt^6*mWW^3*s^2*t - 108*ep^3*mtt^6*mWW^3*s^2*t - 5*mtt^5*mWW^4*s^2*t + 86*ep*mtt^5*mWW^4*s^2*t + 369*ep^2*mtt^5*mWW^4*s^2*t + 326*ep^3*mtt^5*mWW^4*s^2*t + 7*mtt^4*mWW^5*s^2*t - 141*ep*mtt^4*mWW^5*s^2*t - 644*ep^2*mtt^4*mWW^5*s^2*t - 628*ep^3*mtt^4*mWW^5*s^2*t + 19*mtt^3*mWW^6*s^2*t + 318*ep*mtt^3*mWW^6*s^2*t + 1081*ep^2*mtt^3*mWW^6*s^2*t + 1010*ep^3*mtt^3*mWW^6*s^2*t - 34*mtt^2*mWW^7*s^2*t - 353*ep*mtt^2*mWW^7*s^2*t - 1029*ep^2*mtt^2*mWW^7*s^2*t - 902*ep^3*mtt^2*mWW^7*s^2*t + 14*mtt*mWW^8*s^2*t + 132*ep*mtt*mWW^8*s^2*t + 362*ep^2*mtt*mWW^8*s^2*t + 304*ep^3*mtt*mWW^8*s^2*t - ep*mWW^9*s^2*t - 3*ep^2*mWW^9*s^2*t - 2*ep^3*mWW^9*s^2*t + mtt^5*mWW^3*s^3*t + 95*ep*mtt^5*mWW^3*s^3*t + 358*ep^2*mtt^5*mWW^3*s^3*t + 306*ep^3*mtt^5*mWW^3*s^3*t + 40*mtt^4*mWW^4*s^3*t + 14*ep*mtt^4*mWW^4*s^3*t - 482*ep^2*mtt^4*mWW^4*s^3*t - 564*ep^3*mtt^4*mWW^4*s^3*t - 31*mtt^3*mWW^5*s^3*t + 133*ep*mtt^3*mWW^5*s^3*t + 1058*ep^2*mtt^3*mWW^5*s^3*t + 1164*ep^3*mtt^3*mWW^5*s^3*t - 70*mtt^2*mWW^6*s^3*t - 791*ep*mtt^2*mWW^6*s^3*t - 2413*ep^2*mtt^2*mWW^6*s^3*t - 2130*ep^3*mtt^2*mWW^6*s^3*t + 68*mtt*mWW^7*s^3*t + 652*ep*mtt*mWW^7*s^3*t + 1790*ep^2*mtt*mWW^7*s^3*t + 1494*ep^3*mtt*mWW^7*s^3*t - 8*mWW^8*s^3*t - 103*ep*mWW^8*s^3*t - 311*ep^2*mWW^8*s^3*t - 270*ep^3*mWW^8*s^3*t + 3*mtt^4*mWW^3*s^4*t - 79*ep*mtt^4*mWW^3*s^4*t - 374*ep^2*mtt^4*mWW^3*s^4*t - 346*ep^3*mtt^4*mWW^3*s^4*t - 75*mtt^3*mWW^4*s^4*t - 294*ep*mtt^3*mWW^4*s^4*t - 63*ep^2*mtt^3*mWW^4*s^4*t + 222*ep^3*mtt^3*mWW^4*s^4*t + 27*mtt^2*mWW^5*s^4*t - 7*ep*mtt^2*mWW^5*s^4*t - 656*ep^2*mtt^2*mWW^5*s^4*t - 796*ep^3*mtt^2*mWW^5*s^4*t + 79*mtt*mWW^6*s^4*t + 650*ep*mtt*mWW^6*s^4*t + 1763*ep^2*mtt*mWW^6*s^4*t + 1450*ep^3*mtt*mWW^6*s^4*t - 34*mWW^7*s^4*t - 270*ep*mWW^7*s^4*t - 670*ep^2*mWW^7*s^4*t - 530*ep^3*mWW^7*s^4*t - 5*mtt^3*mWW^3*s^5*t + 17*ep*mtt^3*mWW^3*s^5*t + 158*ep^2*mtt^3*mWW^3*s^5*t + 166*ep^3*mtt^3*mWW^3*s^5*t + 50*mtt^2*mWW^4*s^5*t + 276*ep*mtt^2*mWW^4*s^5*t + 338*ep^2*mtt^2*mWW^4*s^5*t + 112*ep^3*mtt^2*mWW^4*s^5*t + 5*mtt*mWW^5*s^5*t + 61*ep*mtt*mWW^5*s^5*t + 350*ep^2*mtt*mWW^5*s^5*t + 342*ep^3*mtt*mWW^5*s^5*t - 30*mWW^6*s^5*t - 204*ep*mWW^6*s^5*t - 506*ep^2*mWW^6*s^5*t - 380*ep^3*mWW^6*s^5*t + 2*mtt^2*mWW^3*s^6*t + 4*ep*mtt^2*mWW^3*s^6*t - 18*ep^2*mtt^2*mWW^3*s^6*t - 26*ep^3*mtt^2*mWW^3*s^6*t - 10*mtt*mWW^4*s^6*t - 68*ep*mtt*mWW^4*s^6*t - 120*ep^2*mtt*mWW^4*s^6*t - 68*ep^3*mtt*mWW^4*s^6*t - 8*mWW^5*s^6*t - 56*ep*mWW^5*s^6*t - 134*ep^2*mWW^5*s^6*t - 98*ep^3*mWW^5*s^6*t + 2*ep*mtt^8*mWW^2*t^2 + 6*ep^2*mtt^8*mWW^2*t^2 + 4*ep^3*mtt^8*mWW^2*t^2 - 7*ep*mtt^7*mWW^3*t^2 - 21*ep^2*mtt^7*mWW^3*t^2 - 14*ep^3*mtt^7*mWW^3*t^2 + 8*ep*mtt^6*mWW^4*t^2 + 24*ep^2*mtt^6*mWW^4*t^2 + 16*ep^3*mtt^6*mWW^4*t^2 - 2*ep*mtt^5*mWW^5*t^2 - 6*ep^2*mtt^5*mWW^5*t^2 - 4*ep^3*mtt^5*mWW^5*t^2 - 2*ep*mtt^4*mWW^6*t^2 - 6*ep^2*mtt^4*mWW^6*t^2 - 4*ep^3*mtt^4*mWW^6*t^2 + ep*mtt^3*mWW^7*t^2 + 3*ep^2*mtt^3*mWW^7*t^2 + 2*ep^3*mtt^3*mWW^7*t^2 - 5*mtt^7*mWW^2*s*t^2 - 75*ep*mtt^7*mWW^2*s*t^2 - 218*ep^2*mtt^7*mWW^2*s*t^2 - 172*ep^3*mtt^7*mWW^2*s*t^2 + 29*mtt^6*mWW^3*s*t^2 + 355*ep*mtt^6*mWW^3*s*t^2 + 1008*ep^2*mtt^6*mWW^3*s*t^2 + 814*ep^3*mtt^6*mWW^3*s*t^2 - 91*mtt^5*mWW^4*s*t^2 - 885*ep*mtt^5*mWW^4*s*t^2 - 2392*ep^2*mtt^5*mWW^4*s*t^2 - 1952*ep^3*mtt^5*mWW^4*s*t^2 + 149*mtt^4*mWW^5*s*t^2 + 1279*ep*mtt^4*mWW^5*s*t^2 + 3320*ep^2*mtt^4*mWW^5*s*t^2 + 2700*ep^3*mtt^4*mWW^5*s*t^2 - 116*mtt^3*mWW^6*s*t^2 - 952*ep*mtt^3*mWW^6*s*t^2 - 2418*ep^2*mtt^3*mWW^6*s*t^2 - 1948*ep^3*mtt^3*mWW^6*s*t^2 + 34*mtt^2*mWW^7*s*t^2 + 282*ep*mtt^2*mWW^7*s*t^2 + 712*ep^2*mtt^2*mWW^7*s*t^2 + 566*ep^3*mtt^2*mWW^7*s*t^2 - 4*ep*mtt*mWW^8*s*t^2 - 12*ep^2*mtt*mWW^8*s*t^2 - 8*ep^3*mtt*mWW^8*s*t^2 + 22*mtt^6*mWW^2*s^2*t^2 + 311*ep*mtt^6*mWW^2*s^2*t^2 + 925*ep^2*mtt^6*mWW^2*s^2*t^2 + 744*ep^3*mtt^6*mWW^2*s^2*t^2 - 89*mtt^5*mWW^3*s^2*t^2 - 1092*ep*mtt^5*mWW^3*s^2*t^2 - 3207*ep^2*mtt^5*mWW^3*s^2*t^2 - 2642*ep^3*mtt^5*mWW^3*s^2*t^2 + 304*mtt^4*mWW^4*s^2*t^2 + 2698*ep*mtt^4*mWW^4*s^2*t^2 + 7088*ep^2*mtt^4*mWW^4*s^2*t^2 + 5708*ep^3*mtt^4*mWW^4*s^2*t^2 - 443*mtt^3*mWW^5*s^2*t^2 - 3503*ep*mtt^3*mWW^5*s^2*t^2 - 8642*ep^2*mtt^3*mWW^5*s^2*t^2 - 6800*ep^3*mtt^3*mWW^5*s^2*t^2 + 206*mtt^2*mWW^6*s^2*t^2 + 1596*ep*mtt^2*mWW^6*s^2*t^2 + 3870*ep^2*mtt^2*mWW^6*s^2*t^2 + 3026*ep^3*mtt^2*mWW^6*s^2*t^2 + 14*mtt*mWW^7*s^2*t^2 + 119*ep*mtt*mWW^7*s^2*t^2 + 319*ep^2*mtt*mWW^7*s^2*t^2 + 262*ep^3*mtt*mWW^7*s^2*t^2 - 14*mWW^8*s^2*t^2 - 129*ep*mWW^8*s^2*t^2 - 353*ep^2*mWW^8*s^2*t^2 - 298*ep^3*mWW^8*s^2*t^2 - 35*mtt^5*mWW^2*s^3*t^2 - 510*ep*mtt^5*mWW^2*s^3*t^2 - 1583*ep^2*mtt^5*mWW^2*s^3*t^2 - 1300*ep^3*mtt^5*mWW^2*s^3*t^2 + 85*mtt^4*mWW^3*s^3*t^2 + 1188*ep*mtt^4*mWW^3*s^3*t^2 + 3823*ep^2*mtt^4*mWW^3*s^3*t^2 + 3260*ep^3*mtt^4*mWW^3*s^3*t^2 - 449*mtt^3*mWW^4*s^3*t^2 - 3595*ep*mtt^3*mWW^4*s^3*t^2 - 9008*ep^2*mtt^3*mWW^4*s^3*t^2 - 7020*ep^3*mtt^3*mWW^4*s^3*t^2 + 581*mtt^2*mWW^5*s^3*t^2 + 4301*ep*mtt^2*mWW^5*s^3*t^2 + 9938*ep^2*mtt^2*mWW^5*s^3*t^2 + 7436*ep^3*mtt^2*mWW^5*s^3*t^2 - 130*mtt*mWW^6*s^3*t^2 - 1057*ep*mtt*mWW^6*s^3*t^2 - 2485*ep^2*mtt*mWW^6*s^3*t^2 - 1912*ep^3*mtt*mWW^6*s^3*t^2 - 52*mWW^7*s^3*t^2 - 327*ep*mWW^7*s^3*t^2 - 685*ep^2*mWW^7*s^3*t^2 - 464*ep^3*mWW^7*s^3*t^2 + 23*mtt^4*mWW^2*s^4*t^2 + 384*ep*mtt^4*mWW^2*s^4*t^2 + 1287*ep^2*mtt^4*mWW^2*s^4*t^2 + 1094*ep^3*mtt^4*mWW^2*s^4*t^2 - 11*mtt^3*mWW^3*s^4*t^2 - 441*ep*mtt^3*mWW^3*s^4*t^2 - 1926*ep^2*mtt^3*mWW^3*s^4*t^2 - 1796*ep^3*mtt^3*mWW^3*s^4*t^2 + 331*mtt^2*mWW^4*s^4*t^2 + 2452*ep*mtt^2*mWW^4*s^4*t^2 + 5977*ep^2*mtt^2*mWW^4*s^4*t^2 + 4522*ep^3*mtt^2*mWW^4*s^4*t^2 - 333*mtt*mWW^5*s^4*t^2 - 2349*ep*mtt*mWW^5*s^4*t^2 - 5196*ep^2*mtt*mWW^5*s^4*t^2 - 3744*ep^3*mtt*mWW^5*s^4*t^2 + 30*mWW^6*s^4*t^2 + 254*ep*mWW^6*s^4*t^2 + 538*ep^2*mWW^6*s^4*t^2 + 404*ep^3*mWW^6*s^4*t^2 - 4*mtt^3*mWW^2*s^5*t^2 - 119*ep*mtt^3*mWW^2*s^5*t^2 - 471*ep^2*mtt^3*mWW^2*s^5*t^2 - 428*ep^3*mtt^3*mWW^2*s^5*t^2 - 22*mtt^2*mWW^3*s^5*t^2 - 49*ep*mtt^2*mWW^3*s^5*t^2 + 275*ep^2*mtt^2*mWW^3*s^5*t^2 + 374*ep^3*mtt^2*mWW^3*s^5*t^2 - 112*mtt*mWW^4*s^5*t^2 - 811*ep*mtt*mWW^4*s^5*t^2 - 2029*ep^2*mtt*mWW^4*s^5*t^2 - 1528*ep^3*mtt*mWW^4*s^5*t^2 + 58*mWW^5*s^5*t^2 + 379*ep*mWW^5*s^5*t^2 + 865*ep^2*mWW^5*s^5*t^2 + 622*ep^3*mWW^5*s^5*t^2 - mtt^2*mWW^2*s^6*t^2 + 7*ep*mtt^2*mWW^2*s^6*t^2 + 54*ep^2*mtt^2*mWW^2*s^6*t^2 + 58*ep^3*mtt^2*mWW^2*s^6*t^2 + 8*mtt*mWW^3*s^6*t^2 + 46*ep*mtt*mWW^3*s^6*t^2 + 48*ep^2*mtt*mWW^3*s^6*t^2 + 4*ep^3*mtt*mWW^3*s^6*t^2 + 17*mWW^4*s^6*t^2 + 127*ep*mWW^4*s^6*t^2 + 306*ep^2*mWW^4*s^6*t^2 + 226*ep^3*mWW^4*s^6*t^2 - 3*mtt^8*mWW*t^3 - 35*ep*mtt^8*mWW*t^3 - 96*ep^2*mtt^8*mWW*t^3 - 76*ep^3*mtt^8*mWW*t^3 + 21*mtt^7*mWW^2*t^3 + 202*ep*mtt^7*mWW^2*t^3 + 531*ep^2*mtt^7*mWW^2*t^3 + 422*ep^3*mtt^7*mWW^2*t^3 - 63*mtt^6*mWW^3*t^3 - 533*ep*mtt^6*mWW^3*t^3 - 1350*ep^2*mtt^6*mWW^3*t^3 - 1072*ep^3*mtt^6*mWW^3*t^3 + 93*mtt^5*mWW^4*t^3 + 740*ep*mtt^5*mWW^4*t^3 + 1833*ep^2*mtt^5*mWW^4*t^3 + 1450*ep^3*mtt^5*mWW^4*t^3 - 66*mtt^4*mWW^5*t^3 - 517*ep*mtt^4*mWW^5*t^3 - 1269*ep^2*mtt^4*mWW^5*t^3 - 998*ep^3*mtt^4*mWW^5*t^3 + 18*mtt^3*mWW^6*t^3 + 146*ep*mtt^3*mWW^6*t^3 + 360*ep^2*mtt^3*mWW^6*t^3 + 280*ep^3*mtt^3*mWW^6*t^3 - 3*ep*mtt^2*mWW^7*t^3 - 9*ep^2*mtt^2*mWW^7*t^3 - 6*ep^3*mtt^2*mWW^7*t^3 + 13*mtt^7*mWW*s*t^3 + 176*ep*mtt^7*mWW*s*t^3 + 513*ep^2*mtt^7*mWW*s*t^3 + 416*ep^3*mtt^7*mWW*s*t^3 - 56*mtt^6*mWW^2*s*t^3 - 569*ep*mtt^6*mWW^2*s*t^3 - 1575*ep^2*mtt^6*mWW^2*s*t^3 - 1302*ep^3*mtt^6*mWW^2*s*t^3 + 125*mtt^5*mWW^3*s*t^3 + 887*ep*mtt^5*mWW^3*s*t^3 + 2168*ep^2*mtt^5*mWW^3*s*t^3 + 1796*ep^3*mtt^5*mWW^3*s*t^3 + 255*ep*mtt^4*mWW^4*s*t^3 + 767*ep^2*mtt^4*mWW^4*s*t^3 + 470*ep^3*mtt^4*mWW^4*s*t^3 - 284*mtt^3*mWW^5*s*t^3 - 2321*ep*mtt^3*mWW^5*s*t^3 - 5673*ep^2*mtt^3*mWW^5*s*t^3 - 4296*ep^3*mtt^3*mWW^5*s*t^3 + 270*mtt^2*mWW^6*s*t^3 + 2120*ep*mtt^2*mWW^6*s*t^3 + 5176*ep^2*mtt^2*mWW^6*s*t^3 + 4016*ep^3*mtt^2*mWW^6*s*t^3 - 68*mtt*mWW^7*s*t^3 - 550*ep*mtt*mWW^7*s*t^3 - 1382*ep^2*mtt*mWW^7*s*t^3 - 1104*ep^3*mtt*mWW^7*s*t^3 + 2*ep*mWW^8*s*t^3 + 6*ep^2*mWW^8*s*t^3 + 4*ep^3*mWW^8*s*t^3 - 26*mtt^6*mWW*s^2*t^3 - 383*ep*mtt^6*mWW*s^2*t^3 - 1167*ep^2*mtt^6*mWW*s^2*t^3 - 960*ep^3*mtt^6*mWW*s^2*t^3 + 52*mtt^5*mWW^2*s^2*t^3 + 514*ep*mtt^5*mWW^2*s^2*t^3 + 1512*ep^2*mtt^5*mWW^2*s^2*t^3 + 1332*ep^3*mtt^5*mWW^2*s^2*t^3 - 188*mtt^4*mWW^3*s^2*t^3 - 793*ep*mtt^4*mWW^3*s^2*t^3 - 1117*ep^2*mtt^4*mWW^3*s^2*t^3 - 794*ep^3*mtt^4*mWW^3*s^2*t^3 - 226*mtt^3*mWW^4*s^2*t^3 - 2346*ep*mtt^3*mWW^4*s^2*t^3 - 6454*ep^2*mtt^3*mWW^4*s^2*t^3 - 4904*ep^3*mtt^3*mWW^4*s^2*t^3 + 818*mtt^2*mWW^5*s^2*t^3 + 6211*ep*mtt^2*mWW^5*s^2*t^3 + 14709*ep^2*mtt^2*mWW^5*s^2*t^3 + 10900*ep^3*mtt^2*mWW^5*s^2*t^3 - 450*mtt*mWW^6*s^2*t^3 - 3436*ep*mtt*mWW^6*s^2*t^3 - 8190*ep^2*mtt*mWW^6*s^2*t^3 - 6212*ep^3*mtt*mWW^6*s^2*t^3 + 20*mWW^7*s^2*t^3 + 233*ep*mWW^7*s^2*t^3 + 707*ep^2*mWW^7*s^2*t^3 + 638*ep^3*mWW^7*s^2*t^3 + 30*mtt^5*mWW*s^3*t^3 + 449*ep*mtt^5*mWW*s^3*t^3 + 1413*ep^2*mtt^5*mWW*s^3*t^3 + 1174*ep^3*mtt^5*mWW*s^3*t^3 - 28*mtt^4*mWW^2*s^3*t^3 - 163*ep*mtt^4*mWW^2*s^3*t^3 - 509*ep^2*mtt^4*mWW^2*s^3*t^3 - 506*ep^3*mtt^4*mWW^2*s^3*t^3 + 362*mtt^3*mWW^3*s^3*t^3 + 1715*ep*mtt^3*mWW^3*s^3*t^3 + 2351*ep^2*mtt^3*mWW^3*s^3*t^3 + 1226*ep^3*mtt^3*mWW^3*s^3*t^3 + 122*mtt^2*mWW^4*s^3*t^3 + 1425*ep*mtt^2*mWW^4*s^3*t^3 + 4659*ep^2*mtt^2*mWW^4*s^3*t^3 + 3782*ep^3*mtt^2*mWW^4*s^3*t^3 - 676*mtt*mWW^5*s^3*t^3 - 4756*ep*mtt*mWW^5*s^3*t^3 - 10848*ep^2*mtt*mWW^5*s^3*t^3 - 7776*ep^3*mtt*mWW^5*s^3*t^3 + 230*mWW^6*s^3*t^3 + 1630*ep*mWW^6*s^3*t^3 + 3614*ep^2*mWW^6*s^3*t^3 + 2580*ep^3*mWW^6*s^3*t^3 - 19*mtt^4*mWW*s^4*t^3 - 284*ep*mtt^4*mWW*s^4*t^3 - 927*ep^2*mtt^4*mWW*s^4*t^3 - 782*ep^3*mtt^4*mWW*s^4*t^3 + 17*mtt^3*mWW^2*s^4*t^3 + 42*ep*mtt^3*mWW^2*s^4*t^3 + 139*ep^2*mtt^3*mWW^2*s^4*t^3 + 138*ep^3*mtt^3*mWW^2*s^4*t^3 - 349*mtt^2*mWW^3*s^4*t^3 - 1979*ep*mtt^2*mWW^3*s^4*t^3 - 3470*ep^2*mtt^2*mWW^3*s^4*t^3 - 2080*ep^3*mtt^2*mWW^3*s^4*t^3 + 39*mtt*mWW^4*s^4*t^3 + 36*ep*mtt*mWW^4*s^4*t^3 - 749*ep^2*mtt*mWW^4*s^4*t^3 - 830*ep^3*mtt*mWW^4*s^4*t^3 + 152*mWW^5*s^4*t^3 + 985*ep*mWW^5*s^4*t^3 + 2287*ep^2*mWW^5*s^4*t^3 + 1634*ep^3*mWW^5*s^4*t^3 + 5*mtt^3*mWW*s^5*t^3 + 83*ep*mtt^3*mWW*s^5*t^3 + 294*ep^2*mtt^3*mWW*s^5*t^3 + 258*ep^3*mtt^3*mWW*s^5*t^3 - 4*mtt^2*mWW^2*s^5*t^3 - 18*ep*mtt^2*mWW^2*s^5*t^3 - 106*ep^2*mtt^2*mWW^2*s^5*t^3 - 104*ep^3*mtt^2*mWW^2*s^5*t^3 + 127*mtt*mWW^3*s^5*t^3 + 811*ep*mtt*mWW^3*s^5*t^3 + 1686*ep^2*mtt*mWW^3*s^5*t^3 + 1122*ep^3*mtt*mWW^3*s^5*t^3 - 8*mWW^4*s^5*t^3 + 24*ep*mWW^4*s^5*t^3 + 166*ep^2*mWW^4*s^5*t^3 + 164*ep^3*mWW^4*s^5*t^3 - 6*ep*mtt^2*mWW*s^6*t^3 - 30*ep^2*mtt^2*mWW*s^6*t^3 - 30*ep^3*mtt^2*mWW*s^6*t^3 - 2*mtt*mWW^2*s^6*t^3 - 8*ep*mtt*mWW^2*s^6*t^3 + 8*ep^2*mtt*mWW^2*s^6*t^3 + 20*ep^3*mtt*mWW^2*s^6*t^3 - 14*mWW^3*s^6*t^3 - 106*ep*mWW^3*s^6*t^3 - 250*ep^2*mWW^3*s^6*t^3 - 182*ep^3*mWW^3*s^6*t^3 - 3*mtt^8*t^4 - 15*ep*mtt^8*t^4 - 24*ep^2*mtt^8*t^4 - 12*ep^3*mtt^8*t^4 + 33*mtt^7*mWW*t^4 + 273*ep*mtt^7*mWW*t^4 + 648*ep^2*mtt^7*mWW*t^4 + 468*ep^3*mtt^7*mWW*t^4 - 138*mtt^6*mWW^2*t^4 - 1170*ep*mtt^6*mWW^2*t^4 - 2844*ep^2*mtt^6*mWW^2*t^4 - 2112*ep^3*mtt^6*mWW^2*t^4 + 327*mtt^5*mWW^3*t^4 + 2627*ep*mtt^5*mWW^3*t^4 + 6312*ep^2*mtt^5*mWW^3*t^4 + 4732*ep^3*mtt^5*mWW^3*t^4 - 411*mtt^4*mWW^4*t^4 - 3180*ep*mtt^4*mWW^4*t^4 - 7587*ep^2*mtt^4*mWW^4*t^4 - 5742*ep^3*mtt^4*mWW^4*t^4 + 246*mtt^3*mWW^5*t^4 + 1887*ep*mtt^3*mWW^5*t^4 + 4527*ep^2*mtt^3*mWW^5*t^4 + 3474*ep^3*mtt^3*mWW^5*t^4 - 54*mtt^2*mWW^6*t^4 - 425*ep*mtt^2*mWW^6*t^4 - 1041*ep^2*mtt^2*mWW^6*t^4 - 814*ep^3*mtt^2*mWW^6*t^4 + 3*ep*mtt*mWW^7*t^4 + 9*ep^2*mtt*mWW^7*t^4 + 6*ep^3*mtt*mWW^7*t^4 + 13*mtt^7*s*t^4 + 66*ep*mtt^7*s*t^4 + 105*ep^2*mtt^7*s*t^4 + 52*ep^3*mtt^7*s*t^4 - 125*mtt^6*mWW*s*t^4 - 1134*ep*mtt^6*mWW*s*t^4 - 2845*ep^2*mtt^6*mWW*s*t^4 - 2112*ep^3*mtt^6*mWW*s*t^4 + 389*mtt^5*mWW^2*s*t^4 + 3469*ep*mtt^5*mWW^2*s*t^4 + 8780*ep^2*mtt^5*mWW^2*s*t^4 + 6648*ep^3*mtt^5*mWW^2*s*t^4 - 885*mtt^4*mWW^3*s*t^4 - 6805*ep*mtt^4*mWW^3*s*t^4 - 16204*ep^2*mtt^4*mWW^3*s*t^4 - 12120*ep^3*mtt^4*mWW^3*s*t^4 + 849*mtt^3*mWW^4*s*t^4 + 6148*ep*mtt^3*mWW^4*s*t^4 + 14309*ep^2*mtt^3*mWW^4*s*t^4 + 10792*ep^3*mtt^3*mWW^4*s*t^4 - 83*mtt^2*mWW^5*s*t^4 - 644*ep*mtt^2*mWW^5*s*t^4 - 1765*ep^2*mtt^2*mWW^5*s*t^4 - 1642*ep^3*mtt^2*mWW^5*s*t^4 - 192*mtt*mWW^6*s*t^4 - 1372*ep*mtt*mWW^6*s*t^4 - 3062*ep^2*mtt*mWW^6*s*t^4 - 2164*ep^3*mtt*mWW^6*s*t^4 + 34*mWW^7*s*t^4 + 272*ep*mWW^7*s*t^4 + 682*ep^2*mWW^7*s*t^4 + 546*ep^3*mWW^7*s*t^4 - 22*mtt^6*s^2*t^4 - 114*ep*mtt^6*s^2*t^4 - 180*ep^2*mtt^6*s^2*t^4 - 88*ep^3*mtt^6*s^2*t^4 + 192*mtt^5*mWW*s^2*t^4 + 1903*ep*mtt^5*mWW*s^2*t^4 + 5025*ep^2*mtt^5*mWW*s^2*t^4 + 3818*ep^3*mtt^5*mWW*s^2*t^4 - 396*mtt^4*mWW^2*s^2*t^4 - 3758*ep*mtt^4*mWW^2*s^2*t^4 - 10094*ep^2*mtt^4*mWW^2*s^2*t^4 - 7836*ep^3*mtt^4*mWW^2*s^2*t^4 + 1202*mtt^3*mWW^3*s^2*t^4 + 8397*ep*mtt^3*mWW^3*s^2*t^4 + 18997*ep^2*mtt^3*mWW^3*s^2*t^4 + 13746*ep^3*mtt^3*mWW^3*s^2*t^4 - 1051*mtt^2*mWW^4*s^2*t^4 - 6970*ep*mtt^2*mWW^4*s^2*t^4 - 14929*ep^2*mtt^2*mWW^4*s^2*t^4 - 10648*ep^3*mtt^2*mWW^4*s^2*t^4 - 130*mtt*mWW^5*s^2*t^4 - 822*ep*mtt*mWW^5*s^2*t^4 - 1694*ep^2*mtt*mWW^5*s^2*t^4 - 912*ep^3*mtt*mWW^5*s^2*t^4 + 225*mWW^6*s^2*t^4 + 1514*ep*mWW^6*s^2*t^4 + 3215*ep^2*mWW^6*s^2*t^4 + 2160*ep^3*mWW^6*s^2*t^4 + 18*mtt^5*s^3*t^4 + 96*ep*mtt^5*s^3*t^4 + 150*ep^2*mtt^5*s^3*t^4 + 72*ep^3*mtt^5*s^3*t^4 - 144*mtt^4*mWW*s^3*t^4 - 1566*ep*mtt^4*mWW*s^3*t^4 - 4350*ep^2*mtt^4*mWW*s^3*t^4 - 3384*ep^3*mtt^4*mWW*s^3*t^4 + 140*mtt^3*mWW^2*s^3*t^4 + 1644*ep*mtt^3*mWW^2*s^3*t^4 + 5162*ep^2*mtt^3*mWW^2*s^3*t^4 + 4240*ep^3*mtt^3*mWW^2*s^3*t^4 - 946*mtt^2*mWW^3*s^3*t^4 - 6164*ep*mtt^2*mWW^3*s^3*t^4 - 13404*ep^2*mtt^2*mWW^3*s^3*t^4 - 9344*ep^3*mtt^2*mWW^3*s^3*t^4 + 782*mtt*mWW^4*s^3*t^4 + 4912*ep*mtt*mWW^4*s^3*t^4 + 9852*ep^2*mtt*mWW^4*s^3*t^4 + 6568*ep^3*mtt*mWW^4*s^3*t^4 - 10*mWW^5*s^3*t^4 - 122*ep*mWW^5*s^3*t^4 - 130*ep^2*mWW^5*s^3*t^4 - 72*ep^3*mWW^5*s^3*t^4 - 7*mtt^4*s^4*t^4 - 39*ep*mtt^4*s^4*t^4 - 60*ep^2*mtt^4*s^4*t^4 - 28*ep^3*mtt^4*s^4*t^4 + 47*mtt^3*mWW*s^4*t^4 + 594*ep*mtt^3*mWW*s^4*t^4 + 1765*ep^2*mtt^3*mWW*s^4*t^4 + 1422*ep^3*mtt^3*mWW*s^4*t^4 + 37*mtt^2*mWW^2*s^4*t^4 - 36*ep*mtt^2*mWW^2*s^4*t^4 - 837*ep^2*mtt^2*mWW^2*s^4*t^4 - 902*ep^3*mtt^2*mWW^2*s^4*t^4 + 337*mtt*mWW^3*s^4*t^4 + 2254*ep*mtt*mWW^3*s^4*t^4 + 5131*ep^2*mtt*mWW^3*s^4*t^4 + 3634*ep^3*mtt*mWW^3*s^4*t^4 - 174*mWW^4*s^4*t^4 - 973*ep*mWW^4*s^4*t^4 - 1919*ep^2*mWW^4*s^4*t^4 - 1246*ep^3*mWW^4*s^4*t^4 + mtt^3*s^5*t^4 + 6*ep*mtt^3*s^5*t^4 + 9*ep^2*mtt^3*s^5*t^4 + 4*ep^3*mtt^3*s^5*t^4 - 3*mtt^2*mWW*s^5*t^4 - 70*ep*mtt^2*mWW*s^5*t^4 - 243*ep^2*mtt^2*mWW*s^5*t^4 - 212*ep^3*mtt^2*mWW*s^5*t^4 - 36*mtt*mWW^2*s^5*t^4 - 179*ep*mtt*mWW^2*s^5*t^4 - 237*ep^2*mtt*mWW^2*s^5*t^4 - 88*ep^3*mtt*mWW^2*s^5*t^4 - 42*mWW^3*s^5*t^4 - 357*ep*mWW^3*s^5*t^4 - 889*ep^2*mWW^3*s^5*t^4 - 664*ep^3*mWW^3*s^5*t^4 + 4*mWW^2*s^6*t^4 + 30*ep*mWW^2*s^6*t^4 + 68*ep^2*mWW^2*s^6*t^4 + 48*ep^3*mWW^2*s^6*t^4 + 12*mtt^7*t^5 + 60*ep*mtt^7*t^5 + 96*ep^2*mtt^7*t^5 + 48*ep^3*mtt^7*t^5 - 93*mtt^6*mWW*t^5 - 711*ep*mtt^6*mWW*t^5 - 1614*ep^2*mtt^6*mWW*t^5 - 1128*ep^3*mtt^6*mWW*t^5 + 285*mtt^5*mWW^2*t^5 + 2326*ep*mtt^5*mWW^2*t^5 + 5487*ep^2*mtt^5*mWW^2*t^5 + 3950*ep^3*mtt^5*mWW^2*t^5 - 585*mtt^4*mWW^3*t^5 - 4540*ep*mtt^4*mWW^3*t^5 - 10545*ep^2*mtt^4*mWW^3*t^5 - 7610*ep^3*mtt^4*mWW^3*t^5 + 669*mtt^3*mWW^4*t^5 + 4986*ep*mtt^3*mWW^4*t^5 + 11463*ep^2*mtt^3*mWW^4*t^5 + 8334*ep^3*mtt^3*mWW^4*t^5 - 342*mtt^2*mWW^5*t^5 - 2540*ep*mtt^2*mWW^5*t^5 - 5910*ep^2*mtt^2*mWW^5*t^5 - 4396*ep^3*mtt^2*mWW^5*t^5 + 54*mtt*mWW^6*t^5 + 420*ep*mtt*mWW^6*t^5 + 1026*ep^2*mtt*mWW^6*t^5 + 804*ep^3*mtt*mWW^6*t^5 - ep*mWW^7*t^5 - 3*ep^2*mWW^7*t^5 - 2*ep^3*mWW^7*t^5 - 40*mtt^6*s*t^5 - 204*ep*mtt^6*s*t^5 - 324*ep^2*mtt^6*s*t^5 - 160*ep^3*mtt^6*s*t^5 + 273*mtt^5*mWW*s*t^5 + 2327*ep*mtt^5*mWW*s*t^5 + 5622*ep^2*mtt^5*mWW*s*t^5 + 4060*ep^3*mtt^5*mWW*s*t^5 - 570*mtt^4*mWW^2*s*t^5 - 5199*ep*mtt^4*mWW^2*s*t^5 - 13131*ep^2*mtt^4*mWW^2*s*t^5 - 9750*ep^3*mtt^4*mWW^2*s*t^5 + 1245*mtt^3*mWW^3*s*t^5 + 9472*ep*mtt^3*mWW^3*s*t^5 + 22089*ep^2*mtt^3*mWW^3*s*t^5 + 15908*ep^3*mtt^3*mWW^3*s*t^5 - 1364*mtt^2*mWW^4*s*t^5 - 9625*ep*mtt^2*mWW^4*s*t^5 - 21521*ep^2*mtt^2*mWW^4*s*t^5 - 15318*ep^3*mtt^2*mWW^4*s*t^5 + 422*mtt*mWW^5*s*t^5 + 3051*ep*mtt*mWW^5*s*t^5 + 7017*ep^2*mtt*mWW^5*s*t^5 + 5204*ep^3*mtt*mWW^5*s*t^5 + 38*mWW^6*s*t^5 + 208*ep*mWW^6*s*t^5 + 316*ep^2*mWW^6*s*t^5 + 104*ep^3*mWW^6*s*t^5 + 48*mtt^5*s^2*t^5 + 252*ep*mtt^5*s^2*t^5 + 396*ep^2*mtt^5*s^2*t^5 + 192*ep^3*mtt^5*s^2*t^5 - 291*mtt^4*mWW*s^2*t^5 - 2838*ep*mtt^4*mWW*s^2*t^5 - 7305*ep^2*mtt^4*mWW*s^2*t^5 - 5442*ep^3*mtt^4*mWW*s^2*t^5 + 243*mtt^3*mWW^2*s^2*t^5 + 3320*ep*mtt^3*mWW^2*s^2*t^5 + 9943*ep^2*mtt^3*mWW^2*s^2*t^5 + 7898*ep^3*mtt^3*mWW^2*s^2*t^5 - 991*mtt^2*mWW^3*s^2*t^5 - 7234*ep*mtt^2*mWW^3*s^2*t^5 - 16933*ep^2*mtt^2*mWW^3*s^2*t^5 - 12148*ep^3*mtt^2*mWW^3*s^2*t^5 + 1163*mtt*mWW^4*s^2*t^5 + 7628*ep*mtt*mWW^4*s^2*t^5 + 16217*ep^2*mtt*mWW^4*s^2*t^5 + 11066*ep^3*mtt*mWW^4*s^2*t^5 - 252*mWW^5*s^2*t^5 - 1728*ep*mWW^5*s^2*t^5 - 3678*ep^2*mWW^5*s^2*t^5 - 2526*ep^3*mWW^5*s^2*t^5 - 24*mtt^4*s^3*t^5 - 132*ep*mtt^4*s^3*t^5 - 204*ep^2*mtt^4*s^3*t^5 - 96*ep^3*mtt^4*s^3*t^5 + 123*mtt^3*mWW*s^3*t^5 + 1470*ep*mtt^3*mWW*s^3*t^5 + 4065*ep^2*mtt^3*mWW*s^3*t^5 + 3138*ep^3*mtt^3*mWW*s^3*t^5 + 164*mtt^2*mWW^2*s^3*t^5 + 86*ep*mtt^2*mWW^2*s^3*t^5 - 1632*ep^2*mtt^2*mWW^2*s^3*t^5 - 1848*ep^3*mtt^2*mWW^2*s^3*t^5 + 275*mtt*mWW^3*s^3*t^5 + 2138*ep*mtt*mWW^3*s^3*t^5 + 5493*ep^2*mtt*mWW^3*s^3*t^5 + 4122*ep^3*mtt*mWW^3*s^3*t^5 - 298*mWW^4*s^3*t^5 - 1762*ep*mWW^4*s^3*t^5 - 3642*ep^2*mWW^4*s^3*t^5 - 2436*ep^3*mWW^4*s^3*t^5 + 4*mtt^3*s^4*t^5 + 24*ep*mtt^3*s^4*t^5 + 36*ep^2*mtt^3*s^4*t^5 + 16*ep^3*mtt^3*s^4*t^5 - 12*mtt^2*mWW*s^4*t^5 - 248*ep*mtt^2*mWW*s^4*t^5 - 768*ep^2*mtt^2*mWW*s^4*t^5 - 628*ep^3*mtt^2*mWW*s^4*t^5 - 136*mtt*mWW^2*s^4*t^5 - 658*ep*mtt*mWW^2*s^4*t^5 - 998*ep^2*mtt*mWW^2*s^4*t^5 - 500*ep^3*mtt*mWW^2*s^4*t^5 - 16*mWW^3*s^4*t^5 - 318*ep*mWW^3*s^4*t^5 - 990*ep^2*mWW^3*s^4*t^5 - 808*ep^3*mWW^3*s^4*t^5 + 20*mWW^2*s^5*t^5 + 150*ep*mWW^2*s^5*t^5 + 340*ep^2*mWW^2*s^5*t^5 + 240*ep^3*mWW^2*s^5*t^5 - 18*mtt^6*t^6 - 90*ep*mtt^6*t^6 - 144*ep^2*mtt^6*t^6 - 72*ep^3*mtt^6*t^6 + 111*mtt^5*mWW*t^6 + 873*ep*mtt^5*mWW*t^6 + 2010*ep^2*mtt^5*mWW*t^6 + 1416*ep^3*mtt^5*mWW*t^6 - 225*mtt^4*mWW^2*t^6 - 1988*ep*mtt^4*mWW^2*t^6 - 4833*ep^2*mtt^4*mWW^2*t^6 - 3514*ep^3*mtt^4*mWW^2*t^6 + 411*mtt^3*mWW^3*t^6 + 3248*ep*mtt^3*mWW^3*t^6 + 7527*ep^2*mtt^3*mWW^3*t^6 + 5350*ep^3*mtt^3*mWW^3*t^6 - 471*mtt^2*mWW^4*t^6 - 3401*ep*mtt^2*mWW^4*t^6 - 7566*ep^2*mtt^2*mWW^4*t^6 - 5296*ep^3*mtt^2*mWW^4*t^6 + 210*mtt*mWW^5*t^6 + 1497*ep*mtt*mWW^5*t^6 + 3345*ep^2*mtt*mWW^5*t^6 + 2382*ep^3*mtt*mWW^5*t^6 - 18*mWW^6*t^6 - 139*ep*mWW^6*t^6 - 339*ep^2*mWW^6*t^6 - 266*ep^3*mWW^6*t^6 + 42*mtt^5*s*t^6 + 216*ep*mtt^5*s*t^6 + 342*ep^2*mtt^5*s*t^6 + 168*ep^3*mtt^5*s*t^6 - 226*mtt^4*mWW*s*t^6 - 2114*ep*mtt^4*mWW*s*t^6 - 5268*ep^2*mtt^4*mWW*s*t^6 - 3860*ep^3*mtt^4*mWW*s*t^6 + 154*mtt^3*mWW^2*s*t^6 + 2471*ep*mtt^3*mWW^2*s*t^6 + 7311*ep^2*mtt^3*mWW^2*s*t^6 + 5768*ep^3*mtt^3*mWW^2*s*t^6 - 418*mtt^2*mWW^3*s*t^6 - 3623*ep*mtt^2*mWW^3*s*t^6 - 9017*ep^2*mtt^2*mWW^3*s*t^6 - 6610*ep^3*mtt^2*mWW^3*s*t^6 + 636*mtt*mWW^4*s*t^6 + 4311*ep*mtt*mWW^4*s*t^6 + 9307*ep^2*mtt*mWW^4*s*t^6 + 6340*ep^3*mtt*mWW^4*s*t^6 - 204*mWW^5*s*t^6 - 1381*ep*mWW^5*s*t^6 - 2947*ep^2*mWW^5*s*t^6 - 1998*ep^3*mWW^5*s*t^6 - 30*mtt^4*s^2*t^6 - 162*ep*mtt^4*s^2*t^6 - 252*ep^2*mtt^4*s^2*t^6 - 120*ep^3*mtt^4*s^2*t^6 + 137*mtt^3*mWW*s^2*t^6 + 1676*ep*mtt^3*mWW*s^2*t^6 + 4545*ep^2*mtt^3*mWW*s^2*t^6 + 3462*ep^3*mtt^3*mWW*s^2*t^6 + 245*mtt^2*mWW^2*s^2*t^6 + 189*ep*mtt^2*mWW^2*s^2*t^6 - 1744*ep^2*mtt^2*mWW^2*s^2*t^6 - 2042*ep^3*mtt^2*mWW^2*s^2*t^6 - 47*mtt*mWW^3*s^2*t^6 + 310*ep*mtt*mWW^3*s^2*t^6 + 1833*ep^2*mtt*mWW^3*s^2*t^6 + 1722*ep^3*mtt*mWW^3*s^2*t^6 - 185*mWW^4*s^2*t^6 - 1113*ep*mWW^4*s^2*t^6 - 2342*ep^2*mWW^4*s^2*t^6 - 1582*ep^3*mWW^4*s^2*t^6 + 6*mtt^3*s^3*t^6 + 36*ep*mtt^3*s^3*t^6 + 54*ep^2*mtt^3*s^3*t^6 + 24*ep^3*mtt^3*s^3*t^6 - 18*mtt^2*mWW*s^3*t^6 - 412*ep*mtt^2*mWW*s^3*t^6 - 1242*ep^2*mtt^2*mWW*s^3*t^6 - 992*ep^3*mtt^2*mWW*s^3*t^6 - 224*mtt*mWW^2*s^3*t^6 - 1002*ep*mtt*mWW^2*s^3*t^6 - 1462*ep^2*mtt*mWW^2*s^3*t^6 - 720*ep^3*mtt*mWW^2*s^3*t^6 + 76*mWW^3*s^3*t^6 + 178*ep*mWW^3*s^3*t^6 - 70*ep^2*mWW^3*s^3*t^6 - 232*ep^3*mWW^3*s^3*t^6 + 40*mWW^2*s^4*t^6 + 300*ep*mWW^2*s^4*t^6 + 680*ep^2*mWW^2*s^4*t^6 + 480*ep^3*mWW^2*s^4*t^6 + 12*mtt^5*t^7 + 60*ep*mtt^5*t^7 + 96*ep^2*mtt^5*t^7 + 48*ep^3*mtt^5*t^7 - 60*mtt^4*mWW*t^7 - 558*ep*mtt^4*mWW*t^7 - 1386*ep^2*mtt^4*mWW*t^7 - 1020*ep^3*mtt^4*mWW*t^7 + 30*mtt^3*mWW^2*t^7 + 634*ep*mtt^3*mWW^2*t^7 + 1920*ep^2*mtt^3*mWW^2*t^7 + 1544*ep^3*mtt^3*mWW^2*t^7 - 48*mtt^2*mWW^3*t^7 - 627*ep*mtt^2*mWW^3*t^7 - 1725*ep^2*mtt^2*mWW^3*t^7 - 1326*ep^3*mtt^2*mWW^3*t^7 + 114*mtt*mWW^4*t^7 + 816*ep*mtt*mWW^4*t^7 + 1782*ep^2*mtt*mWW^4*t^7 + 1212*ep^3*mtt*mWW^4*t^7 - 48*mWW^5*t^7 - 325*ep*mWW^5*t^7 - 687*ep^2*mWW^5*t^7 - 458*ep^3*mWW^5*t^7 - 16*mtt^4*s*t^7 - 84*ep*mtt^4*s*t^7 - 132*ep^2*mtt^4*s*t^7 - 64*ep^3*mtt^4*s*t^7 + 68*mtt^3*mWW*s*t^7 + 903*ep*mtt^3*mWW*s*t^7 + 2485*ep^2*mtt^3*mWW*s*t^7 + 1908*ep^3*mtt^3*mWW*s*t^7 + 160*mtt^2*mWW^2*s*t^7 + 108*ep*mtt^2*mWW^2*s*t^7 - 1086*ep^2*mtt^2*mWW^2*s*t^7 - 1280*ep^3*mtt^2*mWW^2*s*t^7 - 158*mtt*mWW^3*s*t^7 - 557*ep*mtt*mWW^3*s*t^7 - 431*ep^2*mtt*mWW^3*s*t^7 + 28*ep^3*mtt*mWW^3*s*t^7 - 30*mWW^4*s*t^7 - 190*ep*mWW^4*s*t^7 - 428*ep^2*mWW^4*s*t^7 - 304*ep^3*mWW^4*s*t^7 + 4*mtt^3*s^2*t^7 + 24*ep*mtt^3*s^2*t^7 + 36*ep^2*mtt^3*s^2*t^7 + 16*ep^3*mtt^3*s^2*t^7 - 12*mtt^2*mWW*s^2*t^7 - 358*ep*mtt^2*mWW*s^2*t^7 - 1098*ep^2*mtt^2*mWW*s^2*t^7 - 878*ep^3*mtt^2*mWW*s^2*t^7 - 186*mtt*mWW^2*s^2*t^7 - 728*ep*mtt*mWW^2*s^2*t^7 - 888*ep^2*mtt*mWW^2*s^2*t^7 - 340*ep^3*mtt*mWW^2*s^2*t^7 + 114*mWW^3*s^2*t^7 + 462*ep*mWW^3*s^2*t^7 + 590*ep^2*mWW^3*s^2*t^7 + 242*ep^3*mWW^3*s^2*t^7 + 40*mWW^2*s^3*t^7 + 300*ep*mWW^2*s^3*t^7 + 680*ep^2*mWW^2*s^3*t^7 + 480*ep^3*mWW^2*s^3*t^7 - 3*mtt^4*t^8 - 15*ep*mtt^4*t^8 - 24*ep^2*mtt^4*t^8 - 12*ep^3*mtt^4*t^8 + 12*mtt^3*mWW*t^8 + 186*ep*mtt^3*mWW*t^8 + 534*ep^2*mtt^3*mWW*t^8 + 420*ep^3*mtt^3*mWW*t^8 + 39*mtt^2*mWW^2*t^8 + 16*ep*mtt^2*mWW^2*t^8 - 297*ep^2*mtt^2*mWW^2*t^8 - 346*ep^3*mtt^2*mWW^2*t^8 - 54*mtt*mWW^3*t^8 - 218*ep*mtt*mWW^3*t^8 - 264*ep^2*mtt*mWW^3*t^8 - 88*ep^3*mtt*mWW^3*t^8 + 6*mWW^4*t^8 + 31*ep*mWW^4*t^8 + 51*ep^2*mWW^4*t^8 + 26*ep^3*mWW^4*t^8 + mtt^3*s*t^8 + 6*ep*mtt^3*s*t^8 + 9*ep^2*mtt^3*s*t^8 + 4*ep^3*mtt^3*s*t^8 - 3*mtt^2*mWW*s*t^8 - 158*ep*mtt^2*mWW*s*t^8 - 507*ep^2*mtt^2*mWW*s*t^8 - 412*ep^3*mtt^2*mWW*s*t^8 - 76*mtt*mWW^2*s*t^8 - 235*ep*mtt*mWW^2*s*t^8 - 149*ep^2*mtt*mWW^2*s*t^8 + 40*ep^3*mtt*mWW^2*s*t^8 + 62*mWW^3*s*t^8 + 267*ep*mWW^3*s*t^8 + 375*ep^2*mWW^3*s*t^8 + 176*ep^3*mWW^3*s*t^8 + 20*mWW^2*s^2*t^8 + 150*ep*mWW^2*s^2*t^8 + 340*ep^2*mWW^2*s^2*t^8 + 240*ep^3*mWW^2*s^2*t^8 - 28*ep*mtt^2*mWW*t^9 - 96*ep^2*mtt^2*mWW*t^9 - 80*ep^3*mtt^2*mWW*t^9 - 12*mtt*mWW^2*t^9 - 22*ep*mtt*mWW^2*t^9 + 30*ep^2*mtt*mWW^2*t^9 + 52*ep^3*mtt*mWW^2*t^9 + 12*mWW^3*t^9 + 50*ep*mWW^3*t^9 + 66*ep^2*mWW^3*t^9 + 28*ep^3*mWW^3*t^9 + 4*mWW^2*s*t^9 + 30*ep*mWW^2*s*t^9 + 68*ep^2*mWW^2*s*t^9 + 48*ep^3*mWW^2*s*t^9))/(2*(1 + ep)^2*(1 + 2*ep)*mWW*(-mtt + mWW)^3*s^3*(mWW - t)^2*(-mtt + mWW + s + t)^3*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(mtt^5*mWW^2*s^2 + 4*ep*mtt^5*mWW^2*s^2 + 5*ep^2*mtt^5*mWW^2*s^2 + 2*ep^3*mtt^5*mWW^2*s^2 - 7*mtt^4*mWW^3*s^2 - 42*ep*mtt^4*mWW^3*s^2 - 83*ep^2*mtt^4*mWW^3*s^2 - 60*ep^3*mtt^4*mWW^3*s^2 + 17*mtt^3*mWW^4*s^2 + 106*ep*mtt^3*mWW^4*s^2 + 213*ep^2*mtt^3*mWW^4*s^2 + 154*ep^3*mtt^3*mWW^4*s^2 - 19*mtt^2*mWW^5*s^2 - 106*ep*mtt^2*mWW^5*s^2 - 191*ep^2*mtt^2*mWW^5*s^2 - 122*ep^3*mtt^2*mWW^5*s^2 + 10*mtt*mWW^6*s^2 + 42*ep*mtt*mWW^6*s^2 + 50*ep^2*mtt*mWW^6*s^2 + 12*ep^3*mtt*mWW^6*s^2 - 2*mWW^7*s^2 - 4*ep*mWW^7*s^2 + 6*ep^2*mWW^7*s^2 + 14*ep^3*mWW^7*s^2 - 3*mtt^4*mWW^2*s^3 - 12*ep*mtt^4*mWW^2*s^3 - 15*ep^2*mtt^4*mWW^2*s^3 - 6*ep^3*mtt^4*mWW^2*s^3 + 18*mtt^3*mWW^3*s^3 + 121*ep*mtt^3*mWW^3*s^3 + 267*ep^2*mtt^3*mWW^3*s^3 + 194*ep^3*mtt^3*mWW^3*s^3 - 28*mtt^2*mWW^4*s^3 - 194*ep*mtt^2*mWW^4*s^3 - 432*ep^2*mtt^2*mWW^4*s^3 - 320*ep^3*mtt^2*mWW^4*s^3 + 14*mtt*mWW^5*s^3 + 73*ep*mtt*mWW^5*s^3 + 123*ep^2*mtt*mWW^5*s^3 + 82*ep^3*mtt*mWW^5*s^3 - mWW^6*s^3 + 12*ep*mWW^6*s^3 + 57*ep^2*mWW^6*s^3 + 50*ep^3*mWW^6*s^3 + 3*mtt^3*mWW^2*s^4 + 12*ep*mtt^3*mWW^2*s^4 + 15*ep^2*mtt^3*mWW^2*s^4 + 6*ep^3*mtt^3*mWW^2*s^4 - 15*mtt^2*mWW^3*s^4 - 109*ep*mtt^2*mWW^3*s^4 - 252*ep^2*mtt^2*mWW^3*s^4 - 182*ep^3*mtt^2*mWW^3*s^4 + 10*mtt*mWW^4*s^4 + 85*ep*mtt*mWW^4*s^4 + 221*ep^2*mtt*mWW^4*s^4 + 170*ep^3*mtt*mWW^4*s^4 + 2*mWW^5*s^4 + 12*ep*mWW^5*s^4 + 16*ep^2*mWW^5*s^4 + 6*ep^3*mWW^5*s^4 - mtt^2*mWW^2*s^5 - 4*ep*mtt^2*mWW^2*s^5 - 5*ep^2*mtt^2*mWW^2*s^5 - 2*ep^3*mtt^2*mWW^2*s^5 + 4*mtt*mWW^3*s^5 + 30*ep*mtt*mWW^3*s^5 + 68*ep^2*mtt*mWW^3*s^5 + 48*ep^3*mtt*mWW^3*s^5 + mWW^4*s^5 + 4*ep*mWW^4*s^5 + 5*ep^2*mWW^4*s^5 + 2*ep^3*mWW^4*s^5 + 2*mtt^6*mWW*s*t + 8*ep*mtt^6*mWW*s*t + 10*ep^2*mtt^6*mWW*s*t + 4*ep^3*mtt^6*mWW*s*t - 14*mtt^5*mWW^2*s*t - 84*ep*mtt^5*mWW^2*s*t - 166*ep^2*mtt^5*mWW^2*s*t - 120*ep^3*mtt^5*mWW^2*s*t + 34*mtt^4*mWW^3*s*t + 212*ep*mtt^4*mWW^3*s*t + 426*ep^2*mtt^4*mWW^3*s*t + 308*ep^3*mtt^4*mWW^3*s*t - 38*mtt^3*mWW^4*s*t - 212*ep*mtt^3*mWW^4*s*t - 382*ep^2*mtt^3*mWW^4*s*t - 244*ep^3*mtt^3*mWW^4*s*t + 20*mtt^2*mWW^5*s*t + 84*ep*mtt^2*mWW^5*s*t + 100*ep^2*mtt^2*mWW^5*s*t + 24*ep^3*mtt^2*mWW^5*s*t - 4*mtt*mWW^6*s*t - 8*ep*mtt*mWW^6*s*t + 12*ep^2*mtt*mWW^6*s*t + 28*ep^3*mtt*mWW^6*s*t - 6*mtt^5*mWW*s^2*t - 21*ep*mtt^5*mWW*s^2*t - 21*ep^2*mtt^5*mWW*s^2*t - 6*ep^3*mtt^5*mWW*s^2*t + 35*mtt^4*mWW^2*s^2*t + 246*ep*mtt^4*mWW^2*s^2*t + 565*ep^2*mtt^4*mWW^2*s^2*t + 438*ep^3*mtt^4*mWW^2*s^2*t - 48*mtt^3*mWW^3*s^2*t - 341*ep*mtt^3*mWW^3*s^2*t - 777*ep^2*mtt^3*mWW^3*s^2*t - 622*ep^3*mtt^3*mWW^3*s^2*t + 18*mtt^2*mWW^4*s^2*t + 48*ep*mtt^2*mWW^4*s^2*t - 12*ep^2*mtt^2*mWW^4*s^2*t - 24*ep^3*mtt^2*mWW^4*s^2*t - 2*mtt*mWW^5*s^2*t + 48*ep*mtt*mWW^5*s^2*t + 200*ep^2*mtt*mWW^5*s^2*t + 192*ep^3*mtt*mWW^5*s^2*t + 3*mWW^6*s^2*t + 20*ep*mWW^6*s^2*t + 45*ep^2*mWW^6*s^2*t + 22*ep^3*mWW^6*s^2*t + 6*mtt^4*mWW*s^3*t + 15*ep*mtt^4*mWW*s^3*t + 3*ep^2*mtt^4*mWW*s^3*t - 6*ep^3*mtt^4*mWW*s^3*t - 30*mtt^3*mWW^2*s^3*t - 268*ep*mtt^3*mWW^2*s^3*t - 714*ep^2*mtt^3*mWW^2*s^3*t - 584*ep^3*mtt^3*mWW^2*s^3*t - 2*mtt^2*mWW^3*s^3*t + 68*ep*mtt^2*mWW^3*s^3*t + 322*ep^2*mtt^2*mWW^3*s^3*t + 360*ep^3*mtt^2*mWW^3*s^3*t + 26*mtt*mWW^4*s^3*t + 220*ep*mtt*mWW^4*s^3*t + 534*ep^2*mtt*mWW^4*s^3*t + 352*ep^3*mtt*mWW^4*s^3*t - 35*ep*mWW^5*s^3*t - 145*ep^2*mWW^5*s^3*t - 122*ep^3*mWW^5*s^3*t - 2*mtt^3*mWW*s^4*t + ep*mtt^3*mWW*s^4*t + 17*ep^2*mtt^3*mWW*s^4*t + 14*ep^3*mtt^3*mWW*s^4*t + 11*mtt^2*mWW^2*s^4*t + 134*ep*mtt^2*mWW^2*s^4*t + 397*ep^2*mtt^2*mWW^2*s^4*t + 334*ep^3*mtt^2*mWW^2*s^4*t + 22*mtt*mWW^3*s^4*t + 83*ep*mtt*mWW^3*s^4*t + 41*ep^2*mtt*mWW^3*s^4*t - 50*ep^3*mtt*mWW^3*s^4*t - 11*mWW^4*s^4*t - 68*ep*mWW^4*s^4*t - 115*ep^2*mWW^4*s^4*t - 58*ep^3*mWW^4*s^4*t - 3*ep*mtt^2*mWW*s^5*t - 9*ep^2*mtt^2*mWW*s^5*t - 6*ep^3*mtt^2*mWW*s^5*t - 2*mtt*mWW^2*s^5*t - 28*ep*mtt*mWW^2*s^5*t - 82*ep^2*mtt*mWW^2*s^5*t - 68*ep^3*mtt*mWW^2*s^5*t - 6*mWW^3*s^5*t - 29*ep*mWW^3*s^5*t - 45*ep^2*mWW^3*s^5*t - 22*ep^3*mWW^3*s^5*t + mtt^7*t^2 + 4*ep*mtt^7*t^2 + 5*ep^2*mtt^7*t^2 + 2*ep^3*mtt^7*t^2 - 7*mtt^6*mWW*t^2 - 42*ep*mtt^6*mWW*t^2 - 83*ep^2*mtt^6*mWW*t^2 - 60*ep^3*mtt^6*mWW*t^2 + 17*mtt^5*mWW^2*t^2 + 106*ep*mtt^5*mWW^2*t^2 + 213*ep^2*mtt^5*mWW^2*t^2 + 154*ep^3*mtt^5*mWW^2*t^2 - 19*mtt^4*mWW^3*t^2 - 106*ep*mtt^4*mWW^3*t^2 - 191*ep^2*mtt^4*mWW^3*t^2 - 122*ep^3*mtt^4*mWW^3*t^2 + 10*mtt^3*mWW^4*t^2 + 42*ep*mtt^3*mWW^4*t^2 + 50*ep^2*mtt^3*mWW^4*t^2 + 12*ep^3*mtt^3*mWW^4*t^2 - 2*mtt^2*mWW^5*t^2 - 4*ep*mtt^2*mWW^5*t^2 + 6*ep^2*mtt^2*mWW^5*t^2 + 14*ep^3*mtt^2*mWW^5*t^2 - 4*mtt^6*s*t^2 - 16*ep*mtt^6*s*t^2 - 20*ep^2*mtt^6*s*t^2 - 8*ep^3*mtt^6*s*t^2 + 18*mtt^5*mWW*s*t^2 + 144*ep*mtt^5*mWW*s*t^2 + 348*ep^2*mtt^5*mWW*s*t^2 + 276*ep^3*mtt^5*mWW*s*t^2 - 6*mtt^4*mWW^2*s*t^2 - 52*ep*mtt^4*mWW^2*s*t^2 - 116*ep^2*mtt^4*mWW^2*s*t^2 - 100*ep^3*mtt^4*mWW^2*s*t^2 - 30*mtt^3*mWW^3*s*t^2 - 265*ep*mtt^3*mWW^3*s*t^2 - 691*ep^2*mtt^3*mWW^3*s*t^2 - 570*ep^3*mtt^3*mWW^3*s*t^2 + 30*mtt^2*mWW^4*s*t^2 + 198*ep*mtt^2*mWW^4*s*t^2 + 426*ep^2*mtt^2*mWW^4*s*t^2 + 348*ep^3*mtt^2*mWW^4*s*t^2 - 12*mtt*mWW^5*s*t^2 - 17*ep*mtt*mWW^5*s*t^2 + 65*ep^2*mtt*mWW^5*s*t^2 + 82*ep^3*mtt*mWW^5*s*t^2 + 4*mWW^6*s*t^2 + 8*ep*mWW^6*s*t^2 - 12*ep^2*mWW^6*s*t^2 - 28*ep^3*mWW^6*s*t^2 + 6*mtt^5*s^2*t^2 + 24*ep*mtt^5*s^2*t^2 + 30*ep^2*mtt^5*s^2*t^2 + 12*ep^3*mtt^5*s^2*t^2 - 18*mtt^4*mWW*s^2*t^2 - 225*ep*mtt^4*mWW*s^2*t^2 - 645*ep^2*mtt^4*mWW*s^2*t^2 - 534*ep^3*mtt^4*mWW*s^2*t^2 - 40*mtt^3*mWW^2*s^2*t^2 - 277*ep*mtt^3*mWW^2*s^2*t^2 - 649*ep^2*mtt^3*mWW^2*s^2*t^2 - 466*ep^3*mtt^3*mWW^2*s^2*t^2 + 36*mtt^2*mWW^3*s^2*t^2 + 441*ep*mtt^2*mWW^3*s^2*t^2 + 1353*ep^2*mtt^2*mWW^3*s^2*t^2 + 1182*ep^3*mtt^2*mWW^3*s^2*t^2 + 24*mtt*mWW^4*s^2*t^2 + 147*ep*mtt*mWW^4*s^2*t^2 + 243*ep^2*mtt*mWW^4*s^2*t^2 + 54*ep^3*mtt*mWW^4*s^2*t^2 - 8*mWW^5*s^2*t^2 - 110*ep*mWW^5*s^2*t^2 - 332*ep^2*mWW^5*s^2*t^2 - 248*ep^3*mWW^5*s^2*t^2 - 4*mtt^4*s^3*t^2 - 16*ep*mtt^4*s^3*t^2 - 20*ep^2*mtt^4*s^3*t^2 - 8*ep^3*mtt^4*s^3*t^2 + 10*mtt^3*mWW*s^3*t^2 + 198*ep*mtt^3*mWW*s^3*t^2 + 620*ep^2*mtt^3*mWW*s^3*t^2 + 516*ep^3*mtt^3*mWW*s^3*t^2 + 49*mtt^2*mWW^2*s^3*t^2 + 360*ep*mtt^2*mWW^2*s^3*t^2 + 835*ep^2*mtt^2*mWW^2*s^3*t^2 + 602*ep^3*mtt^2*mWW^2*s^3*t^2 + 20*mtt*mWW^3*s^3*t^2 - 54*ep*mtt*mWW^3*s^3*t^2 - 486*ep^2*mtt*mWW^3*s^3*t^2 - 520*ep^3*mtt*mWW^3*s^3*t^2 - 35*mWW^4*s^3*t^2 - 188*ep*mWW^4*s^3*t^2 - 269*ep^2*mWW^4*s^3*t^2 - 110*ep^3*mWW^4*s^3*t^2 + mtt^3*s^4*t^2 + 4*ep*mtt^3*s^4*t^2 + 5*ep^2*mtt^3*s^4*t^2 + 2*ep^3*mtt^3*s^4*t^2 - 3*mtt^2*mWW*s^4*t^2 - 87*ep*mtt^2*mWW*s^4*t^2 - 282*ep^2*mtt^2*mWW*s^4*t^2 - 234*ep^3*mtt^2*mWW*s^4*t^2 - 24*mtt*mWW^2*s^4*t^2 - 155*ep*mtt*mWW^2*s^4*t^2 - 309*ep^2*mtt*mWW^2*s^4*t^2 - 202*ep^3*mtt*mWW^2*s^4*t^2 - 14*mWW^3*s^4*t^2 - 62*ep*mWW^3*s^4*t^2 - 94*ep^2*mWW^3*s^4*t^2 - 46*ep^3*mWW^3*s^4*t^2 + 12*ep*mtt*mWW*s^5*t^2 + 42*ep^2*mtt*mWW*s^5*t^2 + 36*ep^3*mtt*mWW*s^5*t^2 + 4*mWW^2*s^5*t^2 + 18*ep*mWW^2*s^5*t^2 + 26*ep^2*mWW^2*s^5*t^2 + 12*ep^3*mWW^2*s^5*t^2 - 4*mtt^6*t^3 - 16*ep*mtt^6*t^3 - 20*ep^2*mtt^6*t^3 - 8*ep^3*mtt^6*t^3 + 24*mtt^5*mWW*t^3 + 165*ep*mtt^5*mWW*t^3 + 369*ep^2*mtt^5*mWW*t^3 + 282*ep^3*mtt^5*mWW*t^3 - 44*mtt^4*mWW^2*t^3 - 310*ep*mtt^4*mWW^2*t^3 - 696*ep^2*mtt^4*mWW^2*t^3 - 544*ep^3*mtt^4*mWW^2*t^3 + 36*mtt^3*mWW^3*t^3 + 197*ep*mtt^3*mWW^3*t^3 + 353*ep^2*mtt^3*mWW^3*t^3 + 246*ep^3*mtt^3*mWW^3*t^3 - 16*mtt^2*mWW^4*t^3 - 44*ep*mtt^2*mWW^4*t^3 + 6*ep^2*mtt^2*mWW^4*t^3 + 52*ep^3*mtt^2*mWW^4*t^3 + 4*mtt*mWW^5*t^3 + 8*ep*mtt*mWW^5*t^3 - 12*ep^2*mtt*mWW^5*t^3 - 28*ep^3*mtt*mWW^5*t^3 + 12*mtt^5*s*t^3 + 48*ep*mtt^5*s*t^3 + 60*ep^2*mtt^5*s*t^3 + 24*ep^3*mtt^5*s*t^3 - 54*mtt^4*mWW*s*t^3 - 495*ep*mtt^4*mWW*s*t^3 - 1299*ep^2*mtt^4*mWW*s*t^3 - 1050*ep^3*mtt^4*mWW*s*t^3 + 22*mtt^3*mWW^2*s*t^3 + 298*ep*mtt^3*mWW^2*s*t^3 + 904*ep^2*mtt^3*mWW^2*s*t^3 + 844*ep^3*mtt^3*mWW^2*s*t^3 + 18*mtt^2*mWW^3*s*t^3 + 242*ep*mtt^2*mWW^3*s*t^3 + 732*ep^2*mtt^2*mWW^3*s*t^3 + 556*ep^3*mtt^2*mWW^3*s*t^3 + 10*mtt*mWW^4*s*t^3 - 26*ep*mtt*mWW^4*s*t^3 - 232*ep^2*mtt*mWW^4*s*t^3 - 268*ep^3*mtt*mWW^4*s*t^3 - 8*mWW^5*s*t^3 - 67*ep*mWW^5*s*t^3 - 165*ep^2*mWW^5*s*t^3 - 106*ep^3*mWW^5*s*t^3 - 12*mtt^4*s^2*t^3 - 48*ep*mtt^4*s^2*t^3 - 60*ep^2*mtt^4*s^2*t^3 - 24*ep^3*mtt^4*s^2*t^3 + 42*mtt^3*mWW*s^2*t^3 + 588*ep*mtt^3*mWW*s^2*t^3 + 1758*ep^2*mtt^3*mWW*s^2*t^3 + 1464*ep^3*mtt^3*mWW*s^2*t^3 + 71*mtt^2*mWW^2*s^2*t^3 + 236*ep*mtt^2*mWW^2*s^2*t^3 + 73*ep^2*mtt^2*mWW^2*s^2*t^3 - 218*ep^3*mtt^2*mWW^2*s^2*t^3 - 32*mtt*mWW^3*s^2*t^3 - 360*ep*mtt*mWW^3*s^2*t^3 - 1024*ep^2*mtt*mWW^3*s^2*t^3 - 780*ep^3*mtt*mWW^3*s^2*t^3 - 29*mWW^4*s^2*t^3 - 116*ep*mWW^4*s^2*t^3 - 67*ep^2*mWW^4*s^2*t^3 + 38*ep^3*mWW^4*s^2*t^3 + 4*mtt^3*s^3*t^3 + 16*ep*mtt^3*s^3*t^3 + 20*ep^2*mtt^3*s^3*t^3 + 8*ep^3*mtt^3*s^3*t^3 - 12*mtt^2*mWW*s^3*t^3 - 318*ep*mtt^2*mWW*s^3*t^3 - 1038*ep^2*mtt^2*mWW*s^3*t^3 - 876*ep^3*mtt^2*mWW*s^3*t^3 - 76*mtt*mWW^2*s^3*t^3 - 340*ep*mtt*mWW^2*s^3*t^3 - 416*ep^2*mtt*mWW^2*s^3*t^3 - 128*ep^3*mtt*mWW^2*s^3*t^3 + 4*mWW^3*s^3*t^3 + 42*ep*mWW^3*s^3*t^3 + 74*ep^2*mWW^3*s^3*t^3 + 36*ep^3*mWW^3*s^3*t^3 + 60*ep*mtt*mWW*s^4*t^3 + 210*ep^2*mtt*mWW*s^4*t^3 + 180*ep^3*mtt*mWW*s^4*t^3 + 20*mWW^2*s^4*t^3 + 90*ep*mWW^2*s^4*t^3 + 130*ep^2*mWW^2*s^4*t^3 + 60*ep^3*mWW^2*s^4*t^3 + 6*mtt^5*t^4 + 24*ep*mtt^5*t^4 + 30*ep^2*mtt^5*t^4 + 12*ep^3*mtt^5*t^4 - 30*mtt^4*mWW*t^4 - 255*ep*mtt^4*mWW*t^4 - 651*ep^2*mtt^4*mWW*t^4 - 522*ep^3*mtt^4*mWW*t^4 + 29*mtt^3*mWW^2*t^4 + 295*ep*mtt^3*mWW^2*t^4 + 824*ep^2*mtt^3*mWW^2*t^4 + 720*ep^3*mtt^3*mWW^2*t^4 - 5*mtt^2*mWW^3*t^4 - 22*ep*mtt^2*mWW^3*t^4 - 47*ep^2*mtt^2*mWW^3*t^4 - 84*ep^3*mtt^2*mWW^3*t^4 + 2*mtt*mWW^4*t^4 - 38*ep*mtt*mWW^4*t^4 - 162*ep^2*mtt*mWW^4*t^4 - 140*ep^3*mtt*mWW^4*t^4 - 2*mWW^5*t^4 - 4*ep*mWW^5*t^4 + 6*ep^2*mWW^5*t^4 + 14*ep^3*mWW^5*t^4 - 12*mtt^4*s*t^4 - 48*ep*mtt^4*s*t^4 - 60*ep^2*mtt^4*s*t^4 - 24*ep^3*mtt^4*s*t^4 + 46*mtt^3*mWW*s*t^4 + 586*ep*mtt^3*mWW*s*t^4 + 1724*ep^2*mtt^3*mWW*s*t^4 + 1436*ep^3*mtt^3*mWW*s*t^4 + 44*mtt^2*mWW^2*s*t^4 - 52*ep*mtt^2*mWW^2*s*t^4 - 746*ep^2*mtt^2*mWW^2*s*t^4 - 896*ep^3*mtt^2*mWW^2*s*t^4 - 56*mtt*mWW^3*s*t^4 - 376*ep*mtt*mWW^3*s*t^4 - 766*ep^2*mtt*mWW^3*s*t^4 - 440*ep^3*mtt*mWW^3*s*t^4 - 2*mWW^4*s*t^4 + 40*ep*mWW^4*s*t^4 + 188*ep^2*mWW^4*s*t^4 + 164*ep^3*mWW^4*s*t^4 + 6*mtt^3*s^2*t^4 + 24*ep*mtt^3*s^2*t^4 + 30*ep^2*mtt^3*s^2*t^4 + 12*ep^3*mtt^3*s^2*t^4 - 18*mtt^2*mWW*s^2*t^4 - 462*ep*mtt^2*mWW*s^2*t^4 - 1512*ep^2*mtt^2*mWW*s^2*t^4 - 1284*ep^3*mtt^2*mWW*s^2*t^4 - 104*mtt*mWW^2*s^2*t^4 - 370*ep*mtt*mWW^2*s^2*t^4 - 214*ep^2*mtt*mWW^2*s^2*t^4 + 148*ep^3*mtt*mWW^2*s^2*t^4 + 36*mWW^3*s^2*t^4 + 208*ep*mWW^3*s^2*t^4 + 336*ep^2*mWW^3*s^2*t^4 + 164*ep^3*mWW^3*s^2*t^4 + 120*ep*mtt*mWW*s^3*t^4 + 420*ep^2*mtt*mWW*s^3*t^4 + 360*ep^3*mtt*mWW*s^3*t^4 + 40*mWW^2*s^3*t^4 + 180*ep*mWW^2*s^3*t^4 + 260*ep^2*mWW^2*s^3*t^4 + 120*ep^3*mWW^2*s^3*t^4 - 4*mtt^4*t^5 - 16*ep*mtt^4*t^5 - 20*ep^2*mtt^4*t^5 - 8*ep^3*mtt^4*t^5 + 16*mtt^3*mWW*t^5 + 195*ep*mtt^3*mWW*t^5 + 569*ep^2*mtt^3*mWW*t^5 + 474*ep^3*mtt^3*mWW*t^5 + 10*mtt^2*mWW^2*t^5 - 66*ep*mtt^2*mWW^2*t^5 - 386*ep^2*mtt^2*mWW^2*t^5 - 412*ep^3*mtt^2*mWW^2*t^5 - 22*mtt*mWW^3*t^5 - 123*ep*mtt*mWW^3*t^5 - 201*ep^2*mtt*mWW^3*t^5 - 82*ep^3*mtt*mWW^3*t^5 + 4*mWW^4*t^5 + 40*ep*mWW^4*t^5 + 106*ep^2*mWW^4*t^5 + 76*ep^3*mWW^4*t^5 + 4*mtt^3*s*t^5 + 16*ep*mtt^3*s*t^5 + 20*ep^2*mtt^3*s*t^5 + 8*ep^3*mtt^3*s*t^5 - 12*mtt^2*mWW*s*t^5 - 303*ep*mtt^2*mWW*s*t^5 - 993*ep^2*mtt^2*mWW*s*t^5 - 846*ep^3*mtt^2*mWW*s*t^5 - 66*mtt*mWW^2*s*t^5 - 200*ep*mtt*mWW^2*s*t^5 - 6*ep^2*mtt*mWW^2*s*t^5 + 212*ep^3*mtt*mWW^2*s*t^5 + 34*mWW^3*s*t^5 + 187*ep*mWW^3*s*t^5 + 299*ep^2*mWW^3*s*t^5 + 146*ep^3*mWW^3*s*t^5 + 120*ep*mtt*mWW*s^2*t^5 + 420*ep^2*mtt*mWW*s^2*t^5 + 360*ep^3*mtt*mWW*s^2*t^5 + 40*mWW^2*s^2*t^5 + 180*ep*mWW^2*s^2*t^5 + 260*ep^2*mWW^2*s^2*t^5 + 120*ep^3*mWW^2*s^2*t^5 + mtt^3*t^6 + 4*ep*mtt^3*t^6 + 5*ep^2*mtt^3*t^6 + 2*ep^3*mtt^3*t^6 - 3*mtt^2*mWW*t^6 - 75*ep*mtt^2*mWW*t^6 - 246*ep^2*mtt^2*mWW*t^6 - 210*ep^3*mtt^2*mWW*t^6 - 16*mtt*mWW^2*t^6 - 43*ep*mtt*mWW^2*t^6 + 19*ep^2*mtt*mWW^2*t^6 + 70*ep^3*mtt*mWW^2*t^6 + 10*mWW^3*t^6 + 54*ep*mWW^3*t^6 + 86*ep^2*mWW^3*t^6 + 42*ep^3*mWW^3*t^6 + 60*ep*mtt*mWW*s*t^6 + 210*ep^2*mtt*mWW*s*t^6 + 180*ep^3*mtt*mWW*s*t^6 + 20*mWW^2*s*t^6 + 90*ep*mWW^2*s*t^6 + 130*ep^2*mWW^2*s*t^6 + 60*ep^3*mWW^2*s*t^6 + 12*ep*mtt*mWW*t^7 + 42*ep^2*mtt*mWW*t^7 + 36*ep^3*mtt*mWW*t^7 + 4*mWW^2*t^7 + 18*ep*mWW^2*t^7 + 26*ep^2*mWW^2*t^7 + 12*ep^3*mWW^2*t^7))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*mWW*s^2*(mtt - mWW - s - t)^3*(mWW*s + mtt*t - s*t - t^2)^2)), (ep*(-(mtt^4*mWW^4*s^2) - 8*ep*mtt^4*mWW^4*s^2 - 15*ep^2*mtt^4*mWW^4*s^2 - 8*ep^3*mtt^4*mWW^4*s^2 + 6*mtt^3*mWW^5*s^2 + 41*ep*mtt^3*mWW^5*s^2 + 73*ep^2*mtt^3*mWW^5*s^2 + 38*ep^3*mtt^3*mWW^5*s^2 - 11*mtt^2*mWW^6*s^2 - 62*ep*mtt^2*mWW^6*s^2 - 91*ep^2*mtt^2*mWW^6*s^2 - 34*ep^3*mtt^2*mWW^6*s^2 + 8*mtt*mWW^7*s^2 + 33*ep*mtt*mWW^7*s^2 + 23*ep^2*mtt*mWW^7*s^2 - 14*ep^3*mtt*mWW^7*s^2 - 2*mWW^8*s^2 - 4*ep*mWW^8*s^2 + 10*ep^2*mWW^8*s^2 + 18*ep^3*mWW^8*s^2 + 2*mtt^3*mWW^4*s^3 + 16*ep*mtt^3*mWW^4*s^3 + 30*ep^2*mtt^3*mWW^4*s^3 + 16*ep^3*mtt^3*mWW^4*s^3 - 10*mtt^2*mWW^5*s^3 - 65*ep*mtt^2*mWW^5*s^3 - 113*ep^2*mtt^2*mWW^5*s^3 - 58*ep^3*mtt^2*mWW^5*s^3 + 7*mtt*mWW^6*s^3 + 29*ep*mtt*mWW^6*s^3 + 14*ep^2*mtt*mWW^6*s^3 - 20*ep^3*mtt*mWW^6*s^3 + mWW^7*s^3 + 20*ep*mWW^7*s^3 + 69*ep^2*mWW^7*s^3 + 62*ep^3*mWW^7*s^3 - mtt^2*mWW^4*s^4 - 8*ep*mtt^2*mWW^4*s^4 - 15*ep^2*mtt^2*mWW^4*s^4 - 8*ep^3*mtt^2*mWW^4*s^4 + 4*mtt*mWW^5*s^4 + 24*ep*mtt*mWW^5*s^4 + 40*ep^2*mtt*mWW^5*s^4 + 20*ep^3*mtt*mWW^5*s^4 + mWW^6*s^4 + 14*ep*mWW^6*s^4 + 43*ep^2*mWW^6*s^4 + 36*ep^3*mWW^6*s^4 - 2*mtt^5*mWW^3*s*t - 16*ep*mtt^5*mWW^3*s*t - 30*ep^2*mtt^5*mWW^3*s*t - 16*ep^3*mtt^5*mWW^3*s*t + 12*mtt^4*mWW^4*s*t + 82*ep*mtt^4*mWW^4*s*t + 146*ep^2*mtt^4*mWW^4*s*t + 76*ep^3*mtt^4*mWW^4*s*t - 22*mtt^3*mWW^5*s*t - 124*ep*mtt^3*mWW^5*s*t - 182*ep^2*mtt^3*mWW^5*s*t - 68*ep^3*mtt^3*mWW^5*s*t + 16*mtt^2*mWW^6*s*t + 66*ep*mtt^2*mWW^6*s*t + 46*ep^2*mtt^2*mWW^6*s*t - 28*ep^3*mtt^2*mWW^6*s*t - 4*mtt*mWW^7*s*t - 8*ep*mtt*mWW^7*s*t + 20*ep^2*mtt*mWW^7*s*t + 36*ep^3*mtt*mWW^7*s*t + 6*mtt^4*mWW^3*s^2*t + 51*ep*mtt^4*mWW^3*s^2*t + 111*ep^2*mtt^4*mWW^3*s^2*t + 72*ep^3*mtt^4*mWW^3*s^2*t - 32*mtt^3*mWW^4*s^2*t - 231*ep*mtt^3*mWW^4*s^2*t - 487*ep^2*mtt^3*mWW^4*s^2*t - 318*ep^3*mtt^3*mWW^4*s^2*t + 34*mtt^2*mWW^5*s^2*t + 198*ep*mtt^2*mWW^5*s^2*t + 362*ep^2*mtt^2*mWW^5*s^2*t + 204*ep^3*mtt^2*mWW^5*s^2*t - 17*mtt*mWW^6*s^2*t - 66*ep*mtt*mWW^6*s^2*t - 73*ep^2*mtt*mWW^6*s^2*t - 6*ep^3*mtt*mWW^6*s^2*t + 9*mWW^7*s^2*t + 48*ep*mWW^7*s^2*t + 87*ep^2*mWW^7*s^2*t + 48*ep^3*mWW^7*s^2*t - 6*mtt^3*mWW^3*s^3*t - 54*ep*mtt^3*mWW^3*s^3*t - 132*ep^2*mtt^3*mWW^3*s^3*t - 96*ep^3*mtt^3*mWW^3*s^3*t + 30*mtt^2*mWW^4*s^3*t + 223*ep*mtt^2*mWW^4*s^3*t + 515*ep^2*mtt^2*mWW^4*s^3*t + 370*ep^3*mtt^2*mWW^4*s^3*t + 10*ep*mtt*mWW^5*s^3*t + 14*ep^2*mtt*mWW^5*s^3*t + 4*ep^3*mtt*mWW^5*s^3*t - 8*mWW^6*s^3*t - 59*ep*mWW^6*s^3*t - 125*ep^2*mWW^6*s^3*t - 86*ep^3*mWW^6*s^3*t + 2*mtt^2*mWW^3*s^4*t + 19*ep*mtt^2*mWW^3*s^4*t + 51*ep^2*mtt^2*mWW^3*s^4*t + 40*ep^3*mtt^2*mWW^3*s^4*t - 10*mtt*mWW^4*s^4*t - 74*ep*mtt*mWW^4*s^4*t - 174*ep^2*mtt*mWW^4*s^4*t - 128*ep^3*mtt*mWW^4*s^4*t - 8*mWW^5*s^4*t - 65*ep*mWW^5*s^4*t - 149*ep^2*mWW^5*s^4*t - 104*ep^3*mWW^5*s^4*t - mtt^6*mWW^2*t^2 - 8*ep*mtt^6*mWW^2*t^2 - 15*ep^2*mtt^6*mWW^2*t^2 - 8*ep^3*mtt^6*mWW^2*t^2 + 6*mtt^5*mWW^3*t^2 + 41*ep*mtt^5*mWW^3*t^2 + 73*ep^2*mtt^5*mWW^3*t^2 + 38*ep^3*mtt^5*mWW^3*t^2 - 11*mtt^4*mWW^4*t^2 - 62*ep*mtt^4*mWW^4*t^2 - 91*ep^2*mtt^4*mWW^4*t^2 - 34*ep^3*mtt^4*mWW^4*t^2 + 8*mtt^3*mWW^5*t^2 + 33*ep*mtt^3*mWW^5*t^2 + 23*ep^2*mtt^3*mWW^5*t^2 - 14*ep^3*mtt^3*mWW^5*t^2 - 2*mtt^2*mWW^6*t^2 - 4*ep*mtt^2*mWW^6*t^2 + 10*ep^2*mtt^2*mWW^6*t^2 + 18*ep^3*mtt^2*mWW^6*t^2 + 7*mtt^5*mWW^2*s*t^2 + 60*ep*mtt^5*mWW^2*s*t^2 + 147*ep^2*mtt^5*mWW^2*s*t^2 + 106*ep^3*mtt^5*mWW^2*s*t^2 - 35*mtt^4*mWW^3*s*t^2 - 270*ep*mtt^4*mWW^3*s*t^2 - 657*ep^2*mtt^4*mWW^3*s*t^2 - 482*ep^3*mtt^4*mWW^3*s*t^2 + 40*mtt^3*mWW^4*s*t^2 + 274*ep*mtt^3*mWW^4*s*t^2 + 678*ep^2*mtt^3*mWW^4*s*t^2 + 504*ep^3*mtt^3*mWW^4*s*t^2 - 20*mtt^2*mWW^5*s*t^2 - 129*ep*mtt^2*mWW^5*s*t^2 - 359*ep^2*mtt^2*mWW^5*s*t^2 - 286*ep^3*mtt^2*mWW^5*s*t^2 + 4*mtt*mWW^6*s*t^2 + 57*ep*mtt*mWW^6*s*t^2 + 211*ep^2*mtt*mWW^6*s*t^2 + 194*ep^3*mtt*mWW^6*s*t^2 + 4*mWW^7*s*t^2 + 8*ep*mWW^7*s*t^2 - 20*ep^2*mWW^7*s*t^2 - 36*ep^3*mWW^7*s*t^2 - 12*mtt^4*mWW^2*s^2*t^2 - 110*ep*mtt^4*mWW^2*s^2*t^2 - 306*ep^2*mtt^4*mWW^2*s^2*t^2 - 244*ep^3*mtt^4*mWW^2*s^2*t^2 + 54*mtt^3*mWW^3*s^2*t^2 + 458*ep*mtt^3*mWW^3*s^2*t^2 + 1242*ep^2*mtt^3*mWW^3*s^2*t^2 + 988*ep^3*mtt^3*mWW^3*s^2*t^2 - 11*mtt^2*mWW^4*s^2*t^2 - 134*ep*mtt^2*mWW^4*s^2*t^2 - 541*ep^2*mtt^2*mWW^4*s^2*t^2 - 502*ep^3*mtt^2*mWW^4*s^2*t^2 + 22*mtt*mWW^5*s^2*t^2 + 168*ep*mtt*mWW^5*s^2*t^2 + 464*ep^2*mtt*mWW^5*s^2*t^2 + 360*ep^3*mtt*mWW^5*s^2*t^2 - 29*mWW^6*s^2*t^2 - 202*ep*mWW^6*s^2*t^2 - 451*ep^2*mWW^6*s^2*t^2 - 314*ep^3*mWW^6*s^2*t^2 + 7*mtt^3*mWW^2*s^3*t^2 + 72*ep*mtt^3*mWW^2*s^3*t^2 + 231*ep^2*mtt^3*mWW^2*s^3*t^2 + 202*ep^3*mtt^3*mWW^2*s^3*t^2 - 33*mtt^2*mWW^3*s^3*t^2 - 317*ep*mtt^2*mWW^3*s^3*t^2 - 928*ep^2*mtt^2*mWW^3*s^3*t^2 - 776*ep^3*mtt^2*mWW^3*s^3*t^2 - 39*mtt*mWW^4*s^3*t^2 - 194*ep*mtt*mWW^4*s^3*t^2 - 217*ep^2*mtt*mWW^4*s^3*t^2 - 38*ep^3*mtt*mWW^4*s^3*t^2 + mWW^5*s^3*t^2 - 41*ep*mWW^5*s^3*t^2 - 174*ep^2*mWW^5*s^3*t^2 - 156*ep^3*mWW^5*s^3*t^2 - mtt^2*mWW^2*s^4*t^2 - 14*ep*mtt^2*mWW^2*s^4*t^2 - 57*ep^2*mtt^2*mWW^2*s^4*t^2 - 56*ep^3*mtt^2*mWW^2*s^4*t^2 + 8*mtt*mWW^3*s^4*t^2 + 88*ep*mtt*mWW^3*s^4*t^2 + 270*ep^2*mtt*mWW^3*s^4*t^2 + 232*ep^3*mtt*mWW^3*s^4*t^2 + 17*mWW^4*s^4*t^2 + 106*ep*mWW^4*s^4*t^2 + 195*ep^2*mWW^4*s^4*t^2 + 112*ep^3*mWW^4*s^4*t^2 + 2*mtt^6*mWW*t^3 + 18*ep*mtt^6*mWW*t^3 + 52*ep^2*mtt^6*mWW*t^3 + 42*ep^3*mtt^6*mWW*t^3 - 9*mtt^5*mWW^2*t^3 - 76*ep*mtt^5*mWW^2*t^3 - 227*ep^2*mtt^5*mWW^2*t^3 - 190*ep^3*mtt^5*mWW^2*t^3 + 7*mtt^4*mWW^3*t^3 + 63*ep*mtt^4*mWW^3*t^3 + 246*ep^2*mtt^4*mWW^3*t^3 + 232*ep^3*mtt^4*mWW^3*t^3 + 2*mtt^3*mWW^4*t^3 - 15*ep*mtt^3*mWW^4*t^3 - 161*ep^2*mtt^3*mWW^4*t^3 - 186*ep^3*mtt^3*mWW^4*t^3 - 6*mtt^2*mWW^5*t^3 + 2*ep*mtt^2*mWW^5*t^3 + 110*ep^2*mtt^2*mWW^5*t^3 + 138*ep^3*mtt^2*mWW^5*t^3 + 4*mtt*mWW^6*t^3 + 8*ep*mtt*mWW^6*t^3 - 20*ep^2*mtt*mWW^6*t^3 - 36*ep^3*mtt*mWW^6*t^3 - 8*mtt^5*mWW*s*t^3 - 68*ep*mtt^5*mWW*s*t^3 - 196*ep^2*mtt^5*mWW*s*t^3 - 160*ep^3*mtt^5*mWW*s*t^3 + 28*mtt^4*mWW^2*s*t^3 + 230*ep*mtt^4*mWW^2*s*t^3 + 650*ep^2*mtt^4*mWW^2*s*t^3 + 532*ep^3*mtt^4*mWW^2*s*t^3 + 8*mtt^3*mWW^3*s*t^3 + 88*ep*mtt^3*mWW^3*s*t^3 + 172*ep^2*mtt^3*mWW^3*s*t^3 + 104*ep^3*mtt^3*mWW^3*s*t^3 + 6*mtt^2*mWW^4*s*t^3 - 19*ep*mtt^2*mWW^4*s*t^3 - 175*ep^2*mtt^2*mWW^4*s*t^3 - 186*ep^3*mtt^2*mWW^4*s*t^3 + 2*mtt*mWW^5*s*t^3 + 12*ep*mtt*mWW^5*s*t^3 + 78*ep^2*mtt*mWW^5*s*t^3 + 68*ep^3*mtt*mWW^5*s*t^3 - 20*mWW^6*s*t^3 - 123*ep*mWW^6*s*t^3 - 257*ep^2*mWW^6*s*t^3 - 166*ep^3*mWW^6*s*t^3 + 10*mtt^4*mWW*s^2*t^3 + 85*ep*mtt^4*mWW*s^2*t^3 + 257*ep^2*mtt^4*mWW*s^2*t^3 + 218*ep^3*mtt^4*mWW*s^2*t^3 - 33*mtt^3*mWW^2*s^2*t^3 - 305*ep*mtt^3*mWW^2*s^2*t^3 - 852*ep^2*mtt^3*mWW^2*s^2*t^3 - 688*ep^3*mtt^3*mWW^2*s^2*t^3 - 45*mtt^2*mWW^3*s^2*t^3 - 348*ep*mtt^2*mWW^3*s^2*t^3 - 861*ep^2*mtt^2*mWW^3*s^2*t^3 - 666*ep^3*mtt^2*mWW^3*s^2*t^3 - 67*mtt*mWW^4*s^2*t^3 - 349*ep*mtt*mWW^4*s^2*t^3 - 458*ep^2*mtt*mWW^4*s^2*t^3 - 140*ep^3*mtt*mWW^4*s^2*t^3 + 39*mWW^5*s^2*t^3 + 197*ep*mWW^5*s^2*t^3 + 282*ep^2*mWW^5*s^2*t^3 + 124*ep^3*mWW^5*s^2*t^3 - 4*mtt^3*mWW*s^3*t^3 - 38*ep*mtt^3*mWW*s^3*t^3 - 134*ep^2*mtt^3*mWW*s^3*t^3 - 124*ep^3*mtt^3*mWW*s^3*t^3 + 16*mtt^2*mWW^2*s^3*t^3 + 201*ep*mtt^2*mWW^2*s^3*t^3 + 607*ep^2*mtt^2*mWW^2*s^3*t^3 + 506*ep^3*mtt^2*mWW^2*s^3*t^3 + 50*mtt*mWW^3*s^3*t^3 + 314*ep*mtt*mWW^3*s^3*t^3 + 660*ep^2*mtt*mWW^3*s^3*t^3 + 456*ep^3*mtt*mWW^3*s^3*t^3 + 34*mWW^4*s^3*t^3 + 243*ep*mWW^4*s^3*t^3 + 499*ep^2*mWW^4*s^3*t^3 + 314*ep^3*mWW^4*s^3*t^3 + 3*ep*mtt^2*mWW*s^4*t^3 + 21*ep^2*mtt^2*mWW*s^4*t^3 + 24*ep^3*mtt^2*mWW*s^4*t^3 - 2*mtt*mWW^2*s^4*t^3 - 50*ep*mtt*mWW^2*s^4*t^3 - 178*ep^2*mtt*mWW^2*s^4*t^3 - 160*ep^3*mtt*mWW^2*s^4*t^3 - 14*mWW^3*s^4*t^3 - 73*ep*mWW^3*s^4*t^3 - 115*ep^2*mWW^3*s^4*t^3 - 56*ep^3*mWW^3*s^4*t^3 - mtt^6*t^4 - 4*ep*mtt^6*t^4 - 5*ep^2*mtt^6*t^4 - 2*ep^3*mtt^6*t^4 - 25*ep*mtt^5*mWW*t^4 - 117*ep^2*mtt^5*mWW*t^4 - 110*ep^3*mtt^5*mWW*t^4 + 16*mtt^4*mWW^2*t^4 + 198*ep*mtt^4*mWW^2*t^4 + 674*ep^2*mtt^4*mWW^2*t^4 + 588*ep^3*mtt^4*mWW^2*t^4 - 16*mtt^3*mWW^3*t^4 - 206*ep*mtt^3*mWW^3*t^4 - 764*ep^2*mtt^3*mWW^3*t^4 - 688*ep^3*mtt^3*mWW^3*t^4 + 19*mtt^2*mWW^4*t^4 + 174*ep*mtt^2*mWW^4*t^4 + 559*ep^2*mtt^2*mWW^4*t^4 + 476*ep^3*mtt^2*mWW^4*t^4 - 12*mtt*mWW^5*t^4 - 103*ep*mtt*mWW^5*t^4 - 289*ep^2*mtt*mWW^5*t^4 - 234*ep^3*mtt*mWW^5*t^4 - 2*mWW^6*t^4 - 4*ep*mWW^6*t^4 + 10*ep^2*mWW^6*t^4 + 18*ep^3*mWW^6*t^4 + 3*mtt^5*s*t^4 + 12*ep*mtt^5*s*t^4 + 15*ep^2*mtt^5*s*t^4 + 6*ep^3*mtt^5*s*t^4 + mtt^4*mWW*s*t^4 + 54*ep*mtt^4*mWW*s*t^4 + 275*ep^2*mtt^4*mWW*s*t^4 + 270*ep^3*mtt^4*mWW*s*t^4 - 45*mtt^3*mWW^2*s*t^4 - 534*ep*mtt^3*mWW^2*s*t^4 - 1743*ep^2*mtt^3*mWW^2*s*t^4 - 1506*ep^3*mtt^3*mWW^2*s*t^4 - 25*mtt^2*mWW^3*s*t^4 + 31*ep*mtt^2*mWW^3*s*t^4 + 588*ep^2*mtt^2*mWW^3*s*t^4 + 664*ep^3*mtt^2*mWW^3*s*t^4 - 38*mtt*mWW^4*s*t^4 - 284*ep*mtt*mWW^4*s*t^4 - 686*ep^2*mtt*mWW^4*s*t^4 - 488*ep^3*mtt*mWW^4*s*t^4 + 40*mWW^5*s*t^4 + 241*ep*mWW^5*s*t^4 + 463*ep^2*mWW^5*s*t^4 + 286*ep^3*mWW^5*s*t^4 - 3*mtt^4*s^2*t^4 - 12*ep*mtt^4*s^2*t^4 - 15*ep^2*mtt^4*s^2*t^4 - 6*ep^3*mtt^4*s^2*t^4 + 2*mtt^3*mWW*s^2*t^4 + ep*mtt^3*mWW*s^2*t^4 - 119*ep^2*mtt^3*mWW*s^2*t^4 - 154*ep^3*mtt^3*mWW*s^2*t^4 + 42*mtt^2*mWW^2*s^2*t^4 + 526*ep*mtt^2*mWW^2*s^2*t^4 + 1692*ep^2*mtt^2*mWW^2*s^2*t^4 + 1460*ep^3*mtt^2*mWW^2*s^2*t^4 + 96*mtt*mWW^3*s^2*t^4 + 439*ep*mtt*mWW^3*s^2*t^4 + 513*ep^2*mtt*mWW^3*s^2*t^4 + 134*ep^3*mtt*mWW^3*s^2*t^4 + 7*mWW^4*s^2*t^4 + 126*ep*mWW^4*s^2*t^4 + 377*ep^2*mWW^4*s^2*t^4 + 294*ep^3*mWW^4*s^2*t^4 + mtt^3*s^3*t^4 + 4*ep*mtt^3*s^3*t^4 + 5*ep^2*mtt^3*s^3*t^4 + 2*ep^3*mtt^3*s^3*t^4 - 3*mtt^2*mWW*s^3*t^4 - 42*ep*mtt^2*mWW*s^3*t^4 - 81*ep^2*mtt^2*mWW*s^3*t^4 - 42*ep^3*mtt^2*mWW*s^3*t^4 - 18*mtt*mWW^2*s^3*t^4 - 207*ep*mtt*mWW^2*s^3*t^4 - 639*ep^2*mtt*mWW^2*s^3*t^4 - 546*ep^3*mtt*mWW^2*s^3*t^4 - 44*mWW^3*s^3*t^4 - 235*ep*mWW^3*s^3*t^4 - 373*ep^2*mWW^3*s^3*t^4 - 182*ep^3*mWW^3*s^3*t^4 + 12*ep*mtt*mWW*s^4*t^4 + 42*ep^2*mtt*mWW*s^4*t^4 + 36*ep^3*mtt*mWW*s^4*t^4 + 4*mWW^2*s^4*t^4 + 18*ep*mWW^2*s^4*t^4 + 26*ep^2*mWW^2*s^4*t^4 + 12*ep^3*mWW^2*s^4*t^4 + 3*mtt^5*t^5 + 12*ep*mtt^5*t^5 + 15*ep^2*mtt^5*t^5 + 6*ep^3*mtt^5*t^5 - 9*mtt^4*mWW*t^5 - 31*ep*mtt^4*mWW*t^5 + 18*ep^2*mtt^4*mWW*t^5 + 52*ep^3*mtt^4*mWW*t^5 - 5*mtt^3*mWW^2*t^5 - 157*ep*mtt^3*mWW^2*t^5 - 660*ep^2*mtt^3*mWW^2*t^5 - 616*ep^3*mtt^3*mWW^2*t^5 - 15*mtt^2*mWW^3*t^5 + 43*ep*mtt^2*mWW^3*t^5 + 470*ep^2*mtt^2*mWW^3*t^5 + 514*ep^3*mtt^2*mWW^3*t^5 - 55*ep*mtt*mWW^4*t^5 - 271*ep^2*mtt*mWW^4*t^5 - 258*ep^3*mtt*mWW^4*t^5 + 10*mWW^5*t^5 + 68*ep*mWW^5*t^5 + 156*ep^2*mWW^5*t^5 + 110*ep^3*mWW^5*t^5 - 6*mtt^4*s*t^5 - 24*ep*mtt^4*s*t^5 - 30*ep^2*mtt^4*s*t^5 - 12*ep^3*mtt^4*s*t^5 + 16*mtt^3*mWW*s*t^5 + 116*ep*mtt^3*mWW*s*t^5 + 164*ep^2*mtt^3*mWW*s*t^5 + 64*ep^3*mtt^3*mWW*s*t^5 + 32*mtt^2*mWW^2*s*t^5 + 393*ep*mtt^2*mWW^2*s*t^5 + 1335*ep^2*mtt^2*mWW^2*s*t^5 + 1178*ep^3*mtt^2*mWW^2*s*t^5 + 74*mtt*mWW^3*s*t^5 + 288*ep*mtt*mWW^3*s*t^5 + 126*ep^2*mtt*mWW^3*s*t^5 - 172*ep^3*mtt*mWW^3*s*t^5 - 20*mWW^4*s*t^5 - 53*ep*mWW^4*s*t^5 + 37*ep^2*mWW^4*s*t^5 + 94*ep^3*mWW^4*s*t^5 + 3*mtt^3*s^2*t^5 + 12*ep*mtt^3*s^2*t^5 + 15*ep^2*mtt^3*s^2*t^5 + 6*ep^3*mtt^3*s^2*t^5 - 9*mtt^2*mWW*s^2*t^5 - 144*ep*mtt^2*mWW*s^2*t^5 - 369*ep^2*mtt^2*mWW*s^2*t^5 - 270*ep^3*mtt^2*mWW*s^2*t^5 - 42*mtt*mWW^2*s^2*t^5 - 321*ep*mtt*mWW^2*s^2*t^5 - 849*ep^2*mtt*mWW^2*s^2*t^5 - 678*ep^3*mtt*mWW^2*s^2*t^5 - 48*mWW^3*s^2*t^5 - 267*ep*mWW^3*s^2*t^5 - 429*ep^2*mWW^3*s^2*t^5 - 210*ep^3*mWW^3*s^2*t^5 + 48*ep*mtt*mWW*s^3*t^5 + 168*ep^2*mtt*mWW*s^3*t^5 + 144*ep^3*mtt*mWW*s^3*t^5 + 16*mWW^2*s^3*t^5 + 72*ep*mWW^2*s^3*t^5 + 104*ep^2*mWW^2*s^3*t^5 + 48*ep^3*mWW^2*s^3*t^5 - 3*mtt^4*t^6 - 12*ep*mtt^4*t^6 - 15*ep^2*mtt^4*t^6 - 6*ep^3*mtt^4*t^6 + 10*mtt^3*mWW*t^6 + 77*ep*mtt^3*mWW*t^6 + 149*ep^2*mtt^3*mWW*t^6 + 94*ep^3*mtt^3*mWW*t^6 + 7*mtt^2*mWW^2*t^6 + 82*ep*mtt^2*mWW^2*t^6 + 307*ep^2*mtt^2*mWW^2*t^6 + 280*ep^3*mtt^2*mWW^2*t^6 + 20*mtt*mWW^3*t^6 + 75*ep*mtt*mWW^3*t^6 + 3*ep^2*mtt*mWW^3*t^6 - 82*ep^3*mtt*mWW^3*t^6 - 10*mWW^4*t^6 - 42*ep*mWW^4*t^6 - 36*ep^2*mWW^4*t^6 + 2*ep^3*mWW^4*t^6 + 3*mtt^3*s*t^6 + 12*ep*mtt^3*s*t^6 + 15*ep^2*mtt^3*s*t^6 + 6*ep^3*mtt^3*s*t^6 - 9*mtt^2*mWW*s*t^6 - 150*ep*mtt^2*mWW*s*t^6 - 411*ep^2*mtt^2*mWW*s*t^6 - 318*ep^3*mtt^2*mWW*s*t^6 - 38*mtt*mWW^2*s*t^6 - 221*ep*mtt*mWW^2*s*t^6 - 493*ep^2*mtt*mWW^2*s*t^6 - 358*ep^3*mtt*mWW^2*s*t^6 - 20*mWW^3*s*t^6 - 121*ep*mWW^3*s*t^6 - 199*ep^2*mWW^3*s*t^6 - 98*ep^3*mWW^3*s*t^6 + 72*ep*mtt*mWW*s^2*t^6 + 252*ep^2*mtt*mWW*s^2*t^6 + 216*ep^3*mtt*mWW*s^2*t^6 + 24*mWW^2*s^2*t^6 + 108*ep*mWW^2*s^2*t^6 + 156*ep^2*mWW^2*s^2*t^6 + 72*ep^3*mWW^2*s^2*t^6 + mtt^3*t^7 + 4*ep*mtt^3*t^7 + 5*ep^2*mtt^3*t^7 + 2*ep^3*mtt^3*t^7 - 3*mtt^2*mWW*t^7 - 51*ep*mtt^2*mWW*t^7 - 144*ep^2*mtt^2*mWW*t^7 - 114*ep^3*mtt^2*mWW*t^7 - 12*mtt*mWW^2*t^7 - 57*ep*mtt*mWW^2*t^7 - 105*ep^2*mtt*mWW^2*t^7 - 66*ep^3*mtt*mWW^2*t^7 - 2*mWW^3*t^7 - 16*ep*mWW^3*t^7 - 28*ep^2*mWW^3*t^7 - 14*ep^3*mWW^3*t^7 + 48*ep*mtt*mWW*s*t^7 + 168*ep^2*mtt*mWW*s*t^7 + 144*ep^3*mtt*mWW*s*t^7 + 16*mWW^2*s*t^7 + 72*ep*mWW^2*s*t^7 + 104*ep^2*mWW^2*s*t^7 + 48*ep^3*mWW^2*s*t^7 + 12*ep*mtt*mWW*t^8 + 42*ep^2*mtt*mWW*t^8 + 36*ep^3*mtt*mWW*t^8 + 4*mWW^2*t^8 + 18*ep*mWW^2*t^8 + 26*ep^2*mWW^2*t^8 + 12*ep^3*mWW^2*t^8))/((1 + ep)^2*(1 + 2*ep)*mWW*(-mtt + mWW)^3*s^2*(mWW - t)^2*(-mtt + mWW + s + t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep*(2*ep*mtt^6*mWW^4*s^2 + 7*ep^2*mtt^6*mWW^4*s^2 + 6*ep^3*mtt^6*mWW^4*s^2 - 9*ep*mtt^5*mWW^5*s^2 - 31*ep^2*mtt^5*mWW^5*s^2 - 26*ep^3*mtt^5*mWW^5*s^2 + 16*ep*mtt^4*mWW^6*s^2 + 54*ep^2*mtt^4*mWW^6*s^2 + 44*ep^3*mtt^4*mWW^6*s^2 - 14*ep*mtt^3*mWW^7*s^2 - 46*ep^2*mtt^3*mWW^7*s^2 - 36*ep^3*mtt^3*mWW^7*s^2 + 6*ep*mtt^2*mWW^8*s^2 + 19*ep^2*mtt^2*mWW^8*s^2 + 14*ep^3*mtt^2*mWW^8*s^2 - ep*mtt*mWW^9*s^2 - 3*ep^2*mtt*mWW^9*s^2 - 2*ep^3*mtt*mWW^9*s^2 - mtt^5*mWW^4*s^3 - 11*ep*mtt^5*mWW^4*s^3 - 30*ep^2*mtt^5*mWW^4*s^3 - 24*ep^3*mtt^5*mWW^4*s^3 + 11*mtt^4*mWW^5*s^3 + 94*ep*mtt^4*mWW^5*s^3 + 234*ep^2*mtt^4*mWW^5*s^3 + 180*ep^3*mtt^4*mWW^5*s^3 - 29*mtt^3*mWW^6*s^3 - 220*ep*mtt^3*mWW^6*s^3 - 512*ep^2*mtt^3*mWW^6*s^3 - 378*ep^3*mtt^3*mWW^6*s^3 + 31*mtt^2*mWW^7*s^3 + 206*ep*mtt^2*mWW^7*s^3 + 432*ep^2*mtt^2*mWW^7*s^3 + 294*ep^3*mtt^2*mWW^7*s^3 - 14*mtt*mWW^8*s^3 - 73*ep*mtt*mWW^8*s^3 - 114*ep^2*mtt*mWW^8*s^3 - 54*ep^3*mtt*mWW^8*s^3 + 2*mWW^9*s^3 + 4*ep*mWW^9*s^3 - 10*ep^2*mWW^9*s^3 - 18*ep^3*mWW^9*s^3 + 3*mtt^4*mWW^4*s^4 + 21*ep*mtt^4*mWW^4*s^4 + 48*ep^2*mtt^4*mWW^4*s^4 + 36*ep^3*mtt^4*mWW^4*s^4 - 26*mtt^3*mWW^5*s^4 - 196*ep*mtt^3*mWW^5*s^4 - 463*ep^2*mtt^3*mWW^5*s^4 - 350*ep^3*mtt^3*mWW^5*s^4 + 44*mtt^2*mWW^6*s^4 + 328*ep*mtt^2*mWW^6*s^4 + 756*ep^2*mtt^2*mWW^6*s^4 + 560*ep^3*mtt^2*mWW^6*s^4 - 22*mtt*mWW^7*s^4 - 152*ep*mtt*mWW^7*s^4 - 315*ep^2*mtt*mWW^7*s^4 - 214*ep^3*mtt*mWW^7*s^4 + mWW^8*s^4 - ep*mWW^8*s^4 - 26*ep^2*mWW^8*s^4 - 32*ep^3*mWW^8*s^4 - 3*mtt^3*mWW^4*s^5 - 17*ep*mtt^3*mWW^4*s^5 - 34*ep^2*mtt^3*mWW^4*s^5 - 24*ep^3*mtt^3*mWW^4*s^5 + 19*mtt^2*mWW^5*s^5 + 145*ep*mtt^2*mWW^5*s^5 + 345*ep^2*mtt^2*mWW^5*s^5 + 262*ep^3*mtt^2*mWW^5*s^5 - 14*mtt*mWW^6*s^5 - 118*ep*mtt*mWW^6*s^5 - 281*ep^2*mtt*mWW^6*s^5 - 212*ep^3*mtt*mWW^6*s^5 - 2*mWW^7*s^5 - 10*ep*mWW^7*s^5 - 30*ep^2*mWW^7*s^5 - 26*ep^3*mWW^7*s^5 + mtt^2*mWW^4*s^6 + 5*ep*mtt^2*mWW^4*s^6 + 9*ep^2*mtt^2*mWW^4*s^6 + 6*ep^3*mtt^2*mWW^4*s^6 - 4*mtt*mWW^5*s^6 - 34*ep*mtt*mWW^5*s^6 - 85*ep^2*mtt*mWW^5*s^6 - 66*ep^3*mtt*mWW^5*s^6 - mWW^6*s^6 - 5*ep*mWW^6*s^6 - 14*ep^2*mWW^6*s^6 - 12*ep^3*mWW^6*s^6 + 4*ep*mtt^7*mWW^3*s*t + 14*ep^2*mtt^7*mWW^3*s*t + 12*ep^3*mtt^7*mWW^3*s*t - 18*ep*mtt^6*mWW^4*s*t - 62*ep^2*mtt^6*mWW^4*s*t - 52*ep^3*mtt^6*mWW^4*s*t + 32*ep*mtt^5*mWW^5*s*t + 108*ep^2*mtt^5*mWW^5*s*t + 88*ep^3*mtt^5*mWW^5*s*t - 28*ep*mtt^4*mWW^6*s*t - 92*ep^2*mtt^4*mWW^6*s*t - 72*ep^3*mtt^4*mWW^6*s*t + 12*ep*mtt^3*mWW^7*s*t + 38*ep^2*mtt^3*mWW^7*s*t + 28*ep^3*mtt^3*mWW^7*s*t - 2*ep*mtt^2*mWW^8*s*t - 6*ep^2*mtt^2*mWW^8*s*t - 4*ep^3*mtt^2*mWW^8*s*t - 7*ep*mtt^6*mWW^3*s^2*t - 24*ep^2*mtt^6*mWW^3*s^2*t - 20*ep^3*mtt^6*mWW^3*s^2*t + 8*mtt^5*mWW^4*s^2*t + 75*ep*mtt^5*mWW^4*s^2*t + 187*ep^2*mtt^5*mWW^4*s^2*t + 138*ep^3*mtt^5*mWW^4*s^2*t - 16*mtt^4*mWW^5*s^2*t - 97*ep*mtt^4*mWW^5*s^2*t - 167*ep^2*mtt^4*mWW^5*s^2*t - 78*ep^3*mtt^4*mWW^5*s^2*t - 90*ep*mtt^3*mWW^6*s^2*t - 384*ep^2*mtt^3*mWW^6*s^2*t - 396*ep^3*mtt^3*mWW^6*s^2*t + 16*mtt^2*mWW^7*s^2*t + 207*ep*mtt^2*mWW^7*s^2*t + 644*ep^2*mtt^2*mWW^7*s^2*t + 576*ep^3*mtt^2*mWW^7*s^2*t - 8*mtt*mWW^8*s^2*t - 89*ep*mtt*mWW^8*s^2*t - 259*ep^2*mtt*mWW^8*s^2*t - 222*ep^3*mtt*mWW^8*s^2*t + ep*mWW^9*s^2*t + 3*ep^2*mWW^9*s^2*t + 2*ep^3*mWW^9*s^2*t + 2*mtt^5*mWW^3*s^3*t + 3*ep*mtt^5*mWW^3*s^3*t - 7*ep^2*mtt^5*mWW^3*s^3*t - 10*ep^3*mtt^5*mWW^3*s^3*t - 43*mtt^4*mWW^4*s^3*t - 284*ep*mtt^4*mWW^4*s^3*t - 622*ep^2*mtt^4*mWW^4*s^3*t - 452*ep^3*mtt^4*mWW^4*s^3*t + 48*mtt^3*mWW^5*s^3*t + 259*ep*mtt^3*mWW^5*s^3*t + 444*ep^2*mtt^3*mWW^5*s^3*t + 260*ep^3*mtt^3*mWW^5*s^3*t + 28*mtt^2*mWW^6*s^3*t + 378*ep*mtt^2*mWW^6*s^3*t + 1191*ep^2*mtt^2*mWW^6*s^3*t + 1046*ep^3*mtt^2*mWW^6*s^3*t - 38*mtt*mWW^7*s^3*t - 412*ep*mtt*mWW^7*s^3*t - 1191*ep^2*mtt*mWW^7*s^3*t - 1014*ep^3*mtt*mWW^7*s^3*t + 3*mWW^8*s^3*t + 56*ep*mWW^8*s^3*t + 185*ep^2*mWW^8*s^3*t + 170*ep^3*mWW^8*s^3*t - 6*mtt^4*mWW^3*s^4*t - 7*ep*mtt^4*mWW^3*s^4*t + 25*ep^2*mtt^4*mWW^3*s^4*t + 30*ep^3*mtt^4*mWW^3*s^4*t + 72*mtt^3*mWW^4*s^4*t + 513*ep*mtt^3*mWW^4*s^4*t + 1190*ep^2*mtt^3*mWW^4*s^4*t + 904*ep^3*mtt^3*mWW^4*s^4*t - 36*mtt^2*mWW^5*s^4*t - 285*ep*mtt^2*mWW^5*s^4*t - 645*ep^2*mtt^2*mWW^5*s^4*t - 490*ep^3*mtt^2*mWW^5*s^4*t - 52*mtt*mWW^6*s^4*t - 409*ep*mtt*mWW^6*s^4*t - 1058*ep^2*mtt*mWW^6*s^4*t - 832*ep^3*mtt*mWW^6*s^4*t + 22*mWW^7*s^4*t + 188*ep*mWW^7*s^4*t + 488*ep^2*mWW^7*s^4*t + 388*ep^3*mWW^7*s^4*t + 6*mtt^3*mWW^3*s^5*t + 13*ep*mtt^3*mWW^3*s^5*t - 3*ep^2*mtt^3*mWW^3*s^5*t - 10*ep^3*mtt^3*mWW^3*s^5*t - 47*mtt^2*mWW^4*s^5*t - 382*ep*mtt^2*mWW^4*s^5*t - 946*ep^2*mtt^2*mWW^4*s^5*t - 740*ep^3*mtt^2*mWW^4*s^5*t - 4*mtt*mWW^5*s^5*t + 44*ep*mtt*mWW^5*s^5*t + 145*ep^2*mtt*mWW^5*s^5*t + 130*ep^3*mtt*mWW^5*s^5*t + 25*mWW^6*s^5*t + 155*ep*mWW^6*s^5*t + 354*ep^2*mWW^6*s^5*t + 260*ep^3*mWW^6*s^5*t - 2*mtt^2*mWW^3*s^6*t - 6*ep*mtt^2*mWW^3*s^6*t - 5*ep^2*mtt^2*mWW^3*s^6*t - 2*ep^3*mtt^2*mWW^3*s^6*t + 10*mtt*mWW^4*s^6*t + 96*ep*mtt*mWW^4*s^6*t + 253*ep^2*mtt*mWW^4*s^6*t + 202*ep^3*mtt*mWW^4*s^6*t + 8*mWW^5*s^6*t + 46*ep*mWW^5*s^6*t + 112*ep^2*mWW^5*s^6*t + 88*ep^3*mWW^5*s^6*t + 2*ep*mtt^8*mWW^2*t^2 + 7*ep^2*mtt^8*mWW^2*t^2 + 6*ep^3*mtt^8*mWW^2*t^2 - 9*ep*mtt^7*mWW^3*t^2 - 31*ep^2*mtt^7*mWW^3*t^2 - 26*ep^3*mtt^7*mWW^3*t^2 + 16*ep*mtt^6*mWW^4*t^2 + 54*ep^2*mtt^6*mWW^4*t^2 + 44*ep^3*mtt^6*mWW^4*t^2 - 14*ep*mtt^5*mWW^5*t^2 - 46*ep^2*mtt^5*mWW^5*t^2 - 36*ep^3*mtt^5*mWW^5*t^2 + 6*ep*mtt^4*mWW^6*t^2 + 19*ep^2*mtt^4*mWW^6*t^2 + 14*ep^3*mtt^4*mWW^6*t^2 - ep*mtt^3*mWW^7*t^2 - 3*ep^2*mtt^3*mWW^7*t^2 - 2*ep^3*mtt^3*mWW^7*t^2 + 3*mtt^7*mWW^2*s*t^2 + 23*ep*mtt^7*mWW^2*s*t^2 + 56*ep^2*mtt^7*mWW^2*s*t^2 + 44*ep^3*mtt^7*mWW^2*s*t^2 - 17*mtt^6*mWW^3*s*t^2 - 154*ep*mtt^6*mWW^3*s*t^2 - 404*ep^2*mtt^6*mWW^3*s*t^2 - 328*ep^3*mtt^6*mWW^3*s*t^2 + 55*mtt^5*mWW^4*s*t^2 + 516*ep*mtt^5*mWW^4*s*t^2 + 1372*ep^2*mtt^5*mWW^4*s*t^2 + 1118*ep^3*mtt^5*mWW^4*s*t^2 - 93*mtt^4*mWW^5*s*t^2 - 858*ep*mtt^4*mWW^5*s*t^2 - 2264*ep^2*mtt^4*mWW^5*s*t^2 - 1834*ep^3*mtt^4*mWW^5*s*t^2 + 74*mtt^3*mWW^6*s*t^2 + 673*ep*mtt^3*mWW^6*s*t^2 + 1760*ep^2*mtt^3*mWW^6*s*t^2 + 1414*ep^3*mtt^3*mWW^6*s*t^2 - 22*mtt^2*mWW^7*s*t^2 - 204*ep*mtt^2*mWW^7*s*t^2 - 532*ep^2*mtt^2*mWW^7*s*t^2 - 422*ep^3*mtt^2*mWW^7*s*t^2 + 4*ep*mtt*mWW^8*s*t^2 + 12*ep^2*mtt*mWW^8*s*t^2 + 8*ep^3*mtt*mWW^8*s*t^2 - 12*mtt^6*mWW^2*s^2*t^2 - 125*ep*mtt^6*mWW^2*s^2*t^2 - 334*ep^2*mtt^6*mWW^2*s^2*t^2 - 264*ep^3*mtt^6*mWW^2*s^2*t^2 + 44*mtt^5*mWW^3*s^2*t^2 + 474*ep*mtt^5*mWW^3*s^2*t^2 + 1281*ep^2*mtt^5*mWW^3*s^2*t^2 + 1018*ep^3*mtt^5*mWW^3*s^2*t^2 - 178*mtt^4*mWW^4*s^2*t^2 - 1602*ep*mtt^4*mWW^4*s^2*t^2 - 4125*ep^2*mtt^4*mWW^4*s^2*t^2 - 3246*ep^3*mtt^4*mWW^4*s^2*t^2 + 280*mtt^3*mWW^5*s^2*t^2 + 2376*ep*mtt^3*mWW^5*s^2*t^2 + 6021*ep^2*mtt^3*mWW^5*s^2*t^2 + 4746*ep^3*mtt^3*mWW^5*s^2*t^2 - 134*mtt^2*mWW^6*s^2*t^2 - 1134*ep*mtt^2*mWW^6*s^2*t^2 - 2880*ep^2*mtt^2*mWW^6*s^2*t^2 - 2296*ep^3*mtt^2*mWW^6*s^2*t^2 - 8*mtt*mWW^7*s^2*t^2 - 72*ep*mtt*mWW^7*s^2*t^2 - 204*ep^2*mtt*mWW^7*s^2*t^2 - 168*ep^3*mtt*mWW^7*s^2*t^2 + 8*mWW^8*s^2*t^2 + 83*ep*mWW^8*s^2*t^2 + 241*ep^2*mWW^8*s^2*t^2 + 210*ep^3*mWW^8*s^2*t^2 + 17*mtt^5*mWW^2*s^3*t^2 + 220*ep*mtt^5*mWW^2*s^3*t^2 + 613*ep^2*mtt^5*mWW^2*s^3*t^2 + 482*ep^3*mtt^5*mWW^2*s^3*t^2 - 25*mtt^4*mWW^3*s^3*t^2 - 323*ep*mtt^4*mWW^3*s^3*t^2 - 858*ep^2*mtt^4*mWW^3*s^3*t^2 - 624*ep^3*mtt^4*mWW^3*s^3*t^2 + 275*mtt^3*mWW^4*s^3*t^2 + 2130*ep*mtt^3*mWW^4*s^3*t^2 + 5087*ep^2*mtt^3*mWW^4*s^3*t^2 + 3784*ep^3*mtt^3*mWW^4*s^3*t^2 - 381*mtt^2*mWW^5*s^3*t^2 - 2986*ep*mtt^2*mWW^5*s^3*t^2 - 7245*ep^2*mtt^2*mWW^5*s^3*t^2 - 5540*ep^3*mtt^2*mWW^5*s^3*t^2 + 74*mtt*mWW^6*s^3*t^2 + 692*ep*mtt*mWW^6*s^3*t^2 + 1814*ep^2*mtt*mWW^6*s^3*t^2 + 1494*ep^3*mtt*mWW^6*s^3*t^2 + 40*mWW^7*s^3*t^2 + 267*ep*mWW^7*s^3*t^2 + 589*ep^2*mWW^7*s^3*t^2 + 404*ep^3*mWW^7*s^3*t^2 - 9*mtt^4*mWW^2*s^4*t^2 - 170*ep*mtt^4*mWW^2*s^4*t^2 - 500*ep^2*mtt^4*mWW^2*s^4*t^2 - 392*ep^3*mtt^4*mWW^2*s^4*t^2 - 22*mtt^3*mWW^3*s^4*t^2 - 218*ep*mtt^3*mWW^3*s^4*t^2 - 652*ep^2*mtt^3*mWW^3*s^4*t^2 - 608*ep^3*mtt^3*mWW^3*s^4*t^2 - 229*mtt^2*mWW^4*s^4*t^2 - 1516*ep*mtt^2*mWW^4*s^4*t^2 - 3358*ep^2*mtt^2*mWW^4*s^4*t^2 - 2372*ep^3*mtt^2*mWW^4*s^4*t^2 + 228*mtt*mWW^5*s^4*t^2 + 1690*ep*mtt*mWW^5*s^4*t^2 + 3942*ep^2*mtt*mWW^5*s^4*t^2 + 2916*ep^3*mtt*mWW^5*s^4*t^2 - 8*mWW^6*s^4*t^2 - 126*ep*mWW^6*s^4*t^2 - 332*ep^2*mWW^6*s^4*t^2 - 264*ep^3*mWW^6*s^4*t^2 + 53*ep*mtt^3*mWW^2*s^5*t^2 + 175*ep^2*mtt^3*mWW^2*s^5*t^2 + 138*ep^3*mtt^3*mWW^2*s^5*t^2 + 28*mtt^2*mWW^3*s^5*t^2 + 332*ep*mtt^2*mWW^3*s^5*t^2 + 957*ep^2*mtt^2*mWW^3*s^5*t^2 + 810*ep^3*mtt^2*mWW^3*s^5*t^2 + 94*mtt*mWW^4*s^5*t^2 + 554*ep*mtt*mWW^4*s^5*t^2 + 1197*ep^2*mtt*mWW^4*s^5*t^2 + 846*ep^3*mtt*mWW^4*s^5*t^2 - 42*mWW^5*s^5*t^2 - 259*ep*mWW^5*s^5*t^2 - 529*ep^2*mWW^5*s^5*t^2 - 354*ep^3*mWW^5*s^5*t^2 + mtt^2*mWW^2*s^6*t^2 - 3*ep*mtt^2*mWW^2*s^6*t^2 - 17*ep^2*mtt^2*mWW^2*s^6*t^2 - 14*ep^3*mtt^2*mWW^2*s^6*t^2 - 8*mtt*mWW^3*s^6*t^2 - 102*ep*mtt*mWW^3*s^6*t^2 - 293*ep^2*mtt*mWW^3*s^6*t^2 - 242*ep^3*mtt*mWW^3*s^6*t^2 - 17*mWW^4*s^6*t^2 - 99*ep*mWW^4*s^6*t^2 - 230*ep^2*mWW^4*s^6*t^2 - 176*ep^3*mWW^4*s^6*t^2 + 2*mtt^8*mWW*t^3 + 19*ep*mtt^8*mWW*t^3 + 50*ep^2*mtt^8*mWW*t^3 + 40*ep^3*mtt^8*mWW*t^3 - 14*mtt^7*mWW^2*t^3 - 135*ep*mtt^7*mWW^2*t^3 - 357*ep^2*mtt^7*mWW^2*t^3 - 286*ep^3*mtt^7*mWW^2*t^3 + 42*mtt^6*mWW^3*t^3 + 393*ep*mtt^6*mWW^3*t^3 + 1027*ep^2*mtt^6*mWW^3*t^3 + 818*ep^3*mtt^6*mWW^3*t^3 - 62*mtt^5*mWW^4*t^3 - 562*ep*mtt^5*mWW^4*t^3 - 1448*ep^2*mtt^5*mWW^4*t^3 - 1144*ep^3*mtt^5*mWW^4*t^3 + 44*mtt^4*mWW^5*t^3 + 393*ep*mtt^4*mWW^5*t^3 + 1002*ep^2*mtt^4*mWW^5*t^3 + 784*ep^3*mtt^4*mWW^5*t^3 - 12*mtt^3*mWW^6*t^3 - 111*ep*mtt^3*mWW^6*t^3 - 283*ep^2*mtt^3*mWW^6*t^3 - 218*ep^3*mtt^3*mWW^6*t^3 + 3*ep*mtt^2*mWW^7*t^3 + 9*ep^2*mtt^2*mWW^7*t^3 + 6*ep^3*mtt^2*mWW^7*t^3 - 8*mtt^7*mWW*s*t^3 - 91*ep*mtt^7*mWW*s*t^3 - 253*ep^2*mtt^7*mWW*s*t^3 - 206*ep^3*mtt^7*mWW*s*t^3 + 34*mtt^6*mWW^2*s*t^3 + 376*ep*mtt^6*mWW^2*s*t^3 + 1043*ep^2*mtt^6*mWW^2*s*t^3 + 854*ep^3*mtt^6*mWW^2*s*t^3 - 80*mtt^5*mWW^3*s*t^3 - 751*ep*mtt^5*mWW^3*s*t^3 - 2000*ep^2*mtt^5*mWW^3*s*t^3 - 1632*ep^3*mtt^5*mWW^3*s*t^3 + 2*mtt^4*mWW^4*s*t^3 + 56*ep*mtt^4*mWW^4*s*t^3 + 261*ep^2*mtt^4*mWW^4*s*t^3 + 314*ep^3*mtt^4*mWW^4*s*t^3 + 184*mtt^3*mWW^5*s*t^3 + 1460*ep*mtt^3*mWW^5*s*t^3 + 3511*ep^2*mtt^3*mWW^5*s*t^3 + 2638*ep^3*mtt^3*mWW^5*s*t^3 - 176*mtt^2*mWW^6*s*t^3 - 1420*ep*mtt^2*mWW^6*s*t^3 - 3508*ep^2*mtt^2*mWW^6*s*t^3 - 2728*ep^3*mtt^2*mWW^6*s*t^3 + 44*mtt*mWW^7*s*t^3 + 372*ep*mtt*mWW^7*s*t^3 + 952*ep^2*mtt*mWW^7*s*t^3 + 764*ep^3*mtt*mWW^7*s*t^3 - 2*ep*mWW^8*s*t^3 - 6*ep^2*mWW^8*s*t^3 - 4*ep^3*mWW^8*s*t^3 + 14*mtt^6*mWW*s^2*t^3 + 192*ep*mtt^6*mWW*s^2*t^3 + 553*ep^2*mtt^6*mWW*s^2*t^3 + 450*ep^3*mtt^6*mWW*s^2*t^3 - 22*mtt^5*mWW^2*s^2*t^3 - 279*ep*mtt^5*mWW^2*s^2*t^3 - 806*ep^2*mtt^5*mWW^2*s^2*t^3 - 672*ep^3*mtt^5*mWW^2*s^2*t^3 + 128*mtt^4*mWW^3*s^2*t^3 + 905*ep*mtt^4*mWW^3*s^2*t^3 + 2208*ep^2*mtt^4*mWW^3*s^2*t^3 + 1792*ep^3*mtt^4*mWW^3*s^2*t^3 + 136*mtt^3*mWW^4*s^2*t^3 + 1054*ep*mtt^3*mWW^4*s^2*t^3 + 2263*ep^2*mtt^3*mWW^4*s^2*t^3 + 1370*ep^3*mtt^3*mWW^4*s^2*t^3 - 538*mtt^2*mWW^5*s^2*t^3 - 4016*ep*mtt^2*mWW^5*s^2*t^3 - 9298*ep^2*mtt^2*mWW^5*s^2*t^3 - 6740*ep^3*mtt^2*mWW^5*s^2*t^3 + 290*mtt*mWW^6*s^2*t^3 + 2265*ep*mtt*mWW^6*s^2*t^3 + 5479*ep^2*mtt*mWW^6*s^2*t^3 + 4182*ep^3*mtt*mWW^6*s^2*t^3 - 8*mWW^7*s^2*t^3 - 121*ep*mWW^7*s^2*t^3 - 399*ep^2*mWW^7*s^2*t^3 - 382*ep^3*mWW^7*s^2*t^3 - 14*mtt^5*mWW*s^3*t^3 - 224*ep*mtt^5*mWW*s^3*t^3 - 654*ep^2*mtt^5*mWW*s^3*t^3 - 524*ep^3*mtt^5*mWW*s^3*t^3 - mtt^4*mWW^2*s^3*t^3 - 120*ep*mtt^4*mWW^2*s^3*t^3 - 427*ep^2*mtt^4*mWW^2*s^3*t^3 - 382*ep^3*mtt^4*mWW^2*s^3*t^3 - 266*mtt^3*mWW^3*s^3*t^3 - 1726*ep*mtt^3*mWW^3*s^3*t^3 - 3918*ep^2*mtt^3*mWW^3*s^3*t^3 - 2984*ep^3*mtt^3*mWW^3*s^3*t^3 - 87*mtt^2*mWW^4*s^3*t^3 - 418*ep*mtt^2*mWW^4*s^3*t^3 - 543*ep^2*mtt^2*mWW^4*s^3*t^3 - 2*ep^3*mtt^2*mWW^4*s^3*t^3 + 478*mtt*mWW^5*s^3*t^3 + 3240*ep*mtt*mWW^5*s^3*t^3 + 7118*ep^2*mtt*mWW^5*s^3*t^3 + 4944*ep^3*mtt*mWW^5*s^3*t^3 - 150*mWW^6*s^3*t^3 - 1092*ep*mWW^6*s^3*t^3 - 2476*ep^2*mWW^6*s^3*t^3 - 1772*ep^3*mWW^6*s^3*t^3 + 8*mtt^4*mWW*s^4*t^3 + 145*ep*mtt^4*mWW*s^4*t^3 + 424*ep^2*mtt^4*mWW*s^4*t^3 + 332*ep^3*mtt^4*mWW*s^4*t^3 + 4*mtt^3*mWW^2*s^4*t^3 + 300*ep*mtt^3*mWW^2*s^4*t^3 + 1052*ep^2*mtt^3*mWW^2*s^4*t^3 + 936*ep^3*mtt^3*mWW^2*s^4*t^3 + 270*mtt^2*mWW^3*s^4*t^3 + 1832*ep*mtt^2*mWW^3*s^4*t^3 + 4205*ep^2*mtt^2*mWW^3*s^4*t^3 + 3142*ep^3*mtt^2*mWW^3*s^4*t^3 + 4*mtt*mWW^4*s^4*t^3 - 188*ep*mtt*mWW^4*s^4*t^3 - 584*ep^2*mtt*mWW^4*s^4*t^3 - 520*ep^3*mtt*mWW^4*s^4*t^3 - 126*mWW^5*s^4*t^3 - 729*ep*mWW^5*s^4*t^3 - 1497*ep^2*mWW^5*s^4*t^3 - 1010*ep^3*mWW^5*s^4*t^3 - 2*mtt^3*mWW*s^5*t^3 - 45*ep*mtt^3*mWW*s^5*t^3 - 133*ep^2*mtt^3*mWW*s^5*t^3 - 102*ep^3*mtt^3*mWW*s^5*t^3 - 3*mtt^2*mWW^2*s^5*t^3 - 194*ep*mtt^2*mWW^2*s^5*t^3 - 672*ep^2*mtt^2*mWW^2*s^5*t^3 - 592*ep^3*mtt^2*mWW^2*s^5*t^3 - 108*mtt*mWW^3*s^5*t^3 - 732*ep*mtt*mWW^3*s^5*t^3 - 1699*ep^2*mtt*mWW^3*s^5*t^3 - 1270*ep^3*mtt*mWW^3*s^5*t^3 - 7*mWW^4*s^5*t^3 - 49*ep*mWW^4*s^5*t^3 - 196*ep^2*mWW^4*s^5*t^3 - 196*ep^3*mWW^4*s^5*t^3 + 4*ep*mtt^2*mWW*s^6*t^3 + 13*ep^2*mtt^2*mWW*s^6*t^3 + 10*ep^3*mtt^2*mWW*s^6*t^3 + 2*mtt*mWW^2*s^6*t^3 + 52*ep*mtt*mWW^2*s^6*t^3 + 167*ep^2*mtt*mWW^2*s^6*t^3 + 142*ep^3*mtt*mWW^2*s^6*t^3 + 14*mWW^3*s^6*t^3 + 80*ep*mWW^3*s^6*t^3 + 180*ep^2*mWW^3*s^6*t^3 + 136*ep^3*mWW^3*s^6*t^3 + 2*mtt^8*t^4 + 11*ep*mtt^8*t^4 + 19*ep^2*mtt^8*t^4 + 10*ep^3*mtt^8*t^4 - 22*mtt^7*mWW*t^4 - 164*ep*mtt^7*mWW*t^4 - 372*ep^2*mtt^7*mWW*t^4 - 264*ep^3*mtt^7*mWW*t^4 + 92*mtt^6*mWW^2*t^4 + 748*ep*mtt^6*mWW^2*t^4 + 1796*ep^2*mtt^6*mWW^2*t^4 + 1336*ep^3*mtt^6*mWW^2*t^4 - 218*mtt^5*mWW^3*t^4 - 1775*ep*mtt^5*mWW^3*t^4 - 4299*ep^2*mtt^5*mWW^3*t^4 - 3242*ep^3*mtt^5*mWW^3*t^4 + 274*mtt^4*mWW^4*t^4 + 2198*ep*mtt^4*mWW^4*t^4 + 5321*ep^2*mtt^4*mWW^4*t^4 + 4042*ep^3*mtt^4*mWW^4*t^4 - 164*mtt^3*mWW^5*t^4 - 1312*ep*mtt^3*mWW^5*t^4 - 3192*ep^2*mtt^3*mWW^5*t^4 - 2448*ep^3*mtt^3*mWW^5*t^4 + 36*mtt^2*mWW^6*t^4 + 297*ep*mtt^2*mWW^6*t^4 + 736*ep^2*mtt^2*mWW^6*t^4 + 572*ep^3*mtt^2*mWW^6*t^4 - 3*ep*mtt*mWW^7*t^4 - 9*ep^2*mtt*mWW^7*t^4 - 6*ep^3*mtt*mWW^7*t^4 - 9*mtt^7*s*t^4 - 48*ep*mtt^7*s*t^4 - 81*ep^2*mtt^7*s*t^4 - 42*ep^3*mtt^7*s*t^4 + 83*mtt^6*mWW*s*t^4 + 672*ep*mtt^6*mWW*s*t^4 + 1587*ep^2*mtt^6*mWW*s*t^4 + 1150*ep^3*mtt^6*mWW*s*t^4 - 251*mtt^5*mWW^2*s*t^4 - 2121*ep*mtt^5*mWW^2*s*t^4 - 5138*ep^2*mtt^5*mWW^2*s*t^4 - 3802*ep^3*mtt^5*mWW^2*s*t^4 + 577*mtt^4*mWW^3*s*t^4 + 4504*ep*mtt^4*mWW^3*s*t^4 + 10653*ep^2*mtt^4*mWW^3*s*t^4 + 7888*ep^3*mtt^4*mWW^3*s*t^4 - 555*mtt^3*mWW^4*s*t^4 - 4207*ep*mtt^3*mWW^4*s*t^4 - 9972*ep^2*mtt^3*mWW^4*s*t^4 - 7534*ep^3*mtt^3*mWW^4*s*t^4 + 47*mtt^2*mWW^5*s*t^4 + 447*ep*mtt^2*mWW^5*s*t^4 + 1313*ep^2*mtt^2*mWW^5*s*t^4 + 1224*ep^3*mtt^2*mWW^5*s*t^4 + 130*mtt*mWW^6*s*t^4 + 933*ep*mtt*mWW^6*s*t^4 + 2096*ep^2*mtt*mWW^6*s*t^4 + 1486*ep^3*mtt*mWW^6*s*t^4 - 22*mWW^7*s*t^4 - 180*ep*mWW^7*s*t^4 - 458*ep^2*mWW^7*s*t^4 - 370*ep^3*mWW^7*s*t^4 + 16*mtt^6*s^2*t^4 + 82*ep*mtt^6*s^2*t^4 + 134*ep^2*mtt^6*s^2*t^4 + 68*ep^3*mtt^6*s^2*t^4 - 126*mtt^5*mWW*s^2*t^4 - 1137*ep*mtt^5*mWW*s^2*t^4 - 2803*ep^2*mtt^5*mWW*s^2*t^4 - 2066*ep^3*mtt^5*mWW*s^2*t^4 + 234*mtt^4*mWW^2*s^2*t^4 + 1951*ep*mtt^4*mWW^2*s^2*t^4 + 4565*ep^2*mtt^4*mWW^2*s^2*t^4 + 3210*ep^3*mtt^4*mWW^2*s^2*t^4 - 792*mtt^3*mWW^3*s^2*t^4 - 5481*ep*mtt^3*mWW^3*s^2*t^4 - 12131*ep^2*mtt^3*mWW^3*s^2*t^4 - 8570*ep^3*mtt^3*mWW^3*s^2*t^4 + 688*mtt^2*mWW^4*s^2*t^4 + 4844*ep*mtt^2*mWW^4*s^2*t^4 + 11025*ep^2*mtt^2*mWW^4*s^2*t^4 + 8130*ep^3*mtt^2*mWW^4*s^2*t^4 + 116*mtt*mWW^5*s^2*t^4 + 628*ep*mtt*mWW^5*s^2*t^4 + 1019*ep^2*mtt*mWW^5*s^2*t^4 + 382*ep^3*mtt*mWW^5*s^2*t^4 - 156*mWW^6*s^2*t^4 - 1057*ep*mWW^6*s^2*t^4 - 2259*ep^2*mWW^6*s^2*t^4 - 1514*ep^3*mWW^6*s^2*t^4 - 14*mtt^5*s^3*t^4 - 68*ep*mtt^5*s^3*t^4 - 106*ep^2*mtt^5*s^3*t^4 - 52*ep^3*mtt^5*s^3*t^4 + 94*mtt^4*mWW*s^3*t^4 + 989*ep*mtt^4*mWW*s^3*t^4 + 2565*ep^2*mtt^4*mWW*s^3*t^4 + 1926*ep^3*mtt^4*mWW*s^3*t^4 - 54*mtt^3*mWW^2*s^3*t^4 - 235*ep*mtt^3*mWW^2*s^3*t^4 - 99*ep^2*mtt^3*mWW^2*s^3*t^4 + 282*ep^3*mtt^3*mWW^2*s^3*t^4 + 672*mtt^2*mWW^3*s^3*t^4 + 4139*ep*mtt^2*mWW^3*s^3*t^4 + 8625*ep^2*mtt^2*mWW^3*s^3*t^4 + 5854*ep^3*mtt^2*mWW^3*s^3*t^4 - 516*mtt*mWW^4*s^3*t^4 - 3455*ep*mtt*mWW^4*s^3*t^4 - 7471*ep^2*mtt*mWW^4*s^3*t^4 - 5238*ep^3*mtt*mWW^4*s^3*t^4 - 22*mWW^5*s^3*t^4 - 10*ep*mWW^5*s^3*t^4 + 86*ep^2*mWW^5*s^3*t^4 + 108*ep^3*mWW^5*s^3*t^4 + 6*mtt^4*s^4*t^4 + 27*ep*mtt^4*s^4*t^4 + 39*ep^2*mtt^4*s^4*t^4 + 18*ep^3*mtt^4*s^4*t^4 - 32*mtt^3*mWW*s^4*t^4 - 447*ep*mtt^3*mWW*s^4*t^4 - 1251*ep^2*mtt^3*mWW*s^4*t^4 - 970*ep^3*mtt^3*mWW*s^4*t^4 - 49*mtt^2*mWW^2*s^4*t^4 - 633*ep*mtt^2*mWW^2*s^4*t^4 - 1924*ep^2*mtt^2*mWW^2*s^4*t^4 - 1676*ep^3*mtt^2*mWW^2*s^4*t^4 - 282*mtt*mWW^3*s^4*t^4 - 1633*ep*mtt*mWW^3*s^4*t^4 - 3429*ep^2*mtt*mWW^3*s^4*t^4 - 2390*ep^3*mtt*mWW^3*s^4*t^4 + 117*mWW^4*s^4*t^4 + 646*ep*mWW^4*s^4*t^4 + 1165*ep^2*mWW^4*s^4*t^4 + 698*ep^3*mWW^4*s^4*t^4 - mtt^3*s^5*t^4 - 4*ep*mtt^3*s^5*t^4 - 5*ep^2*mtt^3*s^5*t^4 - 2*ep^3*mtt^3*s^5*t^4 + 3*mtt^2*mWW*s^5*t^4 + 99*ep*mtt^2*mWW*s^5*t^4 + 316*ep^2*mtt^2*mWW*s^5*t^4 + 260*ep^3*mtt^2*mWW*s^5*t^4 + 32*mtt*mWW^2*s^5*t^4 + 312*ep*mtt*mWW^2*s^5*t^4 + 848*ep^2*mtt*mWW^2*s^5*t^4 + 686*ep^3*mtt*mWW^2*s^5*t^4 + 46*mWW^3*s^5*t^4 + 273*ep*mWW^3*s^5*t^4 + 641*ep^2*mWW^3*s^5*t^4 + 496*ep^3*mWW^3*s^5*t^4 - 12*ep*mtt*mWW*s^6*t^4 - 42*ep^2*mtt*mWW*s^6*t^4 - 36*ep^3*mtt*mWW*s^6*t^4 - 4*mWW^2*s^6*t^4 - 22*ep*mWW^2*s^6*t^4 - 48*ep^2*mWW^2*s^6*t^4 - 36*ep^3*mWW^2*s^6*t^4 - 8*mtt^7*t^5 - 44*ep*mtt^7*t^5 - 76*ep^2*mtt^7*t^5 - 40*ep^3*mtt^7*t^5 + 62*mtt^6*mWW*t^5 + 441*ep*mtt^6*mWW*t^5 + 961*ep^2*mtt^6*mWW*t^5 + 654*ep^3*mtt^6*mWW*t^5 - 190*mtt^5*mWW^2*t^5 - 1478*ep*mtt^5*mWW^2*t^5 - 3420*ep^2*mtt^5*mWW^2*t^5 - 2448*ep^3*mtt^5*mWW^2*t^5 + 390*mtt^4*mWW^3*t^5 + 3008*ep*mtt^4*mWW^3*t^5 + 6987*ep^2*mtt^4*mWW^3*t^5 + 5062*ep^3*mtt^4*mWW^3*t^5 - 446*mtt^3*mWW^4*t^5 - 3361*ep*mtt^3*mWW^4*t^5 - 7777*ep^2*mtt^3*mWW^4*t^5 - 5678*ep^3*mtt^3*mWW^4*t^5 + 228*mtt^2*mWW^5*t^5 + 1718*ep*mtt^2*mWW^5*t^5 + 4021*ep^2*mtt^2*mWW^5*t^5 + 2994*ep^3*mtt^2*mWW^5*t^5 - 36*mtt*mWW^6*t^5 - 285*ep*mtt*mWW^6*t^5 - 699*ep^2*mtt*mWW^6*t^5 - 546*ep^3*mtt*mWW^6*t^5 + ep*mWW^7*t^5 + 3*ep^2*mWW^7*t^5 + 2*ep^3*mWW^7*t^5 + 28*mtt^6*s*t^5 + 148*ep*mtt^6*s*t^5 + 248*ep^2*mtt^6*s*t^5 + 128*ep^3*mtt^6*s*t^5 - 186*mtt^5*mWW*s*t^5 - 1456*ep*mtt^5*mWW*s*t^5 - 3348*ep^2*mtt^5*mWW*s*t^5 - 2360*ep^3*mtt^5*mWW*s*t^5 + 376*mtt^4*mWW^2*s*t^5 + 3147*ep*mtt^4*mWW^2*s*t^5 + 7443*ep^2*mtt^4*mWW^2*s*t^5 + 5318*ep^3*mtt^4*mWW^2*s*t^5 - 828*mtt^3*mWW^3*s*t^5 - 6121*ep*mtt^3*mWW^3*s*t^5 - 13789*ep^2*mtt^3*mWW^3*s*t^5 - 9690*ep^3*mtt^3*mWW^3*s*t^5 + 908*mtt^2*mWW^4*s*t^5 + 6408*ep*mtt^2*mWW^4*s*t^5 + 14243*ep^2*mtt^2*mWW^4*s*t^5 + 10074*ep^3*mtt^2*mWW^4*s*t^5 - 274*mtt*mWW^5*s*t^5 - 2002*ep*mtt*mWW^5*s*t^5 - 4631*ep^2*mtt*mWW^5*s*t^5 - 3442*ep^3*mtt*mWW^5*s*t^5 - 28*mWW^6*s*t^5 - 158*ep*mWW^6*s*t^5 - 256*ep^2*mWW^6*s*t^5 - 100*ep^3*mWW^6*s*t^5 - 36*mtt^5*s^2*t^5 - 180*ep*mtt^5*s^2*t^5 - 288*ep^2*mtt^5*s^2*t^5 - 144*ep^3*mtt^5*s^2*t^5 + 204*mtt^4*mWW*s^2*t^5 + 1881*ep*mtt^4*mWW*s^2*t^5 + 4659*ep^2*mtt^4*mWW*s^2*t^5 + 3426*ep^3*mtt^4*mWW*s^2*t^5 - 140*mtt^3*mWW^2*s^2*t^5 - 1525*ep*mtt^3*mWW^2*s^2*t^5 - 3739*ep^2*mtt^3*mWW^2*s^2*t^5 - 2554*ep^3*mtt^3*mWW^2*s^2*t^5 + 688*mtt^2*mWW^3*s^2*t^5 + 4541*ep*mtt^2*mWW^3*s^2*t^5 + 9582*ep^2*mtt^2*mWW^3*s^2*t^5 + 6372*ep^3*mtt^2*mWW^3*s^2*t^5 - 794*mtt*mWW^4*s^2*t^5 - 5155*ep*mtt*mWW^4*s^2*t^5 - 10860*ep^2*mtt*mWW^4*s^2*t^5 - 7356*ep^3*mtt*mWW^4*s^2*t^5 + 158*mWW^5*s^2*t^5 + 1118*ep*mWW^5*s^2*t^5 + 2446*ep^2*mWW^5*s^2*t^5 + 1696*ep^3*mWW^5*s^2*t^5 + 20*mtt^4*s^3*t^5 + 92*ep*mtt^4*s^3*t^5 + 136*ep^2*mtt^4*s^3*t^5 + 64*ep^3*mtt^4*s^3*t^5 - 92*mtt^3*mWW*s^3*t^5 - 1176*ep*mtt^3*mWW*s^3*t^5 - 3244*ep^2*mtt^3*mWW*s^3*t^5 - 2520*ep^3*mtt^3*mWW*s^3*t^5 - 145*mtt^2*mWW^2*s^3*t^5 - 801*ep*mtt^2*mWW^2*s^3*t^5 - 1800*ep^2*mtt^2*mWW^2*s^3*t^5 - 1460*ep^3*mtt^2*mWW^2*s^3*t^5 - 242*mtt*mWW^3*s^3*t^5 - 1376*ep*mtt*mWW^3*s^3*t^5 - 2828*ep^2*mtt*mWW^3*s^3*t^5 - 1896*ep^3*mtt*mWW^3*s^3*t^5 + 219*mWW^4*s^3*t^5 + 1221*ep*mWW^4*s^3*t^5 + 2336*ep^2*mWW^4*s^3*t^5 + 1492*ep^3*mWW^4*s^3*t^5 - 4*mtt^3*s^4*t^5 - 16*ep*mtt^3*s^4*t^5 - 20*ep^2*mtt^3*s^4*t^5 - 8*ep^3*mtt^3*s^4*t^5 + 12*mtt^2*mWW*s^4*t^5 + 370*ep*mtt^2*mWW*s^4*t^5 + 1182*ep^2*mtt^2*mWW*s^4*t^5 + 980*ep^3*mtt^2*mWW*s^4*t^5 + 116*mtt*mWW^2*s^4*t^5 + 748*ep*mtt*mWW^2*s^4*t^5 + 1720*ep^2*mtt*mWW^2*s^4*t^5 + 1304*ep^3*mtt*mWW^2*s^4*t^5 + 36*mWW^3*s^4*t^5 + 258*ep*mWW^3*s^4*t^5 + 718*ep^2*mWW^3*s^4*t^5 + 604*ep^3*mWW^3*s^4*t^5 - 60*ep*mtt*mWW*s^5*t^5 - 210*ep^2*mtt*mWW*s^5*t^5 - 180*ep^3*mtt*mWW*s^5*t^5 - 20*mWW^2*s^5*t^5 - 110*ep*mWW^2*s^5*t^5 - 240*ep^2*mWW^2*s^5*t^5 - 180*ep^3*mWW^2*s^5*t^5 + 12*mtt^6*t^6 + 66*ep*mtt^6*t^6 + 114*ep^2*mtt^6*t^6 + 60*ep^3*mtt^6*t^6 - 74*mtt^5*mWW*t^6 - 543*ep*mtt^5*mWW*t^6 - 1199*ep^2*mtt^5*mWW*t^6 - 818*ep^3*mtt^5*mWW*t^6 + 150*mtt^4*mWW^2*t^6 + 1246*ep*mtt^4*mWW^2*t^6 + 2951*ep^2*mtt^4*mWW^2*t^6 + 2118*ep^3*mtt^4*mWW^2*t^6 - 274*mtt^3*mWW^3*t^6 - 2135*ep*mtt^3*mWW^3*t^6 - 4927*ep^2*mtt^3*mWW^3*t^6 - 3506*ep^3*mtt^3*mWW^3*t^6 + 314*mtt^2*mWW^4*t^6 + 2275*ep*mtt^2*mWW^4*t^6 + 5078*ep^2*mtt^2*mWW^4*t^6 + 3568*ep^3*mtt^2*mWW^4*t^6 - 140*mtt*mWW^5*t^6 - 1002*ep*mtt*mWW^5*t^6 - 2244*ep^2*mtt*mWW^5*t^6 - 1600*ep^3*mtt*mWW^5*t^6 + 12*mWW^6*t^6 + 93*ep*mWW^6*t^6 + 227*ep^2*mWW^6*t^6 + 178*ep^3*mWW^6*t^6 - 30*mtt^5*s*t^6 - 156*ep*mtt^5*s*t^6 - 258*ep^2*mtt^5*s*t^6 - 132*ep^3*mtt^5*s*t^6 + 158*mtt^4*mWW*s*t^6 + 1375*ep*mtt^4*mWW*s*t^6 + 3319*ep^2*mtt^4*mWW*s*t^6 + 2402*ep^3*mtt^4*mWW*s*t^6 - 102*mtt^3*mWW^2*s*t^6 - 1410*ep*mtt^3*mWW^2*s*t^6 - 3848*ep^2*mtt^3*mWW^2*s*t^6 - 2900*ep^3*mtt^3*mWW^2*s*t^6 + 288*mtt^2*mWW^3*s*t^6 + 2297*ep*mtt^2*mWW^3*s*t^6 + 5294*ep^2*mtt^2*mWW^3*s*t^6 + 3688*ep^3*mtt^2*mWW^3*s*t^6 - 434*mtt*mWW^4*s*t^6 - 2891*ep*mtt*mWW^4*s*t^6 - 6110*ep^2*mtt*mWW^4*s*t^6 - 4096*ep^3*mtt*mWW^4*s*t^6 + 136*mWW^5*s*t^6 + 921*ep*mWW^5*s*t^6 + 1963*ep^2*mWW^5*s*t^6 + 1326*ep^3*mWW^5*s*t^6 + 24*mtt^4*s^2*t^6 + 114*ep*mtt^4*s^2*t^6 + 174*ep^2*mtt^4*s^2*t^6 + 84*ep^3*mtt^4*s^2*t^6 - 104*mtt^3*mWW*s^2*t^6 - 1296*ep*mtt^3*mWW*s^2*t^6 - 3556*ep^2*mtt^3*mWW*s^2*t^6 - 2760*ep^3*mtt^3*mWW*s^2*t^6 - 186*mtt^2*mWW^2*s^2*t^6 - 500*ep*mtt^2*mWW^2*s^2*t^6 - 321*ep^2*mtt^2*mWW^2*s^2*t^6 - 34*ep^3*mtt^2*mWW^2*s^2*t^6 + 6*mtt*mWW^3*s^2*t^6 - 120*ep*mtt*mWW^3*s^2*t^6 - 505*ep^2*mtt*mWW^3*s^2*t^6 - 418*ep^3*mtt*mWW^3*s^2*t^6 + 140*mWW^4*s^2*t^6 + 782*ep*mWW^4*s^2*t^6 + 1508*ep^2*mWW^4*s^2*t^6 + 968*ep^3*mWW^4*s^2*t^6 - 6*mtt^3*s^3*t^6 - 24*ep*mtt^3*s^3*t^6 - 30*ep^2*mtt^3*s^3*t^6 - 12*ep^3*mtt^3*s^3*t^6 + 18*mtt^2*mWW*s^3*t^6 + 570*ep*mtt^2*mWW*s^3*t^6 + 1828*ep^2*mtt^2*mWW*s^3*t^6 + 1520*ep^3*mtt^2*mWW*s^3*t^6 + 184*mtt*mWW^2*s^3*t^6 + 912*ep*mtt*mWW^2*s^3*t^6 + 1740*ep^2*mtt*mWW^2*s^3*t^6 + 1196*ep^3*mtt*mWW^2*s^3*t^6 - 36*mWW^3*s^3*t^6 - 98*ep*mWW^3*s^3*t^6 + 62*ep^2*mWW^3*s^3*t^6 + 176*ep^3*mWW^3*s^3*t^6 - 120*ep*mtt*mWW*s^4*t^6 - 420*ep^2*mtt*mWW*s^4*t^6 - 360*ep^3*mtt*mWW*s^4*t^6 - 40*mWW^2*s^4*t^6 - 220*ep*mWW^2*s^4*t^6 - 480*ep^2*mWW^2*s^4*t^6 - 360*ep^3*mWW^2*s^4*t^6 - 8*mtt^5*t^7 - 44*ep*mtt^5*t^7 - 76*ep^2*mtt^5*t^7 - 40*ep^3*mtt^5*t^7 + 40*mtt^4*mWW*t^7 + 338*ep*mtt^4*mWW*t^7 + 801*ep^2*mtt^4*mWW*t^7 + 570*ep^3*mtt^4*mWW*t^7 - 20*mtt^3*mWW^2*t^7 - 367*ep*mtt^3*mWW^2*t^7 - 1085*ep^2*mtt^3*mWW^2*t^7 - 862*ep^3*mtt^3*mWW^2*t^7 + 32*mtt^2*mWW^3*t^7 + 401*ep*mtt^2*mWW^3*t^7 + 1094*ep^2*mtt^2*mWW^3*t^7 + 840*ep^3*mtt^2*mWW^3*t^7 - 76*mtt*mWW^4*t^7 - 545*ep*mtt*mWW^4*t^7 - 1193*ep^2*mtt*mWW^4*t^7 - 814*ep^3*mtt*mWW^4*t^7 + 32*mWW^5*t^7 + 217*ep*mWW^5*t^7 + 459*ep^2*mWW^5*t^7 + 306*ep^3*mWW^5*t^7 + 12*mtt^4*s*t^7 + 60*ep*mtt^4*s*t^7 + 96*ep^2*mtt^4*s*t^7 + 48*ep^3*mtt^4*s*t^7 - 50*mtt^3*mWW*s*t^7 - 627*ep*mtt^3*mWW*s*t^7 - 1719*ep^2*mtt^3*mWW*s*t^7 - 1330*ep^3*mtt^3*mWW*s*t^7 - 112*mtt^2*mWW^2*s*t^7 - 177*ep*mtt^2*mWW^2*s*t^7 + 320*ep^2*mtt^2*mWW^2*s*t^7 + 484*ep^3*mtt^2*mWW^2*s*t^7 + 102*mtt*mWW^3*s*t^7 + 404*ep*mtt*mWW^3*s*t^7 + 495*ep^2*mtt*mWW^3*s*t^7 + 190*ep^3*mtt*mWW^3*s*t^7 + 24*mWW^4*s*t^7 + 136*ep*mWW^4*s*t^7 + 268*ep^2*mWW^4*s*t^7 + 176*ep^3*mWW^4*s*t^7 - 4*mtt^3*s^2*t^7 - 16*ep*mtt^3*s^2*t^7 - 20*ep^2*mtt^3*s^2*t^7 - 8*ep^3*mtt^3*s^2*t^7 + 12*mtt^2*mWW*s^2*t^7 + 420*ep*mtt^2*mWW*s^2*t^7 + 1357*ep^2*mtt^2*mWW*s^2*t^7 + 1130*ep^3*mtt^2*mWW*s^2*t^7 + 146*mtt*mWW^2*s^2*t^7 + 588*ep*mtt*mWW^2*s^2*t^7 + 875*ep^2*mtt*mWW^2*s^2*t^7 + 494*ep^3*mtt*mWW^2*s^2*t^7 - 74*mWW^3*s^2*t^7 - 312*ep*mWW^3*s^2*t^7 - 412*ep^2*mWW^3*s^2*t^7 - 176*ep^3*mWW^3*s^2*t^7 - 120*ep*mtt*mWW*s^3*t^7 - 420*ep^2*mtt*mWW*s^3*t^7 - 360*ep^3*mtt*mWW*s^3*t^7 - 40*mWW^2*s^3*t^7 - 220*ep*mWW^2*s^3*t^7 - 480*ep^2*mWW^2*s^3*t^7 - 360*ep^3*mWW^2*s^3*t^7 + 2*mtt^4*t^8 + 11*ep*mtt^4*t^8 + 19*ep^2*mtt^4*t^8 + 10*ep^3*mtt^4*t^8 - 8*mtt^3*mWW*t^8 - 105*ep*mtt^3*mWW*t^8 - 289*ep^2*mtt^3*mWW*t^8 - 222*ep^3*mtt^3*mWW*t^8 - 26*mtt^2*mWW^2*t^8 - 36*ep*mtt^2*mWW^2*t^8 + 110*ep^2*mtt^2*mWW^2*t^8 + 156*ep^3*mtt^2*mWW^2*t^8 + 36*mtt*mWW^3*t^8 + 151*ep*mtt*mWW^3*t^8 + 195*ep^2*mtt*mWW^3*t^8 + 74*ep^3*mtt*mWW^3*t^8 - 4*mWW^4*t^8 - 21*ep*mWW^4*t^8 - 35*ep^2*mWW^4*t^8 - 18*ep^3*mWW^4*t^8 - mtt^3*s*t^8 - 4*ep*mtt^3*s*t^8 - 5*ep^2*mtt^3*s*t^8 - 2*ep^3*mtt^3*s*t^8 + 3*mtt^2*mWW*s*t^8 + 139*ep*mtt^2*mWW*s*t^8 + 456*ep^2*mtt^2*mWW*s*t^8 + 380*ep^3*mtt^2*mWW*s*t^8 + 56*mtt*mWW^2*s*t^8 + 184*ep*mtt*mWW^2*s*t^8 + 172*ep^2*mtt*mWW^2*s*t^8 + 38*ep^3*mtt*mWW^2*s*t^8 - 42*mWW^3*s*t^8 - 183*ep*mWW^3*s*t^8 - 263*ep^2*mWW^3*s*t^8 - 128*ep^3*mWW^3*s*t^8 - 60*ep*mtt*mWW*s^2*t^8 - 210*ep^2*mtt*mWW*s^2*t^8 - 180*ep^3*mtt*mWW*s^2*t^8 - 20*mWW^2*s^2*t^8 - 110*ep*mWW^2*s^2*t^8 - 240*ep^2*mWW^2*s^2*t^8 - 180*ep^3*mWW^2*s^2*t^8 + 14*ep*mtt^2*mWW*t^9 + 48*ep^2*mtt^2*mWW*t^9 + 40*ep^3*mtt^2*mWW*t^9 + 8*mtt*mWW^2*t^9 + 20*ep*mtt*mWW^2*t^9 - 2*ep^2*mtt*mWW^2*t^9 - 20*ep^3*mtt*mWW^2*t^9 - 8*mWW^3*t^9 - 34*ep*mWW^3*t^9 - 46*ep^2*mWW^3*t^9 - 20*ep^3*mWW^3*t^9 - 12*ep*mtt*mWW*s*t^9 - 42*ep^2*mtt*mWW*s*t^9 - 36*ep^3*mtt*mWW*s*t^9 - 4*mWW^2*s*t^9 - 22*ep*mWW^2*s*t^9 - 48*ep^2*mWW^2*s*t^9 - 36*ep^3*mWW^2*s*t^9))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*mWW*s^3*(mWW - t)^2*(mtt - mWW - s - t)^3*(mWW*s + mtt*t - s*t - t^2)^2)}, {(-mtt + s + 2*t)/(s^2*(mWW - t)*(-mtt + mWW + s + t)), -((-mtt + 2*mWW + s)/(s^2*(mWW - t)*(-mtt + mWW + s + t))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2/(s^2*(-mtt + mWW + s + t)), 0, (mtt - t)/((mtt - mWW)*s^2*(mWW - t)), -((-mtt + 2*mWW + s)/(s^2*(mWW - t)*(-mtt + mWW + s + t))), -(t/(mWW*s^2*(mWW - t))), 2/(s^2*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, -2/(s^2*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, (-4*ep*(1 + 4*ep)*mtt*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))/((1 + ep)^2*(mtt - mWW)^3*s*(mtt - t)), (ep*(2*mtt^4*mWW^3*s^2 + 12*ep*mtt^4*mWW^3*s^2 + 16*ep^2*mtt^4*mWW^3*s^2 - 6*mtt^3*mWW^4*s^2 - 35*ep*mtt^3*mWW^4*s^2 - 47*ep^2*mtt^3*mWW^4*s^2 + 6*mtt^2*mWW^5*s^2 + 33*ep*mtt^2*mWW^5*s^2 + 45*ep^2*mtt^2*mWW^5*s^2 - 2*mtt*mWW^6*s^2 - 9*ep*mtt*mWW^6*s^2 - 13*ep^2*mtt*mWW^6*s^2 - ep*mWW^7*s^2 - ep^2*mWW^7*s^2 - 5*mtt^3*mWW^3*s^3 - 38*ep*mtt^3*mWW^3*s^3 - 51*ep^2*mtt^3*mWW^3*s^3 + 5*mtt^2*mWW^4*s^3 + 59*ep*mtt^2*mWW^4*s^3 + 90*ep^2*mtt^2*mWW^4*s^3 + 5*mtt*mWW^5*s^3 - 4*ep*mtt*mWW^5*s^3 - 27*ep^2*mtt*mWW^5*s^3 - 5*mWW^6*s^3 - 17*ep*mWW^6*s^3 - 12*ep^2*mWW^6*s^3 + 4*mtt^2*mWW^3*s^4 + 39*ep*mtt^2*mWW^3*s^4 + 53*ep^2*mtt^2*mWW^3*s^4 + 4*mtt*mWW^4*s^4 - 14*ep*mtt*mWW^4*s^4 - 36*ep^2*mtt*mWW^4*s^4 - 8*mWW^5*s^4 - 25*ep*mWW^5*s^4 - 17*ep^2*mWW^5*s^4 - mtt*mWW^3*s^5 - 13*ep*mtt*mWW^3*s^5 - 18*ep^2*mtt*mWW^3*s^5 - 3*mWW^4*s^5 - 9*ep*mWW^4*s^5 - 6*ep^2*mWW^4*s^5 + 4*mtt^5*mWW^2*s*t + 24*ep*mtt^5*mWW^2*s*t + 32*ep^2*mtt^5*mWW^2*s*t - 12*mtt^4*mWW^3*s*t - 70*ep*mtt^4*mWW^3*s*t - 94*ep^2*mtt^4*mWW^3*s*t + 12*mtt^3*mWW^4*s*t + 66*ep*mtt^3*mWW^4*s*t + 90*ep^2*mtt^3*mWW^4*s*t - 4*mtt^2*mWW^5*s*t - 18*ep*mtt^2*mWW^5*s*t - 26*ep^2*mtt^2*mWW^5*s*t - 2*ep*mtt*mWW^6*s*t - 2*ep^2*mtt*mWW^6*s*t - 14*mtt^4*mWW^2*s^2*t - 106*ep*mtt^4*mWW^2*s^2*t - 146*ep^2*mtt^4*mWW^2*s^2*t + 14*mtt^3*mWW^3*s^2*t + 165*ep*mtt^3*mWW^3*s^2*t + 265*ep^2*mtt^3*mWW^3*s^2*t + 10*mtt^2*mWW^4*s^2*t - 24*ep*mtt^2*mWW^4*s^2*t - 100*ep^2*mtt^2*mWW^4*s^2*t - 6*mtt*mWW^5*s^2*t - 23*ep*mtt*mWW^5*s^2*t - 11*ep^2*mtt*mWW^5*s^2*t - 4*mWW^6*s^2*t - 12*ep*mWW^6*s^2*t - 8*ep^2*mWW^6*s^2*t + 18*mtt^3*mWW^2*s^3*t + 179*ep*mtt^3*mWW^2*s^3*t + 251*ep^2*mtt^3*mWW^2*s^3*t + 18*mtt^2*mWW^3*s^3*t - 99*ep*mtt^2*mWW^3*s^3*t - 237*ep^2*mtt^2*mWW^3*s^3*t - 46*mtt*mWW^4*s^3*t - 115*ep*mtt*mWW^4*s^3*t - 39*ep^2*mtt*mWW^4*s^3*t + 10*mWW^5*s^3*t + 35*ep*mWW^5*s^3*t + 25*ep^2*mWW^5*s^3*t - 10*mtt^2*mWW^2*s^4*t - 135*ep*mtt^2*mWW^2*s^4*t - 191*ep^2*mtt^2*mWW^2*s^4*t - 30*mtt*mWW^3*s^4*t - 24*ep*mtt*mWW^3*s^4*t + 48*ep^2*mtt*mWW^3*s^4*t + 24*mWW^4*s^4*t + 71*ep*mWW^4*s^4*t + 47*ep^2*mWW^4*s^4*t + 2*mtt*mWW^2*s^5*t + 38*ep*mtt*mWW^2*s^5*t + 54*ep^2*mtt*mWW^2*s^5*t + 10*mWW^3*s^5*t + 28*ep*mWW^3*s^5*t + 18*ep^2*mWW^3*s^5*t + 2*mtt^6*mWW*t^2 + 12*ep*mtt^6*mWW*t^2 + 16*ep^2*mtt^6*mWW*t^2 - 6*mtt^5*mWW^2*t^2 - 35*ep*mtt^5*mWW^2*t^2 - 47*ep^2*mtt^5*mWW^2*t^2 + 6*mtt^4*mWW^3*t^2 + 33*ep*mtt^4*mWW^3*t^2 + 45*ep^2*mtt^4*mWW^3*t^2 - 2*mtt^3*mWW^4*t^2 - 9*ep*mtt^3*mWW^4*t^2 - 13*ep^2*mtt^3*mWW^4*t^2 - ep*mtt^2*mWW^5*t^2 - ep^2*mtt^2*mWW^5*t^2 - 10*mtt^5*mWW*s*t^2 - 83*ep*mtt^5*mWW*s*t^2 - 115*ep^2*mtt^5*mWW*s*t^2 + 3*mtt^4*mWW^2*s*t^2 + 101*ep*mtt^4*mWW^2*s*t^2 + 170*ep^2*mtt^4*mWW^2*s*t^2 + 17*mtt^3*mWW^3*s*t^2 + 28*ep*mtt^3*mWW^3*s*t^2 + 5*ep^2*mtt^3*mWW^3*s*t^2 - 3*mtt^2*mWW^4*s*t^2 - 25*ep*mtt^2*mWW^4*s*t^2 - 58*ep^2*mtt^2*mWW^4*s*t^2 - 7*mtt*mWW^5*s*t^2 - 23*ep*mtt*mWW^5*s*t^2 - 4*ep^2*mtt*mWW^5*s*t^2 + 2*ep*mWW^6*s*t^2 + 2*ep^2*mWW^6*s*t^2 + 18*mtt^4*mWW*s^2*t^2 + 211*ep*mtt^4*mWW*s^2*t^2 + 301*ep^2*mtt^4*mWW*s^2*t^2 + 44*mtt^3*mWW^2*s^2*t^2 - 17*ep*mtt^3*mWW^2*s^2*t^2 - 157*ep^2*mtt^3*mWW^2*s^2*t^2 - 54*mtt^2*mWW^3*s^2*t^2 - 211*ep*mtt^2*mWW^3*s^2*t^2 - 217*ep^2*mtt^2*mWW^3*s^2*t^2 - 36*mtt*mWW^4*s^2*t^2 - 83*ep*mtt*mWW^4*s^2*t^2 + ep^2*mtt*mWW^4*s^2*t^2 + 28*mWW^5*s^2*t^2 + 100*ep*mWW^5*s^2*t^2 + 72*ep^2*mWW^5*s^2*t^2 - 15*mtt^3*mWW*s^3*t^2 - 258*ep*mtt^3*mWW*s^3*t^2 - 375*ep^2*mtt^3*mWW*s^3*t^2 - 82*mtt^2*mWW^2*s^3*t^2 - 155*ep*mtt^2*mWW^2*s^3*t^2 - 25*ep^2*mtt^2*mWW^2*s^3*t^2 + 41*mtt*mWW^3*s^3*t^2 + 184*ep*mtt*mWW^3*s^3*t^2 + 191*ep^2*mtt*mWW^3*s^3*t^2 + 32*mWW^4*s^3*t^2 + 97*ep*mWW^4*s^3*t^2 + 65*ep^2*mWW^4*s^3*t^2 + 6*mtt^2*mWW*s^4*t^2 + 155*ep*mtt^2*mWW*s^4*t^2 + 227*ep^2*mtt^2*mWW*s^4*t^2 + 52*mtt*mWW^2*s^4*t^2 + 134*ep*mtt*mWW^2*s^4*t^2 + 76*ep^2*mtt*mWW^2*s^4*t^2 - 10*mWW^3*s^4*t^2 - 25*ep*mWW^3*s^4*t^2 - 15*ep^2*mWW^3*s^4*t^2 - mtt*mWW*s^5*t^2 - 37*ep*mtt*mWW*s^5*t^2 - 54*ep^2*mtt*mWW*s^5*t^2 - 11*mWW^2*s^5*t^2 - 29*ep*mWW^2*s^5*t^2 - 18*ep^2*mWW^2*s^5*t^2 - 10*ep*mtt^6*t^3 - 16*ep^2*mtt^6*t^3 - 10*mtt^5*mWW*t^3 - 25*ep*mtt^5*mWW*t^3 - 21*ep^2*mtt^5*mWW*t^3 + 18*mtt^4*mWW^2*t^3 + 78*ep*mtt^4*mWW^2*t^3 + 102*ep^2*mtt^4*mWW^2*t^3 - 6*mtt^3*mWW^3*t^3 - 39*ep*mtt^3*mWW^3*t^3 - 75*ep^2*mtt^3*mWW^3*t^3 - 2*mtt^2*mWW^4*t^3 - 6*ep*mtt^2*mWW^4*t^3 + 8*ep^2*mtt^2*mWW^4*t^3 + 2*ep*mtt*mWW^5*t^3 + 2*ep^2*mtt*mWW^5*t^3 + 53*ep*mtt^5*s*t^3 + 83*ep^2*mtt^5*s*t^3 + 47*mtt^4*mWW*s*t^3 + 190*ep*mtt^4*mWW*s*t^3 + 203*ep^2*mtt^4*mWW*s*t^3 - 16*mtt^3*mWW^2*s*t^3 - 239*ep*mtt^3*mWW^2*s*t^3 - 397*ep^2*mtt^3*mWW^2*s*t^3 - 62*mtt^2*mWW^3*s*t^3 - 103*ep*mtt^2*mWW^3*s*t^3 + 43*ep^2*mtt^2*mWW^3*s*t^3 + 20*mtt*mWW^4*s*t^3 + 58*ep*mtt*mWW^4*s*t^3 + 38*ep^2*mtt*mWW^4*s*t^3 + 11*mWW^5*s*t^3 + 41*ep*mWW^5*s*t^3 + 30*ep^2*mWW^5*s*t^3 - 111*ep*mtt^4*s^2*t^3 - 171*ep^2*mtt^4*s^2*t^3 - 80*mtt^3*mWW*s^2*t^3 - 423*ep*mtt^3*mWW*s^2*t^3 - 487*ep^2*mtt^3*mWW*s^2*t^3 - 56*mtt^2*mWW^2*s^2*t^3 + 143*ep*mtt^2*mWW^2*s^2*t^3 + 415*ep^2*mtt^2*mWW^2*s^2*t^3 + 138*mtt*mWW^3*s^2*t^3 + 361*ep*mtt*mWW^3*s^2*t^3 + 187*ep^2*mtt*mWW^3*s^2*t^3 - 18*mWW^4*s^2*t^3 - 58*ep*mWW^4*s^2*t^3 - 40*ep^2*mWW^4*s^2*t^3 + 115*ep*mtt^3*s^3*t^3 + 175*ep^2*mtt^3*s^3*t^3 + 65*mtt^2*mWW*s^3*t^3 + 392*ep*mtt^2*mWW*s^3*t^3 + 459*ep^2*mtt^2*mWW*s^3*t^3 + 74*mtt*mWW^2*s^3*t^3 + 71*ep*mtt*mWW^2*s^3*t^3 - 87*ep^2*mtt*mWW^2*s^3*t^3 - 67*mWW^3*s^3*t^3 - 182*ep*mWW^3*s^3*t^3 - 115*ep^2*mWW^3*s^3*t^3 - 59*ep*mtt^2*s^4*t^3 - 89*ep^2*mtt^2*s^4*t^3 - 26*mtt*mWW*s^4*t^3 - 144*ep*mtt*mWW*s^4*t^3 - 160*ep^2*mtt*mWW*s^4*t^3 - 22*mWW^2*s^4*t^3 - 61*ep*mWW^2*s^4*t^3 - 39*ep^2*mWW^2*s^4*t^3 + 12*ep*mtt*s^5*t^3 + 18*ep^2*mtt*s^5*t^3 + 4*mWW*s^5*t^3 + 10*ep*mWW*s^5*t^3 + 6*ep^2*mWW*s^5*t^3 + 44*ep*mtt^5*t^4 + 68*ep^2*mtt^5*t^4 + 28*mtt^4*mWW*t^4 + 13*ep*mtt^4*mWW*t^4 - 39*ep^2*mtt^4*mWW*t^4 - 38*mtt^3*mWW^2*t^4 - 89*ep*mtt^3*mWW^2*t^4 - 75*ep^2*mtt^3*mWW^2*t^4 - 6*ep*mtt^2*mWW^3*t^4 + 24*ep^2*mtt^2*mWW^3*t^4 + 10*mtt*mWW^4*t^4 + 39*ep*mtt*mWW^4*t^4 + 23*ep^2*mtt*mWW^4*t^4 - ep*mWW^5*t^4 - ep^2*mWW^5*t^4 - 183*ep*mtt^4*s*t^4 - 279*ep^2*mtt^4*s*t^4 - 107*mtt^3*mWW*s*t^4 - 168*ep*mtt^3*mWW*s*t^4 - 25*ep^2*mtt^3*mWW*s*t^4 + 70*mtt^2*mWW^2*s*t^4 + 265*ep*mtt^2*mWW^2*s*t^4 + 291*ep^2*mtt^2*mWW^2*s*t^4 + 62*mtt*mWW^3*s*t^4 + 163*ep*mtt*mWW^3*s*t^4 + 59*ep^2*mtt*mWW^3*s*t^4 - 29*mWW^4*s*t^4 - 99*ep*mWW^4*s*t^4 - 70*ep^2*mWW^4*s*t^4 + 282*ep*mtt^3*s^2*t^4 + 426*ep^2*mtt^3*s^2*t^4 + 142*mtt^2*mWW*s^2*t^4 + 326*ep*mtt^2*mWW*s^2*t^4 + 184*ep^2*mtt^2*mWW*s^2*t^4 - 36*mtt*mWW^2*s^2*t^4 - 182*ep*mtt*mWW^2*s^2*t^4 - 218*ep^2*mtt*mWW^2*s^2*t^4 - 58*mWW^3*s^2*t^4 - 162*ep*mWW^3*s^2*t^4 - 104*ep^2*mWW^3*s^2*t^4 - 191*ep*mtt^2*s^3*t^4 - 287*ep^2*mtt^2*s^3*t^4 - 80*mtt*mWW*s^3*t^4 - 214*ep*mtt*mWW*s^3*t^4 - 146*ep^2*mtt*mWW*s^3*t^4 + 8*mWW^2*s^3*t^4 + 9*ep*mWW^2*s^3*t^4 + ep^2*mWW^2*s^3*t^4 + 48*ep*mtt*s^4*t^4 + 72*ep^2*mtt*s^4*t^4 + 16*mWW*s^4*t^4 + 40*ep*mWW*s^4*t^4 + 24*ep^2*mWW*s^4*t^4 - 72*ep*mtt^4*t^5 - 108*ep^2*mtt^4*t^5 - 42*mtt^3*mWW*t^5 - 3*ep*mtt^3*mWW*t^5 + 87*ep^2*mtt^3*mWW*t^5 + 54*mtt^2*mWW^2*t^5 + 102*ep*mtt^2*mWW^2*t^5 + 42*ep^2*mtt^2*mWW^2*t^5 - 6*mtt*mWW^3*t^5 - 3*ep*mtt*mWW^3*t^5 - 3*ep^2*mtt*mWW^3*t^5 - 6*mWW^4*t^5 - 24*ep*mWW^4*t^5 - 18*ep^2*mWW^4*t^5 + 219*ep*mtt^3*s*t^5 + 327*ep^2*mtt^3*s*t^5 + 113*mtt^2*mWW*s*t^5 + 96*ep*mtt^2*mWW*s*t^5 - 101*ep^2*mtt^2*mWW*s*t^5 - 96*mtt*mWW^2*s*t^5 - 231*ep*mtt*mWW^2*s*t^5 - 141*ep^2*mtt*mWW^2*s*t^5 - 5*mWW^3*s*t^5 - 18*ep*mWW^3*s*t^5 - 13*ep^2*mWW^3*s*t^5 - 219*ep*mtt^2*s^2*t^5 - 327*ep^2*mtt^2*s^2*t^5 - 94*mtt*mWW*s^2*t^5 - 148*ep*mtt*mWW*s^2*t^5 - 18*ep^2*mtt*mWW*s^2*t^5 + 46*mWW^2*s^2*t^5 + 103*ep*mWW^2*s^2*t^5 + 57*ep^2*mWW^2*s^2*t^5 + 72*ep*mtt*s^3*t^5 + 108*ep^2*mtt*s^3*t^5 + 24*mWW*s^3*t^5 + 60*ep*mWW*s^3*t^5 + 36*ep^2*mWW*s^3*t^5 + 52*ep*mtt^3*t^6 + 76*ep^2*mtt^3*t^6 + 30*mtt^2*mWW*t^6 + 7*ep*mtt^2*mWW*t^6 - 53*ep^2*mtt^2*mWW*t^6 - 36*mtt*mWW^2*t^6 - 74*ep*mtt*mWW^2*t^6 - 32*ep^2*mtt*mWW^2*t^6 + 6*mWW^3*t^6 + 15*ep*mWW^3*t^6 + 9*ep^2*mWW^3*t^6 - 101*ep*mtt^2*s*t^6 - 149*ep^2*mtt^2*s*t^6 - 47*mtt*mWW*s*t^6 - 45*ep*mtt*mWW*s*t^6 + 32*ep^2*mtt*mWW*s*t^6 + 35*mWW^2*s*t^6 + 80*ep*mWW^2*s*t^6 + 45*ep^2*mWW^2*s*t^6 + 48*ep*mtt*s^2*t^6 + 72*ep^2*mtt*s^2*t^6 + 16*mWW*s^2*t^6 + 40*ep*mWW*s^2*t^6 + 24*ep^2*mWW*s^2*t^6 - 14*ep*mtt^2*t^7 - 20*ep^2*mtt^2*t^7 - 8*mtt*mWW*t^7 - 4*ep*mtt*mWW*t^7 + 10*ep^2*mtt*mWW*t^7 + 8*mWW^2*t^7 + 18*ep*mWW^2*t^7 + 10*ep^2*mWW^2*t^7 + 12*ep*mtt*s*t^7 + 18*ep^2*mtt*s*t^7 + 4*mWW*s*t^7 + 10*ep*mWW*s*t^7 + 6*ep^2*mWW*s*t^7))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mWW - t)*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), 0, (3*ep*mWW*(mtt*mWW*s^2 + ep*mtt*mWW*s^2 + 3*mWW^2*s^2 + 21*ep*mWW^2*s^2 + 24*ep^2*mWW^2*s^2 + 2*mtt^2*s*t + 6*ep*mtt^2*s*t + 4*ep^2*mtt^2*s*t + 4*mtt*mWW*s*t + 28*ep*mtt*mWW*s*t + 36*ep^2*mtt*mWW*s*t + 2*mWW^2*s*t + 10*ep*mWW^2*s*t + 8*ep^2*mWW^2*s*t - mtt*s^2*t - ep*mtt*s^2*t - 7*mWW*s^2*t - 43*ep*mWW*s^2*t - 48*ep^2*mWW*s^2*t + 3*mtt^2*t^2 + 17*ep*mtt^2*t^2 + 20*ep^2*mtt^2*t^2 + mtt*mWW*t^2 + 5*ep*mtt*mWW*t^2 + 4*ep^2*mtt*mWW*t^2 - 8*mtt*s*t^2 - 40*ep*mtt*s*t^2 - 44*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 48*ep*mWW*s*t^2 - 52*ep^2*mWW*s*t^2 + 4*s^2*t^2 + 22*ep*s^2*t^2 + 24*ep^2*s^2*t^2 - 7*mtt*t^3 - 39*ep*mtt*t^3 - 44*ep^2*mtt*t^3 - mWW*t^3 - 5*ep*mWW*t^3 - 4*ep^2*mWW*t^3 + 8*s*t^3 + 44*ep*s*t^3 + 48*ep^2*s*t^3 + 4*t^4 + 22*ep*t^4 + 24*ep^2*t^4))/((1 + ep)^2*(mtt - mWW)^3*s*(mWW*s + mtt*t - s*t - t^2)^2), 0, (ep*(8*mtt^5*mWW^2*s^2 + 48*ep*mtt^5*mWW^2*s^2 + 64*ep^2*mtt^5*mWW^2*s^2 - 24*mtt^4*mWW^3*s^2 - 140*ep*mtt^4*mWW^3*s^2 - 188*ep^2*mtt^4*mWW^3*s^2 + 24*mtt^3*mWW^4*s^2 + 132*ep*mtt^3*mWW^4*s^2 + 180*ep^2*mtt^3*mWW^4*s^2 - 8*mtt^2*mWW^5*s^2 - 36*ep*mtt^2*mWW^5*s^2 - 52*ep^2*mtt^2*mWW^5*s^2 - 4*ep*mtt*mWW^6*s^2 - 4*ep^2*mtt*mWW^6*s^2 - 29*mtt^4*mWW^2*s^3 - 169*ep*mtt^4*mWW^2*s^3 - 212*ep^2*mtt^4*mWW^2*s^3 + 43*mtt^3*mWW^3*s^3 + 265*ep*mtt^3*mWW^3*s^3 + 360*ep^2*mtt^3*mWW^3*s^3 + mtt^2*mWW^4*s^3 - 23*ep*mtt^2*mWW^4*s^3 - 84*ep^2*mtt^2*mWW^4*s^3 - 15*mtt*mWW^5*s^3 - 73*ep*mtt*mWW^5*s^3 - 64*ep^2*mtt*mWW^5*s^3 + 34*mtt^3*mWW^2*s^4 + 190*ep*mtt^3*mWW^2*s^4 + 228*ep^2*mtt^3*mWW^2*s^4 - 12*mtt^2*mWW^3*s^4 - 80*ep*mtt^2*mWW^3*s^4 - 128*ep^2*mtt^2*mWW^3*s^4 - 22*mtt*mWW^4*s^4 - 110*ep*mtt*mWW^4*s^4 - 100*ep^2*mtt*mWW^4*s^4 - 13*mtt^2*mWW^2*s^5 - 69*ep*mtt^2*mWW^2*s^5 - 80*ep^2*mtt^2*mWW^2*s^5 - 7*mtt*mWW^3*s^5 - 41*ep*mtt*mWW^3*s^5 - 40*ep^2*mtt*mWW^3*s^5 + 16*mtt^6*mWW*s*t + 96*ep*mtt^6*mWW*s*t + 128*ep^2*mtt^6*mWW*s*t - 48*mtt^5*mWW^2*s*t - 280*ep*mtt^5*mWW^2*s*t - 376*ep^2*mtt^5*mWW^2*s*t + 48*mtt^4*mWW^3*s*t + 264*ep*mtt^4*mWW^3*s*t + 360*ep^2*mtt^4*mWW^3*s*t - 16*mtt^3*mWW^4*s*t - 72*ep*mtt^3*mWW^4*s*t - 104*ep^2*mtt^3*mWW^4*s*t - 8*ep*mtt^2*mWW^5*s*t - 8*ep^2*mtt^2*mWW^5*s*t - 74*mtt^5*mWW*s^2*t - 438*ep*mtt^5*mWW*s^2*t - 556*ep^2*mtt^5*mWW*s^2*t + 80*mtt^4*mWW^2*s^2*t + 544*ep*mtt^4*mWW^2*s^2*t + 788*ep^2*mtt^4*mWW^2*s^2*t + 68*mtt^3*mWW^3*s^2*t + 288*ep*mtt^3*mWW^3*s^2*t + 196*ep^2*mtt^3*mWW^3*s^2*t - 80*mtt^2*mWW^4*s^2*t - 452*ep*mtt^2*mWW^4*s^2*t - 528*ep^2*mtt^2*mWW^4*s^2*t + 6*mtt*mWW^5*s^2*t + 54*ep*mtt*mWW^5*s^2*t + 96*ep^2*mtt*mWW^5*s^2*t + 4*ep*mWW^6*s^2*t + 4*ep^2*mWW^6*s^2*t + 125*mtt^4*mWW*s^3*t + 725*ep*mtt^4*mWW*s^3*t + 888*ep^2*mtt^4*mWW*s^3*t + 28*mtt^3*mWW^2*s^3*t - 24*ep*mtt^3*mWW^2*s^3*t - 232*ep^2*mtt^3*mWW^2*s^3*t - 220*mtt^2*mWW^3*s^3*t - 1046*ep*mtt^2*mWW^3*s^3*t - 1048*ep^2*mtt^2*mWW^3*s^3*t + 56*mtt*mWW^4*s^3*t + 292*ep*mtt*mWW^4*s^3*t + 344*ep^2*mtt*mWW^4*s^3*t + 11*mWW^5*s^3*t + 53*ep*mWW^5*s^3*t + 48*ep^2*mWW^5*s^3*t - 92*mtt^3*mWW*s^4*t - 520*ep*mtt^3*mWW*s^4*t - 620*ep^2*mtt^3*mWW*s^4*t - 92*mtt^2*mWW^2*s^4*t - 408*ep*mtt^2*mWW^2*s^4*t - 352*ep^2*mtt^2*mWW^2*s^4*t + 90*mtt*mWW^3*s^4*t + 418*ep*mtt*mWW^3*s^4*t + 424*ep^2*mtt*mWW^3*s^4*t + 14*mWW^4*s^4*t + 70*ep*mWW^4*s^4*t + 68*ep^2*mWW^4*s^4*t + 25*mtt^2*mWW*s^5*t + 137*ep*mtt^2*mWW*s^5*t + 160*ep^2*mtt^2*mWW*s^5*t + 32*mtt*mWW^2*s^5*t + 172*ep*mtt*mWW^2*s^5*t + 176*ep^2*mtt*mWW^2*s^5*t + 3*mWW^3*s^5*t + 21*ep*mWW^3*s^5*t + 24*ep^2*mWW^3*s^5*t + 8*mtt^7*t^2 + 48*ep*mtt^7*t^2 + 64*ep^2*mtt^7*t^2 - 24*mtt^6*mWW*t^2 - 140*ep*mtt^6*mWW*t^2 - 188*ep^2*mtt^6*mWW*t^2 + 24*mtt^5*mWW^2*t^2 + 132*ep*mtt^5*mWW^2*t^2 + 180*ep^2*mtt^5*mWW^2*t^2 - 8*mtt^4*mWW^3*t^2 - 36*ep*mtt^4*mWW^3*t^2 - 52*ep^2*mtt^4*mWW^3*t^2 - 4*ep*mtt^3*mWW^4*t^2 - 4*ep^2*mtt^3*mWW^4*t^2 - 44*mtt^6*s*t^2 - 264*ep*mtt^6*s*t^2 - 340*ep^2*mtt^6*s*t^2 - 39*mtt^5*mWW*s*t^2 - 125*ep*mtt^5*mWW*s*t^2 - 44*ep^2*mtt^5*mWW*s*t^2 + 241*mtt^4*mWW^2*s*t^2 + 1261*ep*mtt^4*mWW^2*s*t^2 + 1440*ep^2*mtt^4*mWW^2*s*t^2 - 189*mtt^3*mWW^3*s*t^2 - 1075*ep*mtt^3*mWW^3*s*t^2 - 1372*ep^2*mtt^3*mWW^3*s*t^2 + 31*mtt^2*mWW^4*s*t^2 + 187*ep*mtt^2*mWW^4*s*t^2 + 300*ep^2*mtt^2*mWW^4*s*t^2 + 16*ep*mtt*mWW^5*s*t^2 + 16*ep^2*mtt*mWW^5*s*t^2 + 96*mtt^5*s^2*t^2 + 572*ep*mtt^5*s^2*t^2 + 716*ep^2*mtt^5*s^2*t^2 + 332*mtt^4*mWW*s^2*t^2 + 1568*ep*mtt^4*mWW*s^2*t^2 + 1596*ep^2*mtt^4*mWW*s^2*t^2 - 568*mtt^3*mWW^2*s^2*t^2 - 3044*ep*mtt^3*mWW^2*s^2*t^2 - 3544*ep^2*mtt^3*mWW^2*s^2*t^2 + 22*mtt^2*mWW^3*s^2*t^2 + 362*ep*mtt^2*mWW^3*s^2*t^2 + 736*ep^2*mtt^2*mWW^3*s^2*t^2 + 116*mtt*mWW^4*s^2*t^2 + 560*ep*mtt*mWW^4*s^2*t^2 + 540*ep^2*mtt*mWW^4*s^2*t^2 + 2*mWW^5*s^2*t^2 - 18*ep*mWW^5*s^2*t^2 - 44*ep^2*mWW^5*s^2*t^2 - 104*mtt^4*s^3*t^2 - 612*ep*mtt^4*s^3*t^2 - 748*ep^2*mtt^4*s^3*t^2 - 490*mtt^3*mWW*s^3*t^2 - 2394*ep*mtt^3*mWW*s^3*t^2 - 2516*ep^2*mtt^3*mWW*s^3*t^2 + 327*mtt^2*mWW^2*s^3*t^2 + 1763*ep*mtt^2*mWW^2*s^3*t^2 + 2084*ep^2*mtt^2*mWW^2*s^3*t^2 + 192*mtt*mWW^3*s^3*t^2 + 792*ep*mtt*mWW^3*s^3*t^2 + 672*ep^2*mtt*mWW^3*s^3*t^2 - 45*mWW^4*s^3*t^2 - 209*ep*mWW^4*s^3*t^2 - 212*ep^2*mWW^4*s^3*t^2 + 56*mtt^3*s^4*t^2 + 324*ep*mtt^3*s^4*t^2 + 388*ep^2*mtt^3*s^4*t^2 + 262*mtt^2*mWW*s^4*t^2 + 1310*ep*mtt^2*mWW*s^4*t^2 + 1384*ep^2*mtt^2*mWW*s^4*t^2 - 24*mtt*mWW^2*s^4*t^2 - 96*ep*mtt*mWW^2*s^4*t^2 - 132*ep^2*mtt*mWW^2*s^4*t^2 - 54*mWW^3*s^4*t^2 - 218*ep*mWW^3*s^4*t^2 - 200*ep^2*mWW^3*s^4*t^2 - 12*mtt^2*s^5*t^2 - 68*ep*mtt^2*s^5*t^2 - 80*ep^2*mtt^2*s^5*t^2 - 41*mtt*mWW*s^5*t^2 - 219*ep*mtt*mWW*s^5*t^2 - 232*ep^2*mtt*mWW*s^5*t^2 - 7*mWW^2*s^5*t^2 - 43*ep*mWW^2*s^5*t^2 - 48*ep^2*mWW^2*s^5*t^2 - 72*mtt^6*t^3 - 384*ep*mtt^6*t^3 - 456*ep^2*mtt^6*t^3 + 168*mtt^5*mWW*t^3 + 920*ep*mtt^5*mWW*t^3 + 1136*ep^2*mtt^5*mWW*t^3 - 120*mtt^4*mWW^2*t^3 - 676*ep*mtt^4*mWW^2*t^3 - 892*ep^2*mtt^4*mWW^2*t^3 + 24*mtt^3*mWW^3*t^3 + 128*ep*mtt^3*mWW^3*t^3 + 200*ep^2*mtt^3*mWW^3*t^3 + 12*ep*mtt^2*mWW^4*t^3 + 12*ep^2*mtt^2*mWW^4*t^3 + 320*mtt^5*s*t^3 + 1704*ep*mtt^5*s*t^3 + 1984*ep^2*mtt^5*s*t^3 - 192*mtt^4*mWW*s*t^3 - 1318*ep*mtt^4*mWW*s*t^3 - 1864*ep^2*mtt^4*mWW*s*t^3 - 438*mtt^3*mWW^2*s*t^3 - 1966*ep*mtt^3*mWW^2*s*t^3 - 1840*ep^2*mtt^3*mWW^2*s*t^3 + 324*mtt^2*mWW^3*s*t^3 + 1746*ep*mtt^2*mWW^3*s*t^3 + 2016*ep^2*mtt^2*mWW^3*s*t^3 - 14*mtt*mWW^4*s*t^3 - 158*ep*mtt*mWW^4*s*t^3 - 288*ep^2*mtt*mWW^4*s*t^3 - 8*ep*mWW^5*s*t^3 - 8*ep^2*mWW^5*s*t^3 - 544*mtt^4*s^2*t^3 - 2884*ep*mtt^4*s^2*t^3 - 3300*ep^2*mtt^4*s^2*t^3 - 288*mtt^3*mWW*s^2*t^3 - 896*ep*mtt^3*mWW*s^2*t^3 - 416*ep^2*mtt^3*mWW*s^2*t^3 + 998*mtt^2*mWW^2*s^2*t^3 + 4666*ep*mtt^2*mWW^2*s^2*t^3 + 4760*ep^2*mtt^2*mWW^2*s^2*t^3 - 186*mtt*mWW^3*s^2*t^3 - 1086*ep*mtt*mWW^3*s^2*t^3 - 1332*ep^2*mtt*mWW^3*s^2*t^3 - 60*mWW^4*s^2*t^3 - 240*ep*mWW^4*s^2*t^3 - 192*ep^2*mWW^4*s^2*t^3 + 432*mtt^3*s^3*t^3 + 2280*ep*mtt^3*s^3*t^3 + 2568*ep^2*mtt^3*s^3*t^3 + 453*mtt^2*mWW*s^3*t^3 + 1969*ep*mtt^2*mWW*s^3*t^3 + 1816*ep^2*mtt^2*mWW*s^3*t^3 - 498*mtt*mWW^2*s^3*t^3 - 2198*ep*mtt*mWW^2*s^3*t^3 - 2192*ep^2*mtt*mWW^2*s^3*t^3 - 27*mWW^3*s^3*t^3 - 71*ep*mWW^3*s^3*t^3 - 32*ep^2*mWW^3*s^3*t^3 - 152*mtt^2*s^4*t^3 - 804*ep*mtt^2*s^4*t^3 - 892*ep^2*mtt^2*s^4*t^3 - 146*mtt*mWW*s^4*t^3 - 710*ep*mtt*mWW*s^4*t^3 - 708*ep^2*mtt*mWW*s^4*t^3 + 58*mWW^2*s^4*t^3 + 194*ep*mWW^2*s^4*t^3 + 160*ep^2*mWW^2*s^4*t^3 + 16*mtt*s^5*t^3 + 88*ep*mtt*s^5*t^3 + 96*ep^2*mtt*s^5*t^3 + 4*mWW*s^5*t^3 + 22*ep*mWW*s^5*t^3 + 24*ep^2*mWW*s^5*t^3 + 240*mtt^5*t^4 + 1184*ep*mtt^5*t^4 + 1304*ep^2*mtt^5*t^4 - 472*mtt^4*mWW*t^4 - 2432*ep*mtt^4*mWW*t^4 - 2800*ep^2*mtt^4*mWW*t^4 + 256*mtt^3*mWW^2*t^4 + 1428*ep*mtt^3*mWW^2*t^4 + 1796*ep^2*mtt^3*mWW^2*t^4 - 24*mtt^2*mWW^3*t^4 - 168*ep*mtt^2*mWW^3*t^4 - 288*ep^2*mtt^2*mWW^3*t^4 - 12*ep*mtt*mWW^4*t^4 - 12*ep^2*mtt*mWW^4*t^4 - 840*mtt^4*s*t^4 - 4128*ep*mtt^4*s*t^4 - 4488*ep^2*mtt^4*s*t^4 + 790*mtt^3*mWW*s*t^4 + 4282*ep*mtt^3*mWW*s*t^4 + 5064*ep^2*mtt^3*mWW*s*t^4 + 304*mtt^2*mWW^2*s*t^4 + 1016*ep*mtt^2*mWW^2*s*t^4 + 568*ep^2*mtt^2*mWW^2*s*t^4 - 273*mtt*mWW^3*s*t^4 - 1323*ep*mtt*mWW^3*s*t^4 - 1356*ep^2*mtt*mWW^3*s*t^4 - mWW^4*s*t^4 + 43*ep*mWW^4*s*t^4 + 92*ep^2*mWW^4*s*t^4 + 1056*mtt^3*s^2*t^4 + 5172*ep*mtt^3*s^2*t^4 + 5556*ep^2*mtt^3*s^2*t^4 - 308*mtt^2*mWW*s^2*t^4 - 1864*ep*mtt^2*mWW*s^2*t^4 - 2372*ep^2*mtt^2*mWW*s^2*t^4 - 628*mtt*mWW^2*s^2*t^4 - 2564*ep*mtt*mWW^2*s^2*t^4 - 2332*ep^2*mtt*mWW^2*s^2*t^4 + 120*mWW^3*s^2*t^4 + 576*ep*mWW^3*s^2*t^4 + 588*ep^2*mWW^3*s^2*t^4 - 552*mtt^2*s^3*t^4 - 2708*ep*mtt^2*s^3*t^4 - 2876*ep^2*mtt^2*s^3*t^4 + 16*mtt*mWW*s^3*t^4 + 80*ep*mtt*mWW*s^3*t^4 + 148*ep^2*mtt*mWW*s^3*t^4 + 176*mWW^2*s^3*t^4 + 648*ep*mWW^2*s^3*t^4 + 568*ep^2*mWW^2*s^3*t^4 + 96*mtt*s^4*t^4 + 480*ep*mtt*s^4*t^4 + 504*ep^2*mtt*s^4*t^4 - 16*mWW*s^4*t^4 - 40*ep*mWW*s^4*t^4 - 24*ep^2*mWW*s^4*t^4 - 400*mtt^4*t^5 - 1856*ep*mtt^4*t^5 - 1936*ep^2*mtt^4*t^5 + 680*mtt^3*mWW*t^5 + 3304*ep*mtt^3*mWW*t^5 + 3584*ep^2*mtt^3*mWW*t^5 - 288*mtt^2*mWW^2*t^5 - 1548*ep*mtt^2*mWW^2*t^5 - 1836*ep^2*mtt^2*mWW^2*t^5 + 8*mtt*mWW^3*t^5 + 96*ep*mtt*mWW^3*t^5 + 184*ep^2*mtt*mWW^3*t^5 + 4*ep*mWW^4*t^5 + 4*ep^2*mWW^4*t^5 + 1040*mtt^3*s*t^5 + 4800*ep*mtt^3*s*t^5 + 4960*ep^2*mtt^3*s*t^5 - 1052*mtt^2*mWW*s*t^5 - 5080*ep*mtt^2*mWW*s*t^5 - 5456*ep^2*mtt^2*mWW*s*t^5 - 18*mtt*mWW^2*s*t^5 + 222*ep*mtt*mWW^2*s*t^5 + 504*ep^2*mtt*mWW^2*s*t^5 + 90*mWW^3*s*t^5 + 388*ep*mWW^3*s*t^5 + 352*ep^2*mWW^3*s*t^5 - 864*mtt^2*s^2*t^5 - 3980*ep*mtt^2*s^2*t^5 - 4076*ep^2*mtt^2*s^2*t^5 + 514*mtt*mWW*s^2*t^5 + 2310*ep*mtt*mWW*s^2*t^5 + 2372*ep^2*mtt*mWW*s^2*t^5 + 110*mWW^2*s^2*t^5 + 350*ep*mWW^2*s^2*t^5 + 264*ep^2*mWW^2*s^2*t^5 + 224*mtt*s^3*t^5 + 1040*ep*mtt*s^3*t^5 + 1056*ep^2*mtt*s^3*t^5 - 104*mWW*s^3*t^5 - 380*ep*mWW*s^3*t^5 - 336*ep^2*mWW*s^3*t^5 + 360*mtt^3*t^6 + 1584*ep*mtt^3*t^6 + 1584*ep^2*mtt^3*t^6 - 528*mtt^2*mWW*t^6 - 2420*ep*mtt^2*mWW*t^6 - 2492*ep^2*mtt^2*mWW*t^6 + 168*mtt*mWW^2*t^6 + 856*ep*mtt*mWW^2*t^6 + 952*ep^2*mtt*mWW^2*t^6 - 20*ep*mWW^3*t^6 - 44*ep^2*mWW^3*t^6 - 620*mtt^2*s*t^6 - 2712*ep*mtt^2*s*t^6 - 2692*ep^2*mtt^2*s*t^6 + 601*mtt*mWW*s*t^6 + 2635*ep*mtt*mWW*s*t^6 + 2628*ep^2*mtt*mWW*s*t^6 - 41*mWW^2*s*t^6 - 253*ep*mWW^2*s*t^6 - 296*ep^2*mWW^2*s*t^6 + 256*mtt*s^2*t^6 + 1120*ep*mtt*s^2*t^6 + 1104*ep^2*mtt*s^2*t^6 - 176*mWW*s^2*t^6 - 680*ep*mWW*s^2*t^6 - 624*ep^2*mWW*s^2*t^6 - 168*mtt^2*t^7 - 704*ep*mtt^2*t^7 - 680*ep^2*mtt^2*t^7 + 208*mtt*mWW*t^7 + 896*ep*mtt*mWW*t^7 + 880*ep^2*mtt*mWW*t^7 - 40*mWW^2*t^7 - 192*ep*mWW^2*t^7 - 200*ep^2*mWW^2*t^7 + 144*mtt*s*t^7 + 600*ep*mtt*s*t^7 + 576*ep^2*mtt*s*t^7 - 124*mWW*s*t^7 - 490*ep*mWW*s*t^7 - 456*ep^2*mWW*s*t^7 + 32*mtt*t^8 + 128*ep*mtt*t^8 + 120*ep^2*mtt*t^8 - 32*mWW*t^8 - 128*ep*mWW*t^8 - 120*ep^2*mWW*t^8))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep^2*(mtt - mWW - 2*s - 2*t))/((1 + ep)*(mtt - mWW)*s^2*(mtt - mWW - s - t)), (ep*(3*mtt^5*mWW^3*s^3 + 24*ep*mtt^5*mWW^3*s^3 + 57*ep^2*mtt^5*mWW^3*s^3 + 42*ep^3*mtt^5*mWW^3*s^3 - 9*mtt^4*mWW^4*s^3 - 69*ep*mtt^4*mWW^4*s^3 - 162*ep^2*mtt^4*mWW^4*s^3 - 120*ep^3*mtt^4*mWW^4*s^3 + 9*mtt^3*mWW^5*s^3 + 63*ep*mtt^3*mWW^5*s^3 + 144*ep^2*mtt^3*mWW^5*s^3 + 108*ep^3*mtt^3*mWW^5*s^3 - 3*mtt^2*mWW^6*s^3 - 15*ep*mtt^2*mWW^6*s^3 - 30*ep^2*mtt^2*mWW^6*s^3 - 24*ep^3*mtt^2*mWW^6*s^3 - 3*ep*mtt*mWW^7*s^3 - 9*ep^2*mtt*mWW^7*s^3 - 6*ep^3*mtt*mWW^7*s^3 - 7*mtt^4*mWW^3*s^4 - 57*ep*mtt^4*mWW^3*s^4 - 122*ep^2*mtt^4*mWW^3*s^4 - 78*ep^3*mtt^4*mWW^3*s^4 + 8*mtt^3*mWW^4*s^4 + 80*ep*mtt^3*mWW^4*s^4 + 188*ep^2*mtt^3*mWW^4*s^4 + 128*ep^3*mtt^3*mWW^4*s^4 + 5*mtt^2*mWW^5*s^4 + 11*ep*mtt^2*mWW^5*s^4 - 12*ep^2*mtt^2*mWW^5*s^4 - 24*ep^3*mtt^2*mWW^5*s^4 - 6*mtt*mWW^6*s^4 - 34*ep*mtt*mWW^6*s^4 - 52*ep^2*mtt*mWW^6*s^4 - 24*ep^3*mtt*mWW^6*s^4 - 2*ep^2*mWW^7*s^4 - 2*ep^3*mWW^7*s^4 + 5*mtt^3*mWW^3*s^5 + 42*ep*mtt^3*mWW^3*s^5 + 73*ep^2*mtt^3*mWW^3*s^5 + 30*ep^3*mtt^3*mWW^3*s^5 + 4*mtt^2*mWW^4*s^5 + 2*ep*mtt^2*mWW^4*s^5 - 12*ep^2*mtt^2*mWW^4*s^5 - 4*ep^3*mtt^2*mWW^4*s^5 - 9*mtt*mWW^5*s^5 - 44*ep*mtt*mWW^5*s^5 - 57*ep^2*mtt*mWW^5*s^5 - 22*ep^3*mtt*mWW^5*s^5 - 4*ep^2*mWW^6*s^5 - 4*ep^3*mWW^6*s^5 - mtt^2*mWW^3*s^6 - 9*ep*mtt^2*mWW^3*s^6 - 8*ep^2*mtt^2*mWW^3*s^6 + 6*ep^3*mtt^2*mWW^3*s^6 - 3*mtt*mWW^4*s^6 - 13*ep*mtt*mWW^4*s^6 - 14*ep^2*mtt*mWW^4*s^6 - 4*ep^3*mtt*mWW^4*s^6 - 2*ep^2*mWW^5*s^6 - 2*ep^3*mWW^5*s^6 + 6*mtt^6*mWW^2*s^2*t + 48*ep*mtt^6*mWW^2*s^2*t + 114*ep^2*mtt^6*mWW^2*s^2*t + 84*ep^3*mtt^6*mWW^2*s^2*t - 15*mtt^5*mWW^3*s^2*t - 111*ep*mtt^5*mWW^3*s^2*t - 252*ep^2*mtt^5*mWW^3*s^2*t - 180*ep^3*mtt^5*mWW^3*s^2*t + 9*mtt^4*mWW^4*s^2*t + 48*ep*mtt^4*mWW^4*s^2*t + 81*ep^2*mtt^4*mWW^4*s^2*t + 42*ep^3*mtt^4*mWW^4*s^2*t + 3*mtt^3*mWW^5*s^2*t + 42*ep*mtt^3*mWW^5*s^2*t + 129*ep^2*mtt^3*mWW^5*s^2*t + 114*ep^3*mtt^3*mWW^5*s^2*t - 3*mtt^2*mWW^6*s^2*t - 24*ep*mtt^2*mWW^6*s^2*t - 63*ep^2*mtt^2*mWW^6*s^2*t - 54*ep^3*mtt^2*mWW^6*s^2*t - 3*ep*mtt*mWW^7*s^2*t - 9*ep^2*mtt*mWW^7*s^2*t - 6*ep^3*mtt*mWW^7*s^2*t - 20*mtt^5*mWW^2*s^3*t - 172*ep*mtt^5*mWW^2*s^3*t - 394*ep^2*mtt^5*mWW^2*s^3*t - 272*ep^3*mtt^5*mWW^2*s^3*t + 11*mtt^4*mWW^3*s^3*t + 148*ep*mtt^4*mWW^3*s^3*t + 399*ep^2*mtt^4*mWW^3*s^3*t + 304*ep^3*mtt^4*mWW^3*s^3*t + 30*mtt^3*mWW^4*s^3*t + 183*ep*mtt^3*mWW^4*s^3*t + 335*ep^2*mtt^3*mWW^4*s^3*t + 194*ep^3*mtt^3*mWW^4*s^3*t - 13*mtt^2*mWW^5*s^3*t - 119*ep*mtt^2*mWW^5*s^3*t - 284*ep^2*mtt^2*mWW^5*s^3*t - 208*ep^3*mtt^2*mWW^5*s^3*t - 8*mtt*mWW^6*s^3*t - 43*ep*mtt*mWW^6*s^3*t - 63*ep^2*mtt*mWW^6*s^3*t - 22*ep^3*mtt*mWW^6*s^3*t + 3*ep*mWW^7*s^3*t + 7*ep^2*mWW^7*s^3*t + 4*ep^3*mWW^7*s^3*t + 24*mtt^4*mWW^2*s^4*t + 224*ep*mtt^4*mWW^2*s^4*t + 468*ep^2*mtt^4*mWW^2*s^4*t + 274*ep^3*mtt^4*mWW^2*s^4*t + 33*mtt^3*mWW^3*s^4*t + 69*ep*mtt^3*mWW^3*s^4*t - 52*ep^2*mtt^3*mWW^3*s^4*t - 112*ep^3*mtt^3*mWW^3*s^4*t - 64*mtt^2*mWW^4*s^4*t - 348*ep*mtt^2*mWW^4*s^4*t - 500*ep^2*mtt^2*mWW^4*s^4*t - 192*ep^3*mtt^2*mWW^4*s^4*t + mtt*mWW^5*s^4*t + 15*ep*mtt*mWW^5*s^4*t - 2*ep^2*mtt*mWW^5*s^4*t - 28*ep^3*mtt*mWW^5*s^4*t + 6*mWW^6*s^4*t + 40*ep*mWW^6*s^4*t + 86*ep^2*mWW^6*s^4*t + 58*ep^3*mWW^6*s^4*t - 12*mtt^3*mWW^2*s^5*t - 124*ep*mtt^3*mWW^2*s^5*t - 210*ep^2*mtt^3*mWW^2*s^5*t - 68*ep^3*mtt^3*mWW^2*s^5*t - 40*mtt^2*mWW^3*s^5*t - 151*ep*mtt^2*mWW^3*s^5*t - 117*ep^2*mtt^2*mWW^3*s^5*t + 12*ep^3*mtt^2*mWW^3*s^5*t + 23*mtt*mWW^4*s^5*t + 109*ep*mtt*mWW^4*s^5*t + 76*ep^2*mtt*mWW^4*s^5*t - 40*ep^3*mtt*mWW^4*s^5*t + 9*mWW^5*s^5*t + 56*ep*mWW^5*s^5*t + 131*ep^2*mWW^5*s^5*t + 96*ep^3*mWW^5*s^5*t + 2*mtt^2*mWW^2*s^6*t + 24*ep*mtt^2*mWW^2*s^6*t + 22*ep^2*mtt^2*mWW^2*s^6*t - 18*ep^3*mtt^2*mWW^2*s^6*t + 11*mtt*mWW^3*s^6*t + 45*ep*mtt*mWW^3*s^6*t + 22*ep^2*mtt*mWW^3*s^6*t - 24*ep^3*mtt*mWW^3*s^6*t + 3*mWW^4*s^6*t + 19*ep*mWW^4*s^6*t + 52*ep^2*mWW^4*s^6*t + 42*ep^3*mWW^4*s^6*t + 3*mtt^7*mWW*s*t^2 + 24*ep*mtt^7*mWW*s*t^2 + 57*ep^2*mtt^7*mWW*s*t^2 + 42*ep^3*mtt^7*mWW*s*t^2 - 3*mtt^6*mWW^2*s*t^2 - 15*ep*mtt^6*mWW^2*s*t^2 - 18*ep^2*mtt^6*mWW^2*s*t^2 - 9*mtt^5*mWW^3*s*t^2 - 93*ep*mtt^5*mWW^3*s*t^2 - 270*ep^2*mtt^5*mWW^3*s*t^2 - 240*ep^3*mtt^5*mWW^3*s*t^2 + 15*mtt^4*mWW^4*s*t^2 + 129*ep*mtt^4*mWW^4*s*t^2 + 348*ep^2*mtt^4*mWW^4*s*t^2 + 300*ep^3*mtt^4*mWW^4*s*t^2 - 6*mtt^3*mWW^5*s*t^2 - 39*ep*mtt^3*mWW^5*s*t^2 - 99*ep^2*mtt^3*mWW^5*s*t^2 - 90*ep^3*mtt^3*mWW^5*s*t^2 - 6*ep*mtt^2*mWW^6*s*t^2 - 18*ep^2*mtt^2*mWW^6*s*t^2 - 12*ep^3*mtt^2*mWW^6*s*t^2 - 15*mtt^6*mWW*s^2*t^2 - 144*ep*mtt^6*mWW*s^2*t^2 - 351*ep^2*mtt^6*mWW*s^2*t^2 - 252*ep^3*mtt^6*mWW*s^2*t^2 - 20*mtt^5*mWW^2*s^2*t^2 - 99*ep*mtt^5*mWW^2*s^2*t^2 - 189*ep^2*mtt^5*mWW^2*s^2*t^2 - 146*ep^3*mtt^5*mWW^2*s^2*t^2 + 59*mtt^4*mWW^3*s^2*t^2 + 486*ep*mtt^4*mWW^3*s^2*t^2 + 1211*ep^2*mtt^4*mWW^3*s^2*t^2 + 970*ep^3*mtt^4*mWW^3*s^2*t^2 - 87*ep*mtt^3*mWW^4*s^2*t^2 - 393*ep^2*mtt^3*mWW^4*s^2*t^2 - 438*ep^3*mtt^3*mWW^4*s^2*t^2 - 22*mtt^2*mWW^5*s^2*t^2 - 165*ep*mtt^2*mWW^5*s^2*t^2 - 327*ep^2*mtt^2*mWW^5*s^2*t^2 - 184*ep^3*mtt^2*mWW^5*s^2*t^2 - 2*mtt*mWW^6*s^2*t^2 + 6*ep*mtt*mWW^6*s^2*t^2 + 40*ep^2*mtt*mWW^6*s^2*t^2 + 44*ep^3*mtt*mWW^6*s^2*t^2 + 3*ep*mWW^7*s^2*t^2 + 9*ep^2*mWW^7*s^2*t^2 + 6*ep^3*mWW^7*s^2*t^2 + 26*mtt^5*mWW*s^3*t^2 + 298*ep*mtt^5*mWW*s^3*t^2 + 712*ep^2*mtt^5*mWW*s^3*t^2 + 476*ep^3*mtt^5*mWW*s^3*t^2 + 101*mtt^4*mWW^2*s^3*t^2 + 515*ep*mtt^4*mWW^2*s^3*t^2 + 796*ep^2*mtt^4*mWW^2*s^3*t^2 + 406*ep^3*mtt^4*mWW^2*s^3*t^2 - 68*mtt^3*mWW^3*s^3*t^2 - 601*ep*mtt^3*mWW^3*s^3*t^2 - 1337*ep^2*mtt^3*mWW^3*s^3*t^2 - 930*ep^3*mtt^3*mWW^3*s^3*t^2 - 128*mtt^2*mWW^4*s^3*t^2 - 643*ep*mtt^2*mWW^4*s^3*t^2 - 955*ep^2*mtt^2*mWW^4*s^3*t^2 - 386*ep^3*mtt^2*mWW^4*s^3*t^2 + 58*mtt*mWW^5*s^3*t^2 + 367*ep*mtt*mWW^5*s^3*t^2 + 653*ep^2*mtt*mWW^5*s^3*t^2 + 350*ep^3*mtt*mWW^5*s^3*t^2 + 11*mWW^6*s^3*t^2 + 64*ep*mWW^6*s^3*t^2 + 131*ep^2*mWW^6*s^3*t^2 + 84*ep^3*mWW^6*s^3*t^2 - 20*mtt^4*mWW*s^4*t^2 - 281*ep*mtt^4*mWW*s^4*t^2 - 619*ep^2*mtt^4*mWW*s^4*t^2 - 346*ep^3*mtt^4*mWW*s^4*t^2 - 139*mtt^3*mWW^2*s^4*t^2 - 688*ep*mtt^3*mWW^2*s^4*t^2 - 815*ep^2*mtt^3*mWW^2*s^4*t^2 - 170*ep^3*mtt^3*mWW^2*s^4*t^2 + 2*mtt^2*mWW^3*s^4*t^2 + 139*ep*mtt^2*mWW^3*s^4*t^2 + 185*ep^2*mtt^2*mWW^3*s^4*t^2 - 18*ep^3*mtt^2*mWW^3*s^4*t^2 + 123*mtt*mWW^4*s^4*t^2 + 648*ep*mtt*mWW^4*s^4*t^2 + 1051*ep^2*mtt*mWW^4*s^4*t^2 + 538*ep^3*mtt*mWW^4*s^4*t^2 - 6*mWW^5*s^4*t^2 - 38*ep*mWW^5*s^4*t^2 - 42*ep^2*mWW^5*s^4*t^2 - 4*ep^3*mWW^5*s^4*t^2 + 7*mtt^3*mWW*s^5*t^2 + 124*ep*mtt^3*mWW*s^5*t^2 + 221*ep^2*mtt^3*mWW*s^5*t^2 + 62*ep^3*mtt^3*mWW*s^5*t^2 + 74*mtt^2*mWW^2*s^5*t^2 + 338*ep*mtt^2*mWW^2*s^5*t^2 + 204*ep^2*mtt^2*mWW^2*s^5*t^2 - 186*ep^3*mtt^2*mWW^2*s^5*t^2 + 26*mtt*mWW^3*s^5*t^2 + 131*ep*mtt*mWW^3*s^5*t^2 + 345*ep^2*mtt*mWW^3*s^5*t^2 + 306*ep^3*mtt*mWW^3*s^5*t^2 - 27*mWW^4*s^5*t^2 - 153*ep*mWW^4*s^5*t^2 - 290*ep^2*mWW^4*s^5*t^2 - 182*ep^3*mWW^4*s^5*t^2 - mtt^2*mWW*s^6*t^2 - 21*ep*mtt^2*mWW*s^6*t^2 - 20*ep^2*mtt^2*mWW*s^6*t^2 + 18*ep^3*mtt^2*mWW*s^6*t^2 - 13*mtt*mWW^2*s^6*t^2 - 51*ep*mtt*mWW^2*s^6*t^2 + 22*ep^2*mtt*mWW^2*s^6*t^2 + 96*ep^3*mtt*mWW^2*s^6*t^2 - 10*mWW^3*s^6*t^2 - 60*ep*mWW^3*s^6*t^2 - 146*ep^2*mWW^3*s^6*t^2 - 114*ep^3*mWW^3*s^6*t^2 + 3*mtt^7*mWW*t^3 + 27*ep*mtt^7*mWW*t^3 + 72*ep^2*mtt^7*mWW*t^3 + 60*ep^3*mtt^7*mWW*t^3 - 9*mtt^6*mWW^2*t^3 - 78*ep*mtt^6*mWW^2*t^3 - 207*ep^2*mtt^6*mWW^2*t^3 - 174*ep^3*mtt^6*mWW^2*t^3 + 9*mtt^5*mWW^3*t^3 + 72*ep*mtt^5*mWW^3*t^3 + 189*ep^2*mtt^5*mWW^3*t^3 + 162*ep^3*mtt^5*mWW^3*t^3 - 3*mtt^4*mWW^4*t^3 - 18*ep*mtt^4*mWW^4*t^3 - 45*ep^2*mtt^4*mWW^4*t^3 - 42*ep^3*mtt^4*mWW^4*t^3 - 3*ep*mtt^3*mWW^5*t^3 - 9*ep^2*mtt^3*mWW^5*t^3 - 6*ep^3*mtt^3*mWW^5*t^3 - 15*ep*mtt^7*s*t^3 - 51*ep^2*mtt^7*s*t^3 - 42*ep^3*mtt^7*s*t^3 - 33*mtt^6*mWW*s*t^3 - 255*ep*mtt^6*mWW*s*t^3 - 606*ep^2*mtt^6*mWW*s*t^3 - 462*ep^3*mtt^6*mWW*s*t^3 + 36*mtt^5*mWW^2*s*t^3 + 355*ep*mtt^5*mWW^2*s*t^3 + 949*ep^2*mtt^5*mWW^2*s*t^3 + 774*ep^3*mtt^5*mWW^2*s*t^3 + 23*mtt^4*mWW^3*s*t^3 + 125*ep*mtt^4*mWW^3*s*t^3 + 228*ep^2*mtt^4*mWW^3*s*t^3 + 144*ep^3*mtt^4*mWW^3*s*t^3 - 22*mtt^3*mWW^4*s*t^3 - 208*ep*mtt^3*mWW^4*s*t^3 - 588*ep^2*mtt^3*mWW^4*s*t^3 - 528*ep^3*mtt^3*mWW^4*s*t^3 - 4*mtt^2*mWW^5*s*t^3 - 14*ep*mtt^2*mWW^5*s*t^3 + 32*ep^2*mtt^2*mWW^5*s*t^3 + 90*ep^3*mtt^2*mWW^5*s*t^3 + 12*ep*mtt*mWW^6*s*t^3 + 36*ep^2*mtt*mWW^6*s*t^3 + 24*ep^3*mtt*mWW^6*s*t^3 + 69*ep*mtt^6*s^2*t^3 + 219*ep^2*mtt^6*s^2*t^3 + 168*ep^3*mtt^6*s^2*t^3 + 110*mtt^5*mWW*s^2*t^3 + 870*ep*mtt^5*mWW*s^2*t^3 + 1944*ep^2*mtt^5*mWW*s^2*t^3 + 1352*ep^3*mtt^5*mWW*s^2*t^3 + 43*mtt^4*mWW^2*s^2*t^3 - 227*ep*mtt^4*mWW^2*s^2*t^3 - 1158*ep^2*mtt^4*mWW^2*s^2*t^3 - 1092*ep^3*mtt^4*mWW^2*s^2*t^3 - 204*mtt^3*mWW^3*s^2*t^3 - 1125*ep*mtt^3*mWW^3*s^2*t^3 - 1979*ep^2*mtt^3*mWW^3*s^2*t^3 - 1190*ep^3*mtt^3*mWW^3*s^2*t^3 - 28*mtt^2*mWW^4*s^2*t^3 - 64*ep*mtt^2*mWW^4*s^2*t^3 + 108*ep^2*mtt^2*mWW^4*s^2*t^3 + 306*ep^3*mtt^2*mWW^4*s^2*t^3 + 74*mtt*mWW^5*s^2*t^3 + 459*ep*mtt*mWW^5*s^2*t^3 + 843*ep^2*mtt*mWW^5*s^2*t^3 + 446*ep^3*mtt*mWW^5*s^2*t^3 + 5*mWW^6*s^2*t^3 + 18*ep*mWW^6*s^2*t^3 + 23*ep^2*mWW^6*s^2*t^3 + 10*ep^3*mWW^6*s^2*t^3 - 123*ep*mtt^5*s^3*t^3 - 357*ep^2*mtt^5*s^3*t^3 - 246*ep^3*mtt^5*s^3*t^3 - 157*mtt^4*mWW*s^3*t^3 - 1260*ep*mtt^4*mWW*s^3*t^3 - 2497*ep^2*mtt^4*mWW*s^3*t^3 - 1442*ep^3*mtt^4*mWW*s^3*t^3 - 249*mtt^3*mWW^2*s^3*t^3 - 733*ep*mtt^3*mWW^2*s^3*t^3 - 284*ep^2*mtt^3*mWW^2*s^3*t^3 + 344*ep^3*mtt^3*mWW^2*s^3*t^3 + 305*mtt^2*mWW^3*s^3*t^3 + 1605*ep*mtt^2*mWW^3*s^3*t^3 + 2362*ep^2*mtt^2*mWW^3*s^3*t^3 + 1032*ep^3*mtt^2*mWW^3*s^3*t^3 + 115*mtt*mWW^4*s^3*t^3 + 626*ep*mtt*mWW^4*s^3*t^3 + 1181*ep^2*mtt*mWW^4*s^3*t^3 + 694*ep^3*mtt*mWW^4*s^3*t^3 - 54*mWW^5*s^3*t^3 - 335*ep*mWW^5*s^3*t^3 - 645*ep^2*mWW^5*s^3*t^3 - 382*ep^3*mWW^5*s^3*t^3 + 105*ep*mtt^4*s^4*t^3 + 267*ep^2*mtt^4*s^4*t^3 + 150*ep^3*mtt^4*s^4*t^3 + 110*mtt^3*mWW*s^4*t^3 + 836*ep*mtt^3*mWW*s^4*t^3 + 1210*ep^2*mtt^3*mWW*s^4*t^3 + 292*ep^3*mtt^3*mWW*s^4*t^3 + 255*mtt^2*mWW^2*s^4*t^3 + 995*ep*mtt^2*mWW^2*s^4*t^3 + 980*ep^2*mtt^2*mWW^2*s^4*t^3 + 144*ep^3*mtt^2*mWW^2*s^4*t^3 - 138*mtt*mWW^3*s^4*t^3 - 664*ep*mtt*mWW^3*s^4*t^3 - 682*ep^2*mtt*mWW^3*s^4*t^3 - 36*ep^3*mtt*mWW^3*s^4*t^3 - 67*mWW^4*s^4*t^3 - 392*ep*mWW^4*s^4*t^3 - 815*ep^2*mWW^4*s^4*t^3 - 550*ep^3*mWW^4*s^4*t^3 - 42*ep*mtt^3*s^5*t^3 - 84*ep^2*mtt^3*s^5*t^3 - 24*ep^3*mtt^3*s^5*t^3 - 38*mtt^2*mWW*s^5*t^3 - 237*ep*mtt^2*mWW*s^5*t^3 - 69*ep^2*mtt^2*mWW*s^5*t^3 + 304*ep^3*mtt^2*mWW*s^5*t^3 - 91*mtt*mWW^2*s^5*t^3 - 407*ep*mtt*mWW^2*s^5*t^3 - 510*ep^2*mtt*mWW^2*s^5*t^3 - 176*ep^3*mtt*mWW^2*s^5*t^3 + 9*mWW^3*s^5*t^3 + 26*ep*mWW^3*s^5*t^3 - 57*ep^2*mWW^3*s^5*t^3 - 104*ep^3*mWW^3*s^5*t^3 + 6*ep*mtt^2*s^6*t^3 + 6*ep^2*mtt^2*s^6*t^3 - 6*ep^3*mtt^2*s^6*t^3 + 5*mtt*mWW*s^6*t^3 + 19*ep*mtt*mWW*s^6*t^3 - 54*ep^2*mtt*mWW*s^6*t^3 - 104*ep^3*mtt*mWW*s^6*t^3 + 11*mWW^2*s^6*t^3 + 63*ep*mWW^2*s^6*t^3 + 144*ep^2*mWW^2*s^6*t^3 + 110*ep^3*mWW^2*s^6*t^3 - 18*ep*mtt^7*t^4 - 66*ep^2*mtt^7*t^4 - 60*ep^3*mtt^7*t^4 - 18*mtt^6*mWW*t^4 - 99*ep*mtt^6*mWW*t^4 - 195*ep^2*mtt^6*mWW*t^4 - 138*ep^3*mtt^6*mWW*t^4 + 36*mtt^5*mWW^2*t^4 + 267*ep*mtt^5*mWW^2*t^4 + 669*ep^2*mtt^5*mWW^2*t^4 + 558*ep^3*mtt^5*mWW^2*t^4 - 18*mtt^4*mWW^3*t^4 - 156*ep*mtt^4*mWW^3*t^4 - 462*ep^2*mtt^4*mWW^3*t^4 - 444*ep^3*mtt^4*mWW^3*t^4 - 3*ep*mtt^3*mWW^4*t^4 + 27*ep^2*mtt^3*mWW^4*t^4 + 66*ep^3*mtt^3*mWW^4*t^4 + 9*ep*mtt^2*mWW^5*t^4 + 27*ep^2*mtt^2*mWW^5*t^4 + 18*ep^3*mtt^2*mWW^5*t^4 + 162*ep*mtt^6*s*t^4 + 552*ep^2*mtt^6*s*t^4 + 462*ep^3*mtt^6*s*t^4 + 141*mtt^5*mWW*s*t^4 + 758*ep*mtt^5*mWW*s*t^4 + 1385*ep^2*mtt^5*mWW*s*t^4 + 894*ep^3*mtt^5*mWW*s*t^4 - 118*mtt^4*mWW^2*s*t^4 - 1001*ep*mtt^4*mWW^2*s*t^4 - 2539*ep^2*mtt^4*mWW^2*s*t^4 - 2070*ep^3*mtt^4*mWW^2*s*t^4 - 99*mtt^3*mWW^3*s*t^4 - 389*ep*mtt^3*mWW^3*s*t^4 - 302*ep^2*mtt^3*mWW^3*s*t^4 + 168*ep^3*mtt^3*mWW^3*s*t^4 + 50*mtt^2*mWW^4*s*t^4 + 331*ep*mtt^2*mWW^4*s*t^4 + 689*ep^2*mtt^2*mWW^4*s*t^4 + 468*ep^3*mtt^2*mWW^4*s*t^4 + 26*mtt*mWW^5*s*t^4 + 145*ep*mtt*mWW^5*s*t^4 + 233*ep^2*mtt*mWW^5*s*t^4 + 90*ep^3*mtt*mWW^5*s*t^4 - 6*ep*mWW^6*s*t^4 - 18*ep^2*mWW^6*s*t^4 - 12*ep^3*mWW^6*s*t^4 - 435*ep*mtt^5*s^2*t^4 - 1353*ep^2*mtt^5*s^2*t^4 - 1026*ep^3*mtt^5*s^2*t^4 - 360*mtt^4*mWW*s^2*t^4 - 1963*ep*mtt^4*mWW*s^2*t^4 - 3311*ep^2*mtt^4*mWW*s^2*t^4 - 1846*ep^3*mtt^4*mWW*s^2*t^4 + 13*mtt^3*mWW^2*s^2*t^4 + 811*ep*mtt^3*mWW^2*s^2*t^4 + 2534*ep^2*mtt^3*mWW^2*s^2*t^4 + 2132*ep^3*mtt^3*mWW^2*s^2*t^4 + 434*mtt^2*mWW^3*s^2*t^4 + 2114*ep*mtt^2*mWW^3*s^2*t^4 + 3162*ep^2*mtt^2*mWW^3*s^2*t^4 + 1410*ep^3*mtt^2*mWW^3*s^2*t^4 - 52*mtt*mWW^4*s^2*t^4 - 301*ep*mtt*mWW^4*s^2*t^4 - 507*ep^2*mtt*mWW^4*s^2*t^4 - 294*ep^3*mtt*mWW^4*s^2*t^4 - 55*mWW^5*s^2*t^4 - 336*ep*mWW^5*s^2*t^4 - 645*ep^2*mWW^5*s^2*t^4 - 376*ep^3*mWW^5*s^2*t^4 + 504*ep*mtt^4*s^3*t^4 + 1356*ep^2*mtt^4*s^3*t^4 + 852*ep^3*mtt^4*s^3*t^4 + 404*mtt^3*mWW*s^3*t^4 + 2111*ep*mtt^3*mWW*s^3*t^4 + 2813*ep^2*mtt^3*mWW*s^3*t^4 + 902*ep^3*mtt^3*mWW*s^3*t^4 + 182*mtt^2*mWW^2*s^3*t^4 + 411*ep*mtt^2*mWW^2*s^3*t^4 + 199*ep^2*mtt^2*mWW^2*s^3*t^4 - 42*ep^3*mtt^2*mWW^2*s^3*t^4 - 418*mtt*mWW^3*s^3*t^4 - 2085*ep*mtt*mWW^3*s^3*t^4 - 3197*ep^2*mtt*mWW^3*s^3*t^4 - 1518*ep^3*mtt*mWW^3*s^3*t^4 - 8*mWW^4*s^3*t^4 - 61*ep*mWW^4*s^3*t^4 - 211*ep^2*mWW^4*s^3*t^4 - 194*ep^3*mWW^4*s^3*t^4 - 261*ep*mtt^3*s^4*t^4 - 507*ep^2*mtt^3*s^4*t^4 - 138*ep^3*mtt^3*s^4*t^4 - 216*mtt^2*mWW*s^4*t^4 - 1007*ep*mtt^2*mWW*s^4*t^4 - 689*ep^2*mtt^2*mWW*s^4*t^4 + 462*ep^3*mtt^2*mWW*s^4*t^4 - 134*mtt*mWW^2*s^4*t^4 - 613*ep*mtt*mWW^2*s^4*t^4 - 1169*ep^2*mtt*mWW^2*s^4*t^4 - 822*ep^3*mtt*mWW^2*s^4*t^4 + 110*mWW^3*s^4*t^4 + 561*ep*mWW^3*s^4*t^4 + 925*ep^2*mWW^3*s^4*t^4 + 498*ep^3*mWW^3*s^4*t^4 + 48*ep*mtt^2*s^5*t^4 - 6*ep^2*mtt^2*s^5*t^4 - 126*ep^3*mtt^2*s^5*t^4 + 51*mtt*mWW*s^5*t^4 + 211*ep*mtt*mWW*s^5*t^4 + 26*ep^2*mtt*mWW*s^5*t^4 - 248*ep^3*mtt*mWW*s^5*t^4 + 29*mWW^2*s^5*t^4 + 181*ep*mWW^2*s^5*t^4 + 460*ep^2*mWW^2*s^5*t^4 + 374*ep^3*mWW^2*s^5*t^4 + 24*ep^2*mtt*s^6*t^4 + 36*ep^3*mtt*s^6*t^4 - 4*mWW*s^6*t^4 - 22*ep*mWW*s^6*t^4 - 48*ep^2*mWW*s^6*t^4 - 36*ep^3*mWW*s^6*t^4 + 96*ep*mtt^6*t^5 + 348*ep^2*mtt^6*t^5 + 312*ep^3*mtt^6*t^5 + 57*mtt^5*mWW*t^5 + 171*ep*mtt^5*mWW*t^5 + 78*ep^2*mtt^5*mWW*t^5 - 72*ep^3*mtt^5*mWW*t^5 - 84*mtt^4*mWW^2*t^5 - 453*ep*mtt^4*mWW^2*t^5 - 903*ep^2*mtt^4*mWW^2*t^5 - 666*ep^3*mtt^4*mWW^2*t^5 + 9*mtt^3*mWW^3*t^5 + 78*ep*mtt^3*mWW^3*t^5 + 315*ep^2*mtt^3*mWW^3*t^5 + 390*ep^3*mtt^3*mWW^3*t^5 + 18*mtt^2*mWW^4*t^5 + 117*ep*mtt^2*mWW^4*t^5 + 189*ep^2*mtt^2*mWW^4*t^5 + 54*ep^3*mtt^2*mWW^4*t^5 - 9*ep*mtt*mWW^5*t^5 - 27*ep^2*mtt*mWW^5*t^5 - 18*ep^3*mtt*mWW^5*t^5 - 516*ep*mtt^5*s*t^5 - 1728*ep^2*mtt^5*s*t^5 - 1428*ep^3*mtt^5*s*t^5 - 328*mtt^4*mWW*s*t^5 - 1203*ep*mtt^4*mWW*s*t^5 - 1211*ep^2*mtt^4*mWW*s*t^5 - 270*ep^3*mtt^4*mWW*s*t^5 + 273*mtt^3*mWW^2*s*t^5 + 1571*ep*mtt^3*mWW^2*s*t^5 + 3056*ep^2*mtt^3*mWW^2*s*t^5 + 2112*ep^3*mtt^3*mWW^2*s*t^5 + 161*mtt^2*mWW^3*s*t^5 + 772*ep*mtt^2*mWW^3*s*t^5 + 1031*ep^2*mtt^2*mWW^3*s*t^5 + 228*ep^3*mtt^2*mWW^3*s*t^5 - 94*mtt*mWW^4*s*t^5 - 554*ep*mtt*mWW^4*s*t^5 - 1006*ep^2*mtt*mWW^4*s*t^5 - 552*ep^3*mtt*mWW^4*s*t^5 - 16*mWW^5*s*t^5 - 92*ep*mWW^5*s*t^5 - 166*ep^2*mWW^5*s*t^5 - 90*ep^3*mWW^5*s*t^5 + 909*ep*mtt^4*s^2*t^5 + 2679*ep^2*mtt^4*s^2*t^5 + 1926*ep^3*mtt^4*s^2*t^5 + 614*mtt^3*mWW*s^2*t^5 + 2426*ep*mtt^3*mWW*s^2*t^5 + 2616*ep^2*mtt^3*mWW*s^2*t^5 + 648*ep^3*mtt^3*mWW*s^2*t^5 - 250*mtt^2*mWW^2*s^2*t^5 - 1486*ep*mtt^2*mWW^2*s^2*t^5 - 2532*ep^2*mtt^2*mWW^2*s^2*t^5 - 1422*ep^3*mtt^2*mWW^2*s^2*t^5 - 355*mtt*mWW^3*s^2*t^5 - 1813*ep*mtt*mWW^3*s^2*t^5 - 2994*ep^2*mtt*mWW^3*s^2*t^5 - 1536*ep^3*mtt*mWW^3*s^2*t^5 + 71*mWW^4*s^2*t^5 + 404*ep*mWW^4*s^2*t^5 + 711*ep^2*mWW^4*s^2*t^5 + 384*ep^3*mWW^4*s^2*t^5 - 645*ep*mtt^3*s^3*t^5 - 1419*ep^2*mtt^3*s^3*t^5 - 618*ep^3*mtt^3*s^3*t^5 - 487*mtt^2*mWW*s^3*t^5 - 1935*ep*mtt^2*mWW*s^3*t^5 - 1760*ep^2*mtt^2*mWW*s^3*t^5 - 24*ep^3*mtt^2*mWW*s^3*t^5 + 80*mtt*mWW^2*s^3*t^5 + 375*ep*mtt*mWW^2*s^3*t^5 + 145*ep^2*mtt*mWW^2*s^3*t^5 - 306*ep^3*mtt*mWW^2*s^3*t^5 + 167*mWW^3*s^3*t^5 + 885*ep*mWW^3*s^3*t^5 + 1594*ep^2*mWW^3*s^3*t^5 + 948*ep^3*mWW^3*s^3*t^5 + 156*ep*mtt^2*s^4*t^5 - 372*ep^3*mtt^2*s^4*t^5 + 166*mtt*mWW*s^4*t^5 + 684*ep*mtt*mWW*s^4*t^5 + 638*ep^2*mtt*mWW*s^4*t^5 + 12*ep^3*mtt*mWW*s^4*t^5 - 6*mWW^2*s^4*t^5 + 40*ep*mWW^2*s^4*t^5 + 322*ep^2*mWW^2*s^4*t^5 + 360*ep^3*mWW^2*s^4*t^5 + 120*ep^2*mtt*s^5*t^5 + 180*ep^3*mtt*s^5*t^5 - 20*mWW*s^5*t^5 - 110*ep*mWW*s^5*t^5 - 240*ep^2*mWW*s^5*t^5 - 180*ep^3*mWW*s^5*t^5 - 204*ep*mtt^5*t^6 - 732*ep^2*mtt^5*t^6 - 648*ep^3*mtt^5*t^6 - 105*mtt^4*mWW*t^6 - 219*ep*mtt^4*mWW*t^6 + 222*ep^2*mtt^4*mWW*t^6 + 480*ep^3*mtt^4*mWW*t^6 + 138*mtt^3*mWW^2*t^6 + 591*ep*mtt^3*mWW^2*t^6 + 843*ep^2*mtt^3*mWW^2*t^6 + 426*ep^3*mtt^3*mWW^2*t^6 - 9*mtt^2*mWW^3*t^6 - 18*ep*mtt^2*mWW^3*t^6 - 63*ep^2*mtt^2*mWW^3*t^6 - 126*ep^3*mtt^2*mWW^3*t^6 - 24*mtt*mWW^4*t^6 - 153*ep*mtt*mWW^4*t^6 - 279*ep^2*mtt*mWW^4*t^6 - 138*ep^3*mtt*mWW^4*t^6 + 3*ep*mWW^5*t^6 + 9*ep^2*mWW^5*t^6 + 6*ep^3*mWW^5*t^6 + 726*ep*mtt^4*s*t^6 + 2358*ep^2*mtt^4*s*t^6 + 1896*ep^3*mtt^4*s*t^6 + 421*mtt^3*mWW*s*t^6 + 1243*ep*mtt^3*mWW*s*t^6 + 528*ep^2*mtt^3*mWW*s*t^6 - 552*ep^3*mtt^3*mWW*s*t^6 - 384*mtt^2*mWW^2*s*t^6 - 1771*ep*mtt^2*mWW^2*s*t^6 - 2629*ep^2*mtt^2*mWW^2*s*t^6 - 1320*ep^3*mtt^2*mWW^2*s*t^6 - 72*mtt*mWW^3*s*t^6 - 412*ep*mtt*mWW^3*s*t^6 - 718*ep^2*mtt*mWW^3*s*t^6 - 336*ep^3*mtt*mWW^3*s*t^6 + 51*mWW^4*s*t^6 + 302*ep*mWW^4*s*t^6 + 557*ep^2*mWW^4*s*t^6 + 312*ep^3*mWW^4*s*t^6 - 789*ep*mtt^3*s^2*t^6 - 2055*ep^2*mtt^3*s^2*t^6 - 1266*ep^3*mtt^3*s^2*t^6 - 530*mtt^2*mWW*s^2*t^6 - 1818*ep*mtt^2*mWW*s^2*t^6 - 1536*ep^2*mtt^2*mWW*s^2*t^6 - 74*ep^3*mtt^2*mWW*s^2*t^6 + 329*mtt*mWW^2*s^2*t^6 + 1498*ep*mtt*mWW^2*s^2*t^6 + 2019*ep^2*mtt*mWW^2*s^2*t^6 + 814*ep^3*mtt*mWW^2*s^2*t^6 + 81*mWW^3*s^2*t^6 + 449*ep*mWW^3*s^2*t^6 + 852*ep^2*mWW^3*s^2*t^6 + 526*ep^3*mWW^3*s^2*t^6 + 264*ep*mtt^2*s^3*t^6 + 180*ep^2*mtt^2*s^3*t^6 - 348*ep^3*mtt^2*s^3*t^6 + 254*mtt*mWW*s^3*t^6 + 1006*ep*mtt*mWW*s^3*t^6 + 1212*ep^2*mtt*mWW*s^3*t^6 + 448*ep^3*mtt*mWW*s^3*t^6 - 94*mWW^2*s^3*t^6 - 390*ep*mWW^2*s^3*t^6 - 432*ep^2*mWW^2*s^3*t^6 - 100*ep^3*mWW^2*s^3*t^6 + 240*ep^2*mtt*s^4*t^6 + 360*ep^3*mtt*s^4*t^6 - 40*mWW*s^4*t^6 - 220*ep*mWW*s^4*t^6 - 480*ep^2*mWW*s^4*t^6 - 360*ep^3*mWW*s^4*t^6 + 216*ep*mtt^4*t^7 + 768*ep^2*mtt^4*t^7 + 672*ep^3*mtt^4*t^7 + 108*mtt^3*mWW*t^7 + 216*ep*mtt^3*mWW*t^7 - 264*ep^2*mtt^3*mWW*t^7 - 528*ep^3*mtt^3*mWW*t^7 - 135*mtt^2*mWW^2*t^7 - 555*ep*mtt^2*mWW^2*t^7 - 696*ep^2*mtt^2*mWW^2*t^7 - 252*ep^3*mtt^2*mWW^2*t^7 + 18*mtt*mWW^3*t^7 + 66*ep*mtt*mWW^3*t^7 + 84*ep^2*mtt*mWW^3*t^7 + 48*ep^3*mtt*mWW^3*t^7 + 9*mWW^4*t^7 + 57*ep*mWW^4*t^7 + 108*ep^2*mWW^4*t^7 + 60*ep^3*mWW^4*t^7 - 477*ep*mtt^3*s*t^7 - 1461*ep^2*mtt^3*s*t^7 - 1110*ep^3*mtt^3*s*t^7 - 279*mtt^2*mWW*s*t^7 - 800*ep*mtt^2*mWW*s*t^7 - 323*ep^2*mtt^2*mWW*s*t^7 + 360*ep^3*mtt^2*mWW*s*t^7 + 259*mtt*mWW^2*s*t^7 + 1148*ep*mtt*mWW^2*s*t^7 + 1609*ep^2*mtt*mWW^2*s*t^7 + 714*ep^3*mtt*mWW^2*s*t^7 - 4*mWW^3*s*t^7 - 3*ep*mWW^3*s*t^7 + 31*ep^2*mWW^3*s*t^7 + 36*ep^3*mWW^3*s*t^7 + 246*ep*mtt^2*s^2*t^7 + 390*ep^2*mtt^2*s^2*t^7 + 18*ep^3*mtt^2*s^2*t^7 + 201*mtt*mWW*s^2*t^7 + 739*ep*mtt*mWW*s^2*t^7 + 878*ep^2*mtt*mWW*s^2*t^7 + 352*ep^3*mtt*mWW*s^2*t^7 - 121*mWW^2*s^2*t^7 - 545*ep*mWW^2*s^2*t^7 - 788*ep^2*mWW^2*s^2*t^7 - 370*ep^3*mWW^2*s^2*t^7 + 240*ep^2*mtt*s^3*t^7 + 360*ep^3*mtt*s^3*t^7 - 40*mWW*s^3*t^7 - 220*ep*mWW*s^3*t^7 - 480*ep^2*mWW*s^3*t^7 - 360*ep^3*mWW*s^3*t^7 - 114*ep*mtt^3*t^8 - 402*ep^2*mtt^3*t^8 - 348*ep^3*mtt^3*t^8 - 57*mtt^2*mWW*t^8 - 126*ep*mtt^2*mWW*t^8 + 93*ep^2*mtt^2*mWW*t^8 + 234*ep^3*mtt^2*mWW*t^8 + 66*mtt*mWW^2*t^8 + 282*ep*mtt*mWW^2*t^8 + 372*ep^2*mtt*mWW^2*t^8 + 144*ep^3*mtt*mWW^2*t^8 - 9*mWW^3*t^8 - 42*ep*mWW^3*t^8 - 63*ep^2*mWW^3*t^8 - 30*ep^3*mWW^3*t^8 + 120*ep*mtt^2*s*t^8 + 306*ep^2*mtt^2*s*t^8 + 186*ep^3*mtt^2*s*t^8 + 79*mtt*mWW*s*t^8 + 255*ep*mtt*mWW*s*t^8 + 218*ep^2*mtt*mWW*s*t^8 + 24*ep^3*mtt*mWW*s*t^8 - 63*mWW^2*s*t^8 - 287*ep*mWW^2*s*t^8 - 428*ep^2*mWW^2*s*t^8 - 210*ep^3*mWW^2*s*t^8 + 120*ep^2*mtt*s^2*t^8 + 180*ep^3*mtt*s^2*t^8 - 20*mWW*s^2*t^8 - 110*ep*mWW*s^2*t^8 - 240*ep^2*mWW*s^2*t^8 - 180*ep^3*mWW*s^2*t^8 + 24*ep*mtt^2*t^9 + 84*ep^2*mtt^2*t^9 + 72*ep^3*mtt^2*t^9 + 12*mtt*mWW*t^9 + 30*ep*mtt*mWW*t^9 - 6*ep^2*mtt*mWW*t^9 - 36*ep^3*mtt*mWW*t^9 - 12*mWW^2*t^9 - 54*ep*mWW^2*t^9 - 78*ep^2*mWW^2*t^9 - 36*ep^3*mWW^2*t^9 + 24*ep^2*mtt*s*t^9 + 36*ep^3*mtt*s*t^9 - 4*mWW*s*t^9 - 22*ep*mWW*s*t^9 - 48*ep^2*mWW*s*t^9 - 36*ep^3*mWW*s*t^9))/(2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mWW - t)*(mtt - mWW - s - t)^2*(s + t)*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(2*mtt^5 + 12*ep*mtt^5 + 16*ep^2*mtt^5 - 6*mtt^4*mWW - 35*ep*mtt^4*mWW - 47*ep^2*mtt^4*mWW + 6*mtt^3*mWW^2 + 33*ep*mtt^3*mWW^2 + 45*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 9*ep*mtt^2*mWW^3 - 13*ep^2*mtt^2*mWW^3 - ep*mtt*mWW^4 - ep^2*mtt*mWW^4 - 7*mtt^4*s - 42*ep*mtt^4*s - 53*ep^2*mtt^4*s + 11*mtt^3*mWW*s + 71*ep*mtt^3*mWW*s + 96*ep^2*mtt^3*mWW*s - mtt^2*mWW^2*s - 16*ep*mtt^2*mWW^2*s - 33*ep^2*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 13*ep*mtt*mWW^3*s - 10*ep^2*mtt*mWW^3*s + 8*mtt^3*s^2 + 47*ep*mtt^3*s^2 + 57*ep^2*mtt^3*s^2 - 4*mtt^2*mWW*s^2 - 30*ep*mtt^2*mWW*s^2 - 44*ep^2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 - 13*ep^2*mtt*mWW^2*s^2 - 3*mtt^2*s^3 - 17*ep*mtt^2*s^3 - 20*ep^2*mtt^2*s^3 - mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 - 4*ep^2*mtt*mWW*s^3 - 14*mtt^4*t - 72*ep*mtt^4*t - 82*ep^2*mtt^4*t + 30*mtt^3*mWW*t + 160*ep*mtt^3*mWW*t + 190*ep^2*mtt^3*mWW*t - 18*mtt^2*mWW^2*t - 103*ep*mtt^2*mWW^2*t - 133*ep^2*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 14*ep*mtt*mWW^3*t + 24*ep^2*mtt*mWW^3*t + ep*mWW^4*t + ep^2*mWW^4*t + 34*mtt^3*s*t + 174*ep*mtt^3*s*t + 194*ep^2*mtt^3*s*t - 46*mtt^2*mWW*s*t - 244*ep*mtt^2*mWW*s*t - 282*ep^2*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 62*ep*mtt*mWW^2*s*t + 82*ep^2*mtt*mWW^2*s*t + 2*mWW^3*s*t + 8*ep*mWW^3*s*t + 6*ep^2*mWW^3*s*t - 24*mtt^2*s^2*t - 123*ep*mtt^2*s^2*t - 135*ep^2*mtt^2*s^2*t + 14*mtt*mWW*s^2*t + 72*ep*mtt*mWW*s^2*t + 82*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 7*ep*mWW^2*s^2*t + 5*ep^2*mWW^2*s^2*t + 4*mtt*s^3*t + 22*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t + 30*mtt^3*t^2 + 140*ep*mtt^3*t^2 + 146*ep^2*mtt^3*t^2 - 52*mtt^2*mWW*t^2 - 253*ep*mtt^2*mWW*t^2 - 273*ep^2*mtt^2*mWW*t^2 + 22*mtt*mWW^2*t^2 + 118*ep*mtt*mWW^2*t^2 + 138*ep^2*mtt*mWW^2*t^2 - 5*ep*mWW^3*t^2 - 11*ep^2*mWW^3*t^2 - 47*mtt^2*s*t^2 - 218*ep*mtt^2*s*t^2 - 225*ep^2*mtt^2*s*t^2 + 51*mtt*mWW*s*t^2 + 237*ep*mtt*mWW*s*t^2 + 246*ep^2*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 41*ep*mWW^2*s*t^2 - 45*ep^2*mWW^2*s*t^2 + 16*mtt*s^2*t^2 + 76*ep*mtt*s^2*t^2 + 78*ep^2*mtt*s^2*t^2 - 8*mWW*s^2*t^2 - 32*ep*mWW*s^2*t^2 - 30*ep^2*mWW*s^2*t^2 - 26*mtt^2*t^3 - 112*ep*mtt^2*t^3 - 110*ep^2*mtt^2*t^3 + 36*mtt*mWW*t^3 + 160*ep*mtt*mWW*t^3 + 160*ep^2*mtt*mWW*t^3 - 10*mWW^2*t^3 - 48*ep*mWW^2*t^3 - 50*ep^2*mWW^2*t^3 + 20*mtt*s*t^3 + 86*ep*mtt*s*t^3 + 84*ep^2*mtt*s*t^3 - 16*mWW*s*t^3 - 64*ep*mWW*s*t^3 - 60*ep^2*mWW*s*t^3 + 8*mtt*t^4 + 32*ep*mtt*t^4 + 30*ep^2*mtt*t^4 - 8*mWW*t^4 - 32*ep*mWW*t^4 - 30*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - mWW - s - t)^2)), (ep*(2*mtt^5 + 12*ep*mtt^5 + 16*ep^2*mtt^5 - 6*mtt^4*mWW - 35*ep*mtt^4*mWW - 47*ep^2*mtt^4*mWW + 6*mtt^3*mWW^2 + 33*ep*mtt^3*mWW^2 + 45*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 9*ep*mtt^2*mWW^3 - 13*ep^2*mtt^2*mWW^3 - ep*mtt*mWW^4 - ep^2*mtt*mWW^4 - 7*mtt^4*s - 42*ep*mtt^4*s - 53*ep^2*mtt^4*s + 11*mtt^3*mWW*s + 71*ep*mtt^3*mWW*s + 96*ep^2*mtt^3*mWW*s - mtt^2*mWW^2*s - 16*ep*mtt^2*mWW^2*s - 33*ep^2*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 13*ep*mtt*mWW^3*s - 10*ep^2*mtt*mWW^3*s + 8*mtt^3*s^2 + 47*ep*mtt^3*s^2 + 57*ep^2*mtt^3*s^2 - 4*mtt^2*mWW*s^2 - 30*ep*mtt^2*mWW*s^2 - 44*ep^2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 - 13*ep^2*mtt*mWW^2*s^2 - 3*mtt^2*s^3 - 17*ep*mtt^2*s^3 - 20*ep^2*mtt^2*s^3 - mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 - 4*ep^2*mtt*mWW*s^3 - 14*mtt^4*t - 72*ep*mtt^4*t - 82*ep^2*mtt^4*t + 30*mtt^3*mWW*t + 160*ep*mtt^3*mWW*t + 190*ep^2*mtt^3*mWW*t - 18*mtt^2*mWW^2*t - 103*ep*mtt^2*mWW^2*t - 133*ep^2*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 14*ep*mtt*mWW^3*t + 24*ep^2*mtt*mWW^3*t + ep*mWW^4*t + ep^2*mWW^4*t + 34*mtt^3*s*t + 174*ep*mtt^3*s*t + 194*ep^2*mtt^3*s*t - 46*mtt^2*mWW*s*t - 244*ep*mtt^2*mWW*s*t - 282*ep^2*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 62*ep*mtt*mWW^2*s*t + 82*ep^2*mtt*mWW^2*s*t + 2*mWW^3*s*t + 8*ep*mWW^3*s*t + 6*ep^2*mWW^3*s*t - 24*mtt^2*s^2*t - 123*ep*mtt^2*s^2*t - 135*ep^2*mtt^2*s^2*t + 14*mtt*mWW*s^2*t + 72*ep*mtt*mWW*s^2*t + 82*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 7*ep*mWW^2*s^2*t + 5*ep^2*mWW^2*s^2*t + 4*mtt*s^3*t + 22*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t + 30*mtt^3*t^2 + 140*ep*mtt^3*t^2 + 146*ep^2*mtt^3*t^2 - 52*mtt^2*mWW*t^2 - 253*ep*mtt^2*mWW*t^2 - 273*ep^2*mtt^2*mWW*t^2 + 22*mtt*mWW^2*t^2 + 118*ep*mtt*mWW^2*t^2 + 138*ep^2*mtt*mWW^2*t^2 - 5*ep*mWW^3*t^2 - 11*ep^2*mWW^3*t^2 - 47*mtt^2*s*t^2 - 218*ep*mtt^2*s*t^2 - 225*ep^2*mtt^2*s*t^2 + 51*mtt*mWW*s*t^2 + 237*ep*mtt*mWW*s*t^2 + 246*ep^2*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 41*ep*mWW^2*s*t^2 - 45*ep^2*mWW^2*s*t^2 + 16*mtt*s^2*t^2 + 76*ep*mtt*s^2*t^2 + 78*ep^2*mtt*s^2*t^2 - 8*mWW*s^2*t^2 - 32*ep*mWW*s^2*t^2 - 30*ep^2*mWW*s^2*t^2 - 26*mtt^2*t^3 - 112*ep*mtt^2*t^3 - 110*ep^2*mtt^2*t^3 + 36*mtt*mWW*t^3 + 160*ep*mtt*mWW*t^3 + 160*ep^2*mtt*mWW*t^3 - 10*mWW^2*t^3 - 48*ep*mWW^2*t^3 - 50*ep^2*mWW^2*t^3 + 20*mtt*s*t^3 + 86*ep*mtt*s*t^3 + 84*ep^2*mtt*s*t^3 - 16*mWW*s*t^3 - 64*ep*mWW*s*t^3 - 60*ep^2*mWW*s*t^3 + 8*mtt*t^4 + 32*ep*mtt*t^4 + 30*ep^2*mtt*t^4 - 8*mWW*t^4 - 32*ep*mWW*t^4 - 30*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - mWW - s - t)^2), -((ep*(mtt^2*mWW*s + 3*ep*mtt^2*mWW*s + 2*ep^2*mtt^2*mWW*s - 5*mtt*mWW^2*s - 25*ep*mtt*mWW^2*s - 26*ep^2*mtt*mWW^2*s + 2*mtt^3*t + 2*ep*mtt^3*t + 4*mtt^2*mWW*t + 28*ep*mtt^2*mWW*t + 30*ep^2*mtt^2*mWW*t - 6*mtt*mWW^2*t - 30*ep*mtt*mWW^2*t - 30*ep^2*mtt*mWW^2*t - 3*mtt^2*s*t - 5*ep*mtt^2*s*t - 2*ep^2*mtt^2*s*t + 5*mtt*mWW*s*t + 19*ep*mtt*mWW*s*t + 20*ep^2*mtt*mWW*s*t + 6*mWW^2*s*t + 30*ep*mWW^2*s*t + 30*ep^2*mWW^2*s*t - 10*mtt^2*t^2 - 34*ep*mtt^2*t^2 - 30*ep^2*mtt^2*t^2 + 4*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 + 6*mWW^2*t^2 + 30*ep*mWW^2*t^2 + 30*ep^2*mWW^2*t^2 + 4*mtt*s*t^2 + 10*ep*mtt*s*t^2 + 6*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 32*ep*mWW*s*t^2 - 30*ep^2*mWW*s*t^2 + 8*mtt*t^3 + 32*ep*mtt*t^3 + 30*ep^2*mtt*t^3 - 8*mWW*t^3 - 32*ep*mWW*t^3 - 30*ep^2*mWW*t^3))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mWW - t))), -(((1 + 4*ep)*(mtt^2*s + 2*ep*mtt^2*s + ep^2*mtt^2*s + mtt*mWW*s + 2*ep*mtt*mWW*s + ep^2*mtt*mWW*s + 3*mtt^2*t + 14*ep*mtt^2*t + 15*ep^2*mtt^2*t + mtt*mWW*t + 4*ep*mtt*mWW*t + 3*ep^2*mtt*mWW*t - 5*mtt*s*t - 18*ep*mtt*s*t - 17*ep^2*mtt*s*t - mWW*s*t - 4*ep*mWW*s*t - 3*ep^2*mWW*s*t - 7*mtt*t^2 - 32*ep*mtt*t^2 - 33*ep^2*mtt*t^2 - mWW*t^2 - 4*ep*mWW*t^2 - 3*ep^2*mWW*t^2 + 4*s*t^2 + 18*ep*s*t^2 + 18*ep^2*s*t^2 + 4*t^3 + 18*ep*t^3 + 18*ep^2*t^3))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t))), (ep*(mtt^2*mWW*s + 3*ep*mtt^2*mWW*s + 2*ep^2*mtt^2*mWW*s - 5*mtt*mWW^2*s - 25*ep*mtt*mWW^2*s - 26*ep^2*mtt*mWW^2*s + 2*mtt^3*t + 2*ep*mtt^3*t + 4*mtt^2*mWW*t + 28*ep*mtt^2*mWW*t + 30*ep^2*mtt^2*mWW*t - 6*mtt*mWW^2*t - 30*ep*mtt*mWW^2*t - 30*ep^2*mtt*mWW^2*t - 3*mtt^2*s*t - 5*ep*mtt^2*s*t - 2*ep^2*mtt^2*s*t + 5*mtt*mWW*s*t + 19*ep*mtt*mWW*s*t + 20*ep^2*mtt*mWW*s*t + 6*mWW^2*s*t + 30*ep*mWW^2*s*t + 30*ep^2*mWW^2*s*t - 10*mtt^2*t^2 - 34*ep*mtt^2*t^2 - 30*ep^2*mtt^2*t^2 + 4*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 + 6*mWW^2*t^2 + 30*ep*mWW^2*t^2 + 30*ep^2*mWW^2*t^2 + 4*mtt*s*t^2 + 10*ep*mtt*s*t^2 + 6*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 32*ep*mWW*s*t^2 - 30*ep^2*mWW*s*t^2 + 8*mtt*t^3 + 32*ep*mtt*t^3 + 30*ep^2*mtt*t^3 - 8*mWW*t^3 - 32*ep*mWW*t^3 - 30*ep^2*mWW*t^3))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mWW - t)), (-2*ep*(2*mtt^5 + 12*ep*mtt^5 + 16*ep^2*mtt^5 - 6*mtt^4*mWW - 35*ep*mtt^4*mWW - 47*ep^2*mtt^4*mWW + 6*mtt^3*mWW^2 + 33*ep*mtt^3*mWW^2 + 45*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 9*ep*mtt^2*mWW^3 - 13*ep^2*mtt^2*mWW^3 - ep*mtt*mWW^4 - ep^2*mtt*mWW^4 - 7*mtt^4*s - 42*ep*mtt^4*s - 53*ep^2*mtt^4*s + 11*mtt^3*mWW*s + 71*ep*mtt^3*mWW*s + 96*ep^2*mtt^3*mWW*s - mtt^2*mWW^2*s - 16*ep*mtt^2*mWW^2*s - 33*ep^2*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 13*ep*mtt*mWW^3*s - 10*ep^2*mtt*mWW^3*s + 8*mtt^3*s^2 + 47*ep*mtt^3*s^2 + 57*ep^2*mtt^3*s^2 - 4*mtt^2*mWW*s^2 - 30*ep*mtt^2*mWW*s^2 - 44*ep^2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 - 13*ep^2*mtt*mWW^2*s^2 - 3*mtt^2*s^3 - 17*ep*mtt^2*s^3 - 20*ep^2*mtt^2*s^3 - mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 - 4*ep^2*mtt*mWW*s^3 - 14*mtt^4*t - 72*ep*mtt^4*t - 82*ep^2*mtt^4*t + 30*mtt^3*mWW*t + 160*ep*mtt^3*mWW*t + 190*ep^2*mtt^3*mWW*t - 18*mtt^2*mWW^2*t - 103*ep*mtt^2*mWW^2*t - 133*ep^2*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 14*ep*mtt*mWW^3*t + 24*ep^2*mtt*mWW^3*t + ep*mWW^4*t + ep^2*mWW^4*t + 34*mtt^3*s*t + 174*ep*mtt^3*s*t + 194*ep^2*mtt^3*s*t - 46*mtt^2*mWW*s*t - 244*ep*mtt^2*mWW*s*t - 282*ep^2*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 62*ep*mtt*mWW^2*s*t + 82*ep^2*mtt*mWW^2*s*t + 2*mWW^3*s*t + 8*ep*mWW^3*s*t + 6*ep^2*mWW^3*s*t - 24*mtt^2*s^2*t - 123*ep*mtt^2*s^2*t - 135*ep^2*mtt^2*s^2*t + 14*mtt*mWW*s^2*t + 72*ep*mtt*mWW*s^2*t + 82*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 7*ep*mWW^2*s^2*t + 5*ep^2*mWW^2*s^2*t + 4*mtt*s^3*t + 22*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t + 30*mtt^3*t^2 + 140*ep*mtt^3*t^2 + 146*ep^2*mtt^3*t^2 - 52*mtt^2*mWW*t^2 - 253*ep*mtt^2*mWW*t^2 - 273*ep^2*mtt^2*mWW*t^2 + 22*mtt*mWW^2*t^2 + 118*ep*mtt*mWW^2*t^2 + 138*ep^2*mtt*mWW^2*t^2 - 5*ep*mWW^3*t^2 - 11*ep^2*mWW^3*t^2 - 47*mtt^2*s*t^2 - 218*ep*mtt^2*s*t^2 - 225*ep^2*mtt^2*s*t^2 + 51*mtt*mWW*s*t^2 + 237*ep*mtt*mWW*s*t^2 + 246*ep^2*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 41*ep*mWW^2*s*t^2 - 45*ep^2*mWW^2*s*t^2 + 16*mtt*s^2*t^2 + 76*ep*mtt*s^2*t^2 + 78*ep^2*mtt*s^2*t^2 - 8*mWW*s^2*t^2 - 32*ep*mWW*s^2*t^2 - 30*ep^2*mWW*s^2*t^2 - 26*mtt^2*t^3 - 112*ep*mtt^2*t^3 - 110*ep^2*mtt^2*t^3 + 36*mtt*mWW*t^3 + 160*ep*mtt*mWW*t^3 + 160*ep^2*mtt*mWW*t^3 - 10*mWW^2*t^3 - 48*ep*mWW^2*t^3 - 50*ep^2*mWW^2*t^3 + 20*mtt*s*t^3 + 86*ep*mtt*s*t^3 + 84*ep^2*mtt*s*t^3 - 16*mWW*s*t^3 - 64*ep*mWW*s*t^3 - 60*ep^2*mWW*s*t^3 + 8*mtt*t^4 + 32*ep*mtt*t^4 + 30*ep^2*mtt*t^4 - 8*mWW*t^4 - 32*ep*mWW*t^4 - 30*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - mWW - s - t)^2), 0, (ep*(-6*mtt^5*mWW^2*s^3 - 42*ep*mtt^5*mWW^2*s^3 - 90*ep^2*mtt^5*mWW^2*s^3 - 60*ep^3*mtt^5*mWW^2*s^3 + 18*mtt^4*mWW^3*s^3 + 123*ep*mtt^4*mWW^3*s^3 + 261*ep^2*mtt^4*mWW^3*s^3 + 174*ep^3*mtt^4*mWW^3*s^3 - 18*mtt^3*mWW^4*s^3 - 117*ep*mtt^3*mWW^4*s^3 - 243*ep^2*mtt^3*mWW^4*s^3 - 162*ep^3*mtt^3*mWW^4*s^3 + 6*mtt^2*mWW^5*s^3 + 33*ep*mtt^2*mWW^5*s^3 + 63*ep^2*mtt^2*mWW^5*s^3 + 42*ep^3*mtt^2*mWW^5*s^3 + 3*ep*mtt*mWW^6*s^3 + 9*ep^2*mtt*mWW^6*s^3 + 6*ep^3*mtt*mWW^6*s^3 + 20*mtt^4*mWW^2*s^4 + 123*ep*mtt^4*mWW^2*s^4 + 235*ep^2*mtt^4*mWW^2*s^4 + 150*ep^3*mtt^4*mWW^2*s^4 - 34*mtt^3*mWW^3*s^4 - 204*ep*mtt^3*mWW^3*s^4 - 376*ep^2*mtt^3*mWW^3*s^4 - 236*ep^3*mtt^3*mWW^3*s^4 + 8*mtt^2*mWW^4*s^4 + 39*ep*mtt^2*mWW^4*s^4 + 47*ep^2*mtt^2*mWW^4*s^4 + 22*ep^3*mtt^2*mWW^4*s^4 + 6*mtt*mWW^5*s^4 + 42*ep*mtt*mWW^5*s^4 + 94*ep^2*mtt*mWW^5*s^4 + 64*ep^3*mtt*mWW^5*s^4 - 22*mtt^3*mWW^2*s^5 - 123*ep*mtt^3*mWW^2*s^5 - 221*ep^2*mtt^3*mWW^2*s^5 - 138*ep^3*mtt^3*mWW^2*s^5 + 16*mtt^2*mWW^3*s^5 + 62*ep*mtt^2*mWW^3*s^5 + 56*ep^2*mtt^2*mWW^3*s^5 + 16*ep^3*mtt^2*mWW^3*s^5 + 6*mtt*mWW^4*s^5 + 61*ep*mtt*mWW^4*s^5 + 165*ep^2*mtt*mWW^4*s^5 + 122*ep^3*mtt*mWW^4*s^5 + 8*mtt^2*mWW^2*s^6 + 42*ep*mtt^2*mWW^2*s^6 + 76*ep^2*mtt^2*mWW^2*s^6 + 48*ep^3*mtt^2*mWW^2*s^6 + 18*ep*mtt*mWW^3*s^6 + 60*ep^2*mtt*mWW^3*s^6 + 48*ep^3*mtt*mWW^3*s^6 - 12*mtt^6*mWW*s^2*t - 84*ep*mtt^6*mWW*s^2*t - 180*ep^2*mtt^6*mWW*s^2*t - 120*ep^3*mtt^6*mWW*s^2*t + 30*mtt^5*mWW^2*s^2*t + 198*ep*mtt^5*mWW^2*s^2*t + 402*ep^2*mtt^5*mWW^2*s^2*t + 252*ep^3*mtt^5*mWW^2*s^2*t - 18*mtt^4*mWW^3*s^2*t - 93*ep*mtt^4*mWW^3*s^2*t - 135*ep^2*mtt^4*mWW^3*s^2*t - 42*ep^3*mtt^4*mWW^3*s^2*t - 6*mtt^3*mWW^4*s^2*t - 69*ep*mtt^3*mWW^4*s^2*t - 207*ep^2*mtt^3*mWW^4*s^2*t - 186*ep^3*mtt^3*mWW^4*s^2*t + 6*mtt^2*mWW^5*s^2*t + 45*ep*mtt^2*mWW^5*s^2*t + 111*ep^2*mtt^2*mWW^5*s^2*t + 90*ep^3*mtt^2*mWW^5*s^2*t + 3*ep*mtt*mWW^6*s^2*t + 9*ep^2*mtt*mWW^6*s^2*t + 6*ep^3*mtt*mWW^6*s^2*t + 52*mtt^5*mWW*s^3*t + 332*ep*mtt^5*mWW*s^3*t + 656*ep^2*mtt^5*mWW*s^3*t + 424*ep^3*mtt^5*mWW*s^3*t - 40*mtt^4*mWW^2*s^3*t - 231*ep*mtt^4*mWW^2*s^3*t - 387*ep^2*mtt^4*mWW^2*s^3*t - 214*ep^3*mtt^4*mWW^2*s^3*t - 78*mtt^3*mWW^3*s^3*t - 564*ep*mtt^3*mWW^3*s^3*t - 1284*ep^2*mtt^3*mWW^3*s^3*t - 924*ep^3*mtt^3*mWW^3*s^3*t + 68*mtt^2*mWW^4*s^3*t + 490*ep*mtt^2*mWW^4*s^3*t + 1096*ep^2*mtt^2*mWW^4*s^3*t + 788*ep^3*mtt^2*mWW^4*s^3*t - 2*mtt*mWW^5*s^3*t - 24*ep*mtt*mWW^5*s^3*t - 72*ep^2*mtt*mWW^5*s^3*t - 68*ep^3*mtt*mWW^5*s^3*t - 3*ep*mWW^6*s^3*t - 9*ep^2*mWW^6*s^3*t - 6*ep^3*mWW^6*s^3*t - 85*mtt^4*mWW*s^4*t - 499*ep*mtt^4*mWW*s^4*t - 926*ep^2*mtt^4*mWW*s^4*t - 584*ep^3*mtt^4*mWW*s^4*t - 22*mtt^3*mWW^2*s^4*t - 209*ep*mtt^3*mWW^2*s^4*t - 577*ep^2*mtt^3*mWW^2*s^4*t - 426*ep^3*mtt^3*mWW^2*s^4*t + 160*mtt^2*mWW^3*s^4*t + 1014*ep*mtt^2*mWW^3*s^4*t + 2054*ep^2*mtt^2*mWW^3*s^4*t + 1344*ep^3*mtt^2*mWW^3*s^4*t - 50*mtt*mWW^4*s^4*t - 285*ep*mtt*mWW^4*s^4*t - 499*ep^2*mtt*mWW^4*s^4*t - 294*ep^3*mtt*mWW^4*s^4*t - 3*mWW^5*s^4*t - 21*ep*mWW^5*s^4*t - 52*ep^2*mWW^5*s^4*t - 40*ep^3*mWW^5*s^4*t + 62*mtt^3*mWW*s^5*t + 338*ep*mtt^3*mWW*s^5*t + 604*ep^2*mtt^3*mWW*s^5*t + 376*ep^3*mtt^3*mWW*s^5*t + 42*mtt^2*mWW^2*s^5*t + 341*ep*mtt^2*mWW^2*s^5*t + 819*ep^2*mtt^2*mWW^2*s^5*t + 574*ep^3*mtt^2*mWW^2*s^5*t - 64*mtt*mWW^3*s^5*t - 360*ep*mtt*mWW^3*s^5*t - 662*ep^2*mtt*mWW^3*s^5*t - 396*ep^3*mtt*mWW^3*s^5*t - 19*ep*mWW^4*s^5*t - 81*ep^2*mWW^4*s^5*t - 74*ep^3*mWW^4*s^5*t - 17*mtt^2*mWW*s^6*t - 87*ep*mtt^2*mWW*s^6*t - 154*ep^2*mtt^2*mWW*s^6*t - 96*ep^3*mtt^2*mWW*s^6*t - 10*mtt*mWW^2*s^6*t - 96*ep*mtt*mWW^2*s^6*t - 236*ep^2*mtt*mWW^2*s^6*t - 168*ep^3*mtt*mWW^2*s^6*t + 3*mWW^3*s^6*t + 3*ep*mWW^3*s^6*t - 18*ep^2*mWW^3*s^6*t - 24*ep^3*mWW^3*s^6*t - 6*mtt^7*s*t^2 - 42*ep*mtt^7*s*t^2 - 90*ep^2*mtt^7*s*t^2 - 60*ep^3*mtt^7*s*t^2 + 6*mtt^6*mWW*s*t^2 + 27*ep*mtt^6*mWW*s*t^2 + 21*ep^2*mtt^6*mWW*s*t^2 - 18*ep^3*mtt^6*mWW*s*t^2 + 18*mtt^5*mWW^2*s*t^2 + 165*ep*mtt^5*mWW^2*s*t^2 + 459*ep^2*mtt^5*mWW^2*s*t^2 + 402*ep^3*mtt^5*mWW^2*s*t^2 - 30*mtt^4*mWW^3*s*t^2 - 237*ep*mtt^4*mWW^3*s*t^2 - 603*ep^2*mtt^4*mWW^3*s*t^2 - 498*ep^3*mtt^4*mWW^3*s*t^2 + 12*mtt^3*mWW^4*s*t^2 + 81*ep*mtt^3*mWW^4*s*t^2 + 195*ep^2*mtt^3*mWW^4*s*t^2 + 162*ep^3*mtt^3*mWW^4*s*t^2 + 6*ep*mtt^2*mWW^5*s*t^2 + 18*ep^2*mtt^2*mWW^5*s*t^2 + 12*ep^3*mtt^2*mWW^5*s*t^2 + 33*mtt^6*s^2*t^2 + 216*ep*mtt^6*s^2*t^2 + 435*ep^2*mtt^6*s^2*t^2 + 282*ep^3*mtt^6*s^2*t^2 + 76*mtt^5*mWW*s^2*t^2 + 544*ep*mtt^5*mWW*s^2*t^2 + 1242*ep^2*mtt^5*mWW*s^2*t^2 + 912*ep^3*mtt^5*mWW*s^2*t^2 - 232*mtt^4*mWW^2*s^2*t^2 - 1629*ep*mtt^4*mWW^2*s^2*t^2 - 3605*ep^2*mtt^4*mWW^2*s^2*t^2 - 2586*ep^3*mtt^4*mWW^2*s^2*t^2 + 96*mtt^3*mWW^3*s^2*t^2 + 672*ep*mtt^3*mWW^3*s^2*t^2 + 1494*ep^2*mtt^3*mWW^3*s^2*t^2 + 1104*ep^3*mtt^3*mWW^3*s^2*t^2 + 35*mtt^2*mWW^4*s^2*t^2 + 284*ep*mtt^2*mWW^4*s^2*t^2 + 675*ep^2*mtt^2*mWW^4*s^2*t^2 + 486*ep^3*mtt^2*mWW^4*s^2*t^2 - 8*mtt*mWW^5*s^2*t^2 - 84*ep*mtt*mWW^5*s^2*t^2 - 232*ep^2*mtt*mWW^5*s^2*t^2 - 192*ep^3*mtt*mWW^5*s^2*t^2 - 3*ep*mWW^6*s^2*t^2 - 9*ep^2*mWW^6*s^2*t^2 - 6*ep^3*mWW^6*s^2*t^2 - 72*mtt^5*s^3*t^2 - 441*ep*mtt^5*s^3*t^2 - 843*ep^2*mtt^5*s^3*t^2 - 534*ep^3*mtt^5*s^3*t^2 - 299*mtt^4*mWW*s^3*t^2 - 1918*ep*mtt^4*mWW*s^3*t^2 - 3945*ep^2*mtt^4*mWW*s^3*t^2 - 2650*ep^3*mtt^4*mWW*s^3*t^2 + 412*mtt^3*mWW^2*s^3*t^2 + 2598*ep*mtt^3*mWW^2*s^3*t^2 + 5178*ep^2*mtt^3*mWW^2*s^3*t^2 + 3448*ep^3*mtt^3*mWW^2*s^3*t^2 + 96*mtt^2*mWW^3*s^3*t^2 + 654*ep*mtt^2*mWW^3*s^3*t^2 + 1458*ep^2*mtt^2*mWW^3*s^3*t^2 + 960*ep^3*mtt^2*mWW^3*s^3*t^2 - 136*mtt*mWW^4*s^3*t^2 - 905*ep*mtt*mWW^4*s^3*t^2 - 1899*ep^2*mtt*mWW^4*s^3*t^2 - 1274*ep^3*mtt*mWW^4*s^3*t^2 - mWW^5*s^3*t^2 + 12*ep*mWW^5*s^3*t^2 + 51*ep^2*mWW^5*s^3*t^2 + 50*ep^3*mWW^5*s^3*t^2 + 78*mtt^4*s^4*t^2 + 447*ep*mtt^4*s^4*t^2 + 819*ep^2*mtt^4*s^4*t^2 + 510*ep^3*mtt^4*s^4*t^2 + 370*mtt^3*mWW*s^4*t^2 + 2254*ep*mtt^3*mWW*s^4*t^2 + 4452*ep^2*mtt^3*mWW*s^4*t^2 + 2892*ep^3*mtt^3*mWW*s^4*t^2 - 255*mtt^2*mWW^2*s^4*t^2 - 1324*ep*mtt^2*mWW^2*s^4*t^2 - 2151*ep^2*mtt^2*mWW^2*s^4*t^2 - 1226*ep^3*mtt^2*mWW^2*s^4*t^2 - 152*mtt*mWW^3*s^4*t^2 - 1002*ep*mtt*mWW^3*s^4*t^2 - 2170*ep^2*mtt*mWW^3*s^4*t^2 - 1464*ep^3*mtt*mWW^3*s^4*t^2 + 39*mWW^4*s^4*t^2 + 225*ep*mWW^4*s^4*t^2 + 410*ep^2*mWW^4*s^4*t^2 + 248*ep^3*mWW^4*s^4*t^2 - 42*mtt^3*s^5*t^2 - 225*ep*mtt^3*s^5*t^2 - 399*ep^2*mtt^3*s^5*t^2 - 246*ep^3*mtt^3*s^5*t^2 - 175*mtt^2*mWW*s^5*t^2 - 1051*ep*mtt^2*mWW*s^5*t^2 - 2066*ep^2*mtt^2*mWW*s^5*t^2 - 1328*ep^3*mtt^2*mWW*s^5*t^2 + 64*mtt*mWW^2*s^5*t^2 + 183*ep*mtt*mWW^2*s^5*t^2 + 29*ep^2*mtt*mWW^2*s^5*t^2 - 126*ep^3*mtt*mWW^2*s^5*t^2 + 33*mWW^3*s^5*t^2 + 193*ep*mWW^3*s^5*t^2 + 396*ep^2*mWW^3*s^5*t^2 + 260*ep^3*mWW^3*s^5*t^2 + 9*mtt^2*s^6*t^2 + 45*ep*mtt^2*s^6*t^2 + 78*ep^2*mtt^2*s^6*t^2 + 48*ep^3*mtt^2*s^6*t^2 + 22*mtt*mWW*s^6*t^2 + 144*ep*mtt*mWW*s^6*t^2 + 296*ep^2*mtt*mWW*s^6*t^2 + 192*ep^3*mtt*mWW*s^6*t^2 - 7*mWW^2*s^6*t^2 - 9*ep*mWW^2*s^6*t^2 + 34*ep^2*mWW^2*s^6*t^2 + 48*ep^3*mWW^2*s^6*t^2 - 6*mtt^7*t^3 - 48*ep*mtt^7*t^3 - 120*ep^2*mtt^7*t^3 - 96*ep^3*mtt^7*t^3 + 18*mtt^6*mWW*t^3 + 141*ep*mtt^6*mWW*t^3 + 351*ep^2*mtt^6*mWW*t^3 + 282*ep^3*mtt^6*mWW*t^3 - 18*mtt^5*mWW^2*t^3 - 135*ep*mtt^5*mWW^2*t^3 - 333*ep^2*mtt^5*mWW^2*t^3 - 270*ep^3*mtt^5*mWW^2*t^3 + 6*mtt^4*mWW^3*t^3 + 39*ep*mtt^4*mWW^3*t^3 + 93*ep^2*mtt^4*mWW^3*t^3 + 78*ep^3*mtt^4*mWW^3*t^3 + 3*ep*mtt^3*mWW^4*t^3 + 9*ep^2*mtt^3*mWW^4*t^3 + 6*ep^3*mtt^3*mWW^4*t^3 + 87*mtt^6*s*t^3 + 606*ep*mtt^6*s*t^3 + 1323*ep^2*mtt^6*s*t^3 + 930*ep^3*mtt^6*s*t^3 - 102*mtt^5*mWW*s*t^3 - 700*ep*mtt^5*mWW*s*t^3 - 1496*ep^2*mtt^5*mWW*s*t^3 - 1036*ep^3*mtt^5*mWW*s*t^3 - 82*mtt^4*mWW^2*s*t^3 - 648*ep*mtt^4*mWW^2*s*t^3 - 1600*ep^2*mtt^4*mWW^2*s*t^3 - 1244*ep^3*mtt^4*mWW^2*s*t^3 + 122*mtt^3*mWW^3*s*t^3 + 960*ep*mtt^3*mWW^3*s*t^3 + 2360*ep^2*mtt^3*mWW^3*s*t^3 + 1852*ep^3*mtt^3*mWW^3*s*t^3 - 25*mtt^2*mWW^4*s*t^3 - 206*ep*mtt^2*mWW^4*s*t^3 - 551*ep^2*mtt^2*mWW^4*s*t^3 - 478*ep^3*mtt^2*mWW^4*s*t^3 - 12*ep*mtt*mWW^5*s*t^3 - 36*ep^2*mtt*mWW^5*s*t^3 - 24*ep^3*mtt*mWW^5*s*t^3 - 312*mtt^5*s^2*t^3 - 2019*ep*mtt^5*s^2*t^3 - 4119*ep^2*mtt^5*s^2*t^3 - 2742*ep^3*mtt^5*s^2*t^3 - 42*mtt^4*mWW*s^2*t^3 - 299*ep*mtt^4*mWW*s^2*t^3 - 785*ep^2*mtt^4*mWW*s^2*t^3 - 594*ep^3*mtt^4*mWW*s^2*t^3 + 702*mtt^3*mWW^2*s^2*t^3 + 4734*ep*mtt^3*mWW^2*s^2*t^3 + 10188*ep^2*mtt^3*mWW^2*s^2*t^3 + 7092*ep^3*mtt^3*mWW^2*s^2*t^3 - 284*mtt^2*mWW^3*s^2*t^3 - 2056*ep*mtt^2*mWW^3*s^2*t^3 - 4660*ep^2*mtt^2*mWW^3*s^2*t^3 - 3452*ep^3*mtt^2*mWW^3*s^2*t^3 - 66*mtt*mWW^4*s^2*t^3 - 399*ep*mtt*mWW^4*s^2*t^3 - 745*ep^2*mtt*mWW^4*s^2*t^3 - 406*ep^3*mtt*mWW^4*s^2*t^3 + 2*mWW^5*s^2*t^3 + 39*ep*mWW^5*s^2*t^3 + 121*ep^2*mWW^5*s^2*t^3 + 102*ep^3*mWW^5*s^2*t^3 + 486*mtt^4*s^3*t^3 + 2958*ep*mtt^4*s^3*t^3 + 5748*ep^2*mtt^4*s^3*t^3 + 3696*ep^3*mtt^4*s^3*t^3 + 412*mtt^3*mWW*s^3*t^3 + 2678*ep*mtt^3*mWW*s^3*t^3 + 5710*ep^2*mtt^3*mWW*s^3*t^3 + 3864*ep^3*mtt^3*mWW*s^3*t^3 - 985*mtt^2*mWW^2*s^3*t^3 - 6081*ep*mtt^2*mWW^2*s^3*t^3 - 12104*ep^2*mtt^2*mWW^2*s^3*t^3 - 7920*ep^3*mtt^2*mWW^2*s^3*t^3 + 90*mtt*mWW^3*s^3*t^3 + 576*ep*mtt*mWW^3*s^3*t^3 + 1086*ep^2*mtt*mWW^3*s^3*t^3 + 744*ep^3*mtt*mWW^3*s^3*t^3 + 77*mWW^4*s^3*t^3 + 469*ep*mWW^4*s^3*t^3 + 920*ep^2*mWW^4*s^3*t^3 + 576*ep^3*mWW^4*s^3*t^3 - 366*mtt^3*s^4*t^3 - 2109*ep*mtt^3*s^4*t^3 - 3951*ep^2*mtt^3*s^4*t^3 - 2478*ep^3*mtt^3*s^4*t^3 - 363*mtt^2*mWW*s^4*t^3 - 2393*ep*mtt^2*mWW*s^4*t^3 - 5104*ep^2*mtt^2*mWW*s^4*t^3 - 3440*ep^3*mtt^2*mWW*s^4*t^3 + 472*mtt*mWW^2*s^4*t^3 + 2573*ep*mtt*mWW^2*s^4*t^3 + 4609*ep^2*mtt*mWW^2*s^4*t^3 + 2754*ep^3*mtt*mWW^2*s^4*t^3 + 17*mWW^3*s^4*t^3 + 129*ep*mWW^3*s^4*t^3 + 366*ep^2*mWW^3*s^4*t^3 + 284*ep^3*mWW^3*s^4*t^3 + 123*mtt^2*s^5*t^3 + 678*ep*mtt^2*s^5*t^3 + 1239*ep^2*mtt^2*s^5*t^3 + 762*ep^3*mtt^2*s^5*t^3 + 72*mtt*mWW*s^5*t^3 + 560*ep*mtt*mWW*s^5*t^3 + 1302*ep^2*mtt*mWW*s^5*t^3 + 916*ep^3*mtt*mWW*s^5*t^3 - 75*mWW^2*s^5*t^3 - 338*ep*mWW^2*s^5*t^3 - 501*ep^2*mWW^2*s^5*t^3 - 238*ep^3*mWW^2*s^5*t^3 - 12*mtt*s^6*t^3 - 66*ep*mtt*s^6*t^3 - 120*ep^2*mtt*s^6*t^3 - 72*ep^3*mtt*s^6*t^3 + 4*mWW*s^6*t^3 + 6*ep*mWW*s^6*t^3 - 16*ep^2*mWW*s^6*t^3 - 24*ep^3*mWW*s^6*t^3 + 54*mtt^6*t^4 + 396*ep*mtt^6*t^4 + 918*ep^2*mtt^6*t^4 + 684*ep^3*mtt^6*t^4 - 126*mtt^5*mWW*t^4 - 942*ep*mtt^5*mWW*t^4 - 2232*ep^2*mtt^5*mWW*t^4 - 1704*ep^3*mtt^5*mWW*t^4 + 90*mtt^4*mWW^2*t^4 + 687*ep*mtt^4*mWW^2*t^4 + 1683*ep^2*mtt^4*mWW^2*t^4 + 1338*ep^3*mtt^4*mWW^2*t^4 - 18*mtt^3*mWW^3*t^4 - 132*ep*mtt^3*mWW^3*t^4 - 342*ep^2*mtt^3*mWW^3*t^4 - 300*ep^3*mtt^3*mWW^3*t^4 - 9*ep*mtt^2*mWW^4*t^4 - 27*ep^2*mtt^2*mWW^4*t^4 - 18*ep^3*mtt^2*mWW^4*t^4 - 420*mtt^5*s*t^4 - 2826*ep*mtt^5*s*t^4 - 6030*ep^2*mtt^5*s*t^4 - 4164*ep^3*mtt^5*s*t^4 + 526*mtt^4*mWW*s*t^4 + 3652*ep*mtt^4*mWW*s*t^4 + 7982*ep^2*mtt^4*mWW*s*t^4 + 5672*ep^3*mtt^4*mWW*s*t^4 + 98*mtt^3*mWW^2*s*t^4 + 595*ep*mtt^3*mWW^2*s*t^4 + 1165*ep^2*mtt^3*mWW^2*s*t^4 + 662*ep^3*mtt^3*mWW^2*s*t^4 - 218*mtt^2*mWW^3*s*t^4 - 1596*ep*mtt^2*mWW^3*s*t^4 - 3652*ep^2*mtt^2*mWW^3*s*t^4 - 2652*ep^3*mtt^2*mWW^3*s*t^4 + 14*mtt*mWW^4*s*t^4 + 169*ep*mtt*mWW^4*s*t^4 + 517*ep^2*mtt*mWW^4*s*t^4 + 470*ep^3*mtt*mWW^4*s*t^4 + 6*ep*mWW^5*s*t^4 + 18*ep^2*mWW^5*s*t^4 + 12*ep^3*mWW^5*s*t^4 + 1038*mtt^4*s^2*t^4 + 6567*ep*mtt^4*s^2*t^4 + 13275*ep^2*mtt^4*s^2*t^4 + 8766*ep^3*mtt^4*s^2*t^4 - 548*mtt^3*mWW*s^2*t^4 - 3552*ep*mtt^3*mWW*s^2*t^4 - 7164*ep^2*mtt^3*mWW*s^2*t^4 - 4820*ep^3*mtt^3*mWW*s^2*t^4 - 861*mtt^2*mWW^2*s^2*t^4 - 5443*ep*mtt^2*mWW^2*s^2*t^4 - 11160*ep^2*mtt^2*mWW^2*s^2*t^4 - 7352*ep^3*mtt^2*mWW^2*s^2*t^4 + 374*mtt*mWW^3*s^2*t^4 + 2544*ep*mtt*mWW^3*s^2*t^4 + 5452*ep^2*mtt*mWW^3*s^2*t^4 + 3780*ep^3*mtt*mWW^3*s^2*t^4 + 37*mWW^4*s^2*t^4 + 184*ep*mWW^4*s^2*t^4 + 277*ep^2*mWW^4*s^2*t^4 + 106*ep^3*mWW^4*s^2*t^4 - 1116*mtt^3*s^3*t^4 - 6705*ep*mtt^3*s^3*t^4 - 13023*ep^2*mtt^3*s^3*t^4 - 8334*ep^3*mtt^3*s^3*t^4 + 187*mtt^2*mWW*s^3*t^4 + 864*ep*mtt^2*mWW*s^3*t^4 + 1043*ep^2*mtt^2*mWW*s^3*t^4 + 426*ep^3*mtt^2*mWW*s^3*t^4 + 806*mtt*mWW^2*s^3*t^4 + 4767*ep*mtt*mWW^2*s^3*t^4 + 9295*ep^2*mtt*mWW^2*s^3*t^4 + 5910*ep^3*mtt*mWW^2*s^3*t^4 - 117*mWW^3*s^3*t^4 - 726*ep*mWW^3*s^3*t^4 - 1395*ep^2*mWW^3*s^3*t^4 - 882*ep^3*mWW^3*s^3*t^4 + 528*mtt^2*s^4*t^4 + 3042*ep*mtt^2*s^4*t^4 + 5742*ep^2*mtt^2*s^4*t^4 + 3588*ep^3*mtt^2*s^4*t^4 - 88*mtt*mWW*s^4*t^4 - 184*ep*mtt*mWW*s^4*t^4 + 244*ep^2*mtt*mWW*s^4*t^4 + 424*ep^3*mtt*mWW*s^4*t^4 - 200*mWW^2*s^4*t^4 - 1058*ep*mWW^2*s^4*t^4 - 1906*ep^2*mWW^2*s^4*t^4 - 1132*ep^3*mWW^2*s^4*t^4 - 84*mtt*s^5*t^4 - 474*ep*mtt*s^5*t^4 - 882*ep^2*mtt*s^5*t^4 - 540*ep^3*mtt*s^5*t^4 + 44*mWW*s^5*t^4 + 174*ep*mWW*s^5*t^4 + 202*ep^2*mWW*s^5*t^4 + 60*ep^3*mWW*s^5*t^4 - 180*mtt^5*t^5 - 1248*ep*mtt^5*t^5 - 2754*ep^2*mtt^5*t^5 - 1956*ep^3*mtt^5*t^5 + 354*mtt^4*mWW*t^5 + 2532*ep*mtt^4*mWW*t^5 + 5748*ep^2*mtt^4*mWW*t^5 + 4200*ep^3*mtt^4*mWW*t^5 - 192*mtt^3*mWW^2*t^5 - 1455*ep*mtt^3*mWW^2*t^5 - 3489*ep^2*mtt^3*mWW^2*t^5 - 2694*ep^3*mtt^3*mWW^2*t^5 + 18*mtt^2*mWW^3*t^5 + 162*ep*mtt^2*mWW^3*t^5 + 468*ep^2*mtt^2*mWW^3*t^5 + 432*ep^3*mtt^2*mWW^3*t^5 + 9*ep*mtt*mWW^4*t^5 + 27*ep^2*mtt*mWW^4*t^5 + 18*ep^3*mtt*mWW^4*t^5 + 930*mtt^4*s*t^5 + 6048*ep*mtt^4*s*t^5 + 12582*ep^2*mtt^4*s*t^5 + 8484*ep^3*mtt^4*s*t^5 - 1162*mtt^3*mWW*s*t^5 - 7812*ep*mtt^3*mWW*s*t^5 - 16670*ep^2*mtt^3*mWW*s*t^5 - 11544*ep^3*mtt^3*mWW*s*t^5 + 51*mtt^2*mWW^2*s*t^5 + 608*ep*mtt^2*mWW^2*s*t^5 + 1749*ep^2*mtt^2*mWW^2*s*t^5 + 1570*ep^3*mtt^2*mWW^2*s*t^5 + 190*mtt*mWW^3*s*t^5 + 1260*ep*mtt*mWW^3*s*t^5 + 2636*ep^2*mtt*mWW^3*s*t^5 + 1740*ep^3*mtt*mWW^3*s*t^5 - mWW^4*s*t^5 - 44*ep*mWW^4*s*t^5 - 161*ep^2*mWW^4*s*t^5 - 154*ep^3*mWW^4*s*t^5 - 1572*mtt^3*s^2*t^5 - 9711*ep*mtt^3*s^2*t^5 - 19353*ep^2*mtt^3*s^2*t^5 - 12594*ep^3*mtt^3*s^2*t^5 + 1244*mtt^2*mWW*s^2*t^5 + 7745*ep*mtt^2*mWW*s^2*t^5 + 15403*ep^2*mtt^2*mWW*s^2*t^5 + 10078*ep^3*mtt^2*mWW*s^2*t^5 + 376*mtt*mWW^2*s^2*t^5 + 2133*ep*mtt*mWW^2*s^2*t^5 + 4061*ep^2*mtt*mWW^2*s^2*t^5 + 2466*ep^3*mtt*mWW^2*s^2*t^5 - 168*mWW^3*s^2*t^5 - 1067*ep*mWW^3*s^2*t^5 - 2151*ep^2*mWW^3*s^2*t^5 - 1390*ep^3*mWW^3*s^2*t^5 + 1062*mtt^2*s^3*t^5 + 6288*ep*mtt^2*s^3*t^5 + 12138*ep^2*mtt^2*s^3*t^5 + 7692*ep^3*mtt^2*s^3*t^5 - 632*mtt*mWW*s^3*t^5 - 3456*ep*mtt*mWW*s^3*t^5 - 6124*ep^2*mtt*mWW*s^3*t^5 - 3624*ep^3*mtt*mWW*s^3*t^5 - 190*mWW^2*s^3*t^5 - 1032*ep*mWW^2*s^3*t^5 - 1934*ep^2*mWW^2*s^3*t^5 - 1188*ep^3*mWW^2*s^3*t^5 - 240*mtt*s^4*t^5 - 1380*ep*mtt*s^4*t^5 - 2610*ep^2*mtt*s^4*t^5 - 1620*ep^3*mtt*s^4*t^5 + 160*mWW*s^4*t^5 + 780*ep*mWW*s^4*t^5 + 1250*ep^2*mWW*s^4*t^5 + 660*ep^3*mWW*s^4*t^5 + 300*mtt^4*t^6 + 1992*ep*mtt^4*t^6 + 4236*ep^2*mtt^4*t^6 + 2904*ep^3*mtt^4*t^6 - 510*mtt^3*mWW*t^6 - 3498*ep*mtt^3*mWW*t^6 - 7644*ep^2*mtt^3*mWW*t^6 - 5376*ep^3*mtt^3*mWW*t^6 + 216*mtt^2*mWW^2*t^6 + 1593*ep*mtt^2*mWW^2*t^6 + 3699*ep^2*mtt^2*mWW^2*t^6 + 2754*ep^3*mtt^2*mWW^2*t^6 - 6*mtt*mWW^3*t^6 - 84*ep*mtt*mWW^3*t^6 - 282*ep^2*mtt*mWW^3*t^6 - 276*ep^3*mtt*mWW^3*t^6 - 3*ep*mWW^4*t^6 - 9*ep^2*mWW^4*t^6 - 6*ep^3*mWW^4*t^6 - 1050*mtt^3*s*t^6 - 6618*ep*mtt^3*s*t^6 - 13446*ep^2*mtt^3*s*t^6 - 8868*ep^3*mtt^3*s*t^6 + 1248*mtt^2*mWW*s*t^6 + 8059*ep*mtt^2*mWW*s*t^6 + 16667*ep^2*mtt^2*mWW*s*t^6 + 11182*ep^3*mtt^2*mWW*s*t^6 - 158*mtt*mWW^2*s*t^6 - 1234*ep*mtt*mWW^2*s*t^6 - 2888*ep^2*mtt*mWW^2*s*t^6 - 2160*ep^3*mtt*mWW^2*s*t^6 - 64*mWW^3*s*t^6 - 387*ep*mWW^3*s*t^6 - 741*ep^2*mWW^3*s*t^6 - 442*ep^3*mWW^3*s*t^6 + 1113*mtt^2*s^2*t^6 + 6717*ep*mtt^2*s^2*t^6 + 13182*ep^2*mtt^2*s^2*t^6 + 8448*ep^3*mtt^2*s^2*t^6 - 978*mtt*mWW*s^2*t^6 - 5824*ep*mtt*mWW*s^2*t^6 - 11256*ep^2*mtt*mWW*s^2*t^6 - 7136*ep^3*mtt*mWW*s^2*t^6 - 15*mWW^2*s^2*t^6 + 7*ep*mWW^2*s^2*t^6 + 114*ep^2*mWW^2*s^2*t^6 + 128*ep^3*mWW^2*s^2*t^6 - 360*mtt*s^3*t^6 - 2100*ep*mtt*s^3*t^6 - 4020*ep^2*mtt*s^3*t^6 - 2520*ep^3*mtt*s^3*t^6 + 280*mWW*s^3*t^6 + 1500*ep*mWW*s^3*t^6 + 2660*ep^2*mWW*s^3*t^6 + 1560*ep^3*mWW*s^3*t^6 - 270*mtt^3*t^7 - 1728*ep*mtt^3*t^7 - 3564*ep^2*mtt^3*t^7 - 2376*ep^3*mtt^3*t^7 + 396*mtt^2*mWW*t^7 + 2607*ep*mtt^2*mWW*t^7 + 5499*ep^2*mtt^2*mWW*t^7 + 3738*ep^3*mtt^2*mWW*t^7 - 126*mtt*mWW^2*t^7 - 894*ep*mtt*mWW^2*t^7 - 1998*ep^2*mtt*mWW^2*t^7 - 1428*ep^3*mtt*mWW^2*t^7 + 15*ep*mWW^3*t^7 + 63*ep^2*mWW^3*t^7 + 66*ep^3*mWW^3*t^7 + 591*mtt^2*s*t^7 + 3618*ep*mtt^2*s*t^7 + 7191*ep^2*mtt^2*s*t^7 + 4650*ep^3*mtt^2*s*t^7 - 640*mtt*mWW*s*t^7 - 3952*ep*mtt*mWW*s*t^7 - 7898*ep^2*mtt*mWW*s*t^7 - 5132*ep^3*mtt*mWW*s*t^7 + 73*mWW^2*s*t^7 + 514*ep*mWW^2*s*t^7 + 1115*ep^2*mWW^2*s*t^7 + 770*ep^3*mWW^2*s*t^7 - 300*mtt*s^2*t^7 - 1770*ep*mtt*s^2*t^7 - 3420*ep^2*mtt*s^2*t^7 - 2160*ep^3*mtt*s^2*t^7 + 260*mWW*s^2*t^7 + 1470*ep*mWW*s^2*t^7 + 2740*ep^2*mWW*s^2*t^7 + 1680*ep^3*mWW*s^2*t^7 + 126*mtt^2*t^8 + 780*ep*mtt^2*t^8 + 1566*ep^2*mtt^2*t^8 + 1020*ep^3*mtt^2*t^8 - 156*mtt*mWW*t^8 - 984*ep*mtt*mWW*t^8 - 2004*ep^2*mtt*mWW*t^8 - 1320*ep^3*mtt*mWW*t^8 + 30*mWW^2*t^8 + 204*ep*mWW^2*t^8 + 438*ep^2*mWW^2*t^8 + 300*ep^3*mWW^2*t^8 - 132*mtt*s*t^8 - 786*ep*mtt*s*t^8 - 1530*ep^2*mtt*s*t^8 - 972*ep^3*mtt*s*t^8 + 124*mWW*s*t^8 + 726*ep*mWW*s*t^8 + 1394*ep^2*mWW*s*t^8 + 876*ep^3*mWW*s*t^8 - 24*mtt*t^9 - 144*ep*mtt*t^9 - 282*ep^2*mtt*t^9 - 180*ep^3*mtt*t^9 + 24*mWW*t^9 + 144*ep*mWW*t^9 + 282*ep^2*mWW*t^9 + 180*ep^3*mWW*t^9))/((1 + ep)^2*(1 + 2*ep)*(-mtt + mWW)^3*s^2*(mtt - t)*(s + t)*(-mtt + mWW + s + t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (3*ep*(2*ep*mtt^4 + 4*ep^2*mtt^4 - 3*ep*mtt^3*mWW - 7*ep^2*mtt^3*mWW + 2*ep^2*mtt^2*mWW^2 + ep*mtt*mWW^3 + ep^2*mtt*mWW^3 + 3*mtt^3*s + 14*ep*mtt^3*s + 15*ep^2*mtt^3*s - 2*mtt^2*mWW*s - 10*ep*mtt^2*mWW*s - 12*ep^2*mtt^2*mWW*s - mtt*mWW^2*s - 4*ep*mtt*mWW^2*s - 3*ep^2*mtt*mWW^2*s - 3*mtt^2*s^2 - 17*ep*mtt^2*s^2 - 20*ep^2*mtt^2*s^2 - mtt*mWW*s^2 - 5*ep*mtt*mWW*s^2 - 4*ep^2*mtt*mWW*s^2 - 8*ep*mtt^3*t - 14*ep^2*mtt^3*t + 11*ep*mtt^2*mWW*t + 21*ep^2*mtt^2*mWW*t - 2*ep*mtt*mWW^2*t - 6*ep^2*mtt*mWW^2*t - ep*mWW^3*t - ep^2*mWW^3*t - 7*mtt^2*s*t - 32*ep*mtt^2*s*t - 33*ep^2*mtt^2*s*t + 3*mtt*mWW*s*t + 11*ep*mtt*mWW*s*t + 10*ep^2*mtt*mWW*s*t - ep*mWW^2*s*t - ep^2*mWW^2*s*t + 4*mtt*s^2*t + 22*ep*mtt*s^2*t + 24*ep^2*mtt*s^2*t + 10*ep*mtt^2*t^2 + 16*ep^2*mtt^2*t^2 - 12*ep*mtt*mWW*t^2 - 20*ep^2*mtt*mWW*t^2 + 2*ep*mWW^2*t^2 + 4*ep^2*mWW^2*t^2 + 4*mtt*s*t^2 + 18*ep*mtt*s*t^2 + 18*ep^2*mtt*s*t^2 + 4*ep*mWW*s*t^2 + 6*ep^2*mWW*s*t^2 - 4*ep*mtt*t^3 - 6*ep^2*mtt*t^3 + 4*ep*mWW*t^3 + 6*ep^2*mWW*t^3))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - mWW - s - t)), (-3*ep*(3*mtt^2*s + 17*ep*mtt^2*s + 22*ep^2*mtt^2*s + mtt*mWW*s + 5*ep*mtt*mWW*s + 2*ep^2*mtt*mWW*s - 4*ep*mtt^2*t - 6*ep^2*mtt^2*t + 4*ep*mtt*mWW*t + 6*ep^2*mtt*mWW*t - 4*mtt*s*t - 18*ep*mtt*s*t - 18*ep^2*mtt*s*t - 4*ep*mWW*s*t - 6*ep^2*mWW*s*t + 4*ep*mtt*t^2 + 6*ep^2*mtt*t^2 - 4*ep*mWW*t^2 - 6*ep^2*mWW*t^2))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)), -((ep*(3*mtt^2*s + 5*ep*mtt^2*s + 2*ep^2*mtt^2*s + mtt*mWW*s + 17*ep*mtt*mWW*s + 22*ep^2*mtt*mWW*s - 12*ep*mtt^2*t - 18*ep^2*mtt^2*t + 12*ep*mtt*mWW*t + 18*ep^2*mtt*mWW*t - 4*mtt*s*t - 10*ep*mtt*s*t - 6*ep^2*mtt*s*t - 12*ep*mWW*s*t - 18*ep^2*mWW*s*t + 12*ep*mtt*t^2 + 18*ep^2*mtt*t^2 - 12*ep*mWW*t^2 - 18*ep^2*mWW*t^2))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t))), -((ep*(6*ep^2*mtt^4*s - 3*ep*mtt^3*mWW*s - 15*ep^2*mtt^3*mWW*s + 6*ep*mtt^2*mWW^2*s + 12*ep^2*mtt^2*mWW^2*s - 3*ep*mtt*mWW^3*s - 3*ep^2*mtt*mWW^3*s - 15*mtt^3*s^2 - 88*ep*mtt^3*s^2 - 109*ep^2*mtt^3*s^2 + 10*mtt^2*mWW*s^2 + 66*ep*mtt^2*mWW*s^2 + 92*ep^2*mtt^2*mWW*s^2 + 5*mtt*mWW^2*s^2 + 22*ep*mtt*mWW^2*s^2 + 17*ep^2*mtt*mWW^2*s^2 + 15*mtt^2*s^3 + 85*ep*mtt^2*s^3 + 100*ep^2*mtt^2*s^3 + 5*mtt*mWW*s^3 + 25*ep*mtt*mWW*s^3 + 20*ep^2*mtt*mWW*s^3 - 6*ep*mtt^4*t - 12*ep^2*mtt^4*t + 9*ep*mtt^3*mWW*t + 21*ep^2*mtt^3*mWW*t - 6*ep^2*mtt^2*mWW^2*t - 3*ep*mtt*mWW^3*t - 3*ep^2*mtt*mWW^3*t - 15*mtt^3*s*t - 70*ep*mtt^3*s*t - 85*ep^2*mtt^3*s*t + 10*mtt^2*mWW*s*t + 45*ep*mtt^2*mWW*s*t + 65*ep^2*mtt^2*mWW*s*t + 5*mtt*mWW^2*s*t + 22*ep*mtt*mWW^2*s*t + 17*ep^2*mtt*mWW^2*s*t + 3*ep*mWW^3*s*t + 3*ep^2*mWW^3*s*t + 50*mtt^2*s^2*t + 271*ep*mtt^2*s^2*t + 311*ep^2*mtt^2*s^2*t - 10*mtt*mWW*s^2*t - 54*ep*mtt*mWW*s^2*t - 74*ep^2*mtt*mWW*s^2*t + 3*ep*mWW^2*s^2*t + 3*ep^2*mWW^2*s^2*t - 20*mtt*s^3*t - 110*ep*mtt*s^3*t - 120*ep^2*mtt*s^3*t + 24*ep*mtt^3*t^2 + 42*ep^2*mtt^3*t^2 - 33*ep*mtt^2*mWW*t^2 - 63*ep^2*mtt^2*mWW*t^2 + 6*ep*mtt*mWW^2*t^2 + 18*ep^2*mtt*mWW^2*t^2 + 3*ep*mWW^3*t^2 + 3*ep^2*mWW^3*t^2 + 35*mtt^2*s*t^2 + 156*ep*mtt^2*s*t^2 + 163*ep^2*mtt^2*s*t^2 - 15*mtt*mWW*s*t^2 - 43*ep*mtt*mWW*s*t^2 - 34*ep^2*mtt*mWW*s*t^2 - 3*ep*mWW^2*s*t^2 - 9*ep^2*mWW^2*s*t^2 - 40*mtt*s^2*t^2 - 208*ep*mtt*s^2*t^2 - 222*ep^2*mtt*s^2*t^2 - 12*ep*mWW*s^2*t^2 - 18*ep^2*mWW*s^2*t^2 - 30*ep*mtt^2*t^3 - 48*ep^2*mtt^2*t^3 + 36*ep*mtt*mWW*t^3 + 60*ep^2*mtt*mWW*t^3 - 6*ep*mWW^2*t^3 - 12*ep^2*mWW^2*t^3 - 20*mtt*s*t^3 - 86*ep*mtt*s*t^3 - 84*ep^2*mtt*s*t^3 - 24*ep*mWW*s*t^3 - 36*ep^2*mWW*s*t^3 + 12*ep*mtt*t^4 + 18*ep^2*mtt*t^4 - 12*ep*mWW*t^4 - 18*ep^2*mWW*t^4))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - mWW - s - t)*(s + t))), (-3*ep*(2*mtt*mWW^3*s^3 + 4*ep*mtt*mWW^3*s^3 + 2*ep^2*mtt*mWW^3*s^3 + 6*mtt^2*mWW^2*s^2*t + 14*ep*mtt^2*mWW^2*s^2*t + 8*ep^2*mtt^2*mWW^2*s^2*t + 4*mtt*mWW^3*s^2*t + 20*ep*mtt*mWW^3*s^2*t + 22*ep^2*mtt*mWW^3*s^2*t - 7*mtt*mWW^2*s^3*t - 13*ep*mtt*mWW^2*s^3*t - 6*ep^2*mtt*mWW^2*s^3*t - 3*mWW^3*s^3*t - 9*ep*mWW^3*s^3*t - 6*ep^2*mWW^3*s^3*t + 5*mtt^3*mWW*s*t^2 + 7*ep*mtt^3*mWW*s*t^2 + 2*ep^2*mtt^3*mWW*s*t^2 + 11*mtt^2*mWW^2*s*t^2 + 55*ep*mtt^2*mWW^2*s*t^2 + 56*ep^2*mtt^2*mWW^2*s*t^2 - 14*mtt^2*mWW*s^2*t^2 - 26*ep*mtt^2*mWW*s^2*t^2 - 12*ep^2*mtt^2*mWW*s^2*t^2 - 28*mtt*mWW^2*s^2*t^2 - 108*ep*mtt*mWW^2*s^2*t^2 - 98*ep^2*mtt*mWW^2*s^2*t^2 - 4*mWW^3*s^2*t^2 - 20*ep*mWW^3*s^2*t^2 - 22*ep^2*mWW^3*s^2*t^2 + 8*mtt*mWW*s^3*t^2 + 14*ep*mtt*mWW*s^3*t^2 + 6*ep^2*mtt*mWW*s^3*t^2 + 10*mWW^2*s^3*t^2 + 28*ep*mWW^2*s^3*t^2 + 18*ep^2*mWW^2*s^3*t^2 + 2*mtt^4*t^3 + 2*ep*mtt^4*t^3 + 6*mtt^3*mWW*t^3 + 30*ep*mtt^3*mWW*t^3 + 30*ep^2*mtt^3*mWW*t^3 - 7*mtt^3*s*t^3 - 9*ep*mtt^3*s*t^3 - 2*ep^2*mtt^3*s*t^3 - 39*mtt^2*mWW*s*t^3 - 141*ep*mtt^2*mWW*s*t^3 - 126*ep^2*mtt^2*mWW*s*t^3 - 22*mtt*mWW^2*s*t^3 - 110*ep*mtt*mWW^2*s*t^3 - 112*ep^2*mtt*mWW^2*s*t^3 + 8*mtt^2*s^2*t^3 + 12*ep*mtt^2*s^2*t^3 + 4*ep^2*mtt^2*s^2*t^3 + 48*mtt*mWW*s^2*t^3 + 152*ep*mtt*mWW*s^2*t^3 + 122*ep^2*mtt*mWW*s^2*t^3 + 22*mWW^2*s^2*t^3 + 94*ep*mWW^2*s^2*t^3 + 90*ep^2*mWW^2*s^2*t^3 - 3*mtt*s^3*t^3 - 5*ep*mtt*s^3*t^3 - 2*ep^2*mtt*s^3*t^3 - 11*mWW*s^3*t^3 - 29*ep*mWW*s^3*t^3 - 18*ep^2*mWW*s^3*t^3 - 14*mtt^3*t^4 - 38*ep*mtt^3*t^4 - 30*ep^2*mtt^3*t^4 - 18*mtt^2*mWW*t^4 - 90*ep*mtt^2*mWW*t^4 - 90*ep^2*mtt^2*mWW*t^4 + 34*mtt^2*s*t^4 + 92*ep*mtt^2*s*t^4 + 70*ep^2*mtt^2*s*t^4 + 63*mtt*mWW*s*t^4 + 261*ep*mtt*mWW*s*t^4 + 246*ep^2*mtt*mWW*s*t^4 + 11*mWW^2*s*t^4 + 55*ep*mWW^2*s*t^4 + 56*ep^2*mWW^2*s*t^4 - 24*mtt*s^2*t^4 - 64*ep*mtt*s^2*t^4 - 46*ep^2*mtt*s^2*t^4 - 34*mWW*s^2*t^4 - 126*ep*mWW*s^2*t^4 - 110*ep^2*mWW*s^2*t^4 + 4*s^3*t^4 + 10*ep*s^3*t^4 + 6*ep^2*s^3*t^4 + 30*mtt^2*t^5 + 102*ep*mtt^2*t^5 + 90*ep^2*mtt^2*t^5 + 18*mtt*mWW*t^5 + 90*ep*mtt*mWW*t^5 + 90*ep^2*mtt*mWW*t^5 - 47*mtt*s*t^5 - 157*ep*mtt*s*t^5 - 134*ep^2*mtt*s*t^5 - 29*mWW*s*t^5 - 127*ep*mWW*s*t^5 - 122*ep^2*mWW*s*t^5 + 16*s^2*t^5 + 52*ep*s^2*t^5 + 42*ep^2*s^2*t^5 - 26*mtt*t^6 - 98*ep*mtt*t^6 - 90*ep^2*mtt*t^6 - 6*mWW*t^6 - 30*ep*mWW*t^6 - 30*ep^2*mWW*t^6 + 20*s*t^6 + 74*ep*s*t^6 + 66*ep^2*s*t^6 + 8*t^7 + 32*ep*t^7 + 30*ep^2*t^7))/((1 + ep)^2*(mtt - mWW)^2*s^2*(mtt - t)*(mWW - t)*(mWW*s + mtt*t - s*t - t^2)^2), (ep*(10*mtt^2*mWW^3*s^3 + 40*ep*mtt^2*mWW^3*s^3 + 46*ep^2*mtt^2*mWW^3*s^3 + 16*ep^3*mtt^2*mWW^3*s^3 + 6*mtt*mWW^4*s^3 + 80*ep*mtt*mWW^4*s^3 + 230*ep^2*mtt*mWW^4*s^3 + 180*ep^3*mtt*mWW^4*s^3 - 4*ep^2*mWW^5*s^3 - 4*ep^3*mWW^5*s^3 + 26*mtt^3*mWW^2*s^2*t + 124*ep*mtt^3*mWW^2*s^2*t + 182*ep^2*mtt^3*mWW^2*s^2*t + 84*ep^3*mtt^3*mWW^2*s^2*t + 10*mtt^2*mWW^3*s^2*t + 146*ep*mtt^2*mWW^3*s^2*t + 450*ep^2*mtt^2*mWW^3*s^2*t + 380*ep^3*mtt^2*mWW^3*s^2*t - 4*mtt*mWW^4*s^2*t - 30*ep*mtt*mWW^4*s^2*t - 88*ep^2*mtt*mWW^4*s^2*t - 80*ep^3*mtt*mWW^4*s^2*t - 29*mtt^2*mWW^2*s^3*t - 125*ep*mtt^2*mWW^2*s^3*t - 152*ep^2*mtt^2*mWW^2*s^3*t - 56*ep^3*mtt^2*mWW^2*s^3*t - 32*mtt*mWW^3*s^3*t - 308*ep*mtt*mWW^3*s^3*t - 824*ep^2*mtt*mWW^3*s^3*t - 632*ep^3*mtt*mWW^3*s^3*t - 3*mWW^4*s^3*t - 47*ep*mWW^4*s^3*t - 112*ep^2*mWW^4*s^3*t - 80*ep^3*mWW^4*s^3*t + 15*mtt^4*mWW*s*t^2 + 53*ep*mtt^4*mWW*s*t^2 + 50*ep^2*mtt^4*mWW*s*t^2 + 12*ep^3*mtt^4*mWW*s*t^2 + 30*mtt^3*mWW^2*s*t^2 + 272*ep*mtt^3*mWW^2*s*t^2 + 674*ep^2*mtt^3*mWW^2*s*t^2 + 492*ep^3*mtt^3*mWW^2*s*t^2 - 29*mtt^2*mWW^3*s*t^2 - 205*ep*mtt^2*mWW^3*s*t^2 - 452*ep^2*mtt^2*mWW^3*s*t^2 - 312*ep^3*mtt^2*mWW^3*s*t^2 - 50*mtt^3*mWW*s^2*t^2 - 226*ep*mtt^3*mWW*s^2*t^2 - 296*ep^2*mtt^3*mWW*s^2*t^2 - 120*ep^3*mtt^3*mWW*s^2*t^2 - 98*mtt^2*mWW^2*s^2*t^2 - 760*ep*mtt^2*mWW^2*s^2*t^2 - 1824*ep^2*mtt^2*mWW^2*s^2*t^2 - 1336*ep^3*mtt^2*mWW^2*s^2*t^2 + 16*mtt*mWW^3*s^2*t^2 - 4*ep*mtt*mWW^3*s^2*t^2 - 144*ep^2*mtt*mWW^3*s^2*t^2 - 160*ep^3*mtt*mWW^3*s^2*t^2 + 4*mWW^4*s^2*t^2 + 30*ep*mWW^4*s^2*t^2 + 88*ep^2*mWW^4*s^2*t^2 + 80*ep^3*mWW^4*s^2*t^2 + 28*mtt^2*mWW*s^3*t^2 + 130*ep*mtt^2*mWW*s^3*t^2 + 166*ep^2*mtt^2*mWW*s^3*t^2 + 64*ep^3*mtt^2*mWW*s^3*t^2 + 58*mtt*mWW^2*s^3*t^2 + 454*ep*mtt*mWW^2*s^3*t^2 + 1120*ep^2*mtt*mWW^2*s^3*t^2 + 832*ep^3*mtt*mWW^2*s^3*t^2 + 10*mWW^3*s^3*t^2 + 136*ep*mWW^3*s^3*t^2 + 346*ep^2*mWW^3*s^3*t^2 + 256*ep^3*mWW^3*s^3*t^2 + 6*mtt^5*t^3 + 18*ep*mtt^5*t^3 + 12*ep^2*mtt^5*t^3 + 12*mtt^4*mWW*t^3 + 108*ep*mtt^4*mWW*t^3 + 258*ep^2*mtt^4*mWW*t^3 + 180*ep^3*mtt^4*mWW*t^3 - 18*mtt^3*mWW^2*t^3 - 126*ep*mtt^3*mWW^2*t^3 - 270*ep^2*mtt^3*mWW^2*t^3 - 180*ep^3*mtt^3*mWW^2*t^3 - 21*mtt^4*s*t^3 - 75*ep*mtt^4*s*t^3 - 66*ep^2*mtt^4*s*t^3 - 12*ep^3*mtt^4*s*t^3 - 108*mtt^3*mWW*s*t^3 - 700*ep*mtt^3*mWW*s*t^3 - 1468*ep^2*mtt^3*mWW*s*t^3 - 984*ep^3*mtt^3*mWW*s*t^3 + 7*mtt^2*mWW^2*s*t^3 - 115*ep*mtt^2*mWW^2*s*t^3 - 458*ep^2*mtt^2*mWW^2*s*t^3 - 396*ep^3*mtt^2*mWW^2*s*t^3 + 58*mtt*mWW^3*s*t^3 + 410*ep*mtt*mWW^3*s*t^3 + 904*ep^2*mtt*mWW^3*s*t^3 + 624*ep^3*mtt*mWW^3*s*t^3 + 24*mtt^3*s^2*t^3 + 102*ep*mtt^3*s^2*t^3 + 114*ep^2*mtt^3*s^2*t^3 + 36*ep^3*mtt^3*s^2*t^3 + 160*mtt^2*mWW*s^2*t^3 + 1016*ep*mtt^2*mWW*s^2*t^3 + 2094*ep^2*mtt^2*mWW*s^2*t^3 + 1388*ep^3*mtt^2*mWW*s^2*t^3 + 34*mtt*mWW^2*s^2*t^3 + 464*ep*mtt*mWW^2*s^2*t^3 + 1362*ep^2*mtt*mWW^2*s^2*t^3 + 1100*ep^3*mtt*mWW^2*s^2*t^3 - 26*mWW^3*s^2*t^3 - 142*ep*mWW^3*s^2*t^3 - 306*ep^2*mWW^3*s^2*t^3 - 220*ep^3*mWW^3*s^2*t^3 - 9*mtt^2*s^3*t^3 - 45*ep*mtt^2*s^3*t^3 - 60*ep^2*mtt^2*s^3*t^3 - 24*ep^3*mtt^2*s^3*t^3 - 44*mtt*mWW*s^3*t^3 - 304*ep*mtt*mWW*s^3*t^3 - 688*ep^2*mtt*mWW*s^3*t^3 - 488*ep^3*mtt*mWW*s^3*t^3 - 11*mWW^2*s^3*t^3 - 131*ep*mWW^2*s^3*t^3 - 340*ep^2*mWW^2*s^3*t^3 - 256*ep^3*mWW^2*s^3*t^3 - 42*mtt^4*t^4 - 198*ep*mtt^4*t^4 - 318*ep^2*mtt^4*t^4 - 180*ep^3*mtt^4*t^4 - 12*mtt^3*mWW*t^4 - 180*ep*mtt^3*mWW*t^4 - 492*ep^2*mtt^3*mWW*t^4 - 360*ep^3*mtt^3*mWW*t^4 + 54*mtt^2*mWW^2*t^4 + 378*ep*mtt^2*mWW^2*t^4 + 810*ep^2*mtt^2*mWW^2*t^4 + 540*ep^3*mtt^2*mWW^2*t^4 + 102*mtt^3*s*t^4 + 516*ep*mtt^3*s*t^4 + 858*ep^2*mtt^3*s*t^4 + 492*ep^3*mtt^3*s*t^4 + 127*mtt^2*mWW*s*t^4 + 995*ep*mtt^2*mWW*s*t^4 + 2332*ep^2*mtt^2*mWW*s*t^4 + 1656*ep^3*mtt^2*mWW*s*t^4 - 104*mtt*mWW^2*s*t^4 - 586*ep*mtt*mWW^2*s*t^4 - 1106*ep^2*mtt*mWW^2*s*t^4 - 684*ep^3*mtt*mWW^2*s*t^4 - 29*mWW^3*s*t^4 - 205*ep*mWW^3*s*t^4 - 452*ep^2*mWW^3*s*t^4 - 312*ep^3*mWW^3*s*t^4 - 72*mtt^2*s^2*t^4 - 402*ep*mtt^2*s^2*t^4 - 720*ep^2*mtt^2*s^2*t^4 - 432*ep^3*mtt^2*s^2*t^4 - 94*mtt*mWW*s^2*t^4 - 730*ep*mtt*mWW*s^2*t^4 - 1736*ep^2*mtt*mWW*s^2*t^4 - 1256*ep^3*mtt*mWW*s^2*t^4 + 38*mWW^2*s^2*t^4 + 172*ep*mWW^2*s^2*t^4 + 280*ep^2*mWW^2*s^2*t^4 + 152*ep^3*mWW^2*s^2*t^4 + 12*mtt*s^3*t^4 + 78*ep*mtt*s^3*t^4 + 162*ep^2*mtt*s^3*t^4 + 108*ep^3*mtt*s^3*t^4 + 4*mWW*s^3*t^4 + 42*ep*mWW*s^3*t^4 + 110*ep^2*mWW*s^3*t^4 + 84*ep^3*mWW*s^3*t^4 + 90*mtt^3*t^5 + 486*ep*mtt^3*t^5 + 882*ep^2*mtt^3*t^5 + 540*ep^3*mtt^3*t^5 - 36*mtt^2*mWW*t^5 - 108*ep*mtt^2*mWW*t^5 - 72*ep^2*mtt^2*mWW*t^5 - 54*mtt*mWW^2*t^5 - 378*ep*mtt*mWW^2*t^5 - 810*ep^2*mtt*mWW^2*t^5 - 540*ep^3*mtt*mWW^2*t^5 - 141*mtt^2*s*t^5 - 807*ep*mtt^2*s*t^5 - 1518*ep^2*mtt^2*s*t^5 - 948*ep^3*mtt^2*s*t^5 + 10*mtt*mWW*s*t^5 - 102*ep*mtt*mWW*s*t^5 - 460*ep^2*mtt*mWW*s*t^5 - 408*ep^3*mtt*mWW*s*t^5 + 67*mWW^2*s*t^5 + 429*ep*mWW^2*s*t^5 + 890*ep^2*mWW^2*s*t^5 + 588*ep^3*mWW^2*s*t^5 + 48*mtt*s^2*t^5 + 300*ep*mtt*s^2*t^5 + 606*ep^2*mtt*s^2*t^5 + 396*ep^3*mtt*s^2*t^5 - 16*mWW*s^2*t^5 - 60*ep*mWW*s^2*t^5 - 62*ep^2*mWW*s^2*t^5 - 12*ep^3*mWW*s^2*t^5 - 78*mtt^2*t^6 - 450*ep*mtt^2*t^6 - 858*ep^2*mtt^2*t^6 - 540*ep^3*mtt^2*t^6 + 60*mtt*mWW*t^6 + 324*ep*mtt*mWW*t^6 + 588*ep^2*mtt*mWW*t^6 + 360*ep^3*mtt*mWW*t^6 + 18*mWW^2*t^6 + 126*ep*mWW^2*t^6 + 270*ep^2*mWW^2*t^6 + 180*ep^3*mWW^2*t^6 + 60*mtt*s*t^6 + 366*ep*mtt*s*t^6 + 726*ep^2*mtt*s*t^6 + 468*ep^3*mtt*s*t^6 - 44*mWW*s*t^6 - 246*ep*mWW*s*t^6 - 454*ep^2*mWW*s*t^6 - 276*ep^3*mWW*s*t^6 + 24*mtt*t^7 + 144*ep*mtt*t^7 + 282*ep^2*mtt*t^7 + 180*ep^3*mtt*t^7 - 24*mWW*t^7 - 144*ep*mWW*t^7 - 282*ep^2*mWW*t^7 - 180*ep^3*mWW*t^7))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mWW - t)*(mWW*s + mtt*t - s*t - t^2)^2), (3*ep*(2*mtt^5*mWW^2*s^2 + 12*ep*mtt^5*mWW^2*s^2 + 16*ep^2*mtt^5*mWW^2*s^2 - 6*mtt^4*mWW^3*s^2 - 35*ep*mtt^4*mWW^3*s^2 - 47*ep^2*mtt^4*mWW^3*s^2 + 6*mtt^3*mWW^4*s^2 + 33*ep*mtt^3*mWW^4*s^2 + 45*ep^2*mtt^3*mWW^4*s^2 - 2*mtt^2*mWW^5*s^2 - 9*ep*mtt^2*mWW^5*s^2 - 13*ep^2*mtt^2*mWW^5*s^2 - ep*mtt*mWW^6*s^2 - ep^2*mtt*mWW^6*s^2 - 8*mtt^4*mWW^2*s^3 - 43*ep*mtt^4*mWW^2*s^3 - 53*ep^2*mtt^4*mWW^2*s^3 + 10*mtt^3*mWW^3*s^3 + 52*ep*mtt^3*mWW^3*s^3 + 72*ep^2*mtt^3*mWW^3*s^3 + 4*mtt^2*mWW^4*s^3 + 25*ep*mtt^2*mWW^4*s^3 + 15*ep^2*mtt^2*mWW^4*s^3 - 6*mtt*mWW^5*s^3 - 34*ep*mtt*mWW^5*s^3 - 34*ep^2*mtt*mWW^5*s^3 + 10*mtt^3*mWW^2*s^4 + 49*ep*mtt^3*mWW^2*s^4 + 57*ep^2*mtt^3*mWW^2*s^4 + 10*ep*mtt^2*mWW^3*s^4 + 4*ep^2*mtt^2*mWW^3*s^4 - 10*mtt*mWW^4*s^4 - 59*ep*mtt*mWW^4*s^4 - 61*ep^2*mtt*mWW^4*s^4 - 4*mtt^2*mWW^2*s^5 - 18*ep*mtt^2*mWW^2*s^5 - 20*ep^2*mtt^2*mWW^2*s^5 - 4*mtt*mWW^3*s^5 - 26*ep*mtt*mWW^3*s^5 - 28*ep^2*mtt*mWW^3*s^5 + 4*mtt^6*mWW*s*t + 24*ep*mtt^6*mWW*s*t + 32*ep^2*mtt^6*mWW*s*t - 12*mtt^5*mWW^2*s*t - 70*ep*mtt^5*mWW^2*s*t - 94*ep^2*mtt^5*mWW^2*s*t + 12*mtt^4*mWW^3*s*t + 66*ep*mtt^4*mWW^3*s*t + 90*ep^2*mtt^4*mWW^3*s*t - 4*mtt^3*mWW^4*s*t - 18*ep*mtt^3*mWW^4*s*t - 26*ep^2*mtt^3*mWW^4*s*t - 2*ep*mtt^2*mWW^5*s*t - 2*ep^2*mtt^2*mWW^5*s*t - 20*mtt^5*mWW*s^2*t - 114*ep*mtt^5*mWW*s^2*t - 142*ep^2*mtt^5*mWW*s^2*t + 20*mtt^4*mWW^2*s^2*t + 124*ep*mtt^4*mWW^2*s^2*t + 176*ep^2*mtt^4*mWW^2*s^2*t + 20*mtt^3*mWW^3*s^2*t + 102*ep*mtt^3*mWW^3*s^2*t + 94*ep^2*mtt^3*mWW^3*s^2*t - 20*mtt^2*mWW^4*s^2*t - 119*ep*mtt^2*mWW^4*s^2*t - 147*ep^2*mtt^2*mWW^4*s^2*t + 6*ep*mtt*mWW^5*s^2*t + 18*ep^2*mtt*mWW^5*s^2*t + ep*mWW^6*s^2*t + ep^2*mWW^6*s^2*t + 35*mtt^4*mWW*s^3*t + 191*ep*mtt^4*mWW*s^3*t + 228*ep^2*mtt^4*mWW*s^3*t + 16*mtt^3*mWW^2*s^3*t + 60*ep*mtt^3*mWW^2*s^3*t + 26*ep^2*mtt^3*mWW^2*s^3*t - 64*mtt^2*mWW^3*s^3*t - 308*ep*mtt^2*mWW^3*s^3*t - 322*ep^2*mtt^2*mWW^3*s^3*t + 8*mtt*mWW^4*s^3*t + 28*ep*mtt*mWW^4*s^3*t + 38*ep^2*mtt*mWW^4*s^3*t + 5*mWW^5*s^3*t + 29*ep*mWW^5*s^3*t + 30*ep^2*mWW^5*s^3*t - 26*mtt^3*mWW*s^4*t - 136*ep*mtt^3*mWW*s^4*t - 158*ep^2*mtt^3*mWW*s^4*t - 38*mtt^2*mWW^2*s^4*t - 189*ep*mtt^2*mWW^2*s^4*t - 187*ep^2*mtt^2*mWW^2*s^4*t + 24*mtt*mWW^3*s^4*t + 100*ep*mtt*mWW^3*s^4*t + 100*ep^2*mtt*mWW^3*s^4*t + 8*mWW^4*s^4*t + 49*ep*mWW^4*s^4*t + 53*ep^2*mWW^4*s^4*t + 7*mtt^2*mWW*s^5*t + 35*ep*mtt^2*mWW*s^5*t + 40*ep^2*mtt^2*mWW*s^5*t + 14*mtt*mWW^2*s^5*t + 76*ep*mtt*mWW^2*s^5*t + 80*ep^2*mtt*mWW^2*s^5*t + 3*mWW^3*s^5*t + 21*ep*mWW^3*s^5*t + 24*ep^2*mWW^3*s^5*t + 2*mtt^7*t^2 + 12*ep*mtt^7*t^2 + 16*ep^2*mtt^7*t^2 - 6*mtt^6*mWW*t^2 - 35*ep*mtt^6*mWW*t^2 - 47*ep^2*mtt^6*mWW*t^2 + 6*mtt^5*mWW^2*t^2 + 33*ep*mtt^5*mWW^2*t^2 + 45*ep^2*mtt^5*mWW^2*t^2 - 2*mtt^4*mWW^3*t^2 - 9*ep*mtt^4*mWW^3*t^2 - 13*ep^2*mtt^4*mWW^3*t^2 - ep*mtt^3*mWW^4*t^2 - ep^2*mtt^3*mWW^4*t^2 - 11*mtt^6*s*t^2 - 66*ep*mtt^6*s*t^2 - 85*ep^2*mtt^6*s*t^2 - 12*mtt^5*mWW*s*t^2 - 44*ep*mtt^5*mWW*s*t^2 - 26*ep^2*mtt^5*mWW*s*t^2 + 64*mtt^4*mWW^2*s*t^2 + 337*ep*mtt^4*mWW^2*s*t^2 + 387*ep^2*mtt^4*mWW^2*s*t^2 - 48*mtt^3*mWW^3*s*t^2 - 274*ep*mtt^3*mWW^3*s*t^2 - 352*ep^2*mtt^3*mWW^3*s*t^2 + 7*mtt^2*mWW^4*s*t^2 + 43*ep*mtt^2*mWW^4*s*t^2 + 72*ep^2*mtt^2*mWW^4*s*t^2 + 4*ep*mtt*mWW^5*s*t^2 + 4*ep^2*mtt*mWW^5*s*t^2 + 24*mtt^5*s^2*t^2 + 143*ep*mtt^5*s^2*t^2 + 179*ep^2*mtt^5*s^2*t^2 + 98*mtt^4*mWW*s^2*t^2 + 461*ep*mtt^4*mWW*s^2*t^2 + 471*ep^2*mtt^4*mWW*s^2*t^2 - 148*mtt^3*mWW^2*s^2*t^2 - 758*ep*mtt^3*mWW^2*s^2*t^2 - 868*ep^2*mtt^3*mWW^2*s^2*t^2 - 8*mtt^2*mWW^3*s^2*t^2 - 16*ep*mtt^2*mWW^3*s^2*t^2 + 46*ep^2*mtt^2*mWW^3*s^2*t^2 + 32*mtt*mWW^4*s^2*t^2 + 167*ep*mtt*mWW^4*s^2*t^2 + 177*ep^2*mtt*mWW^4*s^2*t^2 + 2*mWW^5*s^2*t^2 + 3*ep*mWW^5*s^2*t^2 - 5*ep^2*mWW^5*s^2*t^2 - 26*mtt^4*s^3*t^2 - 153*ep*mtt^4*s^3*t^2 - 187*ep^2*mtt^4*s^3*t^2 - 148*mtt^3*mWW*s^3*t^2 - 708*ep*mtt^3*mWW*s^3*t^2 - 740*ep^2*mtt^3*mWW*s^3*t^2 + 63*mtt^2*mWW^2*s^3*t^2 + 287*ep*mtt^2*mWW^2*s^3*t^2 + 332*ep^2*mtt^2*mWW^2*s^3*t^2 + 72*mtt*mWW^3*s^3*t^2 + 348*ep*mtt*mWW^3*s^3*t^2 + 348*ep^2*mtt*mWW^3*s^3*t^2 - 9*mWW^4*s^3*t^2 - 38*ep*mWW^4*s^3*t^2 - 41*ep^2*mWW^4*s^3*t^2 + 14*mtt^3*s^4*t^2 + 81*ep*mtt^3*s^4*t^2 + 97*ep^2*mtt^3*s^4*t^2 + 82*mtt^2*mWW*s^4*t^2 + 398*ep*mtt^2*mWW*s^4*t^2 + 418*ep^2*mtt^2*mWW*s^4*t^2 + 18*mtt*mWW^2*s^4*t^2 + 129*ep*mtt*mWW^2*s^4*t^2 + 141*ep^2*mtt*mWW^2*s^4*t^2 - 18*mWW^3*s^4*t^2 - 80*ep*mWW^3*s^4*t^2 - 80*ep^2*mWW^3*s^4*t^2 - 3*mtt^2*s^5*t^2 - 17*ep*mtt^2*s^5*t^2 - 20*ep^2*mtt^2*s^5*t^2 - 14*mtt*mWW*s^5*t^2 - 72*ep*mtt*mWW*s^5*t^2 - 76*ep^2*mtt*mWW*s^5*t^2 - 7*mWW^2*s^5*t^2 - 43*ep*mWW^2*s^5*t^2 - 48*ep^2*mWW^2*s^5*t^2 - 18*mtt^6*t^3 - 96*ep*mtt^6*t^3 - 114*ep^2*mtt^6*t^3 + 42*mtt^5*mWW*t^3 + 230*ep*mtt^5*mWW*t^3 + 284*ep^2*mtt^5*mWW*t^3 - 30*mtt^4*mWW^2*t^3 - 169*ep*mtt^4*mWW^2*t^3 - 223*ep^2*mtt^4*mWW^2*t^3 + 6*mtt^3*mWW^3*t^3 + 32*ep*mtt^3*mWW^3*t^3 + 50*ep^2*mtt^3*mWW^3*t^3 + 3*ep*mtt^2*mWW^4*t^3 + 3*ep^2*mtt^2*mWW^4*t^3 + 80*mtt^5*s*t^3 + 426*ep*mtt^5*s*t^3 + 496*ep^2*mtt^5*s*t^3 - 36*mtt^4*mWW*s*t^3 - 262*ep*mtt^4*mWW*s*t^3 - 388*ep^2*mtt^4*mWW*s*t^3 - 126*mtt^3*mWW^2*s*t^3 - 586*ep*mtt^3*mWW^2*s*t^3 - 574*ep^2*mtt^3*mWW^2*s*t^3 + 84*mtt^2*mWW^3*s*t^3 + 456*ep*mtt^2*mWW^3*s*t^3 + 534*ep^2*mtt^2*mWW^3*s*t^3 - 2*mtt*mWW^4*s*t^3 - 32*ep*mtt*mWW^4*s*t^3 - 66*ep^2*mtt*mWW^4*s*t^3 - 2*ep*mWW^5*s*t^3 - 2*ep^2*mWW^5*s*t^3 - 136*mtt^4*s^2*t^3 - 721*ep*mtt^4*s^2*t^3 - 825*ep^2*mtt^4*s^2*t^3 - 120*mtt^3*mWW*s^2*t^3 - 470*ep*mtt^3*mWW*s^2*t^3 - 374*ep^2*mtt^3*mWW*s^2*t^3 + 272*mtt^2*mWW^2*s^2*t^3 + 1252*ep*mtt^2*mWW^2*s^2*t^3 + 1280*ep^2*mtt^2*mWW^2*s^2*t^3 - 30*mtt*mWW^3*s^2*t^3 - 156*ep*mtt*mWW^3*s^2*t^3 - 198*ep^2*mtt*mWW^3*s^2*t^3 - 18*mWW^4*s^2*t^3 - 81*ep*mWW^4*s^2*t^3 - 75*ep^2*mWW^4*s^2*t^3 + 108*mtt^3*s^3*t^3 + 570*ep*mtt^3*s^3*t^3 + 642*ep^2*mtt^3*s^3*t^3 + 171*mtt^2*mWW*s^3*t^3 + 781*ep*mtt^2*mWW*s^3*t^3 + 766*ep^2*mtt^2*mWW*s^3*t^3 - 114*mtt*mWW^2*s^3*t^3 - 452*ep*mtt*mWW^2*s^3*t^3 - 434*ep^2*mtt*mWW^2*s^3*t^3 - 21*mWW^3*s^3*t^3 - 107*ep*mWW^3*s^3*t^3 - 110*ep^2*mWW^3*s^3*t^3 - 38*mtt^2*s^4*t^3 - 201*ep*mtt^2*s^4*t^3 - 223*ep^2*mtt^2*s^4*t^3 - 62*mtt*mWW*s^4*t^3 - 308*ep*mtt*mWW*s^4*t^3 - 318*ep^2*mtt*mWW*s^4*t^3 + 4*mWW^2*s^4*t^3 - 19*ep*mWW^2*s^4*t^3 - 35*ep^2*mWW^2*s^4*t^3 + 4*mtt*s^5*t^3 + 22*ep*mtt*s^5*t^3 + 24*ep^2*mtt*s^5*t^3 + 4*mWW*s^5*t^3 + 22*ep*mWW*s^5*t^3 + 24*ep^2*mWW*s^5*t^3 + 60*mtt^5*t^4 + 296*ep*mtt^5*t^4 + 326*ep^2*mtt^5*t^4 - 118*mtt^4*mWW*t^4 - 608*ep*mtt^4*mWW*t^4 - 700*ep^2*mtt^4*mWW*t^4 + 64*mtt^3*mWW^2*t^4 + 357*ep*mtt^3*mWW^2*t^4 + 449*ep^2*mtt^3*mWW^2*t^4 - 6*mtt^2*mWW^3*t^4 - 42*ep*mtt^2*mWW^3*t^4 - 72*ep^2*mtt^2*mWW^3*t^4 - 3*ep*mtt*mWW^4*t^4 - 3*ep^2*mtt*mWW^4*t^4 - 210*mtt^4*s*t^4 - 1032*ep*mtt^4*s*t^4 - 1122*ep^2*mtt^4*s*t^4 + 172*mtt^3*mWW*s*t^4 + 928*ep*mtt^3*mWW*s*t^4 + 1104*ep^2*mtt^3*mWW*s*t^4 + 103*mtt^2*mWW^2*s*t^4 + 407*ep*mtt^2*mWW^2*s*t^4 + 322*ep^2*mtt^2*mWW^2*s*t^4 - 72*mtt*mWW^3*s*t^4 - 354*ep*mtt*mWW^3*s*t^4 - 372*ep^2*mtt*mWW^3*s*t^4 - mWW^4*s*t^4 + 7*ep*mWW^4*s*t^4 + 20*ep^2*mWW^4*s*t^4 + 264*mtt^3*s^2*t^4 + 1293*ep*mtt^3*s^2*t^4 + 1389*ep^2*mtt^3*s^2*t^4 - 8*mtt^2*mWW*s^2*t^4 - 97*ep*mtt^2*mWW*s^2*t^4 - 185*ep^2*mtt^2*mWW*s^2*t^4 - 184*mtt*mWW^2*s^2*t^4 - 773*ep*mtt*mWW^2*s^2*t^4 - 733*ep^2*mtt*mWW^2*s^2*t^4 + 24*mWW^3*s^2*t^4 + 105*ep*mWW^3*s^2*t^4 + 105*ep^2*mWW^3*s^2*t^4 - 138*mtt^2*s^3*t^4 - 677*ep*mtt^2*s^3*t^4 - 719*ep^2*mtt^2*s^3*t^4 - 50*mtt*mWW*s^3*t^4 - 268*ep*mtt*mWW*s^3*t^4 - 278*ep^2*mtt*mWW*s^3*t^4 + 44*mWW^2*s^3*t^4 + 153*ep*mWW^2*s^3*t^4 + 133*ep^2*mWW^2*s^3*t^4 + 24*mtt*s^4*t^4 + 120*ep*mtt*s^4*t^4 + 126*ep^2*mtt*s^4*t^4 + 8*mWW*s^4*t^4 + 56*ep*mWW*s^4*t^4 + 66*ep^2*mWW*s^4*t^4 - 100*mtt^4*t^5 - 464*ep*mtt^4*t^5 - 484*ep^2*mtt^4*t^5 + 170*mtt^3*mWW*t^5 + 826*ep*mtt^3*mWW*t^5 + 896*ep^2*mtt^3*mWW*t^5 - 72*mtt^2*mWW^2*t^5 - 387*ep*mtt^2*mWW^2*t^5 - 459*ep^2*mtt^2*mWW^2*t^5 + 2*mtt*mWW^3*t^5 + 24*ep*mtt*mWW^3*t^5 + 46*ep^2*mtt*mWW^3*t^5 + ep*mWW^4*t^5 + ep^2*mWW^4*t^5 + 260*mtt^3*s*t^5 + 1200*ep*mtt^3*s*t^5 + 1240*ep^2*mtt^3*s*t^5 - 236*mtt^2*mWW*s*t^5 - 1120*ep*mtt^2*mWW*s*t^5 - 1196*ep^2*mtt^2*mWW*s*t^5 - 24*mtt*mWW^2*s*t^5 - 54*ep*mtt*mWW^2*s*t^5 + 24*mWW^3*s*t^5 + 106*ep*mWW^3*s*t^5 + 100*ep^2*mWW^3*s*t^5 - 216*mtt^2*s^2*t^5 - 995*ep*mtt^2*s^2*t^5 - 1019*ep^2*mtt^2*s^2*t^5 + 82*mtt*mWW*s^2*t^5 + 324*ep*mtt*mWW*s^2*t^5 + 314*ep^2*mtt*mWW*s^2*t^5 + 38*mWW^2*s^2*t^5 + 143*ep*mWW^2*s^2*t^5 + 129*ep^2*mWW^2*s^2*t^5 + 56*mtt*s^3*t^5 + 260*ep*mtt*s^3*t^5 + 264*ep^2*mtt*s^3*t^5 - 8*mWW*s^3*t^5 + 4*ep*mWW*s^3*t^5 + 24*ep^2*mWW*s^3*t^5 + 90*mtt^3*t^6 + 396*ep*mtt^3*t^6 + 396*ep^2*mtt^3*t^6 - 132*mtt^2*mWW*t^6 - 605*ep*mtt^2*mWW*t^6 - 623*ep^2*mtt^2*mWW*t^6 + 42*mtt*mWW^2*t^6 + 214*ep*mtt*mWW^2*t^6 + 238*ep^2*mtt*mWW^2*t^6 - 5*ep*mWW^3*t^6 - 11*ep^2*mWW^3*t^6 - 155*mtt^2*s*t^6 - 678*ep*mtt^2*s*t^6 - 673*ep^2*mtt^2*s*t^6 + 136*mtt*mWW*s*t^6 + 580*ep*mtt*mWW*s*t^6 + 570*ep^2*mtt*mWW*s*t^6 - 5*mWW^2*s*t^6 - 34*ep*mWW^2*s*t^6 - 41*ep^2*mWW^2*s*t^6 + 64*mtt*s^2*t^6 + 280*ep*mtt*s^2*t^6 + 276*ep^2*mtt*s^2*t^6 - 32*mWW*s^2*t^6 - 104*ep*mWW*s^2*t^6 - 84*ep^2*mWW*s^2*t^6 - 42*mtt^2*t^7 - 176*ep*mtt^2*t^7 - 170*ep^2*mtt^2*t^7 + 52*mtt*mWW*t^7 + 224*ep*mtt*mWW*t^7 + 220*ep^2*mtt*mWW*t^7 - 10*mWW^2*t^7 - 48*ep*mWW^2*t^7 - 50*ep^2*mWW^2*t^7 + 36*mtt*s*t^7 + 150*ep*mtt*s*t^7 + 144*ep^2*mtt*s*t^7 - 28*mWW*s*t^7 - 106*ep*mWW*s*t^7 - 96*ep^2*mWW*s*t^7 + 8*mtt*t^8 + 32*ep*mtt*t^8 + 30*ep^2*mtt*t^8 - 8*mWW*t^8 - 32*ep*mWW*t^8 - 30*ep^2*mWW*t^8))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - t)*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (2*ep*(2*mtt^4*mWW^2*s^2 + 12*ep*mtt^4*mWW^2*s^2 + 16*ep^2*mtt^4*mWW^2*s^2 - 6*mtt^3*mWW^3*s^2 - 35*ep*mtt^3*mWW^3*s^2 - 47*ep^2*mtt^3*mWW^3*s^2 + 6*mtt^2*mWW^4*s^2 + 33*ep*mtt^2*mWW^4*s^2 + 45*ep^2*mtt^2*mWW^4*s^2 - 2*mtt*mWW^5*s^2 - 9*ep*mtt*mWW^5*s^2 - 13*ep^2*mtt*mWW^5*s^2 - ep*mWW^6*s^2 - ep^2*mWW^6*s^2 - 5*mtt^3*mWW^2*s^3 - 38*ep*mtt^3*mWW^2*s^3 - 51*ep^2*mtt^3*mWW^2*s^3 + 5*mtt^2*mWW^3*s^3 + 59*ep*mtt^2*mWW^3*s^3 + 90*ep^2*mtt^2*mWW^3*s^3 + 5*mtt*mWW^4*s^3 - 4*ep*mtt*mWW^4*s^3 - 27*ep^2*mtt*mWW^4*s^3 - 5*mWW^5*s^3 - 17*ep*mWW^5*s^3 - 12*ep^2*mWW^5*s^3 + 4*mtt^2*mWW^2*s^4 + 39*ep*mtt^2*mWW^2*s^4 + 53*ep^2*mtt^2*mWW^2*s^4 + 4*mtt*mWW^3*s^4 - 14*ep*mtt*mWW^3*s^4 - 36*ep^2*mtt*mWW^3*s^4 - 8*mWW^4*s^4 - 25*ep*mWW^4*s^4 - 17*ep^2*mWW^4*s^4 - mtt*mWW^2*s^5 - 13*ep*mtt*mWW^2*s^5 - 18*ep^2*mtt*mWW^2*s^5 - 3*mWW^3*s^5 - 9*ep*mWW^3*s^5 - 6*ep^2*mWW^3*s^5 + 4*mtt^5*mWW*s*t + 24*ep*mtt^5*mWW*s*t + 32*ep^2*mtt^5*mWW*s*t - 12*mtt^4*mWW^2*s*t - 70*ep*mtt^4*mWW^2*s*t - 94*ep^2*mtt^4*mWW^2*s*t + 12*mtt^3*mWW^3*s*t + 66*ep*mtt^3*mWW^3*s*t + 90*ep^2*mtt^3*mWW^3*s*t - 4*mtt^2*mWW^4*s*t - 18*ep*mtt^2*mWW^4*s*t - 26*ep^2*mtt^2*mWW^4*s*t - 2*ep*mtt*mWW^5*s*t - 2*ep^2*mtt*mWW^5*s*t - 14*mtt^4*mWW*s^2*t - 101*ep*mtt^4*mWW*s^2*t - 135*ep^2*mtt^4*mWW*s^2*t + 12*mtt^3*mWW^2*s^2*t + 138*ep*mtt^3*mWW^2*s^2*t + 216*ep^2*mtt^3*mWW^2*s^2*t + 16*mtt^2*mWW^3*s^2*t + 27*ep*mtt^2*mWW^3*s^2*t - 19*ep^2*mtt^2*mWW^3*s^2*t - 12*mtt*mWW^4*s^2*t - 64*ep*mtt*mWW^4*s^2*t - 70*ep^2*mtt*mWW^4*s^2*t - 2*mWW^5*s^2*t + 8*ep^2*mWW^5*s^2*t + 17*mtt^3*mWW*s^3*t + 155*ep*mtt^3*mWW*s^3*t + 210*ep^2*mtt^3*mWW*s^3*t + 19*mtt^2*mWW^2*s^3*t - 42*ep*mtt^2*mWW^2*s^3*t - 133*ep^2*mtt^2*mWW^2*s^3*t - 45*mtt*mWW^3*s^3*t - 157*ep*mtt*mWW^3*s^3*t - 124*ep^2*mtt*mWW^3*s^3*t + 9*mWW^4*s^3*t + 44*ep*mWW^4*s^3*t + 47*ep^2*mWW^4*s^3*t - 8*mtt^2*mWW*s^4*t - 103*ep*mtt^2*mWW*s^4*t - 143*ep^2*mtt^2*mWW*s^4*t - 26*mtt*mWW^2*s^4*t - 44*ep*mtt*mWW^2*s^4*t + 18*mWW^3*s^4*t + 59*ep*mWW^3*s^4*t + 47*ep^2*mWW^3*s^4*t + mtt*mWW*s^5*t + 25*ep*mtt*mWW*s^5*t + 36*ep^2*mtt*mWW*s^5*t + 7*mWW^2*s^5*t + 19*ep*mWW^2*s^5*t + 12*ep^2*mWW^2*s^5*t + 2*mtt^6*t^2 + 12*ep*mtt^6*t^2 + 16*ep^2*mtt^6*t^2 - 6*mtt^5*mWW*t^2 - 35*ep*mtt^5*mWW*t^2 - 47*ep^2*mtt^5*mWW*t^2 + 6*mtt^4*mWW^2*t^2 + 33*ep*mtt^4*mWW^2*t^2 + 45*ep^2*mtt^4*mWW^2*t^2 - 2*mtt^3*mWW^3*t^2 - 9*ep*mtt^3*mWW^3*t^2 - 13*ep^2*mtt^3*mWW^3*t^2 - ep*mtt^2*mWW^4*t^2 - ep^2*mtt^2*mWW^4*t^2 - 8*mtt^5*s*t^2 - 58*ep*mtt^5*s*t^2 - 80*ep^2*mtt^5*s*t^2 - 13*mtt^4*mWW*s*t^2 - 25*ep*mtt^4*mWW*s*t^2 + 12*ep^2*mtt^4*mWW*s*t^2 + 53*mtt^3*mWW^2*s*t^2 + 256*ep*mtt^3*mWW^2*s*t^2 + 269*ep^2*mtt^3*mWW^2*s*t^2 - 35*mtt^2*mWW^3*s*t^2 - 203*ep*mtt^2*mWW^3*s*t^2 - 252*ep^2*mtt^2*mWW^3*s*t^2 + 3*mtt*mWW^4*s*t^2 + 28*ep*mtt*mWW^4*s*t^2 + 49*ep^2*mtt*mWW^4*s*t^2 + 2*ep*mWW^5*s*t^2 + 2*ep^2*mWW^5*s*t^2 + 12*mtt^4*s^2*t^2 + 114*ep*mtt^4*s^2*t^2 + 162*ep^2*mtt^4*s^2*t^2 + 72*mtt^3*mWW*s^2*t^2 + 293*ep*mtt^3*mWW*s^2*t^2 + 257*ep^2*mtt^3*mWW*s^2*t^2 - 102*mtt^2*mWW^2*s^2*t^2 - 580*ep*mtt^2*mWW^2*s^2*t^2 - 658*ep^2*mtt^2*mWW^2*s^2*t^2 + 113*ep*mtt*mWW^3*s^2*t^2 + 197*ep^2*mtt*mWW^3*s^2*t^2 + 18*mWW^4*s^2*t^2 + 60*ep*mWW^4*s^2*t^2 + 42*ep^2*mWW^4*s^2*t^2 - 8*mtt^3*s^3*t^2 - 114*ep*mtt^3*s^3*t^2 - 166*ep^2*mtt^3*s^3*t^2 - 83*mtt^2*mWW*s^3*t^2 - 373*ep*mtt^2*mWW*s^3*t^2 - 362*ep^2*mtt^2*mWW*s^3*t^2 + 46*mtt*mWW^2*s^3*t^2 + 320*ep*mtt*mWW^2*s^3*t^2 + 382*ep^2*mtt*mWW^2*s^3*t^2 + 21*mWW^3*s^3*t^2 + 35*ep*mWW^3*s^3*t^2 + 2*ep^2*mWW^3*s^3*t^2 + 2*mtt^2*s^4*t^2 + 58*ep*mtt^2*s^4*t^2 + 86*ep^2*mtt^2*s^4*t^2 + 34*mtt*mWW*s^4*t^2 + 150*ep*mtt*mWW*s^4*t^2 + 146*ep^2*mtt*mWW*s^4*t^2 - 4*mWW^2*s^4*t^2 - 32*ep*mWW^2*s^4*t^2 - 40*ep^2*mWW^2*s^4*t^2 - 12*ep*mtt*s^5*t^2 - 18*ep^2*mtt*s^5*t^2 - 4*mWW*s^5*t^2 - 10*ep*mWW*s^5*t^2 - 6*ep^2*mWW*s^5*t^2 - 16*mtt^5*t^3 - 84*ep*mtt^5*t^3 - 98*ep^2*mtt^5*t^3 + 36*mtt^4*mWW*t^3 + 195*ep*mtt^4*mWW*t^3 + 237*ep^2*mtt^4*mWW*t^3 - 24*mtt^3*mWW^2*t^3 - 136*ep*mtt^3*mWW^2*t^3 - 178*ep^2*mtt^3*mWW^2*t^3 + 4*mtt^2*mWW^3*t^3 + 23*ep*mtt^2*mWW^3*t^3 + 37*ep^2*mtt^2*mWW^3*t^3 + 2*ep*mtt*mWW^4*t^3 + 2*ep^2*mtt*mWW^4*t^3 + 56*mtt^4*s*t^3 + 326*ep*mtt^4*s*t^3 + 390*ep^2*mtt^4*s*t^3 - 27*mtt^3*mWW*s*t^3 - 275*ep*mtt^3*mWW*s*t^3 - 416*ep^2*mtt^3*mWW*s*t^3 - 77*mtt^2*mWW^2*s*t^3 - 278*ep*mtt^2*mWW^2*s*t^3 - 201*ep^2*mtt^2*mWW^2*s*t^3 + 47*mtt*mWW^3*s*t^3 + 237*ep*mtt*mWW^3*s*t^3 + 250*ep^2*mtt*mWW^3*s*t^3 + mWW^4*s*t^3 - 10*ep*mWW^4*s*t^3 - 23*ep^2*mWW^4*s*t^3 - 72*mtt^3*s^2*t^3 - 480*ep*mtt^3*s^2*t^3 - 588*ep^2*mtt^3*s^2*t^3 - 54*mtt^2*mWW*s^2*t^3 - 24*ep*mtt^2*mWW*s^2*t^3 + 138*ep^2*mtt^2*mWW*s^2*t^3 + 134*mtt*mWW^2*s^2*t^3 + 554*ep*mtt*mWW^2*s^2*t^3 + 504*ep^2*mtt*mWW^2*s^2*t^3 - 24*mWW^3*s^2*t^3 - 138*ep*mWW^3*s^2*t^3 - 150*ep^2*mWW^3*s^2*t^3 + 40*mtt^2*s^3*t^3 + 318*ep*mtt^2*s^3*t^3 + 398*ep^2*mtt^2*s^3*t^3 + 52*mtt*mWW*s^3*t^3 + 108*ep*mtt*mWW*s^3*t^3 + 32*ep^2*mtt*mWW*s^3*t^3 - 44*mWW^2*s^3*t^3 - 162*ep*mWW^2*s^3*t^3 - 142*ep^2*mWW^2*s^3*t^3 - 8*mtt*s^4*t^3 - 80*ep*mtt*s^4*t^3 - 102*ep^2*mtt*s^4*t^3 - 8*mWW*s^4*t^3 - 8*ep*mWW*s^4*t^3 + 6*ep^2*mWW*s^4*t^3 + 44*mtt^4*t^4 + 212*ep*mtt^4*t^4 + 228*ep^2*mtt^4*t^4 - 82*mtt^3*mWW*t^4 - 413*ep*mtt^3*mWW*t^4 - 463*ep^2*mtt^3*mWW*t^4 + 40*mtt^2*mWW^2*t^4 + 221*ep*mtt^2*mWW^2*t^4 + 271*ep^2*mtt^2*mWW^2*t^4 - 2*mtt*mWW^3*t^4 - 19*ep*mtt*mWW^3*t^4 - 35*ep^2*mtt*mWW^3*t^4 - ep*mWW^4*t^4 - ep^2*mWW^4*t^4 - 120*mtt^3*s*t^4 - 618*ep*mtt^3*s*t^4 - 678*ep^2*mtt^3*s*t^4 + 109*mtt^2*mWW*s*t^4 + 659*ep*mtt^2*mWW*s*t^4 + 790*ep^2*mtt^2*mWW*s*t^4 + 31*mtt*mWW^2*s*t^4 + 37*ep*mtt*mWW^2*s*t^4 - 48*ep^2*mtt*mWW^2*s*t^4 - 24*mWW^3*s*t^4 - 100*ep*mWW^3*s*t^4 - 88*ep^2*mWW^3*s*t^4 + 108*mtt^2*s^2*t^4 + 606*ep*mtt^2*s^2*t^4 + 678*ep^2*mtt^2*s^2*t^4 - 38*mtt*mWW*s^2*t^4 - 326*ep*mtt*mWW*s^2*t^4 - 420*ep^2*mtt*mWW*s^2*t^4 - 38*mWW^2*s^2*t^4 - 104*ep*mWW^2*s^2*t^4 - 66*ep^2*mWW^2*s^2*t^4 - 32*mtt*s^3*t^4 - 200*ep*mtt*s^3*t^4 - 228*ep^2*mtt*s^3*t^4 + 8*mWW*s^3*t^4 + 68*ep*mWW*s^3*t^4 + 84*ep^2*mWW*s^3*t^4 - 56*mtt^3*t^5 - 252*ep*mtt^3*t^5 - 256*ep^2*mtt^3*t^5 + 88*mtt^2*mWW*t^5 + 413*ep*mtt^2*mWW*t^5 + 433*ep^2*mtt^2*mWW*t^5 - 32*mtt*mWW^2*t^5 - 166*ep*mtt*mWW^2*t^5 - 188*ep^2*mtt*mWW^2*t^5 + 5*ep*mWW^3*t^5 + 11*ep^2*mWW^3*t^5 + 104*mtt^2*s*t^5 + 490*ep*mtt^2*s*t^5 + 506*ep^2*mtt^2*s*t^5 - 101*mtt*mWW*s*t^5 - 501*ep*mtt*mWW*s*t^5 - 532*ep^2*mtt*mWW*s*t^5 + 5*mWW^2*s*t^5 + 55*ep*mWW^2*s*t^5 + 74*ep^2*mWW^2*s*t^5 - 48*mtt*s^2*t^5 - 240*ep*mtt*s^2*t^5 - 252*ep^2*mtt*s^2*t^5 + 32*mWW*s^2*t^5 + 152*ep*mWW*s^2*t^5 + 156*ep^2*mWW*s^2*t^5 + 34*mtt^2*t^6 + 144*ep*mtt^2*t^6 + 140*ep^2*mtt^2*t^6 - 44*mtt*mWW*t^6 - 192*ep*mtt*mWW*t^6 - 190*ep^2*mtt*mWW*t^6 + 10*mWW^2*t^6 + 48*ep*mWW^2*t^6 + 50*ep^2*mWW^2*t^6 - 32*mtt*s*t^6 - 140*ep*mtt*s*t^6 - 138*ep^2*mtt*s*t^6 + 28*mWW*s*t^6 + 118*ep*mWW*s*t^6 + 114*ep^2*mWW*s*t^6 - 8*mtt*t^7 - 32*ep*mtt*t^7 - 30*ep^2*mtt*t^7 + 8*mWW*t^7 + 32*ep*mWW*t^7 + 30*ep^2*mWW*t^7))/((1 + ep)^2*(mtt - mWW)^3*s^2*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2), (-2*ep*(3*mtt^4*mWW + 21*ep*mtt^4*mWW + 42*ep^2*mtt^4*mWW + 30*ep^3*mtt^4*mWW - 9*mtt^3*mWW^2 - 63*ep*mtt^3*mWW^2 - 120*ep^2*mtt^3*mWW^2 - 84*ep^3*mtt^3*mWW^2 + 9*mtt^2*mWW^3 + 63*ep*mtt^2*mWW^3 + 108*ep^2*mtt^2*mWW^3 + 72*ep^3*mtt^2*mWW^3 - 3*mtt*mWW^4 - 21*ep*mtt*mWW^4 - 24*ep^2*mtt*mWW^4 - 12*ep^3*mtt*mWW^4 - 6*ep^2*mWW^5 - 6*ep^3*mWW^5 - 7*mtt^3*mWW*s - 57*ep*mtt^3*mWW*s - 128*ep^2*mtt^3*mWW*s - 96*ep^3*mtt^3*mWW*s + 8*mtt^2*mWW^2*s + 84*ep*mtt^2*mWW^2*s + 196*ep^2*mtt^2*mWW^2*s + 156*ep^3*mtt^2*mWW^2*s + 5*mtt*mWW^3*s + 3*ep*mtt*mWW^3*s - 8*ep^2*mtt*mWW^3*s - 24*ep^3*mtt*mWW^3*s - 6*mWW^4*s - 30*ep*mWW^4*s - 60*ep^2*mWW^4*s - 36*ep^3*mWW^4*s + 5*mtt^2*mWW*s^2 + 51*ep*mtt^2*mWW*s^2 + 130*ep^2*mtt^2*mWW*s^2 + 102*ep^3*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 - 6*ep*mtt*mWW^2*s^2 - 52*ep^2*mtt*mWW^2*s^2 - 60*ep^3*mtt*mWW^2*s^2 - 9*mWW^3*s^2 - 45*ep*mWW^3*s^2 - 78*ep^2*mWW^3*s^2 - 42*ep^3*mWW^3*s^2 - mtt*mWW*s^3 - 15*ep*mtt*mWW*s^3 - 44*ep^2*mtt*mWW*s^3 - 36*ep^3*mtt*mWW*s^3 - 3*mWW^2*s^3 - 15*ep*mWW^2*s^3 - 24*ep^2*mWW^2*s^3 - 12*ep^3*mWW^2*s^3 - 2*mtt^4*t - 18*ep*mtt^4*t - 40*ep^2*mtt^4*t - 30*ep^3*mtt^4*t - 9*mtt^3*mWW*t - 45*ep*mtt^3*mWW*t - 84*ep^2*mtt^3*mWW*t - 48*ep^3*mtt^3*mWW*t + 21*mtt^2*mWW^2*t + 135*ep*mtt^2*mWW^2*t + 282*ep^2*mtt^2*mWW^2*t + 192*ep^3*mtt^2*mWW^2*t - 7*mtt*mWW^3*t - 63*ep*mtt*mWW^3*t - 152*ep^2*mtt*mWW^3*t - 120*ep^3*mtt*mWW^3*t - 3*mWW^4*t - 9*ep*mWW^4*t - 6*ep^2*mWW^4*t + 6*ep^3*mWW^4*t + 4*mtt^3*s*t + 48*ep*mtt^3*s*t + 122*ep^2*mtt^3*s*t + 96*ep^3*mtt^3*s*t + 25*mtt^2*mWW*s*t + 117*ep*mtt^2*mWW*s*t + 200*ep^2*mtt^2*mWW*s*t + 108*ep^3*mtt^2*mWW*s*t - 36*mtt*mWW^2*s*t - 216*ep*mtt*mWW^2*s*t - 438*ep^2*mtt*mWW^2*s*t - 288*ep^3*mtt*mWW^2*s*t + 7*mWW^3*s*t + 51*ep*mWW^3*s*t + 116*ep^2*mWW^3*s*t + 84*ep^3*mWW^3*s*t - 2*mtt^2*s^2*t - 42*ep*mtt^2*s^2*t - 124*ep^2*mtt^2*s^2*t - 102*ep^3*mtt^2*s^2*t - 20*mtt*mWW*s^2*t - 90*ep*mtt*mWW*s^2*t - 142*ep^2*mtt*mWW*s^2*t - 72*ep^3*mtt*mWW*s^2*t + 14*mWW^2*s^2*t + 72*ep*mWW^2*s^2*t + 130*ep^2*mWW^2*s^2*t + 78*ep^3*mWW^2*s^2*t + 12*ep*mtt*s^3*t + 42*ep^2*mtt*s^3*t + 36*ep^3*mtt*s^3*t + 4*mWW*s^3*t + 18*ep*mWW*s^3*t + 26*ep^2*mWW*s^3*t + 12*ep^3*mWW*s^3*t + 12*mtt^3*t^2 + 90*ep*mtt^3*t^2 + 192*ep^2*mtt^3*t^2 + 132*ep^3*mtt^3*t^2 + mtt^2*mWW*t^2 - 39*ep*mtt^2*mWW*t^2 - 118*ep^2*mtt^2*mWW*t^2 - 102*ep^3*mtt^2*mWW*t^2 - 26*mtt*mWW^2*t^2 - 126*ep*mtt*mWW^2*t^2 - 220*ep^2*mtt*mWW^2*t^2 - 120*ep^3*mtt*mWW^2*t^2 + 13*mWW^3*t^2 + 75*ep*mWW^3*t^2 + 146*ep^2*mWW^3*t^2 + 90*ep^3*mWW^3*t^2 - 20*mtt^2*s*t^2 - 162*ep*mtt^2*s*t^2 - 370*ep^2*mtt^2*s*t^2 - 264*ep^3*mtt^2*s*t^2 - 3*mtt*mWW*s*t^2 + 51*ep*mtt*mWW*s*t^2 + 180*ep^2*mtt*mWW*s*t^2 + 156*ep^3*mtt*mWW*s*t^2 + 19*mWW^2*s*t^2 + 81*ep*mWW^2*s*t^2 + 122*ep^2*mWW^2*s*t^2 + 60*ep^3*mWW^2*s*t^2 + 8*mtt*s^2*t^2 + 72*ep*mtt*s^2*t^2 + 178*ep^2*mtt*s^2*t^2 + 132*ep^3*mtt*s^2*t^2 - 12*ep*mWW*s^2*t^2 - 42*ep^2*mWW*s^2*t^2 - 36*ep^3*mWW*s^2*t^2 - 18*mtt^2*t^3 - 120*ep*mtt^2*t^3 - 246*ep^2*mtt^2*t^3 - 162*ep^3*mtt^2*t^3 + 16*mtt*mWW*t^3 + 126*ep*mtt*mWW*t^3 + 278*ep^2*mtt*mWW*t^3 + 192*ep^3*mtt*mWW*t^3 + 2*mWW^2*t^3 - 6*ep*mWW^2*t^3 - 32*ep^2*mWW^2*t^3 - 30*ep^3*mWW^2*t^3 + 16*mtt*s*t^3 + 108*ep*mtt*s*t^3 + 230*ep^2*mtt*s*t^3 + 156*ep^3*mtt*s*t^3 - 12*mWW*s*t^3 - 78*ep*mWW*s*t^3 - 162*ep^2*mWW*s*t^3 - 108*ep^3*mWW*s*t^3 + 8*mtt*t^4 + 48*ep*mtt*t^4 + 94*ep^2*mtt*t^4 + 60*ep^3*mtt*t^4 - 8*mWW*t^4 - 48*ep*mWW*t^4 - 94*ep^2*mWW*t^4 - 60*ep^3*mWW*t^4))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*s^2*(mWW - t)*(mtt - mWW - s - t)^2), 0, (3*ep^2*(2*mtt^2 + 4*ep*mtt^2 - mtt*mWW - 3*ep*mtt*mWW - mWW^2 - ep*mWW^2 - 5*mtt*s - 9*ep*mtt*s + mWW*s + 3*ep*mWW*s + 4*s^2 + 6*ep*s^2 - 2*mtt*t - 4*ep*mtt*t - 2*mWW*t - 2*ep*mWW*t + 4*s*t + 6*ep*s*t))/((1 + ep)^2*(mtt - mWW)^2*s^2*(mtt - mWW - s - t)), -((ep*(2*mtt^3*mWW^3*s^2 + 12*ep*mtt^3*mWW^3*s^2 + 16*ep^2*mtt^3*mWW^3*s^2 - 4*mtt^2*mWW^4*s^2 - 23*ep*mtt^2*mWW^4*s^2 - 31*ep^2*mtt^2*mWW^4*s^2 + 2*mtt*mWW^5*s^2 + 10*ep*mtt*mWW^5*s^2 + 14*ep^2*mtt*mWW^5*s^2 + ep*mWW^6*s^2 + ep^2*mWW^6*s^2 - 4*mtt^2*mWW^3*s^3 - 37*ep*mtt^2*mWW^3*s^3 - 51*ep^2*mtt^2*mWW^3*s^3 + 2*mtt*mWW^4*s^3 + 41*ep*mtt*mWW^4*s^3 + 63*ep^2*mtt*mWW^4*s^3 + 2*mWW^5*s^3 - 4*ep*mWW^5*s^3 - 12*ep^2*mWW^5*s^3 + 2*mtt*mWW^3*s^4 + 37*ep*mtt*mWW^3*s^4 + 53*ep^2*mtt*mWW^3*s^4 + 2*mWW^4*s^4 - 17*ep*mWW^4*s^4 - 31*ep^2*mWW^4*s^4 - 12*ep*mWW^3*s^5 - 18*ep^2*mWW^3*s^5 + 4*mtt^4*mWW^2*s*t + 24*ep*mtt^4*mWW^2*s*t + 32*ep^2*mtt^4*mWW^2*s*t - 8*mtt^3*mWW^3*s*t - 46*ep*mtt^3*mWW^3*s*t - 62*ep^2*mtt^3*mWW^3*s*t + 4*mtt^2*mWW^4*s*t + 20*ep*mtt^2*mWW^4*s*t + 28*ep^2*mtt^2*mWW^4*s*t + 2*ep*mtt*mWW^5*s*t + 2*ep^2*mtt*mWW^5*s*t - 12*mtt^3*mWW^2*s^2*t - 100*ep*mtt^3*mWW^2*s^2*t - 142*ep^2*mtt^3*mWW^2*s^2*t + 2*mtt^2*mWW^3*s^2*t + 81*ep*mtt^2*mWW^3*s^2*t + 151*ep^2*mtt^2*mWW^3*s^2*t + 8*mtt*mWW^4*s^2*t + 17*ep*mtt*mWW^4*s^2*t - 9*ep^2*mtt*mWW^4*s^2*t + 2*mWW^5*s^2*t + 2*ep*mWW^5*s^2*t + 12*mtt^2*mWW^2*s^3*t + 165*ep*mtt^2*mWW^2*s^3*t + 243*ep^2*mtt^2*mWW^2*s^3*t + 18*mtt*mWW^3*s^3*t - 40*ep*mtt*mWW^3*s^3*t - 130*ep^2*mtt*mWW^3*s^3*t - 10*mWW^4*s^3*t - 33*ep*mWW^4*s^3*t - 17*ep^2*mWW^4*s^3*t - 4*mtt*mWW^2*s^4*t - 125*ep*mtt*mWW^2*s^4*t - 187*ep^2*mtt*mWW^2*s^4*t - 12*mWW^3*s^4*t + 5*ep*mWW^3*s^4*t + 41*ep^2*mWW^3*s^4*t + 36*ep*mWW^2*s^5*t + 54*ep^2*mWW^2*s^5*t + 2*mtt^5*mWW*t^2 + 12*ep*mtt^5*mWW*t^2 + 16*ep^2*mtt^5*mWW*t^2 - 4*mtt^4*mWW^2*t^2 - 23*ep*mtt^4*mWW^2*t^2 - 31*ep^2*mtt^4*mWW^2*t^2 + 2*mtt^3*mWW^3*t^2 + 10*ep*mtt^3*mWW^3*t^2 + 14*ep^2*mtt^3*mWW^3*t^2 + ep*mtt^2*mWW^4*t^2 + ep^2*mtt^2*mWW^4*t^2 - 10*mtt^4*mWW*s*t^2 - 83*ep*mtt^4*mWW*s*t^2 - 115*ep^2*mtt^4*mWW*s*t^2 - 4*mtt^3*mWW^2*s*t^2 + 35*ep*mtt^3*mWW^2*s*t^2 + 75*ep^2*mtt^3*mWW^2*s*t^2 + 8*mtt^2*mWW^3*s*t^2 + 34*ep*mtt^2*mWW^3*s*t^2 + 44*ep^2*mtt^2*mWW^3*s*t^2 + 6*mtt*mWW^4*s*t^2 + 16*ep*mtt*mWW^4*s*t^2 - 2*ep^2*mtt*mWW^4*s*t^2 - 2*ep*mWW^5*s*t^2 - 2*ep^2*mWW^5*s*t^2 + 16*mtt^3*mWW*s^2*t^2 + 205*ep*mtt^3*mWW*s^2*t^2 + 297*ep^2*mtt^3*mWW*s^2*t^2 + 42*mtt^2*mWW^2*s^2*t^2 + 86*ep*mtt^2*mWW^2*s^2*t^2 + 20*ep^2*mtt^2*mWW^2*s^2*t^2 - 73*ep*mtt*mWW^3*s^2*t^2 - 133*ep^2*mtt*mWW^3*s^2*t^2 - 22*mWW^4*s^2*t^2 - 62*ep*mWW^4*s^2*t^2 - 28*ep^2*mWW^4*s^2*t^2 - 10*mtt^2*mWW*s^3*t^2 - 245*ep*mtt^2*mWW*s^3*t^2 - 367*ep^2*mtt^2*mWW*s^3*t^2 - 52*mtt*mWW^2*s^3*t^2 - 180*ep*mtt*mWW^2*s^3*t^2 - 140*ep^2*mtt*mWW^2*s^3*t^2 - 10*mWW^3*s^3*t^2 + 41*ep*mWW^3*s^3*t^2 + 87*ep^2*mWW^3*s^3*t^2 + 2*mtt*mWW*s^4*t^2 + 147*ep*mtt*mWW*s^4*t^2 + 223*ep^2*mtt*mWW*s^4*t^2 + 18*mWW^2*s^4*t^2 + 81*ep*mWW^2*s^4*t^2 + 75*ep^2*mWW^2*s^4*t^2 - 36*ep*mWW*s^5*t^2 - 54*ep^2*mWW*s^5*t^2 - 10*ep*mtt^5*t^3 - 16*ep^2*mtt^5*t^3 - 10*mtt^4*mWW*t^3 - 35*ep*mtt^4*mWW*t^3 - 37*ep^2*mtt^4*mWW*t^3 + 8*mtt^3*mWW^2*t^3 + 43*ep*mtt^3*mWW^2*t^3 + 65*ep^2*mtt^3*mWW^2*t^3 + 2*mtt^2*mWW^3*t^3 + 4*ep*mtt^2*mWW^3*t^3 - 10*ep^2*mtt^2*mWW^3*t^3 - 2*ep*mtt*mWW^4*t^3 - 2*ep^2*mtt*mWW^4*t^3 + 53*ep*mtt^4*s*t^3 + 83*ep^2*mtt^4*s*t^3 + 44*mtt^3*mWW*s*t^3 + 226*ep*mtt^3*mWW*s*t^3 + 266*ep^2*mtt^3*mWW*s*t^3 + 20*mtt^2*mWW^2*s*t^3 - 57*ep*mtt^2*mWW^2*s*t^3 - 179*ep^2*mtt^2*mWW^2*s*t^3 - 26*mtt*mWW^3*s*t^3 - 70*ep*mtt*mWW^3*s*t^3 - 32*ep^2*mtt*mWW^3*s*t^3 - 10*mWW^4*s*t^3 - 36*ep*mWW^4*s*t^3 - 26*ep^2*mWW^4*s*t^3 - 111*ep*mtt^3*s^2*t^3 - 171*ep^2*mtt^3*s^2*t^3 - 62*mtt^2*mWW*s^2*t^3 - 448*ep*mtt^2*mWW*s^2*t^3 - 566*ep^2*mtt^2*mWW*s^2*t^3 - 80*mtt*mWW^2*s^2*t^3 - 75*ep*mtt*mWW^2*s^2*t^3 + 113*ep^2*mtt*mWW^2*s^2*t^3 + 22*mWW^3*s^2*t^3 + 82*ep*mWW^3*s^2*t^3 + 60*ep^2*mWW^3*s^2*t^3 + 115*ep*mtt^2*s^3*t^3 + 175*ep^2*mtt^2*s^3*t^3 + 36*mtt*mWW*s^3*t^3 + 374*ep*mtt*mWW*s^3*t^3 + 494*ep^2*mtt*mWW*s^3*t^3 + 48*mWW^2*s^3*t^3 + 75*ep*mWW^2*s^3*t^3 - 9*ep^2*mWW^2*s^3*t^3 - 59*ep*mtt*s^4*t^3 - 89*ep^2*mtt*s^4*t^3 - 8*mWW*s^4*t^3 - 117*ep*mWW*s^4*t^3 - 157*ep^2*mWW*s^4*t^3 + 12*ep*s^5*t^3 + 18*ep^2*s^5*t^3 + 44*ep*mtt^4*t^4 + 68*ep^2*mtt^4*t^4 + 28*mtt^3*mWW*t^4 + 57*ep*mtt^3*mWW*t^4 + 29*ep^2*mtt^3*mWW*t^4 - 10*mtt^2*mWW^2*t^4 - 32*ep*mtt^2*mWW^2*t^4 - 46*ep^2*mtt^2*mWW^2*t^4 - 10*mtt*mWW^3*t^4 - 38*ep*mtt*mWW^3*t^4 - 22*ep^2*mtt*mWW^3*t^4 + ep*mWW^4*t^4 + ep^2*mWW^4*t^4 - 183*ep*mtt^3*s*t^4 - 279*ep^2*mtt^3*s*t^4 - 94*mtt^2*mWW*s*t^4 - 278*ep*mtt^2*mWW*s*t^4 - 220*ep^2*mtt^2*mWW*s*t^4 - 20*mtt*mWW^2*s*t^4 + 7*ep*mtt*mWW^2*s*t^4 + 87*ep^2*mtt*mWW^2*s*t^4 + 26*mWW^3*s*t^4 + 82*ep*mWW^3*s*t^4 + 50*ep^2*mWW^3*s*t^4 + 282*ep*mtt^2*s^2*t^4 + 426*ep^2*mtt^2*s^2*t^4 + 96*mtt*mWW*s^2*t^4 + 366*ep*mtt*mWW*s^2*t^4 + 342*ep^2*mtt*mWW*s^2*t^4 + 36*mWW^2*s^2*t^4 + 36*ep*mWW^2*s^2*t^4 - 36*ep^2*mWW^2*s^2*t^4 - 191*ep*mtt*s^3*t^4 - 287*ep^2*mtt*s^3*t^4 - 32*mWW*s^3*t^4 - 153*ep*mWW*s^3*t^4 - 157*ep^2*mWW*s^3*t^4 + 48*ep*s^4*t^4 + 72*ep^2*s^4*t^4 - 72*ep*mtt^3*t^5 - 108*ep^2*mtt^3*t^5 - 42*mtt^2*mWW*t^5 - 75*ep*mtt^2*mWW*t^5 - 21*ep^2*mtt^2*mWW*t^5 + 12*mtt*mWW^2*t^5 + 27*ep*mtt*mWW^2*t^5 + 21*ep^2*mtt*mWW^2*t^5 + 6*mWW^3*t^5 + 24*ep*mWW^3*t^5 + 18*ep^2*mWW^3*t^5 + 219*ep*mtt^2*s*t^5 + 327*ep^2*mtt^2*s*t^5 + 92*mtt*mWW*s*t^5 + 198*ep*mtt*mWW*s*t^5 + 94*ep^2*mtt*mWW*s*t^5 - 9*ep*mWW^2*s*t^5 - 15*ep^2*mWW^2*s*t^5 - 219*ep*mtt*s^2*t^5 - 327*ep^2*mtt*s^2*t^5 - 48*mWW*s^2*t^5 - 117*ep*mWW*s^2*t^5 - 69*ep^2*mWW*s^2*t^5 + 72*ep*s^3*t^5 + 108*ep^2*s^3*t^5 + 52*ep*mtt^2*t^6 + 76*ep^2*mtt^2*t^6 + 30*mtt*mWW*t^6 + 59*ep*mtt*mWW*t^6 + 23*ep^2*mtt*mWW*t^6 - 6*mWW^2*t^6 - 15*ep*mWW^2*t^6 - 9*ep^2*mWW^2*t^6 - 101*ep*mtt*s*t^6 - 149*ep^2*mtt*s*t^6 - 32*mWW*s*t^6 - 63*ep*mWW*s*t^6 - 25*ep^2*mWW*s*t^6 + 48*ep*s^2*t^6 + 72*ep^2*s^2*t^6 - 14*ep*mtt*t^7 - 20*ep^2*mtt*t^7 - 8*mWW*t^7 - 18*ep*mWW*t^7 - 10*ep^2*mWW*t^7 + 12*ep*s*t^7 + 18*ep^2*s*t^7))/((1 + ep)^2*(mtt - mWW)^2*s^2*(mWW - t)*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2)), (ep*(3*mtt^5*mWW^3*s^3 + 26*ep*mtt^5*mWW^3*s^3 + 63*ep^2*mtt^5*mWW^3*s^3 + 46*ep^3*mtt^5*mWW^3*s^3 - 9*mtt^4*mWW^4*s^3 - 77*ep*mtt^4*mWW^4*s^3 - 186*ep^2*mtt^4*mWW^4*s^3 - 136*ep^3*mtt^4*mWW^4*s^3 + 9*mtt^3*mWW^5*s^3 + 75*ep*mtt^3*mWW^5*s^3 + 180*ep^2*mtt^3*mWW^5*s^3 + 132*ep^3*mtt^3*mWW^5*s^3 - 3*mtt^2*mWW^6*s^3 - 23*ep*mtt^2*mWW^6*s^3 - 54*ep^2*mtt^2*mWW^6*s^3 - 40*ep^3*mtt^2*mWW^6*s^3 - ep*mtt*mWW^7*s^3 - 3*ep^2*mtt*mWW^7*s^3 - 2*ep^3*mtt*mWW^7*s^3 - 7*mtt^4*mWW^3*s^4 - 65*ep*mtt^4*mWW^3*s^4 - 160*ep^2*mtt^4*mWW^3*s^4 - 120*ep^3*mtt^4*mWW^3*s^4 + 8*mtt^3*mWW^4*s^4 + 102*ep*mtt^3*mWW^4*s^4 + 280*ep^2*mtt^3*mWW^4*s^4 + 222*ep^3*mtt^3*mWW^4*s^4 + 5*mtt^2*mWW^5*s^4 - 9*ep*mtt^2*mWW^5*s^4 - 82*ep^2*mtt^2*mWW^5*s^4 - 86*ep^3*mtt^2*mWW^5*s^4 - 6*mtt*mWW^6*s^4 - 28*ep*mtt*mWW^6*s^4 - 36*ep^2*mtt*mWW^6*s^4 - 14*ep^3*mtt*mWW^6*s^4 - 2*ep^2*mWW^7*s^4 - 2*ep^3*mWW^7*s^4 + 5*mtt^3*mWW^3*s^5 + 52*ep*mtt^3*mWW^3*s^5 + 137*ep^2*mtt^3*mWW^3*s^5 + 108*ep^3*mtt^3*mWW^3*s^5 + 4*mtt^2*mWW^4*s^5 - 6*ep*mtt^2*mWW^4*s^5 - 64*ep^2*mtt^2*mWW^4*s^5 - 72*ep^3*mtt^2*mWW^4*s^5 - 9*mtt*mWW^5*s^5 - 46*ep*mtt*mWW^5*s^5 - 69*ep^2*mtt*mWW^5*s^5 - 32*ep^3*mtt*mWW^5*s^5 - 4*ep^2*mWW^6*s^5 - 4*ep^3*mWW^6*s^5 - mtt^2*mWW^3*s^6 - 13*ep*mtt^2*mWW^3*s^6 - 40*ep^2*mtt^2*mWW^3*s^6 - 34*ep^3*mtt^2*mWW^3*s^6 - 3*mtt*mWW^4*s^6 - 17*ep*mtt*mWW^4*s^6 - 26*ep^2*mtt*mWW^4*s^6 - 12*ep^3*mtt*mWW^4*s^6 - 2*ep^2*mWW^5*s^6 - 2*ep^3*mWW^5*s^6 + 6*mtt^6*mWW^2*s^2*t + 52*ep*mtt^6*mWW^2*s^2*t + 126*ep^2*mtt^6*mWW^2*s^2*t + 92*ep^3*mtt^6*mWW^2*s^2*t - 15*mtt^5*mWW^3*s^2*t - 125*ep*mtt^5*mWW^3*s^2*t - 294*ep^2*mtt^5*mWW^3*s^2*t - 208*ep^3*mtt^5*mWW^3*s^2*t + 9*mtt^4*mWW^4*s^2*t + 64*ep*mtt^4*mWW^4*s^2*t + 129*ep^2*mtt^4*mWW^4*s^2*t + 74*ep^3*mtt^4*mWW^4*s^2*t + 3*mtt^3*mWW^5*s^2*t + 38*ep*mtt^3*mWW^5*s^2*t + 117*ep^2*mtt^3*mWW^5*s^2*t + 106*ep^3*mtt^3*mWW^5*s^2*t - 3*mtt^2*mWW^6*s^2*t - 28*ep*mtt^2*mWW^6*s^2*t - 75*ep^2*mtt^2*mWW^6*s^2*t - 62*ep^3*mtt^2*mWW^6*s^2*t - ep*mtt*mWW^7*s^2*t - 3*ep^2*mtt*mWW^7*s^2*t - 2*ep^3*mtt*mWW^7*s^2*t - 20*mtt^5*mWW^2*s^3*t - 194*ep*mtt^5*mWW^2*s^3*t - 488*ep^2*mtt^5*mWW^2*s^3*t - 368*ep^3*mtt^5*mWW^2*s^3*t + 11*mtt^4*mWW^3*s^3*t + 200*ep*mtt^4*mWW^3*s^3*t + 593*ep^2*mtt^4*mWW^3*s^3*t + 482*ep^3*mtt^4*mWW^3*s^3*t + 30*mtt^3*mWW^4*s^3*t + 155*ep*mtt^3*mWW^4*s^3*t + 257*ep^2*mtt^3*mWW^4*s^3*t + 144*ep^3*mtt^3*mWW^4*s^3*t - 13*mtt^2*mWW^5*s^3*t - 133*ep*mtt^2*mWW^5*s^3*t - 340*ep^2*mtt^2*mWW^5*s^3*t - 262*ep^3*mtt^2*mWW^5*s^3*t - 8*mtt*mWW^6*s^3*t - 29*ep*mtt*mWW^6*s^3*t - 23*ep^2*mtt*mWW^6*s^3*t + 4*ep^3*mtt*mWW^6*s^3*t + ep*mWW^7*s^3*t + ep^2*mWW^7*s^3*t + 24*mtt^4*mWW^2*s^4*t + 264*ep*mtt^4*mWW^2*s^4*t + 702*ep^2*mtt^4*mWW^2*s^4*t + 552*ep^3*mtt^4*mWW^2*s^4*t + 33*mtt^3*mWW^3*s^4*t + 29*ep*mtt^3*mWW^3*s^4*t - 236*ep^2*mtt^3*mWW^3*s^4*t - 316*ep^3*mtt^3*mWW^3*s^4*t - 64*mtt^2*mWW^4*s^4*t - 346*ep*mtt^2*mWW^4*s^4*t - 546*ep^2*mtt^2*mWW^4*s^4*t - 276*ep^3*mtt^2*mWW^4*s^4*t + mtt*mWW^5*s^4*t + 19*ep*mtt*mWW^5*s^4*t + 10*ep^2*mtt*mWW^5*s^4*t - 8*ep^3*mtt*mWW^5*s^4*t + 6*mWW^6*s^4*t + 34*ep*mWW^6*s^4*t + 70*ep^2*mWW^6*s^4*t + 48*ep^3*mWW^6*s^4*t - 12*mtt^3*mWW^2*s^5*t - 154*ep*mtt^3*mWW^2*s^5*t - 450*ep^2*mtt^3*mWW^2*s^5*t - 374*ep^3*mtt^3*mWW^2*s^5*t - 40*mtt^2*mWW^3*s^5*t - 171*ep*mtt^2*mWW^3*s^5*t - 171*ep^2*mtt^2*mWW^3*s^5*t - 10*ep^3*mtt^2*mWW^3*s^5*t + 23*mtt*mWW^4*s^5*t + 117*ep*mtt*mWW^4*s^5*t + 138*ep^2*mtt*mWW^4*s^5*t + 38*ep^3*mtt*mWW^4*s^5*t + 9*mWW^5*s^5*t + 58*ep*mWW^5*s^5*t + 143*ep^2*mWW^5*s^5*t + 106*ep^3*mWW^5*s^5*t + 2*mtt^2*mWW^2*s^6*t + 32*ep*mtt^2*mWW^2*s^6*t + 110*ep^2*mtt^2*mWW^2*s^6*t + 98*ep^3*mtt^2*mWW^2*s^6*t + 11*mtt*mWW^3*s^6*t + 65*ep*mtt*mWW^3*s^6*t + 98*ep^2*mtt*mWW^3*s^6*t + 44*ep^3*mtt*mWW^3*s^6*t + 3*mWW^4*s^6*t + 23*ep*mWW^4*s^6*t + 64*ep^2*mWW^4*s^6*t + 50*ep^3*mWW^4*s^6*t + 3*mtt^7*mWW*s*t^2 + 26*ep*mtt^7*mWW*s*t^2 + 63*ep^2*mtt^7*mWW*s*t^2 + 46*ep^3*mtt^7*mWW*s*t^2 - 3*mtt^6*mWW^2*s*t^2 - 19*ep*mtt^6*mWW^2*s*t^2 - 30*ep^2*mtt^6*mWW^2*s*t^2 - 8*ep^3*mtt^6*mWW^2*s*t^2 - 9*mtt^5*mWW^3*s*t^2 - 97*ep*mtt^5*mWW^3*s*t^2 - 282*ep^2*mtt^5*mWW^3*s*t^2 - 248*ep^3*mtt^5*mWW^3*s*t^2 + 15*mtt^4*mWW^4*s*t^2 + 145*ep*mtt^4*mWW^4*s*t^2 + 396*ep^2*mtt^4*mWW^4*s*t^2 + 332*ep^3*mtt^4*mWW^4*s*t^2 - 6*mtt^3*mWW^5*s*t^2 - 53*ep*mtt^3*mWW^5*s*t^2 - 141*ep^2*mtt^3*mWW^5*s*t^2 - 118*ep^3*mtt^3*mWW^5*s*t^2 - 2*ep*mtt^2*mWW^6*s*t^2 - 6*ep^2*mtt^2*mWW^6*s*t^2 - 4*ep^3*mtt^2*mWW^6*s*t^2 - 15*mtt^6*mWW*s^2*t^2 - 160*ep*mtt^6*mWW*s^2*t^2 - 413*ep^2*mtt^6*mWW*s^2*t^2 - 310*ep^3*mtt^6*mWW*s^2*t^2 - 20*mtt^5*mWW^2*s^2*t^2 - 87*ep*mtt^5*mWW^2*s^2*t^2 - 155*ep^2*mtt^5*mWW^2*s^2*t^2 - 124*ep^3*mtt^5*mWW^2*s^2*t^2 + 59*mtt^4*mWW^3*s^2*t^2 + 546*ep*mtt^4*mWW^3*s^2*t^2 + 1433*ep^2*mtt^4*mWW^3*s^2*t^2 + 1168*ep^3*mtt^4*mWW^3*s^2*t^2 - 183*ep*mtt^3*mWW^4*s^2*t^2 - 703*ep^2*mtt^3*mWW^4*s^2*t^2 - 676*ep^3*mtt^3*mWW^4*s^2*t^2 - 22*mtt^2*mWW^5*s^2*t^2 - 123*ep*mtt^2*mWW^5*s^2*t^2 - 205*ep^2*mtt^2*mWW^5*s^2*t^2 - 104*ep^3*mtt^2*mWW^5*s^2*t^2 - 2*mtt*mWW^6*s^2*t^2 + 6*ep*mtt*mWW^6*s^2*t^2 + 40*ep^2*mtt*mWW^6*s^2*t^2 + 44*ep^3*mtt*mWW^6*s^2*t^2 + ep*mWW^7*s^2*t^2 + 3*ep^2*mWW^7*s^2*t^2 + 2*ep^3*mWW^7*s^2*t^2 + 26*mtt^5*mWW*s^3*t^2 + 340*ep*mtt^5*mWW*s^3*t^2 + 936*ep^2*mtt^5*mWW*s^3*t^2 + 730*ep^3*mtt^5*mWW*s^3*t^2 + 101*mtt^4*mWW^2*s^3*t^2 + 533*ep*mtt^4*mWW^2*s^3*t^2 + 932*ep^2*mtt^4*mWW^2*s^3*t^2 + 584*ep^3*mtt^4*mWW^2*s^3*t^2 - 68*mtt^3*mWW^3*s^3*t^2 - 735*ep*mtt^3*mWW^3*s^3*t^2 - 1939*ep^2*mtt^3*mWW^3*s^3*t^2 - 1578*ep^3*mtt^3*mWW^3*s^3*t^2 - 128*mtt^2*mWW^4*s^3*t^2 - 531*ep*mtt^2*mWW^4*s^3*t^2 - 615*ep^2*mtt^2*mWW^4*s^3*t^2 - 122*ep^3*mtt^2*mWW^4*s^3*t^2 + 58*mtt*mWW^5*s^3*t^2 + 335*ep*mtt*mWW^5*s^3*t^2 + 571*ep^2*mtt*mWW^5*s^3*t^2 + 312*ep^3*mtt*mWW^5*s^3*t^2 + 11*mWW^6*s^3*t^2 + 58*ep*mWW^6*s^3*t^2 + 115*ep^2*mWW^6*s^3*t^2 + 74*ep^3*mWW^6*s^3*t^2 - 20*mtt^4*mWW*s^4*t^2 - 329*ep*mtt^4*mWW*s^4*t^2 - 985*ep^2*mtt^4*mWW*s^4*t^2 - 808*ep^3*mtt^4*mWW*s^4*t^2 - 139*mtt^3*mWW^2*s^4*t^2 - 772*ep*mtt^3*mWW^2*s^4*t^2 - 1343*ep^2*mtt^3*mWW^2*s^4*t^2 - 794*ep^3*mtt^3*mWW^2*s^4*t^2 + 2*mtt^2*mWW^3*s^4*t^2 + 179*ep*mtt^2*mWW^3*s^4*t^2 + 533*ep^2*mtt^2*mWW^3*s^4*t^2 + 482*ep^3*mtt^2*mWW^3*s^4*t^2 + 123*mtt*mWW^4*s^4*t^2 + 644*ep*mtt*mWW^4*s^4*t^2 + 1099*ep^2*mtt*mWW^4*s^4*t^2 + 602*ep^3*mtt*mWW^4*s^4*t^2 - 6*mWW^5*s^4*t^2 - 22*ep*mWW^5*s^4*t^2 + 16*ep^2*mWW^5*s^4*t^2 + 38*ep^3*mWW^5*s^4*t^2 + 7*mtt^3*mWW*s^5*t^2 + 148*ep*mtt^3*mWW*s^5*t^2 + 499*ep^2*mtt^3*mWW*s^5*t^2 + 436*ep^3*mtt^3*mWW*s^5*t^2 + 74*mtt^2*mWW^2*s^5*t^2 + 424*ep*mtt^2*mWW^2*s^5*t^2 + 720*ep^2*mtt^2*mWW^2*s^5*t^2 + 400*ep^3*mtt^2*mWW^2*s^5*t^2 + 26*mtt*mWW^3*s^5*t^2 + 181*ep*mtt*mWW^3*s^5*t^2 + 441*ep^2*mtt*mWW^3*s^5*t^2 + 316*ep^3*mtt*mWW^3*s^5*t^2 - 27*mWW^4*s^5*t^2 - 153*ep*mWW^4*s^5*t^2 - 300*ep^2*mWW^4*s^5*t^2 - 192*ep^3*mWW^4*s^5*t^2 - mtt^2*mWW*s^6*t^2 - 25*ep*mtt^2*mWW*s^6*t^2 - 100*ep^2*mtt^2*mWW*s^6*t^2 - 94*ep^3*mtt^2*mWW*s^6*t^2 - 13*mtt*mWW^2*s^6*t^2 - 79*ep*mtt*mWW^2*s^6*t^2 - 118*ep^2*mtt*mWW^2*s^6*t^2 - 52*ep^3*mtt*mWW^2*s^6*t^2 - 10*mWW^3*s^6*t^2 - 76*ep*mWW^3*s^6*t^2 - 190*ep^2*mWW^3*s^6*t^2 - 142*ep^3*mWW^3*s^6*t^2 + 3*mtt^7*mWW*t^3 + 29*ep*mtt^7*mWW*t^3 + 78*ep^2*mtt^7*mWW*t^3 + 64*ep^3*mtt^7*mWW*t^3 - 9*mtt^6*mWW^2*t^3 - 86*ep*mtt^6*mWW^2*t^3 - 231*ep^2*mtt^6*mWW^2*t^3 - 190*ep^3*mtt^6*mWW^2*t^3 + 9*mtt^5*mWW^3*t^3 + 84*ep*mtt^5*mWW^3*t^3 + 225*ep^2*mtt^5*mWW^3*t^3 + 186*ep^3*mtt^5*mWW^3*t^3 - 3*mtt^4*mWW^4*t^3 - 26*ep*mtt^4*mWW^4*t^3 - 69*ep^2*mtt^4*mWW^4*t^3 - 58*ep^3*mtt^4*mWW^4*t^3 - ep*mtt^3*mWW^5*t^3 - 3*ep^2*mtt^3*mWW^5*t^3 - 2*ep^3*mtt^3*mWW^5*t^3 - 17*ep*mtt^7*s*t^3 - 57*ep^2*mtt^7*s*t^3 - 46*ep^3*mtt^7*s*t^3 - 33*mtt^6*mWW*s*t^3 - 275*ep*mtt^6*mWW*s*t^3 - 680*ep^2*mtt^6*mWW*s*t^3 - 528*ep^3*mtt^6*mWW*s*t^3 + 36*mtt^5*mWW^2*s*t^3 + 419*ep*mtt^5*mWW^2*s*t^3 + 1167*ep^2*mtt^5*mWW^2*s*t^3 + 952*ep^3*mtt^5*mWW^2*s*t^3 + 23*mtt^4*mWW^3*s*t^3 + 79*ep*mtt^4*mWW^3*s*t^3 + 80*ep^2*mtt^4*mWW^3*s*t^3 + 30*ep^3*mtt^4*mWW^3*s*t^3 - 22*mtt^3*mWW^4*s*t^3 - 226*ep*mtt^3*mWW^4*s*t^3 - 644*ep^2*mtt^3*mWW^4*s*t^3 - 566*ep^3*mtt^3*mWW^4*s*t^3 - 4*mtt^2*mWW^5*s*t^3 + 16*ep*mtt^2*mWW^5*s*t^3 + 122*ep^2*mtt^2*mWW^5*s*t^3 + 150*ep^3*mtt^2*mWW^5*s*t^3 + 4*ep*mtt*mWW^6*s*t^3 + 12*ep^2*mtt*mWW^6*s*t^3 + 8*ep^3*mtt*mWW^6*s*t^3 + 79*ep*mtt^6*s^2*t^3 + 267*ep^2*mtt^6*s^2*t^3 + 218*ep^3*mtt^6*s^2*t^3 + 110*mtt^5*mWW*s^2*t^3 + 956*ep*mtt^5*mWW*s^2*t^3 + 2338*ep^2*mtt^5*mWW*s^2*t^3 + 1768*ep^3*mtt^5*mWW*s^2*t^3 + 43*mtt^4*mWW^2*s^2*t^3 - 389*ep*mtt^4*mWW^2*s^2*t^3 - 1760*ep^2*mtt^4*mWW^2*s^2*t^3 - 1640*ep^3*mtt^4*mWW^2*s^2*t^3 - 204*mtt^3*mWW^3*s^2*t^3 - 1105*ep*mtt^3*mWW^3*s^2*t^3 - 1999*ep^2*mtt^3*mWW^3*s^2*t^3 - 1290*ep^3*mtt^3*mWW^3*s^2*t^3 - 28*mtt^2*mWW^4*s^2*t^3 + 40*ep*mtt^2*mWW^4*s^2*t^3 + 454*ep^2*mtt^2*mWW^4*s^2*t^3 + 596*ep^3*mtt^2*mWW^4*s^2*t^3 + 74*mtt*mWW^5*s^2*t^3 + 397*ep*mtt*mWW^5*s^2*t^3 + 665*ep^2*mtt*mWW^5*s^2*t^3 + 330*ep^3*mtt*mWW^5*s^2*t^3 + 5*mWW^6*s^2*t^3 + 22*ep*mWW^6*s^2*t^3 + 35*ep^2*mWW^6*s^2*t^3 + 18*ep^3*mWW^6*s^2*t^3 - 141*ep*mtt^5*s^3*t^3 - 489*ep^2*mtt^5*s^3*t^3 - 408*ep^3*mtt^5*s^3*t^3 - 157*mtt^4*mWW*s^3*t^3 - 1422*ep*mtt^4*mWW*s^3*t^3 - 3507*ep^2*mtt^4*mWW*s^3*t^3 - 2650*ep^3*mtt^4*mWW*s^3*t^3 - 249*mtt^3*mWW^2*s^3*t^3 - 657*ep*mtt^3*mWW^2*s^3*t^3 + 52*ep^2*mtt^3*mWW^2*s^3*t^3 + 712*ep^3*mtt^3*mWW^2*s^3*t^3 + 305*mtt^2*mWW^3*s^3*t^3 + 1633*ep*mtt^2*mWW^3*s^3*t^3 + 2714*ep^2*mtt^2*mWW^3*s^3*t^3 + 1572*ep^3*mtt^2*mWW^3*s^3*t^3 + 115*mtt*mWW^4*s^3*t^3 + 588*ep*mtt*mWW^4*s^3*t^3 + 1093*ep^2*mtt*mWW^4*s^3*t^3 + 608*ep^3*mtt*mWW^4*s^3*t^3 - 54*mWW^5*s^3*t^3 - 301*ep*mWW^5*s^3*t^3 - 543*ep^2*mWW^5*s^3*t^3 - 314*ep^3*mWW^5*s^3*t^3 + 119*ep*mtt^4*s^4*t^3 + 435*ep^2*mtt^4*s^4*t^3 + 376*ep^3*mtt^4*s^4*t^3 + 110*mtt^3*mWW*s^4*t^3 + 980*ep*mtt^3*mWW*s^4*t^3 + 2426*ep^2*mtt^3*mWW*s^4*t^3 + 1844*ep^3*mtt^3*mWW*s^4*t^3 + 255*mtt^2*mWW^2*s^4*t^3 + 1141*ep*mtt^2*mWW^2*s^4*t^3 + 1518*ep^2*mtt^2*mWW^2*s^4*t^3 + 584*ep^3*mtt^2*mWW^2*s^4*t^3 - 138*mtt*mWW^3*s^4*t^3 - 628*ep*mtt*mWW^3*s^4*t^3 - 750*ep^2*mtt*mWW^3*s^4*t^3 - 260*ep^3*mtt*mWW^3*s^4*t^3 - 67*mWW^4*s^4*t^3 - 412*ep*mWW^4*s^4*t^3 - 909*ep^2*mWW^4*s^4*t^3 - 624*ep^3*mWW^4*s^4*t^3 - 46*ep*mtt^3*s^5*t^3 - 186*ep^2*mtt^3*s^5*t^3 - 170*ep^3*mtt^3*s^5*t^3 - 38*mtt^2*mWW*s^5*t^3 - 299*ep*mtt^2*mWW*s^5*t^3 - 701*ep^2*mtt^2*mWW*s^5*t^3 - 518*ep^3*mtt^2*mWW*s^5*t^3 - 91*mtt*mWW^2*s^5*t^3 - 541*ep*mtt*mWW^2*s^5*t^3 - 990*ep^2*mtt*mWW^2*s^5*t^3 - 582*ep^3*mtt*mWW^2*s^5*t^3 + 9*mWW^3*s^5*t^3 - 14*ep*mWW^3*s^5*t^3 - 163*ep^2*mWW^3*s^5*t^3 - 170*ep^3*mWW^3*s^5*t^3 + 6*ep*mtt^2*s^6*t^3 + 30*ep^2*mtt^2*s^6*t^3 + 30*ep^3*mtt^2*s^6*t^3 + 5*mtt*mWW*s^6*t^3 + 31*ep*mtt*mWW*s^6*t^3 + 46*ep^2*mtt*mWW*s^6*t^3 + 20*ep^3*mtt*mWW*s^6*t^3 + 11*mWW^2*s^6*t^3 + 83*ep*mWW^2*s^6*t^3 + 196*ep^2*mWW^2*s^6*t^3 + 142*ep^3*mWW^2*s^6*t^3 - 20*ep*mtt^7*t^4 - 72*ep^2*mtt^7*t^4 - 64*ep^3*mtt^7*t^4 - 18*mtt^6*mWW*t^4 - 103*ep*mtt^6*mWW*t^4 - 207*ep^2*mtt^6*mWW*t^4 - 146*ep^3*mtt^6*mWW*t^4 + 36*mtt^5*mWW^2*t^4 + 297*ep*mtt^5*mWW^2*t^4 + 759*ep^2*mtt^5*mWW^2*t^4 + 618*ep^3*mtt^5*mWW^2*t^4 - 18*mtt^4*mWW^3*t^4 - 202*ep*mtt^4*mWW^3*t^4 - 600*ep^2*mtt^4*mWW^3*t^4 - 536*ep^3*mtt^4*mWW^3*t^4 + 25*ep*mtt^3*mWW^4*t^4 + 111*ep^2*mtt^3*mWW^4*t^4 + 122*ep^3*mtt^3*mWW^4*t^4 + 3*ep*mtt^2*mWW^5*t^4 + 9*ep^2*mtt^2*mWW^5*t^4 + 6*ep^3*mtt^2*mWW^5*t^4 + 184*ep*mtt^6*s*t^4 + 636*ep^2*mtt^6*s*t^4 + 536*ep^3*mtt^6*s*t^4 + 141*mtt^5*mWW*s*t^4 + 788*ep*mtt^5*mWW*s*t^4 + 1513*ep^2*mtt^5*mWW*s*t^4 + 1028*ep^3*mtt^5*mWW*s*t^4 - 118*mtt^4*mWW^2*s*t^4 - 1173*ep*mtt^4*mWW^2*s*t^4 - 3139*ep^2*mtt^4*mWW^2*s*t^4 - 2582*ep^3*mtt^4*mWW^2*s*t^4 - 99*mtt^3*mWW^3*s*t^4 - 221*ep*mtt^3*mWW^3*s*t^4 + 224*ep^2*mtt^3*mWW^3*s*t^4 + 562*ep^3*mtt^3*mWW^3*s*t^4 + 50*mtt^2*mWW^4*s*t^4 + 297*ep*mtt^2*mWW^4*s*t^4 + 593*ep^2*mtt^2*mWW^4*s*t^4 + 406*ep^3*mtt^2*mWW^4*s*t^4 + 26*mtt*mWW^5*s*t^4 + 127*ep*mtt*mWW^5*s*t^4 + 179*ep^2*mtt*mWW^5*s*t^4 + 54*ep^3*mtt*mWW^5*s*t^4 - 2*ep*mWW^6*s*t^4 - 6*ep^2*mWW^6*s*t^4 - 4*ep^3*mWW^6*s*t^4 - 499*ep*mtt^5*s^2*t^4 - 1719*ep^2*mtt^5*s^2*t^4 - 1436*ep^3*mtt^5*s^2*t^4 - 360*mtt^4*mWW*s^2*t^4 - 2091*ep*mtt^4*mWW*s^2*t^4 - 4003*ep^2*mtt^4*mWW*s^2*t^4 - 2650*ep^3*mtt^4*mWW*s^2*t^4 + 13*mtt^3*mWW^2*s^2*t^4 + 1095*ep*mtt^3*mWW^2*s^2*t^4 + 3714*ep^2*mtt^3*mWW^2*s^2*t^4 + 3328*ep^3*mtt^3*mWW^2*s^2*t^4 + 434*mtt^2*mWW^3*s^2*t^4 + 1942*ep*mtt^2*mWW^3*s^2*t^4 + 2706*ep^2*mtt^2*mWW^3*s^2*t^4 + 1138*ep^3*mtt^2*mWW^3*s^2*t^4 - 52*mtt*mWW^4*s^2*t^4 - 285*ep*mtt*mWW^4*s^2*t^4 - 461*ep^2*mtt*mWW^4*s^2*t^4 - 288*ep^3*mtt*mWW^4*s^2*t^4 - 55*mWW^5*s^2*t^4 - 312*ep*mWW^5*s^2*t^4 - 577*ep^2*mWW^5*s^2*t^4 - 332*ep^3*mWW^5*s^2*t^4 + 578*ep*mtt^4*s^3*t^4 + 2034*ep^2*mtt^4*s^3*t^4 + 1720*ep^3*mtt^4*s^3*t^4 + 404*mtt^3*mWW*s^3*t^4 + 2345*ep*mtt^3*mWW*s^3*t^4 + 4391*ep^2*mtt^3*mWW*s^3*t^4 + 2822*ep^3*mtt^3*mWW*s^3*t^4 + 182*mtt^2*mWW^2*s^3*t^4 + 407*ep*mtt^2*mWW^2*s^3*t^4 - 169*ep^2*mtt^2*mWW^2*s^3*t^4 - 694*ep^3*mtt^2*mWW^2*s^3*t^4 - 418*mtt*mWW^3*s^3*t^4 - 2031*ep*mtt*mWW^3*s^3*t^4 - 3175*ep^2*mtt*mWW^3*s^3*t^4 - 1622*ep^3*mtt*mWW^3*s^3*t^4 - 8*mWW^4*s^3*t^4 - 99*ep*mWW^4*s^3*t^4 - 361*ep^2*mWW^4*s^3*t^4 - 306*ep^3*mWW^4*s^3*t^4 - 295*ep*mtt^3*s^4*t^4 - 1095*ep^2*mtt^3*s^4*t^4 - 956*ep^3*mtt^3*s^4*t^4 - 216*mtt^2*mWW*s^4*t^4 - 1207*ep*mtt^2*mWW*s^4*t^4 - 2131*ep^2*mtt^2*mWW*s^4*t^4 - 1284*ep^3*mtt^2*mWW*s^4*t^4 - 134*mtt*mWW^2*s^4*t^4 - 831*ep*mtt*mWW^2*s^4*t^4 - 1721*ep^2*mtt*mWW^2*s^4*t^4 - 1108*ep^3*mtt*mWW^2*s^4*t^4 + 110*mWW^3*s^4*t^4 + 533*ep*mWW^3*s^4*t^4 + 867*ep^2*mWW^3*s^4*t^4 + 468*ep^3*mWW^3*s^4*t^4 + 52*ep*mtt^2*s^5*t^4 + 216*ep^2*mtt^2*s^5*t^4 + 200*ep^3*mtt^2*s^5*t^4 + 51*mtt*mWW*s^5*t^4 + 289*ep*mtt*mWW*s^5*t^4 + 480*ep^2*mtt*mWW*s^5*t^4 + 260*ep^3*mtt*mWW*s^5*t^4 + 29*mWW^2*s^5*t^4 + 259*ep*mWW^2*s^5*t^4 + 664*ep^2*mWW^2*s^5*t^4 + 500*ep^3*mWW^2*s^5*t^4 - 4*mWW*s^6*t^4 - 30*ep*mWW*s^6*t^4 - 68*ep^2*mWW*s^6*t^4 - 48*ep^3*mWW*s^6*t^4 + 108*ep*mtt^6*t^5 + 384*ep^2*mtt^6*t^5 + 336*ep^3*mtt^6*t^5 + 57*mtt^5*mWW*t^5 + 157*ep*mtt^5*mWW*t^5 + 36*ep^2*mtt^5*mWW*t^5 - 100*ep^3*mtt^5*mWW*t^5 - 84*mtt^4*mWW^2*t^5 - 485*ep*mtt^4*mWW^2*t^5 - 999*ep^2*mtt^4*mWW^2*t^5 - 730*ep^3*mtt^4*mWW^2*t^5 + 9*mtt^3*mWW^3*t^5 + 142*ep*mtt^3*mWW^3*t^5 + 507*ep^2*mtt^3*mWW^3*t^5 + 518*ep^3*mtt^3*mWW^3*t^5 + 18*mtt^2*mWW^4*t^5 + 81*ep*mtt^2*mWW^4*t^5 + 81*ep^2*mtt^2*mWW^4*t^5 - 18*ep^3*mtt^2*mWW^4*t^5 - 3*ep*mtt*mWW^5*t^5 - 9*ep^2*mtt*mWW^5*t^5 - 6*ep^3*mtt*mWW^5*t^5 - 590*ep*mtt^5*s*t^5 - 2046*ep^2*mtt^5*s*t^5 - 1732*ep^3*mtt^5*s*t^5 - 328*mtt^4*mWW*s*t^5 - 1163*ep*mtt^4*mWW*s*t^5 - 1097*ep^2*mtt^4*mWW*s*t^5 - 220*ep^3*mtt^4*mWW*s*t^5 + 273*mtt^3*mWW^2*s*t^5 + 1717*ep*mtt^3*mWW^2*s*t^5 + 3588*ep^2*mtt^3*mWW^2*s*t^5 + 2606*ep^3*mtt^3*mWW^2*s*t^5 + 161*mtt^2*mWW^3*s*t^5 + 592*ep*mtt^2*mWW^3*s*t^5 + 485*ep^2*mtt^2*mWW^3*s*t^5 - 174*ep^3*mtt^2*mWW^3*s*t^5 - 94*mtt*mWW^4*s*t^5 - 496*ep*mtt*mWW^4*s*t^5 - 838*ep^2*mtt*mWW^4*s*t^5 - 442*ep^3*mtt*mWW^4*s*t^5 - 16*mWW^5*s*t^5 - 90*ep*mWW^5*s*t^5 - 160*ep^2*mWW^5*s*t^5 - 86*ep^3*mWW^5*s*t^5 + 1047*ep*mtt^4*s^2*t^5 + 3627*ep^2*mtt^4*s^2*t^5 + 3048*ep^3*mtt^4*s^2*t^5 + 614*mtt^3*mWW*s^2*t^5 + 2490*ep*mtt^3*mWW*s^2*t^5 + 3032*ep^2*mtt^3*mWW*s^2*t^5 + 1192*ep^3*mtt^3*mWW*s^2*t^5 - 250*mtt^2*mWW^2*s^2*t^5 - 1592*ep*mtt^2*mWW^2*s^2*t^5 - 3150*ep^2*mtt^2*mWW^2*s^2*t^5 - 2210*ep^3*mtt^2*mWW^2*s^2*t^5 - 355*mtt*mWW^3*s^2*t^5 - 1709*ep*mtt*mWW^3*s^2*t^5 - 2730*ep^2*mtt*mWW^3*s^2*t^5 - 1364*ep^3*mtt*mWW^3*s^2*t^5 + 71*mWW^4*s^2*t^5 + 364*ep*mWW^4*s^2*t^5 + 581*ep^2*mWW^4*s^2*t^5 + 294*ep^3*mWW^4*s^2*t^5 - 741*ep*mtt^3*s^3*t^5 - 2625*ep^2*mtt^3*s^3*t^5 - 2232*ep^3*mtt^3*s^3*t^5 - 487*mtt^2*mWW*s^3*t^5 - 2165*ep*mtt^2*mWW*s^3*t^5 - 2980*ep^2*mtt^2*mWW*s^3*t^5 - 1374*ep^3*mtt^2*mWW*s^3*t^5 + 80*mtt*mWW^2*s^3*t^5 + 223*ep*mtt*mWW^2*s^3*t^5 - 97*ep^2*mtt*mWW^2*s^3*t^5 - 252*ep^3*mtt*mWW^2*s^3*t^5 + 167*mWW^3*s^3*t^5 + 883*ep*mWW^3*s^3*t^5 + 1622*ep^2*mWW^3*s^3*t^5 + 978*ep^3*mWW^3*s^3*t^5 + 176*ep*mtt^2*s^4*t^5 + 660*ep^2*mtt^2*s^4*t^5 + 580*ep^3*mtt^2*s^4*t^5 + 166*mtt*mWW*s^4*t^5 + 868*ep*mtt*mWW*s^4*t^5 + 1430*ep^2*mtt*mWW*s^4*t^5 + 788*ep^3*mtt*mWW*s^4*t^5 - 6*mWW^2*s^4*t^5 + 156*ep*mWW^2*s^4*t^5 + 630*ep^2*mWW^2*s^4*t^5 + 552*ep^3*mWW^2*s^4*t^5 - 20*mWW*s^5*t^5 - 150*ep*mWW*s^5*t^5 - 340*ep^2*mWW*s^5*t^5 - 240*ep^3*mWW*s^5*t^5 - 232*ep*mtt^5*t^6 - 816*ep^2*mtt^5*t^6 - 704*ep^3*mtt^5*t^6 - 105*mtt^4*mWW*t^6 - 165*ep*mtt^4*mWW*t^6 + 384*ep^2*mtt^4*mWW*t^6 + 588*ep^3*mtt^4*mWW*t^6 + 138*mtt^3*mWW^2*t^6 + 583*ep*mtt^3*mWW^2*t^6 + 819*ep^2*mtt^3*mWW^2*t^6 + 410*ep^3*mtt^3*mWW^2*t^6 - 9*mtt^2*mWW^3*t^6 - 54*ep*mtt^2*mWW^3*t^6 - 171*ep^2*mtt^2*mWW^3*t^6 - 198*ep^3*mtt^2*mWW^3*t^6 - 24*mtt*mWW^4*t^6 - 133*ep*mtt*mWW^4*t^6 - 219*ep^2*mtt*mWW^4*t^6 - 98*ep^3*mtt*mWW^4*t^6 + ep*mWW^5*t^6 + 3*ep^2*mWW^5*t^6 + 2*ep^3*mWW^5*t^6 + 836*ep*mtt^4*s*t^6 + 2892*ep^2*mtt^4*s*t^6 + 2440*ep^3*mtt^4*s*t^6 + 421*mtt^3*mWW*s*t^6 + 1125*ep*mtt^3*mWW*s*t^6 + 100*ep^2*mtt^3*mWW*s*t^6 - 886*ep^3*mtt^3*mWW*s*t^6 - 384*mtt^2*mWW^2*s*t^6 - 1769*ep*mtt^2*mWW^2*s*t^6 - 2661*ep^2*mtt^2*mWW^2*s*t^6 - 1414*ep^3*mtt^2*mWW^2*s*t^6 - 72*mtt*mWW^3*s*t^6 - 352*ep*mtt*mWW^3*s*t^6 - 552*ep^2*mtt*mWW^3*s*t^6 - 218*ep^3*mtt*mWW^3*s*t^6 + 51*mWW^4*s*t^6 + 280*ep*mWW^4*s*t^6 + 493*ep^2*mWW^4*s*t^6 + 270*ep^3*mWW^4*s*t^6 - 913*ep*mtt^3*s^2*t^6 - 3165*ep^2*mtt^3*s^2*t^6 - 2660*ep^3*mtt^3*s^2*t^6 - 530*mtt^2*mWW*s^2*t^6 - 1868*ep*mtt^2*mWW*s^2*t^6 - 1664*ep^2*mtt^2*mWW*s^2*t^6 - 188*ep^3*mtt^2*mWW*s^2*t^6 + 329*mtt*mWW^2*s^2*t^6 + 1430*ep*mtt*mWW^2*s^2*t^6 + 1905*ep^2*mtt*mWW^2*s^2*t^6 + 852*ep^3*mtt*mWW^2*s^2*t^6 + 81*mWW^3*s^2*t^6 + 451*ep*mWW^3*s^2*t^6 + 884*ep^2*mWW^3*s^2*t^6 + 556*ep^3*mWW^3*s^2*t^6 + 304*ep*mtt^2*s^3*t^6 + 1080*ep^2*mtt^2*s^3*t^6 + 920*ep^3*mtt^2*s^3*t^6 + 254*mtt*mWW*s^3*t^6 + 1202*ep*mtt*mWW*s^3*t^6 + 1840*ep^2*mtt*mWW*s^3*t^6 + 952*ep^3*mtt*mWW*s^3*t^6 - 94*mWW^2*s^3*t^6 - 306*ep*mWW^2*s^3*t^6 - 200*ep^2*mWW^2*s^3*t^6 + 48*ep^3*mWW^2*s^3*t^6 - 40*mWW*s^4*t^6 - 300*ep*mWW*s^4*t^6 - 680*ep^2*mWW*s^4*t^6 - 480*ep^3*mWW*s^4*t^6 + 248*ep*mtt^4*t^7 + 864*ep^2*mtt^4*t^7 + 736*ep^3*mtt^4*t^7 + 108*mtt^3*mWW*t^7 + 148*ep*mtt^3*mWW*t^7 - 468*ep^2*mtt^3*mWW*t^7 - 664*ep^3*mtt^3*mWW*t^7 - 135*mtt^2*mWW^2*t^7 - 519*ep*mtt^2*mWW^2*t^7 - 588*ep^2*mtt^2*mWW^2*t^7 - 180*ep^3*mtt^2*mWW^2*t^7 + 18*mtt*mWW^3*t^7 + 70*ep*mtt*mWW^3*t^7 + 96*ep^2*mtt*mWW^3*t^7 + 56*ep^3*mtt*mWW^3*t^7 + 9*mWW^4*t^7 + 53*ep*mWW^4*t^7 + 96*ep^2*mWW^4*t^7 + 52*ep^3*mWW^4*t^7 - 553*ep*mtt^3*s*t^7 - 1905*ep^2*mtt^3*s*t^7 - 1598*ep^3*mtt^3*s*t^7 - 279*mtt^2*mWW*s*t^7 - 724*ep*mtt^2*mWW*s*t^7 - 7*ep^2*mtt^2*mWW*s*t^7 + 636*ep^3*mtt^2*mWW*s*t^7 + 259*mtt*mWW^2*s*t^7 + 1098*ep*mtt*mWW^2*s*t^7 + 1459*ep^2*mtt*mWW^2*s*t^7 + 626*ep^3*mtt*mWW^2*s*t^7 - 4*mWW^3*s*t^7 - ep*mWW^3*s*t^7 + 45*ep^2*mWW^3*s*t^7 + 48*ep^3*mWW^3*s*t^7 + 286*ep*mtt^2*s^2*t^7 + 990*ep^2*mtt^2*s^2*t^7 + 830*ep^3*mtt^2*s^2*t^7 + 201*mtt*mWW*s^2*t^7 + 823*ep*mtt*mWW*s^2*t^7 + 1050*ep^2*mtt*mWW*s^2*t^7 + 428*ep^3*mtt*mWW*s^2*t^7 - 121*mWW^2*s^2*t^7 - 509*ep*mWW^2*s^2*t^7 - 680*ep^2*mWW^2*s^2*t^7 - 298*ep^3*mWW^2*s^2*t^7 - 40*mWW*s^3*t^7 - 300*ep*mWW*s^3*t^7 - 680*ep^2*mWW*s^3*t^7 - 480*ep^3*mWW*s^3*t^7 - 132*ep*mtt^3*t^8 - 456*ep^2*mtt^3*t^8 - 384*ep^3*mtt^3*t^8 - 57*mtt^2*mWW*t^8 - 88*ep*mtt^2*mWW*t^8 + 207*ep^2*mtt^2*mWW*t^8 + 310*ep^3*mtt^2*mWW*t^8 + 66*mtt*mWW^2*t^8 + 260*ep*mtt*mWW^2*t^8 + 306*ep^2*mtt*mWW^2*t^8 + 100*ep^3*mtt*mWW^2*t^8 - 9*mWW^3*t^8 - 40*ep*mWW^3*t^8 - 57*ep^2*mWW^3*t^8 - 26*ep^3*mWW^3*t^8 + 140*ep*mtt^2*s*t^8 + 480*ep^2*mtt^2*s*t^8 + 400*ep^3*mtt^2*s*t^8 + 79*mtt*mWW*s*t^8 + 253*ep*mtt*mWW*s*t^8 + 176*ep^2*mtt*mWW*s*t^8 - 28*ep^3*mtt*mWW*s*t^8 - 63*mWW^2*s*t^8 - 273*ep*mWW^2*s*t^8 - 384*ep^2*mWW^2*s*t^8 - 180*ep^3*mWW^2*s*t^8 - 20*mWW*s^2*t^8 - 150*ep*mWW*s^2*t^8 - 340*ep^2*mWW*s^2*t^8 - 240*ep^3*mWW*s^2*t^8 + 28*ep*mtt^2*t^9 + 96*ep^2*mtt^2*t^9 + 80*ep^3*mtt^2*t^9 + 12*mtt*mWW*t^9 + 22*ep*mtt*mWW*t^9 - 30*ep^2*mtt*mWW*t^9 - 52*ep^3*mtt*mWW*t^9 - 12*mWW^2*t^9 - 50*ep*mWW^2*t^9 - 66*ep^2*mWW^2*t^9 - 28*ep^3*mWW^2*t^9 - 4*mWW*s*t^9 - 30*ep*mWW*s*t^9 - 68*ep^2*mWW*s*t^9 - 48*ep^3*mWW*s*t^9))/(2*(1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mWW - t)*(mtt - mWW - s - t)^2*(s + t)*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(3*ep*mtt^4*mWW^2*s^2 + 15*ep^2*mtt^4*mWW^2*s^2 + 18*ep^3*mtt^4*mWW^2*s^2 - 9*ep*mtt^3*mWW^3*s^2 - 45*ep^2*mtt^3*mWW^3*s^2 - 54*ep^3*mtt^3*mWW^3*s^2 + 9*ep*mtt^2*mWW^4*s^2 + 45*ep^2*mtt^2*mWW^4*s^2 + 54*ep^3*mtt^2*mWW^4*s^2 - 3*ep*mtt*mWW^5*s^2 - 15*ep^2*mtt*mWW^5*s^2 - 18*ep^3*mtt*mWW^5*s^2 - mtt^3*mWW^2*s^3 - 24*ep*mtt^3*mWW^2*s^3 - 89*ep^2*mtt^3*mWW^2*s^3 - 84*ep^3*mtt^3*mWW^2*s^3 - mtt^2*mWW^3*s^3 + 21*ep*mtt^2*mWW^3*s^3 + 116*ep^2*mtt^2*mWW^3*s^3 + 130*ep^3*mtt^2*mWW^3*s^3 + 5*mtt*mWW^4*s^3 + 30*ep*mtt*mWW^4*s^3 + 35*ep^2*mtt*mWW^4*s^3 - 8*ep^3*mtt*mWW^4*s^3 - 3*mWW^5*s^3 - 27*ep*mWW^5*s^3 - 62*ep^2*mWW^5*s^3 - 38*ep^3*mWW^5*s^3 + 2*mtt^2*mWW^2*s^4 + 36*ep*mtt^2*mWW^2*s^4 + 118*ep^2*mtt^2*mWW^2*s^4 + 102*ep^3*mtt^2*mWW^2*s^4 + 4*mtt*mWW^3*s^4 + 2*ep*mtt*mWW^3*s^4 - 52*ep^2*mtt*mWW^3*s^4 - 68*ep^3*mtt*mWW^3*s^4 - 6*mWW^4*s^4 - 38*ep*mWW^4*s^4 - 66*ep^2*mWW^4*s^4 - 34*ep^3*mWW^4*s^4 - mtt*mWW^2*s^5 - 15*ep*mtt*mWW^2*s^5 - 44*ep^2*mtt*mWW^2*s^5 - 36*ep^3*mtt*mWW^2*s^5 - 3*mWW^3*s^5 - 15*ep*mWW^3*s^5 - 24*ep^2*mWW^3*s^5 - 12*ep^3*mWW^3*s^5 + 6*ep*mtt^5*mWW*s*t + 30*ep^2*mtt^5*mWW*s*t + 36*ep^3*mtt^5*mWW*s*t - 18*ep*mtt^4*mWW^2*s*t - 90*ep^2*mtt^4*mWW^2*s*t - 108*ep^3*mtt^4*mWW^2*s*t + 18*ep*mtt^3*mWW^3*s*t + 90*ep^2*mtt^3*mWW^3*s*t + 108*ep^3*mtt^3*mWW^3*s*t - 6*ep*mtt^2*mWW^4*s*t - 30*ep^2*mtt^2*mWW^4*s*t - 36*ep^3*mtt^2*mWW^4*s*t - 2*mtt^4*mWW*s^2*t - 55*ep*mtt^4*mWW*s^2*t - 211*ep^2*mtt^4*mWW*s^2*t - 206*ep^3*mtt^4*mWW*s^2*t - mtt^3*mWW^2*s^2*t + 54*ep*mtt^3*mWW^2*s^2*t + 273*ep^2*mtt^3*mWW^2*s^2*t + 308*ep^3*mtt^3*mWW^2*s^2*t + 3*mtt^2*mWW^3*s^2*t + 15*ep*mtt^2*mWW^3*s^2*t - 6*ep^2*mtt^2*mWW^3*s^2*t - 54*ep^3*mtt^2*mWW^3*s^2*t + 5*mtt*mWW^4*s^2*t + 28*ep*mtt*mWW^4*s^2*t + 37*ep^2*mtt*mWW^4*s^2*t + 8*ep^3*mtt*mWW^4*s^2*t - 5*mWW^5*s^2*t - 42*ep*mWW^5*s^2*t - 93*ep^2*mWW^5*s^2*t - 56*ep^3*mWW^5*s^2*t + 5*mtt^3*mWW*s^3*t + 119*ep*mtt^3*mWW*s^3*t + 418*ep^2*mtt^3*mWW*s^3*t + 376*ep^3*mtt^3*mWW*s^3*t + 13*mtt^2*mWW^2*s^3*t + 13*ep*mtt^2*mWW^2*s^3*t - 156*ep^2*mtt^2*mWW^2*s^3*t - 228*ep^3*mtt^2*mWW^2*s^3*t - 9*mtt*mWW^3*s^3*t - 87*ep*mtt*mWW^3*s^3*t - 206*ep^2*mtt*mWW^3*s^3*t - 128*ep^3*mtt*mWW^3*s^3*t - 9*mWW^4*s^3*t - 45*ep*mWW^4*s^3*t - 56*ep^2*mWW^4*s^3*t - 20*ep^3*mWW^4*s^3*t - 4*mtt^2*mWW*s^4*t - 97*ep*mtt^2*mWW*s^4*t - 323*ep^2*mtt^2*mWW*s^4*t - 278*ep^3*mtt^2*mWW*s^4*t - 19*mtt*mWW^2*s^4*t - 79*ep*mtt*mWW^2*s^4*t - 62*ep^2*mtt*mWW^2*s^4*t + 16*ep^3*mtt*mWW^2*s^4*t + 3*mWW^3*s^4*t + 26*ep*mWW^3*s^4*t + 45*ep^2*mWW^3*s^4*t + 22*ep^3*mWW^3*s^4*t + mtt*mWW*s^5*t + 27*ep*mtt*mWW*s^5*t + 86*ep^2*mtt*mWW*s^5*t + 72*ep^3*mtt*mWW*s^5*t + 7*mWW^2*s^5*t + 33*ep*mWW^2*s^5*t + 50*ep^2*mWW^2*s^5*t + 24*ep^3*mWW^2*s^5*t + 3*ep*mtt^6*t^2 + 15*ep^2*mtt^6*t^2 + 18*ep^3*mtt^6*t^2 - 9*ep*mtt^5*mWW*t^2 - 45*ep^2*mtt^5*mWW*t^2 - 54*ep^3*mtt^5*mWW*t^2 + 9*ep*mtt^4*mWW^2*t^2 + 45*ep^2*mtt^4*mWW^2*t^2 + 54*ep^3*mtt^4*mWW^2*t^2 - 3*ep*mtt^3*mWW^3*t^2 - 15*ep^2*mtt^3*mWW^3*t^2 - 18*ep^3*mtt^3*mWW^3*t^2 - 24*ep*mtt^5*s*t^2 - 108*ep^2*mtt^5*s*t^2 - 114*ep^3*mtt^5*s*t^2 - 5*mtt^4*mWW*s*t^2 - 26*ep*mtt^4*mWW*s*t^2 - 21*ep^2*mtt^4*mWW*s*t^2 + 24*ep^3*mtt^4*mWW*s*t^2 + 5*mtt^3*mWW^2*s*t^2 + 84*ep*mtt^3*mWW^2*s*t^2 + 289*ep^2*mtt^3*mWW^2*s*t^2 + 264*ep^3*mtt^3*mWW^2*s*t^2 + 3*mtt^2*mWW^3*s*t^2 - 9*ep*mtt^2*mWW^3*s*t^2 - 114*ep^2*mtt^2*mWW^3*s*t^2 - 162*ep^3*mtt^2*mWW^3*s*t^2 - mtt*mWW^4*s*t^2 - 10*ep*mtt*mWW^4*s*t^2 - 15*ep^2*mtt*mWW^4*s*t^2 + 6*ep^3*mtt*mWW^4*s*t^2 - 2*mWW^5*s*t^2 - 15*ep*mWW^5*s*t^2 - 31*ep^2*mWW^5*s*t^2 - 18*ep^3*mWW^5*s*t^2 + 66*ep*mtt^4*s^2*t^2 + 276*ep^2*mtt^4*s^2*t^2 + 270*ep^3*mtt^4*s^2*t^2 + 23*mtt^3*mWW*s^2*t^2 + 220*ep*mtt^3*mWW*s^2*t^2 + 551*ep^2*mtt^3*mWW*s^2*t^2 + 390*ep^3*mtt^3*mWW*s^2*t^2 + 3*mtt^2*mWW^2*s^2*t^2 - 162*ep*mtt^2*mWW^2*s^2*t^2 - 723*ep^2*mtt^2*mWW^2*s^2*t^2 - 702*ep^3*mtt^2*mWW^2*s^2*t^2 - 27*mtt*mWW^3*s^2*t^2 - 156*ep*mtt*mWW^3*s^2*t^2 - 207*ep^2*mtt*mWW^3*s^2*t^2 - 30*ep^3*mtt*mWW^3*s^2*t^2 + mWW^4*s^2*t^2 + 32*ep*mWW^4*s^2*t^2 + 103*ep^2*mWW^4*s^2*t^2 + 72*ep^3*mWW^4*s^2*t^2 - 84*ep*mtt^3*s^3*t^2 - 330*ep^2*mtt^3*s^3*t^2 - 306*ep^3*mtt^3*s^3*t^2 - 33*mtt^2*mWW*s^3*t^2 - 324*ep*mtt^2*mWW*s^3*t^2 - 815*ep^2*mtt^2*mWW*s^3*t^2 - 596*ep^3*mtt^2*mWW*s^3*t^2 - 32*mtt*mWW^2*s^3*t^2 - 42*ep*mtt*mWW^2*s^3*t^2 + 228*ep^2*mtt*mWW^2*s^3*t^2 + 310*ep^3*mtt*mWW^2*s^3*t^2 + 25*mWW^3*s^3*t^2 + 150*ep*mWW^3*s^3*t^2 + 237*ep^2*mWW^3*s^3*t^2 + 112*ep^3*mWW^3*s^3*t^2 + 51*ep*mtt^2*s^4*t^2 + 189*ep^2*mtt^2*s^4*t^2 + 168*ep^3*mtt^2*s^4*t^2 + 19*mtt*mWW*s^4*t^2 + 157*ep*mtt*mWW*s^4*t^2 + 356*ep^2*mtt*mWW*s^4*t^2 + 248*ep^3*mtt*mWW*s^4*t^2 + 21*mWW^2*s^4*t^2 + 92*ep*mWW^2*s^4*t^2 + 135*ep^2*mWW^2*s^4*t^2 + 64*ep^3*mWW^2*s^4*t^2 - 12*ep*mtt*s^5*t^2 - 42*ep^2*mtt*s^5*t^2 - 36*ep^3*mtt*s^5*t^2 - 4*mWW*s^5*t^2 - 18*ep*mWW*s^5*t^2 - 26*ep^2*mWW*s^5*t^2 - 12*ep^3*mWW*s^5*t^2 - 24*ep*mtt^5*t^3 - 108*ep^2*mtt^5*t^3 - 114*ep^3*mtt^5*t^3 - 3*mtt^4*mWW*t^3 + 29*ep*mtt^4*mWW*t^3 + 190*ep^2*mtt^4*mWW*t^3 + 230*ep^3*mtt^4*mWW*t^3 + 5*mtt^3*mWW^2*t^3 + 6*ep*mtt^3*mWW^2*t^3 - 73*ep^2*mtt^3*mWW^2*t^3 - 128*ep^3*mtt^3*mWW^2*t^3 - mtt^2*mWW^3*t^3 - 3*ep*mtt^2*mWW^3*t^3 + 8*ep^2*mtt^2*mWW^3*t^3 + 22*ep^3*mtt^2*mWW^3*t^3 - mtt*mWW^4*t^3 - 8*ep*mtt*mWW^4*t^3 - 17*ep^2*mtt*mWW^4*t^3 - 10*ep^3*mtt*mWW^4*t^3 + 132*ep*mtt^4*s*t^3 + 552*ep^2*mtt^4*s*t^3 + 540*ep^3*mtt^4*s*t^3 + 31*mtt^3*mWW*s*t^3 + 83*ep*mtt^3*mWW*s*t^3 - 152*ep^2*mtt^3*mWW*s*t^3 - 348*ep^3*mtt^3*mWW*s*t^3 - 25*mtt^2*mWW^2*s*t^3 - 219*ep*mtt^2*mWW^2*s*t^3 - 506*ep^2*mtt^2*mWW^2*s*t^3 - 312*ep^3*mtt^2*mWW^2*s*t^3 - 11*mtt*mWW^3*s*t^3 - 43*ep*mtt*mWW^3*s*t^3 - 4*ep^2*mtt*mWW^3*s*t^3 + 52*ep^3*mtt*mWW^3*s*t^3 + 5*mWW^4*s*t^3 + 47*ep*mWW^4*s*t^3 + 110*ep^2*mWW^4*s*t^3 + 68*ep^3*mWW^4*s*t^3 - 252*ep*mtt^3*s^2*t^3 - 990*ep^2*mtt^3*s^2*t^3 - 918*ep^3*mtt^3*s^2*t^3 - 75*mtt^2*mWW*s^2*t^3 - 390*ep*mtt^2*mWW*s^2*t^3 - 507*ep^2*mtt^2*mWW*s^2*t^3 - 120*ep^3*mtt^2*mWW*s^2*t^3 + 8*mtt*mWW^2*s^2*t^3 + 198*ep*mtt*mWW^2*s^2*t^3 + 616*ep^2*mtt*mWW^2*s^2*t^3 + 474*ep^3*mtt*mWW^2*s^2*t^3 + 27*mWW^3*s^2*t^3 + 144*ep*mWW^3*s^2*t^3 + 201*ep^2*mWW^3*s^2*t^3 + 84*ep^3*mWW^3*s^2*t^3 + 204*ep*mtt^2*s^3*t^3 + 756*ep^2*mtt^2*s^3*t^3 + 672*ep^3*mtt^2*s^3*t^3 + 66*mtt*mWW*s^3*t^3 + 358*ep*mtt*mWW*s^3*t^3 + 564*ep^2*mtt*mWW*s^3*t^3 + 272*ep^3*mtt*mWW*s^3*t^3 + 14*mWW^2*s^3*t^3 + 38*ep*mWW^2*s^3*t^3 + 40*ep^2*mWW^2*s^3*t^3 + 16*ep^3*mWW^2*s^3*t^3 - 60*ep*mtt*s^4*t^3 - 210*ep^2*mtt*s^4*t^3 - 180*ep^3*mtt*s^4*t^3 - 20*mWW*s^4*t^3 - 90*ep*mWW*s^4*t^3 - 130*ep^2*mWW*s^4*t^3 - 60*ep^3*mWW*s^4*t^3 + 66*ep*mtt^4*t^4 + 276*ep^2*mtt^4*t^4 + 270*ep^3*mtt^4*t^4 + 13*mtt^3*mWW*t^4 - 18*ep*mtt^3*mWW*t^4 - 285*ep^2*mtt^3*mWW*t^4 - 362*ep^3*mtt^3*mWW*t^4 - 17*mtt^2*mWW^2*t^4 - 80*ep*mtt^2*mWW^2*t^4 - 57*ep^2*mtt^2*mWW^2*t^4 + 60*ep^3*mtt^2*mWW^2*t^4 + 3*mtt*mWW^3*t^4 + 24*ep*mtt*mWW^3*t^4 + 49*ep^2*mtt*mWW^3*t^4 + 22*ep^3*mtt*mWW^3*t^4 + mWW^4*t^4 + 8*ep*mWW^4*t^4 + 17*ep^2*mWW^4*t^4 + 10*ep^3*mWW^4*t^4 - 252*ep*mtt^3*s*t^4 - 990*ep^2*mtt^3*s*t^4 - 918*ep^3*mtt^3*s*t^4 - 67*mtt^2*mWW*s*t^4 - 196*ep*mtt^2*mWW*s*t^4 + 139*ep^2*mtt^2*mWW*s*t^4 + 436*ep^3*mtt^2*mWW*s*t^4 + 41*mtt*mWW^2*s*t^4 + 281*ep*mtt*mWW^2*s*t^4 + 520*ep^2*mtt*mWW^2*s*t^4 + 262*ep^3*mtt*mWW^2*s*t^4 + 6*mWW^3*s*t^4 + 17*ep*mWW^3*s*t^4 - 9*ep^2*mWW^3*s*t^4 - 20*ep^3*mWW^3*s*t^4 + 306*ep*mtt^2*s^2*t^4 + 1134*ep^2*mtt^2*s^2*t^4 + 1008*ep^3*mtt^2*s^2*t^4 + 94*mtt*mWW*s^2*t^4 + 402*ep*mtt*mWW*s^2*t^4 + 416*ep^2*mtt*mWW*s^2*t^4 + 48*ep^3*mtt*mWW*s^2*t^4 - 14*mWW^2*s^2*t^4 - 108*ep*mWW^2*s^2*t^4 - 190*ep^2*mWW^2*s^2*t^4 - 96*ep^3*mWW^2*s^2*t^4 - 120*ep*mtt*s^3*t^4 - 420*ep^2*mtt*s^3*t^4 - 360*ep^3*mtt*s^3*t^4 - 40*mWW*s^3*t^4 - 180*ep*mWW*s^3*t^4 - 260*ep^2*mWW*s^3*t^4 - 120*ep^3*mWW*s^3*t^4 - 84*ep*mtt^3*t^5 - 330*ep^2*mtt^3*t^5 - 306*ep^3*mtt^3*t^5 - 21*mtt^2*mWW*t^5 - 33*ep*mtt^2*mWW*t^5 + 154*ep^2*mtt^2*mWW*t^5 + 238*ep^3*mtt^2*mWW*t^5 + 19*mtt*mWW^2*t^5 + 105*ep*mtt*mWW^2*t^5 + 150*ep^2*mtt*mWW^2*t^5 + 46*ep^3*mtt*mWW^2*t^5 - 2*mWW^3*t^5 - 18*ep*mWW^3*t^5 - 42*ep^2*mWW^3*t^5 - 26*ep^3*mWW^3*t^5 + 204*ep*mtt^2*s*t^5 + 756*ep^2*mtt^2*s*t^5 + 672*ep^3*mtt^2*s*t^5 + 61*mtt*mWW*s*t^5 + 223*ep*mtt*mWW*s*t^5 + 134*ep^2*mtt*mWW*s*t^5 - 88*ep^3*mtt*mWW*s*t^5 - 21*mWW^2*s*t^5 - 127*ep*mWW^2*s*t^5 - 210*ep^2*mWW^2*s*t^5 - 104*ep^3*mWW^2*s*t^5 - 120*ep*mtt*s^2*t^5 - 420*ep^2*mtt*s^2*t^5 - 360*ep^3*mtt*s^2*t^5 - 40*mWW*s^2*t^5 - 180*ep*mWW*s^2*t^5 - 260*ep^2*mWW*s^2*t^5 - 120*ep^3*mWW*s^2*t^5 + 51*ep*mtt^2*t^6 + 189*ep^2*mtt^2*t^6 + 168*ep^3*mtt^2*t^6 + 15*mtt*mWW*t^6 + 49*ep*mtt*mWW*t^6 + 12*ep^2*mtt*mWW*t^6 - 40*ep^3*mtt*mWW*t^6 - 7*mWW^2*t^6 - 40*ep*mWW^2*t^6 - 65*ep^2*mWW^2*t^6 - 32*ep^3*mWW^2*t^6 - 60*ep*mtt*s*t^6 - 210*ep^2*mtt*s*t^6 - 180*ep^3*mtt*s*t^6 - 20*mWW*s*t^6 - 90*ep*mWW*s*t^6 - 130*ep^2*mWW*s*t^6 - 60*ep^3*mWW*s*t^6 - 12*ep*mtt*t^7 - 42*ep^2*mtt*t^7 - 36*ep^3*mtt*t^7 - 4*mWW*t^7 - 18*ep*mWW*t^7 - 26*ep^2*mWW*t^7 - 12*ep^3*mWW*t^7))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*s*(mtt - mWW - s - t)^2*(s + t)*(mWW*s + mtt*t - s*t - t^2)^2)), -((ep*(mtt^2*mWW^3*s^2 + ep*mtt^2*mWW^3*s^2 - 2*ep^2*mtt^2*mWW^3*s^2 - 2*ep^3*mtt^2*mWW^3*s^2 + 3*mtt*mWW^4*s^2 + 29*ep*mtt*mWW^4*s^2 + 68*ep^2*mtt*mWW^4*s^2 + 48*ep^3*mtt*mWW^4*s^2 + 2*ep^2*mWW^5*s^2 + 2*ep^3*mWW^5*s^2 + 2*mtt^3*mWW^2*s*t + 7*ep*mtt^3*mWW^2*s*t + 11*ep^2*mtt^3*mWW^2*s*t + 6*ep^3*mtt^3*mWW^2*s*t + 4*mtt^2*mWW^3*s*t + 38*ep*mtt^2*mWW^3*s*t + 90*ep^2*mtt^2*mWW^3*s*t + 68*ep^3*mtt^2*mWW^3*s*t + 2*mtt*mWW^4*s*t + 15*ep*mtt*mWW^4*s*t + 35*ep^2*mtt*mWW^4*s*t + 22*ep^3*mtt*mWW^4*s*t - 2*mtt^2*mWW^2*s^2*t - 8*ep*mtt^2*mWW^2*s^2*t - 8*ep^2*mtt^2*mWW^2*s^2*t - 2*ep^3*mtt^2*mWW^2*s^2*t - 11*mtt*mWW^3*s^2*t - 89*ep*mtt*mWW^3*s^2*t - 218*ep^2*mtt*mWW^3*s^2*t - 164*ep^3*mtt*mWW^3*s^2*t - 3*mWW^4*s^2*t - 23*ep*mWW^4*s^2*t - 46*ep^2*mWW^4*s^2*t - 26*ep^3*mWW^4*s^2*t - ep*mtt^4*mWW*t^2 - ep^2*mtt^4*mWW*t^2 + 3*mtt^3*mWW^2*t^2 + 23*ep*mtt^3*mWW^2*t^2 + 50*ep^2*mtt^3*mWW^2*t^2 + 36*ep^3*mtt^3*mWW^2*t^2 + mtt^2*mWW^3*t^2 + 8*ep*mtt^2*mWW^3*t^2 + 19*ep^2*mtt^2*mWW^3*t^2 + 12*ep^3*mtt^2*mWW^3*t^2 - 2*mtt^3*mWW*s*t^2 - 16*ep*mtt^3*mWW*s*t^2 - 26*ep^2*mtt^3*mWW*s*t^2 - 12*ep^3*mtt^3*mWW*s*t^2 - 14*mtt^2*mWW^2*s*t^2 - 103*ep*mtt^2*mWW^2*s*t^2 - 267*ep^2*mtt^2*mWW^2*s*t^2 - 214*ep^3*mtt^2*mWW^2*s*t^2 - 14*mtt*mWW^3*s*t^2 - 106*ep*mtt*mWW^3*s*t^2 - 216*ep^2*mtt*mWW^3*s*t^2 - 136*ep^3*mtt*mWW^3*s*t^2 - 2*mWW^4*s*t^2 - 15*ep*mWW^4*s*t^2 - 35*ep^2*mWW^4*s*t^2 - 22*ep^3*mWW^4*s*t^2 + mtt^2*mWW*s^2*t^2 + 13*ep*mtt^2*mWW*s^2*t^2 + 22*ep^2*mtt^2*mWW*s^2*t^2 + 10*ep^3*mtt^2*mWW*s^2*t^2 + 13*mtt*mWW^2*s^2*t^2 + 103*ep*mtt*mWW^2*s^2*t^2 + 274*ep^2*mtt*mWW^2*s^2*t^2 + 220*ep^3*mtt*mWW^2*s^2*t^2 + 10*mWW^3*s^2*t^2 + 64*ep*mWW^3*s^2*t^2 + 112*ep^2*mWW^3*s^2*t^2 + 58*ep^3*mWW^3*s^2*t^2 - 3*ep*mtt^4*t^3 - 3*ep^2*mtt^4*t^3 - 3*mtt^3*mWW*t^3 - 25*ep*mtt^3*mWW*t^3 - 82*ep^2*mtt^3*mWW*t^3 - 72*ep^3*mtt^3*mWW*t^3 - 11*mtt^2*mWW^2*t^3 - 76*ep*mtt^2*mWW^2*t^3 - 149*ep^2*mtt^2*mWW^2*t^3 - 96*ep^3*mtt^2*mWW^2*t^3 - 2*mtt*mWW^3*t^3 - 16*ep*mtt*mWW^3*t^3 - 38*ep^2*mtt*mWW^3*t^3 - 24*ep^3*mtt*mWW^3*t^3 + 9*ep*mtt^3*s*t^3 + 15*ep^2*mtt^3*s*t^3 + 6*ep^3*mtt^3*s*t^3 + 10*mtt^2*mWW*s*t^3 + 98*ep*mtt^2*mWW*s*t^3 + 276*ep^2*mtt^2*mWW*s*t^3 + 224*ep^3*mtt^2*mWW*s*t^3 + 28*mtt*mWW^2*s*t^3 + 185*ep*mtt*mWW^2*s*t^3 + 399*ep^2*mtt*mWW^2*s*t^3 + 278*ep^3*mtt*mWW^2*s*t^3 + 10*mWW^3*s*t^3 + 68*ep*mWW^3*s*t^3 + 126*ep^2*mWW^3*s*t^3 + 68*ep^3*mWW^3*s*t^3 - 6*ep*mtt^2*s^2*t^3 - 12*ep^2*mtt^2*s^2*t^3 - 6*ep^3*mtt^2*s^2*t^3 - 5*mtt*mWW*s^2*t^3 - 55*ep*mtt*mWW*s^2*t^3 - 166*ep^2*mtt*mWW*s^2*t^3 - 140*ep^3*mtt*mWW*s^2*t^3 - 11*mWW^2*s^2*t^3 - 59*ep*mWW^2*s^2*t^3 - 94*ep^2*mWW^2*s^2*t^3 - 46*ep^3*mWW^2*s^2*t^3 + 18*ep*mtt^3*t^4 + 48*ep^2*mtt^3*t^4 + 36*ep^3*mtt^3*t^4 + 10*mtt^2*mWW*t^4 + 71*ep*mtt^2*mWW*t^4 + 193*ep^2*mtt^2*mWW*t^4 + 156*ep^3*mtt^2*mWW*t^4 + 13*mtt*mWW^2*t^4 + 83*ep*mtt*mWW^2*t^4 + 148*ep^2*mtt*mWW^2*t^4 + 84*ep^3*mtt*mWW^2*t^4 + mWW^3*t^4 + 8*ep*mWW^3*t^4 + 19*ep^2*mWW^3*t^4 + 12*ep^3*mWW^3*t^4 - 33*ep*mtt^2*s*t^4 - 99*ep^2*mtt^2*s*t^4 - 78*ep^3*mtt^2*s*t^4 - 16*mtt*mWW*s*t^4 - 118*ep*mtt*mWW*s*t^4 - 302*ep^2*mtt*mWW*s*t^4 - 236*ep^3*mtt*mWW*s*t^4 - 16*mWW^2*s*t^4 - 89*ep*mWW^2*s*t^4 - 143*ep^2*mWW^2*s*t^4 - 70*ep^3*mWW^2*s*t^4 + 12*ep*mtt*s^2*t^4 + 42*ep^2*mtt*s^2*t^4 + 36*ep^3*mtt*s^2*t^4 + 4*mWW*s^2*t^4 + 18*ep*mWW*s^2*t^4 + 26*ep^2*mWW*s^2*t^4 + 12*ep^3*mWW*s^2*t^4 - 27*ep*mtt^2*t^5 - 87*ep^2*mtt^2*t^5 - 72*ep^3*mtt^2*t^5 - 11*mtt*mWW*t^5 - 63*ep*mtt*mWW*t^5 - 136*ep^2*mtt*mWW*t^5 - 96*ep^3*mtt*mWW*t^5 - 5*mWW^2*t^5 - 30*ep*mWW^2*t^5 - 49*ep^2*mWW^2*t^5 - 24*ep^3*mWW^2*t^5 + 24*ep*mtt*s*t^5 + 84*ep^2*mtt*s*t^5 + 72*ep^3*mtt*s*t^5 + 8*mWW*s*t^5 + 36*ep*mWW*s*t^5 + 52*ep^2*mWW*s*t^5 + 24*ep^3*mWW*s*t^5 + 12*ep*mtt*t^6 + 42*ep^2*mtt*t^6 + 36*ep^3*mtt*t^6 + 4*mWW*t^6 + 18*ep*mWW*t^6 + 26*ep^2*mWW*t^6 + 12*ep^3*mWW*t^6))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*s*(mtt - t)*(mWW - t)*(mWW*s + mtt*t - s*t - t^2)^2)), (-2*ep*(2*mtt^5*mWW^3*s^2 + 16*ep*mtt^5*mWW^3*s^2 + 40*ep^2*mtt^5*mWW^3*s^2 + 32*ep^3*mtt^5*mWW^3*s^2 - 6*mtt^4*mWW^4*s^2 - 47*ep*mtt^4*mWW^4*s^2 - 117*ep^2*mtt^4*mWW^4*s^2 - 94*ep^3*mtt^4*mWW^4*s^2 + 6*mtt^3*mWW^5*s^2 + 45*ep*mtt^3*mWW^5*s^2 + 111*ep^2*mtt^3*mWW^5*s^2 + 90*ep^3*mtt^3*mWW^5*s^2 - 2*mtt^2*mWW^6*s^2 - 13*ep*mtt^2*mWW^6*s^2 - 31*ep^2*mtt^2*mWW^6*s^2 - 26*ep^3*mtt^2*mWW^6*s^2 - ep*mtt*mWW^7*s^2 - 3*ep^2*mtt*mWW^7*s^2 - 2*ep^3*mtt*mWW^7*s^2 - 5*mtt^4*mWW^3*s^3 - 48*ep*mtt^4*mWW^3*s^3 - 127*ep^2*mtt^4*mWW^3*s^3 - 102*ep^3*mtt^4*mWW^3*s^3 + 5*mtt^3*mWW^4*s^3 + 65*ep*mtt^3*mWW^4*s^3 + 188*ep^2*mtt^3*mWW^4*s^3 + 158*ep^3*mtt^3*mWW^4*s^3 + 5*mtt^2*mWW^5*s^3 + 14*ep*mtt^2*mWW^5*s^3 + 3*ep^2*mtt^2*mWW^5*s^3 - 12*ep^3*mtt^2*mWW^5*s^3 - 5*mtt*mWW^6*s^3 - 31*ep*mtt*mWW^6*s^3 - 62*ep^2*mtt*mWW^6*s^3 - 42*ep^3*mtt*mWW^6*s^3 - 2*ep^2*mWW^7*s^3 - 2*ep^3*mWW^7*s^3 + 4*mtt^3*mWW^3*s^4 + 47*ep*mtt^3*mWW^3*s^4 + 131*ep^2*mtt^3*mWW^3*s^4 + 106*ep^3*mtt^3*mWW^3*s^4 + 4*mtt^2*mWW^4*s^4 + 2*ep*mtt^2*mWW^4*s^4 - 24*ep^2*mtt^2*mWW^4*s^4 - 28*ep^3*mtt^2*mWW^4*s^4 - 8*mtt*mWW^5*s^4 - 49*ep*mtt*mWW^5*s^4 - 103*ep^2*mtt*mWW^5*s^4 - 74*ep^3*mtt*mWW^5*s^4 - 4*ep^2*mWW^6*s^4 - 4*ep^3*mWW^6*s^4 - mtt^2*mWW^3*s^5 - 15*ep*mtt^2*mWW^3*s^5 - 44*ep^2*mtt^2*mWW^3*s^5 - 36*ep^3*mtt^2*mWW^3*s^5 - 3*mtt*mWW^4*s^5 - 19*ep*mtt*mWW^4*s^5 - 44*ep^2*mtt*mWW^4*s^5 - 34*ep^3*mtt*mWW^4*s^5 - 2*ep^2*mWW^5*s^5 - 2*ep^3*mWW^5*s^5 + 4*mtt^6*mWW^2*s*t + 32*ep*mtt^6*mWW^2*s*t + 80*ep^2*mtt^6*mWW^2*s*t + 64*ep^3*mtt^6*mWW^2*s*t - 12*mtt^5*mWW^3*s*t - 94*ep*mtt^5*mWW^3*s*t - 234*ep^2*mtt^5*mWW^3*s*t - 188*ep^3*mtt^5*mWW^3*s*t + 12*mtt^4*mWW^4*s*t + 90*ep*mtt^4*mWW^4*s*t + 222*ep^2*mtt^4*mWW^4*s*t + 180*ep^3*mtt^4*mWW^4*s*t - 4*mtt^3*mWW^5*s*t - 26*ep*mtt^3*mWW^5*s*t - 62*ep^2*mtt^3*mWW^5*s*t - 52*ep^3*mtt^3*mWW^5*s*t - 2*ep*mtt^2*mWW^6*s*t - 6*ep^2*mtt^2*mWW^6*s*t - 4*ep^3*mtt^2*mWW^6*s*t - 14*mtt^5*mWW^2*s^2*t - 134*ep*mtt^5*mWW^2*s^2*t - 358*ep^2*mtt^5*mWW^2*s^2*t - 292*ep^3*mtt^5*mWW^2*s^2*t + 12*mtt^4*mWW^3*s^2*t + 170*ep*mtt^4*mWW^3*s^2*t + 518*ep^2*mtt^4*mWW^3*s^2*t + 456*ep^3*mtt^4*mWW^3*s^2*t + 16*mtt^3*mWW^4*s^2*t + 56*ep*mtt^3*mWW^4*s^2*t + 36*ep^2*mtt^3*mWW^4*s^2*t - 28*ep^3*mtt^3*mWW^4*s^2*t - 12*mtt^2*mWW^5*s^2*t - 85*ep*mtt^2*mWW^5*s^2*t - 191*ep^2*mtt^2*mWW^5*s^2*t - 142*ep^3*mtt^2*mWW^5*s^2*t - 2*mtt*mWW^6*s^2*t - 8*ep*mtt*mWW^6*s^2*t - 8*ep^2*mtt*mWW^6*s^2*t + 4*ep^3*mtt*mWW^6*s^2*t + ep*mWW^7*s^2*t + 3*ep^2*mWW^7*s^2*t + 2*ep^3*mWW^7*s^2*t + 18*mtt^4*mWW^2*s^3*t + 215*ep*mtt^4*mWW^2*s^3*t + 609*ep^2*mtt^4*mWW^2*s^3*t + 502*ep^3*mtt^4*mWW^2*s^3*t + 23*mtt^3*mWW^3*s^3*t + 11*ep*mtt^3*mWW^3*s^3*t - 174*ep^2*mtt^3*mWW^3*s^3*t - 222*ep^3*mtt^3*mWW^3*s^3*t - 51*mtt^2*mWW^4*s^3*t - 300*ep*mtt^2*mWW^4*s^3*t - 589*ep^2*mtt^2*mWW^4*s^3*t - 388*ep^3*mtt^2*mWW^4*s^3*t + 5*mtt*mWW^5*s^3*t + 43*ep*mtt*mWW^5*s^3*t + 84*ep^2*mtt*mWW^5*s^3*t + 58*ep^3*mtt*mWW^5*s^3*t + 5*mWW^6*s^3*t + 31*ep*mWW^6*s^3*t + 70*ep^2*mWW^6*s^3*t + 50*ep^3*mWW^6*s^3*t - 10*mtt^3*mWW^2*s^4*t - 155*ep*mtt^3*mWW^2*s^4*t - 461*ep^2*mtt^3*mWW^2*s^4*t - 382*ep^3*mtt^3*mWW^2*s^4*t - 34*mtt^2*mWW^3*s^4*t - 162*ep*mtt^2*mWW^3*s^4*t - 288*ep^2*mtt^2*mWW^3*s^4*t - 184*ep^3*mtt^2*mWW^3*s^4*t + 20*mtt*mWW^4*s^4*t + 132*ep*mtt*mWW^4*s^4*t + 270*ep^2*mtt*mWW^4*s^4*t + 188*ep^3*mtt*mWW^4*s^4*t + 8*mWW^5*s^4*t + 49*ep*mWW^5*s^4*t + 119*ep^2*mWW^5*s^4*t + 90*ep^3*mWW^5*s^4*t + 2*mtt^2*mWW^2*s^5*t + 42*ep*mtt^2*mWW^2*s^5*t + 130*ep^2*mtt^2*mWW^2*s^5*t + 108*ep^3*mtt^2*mWW^2*s^5*t + 11*mtt*mWW^3*s^5*t + 75*ep*mtt*mWW^3*s^5*t + 178*ep^2*mtt*mWW^3*s^5*t + 138*ep^3*mtt*mWW^3*s^5*t + 3*mWW^4*s^5*t + 19*ep*mWW^4*s^5*t + 52*ep^2*mWW^4*s^5*t + 42*ep^3*mWW^4*s^5*t + 2*mtt^7*mWW*t^2 + 16*ep*mtt^7*mWW*t^2 + 40*ep^2*mtt^7*mWW*t^2 + 32*ep^3*mtt^7*mWW*t^2 - 6*mtt^6*mWW^2*t^2 - 47*ep*mtt^6*mWW^2*t^2 - 117*ep^2*mtt^6*mWW^2*t^2 - 94*ep^3*mtt^6*mWW^2*t^2 + 6*mtt^5*mWW^3*t^2 + 45*ep*mtt^5*mWW^3*t^2 + 111*ep^2*mtt^5*mWW^3*t^2 + 90*ep^3*mtt^5*mWW^3*t^2 - 2*mtt^4*mWW^4*t^2 - 13*ep*mtt^4*mWW^4*t^2 - 31*ep^2*mtt^4*mWW^4*t^2 - 26*ep^3*mtt^4*mWW^4*t^2 - ep*mtt^3*mWW^5*t^2 - 3*ep^2*mtt^3*mWW^5*t^2 - 2*ep^3*mtt^3*mWW^5*t^2 - 10*mtt^6*mWW*s*t^2 - 103*ep*mtt^6*mWW*s*t^2 - 281*ep^2*mtt^6*mWW*s*t^2 - 230*ep^3*mtt^6*mWW*s*t^2 - mtt^5*mWW^2*s*t^2 + 72*ep*mtt^5*mWW^2*s*t^2 + 275*ep^2*mtt^5*mWW^2*s*t^2 + 256*ep^3*mtt^5*mWW^2*s*t^2 + 29*mtt^4*mWW^3*s*t^2 + 161*ep*mtt^4*mWW^3*s*t^2 + 324*ep^2*mtt^4*mWW^3*s*t^2 + 234*ep^3*mtt^4*mWW^3*s*t^2 - 15*mtt^3*mWW^4*s*t^2 - 122*ep*mtt^3*mWW^4*s*t^2 - 337*ep^2*mtt^3*mWW^4*s*t^2 - 308*ep^3*mtt^3*mWW^4*s*t^2 - 3*mtt^2*mWW^5*s*t^2 - 12*ep*mtt^2*mWW^5*s*t^2 + 7*ep^2*mtt^2*mWW^5*s*t^2 + 40*ep^3*mtt^2*mWW^5*s*t^2 + 4*ep*mtt*mWW^6*s*t^2 + 12*ep^2*mtt*mWW^6*s*t^2 + 8*ep^3*mtt*mWW^6*s*t^2 + 18*mtt^5*mWW*s^2*t^2 + 247*ep*mtt^5*mWW*s^2*t^2 + 723*ep^2*mtt^5*mWW*s^2*t^2 + 602*ep^3*mtt^5*mWW*s^2*t^2 + 58*mtt^4*mWW^2*s^2*t^2 + 225*ep*mtt^4*mWW^2*s^2*t^2 + 275*ep^2*mtt^4*mWW^2*s^2*t^2 + 102*ep^3*mtt^4*mWW^2*s^2*t^2 - 68*mtt^3*mWW^3*s^2*t^2 - 513*ep*mtt^3*mWW^3*s^2*t^2 - 1237*ep^2*mtt^3*mWW^3*s^2*t^2 - 978*ep^3*mtt^3*mWW^3*s^2*t^2 - 46*mtt^2*mWW^4*s^2*t^2 - 184*ep*mtt^2*mWW^4*s^2*t^2 - 196*ep^2*mtt^2*mWW^4*s^2*t^2 + 8*ep^3*mtt^2*mWW^4*s^2*t^2 + 34*mtt*mWW^5*s^2*t^2 + 204*ep*mtt*mWW^5*s^2*t^2 + 396*ep^2*mtt*mWW^5*s^2*t^2 + 244*ep^3*mtt*mWW^5*s^2*t^2 + 4*mWW^6*s^2*t^2 + 21*ep*mWW^6*s^2*t^2 + 39*ep^2*mWW^6*s^2*t^2 + 22*ep^3*mWW^6*s^2*t^2 - 15*mtt^4*mWW*s^3*t^2 - 288*ep*mtt^4*mWW*s^3*t^2 - 891*ep^2*mtt^4*mWW*s^3*t^2 - 750*ep^3*mtt^4*mWW*s^3*t^2 - 100*mtt^3*mWW^2*s^3*t^2 - 577*ep*mtt^3*mWW^2*s^3*t^2 - 1169*ep^2*mtt^3*mWW^2*s^3*t^2 - 806*ep^3*mtt^3*mWW^2*s^3*t^2 + 23*mtt^2*mWW^3*s^3*t^2 + 296*ep*mtt^2*mWW^3*s^3*t^2 + 801*ep^2*mtt^2*mWW^3*s^3*t^2 + 654*ep^3*mtt^2*mWW^3*s^3*t^2 + 78*mtt*mWW^4*s^3*t^2 + 422*ep*mtt*mWW^4*s^3*t^2 + 818*ep^2*mtt*mWW^4*s^3*t^2 + 528*ep^3*mtt*mWW^4*s^3*t^2 - 10*mWW^5*s^3*t^2 - 57*ep*mWW^5*s^3*t^2 - 99*ep^2*mWW^5*s^3*t^2 - 58*ep^3*mWW^5*s^3*t^2 + 6*mtt^3*mWW*s^4*t^2 + 167*ep*mtt^3*mWW*s^4*t^2 + 537*ep^2*mtt^3*mWW*s^4*t^2 + 454*ep^3*mtt^3*mWW*s^4*t^2 + 62*mtt^2*mWW^2*s^4*t^2 + 431*ep*mtt^2*mWW^2*s^4*t^2 + 999*ep^2*mtt^2*mWW^2*s^4*t^2 + 750*ep^3*mtt^2*mWW^2*s^4*t^2 + 20*mtt*mWW^3*s^4*t^2 + 80*ep*mtt*mWW^3*s^4*t^2 + 174*ep^2*mtt*mWW^3*s^4*t^2 + 132*ep^3*mtt*mWW^3*s^4*t^2 - 24*mWW^4*s^4*t^2 - 134*ep*mWW^4*s^4*t^2 - 270*ep^2*mWW^4*s^4*t^2 - 184*ep^3*mWW^4*s^4*t^2 - mtt^2*mWW*s^5*t^2 - 39*ep*mtt^2*mWW*s^5*t^2 - 128*ep^2*mtt^2*mWW*s^5*t^2 - 108*ep^3*mtt^2*mWW*s^5*t^2 - 13*mtt*mWW^2*s^5*t^2 - 105*ep*mtt*mWW^2*s^5*t^2 - 266*ep^2*mtt*mWW^2*s^5*t^2 - 210*ep^3*mtt*mWW^2*s^5*t^2 - 10*mWW^3*s^5*t^2 - 60*ep*mWW^3*s^5*t^2 - 146*ep^2*mWW^3*s^5*t^2 - 114*ep^3*mWW^3*s^5*t^2 - 10*ep*mtt^7*t^3 - 36*ep^2*mtt^7*t^3 - 32*ep^3*mtt^7*t^3 - 12*mtt^6*mWW*t^3 - 61*ep*mtt^6*mWW*t^3 - 111*ep^2*mtt^6*mWW*t^3 - 74*ep^3*mtt^6*mWW*t^3 + 24*mtt^5*mWW^2*t^3 + 161*ep*mtt^5*mWW^2*t^3 + 375*ep^2*mtt^5*mWW^2*t^3 + 298*ep^3*mtt^5*mWW^2*t^3 - 12*mtt^4*mWW^3*t^3 - 96*ep*mtt^4*mWW^3*t^3 - 264*ep^2*mtt^4*mWW^3*t^3 - 240*ep^3*mtt^4*mWW^3*t^3 + 3*ep*mtt^3*mWW^4*t^3 + 27*ep^2*mtt^3*mWW^4*t^3 + 42*ep^3*mtt^3*mWW^4*t^3 + 3*ep*mtt^2*mWW^5*t^3 + 9*ep^2*mtt^2*mWW^5*t^3 + 6*ep^3*mtt^2*mWW^5*t^3 + 53*ep*mtt^6*s*t^3 + 189*ep^2*mtt^6*s*t^3 + 166*ep^3*mtt^6*s*t^3 + 57*mtt^5*mWW*s*t^3 + 390*ep*mtt^5*mWW*s*t^3 + 881*ep^2*mtt^5*mWW*s*t^3 + 656*ep^3*mtt^5*mWW*s*t^3 - 19*mtt^4*mWW^2*s*t^3 - 367*ep*mtt^4*mWW^2*s*t^3 - 1186*ep^2*mtt^4*mWW^2*s*t^3 - 1066*ep^3*mtt^4*mWW^2*s*t^3 - 79*mtt^3*mWW^3*s*t^3 - 310*ep*mtt^3*mWW^3*s*t^3 - 343*ep^2*mtt^3*mWW^3*s*t^3 - 64*ep^3*mtt^3*mWW^3*s*t^3 + 23*mtt^2*mWW^4*s*t^3 + 134*ep*mtt^2*mWW^4*s*t^3 + 293*ep^2*mtt^2*mWW^4*s*t^3 + 236*ep^3*mtt^2*mWW^4*s*t^3 + 18*mtt*mWW^5*s*t^3 + 102*ep*mtt*mWW^5*s*t^3 + 172*ep^2*mtt*mWW^5*s*t^3 + 76*ep^3*mtt*mWW^5*s*t^3 - 2*ep*mWW^6*s*t^3 - 6*ep^2*mWW^6*s*t^3 - 4*ep^3*mWW^6*s*t^3 - 111*ep*mtt^5*s^2*t^3 - 393*ep^2*mtt^5*s^2*t^3 - 342*ep^3*mtt^5*s^2*t^3 - 98*mtt^4*mWW*s^2*t^3 - 843*ep*mtt^4*mWW*s^2*t^3 - 2127*ep^2*mtt^4*mWW*s^2*t^3 - 1658*ep^3*mtt^4*mWW*s^2*t^3 - 100*mtt^3*mWW^2*s^2*t^3 - 107*ep*mtt^3*mWW^2*s^2*t^3 + 527*ep^2*mtt^3*mWW^2*s^2*t^3 + 738*ep^3*mtt^3*mWW^2*s^2*t^3 + 192*mtt^2*mWW^3*s^2*t^3 + 1004*ep*mtt^2*mWW^3*s^2*t^3 + 1804*ep^2*mtt^2*mWW^3*s^2*t^3 + 1112*ep^3*mtt^2*mWW^3*s^2*t^3 + 18*mtt*mWW^4*s^2*t^3 + 85*ep*mtt*mWW^4*s^2*t^3 + 145*ep^2*mtt*mWW^4*s^2*t^3 + 54*ep^3*mtt*mWW^4*s^2*t^3 - 28*mWW^5*s^2*t^3 - 164*ep*mWW^5*s^2*t^3 - 316*ep^2*mWW^5*s^2*t^3 - 192*ep^3*mWW^5*s^2*t^3 + 115*ep*mtt^4*s^3*t^3 + 405*ep^2*mtt^4*s^3*t^3 + 350*ep^3*mtt^4*s^3*t^3 + 80*mtt^3*mWW*s^3*t^3 + 831*ep*mtt^3*mWW*s^3*t^3 + 2245*ep^2*mtt^3*mWW*s^3*t^3 + 1794*ep^3*mtt^3*mWW*s^3*t^3 + 156*mtt^2*mWW^2*s^3*t^3 + 653*ep*mtt^2*mWW^2*s^3*t^3 + 1011*ep^2*mtt^2*mWW^2*s^3*t^3 + 562*ep^3*mtt^2*mWW^2*s^3*t^3 - 108*mtt*mWW^3*s^3*t^3 - 596*ep*mtt*mWW^3*s^3*t^3 - 1092*ep^2*mtt*mWW^3*s^3*t^3 - 688*ep^3*mtt*mWW^3*s^3*t^3 - 32*mWW^4*s^3*t^3 - 187*ep*mWW^4*s^3*t^3 - 409*ep^2*mWW^4*s^3*t^3 - 290*ep^3*mWW^4*s^3*t^3 - 59*ep*mtt^3*s^4*t^3 - 207*ep^2*mtt^3*s^4*t^3 - 178*ep^3*mtt^3*s^4*t^3 - 32*mtt^2*mWW*s^4*t^3 - 378*ep*mtt^2*mWW*s^4*t^3 - 1062*ep^2*mtt^2*mWW*s^4*t^3 - 860*ep^3*mtt^2*mWW*s^4*t^3 - 74*mtt*mWW^2*s^4*t^3 - 414*ep*mtt*mWW^2*s^4*t^3 - 890*ep^2*mtt*mWW^2*s^4*t^3 - 652*ep^3*mtt*mWW^2*s^4*t^3 + 10*mWW^3*s^4*t^3 + 35*ep*mWW^3*s^4*t^3 - ep^2*mWW^3*s^4*t^3 - 38*ep^3*mWW^3*s^4*t^3 + 12*ep*mtt^2*s^5*t^3 + 42*ep^2*mtt^2*s^5*t^3 + 36*ep^3*mtt^2*s^5*t^3 + 5*mtt*mWW*s^5*t^3 + 61*ep*mtt*mWW*s^5*t^3 + 174*ep^2*mtt*mWW*s^5*t^3 + 142*ep^3*mtt*mWW*s^5*t^3 + 11*mWW^2*s^5*t^3 + 63*ep*mWW^2*s^5*t^3 + 144*ep^2*mWW^2*s^5*t^3 + 110*ep^3*mWW^2*s^5*t^3 + 54*ep*mtt^6*t^4 + 192*ep^2*mtt^6*t^4 + 168*ep^3*mtt^6*t^4 + 38*mtt^5*mWW*t^4 + 114*ep*mtt^5*mWW*t^4 + 58*ep^2*mtt^5*mWW*t^4 - 36*ep^3*mtt^5*mWW*t^4 - 56*mtt^4*mWW^2*t^4 - 279*ep*mtt^4*mWW^2*t^4 - 511*ep^2*mtt^4*mWW^2*t^4 - 354*ep^3*mtt^4*mWW^2*t^4 + 6*mtt^3*mWW^3*t^4 + 45*ep*mtt^3*mWW^3*t^4 + 165*ep^2*mtt^3*mWW^3*t^4 + 198*ep^3*mtt^3*mWW^3*t^4 + 12*mtt^2*mWW^4*t^4 + 69*ep*mtt^2*mWW^4*t^4 + 105*ep^2*mtt^2*mWW^4*t^4 + 30*ep^3*mtt^2*mWW^4*t^4 - 3*ep*mtt*mWW^5*t^4 - 9*ep^2*mtt*mWW^5*t^4 - 6*ep^3*mtt*mWW^5*t^4 - 236*ep*mtt^5*s*t^4 - 834*ep^2*mtt^5*s*t^4 - 724*ep^3*mtt^5*s*t^4 - 154*mtt^4*mWW*s*t^4 - 682*ep*mtt^4*mWW*s*t^4 - 1034*ep^2*mtt^4*mWW*s*t^4 - 560*ep^3*mtt^4*mWW*s*t^4 + 86*mtt^3*mWW^2*s*t^4 + 664*ep*mtt^3*mWW^2*s*t^4 + 1632*ep^2*mtt^3*mWW^2*s*t^4 + 1312*ep^3*mtt^3*mWW^2*s*t^4 + 124*mtt^2*mWW^3*s*t^4 + 546*ep*mtt^2*mWW^3*s*t^4 + 726*ep^2*mtt^2*mWW^3*s*t^4 + 232*ep^3*mtt^2*mWW^3*s*t^4 - 49*mtt*mWW^4*s*t^4 - 262*ep*mtt*mWW^4*s*t^4 - 463*ep^2*mtt*mWW^4*s*t^4 - 268*ep^3*mtt*mWW^4*s*t^4 - 11*mWW^5*s*t^4 - 64*ep*mWW^5*s*t^4 - 117*ep^2*mWW^5*s*t^4 - 64*ep^3*mWW^5*s*t^4 + 393*ep*mtt^4*s^2*t^4 + 1383*ep^2*mtt^4*s^2*t^4 + 1194*ep^3*mtt^4*s^2*t^4 + 222*mtt^3*mWW*s^2*t^4 + 1248*ep*mtt^3*mWW*s^2*t^4 + 2470*ep^2*mtt^3*mWW*s^2*t^4 + 1684*ep^3*mtt^3*mWW*s^2*t^4 + 20*mtt^2*mWW^2*s^2*t^4 - 208*ep*mtt^2*mWW^2*s^2*t^4 - 860*ep^2*mtt^2*mWW^2*s^2*t^4 - 812*ep^3*mtt^2*mWW^2*s^2*t^4 - 196*mtt*mWW^3*s^2*t^4 - 979*ep*mtt*mWW^3*s^2*t^4 - 1685*ep^2*mtt*mWW^3*s^2*t^4 - 974*ep^3*mtt*mWW^3*s^2*t^4 + 18*mWW^4*s^2*t^4 + 90*ep*mWW^4*s^2*t^4 + 132*ep^2*mWW^4*s^2*t^4 + 60*ep^3*mWW^4*s^2*t^4 - 306*ep*mtt^3*s^3*t^4 - 1074*ep^2*mtt^3*s^3*t^4 - 924*ep^3*mtt^3*s^3*t^4 - 145*mtt^2*mWW*s^3*t^4 - 962*ep*mtt^2*mWW*s^3*t^4 - 2171*ep^2*mtt^2*mWW*s^3*t^4 - 1606*ep^3*mtt^2*mWW*s^3*t^4 - 66*mtt*mWW^2*s^3*t^4 - 293*ep*mtt*mWW^2*s^3*t^4 - 585*ep^2*mtt*mWW^2*s^3*t^4 - 418*ep^3*mtt*mWW^2*s^3*t^4 + 67*mWW^3*s^3*t^4 + 337*ep*mWW^3*s^3*t^4 + 590*ep^2*mWW^3*s^3*t^4 + 356*ep^3*mWW^3*s^3*t^4 + 107*ep*mtt^2*s^4*t^4 + 375*ep^2*mtt^2*s^4*t^4 + 322*ep^3*mtt^2*s^4*t^4 + 42*mtt*mWW*s^4*t^4 + 299*ep*mtt*mWW*s^4*t^4 + 717*ep^2*mtt*mWW*s^4*t^4 + 550*ep^3*mtt*mWW*s^4*t^4 + 22*mWW^2*s^4*t^4 + 138*ep*mWW^2*s^4*t^4 + 348*ep^2*mWW^2*s^4*t^4 + 280*ep^3*mWW^2*s^4*t^4 - 12*ep*mtt*s^5*t^4 - 42*ep^2*mtt*s^5*t^4 - 36*ep^3*mtt*s^5*t^4 - 4*mWW*s^5*t^4 - 22*ep*mWW*s^5*t^4 - 48*ep^2*mWW*s^5*t^4 - 36*ep^3*mWW*s^5*t^4 - 116*ep*mtt^5*t^5 - 408*ep^2*mtt^5*t^5 - 352*ep^3*mtt^5*t^5 - 70*mtt^4*mWW*t^5 - 156*ep*mtt^4*mWW*t^5 + 94*ep^2*mtt^4*mWW*t^5 + 252*ep^3*mtt^4*mWW*t^5 + 92*mtt^3*mWW^2*t^5 + 375*ep*mtt^3*mWW^2*t^5 + 499*ep^2*mtt^3*mWW^2*t^5 + 234*ep^3*mtt^3*mWW^2*t^5 - 6*mtt^2*mWW^3*t^5 - 9*ep*mtt^2*mWW^3*t^5 - 21*ep^2*mtt^2*mWW^3*t^5 - 54*ep^3*mtt^2*mWW^3*t^5 - 16*mtt*mWW^4*t^5 - 95*ep*mtt*mWW^4*t^5 - 167*ep^2*mtt*mWW^4*t^5 - 82*ep^3*mtt*mWW^4*t^5 + ep*mWW^5*t^5 + 3*ep^2*mWW^5*t^5 + 2*ep^3*mWW^5*t^5 + 402*ep*mtt^4*s*t^5 + 1410*ep^2*mtt^4*s*t^5 + 1212*ep^3*mtt^4*s*t^5 + 220*mtt^3*mWW*s*t^5 + 738*ep*mtt^3*mWW*s*t^5 + 642*ep^2*mtt^3*mWW*s*t^5 + 64*ep^3*mtt^3*mWW*s*t^5 - 166*mtt^2*mWW^2*s*t^5 - 828*ep*mtt^2*mWW^2*s*t^5 - 1428*ep^2*mtt^2*mWW^2*s*t^5 - 880*ep^3*mtt^2*mWW^2*s*t^5 - 67*mtt*mWW^3*s*t^5 - 336*ep*mtt*mWW^3*s*t^5 - 549*ep^2*mtt*mWW^3*s*t^5 - 268*ep^3*mtt*mWW^3*s*t^5 + 29*mWW^4*s*t^5 + 160*ep*mWW^4*s*t^5 + 285*ep^2*mWW^4*s*t^5 + 160*ep^3*mWW^4*s*t^5 - 501*ep*mtt^3*s^2*t^5 - 1755*ep^2*mtt^3*s^2*t^5 - 1506*ep^3*mtt^3*s^2*t^5 - 236*mtt^2*mWW*s^2*t^5 - 1033*ep*mtt^2*mWW*s^2*t^5 - 1627*ep^2*mtt^2*mWW*s^2*t^5 - 938*ep^3*mtt^2*mWW*s^2*t^5 + 82*mtt*mWW^2*s^2*t^5 + 416*ep*mtt*mWW^2*s^2*t^5 + 662*ep^2*mtt*mWW^2*s^2*t^5 + 364*ep^3*mtt*mWW^2*s^2*t^5 + 58*mWW^3*s^2*t^5 + 302*ep*mWW^3*s^2*t^5 + 560*ep^2*mWW^3*s^2*t^5 + 352*ep^3*mWW^3*s^2*t^5 + 263*ep*mtt^2*s^3*t^5 + 921*ep^2*mtt^2*s^3*t^5 + 790*ep^3*mtt^2*s^3*t^5 + 104*mtt*mWW*s^3*t^5 + 551*ep*mtt*mWW*s^3*t^5 + 1105*ep^2*mtt*mWW*s^3*t^5 + 778*ep^3*mtt*mWW*s^3*t^5 - 8*mWW^2*s^3*t^5 + 2*ep*mWW^2*s^3*t^5 + 134*ep^2*mWW^2*s^3*t^5 + 160*ep^3*mWW^2*s^3*t^5 - 48*ep*mtt*s^4*t^5 - 168*ep^2*mtt*s^4*t^5 - 144*ep^3*mtt*s^4*t^5 - 16*mWW*s^4*t^5 - 88*ep*mWW*s^4*t^5 - 192*ep^2*mWW*s^4*t^5 - 144*ep^3*mWW*s^4*t^5 + 124*ep*mtt^4*t^6 + 432*ep^2*mtt^4*t^6 + 368*ep^3*mtt^4*t^6 + 72*mtt^3*mWW*t^6 + 154*ep*mtt^3*mWW*t^6 - 120*ep^2*mtt^3*mWW*t^6 - 280*ep^3*mtt^3*mWW*t^6 - 90*mtt^2*mWW^2*t^6 - 356*ep*mtt^2*mWW^2*t^6 - 426*ep^2*mtt^2*mWW^2*t^6 - 148*ep^3*mtt^2*mWW^2*t^6 + 12*mtt*mWW^3*t^6 + 42*ep*mtt*mWW^3*t^6 + 48*ep^2*mtt*mWW^3*t^6 + 24*ep^3*mtt*mWW^3*t^6 + 6*mWW^4*t^6 + 36*ep*mWW^4*t^6 + 66*ep^2*mWW^4*t^6 + 36*ep^3*mWW^4*t^6 - 320*ep*mtt^3*s*t^6 - 1116*ep^2*mtt^3*s*t^6 - 952*ep^3*mtt^3*s*t^6 - 160*mtt^2*mWW*s*t^6 - 497*ep*mtt^2*mWW*s*t^6 - 349*ep^2*mtt^2*mWW*s*t^6 + 42*ep^3*mtt^2*mWW*s*t^6 + 131*mtt*mWW^2*s*t^6 + 580*ep*mtt*mWW^2*s*t^6 + 849*ep^2*mtt*mWW^2*s*t^6 + 424*ep^3*mtt*mWW^2*s*t^6 + 5*mWW^3*s*t^6 + 33*ep*mWW^3*s*t^6 + 76*ep^2*mWW^3*s*t^6 + 54*ep^3*mWW^3*s*t^6 + 267*ep*mtt^2*s^2*t^6 + 933*ep^2*mtt^2*s^2*t^6 + 798*ep^3*mtt^2*s^2*t^6 + 110*mtt*mWW*s^2*t^6 + 469*ep*mtt*mWW*s^2*t^6 + 753*ep^2*mtt*mWW*s^2*t^6 + 454*ep^3*mtt*mWW*s^2*t^6 - 46*mWW^2*s^2*t^6 - 192*ep*mWW^2*s^2*t^6 - 246*ep^2*mWW^2*s^2*t^6 - 100*ep^3*mWW^2*s^2*t^6 - 72*ep*mtt*s^3*t^6 - 252*ep^2*mtt*s^3*t^6 - 216*ep^3*mtt*s^3*t^6 - 24*mWW*s^3*t^6 - 132*ep*mWW*s^3*t^6 - 288*ep^2*mWW*s^3*t^6 - 216*ep^3*mWW*s^3*t^6 - 66*ep*mtt^3*t^7 - 228*ep^2*mtt^3*t^7 - 192*ep^3*mtt^3*t^7 - 38*mtt^2*mWW*t^7 - 87*ep*mtt^2*mWW*t^7 + 41*ep^2*mtt^2*mWW*t^7 + 126*ep^3*mtt^2*mWW*t^7 + 44*mtt*mWW^2*t^7 + 180*ep*mtt*mWW^2*t^7 + 226*ep^2*mtt*mWW^2*t^7 + 84*ep^3*mtt*mWW^2*t^7 - 6*mWW^3*t^7 - 27*ep*mWW^3*t^7 - 39*ep^2*mWW^3*t^7 - 18*ep^3*mWW^3*t^7 + 113*ep*mtt^2*s*t^7 + 393*ep^2*mtt^2*s*t^7 + 334*ep^3*mtt^2*s*t^7 + 51*mtt*mWW*s*t^7 + 176*ep*mtt*mWW*s*t^7 + 189*ep^2*mtt*mWW*s*t^7 + 64*ep^3*mtt*mWW*s*t^7 - 35*mWW^2*s*t^7 - 153*ep*mWW^2*s*t^7 - 222*ep^2*mWW^2*s*t^7 - 110*ep^3*mWW^2*s*t^7 - 48*ep*mtt*s^2*t^7 - 168*ep^2*mtt*s^2*t^7 - 144*ep^3*mtt*s^2*t^7 - 16*mWW*s^2*t^7 - 88*ep*mWW*s^2*t^7 - 192*ep^2*mWW*s^2*t^7 - 144*ep^3*mWW*s^2*t^7 + 14*ep*mtt^2*t^8 + 48*ep^2*mtt^2*t^8 + 40*ep^3*mtt^2*t^8 + 8*mtt*mWW*t^8 + 20*ep*mtt*mWW*t^8 - 2*ep^2*mtt*mWW*t^8 - 20*ep^3*mtt*mWW*t^8 - 8*mWW^2*t^8 - 34*ep*mWW^2*t^8 - 46*ep^2*mWW^2*t^8 - 20*ep^3*mWW^2*t^8 - 12*ep*mtt*s*t^8 - 42*ep^2*mtt*s*t^8 - 36*ep^3*mtt*s*t^8 - 4*mWW*s*t^8 - 22*ep*mWW*s*t^8 - 48*ep^2*mWW*s*t^8 - 36*ep^3*mWW*s*t^8))/((1 + ep)^2*(1 + 2*ep)*(mtt - mWW)^3*s^2*(mtt - t)*(mWW - t)*(mtt - mWW - s - t)^2*(mWW*s + mtt*t - s*t - t^2)^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1/((mtt - mWW)*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2/s^2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2/s^2, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1/(mWW*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, (-2*ep)/(s*(mWW - t)), 0, 0, 0, 0, 0, (-3*ep)/(2*s*(mWW - t)), 0, 0, (2*ep)/(s*(mWW - t)), 0, (-2*ep)/(s*(mWW - t)), 0, 0, 0, 0, 0, 0, 0, (6*ep)/(s*(mWW - t)), (-6*ep)/(s*(mWW - t)), 0, 0, (2*ep)/(s*(mWW - t)), 0, 0, (2*ep)/(s*(mWW - t)), (-3*ep)/(2*s*(mWW - t)), 0, 0, (4*ep)/(s*(mWW - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s + t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, (-2*ep)/(s*(-mtt + mWW + s + t)), 0, 0, 0, (-8*ep)/(s*(-mtt + mWW + s + t)), 0, (-3*ep)/(2*s*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, (4*ep)/(s*(-mtt + mWW + s + t)), 0, (-6*ep)/(s*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, (-6*ep)/(s*(-mtt + mWW + s + t)), (-4*ep)/(s*(-mtt + mWW + s + t)), (6*ep)/(s*(-mtt + mWW + s + t)), 0, 0, (2*ep)/(s*(-mtt + mWW + s + t)), (-3*ep)/(2*s*(-mtt + mWW + s + t)), 0, 0, (4*ep)/(s*(-mtt + mWW + s + t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, t^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, (ep*(1 + 4*ep)*mWW*t)/((1 + ep)*(mWW*s + mtt*t - s*t - t^2)^2), 0, (3*ep*(1 + 4*ep)*mWW*t)/((1 + ep)*(mWW*s + mtt*t - s*t - t^2)^2), 0, -((ep*(1 + 4*ep)*mWW*t)/((1 + ep)*(mWW*s + mtt*t - s*t - t^2)^2)), 0, (ep*(3*ep*mtt*mWW^2*s - ep*mWW^3*s + 2*mtt^2*mWW*t + 11*ep*mtt^2*mWW*t - 2*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t - 6*ep*mtt*mWW*s*t + 2*ep*mWW^2*s*t - 3*ep*mtt^2*t^2 - 2*mtt*mWW*t^2 - 10*ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 9*ep*mWW^2*t^2 + 3*ep*mtt*s*t^2 - ep*mWW*s*t^2 + 3*ep*mtt*t^3 - ep*mWW*t^3))/(2*(1 + ep)*(mtt - mWW)*(mtt - t)*(mWW*s + mtt*t - s*t - t^2)^2), 0, 0, 0, 0, 0, 0, 0, (ep*mWW*(6*ep*mtt*mWW*s - 2*ep*mWW^2*s - 6*ep*mWW*s^2 + mtt^2*t + 10*ep*mtt^2*t - mtt*mWW*t - 6*ep*mtt*mWW*t - 2*mtt*s*t - 20*ep*mtt*s*t + mWW*s*t + s^2*t + 10*ep*s^2*t - 2*mtt*t^2 - 20*ep*mtt*t^2 + mWW*t^2 + 6*ep*mWW*t^2 + 2*s*t^2 + 20*ep*s*t^2 + t^3 + 10*ep*t^3))/((1 + ep)*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)^2), 0, 0, 0, 0, (-3*ep*(1 + 4*ep)*mWW*t)/((1 + ep)*(mWW*s + mtt*t - s*t - t^2)^2), -((ep*(-2*ep*mWW^2*s - 7*mtt*mWW*t - 30*ep*mtt*mWW*t + 8*ep*mWW*s*t + 6*ep*mtt*t^2 + 7*mWW*t^2 + 30*ep*mWW*t^2 - 6*ep*s*t^2 - 6*ep*t^3))/((1 + ep)*(mtt - t)*(mWW*s + mtt*t - s*t - t^2)^2)), (-3*ep*(1 + 4*ep)*mWW*t)/((1 + ep)*(mWW*s + mtt*t - s*t - t^2)^2), (-2*ep*t*(mWW*s + ep*mWW*s - 3*ep*mtt*t + 3*ep*s*t + 3*ep*t^2))/((1 + ep)*s*(-(mWW*s) - mtt*t + s*t + t^2)^2), 0, 0, 0, (-2*ep*(1 + 4*ep)*mWW*t)/((1 + ep)*(mWW*s + mtt*t - s*t - t^2)^2), (ep*(3*ep*mtt*mWW^2*s - ep*mWW^3*s - ep*mWW^2*s^2 + 2*mtt^2*mWW*t + 11*ep*mtt^2*mWW*t - 2*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t - 2*mtt*mWW*s*t - 15*ep*mtt*mWW*s*t + ep*mWW^2*s*t + 4*ep*mWW*s^2*t - 3*ep*mtt^2*t^2 - 4*mtt*mWW*t^2 - 19*ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 9*ep*mWW^2*t^2 + 6*ep*mtt*s*t^2 + 2*mWW*s*t^2 + 12*ep*mWW*s*t^2 - 3*ep*s^2*t^2 + 6*ep*mtt*t^3 + 2*mWW*t^3 + 8*ep*mWW*t^3 - 6*ep*s*t^3 - 3*ep*t^4))/(2*(1 + ep)*(mtt - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)^2), (ep*mWW*(3*ep*mtt*mWW*s + ep*mWW^2*s - 3*ep*mWW*s^2 + mtt^2*t + 7*ep*mtt^2*t - mtt*mWW*t - 3*ep*mtt*mWW*t - 2*mtt*s*t - 14*ep*mtt*s*t + mWW*s*t + s^2*t + 7*ep*s^2*t - 2*mtt*t^2 - 14*ep*mtt*t^2 + mWW*t^2 + 3*ep*mWW*t^2 + 2*s*t^2 + 14*ep*s*t^2 + t^3 + 7*ep*t^3))/((1 + ep)*(mtt - s - t)*(mtt - mWW - s - t)*(mWW*s + mtt*t - s*t - t^2)^2), (ep*(ep*mWW^2*s - mtt*mWW*t - 3*ep*mtt*mWW*t + 2*ep*mWW*s*t + 3*ep*mtt*t^2 + mWW*t^2 + 3*ep*mWW*t^2 - 3*ep*s*t^2 - 3*ep*t^3))/((1 + ep)*(mtt - t)*(mWW*s + mtt*t - s*t - t^2)^2), (-2*ep*mWW*(-(ep*mWW^2*s) + mtt^2*t + 4*ep*mtt^2*t - mtt*mWW*t - 5*ep*mtt*mWW*t + 2*ep*mWW*s*t - mtt*t^2 - 3*ep*mtt*t^2 + mWW*t^2 + 5*ep*mWW*t^2 - ep*s*t^2 - ep*t^3))/((1 + ep)*(mtt - mWW)*(mtt - t)*(mWW*s + mtt*t - s*t - t^2)^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, s^(-1), 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -(ep/(s*(-mtt + mWW + s + t))), 0, 0, 0, (-4*ep)/(s*(-mtt + mWW + s + t)), 0, (-3*ep)/(4*s*(-mtt + mWW + s + t)), ep/(s*(-mtt + mWW + s + t)), 0, 0, 0, 0, (2*ep)/(s*(-mtt + mWW + s + t)), 0, (-3*ep)/(s*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0, 0, (-3*ep)/(s*(-mtt + mWW + s + t)), (-2*ep)/(s*(-mtt + mWW + s + t)), (3*ep)/(s*(-mtt + mWW + s + t)), 0, 0, ep/(s*(-mtt + mWW + s + t)), (-3*ep)/(4*s*(-mtt + mWW + s + t)), 0, 0, (2*ep)/(s*(-mtt + mWW + s + t))}, {0, 0, 0, 0, 0, ep/((-1 + 2*ep)*(mtt - s)), 0, 0, 0, 0, 0, 0, ep/((-1 + 2*ep)*(mtt - s)), 0, 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - s))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/((-1 + 2*ep)*(mtt - s)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, -((ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), 0, 0, 0, (-4*ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (2*ep^2*(mtt - mWW))/((1 + ep)*s*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (-3*ep^2*mWW*(-mtt + mWW + s))/(2*(1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), 0, 0, 0, (2*ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, -((ep^2*(3*mtt^3 - 3*mtt*mWW^2 - 6*mtt^2*s - 5*mtt*mWW*s + 5*mWW^2*s + 3*mtt*s^2 + 5*mWW*s^2 - 6*mtt^2*t + 3*mtt*mWW*t + 3*mWW^2*t + 6*mtt*s*t + 2*mWW*s*t + 3*mtt*t^2 - 3*mWW*t^2))/((1 + ep)*s*(-mtt + s + t)*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), (-3*ep^2*(-mtt^2 + mtt*mWW + 2*mtt*s + mtt*t - mWW*t))/((1 + ep)*s*(mtt - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, 0, (-3*ep^2*(mtt - mWW))/((1 + ep)*s*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), 0, 0, (-3*ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (-2*ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), (6*ep^2*mWW*(-mtt + mWW + s))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), 0, (-3*ep^2*(mtt - mWW))/((1 + ep)*s*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)), (ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -(ep^2*(-2*mtt^2 + mtt*mWW + mWW^2 + 2*mtt*s + mWW*s + 2*mtt*t - 2*mWW*t))/(2*(1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)), -((ep^2*mWW)/((1 + ep)*(mtt - s - t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))), 0, (2*ep^2*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))/((1 + ep)*s*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, -(ep/(s*(mWW - t))), 0, 0, 0, 0, 0, (-3*ep)/(4*s*(mWW - t)), 0, 0, 0, 0, -(ep/(s*(mWW - t))), 0, 0, 0, 0, 0, 0, 0, (3*ep)/(s*(mWW - t)), (-3*ep)/(s*(mWW - t)), 0, 0, ep/(s*(mWW - t)), 0, 0, ep/(s*(mWW - t)), (-3*ep)/(4*s*(mWW - t)), 0, 0, (2*ep)/(s*(mWW - t))}, {0, 0, 0, 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - s))), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/((-1 + 2*ep)*(mtt - s))), 0, 0, 0, 0, 0, 0, ep/((-1 + 2*ep)*(mtt - s)), 0, 0, 0, 0}, {0, 0, 0, 0, ep^2/((1 + ep)*s*(-mtt + s + t)), 0, 0, 0, 0, 0, -ep^2/(2*(1 + ep)*(mtt - t)*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2)/((1 + ep)*(mtt - t)*(mtt - s - t)), 0, 0, 0, 0, 0, 0, -ep^2/(2*(1 + ep)*(mtt - t)*(mtt - s - t)), 0, -(ep^2/((1 + ep)*(mtt - t)*(mtt - s - t))), (2*ep^2)/((1 + ep)*(mtt - t)*(mtt - s - t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(mtt - s - t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - s), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, -((ep^2*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + mWW*s))/((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - s))), 0, -(ep^2*mWW)/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, (-2*ep^2*mWW)/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, (2*ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2*mWW)/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, (-2*ep^2*mWW)/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, -(ep^2*mWW)/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2)/((-1 + 2*ep)*(-1 + 3*ep)), (2*ep^2)/((-1 + 2*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(-mtt + 4*ep*mtt + s - 3*ep*s))/(2*(-1 + 2*ep)^2*(-1 + 3*ep)*(mtt - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^3*s)/((-1 + 2*ep)^2*(-1 + 3*ep)*(mtt - s)), 0, 0, (ep^2*(mtt - mWW - s)*s)/((-1 + 2*ep)^2*(mtt - s)^2), 0, 0, 0, -((ep^2*(-mtt + 3*ep*mtt + ep*mWW + s - 3*ep*s))/((-1 + 2*ep)^2*(-1 + 3*ep)*(mtt - s)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2*mWW)/(2*(-1 + ep)*(-1 + 2*ep)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2)/(-1 + 3*ep), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep^2/(2*(-1 + 3*ep)), -((ep^2*(mtt - mWW - s - t))/((-1 + 3*ep)*(mtt - s - t))), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2*(ep*mtt - 2*mWW + 7*ep*mWW - ep*s - ep*t))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2*(ep*mtt - 2*mWW + 7*ep*mWW - ep*s - ep*t))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), -((ep^3*(mtt - mWW - s - t)*(mtt + mWW - s - t))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt - s - t))), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2)/(-1 + 3*ep), 0, 0, 0, 0, 0, 0, -ep^2/(2*(-1 + 3*ep)), 0, -((ep^2*(mWW - t))/((-1 + 3*ep)*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2*(-2*mWW + 7*ep*mWW + ep*t))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, -(ep^2*(-2*mWW + 7*ep*mWW + ep*t))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, -((ep^3*(mWW - t)*(mWW + t))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep^2/(2*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*mWW)/((-1 + 3*ep)*mtt))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(ep*mtt - 2*mWW + 7*ep*mWW))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*mWW*(-2*mtt + 7*ep*mtt + ep*mWW))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*mtt))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^3*s)/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0}}

==> attachment_files/lxb1/UT2MI.txt <==
{{-((1 + ep)*s^3*(-mtt + 2*mWW + s)*(mWW - t)^2)/(2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2), ((1 + ep)*s^3*(-mtt + 2*mWW + s)*(-mtt + mWW + s + t)^2)/(2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2), (s^2*(mtt^2 + ep*mtt^2 - 6*mtt*mWW - 12*ep*mtt*mWW + 6*mWW^2 + 12*ep*mWW^2 - 2*mtt*s - 2*ep*mtt*s + 6*mWW*s + 12*ep*mWW*s + s^2 + ep*s^2)*(-mtt + s + 2*t))/(2*(1 + 4*ep)*(-mtt + s)^2), -((1 + ep)*s^2*(-mtt + 2*mWW + s)*(mtt - t)*(3*mtt^2 + 5*ep*mtt^2 - 7*mtt*mWW - 11*ep*mtt*mWW + 4*mWW^2 + 6*ep*mWW^2 - 7*mtt*s - 11*ep*mtt*s + 7*mWW*s + 11*ep*mWW*s + 4*s^2 + 6*ep*s^2 - 6*mtt*t - 10*ep*mtt*t + 6*mWW*t + 10*ep*mWW*t + 8*s*t + 12*ep*s*t + 4*t^2 + 6*ep*t^2))/(2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((s*(3*mtt^5 + 5*ep*mtt^5 - 5*mtt^4*mWW - 9*ep*mtt^4*mWW + mtt^3*mWW^2 + 3*ep*mtt^3*mWW^2 + mtt^2*mWW^3 + ep*mtt^2*mWW^3 - 6*mtt^4*s - 10*ep*mtt^4*s + 5*mtt^3*mWW*s + 11*ep*mtt^3*mWW*s + 5*mtt^2*mWW^2*s + 3*ep*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 3*ep*mtt*mWW^3*s + 2*mtt^3*s^2 + 4*ep*mtt^3*s^2 + 4*mtt^2*mWW*s^2 + 2*ep*mtt^2*mWW*s^2 - 6*mtt*mWW^2*s^2 - 6*ep*mtt*mWW^2*s^2 + 2*mtt^2*s^3 + 2*ep*mtt^2*s^3 - 4*mtt*mWW*s^3 - 4*ep*mtt*mWW*s^3 - mtt*s^4 - ep*mtt*s^4 - 7*mtt^4*t - 11*ep*mtt^4*t + 13*mtt^3*mWW*t + 21*ep*mtt^3*mWW*t - 5*mtt^2*mWW^2*t - 9*ep*mtt^2*mWW^2*t - mtt*mWW^3*t - ep*mtt*mWW^3*t + 12*mtt^3*s*t + 18*ep*mtt^3*s*t - 11*mtt^2*mWW*s*t - 17*ep*mtt^2*mWW*s*t - 3*mtt*mWW^2*s*t - 3*ep*mtt*mWW^2*s*t - mWW^3*s*t - ep*mWW^3*s*t - 4*mtt^2*s^2*t - 6*ep*mtt^2*s^2*t + 2*ep*mtt*mWW*s^2*t - mtt*s^3*t - ep*mtt*s^3*t + 4*mtt^3*t^2 + 6*ep*mtt^3*t^2 - 8*mtt^2*mWW*t^2 - 12*ep*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 + 6*ep*mtt*mWW^2*t^2 - 5*mtt^2*s*t^2 - 7*ep*mtt^2*s*t^2 + 2*mtt*mWW*s*t^2 + 2*ep*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2 + 6*ep*mWW^2*s*t^2 + mtt*s^2*t^2 + ep*mtt*s^2*t^2))/((mtt - mWW)*(mtt - s)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t))), (s^2*(-mtt^2 - ep*mtt^2 - 2*ep*mtt*mWW + 2*mtt*s + 2*ep*mtt*s + 2*ep*mWW*s - s^2 - ep*s^2 - 2*ep*mtt*t + 4*ep*mWW*t + 2*ep*s*t))/(2*(1 + 2*ep)*(-mtt + s)^2), (s*t*(-(mtt^3*mWW) - 4*ep*mtt^3*mWW - 3*ep^2*mtt^3*mWW + 6*mtt^2*mWW^2 + 26*ep*mtt^2*mWW^2 + 24*ep^2*mtt^2*mWW^2 - 6*mtt*mWW^3 - 30*ep*mtt*mWW^3 - 32*ep^2*mtt*mWW^3 + 3*mtt^2*mWW*s + 12*ep*mtt^2*mWW*s + 9*ep^2*mtt^2*mWW*s - 12*mtt*mWW^2*s - 52*ep*mtt*mWW^2*s - 48*ep^2*mtt*mWW^2*s + 6*mWW^3*s + 30*ep*mWW^3*s + 32*ep^2*mWW^3*s - 3*mtt*mWW*s^2 - 12*ep*mtt*mWW*s^2 - 9*ep^2*mtt*mWW*s^2 + 6*mWW^2*s^2 + 26*ep*mWW^2*s^2 + 24*ep^2*mWW^2*s^2 + mWW*s^3 + 4*ep*mWW*s^3 + 3*ep^2*mWW*s^3 - 5*mtt^2*mWW*t - 24*ep*mtt^2*mWW*t - 27*ep^2*mtt^2*mWW*t + 6*mtt*mWW^2*t + 30*ep*mtt*mWW^2*t + 36*ep^2*mtt*mWW^2*t + 8*mWW^3*t + 36*ep*mWW^3*t + 36*ep^2*mWW^3*t + 10*mtt*mWW*s*t + 48*ep*mtt*mWW*s*t + 54*ep^2*mtt*mWW*s*t - 6*mWW^2*s*t - 30*ep*mWW^2*s*t - 36*ep^2*mWW^2*s*t - 5*mWW*s^2*t - 24*ep*mWW*s^2*t - 27*ep^2*mWW*s^2*t + 4*mtt^2*t^2 + 18*ep*mtt^2*t^2 + 18*ep^2*mtt^2*t^2 - 2*mtt*mWW*t^2 - 8*ep*mtt*mWW*t^2 - 6*ep^2*mtt*mWW*t^2 - 12*mWW^2*t^2 - 56*ep*mWW^2*t^2 - 60*ep^2*mWW^2*t^2 - 8*mtt*s*t^2 - 36*ep*mtt*s*t^2 - 36*ep^2*mtt*s*t^2 + 2*mWW*s*t^2 + 8*ep*mWW*s*t^2 + 6*ep^2*mWW*s*t^2 + 4*s^2*t^2 + 18*ep*s^2*t^2 + 18*ep^2*s^2*t^2 - 4*mtt*t^3 - 18*ep*mtt*t^3 - 18*ep^2*mtt*t^3 + 8*mWW*t^3 + 36*ep*mWW*t^3 + 36*ep^2*mWW*t^3 + 4*s*t^3 + 18*ep*s*t^3 + 18*ep^2*s*t^3))/(2*(1 + ep)*(1 + 2*ep)*mWW^2*(-mtt + s)^2), (s*(-mtt + 2*mWW + s)*(-6*mtt^3*mWW*s - 31*ep*mtt^3*mWW*s - 50*ep^2*mtt^3*mWW*s - 25*ep^3*mtt^3*mWW*s + 22*mtt^2*mWW^2*s + 133*ep*mtt^2*mWW^2*s + 254*ep^2*mtt^2*mWW^2*s + 155*ep^3*mtt^2*mWW^2*s - 12*mtt*mWW^3*s - 86*ep*mtt*mWW^3*s - 184*ep^2*mtt*mWW^3*s - 122*ep^3*mtt*mWW^3*s + 12*mtt^2*mWW*s^2 + 62*ep*mtt^2*mWW*s^2 + 100*ep^2*mtt^2*mWW*s^2 + 50*ep^3*mtt^2*mWW*s^2 - 18*mtt*mWW^2*s^2 - 99*ep*mtt*mWW^2*s^2 - 168*ep^2*mtt*mWW^2*s^2 - 87*ep^3*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 21*ep*mWW^3*s^2 + 48*ep^2*mWW^3*s^2 + 29*ep^3*mWW^3*s^2 - 6*mtt*mWW*s^3 - 31*ep*mtt*mWW*s^3 - 50*ep^2*mtt*mWW*s^3 - 25*ep^3*mtt*mWW*s^3 + 2*mWW^2*s^3 + 15*ep*mWW^2*s^3 + 30*ep^2*mWW^2*s^3 + 17*ep^3*mWW^2*s^3 + 6*mtt^4*t + 40*ep*mtt^4*t + 74*ep^2*mtt^4*t + 40*ep^3*mtt^4*t - 28*mtt^3*mWW*t - 215*ep*mtt^3*mWW*t - 460*ep^2*mtt^3*mWW*t - 297*ep^3*mtt^3*mWW*t + 34*mtt^2*mWW^2*t + 261*ep*mtt^2*mWW^2*t + 570*ep^2*mtt^2*mWW^2*t + 379*ep^3*mtt^2*mWW^2*t - 12*mtt*mWW^3*t - 86*ep*mtt*mWW^3*t - 184*ep^2*mtt*mWW^3*t - 122*ep^3*mtt*mWW^3*t - 12*mtt^3*s*t - 89*ep*mtt^3*s*t - 172*ep^2*mtt^3*s*t - 95*ep^3*mtt^3*s*t + 38*mtt^2*mWW*s*t + 267*ep*mtt^2*mWW*s*t + 510*ep^2*mtt^2*mWW*s*t + 281*ep^3*mtt^2*mWW*s*t - 58*mtt*mWW^2*s*t - 370*ep*mtt*mWW^2*s*t - 698*ep^2*mtt*mWW^2*s*t - 398*ep^3*mtt*mWW^2*s*t + 16*mWW^3*s*t + 128*ep*mWW^3*s*t + 280*ep^2*mWW^3*s*t + 180*ep^3*mWW^3*s*t + 6*mtt^2*s^2*t + 58*ep*mtt^2*s^2*t + 122*ep^2*mtt^2*s^2*t + 70*ep^3*mtt^2*s^2*t - 26*mtt*mWW*s^2*t - 175*ep*mtt*mWW*s^2*t - 326*ep^2*mtt*mWW*s^2*t - 177*ep^3*mtt*mWW*s^2*t + 20*mWW^2*s^2*t + 117*ep*mWW^2*s^2*t + 204*ep^2*mWW^2*s^2*t + 107*ep^3*mWW^2*s^2*t - 9*ep*mtt*s^3*t - 24*ep^2*mtt*s^3*t - 15*ep^3*mtt*s^3*t + 4*mWW*s^3*t + 25*ep*mWW*s^3*t + 44*ep^2*mWW*s^3*t + 23*ep^3*mWW*s^3*t - 8*mtt^3*t^2 - 25*ep*mtt^3*t^2 + 16*ep^2*mtt^3*t^2 + 57*ep^3*mtt^3*t^2 + 46*mtt^2*mWW*t^2 + 317*ep*mtt^2*mWW*t^2 + 598*ep^2*mtt^2*mWW*t^2 + 327*ep^3*mtt^2*mWW*t^2 - 52*mtt*mWW^2*t^2 - 399*ep*mtt*mWW^2*t^2 - 846*ep^2*mtt*mWW^2*t^2 - 535*ep^3*mtt*mWW^2*t^2 + 14*mWW^3*t^2 + 107*ep*mWW^3*t^2 + 232*ep^2*mWW^3*t^2 + 151*ep^3*mWW^3*t^2 + 18*mtt^2*s*t^2 + 120*ep*mtt^2*s*t^2 + 198*ep^2*mtt^2*s*t^2 + 84*ep^3*mtt^2*s*t^2 - 34*mtt*mWW*s*t^2 - 248*ep*mtt*mWW*s*t^2 - 454*ep^2*mtt*mWW*s*t^2 - 228*ep^3*mtt*mWW*s*t^2 + 32*mWW^2*s*t^2 + 192*ep*mWW^2*s*t^2 + 336*ep^2*mWW^2*s*t^2 + 176*ep^3*mWW^2*s*t^2 - 4*mtt*s^2*t^2 - 46*ep*mtt*s^2*t^2 - 98*ep^2*mtt*s^2*t^2 - 56*ep^3*mtt*s^2*t^2 + 8*mWW*s^2*t^2 + 62*ep*mWW*s^2*t^2 + 118*ep^2*mWW*s^2*t^2 + 64*ep^3*mWW*s^2*t^2 - 2*mtt^2*t^3 - 58*ep*mtt^2*t^3 - 206*ep^2*mtt^2*t^3 - 186*ep^3*mtt^2*t^3 - 12*mtt*mWW*t^3 - 32*ep*mtt*mWW*t^3 + 44*ep^2*mtt*mWW*t^3 + 100*ep^3*mtt*mWW*t^3 + 14*mWW^2*t^3 + 90*ep*mWW^2*t^3 + 162*ep^2*mWW^2*t^3 + 86*ep^3*mWW^2*t^3 - 4*mtt*s*t^3 - 16*ep*mtt*s*t^3 + 4*ep^2*mtt*s*t^3 + 28*ep^3*mtt*s*t^3 - 24*ep^2*mWW*s*t^3 - 36*ep^3*mWW*s*t^3 + 4*mtt*t^4 + 37*ep*mtt*t^4 + 98*ep^2*mtt*t^4 + 77*ep^3*mtt*t^4 - 4*mWW*t^4 - 37*ep*mWW*t^4 - 98*ep^2*mWW*t^4 - 77*ep^3*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(-mtt + mWW)*(-mtt + s)^2*(-mWW + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (-3*ep^2*(-mtt + 2*mWW + s)*(s + t)^2*(3*mtt^2 + 8*ep*mtt^2 + 5*ep^2*mtt^2 - 14*mtt*mWW - 44*ep*mtt*mWW - 34*ep^2*mtt*mWW - 6*mtt*s - 16*ep*mtt*s - 10*ep^2*mtt*s + 5*mWW*s + 14*ep*mWW*s + 9*ep^2*mWW*s + 3*s^2 + 8*ep*s^2 + 5*ep^2*s^2 + 2*mtt*t + 12*ep*mtt*t + 14*ep^2*mtt*t + 19*mWW*t + 58*ep*mWW*t + 43*ep^2*mWW*t + 7*s*t + 18*ep*s*t + 11*ep^2*s*t - 7*t^2 - 26*ep*t^2 - 23*ep^2*t^2))/(2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (s*(-mtt + 2*mWW + s)*t*(-2*mtt^3*mWW - 7*ep*mtt^3*mWW - 5*ep^2*mtt^3*mWW + 12*mtt^2*mWW^2 + 55*ep*mtt^2*mWW^2 + 55*ep^2*mtt^2*mWW^2 - 12*mtt*mWW^3 - 58*ep*mtt*mWW^3 - 58*ep^2*mtt*mWW^3 + 6*mtt^2*mWW*s + 21*ep*mtt^2*mWW*s + 15*ep^2*mtt^2*mWW*s - 24*mtt*mWW^2*s - 110*ep*mtt*mWW^2*s - 110*ep^2*mtt*mWW^2*s + 12*mWW^3*s + 58*ep*mWW^3*s + 58*ep^2*mWW^3*s - 6*mtt*mWW*s^2 - 21*ep*mtt*mWW*s^2 - 15*ep^2*mtt*mWW*s^2 + 12*mWW^2*s^2 + 55*ep*mWW^2*s^2 + 55*ep^2*mWW^2*s^2 + 2*mWW*s^3 + 7*ep*mWW*s^3 + 5*ep^2*mWW*s^3 - 8*mtt^2*mWW*t - 36*ep*mtt^2*mWW*t - 40*ep^2*mtt^2*mWW*t - 4*mtt*mWW^2*t - 14*ep*mtt*mWW^2*t - 10*ep^2*mtt*mWW^2*t + 10*mWW^3*t + 39*ep*mWW^3*t + 29*ep^2*mWW^3*t + 16*mtt*mWW*s*t + 72*ep*mtt*mWW*s*t + 80*ep^2*mtt*mWW*s*t + 4*mWW^2*s*t + 14*ep*mWW^2*s*t + 10*ep^2*mWW^2*s*t - 8*mWW*s^2*t - 36*ep*mWW*s^2*t - 40*ep^2*mWW*s^2*t + 8*mtt^2*t^2 + 32*ep*mtt^2*t^2 + 30*ep^2*mtt^2*t^2 + 10*mtt*mWW*t^2 + 38*ep*mtt*mWW*t^2 + 40*ep^2*mtt*mWW*t^2 - 6*mWW^2*t^2 - 28*ep*mWW^2*t^2 - 28*ep^2*mWW^2*t^2 - 16*mtt*s*t^2 - 64*ep*mtt*s*t^2 - 60*ep^2*mtt*s*t^2 - 10*mWW*s*t^2 - 38*ep*mWW*s*t^2 - 40*ep^2*mWW*s*t^2 + 8*s^2*t^2 + 32*ep*s^2*t^2 + 30*ep^2*s^2*t^2 - 16*mtt*t^3 - 64*ep*mtt*t^3 - 60*ep^2*mtt*t^3 + 5*ep*mWW*t^3 + 5*ep^2*mWW*t^3 + 16*s*t^3 + 64*ep*s*t^3 + 60*ep^2*s*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^2*(-mtt + mWW + s + t)), (3*ep^2*(-mtt + 2*mWW + s)*t^2*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW^2 - 2*ep*mtt*mWW^2 - 2*mtt*mWW*s - 2*ep*mtt*mWW*s + 2*mWW^2*s + 2*ep*mWW^2*s + mWW*s^2 + ep*mWW*s^2 + 5*mtt*mWW*t + 9*ep*mtt*mWW*t - 3*mWW^2*t - 7*ep*mWW^2*t - 5*mWW*s*t - 9*ep*mWW*s*t - 4*mtt*t^2 - 6*ep*mtt*t^2 - 3*mWW*t^2 - 5*ep*mWW*t^2 + 4*s*t^2 + 6*ep*s*t^2 + 4*t^3 + 6*ep*t^3))/(2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^2*(-mtt + mWW + s + t)), (s*(-mtt + 2*mWW + s)*(-3*mtt^3*mWW^3*s^2 - 20*ep*mtt^3*mWW^3*s^2 - 37*ep^2*mtt^3*mWW^3*s^2 - 20*ep^3*mtt^3*mWW^3*s^2 + 11*mtt^2*mWW^4*s^2 + 92*ep*mtt^2*mWW^4*s^2 + 205*ep^2*mtt^2*mWW^4*s^2 + 136*ep^3*mtt^2*mWW^4*s^2 - 6*mtt*mWW^5*s^2 - 64*ep*mtt*mWW^5*s^2 - 158*ep^2*mtt*mWW^5*s^2 - 112*ep^3*mtt*mWW^5*s^2 + 6*mtt^2*mWW^3*s^3 + 40*ep*mtt^2*mWW^3*s^3 + 74*ep^2*mtt^2*mWW^3*s^3 + 40*ep^3*mtt^2*mWW^3*s^3 - 9*mtt*mWW^4*s^3 - 66*ep*mtt*mWW^4*s^3 - 129*ep^2*mtt*mWW^4*s^3 - 72*ep^3*mtt*mWW^4*s^3 + mWW^5*s^3 + 18*ep*mWW^5*s^3 + 45*ep^2*mWW^5*s^3 + 28*ep^3*mWW^5*s^3 - 3*mtt*mWW^3*s^4 - 20*ep*mtt*mWW^3*s^4 - 37*ep^2*mtt*mWW^3*s^4 - 20*ep^3*mtt*mWW^3*s^4 + mWW^4*s^4 + 12*ep*mWW^4*s^4 + 27*ep^2*mWW^4*s^4 + 16*ep^3*mWW^4*s^4 - 6*mtt^4*mWW^2*s*t - 40*ep*mtt^4*mWW^2*s*t - 74*ep^2*mtt^4*mWW^2*s*t - 40*ep^3*mtt^4*mWW^2*s*t + 22*mtt^3*mWW^3*s*t + 172*ep*mtt^3*mWW^3*s*t + 378*ep^2*mtt^3*mWW^3*s*t + 252*ep^3*mtt^3*mWW^3*s*t - 6*mtt^2*mWW^4*s*t - 72*ep*mtt^2*mWW^4*s*t - 202*ep^2*mtt^2*mWW^4*s*t - 160*ep^3*mtt^2*mWW^4*s*t - 8*mtt*mWW^5*s*t - 52*ep*mtt*mWW^5*s*t - 92*ep^2*mtt*mWW^5*s*t - 48*ep^3*mtt*mWW^5*s*t + 12*mtt^3*mWW^2*s^2*t + 80*ep*mtt^3*mWW^2*s^2*t + 148*ep^2*mtt^3*mWW^2*s^2*t + 80*ep^3*mtt^3*mWW^2*s^2*t - 23*mtt^2*mWW^3*s^2*t - 222*ep*mtt^2*mWW^3*s^2*t - 547*ep^2*mtt^2*mWW^3*s^2*t - 396*ep^3*mtt^2*mWW^3*s^2*t - 13*mtt*mWW^4*s^2*t - 36*ep*mtt*mWW^4*s^2*t + 37*ep^2*mtt*mWW^4*s^2*t + 96*ep^3*mtt*mWW^4*s^2*t + 14*mWW^5*s^2*t + 138*ep*mWW^5*s^2*t + 312*ep^2*mWW^5*s^2*t + 200*ep^3*mWW^5*s^2*t - 6*mtt^2*mWW^2*s^3*t - 40*ep*mtt^2*mWW^2*s^3*t - 74*ep^2*mtt^2*mWW^2*s^3*t - 40*ep^3*mtt^2*mWW^2*s^3*t - 7*mtt*mWW^3*s^3*t - 34*ep*mtt*mWW^3*s^3*t - 47*ep^2*mtt*mWW^3*s^3*t - 20*ep^3*mtt*mWW^3*s^3*t + 11*mWW^4*s^3*t + 66*ep*mWW^4*s^3*t + 111*ep^2*mWW^4*s^3*t + 56*ep^3*mWW^4*s^3*t + 2*mWW^3*s^4*t + 8*ep*mWW^3*s^4*t + 10*ep^2*mWW^3*s^4*t + 4*ep^3*mWW^3*s^4*t - 3*mtt^5*mWW*t^2 - 20*ep*mtt^5*mWW*t^2 - 37*ep^2*mtt^5*mWW*t^2 - 20*ep^3*mtt^5*mWW*t^2 + 14*mtt^4*mWW^2*t^2 + 100*ep*mtt^4*mWW^2*t^2 + 210*ep^2*mtt^4*mWW^2*t^2 + 136*ep^3*mtt^4*mWW^2*t^2 - 7*mtt^3*mWW^3*t^2 - 54*ep*mtt^3*mWW^3*t^2 - 127*ep^2*mtt^3*mWW^3*t^2 - 92*ep^3*mtt^3*mWW^3*t^2 - 4*mtt^2*mWW^4*t^2 - 26*ep*mtt^2*mWW^4*t^2 - 46*ep^2*mtt^2*mWW^4*t^2 - 24*ep^3*mtt^2*mWW^4*t^2 + 9*mtt^4*mWW*s*t^2 + 60*ep*mtt^4*mWW*s*t^2 + 111*ep^2*mtt^4*mWW*s*t^2 + 60*ep^3*mtt^4*mWW*s*t^2 - 40*mtt^3*mWW^2*s*t^2 - 330*ep*mtt^3*mWW^2*s*t^2 - 778*ep^2*mtt^3*mWW^2*s*t^2 - 560*ep^3*mtt^3*mWW^2*s*t^2 - 27*mtt^2*mWW^3*s*t^2 - 174*ep*mtt^2*mWW^3*s*t^2 - 271*ep^2*mtt^2*mWW^3*s*t^2 - 100*ep^3*mtt^2*mWW^3*s*t^2 + 42*mtt*mWW^4*s*t^2 + 360*ep*mtt*mWW^4*s*t^2 + 806*ep^2*mtt*mWW^4*s*t^2 + 536*ep^3*mtt*mWW^4*s*t^2 + 8*mWW^5*s*t^2 + 52*ep*mWW^5*s*t^2 + 92*ep^2*mWW^5*s*t^2 + 48*ep^3*mWW^5*s*t^2 - 9*mtt^3*mWW*s^2*t^2 - 60*ep*mtt^3*mWW*s^2*t^2 - 111*ep^2*mtt^3*mWW*s^2*t^2 - 60*ep^3*mtt^3*mWW*s^2*t^2 + 23*mtt^2*mWW^2*s^2*t^2 + 230*ep*mtt^2*mWW^2*s^2*t^2 + 607*ep^2*mtt^2*mWW^2*s^2*t^2 + 472*ep^3*mtt^2*mWW^2*s^2*t^2 + 22*mtt*mWW^3*s^2*t^2 + 168*ep*mtt*mWW^3*s^2*t^2 + 286*ep^2*mtt*mWW^3*s^2*t^2 + 116*ep^3*mtt*mWW^3*s^2*t^2 - 28*mWW^4*s^2*t^2 - 306*ep*mWW^4*s^2*t^2 - 742*ep^2*mWW^4*s^2*t^2 - 512*ep^3*mWW^4*s^2*t^2 + 3*mtt^2*mWW*s^3*t^2 + 20*ep*mtt^2*mWW*s^3*t^2 + 37*ep^2*mtt^2*mWW*s^3*t^2 + 20*ep^3*mtt^2*mWW*s^3*t^2 + 6*mtt*mWW^2*s^3*t^2 + 38*ep*mtt*mWW^2*s^3*t^2 + 64*ep^2*mtt*mWW^2*s^3*t^2 + 32*ep^3*mtt*mWW^2*s^3*t^2 - 5*mWW^3*s^3*t^2 - 42*ep*mWW^3*s^3*t^2 - 81*ep^2*mWW^3*s^3*t^2 - 44*ep^3*mWW^3*s^3*t^2 - 8*mtt^4*mWW*t^3 - 66*ep*mtt^4*mWW*t^3 - 170*ep^2*mtt^4*mWW*t^3 - 136*ep^3*mtt^4*mWW*t^3 - 36*mtt^3*mWW^2*t^3 - 246*ep*mtt^3*mWW^2*t^3 - 478*ep^2*mtt^3*mWW^2*t^3 - 280*ep^3*mtt^3*mWW^2*t^3 + 36*mtt^2*mWW^3*t^3 + 260*ep*mtt^2*mWW^3*t^3 + 556*ep^2*mtt^2*mWW^3*t^3 + 368*ep^3*mtt^2*mWW^3*t^3 + 8*mtt*mWW^4*t^3 + 52*ep*mtt*mWW^4*t^3 + 92*ep^2*mtt*mWW^4*t^3 + 48*ep^3*mtt*mWW^4*t^3 + 30*mtt^3*mWW*s*t^3 + 250*ep*mtt^3*mWW*s*t^3 + 616*ep^2*mtt^3*mWW*s*t^3 + 468*ep^3*mtt^3*mWW*s*t^3 + 88*mtt^2*mWW^2*s*t^3 + 674*ep*mtt^2*mWW^2*s*t^3 + 1426*ep^2*mtt^2*mWW^2*s*t^3 + 912*ep^3*mtt^2*mWW^2*s*t^3 - 74*mtt*mWW^3*s*t^3 - 604*ep*mtt*mWW^3*s*t^3 - 1398*ep^2*mtt*mWW^3*s*t^3 - 988*ep^3*mtt*mWW^3*s*t^3 - 36*mWW^4*s*t^3 - 288*ep*mWW^4*s*t^3 - 604*ep^2*mWW^4*s*t^3 - 376*ep^3*mWW^4*s*t^3 - 18*mtt^2*mWW*s^2*t^3 - 158*ep*mtt^2*mWW*s^2*t^3 - 400*ep^2*mtt^2*mWW*s^2*t^3 - 308*ep^3*mtt^2*mWW*s^2*t^3 - 36*mtt*mWW^2*s^2*t^3 - 296*ep*mtt*mWW^2*s^2*t^3 - 628*ep^2*mtt*mWW^2*s^2*t^3 - 392*ep^3*mtt*mWW^2*s^2*t^3 + 54*mWW^3*s^2*t^3 + 454*ep*mWW^3*s^2*t^3 + 1028*ep^2*mWW^3*s^2*t^3 + 700*ep^3*mWW^3*s^2*t^3 - 4*mtt*mWW*s^3*t^3 - 26*ep*mtt*mWW*s^3*t^3 - 46*ep^2*mtt*mWW*s^3*t^3 - 24*ep^3*mtt*mWW*s^3*t^3 + 4*mWW^2*s^3*t^3 + 26*ep*mWW^2*s^3*t^3 + 46*ep^2*mWW^2*s^3*t^3 + 24*ep^3*mWW^2*s^3*t^3 + 12*mtt^4*t^4 + 86*ep*mtt^4*t^4 + 182*ep^2*mtt^4*t^4 + 120*ep^3*mtt^4*t^4 + 41*mtt^3*mWW*t^4 + 304*ep*mtt^3*mWW*t^4 + 679*ep^2*mtt^3*mWW*t^4 + 476*ep^3*mtt^3*mWW*t^4 + 2*mtt^2*mWW^2*t^4 - 6*ep*mtt^2*mWW^2*t^4 - 84*ep^2*mtt^2*mWW^2*t^4 - 112*ep^3*mtt^2*mWW^2*t^4 - 51*mtt*mWW^3*t^4 - 358*ep*mtt*mWW^3*t^4 - 731*ep^2*mtt*mWW^3*t^4 - 460*ep^3*mtt*mWW^3*t^4 - 4*mWW^4*t^4 - 26*ep*mWW^4*t^4 - 46*ep^2*mWW^4*t^4 - 24*ep^3*mWW^4*t^4 - 24*mtt^3*s*t^4 - 172*ep*mtt^3*s*t^4 - 364*ep^2*mtt^3*s*t^4 - 240*ep^3*mtt^3*s*t^4 - 91*mtt^2*mWW*s*t^4 - 696*ep*mtt^2*mWW*s*t^4 - 1541*ep^2*mtt^2*mWW*s*t^4 - 1056*ep^3*mtt^2*mWW*s*t^4 + 34*mtt*mWW^2*s*t^4 + 254*ep*mtt*mWW^2*s*t^4 + 604*ep^2*mtt*mWW^2*s*t^4 + 456*ep^3*mtt*mWW^2*s*t^4 + 79*mWW^3*s*t^4 + 606*ep*mWW^3*s*t^4 + 1291*ep^2*mWW^3*s*t^4 + 836*ep^3*mWW^3*s*t^4 + 12*mtt^2*s^2*t^4 + 86*ep*mtt^2*s^2*t^4 + 182*ep^2*mtt^2*s^2*t^4 + 120*ep^3*mtt^2*s^2*t^4 + 32*mtt*mWW*s^2*t^4 + 248*ep*mtt*mWW*s^2*t^4 + 540*ep^2*mtt*mWW*s^2*t^4 + 360*ep^3*mtt*mWW*s^2*t^4 - 44*mWW^2*s^2*t^4 - 334*ep*mWW^2*s^2*t^4 - 722*ep^2*mWW^2*s^2*t^4 - 480*ep^3*mWW^2*s^2*t^4 - 40*mtt^3*t^5 - 284*ep*mtt^3*t^5 - 592*ep^2*mtt^3*t^5 - 384*ep^3*mtt^3*t^5 - 30*mtt^2*mWW*t^5 - 218*ep*mtt^2*mWW*t^5 - 472*ep^2*mtt^2*mWW*t^5 - 320*ep^3*mtt^2*mWW*t^5 + 48*mtt*mWW^2*t^5 + 350*ep*mtt*mWW^2*t^5 + 762*ep^2*mtt*mWW^2*t^5 + 520*ep^3*mtt*mWW^2*t^5 + 22*mWW^3*t^5 + 152*ep*mWW^3*t^5 + 302*ep^2*mWW^3*t^5 + 184*ep^3*mWW^3*t^5 + 56*mtt^2*s*t^5 + 396*ep*mtt^2*s*t^5 + 820*ep^2*mtt^2*s*t^5 + 528*ep^3*mtt^2*s*t^5 + 20*mtt*mWW*s*t^5 + 162*ep*mtt*mWW*s*t^5 + 358*ep^2*mtt*mWW*s*t^5 + 240*ep^3*mtt*mWW*s*t^5 - 76*mWW^2*s*t^5 - 558*ep*mWW^2*s*t^5 - 1178*ep^2*mWW^2*s*t^5 - 768*ep^3*mWW^2*s*t^5 - 16*mtt*s^2*t^5 - 112*ep*mtt*s^2*t^5 - 228*ep^2*mtt*s^2*t^5 - 144*ep^3*mtt*s^2*t^5 + 16*mWW*s^2*t^5 + 112*ep*mWW*s^2*t^5 + 228*ep^2*mWW*s^2*t^5 + 144*ep^3*mWW*s^2*t^5 + 44*mtt^2*t^6 + 310*ep*mtt^2*t^6 + 638*ep^2*mtt^2*t^6 + 408*ep^3*mtt^2*t^6 - 16*mtt*mWW*t^6 - 112*ep*mtt*mWW*t^6 - 228*ep^2*mtt*mWW*t^6 - 144*ep^3*mtt*mWW*t^6 - 28*mWW^2*t^6 - 198*ep*mWW^2*t^6 - 410*ep^2*mWW^2*t^6 - 264*ep^3*mWW^2*t^6 - 32*mtt*s*t^6 - 224*ep*mtt*s*t^6 - 456*ep^2*mtt*s*t^6 - 288*ep^3*mtt*s*t^6 + 32*mWW*s*t^6 + 224*ep*mWW*s*t^6 + 456*ep^2*mWW*s*t^6 + 288*ep^3*mWW*s*t^6 - 16*mtt*t^7 - 112*ep*mtt*t^7 - 228*ep^2*mtt*t^7 - 144*ep^3*mtt*t^7 + 16*mWW*t^7 + 112*ep*mWW*t^7 + 228*ep^2*mWW*t^7 + 144*ep^3*mWW*t^7))/(2*(1 + 2*ep)*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)*(-mtt + s)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep^2*s*(-mtt + 2*mWW + s)*(6*mtt^2*mWW^3*s + 28*ep*mtt^2*mWW^3*s + 42*ep^2*mtt^2*mWW^3*s + 20*ep^3*mtt^2*mWW^3*s - 8*mtt*mWW^4*s - 36*ep*mtt*mWW^4*s - 52*ep^2*mtt*mWW^4*s - 24*ep^3*mtt*mWW^4*s - 2*mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 - 10*ep^2*mtt*mWW^3*s^2 - 4*ep^3*mtt*mWW^3*s^2 + 4*mWW^4*s^2 + 16*ep*mWW^4*s^2 + 20*ep^2*mWW^4*s^2 + 8*ep^3*mWW^4*s^2 + 2*mWW^3*s^3 + 8*ep*mWW^3*s^3 + 10*ep^2*mWW^3*s^3 + 4*ep^3*mWW^3*s^3 + 3*mtt^4*mWW*t + 20*ep*mtt^4*mWW*t + 37*ep^2*mtt^4*mWW*t + 20*ep^3*mtt^4*mWW*t - 14*mtt^3*mWW^2*t - 100*ep*mtt^3*mWW^2*t - 210*ep^2*mtt^3*mWW^2*t - 136*ep^3*mtt^3*mWW^2*t + 7*mtt^2*mWW^3*t + 54*ep*mtt^2*mWW^3*t + 127*ep^2*mtt^2*mWW^3*t + 92*ep^3*mtt^2*mWW^3*t + 4*mtt*mWW^4*t + 26*ep*mtt*mWW^4*t + 46*ep^2*mtt*mWW^4*t + 24*ep^3*mtt*mWW^4*t - 6*mtt^3*mWW*s*t - 40*ep*mtt^3*mWW*s*t - 74*ep^2*mtt^3*mWW*s*t - 40*ep^3*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t + 58*ep*mtt^2*mWW^2*s*t + 154*ep^2*mtt^2*mWW^2*s*t + 112*ep^3*mtt^2*mWW^2*s*t - 4*mtt*mWW^3*s*t - 36*ep*mtt*mWW^3*s*t - 96*ep^2*mtt*mWW^3*s*t - 76*ep^3*mtt*mWW^3*s*t + 12*mWW^4*s*t + 42*ep*mWW^4*s*t + 46*ep^2*mWW^4*s*t + 16*ep^3*mWW^4*s*t + 3*mtt^2*mWW*s^2*t + 20*ep*mtt^2*mWW*s^2*t + 37*ep^2*mtt^2*mWW*s^2*t + 20*ep^3*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t - 14*ep*mtt*mWW^2*s^2*t - 28*ep^2*mtt*mWW^2*s^2*t - 16*ep^3*mtt*mWW^2*s^2*t + mWW^3*s^2*t + 2*ep*mWW^3*s^2*t + ep^2*mWW^3*s^2*t + 11*mtt^3*mWW*t^2 + 86*ep*mtt^3*mWW*t^2 + 207*ep^2*mtt^3*mWW*t^2 + 156*ep^3*mtt^3*mWW*t^2 + 22*mtt^2*mWW^2*t^2 + 146*ep*mtt^2*mWW^2*t^2 + 268*ep^2*mtt^2*mWW^2*t^2 + 144*ep^3*mtt^2*mWW^2*t^2 - 29*mtt*mWW^3*t^2 - 206*ep*mtt*mWW^3*t^2 - 429*ep^2*mtt*mWW^3*t^2 - 276*ep^3*mtt*mWW^3*t^2 - 4*mWW^4*t^2 - 26*ep*mWW^4*t^2 - 46*ep^2*mWW^4*t^2 - 24*ep^3*mWW^4*t^2 - mtt^2*mWW*s*t^2 - 32*ep*mtt^2*mWW*s*t^2 - 119*ep^2*mtt^2*mWW*s*t^2 - 112*ep^3*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 - 34*ep*mtt*mWW^2*s*t^2 - 60*ep^2*mtt*mWW^2*s*t^2 - 16*ep^3*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 + 58*ep*mWW^3*s*t^2 + 169*ep^2*mWW^3*s*t^2 + 124*ep^3*mWW^3*s*t^2 - 4*mtt*mWW*s^2*t^2 - 26*ep*mtt*mWW*s^2*t^2 - 46*ep^2*mtt*mWW*s^2*t^2 - 24*ep^3*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 26*ep*mWW^2*s^2*t^2 + 46*ep^2*mWW^2*s^2*t^2 + 24*ep^3*mWW^2*s^2*t^2 - 12*mtt^3*t^3 - 86*ep*mtt^3*t^3 - 182*ep^2*mtt^3*t^3 - 120*ep^3*mtt^3*t^3 - 30*mtt^2*mWW*t^3 - 218*ep*mtt^2*mWW*t^3 - 472*ep^2*mtt^2*mWW*t^3 - 320*ep^3*mtt^2*mWW*t^3 + 20*mtt*mWW^2*t^3 + 152*ep*mtt*mWW^2*t^3 + 352*ep^2*mtt*mWW^2*t^3 + 256*ep^3*mtt*mWW^2*t^3 + 22*mWW^3*t^3 + 152*ep*mWW^3*t^3 + 302*ep^2*mWW^3*t^3 + 184*ep^3*mWW^3*t^3 + 12*mtt^2*s*t^3 + 86*ep*mtt^2*s*t^3 + 182*ep^2*mtt^2*s*t^3 + 120*ep^3*mtt^2*s*t^3 + 4*mtt*mWW*s*t^3 + 50*ep*mtt*mWW*s*t^3 + 130*ep^2*mtt*mWW*s*t^3 + 96*ep^3*mtt*mWW*s*t^3 - 16*mWW^2*s*t^3 - 136*ep*mWW^2*s*t^3 - 312*ep^2*mWW^2*s*t^3 - 216*ep^3*mWW^2*s*t^3 + 28*mtt^2*t^4 + 198*ep*mtt^2*t^4 + 410*ep^2*mtt^2*t^4 + 264*ep^3*mtt^2*t^4 - 28*mWW^2*t^4 - 198*ep*mWW^2*t^4 - 410*ep^2*mWW^2*t^4 - 264*ep^3*mWW^2*t^4 - 16*mtt*s*t^4 - 112*ep*mtt*s*t^4 - 228*ep^2*mtt*s*t^4 - 144*ep^3*mtt*s*t^4 + 16*mWW*s*t^4 + 112*ep*mWW*s*t^4 + 228*ep^2*mWW*s*t^4 + 144*ep^3*mWW*s*t^4 - 16*mtt*t^5 - 112*ep*mtt*t^5 - 228*ep^2*mtt*t^5 - 144*ep^3*mtt*t^5 + 16*mWW*t^5 + 112*ep*mWW*t^5 + 228*ep^2*mWW*t^5 + 144*ep^3*mWW*t^5))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)*(-mtt + s)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (s*(-mtt^5 - 5*ep*mtt^5 - 7*ep^2*mtt^5 + 3*mtt^4*mWW + 16*ep*mtt^4*mWW + 28*ep^2*mtt^4*mWW - 3*mtt^3*mWW^2 - 18*ep*mtt^3*mWW^2 - 39*ep^2*mtt^3*mWW^2 + mtt^2*mWW^3 + 7*ep*mtt^2*mWW^3 + 18*ep^2*mtt^2*mWW^3 + 5*mtt^4*s + 25*ep*mtt^4*s + 35*ep^2*mtt^4*s - 12*mtt^3*mWW*s - 64*ep*mtt^3*mWW*s - 112*ep^2*mtt^3*mWW*s + 9*mtt^2*mWW^2*s + 54*ep*mtt^2*mWW^2*s + 117*ep^2*mtt^2*mWW^2*s - 2*mtt*mWW^3*s - 14*ep*mtt*mWW^3*s - 36*ep^2*mtt*mWW^3*s - 10*mtt^3*s^2 - 50*ep*mtt^3*s^2 - 70*ep^2*mtt^3*s^2 + 18*mtt^2*mWW*s^2 + 96*ep*mtt^2*mWW*s^2 + 168*ep^2*mtt^2*mWW*s^2 - 9*mtt*mWW^2*s^2 - 54*ep*mtt*mWW^2*s^2 - 117*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 7*ep*mWW^3*s^2 + 18*ep^2*mWW^3*s^2 + 10*mtt^2*s^3 + 50*ep*mtt^2*s^3 + 70*ep^2*mtt^2*s^3 - 12*mtt*mWW*s^3 - 64*ep*mtt*mWW*s^3 - 112*ep^2*mtt*mWW*s^3 + 3*mWW^2*s^3 + 18*ep*mWW^2*s^3 + 39*ep^2*mWW^2*s^3 - 5*mtt*s^4 - 25*ep*mtt*s^4 - 35*ep^2*mtt*s^4 + 3*mWW*s^4 + 16*ep*mWW*s^4 + 28*ep^2*mWW*s^4 + s^5 + 5*ep*s^5 + 7*ep^2*s^5 + 3*mtt^4*t + 16*ep*mtt^4*t + 22*ep^2*mtt^4*t - 6*mtt^3*mWW*t - 40*ep*mtt^3*mWW*t - 82*ep^2*mtt^3*mWW*t + 3*mtt^2*mWW^2*t + 39*ep*mtt^2*mWW^2*t + 120*ep^2*mtt^2*mWW^2*t - 16*ep*mtt*mWW^3*t - 64*ep^2*mtt*mWW^3*t - 12*mtt^3*s*t - 64*ep*mtt^3*s*t - 88*ep^2*mtt^3*s*t + 18*mtt^2*mWW*s*t + 120*ep*mtt^2*mWW*s*t + 246*ep^2*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 78*ep*mtt*mWW^2*s*t - 240*ep^2*mtt*mWW^2*s*t + 16*ep*mWW^3*s*t + 64*ep^2*mWW^3*s*t + 18*mtt^2*s^2*t + 96*ep*mtt^2*s^2*t + 132*ep^2*mtt^2*s^2*t - 18*mtt*mWW*s^2*t - 120*ep*mtt*mWW*s^2*t - 246*ep^2*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 39*ep*mWW^2*s^2*t + 120*ep^2*mWW^2*s^2*t - 12*mtt*s^3*t - 64*ep*mtt*s^3*t - 88*ep^2*mtt*s^3*t + 6*mWW*s^3*t + 40*ep*mWW*s^3*t + 82*ep^2*mWW*s^3*t + 3*s^4*t + 16*ep*s^4*t + 22*ep^2*s^4*t - 3*mtt^3*t^2 - 16*ep*mtt^3*t^2 - 19*ep^2*mtt^3*t^2 + 3*mtt^2*mWW*t^2 + 25*ep*mtt^2*mWW*t^2 + 58*ep^2*mtt^2*mWW*t^2 - 24*ep*mtt*mWW^2*t^2 - 96*ep^2*mtt*mWW^2*t^2 + 16*ep*mWW^3*t^2 + 64*ep^2*mWW^3*t^2 + 9*mtt^2*s*t^2 + 48*ep*mtt^2*s*t^2 + 57*ep^2*mtt^2*s*t^2 - 6*mtt*mWW*s*t^2 - 50*ep*mtt*mWW*s*t^2 - 116*ep^2*mtt*mWW*s*t^2 + 24*ep*mWW^2*s*t^2 + 96*ep^2*mWW^2*s*t^2 - 9*mtt*s^2*t^2 - 48*ep*mtt*s^2*t^2 - 57*ep^2*mtt*s^2*t^2 + 3*mWW*s^2*t^2 + 25*ep*mWW*s^2*t^2 + 58*ep^2*mWW*s^2*t^2 + 3*s^3*t^2 + 16*ep*s^3*t^2 + 19*ep^2*s^3*t^2 + mtt^2*t^3 + 5*ep*mtt^2*t^3 + 4*ep^2*mtt^2*t^3 - 2*mtt*s*t^3 - 10*ep*mtt*s*t^3 - 8*ep^2*mtt*s*t^3 + s^2*t^3 + 5*ep*s^2*t^3 + 4*ep^2*s^2*t^3))/(ep*(1 + ep)*(1 + 4*ep)*(-mtt + s)^2*(-mtt + mWW + s + t)^2), (3*ep*(-1 + 2*ep)*(-mtt + 2*mWW + s)^2*(-mtt + s + 2*t))/((1 + ep)*(1 + 4*ep)*(-mtt + mWW + s + t)^2), -(s*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(6*mtt^7 + 46*ep*mtt^7 + 129*ep^2*mtt^7 + 154*ep^3*mtt^7 + 65*ep^4*mtt^7 - 22*mtt^6*mWW - 160*ep*mtt^6*mWW - 437*ep^2*mtt^6*mWW - 514*ep^3*mtt^6*mWW - 215*ep^4*mtt^6*mWW + 28*mtt^5*mWW^2 + 176*ep*mtt^5*mWW^2 + 413*ep^2*mtt^5*mWW^2 + 396*ep^3*mtt^5*mWW^2 + 119*ep^4*mtt^5*mWW^2 - 12*mtt^4*mWW^3 - 20*ep*mtt^4*mWW^3 + 149*ep^2*mtt^4*mWW^3 + 480*ep^3*mtt^4*mWW^3 + 371*ep^4*mtt^4*mWW^3 - 2*mtt^3*mWW^4 - 78*ep*mtt^3*mWW^4 - 430*ep^2*mtt^3*mWW^4 - 850*ep^3*mtt^3*mWW^4 - 556*ep^4*mtt^3*mWW^4 + 2*mtt^2*mWW^5 + 36*ep*mtt^2*mWW^5 + 172*ep^2*mtt^2*mWW^5 + 322*ep^3*mtt^2*mWW^5 + 208*ep^4*mtt^2*mWW^5 + 4*ep^2*mtt*mWW^6 + 12*ep^3*mtt*mWW^6 + 8*ep^4*mtt*mWW^6 - 30*mtt^6*s - 234*ep*mtt^6*s - 659*ep^2*mtt^6*s - 784*ep^3*mtt^6*s - 329*ep^4*mtt^6*s + 92*mtt^5*mWW*s + 698*ep*mtt^5*mWW*s + 1934*ep^2*mtt^5*mWW*s + 2268*ep^3*mtt^5*mWW*s + 940*ep^4*mtt^5*mWW*s - 92*mtt^4*mWW^2*s - 656*ep*mtt^4*mWW^2*s - 1680*ep^2*mtt^4*mWW^2*s - 1746*ep^3*mtt^4*mWW^2*s - 606*ep^4*mtt^4*mWW^2*s + 24*mtt^3*mWW^3*s + 114*ep*mtt^3*mWW^3*s + 34*ep^2*mtt^3*mWW^3*s - 450*ep^3*mtt^3*mWW^3*s - 454*ep^4*mtt^3*mWW^3*s + 10*mtt^2*mWW^4*s + 110*ep*mtt^2*mWW^4*s + 471*ep^2*mtt^2*mWW^4*s + 850*ep^3*mtt^2*mWW^4*s + 515*ep^4*mtt^2*mWW^4*s - 4*mtt*mWW^5*s - 32*ep*mtt*mWW^5*s - 100*ep^2*mtt*mWW^5*s - 138*ep^3*mtt*mWW^5*s - 66*ep^4*mtt*mWW^5*s + 60*mtt^5*s^2 + 480*ep*mtt^5*s^2 + 1362*ep^2*mtt^5*s^2 + 1616*ep^3*mtt^5*s^2 + 674*ep^4*mtt^5*s^2 - 148*mtt^4*mWW*s^2 - 1192*ep*mtt^4*mWW*s^2 - 3377*ep^2*mtt^4*mWW*s^2 - 3964*ep^3*mtt^4*mWW*s^2 - 1631*ep^4*mtt^4*mWW*s^2 + 106*mtt^3*mWW^2*s^2 + 890*ep*mtt^3*mWW^2*s^2 + 2496*ep^2*mtt^3*mWW^2*s^2 + 2772*ep^3*mtt^3*mWW^2*s^2 + 1048*ep^4*mtt^3*mWW^2*s^2 - 6*mtt^2*mWW^3*s^2 - 102*ep*mtt^2*mWW^3*s^2 - 270*ep^2*mtt^2*mWW^3*s^2 - 136*ep^3*mtt^2*mWW^3*s^2 + 50*ep^4*mtt^2*mWW^3*s^2 - 14*mtt*mWW^4*s^2 - 92*ep*mtt*mWW^4*s^2 - 253*ep^2*mtt*mWW^4*s^2 - 332*ep^3*mtt*mWW^4*s^2 - 157*ep^4*mtt*mWW^4*s^2 + 2*mWW^5*s^2 + 16*ep*mWW^5*s^2 + 42*ep^2*mWW^5*s^2 + 44*ep^3*mWW^5*s^2 + 16*ep^4*mWW^5*s^2 - 60*mtt^4*s^3 - 500*ep*mtt^4*s^3 - 1438*ep^2*mtt^4*s^3 - 1704*ep^3*mtt^4*s^3 - 706*ep^4*mtt^4*s^3 + 112*mtt^3*mWW*s^3 + 988*ep*mtt^3*mWW*s^3 + 2897*ep^2*mtt^3*mWW*s^3 + 3424*ep^3*mtt^3*mWW*s^3 + 1403*ep^4*mtt^3*mWW*s^3 - 46*mtt^2*mWW^2*s^3 - 500*ep*mtt^2*mWW^2*s^3 - 1562*ep^2*mtt^2*mWW^2*s^3 - 1846*ep^3*mtt^2*mWW^2*s^3 - 738*ep^4*mtt^2*mWW^2*s^3 - 12*mtt*mWW^3*s^3 - 40*ep*mtt*mWW^3*s^3 - 39*ep^2*mtt*mWW^3*s^3 - 26*ep^3*mtt*mWW^3*s^3 - 15*ep^4*mtt*mWW^3*s^3 + 6*mWW^4*s^3 + 48*ep*mWW^4*s^3 + 126*ep^2*mWW^4*s^3 + 132*ep^3*mWW^4*s^3 + 48*ep^4*mWW^4*s^3 + 30*mtt^3*s^4 + 270*ep*mtt^3*s^4 + 797*ep^2*mtt^3*s^4 + 946*ep^3*mtt^3*s^4 + 389*ep^4*mtt^3*s^4 - 38*mtt^2*mWW*s^4 - 392*ep*mtt^2*mWW*s^4 - 1214*ep^2*mtt^2*mWW*s^4 - 1458*ep^3*mtt^2*mWW*s^4 - 598*ep^4*mtt^2*mWW*s^4 + 2*mtt*mWW^2*s^4 + 74*ep*mtt*mWW^2*s^4 + 291*ep^2*mtt*mWW^2*s^4 + 380*ep^3*mtt*mWW^2*s^4 + 161*ep^4*mtt*mWW^2*s^4 + 6*mWW^3*s^4 + 48*ep*mWW^3*s^4 + 126*ep^2*mWW^3*s^4 + 132*ep^3*mWW^3*s^4 + 48*ep^4*mWW^3*s^4 - 6*mtt^2*s^5 - 66*ep*mtt^2*s^5 - 207*ep^2*mtt^2*s^5 - 248*ep^3*mtt^2*s^5 - 101*ep^4*mtt^2*s^5 + 4*mtt*mWW*s^5 + 58*ep*mtt*mWW*s^5 + 197*ep^2*mtt*mWW*s^5 + 244*ep^3*mtt*mWW*s^5 + 101*ep^4*mtt*mWW*s^5 + 2*mWW^2*s^5 + 16*ep*mWW^2*s^5 + 42*ep^2*mWW^2*s^5 + 44*ep^3*mWW^2*s^5 + 16*ep^4*mWW^2*s^5 + 4*ep*mtt*s^6 + 16*ep^2*mtt*s^6 + 20*ep^3*mtt*s^6 + 8*ep^4*mtt*s^6 - 26*mtt^6*t - 194*ep*mtt^6*t - 525*ep^2*mtt^6*t - 606*ep^3*mtt^6*t - 249*ep^4*mtt^6*t + 80*mtt^5*mWW*t + 554*ep*mtt^5*mWW*t + 1454*ep^2*mtt^5*mWW*t + 1700*ep^3*mtt^5*mWW*t + 744*ep^4*mtt^5*mWW*t - 84*mtt^4*mWW^2*t - 486*ep*mtt^4*mWW^2*t - 1132*ep^2*mtt^4*mWW^2*t - 1312*ep^3*mtt^4*mWW^2*t - 666*ep^4*mtt^4*mWW^2*t + 32*mtt^3*mWW^3*t + 30*ep*mtt^3*mWW^3*t - 366*ep^2*mtt^3*mWW^3*t - 810*ep^3*mtt^3*mWW^3*t - 386*ep^4*mtt^3*mWW^3*t - 2*mtt^2*mWW^4*t + 160*ep*mtt^2*mWW^4*t + 993*ep^2*mtt^2*mWW^4*t + 1910*ep^3*mtt^2*mWW^4*t + 1127*ep^4*mtt^2*mWW^4*t - 64*ep*mtt*mWW^5*t - 420*ep^2*mtt*mWW^5*t - 870*ep^3*mtt*mWW^5*t - 562*ep^4*mtt*mWW^5*t - 4*ep^2*mWW^6*t - 12*ep^3*mWW^6*t - 8*ep^4*mWW^6*t + 112*mtt^5*s*t + 852*ep*mtt^5*s*t + 2316*ep^2*mtt^5*s*t + 2662*ep^3*mtt^5*s*t + 1086*ep^4*mtt^5*s*t - 292*mtt^4*mWW*s*t - 2122*ep*mtt^4*mWW*s*t - 5600*ep^2*mtt^4*mWW*s*t - 6360*ep^3*mtt^4*mWW*s*t - 2638*ep^4*mtt^4*mWW*s*t + 252*mtt^3*mWW^2*s*t + 1666*ep*mtt^3*mWW^2*s*t + 3962*ep^2*mtt^3*mWW^2*s*t + 4074*ep^3*mtt^3*mWW^2*s*t + 1634*ep^4*mtt^3*mWW^2*s*t - 76*mtt^2*mWW^3*s*t - 308*ep*mtt^2*mWW^3*s*t - 2*ep^2*mtt^2*mWW^3*s*t + 1020*ep^3*mtt^2*mWW^3*s*t + 754*ep^4*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t - 112*ep*mtt*mWW^4*s*t - 812*ep^2*mtt*mWW^4*s*t - 1638*ep^3*mtt*mWW^4*s*t - 966*ep^4*mtt*mWW^4*s*t + 24*ep*mWW^5*s*t + 136*ep^2*mWW^5*s*t + 242*ep^3*mWW^5*s*t + 130*ep^4*mWW^5*s*t - 188*mtt^4*s^2*t - 1468*ep*mtt^4*s^2*t - 4019*ep^2*mtt^4*s^2*t - 4604*ep^3*mtt^4*s^2*t - 1865*ep^4*mtt^4*s^2*t + 404*mtt^3*mWW*s^2*t + 3118*ep*mtt^3*mWW*s^2*t + 8363*ep^2*mtt^3*mWW*s^2*t + 9358*ep^3*mtt^3*mWW*s^2*t + 3733*ep^4*mtt^3*mWW*s^2*t - 270*mtt^2*mWW^2*s^2*t - 2038*ep*mtt^2*mWW^2*s^2*t - 5128*ep^2*mtt^2*mWW^2*s^2*t - 5204*ep^3*mtt^2*mWW^2*s^2*t - 1868*ep^4*mtt^2*mWW^2*s^2*t + 56*mtt*mWW^3*s^2*t + 352*ep*mtt*mWW^3*s^2*t + 559*ep^2*mtt*mWW^3*s^2*t + 58*ep^3*mtt*mWW^3*s^2*t - 205*ep^4*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t + 28*ep*mWW^4*s^2*t + 193*ep^2*mWW^4*s^2*t + 352*ep^3*mWW^4*s^2*t + 189*ep^4*mWW^4*s^2*t + 152*mtt^3*s^3*t + 1232*ep*mtt^3*s^3*t + 3411*ep^2*mtt^3*s^3*t + 3900*ep^3*mtt^3*s^3*t + 1569*ep^4*mtt^3*s^3*t - 260*mtt^2*mWW*s^3*t - 2150*ep*mtt^2*mWW*s^3*t - 5915*ep^2*mtt^2*mWW*s^3*t - 6630*ep^3*mtt^2*mWW*s^3*t - 2605*ep^4*mtt^2*mWW*s^3*t + 120*mtt*mWW^2*s^3*t + 992*ep*mtt*mWW^2*s^3*t + 2637*ep^2*mtt*mWW^2*s^3*t + 2802*ep^3*mtt*mWW^2*s^3*t + 1037*ep^4*mtt*mWW^2*s^3*t - 12*mWW^3*s^3*t - 62*ep*mWW^3*s^3*t - 85*ep^2*mWW^3*s^3*t - 12*ep^3*mWW^3*s^3*t + 23*ep^4*mWW^3*s^3*t - 58*mtt^2*s^4*t - 498*ep*mtt^2*s^4*t - 1404*ep^2*mtt^2*s^4*t - 1606*ep^3*mtt^2*s^4*t - 642*ep^4*mtt^2*s^4*t + 76*mtt*mWW*s^4*t + 664*ep*mtt*mWW*s^4*t + 1871*ep^2*mtt*mWW*s^4*t + 2126*ep^3*mtt*mWW*s^4*t + 843*ep^4*mtt*mWW*s^4*t - 18*mWW^2*s^4*t - 134*ep*mWW^2*s^4*t - 339*ep^2*mWW^2*s^4*t - 360*ep^3*mWW^2*s^4*t - 137*ep^4*mWW^2*s^4*t + 8*mtt*s^5*t + 76*ep*mtt*s^5*t + 221*ep^2*mtt*s^5*t + 254*ep^3*mtt*s^5*t + 101*ep^4*mtt*s^5*t - 8*mWW*s^5*t - 64*ep*mWW*s^5*t - 173*ep^2*mWW*s^5*t - 194*ep^3*mWW*s^5*t - 77*ep^4*mWW*s^5*t + 42*mtt^5*t^2 + 296*ep*mtt^5*t^2 + 730*ep^2*mtt^5*t^2 + 742*ep^3*mtt^5*t^2 + 254*ep^4*mtt^5*t^2 - 102*mtt^4*mWW*t^2 - 602*ep*mtt^4*mWW*t^2 - 1217*ep^2*mtt^4*mWW*t^2 - 974*ep^3*mtt^4*mWW*t^2 - 233*ep^4*mtt^4*mWW*t^2 + 78*mtt^3*mWW^2*t^2 + 286*ep*mtt^3*mWW^2*t^2 + 196*ep^2*mtt^3*mWW^2*t^2 - 120*ep^3*mtt^3*mWW^2*t^2 - 36*ep^4*mtt^3*mWW^2*t^2 - 18*mtt^2*mWW^3*t^2 + 66*ep*mtt^2*mWW^3*t^2 + 402*ep^2*mtt^2*mWW^3*t^2 + 256*ep^3*mtt^2*mWW^3*t^2 - 254*ep^4*mtt^2*mWW^3*t^2 - 90*ep*mtt*mWW^4*t^2 - 401*ep^2*mtt*mWW^4*t^2 - 496*ep^3*mtt*mWW^4*t^2 - 101*ep^4*mtt*mWW^4*t^2 + 44*ep*mWW^5*t^2 + 290*ep^2*mWW^5*t^2 + 592*ep^3*mWW^5*t^2 + 370*ep^4*mWW^5*t^2 - 150*mtt^4*s*t^2 - 1094*ep*mtt^4*s*t^2 - 2771*ep^2*mtt^4*s*t^2 - 2912*ep^3*mtt^4*s*t^2 - 1061*ep^4*mtt^4*s*t^2 + 312*mtt^3*mWW*s*t^2 + 2066*ep*mtt^3*mWW*s*t^2 + 4665*ep^2*mtt^3*mWW*s*t^2 + 4306*ep^3*mtt^3*mWW*s*t^2 + 1359*ep^4*mtt^3*mWW*s*t^2 - 198*mtt^2*mWW^2*s*t^2 - 1078*ep*mtt^2*mWW^2*s*t^2 - 1734*ep^2*mtt^2*mWW^2*s*t^2 - 860*ep^3*mtt^2*mWW^2*s*t^2 - 66*ep^4*mtt^2*mWW^2*s*t^2 + 36*mtt*mWW^3*s*t^2 + 44*ep*mtt*mWW^3*s*t^2 - 487*ep^2*mtt*mWW^3*s*t^2 - 1062*ep^3*mtt*mWW^3*s*t^2 - 483*ep^4*mtt*mWW^3*s*t^2 + 58*ep*mWW^4*s*t^2 + 311*ep^2*mWW^4*s*t^2 + 508*ep^3*mWW^4*s*t^2 + 243*ep^4*mWW^4*s*t^2 + 198*mtt^3*s^2*t^2 + 1500*ep*mtt^3*s^2*t^2 + 3891*ep^2*mtt^3*s^2*t^2 + 4190*ep^3*mtt^3*s^2*t^2 + 1589*ep^4*mtt^3*s^2*t^2 - 342*mtt^2*mWW*s^2*t^2 - 2512*ep*mtt^2*mWW*s^2*t^2 - 6153*ep^2*mtt^2*mWW*s^2*t^2 - 6178*ep^3*mtt^2*mWW*s^2*t^2 - 2183*ep^4*mtt^2*mWW*s^2*t^2 + 162*mtt*mWW^2*s^2*t^2 + 1106*ep*mtt*mWW^2*s^2*t^2 + 2319*ep^2*mtt*mWW^2*s^2*t^2 + 1834*ep^3*mtt*mWW^2*s^2*t^2 + 471*ep^4*mtt*mWW^2*s^2*t^2 - 18*mWW^3*s^2*t^2 - 70*ep*mWW^3*s^2*t^2 + 39*ep^2*mWW^3*s^2*t^2 + 274*ep^3*mWW^3*s^2*t^2 + 171*ep^4*mWW^3*s^2*t^2 - 114*mtt^2*s^3*t^2 - 902*ep*mtt^2*s^3*t^2 - 2389*ep^2*mtt^2*s^3*t^2 - 2612*ep^3*mtt^2*s^3*t^2 - 1011*ep^4*mtt^2*s^3*t^2 + 156*mtt*mWW*s^3*t^2 + 1240*ep*mtt*mWW*s^3*t^2 + 3212*ep^2*mtt*mWW*s^3*t^2 + 3398*ep^3*mtt*mWW*s^3*t^2 + 1270*ep^4*mtt*mWW*s^3*t^2 - 42*mWW^2*s^3*t^2 - 302*ep*mWW^2*s^3*t^2 - 679*ep^2*mWW^2*s^3*t^2 - 606*ep^3*mWW^2*s^3*t^2 - 187*ep^4*mWW^2*s^3*t^2 + 24*mtt*s^4*t^2 + 200*ep*mtt*s^4*t^2 + 539*ep^2*mtt*s^4*t^2 + 592*ep^3*mtt*s^4*t^2 + 229*ep^4*mtt*s^4*t^2 - 24*mWW*s^4*t^2 - 192*ep*mWW*s^4*t^2 - 507*ep^2*mWW*s^4*t^2 - 552*ep^3*mWW*s^4*t^2 - 213*ep^4*mWW*s^4*t^2 - 30*mtt^4*t^3 - 194*ep*mtt^4*t^3 - 408*ep^2*mtt^4*t^3 - 318*ep^3*mtt^4*t^3 - 62*ep^4*mtt^4*t^3 + 52*mtt^3*mWW*t^3 + 168*ep*mtt^3*mWW*t^3 - 257*ep^2*mtt^3*mWW*t^3 - 1184*ep^3*mtt^3*mWW*t^3 - 895*ep^4*mtt^3*mWW*t^3 - 22*mtt^2*mWW^2*t^3 + 194*ep*mtt^2*mWW^2*t^3 + 1628*ep^2*mtt^2*mWW^2*t^3 + 3220*ep^3*mtt^2*mWW^2*t^3 + 1940*ep^4*mtt^2*mWW^2*t^3 - 144*ep*mtt*mWW^3*t^3 - 717*ep^2*mtt*mWW^3*t^3 - 1066*ep^3*mtt*mWW^3*t^3 - 481*ep^4*mtt*mWW^3*t^3 - 24*ep*mWW^4*t^3 - 246*ep^2*mWW^4*t^3 - 652*ep^3*mWW^4*t^3 - 502*ep^4*mWW^4*t^3 + 84*mtt^3*s*t^3 + 578*ep*mtt^3*s*t^3 + 1315*ep^2*mtt^3*s*t^3 + 1198*ep^3*mtt^3*s*t^3 + 365*ep^4*mtt^3*s*t^3 - 128*mtt^2*mWW*s*t^3 - 670*ep*mtt^2*mWW*s*t^3 - 707*ep^2*mtt^2*mWW*s*t^3 + 554*ep^3*mtt^2*mWW*s*t^3 + 803*ep^4*mtt^2*mWW*s*t^3 + 44*mtt*mWW^2*s*t^3 + 8*ep*mtt*mWW^2*s*t^3 - 1155*ep^2*mtt*mWW^2*s*t^3 - 2754*ep^3*mtt*mWW^2*s*t^3 - 1719*ep^4*mtt*mWW^2*s*t^3 + 96*ep*mWW^3*s*t^3 + 595*ep^2*mWW^3*s*t^3 + 1062*ep^3*mWW^3*s*t^3 + 575*ep^4*mWW^3*s*t^3 - 78*mtt^2*s^2*t^3 - 568*ep*mtt^2*s^2*t^3 - 1361*ep^2*mtt^2*s^2*t^3 - 1338*ep^3*mtt^2*s^2*t^3 - 467*ep^4*mtt^2*s^2*t^3 + 100*mtt*mWW*s^2*t^3 + 678*ep*mtt*mWW*s^2*t^3 + 1344*ep^2*mtt*mWW*s^2*t^3 + 900*ep^3*mtt*mWW*s^2*t^3 + 110*ep^4*mtt*mWW*s^2*t^3 - 22*mWW^2*s^2*t^3 - 102*ep*mWW^2*s^2*t^3 + 49*ep^2*mWW^2*s^2*t^3 + 478*ep^3*mWW^2*s^2*t^3 + 373*ep^4*mWW^2*s^2*t^3 + 24*mtt*s^3*t^3 + 184*ep*mtt*s^3*t^3 + 454*ep^2*mtt*s^3*t^3 + 458*ep^3*mtt*s^3*t^3 + 164*ep^4*mtt*s^3*t^3 - 24*mWW*s^3*t^3 - 188*ep*mWW*s^3*t^3 - 470*ep^2*mWW*s^3*t^3 - 478*ep^3*mWW*s^3*t^3 - 172*ep^4*mWW*s^3*t^3 + 8*mtt^3*t^4 + 50*ep*mtt^3*t^4 + 109*ep^2*mtt^3*t^4 + 120*ep^3*mtt^3*t^4 + 65*ep^4*mtt^3*t^4 - 8*mtt^2*mWW*t^4 + 28*ep*mtt^2*mWW*t^4 + 352*ep^2*mtt^2*mWW*t^4 + 696*ep^3*mtt^2*mWW*t^4 + 380*ep^4*mtt^2*mWW*t^4 - 162*ep*mtt*mWW^2*t^4 - 1035*ep^2*mtt*mWW^2*t^4 - 2000*ep^3*mtt*mWW^2*t^4 - 1211*ep^4*mtt*mWW^2*t^4 + 84*ep*mWW^3*t^4 + 574*ep^2*mWW^3*t^4 + 1184*ep^3*mWW^3*t^4 + 766*ep^4*mWW^3*t^4 - 16*mtt^2*s*t^4 - 110*ep*mtt^2*s*t^4 - 264*ep^2*mtt^2*s*t^4 - 312*ep^3*mtt^2*s*t^4 - 166*ep^4*mtt^2*s*t^4 + 16*mtt*mWW*s*t^4 + 56*ep*mtt*mWW*s*t^4 - 89*ep^2*mtt*mWW*s*t^4 - 340*ep^3*mtt*mWW*s*t^4 - 199*ep^4*mtt*mWW*s*t^4 + 50*ep*mWW^2*s*t^4 + 337*ep^2*mWW^2*s*t^4 + 632*ep^3*mWW^2*s*t^4 + 357*ep^4*mWW^2*s*t^4 + 8*mtt*s^2*t^4 + 60*ep*mtt*s^2*t^4 + 155*ep^2*mtt*s^2*t^4 + 192*ep^3*mtt*s^2*t^4 + 101*ep^4*mtt*s^2*t^4 - 8*mWW*s^2*t^4 - 64*ep*mWW*s^2*t^4 - 171*ep^2*mWW*s^2*t^4 - 212*ep^3*mWW*s^2*t^4 - 109*ep^4*mWW*s^2*t^4 - 4*ep*mtt^2*t^5 - 35*ep^2*mtt^2*t^5 - 92*ep^3*mtt^2*t^5 - 73*ep^4*mtt^2*t^5 + 12*ep*mtt*mWW*t^5 + 105*ep^2*mtt*mWW*t^5 + 276*ep^3*mtt*mWW*t^5 + 219*ep^4*mtt*mWW*t^5 - 8*ep*mWW^2*t^5 - 70*ep^2*mWW^2*t^5 - 184*ep^3*mWW^2*t^5 - 146*ep^4*mWW^2*t^5 + 4*ep*mtt*s*t^5 + 35*ep^2*mtt*s*t^5 + 92*ep^3*mtt*s*t^5 + 73*ep^4*mtt*s*t^5 - 4*ep*mWW*s*t^5 - 35*ep^2*mWW*s*t^5 - 92*ep^3*mWW*s*t^5 - 73*ep^4*mWW*s*t^5))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-3*mtt^9 - 23*ep*mtt^9 - 66*ep^2*mtt^9 - 81*ep^3*mtt^9 - 35*ep^4*mtt^9 + 14*mtt^8*mWW + 103*ep*mtt^8*mWW + 291*ep^2*mtt^8*mWW + 355*ep^3*mtt^8*mWW + 153*ep^4*mtt^8*mWW - 25*mtt^7*mWW^2 - 168*ep*mtt^7*mWW^2 - 436*ep^2*mtt^7*mWW^2 - 480*ep^3*mtt^7*mWW^2 - 179*ep^4*mtt^7*mWW^2 + 20*mtt^6*mWW^3 + 98*ep*mtt^6*mWW^3 + 129*ep^2*mtt^6*mWW^3 - 60*ep^3*mtt^6*mWW^3 - 147*ep^4*mtt^6*mWW^3 - 5*mtt^5*mWW^4 + 29*ep*mtt^5*mWW^4 + 301*ep^2*mtt^5*mWW^4 + 697*ep^3*mtt^5*mWW^4 + 486*ep^4*mtt^5*mWW^4 - 2*mtt^4*mWW^5 - 57*ep*mtt^4*mWW^5 - 304*ep^2*mtt^4*mWW^5 - 583*ep^3*mtt^4*mWW^5 - 370*ep^4*mtt^4*mWW^5 + mtt^3*mWW^6 + 18*ep*mtt^3*mWW^6 + 85*ep^2*mtt^3*mWW^6 + 152*ep^3*mtt^3*mWW^6 + 92*ep^4*mtt^3*mWW^6 + 21*mtt^8*s + 163*ep*mtt^8*s + 465*ep^2*mtt^8*s + 563*ep^3*mtt^8*s + 240*ep^4*mtt^8*s - 83*mtt^7*mWW*s - 626*ep*mtt^7*mWW*s - 1760*ep^2*mtt^7*mWW*s - 2108*ep^3*mtt^7*mWW*s - 891*ep^4*mtt^7*mWW*s + 120*mtt^6*mWW^2*s + 853*ep*mtt^6*mWW^2*s + 2243*ep^2*mtt^6*mWW^2*s + 2453*ep^3*mtt^6*mWW^2*s + 915*ep^4*mtt^6*mWW^2*s - 70*mtt^5*mWW^3*s - 405*ep*mtt^5*mWW^3*s - 691*ep^2*mtt^5*mWW^3*s - 113*ep^3*mtt^5*mWW^3*s + 339*ep^4*mtt^5*mWW^3*s + 5*mtt^4*mWW^4*s - 76*ep*mtt^4*mWW^4*s - 674*ep^2*mtt^4*mWW^4*s - 1556*ep^3*mtt^4*mWW^4*s - 1067*ep^4*mtt^4*mWW^4*s + 9*mtt^3*mWW^5*s + 107*ep*mtt^3*mWW^5*s + 467*ep^2*mtt^3*mWW^5*s + 829*ep^3*mtt^3*mWW^5*s + 496*ep^4*mtt^3*mWW^5*s - 2*mtt^2*mWW^6*s - 16*ep*mtt^2*mWW^6*s - 50*ep^2*mtt^2*mWW^6*s - 68*ep^3*mtt^2*mWW^6*s - 32*ep^4*mtt^2*mWW^6*s - 60*mtt^7*s^2 - 474*ep*mtt^7*s^2 - 1351*ep^2*mtt^7*s^2 - 1620*ep^3*mtt^7*s^2 - 683*ep^4*mtt^7*s^2 + 196*mtt^6*mWW*s^2 + 1534*ep*mtt^6*mWW*s^2 + 4335*ep^2*mtt^6*mWW*s^2 + 5136*ep^3*mtt^6*mWW*s^2 + 2139*ep^4*mtt^6*mWW*s^2 - 219*mtt^5*mWW^2*s^2 - 1697*ep*mtt^5*mWW^2*s^2 - 4627*ep^2*mtt^5*mWW^2*s^2 - 5133*ep^3*mtt^5*mWW^2*s^2 - 1952*ep^4*mtt^5*mWW^2*s^2 + 80*mtt^4*mWW^3*s^2 + 610*ep*mtt^4*mWW^3*s^2 + 1390*ep^2*mtt^4*mWW^3*s^2 + 936*ep^3*mtt^4*mWW^3*s^2 + 4*ep^4*mtt^4*mWW^3*s^2 + 14*mtt^3*mWW^4*s^2 + 105*ep*mtt^3*mWW^4*s^2 + 484*ep^2*mtt^3*mWW^4*s^2 + 995*ep^3*mtt^3*mWW^4*s^2 + 642*ep^4*mtt^3*mWW^4*s^2 - 12*mtt^2*mWW^5*s^2 - 86*ep*mtt^2*mWW^5*s^2 - 252*ep^2*mtt^2*mWW^5*s^2 - 336*ep^3*mtt^2*mWW^5*s^2 - 158*ep^4*mtt^2*mWW^5*s^2 + mtt*mWW^6*s^2 + 8*ep*mtt*mWW^6*s^2 + 21*ep^2*mtt*mWW^6*s^2 + 22*ep^3*mtt*mWW^6*s^2 + 8*ep^4*mtt*mWW^6*s^2 + 90*mtt^6*s^3 + 730*ep*mtt^6*s^3 + 2090*ep^2*mtt^6*s^3 + 2490*ep^3*mtt^6*s^3 + 1040*ep^4*mtt^6*s^3 - 234*mtt^5*mWW*s^3 - 1936*ep*mtt^5*mWW*s^3 - 5560*ep^2*mtt^5*mWW*s^3 - 6564*ep^3*mtt^5*mWW*s^3 - 2706*ep^4*mtt^5*mWW*s^3 + 185*mtt^4*mWW^2*s^3 + 1634*ep*mtt^4*mWW^2*s^3 + 4721*ep^2*mtt^4*mWW^2*s^3 + 5394*ep^3*mtt^4*mWW^2*s^3 + 2110*ep^4*mtt^4*mWW^2*s^3 - 23*mtt^3*mWW^3*s^3 - 332*ep*mtt^3*mWW^3*s^3 - 1016*ep^2*mtt^3*mWW^3*s^3 - 1010*ep^3*mtt^3*mWW^3*s^3 - 291*ep^4*mtt^3*mWW^3*s^3 - 23*mtt^2*mWW^4*s^3 - 136*ep*mtt^2*mWW^4*s^3 - 340*ep^2*mtt^2*mWW^4*s^3 - 420*ep^3*mtt^2*mWW^4*s^3 - 193*ep^4*mtt^2*mWW^4*s^3 + 5*mtt*mWW^5*s^3 + 40*ep*mtt*mWW^5*s^3 + 105*ep^2*mtt*mWW^5*s^3 + 110*ep^3*mtt*mWW^5*s^3 + 40*ep^4*mtt*mWW^5*s^3 - 75*mtt^5*s^4 - 635*ep*mtt^5*s^4 - 1840*ep^2*mtt^5*s^4 - 2185*ep^3*mtt^5*s^4 - 905*ep^4*mtt^5*s^4 + 146*mtt^4*mWW*s^4 + 1319*ep*mtt^4*mWW*s^4 + 3905*ep^2*mtt^4*mWW*s^4 + 4631*ep^3*mtt^4*mWW*s^4 + 1899*ep^4*mtt^4*mWW*s^4 - 66*mtt^3*mWW^2*s^4 - 733*ep*mtt^3*mWW^2*s^4 - 2311*ep^2*mtt^3*mWW^2*s^4 - 2757*ep^3*mtt^3*mWW^2*s^4 - 1113*ep^4*mtt^3*mWW^2*s^4 - 14*mtt^2*mWW^3*s^4 - 27*ep*mtt^2*mWW^3*s^4 + 41*ep^2*mtt^2*mWW^3*s^4 + 93*ep^3*mtt^2*mWW^3*s^4 + 39*ep^4*mtt^2*mWW^3*s^4 + 9*mtt*mWW^4*s^4 + 72*ep*mtt*mWW^4*s^4 + 189*ep^2*mtt*mWW^4*s^4 + 198*ep^3*mtt*mWW^4*s^4 + 72*ep^4*mtt*mWW^4*s^4 + 33*mtt^4*s^5 + 303*ep*mtt^4*s^5 + 901*ep^2*mtt^4*s^5 + 1071*ep^3*mtt^4*s^5 + 440*ep^4*mtt^4*s^5 - 43*mtt^3*mWW*s^5 - 454*ep*mtt^3*mWW*s^5 - 1416*ep^2*mtt^3*mWW*s^5 - 1704*ep^3*mtt^3*mWW*s^5 - 699*ep^4*mtt^3*mWW*s^5 + 3*mtt^2*mWW^2*s^5 + 95*ep*mtt^2*mWW^2*s^5 + 368*ep^2*mtt^2*mWW^2*s^5 + 479*ep^3*mtt^2*mWW^2*s^5 + 203*ep^4*mtt^2*mWW^2*s^5 + 7*mtt*mWW^3*s^5 + 56*ep*mtt*mWW^3*s^5 + 147*ep^2*mtt*mWW^3*s^5 + 154*ep^3*mtt*mWW^3*s^5 + 56*ep^4*mtt*mWW^3*s^5 - 6*mtt^3*s^6 - 68*ep*mtt^3*s^6 - 215*ep^2*mtt^3*s^6 - 258*ep^3*mtt^3*s^6 - 105*ep^4*mtt^3*s^6 + 4*mtt^2*mWW*s^6 + 60*ep*mtt^2*mWW*s^6 + 205*ep^2*mtt^2*mWW*s^6 + 254*ep^3*mtt^2*mWW*s^6 + 105*ep^4*mtt^2*mWW*s^6 + 2*mtt*mWW^2*s^6 + 16*ep*mtt*mWW^2*s^6 + 42*ep^2*mtt*mWW^2*s^6 + 44*ep^3*mtt*mWW^2*s^6 + 16*ep^4*mtt*mWW^2*s^6 + 4*ep*mtt^2*s^7 + 16*ep^2*mtt^2*s^7 + 20*ep^3*mtt^2*s^7 + 8*ep^4*mtt^2*s^7 + 16*mtt^8*t + 120*ep*mtt^8*t + 336*ep^2*mtt^8*t + 404*ep^3*mtt^8*t + 172*ep^4*mtt^8*t - 67*mtt^7*mWW*t - 477*ep*mtt^7*mWW*t - 1325*ep^2*mtt^7*mWW*t - 1631*ep^3*mtt^7*mWW*t - 732*ep^4*mtt^7*mWW*t + 107*mtt^6*mWW^2*t + 688*ep*mtt^6*mWW^2*t + 1802*ep^2*mtt^6*mWW^2*t + 2182*ep^3*mtt^6*mWW^2*t + 1013*ep^4*mtt^6*mWW^2*t - 78*mtt^5*mWW^3*t - 356*ep*mtt^5*mWW^3*t - 516*ep^2*mtt^5*mWW^3*t - 168*ep^3*mtt^5*mWW^3*t + 50*ep^4*mtt^5*mWW^3*t + 22*mtt^4*mWW^4*t - 94*ep*mtt^4*mWW^4*t - 1039*ep^2*mtt^4*mWW^4*t - 2250*ep^3*mtt^4*mWW^4*t - 1403*ep^4*mtt^4*mWW^4*t + mtt^3*mWW^5*t + 169*ep*mtt^3*mWW^5*t + 1027*ep^2*mtt^3*mWW^5*t + 2007*ep^3*mtt^3*mWW^5*t + 1232*ep^4*mtt^3*mWW^5*t - mtt^2*mWW^6*t - 50*ep*mtt^2*mWW^6*t - 285*ep^2*mtt^2*mWW^6*t - 544*ep^3*mtt^2*mWW^6*t - 332*ep^4*mtt^2*mWW^6*t - 97*mtt^7*s*t - 737*ep*mtt^7*s*t - 2047*ep^2*mtt^7*s*t - 2419*ep^3*mtt^7*s*t - 1012*ep^4*mtt^7*s*t + 343*mtt^6*mWW*s*t + 2507*ep*mtt^6*mWW*s*t + 6855*ep^2*mtt^6*mWW*s*t + 8125*ep^3*mtt^6*mWW*s*t + 3490*ep^4*mtt^6*mWW*s*t - 448*mtt^5*mWW^2*s*t - 3057*ep*mtt^5*mWW^2*s*t - 7858*ep^2*mtt^5*mWW^2*s*t - 8871*ep^3*mtt^5*mWW^2*s*t - 3770*ep^4*mtt^5*mWW^2*s*t + 254*mtt^4*mWW^3*s*t + 1402*ep*mtt^4*mWW^3*s*t + 2405*ep^2*mtt^4*mWW^3*s*t + 1128*ep^3*mtt^4*mWW^3*s*t - 69*ep^4*mtt^4*mWW^3*s*t - 49*mtt^3*mWW^4*s*t + 60*ep*mtt^3*mWW^4*s*t + 1720*ep^2*mtt^3*mWW^4*s*t + 4146*ep^3*mtt^3*mWW^4*s*t + 2627*ep^4*mtt^3*mWW^4*s*t - 5*mtt^2*mWW^5*s*t - 203*ep*mtt^2*mWW^5*s*t - 1197*ep^2*mtt^2*mWW^5*s*t - 2309*ep^3*mtt^2*mWW^5*s*t - 1370*ep^4*mtt^2*mWW^5*s*t + 2*mtt*mWW^6*s*t + 28*ep*mtt*mWW^6*s*t + 122*ep^2*mtt*mWW^6*s*t + 200*ep^3*mtt*mWW^6*s*t + 104*ep^4*mtt*mWW^6*s*t + 236*mtt^6*s^2*t + 1826*ep*mtt^6*s^2*t + 5057*ep^2*mtt^6*s^2*t + 5900*ep^3*mtt^6*s^2*t + 2433*ep^4*mtt^6*s^2*t - 692*mtt^5*mWW*s^2*t - 5251*ep*mtt^5*mWW*s^2*t - 14302*ep^2*mtt^5*mWW*s^2*t - 16487*ep^3*mtt^5*mWW*s^2*t - 6808*ep^4*mtt^5*mWW*s^2*t + 716*mtt^4*mWW^2*s^2*t + 5285*ep*mtt^4*mWW^2*s^2*t + 13691*ep^2*mtt^4*mWW^2*s^2*t + 14813*ep^3*mtt^4*mWW^2*s^2*t + 5811*ep^4*mtt^4*mWW^2*s^2*t - 295*mtt^3*mWW^3*s^2*t - 1999*ep*mtt^3*mWW^3*s^2*t - 4134*ep^2*mtt^3*mWW^3*s^2*t - 2819*ep^3*mtt^3*mWW^3*s^2*t - 421*ep^4*mtt^3*mWW^3*s^2*t + 29*mtt^2*mWW^4*s^2*t + 55*ep*mtt^2*mWW^4*s^2*t - 680*ep^2*mtt^2*mWW^4*s^2*t - 2011*ep^3*mtt^2*mWW^4*s^2*t - 1329*ep^4*mtt^2*mWW^4*s^2*t + 7*mtt*mWW^5*s^2*t + 92*ep*mtt*mWW^5*s^2*t + 389*ep^2*mtt*mWW^5*s^2*t + 626*ep^3*mtt*mWW^5*s^2*t + 322*ep^4*mtt*mWW^5*s^2*t - mWW^6*s^2*t - 8*ep*mWW^6*s^2*t - 21*ep^2*mWW^6*s^2*t - 22*ep^3*mWW^6*s^2*t - 8*ep^4*mWW^6*s^2*t - 294*mtt^5*s^3*t - 2334*ep*mtt^5*s^3*t - 6478*ep^2*mtt^5*s^3*t - 7490*ep^3*mtt^5*s^3*t - 3052*ep^4*mtt^5*s^3*t + 696*mtt^4*mWW*s^3*t + 5553*ep*mtt^4*mWW*s^3*t + 15247*ep^2*mtt^4*mWW*s^3*t + 17311*ep^3*mtt^4*mWW*s^3*t + 6945*ep^4*mtt^4*mWW*s^3*t - 539*mtt^3*mWW^2*s^3*t - 4353*ep*mtt^3*mWW^2*s^3*t - 11618*ep^2*mtt^3*mWW^2*s^3*t - 12511*ep^3*mtt^3*mWW^2*s^3*t - 4731*ep^4*mtt^3*mWW^2*s^3*t + 139*mtt^2*mWW^3*s^3*t + 1109*ep*mtt^2*mWW^3*s^3*t + 2638*ep^2*mtt^2*mWW^3*s^3*t + 2273*ep^3*mtt^2*mWW^3*s^3*t + 605*ep^4*mtt^2*mWW^3*s^3*t + mtt*mWW^4*s^3*t + 41*ep*mtt*mWW^4*s^3*t + 242*ep^2*mtt*mWW^4*s^3*t + 443*ep^3*mtt*mWW^4*s^3*t + 241*ep^4*mtt*mWW^4*s^3*t - 3*mWW^5*s^3*t - 24*ep*mWW^5*s^3*t - 63*ep^2*mWW^5*s^3*t - 66*ep^3*mWW^5*s^3*t - 24*ep^4*mWW^5*s^3*t + 196*mtt^4*s^4*t + 1616*ep*mtt^4*s^4*t + 4522*ep^2*mtt^4*s^4*t + 5200*ep^3*mtt^4*s^4*t + 2098*ep^4*mtt^4*s^4*t - 361*mtt^3*mWW*s^4*t - 3062*ep*mtt^3*mWW*s^4*t - 8564*ep^2*mtt^3*mWW*s^4*t - 9710*ep^3*mtt^3*mWW*s^4*t - 3847*ep^4*mtt^3*mWW*s^4*t + 187*mtt^2*mWW^2*s^4*t + 1624*ep*mtt^2*mWW^2*s^4*t + 4485*ep^2*mtt^2*mWW^2*s^4*t + 4942*ep^3*mtt^2*mWW^2*s^4*t + 1894*ep^4*mtt^2*mWW^2*s^4*t - 19*mtt*mWW^3*s^4*t - 142*ep*mtt*mWW^3*s^4*t - 332*ep^2*mtt*mWW^3*s^4*t - 306*ep^3*mtt*mWW^3*s^4*t - 97*ep^4*mtt*mWW^3*s^4*t - 3*mWW^4*s^4*t - 24*ep*mWW^4*s^4*t - 63*ep^2*mWW^4*s^4*t - 66*ep^3*mWW^4*s^4*t - 24*ep^4*mWW^4*s^4*t - 65*mtt^3*s^5*t - 569*ep*mtt^3*s^5*t - 1619*ep^2*mtt^3*s^5*t - 1859*ep^3*mtt^3*s^5*t - 744*ep^4*mtt^3*s^5*t + 89*mtt^2*mWW*s^5*t + 796*ep*mtt^2*mWW*s^5*t + 2270*ep^2*mtt^2*mWW*s^5*t + 2596*ep^3*mtt^2*mWW*s^5*t + 1033*ep^4*mtt^2*mWW*s^5*t - 23*mtt*mWW^2*s^5*t - 187*ep*mtt*mWW^2*s^5*t - 502*ep^2*mtt*mWW^2*s^5*t - 555*ep^3*mtt*mWW^2*s^5*t - 217*ep^4*mtt*mWW^2*s^5*t - mWW^3*s^5*t - 8*ep*mWW^3*s^5*t - 21*ep^2*mWW^3*s^5*t - 22*ep^3*mWW^3*s^5*t - 8*ep^4*mWW^3*s^5*t + 8*mtt^2*s^6*t + 78*ep*mtt^2*s^6*t + 229*ep^2*mtt^2*s^6*t + 264*ep^3*mtt^2*s^6*t + 105*ep^4*mtt^2*s^6*t - 8*mtt*mWW*s^6*t - 66*ep*mtt*mWW*s^6*t - 181*ep^2*mtt*mWW*s^6*t - 204*ep^3*mtt*mWW*s^6*t - 81*ep^4*mtt*mWW*s^6*t - 34*mtt^7*t^2 - 245*ep*mtt^7*t^2 - 647*ep^2*mtt^7*t^2 - 723*ep^3*mtt^7*t^2 - 279*ep^4*mtt^7*t^2 + 125*mtt^6*mWW*t^2 + 823*ep*mtt^6*mWW*t^2 + 2093*ep^2*mtt^6*mWW*t^2 + 2369*ep^3*mtt^6*mWW*t^2 + 978*ep^4*mtt^6*mWW*t^2 - 172*mtt^5*mWW^2*t^2 - 964*ep*mtt^5*mWW^2*t^2 - 2248*ep^2*mtt^5*mWW^2*t^2 - 2634*ep^3*mtt^5*mWW^2*t^2 - 1294*ep^4*mtt^5*mWW^2*t^2 + 106*mtt^4*mWW^3*t^2 + 368*ep*mtt^4*mWW^3*t^2 + 362*ep^2*mtt^4*mWW^3*t^2 + 246*ep^3*mtt^4*mWW^3*t^2 + 346*ep^4*mtt^4*mWW^3*t^2 - 26*mtt^3*mWW^4*t^2 + 143*ep*mtt^3*mWW^4*t^2 + 1219*ep^2*mtt^3*mWW^4*t^2 + 2203*ep^3*mtt^3*mWW^4*t^2 + 1069*ep^4*mtt^3*mWW^4*t^2 + mtt^2*mWW^5*t^2 - 179*ep*mtt^2*mWW^5*t^2 - 1115*ep^2*mtt^2*mWW^5*t^2 - 2115*ep^3*mtt^2*mWW^5*t^2 - 1216*ep^4*mtt^2*mWW^5*t^2 + 54*ep*mtt*mWW^6*t^2 + 336*ep^2*mtt*mWW^6*t^2 + 654*ep^3*mtt*mWW^6*t^2 + 396*ep^4*mtt*mWW^6*t^2 + 173*mtt^6*s*t^2 + 1269*ep*mtt^6*s*t^2 + 3342*ep^2*mtt^6*s*t^2 + 3701*ep^3*mtt^6*s*t^2 + 1427*ep^4*mtt^6*s*t^2 - 535*mtt^5*mWW*s*t^2 - 3669*ep*mtt^5*mWW*s*t^2 - 9207*ep^2*mtt^5*mWW*s*t^2 - 9935*ep^3*mtt^5*mWW*s*t^2 - 3854*ep^4*mtt^5*mWW*s*t^2 + 605*mtt^4*mWW^2*s*t^2 + 3752*ep*mtt^4*mWW^2*s*t^2 + 8511*ep^2*mtt^4*mWW^2*s*t^2 + 8558*ep^3*mtt^4*mWW^2*s*t^2 + 3386*ep^4*mtt^4*mWW^2*s*t^2 - 299*mtt^3*mWW^3*s*t^2 - 1482*ep*mtt^3*mWW^3*s*t^2 - 2125*ep^2*mtt^3*mWW^3*s*t^2 - 862*ep^3*mtt^3*mWW^3*s*t^2 - 212*ep^4*mtt^3*mWW^3*s*t^2 + 58*mtt^2*mWW^4*s*t^2 + ep*mtt^2*mWW^4*s*t^2 - 1375*ep^2*mtt^2*mWW^4*s*t^2 - 3087*ep^3*mtt^2*mWW^4*s*t^2 - 1661*ep^4*mtt^2*mWW^4*s*t^2 - 2*mtt*mWW^5*s*t^2 + 141*ep*mtt*mWW^5*s*t^2 + 926*ep^2*mtt*mWW^5*s*t^2 + 1757*ep^3*mtt*mWW^5*s*t^2 + 986*ep^4*mtt*mWW^5*s*t^2 - 12*ep*mWW^6*s*t^2 - 72*ep^2*mWW^6*s*t^2 - 132*ep^3*mWW^6*s*t^2 - 72*ep^4*mWW^6*s*t^2 - 343*mtt^5*s^2*t^2 - 2578*ep*mtt^5*s^2*t^2 - 6814*ep^2*mtt^5*s^2*t^2 - 7528*ep^3*mtt^5*s^2*t^2 - 2917*ep^4*mtt^5*s^2*t^2 + 878*mtt^4*mWW*s^2*t^2 + 6365*ep*mtt^4*mWW*s^2*t^2 + 16124*ep^2*mtt^4*mWW*s^2*t^2 + 17099*ep^3*mtt^4*mWW*s^2*t^2 + 6438*ep^4*mtt^4*mWW*s^2*t^2 - 787*mtt^3*mWW^2*s^2*t^2 - 5465*ep*mtt^3*mWW^2*s^2*t^2 - 12802*ep^2*mtt^3*mWW^2*s^2*t^2 - 12329*ep^3*mtt^3*mWW^2*s^2*t^2 - 4285*ep^4*mtt^3*mWW^2*s^2*t^2 + 289*mtt^2*mWW^3*s^2*t^2 + 1827*ep*mtt^2*mWW^3*s^2*t^2 + 3375*ep^2*mtt^2*mWW^3*s^2*t^2 + 2017*ep^3*mtt^2*mWW^3*s^2*t^2 + 276*ep^4*mtt^2*mWW^3*s^2*t^2 - 38*mtt*mWW^4*s^2*t^2 - 139*ep*mtt*mWW^4*s^2*t^2 + 202*ep^2*mtt*mWW^4*s^2*t^2 + 907*ep^3*mtt*mWW^4*s^2*t^2 + 580*ep^4*mtt*mWW^4*s^2*t^2 + mWW^5*s^2*t^2 - 14*ep*mWW^5*s^2*t^2 - 101*ep^2*mWW^5*s^2*t^2 - 186*ep^3*mWW^5*s^2*t^2 - 100*ep^4*mWW^5*s^2*t^2 + 331*mtt^4*s^3*t^2 + 2567*ep*mtt^4*s^3*t^2 + 6840*ep^2*mtt^4*s^3*t^2 + 7565*ep^3*mtt^4*s^3*t^2 + 2949*ep^4*mtt^4*s^3*t^2 - 683*mtt^3*mWW*s^3*t^2 - 5274*ep*mtt^3*mWW*s^3*t^2 - 13683*ep^2*mtt^3*mWW*s^3*t^2 - 14602*ep^3*mtt^3*mWW*s^3*t^2 - 5498*ep^4*mtt^3*mWW*s^3*t^2 + 451*mtt^2*mWW^2*s^3*t^2 + 3448*ep*mtt^2*mWW^2*s^3*t^2 + 8522*ep^2*mtt^2*mWW^2*s^3*t^2 + 8500*ep^3*mtt^2*mWW^2*s^3*t^2 + 2987*ep^4*mtt^2*mWW^2*s^3*t^2 - 105*mtt*mWW^3*s^3*t^2 - 748*ep*mtt*mWW^3*s^3*t^2 - 1621*ep^2*mtt*mWW^3*s^3*t^2 - 1340*ep^3*mtt*mWW^3*s^3*t^2 - 374*ep^4*mtt*mWW^3*s^3*t^2 + 6*mWW^4*s^3*t^2 + 31*ep*mWW^4*s^3*t^2 + 38*ep^2*mWW^4*s^3*t^2 - 3*ep^3*mWW^4*s^3*t^2 - 16*ep^4*mWW^4*s^3*t^2 - 155*mtt^3*s^4*t^2 - 1251*ep*mtt^3*s^4*t^2 - 3371*ep^2*mtt^3*s^4*t^2 - 3735*ep^3*mtt^3*s^4*t^2 - 1460*ep^4*mtt^3*s^4*t^2 + 247*mtt^2*mWW*s^4*t^2 + 2017*ep*mtt^2*mWW*s^4*t^2 + 5377*ep^2*mtt^2*mWW*s^4*t^2 + 5845*ep^3*mtt^2*mWW*s^4*t^2 + 2238*ep^4*mtt^2*mWW*s^4*t^2 - 101*mtt*mWW^2*s^4*t^2 - 797*ep*mtt*mWW^2*s^4*t^2 - 2029*ep^2*mtt*mWW^2*s^4*t^2 - 2105*ep^3*mtt*mWW^2*s^4*t^2 - 772*ep^4*mtt*mWW^2*s^4*t^2 + 9*mWW^3*s^4*t^2 + 67*ep*mWW^3*s^4*t^2 + 167*ep^2*mWW^3*s^4*t^2 + 175*ep^3*mWW^3*s^4*t^2 + 66*ep^4*mWW^3*s^4*t^2 + 28*mtt^2*s^5*t^2 + 238*ep*mtt^2*s^5*t^2 + 650*ep^2*mtt^2*s^5*t^2 + 720*ep^3*mtt^2*s^5*t^2 + 280*ep^4*mtt^2*s^5*t^2 - 32*mtt*mWW*s^5*t^2 - 262*ep*mtt*mWW*s^5*t^2 - 704*ep^2*mtt*mWW*s^5*t^2 - 776*ep^3*mtt*mWW*s^5*t^2 - 302*ep^4*mtt*mWW*s^5*t^2 + 4*mWW^2*s^5*t^2 + 32*ep*mWW^2*s^5*t^2 + 86*ep^2*mWW^2*s^5*t^2 + 96*ep^3*mWW^2*s^5*t^2 + 38*ep^4*mWW^2*s^5*t^2 + 36*mtt^6*t^3 + 245*ep*mtt^6*t^3 + 586*ep^2*mtt^6*t^3 + 563*ep^3*mtt^6*t^3 + 166*ep^4*mtt^6*t^3 - 113*mtt^5*mWW*t^3 - 630*ep*mtt^5*mWW*t^3 - 1195*ep^2*mtt^5*mWW*t^3 - 808*ep^3*mtt^5*mWW*t^3 - 62*ep^4*mtt^5*mWW*t^3 + 127*mtt^4*mWW^2*t^3 + 431*ep*mtt^4*mWW^2*t^3 + 110*ep^2*mtt^4*mWW^2*t^3 - 777*ep^3*mtt^4*mWW^2*t^3 - 607*ep^4*mtt^4*mWW^2*t^3 - 59*mtt^3*mWW^3*t^3 + 59*ep*mtt^3*mWW^3*t^3 + 1051*ep^2*mtt^3*mWW^3*t^3 + 1677*ep^3*mtt^3*mWW^3*t^3 + 616*ep^4*mtt^3*mWW^3*t^3 + 9*mtt^2*mWW^4*t^3 - 138*ep*mtt^2*mWW^4*t^3 - 718*ep^2*mtt^2*mWW^4*t^3 - 868*ep^3*mtt^2*mWW^4*t^3 - 149*ep^4*mtt^2*mWW^4*t^3 + 55*ep*mtt*mWW^5*t^3 + 302*ep^2*mtt*mWW^5*t^3 + 475*ep^3*mtt*mWW^5*t^3 + 192*ep^4*mtt*mWW^5*t^3 - 22*ep*mWW^6*t^3 - 136*ep^2*mWW^6*t^3 - 262*ep^3*mWW^6*t^3 - 156*ep^4*mWW^6*t^3 - 147*mtt^5*s*t^3 - 1030*ep*mtt^5*s*t^3 - 2511*ep^2*mtt^5*s*t^3 - 2506*ep^3*mtt^5*s*t^3 - 834*ep^4*mtt^5*s*t^3 + 389*mtt^4*mWW*s*t^3 + 2372*ep*mtt^4*mWW*s*t^3 + 4791*ep^2*mtt^4*mWW*s*t^3 + 3590*ep^3*mtt^4*mWW*s*t^3 + 634*ep^4*mtt^4*mWW*s*t^3 - 363*mtt^3*mWW^2*s*t^3 - 1717*ep*mtt^3*mWW^2*s*t^3 - 1747*ep^2*mtt^3*mWW^2*s*t^3 + 1187*ep^3*mtt^3*mWW^2*s*t^3 + 1724*ep^4*mtt^3*mWW^2*s*t^3 + 139*mtt^2*mWW^3*s*t^3 + 373*ep*mtt^2*mWW^3*s*t^3 - 961*ep^2*mtt^2*mWW^3*s*t^3 - 3109*ep^3*mtt^2*mWW^3*s*t^3 - 1890*ep^4*mtt^2*mWW^3*s*t^3 - 18*mtt*mWW^4*s*t^3 + 31*ep*mtt*mWW^4*s*t^3 + 582*ep^2*mtt*mWW^4*s*t^3 + 1071*ep^3*mtt*mWW^4*s*t^3 + 462*ep^4*mtt*mWW^4*s*t^3 - 29*ep*mWW^5*s*t^3 - 154*ep^2*mWW^5*s*t^3 - 233*ep^3*mWW^5*s*t^3 - 96*ep^4*mWW^5*s*t^3 + 222*mtt^4*s^2*t^3 + 1612*ep*mtt^4*s^2*t^3 + 4011*ep^2*mtt^4*s^2*t^3 + 4128*ep^3*mtt^4*s^2*t^3 + 1483*ep^4*mtt^4*s^2*t^3 - 487*mtt^3*mWW*s^2*t^3 - 3299*ep*mtt^3*mWW*s^2*t^3 - 7283*ep^2*mtt^3*mWW*s^2*t^3 - 6269*ep^3*mtt^3*mWW*s^2*t^3 - 1702*ep^4*mtt^3*mWW*s^2*t^3 + 357*mtt^2*mWW^2*s^2*t^3 + 2207*ep*mtt^2*mWW^2*s^2*t^3 + 3809*ep^2*mtt^2*mWW^2*s^2*t^3 + 1653*ep^3*mtt^2*mWW^2*s^2*t^3 - 410*ep^4*mtt^2*mWW^2*s^2*t^3 - 101*mtt*mWW^3*s^2*t^3 - 543*ep*mtt*mWW^3*s^2*t^3 - 453*ep^2*mtt*mWW^3*s^2*t^3 + 719*ep^3*mtt*mWW^3*s^2*t^3 + 754*ep^4*mtt*mWW^3*s^2*t^3 + 9*mWW^4*s^2*t^3 + 35*ep*mWW^4*s^2*t^3 - 36*ep^2*mWW^4*s^2*t^3 - 171*ep^3*mWW^4*s^2*t^3 - 101*ep^4*mWW^4*s^2*t^3 - 147*mtt^3*s^3*t^3 - 1111*ep*mtt^3*s^3*t^3 - 2813*ep^2*mtt^3*s^3*t^3 - 2947*ep^3*mtt^3*s^3*t^3 - 1098*ep^4*mtt^3*s^3*t^3 + 259*mtt^2*mWW*s^3*t^3 + 1935*ep*mtt^2*mWW*s^3*t^3 + 4641*ep^2*mtt^2*mWW*s^3*t^3 + 4453*ep^3*mtt^2*mWW*s^3*t^3 + 1464*ep^4*mtt^2*mWW*s^3*t^3 - 133*mtt*mWW^2*s^3*t^3 - 967*ep*mtt*mWW^2*s^3*t^3 - 2123*ep^2*mtt*mWW^2*s^3*t^3 - 1739*ep^3*mtt*mWW^2*s^3*t^3 - 426*ep^4*mtt*mWW^2*s^3*t^3 + 21*mWW^3*s^3*t^3 + 151*ep*mWW^3*s^3*t^3 + 327*ep^2*mWW^3*s^3*t^3 + 273*ep^3*mWW^3*s^3*t^3 + 76*ep^4*mWW^3*s^3*t^3 + 36*mtt^2*s^4*t^3 + 284*ep*mtt^2*s^4*t^3 + 727*ep^2*mtt^2*s^4*t^3 + 762*ep^3*mtt^2*s^4*t^3 + 283*ep^4*mtt^2*s^4*t^3 - 48*mtt*mWW*s^4*t^3 - 384*ep*mtt*mWW*s^4*t^3 - 994*ep^2*mtt*mWW*s^4*t^3 - 1052*ep^3*mtt*mWW*s^4*t^3 - 394*ep^4*mtt*mWW*s^4*t^3 + 12*mWW^2*s^4*t^3 + 96*ep*mWW^2*s^4*t^3 + 251*ep^2*mWW^2*s^4*t^3 + 270*ep^3*mWW^2*s^4*t^3 + 103*ep^4*mWW^2*s^4*t^3 - 19*mtt^5*t^4 - 122*ep*mtt^5*t^4 - 260*ep^2*mtt^5*t^4 - 204*ep^3*mtt^5*t^4 - 35*ep^4*mtt^5*t^4 + 49*mtt^4*mWW*t^4 + 192*ep*mtt^4*mWW*t^4 + 16*ep^2*mtt^4*mWW*t^4 - 598*ep^3*mtt^4*mWW*t^4 - 539*ep^4*mtt^4*mWW*t^4 - 41*mtt^3*mWW^2*t^4 + 108*ep*mtt^3*mWW^2*t^4 + 1421*ep^2*mtt^3*mWW^2*t^4 + 2948*ep^3*mtt^3*mWW^2*t^4 + 1804*ep^4*mtt^3*mWW^2*t^4 + 11*mtt^2*mWW^3*t^4 - 292*ep*mtt^2*mWW^3*t^4 - 1760*ep^2*mtt^2*mWW^3*t^4 - 3070*ep^3*mtt^2*mWW^3*t^4 - 1689*ep^4*mtt^2*mWW^3*t^4 + 102*ep*mtt*mWW^4*t^4 + 493*ep^2*mtt*mWW^4*t^4 + 708*ep^3*mtt*mWW^4*t^4 + 297*ep^4*mtt*mWW^4*t^4 + 12*ep*mWW^5*t^4 + 90*ep^2*mWW^5*t^4 + 216*ep^3*mWW^5*t^4 + 162*ep^4*mWW^5*t^4 + 58*mtt^4*s*t^4 + 394*ep*mtt^4*s*t^4 + 916*ep^2*mtt^4*s*t^4 + 890*ep^3*mtt^4*s*t^4 + 310*ep^4*mtt^4*s*t^4 - 130*mtt^3*mWW*s*t^4 - 679*ep*mtt^3*mWW*s*t^4 - 891*ep^2*mtt^3*mWW*s*t^4 + 33*ep^3*mtt^3*mWW*s*t^4 + 415*ep^4*mtt^3*mWW*s*t^4 + 94*mtt^2*mWW^2*s*t^4 + 180*ep*mtt^2*mWW^2*s*t^4 - 1242*ep^2*mtt^2*mWW^2*s*t^4 - 3486*ep^3*mtt^2*mWW^2*s*t^4 - 2286*ep^4*mtt^2*mWW^2*s*t^4 - 22*mtt*mWW^3*s*t^4 + 153*ep*mtt*mWW^3*s*t^4 + 1554*ep^2*mtt*mWW^3*s*t^4 + 3225*ep^3*mtt*mWW^3*s*t^4 + 1954*ep^4*mtt*mWW^3*s*t^4 - 48*ep*mWW^4*s*t^4 - 337*ep^2*mWW^4*s*t^4 - 662*ep^3*mWW^4*s*t^4 - 393*ep^4*mWW^4*s*t^4 - 59*mtt^3*s^2*t^4 - 424*ep*mtt^3*s^2*t^4 - 1045*ep^2*mtt^3*s^2*t^4 - 1124*ep^3*mtt^3*s^2*t^4 - 468*ep^4*mtt^3*s^2*t^4 + 113*mtt^2*mWW*s^2*t^4 + 741*ep*mtt^2*mWW*s^2*t^4 + 1500*ep^2*mtt^2*mWW*s^2*t^4 + 1171*ep^3*mtt^2*mWW*s^2*t^4 + 315*ep^4*mtt^2*mWW*s^2*t^4 - 65*mtt*mWW^2*s^2*t^4 - 372*ep*mtt*mWW^2*s^2*t^4 - 433*ep^2*mtt*mWW^2*s^2*t^4 + 216*ep^3*mtt*mWW^2*s^2*t^4 + 366*ep^4*mtt*mWW^2*s^2*t^4 + 11*mWW^3*s^2*t^4 + 51*ep*mWW^3*s^2*t^4 - 38*ep^2*mWW^3*s^2*t^4 - 283*ep^3*mWW^3*s^2*t^4 - 221*ep^4*mWW^3*s^2*t^4 + 20*mtt^2*s^3*t^4 + 152*ep*mtt^2*s^3*t^4 + 389*ep^2*mtt^2*s^3*t^4 + 438*ep^3*mtt^2*s^3*t^4 + 193*ep^4*mtt^2*s^3*t^4 - 32*mtt*mWW*s^3*t^4 - 250*ep*mtt*mWW*s^3*t^4 - 639*ep^2*mtt*mWW*s^3*t^4 - 694*ep^3*mtt*mWW*s^3*t^4 - 285*ep^4*mtt*mWW*s^3*t^4 + 12*mWW^2*s^3*t^4 + 94*ep*mWW^2*s^3*t^4 + 234*ep^2*mWW^2*s^3*t^4 + 236*ep^3*mWW^2*s^3*t^4 + 84*ep^4*mWW^2*s^3*t^4 + 4*mtt^4*t^5 + 27*ep*mtt^4*t^5 + 66*ep^2*mtt^4*t^5 + 77*ep^3*mtt^4*t^5 + 38*ep^4*mtt^4*t^5 - 8*mtt^3*mWW*t^5 - 19*ep*mtt^3*mWW*t^5 + 60*ep^2*mtt^3*mWW*t^5 + 169*ep^3*mtt^3*mWW*t^5 + 94*ep^4*mtt^3*mWW*t^5 + 4*mtt^2*mWW^2*t^5 - 85*ep*mtt^2*mWW^2*t^5 - 574*ep^2*mtt^2*mWW^2*t^5 - 1059*ep^3*mtt^2*mWW^2*t^5 - 602*ep^4*mtt^2*mWW^2*t^5 + 119*ep*mtt*mWW^3*t^5 + 704*ep^2*mtt*mWW^3*t^5 + 1303*ep^3*mtt*mWW^3*t^5 + 770*ep^4*mtt*mWW^3*t^5 - 42*ep*mWW^4*t^5 - 256*ep^2*mWW^4*t^5 - 490*ep^3*mWW^4*t^5 - 300*ep^4*mWW^4*t^5 - 8*mtt^3*s*t^5 - 61*ep*mtt^3*s*t^5 - 180*ep^2*mtt^3*s*t^5 - 265*ep^3*mtt^3*s*t^5 - 158*ep^4*mtt^3*s*t^5 + 16*mtt^2*mWW*s*t^5 + 99*ep*mtt^2*mWW*s*t^5 + 242*ep^2*mtt^2*mWW*s*t^5 + 367*ep^3*mtt^2*mWW*s*t^5 + 260*ep^4*mtt^2*mWW*s*t^5 - 8*mtt*mWW^2*s*t^5 - 13*ep*mtt*mWW^2*s*t^5 + 78*ep^2*mtt*mWW^2*s*t^5 + 123*ep^3*mtt*mWW^2*s*t^5 + 4*ep^4*mtt*mWW^2*s*t^5 - 25*ep*mWW^3*s*t^5 - 140*ep^2*mWW^3*s*t^5 - 225*ep^3*mWW^3*s*t^5 - 106*ep^4*mWW^3*s*t^5 + 4*mtt^2*s^2*t^5 + 34*ep*mtt^2*s^2*t^5 + 114*ep^2*mtt^2*s^2*t^5 + 188*ep^3*mtt^2*s^2*t^5 + 120*ep^4*mtt^2*s^2*t^5 - 8*mtt*mWW*s^2*t^5 - 66*ep*mtt*mWW*s^2*t^5 - 206*ep^2*mtt*mWW*s^2*t^5 - 314*ep^3*mtt*mWW*s^2*t^5 - 190*ep^4*mtt*mWW*s^2*t^5 + 4*mWW^2*s^2*t^5 + 32*ep*mWW^2*s^2*t^5 + 92*ep^2*mWW^2*s^2*t^5 + 126*ep^3*mWW^2*s^2*t^5 + 70*ep^4*mWW^2*s^2*t^5 - 2*ep*mtt^3*t^6 - 15*ep^2*mtt^3*t^6 - 36*ep^3*mtt^3*t^6 - 27*ep^4*mtt^3*t^6 + 8*ep*mtt^2*mWW*t^6 + 60*ep^2*mtt^2*mWW*t^6 + 144*ep^3*mtt^2*mWW*t^6 + 108*ep^4*mtt^2*mWW*t^6 - 10*ep*mtt*mWW^2*t^6 - 75*ep^2*mtt*mWW^2*t^6 - 180*ep^3*mtt*mWW^2*t^6 - 135*ep^4*mtt*mWW^2*t^6 + 4*ep*mWW^3*t^6 + 30*ep^2*mWW^3*t^6 + 72*ep^3*mWW^3*t^6 + 54*ep^4*mWW^3*t^6 + 2*ep*mtt^2*s*t^6 + 15*ep^2*mtt^2*s*t^6 + 36*ep^3*mtt^2*s*t^6 + 27*ep^4*mtt^2*s*t^6 - 4*ep*mtt*mWW*s*t^6 - 30*ep^2*mtt*mWW*s*t^6 - 72*ep^3*mtt*mWW*s*t^6 - 54*ep^4*mtt*mWW*s*t^6 + 2*ep*mWW^2*s*t^6 + 15*ep^2*mWW^2*s*t^6 + 36*ep^3*mWW^2*s*t^6 + 27*ep^4*mWW^2*s*t^6))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(((mtt - 2*mWW - s)*s*(mtt^3*mWW + 4*ep*mtt^3*mWW - mtt^2*mWW^2 - 7*ep*mtt^2*mWW^2 - 3*mtt^2*mWW*s - 12*ep*mtt^2*mWW*s + 2*mtt*mWW^2*s + 14*ep*mtt*mWW^2*s + 3*mtt*mWW*s^2 + 12*ep*mtt*mWW*s^2 - mWW^2*s^2 - 7*ep*mWW^2*s^2 - mWW*s^3 - 4*ep*mWW*s^3 + mtt^3*t + 4*ep*mtt^3*t - 8*mtt^2*mWW*t - 26*ep*mtt^2*mWW*t + 8*mtt*mWW^2*t + 32*ep*mtt*mWW^2*t - 3*mtt^2*s*t - 12*ep*mtt^2*s*t + 16*mtt*mWW*s*t + 52*ep*mtt*mWW*s*t - 8*mWW^2*s*t - 32*ep*mWW^2*s*t + 3*mtt*s^2*t + 12*ep*mtt*s^2*t - 8*mWW*s^2*t - 26*ep*mWW*s^2*t - s^3*t - 4*ep*s^3*t - mtt^2*t^2 - 7*ep*mtt^2*t^2 + 8*mtt*mWW*t^2 + 32*ep*mtt*mWW*t^2 - 8*mWW^2*t^2 - 32*ep*mWW^2*t^2 + 2*mtt*s*t^2 + 14*ep*mtt*s*t^2 - 8*mWW*s*t^2 - 32*ep*mWW*s*t^2 - s^2*t^2 - 7*ep*s^2*t^2))/((1 + ep)*(1 + 4*ep)*(mtt - s)^2*(mWW - t)^2)), (3*ep*(-1 + 2*ep)*(-mtt + 2*mWW + s)^2*(-mtt + s + 2*t))/((1 + ep)*(1 + 4*ep)*(mWW - t)^2), -((mtt - 2*mWW - s)*s*(mtt - s - t)^2*(2*mtt^2*mWW^3 + 12*ep*mtt^2*mWW^3 + 16*ep^2*mtt^2*mWW^3 - 2*mtt*mWW^4 - 17*ep*mtt*mWW^4 - 27*ep^2*mtt*mWW^4 - 2*ep*mWW^5 - 2*ep^2*mWW^5 - 4*mtt*mWW^3*s - 24*ep*mtt*mWW^3*s - 32*ep^2*mtt*mWW^3*s + 2*mWW^4*s + 17*ep*mWW^4*s + 27*ep^2*mWW^4*s + 2*mWW^3*s^2 + 12*ep*mWW^3*s^2 + 16*ep^2*mWW^3*s^2 + 2*mtt^2*mWW^2*t + 12*ep*mtt^2*mWW^2*t + 16*ep^2*mtt^2*mWW^2*t - 14*mtt*mWW^3*t - 69*ep*mtt*mWW^3*t - 79*ep^2*mtt*mWW^3*t + 22*mWW^4*t + 121*ep*mWW^4*t + 147*ep^2*mWW^4*t - 4*mtt*mWW^2*s*t - 24*ep*mtt*mWW^2*s*t - 32*ep^2*mtt*mWW^2*s*t + 14*mWW^3*s*t + 69*ep*mWW^3*s*t + 79*ep^2*mWW^3*s*t + 2*mWW^2*s^2*t + 12*ep*mWW^2*s^2*t + 16*ep^2*mWW^2*s^2*t + 2*mtt*mWW^2*t^2 - 3*ep*mtt*mWW^2*t^2 - 17*ep^2*mtt*mWW^2*t^2 - 36*mWW^3*t^2 - 165*ep*mWW^3*t^2 - 171*ep^2*mWW^3*t^2 - 2*mWW^2*s*t^2 + 3*ep*mWW^2*s*t^2 + 17*ep^2*mWW^2*s*t^2 - 2*mtt*mWW*t^3 - 7*ep*mtt*mWW*t^3 - 5*ep^2*mtt*mWW*t^3 + 54*mWW^2*t^3 + 247*ep*mWW^2*t^3 + 259*ep^2*mWW^2*t^3 + 2*mWW*s*t^3 + 7*ep*mWW*s*t^3 + 5*ep^2*mWW*s*t^3 - 32*mWW*t^4 - 137*ep*mWW*t^4 - 135*ep^2*mWW*t^4 + 8*t^5 + 32*ep*t^5 + 30*ep^2*t^5))/(2*ep*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(mtt - s)^2*(-mWW + t)^3), (3*ep*(mtt - 2*mWW - s)*(mtt - s - t)^2*(mtt^2*mWW^3 + 5*ep*mtt^2*mWW^3 + 6*ep^2*mtt^2*mWW^3 - mtt*mWW^4 - 7*ep*mtt*mWW^4 - 10*ep^2*mtt*mWW^4 - 2*mtt*mWW^3*s - 10*ep*mtt*mWW^3*s - 12*ep^2*mtt*mWW^3*s + mWW^4*s + 7*ep*mWW^4*s + 10*ep^2*mWW^4*s + mWW^3*s^2 + 5*ep*mWW^3*s^2 + 6*ep^2*mWW^3*s^2 + mtt^2*mWW^2*t + 7*ep*mtt^2*mWW^2*t + 10*ep^2*mtt^2*mWW^2*t - 7*mtt*mWW^3*t - 33*ep*mtt*mWW^3*t - 38*ep^2*mtt*mWW^3*t + 11*mWW^4*t + 51*ep*mWW^4*t + 58*ep^2*mWW^4*t - 2*mtt*mWW^2*s*t - 14*ep*mtt*mWW^2*s*t - 20*ep^2*mtt*mWW^2*s*t + 7*mWW^3*s*t + 33*ep*mWW^3*s*t + 38*ep^2*mWW^3*s*t + mWW^2*s^2*t + 7*ep*mWW^2*s^2*t + 10*ep^2*mWW^2*s^2*t + mtt*mWW^2*t^2 - 5*ep*mtt*mWW^2*t^2 - 14*ep^2*mtt*mWW^2*t^2 - 18*mWW^3*t^2 - 66*ep*mWW^3*t^2 - 58*ep^2*mWW^3*t^2 - mWW^2*s*t^2 + 5*ep*mWW^2*s*t^2 + 14*ep^2*mWW^2*s*t^2 - mtt*mWW*t^3 - 3*ep*mtt*mWW*t^3 - 2*ep^2*mtt*mWW*t^3 + 27*mWW^2*t^3 + 109*ep*mWW^2*t^3 + 106*ep^2*mWW^2*t^3 + mWW*s*t^3 + 3*ep*mWW*s*t^3 + 2*ep^2*mWW*s*t^3 - 16*mWW*t^4 - 60*ep*mWW*t^4 - 54*ep^2*mWW*t^4 + 4*t^5 + 14*ep*t^5 + 12*ep^2*t^5))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(mtt - s)^2*(-mWW + t)^3), -(12*ep^2*mtt^11*mWW + 32*ep^3*mtt^11*mWW + 20*ep^4*mtt^11*mWW - 6*mtt^10*mWW^2 - 46*ep*mtt^10*mWW^2 - 236*ep^2*mtt^10*mWW^2 - 454*ep^3*mtt^10*mWW^2 - 266*ep^4*mtt^10*mWW^2 + 34*mtt^9*mWW^3 + 252*ep*mtt^9*mWW^3 + 1050*ep^2*mtt^9*mWW^3 + 1848*ep^3*mtt^9*mWW^3 + 1056*ep^4*mtt^9*mWW^3 - 78*mtt^8*mWW^4 - 542*ep*mtt^8*mWW^4 - 1962*ep^2*mtt^8*mWW^4 - 3202*ep^3*mtt^8*mWW^4 - 1768*ep^4*mtt^8*mWW^4 + 90*mtt^7*mWW^5 + 532*ep*mtt^7*mWW^5 + 1422*ep^2*mtt^7*mWW^5 + 1808*ep^3*mtt^7*mWW^5 + 820*ep^4*mtt^7*mWW^5 - 50*mtt^6*mWW^6 - 138*ep*mtt^6*mWW^6 + 568*ep^2*mtt^6*mWW^6 + 2094*ep^3*mtt^6*mWW^6 + 1614*ep^4*mtt^6*mWW^6 + 6*mtt^5*mWW^7 - 172*ep*mtt^5*mWW^7 - 1746*ep^2*mtt^5*mWW^7 - 4192*ep^3*mtt^5*mWW^7 - 2896*ep^4*mtt^5*mWW^7 + 6*mtt^4*mWW^8 + 150*ep*mtt^4*mWW^8 + 1166*ep^2*mtt^4*mWW^8 + 2714*ep^3*mtt^4*mWW^8 + 1876*ep^4*mtt^4*mWW^8 - 2*mtt^3*mWW^9 - 36*ep*mtt^3*mWW^9 - 274*ep^2*mtt^3*mWW^9 - 648*ep^3*mtt^3*mWW^9 - 456*ep^4*mtt^3*mWW^9 - 105*ep^2*mtt^10*mWW*s - 280*ep^3*mtt^10*mWW*s - 175*ep^4*mtt^10*mWW*s + 42*mtt^9*mWW^2*s + 326*ep*mtt^9*mWW^2*s + 1732*ep^2*mtt^9*mWW^2*s + 3378*ep^3*mtt^9*mWW^2*s + 1990*ep^4*mtt^9*mWW^2*s - 202*mtt^8*mWW^3*s - 1532*ep*mtt^8*mWW^3*s - 6541*ep^2*mtt^8*mWW^3*s - 11648*ep^3*mtt^8*mWW^3*s - 6701*ep^4*mtt^8*mWW^3*s + 378*mtt^7*mWW^4*s + 2752*ep*mtt^7*mWW^4*s + 10052*ep^2*mtt^7*mWW^4*s + 16372*ep^3*mtt^7*mWW^4*s + 9058*ep^4*mtt^7*mWW^4*s - 330*mtt^6*mWW^5*s - 2180*ep*mtt^6*mWW^5*s - 5479*ep^2*mtt^6*mWW^5*s - 6036*ep^3*mtt^6*mWW^5*s - 2391*ep^4*mtt^6*mWW^5*s + 110*mtt^5*mWW^6*s + 462*ep*mtt^5*mWW^6*s - 2454*ep^2*mtt^5*mWW^6*s - 9202*ep^3*mtt^5*mWW^6*s - 6960*ep^4*mtt^5*mWW^6*s + 18*mtt^4*mWW^7*s + 308*ep*mtt^4*mWW^7*s + 4303*ep^2*mtt^4*mWW^7*s + 11388*ep^3*mtt^4*mWW^7*s + 7983*ep^4*mtt^4*mWW^7*s - 18*mtt^3*mWW^8*s - 132*ep*mtt^3*mWW^8*s - 1626*ep^2*mtt^3*mWW^8*s - 4404*ep^3*mtt^3*mWW^8*s - 3136*ep^4*mtt^3*mWW^8*s + 2*mtt^2*mWW^9*s - 4*ep*mtt^2*mWW^9*s + 118*ep^2*mtt^2*mWW^9*s + 432*ep^3*mtt^2*mWW^9*s + 332*ep^4*mtt^2*mWW^9*s + 408*ep^2*mtt^9*mWW*s^2 + 1088*ep^3*mtt^9*mWW*s^2 + 680*ep^4*mtt^9*mWW*s^2 - 126*mtt^8*mWW^2*s^2 - 994*ep*mtt^8*mWW^2*s^2 - 5513*ep^2*mtt^8*mWW^2*s^2 - 10920*ep^3*mtt^8*mWW^2*s^2 - 6467*ep^4*mtt^8*mWW^2*s^2 + 498*mtt^7*mWW^3*s^2 + 3896*ep*mtt^7*mWW^3*s^2 + 17142*ep^2*mtt^7*mWW^3*s^2 + 30924*ep^3*mtt^7*mWW^3*s^2 + 17900*ep^4*mtt^7*mWW^3*s^2 - 714*mtt^6*mWW^4*s^2 - 5546*ep*mtt^6*mWW^4*s^2 - 20323*ep^2*mtt^6*mWW^4*s^2 - 32768*ep^3*mtt^6*mWW^4*s^2 - 18061*ep^4*mtt^6*mWW^4*s^2 + 398*mtt^5*mWW^5*s^2 + 3104*ep*mtt^5*mWW^5*s^2 + 6008*ep^2*mtt^5*mWW^5*s^2 + 2668*ep^3*mtt^5*mWW^5*s^2 - 802*ep^4*mtt^5*mWW^5*s^2 - 2*mtt^4*mWW^6*s^2 - 142*ep*mtt^4*mWW^6*s^2 + 6563*ep^2*mtt^4*mWW^6*s^2 + 20544*ep^3*mtt^4*mWW^6*s^2 + 14785*ep^4*mtt^4*mWW^6*s^2 - 66*mtt^3*mWW^7*s^2 - 344*ep*mtt^3*mWW^7*s^2 - 5350*ep^2*mtt^3*mWW^7*s^2 - 14832*ep^3*mtt^3*mWW^7*s^2 - 10456*ep^4*mtt^3*mWW^7*s^2 + 10*mtt^2*mWW^8*s^2 + 10*ep*mtt^2*mWW^8*s^2 + 1117*ep^2*mtt^2*mWW^8*s^2 + 3560*ep^3*mtt^2*mWW^8*s^2 + 2643*ep^4*mtt^2*mWW^8*s^2 + 2*mtt*mWW^9*s^2 + 16*ep*mtt*mWW^9*s^2 - 52*ep^2*mtt*mWW^9*s^2 - 264*ep^3*mtt*mWW^9*s^2 - 222*ep^4*mtt*mWW^9*s^2 - 924*ep^2*mtt^8*mWW*s^3 - 2464*ep^3*mtt^8*mWW*s^3 - 1540*ep^4*mtt^8*mWW*s^3 + 210*mtt^7*mWW^2*s^3 + 1694*ep*mtt^7*mWW^2*s^3 + 9922*ep^2*mtt^7*mWW^2*s^3 + 20006*ep^3*mtt^7*mWW^2*s^3 + 11908*ep^4*mtt^7*mWW^2*s^3 - 650*mtt^6*mWW^3*s^3 - 5316*ep*mtt^6*mWW^3*s^3 - 24294*ep^2*mtt^6*mWW^3*s^3 - 44468*ep^3*mtt^6*mWW^3*s^3 - 25880*ep^4*mtt^6*mWW^3*s^3 + 630*mtt^5*mWW^4*s^3 + 5426*ep*mtt^5*mWW^4*s^3 + 19486*ep^2*mtt^5*mWW^4*s^3 + 30338*ep^3*mtt^5*mWW^4*s^3 + 16412*ep^4*mtt^5*mWW^4*s^3 - 94*mtt^4*mWW^5*s^3 - 1308*ep*mtt^4*mWW^5*s^3 + 2252*ep^2*mtt^4*mWW^5*s^3 + 13464*ep^3*mtt^4*mWW^5*s^3 + 10550*ep^4*mtt^4*mWW^5*s^3 - 146*mtt^3*mWW^6*s^3 - 824*ep*mtt^3*mWW^6*s^3 - 10280*ep^2*mtt^3*mWW^6*s^3 - 26892*ep^3*mtt^3*mWW^6*s^3 - 18326*ep^4*mtt^3*mWW^6*s^3 + 42*mtt^2*mWW^7*s^3 + 284*ep*mtt^2*mWW^7*s^3 + 4304*ep^2*mtt^2*mWW^7*s^3 + 11676*ep^3*mtt^2*mWW^7*s^3 + 8126*ep^4*mtt^2*mWW^7*s^3 + 10*mtt*mWW^8*s^3 + 60*ep*mtt*mWW^8*s^3 - 454*ep^2*mtt*mWW^8*s^3 - 1708*ep^3*mtt*mWW^8*s^3 - 1296*ep^4*mtt*mWW^8*s^3 - 2*mWW^9*s^3 - 16*ep*mWW^9*s^3 - 12*ep^2*mWW^9*s^3 + 48*ep^3*mWW^9*s^3 + 46*ep^4*mWW^9*s^3 + 1344*ep^2*mtt^7*mWW*s^4 + 3584*ep^3*mtt^7*mWW*s^4 + 2240*ep^4*mtt^7*mWW*s^4 - 210*mtt^6*mWW^2*s^4 - 1750*ep*mtt^6*mWW^2*s^4 - 11015*ep^2*mtt^6*mWW^2*s^4 - 22680*ep^3*mtt^6*mWW^2*s^4 - 13565*ep^4*mtt^6*mWW^2*s^4 + 470*mtt^5*mWW^3*s^4 + 4120*ep*mtt^5*mWW^3*s^4 + 19766*ep^2*mtt^5*mWW^3*s^4 + 36776*ep^3*mtt^5*mWW^3*s^4 + 21500*ep^4*mtt^5*mWW^3*s^4 - 210*mtt^4*mWW^4*s^4 - 2314*ep*mtt^4*mWW^4*s^4 - 7019*ep^2*mtt^4*mWW^4*s^4 - 8864*ep^3*mtt^4*mWW^4*s^4 - 4205*ep^4*mtt^4*mWW^4*s^4 - 154*mtt^3*mWW^5*s^4 - 864*ep*mtt^3*mWW^5*s^4 - 9494*ep^2*mtt^3*mWW^5*s^4 - 23656*ep^3*mtt^3*mWW^5*s^4 - 15560*ep^4*mtt^3*mWW^5*s^4 + 100*mtt^2*mWW^6*s^4 + 852*ep*mtt^2*mWW^6*s^4 + 7981*ep^2*mtt^2*mWW^6*s^4 + 19186*ep^3*mtt^2*mWW^6*s^4 + 12573*ep^4*mtt^2*mWW^6*s^4 + 12*mtt*mWW^7*s^4 + 20*ep*mtt*mWW^7*s^4 - 1532*ep^2*mtt*mWW^7*s^4 - 4584*ep^3*mtt*mWW^7*s^4 - 3196*ep^4*mtt*mWW^7*s^4 - 8*mWW^8*s^4 - 64*ep*mWW^8*s^4 - 31*ep^2*mWW^8*s^4 + 238*ep^3*mWW^8*s^4 + 213*ep^4*mWW^8*s^4 - 1302*ep^2*mtt^6*mWW*s^5 - 3472*ep^3*mtt^6*mWW*s^5 - 2170*ep^4*mtt^6*mWW*s^5 + 126*mtt^5*mWW^2*s^5 + 1106*ep*mtt^5*mWW^2*s^5 + 7696*ep^2*mtt^5*mWW^2*s^5 + 16254*ep^3*mtt^5*mWW^2*s^5 + 9766*ep^4*mtt^5*mWW^2*s^5 - 174*mtt^4*mWW^3*s^5 - 1732*ep*mtt^4*mWW^3*s^5 - 8820*ep^2*mtt^4*mWW^3*s^5 - 16688*ep^3*mtt^4*mWW^3*s^5 - 9786*ep^4*mtt^4*mWW^3*s^5 - 42*mtt^3*mWW^4*s^5 - 52*ep*mtt^3*mWW^4*s^5 - 2272*ep^2*mtt^3*mWW^4*s^5 - 6272*ep^3*mtt^3*mWW^4*s^5 - 4102*ep^4*mtt^3*mWW^4*s^5 + 106*mtt^2*mWW^5*s^5 + 928*ep*mtt^2*mWW^5*s^5 + 7213*ep^2*mtt^2*mWW^5*s^5 + 16076*ep^3*mtt^2*mWW^5*s^5 + 10045*ep^4*mtt^2*mWW^5*s^5 - 4*mtt*mWW^6*s^5 - 146*ep*mtt*mWW^6*s^5 - 2512*ep^2*mtt*mWW^6*s^5 - 6426*ep^3*mtt*mWW^6*s^5 - 4192*ep^4*mtt*mWW^6*s^5 - 12*mWW^7*s^5 - 96*ep*mWW^7*s^5 + 21*ep^2*mWW^7*s^5 + 544*ep^3*mWW^7*s^5 + 439*ep^4*mWW^7*s^5 + 840*ep^2*mtt^5*mWW*s^6 + 2240*ep^3*mtt^5*mWW*s^6 + 1400*ep^4*mtt^5*mWW*s^6 - 42*mtt^4*mWW^2*s^6 - 406*ep*mtt^4*mWW^2*s^6 - 3287*ep^2*mtt^4*mWW^2*s^6 - 7168*ep^3*mtt^4*mWW^2*s^6 - 4325*ep^4*mtt^4*mWW^2*s^6 + 22*mtt^3*mWW^3*s^6 + 312*ep*mtt^3*mWW^3*s^6 + 1626*ep^2*mtt^3*mWW^3*s^6 + 3068*ep^3*mtt^3*mWW^3*s^6 + 1796*ep^4*mtt^3*mWW^3*s^6 + 42*mtt^2*mWW^4*s^6 + 354*ep*mtt^2*mWW^4*s^6 + 2759*ep^2*mtt^2*mWW^4*s^6 + 5984*ep^3*mtt^2*mWW^4*s^6 + 3617*ep^4*mtt^2*mWW^4*s^6 - 14*mtt*mWW^5*s^6 - 196*ep*mtt*mWW^5*s^6 - 2072*ep^2*mtt*mWW^5*s^6 - 4820*ep^3*mtt*mWW^5*s^6 - 2994*ep^4*mtt*mWW^5*s^6 - 8*mWW^6*s^6 - 64*ep*mWW^6*s^6 + 134*ep^2*mWW^6*s^6 + 696*ep^3*mWW^6*s^6 + 506*ep^4*mWW^6*s^6 - 348*ep^2*mtt^4*mWW*s^7 - 928*ep^3*mtt^4*mWW*s^7 - 580*ep^4*mtt^4*mWW*s^7 + 6*mtt^3*mWW^2*s^7 + 74*ep*mtt^3*mWW^2*s^7 + 778*ep^2*mtt^3*mWW^2*s^7 + 1770*ep^3*mtt^3*mWW^2*s^7 + 1072*ep^4*mtt^3*mWW^2*s^7 + 2*mtt^2*mWW^3*s^7 + 4*ep*mtt^2*mWW^3*s^7 + 158*ep^2*mtt^2*mWW^3*s^7 + 396*ep^3*mtt^2*mWW^3*s^7 + 240*ep^4*mtt^2*mWW^3*s^7 - 6*mtt*mWW^4*s^7 - 78*ep*mtt*mWW^4*s^7 - 786*ep^2*mtt*mWW^4*s^7 - 1766*ep^3*mtt*mWW^4*s^7 - 1064*ep^4*mtt*mWW^4*s^7 - 2*mWW^5*s^7 - 16*ep*mWW^5*s^7 + 150*ep^2*mWW^5*s^7 + 496*ep^3*mWW^5*s^7 + 332*ep^4*mWW^5*s^7 + 84*ep^2*mtt^3*mWW*s^8 + 224*ep^3*mtt^3*mWW*s^8 + 140*ep^4*mtt^3*mWW*s^8 - 4*ep*mtt^2*mWW^2*s^8 - 77*ep^2*mtt^2*mWW^2*s^8 - 186*ep^3*mtt^2*mWW^2*s^8 - 113*ep^4*mtt^2*mWW^2*s^8 - 4*ep*mtt*mWW^3*s^8 - 96*ep^2*mtt*mWW^3*s^8 - 232*ep^3*mtt*mWW^3*s^8 - 140*ep^4*mtt*mWW^3*s^8 + 65*ep^2*mWW^4*s^8 + 178*ep^3*mWW^4*s^8 + 113*ep^4*mWW^4*s^8 - 9*ep^2*mtt^2*mWW*s^9 - 24*ep^3*mtt^2*mWW*s^9 - 15*ep^4*mtt^2*mWW*s^9 + 9*ep^2*mWW^3*s^9 + 24*ep^3*mWW^3*s^9 + 15*ep^4*mWW^3*s^9 + 6*mtt^10*mWW*t + 46*ep*mtt^10*mWW*t + 65*ep^2*mtt^10*mWW*t - 14*ep^3*mtt^10*mWW*t - 39*ep^4*mtt^10*mWW*t - 8*mtt^9*mWW^2*t - 58*ep*mtt^9*mWW^2*t + 406*ep^2*mtt^9*mWW^2*t + 1402*ep^3*mtt^9*mWW^2*t + 1006*ep^4*mtt^9*mWW^2*t - 54*mtt^8*mWW^3*t - 400*ep*mtt^8*mWW^3*t - 2929*ep^2*mtt^8*mWW^3*t - 6664*ep^3*mtt^8*mWW^3*t - 4385*ep^4*mtt^8*mWW^3*t + 180*mtt^7*mWW^4*t + 1256*ep*mtt^7*mWW^4*t + 6090*ep^2*mtt^7*mWW^4*t + 12240*ep^3*mtt^7*mWW^4*t + 7822*ep^4*mtt^7*mWW^4*t - 230*mtt^6*mWW^5*t - 1418*ep*mtt^6*mWW^5*t - 5191*ep^2*mtt^6*mWW^5*t - 9494*ep^3*mtt^6*mWW^5*t - 6091*ep^4*mtt^6*mWW^5*t + 144*mtt^5*mWW^6*t + 558*ep*mtt^5*mWW^6*t + 296*ep^2*mtt^5*mWW^6*t - 390*ep^3*mtt^5*mWW^6*t + 20*ep^4*mtt^5*mWW^6*t - 42*mtt^4*mWW^7*t + 204*ep*mtt^4*mWW^7*t + 2947*ep^2*mtt^4*mWW^7*t + 6644*ep^3*mtt^4*mWW^7*t + 4007*ep^4*mtt^4*mWW^7*t + 4*mtt^3*mWW^8*t - 252*ep*mtt^3*mWW^8*t - 2256*ep^2*mtt^3*mWW^8*t - 5060*ep^3*mtt^3*mWW^8*t - 3240*ep^4*mtt^3*mWW^8*t + 64*ep*mtt^2*mWW^9*t + 572*ep^2*mtt^2*mWW^9*t + 1336*ep^3*mtt^2*mWW^9*t + 900*ep^4*mtt^2*mWW^9*t - 42*mtt^9*mWW*s*t - 326*ep*mtt^9*mWW*s*t - 433*ep^2*mtt^9*mWW*s*t + 158*ep^3*mtt^9*mWW*s*t + 295*ep^4*mtt^9*mWW*s*t + 38*mtt^8*mWW^2*s*t + 292*ep*mtt^8*mWW^2*s*t - 2849*ep^2*mtt^8*mWW^2*s*t - 9216*ep^3*mtt^8*mWW^2*s*t - 6409*ep^4*mtt^8*mWW^2*s*t + 324*mtt^7*mWW^3*s*t + 2376*ep*mtt^7*mWW^3*s*t + 16318*ep^2*mtt^7*mWW^3*s*t + 36152*ep^3*mtt^7*mWW^3*s*t + 23278*ep^4*mtt^7*mWW^3*s*t - 840*mtt^6*mWW^4*s*t - 5914*ep*mtt^6*mWW^4*s*t - 26808*ep^2*mtt^6*mWW^4*s*t - 51674*ep^3*mtt^6*mWW^4*s*t - 32088*ep^4*mtt^6*mWW^4*s*t + 830*mtt^5*mWW^5*s*t + 5292*ep*mtt^5*mWW^5*s*t + 15903*ep^2*mtt^5*mWW^5*s*t + 24512*ep^3*mtt^5*mWW^5*s*t + 14347*ep^4*mtt^5*mWW^5*s*t - 378*mtt^4*mWW^6*s*t - 1702*ep*mtt^4*mWW^6*s*t + 2295*ep^2*mtt^4*mWW^6*s*t + 11770*ep^3*mtt^4*mWW^6*s*t + 8223*ep^4*mtt^4*mWW^6*s*t + 72*mtt^3*mWW^7*s*t - 126*ep*mtt^3*mWW^7*s*t - 6440*ep^2*mtt^3*mWW^7*s*t - 16950*ep^3*mtt^3*mWW^7*s*t - 11188*ep^4*mtt^3*mWW^7*s*t - 4*mtt^2*mWW^8*s*t + 68*ep*mtt^2*mWW^8*s*t + 1922*ep^2*mtt^2*mWW^8*s*t + 5248*ep^3*mtt^2*mWW^8*s*t + 3594*ep^4*mtt^2*mWW^8*s*t + 40*ep*mtt*mWW^9*s*t + 92*ep^2*mtt*mWW^9*s*t - 52*ep^4*mtt*mWW^9*s*t + 126*mtt^8*mWW*s^2*t + 994*ep*mtt^8*mWW*s^2*t + 1196*ep^2*mtt^8*mWW*s^2*t - 772*ep^3*mtt^8*mWW*s^2*t - 1028*ep^4*mtt^8*mWW*s^2*t - 60*mtt^7*mWW^2*s^2*t - 530*ep*mtt^7*mWW^2*s^2*t + 8697*ep^2*mtt^7*mWW^2*s^2*t + 26288*ep^3*mtt^7*mWW^2*s^2*t + 17713*ep^4*mtt^7*mWW^2*s^2*t - 816*mtt^6*mWW^3*s^2*t - 5964*ep*mtt^6*mWW^3*s^2*t - 38272*ep^2*mtt^6*mWW^3*s^2*t - 82416*ep^3*mtt^6*mWW^3*s^2*t - 51932*ep^4*mtt^6*mWW^3*s^2*t + 1556*mtt^5*mWW^4*s^2*t + 11172*ep*mtt^5*mWW^4*s^2*t + 46998*ep^2*mtt^5*mWW^4*s^2*t + 86404*ep^3*mtt^5*mWW^4*s^2*t + 52130*ep^4*mtt^5*mWW^4*s^2*t - 1058*mtt^4*mWW^5*s^2*t - 7108*ep*mtt^4*mWW^5*s^2*t - 15464*ep^2*mtt^4*mWW^5*s^2*t - 15446*ep^3*mtt^4*mWW^5*s^2*t - 6776*ep^4*mtt^4*mWW^5*s^2*t + 252*mtt^3*mWW^6*s^2*t + 1286*ep*mtt^3*mWW^6*s^2*t - 8241*ep^2*mtt^3*mWW^6*s^2*t - 27704*ep^3*mtt^3*mWW^6*s^2*t - 19269*ep^4*mtt^3*mWW^6*s^2*t + 4*mtt^2*mWW^7*s^2*t + 66*ep*mtt^2*mWW^7*s^2*t + 5338*ep^2*mtt^2*mWW^7*s^2*t + 15042*ep^3*mtt^2*mWW^7*s^2*t + 10302*ep^4*mtt^2*mWW^7*s^2*t - 4*mtt*mWW^8*s^2*t + 108*ep*mtt*mWW^8*s^2*t - 204*ep^2*mtt*mWW^8*s^2*t - 1452*ep^3*mtt*mWW^8*s^2*t - 1244*ep^4*mtt*mWW^8*s^2*t - 24*ep*mWW^9*s^2*t - 48*ep^2*mWW^9*s^2*t + 56*ep^3*mWW^9*s^2*t + 104*ep^4*mWW^9*s^2*t - 210*mtt^7*mWW*s^3*t - 1694*ep*mtt^7*mWW*s^3*t - 1723*ep^2*mtt^7*mWW*s^3*t + 2098*ep^3*mtt^7*mWW*s^3*t + 2157*ep^4*mtt^7*mWW*s^3*t + 10*mtt^6*mWW^2*s^3*t + 296*ep*mtt^6*mWW^2*s^3*t - 14990*ep^2*mtt^6*mWW^2*s^3*t - 42326*ep^3*mtt^6*mWW^2*s^3*t - 27670*ep^4*mtt^6*mWW^2*s^3*t + 1110*mtt^5*mWW^3*s^3*t + 8162*ep*mtt^5*mWW^3*s^3*t + 48663*ep^2*mtt^5*mWW^3*s^3*t + 101622*ep^3*mtt^5*mWW^3*s^3*t + 62743*ep^4*mtt^5*mWW^3*s^3*t - 1414*mtt^4*mWW^4*s^3*t - 10486*ep*mtt^4*mWW^4*s^3*t - 40069*ep^2*mtt^4*mWW^4*s^3*t - 69494*ep^3*mtt^4*mWW^4*s^3*t - 40897*ep^4*mtt^4*mWW^4*s^3*t + 460*mtt^3*mWW^5*s^3*t + 3286*ep*mtt^3*mWW^5*s^3*t - 376*ep^2*mtt^3*mWW^5*s^3*t - 13286*ep^3*mtt^3*mWW^5*s^3*t - 10172*ep^4*mtt^3*mWW^5*s^3*t + 96*mtt^2*mWW^6*s^3*t + 762*ep*mtt^2*mWW^6*s^3*t + 11453*ep^2*mtt^2*mWW^6*s^3*t + 28548*ep^3*mtt^2*mWW^6*s^3*t + 18593*ep^4*mtt^2*mWW^6*s^3*t - 56*mtt*mWW^7*s^3*t - 290*ep*mtt*mWW^7*s^3*t - 3032*ep^2*mtt*mWW^7*s^3*t - 7802*ep^3*mtt*mWW^7*s^3*t - 5372*ep^4*mtt*mWW^7*s^3*t + 4*mWW^8*s^3*t - 36*ep*mWW^8*s^3*t + 74*ep^2*mWW^8*s^3*t + 640*ep^3*mWW^8*s^3*t + 618*ep^4*mWW^8*s^3*t + 210*mtt^6*mWW*s^4*t + 1750*ep*mtt^6*mWW*s^4*t + 1280*ep^2*mtt^6*mWW*s^4*t - 3460*ep^3*mtt^6*mWW*s^4*t - 2960*ep^4*mtt^6*mWW*s^4*t + 80*mtt^5*mWW^2*s^4*t + 310*ep*mtt^5*mWW^2*s^4*t + 15790*ep^2*mtt^5*mWW^2*s^4*t + 41730*ep^3*mtt^5*mWW^2*s^4*t + 26550*ep^4*mtt^5*mWW^2*s^4*t - 870*mtt^4*mWW^3*s^4*t - 6528*ep*mtt^4*mWW^3*s^4*t - 35746*ep^2*mtt^4*mWW^3*s^4*t - 72050*ep^3*mtt^4*mWW^3*s^4*t - 43690*ep^4*mtt^4*mWW^3*s^4*t + 596*mtt^3*mWW^4*s^4*t + 4646*ep*mtt^3*mWW^4*s^4*t + 14511*ep^2*mtt^3*mWW^4*s^4*t + 22364*ep^3*mtt^3*mWW^4*s^4*t + 12983*ep^4*mtt^3*mWW^4*s^4*t + 118*mtt^2*mWW^5*s^4*t + 936*ep*mtt^2*mWW^5*s^4*t + 10793*ep^2*mtt^2*mWW^5*s^4*t + 24824*ep^3*mtt^2*mWW^5*s^4*t + 15217*ep^4*mtt^2*mWW^5*s^4*t - 156*mtt*mWW^6*s^4*t - 1196*ep*mtt*mWW^6*s^4*t - 7375*ep^2*mtt*mWW^6*s^4*t - 15514*ep^3*mtt*mWW^6*s^4*t - 9671*ep^4*mtt*mWW^6*s^4*t + 22*mWW^7*s^4*t + 98*ep*mWW^7*s^4*t + 795*ep^2*mWW^7*s^4*t + 2138*ep^3*mWW^7*s^4*t + 1571*ep^4*mWW^7*s^4*t - 126*mtt^5*mWW*s^5*t - 1106*ep*mtt^5*mWW*s^5*t - 295*ep^2*mtt^5*mWW*s^5*t + 3554*ep^3*mtt^5*mWW*s^5*t + 2689*ep^4*mtt^5*mWW*s^5*t - 102*mtt^4*mWW^2*s^5*t - 572*ep*mtt^4*mWW^2*s^5*t - 10221*ep^2*mtt^4*mWW^2*s^5*t - 25372*ep^3*mtt^4*mWW^2*s^5*t - 15781*ep^4*mtt^4*mWW^2*s^5*t + 384*mtt^3*mWW^3*s^5*t + 3012*ep*mtt^3*mWW^3*s^5*t + 14688*ep^2*mtt^3*mWW^3*s^5*t + 28164*ep^3*mtt^3*mWW^3*s^5*t + 16800*ep^4*mtt^3*mWW^3*s^5*t - 44*mtt^2*mWW^4*s^5*t - 408*ep*mtt^2*mWW^4*s^5*t + 1131*ep^2*mtt^2*mWW^4*s^5*t + 3902*ep^3*mtt^2*mWW^4*s^5*t + 2191*ep^4*mtt^2*mWW^4*s^5*t - 154*mtt*mWW^5*s^5*t - 1250*ep*mtt*mWW^5*s^5*t - 6971*ep^2*mtt*mWW^5*s^5*t - 13602*ep^3*mtt*mWW^5*s^5*t - 8003*ep^4*mtt*mWW^5*s^5*t + 42*mWW^6*s^5*t + 292*ep*mWW^6*s^5*t + 1572*ep^2*mWW^6*s^5*t + 3290*ep^3*mWW^6*s^5*t + 2104*ep^4*mWW^6*s^5*t + 42*mtt^4*mWW*s^6*t + 406*ep*mtt^4*mWW*s^6*t - 232*ep^2*mtt^4*mWW*s^6*t - 2228*ep^3*mtt^4*mWW*s^6*t - 1560*ep^4*mtt^4*mWW*s^6*t + 52*mtt^3*mWW^2*s^6*t + 338*ep*mtt^3*mWW^2*s^6*t + 3829*ep^2*mtt^3*mWW^2*s^6*t + 8956*ep^3*mtt^3*mWW^2*s^6*t + 5469*ep^4*mtt^3*mWW^2*s^6*t - 84*mtt^2*mWW^3*s^6*t - 724*ep*mtt^2*mWW^3*s^6*t - 2804*ep^2*mtt^2*mWW^3*s^6*t - 4772*ep^3*mtt^2*mWW^3*s^6*t - 2768*ep^4*mtt^2*mWW^3*s^6*t - 44*mtt*mWW^4*s^6*t - 346*ep*mtt*mWW^4*s^6*t - 2291*ep^2*mtt*mWW^4*s^6*t - 4576*ep^3*mtt*mWW^4*s^6*t - 2619*ep^4*mtt*mWW^4*s^6*t + 34*mWW^5*s^6*t + 262*ep*mWW^5*s^6*t + 1306*ep^2*mWW^5*s^6*t + 2492*ep^3*mWW^5*s^6*t + 1478*ep^4*mWW^5*s^6*t - 6*mtt^3*mWW*s^7*t - 74*ep*mtt^3*mWW*s^7*t + 179*ep^2*mtt^3*mWW*s^7*t + 782*ep^3*mtt^3*mWW*s^7*t + 523*ep^4*mtt^3*mWW*s^7*t - 10*mtt^2*mWW^2*s^7*t - 80*ep*mtt^2*mWW^2*s^7*t - 692*ep^2*mtt^2*mWW^2*s^7*t - 1518*ep^3*mtt^2*mWW^2*s^7*t - 908*ep^4*mtt^2*mWW^2*s^7*t + 6*mtt*mWW^3*s^7*t + 66*ep*mtt*mWW^3*s^7*t + 51*ep^2*mtt*mWW^3*s^7*t - 114*ep^3*mtt*mWW^3*s^7*t - 93*ep^4*mtt*mWW^3*s^7*t + 10*mWW^4*s^7*t + 80*ep*mWW^4*s^7*t + 438*ep^2*mWW^4*s^7*t + 834*ep^3*mWW^4*s^7*t + 478*ep^4*mWW^4*s^7*t + 4*ep*mtt^2*mWW*s^8*t - 37*ep^2*mtt^2*mWW*s^8*t - 118*ep^3*mtt^2*mWW*s^8*t - 77*ep^4*mtt^2*mWW*s^8*t + 4*ep*mtt*mWW^2*s^8*t + 30*ep^2*mtt*mWW^2*s^8*t + 56*ep^3*mtt*mWW^2*s^8*t + 30*ep^4*mtt*mWW^2*s^8*t + 31*ep^2*mWW^3*s^8*t + 78*ep^3*mWW^3*s^8*t + 47*ep^4*mWW^3*s^8*t + 12*ep^2*mtt^10*t^2 + 44*ep^3*mtt^10*t^2 + 40*ep^4*mtt^10*t^2 - 26*mtt^9*mWW*t^2 - 194*ep*mtt^9*mWW*t^2 - 501*ep^2*mtt^9*mWW*t^2 - 666*ep^3*mtt^9*mWW*t^2 - 409*ep^4*mtt^9*mWW*t^2 + 90*mtt^8*mWW^2*t^2 + 646*ep*mtt^8*mWW^2*t^2 + 866*ep^2*mtt^8*mWW^2*t^2 - 96*ep^3*mtt^8*mWW^2*t^2 - 294*ep^4*mtt^8*mWW^2*t^2 - 84*mtt^7*mWW^3*t^2 - 594*ep*mtt^7*mWW^3*t^2 + 1702*ep^2*mtt^7*mWW^3*t^2 + 7346*ep^3*mtt^7*mWW^3*t^2 + 5406*ep^4*mtt^7*mWW^3*t^2 - 44*mtt^6*mWW^4*t^2 - 230*ep*mtt^6*mWW^4*t^2 - 5569*ep^2*mtt^6*mWW^4*t^2 - 15516*ep^3*mtt^6*mWW^4*t^2 - 10961*ep^4*mtt^6*mWW^4*t^2 + 126*mtt^5*mWW^5*t^2 + 722*ep*mtt^5*mWW^5*t^2 + 5289*ep^2*mtt^5*mWW^5*t^2 + 13158*ep^3*mtt^5*mWW^5*t^2 + 9309*ep^4*mtt^5*mWW^5*t^2 - 78*mtt^4*mWW^6*t^2 - 418*ep*mtt^4*mWW^6*t^2 - 1968*ep^2*mtt^4*mWW^6*t^2 - 5004*ep^3*mtt^4*mWW^6*t^2 - 3944*ep^4*mtt^4*mWW^6*t^2 + 16*mtt^3*mWW^7*t^2 - 2*ep*mtt^3*mWW^7*t^2 - 260*ep^2*mtt^3*mWW^7*t^2 + 114*ep^3*mtt^3*mWW^7*t^2 + 684*ep^4*mtt^3*mWW^7*t^2 + 114*ep*mtt^2*mWW^8*t^2 + 739*ep^2*mtt^2*mWW^8*t^2 + 1260*ep^3*mtt^2*mWW^8*t^2 + 567*ep^4*mtt^2*mWW^8*t^2 - 44*ep*mtt*mWW^9*t^2 - 310*ep^2*mtt*mWW^9*t^2 - 640*ep^3*mtt*mWW^9*t^2 - 398*ep^4*mtt*mWW^9*t^2 - 72*ep^2*mtt^9*s*t^2 - 264*ep^3*mtt^9*s*t^2 - 240*ep^4*mtt^9*s*t^2 + 164*mtt^8*mWW*s*t^2 + 1240*ep*mtt^8*mWW*s*t^2 + 3066*ep^2*mtt^8*mWW*s*t^2 + 3800*ep^3*mtt^8*mWW*s*t^2 + 2242*ep^4*mtt^8*mWW*s*t^2 - 468*mtt^7*mWW^2*s*t^2 - 3442*ep*mtt^7*mWW^2*s*t^2 - 4018*ep^2*mtt^7*mWW^2*s*t^2 + 2294*ep^3*mtt^7*mWW^2*s*t^2 + 2810*ep^4*mtt^7*mWW^2*s*t^2 + 312*mtt^6*mWW^3*s*t^2 + 2340*ep*mtt^6*mWW^3*s*t^2 - 9536*ep^2*mtt^6*mWW^3*s*t^2 - 37096*ep^3*mtt^6*mWW^3*s*t^2 - 26852*ep^4*mtt^6*mWW^3*s*t^2 + 248*mtt^5*mWW^4*s*t^2 + 1428*ep*mtt^5*mWW^4*s*t^2 + 21960*ep^2*mtt^5*mWW^4*s*t^2 + 58872*ep^3*mtt^5*mWW^4*s*t^2 + 41156*ep^4*mtt^5*mWW^4*s*t^2 - 396*mtt^4*mWW^5*s*t^2 - 2424*ep*mtt^4*mWW^5*s*t^2 - 13380*ep^2*mtt^4*mWW^5*s*t^2 - 30780*ep^3*mtt^4*mWW^5*s*t^2 - 21364*ep^4*mtt^4*mWW^5*s*t^2 + 156*mtt^3*mWW^6*s*t^2 + 834*ep*mtt^3*mWW^6*s*t^2 + 290*ep^2*mtt^3*mWW^6*s*t^2 - 874*ep^3*mtt^3*mWW^6*s*t^2 - 206*ep^4*mtt^3*mWW^6*s*t^2 - 16*mtt^2*mWW^7*s*t^2 + 120*ep*mtt^2*mWW^7*s*t^2 + 2312*ep^2*mtt^2*mWW^7*s*t^2 + 5188*ep^3*mtt^2*mWW^7*s*t^2 + 3108*ep^4*mtt^2*mWW^7*s*t^2 - 52*ep*mtt*mWW^8*s*t^2 - 312*ep^2*mtt*mWW^8*s*t^2 - 500*ep^3*mtt*mWW^8*s*t^2 - 256*ep^4*mtt*mWW^8*s*t^2 - 44*ep*mWW^9*s*t^2 - 310*ep^2*mWW^9*s*t^2 - 640*ep^3*mWW^9*s*t^2 - 398*ep^4*mWW^9*s*t^2 + 180*ep^2*mtt^8*s^2*t^2 + 660*ep^3*mtt^8*s^2*t^2 + 600*ep^4*mtt^8*s^2*t^2 - 438*mtt^7*mWW*s^2*t^2 - 3366*ep*mtt^7*mWW*s^2*t^2 - 7938*ep^2*mtt^7*mWW*s^2*t^2 - 9036*ep^3*mtt^7*mWW*s^2*t^2 - 5058*ep^4*mtt^7*mWW*s^2*t^2 + 990*mtt^6*mWW^2*s^2*t^2 + 7526*ep*mtt^6*mWW^2*s^2*t^2 + 7226*ep^2*mtt^6*mWW^2*s^2*t^2 - 9604*ep^3*mtt^6*mWW^2*s^2*t^2 - 9262*ep^4*mtt^6*mWW^2*s^2*t^2 - 382*mtt^5*mWW^3*s^2*t^2 - 3232*ep*mtt^5*mWW^3*s^2*t^2 + 21655*ep^2*mtt^5*mWW^3*s^2*t^2 + 75468*ep^3*mtt^5*mWW^3*s^2*t^2 + 53471*ep^4*mtt^5*mWW^3*s^2*t^2 - 518*mtt^4*mWW^4*s^2*t^2 - 3192*ep*mtt^4*mWW^4*s^2*t^2 - 33290*ep^2*mtt^4*mWW^4*s^2*t^2 - 84778*ep^3*mtt^4*mWW^4*s^2*t^2 - 58506*ep^4*mtt^4*mWW^4*s^2*t^2 + 396*mtt^3*mWW^5*s^2*t^2 + 2600*ep*mtt^3*mWW^5*s^2*t^2 + 10015*ep^2*mtt^3*mWW^5*s^2*t^2 + 20610*ep^3*mtt^3*mWW^5*s^2*t^2 + 14363*ep^4*mtt^3*mWW^5*s^2*t^2 - 32*mtt^2*mWW^6*s^2*t^2 - 148*ep*mtt^2*mWW^6*s^2*t^2 + 3543*ep^2*mtt^2*mWW^6*s^2*t^2 + 9410*ep^3*mtt^2*mWW^6*s^2*t^2 + 5987*ep^4*mtt^2*mWW^6*s^2*t^2 - 16*mtt*mWW^7*s^2*t^2 - 110*ep*mtt*mWW^7*s^2*t^2 - 624*ep^2*mtt*mWW^7*s^2*t^2 - 906*ep^3*mtt*mWW^7*s^2*t^2 - 368*ep^4*mtt*mWW^7*s^2*t^2 - 78*ep*mWW^8*s^2*t^2 - 767*ep^2*mWW^8*s^2*t^2 - 1824*ep^3*mWW^8*s^2*t^2 - 1227*ep^4*mWW^8*s^2*t^2 - 240*ep^2*mtt^7*s^3*t^2 - 880*ep^3*mtt^7*s^3*t^2 - 800*ep^4*mtt^7*s^3*t^2 + 640*mtt^6*mWW*s^3*t^2 + 5020*ep*mtt^6*mWW*s^3*t^2 + 11235*ep^2*mtt^6*mWW*s^3*t^2 + 11490*ep^3*mtt^6*mWW*s^3*t^2 + 5975*ep^4*mtt^6*mWW*s^3*t^2 - 1080*mtt^5*mWW^2*s^3*t^2 - 8592*ep*mtt^5*mWW^2*s^3*t^2 - 5924*ep^2*mtt^5*mWW^2*s^3*t^2 + 17636*ep^3*mtt^5*mWW^2*s^3*t^2 + 14960*ep^4*mtt^5*mWW^2*s^3*t^2 + 80*mtt^4*mWW^3*s^3*t^2 + 1254*ep*mtt^4*mWW^3*s^3*t^2 - 26182*ep^2*mtt^4*mWW^3*s^3*t^2 - 79630*ep^3*mtt^4*mWW^3*s^3*t^2 - 54674*ep^4*mtt^4*mWW^3*s^3*t^2 + 508*mtt^3*mWW^4*s^3*t^2 + 3458*ep*mtt^3*mWW^4*s^3*t^2 + 24676*ep^2*mtt^3*mWW^4*s^3*t^2 + 58082*ep^3*mtt^3*mWW^4*s^3*t^2 + 39428*ep^4*mtt^3*mWW^4*s^3*t^2 - 72*mtt^2*mWW^5*s^3*t^2 - 590*ep*mtt^2*mWW^5*s^3*t^2 - 457*ep^2*mtt^2*mWW^5*s^3*t^2 - 992*ep^3*mtt^2*mWW^5*s^3*t^2 - 1785*ep^4*mtt^2*mWW^5*s^3*t^2 - 92*mtt*mWW^6*s^3*t^2 - 606*ep*mtt*mWW^6*s^3*t^2 - 2616*ep^2*mtt*mWW^6*s^3*t^2 - 3926*ep^3*mtt*mWW^6*s^3*t^2 - 1712*ep^4*mtt*mWW^6*s^3*t^2 + 16*mWW^7*s^3*t^2 + 64*ep*mWW^7*s^3*t^2 - 468*ep^2*mWW^7*s^3*t^2 - 1764*ep^3*mWW^7*s^3*t^2 - 1392*ep^4*mWW^7*s^3*t^2 + 180*ep^2*mtt^6*s^4*t^2 + 660*ep^3*mtt^6*s^4*t^2 + 600*ep^4*mtt^6*s^4*t^2 - 550*mtt^5*mWW*s^4*t^2 - 4430*ep*mtt^5*mWW*s^4*t^2 - 9345*ep^2*mtt^5*mWW*s^4*t^2 - 8290*ep^3*mtt^5*mWW*s^4*t^2 - 3845*ep^4*mtt^5*mWW*s^4*t^2 + 630*mtt^4*mWW^2*s^4*t^2 + 5338*ep*mtt^4*mWW^2*s^4*t^2 + 1486*ep^2*mtt^4*mWW^2*s^4*t^2 - 17024*ep^3*mtt^4*mWW^2*s^4*t^2 - 13130*ep^4*mtt^4*mWW^2*s^4*t^2 + 200*mtt^3*mWW^3*s^4*t^2 + 1204*ep*mtt^3*mWW^3*s^4*t^2 + 18617*ep^2*mtt^3*mWW^3*s^4*t^2 + 47070*ep^3*mtt^3*mWW^3*s^4*t^2 + 30741*ep^4*mtt^3*mWW^3*s^4*t^2 - 236*mtt^2*mWW^4*s^4*t^2 - 1908*ep*mtt^2*mWW^4*s^4*t^2 - 9429*ep^2*mtt^2*mWW^4*s^4*t^2 - 19734*ep^3*mtt^2*mWW^4*s^4*t^2 - 13253*ep^4*mtt^2*mWW^4*s^4*t^2 - 90*mtt*mWW^5*s^4*t^2 - 606*ep*mtt*mWW^5*s^4*t^2 - 2356*ep^2*mtt*mWW^5*s^4*t^2 - 2852*ep^3*mtt*mWW^5*s^4*t^2 - 668*ep^4*mtt*mWW^5*s^4*t^2 + 46*mWW^6*s^4*t^2 + 338*ep*mWW^6*s^4*t^2 + 655*ep^2*mWW^6*s^4*t^2 + 42*ep^3*mWW^6*s^4*t^2 - 445*ep^4*mWW^6*s^4*t^2 - 72*ep^2*mtt^5*s^5*t^2 - 264*ep^3*mtt^5*s^5*t^2 - 240*ep^4*mtt^5*s^5*t^2 + 276*mtt^4*mWW*s^5*t^2 + 2304*ep*mtt^4*mWW*s^5*t^2 + 4536*ep^2*mtt^4*mWW*s^5*t^2 + 3276*ep^3*mtt^4*mWW*s^5*t^2 + 1224*ep^4*mtt^4*mWW*s^5*t^2 - 180*mtt^3*mWW^2*s^5*t^2 - 1658*ep*mtt^3*mWW^2*s^5*t^2 + 910*ep^2*mtt^3*mWW^2*s^5*t^2 + 8902*ep^3*mtt^3*mWW^2*s^5*t^2 + 6274*ep^4*mtt^3*mWW^2*s^5*t^2 - 176*mtt^2*mWW^3*s^5*t^2 - 1442*ep*mtt^2*mWW^3*s^5*t^2 - 8011*ep^2*mtt^2*mWW^3*s^5*t^2 - 15936*ep^3*mtt^2*mWW^3*s^5*t^2 - 9635*ep^4*mtt^2*mWW^3*s^5*t^2 + 44*mtt*mWW^4*s^5*t^2 + 450*ep*mtt*mWW^4*s^5*t^2 + 1604*ep^2*mtt*mWW^4*s^5*t^2 + 3070*ep^3*mtt*mWW^4*s^5*t^2 + 2232*ep^4*mtt*mWW^4*s^5*t^2 + 36*mWW^5*s^5*t^2 + 298*ep*mWW^5*s^5*t^2 + 889*ep^2*mWW^5*s^5*t^2 + 856*ep^3*mWW^5*s^5*t^2 + 145*ep^4*mWW^5*s^5*t^2 + 12*ep^2*mtt^4*s^6*t^2 + 44*ep^3*mtt^4*s^6*t^2 + 40*ep^4*mtt^4*s^6*t^2 - 74*mtt^3*mWW*s^6*t^2 - 650*ep*mtt^3*mWW*s^6*t^2 - 1176*ep^2*mtt^3*mWW*s^6*t^2 - 600*ep^3*mtt^3*mWW*s^6*t^2 - 112*ep^4*mtt^3*mWW*s^6*t^2 + 18*mtt^2*mWW^2*s^6*t^2 + 170*ep*mtt^2*mWW^2*s^6*t^2 - 666*ep^2*mtt^2*mWW^2*s^6*t^2 - 2348*ep^3*mtt^2*mWW^2*s^6*t^2 - 1490*ep^4*mtt^2*mWW^2*s^6*t^2 + 58*mtt*mWW^3*s^6*t^2 + 534*ep*mtt*mWW^3*s^6*t^2 + 1926*ep^2*mtt*mWW^3*s^6*t^2 + 2996*ep^3*mtt*mWW^3*s^6*t^2 + 1658*ep^4*mtt*mWW^3*s^6*t^2 - 2*mWW^4*s^6*t^2 - 6*ep*mWW^4*s^6*t^2 + 48*ep^2*mWW^4*s^6*t^2 + 4*ep^3*mWW^4*s^6*t^2 - 96*ep^4*mWW^4*s^6*t^2 + 8*mtt^2*mWW*s^7*t^2 + 76*ep*mtt^2*mWW*s^7*t^2 + 123*ep^2*mtt^2*mWW*s^7*t^2 + 26*ep^3*mtt^2*mWW*s^7*t^2 - 17*ep^4*mtt^2*mWW*s^7*t^2 + 12*ep*mtt*mWW^2*s^7*t^2 + 120*ep^2*mtt*mWW^2*s^7*t^2 + 240*ep^3*mtt*mWW^2*s^7*t^2 + 132*ep^4*mtt*mWW^2*s^7*t^2 - 8*mWW^3*s^7*t^2 - 64*ep*mWW^3*s^7*t^2 - 171*ep^2*mWW^3*s^7*t^2 - 218*ep^3*mWW^3*s^7*t^2 - 115*ep^4*mWW^3*s^7*t^2 - 40*ep^2*mtt^9*t^3 - 144*ep^3*mtt^9*t^3 - 128*ep^4*mtt^9*t^3 + 42*mtt^8*mWW*t^3 + 296*ep*mtt^8*mWW*t^3 + 990*ep^2*mtt^8*mWW*t^3 + 1830*ep^3*mtt^8*mWW*t^3 + 1326*ep^4*mtt^8*mWW*t^3 - 156*mtt^7*mWW^2*t^3 - 1000*ep*mtt^7*mWW^2*t^3 - 2291*ep^2*mtt^7*mWW^2*t^3 - 3258*ep^3*mtt^7*mWW^2*t^3 - 2415*ep^4*mtt^7*mWW^2*t^3 + 212*mtt^6*mWW^3*t^3 + 1230*ep*mtt^6*mWW^3*t^3 + 388*ep^2*mtt^6*mWW^3*t^3 - 2786*ep^3*mtt^6*mWW^3*t^3 - 1748*ep^4*mtt^6*mWW^3*t^3 - 120*mtt^5*mWW^4*t^3 - 772*ep*mtt^5*mWW^4*t^3 + 2462*ep^2*mtt^5*mWW^4*t^3 + 10044*ep^3*mtt^5*mWW^4*t^3 + 7218*ep^4*mtt^5*mWW^4*t^3 + 18*mtt^4*mWW^5*t^3 + 428*ep*mtt^4*mWW^5*t^3 - 1242*ep^2*mtt^4*mWW^5*t^3 - 6154*ep^3*mtt^4*mWW^5*t^3 - 4814*ep^4*mtt^4*mWW^5*t^3 + 4*mtt^3*mWW^6*t^3 - 168*ep*mtt^3*mWW^6*t^3 - 231*ep^2*mtt^3*mWW^6*t^3 + 530*ep^3*mtt^3*mWW^6*t^3 + 577*ep^4*mtt^3*mWW^6*t^3 - 82*ep*mtt^2*mWW^7*t^3 - 464*ep^2*mtt^2*mWW^7*t^3 - 954*ep^3*mtt^2*mWW^7*t^3 - 612*ep^4*mtt^2*mWW^7*t^3 + 68*ep*mtt*mWW^8*t^3 + 428*ep^2*mtt*mWW^8*t^3 + 892*ep^3*mtt*mWW^8*t^3 + 596*ep^4*mtt*mWW^8*t^3 + 216*ep^2*mtt^8*s*t^3 + 776*ep^3*mtt^8*s*t^3 + 688*ep^4*mtt^8*s*t^3 - 234*mtt^7*mWW*s*t^3 - 1686*ep*mtt^7*mWW*s*t^3 - 5329*ep^2*mtt^7*mWW*s*t^3 - 9242*ep^3*mtt^7*mWW*s*t^3 - 6481*ep^4*mtt^7*mWW*s*t^3 + 714*mtt^6*mWW^2*s*t^3 + 4788*ep*mtt^6*mWW^2*s*t^3 + 10270*ep^2*mtt^6*mWW^2*s*t^3 + 12674*ep^3*mtt^6*mWW^2*s*t^3 + 8870*ep^4*mtt^6*mWW^2*s*t^3 - 758*mtt^5*mWW^3*s*t^3 - 4826*ep*mtt^5*mWW^3*s*t^3 - 655*ep^2*mtt^5*mWW^3*s*t^3 + 15106*ep^3*mtt^5*mWW^3*s*t^3 + 10825*ep^4*mtt^5*mWW^3*s*t^3 + 306*mtt^4*mWW^4*s*t^3 + 2306*ep*mtt^4*mWW^4*s*t^3 - 8837*ep^2*mtt^4*mWW^4*s*t^3 - 36002*ep^3*mtt^4*mWW^4*s*t^3 - 27001*ep^4*mtt^4*mWW^4*s*t^3 - 24*mtt^3*mWW^5*s*t^3 - 636*ep*mtt^3*mWW^5*s*t^3 + 4548*ep^2*mtt^3*mWW^5*s*t^3 + 18004*ep^3*mtt^3*mWW^5*s*t^3 + 14348*ep^4*mtt^3*mWW^5*s*t^3 - 4*mtt^2*mWW^6*s*t^3 - 98*ep*mtt^2*mWW^6*s*t^3 - 425*ep^2*mtt^2*mWW^6*s*t^3 - 884*ep^3*mtt^2*mWW^6*s*t^3 - 677*ep^4*mtt^2*mWW^6*s*t^3 + 84*ep*mtt*mWW^7*s*t^3 - 216*ep^2*mtt*mWW^7*s*t^3 - 1324*ep^3*mtt*mWW^7*s*t^3 - 1168*ep^4*mtt*mWW^7*s*t^3 + 68*ep*mWW^8*s*t^3 + 428*ep^2*mWW^8*s*t^3 + 892*ep^3*mWW^8*s*t^3 + 596*ep^4*mWW^8*s*t^3 - 480*ep^2*mtt^7*s^2*t^3 - 1720*ep^3*mtt^7*s^2*t^3 - 1520*ep^4*mtt^7*s^2*t^3 + 540*mtt^6*mWW*s^2*t^3 + 3984*ep*mtt^6*mWW*s^2*t^3 + 11902*ep^2*mtt^6*mWW*s^2*t^3 + 19204*ep^3*mtt^6*mWW*s^2*t^3 + 12930*ep^4*mtt^6*mWW*s^2*t^3 - 1296*mtt^5*mWW^2*s^2*t^3 - 9126*ep*mtt^5*mWW^2*s^2*t^3 - 18283*ep^2*mtt^5*mWW^2*s^2*t^3 - 18896*ep^3*mtt^5*mWW^2*s^2*t^3 - 12175*ep^4*mtt^5*mWW^2*s^2*t^3 + 960*mtt^4*mWW^3*s^2*t^3 + 6736*ep*mtt^4*mWW^3*s^2*t^3 - 1632*ep^2*mtt^4*mWW^3*s^2*t^3 - 29996*ep^3*mtt^4*mWW^3*s^2*t^3 - 22212*ep^4*mtt^4*mWW^3*s^2*t^3 - 180*mtt^3*mWW^4*s^2*t^3 - 1770*ep*mtt^3*mWW^4*s^2*t^3 + 12808*ep^2*mtt^3*mWW^4*s^2*t^3 + 46474*ep^3*mtt^3*mWW^4*s^2*t^3 + 34980*ep^4*mtt^3*mWW^4*s^2*t^3 - 20*mtt^2*mWW^5*s^2*t^3 - 6*ep*mtt^2*mWW^5*s^2*t^3 - 4682*ep^2*mtt^2*mWW^5*s^2*t^3 - 14894*ep^3*mtt^2*mWW^5*s^2*t^3 - 11654*ep^4*mtt^2*mWW^5*s^2*t^3 - 4*mtt*mWW^6*s^2*t^3 + 152*ep*mtt*mWW^6*s^2*t^3 - 33*ep^2*mtt*mWW^6*s^2*t^3 - 1378*ep^3*mtt*mWW^6*s^2*t^3 - 1337*ep^4*mtt*mWW^6*s^2*t^3 + 30*ep*mWW^7*s^2*t^3 + 400*ep^2*mWW^7*s^2*t^3 + 1206*ep^3*mWW^7*s^2*t^3 + 988*ep^4*mWW^7*s^2*t^3 + 560*ep^2*mtt^6*s^3*t^3 + 2000*ep^3*mtt^6*s^3*t^3 + 1760*ep^4*mtt^6*s^3*t^3 - 660*mtt^5*mWW*s^3*t^3 - 4996*ep*mtt^5*mWW*s^3*t^3 - 14118*ep^2*mtt^5*mWW*s^3*t^3 - 20996*ep^3*mtt^5*mWW*s^3*t^3 - 13430*ep^4*mtt^5*mWW*s^3*t^3 + 1164*mtt^4*mWW^2*s^3*t^3 + 8642*ep*mtt^4*mWW^2*s^3*t^3 + 16003*ep^2*mtt^4*mWW^2*s^3*t^3 + 12960*ep^3*mtt^4*mWW^2*s^3*t^3 + 7335*ep^4*mtt^4*mWW^2*s^3*t^3 - 428*mtt^3*mWW^3*s^3*t^3 - 3348*ep*mtt^3*mWW^3*s^3*t^3 + 6082*ep^2*mtt^3*mWW^3*s^3*t^3 + 29820*ep^3*mtt^3*mWW^3*s^3*t^3 + 21114*ep^4*mtt^3*mWW^3*s^3*t^3 - 120*mtt^2*mWW^4*s^3*t^3 - 668*ep*mtt^2*mWW^4*s^3*t^3 - 10680*ep^2*mtt^2*mWW^4*s^3*t^3 - 28596*ep^3*mtt^2*mWW^4*s^3*t^3 - 20240*ep^4*mtt^2*mWW^4*s^3*t^3 + 40*mtt*mWW^5*s^3*t^3 + 344*ep*mtt*mWW^5*s^3*t^3 + 2048*ep^2*mtt*mWW^5*s^3*t^3 + 4464*ep^3*mtt*mWW^5*s^3*t^3 + 3104*ep^4*mtt*mWW^5*s^3*t^3 + 4*mWW^6*s^3*t^3 - 6*ep*mWW^6*s^3*t^3 + 9*ep^2*mWW^6*s^3*t^3 + 284*ep^3*mWW^6*s^3*t^3 + 357*ep^4*mWW^6*s^3*t^3 - 360*ep^2*mtt^5*s^4*t^3 - 1280*ep^3*mtt^5*s^4*t^3 - 1120*ep^4*mtt^5*s^4*t^3 + 450*mtt^4*mWW*s^4*t^3 + 3504*ep*mtt^4*mWW*s^4*t^3 + 9382*ep^2*mtt^4*mWW*s^4*t^3 + 12734*ep^3*mtt^4*mWW*s^4*t^3 + 7630*ep^4*mtt^4*mWW*s^4*t^3 - 516*mtt^3*mWW^2*s^4*t^3 - 4050*ep*mtt^3*mWW^2*s^4*t^3 - 6646*ep^2*mtt^3*mWW^2*s^4*t^3 - 3374*ep^3*mtt^3*mWW^2*s^4*t^3 - 1430*ep^4*mtt^3*mWW^2*s^4*t^3 - 76*mtt^2*mWW^3*s^4*t^3 - 550*ep*mtt^2*mWW^3*s^4*t^3 - 7146*ep^2*mtt^2*mWW^3*s^4*t^3 - 16858*ep^3*mtt^2*mWW^3*s^4*t^3 - 10490*ep^4*mtt^2*mWW^3*s^4*t^3 + 156*mtt*mWW^4*s^4*t^3 + 1210*ep*mtt*mWW^4*s^4*t^3 + 5146*ep^2*mtt*mWW^4*s^4*t^3 + 9334*ep^3*mtt*mWW^4*s^4*t^3 + 5714*ep^4*mtt*mWW^4*s^4*t^3 - 14*mWW^5*s^4*t^3 - 82*ep*mWW^5*s^4*t^3 - 280*ep^2*mWW^5*s^4*t^3 - 492*ep^3*mWW^5*s^4*t^3 - 304*ep^4*mWW^5*s^4*t^3 + 120*ep^2*mtt^4*s^5*t^3 + 424*ep^3*mtt^4*s^5*t^3 + 368*ep^4*mtt^4*s^5*t^3 - 162*mtt^3*mWW*s^5*t^3 - 1302*ep*mtt^3*mWW*s^5*t^3 - 3313*ep^2*mtt^3*mWW*s^5*t^3 - 4066*ep^3*mtt^3*mWW*s^5*t^3 - 2241*ep^4*mtt^3*mWW*s^5*t^3 + 90*mtt^2*mWW^2*s^5*t^3 + 738*ep*mtt^2*mWW^2*s^5*t^3 + 811*ep^2*mtt^2*mWW^2*s^5*t^3 - 370*ep^3*mtt^2*mWW^2*s^5*t^3 - 305*ep^4*mtt^2*mWW^2*s^5*t^3 + 114*mtt*mWW^3*s^5*t^3 + 950*ep*mtt*mWW^3*s^5*t^3 + 3521*ep^2*mtt*mWW^3*s^5*t^3 + 5426*ep^3*mtt*mWW^3*s^5*t^3 + 2849*ep^4*mtt*mWW^3*s^5*t^3 - 42*mWW^4*s^5*t^3 - 306*ep*mWW^4*s^5*t^3 - 899*ep^2*mWW^4*s^5*t^3 - 1254*ep^3*mWW^4*s^5*t^3 - 671*ep^4*mWW^4*s^5*t^3 - 16*ep^2*mtt^3*s^6*t^3 - 56*ep^3*mtt^3*s^6*t^3 - 48*ep^4*mtt^3*s^6*t^3 + 24*mtt^2*mWW*s^6*t^3 + 200*ep*mtt^2*mWW*s^6*t^3 + 486*ep^2*mtt^2*mWW*s^6*t^3 + 536*ep^3*mtt^2*mWW*s^6*t^3 + 266*ep^4*mtt^2*mWW*s^6*t^3 + 8*ep*mtt*mWW^2*s^6*t^3 + 136*ep^2*mtt*mWW^2*s^6*t^3 + 264*ep^3*mtt*mWW^2*s^6*t^3 + 120*ep^4*mtt*mWW^2*s^6*t^3 - 24*mWW^3*s^6*t^3 - 192*ep*mWW^3*s^6*t^3 - 558*ep^2*mWW^3*s^6*t^3 - 712*ep^3*mWW^3*s^6*t^3 - 338*ep^4*mWW^3*s^6*t^3 + 44*ep^2*mtt^8*t^4 + 156*ep^3*mtt^8*t^4 + 136*ep^4*mtt^8*t^4 - 30*mtt^7*mWW*t^4 - 194*ep*mtt^7*mWW*t^4 - 814*ep^2*mtt^7*mWW*t^4 - 1832*ep^3*mtt^7*mWW*t^4 - 1430*ep^4*mtt^7*mWW*t^4 + 104*mtt^6*mWW^2*t^4 + 506*ep*mtt^6*mWW^2*t^4 + 1545*ep^2*mtt^6*mWW^2*t^4 + 3690*ep^3*mtt^6*mWW^2*t^4 + 3287*ep^4*mtt^6*mWW^2*t^4 - 132*mtt^5*mWW^3*t^4 - 264*ep*mtt^5*mWW^3*t^4 + 863*ep^2*mtt^5*mWW^3*t^4 + 992*ep^3*mtt^5*mWW^3*t^4 - 783*ep^4*mtt^5*mWW^3*t^4 + 72*mtt^4*mWW^4*t^4 - 196*ep*mtt^4*mWW^4*t^4 - 3739*ep^2*mtt^4*mWW^4*t^4 - 7892*ep^3*mtt^4*mWW^4*t^4 - 4321*ep^4*mtt^4*mWW^4*t^4 - 14*mtt^3*mWW^5*t^4 + 22*ep*mtt^3*mWW^5*t^4 + 1875*ep^2*mtt^3*mWW^5*t^4 + 5028*ep^3*mtt^3*mWW^5*t^4 + 3385*ep^4*mtt^3*mWW^5*t^4 + 234*ep*mtt^2*mWW^6*t^4 + 866*ep^2*mtt^2*mWW^6*t^4 + 1102*ep^3*mtt^2*mWW^6*t^4 + 518*ep^4*mtt^2*mWW^6*t^4 - 108*ep*mtt*mWW^7*t^4 - 640*ep^2*mtt*mWW^7*t^4 - 1244*ep^3*mtt*mWW^7*t^4 - 792*ep^4*mtt*mWW^7*t^4 - 208*ep^2*mtt^7*s*t^4 - 736*ep^3*mtt^7*s*t^4 - 640*ep^4*mtt^7*s*t^4 + 144*mtt^6*mWW*s*t^4 + 966*ep*mtt^6*mWW*s*t^4 + 3760*ep^2*mtt^6*mWW*s*t^4 + 7964*ep^3*mtt^6*mWW*s*t^4 + 6054*ep^4*mtt^6*mWW*s*t^4 - 398*mtt^5*mWW^2*s*t^4 - 2146*ep*mtt^5*mWW^2*s*t^4 - 6124*ep^2*mtt^5*mWW^2*s*t^4 - 13122*ep^3*mtt^5*mWW^2*s*t^4 - 11286*ep^4*mtt^5*mWW^2*s*t^4 + 378*mtt^4*mWW^3*s*t^4 + 1242*ep*mtt^4*mWW^3*s*t^4 - 1435*ep^2*mtt^4*mWW^3*s*t^4 - 3014*ep^3*mtt^4*mWW^3*s*t^4 + 1309*ep^4*mtt^4*mWW^3*s*t^4 - 138*mtt^3*mWW^4*s*t^4 - 170*ep*mtt^3*mWW^4*s*t^4 + 6498*ep^2*mtt^3*mWW^4*s*t^4 + 16862*ep^3*mtt^3*mWW^4*s*t^4 + 10464*ep^4*mtt^3*mWW^4*s*t^4 + 14*mtt^2*mWW^5*s*t^4 + 260*ep*mtt^2*mWW^5*s*t^4 - 2387*ep^2*mtt^2*mWW^5*s*t^4 - 8842*ep^3*mtt^2*mWW^5*s*t^4 - 6933*ep^4*mtt^2*mWW^5*s*t^4 - 44*ep*mtt*mWW^6*s*t^4 + 536*ep^2*mtt*mWW^6*s*t^4 + 2132*ep^3*mtt*mWW^6*s*t^4 + 1824*ep^4*mtt*mWW^6*s*t^4 - 108*ep*mWW^7*s*t^4 - 640*ep^2*mWW^7*s*t^4 - 1244*ep^3*mWW^7*s*t^4 - 792*ep^4*mWW^7*s*t^4 + 392*ep^2*mtt^6*s^2*t^4 + 1384*ep^3*mtt^6*s^2*t^4 + 1200*ep^4*mtt^6*s^2*t^4 - 276*mtt^5*mWW*s^2*t^4 - 1918*ep*mtt^5*mWW*s^2*t^4 - 6929*ep^2*mtt^5*mWW*s^2*t^4 - 13700*ep^3*mtt^5*mWW*s^2*t^4 - 10081*ep^4*mtt^5*mWW*s^2*t^4 + 570*mtt^4*mWW^2*s^2*t^4 + 3376*ep*mtt^4*mWW^2*s^2*t^4 + 9077*ep^2*mtt^4*mWW^2*s^2*t^4 + 17490*ep^3*mtt^4*mWW^2*s^2*t^4 + 14507*ep^4*mtt^4*mWW^2*s^2*t^4 - 330*mtt^3*mWW^3*s^2*t^4 - 1444*ep*mtt^3*mWW^3*s^2*t^4 + 1220*ep^2*mtt^3*mWW^3*s^2*t^4 + 4208*ep^3*mtt^3*mWW^3*s^2*t^4 + 26*ep^4*mtt^3*mWW^3*s^2*t^4 + 22*mtt^2*mWW^4*s^2*t^4 + 178*ep*mtt^2*mWW^4*s^2*t^4 - 4309*ep^2*mtt^2*mWW^4*s^2*t^4 - 12808*ep^3*mtt^2*mWW^4*s^2*t^4 - 8791*ep^4*mtt^2*mWW^4*s^2*t^4 + 14*mtt*mWW^5*s^2*t^4 - 130*ep*mtt*mWW^5*s^2*t^4 + 1183*ep^2*mtt*mWW^5*s^2*t^4 + 5092*ep^3*mtt*mWW^5*s^2*t^4 + 4425*ep^4*mtt*mWW^5*s^2*t^4 - 62*ep*mWW^6*s^2*t^4 - 634*ep^2*mWW^6*s^2*t^4 - 1666*ep^3*mWW^6*s^2*t^4 - 1286*ep^4*mWW^6*s^2*t^4 - 368*ep^2*mtt^5*s^3*t^4 - 1296*ep^3*mtt^5*s^3*t^4 - 1120*ep^4*mtt^5*s^3*t^4 + 264*mtt^4*mWW*s^3*t^4 + 1898*ep*mtt^4*mWW*s^3*t^4 + 6367*ep^2*mtt^4*mWW*s^3*t^4 + 11636*ep^3*mtt^4*mWW*s^3*t^4 + 8219*ep^4*mtt^4*mWW*s^3*t^4 - 362*mtt^3*mWW^2*s^3*t^4 - 2342*ep*mtt^3*mWW^2*s^3*t^4 - 5984*ep^2*mtt^3*mWW^2*s^3*t^4 - 10522*ep^3*mtt^3*mWW^2*s^3*t^4 - 8490*ep^4*mtt^3*mWW^2*s^3*t^4 + 30*mtt^2*mWW^3*s^3*t^4 + 78*ep*mtt^2*mWW^3*s^3*t^4 - 1938*ep^2*mtt^2*mWW^3*s^3*t^4 - 3802*ep^3*mtt^2*mWW^3*s^3*t^4 - 1104*ep^4*mtt^2*mWW^3*s^3*t^4 + 82*mtt*mWW^4*s^3*t^4 + 390*ep*mtt*mWW^4*s^3*t^4 + 1958*ep^2*mtt*mWW^4*s^3*t^4 + 4262*ep^3*mtt*mWW^4*s^3*t^4 + 2864*ep^4*mtt*mWW^4*s^3*t^4 - 14*mWW^5*s^3*t^4 + 8*ep*mWW^5*s^3*t^4 + 61*ep^2*mWW^5*s^3*t^4 - 214*ep^3*mWW^5*s^3*t^4 - 369*ep^4*mWW^5*s^3*t^4 + 172*ep^2*mtt^4*s^4*t^4 + 604*ep^3*mtt^4*s^4*t^4 + 520*ep^4*mtt^4*s^4*t^4 - 126*mtt^3*mWW*s^4*t^4 - 936*ep*mtt^3*mWW*s^4*t^4 - 2917*ep^2*mtt^3*mWW*s^4*t^4 - 4868*ep^3*mtt^3*mWW*s^4*t^4 - 3261*ep^4*mtt^3*mWW*s^4*t^4 + 86*mtt^2*mWW^2*s^4*t^4 + 610*ep*mtt^2*mWW^2*s^4*t^4 + 1508*ep^2*mtt^2*mWW^2*s^4*t^4 + 2612*ep^3*mtt^2*mWW^2*s^4*t^4 + 2168*ep^4*mtt^2*mWW^2*s^4*t^4 + 78*mtt*mWW^3*s^4*t^4 + 576*ep*mtt*mWW^3*s^4*t^4 + 1793*ep^2*mtt*mWW^3*s^4*t^4 + 2172*ep^3*mtt*mWW^3*s^4*t^4 + 769*ep^4*mtt*mWW^3*s^4*t^4 - 38*mWW^4*s^4*t^4 - 226*ep*mWW^4*s^4*t^4 - 484*ep^2*mWW^4*s^4*t^4 - 472*ep^3*mWW^4*s^4*t^4 - 196*ep^4*mWW^4*s^4*t^4 - 32*ep^2*mtt^3*s^5*t^4 - 112*ep^3*mtt^3*s^5*t^4 - 96*ep^4*mtt^3*s^5*t^4 + 24*mtt^2*mWW*s^5*t^4 + 184*ep*mtt^2*mWW*s^5*t^4 + 533*ep^2*mtt^2*mWW*s^5*t^4 + 800*ep^3*mtt^2*mWW*s^5*t^4 + 499*ep^4*mtt^2*mWW*s^5*t^4 - 4*ep*mtt*mWW^2*s^5*t^4 - 22*ep^2*mtt*mWW^2*s^5*t^4 - 148*ep^3*mtt*mWW^2*s^5*t^4 - 186*ep^4*mtt*mWW^2*s^5*t^4 - 24*mWW^3*s^5*t^4 - 188*ep*mWW^3*s^5*t^4 - 503*ep^2*mWW^3*s^5*t^4 - 556*ep^3*mWW^3*s^5*t^4 - 217*ep^4*mWW^3*s^5*t^4 - 16*ep^2*mtt^7*t^5 - 56*ep^3*mtt^7*t^5 - 48*ep^4*mtt^7*t^5 + 8*mtt^6*mWW*t^5 + 50*ep*mtt^6*mWW*t^5 + 285*ep^2*mtt^6*mWW*t^5 + 748*ep^3*mtt^6*mWW*t^5 + 609*ep^4*mtt^6*mWW*t^5 - 24*mtt^5*mWW^2*t^5 - 68*ep*mtt^5*mWW^2*t^5 - 479*ep^2*mtt^5*mWW^2*t^5 - 1786*ep^3*mtt^5*mWW^2*t^5 - 1711*ep^4*mtt^5*mWW^2*t^5 + 24*mtt^4*mWW^3*t^5 - 188*ep*mtt^4*mWW^3*t^5 - 709*ep^2*mtt^4*mWW^3*t^5 + 242*ep^3*mtt^4*mWW^3*t^5 + 1211*ep^4*mtt^4*mWW^3*t^5 - 8*mtt^3*mWW^4*t^5 + 472*ep*mtt^3*mWW^4*t^5 + 2391*ep^2*mtt^3*mWW^4*t^5 + 3350*ep^3*mtt^3*mWW^4*t^5 + 1263*ep^4*mtt^3*mWW^4*t^5 - 358*ep*mtt^2*mWW^5*t^5 - 2068*ep^2*mtt^2*mWW^5*t^5 - 3686*ep^3*mtt^2*mWW^5*t^5 - 2072*ep^4*mtt^2*mWW^5*t^5 + 92*ep*mtt*mWW^6*t^5 + 596*ep^2*mtt*mWW^6*t^5 + 1188*ep^3*mtt*mWW^6*t^5 + 748*ep^4*mtt*mWW^6*t^5 + 64*ep^2*mtt^6*s*t^5 + 224*ep^3*mtt^6*s*t^5 + 192*ep^4*mtt^6*s*t^5 - 32*mtt^5*mWW*s*t^5 - 210*ep*mtt^5*mWW*s*t^5 - 1090*ep^2*mtt^5*mWW*s*t^5 - 2726*ep^3*mtt^5*mWW*s*t^5 - 2182*ep^4*mtt^5*mWW*s*t^5 + 72*mtt^4*mWW^2*s*t^5 + 258*ep*mtt^4*mWW^2*s*t^5 + 1559*ep^2*mtt^4*mWW^2*s*t^5 + 5320*ep^3*mtt^4*mWW^2*s*t^5 + 4979*ep^4*mtt^4*mWW^2*s*t^5 - 48*mtt^3*mWW^3*s*t^5 + 270*ep*mtt^3*mWW^3*s*t^5 + 796*ep^2*mtt^3*mWW^3*s*t^5 - 1802*ep^3*mtt^3*mWW^3*s*t^5 - 3352*ep^4*mtt^3*mWW^3*s*t^5 + 8*mtt^2*mWW^4*s*t^5 - 382*ep*mtt^2*mWW^4*s*t^5 - 1633*ep^2*mtt^2*mWW^4*s*t^5 - 1384*ep^3*mtt^2*mWW^4*s*t^5 + 283*ep^4*mtt^2*mWW^4*s*t^5 - 28*ep*mtt*mWW^5*s*t^5 - 292*ep^2*mtt*mWW^5*s*t^5 - 820*ep^3*mtt*mWW^5*s*t^5 - 668*ep^4*mtt*mWW^5*s*t^5 + 92*ep*mWW^6*s*t^5 + 596*ep^2*mWW^6*s*t^5 + 1188*ep^3*mWW^6*s*t^5 + 748*ep^4*mWW^6*s*t^5 - 96*ep^2*mtt^5*s^2*t^5 - 336*ep^3*mtt^5*s^2*t^5 - 288*ep^4*mtt^5*s^2*t^5 + 48*mtt^4*mWW*s^2*t^5 + 330*ep*mtt^4*mWW*s^2*t^5 + 1560*ep^2*mtt^4*mWW*s^2*t^5 + 3690*ep^3*mtt^4*mWW*s^2*t^5 + 2892*ep^4*mtt^4*mWW*s^2*t^5 - 72*mtt^3*mWW^2*s^2*t^5 - 316*ep*mtt^3*mWW^2*s^2*t^5 - 1797*ep^2*mtt^3*mWW^2*s^2*t^5 - 5678*ep^3*mtt^3*mWW^2*s^2*t^5 - 5173*ep^4*mtt^3*mWW^2*s^2*t^5 + 16*mtt^2*mWW^3*s^2*t^5 - 120*ep*mtt^2*mWW^3*s^2*t^5 + 296*ep^2*mtt^2*mWW^3*s^2*t^5 + 3168*ep^3*mtt^2*mWW^3*s^2*t^5 + 3608*ep^4*mtt^2*mWW^3*s^2*t^5 + 8*mtt*mWW^4*s^2*t^5 - 40*ep*mtt*mWW^4*s^2*t^5 - 1027*ep^2*mtt*mWW^4*s^2*t^5 - 3110*ep^3*mtt*mWW^4*s^2*t^5 - 2531*ep^4*mtt*mWW^4*s^2*t^5 + 146*ep*mWW^5*s^2*t^5 + 1064*ep^2*mWW^5*s^2*t^5 + 2266*ep^3*mWW^5*s^2*t^5 + 1492*ep^4*mWW^5*s^2*t^5 + 64*ep^2*mtt^4*s^3*t^5 + 224*ep^3*mtt^4*s^3*t^5 + 192*ep^4*mtt^4*s^3*t^5 - 32*mtt^3*mWW*s^3*t^5 - 230*ep*mtt^3*mWW*s^3*t^5 - 990*ep^2*mtt^3*mWW*s^3*t^5 - 2194*ep^3*mtt^3*mWW*s^3*t^5 - 1674*ep^4*mtt^3*mWW*s^3*t^5 + 24*mtt^2*mWW^2*s^3*t^5 + 130*ep*mtt^2*mWW^2*s^3*t^5 + 833*ep^2*mtt^2*mWW^2*s^3*t^5 + 2540*ep^3*mtt^2*mWW^2*s^3*t^5 + 2253*ep^4*mtt^2*mWW^2*s^3*t^5 + 16*mtt*mWW^3*s^3*t^5 + 102*ep*mtt*mWW^3*s^3*t^5 - 256*ep^2*mtt*mWW^3*s^3*t^5 - 1562*ep^3*mtt*mWW^3*s^3*t^5 - 1508*ep^4*mtt*mWW^3*s^3*t^5 - 8*mWW^4*s^3*t^5 - 10*ep*mWW^4*s^3*t^5 + 325*ep^2*mWW^4*s^3*t^5 + 976*ep^3*mWW^4*s^3*t^5 + 737*ep^4*mWW^4*s^3*t^5 - 16*ep^2*mtt^3*s^4*t^5 - 56*ep^3*mtt^3*s^4*t^5 - 48*ep^4*mtt^3*s^4*t^5 + 8*mtt^2*mWW*s^4*t^5 + 60*ep*mtt^2*mWW*s^4*t^5 + 235*ep^2*mtt^2*mWW*s^4*t^5 + 482*ep^3*mtt^2*mWW*s^4*t^5 + 355*ep^4*mtt^2*mWW*s^4*t^5 - 4*ep*mtt*mWW^2*s^4*t^5 - 116*ep^2*mtt*mWW^2*s^4*t^5 - 396*ep^3*mtt*mWW^2*s^4*t^5 - 348*ep^4*mtt*mWW^2*s^4*t^5 - 8*mWW^3*s^4*t^5 - 64*ep*mWW^3*s^4*t^5 - 127*ep^2*mWW^3*s^4*t^5 - 46*ep^3*mWW^3*s^4*t^5 + 41*ep^4*mWW^3*s^4*t^5 - 4*ep*mtt^5*mWW*t^6 - 37*ep^2*mtt^5*mWW*t^6 - 98*ep^3*mtt^5*mWW*t^6 - 77*ep^4*mtt^5*mWW*t^6 + 20*ep*mtt^4*mWW^2*t^6 + 185*ep^2*mtt^4*mWW^2*t^6 + 490*ep^3*mtt^4*mWW^2*t^6 + 385*ep^4*mtt^4*mWW^2*t^6 - 36*ep*mtt^3*mWW^3*t^6 - 333*ep^2*mtt^3*mWW^3*t^6 - 882*ep^3*mtt^3*mWW^3*t^6 - 693*ep^4*mtt^3*mWW^3*t^6 + 28*ep*mtt^2*mWW^4*t^6 + 259*ep^2*mtt^2*mWW^4*t^6 + 686*ep^3*mtt^2*mWW^4*t^6 + 539*ep^4*mtt^2*mWW^4*t^6 - 8*ep*mtt*mWW^5*t^6 - 74*ep^2*mtt*mWW^5*t^6 - 196*ep^3*mtt*mWW^5*t^6 - 154*ep^4*mtt*mWW^5*t^6 + 12*ep*mtt^4*mWW*s*t^6 + 111*ep^2*mtt^4*mWW*s*t^6 + 294*ep^3*mtt^4*mWW*s*t^6 + 231*ep^4*mtt^4*mWW*s*t^6 - 40*ep*mtt^3*mWW^2*s*t^6 - 370*ep^2*mtt^3*mWW^2*s*t^6 - 980*ep^3*mtt^3*mWW^2*s*t^6 - 770*ep^4*mtt^3*mWW^2*s*t^6 + 36*ep*mtt^2*mWW^3*s*t^6 + 333*ep^2*mtt^2*mWW^3*s*t^6 + 882*ep^3*mtt^2*mWW^3*s*t^6 + 693*ep^4*mtt^2*mWW^3*s*t^6 - 8*ep*mWW^5*s*t^6 - 74*ep^2*mWW^5*s*t^6 - 196*ep^3*mWW^5*s*t^6 - 154*ep^4*mWW^5*s*t^6 - 12*ep*mtt^3*mWW*s^2*t^6 - 111*ep^2*mtt^3*mWW*s^2*t^6 - 294*ep^3*mtt^3*mWW*s^2*t^6 - 231*ep^4*mtt^3*mWW*s^2*t^6 + 20*ep*mtt^2*mWW^2*s^2*t^6 + 185*ep^2*mtt^2*mWW^2*s^2*t^6 + 490*ep^3*mtt^2*mWW^2*s^2*t^6 + 385*ep^4*mtt^2*mWW^2*s^2*t^6 + 4*ep*mtt*mWW^3*s^2*t^6 + 37*ep^2*mtt*mWW^3*s^2*t^6 + 98*ep^3*mtt*mWW^3*s^2*t^6 + 77*ep^4*mtt*mWW^3*s^2*t^6 - 12*ep*mWW^4*s^2*t^6 - 111*ep^2*mWW^4*s^2*t^6 - 294*ep^3*mWW^4*s^2*t^6 - 231*ep^4*mWW^4*s^2*t^6 + 4*ep*mtt^2*mWW*s^3*t^6 + 37*ep^2*mtt^2*mWW*s^3*t^6 + 98*ep^3*mtt^2*mWW*s^3*t^6 + 77*ep^4*mtt^2*mWW*s^3*t^6 - 4*ep*mWW^3*s^3*t^6 - 37*ep^2*mWW^3*s^3*t^6 - 98*ep^3*mWW^3*s^3*t^6 - 77*ep^4*mWW^3*s^3*t^6)/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*ep^2*mtt^9*mWW + 8*ep^3*mtt^9*mWW + 5*ep^4*mtt^9*mWW - 6*mtt^8*mWW^2 - 46*ep*mtt^8*mWW^2 - 155*ep^2*mtt^8*mWW^2 - 227*ep^3*mtt^8*mWW^2 - 114*ep^4*mtt^8*mWW^2 + 28*mtt^7*mWW^3 + 206*ep*mtt^7*mWW^3 + 643*ep^2*mtt^7*mWW^3 + 889*ep^3*mtt^7*mWW^3 + 432*ep^4*mtt^7*mWW^3 - 50*mtt^6*mWW^4 - 336*ep*mtt^6*mWW^4 - 938*ep^2*mtt^6*mWW^4 - 1164*ep^3*mtt^6*mWW^4 - 508*ep^4*mtt^6*mWW^4 + 40*mtt^5*mWW^5 + 196*ep*mtt^5*mWW^5 + 265*ep^2*mtt^5*mWW^5 - 82*ep^3*mtt^5*mWW^5 - 255*ep^4*mtt^5*mWW^5 - 10*mtt^4*mWW^6 + 58*ep*mtt^4*mWW^6 + 665*ep^2*mtt^4*mWW^6 + 1577*ep^3*mtt^4*mWW^6 + 1098*ep^4*mtt^4*mWW^6 - 4*mtt^3*mWW^7 - 114*ep*mtt^3*mWW^7 - 679*ep^2*mtt^3*mWW^7 - 1391*ep^3*mtt^3*mWW^7 - 910*ep^4*mtt^3*mWW^7 + 2*mtt^2*mWW^8 + 36*ep*mtt^2*mWW^8 + 196*ep^2*mtt^2*mWW^8 + 390*ep^3*mtt^2*mWW^8 + 252*ep^4*mtt^2*mWW^8 - 21*ep^2*mtt^8*mWW*s - 56*ep^3*mtt^8*mWW*s - 35*ep^4*mtt^8*mWW*s + 36*mtt^7*mWW^2*s + 280*ep*mtt^7*mWW^2*s + 938*ep^2*mtt^7*mWW^2*s + 1357*ep^3*mtt^7*mWW^2*s + 673*ep^4*mtt^7*mWW^2*s - 144*mtt^6*mWW^3*s - 1092*ep*mtt^6*mWW^3*s - 3378*ep^2*mtt^6*mWW^3*s - 4559*ep^3*mtt^6*mWW^3*s - 2161*ep^4*mtt^6*mWW^3*s + 212*mtt^5*mWW^4*s + 1530*ep*mtt^5*mWW^4*s + 4273*ep^2*mtt^5*mWW^4*s + 5118*ep^3*mtt^5*mWW^4*s + 2147*ep^4*mtt^5*mWW^4*s - 128*mtt^4*mWW^5*s - 790*ep*mtt^4*mWW^5*s - 1384*ep^2*mtt^4*mWW^5*s - 298*ep^3*mtt^4*mWW^5*s + 580*ep^4*mtt^4*mWW^5*s + 12*mtt^3*mWW^6*s - 74*ep*mtt^3*mWW^6*s - 1231*ep^2*mtt^3*mWW^6*s - 3187*ep^3*mtt^3*mWW^6*s - 2228*ep^4*mtt^3*mWW^6*s + 16*mtt^2*mWW^7*s + 178*ep*mtt^2*mWW^7*s + 931*ep^2*mtt^2*mWW^7*s + 1841*ep^3*mtt^2*mWW^7*s + 1140*ep^4*mtt^2*mWW^7*s - 4*mtt*mWW^8*s - 32*ep*mtt*mWW^8*s - 128*ep^2*mtt*mWW^8*s - 216*ep^3*mtt*mWW^8*s - 116*ep^4*mtt*mWW^8*s + 63*ep^2*mtt^7*mWW*s^2 + 168*ep^3*mtt^7*mWW*s^2 + 105*ep^4*mtt^7*mWW*s^2 - 90*mtt^6*mWW^2*s^2 - 714*ep*mtt^6*mWW^2*s^2 - 2379*ep^2*mtt^6*mWW^2*s^2 - 3394*ep^3*mtt^6*mWW^2*s^2 - 1659*ep^4*mtt^6*mWW^2*s^2 + 300*mtt^5*mWW^3*s^2 + 2370*ep*mtt^5*mWW^3*s^2 + 7274*ep^2*mtt^5*mWW^3*s^2 + 9550*ep^3*mtt^5*mWW^3*s^2 + 4394*ep^4*mtt^5*mWW^3*s^2 - 346*mtt^4*mWW^4*s^2 - 2738*ep*mtt^4*mWW^4*s^2 - 7675*ep^2*mtt^4*mWW^4*s^2 - 8835*ep^3*mtt^4*mWW^4*s^2 - 3526*ep^4*mtt^4*mWW^4*s^2 + 136*mtt^3*mWW^5*s^2 + 1106*ep*mtt^3*mWW^5*s^2 + 2251*ep^2*mtt^3*mWW^5*s^2 + 903*ep^3*mtt^3*mWW^5*s^2 - 506*ep^4*mtt^3*mWW^5*s^2 + 18*mtt^2*mWW^6*s^2 + 100*ep*mtt^2*mWW^6*s^2 + 934*ep^2*mtt^2*mWW^6*s^2 + 2395*ep^3*mtt^2*mWW^6*s^2 + 1621*ep^4*mtt^2*mWW^6*s^2 - 20*mtt*mWW^7*s^2 - 140*ep*mtt*mWW^7*s^2 - 510*ep^2*mtt*mWW^7*s^2 - 829*ep^3*mtt*mWW^7*s^2 - 443*ep^4*mtt*mWW^7*s^2 + 2*mWW^8*s^2 + 16*ep*mWW^8*s^2 + 42*ep^2*mWW^8*s^2 + 42*ep^3*mWW^8*s^2 + 14*ep^4*mWW^8*s^2 - 105*ep^2*mtt^6*mWW*s^3 - 280*ep^3*mtt^6*mWW*s^3 - 175*ep^4*mtt^6*mWW*s^3 + 120*mtt^5*mWW^2*s^3 + 980*ep*mtt^5*mWW^2*s^3 + 3250*ep^2*mtt^5*mWW^2*s^3 + 4560*ep^3*mtt^5*mWW^2*s^3 + 2190*ep^4*mtt^5*mWW^2*s^3 - 320*mtt^4*mWW^3*s^3 - 2680*ep*mtt^4*mWW^3*s^3 - 8175*ep^2*mtt^4*mWW^3*s^3 - 10388*ep^3*mtt^4*mWW^3*s^3 - 4605*ep^4*mtt^4*mWW^3*s^3 + 264*mtt^3*mWW^4*s^3 + 2378*ep*mtt^3*mWW^4*s^3 + 6719*ep^2*mtt^3*mWW^4*s^3 + 7381*ep^3*mtt^3*mWW^4*s^3 + 2754*ep^4*mtt^3*mWW^4*s^3 - 40*mtt^2*mWW^5*s^3 - 562*ep*mtt^2*mWW^5*s^3 - 1229*ep^2*mtt^2*mWW^5*s^3 - 383*ep^3*mtt^2*mWW^5*s^3 + 368*ep^4*mtt^2*mWW^5*s^3 - 32*mtt*mWW^6*s^3 - 180*ep*mtt*mWW^6*s^3 - 632*ep^2*mtt*mWW^6*s^3 - 1069*ep^3*mtt*mWW^6*s^3 - 595*ep^4*mtt*mWW^6*s^3 + 8*mWW^7*s^3 + 64*ep*mWW^7*s^3 + 172*ep^2*mWW^7*s^3 + 179*ep^3*mWW^7*s^3 + 63*ep^4*mWW^7*s^3 + 105*ep^2*mtt^5*mWW*s^4 + 280*ep^3*mtt^5*mWW*s^4 + 175*ep^4*mtt^5*mWW*s^4 - 90*mtt^4*mWW^2*s^4 - 770*ep*mtt^4*mWW^2*s^4 - 2545*ep^2*mtt^4*mWW^2*s^4 - 3495*ep^3*mtt^4*mWW^2*s^4 - 1640*ep^4*mtt^4*mWW^2*s^4 + 180*mtt^3*mWW^3*s^4 + 1650*ep*mtt^3*mWW^3*s^4 + 5015*ep^2*mtt^3*mWW^3*s^4 + 6117*ep^3*mtt^3*mWW^3*s^4 + 2580*ep^4*mtt^3*mWW^3*s^4 - 86*mtt^2*mWW^4*s^4 - 966*ep*mtt^2*mWW^4*s^4 - 2767*ep^2*mtt^2*mWW^4*s^4 - 2853*ep^3*mtt^2*mWW^4*s^4 - 956*ep^4*mtt^2*mWW^4*s^4 - 16*mtt*mWW^5*s^4 - 14*ep*mtt*mWW^5*s^4 - 84*ep^2*mtt*mWW^5*s^4 - 341*ep^3*mtt*mWW^5*s^4 - 263*ep^4*mtt*mWW^5*s^4 + 12*mWW^6*s^4 + 96*ep*mWW^6*s^4 + 264*ep^2*mWW^6*s^4 + 284*ep^3*mWW^6*s^4 + 104*ep^4*mWW^6*s^4 - 63*ep^2*mtt^4*mWW*s^5 - 168*ep^3*mtt^4*mWW*s^5 - 105*ep^4*mtt^4*mWW*s^5 + 36*mtt^3*mWW^2*s^5 + 336*ep*mtt^3*mWW^2*s^5 + 1110*ep^2*mtt^3*mWW^2*s^5 + 1477*ep^3*mtt^3*mWW^2*s^5 + 669*ep^4*mtt^3*mWW^2*s^5 - 48*mtt^2*mWW^3*s^5 - 516*ep*mtt^2*mWW^3*s^5 - 1568*ep^2*mtt^2*mWW^3*s^5 - 1807*ep^3*mtt^2*mWW^3*s^5 - 707*ep^4*mtt^2*mWW^3*s^5 + 4*mtt*mWW^4*s^5 + 116*ep*mtt*mWW^4*s^5 + 340*ep^2*mtt*mWW^4*s^5 + 297*ep^3*mtt*mWW^4*s^5 + 67*ep^4*mtt*mWW^4*s^5 + 8*mWW^5*s^5 + 64*ep*mWW^5*s^5 + 181*ep^2*mWW^5*s^5 + 201*ep^3*mWW^5*s^5 + 76*ep^4*mWW^5*s^5 + 21*ep^2*mtt^3*mWW*s^6 + 56*ep^3*mtt^3*mWW*s^6 + 35*ep^4*mtt^3*mWW*s^6 - 6*mtt^2*mWW^2*s^6 - 70*ep*mtt^2*mWW^2*s^6 - 233*ep^2*mtt^2*mWW^2*s^6 - 292*ep^3*mtt^2*mWW^2*s^6 - 123*ep^4*mtt^2*mWW^2*s^6 + 4*mtt*mWW^3*s^6 + 62*ep*mtt*mWW^3*s^6 + 188*ep^2*mtt*mWW^3*s^6 + 196*ep^3*mtt*mWW^3*s^6 + 66*ep^4*mtt*mWW^3*s^6 + 2*mWW^4*s^6 + 16*ep*mWW^4*s^6 + 48*ep^2*mWW^4*s^6 + 56*ep^3*mWW^4*s^6 + 22*ep^4*mWW^4*s^6 - 3*ep^2*mtt^2*mWW*s^7 - 8*ep^3*mtt^2*mWW*s^7 - 5*ep^4*mtt^2*mWW*s^7 + 4*ep*mtt*mWW^2*s^7 + 14*ep^2*mtt*mWW^2*s^7 + 14*ep^3*mtt*mWW^2*s^7 + 4*ep^4*mtt*mWW^2*s^7 + ep^2*mWW^3*s^7 + 2*ep^3*mWW^3*s^7 + ep^4*mWW^3*s^7 + 6*mtt^8*mWW*t + 46*ep*mtt^8*mWW*t + 113*ep^2*mtt^8*mWW*t + 112*ep^3*mtt^8*mWW*t + 39*ep^4*mtt^8*mWW*t - 2*mtt^7*mWW^2*t - 12*ep*mtt^7*mWW^2*t + 108*ep^2*mtt^7*mWW^2*t + 362*ep^3*mtt^7*mWW^2*t + 262*ep^4*mtt^7*mWW^2*t - 56*mtt^6*mWW^3*t - 412*ep*mtt^6*mWW^3*t - 1582*ep^2*mtt^6*mWW^3*t - 2726*ep^3*mtt^6*mWW^3*t - 1612*ep^4*mtt^6*mWW^3*t + 124*mtt^5*mWW^4*t + 844*ep*mtt^5*mWW^4*t + 2852*ep^2*mtt^5*mWW^4*t + 4660*ep^3*mtt^5*mWW^4*t + 2784*ep^4*mtt^5*mWW^4*t - 106*mtt^4*mWW^5*t - 574*ep*mtt^4*mWW^5*t - 1427*ep^2*mtt^4*mWW^5*t - 2044*ep^3*mtt^4*mWW^5*t - 1321*ep^4*mtt^4*mWW^5*t + 38*mtt^3*mWW^6*t - 16*ep*mtt^3*mWW^6*t - 1056*ep^2*mtt^3*mWW^6*t - 2458*ep^3*mtt^3*mWW^6*t - 1442*ep^4*mtt^3*mWW^6*t - 4*mtt^2*mWW^7*t + 188*ep*mtt^2*mWW^7*t + 1456*ep^2*mtt^2*mWW^7*t + 3082*ep^3*mtt^2*mWW^7*t + 1926*ep^4*mtt^2*mWW^7*t - 64*ep*mtt*mWW^8*t - 464*ep^2*mtt*mWW^8*t - 988*ep^3*mtt*mWW^8*t - 636*ep^4*mtt*mWW^8*t - 36*mtt^7*mWW*s*t - 280*ep*mtt^7*mWW*s*t - 689*ep^2*mtt^7*mWW*s*t - 678*ep^3*mtt^7*mWW*s*t - 233*ep^4*mtt^7*mWW*s*t + 6*mtt^6*mWW^2*s*t + 46*ep*mtt^6*mWW^2*s*t - 545*ep^2*mtt^6*mWW^2*s*t - 1770*ep^3*mtt^6*mWW^2*s*t - 1259*ep^4*mtt^6*mWW^2*s*t + 272*mtt^5*mWW^3*s*t + 1998*ep*mtt^5*mWW^3*s*t + 7045*ep^2*mtt^5*mWW^3*s*t + 11246*ep^3*mtt^5*mWW^3*s*t + 6275*ep^4*mtt^5*mWW^3*s*t - 500*mtt^4*mWW^4*s*t - 3484*ep*mtt^4*mWW^4*s*t - 10381*ep^2*mtt^4*mWW^4*s*t - 14572*ep^3*mtt^4*mWW^4*s*t - 7715*ep^4*mtt^4*mWW^4*s*t + 348*mtt^3*mWW^5*s*t + 2078*ep*mtt^3*mWW^5*s*t + 3998*ep^2*mtt^3*mWW^5*s*t + 2968*ep^3*mtt^3*mWW^5*s*t + 928*ep^4*mtt^3*mWW^5*s*t - 98*mtt^2*mWW^6*s*t - 214*ep*mtt^2*mWW^6*s*t + 2034*ep^2*mtt^2*mWW^6*s*t + 6114*ep^3*mtt^2*mWW^6*s*t + 4114*ep^4*mtt^2*mWW^6*s*t + 8*mtt*mWW^7*s*t - 168*ep*mtt*mWW^7*s*t - 1618*ep^2*mtt*mWW^7*s*t - 3600*ep^3*mtt*mWW^7*s*t - 2270*ep^4*mtt*mWW^7*s*t + 24*ep*mWW^8*s*t + 156*ep^2*mWW^8*s*t + 292*ep^3*mWW^8*s*t + 160*ep^4*mWW^8*s*t + 90*mtt^6*mWW*s^2*t + 714*ep*mtt^6*mWW*s^2*t + 1764*ep^2*mtt^6*mWW*s^2*t + 1724*ep^3*mtt^6*mWW*s^2*t + 584*ep^4*mtt^6*mWW*s^2*t - 50*ep*mtt^5*mWW^2*s^2*t + 1118*ep^2*mtt^5*mWW^2*s^2*t + 3478*ep^3*mtt^5*mWW^2*s^2*t + 2426*ep^4*mtt^5*mWW^2*s^2*t - 538*mtt^4*mWW^3*s^2*t - 3970*ep*mtt^4*mWW^3*s^2*t - 12789*ep^2*mtt^4*mWW^3*s^2*t - 18582*ep^3*mtt^4*mWW^3*s^2*t - 9597*ep^4*mtt^4*mWW^3*s^2*t + 790*mtt^3*mWW^4*s^2*t + 5716*ep*mtt^3*mWW^4*s^2*t + 15270*ep^2*mtt^3*mWW^4*s^2*t + 17930*ep^3*mtt^3*mWW^4*s^2*t + 7880*ep^4*mtt^3*mWW^4*s^2*t - 420*mtt^2*mWW^5*s^2*t - 2798*ep*mtt^2*mWW^5*s^2*t - 4819*ep^2*mtt^2*mWW^5*s^2*t - 1446*ep^3*mtt^2*mWW^5*s^2*t + 1079*ep^4*mtt^2*mWW^5*s^2*t + 82*mtt*mWW^6*s^2*t + 352*ep*mtt*mWW^6*s^2*t - 938*ep^2*mtt*mWW^6*s^2*t - 3934*ep^3*mtt*mWW^6*s^2*t - 2852*ep^4*mtt*mWW^6*s^2*t - 4*mWW^7*s^2*t + 36*ep*mWW^7*s^2*t + 394*ep^2*mWW^7*s^2*t + 830*ep^3*mWW^7*s^2*t + 480*ep^4*mWW^7*s^2*t - 120*mtt^5*mWW*s^3*t - 980*ep*mtt^5*mWW*s^3*t - 2440*ep^2*mtt^5*mWW*s^3*t - 2370*ep^3*mtt^5*mWW*s^3*t - 790*ep^4*mtt^5*mWW*s^3*t - 20*mtt^4*mWW^2*s^3*t - 20*ep*mtt^4*mWW^2*s^3*t - 1180*ep^2*mtt^4*mWW^2*s^3*t - 3446*ep^3*mtt^4*mWW^2*s^3*t - 2350*ep^4*mtt^4*mWW^2*s^3*t + 552*mtt^3*mWW^3*s^3*t + 4122*ep*mtt^3*mWW^3*s^3*t + 12109*ep^2*mtt^3*mWW^3*s^3*t + 15704*ep^3*mtt^3*mWW^3*s^3*t + 7313*ep^4*mtt^3*mWW^3*s^3*t - 610*mtt^2*mWW^4*s^3*t - 4618*ep*mtt^2*mWW^4*s^3*t - 11385*ep^2*mtt^2*mWW^4*s^3*t - 11242*ep^3*mtt^2*mWW^4*s^3*t - 3855*ep^4*mtt^2*mWW^4*s^3*t + 220*mtt*mWW^5*s^3*t + 1586*ep*mtt*mWW^5*s^3*t + 2716*ep^2*mtt*mWW^5*s^3*t + 596*ep^3*mtt*mWW^5*s^3*t - 838*ep^4*mtt*mWW^5*s^3*t - 22*mWW^6*s^3*t - 98*ep*mWW^6*s^3*t + 156*ep^2*mWW^6*s^3*t + 742*ep^3*mWW^6*s^3*t + 520*ep^4*mWW^6*s^3*t + 90*mtt^4*mWW*s^4*t + 770*ep*mtt^4*mWW*s^4*t + 1945*ep^2*mtt^4*mWW*s^4*t + 1880*ep^3*mtt^4*mWW*s^4*t + 615*ep^4*mtt^4*mWW*s^4*t + 30*mtt^3*mWW^2*s^4*t + 80*ep*mtt^3*mWW^2*s^4*t + 660*ep^2*mtt^3*mWW^2*s^4*t + 1734*ep^3*mtt^3*mWW^2*s^4*t + 1150*ep^4*mtt^3*mWW^2*s^4*t - 308*mtt^2*mWW^3*s^4*t - 2346*ep*mtt^2*mWW^3*s^4*t - 6313*ep^2*mtt^2*mWW^3*s^4*t - 7190*ep^3*mtt^2*mWW^3*s^4*t - 2927*ep^4*mtt^2*mWW^3*s^4*t + 230*mtt*mWW^4*s^4*t + 1804*ep*mtt*mWW^4*s^4*t + 4224*ep^2*mtt*mWW^4*s^4*t + 3682*ep^3*mtt*mWW^4*s^4*t + 1010*ep^4*mtt*mWW^4*s^4*t - 42*mWW^5*s^4*t - 292*ep*mWW^5*s^4*t - 468*ep^2*mWW^5*s^4*t - 74*ep^3*mWW^5*s^4*t + 152*ep^4*mWW^5*s^4*t - 36*mtt^3*mWW*s^5*t - 336*ep*mtt^3*mWW*s^5*t - 873*ep^2*mtt^3*mWW*s^5*t - 842*ep^3*mtt^3*mWW*s^5*t - 269*ep^4*mtt^3*mWW*s^5*t - 18*mtt^2*mWW^2*s^5*t - 58*ep*mtt^2*mWW^2*s^5*t - 173*ep^2*mtt^2*mWW^2*s^5*t - 358*ep^3*mtt^2*mWW^2*s^5*t - 227*ep^4*mtt^2*mWW^2*s^5*t + 88*mtt*mWW^3*s^5*t + 688*ep*mtt*mWW^3*s^5*t + 1722*ep^2*mtt*mWW^3*s^5*t + 1722*ep^3*mtt*mWW^3*s^5*t + 600*ep^4*mtt*mWW^3*s^5*t - 34*mWW^4*s^5*t - 262*ep*mWW^4*s^5*t - 580*ep^2*mWW^4*s^5*t - 458*ep^3*mWW^4*s^5*t - 104*ep^4*mWW^4*s^5*t + 6*mtt^2*mWW*s^6*t + 70*ep*mtt^2*mWW*s^6*t + 194*ep^2*mtt^2*mWW*s^6*t + 188*ep^3*mtt^2*mWW*s^6*t + 58*ep^4*mtt^2*mWW*s^6*t + 4*mtt*mWW^2*s^6*t + 14*ep*mtt*mWW^2*s^6*t + 10*ep^2*mtt*mWW^2*s^6*t - 6*ep^3*mtt*mWW^2*s^6*t - 6*ep^4*mtt*mWW^2*s^6*t - 10*mWW^3*s^6*t - 80*ep*mWW^3*s^6*t - 192*ep^2*mWW^3*s^6*t - 174*ep^3*mWW^3*s^6*t - 52*ep^4*mWW^3*s^6*t - 4*ep*mtt*mWW*s^7*t - 14*ep^2*mtt*mWW*s^7*t - 14*ep^3*mtt*mWW*s^7*t - 4*ep^4*mtt*mWW*s^7*t + 2*ep^2*mWW^2*s^7*t + 6*ep^3*mWW^2*s^7*t + 4*ep^4*mWW^2*s^7*t + 3*ep^2*mtt^8*t^2 + 11*ep^3*mtt^8*t^2 + 10*ep^4*mtt^8*t^2 - 26*mtt^7*mWW*t^2 - 194*ep*mtt^7*mWW*t^2 - 522*ep^2*mtt^7*mWW*t^2 - 631*ep^3*mtt^7*mWW*t^2 - 297*ep^4*mtt^7*mWW*t^2 + 64*mtt^6*mWW^2*t^2 + 452*ep*mtt^6*mWW^2*t^2 + 1010*ep^2*mtt^6*mWW^2*t^2 + 953*ep^3*mtt^6*mWW^2*t^2 + 381*ep^4*mtt^6*mWW^2*t^2 - 20*mtt^5*mWW^3*t^2 - 142*ep*mtt^5*mWW^3*t^2 + 315*ep^2*mtt^5*mWW^3*t^2 + 1483*ep^3*mtt^5*mWW^3*t^2 + 1050*ep^4*mtt^5*mWW^3*t^2 - 64*mtt^4*mWW^4*t^2 - 372*ep*mtt^4*mWW^4*t^2 - 1984*ep^2*mtt^4*mWW^4*t^2 - 4406*ep^3*mtt^4*mWW^4*t^2 - 2942*ep^4*mtt^4*mWW^4*t^2 + 62*mtt^3*mWW^5*t^2 + 350*ep*mtt^3*mWW^5*t^2 + 1682*ep^2*mtt^3*mWW^5*t^2 + 3964*ep^3*mtt^3*mWW^5*t^2 + 2962*ep^4*mtt^3*mWW^5*t^2 - 16*mtt^2*mWW^6*t^2 - 68*ep*mtt^2*mWW^6*t^2 - 301*ep^2*mtt^2*mWW^6*t^2 - 1058*ep^3*mtt^2*mWW^6*t^2 - 1093*ep^4*mtt^2*mWW^6*t^2 - 70*ep*mtt*mWW^7*t^2 - 513*ep^2*mtt*mWW^7*t^2 - 956*ep^3*mtt*mWW^7*t^2 - 469*ep^4*mtt*mWW^7*t^2 + 44*ep*mWW^8*t^2 + 310*ep^2*mWW^8*t^2 + 640*ep^3*mWW^8*t^2 + 398*ep^4*mWW^8*t^2 - 15*ep^2*mtt^7*s*t^2 - 55*ep^3*mtt^7*s*t^2 - 50*ep^4*mtt^7*s*t^2 + 138*mtt^6*mWW*s*t^2 + 1046*ep*mtt^6*mWW*s*t^2 + 2784*ep^2*mtt^6*mWW*s*t^2 + 3251*ep^3*mtt^6*mWW*s*t^2 + 1455*ep^4*mtt^6*mWW*s*t^2 - 292*mtt^5*mWW^2*s*t^2 - 2138*ep*mtt^5*mWW^2*s*t^2 - 4775*ep^2*mtt^5*mWW^2*s*t^2 - 4201*ep^3*mtt^5*mWW^2*s*t^2 - 1402*ep^4*mtt^5*mWW^2*s*t^2 + 64*mtt^4*mWW^3*s*t^2 + 512*ep*mtt^4*mWW^3*s*t^2 - 1028*ep^2*mtt^4*mWW^3*s*t^2 - 5339*ep^3*mtt^4*mWW^3*s*t^2 - 3975*ep^4*mtt^4*mWW^3*s*t^2 + 228*mtt^3*mWW^4*s*t^2 + 1426*ep*mtt^3*mWW^4*s*t^2 + 5748*ep^2*mtt^3*mWW^4*s*t^2 + 11076*ep^3*mtt^3*mWW^4*s*t^2 + 7002*ep^4*mtt^3*mWW^4*s*t^2 - 170*mtt^2*mWW^5*s*t^2 - 1020*ep*mtt^2*mWW^5*s*t^2 - 2714*ep^2*mtt^2*mWW^5*s*t^2 - 4354*ep^3*mtt^2*mWW^5*s*t^2 - 2930*ep^4*mtt^2*mWW^5*s*t^2 + 32*mtt*mWW^6*s*t^2 + 96*ep*mtt*mWW^6*s*t^2 - 683*ep^2*mtt*mWW^6*s*t^2 - 1866*ep^3*mtt*mWW^6*s*t^2 - 1027*ep^4*mtt*mWW^6*s*t^2 + 78*ep*mWW^7*s*t^2 + 683*ep^2*mWW^7*s*t^2 + 1488*ep^3*mWW^7*s*t^2 + 927*ep^4*mWW^7*s*t^2 + 30*ep^2*mtt^6*s^2*t^2 + 110*ep^3*mtt^6*s^2*t^2 + 100*ep^4*mtt^6*s^2*t^2 - 300*mtt^5*mWW*s^2*t^2 - 2320*ep*mtt^5*mWW*s^2*t^2 - 6129*ep^2*mtt^5*mWW*s^2*t^2 - 6924*ep^3*mtt^5*mWW*s^2*t^2 - 2935*ep^4*mtt^5*mWW*s^2*t^2 + 536*mtt^4*mWW^2*s^2*t^2 + 4114*ep*mtt^4*mWW^2*s^2*t^2 + 9399*ep^2*mtt^4*mWW^2*s^2*t^2 + 8076*ep^3*mtt^4*mWW^2*s^2*t^2 + 2343*ep^4*mtt^4*mWW^2*s^2*t^2 - 74*mtt^3*mWW^3*s^2*t^2 - 744*ep*mtt^3*mWW^3*s^2*t^2 + 735*ep^2*mtt^3*mWW^3*s^2*t^2 + 6078*ep^3*mtt^3*mWW^3*s^2*t^2 + 4909*ep^4*mtt^3*mWW^3*s^2*t^2 - 300*mtt^2*mWW^4*s^2*t^2 - 1998*ep*mtt^2*mWW^4*s^2*t^2 - 5935*ep^2*mtt^2*mWW^4*s^2*t^2 - 8898*ep^3*mtt^2*mWW^4*s^2*t^2 - 4973*ep^4*mtt^2*mWW^4*s^2*t^2 + 154*mtt*mWW^5*s^2*t^2 + 1008*ep*mtt*mWW^5*s^2*t^2 + 1384*ep^2*mtt*mWW^5*s^2*t^2 - 58*ep^3*mtt*mWW^5*s^2*t^2 - 548*ep^4*mtt*mWW^5*s^2*t^2 - 16*mWW^6*s^2*t^2 - 64*ep*mWW^6*s^2*t^2 + 504*ep^2*mWW^6*s^2*t^2 + 1608*ep^3*mWW^6*s^2*t^2 + 1104*ep^4*mWW^6*s^2*t^2 - 30*ep^2*mtt^5*s^3*t^2 - 110*ep^3*mtt^5*s^3*t^2 - 100*ep^4*mtt^5*s^3*t^2 + 340*mtt^4*mWW*s^3*t^2 + 2700*ep*mtt^4*mWW*s^3*t^2 + 7116*ep^2*mtt^4*mWW*s^3*t^2 + 7806*ep^3*mtt^4*mWW*s^3*t^2 + 3130*ep^4*mtt^4*mWW*s^3*t^2 - 504*mtt^3*mWW^2*s^3*t^2 - 4098*ep*mtt^3*mWW^2*s^3*t^2 - 9824*ep^2*mtt^3*mWW^2*s^3*t^2 - 8758*ep^3*mtt^3*mWW^2*s^3*t^2 - 2512*ep^4*mtt^3*mWW^2*s^3*t^2 + 38*mtt^2*mWW^3*s^3*t^2 + 526*ep*mtt^2*mWW^3*s^3*t^2 + 402*ep^2*mtt^2*mWW^3*s^3*t^2 - 1946*ep^3*mtt^2*mWW^3*s^3*t^2 - 2012*ep^4*mtt^2*mWW^3*s^3*t^2 + 172*mtt*mWW^4*s^3*t^2 + 1242*ep*mtt*mWW^4*s^3*t^2 + 2736*ep^2*mtt*mWW^4*s^3*t^2 + 2448*ep^3*mtt*mWW^4*s^3*t^2 + 818*ep^4*mtt*mWW^4*s^3*t^2 - 46*mWW^5*s^3*t^2 - 338*ep*mWW^5*s^3*t^2 - 304*ep^2*mWW^5*s^3*t^2 + 624*ep^3*mWW^5*s^3*t^2 + 676*ep^4*mWW^5*s^3*t^2 + 15*ep^2*mtt^4*s^4*t^2 + 55*ep^3*mtt^4*s^4*t^2 + 50*ep^4*mtt^4*s^4*t^2 - 210*mtt^3*mWW*s^4*t^2 - 1730*ep*mtt^3*mWW*s^4*t^2 - 4584*ep^2*mtt^3*mWW*s^4*t^2 - 4919*ep^3*mtt^3*mWW*s^4*t^2 - 1875*ep^4*mtt^3*mWW*s^4*t^2 + 256*mtt^2*mWW^2*s^4*t^2 + 2210*ep*mtt^2*mWW^2*s^4*t^2 + 5678*ep^2*mtt^2*mWW^2*s^4*t^2 + 5533*ep^3*mtt^2*mWW^2*s^4*t^2 + 1783*ep^4*mtt^2*mWW^2*s^4*t^2 - 10*mtt*mWW^3*s^4*t^2 - 158*ep*mtt*mWW^3*s^4*t^2 - 472*ep^2*mtt*mWW^3*s^4*t^2 - 401*ep^3*mtt*mWW^3*s^4*t^2 - 53*ep^4*mtt*mWW^3*s^4*t^2 - 36*mWW^4*s^4*t^2 - 298*ep*mWW^4*s^4*t^2 - 565*ep^2*mWW^4*s^4*t^2 - 220*ep^3*mWW^4*s^4*t^2 + 95*ep^4*mWW^4*s^4*t^2 - 3*ep^2*mtt^3*s^5*t^2 - 11*ep^3*mtt^3*s^5*t^2 - 10*ep^4*mtt^3*s^5*t^2 + 66*mtt^2*mWW*s^5*t^2 + 574*ep*mtt^2*mWW*s^5*t^2 + 1548*ep^2*mtt^2*mWW*s^5*t^2 + 1647*ep^3*mtt^2*mWW*s^5*t^2 + 607*ep^4*mtt^2*mWW*s^5*t^2 - 68*mtt*mWW^2*s^5*t^2 - 604*ep*mtt*mWW^2*s^5*t^2 - 1665*ep^2*mtt*mWW^2*s^5*t^2 - 1809*ep^3*mtt*mWW^2*s^5*t^2 - 678*ep^4*mtt*mWW^2*s^5*t^2 + 2*mWW^3*s^5*t^2 + 6*ep*mWW^3*s^5*t^2 + 48*ep^2*mWW^3*s^5*t^2 + 125*ep^3*mWW^3*s^5*t^2 + 81*ep^4*mWW^3*s^5*t^2 - 8*mtt*mWW*s^6*t^2 - 76*ep*mtt*mWW*s^6*t^2 - 213*ep^2*mtt*mWW*s^6*t^2 - 230*ep^3*mtt*mWW*s^6*t^2 - 85*ep^4*mtt*mWW*s^6*t^2 + 8*mWW^2*s^6*t^2 + 64*ep*mWW^2*s^6*t^2 + 177*ep^2*mWW^2*s^6*t^2 + 206*ep^3*mWW^2*s^6*t^2 + 85*ep^4*mWW^2*s^6*t^2 - 10*ep^2*mtt^7*t^3 - 36*ep^3*mtt^7*t^3 - 32*ep^4*mtt^7*t^3 + 42*mtt^6*mWW*t^3 + 296*ep*mtt^6*mWW*t^3 + 806*ep^2*mtt^6*mWW*t^3 + 1050*ep^3*mtt^6*mWW*t^3 + 550*ep^4*mtt^6*mWW*t^3 - 114*mtt^5*mWW^2*t^3 - 704*ep*mtt^5*mWW^2*t^3 - 1554*ep^2*mtt^5*mWW^2*t^3 - 1704*ep^3*mtt^5*mWW^2*t^3 - 878*ep^4*mtt^5*mWW^2*t^3 + 98*mtt^4*mWW^3*t^3 + 526*ep*mtt^4*mWW^3*t^3 + 577*ep^2*mtt^4*mWW^3*t^3 - 62*ep^3*mtt^4*mWW^3*t^3 - 31*ep^4*mtt^4*mWW^3*t^3 - 22*mtt^3*mWW^4*t^3 - 246*ep*mtt^3*mWW^4*t^3 - 234*ep^2*mtt^3*mWW^4*t^3 + 334*ep^3*mtt^3*mWW^4*t^3 + 164*ep^4*mtt^3*mWW^4*t^3 - 4*mtt^2*mWW^5*t^3 + 182*ep*mtt^2*mWW^5*t^3 + 555*ep^2*mtt^2*mWW^5*t^3 + 408*ep^3*mtt^2*mWW^5*t^3 + 123*ep^4*mtt^2*mWW^5*t^3 + 14*ep*mtt*mWW^6*t^3 + 288*ep^2*mtt*mWW^6*t^3 + 902*ep^3*mtt*mWW^6*t^3 + 700*ep^4*mtt*mWW^6*t^3 - 68*ep*mWW^7*t^3 - 428*ep^2*mWW^7*t^3 - 892*ep^3*mWW^7*t^3 - 596*ep^4*mWW^7*t^3 + 44*ep^2*mtt^6*s*t^3 + 158*ep^3*mtt^6*s*t^3 + 140*ep^4*mtt^6*s*t^3 - 192*mtt^5*mWW*s*t^3 - 1390*ep*mtt^5*mWW*s*t^3 - 3730*ep^2*mtt^5*mWW*s*t^3 - 4626*ep^3*mtt^5*mWW*s*t^3 - 2274*ep^4*mtt^5*mWW*s*t^3 + 450*mtt^4*mWW^2*s*t^3 + 2990*ep*mtt^4*mWW^2*s*t^3 + 6686*ep^2*mtt^4*mWW^2*s*t^3 + 6668*ep^3*mtt^4*mWW^2*s*t^3 + 2848*ep^4*mtt^4*mWW^2*s*t^3 - 324*mtt^3*mWW^3*s*t^3 - 2014*ep*mtt^3*mWW^3*s*t^3 - 2767*ep^2*mtt^3*mWW^3*s*t^3 + 64*ep^3*mtt^3*mWW^3*s*t^3 + 929*ep^4*mtt^3*mWW^3*s*t^3 + 58*mtt^2*mWW^4*s*t^3 + 572*ep*mtt^2*mWW^4*s*t^3 + 337*ep^2*mtt^2*mWW^4*s*t^3 - 1766*ep^3*mtt^2*mWW^4*s*t^3 - 1501*ep^4*mtt^2*mWW^4*s*t^3 + 8*mtt*mWW^5*s*t^3 - 128*ep*mtt*mWW^5*s*t^3 - 422*ep^2*mtt*mWW^5*s*t^3 - 132*ep^3*mtt*mWW^5*s*t^3 + 162*ep^4*mtt*mWW^5*s*t^3 - 30*ep*mWW^6*s*t^3 - 148*ep^2*mWW^6*s*t^3 - 366*ep^3*mWW^6*s*t^3 - 304*ep^4*mWW^6*s*t^3 - 76*ep^2*mtt^5*s^2*t^3 - 272*ep^3*mtt^5*s^2*t^3 - 240*ep^4*mtt^5*s^2*t^3 + 348*mtt^4*mWW*s^2*t^3 + 2594*ep*mtt^4*mWW*s^2*t^3 + 6883*ep^2*mtt^4*mWW*s^2*t^3 + 8140*ep^3*mtt^4*mWW*s^2*t^3 + 3731*ep^4*mtt^4*mWW*s^2*t^3 - 690*mtt^3*mWW^2*s^2*t^3 - 4932*ep*mtt^3*mWW^2*s^2*t^3 - 11366*ep^2*mtt^3*mWW^2*s^2*t^3 - 10820*ep^3*mtt^3*mWW^2*s^2*t^3 - 3928*ep^4*mtt^3*mWW^2*s^2*t^3 + 396*mtt^2*mWW^3*s^2*t^3 + 2780*ep*mtt^2*mWW^3*s^2*t^3 + 4784*ep^2*mtt^2*mWW^3*s^2*t^3 + 1448*ep^3*mtt^2*mWW^3*s^2*t^3 - 976*ep^4*mtt^2*mWW^3*s^2*t^3 - 50*mtt*mWW^4*s^2*t^3 - 432*ep*mtt*mWW^4*s^2*t^3 - 384*ep^2*mtt*mWW^4*s^2*t^3 + 1088*ep^3*mtt*mWW^4*s^2*t^3 + 1158*ep^4*mtt*mWW^4*s^2*t^3 - 4*mWW^5*s^2*t^3 + 6*ep*mWW^5*s^2*t^3 + 207*ep^2*mWW^5*s^2*t^3 + 448*ep^3*mWW^5*s^2*t^3 + 255*ep^4*mWW^5*s^2*t^3 + 64*ep^2*mtt^4*s^3*t^3 + 228*ep^3*mtt^4*s^3*t^3 + 200*ep^4*mtt^4*s^3*t^3 - 312*mtt^3*mWW*s^3*t^3 - 2402*ep*mtt^3*mWW*s^3*t^3 - 6329*ep^2*mtt^3*mWW*s^3*t^3 - 7164*ep^3*mtt^3*mWW*s^3*t^3 - 3049*ep^4*mtt^3*mWW*s^3*t^3 + 510*mtt^2*mWW^2*s^3*t^3 + 3902*ep*mtt^2*mWW^2*s^3*t^3 + 9391*ep^2*mtt^2*mWW^2*s^3*t^3 + 8984*ep^3*mtt^2*mWW^2*s^3*t^3 + 3021*ep^4*mtt^2*mWW^2*s^3*t^3 - 212*mtt*mWW^3*s^3*t^3 - 1598*ep*mtt*mWW^3*s^3*t^3 - 3259*ep^2*mtt*mWW^3*s^3*t^3 - 1960*ep^3*mtt*mWW^3*s^3*t^3 - 11*ep^4*mtt*mWW^3*s^3*t^3 + 14*mWW^4*s^3*t^3 + 82*ep*mWW^4*s^3*t^3 + 85*ep^2*mWW^4*s^3*t^3 - 120*ep^3*mWW^4*s^3*t^3 - 161*ep^4*mWW^4*s^3*t^3 - 26*ep^2*mtt^3*s^4*t^3 - 92*ep^3*mtt^3*s^4*t^3 - 80*ep^4*mtt^3*s^4*t^3 + 138*mtt^2*mWW*s^4*t^3 + 1102*ep*mtt^2*mWW*s^4*t^3 + 2899*ep^2*mtt^2*mWW*s^4*t^3 + 3162*ep^3*mtt^2*mWW*s^4*t^3 + 1251*ep^4*mtt^2*mWW*s^4*t^3 - 180*mtt*mWW^2*s^4*t^3 - 1448*ep*mtt*mWW^2*s^4*t^3 - 3658*ep^2*mtt*mWW^2*s^4*t^3 - 3660*ep^3*mtt*mWW^2*s^4*t^3 - 1260*ep^4*mtt*mWW^2*s^4*t^3 + 42*mWW^3*s^4*t^3 + 306*ep*mWW^3*s^4*t^3 + 665*ep^2*mWW^3*s^4*t^3 + 510*ep^3*mWW^3*s^4*t^3 + 89*ep^4*mWW^3*s^4*t^3 + 4*ep^2*mtt^2*s^5*t^3 + 14*ep^3*mtt^2*s^5*t^3 + 12*ep^4*mtt^2*s^5*t^3 - 24*mtt*mWW*s^5*t^3 - 200*ep*mtt*mWW*s^5*t^3 - 529*ep^2*mtt*mWW*s^5*t^3 - 562*ep^3*mtt*mWW*s^5*t^3 - 209*ep^4*mtt*mWW*s^5*t^3 + 24*mWW^2*s^5*t^3 + 192*ep*mWW^2*s^5*t^3 + 501*ep^2*mWW^2*s^5*t^3 + 532*ep^3*mWW^2*s^5*t^3 + 197*ep^4*mWW^2*s^5*t^3 + 11*ep^2*mtt^6*t^4 + 39*ep^3*mtt^6*t^4 + 34*ep^4*mtt^6*t^4 - 30*mtt^5*mWW*t^4 - 194*ep*mtt^5*mWW*t^4 - 524*ep^2*mtt^5*mWW*t^4 - 743*ep^3*mtt^5*mWW*t^4 - 439*ep^4*mtt^5*mWW*t^4 + 74*mtt^4*mWW^2*t^4 + 312*ep*mtt^4*mWW^2*t^4 + 352*ep^2*mtt^4*mWW^2*t^4 + 217*ep^3*mtt^4*mWW^2*t^4 + 217*ep^4*mtt^4*mWW^2*t^4 - 58*mtt^3*mWW^3*t^4 + 48*ep*mtt^3*mWW^3*t^4 + 1482*ep^2*mtt^3*mWW^3*t^4 + 2973*ep^3*mtt^3*mWW^3*t^4 + 1561*ep^4*mtt^3*mWW^3*t^4 + 14*mtt^2*mWW^4*t^4 - 148*ep*mtt^2*mWW^4*t^4 - 1339*ep^2*mtt^2*mWW^4*t^4 - 2576*ep^3*mtt^2*mWW^4*t^4 - 1395*ep^4*mtt^2*mWW^4*t^4 - 126*ep*mtt*mWW^5*t^4 - 622*ep^2*mtt*mWW^5*t^4 - 1154*ep^3*mtt*mWW^5*t^4 - 770*ep^4*mtt*mWW^5*t^4 + 108*ep*mWW^6*t^4 + 640*ep^2*mWW^6*t^4 + 1244*ep^3*mWW^6*t^4 + 792*ep^4*mWW^6*t^4 - 41*ep^2*mtt^5*s*t^4 - 145*ep^3*mtt^5*s*t^4 - 126*ep^4*mtt^5*s*t^4 + 114*mtt^4*mWW*s*t^4 + 772*ep*mtt^4*mWW*s*t^4 + 2045*ep^2*mtt^4*mWW*s*t^4 + 2699*ep^3*mtt^4*mWW*s*t^4 + 1476*ep^4*mtt^4*mWW*s*t^4 - 240*mtt^3*mWW^2*s*t^4 - 1256*ep*mtt^3*mWW^2*s*t^4 - 1947*ep^2*mtt^3*mWW^2*s*t^4 - 1253*ep^3*mtt^3*mWW^2*s*t^4 - 540*ep^4*mtt^3*mWW^2*s*t^4 + 154*mtt^2*mWW^3*s*t^4 + 346*ep*mtt^2*mWW^3*s*t^4 - 1947*ep^2*mtt^2*mWW^3*s*t^4 - 5451*ep^3*mtt^2*mWW^3*s*t^4 - 3348*ep^4*mtt^2*mWW^3*s*t^4 - 28*mtt*mWW^4*s*t^4 + 76*ep*mtt*mWW^4*s*t^4 + 1652*ep^2*mtt*mWW^4*s*t^4 + 3780*ep^3*mtt*mWW^4*s*t^4 + 2296*ep^4*mtt*mWW^4*s*t^4 + 62*ep*mWW^5*s*t^4 + 238*ep^2*mWW^5*s*t^4 + 370*ep^3*mWW^5*s*t^4 + 242*ep^4*mWW^5*s*t^4 + 57*ep^2*mtt^4*s^2*t^4 + 201*ep^3*mtt^4*s^2*t^4 + 174*ep^4*mtt^4*s^2*t^4 - 162*mtt^3*mWW*s^2*t^4 - 1146*ep*mtt^3*mWW*s^2*t^4 - 2978*ep^2*mtt^3*mWW*s^2*t^4 - 3649*ep^3*mtt^3*mWW*s^2*t^4 - 1819*ep^4*mtt^3*mWW*s^2*t^4 + 282*mtt^2*mWW^2*s^2*t^4 + 1746*ep*mtt^2*mWW^2*s^2*t^4 + 3245*ep^2*mtt^2*mWW^2*s^2*t^4 + 2279*ep^3*mtt^2*mWW^2*s^2*t^4 + 604*ep^4*mtt^2*mWW^2*s^2*t^4 - 134*mtt*mWW^3*s^2*t^4 - 608*ep*mtt*mWW^3*s^2*t^4 + 307*ep^2*mtt*mWW^3*s^2*t^4 + 2873*ep^3*mtt*mWW^3*s^2*t^4 + 2196*ep^4*mtt*mWW^3*s^2*t^4 + 14*mWW^4*s^2*t^4 - 8*ep*mWW^4*s^2*t^4 - 679*ep^2*mWW^4*s^2*t^4 - 1736*ep^3*mWW^4*s^2*t^4 - 1155*ep^4*mWW^4*s^2*t^4 - 35*ep^2*mtt^3*s^3*t^4 - 123*ep^3*mtt^3*s^3*t^4 - 106*ep^4*mtt^3*s^3*t^4 + 102*mtt^2*mWW*s^3*t^4 + 752*ep*mtt^2*mWW*s^3*t^4 + 1917*ep^2*mtt^2*mWW*s^3*t^4 + 2173*ep^3*mtt^2*mWW*s^3*t^4 + 966*ep^4*mtt^2*mWW*s^3*t^4 - 140*mtt*mWW^2*s^3*t^4 - 990*ep*mtt*mWW^2*s^3*t^4 - 2114*ep^2*mtt*mWW^2*s^3*t^4 - 1703*ep^3*mtt*mWW^2*s^3*t^4 - 441*ep^4*mtt*mWW^2*s^3*t^4 + 38*mWW^3*s^3*t^4 + 226*ep*mWW^3*s^3*t^4 + 196*ep^2*mWW^3*s^3*t^4 - 371*ep^3*mWW^3*s^3*t^4 - 419*ep^4*mWW^3*s^3*t^4 + 8*ep^2*mtt^2*s^4*t^4 + 28*ep^3*mtt^2*s^4*t^4 + 24*ep^4*mtt^2*s^4*t^4 - 24*mtt*mWW*s^4*t^4 - 184*ep*mtt*mWW*s^4*t^4 - 460*ep^2*mtt*mWW*s^4*t^4 - 480*ep^3*mtt*mWW*s^4*t^4 - 184*ep^4*mtt*mWW*s^4*t^4 + 24*mWW^2*s^4*t^4 + 188*ep*mWW^2*s^4*t^4 + 464*ep^2*mWW^2*s^4*t^4 + 460*ep^3*mWW^2*s^4*t^4 + 160*ep^4*mWW^2*s^4*t^4 - 4*ep^2*mtt^5*t^5 - 14*ep^3*mtt^5*t^5 - 12*ep^4*mtt^5*t^5 + 8*mtt^4*mWW*t^5 + 50*ep*mtt^4*mWW*t^5 + 161*ep^2*mtt^4*mWW*t^5 + 302*ep^3*mtt^4*mWW*t^5 + 219*ep^4*mtt^4*mWW*t^5 - 16*mtt^3*mWW^2*t^5 - 18*ep*mtt^3*mWW^2*t^5 + 90*ep^2*mtt^3*mWW^2*t^5 + 4*ep^3*mtt^3*mWW^2*t^5 - 178*ep^4*mtt^3*mWW^2*t^5 + 8*mtt^2*mWW^3*t^5 - 206*ep*mtt^2*mWW^3*t^5 - 1243*ep^2*mtt^2*mWW^3*t^5 - 2046*ep^3*mtt^2*mWW^3*t^5 - 1001*ep^4*mtt^2*mWW^3*t^5 + 266*ep*mtt*mWW^4*t^5 + 1592*ep^2*mtt*mWW^4*t^5 + 2942*ep^3*mtt*mWW^4*t^5 + 1720*ep^4*mtt*mWW^4*t^5 - 92*ep*mWW^5*t^5 - 596*ep^2*mWW^5*t^5 - 1188*ep^3*mWW^5*t^5 - 748*ep^4*mWW^5*t^5 + 12*ep^2*mtt^4*s*t^5 + 42*ep^3*mtt^4*s*t^5 + 36*ep^4*mtt^4*s*t^5 - 24*mtt^3*mWW*s*t^5 - 160*ep*mtt^3*mWW*s*t^5 - 489*ep^2*mtt^3*mWW*s*t^5 - 836*ep^3*mtt^3*mWW*s*t^5 - 571*ep^4*mtt^3*mWW*s*t^5 + 40*mtt^2*mWW^2*s*t^5 + 130*ep*mtt^2*mWW^2*s*t^5 + 37*ep^2*mtt^2*mWW^2*s*t^5 + 92*ep^3*mtt^2*mWW^2*s*t^5 + 291*ep^4*mtt^2*mWW^2*s*t^5 - 16*mtt*mWW^3*s*t^5 + 176*ep*mtt*mWW^3*s*t^5 + 1384*ep^2*mtt*mWW^3*s*t^5 + 2524*ep^3*mtt*mWW^3*s*t^5 + 1340*ep^4*mtt*mWW^3*s*t^5 - 146*ep*mWW^4*s*t^5 - 944*ep^2*mWW^4*s*t^5 - 1822*ep^3*mWW^4*s*t^5 - 1096*ep^4*mWW^4*s*t^5 - 12*ep^2*mtt^3*s^2*t^5 - 42*ep^3*mtt^3*s^2*t^5 - 36*ep^4*mtt^3*s^2*t^5 + 24*mtt^2*mWW*s^2*t^5 + 170*ep*mtt^2*mWW*s^2*t^5 + 495*ep^2*mtt^2*mWW*s^2*t^5 + 766*ep^3*mtt^2*mWW*s^2*t^5 + 485*ep^4*mtt^2*mWW*s^2*t^5 - 32*mtt*mWW^2*s^2*t^5 - 176*ep*mtt*mWW^2*s^2*t^5 - 302*ep^2*mtt*mWW^2*s^2*t^5 - 322*ep^3*mtt*mWW^2*s^2*t^5 - 234*ep^4*mtt*mWW^2*s^2*t^5 + 8*mWW^3*s^2*t^5 + 10*ep*mWW^3*s^2*t^5 - 169*ep^2*mWW^3*s^2*t^5 - 394*ep^3*mWW^3*s^2*t^5 - 215*ep^4*mWW^3*s^2*t^5 + 4*ep^2*mtt^2*s^3*t^5 + 14*ep^3*mtt^2*s^3*t^5 + 12*ep^4*mtt^2*s^3*t^5 - 8*mtt*mWW*s^3*t^5 - 60*ep*mtt*mWW*s^3*t^5 - 167*ep^2*mtt*mWW*s^3*t^5 - 232*ep^3*mtt*mWW*s^3*t^5 - 133*ep^4*mtt*mWW*s^3*t^5 + 8*mWW^2*s^3*t^5 + 64*ep*mWW^2*s^3*t^5 + 175*ep^2*mWW^2*s^3*t^5 + 226*ep^3*mWW^2*s^3*t^5 + 121*ep^4*mWW^2*s^3*t^5 - 4*ep*mtt^3*mWW*t^6 - 37*ep^2*mtt^3*mWW*t^6 - 98*ep^3*mtt^3*mWW*t^6 - 77*ep^4*mtt^3*mWW*t^6 + 16*ep*mtt^2*mWW^2*t^6 + 148*ep^2*mtt^2*mWW^2*t^6 + 392*ep^3*mtt^2*mWW^2*t^6 + 308*ep^4*mtt^2*mWW^2*t^6 - 20*ep*mtt*mWW^3*t^6 - 185*ep^2*mtt*mWW^3*t^6 - 490*ep^3*mtt*mWW^3*t^6 - 385*ep^4*mtt*mWW^3*t^6 + 8*ep*mWW^4*t^6 + 74*ep^2*mWW^4*t^6 + 196*ep^3*mWW^4*t^6 + 154*ep^4*mWW^4*t^6 + 8*ep*mtt^2*mWW*s*t^6 + 74*ep^2*mtt^2*mWW*s*t^6 + 196*ep^3*mtt^2*mWW*s*t^6 + 154*ep^4*mtt^2*mWW*s*t^6 - 20*ep*mtt*mWW^2*s*t^6 - 185*ep^2*mtt*mWW^2*s*t^6 - 490*ep^3*mtt*mWW^2*s*t^6 - 385*ep^4*mtt*mWW^2*s*t^6 + 12*ep*mWW^3*s*t^6 + 111*ep^2*mWW^3*s*t^6 + 294*ep^3*mWW^3*s*t^6 + 231*ep^4*mWW^3*s*t^6 - 4*ep*mtt*mWW*s^2*t^6 - 37*ep^2*mtt*mWW*s^2*t^6 - 98*ep^3*mtt*mWW*s^2*t^6 - 77*ep^4*mtt*mWW*s^2*t^6 + 4*ep*mWW^2*s^2*t^6 + 37*ep^2*mWW^2*s^2*t^6 + 98*ep^3*mWW^2*s^2*t^6 + 77*ep^4*mWW^2*s^2*t^6))/(ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - s)^2*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*mtt^8*s + 23*ep*mtt^8*s + 66*ep^2*mtt^8*s + 84*ep^3*mtt^8*s + 40*ep^4*mtt^8*s - 14*mtt^7*mWW*s - 103*ep*mtt^7*mWW*s - 293*ep^2*mtt^7*mWW*s - 377*ep^3*mtt^7*mWW*s - 183*ep^4*mtt^7*mWW*s + 25*mtt^6*mWW^2*s + 168*ep*mtt^6*mWW^2*s + 448*ep^2*mtt^6*mWW^2*s + 546*ep^3*mtt^6*mWW^2*s + 251*ep^4*mtt^6*mWW^2*s - 20*mtt^5*mWW^3*s - 98*ep*mtt^5*mWW^3*s - 149*ep^2*mtt^5*mWW^3*s - 16*ep^3*mtt^5*mWW^3*s + 81*ep^4*mtt^5*mWW^3*s + 5*mtt^4*mWW^4*s - 29*ep*mtt^4*mWW^4*s - 301*ep^2*mtt^4*mWW^4*s - 718*ep^3*mtt^4*mWW^4*s - 519*ep^4*mtt^4*mWW^4*s + 2*mtt^3*mWW^5*s + 57*ep*mtt^3*mWW^5*s + 326*ep^2*mtt^3*mWW^5*s + 681*ep^3*mtt^3*mWW^5*s + 466*ep^4*mtt^3*mWW^5*s - mtt^2*mWW^6*s - 18*ep*mtt^2*mWW^6*s - 97*ep^2*mtt^2*mWW^6*s - 200*ep^3*mtt^2*mWW^6*s - 136*ep^4*mtt^2*mWW^6*s - 15*mtt^7*s^2 - 117*ep*mtt^7*s^2 - 340*ep^2*mtt^7*s^2 - 436*ep^3*mtt^7*s^2 - 208*ep^4*mtt^7*s^2 + 61*mtt^6*mWW*s^2 + 466*ep*mtt^6*mWW*s^2 + 1353*ep^2*mtt^6*mWW*s^2 + 1747*ep^3*mtt^6*mWW*s^2 + 839*ep^4*mtt^6*mWW*s^2 - 92*mtt^5*mWW^2*s^2 - 677*ep*mtt^5*mWW^2*s^2 - 1897*ep^2*mtt^5*mWW^2*s^2 - 2334*ep^3*mtt^5*mWW^2*s^2 - 1052*ep^4*mtt^5*mWW^2*s^2 + 58*mtt^4*mWW^3*s^2 + 385*ep*mtt^4*mWW^3*s^2 + 865*ep^2*mtt^4*mWW^3*s^2 + 652*ep^3*mtt^4*mWW^3*s^2 + 54*ep^4*mtt^4*mWW^3*s^2 - 7*mtt^3*mWW^4*s^2 - 2*ep*mtt^3*mWW^4*s^2 + 309*ep^2*mtt^3*mWW^4*s^2 + 990*ep^3*mtt^3*mWW^4*s^2 + 786*ep^4*mtt^3*mWW^4*s^2 - 7*mtt^2*mWW^5*s^2 - 71*ep*mtt^2*mWW^5*s^2 - 350*ep^2*mtt^2*mWW^5*s^2 - 719*ep^3*mtt^2*mWW^5*s^2 - 473*ep^4*mtt^2*mWW^5*s^2 + 2*mtt*mWW^6*s^2 + 16*ep*mtt*mWW^6*s^2 + 60*ep^2*mtt*mWW^6*s^2 + 100*ep^3*mtt*mWW^6*s^2 + 54*ep^4*mtt*mWW^6*s^2 + 30*mtt^6*s^3 + 240*ep*mtt^6*s^3 + 710*ep^2*mtt^6*s^3 + 920*ep^3*mtt^6*s^3 + 440*ep^4*mtt^6*s^3 - 104*mtt^5*mWW*s^3 - 836*ep*mtt^5*mWW*s^3 - 2488*ep^2*mtt^5*mWW*s^3 - 3222*ep^3*mtt^5*mWW*s^3 - 1526*ep^4*mtt^5*mWW*s^3 + 127*mtt^4*mWW^2*s^3 + 1041*ep*mtt^4*mWW^2*s^3 + 3044*ep^2*mtt^4*mWW^2*s^3 + 3731*ep^3*mtt^4*mWW^2*s^3 + 1625*ep^4*mtt^4*mWW^2*s^3 - 56*mtt^3*mWW^3*s^3 - 496*ep*mtt^3*mWW^3*s^3 - 1298*ep^2*mtt^3*mWW^3*s^3 - 1134*ep^3*mtt^3*mWW^3*s^3 - 212*ep^4*mtt^3*mWW^3*s^3 - 4*mtt^2*mWW^4*s^3 + 5*ep*mtt^2*mWW^4*s^3 - 132*ep^2*mtt^2*mWW^4*s^3 - 585*ep^3*mtt^2*mWW^4*s^3 - 500*ep^4*mtt^2*mWW^4*s^3 + 8*mtt*mWW^5*s^3 + 54*ep*mtt*mWW^5*s^3 + 181*ep^2*mtt*mWW^5*s^3 + 300*ep^3*mtt*mWW^5*s^3 + 173*ep^4*mtt*mWW^5*s^3 - mWW^6*s^3 - 8*ep*mWW^6*s^3 - 17*ep^2*mWW^6*s^3 - 10*ep^3*mWW^6*s^3 - 30*mtt^5*s^4 - 250*ep*mtt^5*s^4 - 760*ep^2*mtt^5*s^4 - 1000*ep^3*mtt^5*s^4 - 480*ep^4*mtt^5*s^4 + 86*mtt^4*mWW*s^4 + 744*ep*mtt^4*mWW*s^4 + 2282*ep^2*mtt^4*mWW*s^4 + 2958*ep^3*mtt^4*mWW*s^4 + 1374*ep^4*mtt^4*mWW*s^4 - 79*mtt^3*mWW^2*s^4 - 744*ep*mtt^3*mWW^2*s^4 - 2250*ep^2*mtt^3*mWW^2*s^4 - 2692*ep^3*mtt^3*mWW^2*s^4 - 1103*ep^4*mtt^3*mWW^2*s^4 + 17*mtt^2*mWW^3*s^4 + 230*ep*mtt^2*mWW^3*s^4 + 637*ep^2*mtt^2*mWW^3*s^4 + 486*ep^3*mtt^2*mWW^3*s^4 + 22*ep^4*mtt^2*mWW^3*s^4 + 9*mtt*mWW^4*s^4 + 44*ep*mtt*mWW^4*s^4 + 142*ep^2*mtt*mWW^4*s^4 + 278*ep^3*mtt*mWW^4*s^4 + 187*ep^4*mtt*mWW^4*s^4 - 3*mWW^5*s^4 - 24*ep*mWW^5*s^4 - 55*ep^2*mWW^5*s^4 - 42*ep^3*mWW^5*s^4 - 8*ep^4*mWW^5*s^4 + 15*mtt^4*s^5 + 135*ep*mtt^4*s^5 + 430*ep^2*mtt^4*s^5 + 580*ep^3*mtt^4*s^5 + 280*ep^4*mtt^4*s^5 - 34*mtt^3*mWW*s^5 - 331*ep*mtt^3*mWW*s^5 - 1053*ep^2*mtt^3*mWW*s^5 - 1357*ep^3*mtt^3*mWW*s^5 - 611*ep^4*mtt^3*mWW*s^5 + 20*mtt^2*mWW^2*s^5 + 233*ep*mtt^2*mWW^2*s^5 + 716*ep^2*mtt^2*mWW^2*s^5 + 797*ep^3*mtt^2*mWW^2*s^5 + 284*ep^4*mtt^2*mWW^2*s^5 + 2*mtt*mWW^3*s^5 - 13*ep*mtt*mWW^3*s^5 - 35*ep^2*mtt*mWW^3*s^5 + 31*ep^3*mtt*mWW^3*s^5 + 61*ep^4*mtt*mWW^3*s^5 - 3*mWW^4*s^5 - 24*ep*mWW^4*s^5 - 58*ep^2*mWW^4*s^5 - 51*ep^3*mWW^4*s^5 - 14*ep^4*mWW^4*s^5 - 3*mtt^3*s^6 - 33*ep*mtt^3*s^6 - 116*ep^2*mtt^3*s^6 - 164*ep^3*mtt^3*s^6 - 80*ep^4*mtt^3*s^6 + 5*mtt^2*mWW*s^6 + 62*ep*mtt^2*mWW*s^6 + 205*ep^2*mtt^2*mWW*s^6 + 255*ep^3*mtt^2*mWW*s^6 + 107*ep^4*mtt^2*mWW*s^6 - mtt*mWW^2*s^6 - 21*ep*mtt*mWW^2*s^6 - 61*ep^2*mtt*mWW^2*s^6 - 48*ep^3*mtt*mWW^2*s^6 - 5*ep^4*mtt*mWW^2*s^6 - mWW^3*s^6 - 8*ep*mWW^3*s^6 - 20*ep^2*mWW^3*s^6 - 19*ep^3*mWW^3*s^6 - 6*ep^4*mWW^3*s^6 + 2*ep*mtt^2*s^7 + 10*ep^2*mtt^2*s^7 + 16*ep^3*mtt^2*s^7 + 8*ep^4*mtt^2*s^7 - 2*ep*mtt*mWW*s^7 - 6*ep^2*mtt*mWW*s^7 - 4*ep^3*mtt*mWW*s^7 + 3*mtt^8*t + 23*ep*mtt^8*t + 63*ep^2*mtt^8*t + 70*ep^3*mtt^8*t + 25*ep^4*mtt^8*t - 14*mtt^7*mWW*t - 103*ep*mtt^7*mWW*t - 277*ep^2*mtt^7*mWW*t - 303*ep^3*mtt^7*mWW*t - 105*ep^4*mtt^7*mWW*t + 25*mtt^6*mWW^2*t + 168*ep*mtt^6*mWW^2*t + 420*ep^2*mtt^6*mWW^2*t + 418*ep^3*mtt^6*mWW^2*t + 119*ep^4*mtt^6*mWW^2*t - 20*mtt^5*mWW^3*t - 98*ep*mtt^5*mWW^3*t - 139*ep^2*mtt^5*mWW^3*t + 28*ep^3*mtt^5*mWW^3*t + 123*ep^4*mtt^5*mWW^3*t + 5*mtt^4*mWW^4*t - 29*ep*mtt^4*mWW^4*t - 278*ep^2*mtt^4*mWW^4*t - 612*ep^3*mtt^4*mWW^4*t - 408*ep^4*mtt^4*mWW^4*t + 2*mtt^3*mWW^5*t + 57*ep*mtt^3*mWW^5*t + 300*ep^2*mtt^3*mWW^5*t + 563*ep^3*mtt^3*mWW^5*t + 346*ep^4*mtt^3*mWW^5*t - mtt^2*mWW^6*t - 18*ep*mtt^2*mWW^6*t - 89*ep^2*mtt^2*mWW^6*t - 164*ep^3*mtt^2*mWW^6*t - 100*ep^4*mtt^2*mWW^6*t - 28*mtt^7*s*t - 214*ep*mtt^7*s*t - 596*ep^2*mtt^7*s*t - 708*ep^3*mtt^7*s*t - 300*ep^4*mtt^7*s*t + 114*mtt^6*mWW*s*t + 840*ep*mtt^6*mWW*s*t + 2330*ep^2*mtt^6*mWW*s*t + 2826*ep^3*mtt^6*mWW*s*t + 1252*ep^4*mtt^6*mWW*s*t - 174*mtt^5*mWW^2*s*t - 1197*ep*mtt^5*mWW^2*s*t - 3218*ep^2*mtt^5*mWW^2*s*t - 3913*ep^3*mtt^5*mWW^2*s*t - 1804*ep^4*mtt^5*mWW^2*s*t + 116*mtt^4*mWW^3*s*t + 643*ep*mtt^4*mWW^3*s*t + 1333*ep^2*mtt^4*mWW^3*s*t + 1229*ep^3*mtt^4*mWW^3*s*t + 489*ep^4*mtt^4*mWW^3*s*t - 24*mtt^3*mWW^4*s*t + 63*ep*mtt^3*mWW^4*s*t + 924*ep^2*mtt^3*mWW^4*s*t + 2069*ep^3*mtt^3*mWW^4*s*t + 1272*ep^4*mtt^3*mWW^4*s*t - 6*mtt^2*mWW^5*s*t - 183*ep*mtt^2*mWW^5*s*t - 1049*ep^2*mtt^2*mWW^5*s*t - 2055*ep^3*mtt^2*mWW^5*s*t - 1255*ep^4*mtt^2*mWW^5*s*t + 2*mtt*mWW^6*s*t + 48*ep*mtt*mWW^6*s*t + 276*ep^2*mtt*mWW^6*s*t + 552*ep^3*mtt*mWW^6*s*t + 346*ep^4*mtt*mWW^6*s*t + 86*mtt^6*s^2*t + 666*ep*mtt^6*s^2*t + 1885*ep^2*mtt^6*s^2*t + 2308*ep^3*mtt^6*s^2*t + 1033*ep^4*mtt^6*s^2*t - 306*mtt^5*mWW*s^2*t - 2323*ep*mtt^5*mWW*s^2*t - 6584*ep^2*mtt^5*mWW*s^2*t - 8211*ep^3*mtt^5*mWW*s^2*t - 3800*ep^4*mtt^5*mWW*s^2*t + 399*mtt^4*mWW^2*s^2*t + 2935*ep*mtt^4*mWW^2*s^2*t + 8109*ep^2*mtt^4*mWW^2*s^2*t + 9947*ep^3*mtt^4*mWW^2*s^2*t + 4612*ep^4*mtt^4*mWW^2*s^2*t - 220*mtt^3*mWW^3*s^2*t - 1483*ep*mtt^3*mWW^3*s^2*t - 3413*ep^2*mtt^3*mWW^3*s^2*t - 3155*ep^3*mtt^3*mWW^3*s^2*t - 1073*ep^4*mtt^3*mWW^3*s^2*t + 36*mtt^2*mWW^4*s^2*t + 103*ep*mtt^2*mWW^4*s^2*t - 639*ep^2*mtt^2*mWW^4*s^2*t - 2241*ep^3*mtt^2*mWW^4*s^2*t - 1631*ep^4*mtt^2*mWW^4*s^2*t + 6*mtt*mWW^5*s^2*t + 122*ep*mtt*mWW^5*s^2*t + 723*ep^2*mtt*mWW^5*s^2*t + 1470*ep^3*mtt*mWW^5*s^2*t + 915*ep^4*mtt*mWW^5*s^2*t - mWW^6*s^2*t - 20*ep*mWW^6*s^2*t - 81*ep^2*mWW^6*s^2*t - 118*ep^3*mWW^6*s^2*t - 56*ep^4*mWW^6*s^2*t - 124*mtt^5*s^3*t - 984*ep*mtt^5*s^3*t - 2840*ep^2*mtt^5*s^3*t - 3552*ep^3*mtt^5*s^3*t - 1632*ep^4*mtt^5*s^3*t + 382*mtt^4*mWW*s^3*t + 3037*ep*mtt^4*mWW*s^3*t + 8783*ep^2*mtt^4*mWW*s^3*t + 11015*ep^3*mtt^4*mWW*s^3*t + 5083*ep^4*mtt^4*mWW*s^3*t - 416*mtt^3*mWW^2*s^3*t - 3322*ep*mtt^3*mWW^2*s^3*t - 9307*ep^2*mtt^3*mWW^2*s^3*t - 11042*ep^3*mtt^3*mWW^2*s^3*t - 4781*ep^4*mtt^3*mWW^2*s^3*t + 180*mtt^2*mWW^3*s^3*t + 1425*ep*mtt^2*mWW^3*s^3*t + 3389*ep^2*mtt^2*mWW^3*s^3*t + 2813*ep^3*mtt^2*mWW^3*s^3*t + 593*ep^4*mtt^2*mWW^3*s^3*t - 20*mtt*mWW^4*s^3*t - 118*ep*mtt*mWW^4*s^3*t + 127*ep^2*mtt*mWW^4*s^3*t + 990*ep^3*mtt*mWW^4*s^3*t + 853*ep^4*mtt*mWW^4*s^3*t - 2*mWW^5*s^3*t - 38*ep*mWW^5*s^3*t - 160*ep^2*mWW^5*s^3*t - 248*ep^3*mWW^5*s^3*t - 132*ep^4*mWW^5*s^3*t + 91*mtt^4*s^4*t + 751*ep*mtt^4*s^4*t + 2225*ep^2*mtt^4*s^4*t + 2838*ep^3*mtt^4*s^4*t + 1323*ep^4*mtt^4*s^4*t - 240*mtt^3*mWW*s^4*t - 2022*ep*mtt^3*mWW*s^4*t - 5950*ep^2*mtt^3*mWW*s^4*t - 7408*ep^3*mtt^3*mWW*s^4*t - 3334*ep^4*mtt^3*mWW*s^4*t + 210*mtt^2*mWW^2*s^4*t + 1804*ep*mtt^2*mWW^2*s^4*t + 5041*ep^2*mtt^2*mWW^2*s^4*t + 5672*ep^3*mtt^2*mWW^2*s^4*t + 2223*ep^4*mtt^2*mWW^2*s^4*t - 64*mtt*mWW^3*s^4*t - 540*ep*mtt*mWW^3*s^4*t - 1258*ep^2*mtt*mWW^3*s^4*t - 918*ep^3*mtt*mWW^3*s^4*t - 74*ep^4*mtt*mWW^3*s^4*t + 3*mWW^4*s^4*t + 7*ep*mWW^4*s^4*t - 46*ep^2*mWW^4*s^4*t - 148*ep^3*mWW^4*s^4*t - 114*ep^4*mWW^4*s^4*t - 32*mtt^3*s^5*t - 282*ep*mtt^3*s^5*t - 868*ep^2*mtt^3*s^5*t - 1132*ep^3*mtt^3*s^5*t - 532*ep^4*mtt^3*s^5*t + 72*mtt^2*mWW*s^5*t + 643*ep*mtt^2*mWW*s^5*t + 1899*ep^2*mtt^2*mWW*s^5*t + 2303*ep^3*mtt^2*mWW*s^5*t + 989*ep^4*mtt^2*mWW*s^5*t - 48*mtt*mWW^2*s^5*t - 420*ep*mtt*mWW^2*s^5*t - 1127*ep^2*mtt*mWW^2*s^5*t - 1164*ep^3*mtt*mWW^2*s^5*t - 395*ep^4*mtt*mWW^2*s^5*t + 8*mWW^3*s^5*t + 59*ep*mWW^3*s^5*t + 128*ep^2*mWW^3*s^5*t + 89*ep^3*mWW^3*s^5*t + 2*ep^4*mWW^3*s^5*t + 4*mtt^2*s^6*t + 40*ep*mtt^2*s^6*t + 131*ep^2*mtt^2*s^6*t + 176*ep^3*mtt^2*s^6*t + 83*ep^4*mtt^2*s^6*t - 8*mtt*mWW*s^6*t - 72*ep*mtt*mWW*s^6*t - 201*ep^2*mtt*mWW*s^6*t - 222*ep^3*mtt*mWW*s^6*t - 85*ep^4*mtt*mWW*s^6*t + 4*mWW^2*s^6*t + 32*ep*mWW^2*s^6*t + 82*ep^2*mWW^2*s^6*t + 82*ep^3*mWW^2*s^6*t + 26*ep^4*mWW^2*s^6*t - 13*mtt^7*t^2 - 97*ep*mtt^7*t^2 - 257*ep^2*mtt^7*t^2 - 276*ep^3*mtt^7*t^2 - 95*ep^4*mtt^7*t^2 + 53*mtt^6*mWW*t^2 + 374*ep*mtt^6*mWW*t^2 + 969*ep^2*mtt^6*mWW*t^2 + 1039*ep^3*mtt^6*mWW*t^2 + 365*ep^4*mtt^6*mWW*t^2 - 82*mtt^5*mWW^2*t^2 - 520*ep*mtt^5*mWW^2*t^2 - 1273*ep^2*mtt^5*mWW^2*t^2 - 1355*ep^3*mtt^5*mWW^2*t^2 - 512*ep^4*mtt^5*mWW^2*t^2 + 58*mtt^4*mWW^3*t^2 + 258*ep*mtt^4*mWW^3*t^2 + 388*ep^2*mtt^4*mWW^3*t^2 + 213*ep^3*mtt^4*mWW^3*t^2 + 63*ep^4*mtt^4*mWW^3*t^2 - 17*mtt^3*mWW^4*t^2 + 65*ep*mtt^3*mWW^4*t^2 + 660*ep^2*mtt^3*mWW^4*t^2 + 1279*ep^3*mtt^3*mWW^4*t^2 + 681*ep^4*mtt^3*mWW^4*t^2 + mtt^2*mWW^5*t^2 - 112*ep*mtt^2*mWW^5*t^2 - 695*ep^2*mtt^2*mWW^5*t^2 - 1316*ep^3*mtt^2*mWW^5*t^2 - 758*ep^4*mtt^2*mWW^5*t^2 + 32*ep*mtt*mWW^6*t^2 + 208*ep^2*mtt*mWW^6*t^2 + 416*ep^3*mtt*mWW^6*t^2 + 256*ep^4*mtt*mWW^6*t^2 + 77*mtt^6*s*t^2 + 574*ep*mtt^6*s*t^2 + 1531*ep^2*mtt^6*s*t^2 + 1710*ep^3*mtt^6*s*t^2 + 664*ep^4*mtt^6*s*t^2 - 274*mtt^5*mWW*s*t^2 - 1936*ep*mtt^5*mWW*s*t^2 - 5043*ep^2*mtt^5*mWW*s*t^2 - 5670*ep^3*mtt^5*mWW*s*t^2 - 2305*ep^4*mtt^5*mWW*s*t^2 + 362*mtt^4*mWW^2*s*t^2 + 2338*ep*mtt^4*mWW^2*s*t^2 + 5765*ep^2*mtt^4*mWW^2*s*t^2 + 6492*ep^3*mtt^4*mWW^2*s*t^2 + 2875*ep^4*mtt^4*mWW^2*s*t^2 - 212*mtt^3*mWW^3*s*t^2 - 1097*ep*mtt^3*mWW^3*s*t^2 - 2040*ep^2*mtt^3*mWW^3*s*t^2 - 1885*ep^3*mtt^3*mWW^3*s*t^2 - 994*ep^4*mtt^3*mWW^3*s*t^2 + 49*mtt^2*mWW^4*s*t^2 + 20*ep*mtt^2*mWW^4*s*t^2 - 885*ep^2*mtt^2*mWW^4*s*t^2 - 1904*ep^3*mtt^2*mWW^4*s*t^2 - 916*ep^4*mtt^2*mWW^4*s*t^2 - 2*mtt*mWW^5*s*t^2 + 135*ep*mtt*mWW^5*s*t^2 + 872*ep^2*mtt*mWW^5*s*t^2 + 1627*ep^3*mtt*mWW^5*s*t^2 + 888*ep^4*mtt*mWW^5*s*t^2 - 34*ep*mWW^6*s*t^2 - 200*ep^2*mWW^6*s*t^2 - 370*ep^3*mWW^6*s*t^2 - 212*ep^4*mWW^6*s*t^2 - 169*mtt^5*s^2*t^2 - 1281*ep*mtt^5*s^2*t^2 - 3481*ep^2*mtt^5*s^2*t^2 - 4035*ep^3*mtt^5*s^2*t^2 - 1690*ep^4*mtt^5*s^2*t^2 + 527*mtt^4*mWW*s^2*t^2 + 3873*ep*mtt^4*mWW*s^2*t^2 + 10382*ep^2*mtt^4*mWW*s^2*t^2 + 12145*ep^3*mtt^4*mWW*s^2*t^2 + 5281*ep^4*mtt^4*mWW*s^2*t^2 - 592*mtt^3*mWW^2*s^2*t^2 - 4150*ep*mtt^3*mWW^2*s^2*t^2 - 10606*ep^2*mtt^3*mWW^2*s^2*t^2 - 12080*ep^3*mtt^3*mWW^2*s^2*t^2 - 5336*ep^4*mtt^3*mWW^2*s^2*t^2 + 280*mtt^2*mWW^3*s^2*t^2 + 1756*ep*mtt^2*mWW^3*s^2*t^2 + 3563*ep^2*mtt^2*mWW^3*s^2*t^2 + 2924*ep^3*mtt^2*mWW^3*s^2*t^2 + 989*ep^4*mtt^2*mWW^3*s^2*t^2 - 47*mtt*mWW^4*s^2*t^2 - 155*ep*mtt*mWW^4*s^2*t^2 + 437*ep^2*mtt*mWW^4*s^2*t^2 + 1609*ep^3*mtt*mWW^4*s^2*t^2 + 1080*ep^4*mtt*mWW^4*s^2*t^2 + mWW^5*s^2*t^2 - 43*ep*mWW^5*s^2*t^2 - 299*ep^2*mWW^5*s^2*t^2 - 575*ep^3*mWW^5*s^2*t^2 - 332*ep^4*mWW^5*s^2*t^2 + 175*mtt^4*s^3*t^2 + 1366*ep*mtt^4*s^3*t^2 + 3807*ep^2*mtt^4*s^3*t^2 + 4562*ep^3*mtt^4*s^3*t^2 + 2006*ep^4*mtt^4*s^3*t^2 - 476*mtt^3*mWW*s^3*t^2 - 3697*ep*mtt^3*mWW*s^3*t^2 - 10222*ep^2*mtt^3*mWW*s^3*t^2 - 12225*ep^3*mtt^3*mWW*s^3*t^2 - 5416*ep^4*mtt^3*mWW*s^3*t^2 + 442*mtt^2*mWW^2*s^3*t^2 + 3380*ep*mtt^2*mWW^2*s^3*t^2 + 8873*ep^2*mtt^2*mWW^2*s^3*t^2 + 9938*ep^3*mtt^2*mWW^2*s^3*t^2 + 4143*ep^4*mtt^2*mWW^2*s^3*t^2 - 156*mtt*mWW^3*s^3*t^2 - 1115*ep*mtt*mWW^3*s^3*t^2 - 2354*ep^2*mtt*mWW^3*s^3*t^2 - 1743*ep^3*mtt*mWW^3*s^3*t^2 - 324*ep^4*mtt*mWW^3*s^3*t^2 + 15*mWW^4*s^3*t^2 + 66*ep*mWW^4*s^3*t^2 - 80*ep^2*mWW^4*s^3*t^2 - 460*ep^3*mWW^4*s^3*t^2 - 361*ep^4*mWW^4*s^3*t^2 - 86*mtt^3*s^4*t^2 - 700*ep*mtt^3*s^4*t^2 - 2010*ep^2*mtt^3*s^4*t^2 - 2479*ep^3*mtt^3*s^4*t^2 - 1123*ep^4*mtt^3*s^4*t^2 + 202*mtt^2*mWW*s^4*t^2 + 1652*ep*mtt^2*mWW*s^4*t^2 + 4645*ep^2*mtt^2*mWW*s^4*t^2 + 5543*ep^3*mtt^2*mWW*s^4*t^2 + 2414*ep^4*mtt^2*mWW*s^4*t^2 - 146*mtt*mWW^2*s^4*t^2 - 1170*ep*mtt*mWW^2*s^4*t^2 - 3048*ep^2*mtt*mWW^2*s^4*t^2 - 3247*ep^3*mtt*mWW^2*s^4*t^2 - 1227*ep^4*mtt*mWW^2*s^4*t^2 + 30*mWW^3*s^4*t^2 + 218*ep*mWW^3*s^4*t^2 + 449*ep^2*mWW^3*s^4*t^2 + 291*ep^3*mWW^3*s^4*t^2 + 8*ep^4*mWW^3*s^4*t^2 + 16*mtt^2*s^5*t^2 + 138*ep*mtt^2*s^5*t^2 + 410*ep^2*mtt^2*s^5*t^2 + 518*ep^3*mtt^2*s^5*t^2 + 238*ep^4*mtt^2*s^5*t^2 - 32*mtt*mWW*s^5*t^2 - 266*ep*mtt*mWW*s^5*t^2 - 731*ep^2*mtt*mWW*s^5*t^2 - 832*ep^3*mtt*mWW*s^5*t^2 - 339*ep^4*mtt*mWW*s^5*t^2 + 16*mWW^2*s^5*t^2 + 128*ep*mWW^2*s^5*t^2 + 329*ep^2*mWW^2*s^5*t^2 + 338*ep^3*mWW^2*s^5*t^2 + 117*ep^4*mWW^2*s^5*t^2 + 21*mtt^6*t^3 + 148*ep*mtt^6*t^3 + 359*ep^2*mtt^6*t^3 + 336*ep^3*mtt^6*t^3 + 86*ep^4*mtt^6*t^3 - 72*mtt^5*mWW*t^3 - 449*ep*mtt^5*mWW*t^3 - 961*ep^2*mtt^5*mWW*t^3 - 743*ep^3*mtt^5*mWW*t^3 - 91*ep^4*mtt^5*mWW*t^3 + 90*mtt^4*mWW^2*t^3 + 444*ep*mtt^4*mWW^2*t^3 + 708*ep^2*mtt^4*mWW^2*t^3 + 304*ep^3*mtt^4*mWW^2*t^3 - 100*ep^4*mtt^4*mWW^2*t^3 - 48*mtt^3*mWW^3*t^3 - 110*ep*mtt^3*mWW^3*t^3 + 111*ep^2*mtt^3*mWW^3*t^3 + 308*ep^3*mtt^3*mWW^3*t^3 + 59*ep^4*mtt^3*mWW^3*t^3 + 9*mtt^2*mWW^4*t^3 - 78*ep*mtt^2*mWW^4*t^3 - 433*ep^2*mtt^2*mWW^4*t^3 - 498*ep^3*mtt^2*mWW^4*t^3 - 40*ep^4*mtt^2*mWW^4*t^3 + 67*ep*mtt*mWW^5*t^3 + 352*ep^2*mtt*mWW^5*t^3 + 555*ep^3*mtt*mWW^5*t^3 + 242*ep^4*mtt*mWW^5*t^3 - 22*ep*mWW^6*t^3 - 136*ep^2*mWW^6*t^3 - 262*ep^3*mWW^6*t^3 - 156*ep^4*mWW^6*t^3 - 90*mtt^5*s*t^3 - 644*ep*mtt^5*s*t^3 - 1603*ep^2*mtt^5*s*t^3 - 1622*ep^3*mtt^5*s*t^3 - 541*ep^4*mtt^5*s*t^3 + 272*mtt^4*mWW*s*t^3 + 1761*ep*mtt^4*mWW*s*t^3 + 3965*ep^2*mtt^4*mWW*s*t^3 + 3615*ep^3*mtt^4*mWW*s*t^3 + 1067*ep^4*mtt^4*mWW*s*t^3 - 292*mtt^3*mWW^2*s*t^3 - 1559*ep*mtt^3*mWW^2*s*t^3 - 2649*ep^2*mtt^3*mWW^2*s*t^3 - 1549*ep^3*mtt^3*mWW^2*s*t^3 - 171*ep^4*mtt^3*mWW^2*s*t^3 + 128*mtt^2*mWW^3*s*t^3 + 392*ep*mtt^2*mWW^3*s*t^3 - 343*ep^2*mtt^2*mWW^3*s*t^3 - 1574*ep^3*mtt^2*mWW^3*s*t^3 - 867*ep^4*mtt^2*mWW^3*s*t^3 - 18*mtt*mWW^4*s*t^3 + 67*ep*mtt*mWW^4*s*t^3 + 734*ep^2*mtt*mWW^4*s*t^3 + 1283*ep^3*mtt*mWW^4*s*t^3 + 558*ep^4*mtt*mWW^4*s*t^3 - 17*ep*mWW^5*s*t^3 - 104*ep^2*mWW^5*s*t^3 - 153*ep^3*mWW^5*s*t^3 - 46*ep^4*mWW^5*s*t^3 + 141*mtt^4*s^2*t^3 + 1039*ep*mtt^4*s^2*t^3 + 2678*ep^2*mtt^4*s^2*t^3 + 2905*ep^3*mtt^4*s^2*t^3 + 1129*ep^4*mtt^4*s^2*t^3 - 376*mtt^3*mWW*s^2*t^3 - 2630*ep*mtt^3*mWW*s^2*t^3 - 6441*ep^2*mtt^3*mWW*s^2*t^3 - 6768*ep^3*mtt^3*mWW*s^2*t^3 - 2649*ep^4*mtt^3*mWW*s^2*t^3 + 338*mtt^2*mWW^2*s^2*t^3 + 2148*ep*mtt^2*mWW^2*s^2*t^3 + 4539*ep^2*mtt^2*mWW^2*s^2*t^3 + 4058*ep^3*mtt^2*mWW^2*s^2*t^3 + 1441*ep^4*mtt^2*mWW^2*s^2*t^3 - 112*mtt*mWW^3*s^2*t^3 - 544*ep*mtt*mWW^3*s^2*t^3 - 367*ep^2*mtt*mWW^3*s^2*t^3 + 754*ep^3*mtt*mWW^3*s^2*t^3 + 661*ep^4*mtt*mWW^3*s^2*t^3 + 9*mWW^4*s^2*t^3 - 13*ep*mWW^4*s^2*t^3 - 397*ep^2*mWW^4*s^2*t^3 - 913*ep^3*mWW^4*s^2*t^3 - 558*ep^4*mWW^4*s^2*t^3 - 96*mtt^3*s^3*t^3 - 735*ep*mtt^3*s^3*t^3 - 1963*ep^2*mtt^3*s^3*t^3 - 2245*ep^3*mtt^3*s^3*t^3 - 949*ep^4*mtt^3*s^3*t^3 + 224*mtt^2*mWW*s^3*t^3 + 1694*ep*mtt^2*mWW*s^3*t^3 + 4419*ep^2*mtt^2*mWW*s^3*t^3 + 4968*ep^3*mtt^2*mWW*s^3*t^3 + 2095*ep^4*mtt^2*mWW*s^3*t^3 - 160*mtt*mWW^2*s^3*t^3 - 1161*ep*mtt*mWW^2*s^3*t^3 - 2743*ep^2*mtt*mWW^2*s^3*t^3 - 2711*ep^3*mtt*mWW^2*s^3*t^3 - 1005*ep^4*mtt*mWW^2*s^3*t^3 + 32*mWW^3*s^3*t^3 + 202*ep*mWW^3*s^3*t^3 + 295*ep^2*mWW^3*s^3*t^3 + 12*ep^3*mWW^3*s^3*t^3 - 125*ep^4*mWW^3*s^3*t^3 + 24*mtt^2*s^4*t^3 + 192*ep*mtt^2*s^4*t^3 + 529*ep^2*mtt^2*s^4*t^3 + 626*ep^3*mtt^2*s^4*t^3 + 275*ep^4*mtt^2*s^4*t^3 - 48*mtt*mWW*s^4*t^3 - 382*ep*mtt*mWW*s^4*t^3 - 1022*ep^2*mtt*mWW*s^4*t^3 - 1158*ep^3*mtt*mWW*s^4*t^3 - 482*ep^4*mtt*mWW*s^4*t^3 + 24*mWW^2*s^4*t^3 + 190*ep*mWW^2*s^4*t^3 + 489*ep^2*mWW^2*s^4*t^3 + 520*ep^3*mWW^2*s^4*t^3 + 199*ep^4*mWW^2*s^4*t^3 - 15*mtt^5*t^4 - 97*ep*mtt^5*t^4 - 201*ep^2*mtt^5*t^4 - 135*ep^3*mtt^5*t^4 + 41*mtt^4*mWW*t^4 + 181*ep*mtt^4*mWW*t^4 + 88*ep^2*mtt^4*mWW*t^4 - 453*ep^3*mtt^4*mWW*t^4 - 481*ep^4*mtt^4*mWW*t^4 - 37*mtt^3*mWW^2*t^4 + 13*ep*mtt^3*mWW^2*t^4 + 876*ep^2*mtt^3*mWW^2*t^4 + 2073*ep^3*mtt^3*mWW^2*t^4 + 1379*ep^4*mtt^3*mWW^2*t^4 + 11*mtt^2*mWW^3*t^4 - 169*ep*mtt^2*mWW^3*t^4 - 1122*ep^2*mtt^2*mWW^3*t^4 - 2031*ep^3*mtt^2*mWW^3*t^4 - 1153*ep^4*mtt^2*mWW^3*t^4 + 60*ep*mtt*mWW^4*t^4 + 269*ep^2*mtt*mWW^4*t^4 + 330*ep^3*mtt*mWW^4*t^4 + 93*ep^4*mtt*mWW^4*t^4 + 12*ep*mWW^5*t^4 + 90*ep^2*mWW^5*t^4 + 216*ep^3*mWW^5*t^4 + 162*ep^4*mWW^5*t^4 + 46*mtt^4*s*t^4 + 314*ep*mtt^4*s*t^4 + 717*ep^2*mtt^4*s*t^4 + 642*ep^3*mtt^4*s*t^4 + 177*ep^4*mtt^4*s*t^4 - 114*mtt^3*mWW*s*t^4 - 635*ep*mtt^3*mWW*s*t^4 - 998*ep^2*mtt^3*mWW*s*t^4 - 289*ep^3*mtt^3*mWW*s*t^4 + 240*ep^4*mtt^3*mWW*s*t^4 + 90*mtt^2*mWW^2*s*t^4 + 244*ep*mtt^2*mWW^2*s*t^4 - 654*ep^2*mtt^2*mWW^2*s*t^4 - 2228*ep^3*mtt^2*mWW^2*s*t^4 - 1488*ep^4*mtt^2*mWW^2*s*t^4 - 22*mtt*mWW^3*s*t^4 + 167*ep*mtt*mWW^3*s*t^4 + 1496*ep^2*mtt*mWW^3*s*t^4 + 2915*ep^3*mtt*mWW^3*s*t^4 + 1668*ep^4*mtt*mWW^3*s*t^4 - 90*ep*mWW^4*s*t^4 - 561*ep^2*mWW^4*s*t^4 - 1040*ep^3*mWW^4*s*t^4 - 597*ep^4*mWW^4*s*t^4 - 47*mtt^3*s^2*t^4 - 339*ep*mtt^3*s^2*t^4 - 833*ep^2*mtt^3*s^2*t^4 - 865*ep^3*mtt^3*s^2*t^4 - 332*ep^4*mtt^3*s^2*t^4 + 105*mtt^2*mWW*s^2*t^4 + 706*ep*mtt^2*mWW*s^2*t^4 + 1569*ep^2*mtt^2*mWW*s^2*t^4 + 1474*ep^3*mtt^2*mWW*s^2*t^4 + 538*ep^4*mtt^2*mWW*s^2*t^4 - 69*mtt*mWW^2*s^2*t^4 - 393*ep*mtt*mWW^2*s^2*t^4 - 594*ep^2*mtt*mWW^2*s^2*t^4 - 225*ep^3*mtt*mWW^2*s^2*t^4 + 17*ep^4*mtt*mWW^2*s^2*t^4 + 11*mWW^3*s^2*t^4 + 26*ep*mWW^3*s^2*t^4 - 146*ep^2*mWW^3*s^2*t^4 - 396*ep^3*mWW^3*s^2*t^4 - 231*ep^4*mWW^3*s^2*t^4 + 16*mtt^2*s^3*t^4 + 122*ep*mtt^2*s^3*t^4 + 317*ep^2*mtt^2*s^3*t^4 + 358*ep^3*mtt^2*s^3*t^4 + 155*ep^4*mtt^2*s^3*t^4 - 32*mtt*mWW*s^3*t^4 - 248*ep*mtt*mWW*s^3*t^4 - 655*ep^2*mtt*mWW*s^3*t^4 - 760*ep^3*mtt*mWW*s^3*t^4 - 341*ep^4*mtt*mWW*s^3*t^4 + 16*mWW^2*s^3*t^4 + 126*ep*mWW^2*s^3*t^4 + 334*ep^2*mWW^2*s^3*t^4 + 390*ep^3*mWW^2*s^3*t^4 + 178*ep^4*mWW^2*s^3*t^4 + 4*mtt^4*t^5 + 25*ep*mtt^4*t^5 + 51*ep^2*mtt^4*t^5 + 41*ep^3*mtt^4*t^5 + 11*ep^4*mtt^4*t^5 - 8*mtt^3*mWW*t^5 - 11*ep*mtt^3*mWW*t^5 + 120*ep^2*mtt^3*mWW*t^5 + 313*ep^3*mtt^3*mWW*t^5 + 202*ep^4*mtt^3*mWW*t^5 + 4*mtt^2*mWW^2*t^5 - 95*ep*mtt^2*mWW^2*t^5 - 649*ep^2*mtt^2*mWW^2*t^5 - 1239*ep^3*mtt^2*mWW^2*t^5 - 737*ep^4*mtt^2*mWW^2*t^5 + 123*ep*mtt*mWW^3*t^5 + 734*ep^2*mtt*mWW^3*t^5 + 1375*ep^3*mtt*mWW^3*t^5 + 824*ep^4*mtt*mWW^3*t^5 - 42*ep*mWW^4*t^5 - 256*ep^2*mWW^4*t^5 - 490*ep^3*mWW^4*t^5 - 300*ep^4*mWW^4*t^5 - 8*mtt^3*s*t^5 - 57*ep*mtt^3*s*t^5 - 143*ep^2*mtt^3*s*t^5 - 167*ep^3*mtt^3*s*t^5 - 81*ep^4*mtt^3*s*t^5 + 16*mtt^2*mWW*s*t^5 + 91*ep*mtt^2*mWW*s*t^5 + 161*ep^2*mtt^2*mWW*s*t^5 + 145*ep^3*mtt^2*mWW*s*t^5 + 83*ep^4*mtt^2*mWW*s*t^5 - 8*mtt*mWW^2*s*t^5 - 13*ep*mtt*mWW^2*s*t^5 + 92*ep^2*mtt*mWW^2*s*t^5 + 175*ep^3*mtt*mWW^2*s*t^5 + 50*ep^4*mtt*mWW^2*s*t^5 - 21*ep*mWW^3*s*t^5 - 110*ep^2*mWW^3*s*t^5 - 153*ep^3*mWW^3*s*t^5 - 52*ep^4*mWW^3*s*t^5 + 4*mtt^2*s^2*t^5 + 32*ep*mtt^2*s^2*t^5 + 92*ep^2*mtt^2*s^2*t^5 + 126*ep^3*mtt^2*s^2*t^5 + 70*ep^4*mtt^2*s^2*t^5 - 8*mtt*mWW*s^2*t^5 - 66*ep*mtt*mWW*s^2*t^5 - 199*ep^2*mtt*mWW*s^2*t^5 - 288*ep^3*mtt*mWW*s^2*t^5 - 167*ep^4*mtt*mWW*s^2*t^5 + 4*mWW^2*s^2*t^5 + 34*ep*mWW^2*s^2*t^5 + 107*ep^2*mWW^2*s^2*t^5 + 162*ep^3*mWW^2*s^2*t^5 + 97*ep^4*mWW^2*s^2*t^5 - 2*ep*mtt^3*t^6 - 15*ep^2*mtt^3*t^6 - 36*ep^3*mtt^3*t^6 - 27*ep^4*mtt^3*t^6 + 8*ep*mtt^2*mWW*t^6 + 60*ep^2*mtt^2*mWW*t^6 + 144*ep^3*mtt^2*mWW*t^6 + 108*ep^4*mtt^2*mWW*t^6 - 10*ep*mtt*mWW^2*t^6 - 75*ep^2*mtt*mWW^2*t^6 - 180*ep^3*mtt*mWW^2*t^6 - 135*ep^4*mtt*mWW^2*t^6 + 4*ep*mWW^3*t^6 + 30*ep^2*mWW^3*t^6 + 72*ep^3*mWW^3*t^6 + 54*ep^4*mWW^3*t^6 + 2*ep*mtt^2*s*t^6 + 15*ep^2*mtt^2*s*t^6 + 36*ep^3*mtt^2*s*t^6 + 27*ep^4*mtt^2*s*t^6 - 4*ep*mtt*mWW*s*t^6 - 30*ep^2*mtt*mWW*s*t^6 - 72*ep^3*mtt*mWW*s*t^6 - 54*ep^4*mtt*mWW*s*t^6 + 2*ep*mWW^2*s*t^6 + 15*ep^2*mWW^2*s*t^6 + 36*ep^3*mWW^2*s*t^6 + 27*ep^4*mWW^2*s*t^6))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - s)^2*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-mtt + 2*mWW + s)*(6*mtt^5 + 22*ep*mtt^5 + 20*ep^2*mtt^5 - 16*mtt^4*mWW - 60*ep*mtt^4*mWW - 56*ep^2*mtt^4*mWW + 6*mtt^3*mWW^2 + 26*ep*mtt^3*mWW^2 + 28*ep^2*mtt^3*mWW^2 + 4*mtt^2*mWW^3 + 12*ep*mtt^2*mWW^3 + 8*ep^2*mtt^2*mWW^3 - 18*mtt^4*s - 66*ep*mtt^4*s - 60*ep^2*mtt^4*s + 33*mtt^3*mWW*s + 128*ep*mtt^3*mWW*s + 123*ep^2*mtt^3*mWW*s - 11*mtt^2*mWW^2*s - 54*ep*mtt^2*mWW^2*s - 63*ep^2*mtt^2*mWW^2*s - 8*mtt*mWW^3*s - 16*ep*mtt*mWW^3*s - 4*ep^2*mtt*mWW^3*s + 18*mtt^3*s^2 + 66*ep*mtt^3*s^2 + 60*ep^2*mtt^3*s^2 - 18*mtt^2*mWW*s^2 - 76*ep*mtt^2*mWW*s^2 - 78*ep^2*mtt^2*mWW*s^2 - 5*mtt*mWW^2*s^2 - 4*ep*mtt*mWW^2*s^2 + 9*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 2*ep*mWW^3*s^2 + ep^2*mWW^3*s^2 - 6*mtt^2*s^3 - 22*ep*mtt^2*s^3 - 20*ep^2*mtt^2*s^3 + mtt*mWW*s^3 + 8*ep*mtt*mWW*s^3 + 11*ep^2*mtt*mWW*s^3 + mWW^2*s^3 + 2*ep*mWW^2*s^3 + ep^2*mWW^2*s^3 - 20*mtt^4*t - 72*ep*mtt^4*t - 64*ep^2*mtt^4*t + 53*mtt^3*mWW*t + 196*ep*mtt^3*mWW*t + 179*ep^2*mtt^3*mWW*t - 11*mtt^2*mWW^2*t - 56*ep*mtt^2*mWW^2*t - 65*ep^2*mtt^2*mWW^2*t - 22*mtt*mWW^3*t - 68*ep*mtt*mWW^3*t - 50*ep^2*mtt*mWW^3*t + 39*mtt^3*s*t + 136*ep*mtt^3*s*t + 117*ep^2*mtt^3*s*t - 41*mtt^2*mWW*s*t - 156*ep*mtt^2*mWW*s*t - 143*ep^2*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 16*ep*mtt*mWW^2*s*t - 6*ep^2*mtt*mWW^2*s*t + 16*mWW^3*s*t + 48*ep*mWW^3*s*t + 36*ep^2*mWW^3*s*t - 18*mtt^2*s^2*t - 56*ep*mtt^2*s^2*t - 42*ep^2*mtt^2*s^2*t + mtt*mWW*s^2*t - 5*ep^2*mtt*mWW*s^2*t + 17*mWW^2*s^2*t + 56*ep*mWW^2*s^2*t + 47*ep^2*mWW^2*s^2*t - mtt*s^3*t - 8*ep*mtt*s^3*t - 11*ep^2*mtt*s^3*t + 5*mWW*s^3*t + 20*ep*mWW*s^3*t + 19*ep^2*mWW*s^3*t + 19*mtt^3*t^2 + 64*ep*mtt^3*t^2 + 53*ep^2*mtt^3*t^2 - 67*mtt^2*mWW*t^2 - 232*ep*mtt^2*mWW*t^2 - 197*ep^2*mtt^2*mWW*t^2 + 29*mtt*mWW^2*t^2 + 110*ep*mtt*mWW^2*t^2 + 101*ep^2*mtt*mWW^2*t^2 + 19*mWW^3*t^2 + 58*ep*mWW^3*t^2 + 43*ep^2*mWW^3*t^2 - 26*mtt^2*s*t^2 - 76*ep*mtt^2*s*t^2 - 54*ep^2*mtt^2*s*t^2 + 10*mtt*mWW*s*t^2 + 32*ep*mtt*mWW*s*t^2 + 18*ep^2*mtt*mWW*s*t^2 + 8*mWW^2*s*t^2 + 32*ep*mWW^2*s*t^2 + 32*ep^2*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 18*ep*mtt*s^2*t^2 - 24*ep^2*mtt*s^2*t^2 + 6*mWW*s^2*t^2 + 30*ep*mWW*s^2*t^2 + 32*ep^2*mWW*s^2*t^2 + 2*mtt^2*t^3 + 12*ep*mtt^2*t^3 + 14*ep^2*mtt^2*t^3 + 24*mtt*mWW*t^3 + 72*ep*mtt*mWW*t^3 + 52*ep^2*mtt*mWW*t^3 - 26*mWW^2*t^3 - 84*ep*mWW^2*t^3 - 66*ep^2*mWW^2*t^3 + 4*mtt*s*t^3 - 8*ep^2*mtt*s*t^3 + 8*ep*mWW*s*t^3 + 12*ep^2*mWW*s*t^3 - 7*mtt*t^4 - 26*ep*mtt*t^4 - 23*ep^2*mtt*t^4 + 7*mWW*t^4 + 26*ep*mWW*t^4 + 23*ep^2*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(-mtt + mWW)^2*(-mtt + s)^2*(mWW - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt + 2*mWW + s)*(-mtt + s + 2*t)*(mtt^4 + 4*ep*mtt^4 + 4*ep^2*mtt^4 - 5*mtt^3*mWW - 19*ep*mtt^3*mWW - 18*ep^2*mtt^3*mWW + 10*mtt^2*mWW^2 + 33*ep*mtt^2*mWW^2 + 27*ep^2*mtt^2*mWW^2 - 10*mtt*mWW^3 - 28*ep*mtt*mWW^3 - 18*ep^2*mtt*mWW^3 + 5*mWW^4 + 14*ep*mWW^4 + 9*ep^2*mWW^4 - 4*mtt^3*s - 16*ep*mtt^3*s - 16*ep^2*mtt^3*s + 15*mtt^2*mWW*s + 57*ep*mtt^2*mWW*s + 54*ep^2*mtt^2*mWW*s - 20*mtt*mWW^2*s - 66*ep*mtt*mWW^2*s - 54*ep^2*mtt*mWW^2*s + 10*mWW^3*s + 28*ep*mWW^3*s + 18*ep^2*mWW^3*s + 6*mtt^2*s^2 + 24*ep*mtt^2*s^2 + 24*ep^2*mtt^2*s^2 - 15*mtt*mWW*s^2 - 57*ep*mtt*mWW*s^2 - 54*ep^2*mtt*mWW*s^2 + 10*mWW^2*s^2 + 33*ep*mWW^2*s^2 + 27*ep^2*mWW^2*s^2 - 4*mtt*s^3 - 16*ep*mtt*s^3 - 16*ep^2*mtt*s^3 + 5*mWW*s^3 + 19*ep*mWW*s^3 + 18*ep^2*mWW*s^3 + s^4 + 4*ep*s^4 + 4*ep^2*s^4 - 3*mtt^3*t - 13*ep*mtt^3*t - 14*ep^2*mtt^3*t + 10*mtt^2*mWW*t + 48*ep*mtt^2*mWW*t + 54*ep^2*mtt^2*mWW*t - 10*mtt*mWW^2*t - 48*ep*mtt*mWW^2*t - 54*ep^2*mtt*mWW^2*t + 9*mtt^2*s*t + 39*ep*mtt^2*s*t + 42*ep^2*mtt^2*s*t - 20*mtt*mWW*s*t - 96*ep*mtt*mWW*s*t - 108*ep^2*mtt*mWW*s*t + 10*mWW^2*s*t + 48*ep*mWW^2*s*t + 54*ep^2*mWW^2*s*t - 9*mtt*s^2*t - 39*ep*mtt*s^2*t - 42*ep^2*mtt*s^2*t + 10*mWW*s^2*t + 48*ep*mWW*s^2*t + 54*ep^2*mWW*s^2*t + 3*s^3*t + 13*ep*s^3*t + 14*ep^2*s^3*t + 4*mtt^2*t^2 + 15*ep*mtt^2*t^2 + 15*ep^2*mtt^2*t^2 - 10*mtt*mWW*t^2 - 48*ep*mtt*mWW*t^2 - 54*ep^2*mtt*mWW*t^2 + 10*mWW^2*t^2 + 48*ep*mWW^2*t^2 + 54*ep^2*mWW^2*t^2 - 8*mtt*s*t^2 - 30*ep*mtt*s*t^2 - 30*ep^2*mtt*s*t^2 + 10*mWW*s*t^2 + 48*ep*mWW*s*t^2 + 54*ep^2*mWW*s*t^2 + 4*s^2*t^2 + 15*ep*s^2*t^2 + 15*ep^2*s^2*t^2 - 2*mtt*t^3 - 4*ep*mtt*t^3 - 2*ep^2*mtt*t^3 + 2*s*t^3 + 4*ep*s*t^3 + 2*ep^2*s*t^3 + t^4 + 2*ep*t^4 + ep^2*t^4))/(2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(-mtt + s)^2*(mWW - t)^2*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)^2*(mtt - 2*mWW - s)*(2*mtt^5*mWW^3 + 18*ep*mtt^5*mWW^3 + 28*ep^2*mtt^5*mWW^3 - 6*mtt^4*mWW^4 - 58*ep*mtt^4*mWW^4 - 96*ep^2*mtt^4*mWW^4 + 6*mtt^3*mWW^5 + 58*ep*mtt^3*mWW^5 + 104*ep^2*mtt^3*mWW^5 - 2*mtt^2*mWW^6 - 18*ep*mtt^2*mWW^6 - 36*ep^2*mtt^2*mWW^6 - 10*mtt^4*mWW^3*s - 90*ep*mtt^4*mWW^3*s - 140*ep^2*mtt^4*mWW^3*s + 24*mtt^3*mWW^4*s + 232*ep*mtt^3*mWW^4*s + 384*ep^2*mtt^3*mWW^4*s - 18*mtt^2*mWW^5*s - 174*ep*mtt^2*mWW^5*s - 312*ep^2*mtt^2*mWW^5*s + 4*mtt*mWW^6*s + 36*ep*mtt*mWW^6*s + 72*ep^2*mtt*mWW^6*s + 20*mtt^3*mWW^3*s^2 + 180*ep*mtt^3*mWW^3*s^2 + 280*ep^2*mtt^3*mWW^3*s^2 - 36*mtt^2*mWW^4*s^2 - 348*ep*mtt^2*mWW^4*s^2 - 576*ep^2*mtt^2*mWW^4*s^2 + 18*mtt*mWW^5*s^2 + 174*ep*mtt*mWW^5*s^2 + 312*ep^2*mtt*mWW^5*s^2 - 2*mWW^6*s^2 - 18*ep*mWW^6*s^2 - 36*ep^2*mWW^6*s^2 - 20*mtt^2*mWW^3*s^3 - 180*ep*mtt^2*mWW^3*s^3 - 280*ep^2*mtt^2*mWW^3*s^3 + 24*mtt*mWW^4*s^3 + 232*ep*mtt*mWW^4*s^3 + 384*ep^2*mtt*mWW^4*s^3 - 6*mWW^5*s^3 - 58*ep*mWW^5*s^3 - 104*ep^2*mWW^5*s^3 + 10*mtt*mWW^3*s^4 + 90*ep*mtt*mWW^3*s^4 + 140*ep^2*mtt*mWW^3*s^4 - 6*mWW^4*s^4 - 58*ep*mWW^4*s^4 - 96*ep^2*mWW^4*s^4 - 2*mWW^3*s^5 - 18*ep*mWW^3*s^5 - 28*ep^2*mWW^3*s^5 + 2*mtt^5*mWW^2*t + 6*ep*mtt^5*mWW^2*t + 4*ep^2*mtt^5*mWW^2*t - 22*mtt^4*mWW^3*t - 126*ep*mtt^4*mWW^3*t - 152*ep^2*mtt^4*mWW^3*t + 62*mtt^3*mWW^4*t + 405*ep*mtt^3*mWW^4*t + 527*ep^2*mtt^3*mWW^4*t - 66*mtt^2*mWW^5*t - 423*ep*mtt^2*mWW^5*t - 569*ep^2*mtt^2*mWW^5*t + 24*mtt*mWW^6*t + 138*ep*mtt*mWW^6*t + 190*ep^2*mtt*mWW^6*t - 10*mtt^4*mWW^2*s*t - 30*ep*mtt^4*mWW^2*s*t - 20*ep^2*mtt^4*mWW^2*s*t + 88*mtt^3*mWW^3*s*t + 504*ep*mtt^3*mWW^3*s*t + 608*ep^2*mtt^3*mWW^3*s*t - 186*mtt^2*mWW^4*s*t - 1215*ep*mtt^2*mWW^4*s*t - 1581*ep^2*mtt^2*mWW^4*s*t + 132*mtt*mWW^5*s*t + 846*ep*mtt*mWW^5*s*t + 1138*ep^2*mtt*mWW^5*s*t - 24*mWW^6*s*t - 138*ep*mWW^6*s*t - 190*ep^2*mWW^6*s*t + 20*mtt^3*mWW^2*s^2*t + 60*ep*mtt^3*mWW^2*s^2*t + 40*ep^2*mtt^3*mWW^2*s^2*t - 132*mtt^2*mWW^3*s^2*t - 756*ep*mtt^2*mWW^3*s^2*t - 912*ep^2*mtt^2*mWW^3*s^2*t + 186*mtt*mWW^4*s^2*t + 1215*ep*mtt*mWW^4*s^2*t + 1581*ep^2*mtt*mWW^4*s^2*t - 66*mWW^5*s^2*t - 423*ep*mWW^5*s^2*t - 569*ep^2*mWW^5*s^2*t - 20*mtt^2*mWW^2*s^3*t - 60*ep*mtt^2*mWW^2*s^3*t - 40*ep^2*mtt^2*mWW^2*s^3*t + 88*mtt*mWW^3*s^3*t + 504*ep*mtt*mWW^3*s^3*t + 608*ep^2*mtt*mWW^3*s^3*t - 62*mWW^4*s^3*t - 405*ep*mWW^4*s^3*t - 527*ep^2*mWW^4*s^3*t + 10*mtt*mWW^2*s^4*t + 30*ep*mtt*mWW^2*s^4*t + 20*ep^2*mtt*mWW^2*s^4*t - 22*mWW^3*s^4*t - 126*ep*mWW^3*s^4*t - 152*ep^2*mWW^3*s^4*t - 2*mWW^2*s^5*t - 6*ep*mWW^2*s^5*t - 4*ep^2*mWW^2*s^5*t - 2*mtt^4*mWW^2*t^2 + 2*ep*mtt^4*mWW^2*t^2 - 4*mtt^3*mWW^3*t^2 - 73*ep*mtt^3*mWW^3*t^2 - 85*ep^2*mtt^3*mWW^3*t^2 - 18*mtt^2*mWW^4*t^2 - 96*ep*mtt^2*mWW^4*t^2 - 126*ep^2*mtt^2*mWW^4*t^2 + 46*mtt*mWW^5*t^2 + 268*ep*mtt*mWW^5*t^2 + 326*ep^2*mtt*mWW^5*t^2 - 22*mWW^6*t^2 - 105*ep*mWW^6*t^2 - 123*ep^2*mWW^6*t^2 + 8*mtt^3*mWW^2*s*t^2 - 8*ep*mtt^3*mWW^2*s*t^2 + 12*mtt^2*mWW^3*s*t^2 + 219*ep*mtt^2*mWW^3*s*t^2 + 255*ep^2*mtt^2*mWW^3*s*t^2 + 36*mtt*mWW^4*s*t^2 + 192*ep*mtt*mWW^4*s*t^2 + 252*ep^2*mtt*mWW^4*s*t^2 - 46*mWW^5*s*t^2 - 268*ep*mWW^5*s*t^2 - 326*ep^2*mWW^5*s*t^2 - 12*mtt^2*mWW^2*s^2*t^2 + 12*ep*mtt^2*mWW^2*s^2*t^2 - 12*mtt*mWW^3*s^2*t^2 - 219*ep*mtt*mWW^3*s^2*t^2 - 255*ep^2*mtt*mWW^3*s^2*t^2 - 18*mWW^4*s^2*t^2 - 96*ep*mWW^4*s^2*t^2 - 126*ep^2*mWW^4*s^2*t^2 + 8*mtt*mWW^2*s^3*t^2 - 8*ep*mtt*mWW^2*s^3*t^2 + 4*mWW^3*s^3*t^2 + 73*ep*mWW^3*s^3*t^2 + 85*ep^2*mWW^3*s^3*t^2 - 2*mWW^2*s^4*t^2 + 2*ep*mWW^2*s^4*t^2 - 2*mtt^4*mWW*t^3 - 10*ep*mtt^4*mWW*t^3 - 8*ep^2*mtt^4*mWW*t^3 + 56*mtt^3*mWW^2*t^3 + 337*ep*mtt^3*mWW^2*t^3 + 409*ep^2*mtt^3*mWW^2*t^3 - 48*mtt^2*mWW^3*t^3 - 292*ep*mtt^2*mWW^3*t^3 - 398*ep^2*mtt^2*mWW^3*t^3 - 20*mtt*mWW^4*t^3 - 63*ep*mtt*mWW^4*t^3 - 3*ep^2*mtt*mWW^4*t^3 + 14*mWW^5*t^3 + 36*ep*mWW^5*t^3 + 16*ep^2*mWW^5*t^3 + 8*mtt^3*mWW*s*t^3 + 40*ep*mtt^3*mWW*s*t^3 + 32*ep^2*mtt^3*mWW*s*t^3 - 168*mtt^2*mWW^2*s*t^3 - 1011*ep*mtt^2*mWW^2*s*t^3 - 1227*ep^2*mtt^2*mWW^2*s*t^3 + 96*mtt*mWW^3*s*t^3 + 584*ep*mtt*mWW^3*s*t^3 + 796*ep^2*mtt*mWW^3*s*t^3 + 20*mWW^4*s*t^3 + 63*ep*mWW^4*s*t^3 + 3*ep^2*mWW^4*s*t^3 - 12*mtt^2*mWW*s^2*t^3 - 60*ep*mtt^2*mWW*s^2*t^3 - 48*ep^2*mtt^2*mWW*s^2*t^3 + 168*mtt*mWW^2*s^2*t^3 + 1011*ep*mtt*mWW^2*s^2*t^3 + 1227*ep^2*mtt*mWW^2*s^2*t^3 - 48*mWW^3*s^2*t^3 - 292*ep*mWW^3*s^2*t^3 - 398*ep^2*mWW^3*s^2*t^3 + 8*mtt*mWW*s^3*t^3 + 40*ep*mtt*mWW*s^3*t^3 + 32*ep^2*mtt*mWW*s^3*t^3 - 56*mWW^2*s^3*t^3 - 337*ep*mWW^2*s^3*t^3 - 409*ep^2*mWW^2*s^3*t^3 - 2*mWW*s^4*t^3 - 10*ep*mWW*s^4*t^3 - 8*ep^2*mWW*s^4*t^3 - 28*mtt^3*mWW*t^4 - 171*ep*mtt^3*mWW*t^4 - 203*ep^2*mtt^3*mWW*t^4 - 48*mtt^2*mWW^2*t^4 - 242*ep*mtt^2*mWW^2*t^4 - 264*ep^2*mtt^2*mWW^2*t^4 + 94*mtt*mWW^3*t^4 + 491*ep*mtt*mWW^3*t^4 + 555*ep^2*mtt*mWW^3*t^4 - 18*mWW^4*t^4 - 82*ep*mWW^4*t^4 - 96*ep^2*mWW^4*t^4 + 84*mtt^2*mWW*s*t^4 + 513*ep*mtt^2*mWW*s*t^4 + 609*ep^2*mtt^2*mWW*s*t^4 + 96*mtt*mWW^2*s*t^4 + 484*ep*mtt*mWW^2*s*t^4 + 528*ep^2*mtt*mWW^2*s*t^4 - 94*mWW^3*s*t^4 - 491*ep*mWW^3*s*t^4 - 555*ep^2*mWW^3*s*t^4 - 84*mtt*mWW*s^2*t^4 - 513*ep*mtt*mWW*s^2*t^4 - 609*ep^2*mtt*mWW*s^2*t^4 - 48*mWW^2*s^2*t^4 - 242*ep*mWW^2*s^2*t^4 - 264*ep^2*mWW^2*s^2*t^4 + 28*mWW*s^3*t^4 + 171*ep*mWW*s^3*t^4 + 203*ep^2*mWW*s^3*t^4 + 8*mtt^3*t^5 + 44*ep*mtt^3*t^5 + 48*ep^2*mtt^3*t^5 + 46*mtt^2*mWW*t^5 + 235*ep*mtt^2*mWW*t^5 + 255*ep^2*mtt^2*mWW*t^5 - 32*mtt*mWW^2*t^5 - 163*ep*mtt*mWW^2*t^5 - 173*ep^2*mtt*mWW^2*t^5 - 22*mWW^3*t^5 - 116*ep*mWW^3*t^5 - 130*ep^2*mWW^3*t^5 - 24*mtt^2*s*t^5 - 132*ep*mtt^2*s*t^5 - 144*ep^2*mtt^2*s*t^5 - 92*mtt*mWW*s*t^5 - 470*ep*mtt*mWW*s*t^5 - 510*ep^2*mtt*mWW*s*t^5 + 32*mWW^2*s*t^5 + 163*ep*mWW^2*s*t^5 + 173*ep^2*mWW^2*s*t^5 + 24*mtt*s^2*t^5 + 132*ep*mtt*s^2*t^5 + 144*ep^2*mtt*s^2*t^5 + 46*mWW*s^2*t^5 + 235*ep*mWW*s^2*t^5 + 255*ep^2*mWW*s^2*t^5 - 8*s^3*t^5 - 44*ep*s^3*t^5 - 48*ep^2*s^3*t^5 - 16*mtt^2*t^6 - 76*ep*mtt^2*t^6 - 78*ep^2*mtt^2*t^6 - 8*mtt*mWW*t^6 - 31*ep*mtt*mWW*t^6 - 29*ep^2*mtt*mWW*t^6 + 24*mWW^2*t^6 + 107*ep*mWW^2*t^6 + 107*ep^2*mWW^2*t^6 + 32*mtt*s*t^6 + 152*ep*mtt*s*t^6 + 156*ep^2*mtt*s*t^6 + 8*mWW*s*t^6 + 31*ep*mWW*s*t^6 + 29*ep^2*mWW*s*t^6 - 16*s^2*t^6 - 76*ep*s^2*t^6 - 78*ep^2*s^2*t^6 + 8*mtt*t^7 + 32*ep*mtt*t^7 + 30*ep^2*mtt*t^7 - 8*mWW*t^7 - 32*ep*mWW*t^7 - 30*ep^2*mWW*t^7 - 8*s*t^7 - 32*ep*s*t^7 - 30*ep^2*s*t^7))/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(mtt - mWW - s)^2*s*(mWW - t)^3*(mtt - mWW - s - t)), ((-1 + ep)*(-1 + 2*ep)*(6*ep^2*mtt^9*mWW^3*s^2 + 52*ep^3*mtt^9*mWW^3*s^2 + 154*ep^4*mtt^9*mWW^3*s^2 + 188*ep^5*mtt^9*mWW^3*s^2 + 80*ep^6*mtt^9*mWW^3*s^2 - 52*ep^2*mtt^8*mWW^4*s^2 - 488*ep^3*mtt^8*mWW^4*s^2 - 1548*ep^4*mtt^8*mWW^4*s^2 - 2032*ep^5*mtt^8*mWW^4*s^2 - 944*ep^6*mtt^8*mWW^4*s^2 + 170*ep^2*mtt^7*mWW^5*s^2 + 1708*ep^3*mtt^7*mWW^5*s^2 + 5694*ep^4*mtt^7*mWW^5*s^2 + 7820*ep^5*mtt^7*mWW^5*s^2 + 3808*ep^6*mtt^7*mWW^5*s^2 - 248*ep^2*mtt^6*mWW^6*s^2 - 2688*ep^3*mtt^6*mWW^6*s^2 - 9392*ep^4*mtt^6*mWW^6*s^2 - 13392*ep^5*mtt^6*mWW^6*s^2 - 6752*ep^6*mtt^6*mWW^6*s^2 + 98*ep^2*mtt^5*mWW^7*s^2 + 1308*ep^3*mtt^5*mWW^7*s^2 + 5054*ep^4*mtt^5*mWW^7*s^2 + 7716*ep^5*mtt^5*mWW^7*s^2 + 4112*ep^6*mtt^5*mWW^7*s^2 + 172*ep^2*mtt^4*mWW^8*s^2 + 1656*ep^3*mtt^4*mWW^8*s^2 + 5380*ep^4*mtt^4*mWW^8*s^2 + 7248*ep^5*mtt^4*mWW^8*s^2 + 3472*ep^6*mtt^4*mWW^8*s^2 - 250*ep^2*mtt^3*mWW^9*s^2 - 2764*ep^3*mtt^3*mWW^9*s^2 - 9758*ep^4*mtt^3*mWW^9*s^2 - 14012*ep^5*mtt^3*mWW^9*s^2 - 7104*ep^6*mtt^3*mWW^9*s^2 + 128*ep^2*mtt^2*mWW^10*s^2 + 1520*ep^3*mtt^2*mWW^10*s^2 + 5560*ep^4*mtt^2*mWW^10*s^2 + 8176*ep^5*mtt^2*mWW^10*s^2 + 4224*ep^6*mtt^2*mWW^10*s^2 - 24*ep^2*mtt*mWW^11*s^2 - 304*ep^3*mtt*mWW^11*s^2 - 1144*ep^4*mtt*mWW^11*s^2 - 1712*ep^5*mtt*mWW^11*s^2 - 896*ep^6*mtt*mWW^11*s^2 - 42*ep^2*mtt^8*mWW^3*s^3 - 364*ep^3*mtt^8*mWW^3*s^3 - 1078*ep^4*mtt^8*mWW^3*s^3 - 1316*ep^5*mtt^8*mWW^3*s^3 - 560*ep^6*mtt^8*mWW^3*s^3 + 302*ep^2*mtt^7*mWW^4*s^3 + 2816*ep^3*mtt^7*mWW^4*s^3 + 8878*ep^4*mtt^7*mWW^4*s^3 + 11572*ep^5*mtt^7*mWW^4*s^3 + 5328*ep^6*mtt^7*mWW^4*s^3 - 774*ep^2*mtt^6*mWW^5*s^3 - 7740*ep^3*mtt^6*mWW^5*s^3 - 25650*ep^4*mtt^6*mWW^5*s^3 - 34956*ep^5*mtt^6*mWW^5*s^3 - 16848*ep^6*mtt^6*mWW^5*s^3 + 742*ep^2*mtt^5*mWW^6*s^3 + 8224*ep^3*mtt^5*mWW^6*s^3 + 28934*ep^4*mtt^5*mWW^6*s^3 + 41252*ep^5*mtt^5*mWW^6*s^3 + 20688*ep^6*mtt^5*mWW^6*s^3 + 174*ep^2*mtt^4*mWW^7*s^3 + 812*ep^3*mtt^4*mWW^7*s^3 + 842*ep^4*mtt^4*mWW^7*s^3 - 740*ep^5*mtt^4*mWW^7*s^3 - 1136*ep^6*mtt^4*mWW^7*s^3 - 886*ep^2*mtt^3*mWW^8*s^3 - 9056*ep^3*mtt^3*mWW^8*s^3 - 30486*ep^4*mtt^3*mWW^8*s^3 - 42148*ep^5*mtt^3*mWW^8*s^3 - 20624*ep^6*mtt^3*mWW^8*s^3 + 638*ep^2*mtt^2*mWW^9*s^3 + 7212*ep^3*mtt^2*mWW^9*s^3 + 25562*ep^4*mtt^2*mWW^9*s^3 + 36540*ep^5*mtt^2*mWW^9*s^3 + 18320*ep^6*mtt^2*mWW^9*s^3 - 158*ep^2*mtt*mWW^10*s^3 - 1984*ep^3*mtt*mWW^10*s^3 - 7326*ep^4*mtt*mWW^10*s^3 - 10676*ep^5*mtt*mWW^10*s^3 - 5392*ep^6*mtt*mWW^10*s^3 + 4*ep^2*mWW^11*s^3 + 80*ep^3*mWW^11*s^3 + 324*ep^4*mWW^11*s^3 + 472*ep^5*mWW^11*s^3 + 224*ep^6*mWW^11*s^3 + 126*ep^2*mtt^7*mWW^3*s^4 + 1092*ep^3*mtt^7*mWW^3*s^4 + 3234*ep^4*mtt^7*mWW^3*s^4 + 3948*ep^5*mtt^7*mWW^3*s^4 + 1680*ep^6*mtt^7*mWW^3*s^4 - 726*ep^2*mtt^6*mWW^4*s^4 - 6736*ep^3*mtt^6*mWW^4*s^4 - 21118*ep^4*mtt^6*mWW^4*s^4 - 27332*ep^5*mtt^6*mWW^4*s^4 - 12464*ep^6*mtt^6*mWW^4*s^4 + 1354*ep^2*mtt^5*mWW^5*s^4 + 13580*ep^3*mtt^5*mWW^5*s^4 + 44886*ep^4*mtt^5*mWW^5*s^4 + 60772*ep^5*mtt^5*mWW^5*s^4 + 28976*ep^6*mtt^5*mWW^5*s^4 - 558*ep^2*mtt^4*mWW^6*s^4 - 7040*ep^3*mtt^4*mWW^6*s^4 - 26054*ep^4*mtt^4*mWW^6*s^4 - 38020*ep^5*mtt^4*mWW^6*s^4 - 19216*ep^6*mtt^4*mWW^6*s^4 - 1054*ep^2*mtt^3*mWW^7*s^4 - 9508*ep^3*mtt^3*mWW^7*s^4 - 29522*ep^4*mtt^3*mWW^7*s^4 - 38300*ep^5*mtt^3*mWW^7*s^4 - 17712*ep^6*mtt^3*mWW^7*s^4 + 1262*ep^2*mtt^2*mWW^8*s^4 + 13360*ep^3*mtt^2*mWW^8*s^4 + 45510*ep^4*mtt^2*mWW^8*s^4 + 62948*ep^5*mtt^2*mWW^8*s^4 + 30544*ep^6*mtt^2*mWW^8*s^4 - 426*ep^2*mtt*mWW^9*s^4 - 5164*ep^3*mtt*mWW^9*s^4 - 18598*ep^4*mtt*mWW^9*s^4 - 26420*ep^5*mtt*mWW^9*s^4 - 12944*ep^6*mtt*mWW^9*s^4 + 22*ep^2*mWW^10*s^4 + 416*ep^3*mWW^10*s^4 + 1662*ep^4*mWW^10*s^4 + 2404*ep^5*mWW^10*s^4 + 1136*ep^6*mWW^10*s^4 - 210*ep^2*mtt^6*mWW^3*s^5 - 1820*ep^3*mtt^6*mWW^3*s^5 - 5390*ep^4*mtt^6*mWW^3*s^5 - 6580*ep^5*mtt^6*mWW^3*s^5 - 2800*ep^6*mtt^6*mWW^3*s^5 + 920*ep^2*mtt^5*mWW^4*s^5 + 8520*ep^3*mtt^5*mWW^4*s^5 + 26600*ep^4*mtt^5*mWW^4*s^5 + 34200*ep^5*mtt^5*mWW^4*s^5 + 15440*ep^6*mtt^5*mWW^4*s^5 - 1074*ep^2*mtt^4*mWW^5*s^5 - 11052*ep^3*mtt^4*mWW^5*s^5 - 36822*ep^4*mtt^4*mWW^5*s^5 - 49788*ep^5*mtt^4*mWW^5*s^5 - 23520*ep^6*mtt^4*mWW^5*s^5 - 312*ep^2*mtt^3*mWW^6*s^5 - 1552*ep^3*mtt^3*mWW^6*s^5 - 2296*ep^4*mtt^3*mWW^6*s^5 - 608*ep^5*mtt^3*mWW^6*s^5 + 544*ep^6*mtt^3*mWW^6*s^5 + 1234*ep^2*mtt^2*mWW^7*s^5 + 11980*ep^3*mtt^2*mWW^7*s^5 + 38702*ep^4*mtt^2*mWW^7*s^5 + 51332*ep^5*mtt^2*mWW^7*s^5 + 23952*ep^6*mtt^2*mWW^7*s^5 - 608*ep^2*mtt*mWW^8*s^5 - 6968*ep^3*mtt*mWW^8*s^5 - 24304*ep^4*mtt*mWW^8*s^5 - 33592*ep^5*mtt*mWW^8*s^5 - 15984*ep^6*mtt*mWW^8*s^5 + 50*ep^2*mWW^9*s^5 + 892*ep^3*mWW^9*s^5 + 3510*ep^4*mWW^9*s^5 + 5036*ep^5*mWW^9*s^5 + 2368*ep^6*mWW^9*s^5 + 210*ep^2*mtt^5*mWW^3*s^6 + 1820*ep^3*mtt^5*mWW^3*s^6 + 5390*ep^4*mtt^5*mWW^3*s^6 + 6580*ep^5*mtt^5*mWW^3*s^6 + 2800*ep^6*mtt^5*mWW^3*s^6 - 640*ep^2*mtt^4*mWW^4*s^6 - 5960*ep^3*mtt^4*mWW^4*s^6 - 18600*ep^4*mtt^4*mWW^4*s^6 - 23800*ep^5*mtt^4*mWW^4*s^6 - 10640*ep^6*mtt^4*mWW^4*s^6 + 286*ep^2*mtt^3*mWW^5*s^6 + 3428*ep^3*mtt^3*mWW^5*s^6 + 12138*ep^4*mtt^3*mWW^5*s^6 + 16852*ep^5*mtt^3*mWW^5*s^6 + 8000*ep^6*mtt^3*mWW^5*s^6 + 584*ep^2*mtt^2*mWW^6*s^6 + 4976*ep^3*mtt^2*mWW^6*s^6 + 14752*ep^4*mtt^2*mWW^6*s^6 + 18304*ep^5*mtt^2*mWW^6*s^6 + 8064*ep^6*mtt^2*mWW^6*s^6 - 492*ep^2*mtt*mWW^7*s^6 - 5224*ep^3*mtt*mWW^7*s^6 - 17476*ep^4*mtt*mWW^7*s^6 - 23384*ep^5*mtt*mWW^7*s^6 - 10784*ep^6*mtt*mWW^7*s^6 + 60*ep^2*mWW^8*s^6 + 1008*ep^3*mWW^8*s^6 + 3900*ep^4*mWW^8*s^6 + 5544*ep^5*mWW^8*s^6 + 2592*ep^6*mWW^8*s^6 - 126*ep^2*mtt^4*mWW^3*s^7 - 1092*ep^3*mtt^4*mWW^3*s^7 - 3234*ep^4*mtt^4*mWW^3*s^7 - 3948*ep^5*mtt^4*mWW^3*s^7 - 1680*ep^6*mtt^4*mWW^3*s^7 + 222*ep^2*mtt^3*mWW^4*s^7 + 2128*ep^3*mtt^3*mWW^4*s^7 + 6718*ep^4*mtt^3*mWW^4*s^7 + 8612*ep^5*mtt^3*mWW^4*s^7 + 3824*ep^6*mtt^3*mWW^4*s^7 + 86*ep^2*mtt^2*mWW^5*s^7 + 460*ep^3*mtt^2*mWW^5*s^7 + 834*ep^4*mtt^2*mWW^5*s^7 + 572*ep^5*mtt^2*mWW^5*s^7 + 112*ep^6*mtt^2*mWW^5*s^7 - 222*ep^2*mtt*mWW^6*s^7 - 2128*ep^3*mtt*mWW^6*s^7 - 6718*ep^4*mtt*mWW^6*s^7 - 8612*ep^5*mtt*mWW^6*s^7 - 3824*ep^6*mtt*mWW^6*s^7 + 40*ep^2*mWW^7*s^7 + 632*ep^3*mWW^7*s^7 + 2400*ep^4*mWW^7*s^7 + 3376*ep^5*mWW^7*s^7 + 1568*ep^6*mWW^7*s^7 + 42*ep^2*mtt^3*mWW^3*s^8 + 364*ep^3*mtt^3*mWW^3*s^8 + 1078*ep^4*mtt^3*mWW^3*s^8 + 1316*ep^5*mtt^3*mWW^3*s^8 + 560*ep^6*mtt^3*mWW^3*s^8 - 22*ep^2*mtt^2*mWW^4*s^8 - 256*ep^3*mtt^2*mWW^4*s^8 - 878*ep^4*mtt^2*mWW^4*s^8 - 1172*ep^5*mtt^2*mWW^4*s^8 - 528*ep^6*mtt^2*mWW^4*s^8 - 50*ep^2*mtt*mWW^5*s^8 - 412*ep^3*mtt*mWW^5*s^8 - 1182*ep^4*mtt*mWW^5*s^8 - 1412*ep^5*mtt*mWW^5*s^8 - 592*ep^6*mtt*mWW^5*s^8 + 14*ep^2*mWW^6*s^8 + 208*ep^3*mWW^6*s^8 + 774*ep^4*mWW^6*s^8 + 1076*ep^5*mWW^6*s^8 + 496*ep^6*mWW^6*s^8 - 6*ep^2*mtt^2*mWW^3*s^9 - 52*ep^3*mtt^2*mWW^3*s^9 - 154*ep^4*mtt^2*mWW^3*s^9 - 188*ep^5*mtt^2*mWW^3*s^9 - 80*ep^6*mtt^2*mWW^3*s^9 - 4*ep^2*mtt*mWW^4*s^9 - 24*ep^3*mtt*mWW^4*s^9 - 52*ep^4*mtt*mWW^4*s^9 - 48*ep^5*mtt*mWW^4*s^9 - 16*ep^6*mtt*mWW^4*s^9 + 2*ep^2*mWW^5*s^9 + 28*ep^3*mWW^5*s^9 + 102*ep^4*mWW^5*s^9 + 140*ep^5*mWW^5*s^9 + 64*ep^6*mWW^5*s^9 - 12*ep^2*mtt^11*mWW^2*t - 104*ep^3*mtt^11*mWW^2*t - 308*ep^4*mtt^11*mWW^2*t - 376*ep^5*mtt^11*mWW^2*t - 160*ep^6*mtt^11*mWW^2*t + 6*mtt^10*mWW^3*t + 82*ep*mtt^10*mWW^3*t + 548*ep^2*mtt^10*mWW^3*t + 2134*ep^3*mtt^10*mWW^3*t + 4570*ep^4*mtt^10*mWW^3*t + 4852*ep^5*mtt^10*mWW^3*t + 1968*ep^6*mtt^10*mWW^3*t - 10*mtt^9*mWW^4*t - 128*ep*mtt^9*mWW^4*t - 918*ep^2*mtt^9*mWW^4*t - 4064*ep^3*mtt^9*mWW^4*t - 9680*ep^4*mtt^9*mWW^4*t - 11120*ep^5*mtt^9*mWW^4*t - 4800*ep^6*mtt^9*mWW^4*t - 34*mtt^8*mWW^5*t - 486*ep*mtt^8*mWW^5*t - 2574*ep^2*mtt^8*mWW^5*t - 6270*ep^3*mtt^8*mWW^5*t - 6964*ep^4*mtt^8*mWW^5*t - 2592*ep^5*mtt^8*mWW^5*t + 320*ep^6*mtt^8*mWW^5*t + 110*mtt^7*mWW^6*t + 1472*ep*mtt^7*mWW^6*t + 8082*ep^2*mtt^7*mWW^6*t + 23324*ep^3*mtt^7*mWW^6*t + 36940*ep^4*mtt^7*mWW^6*t + 30056*ep^5*mtt^7*mWW^6*t + 9696*ep^6*mtt^7*mWW^6*t - 110*mtt^6*mWW^7*t - 1306*ep*mtt^6*mWW^7*t - 6384*ep^2*mtt^6*mWW^7*t - 16702*ep^3*mtt^6*mWW^7*t - 24214*ep^4*mtt^6*mWW^7*t - 17692*ep^5*mtt^6*mWW^7*t - 4752*ep^6*mtt^6*mWW^7*t + 34*mtt^5*mWW^8*t + 144*ep*mtt^5*mWW^8*t - 1002*ep^2*mtt^5*mWW^8*t - 8080*ep^3*mtt^5*mWW^8*t - 21504*ep^4*mtt^5*mWW^8*t - 25904*ep^5*mtt^5*mWW^8*t - 11968*ep^6*mtt^5*mWW^8*t + 10*mtt^4*mWW^9*t + 366*ep*mtt^4*mWW^9*t + 3466*ep^2*mtt^4*mWW^9*t + 14598*ep^3*mtt^4*mWW^9*t + 31264*ep^4*mtt^4*mWW^9*t + 33384*ep^5*mtt^4*mWW^9*t + 14112*ep^6*mtt^4*mWW^9*t - 6*mtt^3*mWW^10*t - 144*ep*mtt^3*mWW^10*t - 1206*ep^2*mtt^3*mWW^10*t - 4836*ep^3*mtt^3*mWW^10*t - 10104*ep^4*mtt^3*mWW^10*t - 10608*ep^5*mtt^3*mWW^10*t - 4416*ep^6*mtt^3*mWW^10*t + 111*ep^2*mtt^10*mWW^2*s*t + 974*ep^3*mtt^10*mWW^2*s*t + 2929*ep^4*mtt^10*mWW^2*s*t + 3626*ep^5*mtt^10*mWW^2*s*t + 1560*ep^6*mtt^10*mWW^2*s*t - 42*mtt^9*mWW^3*s*t - 578*ep*mtt^9*mWW^3*s*t - 3992*ep^2*mtt^9*mWW^3*s*t - 16218*ep^3*mtt^9*mWW^3*s*t - 36102*ep^4*mtt^9*mWW^3*s*t - 39560*ep^5*mtt^9*mWW^3*s*t - 16448*ep^6*mtt^9*mWW^3*s*t + 58*mtt^8*mWW^4*s*t + 760*ep*mtt^8*mWW^4*s*t + 5875*ep^2*mtt^8*mWW^4*s*t + 27954*ep^3*mtt^8*mWW^4*s*t + 70339*ep^4*mtt^8*mWW^4*s*t + 84358*ep^5*mtt^8*mWW^4*s*t + 37736*ep^6*mtt^8*mWW^4*s*t + 198*mtt^7*mWW^5*s*t + 2804*ep*mtt^7*mWW^5*s*t + 14612*ep^2*mtt^7*mWW^5*s*t + 33860*ep^3*mtt^7*mWW^5*s*t + 30962*ep^4*mtt^7*mWW^5*s*t - 528*ep^5*mtt^7*mWW^5*s*t - 10848*ep^6*mtt^7*mWW^5*s*t - 518*mtt^6*mWW^6*s*t - 7048*ep*mtt^6*mWW^6*s*t - 39559*ep^2*mtt^6*mWW^6*s*t - 116870*ep^3*mtt^6*mWW^6*s*t - 188519*ep^4*mtt^6*mWW^6*s*t - 154398*ep^5*mtt^6*mWW^6*s*t - 49288*ep^6*mtt^6*mWW^6*s*t + 402*mtt^5*mWW^7*s*t + 5110*ep*mtt^5*mWW^7*s*t + 27766*ep^2*mtt^5*mWW^7*s*t + 83638*ep^3*mtt^5*mWW^7*s*t + 143884*ep^4*mtt^5*mWW^7*s*t + 129388*ep^5*mtt^5*mWW^7*s*t + 46192*ep^6*mtt^5*mWW^7*s*t - 66*mtt^4*mWW^8*s*t - 408*ep*mtt^4*mWW^8*s*t - 129*ep^2*mtt^4*mWW^8*s*t + 3102*ep^3*mtt^4*mWW^8*s*t + 5975*ep^4*mtt^4*mWW^8*s*t + 2774*ep^5*mtt^4*mWW^8*s*t - 408*ep^6*mtt^4*mWW^8*s*t - 46*mtt^3*mWW^9*s*t - 856*ep*mtt^3*mWW^9*s*t - 6098*ep^2*mtt^3*mWW^9*s*t - 21288*ep^3*mtt^3*mWW^9*s*t - 38192*ep^4*mtt^3*mWW^9*s*t - 33076*ep^5*mtt^3*mWW^9*s*t - 10704*ep^6*mtt^3*mWW^9*s*t + 14*mtt^2*mWW^10*s*t + 216*ep*mtt^2*mWW^10*s*t + 1454*ep^2*mtt^2*mWW^10*s*t + 5208*ep^3*mtt^2*mWW^10*s*t + 9828*ep^4*mtt^2*mWW^10*s*t + 8776*ep^5*mtt^2*mWW^10*s*t + 2784*ep^6*mtt^2*mWW^10*s*t - 40*ep^2*mtt*mWW^11*s*t - 360*ep^3*mtt*mWW^11*s*t - 1104*ep^4*mtt*mWW^11*s*t - 1360*ep^5*mtt*mWW^11*s*t - 576*ep^6*mtt*mWW^11*s*t - 450*ep^2*mtt^9*mWW^2*s^2*t - 3984*ep^3*mtt^9*mWW^2*s^2*t - 12110*ep^4*mtt^9*mWW^2*s^2*t - 15136*ep^5*mtt^9*mWW^2*s^2*t - 6560*ep^6*mtt^9*mWW^2*s^2*t + 126*mtt^8*mWW^3*s^2*t + 1750*ep*mtt^8*mWW^3*s^2*t + 12523*ep^2*mtt^8*mWW^3*s^2*t + 53090*ep^3*mtt^8*mWW^3*s^2*t + 122529*ep^4*mtt^8*mWW^3*s^2*t + 138098*ep^5*mtt^8*mWW^3*s^2*t + 58696*ep^6*mtt^8*mWW^3*s^2*t - 138*mtt^7*mWW^4*s^2*t - 1868*ep*mtt^7*mWW^4*s^2*t - 15486*ep^2*mtt^7*mWW^4*s^2*t - 78360*ep^3*mtt^7*mWW^4*s^2*t - 206344*ep^4*mtt^7*mWW^4*s^2*t - 256564*ep^5*mtt^7*mWW^4*s^2*t - 118400*ep^6*mtt^7*mWW^4*s^2*t - 486*mtt^6*mWW^5*s^2*t - 6850*ep*mtt^6*mWW^5*s^2*t - 36649*ep^2*mtt^6*mWW^5*s^2*t - 90450*ep^3*mtt^6*mWW^5*s^2*t - 95043*ep^4*mtt^6*mWW^5*s^2*t - 15942*ep^5*mtt^6*mWW^5*s^2*t + 23016*ep^6*mtt^6*mWW^5*s^2*t + 986*mtt^5*mWW^6*s^2*t + 13764*ep*mtt^5*mWW^6*s^2*t + 81738*ep^2*mtt^5*mWW^6*s^2*t + 263264*ep^3*mtt^5*mWW^6*s^2*t + 470924*ep^4*mtt^5*mWW^6*s^2*t + 430660*ep^5*mtt^5*mWW^6*s^2*t + 154352*ep^6*mtt^5*mWW^6*s^2*t - 542*mtt^4*mWW^7*s^2*t - 7534*ep*mtt^4*mWW^7*s^2*t - 47505*ep^2*mtt^4*mWW^7*s^2*t - 173690*ep^3*mtt^4*mWW^7*s^2*t - 364191*ep^4*mtt^4*mWW^7*s^2*t - 393270*ep^5*mtt^4*mWW^7*s^2*t - 166648*ep^6*mtt^4*mWW^7*s^2*t - 6*mtt^3*mWW^8*s^2*t - 92*ep*mtt^3*mWW^8*s^2*t + 1150*ep^2*mtt^3*mWW^8*s^2*t + 17360*ep^3*mtt^3*mWW^8*s^2*t + 69240*ep^4*mtt^3*mWW^8*s^2*t + 109972*ep^5*mtt^3*mWW^8*s^2*t + 60768*ep^6*mtt^3*mWW^8*s^2*t + 70*mtt^2*mWW^9*s^2*t + 970*ep*mtt^2*mWW^9*s^2*t + 5771*ep^2*mtt^2*mWW^9*s^2*t + 18106*ep^3*mtt^2*mWW^9*s^2*t + 28309*ep^4*mtt^2*mWW^9*s^2*t + 17138*ep^5*mtt^2*mWW^9*s^2*t + 744*ep^6*mtt^2*mWW^9*s^2*t - 10*mtt*mWW^10*s^2*t - 140*ep*mtt*mWW^10*s^2*t - 1148*ep^2*mtt*mWW^10*s^2*t - 6016*ep^3*mtt*mWW^10*s^2*t - 15762*ep^4*mtt*mWW^10*s^2*t - 18396*ep^5*mtt*mWW^10*s^2*t - 7632*ep^6*mtt*mWW^10*s^2*t + 56*ep^2*mWW^11*s^2*t + 680*ep^3*mWW^11*s^2*t + 2448*ep^4*mWW^11*s^2*t + 3440*ep^5*mWW^11*s^2*t + 1664*ep^6*mWW^11*s^2*t + 1050*ep^2*mtt^8*mWW^2*s^3*t + 9352*ep^3*mtt^8*mWW^2*s^3*t + 28630*ep^4*mtt^8*mWW^2*s^3*t + 36008*ep^5*mtt^8*mWW^2*s^3*t + 15680*ep^6*mtt^8*mWW^2*s^3*t - 210*mtt^7*mWW^3*s^3*t - 2954*ep*mtt^7*mWW^3*s^3*t - 21972*ep^2*mtt^7*mWW^3*s^3*t - 97178*ep^3*mtt^7*mWW^3*s^3*t - 231826*ep^4*mtt^7*mWW^3*s^3*t - 267776*ep^5*mtt^7*mWW^3*s^3*t - 116000*ep^6*mtt^7*mWW^3*s^3*t + 170*mtt^6*mWW^4*s^3*t + 2416*ep*mtt^6*mWW^4*s^3*t + 21244*ep^2*mtt^6*mWW^4*s^3*t + 112756*ep^3*mtt^6*mWW^4*s^3*t + 308334*ep^4*mtt^6*mWW^4*s^3*t + 396072*ep^5*mtt^6*mWW^4*s^3*t + 188336*ep^6*mtt^6*mWW^4*s^3*t + 650*mtt^5*mWW^5*s^3*t + 9194*ep*mtt^5*mWW^5*s^3*t + 53182*ep^2*mtt^5*mWW^5*s^3*t + 156338*ep^3*mtt^5*mWW^5*s^3*t + 233156*ep^4*mtt^5*mWW^5*s^3*t + 152692*ep^5*mtt^5*mWW^5*s^3*t + 25920*ep^6*mtt^5*mWW^5*s^3*t - 962*mtt^4*mWW^6*s^3*t - 13976*ep*mtt^4*mWW^6*s^3*t - 91174*ep^2*mtt^4*mWW^6*s^3*t - 336200*ep^3*mtt^4*mWW^6*s^3*t - 692876*ep^4*mtt^4*mWW^6*s^3*t - 722548*ep^5*mtt^4*mWW^6*s^3*t - 292320*ep^6*mtt^4*mWW^6*s^3*t + 306*mtt^3*mWW^7*s^3*t + 4908*ep*mtt^3*mWW^7*s^3*t + 37830*ep^2*mtt^3*mWW^7*s^3*t + 170728*ep^3*mtt^3*mWW^7*s^3*t + 422556*ep^4*mtt^3*mWW^7*s^3*t + 515500*ep^5*mtt^3*mWW^7*s^3*t + 239648*ep^6*mtt^3*mWW^7*s^3*t + 86*mtt^2*mWW^8*s^3*t + 952*ep*mtt^2*mWW^8*s^3*t + 3486*ep^2*mtt^2*mWW^8*s^3*t - 700*ep^3*mtt^2*mWW^8*s^3*t - 34804*ep^4*mtt^2*mWW^8*s^3*t - 76772*ep^5*mtt^2*mWW^8*s^3*t - 49776*ep^6*mtt^2*mWW^8*s^3*t - 42*mtt*mWW^9*s^3*t - 568*ep*mtt*mWW^9*s^3*t - 4070*ep^2*mtt*mWW^9*s^3*t - 18756*ep^3*mtt*mWW^9*s^3*t - 45348*ep^4*mtt*mWW^9*s^3*t - 49764*ep^5*mtt*mWW^9*s^3*t - 19376*ep^6*mtt*mWW^9*s^3*t + 2*mWW^10*s^3*t + 28*ep*mWW^10*s^3*t + 424*ep^2*mWW^10*s^3*t + 3660*ep^3*mWW^10*s^3*t + 12178*ep^4*mWW^10*s^3*t + 16588*ep^5*mWW^10*s^3*t + 7888*ep^6*mWW^10*s^3*t - 1554*ep^2*mtt^7*mWW^2*s^4*t - 13888*ep^3*mtt^7*mWW^2*s^4*t - 42686*ep^4*mtt^7*mWW^2*s^4*t - 53872*ep^5*mtt^7*mWW^2*s^4*t - 23520*ep^6*mtt^7*mWW^2*s^4*t + 210*mtt^6*mWW^3*s^4*t + 3010*ep*mtt^6*mWW^3*s^4*t + 23371*ep^2*mtt^6*mWW^3*s^4*t + 107766*ep^3*mtt^6*mWW^3*s^4*t + 264813*ep^4*mtt^6*mWW^3*s^4*t + 312322*ep^5*mtt^6*mWW^3*s^4*t + 137464*ep^6*mtt^6*mWW^3*s^4*t - 110*mtt^5*mWW^4*s^4*t - 1700*ep*mtt^5*mWW^4*s^4*t - 15380*ep^2*mtt^5*mWW^4*s^4*t - 83556*ep^3*mtt^5*mWW^4*s^4*t - 235966*ep^4*mtt^5*mWW^4*s^4*t - 314376*ep^5*mtt^5*mWW^4*s^4*t - 155136*ep^6*mtt^5*mWW^4*s^4*t - 510*mtt^4*mWW^5*s^4*t - 7346*ep*mtt^4*mWW^5*s^4*t - 48243*ep^2*mtt^4*mWW^5*s^4*t - 176442*ep^3*mtt^4*mWW^5*s^4*t - 348805*ep^4*mtt^4*mWW^5*s^4*t - 335706*ep^5*mtt^4*mWW^5*s^4*t - 119944*ep^6*mtt^4*mWW^5*s^4*t + 498*mtt^3*mWW^6*s^4*t + 7716*ep*mtt^3*mWW^6*s^4*t + 57138*ep^2*mtt^3*mWW^6*s^4*t + 245336*ep^3*mtt^3*mWW^6*s^4*t + 575452*ep^4*mtt^3*mWW^6*s^4*t + 663836*ep^5*mtt^3*mWW^6*s^4*t + 291264*ep^6*mtt^3*mWW^6*s^4*t - 36*mtt^2*mWW^7*s^4*t - 1012*ep*mtt^2*mWW^7*s^4*t - 11371*ep^2*mtt^2*mWW^7*s^4*t - 66472*ep^3*mtt^2*mWW^7*s^4*t - 193427*ep^4*mtt^2*mWW^7*s^4*t - 263358*ep^5*mtt^2*mWW^7*s^4*t - 132584*ep^6*mtt^2*mWW^7*s^4*t - 60*mtt*mWW^8*s^4*t - 764*ep*mtt*mWW^8*s^4*t - 4968*ep^2*mtt*mWW^8*s^4*t - 20228*ep^3*mtt*mWW^8*s^4*t - 43224*ep^4*mtt*mWW^8*s^4*t - 40676*ep^5*mtt*mWW^8*s^4*t - 12480*ep^6*mtt*mWW^8*s^4*t + 8*mWW^9*s^4*t + 112*ep*mWW^9*s^4*t + 1151*ep^2*mWW^9*s^4*t + 7932*ep^3*mWW^9*s^4*t + 24419*ep^4*mWW^9*s^4*t + 32086*ep^5*mWW^9*s^4*t + 14936*ep^6*mWW^9*s^4*t + 1512*ep^2*mtt^6*mWW^2*s^5*t + 13524*ep^3*mtt^6*mWW^2*s^5*t + 41608*ep^4*mtt^6*mWW^2*s^5*t + 52556*ep^5*mtt^6*mWW^2*s^5*t + 22960*ep^6*mtt^6*mWW^2*s^5*t - 126*mtt^5*mWW^3*s^5*t - 1862*ep*mtt^5*mWW^3*s^5*t - 15188*ep^2*mtt^5*mWW^3*s^5*t - 72934*ep^3*mtt^5*mWW^3*s^5*t - 183870*ep^4*mtt^5*mWW^3*s^5*t - 220552*ep^5*mtt^5*mWW^3*s^5*t - 98288*ep^6*mtt^5*mWW^3*s^5*t + 30*mtt^4*mWW^4*s^5*t + 568*ep*mtt^4*mWW^4*s^5*t + 4578*ep^2*mtt^4*mWW^4*s^5*t + 23004*ep^3*mtt^4*mWW^4*s^5*t + 67440*ep^4*mtt^4*mWW^4*s^5*t + 98020*ep^5*mtt^4*mWW^4*s^5*t + 53120*ep^6*mtt^4*mWW^4*s^5*t + 234*mtt^3*mWW^5*s^5*t + 3520*ep*mtt^3*mWW^5*s^5*t + 27018*ep^2*mtt^3*mWW^5*s^5*t + 119784*ep^3*mtt^3*mWW^5*s^5*t + 280500*ep^4*mtt^3*mWW^5*s^5*t + 313820*ep^5*mtt^3*mWW^5*s^5*t + 130656*ep^6*mtt^3*mWW^5*s^5*t - 122*mtt^2*mWW^6*s^5*t - 2124*ep*mtt^2*mWW^6*s^5*t - 18213*ep^2*mtt^2*mWW^6*s^5*t - 90050*ep^3*mtt^2*mWW^6*s^5*t - 233813*ep^4*mtt^2*mWW^6*s^5*t - 290038*ep^5*mtt^2*mWW^6*s^5*t - 134408*ep^6*mtt^2*mWW^6*s^5*t - 28*mtt*mWW^7*s^5*t - 278*ep*mtt*mWW^7*s^5*t - 1218*ep^2*mtt*mWW^7*s^5*t - 1930*ep^3*mtt*mWW^7*s^5*t + 3962*ep^4*mtt*mWW^7*s^5*t + 15940*ep^5*mtt*mWW^7*s^5*t + 12288*ep^6*mtt*mWW^7*s^5*t + 12*mWW^8*s^5*t + 168*ep*mWW^8*s^5*t + 1463*ep^2*mWW^8*s^5*t + 8546*ep^3*mWW^8*s^5*t + 24317*ep^4*mWW^8*s^5*t + 30606*ep^5*mWW^8*s^5*t + 13864*ep^6*mWW^8*s^5*t - 966*ep^2*mtt^5*mWW^2*s^6*t - 8624*ep^3*mtt^5*mWW^2*s^6*t - 26474*ep^4*mtt^5*mWW^2*s^6*t - 33376*ep^5*mtt^5*mWW^2*s^6*t - 14560*ep^6*mtt^5*mWW^2*s^6*t + 42*mtt^4*mWW^3*s^6*t + 658*ep*mtt^4*mWW^3*s^6*t + 5697*ep^2*mtt^4*mWW^3*s^6*t + 28438*ep^3*mtt^4*mWW^3*s^6*t + 73187*ep^4*mtt^4*mWW^3*s^6*t + 88870*ep^5*mtt^4*mWW^3*s^6*t + 39928*ep^6*mtt^4*mWW^3*s^6*t + 2*mtt^3*mWW^4*s^6*t - 20*ep*mtt^3*mWW^4*s^6*t + 730*ep^2*mtt^3*mWW^4*s^6*t + 6976*ep^3*mtt^3*mWW^4*s^6*t + 19396*ep^4*mtt^3*mWW^4*s^6*t + 20012*ep^5*mtt^3*mWW^4*s^6*t + 6144*ep^6*mtt^3*mWW^4*s^6*t - 58*mtt^2*mWW^5*s^6*t - 950*ep*mtt^2*mWW^5*s^6*t - 8461*ep^2*mtt^2*mWW^5*s^6*t - 42830*ep^3*mtt^2*mWW^5*s^6*t - 109795*ep^4*mtt^2*mWW^5*s^6*t - 131350*ep^5*mtt^2*mWW^5*s^6*t - 57896*ep^6*mtt^2*mWW^5*s^6*t + 6*mtt*mWW^6*s^6*t + 168*ep*mtt*mWW^6*s^6*t + 1798*ep^2*mtt*mWW^6*s^6*t + 10524*ep^3*mtt*mWW^6*s^6*t + 30688*ep^4*mtt*mWW^6*s^6*t + 41456*ep^5*mtt*mWW^6*s^6*t + 20400*ep^6*mtt*mWW^6*s^6*t + 8*mWW^7*s^6*t + 112*ep*mWW^7*s^6*t + 882*ep^2*mWW^7*s^6*t + 4428*ep^3*mWW^7*s^6*t + 11430*ep^4*mWW^7*s^6*t + 13492*ep^5*mWW^7*s^6*t + 5856*ep^6*mWW^7*s^6*t + 390*ep^2*mtt^4*mWW^2*s^7*t + 3464*ep^3*mtt^4*mWW^2*s^7*t + 10570*ep^4*mtt^4*mWW^2*s^7*t + 13256*ep^5*mtt^4*mWW^2*s^7*t + 5760*ep^6*mtt^4*mWW^2*s^7*t - 6*mtt^3*mWW^3*s^7*t - 110*ep*mtt^3*mWW^3*s^7*t - 1028*ep^2*mtt^3*mWW^3*s^7*t - 5310*ep^3*mtt^3*mWW^3*s^7*t - 13854*ep^4*mtt^3*mWW^3*s^7*t - 16928*ep^5*mtt^3*mWW^3*s^7*t - 7616*ep^6*mtt^3*mWW^3*s^7*t - 2*mtt^2*mWW^4*s^7*t - 32*ep*mtt^2*mWW^4*s^7*t - 764*ep^2*mtt^2*mWW^4*s^7*t - 5580*ep^3*mtt^2*mWW^4*s^7*t - 15966*ep^4*mtt^2*mWW^4*s^7*t - 19336*ep^5*mtt^2*mWW^4*s^7*t - 8240*ep^6*mtt^2*mWW^4*s^7*t + 6*mtt*mWW^5*s^7*t + 114*ep*mtt*mWW^5*s^7*t + 1132*ep^2*mtt*mWW^5*s^7*t + 6226*ep^3*mtt*mWW^5*s^7*t + 16766*ep^4*mtt*mWW^5*s^7*t + 20688*ep^5*mtt*mWW^5*s^7*t + 9280*ep^6*mtt*mWW^5*s^7*t + 2*mWW^6*s^7*t + 28*ep*mWW^6*s^7*t + 190*ep^2*mWW^6*s^7*t + 672*ep^3*mWW^6*s^7*t + 1204*ep^4*mWW^6*s^7*t + 976*ep^5*mWW^6*s^7*t + 304*ep^6*mWW^6*s^7*t - 90*ep^2*mtt^3*mWW^2*s^8*t - 792*ep^3*mtt^3*mWW^2*s^8*t - 2390*ep^4*mtt^3*mWW^2*s^8*t - 2968*ep^5*mtt^3*mWW^2*s^8*t - 1280*ep^6*mtt^3*mWW^2*s^8*t + 4*ep*mtt^2*mWW^3*s^8*t + 37*ep^2*mtt^2*mWW^3*s^8*t + 188*ep^3*mtt^2*mWW^3*s^8*t + 501*ep^4*mtt^2*mWW^3*s^8*t + 626*ep^5*mtt^2*mWW^3*s^8*t + 280*ep^6*mtt^2*mWW^3*s^8*t + 4*ep*mtt*mWW^4*s^8*t + 126*ep^2*mtt*mWW^4*s^8*t + 924*ep^3*mtt*mWW^4*s^8*t + 2626*ep^4*mtt*mWW^4*s^8*t + 3168*ep^5*mtt*mWW^4*s^8*t + 1344*ep^6*mtt*mWW^4*s^8*t - 17*ep^2*mWW^5*s^8*t - 216*ep^3*mWW^5*s^8*t - 777*ep^4*mWW^5*s^8*t - 1082*ep^5*mWW^5*s^8*t - 504*ep^6*mWW^5*s^8*t + 9*ep^2*mtt^2*mWW^2*s^9*t + 78*ep^3*mtt^2*mWW^2*s^9*t + 231*ep^4*mtt^2*mWW^2*s^9*t + 282*ep^5*mtt^2*mWW^2*s^9*t + 120*ep^6*mtt^2*mWW^2*s^9*t + 4*ep^2*mtt*mWW^3*s^9*t + 24*ep^3*mtt*mWW^3*s^9*t + 52*ep^4*mtt*mWW^3*s^9*t + 48*ep^5*mtt*mWW^3*s^9*t + 16*ep^6*mtt*mWW^3*s^9*t - 5*ep^2*mWW^4*s^9*t - 54*ep^3*mWW^4*s^9*t - 179*ep^4*mWW^4*s^9*t - 234*ep^5*mWW^4*s^9*t - 104*ep^6*mWW^4*s^9*t - 6*mtt^10*mWW^2*t^2 - 82*ep*mtt^10*mWW^2*t^2 - 377*ep^2*mtt^10*mWW^2*t^2 - 640*ep^3*mtt^10*mWW^2*t^2 - 89*ep^4*mtt^10*mWW^2*t^2 + 722*ep^5*mtt^10*mWW^2*t^2 + 472*ep^6*mtt^10*mWW^2*t^2 - 22*mtt^9*mWW^3*t^2 - 304*ep*mtt^9*mWW^3*t^2 - 2290*ep^2*mtt^9*mWW^3*t^2 - 10140*ep^3*mtt^9*mWW^3*t^2 - 23696*ep^4*mtt^9*mWW^3*t^2 - 26624*ep^5*mtt^9*mWW^3*t^2 - 11264*ep^6*mtt^9*mWW^3*t^2 + 72*mtt^8*mWW^4*t^2 + 948*ep*mtt^8*mWW^4*t^2 + 6599*ep^2*mtt^8*mWW^4*t^2 + 27846*ep^3*mtt^8*mWW^4*t^2 + 64289*ep^4*mtt^8*mWW^4*t^2 + 72870*ep^5*mtt^8*mWW^4*t^2 + 31496*ep^6*mtt^8*mWW^4*t^2 + 78*mtt^7*mWW^5*t^2 + 1142*ep*mtt^7*mWW^5*t^2 + 5516*ep^2*mtt^7*mWW^5*t^2 + 9498*ep^3*mtt^7*mWW^5*t^2 - 522*ep^4*mtt^7*mWW^5*t^2 - 16340*ep^5*mtt^7*mWW^5*t^2 - 11312*ep^6*mtt^7*mWW^5*t^2 - 376*mtt^6*mWW^6*t^2 - 5026*ep*mtt^6*mWW^6*t^2 - 28175*ep^2*mtt^6*mWW^6*t^2 - 85436*ep^3*mtt^6*mWW^6*t^2 - 146597*ep^4*mtt^6*mWW^6*t^2 - 133494*ep^5*mtt^6*mWW^6*t^2 - 50056*ep^6*mtt^6*mWW^6*t^2 + 390*mtt^5*mWW^7*t^2 + 4724*ep*mtt^5*mWW^7*t^2 + 24464*ep^2*mtt^5*mWW^7*t^2 + 71644*ep^3*mtt^5*mWW^7*t^2 + 124170*ep^4*mtt^5*mWW^7*t^2 + 117804*ep^5*mtt^5*mWW^7*t^2 + 46864*ep^6*mtt^5*mWW^7*t^2 - 144*mtt^4*mWW^8*t^2 - 944*ep*mtt^4*mWW^8*t^2 + 559*ep^2*mtt^4*mWW^8*t^2 + 17810*ep^3*mtt^4*mWW^8*t^2 + 52609*ep^4*mtt^4*mWW^8*t^2 + 61974*ep^5*mtt^4*mWW^8*t^2 + 26056*ep^6*mtt^4*mWW^8*t^2 + 2*mtt^3*mWW^9*t^2 - 794*ep*mtt^3*mWW^9*t^2 - 9938*ep^2*mtt^3*mWW^9*t^2 - 47274*ep^3*mtt^3*mWW^9*t^2 - 107880*ep^4*mtt^3*mWW^9*t^2 - 118312*ep^5*mtt^3*mWW^9*t^2 - 49824*ep^6*mtt^3*mWW^9*t^2 + 6*mtt^2*mWW^10*t^2 + 336*ep*mtt^2*mWW^10*t^2 + 3642*ep^2*mtt^2*mWW^10*t^2 + 16692*ep^3*mtt^2*mWW^10*t^2 + 37716*ep^4*mtt^2*mWW^10*t^2 + 41400*ep^5*mtt^2*mWW^10*t^2 + 17568*ep^6*mtt^2*mWW^10*t^2 - 12*ep^2*mtt^10*mWW*s*t^2 - 116*ep^3*mtt^10*mWW*s*t^2 - 388*ep^4*mtt^10*mWW*s*t^2 - 524*ep^5*mtt^10*mWW*s*t^2 - 240*ep^6*mtt^10*mWW*s*t^2 + 42*mtt^9*mWW^2*s*t^2 + 578*ep*mtt^9*mWW^2*s*t^2 + 2782*ep^2*mtt^9*mWW^2*s*t^2 + 5706*ep^3*mtt^9*mWW^2*s*t^2 + 4892*ep^4*mtt^9*mWW^2*s*t^2 + 1420*ep^5*mtt^9*mWW^2*s*t^2 + 240*ep^6*mtt^9*mWW^2*s*t^2 + 142*mtt^8*mWW^3*s*t^2 + 1960*ep*mtt^8*mWW^3*s*t^2 + 14291*ep^2*mtt^8*mWW^3*s*t^2 + 60746*ep^3*mtt^8*mWW^3*s*t^2 + 136343*ep^4*mtt^8*mWW^3*s*t^2 + 146266*ep^5*mtt^8*mWW^3*s*t^2 + 58232*ep^6*mtt^8*mWW^3*s*t^2 - 384*mtt^7*mWW^4*s*t^2 - 5116*ep*mtt^7*mWW^4*s*t^2 - 35549*ep^2*mtt^7*mWW^4*s*t^2 - 148682*ep^3*mtt^7*mWW^4*s*t^2 - 340055*ep^4*mtt^7*mWW^4*s*t^2 - 380078*ep^5*mtt^7*mWW^4*s*t^2 - 160456*ep^6*mtt^7*mWW^4*s*t^2 - 468*mtt^6*mWW^5*s*t^2 - 6632*ep*mtt^6*mWW^5*s*t^2 - 31996*ep^2*mtt^6*mWW^5*s*t^2 - 56392*ep^3*mtt^6*mWW^5*s*t^2 + 2408*ep^4*mtt^6*mWW^5*s*t^2 + 100472*ep^5*mtt^6*mWW^5*s*t^2 + 71008*ep^6*mtt^6*mWW^5*s*t^2 + 1678*mtt^5*mWW^6*s*t^2 + 22512*ep*mtt^5*mWW^6*s*t^2 + 124034*ep^2*mtt^5*mWW^6*s*t^2 + 357928*ep^3*mtt^5*mWW^6*s*t^2 + 561360*ep^4*mtt^5*mWW^6*s*t^2 + 446948*ep^5*mtt^5*mWW^6*s*t^2 + 139920*ep^6*mtt^5*mWW^6*s*t^2 - 1386*mtt^4*mWW^7*s*t^2 - 17370*ep*mtt^4*mWW^7*s*t^2 - 90219*ep^2*mtt^4*mWW^7*s*t^2 - 251476*ep^3*mtt^4*mWW^7*s*t^2 - 392367*ep^4*mtt^4*mWW^7*s*t^2 - 318274*ep^5*mtt^4*mWW^7*s*t^2 - 103448*ep^6*mtt^4*mWW^7*s*t^2 + 372*mtt^3*mWW^8*s*t^2 + 3170*ep*mtt^3*mWW^8*s*t^2 + 6057*ep^2*mtt^3*mWW^8*s*t^2 - 16476*ep^3*mtt^3*mWW^8*s*t^2 - 79145*ep^4*mtt^3*mWW^8*s*t^2 - 108506*ep^5*mtt^3*mWW^8*s*t^2 - 50392*ep^6*mtt^3*mWW^8*s*t^2 + 16*mtt^2*mWW^9*s*t^2 + 1202*ep*mtt^2*mWW^9*s*t^2 + 13136*ep^2*mtt^2*mWW^9*s*t^2 + 58318*ep^3*mtt^2*mWW^9*s*t^2 + 124756*ep^4*mtt^2*mWW^9*s*t^2 + 127820*ep^5*mtt^2*mWW^9*s*t^2 + 50032*ep^6*mtt^2*mWW^9*s*t^2 - 12*mtt*mWW^10*s*t^2 - 304*ep*mtt*mWW^10*s*t^2 - 2564*ep^2*mtt*mWW^10*s*t^2 - 9916*ep^3*mtt*mWW^10*s*t^2 - 18908*ep^4*mtt*mWW^10*s*t^2 - 16904*ep^5*mtt*mWW^10*s*t^2 - 5472*ep^6*mtt*mWW^10*s*t^2 + 40*ep^2*mWW^11*s*t^2 + 360*ep^3*mWW^11*s*t^2 + 1104*ep^4*mWW^11*s*t^2 + 1360*ep^5*mWW^11*s*t^2 + 576*ep^6*mWW^11*s*t^2 + 84*ep^2*mtt^9*mWW*s^2*t^2 + 812*ep^3*mtt^9*mWW*s^2*t^2 + 2716*ep^4*mtt^9*mWW*s^2*t^2 + 3668*ep^5*mtt^9*mWW*s^2*t^2 + 1680*ep^6*mtt^9*mWW*s^2*t^2 - 126*mtt^8*mWW^2*s^2*t^2 - 1750*ep*mtt^8*mWW^2*s^2*t^2 - 8759*ep^2*mtt^8*mWW^2*s^2*t^2 - 20554*ep^3*mtt^8*mWW^2*s^2*t^2 - 26837*ep^4*mtt^8*mWW^2*s^2*t^2 - 23170*ep^5*mtt^8*mWW^2*s^2*t^2 - 11336*ep^6*mtt^8*mWW^2*s^2*t^2 - 390*mtt^7*mWW^3*s^2*t^2 - 5380*ep*mtt^7*mWW^3*s^2*t^2 - 38378*ep^2*mtt^7*mWW^3*s^2*t^2 - 158192*ep^3*mtt^7*mWW^3*s^2*t^2 - 342936*ep^4*mtt^7*mWW^3*s^2*t^2 - 351136*ep^5*mtt^7*mWW^3*s^2*t^2 - 130064*ep^6*mtt^7*mWW^3*s^2*t^2 + 846*mtt^6*mWW^4*s^2*t^2 + 11468*ep*mtt^6*mWW^4*s^2*t^2 + 80671*ep^2*mtt^6*mWW^4*s^2*t^2 + 340786*ep^3*mtt^6*mWW^4*s^2*t^2 + 786339*ep^4*mtt^6*mWW^4*s^2*t^2 + 881954*ep^5*mtt^6*mWW^4*s^2*t^2 + 370408*ep^6*mtt^6*mWW^4*s^2*t^2 + 1150*mtt^5*mWW^5*s^2*t^2 + 15980*ep*mtt^5*mWW^5*s^2*t^2 + 77811*ep^2*mtt^5*mWW^5*s^2*t^2 + 140152*ep^3*mtt^5*mWW^5*s^2*t^2 - 10451*ep^4*mtt^5*mWW^5*s^2*t^2 - 277246*ep^5*mtt^5*mWW^5*s^2*t^2 - 202680*ep^6*mtt^5*mWW^5*s^2*t^2 - 3004*mtt^4*mWW^6*s^2*t^2 - 40888*ep*mtt^4*mWW^6*s^2*t^2 - 226813*ep^2*mtt^4*mWW^6*s^2*t^2 - 645704*ep^3*mtt^4*mWW^6*s^2*t^2 - 963417*ep^4*mtt^4*mWW^6*s^2*t^2 - 682586*ep^5*mtt^4*mWW^6*s^2*t^2 - 164760*ep^6*mtt^4*mWW^6*s^2*t^2 + 1854*mtt^3*mWW^7*s^2*t^2 + 24448*ep*mtt^3*mWW^7*s^2*t^2 + 134076*ep^2*mtt^3*mWW^7*s^2*t^2 + 394836*ep^3*mtt^3*mWW^7*s^2*t^2 + 646450*ep^4*mtt^3*mWW^7*s^2*t^2 + 538044*ep^5*mtt^3*mWW^7*s^2*t^2 + 171696*ep^6*mtt^3*mWW^7*s^2*t^2 - 298*mtt^2*mWW^8*s^2*t^2 - 3102*ep*mtt^2*mWW^8*s^2*t^2 - 13025*ep^2*mtt^2*mWW^8*s^2*t^2 - 36488*ep^3*mtt^2*mWW^8*s^2*t^2 - 78745*ep^4*mtt^2*mWW^8*s^2*t^2 - 97614*ep^5*mtt^2*mWW^8*s^2*t^2 - 46888*ep^6*mtt^2*mWW^8*s^2*t^2 - 38*mtt*mWW^9*s^2*t^2 - 884*ep*mtt*mWW^9*s^2*t^2 - 6399*ep^2*mtt*mWW^9*s^2*t^2 - 17748*ep^3*mtt*mWW^9*s^2*t^2 - 15345*ep^4*mtt*mWW^9*s^2*t^2 + 8378*ep^5*mtt*mWW^9*s^2*t^2 + 13208*ep^6*mtt*mWW^9*s^2*t^2 + 6*mWW^10*s^2*t^2 + 108*ep*mWW^10*s^2*t^2 + 732*ep^2*mWW^10*s^2*t^2 + 2100*ep^3*mWW^10*s^2*t^2 + 2226*ep^4*mWW^10*s^2*t^2 - 292*ep^5*mWW^10*s^2*t^2 - 1264*ep^6*mWW^10*s^2*t^2 - 252*ep^2*mtt^8*mWW*s^3*t^2 - 2436*ep^3*mtt^8*mWW*s^3*t^2 - 8148*ep^4*mtt^8*mWW*s^3*t^2 - 11004*ep^5*mtt^8*mWW*s^3*t^2 - 5040*ep^6*mtt^8*mWW*s^3*t^2 + 210*mtt^7*mWW^2*s^3*t^2 + 2954*ep*mtt^7*mWW^2*s^3*t^2 + 15226*ep^2*mtt^7*mWW^2*s^3*t^2 + 39074*ep^3*mtt^7*mWW^2*s^3*t^2 + 62200*ep^4*mtt^7*mWW^2*s^3*t^2 + 67052*ep^5*mtt^7*mWW^2*s^3*t^2 + 35584*ep^6*mtt^7*mWW^2*s^3*t^2 + 590*mtt^6*mWW^3*s^3*t^2 + 8144*ep*mtt^6*mWW^3*s^3*t^2 + 57775*ep^2*mtt^6*mWW^3*s^3*t^2 + 235714*ep^3*mtt^6*mWW^3*s^3*t^2 + 502791*ep^4*mtt^6*mWW^3*s^3*t^2 + 499494*ep^5*mtt^6*mWW^3*s^3*t^2 + 174312*ep^6*mtt^6*mWW^3*s^3*t^2 - 990*mtt^5*mWW^4*s^3*t^2 - 13762*ep*mtt^5*mWW^4*s^3*t^2 - 99638*ep^2*mtt^5*mWW^4*s^3*t^2 - 434782*ep^3*mtt^5*mWW^4*s^3*t^2 - 1034556*ep^4*mtt^5*mWW^4*s^3*t^2 - 1190476*ep^5*mtt^5*mWW^4*s^3*t^2 - 510544*ep^6*mtt^5*mWW^4*s^3*t^2 - 1490*mtt^4*mWW^5*s^3*t^2 - 20604*ep*mtt^4*mWW^5*s^3*t^2 - 103760*ep^2*mtt^4*mWW^5*s^3*t^2 - 203834*ep^3*mtt^4*mWW^5*s^3*t^2 - 30588*ep^4*mtt^4*mWW^5*s^3*t^2 + 343256*ep^5*mtt^4*mWW^5*s^3*t^2 + 278848*ep^6*mtt^4*mWW^5*s^3*t^2 + 2732*mtt^3*mWW^6*s^3*t^2 + 38150*ep*mtt^3*mWW^6*s^3*t^2 + 219615*ep^2*mtt^3*mWW^6*s^3*t^2 + 655044*ep^3*mtt^3*mWW^6*s^3*t^2 + 1028721*ep^4*mtt^3*mWW^6*s^3*t^2 + 764338*ep^5*mtt^3*mWW^6*s^3*t^2 + 190312*ep^6*mtt^3*mWW^6*s^3*t^2 - 1128*mtt^2*mWW^7*s^3*t^2 - 15740*ep*mtt^2*mWW^7*s^3*t^2 - 95294*ep^2*mtt^2*mWW^7*s^3*t^2 - 327752*ep^3*mtt^2*mWW^7*s^3*t^2 - 645390*ep^4*mtt^2*mWW^7*s^3*t^2 - 648992*ep^5*mtt^2*mWW^7*s^3*t^2 - 251680*ep^6*mtt^2*mWW^7*s^3*t^2 + 56*mtt*mWW^8*s^3*t^2 + 542*ep*mtt*mWW^8*s^3*t^2 + 4799*ep^2*mtt*mWW^8*s^3*t^2 + 38556*ep^3*mtt*mWW^8*s^3*t^2 + 137453*ep^4*mtt*mWW^8*s^3*t^2 + 203146*ep^5*mtt*mWW^8*s^3*t^2 + 104376*ep^6*mtt*mWW^8*s^3*t^2 + 20*mWW^9*s^3*t^2 + 348*ep*mWW^9*s^3*t^2 + 1817*ep^2*mWW^9*s^3*t^2 + 1312*ep^3*mWW^9*s^3*t^2 - 11331*ep^4*mWW^9*s^3*t^2 - 26302*ep^5*mWW^9*s^3*t^2 - 16168*ep^6*mWW^9*s^3*t^2 + 420*ep^2*mtt^7*mWW*s^4*t^2 + 4060*ep^3*mtt^7*mWW*s^4*t^2 + 13580*ep^4*mtt^7*mWW*s^4*t^2 + 18340*ep^5*mtt^7*mWW*s^4*t^2 + 8400*ep^6*mtt^7*mWW*s^4*t^2 - 210*mtt^6*mWW^2*s^4*t^2 - 3010*ep*mtt^6*mWW^2*s^4*t^2 - 15725*ep^2*mtt^6*mWW^2*s^4*t^2 - 41970*ep^3*mtt^6*mWW^2*s^4*t^2 - 73435*ep^4*mtt^6*mWW^2*s^4*t^2 - 87950*ep^5*mtt^6*mWW^2*s^4*t^2 - 49320*ep^6*mtt^6*mWW^2*s^4*t^2 - 530*mtt^5*mWW^3*s^4*t^2 - 7340*ep*mtt^5*mWW^3*s^4*t^2 - 53036*ep^2*mtt^5*mWW^3*s^4*t^2 - 221208*ep^3*mtt^5*mWW^3*s^4*t^2 - 479978*ep^4*mtt^5*mWW^3*s^4*t^2 - 480912*ep^5*mtt^5*mWW^3*s^4*t^2 - 167360*ep^6*mtt^5*mWW^3*s^4*t^2 + 660*mtt^4*mWW^4*s^4*t^2 + 9508*ep*mtt^4*mWW^4*s^4*t^2 + 71817*ep^2*mtt^4*mWW^4*s^4*t^2 + 329920*ep^3*mtt^4*mWW^4*s^4*t^2 + 824633*ep^4*mtt^4*mWW^4*s^4*t^2 + 991986*ep^5*mtt^4*mWW^4*s^4*t^2 + 444216*ep^6*mtt^4*mWW^4*s^4*t^2 + 1090*mtt^3*mWW^5*s^4*t^2 + 15262*ep*mtt^3*mWW^5*s^4*t^2 + 82611*ep^2*mtt^3*mWW^5*s^4*t^2 + 195726*ep^3*mtt^3*mWW^5*s^4*t^2 + 145285*ep^4*mtt^3*mWW^5*s^4*t^2 - 120114*ep^5*mtt^3*mWW^5*s^4*t^2 - 159640*ep^6*mtt^3*mWW^5*s^4*t^2 - 1312*mtt^2*mWW^6*s^4*t^2 - 18936*ep*mtt^2*mWW^6*s^4*t^2 - 117018*ep^2*mtt^2*mWW^6*s^4*t^2 - 392516*ep^3*mtt^2*mWW^6*s^4*t^2 - 719926*ep^4*mtt^2*mWW^6*s^4*t^2 - 651196*ep^5*mtt^2*mWW^6*s^4*t^2 - 218176*ep^6*mtt^2*mWW^6*s^4*t^2 + 288*mtt*mWW^7*s^4*t^2 + 4146*ep*mtt*mWW^7*s^4*t^2 + 29455*ep^2*mtt*mWW^7*s^4*t^2 + 132466*ep^3*mtt*mWW^7*s^4*t^2 + 333683*ep^4*mtt*mWW^7*s^4*t^2 + 405730*ep^5*mtt*mWW^7*s^4*t^2 + 183464*ep^6*mtt*mWW^7*s^4*t^2 + 14*mWW^8*s^4*t^2 + 274*ep*mWW^8*s^4*t^2 + 636*ep^2*mWW^8*s^4*t^2 - 8974*ep^3*mWW^8*s^4*t^2 - 46746*ep^4*mWW^8*s^4*t^2 - 76748*ep^5*mWW^8*s^4*t^2 - 41296*ep^6*mWW^8*s^4*t^2 - 420*ep^2*mtt^6*mWW*s^5*t^2 - 4060*ep^3*mtt^6*mWW*s^5*t^2 - 13580*ep^4*mtt^6*mWW*s^5*t^2 - 18340*ep^5*mtt^6*mWW*s^5*t^2 - 8400*ep^6*mtt^6*mWW*s^5*t^2 + 126*mtt^5*mWW^2*s^5*t^2 + 1862*ep*mtt^5*mWW^2*s^5*t^2 + 9562*ep^2*mtt^5*mWW^2*s^5*t^2 + 24350*ep^3*mtt^5*mWW^2*s^5*t^2 + 42244*ep^4*mtt^5*mWW^2*s^5*t^2 + 54548*ep^5*mtt^5*mWW^2*s^5*t^2 + 33328*ep^6*mtt^5*mWW^2*s^5*t^2 + 282*mtt^4*mWW^3*s^5*t^2 + 3944*ep*mtt^4*mWW^3*s^5*t^2 + 30009*ep^2*mtt^4*mWW^3*s^5*t^2 + 133262*ep^3*mtt^4*mWW^3*s^5*t^2 + 305693*ep^4*mtt^4*mWW^3*s^5*t^2 + 323062*ep^5*mtt^4*mWW^3*s^5*t^2 + 120264*ep^6*mtt^4*mWW^3*s^5*t^2 - 252*mtt^3*mWW^4*s^5*t^2 - 3800*ep*mtt^3*mWW^4*s^5*t^2 - 29637*ep^2*mtt^3*mWW^4*s^5*t^2 - 143086*ep^3*mtt^3*mWW^4*s^5*t^2 - 378011*ep^4*mtt^3*mWW^4*s^5*t^2 - 480254*ep^5*mtt^3*mWW^4*s^5*t^2 - 227400*ep^6*mtt^3*mWW^4*s^5*t^2 - 448*mtt^2*mWW^5*s^5*t^2 - 6464*ep*mtt^2*mWW^5*s^5*t^2 - 39405*ep^2*mtt^2*mWW^5*s^5*t^2 - 121120*ep^3*mtt^2*mWW^5*s^5*t^2 - 180493*ep^4*mtt^2*mWW^5*s^5*t^2 - 102686*ep^5*mtt^2*mWW^5*s^5*t^2 - 1656*ep^6*mtt^2*mWW^5*s^5*t^2 + 310*mtt*mWW^6*s^5*t^2 + 4570*ep*mtt*mWW^6*s^5*t^2 + 31449*ep^2*mtt*mWW^6*s^5*t^2 + 127540*ep^3*mtt*mWW^6*s^5*t^2 + 287657*ep^4*mtt*mWW^6*s^5*t^2 + 317958*ep^5*mtt*mWW^6*s^5*t^2 + 131912*ep^6*mtt*mWW^6*s^5*t^2 - 18*mWW^7*s^5*t^2 - 208*ep*mWW^7*s^5*t^2 - 2518*ep^2*mWW^7*s^5*t^2 - 20246*ep^3*mWW^7*s^5*t^2 - 68694*ep^4*mWW^7*s^5*t^2 - 97744*ep^5*mWW^7*s^5*t^2 - 48816*ep^6*mWW^7*s^5*t^2 + 252*ep^2*mtt^5*mWW*s^6*t^2 + 2436*ep^3*mtt^5*mWW*s^6*t^2 + 8148*ep^4*mtt^5*mWW*s^6*t^2 + 11004*ep^5*mtt^5*mWW*s^6*t^2 + 5040*ep^6*mtt^5*mWW*s^6*t^2 - 42*mtt^4*mWW^2*s^6*t^2 - 658*ep*mtt^4*mWW^2*s^6*t^2 - 3077*ep^2*mtt^4*mWW^2*s^6*t^2 - 5566*ep^3*mtt^4*mWW^2*s^6*t^2 - 5807*ep^4*mtt^4*mWW^2*s^6*t^2 - 8950*ep^5*mtt^4*mWW^2*s^6*t^2 - 8120*ep^6*mtt^4*mWW^2*s^6*t^2 - 82*mtt^3*mWW^3*s^6*t^2 - 1180*ep*mtt^3*mWW^3*s^6*t^2 - 9882*ep^2*mtt^3*mWW^3*s^6*t^2 - 48544*ep^3*mtt^3*mWW^3*s^6*t^2 - 120796*ep^4*mtt^3*mWW^3*s^6*t^2 - 137728*ep^5*mtt^3*mWW^3*s^6*t^2 - 56272*ep^6*mtt^3*mWW^3*s^6*t^2 + 54*mtt^2*mWW^4*s^6*t^2 + 844*ep*mtt^2*mWW^4*s^6*t^2 + 6081*ep^2*mtt^2*mWW^4*s^6*t^2 + 28402*ep^3*mtt^2*mWW^4*s^6*t^2 + 77773*ep^4*mtt^2*mWW^4*s^6*t^2 + 105574*ep^5*mtt^2*mWW^4*s^6*t^2 + 53912*ep^6*mtt^2*mWW^4*s^6*t^2 + 98*mtt*mWW^5*s^6*t^2 + 1456*ep*mtt*mWW^5*s^6*t^2 + 10326*ep^2*mtt*mWW^5*s^6*t^2 + 41504*ep^3*mtt*mWW^5*s^6*t^2 + 88944*ep^4*mtt*mWW^5*s^6*t^2 + 90468*ep^5*mtt*mWW^5*s^6*t^2 + 33376*ep^6*mtt*mWW^5*s^6*t^2 - 28*mWW^6*s^6*t^2 - 382*ep*mWW^6*s^6*t^2 - 3092*ep^2*mWW^6*s^6*t^2 - 16856*ep^3*mWW^6*s^6*t^2 - 47798*ep^4*mWW^6*s^6*t^2 - 61968*ep^5*mWW^6*s^6*t^2 - 29152*ep^6*mWW^6*s^6*t^2 - 84*ep^2*mtt^4*mWW*s^7*t^2 - 812*ep^3*mtt^4*mWW*s^7*t^2 - 2716*ep^4*mtt^4*mWW*s^7*t^2 - 3668*ep^5*mtt^4*mWW*s^7*t^2 - 1680*ep^6*mtt^4*mWW*s^7*t^2 + 6*mtt^3*mWW^2*s^7*t^2 + 110*ep*mtt^3*mWW^2*s^7*t^2 + 334*ep^2*mtt^3*mWW^2*s^7*t^2 - 906*ep^3*mtt^3*mWW^2*s^7*t^2 - 4888*ep^4*mtt^3*mWW^2*s^7*t^2 - 5900*ep^5*mtt^3*mWW^2*s^7*t^2 - 1824*ep^6*mtt^3*mWW^2*s^7*t^2 + 10*mtt^2*mWW^3*s^7*t^2 + 160*ep*mtt^2*mWW^3*s^7*t^2 + 1557*ep^2*mtt^2*mWW^3*s^7*t^2 + 8614*ep^3*mtt^2*mWW^3*s^7*t^2 + 23253*ep^4*mtt^2*mWW^3*s^7*t^2 + 28394*ep^5*mtt^2*mWW^3*s^7*t^2 + 12504*ep^6*mtt^2*mWW^3*s^7*t^2 - 6*mtt*mWW^4*s^7*t^2 - 90*ep*mtt*mWW^4*s^7*t^2 - 304*ep^2*mtt*mWW^4*s^7*t^2 - 26*ep^3*mtt*mWW^4*s^7*t^2 + 774*ep^4*mtt*mWW^4*s^7*t^2 - 88*ep^5*mtt*mWW^4*s^7*t^2 - 992*ep^6*mtt*mWW^4*s^7*t^2 - 10*mWW^5*s^7*t^2 - 140*ep*mWW^5*s^7*t^2 - 1103*ep^2*mWW^5*s^7*t^2 - 5534*ep^3*mWW^5*s^7*t^2 - 14583*ep^4*mWW^5*s^7*t^2 - 17810*ep^5*mWW^5*s^7*t^2 - 7944*ep^6*mWW^5*s^7*t^2 + 12*ep^2*mtt^3*mWW*s^8*t^2 + 116*ep^3*mtt^3*mWW*s^8*t^2 + 388*ep^4*mtt^3*mWW*s^8*t^2 + 524*ep^5*mtt^3*mWW*s^8*t^2 + 240*ep^6*mtt^3*mWW*s^8*t^2 - 4*ep*mtt^2*mWW^2*s^8*t^2 + 34*ep^2*mtt^2*mWW^2*s^8*t^2 + 506*ep^3*mtt^2*mWW^2*s^8*t^2 + 1720*ep^4*mtt^2*mWW^2*s^8*t^2 + 2228*ep^5*mtt^2*mWW^2*s^8*t^2 + 976*ep^6*mtt^2*mWW^2*s^8*t^2 - 4*ep*mtt*mWW^3*s^8*t^2 - 46*ep^2*mtt*mWW^3*s^8*t^2 - 252*ep^3*mtt*mWW^3*s^8*t^2 - 674*ep^4*mtt*mWW^3*s^8*t^2 - 816*ep^5*mtt*mWW^3*s^8*t^2 - 352*ep^6*mtt*mWW^3*s^8*t^2 - 40*ep^2*mWW^4*s^8*t^2 - 378*ep^3*mWW^4*s^8*t^2 - 1186*ep^4*mWW^4*s^8*t^2 - 1488*ep^5*mWW^4*s^8*t^2 - 640*ep^6*mWW^4*s^8*t^2 - 12*ep^2*mtt^10*mWW*t^3 - 116*ep^3*mtt^10*mWW*t^3 - 400*ep^4*mtt^10*mWW*t^3 - 592*ep^5*mtt^10*mWW*t^3 - 320*ep^6*mtt^10*mWW*t^3 + 32*mtt^9*mWW^2*t^3 + 432*ep*mtt^9*mWW^2*t^3 + 2250*ep^2*mtt^9*mWW^2*t^3 + 5852*ep^3*mtt^9*mWW^2*t^3 + 8410*ep^4*mtt^9*mWW^2*t^3 + 6844*ep^5*mtt^9*mWW^2*t^3 + 2640*ep^6*mtt^9*mWW^2*t^3 + 30*mtt^8*mWW^3*t^3 + 436*ep*mtt^8*mWW^3*t^3 + 3856*ep^2*mtt^8*mWW^3*t^3 + 18998*ep^3*mtt^8*mWW^3*t^3 + 46104*ep^4*mtt^8*mWW^3*t^3 + 51624*ep^5*mtt^8*mWW^3*t^3 + 21152*ep^6*mtt^8*mWW^3*t^3 - 234*mtt^7*mWW^4*t^3 - 3066*ep*mtt^7*mWW^4*t^3 - 20083*ep^2*mtt^7*mWW^4*t^3 - 79104*ep^3*mtt^7*mWW^4*t^3 - 174423*ep^4*mtt^7*mWW^4*t^3 - 192594*ep^5*mtt^7*mWW^4*t^3 - 82136*ep^6*mtt^7*mWW^4*t^3 + 80*mtt^6*mWW^5*t^3 + 886*ep*mtt^6*mWW^5*t^3 + 7147*ep^2*mtt^6*mWW^5*t^3 + 38594*ep^3*mtt^6*mWW^5*t^3 + 106223*ep^4*mtt^6*mWW^5*t^3 + 136170*ep^5*mtt^6*mWW^5*t^3 + 65080*ep^6*mtt^6*mWW^5*t^3 + 396*mtt^5*mWW^6*t^3 + 5100*ep*mtt^5*mWW^6*t^3 + 28376*ep^2*mtt^5*mWW^6*t^3 + 88588*ep^3*mtt^5*mWW^6*t^3 + 160088*ep^4*mtt^5*mWW^6*t^3 + 153920*ep^5*mtt^5*mWW^6*t^3 + 60032*ep^6*mtt^5*mWW^6*t^3 - 450*mtt^4*mWW^7*t^3 - 5420*ep*mtt^4*mWW^7*t^3 - 30092*ep^2*mtt^4*mWW^7*t^3 - 102210*ep^3*mtt^4*mWW^7*t^3 - 211052*ep^4*mtt^4*mWW^7*t^3 - 234352*ep^5*mtt^4*mWW^7*t^3 - 105344*ep^6*mtt^4*mWW^7*t^3 + 158*mtt^3*mWW^8*t^3 + 1362*ep*mtt^3*mWW^8*t^3 + 3935*ep^2*mtt^3*mWW^8*t^3 + 5364*ep^3*mtt^3*mWW^8*t^3 + 9003*ep^4*mtt^3*mWW^8*t^3 + 19002*ep^5*mtt^3*mWW^8*t^3 + 15416*ep^6*mtt^3*mWW^8*t^3 - 12*mtt^2*mWW^9*t^3 + 594*ep*mtt^2*mWW^9*t^3 + 8781*ep^2*mtt^2*mWW^9*t^3 + 44446*ep^3*mtt^2*mWW^9*t^3 + 103813*ep^4*mtt^2*mWW^9*t^3 + 113294*ep^5*mtt^2*mWW^9*t^3 + 46184*ep^6*mtt^2*mWW^9*t^3 - 324*ep*mtt*mWW^10*t^3 - 4158*ep^2*mtt*mWW^10*t^3 - 20412*ep^3*mtt*mWW^10*t^3 - 47766*ep^4*mtt*mWW^10*t^3 - 53316*ep^5*mtt*mWW^10*t^3 - 22704*ep^6*mtt*mWW^10*t^3 + 16*ep^2*mtt^9*mWW*s*t^3 + 92*ep^3*mtt^9*mWW*s*t^3 + 36*ep^4*mtt^9*mWW*s*t^3 - 432*ep^5*mtt^9*mWW*s*t^3 - 512*ep^6*mtt^9*mWW*s*t^3 - 200*mtt^8*mWW^2*s*t^3 - 2720*ep*mtt^8*mWW^2*s*t^3 - 14298*ep^2*mtt^8*mWW^2*s*t^3 - 37612*ep^3*mtt^8*mWW^2*s*t^3 - 54422*ep^4*mtt^8*mWW^2*s*t^3 - 43320*ep^5*mtt^8*mWW^2*s*t^3 - 15488*ep^6*mtt^8*mWW^2*s*t^3 - 186*mtt^7*mWW^3*s*t^3 - 2652*ep*mtt^7*mWW^3*s*t^3 - 20609*ep^2*mtt^7*mWW^3*s*t^3 - 89566*ep^3*mtt^7*mWW^3*s*t^3 - 195037*ep^4*mtt^7*mWW^3*s*t^3 - 194850*ep^5*mtt^7*mWW^3*s*t^3 - 68920*ep^6*mtt^7*mWW^3*s*t^3 + 1146*mtt^6*mWW^4*s*t^3 + 15224*ep*mtt^6*mWW^4*s*t^3 + 94309*ep^2*mtt^6*mWW^4*s*t^3 + 336730*ep^3*mtt^6*mWW^4*s*t^3 + 669897*ep^4*mtt^6*mWW^4*s*t^3 + 667430*ep^5*mtt^6*mWW^4*s*t^3 + 254344*ep^6*mtt^6*mWW^4*s*t^3 - 188*mtt^5*mWW^5*s*t^3 - 2094*ep*mtt^5*mWW^5*s*t^3 - 16862*ep^2*mtt^5*mWW^5*s*t^3 - 90570*ep^3*mtt^5*mWW^5*s*t^3 - 245626*ep^4*mtt^5*mWW^5*s*t^3 - 302732*ep^5*mtt^5*mWW^5*s*t^3 - 134928*ep^6*mtt^5*mWW^5*s*t^3 - 1668*mtt^4*mWW^6*s*t^3 - 21662*ep*mtt^4*mWW^6*s*t^3 - 117212*ep^2*mtt^4*mWW^6*s*t^3 - 338510*ep^3*mtt^4*mWW^6*s*t^3 - 540908*ep^4*mtt^4*mWW^6*s*t^3 - 449556*ep^5*mtt^4*mWW^6*s*t^3 - 151824*ep^6*mtt^4*mWW^6*s*t^3 + 1470*mtt^3*mWW^7*s*t^3 + 18086*ep*mtt^3*mWW^7*s*t^3 + 90633*ep^2*mtt^3*mWW^7*s*t^3 + 239116*ep^3*mtt^3*mWW^7*s*t^3 + 349201*ep^4*mtt^3*mWW^7*s*t^3 + 268298*ep^5*mtt^3*mWW^7*s*t^3 + 86296*ep^6*mtt^3*mWW^7*s*t^3 - 398*mtt^2*mWW^8*s*t^3 - 3702*ep*mtt^2*mWW^8*s*t^3 - 6633*ep^2*mtt^2*mWW^8*s*t^3 + 32692*ep^3*mtt^2*mWW^8*s*t^3 + 147135*ep^4*mtt^2*mWW^8*s*t^3 + 205018*ep^5*mtt^2*mWW^8*s*t^3 + 95608*ep^6*mtt^2*mWW^8*s*t^3 + 24*mtt*mWW^9*s*t^3 - 596*ep*mtt*mWW^9*s*t^3 - 10638*ep^2*mtt*mWW^9*s*t^3 - 57768*ep^3*mtt*mWW^9*s*t^3 - 140770*ep^4*mtt*mWW^9*s*t^3 - 159428*ep^5*mtt*mWW^9*s*t^3 - 67824*ep^6*mtt*mWW^9*s*t^3 + 116*ep*mWW^10*s*t^3 + 1294*ep^2*mWW^10*s*t^3 + 5396*ep^3*mWW^10*s*t^3 + 10494*ep^4*mWW^10*s*t^3 + 9572*ep^5*mWW^10*s*t^3 + 3248*ep^6*mWW^10*s*t^3 + 146*ep^2*mtt^8*mWW*s^2*t^3 + 1820*ep^3*mtt^8*mWW*s^2*t^3 + 8046*ep^4*mtt^8*mWW*s^2*t^3 + 14948*ep^5*mtt^8*mWW*s^2*t^3 + 9824*ep^6*mtt^8*mWW*s^2*t^3 + 528*mtt^7*mWW^2*s^2*t^3 + 7248*ep*mtt^7*mWW^2*s^2*t^3 + 38678*ep^2*mtt^7*mWW^2*s^2*t^3 + 104528*ep^3*mtt^7*mWW^2*s^2*t^3 + 157142*ep^4*mtt^7*mWW^2*s^2*t^3 + 128640*ep^5*mtt^7*mWW^2*s^2*t^3 + 45184*ep^6*mtt^7*mWW^2*s^2*t^3 + 480*mtt^6*mWW^3*s^2*t^3 + 6726*ep*mtt^6*mWW^3*s^2*t^3 + 45952*ep^2*mtt^6*mWW^3*s^2*t^3 + 168262*ep^3*mtt^6*mWW^3*s^2*t^3 + 298348*ep^4*mtt^6*mWW^3*s^2*t^3 + 216684*ep^5*mtt^6*mWW^3*s^2*t^3 + 33776*ep^6*mtt^6*mWW^3*s^2*t^3 - 2300*mtt^5*mWW^4*s^2*t^3 - 31144*ep*mtt^5*mWW^4*s^2*t^3 - 184986*ep^2*mtt^5*mWW^4*s^2*t^3 - 600520*ep^3*mtt^5*mWW^4*s^2*t^3 - 1053826*ep^4*mtt^5*mWW^4*s^2*t^3 - 892852*ep^5*mtt^5*mWW^4*s^2*t^3 - 266496*ep^6*mtt^5*mWW^4*s^2*t^3 - 10*mtt^4*mWW^5*s^2*t^3 - 86*ep*mtt^4*mWW^5*s^2*t^3 + 8368*ep^2*mtt^4*mWW^5*s^2*t^3 + 84836*ep^3*mtt^4*mWW^5*s^2*t^3 + 282732*ep^4*mtt^4*mWW^5*s^2*t^3 + 371048*ep^5*mtt^4*mWW^5*s^2*t^3 + 162320*ep^6*mtt^4*mWW^5*s^2*t^3 + 2754*mtt^3*mWW^6*s^2*t^3 + 36266*ep*mtt^3*mWW^6*s^2*t^3 + 187765*ep^2*mtt^3*mWW^6*s^2*t^3 + 467332*ep^3*mtt^3*mWW^6*s^2*t^3 + 538889*ep^4*mtt^3*mWW^6*s^2*t^3 + 206770*ep^5*mtt^3*mWW^6*s^2*t^3 - 30680*ep^6*mtt^3*mWW^6*s^2*t^3 - 1762*mtt^2*mWW^7*s^2*t^3 - 22498*ep*mtt^2*mWW^7*s^2*t^3 - 106021*ep^2*mtt^2*mWW^7*s^2*t^3 - 212500*ep^3*mtt^2*mWW^7*s^2*t^3 - 118993*ep^4*mtt^2*mWW^7*s^2*t^3 + 137726*ep^5*mtt^2*mWW^7*s^2*t^3 + 141576*ep^6*mtt^2*mWW^7*s^2*t^3 + 322*mtt*mWW^8*s^2*t^3 + 3390*ep*mtt*mWW^8*s^2*t^3 + 7785*ep^2*mtt*mWW^8*s^2*t^3 - 25520*ep^3*mtt*mWW^8*s^2*t^3 - 137487*ep^4*mtt*mWW^8*s^2*t^3 - 207418*ep^5*mtt*mWW^8*s^2*t^3 - 104344*ep^6*mtt*mWW^8*s^2*t^3 - 12*mWW^9*s^2*t^3 + 114*ep*mWW^9*s^2*t^3 + 2457*ep^2*mWW^9*s^2*t^3 + 12210*ep^3*mWW^9*s^2*t^3 + 25725*ep^4*mWW^9*s^2*t^3 + 24710*ep^5*mWW^9*s^2*t^3 + 8840*ep^6*mWW^9*s^2*t^3 - 534*ep^2*mtt^7*mWW*s^3*t^3 - 6268*ep^3*mtt^7*mWW*s^3*t^3 - 26274*ep^4*mtt^7*mWW*s^3*t^3 - 46892*ep^5*mtt^7*mWW*s^3*t^3 - 29952*ep^6*mtt^7*mWW*s^3*t^3 - 760*mtt^6*mWW^2*s^3*t^3 - 10560*ep*mtt^6*mWW^2*s^3*t^3 - 57652*ep^2*mtt^6*mWW^2*s^3*t^3 - 163016*ep^3*mtt^6*mWW^2*s^3*t^3 - 262656*ep^4*mtt^6*mWW^2*s^3*t^3 - 231224*ep^5*mtt^6*mWW^2*s^3*t^3 - 85040*ep^6*mtt^6*mWW^2*s^3*t^3 - 660*mtt^5*mWW^3*s^3*t^3 - 9128*ep*mtt^5*mWW^3*s^3*t^3 - 55226*ep^2*mtt^5*mWW^3*s^3*t^3 - 160224*ep^3*mtt^5*mWW^3*s^3*t^3 - 174118*ep^4*mtt^5*mWW^3*s^3*t^3 + 37132*ep^5*mtt^5*mWW^3*s^3*t^3 + 125168*ep^6*mtt^5*mWW^3*s^3*t^3 + 2428*mtt^4*mWW^4*s^3*t^3 + 33768*ep*mtt^4*mWW^4*s^3*t^3 + 197108*ep^2*mtt^4*mWW^4*s^3*t^3 + 601748*ep^3*mtt^4*mWW^4*s^3*t^3 + 954788*ep^4*mtt^4*mWW^4*s^3*t^3 + 678756*ep^5*mtt^4*mWW^4*s^3*t^3 + 129312*ep^6*mtt^4*mWW^4*s^3*t^3 + 386*mtt^3*mWW^5*s^3*t^3 + 4502*ep*mtt^3*mWW^5*s^3*t^3 + 10089*ep^2*mtt^3*mWW^5*s^3*t^3 - 69116*ep^3*mtt^3*mWW^5*s^3*t^3 - 365147*ep^4*mtt^3*mWW^5*s^3*t^3 - 568622*ep^5*mtt^3*mWW^5*s^3*t^3 - 283976*ep^6*mtt^3*mWW^5*s^3*t^3 - 2226*mtt^2*mWW^6*s^3*t^3 - 30002*ep*mtt^2*mWW^6*s^3*t^3 - 148719*ep^2*mtt^2*mWW^6*s^3*t^3 - 301992*ep^3*mtt^2*mWW^6*s^3*t^3 - 127255*ep^4*mtt^2*mWW^6*s^3*t^3 + 308450*ep^5*mtt^2*mWW^6*s^3*t^3 + 278632*ep^6*mtt^2*mWW^6*s^3*t^3 + 914*mtt*mWW^7*s^3*t^3 + 12102*ep*mtt*mWW^7*s^3*t^3 + 55425*ep^2*mtt*mWW^7*s^3*t^3 + 89540*ep^3*mtt*mWW^7*s^3*t^3 - 31211*ep^4*mtt*mWW^7*s^3*t^3 - 218110*ep^5*mtt*mWW^7*s^3*t^3 - 152840*ep^6*mtt*mWW^7*s^3*t^3 - 82*mWW^8*s^3*t^3 - 850*ep*mWW^8*s^3*t^3 - 1995*ep^2*mWW^8*s^3*t^3 + 4696*ep^3*mWW^8*s^3*t^3 + 26049*ep^4*mWW^8*s^3*t^3 + 38110*ep^5*mWW^8*s^3*t^3 + 18824*ep^6*mWW^8*s^3*t^3 + 760*ep^2*mtt^6*mWW*s^4*t^3 + 8940*ep^3*mtt^6*mWW*s^4*t^3 + 37420*ep^4*mtt^6*mWW*s^4*t^3 + 66800*ep^5*mtt^6*mWW*s^4*t^3 + 42720*ep^6*mtt^6*mWW*s^4*t^3 + 640*mtt^5*mWW^2*s^4*t^3 + 9040*ep*mtt^5*mWW^2*s^4*t^3 + 51038*ep^2*mtt^5*mWW^2*s^4*t^3 + 154204*ep^3*mtt^5*mWW^2*s^4*t^3 + 273294*ep^4*mtt^5*mWW^2*s^4*t^3 + 265356*ep^5*mtt^5*mWW^2*s^4*t^3 + 105680*ep^6*mtt^5*mWW^2*s^4*t^3 + 510*mtt^4*mWW^3*s^4*t^3 + 7032*ep*mtt^4*mWW^3*s^4*t^3 + 38488*ep^2*mtt^4*mWW^3*s^4*t^3 + 82882*ep^3*mtt^4*mWW^3*s^4*t^3 - 7288*ep^4*mtt^4*mWW^3*s^4*t^3 - 237144*ep^5*mtt^4*mWW^3*s^4*t^3 - 207104*ep^6*mtt^4*mWW^3*s^4*t^3 - 1442*mtt^3*mWW^4*s^4*t^3 - 20802*ep*mtt^3*mWW^4*s^4*t^3 - 123959*ep^2*mtt^3*mWW^4*s^4*t^3 - 384728*ep^3*mtt^3*mWW^4*s^4*t^3 - 625711*ep^4*mtt^3*mWW^4*s^4*t^3 - 463614*ep^5*mtt^3*mWW^4*s^4*t^3 - 98616*ep^6*mtt^3*mWW^4*s^4*t^3 - 418*mtt^2*mWW^5*s^4*t^3 - 5202*ep*mtt^2*mWW^5*s^4*t^3 - 14825*ep^2*mtt^2*mWW^5*s^4*t^3 + 56948*ep^3*mtt^2*mWW^5*s^4*t^3 + 360355*ep^4*mtt^2*mWW^5*s^4*t^3 + 600166*ep^5*mtt^2*mWW^5*s^4*t^3 + 320552*ep^6*mtt^2*mWW^5*s^4*t^3 + 882*mtt*mWW^6*s^4*t^3 + 12210*ep*mtt*mWW^6*s^4*t^3 + 58247*ep^2*mtt*mWW^6*s^4*t^3 + 93060*ep^3*mtt*mWW^6*s^4*t^3 - 59945*ep^4*mtt*mWW^6*s^4*t^3 - 292682*ep^5*mtt*mWW^6*s^4*t^3 - 201320*ep^6*mtt*mWW^6*s^4*t^3 - 172*mWW^7*s^4*t^3 - 2246*ep*mWW^7*s^4*t^3 - 9557*ep^2*mWW^7*s^4*t^3 - 11178*ep^3*mWW^7*s^4*t^3 + 20819*ep^4*mWW^7*s^4*t^3 + 58942*ep^5*mWW^7*s^4*t^3 + 36936*ep^6*mWW^7*s^4*t^3 - 508*ep^2*mtt^5*mWW*s^5*t^3 - 6204*ep^3*mtt^5*mWW*s^5*t^3 - 26720*ep^4*mtt^5*mWW*s^5*t^3 - 48968*ep^5*mtt^5*mWW*s^5*t^3 - 32000*ep^6*mtt^5*mWW*s^5*t^3 - 312*mtt^4*mWW^2*s^5*t^3 - 4512*ep*mtt^4*mWW^2*s^5*t^3 - 26762*ep^2*mtt^4*mWW^2*s^5*t^3 - 88508*ep^3*mtt^4*mWW^2*s^5*t^3 - 175646*ep^4*mtt^4*mWW^2*s^5*t^3 - 189048*ep^5*mtt^4*mWW^2*s^5*t^3 - 81760*ep^6*mtt^4*mWW^2*s^5*t^3 - 210*mtt^3*mWW^3*s^5*t^3 - 2964*ep*mtt^3*mWW^3*s^5*t^3 - 15485*ep^2*mtt^3*mWW^3*s^5*t^3 - 25542*ep^3*mtt^3*mWW^3*s^5*t^3 + 39967*ep^4*mtt^3*mWW^3*s^5*t^3 + 159798*ep^5*mtt^3*mWW^3*s^5*t^3 + 121864*ep^6*mtt^3*mWW^3*s^5*t^3 + 482*mtt^2*mWW^4*s^5*t^3 + 7264*ep*mtt^2*mWW^4*s^5*t^3 + 46377*ep^2*mtt^2*mWW^4*s^5*t^3 + 161770*ep^3*mtt^2*mWW^4*s^5*t^3 + 311833*ep^4*mtt^2*mWW^4*s^5*t^3 + 297010*ep^5*mtt^2*mWW^4*s^5*t^3 + 104232*ep^6*mtt^2*mWW^4*s^5*t^3 + 178*mtt*mWW^5*s^5*t^3 + 2396*ep*mtt*mWW^5*s^5*t^3 + 7267*ep^2*mtt*mWW^5*s^5*t^3 - 25662*ep^3*mtt*mWW^5*s^5*t^3 - 169701*ep^4*mtt*mWW^5*s^5*t^3 - 288882*ep^5*mtt*mWW^5*s^5*t^3 - 158136*ep^6*mtt*mWW^5*s^5*t^3 - 138*mWW^6*s^5*t^3 - 1912*ep*mWW^6*s^5*t^3 - 8457*ep^2*mWW^6*s^5*t^3 - 8478*ep^3*mWW^6*s^5*t^3 + 29131*ep^4*mWW^6*s^5*t^3 + 73098*ep^5*mWW^6*s^5*t^3 + 45160*ep^6*mWW^6*s^5*t^3 + 114*ep^2*mtt^4*mWW*s^6*t^3 + 1668*ep^3*mtt^4*mWW*s^6*t^3 + 8134*ep^4*mtt^4*mWW*s^6*t^3 + 16452*ep^5*mtt^4*mWW*s^6*t^3 + 11552*ep^6*mtt^4*mWW*s^6*t^3 + 80*mtt^3*mWW^2*s^6*t^3 + 1200*ep*mtt^3*mWW^2*s^6*t^3 + 7666*ep^2*mtt^3*mWW^2*s^6*t^3 + 28536*ep^3*mtt^3*mWW^2*s^6*t^3 + 63986*ep^4*mtt^3*mWW^2*s^6*t^3 + 75736*ep^5*mtt^3*mWW^2*s^6*t^3 + 35168*ep^6*mtt^3*mWW^2*s^6*t^3 + 36*mtt^2*mWW^3*s^6*t^3 + 574*ep*mtt^2*mWW^3*s^6*t^3 + 3328*ep^2*mtt^2*mWW^3*s^6*t^3 + 6586*ep^3*mtt^2*mWW^3*s^6*t^3 - 5348*ep^4*mtt^2*mWW^3*s^6*t^3 - 31732*ep^5*mtt^2*mWW^3*s^6*t^3 - 26224*ep^6*mtt^2*mWW^3*s^6*t^3 - 88*mtt*mWW^4*s^6*t^3 - 1356*ep*mtt*mWW^4*s^6*t^3 - 9652*ep^2*mtt*mWW^4*s^6*t^3 - 40400*ep^3*mtt*mWW^4*s^6*t^3 - 94976*ep^4*mtt*mWW^4*s^6*t^3 - 110364*ep^5*mtt*mWW^4*s^6*t^3 - 48496*ep^6*mtt*mWW^4*s^6*t^3 - 28*mWW^5*s^6*t^3 - 402*ep*mWW^5*s^6*t^3 - 1184*ep^2*mWW^5*s^6*t^3 + 4970*ep^3*mWW^5*s^6*t^3 + 31164*ep^4*mWW^5*s^6*t^3 + 52852*ep^5*mWW^5*s^6*t^3 + 29088*ep^6*mWW^5*s^6*t^3 + 34*ep^2*mtt^3*mWW*s^7*t^3 + 220*ep^3*mtt^3*mWW*s^7*t^3 + 254*ep^4*mtt^3*mWW*s^7*t^3 - 668*ep^5*mtt^3*mWW*s^7*t^3 - 1024*ep^6*mtt^3*mWW*s^7*t^3 - 8*mtt^2*mWW^2*s^7*t^3 - 128*ep*mtt^2*mWW^2*s^7*t^3 - 920*ep^2*mtt^2*mWW^2*s^7*t^3 - 3984*ep^3*mtt^2*mWW^2*s^7*t^3 - 10108*ep^4*mtt^2*mWW^2*s^7*t^3 - 12984*ep^5*mtt^2*mWW^2*s^7*t^3 - 6384*ep^6*mtt^2*mWW^2*s^7*t^3 - 24*ep*mtt*mWW^3*s^7*t^3 - 320*ep^2*mtt*mWW^3*s^7*t^3 - 1548*ep^3*mtt*mWW^3*s^7*t^3 - 3124*ep^4*mtt*mWW^3*s^7*t^3 - 2160*ep^5*mtt*mWW^3*s^7*t^3 + 8*mWW^4*s^7*t^3 + 112*ep*mWW^4*s^7*t^3 + 886*ep^2*mWW^4*s^7*t^3 + 4504*ep^3*mWW^4*s^7*t^3 + 12418*ep^4*mWW^4*s^7*t^3 + 16228*ep^5*mWW^4*s^7*t^3 + 7856*ep^6*mWW^4*s^7*t^3 - 16*ep^2*mtt^2*mWW*s^8*t^3 - 152*ep^3*mtt^2*mWW*s^8*t^3 - 496*ep^4*mtt^2*mWW*s^8*t^3 - 648*ep^5*mtt^2*mWW*s^8*t^3 - 288*ep^6*mtt^2*mWW*s^8*t^3 + 16*ep^2*mWW^3*s^8*t^3 + 152*ep^3*mWW^3*s^8*t^3 + 496*ep^4*mWW^3*s^8*t^3 + 648*ep^5*mWW^3*s^8*t^3 + 288*ep^6*mWW^3*s^8*t^3 + 52*ep^2*mtt^9*mWW*t^4 + 500*ep^3*mtt^9*mWW*t^4 + 1712*ep^4*mtt^9*mWW*t^4 + 2512*ep^5*mtt^9*mWW*t^4 + 1344*ep^6*mtt^9*mWW*t^4 - 68*mtt^8*mWW^2*t^4 - 898*ep*mtt^8*mWW^2*t^4 - 4923*ep^2*mtt^8*mWW^2*t^4 - 14862*ep^3*mtt^8*mWW^2*t^4 - 26927*ep^4*mtt^8*mWW^2*t^4 - 27866*ep^5*mtt^8*mWW^2*t^4 - 12536*ep^6*mtt^8*mWW^2*t^4 - 26*mtt^7*mWW^3*t^4 - 470*ep*mtt^7*mWW^3*t^4 - 4247*ep^2*mtt^7*mWW^3*t^4 - 19004*ep^3*mtt^7*mWW^3*t^4 - 39879*ep^4*mtt^7*mWW^3*t^4 - 36098*ep^5*mtt^7*mWW^3*t^4 - 10136*ep^6*mtt^7*mWW^3*t^4 + 416*mtt^6*mWW^4*t^4 + 5296*ep*mtt^6*mWW^4*t^4 + 31698*ep^2*mtt^6*mWW^4*t^4 + 112580*ep^3*mtt^6*mWW^4*t^4 + 229310*ep^4*mtt^6*mWW^4*t^4 + 239220*ep^5*mtt^6*mWW^4*t^4 + 97520*ep^6*mtt^6*mWW^4*t^4 - 396*mtt^5*mWW^5*t^4 - 4506*ep*mtt^5*mWW^5*t^4 - 25027*ep^2*mtt^5*mWW^5*t^4 - 90894*ep^3*mtt^5*mWW^5*t^4 - 202767*ep^4*mtt^5*mWW^5*t^4 - 238170*ep^5*mtt^5*mWW^5*t^4 - 110840*ep^6*mtt^5*mWW^5*t^4 - 60*mtt^4*mWW^6*t^4 - 570*ep*mtt^4*mWW^6*t^4 - 2209*ep^2*mtt^4*mWW^6*t^4 - 4142*ep^3*mtt^4*mWW^6*t^4 + 59*ep^4*mtt^4*mWW^6*t^4 + 13010*ep^5*mtt^4*mWW^6*t^4 + 13592*ep^6*mtt^4*mWW^6*t^4 + 182*mtt^3*mWW^7*t^4 + 1514*ep*mtt^3*mWW^7*t^4 + 6759*ep^2*mtt^3*mWW^7*t^4 + 28692*ep^3*mtt^3*mWW^7*t^4 + 81143*ep^4*mtt^3*mWW^7*t^4 + 110530*ep^5*mtt^3*mWW^7*t^4 + 54680*ep^6*mtt^3*mWW^7*t^4 - 48*mtt^2*mWW^8*t^4 - 536*ep*mtt^2*mWW^8*t^4 - 4024*ep^2*mtt^2*mWW^8*t^4 - 21668*ep^3*mtt^2*mWW^8*t^4 - 63724*ep^4*mtt^2*mWW^8*t^4 - 89432*ep^5*mtt^2*mWW^8*t^4 - 47008*ep^6*mtt^2*mWW^8*t^4 + 38*ep*mtt*mWW^9*t^4 + 199*ep^2*mtt*mWW^9*t^4 + 242*ep^3*mtt*mWW^9*t^4 + 919*ep^4*mtt*mWW^9*t^4 + 3770*ep^5*mtt*mWW^9*t^4 + 3832*ep^6*mtt*mWW^9*t^4 + 132*ep*mWW^10*t^4 + 1722*ep^2*mWW^10*t^4 + 8556*ep^3*mWW^10*t^4 + 20154*ep^4*mWW^10*t^4 + 22524*ep^5*mWW^10*t^4 + 9552*ep^6*mWW^10*t^4 + 48*ep^2*mtt^9*s*t^4 + 488*ep^3*mtt^9*s*t^4 + 1760*ep^4*mtt^9*s*t^4 + 2664*ep^5*mtt^9*s*t^4 + 1440*ep^6*mtt^9*s*t^4 - 44*ep^2*mtt^8*mWW*s*t^4 - 240*ep^3*mtt^8*mWW*s*t^4 - 52*ep^4*mtt^8*mWW*s*t^4 + 1128*ep^5*mtt^8*mWW*s*t^4 + 1248*ep^6*mtt^8*mWW*s*t^4 + 372*mtt^7*mWW^2*s*t^4 + 4964*ep*mtt^7*mWW^2*s*t^4 + 25902*ep^2*mtt^7*mWW^2*s*t^4 + 67432*ep^3*mtt^7*mWW^2*s*t^4 + 92626*ep^4*mtt^7*mWW^2*s*t^4 + 63720*ep^5*mtt^7*mWW^2*s*t^4 + 17024*ep^6*mtt^7*mWW^2*s*t^4 + 176*mtt^6*mWW^3*s*t^4 + 2828*ep*mtt^6*mWW^3*s*t^4 + 22706*ep^2*mtt^6*mWW^3*s*t^4 + 96216*ep^3*mtt^6*mWW^3*s*t^4 + 202270*ep^4*mtt^6*mWW^3*s*t^4 + 196036*ep^5*mtt^6*mWW^3*s*t^4 + 67888*ep^6*mtt^6*mWW^3*s*t^4 - 1854*mtt^5*mWW^4*s*t^4 - 24160*ep*mtt^5*mWW^4*s*t^4 - 135987*ep^2*mtt^5*mWW^4*s*t^4 - 420262*ep^3*mtt^5*mWW^4*s*t^4 - 720139*ep^4*mtt^5*mWW^4*s*t^4 - 625426*ep^5*mtt^5*mWW^4*s*t^4 - 209432*ep^6*mtt^5*mWW^4*s*t^4 + 1410*mtt^4*mWW^5*s*t^4 + 17172*ep*mtt^4*mWW^5*s*t^4 + 85062*ep^2*mtt^4*mWW^5*s*t^4 + 220006*ep^3*mtt^4*mWW^5*s*t^4 + 306014*ep^4*mtt^4*mWW^5*s*t^4 + 208420*ep^5*mtt^4*mWW^5*s*t^4 + 50736*ep^6*mtt^4*mWW^5*s*t^4 + 306*mtt^3*mWW^6*s*t^4 + 3442*ep*mtt^3*mWW^6*s*t^4 + 22211*ep^2*mtt^3*mWW^6*s*t^4 + 96916*ep^3*mtt^3*mWW^6*s*t^4 + 237571*ep^4*mtt^3*mWW^6*s*t^4 + 285838*ep^5*mtt^3*mWW^6*s*t^4 + 130056*ep^6*mtt^3*mWW^6*s*t^4 - 506*mtt^2*mWW^7*s*t^4 - 5390*ep*mtt^2*mWW^7*s*t^4 - 24041*ep^2*mtt^2*mWW^7*s*t^4 - 62736*ep^3*mtt^2*mWW^7*s*t^4 - 105701*ep^4*mtt^2*mWW^7*s*t^4 - 108238*ep^5*mtt^2*mWW^7*s*t^4 - 49128*ep^6*mtt^2*mWW^7*s*t^4 + 96*mtt*mWW^8*s*t^4 + 978*ep*mtt*mWW^8*s*t^4 + 1122*ep^2*mtt*mWW^8*s*t^4 - 16246*ep^3*mtt*mWW^8*s*t^4 - 63522*ep^4*mtt*mWW^8*s*t^4 - 83452*ep^5*mtt*mWW^8*s*t^4 - 36176*ep^6*mtt*mWW^8*s*t^4 + 166*ep*mWW^9*s*t^4 + 3021*ep^2*mWW^9*s*t^4 + 18426*ep^3*mWW^9*s*t^4 + 49173*ep^4*mWW^9*s*t^4 + 59310*ep^5*mWW^9*s*t^4 + 26344*ep^6*mWW^9*s*t^4 - 288*ep^2*mtt^8*s^2*t^4 - 2928*ep^3*mtt^8*s^2*t^4 - 10560*ep^4*mtt^8*s^2*t^4 - 15984*ep^5*mtt^8*s^2*t^4 - 8640*ep^6*mtt^8*s^2*t^4 - 698*ep^2*mtt^7*mWW*s^2*t^4 - 7824*ep^3*mtt^7*mWW*s^2*t^4 - 31122*ep^4*mtt^7*mWW*s^2*t^4 - 52172*ep^5*mtt^7*mWW*s^2*t^4 - 31296*ep^6*mtt^7*mWW*s^2*t^4 - 840*mtt^6*mWW^2*s^2*t^4 - 11344*ep*mtt^6*mWW^2*s^2*t^4 - 56641*ep^2*mtt^6*mWW^2*s^2*t^4 - 124528*ep^3*mtt^6*mWW^2*s^2*t^4 - 97305*ep^4*mtt^6*mWW^2*s^2*t^4 + 39522*ep^5*mtt^6*mWW^2*s^2*t^4 + 68840*ep^6*mtt^6*mWW^2*s^2*t^4 - 460*mtt^5*mWW^3*s^2*t^4 - 6856*ep*mtt^5*mWW^3*s^2*t^4 - 47761*ep^2*mtt^5*mWW^3*s^2*t^4 - 176756*ep^3*mtt^5*mWW^3*s^2*t^4 - 333397*ep^4*mtt^5*mWW^3*s^2*t^4 - 298146*ep^5*mtt^5*mWW^3*s^2*t^4 - 99144*ep^6*mtt^5*mWW^3*s^2*t^4 + 3334*mtt^4*mWW^4*s^2*t^4 + 44594*ep*mtt^4*mWW^4*s^2*t^4 + 237235*ep^2*mtt^4*mWW^4*s^2*t^4 + 617380*ep^3*mtt^4*mWW^4*s^2*t^4 + 760871*ep^4*mtt^4*mWW^4*s^2*t^4 + 326254*ep^5*mtt^4*mWW^4*s^2*t^4 - 39432*ep^6*mtt^4*mWW^4*s^2*t^4 - 1926*mtt^3*mWW^5*s^2*t^4 - 25136*ep*mtt^3*mWW^5*s^2*t^4 - 117341*ep^2*mtt^3*mWW^5*s^2*t^4 - 212502*ep^3*mtt^3*mWW^5*s^2*t^4 - 16265*ep^4*mtt^3*mWW^5*s^2*t^4 + 364750*ep^5*mtt^3*mWW^5*s^2*t^4 + 290952*ep^6*mtt^3*mWW^5*s^2*t^4 - 526*mtt^2*mWW^6*s^2*t^4 - 6408*ep*mtt^2*mWW^6*s^2*t^4 - 36664*ep^2*mtt^2*mWW^6*s^2*t^4 - 124958*ep^3*mtt^2*mWW^6*s^2*t^4 - 251148*ep^4*mtt^2*mWW^6*s^2*t^4 - 275812*ep^5*mtt^2*mWW^6*s^2*t^4 - 126736*ep^6*mtt^2*mWW^6*s^2*t^4 + 466*mtt*mWW^7*s^2*t^4 + 5580*ep*mtt*mWW^7*s^2*t^4 + 20462*ep^2*mtt*mWW^7*s^2*t^4 + 5750*ep^3*mtt*mWW^7*s^2*t^4 - 110458*ep^4*mtt*mWW^7*s^2*t^4 - 209212*ep^5*mtt*mWW^7*s^2*t^4 - 112144*ep^6*mtt*mWW^7*s^2*t^4 - 48*mWW^8*s^2*t^4 - 510*ep*mWW^8*s^2*t^4 + 976*ep^2*mWW^8*s^2*t^4 + 24126*ep^3*mWW^8*s^2*t^4 + 86504*ep^4*mWW^8*s^2*t^4 + 119520*ep^5*mWW^8*s^2*t^4 + 57600*ep^6*mWW^8*s^2*t^4 + 720*ep^2*mtt^7*s^3*t^4 + 7320*ep^3*mtt^7*s^3*t^4 + 26400*ep^4*mtt^7*s^3*t^4 + 39960*ep^5*mtt^7*s^3*t^4 + 21600*ep^6*mtt^7*s^3*t^4 + 2312*ep^2*mtt^6*mWW*s^3*t^4 + 24956*ep^3*mtt^6*mWW*s^3*t^4 + 95396*ep^4*mtt^6*mWW*s^3*t^4 + 154304*ep^5*mtt^6*mWW*s^3*t^4 + 89760*ep^6*mtt^6*mWW*s^3*t^4 + 1000*mtt^5*mWW^2*s^3*t^4 + 13696*ep*mtt^5*mWW^2*s^3*t^4 + 66024*ep^2*mtt^5*mWW^2*s^3*t^4 + 121376*ep^3*mtt^5*mWW^2*s^3*t^4 + 2880*ep^4*mtt^5*mWW^2*s^3*t^4 - 235904*ep^5*mtt^5*mWW^2*s^3*t^4 - 193824*ep^6*mtt^5*mWW^2*s^3*t^4 + 600*mtt^4*mWW^3*s^3*t^4 + 8568*ep*mtt^4*mWW^3*s^3*t^4 + 50441*ep^2*mtt^4*mWW^3*s^3*t^4 + 140268*ep^3*mtt^4*mWW^3*s^3*t^4 + 165041*ep^4*mtt^4*mWW^3*s^3*t^4 + 43010*ep^5*mtt^4*mWW^3*s^3*t^4 - 29144*ep^6*mtt^4*mWW^3*s^3*t^4 - 3086*mtt^3*mWW^4*s^3*t^4 - 42544*ep*mtt^3*mWW^4*s^3*t^4 - 216963*ep^2*mtt^3*mWW^4*s^3*t^4 - 469094*ep^3*mtt^3*mWW^4*s^3*t^4 - 278583*ep^4*mtt^3*mWW^4*s^3*t^4 + 355802*ep^5*mtt^3*mWW^4*s^3*t^4 + 387256*ep^6*mtt^3*mWW^4*s^3*t^4 + 1254*mtt^2*mWW^5*s^3*t^4 + 17404*ep*mtt^2*mWW^5*s^3*t^4 + 81861*ep^2*mtt^2*mWW^5*s^3*t^4 + 129894*ep^3*mtt^2*mWW^5*s^3*t^4 - 83539*ep^4*mtt^2*mWW^5*s^3*t^4 - 422702*ep^5*mtt^2*mWW^5*s^3*t^4 - 304056*ep^6*mtt^2*mWW^5*s^3*t^4 + 374*mtt*mWW^6*s^3*t^4 + 4960*ep*mtt*mWW^6*s^3*t^4 + 23245*ep^2*mtt*mWW^6*s^3*t^4 + 37846*ep^3*mtt*mWW^6*s^3*t^4 - 14191*ep^4*mtt*mWW^6*s^3*t^4 - 85398*ep^5*mtt*mWW^6*s^3*t^4 - 52296*ep^6*mtt*mWW^6*s^3*t^4 - 142*mWW^7*s^3*t^4 - 1860*ep*mWW^7*s^3*t^4 - 5656*ep^2*mWW^7*s^3*t^4 + 13418*ep^3*mWW^7*s^3*t^4 + 93764*ep^4*mWW^7*s^3*t^4 + 153360*ep^5*mWW^7*s^3*t^4 + 80192*ep^6*mWW^7*s^3*t^4 - 960*ep^2*mtt^6*s^4*t^4 - 9760*ep^3*mtt^6*s^4*t^4 - 35200*ep^4*mtt^6*s^4*t^4 - 53280*ep^5*mtt^6*s^4*t^4 - 28800*ep^6*mtt^6*s^4*t^4 - 3208*ep^2*mtt^5*mWW*s^4*t^4 - 34284*ep^3*mtt^5*mWW*s^4*t^4 - 129244*ep^4*mtt^5*mWW*s^4*t^4 - 205976*ep^5*mtt^5*mWW*s^4*t^4 - 118080*ep^6*mtt^5*mWW*s^4*t^4 - 660*mtt^4*mWW^2*s^4*t^4 - 9194*ep*mtt^4*mWW^2*s^4*t^4 - 43385*ep^2*mtt^4*mWW^2*s^4*t^4 - 68166*ep^3*mtt^4*mWW^2*s^4*t^4 + 53603*ep^4*mtt^4*mWW^2*s^4*t^4 + 252738*ep^5*mtt^4*mWW^2*s^4*t^4 + 187096*ep^6*mtt^4*mWW^2*s^4*t^4 - 410*mtt^3*mWW^3*s^4*t^4 - 5798*ep*mtt^3*mWW^3*s^4*t^4 - 27924*ep^2*mtt^3*mWW^3*s^4*t^4 - 35276*ep^3*mtt^3*mWW^3*s^4*t^4 + 88512*ep^4*mtt^3*mWW^3*s^4*t^4 + 252820*ep^5*mtt^3*mWW^3*s^4*t^4 + 161888*ep^6*mtt^3*mWW^3*s^4*t^4 + 1554*mtt^2*mWW^4*s^4*t^4 + 22138*ep*mtt^2*mWW^4*s^4*t^4 + 110810*ep^2*mtt^2*mWW^4*s^4*t^4 + 208180*ep^3*mtt^2*mWW^4*s^4*t^4 + 330*ep^4*mtt^2*mWW^4*s^4*t^4 - 409520*ep^5*mtt^2*mWW^4*s^4*t^4 - 322592*ep^6*mtt^2*mWW^4*s^4*t^4 - 390*mtt*mWW^5*s^4*t^4 - 5546*ep*mtt*mWW^5*s^4*t^4 - 27678*ep^2*mtt*mWW^5*s^4*t^4 - 54824*ep^3*mtt*mWW^5*s^4*t^4 - 15006*ep^4*mtt*mWW^5*s^4*t^4 + 81496*ep^5*mtt*mWW^5*s^4*t^4 + 73680*ep^6*mtt*mWW^5*s^4*t^4 - 94*mWW^6*s^4*t^4 - 1376*ep*mWW^6*s^4*t^4 - 5575*ep^2*mWW^6*s^4*t^4 + 882*ep^3*mWW^6*s^4*t^4 + 46381*ep^4*mWW^6*s^4*t^4 + 86842*ep^5*mWW^6*s^4*t^4 + 47448*ep^6*mWW^6*s^4*t^4 + 720*ep^2*mtt^5*s^5*t^4 + 7320*ep^3*mtt^5*s^5*t^4 + 26400*ep^4*mtt^5*s^5*t^4 + 39960*ep^5*mtt^5*s^5*t^4 + 21600*ep^6*mtt^5*s^5*t^4 + 2300*ep^2*mtt^4*mWW*s^5*t^4 + 24456*ep^3*mtt^4*mWW*s^5*t^4 + 91404*ep^4*mtt^4*mWW*s^5*t^4 + 144152*ep^5*mtt^4*mWW*s^5*t^4 + 81696*ep^6*mtt^4*mWW*s^5*t^4 + 228*mtt^3*mWW^2*s^5*t^4 + 3244*ep*mtt^3*mWW^2*s^5*t^4 + 15274*ep^2*mtt^3*mWW^2*s^5*t^4 + 22144*ep^3*mtt^3*mWW^2*s^5*t^4 - 28962*ep^4*mtt^3*mWW^2*s^5*t^4 - 108624*ep^5*mtt^3*mWW^2*s^5*t^4 - 78848*ep^6*mtt^3*mWW^2*s^5*t^4 + 136*mtt^2*mWW^3*s^5*t^4 + 1996*ep*mtt^2*mWW^3*s^5*t^4 + 7369*ep^2*mtt^2*mWW^3*s^5*t^4 - 11848*ep^3*mtt^2*mWW^3*s^5*t^4 - 116255*ep^4*mtt^2*mWW^3*s^5*t^4 - 214110*ep^5*mtt^2*mWW^3*s^5*t^4 - 122904*ep^6*mtt^2*mWW^3*s^5*t^4 - 412*mtt*mWW^4*s^5*t^4 - 5996*ep*mtt*mWW^4*s^5*t^4 - 30014*ep^2*mtt*mWW^4*s^5*t^4 - 54088*ep^3*mtt*mWW^4*s^5*t^4 + 11070*ep^4*mtt*mWW^4*s^5*t^4 + 129848*ep^5*mtt*mWW^4*s^5*t^4 + 98384*ep^6*mtt*mWW^4*s^5*t^4 + 48*mWW^5*s^5*t^4 + 612*ep*mWW^5*s^5*t^4 + 3159*ep^2*mWW^5*s^5*t^4 + 8848*ep^3*mWW^5*s^5*t^4 + 13711*ep^4*mWW^5*s^5*t^4 + 9638*ep^5*mWW^5*s^5*t^4 + 1448*ep^6*mWW^5*s^5*t^4 - 288*ep^2*mtt^4*s^6*t^4 - 2928*ep^3*mtt^4*s^6*t^4 - 10560*ep^4*mtt^4*s^6*t^4 - 15984*ep^5*mtt^4*s^6*t^4 - 8640*ep^6*mtt^4*s^6*t^4 - 834*ep^2*mtt^3*mWW*s^6*t^4 - 8824*ep^3*mtt^3*mWW*s^6*t^4 - 32722*ep^4*mtt^3*mWW*s^6*t^4 - 51084*ep^5*mtt^3*mWW*s^6*t^4 - 28608*ep^6*mtt^3*mWW*s^6*t^4 - 32*mtt^2*mWW^2*s^6*t^4 - 468*ep*mtt^2*mWW^2*s^6*t^4 - 2235*ep^2*mtt^2*mWW^2*s^6*t^4 - 3212*ep^3*mtt^2*mWW^2*s^6*t^4 + 4853*ep^4*mtt^2*mWW^2*s^6*t^4 + 17782*ep^5*mtt^2*mWW^2*s^6*t^4 + 13112*ep^6*mtt^2*mWW^2*s^6*t^4 - 16*mtt*mWW^3*s^6*t^4 - 268*ep*mtt*mWW^3*s^6*t^4 - 432*ep^2*mtt*mWW^3*s^6*t^4 + 7964*ep^3*mtt*mWW^3*s^6*t^4 + 39328*ep^4*mtt*mWW^3*s^6*t^4 + 64920*ep^5*mtt*mWW^3*s^6*t^4 + 36064*ep^6*mtt*mWW^3*s^6*t^4 + 48*mWW^4*s^6*t^4 + 672*ep*mWW^4*s^6*t^4 + 3221*ep^2*mWW^4*s^6*t^4 + 5304*ep^3*mWW^4*s^6*t^4 - 2859*ep^4*mWW^4*s^6*t^4 - 16178*ep^5*mWW^4*s^6*t^4 - 11704*ep^6*mWW^4*s^6*t^4 + 48*ep^2*mtt^3*s^7*t^4 + 488*ep^3*mtt^3*s^7*t^4 + 1760*ep^4*mtt^3*s^7*t^4 + 2664*ep^5*mtt^3*s^7*t^4 + 1440*ep^6*mtt^3*s^7*t^4 + 120*ep^2*mtt^2*mWW*s^7*t^4 + 1260*ep^3*mtt^2*mWW*s^7*t^4 + 4628*ep^4*mtt^2*mWW*s^7*t^4 + 7136*ep^5*mtt^2*mWW*s^7*t^4 + 3936*ep^6*mtt^2*mWW*s^7*t^4 - 16*ep^2*mtt*mWW^2*s^7*t^4 - 184*ep^3*mtt*mWW^2*s^7*t^4 - 768*ep^4*mtt*mWW^2*s^7*t^4 - 1368*ep^5*mtt*mWW^2*s^7*t^4 - 864*ep^6*mtt*mWW^2*s^7*t^4 - 152*ep^2*mWW^3*s^7*t^4 - 1564*ep^3*mWW^3*s^7*t^4 - 5620*ep^4*mWW^3*s^7*t^4 - 8432*ep^5*mWW^3*s^7*t^4 - 4512*ep^6*mWW^3*s^7*t^4 - 84*ep^2*mtt^8*mWW*t^5 - 804*ep^3*mtt^8*mWW*t^5 - 2736*ep^4*mtt^8*mWW*t^5 - 3984*ep^5*mtt^8*mWW*t^5 - 2112*ep^6*mtt^8*mWW*t^5 + 72*mtt^7*mWW^2*t^5 + 922*ep*mtt^7*mWW^2*t^5 + 5236*ep^2*mtt^7*mWW^2*t^5 + 17602*ep^3*mtt^7*mWW^2*t^5 + 36424*ep^4*mtt^7*mWW^2*t^5 + 41848*ep^5*mtt^7*mWW^2*t^5 + 19936*ep^6*mtt^7*mWW^2*t^5 + 28*mtt^6*mWW^3*t^5 + 622*ep*mtt^6*mWW^3*t^5 + 4432*ep^2*mtt^6*mWW^3*t^5 + 12760*ep^3*mtt^6*mWW^3*t^5 + 11470*ep^4*mtt^6*mWW^3*t^5 - 8684*ep^5*mtt^6*mWW^3*t^5 - 13968*ep^6*mtt^6*mWW^3*t^5 - 408*mtt^5*mWW^4*t^5 - 5018*ep*mtt^5*mWW^4*t^5 - 26783*ep^2*mtt^5*mWW^4*t^5 - 80616*ep^3*mtt^5*mWW^4*t^5 - 138909*ep^4*mtt^5*mWW^4*t^5 - 123766*ep^5*mtt^5*mWW^4*t^5 - 42760*ep^6*mtt^5*mWW^4*t^5 + 432*mtt^4*mWW^5*t^5 + 3928*ep*mtt^4*mWW^5*t^5 + 14053*ep^2*mtt^4*mWW^5*t^5 + 31970*ep^3*mtt^4*mWW^5*t^5 + 60595*ep^4*mtt^4*mWW^5*t^5 + 77394*ep^5*mtt^4*mWW^5*t^5 + 41368*ep^6*mtt^4*mWW^5*t^5 - 112*mtt^3*mWW^6*t^5 - 658*ep*mtt^3*mWW^6*t^5 + 491*ep^2*mtt^3*mWW^6*t^5 + 8388*ep^3*mtt^3*mWW^6*t^5 + 11209*ep^4*mtt^3*mWW^6*t^5 - 8114*ep^5*mtt^3*mWW^6*t^5 - 15704*ep^6*mtt^3*mWW^6*t^5 - 12*mtt^2*mWW^7*t^5 + 758*ep*mtt^2*mWW^7*t^5 + 8495*ep^2*mtt^2*mWW^7*t^5 + 33982*ep^3*mtt^2*mWW^7*t^5 + 66575*ep^4*mtt^2*mWW^7*t^5 + 67194*ep^5*mtt^2*mWW^7*t^5 + 29048*ep^6*mtt^2*mWW^7*t^5 - 350*ep*mtt*mWW^8*t^5 - 3332*ep^2*mtt*mWW^8*t^5 - 11270*ep^3*mtt*mWW^8*t^5 - 16512*ep^4*mtt*mWW^8*t^5 - 9752*ep^5*mtt*mWW^8*t^5 - 1504*ep^6*mtt*mWW^8*t^5 - 204*ep*mWW^9*t^5 - 2508*ep^2*mWW^9*t^5 - 12012*ep^3*mWW^9*t^5 - 28116*ep^4*mWW^9*t^5 - 32136*ep^5*mWW^9*t^5 - 14304*ep^6*mWW^9*t^5 - 256*ep^2*mtt^8*s*t^5 - 2592*ep^3*mtt^8*s*t^5 - 9296*ep^4*mtt^8*s*t^5 - 13968*ep^5*mtt^8*s*t^5 - 7488*ep^6*mtt^8*s*t^5 + 592*ep^2*mtt^7*mWW*s*t^5 + 5732*ep^3*mtt^7*mWW*s*t^5 + 19548*ep^4*mtt^7*mWW*s*t^5 + 27920*ep^5*mtt^7*mWW*s*t^5 + 14208*ep^6*mtt^7*mWW*s*t^5 - 336*mtt^6*mWW^2*s*t^5 - 4372*ep*mtt^6*mWW^2*s*t^5 - 22009*ep^2*mtt^6*mWW^2*s*t^5 - 53206*ep^3*mtt^6*mWW^2*s*t^5 - 60683*ep^4*mtt^6*mWW^2*s*t^5 - 24074*ep^5*mtt^6*mWW^2*s*t^5 + 3080*ep^6*mtt^6*mWW^2*s*t^5 - 184*mtt^5*mWW^3*s*t^5 - 3226*ep*mtt^5*mWW^3*s*t^5 - 26339*ep^2*mtt^5*mWW^3*s*t^5 - 115208*ep^3*mtt^5*mWW^3*s*t^5 - 266157*ep^4*mtt^5*mWW^3*s*t^5 - 302958*ep^5*mtt^5*mWW^3*s*t^5 - 133608*ep^6*mtt^5*mWW^3*s*t^5 + 1608*mtt^4*mWW^4*s*t^5 + 20386*ep*mtt^4*mWW^4*s*t^5 + 108634*ep^2*mtt^4*mWW^4*s*t^5 + 315706*ep^3*mtt^4*mWW^4*s*t^5 + 522514*ep^4*mtt^4*mWW^4*s*t^5 + 461116*ep^5*mtt^4*mWW^4*s*t^5 + 168016*ep^6*mtt^4*mWW^4*s*t^5 - 1392*mtt^3*mWW^5*s*t^5 - 15036*ep*mtt^3*mWW^5*s*t^5 - 57585*ep^2*mtt^3*mWW^5*s*t^5 - 81982*ep^3*mtt^3*mWW^5*s*t^5 + 17005*ep^4*mtt^3*mWW^5*s*t^5 + 140062*ep^5*mtt^3*mWW^5*s*t^5 + 87848*ep^6*mtt^3*mWW^5*s*t^5 + 280*mtt^2*mWW^6*s*t^5 + 2704*ep*mtt^2*mWW^6*s*t^5 + 1397*ep^2*mtt^2*mWW^6*s*t^5 - 59034*ep^3*mtt^2*mWW^6*s*t^5 - 226089*ep^4*mtt^2*mWW^6*s*t^5 - 313174*ep^5*mtt^2*mWW^6*s*t^5 - 149064*ep^6*mtt^2*mWW^6*s*t^5 + 24*mtt*mWW^7*s*t^5 - 474*ep*mtt*mWW^7*s*t^5 - 4518*ep^2*mtt*mWW^7*s*t^5 - 8930*ep^3*mtt*mWW^7*s*t^5 + 6958*ep^4*mtt*mWW^7*s*t^5 + 33052*ep^5*mtt*mWW^7*s*t^5 + 22288*ep^6*mtt*mWW^7*s*t^5 + 18*ep*mWW^8*s*t^5 + 84*ep^2*mWW^8*s*t^5 - 486*ep^3*mWW^8*s*t^5 - 3800*ep^4*mWW^8*s*t^5 - 7976*ep^5*mWW^8*s*t^5 - 5280*ep^6*mWW^8*s*t^5 + 1344*ep^2*mtt^7*s^2*t^5 + 13600*ep^3*mtt^7*s^2*t^5 + 48736*ep^4*mtt^7*s^2*t^5 + 73152*ep^5*mtt^7*s^2*t^5 + 39168*ep^6*mtt^7*s^2*t^5 - 1358*ep^2*mtt^6*mWW*s^2*t^5 - 12980*ep^3*mtt^6*mWW*s^2*t^5 - 43682*ep^4*mtt^6*mWW*s^2*t^5 - 60740*ep^5*mtt^6*mWW*s^2*t^5 - 29568*ep^6*mtt^6*mWW*s^2*t^5 + 624*mtt^5*mWW^2*s^2*t^5 + 8256*ep*mtt^5*mWW^2*s^2*t^5 + 35790*ep^2*mtt^5*mWW^2*s^2*t^5 + 38256*ep^3*mtt^5*mWW^2*s^2*t^5 - 115330*ep^4*mtt^5*mWW^2*s^2*t^5 - 310124*ep^5*mtt^5*mWW^2*s^2*t^5 - 203056*ep^6*mtt^5*mWW^2*s^2*t^5 + 432*mtt^4*mWW^3*s^2*t^5 + 6650*ep*mtt^4*mWW^3*s^2*t^5 + 55567*ep^2*mtt^4*mWW^3*s^2*t^5 + 271496*ep^3*mtt^4*mWW^3*s^2*t^5 + 713889*ep^4*mtt^4*mWW^3*s^2*t^5 + 922406*ep^5*mtt^4*mWW^3*s^2*t^5 + 459176*ep^6*mtt^4*mWW^3*s^2*t^5 - 2472*mtt^3*mWW^4*s^2*t^5 - 32388*ep*mtt^3*mWW^4*s^2*t^5 - 169553*ep^2*mtt^3*mWW^4*s^2*t^5 - 449566*ep^3*mtt^3*mWW^4*s^2*t^5 - 630383*ep^4*mtt^3*mWW^4*s^2*t^5 - 445114*ep^5*mtt^3*mWW^4*s^2*t^5 - 127000*ep^6*mtt^3*mWW^4*s^2*t^5 + 1652*mtt^2*mWW^5*s^2*t^5 + 20074*ep*mtt^2*mWW^5*s^2*t^5 + 79584*ep^2*mtt^2*mWW^5*s^2*t^5 + 70888*ep^3*mtt^2*mWW^5*s^2*t^5 - 252154*ep^4*mtt^2*mWW^5*s^2*t^5 - 591404*ep^5*mtt^2*mWW^5*s^2*t^5 - 348832*ep^6*mtt^2*mWW^5*s^2*t^5 - 224*mtt*mWW^6*s^2*t^5 - 2472*ep*mtt*mWW^6*s^2*t^5 - 805*ep^2*mtt*mWW^6*s^2*t^5 + 70506*ep^3*mtt*mWW^6*s^2*t^5 + 285585*ep^4*mtt*mWW^6*s^2*t^5 + 422982*ep^5*mtt*mWW^6*s^2*t^5 + 217224*ep^6*mtt*mWW^6*s^2*t^5 - 12*mWW^7*s^2*t^5 + 8*ep*mWW^7*s^2*t^5 + 583*ep^2*mWW^7*s^2*t^5 + 1384*ep^3*mWW^7*s^2*t^5 - 2053*ep^4*mWW^7*s^2*t^5 - 9110*ep^5*mWW^7*s^2*t^5 - 7112*ep^6*mWW^7*s^2*t^5 - 2880*ep^2*mtt^6*s^3*t^5 - 29120*ep^3*mtt^6*s^3*t^5 - 104240*ep^4*mtt^6*s^3*t^5 - 156240*ep^5*mtt^6*s^3*t^5 - 83520*ep^6*mtt^6*s^3*t^5 + 1210*ep^2*mtt^5*mWW*s^3*t^5 + 10944*ep^3*mtt^5*mWW*s^3*t^5 + 35042*ep^4*mtt^5*mWW*s^3*t^5 + 45156*ep^5*mtt^5*mWW*s^3*t^5 + 19392*ep^6*mtt^5*mWW*s^3*t^5 - 576*mtt^4*mWW^2*s^3*t^5 - 7756*ep*mtt^4*mWW^2*s^3*t^5 - 27170*ep^2*mtt^4*mWW^2*s^3*t^5 + 33376*ep^3*mtt^4*mWW^2*s^3*t^5 + 363162*ep^4*mtt^4*mWW^2*s^3*t^5 + 682020*ep^5*mtt^4*mWW^2*s^3*t^5 + 404960*ep^6*mtt^4*mWW^2*s^3*t^5 - 472*mtt^3*mWW^3*s^3*t^5 - 6802*ep*mtt^3*mWW^3*s^3*t^5 - 54655*ep^2*mtt^3*mWW^3*s^3*t^5 - 268200*ep^3*mtt^3*mWW^3*s^3*t^5 - 722673*ep^4*mtt^3*mWW^3*s^3*t^5 - 960550*ep^5*mtt^3*mWW^3*s^3*t^5 - 491064*ep^6*mtt^3*mWW^3*s^3*t^5 + 1848*mtt^2*mWW^4*s^3*t^5 + 25078*ep*mtt^2*mWW^4*s^3*t^5 + 128241*ep^2*mtt^2*mWW^4*s^3*t^5 + 297600*ep^3*mtt^2*mWW^4*s^3*t^5 + 286427*ep^4*mtt^2*mWW^4*s^3*t^5 + 35618*ep^5*mtt^2*mWW^4*s^3*t^5 - 65432*ep^6*mtt^2*mWW^4*s^3*t^5 - 856*mtt*mWW^5*s^3*t^5 - 11142*ep*mtt*mWW^5*s^3*t^5 - 44667*ep^2*mtt*mWW^5*s^3*t^5 - 23488*ep^3*mtt*mWW^5*s^3*t^5 + 227567*ep^4*mtt*mWW^5*s^3*t^5 + 482322*ep^5*mtt*mWW^5*s^3*t^5 + 283000*ep^6*mtt*mWW^5*s^3*t^5 + 56*mWW^6*s^3*t^5 + 574*ep*mWW^6*s^3*t^5 - 479*ep^2*mWW^6*s^3*t^5 - 22168*ep^3*mWW^6*s^3*t^5 - 86117*ep^4*mWW^6*s^3*t^5 - 127942*ep^5*mWW^6*s^3*t^5 - 66824*ep^6*mWW^6*s^3*t^5 + 3200*ep^2*mtt^5*s^4*t^5 + 32320*ep^3*mtt^5*s^4*t^5 + 115520*ep^4*mtt^5*s^4*t^5 + 172800*ep^5*mtt^5*s^4*t^5 + 92160*ep^6*mtt^5*s^4*t^5 - 142*ep^2*mtt^4*mWW*s^4*t^5 - 212*ep^3*mtt^4*mWW*s^4*t^5 + 2526*ep^4*mtt^4*mWW*s^4*t^5 + 9532*ep^5*mtt^4*mWW*s^4*t^5 + 8832*ep^6*mtt^4*mWW*s^4*t^5 + 264*mtt^3*mWW^2*s^4*t^5 + 3622*ep*mtt^3*mWW^2*s^4*t^5 + 8202*ep^2*mtt^3*mWW^2*s^4*t^5 - 63066*ep^3*mtt^3*mWW^2*s^4*t^5 - 342514*ep^4*mtt^3*mWW^2*s^4*t^5 - 580756*ep^5*mtt^3*mWW^2*s^4*t^5 - 330992*ep^6*mtt^3*mWW^2*s^4*t^5 + 244*mtt^2*mWW^3*s^4*t^5 + 3448*ep*mtt^2*mWW^3*s^4*t^5 + 25865*ep^2*mtt^2*mWW^3*s^4*t^5 + 119676*ep^3*mtt^2*mWW^3*s^4*t^5 + 313757*ep^4*mtt^2*mWW^3*s^4*t^5 + 413422*ep^5*mtt^2*mWW^3*s^4*t^5 + 211176*ep^6*mtt^2*mWW^3*s^4*t^5 - 672*mtt*mWW^4*s^4*t^5 - 9398*ep*mtt*mWW^4*s^4*t^5 - 46852*ep^2*mtt*mWW^4*s^4*t^5 - 92706*ep^3*mtt*mWW^4*s^4*t^5 - 31220*ep^4*mtt*mWW^4*s^4*t^5 + 106736*ep^5*mtt*mWW^4*s^4*t^5 + 90624*ep^6*mtt*mWW^4*s^4*t^5 + 164*mWW^5*s^4*t^5 + 2128*ep*mWW^5*s^4*t^5 + 7943*ep^2*mWW^5*s^4*t^5 - 1444*ep^3*mWW^5*s^4*t^5 - 64701*ep^4*mWW^5*s^4*t^5 - 124166*ep^5*mWW^5*s^4*t^5 - 71448*ep^6*mWW^5*s^4*t^5 - 1920*ep^2*mtt^4*s^5*t^5 - 19360*ep^3*mtt^4*s^5*t^5 - 69040*ep^4*mtt^4*s^5*t^5 - 102960*ep^5*mtt^4*s^5*t^5 - 54720*ep^6*mtt^4*s^5*t^5 - 370*ep^2*mtt^3*mWW*s^5*t^5 - 4324*ep^3*mtt^3*mWW*s^5*t^5 - 16774*ep^4*mtt^3*mWW*s^5*t^5 - 27268*ep^5*mtt^3*mWW*s^5*t^5 - 15936*ep^6*mtt^3*mWW*s^5*t^5 - 48*mtt^2*mWW^2*s^5*t^5 - 672*ep*mtt^2*mWW^2*s^5*t^5 + 639*ep^2*mtt^2*mWW^2*s^5*t^5 + 34038*ep^3*mtt^2*mWW^2*s^5*t^5 + 143989*ep^4*mtt^2*mWW^2*s^5*t^5 + 228542*ep^5*mtt^2*mWW^2*s^5*t^5 + 126040*ep^6*mtt^2*mWW^2*s^5*t^5 - 48*mtt*mWW^3*s^5*t^5 - 692*ep*mtt*mWW^3*s^5*t^5 - 4894*ep^2*mtt*mWW^3*s^5*t^5 - 20728*ep^3*mtt*mWW^3*s^5*t^5 - 50938*ep^4*mtt*mWW^3*s^5*t^5 - 64492*ep^5*mtt*mWW^3*s^5*t^5 - 32096*ep^6*mtt*mWW^3*s^5*t^5 + 96*mWW^4*s^5*t^5 + 1340*ep*mWW^4*s^5*t^5 + 6313*ep^2*mWW^4*s^5*t^5 + 9582*ep^3*mWW^4*s^5*t^5 - 8429*ep^4*mWW^4*s^5*t^5 - 34590*ep^5*mWW^4*s^5*t^5 - 23448*ep^6*mWW^4*s^5*t^5 + 576*ep^2*mtt^3*s^6*t^5 + 5792*ep^3*mtt^3*s^6*t^5 + 20576*ep^4*mtt^3*s^6*t^5 + 30528*ep^5*mtt^3*s^6*t^5 + 16128*ep^6*mtt^3*s^6*t^5 + 152*ep^2*mtt^2*mWW*s^6*t^5 + 1644*ep^3*mtt^2*mWW*s^6*t^5 + 6076*ep^4*mtt^2*mWW*s^6*t^5 + 9384*ep^5*mtt^2*mWW*s^6*t^5 + 5184*ep^6*mtt^2*mWW*s^6*t^5 - 752*ep^2*mtt*mWW^2*s^6*t^5 - 7640*ep^3*mtt*mWW^2*s^6*t^5 - 27304*ep^4*mtt*mWW^2*s^6*t^5 - 40768*ep^5*mtt*mWW^2*s^6*t^5 - 21696*ep^6*mtt*mWW^2*s^6*t^5 + 24*ep^2*mWW^3*s^6*t^5 + 204*ep^3*mWW^3*s^6*t^5 + 652*ep^4*mWW^3*s^6*t^5 + 856*ep^5*mWW^3*s^6*t^5 + 384*ep^6*mWW^3*s^6*t^5 - 64*ep^2*mtt^2*s^7*t^5 - 640*ep^3*mtt^2*s^7*t^5 - 2256*ep^4*mtt^2*s^7*t^5 - 3312*ep^5*mtt^2*s^7*t^5 - 1728*ep^6*mtt^2*s^7*t^5 + 64*ep^2*mWW^2*s^7*t^5 + 640*ep^3*mWW^2*s^7*t^5 + 2256*ep^4*mWW^2*s^7*t^5 + 3312*ep^5*mWW^2*s^7*t^5 + 1728*ep^6*mWW^2*s^7*t^5 + 60*ep^2*mtt^7*mWW*t^6 + 572*ep^3*mtt^7*mWW*t^6 + 1936*ep^4*mtt^7*mWW*t^6 + 2800*ep^5*mtt^7*mWW*t^6 + 1472*ep^6*mtt^7*mWW*t^6 - 38*mtt^6*mWW^2*t^6 - 472*ep*mtt^6*mWW^2*t^6 - 2807*ep^2*mtt^6*mWW^2*t^6 - 10554*ep^3*mtt^6*mWW^2*t^6 - 24375*ep^4*mtt^6*mWW^2*t^6 - 30074*ep^5*mtt^6*mWW^2*t^6 - 14840*ep^6*mtt^6*mWW^2*t^6 - 24*mtt^5*mWW^3*t^6 - 546*ep*mtt^5*mWW^3*t^6 - 3320*ep^2*mtt^5*mWW^3*t^6 - 6216*ep^3*mtt^5*mWW^3*t^6 + 4414*ep^4*mtt^5*mWW^3*t^6 + 24564*ep^5*mtt^5*mWW^3*t^6 + 18928*ep^6*mtt^5*mWW^3*t^6 + 204*mtt^4*mWW^4*t^6 + 2468*ep*mtt^4*mWW^4*t^6 + 11716*ep^2*mtt^4*mWW^4*t^6 + 27274*ep^3*mtt^4*mWW^4*t^6 + 30158*ep^4*mtt^4*mWW^4*t^6 + 10332*ep^5*mtt^4*mWW^4*t^6 - 3312*ep^6*mtt^4*mWW^4*t^6 - 184*mtt^3*mWW^5*t^6 - 756*ep*mtt^3*mWW^5*t^6 + 5386*ep^2*mtt^3*mWW^5*t^6 + 40238*ep^3*mtt^3*mWW^5*t^6 + 95828*ep^4*mtt^3*mWW^5*t^6 + 98656*ep^5*mtt^3*mWW^5*t^6 + 37312*ep^6*mtt^3*mWW^5*t^6 + 42*mtt^2*mWW^6*t^6 - 1024*ep*mtt^2*mWW^6*t^6 - 15101*ep^2*mtt^2*mWW^6*t^6 - 70252*ep^3*mtt^2*mWW^6*t^6 - 149399*ep^4*mtt^2*mWW^6*t^6 - 148882*ep^5*mtt^2*mWW^6*t^6 - 56024*ep^6*mtt^2*mWW^6*t^6 + 6*ep*mtt*mWW^7*t^6 + 202*ep^2*mtt*mWW^7*t^6 + 1094*ep^3*mtt*mWW^7*t^6 + 1310*ep^4*mtt*mWW^7*t^6 - 1508*ep^5*mtt*mWW^7*t^6 - 2544*ep^6*mtt*mWW^7*t^6 + 324*ep*mWW^8*t^6 + 3864*ep^2*mWW^8*t^6 + 17844*ep^3*mWW^8*t^6 + 40128*ep^4*mWW^8*t^6 + 44112*ep^5*mWW^8*t^6 + 19008*ep^6*mWW^8*t^6 + 544*ep^2*mtt^7*s*t^6 + 5488*ep^3*mtt^7*s*t^6 + 19584*ep^4*mtt^7*s*t^6 + 29232*ep^5*mtt^7*s*t^6 + 15552*ep^6*mtt^7*s*t^6 - 1824*ep^2*mtt^6*mWW*s*t^6 - 18244*ep^3*mtt^6*mWW*s*t^6 - 64488*ep^4*mtt^6*mWW*s*t^6 - 95340*ep^5*mtt^6*mWW*s*t^6 - 50224*ep^6*mtt^6*mWW*s*t^6 + 146*mtt^5*mWW^2*s*t^6 + 1858*ep*mtt^5*mWW^2*s*t^6 + 10162*ep^2*mtt^5*mWW^2*s*t^6 + 31534*ep^3*mtt^5*mWW^2*s*t^6 + 58168*ep^4*mtt^5*mWW^2*s*t^6 + 58320*ep^5*mtt^5*mWW^2*s*t^6 + 23872*ep^6*mtt^5*mWW^2*s*t^6 + 126*mtt^4*mWW^3*s*t^6 + 2198*ep*mtt^4*mWW^3*s*t^6 + 18790*ep^2*mtt^4*mWW^3*s*t^6 + 89532*ep^3*mtt^4*mWW^3*s*t^6 + 229474*ep^4*mtt^4*mWW^3*s*t^6 + 289356*ep^5*mtt^4*mWW^3*s*t^6 + 140304*ep^6*mtt^4*mWW^3*s*t^6 - 678*mtt^3*mWW^4*s*t^6 - 8280*ep*mtt^3*mWW^4*s*t^6 - 45052*ep^2*mtt^3*mWW^4*s*t^6 - 148748*ep^3*mtt^3*mWW^4*s*t^6 - 309010*ep^4*mtt^3*mWW^4*s*t^6 - 356020*ep^5*mtt^3*mWW^4*s*t^6 - 168112*ep^6*mtt^3*mWW^4*s*t^6 + 490*mtt^2*mWW^5*s*t^6 + 3732*ep*mtt^2*mWW^5*s*t^6 + 2784*ep^2*mtt^2*mWW^5*s*t^6 - 43482*ep^3*mtt^2*mWW^5*s*t^6 - 141804*ep^4*mtt^2*mWW^5*s*t^6 - 162644*ep^5*mtt^2*mWW^5*s*t^6 - 62736*ep^6*mtt^2*mWW^5*s*t^6 - 84*mtt*mWW^6*s*t^6 + 398*ep*mtt*mWW^6*s*t^6 + 14102*ep^2*mtt*mWW^6*s*t^6 + 84442*ep^3*mtt*mWW^6*s*t^6 + 214370*ep^4*mtt*mWW^6*s*t^6 + 247668*ep^5*mtt*mWW^6*s*t^6 + 106544*ep^6*mtt*mWW^6*s*t^6 + 94*ep*mWW^7*s*t^6 + 494*ep^2*mWW^7*s*t^6 - 522*ep^3*mWW^7*s*t^6 - 6294*ep^4*mWW^7*s*t^6 - 10572*ep^5*mWW^7*s*t^6 - 5200*ep^6*mWW^7*s*t^6 - 2432*ep^2*mtt^6*s^2*t^6 - 24512*ep^3*mtt^6*s^2*t^6 - 87360*ep^4*mtt^6*s^2*t^6 - 130176*ep^5*mtt^6*s^2*t^6 - 69120*ep^6*mtt^6*s^2*t^6 + 5978*ep^2*mtt^5*mWW*s^2*t^6 + 59840*ep^3*mtt^5*mWW*s^2*t^6 + 211782*ep^4*mtt^5*mWW*s^2*t^6 + 312976*ep^5*mtt^5*mWW*s^2*t^6 + 164560*ep^6*mtt^5*mWW*s^2*t^6 - 210*mtt^4*mWW^2*s^2*t^6 - 2736*ep*mtt^4*mWW^2*s^2*t^6 - 12575*ep^2*mtt^4*mWW^2*s^2*t^6 - 20380*ep^3*mtt^4*mWW^2*s^2*t^6 + 10515*ep^4*mtt^4*mWW^2*s^2*t^6 + 62366*ep^5*mtt^4*mWW^2*s^2*t^6 + 46824*ep^6*mtt^4*mWW^2*s^2*t^6 - 228*mtt^3*mWW^3*s^2*t^6 - 3424*ep*mtt^3*mWW^3*s^2*t^6 - 34473*ep^2*mtt^3*mWW^3*s^2*t^6 - 203374*ep^3*mtt^3*mWW^3*s^2*t^6 - 604407*ep^4*mtt^3*mWW^3*s^2*t^6 - 837502*ep^5*mtt^3*mWW^3*s^2*t^6 - 432312*ep^6*mtt^3*mWW^3*s^2*t^6 + 824*mtt^2*mWW^4*s^2*t^6 + 10398*ep*mtt^2*mWW^4*s^2*t^6 + 60458*ep^2*mtt^2*mWW^4*s^2*t^6 + 218234*ep^3*mtt^2*mWW^4*s^2*t^6 + 491298*ep^4*mtt^2*mWW^4*s^2*t^6 + 598288*ep^5*mtt^2*mWW^4*s^2*t^6 + 292640*ep^6*mtt^2*mWW^4*s^2*t^6 - 428*mtt*mWW^5*s^2*t^6 - 4400*ep*mtt*mWW^5*s^2*t^6 - 13057*ep^2*mtt*mWW^5*s^2*t^6 + 4062*ep^3*mtt*mWW^5*s^2*t^6 + 81161*ep^4*mtt*mWW^5*s^2*t^6 + 128686*ep^5*mtt*mWW^5*s^2*t^6 + 61320*ep^6*mtt*mWW^5*s^2*t^6 + 42*mWW^6*s^2*t^6 + 82*ep*mWW^6*s^2*t^6 - 4619*ep^2*mWW^6*s^2*t^6 - 36110*ep^3*mWW^6*s^2*t^6 - 105869*ep^4*mWW^6*s^2*t^6 - 135918*ep^5*mWW^6*s^2*t^6 - 63912*ep^6*mWW^6*s^2*t^6 + 4288*ep^2*mtt^5*s^3*t^6 + 43168*ep^3*mtt^5*s^3*t^6 + 153600*ep^4*mtt^5*s^3*t^6 + 228384*ep^5*mtt^5*s^3*t^6 + 120960*ep^6*mtt^5*s^3*t^6 - 7724*ep^2*mtt^4*mWW*s^3*t^6 - 77144*ep^3*mtt^4*mWW*s^3*t^6 - 272648*ep^4*mtt^4*mWW*s^3*t^6 - 402084*ep^5*mtt^4*mWW*s^3*t^6 - 210832*ep^6*mtt^4*mWW*s^3*t^6 + 134*mtt^3*mWW^2*s^3*t^6 + 1786*ep*mtt^3*mWW^2*s^3*t^6 + 5174*ep^2*mtt^3*mWW^2*s^3*t^6 - 18898*ep^3*mtt^3*mWW^2*s^3*t^6 - 123952*ep^4*mtt^3*mWW^2*s^3*t^6 - 218032*ep^5*mtt^3*mWW^2*s^3*t^6 - 126448*ep^6*mtt^3*mWW^2*s^3*t^6 + 174*mtt^2*mWW^3*s^3*t^6 + 2420*ep*mtt^2*mWW^3*s^3*t^6 + 26743*ep^2*mtt^2*mWW^3*s^3*t^6 + 172702*ep^3*mtt^2*mWW^3*s^3*t^6 + 538171*ep^4*mtt^2*mWW^3*s^3*t^6 + 762946*ep^5*mtt^2*mWW^3*s^3*t^6 + 397832*ep^6*mtt^2*mWW^3*s^3*t^6 - 430*mtt*mWW^4*s^3*t^6 - 5682*ep*mtt*mWW^4*s^3*t^6 - 34048*ep^2*mtt*mWW^4*s^3*t^6 - 122950*ep^3*mtt*mWW^4*s^3*t^6 - 271730*ep^4*mtt*mWW^4*s^3*t^6 - 323540*ep^5*mtt*mWW^4*s^3*t^6 - 155024*ep^6*mtt*mWW^4*s^3*t^6 + 122*mWW^5*s^3*t^6 + 1420*ep*mWW^5*s^3*t^6 + 5055*ep^2*mWW^5*s^3*t^6 + 1482*ep^3*mWW^5*s^3*t^6 - 25681*ep^4*mWW^5*s^3*t^6 - 48858*ep^5*mWW^5*s^3*t^6 - 26616*ep^6*mWW^5*s^3*t^6 - 3712*ep^2*mtt^4*s^4*t^6 - 37312*ep^3*mtt^4*s^4*t^6 - 132480*ep^4*mtt^4*s^4*t^6 - 196416*ep^5*mtt^4*s^4*t^6 - 103680*ep^6*mtt^4*s^4*t^6 + 4638*ep^2*mtt^3*mWW*s^4*t^6 + 46164*ep^3*mtt^3*mWW*s^4*t^6 + 162734*ep^4*mtt^3*mWW*s^4*t^6 + 239224*ep^5*mtt^3*mWW*s^4*t^6 + 124976*ep^6*mtt^3*mWW*s^4*t^6 - 32*mtt^2*mWW^2*s^4*t^6 - 436*ep*mtt^2*mWW^2*s^4*t^6 + 910*ep^2*mtt^2*mWW^2*s^4*t^6 + 27114*ep^3*mtt^2*mWW^2*s^4*t^6 + 111148*ep^4*mtt^2*mWW^2*s^4*t^6 + 174396*ep^5*mtt^2*mWW^2*s^4*t^6 + 95552*ep^6*mtt^2*mWW^2*s^4*t^6 - 48*mtt*mWW^3*s^4*t^6 - 648*ep*mtt*mWW^3*s^4*t^6 - 8432*ep^2*mtt*mWW^3*s^4*t^6 - 59656*ep^3*mtt*mWW^3*s^4*t^6 - 192532*ep^4*mtt*mWW^3*s^4*t^6 - 276084*ep^5*mtt*mWW^3*s^4*t^6 - 144016*ep^6*mtt*mWW^3*s^4*t^6 + 80*mWW^4*s^4*t^6 + 1108*ep*mWW^4*s^4*t^6 + 6804*ep^2*mWW^4*s^4*t^6 + 24290*ep^3*mWW^4*s^4*t^6 + 51770*ep^4*mWW^4*s^4*t^6 + 58976*ep^5*mWW^4*s^4*t^6 + 27040*ep^6*mWW^4*s^4*t^6 + 1568*ep^2*mtt^3*s^5*t^6 + 15728*ep^3*mtt^3*s^5*t^6 + 55680*ep^4*mtt^3*s^5*t^6 + 82224*ep^5*mtt^3*s^5*t^6 + 43200*ep^6*mtt^3*s^5*t^6 - 1256*ep^2*mtt^2*mWW*s^5*t^6 - 12468*ep^3*mtt^2*mWW*s^5*t^6 - 43828*ep^4*mtt^2*mWW*s^5*t^6 - 64200*ep^5*mtt^2*mWW*s^5*t^6 - 33408*ep^6*mtt^2*mWW*s^5*t^6 - 992*ep^2*mtt*mWW^2*s^5*t^6 - 10096*ep^3*mtt*mWW^2*s^5*t^6 - 36016*ep^4*mtt*mWW^2*s^5*t^6 - 53600*ep^5*mtt*mWW^2*s^5*t^6 - 28416*ep^6*mtt*mWW^2*s^5*t^6 + 680*ep^2*mWW^3*s^5*t^6 + 6836*ep^3*mWW^3*s^5*t^6 + 24164*ep^4*mWW^3*s^5*t^6 + 35576*ep^5*mWW^3*s^5*t^6 + 18624*ep^6*mWW^3*s^5*t^6 - 256*ep^2*mtt^2*s^6*t^6 - 2560*ep^3*mtt^2*s^6*t^6 - 9024*ep^4*mtt^2*s^6*t^6 - 13248*ep^5*mtt^2*s^6*t^6 - 6912*ep^6*mtt^2*s^6*t^6 + 128*ep^2*mtt*mWW*s^6*t^6 + 1280*ep^3*mtt*mWW*s^6*t^6 + 4512*ep^4*mtt*mWW*s^6*t^6 + 6624*ep^5*mtt*mWW*s^6*t^6 + 3456*ep^6*mtt*mWW*s^6*t^6 + 128*ep^2*mWW^2*s^6*t^6 + 1280*ep^3*mWW^2*s^6*t^6 + 4512*ep^4*mWW^2*s^6*t^6 + 6624*ep^5*mWW^2*s^6*t^6 + 3456*ep^6*mWW^2*s^6*t^6 - 16*ep^2*mtt^6*mWW*t^7 - 152*ep^3*mtt^6*mWW*t^7 - 512*ep^4*mtt^6*mWW*t^7 - 736*ep^5*mtt^6*mWW*t^7 - 384*ep^6*mtt^6*mWW*t^7 + 8*mtt^5*mWW^2*t^7 + 102*ep*mtt^5*mWW^2*t^7 + 694*ep^2*mtt^5*mWW^2*t^7 + 3058*ep^3*mtt^5*mWW^2*t^7 + 7826*ep^4*mtt^5*mWW^2*t^7 + 10148*ep^5*mtt^5*mWW^2*t^7 + 5104*ep^6*mtt^5*mWW^2*t^7 + 8*mtt^4*mWW^3*t^7 + 176*ep*mtt^4*mWW^3*t^7 + 960*ep^2*mtt^4*mWW^3*t^7 + 1116*ep^3*mtt^4*mWW^3*t^7 - 3944*ep^4*mtt^4*mWW^3*t^7 - 10880*ep^5*mtt^4*mWW^3*t^7 - 7296*ep^6*mtt^4*mWW^3*t^7 - 40*mtt^3*mWW^4*t^7 - 528*ep*mtt^3*mWW^4*t^7 - 2656*ep^2*mtt^3*mWW^4*t^7 - 6380*ep^3*mtt^3*mWW^4*t^7 - 7472*ep^4*mtt^3*mWW^4*t^7 - 3664*ep^5*mtt^3*mWW^4*t^7 - 320*ep^6*mtt^3*mWW^4*t^7 + 24*mtt^2*mWW^5*t^7 - 156*ep*mtt^2*mWW^5*t^7 - 3708*ep^2*mtt^2*mWW^5*t^7 - 18560*ep^3*mtt^2*mWW^5*t^7 - 39900*ep^4*mtt^2*mWW^5*t^7 - 38920*ep^5*mtt^2*mWW^5*t^7 - 13920*ep^6*mtt^2*mWW^5*t^7 + 682*ep*mtt*mWW^6*t^7 + 8170*ep^2*mtt*mWW^6*t^7 + 37418*ep^3*mtt*mWW^6*t^7 + 81934*ep^4*mtt*mWW^6*t^7 + 86028*ep^5*mtt*mWW^6*t^7 + 34768*ep^6*mtt*mWW^6*t^7 - 276*ep*mWW^7*t^7 - 3444*ep^2*mWW^7*t^7 - 16500*ep^3*mWW^7*t^7 - 37932*ep^4*mWW^7*t^7 - 41976*ep^5*mWW^7*t^7 - 17952*ep^6*mWW^7*t^7 - 576*ep^2*mtt^6*s*t^7 - 5792*ep^3*mtt^6*s*t^7 - 20576*ep^4*mtt^6*s*t^7 - 30528*ep^5*mtt^6*s*t^7 - 16128*ep^6*mtt^6*s*t^7 + 2360*ep^2*mtt^5*mWW*s*t^7 + 23688*ep^3*mtt^5*mWW*s*t^7 + 83968*ep^4*mtt^5*mWW*s*t^7 + 124272*ep^5*mtt^5*mWW*s*t^7 + 65472*ep^6*mtt^5*mWW*s*t^7 - 24*mtt^4*mWW^2*s*t^7 - 316*ep*mtt^4*mWW^2*s*t^7 - 4372*ep^2*mtt^4*mWW^2*s*t^7 - 31564*ep^3*mtt^4*mWW^2*s*t^7 - 102104*ep^4*mtt^4*mWW^2*s*t^7 - 145704*ep^5*mtt^4*mWW^2*s*t^7 - 75296*ep^6*mtt^4*mWW^2*s*t^7 - 32*mtt^3*mWW^3*s*t^7 - 534*ep*mtt^3*mWW^3*s*t^7 - 4240*ep^2*mtt^3*mWW^3*s*t^7 - 19186*ep^3*mtt^3*mWW^3*s*t^7 - 48312*ep^4*mtt^3*mWW^3*s*t^7 - 61264*ep^5*mtt^3*mWW^3*s*t^7 - 30272*ep^6*mtt^3*mWW^3*s*t^7 + 104*mtt^2*mWW^4*s*t^7 + 1234*ep*mtt^2*mWW^4*s*t^7 + 8834*ep^2*mtt^2*mWW^4*s*t^7 + 44858*ep^3*mtt^2*mWW^4*s*t^7 + 129826*ep^4*mtt^2*mWW^4*s*t^7 + 181212*ep^5*mtt^2*mWW^4*s*t^7 + 94672*ep^6*mtt^2*mWW^4*s*t^7 - 48*mtt*mWW^5*s*t^7 + 46*ep*mtt*mWW^5*s*t^7 + 3284*ep^2*mtt*mWW^5*s*t^7 + 12818*ep^3*mtt*mWW^5*s*t^7 + 12652*ep^4*mtt*mWW^5*s*t^7 - 8776*ep^5*mtt*mWW^5*s*t^7 - 14176*ep^6*mtt*mWW^5*s*t^7 - 430*ep*mWW^6*s*t^7 - 5290*ep^2*mWW^6*s*t^7 - 24822*ep^3*mWW^6*s*t^7 - 55454*ep^4*mWW^6*s*t^7 - 59212*ep^5*mWW^6*s*t^7 - 24272*ep^6*mWW^6*s*t^7 + 2112*ep^2*mtt^5*s^2*t^7 + 21216*ep^3*mtt^5*s^2*t^7 + 75264*ep^4*mtt^5*s^2*t^7 + 111456*ep^5*mtt^5*s^2*t^7 + 58752*ep^6*mtt^5*s^2*t^7 - 6760*ep^2*mtt^4*mWW*s^2*t^7 - 67788*ep^3*mtt^4*mWW*s^2*t^7 - 240012*ep^4*mtt^4*mWW*s^2*t^7 - 354544*ep^5*mtt^4*mWW*s^2*t^7 - 186336*ep^6*mtt^4*mWW*s^2*t^7 + 24*mtt^3*mWW^2*s^2*t^7 + 326*ep*mtt^3*mWW^2*s^2*t^7 + 6902*ep^2*mtt^3*mWW^2*s^2*t^7 + 56118*ep^3*mtt^3*mWW^2*s^2*t^7 + 187798*ep^4*mtt^3*mWW^2*s^2*t^7 + 270500*ep^5*mtt^3*mWW^2*s^2*t^7 + 139792*ep^6*mtt^3*mWW^2*s^2*t^7 + 40*mtt^2*mWW^3*s^2*t^7 + 570*ep*mtt^2*mWW^3*s^2*t^7 + 6038*ep^2*mtt^2*mWW^3*s^2*t^7 + 37878*ep^3*mtt^2*mWW^3*s^2*t^7 + 116834*ep^4*mtt^2*mWW^3*s^2*t^7 + 165492*ep^5*mtt^2*mWW^3*s^2*t^7 + 86608*ep^6*mtt^2*mWW^3*s^2*t^7 - 88*mtt*mWW^4*s^2*t^7 - 1066*ep*mtt*mWW^4*s^2*t^7 - 9092*ep^2*mtt*mWW^4*s^2*t^7 - 53026*ep^3*mtt*mWW^4*s^2*t^7 - 161988*ep^4*mtt*mWW^4*s^2*t^7 - 229416*ep^5*mtt*mWW^4*s^2*t^7 - 119744*ep^6*mtt*mWW^4*s^2*t^7 + 24*mWW^5*s^2*t^7 + 186*ep*mWW^5*s^2*t^7 + 944*ep^2*mWW^5*s^2*t^7 + 6050*ep^3*mWW^5*s^2*t^7 + 22680*ep^4*mWW^5*s^2*t^7 + 36768*ep^5*mWW^5*s^2*t^7 + 20928*ep^6*mWW^5*s^2*t^7 - 2880*ep^2*mtt^4*s^3*t^7 - 28896*ep^3*mtt^4*s^3*t^7 - 102336*ep^4*mtt^4*s^3*t^7 - 151200*ep^5*mtt^4*s^3*t^7 - 79488*ep^6*mtt^4*s^3*t^7 + 6888*ep^2*mtt^3*mWW*s^3*t^7 + 68960*ep^3*mtt^3*mWW*s^3*t^7 + 243704*ep^4*mtt^3*mWW*s^3*t^7 + 359088*ep^5*mtt^3*mWW*s^3*t^7 + 188160*ep^6*mtt^3*mWW*s^3*t^7 - 8*mtt^2*mWW^2*s^3*t^7 - 112*ep*mtt^2*mWW^2*s^3*t^7 - 3944*ep^2*mtt^2*mWW^2*s^3*t^7 - 34724*ep^3*mtt^2*mWW^2*s^3*t^7 - 118376*ep^4*mtt^2*mWW^2*s^3*t^7 - 171072*ep^5*mtt^2*mWW^2*s^3*t^7 - 88224*ep^6*mtt^2*mWW^2*s^3*t^7 - 16*mtt*mWW^3*s^3*t^7 - 212*ep*mtt*mWW^3*s^3*t^7 - 3102*ep^2*mtt*mWW^3*s^3*t^7 - 23236*ep^3*mtt*mWW^3*s^3*t^7 - 76750*ep^4*mtt*mWW^3*s^3*t^7 - 111508*ep^5*mtt*mWW^3*s^3*t^7 - 58736*ep^6*mtt*mWW^3*s^3*t^7 + 24*mWW^4*s^3*t^7 + 340*ep*mWW^4*s^3*t^7 + 3182*ep^2*mWW^4*s^3*t^7 + 18344*ep^3*mWW^4*s^3*t^7 + 54334*ep^4*mWW^4*s^3*t^7 + 74948*ep^5*mWW^4*s^3*t^7 + 38288*ep^6*mWW^4*s^3*t^7 + 1728*ep^2*mtt^3*s^4*t^7 + 17312*ep^3*mtt^3*s^4*t^7 + 61184*ep^4*mtt^3*s^4*t^7 + 90144*ep^5*mtt^3*s^4*t^7 + 47232*ep^6*mtt^3*s^4*t^7 - 2856*ep^2*mtt^2*mWW*s^4*t^7 - 28548*ep^3*mtt^2*mWW*s^4*t^7 - 100684*ep^4*mtt^2*mWW*s^4*t^7 - 147952*ep^5*mtt^2*mWW*s^4*t^7 - 77280*ep^6*mtt^2*mWW*s^4*t^7 + 720*ep^2*mtt*mWW^2*s^4*t^7 + 7112*ep^3*mtt*mWW^2*s^4*t^7 + 24856*ep^4*mtt*mWW^2*s^4*t^7 + 36128*ep^5*mtt*mWW^2*s^4*t^7 + 18624*ep^6*mtt*mWW^2*s^4*t^7 + 408*ep^2*mWW^3*s^4*t^7 + 4124*ep^3*mWW^3*s^4*t^7 + 14644*ep^4*mWW^3*s^4*t^7 + 21680*ep^5*mWW^3*s^4*t^7 + 11424*ep^6*mWW^3*s^4*t^7 - 384*ep^2*mtt^2*s^5*t^7 - 3840*ep^3*mtt^2*s^5*t^7 - 13536*ep^4*mtt^2*s^5*t^7 - 19872*ep^5*mtt^2*s^5*t^7 - 10368*ep^6*mtt^2*s^5*t^7 + 384*ep^2*mtt*mWW*s^5*t^7 + 3840*ep^3*mtt*mWW*s^5*t^7 + 13536*ep^4*mtt*mWW*s^5*t^7 + 19872*ep^5*mtt*mWW*s^5*t^7 + 10368*ep^6*mtt*mWW*s^5*t^7 - 4*ep*mtt^4*mWW^2*t^8 - 61*ep^2*mtt^4*mWW^2*t^8 - 352*ep^3*mtt^4*mWW^2*t^8 - 961*ep^4*mtt^4*mWW^2*t^8 - 1246*ep^5*mtt^4*mWW^2*t^8 - 616*ep^6*mtt^4*mWW^2*t^8 + 4*ep*mtt^3*mWW^3*t^8 + 61*ep^2*mtt^3*mWW^3*t^8 + 352*ep^3*mtt^3*mWW^3*t^8 + 961*ep^4*mtt^3*mWW^3*t^8 + 1246*ep^5*mtt^3*mWW^3*t^8 + 616*ep^6*mtt^3*mWW^3*t^8 + 28*ep*mtt^2*mWW^4*t^8 + 427*ep^2*mtt^2*mWW^4*t^8 + 2464*ep^3*mtt^2*mWW^4*t^8 + 6727*ep^4*mtt^2*mWW^4*t^8 + 8722*ep^5*mtt^2*mWW^4*t^8 + 4312*ep^6*mtt^2*mWW^4*t^8 - 52*ep*mtt*mWW^5*t^8 - 793*ep^2*mtt*mWW^5*t^8 - 4576*ep^3*mtt*mWW^5*t^8 - 12493*ep^4*mtt*mWW^5*t^8 - 16198*ep^5*mtt*mWW^5*t^8 - 8008*ep^6*mtt*mWW^5*t^8 + 24*ep*mWW^6*t^8 + 366*ep^2*mWW^6*t^8 + 2112*ep^3*mWW^6*t^8 + 5766*ep^4*mWW^6*t^8 + 7476*ep^5*mWW^6*t^8 + 3696*ep^6*mWW^6*t^8 + 304*ep^2*mtt^5*s*t^8 + 3048*ep^3*mtt^5*s*t^8 + 10784*ep^4*mtt^5*s*t^8 + 15912*ep^5*mtt^5*s*t^8 + 8352*ep^6*mtt^5*s*t^8 - 1408*ep^2*mtt^4*mWW*s*t^8 - 14112*ep^3*mtt^4*mWW*s*t^8 - 49904*ep^4*mtt^4*mWW*s*t^8 - 73584*ep^5*mtt^4*mWW*s*t^8 - 38592*ep^6*mtt^4*mWW*s*t^8 + 8*ep*mtt^3*mWW^2*s*t^8 + 2298*ep^2*mtt^3*mWW^2*s*t^8 + 22496*ep^3*mtt^3*mWW^2*s*t^8 + 78898*ep^4*mtt^3*mWW^2*s*t^8 + 115820*ep^5*mtt^3*mWW^2*s*t^8 + 60560*ep^6*mtt^3*mWW^2*s*t^8 + 4*ep*mtt^2*mWW^3*s*t^8 - 1059*ep^2*mtt^2*mWW^3*s*t^8 - 10832*ep^3*mtt^2*mWW^3*s*t^8 - 38383*ep^4*mtt^2*mWW^3*s*t^8 - 56354*ep^5*mtt^2*mWW^3*s*t^8 - 29336*ep^6*mtt^2*mWW^3*s*t^8 - 48*ep*mtt*mWW^4*s*t^8 - 908*ep^2*mtt*mWW^4*s*t^8 - 6024*ep^3*mtt*mWW^4*s*t^8 - 18076*ep^4*mtt*mWW^4*s*t^8 - 24960*ep^5*mtt*mWW^4*s*t^8 - 12864*ep^6*mtt*mWW^4*s*t^8 + 36*ep*mWW^5*s*t^8 + 773*ep^2*mWW^5*s*t^8 + 5424*ep^3*mWW^5*s*t^8 + 16681*ep^4*mWW^5*s*t^8 + 23166*ep^5*mWW^5*s*t^8 + 11880*ep^6*mWW^5*s*t^8 - 864*ep^2*mtt^4*s^2*t^8 - 8656*ep^3*mtt^4*s^2*t^8 - 30592*ep^4*mtt^4*s^2*t^8 - 45072*ep^5*mtt^4*s^2*t^8 - 23616*ep^6*mtt^4*s^2*t^8 + 3056*ep^2*mtt^3*mWW*s^2*t^8 + 30600*ep^3*mtt^3*mWW*s^2*t^8 + 108064*ep^4*mtt^3*mWW*s^2*t^8 + 159048*ep^5*mtt^3*mWW*s^2*t^8 + 83232*ep^6*mtt^3*mWW*s^2*t^8 - 4*ep*mtt^2*mWW^2*s^2*t^8 - 3501*ep^2*mtt^2*mWW^2*s^2*t^8 - 34760*ep^3*mtt^2*mWW^2*s^2*t^8 - 122289*ep^4*mtt^2*mWW^2*s^2*t^8 - 179446*ep^5*mtt^2*mWW^2*s^2*t^8 - 93640*ep^6*mtt^2*mWW^2*s^2*t^8 - 8*ep*mtt*mWW^3*s^2*t^8 + 1046*ep^2*mtt*mWW^3*s^2*t^8 + 10936*ep^3*mtt*mWW^3*s^2*t^8 + 38910*ep^4*mtt*mWW^3*s^2*t^8 + 57052*ep^5*mtt*mWW^3*s^2*t^8 + 29584*ep^6*mtt*mWW^3*s^2*t^8 + 12*ep*mWW^4*s^2*t^8 + 263*ep^2*mWW^4*s^2*t^8 + 1880*ep^3*mWW^4*s^2*t^8 + 5907*ep^4*mWW^4*s^2*t^8 + 8418*ep^5*mWW^4*s^2*t^8 + 4440*ep^6*mWW^4*s^2*t^8 + 816*ep^2*mtt^3*s^3*t^8 + 8168*ep^3*mtt^3*s^3*t^8 + 28832*ep^4*mtt^3*s^3*t^8 + 42408*ep^5*mtt^3*s^3*t^8 + 22176*ep^6*mtt^3*s^3*t^8 - 2032*ep^2*mtt^2*mWW*s^3*t^8 - 20328*ep^3*mtt^2*mWW*s^3*t^8 - 71696*ep^4*mtt^2*mWW*s^3*t^8 - 105336*ep^5*mtt^2*mWW*s^3*t^8 - 55008*ep^6*mtt^2*mWW*s^3*t^8 + 1488*ep^2*mtt*mWW^2*s^3*t^8 + 14872*ep^3*mtt*mWW^2*s^3*t^8 + 52384*ep^4*mtt*mWW^2*s^3*t^8 + 76824*ep^5*mtt*mWW^2*s^3*t^8 + 40032*ep^6*mtt*mWW^2*s^3*t^8 - 272*ep^2*mWW^3*s^3*t^8 - 2712*ep^3*mWW^3*s^3*t^8 - 9520*ep^4*mWW^3*s^3*t^8 - 13896*ep^5*mWW^3*s^3*t^8 - 7200*ep^6*mWW^3*s^3*t^8 - 256*ep^2*mtt^2*s^4*t^8 - 2560*ep^3*mtt^2*s^4*t^8 - 9024*ep^4*mtt^2*s^4*t^8 - 13248*ep^5*mtt^2*s^4*t^8 - 6912*ep^6*mtt^2*s^4*t^8 + 384*ep^2*mtt*mWW*s^4*t^8 + 3840*ep^3*mtt*mWW*s^4*t^8 + 13536*ep^4*mtt*mWW*s^4*t^8 + 19872*ep^5*mtt*mWW*s^4*t^8 + 10368*ep^6*mtt*mWW*s^4*t^8 - 128*ep^2*mWW^2*s^4*t^8 - 1280*ep^3*mWW^2*s^4*t^8 - 4512*ep^4*mWW^2*s^4*t^8 - 6624*ep^5*mWW^2*s^4*t^8 - 3456*ep^6*mWW^2*s^4*t^8 - 64*ep^2*mtt^4*s*t^9 - 640*ep^3*mtt^4*s*t^9 - 2256*ep^4*mtt^4*s*t^9 - 3312*ep^5*mtt^4*s*t^9 - 1728*ep^6*mtt^4*s*t^9 + 320*ep^2*mtt^3*mWW*s*t^9 + 3200*ep^3*mtt^3*mWW*s*t^9 + 11280*ep^4*mtt^3*mWW*s*t^9 + 16560*ep^5*mtt^3*mWW*s*t^9 + 8640*ep^6*mtt^3*mWW*s*t^9 - 576*ep^2*mtt^2*mWW^2*s*t^9 - 5760*ep^3*mtt^2*mWW^2*s*t^9 - 20304*ep^4*mtt^2*mWW^2*s*t^9 - 29808*ep^5*mtt^2*mWW^2*s*t^9 - 15552*ep^6*mtt^2*mWW^2*s*t^9 + 448*ep^2*mtt*mWW^3*s*t^9 + 4480*ep^3*mtt*mWW^3*s*t^9 + 15792*ep^4*mtt*mWW^3*s*t^9 + 23184*ep^5*mtt*mWW^3*s*t^9 + 12096*ep^6*mtt*mWW^3*s*t^9 - 128*ep^2*mWW^4*s*t^9 - 1280*ep^3*mWW^4*s*t^9 - 4512*ep^4*mWW^4*s*t^9 - 6624*ep^5*mWW^4*s*t^9 - 3456*ep^6*mWW^4*s*t^9 + 128*ep^2*mtt^3*s^2*t^9 + 1280*ep^3*mtt^3*s^2*t^9 + 4512*ep^4*mtt^3*s^2*t^9 + 6624*ep^5*mtt^3*s^2*t^9 + 3456*ep^6*mtt^3*s^2*t^9 - 448*ep^2*mtt^2*mWW*s^2*t^9 - 4480*ep^3*mtt^2*mWW*s^2*t^9 - 15792*ep^4*mtt^2*mWW*s^2*t^9 - 23184*ep^5*mtt^2*mWW*s^2*t^9 - 12096*ep^6*mtt^2*mWW*s^2*t^9 + 512*ep^2*mtt*mWW^2*s^2*t^9 + 5120*ep^3*mtt*mWW^2*s^2*t^9 + 18048*ep^4*mtt*mWW^2*s^2*t^9 + 26496*ep^5*mtt*mWW^2*s^2*t^9 + 13824*ep^6*mtt*mWW^2*s^2*t^9 - 192*ep^2*mWW^3*s^2*t^9 - 1920*ep^3*mWW^3*s^2*t^9 - 6768*ep^4*mWW^3*s^2*t^9 - 9936*ep^5*mWW^3*s^2*t^9 - 5184*ep^6*mWW^3*s^2*t^9 - 64*ep^2*mtt^2*s^3*t^9 - 640*ep^3*mtt^2*s^3*t^9 - 2256*ep^4*mtt^2*s^3*t^9 - 3312*ep^5*mtt^2*s^3*t^9 - 1728*ep^6*mtt^2*s^3*t^9 + 128*ep^2*mtt*mWW*s^3*t^9 + 1280*ep^3*mtt*mWW*s^3*t^9 + 4512*ep^4*mtt*mWW*s^3*t^9 + 6624*ep^5*mtt*mWW*s^3*t^9 + 3456*ep^6*mtt*mWW*s^3*t^9 - 64*ep^2*mWW^2*s^3*t^9 - 640*ep^3*mWW^2*s^3*t^9 - 2256*ep^4*mWW^2*s^3*t^9 - 3312*ep^5*mWW^2*s^3*t^9 - 1728*ep^6*mWW^2*s^3*t^9))/(4*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s)*(mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-36*ep^2*mtt^10*mWW^3*s^3 - 174*ep^3*mtt^10*mWW^3*s^3 + 272*ep^4*mtt^10*mWW^3*s^3 + 2414*ep^5*mtt^10*mWW^3*s^3 + 3844*ep^6*mtt^10*mWW^3*s^3 + 1840*ep^7*mtt^10*mWW^3*s^3 + 264*ep^2*mtt^9*mWW^4*s^3 + 1514*ep^3*mtt^9*mWW^4*s^3 - 1452*ep^4*mtt^9*mWW^4*s^3 - 19834*ep^5*mtt^9*mWW^4*s^3 - 35508*ep^6*mtt^9*mWW^4*s^3 - 19072*ep^7*mtt^9*mWW^4*s^3 - 652*ep^2*mtt^8*mWW^5*s^3 - 4374*ep^3*mtt^8*mWW^5*s^3 + 1832*ep^4*mtt^8*mWW^5*s^3 + 52638*ep^5*mtt^8*mWW^5*s^3 + 102884*ep^6*mtt^8*mWW^5*s^3 + 58992*ep^7*mtt^8*mWW^5*s^3 + 496*ep^2*mtt^7*mWW^6*s^3 + 4386*ep^3*mtt^7*mWW^6*s^3 + 2540*ep^4*mtt^7*mWW^6*s^3 - 40178*ep^5*mtt^7*mWW^6*s^3 - 92004*ep^6*mtt^7*mWW^6*s^3 - 57280*ep^7*mtt^7*mWW^6*s^3 + 404*ep^2*mtt^6*mWW^7*s^3 + 1518*ep^3*mtt^6*mWW^7*s^3 - 7504*ep^4*mtt^6*mWW^7*s^3 - 43062*ep^5*mtt^6*mWW^7*s^3 - 67444*ep^6*mtt^6*mWW^7*s^3 - 34032*ep^7*mtt^6*mWW^7*s^3 - 824*ep^2*mtt^5*mWW^8*s^3 - 5850*ep^3*mtt^5*mWW^8*s^3 + 3964*ep^4*mtt^5*mWW^8*s^3 + 81690*ep^5*mtt^5*mWW^8*s^3 + 160756*ep^6*mtt^5*mWW^8*s^3 + 93696*ep^7*mtt^5*mWW^8*s^3 + 332*ep^2*mtt^4*mWW^9*s^3 + 3294*ep^3*mtt^4*mWW^9*s^3 + 3432*ep^4*mtt^4*mWW^9*s^3 - 24422*ep^5*mtt^4*mWW^9*s^3 - 61076*ep^6*mtt^4*mWW^9*s^3 - 39088*ep^7*mtt^4*mWW^9*s^3 + 64*ep^2*mtt^3*mWW^10*s^3 - 26*ep^3*mtt^3*mWW^10*s^3 - 4748*ep^4*mtt^3*mWW^10*s^3 - 20534*ep^5*mtt^3*mWW^10*s^3 - 31532*ep^6*mtt^3*mWW^10*s^3 - 16448*ep^7*mtt^3*mWW^10*s^3 - 48*ep^2*mtt^2*mWW^11*s^3 - 264*ep^3*mtt^2*mWW^11*s^3 + 1968*ep^4*mtt^2*mWW^11*s^3 + 12432*ep^5*mtt^2*mWW^11*s^3 + 21792*ep^6*mtt^2*mWW^11*s^3 + 12288*ep^7*mtt^2*mWW^11*s^3 - 24*ep^3*mtt*mWW^12*s^3 - 304*ep^4*mtt*mWW^12*s^3 - 1144*ep^5*mtt*mWW^12*s^3 - 1712*ep^6*mtt*mWW^12*s^3 - 896*ep^7*mtt*mWW^12*s^3 + 252*ep^2*mtt^9*mWW^3*s^4 + 1218*ep^3*mtt^9*mWW^3*s^4 - 1904*ep^4*mtt^9*mWW^3*s^4 - 16898*ep^5*mtt^9*mWW^3*s^4 - 26908*ep^6*mtt^9*mWW^3*s^4 - 12880*ep^7*mtt^9*mWW^3*s^4 - 1560*ep^2*mtt^8*mWW^4*s^4 - 8816*ep^3*mtt^8*mWW^4*s^4 + 8868*ep^4*mtt^8*mWW^4*s^4 + 115708*ep^5*mtt^8*mWW^4*s^4 + 204648*ep^6*mtt^8*mWW^4*s^4 + 108544*ep^7*mtt^8*mWW^4*s^4 + 3112*ep^2*mtt^7*mWW^5*s^4 + 20724*ep^3*mtt^7*mWW^5*s^4 - 9276*ep^4*mtt^7*mWW^5*s^4 - 249184*ep^5*mtt^7*mWW^5*s^4 - 481696*ep^6*mtt^7*mWW^5*s^4 - 272864*ep^7*mtt^7*mWW^5*s^4 - 1436*ep^2*mtt^6*mWW^6*s^4 - 14476*ep^3*mtt^6*mWW^6*s^4 - 12312*ep^4*mtt^6*mWW^6*s^4 + 122992*ep^5*mtt^6*mWW^6*s^4 + 295952*ep^6*mtt^6*mWW^6*s^4 + 187104*ep^7*mtt^6*mWW^6*s^4 - 2476*ep^2*mtt^5*mWW^7*s^4 - 12272*ep^3*mtt^5*mWW^7*s^4 + 26992*ep^4*mtt^5*mWW^7*s^4 + 220404*ep^5*mtt^5*mWW^7*s^4 + 371784*ep^6*mtt^5*mWW^7*s^4 + 195008*ep^7*mtt^5*mWW^7*s^4 + 3104*ep^2*mtt^4*mWW^8*s^4 + 22956*ep^3*mtt^4*mWW^8*s^4 - 6828*ep^4*mtt^4*mWW^8*s^4 - 279152*ep^5*mtt^4*mWW^8*s^4 - 559424*ep^6*mtt^4*mWW^8*s^4 - 324832*ep^7*mtt^4*mWW^8*s^4 - 944*ep^2*mtt^3*mWW^9*s^4 - 10052*ep^3*mtt^3*mWW^9*s^4 - 13612*ep^4*mtt^3*mWW^9*s^4 + 60704*ep^5*mtt^3*mWW^9*s^4 + 163200*ep^6*mtt^3*mWW^9*s^4 + 105312*ep^7*mtt^3*mWW^9*s^4 - 108*ep^2*mtt^2*mWW^10*s^4 + 332*ep^3*mtt^2*mWW^10*s^4 + 10192*ep^4*mtt^2*mWW^10*s^4 + 40128*ep^5*mtt^2*mWW^10*s^4 + 58352*ep^6*mtt^2*mWW^10*s^4 + 28960*ep^7*mtt^2*mWW^10*s^4 + 56*ep^2*mtt*mWW^11*s^4 + 382*ep^3*mtt*mWW^11*s^4 - 2200*ep^4*mtt*mWW^11*s^4 - 15026*ep^5*mtt*mWW^11*s^4 - 26380*ep^6*mtt*mWW^11*s^4 - 14576*ep^7*mtt*mWW^11*s^4 + 4*ep^3*mWW^12*s^4 + 80*ep^4*mWW^12*s^4 + 324*ep^5*mWW^12*s^4 + 472*ep^6*mWW^12*s^4 + 224*ep^7*mWW^12*s^4 - 756*ep^2*mtt^8*mWW^3*s^5 - 3654*ep^3*mtt^8*mWW^3*s^5 + 5712*ep^4*mtt^8*mWW^3*s^5 + 50694*ep^5*mtt^8*mWW^3*s^5 + 80724*ep^6*mtt^8*mWW^3*s^5 + 38640*ep^7*mtt^8*mWW^3*s^5 + 3852*ep^2*mtt^7*mWW^4*s^5 + 21492*ep^3*mtt^7*mWW^4*s^5 - 22592*ep^4*mtt^7*mWW^4*s^5 - 282536*ep^5*mtt^7*mWW^4*s^5 - 493456*ep^6*mtt^7*mWW^4*s^5 - 258112*ep^7*mtt^7*mWW^4*s^5 - 5876*ep^2*mtt^6*mWW^5*s^5 - 39280*ep^3*mtt^6*mWW^5*s^5 + 17968*ep^4*mtt^6*mWW^5*s^5 + 470708*ep^5*mtt^6*mWW^5*s^5 + 901240*ep^6*mtt^6*mWW^5*s^5 + 503840*ep^7*mtt^6*mWW^5*s^5 + 664*ep^2*mtt^5*mWW^6*s^5 + 14168*ep^3*mtt^5*mWW^6*s^5 + 26852*ep^4*mtt^5*mWW^6*s^5 - 86052*ep^5*mtt^5*mWW^6*s^5 - 269112*ep^6*mtt^5*mWW^6*s^5 - 184640*ep^7*mtt^5*mWW^6*s^5 + 5660*ep^2*mtt^4*mWW^7*s^5 + 31880*ep^3*mtt^4*mWW^7*s^5 - 40136*ep^4*mtt^4*mWW^7*s^5 - 460316*ep^5*mtt^4*mWW^7*s^5 - 812424*ep^6*mtt^4*mWW^7*s^5 - 433632*ep^7*mtt^4*mWW^7*s^5 - 4564*ep^2*mtt^3*mWW^8*s^5 - 35340*ep^3*mtt^3*mWW^8*s^5 + 1896*ep^4*mtt^3*mWW^8*s^5 + 391120*ep^5*mtt^3*mWW^8*s^5 + 793504*ep^6*mtt^3*mWW^8*s^5 + 457088*ep^7*mtt^3*mWW^8*s^5 + 980*ep^2*mtt^2*mWW^9*s^5 + 11160*ep^3*mtt^2*mWW^9*s^5 + 16048*ep^4*mtt^2*mWW^9*s^5 - 64396*ep^5*mtt^2*mWW^9*s^5 - 175272*ep^6*mtt^2*mWW^9*s^5 - 111776*ep^7*mtt^2*mWW^9*s^5 + 48*ep^2*mtt*mWW^10*s^5 - 320*ep^3*mtt*mWW^10*s^5 - 6156*ep^4*mtt*mWW^10*s^5 - 22532*ep^5*mtt*mWW^10*s^5 - 30936*ep^6*mtt*mWW^10*s^5 - 14336*ep^7*mtt*mWW^10*s^5 - 8*ep^2*mWW^11*s^5 - 106*ep^3*mWW^11*s^5 + 408*ep^4*mWW^11*s^5 + 3310*ep^5*mWW^11*s^5 + 5732*ep^6*mWW^11*s^5 + 2928*ep^7*mWW^11*s^5 + 1260*ep^2*mtt^7*mWW^3*s^6 + 6090*ep^3*mtt^7*mWW^3*s^6 - 9520*ep^4*mtt^7*mWW^3*s^6 - 84490*ep^5*mtt^7*mWW^3*s^6 - 134540*ep^6*mtt^7*mWW^3*s^6 - 64400*ep^7*mtt^7*mWW^3*s^6 - 5100*ep^2*mtt^6*mWW^4*s^6 - 28210*ep^3*mtt^6*mWW^4*s^6 + 30760*ep^4*mtt^6*mWW^4*s^6 + 371250*ep^5*mtt^6*mWW^4*s^6 + 640340*ep^6*mtt^6*mWW^4*s^6 + 329920*ep^7*mtt^6*mWW^4*s^6 + 5388*ep^2*mtt^5*mWW^5*s^6 + 37186*ep^3*mtt^5*mWW^5*s^6 - 15480*ep^4*mtt^5*mWW^5*s^6 - 441338*ep^5*mtt^5*mWW^5*s^6 - 841836*ep^6*mtt^5*mWW^5*s^6 - 464720*ep^7*mtt^5*mWW^5*s^6 + 1928*ep^2*mtt^4*mWW^6*s^6 + 1982*ep^3*mtt^4*mWW^6*s^6 - 33756*ep^4*mtt^4*mWW^6*s^6 - 97566*ep^5*mtt^4*mWW^6*s^6 - 81116*ep^6*mtt^4*mWW^6*s^6 - 12032*ep^7*mtt^4*mWW^6*s^6 - 6232*ep^2*mtt^3*mWW^7*s^6 - 38058*ep^3*mtt^3*mWW^7*s^6 + 32076*ep^4*mtt^3*mWW^7*s^6 + 492730*ep^5*mtt^3*mWW^7*s^6 + 890620*ep^6*mtt^3*mWW^7*s^6 + 476432*ep^7*mtt^3*mWW^7*s^6 + 3176*ep^2*mtt^2*mWW^8*s^6 + 26194*ep^3*mtt^2*mWW^8*s^6 + 2060*ep^4*mtt^2*mWW^8*s^6 - 277442*ep^5*mtt^2*mWW^8*s^6 - 564580*ep^6*mtt^2*mWW^8*s^6 - 320384*ep^7*mtt^2*mWW^8*s^6 - 416*ep^2*mtt*mWW^9*s^6 - 5218*ep^3*mtt*mWW^9*s^6 - 7076*ep^4*mtt*mWW^9*s^6 + 33098*ep^5*mtt*mWW^9*s^6 + 85756*ep^6*mtt*mWW^9*s^6 + 52688*ep^7*mtt*mWW^9*s^6 - 4*ep^2*mWW^10*s^6 + 34*ep^3*mWW^10*s^6 + 936*ep^4*mWW^10*s^6 + 3758*ep^5*mWW^10*s^6 + 5356*ep^6*mWW^10*s^6 + 2496*ep^7*mWW^10*s^6 - 1260*ep^2*mtt^6*mWW^3*s^7 - 6090*ep^3*mtt^6*mWW^3*s^7 + 9520*ep^4*mtt^6*mWW^3*s^7 + 84490*ep^5*mtt^6*mWW^3*s^7 + 134540*ep^6*mtt^6*mWW^3*s^7 + 64400*ep^7*mtt^6*mWW^3*s^7 + 3840*ep^2*mtt^5*mWW^4*s^7 + 21250*ep^3*mtt^5*mWW^4*s^7 - 23660*ep^4*mtt^5*mWW^4*s^7 - 279610*ep^5*mtt^5*mWW^4*s^7 - 476980*ep^6*mtt^5*mWW^4*s^7 - 241920*ep^7*mtt^5*mWW^4*s^7 - 2212*ep^2*mtt^4*mWW^5*s^7 - 17334*ep^3*mtt^4*mWW^5*s^7 + 3640*ep^4*mtt^4*mWW^5*s^7 + 199622*ep^5*mtt^4*mWW^5*s^7 + 387924*ep^6*mtt^4*mWW^5*s^7 + 213040*ep^7*mtt^4*mWW^5*s^7 - 2860*ep^2*mtt^3*mWW^6*s^7 - 12106*ep^3*mtt^3*mWW^6*s^7 + 25208*ep^4*mtt^3*mWW^6*s^7 + 183266*ep^5*mtt^3*mWW^6*s^7 + 281396*ep^6*mtt^3*mWW^6*s^7 + 133568*ep^7*mtt^3*mWW^6*s^7 + 3424*ep^2*mtt^2*mWW^7*s^7 + 22620*ep^3*mtt^2*mWW^7*s^7 - 14192*ep^4*mtt^2*mWW^7*s^7 - 278412*ep^5*mtt^2*mWW^7*s^7 - 508712*ep^6*mtt^2*mWW^7*s^7 - 269664*ep^7*mtt^2*mWW^7*s^7 - 980*ep^2*mtt*mWW^8*s^7 - 9144*ep^3*mtt*mWW^8*s^7 - 1548*ep^4*mtt*mWW^8*s^7 + 96344*ep^5*mtt*mWW^8*s^7 + 195584*ep^6*mtt*mWW^8*s^7 + 108352*ep^7*mtt*mWW^8*s^7 + 48*ep^2*mWW^9*s^7 + 804*ep^3*mWW^9*s^7 + 1032*ep^4*mWW^9*s^7 - 5700*ep^5*mWW^9*s^7 - 13752*ep^6*mWW^9*s^7 - 7776*ep^7*mWW^9*s^7 + 756*ep^2*mtt^5*mWW^3*s^8 + 3654*ep^3*mtt^5*mWW^3*s^8 - 5712*ep^4*mtt^5*mWW^3*s^8 - 50694*ep^5*mtt^5*mWW^3*s^8 - 80724*ep^6*mtt^5*mWW^3*s^8 - 38640*ep^7*mtt^5*mWW^3*s^8 - 1584*ep^2*mtt^4*mWW^4*s^8 - 8964*ep^3*mtt^4*mWW^4*s^8 + 9812*ep^4*mtt^4*mWW^4*s^8 + 117584*ep^5*mtt^4*mWW^4*s^8 + 199408*ep^6*mtt^4*mWW^4*s^8 + 99712*ep^7*mtt^4*mWW^4*s^8 + 80*ep^2*mtt^3*mWW^5*s^8 + 2680*ep^3*mtt^3*mWW^5*s^8 + 2948*ep^4*mtt^3*mWW^5*s^8 - 25556*ep^5*mtt^3*mWW^5*s^8 - 60280*ep^6*mtt^3*mWW^5*s^8 - 35072*ep^7*mtt^3*mWW^5*s^8 + 1496*ep^2*mtt^2*mWW^6*s^8 + 7780*ep^3*mtt^2*mWW^6*s^8 - 10268*ep^4*mtt^2*mWW^6*s^8 - 105024*ep^5*mtt^2*mWW^6*s^8 - 173568*ep^6*mtt^2*mWW^6*s^8 - 85792*ep^7*mtt^2*mWW^6*s^8 - 836*ep^2*mtt*mWW^7*s^8 - 6334*ep^3*mtt*mWW^7*s^8 + 2764*ep^4*mtt*mWW^7*s^8 + 76250*ep^5*mtt*mWW^7*s^8 + 141004*ep^6*mtt*mWW^7*s^8 + 73712*ep^7*mtt*mWW^7*s^8 + 88*ep^2*mWW^8*s^8 + 1184*ep^3*mWW^8*s^8 + 456*ep^4*mWW^8*s^8 - 12560*ep^5*mWW^8*s^8 - 25840*ep^6*mWW^8*s^8 - 13920*ep^7*mWW^8*s^8 - 252*ep^2*mtt^4*mWW^3*s^9 - 1218*ep^3*mtt^4*mWW^3*s^9 + 1904*ep^4*mtt^4*mWW^3*s^9 + 16898*ep^5*mtt^4*mWW^3*s^9 + 26908*ep^6*mtt^4*mWW^3*s^9 + 12880*ep^7*mtt^4*mWW^3*s^9 + 300*ep^2*mtt^3*mWW^4*s^9 + 1856*ep^3*mtt^3*mWW^4*s^9 - 1768*ep^4*mtt^3*mWW^4*s^9 - 24068*ep^5*mtt^3*mWW^4*s^9 - 41288*ep^6*mtt^3*mWW^4*s^9 - 20544*ep^7*mtt^3*mWW^4*s^9 + 196*ep^2*mtt^2*mWW^5*s^9 + 572*ep^3*mtt^2*mWW^5*s^9 - 1904*ep^4*mtt^2*mWW^5*s^9 - 9304*ep^5*mtt^2*mWW^5*s^9 - 12080*ep^6*mtt^2*mWW^5*s^9 - 5056*ep^7*mtt^2*mWW^5*s^9 - 300*ep^2*mtt*mWW^6*s^9 - 1856*ep^3*mtt*mWW^6*s^9 + 1768*ep^4*mtt*mWW^6*s^9 + 24068*ep^5*mtt*mWW^6*s^9 + 41288*ep^6*mtt*mWW^6*s^9 + 20544*ep^7*mtt*mWW^6*s^9 + 56*ep^2*mWW^7*s^9 + 646*ep^3*mWW^7*s^9 - 7594*ep^5*mWW^7*s^9 - 14828*ep^6*mWW^7*s^9 - 7824*ep^7*mWW^7*s^9 + 36*ep^2*mtt^3*mWW^3*s^10 + 174*ep^3*mtt^3*mWW^3*s^10 - 272*ep^4*mtt^3*mWW^3*s^10 - 2414*ep^5*mtt^3*mWW^3*s^10 - 3844*ep^6*mtt^3*mWW^3*s^10 - 1840*ep^7*mtt^3*mWW^3*s^10 - 12*ep^2*mtt^2*mWW^4*s^10 - 122*ep^3*mtt^2*mWW^4*s^10 + 32*ep^4*mtt^2*mWW^4*s^10 + 1506*ep^5*mtt^2*mWW^4*s^10 + 2836*ep^6*mtt^2*mWW^4*s^10 + 1472*ep^7*mtt^2*mWW^4*s^10 - 36*ep^2*mtt*mWW^5*s^10 - 174*ep^3*mtt*mWW^5*s^10 + 272*ep^4*mtt*mWW^5*s^10 + 2414*ep^5*mtt*mWW^5*s^10 + 3844*ep^6*mtt*mWW^5*s^10 + 1840*ep^7*mtt*mWW^5*s^10 + 12*ep^2*mWW^6*s^10 + 122*ep^3*mWW^6*s^10 - 32*ep^4*mWW^6*s^10 - 1506*ep^5*mWW^6*s^10 - 2836*ep^6*mWW^6*s^10 - 1472*ep^7*mWW^6*s^10 + 18*ep^3*mtt^12*mWW^2*s*t + 174*ep^4*mtt^12*mWW^2*s*t + 600*ep^5*mtt^12*mWW^2*s*t + 888*ep^6*mtt^12*mWW^2*s*t + 480*ep^7*mtt^12*mWW^2*s*t - 18*ep*mtt^11*mWW^3*s*t - 282*ep^2*mtt^11*mWW^3*s*t - 1728*ep^3*mtt^11*mWW^3*s*t - 5106*ep^4*mtt^11*mWW^3*s*t - 7122*ep^5*mtt^11*mWW^3*s*t - 3540*ep^6*mtt^11*mWW^3*s*t + 336*ep^7*mtt^11*mWW^3*s*t + 84*ep*mtt^10*mWW^4*s*t + 1350*ep^2*mtt^10*mWW^4*s*t + 7944*ep^3*mtt^10*mWW^4*s*t + 20328*ep^4*mtt^10*mWW^4*s*t + 17742*ep^5*mtt^10*mWW^4*s*t - 9708*ep^6*mtt^10*mWW^4*s*t - 17040*ep^7*mtt^10*mWW^4*s*t - 132*ep*mtt^9*mWW^5*s*t - 2190*ep^2*mtt^9*mWW^5*s*t - 12360*ep^3*mtt^9*mWW^5*s*t - 25818*ep^4*mtt^9*mWW^5*s*t + 972*ep^5*mtt^9*mWW^5*s*t + 65664*ep^6*mtt^9*mWW^5*s*t + 57024*ep^7*mtt^9*mWW^5*s*t + 36*ep*mtt^8*mWW^6*s*t + 642*ep^2*mtt^8*mWW^6*s*t + 2334*ep^3*mtt^8*mWW^6*s*t - 7128*ep^4*mtt^8*mWW^6*s*t - 57828*ep^5*mtt^8*mWW^6*s*t - 113160*ep^6*mtt^8*mWW^6*s*t - 71136*ep^7*mtt^8*mWW^6*s*t + 120*ep*mtt^7*mWW^7*s*t + 2058*ep^2*mtt^7*mWW^7*s*t + 13650*ep^3*mtt^7*mWW^7*s*t + 44262*ep^4*mtt^7*mWW^7*s*t + 72318*ep^5*mtt^7*mWW^7*s*t + 53724*ep^6*mtt^7*mWW^7*s*t + 12048*ep^7*mtt^7*mWW^7*s*t - 132*ep*mtt^6*mWW^8*s*t - 2310*ep^2*mtt^6*mWW^8*s*t - 13524*ep^3*mtt^6*mWW^8*s*t - 29568*ep^4*mtt^6*mWW^8*s*t - 2970*ep^5*mtt^6*mWW^8*s*t + 66852*ep^6*mtt^6*mWW^8*s*t + 59952*ep^7*mtt^6*mWW^8*s*t + 36*ep*mtt^5*mWW^9*s*t + 558*ep^2*mtt^5*mWW^9*s*t + 1644*ep^3*mtt^5*mWW^9*s*t - 8502*ep^4*mtt^5*mWW^9*s*t - 56064*ep^5*mtt^5*mWW^9*s*t - 105240*ep^6*mtt^5*mWW^9*s*t - 64992*ep^7*mtt^5*mWW^9*s*t + 12*ep*mtt^4*mWW^10*s*t + 318*ep^2*mtt^4*mWW^10*s*t + 3228*ep^3*mtt^4*mWW^10*s*t + 16194*ep^4*mtt^4*mWW^10*s*t + 42456*ep^5*mtt^4*mWW^10*s*t + 55128*ep^6*mtt^4*mWW^10*s*t + 27744*ep^7*mtt^4*mWW^10*s*t - 6*ep*mtt^3*mWW^11*s*t - 144*ep^2*mtt^3*mWW^11*s*t - 1206*ep^3*mtt^3*mWW^11*s*t - 4836*ep^4*mtt^3*mWW^11*s*t - 10104*ep^5*mtt^3*mWW^11*s*t - 10608*ep^6*mtt^3*mWW^11*s*t - 4416*ep^7*mtt^3*mWW^11*s*t - 72*ep^2*mtt^11*mWW^2*s^2*t - 504*ep^3*mtt^11*mWW^2*s^2*t - 952*ep^4*mtt^11*mWW^2*s^2*t - 280*ep^5*mtt^11*mWW^2*s^2*t + 208*ep^6*mtt^11*mWW^2*s^2*t - 320*ep^7*mtt^11*mWW^2*s^2*t + 120*ep*mtt^10*mWW^3*s^2*t + 2564*ep^2*mtt^10*mWW^3*s^2*t + 15434*ep^3*mtt^10*mWW^3*s^2*t + 32430*ep^4*mtt^10*mWW^3*s^2*t + 5052*ep^5*mtt^10*mWW^3*s^2*t - 55752*ep^6*mtt^10*mWW^3*s^2*t - 45408*ep^7*mtt^10*mWW^3*s^2*t + 24*mtt^9*mWW^4*s^2*t - 262*ep*mtt^9*mWW^4*s^2*t - 9502*ep^2*mtt^9*mWW^4*s^2*t - 61664*ep^3*mtt^9*mWW^4*s^2*t - 134220*ep^4*mtt^9*mWW^4*s^2*t - 9632*ep^5*mtt^9*mWW^4*s^2*t + 283948*ep^6*mtt^9*mWW^4*s^2*t + 237920*ep^7*mtt^9*mWW^4*s^2*t - 112*mtt^8*mWW^5*s^2*t - 398*ep*mtt^8*mWW^5*s^2*t + 10770*ep^2*mtt^8*mWW^5*s^2*t + 85728*ep^3*mtt^8*mWW^5*s^2*t + 203918*ep^4*mtt^8*mWW^5*s^2*t + 28874*ep^5*mtt^8*mWW^5*s^2*t - 445108*ep^6*mtt^8*mWW^5*s^2*t - 394032*ep^7*mtt^8*mWW^5*s^2*t + 200*mtt^7*mWW^6*s^2*t + 1690*ep*mtt^7*mWW^6*s^2*t + 2564*ep^2*mtt^7*mWW^6*s^2*t - 16764*ep^3*mtt^7*mWW^6*s^2*t - 73388*ep^4*mtt^7*mWW^6*s^2*t - 67030*ep^5*mtt^7*mWW^6*s^2*t + 89528*ep^6*mtt^7*mWW^6*s^2*t + 125680*ep^7*mtt^7*mWW^6*s^2*t - 160*mtt^6*mWW^7*s^2*t - 1694*ep*mtt^6*mWW^7*s^2*t - 12944*ep^2*mtt^6*mWW^7*s^2*t - 64920*ep^3*mtt^6*mWW^7*s^2*t - 134118*ep^4*mtt^6*mWW^7*s^2*t + 9412*ep^5*mtt^6*mWW^7*s^2*t + 329448*ep^6*mtt^6*mWW^7*s^2*t + 267616*ep^7*mtt^6*mWW^7*s^2*t + 40*mtt^5*mWW^8*s^2*t + 318*ep*mtt^5*mWW^8*s^2*t + 6362*ep^2*mtt^5*mWW^8*s^2*t + 52420*ep^3*mtt^5*mWW^8*s^2*t + 156628*ep^4*mtt^5*mWW^8*s^2*t + 110344*ep^5*mtt^5*mWW^8*s^2*t - 198556*ep^6*mtt^5*mWW^8*s^2*t - 237344*ep^7*mtt^5*mWW^8*s^2*t + 16*mtt^4*mWW^9*s^2*t + 422*ep*mtt^4*mWW^9*s^2*t + 1730*ep^2*mtt^4*mWW^9*s^2*t - 5020*ep^3*mtt^4*mWW^9*s^2*t - 44550*ep^4*mtt^4*mWW^9*s^2*t - 77170*ep^5*mtt^4*mWW^9*s^2*t - 5948*ep^6*mtt^4*mWW^9*s^2*t + 48112*ep^7*mtt^4*mWW^9*s^2*t - 8*mtt^3*mWW^10*s^2*t - 210*ep*mtt^3*mWW^10*s^2*t - 1560*ep^2*mtt^3*mWW^10*s^2*t - 5440*ep^3*mtt^3*mWW^10*s^2*t - 12876*ep^4*mtt^3*mWW^10*s^2*t - 25154*ep^5*mtt^3*mWW^10*s^2*t - 33784*ep^6*mtt^3*mWW^10*s^2*t - 19632*ep^7*mtt^3*mWW^10*s^2*t + 14*ep*mtt^2*mWW^11*s^2*t + 88*ep^2*mtt^2*mWW^11*s^2*t + 794*ep^3*mtt^2*mWW^11*s^2*t + 7792*ep^4*mtt^2*mWW^11*s^2*t + 27832*ep^5*mtt^2*mWW^11*s^2*t + 39088*ep^6*mtt^2*mWW^11*s^2*t + 18880*ep^7*mtt^2*mWW^11*s^2*t - 64*ep^3*mtt*mWW^12*s^2*t - 664*ep^4*mtt*mWW^12*s^2*t - 2248*ep^5*mtt*mWW^12*s^2*t - 3072*ep^6*mtt*mWW^12*s^2*t - 1472*ep^7*mtt*mWW^12*s^2*t + 504*ep^2*mtt^10*mWW^2*s^3*t + 3024*ep^3*mtt^10*mWW^2*s^3*t + 1792*ep^4*mtt^10*mWW^2*s^3*t - 14840*ep^5*mtt^10*mWW^2*s^3*t - 26320*ep^6*mtt^10*mWW^2*s^3*t - 11200*ep^7*mtt^10*mWW^2*s^3*t - 336*ep*mtt^9*mWW^3*s^3*t - 9268*ep^2*mtt^9*mWW^3*s^3*t - 55924*ep^3*mtt^9*mWW^3*s^3*t - 88894*ep^4*mtt^9*mWW^3*s^3*t + 115950*ep^5*mtt^9*mWW^3*s^3*t + 411016*ep^6*mtt^9*mWW^3*s^3*t + 270432*ep^7*mtt^9*mWW^3*s^3*t - 144*mtt^8*mWW^4*s^3*t - 218*ep*mtt^8*mWW^4*s^3*t + 25394*ep^2*mtt^8*mWW^4*s^3*t + 187022*ep^3*mtt^8*mWW^4*s^3*t + 393514*ep^4*mtt^8*mWW^4*s^3*t - 123576*ep^5*mtt^8*mWW^4*s^3*t - 1173412*ep^6*mtt^8*mWW^4*s^3*t - 904480*ep^7*mtt^8*mWW^4*s^3*t + 600*mtt^7*mWW^5*s^3*t + 4530*ep*mtt^7*mWW^5*s^3*t - 12810*ep^2*mtt^7*mWW^5*s^3*t - 207550*ep^3*mtt^7*mWW^5*s^3*t - 668278*ep^4*mtt^7*mWW^5*s^3*t - 606712*ep^5*mtt^7*mWW^5*s^3*t + 449048*ep^6*mtt^7*mWW^5*s^3*t + 692928*ep^7*mtt^7*mWW^5*s^3*t - 936*mtt^6*mWW^6*s^3*t - 8890*ep*mtt^6*mWW^6*s^3*t - 29902*ep^2*mtt^6*mWW^6*s^3*t - 3694*ep^3*mtt^6*mWW^6*s^3*t + 416166*ep^4*mtt^6*mWW^6*s^3*t + 1475996*ep^5*mtt^6*mWW^6*s^3*t + 1939072*ep^6*mtt^6*mWW^6*s^3*t + 868464*ep^7*mtt^6*mWW^6*s^3*t + 624*mtt^5*mWW^7*s^3*t + 6314*ep*mtt^5*mWW^7*s^3*t + 37952*ep^2*mtt^5*mWW^7*s^3*t + 149012*ep^3*mtt^5*mWW^7*s^3*t + 131926*ep^4*mtt^5*mWW^7*s^3*t - 816884*ep^5*mtt^5*mWW^7*s^3*t - 2085484*ep^6*mtt^5*mWW^7*s^3*t - 1370544*ep^7*mtt^5*mWW^7*s^3*t - 96*mtt^4*mWW^8*s^3*t - 598*ep*mtt^4*mWW^8*s^3*t - 7270*ep^2*mtt^4*mWW^8*s^3*t - 68662*ep^3*mtt^4*mWW^8*s^3*t - 292730*ep^4*mtt^4*mWW^8*s^3*t - 442992*ep^5*mtt^4*mWW^8*s^3*t - 42356*ep^6*mtt^4*mWW^8*s^3*t + 241536*ep^7*mtt^4*mWW^8*s^3*t - 72*mtt^3*mWW^9*s^3*t - 1186*ep*mtt^3*mWW^9*s^3*t - 7022*ep^2*mtt^3*mWW^9*s^3*t - 11022*ep^3*mtt^3*mWW^9*s^3*t + 104414*ep^4*mtt^3*mWW^9*s^3*t + 462296*ep^5*mtt^3*mWW^9*s^3*t + 627168*ep^6*mtt^3*mWW^9*s^3*t + 268256*ep^7*mtt^3*mWW^9*s^3*t + 24*mtt^2*mWW^10*s^3*t + 394*ep*mtt^2*mWW^10*s^3*t + 2266*ep^2*mtt^2*mWW^10*s^3*t + 6834*ep^3*mtt^2*mWW^10*s^3*t + 11682*ep^4*mtt^2*mWW^10*s^3*t + 5976*ep^5*mtt^2*mWW^10*s^3*t - 8432*ep^6*mtt^2*mWW^10*s^3*t - 8240*ep^7*mtt^2*mWW^10*s^3*t - 10*ep*mtt*mWW^11*s^3*t + 156*ep^2*mtt*mWW^11*s^3*t + 900*ep^3*mtt*mWW^11*s^3*t - 10352*ep^4*mtt*mWW^11*s^3*t - 57986*ep^5*mtt*mWW^11*s^3*t - 94212*ep^6*mtt*mWW^11*s^3*t - 49040*ep^7*mtt*mWW^11*s^3*t + 60*ep^3*mWW^12*s^3*t + 760*ep^4*mWW^12*s^3*t + 2772*ep^5*mWW^12*s^3*t + 3912*ep^6*mWW^12*s^3*t + 1888*ep^7*mWW^12*s^3*t - 1512*ep^2*mtt^9*mWW^2*s^4*t - 8568*ep^3*mtt^9*mWW^2*s^4*t - 504*ep^4*mtt^9*mWW^2*s^4*t + 61320*ep^5*mtt^9*mWW^2*s^4*t + 103824*ep^6*mtt^9*mWW^2*s^4*t + 47040*ep^7*mtt^9*mWW^2*s^4*t + 504*ep*mtt^8*mWW^3*s^4*t + 17480*ep^2*mtt^8*mWW^3*s^4*t + 107398*ep^3*mtt^8*mWW^3*s^4*t + 138054*ep^4*mtt^8*mWW^3*s^4*t - 393052*ep^5*mtt^8*mWW^3*s^4*t - 1074080*ep^6*mtt^8*mWW^3*s^4*t - 672864*ep^7*mtt^8*mWW^3*s^4*t + 360*mtt^7*mWW^4*s^4*t + 2106*ep*mtt^7*mWW^4*s^4*t - 31050*ep^2*mtt^7*mWW^4*s^4*t - 284336*ep^3*mtt^7*mWW^4*s^4*t - 665208*ep^4*mtt^7*mWW^4*s^4*t + 106984*ep^5*mtt^7*mWW^4*s^4*t + 1877764*ep^6*mtt^7*mWW^4*s^4*t + 1509680*ep^7*mtt^7*mWW^4*s^4*t - 1320*mtt^6*mWW^5*s^4*t - 12078*ep*mtt^6*mWW^5*s^4*t - 16456*ep^2*mtt^6*mWW^5*s^4*t + 210124*ep^3*mtt^6*mWW^5*s^4*t + 1171270*ep^4*mtt^6*mWW^5*s^4*t + 2262128*ep^5*mtt^6*mWW^5*s^4*t + 1560492*ep^6*mtt^6*mWW^5*s^4*t + 130608*ep^7*mtt^6*mWW^5*s^4*t + 1752*mtt^5*mWW^6*s^4*t + 18110*ep*mtt^5*mWW^6*s^4*t + 78082*ep^2*mtt^5*mWW^6*s^4*t + 110366*ep^3*mtt^5*mWW^6*s^4*t - 792676*ep^4*mtt^5*mWW^6*s^4*t - 3829382*ep^5*mtt^5*mWW^6*s^4*t - 5867120*ep^6*mtt^5*mWW^6*s^4*t - 2994880*ep^7*mtt^5*mWW^6*s^4*t - 912*mtt^4*mWW^7*s^4*t - 10146*ep*mtt^4*mWW^7*s^4*t - 55322*ep^2*mtt^4*mWW^7*s^4*t - 178220*ep^3*mtt^4*mWW^7*s^4*t - 34130*ep^4*mtt^4*mWW^7*s^4*t + 1518814*ep^5*mtt^4*mWW^7*s^4*t + 3461892*ep^6*mtt^4*mWW^7*s^4*t + 2238000*ep^7*mtt^4*mWW^7*s^4*t + 24*mtt^3*mWW^8*s^4*t + 438*ep*mtt^3*mWW^8*s^4*t + 1492*ep^2*mtt^3*mWW^8*s^4*t + 15206*ep^3*mtt^3*mWW^8*s^4*t + 258560*ep^4*mtt^3*mWW^8*s^4*t + 843844*ep^5*mtt^3*mWW^8*s^4*t + 869116*ep^6*mtt^3*mWW^8*s^4*t + 207280*ep^7*mtt^3*mWW^8*s^4*t + 120*mtt^2*mWW^9*s^4*t + 1350*ep*mtt^2*mWW^9*s^4*t + 8726*ep^2*mtt^2*mWW^9*s^4*t + 34158*ep^3*mtt^2*mWW^9*s^4*t - 62726*ep^4*mtt^2*mWW^9*s^4*t - 573760*ep^5*mtt^2*mWW^9*s^4*t - 967660*ep^6*mtt^2*mWW^9*s^4*t - 492048*ep^7*mtt^2*mWW^9*s^4*t - 24*mtt*mWW^10*s^4*t - 286*ep*mtt*mWW^10*s^4*t - 1340*ep^2*mtt*mWW^10*s^4*t - 5408*ep^3*mtt*mWW^10*s^4*t - 17308*ep^4*mtt*mWW^10*s^4*t - 26946*ep^5*mtt*mWW^10*s^4*t - 14328*ep^6*mtt*mWW^10*s^4*t + 1152*ep^7*mtt*mWW^10*s^4*t + 2*ep*mWW^11*s^4*t - 100*ep^2*mWW^11*s^4*t - 720*ep^3*mWW^11*s^4*t + 4668*ep^4*mWW^11*s^4*t + 30050*ep^5*mWW^11*s^4*t + 50100*ep^6*mWW^11*s^4*t + 26032*ep^7*mWW^11*s^4*t + 2520*ep^2*mtt^8*mWW^2*s^5*t + 13860*ep^3*mtt^8*mWW^2*s^5*t - 3220*ep^4*mtt^8*mWW^2*s^5*t - 116200*ep^5*mtt^8*mWW^2*s^5*t - 193760*ep^6*mtt^8*mWW^2*s^5*t - 89600*ep^7*mtt^8*mWW^2*s^5*t - 420*ep*mtt^7*mWW^3*s^5*t - 18376*ep^2*mtt^7*mWW^3*s^5*t - 117340*ep^3*mtt^7*mWW^3*s^5*t - 134522*ep^4*mtt^7*mWW^3*s^5*t + 547426*ep^5*mtt^7*mWW^3*s^5*t + 1403768*ep^6*mtt^7*mWW^3*s^5*t + 873344*ep^7*mtt^7*mWW^3*s^5*t - 480*mtt^6*mWW^4*s^5*t - 3970*ep*mtt^6*mWW^4*s^5*t + 12526*ep^2*mtt^6*mWW^4*s^5*t + 219786*ep^3*mtt^6*mWW^4*s^5*t + 698638*ep^4*mtt^6*mWW^4*s^5*t + 398972*ep^5*mtt^6*mWW^4*s^5*t - 1081684*ep^6*mtt^6*mWW^4*s^5*t - 1138896*ep^7*mtt^6*mWW^4*s^5*t + 1520*mtt^5*mWW^5*s^5*t + 15610*ep*mtt^5*mWW^5*s^5*t + 55440*ep^2*mtt^5*mWW^5*s^5*t - 44506*ep^3*mtt^5*mWW^5*s^5*t - 1174762*ep^4*mtt^5*mWW^5*s^5*t - 3616578*ep^5*mtt^5*mWW^5*s^5*t - 4189744*ep^6*mtt^5*mWW^5*s^5*t - 1608576*ep^7*mtt^5*mWW^5*s^5*t - 1648*mtt^4*mWW^6*s^5*t - 18622*ep*mtt^4*mWW^6*s^5*t - 90830*ep^2*mtt^4*mWW^6*s^5*t - 179152*ep^3*mtt^4*mWW^6*s^5*t + 715188*ep^4*mtt^4*mWW^6*s^5*t + 4188972*ep^5*mtt^4*mWW^6*s^5*t + 6848812*ep^6*mtt^4*mWW^6*s^5*t + 3649872*ep^7*mtt^4*mWW^6*s^5*t + 584*mtt^3*mWW^7*s^5*t + 7676*ep*mtt^3*mWW^7*s^5*t + 37516*ep^2*mtt^3*mWW^7*s^5*t + 91736*ep^3*mtt^3*mWW^7*s^5*t + 8344*ep^4*mtt^3*mWW^7*s^5*t - 828708*ep^5*mtt^3*mWW^7*s^5*t - 2032584*ep^6*mtt^3*mWW^7*s^5*t - 1410624*ep^7*mtt^3*mWW^7*s^5*t + 104*mtt^2*mWW^8*s^5*t + 518*ep*mtt^2*mWW^8*s^5*t + 6480*ep^2*mtt^2*mWW^8*s^5*t + 41954*ep^3*mtt^2*mWW^8*s^5*t - 130806*ep^4*mtt^2*mWW^8*s^5*t - 929386*ep^5*mtt^2*mWW^8*s^5*t - 1404644*ep^6*mtt^2*mWW^8*s^5*t - 621744*ep^7*mtt^2*mWW^8*s^5*t - 88*mtt*mWW^9*s^5*t - 882*ep*mtt*mWW^9*s^5*t - 5632*ep^2*mtt*mWW^9*s^5*t - 27656*ep^3*mtt*mWW^9*s^5*t + 15272*ep^4*mtt*mWW^9*s^5*t + 340486*ep^5*mtt*mWW^9*s^5*t + 631884*ep^6*mtt*mWW^9*s^5*t + 338320*ep^7*mtt*mWW^9*s^5*t + 8*mWW^10*s^5*t + 90*ep*mWW^10*s^5*t + 356*ep^2*mWW^10*s^5*t + 1270*ep^3*mWW^10*s^5*t + 5436*ep^4*mWW^10*s^5*t + 13672*ep^5*mWW^10*s^5*t + 16224*ep^6*mWW^10*s^5*t + 7136*ep^7*mWW^10*s^5*t - 2520*ep^2*mtt^7*mWW^2*s^6*t - 13608*ep^3*mtt^7*mWW^2*s^6*t + 5656*ep^4*mtt^7*mWW^2*s^6*t + 124600*ep^5*mtt^7*mWW^2*s^6*t + 206192*ep^6*mtt^7*mWW^2*s^6*t + 96320*ep^7*mtt^7*mWW^2*s^6*t + 168*ep*mtt^6*mWW^3*s^6*t + 10112*ep^2*mtt^6*mWW^3*s^6*t + 70418*ep^3*mtt^6*mWW^3*s^6*t + 86346*ep^4*mtt^6*mWW^3*s^6*t - 355868*ep^5*mtt^6*mWW^3*s^6*t - 944520*ep^6*mtt^6*mWW^3*s^6*t - 602656*ep^7*mtt^6*mWW^3*s^6*t + 360*mtt^5*mWW^4*s^6*t + 3646*ep*mtt^5*mWW^4*s^6*t + 9490*ep^2*mtt^5*mWW^4*s^6*t - 62796*ep^3*mtt^5*mWW^4*s^6*t - 453164*ep^4*mtt^5*mWW^4*s^6*t - 850048*ep^5*mtt^5*mWW^4*s^6*t - 376556*ep^6*mtt^5*mWW^4*s^6*t + 175680*ep^7*mtt^5*mWW^4*s^6*t - 960*mtt^4*mWW^5*s^6*t - 10938*ep*mtt^4*mWW^5*s^6*t - 55106*ep^2*mtt^4*mWW^5*s^6*t - 78416*ep^3*mtt^4*mWW^5*s^6*t + 660014*ep^4*mtt^4*mWW^5*s^6*t + 2881922*ep^5*mtt^4*mWW^5*s^6*t + 4002916*ep^6*mtt^4*mWW^5*s^6*t + 1821232*ep^7*mtt^4*mWW^5*s^6*t + 792*mtt^3*mWW^6*s^6*t + 9998*ep*mtt^3*mWW^6*s^6*t + 50600*ep^2*mtt^3*mWW^6*s^6*t + 110044*ep^3*mtt^3*mWW^6*s^6*t - 300848*ep^4*mtt^3*mWW^6*s^6*t - 2072130*ep^5*mtt^3*mWW^6*s^6*t - 3570848*ep^6*mtt^3*mWW^6*s^6*t - 1973744*ep^7*mtt^3*mWW^6*s^6*t - 120*mtt^2*mWW^7*s^6*t - 2330*ep*mtt^2*mWW^7*s^6*t - 7598*ep^2*mtt^2*mWW^7*s^6*t + 2924*ep^3*mtt^2*mWW^7*s^6*t - 40964*ep^4*mtt^2*mWW^7*s^6*t - 178964*ep^5*mtt^2*mWW^7*s^6*t - 69788*ep^6*mtt^2*mWW^7*s^6*t + 113552*ep^7*mtt^2*mWW^7*s^6*t - 96*mtt*mWW^8*s^6*t - 804*ep*mtt*mWW^8*s^6*t - 6554*ep^2*mtt*mWW^8*s^6*t - 35910*ep^3*mtt*mWW^8*s^6*t + 47684*ep^4*mtt*mWW^8*s^6*t + 543740*ep^5*mtt*mWW^8*s^6*t + 925256*ep^6*mtt*mWW^8*s^6*t + 462048*ep^7*mtt*mWW^8*s^6*t + 24*mWW^9*s^6*t + 260*ep*mWW^9*s^6*t + 1576*ep^2*mWW^9*s^6*t + 7416*ep^3*mWW^9*s^6*t - 4076*ep^4*mWW^9*s^6*t - 91236*ep^5*mWW^9*s^6*t - 170060*ep^6*mWW^9*s^6*t - 91280*ep^7*mWW^9*s^6*t + 1512*ep^2*mtt^6*mWW^2*s^7*t + 8064*ep^3*mtt^6*mWW^2*s^7*t - 4368*ep^4*mtt^6*mWW^2*s^7*t - 78120*ep^5*mtt^6*mWW^2*s^7*t - 128688*ep^6*mtt^6*mWW^2*s^7*t - 60480*ep^7*mtt^6*mWW^2*s^7*t - 1804*ep^2*mtt^5*mWW^3*s^7*t - 18044*ep^3*mtt^5*mWW^3*s^7*t - 37130*ep^4*mtt^5*mWW^3*s^7*t + 67338*ep^5*mtt^5*mWW^3*s^7*t + 255912*ep^6*mtt^5*mWW^3*s^7*t + 183968*ep^7*mtt^5*mWW^3*s^7*t - 144*mtt^4*mWW^4*s^7*t - 1758*ep*mtt^4*mWW^4*s^7*t - 12298*ep^2*mtt^4*mWW^4*s^7*t - 19838*ep^3*mtt^4*mWW^4*s^7*t + 166214*ep^4*mtt^4*mWW^4*s^7*t + 645016*ep^5*mtt^4*mWW^4*s^7*t + 751588*ep^6*mtt^4*mWW^4*s^7*t + 257280*ep^7*mtt^4*mWW^4*s^7*t + 312*mtt^3*mWW^5*s^7*t + 4038*ep*mtt^3*mWW^5*s^7*t + 24538*ep^2*mtt^3*mWW^5*s^7*t + 60094*ep^3*mtt^3*mWW^5*s^7*t - 179302*ep^4*mtt^3*mWW^5*s^7*t - 1100244*ep^5*mtt^3*mWW^5*s^7*t - 1701960*ep^6*mtt^3*mWW^5*s^7*t - 834112*ep^7*mtt^3*mWW^5*s^7*t - 168*mtt^2*mWW^6*s^7*t - 2510*ep*mtt^2*mWW^6*s^7*t - 11290*ep^2*mtt^2*mWW^6*s^7*t - 20642*ep^3*mtt^2*mWW^6*s^7*t + 35706*ep^4*mtt^2*mWW^6*s^7*t + 313420*ep^5*mtt^2*mWW^6*s^7*t + 608976*ep^6*mtt^2*mWW^6*s^7*t + 371888*ep^7*mtt^2*mWW^6*s^7*t - 24*mtt*mWW^7*s^7*t - 30*ep*mtt*mWW^7*s^7*t - 2482*ep^2*mtt*mWW^7*s^7*t - 18310*ep^3*mtt*mWW^7*s^7*t + 29624*ep^4*mtt*mWW^7*s^7*t + 282058*ep^5*mtt*mWW^7*s^7*t + 442592*ep^6*mtt*mWW^7*s^7*t + 200736*ep^7*mtt*mWW^7*s^7*t + 24*mWW^8*s^7*t + 260*ep*mWW^8*s^7*t + 1824*ep^2*mWW^8*s^7*t + 8748*ep^3*mWW^8*s^7*t - 10096*ep^4*mWW^8*s^7*t - 127452*ep^5*mWW^8*s^7*t - 225828*ep^6*mWW^8*s^7*t - 118128*ep^7*mWW^8*s^7*t - 504*ep^2*mtt^5*mWW^2*s^8*t - 2664*ep^3*mtt^5*mWW^2*s^8*t + 1688*ep^4*mtt^5*mWW^2*s^8*t + 26840*ep^5*mtt^5*mWW^2*s^8*t + 44080*ep^6*mtt^5*mWW^2*s^8*t + 20800*ep^7*mtt^5*mWW^2*s^8*t - 24*ep*mtt^4*mWW^3*s^8*t - 712*ep^2*mtt^4*mWW^3*s^8*t - 1486*ep^3*mtt^4*mWW^3*s^8*t + 10274*ep^4*mtt^4*mWW^3*s^8*t + 34700*ep^5*mtt^4*mWW^3*s^8*t + 30064*ep^6*mtt^4*mWW^3*s^8*t + 3808*ep^7*mtt^4*mWW^3*s^8*t + 24*mtt^3*mWW^4*s^8*t + 398*ep*mtt^3*mWW^4*s^8*t + 4626*ep^2*mtt^3*mWW^4*s^8*t + 16616*ep^3*mtt^3*mWW^4*s^8*t - 25360*ep^4*mtt^3*mWW^4*s^8*t - 203160*ep^5*mtt^3*mWW^4*s^8*t - 304452*ep^6*mtt^3*mWW^4*s^8*t - 136400*ep^7*mtt^3*mWW^4*s^8*t - 40*mtt^2*mWW^5*s^8*t - 650*ep*mtt^2*mWW^5*s^8*t - 4248*ep^2*mtt^2*mWW^5*s^8*t - 13460*ep^3*mtt^2*mWW^5*s^8*t + 9974*ep^4*mtt^2*mWW^5*s^8*t + 140548*ep^5*mtt^2*mWW^5*s^8*t + 247556*ep^6*mtt^2*mWW^5*s^8*t + 130128*ep^7*mtt^2*mWW^5*s^8*t + 8*mtt*mWW^6*s^8*t + 186*ep*mtt*mWW^6*s^8*t + 18*ep^2*mtt*mWW^6*s^8*t - 3230*ep^3*mtt*mWW^6*s^8*t + 7504*ep^4*mtt*mWW^6*s^8*t + 56430*ep^5*mtt*mWW^6*s^8*t + 79096*ep^6*mtt*mWW^6*s^8*t + 30912*ep^7*mtt*mWW^6*s^8*t + 8*mWW^7*s^8*t + 90*ep*mWW^7*s^8*t + 820*ep^2*mWW^7*s^8*t + 4128*ep^3*mWW^7*s^8*t - 4944*ep^4*mWW^7*s^8*t - 58046*ep^5*mWW^7*s^8*t - 99800*ep^6*mWW^7*s^8*t - 50784*ep^7*mWW^7*s^8*t + 72*ep^2*mtt^4*mWW^2*s^9*t + 378*ep^3*mtt^4*mWW^2*s^9*t - 266*ep^4*mtt^4*mWW^2*s^9*t - 3920*ep^5*mtt^4*mWW^2*s^9*t - 6424*ep^6*mtt^4*mWW^2*s^9*t - 3040*ep^7*mtt^4*mWW^2*s^9*t + 6*ep*mtt^3*mWW^3*s^9*t + 290*ep^2*mtt^3*mWW^3*s^9*t + 1292*ep^3*mtt^3*mWW^3*s^9*t - 1484*ep^4*mtt^3*mWW^3*s^9*t - 14728*ep^5*mtt^3*mWW^3*s^9*t - 23380*ep^6*mtt^3*mWW^3*s^9*t - 11216*ep^7*mtt^3*mWW^3*s^9*t - 26*ep*mtt^2*mWW^4*s^9*t - 540*ep^2*mtt^2*mWW^4*s^9*t - 2786*ep^3*mtt^2*mWW^4*s^9*t - 998*ep^4*mtt^2*mWW^4*s^9*t + 17110*ep^5*mtt^2*mWW^4*s^9*t + 31872*ep^6*mtt^2*mWW^4*s^9*t + 16000*ep^7*mtt^2*mWW^4*s^9*t + 18*ep*mtt*mWW^5*s^9*t + 62*ep^2*mtt*mWW^5*s^9*t + 354*ep^3*mtt*mWW^5*s^9*t + 3056*ep^4*mtt*mWW^5*s^9*t + 9314*ep^5*mtt*mWW^5*s^9*t + 11424*ep^6*mtt*mWW^5*s^9*t + 4928*ep^7*mtt*mWW^5*s^9*t + 2*ep*mWW^6*s^9*t + 116*ep^2*mWW^6*s^9*t + 738*ep^3*mWW^6*s^9*t - 524*ep^4*mWW^6*s^9*t - 8448*ep^5*mWW^6*s^9*t - 14356*ep^6*mWW^6*s^9*t - 7056*ep^7*mWW^6*s^9*t - 4*ep^2*mtt^2*mWW^3*s^10*t - 20*ep^3*mtt^2*mWW^3*s^10*t + 32*ep^4*mtt^2*mWW^3*s^10*t + 304*ep^5*mtt^2*mWW^3*s^10*t + 512*ep^6*mtt^2*mWW^3*s^10*t + 256*ep^7*mtt^2*mWW^3*s^10*t + 4*ep^2*mtt*mWW^4*s^10*t + 52*ep^3*mtt*mWW^4*s^10*t + 256*ep^4*mtt*mWW^4*s^10*t + 592*ep^5*mtt*mWW^4*s^10*t + 640*ep^6*mtt*mWW^4*s^10*t + 256*ep^7*mtt*mWW^4*s^10*t - 8*ep^3*mWW^5*s^10*t - 72*ep^4*mWW^5*s^10*t - 224*ep^5*mWW^5*s^10*t - 288*ep^6*mWW^5*s^10*t - 128*ep^7*mWW^5*s^10*t + 18*ep^3*mtt^12*mWW^2*t^2 + 174*ep^4*mtt^12*mWW^2*t^2 + 600*ep^5*mtt^12*mWW^2*t^2 + 888*ep^6*mtt^12*mWW^2*t^2 + 480*ep^7*mtt^12*mWW^2*t^2 - 18*ep*mtt^11*mWW^3*t^2 - 246*ep^2*mtt^11*mWW^3*t^2 - 1452*ep^3*mtt^11*mWW^3*t^2 - 4782*ep^4*mtt^11*mWW^3*t^2 - 9126*ep^5*mtt^11*mWW^3*t^2 - 9372*ep^6*mtt^11*mWW^3*t^2 - 3984*ep^7*mtt^11*mWW^3*t^2 + 84*ep*mtt^10*mWW^4*t^2 + 1122*ep^2*mtt^10*mWW^4*t^2 + 6204*ep^3*mtt^10*mWW^4*t^2 + 18324*ep^4*mtt^10*mWW^4*t^2 + 30426*ep^5*mtt^10*mWW^4*t^2 + 26796*ep^6*mtt^10*mWW^4*t^2 + 9744*ep^7*mtt^10*mWW^4*t^2 - 132*ep*mtt^9*mWW^5*t^2 - 1662*ep^2*mtt^9*mWW^5*t^2 - 8352*ep^3*mtt^9*mWW^5*t^2 - 21306*ep^4*mtt^9*mWW^5*t^2 - 28380*ep^5*mtt^9*mWW^5*t^2 - 17712*ep^6*mtt^9*mWW^5*t^2 - 3456*ep^7*mtt^9*mWW^5*t^2 + 36*ep*mtt^8*mWW^6*t^2 + 186*ep^2*mtt^8*mWW^6*t^2 - 1098*ep^3*mtt^8*mWW^6*t^2 - 10848*ep^4*mtt^8*mWW^6*t^2 - 32508*ep^5*mtt^8*mWW^6*t^2 - 42744*ep^6*mtt^8*mWW^6*t^2 - 21024*ep^7*mtt^8*mWW^6*t^2 + 120*ep*mtt^7*mWW^7*t^2 + 1902*ep^2*mtt^7*mWW^7*t^2 + 12438*ep^3*mtt^7*mWW^7*t^2 + 42762*ep^4*mtt^7*mWW^7*t^2 + 81018*ep^5*mtt^7*mWW^7*t^2 + 79860*ep^6*mtt^7*mWW^7*t^2 + 31920*ep^7*mtt^7*mWW^7*t^2 - 132*ep*mtt^6*mWW^8*t^2 - 1722*ep^2*mtt^6*mWW^8*t^2 - 9072*ep^3*mtt^6*mWW^8*t^2 - 24612*ep^4*mtt^6*mWW^8*t^2 - 35646*ep^5*mtt^6*mWW^8*t^2 - 25380*ep^6*mtt^6*mWW^8*t^2 - 6576*ep^7*mtt^6*mWW^8*t^2 + 36*ep*mtt^5*mWW^9*t^2 + 150*ep^2*mtt^5*mWW^9*t^2 - 1428*ep^3*mtt^5*mWW^9*t^2 - 11838*ep^4*mtt^5*mWW^9*t^2 - 33408*ep^5*mtt^5*mWW^9*t^2 - 42168*ep^6*mtt^5*mWW^9*t^2 - 20064*ep^7*mtt^5*mWW^9*t^2 + 12*ep*mtt^4*mWW^10*t^2 + 414*ep^2*mtt^4*mWW^10*t^2 + 3948*ep^3*mtt^4*mWW^10*t^2 + 16962*ep^4*mtt^4*mWW^10*t^2 + 37128*ep^5*mtt^4*mWW^10*t^2 + 40440*ep^6*mtt^4*mWW^10*t^2 + 17376*ep^7*mtt^4*mWW^10*t^2 - 6*ep*mtt^3*mWW^11*t^2 - 144*ep^2*mtt^3*mWW^11*t^2 - 1206*ep^3*mtt^3*mWW^11*t^2 - 4836*ep^4*mtt^3*mWW^11*t^2 - 10104*ep^5*mtt^3*mWW^11*t^2 - 10608*ep^6*mtt^3*mWW^11*t^2 - 4416*ep^7*mtt^3*mWW^11*t^2 - 9*ep^3*mtt^12*mWW*s*t^2 - 78*ep^4*mtt^12*mWW*s*t^2 - 231*ep^5*mtt^12*mWW*s*t^2 - 282*ep^6*mtt^12*mWW*s*t^2 - 120*ep^7*mtt^12*mWW*s*t^2 - 72*ep^2*mtt^11*mWW^2*s*t^2 - 576*ep^3*mtt^11*mWW^2*s*t^2 - 1702*ep^4*mtt^11*mWW^2*s*t^2 - 3094*ep^5*mtt^11*mWW^2*s*t^2 - 4316*ep^6*mtt^11*mWW^2*s*t^2 - 2960*ep^7*mtt^11*mWW^2*s*t^2 + 252*ep*mtt^10*mWW^3*s*t^2 + 4376*ep^2*mtt^10*mWW^3*s*t^2 + 25874*ep^3*mtt^10*mWW^3*s*t^2 + 65362*ep^4*mtt^10*mWW^3*s*t^2 + 65536*ep^5*mtt^10*mWW^3*s*t^2 + 5216*ep^6*mtt^10*mWW^3*s*t^2 - 19456*ep^7*mtt^10*mWW^3*s*t^2 + 24*mtt^9*mWW^4*s*t^2 - 832*ep*mtt^9*mWW^4*s*t^2 - 17368*ep^2*mtt^9*mWW^4*s*t^2 - 105154*ep^3*mtt^9*mWW^4*s*t^2 - 256146*ep^4*mtt^9*mWW^4*s*t^2 - 191452*ep^5*mtt^9*mWW^4*s*t^2 + 148468*ep^6*mtt^9*mWW^4*s*t^2 + 199440*ep^7*mtt^9*mWW^4*s*t^2 - 112*mtt^8*mWW^5*s*t^2 + 448*ep*mtt^8*mWW^5*s*t^2 + 22594*ep^2*mtt^8*mWW^5*s*t^2 + 148188*ep^3*mtt^8*mWW^5*s*t^2 + 348036*ep^4*mtt^8*mWW^5*s*t^2 + 141926*ep^5*mtt^8*mWW^5*s*t^2 - 505908*ep^6*mtt^8*mWW^5*s*t^2 - 490032*ep^7*mtt^8*mWW^5*s*t^2 + 200*mtt^7*mWW^6*s*t^2 + 1384*ep*mtt^7*mWW^6*s*t^2 - 1754*ep^2*mtt^7*mWW^6*s*t^2 - 33408*ep^3*mtt^7*mWW^6*s*t^2 - 51040*ep^4*mtt^7*mWW^6*s*t^2 + 191914*ep^5*mtt^7*mWW^6*s*t^2 + 605120*ep^6*mtt^7*mWW^6*s*t^2 + 447584*ep^7*mtt^7*mWW^6*s*t^2 - 160*mtt^6*mWW^7*s*t^2 - 2144*ep*mtt^6*mWW^7*s*t^2 - 19588*ep^2*mtt^6*mWW^7*s*t^2 - 109842*ep^3*mtt^6*mWW^7*s*t^2 - 315602*ep^4*mtt^6*mWW^7*s*t^2 - 433520*ep^5*mtt^6*mWW^7*s*t^2 - 248048*ep^6*mtt^6*mWW^7*s*t^2 - 32576*ep^7*mtt^6*mWW^7*s*t^2 + 40*mtt^5*mWW^8*s*t^2 + 816*ep*mtt^5*mWW^8*s*t^2 + 13516*ep^2*mtt^5*mWW^8*s*t^2 + 93994*ep^3*mtt^5*mWW^8*s*t^2 + 271974*ep^4*mtt^5*mWW^8*s*t^2 + 272692*ep^5*mtt^5*mWW^8*s*t^2 - 84596*ep^6*mtt^5*mWW^8*s*t^2 - 204176*ep^7*mtt^5*mWW^8*s*t^2 + 16*mtt^4*mWW^9*s*t^2 + 272*ep*mtt^4*mWW^9*s*t^2 + 402*ep^2*mtt^4*mWW^9*s*t^2 - 6727*ep^3*mtt^4*mWW^9*s*t^2 - 18378*ep^4*mtt^4*mWW^9*s*t^2 + 43381*ep^5*mtt^4*mWW^9*s*t^2 + 185046*ep^6*mtt^4*mWW^9*s*t^2 + 151688*ep^7*mtt^4*mWW^9*s*t^2 - 8*mtt^3*mWW^10*s*t^2 - 216*ep*mtt^3*mWW^10*s*t^2 - 2578*ep^2*mtt^3*mWW^10*s*t^2 - 16928*ep^3*mtt^3*mWW^10*s*t^2 - 63910*ep^4*mtt^3*mWW^10*s*t^2 - 136956*ep^5*mtt^3*mWW^10*s*t^2 - 154964*ep^6*mtt^3*mWW^10*s*t^2 - 71440*ep^7*mtt^3*mWW^10*s*t^2 + 20*ep*mtt^2*mWW^11*s*t^2 + 472*ep^2*mtt^2*mWW^11*s*t^2 + 4628*ep^3*mtt^2*mWW^11*s*t^2 + 21844*ep^4*mtt^2*mWW^11*s*t^2 + 50908*ep^5*mtt^2*mWW^11*s*t^2 + 55624*ep^6*mtt^2*mWW^11*s*t^2 + 22624*ep^7*mtt^2*mWW^11*s*t^2 - 40*ep^3*mtt*mWW^12*s*t^2 - 360*ep^4*mtt*mWW^12*s*t^2 - 1104*ep^5*mtt*mWW^12*s*t^2 - 1360*ep^6*mtt*mWW^12*s*t^2 - 576*ep^7*mtt*mWW^12*s*t^2 + 72*ep^3*mtt^11*mWW*s^2*t^2 + 624*ep^4*mtt^11*mWW*s^2*t^2 + 1848*ep^5*mtt^11*mWW*s^2*t^2 + 2256*ep^6*mtt^11*mWW*s^2*t^2 + 960*ep^7*mtt^11*mWW*s^2*t^2 + 528*ep^2*mtt^10*mWW^2*s^2*t^2 + 3398*ep^3*mtt^10*mWW^2*s^2*t^2 + 6176*ep^4*mtt^10*mWW^2*s^2*t^2 + 7974*ep^5*mtt^10*mWW^2*s^2*t^2 + 20788*ep^6*mtt^10*mWW^2*s^2*t^2 + 21616*ep^7*mtt^10*mWW^2*s^2*t^2 - 1132*ep*mtt^9*mWW^3*s^2*t^2 - 23492*ep^2*mtt^9*mWW^3*s^2*t^2 - 138402*ep^3*mtt^9*mWW^3*s^2*t^2 - 285894*ep^4*mtt^9*mWW^3*s^2*t^2 - 64988*ep^5*mtt^9*mWW^3*s^2*t^2 + 395936*ep^6*mtt^9*mWW^3*s^2*t^2 + 306528*ep^7*mtt^9*mWW^3*s^2*t^2 - 272*mtt^8*mWW^4*s^2*t^2 + 1622*ep*mtt^8*mWW^4*s^2*t^2 + 81128*ep^2*mtt^8*mWW^4*s^2*t^2 + 533190*ep^3*mtt^8*mWW^4*s^2*t^2 + 1133544*ep^4*mtt^8*mWW^4*s^2*t^2 + 36228*ep^5*mtt^8*mWW^4*s^2*t^2 - 2341108*ep^6*mtt^8*mWW^4*s^2*t^2 - 1865664*ep^7*mtt^8*mWW^4*s^2*t^2 + 1136*mtt^7*mWW^5*s^2*t^2 + 5530*ep*mtt^7*mWW^5*s^2*t^2 - 84008*ep^2*mtt^7*mWW^5*s^2*t^2 - 718148*ep^3*mtt^7*mWW^5*s^2*t^2 - 1696884*ep^4*mtt^7*mWW^5*s^2*t^2 - 195562*ep^5*mtt^7*mWW^5*s^2*t^2 + 3623356*ep^6*mtt^7*mWW^5*s^2*t^2 + 3093840*ep^7*mtt^7*mWW^5*s^2*t^2 - 1792*mtt^6*mWW^6*s^2*t^2 - 15210*ep*mtt^6*mWW^6*s^2*t^2 - 18456*ep^2*mtt^6*mWW^6*s^2*t^2 + 199008*ep^3*mtt^6*mWW^6*s^2*t^2 + 831376*ep^4*mtt^6*mWW^6*s^2*t^2 + 907182*ep^5*mtt^6*mWW^6*s^2*t^2 - 475936*ep^6*mtt^6*mWW^6*s^2*t^2 - 949840*ep^7*mtt^6*mWW^6*s^2*t^2 + 1248*mtt^5*mWW^7*s^2*t^2 + 12434*ep*mtt^5*mWW^7*s^2*t^2 + 82272*ep^2*mtt^5*mWW^7*s^2*t^2 + 359362*ep^3*mtt^5*mWW^7*s^2*t^2 + 521922*ep^4*mtt^5*mWW^7*s^2*t^2 - 872010*ep^5*mtt^5*mWW^7*s^2*t^2 - 2877484*ep^6*mtt^5*mWW^7*s^2*t^2 - 1907248*ep^7*mtt^5*mWW^7*s^2*t^2 - 272*mtt^4*mWW^8*s^2*t^2 - 1878*ep*mtt^4*mWW^8*s^2*t^2 - 34512*ep^2*mtt^4*mWW^8*s^2*t^2 - 281548*ep^3*mtt^4*mWW^8*s^2*t^2 - 774644*ep^4*mtt^4*mWW^8*s^2*t^2 - 291066*ep^5*mtt^4*mWW^8*s^2*t^2 + 1479440*ep^6*mtt^4*mWW^8*s^2*t^2 + 1436048*ep^7*mtt^4*mWW^8*s^2*t^2 - 80*mtt^3*mWW^9*s^2*t^2 - 2186*ep*mtt^3*mWW^9*s^2*t^2 - 10520*ep^2*mtt^3*mWW^9*s^2*t^2 + 20578*ep^3*mtt^3*mWW^9*s^2*t^2 + 270932*ep^4*mtt^3*mWW^9*s^2*t^2 + 640908*ep^5*mtt^3*mWW^9*s^2*t^2 + 460288*ep^6*mtt^3*mWW^9*s^2*t^2 + 5184*ep^7*mtt^3*mWW^9*s^2*t^2 + 32*mtt^2*mWW^10*s^2*t^2 + 842*ep*mtt^2*mWW^10*s^2*t^2 + 7104*ep^2*mtt^2*mWW^10*s^2*t^2 + 23568*ep^3*mtt^2*mWW^10*s^2*t^2 + 10364*ep^4*mtt^2*mWW^10*s^2*t^2 - 103502*ep^5*mtt^2*mWW^10*s^2*t^2 - 194000*ep^6*mtt^2*mWW^10*s^2*t^2 - 97840*ep^7*mtt^2*mWW^10*s^2*t^2 - 22*ep*mtt*mWW^11*s^2*t^2 - 44*ep^2*mtt*mWW^11*s^2*t^2 - 1174*ep^3*mtt*mWW^11*s^2*t^2 - 18556*ep^4*mtt*mWW^11*s^2*t^2 - 70564*ep^5*mtt*mWW^11*s^2*t^2 - 98336*ep^6*mtt*mWW^11*s^2*t^2 - 45824*ep^7*mtt*mWW^11*s^2*t^2 + 96*ep^3*mWW^12*s^2*t^2 + 1040*ep^4*mWW^12*s^2*t^2 + 3552*ep^5*mWW^12*s^2*t^2 + 4800*ep^6*mWW^12*s^2*t^2 + 2240*ep^7*mWW^12*s^2*t^2 - 252*ep^3*mtt^10*mWW*s^3*t^2 - 2184*ep^4*mtt^10*mWW*s^3*t^2 - 6468*ep^5*mtt^10*mWW*s^3*t^2 - 7896*ep^6*mtt^10*mWW*s^3*t^2 - 3360*ep^7*mtt^10*mWW*s^3*t^2 - 1716*ep^2*mtt^9*mWW^2*s^3*t^2 - 9392*ep^3*mtt^9*mWW^2*s^3*t^2 - 10468*ep^4*mtt^9*mWW^2*s^3*t^2 - 16032*ep^5*mtt^9*mWW^2*s^3*t^2 - 86888*ep^6*mtt^9*mWW^2*s^3*t^2 - 98032*ep^7*mtt^9*mWW^2*s^3*t^2 + 2500*ep*mtt^8*mWW^3*s^3*t^2 + 61136*ep^2*mtt^8*mWW^3*s^3*t^2 + 361112*ep^3*mtt^8*mWW^3*s^3*t^2 + 623424*ep^4*mtt^8*mWW^3*s^3*t^2 - 379120*ep^5*mtt^8*mWW^3*s^3*t^2 - 1826224*ep^6*mtt^8*mWW^3*s^3*t^2 - 1158016*ep^7*mtt^8*mWW^3*s^3*t^2 + 1032*mtt^7*mWW^4*s^3*t^2 + 1884*ep*mtt^7*mWW^4*s^3*t^2 - 175668*ep^2*mtt^7*mWW^4*s^3*t^2 - 1276716*ep^3*mtt^7*mWW^4*s^3*t^2 - 2541544*ep^4*mtt^7*mWW^4*s^3*t^2 + 1157388*ep^5*mtt^7*mWW^4*s^3*t^2 + 7862068*ep^6*mtt^7*mWW^4*s^3*t^2 + 5702304*ep^7*mtt^7*mWW^4*s^3*t^2 - 3848*mtt^6*mWW^5*s^3*t^2 - 28788*ep*mtt^6*mWW^5*s^3*t^2 + 116970*ep^2*mtt^6*mWW^5*s^3*t^2 + 1524800*ep^3*mtt^6*mWW^5*s^3*t^2 + 4051438*ep^4*mtt^6*mWW^5*s^3*t^2 + 1223840*ep^5*mtt^6*mWW^5*s^3*t^2 - 7369440*ep^6*mtt^6*mWW^5*s^3*t^2 - 6672416*ep^7*mtt^6*mWW^5*s^3*t^2 + 5320*mtt^5*mWW^6*s^3*t^2 + 49620*ep*mtt^5*mWW^6*s^3*t^2 + 122418*ep^2*mtt^5*mWW^6*s^3*t^2 - 301222*ep^3*mtt^5*mWW^6*s^3*t^2 - 2634686*ep^4*mtt^5*mWW^6*s^3*t^2 - 6171122*ep^5*mtt^5*mWW^6*s^3*t^2 - 5681804*ep^6*mtt^5*mWW^6*s^3*t^2 - 1557120*ep^7*mtt^5*mWW^6*s^3*t^2 - 3152*mtt^4*mWW^7*s^3*t^2 - 31428*ep*mtt^4*mWW^7*s^3*t^2 - 185406*ep^2*mtt^4*mWW^7*s^3*t^2 - 658382*ep^3*mtt^4*mWW^7*s^3*t^2 - 55666*ep^4*mtt^4*mWW^7*s^3*t^2 + 5520574*ep^5*mtt^4*mWW^7*s^3*t^2 + 11520804*ep^6*mtt^4*mWW^7*s^3*t^2 + 6894256*ep^7*mtt^4*mWW^7*s^3*t^2 + 536*mtt^3*mWW^8*s^3*t^2 + 3900*ep*mtt^3*mWW^8*s^3*t^2 + 51806*ep^2*mtt^3*mWW^8*s^3*t^2 + 381652*ep^3*mtt^3*mWW^8*s^3*t^2 + 915006*ep^4*mtt^3*mWW^8*s^3*t^2 - 383072*ep^5*mtt^3*mWW^8*s^3*t^2 - 3552868*ep^6*mtt^3*mWW^8*s^3*t^2 - 2944544*ep^7*mtt^3*mWW^8*s^3*t^2 + 152*mtt^2*mWW^9*s^3*t^2 + 3148*ep*mtt^2*mWW^9*s^3*t^2 + 17596*ep^2*mtt^2*mWW^9*s^3*t^2 + 1894*ep^3*mtt^2*mWW^9*s^3*t^2 - 377284*ep^4*mtt^2*mWW^9*s^3*t^2 - 1259006*ep^5*mtt^2*mWW^9*s^3*t^2 - 1389588*ep^6*mtt^2*mWW^9*s^3*t^2 - 438928*ep^7*mtt^2*mWW^9*s^3*t^2 - 40*mtt*mWW^10*s^3*t^2 - 844*ep*mtt*mWW^10*s^3*t^2 - 6960*ep^2*mtt*mWW^10*s^3*t^2 - 22322*ep^3*mtt*mWW^10*s^3*t^2 + 23972*ep^4*mtt*mWW^10*s^3*t^2 + 263766*ep^5*mtt*mWW^10*s^3*t^2 + 451940*ep^6*mtt*mWW^10*s^3*t^2 + 235248*ep^7*mtt*mWW^10*s^3*t^2 + 8*ep*mWW^11*s^3*t^2 - 176*ep^2*mWW^11*s^3*t^2 - 1172*ep^3*mWW^11*s^3*t^2 + 7992*ep^4*mWW^11*s^3*t^2 + 49252*ep^5*mWW^11*s^3*t^2 + 79896*ep^6*mWW^11*s^3*t^2 + 40608*ep^7*mWW^11*s^3*t^2 + 504*ep^3*mtt^9*mWW*s^4*t^2 + 4368*ep^4*mtt^9*mWW*s^4*t^2 + 12936*ep^5*mtt^9*mWW*s^4*t^2 + 15792*ep^6*mtt^9*mWW*s^4*t^2 + 6720*ep^7*mtt^9*mWW*s^4*t^2 + 3276*ep^2*mtt^8*mWW^2*s^4*t^2 + 15372*ep^3*mtt^8*mWW^2*s^4*t^2 + 6624*ep^4*mtt^8*mWW^2*s^4*t^2 + 21600*ep^5*mtt^8*mWW^2*s^4*t^2 + 203352*ep^6*mtt^8*mWW^2*s^4*t^2 + 232176*ep^7*mtt^8*mWW^2*s^4*t^2 - 3072*ep*mtt^7*mWW^3*s^4*t^2 - 89056*ep^2*mtt^7*mWW^3*s^4*t^2 - 531730*ep^3*mtt^7*mWW^3*s^4*t^2 - 780322*ep^4*mtt^7*mWW^3*s^4*t^2 + 1197256*ep^5*mtt^7*mWW^3*s^4*t^2 + 3619568*ep^6*mtt^7*mWW^3*s^4*t^2 + 2120832*ep^7*mtt^7*mWW^3*s^4*t^2 - 1920*mtt^6*mWW^4*s^4*t^2 - 10526*ep*mtt^6*mWW^4*s^4*t^2 + 196988*ep^2*mtt^6*mWW^4*s^4*t^2 + 1655432*ep^3*mtt^6*mWW^4*s^4*t^2 + 3329308*ep^4*mtt^6*mWW^4*s^4*t^2 - 2127234*ep^5*mtt^6*mWW^4*s^4*t^2 - 11784212*ep^6*mtt^6*mWW^4*s^4*t^2 - 8397584*ep^7*mtt^6*mWW^4*s^4*t^2 + 6336*mtt^5*mWW^5*s^4*t^2 + 56366*ep*mtt^5*mWW^5*s^4*t^2 - 26236*ep^2*mtt^5*mWW^5*s^4*t^2 - 1624180*ep^3*mtt^5*mWW^5*s^4*t^2 - 5418042*ep^4*mtt^5*mWW^5*s^4*t^2 - 4328960*ep^5*mtt^5*mWW^5*s^4*t^2 + 4778140*ep^6*mtt^5*mWW^5*s^4*t^2 + 6081136*ep^7*mtt^5*mWW^5*s^4*t^2 - 7536*mtt^4*mWW^6*s^4*t^2 - 76010*ep*mtt^4*mWW^6*s^4*t^2 - 256642*ep^2*mtt^4*mWW^6*s^4*t^2 + 58234*ep^3*mtt^4*mWW^6*s^4*t^2 + 3726784*ep^4*mtt^4*mWW^6*s^4*t^2 + 12055374*ep^5*mtt^4*mWW^6*s^4*t^2 + 14977964*ep^6*mtt^4*mWW^6*s^4*t^2 + 6403728*ep^7*mtt^4*mWW^6*s^4*t^2 + 3648*mtt^3*mWW^7*s^4*t^2 + 38904*ep*mtt^3*mWW^7*s^4*t^2 + 222106*ep^2*mtt^3*mWW^7*s^4*t^2 + 685570*ep^3*mtt^3*mWW^7*s^4*t^2 - 542110*ep^4*mtt^3*mWW^7*s^4*t^2 - 8221566*ep^5*mtt^3*mWW^7*s^4*t^2 - 15842092*ep^6*mtt^3*mWW^7*s^4*t^2 - 9241040*ep^7*mtt^3*mWW^7*s^4*t^2 - 416*mtt^2*mWW^8*s^4*t^2 - 3942*ep*mtt^2*mWW^8*s^4*t^2 - 40082*ep^2*mtt^2*mWW^8*s^4*t^2 - 240212*ep^3*mtt^2*mWW^8*s^4*t^2 - 509432*ep^4*mtt^2*mWW^8*s^4*t^2 + 577952*ep^5*mtt^2*mWW^8*s^4*t^2 + 2967984*ep^6*mtt^2*mWW^8*s^4*t^2 + 2372160*ep^7*mtt^2*mWW^8*s^4*t^2 - 128*mtt*mWW^9*s^4*t^2 - 2006*ep*mtt*mWW^9*s^4*t^2 - 12670*ep^2*mtt*mWW^9*s^4*t^2 - 27576*ep^3*mtt*mWW^9*s^4*t^2 + 190138*ep^4*mtt*mWW^9*s^4*t^2 + 914858*ep^5*mtt*mWW^9*s^4*t^2 + 1243464*ep^6*mtt*mWW^9*s^4*t^2 + 515968*ep^7*mtt*mWW^9*s^4*t^2 + 16*mWW^10*s^4*t^2 + 286*ep*mWW^10*s^4*t^2 + 2316*ep^2*mWW^10*s^4*t^2 + 8442*ep^3*mWW^10*s^4*t^2 - 8612*ep^4*mWW^10*s^4*t^2 - 106248*ep^5*mWW^10*s^4*t^2 - 185144*ep^6*mWW^10*s^4*t^2 - 96400*ep^7*mWW^10*s^4*t^2 - 630*ep^3*mtt^8*mWW*s^5*t^2 - 5460*ep^4*mtt^8*mWW*s^5*t^2 - 16170*ep^5*mtt^8*mWW*s^5*t^2 - 19740*ep^6*mtt^8*mWW*s^5*t^2 - 8400*ep^7*mtt^8*mWW*s^5*t^2 - 4080*ep^2*mtt^7*mWW^2*s^5*t^2 - 16858*ep^3*mtt^7*mWW^2*s^5*t^2 + 4956*ep^4*mtt^7*mWW^2*s^5*t^2 - 5630*ep^5*mtt^7*mWW^2*s^5*t^2 - 250788*ep^6*mtt^7*mWW^2*s^5*t^2 - 300240*ep^7*mtt^7*mWW^2*s^5*t^2 + 2108*ep*mtt^6*mWW^3*s^5*t^2 + 75292*ep^2*mtt^6*mWW^3*s^5*t^2 + 459488*ep^3*mtt^6*mWW^3*s^5*t^2 + 584064*ep^4*mtt^6*mWW^3*s^5*t^2 - 1484188*ep^5*mtt^6*mWW^3*s^5*t^2 - 3796512*ep^6*mtt^6*mWW^3*s^5*t^2 - 2131136*ep^7*mtt^6*mWW^3*s^5*t^2 + 1960*mtt^5*mWW^4*s^5*t^2 + 15256*ep*mtt^5*mWW^4*s^5*t^2 - 109040*ep^2*mtt^5*mWW^4*s^5*t^2 - 1189906*ep^3*mtt^5*mWW^4*s^5*t^2 - 2632192*ep^4*mtt^5*mWW^4*s^5*t^2 + 1286590*ep^5*mtt^5*mWW^4*s^5*t^2 + 8820864*ep^6*mtt^5*mWW^4*s^5*t^2 + 6471936*ep^7*mtt^5*mWW^4*s^5*t^2 - 5664*mtt^4*mWW^5*s^5*t^2 - 56432*ep*mtt^4*mWW^5*s^5*t^2 - 91330*ep^2*mtt^4*mWW^5*s^5*t^2 + 849529*ep^3*mtt^4*mWW^5*s^5*t^2 + 4158536*ep^4*mtt^4*mWW^5*s^5*t^2 + 6161035*ep^5*mtt^4*mWW^5*s^5*t^2 + 1732702*ep^6*mtt^4*mWW^5*s^5*t^2 - 1676248*ep^7*mtt^4*mWW^5*s^5*t^2 + 5640*mtt^3*mWW^6*s^5*t^2 + 61152*ep*mtt^3*mWW^6*s^5*t^2 + 248848*ep^2*mtt^3*mWW^6*s^5*t^2 + 207022*ep^3*mtt^3*mWW^6*s^5*t^2 - 2686490*ep^4*mtt^3*mWW^6*s^5*t^2 - 10793004*ep^5*mtt^3*mWW^6*s^5*t^2 - 15073536*ep^6*mtt^3*mWW^6*s^5*t^2 - 7126592*ep^7*mtt^3*mWW^6*s^5*t^2 - 2088*mtt^2*mWW^7*s^5*t^2 - 23852*ep*mtt^2*mWW^7*s^5*t^2 - 135180*ep^2*mtt^2*mWW^7*s^5*t^2 - 381356*ep^3*mtt^2*mWW^7*s^5*t^2 + 470126*ep^4*mtt^2*mWW^7*s^5*t^2 + 5226682*ep^5*mtt^2*mWW^7*s^5*t^2 + 9817396*ep^6*mtt^2*mWW^7*s^5*t^2 + 5676816*ep^7*mtt^2*mWW^7*s^5*t^2 + 112*mtt*mWW^8*s^5*t^2 + 1160*ep*mtt*mWW^8*s^5*t^2 + 11220*ep^2*mtt*mWW^8*s^5*t^2 + 58560*ep^3*mtt*mWW^8*s^5*t^2 + 152610*ep^4*mtt*mWW^8*s^5*t^2 - 69426*ep^5*mtt*mWW^8*s^5*t^2 - 752192*ep^6*mtt*mWW^8*s^5*t^2 - 675168*ep^7*mtt*mWW^8*s^5*t^2 + 40*mWW^9*s^5*t^2 + 608*ep*mWW^9*s^5*t^2 + 4270*ep^2*mWW^9*s^5*t^2 + 14583*ep^3*mWW^9*s^5*t^2 - 42262*ep^4*mWW^9*s^5*t^2 - 293793*ep^5*mWW^9*s^5*t^2 - 462642*ep^6*mWW^9*s^5*t^2 - 224056*ep^7*mWW^9*s^5*t^2 + 504*ep^3*mtt^7*mWW*s^6*t^2 + 4368*ep^4*mtt^7*mWW*s^6*t^2 + 12936*ep^5*mtt^7*mWW*s^6*t^2 + 15792*ep^6*mtt^7*mWW*s^6*t^2 + 6720*ep^7*mtt^7*mWW*s^6*t^2 + 3432*ep^2*mtt^6*mWW^2*s^6*t^2 + 13366*ep^3*mtt^6*mWW^2*s^6*t^2 - 12168*ep^4*mtt^6*mWW^2*s^6*t^2 - 29066*ep^5*mtt^6*mWW^2*s^6*t^2 + 146916*ep^6*mtt^6*mWW^2*s^6*t^2 + 208720*ep^7*mtt^6*mWW^2*s^6*t^2 - 692*ep*mtt^5*mWW^3*s^6*t^2 - 35500*ep^2*mtt^5*mWW^3*s^6*t^2 - 225798*ep^3*mtt^5*mWW^3*s^6*t^2 - 253810*ep^4*mtt^5*mWW^3*s^6*t^2 + 917740*ep^5*mtt^5*mWW^3*s^6*t^2 + 2152240*ep^6*mtt^5*mWW^3*s^6*t^2 + 1172256*ep^7*mtt^5*mWW^3*s^6*t^2 - 1104*mtt^4*mWW^4*s^6*t^2 - 10678*ep*mtt^4*mWW^4*s^6*t^2 + 17932*ep^2*mtt^4*mWW^4*s^6*t^2 + 439070*ep^3*mtt^4*mWW^4*s^6*t^2 + 1195140*ep^4*mtt^4*mWW^4*s^6*t^2 - 47112*ep^5*mtt^4*mWW^4*s^6*t^2 - 3127564*ep^6*mtt^4*mWW^4*s^6*t^2 - 2527840*ep^7*mtt^4*mWW^4*s^6*t^2 + 2768*mtt^3*mWW^5*s^6*t^2 + 30326*ep*mtt^3*mWW^5*s^6*t^2 + 94240*ep^2*mtt^3*mWW^5*s^6*t^2 - 154472*ep^3*mtt^3*mWW^5*s^6*t^2 - 1735736*ep^4*mtt^3*mWW^5*s^6*t^2 - 4009738*ep^5*mtt^3*mWW^5*s^6*t^2 - 3435072*ep^6*mtt^3*mWW^5*s^6*t^2 - 776320*ep^7*mtt^3*mWW^5*s^6*t^2 - 2224*mtt^2*mWW^6*s^6*t^2 - 25614*ep*mtt^2*mWW^6*s^6*t^2 - 117714*ep^2*mtt^2*mWW^6*s^6*t^2 - 173390*ep^3*mtt^2*mWW^6*s^6*t^2 + 964218*ep^4*mtt^2*mWW^6*s^6*t^2 + 4674772*ep^5*mtt^2*mWW^6*s^6*t^2 + 7018644*ep^6*mtt^2*mWW^6*s^6*t^2 + 3487008*ep^7*mtt^2*mWW^6*s^6*t^2 + 560*mtt*mWW^7*s^6*t^2 + 6534*ep*mtt*mWW^7*s^6*t^2 + 37396*ep^2*mtt*mWW^7*s^6*t^2 + 102694*ep^3*mtt*mWW^7*s^6*t^2 - 132070*ep^4*mtt*mWW^7*s^6*t^2 - 1442618*ep^5*mtt*mWW^7*s^6*t^2 - 2724208*ep^6*mtt*mWW^7*s^6*t^2 - 1582336*ep^7*mtt*mWW^7*s^6*t^2 + 124*ep*mWW^8*s^6*t^2 + 214*ep^2*mWW^8*s^6*t^2 - 1830*ep^3*mWW^8*s^6*t^2 - 28646*ep^4*mWW^8*s^6*t^2 - 72882*ep^5*mWW^8*s^6*t^2 - 41564*ep^6*mWW^8*s^6*t^2 + 14096*ep^7*mWW^8*s^6*t^2 - 252*ep^3*mtt^6*mWW*s^7*t^2 - 2184*ep^4*mtt^6*mWW*s^7*t^2 - 6468*ep^5*mtt^6*mWW*s^7*t^2 - 7896*ep^6*mtt^6*mWW*s^7*t^2 - 3360*ep^7*mtt^6*mWW*s^7*t^2 - 1908*ep^2*mtt^5*mWW^2*s^7*t^2 - 7668*ep^3*mtt^5*mWW^2*s^7*t^2 + 9244*ep^4*mtt^5*mWW^2*s^7*t^2 + 43036*ep^5*mtt^5*mWW^2*s^7*t^2 - 13888*ep^6*mtt^5*mWW^2*s^7*t^2 - 64336*ep^7*mtt^5*mWW^2*s^7*t^2 + 12*ep*mtt^4*mWW^3*s^7*t^2 + 7928*ep^2*mtt^4*mWW^3*s^7*t^2 + 55328*ep^3*mtt^4*mWW^3*s^7*t^2 + 54696*ep^4*mtt^4*mWW^3*s^7*t^2 - 275576*ep^5*mtt^4*mWW^3*s^7*t^2 - 603280*ep^6*mtt^4*mWW^3*s^7*t^2 - 316928*ep^7*mtt^4*mWW^3*s^7*t^2 + 312*mtt^3*mWW^4*s^7*t^2 + 3708*ep*mtt^3*mWW^4*s^7*t^2 + 7808*ep^2*mtt^3*mWW^4*s^7*t^2 - 57376*ep^3*mtt^3*mWW^4*s^7*t^2 - 254188*ep^4*mtt^3*mWW^4*s^7*t^2 - 162152*ep^5*mtt^3*mWW^4*s^7*t^2 + 410116*ep^6*mtt^3*mWW^4*s^7*t^2 + 437024*ep^7*mtt^3*mWW^4*s^7*t^2 - 680*mtt^2*mWW^5*s^7*t^2 - 8148*ep*mtt^2*mWW^5*s^7*t^2 - 35418*ep^2*mtt^2*mWW^5*s^7*t^2 - 29714*ep^3*mtt^2*mWW^5*s^7*t^2 + 324374*ep^4*mtt^2*mWW^5*s^7*t^2 + 1140374*ep^5*mtt^2*mWW^5*s^7*t^2 + 1352856*ep^6*mtt^2*mWW^5*s^7*t^2 + 515520*ep^7*mtt^2*mWW^5*s^7*t^2 + 424*mtt*mWW^6*s^7*t^2 + 4996*ep*mtt*mWW^6*s^7*t^2 + 25164*ep^2*mtt*mWW^6*s^7*t^2 + 50322*ep^3*mtt*mWW^6*s^7*t^2 - 148084*ep^4*mtt*mWW^6*s^7*t^2 - 908490*ep^5*mtt*mWW^6*s^7*t^2 - 1458040*ep^6*mtt*mWW^6*s^7*t^2 - 753728*ep^7*mtt*mWW^6*s^7*t^2 - 56*mWW^7*s^7*t^2 - 568*ep*mWW^7*s^7*t^2 - 3574*ep^2*mWW^7*s^7*t^2 - 11240*ep^3*mWW^7*s^7*t^2 + 10742*ep^4*mWW^7*s^7*t^2 + 152476*ep^5*mWW^7*s^7*t^2 + 298532*ep^6*mWW^7*s^7*t^2 + 176208*ep^7*mWW^7*s^7*t^2 + 72*ep^3*mtt^5*mWW*s^8*t^2 + 624*ep^4*mtt^5*mWW*s^8*t^2 + 1848*ep^5*mtt^5*mWW*s^8*t^2 + 2256*ep^6*mtt^5*mWW*s^8*t^2 + 960*ep^7*mtt^5*mWW*s^8*t^2 + 636*ep^2*mtt^4*mWW^2*s^8*t^2 + 2822*ep^3*mtt^4*mWW^2*s^8*t^2 - 3302*ep^4*mtt^4*mWW^2*s^8*t^2 - 24628*ep^5*mtt^4*mWW^2*s^8*t^2 - 24232*ep^6*mtt^4*mWW^2*s^8*t^2 - 1168*ep^7*mtt^4*mWW^2*s^8*t^2 + 50*ep*mtt^3*mWW^3*s^8*t^2 - 410*ep^2*mtt^3*mWW^3*s^8*t^2 - 4346*ep^3*mtt^3*mWW^3*s^8*t^2 - 1752*ep^4*mtt^3*mWW^3*s^8*t^2 + 35886*ep^5*mtt^3*mWW^3*s^8*t^2 + 66460*ep^6*mtt^3*mWW^3*s^8*t^2 + 31376*ep^7*mtt^3*mWW^3*s^8*t^2 - 32*mtt^2*mWW^4*s^8*t^2 - 534*ep*mtt^2*mWW^4*s^8*t^2 - 3234*ep^2*mtt^2*mWW^4*s^8*t^2 - 6632*ep^3*mtt^2*mWW^4*s^8*t^2 + 3892*ep^4*mtt^2*mWW^4*s^8*t^2 + 15308*ep^5*mtt^2*mWW^4*s^8*t^2 - 13496*ep^6*mtt^2*mWW^4*s^8*t^2 - 27744*ep^7*mtt^2*mWW^4*s^8*t^2 + 64*mtt*mWW^5*s^8*t^2 + 838*ep*mtt*mWW^5*s^8*t^2 + 5058*ep^2*mtt*mWW^5*s^8*t^2 + 13528*ep^3*mtt*mWW^5*s^8*t^2 - 8448*ep^4*mtt*mWW^5*s^8*t^2 - 104968*ep^5*mtt*mWW^5*s^8*t^2 - 162184*ep^6*mtt*mWW^5*s^8*t^2 - 73792*ep^7*mtt*mWW^5*s^8*t^2 - 32*mWW^6*s^8*t^2 - 354*ep*mWW^6*s^8*t^2 - 2050*ep^2*mWW^6*s^8*t^2 - 5468*ep^3*mWW^6*s^8*t^2 + 8770*ep^4*mWW^6*s^8*t^2 + 75882*ep^5*mWW^6*s^8*t^2 + 130332*ep^6*mWW^6*s^8*t^2 + 69984*ep^7*mWW^6*s^8*t^2 - 9*ep^3*mtt^4*mWW*s^9*t^2 - 78*ep^4*mtt^4*mWW*s^9*t^2 - 231*ep^5*mtt^4*mWW*s^9*t^2 - 282*ep^6*mtt^4*mWW*s^9*t^2 - 120*ep^7*mtt^4*mWW*s^9*t^2 - 96*ep^2*mtt^3*mWW^2*s^9*t^2 - 482*ep^3*mtt^3*mWW^2*s^9*t^2 + 466*ep^4*mtt^3*mWW^2*s^9*t^2 + 5240*ep^5*mtt^3*mWW^2*s^9*t^2 + 8168*ep^6*mtt^3*mWW^2*s^9*t^2 + 3744*ep^7*mtt^3*mWW^2*s^9*t^2 - 8*ep*mtt^2*mWW^3*s^9*t^2 - 28*ep^2*mtt^2*mWW^3*s^9*t^2 - 74*ep^3*mtt^2*mWW^3*s^9*t^2 - 986*ep^4*mtt^2*mWW^3*s^9*t^2 - 3420*ep^5*mtt^2*mWW^3*s^9*t^2 - 4032*ep^6*mtt^2*mWW^3*s^9*t^2 - 1472*ep^7*mtt^2*mWW^3*s^9*t^2 + 16*ep*mtt*mWW^4*s^9*t^2 + 332*ep^2*mtt*mWW^4*s^9*t^2 + 1888*ep^3*mtt*mWW^4*s^9*t^2 + 3862*ep^4*mtt*mWW^4*s^9*t^2 + 2010*ep^5*mtt*mWW^4*s^9*t^2 - 1932*ep^6*mtt*mWW^4*s^9*t^2 - 1616*ep^7*mtt*mWW^4*s^9*t^2 - 8*ep*mWW^5*s^9*t^2 - 208*ep^2*mWW^5*s^9*t^2 - 1179*ep^3*mWW^5*s^9*t^2 - 1968*ep^4*mWW^5*s^9*t^2 + 433*ep^5*mWW^5*s^9*t^2 + 3262*ep^6*mWW^5*s^9*t^2 + 1768*ep^7*mWW^5*s^9*t^2 - 9*ep^3*mtt^12*mWW*t^3 - 78*ep^4*mtt^12*mWW*t^3 - 231*ep^5*mtt^12*mWW*t^3 - 282*ep^6*mtt^12*mWW*t^3 - 120*ep^7*mtt^12*mWW*t^3 - 72*ep^3*mtt^11*mWW^2*t^3 - 750*ep^4*mtt^11*mWW^2*t^3 - 2814*ep^5*mtt^11*mWW^2*t^3 - 4524*ep^6*mtt^11*mWW^2*t^3 - 2640*ep^7*mtt^11*mWW^2*t^3 + 132*ep*mtt^10*mWW^3*t^3 + 1788*ep^2*mtt^10*mWW^3*t^3 + 10350*ep^3*mtt^10*mWW^3*t^3 + 33264*ep^4*mtt^10*mWW^3*t^3 + 62238*ep^5*mtt^10*mWW^3*t^3 + 63300*ep^6*mtt^10*mWW^3*t^3 + 26928*ep^7*mtt^10*mWW^3*t^3 - 570*ep*mtt^9*mWW^4*t^3 - 7518*ep^2*mtt^9*mWW^4*t^3 - 41292*ep^3*mtt^9*mWW^4*t^3 - 122382*ep^4*mtt^9*mWW^4*t^3 - 206370*ep^5*mtt^9*mWW^4*t^3 - 186756*ep^6*mtt^9*mWW^4*t^3 - 70512*ep^7*mtt^9*mWW^4*t^3 + 846*ep*mtt^8*mWW^5*t^3 + 10500*ep^2*mtt^8*mWW^5*t^3 + 52902*ep^3*mtt^8*mWW^5*t^3 + 139710*ep^4*mtt^8*mWW^5*t^3 + 203130*ep^5*mtt^8*mWW^5*t^3 + 152676*ep^6*mtt^8*mWW^5*t^3 + 45936*ep^7*mtt^8*mWW^5*t^3 - 306*ep*mtt^7*mWW^6*t^3 - 2286*ep^2*mtt^7*mWW^6*t^3 - 594*ep^3*mtt^7*mWW^6*t^3 + 38040*ep^4*mtt^7*mWW^6*t^3 + 133374*ep^5*mtt^7*mWW^6*t^3 + 180804*ep^6*mtt^7*mWW^6*t^3 + 88368*ep^7*mtt^7*mWW^6*t^3 - 450*ep*mtt^6*mWW^7*t^3 - 7740*ep^2*mtt^6*mWW^7*t^3 - 54672*ep^3*mtt^6*mWW^7*t^3 - 201096*ep^4*mtt^6*mWW^7*t^3 - 402726*ep^5*mtt^6*mWW^7*t^3 - 414468*ep^6*mtt^6*mWW^7*t^3 - 170928*ep^7*mtt^6*mWW^7*t^3 + 498*ep*mtt^5*mWW^8*t^3 + 6822*ep^2*mtt^5*mWW^8*t^3 + 39360*ep^3*mtt^5*mWW^8*t^3 + 122922*ep^4*mtt^5*mWW^8*t^3 + 216786*ep^5*mtt^5*mWW^8*t^3 + 202356*ep^6*mtt^5*mWW^8*t^3 + 77616*ep^7*mtt^5*mWW^8*t^3 - 150*ep*mtt^4*mWW^9*t^3 - 852*ep^2*mtt^4*mWW^9*t^3 + 2691*ep^3*mtt^4*mWW^9*t^3 + 30900*ep^4*mtt^4*mWW^9*t^3 + 88113*ep^5*mtt^4*mWW^9*t^3 + 106590*ep^6*mtt^4*mWW^9*t^3 + 47208*ep^7*mtt^4*mWW^9*t^3 - 6*ep*mtt^3*mWW^10*t^3 - 1050*ep^2*mtt^3*mWW^10*t^3 - 12234*ep^3*mtt^3*mWW^10*t^3 - 56550*ep^4*mtt^3*mWW^10*t^3 - 127008*ep^5*mtt^3*mWW^10*t^3 - 138024*ep^6*mtt^3*mWW^10*t^3 - 57888*ep^7*mtt^3*mWW^10*t^3 + 6*ep*mtt^2*mWW^11*t^3 + 336*ep^2*mtt^2*mWW^11*t^3 + 3570*ep^3*mtt^2*mWW^11*t^3 + 16020*ep^4*mtt^2*mWW^11*t^3 + 35508*ep^5*mtt^2*mWW^11*t^3 + 38328*ep^6*mtt^2*mWW^11*t^3 + 16032*ep^7*mtt^2*mWW^11*t^3 + 84*ep^3*mtt^11*mWW*s*t^3 + 690*ep^4*mtt^11*mWW*s*t^3 + 1866*ep^5*mtt^11*mWW*s*t^3 + 1956*ep^6*mtt^11*mWW*s*t^3 + 624*ep^7*mtt^11*mWW*s*t^3 + 24*ep^2*mtt^10*mWW^2*s*t^3 + 623*ep^3*mtt^10*mWW^2*s*t^3 + 7132*ep^4*mtt^10*mWW^2*s*t^3 + 33719*ep^5*mtt^10*mWW^2*s*t^3 + 65474*ep^6*mtt^10*mWW^2*s*t^3 + 43928*ep^7*mtt^10*mWW^2*s*t^3 - 1210*ep*mtt^9*mWW^3*s*t^3 - 19468*ep^2*mtt^9*mWW^3*s*t^3 - 112370*ep^3*mtt^9*mWW^3*s*t^3 - 297610*ep^4*mtt^9*mWW^3*s*t^3 - 383998*ep^5*mtt^9*mWW^3*s*t^3 - 237000*ep^6*mtt^9*mWW^3*s*t^3 - 63424*ep^7*mtt^9*mWW^3*s*t^3 - 128*mtt^8*mWW^4*s*t^3 + 3478*ep*mtt^8*mWW^4*s*t^3 + 75078*ep^2*mtt^8*mWW^4*s*t^3 + 448928*ep^3*mtt^8*mWW^4*s*t^3 + 1075874*ep^4*mtt^8*mWW^4*s*t^3 + 836050*ep^5*mtt^8*mWW^4*s*t^3 - 432204*ep^6*mtt^8*mWW^4*s*t^3 - 638416*ep^7*mtt^8*mWW^4*s*t^3 + 536*mtt^7*mWW^5*s*t^3 - 1262*ep*mtt^7*mWW^5*s*t^3 - 94972*ep^2*mtt^7*mWW^5*s*t^3 - 620776*ep^3*mtt^7*mWW^5*s*t^3 - 1382132*ep^4*mtt^7*mWW^5*s*t^3 - 362170*ep^5*mtt^7*mWW^5*s*t^3 + 2253820*ep^6*mtt^7*mWW^5*s*t^3 + 1971856*ep^7*mtt^7*mWW^5*s*t^3 - 856*mtt^6*mWW^6*s*t^3 - 5378*ep*mtt^6*mWW^6*s*t^3 + 18128*ep^2*mtt^6*mWW^6*s*t^3 + 205068*ep^3*mtt^6*mWW^6*s*t^3 + 363976*ep^4*mtt^6*mWW^6*s*t^3 - 667246*ep^5*mtt^6*mWW^6*s*t^3 - 2464200*ep^6*mtt^6*mWW^6*s*t^3 - 1817152*ep^7*mtt^6*mWW^6*s*t^3 + 624*mtt^5*mWW^7*s*t^3 + 6702*ep*mtt^5*mWW^7*s*t^3 + 52188*ep^2*mtt^5*mWW^7*s*t^3 + 277728*ep^3*mtt^5*mWW^7*s*t^3 + 748158*ep^4*mtt^5*mWW^7*s*t^3 + 928448*ep^5*mtt^5*mWW^7*s*t^3 + 486732*ep^6*mtt^5*mWW^7*s*t^3 + 88240*ep^7*mtt^5*mWW^7*s*t^3 - 176*mtt^4*mWW^8*s*t^3 - 1934*ep*mtt^4*mWW^8*s*t^3 - 32790*ep^2*mtt^4*mWW^8*s*t^3 - 244152*ep^3*mtt^4*mWW^8*s*t^3 - 696462*ep^4*mtt^4*mWW^8*s*t^3 - 604706*ep^5*mtt^4*mWW^8*s*t^3 + 379940*ep^6*mtt^4*mWW^8*s*t^3 + 585520*ep^7*mtt^4*mWW^8*s*t^3 - 8*mtt^3*mWW^9*s*t^3 - 826*ep*mtt^3*mWW^9*s*t^3 - 3488*ep^2*mtt^3*mWW^9*s*t^3 + 20444*ep^3*mtt^3*mWW^9*s*t^3 + 139742*ep^4*mtt^3*mWW^9*s*t^3 + 221892*ep^5*mtt^3*mWW^9*s*t^3 + 5488*ep^6*mtt^3*mWW^9*s*t^3 - 137984*ep^7*mtt^3*mWW^9*s*t^3 + 8*mtt^2*mWW^10*s*t^3 + 442*ep*mtt^2*mWW^10*s*t^3 + 5768*ep^2*mtt^2*mWW^10*s*t^3 + 30029*ep^3*mtt^2*mWW^10*s*t^3 + 69216*ep^4*mtt^2*mWW^10*s*t^3 + 64399*ep^5*mtt^2*mWW^10*s*t^3 + 14318*ep^6*mtt^2*mWW^10*s*t^3 - 3640*ep^7*mtt^2*mWW^10*s*t^3 - 12*ep*mtt*mWW^11*s*t^3 - 468*ep^2*mtt*mWW^11*s*t^3 - 5646*ep^3*mtt*mWW^11*s*t^3 - 28944*ep^4*mtt*mWW^11*s*t^3 - 69358*ep^5*mtt*mWW^11*s*t^3 - 75684*ep^6*mtt*mWW^11*s*t^3 - 30128*ep^7*mtt*mWW^11*s*t^3 + 40*ep^3*mWW^12*s*t^3 + 360*ep^4*mWW^12*s*t^3 + 1104*ep^5*mWW^12*s*t^3 + 1360*ep^6*mWW^12*s*t^3 + 576*ep^7*mWW^12*s*t^3 + 288*ep^2*mtt^10*mWW*s^2*t^3 + 1212*ep^3*mtt^10*mWW*s^2*t^3 - 4140*ep^4*mtt^10*mWW*s^2*t^3 - 27040*ep^5*mtt^10*mWW*s^2*t^3 - 43728*ep^6*mtt^10*mWW*s^2*t^3 - 22592*ep^7*mtt^10*mWW*s^2*t^3 - 12*ep^2*mtt^9*mWW^2*s^2*t^3 - 696*ep^3*mtt^9*mWW^2*s^2*t^3 - 26516*ep^4*mtt^9*mWW^2*s^2*t^3 - 173516*ep^5*mtt^9*mWW^2*s^2*t^3 - 383972*ep^6*mtt^9*mWW^2*s^2*t^3 - 274976*ep^7*mtt^9*mWW^2*s^2*t^3 + 4224*ep*mtt^8*mWW^3*s^2*t^3 + 74386*ep^2*mtt^8*mWW^3*s^2*t^3 + 429308*ep^3*mtt^8*mWW^3*s^2*t^3 + 1036850*ep^4*mtt^8*mWW^3*s^2*t^3 + 1064068*ep^5*mtt^8*mWW^3*s^2*t^3 + 424496*ep^6*mtt^8*mWW^3*s^2*t^3 + 103520*ep^7*mtt^8*mWW^3*s^2*t^3 + 944*mtt^7*mWW^4*s^2*t^3 - 5622*ep*mtt^7*mWW^4*s^2*t^3 - 264844*ep^2*mtt^7*mWW^4*s^2*t^3 - 1710974*ep^3*mtt^7*mWW^4*s^2*t^3 - 3668576*ep^4*mtt^7*mWW^4*s^2*t^3 - 714628*ep^5*mtt^7*mWW^4*s^2*t^3 + 5801352*ep^6*mtt^7*mWW^4*s^2*t^3 + 4619984*ep^7*mtt^7*mWW^4*s^2*t^3 - 3528*mtt^6*mWW^5*s^2*t^3 - 15750*ep*mtt^6*mWW^5*s^2*t^3 + 294346*ep^2*mtt^6*mWW^5*s^2*t^3 + 2354220*ep^3*mtt^6*mWW^5*s^2*t^3 + 4977606*ep^4*mtt^6*mWW^5*s^2*t^3 - 1280802*ep^5*mtt^6*mWW^5*s^2*t^3 - 13783384*ep^6*mtt^6*mWW^5*s^2*t^3 - 10516320*ep^7*mtt^6*mWW^5*s^2*t^3 + 4944*mtt^5*mWW^6*s^2*t^3 + 38866*ep*mtt^5*mWW^6*s^2*t^3 - 22866*ep^2*mtt^5*mWW^6*s^2*t^3 - 932150*ep^3*mtt^5*mWW^6*s^2*t^3 - 2471850*ep^4*mtt^5*mWW^6*s^2*t^3 + 168204*ep^5*mtt^5*mWW^6*s^2*t^3 + 7043072*ep^6*mtt^5*mWW^6*s^2*t^3 + 6006672*ep^7*mtt^5*mWW^6*s^2*t^3 - 3088*mtt^4*mWW^7*s^2*t^3 - 28254*ep*mtt^4*mWW^7*s^2*t^3 - 161400*ep^2*mtt^4*mWW^7*s^2*t^3 - 632550*ep^3*mtt^4*mWW^7*s^2*t^3 - 641952*ep^4*mtt^4*mWW^7*s^2*t^3 + 2416252*ep^5*mtt^4*mWW^7*s^2*t^3 + 5830528*ep^6*mtt^4*mWW^7*s^2*t^3 + 3396800*ep^7*mtt^4*mWW^7*s^2*t^3 + 720*mtt^3*mWW^8*s^2*t^3 + 4710*ep*mtt^3*mWW^8*s^2*t^3 + 78658*ep^2*mtt^3*mWW^8*s^2*t^3 + 583918*ep^3*mtt^3*mWW^8*s^2*t^3 + 1196262*ep^4*mtt^3*mWW^8*s^2*t^3 - 1083068*ep^5*mtt^3*mWW^8*s^2*t^3 - 5360120*ep^6*mtt^3*mWW^8*s^2*t^3 - 3964080*ep^7*mtt^3*mWW^8*s^2*t^3 + 24*mtt^2*mWW^9*s^2*t^3 + 2798*ep*mtt^2*mWW^9*s^2*t^3 + 12420*ep^2*mtt^2*mWW^9*s^2*t^3 - 56630*ep^3*mtt^2*mWW^9*s^2*t^3 - 450380*ep^4*mtt^2*mWW^9*s^2*t^3 - 827364*ep^5*mtt^2*mWW^9*s^2*t^3 - 266852*ep^6*mtt^2*mWW^9*s^2*t^3 + 285872*ep^7*mtt^2*mWW^9*s^2*t^3 - 16*mtt*mWW^10*s^2*t^3 - 978*ep*mtt*mWW^10*s^2*t^3 - 10928*ep^2*mtt*mWW^10*s^2*t^3 - 35858*ep^3*mtt*mWW^10*s^2*t^3 + 44224*ep^4*mtt*mWW^10*s^2*t^3 + 423360*ep^5*mtt*mWW^10*s^2*t^3 + 690420*ep^6*mtt*mWW^10*s^2*t^3 + 343152*ep^7*mtt*mWW^10*s^2*t^3 + 6*ep*mWW^11*s^2*t^3 - 48*ep^2*mWW^11*s^2*t^3 + 200*ep^3*mWW^11*s^2*t^3 + 8472*ep^4*mWW^11*s^2*t^3 + 34534*ep^5*mWW^11*s^2*t^3 + 48188*ep^6*mWW^11*s^2*t^3 + 21968*ep^7*mWW^11*s^2*t^3 - 1728*ep^2*mtt^9*mWW*s^3*t^3 - 8520*ep^3*mtt^9*mWW*s^3*t^3 + 14820*ep^4*mtt^9*mWW*s^3*t^3 + 136284*ep^5*mtt^9*mWW*s^3*t^3 + 237432*ep^6*mtt^9*mWW*s^3*t^3 + 129312*ep^7*mtt^9*mWW*s^3*t^3 - 300*ep^2*mtt^8*mWW^2*s^3*t^3 - 4613*ep^3*mtt^8*mWW^2*s^3*t^3 + 50002*ep^4*mtt^8*mWW^2*s^3*t^3 + 479157*ep^5*mtt^8*mWW^2*s^3*t^3 + 1151770*ep^6*mtt^8*mWW^2*s^3*t^3 + 849736*ep^7*mtt^8*mWW^2*s^3*t^3 - 7566*ep*mtt^7*mWW^3*s^3*t^3 - 141754*ep^2*mtt^7*mWW^3*s^3*t^3 - 820800*ep^3*mtt^7*mWW^3*s^3*t^3 - 1893616*ep^4*mtt^7*mWW^3*s^3*t^3 - 1771380*ep^5*mtt^7*mWW^3*s^3*t^3 - 780296*ep^6*mtt^7*mWW^3*s^3*t^3 - 464032*ep^7*mtt^7*mWW^3*s^3*t^3 - 2656*mtt^6*mWW^4*s^3*t^3 - 2534*ep*mtt^6*mWW^4*s^3*t^3 + 453426*ep^2*mtt^6*mWW^4*s^3*t^3 + 3211316*ep^3*mtt^6*mWW^4*s^3*t^3 + 6603732*ep^4*mtt^6*mWW^4*s^3*t^3 - 852560*ep^5*mtt^6*mWW^4*s^3*t^3 - 14742280*ep^6*mtt^6*mWW^4*s^3*t^3 - 10633968*ep^7*mtt^6*mWW^4*s^3*t^3 + 8856*mtt^5*mWW^5*s^3*t^3 + 61174*ep*mtt^5*mWW^5*s^3*t^3 - 398368*ep^2*mtt^5*mWW^5*s^3*t^3 - 4135300*ep^3*mtt^5*mWW^5*s^3*t^3 - 9181830*ep^4*mtt^5*mWW^5*s^3*t^3 + 2592904*ep^5*mtt^5*mWW^5*s^3*t^3 + 26359088*ep^6*mtt^5*mWW^5*s^3*t^3 + 19989696*ep^7*mtt^5*mWW^5*s^3*t^3 - 10824*mtt^4*mWW^6*s^3*t^3 - 95142*ep*mtt^4*mWW^6*s^3*t^3 - 84608*ep^2*mtt^4*mWW^6*s^3*t^3 + 1490976*ep^3*mtt^4*mWW^6*s^3*t^3 + 5469594*ep^4*mtt^4*mWW^6*s^3*t^3 + 4753724*ep^5*mtt^4*mWW^6*s^3*t^3 - 4630996*ep^6*mtt^4*mWW^6*s^3*t^3 - 6442400*ep^7*mtt^4*mWW^6*s^3*t^3 + 5696*mtt^3*mWW^7*s^3*t^3 + 53510*ep*mtt^3*mWW^7*s^3*t^3 + 276524*ep^2*mtt^3*mWW^7*s^3*t^3 + 849250*ep^3*mtt^3*mWW^7*s^3*t^3 - 532938*ep^4*mtt^3*mWW^7*s^3*t^3 - 9046746*ep^5*mtt^3*mWW^7*s^3*t^3 - 16671196*ep^6*mtt^3*mWW^7*s^3*t^3 - 9160944*ep^7*mtt^3*mWW^7*s^3*t^3 - 1056*mtt^2*mWW^8*s^3*t^3 - 7810*ep*mtt^2*mWW^8*s^3*t^3 - 100884*ep^2*mtt^2*mWW^8*s^3*t^3 - 647146*ep^3*mtt^2*mWW^8*s^3*t^3 - 830514*ep^4*mtt^2*mWW^8*s^3*t^3 + 3431866*ep^5*mtt^2*mWW^8*s^3*t^3 + 9502740*ep^6*mtt^2*mWW^8*s^3*t^3 + 6303232*ep^7*mtt^2*mWW^8*s^3*t^3 - 24*mtt*mWW^9*s^3*t^3 - 2094*ep*mtt*mWW^9*s^3*t^3 - 7794*ep^2*mtt*mWW^9*s^3*t^3 + 46162*ep^3*mtt*mWW^9*s^3*t^3 + 342420*ep^4*mtt*mWW^9*s^3*t^3 + 593354*ep^5*mtt*mWW^9*s^3*t^3 + 87436*ep^6*mtt*mWW^9*s^3*t^3 - 312656*ep^7*mtt*mWW^9*s^3*t^3 + 8*mWW^10*s^3*t^3 + 462*ep*mWW^10*s^3*t^3 + 5486*ep^2*mWW^10*s^3*t^3 + 18531*ep^3*mWW^10*s^3*t^3 - 42966*ep^4*mWW^10*s^3*t^3 - 320635*ep^5*mWW^10*s^3*t^3 - 518882*ep^6*mWW^10*s^3*t^3 - 260280*ep^7*mWW^10*s^3*t^3 + 4320*ep^2*mtt^8*mWW*s^4*t^3 + 22098*ep^3*mtt^8*mWW*s^4*t^3 - 30792*ep^4*mtt^8*mWW*s^4*t^3 - 325254*ep^5*mtt^8*mWW*s^4*t^3 - 580308*ep^6*mtt^8*mWW*s^4*t^3 - 321264*ep^7*mtt^8*mWW*s^4*t^3 + 696*ep^2*mtt^7*mWW^2*s^4*t^3 + 15192*ep^3*mtt^7*mWW^2*s^4*t^3 - 49784*ep^4*mtt^7*mWW^2*s^4*t^3 - 756728*ep^5*mtt^7*mWW^2*s^4*t^3 - 1928888*ep^6*mtt^7*mWW^2*s^4*t^3 - 1447136*ep^7*mtt^7*mWW^2*s^4*t^3 + 7580*ep*mtt^6*mWW^3*s^4*t^3 + 149412*ep^2*mtt^6*mWW^3*s^4*t^3 + 872850*ep^3*mtt^6*mWW^3*s^4*t^3 + 1996890*ep^4*mtt^6*mWW^3*s^4*t^3 + 1986384*ep^5*mtt^6*mWW^3*s^4*t^3 + 1482840*ep^6*mtt^6*mWW^3*s^4*t^3 + 1198720*ep^7*mtt^6*mWW^3*s^4*t^3 + 3744*mtt^5*mWW^4*s^4*t^3 + 16770*ep*mtt^5*mWW^4*s^4*t^3 - 409926*ep^2*mtt^5*mWW^4*s^4*t^3 - 3287640*ep^3*mtt^5*mWW^4*s^4*t^3 - 6881388*ep^4*mtt^5*mWW^4*s^4*t^3 + 1445480*ep^5*mtt^5*mWW^4*s^4*t^3 + 16596856*ep^6*mtt^5*mWW^4*s^4*t^3 + 11703872*ep^7*mtt^5*mWW^4*s^4*t^3 - 11080*mtt^4*mWW^5*s^4*t^3 - 92622*ep*mtt^4*mWW^5*s^4*t^3 + 221618*ep^2*mtt^4*mWW^5*s^4*t^3 + 3755557*ep^3*mtt^4*mWW^5*s^4*t^3 + 9464528*ep^4*mtt^4*mWW^5*s^4*t^3 + 81389*ep^5*mtt^4*mWW^5*s^4*t^3 - 22100406*ep^6*mtt^4*mWW^5*s^4*t^3 - 17785512*ep^7*mtt^4*mWW^5*s^4*t^3 + 11600*mtt^3*mWW^6*s^4*t^3 + 111486*ep*mtt^3*mWW^6*s^4*t^3 + 223572*ep^2*mtt^3*mWW^6*s^4*t^3 - 1034232*ep^3*mtt^3*mWW^6*s^4*t^3 - 5763182*ep^4*mtt^3*mWW^6*s^4*t^3 - 9558756*ep^5*mtt^3*mWW^6*s^4*t^3 - 4520216*ep^6*mtt^3*mWW^6*s^4*t^3 + 1140064*ep^7*mtt^3*mWW^6*s^4*t^3 - 4928*mtt^2*mWW^7*s^4*t^3 - 49238*ep*mtt^2*mWW^7*s^4*t^3 - 250700*ep^2*mtt^2*mWW^7*s^4*t^3 - 662462*ep^3*mtt^2*mWW^7*s^4*t^3 + 1139580*ep^4*mtt^2*mWW^7*s^4*t^3 + 9920356*ep^5*mtt^2*mWW^7*s^4*t^3 + 17251080*ep^6*mtt^2*mWW^7*s^4*t^3 + 9309824*ep^7*mtt^2*mWW^7*s^4*t^3 + 656*mtt*mWW^8*s^4*t^3 + 5416*ep*mtt*mWW^8*s^4*t^3 + 58570*ep^2*mtt*mWW^8*s^4*t^3 + 327908*ep^3*mtt*mWW^8*s^4*t^3 + 216938*ep^4*mtt*mWW^8*s^4*t^3 - 2593096*ep^5*mtt*mWW^8*s^4*t^3 - 6092512*ep^6*mtt*mWW^8*s^4*t^3 - 3829216*ep^7*mtt*mWW^8*s^4*t^3 + 8*mWW^9*s^4*t^3 + 608*ep*mWW^9*s^4*t^3 + 2438*ep^2*mWW^9*s^4*t^3 - 8407*ep^3*mWW^9*s^4*t^3 - 85014*ep^4*mWW^9*s^4*t^3 - 175583*ep^5*mWW^9*s^4*t^3 - 77342*ep^6*mWW^9*s^4*t^3 + 44472*ep^7*mWW^9*s^4*t^3 - 5760*ep^2*mtt^7*mWW*s^5*t^3 - 29856*ep^3*mtt^7*mWW*s^5*t^3 + 38088*ep^4*mtt^7*mWW*s^5*t^3 + 426896*ep^5*mtt^7*mWW*s^5*t^3 + 769152*ep^6*mtt^7*mWW*s^5*t^3 + 428800*ep^7*mtt^7*mWW*s^5*t^3 - 384*ep^2*mtt^6*mWW^2*s^5*t^3 - 18503*ep^3*mtt^6*mWW^2*s^5*t^3 + 21714*ep^4*mtt^6*mWW^2*s^5*t^3 + 682787*ep^5*mtt^6*mWW^2*s^5*t^3 + 1838698*ep^6*mtt^6*mWW^2*s^5*t^3 + 1400920*ep^7*mtt^6*mWW^2*s^5*t^3 - 4182*ep*mtt^5*mWW^3*s^5*t^3 - 86540*ep^2*mtt^5*mWW^3*s^5*t^3 - 515790*ep^3*mtt^5*mWW^3*s^5*t^3 - 1234196*ep^4*mtt^5*mWW^3*s^5*t^3 - 1561084*ep^5*mtt^5*mWW^3*s^5*t^3 - 1875700*ep^6*mtt^5*mWW^3*s^5*t^3 - 1518352*ep^7*mtt^5*mWW^3*s^5*t^3 - 2816*mtt^4*mWW^4*s^5*t^3 - 19134*ep*mtt^4*mWW^4*s^5*t^3 + 189650*ep^2*mtt^4*mWW^4*s^5*t^3 + 1843620*ep^3*mtt^4*mWW^4*s^5*t^3 + 4131372*ep^4*mtt^4*mWW^4*s^5*t^3 - 411188*ep^5*mtt^4*mWW^4*s^5*t^3 - 9220112*ep^6*mtt^4*mWW^4*s^5*t^3 - 6625152*ep^7*mtt^4*mWW^4*s^5*t^3 + 7344*mtt^3*mWW^5*s^5*t^3 + 69486*ep*mtt^3*mWW^5*s^5*t^3 - 5478*ep^2*mtt^3*mWW^5*s^5*t^3 - 1767018*ep^3*mtt^3*mWW^5*s^5*t^3 - 5360598*ep^4*mtt^3*mWW^5*s^5*t^3 - 2294652*ep^5*mtt^3*mWW^5*s^5*t^3 + 8334736*ep^6*mtt^3*mWW^5*s^5*t^3 + 7799200*ep^7*mtt^3*mWW^5*s^5*t^3 - 6384*mtt^2*mWW^6*s^5*t^3 - 65850*ep*mtt^2*mWW^6*s^5*t^3 - 187150*ep^2*mtt^2*mWW^6*s^5*t^3 + 283043*ep^3*mtt^2*mWW^6*s^5*t^3 + 3009892*ep^4*mtt^2*mWW^6*s^5*t^3 + 7053979*ep^5*mtt^2*mWW^6*s^5*t^3 + 6515170*ep^6*mtt^2*mWW^6*s^5*t^3 + 1826584*ep^7*mtt^2*mWW^6*s^5*t^3 + 2000*mtt*mWW^7*s^5*t^3 + 20768*ep*mtt*mWW^7*s^5*t^3 + 107562*ep^2*mtt*mWW^7*s^5*t^3 + 269248*ep^3*mtt*mWW^7*s^5*t^3 - 595250*ep^4*mtt*mWW^7*s^5*t^3 - 4555756*ep^5*mtt*mWW^7*s^5*t^3 - 7788692*ep^6*mtt*mWW^7*s^5*t^3 - 4176880*ep^7*mtt*mWW^7*s^5*t^3 - 144*mWW^8*s^5*t^3 - 1088*ep*mWW^8*s^5*t^3 - 11900*ep^2*mWW^8*s^5*t^3 - 65032*ep^3*mWW^8*s^5*t^3 - 13614*ep^4*mWW^8*s^5*t^3 + 650954*ep^5*mWW^8*s^5*t^3 + 1416380*ep^6*mWW^8*s^5*t^3 + 860272*ep^7*mWW^8*s^5*t^3 + 4320*ep^2*mtt^6*mWW*s^6*t^3 + 22476*ep^3*mtt^6*mWW*s^6*t^3 - 28020*ep^4*mtt^6*mWW*s^6*t^3 - 319416*ep^5*mtt^6*mWW*s^6*t^3 - 577536*ep^6*mtt^6*mWW*s^6*t^3 - 322944*ep^7*mtt^6*mWW*s^6*t^3 - 348*ep^2*mtt^5*mWW^2*s^6*t^3 + 9872*ep^3*mtt^5*mWW^2*s^6*t^3 + 2612*ep^4*mtt^5*mWW^2*s^6*t^3 - 325836*ep^5*mtt^5*mWW^2*s^6*t^3 - 948820*ep^6*mtt^5*mWW^2*s^6*t^3 - 741088*ep^7*mtt^5*mWW^2*s^6*t^3 + 1080*ep*mtt^4*mWW^3*s^6*t^3 + 23662*ep^2*mtt^4*mWW^3*s^6*t^3 + 148632*ep^3*mtt^4*mWW^3*s^6*t^3 + 423178*ep^4*mtt^4*mWW^3*s^6*t^3 + 839316*ep^5*mtt^4*mWW^3*s^6*t^3 + 1370528*ep^6*mtt^4*mWW^3*s^6*t^3 + 1028320*ep^7*mtt^4*mWW^3*s^6*t^3 + 1072*mtt^3*mWW^4*s^6*t^3 + 9374*ep*mtt^3*mWW^4*s^6*t^3 - 36432*ep^2*mtt^3*mWW^4*s^6*t^3 - 517422*ep^3*mtt^3*mWW^4*s^6*t^3 - 1279828*ep^4*mtt^3*mWW^4*s^6*t^3 - 70176*ep^5*mtt^3*mWW^4*s^6*t^3 + 2563112*ep^6*mtt^3*mWW^4*s^6*t^3 + 1927152*ep^7*mtt^3*mWW^4*s^6*t^3 - 2448*mtt^2*mWW^5*s^6*t^3 - 25426*ep*mtt^2*mWW^5*s^6*t^3 - 36184*ep^2*mtt^2*mWW^5*s^6*t^3 + 387972*ep^3*mtt^2*mWW^5*s^6*t^3 + 1471216*ep^4*mtt^2*mWW^5*s^6*t^3 + 1128126*ep^5*mtt^2*mWW^5*s^6*t^3 - 1452228*ep^6*mtt^2*mWW^5*s^6*t^3 - 1748144*ep^7*mtt^2*mWW^5*s^6*t^3 + 1680*mtt*mWW^6*s^6*t^3 + 18058*ep*mtt*mWW^6*s^6*t^3 + 61664*ep^2*mtt*mWW^6*s^6*t^3 - 8760*ep^3*mtt*mWW^6*s^6*t^3 - 698472*ep^4*mtt*mWW^6*s^6*t^3 - 2050958*ep^5*mtt*mWW^6*s^6*t^3 - 2314640*ep^6*mtt*mWW^6*s^6*t^3 - 871232*ep^7*mtt*mWW^6*s^6*t^3 - 304*mWW^7*s^6*t^3 - 3086*ep*mWW^7*s^6*t^3 - 16682*ep^2*mWW^7*s^6*t^3 - 44114*ep^3*mWW^7*s^6*t^3 + 97218*ep^4*mWW^7*s^6*t^3 + 761312*ep^5*mWW^7*s^6*t^3 + 1311200*ep^6*mWW^7*s^6*t^3 + 706432*ep^7*mWW^7*s^6*t^3 - 1728*ep^2*mtt^5*mWW*s^7*t^3 - 8952*ep^3*mtt^5*mWW*s^7*t^3 + 11580*ep^4*mtt^5*mWW*s^7*t^3 + 129060*ep^5*mtt^5*mWW*s^7*t^3 + 232968*ep^6*mtt^5*mWW*s^7*t^3 + 130272*ep^7*mtt^5*mWW*s^7*t^3 + 468*ep^2*mtt^4*mWW^2*s^7*t^3 - 1559*ep^3*mtt^4*mWW^2*s^7*t^3 - 6170*ep^4*mtt^4*mWW^2*s^7*t^3 + 61719*ep^5*mtt^4*mWW^2*s^7*t^3 + 219606*ep^6*mtt^4*mWW^2*s^7*t^3 + 182616*ep^7*mtt^4*mWW^2*s^7*t^3 - 34*ep*mtt^3*mWW^3*s^7*t^3 - 926*ep^2*mtt^3*mWW^3*s^7*t^3 - 9364*ep^3*mtt^3*mWW^3*s^7*t^3 - 67292*ep^4*mtt^3*mWW^3*s^7*t^3 - 278636*ep^5*mtt^3*mWW^3*s^7*t^3 - 538560*ep^6*mtt^3*mWW^3*s^7*t^3 - 369024*ep^7*mtt^3*mWW^3*s^7*t^3 - 160*mtt^2*mWW^4*s^7*t^3 - 1810*ep*mtt^2*mWW^4*s^7*t^3 + 150*ep^2*mtt^2*mWW^4*s^7*t^3 + 51660*ep^3*mtt^2*mWW^4*s^7*t^3 + 131928*ep^4*mtt^2*mWW^4*s^7*t^3 - 58532*ep^5*mtt^2*mWW^4*s^7*t^3 - 430200*ep^6*mtt^2*mWW^4*s^7*t^3 - 311248*ep^7*mtt^2*mWW^4*s^7*t^3 + 320*mtt*mWW^5*s^7*t^3 + 3578*ep*mtt*mWW^5*s^7*t^3 + 8538*ep^2*mtt*mWW^5*s^7*t^3 - 27682*ep^3*mtt*mWW^5*s^7*t^3 - 120112*ep^4*mtt*mWW^5*s^7*t^3 - 22970*ep^5*mtt*mWW^5*s^7*t^3 + 315228*ep^6*mtt*mWW^5*s^7*t^3 + 290096*ep^7*mtt*mWW^5*s^7*t^3 - 160*mWW^6*s^7*t^3 - 1734*ep*mWW^6*s^7*t^3 - 6502*ep^2*mWW^6*s^7*t^3 - 3815*ep^3*mWW^6*s^7*t^3 + 52658*ep^4*mWW^6*s^7*t^3 + 177423*ep^5*mWW^6*s^7*t^3 + 211326*ep^6*mWW^6*s^7*t^3 + 81896*ep^7*mWW^6*s^7*t^3 + 288*ep^2*mtt^4*mWW*s^8*t^3 + 1455*ep^3*mtt^4*mWW*s^8*t^3 - 2250*ep^4*mtt^4*mWW*s^8*t^3 - 22459*ep^5*mtt^4*mWW*s^8*t^3 - 40002*ep^6*mtt^4*mWW*s^8*t^3 - 22232*ep^7*mtt^4*mWW*s^8*t^3 - 144*ep^2*mtt^3*mWW^2*s^8*t^3 - 232*ep^3*mtt^3*mWW^2*s^8*t^3 + 1862*ep^4*mtt^3*mWW^2*s^8*t^3 + 1806*ep^5*mtt^3*mWW^2*s^8*t^3 - 8996*ep^6*mtt^3*mWW^2*s^8*t^3 - 11216*ep^7*mtt^3*mWW^2*s^8*t^3 - 24*ep*mtt^2*mWW^3*s^8*t^3 - 560*ep^2*mtt^2*mWW^3*s^8*t^3 - 2804*ep^3*mtt^2*mWW^3*s^8*t^3 + 2634*ep^4*mtt^2*mWW^3*s^8*t^3 + 43386*ep^5*mtt^2*mWW^3*s^8*t^3 + 90740*ep^6*mtt^2*mWW^3*s^8*t^3 + 57488*ep^7*mtt^2*mWW^3*s^8*t^3 + 48*ep*mtt*mWW^4*s^8*t^3 + 416*ep^2*mtt*mWW^4*s^8*t^3 + 1792*ep^3*mtt*mWW^4*s^8*t^3 + 9166*ep^4*mtt*mWW^4*s^8*t^3 + 31630*ep^5*mtt*mWW^4*s^8*t^3 + 49884*ep^6*mtt*mWW^4*s^8*t^3 + 28144*ep^7*mtt*mWW^4*s^8*t^3 - 24*ep*mWW^5*s^8*t^3 + 125*ep^3*mWW^5*s^8*t^3 - 8388*ep^4*mWW^5*s^8*t^3 - 44955*ep^5*mWW^5*s^8*t^3 - 79530*ep^6*mWW^5*s^8*t^3 - 46808*ep^7*mWW^5*s^8*t^3 + 12*ep^3*mtt^3*mWW*s^9*t^3 + 102*ep^4*mtt^3*mWW*s^9*t^3 + 294*ep^5*mtt^3*mWW*s^9*t^3 + 348*ep^6*mtt^3*mWW*s^9*t^3 + 144*ep^7*mtt^3*mWW*s^9*t^3 - 12*ep^3*mtt^2*mWW^2*s^9*t^3 - 102*ep^4*mtt^2*mWW^2*s^9*t^3 - 294*ep^5*mtt^2*mWW^2*s^9*t^3 - 348*ep^6*mtt^2*mWW^2*s^9*t^3 - 144*ep^7*mtt^2*mWW^2*s^9*t^3 - 12*ep^3*mtt*mWW^3*s^9*t^3 - 102*ep^4*mtt*mWW^3*s^9*t^3 - 294*ep^5*mtt*mWW^3*s^9*t^3 - 348*ep^6*mtt*mWW^3*s^9*t^3 - 144*ep^7*mtt*mWW^3*s^9*t^3 + 12*ep^3*mWW^4*s^9*t^3 + 102*ep^4*mWW^4*s^9*t^3 + 294*ep^5*mWW^4*s^9*t^3 + 348*ep^6*mWW^4*s^9*t^3 + 144*ep^7*mWW^4*s^9*t^3 + 12*ep^3*mtt^11*mWW*t^4 + 66*ep^4*mtt^11*mWW*t^4 + 18*ep^5*mtt^11*mWW*t^4 - 300*ep^6*mtt^11*mWW*t^4 - 336*ep^7*mtt^11*mWW*t^4 + 249*ep^3*mtt^10*mWW^2*t^4 + 2748*ep^4*mtt^10*mWW^2*t^4 + 10905*ep^5*mtt^10*mWW^2*t^4 + 18366*ep^6*mtt^10*mWW^2*t^4 + 11112*ep^7*mtt^10*mWW^2*t^4 - 414*ep*mtt^9*mWW^3*t^4 - 5532*ep^2*mtt^9*mWW^3*t^4 - 31386*ep^3*mtt^9*mWW^3*t^4 - 99030*ep^4*mtt^9*mWW^3*t^4 - 184158*ep^5*mtt^9*mWW^3*t^4 - 189180*ep^6*mtt^9*mWW^3*t^4 - 82320*ep^7*mtt^9*mWW^3*t^4 + 1638*ep*mtt^8*mWW^4*t^4 + 21108*ep^2*mtt^8*mWW^4*t^4 + 113100*ep^3*mtt^8*mWW^4*t^4 + 328572*ep^4*mtt^8*mWW^4*t^4 + 549222*ep^5*mtt^8*mWW^4*t^4 + 499956*ep^6*mtt^8*mWW^4*t^4 + 192624*ep^7*mtt^8*mWW^4*t^4 - 2262*ep*mtt^7*mWW^5*t^4 - 27150*ep^2*mtt^7*mWW^5*t^4 - 132774*ep^3*mtt^7*mWW^5*t^4 - 345714*ep^4*mtt^7*mWW^5*t^4 - 509592*ep^5*mtt^7*mWW^5*t^4 - 404232*ep^6*mtt^7*mWW^5*t^4 - 135456*ep^7*mtt^7*mWW^5*t^4 + 942*ep*mtt^6*mWW^6*t^4 + 7782*ep^2*mtt^6*mWW^6*t^4 + 14106*ep^3*mtt^6*mWW^6*t^4 - 42906*ep^4*mtt^6*mWW^6*t^4 - 202560*ep^5*mtt^6*mWW^6*t^4 - 282072*ep^6*mtt^6*mWW^6*t^4 - 134112*ep^7*mtt^6*mWW^6*t^4 + 582*ep*mtt^5*mWW^7*t^4 + 11436*ep^2*mtt^5*mWW^7*t^4 + 87990*ep^3*mtt^5*mWW^7*t^4 + 340806*ep^4*mtt^5*mWW^7*t^4 + 702414*ep^5*mtt^5*mWW^7*t^4 + 731772*ep^6*mtt^5*mWW^7*t^4 + 301200*ep^7*mtt^5*mWW^7*t^4 - 654*ep*mtt^4*mWW^8*t^4 - 9576*ep^2*mtt^4*mWW^8*t^4 - 61170*ep^3*mtt^4*mWW^8*t^4 - 215220*ep^4*mtt^4*mWW^8*t^4 - 426180*ep^5*mtt^4*mWW^8*t^4 - 440088*ep^6*mtt^4*mWW^8*t^4 - 183072*ep^7*mtt^4*mWW^8*t^4 + 174*ep*mtt^3*mWW^9*t^4 + 1218*ep^2*mtt^3*mWW^9*t^4 + 864*ep^3*mtt^3*mWW^9*t^4 - 11124*ep^4*mtt^3*mWW^9*t^4 - 32064*ep^5*mtt^3*mWW^9*t^4 - 30576*ep^6*mtt^3*mWW^9*t^4 - 7872*ep^7*mtt^3*mWW^9*t^4 - 6*ep*mtt^2*mWW^10*t^4 + 1038*ep^2*mtt^2*mWW^10*t^4 + 12963*ep^3*mtt^2*mWW^10*t^4 + 60342*ep^4*mtt^2*mWW^10*t^4 + 133749*ep^5*mtt^2*mWW^10*t^4 + 141534*ep^6*mtt^2*mWW^10*t^4 + 57000*ep^7*mtt^2*mWW^10*t^4 - 324*ep^2*mtt*mWW^11*t^4 - 3954*ep^3*mtt*mWW^11*t^4 - 18540*ep^4*mtt*mWW^11*t^4 - 41754*ep^5*mtt*mWW^11*t^4 - 45180*ep^6*mtt*mWW^11*t^4 - 18768*ep^7*mtt*mWW^11*t^4 + 36*ep^3*mtt^11*s*t^4 + 330*ep^4*mtt^11*s*t^4 + 1062*ep^5*mtt^11*s*t^4 + 1452*ep^6*mtt^11*s*t^4 + 720*ep^7*mtt^11*s*t^4 + 288*ep^2*mtt^10*mWW*s*t^4 + 1458*ep^3*mtt^10*mWW*s*t^4 - 1854*ep^4*mtt^10*mWW*s*t^4 - 19552*ep^5*mtt^10*mWW*s*t^4 - 33288*ep^6*mtt^10*mWW*s*t^4 - 17312*ep^7*mtt^10*mWW*s*t^4 + 192*ep^2*mtt^9*mWW^2*s*t^4 - 931*ep^3*mtt^9*mWW^2*s*t^4 - 27604*ep^4*mtt^9*mWW^2*s*t^4 - 137663*ep^5*mtt^9*mWW^2*s*t^4 - 259878*ep^6*mtt^9*mWW^2*s*t^4 - 168616*ep^7*mtt^9*mWW^2*s*t^4 + 2948*ep*mtt^8*mWW^3*s*t^4 + 40948*ep^2*mtt^8*mWW^3*s*t^4 + 232906*ep^3*mtt^8*mWW^3*s*t^4 + 719492*ep^4*mtt^8*mWW^3*s*t^4 + 1339066*ep^5*mtt^8*mWW^3*s*t^4 + 1466716*ep^6*mtt^8*mWW^3*s*t^4 + 721104*ep^7*mtt^8*mWW^3*s*t^4 + 272*mtt^7*mWW^4*s*t^4 - 7980*ep*mtt^7*mWW^4*s*t^4 - 156040*ep^2*mtt^7*mWW^4*s*t^4 - 903724*ep^3*mtt^7*mWW^4*s*t^4 - 2226860*ep^4*mtt^7*mWW^4*s*t^4 - 2235040*ep^5*mtt^7*mWW^4*s*t^4 - 387512*ep^6*mtt^7*mWW^4*s*t^4 + 402464*ep^7*mtt^7*mWW^4*s*t^4 - 1000*mtt^6*mWW^5*s*t^4 + 4212*ep*mtt^6*mWW^5*s*t^4 + 202784*ep^2*mtt^6*mWW^5*s*t^4 + 1236408*ep^3*mtt^6*mWW^5*s*t^4 + 2441588*ep^4*mtt^6*mWW^5*s*t^4 - 229604*ep^5*mtt^6*mWW^5*s*t^4 - 5376224*ep^6*mtt^6*mWW^5*s*t^4 - 4075584*ep^7*mtt^6*mWW^5*s*t^4 + 1376*mtt^5*mWW^6*s*t^4 + 5940*ep*mtt^5*mWW^6*s*t^4 - 78108*ep^2*mtt^5*mWW^6*s*t^4 - 544558*ep^3*mtt^5*mWW^6*s*t^4 - 573148*ep^4*mtt^5*mWW^6*s*t^4 + 2857566*ep^5*mtt^5*mWW^6*s*t^4 + 7403072*ep^6*mtt^5*mWW^6*s*t^4 + 4848160*ep^7*mtt^5*mWW^6*s*t^4 - 848*mtt^4*mWW^7*s*t^4 - 7236*ep*mtt^4*mWW^7*s*t^4 - 44794*ep^2*mtt^4*mWW^7*s*t^4 - 251420*ep^3*mtt^4*mWW^7*s*t^4 - 837974*ep^4*mtt^4*mWW^7*s*t^4 - 1618080*ep^5*mtt^4*mWW^7*s*t^4 - 1870592*ep^6*mtt^4*mWW^7*s*t^4 - 983936*ep^7*mtt^4*mWW^7*s*t^4 + 208*mtt^3*mWW^8*s*t^4 + 1596*ep*mtt^3*mWW^8*s*t^4 + 38290*ep^2*mtt^3*mWW^8*s*t^4 + 289064*ep^3*mtt^3*mWW^8*s*t^4 + 670016*ep^4*mtt^3*mWW^8*s*t^4 + 16950*ep^5*mtt^3*mWW^8*s*t^4 - 1462660*ep^6*mtt^3*mWW^8*s*t^4 - 1161584*ep^7*mtt^3*mWW^8*s*t^4 - 8*mtt^2*mWW^9*s*t^4 + 940*ep*mtt^2*mWW^9*s*t^4 + 1958*ep^2*mtt^2*mWW^9*s*t^4 - 39204*ep^3*mtt^2*mWW^9*s*t^4 - 168988*ep^4*mtt^2*mWW^9*s*t^4 - 125434*ep^5*mtt^2*mWW^9*s*t^4 + 264612*ep^6*mtt^2*mWW^9*s*t^4 + 310064*ep^7*mtt^2*mWW^9*s*t^4 - 420*ep*mtt*mWW^10*s*t^4 - 5686*ep^2*mtt*mWW^10*s*t^4 - 22383*ep^3*mtt*mWW^10*s*t^4 - 7094*ep^4*mtt*mWW^10*s*t^4 + 122357*ep^5*mtt*mWW^10*s*t^4 + 224182*ep^6*mtt*mWW^10*s*t^4 + 112904*ep^7*mtt*mWW^10*s*t^4 + 168*ep^2*mWW^11*s*t^4 + 2348*ep^3*mWW^11*s*t^4 + 12096*ep^4*mWW^11*s*t^4 + 28372*ep^5*mWW^11*s*t^4 + 30120*ep^6*mWW^11*s*t^4 + 11616*ep^7*mWW^11*s*t^4 - 252*ep^3*mtt^10*s^2*t^4 - 2310*ep^4*mtt^10*s^2*t^4 - 7434*ep^5*mtt^10*s^2*t^4 - 10164*ep^6*mtt^10*s^2*t^4 - 5040*ep^7*mtt^10*s^2*t^4 - 3552*ep^2*mtt^9*mWW*s^2*t^4 - 18780*ep^3*mtt^9*mWW*s^2*t^4 + 19076*ep^4*mtt^9*mWW*s^2*t^4 + 244556*ep^5*mtt^9*mWW*s^2*t^4 + 441400*ep^6*mtt^9*mWW*s^2*t^4 + 244000*ep^7*mtt^9*mWW*s^2*t^4 + 2064*ep^2*mtt^8*mWW^2*s^2*t^4 + 16252*ep^3*mtt^8*mWW^2*s^2*t^4 + 87768*ep^4*mtt^8*mWW^2*s^2*t^4 + 381884*ep^5*mtt^8*mWW^2*s^2*t^4 + 801620*ep^6*mtt^8*mWW^2*s^2*t^4 + 580784*ep^7*mtt^8*mWW^2*s^2*t^4 - 8314*ep*mtt^7*mWW^3*s^2*t^4 - 112628*ep^2*mtt^7*mWW^3*s^2*t^4 - 644604*ep^3*mtt^7*mWW^3*s^2*t^4 - 2123288*ep^4*mtt^7*mWW^3*s^2*t^4 - 4493590*ep^5*mtt^7*mWW^3*s^2*t^4 - 5738316*ep^6*mtt^7*mWW^3*s^2*t^4 - 3199760*ep^7*mtt^7*mWW^3*s^2*t^4 - 1504*mtt^6*mWW^4*s^2*t^4 + 12518*ep*mtt^6*mWW^4*s^2*t^4 + 417684*ep^2*mtt^6*mWW^4*s^2*t^4 + 2617308*ep^3*mtt^6*mWW^4*s^2*t^4 + 6226968*ep^4*mtt^6*mWW^4*s^2*t^4 + 4860446*ep^5*mtt^6*mWW^4*s^2*t^4 - 1480688*ep^6*mtt^6*mWW^4*s^2*t^4 - 2306656*ep^7*mtt^6*mWW^4*s^2*t^4 + 4944*mtt^5*mWW^5*s^2*t^4 + 14906*ep*mtt^5*mWW^5*s^2*t^4 - 523568*ep^2*mtt^5*mWW^5*s^2*t^4 - 3737326*ep^3*mtt^5*mWW^5*s^2*t^4 - 6898796*ep^4*mtt^5*mWW^5*s^2*t^4 + 4759632*ep^5*mtt^5*mWW^5*s^2*t^4 + 23819308*ep^6*mtt^5*mWW^5*s^2*t^4 + 16515344*ep^7*mtt^5*mWW^5*s^2*t^4 - 5952*mtt^4*mWW^6*s^2*t^4 - 38658*ep*mtt^4*mWW^6*s^2*t^4 + 205262*ep^2*mtt^4*mWW^6*s^2*t^4 + 1932698*ep^3*mtt^4*mWW^6*s^2*t^4 + 2643118*ep^4*mtt^4*mWW^6*s^2*t^4 - 8489092*ep^5*mtt^4*mWW^6*s^2*t^4 - 24133428*ep^6*mtt^4*mWW^6*s^2*t^4 - 16023568*ep^7*mtt^4*mWW^6*s^2*t^4 + 3104*mtt^3*mWW^7*s^2*t^4 + 23674*ep*mtt^3*mWW^7*s^2*t^4 + 79658*ep^2*mtt^3*mWW^7*s^2*t^4 + 255402*ep^3*mtt^3*mWW^7*s^2*t^4 + 556202*ep^4*mtt^3*mWW^7*s^2*t^4 + 735940*ep^5*mtt^3*mWW^7*s^2*t^4 + 1145296*ep^6*mtt^3*mWW^7*s^2*t^4 + 1017152*ep^7*mtt^3*mWW^7*s^2*t^4 - 608*mtt^2*mWW^8*s^2*t^4 - 3278*ep*mtt^2*mWW^8*s^2*t^4 - 73930*ep^2*mtt^2*mWW^8*s^2*t^4 - 525470*ep^3*mtt^2*mWW^8*s^2*t^4 - 659684*ep^4*mtt^2*mWW^8*s^2*t^4 + 2666246*ep^5*mtt^2*mWW^8*s^2*t^4 + 7028784*ep^6*mtt^2*mWW^8*s^2*t^4 + 4449408*ep^7*mtt^2*mWW^8*s^2*t^4 + 16*mtt*mWW^9*s^2*t^4 - 1290*ep*mtt*mWW^9*s^2*t^4 + 3314*ep^2*mtt*mWW^9*s^2*t^4 + 86760*ep^3*mtt*mWW^9*s^2*t^4 + 190358*ep^4*mtt*mWW^9*s^2*t^4 - 375782*ep^5*mtt*mWW^9*s^2*t^4 - 1429888*ep^6*mtt*mWW^9*s^2*t^4 - 1055040*ep^7*mtt*mWW^9*s^2*t^4 + 442*ep*mWW^10*s^2*t^4 + 5696*ep^2*mWW^10*s^2*t^4 + 17964*ep^3*mWW^10*s^2*t^4 - 39844*ep^4*mWW^10*s^2*t^4 - 284150*ep^5*mWW^10*s^2*t^4 - 445652*ep^6*mWW^10*s^2*t^4 - 217392*ep^7*mWW^10*s^2*t^4 + 756*ep^3*mtt^9*s^3*t^4 + 6930*ep^4*mtt^9*s^3*t^4 + 22302*ep^5*mtt^9*s^3*t^4 + 30492*ep^6*mtt^9*s^3*t^4 + 15120*ep^7*mtt^9*s^3*t^4 + 13824*ep^2*mtt^8*mWW*s^3*t^4 + 73590*ep^3*mtt^8*mWW*s^3*t^4 - 72258*ep^4*mtt^8*mWW*s^3*t^4 - 956992*ep^5*mtt^8*mWW*s^3*t^4 - 1744632*ep^6*mtt^8*mWW*s^3*t^4 - 974432*ep^7*mtt^8*mWW*s^3*t^4 - 11736*ep^2*mtt^7*mWW^2*s^3*t^4 - 66594*ep^3*mtt^7*mWW^2*s^3*t^4 - 122982*ep^4*mtt^7*mWW^2*s^3*t^4 - 322548*ep^5*mtt^7*mWW^2*s^3*t^4 - 932208*ep^6*mtt^7*mWW^2*s^3*t^4 - 858048*ep^7*mtt^7*mWW^2*s^3*t^4 + 12080*ep*mtt^6*mWW^3*s^3*t^4 + 150908*ep^2*mtt^6*mWW^3*s^3*t^4 + 870134*ep^3*mtt^6*mWW^3*s^3*t^4 + 3297334*ep^4*mtt^6*mWW^3*s^3*t^4 + 8427768*ep^5*mtt^6*mWW^3*s^3*t^4 + 12337532*ep^6*mtt^6*mWW^3*s^3*t^4 + 7359472*ep^7*mtt^6*mWW^3*s^3*t^4 + 3200*mtt^5*mWW^4*s^3*t^4 - 4008*ep*mtt^5*mWW^4*s^3*t^4 - 534966*ep^2*mtt^5*mWW^4*s^3*t^4 - 3694660*ep^3*mtt^5*mWW^4*s^3*t^4 - 9228012*ep^4*mtt^5*mWW^4*s^3*t^4 - 8023886*ep^5*mtt^5*mWW^4*s^3*t^4 + 276152*ep^6*mtt^5*mWW^4*s^3*t^4 + 1915600*ep^7*mtt^5*mWW^4*s^3*t^4 - 9400*mtt^4*mWW^5*s^3*t^4 - 54016*ep*mtt^4*mWW^5*s^3*t^4 + 601568*ep^2*mtt^4*mWW^5*s^3*t^4 + 5178522*ep^3*mtt^4*mWW^5*s^3*t^4 + 10100990*ep^4*mtt^4*mWW^5*s^3*t^4 - 6370088*ep^5*mtt^4*mWW^5*s^3*t^4 - 33913604*ep^6*mtt^4*mWW^5*s^3*t^4 - 23520464*ep^7*mtt^4*mWW^5*s^3*t^4 + 9776*mtt^3*mWW^6*s^3*t^4 + 76168*ep*mtt^3*mWW^6*s^3*t^4 - 175982*ep^2*mtt^3*mWW^6*s^3*t^4 - 2569382*ep^3*mtt^3*mWW^6*s^3*t^4 - 4472940*ep^4*mtt^3*mWW^6*s^3*t^4 + 8331916*ep^5*mtt^3*mWW^6*s^3*t^4 + 28110528*ep^6*mtt^3*mWW^6*s^3*t^4 + 19254480*ep^7*mtt^3*mWW^6*s^3*t^4 - 4160*mtt^2*mWW^7*s^3*t^4 - 34112*ep*mtt^2*mWW^7*s^3*t^4 - 97622*ep^2*mtt^2*mWW^7*s^3*t^4 - 128522*ep^3*mtt^2*mWW^7*s^3*t^4 + 295692*ep^4*mtt^2*mWW^7*s^3*t^4 + 1532940*ep^5*mtt^2*mWW^7*s^3*t^4 + 1652532*ep^6*mtt^2*mWW^7*s^3*t^4 + 256560*ep^7*mtt^2*mWW^7*s^3*t^4 + 592*mtt*mWW^8*s^3*t^4 + 3552*ep*mtt*mWW^8*s^3*t^4 + 59036*ep^2*mtt*mWW^8*s^3*t^4 + 385568*ep^3*mtt*mWW^8*s^3*t^4 + 240484*ep^4*mtt*mWW^8*s^3*t^4 - 3052040*ep^5*mtt*mWW^8*s^3*t^4 - 6830708*ep^6*mtt*mWW^8*s^3*t^4 - 4100464*ep^7*mtt*mWW^8*s^3*t^4 - 8*mWW^9*s^3*t^4 + 336*ep*mWW^9*s^3*t^4 - 5030*ep^2*mWW^9*s^3*t^4 - 48692*ep^3*mWW^9*s^3*t^4 - 38758*ep^4*mWW^9*s^3*t^4 + 430788*ep^5*mWW^9*s^3*t^4 + 1039836*ep^6*mWW^9*s^3*t^4 + 663696*ep^7*mWW^9*s^3*t^4 - 1260*ep^3*mtt^8*s^4*t^4 - 11550*ep^4*mtt^8*s^4*t^4 - 37170*ep^5*mtt^8*s^4*t^4 - 50820*ep^6*mtt^8*s^4*t^4 - 25200*ep^7*mtt^8*s^4*t^4 - 25920*ep^2*mtt^7*mWW*s^4*t^4 - 138120*ep^3*mtt^7*mWW*s^4*t^4 + 135420*ep^4*mtt^7*mWW*s^4*t^4 + 1799680*ep^5*mtt^7*mWW*s^4*t^4 + 3288240*ep^6*mtt^7*mWW*s^4*t^4 + 1841600*ep^7*mtt^7*mWW*s^4*t^4 + 23064*ep^2*mtt^6*mWW^2*s^4*t^4 + 118129*ep^3*mtt^6*mWW^2*s^4*t^4 + 68970*ep^4*mtt^6*mWW^2*s^4*t^4 - 211201*ep^5*mtt^6*mWW^2*s^4*t^4 + 154722*ep^6*mtt^6*mWW^2*s^4*t^4 + 538872*ep^7*mtt^6*mWW^2*s^4*t^4 - 9650*ep*mtt^5*mWW^3*s^4*t^4 - 100724*ep^2*mtt^5*mWW^3*s^4*t^4 - 587932*ep^3*mtt^5*mWW^3*s^4*t^4 - 2902924*ep^4*mtt^5*mWW^3*s^4*t^4 - 9263342*ep^5*mtt^5*mWW^3*s^4*t^4 - 14977176*ep^6*mtt^5*mWW^3*s^4*t^4 - 9182752*ep^7*mtt^5*mWW^3*s^4*t^4 - 3296*mtt^4*mWW^4*s^4*t^4 - 7758*ep*mtt^4*mWW^4*s^4*t^4 + 343754*ep^2*mtt^4*mWW^4*s^4*t^4 + 2720142*ep^3*mtt^4*mWW^4*s^4*t^4 + 7658792*ep^4*mtt^4*mWW^4*s^4*t^4 + 9104638*ep^5*mtt^4*mWW^4*s^4*t^4 + 4708636*ep^6*mtt^4*mWW^4*s^4*t^4 + 1416560*ep^7*mtt^4*mWW^4*s^4*t^4 + 8608*mtt^3*mWW^5*s^4*t^4 + 63638*ep*mtt^3*mWW^5*s^4*t^4 - 315446*ep^2*mtt^3*mWW^5*s^4*t^4 - 3602362*ep^3*mtt^3*mWW^5*s^4*t^4 - 7934790*ep^4*mtt^3*mWW^5*s^4*t^4 + 2078992*ep^5*mtt^3*mWW^5*s^4*t^4 + 21015912*ep^6*mtt^3*mWW^5*s^4*t^4 + 15264384*ep^7*mtt^3*mWW^5*s^4*t^4 - 7520*mtt^2*mWW^6*s^4*t^4 - 66698*ep*mtt^2*mWW^6*s^4*t^4 + 26154*ep^2*mtt^2*mWW^6*s^4*t^4 + 1549157*ep^3*mtt^2*mWW^6*s^4*t^4 + 3474596*ep^4*mtt^2*mWW^6*s^4*t^4 - 2692775*ep^5*mtt^2*mWW^6*s^4*t^4 - 14015434*ep^6*mtt^2*mWW^6*s^4*t^4 - 10247864*ep^7*mtt^2*mWW^6*s^4*t^4 + 2400*mtt*mWW^7*s^4*t^4 + 21652*ep*mtt*mWW^7*s^4*t^4 + 65282*ep^2*mtt*mWW^7*s^4*t^4 + 41486*ep^3*mtt*mWW^7*s^4*t^4 - 482506*ep^4*mtt*mWW^7*s^4*t^4 - 1820066*ep^5*mtt*mWW^7*s^4*t^4 - 2279312*ep^6*mtt*mWW^7*s^4*t^4 - 862688*ep^7*mtt*mWW^7*s^4*t^4 - 192*mWW^8*s^4*t^4 - 1184*ep*mWW^8*s^4*t^4 - 16164*ep^2*mWW^8*s^4*t^4 - 100248*ep^3*mWW^8*s^4*t^4 - 15080*ep^4*mWW^8*s^4*t^4 + 1013020*ep^5*mWW^8*s^4*t^4 + 2118944*ep^6*mWW^8*s^4*t^4 + 1240960*ep^7*mWW^8*s^4*t^4 + 1260*ep^3*mtt^7*s^5*t^4 + 11550*ep^4*mtt^7*s^5*t^4 + 37170*ep^5*mtt^7*s^5*t^4 + 50820*ep^6*mtt^7*s^5*t^4 + 25200*ep^7*mtt^7*s^5*t^4 + 26400*ep^2*mtt^6*mWW*s^5*t^4 + 140478*ep^3*mtt^6*mWW*s^5*t^4 - 139426*ep^4*mtt^6*mWW*s^5*t^4 - 1836608*ep^5*mtt^6*mWW*s^5*t^4 - 3352760*ep^6*mtt^6*mWW*s^5*t^4 - 1877344*ep^7*mtt^6*mWW*s^5*t^4 - 22680*ep^2*mtt^5*mWW^2*s^5*t^4 - 110635*ep^3*mtt^5*mWW^2*s^5*t^4 + 11576*ep^4*mtt^5*mWW^2*s^5*t^4 + 611317*ep^5*mtt^5*mWW^2*s^5*t^4 + 670610*ep^6*mtt^5*mWW^2*s^5*t^4 + 44440*ep^7*mtt^5*mWW^2*s^5*t^4 + 4084*ep*mtt^4*mWW^3*s^5*t^4 + 24248*ep^2*mtt^4*mWW^3*s^5*t^4 + 148968*ep^3*mtt^4*mWW^3*s^5*t^4 + 1445136*ep^4*mtt^4*mWW^3*s^5*t^4 + 6007044*ep^5*mtt^4*mWW^3*s^5*t^4 + 10404716*ep^6*mtt^4*mWW^3*s^5*t^4 + 6390480*ep^7*mtt^4*mWW^3*s^5*t^4 + 1648*mtt^3*mWW^4*s^5*t^4 + 7492*ep*mtt^3*mWW^4*s^5*t^4 - 98518*ep^2*mtt^3*mWW^4*s^5*t^4 - 981190*ep^3*mtt^3*mWW^4*s^5*t^4 - 3407112*ep^4*mtt^3*mWW^4*s^5*t^4 - 5848576*ep^5*mtt^3*mWW^4*s^5*t^4 - 5613580*ep^6*mtt^3*mWW^4*s^5*t^4 - 2636400*ep^7*mtt^3*mWW^4*s^5*t^4 - 3792*mtt^2*mWW^5*s^5*t^4 - 32388*ep*mtt^2*mWW^5*s^5*t^4 + 66004*ep^2*mtt^2*mWW^5*s^5*t^4 + 1228918*ep^3*mtt^2*mWW^5*s^5*t^4 + 3086962*ep^4*mtt^2*mWW^5*s^5*t^4 + 308372*ep^5*mtt^2*mWW^5*s^5*t^4 - 6094580*ep^6*mtt^2*mWW^5*s^5*t^4 - 4824048*ep^7*mtt^2*mWW^5*s^5*t^4 + 2640*mtt*mWW^6*s^5*t^4 + 25532*ep*mtt*mWW^6*s^5*t^4 + 19074*ep^2*mtt*mWW^6*s^5*t^4 - 425717*ep^3*mtt*mWW^6*s^5*t^4 - 1152494*ep^4*mtt*mWW^6*s^5*t^4 + 238315*ep^5*mtt*mWW^6*s^5*t^4 + 3332594*ep^6*mtt*mWW^6*s^5*t^4 + 2633720*ep^7*mtt*mWW^6*s^5*t^4 - 496*mWW^7*s^5*t^4 - 4720*ep*mWW^7*s^5*t^4 - 14528*ep^2*mWW^7*s^5*t^4 - 3330*ep^3*mWW^7*s^5*t^4 + 132576*ep^4*mWW^7*s^5*t^4 + 448022*ep^5*mWW^7*s^5*t^4 + 557252*ep^6*mWW^7*s^5*t^4 + 223984*ep^7*mWW^7*s^5*t^4 - 756*ep^3*mtt^6*s^6*t^4 - 6930*ep^4*mtt^6*s^6*t^4 - 22302*ep^5*mtt^6*s^6*t^4 - 30492*ep^6*mtt^6*s^6*t^4 - 15120*ep^7*mtt^6*s^6*t^4 - 14688*ep^2*mtt^5*mWW*s^6*t^4 - 77868*ep^3*mtt^5*mWW*s^6*t^4 + 79284*ep^4*mtt^5*mWW*s^6*t^4 + 1023412*ep^5*mtt^5*mWW*s^6*t^4 + 1861608*ep^6*mtt^5*mWW*s^6*t^4 + 1039712*ep^7*mtt^5*mWW*s^6*t^4 + 12024*ep^2*mtt^4*mWW^2*s^6*t^4 + 57870*ep^3*mtt^4*mWW^2*s^6*t^4 - 32508*ep^4*mtt^4*mWW^2*s^6*t^4 - 483942*ep^5*mtt^4*mWW^2*s^6*t^4 - 699192*ep^6*mtt^4*mWW^2*s^6*t^4 - 268032*ep^7*mtt^4*mWW^2*s^6*t^4 - 758*ep*mtt^3*mWW^3*s^6*t^4 + 6604*ep^2*mtt^3*mWW^3*s^6*t^4 + 32638*ep^3*mtt^3*mWW^3*s^6*t^4 - 380108*ep^4*mtt^3*mWW^3*s^6*t^4 - 2238160*ep^5*mtt^3*mWW^3*s^6*t^4 - 4058548*ep^6*mtt^3*mWW^3*s^6*t^4 - 2447472*ep^7*mtt^3*mWW^3*s^6*t^4 - 320*mtt^2*mWW^4*s^6*t^4 - 1854*ep*mtt^2*mWW^4*s^6*t^4 + 5030*ep^2*mtt^2*mWW^4*s^6*t^4 + 119628*ep^3*mtt^2*mWW^4*s^6*t^4 + 678384*ep^4*mtt^2*mWW^4*s^6*t^4 + 1811236*ep^5*mtt^2*mWW^4*s^6*t^4 + 2369236*ep^6*mtt^2*mWW^4*s^6*t^4 + 1219392*ep^7*mtt^2*mWW^4*s^6*t^4 + 640*mtt*mWW^5*s^6*t^4 + 5886*ep*mtt*mWW^5*s^6*t^4 - 5204*ep^2*mtt*mWW^5*s^6*t^4 - 176420*ep^3*mtt*mWW^5*s^6*t^4 - 446800*ep^4*mtt*mWW^5*s^6*t^4 + 22722*ep^5*mtt*mWW^5*s^6*t^4 + 1070832*ep^6*mtt*mWW^5*s^6*t^4 + 845568*ep^7*mtt*mWW^5*s^6*t^4 - 320*mWW^6*s^6*t^4 - 3274*ep*mWW^6*s^6*t^4 - 3766*ep^2*mWW^6*s^6*t^4 + 45796*ep^3*mWW^6*s^6*t^4 + 116670*ep^4*mWW^6*s^6*t^4 - 88102*ep^5*mWW^6*s^6*t^4 - 481476*ep^6*mWW^6*s^6*t^4 - 359840*ep^7*mWW^6*s^6*t^4 + 252*ep^3*mtt^5*s^7*t^4 + 2310*ep^4*mtt^5*s^7*t^4 + 7434*ep^5*mtt^5*s^7*t^4 + 10164*ep^6*mtt^5*s^7*t^4 + 5040*ep^7*mtt^5*s^7*t^4 + 4032*ep^2*mtt^4*mWW*s^7*t^4 + 21210*ep^3*mtt^4*mWW*s^7*t^4 - 22686*ep^4*mtt^4*mWW*s^7*t^4 - 281376*ep^5*mtt^4*mWW*s^7*t^4 - 507720*ep^6*mtt^4*mWW*s^7*t^4 - 281760*ep^7*mtt^4*mWW*s^7*t^4 - 3312*ep^2*mtt^3*mWW^2*s^7*t^4 - 16368*ep^3*mtt^3*mWW^2*s^7*t^4 + 13954*ep^4*mtt^3*mWW^2*s^7*t^4 + 176574*ep^5*mtt^3*mWW^2*s^7*t^4 + 291204*ep^6*mtt^3*mWW^2*s^7*t^4 + 144208*ep^7*mtt^3*mWW^2*s^7*t^4 + 24*ep*mtt^2*mWW^3*s^7*t^4 - 4208*ep^2*mtt^2*mWW^3*s^7*t^4 - 22752*ep^3*mtt^2*mWW^3*s^7*t^4 + 45358*ep^4*mtt^2*mWW^3*s^7*t^4 + 431058*ep^5*mtt^2*mWW^3*s^7*t^4 + 800316*ep^6*mtt^2*mWW^3*s^7*t^4 + 466544*ep^7*mtt^2*mWW^3*s^7*t^4 - 48*ep*mtt*mWW^4*s^7*t^4 + 2332*ep^2*mtt*mWW^4*s^7*t^4 + 11436*ep^3*mtt*mWW^4*s^7*t^4 - 32576*ep^4*mtt*mWW^4*s^7*t^4 - 243252*ep^5*mtt*mWW^4*s^7*t^4 - 417504*ep^6*mtt*mWW^4*s^7*t^4 - 228448*ep^7*mtt*mWW^4*s^7*t^4 + 24*ep*mWW^5*s^7*t^4 + 1156*ep^2*mWW^5*s^7*t^4 + 6582*ep^3*mWW^5*s^7*t^4 - 3120*ep^4*mWW^5*s^7*t^4 - 80358*ep^5*mWW^5*s^7*t^4 - 163500*ep^6*mWW^5*s^7*t^4 - 99824*ep^7*mWW^5*s^7*t^4 - 36*ep^3*mtt^4*s^8*t^4 - 330*ep^4*mtt^4*s^8*t^4 - 1062*ep^5*mtt^4*s^8*t^4 - 1452*ep^6*mtt^4*s^8*t^4 - 720*ep^7*mtt^4*s^8*t^4 - 384*ep^2*mtt^3*mWW*s^8*t^4 - 1980*ep^3*mtt^3*mWW*s^8*t^4 + 2378*ep^4*mtt^3*mWW*s^8*t^4 + 26862*ep^5*mtt^3*mWW*s^8*t^4 + 47452*ep^6*mtt^3*mWW*s^8*t^4 + 25872*ep^7*mtt^3*mWW*s^8*t^4 + 384*ep^2*mtt^2*mWW^2*s^8*t^4 + 2028*ep^3*mtt^2*mWW^2*s^8*t^4 - 1922*ep^4*mtt^2*mWW^2*s^8*t^4 - 25326*ep^5*mtt^2*mWW^2*s^8*t^4 - 45244*ep^6*mtt^2*mWW^2*s^8*t^4 - 24720*ep^7*mtt^2*mWW^2*s^8*t^4 + 384*ep^2*mtt*mWW^3*s^8*t^4 + 2028*ep^3*mtt*mWW^3*s^8*t^4 - 1970*ep^4*mtt*mWW^3*s^8*t^4 - 25686*ep^5*mtt*mWW^3*s^8*t^4 - 46060*ep^6*mtt*mWW^3*s^8*t^4 - 25296*ep^7*mtt*mWW^3*s^8*t^4 - 384*ep^2*mWW^4*s^8*t^4 - 2040*ep^3*mWW^4*s^8*t^4 + 1844*ep^4*mWW^4*s^8*t^4 + 25212*ep^5*mWW^4*s^8*t^4 + 45304*ep^6*mWW^4*s^8*t^4 + 24864*ep^7*mWW^4*s^8*t^4 + 36*ep^3*mtt^11*t^5 + 330*ep^4*mtt^11*t^5 + 1062*ep^5*mtt^11*t^5 + 1452*ep^6*mtt^11*t^5 + 720*ep^7*mtt^11*t^5 - 6*ep^3*mtt^10*mWW*t^5 + 102*ep^4*mtt^10*mWW*t^5 + 1020*ep^5*mtt^10*mWW*t^5 + 2544*ep^6*mtt^10*mWW*t^5 + 1920*ep^7*mtt^10*mWW*t^5 - 1059*ep^3*mtt^9*mWW^2*t^5 - 11052*ep^4*mtt^9*mWW^2*t^5 - 41499*ep^5*mtt^9*mWW^2*t^5 - 66618*ep^6*mtt^9*mWW^2*t^5 - 38712*ep^7*mtt^9*mWW^2*t^5 + 720*ep*mtt^8*mWW^3*t^5 + 9450*ep^2*mtt^8*mWW^3*t^5 + 53574*ep^3*mtt^8*mWW^3*t^5 + 173664*ep^4*mtt^8*mWW^3*t^5 + 340284*ep^5*mtt^8*mWW^3*t^5 + 372312*ep^6*mtt^8*mWW^3*t^5 + 171936*ep^7*mtt^8*mWW^3*t^5 - 2580*ep*mtt^7*mWW^4*t^5 - 31998*ep^2*mtt^7*mWW^4*t^5 - 163938*ep^3*mtt^7*mWW^4*t^5 - 457680*ep^4*mtt^7*mWW^4*t^5 - 750516*ep^5*mtt^7*mWW^4*t^5 - 690888*ep^6*mtt^7*mWW^4*t^5 - 276960*ep^7*mtt^7*mWW^4*t^5 + 3252*ep*mtt^6*mWW^5*t^5 + 36324*ep^2*mtt^6*mWW^5*t^5 + 160128*ep^3*mtt^6*mWW^5*t^5 + 364950*ep^4*mtt^6*mWW^5*t^5 + 464946*ep^5*mtt^6*mWW^5*t^5 + 325764*ep^6*mtt^6*mWW^5*t^5 + 103536*ep^7*mtt^6*mWW^5*t^5 - 1416*ep*mtt^5*mWW^6*t^5 - 10914*ep^2*mtt^5*mWW^6*t^5 - 14820*ep^3*mtt^5*mWW^6*t^5 + 78456*ep^4*mtt^5*mWW^6*t^5 + 298818*ep^5*mtt^5*mWW^6*t^5 + 376428*ep^6*mtt^5*mWW^6*t^5 + 163728*ep^7*mtt^5*mWW^6*t^5 - 264*ep*mtt^4*mWW^7*t^5 - 7278*ep^2*mtt^4*mWW^7*t^5 - 63180*ep^3*mtt^4*mWW^7*t^5 - 253842*ep^4*mtt^4*mWW^7*t^5 - 522780*ep^5*mtt^4*mWW^7*t^5 - 533040*ep^6*mtt^4*mWW^7*t^5 - 210816*ep^7*mtt^4*mWW^7*t^5 + 348*ep*mtt^3*mWW^8*t^5 + 5226*ep^2*mtt^3*mWW^8*t^5 + 35112*ep^3*mtt^3*mWW^8*t^5 + 131028*ep^4*mtt^3*mWW^8*t^5 + 272850*ep^5*mtt^3*mWW^8*t^5 + 291228*ep^6*mtt^3*mWW^8*t^5 + 122448*ep^7*mtt^3*mWW^8*t^5 - 60*ep*mtt^2*mWW^9*t^5 - 612*ep^2*mtt^2*mWW^9*t^5 - 3678*ep^3*mtt^2*mWW^9*t^5 - 17118*ep^4*mtt^2*mWW^9*t^5 - 47712*ep^5*mtt^2*mWW^9*t^5 - 65736*ep^6*mtt^2*mWW^9*t^5 - 34464*ep^7*mtt^2*mWW^9*t^5 - 330*ep^2*mtt*mWW^10*t^5 - 3759*ep^3*mtt*mWW^10*t^5 - 16194*ep^4*mtt*mWW^10*t^5 - 32823*ep^5*mtt*mWW^10*t^5 - 30906*ep^6*mtt*mWW^10*t^5 - 10488*ep^7*mtt*mWW^10*t^5 + 132*ep^2*mWW^11*t^5 + 1590*ep^3*mWW^11*t^5 + 7356*ep^4*mWW^11*t^5 + 16350*ep^5*mWW^11*t^5 + 17460*ep^6*mWW^11*t^5 + 7152*ep^7*mWW^11*t^5 - 516*ep^3*mtt^10*s*t^5 - 4722*ep^4*mtt^10*s*t^5 - 15162*ep^5*mtt^10*s*t^5 - 20676*ep^6*mtt^10*s*t^5 - 10224*ep^7*mtt^10*s*t^5 - 1824*ep^2*mtt^9*mWW*s*t^5 - 9219*ep^3*mtt^9*mWW*s*t^5 + 13232*ep^4*mtt^9*mWW*s*t^5 + 134657*ep^5*mtt^9*mWW*s*t^5 + 235870*ep^6*mtt^9*mWW*s*t^5 + 128104*ep^7*mtt^9*mWW*s*t^5 + 3120*ep^2*mtt^8*mWW^2*s*t^5 + 24711*ep^3*mtt^8*mWW^2*s*t^5 + 71280*ep^4*mtt^8*mWW^2*s*t^5 + 126711*ep^5*mtt^8*mWW^2*s*t^5 + 181386*ep^6*mtt^8*mWW^2*s*t^5 + 128952*ep^7*mtt^8*mWW^2*s*t^5 - 4150*ep*mtt^7*mWW^3*s*t^5 - 49936*ep^2*mtt^7*mWW^3*s*t^5 - 289992*ep^3*mtt^7*mWW^3*s*t^5 - 1098364*ep^4*mtt^7*mWW^3*s*t^5 - 2637302*ep^5*mtt^7*mWW^3*s*t^5 - 3461064*ep^6*mtt^7*mWW^3*s*t^5 - 1840832*ep^7*mtt^7*mWW^3*s*t^5 - 288*mtt^6*mWW^4*s*t^5 + 10896*ep*mtt^6*mWW^4*s*t^5 + 171694*ep^2*mtt^6*mWW^4*s*t^5 + 949718*ep^3*mtt^6*mWW^4*s*t^5 + 2658094*ep^4*mtt^6*mWW^4*s*t^5 + 4197926*ep^5*mtt^6*mWW^4*s*t^5 + 3851172*ep^6*mtt^6*mWW^4*s*t^5 + 1694128*ep^7*mtt^6*mWW^4*s*t^5 + 904*mtt^5*mWW^5*s*t^5 - 8200*ep*mtt^5*mWW^5*s*t^5 - 227264*ep^2*mtt^5*mWW^5*s*t^5 - 1226180*ep^3*mtt^5*mWW^5*s*t^5 - 2047672*ep^4*mtt^5*mWW^5*s*t^5 + 1121344*ep^5*mtt^5*mWW^5*s*t^5 + 5816740*ep^6*mtt^5*mWW^5*s*t^5 + 3856528*ep^7*mtt^5*mWW^5*s*t^5 - 1016*mtt^4*mWW^6*s*t^5 + 212*ep*mtt^4*mWW^6*s*t^5 + 131350*ep^2*mtt^4*mWW^6*s*t^5 + 653172*ep^3*mtt^4*mWW^6*s*t^5 - 95728*ep^4*mtt^4*mWW^6*s*t^5 - 6123690*ep^5*mtt^4*mWW^6*s*t^5 - 12194928*ep^6*mtt^4*mWW^6*s*t^5 - 7151392*ep^7*mtt^4*mWW^6*s*t^5 + 472*mtt^3*mWW^7*s*t^5 + 1374*ep*mtt^3*mWW^7*s*t^5 - 16162*ep^2*mtt^3*mWW^7*s*t^5 - 10466*ep^3*mtt^3*mWW^7*s*t^5 + 691164*ep^4*mtt^3*mWW^7*s*t^5 + 3134546*ep^5*mtt^3*mWW^7*s*t^5 + 5151092*ep^6*mtt^3*mWW^7*s*t^5 + 2920880*ep^7*mtt^3*mWW^7*s*t^5 - 72*mtt^2*mWW^8*s*t^5 + 12*ep*mtt^2*mWW^8*s*t^5 - 16702*ep^2*mtt^2*mWW^8*s*t^5 - 132388*ep^3*mtt^2*mWW^8*s*t^5 - 189794*ep^4*mtt^2*mWW^8*s*t^5 + 506924*ep^5*mtt^2*mWW^8*s*t^5 + 1385524*ep^6*mtt^2*mWW^8*s*t^5 + 844176*ep^7*mtt^2*mWW^8*s*t^5 - 320*ep*mtt*mWW^9*s*t^5 + 3630*ep^2*mtt*mWW^9*s*t^5 + 35439*ep^3*mtt*mWW^9*s*t^5 + 17060*ep^4*mtt*mWW^9*s*t^5 - 355231*ep^5*mtt*mWW^9*s*t^5 - 809290*ep^6*mtt*mWW^9*s*t^5 - 506168*ep^7*mtt*mWW^9*s*t^5 + 176*ep*mWW^10*s*t^5 + 2094*ep^2*mWW^10*s*t^5 + 5721*ep^3*mWW^10*s*t^5 - 14550*ep^4*mWW^10*s*t^5 - 90723*ep^5*mWW^10*s*t^5 - 135826*ep^6*mWW^10*s*t^5 - 64152*ep^7*mWW^10*s*t^5 + 2388*ep^3*mtt^9*s^2*t^5 + 21834*ep^4*mtt^9*s^2*t^5 + 70026*ep^5*mtt^9*s^2*t^5 + 95364*ep^6*mtt^9*s^2*t^5 + 47088*ep^7*mtt^9*s^2*t^5 + 14304*ep^2*mtt^8*mWW*s^2*t^5 + 73569*ep^3*mtt^8*mWW*s^2*t^5 - 96886*ep^4*mtt^8*mWW*s^2*t^5 - 1055069*ep^5*mtt^8*mWW*s^2*t^5 - 1884110*ep^6*mtt^8*mWW*s^2*t^5 - 1042408*ep^7*mtt^8*mWW*s^2*t^5 - 28272*ep^2*mtt^7*mWW^2*s^2*t^5 - 173764*ep^3*mtt^7*mWW^2*s^2*t^5 - 124674*ep^4*mtt^7*mWW^2*s^2*t^5 + 845270*ep^5*mtt^7*mWW^2*s^2*t^5 + 1646828*ep^6*mtt^7*mWW^2*s^2*t^5 + 801904*ep^7*mtt^7*mWW^2*s^2*t^5 + 9480*ep*mtt^6*mWW^3*s^2*t^5 + 105388*ep^2*mtt^6*mWW^3*s^2*t^5 + 628094*ep^3*mtt^6*mWW^3*s^2*t^5 + 2753034*ep^4*mtt^6*mWW^3*s^2*t^5 + 7612472*ep^5*mtt^6*mWW^3*s^2*t^5 + 10990704*ep^6*mtt^6*mWW^3*s^2*t^5 + 6209376*ep^7*mtt^6*mWW^3*s^2*t^5 + 1208*mtt^5*mWW^4*s^2*t^5 - 16806*ep*mtt^5*mWW^4*s^2*t^5 - 325470*ep^2*mtt^5*mWW^4*s^2*t^5 - 1975862*ep^3*mtt^5*mWW^4*s^2*t^5 - 6406612*ep^4*mtt^5*mWW^4*s^2*t^5 - 12437910*ep^5*mtt^5*mWW^4*s^2*t^5 - 14197792*ep^6*mtt^5*mWW^4*s^2*t^5 - 7280848*ep^7*mtt^5*mWW^4*s^2*t^5 - 3416*mtt^4*mWW^5*s^2*t^5 - 214*ep*mtt^4*mWW^5*s^2*t^5 + 451834*ep^2*mtt^4*mWW^5*s^2*t^5 + 2837006*ep^3*mtt^4*mWW^5*s^2*t^5 + 5023648*ep^4*mtt^4*mWW^5*s^2*t^5 - 2630278*ep^5*mtt^4*mWW^5*s^2*t^5 - 14114696*ep^6*mtt^4*mWW^5*s^2*t^5 - 9203744*ep^7*mtt^4*mWW^5*s^2*t^5 + 3352*mtt^3*mWW^6*s^2*t^5 + 12354*ep*mtt^3*mWW^6*s^2*t^5 - 295686*ep^2*mtt^3*mWW^6*s^2*t^5 - 1792266*ep^3*mtt^3*mWW^6*s^2*t^5 - 487544*ep^4*mtt^3*mWW^6*s^2*t^5 + 14395162*ep^5*mtt^3*mWW^6*s^2*t^5 + 30053104*ep^6*mtt^3*mWW^6*s^2*t^5 + 17754320*ep^7*mtt^3*mWW^6*s^2*t^5 - 1288*mtt^2*mWW^7*s^2*t^5 - 4198*ep*mtt^2*mWW^7*s^2*t^5 + 73192*ep^2*mtt^2*mWW^7*s^2*t^5 + 308618*ep^3*mtt^2*mWW^7*s^2*t^5 - 882518*ep^4*mtt^2*mWW^7*s^2*t^5 - 6625978*ep^5*mtt^2*mWW^7*s^2*t^5 - 11891760*ep^6*mtt^2*mWW^7*s^2*t^5 - 6880256*ep^7*mtt^2*mWW^7*s^2*t^5 + 144*mtt*mWW^8*s^2*t^5 - 596*ep*mtt*mWW^8*s^2*t^5 + 12532*ep^2*mtt*mWW^8*s^2*t^5 + 137678*ep^3*mtt*mWW^8*s^2*t^5 + 162020*ep^4*mtt*mWW^8*s^2*t^5 - 814654*ep^5*mtt*mWW^8*s^2*t^5 - 1933196*ep^6*mtt*mWW^8*s^2*t^5 - 1116112*ep^7*mtt*mWW^8*s^2*t^5 - 20*ep*mWW^9*s^2*t^5 - 7822*ep^2*mWW^9*s^2*t^5 - 45245*ep^3*mWW^9*s^2*t^5 + 39642*ep^4*mWW^9*s^2*t^5 + 647007*ep^5*mWW^9*s^2*t^5 + 1243330*ep^6*mWW^9*s^2*t^5 + 714136*ep^7*mWW^9*s^2*t^5 - 5508*ep^3*mtt^8*s^3*t^5 - 50322*ep^4*mtt^8*s^3*t^5 - 161226*ep^5*mtt^8*s^3*t^5 - 219300*ep^6*mtt^8*s^3*t^5 - 108144*ep^7*mtt^8*s^3*t^5 - 41280*ep^2*mtt^7*mWW*s^3*t^5 - 213702*ep^3*mtt^7*mWW*s^3*t^5 + 268892*ep^4*mtt^7*mWW*s^3*t^5 + 3019626*ep^5*mtt^7*mWW*s^3*t^5 + 5419420*ep^6*mtt^7*mWW*s^3*t^5 + 3009744*ep^7*mtt^7*mWW*s^3*t^5 + 79488*ep^2*mtt^6*mWW^2*s^3*t^5 + 454162*ep^3*mtt^6*mWW^2*s^3*t^5 + 11984*ep^4*mtt^6*mWW^2*s^3*t^5 - 3645746*ep^5*mtt^6*mWW^2*s^3*t^5 - 6727924*ep^6*mtt^6*mWW^2*s^3*t^5 - 3526288*ep^7*mtt^6*mWW^2*s^3*t^5 - 10940*ep*mtt^5*mWW^3*s^3*t^5 - 111500*ep^2*mtt^5*mWW^3*s^3*t^5 - 678794*ep^3*mtt^5*mWW^3*s^3*t^5 - 3488812*ep^4*mtt^5*mWW^3*s^3*t^5 - 10874354*ep^5*mtt^5*mWW^3*s^3*t^5 - 16728636*ep^6*mtt^5*mWW^3*s^3*t^5 - 9756528*ep^7*mtt^5*mWW^3*s^3*t^5 - 1872*mtt^4*mWW^4*s^3*t^5 + 11398*ep*mtt^4*mWW^4*s^3*t^5 + 270100*ep^2*mtt^4*mWW^4*s^3*t^5 + 1874646*ep^3*mtt^4*mWW^4*s^3*t^5 + 7874696*ep^4*mtt^4*mWW^4*s^3*t^5 + 19696672*ep^5*mtt^4*mWW^4*s^3*t^5 + 26310068*ep^6*mtt^4*mWW^4*s^3*t^5 + 14238432*ep^7*mtt^4*mWW^4*s^3*t^5 + 4760*mtt^3*mWW^5*s^3*t^5 + 16946*ep*mtt^3*mWW^5*s^3*t^5 - 370036*ep^2*mtt^3*mWW^5*s^3*t^5 - 2806702*ep^3*mtt^3*mWW^5*s^3*t^5 - 6159260*ep^4*mtt^3*mWW^5*s^3*t^5 - 1588608*ep^5*mtt^3*mWW^5*s^3*t^5 + 7933680*ep^6*mtt^3*mWW^5*s^3*t^5 + 5889856*ep^7*mtt^3*mWW^5*s^3*t^5 - 3976*mtt^2*mWW^6*s^3*t^5 - 24074*ep*mtt^2*mWW^6*s^3*t^5 + 225500*ep^2*mtt^2*mWW^6*s^3*t^5 + 1717734*ep^3*mtt^2*mWW^6*s^3*t^5 + 1223904*ep^4*mtt^2*mWW^6*s^3*t^5 - 11169404*ep^5*mtt^2*mWW^6*s^3*t^5 - 24992520*ep^6*mtt^2*mWW^6*s^3*t^5 - 14980240*ep^7*mtt^2*mWW^6*s^3*t^5 + 1160*mtt*mWW^7*s^3*t^5 + 6242*ep*mtt*mWW^7*s^3*t^5 - 53020*ep^2*mtt*mWW^7*s^3*t^5 - 311274*ep^3*mtt*mWW^7*s^3*t^5 + 393388*ep^4*mtt*mWW^7*s^3*t^5 + 4632180*ep^5*mtt*mWW^7*s^3*t^5 + 8664456*ep^6*mtt*mWW^7*s^3*t^5 + 5024832*ep^7*mtt*mWW^7*s^3*t^5 - 72*mWW^8*s^3*t^5 + 428*ep*mWW^8*s^3*t^5 + 748*ep^2*mWW^8*s^3*t^5 - 31498*ep^3*mWW^8*s^3*t^5 - 82894*ep^4*mWW^8*s^3*t^5 + 64652*ep^5*mWW^8*s^3*t^5 + 307060*ep^6*mWW^8*s^3*t^5 + 193360*ep^7*mWW^8*s^3*t^5 + 7260*ep^3*mtt^7*s^4*t^5 + 66270*ep^4*mtt^7*s^4*t^5 + 212070*ep^5*mtt^7*s^4*t^5 + 288060*ep^6*mtt^7*s^4*t^5 + 141840*ep^7*mtt^7*s^4*t^5 + 58560*ep^2*mtt^6*mWW*s^4*t^5 + 303660*ep^3*mtt^6*mWW*s^4*t^5 - 375350*ep^4*mtt^6*mWW*s^4*t^5 - 4258010*ep^5*mtt^6*mWW*s^4*t^5 - 7644820*ep^6*mtt^6*mWW*s^4*t^5 - 4245040*ep^7*mtt^6*mWW*s^4*t^5 - 103248*ep^2*mtt^5*mWW^2*s^4*t^5 - 569247*ep^3*mtt^5*mWW^2*s^4*t^5 + 177192*ep^4*mtt^5*mWW^2*s^4*t^5 + 5435297*ep^5*mtt^5*mWW^2*s^4*t^5 + 9886998*ep^6*mtt^5*mWW^2*s^4*t^5 + 5282920*ep^7*mtt^5*mWW^2*s^4*t^5 + 6640*ep*mtt^4*mWW^3*s^4*t^5 + 58246*ep^2*mtt^4*mWW^3*s^4*t^5 + 362706*ep^3*mtt^4*mWW^3*s^4*t^5 + 2362972*ep^4*mtt^4*mWW^3*s^4*t^5 + 8359772*ep^5*mtt^4*mWW^3*s^4*t^5 + 13489256*ep^6*mtt^4*mWW^3*s^4*t^5 + 7974880*ep^7*mtt^4*mWW^3*s^4*t^5 + 1272*mtt^3*mWW^4*s^4*t^5 - 3486*ep*mtt^3*mWW^4*s^4*t^5 - 83920*ep^2*mtt^3*mWW^4*s^4*t^5 - 766380*ep^3*mtt^3*mWW^4*s^4*t^5 - 5040380*ep^4*mtt^3*mWW^4*s^4*t^5 - 16206902*ep^5*mtt^3*mWW^4*s^4*t^5 - 23858408*ep^6*mtt^3*mWW^4*s^4*t^5 - 13086048*ep^7*mtt^3*mWW^4*s^4*t^5 - 2888*mtt^2*mWW^5*s^4*t^5 - 15846*ep*mtt^2*mWW^5*s^4*t^5 + 120978*ep^2*mtt^2*mWW^5*s^4*t^5 + 1233968*ep^3*mtt^2*mWW^5*s^4*t^5 + 3633462*ep^4*mtt^2*mWW^5*s^4*t^5 + 4271970*ep^5*mtt^2*mWW^5*s^4*t^5 + 1736480*ep^6*mtt^2*mWW^5*s^4*t^5 + 88000*ep^7*mtt^2*mWW^5*s^4*t^5 + 1960*mtt*mWW^6*s^4*t^5 + 15366*ep*mtt*mWW^6*s^4*t^5 - 60212*ep^2*mtt*mWW^6*s^4*t^5 - 662847*ep^3*mtt*mWW^6*s^4*t^5 - 801626*ep^4*mtt*mWW^6*s^4*t^5 + 3207349*ep^5*mtt*mWW^6*s^4*t^5 + 8143034*ep^6*mtt*mWW^6*s^4*t^5 + 5046040*ep^7*mtt*mWW^6*s^4*t^5 - 344*mWW^7*s^4*t^5 - 2674*ep*mWW^7*s^4*t^5 + 9596*ep^2*mWW^7*s^4*t^5 + 90640*ep^3*mWW^7*s^4*t^5 - 24700*ep^4*mWW^7*s^4*t^5 - 1028266*ep^5*mWW^7*s^4*t^5 - 2049240*ep^6*mWW^7*s^4*t^5 - 1206432*ep^7*mWW^7*s^4*t^5 - 5676*ep^3*mtt^6*s^5*t^5 - 51750*ep^4*mtt^6*s^5*t^5 - 165342*ep^5*mtt^6*s^5*t^5 - 224172*ep^6*mtt^6*s^5*t^5 - 110160*ep^7*mtt^6*s^5*t^5 - 43680*ep^2*mtt^5*mWW*s^5*t^5 - 225999*ep^3*mtt^5*mWW*s^5*t^5 + 281368*ep^4*mtt^5*mWW*s^5*t^5 + 3167045*ep^5*mtt^5*mWW*s^5*t^5 + 5669366*ep^6*mtt^5*mWW*s^5*t^5 + 3139720*ep^7*mtt^5*mWW*s^5*t^5 + 68592*ep^2*mtt^4*mWW^2*s^5*t^5 + 370471*ep^3*mtt^4*mWW^2*s^5*t^5 - 193912*ep^4*mtt^4*mWW^2*s^5*t^5 - 3892737*ep^5*mtt^4*mWW^2*s^5*t^5 - 7036798*ep^6*mtt^4*mWW^2*s^5*t^5 - 3801096*ep^7*mtt^4*mWW^2*s^5*t^5 - 1950*ep*mtt^3*mWW^3*s^5*t^5 - 9520*ep^2*mtt^3*mWW^3*s^5*t^5 - 66214*ep^3*mtt^3*mWW^3*s^5*t^5 - 828120*ep^4*mtt^3*mWW^3*s^5*t^5 - 3500304*ep^5*mtt^3*mWW^3*s^5*t^5 - 5876524*ep^6*mtt^3*mWW^3*s^5*t^5 - 3459184*ep^7*mtt^3*mWW^3*s^5*t^5 - 320*mtt^2*mWW^4*s^5*t^5 + 978*ep*mtt^2*mWW^4*s^5*t^5 - 8158*ep^2*mtt^2*mWW^4*s^5*t^5 + 41136*ep^3*mtt^2*mWW^4*s^5*t^5 + 1536220*ep^4*mtt^2*mWW^4*s^5*t^5 + 6612308*ep^5*mtt^2*mWW^4*s^5*t^5 + 10485556*ep^6*mtt^2*mWW^4*s^5*t^5 + 5756880*ep^7*mtt^2*mWW^4*s^5*t^5 + 640*mtt*mWW^5*s^5*t^5 + 3910*ep*mtt*mWW^5*s^5*t^5 - 10860*ep^2*mtt*mWW^5*s^5*t^5 - 196355*ep^3*mtt*mWW^5*s^5*t^5 - 873776*ep^4*mtt*mWW^5*s^5*t^5 - 1897137*ep^5*mtt*mWW^5*s^5*t^5 - 2073442*ep^6*mtt*mWW^5*s^5*t^5 - 914584*ep^7*mtt*mWW^5*s^5*t^5 - 320*mWW^6*s^5*t^5 - 2938*ep*mWW^6*s^5*t^5 + 3626*ep^2*mWW^6*s^5*t^5 + 83669*ep^3*mWW^6*s^5*t^5 + 139258*ep^4*mWW^6*s^5*t^5 - 294937*ep^5*mWW^6*s^5*t^5 - 906834*ep^6*mWW^6*s^5*t^5 - 595064*ep^7*mWW^6*s^5*t^5 + 2556*ep^3*mtt^5*s^6*t^5 + 23262*ep^4*mtt^5*s^6*t^5 + 74142*ep^5*mtt^5*s^6*t^5 + 100236*ep^6*mtt^5*s^6*t^5 + 49104*ep^7*mtt^5*s^6*t^5 + 16224*ep^2*mtt^4*mWW*s^6*t^5 + 83289*ep^3*mtt^4*mWW*s^6*t^5 - 108362*ep^4*mtt^4*mWW*s^6*t^5 - 1179657*ep^5*mtt^4*mWW*s^6*t^5 - 2096230*ep^6*mtt^4*mWW*s^6*t^5 - 1154184*ep^7*mtt^4*mWW*s^6*t^5 - 22752*ep^2*mtt^3*mWW^2*s^6*t^5 - 121930*ep^3*mtt^3*mWW^2*s^6*t^5 + 80934*ep^4*mtt^3*mWW^2*s^6*t^5 + 1365088*ep^5*mtt^3*mWW^2*s^6*t^5 + 2466368*ep^6*mtt^3*mWW^2*s^6*t^5 + 1345472*ep^7*mtt^3*mWW^2*s^6*t^5 + 200*ep*mtt^2*mWW^3*s^6*t^5 - 2896*ep^2*mtt^2*mWW^3*s^6*t^5 - 12998*ep^3*mtt^2*mWW^3*s^6*t^5 + 133526*ep^4*mtt^2*mWW^3*s^6*t^5 + 763548*ep^5*mtt^2*mWW^3*s^6*t^5 + 1323496*ep^6*mtt^2*mWW^3*s^6*t^5 + 759584*ep^7*mtt^2*mWW^3*s^6*t^5 - 400*ep*mtt*mWW^4*s^6*t^5 + 9312*ep^2*mtt*mWW^4*s^6*t^5 + 49060*ep^3*mtt*mWW^4*s^6*t^5 - 172216*ep^4*mtt*mWW^4*s^6*t^5 - 1218132*ep^5*mtt*mWW^4*s^6*t^5 - 2092656*ep^6*mtt*mWW^4*s^6*t^5 - 1152448*ep^7*mtt*mWW^4*s^6*t^5 + 200*ep*mWW^5*s^6*t^5 + 112*ep^2*mWW^5*s^6*t^5 + 143*ep^3*mWW^5*s^6*t^5 + 43936*ep^4*mWW^5*s^6*t^5 + 198371*ep^5*mWW^5*s^6*t^5 + 303106*ep^6*mWW^5*s^6*t^5 + 154392*ep^7*mWW^5*s^6*t^5 - 588*ep^3*mtt^4*s^7*t^5 - 5334*ep^4*mtt^4*s^7*t^5 - 16926*ep^5*mtt^4*s^7*t^5 - 22764*ep^6*mtt^4*s^7*t^5 - 11088*ep^7*mtt^4*s^7*t^5 - 2304*ep^2*mtt^3*mWW*s^7*t^5 - 11544*ep^3*mtt^3*mWW*s^7*t^5 + 17436*ep^4*mtt^3*mWW*s^7*t^5 + 171744*ep^5*mtt^3*mWW*s^7*t^5 + 299760*ep^6*mtt^3*mWW*s^7*t^5 + 163008*ep^7*mtt^3*mWW*s^7*t^5 + 3072*ep^2*mtt^2*mWW^2*s^7*t^5 + 16704*ep^3*mtt^2*mWW^2*s^7*t^5 - 11320*ep^4*mtt^2*mWW^2*s^7*t^5 - 191028*ep^5*mtt^2*mWW^2*s^7*t^5 - 348440*ep^6*mtt^2*mWW^2*s^7*t^5 - 192288*ep^7*mtt^2*mWW^2*s^7*t^5 + 768*ep^2*mtt*mWW^3*s^7*t^5 + 3576*ep^3*mtt*mWW^3*s^7*t^5 - 8332*ep^4*mtt*mWW^3*s^7*t^5 - 65472*ep^5*mtt*mWW^3*s^7*t^5 - 111344*ep^6*mtt*mWW^3*s^7*t^5 - 60096*ep^7*mtt*mWW^3*s^7*t^5 - 1536*ep^2*mWW^4*s^7*t^5 - 8148*ep^3*mWW^4*s^7*t^5 + 7550*ep^4*mWW^4*s^7*t^5 + 101682*ep^5*mWW^4*s^7*t^5 + 182788*ep^6*mWW^4*s^7*t^5 + 100464*ep^7*mWW^4*s^7*t^5 + 48*ep^3*mtt^3*s^8*t^5 + 432*ep^4*mtt^3*s^8*t^5 + 1356*ep^5*mtt^3*s^8*t^5 + 1800*ep^6*mtt^3*s^8*t^5 + 864*ep^7*mtt^3*s^8*t^5 - 48*ep^3*mtt^2*mWW*s^8*t^5 - 432*ep^4*mtt^2*mWW*s^8*t^5 - 1356*ep^5*mtt^2*mWW*s^8*t^5 - 1800*ep^6*mtt^2*mWW*s^8*t^5 - 864*ep^7*mtt^2*mWW*s^8*t^5 - 48*ep^3*mtt*mWW^2*s^8*t^5 - 432*ep^4*mtt*mWW^2*s^8*t^5 - 1356*ep^5*mtt*mWW^2*s^8*t^5 - 1800*ep^6*mtt*mWW^2*s^8*t^5 - 864*ep^7*mtt*mWW^2*s^8*t^5 + 48*ep^3*mWW^3*s^8*t^5 + 432*ep^4*mWW^3*s^8*t^5 + 1356*ep^5*mWW^3*s^8*t^5 + 1800*ep^6*mWW^3*s^8*t^5 + 864*ep^7*mWW^3*s^8*t^5 - 264*ep^3*mtt^10*t^6 - 2412*ep^4*mtt^10*t^6 - 7728*ep^5*mtt^10*t^6 - 10512*ep^6*mtt^10*t^6 - 5184*ep^7*mtt^10*t^6 + 537*ep^3*mtt^9*mWW*t^6 + 4608*ep^4*mtt^9*mWW*t^6 + 13449*ep^5*mtt^9*mWW*t^6 + 16110*ep^6*mtt^9*mWW*t^6 + 6696*ep^7*mtt^9*mWW*t^6 + 2334*ep^3*mtt^8*mWW^2*t^6 + 23670*ep^4*mtt^8*mWW^2*t^6 + 86184*ep^5*mtt^8*mWW^2*t^6 + 134424*ep^6*mtt^8*mWW^2*t^6 + 76128*ep^7*mtt^8*mWW^2*t^6 - 750*ep*mtt^7*mWW^3*t^6 - 9642*ep^2*mtt^7*mWW^3*t^6 - 57888*ep^3*mtt^7*mWW^3*t^6 - 213372*ep^4*mtt^7*mWW^3*t^6 - 480432*ep^5*mtt^7*mWW^3*t^6 - 584304*ep^6*mtt^7*mWW^3*t^6 - 288192*ep^7*mtt^7*mWW^3*t^6 + 2400*ep*mtt^6*mWW^4*t^6 + 28050*ep^2*mtt^6*mWW^4*t^6 + 136122*ep^3*mtt^6*mWW^4*t^6 + 373308*ep^4*mtt^6*mWW^4*t^6 + 641196*ep^5*mtt^6*mWW^4*t^6 + 654792*ep^6*mtt^6*mWW^4*t^6 + 297312*ep^7*mtt^6*mWW^4*t^6 - 2688*ep*mtt^5*mWW^5*t^6 - 25704*ep^2*mtt^5*mWW^5*t^6 - 81162*ep^3*mtt^5*mWW^5*t^6 - 71586*ep^4*mtt^5*mWW^5*t^6 + 104376*ep^5*mtt^5*mWW^5*t^6 + 221400*ep^6*mtt^5*mWW^5*t^6 + 100704*ep^7*mtt^5*mWW^5*t^6 + 1116*ep*mtt^4*mWW^6*t^6 + 5292*ep^2*mtt^4*mWW^6*t^6 - 28422*ep^3*mtt^4*mWW^6*t^6 - 247452*ep^4*mtt^4*mWW^6*t^6 - 645750*ep^5*mtt^4*mWW^6*t^6 - 731460*ep^6*mtt^4*mWW^6*t^6 - 306864*ep^7*mtt^4*mWW^6*t^6 - 18*ep*mtt^3*mWW^7*t^6 + 2370*ep^2*mtt^3*mWW^7*t^6 + 27774*ep^3*mtt^3*mWW^7*t^6 + 120522*ep^4*mtt^3*mWW^7*t^6 + 250668*ep^5*mtt^3*mWW^7*t^6 + 250464*ep^6*mtt^3*mWW^7*t^6 + 95040*ep^7*mtt^3*mWW^7*t^6 - 60*ep*mtt^2*mWW^8*t^6 - 270*ep^2*mtt^2*mWW^8*t^6 + 1908*ep^3*mtt^2*mWW^8*t^6 + 15942*ep^4*mtt^2*mWW^8*t^6 + 42648*ep^5*mtt^2*mWW^8*t^6 + 51432*ep^6*mtt^2*mWW^8*t^6 + 24480*ep^7*mtt^2*mWW^8*t^6 - 24*ep^2*mtt*mWW^9*t^6 - 21*ep^3*mtt*mWW^9*t^6 + 1332*ep^4*mtt*mWW^9*t^6 + 6435*ep^5*mtt*mWW^9*t^6 + 10698*ep^6*mtt*mWW^9*t^6 + 5880*ep^7*mtt*mWW^9*t^6 - 72*ep^2*mWW^10*t^6 - 918*ep^3*mWW^10*t^6 - 4560*ep^4*mWW^10*t^6 - 11046*ep^5*mWW^10*t^6 - 13044*ep^6*mWW^10*t^6 - 6000*ep^7*mWW^10*t^6 + 2460*ep^3*mtt^9*s*t^6 + 22446*ep^4*mtt^9*s*t^6 + 71790*ep^5*mtt^9*s*t^6 + 97452*ep^6*mtt^9*s*t^6 + 47952*ep^7*mtt^9*s*t^6 + 4800*ep^2*mtt^8*mWW*s*t^6 + 20082*ep^3*mtt^8*mWW*s*t^6 - 73540*ep^4*mtt^8*mWW*s*t^6 - 480946*ep^5*mtt^8*mWW*s*t^6 - 797516*ep^6*mtt^8*mWW*s*t^6 - 427280*ep^7*mtt^8*mWW*s*t^6 - 14280*ep^2*mtt^7*mWW^2*s*t^6 - 89994*ep^3*mtt^7*mWW^2*s*t^6 - 64804*ep^4*mtt^7*mWW^2*s*t^6 + 485550*ep^5*mtt^7*mWW^2*s*t^6 + 1013372*ep^6*mtt^7*mWW^2*s*t^6 + 552976*ep^7*mtt^7*mWW^2*s*t^6 + 3508*ep*mtt^6*mWW^3*s*t^6 + 45876*ep^2*mtt^6*mWW^3*s*t^6 + 289920*ep^3*mtt^6*mWW^3*s*t^6 + 1141780*ep^4*mtt^6*mWW^3*s*t^6 + 2735184*ep^5*mtt^6*mWW^3*s*t^6 + 3540980*ep^6*mtt^6*mWW^3*s*t^6 + 1863632*ep^7*mtt^6*mWW^3*s*t^6 + 152*mtt^5*mWW^4*s*t^6 - 8952*ep*mtt^5*mWW^4*s*t^6 - 99822*ep^2*mtt^5*mWW^4*s*t^6 - 532258*ep^3*mtt^5*mWW^4*s*t^6 - 2087622*ep^4*mtt^5*mWW^4*s*t^6 - 5349522*ep^5*mtt^5*mWW^4*s*t^6 - 7269684*ep^6*mtt^5*mWW^4*s*t^6 - 3896112*ep^7*mtt^5*mWW^4*s*t^6 - 392*mtt^4*mWW^5*s*t^6 + 7928*ep*mtt^4*mWW^5*s*t^6 + 118462*ep^2*mtt^4*mWW^5*s*t^6 + 498093*ep^3*mtt^4*mWW^5*s*t^6 + 736644*ep^4*mtt^4*mWW^5*s*t^6 - 62137*ep^5*mtt^4*mWW^5*s*t^6 - 842982*ep^6*mtt^4*mWW^5*s*t^6 - 334856*ep^7*mtt^4*mWW^5*s*t^6 + 328*mtt^3*mWW^6*s*t^6 - 3920*ep*mtt^3*mWW^6*s*t^6 - 89462*ep^2*mtt^3*mWW^6*s*t^6 - 279000*ep^3*mtt^3*mWW^6*s*t^6 + 927684*ep^4*mtt^3*mWW^6*s*t^6 + 5860042*ep^5*mtt^3*mWW^6*s*t^6 + 9545092*ep^6*mtt^3*mWW^6*s*t^6 + 5036656*ep^7*mtt^3*mWW^6*s*t^6 - 88*mtt^2*mWW^7*s*t^6 + 2228*ep*mtt^2*mWW^7*s*t^6 + 42658*ep^2*mtt^2*mWW^7*s*t^6 + 113946*ep^3*mtt^2*mWW^7*s*t^6 - 644572*ep^4*mtt^2*mWW^7*s*t^6 - 3616188*ep^5*mtt^2*mWW^7*s*t^6 - 5946820*ep^6*mtt^2*mWW^7*s*t^6 - 3236944*ep^7*mtt^2*mWW^7*s*t^6 - 696*ep*mtt*mWW^8*s*t^6 - 5256*ep^2*mtt*mWW^8*s*t^6 - 11890*ep^3*mtt*mWW^8*s*t^6 + 3596*ep^4*mtt*mWW^8*s*t^6 + 88698*ep^5*mtt*mWW^8*s*t^6 + 206428*ep^6*mtt*mWW^8*s*t^6 + 149200*ep^7*mtt*mWW^8*s*t^6 - 96*ep*mWW^9*s*t^6 - 2976*ep^2*mWW^9*s*t^6 - 11359*ep^3*mWW^9*s*t^6 + 38388*ep^4*mWW^9*s*t^6 + 267529*ep^5*mWW^9*s*t^6 + 453678*ep^6*mWW^9*s*t^6 + 244776*ep^7*mWW^9*s*t^6 - 8676*ep^3*mtt^8*s^2*t^6 - 79074*ep^4*mtt^8*s^2*t^6 - 252522*ep^5*mtt^8*s^2*t^6 - 342180*ep^6*mtt^8*s^2*t^6 - 168048*ep^7*mtt^8*s^2*t^6 - 27840*ep^2*mtt^7*mWW*s^2*t^6 - 129318*ep^3*mtt^7*mWW*s^2*t^6 + 313318*ep^4*mtt^7*mWW*s^2*t^6 + 2445164*ep^5*mtt^7*mWW*s^2*t^6 + 4188560*ep^6*mtt^7*mWW*s^2*t^6 + 2281216*ep^7*mtt^7*mWW*s^2*t^6 + 79392*ep^2*mtt^6*mWW^2*s^2*t^6 + 453364*ep^3*mtt^6*mWW^2*s^2*t^6 - 92746*ep^4*mtt^6*mWW^2*s^2*t^6 - 4303546*ep^5*mtt^6*mWW^2*s^2*t^6 - 8109116*ep^6*mtt^6*mWW^2*s^2*t^6 - 4477776*ep^7*mtt^6*mWW^2*s^2*t^6 - 6360*ep*mtt^5*mWW^3*s^2*t^6 - 105276*ep^2*mtt^5*mWW^3*s^2*t^6 - 667810*ep^3*mtt^5*mWW^3*s^2*t^6 - 2243678*ep^4*mtt^5*mWW^3*s^2*t^6 - 4537068*ep^5*mtt^5*mWW^3*s^2*t^6 - 5467452*ep^6*mtt^5*mWW^3*s^2*t^6 - 2943280*ep^7*mtt^5*mWW^3*s^2*t^6 - 464*mtt^4*mWW^4*s^2*t^6 + 12798*ep*mtt^4*mWW^4*s^2*t^6 + 116930*ep^2*mtt^4*mWW^4*s^2*t^6 + 724614*ep^3*mtt^4*mWW^4*s^2*t^6 + 4405308*ep^4*mtt^4*mWW^4*s^2*t^6 + 14331282*ep^5*mtt^4*mWW^4*s^2*t^6 + 21329632*ep^6*mtt^4*mWW^4*s^2*t^6 + 11739760*ep^7*mtt^4*mWW^4*s^2*t^6 + 1104*mtt^3*mWW^5*s^2*t^6 - 6806*ep*mtt^3*mWW^5*s^2*t^6 - 140018*ep^2*mtt^3*mWW^5*s^2*t^6 - 738338*ep^3*mtt^3*mWW^5*s^2*t^6 - 2282916*ep^4*mtt^3*mWW^5*s^2*t^6 - 4846302*ep^5*mtt^3*mWW^5*s^2*t^6 - 6444016*ep^6*mtt^3*mWW^5*s^2*t^6 - 3745280*ep^7*mtt^3*mWW^5*s^2*t^6 - 816*mtt^2*mWW^6*s^2*t^6 + 1590*ep*mtt^2*mWW^6*s^2*t^6 + 131312*ep^2*mtt^2*mWW^6*s^2*t^6 + 567640*ep^3*mtt^2*mWW^6*s^2*t^6 - 676050*ep^4*mtt^2*mWW^6*s^2*t^6 - 7278996*ep^5*mtt^2*mWW^6*s^2*t^6 - 12625996*ep^6*mtt^2*mWW^6*s^2*t^6 - 6732576*ep^7*mtt^2*mWW^6*s^2*t^6 + 176*mtt*mWW^7*s^2*t^6 - 2218*ep*mtt*mWW^7*s^2*t^6 - 66210*ep^2*mtt*mWW^7*s^2*t^6 - 233378*ep^3*mtt*mWW^7*s^2*t^6 + 746460*ep^4*mtt*mWW^7*s^2*t^6 + 5048426*ep^5*mtt*mWW^7*s^2*t^6 + 8500868*ep^6*mtt*mWW^7*s^2*t^6 + 4617584*ep^7*mtt*mWW^7*s^2*t^6 + 996*ep*mWW^8*s^2*t^6 + 11710*ep^2*mWW^8*s^2*t^6 + 31614*ep^3*mWW^8*s^2*t^6 - 93214*ep^4*mWW^8*s^2*t^6 - 614502*ep^5*mWW^8*s^2*t^6 - 1040668*ep^6*mWW^8*s^2*t^6 - 576208*ep^7*mWW^8*s^2*t^6 + 15720*ep^3*mtt^7*s^3*t^6 + 143100*ep^4*mtt^7*s^3*t^6 + 456240*ep^5*mtt^7*s^3*t^6 + 617040*ep^6*mtt^7*s^3*t^6 + 302400*ep^7*mtt^7*s^3*t^6 + 60480*ep^2*mtt^6*mWW*s^3*t^6 + 289680*ep^3*mtt^6*mWW*s^3*t^6 - 600000*ep^4*mtt^6*mWW*s^3*t^6 - 5050860*ep^5*mtt^6*mWW*s^3*t^6 - 8741640*ep^6*mtt^6*mWW*s^3*t^6 - 4779360*ep^7*mtt^6*mWW*s^3*t^6 - 156036*ep^2*mtt^5*mWW^2*s^3*t^6 - 860494*ep^3*mtt^5*mWW^2*s^3*t^6 + 453856*ep^4*mtt^5*mWW^2*s^3*t^6 + 9356994*ep^5*mtt^5*mWW^2*s^3*t^6 + 17264748*ep^6*mtt^5*mWW^2*s^3*t^6 + 9537920*ep^7*mtt^5*mWW^2*s^3*t^6 + 5556*ep*mtt^4*mWW^3*s^3*t^6 + 130744*ep^2*mtt^4*mWW^3*s^3*t^6 + 807006*ep^3*mtt^4*mWW^3*s^3*t^6 + 2035936*ep^4*mtt^4*mWW^3*s^3*t^6 + 2443822*ep^5*mtt^4*mWW^3*s^3*t^6 + 1832108*ep^6*mtt^4*mWW^3*s^3*t^6 + 994992*ep^7*mtt^4*mWW^3*s^3*t^6 + 472*mtt^3*mWW^4*s^3*t^6 - 9044*ep*mtt^3*mWW^4*s^3*t^6 - 46612*ep^2*mtt^3*mWW^4*s^3*t^6 - 391534*ep^3*mtt^3*mWW^4*s^3*t^6 - 4239108*ep^4*mtt^3*mWW^4*s^3*t^6 - 16176330*ep^5*mtt^3*mWW^4*s^3*t^6 - 25065792*ep^6*mtt^3*mWW^4*s^3*t^6 - 13813584*ep^7*mtt^3*mWW^4*s^3*t^6 - 1032*mtt^2*mWW^5*s^3*t^6 + 1220*ep*mtt^2*mWW^5*s^3*t^6 + 40262*ep^2*mtt^2*mWW^5*s^3*t^6 + 340110*ep^3*mtt^2*mWW^5*s^3*t^6 + 2482190*ep^4*mtt^2*mWW^5*s^3*t^6 + 8514590*ep^5*mtt^2*mWW^5*s^3*t^6 + 12864488*ep^6*mtt^2*mWW^5*s^3*t^6 + 7099232*ep^7*mtt^2*mWW^5*s^3*t^6 + 648*mtt*mWW^6*s^3*t^6 + 2452*ep*mtt*mWW^6*s^3*t^6 - 46680*ep^2*mtt*mWW^6*s^3*t^6 - 284150*ep^3*mtt*mWW^6*s^3*t^6 - 94532*ep^4*mtt*mWW^6*s^3*t^6 + 1954698*ep^5*mtt*mWW^6*s^3*t^6 + 3820592*ep^6*mtt*mWW^6*s^3*t^6 + 2071648*ep^7*mtt*mWW^6*s^3*t^6 - 88*mWW^7*s^3*t^6 - 184*ep*mWW^7*s^3*t^6 + 17842*ep^2*mWW^7*s^3*t^6 + 83974*ep^3*mWW^7*s^3*t^6 - 178634*ep^4*mWW^7*s^3*t^6 - 1490418*ep^5*mWW^7*s^3*t^6 - 2580312*ep^6*mWW^7*s^3*t^6 - 1408256*ep^7*mWW^7*s^3*t^6 - 16080*ep^3*mtt^6*s^4*t^6 - 146160*ep^4*mtt^6*s^4*t^6 - 465060*ep^5*mtt^6*s^4*t^6 - 627480*ep^6*mtt^6*s^4*t^6 - 306720*ep^7*mtt^6*s^4*t^6 - 62400*ep^2*mtt^5*mWW*s^4*t^6 - 301575*ep^3*mtt^5*mWW*s^4*t^6 + 590260*ep^4*mtt^5*mWW*s^4*t^6 + 5101525*ep^5*mtt^5*mWW*s^4*t^6 + 8843270*ep^6*mtt^5*mWW*s^4*t^6 + 4830920*ep^7*mtt^5*mWW*s^4*t^6 + 140652*ep^2*mtt^4*mWW^2*s^4*t^6 + 760676*ep^3*mtt^4*mWW^2*s^4*t^6 - 534206*ep^4*mtt^4*mWW^2*s^4*t^6 - 8812034*ep^5*mtt^4*mWW^2*s^4*t^6 - 16074868*ep^6*mtt^4*mWW^2*s^4*t^6 - 8867040*ep^7*mtt^4*mWW^2*s^4*t^6 - 2314*ep*mtt^3*mWW^3*s^4*t^6 - 83374*ep^2*mtt^3*mWW^3*s^4*t^6 - 498818*ep^3*mtt^3*mWW^3*s^4*t^6 - 861816*ep^4*mtt^3*mWW^3*s^4*t^6 + 268930*ep^5*mtt^3*mWW^3*s^4*t^6 + 1698908*ep^6*mtt^3*mWW^3*s^4*t^6 + 943440*ep^7*mtt^3*mWW^3*s^4*t^6 - 160*mtt^2*mWW^4*s^4*t^6 + 3518*ep*mtt^2*mWW^4*s^4*t^6 - 5110*ep^2*mtt^2*mWW^4*s^4*t^6 + 33592*ep^3*mtt^2*mWW^4*s^4*t^6 + 1844108*ep^4*mtt^2*mWW^4*s^4*t^6 + 8160548*ep^5*mtt^2*mWW^4*s^4*t^6 + 12996464*ep^6*mtt^2*mWW^4*s^4*t^6 + 7115424*ep^7*mtt^2*mWW^4*s^4*t^6 + 320*mtt*mWW^5*s^4*t^6 - 46*ep*mtt*mWW^5*s^4*t^6 + 10430*ep^2*mtt*mWW^5*s^4*t^6 - 993*ep^3*mtt*mWW^5*s^4*t^6 - 991996*ep^4*mtt*mWW^5*s^4*t^6 - 4462233*ep^5*mtt*mWW^5*s^4*t^6 - 7069918*ep^6*mtt*mWW^5*s^4*t^6 - 3826824*ep^7*mtt*mWW^5*s^4*t^6 - 160*mWW^6*s^4*t^6 - 1158*ep*mWW^6*s^4*t^6 - 198*ep^2*mWW^6*s^4*t^6 + 23702*ep^3*mWW^6*s^4*t^6 + 104346*ep^4*mWW^6*s^4*t^6 + 222436*ep^5*mWW^6*s^4*t^6 + 251768*ep^6*mWW^6*s^4*t^6 + 118864*ep^7*mWW^6*s^4*t^6 + 9324*ep^3*mtt^5*s^5*t^6 + 84582*ep^4*mtt^5*s^5*t^6 + 268398*ep^5*mtt^5*s^5*t^6 + 360972*ep^6*mtt^5*s^5*t^6 + 175824*ep^7*mtt^5*s^5*t^6 + 30720*ep^2*mtt^4*mWW*s^5*t^6 + 147318*ep^3*mtt^4*mWW*s^5*t^6 - 297628*ep^4*mtt^4*mWW*s^5*t^6 - 2519294*ep^5*mtt^4*mWW*s^5*t^6 - 4341140*ep^6*mtt^4*mWW*s^5*t^6 - 2360176*ep^7*mtt^4*mWW*s^5*t^6 - 59328*ep^2*mtt^3*mWW^2*s^5*t^6 - 317114*ep^3*mtt^3*mWW^2*s^5*t^6 + 258656*ep^4*mtt^3*mWW^2*s^5*t^6 + 3813546*ep^5*mtt^3*mWW^2*s^5*t^6 + 6901916*ep^6*mtt^3*mWW^2*s^5*t^6 + 3799824*ep^7*mtt^3*mWW^2*s^5*t^6 + 360*ep*mtt^2*mWW^3*s^5*t^6 + 23520*ep^2*mtt^2*mWW^3*s^5*t^6 + 139158*ep^3*mtt^2*mWW^3*s^5*t^6 + 151068*ep^4*mtt^2*mWW^3*s^5*t^6 - 485806*ep^5*mtt^2*mWW^3*s^5*t^6 - 1142820*ep^6*mtt^2*mWW^3*s^5*t^6 - 640880*ep^7*mtt^2*mWW^3*s^5*t^6 - 720*ep*mtt*mWW^4*s^5*t^6 + 8140*ep^2*mtt*mWW^4*s^5*t^6 + 38496*ep^3*mtt*mWW^4*s^5*t^6 - 302422*ep^4*mtt*mWW^4*s^5*t^6 - 1713050*ep^5*mtt*mWW^4*s^5*t^6 - 2836164*ep^6*mtt*mWW^4*s^5*t^6 - 1545520*ep^7*mtt*mWW^4*s^5*t^6 + 360*ep*mWW^5*s^5*t^6 - 3052*ep^2*mWW^5*s^5*t^6 - 17278*ep^3*mWW^5*s^5*t^6 + 104880*ep^4*mWW^5*s^5*t^6 + 633518*ep^5*mWW^5*s^5*t^6 + 1053780*ep^6*mWW^5*s^5*t^6 + 569392*ep^7*mWW^5*s^5*t^6 - 2820*ep^3*mtt^4*s^6*t^6 - 25506*ep^4*mtt^4*s^6*t^6 - 80610*ep^5*mtt^4*s^6*t^6 - 107892*ep^6*mtt^4*s^6*t^6 - 52272*ep^7*mtt^4*s^6*t^6 - 5760*ep^2*mtt^3*mWW*s^6*t^6 - 26292*ep^3*mtt^3*mWW*s^6*t^6 + 66870*ep^4*mtt^3*mWW*s^6*t^6 + 503166*ep^5*mtt^3*mWW*s^6*t^6 + 848556*ep^6*mtt^3*mWW*s^6*t^6 + 455760*ep^7*mtt^3*mWW*s^6*t^6 + 9600*ep^2*mtt^2*mWW^2*s^6*t^6 + 51372*ep^3*mtt^2*mWW^2*s^6*t^6 - 43130*ep^4*mtt^2*mWW^2*s^6*t^6 - 622626*ep^5*mtt^2*mWW^2*s^6*t^6 - 1125076*ep^6*mtt^2*mWW^2*s^6*t^6 - 619440*ep^7*mtt^2*mWW^2*s^6*t^6 - 1920*ep^2*mtt*mWW^3*s^6*t^6 - 12588*ep^3*mtt*mWW^3*s^6*t^6 - 12326*ep^4*mtt*mWW^3*s^6*t^6 + 58194*ep^5*mtt*mWW^3*s^6*t^6 + 136052*ep^6*mtt*mWW^3*s^6*t^6 + 80688*ep^7*mtt*mWW^3*s^6*t^6 - 1920*ep^2*mWW^4*s^6*t^6 - 9672*ep^3*mWW^4*s^6*t^6 + 14092*ep^4*mWW^4*s^6*t^6 + 141876*ep^5*mWW^4*s^6*t^6 + 248360*ep^6*mWW^4*s^6*t^6 + 135264*ep^7*mWW^4*s^6*t^6 + 336*ep^3*mtt^3*s^7*t^6 + 3024*ep^4*mtt^3*s^7*t^6 + 9492*ep^5*mtt^3*s^7*t^6 + 12600*ep^6*mtt^3*s^7*t^6 + 6048*ep^7*mtt^3*s^7*t^6 - 432*ep^3*mtt^2*mWW*s^7*t^6 - 3888*ep^4*mtt^2*mWW*s^7*t^6 - 12204*ep^5*mtt^2*mWW*s^7*t^6 - 16200*ep^6*mtt^2*mWW*s^7*t^6 - 7776*ep^7*mtt^2*mWW*s^7*t^6 - 144*ep^3*mtt*mWW^2*s^7*t^6 - 1296*ep^4*mtt*mWW^2*s^7*t^6 - 4068*ep^5*mtt*mWW^2*s^7*t^6 - 5400*ep^6*mtt*mWW^2*s^7*t^6 - 2592*ep^7*mtt*mWW^2*s^7*t^6 + 240*ep^3*mWW^3*s^7*t^6 + 2160*ep^4*mWW^3*s^7*t^6 + 6780*ep^5*mWW^3*s^7*t^6 + 9000*ep^6*mWW^3*s^7*t^6 + 4320*ep^7*mWW^3*s^7*t^6 + 828*ep^3*mtt^9*t^7 + 7542*ep^4*mtt^9*t^7 + 24066*ep^5*mtt^9*t^7 + 32580*ep^6*mtt^9*t^7 + 15984*ep^7*mtt^9*t^7 - 2625*ep^3*mtt^8*mWW*t^7 - 23580*ep^4*mtt^8*mWW*t^7 - 73785*ep^5*mtt^8*mWW*t^7 - 97470*ep^6*mtt^8*mWW*t^7 - 46440*ep^7*mtt^8*mWW*t^7 - 1266*ep^3*mtt^7*mWW^2*t^7 - 14028*ep^4*mtt^7*mWW^2*t^7 - 55770*ep^5*mtt^7*mWW^2*t^7 - 93756*ep^6*mtt^7*mWW^2*t^7 - 56400*ep^7*mtt^7*mWW^2*t^7 + 468*ep*mtt^6*mWW^3*t^7 + 5904*ep^2*mtt^6*mWW^3*t^7 + 42090*ep^3*mtt^6*mWW^3*t^7 + 196428*ep^4*mtt^6*mWW^3*t^7 + 520266*ep^5*mtt^6*mWW^3*t^7 + 687516*ep^6*mtt^6*mWW^3*t^7 + 350928*ep^7*mtt^6*mWW^3*t^7 - 1314*ep*mtt^5*mWW^4*t^7 - 14082*ep^2*mtt^5*mWW^4*t^7 - 69276*ep^3*mtt^5*mWW^4*t^7 - 230322*ep^4*mtt^5*mWW^4*t^7 - 523950*ep^5*mtt^5*mWW^4*t^7 - 672156*ep^6*mtt^5*mWW^4*t^7 - 349200*ep^7*mtt^5*mWW^4*t^7 + 1254*ep*mtt^4*mWW^5*t^7 + 8142*ep^2*mtt^4*mWW^5*t^7 - 5337*ep^3*mtt^4*mWW^5*t^7 - 148380*ep^4*mtt^4*mWW^5*t^7 - 404601*ep^5*mtt^4*mWW^5*t^7 - 423774*ep^6*mtt^4*mWW^5*t^7 - 150504*ep^7*mtt^4*mWW^5*t^7 - 438*ep*mtt^3*mWW^6*t^7 + 2058*ep^2*mtt^3*mWW^6*t^7 + 62988*ep^3*mtt^3*mWW^6*t^7 + 345036*ep^4*mtt^3*mWW^6*t^7 + 817944*ep^5*mtt^3*mWW^6*t^7 + 901440*ep^6*mtt^3*mWW^6*t^7 + 377472*ep^7*mtt^3*mWW^6*t^7 + 30*ep*mtt^2*mWW^7*t^7 - 1614*ep^2*mtt^2*mWW^7*t^7 - 22392*ep^3*mtt^2*mWW^7*t^7 - 109044*ep^4*mtt^2*mWW^7*t^7 - 250392*ep^5*mtt^2*mWW^7*t^7 - 275136*ep^6*mtt^2*mWW^7*t^7 - 116352*ep^7*mtt^2*mWW^7*t^7 - 528*ep^2*mtt*mWW^8*t^7 - 6582*ep^3*mtt*mWW^8*t^7 - 31500*ep^4*mtt*mWW^8*t^7 - 72414*ep^5*mtt*mWW^8*t^7 - 80436*ep^6*mtt*mWW^8*t^7 - 34800*ep^7*mtt*mWW^8*t^7 + 120*ep^2*mWW^9*t^7 + 1572*ep^3*mWW^9*t^7 + 7848*ep^4*mWW^9*t^7 + 18636*ep^5*mWW^9*t^7 + 21192*ep^6*mWW^9*t^7 + 9312*ep^7*mWW^9*t^7 - 5868*ep^3*mtt^8*s*t^7 - 53382*ep^4*mtt^8*s*t^7 - 170046*ep^5*mtt^8*s*t^7 - 229740*ep^6*mtt^8*s*t^7 - 112464*ep^7*mtt^8*s*t^7 - 6720*ep^2*mtt^7*mWW*s*t^7 - 17802*ep^3*mtt^7*mWW*s*t^7 + 196544*ep^4*mtt^7*mWW*s*t^7 + 970594*ep^5*mtt^7*mWW*s*t^7 + 1517212*ep^6*mtt^7*mWW*s*t^7 + 794192*ep^7*mtt^7*mWW*s*t^7 + 25272*ep^2*mtt^6*mWW^2*s*t^7 + 137413*ep^3*mtt^6*mWW^2*s*t^7 - 97506*ep^4*mtt^6*mWW^2*s*t^7 - 1598209*ep^5*mtt^6*mWW^2*s*t^7 - 2906678*ep^6*mtt^6*mWW^2*s*t^7 - 1594952*ep^7*mtt^6*mWW^2*s*t^7 - 1742*ep*mtt^5*mWW^3*s*t^7 - 42940*ep^2*mtt^5*mWW^3*s*t^7 - 285016*ep^3*mtt^5*mWW^3*s*t^7 - 763382*ep^4*mtt^5*mWW^3*s*t^7 - 911704*ep^5*mtt^5*mWW^3*s*t^7 - 501952*ep^6*mtt^5*mWW^3*s*t^7 - 148224*ep^7*mtt^5*mWW^3*s*t^7 - 32*mtt^4*mWW^4*s*t^7 + 4246*ep*mtt^4*mWW^4*s*t^7 + 33348*ep^2*mtt^4*mWW^4*s*t^7 + 203788*ep^3*mtt^4*mWW^4*s*t^7 + 1252674*ep^4*mtt^4*mWW^4*s*t^7 + 4048008*ep^5*mtt^4*mWW^4*s*t^7 + 5935744*ep^6*mtt^4*mWW^4*s*t^7 + 3208704*ep^7*mtt^4*mWW^4*s*t^7 + 64*mtt^3*mWW^5*s*t^7 - 3606*ep*mtt^3*mWW^5*s*t^7 - 10312*ep^2*mtt^3*mWW^5*s*t^7 + 37550*ep^3*mtt^3*mWW^5*s*t^7 - 176796*ep^4*mtt^3*mWW^5*s*t^7 - 1705904*ep^5*mtt^3*mWW^5*s*t^7 - 3449160*ep^6*mtt^3*mWW^5*s*t^7 - 2170656*ep^7*mtt^3*mWW^5*s*t^7 - 32*mtt^2*mWW^6*s*t^7 + 1778*ep*mtt^2*mWW^6*s*t^7 + 11380*ep^2*mtt^2*mWW^6*s*t^7 - 69115*ep^3*mtt^2*mWW^6*s*t^7 - 712558*ep^4*mtt^2*mWW^6*s*t^7 - 2042623*ep^5*mtt^2*mWW^6*s*t^7 - 2402370*ep^6*mtt^2*mWW^6*s*t^7 - 991640*ep^7*mtt^2*mWW^6*s*t^7 - 1012*ep*mtt*mWW^7*s*t^7 - 15252*ep^2*mtt*mWW^7*s*t^7 - 19896*ep^3*mtt*mWW^7*s*t^7 + 382846*ep^4*mtt*mWW^7*s*t^7 + 1683006*ep^5*mtt*mWW^7*s*t^7 + 2522796*ep^6*mtt*mWW^7*s*t^7 + 1285712*ep^7*mtt*mWW^7*s*t^7 + 336*ep*mWW^8*s*t^7 + 5224*ep^2*mWW^8*s*t^7 + 18946*ep^3*mWW^8*s*t^7 - 28440*ep^4*mWW^8*s*t^7 - 273122*ep^5*mWW^8*s*t^7 - 485852*ep^6*mWW^8*s*t^7 - 270672*ep^7*mWW^8*s*t^7 + 16200*ep^3*mtt^7*s^2*t^7 + 147180*ep^4*mtt^7*s^2*t^7 + 468000*ep^5*mtt^7*s^2*t^7 + 630960*ep^6*mtt^7*s^2*t^7 + 308160*ep^7*mtt^7*s^2*t^7 + 29280*ep^2*mtt^6*mWW*s^2*t^7 + 109908*ep^3*mtt^6*mWW*s^2*t^7 - 563404*ep^4*mtt^6*mWW*s^2*t^7 - 3301628*ep^5*mtt^6*mWW*s^2*t^7 - 5368376*ep^6*mtt^6*mWW*s^2*t^7 - 2859040*ep^7*mtt^6*mWW*s^2*t^7 - 99228*ep^2*mtt^5*mWW^2*s^2*t^7 - 524626*ep^3*mtt^5*mWW^2*s^2*t^7 + 523888*ep^4*mtt^5*mWW^2*s^2*t^7 + 6774962*ep^5*mtt^5*mWW^2*s^2*t^7 + 12197280*ep^6*mtt^5*mWW^2*s^2*t^7 + 6719376*ep^7*mtt^5*mWW^2*s^2*t^7 + 2392*ep*mtt^4*mWW^3*s^2*t^7 + 116298*ep^2*mtt^4*mWW^3*s^2*t^7 + 714478*ep^3*mtt^4*mWW^3*s^2*t^7 + 938846*ep^4*mtt^4*mWW^3*s^2*t^7 - 2059766*ep^5*mtt^4*mWW^3*s^2*t^7 - 5561964*ep^6*mtt^4*mWW^3*s^2*t^7 - 3289936*ep^7*mtt^4*mWW^3*s^2*t^7 + 64*mtt^3*mWW^4*s^2*t^7 - 5118*ep*mtt^3*mWW^4*s^2*t^7 - 37008*ep^2*mtt^3*mWW^4*s^2*t^7 - 278044*ep^3*mtt^3*mWW^4*s^2*t^7 - 2034068*ep^4*mtt^3*mWW^4*s^2*t^7 - 6793970*ep^5*mtt^3*mWW^4*s^2*t^7 - 9949404*ep^6*mtt^3*mWW^4*s^2*t^7 - 5334592*ep^7*mtt^3*mWW^4*s^2*t^7 - 128*mtt^2*mWW^5*s^2*t^7 + 3242*ep*mtt^2*mWW^5*s^2*t^7 - 18924*ep^2*mtt^2*mWW^5*s^2*t^7 - 124928*ep^3*mtt^2*mWW^5*s^2*t^7 + 942264*ep^4*mtt^2*mWW^5*s^2*t^7 + 5700738*ep^5*mtt^2*mWW^5*s^2*t^7 + 9867380*ep^6*mtt^2*mWW^5*s^2*t^7 + 5619216*ep^7*mtt^2*mWW^5*s^2*t^7 + 64*mtt*mWW^6*s^2*t^7 - 682*ep*mtt*mWW^6*s^2*t^7 + 4376*ep^2*mtt*mWW^6*s^2*t^7 + 78304*ep^3*mtt*mWW^6*s^2*t^7 + 202552*ep^4*mtt*mWW^6*s^2*t^7 - 96522*ep^5*mtt*mWW^6*s^2*t^7 - 799712*ep^6*mtt*mWW^6*s^2*t^7 - 659392*ep^7*mtt*mWW^6*s^2*t^7 + 166*ep*mWW^7*s^2*t^7 + 5206*ep^2*mWW^7*s^2*t^7 + 8852*ep^3*mWW^7*s^2*t^7 - 155962*ep^4*mWW^7*s^2*t^7 - 687782*ep^5*mWW^7*s^2*t^7 - 1010980*ep^6*mWW^7*s^2*t^7 - 501488*ep^7*mWW^7*s^2*t^7 - 22680*ep^3*mtt^6*s^3*t^7 - 205740*ep^4*mtt^6*s^3*t^7 - 652860*ep^5*mtt^6*s^3*t^7 - 878040*ep^6*mtt^6*s^3*t^7 - 427680*ep^7*mtt^6*s^3*t^7 - 46080*ep^2*mtt^5*mWW*s^3*t^7 - 187278*ep^3*mtt^5*mWW*s^3*t^7 + 754044*ep^4*mtt^5*mWW*s^3*t^7 + 4763158*ep^5*mtt^5*mWW*s^3*t^7 + 7848036*ep^6*mtt^5*mWW*s^3*t^7 + 4197680*ep^7*mtt^5*mWW*s^3*t^7 + 134964*ep^2*mtt^4*mWW^2*s^3*t^7 + 703359*ep^3*mtt^4*mWW^2*s^3*t^7 - 793210*ep^4*mtt^4*mWW^2*s^3*t^7 - 9440323*ep^5*mtt^4*mWW^2*s^3*t^7 - 16869686*ep^6*mtt^4*mWW^2*s^3*t^7 - 9274616*ep^7*mtt^4*mWW^2*s^3*t^7 - 1430*ep*mtt^3*mWW^3*s^3*t^7 - 128518*ep^2*mtt^3*mWW^3*s^3*t^7 - 750784*ep^3*mtt^3*mWW^3*s^3*t^7 - 388440*ep^4*mtt^3*mWW^3*s^3*t^7 + 4764216*ep^5*mtt^3*mWW^3*s^3*t^7 + 9864432*ep^6*mtt^3*mWW^3*s^3*t^7 + 5602112*ep^7*mtt^3*mWW^3*s^3*t^7 - 32*mtt^2*mWW^4*s^3*t^7 + 2810*ep*mtt^2*mWW^4*s^3*t^7 + 28490*ep^2*mtt^2*mWW^4*s^3*t^7 + 211940*ep^3*mtt^2*mWW^4*s^3*t^7 + 1249004*ep^4*mtt^2*mWW^4*s^3*t^7 + 3751680*ep^5*mtt^2*mWW^4*s^3*t^7 + 5225176*ep^6*mtt^2*mWW^4*s^3*t^7 + 2728688*ep^7*mtt^2*mWW^4*s^3*t^7 + 64*mtt*mWW^5*s^3*t^7 - 1314*ep*mtt*mWW^5*s^3*t^7 + 19466*ep^2*mtt*mWW^5*s^3*t^7 + 91744*ep^3*mtt*mWW^5*s^3*t^7 - 671220*ep^4*mtt*mWW^5*s^3*t^7 - 3866744*ep^5*mtt*mWW^5*s^3*t^7 - 6452448*ep^6*mtt*mWW^5*s^3*t^7 - 3547616*ep^7*mtt*mWW^5*s^3*t^7 - 32*mWW^6*s^3*t^7 - 66*ep*mWW^6*s^3*t^7 - 8322*ep^2*mWW^6*s^3*t^7 - 46253*ep^3*mWW^6*s^3*t^7 + 55994*ep^4*mWW^6*s^3*t^7 + 682217*ep^5*mWW^6*s^3*t^7 + 1264258*ep^6*mWW^6*s^3*t^7 + 722200*ep^7*mWW^6*s^3*t^7 + 17100*ep^3*mtt^5*s^4*t^7 + 154830*ep^4*mtt^5*s^4*t^7 + 490050*ep^5*mtt^5*s^4*t^7 + 657060*ep^6*mtt^5*s^4*t^7 + 318960*ep^7*mtt^5*s^4*t^7 + 31200*ep^2*mtt^4*mWW*s^4*t^7 + 127581*ep^3*mtt^4*mWW*s^4*t^7 - 500408*ep^4*mtt^4*mWW*s^4*t^7 - 3179631*ep^5*mtt^4*mWW*s^4*t^7 - 5231842*ep^6*mtt^4*mWW*s^4*t^7 - 2791320*ep^7*mtt^4*mWW*s^4*t^7 - 76368*ep^2*mtt^3*mWW^2*s^4*t^7 - 392712*ep^3*mtt^3*mWW^2*s^4*t^7 + 489428*ep^4*mtt^3*mWW^2*s^4*t^7 + 5441016*ep^5*mtt^3*mWW^2*s^4*t^7 + 9641600*ep^6*mtt^3*mWW^2*s^4*t^7 + 5279776*ep^7*mtt^3*mWW^2*s^4*t^7 + 312*ep*mtt^2*mWW^3*s^4*t^7 + 57248*ep^2*mtt^2*mWW^3*s^4*t^7 + 325412*ep^3*mtt^2*mWW^3*s^4*t^7 + 9512*ep^4*mtt^2*mWW^3*s^4*t^7 - 2745292*ep^5*mtt^2*mWW^3*s^4*t^7 - 5314184*ep^6*mtt^2*mWW^3*s^4*t^7 - 2978048*ep^7*mtt^2*mWW^3*s^4*t^7 - 624*ep*mtt*mWW^4*s^4*t^7 - 10224*ep^2*mtt*mWW^4*s^4*t^7 - 68944*ep^3*mtt*mWW^4*s^4*t^7 - 262270*ep^4*mtt*mWW^4*s^4*t^7 - 571234*ep^5*mtt*mWW^4*s^4*t^7 - 664164*ep^6*mtt*mWW^4*s^4*t^7 - 317840*ep^7*mtt*mWW^4*s^4*t^7 + 312*ep*mWW^5*s^4*t^7 - 1856*ep^2*mWW^5*s^4*t^7 - 8533*ep^3*mWW^5*s^4*t^7 + 108044*ep^4*mWW^5*s^4*t^7 + 562403*ep^5*mWW^5*s^4*t^7 + 908074*ep^6*mWW^5*s^4*t^7 + 486936*ep^7*mWW^5*s^4*t^7 - 6588*ep^3*mtt^4*s^5*t^7 - 59502*ep^4*mtt^4*s^5*t^7 - 187686*ep^5*mtt^4*s^5*t^7 - 250620*ep^6*mtt^4*s^5*t^7 - 121104*ep^7*mtt^4*s^5*t^7 - 7680*ep^2*mtt^3*mWW*s^5*t^7 - 28200*ep^3*mtt^3*mWW*s^5*t^7 + 151060*ep^4*mtt^3*mWW*s^5*t^7 + 866040*ep^5*mtt^3*mWW*s^5*t^7 + 1391840*ep^6*mtt^3*mWW*s^5*t^7 + 733440*ep^7*mtt^3*mWW*s^5*t^7 + 15360*ep^2*mtt^2*mWW^2*s^5*t^7 + 77688*ep^3*mtt^2*mWW^2*s^5*t^7 - 109868*ep^4*mtt^2*mWW^2*s^5*t^7 - 1125744*ep^5*mtt^2*mWW^2*s^5*t^7 - 1974160*ep^6*mtt^2*mWW^2*s^5*t^7 - 1075776*ep^7*mtt^2*mWW^2*s^5*t^7 - 7680*ep^2*mtt*mWW^3*s^5*t^7 - 44424*ep^3*mtt*mWW^3*s^5*t^7 + 4564*ep^4*mtt*mWW^3*s^5*t^7 + 404112*ep^5*mtt*mWW^3*s^5*t^7 + 775280*ep^6*mtt*mWW^3*s^5*t^7 + 435648*ep^7*mtt*mWW^3*s^5*t^7 + 1524*ep^3*mWW^4*s^5*t^7 + 13746*ep^4*mWW^4*s^5*t^7 + 43278*ep^5*mWW^4*s^5*t^7 + 57660*ep^6*mWW^4*s^5*t^7 + 27792*ep^7*mWW^4*s^5*t^7 + 1008*ep^3*mtt^3*s^6*t^7 + 9072*ep^4*mtt^3*s^6*t^7 + 28476*ep^5*mtt^3*s^6*t^7 + 37800*ep^6*mtt^3*s^6*t^7 + 18144*ep^7*mtt^3*s^6*t^7 - 1584*ep^3*mtt^2*mWW*s^6*t^7 - 14256*ep^4*mtt^2*mWW*s^6*t^7 - 44748*ep^5*mtt^2*mWW*s^6*t^7 - 59400*ep^6*mtt^2*mWW*s^6*t^7 - 28512*ep^7*mtt^2*mWW*s^6*t^7 + 144*ep^3*mtt*mWW^2*s^6*t^7 + 1296*ep^4*mtt*mWW^2*s^6*t^7 + 4068*ep^5*mtt*mWW^2*s^6*t^7 + 5400*ep^6*mtt*mWW^2*s^6*t^7 + 2592*ep^7*mtt*mWW^2*s^6*t^7 + 432*ep^3*mWW^3*s^6*t^7 + 3888*ep^4*mWW^3*s^6*t^7 + 12204*ep^5*mWW^3*s^6*t^7 + 16200*ep^6*mWW^3*s^6*t^7 + 7776*ep^7*mWW^3*s^6*t^7 - 1440*ep^3*mtt^8*t^8 - 13080*ep^4*mtt^8*t^8 - 41580*ep^5*mtt^8*t^8 - 56040*ep^6*mtt^8*t^8 - 27360*ep^7*mtt^8*t^8 + 5574*ep^3*mtt^7*mWW*t^8 + 50418*ep^4*mtt^7*mWW*t^8 + 159336*ep^5*mtt^7*mWW*t^8 + 213192*ep^6*mtt^7*mWW*t^8 + 103200*ep^7*mtt^7*mWW*t^8 - 3723*ep^3*mtt^6*mWW^2*t^8 - 32232*ep^4*mtt^6*mWW^2*t^8 - 95475*ep^5*mtt^6*mWW^2*t^8 - 117114*ep^6*mtt^6*mWW^2*t^8 - 50616*ep^7*mtt^6*mWW^2*t^8 - 162*ep*mtt^5*mWW^3*t^8 - 2040*ep^2*mtt^5*mWW^3*t^8 - 19758*ep^3*mtt^5*mWW^3*t^8 - 117396*ep^4*mtt^5*mWW^3*t^8 - 346440*ep^5*mtt^5*mWW^3*t^8 - 477264*ep^6*mtt^5*mWW^3*t^8 - 246720*ep^7*mtt^5*mWW^3*t^8 + 390*ep*mtt^4*mWW^4*t^8 + 3768*ep^2*mtt^4*mWW^4*t^8 + 27354*ep^3*mtt^4*mWW^4*t^8 + 155904*ep^4*mtt^4*mWW^4*t^8 + 472116*ep^5*mtt^4*mWW^4*t^8 + 667176*ep^6*mtt^4*mWW^4*t^8 + 351072*ep^7*mtt^4*mWW^4*t^8 - 294*ep*mtt^3*mWW^5*t^8 - 144*ep^2*mtt^3*mWW^5*t^8 + 16416*ep^3*mtt^3*mWW^5*t^8 + 74538*ep^4*mtt^3*mWW^5*t^8 + 113196*ep^5*mtt^3*mWW^5*t^8 + 40752*ep^6*mtt^3*mWW^5*t^8 - 23424*ep^7*mtt^3*mWW^5*t^8 + 66*ep*mtt^2*mWW^6*t^8 - 2808*ep^2*mtt^2*mWW^6*t^8 - 40167*ep^3*mtt^2*mWW^6*t^8 - 195552*ep^4*mtt^2*mWW^6*t^8 - 442605*ep^5*mtt^2*mWW^6*t^8 - 474390*ep^6*mtt^2*mWW^6*t^8 - 194184*ep^7*mtt^2*mWW^6*t^8 + 1176*ep^2*mtt*mWW^7*t^8 + 15300*ep^3*mtt*mWW^7*t^8 + 75960*ep^4*mtt*mWW^7*t^8 + 179496*ep^5*mtt*mWW^7*t^8 + 202800*ep^6*mtt*mWW^7*t^8 + 88128*ep^7*mtt*mWW^7*t^8 + 48*ep^2*mWW^8*t^8 + 444*ep^3*mWW^8*t^8 + 1440*ep^4*mWW^8*t^8 + 1956*ep^5*mWW^8*t^8 + 888*ep^6*mWW^8*t^8 - 96*ep^7*mWW^8*t^8 + 7980*ep^3*mtt^7*s*t^8 + 72390*ep^4*mtt^7*s*t^8 + 229710*ep^5*mtt^7*s*t^8 + 308940*ep^6*mtt^7*s*t^8 + 150480*ep^7*mtt^7*s*t^8 + 5280*ep^2*mtt^6*mWW*s*t^8 - 354*ep^3*mtt^6*mWW*s*t^8 - 283910*ep^4*mtt^6*mWW*s*t^8 - 1170896*ep^5*mtt^6*mWW*s*t^8 - 1737256*ep^6*mtt^6*mWW*s*t^8 - 887584*ep^7*mtt^6*mWW*s*t^8 - 22704*ep^2*mtt^5*mWW^2*s*t^8 - 99987*ep^3*mtt^5*mWW^2*s*t^8 + 301564*ep^4*mtt^5*mWW^2*s*t^8 + 2121997*ep^5*mtt^5*mWW^2*s*t^8 + 3552194*ep^6*mtt^5*mWW^2*s*t^8 + 1904696*ep^7*mtt^5*mWW^2*s*t^8 + 460*ep*mtt^4*mWW^3*s*t^8 + 35156*ep^2*mtt^4*mWW^3*s*t^8 + 217492*ep^3*mtt^4*mWW^3*s*t^8 + 217344*ep^4*mtt^4*mWW^3*s*t^8 - 956684*ep^5*mtt^4*mWW^3*s*t^8 - 2242340*ep^6*mtt^4*mWW^3*s*t^8 - 1314768*ep^7*mtt^4*mWW^3*s*t^8 - 1036*ep*mtt^3*mWW^4*s*t^8 - 16210*ep^2*mtt^3*mWW^4*s*t^8 - 127732*ep^3*mtt^3*mWW^4*s*t^8 - 563392*ep^4*mtt^3*mWW^4*s*t^8 - 1338338*ep^5*mtt^3*mWW^4*s*t^8 - 1623328*ep^6*mtt^3*mWW^4*s*t^8 - 793184*ep^7*mtt^3*mWW^4*s*t^8 + 660*ep*mtt^2*mWW^5*s*t^8 - 9668*ep^2*mtt^2*mWW^5*s*t^8 - 55902*ep^3*mtt^2*mWW^5*s*t^8 + 190602*ep^4*mtt^2*mWW^5*s*t^8 + 1397984*ep^5*mtt^2*mWW^5*s*t^8 + 2465924*ep^6*mtt^2*mWW^5*s*t^8 + 1402000*ep^7*mtt^2*mWW^5*s*t^8 - 52*ep*mtt*mWW^6*s*t^8 + 9254*ep^2*mtt*mWW^6*s*t^8 + 72305*ep^3*mtt*mWW^6*s*t^8 + 134542*ep^4*mtt*mWW^6*s*t^8 - 130807*ep^5*mtt*mWW^6*s*t^8 - 572418*ep^6*mtt*mWW^6*s*t^8 - 407064*ep^7*mtt*mWW^6*s*t^8 - 32*ep*mWW^7*s*t^8 - 1108*ep^2*mWW^7*s*t^8 - 13802*ep^3*mWW^7*s*t^8 - 69140*ep^4*mWW^7*s*t^8 - 152966*ep^5*mWW^7*s*t^8 - 151716*ep^6*mWW^7*s*t^8 - 54576*ep^7*mWW^7*s*t^8 - 16980*ep^3*mtt^6*s^2*t^8 - 153810*ep^4*mtt^6*s^2*t^8 - 487110*ep^5*mtt^6*s^2*t^8 - 653580*ep^6*mtt^6*s^2*t^8 - 317520*ep^7*mtt^6*s^2*t^8 - 16608*ep^2*mtt^5*mWW*s^2*t^8 - 34362*ep^3*mtt^5*mWW*s^2*t^8 + 570700*ep^4*mtt^5*mWW*s^2*t^8 + 2658110*ep^5*mtt^5*mWW*s^2*t^8 + 4083188*ep^6*mtt^5*mWW*s^2*t^8 + 2117872*ep^7*mtt^5*mWW*s^2*t^8 + 61152*ep^2*mtt^4*mWW^2*s^2*t^8 + 284534*ep^3*mtt^4*mWW^2*s^2*t^8 - 672584*ep^4*mtt^4*mWW^2*s^2*t^8 - 5272442*ep^5*mtt^4*mWW^2*s^2*t^8 - 8980992*ep^6*mtt^4*mWW^2*s^2*t^8 - 4853888*ep^7*mtt^4*mWW^2*s^2*t^8 - 434*ep*mtt^3*mWW^3*s^2*t^8 - 78716*ep^2*mtt^3*mWW^3*s^2*t^8 - 447428*ep^3*mtt^3*mWW^3*s^2*t^8 + 20736*ep^4*mtt^3*mWW^3*s^2*t^8 + 3970686*ep^5*mtt^3*mWW^3*s^2*t^8 + 7673488*ep^6*mtt^3*mWW^3*s^2*t^8 + 4316928*ep^7*mtt^3*mWW^3*s^2*t^8 + 918*ep*mtt^2*mWW^4*s^2*t^8 + 33902*ep^2*mtt^2*mWW^4*s^2*t^8 + 226958*ep^3*mtt^2*mWW^4*s^2*t^8 + 492948*ep^4*mtt^2*mWW^4*s^2*t^8 + 136686*ep^5*mtt^2*mWW^4*s^2*t^8 - 622776*ep^6*mtt^2*mWW^4*s^2*t^8 - 478176*ep^7*mtt^2*mWW^4*s^2*t^8 - 534*ep*mtt*mWW^5*s^2*t^8 + 6804*ep^2*mtt*mWW^5*s^2*t^8 + 24408*ep^3*mtt*mWW^5*s^2*t^8 - 285476*ep^4*mtt*mWW^5*s^2*t^8 - 1455626*ep^5*mtt*mWW^5*s^2*t^8 - 2335512*ep^6*mtt*mWW^5*s^2*t^8 - 1258464*ep^7*mtt*mWW^5*s^2*t^8 + 50*ep*mWW^6*s^2*t^8 - 6534*ep^2*mWW^6*s^2*t^8 - 37154*ep^3*mWW^6*s^2*t^8 + 27270*ep^4*mWW^6*s^2*t^8 + 449024*ep^5*mWW^6*s^2*t^8 + 835320*ep^6*mWW^6*s^2*t^8 + 472864*ep^7*mWW^6*s^2*t^8 + 17460*ep^3*mtt^5*s^3*t^8 + 157890*ep^4*mtt^5*s^3*t^8 + 498870*ep^5*mtt^5*s^3*t^8 + 667500*ep^6*mtt^5*s^3*t^8 + 323280*ep^7*mtt^5*s^3*t^8 + 17088*ep^2*mtt^4*mWW*s^3*t^8 + 42810*ep^3*mtt^4*mWW*s^3*t^8 - 518030*ep^4*mtt^4*mWW*s^3*t^8 - 2508864*ep^5*mtt^4*mWW*s^3*t^8 - 3886792*ep^6*mtt^4*mWW*s^3*t^8 - 2020512*ep^7*mtt^4*mWW*s^3*t^8 - 51312*ep^2*mtt^3*mWW^2*s^3*t^8 - 237932*ep^3*mtt^3*mWW^2*s^3*t^8 + 566570*ep^4*mtt^3*mWW^2*s^3*t^8 + 4411250*ep^5*mtt^3*mWW^2*s^3*t^8 + 7492572*ep^6*mtt^3*mWW^2*s^3*t^8 + 4040432*ep^7*mtt^3*mWW^2*s^3*t^8 + 136*ep*mtt^2*mWW^3*s^3*t^8 + 53664*ep^2*mtt^2*mWW^3*s^3*t^8 + 293220*ep^3*mtt^2*mWW^3*s^3*t^8 - 155474*ep^4*mtt^2*mWW^3*s^3*t^8 - 3185802*ep^5*mtt^2*mWW^3*s^3*t^8 - 5888108*ep^6*mtt^2*mWW^3*s^3*t^8 - 3267056*ep^7*mtt^2*mWW^3*s^3*t^8 - 272*ep*mtt*mWW^4*s^3*t^8 - 21788*ep^2*mtt*mWW^4*s^3*t^8 - 131796*ep^3*mtt*mWW^4*s^3*t^8 - 109412*ep^4*mtt*mWW^4*s^3*t^8 + 670224*ep^5*mtt*mWW^4*s^3*t^8 + 1497096*ep^6*mtt*mWW^4*s^3*t^8 + 873088*ep^7*mtt*mWW^4*s^3*t^8 + 136*ep*mWW^5*s^3*t^8 + 2348*ep^2*mWW^5*s^3*t^8 + 16214*ep^3*mWW^5*s^3*t^8 + 58240*ep^4*mWW^5*s^3*t^8 + 113650*ep^5*mWW^5*s^3*t^8 + 116868*ep^6*mWW^5*s^3*t^8 + 50384*ep^7*mWW^5*s^3*t^8 - 8700*ep^3*mtt^4*s^4*t^8 - 78510*ep^4*mtt^4*s^4*t^8 - 247350*ep^5*mtt^4*s^4*t^8 - 329820*ep^6*mtt^4*s^4*t^8 - 159120*ep^7*mtt^4*s^4*t^8 - 5760*ep^2*mtt^3*mWW*s^4*t^8 - 10548*ep^3*mtt^3*mWW*s^4*t^8 + 208902*ep^4*mtt^3*mWW*s^4*t^8 + 950454*ep^5*mtt^3*mWW*s^4*t^8 + 1444668*ep^6*mtt^3*mWW*s^4*t^8 + 743184*ep^7*mtt^3*mWW*s^4*t^8 + 13440*ep^2*mtt^2*mWW^2*s^4*t^8 + 59028*ep^3*mtt^2*mWW^2*s^4*t^8 - 176902*ep^4*mtt^2*mWW^2*s^4*t^8 - 1239534*ep^5*mtt^2*mWW^2*s^4*t^8 - 2066828*ep^6*mtt^2*mWW^2*s^4*t^8 - 1105104*ep^7*mtt^2*mWW^2*s^4*t^8 - 9600*ep^2*mtt*mWW^3*s^4*t^8 - 51612*ep^3*mtt*mWW^3*s^4*t^8 + 41138*ep^4*mtt*mWW^3*s^4*t^8 + 617106*ep^5*mtt*mWW^3*s^4*t^8 + 1118932*ep^6*mtt*mWW^3*s^4*t^8 + 617136*ep^7*mtt*mWW^3*s^4*t^8 + 1920*ep^2*mWW^4*s^4*t^8 + 11832*ep^3*mWW^4*s^4*t^8 + 5372*ep^4*mWW^4*s^4*t^8 - 80676*ep^5*mWW^4*s^4*t^8 - 166952*ep^6*mWW^4*s^4*t^8 - 96096*ep^7*mWW^4*s^4*t^8 + 1680*ep^3*mtt^3*s^5*t^8 + 15120*ep^4*mtt^3*s^5*t^8 + 47460*ep^5*mtt^3*s^5*t^8 + 63000*ep^6*mtt^3*s^5*t^8 + 30240*ep^7*mtt^3*s^5*t^8 - 3120*ep^3*mtt^2*mWW*s^5*t^8 - 28080*ep^4*mtt^2*mWW*s^5*t^8 - 88140*ep^5*mtt^2*mWW*s^5*t^8 - 117000*ep^6*mtt^2*mWW*s^5*t^8 - 56160*ep^7*mtt^2*mWW*s^5*t^8 + 1200*ep^3*mtt*mWW^2*s^5*t^8 + 10800*ep^4*mtt*mWW^2*s^5*t^8 + 33900*ep^5*mtt*mWW^2*s^5*t^8 + 45000*ep^6*mtt*mWW^2*s^5*t^8 + 21600*ep^7*mtt*mWW^2*s^5*t^8 + 240*ep^3*mWW^3*s^5*t^8 + 2160*ep^4*mWW^3*s^5*t^8 + 6780*ep^5*mWW^3*s^5*t^8 + 9000*ep^6*mWW^3*s^5*t^8 + 4320*ep^7*mWW^3*s^5*t^8 + 1500*ep^3*mtt^7*t^9 + 13590*ep^4*mtt^7*t^9 + 43050*ep^5*mtt^7*t^9 + 57780*ep^6*mtt^7*t^9 + 28080*ep^7*mtt^7*t^9 - 6492*ep^3*mtt^6*mWW*t^9 - 58746*ep^4*mtt^6*mWW*t^9 - 185778*ep^5*mtt^6*mWW*t^9 - 248820*ep^6*mtt^6*mWW*t^9 - 120624*ep^7*mtt^6*mWW*t^9 + 7881*ep^3*mtt^5*mWW^2*t^9 + 70860*ep^4*mtt^5*mWW^2*t^9 + 222081*ep^5*mtt^5*mWW^2*t^9 + 294126*ep^6*mtt^5*mWW^2*t^9 + 140712*ep^7*mtt^5*mWW^2*t^9 + 24*ep*mtt^4*mWW^3*t^9 + 330*ep^2*mtt^4*mWW^3*t^9 + 3246*ep^3*mtt^4*mWW^3*t^9 + 19746*ep^4*mtt^4*mWW^3*t^9 + 61482*ep^5*mtt^4*mWW^3*t^9 + 90228*ep^6*mtt^4*mWW^3*t^9 + 49584*ep^7*mtt^4*mWW^3*t^9 - 48*ep*mtt^3*mWW^4*t^9 - 498*ep^2*mtt^3*mWW^4*t^9 - 10746*ep^3*mtt^3*mWW^4*t^9 - 85932*ep^4*mtt^3*mWW^4*t^9 - 275256*ep^5*mtt^3*mWW^4*t^9 - 384720*ep^6*mtt^3*mWW^4*t^9 - 196800*ep^7*mtt^3*mWW^4*t^9 + 24*ep*mtt^2*mWW^5*t^9 - 246*ep^2*mtt^2*mWW^5*t^9 + 432*ep^3*mtt^2*mWW^5*t^9 + 25308*ep^4*mtt^2*mWW^5*t^9 + 110634*ep^5*mtt^2*mWW^5*t^9 + 177420*ep^6*mtt^2*mWW^5*t^9 + 98448*ep^7*mtt^2*mWW^5*t^9 + 666*ep^2*mtt*mWW^6*t^9 + 7437*ep^3*mtt*mWW^6*t^9 + 31242*ep^4*mtt*mWW^6*t^9 + 61485*ep^5*mtt*mWW^6*t^9 + 56238*ep^6*mtt*mWW^6*t^9 + 18792*ep^7*mtt*mWW^6*t^9 - 252*ep^2*mWW^7*t^9 - 3258*ep^3*mWW^7*t^9 - 16068*ep^4*mWW^7*t^9 - 37698*ep^5*mWW^7*t^9 - 42252*ep^6*mWW^7*t^9 - 18192*ep^7*mWW^7*t^9 - 6396*ep^3*mtt^6*s*t^9 - 57870*ep^4*mtt^6*s*t^9 - 182982*ep^5*mtt^6*s*t^9 - 245052*ep^6*mtt^6*s*t^9 - 118800*ep^7*mtt^6*s*t^9 - 2208*ep^2*mtt^5*mWW*s*t^9 + 12837*ep^3*mtt^5*mWW*s*t^9 + 233104*ep^4*mtt^5*mWW*s*t^9 + 849457*ep^5*mtt^5*mWW*s*t^9 + 1205438*ep^6*mtt^5*mWW*s*t^9 + 601832*ep^7*mtt^5*mWW*s*t^9 + 10368*ep^2*mtt^4*mWW^2*s*t^9 + 26647*ep^3*mtt^4*mWW^2*s*t^9 - 308682*ep^4*mtt^4*mWW^2*s*t^9 - 1505795*ep^5*mtt^4*mWW^2*s*t^9 - 2336842*ep^6*mtt^4*mWW^2*s*t^9 - 1215096*ep^7*mtt^4*mWW^2*s*t^9 - 48*ep*mtt^3*mWW^3*s*t^9 - 17198*ep^2*mtt^3*mWW^3*s*t^9 - 89986*ep^3*mtt^3*mWW^3*s*t^9 + 87144*ep^4*mtt^3*mWW^3*s*t^9 + 1142956*ep^5*mtt^3*mWW^3*s*t^9 + 2054224*ep^6*mtt^3*mWW^3*s*t^9 + 1129088*ep^7*mtt^3*mWW^3*s*t^9 + 96*ep*mtt^2*mWW^4*s*t^9 + 10682*ep^2*mtt^2*mWW^4*s*t^9 + 73730*ep^3*mtt^2*mWW^4*s*t^9 + 121462*ep^4*mtt^2*mWW^4*s*t^9 - 140342*ep^5*mtt^2*mWW^4*s*t^9 - 502644*ep^6*mtt^2*mWW^4*s*t^9 - 321264*ep^7*mtt^2*mWW^4*s*t^9 - 48*ep*mtt*mWW^5*s*t^9 - 214*ep^2*mtt*mWW^5*s*t^9 - 10061*ep^3*mtt*mWW^5*s*t^9 - 88780*ep^4*mtt*mWW^5*s*t^9 - 276575*ep^5*mtt*mWW^5*s*t^9 - 369594*ep^6*mtt*mWW^5*s*t^9 - 182008*ep^7*mtt*mWW^5*s*t^9 - 1430*ep^2*mWW^6*s*t^9 - 6771*ep^3*mWW^6*s*t^9 + 13622*ep^4*mWW^6*s*t^9 + 113281*ep^5*mWW^6*s*t^9 + 194470*ep^6*mWW^6*s*t^9 + 106248*ep^7*mWW^6*s*t^9 + 9972*ep^3*mtt^5*s^2*t^9 + 90090*ep^4*mtt^5*s^2*t^9 + 284274*ep^5*mtt^5*s^2*t^9 + 379764*ep^6*mtt^5*s^2*t^9 + 183600*ep^7*mtt^5*s^2*t^9 + 4512*ep^2*mtt^4*mWW*s^2*t^9 - 8865*ep^3*mtt^4*mWW*s^2*t^9 - 318706*ep^4*mtt^4*mWW*s^2*t^9 - 1235251*ep^5*mtt^4*mWW*s^2*t^9 - 1789490*ep^6*mtt^4*mWW*s^2*t^9 - 901400*ep^7*mtt^4*mWW*s^2*t^9 - 16704*ep^2*mtt^3*mWW^2*s^2*t^9 - 54298*ep^3*mtt^3*mWW^2*s^2*t^9 + 393366*ep^4*mtt^3*mWW^2*s^2*t^9 + 2092920*ep^5*mtt^3*mWW^2*s^2*t^9 + 3312976*ep^6*mtt^3*mWW^2*s^2*t^9 + 1736000*ep^7*mtt^3*mWW^2*s^2*t^9 + 24*ep*mtt^2*mWW^3*s^2*t^9 + 22628*ep^2*mtt^2*mWW^3*s^2*t^9 + 112694*ep^3*mtt^2*mWW^3*s^2*t^9 - 173874*ep^4*mtt^2*mWW^3*s^2*t^9 - 1696324*ep^5*mtt^2*mWW^3*s^2*t^9 - 2962136*ep^6*mtt^2*mWW^3*s^2*t^9 - 1612192*ep^7*mtt^2*mWW^3*s^2*t^9 - 48*ep*mtt*mWW^4*s^2*t^9 - 13204*ep^2*mtt*mWW^4*s^2*t^9 - 77056*ep^3*mtt*mWW^4*s^2*t^9 - 8828*ep^4*mtt*mWW^4*s^2*t^9 + 631344*ep^5*mtt*mWW^4*s^2*t^9 + 1241784*ep^6*mtt*mWW^4*s^2*t^9 + 702688*ep^7*mtt*mWW^4*s^2*t^9 + 24*ep*mWW^5*s^2*t^9 + 2768*ep^2*mWW^5*s^2*t^9 + 17553*ep^3*mWW^5*s^2*t^9 + 17952*ep^4*mWW^5*s^2*t^9 - 76963*ep^5*mWW^5*s^2*t^9 - 182898*ep^6*mWW^5*s^2*t^9 - 108696*ep^7*mWW^5*s^2*t^9 - 6756*ep^3*mtt^4*s^3*t^9 - 60930*ep^4*mtt^4*s^3*t^9 - 191802*ep^5*mtt^4*s^3*t^9 - 255492*ep^6*mtt^4*s^3*t^9 - 123120*ep^7*mtt^4*s^3*t^9 - 2304*ep^2*mtt^3*mWW*s^3*t^9 + 6120*ep^3*mtt^3*mWW*s^3*t^9 + 176748*ep^4*mtt^3*mWW*s^3*t^9 + 673272*ep^5*mtt^3*mWW*s^3*t^9 + 967872*ep^6*mtt^3*mWW*s^3*t^9 + 484992*ep^7*mtt^3*mWW*s^3*t^9 + 6144*ep^2*mtt^2*mWW^2*s^3*t^9 + 16608*ep^3*mtt^2*mWW^2*s^3*t^9 - 174392*ep^4*mtt^2*mWW^2*s^3*t^9 - 860796*ep^5*mtt^2*mWW^2*s^3*t^9 - 1336264*ep^6*mtt^2*mWW^2*s^3*t^9 - 693600*ep^7*mtt^2*mWW^2*s^3*t^9 - 5376*ep^2*mtt*mWW^3*s^3*t^9 - 24552*ep^3*mtt*mWW^3*s^3*t^9 + 62260*ep^4*mtt*mWW^3*s^3*t^9 + 468984*ep^5*mtt*mWW^3*s^3*t^9 + 790880*ep^6*mtt*mWW^3*s^3*t^9 + 424704*ep^7*mtt*mWW^3*s^3*t^9 + 1536*ep^2*mWW^4*s^3*t^9 + 8580*ep^3*mWW^4*s^3*t^9 - 3686*ep^4*mWW^4*s^3*t^9 - 89658*ep^5*mWW^4*s^3*t^9 - 166996*ep^6*mWW^4*s^3*t^9 - 92976*ep^7*mWW^4*s^3*t^9 + 1680*ep^3*mtt^3*s^4*t^9 + 15120*ep^4*mtt^3*s^4*t^9 + 47460*ep^5*mtt^3*s^4*t^9 + 63000*ep^6*mtt^3*s^4*t^9 + 30240*ep^7*mtt^3*s^4*t^9 - 3600*ep^3*mtt^2*mWW*s^4*t^9 - 32400*ep^4*mtt^2*mWW*s^4*t^9 - 101700*ep^5*mtt^2*mWW*s^4*t^9 - 135000*ep^6*mtt^2*mWW*s^4*t^9 - 64800*ep^7*mtt^2*mWW*s^4*t^9 + 2160*ep^3*mtt*mWW^2*s^4*t^9 + 19440*ep^4*mtt*mWW^2*s^4*t^9 + 61020*ep^5*mtt*mWW^2*s^4*t^9 + 81000*ep^6*mtt*mWW^2*s^4*t^9 + 38880*ep^7*mtt*mWW^2*s^4*t^9 - 240*ep^3*mWW^3*s^4*t^9 - 2160*ep^4*mWW^3*s^4*t^9 - 6780*ep^5*mWW^3*s^4*t^9 - 9000*ep^6*mWW^3*s^4*t^9 - 4320*ep^7*mWW^3*s^4*t^9 - 936*ep^3*mtt^6*t^10 - 8460*ep^4*mtt^6*t^10 - 26712*ep^5*mtt^6*t^10 - 35712*ep^6*mtt^6*t^10 - 17280*ep^7*mtt^6*t^10 + 4341*ep^3*mtt^5*mWW*t^10 + 39228*ep^4*mtt^5*mWW*t^10 + 123825*ep^5*mtt^5*mWW*t^10 + 165486*ep^6*mtt^5*mWW*t^10 + 80040*ep^7*mtt^5*mWW*t^10 - 6606*ep^3*mtt^4*mWW^2*t^10 - 59640*ep^4*mtt^4*mWW^2*t^10 - 188010*ep^5*mtt^4*mWW^2*t^10 - 250860*ep^6*mtt^4*mWW^2*t^10 - 121104*ep^7*mtt^4*mWW^2*t^10 - 12*ep^2*mtt^3*mWW^3*t^10 + 2724*ep^3*mtt^3*mWW^3*t^10 + 25020*ep^4*mtt^3*mWW^3*t^10 + 78576*ep^5*mtt^3*mWW^3*t^10 + 103728*ep^6*mtt^3*mWW^3*t^10 + 49344*ep^7*mtt^3*mWW^3*t^10 + 48*ep^2*mtt^2*mWW^4*t^10 + 2256*ep^3*mtt^2*mWW^4*t^10 + 18252*ep^4*mtt^2*mWW^4*t^10 + 56940*ep^5*mtt^2*mWW^4*t^10 + 77496*ep^6*mtt^2*mWW^4*t^10 + 38688*ep^7*mtt^2*mWW^4*t^10 - 60*ep^2*mtt*mWW^5*t^10 - 2349*ep^3*mtt*mWW^5*t^10 - 18384*ep^4*mtt*mWW^5*t^10 - 56421*ep^5*mtt*mWW^5*t^10 - 75894*ep^6*mtt*mWW^5*t^10 - 37512*ep^7*mtt*mWW^5*t^10 + 24*ep^2*mWW^6*t^10 + 570*ep^3*mWW^6*t^10 + 3984*ep^4*mWW^6*t^10 + 11802*ep^5*mWW^6*t^10 + 15756*ep^6*mWW^6*t^10 + 7824*ep^7*mWW^6*t^10 + 2916*ep^3*mtt^5*s*t^10 + 26322*ep^4*mtt^5*s*t^10 + 82962*ep^5*mtt^5*s*t^10 + 110676*ep^6*mtt^5*s*t^10 + 53424*ep^7*mtt^5*s*t^10 + 384*ep^2*mtt^4*mWW*s*t^10 - 9441*ep^3*mtt^4*mWW*s*t^10 - 105482*ep^4*mtt^4*mWW*s*t^10 - 351867*ep^5*mtt^4*mWW*s*t^10 - 481090*ep^6*mtt^4*mWW*s*t^10 - 235224*ep^7*mtt^4*mWW*s*t^10 - 1920*ep^2*mtt^3*mWW^2*s*t^10 + 5400*ep^3*mtt^3*mWW^2*s*t^10 + 150082*ep^4*mtt^3*mWW^2*s*t^10 + 570222*ep^5*mtt^3*mWW^2*s*t^10 + 819356*ep^6*mtt^3*mWW^2*s*t^10 + 410640*ep^7*mtt^3*mWW^2*s*t^10 + 3468*ep^2*mtt^2*mWW^3*s*t^10 + 10896*ep^3*mtt^2*mWW^3*s*t^10 - 84702*ep^4*mtt^2*mWW^3*s*t^10 - 442590*ep^5*mtt^2*mWW^3*s*t^10 - 696492*ep^6*mtt^2*mWW^3*s*t^10 - 363600*ep^7*mtt^2*mWW^3*s*t^10 - 2712*ep^2*mtt*mWW^4*s*t^10 - 14808*ep^3*mtt*mWW^4*s*t^10 + 9476*ep^4*mtt*mWW^4*s*t^10 + 167172*ep^5*mtt*mWW^4*s*t^10 + 305896*ep^6*mtt*mWW^4*s*t^10 + 169056*ep^7*mtt*mWW^4*s*t^10 + 780*ep^2*mWW^5*s*t^10 + 5037*ep^3*mWW^5*s*t^10 + 4304*ep^4*mWW^5*s*t^10 - 25899*ep^5*mWW^5*s*t^10 - 58346*ep^6*mWW^5*s*t^10 - 34296*ep^7*mWW^5*s*t^10 - 2988*ep^3*mtt^4*s^2*t^10 - 26934*ep^4*mtt^4*s^2*t^10 - 84726*ep^5*mtt^4*s^2*t^10 - 112764*ep^6*mtt^4*s^2*t^10 - 54288*ep^7*mtt^4*s^2*t^10 - 384*ep^2*mtt^3*mWW*s^2*t^10 + 7476*ep^3*mtt^3*mWW*s^2*t^10 + 87626*ep^4*mtt^3*mWW*s^2*t^10 + 295074*ep^5*mtt^3*mWW*s^2*t^10 + 404500*ep^6*mtt^3*mWW*s^2*t^10 + 197808*ep^7*mtt^3*mWW*s^2*t^10 + 1152*ep^2*mtt^2*mWW^2*s^2*t^10 - 4476*ep^3*mtt^2*mWW^2*s^2*t^10 - 101070*ep^4*mtt^2*mWW^2*s^2*t^10 - 376278*ep^5*mtt^2*mWW^2*s^2*t^10 - 536220*ep^6*mtt^2*mWW^2*s^2*t^10 - 267408*ep^7*mtt^2*mWW^2*s^2*t^10 - 1152*ep^2*mtt*mWW^3*s^2*t^10 - 1524*ep^3*mtt*mWW^3*s^2*t^10 + 46998*ep^4*mtt*mWW^3*s^2*t^10 + 206238*ep^5*mtt*mWW^3*s^2*t^10 + 309996*ep^6*mtt*mWW^3*s^2*t^10 + 158544*ep^7*mtt*mWW^3*s^2*t^10 + 384*ep^2*mWW^4*s^2*t^10 + 1512*ep^3*mWW^4*s^2*t^10 - 6620*ep^4*mWW^4*s^2*t^10 - 40308*ep^5*mWW^4*s^2*t^10 - 65512*ep^6*mWW^4*s^2*t^10 - 34656*ep^7*mWW^4*s^2*t^10 + 1008*ep^3*mtt^3*s^3*t^10 + 9072*ep^4*mtt^3*s^3*t^10 + 28476*ep^5*mtt^3*s^3*t^10 + 37800*ep^6*mtt^3*s^3*t^10 + 18144*ep^7*mtt^3*s^3*t^10 - 2448*ep^3*mtt^2*mWW*s^3*t^10 - 22032*ep^4*mtt^2*mWW*s^3*t^10 - 69156*ep^5*mtt^2*mWW*s^3*t^10 - 91800*ep^6*mtt^2*mWW*s^3*t^10 - 44064*ep^7*mtt^2*mWW*s^3*t^10 + 1872*ep^3*mtt*mWW^2*s^3*t^10 + 16848*ep^4*mtt*mWW^2*s^3*t^10 + 52884*ep^5*mtt*mWW^2*s^3*t^10 + 70200*ep^6*mtt*mWW^2*s^3*t^10 + 33696*ep^7*mtt*mWW^2*s^3*t^10 - 432*ep^3*mWW^3*s^3*t^10 - 3888*ep^4*mWW^3*s^3*t^10 - 12204*ep^5*mWW^3*s^3*t^10 - 16200*ep^6*mWW^3*s^3*t^10 - 7776*ep^7*mWW^3*s^3*t^10 + 324*ep^3*mtt^5*t^11 + 2922*ep^4*mtt^5*t^11 + 9198*ep^5*mtt^5*t^11 + 12252*ep^6*mtt^5*t^11 + 5904*ep^7*mtt^5*t^11 - 1572*ep^3*mtt^4*mWW*t^11 - 14178*ep^4*mtt^4*mWW*t^11 - 44634*ep^5*mtt^4*mWW*t^11 - 59460*ep^6*mtt^4*mWW*t^11 - 28656*ep^7*mtt^4*mWW*t^11 + 2676*ep^3*mtt^3*mWW^2*t^11 + 24138*ep^4*mtt^3*mWW^2*t^11 + 76002*ep^5*mtt^3*mWW^2*t^11 + 101268*ep^6*mtt^3*mWW^2*t^11 + 48816*ep^7*mtt^3*mWW^2*t^11 - 1836*ep^3*mtt^2*mWW^3*t^11 - 16566*ep^4*mtt^2*mWW^3*t^11 - 52182*ep^5*mtt^2*mWW^3*t^11 - 69564*ep^6*mtt^2*mWW^3*t^11 - 33552*ep^7*mtt^2*mWW^3*t^11 + 312*ep^3*mtt*mWW^4*t^11 + 2820*ep^4*mtt*mWW^4*t^11 + 8904*ep^5*mtt*mWW^4*t^11 + 11904*ep^6*mtt*mWW^4*t^11 + 5760*ep^7*mtt*mWW^4*t^11 + 96*ep^3*mWW^5*t^11 + 864*ep^4*mWW^5*t^11 + 2712*ep^5*mWW^5*t^11 + 3600*ep^6*mWW^5*t^11 + 1728*ep^7*mWW^5*t^11 - 660*ep^3*mtt^4*s*t^11 - 5946*ep^4*mtt^4*s*t^11 - 18690*ep^5*mtt^4*s*t^11 - 24852*ep^6*mtt^4*s*t^11 - 11952*ep^7*mtt^4*s*t^11 + 2508*ep^3*mtt^3*mWW*s*t^11 + 22590*ep^4*mtt^3*mWW*s*t^11 + 70986*ep^5*mtt^3*mWW*s*t^11 + 94356*ep^6*mtt^3*mWW*s*t^11 + 45360*ep^7*mtt^3*mWW*s*t^11 - 3468*ep^3*mtt^2*mWW^2*s*t^11 - 31230*ep^4*mtt^2*mWW^2*s*t^11 - 98106*ep^5*mtt^2*mWW^2*s*t^11 - 130356*ep^6*mtt^2*mWW^2*s*t^11 - 62640*ep^7*mtt^2*mWW^2*s*t^11 + 2052*ep^3*mtt*mWW^3*s*t^11 + 18474*ep^4*mtt*mWW^3*s*t^11 + 58014*ep^5*mtt*mWW^3*s*t^11 + 77052*ep^6*mtt*mWW^3*s*t^11 + 37008*ep^7*mtt*mWW^3*s*t^11 - 432*ep^3*mWW^4*s*t^11 - 3888*ep^4*mWW^4*s*t^11 - 12204*ep^5*mWW^4*s*t^11 - 16200*ep^6*mWW^4*s*t^11 - 7776*ep^7*mWW^4*s*t^11 + 336*ep^3*mtt^3*s^2*t^11 + 3024*ep^4*mtt^3*s^2*t^11 + 9492*ep^5*mtt^3*s^2*t^11 + 12600*ep^6*mtt^3*s^2*t^11 + 6048*ep^7*mtt^3*s^2*t^11 - 912*ep^3*mtt^2*mWW*s^2*t^11 - 8208*ep^4*mtt^2*mWW*s^2*t^11 - 25764*ep^5*mtt^2*mWW*s^2*t^11 - 34200*ep^6*mtt^2*mWW*s^2*t^11 - 16416*ep^7*mtt^2*mWW*s^2*t^11 + 816*ep^3*mtt*mWW^2*s^2*t^11 + 7344*ep^4*mtt*mWW^2*s^2*t^11 + 23052*ep^5*mtt*mWW^2*s^2*t^11 + 30600*ep^6*mtt*mWW^2*s^2*t^11 + 14688*ep^7*mtt*mWW^2*s^2*t^11 - 240*ep^3*mWW^3*s^2*t^11 - 2160*ep^4*mWW^3*s^2*t^11 - 6780*ep^5*mWW^3*s^2*t^11 - 9000*ep^6*mWW^3*s^2*t^11 - 4320*ep^7*mWW^3*s^2*t^11 - 48*ep^3*mtt^4*t^12 - 432*ep^4*mtt^4*t^12 - 1356*ep^5*mtt^4*t^12 - 1800*ep^6*mtt^4*t^12 - 864*ep^7*mtt^4*t^12 + 240*ep^3*mtt^3*mWW*t^12 + 2160*ep^4*mtt^3*mWW*t^12 + 6780*ep^5*mtt^3*mWW*t^12 + 9000*ep^6*mtt^3*mWW*t^12 + 4320*ep^7*mtt^3*mWW*t^12 - 432*ep^3*mtt^2*mWW^2*t^12 - 3888*ep^4*mtt^2*mWW^2*t^12 - 12204*ep^5*mtt^2*mWW^2*t^12 - 16200*ep^6*mtt^2*mWW^2*t^12 - 7776*ep^7*mtt^2*mWW^2*t^12 + 336*ep^3*mtt*mWW^3*t^12 + 3024*ep^4*mtt*mWW^3*t^12 + 9492*ep^5*mtt*mWW^3*t^12 + 12600*ep^6*mtt*mWW^3*t^12 + 6048*ep^7*mtt*mWW^3*t^12 - 96*ep^3*mWW^4*t^12 - 864*ep^4*mWW^4*t^12 - 2712*ep^5*mWW^4*t^12 - 3600*ep^6*mWW^4*t^12 - 1728*ep^7*mWW^4*t^12 + 48*ep^3*mtt^3*s*t^12 + 432*ep^4*mtt^3*s*t^12 + 1356*ep^5*mtt^3*s*t^12 + 1800*ep^6*mtt^3*s*t^12 + 864*ep^7*mtt^3*s*t^12 - 144*ep^3*mtt^2*mWW*s*t^12 - 1296*ep^4*mtt^2*mWW*s*t^12 - 4068*ep^5*mtt^2*mWW*s*t^12 - 5400*ep^6*mtt^2*mWW*s*t^12 - 2592*ep^7*mtt^2*mWW*s*t^12 + 144*ep^3*mtt*mWW^2*s*t^12 + 1296*ep^4*mtt*mWW^2*s*t^12 + 4068*ep^5*mtt*mWW^2*s*t^12 + 5400*ep^6*mtt*mWW^2*s*t^12 + 2592*ep^7*mtt*mWW^2*s*t^12 - 48*ep^3*mWW^3*s*t^12 - 432*ep^4*mWW^3*s*t^12 - 1356*ep^5*mWW^3*s*t^12 - 1800*ep^6*mWW^3*s*t^12 - 864*ep^7*mWW^3*s*t^12)/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)^2*(-mtt + s)^2*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(30*ep^2*mtt^9*mWW^3*s^2 + 260*ep^3*mtt^9*mWW^3*s^2 + 770*ep^4*mtt^9*mWW^3*s^2 + 940*ep^5*mtt^9*mWW^3*s^2 + 400*ep^6*mtt^9*mWW^3*s^2 - 236*ep^2*mtt^8*mWW^4*s^2 - 2232*ep^3*mtt^8*mWW^4*s^2 - 7124*ep^4*mtt^8*mWW^4*s^2 - 9408*ep^5*mtt^8*mWW^4*s^2 - 4400*ep^6*mtt^8*mWW^4*s^2 + 666*ep^2*mtt^7*mWW^5*s^2 + 6796*ep^3*mtt^7*mWW^5*s^2 + 22894*ep^4*mtt^7*mWW^5*s^2 + 31724*ep^5*mtt^7*mWW^5*s^2 + 15584*ep^6*mtt^7*mWW^5*s^2 - 744*ep^2*mtt^6*mWW^6*s^2 - 8352*ep^3*mtt^6*mWW^6*s^2 - 29760*ep^4*mtt^6*mWW^6*s^2 - 43056*ep^5*mtt^6*mWW^6*s^2 - 21984*ep^6*mtt^6*mWW^6*s^2 - 6*ep^2*mtt^5*mWW^7*s^2 + 876*ep^3*mtt^5*mWW^7*s^2 + 4902*ep^4*mtt^5*mWW^7*s^2 + 8916*ep^5*mtt^5*mWW^7*s^2 + 5328*ep^6*mtt^5*mWW^7*s^2 + 756*ep^2*mtt^4*mWW^8*s^2 + 7848*ep^3*mtt^4*mWW^8*s^2 + 26748*ep^4*mtt^4*mWW^8*s^2 + 37440*ep^5*mtt^4*mWW^8*s^2 + 18576*ep^6*mtt^4*mWW^8*s^2 - 666*ep^2*mtt^3*mWW^9*s^2 - 7628*ep^3*mtt^3*mWW^9*s^2 - 27422*ep^4*mtt^3*mWW^9*s^2 - 39868*ep^5*mtt^3*mWW^9*s^2 - 20416*ep^6*mtt^3*mWW^9*s^2 + 224*ep^2*mtt^2*mWW^10*s^2 + 2736*ep^3*mtt^2*mWW^10*s^2 + 10136*ep^4*mtt^2*mWW^10*s^2 + 15024*ep^5*mtt^2*mWW^10*s^2 + 7808*ep^6*mtt^2*mWW^10*s^2 - 24*ep^2*mtt*mWW^11*s^2 - 304*ep^3*mtt*mWW^11*s^2 - 1144*ep^4*mtt*mWW^11*s^2 - 1712*ep^5*mtt*mWW^11*s^2 - 896*ep^6*mtt*mWW^11*s^2 - 180*ep^2*mtt^8*mWW^3*s^3 - 1560*ep^3*mtt^8*mWW^3*s^3 - 4620*ep^4*mtt^8*mWW^3*s^3 - 5640*ep^5*mtt^8*mWW^3*s^3 - 2400*ep^6*mtt^8*mWW^3*s^3 + 1160*ep^2*mtt^7*mWW^4*s^3 + 10860*ep^3*mtt^7*mWW^4*s^3 + 34340*ep^4*mtt^7*mWW^4*s^3 + 44880*ep^5*mtt^7*mWW^4*s^3 + 20720*ep^6*mtt^7*mWW^4*s^3 - 2530*ep^2*mtt^6*mWW^5*s^3 - 25604*ep^3*mtt^6*mWW^5*s^3 - 85470*ep^4*mtt^6*mWW^5*s^3 - 117124*ep^5*mtt^6*mWW^5*s^3 - 56720*ep^6*mtt^6*mWW^5*s^3 + 1706*ep^2*mtt^5*mWW^6*s^3 + 19992*ep^3*mtt^5*mWW^6*s^3 + 72290*ep^4*mtt^5*mWW^6*s^3 + 104940*ep^5*mtt^5*mWW^6*s^3 + 53360*ep^6*mtt^5*mWW^6*s^3 + 1332*ep^2*mtt^4*mWW^7*s^3 + 11040*ep^3*mtt^4*mWW^7*s^3 + 32100*ep^4*mtt^4*mWW^7*s^3 + 39240*ep^5*mtt^4*mWW^7*s^3 + 17088*ep^6*mtt^4*mWW^7*s^3 - 2620*ep^2*mtt^3*mWW^8*s^3 - 27636*ep^3*mtt^3*mWW^8*s^3 - 94576*ep^4*mtt^3*mWW^8*s^3 - 132120*ep^5*mtt^3*mWW^8*s^3 - 65104*ep^6*mtt^3*mWW^8*s^3 + 1374*ep^2*mtt^2*mWW^9*s^3 + 16044*ep^3*mtt^2*mWW^9*s^3 + 57666*ep^4*mtt^2*mWW^9*s^3 + 83052*ep^5*mtt^2*mWW^9*s^3 + 41808*ep^6*mtt^2*mWW^9*s^3 - 246*ep^2*mtt*mWW^10*s^3 - 3216*ep^3*mtt*mWW^10*s^3 - 12054*ep^4*mtt*mWW^10*s^3 - 17700*ep^5*mtt*mWW^10*s^3 - 8976*ep^6*mtt*mWW^10*s^3 + 4*ep^2*mWW^11*s^3 + 80*ep^3*mWW^11*s^3 + 324*ep^4*mWW^11*s^3 + 472*ep^5*mWW^11*s^3 + 224*ep^6*mWW^11*s^3 + 450*ep^2*mtt^7*mWW^3*s^4 + 3900*ep^3*mtt^7*mWW^3*s^4 + 11550*ep^4*mtt^7*mWW^3*s^4 + 14100*ep^5*mtt^7*mWW^3*s^4 + 6000*ep^6*mtt^7*mWW^3*s^4 - 2290*ep^2*mtt^6*mWW^4*s^4 - 21260*ep^3*mtt^6*mWW^4*s^4 - 66630*ep^4*mtt^6*mWW^4*s^4 - 86140*ep^5*mtt^6*mWW^4*s^4 - 39200*ep^6*mtt^6*mWW^4*s^4 + 3556*ep^2*mtt^5*mWW^5*s^4 + 36044*ep^3*mtt^5*mWW^5*s^4 + 119688*ep^4*mtt^5*mWW^5*s^4 + 162328*ep^5*mtt^5*mWW^5*s^4 + 77360*ep^6*mtt^5*mWW^5*s^4 - 602*ep^2*mtt^4*mWW^6*s^4 - 10344*ep^3*mtt^4*mWW^6*s^4 - 42338*ep^4*mtt^4*mWW^6*s^4 - 65124*ep^5*mtt^4*mWW^6*s^4 - 34016*ep^6*mtt^4*mWW^6*s^4 - 3230*ep^2*mtt^3*mWW^7*s^4 - 30172*ep^3*mtt^3*mWW^7*s^4 - 95586*ep^4*mtt^3*mWW^7*s^4 - 125540*ep^5*mtt^3*mWW^7*s^4 - 58432*ep^6*mtt^3*mWW^7*s^4 + 2858*ep^2*mtt^2*mWW^8*s^4 + 30948*ep^3*mtt^2*mWW^8*s^4 + 106334*ep^4*mtt^2*mWW^8*s^4 + 147444*ep^5*mtt^2*mWW^8*s^4 + 71408*ep^6*mtt^2*mWW^8*s^4 - 776*ep^2*mtt*mWW^9*s^4 - 9772*ep^3*mtt*mWW^9*s^4 - 35652*ep^4*mtt*mWW^9*s^4 - 50888*ep^5*mtt*mWW^9*s^4 - 24928*ep^6*mtt*mWW^9*s^4 + 34*ep^2*mWW^10*s^4 + 656*ep^3*mWW^10*s^4 + 2634*ep^4*mWW^10*s^4 + 3820*ep^5*mWW^10*s^4 + 1808*ep^6*mWW^10*s^4 - 600*ep^2*mtt^6*mWW^3*s^5 - 5200*ep^3*mtt^6*mWW^3*s^5 - 15400*ep^4*mtt^6*mWW^3*s^5 - 18800*ep^5*mtt^6*mWW^3*s^5 - 8000*ep^6*mtt^6*mWW^3*s^5 + 2280*ep^2*mtt^5*mWW^4*s^5 + 21080*ep^3*mtt^5*mWW^4*s^5 + 65600*ep^4*mtt^5*mWW^4*s^5 + 83920*ep^5*mtt^5*mWW^4*s^5 + 37600*ep^6*mtt^5*mWW^4*s^5 - 2118*ep^2*mtt^4*mWW^5*s^5 - 22208*ep^3*mtt^4*mWW^5*s^5 - 74414*ep^4*mtt^4*mWW^5*s^5 - 100540*ep^5*mtt^4*mWW^5*s^5 - 47200*ep^6*mtt^4*mWW^5*s^5 - 1174*ep^2*mtt^3*mWW^6*s^5 - 8092*ep^3*mtt^3*mWW^6*s^5 - 20018*ep^4*mtt^3*mWW^6*s^5 - 20996*ep^5*mtt^3*mWW^6*s^5 - 7872*ep^6*mtt^3*mWW^6*s^5 + 2630*ep^2*mtt^2*mWW^7*s^5 + 25828*ep^3*mtt^2*mWW^7*s^5 + 83586*ep^4*mtt^2*mWW^7*s^5 + 110396*ep^5*mtt^2*mWW^7*s^5 + 50992*ep^6*mtt^2*mWW^7*s^5 - 1106*ep^2*mtt*mWW^8*s^5 - 12988*ep^3*mtt*mWW^8*s^5 - 45582*ep^4*mtt*mWW^8*s^5 - 62924*ep^5*mtt*mWW^8*s^5 - 29728*ep^6*mtt*mWW^8*s^5 + 88*ep^2*mWW^9*s^5 + 1580*ep^3*mWW^9*s^5 + 6228*ep^4*mWW^9*s^5 + 8944*ep^5*mWW^9*s^5 + 4208*ep^6*mWW^9*s^5 + 450*ep^2*mtt^5*mWW^3*s^6 + 3900*ep^3*mtt^5*mWW^3*s^6 + 11550*ep^4*mtt^5*mWW^3*s^6 + 14100*ep^5*mtt^5*mWW^3*s^6 + 6000*ep^6*mtt^5*mWW^3*s^6 - 1160*ep^2*mtt^4*mWW^4*s^6 - 10800*ep^3*mtt^4*mWW^4*s^6 - 33560*ep^4*mtt^4*mWW^4*s^6 - 42600*ep^5*mtt^4*mWW^4*s^6 - 18800*ep^6*mtt^4*mWW^4*s^6 + 328*ep^2*mtt^3*mWW^5*s^6 + 4460*ep^3*mtt^3*mWW^5*s^6 + 16404*ep^4*mtt^3*mWW^5*s^6 + 23032*ep^5*mtt^3*mWW^5*s^6 + 10880*ep^6*mtt^3*mWW^5*s^6 + 1060*ep^2*mtt^2*mWW^6*s^6 + 9148*ep^3*mtt^2*mWW^6*s^6 + 27200*ep^4*mtt^2*mWW^6*s^6 + 33584*ep^5*mtt^2*mWW^6*s^6 + 14592*ep^6*mtt^2*mWW^6*s^6 - 778*ep^2*mtt*mWW^7*s^6 - 8360*ep^3*mtt*mWW^7*s^6 - 27954*ep^4*mtt*mWW^7*s^6 - 37132*ep^5*mtt*mWW^7*s^6 - 16880*ep^6*mtt*mWW^7*s^6 + 100*ep^2*mWW^8*s^6 + 1652*ep^3*mWW^8*s^6 + 6360*ep^4*mWW^8*s^6 + 9016*ep^5*mWW^8*s^6 + 4208*ep^6*mWW^8*s^6 - 180*ep^2*mtt^4*mWW^3*s^7 - 1560*ep^3*mtt^4*mWW^3*s^7 - 4620*ep^4*mtt^4*mWW^3*s^7 - 5640*ep^5*mtt^4*mWW^3*s^7 - 2400*ep^6*mtt^4*mWW^3*s^7 + 256*ep^2*mtt^3*mWW^4*s^7 + 2492*ep^3*mtt^3*mWW^4*s^7 + 7884*ep^4*mtt^3*mWW^4*s^7 + 10048*ep^5*mtt^3*mWW^4*s^7 + 4400*ep^6*mtt^3*mWW^4*s^7 + 128*ep^2*mtt^2*mWW^5*s^7 + 772*ep^3*mtt^2*mWW^5*s^7 + 1668*ep^4*mtt^2*mWW^5*s^7 + 1520*ep^5*mtt^2*mWW^5*s^7 + 496*ep^6*mtt^2*mWW^5*s^7 - 256*ep^2*mtt*mWW^6*s^7 - 2492*ep^3*mtt*mWW^6*s^7 - 7884*ep^4*mtt*mWW^6*s^7 - 10048*ep^5*mtt*mWW^6*s^7 - 4400*ep^6*mtt*mWW^6*s^7 + 52*ep^2*mWW^7*s^7 + 788*ep^3*mWW^7*s^7 + 2952*ep^4*mWW^7*s^7 + 4120*ep^5*mWW^7*s^7 + 1904*ep^6*mWW^7*s^7 + 30*ep^2*mtt^3*mWW^3*s^8 + 260*ep^3*mtt^3*mWW^3*s^8 + 770*ep^4*mtt^3*mWW^3*s^8 + 940*ep^5*mtt^3*mWW^3*s^8 + 400*ep^6*mtt^3*mWW^3*s^8 - 10*ep^2*mtt^2*mWW^4*s^8 - 140*ep^3*mtt^2*mWW^4*s^8 - 510*ep^4*mtt^2*mWW^4*s^8 - 700*ep^5*mtt^2*mWW^4*s^8 - 320*ep^6*mtt^2*mWW^4*s^8 - 30*ep^2*mtt*mWW^5*s^8 - 260*ep^3*mtt*mWW^5*s^8 - 770*ep^4*mtt*mWW^5*s^8 - 940*ep^5*mtt*mWW^5*s^8 - 400*ep^6*mtt*mWW^5*s^8 + 10*ep^2*mWW^6*s^8 + 140*ep^3*mWW^6*s^8 + 510*ep^4*mWW^6*s^8 + 700*ep^5*mWW^6*s^8 + 320*ep^6*mWW^6*s^8 + 18*ep^2*mtt^11*mWW^2*t + 174*ep^3*mtt^11*mWW^2*t + 600*ep^4*mtt^11*mWW^2*t + 888*ep^5*mtt^11*mWW^2*t + 480*ep^6*mtt^11*mWW^2*t - 18*mtt^10*mWW^3*t - 246*ep*mtt^10*mWW^3*t - 1470*ep^2*mtt^10*mWW^3*t - 4956*ep^3*mtt^10*mWW^3*t - 9726*ep^4*mtt^10*mWW^3*t - 10260*ep^5*mtt^10*mWW^3*t - 4464*ep^6*mtt^10*mWW^3*t + 102*mtt^9*mWW^4*t + 1368*ep*mtt^9*mWW^4*t + 7674*ep^2*mtt^9*mWW^4*t + 23280*ep^3*mtt^9*mWW^4*t + 40152*ep^4*mtt^9*mWW^4*t + 37056*ep^5*mtt^9*mWW^4*t + 14208*ep^6*mtt^9*mWW^4*t - 234*mtt^8*mWW^5*t - 3030*ep*mtt^8*mWW^5*t - 16026*ep^2*mtt^8*mWW^5*t - 44586*ep^3*mtt^8*mWW^5*t - 68532*ep^4*mtt^8*mWW^5*t - 54768*ep^5*mtt^8*mWW^5*t - 17664*ep^6*mtt^8*mWW^5*t + 270*mtt^7*mWW^6*t + 3216*ep*mtt^7*mWW^6*t + 14928*ep^2*mtt^7*mWW^6*t + 33738*ep^3*mtt^7*mWW^6*t + 36024*ep^4*mtt^7*mWW^6*t + 12024*ep^5*mtt^7*mWW^6*t - 3360*ep^6*mtt^7*mWW^6*t - 150*mtt^6*mWW^7*t - 1314*ep*mtt^6*mWW^7*t - 2490*ep^2*mtt^6*mWW^7*t + 9024*ep^3*mtt^6*mWW^7*t + 44994*ep^4*mtt^6*mWW^7*t + 67836*ep^5*mtt^6*mWW^7*t + 35280*ep^6*mtt^6*mWW^7*t + 18*mtt^5*mWW^8*t - 408*ep*mtt^5*mWW^8*t - 6582*ep^2*mtt^5*mWW^8*t - 33636*ep^3*mtt^5*mWW^8*t - 80640*ep^4*mtt^5*mWW^8*t - 93216*ep^5*mtt^5*mWW^8*t - 41856*ep^6*mtt^5*mWW^8*t + 18*mtt^4*mWW^9*t + 558*ep*mtt^4*mWW^9*t + 5154*ep^2*mtt^4*mWW^9*t + 21798*ep^3*mtt^4*mWW^9*t + 47232*ep^4*mtt^4*mWW^9*t + 51048*ep^5*mtt^4*mWW^9*t + 21792*ep^6*mtt^4*mWW^9*t - 6*mtt^3*mWW^10*t - 144*ep*mtt^3*mWW^10*t - 1206*ep^2*mtt^3*mWW^10*t - 4836*ep^3*mtt^3*mWW^10*t - 10104*ep^4*mtt^3*mWW^10*t - 10608*ep^5*mtt^3*mWW^10*t - 4416*ep^6*mtt^3*mWW^10*t - 78*ep^2*mtt^10*mWW^2*s*t - 802*ep^3*mtt^10*mWW^2*s*t - 2968*ep^4*mtt^10*mWW^2*s*t - 4712*ep^5*mtt^10*mWW^2*s*t - 2720*ep^6*mtt^10*mWW^2*s*t + 102*mtt^9*mWW^3*s*t + 1406*ep*mtt^9*mWW^3*s*t + 8020*ep^2*mtt^9*mWW^3*s*t + 24640*ep^3*mtt^9*mWW^3*s*t + 43740*ep^4*mtt^9*mWW^3*s*t + 43136*ep^5*mtt^9*mWW^3*s*t + 18496*ep^6*mtt^9*mWW^3*s*t - 518*mtt^8*mWW^4*s*t - 7064*ep*mtt^8*mWW^4*s*t - 38592*ep^2*mtt^8*mWW^4*s*t - 107964*ep^3*mtt^8*mWW^4*s*t - 163422*ep^4*mtt^8*mWW^4*s*t - 128896*ep^5*mtt^8*mWW^4*s*t - 42784*ep^6*mtt^8*mWW^4*s*t + 1046*mtt^7*mWW^5*s*t + 14012*ep*mtt^7*mWW^5*s*t + 74368*ep^2*mtt^7*mWW^5*s*t + 197420*ep^3*mtt^7*mWW^5*s*t + 269898*ep^4*mtt^7*mWW^5*s*t + 174168*ep^5*mtt^7*mWW^5*s*t + 38848*ep^6*mtt^7*mWW^5*s*t - 1030*mtt^6*mWW^6*s*t - 13280*ep*mtt^6*mWW^6*s*t - 67470*ep^2*mtt^6*mWW^6*s*t - 168842*ep^3*mtt^6*mWW^6*s*t - 206814*ep^4*mtt^6*mWW^6*s*t - 99236*ep^5*mtt^6*mWW^6*s*t - 1328*ep^6*mtt^6*mWW^6*s*t + 450*mtt^5*mWW^7*s*t + 5102*ep*mtt^5*mWW^7*s*t + 22002*ep^2*mtt^5*mWW^7*s*t + 43736*ep^3*mtt^5*mWW^7*s*t + 32214*ep^4*mtt^5*mWW^7*s*t - 13996*ep^5*mtt^5*mWW^7*s*t - 23568*ep^6*mtt^5*mWW^7*s*t - 2*mtt^4*mWW^8*s*t + 688*ep*mtt^4*mWW^8*s*t + 7818*ep^2*mtt^4*mWW^8*s*t + 32480*ep^3*mtt^4*mWW^8*s*t + 62260*ep^4*mtt^4*mWW^8*s*t + 56604*ep^5*mtt^4*mWW^8*s*t + 20272*ep^6*mtt^4*mWW^8*s*t - 62*mtt^3*mWW^9*s*t - 1080*ep*mtt^3*mWW^9*s*t - 7606*ep^2*mtt^3*mWW^9*s*t - 26540*ep^3*mtt^3*mWW^9*s*t - 46404*ep^4*mtt^3*mWW^9*s*t - 37356*ep^5*mtt^3*mWW^9*s*t - 10352*ep^6*mtt^3*mWW^9*s*t + 14*mtt^2*mWW^10*s*t + 216*ep*mtt^2*mWW^10*s*t + 1578*ep^2*mtt^2*mWW^10*s*t + 6232*ep^3*mtt^2*mWW^10*s*t + 12600*ep^4*mtt^2*mWW^10*s*t + 11648*ep^5*mtt^2*mWW^10*s*t + 3712*ep^6*mtt^2*mWW^10*s*t - 40*ep^2*mtt*mWW^11*s*t - 360*ep^3*mtt*mWW^11*s*t - 1104*ep^4*mtt*mWW^11*s*t - 1360*ep^5*mtt*mWW^11*s*t - 576*ep^6*mtt*mWW^11*s*t + 90*ep^2*mtt^9*mWW^2*s^2*t + 1158*ep^3*mtt^9*mWW^2*s^2*t + 5208*ep^4*mtt^9*mWW^2*s^2*t + 9624*ep^5*mtt^9*mWW^2*s^2*t + 6240*ep^6*mtt^9*mWW^2*s^2*t - 234*mtt^8*mWW^3*s^2*t - 3266*ep*mtt^8*mWW^3*s^2*t - 17790*ep^2*mtt^8*mWW^3*s^2*t - 48488*ep^3*mtt^8*mWW^3*s^2*t - 72266*ep^4*mtt^8*mWW^3*s^2*t - 60640*ep^5*mtt^8*mWW^3*s^2*t - 24576*ep^6*mtt^8*mWW^3*s^2*t + 1050*mtt^7*mWW^4*s^2*t + 14648*ep*mtt^7*mWW^4*s^2*t + 79372*ep^2*mtt^7*mWW^4*s^2*t + 208862*ep^3*mtt^7*mWW^4*s^2*t + 273672*ep^4*mtt^7*mWW^4*s^2*t + 164236*ep^5*mtt^7*mWW^4*s^2*t + 34192*ep^6*mtt^7*mWW^4*s^2*t - 1826*mtt^6*mWW^5*s^2*t - 25522*ep*mtt^6*mWW^5*s^2*t - 141080*ep^2*mtt^6*mWW^5*s^2*t - 387140*ep^3*mtt^6*mWW^5*s^2*t - 536308*ep^4*mtt^6*mWW^5*s^2*t - 336544*ep^5*mtt^6*mWW^5*s^2*t - 64784*ep^6*mtt^6*mWW^5*s^2*t + 1474*mtt^5*mWW^6*s^2*t + 20764*ep*mtt^5*mWW^6*s^2*t + 120692*ep^2*mtt^5*mWW^6*s^2*t + 371628*ep^3*mtt^5*mWW^6*s^2*t + 621006*ep^4*mtt^5*mWW^6*s^2*t + 516932*ep^5*mtt^5*mWW^6*s^2*t + 162480*ep^6*mtt^5*mWW^6*s^2*t - 446*mtt^4*mWW^7*s^2*t - 6518*ep*mtt^4*mWW^7*s^2*t - 43160*ep^2*mtt^4*mWW^7*s^2*t - 170062*ep^3*mtt^4*mWW^7*s^2*t - 384702*ep^4*mtt^4*mWW^7*s^2*t - 437664*ep^5*mtt^4*mWW^7*s^2*t - 190112*ep^6*mtt^4*mWW^7*s^2*t - 82*mtt^3*mWW^8*s^2*t - 952*ep*mtt^3*mWW^8*s^2*t - 3644*ep^2*mtt^3*mWW^8*s^2*t + 2848*ep^3*mtt^3*mWW^8*s^2*t + 52790*ep^4*mtt^3*mWW^8*s^2*t + 111336*ep^5*mtt^3*mWW^8*s^2*t + 69280*ep^6*mtt^3*mWW^8*s^2*t + 74*mtt^2*mWW^9*s^2*t + 986*ep*mtt^2*mWW^9*s^2*t + 7034*ep^2*mtt^2*mWW^9*s^2*t + 31338*ep^3*mtt^2*mWW^9*s^2*t + 70656*ep^4*mtt^2*mWW^9*s^2*t + 70824*ep^5*mtt^2*mWW^9*s^2*t + 24400*ep^6*mtt^2*mWW^9*s^2*t - 10*mtt*mWW^10*s^2*t - 140*ep*mtt*mWW^10*s^2*t - 1570*ep^2*mtt*mWW^10*s^2*t - 10824*ep^3*mtt*mWW^10*s^2*t - 32504*ep^4*mtt*mWW^10*s^2*t - 41544*ep^5*mtt*mWW^10*s^2*t - 18784*ep^6*mtt*mWW^10*s^2*t + 56*ep^2*mWW^11*s^2*t + 680*ep^3*mWW^11*s^2*t + 2448*ep^4*mWW^11*s^2*t + 3440*ep^5*mWW^11*s^2*t + 1664*ep^6*mWW^11*s^2*t + 90*ep^2*mtt^8*mWW^2*s^3*t + 150*ep^3*mtt^8*mWW^2*s^3*t - 2520*ep^4*mtt^8*mWW^2*s^3*t - 8520*ep^5*mtt^8*mWW^2*s^3*t - 7200*ep^6*mtt^8*mWW^2*s^3*t + 270*mtt^7*mWW^3*s^3*t + 3846*ep*mtt^7*mWW^3*s^3*t + 20140*ep^2*mtt^7*mWW^3*s^3*t + 47212*ep^3*mtt^7*mWW^3*s^3*t + 49524*ep^4*mtt^7*mWW^3*s^3*t + 21492*ep^5*mtt^7*mWW^3*s^3*t + 5136*ep^6*mtt^7*mWW^3*s^3*t - 1050*mtt^6*mWW^4*s^3*t - 15156*ep*mtt^6*mWW^4*s^3*t - 84532*ep^2*mtt^6*mWW^4*s^3*t - 223442*ep^3*mtt^6*mWW^4*s^3*t - 276368*ep^4*mtt^6*mWW^4*s^3*t - 130564*ep^5*mtt^6*mWW^4*s^3*t - 4704*ep^6*mtt^6*mWW^4*s^3*t + 1522*mtt^5*mWW^5*s^3*t + 22542*ep*mtt^5*mWW^5*s^3*t + 137214*ep^2*mtt^5*mWW^5*s^3*t + 432024*ep^3*mtt^5*mWW^5*s^3*t + 711978*ep^4*mtt^5*mWW^5*s^3*t + 564436*ep^5*mtt^5*mWW^5*s^3*t + 162288*ep^6*mtt^5*mWW^5*s^3*t - 938*mtt^4*mWW^6*s^3*t - 14768*ep*mtt^4*mWW^6*s^3*t - 102914*ep^2*mtt^4*mWW^6*s^3*t - 404340*ep^3*mtt^4*mWW^6*s^3*t - 868812*ep^4*mtt^4*mWW^6*s^3*t - 922100*ep^5*mtt^4*mWW^6*s^3*t - 372144*ep^6*mtt^4*mWW^6*s^3*t + 130*mtt^3*mWW^7*s^3*t + 2904*ep*mtt^3*mWW^7*s^3*t + 27326*ep^2*mtt^3*mWW^7*s^3*t + 146840*ep^3*mtt^3*mWW^7*s^3*t + 412992*ep^4*mtt^3*mWW^7*s^3*t + 544328*ep^5*mtt^3*mWW^7*s^3*t + 263776*ep^6*mtt^3*mWW^7*s^3*t + 98*mtt^2*mWW^8*s^3*t + 1060*ep*mtt^2*mWW^8*s^3*t + 7208*ep^2*mtt^2*mWW^8*s^3*t + 31672*ep^3*mtt^2*mWW^8*s^3*t + 60318*ep^4*mtt^2*mWW^8*s^3*t + 38196*ep^5*mtt^2*mWW^8*s^3*t - 608*ep^6*mtt^2*mWW^8*s^3*t - 34*mtt*mWW^9*s^3*t - 456*ep*mtt*mWW^9*s^3*t - 5138*ep^2*mtt*mWW^9*s^3*t - 36120*ep^3*mtt*mWW^9*s^3*t - 107816*ep^4*mtt*mWW^9*s^3*t - 135852*ep^5*mtt*mWW^9*s^3*t - 60208*ep^6*mtt*mWW^9*s^3*t + 2*mWW^10*s^3*t + 28*ep*mWW^10*s^3*t + 606*ep^2*mWW^10*s^3*t + 6004*ep^3*mWW^10*s^3*t + 20704*ep^4*mWW^10*s^3*t + 28584*ep^5*mWW^10*s^3*t + 13664*ep^6*mWW^10*s^3*t - 330*ep^2*mtt^7*mWW^2*s^4*t - 2230*ep^3*mtt^7*mWW^2*s^4*t - 3640*ep^4*mtt^7*mWW^2*s^4*t + 1000*ep^5*mtt^7*mWW^2*s^4*t + 4000*ep^6*mtt^7*mWW^2*s^4*t - 150*mtt^6*mWW^3*s^4*t - 2230*ep*mtt^6*mWW^3*s^4*t - 11590*ep^2*mtt^6*mWW^3*s^4*t - 23340*ep^3*mtt^6*mWW^3*s^4*t - 10130*ep^4*mtt^6*mWW^3*s^4*t + 16300*ep^5*mtt^6*mWW^3*s^4*t + 11280*ep^6*mtt^6*mWW^3*s^4*t + 490*mtt^5*mWW^4*s^4*t + 7540*ep*mtt^5*mWW^4*s^4*t + 47444*ep^2*mtt^5*mWW^4*s^4*t + 146996*ep^3*mtt^5*mWW^4*s^4*t + 221614*ep^4*mtt^5*mWW^4*s^4*t + 144772*ep^5*mtt^5*mWW^4*s^4*t + 26400*ep^6*mtt^5*mWW^4*s^4*t - 558*mtt^4*mWW^5*s^4*t - 9114*ep*mtt^4*mWW^5*s^4*t - 67854*ep^2*mtt^4*mWW^5*s^4*t - 275314*ep^3*mtt^4*mWW^5*s^4*t - 580276*ep^4*mtt^4*mWW^5*s^4*t - 583268*ep^5*mtt^4*mWW^5*s^4*t - 216560*ep^6*mtt^4*mWW^5*s^4*t + 222*mtt^3*mWW^6*s^4*t + 4224*ep*mtt^3*mWW^6*s^4*t + 37776*ep^2*mtt^3*mWW^6*s^4*t + 193794*ep^3*mtt^3*mWW^6*s^4*t + 507548*ep^4*mtt^3*mWW^6*s^4*t + 618028*ep^5*mtt^3*mWW^6*s^4*t + 275888*ep^6*mtt^3*mWW^6*s^4*t + 24*mtt^2*mWW^7*s^4*t - 64*ep*mtt^2*mWW^7*s^4*t - 890*ep^2*mtt^2*mWW^7*s^4*t - 9094*ep^3*mtt^2*mWW^7*s^4*t - 50520*ep^4*mtt^2*mWW^7*s^4*t - 99532*ep^5*mtt^2*mWW^7*s^4*t - 62176*ep^6*mtt^2*mWW^7*s^4*t - 32*mtt*mWW^8*s^4*t - 412*ep*mtt*mWW^8*s^4*t - 5892*ep^2*mtt*mWW^8*s^4*t - 44008*ep^3*mtt*mWW^8*s^4*t - 129492*ep^4*mtt*mWW^8*s^4*t - 158628*ep^5*mtt*mWW^8*s^4*t - 67872*ep^6*mtt*mWW^8*s^4*t + 4*mWW^9*s^4*t + 56*ep*mWW^9*s^4*t + 1312*ep^2*mWW^9*s^4*t + 12980*ep^3*mWW^9*s^4*t + 44224*ep^4*mWW^9*s^4*t + 60464*ep^5*mWW^9*s^4*t + 28656*ep^6*mWW^9*s^4*t + 342*ep^2*mtt^6*mWW^2*s^5*t + 2586*ep^3*mtt^6*mWW^2*s^5*t + 5880*ep^4*mtt^6*mWW^2*s^5*t + 3912*ep^5*mtt^6*mWW^2*s^5*t - 480*ep^6*mtt^6*mWW^2*s^5*t + 18*mtt^5*mWW^3*s^5*t + 346*ep*mtt^5*mWW^3*s^5*t + 2380*ep^2*mtt^5*mWW^3*s^5*t + 6136*ep^3*mtt^5*mWW^3*s^5*t + 4356*ep^4*mtt^5*mWW^3*s^5*t - 2520*ep^5*mtt^5*mWW^3*s^5*t - 2336*ep^6*mtt^5*mWW^3*s^5*t - 42*mtt^4*mWW^4*s^5*t - 928*ep*mtt^4*mWW^4*s^5*t - 11082*ep^2*mtt^4*mWW^4*s^5*t - 58120*ep^3*mtt^4*mWW^4*s^5*t - 134624*ep^4*mtt^4*mWW^4*s^5*t - 137388*ep^5*mtt^4*mWW^4*s^5*t - 49248*ep^6*mtt^4*mWW^4*s^5*t + 26*mtt^3*mWW^5*s^5*t + 760*ep*mtt^3*mWW^5*s^5*t + 12132*ep^2*mtt^3*mWW^5*s^5*t + 80660*ep^3*mtt^3*mWW^5*s^5*t + 224666*ep^4*mtt^3*mWW^5*s^5*t + 269380*ep^5*mtt^3*mWW^5*s^5*t + 113808*ep^6*mtt^3*mWW^5*s^5*t + 2*mtt^2*mWW^6*s^5*t - 124*ep*mtt^2*mWW^6*s^5*t - 1724*ep^2*mtt^2*mWW^6*s^5*t - 16926*ep^3*mtt^2*mWW^6*s^5*t - 64940*ep^4*mtt^2*mWW^6*s^5*t - 98232*ep^5*mtt^2*mWW^6*s^5*t - 50288*ep^6*mtt^2*mWW^6*s^5*t - 4*mtt*mWW^7*s^5*t - 54*ep*mtt*mWW^7*s^5*t - 2996*ep^2*mtt*mWW^7*s^5*t - 25292*ep^3*mtt*mWW^7*s^5*t - 73078*ep^4*mtt*mWW^7*s^5*t - 86428*ep^5*mtt*mWW^7*s^5*t - 35504*ep^6*mtt*mWW^7*s^5*t + 972*ep^2*mWW^8*s^5*t + 11172*ep^3*mWW^8*s^5*t + 38412*ep^4*mWW^8*s^5*t + 52140*ep^5*mWW^8*s^5*t + 24432*ep^6*mWW^8*s^5*t - 162*ep^2*mtt^5*mWW^2*s^6*t - 1278*ep^3*mtt^5*mWW^2*s^6*t - 3192*ep^4*mtt^5*mWW^2*s^6*t - 2808*ep^5*mtt^5*mWW^2*s^6*t - 480*ep^6*mtt^5*mWW^2*s^6*t + 18*mtt^4*mWW^3*s^6*t + 234*ep*mtt^4*mWW^3*s^6*t + 590*ep^2*mtt^4*mWW^3*s^6*t - 1840*ep^3*mtt^4*mWW^3*s^6*t - 9750*ep^4*mtt^4*mWW^3*s^6*t - 14136*ep^5*mtt^4*mWW^3*s^6*t - 6816*ep^6*mtt^4*mWW^3*s^6*t - 42*mtt^3*mWW^4*s^6*t - 576*ep*mtt^3*mWW^4*s^6*t - 1118*ep^2*mtt^3*mWW^4*s^6*t + 9278*ep^3*mtt^3*mWW^4*s^6*t + 40394*ep^4*mtt^3*mWW^4*s^6*t + 54880*ep^5*mtt^3*mWW^4*s^6*t + 24144*ep^6*mtt^3*mWW^4*s^6*t + 26*mtt^2*mWW^5*s^6*t + 402*ep*mtt^2*mWW^5*s^6*t + 1824*ep^2*mtt^2*mWW^5*s^6*t - 120*ep^3*mtt^2*mWW^5*s^6*t - 14316*ep^4*mtt^2*mWW^5*s^6*t - 25324*ep^5*mtt^2*mWW^5*s^6*t - 12480*ep^6*mtt^2*mWW^5*s^6*t + 2*mtt*mWW^6*s^6*t - 4*ep*mtt*mWW^6*s^6*t - 1234*ep^2*mtt*mWW^6*s^6*t - 9576*ep^3*mtt*mWW^6*s^6*t - 26312*ep^4*mtt*mWW^6*s^6*t - 30620*ep^5*mtt*mWW^6*s^6*t - 12704*ep^6*mtt*mWW^6*s^6*t - 4*mWW^7*s^6*t - 56*ep*mWW^7*s^6*t + 148*ep^2*mWW^7*s^6*t + 3968*ep^3*mWW^7*s^6*t + 14520*ep^4*mWW^7*s^6*t + 19736*ep^5*mWW^7*s^6*t + 9104*ep^6*mWW^7*s^6*t + 30*ep^2*mtt^4*mWW^2*s^7*t + 242*ep^3*mtt^4*mWW^2*s^7*t + 632*ep^4*mtt^4*mWW^2*s^7*t + 616*ep^5*mtt^4*mWW^2*s^7*t + 160*ep^6*mtt^4*mWW^2*s^7*t - 6*mtt^3*mWW^3*s^7*t - 94*ep*mtt^3*mWW^3*s^7*t - 300*ep^2*mtt^3*mWW^3*s^7*t + 668*ep^3*mtt^3*mWW^3*s^7*t + 4556*ep^4*mtt^3*mWW^3*s^7*t + 7140*ep^5*mtt^3*mWW^3*s^7*t + 3536*ep^6*mtt^3*mWW^3*s^7*t + 10*mtt^2*mWW^4*s^7*t + 172*ep*mtt^2*mWW^4*s^7*t + 886*ep^2*mtt^2*mWW^4*s^7*t + 1366*ep^3*mtt^2*mWW^4*s^7*t - 826*ep^4*mtt^2*mWW^4*s^7*t - 3456*ep^5*mtt^2*mWW^4*s^7*t - 1952*ep^6*mtt^2*mWW^4*s^7*t - 2*mtt*mWW^5*s^7*t - 50*ep*mtt*mWW^5*s^7*t - 586*ep^2*mtt*mWW^5*s^7*t - 3016*ep^3*mtt*mWW^5*s^7*t - 7334*ep^4*mtt*mWW^5*s^7*t - 8368*ep^5*mtt*mWW^5*s^7*t - 3584*ep^6*mtt*mWW^5*s^7*t - 2*mWW^6*s^7*t - 28*ep*mWW^6*s^7*t - 54*ep^2*mWW^6*s^7*t + 524*ep^3*mWW^6*s^7*t + 2300*ep^4*mWW^6*s^7*t + 3204*ep^5*mWW^6*s^7*t + 1456*ep^6*mWW^6*s^7*t + 4*ep*mtt^2*mWW^3*s^8*t + 20*ep^2*mtt^2*mWW^3*s^8*t - 32*ep^3*mtt^2*mWW^3*s^8*t - 304*ep^4*mtt^2*mWW^3*s^8*t - 512*ep^5*mtt^2*mWW^3*s^8*t - 256*ep^6*mtt^2*mWW^3*s^8*t - 4*ep*mtt*mWW^4*s^8*t - 52*ep^2*mtt*mWW^4*s^8*t - 256*ep^3*mtt*mWW^4*s^8*t - 592*ep^4*mtt*mWW^4*s^8*t - 640*ep^5*mtt*mWW^4*s^8*t - 256*ep^6*mtt*mWW^4*s^8*t + 8*ep^2*mWW^5*s^8*t + 72*ep^3*mWW^5*s^8*t + 224*ep^4*mWW^5*s^8*t + 288*ep^5*mWW^5*s^8*t + 128*ep^6*mWW^5*s^8*t - 9*ep^2*mtt^11*mWW*t^2 - 78*ep^3*mtt^11*mWW*t^2 - 231*ep^4*mtt^11*mWW*t^2 - 282*ep^5*mtt^11*mWW*t^2 - 120*ep^6*mtt^11*mWW*t^2 - 45*ep^2*mtt^10*mWW^2*t^2 - 498*ep^3*mtt^10*mWW^2*t^2 - 1983*ep^4*mtt^10*mWW^2*t^2 - 3354*ep^5*mtt^10*mWW^2*t^2 - 2040*ep^6*mtt^10*mWW^2*t^2 + 114*mtt^9*mWW^3*t^2 + 1542*ep*mtt^9*mWW^3*t^2 + 8925*ep^2*mtt^9*mWW^3*t^2 + 28806*ep^3*mtt^9*mWW^3*t^2 + 54495*ep^4*mtt^9*mWW^3*t^2 + 56394*ep^5*mtt^9*mWW^3*t^2 + 24504*ep^6*mtt^9*mWW^3*t^2 - 582*mtt^8*mWW^4*t^2 - 7692*ep*mtt^8*mWW^4*t^2 - 42543*ep^2*mtt^8*mWW^4*t^2 - 127908*ep^3*mtt^8*mWW^4*t^2 - 220713*ep^4*mtt^8*mWW^4*t^2 - 206094*ep^5*mtt^8*mWW^4*t^2 - 80808*ep^6*mtt^8*mWW^4*t^2 + 1194*mtt^7*mWW^5*t^2 + 15162*ep*mtt^7*mWW^5*t^2 + 79419*ep^2*mtt^7*mWW^5*t^2 + 223032*ep^3*mtt^7*mWW^5*t^2 + 355311*ep^4*mtt^7*mWW^5*t^2 + 304002*ep^5*mtt^7*mWW^5*t^2 + 109080*ep^6*mtt^7*mWW^5*t^2 - 1230*mtt^6*mWW^6*t^2 - 14232*ep*mtt^6*mWW^6*t^2 - 65085*ep^2*mtt^6*mWW^6*t^2 - 151254*ep^3*mtt^6*mWW^6*t^2 - 185913*ep^4*mtt^6*mWW^6*t^2 - 111174*ep^5*mtt^6*mWW^6*t^2 - 24072*ep^6*mtt^6*mWW^6*t^2 + 630*mtt^5*mWW^7*t^2 + 5178*ep*mtt^5*mWW^7*t^2 + 7923*ep^2*mtt^5*mWW^7*t^2 - 40818*ep^3*mtt^5*mWW^7*t^2 - 171819*ep^4*mtt^5*mWW^7*t^2 - 235458*ep^5*mtt^5*mWW^7*t^2 - 111576*ep^6*mtt^5*mWW^7*t^2 - 114*mtt^4*mWW^8*t^2 + 1236*ep*mtt^4*mWW^8*t^2 + 24855*ep^2*mtt^4*mWW^8*t^2 + 130104*ep^3*mtt^4*mWW^8*t^2 + 307965*ep^4*mtt^4*mWW^8*t^2 + 344598*ep^5*mtt^4*mWW^8*t^2 + 147336*ep^6*mtt^4*mWW^8*t^2 - 18*mtt^3*mWW^9*t^2 - 1530*ep*mtt^3*mWW^9*t^2 - 17010*ep^2*mtt^3*mWW^9*t^2 - 77406*ep^3*mtt^3*mWW^9*t^2 - 172620*ep^4*mtt^3*mWW^9*t^2 - 186960*ep^5*mtt^3*mWW^9*t^2 - 78336*ep^6*mtt^3*mWW^9*t^2 + 6*mtt^2*mWW^10*t^2 + 336*ep*mtt^2*mWW^10*t^2 + 3570*ep^2*mtt^2*mWW^10*t^2 + 16020*ep^3*mtt^2*mWW^10*t^2 + 35508*ep^4*mtt^2*mWW^10*t^2 + 38328*ep^5*mtt^2*mWW^10*t^2 + 16032*ep^6*mtt^2*mWW^10*t^2 + 63*ep^2*mtt^10*mWW*s*t^2 + 546*ep^3*mtt^10*mWW*s*t^2 + 1617*ep^4*mtt^10*mWW*s*t^2 + 1974*ep^5*mtt^10*mWW*s*t^2 + 840*ep^6*mtt^10*mWW*s*t^2 + 356*ep^2*mtt^9*mWW^2*s*t^2 + 3954*ep^3*mtt^9*mWW^2*s*t^2 + 15790*ep^4*mtt^9*mWW^2*s*t^2 + 26748*ep^5*mtt^9*mWW^2*s*t^2 + 16272*ep^6*mtt^9*mWW^2*s*t^2 - 580*mtt^8*mWW^3*s*t^2 - 7920*ep*mtt^8*mWW^3*s*t^2 - 45447*ep^2*mtt^8*mWW^3*s*t^2 - 143564*ep^3*mtt^8*mWW^3*s*t^2 - 267287*ep^4*mtt^8*mWW^3*s*t^2 - 278350*ep^5*mtt^8*mWW^3*s*t^2 - 124872*ep^6*mtt^8*mWW^3*s*t^2 + 2664*mtt^7*mWW^4*s*t^2 + 35858*ep*mtt^7*mWW^4*s*t^2 + 195304*ep^2*mtt^7*mWW^4*s*t^2 + 554750*ep^3*mtt^7*mWW^4*s*t^2 + 876784*ep^4*mtt^7*mWW^4*s*t^2 + 748112*ep^5*mtt^7*mWW^4*s*t^2 + 276928*ep^6*mtt^7*mWW^4*s*t^2 - 4848*mtt^6*mWW^5*s*t^2 - 63794*ep*mtt^6*mWW^5*s*t^2 - 332511*ep^2*mtt^6*mWW^5*s*t^2 - 870540*ep^3*mtt^6*mWW^5*s*t^2 - 1191017*ep^4*mtt^6*mWW^5*s*t^2 - 801650*ep^5*mtt^6*mWW^5*s*t^2 - 209720*ep^6*mtt^6*mWW^5*s*t^2 + 4340*mtt^5*mWW^6*s*t^2 + 54472*ep*mtt^5*mWW^6*s*t^2 + 264730*ep^2*mtt^5*mWW^6*s*t^2 + 615722*ep^3*mtt^5*mWW^6*s*t^2 + 659272*ep^4*mtt^5*mWW^6*s*t^2 + 212832*ep^5*mtt^5*mWW^6*s*t^2 - 59008*ep^6*mtt^5*mWW^6*s*t^2 - 1860*mtt^4*mWW^7*s*t^2 - 20144*ep*mtt^4*mWW^7*s*t^2 - 77491*ep^2*mtt^4*mWW^7*s*t^2 - 108996*ep^3*mtt^4*mWW^7*s*t^2 + 43229*ep^4*mtt^4*mWW^7*s*t^2 + 252794*ep^5*mtt^4*mWW^7*s*t^2 + 172568*ep^6*mtt^4*mWW^7*s*t^2 + 240*mtt^3*mWW^8*s*t^2 - 26*ep*mtt^3*mWW^8*s*t^2 - 18650*ep^2*mtt^3*mWW^8*s*t^2 - 101926*ep^3*mtt^3*mWW^8*s*t^2 - 223666*ep^4*mtt^3*mWW^8*s*t^2 - 227460*ep^5*mtt^3*mWW^8*s*t^2 - 89712*ep^6*mtt^3*mWW^8*s*t^2 + 56*mtt^2*mWW^9*s*t^2 + 1858*ep*mtt^2*mWW^9*s*t^2 + 16338*ep^2*mtt^2*mWW^9*s*t^2 + 60914*ep^3*mtt^2*mWW^9*s*t^2 + 106178*ep^4*mtt^2*mWW^9*s*t^2 + 82848*ep^5*mtt^2*mWW^9*s*t^2 + 21728*ep^6*mtt^2*mWW^9*s*t^2 - 12*mtt*mWW^10*s*t^2 - 304*ep*mtt*mWW^10*s*t^2 - 2732*ep^2*mtt*mWW^10*s*t^2 - 11220*ep^3*mtt*mWW^10*s*t^2 - 22004*ep^4*mtt*mWW^10*s*t^2 - 19208*ep^5*mtt*mWW^10*s*t^2 - 5600*ep^6*mtt*mWW^10*s*t^2 + 40*ep^2*mWW^11*s*t^2 + 360*ep^3*mWW^11*s*t^2 + 1104*ep^4*mWW^11*s*t^2 + 1360*ep^5*mWW^11*s*t^2 + 576*ep^6*mWW^11*s*t^2 - 189*ep^2*mtt^9*mWW*s^2*t^2 - 1638*ep^3*mtt^9*mWW*s^2*t^2 - 4851*ep^4*mtt^9*mWW*s^2*t^2 - 5922*ep^5*mtt^9*mWW*s^2*t^2 - 2520*ep^6*mtt^9*mWW*s^2*t^2 - 1089*ep^2*mtt^8*mWW^2*s^2*t^2 - 12370*ep^3*mtt^8*mWW^2*s^2*t^2 - 50027*ep^4*mtt^8*mWW^2*s^2*t^2 - 85322*ep^5*mtt^8*mWW^2*s^2*t^2 - 52072*ep^6*mtt^8*mWW^2*s^2*t^2 + 1182*mtt^7*mWW^3*s^2*t^2 + 16354*ep*mtt^7*mWW^3*s^2*t^2 + 93336*ep^2*mtt^7*mWW^3*s^2*t^2 + 288568*ep^3*mtt^7*mWW^3*s^2*t^2 + 527660*ep^4*mtt^7*mWW^3*s^2*t^2 + 553392*ep^5*mtt^7*mWW^3*s^2*t^2 + 257232*ep^6*mtt^7*mWW^3*s^2*t^2 - 4826*mtt^6*mWW^4*s^2*t^2 - 66506*ep*mtt^6*mWW^4*s^2*t^2 - 360400*ep^2*mtt^6*mWW^4*s^2*t^2 - 973936*ep^3*mtt^6*mWW^4*s^2*t^2 - 1389892*ep^4*mtt^6*mWW^4*s^2*t^2 - 1029068*ep^5*mtt^6*mWW^4*s^2*t^2 - 334000*ep^6*mtt^6*mWW^4*s^2*t^2 + 7642*mtt^5*mWW^5*s^2*t^2 + 104804*ep*mtt^5*mWW^5*s^2*t^2 + 555749*ep^2*mtt^5*mWW^5*s^2*t^2 + 1413368*ep^3*mtt^5*mWW^5*s^2*t^2 + 1723739*ep^4*mtt^5*mWW^5*s^2*t^2 + 844918*ep^5*mtt^5*mWW^5*s^2*t^2 + 59832*ep^6*mtt^5*mWW^5*s^2*t^2 - 5750*mtt^4*mWW^6*s^2*t^2 - 78096*ep*mtt^4*mWW^6*s^2*t^2 - 413011*ep^2*mtt^4*mWW^6*s^2*t^2 - 1057568*ep^3*mtt^4*mWW^6*s^2*t^2 - 1288621*ep^4*mtt^4*mWW^6*s^2*t^2 - 570022*ep^5*mtt^4*mWW^6*s^2*t^2 + 35704*ep^6*mtt^4*mWW^6*s^2*t^2 + 1922*mtt^3*mWW^7*s^2*t^2 + 25214*ep*mtt^3*mWW^7*s^2*t^2 + 138098*ep^2*mtt^3*mWW^7*s^2*t^2 + 418882*ep^3*mtt^3*mWW^7*s^2*t^2 + 719596*ep^4*mtt^3*mWW^7*s^2*t^2 + 618128*ep^5*mtt^3*mWW^7*s^2*t^2 + 192576*ep^6*mtt^3*mWW^7*s^2*t^2 - 118*mtt^2*mWW^8*s^2*t^2 - 842*ep*mtt^2*mWW^8*s^2*t^2 - 7774*ep^2*mtt^2*mWW^8*s^2*t^2 - 72866*ep^3*mtt^2*mWW^8*s^2*t^2 - 274780*ep^4*mtt^2*mWW^8*s^2*t^2 - 411212*ep^5*mtt^2*mWW^8*s^2*t^2 - 209664*ep^6*mtt^2*mWW^8*s^2*t^2 - 58*mtt*mWW^9*s^2*t^2 - 1036*ep*mtt*mWW^9*s^2*t^2 - 5762*ep^2*mtt*mWW^9*s^2*t^2 - 8076*ep^3*mtt*mWW^9*s^2*t^2 + 22824*ep^4*mtt*mWW^9*s^2*t^2 + 69100*ep^5*mtt*mWW^9*s^2*t^2 + 46608*ep^6*mtt*mWW^9*s^2*t^2 + 6*mWW^10*s^2*t^2 + 108*ep*mWW^10*s^2*t^2 + 1042*ep^2*mWW^10*s^2*t^2 + 5636*ep^3*mWW^10*s^2*t^2 + 14352*ep^4*mWW^10*s^2*t^2 + 16008*ep^5*mWW^10*s^2*t^2 + 6304*ep^6*mWW^10*s^2*t^2 + 315*ep^2*mtt^8*mWW*s^3*t^2 + 2730*ep^3*mtt^8*mWW*s^3*t^2 + 8085*ep^4*mtt^8*mWW*s^3*t^2 + 9870*ep^5*mtt^8*mWW*s^3*t^2 + 4200*ep^6*mtt^8*mWW*s^3*t^2 + 1650*ep^2*mtt^7*mWW^2*s^3*t^2 + 19530*ep^3*mtt^7*mWW^2*s^3*t^2 + 80900*ep^4*mtt^7*mWW^2*s^3*t^2 + 139920*ep^5*mtt^7*mWW^2*s^3*t^2 + 86080*ep^6*mtt^7*mWW^2*s^3*t^2 - 1200*mtt^6*mWW^3*s^3*t^2 - 16940*ep*mtt^6*mWW^3*s^3*t^2 - 96866*ep^2*mtt^6*mWW^3*s^3*t^2 - 294590*ep^3*mtt^6*mWW^3*s^3*t^2 - 531136*ep^4*mtt^6*mWW^3*s^3*t^2 - 565240*ep^5*mtt^6*mWW^3*s^3*t^2 - 274640*ep^6*mtt^6*mWW^3*s^3*t^2 + 4288*mtt^5*mWW^4*s^3*t^2 + 61008*ep*mtt^5*mWW^4*s^3*t^2 + 334362*ep^2*mtt^5*mWW^4*s^3*t^2 + 877690*ep^3*mtt^5*mWW^4*s^3*t^2 + 1139664*ep^4*mtt^5*mWW^4*s^3*t^2 + 694644*ep^5*mtt^5*mWW^4*s^3*t^2 + 166368*ep^6*mtt^5*mWW^4*s^3*t^2 - 5744*mtt^4*mWW^5*s^3*t^2 - 82702*ep*mtt^4*mWW^5*s^3*t^2 - 457327*ep^2*mtt^4*mWW^5*s^3*t^2 - 1193626*ep^3*mtt^4*mWW^5*s^3*t^2 - 1440227*ep^4*mtt^4*mWW^5*s^3*t^2 - 607570*ep^5*mtt^4*mWW^5*s^3*t^2 + 51176*ep^6*mtt^4*mWW^5*s^3*t^2 + 3436*mtt^3*mWW^6*s^3*t^2 + 50374*ep*mtt^3*mWW^6*s^3*t^2 + 294998*ep^2*mtt^3*mWW^6*s^3*t^2 + 877586*ep^3*mtt^3*mWW^6*s^3*t^2 + 1342882*ep^4*mtt^3*mWW^6*s^3*t^2 + 934444*ep^5*mtt^3*mWW^6*s^3*t^2 + 190848*ep^6*mtt^3*mWW^6*s^3*t^2 - 772*mtt^2*mWW^7*s^3*t^2 - 11694*ep*mtt^2*mWW^7*s^3*t^2 - 83018*ep^2*mtt^2*mWW^7*s^3*t^2 - 356430*ep^3*mtt^2*mWW^7*s^3*t^2 - 845962*ep^4*mtt^2*mWW^7*s^3*t^2 - 963348*ep^5*mtt^2*mWW^7*s^3*t^2 - 402848*ep^6*mtt^2*mWW^7*s^3*t^2 - 28*mtt*mWW^8*s^3*t^2 - 346*ep*mtt*mWW^8*s^3*t^2 + 4424*ep^2*mtt*mWW^8*s^3*t^2 + 65358*ep^3*mtt*mWW^8*s^3*t^2 + 252668*ep^4*mtt*mWW^8*s^3*t^2 + 376652*ep^5*mtt*mWW^8*s^3*t^2 + 191728*ep^6*mtt*mWW^8*s^3*t^2 + 20*mWW^9*s^3*t^2 + 300*ep*mWW^9*s^3*t^2 + 1414*ep^2*mWW^9*s^3*t^2 + 1320*ep^3*mWW^9*s^3*t^2 - 8218*ep^4*mWW^9*s^3*t^2 - 21100*ep^5*mWW^9*s^3*t^2 - 13680*ep^6*mWW^9*s^3*t^2 - 315*ep^2*mtt^7*mWW*s^4*t^2 - 2730*ep^3*mtt^7*mWW*s^4*t^2 - 8085*ep^4*mtt^7*mWW*s^4*t^2 - 9870*ep^5*mtt^7*mWW*s^4*t^2 - 4200*ep^6*mtt^7*mWW*s^4*t^2 - 1255*ep^2*mtt^6*mWW^2*s^4*t^2 - 16070*ep^3*mtt^6*mWW^2*s^4*t^2 - 69725*ep^4*mtt^6*mWW^2*s^4*t^2 - 124030*ep^5*mtt^6*mWW^2*s^4*t^2 - 77640*ep^6*mtt^6*mWW^2*s^4*t^2 + 590*mtt^5*mWW^3*s^4*t^2 + 8650*ep*mtt^5*mWW^3*s^4*t^2 + 50615*ep^2*mtt^5*mWW^3*s^4*t^2 + 154958*ep^3*mtt^5*mWW^3*s^4*t^2 + 283137*ep^4*mtt^5*mWW^3*s^4*t^2 + 315102*ep^5*mtt^5*mWW^3*s^4*t^2 + 163160*ep^6*mtt^5*mWW^3*s^4*t^2 - 1802*mtt^4*mWW^4*s^4*t^2 - 26960*ep*mtt^4*mWW^4*s^4*t^2 - 153965*ep^2*mtt^4*mWW^4*s^4*t^2 - 409608*ep^3*mtt^4*mWW^4*s^4*t^2 - 510207*ep^4*mtt^4*mWW^4*s^4*t^2 - 260926*ep^5*mtt^4*mWW^4*s^4*t^2 - 31736*ep^6*mtt^4*mWW^4*s^4*t^2 + 1942*mtt^3*mWW^5*s^4*t^2 + 29800*ep*mtt^3*mWW^5*s^4*t^2 + 177311*ep^2*mtt^3*mWW^5*s^4*t^2 + 503890*ep^3*mtt^3*mWW^5*s^4*t^2 + 672875*ep^4*mtt^3*mWW^5*s^4*t^2 + 334078*ep^5*mtt^3*mWW^5*s^4*t^2 - 7016*ep^6*mtt^3*mWW^5*s^4*t^2 - 818*mtt^2*mWW^6*s^4*t^2 - 13038*ep*mtt^2*mWW^6*s^4*t^2 - 87553*ep^2*mtt^2*mWW^6*s^4*t^2 - 320456*ep^3*mtt^2*mWW^6*s^4*t^2 - 626733*ep^4*mtt^2*mWW^6*s^4*t^2 - 582562*ep^5*mtt^2*mWW^6*s^4*t^2 - 190104*ep^6*mtt^2*mWW^6*s^4*t^2 + 68*mtt*mWW^7*s^4*t^2 + 1278*ep*mtt*mWW^7*s^4*t^2 + 15477*ep^2*mtt*mWW^7*s^4*t^2 + 105186*ep^3*mtt*mWW^7*s^4*t^2 + 322425*ep^4*mtt*mWW^7*s^4*t^2 + 425250*ep^5*mtt*mWW^7*s^4*t^2 + 197464*ep^6*mtt*mWW^7*s^4*t^2 + 20*mWW^8*s^4*t^2 + 270*ep*mWW^8*s^4*t^2 - 171*ep^2*mWW^8*s^4*t^2 - 13874*ep^3*mWW^8*s^4*t^2 - 59655*ep^4*mWW^8*s^4*t^2 - 91858*ep^5*mWW^8*s^4*t^2 - 47624*ep^6*mWW^8*s^4*t^2 + 189*ep^2*mtt^6*mWW*s^5*t^2 + 1638*ep^3*mtt^6*mWW*s^5*t^2 + 4851*ep^4*mtt^6*mWW*s^5*t^2 + 5922*ep^5*mtt^6*mWW*s^5*t^2 + 2520*ep^6*mtt^6*mWW*s^5*t^2 + 360*ep^2*mtt^5*mWW^2*s^5*t^2 + 5878*ep^3*mtt^5*mWW^2*s^5*t^2 + 28838*ep^4*mtt^5*mWW^2*s^5*t^2 + 55004*ep^5*mtt^5*mWW^2*s^5*t^2 + 35920*ep^6*mtt^5*mWW^2*s^5*t^2 - 84*mtt^4*mWW^3*s^5*t^2 - 1432*ep*mtt^4*mWW^3*s^5*t^2 - 9729*ep^2*mtt^4*mWW^3*s^5*t^2 - 34480*ep^3*mtt^4*mWW^3*s^5*t^2 - 74285*ep^4*mtt^4*mWW^3*s^5*t^2 - 96810*ep^5*mtt^4*mWW^3*s^5*t^2 - 55464*ep^6*mtt^4*mWW^3*s^5*t^2 + 200*mtt^3*mWW^4*s^5*t^2 + 3554*ep*mtt^3*mWW^4*s^5*t^2 + 23926*ep^2*mtt^3*mWW^4*s^5*t^2 + 72142*ep^3*mtt^3*mWW^4*s^5*t^2 + 96250*ep^4*mtt^3*mWW^4*s^5*t^2 + 46208*ep^5*mtt^3*mWW^4*s^5*t^2 - 752*ep^6*mtt^3*mWW^4*s^5*t^2 - 136*mtt^2*mWW^5*s^5*t^2 - 2600*ep*mtt^2*mWW^5*s^5*t^2 - 19237*ep^2*mtt^2*mWW^5*s^5*t^2 - 67994*ep^3*mtt^2*mWW^5*s^5*t^2 - 109883*ep^4*mtt^2*mWW^5*s^5*t^2 - 63830*ep^5*mtt^2*mWW^5*s^5*t^2 + 2008*ep^6*mtt^2*mWW^5*s^5*t^2 + 8*mtt*mWW^6*s^5*t^2 + 334*ep*mtt*mWW^6*s^5*t^2 + 5256*ep^2*mtt*mWW^6*s^5*t^2 + 36848*ep^3*mtt*mWW^6*s^5*t^2 + 107490*ep^4*mtt*mWW^6*s^5*t^2 + 130304*ep^5*mtt*mWW^6*s^5*t^2 + 53616*ep^6*mtt*mWW^6*s^5*t^2 + 12*mWW^7*s^5*t^2 + 144*ep*mWW^7*s^5*t^2 - 645*ep^2*mWW^7*s^5*t^2 - 12952*ep^3*mWW^7*s^5*t^2 - 49901*ep^4*mWW^7*s^5*t^2 - 72478*ep^5*mWW^7*s^5*t^2 - 35928*ep^6*mWW^7*s^5*t^2 - 63*ep^2*mtt^5*mWW*s^6*t^2 - 546*ep^3*mtt^5*mWW*s^6*t^2 - 1617*ep^4*mtt^5*mWW*s^6*t^2 - 1974*ep^5*mtt^5*mWW*s^6*t^2 - 840*ep^6*mtt^5*mWW*s^6*t^2 + 69*ep^2*mtt^4*mWW^2*s^6*t^2 - 54*ep^3*mtt^4*mWW^2*s^6*t^2 - 2825*ep^4*mtt^4*mWW^2*s^6*t^2 - 7998*ep^5*mtt^4*mWW^2*s^6*t^2 - 6232*ep^6*mtt^4*mWW^2*s^6*t^2 - 30*mtt^3*mWW^3*s^6*t^2 - 370*ep*mtt^3*mWW^3*s^6*t^2 - 1396*ep^2*mtt^3*mWW^3*s^6*t^2 - 652*ep^3*mtt^3*mWW^3*s^6*t^2 + 7660*ep^4*mtt^3*mWW^3*s^6*t^2 + 17656*ep^5*mtt^3*mWW^3*s^6*t^2 + 11552*ep^6*mtt^3*mWW^3*s^6*t^2 + 74*mtt^2*mWW^4*s^6*t^2 + 966*ep*mtt^2*mWW^4*s^6*t^2 + 4572*ep^2*mtt^2*mWW^4*s^6*t^2 + 10316*ep^3*mtt^2*mWW^4*s^6*t^2 + 13212*ep^4*mtt^2*mWW^4*s^6*t^2 + 11112*ep^5*mtt^2*mWW^4*s^6*t^2 + 5328*ep^6*mtt^2*mWW^4*s^6*t^2 - 58*mtt*mWW^5*s^6*t^2 - 782*ep*mtt*mWW^5*s^6*t^2 - 4039*ep^2*mtt*mWW^5*s^6*t^2 - 10050*ep^3*mtt*mWW^5*s^6*t^2 - 14189*ep^4*mtt*mWW^5*s^6*t^2 - 13310*ep^5*mtt*mWW^5*s^6*t^2 - 6792*ep^6*mtt*mWW^5*s^6*t^2 + 14*mWW^6*s^6*t^2 + 186*ep*mWW^6*s^6*t^2 + 689*ep^2*mWW^6*s^6*t^2 - 526*ep^3*mWW^6*s^6*t^2 - 6945*ep^4*mWW^6*s^6*t^2 - 11534*ep^5*mWW^6*s^6*t^2 - 5704*ep^6*mWW^6*s^6*t^2 + 9*ep^2*mtt^4*mWW*s^7*t^2 + 78*ep^3*mtt^4*mWW*s^7*t^2 + 231*ep^4*mtt^4*mWW*s^7*t^2 + 282*ep^5*mtt^4*mWW*s^7*t^2 + 120*ep^6*mtt^4*mWW*s^7*t^2 - 46*ep^2*mtt^3*mWW^2*s^7*t^2 - 370*ep^3*mtt^3*mWW^2*s^7*t^2 - 968*ep^4*mtt^3*mWW^2*s^7*t^2 - 968*ep^5*mtt^3*mWW^2*s^7*t^2 - 288*ep^6*mtt^3*mWW^2*s^7*t^2 + 8*mtt^2*mWW^3*s^7*t^2 + 116*ep*mtt^2*mWW^3*s^7*t^2 + 562*ep^2*mtt^2*mWW^3*s^7*t^2 + 954*ep^3*mtt^2*mWW^3*s^7*t^2 - 244*ep^4*mtt^2*mWW^3*s^7*t^2 - 2144*ep^5*mtt^2*mWW^3*s^7*t^2 - 1472*ep^6*mtt^2*mWW^3*s^7*t^2 - 16*mtt*mWW^4*s^7*t^2 - 228*ep*mtt*mWW^4*s^7*t^2 - 1256*ep^2*mtt*mWW^4*s^7*t^2 - 3446*ep^3*mtt*mWW^4*s^7*t^2 - 5098*ep^4*mtt*mWW^4*s^7*t^2 - 3988*ep^5*mtt*mWW^4*s^7*t^2 - 1328*ep^6*mtt*mWW^4*s^7*t^2 + 8*mWW^5*s^7*t^2 + 112*ep*mWW^5*s^7*t^2 + 635*ep^2*mWW^5*s^7*t^2 + 1920*ep^3*mWW^5*s^7*t^2 + 3391*ep^4*mWW^5*s^7*t^2 + 3362*ep^5*mWW^5*s^7*t^2 + 1432*ep^6*mWW^5*s^7*t^2 + 3*ep^2*mtt^10*mWW*t^3 - 12*ep^3*mtt^10*mWW*t^3 - 213*ep^4*mtt^10*mWW*t^3 - 582*ep^5*mtt^10*mWW*t^3 - 456*ep^6*mtt^10*mWW*t^3 + 201*ep^2*mtt^9*mWW^2*t^3 + 2262*ep^3*mtt^9*mWW^2*t^3 + 9135*ep^4*mtt^9*mWW^2*t^3 + 15594*ep^5*mtt^9*mWW^2*t^3 + 9528*ep^6*mtt^9*mWW^2*t^3 - 300*mtt^8*mWW^3*t^3 - 3990*ep*mtt^8*mWW^3*t^3 - 22662*ep^2*mtt^8*mWW^3*t^3 - 72486*ep^3*mtt^8*mWW^3*t^3 - 138798*ep^4*mtt^8*mWW^3*t^3 - 148380*ep^5*mtt^8*mWW^3*t^3 - 67344*ep^6*mtt^8*mWW^3*t^3 + 1356*mtt^7*mWW^4*t^3 + 17406*ep*mtt^7*mWW^4*t^3 + 93219*ep^2*mtt^7*mWW^4*t^3 + 273150*ep^3*mtt^7*mWW^4*t^3 + 467307*ep^4*mtt^7*mWW^4*t^3 + 442242*ep^5*mtt^7*mWW^4*t^3 + 179160*ep^6*mtt^7*mWW^4*t^3 - 2424*mtt^6*mWW^5*t^3 - 29394*ep*mtt^6*mWW^5*t^3 - 146574*ep^2*mtt^6*mWW^5*t^3 - 395832*ep^3*mtt^6*mWW^5*t^3 - 621588*ep^4*mtt^6*mWW^5*t^3 - 542472*ep^5*mtt^6*mWW^5*t^3 - 205536*ep^6*mtt^6*mWW^5*t^3 + 2136*mtt^5*mWW^6*t^3 + 22944*ep*mtt^5*mWW^6*t^3 + 95595*ep^2*mtt^5*mWW^6*t^3 + 201672*ep^3*mtt^5*mWW^6*t^3 + 233115*ep^4*mtt^5*mWW^6*t^3 + 149226*ep^5*mtt^5*mWW^6*t^3 + 47352*ep^6*mtt^5*mWW^6*t^3 - 924*mtt^4*mWW^7*t^3 - 6330*ep*mtt^4*mWW^7*t^3 + 318*ep^2*mtt^4*mWW^7*t^3 + 98316*ep^3*mtt^4*mWW^7*t^3 + 297480*ep^4*mtt^4*mWW^7*t^3 + 347088*ep^5*mtt^4*mWW^7*t^3 + 142272*ep^6*mtt^4*mWW^7*t^3 + 156*mtt^3*mWW^8*t^3 - 2010*ep*mtt^3*mWW^8*t^3 - 36633*ep^2*mtt^3*mWW^8*t^3 - 183432*ep^3*mtt^3*mWW^8*t^3 - 415695*ep^4*mtt^3*mWW^8*t^3 - 442578*ep^5*mtt^3*mWW^8*t^3 - 178008*ep^6*mtt^3*mWW^8*t^3 + 1698*ep*mtt^2*mWW^9*t^3 + 20487*ep^2*mtt^2*mWW^9*t^3 + 94902*ep^3*mtt^2*mWW^9*t^3 + 211011*ep^4*mtt^2*mWW^9*t^3 + 225042*ep^5*mtt^2*mWW^9*t^3 + 91800*ep^6*mtt^2*mWW^9*t^3 - 324*ep*mtt*mWW^10*t^3 - 3954*ep^2*mtt*mWW^10*t^3 - 18540*ep^3*mtt*mWW^10*t^3 - 41754*ep^4*mtt*mWW^10*t^3 - 45180*ep^5*mtt*mWW^10*t^3 - 18768*ep^6*mtt*mWW^10*t^3 - 246*ep^2*mtt^9*mWW*s*t^3 - 1998*ep^3*mtt^9*mWW*s*t^3 - 5296*ep^4*mtt^9*mWW*s*t^3 - 5352*ep^5*mtt^9*mWW*s*t^3 - 1568*ep^6*mtt^9*mWW*s*t^3 - 1109*ep^2*mtt^8*mWW^2*s*t^3 - 12746*ep^3*mtt^8*mWW^2*s*t^3 - 52479*ep^4*mtt^8*mWW^2*s*t^3 - 91046*ep^5*mtt^8*mWW^2*s*t^3 - 56360*ep^6*mtt^8*mWW^2*s*t^3 + 1348*mtt^7*mWW^3*s*t^3 + 18164*ep*mtt^7*mWW^3*s*t^3 + 105940*ep^2*mtt^7*mWW^3*s*t^3 + 352404*ep^3*mtt^7*mWW^3*s*t^3 + 705936*ep^4*mtt^7*mWW^3*s*t^3 + 788984*ep^5*mtt^7*mWW^3*s*t^3 + 372704*ep^6*mtt^7*mWW^3*s*t^3 - 5504*mtt^6*mWW^4*s*t^3 - 72570*ep*mtt^6*mWW^4*s*t^3 - 393559*ep^2*mtt^6*mWW^4*s*t^3 - 1144624*ep^3*mtt^6*mWW^4*s*t^3 - 1919109*ep^4*mtt^6*mWW^4*s*t^3 - 1791646*ep^5*mtt^6*mWW^4*s*t^3 - 732968*ep^6*mtt^6*mWW^4*s*t^3 + 8776*mtt^5*mWW^5*s*t^3 + 112034*ep*mtt^5*mWW^5*s*t^3 + 565970*ep^2*mtt^5*mWW^5*s*t^3 + 1444754*ep^3*mtt^5*mWW^5*s*t^3 + 1967954*ep^4*mtt^5*mWW^5*s*t^3 + 1389856*ep^5*mtt^5*mWW^5*s*t^3 + 424416*ep^6*mtt^5*mWW^5*s*t^3 - 6784*mtt^4*mWW^6*s*t^3 - 81380*ep*mtt^4*mWW^6*s*t^3 - 363639*ep^2*mtt^4*mWW^6*s*t^3 - 713492*ep^3*mtt^4*mWW^6*s*t^3 - 463651*ep^4*mtt^4*mWW^6*s*t^3 + 251774*ep^5*mtt^4*mWW^6*s*t^3 + 307752*ep^6*mtt^4*mWW^6*s*t^3 + 2516*mtt^3*mWW^7*s*t^3 + 25178*ep*mtt^3*mWW^7*s*t^3 + 72894*ep^2*mtt^3*mWW^7*s*t^3 - 33628*ep^3*mtt^3*mWW^7*s*t^3 - 528744*ep^4*mtt^3*mWW^7*s*t^3 - 900188*ep^5*mtt^3*mWW^7*s*t^3 - 477168*ep^6*mtt^3*mWW^7*s*t^3 - 352*mtt^2*mWW^8*s*t^3 - 370*ep*mtt^2*mWW^8*s*t^3 + 24491*ep^2*mtt^2*mWW^8*s*t^3 + 148486*ep^3*mtt^2*mWW^8*s*t^3 + 357831*ep^4*mtt^2*mWW^8*s*t^3 + 400310*ep^5*mtt^2*mWW^8*s*t^3 + 172264*ep^6*mtt^2*mWW^8*s*t^3 - 1172*ep*mtt*mWW^9*s*t^3 - 12020*ep^2*mtt*mWW^9*s*t^3 - 44304*ep^3*mtt*mWW^9*s*t^3 - 71664*ep^4*mtt*mWW^9*s*t^3 - 49704*ep^5*mtt*mWW^9*s*t^3 - 10656*ep^6*mtt*mWW^9*s*t^3 + 116*ep*mWW^10*s*t^3 + 1278*ep^2*mWW^10*s*t^3 + 5148*ep^3*mWW^10*s*t^3 + 9222*ep^4*mWW^10*s*t^3 + 7012*ep^5*mWW^10*s*t^3 + 1584*ep^6*mWW^10*s*t^3 + 1197*ep^2*mtt^8*mWW*s^2*t^3 + 10272*ep^3*mtt^8*mWW*s^2*t^3 + 29969*ep^4*mtt^8*mWW*s^2*t^3 + 35838*ep^5*mtt^8*mWW*s^2*t^3 + 14824*ep^6*mtt^8*mWW*s^2*t^3 + 2576*ep^2*mtt^7*mWW^2*s^2*t^3 + 30698*ep^3*mtt^7*mWW^2*s^2*t^3 + 128722*ep^4*mtt^7*mWW^2*s^2*t^3 + 225548*ep^5*mtt^7*mWW^2*s^2*t^3 + 140416*ep^6*mtt^7*mWW^2*s^2*t^3 - 2384*mtt^6*mWW^3*s^2*t^3 - 32648*ep*mtt^6*mWW^3*s^2*t^3 - 196664*ep^2*mtt^6*mWW^3*s^2*t^3 - 684542*ep^3*mtt^6*mWW^3*s^2*t^3 - 1436870*ep^4*mtt^6*mWW^3*s^2*t^3 - 1670944*ep^5*mtt^6*mWW^3*s^2*t^3 - 813536*ep^6*mtt^6*mWW^3*s^2*t^3 + 8692*mtt^5*mWW^4*s^2*t^3 + 118088*ep*mtt^5*mWW^4*s^2*t^3 + 652941*ep^2*mtt^5*mWW^4*s^2*t^3 + 1900976*ep^3*mtt^5*mWW^4*s^2*t^3 + 3140381*ep^4*mtt^5*mWW^4*s^2*t^3 + 2883602*ep^5*mtt^5*mWW^4*s^2*t^3 + 1176120*ep^6*mtt^5*mWW^4*s^2*t^3 - 12104*mtt^4*mWW^5*s^2*t^3 - 162590*ep*mtt^4*mWW^5*s^2*t^3 - 842638*ep^2*mtt^4*mWW^5*s^2*t^3 - 2098000*ep^3*mtt^4*mWW^5*s^2*t^3 - 2554028*ep^4*mtt^4*mWW^5*s^2*t^3 - 1365436*ep^5*mtt^4*mWW^5*s^2*t^3 - 221120*ep^6*mtt^4*mWW^5*s^2*t^3 + 7904*mtt^3*mWW^6*s^2*t^3 + 103706*ep*mtt^3*mWW^6*s^2*t^3 + 498040*ep^2*mtt^3*mWW^6*s^2*t^3 + 1007706*ep^3*mtt^3*mWW^6*s^2*t^3 + 554240*ep^4*mtt^3*mWW^6*s^2*t^3 - 677652*ep^5*mtt^3*mWW^6*s^2*t^3 - 682848*ep^6*mtt^3*mWW^6*s^2*t^3 - 2344*mtt^2*mWW^7*s^2*t^3 - 28588*ep*mtt^2*mWW^7*s^2*t^3 - 121550*ep^2*mtt^2*mWW^7*s^2*t^3 - 180340*ep^3*mtt^2*mWW^7*s^2*t^3 + 109482*ep^4*mtt^2*mWW^7*s^2*t^3 + 542252*ep^5*mtt^2*mWW^7*s^2*t^3 + 382656*ep^6*mtt^2*mWW^7*s^2*t^3 + 236*mtt*mWW^8*s^2*t^3 + 1838*ep*mtt*mWW^8*s^2*t^3 + 5837*ep^2*mtt*mWW^8*s^2*t^3 + 23852*ep^3*mtt*mWW^8*s^2*t^3 + 79051*ep^4*mtt*mWW^8*s^2*t^3 + 107522*ep^5*mtt*mWW^8*s^2*t^3 + 45592*ep^6*mtt*mWW^8*s^2*t^3 + 194*ep*mWW^9*s^2*t^3 + 237*ep^2*mWW^9*s^2*t^3 - 10838*ep^3*mWW^9*s^2*t^3 - 51619*ep^4*mWW^9*s^2*t^3 - 81594*ep^5*mWW^9*s^2*t^3 - 42488*ep^6*mWW^9*s^2*t^3 - 2400*ep^2*mtt^7*mWW*s^3*t^3 - 20970*ep^3*mtt^7*mWW*s^3*t^3 - 62950*ep^4*mtt^7*mWW*s^3*t^3 - 78540*ep^5*mtt^7*mWW*s^3*t^3 - 34640*ep^6*mtt^7*mWW*s^3*t^3 - 3132*ep^2*mtt^6*mWW^2*s^3*t^3 - 39150*ep^3*mtt^6*mWW^2*s^3*t^3 - 167134*ep^4*mtt^6*mWW^2*s^3*t^3 - 294684*ep^5*mtt^6*mWW^2*s^3*t^3 - 183680*ep^6*mtt^6*mWW^2*s^3*t^3 + 2056*mtt^5*mWW^3*s^3*t^3 + 28776*ep*mtt^5*mWW^3*s^3*t^3 + 181304*ep^2*mtt^5*mWW^3*s^3*t^3 + 669198*ep^3*mtt^5*mWW^3*s^3*t^3 + 1480502*ep^4*mtt^5*mWW^3*s^3*t^3 + 1786968*ep^5*mtt^5*mWW^3*s^3*t^3 + 889792*ep^6*mtt^5*mWW^3*s^3*t^3 - 6596*mtt^4*mWW^4*s^3*t^3 - 92696*ep*mtt^4*mWW^4*s^3*t^3 - 527121*ep^2*mtt^4*mWW^4*s^3*t^3 - 1555708*ep^3*mtt^4*mWW^4*s^3*t^3 - 2563393*ep^4*mtt^4*mWW^4*s^3*t^3 - 2323682*ep^5*mtt^4*mWW^4*s^3*t^3 - 934568*ep^6*mtt^4*mWW^4*s^3*t^3 + 7780*mtt^3*mWW^5*s^3*t^3 + 109610*ep*mtt^3*mWW^5*s^3*t^3 + 584566*ep^2*mtt^3*mWW^5*s^3*t^3 + 1442904*ep^3*mtt^3*mWW^5*s^3*t^3 + 1609280*ep^4*mtt^3*mWW^5*s^3*t^3 + 585896*ep^5*mtt^3*mWW^5*s^3*t^3 - 85632*ep^6*mtt^3*mWW^5*s^3*t^3 - 4036*mtt^2*mWW^6*s^3*t^3 - 56506*ep*mtt^2*mWW^6*s^3*t^3 - 284752*ep^2*mtt^2*mWW^6*s^3*t^3 - 591272*ep^3*mtt^2*mWW^6*s^3*t^3 - 302314*ep^4*mtt^2*mWW^6*s^3*t^3 + 501404*ep^5*mtt^2*mWW^6*s^3*t^3 + 496112*ep^6*mtt^2*mWW^6*s^3*t^3 + 836*mtt*mWW^7*s^3*t^3 + 11170*ep*mtt*mWW^7*s^3*t^3 + 55038*ep^2*mtt*mWW^7*s^3*t^3 + 122504*ep^3*mtt*mWW^7*s^3*t^3 + 97508*ep^4*mtt*mWW^7*s^3*t^3 - 52700*ep^5*mtt*mWW^7*s^3*t^3 - 89232*ep^6*mtt*mWW^7*s^3*t^3 - 40*mWW^8*s^3*t^3 - 354*ep*mWW^8*s^3*t^3 - 3287*ep^2*mWW^8*s^3*t^3 - 25562*ep^3*mWW^8*s^3*t^3 - 85451*ep^4*mWW^8*s^3*t^3 - 116886*ep^5*mWW^8*s^3*t^3 - 54696*ep^6*mWW^8*s^3*t^3 + 2445*ep^2*mtt^6*mWW*s^4*t^3 + 21540*ep^3*mtt^6*mWW*s^4*t^3 + 65485*ep^4*mtt^6*mWW*s^4*t^3 + 83190*ep^5*mtt^6*mWW*s^4*t^3 + 37640*ep^6*mtt^6*mWW*s^4*t^3 + 2003*ep^2*mtt^5*mWW^2*s^4*t^3 + 26690*ep^3*mtt^5*mWW^2*s^4*t^3 + 116541*ep^4*mtt^5*mWW^2*s^4*t^3 + 206966*ep^5*mtt^5*mWW^2*s^4*t^3 + 129080*ep^6*mtt^5*mWW^2*s^4*t^3 - 844*mtt^4*mWW^3*s^4*t^3 - 12230*ep*mtt^4*mWW^3*s^4*t^3 - 83542*ep^2*mtt^4*mWW^3*s^4*t^3 - 339130*ep^3*mtt^4*mWW^3*s^4*t^3 - 805846*ep^4*mtt^4*mWW^3*s^4*t^3 - 1012312*ep^5*mtt^4*mWW^3*s^4*t^3 - 512224*ep^6*mtt^4*mWW^3*s^4*t^3 + 2336*mtt^3*mWW^4*s^4*t^3 + 34182*ep*mtt^3*mWW^4*s^4*t^3 + 202352*ep^2*mtt^3*mWW^4*s^4*t^3 + 615380*ep^3*mtt^3*mWW^4*s^4*t^3 + 1028414*ep^4*mtt^3*mWW^4*s^4*t^3 + 927496*ep^5*mtt^3*mWW^4*s^4*t^3 + 363744*ep^6*mtt^3*mWW^4*s^4*t^3 - 2224*mtt^2*mWW^5*s^4*t^3 - 32660*ep*mtt^2*mWW^5*s^4*t^3 - 175867*ep^2*mtt^2*mWW^5*s^4*t^3 - 412478*ep^3*mtt^2*mWW^5*s^4*t^3 - 363417*ep^4*mtt^2*mWW^5*s^4*t^3 + 45702*ep^5*mtt^2*mWW^5*s^4*t^3 + 162616*ep^6*mtt^2*mWW^5*s^4*t^3 + 816*mtt*mWW^6*s^4*t^3 + 11826*ep*mtt*mWW^6*s^4*t^3 + 58161*ep^2*mtt*mWW^6*s^4*t^3 + 101674*ep^3*mtt*mWW^6*s^4*t^3 - 25927*ep^4*mtt*mWW^6*s^4*t^3 - 250614*ep^5*mtt*mWW^6*s^4*t^3 - 189208*ep^6*mtt*mWW^6*s^4*t^3 - 84*mWW^7*s^4*t^3 - 1118*ep*mWW^7*s^4*t^3 - 5552*ep^2*mWW^7*s^4*t^3 - 13676*ep^3*mWW^7*s^4*t^3 - 15250*ep^4*mWW^7*s^4*t^3 - 428*ep^5*mWW^7*s^4*t^3 + 8352*ep^6*mWW^7*s^4*t^3 - 1278*ep^2*mtt^5*mWW*s^5*t^3 - 11298*ep^3*mtt^5*mWW*s^5*t^3 - 34532*ep^4*mtt^5*mWW*s^5*t^3 - 44208*ep^5*mtt^5*mWW*s^5*t^3 - 20224*ep^6*mtt^5*mWW*s^5*t^3 - 563*ep^2*mtt^4*mWW^2*s^5*t^3 - 8462*ep^3*mtt^4*mWW^2*s^5*t^3 - 38689*ep^4*mtt^4*mWW^2*s^5*t^3 - 70058*ep^5*mtt^4*mWW^2*s^5*t^3 - 44008*ep^6*mtt^4*mWW^2*s^5*t^3 + 116*mtt^3*mWW^3*s^5*t^3 + 1844*ep*mtt^3*mWW^3*s^5*t^3 + 16112*ep^2*mtt^3*mWW^3*s^5*t^3 + 81832*ep^3*mtt^3*mWW^3*s^5*t^3 + 221068*ep^4*mtt^3*mWW^3*s^5*t^3 + 293204*ep^5*mtt^3*mWW^3*s^5*t^3 + 149904*ep^6*mtt^3*mWW^3*s^5*t^3 - 268*mtt^2*mWW^4*s^5*t^3 - 4214*ep*mtt^2*mWW^4*s^5*t^3 - 26792*ep^2*mtt^2*mWW^4*s^5*t^3 - 85710*ep^3*mtt^2*mWW^4*s^5*t^3 - 146072*ep^4*mtt^2*mWW^4*s^5*t^3 - 128796*ep^5*mtt^2*mWW^4*s^5*t^3 - 46848*ep^6*mtt^2*mWW^4*s^5*t^3 + 188*mtt*mWW^5*s^5*t^3 + 2888*ep*mtt*mWW^5*s^5*t^3 + 13558*ep^2*mtt*mWW^5*s^5*t^3 + 13926*ep^3*mtt*mWW^5*s^5*t^3 - 49760*ep^4*mtt*mWW^5*s^5*t^3 - 127188*ep^5*mtt*mWW^5*s^5*t^3 - 80912*ep^6*mtt*mWW^5*s^5*t^3 - 36*mWW^6*s^5*t^3 - 518*ep*mWW^6*s^5*t^3 - 1397*ep^2*mWW^6*s^5*t^3 + 6472*ep^3*mWW^6*s^5*t^3 + 37905*ep^4*mWW^6*s^5*t^3 + 64086*ep^5*mWW^6*s^5*t^3 + 36328*ep^6*mWW^6*s^5*t^3 + 291*ep^2*mtt^4*mWW*s^6*t^3 + 2568*ep^3*mtt^4*mWW*s^6*t^3 + 7831*ep^4*mtt^4*mWW*s^6*t^3 + 10002*ep^5*mtt^4*mWW*s^6*t^3 + 4568*ep^6*mtt^4*mWW*s^6*t^3 + 12*ep^2*mtt^3*mWW^2*s^6*t^3 + 606*ep^3*mtt^3*mWW^2*s^6*t^3 + 3610*ep^4*mtt^3*mWW^2*s^6*t^3 + 7332*ep^5*mtt^3*mWW^2*s^6*t^3 + 4880*ep^6*mtt^3*mWW^2*s^6*t^3 + 8*mtt^2*mWW^3*s^6*t^3 + 84*ep*mtt^2*mWW^3*s^6*t^3 - 500*ep^2*mtt^2*mWW^3*s^6*t^3 - 7378*ep^3*mtt^2*mWW^3*s^6*t^3 - 26286*ep^4*mtt^2*mWW^3*s^6*t^3 - 37868*ep^5*mtt^2*mWW^3*s^6*t^3 - 19440*ep^6*mtt^2*mWW^3*s^6*t^3 - 16*mtt*mWW^4*s^6*t^3 - 196*ep*mtt*mWW^4*s^6*t^3 - 1028*ep^2*mtt*mWW^4*s^6*t^3 - 3362*ep^3*mtt*mWW^4*s^6*t^3 - 7234*ep^4*mtt*mWW^4*s^6*t^3 - 8868*ep^5*mtt*mWW^4*s^6*t^3 - 4496*ep^6*mtt*mWW^4*s^6*t^3 + 8*mWW^5*s^6*t^3 + 112*ep*mWW^5*s^6*t^3 + 1105*ep^2*mWW^5*s^6*t^3 + 6486*ep^3*mWW^5*s^6*t^3 + 18719*ep^4*mWW^5*s^6*t^3 + 25082*ep^5*mWW^5*s^6*t^3 + 12568*ep^6*mWW^5*s^6*t^3 - 12*ep^2*mtt^3*mWW*s^7*t^3 - 102*ep^3*mtt^3*mWW*s^7*t^3 - 294*ep^4*mtt^3*mWW*s^7*t^3 - 348*ep^5*mtt^3*mWW*s^7*t^3 - 144*ep^6*mtt^3*mWW*s^7*t^3 + 12*ep^2*mtt^2*mWW^2*s^7*t^3 + 102*ep^3*mtt^2*mWW^2*s^7*t^3 + 294*ep^4*mtt^2*mWW^2*s^7*t^3 + 348*ep^5*mtt^2*mWW^2*s^7*t^3 + 144*ep^6*mtt^2*mWW^2*s^7*t^3 + 12*ep^2*mtt*mWW^3*s^7*t^3 + 102*ep^3*mtt*mWW^3*s^7*t^3 + 294*ep^4*mtt*mWW^3*s^7*t^3 + 348*ep^5*mtt*mWW^3*s^7*t^3 + 144*ep^6*mtt*mWW^3*s^7*t^3 - 12*ep^2*mWW^4*s^7*t^3 - 102*ep^3*mWW^4*s^7*t^3 - 294*ep^4*mWW^4*s^7*t^3 - 348*ep^5*mWW^4*s^7*t^3 - 144*ep^6*mWW^4*s^7*t^3 + 36*ep^2*mtt^10*t^4 + 330*ep^3*mtt^10*t^4 + 1062*ep^4*mtt^10*t^4 + 1452*ep^5*mtt^10*t^4 + 720*ep^6*mtt^10*t^4 - 39*ep^2*mtt^9*mWW*t^4 - 240*ep^3*mtt^9*mWW*t^4 - 255*ep^4*mtt^9*mWW*t^4 + 510*ep^5*mtt^9*mWW*t^4 + 744*ep^6*mtt^9*mWW*t^4 - 819*ep^2*mtt^8*mWW^2*t^4 - 8550*ep^3*mtt^8*mWW^2*t^4 - 32109*ep^4*mtt^8*mWW^2*t^4 - 51534*ep^5*mtt^8*mWW^2*t^4 - 29928*ep^6*mtt^8*mWW^2*t^4 + 420*mtt^7*mWW^3*t^4 + 5460*ep*mtt^7*mWW^3*t^4 + 31731*ep^2*mtt^7*mWW^3*t^4 + 109728*ep^3*mtt^7*mWW^3*t^4 + 233595*ep^4*mtt^7*mWW^3*t^4 + 275466*ep^5*mtt^7*mWW^3*t^4 + 134520*ep^6*mtt^7*mWW^3*t^4 - 1644*mtt^6*mWW^4*t^4 - 20052*ep*mtt^6*mWW^4*t^4 - 102450*ep^2*mtt^6*mWW^4*t^4 - 294258*ep^3*mtt^6*mWW^4*t^4 - 516804*ep^4*mtt^6*mWW^4*t^4 - 524112*ep^5*mtt^6*mWW^4*t^4 - 232320*ep^6*mtt^6*mWW^4*t^4 + 2472*mtt^5*mWW^5*t^4 + 26982*ep*mtt^5*mWW^5*t^4 + 116004*ep^2*mtt^5*mWW^5*t^4 + 263376*ep^3*mtt^5*mWW^5*t^4 + 360162*ep^4*mtt^5*mWW^5*t^4 + 307404*ep^5*mtt^5*mWW^5*t^4 + 130320*ep^6*mtt^5*mWW^5*t^4 - 1752*mtt^4*mWW^6*t^4 - 14952*ep*mtt^4*mWW^6*t^4 - 35229*ep^2*mtt^4*mWW^6*t^4 + 16752*ep^3*mtt^4*mWW^6*t^4 + 171771*ep^4*mtt^4*mWW^6*t^4 + 218250*ep^5*mtt^4*mWW^6*t^4 + 80760*ep^6*mtt^4*mWW^6*t^4 + 564*mtt^3*mWW^7*t^4 + 1344*ep*mtt^3*mWW^7*t^4 - 27633*ep^2*mtt^3*mWW^7*t^4 - 172278*ep^3*mtt^3*mWW^7*t^4 - 397071*ep^4*mtt^3*mWW^7*t^4 - 404202*ep^5*mtt^3*mWW^7*t^4 - 149304*ep^6*mtt^3*mWW^7*t^4 - 60*mtt^2*mWW^8*t^4 + 1872*ep*mtt^2*mWW^8*t^4 + 26112*ep^2*mtt^2*mWW^8*t^4 + 119874*ep^3*mtt^2*mWW^8*t^4 + 254226*ep^4*mtt^2*mWW^8*t^4 + 252852*ep^5*mtt^2*mWW^8*t^4 + 93744*ep^6*mtt^2*mWW^8*t^4 - 786*ep*mtt*mWW^9*t^4 - 9303*ep^2*mtt*mWW^9*t^4 - 42090*ep^3*mtt*mWW^9*t^4 - 90927*ep^4*mtt*mWW^9*t^4 - 93546*ep^5*mtt*mWW^9*t^4 - 36408*ep^6*mtt*mWW^9*t^4 + 132*ep*mWW^10*t^4 + 1590*ep^2*mWW^10*t^4 + 7356*ep^3*mWW^10*t^4 + 16350*ep^4*mWW^10*t^4 + 17460*ep^5*mWW^10*t^4 + 7152*ep^6*mWW^10*t^4 - 216*ep^2*mtt^9*s*t^4 - 1980*ep^3*mtt^9*s*t^4 - 6372*ep^4*mtt^9*s*t^4 - 8712*ep^5*mtt^9*s*t^4 - 4320*ep^6*mtt^9*s*t^4 + 1359*ep^2*mtt^8*mWW*s*t^4 + 11726*ep^3*mtt^8*mWW*s*t^4 + 34525*ep^4*mtt^8*mWW*s*t^4 + 41902*ep^5*mtt^8*mWW*s*t^4 + 17768*ep^6*mtt^8*mWW*s*t^4 + 930*ep^2*mtt^7*mWW^2*s*t^4 + 13692*ep^3*mtt^7*mWW^2*s*t^4 + 67062*ep^4*mtt^7*mWW^2*s*t^4 + 130496*ep^5*mtt^7*mWW^2*s*t^4 + 87200*ep^6*mtt^7*mWW^2*s*t^4 - 1632*mtt^6*mWW^3*s*t^4 - 21626*ep*mtt^6*mWW^3*s*t^4 - 130279*ep^2*mtt^6*mWW^3*s*t^4 - 469252*ep^3*mtt^6*mWW^3*s*t^4 - 1030333*ep^4*mtt^6*mWW^3*s*t^4 - 1239502*ep^5*mtt^6*mWW^3*s*t^4 - 613736*ep^6*mtt^6*mWW^3*s*t^4 + 5804*mtt^5*mWW^4*s*t^4 + 74180*ep*mtt^5*mWW^4*s*t^4 + 404070*ep^2*mtt^5*mWW^4*s*t^4 + 1244000*ep^3*mtt^5*mWW^4*s*t^4 + 2310746*ep^4*mtt^5*mWW^4*s*t^4 + 2426836*ep^5*mtt^5*mWW^4*s*t^4 + 1096624*ep^6*mtt^5*mWW^4*s*t^4 - 7820*mtt^4*mWW^5*s*t^4 - 94492*ep*mtt^4*mWW^5*s*t^4 - 454482*ep^2*mtt^4*mWW^5*s*t^4 - 1135852*ep^3*mtt^4*mWW^5*s*t^4 - 1617806*ep^4*mtt^4*mWW^5*s*t^4 - 1334324*ep^5*mtt^4*mWW^5*s*t^4 - 528624*ep^6*mtt^4*mWW^5*s*t^4 + 4876*mtt^3*mWW^6*s*t^4 + 52850*ep*mtt^3*mWW^6*s*t^4 + 190592*ep^2*mtt^3*mWW^6*s*t^4 + 181340*ep^3*mtt^3*mWW^6*s*t^4 - 381542*ep^4*mtt^3*mWW^6*s*t^4 - 883864*ep^5*mtt^3*mWW^6*s*t^4 - 470272*ep^6*mtt^3*mWW^6*s*t^4 - 1348*mtt^2*mWW^7*s*t^4 - 10516*ep*mtt^2*mWW^7*s*t^4 + 6493*ep^2*mtt^2*mWW^7*s*t^4 + 272796*ep^3*mtt^2*mWW^7*s*t^4 + 934021*ep^4*mtt^2*mWW^7*s*t^4 + 1245806*ep^5*mtt^2*mWW^7*s*t^4 + 588648*ep^6*mtt^2*mWW^7*s*t^4 + 120*mtt*mWW^8*s*t^4 - 706*ep*mtt*mWW^8*s*t^4 - 21422*ep^2*mtt*mWW^8*s*t^4 - 126256*ep^3*mtt*mWW^8*s*t^4 - 323724*ep^4*mtt*mWW^8*s*t^4 - 385688*ep^5*mtt*mWW^8*s*t^4 - 173984*ep^6*mtt*mWW^8*s*t^4 + 310*ep*mWW^9*s*t^4 + 2955*ep^2*mWW^9*s*t^4 + 9786*ep^3*mWW^9*s*t^4 + 13423*ep^4*mWW^9*s*t^4 + 7050*ep^5*mWW^9*s*t^4 + 696*ep^6*mWW^9*s*t^4 + 540*ep^2*mtt^8*s^2*t^4 + 4950*ep^3*mtt^8*s^2*t^4 + 15930*ep^4*mtt^8*s^2*t^4 + 21780*ep^5*mtt^8*s^2*t^4 + 10800*ep^6*mtt^8*s^2*t^4 - 5346*ep^2*mtt^7*mWW*s^2*t^4 - 47158*ep^3*mtt^7*mWW*s^2*t^4 - 143680*ep^4*mtt^7*mWW*s^2*t^4 - 183176*ep^5*mtt^7*mWW*s^2*t^4 - 83360*ep^6*mtt^7*mWW*s^2*t^4 + 3024*ep^2*mtt^6*mWW^2*s^2*t^4 + 16458*ep^3*mtt^6*mWW^2*s^2*t^4 + 5198*ep^4*mtt^6*mWW^2*s^2*t^4 - 72536*ep^5*mtt^6*mWW^2*s^2*t^4 - 81904*ep^6*mtt^6*mWW^2*s^2*t^4 + 2424*mtt^5*mWW^3*s^2*t^4 + 32802*ep*mtt^5*mWW^3*s^2*t^4 + 206341*ep^2*mtt^5*mWW^3*s^2*t^4 + 782818*ep^3*mtt^5*mWW^3*s^2*t^4 + 1785749*ep^4*mtt^5*mWW^3*s^2*t^4 + 2193210*ep^5*mtt^5*mWW^3*s^2*t^4 + 1095880*ep^6*mtt^5*mWW^3*s^2*t^4 - 7728*mtt^4*mWW^4*s^2*t^4 - 103172*ep*mtt^4*mWW^4*s^2*t^4 - 595662*ep^2*mtt^4*mWW^4*s^2*t^4 - 1944990*ep^3*mtt^4*mWW^4*s^2*t^4 - 3767308*ep^4*mtt^4*mWW^4*s^2*t^4 - 4033188*ep^5*mtt^4*mWW^4*s^2*t^4 - 1825456*ep^6*mtt^4*mWW^4*s^2*t^4 + 9068*mtt^3*mWW^5*s^2*t^4 + 118616*ep*mtt^3*mWW^5*s^2*t^4 + 618802*ep^2*mtt^3*mWW^5*s^2*t^4 + 1653702*ep^3*mtt^3*mWW^5*s^2*t^4 + 2437176*ep^4*mtt^3*mWW^5*s^2*t^4 + 1971516*ep^5*mtt^3*mWW^5*s^2*t^4 + 725600*ep^6*mtt^3*mWW^5*s^2*t^4 - 4708*mtt^2*mWW^6*s^2*t^4 - 59058*ep*mtt^2*mWW^6*s^2*t^4 - 256144*ep^2*mtt^2*mWW^6*s^2*t^4 - 384784*ep^3*mtt^2*mWW^6*s^2*t^4 + 166698*ep^4*mtt^2*mWW^6*s^2*t^4 + 900084*ep^5*mtt^2*mWW^6*s^2*t^4 + 576352*ep^6*mtt^2*mWW^6*s^2*t^4 + 1004*mtt*mWW^7*s^2*t^4 + 11062*ep*mtt*mWW^7*s^2*t^4 + 24299*ep^2*mtt*mWW^7*s^2*t^4 - 117114*ep^3*mtt*mWW^7*s^2*t^4 - 609525*ep^4*mtt*mWW^7*s^2*t^4 - 944030*ep^5*mtt*mWW^7*s^2*t^4 - 490280*ep^6*mtt*mWW^7*s^2*t^4 - 60*mWW^8*s^2*t^4 - 250*ep*mWW^8*s^2*t^4 + 4242*ep^2*mWW^8*s^2*t^4 + 36982*ep^3*mWW^8*s^2*t^4 + 112450*ep^4*mWW^8*s^2*t^4 + 149796*ep^5*mWW^8*s^2*t^4 + 73904*ep^6*mWW^8*s^2*t^4 - 720*ep^2*mtt^7*s^3*t^4 - 6600*ep^3*mtt^7*s^3*t^4 - 21240*ep^4*mtt^7*s^3*t^4 - 29040*ep^5*mtt^7*s^3*t^4 - 14400*ep^6*mtt^7*s^3*t^4 + 8574*ep^2*mtt^6*mWW*s^3*t^4 + 76172*ep^3*mtt^6*mWW*s^3*t^4 + 234570*ep^4*mtt^6*mWW*s^3*t^4 + 303484*ep^5*mtt^6*mWW*s^3*t^4 + 140880*ep^6*mtt^6*mWW*s^3*t^4 - 6804*ep^2*mtt^5*mWW^2*s^3*t^4 - 49544*ep^3*mtt^5*mWW^2*s^3*t^4 - 108840*ep^4*mtt^5*mWW^2*s^3*t^4 - 66868*ep^5*mtt^5*mWW^2*s^3*t^4 + 13296*ep^6*mtt^5*mWW^2*s^3*t^4 - 1680*mtt^4*mWW^3*s^3*t^4 - 23298*ep*mtt^4*mWW^3*s^3*t^4 - 155665*ep^2*mtt^4*mWW^3*s^3*t^4 - 633520*ep^3*mtt^4*mWW^3*s^3*t^4 - 1513683*ep^4*mtt^4*mWW^3*s^3*t^4 - 1896186*ep^5*mtt^4*mWW^3*s^3*t^4 - 949992*ep^6*mtt^4*mWW^3*s^3*t^4 + 4716*mtt^3*mWW^4*s^3*t^4 + 65504*ep*mtt^3*mWW^4*s^3*t^4 + 400656*ep^2*mtt^3*mWW^4*s^3*t^4 + 1387488*ep^3*mtt^3*mWW^4*s^3*t^4 + 2796340*ep^4*mtt^3*mWW^4*s^3*t^4 + 3035272*ep^5*mtt^3*mWW^4*s^3*t^4 + 1363040*ep^6*mtt^3*mWW^4*s^3*t^4 - 4612*mtt^2*mWW^5*s^3*t^4 - 63820*ep*mtt^2*mWW^5*s^3*t^4 - 351386*ep^2*mtt^2*mWW^5*s^3*t^4 - 979124*ep^3*mtt^2*mWW^5*s^3*t^4 - 1469462*ep^4*mtt^2*mWW^5*s^3*t^4 - 1157852*ep^5*mtt^2*mWW^5*s^3*t^4 - 389472*ep^6*mtt^2*mWW^5*s^3*t^4 + 1796*mtt*mWW^6*s^3*t^4 + 24364*ep*mtt*mWW^6*s^3*t^4 + 112760*ep^2*mtt*mWW^6*s^3*t^4 + 179924*ep^3*mtt*mWW^6*s^3*t^4 - 69584*ep^4*mtt*mWW^6*s^3*t^4 - 435052*ep^5*mtt*mWW^6*s^3*t^4 - 295344*ep^6*mtt*mWW^6*s^3*t^4 - 220*mWW^7*s^3*t^4 - 2750*ep*mWW^7*s^3*t^4 - 7583*ep^2*mWW^7*s^3*t^4 + 23692*ep^3*mWW^7*s^3*t^4 + 147195*ep^4*mWW^7*s^3*t^4 + 240194*ep^5*mWW^7*s^3*t^4 + 129304*ep^6*mWW^7*s^3*t^4 + 540*ep^2*mtt^6*s^4*t^4 + 4950*ep^3*mtt^6*s^4*t^4 + 15930*ep^4*mtt^6*s^4*t^4 + 21780*ep^5*mtt^6*s^4*t^4 + 10800*ep^6*mtt^6*s^4*t^4 - 6651*ep^2*mtt^5*mWW*s^4*t^4 - 59228*ep^3*mtt^5*mWW*s^4*t^4 - 183055*ep^4*mtt^5*mWW*s^4*t^4 - 238066*ep^5*mtt^5*mWW*s^4*t^4 - 111320*ep^6*mtt^5*mWW*s^4*t^4 + 5163*ep^2*mtt^4*mWW^2*s^4*t^4 + 39894*ep^3*mtt^4*mWW^2*s^4*t^4 + 100977*ep^4*mtt^4*mWW^2*s^4*t^4 + 95290*ep^5*mtt^4*mWW^2*s^4*t^4 + 23656*ep^6*mtt^4*mWW^2*s^4*t^4 + 516*mtt^3*mWW^3*s^4*t^4 + 7394*ep*mtt^3*mWW^3*s^4*t^4 + 55206*ep^2*mtt^3*mWW^3*s^4*t^4 + 251928*ep^3*mtt^3*mWW^3*s^4*t^4 + 641528*ep^4*mtt^3*mWW^3*s^4*t^4 + 820228*ep^5*mtt^3*mWW^3*s^4*t^4 + 408880*ep^6*mtt^3*mWW^3*s^4*t^4 - 1244*mtt^2*mWW^4*s^4*t^4 - 17868*ep*mtt^2*mWW^4*s^4*t^4 - 117226*ep^2*mtt^2*mWW^4*s^4*t^4 - 438592*ep^3*mtt^2*mWW^4*s^4*t^4 - 931854*ep^4*mtt^2*mWW^4*s^4*t^4 - 1030416*ep^5*mtt^2*mWW^4*s^4*t^4 - 457600*ep^6*mtt^2*mWW^4*s^4*t^4 + 940*mtt*mWW^5*s^4*t^4 + 13414*ep*mtt*mWW^5*s^4*t^4 + 75513*ep^2*mtt*mWW^5*s^4*t^4 + 211468*ep^3*mtt*mWW^5*s^4*t^4 + 309147*ep^4*mtt*mWW^5*s^4*t^4 + 222422*ep^5*mtt*mWW^5*s^4*t^4 + 60456*ep^6*mtt*mWW^5*s^4*t^4 - 212*mWW^6*s^4*t^4 - 2940*ep*mWW^6*s^4*t^4 - 12833*ep^2*mWW^6*s^4*t^4 - 13012*ep^3*mWW^6*s^4*t^4 + 39263*ep^4*mWW^6*s^4*t^4 + 98394*ep^5*mWW^6*s^4*t^4 + 60520*ep^6*mWW^6*s^4*t^4 - 216*ep^2*mtt^5*s^5*t^4 - 1980*ep^3*mtt^5*s^5*t^4 - 6372*ep^4*mtt^5*s^5*t^4 - 8712*ep^5*mtt^5*s^5*t^4 - 4320*ep^6*mtt^5*s^5*t^4 + 2403*ep^2*mtt^4*mWW*s^5*t^4 + 21382*ep^3*mtt^4*mWW*s^5*t^4 + 66025*ep^4*mtt^4*mWW*s^5*t^4 + 85814*ep^5*mtt^4*mWW*s^5*t^4 + 40136*ep^6*mtt^4*mWW*s^5*t^4 - 1746*ep^2*mtt^3*mWW^2*s^5*t^4 - 14148*ep^3*mtt^3*mWW^2*s^5*t^4 - 38882*ep^4*mtt^3*mWW^2*s^5*t^4 - 43108*ep^5*mtt^3*mWW^2*s^5*t^4 - 16016*ep^6*mtt^3*mWW^2*s^5*t^4 - 48*mtt^2*mWW^3*s^5*t^4 - 732*ep*mtt^2*mWW^3*s^5*t^4 - 7586*ep^2*mtt^2*mWW^3*s^5*t^4 - 43948*ep^3*mtt^2*mWW^3*s^5*t^4 - 123810*ep^4*mtt^2*mWW^3*s^5*t^4 - 162292*ep^5*mtt^2*mWW^3*s^5*t^4 - 79824*ep^6*mtt^2*mWW^3*s^5*t^4 + 96*mtt*mWW^4*s^5*t^4 + 1408*ep*mtt*mWW^4*s^5*t^4 + 10840*ep^2*mtt*mWW^4*s^5*t^4 + 48296*ep^3*mtt*mWW^4*s^5*t^4 + 114644*ep^4*mtt*mWW^4*s^5*t^4 + 132784*ep^5*mtt*mWW^4*s^5*t^4 + 58912*ep^6*mtt*mWW^4*s^5*t^4 - 48*mWW^5*s^5*t^4 - 676*ep*mWW^5*s^5*t^4 - 3719*ep^2*mWW^5*s^5*t^4 - 9818*ep^3*mWW^5*s^5*t^4 - 12277*ep^4*mWW^5*s^5*t^4 - 5350*ep^5*mWW^5*s^5*t^4 + 728*ep^6*mWW^5*s^5*t^4 + 36*ep^2*mtt^4*s^6*t^4 + 330*ep^3*mtt^4*s^6*t^4 + 1062*ep^4*mtt^4*s^6*t^4 + 1452*ep^5*mtt^4*s^6*t^4 + 720*ep^6*mtt^4*s^6*t^4 - 300*ep^2*mtt^3*mWW*s^6*t^4 - 2654*ep^3*mtt^3*mWW*s^6*t^4 - 8130*ep^4*mtt^3*mWW*s^6*t^4 - 10468*ep^5*mtt^3*mWW*s^6*t^4 - 4848*ep^6*mtt^3*mWW*s^6*t^4 + 252*ep^2*mtt^2*mWW^2*s^6*t^4 + 2198*ep^3*mtt^2*mWW^2*s^6*t^4 + 6594*ep^4*mtt^2*mWW^2*s^6*t^4 + 8260*ep^5*mtt^2*mWW^2*s^6*t^4 + 3696*ep^6*mtt^2*mWW^2*s^6*t^4 + 252*ep^2*mtt*mWW^3*s^6*t^4 + 2246*ep^3*mtt*mWW^3*s^6*t^4 + 6954*ep^4*mtt*mWW^3*s^6*t^4 + 9076*ep^5*mtt*mWW^3*s^6*t^4 + 4272*ep^6*mtt*mWW^3*s^6*t^4 - 240*ep^2*mWW^4*s^6*t^4 - 2120*ep^3*mWW^4*s^6*t^4 - 6480*ep^4*mWW^4*s^6*t^4 - 8320*ep^5*mWW^4*s^6*t^4 - 3840*ep^6*mWW^4*s^6*t^4 - 228*ep^2*mtt^9*t^5 - 2082*ep^3*mtt^9*t^5 - 6666*ep^4*mtt^9*t^5 - 9060*ep^5*mtt^9*t^5 - 4464*ep^6*mtt^9*t^5 + 726*ep^2*mtt^8*mWW*t^5 + 6450*ep^3*mtt^8*mWW*t^5 + 19860*ep^4*mtt^8*mWW*t^5 + 25680*ep^5*mtt^8*mWW*t^5 + 11904*ep^6*mtt^8*mWW*t^5 + 789*ep^2*mtt^7*mWW^2*t^5 + 8670*ep^3*mtt^7*mWW^2*t^5 + 34215*ep^4*mtt^7*mWW^2*t^5 + 57210*ep^5*mtt^7*mWW^2*t^5 + 34296*ep^6*mtt^7*mWW^2*t^5 - 330*mtt^6*mWW^3*t^5 - 4182*ep*mtt^6*mWW^3*t^5 - 26946*ep^2*mtt^6*mWW^3*t^5 - 112314*ep^3*mtt^6*mWW^3*t^5 - 281052*ep^4*mtt^6*mWW^3*t^5 - 366048*ep^5*mtt^6*mWW^3*t^5 - 187968*ep^6*mtt^6*mWW^3*t^5 + 1086*mtt^5*mWW^4*t^5 + 12180*ep*mtt^5*mWW^4*t^5 + 60618*ep^2*mtt^5*mWW^4*t^5 + 191364*ep^3*mtt^5*mWW^4*t^5 + 405444*ep^4*mtt^5*mWW^4*t^5 + 496728*ep^5*mtt^5*mWW^4*t^5 + 252960*ep^6*mtt^5*mWW^4*t^5 - 1302*mtt^4*mWW^5*t^5 - 10902*ep*mtt^4*mWW^5*t^5 - 25776*ep^2*mtt^4*mWW^5*t^5 + 426*ep^3*mtt^4*mWW^5*t^5 + 59094*ep^4*mtt^4*mWW^5*t^5 + 32076*ep^5*mtt^4*mWW^5*t^5 - 21936*ep^6*mtt^4*mWW^5*t^5 + 666*mtt^3*mWW^6*t^5 + 1242*ep*mtt^3*mWW^6*t^5 - 37875*ep^2*mtt^3*mWW^6*t^5 - 231126*ep^3*mtt^3*mWW^6*t^5 - 533073*ep^4*mtt^3*mWW^6*t^5 - 545286*ep^5*mtt^3*mWW^6*t^5 - 204168*ep^6*mtt^3*mWW^6*t^5 - 120*mtt^2*mWW^7*t^5 + 2472*ep*mtt^2*mWW^7*t^5 + 38016*ep^2*mtt^2*mWW^7*t^5 + 179370*ep^3*mtt^2*mWW^7*t^5 + 386670*ep^4*mtt^2*mWW^7*t^5 + 391548*ep^5*mtt^2*mWW^7*t^5 + 149904*ep^6*mtt^2*mWW^7*t^5 - 870*ep*mtt*mWW^8*t^5 - 9996*ep^2*mtt*mWW^8*t^5 - 43554*ep^3*mtt*mWW^8*t^5 - 89796*ep^4*mtt*mWW^8*t^5 - 87264*ep^5*mtt*mWW^8*t^5 - 31680*ep^6*mtt*mWW^8*t^5 + 60*ep*mWW^9*t^5 + 672*ep^2*mWW^9*t^5 + 2796*ep^3*mWW^9*t^5 + 5304*ep^4*mWW^9*t^5 + 4416*ep^5*mWW^9*t^5 + 1152*ep^6*mWW^9*t^5 + 1188*ep^2*mtt^8*s*t^5 + 10842*ep^3*mtt^8*s*t^5 + 34686*ep^4*mtt^8*s*t^5 + 47100*ep^5*mtt^8*s*t^5 + 23184*ep^6*mtt^8*s*t^5 - 5676*ep^2*mtt^7*mWW*s*t^5 - 50786*ep^3*mtt^7*mWW*s*t^5 - 158022*ep^4*mtt^7*mWW*s*t^5 - 207244*ep^5*mtt^7*mWW*s*t^5 - 97872*ep^6*mtt^7*mWW*s*t^5 + 5587*ep^2*mtt^6*mWW^2*s*t^5 + 44956*ep^3*mtt^6*mWW^2*s*t^5 + 116867*ep^4*mtt^6*mWW^2*s*t^5 + 113054*ep^5*mtt^6*mWW^2*s*t^5 + 29256*ep^6*mtt^6*mWW^2*s*t^5 + 1078*mtt^5*mWW^3*s*t^5 + 14036*ep*mtt^5*mWW^3*s*t^5 + 86666*ep^2*mtt^5*mWW^3*s*t^5 + 333502*ep^3*mtt^5*mWW^3*s*t^5 + 789866*ep^4*mtt^5*mWW^3*s*t^5 + 1011692*ep^5*mtt^5*mWW^3*s*t^5 + 523920*ep^6*mtt^5*mWW^3*s*t^5 - 3258*mtt^4*mWW^4*s*t^5 - 39896*ep*mtt^4*mWW^4*s*t^5 - 225904*ep^2*mtt^4*mWW^4*s*t^5 - 791622*ep^3*mtt^4*mWW^4*s*t^5 - 1722120*ep^4*mtt^4*mWW^4*s*t^5 - 2054392*ep^5*mtt^4*mWW^4*s*t^5 - 1004768*ep^6*mtt^4*mWW^4*s*t^5 + 3522*mtt^3*mWW^5*s*t^5 + 38482*ep*mtt^3*mWW^5*s*t^5 + 176616*ep^2*mtt^3*mWW^5*s*t^5 + 486040*ep^3*mtt^3*mWW^5*s*t^5 + 909556*ep^4*mtt^3*mWW^5*s*t^5 + 1054496*ep^5*mtt^3*mWW^5*s*t^5 + 537408*ep^6*mtt^3*mWW^5*s*t^5 - 1582*mtt^2*mWW^6*s*t^5 - 12874*ep*mtt^2*mWW^6*s*t^5 - 15395*ep^2*mtt^2*mWW^6*s*t^5 + 125850*ep^3*mtt^2*mWW^6*s*t^5 + 450787*ep^4*mtt^2*mWW^6*s*t^5 + 530750*ep^5*mtt^2*mWW^6*s*t^5 + 202824*ep^6*mtt^2*mWW^6*s*t^5 + 240*mtt*mWW^7*s*t^5 - 246*ep*mtt*mWW^7*s*t^5 - 31082*ep^2*mtt*mWW^7*s*t^5 - 205320*ep^3*mtt*mWW^7*s*t^5 - 544992*ep^4*mtt*mWW^7*s*t^5 - 645984*ep^5*mtt*mWW^7*s*t^5 - 282496*ep^6*mtt*mWW^7*s*t^5 + 498*ep*mWW^8*s*t^5 + 8000*ep^2*mWW^8*s*t^5 + 46538*ep^3*mWW^8*s*t^5 + 123372*ep^4*mWW^8*s*t^5 + 150528*ep^5*mWW^8*s*t^5 + 68544*ep^6*mWW^8*s*t^5 - 2520*ep^2*mtt^7*s^2*t^5 - 22980*ep^3*mtt^7*s^2*t^5 - 73440*ep^4*mtt^7*s^2*t^5 - 99600*ep^5*mtt^7*s^2*t^5 - 48960*ep^6*mtt^7*s^2*t^5 + 14196*ep^2*mtt^6*mWW*s^2*t^5 + 127268*ep^3*mtt^6*mWW*s^2*t^5 + 397164*ep^4*mtt^6*mWW*s^2*t^5 + 523000*ep^5*mtt^6*mWW*s^2*t^5 + 248352*ep^6*mtt^6*mWW*s^2*t^5 - 19941*ep^2*mtt^5*mWW^2*s^2*t^5 - 171494*ep^3*mtt^5*mWW^2*s^2*t^5 - 503407*ep^4*mtt^5*mWW^2*s^2*t^5 - 607570*ep^5*mtt^5*mWW^2*s^2*t^5 - 255368*ep^6*mtt^5*mWW^2*s^2*t^5 - 1278*mtt^4*mWW^3*s^2*t^5 - 17082*ep*mtt^4*mWW^3*s^2*t^5 - 102692*ep^2*mtt^4*mWW^3*s^2*t^5 - 373734*ep^3*mtt^4*mWW^3*s^2*t^5 - 848830*ep^4*mtt^4*mWW^3*s^2*t^5 - 1073308*ep^5*mtt^4*mWW^3*s^2*t^5 - 559696*ep^6*mtt^4*mWW^3*s^2*t^5 + 3482*mtt^3*mWW^4*s^2*t^5 + 45576*ep*mtt^3*mWW^4*s^2*t^5 + 281854*ep^2*mtt^3*mWW^4*s^2*t^5 + 1055720*ep^3*mtt^3*mWW^4*s^2*t^5 + 2342188*ep^4*mtt^3*mWW^4*s^2*t^5 + 2754616*ep^5*mtt^3*mWW^4*s^2*t^5 + 1308464*ep^6*mtt^3*mWW^4*s^2*t^5 - 3250*mtt^2*mWW^5*s^2*t^5 - 41060*ep*mtt^2*mWW^5*s^2*t^5 - 231112*ep^2*mtt^2*mWW^5*s^2*t^5 - 766444*ep^3*mtt^2*mWW^5*s^2*t^5 - 1538846*ep^4*mtt^2*mWW^5*s^2*t^5 - 1698372*ep^5*mtt^2*mWW^5*s^2*t^5 - 779216*ep^6*mtt^2*mWW^5*s^2*t^5 + 1166*mtt*mWW^6*s^2*t^5 + 13644*ep*mtt*mWW^6*s^2*t^5 + 58545*ep^2*mtt*mWW^6*s^2*t^5 + 109802*ep^3*mtt*mWW^6*s^2*t^5 + 80529*ep^4*mtt*mWW^6*s^2*t^5 + 6446*ep^5*mtt*mWW^6*s^2*t^5 - 6232*ep^6*mtt*mWW^6*s^2*t^5 - 120*mWW^7*s^2*t^5 - 1078*ep*mWW^7*s^2*t^5 + 1574*ep^2*mWW^7*s^2*t^5 + 40998*ep^3*mWW^7*s^2*t^5 + 141954*ep^4*mWW^7*s^2*t^5 + 191332*ep^5*mWW^7*s^2*t^5 + 91120*ep^6*mWW^7*s^2*t^5 + 2760*ep^2*mtt^6*s^3*t^5 + 25140*ep^3*mtt^6*s^3*t^5 + 80220*ep^4*mtt^6*s^3*t^5 + 108600*ep^5*mtt^6*s^3*t^5 + 53280*ep^6*mtt^6*s^3*t^5 - 15840*ep^2*mtt^5*mWW*s^3*t^5 - 142020*ep^3*mtt^5*mWW*s^3*t^5 - 443316*ep^4*mtt^5*mWW*s^3*t^5 - 584136*ep^5*mtt^5*mWW*s^3*t^5 - 277728*ep^6*mtt^5*mWW*s^3*t^5 + 21399*ep^2*mtt^4*mWW^2*s^3*t^5 + 186270*ep^3*mtt^4*mWW^2*s^3*t^5 + 558961*ep^4*mtt^4*mWW^2*s^3*t^5 + 698466*ep^5*mtt^4*mWW^2*s^3*t^5 + 309704*ep^6*mtt^4*mWW^2*s^3*t^5 + 642*mtt^3*mWW^3*s^3*t^5 + 8808*ep*mtt^3*mWW^3*s^3*t^5 + 53094*ep^2*mtt^3*mWW^3*s^3*t^5 + 191912*ep^3*mtt^3*mWW^3*s^3*t^5 + 432800*ep^4*mtt^3*mWW^3*s^3*t^5 + 545392*ep^5*mtt^3*mWW^3*s^3*t^5 + 284032*ep^6*mtt^3*mWW^3*s^3*t^5 - 1534*mtt^2*mWW^4*s^3*t^5 - 21048*ep*mtt^2*mWW^4*s^3*t^5 - 140536*ep^2*mtt^2*mWW^4*s^3*t^5 - 561648*ep^3*mtt^2*mWW^4*s^3*t^5 - 1279870*ep^4*mtt^2*mWW^4*s^3*t^5 - 1497580*ep^5*mtt^2*mWW^4*s^3*t^5 - 694144*ep^6*mtt^2*mWW^4*s^3*t^5 + 1142*mtt*mWW^5*s^3*t^5 + 15528*ep*mtt*mWW^5*s^3*t^5 + 96346*ep^2*mtt*mWW^5*s^3*t^5 + 346728*ep^3*mtt*mWW^5*s^3*t^5 + 720144*ep^4*mtt*mWW^5*s^3*t^5 + 783728*ep^5*mtt*mWW^5*s^3*t^5 + 342944*ep^6*mtt*mWW^5*s^3*t^5 - 250*mWW^6*s^3*t^5 - 3288*ep*mWW^6*s^3*t^5 - 17271*ep^2*mWW^6*s^3*t^5 - 46814*ep^3*mWW^6*s^3*t^5 - 70283*ep^4*mWW^6*s^3*t^5 - 56198*ep^5*mWW^6*s^3*t^5 - 18856*ep^6*mWW^6*s^3*t^5 - 1620*ep^2*mtt^5*s^4*t^5 - 14730*ep^3*mtt^5*s^4*t^5 - 46890*ep^4*mtt^5*s^4*t^5 - 63300*ep^5*mtt^5*s^4*t^5 - 30960*ep^6*mtt^5*s^4*t^5 + 8214*ep^2*mtt^4*mWW*s^4*t^5 + 73562*ep^3*mtt^4*mWW*s^4*t^5 + 229284*ep^4*mtt^4*mWW*s^4*t^5 + 301648*ep^5*mtt^4*mWW*s^4*t^5 + 143232*ep^6*mtt^4*mWW*s^4*t^5 - 9190*ep^2*mtt^3*mWW^2*s^4*t^5 - 80360*ep^3*mtt^3*mWW^2*s^4*t^5 - 243098*ep^4*mtt^3*mWW^2*s^4*t^5 - 307828*ep^5*mtt^3*mWW^2*s^4*t^5 - 139344*ep^6*mtt^3*mWW^2*s^4*t^5 - 112*mtt^2*mWW^3*s^4*t^5 - 1580*ep*mtt^2*mWW^3*s^4*t^5 - 10650*ep^2*mtt^2*mWW^3*s^4*t^5 - 44512*ep^3*mtt^2*mWW^3*s^4*t^5 - 109990*ep^4*mtt^2*mWW^3*s^4*t^5 - 141916*ep^5*mtt^2*mWW^3*s^4*t^5 - 72560*ep^6*mtt^2*mWW^3*s^4*t^5 + 224*mtt*mWW^4*s^4*t^5 + 3140*ep*mtt*mWW^4*s^4*t^5 + 23808*ep^2*mtt*mWW^4*s^4*t^5 + 107866*ep^3*mtt*mWW^4*s^4*t^5 + 262694*ep^4*mtt*mWW^4*s^4*t^5 + 312980*ep^5*mtt*mWW^4*s^4*t^5 + 143248*ep^6*mtt*mWW^4*s^4*t^5 - 112*mWW^5*s^4*t^5 - 1560*ep*mWW^5*s^4*t^5 - 10514*ep^2*mWW^5*s^4*t^5 - 41394*ep^3*mWW^5*s^4*t^5 - 90656*ep^4*mWW^5*s^4*t^5 - 99856*ep^5*mWW^5*s^4*t^5 - 42848*ep^6*mWW^5*s^4*t^5 + 468*ep^2*mtt^4*s^5*t^5 + 4242*ep^3*mtt^4*s^5*t^5 + 13446*ep^4*mtt^4*s^5*t^5 + 18060*ep^5*mtt^4*s^5*t^5 + 8784*ep^6*mtt^4*s^5*t^5 - 1668*ep^2*mtt^3*mWW*s^5*t^5 - 14906*ep^3*mtt^3*mWW*s^5*t^5 - 46326*ep^4*mtt^3*mWW*s^5*t^5 - 60748*ep^5*mtt^3*mWW*s^5*t^5 - 28752*ep^6*mtt^3*mWW*s^5*t^5 + 1308*ep^2*mtt^2*mWW^2*s^5*t^5 + 11526*ep^3*mtt^2*mWW^2*s^5*t^5 + 35106*ep^4*mtt^2*mWW^2*s^5*t^5 + 44868*ep^5*mtt^2*mWW^2*s^5*t^5 + 20592*ep^6*mtt^2*mWW^2*s^5*t^5 + 516*ep^2*mtt*mWW^3*s^5*t^5 + 4698*ep^3*mtt*mWW^3*s^5*t^5 + 14982*ep^4*mtt*mWW^3*s^5*t^5 + 20268*ep^5*mtt*mWW^3*s^5*t^5 + 9936*ep^6*mtt*mWW^3*s^5*t^5 - 624*ep^2*mWW^4*s^5*t^5 - 5560*ep^3*mWW^4*s^5*t^5 - 17208*ep^4*mWW^4*s^5*t^5 - 22448*ep^5*mWW^4*s^5*t^5 - 10560*ep^6*mWW^4*s^5*t^5 - 48*ep^2*mtt^3*s^6*t^5 - 432*ep^3*mtt^3*s^6*t^5 - 1356*ep^4*mtt^3*s^6*t^5 - 1800*ep^5*mtt^3*s^6*t^5 - 864*ep^6*mtt^3*s^6*t^5 + 48*ep^2*mtt^2*mWW*s^6*t^5 + 432*ep^3*mtt^2*mWW*s^6*t^5 + 1356*ep^4*mtt^2*mWW*s^6*t^5 + 1800*ep^5*mtt^2*mWW*s^6*t^5 + 864*ep^6*mtt^2*mWW*s^6*t^5 + 48*ep^2*mtt*mWW^2*s^6*t^5 + 432*ep^3*mtt*mWW^2*s^6*t^5 + 1356*ep^4*mtt*mWW^2*s^6*t^5 + 1800*ep^5*mtt*mWW^2*s^6*t^5 + 864*ep^6*mtt*mWW^2*s^6*t^5 - 48*ep^2*mWW^3*s^6*t^5 - 432*ep^3*mWW^3*s^6*t^5 - 1356*ep^4*mWW^3*s^6*t^5 - 1800*ep^5*mWW^3*s^6*t^5 - 864*ep^6*mWW^3*s^6*t^5 + 600*ep^2*mtt^8*t^6 + 5460*ep^3*mtt^8*t^6 + 17400*ep^4*mtt^8*t^6 + 23520*ep^5*mtt^8*t^6 + 11520*ep^6*mtt^8*t^6 - 2499*ep^2*mtt^7*mWW*t^6 - 22590*ep^3*mtt^7*mWW*t^6 - 71325*ep^4*mtt^7*mWW*t^6 - 95310*ep^5*mtt^7*mWW*t^6 - 46056*ep^6*mtt^7*mWW*t^6 + 2022*ep^2*mtt^6*mWW^2*t^6 + 17232*ep^3*mtt^6*mWW^2*t^6 + 49770*ep^4*mtt^6*mWW^2*t^6 + 58764*ep^5*mtt^6*mWW^2*t^6 + 23952*ep^6*mtt^6*mWW^2*t^6 + 138*mtt^5*mWW^3*t^6 + 1722*ep*mtt^5*mWW^3*t^6 + 13122*ep^2*mtt^5*mWW^3*t^6 + 66882*ep^3*mtt^5*mWW^3*t^6 + 189444*ep^4*mtt^5*mWW^3*t^6 + 262704*ep^5*mtt^5*mWW^3*t^6 + 139008*ep^6*mtt^5*mWW^3*t^6 - 366*mtt^4*mWW^4*t^6 - 3624*ep*mtt^4*mWW^4*t^6 - 21780*ep^2*mtt^4*mWW^4*t^6 - 105840*ep^3*mtt^4*mWW^4*t^6 - 307950*ep^4*mtt^4*mWW^4*t^6 - 438132*ep^5*mtt^4*mWW^4*t^6 - 235248*ep^6*mtt^4*mWW^4*t^6 + 318*mtt^3*mWW^5*t^6 + 864*ep*mtt^3*mWW^5*t^6 - 9333*ep^2*mtt^3*mWW^5*t^6 - 42114*ep^3*mtt^3*mWW^5*t^6 - 37557*ep^4*mtt^3*mWW^5*t^6 + 46434*ep^5*mtt^3*mWW^5*t^6 + 62808*ep^6*mtt^3*mWW^5*t^6 - 90*mtt^2*mWW^6*t^6 + 2436*ep*mtt^2*mWW^6*t^6 + 34446*ep^2*mtt^2*mWW^6*t^6 + 156024*ep^3*mtt^2*mWW^6*t^6 + 322428*ep^4*mtt^2*mWW^6*t^6 + 309720*ep^5*mtt^2*mWW^6*t^6 + 110496*ep^6*mtt^2*mWW^6*t^6 - 1578*ep*mtt*mWW^7*t^6 - 18822*ep^2*mtt*mWW^7*t^6 - 85698*ep^3*mtt*mWW^7*t^6 - 186150*ep^4*mtt*mWW^7*t^6 - 193308*ep^5*mtt*mWW^7*t^6 - 76944*ep^6*mtt*mWW^7*t^6 + 180*ep*mWW^8*t^6 + 2244*ep^2*mWW^8*t^6 + 10644*ep^3*mWW^8*t^6 + 23940*ep^4*mWW^8*t^6 + 25608*ep^5*mWW^8*t^6 + 10464*ep^6*mWW^8*t^6 - 2640*ep^2*mtt^7*s*t^6 - 24000*ep^3*mtt^7*s*t^6 - 76380*ep^4*mtt^7*s*t^6 - 103080*ep^5*mtt^7*s*t^6 - 50400*ep^6*mtt^7*s*t^6 + 11889*ep^2*mtt^6*mWW*s*t^6 + 107310*ep^3*mtt^6*mWW*s*t^6 + 338131*ep^4*mtt^6*mWW*s*t^6 + 450786*ep^5*mtt^6*mWW*s*t^6 + 217304*ep^6*mtt^6*mWW*s*t^6 - 17152*ep^2*mtt^5*mWW^2*s*t^6 - 151828*ep^3*mtt^5*mWW^2*s*t^6 - 464892*ep^4*mtt^5*mWW^2*s*t^6 - 596548*ep^5*mtt^5*mWW^2*s*t^6 - 274000*ep^6*mtt^5*mWW^2*s*t^6 - 364*mtt^4*mWW^3*s*t^6 - 4698*ep*mtt^4*mWW^3*s*t^6 - 22706*ep^2*mtt^4*mWW^3*s*t^6 - 58618*ep^3*mtt^4*mWW^3*s*t^6 - 112674*ep^4*mtt^4*mWW^3*s*t^6 - 162448*ep^5*mtt^4*mWW^3*s*t^6 - 105632*ep^6*mtt^4*mWW^3*s*t^6 + 908*mtt^3*mWW^4*s*t^6 + 10634*ep*mtt^3*mWW^4*s*t^6 + 67284*ep^2*mtt^3*mWW^4*s*t^6 + 289586*ep^3*mtt^3*mWW^4*s*t^6 + 742180*ep^4*mtt^3*mWW^4*s*t^6 + 973916*ep^5*mtt^3*mWW^4*s*t^6 + 499632*ep^6*mtt^3*mWW^4*s*t^6 - 724*mtt^2*mWW^5*s*t^6 - 6624*ep*mtt^2*mWW^5*s*t^6 - 34963*ep^2*mtt^2*mWW^5*s*t^6 - 160154*ep^3*mtt^2*mWW^5*s*t^6 - 462041*ep^4*mtt^2*mWW^5*s*t^6 - 657242*ep^5*mtt^2*mWW^5*s*t^6 - 353112*ep^6*mtt^2*mWW^5*s*t^6 + 180*mtt*mWW^6*s*t^6 + 90*ep*mtt*mWW^6*s*t^6 - 8946*ep^2*mtt*mWW^6*s*t^6 - 35030*ep^3*mtt*mWW^6*s*t^6 - 33062*ep^4*mtt*mWW^6*s*t^6 + 27412*ep^5*mtt*mWW^6*s*t^6 + 41776*ep^6*mtt*mWW^6*s*t^6 + 598*ep*mWW^7*s*t^6 + 7234*ep^2*mWW^7*s*t^6 + 32734*ep^3*mWW^7*s*t^6 + 68738*ep^4*mWW^7*s*t^6 + 67204*ep^5*mWW^7*s*t^6 + 24432*ep^6*mWW^7*s*t^6 + 4560*ep^2*mtt^6*s^2*t^6 + 41400*ep^3*mtt^6*s^2*t^6 + 131520*ep^4*mtt^6*s^2*t^6 + 177120*ep^5*mtt^6*s^2*t^6 + 86400*ep^6*mtt^6*s^2*t^6 - 20145*ep^2*mtt^5*mWW*s^2*t^6 - 181542*ep^3*mtt^5*mWW*s^2*t^6 - 570815*ep^4*mtt^5*mWW*s^2*t^6 - 759114*ep^5*mtt^5*mWW*s^2*t^6 - 364984*ep^6*mtt^5*mWW*s^2*t^6 + 30226*ep^2*mtt^4*mWW^2*s^2*t^6 + 269032*ep^3*mtt^4*mWW^2*s^2*t^6 + 831038*ep^4*mtt^4*mWW^2*s^2*t^6 + 1079512*ep^5*mtt^4*mWW^2*s^2*t^6 + 504032*ep^6*mtt^4*mWW^2*s^2*t^6 + 314*mtt^3*mWW^3*s^2*t^6 + 4172*ep*mtt^3*mWW^3*s^2*t^6 + 10376*ep^2*mtt^3*mWW^3*s^2*t^6 - 38568*ep^3*mtt^3*mWW^3*s^2*t^6 - 190310*ep^4*mtt^3*mWW^3*s^2*t^6 - 247992*ep^5*mtt^3*mWW^3*s^2*t^6 - 97632*ep^6*mtt^3*mWW^3*s^2*t^6 - 718*mtt^2*mWW^4*s^2*t^6 - 9306*ep*mtt^2*mWW^4*s^2*t^6 - 60152*ep^2*mtt^2*mWW^4*s^2*t^6 - 242782*ep^3*mtt^2*mWW^4*s^2*t^6 - 573962*ep^4*mtt^2*mWW^4*s^2*t^6 - 705664*ep^5*mtt^2*mWW^4*s^2*t^6 - 345216*ep^6*mtt^2*mWW^4*s^2*t^6 + 494*mtt*mWW^5*s^2*t^6 + 6068*ep*mtt*mWW^5*s^2*t^6 + 41151*ep^2*mtt*mWW^5*s^2*t^6 + 181518*ep^3*mtt*mWW^5*s^2*t^6 + 451731*ep^4*mtt*mWW^5*s^2*t^6 + 560214*ep^5*mtt*mWW^5*s^2*t^6 + 269064*ep^6*mtt*mWW^5*s^2*t^6 - 90*mWW^6*s^2*t^6 - 934*ep*mWW^6*s^2*t^6 - 5992*ep^2*mWW^6*s^2*t^6 - 28842*ep^3*mWW^6*s^2*t^6 - 78530*ep^4*mWW^6*s^2*t^6 - 103212*ep^5*mWW^6*s^2*t^6 - 51280*ep^6*mWW^6*s^2*t^6 - 3840*ep^2*mtt^5*s^3*t^6 - 34800*ep^3*mtt^5*s^3*t^6 - 110280*ep^4*mtt^5*s^3*t^6 - 148080*ep^5*mtt^5*s^3*t^6 - 72000*ep^6*mtt^5*s^3*t^6 + 14955*ep^2*mtt^4*mWW*s^3*t^6 + 134538*ep^3*mtt^4*mWW*s^3*t^6 + 422029*ep^4*mtt^4*mWW*s^3*t^6 + 559710*ep^5*mtt^4*mWW*s^3*t^6 + 268328*ep^6*mtt^4*mWW*s^3*t^6 - 18984*ep^2*mtt^3*mWW^2*s^3*t^6 - 169068*ep^3*mtt^3*mWW^2*s^3*t^6 - 523052*ep^4*mtt^3*mWW^2*s^3*t^6 - 681408*ep^5*mtt^3*mWW^2*s^3*t^6 - 319648*ep^6*mtt^3*mWW^2*s^3*t^6 - 88*mtt^2*mWW^3*s^3*t^6 - 1196*ep*mtt^2*mWW^3*s^3*t^6 + 104*ep^2*mtt^2*mWW^3*s^3*t^6 + 38676*ep^3*mtt^2*mWW^3*s^3*t^6 + 140088*ep^4*mtt^2*mWW^3*s^3*t^6 + 182568*ep^5*mtt^2*mWW^3*s^3*t^6 + 80448*ep^6*mtt^2*mWW^3*s^3*t^6 + 176*mtt*mWW^4*s^3*t^6 + 2412*ep*mtt*mWW^4*s^3*t^6 + 16412*ep^2*mtt*mWW^4*s^3*t^6 + 67316*ep^3*mtt*mWW^4*s^3*t^6 + 156644*ep^4*mtt*mWW^4*s^3*t^6 + 186320*ep^5*mtt*mWW^4*s^3*t^6 + 87520*ep^6*mtt*mWW^4*s^3*t^6 - 88*mWW^5*s^3*t^6 - 1216*ep*mWW^5*s^3*t^6 - 8623*ep^2*mWW^5*s^3*t^6 - 36446*ep^3*mWW^5*s^3*t^6 - 84757*ep^4*mWW^5*s^3*t^6 - 98246*ep^5*mWW^5*s^3*t^6 - 44264*ep^6*mWW^5*s^3*t^6 + 1560*ep^2*mtt^4*s^4*t^6 + 14100*ep^3*mtt^4*s^4*t^6 + 44520*ep^4*mtt^4*s^4*t^6 + 59520*ep^5*mtt^4*s^4*t^6 + 28800*ep^6*mtt^4*s^4*t^6 - 4536*ep^2*mtt^3*mWW*s^4*t^6 - 40740*ep^3*mtt^3*mWW*s^4*t^6 - 127512*ep^4*mtt^3*mWW*s^4*t^6 - 168672*ep^5*mtt^3*mWW*s^4*t^6 - 80640*ep^6*mtt^3*mWW*s^4*t^6 + 3840*ep^2*mtt^2*mWW^2*s^4*t^6 + 34200*ep^3*mtt^2*mWW^2*s^4*t^6 + 105780*ep^4*mtt^2*mWW^2*s^4*t^6 + 137880*ep^5*mtt^2*mWW^2*s^4*t^6 + 64800*ep^6*mtt^2*mWW^2*s^4*t^6 - 312*ep^2*mtt*mWW^3*s^4*t^6 - 2580*ep^3*mtt*mWW^3*s^4*t^6 - 7104*ep^4*mtt*mWW^3*s^4*t^6 - 7824*ep^5*mtt*mWW^3*s^4*t^6 - 2880*ep^6*mtt*mWW^3*s^4*t^6 - 552*ep^2*mWW^4*s^4*t^6 - 4980*ep^3*mWW^4*s^4*t^6 - 15684*ep^4*mWW^4*s^4*t^6 - 20904*ep^5*mWW^4*s^4*t^6 - 10080*ep^6*mWW^4*s^4*t^6 - 240*ep^2*mtt^3*s^5*t^6 - 2160*ep^3*mtt^3*s^5*t^6 - 6780*ep^4*mtt^3*s^5*t^6 - 9000*ep^5*mtt^3*s^5*t^6 - 4320*ep^6*mtt^3*s^5*t^6 + 336*ep^2*mtt^2*mWW*s^5*t^6 + 3024*ep^3*mtt^2*mWW*s^5*t^6 + 9492*ep^4*mtt^2*mWW*s^5*t^6 + 12600*ep^5*mtt^2*mWW*s^5*t^6 + 6048*ep^6*mtt^2*mWW*s^5*t^6 + 48*ep^2*mtt*mWW^2*s^5*t^6 + 432*ep^3*mtt*mWW^2*s^5*t^6 + 1356*ep^4*mtt*mWW^2*s^5*t^6 + 1800*ep^5*mtt*mWW^2*s^5*t^6 + 864*ep^6*mtt*mWW^2*s^5*t^6 - 144*ep^2*mWW^3*s^5*t^6 - 1296*ep^3*mWW^3*s^5*t^6 - 4068*ep^4*mWW^3*s^5*t^6 - 5400*ep^5*mWW^3*s^5*t^6 - 2592*ep^6*mWW^3*s^5*t^6 - 840*ep^2*mtt^7*t^7 - 7620*ep^3*mtt^7*t^7 - 24180*ep^4*mtt^7*t^7 - 32520*ep^5*mtt^7*t^7 - 15840*ep^6*mtt^7*t^7 + 3915*ep^2*mtt^6*mWW*t^7 + 35448*ep^3*mtt^6*mWW*t^7 + 112191*ep^4*mtt^6*mWW*t^7 + 150402*ep^5*mtt^6*mWW*t^7 + 72984*ep^6*mtt^6*mWW*t^7 - 5616*ep^2*mtt^5*mWW^2*t^7 - 50448*ep^3*mtt^5*mWW^2*t^7 - 157896*ep^4*mtt^5*mWW^2*t^7 - 208752*ep^5*mtt^5*mWW^2*t^7 - 99648*ep^6*mtt^5*mWW^2*t^7 - 24*mtt^4*mWW^3*t^7 - 318*ep*mtt^4*mWW^3*t^7 - 1020*ep^2*mtt^4*mWW^3*t^7 - 66*ep^3*mtt^4*mWW^3*t^7 + 900*ep^4*mtt^4*mWW^3*t^7 - 5808*ep^5*mtt^4*mWW^3*t^7 - 8064*ep^6*mtt^4*mWW^3*t^7 + 48*mtt^3*mWW^4*t^7 + 462*ep*mtt^3*mWW^4*t^7 + 6594*ep^2*mtt^3*mWW^4*t^7 + 50130*ep^3*mtt^3*mWW^4*t^7 + 163266*ep^4*mtt^3*mWW^4*t^7 + 234852*ep^5*mtt^3*mWW^4*t^7 + 123888*ep^6*mtt^3*mWW^4*t^7 - 24*mtt^2*mWW^5*t^7 + 258*ep*mtt^2*mWW^5*t^7 + 489*ep^2*mtt^2*mWW^5*t^7 - 17706*ep^3*mtt^2*mWW^5*t^7 - 87627*ep^4*mtt^2*mWW^5*t^7 - 147666*ep^5*mtt^2*mWW^5*t^7 - 84504*ep^6*mtt^2*mWW^5*t^7 - 630*ep*mtt*mWW^6*t^7 - 6210*ep^2*mtt*mWW^6*t^7 - 21822*ep^3*mtt*mWW^6*t^7 - 32550*ep^4*mtt*mWW^6*t^7 - 17004*ep^5*mtt*mWW^6*t^7 + 816*ep^6*mtt*mWW^6*t^7 + 228*ep*mWW^7*t^7 + 2688*ep^2*mWW^7*t^7 + 12084*ep^3*mWW^7*t^7 + 25896*ep^4*mWW^7*t^7 + 26496*ep^5*mWW^7*t^7 + 10368*ep^6*mWW^7*t^7 + 3000*ep^2*mtt^6*s*t^7 + 27180*ep^3*mtt^6*s*t^7 + 86100*ep^4*mtt^6*s*t^7 + 115560*ep^5*mtt^6*s*t^7 + 56160*ep^6*mtt^6*s*t^7 - 12978*ep^2*mtt^5*mWW*s*t^7 - 117266*ep^3*mtt^5*mWW*s*t^7 - 370096*ep^4*mtt^5*mWW*s*t^7 - 494488*ep^5*mtt^5*mWW*s*t^7 - 239072*ep^6*mtt^5*mWW*s*t^7 + 20094*ep^2*mtt^4*mWW^2*s*t^7 + 180502*ep^3*mtt^4*mWW^2*s*t^7 + 564928*ep^4*mtt^4*mWW^2*s*t^7 + 746832*ep^5*mtt^4*mWW^2*s*t^7 + 356544*ep^6*mtt^4*mWW^2*s*t^7 + 48*mtt^3*mWW^3*s*t^7 + 650*ep*mtt^3*mWW^3*s*t^7 - 7966*ep^2*mtt^3*mWW^3*s*t^7 - 91444*ep^3*mtt^3*mWW^3*s*t^7 - 293036*ep^4*mtt^3*mWW^3*s*t^7 - 379536*ep^5*mtt^3*mWW^3*s*t^7 - 173696*ep^6*mtt^3*mWW^3*s*t^7 - 96*mtt^2*mWW^4*s*t^7 - 1166*ep*mtt^2*mWW^4*s*t^7 - 7250*ep^2*mtt^2*mWW^4*s*t^7 - 31008*ep^3*mtt^2*mWW^4*s*t^7 - 84076*ep^4*mtt^2*mWW^4*s*t^7 - 121072*ep^5*mtt^2*mWW^4*s*t^7 - 68352*ep^6*mtt^2*mWW^4*s*t^7 + 48*mtt*mWW^5*s*t^7 + 394*ep*mtt*mWW^5*s*t^7 + 5074*ep^2*mtt*mWW^5*s*t^7 + 38442*ep^3*mtt*mWW^5*s*t^7 + 123606*ep^4*mtt*mWW^5*s*t^7 + 175204*ep^5*mtt*mWW^5*s*t^7 + 91312*ep^6*mtt*mWW^5*s*t^7 + 122*ep*mWW^6*s*t^7 + 26*ep^2*mWW^6*s*t^7 - 6406*ep^3*mWW^6*s*t^7 - 27426*ep^4*mWW^6*s*t^7 - 42500*ep^5*mWW^6*s*t^7 - 22896*ep^6*mWW^6*s*t^7 - 3960*ep^2*mtt^5*s^2*t^7 - 35820*ep^3*mtt^5*s^2*t^7 - 113220*ep^4*mtt^5*s^2*t^7 - 151560*ep^5*mtt^5*s^2*t^7 - 73440*ep^6*mtt^5*s^2*t^7 + 14859*ep^2*mtt^4*mWW*s^2*t^7 + 133996*ep^3*mtt^4*mWW*s^2*t^7 + 421747*ep^4*mtt^4*mWW*s^2*t^7 + 561674*ep^5*mtt^4*mWW*s^2*t^7 + 270584*ep^6*mtt^4*mWW*s^2*t^7 - 20202*ep^2*mtt^3*mWW^2*s^2*t^7 - 181308*ep^3*mtt^3*mWW^2*s^2*t^7 - 566774*ep^4*mtt^3*mWW^2*s^2*t^7 - 748300*ep^5*mtt^3*mWW^2*s^2*t^7 - 356816*ep^6*mtt^3*mWW^2*s^2*t^7 - 24*mtt^2*mWW^3*s^2*t^7 - 332*ep*mtt^2*mWW^3*s^2*t^7 + 9478*ep^2*mtt^2*mWW^3*s^2*t^7 + 95364*ep^3*mtt^2*mWW^3*s^2*t^7 + 301894*ep^4*mtt^2*mWW^3*s^2*t^7 + 394940*ep^5*mtt^2*mWW^3*s^2*t^7 + 184720*ep^6*mtt^2*mWW^3*s^2*t^7 + 48*mtt*mWW^4*s^2*t^7 + 676*ep*mtt*mWW^4*s^2*t^7 + 2176*ep^2*mtt*mWW^4*s^2*t^7 - 2836*ep^3*mtt*mWW^4*s^2*t^7 - 22176*ep^4*mtt*mWW^4*s^2*t^7 - 31176*ep^5*mtt*mWW^4*s^2*t^7 - 12832*ep^6*mtt*mWW^4*s^2*t^7 - 24*mWW^5*s^2*t^7 - 344*ep*mWW^5*s^2*t^7 - 2351*ep^2*mWW^5*s^2*t^7 - 9396*ep^3*mWW^5*s^2*t^7 - 21471*ep^4*mWW^5*s^2*t^7 - 25578*ep^5*mWW^5*s^2*t^7 - 12216*ep^6*mWW^5*s^2*t^7 + 2280*ep^2*mtt^4*s^3*t^7 + 20580*ep^3*mtt^4*s^3*t^7 + 64860*ep^4*mtt^4*s^3*t^7 + 86520*ep^5*mtt^4*s^3*t^7 + 41760*ep^6*mtt^4*s^3*t^7 - 6660*ep^2*mtt^3*mWW*s^3*t^7 - 59954*ep^3*mtt^3*mWW*s^3*t^7 - 188250*ep^4*mtt^3*mWW*s^3*t^7 - 249988*ep^5*mtt^3*mWW*s^3*t^7 - 120048*ep^6*mtt^3*mWW*s^3*t^7 + 6444*ep^2*mtt^2*mWW^2*s^3*t^7 + 57782*ep^3*mtt^2*mWW^2*s^3*t^7 + 180438*ep^4*mtt^2*mWW^2*s^3*t^7 + 238012*ep^5*mtt^2*mWW^2*s^3*t^7 + 113424*ep^6*mtt^2*mWW^2*s^3*t^7 - 2028*ep^2*mtt*mWW^3*s^3*t^7 - 18022*ep^3*mtt*mWW^3*s^3*t^7 - 55566*ep^4*mtt*mWW^3*s^3*t^7 - 72140*ep^5*mtt*mWW^3*s^3*t^7 - 33744*ep^6*mtt*mWW^3*s^3*t^7 - 36*ep^2*mWW^4*s^3*t^7 - 386*ep^3*mWW^4*s^3*t^7 - 1482*ep^4*mWW^4*s^3*t^7 - 2404*ep^5*mWW^4*s^3*t^7 - 1392*ep^6*mWW^4*s^3*t^7 - 480*ep^2*mtt^3*s^4*t^7 - 4320*ep^3*mtt^3*s^4*t^7 - 13560*ep^4*mtt^3*s^4*t^7 - 18000*ep^5*mtt^3*s^4*t^7 - 8640*ep^6*mtt^3*s^4*t^7 + 864*ep^2*mtt^2*mWW*s^4*t^7 + 7776*ep^3*mtt^2*mWW*s^4*t^7 + 24408*ep^4*mtt^2*mWW*s^4*t^7 + 32400*ep^5*mtt^2*mWW*s^4*t^7 + 15552*ep^6*mtt^2*mWW*s^4*t^7 - 288*ep^2*mtt*mWW^2*s^4*t^7 - 2592*ep^3*mtt*mWW^2*s^4*t^7 - 8136*ep^4*mtt*mWW^2*s^4*t^7 - 10800*ep^5*mtt*mWW^2*s^4*t^7 - 5184*ep^6*mtt*mWW^2*s^4*t^7 - 96*ep^2*mWW^3*s^4*t^7 - 864*ep^3*mWW^3*s^4*t^7 - 2712*ep^4*mWW^3*s^4*t^7 - 3600*ep^5*mWW^3*s^4*t^7 - 1728*ep^6*mWW^3*s^4*t^7 + 660*ep^2*mtt^6*t^8 + 5970*ep^3*mtt^6*t^8 + 18870*ep^4*mtt^6*t^8 + 25260*ep^5*mtt^6*t^8 + 12240*ep^6*mtt^6*t^8 - 3237*ep^2*mtt^5*mWW*t^8 - 29268*ep^3*mtt^5*mWW*t^8 - 92457*ep^4*mtt^5*mWW*t^8 - 123678*ep^5*mtt^5*mWW*t^8 - 59880*ep^6*mtt^5*mWW*t^8 + 5502*ep^2*mtt^4*mWW^2*t^8 + 49680*ep^3*mtt^4*mWW^2*t^8 + 156642*ep^4*mtt^4*mWW^2*t^8 + 209052*ep^5*mtt^4*mWW^2*t^8 + 100944*ep^6*mtt^4*mWW^2*t^8 + 12*ep*mtt^3*mWW^3*t^8 - 3276*ep^2*mtt^3*mWW^3*t^8 - 30000*ep^3*mtt^3*mWW^3*t^8 - 94260*ep^4*mtt^3*mWW^3*t^8 - 124632*ep^5*mtt^3*mWW^3*t^8 - 59424*ep^6*mtt^3*mWW^3*t^8 - 48*ep*mtt^2*mWW^4*t^8 - 876*ep^2*mtt^2*mWW^4*t^8 - 5802*ep^3*mtt^2*mWW^4*t^8 - 17730*ep^4*mtt^2*mWW^4*t^8 - 25236*ep^5*mtt^2*mWW^4*t^8 - 13488*ep^6*mtt^2*mWW^4*t^8 + 60*ep*mtt*mWW^5*t^8 + 1797*ep^2*mtt*mWW^5*t^8 + 13404*ep^3*mtt*mWW^5*t^8 + 40737*ep^4*mtt*mWW^5*t^8 + 54990*ep^5*mtt*mWW^5*t^8 + 27432*ep^6*mtt*mWW^5*t^8 - 24*ep*mWW^6*t^8 - 570*ep^2*mWW^6*t^8 - 3984*ep^3*mWW^6*t^8 - 11802*ep^4*mWW^6*t^8 - 15756*ep^5*mWW^6*t^8 - 7824*ep^6*mWW^6*t^8 - 1800*ep^2*mtt^5*s*t^8 - 16260*ep^3*mtt^5*s*t^8 - 51300*ep^4*mtt^5*s*t^8 - 68520*ep^5*mtt^5*s*t^8 - 33120*ep^6*mtt^5*s*t^8 + 7377*ep^2*mtt^4*mWW*s*t^8 + 66578*ep^3*mtt^4*mWW*s*t^8 + 209787*ep^4*mtt^4*mWW*s*t^8 + 279778*ep^5*mtt^4*mWW*s*t^8 + 135000*ep^6*mtt^4*mWW*s*t^8 - 11088*ep^2*mtt^3*mWW^2*s*t^8 - 99886*ep^3*mtt^3*mWW^2*s*t^8 - 313938*ep^4*mtt^3*mWW^2*s*t^8 - 417380*ep^5*mtt^3*mWW^2*s*t^8 - 200688*ep^6*mtt^3*mWW^2*s*t^8 - 12*ep*mtt^2*mWW^3*s*t^8 + 7200*ep^2*mtt^2*mWW^3*s*t^8 + 65190*ep^3*mtt^2*mWW^3*s*t^8 + 204174*ep^4*mtt^2*mWW^3*s*t^8 + 269676*ep^5*mtt^2*mWW^3*s*t^8 + 128592*ep^6*mtt^2*mWW^3*s*t^8 + 24*ep*mtt*mWW^4*s*t^8 - 1644*ep^2*mtt*mWW^4*s*t^8 - 15734*ep^3*mtt*mWW^4*s*t^8 - 49182*ep^4*mtt*mWW^4*s*t^8 - 63724*ep^5*mtt*mWW^4*s*t^8 - 29520*ep^6*mtt*mWW^4*s*t^8 - 12*ep*mWW^5*s*t^8 - 45*ep^2*mWW^5*s*t^8 + 112*ep^3*mWW^5*s*t^8 + 459*ep^4*mWW^5*s*t^8 + 170*ep^5*mWW^5*s*t^8 - 264*ep^6*mWW^5*s*t^8 + 1620*ep^2*mtt^4*s^2*t^8 + 14610*ep^3*mtt^4*s^2*t^8 + 45990*ep^4*mtt^4*s^2*t^8 + 61260*ep^5*mtt^4*s^2*t^8 + 29520*ep^6*mtt^4*s^2*t^8 - 5196*ep^2*mtt^3*mWW*s^2*t^8 - 46814*ep^3*mtt^3*mWW*s^2*t^8 - 147162*ep^4*mtt^3*mWW*s^2*t^8 - 195700*ep^5*mtt^3*mWW*s^2*t^8 - 94128*ep^6*mtt^3*mWW*s^2*t^8 + 5844*ep^2*mtt^2*mWW^2*s^2*t^8 + 52578*ep^3*mtt^2*mWW^2*s^2*t^8 + 164958*ep^4*mtt^2*mWW^2*s^2*t^8 + 218844*ep^5*mtt^2*mWW^2*s^2*t^8 + 104976*ep^6*mtt^2*mWW^2*s^2*t^8 - 2580*ep^2*mtt*mWW^3*s^2*t^8 - 23154*ep^3*mtt*mWW^3*s^2*t^8 - 72390*ep^4*mtt*mWW^3*s^2*t^8 - 95628*ep^5*mtt*mWW^3*s^2*t^8 - 45648*ep^6*mtt*mWW^3*s^2*t^8 + 312*ep^2*mWW^4*s^2*t^8 + 2780*ep^3*mWW^4*s^2*t^8 + 8604*ep^4*mWW^4*s^2*t^8 + 11224*ep^5*mWW^4*s^2*t^8 + 5280*ep^6*mWW^4*s^2*t^8 - 480*ep^2*mtt^3*s^3*t^8 - 4320*ep^3*mtt^3*s^3*t^8 - 13560*ep^4*mtt^3*s^3*t^8 - 18000*ep^5*mtt^3*s^3*t^8 - 8640*ep^6*mtt^3*s^3*t^8 + 1056*ep^2*mtt^2*mWW*s^3*t^8 + 9504*ep^3*mtt^2*mWW*s^3*t^8 + 29832*ep^4*mtt^2*mWW*s^3*t^8 + 39600*ep^5*mtt^2*mWW*s^3*t^8 + 19008*ep^6*mtt^2*mWW*s^3*t^8 - 672*ep^2*mtt*mWW^2*s^3*t^8 - 6048*ep^3*mtt*mWW^2*s^3*t^8 - 18984*ep^4*mtt*mWW^2*s^3*t^8 - 25200*ep^5*mtt*mWW^2*s^3*t^8 - 12096*ep^6*mtt*mWW^2*s^3*t^8 + 96*ep^2*mWW^3*s^3*t^8 + 864*ep^3*mWW^3*s^3*t^8 + 2712*ep^4*mWW^3*s^3*t^8 + 3600*ep^5*mWW^3*s^3*t^8 + 1728*ep^6*mWW^3*s^3*t^8 - 276*ep^2*mtt^5*t^9 - 2490*ep^3*mtt^5*t^9 - 7842*ep^4*mtt^5*t^9 - 10452*ep^5*mtt^5*t^9 - 5040*ep^6*mtt^5*t^9 + 1380*ep^2*mtt^4*mWW*t^9 + 12450*ep^3*mtt^4*mWW*t^9 + 39210*ep^4*mtt^4*mWW*t^9 + 52260*ep^5*mtt^4*mWW*t^9 + 25200*ep^6*mtt^4*mWW*t^9 - 2484*ep^2*mtt^3*mWW^2*t^9 - 22410*ep^3*mtt^3*mWW^2*t^9 - 70578*ep^4*mtt^3*mWW^2*t^9 - 94068*ep^5*mtt^3*mWW^2*t^9 - 45360*ep^6*mtt^3*mWW^2*t^9 + 1932*ep^2*mtt^2*mWW^3*t^9 + 17430*ep^3*mtt^2*mWW^3*t^9 + 54894*ep^4*mtt^2*mWW^3*t^9 + 73164*ep^5*mtt^2*mWW^3*t^9 + 35280*ep^6*mtt^2*mWW^3*t^9 - 552*ep^2*mtt*mWW^4*t^9 - 4980*ep^3*mtt*mWW^4*t^9 - 15684*ep^4*mtt*mWW^4*t^9 - 20904*ep^5*mtt*mWW^4*t^9 - 10080*ep^6*mtt*mWW^4*t^9 + 516*ep^2*mtt^4*s*t^9 + 4650*ep^3*mtt^4*s*t^9 + 14622*ep^4*mtt^4*s*t^9 + 19452*ep^5*mtt^4*s*t^9 + 9360*ep^6*mtt^4*s*t^9 - 1932*ep^2*mtt^3*mWW*s*t^9 - 17406*ep^3*mtt^3*mWW*s*t^9 - 54714*ep^4*mtt^3*mWW*s*t^9 - 72756*ep^5*mtt^3*mWW*s*t^9 - 34992*ep^6*mtt^3*mWW*s*t^9 + 2604*ep^2*mtt^2*mWW^2*s*t^9 + 23454*ep^3*mtt^2*mWW^2*s*t^9 + 73698*ep^4*mtt^2*mWW^2*s*t^9 + 97956*ep^5*mtt^2*mWW^2*s*t^9 + 47088*ep^6*mtt^2*mWW^2*s*t^9 - 1476*ep^2*mtt*mWW^3*s*t^9 - 13290*ep^3*mtt*mWW^3*s*t^9 - 41742*ep^4*mtt*mWW^3*s*t^9 - 55452*ep^5*mtt*mWW^3*s*t^9 - 26640*ep^6*mtt*mWW^3*s*t^9 + 288*ep^2*mWW^4*s*t^9 + 2592*ep^3*mWW^4*s*t^9 + 8136*ep^4*mWW^4*s*t^9 + 10800*ep^5*mWW^4*s*t^9 + 5184*ep^6*mWW^4*s*t^9 - 240*ep^2*mtt^3*s^2*t^9 - 2160*ep^3*mtt^3*s^2*t^9 - 6780*ep^4*mtt^3*s^2*t^9 - 9000*ep^5*mtt^3*s^2*t^9 - 4320*ep^6*mtt^3*s^2*t^9 + 624*ep^2*mtt^2*mWW*s^2*t^9 + 5616*ep^3*mtt^2*mWW*s^2*t^9 + 17628*ep^4*mtt^2*mWW*s^2*t^9 + 23400*ep^5*mtt^2*mWW*s^2*t^9 + 11232*ep^6*mtt^2*mWW*s^2*t^9 - 528*ep^2*mtt*mWW^2*s^2*t^9 - 4752*ep^3*mtt*mWW^2*s^2*t^9 - 14916*ep^4*mtt*mWW^2*s^2*t^9 - 19800*ep^5*mtt*mWW^2*s^2*t^9 - 9504*ep^6*mtt*mWW^2*s^2*t^9 + 144*ep^2*mWW^3*s^2*t^9 + 1296*ep^3*mWW^3*s^2*t^9 + 4068*ep^4*mWW^3*s^2*t^9 + 5400*ep^5*mWW^3*s^2*t^9 + 2592*ep^6*mWW^3*s^2*t^9 + 48*ep^2*mtt^4*t^10 + 432*ep^3*mtt^4*t^10 + 1356*ep^4*mtt^4*t^10 + 1800*ep^5*mtt^4*t^10 + 864*ep^6*mtt^4*t^10 - 240*ep^2*mtt^3*mWW*t^10 - 2160*ep^3*mtt^3*mWW*t^10 - 6780*ep^4*mtt^3*mWW*t^10 - 9000*ep^5*mtt^3*mWW*t^10 - 4320*ep^6*mtt^3*mWW*t^10 + 432*ep^2*mtt^2*mWW^2*t^10 + 3888*ep^3*mtt^2*mWW^2*t^10 + 12204*ep^4*mtt^2*mWW^2*t^10 + 16200*ep^5*mtt^2*mWW^2*t^10 + 7776*ep^6*mtt^2*mWW^2*t^10 - 336*ep^2*mtt*mWW^3*t^10 - 3024*ep^3*mtt*mWW^3*t^10 - 9492*ep^4*mtt*mWW^3*t^10 - 12600*ep^5*mtt*mWW^3*t^10 - 6048*ep^6*mtt*mWW^3*t^10 + 96*ep^2*mWW^4*t^10 + 864*ep^3*mWW^4*t^10 + 2712*ep^4*mWW^4*t^10 + 3600*ep^5*mWW^4*t^10 + 1728*ep^6*mWW^4*t^10 - 48*ep^2*mtt^3*s*t^10 - 432*ep^3*mtt^3*s*t^10 - 1356*ep^4*mtt^3*s*t^10 - 1800*ep^5*mtt^3*s*t^10 - 864*ep^6*mtt^3*s*t^10 + 144*ep^2*mtt^2*mWW*s*t^10 + 1296*ep^3*mtt^2*mWW*s*t^10 + 4068*ep^4*mtt^2*mWW*s*t^10 + 5400*ep^5*mtt^2*mWW*s*t^10 + 2592*ep^6*mtt^2*mWW*s*t^10 - 144*ep^2*mtt*mWW^2*s*t^10 - 1296*ep^3*mtt*mWW^2*s*t^10 - 4068*ep^4*mtt*mWW^2*s*t^10 - 5400*ep^5*mtt*mWW^2*s*t^10 - 2592*ep^6*mtt*mWW^2*s*t^10 + 48*ep^2*mWW^3*s*t^10 + 432*ep^3*mWW^3*s*t^10 + 1356*ep^4*mWW^3*s*t^10 + 1800*ep^5*mWW^3*s*t^10 + 864*ep^6*mWW^3*s*t^10))/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)^2*(-mtt + s)^2*t*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((mtt - 2*mWW - s)*(-6*ep^2*mtt^4*mWW^7*s^2 - 52*ep^3*mtt^4*mWW^7*s^2 - 154*ep^4*mtt^4*mWW^7*s^2 - 188*ep^5*mtt^4*mWW^7*s^2 - 80*ep^6*mtt^4*mWW^7*s^2 + 28*ep^2*mtt^3*mWW^8*s^2 + 280*ep^3*mtt^3*mWW^8*s^2 + 932*ep^4*mtt^3*mWW^8*s^2 + 1280*ep^5*mtt^3*mWW^8*s^2 + 624*ep^6*mtt^3*mWW^8*s^2 - 34*ep^2*mtt^2*mWW^9*s^2 - 380*ep^3*mtt^2*mWW^9*s^2 - 1350*ep^4*mtt^2*mWW^9*s^2 - 1948*ep^5*mtt^2*mWW^9*s^2 - 992*ep^6*mtt^2*mWW^9*s^2 + 12*ep^2*mtt*mWW^10*s^2 + 152*ep^3*mtt*mWW^10*s^2 + 572*ep^4*mtt*mWW^10*s^2 + 856*ep^5*mtt*mWW^10*s^2 + 448*ep^6*mtt*mWW^10*s^2 + 12*ep^2*mtt^3*mWW^7*s^3 + 104*ep^3*mtt^3*mWW^7*s^3 + 308*ep^4*mtt^3*mWW^7*s^3 + 376*ep^5*mtt^3*mWW^7*s^3 + 160*ep^6*mtt^3*mWW^7*s^3 - 30*ep^2*mtt^2*mWW^8*s^3 - 272*ep^3*mtt^2*mWW^8*s^3 - 830*ep^4*mtt^2*mWW^8*s^3 - 1036*ep^5*mtt^2*mWW^8*s^3 - 448*ep^6*mtt^2*mWW^8*s^3 + 20*ep^2*mtt*mWW^9*s^3 + 208*ep^3*mtt*mWW^9*s^3 + 684*ep^4*mtt*mWW^9*s^3 + 896*ep^5*mtt*mWW^9*s^3 + 400*ep^6*mtt*mWW^9*s^3 - 2*ep^2*mWW^10*s^3 - 40*ep^3*mWW^10*s^3 - 162*ep^4*mWW^10*s^3 - 236*ep^5*mWW^10*s^3 - 112*ep^6*mWW^10*s^3 - 6*ep^2*mtt^2*mWW^7*s^4 - 52*ep^3*mtt^2*mWW^7*s^4 - 154*ep^4*mtt^2*mWW^7*s^4 - 188*ep^5*mtt^2*mWW^7*s^4 - 80*ep^6*mtt^2*mWW^7*s^4 + 8*ep^2*mtt*mWW^8*s^4 + 80*ep^3*mtt*mWW^8*s^4 + 256*ep^4*mtt*mWW^8*s^4 + 328*ep^5*mtt*mWW^8*s^4 + 144*ep^6*mtt*mWW^8*s^4 - 2*ep^2*mWW^9*s^4 - 28*ep^3*mWW^9*s^4 - 102*ep^4*mWW^9*s^4 - 140*ep^5*mWW^9*s^4 - 64*ep^6*mWW^9*s^4 + 18*ep*mtt^7*mWW^5*t + 246*ep^2*mtt^7*mWW^5*t + 1296*ep^3*mtt^7*mWW^5*t + 3288*ep^4*mtt^7*mWW^5*t + 4032*ep^5*mtt^7*mWW^5*t + 1920*ep^6*mtt^7*mWW^5*t - 48*ep*mtt^6*mWW^6*t - 696*ep^2*mtt^6*mWW^6*t - 3852*ep^3*mtt^6*mWW^6*t - 10176*ep^4*mtt^6*mWW^6*t - 12912*ep^5*mtt^6*mWW^6*t - 6336*ep^6*mtt^6*mWW^6*t + 36*ep*mtt^5*mWW^7*t + 546*ep^2*mtt^5*mWW^7*t + 3150*ep^3*mtt^5*mWW^7*t + 8664*ep^4*mtt^5*mWW^7*t + 11448*ep^5*mtt^5*mWW^7*t + 5856*ep^6*mtt^5*mWW^7*t - 12*ep^2*mtt^4*mWW^8*t - 156*ep^3*mtt^4*mWW^8*t - 720*ep^4*mtt^4*mWW^8*t - 1392*ep^5*mtt^4*mWW^8*t - 960*ep^6*mtt^4*mWW^8*t - 6*ep*mtt^3*mWW^9*t - 84*ep^2*mtt^3*mWW^9*t - 438*ep^3*mtt^3*mWW^9*t - 1056*ep^4*mtt^3*mWW^9*t - 1176*ep^5*mtt^3*mWW^9*t - 480*ep^6*mtt^3*mWW^9*t - 66*ep*mtt^6*mWW^5*s*t - 902*ep^2*mtt^6*mWW^5*s*t - 4752*ep^3*mtt^6*mWW^5*s*t - 12056*ep^4*mtt^6*mWW^5*s*t - 14784*ep^5*mtt^6*mWW^5*s*t - 7040*ep^6*mtt^6*mWW^5*s*t + 158*ep*mtt^5*mWW^6*s*t + 2246*ep^2*mtt^5*mWW^6*s*t + 12278*ep^3*mtt^5*mWW^6*s*t + 32242*ep^4*mtt^5*mWW^6*s*t + 40824*ep^5*mtt^5*mWW^6*s*t + 20032*ep^6*mtt^5*mWW^6*s*t - 102*ep*mtt^4*mWW^7*s*t - 1503*ep^2*mtt^4*mWW^7*s*t - 8614*ep^3*mtt^4*mWW^7*s*t - 23911*ep^4*mtt^4*mWW^7*s*t - 32058*ep^5*mtt^4*mWW^7*s*t - 16632*ep^6*mtt^4*mWW^7*s*t - 6*ep*mtt^3*mWW^8*s*t - 105*ep^2*mtt^3*mWW^8*s*t - 424*ep^3*mtt^3*mWW^8*s*t - 127*ep^4*mtt^3*mWW^8*s*t + 1506*ep^5*mtt^3*mWW^8*s*t + 1656*ep^6*mtt^3*mWW^8*s*t + 16*ep*mtt^2*mWW^9*s*t + 232*ep^2*mtt^2*mWW^9*s*t + 1240*ep^3*mtt^2*mWW^9*s*t + 3068*ep^4*mtt^2*mWW^9*s*t + 3584*ep^5*mtt^2*mWW^9*s*t + 1600*ep^6*mtt^2*mWW^9*s*t + 20*ep^2*mtt*mWW^10*s*t + 176*ep^3*mtt*mWW^10*s*t + 532*ep^4*mtt*mWW^10*s*t + 664*ep^5*mtt*mWW^10*s*t + 288*ep^6*mtt*mWW^10*s*t + 90*ep*mtt^5*mWW^5*s^2*t + 1230*ep^2*mtt^5*mWW^5*s^2*t + 6480*ep^3*mtt^5*mWW^5*s^2*t + 16440*ep^4*mtt^5*mWW^5*s^2*t + 20160*ep^5*mtt^5*mWW^5*s^2*t + 9600*ep^6*mtt^5*mWW^5*s^2*t - 204*ep*mtt^4*mWW^6*s^2*t - 2712*ep^2*mtt^4*mWW^6*s^2*t - 14156*ep^3*mtt^4*mWW^6*s^2*t - 36276*ep^4*mtt^4*mWW^6*s^2*t - 45552*ep^5*mtt^4*mWW^6*s^2*t - 22400*ep^6*mtt^4*mWW^6*s^2*t + 156*ep*mtt^3*mWW^7*s^2*t + 1694*ep^2*mtt^3*mWW^7*s^2*t + 6858*ep^3*mtt^3*mWW^7*s^2*t + 14476*ep^4*mtt^3*mWW^7*s^2*t + 16892*ep^5*mtt^3*mWW^7*s^2*t + 8672*ep^6*mtt^3*mWW^7*s^2*t - 52*ep*mtt^2*mWW^8*s^2*t - 185*ep^2*mtt^2*mWW^8*s^2*t + 2512*ep^3*mtt^2*mWW^8*s^2*t + 13175*ep^4*mtt^2*mWW^8*s^2*t + 21218*ep^5*mtt^2*mWW^8*s^2*t + 11096*ep^6*mtt^2*mWW^8*s^2*t + 10*ep*mtt*mWW^9*s^2*t - 7*ep^2*mtt*mWW^9*s^2*t - 1438*ep^3*mtt*mWW^9*s^2*t - 6891*ep^4*mtt*mWW^9*s^2*t - 11414*ep^5*mtt*mWW^9*s^2*t - 6328*ep^6*mtt*mWW^9*s^2*t - 32*ep^2*mWW^10*s^2*t - 364*ep^3*mWW^10*s^2*t - 1260*ep^4*mWW^10*s^2*t - 1736*ep^5*mWW^10*s^2*t - 832*ep^6*mWW^10*s^2*t - 54*ep*mtt^4*mWW^5*s^3*t - 738*ep^2*mtt^4*mWW^5*s^3*t - 3888*ep^3*mtt^4*mWW^5*s^3*t - 9864*ep^4*mtt^4*mWW^5*s^3*t - 12096*ep^5*mtt^4*mWW^5*s^3*t - 5760*ep^6*mtt^4*mWW^5*s^3*t + 126*ep*mtt^3*mWW^6*s^3*t + 1470*ep^2*mtt^3*mWW^6*s^3*t + 6886*ep^3*mtt^3*mWW^6*s^3*t + 16530*ep^4*mtt^3*mWW^6*s^3*t + 20280*ep^5*mtt^3*mWW^6*s^3*t + 10048*ep^6*mtt^3*mWW^6*s^3*t - 98*ep*mtt^2*mWW^7*s^3*t - 779*ep^2*mtt^2*mWW^7*s^3*t - 1938*ep^3*mtt^2*mWW^7*s^3*t - 2179*ep^4*mtt^2*mWW^7*s^3*t - 2178*ep^5*mtt^2*mWW^7*s^3*t - 1832*ep^6*mtt^2*mWW^7*s^3*t + 26*ep*mtt*mWW^8*s^3*t + 51*ep^2*mtt*mWW^8*s^3*t - 1496*ep^3*mtt*mWW^8*s^3*t - 6695*ep^4*mtt*mWW^8*s^3*t - 9518*ep^5*mtt*mWW^8*s^3*t - 4200*ep^6*mtt*mWW^8*s^3*t - 16*ep^2*mWW^9*s^3*t + 328*ep^3*mWW^9*s^3*t + 1872*ep^4*mWW^9*s^3*t + 3080*ep^5*mWW^9*s^3*t + 1552*ep^6*mWW^9*s^3*t + 12*ep*mtt^3*mWW^5*s^4*t + 164*ep^2*mtt^3*mWW^5*s^4*t + 864*ep^3*mtt^3*mWW^5*s^4*t + 2192*ep^4*mtt^3*mWW^5*s^4*t + 2688*ep^5*mtt^3*mWW^5*s^4*t + 1280*ep^6*mtt^3*mWW^5*s^4*t - 32*ep*mtt^2*mWW^6*s^4*t - 308*ep^2*mtt^2*mWW^6*s^4*t - 1156*ep^3*mtt^2*mWW^6*s^4*t - 2320*ep^4*mtt^2*mWW^6*s^4*t - 2640*ep^5*mtt^2*mWW^6*s^4*t - 1344*ep^6*mtt^2*mWW^6*s^4*t + 20*ep*mtt*mWW^7*s^4*t + 128*ep^2*mtt*mWW^7*s^4*t - 72*ep^3*mtt*mWW^7*s^4*t - 1356*ep^4*mtt*mWW^7*s^4*t - 2192*ep^5*mtt*mWW^7*s^4*t - 944*ep^6*mtt*mWW^7*s^4*t + 16*ep^2*mWW^8*s^4*t + 364*ep^3*mWW^8*s^4*t + 1484*ep^4*mWW^8*s^4*t + 2144*ep^5*mWW^8*s^4*t + 1008*ep^6*mWW^8*s^4*t + 18*ep*mtt^7*mWW^4*t^2 + 246*ep^2*mtt^7*mWW^4*t^2 + 1296*ep^3*mtt^7*mWW^4*t^2 + 3288*ep^4*mtt^7*mWW^4*t^2 + 4032*ep^5*mtt^7*mWW^4*t^2 + 1920*ep^6*mtt^7*mWW^4*t^2 - 216*ep*mtt^6*mWW^5*t^2 - 2790*ep^2*mtt^6*mWW^5*t^2 - 13986*ep^3*mtt^6*mWW^5*t^2 - 34056*ep^4*mtt^6*mWW^5*t^2 - 40392*ep^5*mtt^6*mWW^5*t^2 - 18720*ep^6*mtt^6*mWW^5*t^2 + 582*ep*mtt^5*mWW^6*t^2 + 7602*ep^2*mtt^5*mWW^6*t^2 + 38532*ep^3*mtt^5*mWW^6*t^2 + 94824*ep^4*mtt^5*mWW^6*t^2 + 113616*ep^5*mtt^5*mWW^6*t^2 + 53184*ep^6*mtt^5*mWW^6*t^2 - 510*ep*mtt^4*mWW^7*t^2 - 6771*ep^2*mtt^4*mWW^7*t^2 - 34938*ep^3*mtt^4*mWW^7*t^2 - 87663*ep^4*mtt^4*mWW^7*t^2 - 107274*ep^5*mtt^4*mWW^7*t^2 - 51384*ep^6*mtt^4*mWW^7*t^2 + 48*ep*mtt^3*mWW^8*t^2 + 819*ep^2*mtt^3*mWW^8*t^2 + 5190*ep^3*mtt^3*mWW^8*t^2 + 15477*ep^4*mtt^3*mWW^8*t^2 + 22014*ep^5*mtt^3*mWW^8*t^2 + 12072*ep^6*mtt^3*mWW^8*t^2 + 78*ep*mtt^2*mWW^9*t^2 + 894*ep^2*mtt^2*mWW^9*t^2 + 3906*ep^3*mtt^2*mWW^9*t^2 + 8130*ep^4*mtt^2*mWW^9*t^2 + 8004*ep^5*mtt^2*mWW^9*t^2 + 2928*ep^6*mtt^2*mWW^9*t^2 - 24*mtt^6*mWW^4*s*t^2 - 310*ep*mtt^6*mWW^4*s*t^2 - 1482*ep^2*mtt^6*mWW^4*s*t^2 - 3088*ep^3*mtt^6*mWW^4*s*t^2 - 2088*ep^4*mtt^6*mWW^4*s*t^2 + 1472*ep^5*mtt^6*mWW^4*s*t^2 + 1920*ep^6*mtt^6*mWW^4*s*t^2 + 64*mtt^5*mWW^5*s*t^2 + 1328*ep*mtt^5*mWW^5*s*t^2 + 10200*ep^2*mtt^5*mWW^5*s*t^2 + 37946*ep^3*mtt^5*mWW^5*s*t^2 + 72966*ep^4*mtt^5*mWW^5*s*t^2 + 69584*ep^5*mtt^5*mWW^5*s*t^2 + 25952*ep^6*mtt^5*mWW^5*s*t^2 - 48*mtt^4*mWW^6*s*t^2 - 1868*ep*mtt^4*mWW^6*s*t^2 - 19930*ep^2*mtt^4*mWW^6*s*t^2 - 93238*ep^3*mtt^4*mWW^6*s*t^2 - 215040*ep^4*mtt^4*mWW^6*s*t^2 - 241192*ep^5*mtt^4*mWW^6*s*t^2 - 105504*ep^6*mtt^4*mWW^6*s*t^2 + 892*ep*mtt^3*mWW^7*s*t^2 + 13575*ep^2*mtt^3*mWW^7*s*t^2 + 75832*ep^3*mtt^3*mWW^7*s*t^2 + 196351*ep^4*mtt^3*mWW^7*s*t^2 + 241126*ep^5*mtt^3*mWW^7*s*t^2 + 114344*ep^6*mtt^3*mWW^7*s*t^2 + 8*mtt^2*mWW^8*s*t^2 + 50*ep*mtt^2*mWW^8*s*t^2 - 697*ep^2*mtt^2*mWW^8*s*t^2 - 7492*ep^3*mtt^2*mWW^8*s*t^2 - 26463*ep^4*mtt^2*mWW^8*s*t^2 - 41242*ep^5*mtt^2*mWW^8*s*t^2 - 24184*ep^6*mtt^2*mWW^8*s*t^2 - 92*ep*mtt*mWW^9*s*t^2 - 1598*ep^2*mtt*mWW^9*s*t^2 - 9412*ep^3*mtt*mWW^9*s*t^2 - 24270*ep^4*mtt*mWW^9*s*t^2 - 28196*ep^5*mtt*mWW^9*s*t^2 - 11952*ep^6*mtt*mWW^9*s*t^2 - 20*ep^2*mWW^10*s*t^2 - 176*ep^3*mWW^10*s*t^2 - 532*ep^4*mWW^10*s*t^2 - 664*ep^5*mWW^10*s*t^2 - 288*ep^6*mWW^10*s*t^2 + 72*mtt^5*mWW^4*s^2*t^2 + 822*ep*mtt^5*mWW^4*s^2*t^2 + 2970*ep^2*mtt^5*mWW^4*s^2*t^2 + 1488*ep^3*mtt^5*mWW^4*s^2*t^2 - 13464*ep^4*mtt^5*mWW^4*s^2*t^2 - 28608*ep^5*mtt^5*mWW^4*s^2*t^2 - 17280*ep^6*mtt^5*mWW^4*s^2*t^2 - 168*mtt^4*mWW^5*s^2*t^2 - 2468*ep*mtt^4*mWW^5*s^2*t^2 - 13626*ep^2*mtt^4*mWW^5*s^2*t^2 - 34010*ep^3*mtt^4*mWW^5*s^2*t^2 - 33336*ep^4*mtt^4*mWW^5*s^2*t^2 + 2704*ep^5*mtt^4*mWW^5*s^2*t^2 + 16704*ep^6*mtt^4*mWW^5*s^2*t^2 + 104*mtt^3*mWW^6*s^2*t^2 + 2330*ep*mtt^3*mWW^6*s^2*t^2 + 19076*ep^2*mtt^3*mWW^6*s^2*t^2 + 75556*ep^3*mtt^3*mWW^6*s^2*t^2 + 151998*ep^4*mtt^3*mWW^6*s^2*t^2 + 148148*ep^5*mtt^3*mWW^6*s^2*t^2 + 54880*ep^6*mtt^3*mWW^6*s^2*t^2 + 8*mtt^2*mWW^7*s^2*t^2 - 586*ep*mtt^2*mWW^7*s^2*t^2 - 8916*ep^2*mtt^2*mWW^7*s^2*t^2 - 49862*ep^3*mtt^2*mWW^7*s^2*t^2 - 130808*ep^4*mtt^2*mWW^7*s^2*t^2 - 163076*ep^5*mtt^2*mWW^7*s^2*t^2 - 78032*ep^6*mtt^2*mWW^7*s^2*t^2 - 16*mtt*mWW^8*s^2*t^2 - 88*ep*mtt*mWW^8*s^2*t^2 + 107*ep^2*mtt*mWW^8*s^2*t^2 + 1066*ep^3*mtt*mWW^8*s^2*t^2 + 4197*ep^4*mtt*mWW^8*s^2*t^2 + 10342*ep^5*mtt*mWW^8*s^2*t^2 + 8856*ep^6*mtt*mWW^8*s^2*t^2 - 10*ep*mWW^9*s^2*t^2 + 413*ep^2*mWW^9*s^2*t^2 + 5978*ep^3*mWW^9*s^2*t^2 + 22085*ep^4*mWW^9*s^2*t^2 + 31354*ep^5*mWW^9*s^2*t^2 + 15256*ep^6*mWW^9*s^2*t^2 - 72*mtt^4*mWW^4*s^3*t^2 - 786*ep*mtt^4*mWW^4*s^3*t^2 - 2478*ep^2*mtt^4*mWW^4*s^3*t^2 + 1104*ep^3*mtt^4*mWW^4*s^3*t^2 + 20040*ep^4*mtt^4*mWW^4*s^3*t^2 + 36672*ep^5*mtt^4*mWW^4*s^3*t^2 + 21120*ep^6*mtt^4*mWW^4*s^3*t^2 + 144*mtt^3*mWW^5*s^3*t^2 + 1816*ep*mtt^3*mWW^5*s^3*t^2 + 7812*ep^2*mtt^3*mWW^5*s^3*t^2 + 10126*ep^3*mtt^3*mWW^5*s^3*t^2 - 16002*ep^4*mtt^3*mWW^5*s^3*t^2 - 52592*ep^5*mtt^3*mWW^5*s^3*t^2 - 36384*ep^6*mtt^3*mWW^5*s^3*t^2 - 64*mtt^2*mWW^6*s^3*t^2 - 1220*ep*mtt^2*mWW^6*s^3*t^2 - 7894*ep^2*mtt^2*mWW^6*s^3*t^2 - 22062*ep^3*mtt^2*mWW^6*s^3*t^2 - 24592*ep^4*mtt^2*mWW^6*s^3*t^2 - 1604*ep^5*mtt^2*mWW^6*s^3*t^2 + 10256*ep^6*mtt^2*mWW^6*s^3*t^2 - 16*mtt*mWW^7*s^3*t^2 + 120*ep*mtt*mWW^7*s^3*t^2 + 2283*ep^2*mtt*mWW^7*s^3*t^2 + 10220*ep^3*mtt*mWW^7*s^3*t^2 + 20391*ep^4*mtt*mWW^7*s^3*t^2 + 18966*ep^5*mtt*mWW^7*s^3*t^2 + 6360*ep^6*mtt*mWW^7*s^3*t^2 + 8*mWW^8*s^3*t^2 + 70*ep*mWW^8*s^3*t^2 + 313*ep^2*mWW^8*s^3*t^2 + 936*ep^3*mWW^8*s^3*t^2 + 1171*ep^4*mWW^8*s^3*t^2 - 146*ep^5*mWW^8*s^3*t^2 - 776*ep^6*mWW^8*s^3*t^2 + 24*mtt^3*mWW^4*s^4*t^2 + 256*ep*mtt^3*mWW^4*s^4*t^2 + 744*ep^2*mtt^3*mWW^4*s^4*t^2 - 800*ep^3*mtt^3*mWW^4*s^4*t^2 - 7776*ep^4*mtt^3*mWW^4*s^4*t^2 - 13568*ep^5*mtt^3*mWW^4*s^4*t^2 - 7680*ep^6*mtt^3*mWW^4*s^4*t^2 - 40*mtt^2*mWW^5*s^4*t^2 - 460*ep*mtt^2*mWW^5*s^4*t^2 - 1596*ep^2*mtt^2*mWW^5*s^4*t^2 - 76*ep^3*mtt^2*mWW^5*s^4*t^2 + 10428*ep^4*mtt^2*mWW^5*s^4*t^2 + 20696*ep^5*mtt^2*mWW^5*s^4*t^2 + 12448*ep^6*mtt^2*mWW^5*s^4*t^2 + 8*mtt*mWW^6*s^4*t^2 + 152*ep*mtt*mWW^6*s^4*t^2 + 920*ep^2*mtt*mWW^6*s^4*t^2 + 2312*ep^3*mtt*mWW^6*s^4*t^2 + 1952*ep^4*mtt*mWW^6*s^4*t^2 - 1168*ep^5*mtt*mWW^6*s^4*t^2 - 2016*ep^6*mtt*mWW^6*s^4*t^2 + 8*mWW^7*s^4*t^2 + 52*ep*mWW^7*s^4*t^2 - 68*ep^2*mWW^7*s^4*t^2 - 1436*ep^3*mWW^7*s^4*t^2 - 4604*ep^4*mWW^7*s^4*t^2 - 5960*ep^5*mWW^7*s^4*t^2 - 2752*ep^6*mWW^7*s^4*t^2 - 18*ep*mtt^7*mWW^3*t^3 - 246*ep^2*mtt^7*mWW^3*t^3 - 1296*ep^3*mtt^7*mWW^3*t^3 - 3288*ep^4*mtt^7*mWW^3*t^3 - 4032*ep^5*mtt^7*mWW^3*t^3 - 1920*ep^6*mtt^7*mWW^3*t^3 + 6*ep*mtt^6*mWW^4*t^3 - 54*ep^2*mtt^6*mWW^4*t^3 - 864*ep^3*mtt^6*mWW^4*t^3 - 3288*ep^4*mtt^6*mWW^4*t^3 - 4992*ep^5*mtt^6*mWW^4*t^3 - 2688*ep^6*mtt^6*mWW^4*t^3 + 204*ep*mtt^5*mWW^5*t^3 + 3174*ep^2*mtt^5*mWW^5*t^3 + 18402*ep^3*mtt^5*mWW^5*t^3 + 49980*ep^4*mtt^5*mWW^5*t^3 + 64320*ep^5*mtt^5*mWW^5*t^3 + 31680*ep^6*mtt^5*mWW^5*t^3 - 1098*ep*mtt^4*mWW^6*t^3 - 14484*ep^2*mtt^4*mWW^6*t^3 - 74016*ep^3*mtt^4*mWW^6*t^3 - 183198*ep^4*mtt^4*mWW^6*t^3 - 220212*ep^5*mtt^4*mWW^6*t^3 - 103152*ep^6*mtt^4*mWW^6*t^3 + 1512*ep*mtt^3*mWW^7*t^3 + 19017*ep^2*mtt^3*mWW^7*t^3 + 93066*ep^3*mtt^3*mWW^7*t^3 + 222279*ep^4*mtt^3*mWW^7*t^3 + 259914*ep^5*mtt^3*mWW^7*t^3 + 119352*ep^6*mtt^3*mWW^7*t^3 - 468*ep*mtt^2*mWW^8*t^3 - 5886*ep^2*mtt^2*mWW^8*t^3 - 28926*ep^3*mtt^2*mWW^8*t^3 - 69792*ep^4*mtt^2*mWW^8*t^3 - 83016*ep^5*mtt^2*mWW^8*t^3 - 39072*ep^6*mtt^2*mWW^8*t^3 - 138*ep*mtt*mWW^9*t^3 - 1521*ep^2*mtt*mWW^9*t^3 - 6366*ep^3*mtt*mWW^9*t^3 - 12693*ep^4*mtt*mWW^9*t^3 - 11982*ep^5*mtt*mWW^9*t^3 - 4200*ep^6*mtt*mWW^9*t^3 - 24*mtt^6*mWW^3*s*t^3 - 166*ep*mtt^6*mWW^3*s*t^3 + 486*ep^2*mtt^6*mWW^3*s*t^3 + 7280*ep^3*mtt^6*mWW^3*s*t^3 + 24216*ep^4*mtt^6*mWW^3*s*t^3 + 33728*ep^5*mtt^6*mWW^3*s*t^3 + 17280*ep^6*mtt^6*mWW^3*s*t^3 + 264*mtt^5*mWW^4*s*t^3 + 2516*ep*mtt^5*mWW^4*s*t^3 + 5258*ep^2*mtt^5*mWW^4*s*t^3 - 19198*ep^3*mtt^5*mWW^4*s*t^3 - 102100*ep^4*mtt^5*mWW^4*s*t^3 - 159892*ep^5*mtt^5*mWW^4*s*t^3 - 85648*ep^6*mtt^5*mWW^4*s*t^3 - 712*mtt^4*mWW^5*s*t^3 - 7842*ep*mtt^4*mWW^5*s*t^3 - 25860*ep^2*mtt^4*mWW^5*s*t^3 + 3560*ep^3*mtt^4*mWW^5*s*t^3 + 182294*ep^4*mtt^4*mWW^5*s*t^3 + 345704*ep^5*mtt^4*mWW^5*s*t^3 + 200256*ep^6*mtt^4*mWW^5*s*t^3 + 632*mtt^3*mWW^6*s*t^3 + 8686*ep*mtt^3*mWW^6*s*t^3 + 44024*ep^2*mtt^3*mWW^6*s*t^3 + 91908*ep^3*mtt^3*mWW^6*s*t^3 + 34178*ep^4*mtt^3*mWW^6*s*t^3 - 120740*ep^5*mtt^3*mWW^6*s*t^3 - 112048*ep^6*mtt^3*mWW^6*s*t^3 - 64*mtt^2*mWW^7*s*t^3 - 2972*ep*mtt^2*mWW^7*s*t^3 - 32712*ep^2*mtt^2*mWW^7*s*t^3 - 148696*ep^3*mtt^2*mWW^7*s*t^3 - 316008*ep^4*mtt^2*mWW^7*s*t^3 - 312084*ep^5*mtt^2*mWW^7*s*t^3 - 115664*ep^6*mtt^2*mWW^7*s*t^3 - 96*mtt*mWW^8*s*t^3 - 298*ep*mtt*mWW^8*s*t^3 + 7366*ep^2*mtt*mWW^8*s*t^3 + 56434*ep^3*mtt*mWW^8*s*t^3 + 154958*ep^4*mtt*mWW^8*s*t^3 + 187592*ep^5*mtt*mWW^8*s*t^3 + 85184*ep^6*mtt*mWW^8*s*t^3 + 76*ep*mWW^9*s*t^3 + 1366*ep^2*mWW^9*s*t^3 + 8172*ep^3*mWW^9*s*t^3 + 21202*ep^4*mWW^9*s*t^3 + 24612*ep^5*mWW^9*s*t^3 + 10352*ep^6*mWW^9*s*t^3 + 72*mtt^5*mWW^3*s^2*t^3 + 606*ep*mtt^5*mWW^3*s^2*t^3 + 18*ep^2*mtt^5*mWW^3*s^2*t^3 - 14064*ep^3*mtt^5*mWW^3*s^2*t^3 - 52920*ep^4*mtt^5*mWW^3*s^2*t^3 - 76992*ep^5*mtt^5*mWW^3*s^2*t^3 - 40320*ep^6*mtt^5*mWW^3*s^2*t^3 - 600*mtt^4*mWW^4*s^2*t^3 - 5698*ep*mtt^4*mWW^4*s^2*t^3 - 11454*ep^2*mtt^4*mWW^4*s^2*t^3 + 47472*ep^3*mtt^4*mWW^4*s^2*t^3 + 245104*ep^4*mtt^4*mWW^4*s^2*t^3 + 383704*ep^5*mtt^4*mWW^4*s^2*t^3 + 206432*ep^6*mtt^4*mWW^4*s^2*t^3 + 1208*mtt^3*mWW^5*s^2*t^3 + 12626*ep*mtt^3*mWW^5*s^2*t^3 + 36200*ep^2*mtt^3*mWW^5*s^2*t^3 - 39248*ep^3*mtt^3*mWW^5*s^2*t^3 - 382614*ep^4*mtt^3*mWW^5*s^2*t^3 - 673068*ep^5*mtt^3*mWW^5*s^2*t^3 - 383584*ep^6*mtt^3*mWW^5*s^2*t^3 - 808*mtt^2*mWW^6*s^2*t^3 - 9842*ep*mtt^2*mWW^6*s^2*t^3 - 39188*ep^2*mtt^2*mWW^6*s^2*t^3 - 34872*ep^3*mtt^2*mWW^6*s^2*t^3 + 147370*ep^4*mtt^2*mWW^6*s^2*t^3 + 375500*ep^5*mtt^2*mWW^6*s^2*t^3 + 248288*ep^6*mtt^2*mWW^6*s^2*t^3 + 32*mtt*mWW^7*s^2*t^3 + 1544*ep*mtt*mWW^7*s^2*t^3 + 15566*ep^2*mtt*mWW^7*s^2*t^3 + 69354*ep^3*mtt*mWW^7*s^2*t^3 + 142252*ep^4*mtt*mWW^7*s^2*t^3 + 125056*ep^5*mtt*mWW^7*s^2*t^3 + 33280*ep^6*mtt*mWW^7*s^2*t^3 + 96*mWW^8*s^2*t^3 + 764*ep*mWW^8*s^2*t^3 - 1130*ep^2*mWW^8*s^2*t^3 - 28534*ep^3*mWW^8*s^2*t^3 - 98856*ep^4*mWW^8*s^2*t^3 - 133768*ep^5*mWW^8*s^2*t^3 - 63904*ep^6*mWW^8*s^2*t^3 - 72*mtt^4*mWW^3*s^3*t^3 - 642*ep*mtt^4*mWW^3*s^3*t^3 - 510*ep^2*mtt^4*mWW^3*s^3*t^3 + 11472*ep^3*mtt^4*mWW^3*s^3*t^3 + 46344*ep^4*mtt^4*mWW^3*s^3*t^3 + 68928*ep^5*mtt^4*mWW^3*s^3*t^3 + 36480*ep^6*mtt^4*mWW^3*s^3*t^3 + 408*mtt^3*mWW^4*s^3*t^3 + 3824*ep*mtt^3*mWW^4*s^3*t^3 + 7350*ep^2*mtt^3*mWW^4*s^3*t^3 - 33894*ep^3*mtt^3*mWW^4*s^3*t^3 - 170756*ep^4*mtt^3*mWW^4*s^3*t^3 - 267764*ep^5*mtt^3*mWW^4*s^3*t^3 - 145168*ep^6*mtt^3*mWW^4*s^3*t^3 - 568*mtt^2*mWW^5*s^3*t^3 - 5660*ep*mtt^2*mWW^5*s^3*t^3 - 15182*ep^2*mtt^2*mWW^5*s^3*t^3 + 20138*ep^3*mtt^2*mWW^5*s^3*t^3 + 171356*ep^4*mtt^2*mWW^5*s^3*t^3 + 298740*ep^5*mtt^2*mWW^5*s^3*t^3 + 171760*ep^6*mtt^2*mWW^5*s^3*t^3 + 200*mtt*mWW^6*s^3*t^3 + 2488*ep*mtt*mWW^6*s^3*t^3 + 10584*ep^2*mtt*mWW^6*s^3*t^3 + 14954*ep^3*mtt*mWW^6*s^3*t^3 - 18938*ep^4*mtt*mWW^6*s^3*t^3 - 74016*ep^5*mtt*mWW^6*s^3*t^3 - 55584*ep^6*mtt*mWW^6*s^3*t^3 + 32*mWW^7*s^3*t^3 - 10*ep*mWW^7*s^3*t^3 - 2266*ep^2*mWW^7*s^3*t^3 - 12886*ep^3*mWW^7*s^3*t^3 - 28678*ep^4*mWW^7*s^3*t^3 - 26752*ep^5*mWW^7*s^3*t^3 - 7872*ep^6*mWW^7*s^3*t^3 + 24*mtt^3*mWW^3*s^4*t^3 + 220*ep*mtt^3*mWW^3*s^4*t^3 + 252*ep^2*mtt^3*mWW^3*s^4*t^3 - 3392*ep^3*mtt^3*mWW^3*s^4*t^3 - 14352*ep^4*mtt^3*mWW^3*s^4*t^3 - 21632*ep^5*mtt^3*mWW^3*s^4*t^3 - 11520*ep^6*mtt^3*mWW^3*s^4*t^3 - 72*mtt^2*mWW^4*s^4*t^3 - 648*ep*mtt^2*mWW^4*s^4*t^3 - 1100*ep^2*mtt^2*mWW^4*s^4*t^3 + 6484*ep^3*mtt^2*mWW^4*s^4*t^3 + 31040*ep^4*mtt^2*mWW^4*s^4*t^3 + 48944*ep^5*mtt^2*mWW^4*s^4*t^3 + 27072*ep^6*mtt^2*mWW^4*s^4*t^3 + 72*mtt*mWW^5*s^4*t^3 + 684*ep*mtt*mWW^5*s^4*t^3 + 1580*ep^2*mtt*mWW^5*s^4*t^3 - 3080*ep^3*mtt*mWW^5*s^4*t^3 - 20424*ep^4*mtt*mWW^5*s^4*t^3 - 34624*ep^5*mtt*mWW^5*s^4*t^3 - 20192*ep^6*mtt*mWW^5*s^4*t^3 - 24*mWW^6*s^4*t^3 - 256*ep*mWW^6*s^4*t^3 - 732*ep^2*mWW^6*s^4*t^3 - 12*ep^3*mWW^6*s^4*t^3 + 3736*ep^4*mWW^6*s^4*t^3 + 7312*ep^5*mWW^6*s^4*t^3 + 4640*ep^6*mWW^6*s^4*t^3 - 18*ep*mtt^7*mWW^2*t^4 - 246*ep^2*mtt^7*mWW^2*t^4 - 1296*ep^3*mtt^7*mWW^2*t^4 - 3288*ep^4*mtt^7*mWW^2*t^4 - 4032*ep^5*mtt^7*mWW^2*t^4 - 1920*ep^6*mtt^7*mWW^2*t^4 + 198*ep*mtt^6*mWW^3*t^4 + 2598*ep^2*mtt^6*mWW^3*t^4 + 13212*ep^3*mtt^6*mWW^3*t^4 + 32568*ep^4*mtt^6*mWW^3*t^4 + 39024*ep^5*mtt^6*mWW^3*t^4 + 18240*ep^6*mtt^6*mWW^3*t^4 - 60*ep*mtt^5*mWW^4*t^4 - 894*ep^2*mtt^5*mWW^4*t^4 - 5190*ep^3*mtt^5*mWW^4*t^4 - 14640*ep^4*mtt^5*mWW^4*t^4 - 20040*ep^5*mtt^5*mWW^4*t^4 - 10656*ep^6*mtt^5*mWW^4*t^4 + 270*ep*mtt^4*mWW^5*t^4 + 2022*ep^2*mtt^4*mWW^5*t^4 + 3516*ep^3*mtt^4*mWW^5*t^4 - 4656*ep^4*mtt^4*mWW^5*t^4 - 17664*ep^5*mtt^4*mWW^5*t^4 - 12288*ep^6*mtt^4*mWW^5*t^4 - 138*ep*mtt^3*mWW^6*t^4 + 522*ep^2*mtt^3*mWW^6*t^4 + 13350*ep^3*mtt^3*mWW^6*t^4 + 55014*ep^4*mtt^3*mWW^6*t^4 + 87372*ep^5*mtt^3*mWW^6*t^4 + 48720*ep^6*mtt^3*mWW^6*t^4 - 1110*ep*mtt^2*mWW^7*t^4 - 14013*ep^2*mtt^2*mWW^7*t^4 - 68838*ep^3*mtt^2*mWW^7*t^4 - 164949*ep^4*mtt^2*mWW^7*t^4 - 193230*ep^5*mtt^2*mWW^7*t^4 - 88680*ep^6*mtt^2*mWW^7*t^4 + 792*ep*mtt*mWW^8*t^4 + 9300*ep^2*mtt*mWW^8*t^4 + 42348*ep^3*mtt*mWW^8*t^4 + 94332*ep^4*mtt*mWW^8*t^4 + 103416*ep^5*mtt*mWW^8*t^4 + 44832*ep^6*mtt*mWW^8*t^4 + 66*ep*mWW^9*t^4 + 711*ep^2*mWW^9*t^4 + 2898*ep^3*mWW^9*t^4 + 5619*ep^4*mWW^9*t^4 + 5154*ep^5*mWW^9*t^4 + 1752*ep^6*mWW^9*t^4 + 78*ep*mtt^6*mWW^2*s*t^4 + 1066*ep^2*mtt^6*mWW^2*s*t^4 + 5616*ep^3*mtt^6*mWW^2*s*t^4 + 14248*ep^4*mtt^6*mWW^2*s*t^4 + 17472*ep^5*mtt^6*mWW^2*s*t^4 + 8320*ep^6*mtt^6*mWW^2*s*t^4 + 32*mtt^5*mWW^3*s*t^4 - 160*ep*mtt^5*mWW^3*s*t^4 - 7434*ep^2*mtt^5*mWW^3*s*t^4 - 51286*ep^3*mtt^5*mWW^3*s*t^4 - 146420*ep^4*mtt^5*mWW^3*s*t^4 - 190580*ep^5*mtt^5*mWW^3*s*t^4 - 93712*ep^6*mtt^5*mWW^3*s*t^4 - 56*mtt^4*mWW^4*s*t^4 - 1072*ep*mtt^4*mWW^4*s*t^4 + 660*ep^2*mtt^4*mWW^4*s*t^4 + 51650*ep^3*mtt^4*mWW^4*s*t^4 + 213962*ep^4*mtt^4*mWW^4*s*t^4 + 335304*ep^5*mtt^4*mWW^4*s*t^4 + 186112*ep^6*mtt^4*mWW^4*s*t^4 + 752*mtt^3*mWW^5*s*t^4 + 8598*ep*mtt^3*mWW^5*s*t^4 + 22592*ep^2*mtt^3*mWW^5*s*t^4 - 65324*ep^3*mtt^3*mWW^5*s*t^4 - 413754*ep^4*mtt^3*mWW^5*s*t^4 - 691608*ep^5*mtt^3*mWW^5*s*t^4 - 386496*ep^6*mtt^3*mWW^5*s*t^4 - 1376*mtt^2*mWW^6*s*t^4 - 13532*ep*mtt^2*mWW^6*s*t^4 - 29344*ep^2*mtt^2*mWW^6*s*t^4 + 106592*ep^3*mtt^2*mWW^6*s*t^4 + 580280*ep^4*mtt^2*mWW^6*s*t^4 + 915316*ep^5*mtt^2*mWW^6*s*t^4 + 490064*ep^6*mtt^2*mWW^6*s*t^4 + 560*mtt*mWW^7*s*t^4 + 5834*ep*mtt*mWW^7*s*t^4 + 19060*ep^2*mtt*mWW^7*s*t^4 + 1534*ep^3*mtt*mWW^7*s*t^4 - 119360*ep^4*mtt*mWW^7*s*t^4 - 237592*ep^5*mtt*mWW^7*s*t^4 - 141536*ep^6*mtt*mWW^7*s*t^4 + 88*mWW^8*s*t^4 + 254*ep*mWW^8*s*t^4 - 6564*ep^2*mWW^8*s*t^4 - 48518*ep^3*mWW^8*s*t^4 - 128368*ep^4*mWW^8*s*t^4 - 147856*ep^5*mWW^8*s*t^4 - 62656*ep^6*mWW^8*s*t^4 - 126*ep*mtt^5*mWW^2*s^2*t^4 - 1722*ep^2*mtt^5*mWW^2*s^2*t^4 - 9072*ep^3*mtt^5*mWW^2*s^2*t^4 - 23016*ep^4*mtt^5*mWW^2*s^2*t^4 - 28224*ep^5*mtt^5*mWW^2*s^2*t^4 - 13440*ep^6*mtt^5*mWW^2*s^2*t^4 - 96*mtt^4*mWW^3*s^2*t^4 - 558*ep*mtt^4*mWW^3*s^2*t^4 + 7156*ep^2*mtt^4*mWW^3*s^2*t^4 + 70664*ep^3*mtt^4*mWW^3*s^2*t^4 + 223534*ep^4*mtt^4*mWW^3*s^2*t^4 + 304284*ep^5*mtt^4*mWW^3*s^2*t^4 + 152976*ep^6*mtt^4*mWW^3*s^2*t^4 + 440*mtt^3*mWW^4*s^2*t^4 + 4448*ep*mtt^3*mWW^4*s^2*t^4 + 2670*ep^2*mtt^3*mWW^4*s^2*t^4 - 111238*ep^3*mtt^3*mWW^4*s^2*t^4 - 462040*ep^4*mtt^3*mWW^4*s^2*t^4 - 703944*ep^5*mtt^3*mWW^4*s^2*t^4 - 377616*ep^6*mtt^3*mWW^4*s^2*t^4 - 1064*mtt^2*mWW^5*s^2*t^4 - 10860*ep*mtt^2*mWW^5*s^2*t^4 - 26234*ep^2*mtt^2*mWW^5*s^2*t^4 + 88686*ep^3*mtt^2*mWW^5*s^2*t^4 + 530176*ep^4*mtt^2*mWW^5*s^2*t^4 + 880192*ep^5*mtt^2*mWW^5*s^2*t^4 + 490576*ep^6*mtt^2*mWW^5*s^2*t^4 + 1192*mtt*mWW^6*s^2*t^4 + 11446*ep*mtt*mWW^6*s^2*t^4 + 25082*ep^2*mtt*mWW^6*s^2*t^4 - 81694*ep^3*mtt*mWW^6*s^2*t^4 - 457390*ep^4*mtt*mWW^6*s^2*t^4 - 728356*ep^5*mtt*mWW^6*s^2*t^4 - 393648*ep^6*mtt*mWW^6*s^2*t^4 - 472*mWW^7*s^2*t^4 - 4350*ep*mWW^7*s^2*t^4 - 7000*ep^2*mWW^7*s^2*t^4 + 42222*ep^3*mWW^7*s^2*t^4 + 187392*ep^4*mWW^7*s^2*t^4 + 274320*ep^5*mWW^7*s^2*t^4 + 140384*ep^6*mWW^7*s^2*t^4 + 90*ep*mtt^4*mWW^2*s^3*t^4 + 1230*ep^2*mtt^4*mWW^2*s^3*t^4 + 6480*ep^3*mtt^4*mWW^2*s^3*t^4 + 16440*ep^4*mtt^4*mWW^2*s^3*t^4 + 20160*ep^5*mtt^4*mWW^2*s^3*t^4 + 9600*ep^6*mtt^4*mWW^2*s^3*t^4 + 96*mtt^3*mWW^3*s^3*t^4 + 804*ep*mtt^3*mWW^3*s^3*t^4 - 2402*ep^2*mtt^3*mWW^3*s^3*t^4 - 40318*ep^3*mtt^3*mWW^3*s^3*t^4 - 138080*ep^4*mtt^3*mWW^3*s^3*t^4 - 192924*ep^5*mtt^3*mWW^3*s^3*t^4 - 97776*ep^6*mtt^3*mWW^3*s^3*t^4 - 448*mtt^2*mWW^4*s^3*t^4 - 4072*ep*mtt^2*mWW^4*s^3*t^4 - 3306*ep^2*mtt^2*mWW^4*s^3*t^4 + 74174*ep^3*mtt^2*mWW^4*s^3*t^4 + 297184*ep^4*mtt^2*mWW^4*s^3*t^4 + 434716*ep^5*mtt^2*mWW^4*s^3*t^4 + 224960*ep^6*mtt^2*mWW^4*s^3*t^4 + 608*mtt*mWW^5*s^3*t^4 + 5332*ep*mtt*mWW^5*s^3*t^4 + 8644*ep^2*mtt*mWW^5*s^3*t^4 - 53942*ep^3*mtt*mWW^5*s^3*t^4 - 246730*ep^4*mtt*mWW^5*s^3*t^4 - 372072*ep^5*mtt*mWW^5*s^3*t^4 - 195408*ep^6*mtt*mWW^5*s^3*t^4 - 256*mWW^6*s^3*t^4 - 2154*ep*mWW^6*s^3*t^4 - 4190*ep^2*mWW^6*s^3*t^4 + 13390*ep^3*mWW^6*s^3*t^4 + 70514*ep^4*mWW^6*s^3*t^4 + 109256*ep^5*mWW^6*s^3*t^4 + 58240*ep^6*mWW^6*s^3*t^4 - 24*ep*mtt^3*mWW^2*s^4*t^4 - 328*ep^2*mtt^3*mWW^2*s^4*t^4 - 1728*ep^3*mtt^3*mWW^2*s^4*t^4 - 4384*ep^4*mtt^3*mWW^2*s^4*t^4 - 5376*ep^5*mtt^3*mWW^2*s^4*t^4 - 2560*ep^6*mtt^3*mWW^2*s^4*t^4 - 32*mtt^2*mWW^3*s^4*t^4 - 284*ep*mtt^2*mWW^3*s^4*t^4 + 82*ep^2*mtt^2*mWW^3*s^4*t^4 + 7728*ep^3*mtt^2*mWW^3*s^4*t^4 + 28398*ep^4*mtt^2*mWW^3*s^4*t^4 + 40196*ep^5*mtt^2*mWW^3*s^4*t^4 + 20272*ep^6*mtt^2*mWW^3*s^4*t^4 + 64*mtt*mWW^4*s^4*t^4 + 576*ep*mtt*mWW^4*s^4*t^4 + 672*ep^2*mtt*mWW^4*s^4*t^4 - 9688*ep^3*mtt*mWW^4*s^4*t^4 - 41344*ep^4*mtt*mWW^4*s^4*t^4 - 61688*ep^5*mtt*mWW^4*s^4*t^4 - 31920*ep^6*mtt*mWW^4*s^4*t^4 - 32*mWW^5*s^4*t^4 - 268*ep*mWW^5*s^4*t^4 - 426*ep^2*mWW^5*s^4*t^4 + 3688*ep^3*mWW^5*s^4*t^4 + 17330*ep^4*mWW^5*s^4*t^4 + 26868*ep^5*mWW^5*s^4*t^4 + 14208*ep^6*mWW^5*s^4*t^4 + 42*ep*mtt^6*mWW^2*t^5 + 750*ep^2*mtt^6*mWW^2*t^5 + 4716*ep^3*mtt^6*mWW^2*t^5 + 13464*ep^4*mtt^6*mWW^2*t^5 + 17904*ep^5*mtt^6*mWW^2*t^5 + 9024*ep^6*mtt^6*mWW^2*t^5 - 468*ep*mtt^5*mWW^3*t^5 - 6372*ep^2*mtt^5*mWW^3*t^5 - 33444*ep^3*mtt^5*mWW^3*t^5 - 84528*ep^4*mtt^5*mWW^3*t^5 - 103248*ep^5*mtt^5*mWW^3*t^5 - 48960*ep^6*mtt^5*mWW^3*t^5 - 108*ep*mtt^4*mWW^4*t^5 - 96*ep^2*mtt^4*mWW^4*t^5 + 5910*ep^3*mtt^4*mWW^4*t^5 + 28938*ep^4*mtt^4*mWW^4*t^5 + 50196*ep^5*mtt^4*mWW^4*t^5 + 30000*ep^6*mtt^4*mWW^4*t^5 + 252*ep*mtt^3*mWW^5*t^5 + 3330*ep^2*mtt^3*mWW^5*t^5 + 16440*ep^3*mtt^3*mWW^5*t^5 + 37518*ep^4*mtt^3*mWW^5*t^5 + 39396*ep^5*mtt^3*mWW^5*t^5 + 15024*ep^6*mtt^3*mWW^5*t^5 + 1110*ep*mtt^2*mWW^6*t^5 + 11190*ep^2*mtt^2*mWW^6*t^5 + 41550*ep^3*mtt^2*mWW^6*t^5 + 71034*ep^4*mtt^2*mWW^6*t^5 + 55044*ep^5*mtt^2*mWW^6*t^5 + 14832*ep^6*mtt^2*mWW^6*t^5 - 456*ep*mtt*mWW^7*t^5 - 4581*ep^2*mtt*mWW^7*t^5 - 16716*ep^3*mtt*mWW^7*t^5 - 27129*ep^4*mtt*mWW^7*t^5 - 18270*ep^5*mtt*mWW^7*t^5 - 3048*ep^6*mtt*mWW^7*t^5 - 372*ep*mWW^8*t^5 - 4221*ep^2*mWW^8*t^5 - 18456*ep^3*mWW^8*t^5 - 39297*ep^4*mWW^8*t^5 - 41022*ep^5*mWW^8*t^5 - 16872*ep^6*mWW^8*t^5 + 24*mtt^5*mWW^2*s*t^5 - 106*ep*mtt^5*mWW^2*s*t^5 - 3136*ep^2*mtt^5*mWW^2*s*t^5 - 17232*ep^3*mtt^5*mWW^2*s*t^5 - 43566*ep^4*mtt^5*mWW^2*s*t^5 - 54260*ep^5*mtt^5*mWW^2*s*t^5 - 26864*ep^6*mtt^5*mWW^2*s*t^5 - 664*mtt^4*mWW^3*s*t^5 - 3218*ep*mtt^4*mWW^3*s*t^5 + 15413*ep^2*mtt^4*mWW^3*s*t^5 + 136480*ep^3*mtt^4*mWW^3*s*t^5 + 352171*ep^4*mtt^4*mWW^3*s*t^5 + 398006*ep^5*mtt^4*mWW^3*s*t^5 + 170792*ep^6*mtt^4*mWW^3*s*t^5 + 264*mtt^3*mWW^4*s*t^5 + 1214*ep*mtt^3*mWW^4*s*t^5 - 11531*ep^2*mtt^3*mWW^4*s*t^5 - 96926*ep^3*mtt^3*mWW^4*s*t^5 - 262719*ep^4*mtt^3*mWW^4*s*t^5 - 314586*ep^5*mtt^3*mWW^4*s*t^5 - 144376*ep^6*mtt^3*mWW^4*s*t^5 + 872*mtt^2*mWW^5*s*t^5 + 4054*ep*mtt^2*mWW^5*s*t^5 - 8626*ep^2*mtt^2*mWW^5*s*t^5 - 65446*ep^3*mtt^2*mWW^5*s*t^5 - 91186*ep^4*mtt^2*mWW^5*s*t^5 - 3112*ep^5*mtt^2*mWW^5*s*t^5 + 45824*ep^6*mtt^2*mWW^5*s*t^5 + 1708*ep*mtt*mWW^6*s*t^5 + 6336*ep^2*mtt*mWW^6*s*t^5 - 36556*ep^3*mtt*mWW^6*s*t^5 - 217040*ep^4*mtt*mWW^6*s*t^5 - 366200*ep^5*mtt*mWW^6*s*t^5 - 204768*ep^6*mtt*mWW^6*s*t^5 - 496*mWW^7*s*t^5 - 3652*ep*mWW^7*s*t^5 + 1580*ep^2*mWW^7*s*t^5 + 79944*ep^3*mWW^7*s*t^5 + 262928*ep^4*mWW^7*s*t^5 + 340608*ep^5*mWW^7*s*t^5 + 159488*ep^6*mWW^7*s*t^5 - 48*mtt^4*mWW^2*s^2*t^5 + 118*ep*mtt^4*mWW^2*s^2*t^5 + 4454*ep^2*mtt^4*mWW^2*s^2*t^5 + 22556*ep^3*mtt^4*mWW^2*s^2*t^5 + 52308*ep^4*mtt^4*mWW^2*s^2*t^5 + 61464*ep^5*mtt^4*mWW^2*s^2*t^5 + 29728*ep^6*mtt^4*mWW^2*s^2*t^5 + 704*mtt^3*mWW^3*s^2*t^5 + 4168*ep*mtt^3*mWW^3*s^2*t^5 - 12672*ep^2*mtt^3*mWW^3*s^2*t^5 - 141428*ep^3*mtt^3*mWW^3*s^2*t^5 - 383236*ep^4*mtt^3*mWW^3*s^2*t^5 - 443764*ep^5*mtt^3*mWW^3*s^2*t^5 - 193536*ep^6*mtt^3*mWW^3*s^2*t^5 - 704*mtt^2*mWW^4*s^2*t^5 - 5196*ep*mtt^2*mWW^4*s^2*t^5 + 9267*ep^2*mtt^2*mWW^4*s^2*t^5 + 164806*ep^3*mtt^2*mWW^4*s^2*t^5 + 502937*ep^4*mtt^2*mWW^4*s^2*t^5 + 624478*ep^5*mtt^2*mWW^4*s^2*t^5 + 283592*ep^6*mtt^2*mWW^4*s^2*t^5 - 512*mtt*mWW^5*s^2*t^5 - 2864*ep*mtt*mWW^5*s^2*t^5 + 689*ep^2*mtt*mWW^5*s^2*t^5 + 4420*ep^3*mtt*mWW^5*s^2*t^5 - 62835*ep^4*mtt*mWW^5*s^2*t^5 - 161862*ep^5*mtt*mWW^5*s^2*t^5 - 105976*ep^6*mtt*mWW^5*s^2*t^5 + 560*mWW^6*s^2*t^5 + 3774*ep*mWW^6*s^2*t^5 - 1726*ep^2*mWW^6*s^2*t^5 - 50246*ep^3*mWW^6*s^2*t^5 - 108838*ep^4*mWW^6*s^2*t^5 - 79884*ep^5*mWW^6*s^2*t^5 - 13616*ep^6*mWW^6*s^2*t^5 + 24*mtt^3*mWW^2*s^3*t^5 - 86*ep*mtt^3*mWW^2*s^3*t^5 - 2500*ep^2*mtt^3*mWW^2*s^3*t^5 - 12280*ep^3*mtt^3*mWW^2*s^3*t^5 - 27774*ep^4*mtt^3*mWW^2*s^3*t^5 - 31764*ep^5*mtt^3*mWW^2*s^3*t^5 - 14960*ep^6*mtt^3*mWW^2*s^3*t^5 - 40*mtt^2*mWW^3*s^3*t^5 - 10*ep*mtt^2*mWW^3*s^3*t^5 + 5769*ep^2*mtt^2*mWW^3*s^3*t^5 + 42100*ep^3*mtt^2*mWW^3*s^3*t^5 + 119971*ep^4*mtt^2*mWW^3*s^3*t^5 + 154102*ep^5*mtt^2*mWW^3*s^3*t^5 + 74776*ep^6*mtt^2*mWW^3*s^3*t^5 + 8*mtt*mWW^4*s^3*t^5 + 246*ep*mtt*mWW^4*s^3*t^5 - 4027*ep^2*mtt*mWW^4*s^3*t^5 - 46498*ep^3*mtt*mWW^4*s^3*t^5 - 154119*ep^4*mtt*mWW^4*s^3*t^5 - 210322*ep^5*mtt*mWW^4*s^3*t^5 - 103800*ep^6*mtt*mWW^4*s^3*t^5 + 8*mWW^5*s^3*t^5 - 150*ep*mWW^5*s^3*t^5 + 794*ep^2*mWW^5*s^3*t^5 + 17002*ep^3*mWW^5*s^3*t^5 + 62930*ep^4*mWW^5*s^3*t^5 + 89280*ep^5*mWW^5*s^3*t^5 + 44560*ep^6*mWW^5*s^3*t^5 + 32*ep*mtt^2*mWW^2*s^4*t^5 + 432*ep^2*mtt^2*mWW^2*s^4*t^5 + 2240*ep^3*mtt^2*mWW^2*s^4*t^5 + 5568*ep^4*mtt^2*mWW^2*s^4*t^5 + 6656*ep^5*mtt^2*mWW^2*s^4*t^5 + 3072*ep^6*mtt^2*mWW^2*s^4*t^5 - 40*ep*mtt*mWW^3*s^4*t^5 - 812*ep^2*mtt*mWW^3*s^4*t^5 - 4720*ep^3*mtt*mWW^3*s^4*t^5 - 12044*ep^4*mtt*mWW^3*s^4*t^5 - 14320*ep^5*mtt*mWW^3*s^4*t^5 - 6512*ep^6*mtt*mWW^3*s^4*t^5 + 8*ep*mWW^4*s^4*t^5 + 380*ep^2*mWW^4*s^4*t^5 + 2480*ep^3*mWW^4*s^4*t^5 + 6476*ep^4*mWW^4*s^4*t^5 + 7664*ep^5*mWW^4*s^4*t^5 + 3440*ep^6*mWW^4*s^4*t^5 + 18*ep*mtt^6*mWW*t^6 + 192*ep^2*mtt^6*mWW*t^6 + 774*ep^3*mtt^6*mWW*t^6 + 1488*ep^4*mtt^6*mWW*t^6 + 1368*ep^5*mtt^6*mWW*t^6 + 480*ep^6*mtt^6*mWW*t^6 - 450*ep*mtt^5*mWW^2*t^6 - 5904*ep^2*mtt^5*mWW^2*t^6 - 29898*ep^3*mtt^5*mWW^2*t^6 - 73032*ep^4*mtt^5*mWW^2*t^6 - 86328*ep^5*mtt^5*mWW^2*t^6 - 39648*ep^6*mtt^5*mWW^2*t^6 + 1014*ep*mtt^4*mWW^3*t^6 + 13593*ep^2*mtt^4*mWW^3*t^6 + 70260*ep^3*mtt^4*mWW^3*t^6 + 174927*ep^4*mtt^4*mWW^3*t^6 + 210498*ep^5*mtt^4*mWW^3*t^6 + 98328*ep^6*mtt^4*mWW^3*t^6 + 270*ep*mtt^3*mWW^4*t^6 + 1143*ep^2*mtt^3*mWW^4*t^6 - 5508*ep^3*mtt^3*mWW^4*t^6 - 38043*ep^4*mtt^3*mWW^4*t^6 - 70794*ep^5*mtt^3*mWW^4*t^6 - 43128*ep^6*mtt^3*mWW^4*t^6 - 1344*ep*mtt^2*mWW^5*t^6 - 14958*ep^2*mtt^2*mWW^5*t^6 - 63048*ep^3*mtt^2*mWW^5*t^6 - 126042*ep^4*mtt^2*mWW^5*t^6 - 119244*ep^5*mtt^2*mWW^5*t^6 - 42384*ep^6*mtt^2*mWW^5*t^6 - 36*ep*mtt*mWW^6*t^6 + 132*ep^2*mtt*mWW^6*t^6 + 3144*ep^3*mtt*mWW^6*t^6 + 11904*ep^4*mtt*mWW^6*t^6 + 17088*ep^5*mtt*mWW^6*t^6 + 8448*ep^6*mtt*mWW^6*t^6 + 528*ep*mWW^7*t^6 + 5802*ep^2*mWW^7*t^6 + 24276*ep^3*mWW^7*t^6 + 48798*ep^4*mWW^7*t^6 + 47412*ep^5*mWW^7*t^6 + 17904*ep^6*mWW^7*t^6 - 24*ep*mtt^5*mWW*s*t^6 - 478*ep^2*mtt^5*mWW*s*t^6 - 2956*ep^3*mtt^5*mWW*s*t^6 - 7682*ep^4*mtt^5*mWW*s*t^6 - 8780*ep^5*mtt^5*mWW*s*t^6 - 3600*ep^6*mtt^5*mWW*s*t^6 + 328*mtt^4*mWW^2*s*t^6 + 2652*ep*mtt^4*mWW^2*s*t^6 + 12034*ep^2*mtt^4*mWW^2*s*t^6 + 56980*ep^3*mtt^4*mWW^2*s*t^6 + 178562*ep^4*mtt^4*mWW^2*s*t^6 + 266008*ep^5*mtt^4*mWW^2*s*t^6 + 145216*ep^6*mtt^4*mWW^2*s*t^6 + 944*mtt^3*mWW^3*s*t^6 + 4560*ep*mtt^3*mWW^3*s*t^6 - 23743*ep^2*mtt^3*mWW^3*s*t^6 - 214070*ep^3*mtt^3*mWW^3*s*t^6 - 581789*ep^4*mtt^3*mWW^3*s*t^6 - 703638*ep^5*mtt^3*mWW^3*s*t^6 - 325384*ep^6*mtt^3*mWW^3*s*t^6 - 2080*mtt^2*mWW^4*s*t^6 - 12164*ep*mtt^2*mWW^4*s*t^6 + 9473*ep^2*mtt^2*mWW^4*s*t^6 + 185170*ep^3*mtt^2*mWW^4*s*t^6 + 436039*ep^4*mtt^2*mWW^4*s*t^6 + 405910*ep^5*mtt^2*mWW^4*s*t^6 + 136552*ep^6*mtt^2*mWW^4*s*t^6 + 16*mtt*mWW^5*s*t^6 + 128*ep*mtt*mWW^5*s*t^6 + 5974*ep^2*mtt*mWW^5*s*t^6 + 55320*ep^3*mtt*mWW^5*s*t^6 + 188230*ep^4*mtt*mWW^5*s*t^6 + 267428*ep^5*mtt*mWW^5*s*t^6 + 134704*ep^6*mtt*mWW^5*s*t^6 + 792*mWW^6*s*t^6 + 4848*ep*mWW^6*s*t^6 - 3332*ep^2*mWW^6*s*t^6 - 80984*ep^3*mWW^6*s*t^6 - 214620*ep^4*mWW^6*s*t^6 - 228008*ep^5*mWW^6*s*t^6 - 87776*ep^6*mWW^6*s*t^6 - 6*ep*mtt^4*mWW*s^2*t^6 + 380*ep^2*mtt^4*mWW*s^2*t^6 + 3590*ep^3*mtt^4*mWW*s^2*t^6 + 10900*ep^4*mtt^4*mWW*s^2*t^6 + 13456*ep^5*mtt^4*mWW*s^2*t^6 + 5760*ep^6*mtt^4*mWW*s^2*t^6 - 296*mtt^3*mWW^2*s^2*t^6 - 2466*ep*mtt^3*mWW^2*s^2*t^6 - 8590*ep^2*mtt^3*mWW^2*s^2*t^6 - 33042*ep^3*mtt^3*mWW^2*s^2*t^6 - 111078*ep^4*mtt^3*mWW^2*s^2*t^6 - 182148*ep^5*mtt^3*mWW^2*s^2*t^6 - 106848*ep^6*mtt^3*mWW^2*s^2*t^6 - 360*mtt^2*mWW^3*s^2*t^6 - 1578*ep*mtt^2*mWW^3*s^2*t^6 + 14164*ep^2*mtt^2*mWW^3*s^2*t^6 + 118896*ep^3*mtt^2*mWW^3*s^2*t^6 + 342278*ep^4*mtt^2*mWW^3*s^2*t^6 + 450480*ep^5*mtt^2*mWW^3*s^2*t^6 + 228096*ep^6*mtt^2*mWW^3*s^2*t^6 + 1608*mtt*mWW^4*s^2*t^6 + 10722*ep*mtt*mWW^4*s^2*t^6 - 3609*ep^2*mtt*mWW^4*s^2*t^6 - 153320*ep^3*mtt*mWW^4*s^2*t^6 - 397423*ep^4*mtt*mWW^4*s^2*t^6 - 411250*ep^5*mtt*mWW^4*s^2*t^6 - 159752*ep^6*mtt*mWW^4*s^2*t^6 - 952*mWW^5*s^2*t^6 - 6672*ep*mWW^5*s^2*t^6 - 2321*ep^2*mWW^5*s^2*t^6 + 64092*ep^3*mWW^5*s^2*t^6 + 155995*ep^4*mWW^5*s^2*t^6 + 130326*ep^5*mWW^5*s^2*t^6 + 33128*ep^6*mWW^5*s^2*t^6 + 12*ep*mtt^3*mWW*s^3*t^6 - 94*ep^2*mtt^3*mWW*s^3*t^6 - 1408*ep^3*mtt^3*mWW*s^3*t^6 - 4706*ep^4*mtt^3*mWW*s^3*t^6 - 6044*ep^5*mtt^3*mWW*s^3*t^6 - 2640*ep^6*mtt^3*mWW*s^3*t^6 - 32*mtt^2*mWW^2*s^3*t^6 - 60*ep*mtt^2*mWW^2*s^3*t^6 + 1326*ep^2*mtt^2*mWW^2*s^3*t^6 + 7352*ep^3*mtt^2*mWW^2*s^3*t^6 + 16766*ep^4*mtt^2*mWW^2*s^3*t^6 + 19108*ep^5*mtt^2*mWW^2*s^3*t^6 + 8880*ep^6*mtt^2*mWW^2*s^3*t^6 + 64*mtt*mWW^3*s^3*t^6 + 108*ep*mtt*mWW^3*s^3*t^6 - 2323*ep^2*mtt*mWW^3*s^3*t^6 - 10750*ep^3*mtt*mWW^3*s^3*t^6 - 20345*ep^4*mtt*mWW^3*s^3*t^6 - 20990*ep^5*mtt*mWW^3*s^3*t^6 - 10072*ep^6*mtt*mWW^3*s^3*t^6 - 32*mWW^4*s^3*t^6 - 60*ep*mWW^4*s^3*t^6 + 1079*ep^2*mWW^4*s^3*t^6 + 4698*ep^3*mWW^4*s^3*t^6 + 7949*ep^4*mWW^4*s^3*t^6 + 7494*ep^5*mWW^4*s^3*t^6 + 3640*ep^6*mWW^4*s^3*t^6 + 228*ep*mtt^5*mWW*t^7 + 2652*ep^2*mtt^5*mWW*t^7 + 11892*ep^3*mtt^5*mWW*t^7 + 25884*ep^4*mtt^5*mWW*t^7 + 27480*ep^5*mtt^5*mWW*t^7 + 11424*ep^6*mtt^5*mWW*t^7 + 966*ep*mtt^4*mWW^2*t^7 + 11928*ep^2*mtt^4*mWW^2*t^7 + 56934*ep^3*mtt^4*mWW^2*t^7 + 131652*ep^4*mtt^4*mWW^2*t^7 + 147984*ep^5*mtt^4*mWW^2*t^7 + 64896*ep^6*mtt^4*mWW^2*t^7 - 2358*ep*mtt^3*mWW^3*t^7 - 29115*ep^2*mtt^3*mWW^3*t^7 - 139092*ep^3*mtt^3*mWW^3*t^7 - 322305*ep^4*mtt^3*mWW^3*t^7 - 363486*ep^5*mtt^3*mWW^3*t^7 - 160104*ep^6*mtt^3*mWW^3*t^7 + 534*ep*mtt^2*mWW^4*t^7 + 7884*ep^2*mtt^2*mWW^4*t^7 + 44040*ep^3*mtt^2*mWW^4*t^7 + 116466*ep^4*mtt^2*mWW^4*t^7 + 146892*ep^5*mtt^2*mWW^4*t^7 + 71184*ep^6*mtt^2*mWW^4*t^7 + 1002*ep*mtt*mWW^5*t^7 + 10917*ep^2*mtt*mWW^5*t^7 + 44934*ep^3*mtt*mWW^5*t^7 + 87705*ep^4*mtt*mWW^5*t^7 + 81126*ep^5*mtt*mWW^5*t^7 + 28296*ep^6*mtt*mWW^5*t^7 - 372*ep*mWW^6*t^7 - 4266*ep^2*mWW^6*t^7 - 18708*ep^3*mWW^6*t^7 - 39402*ep^4*mWW^6*t^7 - 39996*ep^5*mWW^6*t^7 - 15696*ep^6*mWW^6*t^7 - 96*mtt^4*mWW*s*t^7 - 638*ep*mtt^4*mWW*s*t^7 - 3602*ep^2*mtt^4*mWW*s*t^7 - 24650*ep^3*mtt^4*mWW*s*t^7 - 84298*ep^4*mtt^4*mWW*s*t^7 - 124916*ep^5*mtt^4*mWW*s*t^7 - 66480*ep^6*mtt^4*mWW*s*t^7 - 704*mtt^3*mWW^2*s*t^7 - 4998*ep*mtt^3*mWW^2*s*t^7 - 13824*ep^2*mtt^3*mWW^2*s*t^7 - 44998*ep^3*mtt^3*mWW^2*s*t^7 - 149944*ep^4*mtt^3*mWW^2*s*t^7 - 239276*ep^5*mtt^3*mWW^2*s*t^7 - 133296*ep^6*mtt^3*mWW^2*s*t^7 + 704*mtt^2*mWW^3*s*t^7 + 5718*ep*mtt^2*mWW^3*s*t^7 + 35258*ep^2*mtt^2*mWW^3*s*t^7 + 203818*ep^3*mtt^2*mWW^3*s*t^7 + 629402*ep^4*mtt^2*mWW^3*s*t^7 + 883716*ep^5*mtt^2*mWW^3*s*t^7 + 454384*ep^6*mtt^2*mWW^3*s*t^7 + 1088*mtt*mWW^4*s*t^7 + 6118*ep*mtt*mWW^4*s*t^7 - 14406*ep^2*mtt*mWW^4*s*t^7 - 172494*ep^3*mtt*mWW^4*s*t^7 - 467742*ep^4*mtt*mWW^4*s*t^7 - 545424*ep^5*mtt*mWW^4*s*t^7 - 241120*ep^6*mtt*mWW^4*s*t^7 - 992*mWW^5*s*t^7 - 6200*ep*mWW^5*s*t^7 - 3378*ep^2*mWW^5*s*t^7 + 38696*ep^3*mWW^5*s*t^7 + 73506*ep^4*mWW^5*s*t^7 + 26788*ep^5*mWW^5*s*t^7 - 13200*ep^6*mWW^5*s*t^7 + 96*mtt^3*mWW*s^2*t^7 + 498*ep*mtt^3*mWW*s^2*t^7 + 1050*ep^2*mtt^3*mWW*s^2*t^7 + 10474*ep^3*mtt^3*mWW*s^2*t^7 + 49950*ep^4*mtt^3*mWW*s^2*t^7 + 86852*ep^5*mtt^3*mWW*s^2*t^7 + 50688*ep^6*mtt^3*mWW*s^2*t^7 + 320*mtt^2*mWW^2*s^2*t^7 + 2442*ep*mtt^2*mWW^2*s^2*t^7 + 4650*ep^2*mtt^2*mWW^2*s^2*t^7 + 882*ep^3*mtt^2*mWW^2*s^2*t^7 + 286*ep^4*mtt^2*mWW^2*s^2*t^7 + 8580*ep^5*mtt^2*mWW^2*s^2*t^7 + 6336*ep^6*mtt^2*mWW^2*s^2*t^7 - 928*mtt*mWW^3*s^2*t^7 - 6402*ep*mtt*mWW^3*s^2*t^7 - 12504*ep^2*mtt*mWW^3*s^2*t^7 - 32928*ep^3*mtt*mWW^3*s^2*t^7 - 149294*ep^4*mtt*mWW^3*s^2*t^7 - 276132*ep^5*mtt*mWW^3*s^2*t^7 - 163920*ep^6*mtt*mWW^3*s^2*t^7 + 512*mWW^4*s^2*t^7 + 3462*ep*mWW^4*s^2*t^7 + 6792*ep^2*mWW^4*s^2*t^7 + 21464*ep^3*mWW^4*s^2*t^7 + 98722*ep^4*mWW^4*s^2*t^7 + 180268*ep^5*mWW^4*s^2*t^7 + 106704*ep^6*mWW^4*s^2*t^7 - 16*ep*mtt^2*mWW*s^3*t^7 + 128*ep^2*mtt^2*mWW*s^3*t^7 + 1852*ep^3*mtt^2*mWW*s^3*t^7 + 6004*ep^4*mtt^2*mWW*s^3*t^7 + 7464*ep^5*mtt^2*mWW*s^3*t^7 + 3168*ep^6*mtt^2*mWW*s^3*t^7 + 32*ep*mtt*mWW^2*s^3*t^7 - 256*ep^2*mtt*mWW^2*s^3*t^7 - 3704*ep^3*mtt*mWW^2*s^3*t^7 - 12008*ep^4*mtt*mWW^2*s^3*t^7 - 14928*ep^5*mtt*mWW^2*s^3*t^7 - 6336*ep^6*mtt*mWW^2*s^3*t^7 - 16*ep*mWW^3*s^3*t^7 + 128*ep^2*mWW^3*s^3*t^7 + 1852*ep^3*mWW^3*s^3*t^7 + 6004*ep^4*mWW^3*s^3*t^7 + 7464*ep^5*mWW^3*s^3*t^7 + 3168*ep^6*mWW^3*s^3*t^7 - 72*ep*mtt^5*t^8 - 804*ep^2*mtt^5*t^8 - 3444*ep^3*mtt^5*t^8 - 7152*ep^4*mtt^5*t^8 - 7248*ep^5*mtt^5*t^8 - 2880*ep^6*mtt^5*t^8 - 774*ep*mtt^4*mWW*t^8 - 8844*ep^2*mtt^4*mWW*t^8 - 38838*ep^3*mtt^4*mWW*t^8 - 82608*ep^4*mtt^4*mWW*t^8 - 85560*ep^5*mtt^4*mWW*t^8 - 34656*ep^6*mtt^4*mWW*t^8 + 84*ep*mtt^3*mWW^2*t^8 + 432*ep^2*mtt^3*mWW^2*t^8 - 708*ep^3*mtt^3*mWW^2*t^8 - 7248*ep^4*mtt^3*mWW^2*t^8 - 13488*ep^5*mtt^3*mWW^2*t^8 - 7872*ep^6*mtt^3*mWW^2*t^8 + 2256*ep*mtt^2*mWW^3*t^8 + 26817*ep^2*mtt^2*mWW^3*t^8 + 122952*ep^3*mtt^2*mWW^3*t^8 + 273141*ep^4*mtt^2*mWW^3*t^8 + 295254*ep^5*mtt^2*mWW^3*t^8 + 124680*ep^6*mtt^2*mWW^3*t^8 - 1308*ep*mtt*mWW^4*t^8 - 15660*ep^2*mtt*mWW^4*t^8 - 72408*ep^3*mtt*mWW^4*t^8 - 162396*ep^4*mtt*mWW^4*t^8 - 177384*ep^5*mtt*mWW^4*t^8 - 75744*ep^6*mtt*mWW^4*t^8 - 186*ep*mWW^5*t^8 - 1941*ep^2*mWW^5*t^8 - 7554*ep^3*mWW^5*t^8 - 13737*ep^4*mWW^5*t^8 - 11574*ep^5*mWW^5*t^8 - 3528*ep^6*mWW^5*t^8 + 24*ep*mtt^4*s*t^8 + 1156*ep^2*mtt^4*s*t^8 + 9288*ep^3*mtt^4*s*t^8 + 28580*ep^4*mtt^4*s*t^8 + 38232*ep^5*mtt^4*s*t^8 + 18720*ep^6*mtt^4*s*t^8 + 224*mtt^3*mWW*s*t^8 + 1526*ep*mtt^3*mWW*s*t^8 + 8312*ep^2*mtt^3*mWW*s*t^8 + 52962*ep^3*mtt^3*mWW*s*t^8 + 172760*ep^4*mtt^3*mWW*s*t^8 + 245752*ep^5*mtt^3*mWW*s*t^8 + 125664*ep^6*mtt^3*mWW*s*t^8 + 96*mtt^2*mWW^2*s*t^8 + 574*ep*mtt^2*mWW^2*s*t^8 - 8072*ep^2*mtt^2*mWW^2*s*t^8 - 78942*ep^3*mtt^2*mWW^2*s*t^8 - 246600*ep^4*mtt^2*mWW^2*s*t^8 - 328752*ep^5*mtt^2*mWW^2*s*t^8 - 160704*ep^6*mtt^2*mWW^2*s*t^8 - 864*mtt*mWW^3*s*t^8 - 5822*ep*mtt*mWW^3*s*t^8 - 13436*ep^2*mtt*mWW^3*s*t^8 - 38290*ep^3*mtt*mWW^3*s*t^8 - 139640*ep^4*mtt*mWW^3*s*t^8 - 232712*ep^5*mtt*mWW^3*s*t^8 - 130336*ep^6*mtt*mWW^3*s*t^8 + 544*mWW^4*s*t^8 + 3698*ep*mWW^4*s*t^8 + 12028*ep^2*mWW^4*s*t^8 + 54886*ep^3*mWW^4*s*t^8 + 184648*ep^4*mWW^4*s*t^8 + 277216*ep^5*mWW^4*s*t^8 + 146560*ep^6*mWW^4*s*t^8 + 48*ep*mtt^3*s^2*t^8 - 352*ep^2*mtt^3*s^2*t^8 - 5844*ep^3*mtt^3*s^2*t^8 - 21428*ep^4*mtt^3*s^2*t^8 - 30984*ep^5*mtt^3*s^2*t^8 - 15840*ep^6*mtt^3*s^2*t^8 - 128*mtt^2*mWW*s^2*t^8 - 712*ep*mtt^2*mWW*s^2*t^8 - 1428*ep^2*mtt^2*mWW*s^2*t^8 - 10172*ep^3*mtt^2*mWW*s^2*t^8 - 45256*ep^4*mtt^2*mWW*s^2*t^8 - 74256*ep^5*mtt^2*mWW*s^2*t^8 - 40608*ep^6*mtt^2*mWW*s^2*t^8 + 256*mtt*mWW^2*s^2*t^8 + 1280*ep*mtt*mWW^2*s^2*t^8 + 3912*ep^2*mtt*mWW^2*s^2*t^8 + 37876*ep^3*mtt*mWW^2*s^2*t^8 + 154796*ep^4*mtt*mWW^2*s^2*t^8 + 241464*ep^5*mtt*mWW^2*s^2*t^8 + 128736*ep^6*mtt*mWW^2*s^2*t^8 - 128*mWW^3*s^2*t^8 - 616*ep*mWW^3*s^2*t^8 - 2132*ep^2*mWW^3*s^2*t^8 - 21860*ep^3*mWW^3*s^2*t^8 - 88112*ep^4*mWW^3*s^2*t^8 - 136224*ep^5*mWW^3*s^2*t^8 - 72288*ep^6*mWW^3*s^2*t^8 + 240*ep*mtt^4*t^9 + 2664*ep^2*mtt^4*t^9 + 11328*ep^3*mtt^4*t^9 + 23328*ep^4*mtt^4*t^9 + 23424*ep^5*mtt^4*t^9 + 9216*ep^6*mtt^4*t^9 + 600*ep*mtt^3*mWW*t^9 + 6852*ep^2*mtt^3*mWW*t^9 + 30024*ep^3*mtt^3*mWW*t^9 + 63564*ep^4*mtt^3*mWW*t^9 + 65352*ep^5*mtt^3*mWW*t^9 + 26208*ep^6*mtt^3*mWW*t^9 - 1272*ep*mtt^2*mWW^2*t^9 - 14244*ep^2*mtt^2*mWW^2*t^9 - 61104*ep^3*mtt^2*mWW^2*t^9 - 126732*ep^4*mtt^2*mWW^2*t^9 - 127848*ep^5*mtt^2*mWW^2*t^9 - 50400*ep^6*mtt^2*mWW^2*t^9 - 216*ep*mtt*mWW^3*t^9 - 2703*ep^2*mtt*mWW^3*t^9 - 12972*ep^3*mtt*mWW^3*t^9 - 29835*ep^4*mtt*mWW^3*t^9 - 33018*ep^5*mtt*mWW^3*t^9 - 14136*ep^6*mtt*mWW^3*t^9 + 648*ep*mWW^4*t^9 + 7431*ep^2*mWW^4*t^9 + 32724*ep^3*mWW^4*t^9 + 69675*ep^4*mWW^4*t^9 + 72090*ep^5*mWW^4*t^9 + 29112*ep^6*mWW^4*t^9 - 56*ep*mtt^3*s*t^9 - 2692*ep^2*mtt^3*s*t^9 - 21424*ep^3*mtt^3*s*t^9 - 65036*ep^4*mtt^3*s*t^9 - 85608*ep^5*mtt^3*s*t^9 - 41184*ep^6*mtt^3*s*t^9 - 128*mtt^2*mWW*s*t^9 - 800*ep*mtt^2*mWW*s*t^9 - 1160*ep^2*mtt^2*mWW*s*t^9 - 1084*ep^3*mtt^2*mWW*s*t^9 - 7868*ep^4*mtt^2*mWW*s*t^9 - 17304*ep^5*mtt^2*mWW*s*t^9 - 10656*ep^6*mtt^2*mWW*s*t^9 + 256*mtt*mWW^2*s*t^9 + 1768*ep*mtt*mWW^2*s*t^9 + 10396*ep^2*mtt*mWW^2*s*t^9 + 66440*ep^3*mtt*mWW^2*s*t^9 + 210844*ep^4*mtt*mWW^2*s*t^9 + 291432*ep^5*mtt*mWW^2*s*t^9 + 144864*ep^6*mtt*mWW^2*s*t^9 - 128*mWW^3*s*t^9 - 912*ep*mWW^3*s*t^9 - 6544*ep^2*mWW^3*s*t^9 - 43932*ep^3*mWW^3*s*t^9 - 137940*ep^4*mWW^3*s*t^9 - 188520*ep^5*mWW^3*s*t^9 - 93024*ep^6*mWW^3*s*t^9 - 64*ep*mtt^2*s^2*t^9 + 480*ep^2*mtt^2*s^2*t^9 + 7696*ep^3*mtt^2*s^2*t^9 + 27432*ep^4*mtt^2*s^2*t^9 + 38448*ep^5*mtt^2*s^2*t^9 + 19008*ep^6*mtt^2*s^2*t^9 + 128*ep*mtt*mWW*s^2*t^9 - 960*ep^2*mtt*mWW*s^2*t^9 - 15392*ep^3*mtt*mWW*s^2*t^9 - 54864*ep^4*mtt*mWW*s^2*t^9 - 76896*ep^5*mtt*mWW*s^2*t^9 - 38016*ep^6*mtt*mWW*s^2*t^9 - 64*ep*mWW^2*s^2*t^9 + 480*ep^2*mWW^2*s^2*t^9 + 7696*ep^3*mWW^2*s^2*t^9 + 27432*ep^4*mWW^2*s^2*t^9 + 38448*ep^5*mWW^2*s^2*t^9 + 19008*ep^6*mWW^2*s^2*t^9 - 264*ep*mtt^3*t^10 - 2916*ep^2*mtt^3*t^10 - 12324*ep^3*mtt^3*t^10 - 25200*ep^4*mtt^3*t^10 - 25104*ep^5*mtt^3*t^10 - 9792*ep^6*mtt^3*t^10 + 120*ep*mtt^2*mWW*t^10 + 1260*ep^2*mtt^2*mWW*t^10 + 5028*ep^3*mtt^2*mWW*t^10 + 9720*ep^4*mtt^2*mWW*t^10 + 9216*ep^5*mtt^2*mWW*t^10 + 3456*ep^6*mtt^2*mWW*t^10 + 552*ep*mtt*mWW^2*t^10 + 6228*ep^2*mtt*mWW^2*t^10 + 26916*ep^3*mtt*mWW^2*t^10 + 56160*ep^4*mtt*mWW^2*t^10 + 56880*ep^5*mtt*mWW^2*t^10 + 22464*ep^6*mtt*mWW^2*t^10 - 408*ep*mWW^3*t^10 - 4572*ep^2*mWW^3*t^10 - 19620*ep^3*mWW^3*t^10 - 40680*ep^4*mWW^3*t^10 - 40992*ep^5*mWW^3*t^10 - 16128*ep^6*mWW^3*t^10 + 32*ep*mtt^2*s*t^10 + 1536*ep^2*mtt^2*s*t^10 + 12136*ep^3*mtt^2*s*t^10 + 36456*ep^4*mtt^2*s*t^10 + 47376*ep^5*mtt^2*s*t^10 + 22464*ep^6*mtt^2*s*t^10 - 64*ep*mtt*mWW*s*t^10 - 3072*ep^2*mtt*mWW*s*t^10 - 24272*ep^3*mtt*mWW*s*t^10 - 72912*ep^4*mtt*mWW*s*t^10 - 94752*ep^5*mtt*mWW*s*t^10 - 44928*ep^6*mtt*mWW*s*t^10 + 32*ep*mWW^2*s*t^10 + 1536*ep^2*mWW^2*s*t^10 + 12136*ep^3*mWW^2*s*t^10 + 36456*ep^4*mWW^2*s*t^10 + 47376*ep^5*mWW^2*s*t^10 + 22464*ep^6*mWW^2*s*t^10 + 96*ep*mtt^2*t^11 + 1056*ep^2*mtt^2*t^11 + 4440*ep^3*mtt^2*t^11 + 9024*ep^4*mtt^2*t^11 + 8928*ep^5*mtt^2*t^11 + 3456*ep^6*mtt^2*t^11 - 192*ep*mtt*mWW*t^11 - 2112*ep^2*mtt*mWW*t^11 - 8880*ep^3*mtt*mWW*t^11 - 18048*ep^4*mtt*mWW*t^11 - 17856*ep^5*mtt*mWW*t^11 - 6912*ep^6*mtt*mWW*t^11 + 96*ep*mWW^2*t^11 + 1056*ep^2*mWW^2*t^11 + 4440*ep^3*mWW^2*t^11 + 9024*ep^4*mWW^2*t^11 + 8928*ep^5*mWW^2*t^11 + 3456*ep^6*mWW^2*t^11))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*(mtt - mWW)^2*mWW^3*(mtt - s)^2*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 2*mWW - s)*(-6*ep*mtt^4*mWW^6*s^2 - 52*ep^2*mtt^4*mWW^6*s^2 - 154*ep^3*mtt^4*mWW^6*s^2 - 188*ep^4*mtt^4*mWW^6*s^2 - 80*ep^5*mtt^4*mWW^6*s^2 + 28*ep*mtt^3*mWW^7*s^2 + 280*ep^2*mtt^3*mWW^7*s^2 + 932*ep^3*mtt^3*mWW^7*s^2 + 1280*ep^4*mtt^3*mWW^7*s^2 + 624*ep^5*mtt^3*mWW^7*s^2 - 34*ep*mtt^2*mWW^8*s^2 - 380*ep^2*mtt^2*mWW^8*s^2 - 1350*ep^3*mtt^2*mWW^8*s^2 - 1948*ep^4*mtt^2*mWW^8*s^2 - 992*ep^5*mtt^2*mWW^8*s^2 + 12*ep*mtt*mWW^9*s^2 + 152*ep^2*mtt*mWW^9*s^2 + 572*ep^3*mtt*mWW^9*s^2 + 856*ep^4*mtt*mWW^9*s^2 + 448*ep^5*mtt*mWW^9*s^2 + 12*ep*mtt^3*mWW^6*s^3 + 104*ep^2*mtt^3*mWW^6*s^3 + 308*ep^3*mtt^3*mWW^6*s^3 + 376*ep^4*mtt^3*mWW^6*s^3 + 160*ep^5*mtt^3*mWW^6*s^3 - 30*ep*mtt^2*mWW^7*s^3 - 272*ep^2*mtt^2*mWW^7*s^3 - 830*ep^3*mtt^2*mWW^7*s^3 - 1036*ep^4*mtt^2*mWW^7*s^3 - 448*ep^5*mtt^2*mWW^7*s^3 + 20*ep*mtt*mWW^8*s^3 + 208*ep^2*mtt*mWW^8*s^3 + 684*ep^3*mtt*mWW^8*s^3 + 896*ep^4*mtt*mWW^8*s^3 + 400*ep^5*mtt*mWW^8*s^3 - 2*ep*mWW^9*s^3 - 40*ep^2*mWW^9*s^3 - 162*ep^3*mWW^9*s^3 - 236*ep^4*mWW^9*s^3 - 112*ep^5*mWW^9*s^3 - 6*ep*mtt^2*mWW^6*s^4 - 52*ep^2*mtt^2*mWW^6*s^4 - 154*ep^3*mtt^2*mWW^6*s^4 - 188*ep^4*mtt^2*mWW^6*s^4 - 80*ep^5*mtt^2*mWW^6*s^4 + 8*ep*mtt*mWW^7*s^4 + 80*ep^2*mtt*mWW^7*s^4 + 256*ep^3*mtt*mWW^7*s^4 + 328*ep^4*mtt*mWW^7*s^4 + 144*ep^5*mtt*mWW^7*s^4 - 2*ep*mWW^8*s^4 - 28*ep^2*mWW^8*s^4 - 102*ep^3*mWW^8*s^4 - 140*ep^4*mWW^8*s^4 - 64*ep^5*mWW^8*s^4 + 18*mtt^7*mWW^4*t + 246*ep*mtt^7*mWW^4*t + 1296*ep^2*mtt^7*mWW^4*t + 3288*ep^3*mtt^7*mWW^4*t + 4032*ep^4*mtt^7*mWW^4*t + 1920*ep^5*mtt^7*mWW^4*t - 48*mtt^6*mWW^5*t - 696*ep*mtt^6*mWW^5*t - 3852*ep^2*mtt^6*mWW^5*t - 10176*ep^3*mtt^6*mWW^5*t - 12912*ep^4*mtt^6*mWW^5*t - 6336*ep^5*mtt^6*mWW^5*t + 36*mtt^5*mWW^6*t + 546*ep*mtt^5*mWW^6*t + 3150*ep^2*mtt^5*mWW^6*t + 8664*ep^3*mtt^5*mWW^6*t + 11448*ep^4*mtt^5*mWW^6*t + 5856*ep^5*mtt^5*mWW^6*t - 12*ep*mtt^4*mWW^7*t - 156*ep^2*mtt^4*mWW^7*t - 720*ep^3*mtt^4*mWW^7*t - 1392*ep^4*mtt^4*mWW^7*t - 960*ep^5*mtt^4*mWW^7*t - 6*mtt^3*mWW^8*t - 84*ep*mtt^3*mWW^8*t - 438*ep^2*mtt^3*mWW^8*t - 1056*ep^3*mtt^3*mWW^8*t - 1176*ep^4*mtt^3*mWW^8*t - 480*ep^5*mtt^3*mWW^8*t - 66*mtt^6*mWW^4*s*t - 902*ep*mtt^6*mWW^4*s*t - 4752*ep^2*mtt^6*mWW^4*s*t - 12056*ep^3*mtt^6*mWW^4*s*t - 14784*ep^4*mtt^6*mWW^4*s*t - 7040*ep^5*mtt^6*mWW^4*s*t + 158*mtt^5*mWW^5*s*t + 2246*ep*mtt^5*mWW^5*s*t + 12278*ep^2*mtt^5*mWW^5*s*t + 32242*ep^3*mtt^5*mWW^5*s*t + 40824*ep^4*mtt^5*mWW^5*s*t + 20032*ep^5*mtt^5*mWW^5*s*t - 102*mtt^4*mWW^6*s*t - 1503*ep*mtt^4*mWW^6*s*t - 8614*ep^2*mtt^4*mWW^6*s*t - 23911*ep^3*mtt^4*mWW^6*s*t - 32058*ep^4*mtt^4*mWW^6*s*t - 16632*ep^5*mtt^4*mWW^6*s*t - 6*mtt^3*mWW^7*s*t - 105*ep*mtt^3*mWW^7*s*t - 424*ep^2*mtt^3*mWW^7*s*t - 127*ep^3*mtt^3*mWW^7*s*t + 1506*ep^4*mtt^3*mWW^7*s*t + 1656*ep^5*mtt^3*mWW^7*s*t + 16*mtt^2*mWW^8*s*t + 232*ep*mtt^2*mWW^8*s*t + 1240*ep^2*mtt^2*mWW^8*s*t + 3068*ep^3*mtt^2*mWW^8*s*t + 3584*ep^4*mtt^2*mWW^8*s*t + 1600*ep^5*mtt^2*mWW^8*s*t + 20*ep*mtt*mWW^9*s*t + 176*ep^2*mtt*mWW^9*s*t + 532*ep^3*mtt*mWW^9*s*t + 664*ep^4*mtt*mWW^9*s*t + 288*ep^5*mtt*mWW^9*s*t + 90*mtt^5*mWW^4*s^2*t + 1230*ep*mtt^5*mWW^4*s^2*t + 6480*ep^2*mtt^5*mWW^4*s^2*t + 16440*ep^3*mtt^5*mWW^4*s^2*t + 20160*ep^4*mtt^5*mWW^4*s^2*t + 9600*ep^5*mtt^5*mWW^4*s^2*t - 192*mtt^4*mWW^5*s^2*t - 2638*ep*mtt^4*mWW^5*s^2*t - 14108*ep^2*mtt^4*mWW^5*s^2*t - 36670*ep^3*mtt^4*mWW^5*s^2*t - 46332*ep^4*mtt^4*mWW^5*s^2*t - 22800*ep^5*mtt^4*mWW^5*s^2*t + 100*mtt^3*mWW^6*s^2*t + 1274*ep*mtt^3*mWW^6*s^2*t + 6394*ep^2*mtt^3*mWW^6*s^2*t + 16576*ep^3*mtt^3*mWW^6*s^2*t + 22044*ep^4*mtt^3*mWW^6*s^2*t + 11792*ep^5*mtt^3*mWW^6*s^2*t + 16*mtt^2*mWW^7*s^2*t + 405*ep*mtt^2*mWW^7*s^2*t + 3312*ep^2*mtt^2*mWW^7*s^2*t + 10321*ep^3*mtt^2*mWW^7*s^2*t + 13462*ep^4*mtt^2*mWW^7*s^2*t + 6136*ep^5*mtt^2*mWW^7*s^2*t - 14*mtt*mWW^8*s^2*t - 251*ep*mtt*mWW^8*s^2*t - 1822*ep^2*mtt*mWW^8*s^2*t - 5743*ep^3*mtt*mWW^8*s^2*t - 8030*ep^4*mtt*mWW^8*s^2*t - 4088*ep^5*mtt*mWW^8*s^2*t - 32*ep*mWW^9*s^2*t - 364*ep^2*mWW^9*s^2*t - 1260*ep^3*mWW^9*s^2*t - 1736*ep^4*mWW^9*s^2*t - 832*ep^5*mWW^9*s^2*t - 54*mtt^4*mWW^4*s^3*t - 738*ep*mtt^4*mWW^4*s^3*t - 3888*ep^2*mtt^4*mWW^4*s^3*t - 9864*ep^3*mtt^4*mWW^4*s^3*t - 12096*ep^4*mtt^4*mWW^4*s^3*t - 5760*ep^5*mtt^4*mWW^4*s^3*t + 102*mtt^3*mWW^5*s^3*t + 1322*ep*mtt^3*mWW^5*s^3*t + 6790*ep^2*mtt^3*mWW^5*s^3*t + 17318*ep^3*mtt^3*mWW^5*s^3*t + 21840*ep^4*mtt^3*mWW^5*s^3*t + 10848*ep^5*mtt^3*mWW^5*s^3*t - 38*mtt^2*mWW^6*s^3*t - 385*ep*mtt^2*mWW^6*s^3*t - 1638*ep^2*mtt^2*mWW^6*s^3*t - 4257*ep^3*mtt^2*mWW^6*s^3*t - 6462*ep^4*mtt^2*mWW^6*s^3*t - 4072*ep^5*mtt^2*mWW^6*s^3*t - 14*mtt*mWW^7*s^3*t - 265*ep*mtt*mWW^7*s^3*t - 1824*ep^2*mtt*mWW^7*s^3*t - 5067*ep^3*mtt*mWW^7*s^3*t - 5838*ep^4*mtt*mWW^7*s^3*t - 2200*ep^5*mtt*mWW^7*s^3*t + 4*mWW^8*s^3*t + 54*ep*mWW^8*s^3*t + 452*ep^2*mWW^8*s^3*t + 1534*ep^3*mWW^8*s^3*t + 2124*ep^4*mWW^8*s^3*t + 992*ep^5*mWW^8*s^3*t + 12*mtt^3*mWW^4*s^4*t + 164*ep*mtt^3*mWW^4*s^4*t + 864*ep^2*mtt^3*mWW^4*s^4*t + 2192*ep^3*mtt^3*mWW^4*s^4*t + 2688*ep^4*mtt^3*mWW^4*s^4*t + 1280*ep^5*mtt^3*mWW^4*s^4*t - 20*mtt^2*mWW^5*s^4*t - 234*ep*mtt^2*mWW^5*s^4*t - 1108*ep^2*mtt^2*mWW^5*s^4*t - 2714*ep^3*mtt^2*mWW^5*s^4*t - 3420*ep^4*mtt^2*mWW^5*s^4*t - 1744*ep^5*mtt^2*mWW^5*s^4*t + 4*mtt*mWW^6*s^4*t + 8*ep*mtt*mWW^6*s^4*t - 184*ep^2*mtt*mWW^6*s^4*t - 732*ep^3*mtt*mWW^6*s^4*t - 840*ep^4*mtt*mWW^6*s^4*t - 224*ep^5*mtt*mWW^6*s^4*t + 4*mWW^7*s^4*t + 62*ep*mWW^7*s^4*t + 428*ep^2*mWW^7*s^4*t + 1254*ep^3*mWW^7*s^4*t + 1572*ep^4*mWW^7*s^4*t + 688*ep^5*mWW^7*s^4*t - 168*mtt^6*mWW^4*t^2 - 2094*ep*mtt^6*mWW^4*t^2 - 10134*ep^2*mtt^6*mWW^4*t^2 - 23880*ep^3*mtt^6*mWW^4*t^2 - 27480*ep^4*mtt^6*mWW^4*t^2 - 12384*ep^5*mtt^6*mWW^4*t^2 + 546*mtt^5*mWW^5*t^2 + 7056*ep*mtt^5*mWW^5*t^2 + 35382*ep^2*mtt^5*mWW^5*t^2 + 86160*ep^3*mtt^5*mWW^5*t^2 + 102168*ep^4*mtt^5*mWW^5*t^2 + 47328*ep^5*mtt^5*mWW^5*t^2 - 510*mtt^4*mWW^6*t^2 - 6759*ep*mtt^4*mWW^6*t^2 - 34782*ep^2*mtt^4*mWW^6*t^2 - 86943*ep^3*mtt^4*mWW^6*t^2 - 105882*ep^4*mtt^4*mWW^6*t^2 - 50424*ep^5*mtt^4*mWW^6*t^2 + 54*mtt^3*mWW^7*t^2 + 903*ep*mtt^3*mWW^7*t^2 + 5628*ep^2*mtt^3*mWW^7*t^2 + 16533*ep^3*mtt^3*mWW^7*t^2 + 23190*ep^4*mtt^3*mWW^7*t^2 + 12552*ep^5*mtt^3*mWW^7*t^2 + 78*mtt^2*mWW^8*t^2 + 894*ep*mtt^2*mWW^8*t^2 + 3906*ep^2*mtt^2*mWW^8*t^2 + 8130*ep^3*mtt^2*mWW^8*t^2 + 8004*ep^4*mtt^2*mWW^8*t^2 + 2928*ep^5*mtt^2*mWW^8*t^2 + 12*mtt^6*mWW^3*s*t^2 + 164*ep*mtt^6*mWW^3*s*t^2 + 864*ep^2*mtt^6*mWW^3*s*t^2 + 2192*ep^3*mtt^6*mWW^3*s*t^2 + 2688*ep^4*mtt^6*mWW^3*s*t^2 + 1280*ep^5*mtt^6*mWW^3*s*t^2 + 446*mtt^5*mWW^4*s*t^2 + 5622*ep*mtt^5*mWW^4*s*t^2 + 27304*ep^2*mtt^5*mWW^4*s*t^2 + 63968*ep^3*mtt^5*mWW^4*s*t^2 + 72696*ep^4*mtt^5*mWW^4*s*t^2 + 32224*ep^5*mtt^5*mWW^4*s*t^2 - 1262*mtt^4*mWW^5*s*t^2 - 16715*ep*mtt^4*mWW^5*s*t^2 - 85048*ep^2*mtt^4*mWW^5*s*t^2 - 207881*ep^3*mtt^4*mWW^5*s*t^2 - 245710*ep^4*mtt^4*mWW^5*s*t^2 - 113064*ep^5*mtt^4*mWW^5*s*t^2 + 1006*mtt^3*mWW^6*s*t^2 + 14084*ep*mtt^3*mWW^6*s*t^2 + 75364*ep^2*mtt^3*mWW^6*s*t^2 + 192890*ep^3*mtt^3*mWW^6*s*t^2 + 238180*ep^4*mtt^3*mWW^6*s*t^2 + 114416*ep^5*mtt^3*mWW^6*s*t^2 - 70*mtt^2*mWW^7*s*t^2 - 1225*ep*mtt^2*mWW^7*s*t^2 - 8244*ep^2*mtt^2*mWW^7*s*t^2 - 26523*ep^3*mtt^2*mWW^7*s*t^2 - 40586*ep^4*mtt^2*mWW^7*s*t^2 - 23672*ep^5*mtt^2*mWW^7*s*t^2 - 132*mtt*mWW^8*s*t^2 - 1850*ep*mtt*mWW^8*s*t^2 - 9596*ep^2*mtt*mWW^8*s*t^2 - 22938*ep^3*mtt*mWW^8*s*t^2 - 25452*ep^4*mtt*mWW^8*s*t^2 - 10512*ep^5*mtt*mWW^8*s*t^2 - 20*ep*mWW^9*s*t^2 - 176*ep^2*mWW^9*s*t^2 - 532*ep^3*mWW^9*s*t^2 - 664*ep^4*mWW^9*s*t^2 - 288*ep^5*mWW^9*s*t^2 - 36*mtt^5*mWW^3*s^2*t^2 - 492*ep*mtt^5*mWW^3*s^2*t^2 - 2592*ep^2*mtt^5*mWW^3*s^2*t^2 - 6576*ep^3*mtt^5*mWW^3*s^2*t^2 - 8064*ep^4*mtt^5*mWW^3*s^2*t^2 - 3840*ep^5*mtt^5*mWW^3*s^2*t^2 - 384*mtt^4*mWW^4*s^2*t^2 - 4968*ep*mtt^4*mWW^4*s^2*t^2 - 24426*ep^2*mtt^4*mWW^4*s^2*t^2 - 56982*ep^3*mtt^4*mWW^4*s^2*t^2 - 63612*ep^4*mtt^4*mWW^4*s^2*t^2 - 27408*ep^5*mtt^4*mWW^4*s^2*t^2 + 986*mtt^3*mWW^5*s^2*t^2 + 13446*ep*mtt^3*mWW^5*s^2*t^2 + 70742*ep^2*mtt^3*mWW^5*s^2*t^2 + 177114*ep^3*mtt^3*mWW^5*s^2*t^2 + 212152*ep^4*mtt^3*mWW^5*s^2*t^2 + 98000*ep^5*mtt^3*mWW^5*s^2*t^2 - 622*mtt^2*mWW^6*s^2*t^2 - 9085*ep*mtt^2*mWW^6*s^2*t^2 - 52138*ep^2*mtt^2*mWW^6*s^2*t^2 - 141997*ep^3*mtt^2*mWW^6*s^2*t^2 - 183762*ep^4*mtt^2*mWW^6*s^2*t^2 - 91080*ep^5*mtt^2*mWW^6*s^2*t^2 + 2*mtt*mWW^7*s^2*t^2 + 154*ep*mtt*mWW^7*s^2*t^2 + 2060*ep^2*mtt*mWW^7*s^2*t^2 + 10192*ep^3*mtt*mWW^7*s^2*t^2 + 20244*ep^4*mtt*mWW^7*s^2*t^2 + 13808*ep^5*mtt*mWW^7*s^2*t^2 + 54*mWW^8*s^2*t^2 + 981*ep*mWW^8*s^2*t^2 + 6678*ep^2*mWW^8*s^2*t^2 + 19257*ep^3*mWW^8*s^2*t^2 + 24338*ep^4*mWW^8*s^2*t^2 + 11096*ep^5*mWW^8*s^2*t^2 + 36*mtt^4*mWW^3*s^3*t^2 + 492*ep*mtt^4*mWW^3*s^3*t^2 + 2592*ep^2*mtt^4*mWW^3*s^3*t^2 + 6576*ep^3*mtt^4*mWW^3*s^3*t^2 + 8064*ep^4*mtt^4*mWW^3*s^3*t^2 + 3840*ep^5*mtt^4*mWW^3*s^3*t^2 + 102*mtt^3*mWW^4*s^3*t^2 + 1446*ep*mtt^3*mWW^4*s^3*t^2 + 7476*ep^2*mtt^3*mWW^4*s^3*t^2 + 17580*ep^3*mtt^3*mWW^4*s^3*t^2 + 19056*ep^4*mtt^3*mWW^4*s^3*t^2 + 7680*ep^5*mtt^3*mWW^4*s^3*t^2 - 298*mtt^2*mWW^5*s^3*t^2 - 4081*ep*mtt^2*mWW^5*s^3*t^2 - 21220*ep^2*mtt^2*mWW^5*s^3*t^2 - 51795*ep^3*mtt^2*mWW^5*s^3*t^2 - 59774*ep^4*mtt^2*mWW^5*s^3*t^2 - 26280*ep^5*mtt^2*mWW^5*s^3*t^2 + 146*mtt*mWW^6*s^3*t^2 + 1968*ep*mtt*mWW^6*s^3*t^2 + 10784*ep^2*mtt*mWW^6*s^3*t^2 + 28390*ep^3*mtt*mWW^6*s^3*t^2 + 35428*ep^4*mtt*mWW^6*s^3*t^2 + 16720*ep^5*mtt*mWW^6*s^3*t^2 + 14*mWW^7*s^3*t^2 + 223*ep*mWW^7*s^3*t^2 + 800*ep^2*mWW^7*s^3*t^2 + 593*ep^3*mWW^7*s^3*t^2 - 1046*ep^4*mWW^7*s^3*t^2 - 1192*ep^5*mWW^7*s^3*t^2 - 12*mtt^3*mWW^3*s^4*t^2 - 164*ep*mtt^3*mWW^3*s^4*t^2 - 864*ep^2*mtt^3*mWW^3*s^4*t^2 - 2192*ep^3*mtt^3*mWW^3*s^4*t^2 - 2688*ep^4*mtt^3*mWW^3*s^4*t^2 - 1280*ep^5*mtt^3*mWW^3*s^4*t^2 + 4*mtt^2*mWW^4*s^4*t^2 - 6*ep*mtt^2*mWW^4*s^4*t^2 - 220*ep^2*mtt^2*mWW^4*s^4*t^2 - 686*ep^3*mtt^2*mWW^4*s^4*t^2 - 660*ep^4*mtt^2*mWW^4*s^4*t^2 - 112*ep^5*mtt^2*mWW^4*s^4*t^2 + 28*mtt*mWW^5*s^4*t^2 + 432*ep*mtt*mWW^5*s^4*t^2 + 2600*ep^2*mtt*mWW^5*s^4*t^2 + 7012*ep^3*mtt*mWW^5*s^4*t^2 + 8520*ep^4*mtt*mWW^5*s^4*t^2 + 3776*ep^5*mtt*mWW^5*s^4*t^2 - 20*mWW^6*s^4*t^2 - 262*ep*mWW^6*s^4*t^2 - 1516*ep^2*mWW^6*s^4*t^2 - 4134*ep^3*mWW^6*s^4*t^2 - 5172*ep^4*mWW^6*s^4*t^2 - 2384*ep^5*mWW^6*s^4*t^2 - 18*mtt^7*mWW^2*t^3 - 246*ep*mtt^7*mWW^2*t^3 - 1296*ep^2*mtt^7*mWW^2*t^3 - 3288*ep^3*mtt^7*mWW^2*t^3 - 4032*ep^4*mtt^7*mWW^2*t^3 - 1920*ep^5*mtt^7*mWW^2*t^3 + 174*mtt^6*mWW^3*t^3 + 2040*ep*mtt^6*mWW^3*t^3 + 9270*ep^2*mtt^6*mWW^3*t^3 + 20592*ep^3*mtt^6*mWW^3*t^3 + 22488*ep^4*mtt^6*mWW^3*t^3 + 9696*ep^5*mtt^6*mWW^3*t^3 - 342*mtt^5*mWW^4*t^3 - 3882*ep*mtt^5*mWW^4*t^3 - 16980*ep^2*mtt^5*mWW^4*t^3 - 36180*ep^3*mtt^5*mWW^4*t^3 - 37848*ep^4*mtt^5*mWW^4*t^3 - 15648*ep^5*mtt^5*mWW^4*t^3 - 588*mtt^4*mWW^5*t^3 - 7725*ep*mtt^4*mWW^5*t^3 - 39234*ep^2*mtt^4*mWW^5*t^3 - 96255*ep^3*mtt^4*mWW^5*t^3 - 114330*ep^4*mtt^4*mWW^5*t^3 - 52728*ep^5*mtt^4*mWW^5*t^3 + 1458*mtt^3*mWW^6*t^3 + 18114*ep*mtt^3*mWW^6*t^3 + 87438*ep^2*mtt^3*mWW^6*t^3 + 205746*ep^3*mtt^3*mWW^6*t^3 + 236724*ep^4*mtt^3*mWW^6*t^3 + 106800*ep^5*mtt^3*mWW^6*t^3 - 546*mtt^2*mWW^7*t^3 - 6780*ep*mtt^2*mWW^7*t^3 - 32832*ep^2*mtt^2*mWW^7*t^3 - 77922*ep^3*mtt^2*mWW^7*t^3 - 91020*ep^4*mtt^2*mWW^7*t^3 - 42000*ep^5*mtt^2*mWW^7*t^3 - 138*mtt*mWW^8*t^3 - 1521*ep*mtt*mWW^8*t^3 - 6366*ep^2*mtt*mWW^8*t^3 - 12693*ep^3*mtt*mWW^8*t^3 - 11982*ep^4*mtt*mWW^8*t^3 - 4200*ep^5*mtt*mWW^8*t^3 + 78*mtt^6*mWW^2*s*t^3 + 1066*ep*mtt^6*mWW^2*s*t^3 + 5616*ep^2*mtt^6*mWW^2*s*t^3 + 14248*ep^3*mtt^6*mWW^2*s*t^3 + 17472*ep^4*mtt^6*mWW^2*s*t^3 + 8320*ep^5*mtt^6*mWW^2*s*t^3 - 626*mtt^5*mWW^3*s*t^3 - 7772*ep*mtt^5*mWW^3*s*t^3 - 37246*ep^2*mtt^5*mWW^3*s*t^3 - 86364*ep^3*mtt^5*mWW^3*s*t^3 - 97420*ep^4*mtt^5*mWW^3*s*t^3 - 42992*ep^5*mtt^5*mWW^3*s*t^3 + 936*mtt^4*mWW^4*s*t^3 + 12635*ep*mtt^4*mWW^4*s*t^3 + 65324*ep^2*mtt^4*mWW^4*s*t^3 + 161523*ep^3*mtt^4*mWW^4*s*t^3 + 192030*ep^4*mtt^4*mWW^4*s*t^3 + 88392*ep^5*mtt^4*mWW^4*s*t^3 + 764*mtt^3*mWW^5*s*t^3 + 8312*ep*mtt^3*mWW^5*s*t^3 + 33356*ep^2*mtt^3*mWW^5*s*t^3 + 60796*ep^3*mtt^3*mWW^5*s*t^3 + 49136*ep^4*mtt^3*mWW^5*s*t^3 + 13056*ep^5*mtt^3*mWW^5*s*t^3 - 2106*mtt^2*mWW^6*s*t^3 - 27579*ep*mtt^2*mWW^6*s*t^3 - 137112*ep^2*mtt^2*mWW^6*s*t^3 - 323089*ep^3*mtt^2*mWW^6*s*t^3 - 364114*ep^4*mtt^2*mWW^6*s*t^3 - 158520*ep^5*mtt^2*mWW^6*s*t^3 + 838*mtt*mWW^7*s*t^3 + 11588*ep*mtt*mWW^7*s*t^3 + 60698*ep^2*mtt*mWW^7*s*t^3 + 150580*ep^3*mtt*mWW^7*s*t^3 + 178796*ep^4*mtt*mWW^7*s*t^3 + 82160*ep^5*mtt*mWW^7*s*t^3 + 116*mWW^8*s*t^3 + 1618*ep*mWW^8*s*t^3 + 8356*ep^2*mWW^8*s*t^3 + 19870*ep^3*mWW^8*s*t^3 + 21868*ep^4*mWW^8*s*t^3 + 8912*ep^5*mWW^8*s*t^3 - 126*mtt^5*mWW^2*s^2*t^3 - 1722*ep*mtt^5*mWW^2*s^2*t^3 - 9072*ep^2*mtt^5*mWW^2*s^2*t^3 - 23016*ep^3*mtt^5*mWW^2*s^2*t^3 - 28224*ep^4*mtt^5*mWW^2*s^2*t^3 - 13440*ep^5*mtt^5*mWW^2*s^2*t^3 + 786*mtt^4*mWW^3*s^2*t^3 + 10222*ep*mtt^4*mWW^3*s^2*t^3 + 51006*ep^2*mtt^4*mWW^3*s^2*t^3 + 122090*ep^3*mtt^4*mWW^3*s^2*t^3 + 141116*ep^4*mtt^4*mWW^3*s^2*t^3 + 63440*ep^5*mtt^4*mWW^3*s^2*t^3 - 880*mtt^3*mWW^4*s^2*t^3 - 12566*ep*mtt^3*mWW^4*s^2*t^3 - 69942*ep^2*mtt^3*mWW^4*s^2*t^3 - 184848*ep^3*mtt^3*mWW^4*s^2*t^3 - 232252*ep^4*mtt^3*mWW^4*s^2*t^3 - 111792*ep^5*mtt^3*mWW^4*s^2*t^3 - 408*mtt^2*mWW^5*s^2*t^3 - 3571*ep*mtt^2*mWW^5*s^2*t^3 - 6058*ep^2*mtt^2*mWW^5*s^2*t^3 + 17211*ep^3*mtt^2*mWW^5*s^2*t^3 + 57950*ep^4*mtt^2*mWW^5*s^2*t^3 + 43016*ep^5*mtt^2*mWW^5*s^2*t^3 + 942*mtt*mWW^6*s^2*t^3 + 12660*ep*mtt*mWW^6*s^2*t^3 + 65150*ep^2*mtt*mWW^6*s^2*t^3 + 154764*ep^3*mtt*mWW^6*s^2*t^3 + 170004*ep^4*mtt*mWW^6*s^2*t^3 + 69488*ep^5*mtt*mWW^6*s^2*t^3 - 314*mWW^7*s^2*t^3 - 5047*ep*mWW^7*s^2*t^3 - 31300*ep^2*mWW^7*s^2*t^3 - 86873*ep^3*mWW^7*s^2*t^3 - 109458*ep^4*mWW^7*s^2*t^3 - 51096*ep^5*mWW^7*s^2*t^3 + 90*mtt^4*mWW^2*s^3*t^3 + 1230*ep*mtt^4*mWW^2*s^3*t^3 + 6480*ep^2*mtt^4*mWW^2*s^3*t^3 + 16440*ep^3*mtt^4*mWW^2*s^3*t^3 + 20160*ep^4*mtt^4*mWW^2*s^3*t^3 + 9600*ep^5*mtt^4*mWW^2*s^3*t^3 - 390*mtt^3*mWW^3*s^3*t^3 - 5288*ep*mtt^3*mWW^3*s^3*t^3 - 27354*ep^2*mtt^3*mWW^3*s^3*t^3 - 67456*ep^3*mtt^3*mWW^3*s^3*t^3 - 79924*ep^4*mtt^3*mWW^3*s^3*t^3 - 36688*ep^5*mtt^3*mWW^3*s^3*t^3 + 326*mtt^2*mWW^4*s^3*t^3 + 4331*ep*mtt^2*mWW^4*s^3*t^3 + 22462*ep^2*mtt^2*mWW^4*s^3*t^3 + 56399*ep^3*mtt^2*mWW^4*s^3*t^3 + 68618*ep^4*mtt^2*mWW^4*s^3*t^3 + 32440*ep^5*mtt^2*mWW^4*s^3*t^3 + 158*mtt*mWW^5*s^3*t^3 + 2112*ep*mtt*mWW^5*s^3*t^3 + 9730*ep^2*mtt*mWW^5*s^3*t^3 + 19296*ep^3*mtt*mWW^5*s^3*t^3 + 16220*ep^4*mtt*mWW^5*s^3*t^3 + 4304*ep^5*mtt*mWW^5*s^3*t^3 - 184*mWW^6*s^3*t^3 - 2457*ep*mWW^6*s^3*t^3 - 11966*ep^2*mWW^6*s^3*t^3 - 26695*ep^3*mWW^6*s^3*t^3 - 27666*ep^4*mWW^6*s^3*t^3 - 10808*ep^5*mWW^6*s^3*t^3 - 24*mtt^3*mWW^2*s^4*t^3 - 328*ep*mtt^3*mWW^2*s^4*t^3 - 1728*ep^2*mtt^3*mWW^2*s^4*t^3 - 4384*ep^3*mtt^3*mWW^2*s^4*t^3 - 5376*ep^4*mtt^3*mWW^2*s^4*t^3 - 2560*ep^5*mtt^3*mWW^2*s^4*t^3 + 56*mtt^2*mWW^3*s^4*t^3 + 798*ep*mtt^2*mWW^3*s^4*t^3 + 4324*ep^2*mtt^2*mWW^3*s^4*t^3 + 11138*ep^3*mtt^2*mWW^3*s^4*t^3 + 13740*ep^4*mtt^2*mWW^3*s^4*t^3 + 6544*ep^5*mtt^2*mWW^3*s^4*t^3 - 40*mtt*mWW^4*s^4*t^3 - 548*ep*mtt*mWW^4*s^4*t^3 - 3080*ep^2*mtt*mWW^4*s^4*t^3 - 8292*ep^3*mtt*mWW^4*s^4*t^3 - 10584*ep^4*mtt*mWW^4*s^4*t^3 - 5152*ep^5*mtt*mWW^4*s^4*t^3 + 8*mWW^5*s^4*t^3 + 78*ep*mWW^5*s^4*t^3 + 484*ep^2*mWW^5*s^4*t^3 + 1538*ep^3*mWW^5*s^4*t^3 + 2220*ep^4*mWW^5*s^4*t^3 + 1168*ep^5*mWW^5*s^4*t^3 + 24*mtt^6*mWW^2*t^4 + 558*ep*mtt^6*mWW^2*t^4 + 3942*ep^2*mtt^6*mWW^2*t^4 + 11976*ep^3*mtt^6*mWW^2*t^4 + 16536*ep^4*mtt^6*mWW^2*t^4 + 8544*ep^5*mtt^6*mWW^2*t^4 + 282*mtt^5*mWW^3*t^4 + 2988*ep*mtt^5*mWW^3*t^4 + 11790*ep^2*mtt^5*mWW^3*t^4 + 21540*ep^3*mtt^5*mWW^3*t^4 + 17808*ep^4*mtt^5*mWW^3*t^4 + 4992*ep^5*mtt^5*mWW^3*t^4 + 858*mtt^4*mWW^4*t^4 + 9747*ep*mtt^4*mWW^4*t^4 + 42750*ep^2*mtt^4*mWW^4*t^4 + 91599*ep^3*mtt^4*mWW^4*t^4 + 96666*ep^4*mtt^4*mWW^4*t^4 + 40440*ep^5*mtt^4*mWW^4*t^4 - 1596*mtt^3*mWW^5*t^4 - 17592*ep*mtt^3*mWW^5*t^4 - 74088*ep^2*mtt^3*mWW^5*t^4 - 150732*ep^3*mtt^3*mWW^5*t^4 - 149352*ep^4*mtt^3*mWW^5*t^4 - 58080*ep^5*mtt^3*mWW^5*t^4 - 564*mtt^2*mWW^6*t^4 - 7233*ep*mtt^2*mWW^6*t^4 - 36006*ep^2*mtt^2*mWW^6*t^4 - 87027*ep^3*mtt^2*mWW^6*t^4 - 102210*ep^4*mtt^2*mWW^6*t^4 - 46680*ep^5*mtt^2*mWW^6*t^4 + 930*mtt*mWW^7*t^4 + 10821*ep*mtt*mWW^7*t^4 + 48714*ep^2*mtt*mWW^7*t^4 + 107025*ep^3*mtt*mWW^7*t^4 + 115398*ep^4*mtt*mWW^7*t^4 + 49032*ep^5*mtt*mWW^7*t^4 + 66*mWW^8*t^4 + 711*ep*mWW^8*t^4 + 2898*ep^2*mWW^8*t^4 + 5619*ep^3*mWW^8*t^4 + 5154*ep^4*mWW^8*t^4 + 1752*ep^5*mWW^8*t^4 - 110*mtt^5*mWW^2*s*t^4 - 2038*ep*mtt^5*mWW^2*s*t^4 - 13216*ep^2*mtt^5*mWW^2*s*t^4 - 38880*ep^3*mtt^5*mWW^2*s*t^4 - 53232*ep^4*mtt^5*mWW^2*s*t^4 - 27584*ep^5*mtt^5*mWW^2*s*t^4 - 96*mtt^4*mWW^3*s*t^4 - 1839*ep*mtt^4*mWW^3*s*t^4 - 11402*ep^2*mtt^4*mWW^3*s*t^4 - 30105*ep^3*mtt^4*mWW^3*s*t^4 - 34542*ep^4*mtt^4*mWW^3*s*t^4 - 13736*ep^5*mtt^4*mWW^3*s*t^4 - 1466*mtt^3*mWW^4*s*t^4 - 17364*ep*mtt^3*mWW^4*s*t^4 - 78060*ep^2*mtt^3*mWW^4*s*t^4 - 166602*ep^3*mtt^3*mWW^4*s*t^4 - 170368*ep^4*mtt^3*mWW^4*s*t^4 - 67680*ep^5*mtt^3*mWW^4*s*t^4 + 2898*mtt^2*mWW^5*s*t^4 + 38799*ep*mtt^2*mWW^5*s*t^4 + 196932*ep^2*mtt^2*mWW^5*s*t^4 + 472581*ep^3*mtt^2*mWW^5*s*t^4 + 539990*ep^4*mtt^2*mWW^5*s*t^4 + 237320*ep^5*mtt^2*mWW^5*s*t^4 - 464*mtt*mWW^6*s*t^4 - 7132*ep*mtt*mWW^6*s*t^4 - 40952*ep^2*mtt*mWW^6*s*t^4 - 110040*ep^3*mtt*mWW^6*s*t^4 - 139444*ep^4*mtt*mWW^6*s*t^4 - 67408*ep^5*mtt*mWW^6*s*t^4 - 762*mWW^7*s*t^4 - 10258*ep*mWW^7*s*t^4 - 52030*ep^2*mWW^7*s*t^4 - 123930*ep^3*mWW^7*s*t^4 - 139716*ep^4*mWW^7*s*t^4 - 60144*ep^5*mWW^7*s*t^4 + 180*mtt^4*mWW^2*s^2*t^4 + 2834*ep*mtt^4*mWW^2*s^2*t^4 + 16846*ep^2*mtt^4*mWW^2*s^2*t^4 + 47400*ep^3*mtt^4*mWW^2*s^2*t^4 + 63512*ep^4*mtt^4*mWW^2*s^2*t^4 + 32608*ep^5*mtt^4*mWW^2*s^2*t^4 - 628*mtt^3*mWW^3*s^2*t^4 - 7368*ep*mtt^3*mWW^3*s^2*t^4 - 31868*ep^2*mtt^3*mWW^3*s^2*t^4 - 66260*ep^3*mtt^3*mWW^3*s^2*t^4 - 68588*ep^4*mtt^3*mWW^3*s^2*t^4 - 29088*ep^5*mtt^3*mWW^3*s^2*t^4 + 1252*mtt^2*mWW^4*s^2*t^4 + 14881*ep*mtt^2*mWW^4*s^2*t^4 + 65880*ep^2*mtt^2*mWW^4*s^2*t^4 + 135173*ep^3*mtt^2*mWW^4*s^2*t^4 + 128986*ep^4*mtt^2*mWW^4*s^2*t^4 + 45992*ep^5*mtt^2*mWW^4*s^2*t^4 - 1340*mtt*mWW^5*s^2*t^4 - 19078*ep*mtt*mWW^5*s^2*t^4 - 105112*ep^2*mtt*mWW^5*s^2*t^4 - 267574*ep^3*mtt*mWW^5*s^2*t^4 - 315880*ep^4*mtt*mWW^5*s^2*t^4 - 140000*ep^5*mtt*mWW^5*s^2*t^4 + 536*mWW^6*s^2*t^4 + 8707*ep*mWW^6*s^2*t^4 + 54038*ep^2*mWW^6*s^2*t^4 + 150589*ep^3*mWW^6*s^2*t^4 + 191106*ep^4*mWW^6*s^2*t^4 + 90104*ep^5*mWW^6*s^2*t^4 - 126*mtt^3*mWW^2*s^3*t^4 - 1786*ep*mtt^3*mWW^2*s^3*t^4 - 9812*ep^2*mtt^3*mWW^2*s^3*t^4 - 26064*ep^3*mtt^3*mWW^2*s^3*t^4 - 33472*ep^4*mtt^3*mWW^2*s^3*t^4 - 16640*ep^5*mtt^3*mWW^2*s^3*t^4 + 506*mtt^2*mWW^3*s^3*t^4 + 6923*ep*mtt^2*mWW^3*s^3*t^4 + 36104*ep^2*mtt^2*mWW^3*s^3*t^4 + 89857*ep^3*mtt^2*mWW^3*s^3*t^4 + 107634*ep^4*mtt^2*mWW^3*s^3*t^4 + 50056*ep^5*mtt^2*mWW^3*s^3*t^4 - 634*mtt*mWW^4*s^3*t^4 - 8380*ep*mtt*mWW^4*s^3*t^4 - 41968*ep^2*mtt*mWW^4*s^3*t^4 - 99434*ep^3*mtt*mWW^4*s^3*t^4 - 112668*ep^4*mtt*mWW^4*s^3*t^4 - 49472*ep^5*mtt*mWW^4*s^3*t^4 + 254*mWW^5*s^3*t^4 + 3291*ep*mWW^5*s^3*t^4 + 16108*ep^2*mWW^5*s^3*t^4 + 36985*ep^3*mWW^5*s^3*t^4 + 40234*ep^4*mWW^5*s^3*t^4 + 16824*ep^5*mWW^5*s^3*t^4 + 32*mtt^2*mWW^2*s^4*t^4 + 432*ep*mtt^2*mWW^2*s^4*t^4 + 2240*ep^2*mtt^2*mWW^2*s^4*t^4 + 5568*ep^3*mtt^2*mWW^2*s^4*t^4 + 6656*ep^4*mtt^2*mWW^2*s^4*t^4 + 3072*ep^5*mtt^2*mWW^2*s^4*t^4 - 64*mtt*mWW^3*s^4*t^4 - 884*ep*mtt*mWW^3*s^4*t^4 - 4600*ep^2*mtt*mWW^3*s^4*t^4 - 11396*ep^3*mtt*mWW^3*s^4*t^4 - 13552*ep^4*mtt*mWW^3*s^4*t^4 - 6224*ep^5*mtt*mWW^3*s^4*t^4 + 32*mWW^4*s^4*t^4 + 452*ep*mWW^4*s^4*t^4 + 2360*ep^2*mWW^4*s^4*t^4 + 5828*ep^3*mWW^4*s^4*t^4 + 6896*ep^4*mWW^4*s^4*t^4 + 3152*ep^5*mWW^4*s^4*t^4 + 18*mtt^6*mWW*t^5 + 192*ep*mtt^6*mWW*t^5 + 774*ep^2*mtt^6*mWW*t^5 + 1488*ep^3*mtt^6*mWW*t^5 + 1368*ep^4*mtt^6*mWW*t^5 + 480*ep^5*mtt^6*mWW*t^5 - 750*mtt^5*mWW^2*t^5 - 9360*ep*mtt^5*mWW^2*t^5 - 45234*ep^2*mtt^5*mWW^2*t^5 - 106068*ep^3*mtt^5*mWW^2*t^5 - 121056*ep^4*mtt^5*mWW^2*t^5 - 53952*ep^5*mtt^5*mWW^2*t^5 - 966*mtt^4*mWW^3*t^5 - 9843*ep*mtt^4*mWW^3*t^5 - 36840*ep^2*mtt^4*mWW^3*t^5 - 62661*ep^3*mtt^4*mWW^3*t^5 - 46470*ep^4*mtt^4*mWW^3*t^5 - 10440*ep^5*mtt^4*mWW^3*t^5 + 1848*mtt^3*mWW^4*t^5 + 20922*ep*mtt^3*mWW^4*t^5 + 90528*ep^2*mtt^3*mWW^4*t^5 + 188250*ep^3*mtt^3*mWW^4*t^5 + 188748*ep^4*mtt^3*mWW^4*t^5 + 73104*ep^5*mtt^3*mWW^4*t^5 + 1674*mtt^2*mWW^5*t^5 + 18423*ep*mtt^2*mWW^5*t^5 + 77556*ep^2*mtt^2*mWW^5*t^5 + 158061*ep^3*mtt^2*mWW^5*t^5 + 157254*ep^4*mtt^2*mWW^5*t^5 + 61512*ep^5*mtt^2*mWW^5*t^5 - 1386*mtt*mWW^6*t^5 - 15402*ep*mtt*mWW^6*t^5 - 65430*ep^2*mtt*mWW^6*t^5 - 134154*ep^3*mtt*mWW^6*t^5 - 133668*ep^4*mtt*mWW^6*t^5 - 52080*ep^5*mtt*mWW^6*t^5 - 438*mWW^7*t^5 - 4932*ep*mWW^7*t^5 - 21354*ep^2*mWW^7*t^5 - 44916*ep^3*mWW^7*t^5 - 46176*ep^4*mWW^7*t^5 - 18624*ep^5*mWW^7*t^5 - 60*mtt^5*mWW*s*t^5 - 682*ep*mtt^5*mWW*s*t^5 - 2944*ep^2*mtt^5*mWW*s*t^5 - 6038*ep^3*mtt^5*mWW*s*t^5 - 5876*ep^4*mtt^5*mWW*s*t^5 - 2160*ep^5*mtt^5*mWW*s*t^5 + 1614*mtt^4*mWW^2*s*t^5 + 22036*ep*mtt^4*mWW^2*s*t^5 + 115178*ep^2*mtt^4*mWW^2*s*t^5 + 287676*ep^3*mtt^4*mWW^2*s*t^5 + 344868*ep^4*mtt^4*mWW^2*s*t^5 + 159568*ep^5*mtt^4*mWW^2*s*t^5 + 148*mtt^3*mWW^3*s*t^5 + 685*ep*mtt^3*mWW^3*s*t^5 - 4206*ep^2*mtt^3*mWW^3*s*t^5 - 32561*ep^3*mtt^3*mWW^3*s*t^5 - 68634*ep^4*mtt^3*mWW^3*s*t^5 - 46552*ep^5*mtt^3*mWW^3*s*t^5 - 3232*mtt^2*mWW^4*s*t^5 - 43109*ep*mtt^2*mWW^4*s*t^5 - 218270*ep^2*mtt^2*mWW^4*s*t^5 - 522251*ep^3*mtt^2*mWW^4*s*t^5 - 592294*ep^4*mtt^2*mWW^4*s*t^5 - 256104*ep^5*mtt^2*mWW^4*s*t^5 - 136*mtt*mWW^5*s*t^5 - 1192*ep*mtt*mWW^5*s*t^5 - 2080*ep^2*mtt*mWW^5*s*t^5 + 6588*ep^3*mtt*mWW^5*s*t^5 + 22268*ep^4*mtt*mWW^5*s*t^5 + 16432*ep^5*mtt*mWW^5*s*t^5 + 1666*mWW^6*s*t^5 + 22130*ep*mWW^6*s*t^5 + 111314*ep^2*mWW^6*s*t^5 + 264150*ep^3*mWW^6*s*t^5 + 297436*ep^4*mWW^6*s*t^5 + 128144*ep^5*mWW^6*s*t^5 + 66*mtt^4*mWW*s^2*t^5 + 788*ep*mtt^4*mWW*s^2*t^5 + 3566*ep^2*mtt^4*mWW*s^2*t^5 + 7612*ep^3*mtt^4*mWW*s^2*t^5 + 7648*ep^4*mtt^4*mWW*s^2*t^5 + 2880*ep^5*mtt^4*mWW*s^2*t^5 - 912*mtt^3*mWW^2*s^2*t^5 - 13236*ep*mtt^3*mWW^2*s^2*t^5 - 73468*ep^2*mtt^3*mWW^2*s^2*t^5 - 192948*ep^3*mtt^3*mWW^2*s^2*t^5 - 240920*ep^4*mtt^3*mWW^2*s^2*t^5 - 115200*ep^5*mtt^3*mWW^2*s^2*t^5 + 788*mtt^2*mWW^3*s^2*t^5 + 11454*ep*mtt^2*mWW^3*s^2*t^5 + 63658*ep^2*mtt^2*mWW^3*s^2*t^5 + 171576*ep^3*mtt^2*mWW^3*s^2*t^5 + 224628*ep^4*mtt^2*mWW^3*s^2*t^5 + 114048*ep^5*mtt^2*mWW^3*s^2*t^5 + 896*mtt*mWW^4*s^2*t^5 + 13643*ep*mtt*mWW^4*s^2*t^5 + 79064*ep^2*mtt*mWW^4*s^2*t^5 + 206319*ep^3*mtt*mWW^4*s^2*t^5 + 244274*ep^4*mtt*mWW^4*s^2*t^5 + 106408*ep^5*mtt*mWW^4*s^2*t^5 - 838*mWW^5*s^2*t^5 - 12613*ep*mWW^5*s^2*t^5 - 72496*ep^2*mWW^5*s^2*t^5 - 191551*ep^3*mWW^5*s^2*t^5 - 234334*ep^4*mWW^5*s^2*t^5 - 107560*ep^5*mWW^5*s^2*t^5 - 24*mtt^3*mWW*s^3*t^5 - 298*ep*mtt^3*mWW*s^3*t^5 - 1396*ep^2*mtt^3*mWW*s^3*t^5 - 3062*ep^3*mtt^3*mWW*s^3*t^5 - 3140*ep^4*mtt^3*mWW*s^3*t^5 - 1200*ep^5*mtt^3*mWW*s^3*t^5 + 48*mtt^2*mWW^2*s^3*t^5 + 722*ep*mtt^2*mWW^2*s^3*t^5 + 4232*ep^2*mtt^2*mWW^2*s^3*t^5 + 11974*ep^3*mtt^2*mWW^2*s^3*t^5 + 16180*ep^4*mtt^2*mWW^2*s^3*t^5 + 8304*ep^5*mtt^2*mWW^2*s^3*t^5 - 24*mtt*mWW^3*s^3*t^5 - 575*ep*mtt*mWW^3*s^3*t^5 - 4426*ep^2*mtt*mWW^3*s^3*t^5 - 15045*ep^3*mtt*mWW^3*s^3*t^5 - 23078*ep^4*mtt*mWW^3*s^3*t^5 - 12952*ep^5*mtt*mWW^3*s^3*t^5 + 139*ep*mWW^4*s^3*t^5 + 1482*ep^2*mWW^4*s^3*t^5 + 5797*ep^3*mWW^4*s^3*t^5 + 9606*ep^4*mWW^4*s^3*t^5 + 5656*ep^5*mWW^4*s^3*t^5 + 300*mtt^5*mWW*t^6 + 3456*ep*mtt^5*mWW*t^6 + 15336*ep^2*mtt^5*mWW*t^6 + 33036*ep^3*mtt^5*mWW*t^6 + 34728*ep^4*mtt^5*mWW*t^6 + 14304*ep^5*mtt^5*mWW*t^6 + 1980*mtt^4*mWW^2*t^6 + 23436*ep*mtt^4*mWW^2*t^6 + 107100*ep^2*mtt^4*mWW^2*t^6 + 237588*ep^3*mtt^4*mWW^2*t^6 + 256968*ep^4*mtt^4*mWW^2*t^6 + 108768*ep^5*mtt^4*mWW^2*t^6 - 1578*mtt^3*mWW^3*t^6 - 19779*ep*mtt^3*mWW^3*t^6 - 96036*ep^2*mtt^3*mWW^3*t^6 - 226293*ep^3*mtt^3*mWW^3*t^6 - 259542*ep^4*mtt^3*mWW^3*t^6 - 116232*ep^5*mtt^3*mWW^3*t^6 - 3018*mtt^2*mWW^4*t^6 - 33381*ep*mtt^2*mWW^4*t^6 - 140604*ep^2*mtt^2*mWW^4*t^6 - 284103*ep^3*mtt^2*mWW^4*t^6 - 276498*ep^4*mtt^2*mWW^4*t^6 - 103896*ep^5*mtt^2*mWW^4*t^6 + 1350*mtt*mWW^5*t^6 + 15534*ep*mtt*mWW^5*t^6 + 68574*ep^2*mtt*mWW^5*t^6 + 146058*ep^3*mtt*mWW^5*t^6 + 150756*ep^4*mtt*mWW^5*t^6 + 60528*ep^5*mtt*mWW^5*t^6 + 966*mWW^6*t^6 + 10734*ep*mWW^6*t^6 + 45630*ep^2*mWW^6*t^6 + 93714*ep^3*mWW^6*t^6 + 93588*ep^4*mWW^6*t^6 + 36528*ep^5*mWW^6*t^6 - 634*mtt^4*mWW*s*t^6 - 8130*ep*mtt^4*mWW*s*t^6 - 40086*ep^2*mtt^4*mWW*s*t^6 - 94962*ep^3*mtt^4*mWW*s*t^6 - 108500*ep^4*mtt^4*mWW*s*t^6 - 48048*ep^5*mtt^4*mWW*s*t^6 - 2556*mtt^3*mWW^2*s*t^6 - 33452*ep*mtt^3*mWW^2*s*t^6 - 167352*ep^2*mtt^3*mWW^2*s*t^6 - 399244*ep^3*mtt^3*mWW^2*s*t^6 - 456132*ep^4*mtt^3*mWW^2*s*t^6 - 200784*ep^5*mtt^3*mWW^2*s*t^6 + 4592*mtt^2*mWW^3*s*t^6 + 59994*ep*mtt^2*mWW^3*s*t^6 + 300764*ep^2*mtt^2*mWW^3*s*t^6 + 722478*ep^3*mtt^2*mWW^3*s*t^6 + 835116*ep^4*mtt^2*mWW^3*s*t^6 + 373456*ep^5*mtt^2*mWW^3*s*t^6 + 1020*mtt*mWW^4*s*t^6 + 13098*ep*mtt*mWW^4*s*t^6 + 62580*ep^2*mtt*mWW^4*s*t^6 + 137230*ep^3*mtt*mWW^4*s*t^6 + 137176*ep^4*mtt*mWW^4*s*t^6 + 49536*ep^5*mtt*mWW^4*s*t^6 - 2422*mWW^5*s*t^6 - 31450*ep*mWW^5*s*t^6 - 155438*ep^2*mWW^5*s*t^6 - 364326*ep^3*mWW^5*s*t^6 - 406508*ep^4*mWW^5*s*t^6 - 173776*ep^5*mWW^5*s*t^6 + 302*mtt^3*mWW*s^2*t^6 + 4246*ep*mtt^3*mWW*s^2*t^6 + 22778*ep^2*mtt^3*mWW*s^2*t^6 + 57878*ep^3*mtt^3*mWW*s^2*t^6 + 70052*ep^4*mtt^3*mWW*s^2*t^6 + 32544*ep^5*mtt^3*mWW*s^2*t^6 + 574*mtt^2*mWW^2*s^2*t^6 + 7882*ep*mtt^2*mWW^2*s^2*t^6 + 41306*ep^2*mtt^2*mWW^2*s^2*t^6 + 101090*ep^3*mtt^2*mWW^2*s^2*t^6 + 116028*ep^4*mtt^2*mWW^2*s^2*t^6 + 50400*ep^5*mtt^2*mWW^2*s^2*t^6 - 2054*mtt*mWW^3*s^2*t^6 - 28484*ep*mtt*mWW^3*s^2*t^6 - 150808*ep^2*mtt*mWW^3*s^2*t^6 - 375334*ep^3*mtt*mWW^3*s^2*t^6 - 441396*ep^4*mtt*mWW^3*s^2*t^6 - 197904*ep^5*mtt*mWW^3*s^2*t^6 + 1178*mWW^4*s^2*t^6 + 16344*ep*mWW^4*s^2*t^6 + 86616*ep^2*mWW^4*s^2*t^6 + 216030*ep^3*mWW^4*s^2*t^6 + 254884*ep^4*mWW^4*s^2*t^6 + 114768*ep^5*mWW^4*s^2*t^6 + 32*mtt^2*mWW*s^3*t^6 + 392*ep*mtt^2*mWW*s^3*t^6 + 1804*ep^2*mtt^2*mWW*s^3*t^6 + 3868*ep^3*mtt^2*mWW*s^3*t^6 + 3864*ep^4*mtt^2*mWW*s^3*t^6 + 1440*ep^5*mtt^2*mWW*s^3*t^6 - 64*mtt*mWW^2*s^3*t^6 - 784*ep*mtt*mWW^2*s^3*t^6 - 3608*ep^2*mtt*mWW^2*s^3*t^6 - 7736*ep^3*mtt*mWW^2*s^3*t^6 - 7728*ep^4*mtt*mWW^2*s^3*t^6 - 2880*ep^5*mtt*mWW^2*s^3*t^6 + 32*mWW^3*s^3*t^6 + 392*ep*mWW^3*s^3*t^6 + 1804*ep^2*mWW^3*s^3*t^6 + 3868*ep^3*mWW^3*s^3*t^6 + 3864*ep^4*mWW^3*s^3*t^6 + 1440*ep^5*mWW^3*s^3*t^6 - 72*mtt^5*t^7 - 804*ep*mtt^5*t^7 - 3444*ep^2*mtt^5*t^7 - 7152*ep^3*mtt^5*t^7 - 7248*ep^4*mtt^5*t^7 - 2880*ep^5*mtt^5*t^7 - 1014*mtt^4*mWW*t^7 - 11508*ep*mtt^4*mWW*t^7 - 50166*ep^2*mtt^4*mWW*t^7 - 105936*ep^3*mtt^4*mWW*t^7 - 108984*ep^4*mtt^4*mWW*t^7 - 43872*ep^5*mtt^4*mWW*t^7 - 780*mtt^3*mWW^2*t^7 - 9336*ep*mtt^3*mWW^2*t^7 - 43056*ep^2*mtt^3*mWW^2*t^7 - 96012*ep^3*mtt^3*mWW^2*t^7 - 103944*ep^4*mtt^3*mWW^2*t^7 - 43872*ep^5*mtt^3*mWW^2*t^7 + 3552*mtt^2*mWW^3*t^7 + 41265*ep*mtt^2*mWW^3*t^7 + 184644*ep^2*mtt^2*mWW^3*t^7 + 400569*ep^3*mtt^2*mWW^3*t^7 + 423390*ep^4*mtt^2*mWW^3*t^7 + 175080*ep^5*mtt^2*mWW^3*t^7 - 348*mtt*mWW^4*t^7 - 4617*ep*mtt*mWW^4*t^7 - 23640*ep^2*mtt*mWW^4*t^7 - 58353*ep^3*mtt*mWW^4*t^7 - 69630*ep^4*mtt*mWW^4*t^7 - 32232*ep^5*mtt*mWW^4*t^7 - 1338*mWW^5*t^7 - 15000*ep*mWW^5*t^7 - 64338*ep^2*mWW^5*t^7 - 133116*ep^3*mWW^5*t^7 - 133584*ep^4*mWW^5*t^7 - 52224*ep^5*mWW^5*t^7 + 168*mtt^4*s*t^7 + 2044*ep*mtt^4*s*t^7 + 9576*ep^2*mtt^4*s*t^7 + 21644*ep^3*mtt^4*s*t^7 + 23688*ep^4*mtt^4*s*t^7 + 10080*ep^5*mtt^4*s*t^7 + 1446*mtt^3*mWW*s*t^7 + 18140*ep*mtt^3*mWW*s*t^7 + 87242*ep^2*mtt^3*mWW*s*t^7 + 200980*ep^3*mtt^3*mWW*s*t^7 + 222688*ep^4*mtt^3*mWW*s*t^7 + 95424*ep^5*mtt^3*mWW*s*t^7 - 1034*mtt^2*mWW^2*s*t^7 - 12400*ep*mtt^2*mWW^2*s*t^7 - 57378*ep^2*mtt^2*mWW^2*s*t^7 - 128692*ep^3*mtt^2*mWW^2*s*t^7 - 140664*ep^4*mtt^2*mWW^2*s*t^7 - 60192*ep^5*mtt^2*mWW^2*s*t^7 - 2942*mtt*mWW^3*s*t^7 - 37816*ep*mtt*mWW^3*s*t^7 - 185410*ep^2*mtt*mWW^3*s*t^7 - 432372*ep^3*mtt*mWW^3*s*t^7 - 481520*ep^4*mtt*mWW^3*s*t^7 - 206080*ep^5*mtt*mWW^3*s*t^7 + 2362*mWW^4*s*t^7 + 30020*ep*mWW^4*s*t^7 + 145874*ep^2*mWW^4*s*t^7 + 338188*ep^3*mWW^4*s*t^7 + 375544*ep^4*mWW^4*s*t^7 + 160672*ep^5*mWW^4*s*t^7 - 96*mtt^3*s^2*t^7 - 1240*ep*mtt^3*s^2*t^7 - 6132*ep^2*mtt^3*s^2*t^7 - 14492*ep^3*mtt^3*s^2*t^7 - 16440*ep^4*mtt^3*s^2*t^7 - 7200*ep^5*mtt^3*s^2*t^7 - 360*mtt^2*mWW*s^2*t^7 - 4868*ep*mtt^2*mWW*s^2*t^7 - 25020*ep^2*mtt^2*mWW*s^2*t^7 - 60496*ep^3*mtt^2*mWW*s^2*t^7 - 69216*ep^4*mtt^2*mWW*s^2*t^7 - 30240*ep^5*mtt^2*mWW*s^2*t^7 + 1008*mtt*mWW^2*s^2*t^7 + 13456*ep*mtt*mWW^2*s^2*t^7 + 68436*ep^2*mtt*mWW^2*s^2*t^7 + 164468*ep^3*mtt*mWW^2*s^2*t^7 + 187752*ep^4*mtt*mWW^2*s^2*t^7 + 82080*ep^5*mtt*mWW^2*s^2*t^7 - 552*mWW^3*s^2*t^7 - 7348*ep*mWW^3*s^2*t^7 - 37284*ep^2*mWW^3*s^2*t^7 - 89480*ep^3*mWW^3*s^2*t^7 - 102096*ep^4*mWW^3*s^2*t^7 - 44640*ep^5*mWW^3*s^2*t^7 + 240*mtt^4*t^8 + 2664*ep*mtt^4*t^8 + 11328*ep^2*mtt^4*t^8 + 23328*ep^3*mtt^4*t^8 + 23424*ep^4*mtt^4*t^8 + 9216*ep^5*mtt^4*t^8 + 864*mtt^3*mWW*t^8 + 9768*ep*mtt^3*mWW*t^8 + 42348*ep^2*mtt^3*mWW*t^8 + 88764*ep^3*mtt^3*mWW*t^8 + 90456*ep^4*mtt^3*mWW*t^8 + 36000*ep^5*mtt^3*mWW*t^8 - 1296*mtt^2*mWW^2*t^8 - 14448*ep*mtt^2*mWW^2*t^8 - 61692*ep^2*mtt^2*mWW^2*t^8 - 127428*ep^3*mtt^2*mWW^2*t^8 - 128136*ep^4*mtt^2*mWW^2*t^8 - 50400*ep^5*mtt^2*mWW^2*t^8 - 960*mtt*mWW^3*t^8 - 11043*ep*mtt*mWW^3*t^8 - 48768*ep^2*mtt*mWW^3*t^8 - 104043*ep^3*mtt*mWW^3*t^8 - 107754*ep^4*mtt*mWW^3*t^8 - 43512*ep^5*mtt*mWW^3*t^8 + 1152*mWW^4*t^8 + 13059*ep*mWW^4*t^8 + 56784*ep^2*mWW^4*t^8 + 119379*ep^3*mWW^4*t^8 + 122010*ep^4*mWW^4*t^8 + 48696*ep^5*mWW^4*t^8 - 392*mtt^3*s*t^8 - 4732*ep*mtt^3*s*t^8 - 21952*ep^2*mtt^3*s*t^8 - 49028*ep^3*mtt^3*s*t^8 - 52920*ep^4*mtt^3*s*t^8 - 22176*ep^5*mtt^3*s*t^8 - 304*mtt^2*mWW*s*t^8 - 3952*ep*mtt^2*mWW*s*t^8 - 19460*ep^2*mtt^2*mWW*s*t^8 - 45212*ep^3*mtt^2*mWW*s*t^8 - 49848*ep^4*mtt^2*mWW*s*t^8 - 21024*ep^5*mtt^2*mWW*s*t^8 + 1784*mtt*mWW^2*s*t^8 + 22100*ep*mtt*mWW^2*s*t^8 + 104776*ep^2*mtt*mWW^2*s*t^8 + 237508*ep^3*mtt*mWW^2*s*t^8 + 258456*ep^4*mtt*mWW^2*s*t^8 + 108576*ep^5*mtt*mWW^2*s*t^8 - 1088*mWW^3*s*t^8 - 13416*ep*mWW^3*s*t^8 - 63364*ep^2*mWW^3*s*t^8 - 143268*ep^3*mWW^3*s*t^8 - 155688*ep^4*mWW^3*s*t^8 - 65376*ep^5*mWW^3*s*t^8 + 128*mtt^2*s^2*t^8 + 1632*ep*mtt^2*s^2*t^8 + 7936*ep^2*mtt^2*s^2*t^8 + 18360*ep^3*mtt^2*s^2*t^8 + 20304*ep^4*mtt^2*s^2*t^8 + 8640*ep^5*mtt^2*s^2*t^8 - 256*mtt*mWW*s^2*t^8 - 3264*ep*mtt*mWW*s^2*t^8 - 15872*ep^2*mtt*mWW*s^2*t^8 - 36720*ep^3*mtt*mWW*s^2*t^8 - 40608*ep^4*mtt*mWW*s^2*t^8 - 17280*ep^5*mtt*mWW*s^2*t^8 + 128*mWW^2*s^2*t^8 + 1632*ep*mWW^2*s^2*t^8 + 7936*ep^2*mWW^2*s^2*t^8 + 18360*ep^3*mWW^2*s^2*t^8 + 20304*ep^4*mWW^2*s^2*t^8 + 8640*ep^5*mWW^2*s^2*t^8 - 264*mtt^3*t^9 - 2916*ep*mtt^3*t^9 - 12324*ep^2*mtt^3*t^9 - 25200*ep^3*mtt^3*t^9 - 25104*ep^4*mtt^3*t^9 - 9792*ep^5*mtt^3*t^9 + 24*mtt^2*mWW*t^9 + 204*ep*mtt^2*mWW*t^9 + 588*ep^2*mtt^2*mWW*t^9 + 696*ep^3*mtt^2*mWW*t^9 + 288*ep^4*mtt^2*mWW*t^9 + 744*mtt*mWW^2*t^9 + 8340*ep*mtt*mWW^2*t^9 + 35796*ep^2*mtt*mWW^2*t^9 + 74208*ep^3*mtt*mWW^2*t^9 + 74736*ep^4*mtt*mWW^2*t^9 + 29376*ep^5*mtt*mWW^2*t^9 - 504*mWW^3*t^9 - 5628*ep*mWW^3*t^9 - 24060*ep^2*mWW^3*t^9 - 49704*ep^3*mWW^3*t^9 - 49920*ep^4*mWW^3*t^9 - 19584*ep^5*mWW^3*t^9 + 224*mtt^2*s*t^9 + 2688*ep*mtt^2*s*t^9 + 12376*ep^2*mtt^2*s*t^9 + 27384*ep^3*mtt^2*s*t^9 + 29232*ep^4*mtt^2*s*t^9 + 12096*ep^5*mtt^2*s*t^9 - 448*mtt*mWW*s*t^9 - 5376*ep*mtt*mWW*s*t^9 - 24752*ep^2*mtt*mWW*s*t^9 - 54768*ep^3*mtt*mWW*s*t^9 - 58464*ep^4*mtt*mWW*s*t^9 - 24192*ep^5*mtt*mWW*s*t^9 + 224*mWW^2*s*t^9 + 2688*ep*mWW^2*s*t^9 + 12376*ep^2*mWW^2*s*t^9 + 27384*ep^3*mWW^2*s*t^9 + 29232*ep^4*mWW^2*s*t^9 + 12096*ep^5*mWW^2*s*t^9 + 96*mtt^2*t^10 + 1056*ep*mtt^2*t^10 + 4440*ep^2*mtt^2*t^10 + 9024*ep^3*mtt^2*t^10 + 8928*ep^4*mtt^2*t^10 + 3456*ep^5*mtt^2*t^10 - 192*mtt*mWW*t^10 - 2112*ep*mtt*mWW*t^10 - 8880*ep^2*mtt*mWW*t^10 - 18048*ep^3*mtt*mWW*t^10 - 17856*ep^4*mtt*mWW*t^10 - 6912*ep^5*mtt*mWW*t^10 + 96*mWW^2*t^10 + 1056*ep*mWW^2*t^10 + 4440*ep^2*mWW^2*t^10 + 9024*ep^3*mWW^2*t^10 + 8928*ep^4*mWW^2*t^10 + 3456*ep^5*mWW^2*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*(mtt - mWW)^2*mWW^3*(mtt - s)^2*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((mtt - 2*mWW - s)*(-36*ep*mtt^8*mWW^6*s^3 - 102*ep^2*mtt^8*mWW^6*s^3 + 476*ep^3*mtt^8*mWW^6*s^3 + 1462*ep^4*mtt^8*mWW^6*s^3 + 920*ep^5*mtt^8*mWW^6*s^3 + 228*ep*mtt^7*mWW^7*s^3 + 884*ep^2*mtt^7*mWW^7*s^3 - 2948*ep^3*mtt^7*mWW^7*s^3 - 11524*ep^4*mtt^7*mWW^7*s^3 - 8616*ep^5*mtt^7*mWW^7*s^3 - 496*ep*mtt^6*mWW^8*s^3 - 2390*ep^2*mtt^6*mWW^8*s^3 + 5976*ep^3*mtt^6*mWW^8*s^3 + 28094*ep^4*mtt^6*mWW^8*s^3 + 22720*ep^5*mtt^6*mWW^8*s^3 + 456*ep*mtt^5*mWW^9*s^3 + 2772*ep^2*mtt^5*mWW^9*s^3 - 4168*ep^3*mtt^5*mWW^9*s^3 - 26636*ep^4*mtt^5*mWW^9*s^3 - 23152*ep^5*mtt^5*mWW^9*s^3 - 132*ep*mtt^4*mWW^10*s^3 - 1298*ep^2*mtt^4*mWW^10*s^3 - 1140*ep^3*mtt^4*mWW^10*s^3 + 4338*ep^4*mtt^4*mWW^10*s^3 + 5272*ep^5*mtt^4*mWW^10*s^3 - 44*ep*mtt^3*mWW^11*s^3 + 44*ep^2*mtt^3*mWW^11*s^3 + 2892*ep^3*mtt^3*mWW^11*s^3 + 8020*ep^4*mtt^3*mWW^11*s^3 + 5816*ep^5*mtt^3*mWW^11*s^3 + 24*ep*mtt^2*mWW^12*s^3 + 78*ep^2*mtt^2*mWW^12*s^3 - 1216*ep^3*mtt^2*mWW^12*s^3 - 4070*ep^4*mtt^2*mWW^12*s^3 - 3184*ep^5*mtt^2*mWW^12*s^3 + 12*ep^2*mtt*mWW^13*s^3 + 128*ep^3*mtt*mWW^13*s^3 + 316*ep^4*mtt*mWW^13*s^3 + 224*ep^5*mtt*mWW^13*s^3 + 180*ep*mtt^7*mWW^6*s^4 + 510*ep^2*mtt^7*mWW^6*s^4 - 2380*ep^3*mtt^7*mWW^6*s^4 - 7310*ep^4*mtt^7*mWW^6*s^4 - 4600*ep^5*mtt^7*mWW^6*s^4 - 876*ep*mtt^6*mWW^7*s^4 - 3296*ep^2*mtt^6*mWW^7*s^4 + 11256*ep^3*mtt^6*mWW^7*s^4 + 42708*ep^4*mtt^6*mWW^7*s^4 + 31120*ep^5*mtt^6*mWW^7*s^4 + 1356*ep*mtt^5*mWW^8*s^4 + 6548*ep^2*mtt^5*mWW^8*s^4 - 15724*ep^3*mtt^5*mWW^8*s^4 - 73412*ep^4*mtt^5*mWW^8*s^4 - 57896*ep^5*mtt^5*mWW^8*s^4 - 704*ep*mtt^4*mWW^9*s^4 - 4970*ep^2*mtt^4*mWW^9*s^4 + 3796*ep^3*mtt^4*mWW^9*s^4 + 36822*ep^4*mtt^4*mWW^9*s^4 + 32360*ep^5*mtt^4*mWW^9*s^4 - 60*ep*mtt^3*mWW^10*s^4 + 934*ep^2*mtt^3*mWW^10*s^4 + 7188*ep^3*mtt^3*mWW^10*s^4 + 14394*ep^4*mtt^3*mWW^10*s^4 + 8920*ep^5*mtt^3*mWW^10*s^4 + 108*ep*mtt^2*mWW^11*s^4 + 268*ep^2*mtt^2*mWW^11*s^4 - 4904*ep^3*mtt^2*mWW^11*s^4 - 15376*ep^4*mtt^2*mWW^11*s^4 - 11392*ep^5*mtt^2*mWW^11*s^4 - 4*ep*mtt*mWW^12*s^4 + 8*ep^2*mtt*mWW^12*s^4 + 804*ep^3*mtt*mWW^12*s^4 + 2264*ep^4*mtt*mWW^12*s^4 + 1544*ep^5*mtt*mWW^12*s^4 - 2*ep^2*mWW^13*s^4 - 36*ep^3*mWW^13*s^4 - 90*ep^4*mWW^13*s^4 - 56*ep^5*mWW^13*s^4 - 360*ep*mtt^6*mWW^6*s^5 - 1020*ep^2*mtt^6*mWW^6*s^5 + 4760*ep^3*mtt^6*mWW^6*s^5 + 14620*ep^4*mtt^6*mWW^6*s^5 + 9200*ep^5*mtt^6*mWW^6*s^5 + 1260*ep*mtt^5*mWW^7*s^5 + 4662*ep^2*mtt^5*mWW^7*s^5 - 16056*ep^3*mtt^5*mWW^7*s^5 - 59370*ep^4*mtt^5*mWW^7*s^5 - 42000*ep^5*mtt^5*mWW^7*s^5 - 1196*ep*mtt^4*mWW^8*s^5 - 6236*ep^2*mtt^4*mWW^8*s^5 + 12680*ep^3*mtt^4*mWW^8*s^5 + 62456*ep^4*mtt^4*mWW^8*s^5 + 48048*ep^5*mtt^4*mWW^8*s^5 + 132*ep*mtt^3*mWW^9*s^5 + 2480*ep^2*mtt^3*mWW^9*s^5 + 4228*ep^3*mtt^3*mWW^9*s^5 - 2320*ep^4*mtt^3*mWW^9*s^5 - 4488*ep^5*mtt^3*mWW^9*s^5 + 180*ep*mtt^2*mWW^10*s^5 + 192*ep^2*mtt^2*mWW^10*s^5 - 7260*ep^3*mtt^2*mWW^10*s^5 - 20400*ep^4*mtt^2*mWW^10*s^5 - 14136*ep^5*mtt^2*mWW^10*s^5 - 16*ep*mtt*mWW^11*s^5 - 70*ep^2*mtt*mWW^11*s^5 + 1780*ep^3*mtt*mWW^11*s^5 + 5338*ep^4*mtt*mWW^11*s^5 + 3576*ep^5*mtt*mWW^11*s^5 - 8*ep^2*mWW^12*s^5 - 132*ep^3*mWW^12*s^5 - 324*ep^4*mWW^12*s^5 - 200*ep^5*mWW^12*s^5 + 360*ep*mtt^5*mWW^6*s^6 + 1020*ep^2*mtt^5*mWW^6*s^6 - 4760*ep^3*mtt^5*mWW^6*s^6 - 14620*ep^4*mtt^5*mWW^6*s^6 - 9200*ep^5*mtt^5*mWW^6*s^6 - 804*ep*mtt^4*mWW^7*s^6 - 3050*ep^2*mtt^4*mWW^7*s^6 + 10112*ep^3*mtt^4*mWW^7*s^6 + 37102*ep^4*mtt^4*mWW^7*s^6 + 25440*ep^5*mtt^4*mWW^7*s^6 + 304*ep*mtt^3*mWW^8*s^6 + 2366*ep^2*mtt^3*mWW^8*s^6 - 1920*ep^3*mtt^3*mWW^8*s^6 - 16502*ep^4*mtt^3*mWW^8*s^6 - 12928*ep^5*mtt^3*mWW^8*s^6 + 132*ep*mtt^2*mWW^9*s^6 - 186*ep^2*mtt^2*mWW^9*s^6 - 4732*ep^3*mtt^2*mWW^9*s^6 - 10670*ep^4*mtt^2*mWW^9*s^6 - 6568*ep^5*mtt^2*mWW^9*s^6 - 24*ep*mtt*mWW^10*s^6 - 138*ep^2*mtt*mWW^10*s^6 + 1832*ep^3*mtt*mWW^10*s^6 + 5698*ep^4*mtt*mWW^10*s^6 + 3776*ep^5*mtt*mWW^10*s^6 - 12*ep^2*mWW^11*s^6 - 180*ep^3*mWW^11*s^6 - 432*ep^4*mWW^11*s^6 - 264*ep^5*mWW^11*s^6 - 180*ep*mtt^4*mWW^6*s^7 - 510*ep^2*mtt^4*mWW^6*s^7 + 2380*ep^3*mtt^4*mWW^6*s^7 + 7310*ep^4*mtt^4*mWW^6*s^7 + 4600*ep^5*mtt^4*mWW^6*s^7 + 192*ep*mtt^3*mWW^7*s^7 + 878*ep^2*mtt^3*mWW^7*s^7 - 2340*ep^3*mtt^3*mWW^7*s^7 - 9306*ep^4*mtt^3*mWW^7*s^7 - 6280*ep^5*mtt^3*mWW^7*s^7 + 36*ep*mtt^2*mWW^8*s^7 - 266*ep^2*mtt^2*mWW^8*s^7 - 1184*ep^3*mtt^2*mWW^8*s^7 - 1186*ep^4*mtt^2*mWW^8*s^7 - 304*ep^5*mtt^2*mWW^8*s^7 - 16*ep*mtt*mWW^9*s^7 - 94*ep^2*mtt*mWW^9*s^7 + 900*ep^3*mtt*mWW^9*s^7 + 2858*ep^4*mtt*mWW^9*s^7 + 1880*ep^5*mtt*mWW^9*s^7 - 8*ep^2*mWW^10*s^7 - 108*ep^3*mWW^10*s^7 - 252*ep^4*mWW^10*s^7 - 152*ep^5*mWW^10*s^7 + 36*ep*mtt^3*mWW^6*s^8 + 102*ep^2*mtt^3*mWW^6*s^8 - 476*ep^3*mtt^3*mWW^6*s^8 - 1462*ep^4*mtt^3*mWW^6*s^8 - 920*ep^5*mtt^3*mWW^6*s^8 - 78*ep^2*mtt^2*mWW^7*s^8 - 24*ep^3*mtt^2*mWW^7*s^8 + 390*ep^4*mtt^2*mWW^7*s^8 + 336*ep^5*mtt^2*mWW^7*s^8 - 4*ep*mtt*mWW^8*s^8 - 22*ep^2*mtt*mWW^8*s^8 + 172*ep^3*mtt*mWW^8*s^8 + 550*ep^4*mtt*mWW^8*s^8 + 360*ep^5*mtt*mWW^8*s^8 - 2*ep^2*mWW^9*s^8 - 24*ep^3*mWW^9*s^8 - 54*ep^4*mWW^9*s^8 - 32*ep^5*mWW^9*s^8 + 12*ep*mtt^13*mWW^3*t + 176*ep^2*mtt^13*mWW^3*t + 860*ep^3*mtt^13*mWW^3*t + 1672*ep^4*mtt^13*mWW^3*t + 1120*ep^5*mtt^13*mWW^3*t - 80*ep*mtt^12*mWW^4*t - 1200*ep^2*mtt^12*mWW^4*t - 5976*ep^3*mtt^12*mWW^4*t - 11848*ep^4*mtt^12*mWW^4*t - 8096*ep^5*mtt^12*mWW^4*t + 224*ep*mtt^11*mWW^5*t + 3416*ep^2*mtt^11*mWW^5*t + 17320*ep^3*mtt^11*mWW^5*t + 35104*ep^4*mtt^11*mWW^5*t + 24576*ep^5*mtt^11*mWW^5*t - 336*ep*mtt^10*mWW^6*t - 5184*ep^2*mtt^10*mWW^6*t - 26792*ep^3*mtt^10*mWW^6*t - 55816*ep^4*mtt^10*mWW^6*t - 40352*ep^5*mtt^10*mWW^6*t + 280*ep*mtt^9*mWW^7*t + 4360*ep^2*mtt^9*mWW^7*t + 23120*ep^3*mtt^9*mWW^7*t + 50160*ep^4*mtt^9*mWW^7*t + 38080*ep^5*mtt^9*mWW^7*t - 112*ep*mtt^8*mWW^8*t - 1776*ep^2*mtt^8*mWW^8*t - 9960*ep^3*mtt^8*mWW^8*t - 23512*ep^4*mtt^8*mWW^8*t - 19680*ep^5*mtt^8*mWW^8*t + 40*ep^2*mtt^7*mWW^9*t + 696*ep^3*mtt^7*mWW^9*t + 3168*ep^4*mtt^7*mWW^9*t + 4096*ep^5*mtt^7*mWW^9*t + 16*ep*mtt^6*mWW^10*t + 224*ep^2*mtt^6*mWW^10*t + 1000*ep^3*mtt^6*mWW^10*t + 1576*ep^4*mtt^6*mWW^10*t + 544*ep^5*mtt^6*mWW^10*t - 4*ep*mtt^5*mWW^11*t - 56*ep^2*mtt^5*mWW^11*t - 268*ep^3*mtt^5*mWW^11*t - 504*ep^4*mtt^5*mWW^11*t - 288*ep^5*mtt^5*mWW^11*t - 60*ep*mtt^12*mWW^3*s*t - 952*ep^2*mtt^12*mWW^3*s*t - 4852*ep^3*mtt^12*mWW^3*s*t - 9656*ep^4*mtt^12*mWW^3*s*t - 6560*ep^5*mtt^12*mWW^3*s*t - 12*mtt^11*mWW^4*s*t + 230*ep*mtt^11*mWW^4*s*t + 5612*ep^2*mtt^11*mWW^4*s*t + 31610*ep^3*mtt^11*mWW^4*s*t + 66032*ep^4*mtt^11*mWW^4*s*t + 46368*ep^5*mtt^11*mWW^4*s*t + 68*mtt^10*mWW^5*s*t - 148*ep*mtt^10*mWW^5*s*t - 13504*ep^2*mtt^10*mWW^5*s*t - 86264*ep^3*mtt^10*mWW^5*s*t - 190688*ep^4*mtt^10*mWW^5*s*t - 139264*ep^5*mtt^10*mWW^5*s*t - 156*mtt^9*mWW^6*s*t - 532*ep*mtt^9*mWW^6*s*t + 16964*ep^2*mtt^9*mWW^6*s*t + 126984*ep^3*mtt^9*mWW^6*s*t + 299820*ep^4*mtt^9*mWW^6*s*t + 229680*ep^5*mtt^9*mWW^6*s*t + 180*mtt^8*mWW^7*s*t + 1068*ep*mtt^8*mWW^7*s*t - 11792*ep^2*mtt^8*mWW^7*s*t - 107216*ep^3*mtt^8*mWW^7*s*t - 273688*ep^4*mtt^8*mWW^7*s*t - 223072*ep^5*mtt^8*mWW^7*s*t - 100*mtt^7*mWW^8*s*t - 688*ep*mtt^7*mWW^8*s*t + 4428*ep^2*mtt^7*mWW^8*s*t + 49372*ep^3*mtt^7*mWW^8*s*t + 139460*ep^4*mtt^7*mWW^8*s*t + 125008*ep^5*mtt^7*mWW^8*s*t + 12*mtt^6*mWW^9*s*t + 52*ep*mtt^6*mWW^9*s*t - 736*ep^2*mtt^6*mWW^9*s*t - 8360*ep^3*mtt^6*mWW^9*s*t - 29968*ep^4*mtt^6*mWW^9*s*t - 34240*ep^5*mtt^6*mWW^9*s*t + 12*mtt^5*mWW^10*s*t + 100*ep*mtt^5*mWW^10*s*t - 180*ep^2*mtt^5*mWW^10*s*t - 2616*ep^3*mtt^5*mWW^10*s*t - 4108*ep^4*mtt^5*mWW^10*s*t + 592*ep^5*mtt^5*mWW^10*s*t - 4*mtt^4*mWW^11*s*t - 16*ep*mtt^4*mWW^11*s*t + 232*ep^2*mtt^4*mWW^11*s*t + 1636*ep^3*mtt^4*mWW^11*s*t + 3264*ep^4*mtt^4*mWW^11*s*t + 1728*ep^5*mtt^4*mWW^11*s*t - 6*ep*mtt^3*mWW^12*s*t - 72*ep^2*mtt^3*mWW^12*s*t - 294*ep^3*mtt^3*mWW^12*s*t - 468*ep^4*mtt^3*mWW^12*s*t - 240*ep^5*mtt^3*mWW^12*s*t + 84*ep*mtt^11*mWW^3*s^2*t + 1736*ep^2*mtt^11*mWW^3*s^2*t + 9884*ep^3*mtt^11*mWW^3*s^2*t + 20776*ep^4*mtt^11*mWW^3*s^2*t + 14560*ep^5*mtt^11*mWW^3*s^2*t + 96*mtt^10*mWW^4*s^2*t + 536*ep*mtt^10*mWW^4*s^2*t - 7812*ep^2*mtt^10*mWW^4*s^2*t - 64204*ep^3*mtt^10*mWW^4*s^2*t - 149688*ep^4*mtt^10*mWW^4*s^2*t - 110368*ep^5*mtt^10*mWW^4*s^2*t - 496*mtt^9*mWW^5*s^2*t - 4200*ep*mtt^9*mWW^5*s^2*t + 12454*ep^2*mtt^9*mWW^5*s^2*t + 177396*ep^3*mtt^9*mWW^5*s^2*t + 457022*ep^4*mtt^9*mWW^5*s^2*t + 354104*ep^5*mtt^9*mWW^5*s^2*t + 1024*mtt^8*mWW^6*s^2*t + 9848*ep*mtt^8*mWW^6*s^2*t - 6686*ep^2*mtt^8*mWW^6*s^2*t - 272288*ep^3*mtt^8*mWW^6*s^2*t - 771130*ep^4*mtt^8*mWW^6*s^2*t - 628328*ep^5*mtt^8*mWW^6*s^2*t - 1040*mtt^7*mWW^7*s^2*t - 10808*ep*mtt^7*mWW^7*s^2*t - 1894*ep^2*mtt^7*mWW^7*s^2*t + 249636*ep^3*mtt^7*mWW^7*s^2*t + 768602*ep^4*mtt^7*mWW^7*s^2*t + 660904*ep^5*mtt^7*mWW^7*s^2*t + 480*mtt^6*mWW^8*s^2*t + 5216*ep*mtt^6*mWW^8*s^2*t + 1506*ep^2*mtt^6*mWW^8*s^2*t - 128072*ep^3*mtt^6*mWW^8*s^2*t - 423498*ep^4*mtt^6*mWW^8*s^2*t - 392232*ep^5*mtt^6*mWW^8*s^2*t - 16*mtt^5*mWW^9*s^2*t + 56*ep*mtt^5*mWW^9*s^2*t + 2030*ep^2*mtt^5*mWW^9*s^2*t + 19572*ep^3*mtt^5*mWW^9*s^2*t + 76790*ep^4*mtt^5*mWW^9*s^2*t + 93208*ep^5*mtt^5*mWW^9*s^2*t - 64*mtt^4*mWW^10*s^2*t - 936*ep*mtt^4*mWW^10*s^2*t - 1210*ep^2*mtt^4*mWW^10*s^2*t + 14112*ep^3*mtt^4*mWW^10*s^2*t + 37154*ep^4*mtt^4*mWW^10*s^2*t + 19464*ep^5*mtt^4*mWW^10*s^2*t + 16*mtt^3*mWW^11*s^2*t + 148*ep*mtt^3*mWW^11*s^2*t - 394*ep^2*mtt^3*mWW^11*s^2*t - 6064*ep^3*mtt^3*mWW^11*s^2*t - 15290*ep^4*mtt^3*mWW^11*s^2*t - 10856*ep^5*mtt^3*mWW^11*s^2*t + 56*ep*mtt^2*mWW^12*s^2*t + 250*ep^2*mtt^2*mWW^12*s^2*t - 108*ep^3*mtt^2*mWW^12*s^2*t - 998*ep^4*mtt^2*mWW^12*s^2*t - 600*ep^5*mtt^2*mWW^12*s^2*t + 20*ep^2*mtt*mWW^13*s^2*t + 136*ep^3*mtt*mWW^13*s^2*t + 260*ep^4*mtt*mWW^13*s^2*t + 144*ep^5*mtt*mWW^13*s^2*t + 84*ep*mtt^10*mWW^3*s^3*t - 280*ep^2*mtt^10*mWW^3*s^3*t - 5572*ep^3*mtt^10*mWW^3*s^3*t - 15512*ep^4*mtt^10*mWW^3*s^3*t - 12320*ep^5*mtt^10*mWW^3*s^3*t - 324*mtt^9*mWW^4*s^3*t - 3566*ep*mtt^9*mWW^4*s^3*t - 3780*ep^2*mtt^9*mWW^4*s^3*t + 56070*ep^3*mtt^9*mWW^4*s^3*t + 174944*ep^4*mtt^9*mWW^4*s^3*t + 141856*ep^5*mtt^9*mWW^4*s^3*t + 1500*mtt^8*mWW^5*s^3*t + 15816*ep*mtt^8*mWW^5*s^3*t + 21348*ep^2*mtt^8*mWW^5*s^3*t - 204152*ep^3*mtt^8*mWW^5*s^3*t - 668056*ep^4*mtt^8*mWW^5*s^3*t - 552416*ep^5*mtt^8*mWW^5*s^3*t - 2716*mtt^7*mWW^6*s^3*t - 29404*ep*mtt^7*mWW^6*s^3*t - 43180*ep^2*mtt^7*mWW^6*s^3*t + 381608*ep^3*mtt^7*mWW^6*s^3*t + 1292868*ep^4*mtt^7*mWW^6*s^3*t + 1095840*ep^5*mtt^7*mWW^6*s^3*t + 2324*mtt^6*mWW^7*s^3*t + 26296*ep*mtt^6*mWW^7*s^3*t + 39894*ep^2*mtt^6*mWW^7*s^3*t - 385640*ep^3*mtt^6*mWW^7*s^3*t - 1348050*ep^4*mtt^6*mWW^7*s^3*t - 1183080*ep^5*mtt^6*mWW^7*s^3*t - 796*mtt^5*mWW^8*s^3*t - 8572*ep*mtt^5*mWW^8*s^3*t - 10638*ep^2*mtt^5*mWW^8*s^3*t + 175428*ep^3*mtt^5*mWW^8*s^3*t + 639122*ep^4*mtt^5*mWW^8*s^3*t + 606992*ep^5*mtt^5*mWW^8*s^3*t - 92*mtt^4*mWW^9*s^3*t - 2520*ep*mtt^4*mWW^9*s^3*t - 7824*ep^2*mtt^4*mWW^9*s^3*t + 9364*ep^3*mtt^4*mWW^9*s^3*t + 13480*ep^4*mtt^4*mWW^9*s^3*t - 35408*ep^5*mtt^4*mWW^9*s^3*t + 124*mtt^3*mWW^10*s^3*t + 1908*ep*mtt^3*mWW^10*s^3*t + 4104*ep^2*mtt^3*mWW^10*s^3*t - 32224*ep^3*mtt^3*mWW^10*s^3*t - 103680*ep^4*mtt^3*mWW^10*s^3*t - 73408*ep^5*mtt^3*mWW^10*s^3*t - 20*mtt^2*mWW^11*s^3*t + 36*ep*mtt^2*mWW^11*s^3*t + 718*ep^2*mtt^2*mWW^11*s^3*t + 3548*ep^3*mtt^2*mWW^11*s^3*t + 9262*ep^4*mtt^2*mWW^11*s^3*t + 7960*ep^5*mtt^2*mWW^11*s^3*t - 78*ep*mtt*mWW^12*s^3*t - 330*ep^2*mtt*mWW^12*s^3*t + 1870*ep^3*mtt*mWW^12*s^3*t + 6282*ep^4*mtt*mWW^12*s^3*t + 4400*ep^5*mtt*mWW^12*s^3*t - 32*ep^2*mWW^13*s^3*t - 300*ep^3*mWW^13*s^3*t - 660*ep^4*mWW^13*s^3*t - 416*ep^5*mWW^13*s^3*t - 420*ep*mtt^9*mWW^3*s^4*t - 3640*ep^2*mtt^9*mWW^3*s^4*t - 10780*ep^3*mtt^9*mWW^3*s^4*t - 13160*ep^4*mtt^9*mWW^3*s^4*t - 5600*ep^5*mtt^9*mWW^3*s^4*t + 600*mtt^8*mWW^4*s^4*t + 7340*ep*mtt^8*mWW^4*s^4*t + 23660*ep^2*mtt^8*mWW^4*s^4*t - 5320*ep^3*mtt^8*mWW^4*s^4*t - 111160*ep^4*mtt^8*mWW^4*s^4*t - 109920*ep^5*mtt^8*mWW^4*s^4*t - 2440*mtt^7*mWW^5*s^4*t - 26580*ep*mtt^7*mWW^5*s^4*t - 60030*ep^2*mtt^7*mWW^5*s^4*t + 166660*ep^3*mtt^7*mWW^5*s^4*t + 701750*ep^4*mtt^7*mWW^5*s^4*t + 604440*ep^5*mtt^7*mWW^5*s^4*t + 3752*mtt^6*mWW^6*s^4*t + 41452*ep*mtt^6*mWW^6*s^4*t + 80272*ep^2*mtt^6*mWW^6*s^4*t - 405280*ep^3*mtt^6*mWW^6*s^4*t - 1491260*ep^4*mtt^6*mWW^6*s^4*t - 1268480*ep^5*mtt^6*mWW^6*s^4*t - 2536*mtt^5*mWW^7*s^4*t - 28384*ep*mtt^5*mWW^7*s^4*t - 51306*ep^2*mtt^5*mWW^7*s^4*t + 382528*ep^3*mtt^5*mWW^7*s^4*t + 1384178*ep^4*mtt^5*mWW^7*s^4*t + 1210624*ep^5*mtt^5*mWW^7*s^4*t + 488*mtt^4*mWW^8*s^4*t + 3272*ep*mtt^4*mWW^8*s^4*t + 1264*ep^2*mtt^4*mWW^8*s^4*t - 102256*ep^3*mtt^4*mWW^8*s^4*t - 387064*ep^4*mtt^4*mWW^8*s^4*t - 391544*ep^5*mtt^4*mWW^8*s^4*t + 232*mtt^3*mWW^9*s^4*t + 4396*ep*mtt^3*mWW^9*s^4*t + 12414*ep^2*mtt^3*mWW^9*s^4*t - 46644*ep^3*mtt^3*mWW^9*s^4*t - 153390*ep^4*mtt^3*mWW^9*s^4*t - 90648*ep^5*mtt^3*mWW^9*s^4*t - 104*mtt^2*mWW^10*s^4*t - 868*ep*mtt^2*mWW^10*s^4*t - 1296*ep^2*mtt^2*mWW^10*s^4*t + 19368*ep^3*mtt^2*mWW^10*s^4*t + 60252*ep^4*mtt^2*mWW^10*s^4*t + 43424*ep^5*mtt^2*mWW^10*s^4*t + 8*mtt*mWW^11*s^4*t - 212*ep*mtt*mWW^11*s^4*t - 1278*ep^2*mtt*mWW^11*s^4*t + 2444*ep^3*mtt*mWW^11*s^4*t + 11470*ep^4*mtt*mWW^11*s^4*t + 8736*ep^5*mtt*mWW^11*s^4*t + 4*ep*mWW^12*s^4*t - 60*ep^2*mWW^12*s^4*t - 720*ep^3*mWW^12*s^4*t - 1616*ep^4*mWW^12*s^4*t - 1032*ep^5*mWW^12*s^4*t + 588*ep*mtt^8*mWW^3*s^5*t + 6104*ep^2*mtt^8*mWW^3*s^5*t + 22820*ep^3*mtt^8*mWW^3*s^5*t + 36568*ep^4*mtt^8*mWW^3*s^5*t + 21280*ep^5*mtt^8*mWW^3*s^5*t - 660*mtt^7*mWW^4*s^5*t - 7990*ep*mtt^7*mWW^4*s^5*t - 29820*ep^2*mtt^7*mWW^4*s^5*t - 27034*ep^3*mtt^7*mWW^4*s^5*t + 41328*ep^4*mtt^7*mWW^4*s^5*t + 58976*ep^5*mtt^7*mWW^4*s^5*t + 2300*mtt^6*mWW^5*s^5*t + 24796*ep*mtt^6*mWW^5*s^5*t + 58904*ep^2*mtt^6*mWW^5*s^5*t - 123720*ep^3*mtt^6*mWW^5*s^5*t - 558624*ep^4*mtt^6*mWW^5*s^5*t - 477696*ep^5*mtt^6*mWW^5*s^5*t - 2868*mtt^5*mWW^6*s^5*t - 31400*ep*mtt^5*mWW^6*s^5*t - 60510*ep^2*mtt^5*mWW^6*s^5*t + 308672*ep^3*mtt^5*mWW^6*s^5*t + 1108586*ep^4*mtt^5*mWW^6*s^5*t + 920792*ep^5*mtt^5*mWW^6*s^5*t + 1356*mtt^4*mWW^7*s^5*t + 13776*ep*mtt^4*mWW^7*s^5*t + 22860*ep^2*mtt^4*mWW^7*s^5*t - 211940*ep^3*mtt^4*mWW^7*s^5*t - 744916*ep^4*mtt^4*mWW^7*s^5*t - 644240*ep^5*mtt^4*mWW^7*s^5*t + 24*mtt^3*mWW^8*s^5*t + 2402*ep*mtt^3*mWW^8*s^5*t + 8478*ep^2*mtt^3*mWW^8*s^5*t + 4734*ep^3*mtt^3*mWW^8*s^5*t + 29114*ep^4*mtt^3*mWW^8*s^5*t + 63552*ep^5*mtt^3*mWW^8*s^5*t - 184*mtt^2*mWW^9*s^5*t - 2120*ep*mtt^2*mWW^9*s^5*t - 4678*ep^2*mtt^2*mWW^9*s^5*t + 29460*ep^3*mtt^2*mWW^9*s^5*t + 90402*ep^4*mtt^2*mWW^9*s^5*t + 57096*ep^5*mtt^2*mWW^9*s^5*t + 32*mtt*mWW^10*s^5*t - 100*ep*mtt*mWW^10*s^5*t - 1396*ep^2*mtt*mWW^10*s^5*t - 2516*ep^3*mtt*mWW^10*s^5*t - 1428*ep^4*mtt*mWW^10*s^5*t + 856*ep^5*mtt*mWW^10*s^5*t + 16*ep*mWW^11*s^5*t + 58*ep^2*mWW^11*s^5*t - 124*ep^3*mWW^11*s^5*t - 454*ep^4*mWW^11*s^5*t - 360*ep^5*mWW^11*s^5*t - 420*ep*mtt^7*mWW^3*s^6*t - 4648*ep^2*mtt^7*mWW^3*s^6*t - 18508*ep^3*mtt^7*mWW^3*s^6*t - 31304*ep^4*mtt^7*mWW^3*s^6*t - 19040*ep^5*mtt^7*mWW^3*s^6*t + 432*mtt^6*mWW^4*s^6*t + 4960*ep*mtt^6*mWW^4*s^6*t + 18228*ep^2*mtt^6*mWW^4*s^6*t + 18900*ep^3*mtt^6*mWW^4*s^6*t - 16072*ep^4*mtt^6*mWW^4*s^6*t - 27488*ep^5*mtt^6*mWW^4*s^6*t - 1248*mtt^5*mWW^5*s^6*t - 13232*ep*mtt^5*mWW^5*s^6*t - 28886*ep^2*mtt^5*mWW^5*s^6*t + 78364*ep^3*mtt^5*mWW^5*s^6*t + 312138*ep^4*mtt^5*mWW^5*s^6*t + 255464*ep^5*mtt^5*mWW^5*s^6*t + 1168*mtt^4*mWW^6*s^6*t + 12388*ep*mtt^4*mWW^6*s^6*t + 20896*ep^2*mtt^4*mWW^6*s^6*t - 142584*ep^3*mtt^4*mWW^6*s^6*t - 473300*ep^4*mtt^4*mWW^6*s^6*t - 378400*ep^5*mtt^4*mWW^6*s^6*t - 272*mtt^3*mWW^7*s^6*t - 1844*ep*mtt^3*mWW^7*s^6*t - 1522*ep^2*mtt^3*mWW^7*s^6*t + 51320*ep^3*mtt^3*mWW^7*s^6*t + 175006*ep^4*mtt^3*mWW^7*s^6*t + 154768*ep^5*mtt^3*mWW^7*s^6*t - 128*mtt^2*mWW^8*s^6*t - 1748*ep*mtt^2*mWW^8*s^6*t - 3698*ep^2*mtt^2*mWW^8*s^6*t + 14516*ep^3*mtt^2*mWW^8*s^6*t + 37522*ep^4*mtt^2*mWW^8*s^6*t + 14688*ep^5*mtt^2*mWW^8*s^6*t + 48*mtt*mWW^9*s^6*t + 192*ep*mtt*mWW^9*s^6*t - 232*ep^2*mtt*mWW^9*s^6*t - 6400*ep^3*mtt*mWW^9*s^6*t - 15928*ep^4*mtt*mWW^9*s^6*t - 9112*ep^5*mtt*mWW^9*s^6*t + 24*ep*mWW^10*s^6*t + 214*ep^2*mWW^10*s^6*t + 936*ep^3*mWW^10*s^6*t + 1698*ep^4*mWW^10*s^6*t + 928*ep^5*mWW^10*s^6*t + 156*ep*mtt^6*mWW^3*s^7*t + 1784*ep^2*mtt^6*mWW^3*s^7*t + 7316*ep^3*mtt^6*mWW^3*s^7*t + 12664*ep^4*mtt^6*mWW^3*s^7*t + 7840*ep^5*mtt^6*mWW^3*s^7*t - 156*mtt^5*mWW^4*s^7*t - 1666*ep*mtt^5*mWW^4*s^7*t - 5548*ep^2*mtt^5*mWW^4*s^7*t - 4006*ep^3*mtt^5*mWW^4*s^7*t + 8768*ep^4*mtt^5*mWW^4*s^7*t + 10848*ep^5*mtt^5*mWW^4*s^7*t + 356*mtt^4*mWW^5*s^7*t + 3760*ep*mtt^4*mWW^5*s^7*t + 6916*ep^2*mtt^4*mWW^5*s^7*t - 30536*ep^3*mtt^4*mWW^5*s^7*t - 103272*ep^4*mtt^4*mWW^5*s^7*t - 79904*ep^5*mtt^4*mWW^5*s^7*t - 212*mtt^3*mWW^6*s^7*t - 2040*ep*mtt^3*mWW^6*s^7*t - 2610*ep^2*mtt^3*mWW^6*s^7*t + 31408*ep^3*mtt^3*mWW^6*s^7*t + 96110*ep^4*mtt^3*mWW^6*s^7*t + 74168*ep^5*mtt^3*mWW^6*s^7*t - 20*mtt^2*mWW^7*s^7*t - 452*ep*mtt^2*mWW^7*s^7*t - 754*ep^2*mtt^2*mWW^7*s^7*t - 996*ep^3*mtt^2*mWW^7*s^7*t - 8802*ep^4*mtt^2*mWW^7*s^7*t - 12472*ep^5*mtt^2*mWW^7*s^7*t + 32*mtt*mWW^8*s^7*t + 226*ep*mtt*mWW^8*s^7*t + 390*ep^2*mtt*mWW^8*s^7*t - 3986*ep^3*mtt*mWW^8*s^7*t - 11542*ep^4*mtt*mWW^8*s^7*t - 7000*ep^5*mtt*mWW^8*s^7*t + 16*ep*mWW^9*s^7*t + 174*ep^2*mWW^9*s^7*t + 864*ep^3*mWW^9*s^7*t + 1594*ep^4*mWW^9*s^7*t + 888*ep^5*mWW^9*s^7*t - 24*ep*mtt^5*mWW^3*s^8*t - 280*ep^2*mtt^5*mWW^3*s^8*t - 1168*ep^3*mtt^5*mWW^3*s^8*t - 2048*ep^4*mtt^5*mWW^3*s^8*t - 1280*ep^5*mtt^5*mWW^3*s^8*t + 24*mtt^4*mWW^4*s^8*t + 236*ep*mtt^4*mWW^4*s^8*t + 660*ep^2*mtt^4*mWW^4*s^8*t - 40*ep^3*mtt^4*mWW^4*s^8*t - 2304*ep^4*mtt^4*mWW^4*s^8*t - 2176*ep^5*mtt^4*mWW^4*s^8*t - 40*mtt^3*mWW^5*s^8*t - 436*ep*mtt^3*mWW^5*s^8*t - 618*ep^2*mtt^3*mWW^5*s^8*t + 4932*ep^3*mtt^3*mWW^5*s^8*t + 14626*ep^4*mtt^3*mWW^5*s^8*t + 10696*ep^5*mtt^3*mWW^5*s^8*t + 8*mtt^2*mWW^6*s^8*t + 24*ep*mtt^2*mWW^6*s^8*t + 38*ep^2*mtt^2*mWW^6*s^8*t - 1728*ep^3*mtt^2*mWW^6*s^8*t - 5878*ep^4*mtt^2*mWW^6*s^8*t - 4920*ep^5*mtt^2*mWW^6*s^8*t + 8*mtt*mWW^7*s^8*t + 68*ep*mtt*mWW^7*s^8*t + 154*ep^2*mtt*mWW^7*s^8*t - 812*ep^3*mtt*mWW^7*s^8*t - 2490*ep^4*mtt*mWW^7*s^8*t - 1512*ep^5*mtt*mWW^7*s^8*t + 4*ep*mWW^8*s^8*t + 46*ep^2*mWW^8*s^8*t + 224*ep^3*mWW^8*s^8*t + 398*ep^4*mWW^8*s^8*t + 216*ep^5*mWW^8*s^8*t + 12*ep*mtt^13*mWW^2*t^2 + 104*ep^2*mtt^13*mWW^2*t^2 + 308*ep^3*mtt^13*mWW^2*t^2 + 376*ep^4*mtt^13*mWW^2*t^2 + 160*ep^5*mtt^13*mWW^2*t^2 - 204*ep*mtt^12*mWW^3*t^2 - 2296*ep^2*mtt^12*mWW^3*t^2 - 9196*ep^3*mtt^12*mWW^3*t^2 - 15392*ep^4*mtt^12*mWW^3*t^2 - 9152*ep^5*mtt^12*mWW^3*t^2 + 1104*ep*mtt^11*mWW^4*t^2 + 13434*ep^2*mtt^11*mWW^4*t^2 + 57520*ep^3*mtt^11*mWW^4*t^2 + 101566*ep^4*mtt^11*mWW^4*t^2 + 63096*ep^5*mtt^11*mWW^4*t^2 - 2960*ep*mtt^10*mWW^5*t^2 - 37312*ep^2*mtt^10*mWW^5*t^2 - 164804*ep^3*mtt^10*mWW^5*t^2 - 299412*ep^4*mtt^10*mWW^5*t^2 - 190992*ep^5*mtt^10*mWW^5*t^2 + 4488*ep*mtt^9*mWW^6*t^2 + 57558*ep^2*mtt^9*mWW^6*t^2 + 259300*ep^3*mtt^9*mWW^6*t^2 + 482462*ep^4*mtt^9*mWW^6*t^2 + 315832*ep^5*mtt^9*mWW^6*t^2 - 3912*ep*mtt^8*mWW^7*t^2 - 50684*ep^2*mtt^8*mWW^7*t^2 - 232728*ep^3*mtt^8*mWW^7*t^2 - 445876*ep^4*mtt^8*mWW^7*t^2 - 302160*ep^5*mtt^8*mWW^7*t^2 + 1744*ep*mtt^7*mWW^8*t^2 + 23046*ep^2*mtt^7*mWW^8*t^2 + 109896*ep^3*mtt^7*mWW^8*t^2 + 222682*ep^4*mtt^7*mWW^8*t^2 + 160872*ep^5*mtt^7*mWW^8*t^2 - 144*ep*mtt^6*mWW^9*t^2 - 2504*ep^2*mtt^6*mWW^9*t^2 - 15780*ep^3*mtt^6*mWW^9*t^2 - 41676*ep^4*mtt^6*mWW^9*t^2 - 37616*ep^5*mtt^6*mWW^9*t^2 - 180*ep*mtt^5*mWW^10*t^2 - 1918*ep^2*mtt^5*mWW^10*t^2 - 6736*ep^3*mtt^5*mWW^10*t^2 - 8238*ep^4*mtt^5*mWW^10*t^2 - 1848*ep^5*mtt^5*mWW^10*t^2 + 52*ep*mtt^4*mWW^11*t^2 + 572*ep^2*mtt^4*mWW^11*t^2 + 2220*ep^3*mtt^4*mWW^11*t^2 + 3508*ep^4*mtt^4*mWW^11*t^2 + 1808*ep^5*mtt^4*mWW^11*t^2 - 60*ep*mtt^12*mWW^2*s*t^2 - 448*ep^2*mtt^12*mWW^2*s*t^2 - 988*ep^3*mtt^12*mWW^2*s*t^2 - 584*ep^4*mtt^12*mWW^2*s*t^2 + 160*ep^5*mtt^12*mWW^2*s*t^2 - 12*mtt^11*mWW^3*s*t^2 + 826*ep*mtt^11*mWW^3*s*t^2 + 10116*ep^2*mtt^11*mWW^3*s*t^2 + 41110*ep^3*mtt^11*mWW^3*s*t^2 + 68616*ep^4*mtt^11*mWW^3*s*t^2 + 40384*ep^5*mtt^11*mWW^3*s*t^2 + 192*mtt^10*mWW^4*s*t^2 - 2706*ep*mtt^10*mWW^4*s*t^2 - 52310*ep^2*mtt^10*mWW^4*s*t^2 - 251838*ep^3*mtt^10*mWW^4*s*t^2 - 466978*ep^4*mtt^10*mWW^4*s*t^2 - 297000*ep^5*mtt^10*mWW^4*s*t^2 - 912*mtt^9*mWW^5*s*t^2 + 2014*ep*mtt^9*mWW^5*s*t^2 + 123893*ep^2*mtt^9*mWW^5*s*t^2 + 691990*ep^3*mtt^9*mWW^5*s*t^2 + 1377851*ep^4*mtt^9*mWW^5*s*t^2 + 919244*ep^5*mtt^9*mWW^5*s*t^2 + 2048*mtt^8*mWW^6*s*t^2 + 4950*ep*mtt^8*mWW^6*s*t^2 - 161180*ep^2*mtt^8*mWW^6*s*t^2 - 1056056*ep^3*mtt^8*mWW^6*s*t^2 - 2243862*ep^4*mtt^8*mWW^6*s*t^2 - 1564120*ep^5*mtt^8*mWW^6*s*t^2 - 2440*mtt^7*mWW^7*s*t^2 - 10916*ep*mtt^7*mWW^7*s*t^2 + 124009*ep^2*mtt^7*mWW^7*s*t^2 + 956782*ep^3*mtt^7*mWW^7*s*t^2 + 2164149*ep^4*mtt^7*mWW^7*s*t^2 + 1580596*ep^5*mtt^7*mWW^7*s*t^2 + 1472*mtt^6*mWW^8*s*t^2 + 7456*ep*mtt^6*mWW^8*s*t^2 - 59336*ep^2*mtt^6*mWW^8*s*t^2 - 508512*ep^3*mtt^6*mWW^8*s*t^2 - 1220360*ep^4*mtt^6*mWW^8*s*t^2 - 944160*ep^5*mtt^6*mWW^8*s*t^2 - 272*mtt^5*mWW^9*s*t^2 - 802*ep*mtt^5*mWW^9*s*t^2 + 17975*ep^2*mtt^5*mWW^9*s*t^2 + 135946*ep^3*mtt^5*mWW^9*s*t^2 + 349509*ep^4*mtt^5*mWW^9*s*t^2 + 300084*ep^5*mtt^5*mWW^9*s*t^2 - 128*mtt^4*mWW^10*s*t^2 - 982*ep*mtt^4*mWW^10*s*t^2 - 1388*ep^2*mtt^4*mWW^10*s*t^2 + 428*ep^3*mtt^4*mWW^10*s*t^2 - 13310*ep^4*mtt^4*mWW^10*s*t^2 - 28600*ep^5*mtt^4*mWW^10*s*t^2 + 52*mtt^3*mWW^11*s*t^2 + 142*ep*mtt^3*mWW^11*s*t^2 - 2105*ep^2*mtt^3*mWW^11*s*t^2 - 11556*ep^3*mtt^3*mWW^11*s*t^2 - 18877*ep^4*mtt^3*mWW^11*s*t^2 - 8436*ep^5*mtt^3*mWW^11*s*t^2 + 78*ep*mtt^2*mWW^12*s*t^2 + 774*ep^2*mtt^2*mWW^12*s*t^2 + 2694*ep^3*mtt^2*mWW^12*s*t^2 + 3846*ep^4*mtt^2*mWW^12*s*t^2 + 1848*ep^5*mtt^2*mWW^12*s*t^2 + 84*ep*mtt^11*mWW^2*s^2*t^2 + 224*ep^2*mtt^11*mWW^2*s^2*t^2 - 1708*ep^3*mtt^11*mWW^2*s^2*t^2 - 6440*ep^4*mtt^11*mWW^2*s^2*t^2 - 5600*ep^5*mtt^11*mWW^2*s^2*t^2 + 96*mtt^10*mWW^3*s^2*t^2 - 404*ep*mtt^10*mWW^3*s^2*t^2 - 11452*ep^2*mtt^10*mWW^3*s^2*t^2 - 52080*ep^3*mtt^10*mWW^3*s^2*t^2 - 88208*ep^4*mtt^10*mWW^3*s^2*t^2 - 50752*ep^5*mtt^10*mWW^3*s^2*t^2 - 1368*mtt^9*mWW^4*s^2*t^2 - 6672*ep*mtt^9*mWW^4*s^2*t^2 + 50404*ep^2*mtt^9*mWW^4*s^2*t^2 + 394652*ep^3*mtt^9*mWW^4*s^2*t^2 + 835960*ep^4*mtt^9*mWW^4*s^2*t^2 + 562464*ep^5*mtt^9*mWW^4*s^2*t^2 + 5800*mtt^8*mWW^5*s^2*t^2 + 38496*ep*mtt^8*mWW^5*s^2*t^2 - 92374*ep^2*mtt^8*mWW^5*s^2*t^2 - 1179456*ep^3*mtt^8*mWW^5*s^2*t^2 - 2748466*ep^4*mtt^8*mWW^5*s^2*t^2 - 1950280*ep^5*mtt^8*mWW^5*s^2*t^2 - 11496*mtt^7*mWW^6*s^2*t^2 - 82176*ep*mtt^7*mWW^6*s^2*t^2 + 96836*ep^2*mtt^7*mWW^6*s^2*t^2 + 1947488*ep^3*mtt^7*mWW^6*s^2*t^2 + 4808524*ep^4*mtt^7*mWW^6*s^2*t^2 + 3536944*ep^5*mtt^7*mWW^6*s^2*t^2 + 11832*mtt^6*mWW^7*s^2*t^2 + 85832*ep*mtt^6*mWW^7*s^2*t^2 - 83076*ep^2*mtt^6*mWW^7*s^2*t^2 - 1960684*ep^3*mtt^6*mWW^7*s^2*t^2 - 4995552*ep^4*mtt^6*mWW^7*s^2*t^2 - 3785152*ep^5*mtt^6*mWW^7*s^2*t^2 - 5864*mtt^5*mWW^8*s^2*t^2 - 41852*ep*mtt^5*mWW^8*s^2*t^2 + 70258*ep^2*mtt^5*mWW^8*s^2*t^2 + 1191972*ep^3*mtt^5*mWW^8*s^2*t^2 + 3064990*ep^4*mtt^5*mWW^8*s^2*t^2 + 2394296*ep^5*mtt^5*mWW^8*s^2*t^2 + 600*mtt^4*mWW^9*s^2*t^2 + 3456*ep*mtt^4*mWW^9*s^2*t^2 - 39322*ep^2*mtt^4*mWW^9*s^2*t^2 - 357280*ep^3*mtt^4*mWW^9*s^2*t^2 - 925438*ep^4*mtt^4*mWW^9*s^2*t^2 - 772216*ep^5*mtt^4*mWW^9*s^2*t^2 + 552*mtt^3*mWW^10*s^2*t^2 + 4228*ep*mtt^3*mWW^10*s^2*t^2 + 5392*ep^2*mtt^3*mWW^10*s^2*t^2 - 15276*ep^3*mtt^3*mWW^10*s^2*t^2 - 9512*ep^4*mtt^3*mWW^10*s^2*t^2 + 34336*ep^5*mtt^3*mWW^10*s^2*t^2 - 152*mtt^2*mWW^11*s^2*t^2 - 820*ep*mtt^2*mWW^11*s^2*t^2 + 4708*ep^2*mtt^2*mWW^11*s^2*t^2 + 37636*ep^3*mtt^2*mWW^11*s^2*t^2 + 71588*ep^4*mtt^2*mWW^11*s^2*t^2 + 39760*ep^5*mtt^2*mWW^11*s^2*t^2 - 172*ep*mtt*mWW^12*s^2*t^2 - 1578*ep^2*mtt*mWW^12*s^2*t^2 - 5128*ep^3*mtt*mWW^12*s^2*t^2 - 7186*ep^4*mtt*mWW^12*s^2*t^2 - 3656*ep^5*mtt*mWW^12*s^2*t^2 - 20*ep^2*mWW^13*s^2*t^2 - 136*ep^3*mWW^13*s^2*t^2 - 260*ep^4*mWW^13*s^2*t^2 - 144*ep^5*mWW^13*s^2*t^2 + 84*ep*mtt^10*mWW^2*s^3*t^2 + 2240*ep^2*mtt^10*mWW^2*s^3*t^2 + 13748*ep^3*mtt^10*mWW^2*s^3*t^2 + 29848*ep^4*mtt^10*mWW^2*s^3*t^2 + 21280*ep^5*mtt^10*mWW^2*s^3*t^2 - 324*mtt^9*mWW^3*s^3*t^2 - 3498*ep*mtt^9*mWW^3*s^3*t^2 - 15148*ep^2*mtt^9*mWW^3*s^3*t^2 - 35854*ep^3*mtt^9*mWW^3*s^3*t^2 - 49736*ep^4*mtt^9*mWW^3*s^3*t^2 - 31040*ep^5*mtt^9*mWW^3*s^3*t^2 + 4032*mtt^8*mWW^4*s^3*t^2 + 35850*ep*mtt^8*mWW^4*s^3*t^2 + 63398*ep^2*mtt^8*mWW^4*s^3*t^2 - 210662*ep^3*mtt^8*mWW^4*s^3*t^2 - 738098*ep^4*mtt^8*mWW^4*s^3*t^2 - 573160*ep^5*mtt^8*mWW^4*s^3*t^2 - 14888*mtt^7*mWW^5*s^3*t^2 - 121448*ep*mtt^7*mWW^5*s^3*t^2 - 128228*ep^2*mtt^7*mWW^5*s^3*t^2 + 1148048*ep^3*mtt^7*mWW^5*s^3*t^2 + 3344812*ep^4*mtt^7*mWW^5*s^3*t^2 + 2530824*ep^5*mtt^7*mWW^5*s^3*t^2 + 25152*mtt^6*mWW^6*s^3*t^2 + 196680*ep*mtt^6*mWW^6*s^3*t^2 + 113662*ep^2*mtt^6*mWW^6*s^3*t^2 - 2390760*ep^3*mtt^6*mWW^6*s^3*t^2 - 6546182*ep^4*mtt^6*mWW^6*s^3*t^2 - 4935904*ep^5*mtt^6*mWW^6*s^3*t^2 - 21120*mtt^5*mWW^7*s^3*t^2 - 164494*ep*mtt^5*mWW^7*s^3*t^2 - 13179*ep^2*mtt^5*mWW^7*s^3*t^2 + 2654938*ep^3*mtt^5*mWW^7*s^3*t^2 + 7083355*ep^4*mtt^5*mWW^7*s^3*t^2 + 5387572*ep^5*mtt^5*mWW^7*s^3*t^2 + 7552*mtt^4*mWW^8*s^3*t^2 + 60642*ep*mtt^4*mWW^8*s^3*t^2 - 52106*ep^2*mtt^4*mWW^8*s^3*t^2 - 1539316*ep^3*mtt^4*mWW^8*s^3*t^2 - 4093352*ep^4*mtt^4*mWW^8*s^3*t^2 - 3192944*ep^5*mtt^4*mWW^8*s^3*t^2 + 264*mtt^3*mWW^9*s^3*t^2 + 1870*ep*mtt^3*mWW^9*s^3*t^2 + 34166*ep^2*mtt^3*mWW^9*s^3*t^2 + 309240*ep^3*mtt^3*mWW^9*s^3*t^2 + 870312*ep^4*mtt^3*mWW^9*s^3*t^2 + 760936*ep^5*mtt^3*mWW^9*s^3*t^2 - 768*mtt^2*mWW^10*s^3*t^2 - 6070*ep*mtt^2*mWW^10*s^3*t^2 - 338*ep^2*mtt^2*mWW^10*s^3*t^2 + 86068*ep^3*mtt^2*mWW^10*s^3*t^2 + 169480*ep^4*mtt^2*mWW^10*s^3*t^2 + 73304*ep^5*mtt^2*mWW^10*s^3*t^2 + 100*mtt*mWW^11*s^3*t^2 + 330*ep*mtt*mWW^11*s^3*t^2 - 5131*ep^2*mtt*mWW^11*s^3*t^2 - 38556*ep^3*mtt*mWW^11*s^3*t^2 - 75927*ep^4*mtt*mWW^11*s^3*t^2 - 44004*ep^5*mtt*mWW^11*s^3*t^2 + 54*ep*mWW^12*s^3*t^2 + 664*ep^2*mWW^12*s^3*t^2 + 3106*ep^3*mWW^12*s^3*t^2 + 5488*ep^4*mWW^12*s^3*t^2 + 3136*ep^5*mWW^12*s^3*t^2 - 420*ep*mtt^9*mWW^2*s^4*t^2 - 6160*ep^2*mtt^9*mWW^2*s^4*t^2 - 30100*ep^3*mtt^9*mWW^2*s^4*t^2 - 58520*ep^4*mtt^9*mWW^2*s^4*t^2 - 39200*ep^5*mtt^9*mWW^2*s^4*t^2 + 600*mtt^8*mWW^3*s^4*t^2 + 8920*ep*mtt^8*mWW^3*s^4*t^2 + 54180*ep^2*mtt^8*mWW^3*s^4*t^2 + 165340*ep^3*mtt^8*mWW^3*s^4*t^2 + 247680*ep^4*mtt^8*mWW^3*s^4*t^2 + 143680*ep^5*mtt^8*mWW^3*s^4*t^2 - 6360*mtt^7*mWW^4*s^4*t^2 - 61740*ep*mtt^7*mWW^4*s^4*t^2 - 182580*ep^2*mtt^7*mWW^4*s^4*t^2 - 78540*ep^3*mtt^7*mWW^4*s^4*t^2 + 385700*ep^4*mtt^7*mWW^4*s^4*t^2 + 407120*ep^5*mtt^7*mWW^4*s^4*t^2 + 19864*mtt^6*mWW^5*s^4*t^2 + 164800*ep*mtt^6*mWW^5*s^4*t^2 + 267674*ep^2*mtt^6*mWW^5*s^4*t^2 - 878932*ep^3*mtt^6*mWW^5*s^4*t^2 - 3022422*ep^4*mtt^6*mWW^5*s^4*t^2 - 2368080*ep^5*mtt^6*mWW^5*s^4*t^2 - 27400*mtt^5*mWW^6*s^4*t^2 - 217560*ep*mtt^5*mWW^6*s^4*t^2 - 179966*ep^2*mtt^5*mWW^6*s^4*t^2 + 2225180*ep^3*mtt^5*mWW^6*s^4*t^2 + 6218498*ep^4*mtt^5*mWW^6*s^4*t^2 + 4682136*ep^5*mtt^5*mWW^6*s^4*t^2 + 17336*mtt^4*mWW^7*s^4*t^2 + 142084*ep*mtt^4*mWW^7*s^4*t^2 + 35010*ep^2*mtt^4*mWW^7*s^4*t^2 - 2280480*ep^3*mtt^4*mWW^7*s^4*t^2 - 6159830*ep^4*mtt^4*mWW^7*s^4*t^2 - 4668496*ep^5*mtt^4*mWW^7*s^4*t^2 - 3384*mtt^3*mWW^8*s^4*t^2 - 30280*ep*mtt^3*mWW^8*s^4*t^2 + 30024*ep^2*mtt^3*mWW^8*s^4*t^2 + 964972*ep^3*mtt^3*mWW^8*s^4*t^2 + 2657492*ep^4*mtt^3*mWW^8*s^4*t^2 + 2103968*ep^5*mtt^3*mWW^8*s^4*t^2 - 1000*mtt^2*mWW^9*s^4*t^2 - 8548*ep*mtt^2*mWW^9*s^4*t^2 - 17474*ep^2*mtt^2*mWW^9*s^4*t^2 - 22988*ep^3*mtt^2*mWW^9*s^4*t^2 - 121718*ep^4*mtt^2*mWW^9*s^4*t^2 - 175952*ep^5*mtt^2*mWW^9*s^4*t^2 + 344*mtt*mWW^10*s^4*t^2 + 2560*ep*mtt*mWW^10*s^4*t^2 - 3078*ep^2*mtt*mWW^10*s^4*t^2 - 75576*ep^3*mtt*mWW^10*s^4*t^2 - 166114*ep^4*mtt*mWW^10*s^4*t^2 - 95784*ep^5*mtt*mWW^10*s^4*t^2 + 184*ep*mWW^11*s^4*t^2 + 2370*ep^2*mWW^11*s^4*t^2 + 11124*ep^3*mWW^11*s^4*t^2 + 19234*ep^4*mWW^11*s^4*t^2 + 10608*ep^5*mWW^11*s^4*t^2 + 588*ep*mtt^8*mWW^2*s^5*t^2 + 7616*ep^2*mtt^8*mWW^2*s^5*t^2 + 34412*ep^3*mtt^8*mWW^2*s^5*t^2 + 63784*ep^4*mtt^8*mWW^2*s^5*t^2 + 41440*ep^5*mtt^8*mWW^2*s^5*t^2 - 660*mtt^7*mWW^3*s^5*t^2 - 10106*ep*mtt^7*mWW^3*s^5*t^2 - 61684*ep^2*mtt^7*mWW^3*s^5*t^2 - 185094*ep^3*mtt^7*mWW^3*s^5*t^2 - 268808*ep^4*mtt^7*mWW^3*s^5*t^2 - 150208*ep^5*mtt^7*mWW^3*s^5*t^2 + 5760*mtt^6*mWW^4*s^5*t^2 + 54786*ep*mtt^6*mWW^4*s^5*t^2 + 166806*ep^2*mtt^6*mWW^4*s^5*t^2 + 120950*ep^3*mtt^6*mWW^4*s^5*t^2 - 224486*ep^4*mtt^6*mWW^4*s^5*t^2 - 284536*ep^5*mtt^6*mWW^4*s^5*t^2 - 14656*mtt^5*mWW^5*s^5*t^2 - 119370*ep*mtt^5*mWW^5*s^5*t^2 - 184959*ep^2*mtt^5*mWW^5*s^5*t^2 + 631622*ep^3*mtt^5*mWW^5*s^5*t^2 + 2121695*ep^4*mtt^5*mWW^5*s^5*t^2 + 1657892*ep^5*mtt^5*mWW^5*s^5*t^2 + 15552*mtt^4*mWW^6*s^5*t^2 + 126118*ep*mtt^4*mWW^6*s^5*t^2 + 91632*ep^2*mtt^4*mWW^6*s^5*t^2 - 1409868*ep^3*mtt^4*mWW^6*s^5*t^2 - 3870662*ep^4*mtt^4*mWW^6*s^5*t^2 - 2894736*ep^5*mtt^4*mWW^6*s^5*t^2 - 6468*mtt^3*mWW^7*s^5*t^2 - 56192*ep*mtt^3*mWW^7*s^5*t^2 - 7402*ep^2*mtt^3*mWW^7*s^5*t^2 + 1062154*ep^3*mtt^3*mWW^7*s^5*t^2 + 2883120*ep^4*mtt^3*mWW^7*s^5*t^2 + 2188032*ep^5*mtt^3*mWW^7*s^5*t^2 + 64*mtt^2*mWW^8*s^5*t^2 + 564*ep*mtt^2*mWW^8*s^5*t^2 - 18354*ep^2*mtt^2*mWW^8*s^5*t^2 - 220730*ep^3*mtt^2*mWW^8*s^5*t^2 - 625140*ep^4*mtt^2*mWW^8*s^5*t^2 - 524232*ep^5*mtt^2*mWW^8*s^5*t^2 + 408*mtt*mWW^9*s^5*t^2 + 3748*ep*mtt*mWW^9*s^5*t^2 + 4293*ep^2*mtt*mWW^9*s^5*t^2 - 49610*ep^3*mtt*mWW^9*s^5*t^2 - 115103*ep^4*mtt*mWW^9*s^5*t^2 - 58132*ep^5*mtt*mWW^9*s^5*t^2 + 216*ep*mWW^10*s^5*t^2 + 2756*ep^2*mWW^10*s^5*t^2 + 12420*ep^3*mWW^10*s^5*t^2 + 20304*ep^4*mWW^10*s^5*t^2 + 10400*ep^5*mWW^10*s^5*t^2 - 420*ep*mtt^7*mWW^2*s^6*t^2 - 5152*ep^2*mtt^7*mWW^2*s^6*t^2 - 22372*ep^3*mtt^7*mWW^2*s^6*t^2 - 40376*ep^4*mtt^7*mWW^2*s^6*t^2 - 25760*ep^5*mtt^7*mWW^2*s^6*t^2 + 432*mtt^6*mWW^3*s^6*t^2 + 6204*ep*mtt^6*mWW^3*s^6*t^2 + 35084*ep^2*mtt^6*mWW^3*s^6*t^2 + 97160*ep^3*mtt^6*mWW^3*s^6*t^2 + 130864*ep^4*mtt^6*mWW^3*s^6*t^2 + 68416*ep^5*mtt^6*mWW^3*s^6*t^2 - 2952*mtt^5*mWW^4*s^6*t^2 - 26424*ep*mtt^5*mWW^4*s^6*t^2 - 72620*ep^2*mtt^5*mWW^4*s^6*t^2 - 26732*ep^3*mtt^5*mWW^4*s^6*t^2 + 163528*ep^4*mtt^5*mWW^4*s^6*t^2 + 175840*ep^5*mtt^5*mWW^4*s^6*t^2 + 5816*mtt^4*mWW^5*s^6*t^2 + 46936*ep*mtt^4*mWW^5*s^6*t^2 + 59706*ep^2*mtt^4*mWW^5*s^6*t^2 - 327192*ep^3*mtt^4*mWW^5*s^6*t^2 - 1003018*ep^4*mtt^4*mWW^5*s^6*t^2 - 775584*ep^5*mtt^4*mWW^5*s^6*t^2 - 4344*mtt^3*mWW^6*s^6*t^2 - 36660*ep*mtt^3*mWW^6*s^6*t^2 - 17878*ep^2*mtt^3*mWW^6*s^6*t^2 + 494980*ep^3*mtt^3*mWW^6*s^6*t^2 + 1323934*ep^4*mtt^3*mWW^6*s^6*t^2 + 983096*ep^5*mtt^3*mWW^6*s^6*t^2 + 888*mtt^2*mWW^7*s^6*t^2 + 7600*ep*mtt^2*mWW^7*s^6*t^2 - 6262*ep^2*mtt^2*mWW^7*s^6*t^2 - 213844*ep^3*mtt^2*mWW^7*s^6*t^2 - 566478*ep^4*mtt^2*mWW^7*s^6*t^2 - 430072*ep^5*mtt^2*mWW^7*s^6*t^2 + 160*mtt*mWW^8*s^6*t^2 + 1848*ep*mtt*mWW^8*s^6*t^2 + 5386*ep^2*mtt*mWW^8*s^6*t^2 + 3012*ep^3*mtt*mWW^8*s^6*t^2 + 10378*ep^4*mtt*mWW^8*s^6*t^2 + 20424*ep^5*mtt*mWW^8*s^6*t^2 + 84*ep*mWW^9*s^6*t^2 + 1032*ep^2*mWW^9*s^6*t^2 + 4012*ep^3*mWW^9*s^6*t^2 + 5104*ep^4*mWW^9*s^6*t^2 + 1560*ep^5*mWW^9*s^6*t^2 + 156*ep*mtt^6*mWW^2*s^7*t^2 + 1856*ep^2*mtt^6*mWW^2*s^7*t^2 + 7868*ep^3*mtt^6*mWW^2*s^7*t^2 + 13960*ep^4*mtt^6*mWW^2*s^7*t^2 + 8800*ep^5*mtt^6*mWW^2*s^7*t^2 - 156*mtt^5*mWW^3*s^7*t^2 - 2006*ep*mtt^5*mWW^3*s^7*t^2 - 9828*ep^2*mtt^5*mWW^3*s^7*t^2 - 22850*ep^3*mtt^5*mWW^3*s^7*t^2 - 25272*ep^4*mtt^5*mWW^3*s^7*t^2 - 10688*ep^5*mtt^5*mWW^3*s^7*t^2 + 768*mtt^4*mWW^4*s^7*t^2 + 6342*ep*mtt^4*mWW^4*s^7*t^2 + 14426*ep^2*mtt^4*mWW^4*s^7*t^2 - 7122*ep^3*mtt^4*mWW^4*s^7*t^2 - 65350*ep^4*mtt^4*mWW^4*s^7*t^2 - 61304*ep^5*mtt^4*mWW^4*s^7*t^2 - 1096*mtt^3*mWW^5*s^7*t^2 - 9116*ep*mtt^3*mWW^5*s^7*t^2 - 8602*ep^2*mtt^3*mWW^5*s^7*t^2 + 86244*ep^3*mtt^3*mWW^5*s^7*t^2 + 247714*ep^4*mtt^3*mWW^5*s^7*t^2 + 190600*ep^5*mtt^3*mWW^5*s^7*t^2 + 512*mtt^2*mWW^6*s^7*t^2 + 4308*ep*mtt^2*mWW^6*s^7*t^2 - 806*ep^2*mtt^2*mWW^6*s^7*t^2 - 74212*ep^3*mtt^2*mWW^6*s^7*t^2 - 182770*ep^4*mtt^2*mWW^6*s^7*t^2 - 130488*ep^5*mtt^2*mWW^6*s^7*t^2 - 28*mtt*mWW^7*s^7*t^2 + 10*ep*mtt*mWW^7*s^7*t^2 + 1718*ep^2*mtt*mWW^7*s^7*t^2 + 14470*ep^3*mtt*mWW^7*s^7*t^2 + 38238*ep^4*mtt*mWW^7*s^7*t^2 + 30392*ep^5*mtt*mWW^7*s^7*t^2 - 14*ep*mWW^8*s^7*t^2 - 172*ep^2*mWW^8*s^7*t^2 - 1134*ep^3*mWW^8*s^7*t^2 - 2840*ep^4*mWW^8*s^7*t^2 - 2224*ep^5*mWW^8*s^7*t^2 - 24*ep*mtt^5*mWW^2*s^8*t^2 - 280*ep^2*mtt^5*mWW^2*s^8*t^2 - 1168*ep^3*mtt^5*mWW^2*s^8*t^2 - 2048*ep^4*mtt^5*mWW^2*s^8*t^2 - 1280*ep^5*mtt^5*mWW^2*s^8*t^2 + 24*mtt^4*mWW^3*s^8*t^2 + 268*ep*mtt^4*mWW^3*s^8*t^2 + 1028*ep^2*mtt^4*mWW^3*s^8*t^2 + 1464*ep^3*mtt^4*mWW^3*s^8*t^2 + 256*ep^4*mtt^4*mWW^3*s^8*t^2 - 640*ep^5*mtt^4*mWW^3*s^8*t^2 - 72*mtt^3*mWW^4*s^8*t^2 - 540*ep*mtt^3*mWW^4*s^8*t^2 - 958*ep^2*mtt^3*mWW^4*s^8*t^2 + 1772*ep^3*mtt^3*mWW^4*s^8*t^2 + 8158*ep^4*mtt^3*mWW^4*s^8*t^2 + 7480*ep^5*mtt^3*mWW^4*s^8*t^2 + 72*mtt^2*mWW^5*s^8*t^2 + 648*ep*mtt^2*mWW^5*s^8*t^2 + 202*ep^2*mtt^2*mWW^5*s^8*t^2 - 7520*ep^3*mtt^2*mWW^5*s^8*t^2 - 18754*ep^4*mtt^2*mWW^5*s^8*t^2 - 13624*ep^5*mtt^2*mWW^5*s^8*t^2 - 24*mtt*mWW^6*s^8*t^2 - 148*ep*mtt*mWW^6*s^8*t^2 + 142*ep^2*mtt*mWW^6*s^8*t^2 + 3948*ep^3*mtt*mWW^6*s^8*t^2 + 10058*ep^4*mtt*mWW^6*s^8*t^2 + 7240*ep^5*mtt*mWW^6*s^8*t^2 - 12*ep*mWW^7*s^8*t^2 - 134*ep^2*mWW^7*s^8*t^2 - 608*ep^3*mWW^7*s^8*t^2 - 1126*ep^4*mWW^7*s^8*t^2 - 712*ep^5*mWW^7*s^8*t^2 - 40*ep*mtt^12*mWW^2*t^3 - 296*ep^2*mtt^12*mWW^2*t^3 - 712*ep^3*mtt^12*mWW^2*t^3 - 760*ep^4*mtt^12*mWW^2*t^3 - 352*ep^5*mtt^12*mWW^2*t^3 + 452*ep*mtt^11*mWW^3*t^3 + 4274*ep^2*mtt^11*mWW^3*t^3 + 14620*ep^3*mtt^11*mWW^3*t^3 + 22198*ep^4*mtt^11*mWW^3*t^3 + 12696*ep^5*mtt^11*mWW^3*t^3 - 2396*ep*mtt^10*mWW^4*t^3 - 26272*ep^2*mtt^10*mWW^4*t^3 - 103324*ep^3*mtt^10*mWW^4*t^3 - 171976*ep^4*mtt^10*mWW^4*t^3 - 102752*ep^5*mtt^10*mWW^4*t^3 + 6952*ep*mtt^9*mWW^5*t^3 + 81436*ep^2*mtt^9*mWW^5*t^3 + 337728*ep^3*mtt^9*mWW^5*t^3 + 581356*ep^4*mtt^9*mWW^5*t^3 + 353968*ep^5*mtt^9*mWW^5*t^3 - 11748*ep*mtt^8*mWW^6*t^3 - 141056*ep^2*mtt^8*mWW^6*t^3 - 597456*ep^3*mtt^8*mWW^6*t^3 - 1046340*ep^4*mtt^8*mWW^6*t^3 - 646160*ep^5*mtt^8*mWW^6*t^3 + 11720*ep*mtt^7*mWW^7*t^3 + 141344*ep^2*mtt^7*mWW^7*t^3 + 603772*ep^3*mtt^7*mWW^7*t^3 + 1071876*ep^4*mtt^7*mWW^7*t^3 + 672848*ep^5*mtt^7*mWW^7*t^3 - 6532*ep*mtt^6*mWW^8*t^3 - 78496*ep^2*mtt^6*mWW^8*t^3 - 337660*ep^3*mtt^6*mWW^8*t^3 - 611312*ep^4*mtt^6*mWW^8*t^3 - 394240*ep^5*mtt^6*mWW^8*t^3 + 1576*ep*mtt^5*mWW^9*t^3 + 19140*ep^2*mtt^5*mWW^9*t^3 + 85064*ep^3*mtt^5*mWW^9*t^3 + 163052*ep^4*mtt^5*mWW^9*t^3 + 112688*ep^5*mtt^5*mWW^9*t^3 + 108*ep*mtt^4*mWW^10*t^3 + 872*ep^2*mtt^4*mWW^10*t^3 + 1392*ep^3*mtt^4*mWW^10*t^3 - 3020*ep^4*mtt^4*mWW^10*t^3 - 6192*ep^5*mtt^4*mWW^10*t^3 - 92*ep*mtt^3*mWW^11*t^3 - 946*ep^2*mtt^3*mWW^11*t^3 - 3424*ep^3*mtt^3*mWW^11*t^3 - 5074*ep^4*mtt^3*mWW^11*t^3 - 2504*ep^5*mtt^3*mWW^11*t^3 + 188*ep*mtt^11*mWW^2*s*t^3 + 896*ep^2*mtt^11*mWW^2*s*t^3 - 376*ep^3*mtt^11*mWW^2*s*t^3 - 4916*ep^4*mtt^11*mWW^2*s*t^3 - 4432*ep^5*mtt^11*mWW^2*s*t^3 + 40*mtt^10*mWW^3*s*t^3 - 1800*ep*mtt^10*mWW^3*s*t^3 - 16730*ep^2*mtt^10*mWW^3*s*t^3 - 48952*ep^3*mtt^10*mWW^3*s*t^3 - 60614*ep^4*mtt^10*mWW^3*s*t^3 - 28184*ep^5*mtt^10*mWW^3*s*t^3 - 412*mtt^9*mWW^4*s*t^3 + 6328*ep*mtt^9*mWW^4*s*t^3 + 95299*ep^2*mtt^9*mWW^4*s*t^3 + 393444*ep^3*mtt^9*mWW^4*s*t^3 + 656537*ep^4*mtt^9*mWW^4*s*t^3 + 388324*ep^5*mtt^9*mWW^4*s*t^3 + 1984*mtt^8*mWW^5*s*t^3 - 6508*ep*mtt^8*mWW^5*s*t^3 - 250838*ep^2*mtt^8*mWW^5*s*t^3 - 1267140*ep^3*mtt^8*mWW^5*s*t^3 - 2349682*ep^4*mtt^8*mWW^5*s*t^3 - 1480456*ep^5*mtt^8*mWW^5*s*t^3 - 4968*mtt^7*mWW^6*s*t^3 - 9306*ep*mtt^7*mWW^6*s*t^3 + 363582*ep^2*mtt^7*mWW^6*s*t^3 + 2200714*ep^3*mtt^7*mWW^6*s*t^3 + 4380586*ep^4*mtt^7*mWW^6*s*t^3 + 2875272*ep^5*mtt^7*mWW^6*s*t^3 + 6780*mtt^6*mWW^7*s*t^3 + 27144*ep*mtt^6*mWW^7*s*t^3 - 321450*ep^2*mtt^6*mWW^7*s*t^3 - 2277722*ep^3*mtt^6*mWW^7*s*t^3 - 4776084*ep^4*mtt^6*mWW^7*s*t^3 - 3239728*ep^5*mtt^6*mWW^7*s*t^3 - 4940*mtt^5*mWW^8*s*t^3 - 21934*ep*mtt^5*mWW^8*s*t^3 + 191720*ep^2*mtt^5*mWW^8*s*t^3 + 1444360*ep^3*mtt^5*mWW^8*s*t^3 + 3113462*ep^4*mtt^5*mWW^8*s*t^3 + 2170712*ep^5*mtt^5*mWW^8*s*t^3 + 1592*mtt^4*mWW^9*s*t^3 + 4500*ep*mtt^4*mWW^9*s*t^3 - 83458*ep^2*mtt^4*mWW^9*s*t^3 - 540312*ep^3*mtt^4*mWW^9*s*t^3 - 1151138*ep^4*mtt^4*mWW^9*s*t^3 - 822664*ep^5*mtt^4*mWW^9*s*t^3 + 16*mtt^3*mWW^10*s*t^3 + 2078*ep*mtt^3*mWW^10*s*t^3 + 22010*ep^2*mtt^3*mWW^10*s*t^3 + 93986*ep^3*mtt^3*mWW^10*s*t^3 + 188302*ep^4*mtt^3*mWW^10*s*t^3 + 142488*ep^5*mtt^3*mWW^10*s*t^3 - 92*mtt^2*mWW^11*s*t^3 - 552*ep*mtt^2*mWW^11*s*t^3 + 316*ep^2*mtt^2*mWW^11*s*t^3 + 6606*ep^3*mtt^2*mWW^11*s*t^3 + 10030*ep^4*mtt^2*mWW^11*s*t^3 + 1752*ep^5*mtt^2*mWW^11*s*t^3 - 138*ep*mtt*mWW^12*s*t^3 - 1347*ep^2*mtt*mWW^12*s*t^3 - 4608*ep^3*mtt*mWW^12*s*t^3 - 6483*ep^4*mtt*mWW^12*s*t^3 - 3084*ep^5*mtt*mWW^12*s*t^3 - 256*ep*mtt^10*mWW^2*s^2*t^3 + 1208*ep^2*mtt^10*mWW^2*s^2*t^3 + 18712*ep^3*mtt^10*mWW^2*s^2*t^3 + 48016*ep^4*mtt^10*mWW^2*s^2*t^3 + 35520*ep^5*mtt^10*mWW^2*s^2*t^3 - 284*mtt^9*mWW^3*s^2*t^3 + 518*ep*mtt^9*mWW^3*s^2*t^3 + 10724*ep^2*mtt^9*mWW^3*s^2*t^3 + 10238*ep^3*mtt^9*mWW^3*s^2*t^3 - 36548*ep^4*mtt^9*mWW^3*s^2*t^3 - 47088*ep^5*mtt^9*mWW^3*s^2*t^3 + 2604*mtt^8*mWW^4*s^2*t^3 + 13268*ep*mtt^8*mWW^4*s^2*t^3 - 66402*ep^2*mtt^8*mWW^4*s^2*t^3 - 547400*ep^3*mtt^8*mWW^4*s^2*t^3 - 1128590*ep^4*mtt^8*mWW^4*s^2*t^3 - 735800*ep^5*mtt^8*mWW^4*s^2*t^3 - 10928*mtt^7*mWW^5*s^2*t^3 - 74768*ep*mtt^7*mWW^5*s^2*t^3 + 142535*ep^2*mtt^7*mWW^5*s^2*t^3 + 2035736*ep^3*mtt^7*mWW^5*s^2*t^3 + 4686085*ep^4*mtt^7*mWW^5*s^2*t^3 + 3245140*ep^5*mtt^7*mWW^5*s^2*t^3 + 23712*mtt^6*mWW^6*s^2*t^3 + 164706*ep*mtt^6*mWW^6*s^2*t^3 - 197042*ep^2*mtt^6*mWW^6*s^2*t^3 - 3721668*ep^3*mtt^6*mWW^6*s^2*t^3 - 8819016*ep^4*mtt^6*mWW^6*s^2*t^3 - 6223712*ep^5*mtt^6*mWW^6*s^2*t^3 - 27732*mtt^5*mWW^7*s^2*t^3 - 181254*ep*mtt^5*mWW^7*s^2*t^3 + 247663*ep^2*mtt^5*mWW^7*s^2*t^3 + 4088156*ep^3*mtt^5*mWW^7*s^2*t^3 + 9590239*ep^4*mtt^5*mWW^7*s^2*t^3 + 6804348*ep^5*mtt^5*mWW^7*s^2*t^3 + 16972*mtt^4*mWW^8*s^2*t^3 + 99092*ep*mtt^4*mWW^8*s^2*t^3 - 252574*ep^2*mtt^4*mWW^8*s^2*t^3 - 2819012*ep^3*mtt^4*mWW^8*s^2*t^3 - 6360998*ep^4*mtt^4*mWW^8*s^2*t^3 - 4492760*ep^5*mtt^4*mWW^8*s^2*t^3 - 4456*mtt^3*mWW^9*s^2*t^3 - 19356*ep*mtt^3*mWW^9*s^2*t^3 + 153509*ep^2*mtt^3*mWW^9*s^2*t^3 + 1139216*ep^3*mtt^3*mWW^9*s^2*t^3 + 2427163*ep^4*mtt^3*mWW^9*s^2*t^3 + 1697964*ep^5*mtt^3*mWW^9*s^2*t^3 - 24*mtt^2*mWW^10*s^2*t^3 - 3070*ep*mtt^2*mWW^10*s^2*t^3 - 40470*ep^2*mtt^2*mWW^10*s^2*t^3 - 193372*ep^3*mtt^2*mWW^10*s^2*t^3 - 385164*ep^4*mtt^2*mWW^10*s^2*t^3 - 275440*ep^5*mtt^2*mWW^10*s^2*t^3 + 136*mtt*mWW^11*s^2*t^3 + 1004*ep*mtt*mWW^11*s^2*t^3 - 479*ep^2*mtt*mWW^11*s^2*t^3 - 15842*ep^3*mtt*mWW^11*s^2*t^3 - 29371*ep^4*mtt*mWW^11*s^2*t^3 - 12428*ep^5*mtt*mWW^11*s^2*t^3 + 116*ep*mWW^12*s^2*t^3 + 1328*ep^2*mWW^12*s^2*t^3 + 5236*ep^3*mWW^12*s^2*t^3 + 8184*ep^4*mWW^12*s^2*t^3 + 4256*ep^5*mWW^12*s^2*t^3 - 172*ep*mtt^9*mWW^2*s^3*t^3 - 9488*ep^2*mtt^9*mWW^2*s^3*t^3 - 64504*ep^3*mtt^9*mWW^2*s^3*t^3 - 142300*ep^4*mtt^9*mWW^2*s^3*t^3 - 100336*ep^5*mtt^9*mWW^2*s^3*t^3 + 852*mtt^8*mWW^3*s^3*t^3 + 8946*ep*mtt^8*mWW^3*s^3*t^3 + 48794*ep^2*mtt^8*mWW^3*s^3*t^3 + 171218*ep^3*mtt^8*mWW^3*s^3*t^3 + 311254*ep^4*mtt^8*mWW^3*s^3*t^3 + 210616*ep^5*mtt^8*mWW^3*s^3*t^3 - 6916*mtt^7*mWW^4*s^3*t^3 - 73424*ep*mtt^7*mWW^4*s^3*t^3 - 176200*ep^2*mtt^7*mWW^4*s^3*t^3 + 331956*ep^3*mtt^7*mWW^4*s^3*t^3 + 1479136*ep^4*mtt^7*mWW^4*s^3*t^3 + 1200928*ep^5*mtt^7*mWW^4*s^3*t^3 + 24680*mtt^6*mWW^5*s^3*t^3 + 221764*ep*mtt^6*mWW^5*s^3*t^3 + 309219*ep^2*mtt^6*mWW^5*s^3*t^3 - 2025036*ep^3*mtt^6*mWW^5*s^3*t^3 - 6320663*ep^4*mtt^6*mWW^5*s^3*t^3 - 4854580*ep^5*mtt^6*mWW^5*s^3*t^3 - 44776*mtt^5*mWW^6*s^3*t^3 - 338118*ep*mtt^5*mWW^6*s^3*t^3 - 174944*ep^2*mtt^5*mWW^6*s^3*t^3 + 4011064*ep^3*mtt^5*mWW^6*s^3*t^3 + 10729666*ep^4*mtt^5*mWW^6*s^3*t^3 + 7935960*ep^5*mtt^5*mWW^6*s^3*t^3 + 42656*mtt^4*mWW^7*s^3*t^3 + 282708*ep*mtt^4*mWW^7*s^3*t^3 - 141027*ep^2*mtt^4*mWW^7*s^3*t^3 - 4526136*ep^3*mtt^4*mWW^7*s^3*t^3 - 10801189*ep^4*mtt^4*mWW^7*s^3*t^3 - 7704068*ep^5*mtt^4*mWW^7*s^3*t^3 - 20184*mtt^3*mWW^8*s^3*t^3 - 120856*ep*mtt^3*mWW^8*s^3*t^3 + 251276*ep^2*mtt^3*mWW^8*s^3*t^3 + 3004930*ep^3*mtt^3*mWW^8*s^3*t^3 + 6667398*ep^4*mtt^3*mWW^8*s^3*t^3 + 4618328*ep^5*mtt^3*mWW^8*s^3*t^3 + 3636*mtt^2*mWW^9*s^3*t^3 + 16616*ep*mtt^2*mWW^9*s^3*t^3 - 133227*ep^2*mtt^2*mWW^9*s^3*t^3 - 1019658*ep^3*mtt^2*mWW^9*s^3*t^3 - 2149447*ep^4*mtt^2*mWW^9*s^3*t^3 - 1462932*ep^5*mtt^2*mWW^9*s^3*t^3 + 52*mtt*mWW^10*s^3*t^3 + 2394*ep*mtt*mWW^10*s^3*t^3 + 24100*ep^2*mtt*mWW^10*s^3*t^3 + 111514*ep^3*mtt*mWW^10*s^3*t^3 + 221500*ep^4*mtt*mWW^10*s^3*t^3 + 155648*ep^5*mtt*mWW^10*s^3*t^3 + 142*ep*mWW^11*s^3*t^3 + 1497*ep^2*mWW^11*s^3*t^3 + 4652*ep^3*mWW^11*s^3*t^3 + 4645*ep^4*mWW^11*s^3*t^3 + 436*ep^5*mWW^11*s^3*t^3 + 920*ep*mtt^8*mWW^2*s^4*t^3 + 18680*ep^2*mtt^8*mWW^2*s^4*t^3 + 104840*ep^3*mtt^8*mWW^2*s^4*t^3 + 216520*ep^4*mtt^8*mWW^2*s^4*t^3 + 148640*ep^5*mtt^8*mWW^2*s^4*t^3 - 1400*mtt^7*mWW^3*s^4*t^3 - 21140*ep*mtt^7*mWW^3*s^4*t^3 - 118460*ep^2*mtt^7*mWW^3*s^4*t^3 - 319740*ep^3*mtt^7*mWW^3*s^4*t^3 - 440420*ep^4*mtt^7*mWW^3*s^4*t^3 - 249040*ep^5*mtt^7*mWW^3*s^4*t^3 + 9928*mtt^6*mWW^4*s^4*t^3 + 119132*ep*mtt^6*mWW^4*s^4*t^3 + 380702*ep^2*mtt^6*mWW^4*s^4*t^3 - 111132*ep^3*mtt^6*mWW^4*s^4*t^3 - 1729766*ep^4*mtt^6*mWW^4*s^4*t^3 - 1594840*ep^5*mtt^6*mWW^4*s^4*t^3 - 29236*mtt^5*mWW^5*s^4*t^3 - 263480*ep*mtt^5*mWW^5*s^4*t^3 - 495863*ep^2*mtt^5*mWW^5*s^4*t^3 + 1540204*ep^3*mtt^5*mWW^5*s^4*t^3 + 5771379*ep^4*mtt^5*mWW^5*s^4*t^3 + 4676572*ep^5*mtt^5*mWW^5*s^4*t^3 + 42508*mtt^4*mWW^6*s^4*t^3 + 306782*ep*mtt^4*mWW^6*s^4*t^3 + 182526*ep^2*mtt^4*mWW^6*s^4*t^3 - 3034492*ep^3*mtt^4*mWW^6*s^4*t^3 - 8100520*ep^4*mtt^4*mWW^6*s^4*t^3 - 6019792*ep^5*mtt^4*mWW^6*s^4*t^3 - 31012*mtt^3*mWW^7*s^4*t^3 - 199930*ep*mtt^3*mWW^7*s^4*t^3 + 135818*ep^2*mtt^3*mWW^7*s^4*t^3 + 3169696*ep^3*mtt^3*mWW^7*s^4*t^3 + 7236920*ep^4*mtt^3*mWW^7*s^4*t^3 + 5030352*ep^5*mtt^3*mWW^7*s^4*t^3 + 10204*mtt^2*mWW^8*s^4*t^3 + 61258*ep*mtt^2*mWW^8*s^4*t^3 - 153246*ep^2*mtt^2*mWW^8*s^4*t^3 - 1720804*ep^3*mtt^2*mWW^8*s^4*t^3 - 3737856*ep^4*mtt^2*mWW^8*s^4*t^3 - 2515472*ep^5*mtt^2*mWW^8*s^4*t^3 - 992*mtt*mWW^9*s^4*t^3 - 3058*ep*mtt*mWW^9*s^4*t^3 + 55641*ep^2*mtt*mWW^9*s^4*t^3 + 397176*ep^3*mtt*mWW^9*s^4*t^3 + 828441*ep^4*mtt*mWW^9*s^4*t^3 + 550244*ep^5*mtt*mWW^9*s^4*t^3 - 420*ep*mWW^10*s^4*t^3 - 5446*ep^2*mWW^10*s^4*t^3 - 26388*ep^3*mWW^10*s^4*t^3 - 50330*ep^4*mWW^10*s^4*t^3 - 32808*ep^5*mWW^10*s^4*t^3 - 1180*ep*mtt^7*mWW^2*s^5*t^3 - 18784*ep^2*mtt^7*mWW^2*s^5*t^3 - 95528*ep^3*mtt^7*mWW^2*s^5*t^3 - 188780*ep^4*mtt^7*mWW^2*s^5*t^3 - 126768*ep^5*mtt^7*mWW^2*s^5*t^3 + 1360*mtt^6*mWW^3*s^5*t^3 + 22428*ep*mtt^6*mWW^3*s^5*t^3 + 117626*ep^2*mtt^6*mWW^3*s^5*t^3 + 256620*ep^3*mtt^6*mWW^3*s^5*t^3 + 258502*ep^4*mtt^6*mWW^3*s^5*t^3 + 107224*ep^5*mtt^6*mWW^3*s^5*t^3 - 8212*mtt^5*mWW^4*s^5*t^3 - 94592*ep*mtt^5*mWW^4*s^5*t^3 - 299341*ep^2*mtt^5*mWW^4*s^5*t^3 + 87692*ep^3*mtt^5*mWW^4*s^5*t^3 + 1376545*ep^4*mtt^5*mWW^4*s^5*t^3 + 1279652*ep^5*mtt^5*mWW^4*s^5*t^3 + 19180*mtt^4*mWW^5*s^5*t^3 + 158328*ep*mtt^4*mWW^5*s^5*t^3 + 263401*ep^2*mtt^4*mWW^5*s^5*t^3 - 912580*ep^3*mtt^4*mWW^5*s^5*t^3 - 3268301*ep^4*mtt^4*mWW^5*s^5*t^3 - 2645516*ep^5*mtt^4*mWW^5*s^5*t^3 - 21084*mtt^3*mWW^6*s^5*t^3 - 142444*ep*mtt^3*mWW^6*s^5*t^3 - 21084*ep^2*mtt^3*mWW^6*s^5*t^3 + 1551986*ep^3*mtt^3*mWW^6*s^5*t^3 + 3792326*ep^4*mtt^3*mWW^6*s^5*t^3 + 2726776*ep^5*mtt^3*mWW^6*s^5*t^3 + 10676*mtt^2*mWW^7*s^5*t^3 + 67936*ep*mtt^2*mWW^7*s^5*t^3 - 80398*ep^2*mtt^2*mWW^7*s^5*t^3 - 1291546*ep^3*mtt^2*mWW^7*s^5*t^3 - 2832304*ep^4*mtt^2*mWW^7*s^5*t^3 - 1898616*ep^5*mtt^2*mWW^7*s^5*t^3 - 1920*mtt*mWW^8*s^5*t^3 - 10568*ep*mtt*mWW^8*s^5*t^3 + 47873*ep^2*mtt*mWW^8*s^5*t^3 + 466554*ep^3*mtt*mWW^8*s^5*t^3 + 1003965*ep^4*mtt*mWW^8*s^5*t^3 + 660484*ep^5*mtt*mWW^8*s^5*t^3 - 964*ep*mWW^9*s^5*t^3 - 11757*ep^2*mWW^9*s^5*t^3 - 52030*ep^3*mWW^9*s^5*t^3 - 91585*ep^4*mWW^9*s^5*t^3 - 55364*ep^5*mWW^9*s^5*t^3 + 752*ep*mtt^6*mWW^2*s^6*t^3 + 10504*ep^2*mtt^6*mWW^2*s^6*t^3 + 49736*ep^3*mtt^6*mWW^2*s^6*t^3 + 94496*ep^4*mtt^6*mWW^2*s^6*t^3 + 61952*ep^5*mtt^6*mWW^2*s^6*t^3 - 780*mtt^5*mWW^3*s^6*t^3 - 12530*ep*mtt^5*mWW^3*s^6*t^3 - 59260*ep^2*mtt^5*mWW^3*s^6*t^3 - 98538*ep^3*mtt^5*mWW^3*s^6*t^3 - 45956*ep^4*mtt^5*mWW^3*s^6*t^3 + 9104*ep^5*mtt^5*mWW^3*s^6*t^3 + 3820*mtt^4*mWW^4*s^6*t^3 + 38404*ep*mtt^4*mWW^4*s^6*t^3 + 106178*ep^2*mtt^4*mWW^4*s^6*t^3 - 74096*ep^3*mtt^4*mWW^4*s^6*t^3 - 585498*ep^4*mtt^4*mWW^4*s^6*t^3 - 519944*ep^5*mtt^4*mWW^4*s^6*t^3 - 6668*mtt^3*mWW^5*s^6*t^3 - 49292*ep*mtt^3*mWW^5*s^6*t^3 - 53590*ep^2*mtt^3*mWW^5*s^6*t^3 + 369152*ep^3*mtt^3*mWW^5*s^6*t^3 + 1113278*ep^4*mtt^3*mWW^5*s^6*t^3 + 865688*ep^5*mtt^3*mWW^5*s^6*t^3 + 4996*mtt^2*mWW^6*s^6*t^3 + 32620*ep*mtt^2*mWW^6*s^6*t^3 - 16218*ep^2*mtt^2*mWW^6*s^6*t^3 - 466160*ep^3*mtt^2*mWW^6*s^6*t^3 - 1054518*ep^4*mtt^2*mWW^6*s^6*t^3 - 723928*ep^5*mtt^2*mWW^6*s^6*t^3 - 1368*mtt*mWW^7*s^6*t^3 - 8490*ep*mtt*mWW^7*s^6*t^3 + 19802*ep^2*mtt*mWW^7*s^6*t^3 + 245202*ep^3*mtt*mWW^7*s^6*t^3 + 530222*ep^4*mtt*mWW^7*s^6*t^3 + 345400*ep^5*mtt*mWW^7*s^6*t^3 - 696*ep*mWW^8*s^6*t^3 - 8120*ep^2*mWW^8*s^6*t^3 - 33872*ep^3*mWW^8*s^6*t^3 - 56888*ep^4*mWW^8*s^6*t^3 - 33152*ep^5*mWW^8*s^6*t^3 - 244*ep*mtt^5*mWW^2*s^7*t^3 - 3088*ep^2*mtt^5*mWW^2*s^7*t^3 - 13672*ep^3*mtt^5*mWW^2*s^7*t^3 - 24836*ep^4*mtt^5*mWW^2*s^7*t^3 - 15760*ep^5*mtt^5*mWW^2*s^7*t^3 + 244*mtt^4*mWW^3*s^7*t^3 + 3482*ep*mtt^4*mWW^3*s^7*t^3 + 14086*ep^2*mtt^4*mWW^3*s^7*t^3 + 14362*ep^3*mtt^4*mWW^3*s^7*t^3 - 12182*ep^4*mtt^4*mWW^3*s^7*t^3 - 18552*ep^5*mtt^4*mWW^3*s^7*t^3 - 876*mtt^3*mWW^4*s^7*t^3 - 7176*ep*mtt^3*mWW^4*s^7*t^3 - 14646*ep^2*mtt^3*mWW^4*s^7*t^3 + 26748*ep^3*mtt^3*mWW^4*s^7*t^3 + 116334*ep^4*mtt^3*mWW^4*s^7*t^3 + 94200*ep^5*mtt^3*mWW^4*s^7*t^3 + 1020*mtt^2*mWW^5*s^7*t^3 + 7248*ep*mtt^2*mWW^5*s^7*t^3 + 3502*ep^2*mtt^2*mWW^5*s^7*t^3 - 82460*ep^3*mtt^2*mWW^5*s^7*t^3 - 223438*ep^4*mtt^2*mWW^5*s^7*t^3 - 167608*ep^5*mtt^2*mWW^5*s^7*t^3 - 388*mtt*mWW^6*s^7*t^3 - 2476*ep*mtt*mWW^6*s^7*t^3 + 4430*ep^2*mtt*mWW^6*s^7*t^3 + 56788*ep^3*mtt*mWW^6*s^7*t^3 + 119102*ep^4*mtt*mWW^6*s^7*t^3 + 76344*ep^5*mtt*mWW^6*s^7*t^3 - 194*ep*mWW^7*s^7*t^3 - 2172*ep^2*mWW^7*s^7*t^3 - 8422*ep^3*mWW^7*s^7*t^3 - 13380*ep^4*mWW^7*s^7*t^3 - 7536*ep^5*mWW^7*s^7*t^3 + 32*ep*mtt^4*mWW^2*s^8*t^3 + 368*ep^2*mtt^4*mWW^2*s^8*t^3 + 1504*ep^3*mtt^4*mWW^2*s^8*t^3 + 2560*ep^4*mtt^4*mWW^2*s^8*t^3 + 1536*ep^5*mtt^4*mWW^2*s^8*t^3 - 32*mtt^3*mWW^3*s^8*t^3 - 356*ep*mtt^3*mWW^3*s^8*t^3 - 1054*ep^2*mtt^3*mWW^3*s^8*t^3 + 172*ep^3*mtt^3*mWW^3*s^8*t^3 + 3766*ep^4*mtt^3*mWW^3*s^8*t^3 + 3224*ep^5*mtt^3*mWW^3*s^8*t^3 + 64*mtt^2*mWW^4*s^8*t^3 + 456*ep*mtt^2*mWW^4*s^8*t^3 + 682*ep^2*mtt^2*mWW^4*s^8*t^3 - 3888*ep^3*mtt^2*mWW^4*s^8*t^3 - 12722*ep^4*mtt^2*mWW^4*s^8*t^3 - 9768*ep^5*mtt^2*mWW^4*s^8*t^3 - 32*mtt*mWW^5*s^8*t^3 - 244*ep*mtt*mWW^5*s^8*t^3 + 198*ep^2*mtt*mWW^5*s^8*t^3 + 4396*ep^3*mtt*mWW^5*s^8*t^3 + 9986*ep^4*mtt*mWW^5*s^8*t^3 + 6792*ep^5*mtt*mWW^5*s^8*t^3 - 16*ep*mWW^6*s^8*t^3 - 194*ep^2*mWW^6*s^8*t^3 - 776*ep^3*mWW^6*s^8*t^3 - 1286*ep^4*mWW^6*s^8*t^3 - 760*ep^5*mWW^6*s^8*t^3 - 12*ep*mtt^12*mWW*t^4 - 128*ep^2*mtt^12*mWW*t^4 - 468*ep^3*mtt^12*mWW*t^4 - 672*ep^4*mtt^12*mWW*t^4 - 320*ep^5*mtt^12*mWW*t^4 + 424*ep*mtt^11*mWW^2*t^4 + 4662*ep^2*mtt^11*mWW^2*t^4 + 18304*ep^3*mtt^11*mWW^2*t^4 + 30202*ep^4*mtt^11*mWW^2*t^4 + 17768*ep^5*mtt^11*mWW^2*t^4 - 1868*ep*mtt^10*mWW^3*t^4 - 20144*ep^2*mtt^10*mWW^3*t^4 - 78720*ep^3*mtt^10*mWW^3*t^4 - 132212*ep^4*mtt^10*mWW^3*t^4 - 80336*ep^5*mtt^10*mWW^3*t^4 + 4012*ep*mtt^9*mWW^4*t^4 + 43296*ep^2*mtt^9*mWW^4*t^4 + 170920*ep^3*mtt^9*mWW^4*t^4 + 293668*ep^4*mtt^9*mWW^4*t^4 + 183824*ep^5*mtt^9*mWW^4*t^4 - 6520*ep*mtt^8*mWW^5*t^4 - 73394*ep^2*mtt^8*mWW^5*t^4 - 299588*ep^3*mtt^8*mWW^5*t^4 - 523946*ep^4*mtt^8*mWW^5*t^4 - 330472*ep^5*mtt^8*mWW^5*t^4 + 9588*ep*mtt^7*mWW^6*t^4 + 112056*ep^2*mtt^7*mWW^6*t^4 + 466516*ep^3*mtt^7*mWW^6*t^4 + 812768*ep^4*mtt^7*mWW^6*t^4 + 503872*ep^5*mtt^7*mWW^6*t^4 - 10704*ep*mtt^6*mWW^7*t^4 - 125054*ep^2*mtt^6*mWW^7*t^4 - 517624*ep^3*mtt^6*mWW^7*t^4 - 890346*ep^4*mtt^6*mWW^7*t^4 - 542632*ep^5*mtt^6*mWW^7*t^4 + 7348*ep*mtt^5*mWW^8*t^4 + 83992*ep^2*mtt^5*mWW^8*t^4 + 341840*ep^3*mtt^5*mWW^8*t^4 + 581788*ep^4*mtt^5*mWW^8*t^4 + 352112*ep^5*mtt^5*mWW^8*t^4 - 2572*ep*mtt^4*mWW^9*t^4 - 28558*ep^2*mtt^4*mWW^9*t^4 - 114160*ep^3*mtt^4*mWW^9*t^4 - 193902*ep^4*mtt^4*mWW^9*t^4 - 118328*ep^5*mtt^4*mWW^9*t^4 + 260*ep*mtt^3*mWW^10*t^4 + 2842*ep^2*mtt^3*mWW^10*t^4 + 11508*ep^3*mtt^3*mWW^10*t^4 + 20582*ep^4*mtt^3*mWW^10*t^4 + 13528*ep^5*mtt^3*mWW^10*t^4 + 44*ep*mtt^2*mWW^11*t^4 + 430*ep^2*mtt^2*mWW^11*t^4 + 1472*ep^3*mtt^2*mWW^11*t^4 + 2070*ep^4*mtt^2*mWW^11*t^4 + 984*ep^5*mtt^2*mWW^11*t^4 + 48*ep*mtt^11*mWW*s*t^4 + 548*ep^2*mtt^11*mWW*s*t^4 + 2112*ep^3*mtt^11*mWW*s*t^4 + 3132*ep^4*mtt^11*mWW*s*t^4 + 1520*ep^5*mtt^11*mWW*s*t^4 + 12*mtt^10*mWW^2*s*t^4 - 1290*ep*mtt^10*mWW^2*s*t^4 - 14682*ep^2*mtt^10*mWW^2*s*t^4 - 57162*ep^3*mtt^10*mWW^2*s*t^4 - 92750*ep^4*mtt^10*mWW^2*s*t^4 - 53528*ep^5*mtt^10*mWW^2*s*t^4 - 412*mtt^9*mWW^3*s*t^4 + 2710*ep*mtt^9*mWW^3*s*t^4 + 55937*ep^2*mtt^9*mWW^3*s*t^4 + 243230*ep^3*mtt^9*mWW^3*s*t^4 + 421547*ep^4*mtt^9*mWW^3*s*t^4 + 258828*ep^5*mtt^9*mWW^3*s*t^4 + 1456*mtt^8*mWW^4*s*t^4 - 2144*ep*mtt^8*mWW^4*s*t^4 - 117972*ep^2*mtt^8*mWW^4*s*t^4 - 557050*ep^3*mtt^8*mWW^4*s*t^4 - 1013154*ep^4*mtt^8*mWW^4*s*t^4 - 650216*ep^5*mtt^8*mWW^4*s*t^4 - 2556*mtt^7*mWW^5*s*t^4 + 1272*ep*mtt^7*mWW^5*s*t^4 + 199778*ep^2*mtt^7*mWW^5*s*t^4 + 1017762*ep^3*mtt^7*mWW^5*s*t^4 + 1926476*ep^4*mtt^7*mWW^5*s*t^4 + 1264528*ep^5*mtt^7*mWW^5*s*t^4 + 3964*mtt^6*mWW^6*s*t^4 + 6780*ep*mtt^6*mWW^6*s*t^4 - 265901*ep^2*mtt^6*mWW^6*s*t^4 - 1565894*ep^3*mtt^6*mWW^6*s*t^4 - 3104257*ep^4*mtt^6*mWW^6*s*t^4 - 2056932*ep^5*mtt^6*mWW^6*s*t^4 - 5624*mtt^5*mWW^7*s*t^4 - 22734*ep*mtt^5*mWW^7*s*t^4 + 250092*ep^2*mtt^5*mWW^7*s*t^4 + 1760206*ep^3*mtt^5*mWW^7*s*t^4 + 3629284*ep^4*mtt^5*mWW^7*s*t^4 + 2420656*ep^5*mtt^5*mWW^7*s*t^4 + 5080*mtt^4*mWW^8*s*t^4 + 23514*ep*mtt^4*mWW^8*s*t^4 - 172901*ep^2*mtt^4*mWW^8*s*t^4 - 1311134*ep^3*mtt^4*mWW^8*s*t^4 - 2729247*ep^4*mtt^4*mWW^8*s*t^4 - 1822172*ep^5*mtt^4*mWW^8*s*t^4 - 2268*mtt^3*mWW^9*s*t^4 - 7660*ep*mtt^3*mWW^9*s*t^4 + 94914*ep^2*mtt^3*mWW^9*s*t^4 + 612870*ep^3*mtt^3*mWW^9*s*t^4 + 1225340*ep^4*mtt^3*mWW^9*s*t^4 + 808464*ep^5*mtt^3*mWW^9*s*t^4 + 304*mtt^2*mWW^10*s*t^4 - 1294*ep*mtt^2*mWW^10*s*t^4 - 35045*ep^2*mtt^2*mWW^10*s*t^4 - 161208*ep^3*mtt^2*mWW^10*s*t^4 - 291409*ep^4*mtt^2*mWW^10*s*t^4 - 186628*ep^5*mtt^2*mWW^10*s*t^4 + 44*mtt*mWW^11*s*t^4 + 732*ep*mtt*mWW^11*s*t^4 + 4587*ep^2*mtt*mWW^11*s*t^4 + 14060*ep^3*mtt*mWW^11*s*t^4 + 21933*ep^4*mtt*mWW^11*s*t^4 + 14004*ep^5*mtt*mWW^11*s*t^4 + 66*ep*mWW^12*s*t^4 + 645*ep^2*mWW^12*s*t^4 + 2208*ep^3*mWW^12*s*t^4 + 3105*ep^4*mWW^12*s*t^4 + 1476*ep^5*mWW^12*s*t^4 - 36*ep*mtt^10*mWW*s^2*t^4 - 600*ep^2*mtt^10*mWW*s^2*t^4 - 2844*ep^3*mtt^10*mWW*s^2*t^4 - 4680*ep^4*mtt^10*mWW*s^2*t^4 - 2400*ep^5*mtt^10*mWW*s^2*t^4 - 84*mtt^9*mWW^2*s^2*t^4 + 46*ep*mtt^9*mWW^2*s^2*t^4 + 2824*ep^2*mtt^9*mWW^2*s^2*t^4 + 4530*ep^3*mtt^9*mWW^2*s^2*t^4 - 4916*ep^4*mtt^9*mWW^2*s^2*t^4 - 9200*ep^5*mtt^9*mWW^2*s^2*t^4 + 2496*mtt^8*mWW^3*s^2*t^4 + 12258*ep*mtt^8*mWW^3*s^2*t^4 - 11150*ep^2*mtt^8*mWW^3*s^2*t^4 - 128294*ep^3*mtt^8*mWW^3*s^2*t^4 - 220206*ep^4*mtt^8*mWW^3*s^2*t^4 - 123864*ep^5*mtt^8*mWW^3*s^2*t^4 - 7960*mtt^7*mWW^4*s^2*t^4 - 47510*ep*mtt^7*mWW^4*s^2*t^4 + 38039*ep^2*mtt^7*mWW^4*s^2*t^4 + 749364*ep^3*mtt^7*mWW^4*s^2*t^4 + 1671647*ep^4*mtt^7*mWW^4*s^2*t^4 + 1142780*ep^5*mtt^7*mWW^4*s^2*t^4 + 11916*mtt^6*mWW^5*s^2*t^4 + 88854*ep*mtt^6*mWW^5*s^2*t^4 - 71053*ep^2*mtt^6*mWW^5*s^2*t^4 - 1896602*ep^3*mtt^6*mWW^5*s^2*t^4 - 4648267*ep^4*mtt^6*mWW^5*s^2*t^4 - 3339468*ep^5*mtt^6*mWW^5*s^2*t^4 - 14484*mtt^5*mWW^6*s^2*t^4 - 119246*ep*mtt^5*mWW^6*s^2*t^4 + 94649*ep^2*mtt^5*mWW^6*s^2*t^4 + 2797242*ep^3*mtt^5*mWW^6*s^2*t^4 + 7029379*ep^4*mtt^5*mWW^6*s^2*t^4 + 5114540*ep^5*mtt^5*mWW^6*s^2*t^4 + 16344*mtt^4*mWW^7*s^2*t^4 + 116666*ep*mtt^4*mWW^7*s^2*t^4 - 144095*ep^2*mtt^4*mWW^7*s^2*t^4 - 2769412*ep^3*mtt^4*mWW^7*s^2*t^4 - 6690695*ep^4*mtt^4*mWW^7*s^2*t^4 - 4804508*ep^5*mtt^4*mWW^7*s^2*t^4 - 11952*mtt^3*mWW^8*s^2*t^4 - 67362*ep*mtt^3*mWW^8*s^2*t^4 + 184785*ep^2*mtt^3*mWW^8*s^2*t^4 + 1933360*ep^3*mtt^3*mWW^8*s^2*t^4 + 4262181*ep^4*mtt^3*mWW^8*s^2*t^4 + 2947028*ep^5*mtt^3*mWW^8*s^2*t^4 + 4188*mtt^2*mWW^9*s^2*t^4 + 16318*ep*mtt^2*mWW^9*s^2*t^4 - 131827*ep^2*mtt^2*mWW^9*s^2*t^4 - 888942*ep^3*mtt^2*mWW^9*s^2*t^4 - 1762377*ep^4*mtt^2*mWW^9*s^2*t^4 - 1152260*ep^5*mtt^2*mWW^9*s^2*t^4 - 464*mtt*mWW^10*s^2*t^4 + 344*ep*mtt*mWW^10*s^2*t^4 + 42263*ep^2*mtt*mWW^10*s^2*t^4 + 217328*ep^3*mtt*mWW^10*s^2*t^4 + 394861*ep^4*mtt*mWW^10*s^2*t^4 + 243828*ep^5*mtt*mWW^10*s^2*t^4 - 332*ep*mWW^11*s^2*t^4 - 3835*ep^2*mWW^11*s^2*t^4 - 15730*ep^3*mWW^11*s^2*t^4 - 26927*ep^4*mWW^11*s^2*t^4 - 16476*ep^5*mWW^11*s^2*t^4 - 120*ep*mtt^9*mWW*s^3*t^4 - 740*ep^2*mtt^9*mWW*s^3*t^4 - 1080*ep^3*mtt^9*mWW*s^3*t^4 - 60*ep^4*mtt^9*mWW*s^3*t^4 + 400*ep^5*mtt^9*mWW*s^3*t^4 + 240*mtt^8*mWW^2*s^3*t^4 + 4280*ep*mtt^8*mWW^2*s^3*t^4 + 42940*ep^2*mtt^8*mWW^2*s^3*t^4 + 194140*ep^3*mtt^8*mWW^2*s^3*t^4 + 358760*ep^4*mtt^8*mWW^2*s^3*t^4 + 227040*ep^5*mtt^8*mWW^2*s^3*t^4 - 5952*mtt^7*mWW^3*s^3*t^4 - 40816*ep*mtt^7*mWW^3*s^3*t^4 - 115656*ep^2*mtt^7*mWW^3*s^3*t^4 - 333964*ep^3*mtt^7*mWW^3*s^3*t^4 - 661956*ep^4*mtt^7*mWW^3*s^3*t^4 - 470776*ep^5*mtt^7*mWW^3*s^3*t^4 + 16760*mtt^6*mWW^4*s^3*t^4 + 135474*ep*mtt^6*mWW^4*s^3*t^4 + 197737*ep^2*mtt^6*mWW^4*s^3*t^4 - 813744*ep^3*mtt^6*mWW^4*s^3*t^4 - 2497719*ep^4*mtt^6*mWW^4*s^3*t^4 - 1820484*ep^5*mtt^6*mWW^4*s^3*t^4 - 20908*mtt^5*mWW^5*s^3*t^4 - 215240*ep*mtt^5*mWW^5*s^3*t^4 - 275654*ep^2*mtt^5*mWW^5*s^3*t^4 + 2674642*ep^3*mtt^5*mWW^5*s^3*t^4 + 8033548*ep^4*mtt^5*mWW^5*s^3*t^4 + 6077264*ep^5*mtt^5*mWW^5*s^3*t^4 + 19388*mtt^4*mWW^6*s^3*t^4 + 196870*ep*mtt^4*mWW^6*s^3*t^4 + 179064*ep^2*mtt^4*mWW^6*s^3*t^4 - 3061538*ep^3*mtt^4*mWW^6*s^3*t^4 - 8999600*ep^4*mtt^4*mWW^6*s^3*t^4 - 6919520*ep^5*mtt^4*mWW^6*s^3*t^4 - 16588*mtt^3*mWW^7*s^3*t^4 - 119246*ep*mtt^3*mWW^7*s^3*t^4 + 51116*ep^2*mtt^3*mWW^7*s^3*t^4 + 2217988*ep^3*mtt^3*mWW^7*s^3*t^4 + 5720198*ep^4*mtt^3*mWW^7*s^3*t^4 + 4292464*ep^5*mtt^3*mWW^7*s^3*t^4 + 8876*mtt^2*mWW^8*s^3*t^4 + 46224*ep*mtt^2*mWW^8*s^3*t^4 - 140195*ep^2*mtt^2*mWW^8*s^3*t^4 - 1293084*ep^3*mtt^2*mWW^8*s^3*t^4 - 2761933*ep^4*mtt^2*mWW^8*s^3*t^4 - 1899100*ep^5*mtt^2*mWW^8*s^3*t^4 - 1816*mtt*mWW^9*s^3*t^4 - 6026*ep*mtt*mWW^9*s^3*t^4 + 77286*ep^2*mtt*mWW^9*s^3*t^4 + 480166*ep^3*mtt*mWW^9*s^3*t^4 + 913678*ep^4*mtt*mWW^9*s^3*t^4 + 574120*ep^5*mtt*mWW^9*s^3*t^4 - 1400*ep*mWW^10*s^3*t^4 - 15898*ep^2*mWW^10*s^3*t^4 - 63526*ep^3*mWW^10*s^3*t^4 - 104916*ep^4*mWW^10*s^3*t^4 - 61408*ep^5*mWW^10*s^3*t^4 + 300*ep*mtt^8*mWW*s^4*t^4 + 2480*ep^2*mtt^8*mWW*s^4*t^4 + 6900*ep^3*mtt^8*mWW*s^4*t^4 + 7920*ep^4*mtt^8*mWW*s^4*t^4 + 3200*ep^5*mtt^8*mWW*s^4*t^4 - 360*mtt^7*mWW^2*s^4*t^4 - 6620*ep*mtt^7*mWW^2*s^4*t^4 - 69530*ep^2*mtt^7*mWW^2*s^4*t^4 - 319260*ep^3*mtt^7*mWW^2*s^4*t^4 - 587950*ep^4*mtt^7*mWW^2*s^4*t^4 - 367480*ep^5*mtt^7*mWW^2*s^4*t^4 + 7088*mtt^6*mWW^3*s^4*t^4 + 51348*ep*mtt^6*mWW^3*s^4*t^4 + 161178*ep^2*mtt^6*mWW^3*s^4*t^4 + 512588*ep^3*mtt^6*mWW^3*s^4*t^4 + 1039662*ep^4*mtt^6*mWW^3*s^4*t^4 + 744360*ep^5*mtt^6*mWW^3*s^4*t^4 - 17184*mtt^5*mWW^4*s^4*t^4 - 160418*ep*mtt^5*mWW^4*s^4*t^4 - 294603*ep^2*mtt^5*mWW^4*s^4*t^4 + 957620*ep^3*mtt^5*mWW^4*s^4*t^4 + 3232765*ep^4*mtt^5*mWW^4*s^4*t^4 + 2390716*ep^5*mtt^5*mWW^4*s^4*t^4 + 16996*mtt^4*mWW^5*s^4*t^4 + 201586*ep*mtt^4*mWW^5*s^4*t^4 + 353859*ep^2*mtt^4*mWW^5*s^4*t^4 - 2402830*ep^3*mtt^4*mWW^5*s^4*t^4 - 7794435*ep^4*mtt^4*mWW^5*s^4*t^4 - 6012524*ep^5*mtt^4*mWW^5*s^4*t^4 - 10900*mtt^3*mWW^6*s^4*t^4 - 115280*ep*mtt^3*mWW^6*s^4*t^4 - 141988*ep^2*mtt^3*mWW^6*s^4*t^4 + 1755710*ep^3*mtt^3*mWW^6*s^4*t^4 + 5537146*ep^4*mtt^3*mWW^6*s^4*t^4 + 4418456*ep^5*mtt^3*mWW^6*s^4*t^4 + 6268*mtt^2*mWW^7*s^4*t^4 + 38048*ep*mtt^2*mWW^7*s^4*t^4 - 49936*ep^2*mtt^2*mWW^7*s^4*t^4 - 783706*ep^3*mtt^2*mWW^7*s^4*t^4 - 1956682*ep^4*mtt^2*mWW^7*s^4*t^4 - 1513688*ep^5*mtt^2*mWW^7*s^4*t^4 - 1908*mtt*mWW^8*s^4*t^4 - 7762*ep*mtt*mWW^8*s^4*t^4 + 53089*ep^2*mtt*mWW^8*s^4*t^4 + 336426*ep^3*mtt*mWW^8*s^4*t^4 + 642159*ep^4*mtt*mWW^8*s^4*t^4 + 418628*ep^5*mtt*mWW^8*s^4*t^4 - 1458*ep*mWW^9*s^4*t^4 - 15957*ep^2*mWW^9*s^4*t^4 - 60888*ep^3*mWW^9*s^4*t^4 - 98057*ep^4*mWW^9*s^4*t^4 - 57092*ep^5*mWW^9*s^4*t^4 - 288*ep*mtt^7*mWW*s^5*t^4 - 2532*ep^2*mtt^7*mWW*s^5*t^4 - 7632*ep^3*mtt^7*mWW*s^5*t^4 - 9468*ep^4*mtt^7*mWW*s^5*t^4 - 4080*ep^5*mtt^7*mWW*s^5*t^4 + 300*mtt^6*mWW^2*s^5*t^4 + 4166*ep*mtt^6*mWW^2*s^5*t^4 + 45038*ep^2*mtt^6*mWW^2*s^5*t^4 + 220686*ep^3*mtt^6*mWW^2*s^5*t^4 + 417458*ep^4*mtt^6*mWW^2*s^5*t^4 + 261992*ep^5*mtt^6*mWW^2*s^5*t^4 - 4332*mtt^5*mWW^3*s^5*t^4 - 33174*ep*mtt^5*mWW^3*s^5*t^4 - 94133*ep^2*mtt^5*mWW^3*s^5*t^4 - 246122*ep^3*mtt^5*mWW^3*s^5*t^4 - 491531*ep^4*mtt^5*mWW^3*s^5*t^4 - 364964*ep^5*mtt^5*mWW^3*s^5*t^4 + 8752*mtt^4*mWW^4*s^5*t^4 + 92670*ep*mtt^4*mWW^4*s^5*t^4 + 177459*ep^2*mtt^4*mWW^4*s^5*t^4 - 726926*ep^3*mtt^4*mWW^4*s^5*t^4 - 2404295*ep^4*mtt^4*mWW^4*s^5*t^4 - 1777628*ep^5*mtt^4*mWW^4*s^5*t^4 - 6192*mtt^3*mWW^5*s^5*t^4 - 81440*ep*mtt^3*mWW^5*s^5*t^4 - 158044*ep^2*mtt^3*mWW^5*s^5*t^4 + 1092772*ep^3*mtt^3*mWW^5*s^5*t^4 + 3652048*ep^4*mtt^3*mWW^5*s^5*t^4 + 2861032*ep^5*mtt^3*mWW^5*s^5*t^4 + 1956*mtt^2*mWW^6*s^5*t^4 + 20018*ep*mtt^2*mWW^6*s^5*t^4 + 17054*ep^2*mtt^2*mWW^6*s^5*t^4 - 390090*ep^3*mtt^2*mWW^6*s^5*t^4 - 1280738*ep^4*mtt^2*mWW^6*s^5*t^4 - 1086272*ep^5*mtt^2*mWW^6*s^5*t^4 - 484*mtt*mWW^7*s^5*t^4 - 194*ep*mtt*mWW^7*s^5*t^4 + 21677*ep^2*mtt*mWW^7*s^5*t^4 + 53262*ep^3*mtt*mWW^7*s^5*t^4 + 70847*ep^4*mtt*mWW^7*s^5*t^4 + 63500*ep^5*mtt*mWW^7*s^5*t^4 - 414*ep*mWW^8*s^5*t^4 - 3703*ep^2*mWW^8*s^5*t^4 - 10222*ep^3*mWW^8*s^5*t^4 - 14353*ep^4*mWW^8*s^5*t^4 - 9388*ep^5*mWW^8*s^5*t^4 + 132*ep*mtt^6*mWW*s^6*t^4 + 1192*ep^2*mtt^6*mWW*s^6*t^4 + 3708*ep^3*mtt^6*mWW*s^6*t^4 + 4728*ep^4*mtt^6*mWW*s^6*t^4 + 2080*ep^5*mtt^6*mWW*s^6*t^4 - 132*mtt^5*mWW^2*s^6*t^4 - 1050*ep*mtt^5*mWW^2*s^6*t^4 - 11908*ep^2*mtt^5*mWW^2*s^6*t^4 - 67958*ep^3*mtt^5*mWW^2*s^6*t^4 - 136440*ep^4*mtt^5*mWW^2*s^6*t^4 - 86912*ep^5*mtt^5*mWW^2*s^6*t^4 + 1200*mtt^4*mWW^3*s^6*t^4 + 11118*ep*mtt^4*mWW^3*s^6*t^4 + 28496*ep^2*mtt^4*mWW^3*s^6*t^4 + 23218*ep^3*mtt^4*mWW^3*s^6*t^4 + 8720*ep^4*mtt^4*mWW^3*s^6*t^4 + 8472*ep^5*mtt^4*mWW^3*s^6*t^4 - 1928*mtt^3*mWW^4*s^6*t^4 - 23644*ep*mtt^3*mWW^4*s^6*t^4 - 47500*ep^2*mtt^3*mWW^4*s^6*t^4 + 234888*ep^3*mtt^3*mWW^4*s^6*t^4 + 766000*ep^4*mtt^3*mWW^4*s^6*t^4 + 565592*ep^5*mtt^3*mWW^4*s^6*t^4 + 784*mtt^2*mWW^5*s^6*t^4 + 11920*ep*mtt^2*mWW^5*s^6*t^4 + 25056*ep^2*mtt^2*mWW^5*s^6*t^4 - 193492*ep^3*mtt^2*mWW^5*s^6*t^4 - 673372*ep^4*mtt^2*mWW^5*s^6*t^4 - 545664*ep^5*mtt^2*mWW^5*s^6*t^4 + 76*mtt*mWW^6*s^6*t^4 + 1470*ep*mtt*mWW^6*s^6*t^4 + 6968*ep^2*mtt*mWW^6*s^6*t^4 - 2826*ep^3*mtt*mWW^6*s^6*t^4 - 9824*ep^4*mtt*mWW^6*s^6*t^4 + 10264*ep^5*mtt*mWW^6*s^6*t^4 + 22*ep*mWW^7*s^6*t^4 + 512*ep^2*mWW^7*s^6*t^4 + 3326*ep^3*mWW^7*s^6*t^4 + 4924*ep^4*mWW^7*s^6*t^4 + 1368*ep^5*mWW^7*s^6*t^4 - 24*ep*mtt^5*mWW*s^7*t^4 - 220*ep^2*mtt^5*mWW*s^7*t^4 - 696*ep^3*mtt^5*mWW*s^7*t^4 - 900*ep^4*mtt^5*mWW*s^7*t^4 - 400*ep^5*mtt^5*mWW*s^7*t^4 + 24*mtt^4*mWW^2*s^7*t^4 + 44*ep*mtt^4*mWW^2*s^7*t^4 + 656*ep^2*mtt^4*mWW^2*s^7*t^4 + 6720*ep^3*mtt^4*mWW^2*s^7*t^4 + 15636*ep^4*mtt^4*mWW^2*s^7*t^4 + 10320*ep^5*mtt^4*mWW^2*s^7*t^4 - 88*mtt^3*mWW^3*s^7*t^4 - 1600*ep*mtt^3*mWW^3*s^7*t^4 - 4532*ep^2*mtt^3*mWW^3*s^7*t^4 + 8312*ep^3*mtt^3*mWW^3*s^7*t^4 + 36388*ep^4*mtt^3*mWW^3*s^7*t^4 + 28464*ep^5*mtt^3*mWW^3*s^7*t^4 + 104*mtt^2*mWW^4*s^7*t^4 + 1552*ep*mtt^2*mWW^4*s^7*t^4 + 3552*ep^2*mtt^2*mWW^4*s^7*t^4 - 14952*ep^3*mtt^2*mWW^4*s^7*t^4 - 48728*ep^4*mtt^2*mWW^4*s^7*t^4 - 34504*ep^5*mtt^2*mWW^4*s^7*t^4 - 40*mtt*mWW^5*s^7*t^4 - 432*ep*mtt*mWW^5*s^7*t^4 - 552*ep^2*mtt*mWW^5*s^7*t^4 + 7320*ep^3*mtt*mWW^5*s^7*t^4 + 27928*ep^4*mtt*mWW^5*s^7*t^4 + 25296*ep^5*mtt*mWW^5*s^7*t^4 - 20*ep*mWW^6*s^7*t^4 - 312*ep^2*mWW^6*s^7*t^4 - 1680*ep^3*mWW^6*s^7*t^4 - 3764*ep^4*mWW^6*s^7*t^4 - 2808*ep^5*mWW^6*s^7*t^4 + 24*ep*mtt^2*mWW^3*s^8*t^4 + 4*ep^2*mtt^2*mWW^3*s^8*t^4 - 248*ep^3*mtt^2*mWW^3*s^8*t^4 - 412*ep^4*mtt^2*mWW^3*s^8*t^4 - 184*ep^5*mtt^2*mWW^3*s^8*t^4 + 8*ep*mtt*mWW^4*s^8*t^4 - 8*ep^2*mtt*mWW^4*s^8*t^4 - 120*ep^3*mtt*mWW^4*s^8*t^4 - 184*ep^4*mtt*mWW^4*s^8*t^4 - 80*ep^5*mtt*mWW^4*s^8*t^4 + 4*ep^2*mWW^5*s^8*t^4 + 16*ep^3*mWW^5*s^8*t^4 + 20*ep^4*mWW^5*s^8*t^4 + 8*ep^5*mWW^5*s^8*t^4 - 140*ep*mtt^11*mWW*t^5 - 1682*ep^2*mtt^11*mWW*t^5 - 7084*ep^3*mtt^11*mWW*t^5 - 12238*ep^4*mtt^11*mWW*t^5 - 7416*ep^5*mtt^11*mWW*t^5 - 580*ep*mtt^10*mWW^2*t^5 - 6096*ep^2*mtt^10*mWW^2*t^5 - 22552*ep^3*mtt^10*mWW^2*t^5 - 34404*ep^4*mtt^10*mWW^2*t^5 - 18448*ep^5*mtt^10*mWW^2*t^5 + 4716*ep*mtt^9*mWW^3*t^5 + 52220*ep^2*mtt^9*mWW^3*t^5 + 205352*ep^3*mtt^9*mWW^3*t^5 + 336640*ep^4*mtt^9*mWW^3*t^5 + 195712*ep^5*mtt^9*mWW^3*t^5 - 9952*ep*mtt^8*mWW^4*t^5 - 111516*ep^2*mtt^8*mWW^4*t^5 - 446800*ep^3*mtt^8*mWW^4*t^5 - 752884*ep^4*mtt^8*mWW^4*t^5 - 452048*ep^5*mtt^8*mWW^4*t^5 + 9324*ep*mtt^7*mWW^5*t^5 + 107208*ep^2*mtt^7*mWW^5*t^5 + 444644*ep^3*mtt^7*mWW^5*t^5 + 783256*ep^4*mtt^7*mWW^5*t^5 + 493088*ep^5*mtt^7*mWW^5*t^5 - 4160*ep*mtt^6*mWW^6*t^5 - 52540*ep^2*mtt^6*mWW^6*t^5 - 238756*ep^3*mtt^6*mWW^6*t^5 - 458416*ep^4*mtt^6*mWW^6*t^5 - 311168*ep^5*mtt^6*mWW^6*t^5 + 1620*ep*mtt^5*mWW^7*t^5 + 23364*ep^2*mtt^5*mWW^7*t^5 + 115232*ep^3*mtt^5*mWW^7*t^5 + 231000*ep^4*mtt^5*mWW^7*t^5 + 160864*ep^5*mtt^5*mWW^7*t^5 - 1616*ep*mtt^4*mWW^8*t^5 - 19572*ep^2*mtt^4*mWW^8*t^5 - 83512*ep^3*mtt^4*mWW^8*t^5 - 147364*ep^4*mtt^4*mWW^8*t^5 - 92176*ep^5*mtt^4*mWW^8*t^5 + 992*ep*mtt^3*mWW^9*t^5 + 10634*ep^2*mtt^3*mWW^9*t^5 + 40640*ep^3*mtt^3*mWW^9*t^5 + 65310*ep^4*mtt^3*mWW^9*t^5 + 37624*ep^5*mtt^3*mWW^9*t^5 - 204*ep*mtt^2*mWW^10*t^5 - 2020*ep^2*mtt^2*mWW^10*t^5 - 7164*ep^3*mtt^2*mWW^10*t^5 - 10900*ep^4*mtt^2*mWW^10*t^5 - 6032*ep^5*mtt^2*mWW^10*t^5 + 392*ep*mtt^10*mWW*s*t^5 + 5242*ep^2*mtt^10*mWW*s*t^5 + 23832*ep^3*mtt^10*mWW*s*t^5 + 43358*ep^4*mtt^10*mWW*s*t^5 + 27256*ep^5*mtt^10*mWW*s*t^5 + 140*mtt^9*mWW^2*s*t^5 + 2768*ep*mtt^9*mWW^2*s*t^5 + 17329*ep^2*mtt^9*mWW^2*s*t^5 + 44744*ep^3*mtt^9*mWW^2*s*t^5 + 46559*ep^4*mtt^9*mWW^2*s*t^5 + 14140*ep^5*mtt^9*mWW^2*s*t^5 + 720*mtt^8*mWW^3*s*t^5 - 6040*ep*mtt^8*mWW^3*s*t^5 - 123856*ep^2*mtt^8*mWW^3*s*t^5 - 556018*ep^3*mtt^8*mWW^3*s*t^5 - 953694*ep^4*mtt^8*mWW^3*s*t^5 - 561752*ep^5*mtt^8*mWW^3*s*t^5 - 3996*mtt^7*mWW^4*s*t^5 - 7316*ep*mtt^7*mWW^4*s*t^5 + 235838*ep^2*mtt^7*mWW^4*s*t^5 + 1339194*ep^3*mtt^7*mWW^4*s*t^5 + 2539200*ep^4*mtt^7*mWW^4*s*t^5 + 1604320*ep^5*mtt^7*mWW^4*s*t^5 + 5956*mtt^6*mWW^5*s*t^5 + 21426*ep*mtt^6*mWW^5*s*t^5 - 232638*ep^2*mtt^6*mWW^5*s*t^5 - 1545886*ep^3*mtt^6*mWW^5*s*t^5 - 3138194*ep^4*mtt^6*mWW^5*s*t^5 - 2093544*ep^5*mtt^6*mWW^5*s*t^5 - 3368*mtt^5*mWW^6*s*t^5 - 11732*ep*mtt^5*mWW^6*s*t^5 + 150892*ep^2*mtt^5*mWW^6*s*t^5 + 1032832*ep^3*mtt^5*mWW^6*s*t^5 + 2221872*ep^4*mtt^5*mWW^6*s*t^5 + 1573824*ep^5*mtt^5*mWW^6*s*t^5 + 792*mtt^4*mWW^7*s*t^5 + 2338*ep*mtt^4*mWW^7*s*t^5 - 71714*ep^2*mtt^4*mWW^7*s*t^5 - 513632*ep^3*mtt^4*mWW^7*s*t^5 - 1180208*ep^4*mtt^4*mWW^7*s*t^5 - 879936*ep^5*mtt^4*mWW^7*s*t^5 - 828*mtt^3*mWW^8*s*t^5 - 5612*ep*mtt^3*mWW^8*s*t^5 + 28682*ep^2*mtt^3*mWW^8*s*t^5 + 291194*ep^3*mtt^3*mWW^8*s*t^5 + 682716*ep^4*mtt^3*mWW^8*s*t^5 + 496208*ep^5*mtt^3*mWW^8*s*t^5 + 788*mtt^2*mWW^9*s*t^5 + 4206*ep*mtt^2*mWW^9*s*t^5 - 19476*ep^2*mtt^2*mWW^9*s*t^5 - 169614*ep^3*mtt^2*mWW^9*s*t^5 - 359712*ep^4*mtt^2*mWW^9*s*t^5 - 241312*ep^5*mtt^2*mWW^9*s*t^5 - 204*mtt*mWW^10*s*t^5 - 124*ep*mtt*mWW^10*s*t^5 + 12731*ep^2*mtt*mWW^10*s*t^5 + 64100*ep^3*mtt*mWW^10*s*t^5 + 114453*ep^4*mtt*mWW^10*s*t^5 + 69844*ep^5*mtt*mWW^10*s*t^5 - 306*ep*mWW^11*s*t^5 - 3030*ep^2*mWW^11*s*t^5 - 10746*ep^3*mWW^11*s*t^5 - 16350*ep^4*mWW^11*s*t^5 - 9048*ep^5*mWW^11*s*t^5 + 72*ep*mtt^9*mWW*s^2*t^5 - 1370*ep^2*mtt^9*mWW*s^2*t^5 - 13312*ep^3*mtt^9*mWW*s^2*t^5 - 32870*ep^4*mtt^9*mWW*s^2*t^5 - 24600*ep^5*mtt^9*mWW*s^2*t^5 - 836*mtt^8*mWW^2*s^2*t^5 - 4562*ep*mtt^8*mWW^2*s^2*t^5 + 4224*ep^2*mtt^8*mWW^2*s^2*t^5 + 64766*ep^3*mtt^8*mWW^2*s^2*t^5 + 136232*ep^4*mtt^8*mWW^2*s^2*t^5 + 90816*ep^5*mtt^8*mWW^2*s^2*t^5 - 3500*mtt^7*mWW^3*s^2*t^5 - 22146*ep*mtt^7*mWW^3*s^2*t^5 + 1827*ep^2*mtt^7*mWW^3*s^2*t^5 + 257692*ep^3*mtt^7*mWW^3*s^2*t^5 + 573051*ep^4*mtt^7*mWW^3*s^2*t^5 + 371436*ep^5*mtt^7*mWW^3*s^2*t^5 + 18220*mtt^6*mWW^4*s^2*t^5 + 111016*ep*mtt^6*mWW^4*s^2*t^5 - 55797*ep^2*mtt^6*mWW^4*s^2*t^5 - 1544322*ep^3*mtt^6*mWW^4*s^2*t^5 - 3409673*ep^4*mtt^6*mWW^4*s^2*t^5 - 2263364*ep^5*mtt^6*mWW^4*s^2*t^5 - 24420*mtt^5*mWW^5*s^2*t^5 - 152854*ep*mtt^5*mWW^5*s^2*t^5 + 150707*ep^2*mtt^5*mWW^5*s^2*t^5 + 2798668*ep^3*mtt^5*mWW^5*s^2*t^5 + 6336587*ep^4*mtt^5*mWW^5*s^2*t^5 + 4337452*ep^5*mtt^5*mWW^5*s^2*t^5 + 11796*mtt^4*mWW^6*s^2*t^5 + 83320*ep*mtt^4*mWW^6*s^2*t^5 - 163629*ep^2*mtt^4*mWW^6*s^2*t^5 - 2403198*ep^3*mtt^4*mWW^6*s^2*t^5 - 5698681*ep^4*mtt^4*mWW^6*s^2*t^5 - 4066628*ep^5*mtt^4*mWW^6*s^2*t^5 - 1012*mtt^3*mWW^7*s^2*t^5 - 16646*ep*mtt^3*mWW^7*s^2*t^5 + 72937*ep^2*mtt^3*mWW^7*s^2*t^5 + 1034516*ep^3*mtt^3*mWW^7*s^2*t^5 + 2672777*ep^4*mtt^3*mWW^7*s^2*t^5 + 2031908*ep^5*mtt^3*mWW^7*s^2*t^5 + 68*mtt^2*mWW^8*s^2*t^5 + 3336*ep*mtt^2*mWW^8*s^2*t^5 - 14375*ep^2*mtt^2*mWW^8*s^2*t^5 - 248310*ep^3*mtt^2*mWW^8*s^2*t^5 - 713803*ep^4*mtt^2*mWW^8*s^2*t^5 - 586636*ep^5*mtt^2*mWW^8*s^2*t^5 - 316*mtt*mWW^9*s^2*t^5 - 970*ep*mtt*mWW^9*s^2*t^5 + 11451*ep^2*mtt*mWW^9*s^2*t^5 + 76292*ep^3*mtt*mWW^9*s^2*t^5 + 173719*ep^4*mtt*mWW^9*s^2*t^5 + 131804*ep^5*mtt*mWW^9*s^2*t^5 - 566*ep*mWW^10*s^2*t^5 - 5975*ep^2*mWW^10*s^2*t^5 - 22792*ep^3*mWW^10*s^2*t^5 - 37339*ep^4*mWW^10*s^2*t^5 - 22188*ep^5*mWW^10*s^2*t^5 - 1340*ep*mtt^8*mWW*s^3*t^5 - 12910*ep^2*mtt^8*mWW*s^3*t^5 - 42980*ep^3*mtt^8*mWW*s^3*t^5 - 57690*ep^4*mtt^8*mWW*s^3*t^5 - 26280*ep^5*mtt^8*mWW*s^3*t^5 + 1912*mtt^7*mWW^2*s^3*t^5 + 2480*ep*mtt^7*mWW^2*s^3*t^5 - 68052*ep^2*mtt^7*mWW^2*s^3*t^5 - 261016*ep^3*mtt^7*mWW^2*s^3*t^5 - 332748*ep^4*mtt^7*mWW^2*s^3*t^5 - 139680*ep^5*mtt^7*mWW^2*s^3*t^5 + 6744*mtt^6*mWW^3*s^3*t^5 + 57458*ep*mtt^6*mWW^3*s^3*t^5 + 224083*ep^2*mtt^6*mWW^3*s^3*t^5 + 606544*ep^3*mtt^6*mWW^3*s^3*t^5 + 872639*ep^4*mtt^6*mWW^3*s^3*t^5 + 456972*ep^5*mtt^6*mWW^3*s^3*t^5 - 31692*mtt^5*mWW^4*s^3*t^5 - 205920*ep*mtt^5*mWW^4*s^3*t^5 - 181024*ep^2*mtt^5*mWW^4*s^3*t^5 + 1046730*ep^3*mtt^5*mWW^4*s^3*t^5 + 2585282*ep^4*mtt^5*mWW^4*s^3*t^5 + 1730704*ep^5*mtt^5*mWW^4*s^3*t^5 + 36428*mtt^4*mWW^5*s^3*t^5 + 251164*ep*mtt^4*mWW^5*s^3*t^5 - 16529*ep^2*mtt^4*mWW^5*s^3*t^5 - 3398142*ep^3*mtt^4*mWW^5*s^3*t^5 - 8019917*ep^4*mtt^4*mWW^5*s^3*t^5 - 5467620*ep^5*mtt^4*mWW^5*s^3*t^5 - 13780*mtt^3*mWW^6*s^3*t^5 - 114832*ep*mtt^3*mWW^6*s^3*t^5 + 104412*ep^2*mtt^3*mWW^6*s^3*t^5 + 2812254*ep^3*mtt^3*mWW^6*s^3*t^5 + 6935578*ep^4*mtt^3*mWW^6*s^3*t^5 + 4937032*ep^5*mtt^3*mWW^6*s^3*t^5 - 148*mtt^2*mWW^7*s^3*t^5 + 6898*ep*mtt^2*mWW^7*s^3*t^5 - 57483*ep^2*mtt^2*mWW^7*s^3*t^5 - 773038*ep^3*mtt^2*mWW^7*s^3*t^5 - 2064689*ep^4*mtt^2*mWW^7*s^3*t^5 - 1604244*ep^5*mtt^2*mWW^7*s^3*t^5 + 536*mtt*mWW^8*s^3*t^5 + 3872*ep*mtt*mWW^8*s^3*t^5 + 5232*ep^2*mtt*mWW^8*s^3*t^5 + 2608*ep^3*mtt*mWW^8*s^3*t^5 + 76904*ep^4*mtt*mWW^8*s^3*t^5 + 115816*ep^5*mtt*mWW^8*s^3*t^5 + 220*ep*mWW^9*s^3*t^5 + 2271*ep^2*mWW^9*s^3*t^5 + 7040*ep^3*mWW^9*s^3*t^5 + 4641*ep^4*mWW^9*s^3*t^5 - 2700*ep^5*mWW^9*s^3*t^5 + 1700*ep*mtt^7*mWW*s^4*t^5 + 19370*ep^2*mtt^7*mWW*s^4*t^5 + 76340*ep^3*mtt^7*mWW*s^4*t^5 + 120630*ep^4*mtt^7*mWW*s^4*t^5 + 65560*ep^5*mtt^7*mWW*s^4*t^5 - 2088*mtt^6*mWW^2*s^4*t^5 + 964*ep*mtt^6*mWW^2*s^4*t^5 + 96850*ep^2*mtt^6*mWW^2*s^4*t^5 + 288356*ep^3*mtt^6*mWW^2*s^4*t^5 + 239110*ep^4*mtt^6*mWW^2*s^4*t^5 + 14120*ep^5*mtt^6*mWW^2*s^4*t^5 - 6496*mtt^5*mWW^3*s^4*t^5 - 50570*ep*mtt^5*mWW^3*s^4*t^5 - 228715*ep^2*mtt^5*mWW^3*s^4*t^5 - 879300*ep^3*mtt^5*mWW^3*s^4*t^5 - 1549403*ep^4*mtt^5*mWW^3*s^4*t^5 - 902612*ep^5*mtt^5*mWW^3*s^4*t^5 + 26600*mtt^4*mWW^4*s^4*t^5 + 168560*ep*mtt^4*mWW^4*s^4*t^5 + 142801*ep^2*mtt^4*mWW^4*s^4*t^5 - 663274*ep^3*mtt^4*mWW^4*s^4*t^5 - 1472267*ep^4*mtt^4*mWW^4*s^4*t^5 - 899652*ep^5*mtt^4*mWW^4*s^4*t^5 - 25144*mtt^3*mWW^5*s^4*t^5 - 180780*ep*mtt^3*mWW^5*s^4*t^5 - 204*ep^2*mtt^3*mWW^5*s^4*t^5 + 2489400*ep^3*mtt^3*mWW^5*s^4*t^5 + 5881836*ep^4*mtt^3*mWW^5*s^4*t^5 + 3959600*ep^5*mtt^3*mWW^5*s^4*t^5 + 6912*mtt^2*mWW^6*s^4*t^5 + 57424*ep*mtt^2*mWW^6*s^4*t^5 - 67884*ep^2*mtt^2*mWW^6*s^4*t^5 - 1551004*ep^3*mtt^2*mWW^6*s^4*t^5 - 3801260*ep^4*mtt^2*mWW^6*s^4*t^5 - 2689088*ep^5*mtt^2*mWW^6*s^4*t^5 + 216*mtt*mWW^7*s^4*t^5 + 2834*ep*mtt*mWW^7*s^4*t^5 + 38061*ep^2*mtt*mWW^7*s^4*t^5 + 233672*ep^3*mtt*mWW^7*s^4*t^5 + 556137*ep^4*mtt*mWW^7*s^4*t^5 + 427916*ep^5*mtt*mWW^7*s^4*t^5 + 252*ep*mWW^8*s^4*t^5 + 1833*ep^2*mWW^8*s^4*t^5 + 1970*ep^3*mWW^8*s^4*t^5 - 8575*ep^4*mWW^8*s^4*t^5 - 12708*ep^5*mWW^8*s^4*t^5 - 720*ep*mtt^6*mWW*s^5*t^5 - 10258*ep^2*mtt^6*mWW*s^5*t^5 - 46736*ep^3*mtt^6*mWW*s^5*t^5 - 80422*ep^4*mtt^6*mWW*s^5*t^5 - 46104*ep^5*mtt^6*mWW*s^5*t^5 + 1052*mtt^5*mWW^2*s^5*t^5 - 1492*ep*mtt^5*mWW^2*s^5*t^5 - 56397*ep^2*mtt^5*mWW^2*s^5*t^5 - 144200*ep^3*mtt^5*mWW^2*s^5*t^5 - 59063*ep^4*mtt^5*mWW^2*s^5*t^5 + 62868*ep^5*mtt^5*mWW^2*s^5*t^5 + 3224*mtt^4*mWW^3*s^5*t^5 + 19554*ep*mtt^4*mWW^3*s^5*t^5 + 83541*ep^2*mtt^4*mWW^3*s^5*t^5 + 453618*ep^3*mtt^4*mWW^3*s^5*t^5 + 931691*ep^4*mtt^4*mWW^3*s^5*t^5 + 578332*ep^5*mtt^4*mWW^3*s^5*t^5 - 11056*mtt^3*mWW^4*s^5*t^5 - 67452*ep*mtt^3*mWW^4*s^5*t^5 - 27310*ep^2*mtt^3*mWW^4*s^5*t^5 + 352428*ep^3*mtt^3*mWW^4*s^5*t^5 + 636422*ep^4*mtt^3*mWW^4*s^5*t^5 + 332112*ep^5*mtt^3*mWW^4*s^5*t^5 + 8232*mtt^2*mWW^5*s^5*t^5 + 60152*ep*mtt^2*mWW^5*s^5*t^5 - 12056*ep^2*mtt^2*mWW^5*s^5*t^5 - 951184*ep^3*mtt^2*mWW^5*s^5*t^5 - 2226528*ep^4*mtt^2*mWW^5*s^5*t^5 - 1483344*ep^5*mtt^2*mWW^5*s^5*t^5 - 1452*mtt*mWW^6*s^5*t^5 - 10040*ep*mtt*mWW^6*s^5*t^5 + 31459*ep^2*mtt*mWW^6*s^5*t^5 + 388660*ep^3*mtt*mWW^6*s^5*t^5 + 902153*ep^4*mtt*mWW^6*s^5*t^5 + 624940*ep^5*mtt*mWW^6*s^5*t^5 - 738*ep*mWW^7*s^5*t^5 - 9683*ep^2*mWW^7*s^5*t^5 - 44618*ep^3*mWW^7*s^5*t^5 - 82045*ep^4*mWW^7*s^5*t^5 - 51652*ep^5*mWW^7*s^5*t^5 - 32*ep*mtt^5*mWW*s^6*t^5 + 1218*ep^2*mtt^5*mWW*s^6*t^5 + 9528*ep^3*mtt^5*mWW*s^6*t^5 + 19582*ep^4*mtt^5*mWW*s^6*t^5 + 12024*ep^5*mtt^5*mWW*s^6*t^5 - 148*mtt^4*mWW^2*s^6*t^5 + 434*ep*mtt^4*mWW^2*s^6*t^5 + 12030*ep^2*mtt^4*mWW^2*s^6*t^5 + 32966*ep^3*mtt^4*mWW^2*s^6*t^5 + 12102*ep^4*mtt^4*mWW^2*s^6*t^5 - 19160*ep^5*mtt^4*mWW^2*s^6*t^5 - 756*mtt^3*mWW^3*s^6*t^5 - 3272*ep*mtt^3*mWW^3*s^6*t^5 - 8808*ep^2*mtt^3*mWW^3*s^6*t^5 - 85328*ep^3*mtt^3*mWW^3*s^6*t^5 - 205300*ep^4*mtt^3*mWW^3*s^6*t^5 - 133368*ep^5*mtt^3*mWW^3*s^6*t^5 + 1956*mtt^2*mWW^4*s^6*t^5 + 11276*ep*mtt^2*mWW^4*s^6*t^5 - 3312*ep^2*mtt^2*mWW^4*s^6*t^5 - 88492*ep^3*mtt^2*mWW^4*s^6*t^5 - 133964*ep^4*mtt^2*mWW^4*s^6*t^5 - 55608*ep^5*mtt^2*mWW^4*s^6*t^5 - 1052*mtt*mWW^5*s^6*t^5 - 8200*ep*mtt*mWW^5*s^6*t^5 + 2838*ep^2*mtt*mWW^5*s^6*t^5 + 162216*ep^3*mtt*mWW^5*s^6*t^5 + 392678*ep^4*mtt*mWW^5*s^6*t^5 + 266464*ep^5*mtt*mWW^5*s^6*t^5 - 526*ep*mWW^6*s^6*t^5 - 6430*ep^2*mWW^6*s^6*t^5 - 27818*ep^3*mWW^6*s^6*t^5 - 47978*ep^4*mWW^6*s^6*t^5 - 28368*ep^5*mWW^6*s^6*t^5 + 68*ep*mtt^4*mWW*s^7*t^5 + 390*ep^2*mtt^4*mWW*s^7*t^5 + 412*ep^3*mtt^4*mWW*s^7*t^5 - 350*ep^4*mtt^4*mWW*s^7*t^5 - 440*ep^5*mtt^4*mWW*s^7*t^5 - 32*mtt^3*mWW^2*s^7*t^5 - 12*ep*mtt^3*mWW^2*s^7*t^5 + 112*ep^2*mtt^3*mWW^2*s^7*t^5 - 3064*ep^3*mtt^3*mWW^2*s^7*t^5 - 7788*ep^4*mtt^3*mWW^2*s^7*t^5 - 4656*ep^5*mtt^3*mWW^2*s^7*t^5 + 64*mtt^2*mWW^3*s^7*t^5 + 300*ep*mtt^2*mWW^3*s^7*t^5 - 292*ep^2*mtt^2*mWW^3*s^7*t^5 - 2560*ep^3*mtt^2*mWW^3*s^7*t^5 - 5624*ep^4*mtt^2*mWW^3*s^7*t^5 - 4720*ep^5*mtt^2*mWW^3*s^7*t^5 - 32*mtt*mWW^4*s^7*t^5 - 212*ep*mtt*mWW^4*s^7*t^5 + 320*ep^2*mtt*mWW^4*s^7*t^5 + 4536*ep^3*mtt*mWW^4*s^7*t^5 + 7884*ep^4*mtt*mWW^4*s^7*t^5 + 3536*ep^5*mtt*mWW^4*s^7*t^5 - 16*ep*mWW^5*s^7*t^5 - 178*ep^2*mWW^5*s^7*t^5 - 668*ep^3*mWW^5*s^7*t^5 - 906*ep^4*mWW^5*s^7*t^5 - 376*ep^5*mWW^5*s^7*t^5 + 48*ep*mtt^11*t^6 + 536*ep^2*mtt^11*t^6 + 2104*ep^3*mtt^11*t^6 + 3392*ep^4*mtt^11*t^6 + 1920*ep^5*mtt^11*t^6 + 476*ep*mtt^10*mWW*t^6 + 5408*ep^2*mtt^10*mWW*t^6 + 21588*ep^3*mtt^10*mWW*t^6 + 35384*ep^4*mtt^10*mWW*t^6 + 20384*ep^5*mtt^10*mWW*t^6 - 1308*ep*mtt^9*mWW^2*t^6 - 15214*ep^2*mtt^9*mWW^2*t^6 - 62100*ep^3*mtt^9*mWW^2*t^6 - 103970*ep^4*mtt^9*mWW^2*t^6 - 61128*ep^5*mtt^9*mWW^2*t^6 - 2288*ep*mtt^8*mWW^3*t^6 - 23724*ep^2*mtt^8*mWW^3*t^6 - 86740*ep^3*mtt^8*mWW^3*t^6 - 131344*ep^4*mtt^8*mWW^3*t^6 - 70144*ep^5*mtt^8*mWW^3*t^6 + 10892*ep*mtt^7*mWW^4*t^6 + 118910*ep^2*mtt^7*mWW^4*t^6 + 459760*ep^3*mtt^7*mWW^4*t^6 + 738518*ep^4*mtt^7*mWW^4*t^6 + 419800*ep^5*mtt^7*mWW^4*t^6 - 13728*ep*mtt^6*mWW^5*t^6 - 152168*ep^2*mtt^6*mWW^5*t^6 - 599504*ep^3*mtt^6*mWW^5*t^6 - 985576*ep^4*mtt^6*mWW^5*t^6 - 574624*ep^5*mtt^6*mWW^5*t^6 + 6844*ep*mtt^5*mWW^6*t^6 + 78670*ep^2*mtt^5*mWW^6*t^6 + 323052*ep^3*mtt^5*mWW^6*t^6 + 556522*ep^4*mtt^5*mWW^6*t^6 + 340072*ep^5*mtt^5*mWW^6*t^6 - 352*ep*mtt^4*mWW^7*t^6 - 7468*ep^2*mtt^4*mWW^7*t^6 - 44740*ep^3*mtt^4*mWW^7*t^6 - 100624*ep^4*mtt^4*mWW^7*t^6 - 74496*ep^5*mtt^4*mWW^7*t^6 - 732*ep*mtt^3*mWW^8*t^6 - 6198*ep^2*mtt^3*mWW^8*t^6 - 16960*ep^3*mtt^3*mWW^8*t^6 - 16350*ep^4*mtt^3*mWW^8*t^6 - 3320*ep^5*mtt^3*mWW^8*t^6 + 148*ep*mtt^2*mWW^9*t^6 + 1248*ep^2*mtt^2*mWW^9*t^6 + 3540*ep^3*mtt^2*mWW^9*t^6 + 4048*ep^4*mtt^2*mWW^9*t^6 + 1536*ep^5*mtt^2*mWW^9*t^6 - 144*ep*mtt^10*s*t^6 - 1752*ep^2*mtt^10*s*t^6 - 7344*ep^3*mtt^10*s*t^6 - 12360*ep^4*mtt^10*s*t^6 - 7200*ep^5*mtt^10*s*t^6 - 48*mtt^9*mWW*s*t^6 - 1504*ep*mtt^9*mWW*s*t^6 - 14582*ep^2*mtt^9*mWW*s*t^6 - 58024*ep^3*mtt^9*mWW*s*t^6 - 97026*ep^4*mtt^9*mWW*s*t^6 - 57096*ep^5*mtt^9*mWW*s*t^6 - 524*mtt^8*mWW^2*s*t^6 - 1046*ep*mtt^8*mWW^2*s*t^6 + 37668*ep^2*mtt^8*mWW^2*s*t^6 + 225806*ep^3*mtt^8*mWW^2*s*t^6 + 436892*ep^4*mtt^8*mWW^2*s*t^6 + 276624*ep^5*mtt^8*mWW^2*s*t^6 + 784*mtt^7*mWW^3*s*t^6 + 9392*ep*mtt^7*mWW^3*s*t^6 + 33135*ep^2*mtt^7*mWW^3*s*t^6 + 17856*ep^3*mtt^7*mWW^3*s*t^6 - 82127*ep^4*mtt^7*mWW^3*s*t^6 - 95100*ep^5*mtt^7*mWW^3*s*t^6 + 3072*mtt^6*mWW^4*s*t^6 + 5558*ep*mtt^6*mWW^4*s*t^6 - 180548*ep^2*mtt^6*mWW^4*s*t^6 - 1000424*ep^3*mtt^6*mWW^4*s*t^6 - 1814658*ep^4*mtt^6*mWW^4*s*t^6 - 1084040*ep^5*mtt^6*mWW^4*s*t^6 - 7820*mtt^5*mWW^5*s*t^6 - 33914*ep*mtt^5*mWW^5*s*t^6 + 245023*ep^2*mtt^5*mWW^5*s*t^6 + 1745040*ep^3*mtt^5*mWW^5*s*t^6 + 3432103*ep^4*mtt^5*mWW^5*s*t^6 + 2163548*ep^5*mtt^5*mWW^5*s*t^6 + 5908*mtt^4*mWW^6*s*t^6 + 25260*ep*mtt^4*mWW^6*s*t^6 - 190764*ep^2*mtt^4*mWW^6*s*t^6 - 1364956*ep^3*mtt^4*mWW^6*s*t^6 - 2749928*ep^4*mtt^4*mWW^6*s*t^6 - 1786080*ep^5*mtt^4*mWW^6*s*t^6 - 936*mtt^3*mWW^7*s*t^6 + 284*ep*mtt^3*mWW^7*s*t^6 + 89077*ep^2*mtt^3*mWW^7*s*t^6 + 502848*ep^3*mtt^3*mWW^7*s*t^6 + 1016535*ep^4*mtt^3*mWW^7*s*t^6 + 690332*ep^5*mtt^3*mWW^7*s*t^6 - 584*mtt^2*mWW^8*s*t^6 - 3962*ep*mtt^2*mWW^8*s*t^6 - 11404*ep^2*mtt^2*mWW^8*s*t^6 - 41048*ep^3*mtt^2*mWW^8*s*t^6 - 110370*ep^4*mtt^2*mWW^8*s*t^6 - 98312*ep^5*mtt^2*mWW^8*s*t^6 + 148*mtt*mWW^9*s*t^6 - 146*ep*mtt*mWW^9*s*t^6 - 7725*ep^2*mtt*mWW^9*s*t^6 - 25064*ep^3*mtt*mWW^9*s*t^6 - 25133*ep^4*mtt*mWW^9*s*t^6 - 4980*ep^5*mtt*mWW^9*s*t^6 + 222*ep*mWW^10*s*t^6 + 1872*ep^2*mWW^10*s*t^6 + 5310*ep^3*mWW^10*s*t^6 + 6072*ep^4*mWW^10*s*t^6 + 2304*ep^5*mWW^10*s*t^6 + 720*ep^2*mtt^9*s^2*t^6 + 5160*ep^3*mtt^9*s^2*t^6 + 10920*ep^4*mtt^9*s^2*t^6 + 7200*ep^5*mtt^9*s^2*t^6 + 288*mtt^8*mWW*s^2*t^6 + 760*ep*mtt^8*mWW*s^2*t^6 - 1416*ep^2*mtt^8*mWW*s^2*t^6 + 9612*ep^3*mtt^8*mWW*s^2*t^6 + 46540*ep^4*mtt^8*mWW*s^2*t^6 + 42096*ep^5*mtt^8*mWW*s^2*t^6 + 2596*mtt^7*mWW^2*s^2*t^6 + 15040*ep*mtt^7*mWW^2*s^2*t^6 - 20299*ep^2*mtt^7*mWW^2*s^2*t^6 - 277830*ep^3*mtt^7*mWW^2*s^2*t^6 - 582239*ep^4*mtt^7*mWW^2*s^2*t^6 - 374748*ep^5*mtt^7*mWW^2*s^2*t^6 - 4308*mtt^6*mWW^3*s^2*t^6 - 16072*ep*mtt^6*mWW^3*s^2*t^6 + 81103*ep^2*mtt^6*mWW^3*s^2*t^6 + 475814*ep^3*mtt^6*mWW^3*s^2*t^6 + 789435*ep^4*mtt^6*mWW^3*s^2*t^6 + 438348*ep^5*mtt^6*mWW^3*s^2*t^6 - 9392*mtt^5*mWW^4*s^2*t^6 - 71228*ep*mtt^5*mWW^4*s^2*t^6 - 70677*ep^2*mtt^5*mWW^4*s^2*t^6 + 581270*ep^3*mtt^5*mWW^4*s^2*t^6 + 1579991*ep^4*mtt^5*mWW^4*s^2*t^6 + 1113276*ep^5*mtt^5*mWW^4*s^2*t^6 + 23448*mtt^4*mWW^5*s^2*t^6 + 143888*ep*mtt^4*mWW^5*s^2*t^6 - 104127*ep^2*mtt^4*mWW^5*s^2*t^6 - 2237210*ep^3*mtt^4*mWW^5*s^2*t^6 - 4872523*ep^4*mtt^4*mWW^5*s^2*t^6 - 3183436*ep^5*mtt^4*mWW^5*s^2*t^6 - 15900*mtt^3*mWW^6*s^2*t^6 - 85504*ep*mtt^3*mWW^6*s^2*t^6 + 235251*ep^2*mtt^3*mWW^6*s^2*t^6 + 2273414*ep^3*mtt^3*mWW^6*s^2*t^6 + 4684639*ep^4*mtt^3*mWW^6*s^2*t^6 + 3027420*ep^5*mtt^3*mWW^6*s^2*t^6 + 2972*mtt^2*mWW^7*s^2*t^6 + 9552*ep*mtt^2*mWW^7*s^2*t^6 - 150823*ep^2*mtt^2*mWW^7*s^2*t^6 - 969790*ep^3*mtt^2*mWW^7*s^2*t^6 - 1928411*ep^4*mtt^2*mWW^7*s^2*t^6 - 1251660*ep^5*mtt^2*mWW^7*s^2*t^6 + 296*mtt*mWW^8*s^2*t^6 + 3068*ep*mtt*mWW^8*s^2*t^6 + 26109*ep^2*mtt*mWW^8*s^2*t^6 + 128418*ep^3*mtt*mWW^8*s^2*t^6 + 261505*ep^4*mtt*mWW^8*s^2*t^6 + 180004*ep^5*mtt*mWW^8*s^2*t^6 + 496*ep*mWW^9*s^2*t^6 + 4159*ep^2*mWW^9*s^2*t^6 + 11142*ep^3*mWW^9*s^2*t^6 + 10143*ep^4*mWW^9*s^2*t^6 + 1500*ep^5*mWW^9*s^2*t^6 + 480*ep*mtt^8*s^3*t^6 + 3920*ep^2*mtt^8*s^3*t^6 + 10720*ep^3*mtt^8*s^3*t^6 + 12080*ep^4*mtt^8*s^3*t^6 + 4800*ep^5*mtt^8*s^3*t^6 - 672*mtt^7*mWW*s^3*t^6 + 2360*ep*mtt^7*mWW*s^3*t^6 + 43112*ep^2*mtt^7*mWW*s^3*t^6 + 111276*ep^3*mtt^7*mWW*s^3*t^6 + 79508*ep^4*mtt^7*mWW*s^3*t^6 - 3400*ep^5*mtt^7*mWW*s^3*t^6 - 4916*mtt^6*mWW^2*s^3*t^6 - 26104*ep*mtt^6*mWW^2*s^3*t^6 - 12713*ep^2*mtt^6*mWW^2*s^3*t^6 + 56038*ep^3*mtt^6*mWW^2*s^3*t^6 + 31403*ep^4*mtt^6*mWW^2*s^3*t^6 - 25868*ep^5*mtt^6*mWW^2*s^3*t^6 + 8584*mtt^5*mWW^3*s^3*t^6 + 21466*ep*mtt^5*mWW^3*s^3*t^6 - 201397*ep^2*mtt^5*mWW^3*s^3*t^6 - 800956*ep^3*mtt^5*mWW^3*s^3*t^6 - 921389*ep^4*mtt^5*mWW^3*s^3*t^6 - 301772*ep^5*mtt^5*mWW^3*s^3*t^6 + 9836*mtt^4*mWW^4*s^3*t^6 + 83320*ep*mtt^4*mWW^4*s^3*t^6 + 234555*ep^2*mtt^4*mWW^4*s^3*t^6 + 211618*ep^3*mtt^4*mWW^4*s^3*t^6 - 206729*ep^4*mtt^4*mWW^4*s^3*t^6 - 347156*ep^5*mtt^4*mWW^4*s^3*t^6 - 24172*mtt^3*mWW^5*s^3*t^6 - 149022*ep*mtt^3*mWW^5*s^3*t^6 + 15226*ep^2*mtt^3*mWW^5*s^3*t^6 + 1622792*ep^3*mtt^3*mWW^5*s^3*t^6 + 3533224*ep^4*mtt^3*mWW^5*s^3*t^6 + 2277560*ep^5*mtt^3*mWW^5*s^3*t^6 + 13112*mtt^2*mWW^6*s^3*t^6 + 74302*ep*mtt^2*mWW^6*s^3*t^6 - 163403*ep^2*mtt^2*mWW^6*s^3*t^6 - 1761934*ep^3*mtt^2*mWW^6*s^3*t^6 - 3614825*ep^4*mtt^2*mWW^6*s^3*t^6 - 2290268*ep^5*mtt^2*mWW^6*s^3*t^6 - 1772*mtt*mWW^7*s^3*t^6 - 5628*ep*mtt*mWW^7*s^3*t^6 + 94947*ep^2*mtt*mWW^7*s^3*t^6 + 611088*ep^3*mtt*mWW^7*s^3*t^6 + 1191505*ep^4*mtt*mWW^7*s^3*t^6 + 749084*ep^5*mtt*mWW^7*s^3*t^6 - 1174*ep*mWW^8*s^3*t^6 - 14247*ep^2*mWW^8*s^3*t^6 - 60642*ep^3*mWW^8*s^3*t^6 - 104777*ep^4*mWW^8*s^3*t^6 - 62980*ep^5*mWW^8*s^3*t^6 - 720*ep*mtt^7*s^4*t^6 - 6600*ep^2*mtt^7*s^4*t^6 - 21240*ep^3*mtt^7*s^4*t^6 - 29040*ep^4*mtt^7*s^4*t^6 - 14400*ep^5*mtt^7*s^4*t^6 + 768*mtt^6*mWW*s^4*t^6 - 3692*ep*mtt^6*mWW*s^4*t^6 - 56012*ep^2*mtt^6*mWW*s^4*t^6 - 135724*ep^3*mtt^6*mWW*s^4*t^6 - 80092*ep^4*mtt^6*mWW*s^4*t^6 + 21720*ep^5*mtt^6*mWW*s^4*t^6 + 4412*mtt^5*mWW^2*s^4*t^6 + 18012*ep*mtt^5*mWW^2*s^4*t^6 + 11509*ep^2*mtt^5*mWW^2*s^4*t^6 + 173302*ep^3*mtt^5*mWW^2*s^4*t^6 + 589601*ep^4*mtt^5*mWW^2*s^4*t^6 + 474916*ep^5*mtt^5*mWW^2*s^4*t^6 - 8212*mtt^4*mWW^3*s^4*t^6 - 23820*ep*mtt^4*mWW^3*s^4*t^6 + 151833*ep^2*mtt^4*mWW^3*s^4*t^6 + 558910*ep^3*mtt^4*mWW^3*s^4*t^6 + 459653*ep^4*mtt^4*mWW^3*s^4*t^6 - 132*ep^5*mtt^4*mWW^3*s^4*t^6 - 3260*mtt^3*mWW^4*s^4*t^6 - 27508*ep*mtt^3*mWW^4*s^4*t^6 - 125314*ep^2*mtt^3*mWW^4*s^4*t^6 - 425004*ep^3*mtt^3*mWW^4*s^4*t^6 - 643642*ep^4*mtt^3*mWW^4*s^4*t^6 - 313848*ep^5*mtt^3*mWW^4*s^4*t^6 + 9668*mtt^2*mWW^5*s^4*t^6 + 59416*ep*mtt^2*mWW^5*s^4*t^6 - 3638*ep^2*mtt^2*mWW^5*s^4*t^6 - 601400*ep^3*mtt^2*mWW^5*s^4*t^6 - 1259430*ep^4*mtt^2*mWW^5*s^4*t^6 - 776528*ep^5*mtt^2*mWW^5*s^4*t^6 - 3376*mtt*mWW^6*s^4*t^6 - 19752*ep*mtt*mWW^6*s^4*t^6 + 51381*ep^2*mtt*mWW^6*s^4*t^6 + 550942*ep^3*mtt*mWW^6*s^4*t^6 + 1142777*ep^4*mtt*mWW^6*s^4*t^6 + 721812*ep^5*mtt*mWW^6*s^4*t^6 - 2192*ep*mWW^7*s^4*t^6 - 24567*ep^2*mWW^7*s^4*t^6 - 97226*ep^3*mWW^7*s^4*t^6 - 157299*ep^4*mWW^7*s^4*t^6 - 88964*ep^5*mWW^7*s^4*t^6 + 432*ep*mtt^6*s^5*t^6 + 4104*ep^2*mtt^6*s^5*t^6 + 13776*ep^3*mtt^6*s^5*t^6 + 19608*ep^4*mtt^6*s^5*t^6 + 10080*ep^5*mtt^6*s^5*t^6 - 432*mtt^5*mWW*s^5*t^6 + 1880*ep*mtt^5*mWW*s^5*t^6 + 28686*ep^2*mtt^5*mWW*s^5*t^6 + 60408*ep^3*mtt^5*mWW*s^5*t^6 + 10154*ep^4*mtt^5*mWW*s^5*t^6 - 37344*ep^5*mtt^5*mWW*s^5*t^6 - 1840*mtt^4*mWW^2*s^5*t^6 - 4762*ep*mtt^4*mWW^2*s^5*t^6 - 635*ep^2*mtt^4*mWW^2*s^5*t^6 - 160136*ep^3*mtt^4*mWW^2*s^5*t^6 - 506099*ep^4*mtt^4*mWW^2*s^5*t^6 - 390212*ep^5*mtt^4*mWW^2*s^5*t^6 + 3984*mtt^3*mWW^3*s^5*t^6 + 14746*ep*mtt^3*mWW^3*s^5*t^6 - 47250*ep^2*mtt^3*mWW^3*s^5*t^6 - 190612*ep^3*mtt^3*mWW^3*s^5*t^6 - 116360*ep^4*mtt^3*mWW^3*s^5*t^6 + 51184*ep^5*mtt^3*mWW^3*s^5*t^6 - 720*mtt^2*mWW^4*s^5*t^6 - 4814*ep*mtt^2*mWW^4*s^5*t^6 + 24996*ep^2*mtt^2*mWW^4*s^5*t^6 + 246060*ep^3*mtt^2*mWW^4*s^5*t^6 + 516458*ep^4*mtt^2*mWW^4*s^5*t^6 + 323872*ep^5*mtt^2*mWW^4*s^5*t^6 - 992*mtt*mWW^5*s^5*t^6 - 6874*ep*mtt*mWW^5*s^5*t^6 - 5420*ep^2*mtt*mWW^5*s^5*t^6 + 47812*ep^3*mtt*mWW^5*s^5*t^6 + 110878*ep^4*mtt*mWW^5*s^5*t^6 + 67296*ep^5*mtt*mWW^5*s^5*t^6 - 512*ep*mWW^6*s^5*t^6 - 5185*ep^2*mWW^6*s^5*t^6 - 18492*ep^3*mWW^6*s^5*t^6 - 27407*ep^4*mWW^6*s^5*t^6 - 14380*ep^5*mWW^6*s^5*t^6 - 96*ep*mtt^5*s^6*t^6 - 928*ep^2*mtt^5*s^6*t^6 - 3176*ep^3*mtt^5*s^6*t^6 - 4600*ep^4*mtt^5*s^6*t^6 - 2400*ep^5*mtt^5*s^6*t^6 + 96*mtt^4*mWW*s^6*t^6 - 232*ep*mtt^4*mWW*s^6*t^6 - 5068*ep^2*mtt^4*mWW*s^6*t^6 - 9780*ep^3*mtt^4*mWW*s^6*t^6 + 3704*ep^4*mtt^4*mWW*s^6*t^6 + 12536*ep^5*mtt^4*mWW*s^6*t^6 + 272*mtt^3*mWW^2*s^6*t^6 + 136*ep*mtt^3*mWW^2*s^6*t^6 - 420*ep^2*mtt^3*mWW^2*s^6*t^6 + 45228*ep^3*mtt^3*mWW^2*s^6*t^6 + 135416*ep^4*mtt^3*mWW^2*s^6*t^6 + 101040*ep^5*mtt^3*mWW^2*s^6*t^6 - 832*mtt^2*mWW^3*s^6*t^6 - 3440*ep*mtt^2*mWW^3*s^6*t^6 + 6284*ep^2*mtt^2*mWW^3*s^6*t^6 + 26116*ep^3*mtt^2*mWW^3*s^6*t^6 + 3048*ep^4*mtt^2*mWW^3*s^6*t^6 - 21856*ep^5*mtt^2*mWW^3*s^6*t^6 + 464*mtt*mWW^4*s^6*t^6 + 3528*ep*mtt*mWW^4*s^6*t^6 - 1948*ep^2*mtt*mWW^4*s^6*t^6 - 71444*ep^3*mtt*mWW^4*s^6*t^6 - 168768*ep^4*mtt*mWW^4*s^6*t^6 - 113232*ep^5*mtt*mWW^4*s^6*t^6 + 232*ep*mWW^5*s^6*t^6 + 2784*ep^2*mWW^5*s^6*t^6 + 11776*ep^3*mWW^5*s^6*t^6 + 19936*ep^4*mWW^5*s^6*t^6 + 11624*ep^5*mWW^5*s^6*t^6 - 48*ep*mtt^3*mWW*s^7*t^6 - 128*ep^2*mtt^3*mWW*s^7*t^6 + 644*ep^3*mtt^3*mWW*s^7*t^6 + 1828*ep^4*mtt^3*mWW*s^7*t^6 + 1104*ep^5*mtt^3*mWW*s^7*t^6 + 32*ep*mtt^2*mWW^2*s^7*t^6 + 104*ep^2*mtt^2*mWW^2*s^7*t^6 - 308*ep^3*mtt^2*mWW^2*s^7*t^6 - 1004*ep^4*mtt^2*mWW^2*s^7*t^6 - 624*ep^5*mtt^2*mWW^2*s^7*t^6 + 16*ep*mtt*mWW^3*s^7*t^6 + 16*ep^2*mtt*mWW^3*s^7*t^6 - 388*ep^3*mtt*mWW^3*s^7*t^6 - 916*ep^4*mtt*mWW^3*s^7*t^6 - 528*ep^5*mtt*mWW^3*s^7*t^6 + 8*ep^2*mWW^4*s^7*t^6 + 52*ep^3*mWW^4*s^7*t^6 + 92*ep^4*mWW^4*s^7*t^6 + 48*ep^5*mWW^4*s^7*t^6 - 208*ep*mtt^10*t^7 - 2240*ep^2*mtt^10*t^7 - 8500*ep^3*mtt^10*t^7 - 13308*ep^4*mtt^10*t^7 - 7344*ep^5*mtt^10*t^7 - 132*ep*mtt^9*mWW*t^7 - 1456*ep^2*mtt^9*mWW*t^7 - 5632*ep^3*mtt^9*mWW*t^7 - 8924*ep^4*mtt^9*mWW*t^7 - 4976*ep^5*mtt^9*mWW*t^7 + 2708*ep*mtt^8*mWW^2*t^7 + 29340*ep^2*mtt^8*mWW^2*t^7 + 111996*ep^3*mtt^8*mWW^2*t^7 + 176332*ep^4*mtt^8*mWW^2*t^7 + 97904*ep^5*mtt^8*mWW^2*t^7 - 4180*ep*mtt^7*mWW^3*t^7 - 45496*ep^2*mtt^7*mWW^3*t^7 - 174596*ep^3*mtt^7*mWW^3*t^7 - 276632*ep^4*mtt^7*mWW^3*t^7 - 154656*ep^5*mtt^7*mWW^3*t^7 - 540*ep*mtt^6*mWW^4*t^7 - 4892*ep^2*mtt^6*mWW^4*t^7 - 15080*ep^3*mtt^6*mWW^4*t^7 - 18464*ep^4*mtt^6*mWW^4*t^7 - 7424*ep^5*mtt^6*mWW^4*t^7 + 6068*ep*mtt^5*mWW^5*t^7 + 64128*ep^2*mtt^5*mWW^5*t^7 + 239480*ep^3*mtt^5*mWW^5*t^7 + 371124*ep^4*mtt^5*mWW^5*t^7 + 203600*ep^5*mtt^5*mWW^5*t^7 - 5188*ep*mtt^4*mWW^6*t^7 - 54876*ep^2*mtt^4*mWW^6*t^7 - 205668*ep^3*mtt^4*mWW^6*t^7 - 321220*ep^4*mtt^4*mWW^6*t^7 - 178128*ep^5*mtt^4*mWW^6*t^7 + 1572*ep*mtt^3*mWW^7*t^7 + 16488*ep^2*mtt^3*mWW^7*t^7 + 61644*ep^3*mtt^3*mWW^7*t^7 + 97024*ep^4*mtt^3*mWW^7*t^7 + 54592*ep^5*mtt^3*mWW^7*t^7 - 100*ep*mtt^2*mWW^8*t^7 - 996*ep^2*mtt^2*mWW^8*t^7 - 3644*ep^3*mtt^2*mWW^8*t^7 - 5932*ep^4*mtt^2*mWW^8*t^7 - 3568*ep^5*mtt^2*mWW^8*t^7 + 528*ep*mtt^9*s*t^7 + 6200*ep^2*mtt^9*s*t^7 + 25216*ep^3*mtt^9*s*t^7 + 41336*ep^4*mtt^9*s*t^7 + 23520*ep^5*mtt^9*s*t^7 + 208*mtt^8*mWW*s*t^7 + 1520*ep*mtt^8*mWW*s*t^7 + 1042*ep^2*mtt^8*mWW*s*t^7 - 14002*ep^3*mtt^8*mWW*s*t^7 - 34256*ep^4*mtt^8*mWW*s*t^7 - 22432*ep^5*mtt^8*mWW*s*t^7 + 340*mtt^7*mWW^2*s*t^7 - 1974*ep*mtt^7*mWW^2*s*t^7 - 53340*ep^2*mtt^7*mWW^2*s*t^7 - 255344*ep^3*mtt^7*mWW^2*s*t^7 - 447394*ep^4*mtt^7*mWW^2*s*t^7 - 264328*ep^5*mtt^7*mWW^2*s*t^7 - 2368*mtt^6*mWW^3*s*t^7 - 9134*ep*mtt^6*mWW^3*s*t^7 + 90496*ep^2*mtt^6*mWW^3*s*t^7 + 597434*ep^3*mtt^6*mWW^3*s*t^7 + 1137600*ep^4*mtt^6*mWW^3*s*t^7 + 696672*ep^5*mtt^6*mWW^3*s*t^7 + 1812*mtt^5*mWW^4*s*t^7 + 8390*ep*mtt^5*mWW^4*s*t^7 - 49888*ep^2*mtt^5*mWW^4*s*t^7 - 371834*ep^3*mtt^5*mWW^4*s*t^7 - 730236*ep^4*mtt^5*mWW^4*s*t^7 - 456784*ep^5*mtt^5*mWW^4*s*t^7 + 2352*mtt^4*mWW^5*s*t^7 + 14374*ep*mtt^4*mWW^5*s*t^7 - 23596*ep^2*mtt^4*mWW^5*s*t^7 - 307552*ep^3*mtt^4*mWW^5*s*t^7 - 632634*ep^4*mtt^4*mWW^5*s*t^7 - 391144*ep^5*mtt^4*mWW^5*s*t^7 - 3716*mtt^3*mWW^6*s*t^7 - 19066*ep*mtt^3*mWW^6*s*t^7 + 71268*ep^2*mtt^3*mWW^6*s*t^7 + 602940*ep^3*mtt^3*mWW^6*s*t^7 + 1185094*ep^4*mtt^3*mWW^6*s*t^7 + 730200*ep^5*mtt^3*mWW^6*s*t^7 + 1472*mtt^2*mWW^7*s*t^7 + 3950*ep*mtt^2*mWW^7*s*t^7 - 63024*ep^2*mtt^2*mWW^7*s*t^7 - 360174*ep^3*mtt^2*mWW^7*s*t^7 - 654772*ep^4*mtt^2*mWW^7*s*t^7 - 393712*ep^5*mtt^2*mWW^7*s*t^7 - 100*mtt*mWW^8*s*t^7 + 1562*ep*mtt*mWW^8*s*t^7 + 22336*ep^2*mtt*mWW^8*s*t^7 + 88782*ep^3*mtt*mWW^8*s*t^7 + 144160*ep^4*mtt*mWW^8*s*t^7 + 83360*ep^5*mtt*mWW^8*s*t^7 - 150*ep*mWW^9*s*t^7 - 1494*ep^2*mWW^9*s*t^7 - 5466*ep^3*mWW^9*s*t^7 - 8898*ep^4*mWW^9*s*t^7 - 5352*ep^5*mWW^9*s*t^7 + 240*ep*mtt^8*s^2*t^7 - 704*ep^2*mtt^8*s^2*t^7 - 13572*ep^3*mtt^8*s^2*t^7 - 33484*ep^4*mtt^8*s^2*t^7 - 23280*ep^5*mtt^8*s^2*t^7 - 1056*mtt^7*mWW*s^2*t^7 - 4012*ep*mtt^7*mWW*s^2*t^7 + 14536*ep^2*mtt^7*mWW*s^2*t^7 + 79102*ep^3*mtt^7*mWW*s^2*t^7 + 109094*ep^4*mtt^7*mWW*s^2*t^7 + 46776*ep^5*mtt^7*mWW*s^2*t^7 - 1020*mtt^6*mWW^2*s^2*t^7 - 11532*ep*mtt^6*mWW^2*s^2*t^7 - 20767*ep^2*mtt^6*mWW^2*s^2*t^7 + 105788*ep^3*mtt^6*mWW^2*s^2*t^7 + 342947*ep^4*mtt^6*mWW^2*s^2*t^7 + 257804*ep^5*mtt^6*mWW^2*s^2*t^7 + 8572*mtt^5*mWW^3*s^2*t^7 + 47146*ep*mtt^5*mWW^3*s^2*t^7 - 59236*ep^2*mtt^5*mWW^3*s^2*t^7 - 754386*ep^3*mtt^5*mWW^3*s^2*t^7 - 1465860*ep^4*mtt^5*mWW^3*s^2*t^7 - 876016*ep^5*mtt^5*mWW^3*s^2*t^7 - 7672*mtt^4*mWW^4*s^2*t^7 - 27466*ep*mtt^4*mWW^4*s^2*t^7 + 160001*ep^2*mtt^4*mWW^4*s^2*t^7 + 905704*ep^3*mtt^4*mWW^4*s^2*t^7 + 1463789*ep^4*mtt^4*mWW^4*s^2*t^7 + 779124*ep^5*mtt^4*mWW^4*s^2*t^7 - 2376*mtt^3*mWW^5*s^2*t^7 - 28552*ep*mtt^3*mWW^5*s^2*t^7 - 104448*ep^2*mtt^3*mWW^5*s^2*t^7 - 91230*ep^3*mtt^3*mWW^5*s^2*t^7 + 131198*ep^4*mtt^3*mWW^5*s^2*t^7 + 176088*ep^5*mtt^3*mWW^5*s^2*t^7 + 4916*mtt^2*mWW^6*s^2*t^7 + 29472*ep*mtt^2*mWW^6*s^2*t^7 - 28325*ep^2*mtt^2*mWW^6*s^2*t^7 - 484012*ep^3*mtt^2*mWW^6*s^2*t^7 - 1015611*ep^4*mtt^2*mWW^6*s^2*t^7 - 641900*ep^5*mtt^2*mWW^6*s^2*t^7 - 1364*mtt*mWW^7*s^2*t^7 - 3798*ep*mtt*mWW^7*s^2*t^7 + 54652*ep^2*mtt*mWW^7*s^2*t^7 + 310962*ep^3*mtt*mWW^7*s^2*t^7 + 558304*ep^4*mtt*mWW^7*s^2*t^7 + 331104*ep^5*mtt*mWW^7*s^2*t^7 - 1498*ep*mWW^8*s^2*t^7 - 15709*ep^2*mWW^8*s^2*t^7 - 58356*ep^3*mWW^8*s^2*t^7 - 90377*ep^4*mWW^8*s^2*t^7 - 49700*ep^5*mWW^8*s^2*t^7 - 2080*ep*mtt^7*s^3*t^7 - 14384*ep^2*mtt^7*s^3*t^7 - 27872*ep^3*mtt^7*s^3*t^7 - 13264*ep^4*mtt^7*s^3*t^7 + 4800*ep^5*mtt^7*s^3*t^7 + 2048*mtt^6*mWW*s^3*t^7 + 4324*ep*mtt^6*mWW*s^3*t^7 - 36408*ep^2*mtt^6*mWW*s^3*t^7 - 84790*ep^3*mtt^6*mWW*s^3*t^7 + 10506*ep^4*mtt^6*mWW*s^3*t^7 + 77936*ep^5*mtt^6*mWW*s^3*t^7 + 812*mtt^5*mWW^2*s^3*t^7 + 18342*ep*mtt^5*mWW^2*s^3*t^7 + 99914*ep^2*mtt^5*mWW^2*s^3*t^7 + 178978*ep^3*mtt^5*mWW^2*s^3*t^7 + 67974*ep^4*mtt^5*mWW^2*s^3*t^7 - 51720*ep^5*mtt^5*mWW^2*s^3*t^7 - 11112*mtt^4*mWW^3*s^3*t^7 - 56910*ep*mtt^4*mWW^3*s^3*t^7 + 20640*ep^2*mtt^4*mWW^3*s^3*t^7 + 405986*ep^3*mtt^4*mWW^3*s^3*t^7 + 588060*ep^4*mtt^4*mWW^3*s^3*t^7 + 242944*ep^5*mtt^4*mWW^3*s^3*t^7 + 10336*mtt^3*mWW^4*s^3*t^7 + 41264*ep*mtt^3*mWW^4*s^3*t^7 - 151388*ep^2*mtt^3*mWW^4*s^3*t^7 - 888634*ep^3*mtt^3*mWW^4*s^3*t^7 - 1324246*ep^4*mtt^3*mWW^4*s^3*t^7 - 628248*ep^5*mtt^3*mWW^4*s^3*t^7 - 824*mtt^2*mWW^5*s^3*t^7 + 4524*ep*mtt^2*mWW^5*s^3*t^7 + 97892*ep^2*mtt^2*mWW^5*s^3*t^7 + 395236*ep^3*mtt^2*mWW^5*s^3*t^7 + 587672*ep^4*mtt^2*mWW^5*s^3*t^7 + 293512*ep^5*mtt^2*mWW^5*s^3*t^7 - 1260*mtt*mWW^6*s^3*t^7 - 8358*ep*mtt*mWW^6*s^3*t^7 - 5094*ep^2*mtt*mWW^6*s^3*t^7 + 60888*ep^3*mtt*mWW^6*s^3*t^7 + 142776*ep^4*mtt*mWW^6*s^3*t^7 + 92544*ep^5*mtt*mWW^6*s^3*t^7 - 1106*ep*mWW^7*s^3*t^7 - 11172*ep^2*mWW^7*s^3*t^7 - 39792*ep^3*mWW^7*s^3*t^7 - 59478*ep^4*mWW^7*s^3*t^7 - 31768*ep^5*mWW^7*s^3*t^7 + 2640*ep*mtt^6*s^4*t^7 + 18976*ep^2*mtt^6*s^4*t^7 + 40388*ep^3*mtt^6*s^4*t^7 + 26956*ep^4*mtt^6*s^4*t^7 + 240*ep^5*mtt^6*s^4*t^7 - 1888*mtt^5*mWW*s^4*t^7 - 2048*ep*mtt^5*mWW*s^4*t^7 + 33512*ep^2*mtt^5*mWW*s^4*t^7 + 3658*ep^3*mtt^5*mWW*s^4*t^7 - 210922*ep^4*mtt^5*mWW*s^4*t^7 - 216104*ep^5*mtt^5*mWW*s^4*t^7 + 332*mtt^4*mWW^2*s^4*t^7 - 7060*ep*mtt^4*mWW^2*s^4*t^7 - 73859*ep^2*mtt^4*mWW^2*s^4*t^7 - 220380*ep^3*mtt^4*mWW^2*s^4*t^7 - 252937*ep^4*mtt^4*mWW^2*s^4*t^7 - 93348*ep^5*mtt^4*mWW^2*s^4*t^7 + 6044*mtt^3*mWW^3*s^4*t^7 + 27978*ep*mtt^3*mWW^3*s^4*t^7 - 6996*ep^2*mtt^3*mWW^3*s^4*t^7 - 65788*ep^3*mtt^3*mWW^3*s^4*t^7 + 90110*ep^4*mtt^3*mWW^3*s^4*t^7 + 163304*ep^5*mtt^3*mWW^3*s^4*t^7 - 5532*mtt^2*mWW^4*s^4*t^7 - 26798*ep*mtt^2*mWW^4*s^4*t^7 + 52690*ep^2*mtt^2*mWW^4*s^4*t^7 + 443744*ep^3*mtt^2*mWW^4*s^4*t^7 + 741396*ep^4*mtt^2*mWW^4*s^4*t^7 + 385024*ep^5*mtt^2*mWW^4*s^4*t^7 + 1044*mtt*mWW^5*s^4*t^7 + 4590*ep*mtt*mWW^5*s^4*t^7 - 32548*ep^2*mtt*mWW^5*s^4*t^7 - 236278*ep^3*mtt*mWW^5*s^4*t^7 - 454836*ep^4*mtt*mWW^5*s^4*t^7 - 275712*ep^5*mtt*mWW^5*s^4*t^7 + 762*ep*mWW^6*s^4*t^7 + 8577*ep^2*mWW^6*s^4*t^7 + 34016*ep^3*mWW^6*s^4*t^7 + 54601*ep^4*mWW^6*s^4*t^7 + 30452*ep^5*mWW^6*s^4*t^7 - 1392*ep*mtt^5*s^5*t^7 - 9544*ep^2*mtt^5*s^5*t^7 - 17952*ep^3*mtt^5*s^5*t^7 - 7016*ep^4*mtt^5*s^5*t^7 + 4704*ep^5*mtt^5*s^5*t^7 + 816*mtt^4*mWW*s^5*t^7 + 364*ep*mtt^4*mWW*s^5*t^7 - 12418*ep^2*mtt^4*mWW*s^5*t^7 + 34448*ep^3*mtt^4*mWW*s^5*t^7 + 178774*ep^4*mtt^4*mWW*s^5*t^7 + 153312*ep^5*mtt^4*mWW*s^5*t^7 - 720*mtt^3*mWW^2*s^5*t^7 - 1300*ep*mtt^3*mWW^2*s^5*t^7 + 21536*ep^2*mtt^3*mWW^2*s^5*t^7 + 86618*ep^3*mtt^3*mWW^2*s^5*t^7 + 111662*ep^4*mtt^3*mWW^2*s^5*t^7 + 46056*ep^5*mtt^3*mWW^2*s^5*t^7 - 1008*mtt^2*mWW^3*s^5*t^7 - 3820*ep*mtt^2*mWW^3*s^5*t^7 - 52*ep^2*mtt^2*mWW^3*s^5*t^7 - 30770*ep^3*mtt^2*mWW^3*s^5*t^7 - 124282*ep^4*mtt^2*mWW^3*s^5*t^7 - 105632*ep^5*mtt^2*mWW^3*s^5*t^7 + 912*mtt*mWW^4*s^5*t^7 + 5724*ep*mtt*mWW^4*s^5*t^7 - 3880*ep^2*mtt*mWW^4*s^5*t^7 - 89938*ep^3*mtt*mWW^4*s^5*t^7 - 190582*ep^4*mtt*mWW^4*s^5*t^7 - 118552*ep^5*mtt*mWW^4*s^5*t^7 + 456*ep*mWW^5*s^5*t^7 + 4710*ep^2*mWW^5*s^5*t^7 + 17306*ep^3*mWW^5*s^5*t^7 + 26388*ep^4*mWW^5*s^5*t^7 + 14224*ep^5*mWW^5*s^5*t^7 + 272*ep*mtt^4*s^6*t^7 + 1696*ep^2*mtt^4*s^6*t^7 + 2292*ep^3*mtt^4*s^6*t^7 - 1220*ep^4*mtt^4*s^6*t^7 - 2640*ep^5*mtt^4*s^6*t^7 - 128*mtt^3*mWW*s^6*t^7 - 16*ep*mtt^3*mWW*s^6*t^7 + 1192*ep^2*mtt^3*mWW*s^6*t^7 - 12784*ep^3*mtt^3*mWW*s^6*t^7 - 44272*ep^4*mtt^3*mWW*s^6*t^7 - 34512*ep^5*mtt^3*mWW*s^6*t^7 + 256*mtt^2*mWW^2*s^6*t^7 + 816*ep*mtt^2*mWW^2*s^6*t^7 - 2824*ep^2*mtt^2*mWW^2*s^6*t^7 - 7656*ep^3*mtt^2*mWW^2*s^6*t^7 + 1416*ep^4*mtt^2*mWW^2*s^6*t^7 + 7632*ep^5*mtt^2*mWW^2*s^6*t^7 - 128*mtt*mWW^3*s^6*t^7 - 1008*ep*mtt*mWW^3*s^6*t^7 + 728*ep^2*mtt*mWW^3*s^6*t^7 + 21520*ep^3*mtt*mWW^3*s^6*t^7 + 49744*ep^4*mtt*mWW^3*s^6*t^7 + 32784*ep^5*mtt*mWW^3*s^6*t^7 - 64*ep*mWW^4*s^6*t^7 - 792*ep^2*mWW^4*s^6*t^7 - 3372*ep^3*mWW^4*s^6*t^7 - 5668*ep^4*mWW^4*s^6*t^7 - 3264*ep^5*mWW^4*s^6*t^7 + 336*ep*mtt^9*t^8 + 3480*ep^2*mtt^9*t^8 + 12720*ep^3*mtt^9*t^8 + 19296*ep^4*mtt^9*t^8 + 10368*ep^5*mtt^9*t^8 - 864*ep*mtt^8*mWW*t^8 - 8966*ep^2*mtt^8*mWW*t^8 - 32864*ep^3*mtt^8*mWW*t^8 - 50050*ep^4*mtt^8*mWW*t^8 - 27016*ep^5*mtt^8*mWW*t^8 - 496*ep*mtt^7*mWW^2*t^8 - 5020*ep^2*mtt^7*mWW^2*t^8 - 17804*ep^3*mtt^7*mWW^2*t^8 - 25976*ep^4*mtt^7*mWW^2*t^8 - 13344*ep^5*mtt^7*mWW^2*t^8 + 3680*ep*mtt^6*mWW^3*t^8 + 37790*ep^2*mtt^6*mWW^3*t^8 + 136780*ep^3*mtt^6*mWW^3*t^8 + 205270*ep^4*mtt^6*mWW^3*t^8 + 109080*ep^5*mtt^6*mWW^3*t^8 - 4240*ep*mtt^5*mWW^4*t^8 - 43440*ep^2*mtt^5*mWW^4*t^8 - 157000*ep^3*mtt^5*mWW^4*t^8 - 235680*ep^4*mtt^5*mWW^4*t^8 - 125440*ep^5*mtt^5*mWW^4*t^8 + 1504*ep*mtt^4*mWW^5*t^8 + 15190*ep^2*mtt^4*mWW^5*t^8 + 54200*ep^3*mtt^4*mWW^5*t^8 + 80714*ep^4*mtt^4*mWW^5*t^8 + 42792*ep^5*mtt^4*mWW^5*t^8 + 304*ep*mtt^3*mWW^6*t^8 + 3316*ep^2*mtt^3*mWW^6*t^8 + 12644*ep^3*mtt^3*mWW^6*t^8 + 19640*ep^4*mtt^3*mWW^6*t^8 + 10656*ep^5*mtt^3*mWW^6*t^8 - 224*ep*mtt^2*mWW^7*t^8 - 2350*ep^2*mtt^2*mWW^7*t^8 - 8676*ep^3*mtt^2*mWW^7*t^8 - 13214*ep^4*mtt^2*mWW^7*t^8 - 7096*ep^5*mtt^2*mWW^7*t^8 - 688*ep*mtt^8*s*t^8 - 7728*ep^2*mtt^8*s*t^8 - 30276*ep^3*mtt^8*s*t^8 - 48172*ep^4*mtt^8*s*t^8 - 26736*ep^5*mtt^8*s*t^8 - 336*mtt^7*mWW*s*t^8 - 480*ep*mtt^7*mWW*s*t^8 + 20018*ep^2*mtt^7*mWW*s*t^8 + 106028*ep^3*mtt^7*mWW*s*t^8 + 186142*ep^4*mtt^7*mWW*s*t^8 + 108088*ep^5*mtt^7*mWW*s*t^8 + 528*mtt^6*mWW^2*s*t^8 + 2958*ep*mtt^6*mWW^2*s*t^8 - 6131*ep^2*mtt^6*mWW^2*s*t^8 - 65906*ep^3*mtt^6*mWW^2*s*t^8 - 131557*ep^4*mtt^6*mWW^2*s*t^8 - 80692*ep^5*mtt^6*mWW^2*s*t^8 + 1024*mtt^5*mWW^3*s*t^8 + 3938*ep*mtt^5*mWW^3*s*t^8 - 33478*ep^2*mtt^5*mWW^3*s*t^8 - 215024*ep^3*mtt^5*mWW^3*s*t^8 - 391852*ep^4*mtt^5*mWW^3*s*t^8 - 229168*ep^5*mtt^5*mWW^3*s*t^8 - 2656*mtt^4*mWW^4*s*t^8 - 11988*ep*mtt^4*mWW^4*s*t^8 + 61817*ep^2*mtt^4*mWW^4*s*t^8 + 445242*ep^3*mtt^4*mWW^4*s*t^8 + 826337*ep^4*mtt^4*mWW^4*s*t^8 + 486948*ep^5*mtt^4*mWW^4*s*t^8 + 1584*mtt^3*mWW^5*s*t^8 + 4740*ep*mtt^3*mWW^5*s*t^8 - 57730*ep^2*mtt^3*mWW^5*s*t^8 - 328132*ep^3*mtt^3*mWW^5*s*t^8 - 573026*ep^4*mtt^3*mWW^5*s*t^8 - 328136*ep^5*mtt^3*mWW^5*s*t^8 + 80*mtt^2*mWW^6*s*t^8 + 3302*ep*mtt^2*mWW^6*s*t^8 + 25039*ep^2*mtt^2*mWW^6*s*t^8 + 72914*ep^3*mtt^2*mWW^6*s*t^8 + 92765*ep^4*mtt^2*mWW^6*s*t^8 + 43540*ep^5*mtt^2*mWW^6*s*t^8 - 224*mtt*mWW^7*s*t^8 - 1446*ep*mtt*mWW^7*s*t^8 + 1718*ep^2*mtt*mWW^7*s*t^8 + 28168*ep^3*mtt*mWW^7*s*t^8 + 59184*ep^4*mtt*mWW^7*s*t^8 + 36800*ep^5*mtt*mWW^7*s*t^8 - 336*ep*mWW^8*s*t^8 - 3525*ep^2*mWW^8*s*t^8 - 13014*ep^3*mWW^8*s*t^8 - 19821*ep^4*mWW^8*s*t^8 - 10644*ep^5*mWW^8*s*t^8 - 752*ep*mtt^7*s^2*t^8 - 2208*ep^2*mtt^7*s^2*t^8 + 10980*ep^3*mtt^7*s^2*t^8 + 38452*ep^4*mtt^7*s^2*t^8 + 29328*ep^5*mtt^7*s^2*t^8 + 1376*mtt^6*mWW*s^2*t^8 + 7280*ep*mtt^6*mWW*s^2*t^8 - 10566*ep^2*mtt^6*mWW*s^2*t^8 - 117230*ep^3*mtt^6*mWW*s^2*t^8 - 217208*ep^4*mtt^6*mWW*s^2*t^8 - 124032*ep^5*mtt^6*mWW*s^2*t^8 - 2320*mtt^5*mWW^2*s^2*t^8 - 6420*ep*mtt^5*mWW^2*s^2*t^8 + 49610*ep^2*mtt^5*mWW^2*s^2*t^8 + 215402*ep^3*mtt^5*mWW^2*s^2*t^8 + 280368*ep^4*mtt^5*mWW^2*s^2*t^8 + 117920*ep^5*mtt^5*mWW^2*s^2*t^8 - 1728*mtt^4*mWW^3*s^2*t^8 - 17688*ep*mtt^4*mWW^3*s^2*t^8 - 44728*ep^2*mtt^4*mWW^3*s^2*t^8 + 39292*ep^3*mtt^4*mWW^3*s^2*t^8 + 228024*ep^4*mtt^4*mWW^3*s^2*t^8 + 179488*ep^5*mtt^4*mWW^3*s^2*t^8 + 5344*mtt^3*mWW^4*s^2*t^8 + 29608*ep*mtt^3*mWW^4*s^2*t^8 - 29332*ep^2*mtt^3*mWW^4*s^2*t^8 - 419304*ep^3*mtt^3*mWW^4*s^2*t^8 - 795716*ep^4*mtt^3*mWW^4*s^2*t^8 - 458640*ep^5*mtt^3*mWW^4*s^2*t^8 - 3104*mtt^2*mWW^5*s^2*t^8 - 11904*ep*mtt^2*mWW^5*s^2*t^8 + 65122*ep^2*mtt^2*mWW^5*s^2*t^8 + 396010*ep^3*mtt^2*mWW^5*s^2*t^8 + 665952*ep^4*mtt^2*mWW^5*s^2*t^8 + 364384*ep^5*mtt^2*mWW^5*s^2*t^8 + 432*mtt*mWW^6*s^2*t^8 - 580*ep*mtt*mWW^6*s^2*t^8 - 32534*ep^2*mtt*mWW^6*s^2*t^8 - 141766*ep^3*mtt*mWW^6*s^2*t^8 - 224608*ep^4*mtt*mWW^6*s^2*t^8 - 121504*ep^5*mtt*mWW^6*s^2*t^8 + 456*ep*mWW^7*s^2*t^8 + 4636*ep^2*mWW^7*s^2*t^8 + 16616*ep^3*mWW^7*s^2*t^8 + 24736*ep^4*mWW^7*s^2*t^8 + 13056*ep^5*mWW^7*s^2*t^8 + 3216*ep*mtt^6*s^3*t^8 + 18800*ep^2*mtt^6*s^3*t^8 + 19100*ep^3*mtt^6*s^3*t^8 - 28044*ep^4*mtt^6*s^3*t^8 - 37872*ep^5*mtt^6*s^3*t^8 - 2064*mtt^5*mWW*s^3*t^8 - 10896*ep*mtt^5*mWW*s^3*t^8 - 4210*ep^2*mtt^5*mWW*s^3*t^8 + 31692*ep^3*mtt^5*mWW*s^3*t^8 + 26306*ep^4*mtt^5*mWW*s^3*t^8 - 6728*ep^5*mtt^5*mWW*s^3*t^8 + 3600*mtt^4*mWW^2*s^3*t^8 + 9118*ep*mtt^4*mWW^2*s^3*t^8 - 63035*ep^2*mtt^4*mWW^2*s^3*t^8 - 201302*ep^3*mtt^4*mWW^2*s^3*t^8 - 138609*ep^4*mtt^4*mWW^2*s^3*t^8 + 13868*ep^5*mtt^4*mWW^2*s^3*t^8 + 208*mtt^3*mWW^3*s^3*t^8 + 8766*ep*mtt^3*mWW^3*s^3*t^8 + 60080*ep^2*mtt^3*mWW^3*s^3*t^8 + 143996*ep^3*mtt^3*mWW^3*s^3*t^8 + 138498*ep^4*mtt^3*mWW^3*s^3*t^8 + 43432*ep^5*mtt^3*mWW^3*s^3*t^8 - 2960*mtt^2*mWW^4*s^3*t^8 - 16374*ep*mtt^2*mWW^4*s^3*t^8 + 1842*ep^2*mtt^2*mWW^4*s^3*t^8 + 129000*ep^3*mtt^2*mWW^4*s^3*t^8 + 225664*ep^4*mtt^2*mWW^4*s^3*t^8 + 114848*ep^5*mtt^2*mWW^4*s^3*t^8 + 1216*mtt*mWW^5*s^3*t^8 + 5162*ep*mtt*mWW^5*s^3*t^8 - 23534*ep^2*mtt*mWW^5*s^3*t^8 - 157840*ep^3*mtt*mWW^5*s^3*t^8 - 275652*ep^4*mtt*mWW^5*s^3*t^8 - 154592*ep^5*mtt*mWW^5*s^3*t^8 + 1008*ep*mWW^6*s^3*t^8 + 10057*ep^2*mWW^6*s^3*t^8 + 35354*ep^3*mWW^6*s^3*t^8 + 51837*ep^4*mWW^6*s^3*t^8 + 27044*ep^5*mWW^6*s^3*t^8 - 3296*ep*mtt^5*s^4*t^8 - 18072*ep^2*mtt^5*s^4*t^8 - 11220*ep^3*mtt^5*s^4*t^8 + 45700*ep^4*mtt^5*s^4*t^8 + 49488*ep^5*mtt^5*s^4*t^8 + 1344*mtt^4*mWW*s^4*t^8 + 6320*ep*mtt^4*mWW*s^4*t^8 + 5356*ep^2*mtt^4*mWW*s^4*t^8 + 27426*ep^3*mtt^4*mWW*s^4*t^8 + 99918*ep^4*mtt^4*mWW*s^4*t^8 + 84536*ep^5*mtt^4*mWW*s^4*t^8 - 2448*mtt^3*mWW^2*s^4*t^8 - 7560*ep*mtt^3*mWW^2*s^4*t^8 + 29592*ep^2*mtt^3*mWW^2*s^4*t^8 + 89038*ep^3*mtt^3*mWW^2*s^4*t^8 + 23074*ep^4*mtt^3*mWW^2*s^4*t^8 - 46296*ep^5*mtt^3*mWW^2*s^4*t^8 + 864*mtt^2*mWW^3*s^4*t^8 + 3064*ep*mtt^2*mWW^3*s^4*t^8 - 22276*ep^2*mtt^2*mWW^3*s^4*t^8 - 130234*ep^3*mtt^2*mWW^3*s^4*t^8 - 221730*ep^4*mtt^2*mWW^3*s^4*t^8 - 123688*ep^5*mtt^2*mWW^3*s^4*t^8 + 240*mtt*mWW^4*s^4*t^8 + 1416*ep*mtt*mWW^4*s^4*t^8 + 5288*ep^2*mtt*mWW^4*s^4*t^8 + 26246*ep^3*mtt*mWW^4*s^4*t^8 + 56850*ep^4*mtt*mWW^4*s^4*t^8 + 38760*ep^5*mtt*mWW^4*s^4*t^8 + 56*ep*mWW^5*s^4*t^8 + 112*ep^2*mWW^5*s^4*t^8 - 1256*ep^3*mWW^5*s^4*t^8 - 3812*ep^4*mWW^5*s^4*t^8 - 2800*ep^5*mWW^5*s^4*t^8 + 1376*ep*mtt^4*s^5*t^8 + 6336*ep^2*mtt^4*s^5*t^8 - 3720*ep^3*mtt^4*s^5*t^8 - 35992*ep^4*mtt^4*s^5*t^8 - 31200*ep^5*mtt^4*s^5*t^8 - 320*mtt^3*mWW*s^5*t^8 - 1488*ep*mtt^3*mWW*s^5*t^8 - 2112*ep^2*mtt^3*mWW*s^5*t^8 - 13964*ep^3*mtt^3*mWW*s^5*t^8 - 40332*ep^4*mtt^3*mWW*s^5*t^8 - 31104*ep^5*mtt^3*mWW*s^5*t^8 + 640*mtt^2*mWW^2*s^5*t^8 + 2336*ep*mtt^2*mWW^2*s^5*t^8 - 5112*ep^2*mtt^2*mWW^2*s^5*t^8 - 17876*ep^3*mtt^2*mWW^2*s^5*t^8 - 2860*ep^4*mtt^2*mWW^2*s^5*t^8 + 11712*ep^5*mtt^2*mWW^2*s^5*t^8 - 320*mtt*mWW^3*s^5*t^8 - 2064*ep*mtt*mWW^3*s^5*t^8 + 2640*ep^2*mtt*mWW^3*s^5*t^8 + 42316*ep^3*mtt*mWW^3*s^5*t^8 + 89820*ep^4*mtt*mWW^3*s^5*t^8 + 56448*ep^5*mtt*mWW^3*s^5*t^8 - 160*ep*mWW^4*s^5*t^8 - 1752*ep^2*mWW^4*s^5*t^8 - 6756*ep^3*mWW^4*s^5*t^8 - 10636*ep^4*mWW^4*s^5*t^8 - 5856*ep^5*mWW^4*s^5*t^8 - 192*ep*mtt^3*s^6*t^8 - 608*ep^2*mtt^3*s^6*t^8 + 2416*ep^3*mtt^3*s^6*t^8 + 8760*ep^4*mtt^3*s^6*t^8 + 6624*ep^5*mtt^3*s^6*t^8 + 128*ep*mtt^2*mWW*s^6*t^8 + 480*ep^2*mtt^2*mWW*s^6*t^8 - 1088*ep^3*mtt^2*mWW*s^6*t^8 - 4776*ep^4*mtt^2*mWW*s^6*t^8 - 3744*ep^5*mtt^2*mWW*s^6*t^8 + 64*ep*mtt*mWW^2*s^6*t^8 + 96*ep^2*mtt*mWW^2*s^6*t^8 - 1552*ep^3*mtt*mWW^2*s^6*t^8 - 4440*ep^4*mtt*mWW^2*s^6*t^8 - 3168*ep^5*mtt*mWW^2*s^6*t^8 + 32*ep^2*mWW^3*s^6*t^8 + 224*ep^3*mWW^3*s^6*t^8 + 456*ep^4*mWW^3*s^6*t^8 + 288*ep^5*mWW^3*s^6*t^8 - 240*ep*mtt^8*t^9 - 2384*ep^2*mtt^8*t^9 - 8356*ep^3*mtt^8*t^9 - 12236*ep^4*mtt^8*t^9 - 6384*ep^5*mtt^8*t^9 + 992*ep*mtt^7*mWW*t^9 + 9864*ep^2*mtt^7*mWW*t^9 + 34620*ep^3*mtt^7*mWW*t^9 + 50780*ep^4*mtt^7*mWW*t^9 + 26544*ep^5*mtt^7*mWW*t^9 - 1360*ep*mtt^6*mWW^2*t^9 - 13560*ep^2*mtt^6*mWW^2*t^9 - 47760*ep^3*mtt^6*mWW^2*t^9 - 70360*ep^4*mtt^6*mWW^2*t^9 - 36960*ep^5*mtt^6*mWW^2*t^9 + 320*ep*mtt^5*mWW^3*t^9 + 3280*ep^2*mtt^5*mWW^3*t^9 + 11960*ep^3*mtt^5*mWW^3*t^9 + 18360*ep^4*mtt^5*mWW^3*t^9 + 10080*ep^5*mtt^5*mWW^3*t^9 + 880*ep*mtt^4*mWW^4*t^9 + 8640*ep^2*mtt^4*mWW^4*t^9 + 29820*ep^3*mtt^4*mWW^4*t^9 + 42820*ep^4*mtt^4*mWW^4*t^9 + 21840*ep^5*mtt^4*mWW^4*t^9 - 800*ep*mtt^3*mWW^5*t^9 - 7896*ep^2*mtt^3*mWW^5*t^9 - 27444*ep^3*mtt^3*mWW^5*t^9 - 39764*ep^4*mtt^3*mWW^5*t^9 - 20496*ep^5*mtt^3*mWW^5*t^9 + 208*ep*mtt^2*mWW^6*t^9 + 2056*ep^2*mtt^2*mWW^6*t^9 + 7160*ep^3*mtt^2*mWW^6*t^9 + 10400*ep^4*mtt^2*mWW^6*t^9 + 5376*ep^5*mtt^2*mWW^6*t^9 + 368*ep*mtt^7*s*t^9 + 3888*ep^2*mtt^7*s*t^9 + 14436*ep^3*mtt^7*s*t^9 + 22052*ep^4*mtt^7*s*t^9 + 11856*ep^5*mtt^7*s*t^9 + 240*mtt^6*mWW*s*t^9 + 152*ep*mtt^6*mWW*s*t^9 - 14796*ep^2*mtt^6*mWW*s*t^9 - 72330*ep^3*mtt^6*mWW*s*t^9 - 121330*ep^4*mtt^6*mWW*s*t^9 - 68136*ep^5*mtt^6*mWW*s*t^9 - 752*mtt^5*mWW^2*s*t^9 - 2600*ep*mtt^5*mWW^2*s*t^9 + 23652*ep^2*mtt^5*mWW^2*s*t^9 + 141490*ep^3*mtt^5*mWW^2*s*t^9 + 249394*ep^4*mtt^5*mWW^2*s*t^9 + 143016*ep^5*mtt^5*mWW^2*s*t^9 + 608*mtt^4*mWW^3*s*t^9 + 1832*ep*mtt^4*mWW^3*s*t^9 - 21324*ep^2*mtt^4*mWW^3*s*t^9 - 120640*ep^3*mtt^4*mWW^3*s*t^9 - 209716*ep^4*mtt^4*mWW^3*s*t^9 - 119760*ep^5*mtt^4*mWW^3*s*t^9 + 288*mtt^3*mWW^4*s*t^9 + 2752*ep*mtt^3*mWW^4*s*t^9 + 8616*ep^2*mtt^3*mWW^4*s*t^9 + 9000*ep^3*mtt^3*mWW^4*s*t^9 - 296*ep^4*mtt^3*mWW^4*s*t^9 - 3360*ep^5*mtt^3*mWW^4*s*t^9 - 592*mtt^2*mWW^5*s*t^9 - 3256*ep*mtt^2*mWW^5*s*t^9 + 5868*ep^2*mtt^2*mWW^5*s*t^9 + 63734*ep^3*mtt^2*mWW^5*s*t^9 + 122102*ep^4*mtt^2*mWW^5*s*t^9 + 71544*ep^5*mtt^2*mWW^5*s*t^9 + 208*mtt*mWW^6*s*t^9 + 440*ep*mtt*mWW^6*s*t^9 - 8988*ep^2*mtt*mWW^6*s*t^9 - 46430*ep^3*mtt*mWW^6*s*t^9 - 77806*ep^4*mtt*mWW^6*s*t^9 - 43224*ep^5*mtt*mWW^6*s*t^9 + 312*ep*mWW^7*s*t^9 + 3084*ep^2*mWW^7*s*t^9 + 10740*ep^3*mWW^7*s*t^9 + 15600*ep^4*mWW^7*s*t^9 + 8064*ep^5*mWW^7*s*t^9 + 768*ep*mtt^6*s^2*t^9 + 3408*ep^2*mtt^6*s^2*t^9 - 2952*ep^3*mtt^6*s^2*t^9 - 21792*ep^4*mtt^6*s^2*t^9 - 18432*ep^5*mtt^6*s^2*t^9 - 736*mtt^5*mWW*s^2*t^9 - 5536*ep*mtt^5*mWW*s^2*t^9 - 3912*ep^2*mtt^5*mWW*s^2*t^9 + 53008*ep^3*mtt^5*mWW*s^2*t^9 + 129964*ep^4*mtt^5*mWW*s^2*t^9 + 84912*ep^5*mtt^5*mWW*s^2*t^9 + 2048*mtt^4*mWW^2*s^2*t^9 + 10352*ep*mtt^4*mWW^2*s^2*t^9 - 15520*ep^2*mtt^4*mWW^2*s^2*t^9 - 156204*ep^3*mtt^4*mWW^2*s^2*t^9 - 276320*ep^4*mtt^4*mWW^2*s^2*t^9 - 152256*ep^5*mtt^4*mWW^2*s^2*t^9 - 1728*mtt^3*mWW^3*s^2*t^9 - 5680*ep*mtt^3*mWW^3*s^2*t^9 + 34472*ep^2*mtt^3*mWW^3*s^2*t^9 + 175296*ep^3*mtt^3*mWW^3*s^2*t^9 + 260592*ep^4*mtt^3*mWW^3*s^2*t^9 + 128448*ep^5*mtt^3*mWW^3*s^2*t^9 + 256*mtt^2*mWW^4*s^2*t^9 - 1232*ep*mtt^2*mWW^4*s^2*t^9 - 22296*ep^2*mtt^2*mWW^4*s^2*t^9 - 74464*ep^3*mtt^2*mWW^4*s^2*t^9 - 96616*ep^4*mtt^2*mWW^4*s^2*t^9 - 44448*ep^5*mtt^2*mWW^4*s^2*t^9 + 160*mtt*mWW^5*s^2*t^9 + 1168*ep*mtt*mWW^5*s^2*t^9 + 2368*ep^2*mtt*mWW^5*s^2*t^9 + 528*ep^3*mtt*mWW^5*s^2*t^9 - 2332*ep^4*mtt*mWW^5*s^2*t^9 - 1392*ep^5*mtt*mWW^5*s^2*t^9 + 160*ep*mWW^6*s^2*t^9 + 1480*ep^2*mWW^6*s^2*t^9 + 4788*ep^3*mWW^6*s^2*t^9 + 6504*ep^4*mWW^6*s^2*t^9 + 3168*ep^5*mWW^6*s^2*t^9 - 2064*ep*mtt^5*s^3*t^9 - 10160*ep^2*mtt^5*s^3*t^9 + 852*ep^3*mtt^5*s^3*t^9 + 43892*ep^4*mtt^5*s^3*t^9 + 40080*ep^5*mtt^5*s^3*t^9 + 752*mtt^4*mWW*s^3*t^9 + 6808*ep*mtt^4*mWW*s^3*t^9 + 14612*ep^2*mtt^4*mWW*s^3*t^9 - 19786*ep^3*mtt^4*mWW*s^3*t^9 - 85546*ep^4*mtt^4*mWW*s^3*t^9 - 63240*ep^5*mtt^4*mWW*s^3*t^9 - 1808*mtt^3*mWW^2*s^3*t^9 - 8952*ep*mtt^3*mWW^2*s^3*t^9 + 6092*ep^2*mtt^3*mWW^2*s^3*t^9 + 77726*ep^3*mtt^3*mWW^2*s^3*t^9 + 116270*ep^4*mtt^3*mWW^2*s^3*t^9 + 51672*ep^5*mtt^3*mWW^2*s^3*t^9 + 1360*mtt^2*mWW^3*s^3*t^9 + 5456*ep*mtt^2*mWW^3*s^3*t^9 - 18240*ep^2*mtt^2*mWW^3*s^3*t^9 - 109802*ep^3*mtt^2*mWW^3*s^3*t^9 - 166870*ep^4*mtt^2*mWW^3*s^3*t^9 - 82104*ep^5*mtt^2*mWW^3*s^3*t^9 - 304*mtt*mWW^4*s^3*t^9 - 968*ep*mtt*mWW^4*s^3*t^9 + 10556*ep^2*mtt*mWW^4*s^3*t^9 + 61310*ep^3*mtt*mWW^4*s^3*t^9 + 107654*ep^4*mtt*mWW^4*s^3*t^9 + 61752*ep^5*mtt*mWW^4*s^3*t^9 - 280*ep*mWW^5*s^3*t^9 - 2860*ep^2*mWW^5*s^3*t^9 - 10300*ep^3*mWW^5*s^3*t^9 - 15400*ep^4*mWW^5*s^3*t^9 - 8160*ep^5*mWW^5*s^3*t^9 + 1552*ep*mtt^4*s^4*t^9 + 6464*ep^2*mtt^4*s^4*t^9 - 8812*ep^3*mtt^4*s^4*t^9 - 49436*ep^4*mtt^4*s^4*t^9 - 40368*ep^5*mtt^4*s^4*t^9 - 256*mtt^3*mWW*s^4*t^9 - 2672*ep*mtt^3*mWW*s^4*t^9 - 6728*ep^2*mtt^3*mWW*s^4*t^9 + 6664*ep^3*mtt^3*mWW*s^4*t^9 + 35684*ep^4*mtt^3*mWW*s^4*t^9 + 27408*ep^5*mtt^3*mWW*s^4*t^9 + 512*mtt^2*mWW^2*s^4*t^9 + 2480*ep*mtt^2*mWW^2*s^4*t^9 - 1304*ep^2*mtt^2*mWW^2*s^4*t^9 - 17096*ep^3*mtt^2*mWW^2*s^4*t^9 - 21636*ep^4*mtt^2*mWW^2*s^4*t^9 - 7056*ep^5*mtt^2*mWW^2*s^4*t^9 - 256*mtt*mWW^3*s^4*t^9 - 1232*ep*mtt*mWW^3*s^4*t^9 + 2760*ep^2*mtt*mWW^3*s^4*t^9 + 23144*ep^3*mtt*mWW^3*s^4*t^9 + 40780*ep^4*mtt*mWW^3*s^4*t^9 + 22704*ep^5*mtt*mWW^3*s^4*t^9 - 128*ep*mWW^4*s^4*t^9 - 1192*ep^2*mWW^4*s^4*t^9 - 3900*ep^3*mWW^4*s^4*t^9 - 5392*ep^4*mWW^4*s^4*t^9 - 2688*ep^5*mWW^4*s^4*t^9 - 384*ep*mtt^3*s^5*t^9 - 1216*ep^2*mtt^3*s^5*t^9 + 4832*ep^3*mtt^3*s^5*t^9 + 17520*ep^4*mtt^3*s^5*t^9 + 13248*ep^5*mtt^3*s^5*t^9 + 256*ep*mtt^2*mWW*s^5*t^9 + 960*ep^2*mtt^2*mWW*s^5*t^9 - 2176*ep^3*mtt^2*mWW*s^5*t^9 - 9552*ep^4*mtt^2*mWW*s^5*t^9 - 7488*ep^5*mtt^2*mWW*s^5*t^9 + 128*ep*mtt*mWW^2*s^5*t^9 + 192*ep^2*mtt*mWW^2*s^5*t^9 - 3104*ep^3*mtt*mWW^2*s^5*t^9 - 8880*ep^4*mtt*mWW^2*s^5*t^9 - 6336*ep^5*mtt*mWW^2*s^5*t^9 + 64*ep^2*mWW^3*s^5*t^9 + 448*ep^3*mWW^3*s^5*t^9 + 912*ep^4*mWW^3*s^5*t^9 + 576*ep^5*mWW^3*s^5*t^9 + 64*ep*mtt^7*t^10 + 608*ep^2*mtt^7*t^10 + 2032*ep^3*mtt^7*t^10 + 2856*ep^4*mtt^7*t^10 + 1440*ep^5*mtt^7*t^10 - 320*ep*mtt^6*mWW*t^10 - 3040*ep^2*mtt^6*mWW*t^10 - 10160*ep^3*mtt^6*mWW*t^10 - 14280*ep^4*mtt^6*mWW*t^10 - 7200*ep^5*mtt^6*mWW*t^10 + 640*ep*mtt^5*mWW^2*t^10 + 6080*ep^2*mtt^5*mWW^2*t^10 + 20320*ep^3*mtt^5*mWW^2*t^10 + 28560*ep^4*mtt^5*mWW^2*t^10 + 14400*ep^5*mtt^5*mWW^2*t^10 - 640*ep*mtt^4*mWW^3*t^10 - 6080*ep^2*mtt^4*mWW^3*t^10 - 20320*ep^3*mtt^4*mWW^3*t^10 - 28560*ep^4*mtt^4*mWW^3*t^10 - 14400*ep^5*mtt^4*mWW^3*t^10 + 320*ep*mtt^3*mWW^4*t^10 + 3040*ep^2*mtt^3*mWW^4*t^10 + 10160*ep^3*mtt^3*mWW^4*t^10 + 14280*ep^4*mtt^3*mWW^4*t^10 + 7200*ep^5*mtt^3*mWW^4*t^10 - 64*ep*mtt^2*mWW^5*t^10 - 608*ep^2*mtt^2*mWW^5*t^10 - 2032*ep^3*mtt^2*mWW^5*t^10 - 2856*ep^4*mtt^2*mWW^5*t^10 - 1440*ep^5*mtt^2*mWW^5*t^10 - 64*ep*mtt^6*s*t^10 - 608*ep^2*mtt^6*s*t^10 - 2032*ep^3*mtt^6*s*t^10 - 2856*ep^4*mtt^6*s*t^10 - 1440*ep^5*mtt^6*s*t^10 - 64*mtt^5*mWW*s*t^10 - 128*ep*mtt^5*mWW*s*t^10 + 2528*ep^2*mtt^5*mWW*s*t^10 + 12384*ep^3*mtt^5*mWW*s*t^10 + 19980*ep^4*mtt^5*mWW*s*t^10 + 10800*ep^5*mtt^5*mWW*s*t^10 + 256*mtt^4*mWW^2*s*t^10 + 1056*ep*mtt^4*mWW^2*s*t^10 - 4944*ep^2*mtt^4*mWW^2*s*t^10 - 32264*ep^3*mtt^4*mWW^2*s*t^10 - 55644*ep^4*mtt^4*mWW^2*s*t^10 - 30960*ep^5*mtt^4*mWW^2*s*t^10 - 384*mtt^3*mWW^3*s*t^10 - 1664*ep*mtt^3*mWW^3*s*t^10 + 6656*ep^2*mtt^3*mWW^3*s*t^10 + 45856*ep^3*mtt^3*mWW^3*s*t^10 + 79896*ep^4*mtt^3*mWW^3*s*t^10 + 44640*ep^5*mtt^3*mWW^3*s*t^10 + 256*mtt^2*mWW^4*s*t^10 + 896*ep*mtt^2*mWW^4*s*t^10 - 6464*ep^2*mtt^2*mWW^4*s*t^10 - 37344*ep^3*mtt^2*mWW^4*s*t^10 - 62784*ep^4*mtt^2*mWW^4*s*t^10 - 34560*ep^5*mtt^2*mWW^4*s*t^10 - 64*mtt*mWW^5*s*t^10 + 3744*ep^2*mtt*mWW^5*s*t^10 + 16448*ep^3*mtt*mWW^5*s*t^10 + 25692*ep^4*mtt*mWW^5*s*t^10 + 13680*ep^5*mtt*mWW^5*s*t^10 - 96*ep*mWW^6*s*t^10 - 912*ep^2*mWW^6*s*t^10 - 3048*ep^3*mWW^6*s*t^10 - 4284*ep^4*mWW^6*s*t^10 - 2160*ep^5*mWW^6*s*t^10 - 256*ep*mtt^5*s^2*t^10 - 1216*ep^2*mtt^5*s^2*t^10 + 384*ep^3*mtt^5*s^2*t^10 + 5904*ep^4*mtt^5*s^2*t^10 + 5184*ep^5*mtt^5*s^2*t^10 + 128*mtt^4*mWW*s^2*t^10 + 1472*ep*mtt^4*mWW*s^2*t^10 + 3328*ep^2*mtt^4*mWW*s^2*t^10 - 8336*ep^3*mtt^4*mWW*s^2*t^10 - 30840*ep^4*mtt^4*mWW*s^2*t^10 - 22752*ep^5*mtt^4*mWW*s^2*t^10 - 384*mtt^3*mWW^2*s^2*t^10 - 2752*ep*mtt^3*mWW^2*s^2*t^10 - 1504*ep^2*mtt^3*mWW^2*s^2*t^10 + 26544*ep^3*mtt^3*mWW^2*s^2*t^10 + 62352*ep^4*mtt^3*mWW^2*s^2*t^10 + 39744*ep^5*mtt^3*mWW^2*s^2*t^10 + 384*mtt^2*mWW^3*s^2*t^10 + 1984*ep*mtt^2*mWW^3*s^2*t^10 - 3296*ep^2*mtt^2*mWW^3*s^2*t^10 - 33456*ep^3*mtt^2*mWW^3*s^2*t^10 - 61056*ep^4*mtt^2*mWW^3*s^2*t^10 - 34560*ep^5*mtt^2*mWW^3*s^2*t^10 - 128*mtt*mWW^4*s^2*t^10 - 320*ep*mtt*mWW^4*s^2*t^10 + 3872*ep^2*mtt*mWW^4*s^2*t^10 + 18704*ep^3*mtt*mWW^4*s^2*t^10 + 28896*ep^4*mtt*mWW^4*s^2*t^10 + 14976*ep^5*mtt*mWW^4*s^2*t^10 - 128*ep*mWW^5*s^2*t^10 - 1184*ep^2*mWW^5*s^2*t^10 - 3840*ep^3*mWW^5*s^2*t^10 - 5256*ep^4*mWW^5*s^2*t^10 - 2592*ep^5*mWW^5*s^2*t^10 + 448*ep*mtt^4*s^3*t^10 + 1824*ep^2*mtt^4*s^3*t^10 - 2800*ep^3*mtt^4*s^3*t^10 - 14664*ep^4*mtt^4*s^3*t^10 - 11808*ep^5*mtt^4*s^3*t^10 - 64*mtt^3*mWW*s^3*t^10 - 1152*ep*mtt^3*mWW*s^3*t^10 - 3296*ep^2*mtt^3*mWW*s^3*t^10 + 7200*ep^3*mtt^3*mWW*s^3*t^10 + 29916*ep^4*mtt^3*mWW*s^3*t^10 + 22896*ep^5*mtt^3*mWW*s^3*t^10 + 128*mtt^2*mWW^2*s^3*t^10 + 928*ep*mtt^2*mWW^2*s^3*t^10 + 880*ep^2*mtt^2*mWW^2*s^3*t^10 - 6568*ep^3*mtt^2*mWW^2*s^3*t^10 - 16356*ep^4*mtt^2*mWW^2*s^3*t^10 - 10512*ep^5*mtt^2*mWW^2*s^3*t^10 - 64*mtt*mWW^3*s^3*t^10 - 192*ep*mtt*mWW^3*s^3*t^10 + 832*ep^2*mtt*mWW^3*s^3*t^10 + 2736*ep^3*mtt*mWW^3*s^3*t^10 + 1620*ep^4*mtt*mWW^3*s^3*t^10 - 432*ep^5*mtt*mWW^3*s^3*t^10 - 32*ep*mWW^4*s^3*t^10 - 240*ep^2*mWW^4*s^3*t^10 - 568*ep^3*mWW^4*s^3*t^10 - 516*ep^4*mWW^4*s^3*t^10 - 144*ep^5*mWW^4*s^3*t^10 - 192*ep*mtt^3*s^4*t^10 - 608*ep^2*mtt^3*s^4*t^10 + 2416*ep^3*mtt^3*s^4*t^10 + 8760*ep^4*mtt^3*s^4*t^10 + 6624*ep^5*mtt^3*s^4*t^10 + 128*ep*mtt^2*mWW*s^4*t^10 + 480*ep^2*mtt^2*mWW*s^4*t^10 - 1088*ep^3*mtt^2*mWW*s^4*t^10 - 4776*ep^4*mtt^2*mWW*s^4*t^10 - 3744*ep^5*mtt^2*mWW*s^4*t^10 + 64*ep*mtt*mWW^2*s^4*t^10 + 96*ep^2*mtt*mWW^2*s^4*t^10 - 1552*ep^3*mtt*mWW^2*s^4*t^10 - 4440*ep^4*mtt*mWW^2*s^4*t^10 - 3168*ep^5*mtt*mWW^2*s^4*t^10 + 32*ep^2*mWW^3*s^4*t^10 + 224*ep^3*mWW^3*s^4*t^10 + 456*ep^4*mWW^3*s^4*t^10 + 288*ep^5*mWW^3*s^4*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^3*mWW^3*(mtt - s)^2*(mtt - mWW - s)^2*s*(mtt - t)*(mWW - t)^3*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 2*mWW - s)*(30*ep*mtt^7*mWW^6*s^3 + 200*ep^2*mtt^7*mWW^6*s^3 + 370*ep^3*mtt^7*mWW^6*s^3 + 200*ep^4*mtt^7*mWW^6*s^3 - 206*ep*mtt^6*mWW^7*s^3 - 1560*ep^2*mtt^6*mWW^7*s^3 - 3234*ep^3*mtt^6*mWW^7*s^3 - 2000*ep^4*mtt^6*mWW^7*s^3 + 520*ep*mtt^5*mWW^8*s^3 + 4304*ep^2*mtt^5*mWW^8*s^3 + 9472*ep^3*mtt^5*mWW^8*s^3 + 6192*ep^4*mtt^5*mWW^8*s^3 - 636*ep*mtt^4*mWW^9*s^3 - 5680*ep^2*mtt^4*mWW^9*s^3 - 13028*ep^3*mtt^4*mWW^9*s^3 - 8800*ep^4*mtt^4*mWW^9*s^3 + 398*ep*mtt^3*mWW^10*s^3 + 3816*ep^2*mtt^3*mWW^10*s^3 + 9042*ep^3*mtt^3*mWW^10*s^3 + 6248*ep^4*mtt^3*mWW^10*s^3 - 118*ep*mtt^2*mWW^11*s^3 - 1208*ep^2*mtt^2*mWW^11*s^3 - 2938*ep^3*mtt^2*mWW^11*s^3 - 2064*ep^4*mtt^2*mWW^11*s^3 + 12*ep*mtt*mWW^12*s^3 + 128*ep^2*mtt*mWW^12*s^3 + 316*ep^3*mtt*mWW^12*s^3 + 224*ep^4*mtt*mWW^12*s^3 - 150*ep*mtt^6*mWW^6*s^4 - 1000*ep^2*mtt^6*mWW^6*s^4 - 1850*ep^3*mtt^6*mWW^6*s^4 - 1000*ep^4*mtt^6*mWW^6*s^4 + 810*ep*mtt^5*mWW^7*s^4 + 6020*ep^2*mtt^5*mWW^7*s^4 + 12250*ep^3*mtt^5*mWW^7*s^4 + 7400*ep^4*mtt^5*mWW^7*s^4 - 1546*ep*mtt^4*mWW^8*s^4 - 12564*ep^2*mtt^4*mWW^8*s^4 - 27066*ep^3*mtt^4*mWW^8*s^4 - 17200*ep^4*mtt^4*mWW^8*s^4 + 1328*ep*mtt^3*mWW^9*s^4 + 11800*ep^2*mtt^3*mWW^9*s^4 + 26528*ep^3*mtt^3*mWW^9*s^4 + 17352*ep^4*mtt^3*mWW^9*s^4 - 510*ep*mtt^2*mWW^10*s^4 - 5024*ep^2*mtt^2*mWW^10*s^4 - 11698*ep^3*mtt^2*mWW^10*s^4 - 7760*ep^4*mtt^2*mWW^10*s^4 + 70*ep*mtt*mWW^11*s^4 + 804*ep^2*mtt*mWW^11*s^4 + 1926*ep^3*mtt*mWW^11*s^4 + 1264*ep^4*mtt*mWW^11*s^4 - 2*ep*mWW^12*s^4 - 36*ep^2*mWW^12*s^4 - 90*ep^3*mWW^12*s^4 - 56*ep^4*mWW^12*s^4 + 300*ep*mtt^5*mWW^6*s^5 + 2000*ep^2*mtt^5*mWW^6*s^5 + 3700*ep^3*mtt^5*mWW^6*s^5 + 2000*ep^4*mtt^5*mWW^6*s^5 - 1210*ep*mtt^4*mWW^7*s^5 - 8860*ep^2*mtt^4*mWW^7*s^5 - 17690*ep^3*mtt^4*mWW^7*s^5 - 10400*ep^4*mtt^4*mWW^7*s^5 + 1610*ep*mtt^3*mWW^8*s^5 + 13032*ep^2*mtt^3*mWW^8*s^5 + 27510*ep^3*mtt^3*mWW^8*s^5 + 16880*ep^4*mtt^3*mWW^8*s^5 - 846*ep*mtt^2*mWW^9*s^5 - 7808*ep^2*mtt^2*mWW^9*s^5 - 17314*ep^3*mtt^2*mWW^9*s^5 - 10856*ep^4*mtt^2*mWW^9*s^5 + 154*ep*mtt*mWW^10*s^5 + 1768*ep^2*mtt*mWW^10*s^5 + 4118*ep^3*mtt*mWW^10*s^5 + 2576*ep^4*mtt*mWW^10*s^5 - 8*ep*mWW^11*s^5 - 132*ep^2*mWW^11*s^5 - 324*ep^3*mWW^11*s^5 - 200*ep^4*mWW^11*s^5 - 300*ep*mtt^4*mWW^6*s^6 - 2000*ep^2*mtt^4*mWW^6*s^6 - 3700*ep^3*mtt^4*mWW^6*s^6 - 2000*ep^4*mtt^4*mWW^6*s^6 + 830*ep*mtt^3*mWW^7*s^6 + 6060*ep^2*mtt^3*mWW^7*s^6 + 11910*ep^3*mtt^3*mWW^7*s^6 + 6800*ep^4*mtt^3*mWW^7*s^6 - 664*ep*mtt^2*mWW^8*s^6 - 5612*ep^2*mtt^2*mWW^8*s^6 - 11764*ep^3*mtt^2*mWW^8*s^6 - 6960*ep^4*mtt^2*mWW^8*s^6 + 162*ep*mtt*mWW^9*s^6 + 1796*ep^2*mtt*mWW^9*s^6 + 4066*ep^3*mtt*mWW^9*s^6 + 2456*ep^4*mtt*mWW^9*s^6 - 12*ep*mWW^10*s^6 - 180*ep^2*mWW^10*s^6 - 432*ep^3*mWW^10*s^6 - 264*ep^4*mWW^10*s^6 + 150*ep*mtt^3*mWW^6*s^7 + 1000*ep^2*mtt^3*mWW^6*s^7 + 1850*ep^3*mtt^3*mWW^6*s^7 + 1000*ep^4*mtt^3*mWW^6*s^7 - 240*ep*mtt^2*mWW^7*s^7 - 1820*ep^2*mtt^2*mWW^7*s^7 - 3580*ep^3*mtt^2*mWW^7*s^7 - 2000*ep^4*mtt^2*mWW^7*s^7 + 82*ep*mtt*mWW^8*s^7 + 864*ep^2*mtt*mWW^8*s^7 + 1902*ep^3*mtt*mWW^8*s^7 + 1120*ep^4*mtt*mWW^8*s^7 - 8*ep*mWW^9*s^7 - 108*ep^2*mWW^9*s^7 - 252*ep^3*mWW^9*s^7 - 152*ep^4*mWW^9*s^7 - 30*ep*mtt^2*mWW^6*s^8 - 200*ep^2*mtt^2*mWW^6*s^8 - 370*ep^3*mtt^2*mWW^6*s^8 - 200*ep^4*mtt^2*mWW^6*s^8 + 16*ep*mtt*mWW^7*s^8 + 160*ep^2*mtt*mWW^7*s^8 + 344*ep^3*mtt*mWW^7*s^8 + 200*ep^4*mtt*mWW^7*s^8 - 2*ep*mWW^8*s^8 - 24*ep^2*mWW^8*s^8 - 54*ep^3*mWW^8*s^8 - 32*ep^4*mWW^8*s^8 + 12*mtt^12*mWW^3*t + 176*ep*mtt^12*mWW^3*t + 860*ep^2*mtt^12*mWW^3*t + 1672*ep^3*mtt^12*mWW^3*t + 1120*ep^4*mtt^12*mWW^3*t - 68*mtt^11*mWW^4*t - 1024*ep*mtt^11*mWW^4*t - 5116*ep^2*mtt^11*mWW^4*t - 10176*ep^3*mtt^11*mWW^4*t - 6976*ep^4*mtt^11*mWW^4*t + 156*mtt^10*mWW^5*t + 2392*ep*mtt^10*mWW^5*t + 12204*ep^2*mtt^10*mWW^5*t + 24928*ep^3*mtt^10*mWW^5*t + 17600*ep^4*mtt^10*mWW^5*t - 180*mtt^9*mWW^6*t - 2792*ep*mtt^9*mWW^6*t - 14588*ep^2*mtt^9*mWW^6*t - 30888*ep^3*mtt^9*mWW^6*t - 22752*ep^4*mtt^9*mWW^6*t + 100*mtt^8*mWW^7*t + 1568*ep*mtt^8*mWW^7*t + 8532*ep^2*mtt^8*mWW^7*t + 19272*ep^3*mtt^8*mWW^7*t + 15328*ep^4*mtt^8*mWW^7*t - 12*mtt^7*mWW^8*t - 208*ep*mtt^7*mWW^8*t - 1428*ep^2*mtt^7*mWW^8*t - 4240*ep^3*mtt^7*mWW^8*t - 4352*ep^4*mtt^7*mWW^8*t - 12*mtt^6*mWW^9*t - 168*ep*mtt^6*mWW^9*t - 732*ep^2*mtt^6*mWW^9*t - 1072*ep^3*mtt^6*mWW^9*t - 256*ep^4*mtt^6*mWW^9*t + 4*mtt^5*mWW^10*t + 56*ep*mtt^5*mWW^10*t + 268*ep^2*mtt^5*mWW^10*t + 504*ep^3*mtt^5*mWW^10*t + 288*ep^4*mtt^5*mWW^10*t - 60*mtt^11*mWW^3*s*t - 952*ep*mtt^11*mWW^3*s*t - 4852*ep^2*mtt^11*mWW^3*s*t - 9656*ep^3*mtt^11*mWW^3*s*t - 6560*ep^4*mtt^11*mWW^3*s*t + 286*mtt^10*mWW^4*s*t + 4784*ep*mtt^10*mWW^4*s*t + 25234*ep^2*mtt^10*mWW^4*s*t + 51728*ep^3*mtt^10*mWW^4*s*t + 36128*ep^4*mtt^10*mWW^4*s*t - 510*mtt^9*mWW^5*s*t - 9148*ep*mtt^9*mWW^5*s*t - 50510*ep^2*mtt^9*mWW^5*s*t - 107920*ep^3*mtt^9*mWW^5*s*t - 78432*ep^4*mtt^9*mWW^5*s*t + 366*mtt^8*mWW^6*s*t + 7604*ep*mtt^8*mWW^6*s*t + 45794*ep^2*mtt^8*mWW^6*s*t + 105500*ep^3*mtt^8*mWW^6*s*t + 82256*ep^4*mtt^8*mWW^6*s*t + 10*mtt^7*mWW^7*s*t - 1336*ep*mtt^7*mWW^7*s*t - 13022*ep^2*mtt^7*mWW^7*s*t - 39500*ep^3*mtt^7*mWW^7*s*t - 37712*ep^4*mtt^7*mWW^7*s*t - 150*mtt^6*mWW^8*s*t - 1832*ep*mtt^6*mWW^8*s*t - 6922*ep^2*mtt^6*mWW^8*s*t - 7976*ep^3*mtt^6*mWW^8*s*t + 54*mtt^5*mWW^9*s*t + 884*ep*mtt^5*mWW^9*s*t + 4550*ep^2*mtt^5*mWW^9*s*t + 8808*ep^3*mtt^5*mWW^9*s*t + 5184*ep^4*mtt^5*mWW^9*s*t + 10*mtt^4*mWW^10*s*t + 68*ep*mtt^4*mWW^10*s*t + 22*ep^2*mtt^4*mWW^10*s*t - 516*ep^3*mtt^4*mWW^10*s*t - 624*ep^4*mtt^4*mWW^10*s*t - 6*mtt^3*mWW^11*s*t - 72*ep*mtt^3*mWW^11*s*t - 294*ep^2*mtt^3*mWW^11*s*t - 468*ep^3*mtt^3*mWW^11*s*t - 240*ep^4*mtt^3*mWW^11*s*t + 84*mtt^10*mWW^3*s^2*t + 1736*ep*mtt^10*mWW^3*s^2*t + 9884*ep^2*mtt^10*mWW^3*s^2*t + 20776*ep^3*mtt^10*mWW^3*s^2*t + 14560*ep^4*mtt^10*mWW^3*s^2*t - 236*mtt^9*mWW^4*s^2*t - 6588*ep*mtt^9*mWW^4*s^2*t - 41384*ep^2*mtt^9*mWW^4*s^2*t - 92064*ep^3*mtt^9*mWW^4*s^2*t - 67328*ep^4*mtt^9*mWW^4*s^2*t - 40*mtt^8*mWW^5*s^2*t + 6942*ep*mtt^8*mWW^5*s^2*t + 57208*ep^2*mtt^8*mWW^5*s^2*t + 143698*ep^3*mtt^8*mWW^5*s^2*t + 113992*ep^4*mtt^8*mWW^5*s^2*t + 832*mtt^7*mWW^6*s^2*t + 3028*ep*mtt^7*mWW^6*s^2*t - 14872*ep^2*mtt^7*mWW^6*s^2*t - 73756*ep^3*mtt^7*mWW^6*s^2*t - 76272*ep^4*mtt^7*mWW^6*s^2*t - 1132*mtt^6*mWW^7*s^2*t - 10470*ep*mtt^6*mWW^7*s^2*t - 30944*ep^2*mtt^6*mWW^7*s^2*t - 28238*ep^3*mtt^6*mWW^7*s^2*t + 1864*ep^4*mtt^6*mWW^7*s^2*t + 564*mtt^5*mWW^8*s^2*t + 6048*ep*mtt^5*mWW^8*s^2*t + 22720*ep^2*mtt^5*mWW^8*s^2*t + 34140*ep^3*mtt^5*mWW^8*s^2*t + 15728*ep^4*mtt^5*mWW^8*s^2*t - 16*mtt^4*mWW^9*s^2*t - 14*ep*mtt^4*mWW^9*s^2*t + 280*ep^2*mtt^4*mWW^9*s^2*t + 454*ep^3*mtt^4*mWW^9*s^2*t + 536*ep^4*mtt^4*mWW^9*s^2*t - 72*mtt^3*mWW^10*s^2*t - 780*ep*mtt^3*mWW^10*s^2*t - 3080*ep^2*mtt^3*mWW^10*s^2*t - 5284*ep^3*mtt^3*mWW^10*s^2*t - 3344*ep^4*mtt^3*mWW^10*s^2*t + 16*mtt^2*mWW^11*s^2*t + 78*ep*mtt^2*mWW^11*s^2*t + 52*ep^2*mtt^2*mWW^11*s^2*t + 14*ep^3*mtt^2*mWW^11*s^2*t + 120*ep^4*mtt^2*mWW^11*s^2*t + 20*ep*mtt*mWW^12*s^2*t + 136*ep^2*mtt*mWW^12*s^2*t + 260*ep^3*mtt*mWW^12*s^2*t + 144*ep^4*mtt*mWW^12*s^2*t + 84*mtt^9*mWW^3*s^3*t - 280*ep*mtt^9*mWW^3*s^3*t - 5572*ep^2*mtt^9*mWW^3*s^3*t - 15512*ep^3*mtt^9*mWW^3*s^3*t - 12320*ep^4*mtt^9*mWW^3*s^3*t - 782*mtt^8*mWW^4*s^3*t - 3592*ep*mtt^8*mWW^4*s^3*t + 4886*ep^2*mtt^8*mWW^4*s^3*t + 35952*ep^3*mtt^8*mWW^4*s^3*t + 35936*ep^4*mtt^8*mWW^4*s^3*t + 2418*mtt^7*mWW^5*s^3*t + 19040*ep*mtt^7*mWW^5*s^3*t + 45366*ep^2*mtt^7*mWW^5*s^3*t + 29536*ep^3*mtt^7*mWW^5*s^3*t - 8160*ep^4*mtt^7*mWW^5*s^3*t - 3490*mtt^6*mWW^6*s^3*t - 33080*ep*mtt^6*mWW^6*s^3*t - 108138*ep^2*mtt^6*mWW^6*s^3*t - 143964*ep^3*mtt^6*mWW^6*s^3*t - 64288*ep^4*mtt^6*mWW^6*s^3*t + 2450*mtt^5*mWW^7*s^3*t + 24222*ep*mtt^5*mWW^7*s^3*t + 82186*ep^2*mtt^5*mWW^7*s^3*t + 118302*ep^3*mtt^5*mWW^7*s^3*t + 61032*ep^4*mtt^5*mWW^7*s^3*t - 610*mtt^4*mWW^8*s^3*t - 4904*ep*mtt^4*mWW^8*s^3*t - 8914*ep^2*mtt^4*mWW^8*s^3*t - 2684*ep^3*mtt^4*mWW^8*s^3*t + 2392*ep^4*mtt^4*mWW^8*s^3*t - 170*mtt^3*mWW^9*s^3*t - 2180*ep*mtt^3*mWW^9*s^3*t - 12230*ep^2*mtt^3*mWW^9*s^3*t - 25996*ep^3*mtt^3*mWW^9*s^3*t - 17816*ep^4*mtt^3*mWW^9*s^3*t + 114*mtt^2*mWW^10*s^3*t + 696*ep*mtt^2*mWW^10*s^3*t + 1026*ep^2*mtt^2*mWW^10*s^3*t + 1212*ep^3*mtt^2*mWW^10*s^3*t + 1320*ep^4*mtt^2*mWW^10*s^3*t - 14*mtt*mWW^11*s^3*t + 110*ep*mtt*mWW^11*s^3*t + 1690*ep^2*mtt*mWW^11*s^3*t + 3814*ep^3*mtt*mWW^11*s^3*t + 2320*ep^4*mtt*mWW^11*s^3*t - 32*ep*mWW^12*s^3*t - 300*ep^2*mWW^12*s^3*t - 660*ep^3*mWW^12*s^3*t - 416*ep^4*mWW^12*s^3*t - 420*mtt^8*mWW^3*s^4*t - 3640*ep*mtt^8*mWW^3*s^4*t - 10780*ep^2*mtt^8*mWW^3*s^4*t - 13160*ep^3*mtt^8*mWW^3*s^4*t - 5600*ep^4*mtt^8*mWW^3*s^4*t + 2200*mtt^7*mWW^4*s^4*t + 21020*ep*mtt^7*mWW^4*s^4*t + 71260*ep^2*mtt^7*mWW^4*s^4*t + 103040*ep^3*mtt^7*mWW^4*s^4*t + 54080*ep^4*mtt^7*mWW^4*s^4*t - 4560*mtt^6*mWW^5*s^4*t - 46590*ep*mtt^6*mWW^5*s^4*t - 171380*ep^2*mtt^6*mWW^5*s^4*t - 270910*ep^3*mtt^6*mWW^5*s^4*t - 155960*ep^4*mtt^6*mWW^5*s^4*t + 4616*mtt^5*mWW^6*s^4*t + 47730*ep*mtt^5*mWW^6*s^4*t + 177288*ep^2*mtt^5*mWW^6*s^4*t + 288726*ep^3*mtt^5*mWW^6*s^4*t + 174760*ep^4*mtt^5*mWW^6*s^4*t - 2128*mtt^4*mWW^7*s^4*t - 19988*ep*mtt^4*mWW^7*s^4*t - 61504*ep^2*mtt^4*mWW^7*s^4*t - 89860*ep^3*mtt^4*mWW^7*s^4*t - 56728*ep^4*mtt^4*mWW^7*s^4*t + 104*mtt^3*mWW^8*s^4*t - 372*ep*mtt^3*mWW^8*s^4*t - 14240*ep^2*mtt^3*mWW^8*s^4*t - 36628*ep^3*mtt^3*mWW^8*s^4*t - 22144*ep^4*mtt^3*mWW^8*s^4*t + 256*mtt^2*mWW^9*s^4*t + 2038*ep*mtt^2*mWW^9*s^4*t + 8000*ep^2*mtt^2*mWW^9*s^4*t + 14954*ep^3*mtt^2*mWW^9*s^4*t + 9048*ep^4*mtt^2*mWW^9*s^4*t - 72*mtt*mWW^10*s^4*t - 138*ep*mtt*mWW^10*s^4*t + 2076*ep^2*mtt*mWW^10*s^4*t + 5454*ep^3*mtt*mWW^10*s^4*t + 3576*ep^4*mtt*mWW^10*s^4*t + 4*mWW^11*s^4*t - 60*ep*mWW^11*s^4*t - 720*ep^2*mWW^11*s^4*t - 1616*ep^3*mWW^11*s^4*t - 1032*ep^4*mWW^11*s^4*t + 588*mtt^7*mWW^3*s^5*t + 6104*ep*mtt^7*mWW^3*s^5*t + 22820*ep^2*mtt^7*mWW^3*s^5*t + 36568*ep^3*mtt^7*mWW^3*s^5*t + 21280*ep^4*mtt^7*mWW^3*s^5*t - 2462*mtt^6*mWW^4*s^5*t - 26496*ep*mtt^6*mWW^4*s^5*t - 102914*ep^2*mtt^6*mWW^4*s^5*t - 171024*ep^3*mtt^6*mWW^4*s^5*t - 102944*ep^4*mtt^6*mWW^4*s^5*t + 3974*mtt^5*mWW^5*s^5*t + 43348*ep*mtt^5*mWW^5*s^5*t + 172126*ep^2*mtt^5*mWW^5*s^5*t + 295552*ep^3*mtt^5*mWW^5*s^5*t + 185120*ep^4*mtt^5*mWW^5*s^5*t - 2934*mtt^4*mWW^6*s^5*t - 30354*ep*mtt^4*mWW^6*s^5*t - 114390*ep^2*mtt^4*mWW^6*s^5*t - 197754*ep^3*mtt^4*mWW^6*s^5*t - 131448*ep^4*mtt^4*mWW^6*s^5*t + 750*mtt^3*mWW^7*s^5*t + 6086*ep*mtt^3*mWW^7*s^5*t + 11738*ep^2*mtt^3*mWW^7*s^5*t + 15082*ep^3*mtt^3*mWW^7*s^5*t + 17368*ep^4*mtt^3*mWW^7*s^5*t + 204*mtt^2*mWW^8*s^5*t + 2128*ep*mtt^2*mWW^8*s^5*t + 13036*ep^2*mtt^2*mWW^8*s^5*t + 25088*ep^3*mtt^2*mWW^8*s^5*t + 11960*ep^4*mtt^2*mWW^8*s^5*t - 136*mtt*mWW^9*s^5*t - 858*ep*mtt*mWW^9*s^5*t - 2228*ep^2*mtt*mWW^9*s^5*t - 2978*ep^3*mtt*mWW^9*s^5*t - 944*ep^4*mtt*mWW^9*s^5*t + 16*mWW^10*s^5*t + 58*ep*mWW^10*s^5*t - 124*ep^2*mWW^10*s^5*t - 454*ep^3*mWW^10*s^5*t - 360*ep^4*mWW^10*s^5*t - 420*mtt^6*mWW^3*s^6*t - 4648*ep*mtt^6*mWW^3*s^6*t - 18508*ep^2*mtt^6*mWW^3*s^6*t - 31304*ep^3*mtt^6*mWW^3*s^6*t - 19040*ep^4*mtt^6*mWW^3*s^6*t + 1444*mtt^5*mWW^4*s^6*t + 16316*ep*mtt^5*mWW^4*s^6*t + 66416*ep^2*mtt^5*mWW^4*s^6*t + 114912*ep^3*mtt^5*mWW^4*s^6*t + 71552*ep^4*mtt^5*mWW^4*s^6*t - 1800*mtt^4*mWW^5*s^6*t - 19902*ep*mtt^4*mWW^5*s^6*t - 80880*ep^2*mtt^4*mWW^5*s^6*t - 143690*ep^3*mtt^4*mWW^5*s^6*t - 93608*ep^4*mtt^4*mWW^5*s^6*t + 880*mtt^3*mWW^6*s^6*t + 8554*ep*mtt^3*mWW^6*s^6*t + 30692*ep^2*mtt^3*mWW^6*s^6*t + 56250*ep^3*mtt^3*mWW^6*s^6*t + 42424*ep^4*mtt^3*mWW^6*s^6*t - 12*mtt^2*mWW^7*s^6*t + 340*ep*mtt^2*mWW^7*s^6*t + 5644*ep^2*mtt^2*mWW^7*s^6*t + 9892*ep^3*mtt^2*mWW^7*s^6*t + 1192*ep^4*mtt^2*mWW^7*s^6*t - 116*mtt*mWW^8*s^6*t - 1034*ep*mtt*mWW^8*s^6*t - 5116*ep^2*mtt*mWW^8*s^6*t - 9294*ep^3*mtt*mWW^8*s^6*t - 4472*ep^4*mtt*mWW^8*s^6*t + 24*mWW^9*s^6*t + 214*ep*mWW^9*s^6*t + 936*ep^2*mWW^9*s^6*t + 1698*ep^3*mWW^9*s^6*t + 928*ep^4*mWW^9*s^6*t + 156*mtt^5*mWW^3*s^7*t + 1784*ep*mtt^5*mWW^3*s^7*t + 7316*ep^2*mtt^5*mWW^3*s^7*t + 12664*ep^3*mtt^5*mWW^3*s^7*t + 7840*ep^4*mtt^5*mWW^3*s^7*t - 434*mtt^4*mWW^4*s^7*t - 5032*ep*mtt^4*mWW^4*s^7*t - 20966*ep^2*mtt^4*mWW^4*s^7*t - 36976*ep^3*mtt^4*mWW^4*s^7*t - 23392*ep^4*mtt^4*mWW^4*s^7*t + 390*mtt^3*mWW^5*s^7*t + 4168*ep*mtt^3*mWW^5*s^7*t + 16762*ep^2*mtt^3*mWW^5*s^7*t + 30512*ep^3*mtt^3*mWW^5*s^7*t + 20768*ep^4*mtt^3*mWW^5*s^7*t - 86*mtt^2*mWW^6*s^7*t - 626*ep*mtt^2*mWW^6*s^7*t - 1298*ep^2*mtt^2*mWW^6*s^7*t - 3182*ep^3*mtt^2*mWW^6*s^7*t - 4248*ep^4*mtt^2*mWW^6*s^7*t - 42*mtt*mWW^7*s^7*t - 468*ep*mtt*mWW^7*s^7*t - 2854*ep^2*mtt*mWW^7*s^7*t - 5348*ep^3*mtt*mWW^7*s^7*t - 2560*ep^4*mtt*mWW^7*s^7*t + 16*mWW^8*s^7*t + 174*ep*mWW^8*s^7*t + 864*ep^2*mWW^8*s^7*t + 1594*ep^3*mWW^8*s^7*t + 888*ep^4*mWW^8*s^7*t - 24*mtt^4*mWW^3*s^8*t - 280*ep*mtt^4*mWW^3*s^8*t - 1168*ep^2*mtt^4*mWW^3*s^8*t - 2048*ep^3*mtt^4*mWW^3*s^8*t - 1280*ep^4*mtt^4*mWW^3*s^8*t + 52*mtt^3*mWW^4*s^8*t + 612*ep*mtt^3*mWW^4*s^8*t + 2584*ep^2*mtt^3*mWW^4*s^8*t + 4608*ep^3*mtt^3*mWW^4*s^8*t + 2944*ep^4*mtt^3*mWW^4*s^8*t - 28*mtt^2*mWW^5*s^8*t - 250*ep*mtt^2*mWW^5*s^8*t - 896*ep^2*mtt^2*mWW^5*s^8*t - 1706*ep^3*mtt^2*mWW^5*s^8*t - 1320*ep^4*mtt^2*mWW^5*s^8*t - 4*mtt*mWW^6*s^8*t - 64*ep*mtt*mWW^6*s^8*t - 488*ep^2*mtt*mWW^6*s^8*t - 932*ep^3*mtt*mWW^6*s^8*t - 432*ep^4*mtt*mWW^6*s^8*t + 4*mWW^7*s^8*t + 46*ep*mWW^7*s^8*t + 224*ep^2*mWW^7*s^8*t + 398*ep^3*mWW^7*s^8*t + 216*ep^4*mWW^7*s^8*t + 12*mtt^12*mWW^2*t^2 + 104*ep*mtt^12*mWW^2*t^2 + 308*ep^2*mtt^12*mWW^2*t^2 + 376*ep^3*mtt^12*mWW^2*t^2 + 160*ep^4*mtt^12*mWW^2*t^2 - 192*mtt^11*mWW^3*t^2 - 2192*ep*mtt^11*mWW^3*t^2 - 8888*ep^2*mtt^11*mWW^3*t^2 - 15016*ep^3*mtt^11*mWW^3*t^2 - 8992*ep^4*mtt^11*mWW^3*t^2 + 912*mtt^10*mWW^4*t^2 + 11242*ep*mtt^10*mWW^4*t^2 + 48632*ep^2*mtt^10*mWW^4*t^2 + 86550*ep^3*mtt^10*mWW^4*t^2 + 54104*ep^4*mtt^10*mWW^4*t^2 - 2048*mtt^9*mWW^5*t^2 - 26070*ep*mtt^9*mWW^5*t^2 - 116172*ep^2*mtt^9*mWW^5*t^2 - 212862*ep^3*mtt^9*mWW^5*t^2 - 136888*ep^4*mtt^9*mWW^5*t^2 + 2440*mtt^8*mWW^6*t^2 + 31488*ep*mtt^8*mWW^6*t^2 + 143128*ep^2*mtt^8*mWW^6*t^2 + 269600*ep^3*mtt^8*mWW^6*t^2 + 178944*ep^4*mtt^8*mWW^6*t^2 - 1472*mtt^7*mWW^7*t^2 - 19196*ep*mtt^7*mWW^7*t^2 - 89600*ep^2*mtt^7*mWW^7*t^2 - 176276*ep^3*mtt^7*mWW^7*t^2 - 123216*ep^4*mtt^7*mWW^7*t^2 + 272*mtt^6*mWW^8*t^2 + 3850*ep*mtt^6*mWW^8*t^2 + 20296*ep^2*mtt^6*mWW^8*t^2 + 46406*ep^3*mtt^6*mWW^8*t^2 + 37656*ep^4*mtt^6*mWW^8*t^2 + 128*mtt^5*mWW^9*t^2 + 1346*ep*mtt^5*mWW^9*t^2 + 4516*ep^2*mtt^5*mWW^9*t^2 + 4730*ep^3*mtt^5*mWW^9*t^2 + 40*ep^4*mtt^5*mWW^9*t^2 - 52*mtt^4*mWW^10*t^2 - 572*ep*mtt^4*mWW^10*t^2 - 2220*ep^2*mtt^4*mWW^10*t^2 - 3508*ep^3*mtt^4*mWW^10*t^2 - 1808*ep^4*mtt^4*mWW^10*t^2 - 60*mtt^11*mWW^2*s*t^2 - 448*ep*mtt^11*mWW^2*s*t^2 - 988*ep^2*mtt^11*mWW^2*s*t^2 - 584*ep^3*mtt^11*mWW^2*s*t^2 + 160*ep^4*mtt^11*mWW^2*s*t^2 + 810*mtt^10*mWW^3*s*t^2 + 9312*ep*mtt^10*mWW^3*s*t^2 + 37854*ep^2*mtt^10*mWW^3*s*t^2 + 63720*ep^3*mtt^10*mWW^3*s*t^2 + 37824*ep^4*mtt^10*mWW^3*s*t^2 - 3092*mtt^9*mWW^4*s*t^2 - 40638*ep*mtt^9*mWW^4*s*t^2 - 183540*ep^2*mtt^9*mWW^4*s*t^2 - 334866*ep^3*mtt^9*mWW^4*s*t^2 - 212104*ep^4*mtt^9*mWW^4*s*t^2 + 5028*mtt^8*mWW^5*s*t^2 + 73325*ep*mtt^8*mWW^5*s*t^2 + 356016*ep^2*mtt^8*mWW^5*s*t^2 + 686419*ep^3*mtt^8*mWW^5*s*t^2 + 455052*ep^4*mtt^8*mWW^5*s*t^2 - 3116*mtt^7*mWW^6*s*t^2 - 55695*ep*mtt^7*mWW^6*s*t^2 - 304298*ep^2*mtt^7*mWW^6*s*t^2 - 638859*ep^3*mtt^7*mWW^6*s*t^2 - 453452*ep^4*mtt^7*mWW^6*s*t^2 - 888*mtt^6*mWW^7*s*t^2 + 1904*ep*mtt^6*mWW^7*s*t^2 + 58736*ep^2*mtt^6*mWW^7*s*t^2 + 190616*ep^3*mtt^6*mWW^7*s*t^2 + 171872*ep^4*mtt^6*mWW^7*s*t^2 + 2052*mtt^5*mWW^8*s*t^2 + 20996*ep*mtt^5*mWW^8*s*t^2 + 72556*ep^2*mtt^5*mWW^8*s*t^2 + 94492*ep^3*mtt^5*mWW^8*s*t^2 + 35504*ep^4*mtt^5*mWW^8*s*t^2 - 676*mtt^4*mWW^9*s*t^2 - 8547*ep*mtt^4*mWW^9*s*t^2 - 37348*ep^2*mtt^4*mWW^9*s*t^2 - 65817*ep^3*mtt^4*mWW^9*s*t^2 - 39652*ep^4*mtt^4*mWW^9*s*t^2 - 136*mtt^3*mWW^10*s*t^2 - 983*ep*mtt^3*mWW^10*s*t^2 - 1682*ep^2*mtt^3*mWW^10*s*t^2 + 1033*ep^3*mtt^3*mWW^10*s*t^2 + 2948*ep^4*mtt^3*mWW^10*s*t^2 + 78*mtt^2*mWW^11*s*t^2 + 774*ep*mtt^2*mWW^11*s*t^2 + 2694*ep^2*mtt^2*mWW^11*s*t^2 + 3846*ep^3*mtt^2*mWW^11*s*t^2 + 1848*ep^4*mtt^2*mWW^11*s*t^2 + 84*mtt^10*mWW^2*s^2*t^2 + 224*ep*mtt^10*mWW^2*s^2*t^2 - 1708*ep^2*mtt^10*mWW^2*s^2*t^2 - 6440*ep^3*mtt^10*mWW^2*s^2*t^2 - 5600*ep^4*mtt^10*mWW^2*s^2*t^2 - 744*mtt^9*mWW^3*s^2*t^2 - 8860*ep*mtt^9*mWW^3*s^2*t^2 - 36388*ep^2*mtt^9*mWW^3*s^2*t^2 - 59816*ep^3*mtt^9*mWW^3*s^2*t^2 - 33632*ep^4*mtt^9*mWW^3*s^2*t^2 + 840*mtt^8*mWW^4*s^2*t^2 + 23832*ep*mtt^8*mWW^4*s^2*t^2 + 144352*ep^2*mtt^8*mWW^4*s^2*t^2 + 300416*ep^3*mtt^8*mWW^4*s^2*t^2 + 202240*ep^4*mtt^8*mWW^4*s^2*t^2 + 4012*mtt^7*mWW^5*s^2*t^2 + 9254*ep*mtt^7*mWW^5*s^2*t^2 - 90388*ep^2*mtt^7*mWW^5*s^2*t^2 - 319662*ep^3*mtt^7*mWW^5*s^2*t^2 - 267256*ep^4*mtt^7*mWW^5*s^2*t^2 - 12336*mtt^6*mWW^6*s^2*t^2 - 103106*ep*mtt^6*mWW^6*s^2*t^2 - 280920*ep^2*mtt^6*mWW^6*s^2*t^2 - 282014*ep^3*mtt^6*mWW^6*s^2*t^2 - 74104*ep^4*mtt^6*mWW^6*s^2*t^2 + 13692*mtt^5*mWW^7*s^2*t^2 + 140922*ep*mtt^5*mWW^7*s^2*t^2 + 513296*ep^2*mtt^5*mWW^7*s^2*t^2 + 780338*ep^3*mtt^5*mWW^7*s^2*t^2 + 422472*ep^4*mtt^5*mWW^7*s^2*t^2 - 6376*mtt^4*mWW^8*s^2*t^2 - 72896*ep*mtt^4*mWW^8*s^2*t^2 - 298100*ep^2*mtt^4*mWW^8*s^2*t^2 - 513116*ep^3*mtt^4*mWW^8*s^2*t^2 - 315952*ep^4*mtt^4*mWW^8*s^2*t^2 + 324*mtt^3*mWW^9*s^2*t^2 + 4970*ep*mtt^3*mWW^9*s^2*t^2 + 28640*ep^2*mtt^3*mWW^9*s^2*t^2 + 70602*ep^3*mtt^3*mWW^9*s^2*t^2 + 59304*ep^4*mtt^3*mWW^9*s^2*t^2 + 636*mtt^2*mWW^10*s^2*t^2 + 7086*ep*mtt^2*mWW^10*s^2*t^2 + 26640*ep^2*mtt^2*mWW^10*s^2*t^2 + 38150*ep^3*mtt^2*mWW^10*s^2*t^2 + 17048*ep^4*mtt^2*mWW^10*s^2*t^2 - 132*mtt*mWW^11*s^2*t^2 - 1406*ep*mtt*mWW^11*s^2*t^2 - 5288*ep^2*mtt*mWW^11*s^2*t^2 - 8198*ep^3*mtt*mWW^11*s^2*t^2 - 4376*ep^4*mtt*mWW^11*s^2*t^2 - 20*ep*mWW^12*s^2*t^2 - 136*ep^2*mWW^12*s^2*t^2 - 260*ep^3*mWW^12*s^2*t^2 - 144*ep^4*mWW^12*s^2*t^2 + 84*mtt^9*mWW^2*s^3*t^2 + 2240*ep*mtt^9*mWW^2*s^3*t^2 + 13748*ep^2*mtt^9*mWW^2*s^3*t^2 + 29848*ep^3*mtt^9*mWW^2*s^3*t^2 + 21280*ep^4*mtt^9*mWW^2*s^3*t^2 - 1794*mtt^8*mWW^3*s^3*t^2 - 19640*ep*mtt^8*mWW^3*s^3*t^2 - 78878*ep^2*mtt^8*mWW^3*s^3*t^2 - 138328*ep^3*mtt^8*mWW^3*s^3*t^2 - 88960*ep^4*mtt^8*mWW^3*s^3*t^2 + 10368*mtt^7*mWW^4*s^3*t^2 + 98290*ep*mtt^7*mWW^4*s^3*t^2 + 335076*ep^2*mtt^7*mWW^4*s^3*t^2 + 501986*ep^3*mtt^7*mWW^4*s^3*t^2 + 283080*ep^4*mtt^7*mWW^4*s^3*t^2 - 26188*mtt^6*mWW^5*s^3*t^2 - 258642*ep*mtt^6*mWW^5*s^3*t^2 - 918864*ep^2*mtt^6*mWW^5*s^3*t^2 - 1409026*ep^3*mtt^6*mWW^5*s^3*t^2 - 795840*ep^4*mtt^6*mWW^5*s^3*t^2 + 33644*mtt^5*mWW^6*s^3*t^2 + 356108*ep*mtt^5*mWW^6*s^3*t^2 + 1361456*ep^2*mtt^5*mWW^6*s^3*t^2 + 2218736*ep^3*mtt^5*mWW^6*s^3*t^2 + 1310736*ep^4*mtt^5*mWW^6*s^3*t^2 - 21868*mtt^4*mWW^7*s^3*t^2 - 246041*ep*mtt^4*mWW^7*s^3*t^2 - 1002772*ep^2*mtt^4*mWW^7*s^3*t^2 - 1736347*ep^3*mtt^4*mWW^7*s^3*t^2 - 1083556*ep^4*mtt^4*mWW^7*s^3*t^2 + 5368*mtt^3*mWW^8*s^3*t^2 + 62653*ep*mtt^3*mWW^8*s^3*t^2 + 270430*ep^2*mtt^3*mWW^8*s^3*t^2 + 518469*ep^3*mtt^3*mWW^8*s^3*t^2 + 364460*ep^4*mtt^3*mWW^8*s^3*t^2 + 964*mtt^2*mWW^9*s^3*t^2 + 12079*ep*mtt^2*mWW^9*s^3*t^2 + 50764*ep^2*mtt^2*mWW^9*s^3*t^2 + 65373*ep^3*mtt^2*mWW^9*s^3*t^2 + 15140*ep^4*mtt^2*mWW^9*s^3*t^2 - 632*mtt*mWW^10*s^3*t^2 - 7711*ep*mtt*mWW^10*s^3*t^2 - 34066*ep^2*mtt*mWW^10*s^3*t^2 - 56199*ep^3*mtt*mWW^10*s^3*t^2 - 29476*ep^4*mtt*mWW^10*s^3*t^2 + 54*mWW^11*s^3*t^2 + 664*ep*mWW^11*s^3*t^2 + 3106*ep^2*mWW^11*s^3*t^2 + 5488*ep^3*mWW^11*s^3*t^2 + 3136*ep^4*mWW^11*s^3*t^2 - 420*mtt^8*mWW^2*s^4*t^2 - 6160*ep*mtt^8*mWW^2*s^4*t^2 - 30100*ep^2*mtt^8*mWW^2*s^4*t^2 - 58520*ep^3*mtt^8*mWW^2*s^4*t^2 - 39200*ep^4*mtt^8*mWW^2*s^4*t^2 + 5220*mtt^7*mWW^3*s^4*t^2 + 58620*ep*mtt^7*mWW^3*s^4*t^2 + 237480*ep^2*mtt^7*mWW^3*s^4*t^2 + 409800*ep^3*mtt^7*mWW^3*s^4*t^2 + 254880*ep^4*mtt^7*mWW^3*s^4*t^2 - 20060*mtt^6*mWW^4*s^4*t^2 - 213540*ep*mtt^6*mWW^4*s^4*t^2 - 821000*ep^2*mtt^6*mWW^4*s^4*t^2 - 1354360*ep^3*mtt^6*mWW^4*s^4*t^2 - 812640*ep^4*mtt^6*mWW^4*s^4*t^2 + 35812*mtt^5*mWW^5*s^4*t^2 + 388546*ep*mtt^5*mWW^5*s^4*t^2 + 1524876*ep^2*mtt^5*mWW^5*s^4*t^2 + 2550006*ep^3*mtt^5*mWW^5*s^4*t^2 + 1541040*ep^4*mtt^5*mWW^5*s^4*t^2 - 32604*mtt^4*mWW^6*s^4*t^2 - 367536*ep*mtt^4*mWW^6*s^4*t^2 - 1507288*ep^2*mtt^4*mWW^6*s^4*t^2 - 2618724*ep^3*mtt^4*mWW^6*s^4*t^2 - 1632680*ep^4*mtt^4*mWW^6*s^4*t^2 + 13844*mtt^3*mWW^7*s^4*t^2 + 160006*ep*mtt^3*mWW^7*s^4*t^2 + 682796*ep^2*mtt^3*mWW^7*s^4*t^2 + 1255690*ep^3*mtt^3*mWW^7*s^4*t^2 + 833608*ep^4*mtt^3*mWW^7*s^4*t^2 - 1020*mtt^2*mWW^8*s^4*t^2 - 9798*ep*mtt^2*mWW^8*s^4*t^2 - 39128*ep^2*mtt^2*mWW^8*s^4*t^2 - 107614*ep^3*mtt^2*mWW^8*s^4*t^2 - 109544*ep^4*mtt^2*mWW^8*s^4*t^2 - 956*mtt*mWW^9*s^4*t^2 - 12508*ep*mtt*mWW^9*s^4*t^2 - 58760*ep^2*mtt*mWW^9*s^4*t^2 - 95512*ep^3*mtt*mWW^9*s^4*t^2 - 46072*ep^4*mtt*mWW^9*s^4*t^2 + 184*mWW^10*s^4*t^2 + 2370*ep*mWW^10*s^4*t^2 + 11124*ep^2*mWW^10*s^4*t^2 + 19234*ep^3*mWW^10*s^4*t^2 + 10608*ep^4*mWW^10*s^4*t^2 + 588*mtt^7*mWW^2*s^5*t^2 + 7616*ep*mtt^7*mWW^2*s^5*t^2 + 34412*ep^2*mtt^7*mWW^2*s^5*t^2 + 63784*ep^3*mtt^7*mWW^2*s^5*t^2 + 41440*ep^4*mtt^7*mWW^2*s^5*t^2 - 5658*mtt^6*mWW^3*s^5*t^2 - 64048*ep*mtt^6*mWW^3*s^5*t^2 - 260542*ep^2*mtt^6*mWW^3*s^5*t^2 - 448904*ep^3*mtt^6*mWW^3*s^5*t^2 - 277568*ep^4*mtt^6*mWW^3*s^5*t^2 + 16908*mtt^5*mWW^4*s^5*t^2 + 187398*ep*mtt^5*mWW^4*s^5*t^2 + 746708*ep^2*mtt^5*mWW^4*s^5*t^2 + 1262770*ep^3*mtt^5*mWW^4*s^5*t^2 + 768776*ep^4*mtt^5*mWW^4*s^5*t^2 - 22900*mtt^4*mWW^5*s^5*t^2 - 259419*ep*mtt^4*mWW^5*s^5*t^2 - 1061352*ep^2*mtt^4*mWW^5*s^5*t^2 - 1831277*ep^3*mtt^4*mWW^5*s^5*t^2 - 1130332*ep^4*mtt^4*mWW^5*s^5*t^2 + 14820*mtt^3*mWW^6*s^5*t^2 + 171577*ep*mtt^3*mWW^6*s^5*t^2 + 729874*ep^2*mtt^3*mWW^6*s^5*t^2 + 1312225*ep^3*mtt^3*mWW^6*s^5*t^2 + 841012*ep^4*mtt^3*mWW^6*s^5*t^2 - 3594*mtt^2*mWW^7*s^5*t^2 - 40225*ep*mtt^2*mWW^7*s^5*t^2 - 174026*ep^2*mtt^2*mWW^7*s^5*t^2 - 342711*ep^3*mtt^2*mWW^7*s^5*t^2 - 246284*ep^4*mtt^2*mWW^7*s^5*t^2 - 380*mtt*mWW^8*s^5*t^2 - 5831*ep*mtt*mWW^8*s^5*t^2 - 28550*ep^2*mtt*mWW^8*s^5*t^2 - 38543*ep^3*mtt*mWW^8*s^5*t^2 - 9204*ep^4*mtt*mWW^8*s^5*t^2 + 216*mWW^9*s^5*t^2 + 2756*ep*mWW^9*s^5*t^2 + 12420*ep^2*mWW^9*s^5*t^2 + 20304*ep^3*mWW^9*s^5*t^2 + 10400*ep^4*mWW^9*s^5*t^2 - 420*mtt^6*mWW^2*s^6*t^2 - 5152*ep*mtt^6*mWW^2*s^6*t^2 - 22372*ep^2*mtt^6*mWW^2*s^6*t^2 - 40376*ep^3*mtt^6*mWW^2*s^6*t^2 - 25760*ep^4*mtt^6*mWW^2*s^6*t^2 + 3120*mtt^5*mWW^3*s^6*t^2 + 35548*ep*mtt^5*mWW^3*s^6*t^2 + 145276*ep^2*mtt^5*mWW^3*s^6*t^2 + 250760*ep^3*mtt^5*mWW^3*s^6*t^2 + 154976*ep^4*mtt^5*mWW^3*s^6*t^2 - 7248*mtt^4*mWW^4*s^6*t^2 - 82712*ep*mtt^4*mWW^4*s^6*t^2 - 337520*ep^2*mtt^4*mWW^4*s^6*t^2 - 579464*ep^3*mtt^4*mWW^4*s^6*t^2 - 355616*ep^4*mtt^4*mWW^4*s^6*t^2 + 7284*mtt^3*mWW^5*s^6*t^2 + 84726*ep*mtt^3*mWW^5*s^6*t^2 + 355740*ep^2*mtt^3*mWW^5*s^6*t^2 + 624322*ep^3*mtt^3*mWW^5*s^6*t^2 + 388768*ep^4*mtt^3*mWW^5*s^6*t^2 - 3120*mtt^2*mWW^6*s^6*t^2 - 35828*ep*mtt^2*mWW^6*s^6*t^2 - 155824*ep^2*mtt^2*mWW^6*s^6*t^2 - 288324*ep^3*mtt^2*mWW^6*s^6*t^2 - 189016*ep^4*mtt^2*mWW^6*s^6*t^2 + 300*mtt*mWW^7*s^6*t^2 + 2802*ep*mtt*mWW^7*s^6*t^2 + 12704*ep^2*mtt*mWW^7*s^6*t^2 + 31530*ep^3*mtt*mWW^7*s^6*t^2 + 27328*ep^4*mtt*mWW^7*s^6*t^2 + 84*mWW^8*s^6*t^2 + 1032*ep*mWW^8*s^6*t^2 + 4012*ep^2*mWW^8*s^6*t^2 + 5104*ep^3*mWW^8*s^6*t^2 + 1560*ep^4*mWW^8*s^6*t^2 + 156*mtt^5*mWW^2*s^7*t^2 + 1856*ep*mtt^5*mWW^2*s^7*t^2 + 7868*ep^2*mtt^5*mWW^2*s^7*t^2 + 13960*ep^3*mtt^5*mWW^2*s^7*t^2 + 8800*ep^4*mtt^5*mWW^2*s^7*t^2 - 846*mtt^4*mWW^3*s^7*t^2 - 9720*ep*mtt^4*mWW^3*s^7*t^2 - 40002*ep^2*mtt^4*mWW^3*s^7*t^2 - 69384*ep^3*mtt^4*mWW^3*s^7*t^2 - 43008*ep^4*mtt^4*mWW^3*s^7*t^2 + 1480*mtt^3*mWW^4*s^7*t^2 + 17478*ep*mtt^3*mWW^4*s^7*t^2 + 73148*ep^2*mtt^3*mWW^4*s^7*t^2 + 127294*ep^3*mtt^3*mWW^4*s^7*t^2 + 78520*ep^4*mtt^3*mWW^4*s^7*t^2 - 1060*mtt^2*mWW^5*s^7*t^2 - 12408*ep*mtt^2*mWW^5*s^7*t^2 - 53016*ep^2*mtt^2*mWW^5*s^7*t^2 - 93772*ep^3*mtt^2*mWW^5*s^7*t^2 - 58224*ep^4*mtt^2*mWW^5*s^7*t^2 + 284*mtt*mWW^6*s^7*t^2 + 3126*ep*mtt*mWW^6*s^7*t^2 + 14480*ep^2*mtt*mWW^6*s^7*t^2 + 28486*ep^3*mtt*mWW^6*s^7*t^2 + 19272*ep^4*mtt*mWW^6*s^7*t^2 - 14*mWW^7*s^7*t^2 - 172*ep*mWW^7*s^7*t^2 - 1134*ep^2*mWW^7*s^7*t^2 - 2840*ep^3*mWW^7*s^7*t^2 - 2224*ep^4*mWW^7*s^7*t^2 - 24*mtt^4*mWW^2*s^8*t^2 - 280*ep*mtt^4*mWW^2*s^8*t^2 - 1168*ep^2*mtt^4*mWW^2*s^8*t^2 - 2048*ep^3*mtt^4*mWW^2*s^8*t^2 - 1280*ep^4*mtt^4*mWW^2*s^8*t^2 + 84*mtt^3*mWW^3*s^8*t^2 + 980*ep*mtt^3*mWW^3*s^8*t^2 + 4088*ep^2*mtt^3*mWW^3*s^8*t^2 + 7168*ep^3*mtt^3*mWW^3*s^8*t^2 + 4480*ep^4*mtt^3*mWW^3*s^8*t^2 - 108*mtt^2*mWW^4*s^8*t^2 - 1350*ep*mtt^2*mWW^4*s^8*t^2 - 5856*ep^2*mtt^2*mWW^4*s^8*t^2 - 10326*ep^3*mtt^2*mWW^4*s^8*t^2 - 6360*ep^4*mtt^2*mWW^4*s^8*t^2 + 60*mtt*mWW^5*s^8*t^2 + 688*ep*mtt*mWW^5*s^8*t^2 + 3160*ep^2*mtt*mWW^5*s^8*t^2 + 5852*ep^3*mtt*mWW^5*s^8*t^2 + 3680*ep^4*mtt*mWW^5*s^8*t^2 - 12*mWW^6*s^8*t^2 - 134*ep*mWW^6*s^8*t^2 - 608*ep^2*mWW^6*s^8*t^2 - 1126*ep^3*mWW^6*s^8*t^2 - 712*ep^4*mWW^6*s^8*t^2 - 40*mtt^11*mWW^2*t^3 - 296*ep*mtt^11*mWW^2*t^3 - 712*ep^2*mtt^11*mWW^2*t^3 - 760*ep^3*mtt^11*mWW^2*t^3 - 352*ep^4*mtt^11*mWW^2*t^3 + 412*mtt^10*mWW^3*t^3 + 3978*ep*mtt^10*mWW^3*t^3 + 13908*ep^2*mtt^10*mWW^3*t^3 + 21438*ep^3*mtt^10*mWW^3*t^3 + 12344*ep^4*mtt^10*mWW^3*t^3 - 1984*mtt^9*mWW^4*t^3 - 22294*ep*mtt^9*mWW^4*t^3 - 89416*ep^2*mtt^9*mWW^4*t^3 - 150538*ep^3*mtt^9*mWW^4*t^3 - 90408*ep^4*mtt^9*mWW^4*t^3 + 4968*mtt^8*mWW^5*t^3 + 59142*ep*mtt^8*mWW^5*t^3 + 248312*ep^2*mtt^8*mWW^5*t^3 + 430818*ep^3*mtt^8*mWW^5*t^3 + 263560*ep^4*mtt^8*mWW^5*t^3 - 6780*mtt^7*mWW^6*t^3 - 81914*ep*mtt^7*mWW^6*t^3 - 349144*ep^2*mtt^7*mWW^6*t^3 - 615522*ep^3*mtt^7*mWW^6*t^3 - 382600*ep^4*mtt^7*mWW^6*t^3 + 4940*mtt^6*mWW^7*t^3 + 59430*ep*mtt^6*mWW^7*t^3 + 254628*ep^2*mtt^6*mWW^7*t^3 + 456354*ep^3*mtt^6*mWW^7*t^3 + 290248*ep^4*mtt^6*mWW^7*t^3 - 1592*mtt^5*mWW^8*t^3 - 19066*ep*mtt^5*mWW^8*t^3 - 83032*ep^2*mtt^5*mWW^8*t^3 - 154958*ep^3*mtt^5*mWW^8*t^3 - 103992*ep^4*mtt^5*mWW^8*t^3 - 16*mtt^4*mWW^9*t^3 + 74*ep*mtt^4*mWW^9*t^3 + 2032*ep^2*mtt^4*mWW^9*t^3 + 8094*ep^3*mtt^4*mWW^9*t^3 + 8696*ep^4*mtt^4*mWW^9*t^3 + 92*mtt^3*mWW^10*t^3 + 946*ep*mtt^3*mWW^10*t^3 + 3424*ep^2*mtt^3*mWW^10*t^3 + 5074*ep^3*mtt^3*mWW^10*t^3 + 2504*ep^4*mtt^3*mWW^10*t^3 + 188*mtt^10*mWW^2*s*t^3 + 896*ep*mtt^10*mWW^2*s*t^3 - 376*ep^2*mtt^10*mWW^2*s*t^3 - 4916*ep^3*mtt^10*mWW^2*s*t^3 - 4432*ep^4*mtt^10*mWW^2*s*t^3 - 1708*mtt^9*mWW^3*s*t^3 - 14010*ep*mtt^9*mWW^3*s*t^3 - 38680*ep^2*mtt^9*mWW^3*s*t^3 - 44490*ep^3*mtt^9*mWW^3*s*t^3 - 18472*ep^4*mtt^9*mWW^3*s*t^3 + 6418*mtt^8*mWW^4*s*t^3 + 68515*ep*mtt^8*mWW^4*s*t^3 + 260198*ep^2*mtt^8*mWW^4*s*t^3 + 414001*ep^3*mtt^8*mWW^4*s*t^3 + 234788*ep^4*mtt^8*mWW^4*s*t^3 - 11228*mtt^7*mWW^5*s*t^3 - 138999*ep*mtt^7*mWW^5*s*t^3 - 595860*ep^2*mtt^7*mWW^5*s*t^3 - 1034005*ep^3*mtt^7*mWW^5*s*t^3 - 623828*ep^4*mtt^7*mWW^5*s*t^3 + 7816*mtt^6*mWW^6*s*t^3 + 115751*ep*mtt^6*mWW^6*s*t^3 + 557112*ep^2*mtt^6*mWW^6*s*t^3 + 1042333*ep^3*mtt^6*mWW^6*s*t^3 + 662708*ep^4*mtt^6*mWW^6*s*t^3 + 1850*mtt^5*mWW^7*s*t^3 - 2359*ep*mtt^5*mWW^7*s*t^3 - 91500*ep^2*mtt^5*mWW^7*s*t^3 - 260583*ep^3*mtt^5*mWW^7*s*t^3 - 202908*ep^4*mtt^5*mWW^7*s*t^3 - 5694*mtt^4*mWW^8*s*t^3 - 54695*ep*mtt^4*mWW^8*s*t^3 - 185126*ep^2*mtt^4*mWW^8*s*t^3 - 263793*ep^3*mtt^4*mWW^8*s*t^3 - 135972*ep^4*mtt^4*mWW^8*s*t^3 + 2520*mtt^3*mWW^9*s*t^3 + 26923*ep*mtt^3*mWW^9*s*t^3 + 103576*ep^2*mtt^3*mWW^9*s*t^3 + 170297*ep^3*mtt^3*mWW^9*s*t^3 + 101924*ep^4*mtt^3*mWW^9*s*t^3 - 24*mtt^2*mWW^10*s*t^3 - 675*ep*mtt^2*mWW^10*s*t^3 - 4736*ep^2*mtt^2*mWW^10*s*t^3 - 12361*ep^3*mtt^2*mWW^10*s*t^3 - 10724*ep^4*mtt^2*mWW^10*s*t^3 - 138*mtt*mWW^11*s*t^3 - 1347*ep*mtt*mWW^11*s*t^3 - 4608*ep^2*mtt*mWW^11*s*t^3 - 6483*ep^3*mtt*mWW^11*s*t^3 - 3084*ep^4*mtt*mWW^11*s*t^3 - 256*mtt^9*mWW^2*s^2*t^3 + 1208*ep*mtt^9*mWW^2*s^2*t^3 + 18712*ep^2*mtt^9*mWW^2*s^2*t^3 + 48016*ep^3*mtt^9*mWW^2*s^2*t^3 + 35520*ep^4*mtt^9*mWW^2*s^2*t^3 + 1762*mtt^8*mWW^3*s^2*t^3 + 3384*ep*mtt^8*mWW^3*s^2*t^3 - 44598*ep^2*mtt^8*mWW^3*s^2*t^3 - 151196*ep^3*mtt^8*mWW^3*s^2*t^3 - 125712*ep^4*mtt^8*mWW^3*s^2*t^3 - 2470*mtt^7*mWW^4*s^2*t^3 - 14818*ep*mtt^7*mWW^4*s^2*t^3 - 3642*ep^2*mtt^7*mWW^4*s^2*t^3 + 93746*ep^3*mtt^7*mWW^4*s^2*t^3 + 117224*ep^4*mtt^7*mWW^4*s^2*t^3 - 7100*mtt^6*mWW^5*s^2*t^3 - 52793*ep*mtt^6*mWW^5*s^2*t^3 - 140308*ep^2*mtt^6*mWW^5*s^2*t^3 - 208875*ep^3*mtt^6*mWW^5*s^2*t^3 - 151724*ep^4*mtt^6*mWW^5*s^2*t^3 + 26508*mtt^5*mWW^6*s^2*t^3 + 242885*ep*mtt^5*mWW^6*s^2*t^3 + 799882*ep^2*mtt^5*mWW^6*s^2*t^3 + 1176693*ep^3*mtt^5*mWW^6*s^2*t^3 + 667252*ep^4*mtt^5*mWW^6*s^2*t^3 - 33394*mtt^4*mWW^7*s^2*t^3 - 341342*ep*mtt^4*mWW^7*s^2*t^3 - 1253182*ep^2*mtt^4*mWW^7*s^2*t^3 - 1973378*ep^3*mtt^4*mWW^7*s^2*t^3 - 1139624*ep^4*mtt^4*mWW^7*s^2*t^3 + 19234*mtt^3*mWW^8*s^2*t^3 + 210716*ep*mtt^3*mWW^8*s^2*t^3 + 825406*ep^2*mtt^3*mWW^8*s^2*t^3 + 1364940*ep^3*mtt^3*mWW^8*s^2*t^3 + 815184*ep^4*mtt^3*mWW^8*s^2*t^3 - 4168*mtt^2*mWW^9*s^2*t^3 - 48097*ep*mtt^2*mWW^9*s^2*t^3 - 199676*ep^2*mtt^2*mWW^9*s^2*t^3 - 352191*ep^3*mtt^2*mWW^9*s^2*t^3 - 225148*ep^4*mtt^2*mWW^9*s^2*t^3 - 232*mtt*mWW^10*s^2*t^3 - 2471*ep*mtt*mWW^10*s^2*t^3 - 7830*ep^2*mtt*mWW^10*s^2*t^3 - 5939*ep^3*mtt*mWW^10*s^2*t^3 + 2772*ep^4*mtt*mWW^10*s^2*t^3 + 116*mWW^11*s^2*t^3 + 1328*ep*mWW^11*s^2*t^3 + 5236*ep^2*mWW^11*s^2*t^3 + 8184*ep^3*mWW^11*s^2*t^3 + 4256*ep^4*mWW^11*s^2*t^3 - 172*mtt^8*mWW^2*s^3*t^3 - 9488*ep*mtt^8*mWW^2*s^3*t^3 - 64504*ep^2*mtt^8*mWW^2*s^3*t^3 - 142300*ep^3*mtt^8*mWW^2*s^3*t^3 - 100336*ep^4*mtt^8*mWW^2*s^3*t^3 + 2470*mtt^7*mWW^3*s^3*t^3 + 54890*ep*mtt^7*mWW^3*s^3*t^3 + 319970*ep^2*mtt^7*mWW^3*s^3*t^3 + 679030*ep^3*mtt^7*mWW^3*s^3*t^3 + 477240*ep^4*mtt^7*mWW^3*s^3*t^3 - 15822*mtt^6*mWW^4*s^3*t^3 - 193858*ep*mtt^6*mWW^4*s^3*t^3 - 852758*ep^2*mtt^6*mWW^4*s^3*t^3 - 1590810*ep^3*mtt^6*mWW^4*s^3*t^3 - 1058792*ep^4*mtt^6*mWW^4*s^3*t^3 + 44776*mtt^5*mWW^5*s^3*t^3 + 466115*ep*mtt^5*mWW^5*s^3*t^3 + 1766220*ep^2*mtt^5*mWW^5*s^3*t^3 + 2932029*ep^3*mtt^5*mWW^5*s^3*t^3 + 1799500*ep^4*mtt^5*mWW^5*s^3*t^3 - 64176*mtt^4*mWW^6*s^3*t^3 - 672117*ep*mtt^4*mWW^6*s^3*t^3 - 2539434*ep^2*mtt^4*mWW^6*s^3*t^3 - 4117105*ep^3*mtt^4*mWW^6*s^3*t^3 - 2437180*ep^4*mtt^4*mWW^6*s^3*t^3 + 48472*mtt^3*mWW^7*s^3*t^3 + 533450*ep*mtt^3*mWW^7*s^3*t^3 + 2107942*ep^2*mtt^3*mWW^7*s^3*t^3 + 3493548*ep^3*mtt^3*mWW^7*s^3*t^3 + 2075400*ep^4*mtt^3*mWW^7*s^3*t^3 - 17884*mtt^2*mWW^8*s^3*t^3 - 207114*ep*mtt^2*mWW^8*s^3*t^3 - 861944*ep^2*mtt^2*mWW^8*s^3*t^3 - 1482034*ep^3*mtt^2*mWW^8*s^3*t^3 - 902800*ep^4*mtt^2*mWW^8*s^3*t^3 + 2194*mtt*mWW^9*s^3*t^3 + 26625*ep*mtt*mWW^9*s^3*t^3 + 119856*ep^2*mtt*mWW^9*s^3*t^3 + 222997*ep^3*mtt*mWW^9*s^3*t^3 + 146532*ep^4*mtt*mWW^9*s^3*t^3 + 142*mWW^10*s^3*t^3 + 1497*ep*mWW^10*s^3*t^3 + 4652*ep^2*mWW^10*s^3*t^3 + 4645*ep^3*mWW^10*s^3*t^3 + 436*ep^4*mWW^10*s^3*t^3 + 920*mtt^7*mWW^2*s^4*t^3 + 18680*ep*mtt^7*mWW^2*s^4*t^3 + 104840*ep^2*mtt^7*mWW^2*s^4*t^3 + 216520*ep^3*mtt^7*mWW^2*s^4*t^3 + 148640*ep^4*mtt^7*mWW^2*s^4*t^3 - 7840*mtt^6*mWW^3*s^4*t^3 - 113320*ep*mtt^6*mWW^3*s^4*t^3 - 550640*ep^2*mtt^6*mWW^3*s^4*t^3 - 1070720*ep^3*mtt^6*mWW^3*s^4*t^3 - 718080*ep^4*mtt^6*mWW^3*s^4*t^3 + 29132*mtt^5*mWW^4*s^4*t^3 + 334322*ep*mtt^5*mWW^4*s^4*t^3 + 1378980*ep^2*mtt^5*mWW^4*s^4*t^3 + 2430086*ep^3*mtt^5*mWW^4*s^4*t^3 + 1543640*ep^4*mtt^5*mWW^4*s^4*t^3 - 54818*mtt^4*mWW^5*s^4*t^3 - 588259*ep*mtt^4*mWW^5*s^4*t^3 - 2267202*ep^2*mtt^4*mWW^5*s^4*t^3 - 3749373*ep^3*mtt^4*mWW^5*s^4*t^3 - 2258660*ep^4*mtt^4*mWW^5*s^4*t^3 + 54994*mtt^3*mWW^6*s^4*t^3 + 603071*ep*mtt^3*mWW^6*s^4*t^3 + 2371244*ep^2*mtt^3*mWW^6*s^4*t^3 + 3913683*ep^3*mtt^3*mWW^6*s^4*t^3 + 2314988*ep^4*mtt^3*mWW^6*s^4*t^3 - 28802*mtt^2*mWW^7*s^4*t^3 - 331315*ep*mtt^2*mWW^7*s^4*t^3 - 1371622*ep^2*mtt^2*mWW^7*s^4*t^3 - 2327017*ep^3*mtt^2*mWW^7*s^4*t^3 - 1387796*ep^4*mtt^2*mWW^7*s^4*t^3 + 6834*mtt*mWW^8*s^4*t^3 + 82235*ep*mtt*mWW^8*s^4*t^3 + 360484*ep^2*mtt*mWW^8*s^4*t^3 + 636255*ep^3*mtt*mWW^8*s^4*t^3 + 389308*ep^4*mtt*mWW^8*s^4*t^3 - 420*mWW^9*s^4*t^3 - 5446*ep*mWW^9*s^4*t^3 - 26388*ep^2*mWW^9*s^4*t^3 - 50330*ep^3*mWW^9*s^4*t^3 - 32808*ep^4*mWW^9*s^4*t^3 - 1180*mtt^6*mWW^2*s^5*t^3 - 18784*ep*mtt^6*mWW^2*s^5*t^3 - 95528*ep^2*mtt^6*mWW^2*s^5*t^3 - 188780*ep^3*mtt^6*mWW^2*s^5*t^3 - 126768*ep^4*mtt^6*mWW^2*s^5*t^3 + 8128*mtt^5*mWW^3*s^5*t^3 + 104282*ep*mtt^5*mWW^3*s^5*t^3 + 469772*ep^2*mtt^5*mWW^3*s^5*t^3 + 873122*ep^3*mtt^5*mWW^3*s^5*t^3 + 569416*ep^4*mtt^5*mWW^3*s^5*t^3 - 22434*mtt^4*mWW^4*s^5*t^3 - 251969*ep*mtt^4*mWW^4*s^5*t^3 - 1012294*ep^2*mtt^4*mWW^4*s^5*t^3 - 1736651*ep^3*mtt^4*mWW^4*s^5*t^3 - 1076652*ep^4*mtt^4*mWW^4*s^5*t^3 + 30906*mtt^3*mWW^5*s^5*t^3 + 339514*ep*mtt^3*mWW^5*s^5*t^3 + 1326290*ep^2*mtt^3*mWW^5*s^5*t^3 + 2187978*ep^3*mtt^3*mWW^5*s^5*t^3 + 1300640*ep^4*mtt^3*mWW^5*s^5*t^3 - 22086*mtt^2*mWW^6*s^5*t^3 - 251194*ep*mtt^2*mWW^6*s^5*t^3 - 1020952*ep^2*mtt^2*mWW^6*s^5*t^3 - 1704196*ep^3*mtt^2*mWW^6*s^5*t^3 - 1002520*ep^4*mtt^2*mWW^6*s^5*t^3 + 7630*mtt*mWW^7*s^5*t^3 + 90436*ep*mtt*mWW^7*s^5*t^3 + 388086*ep^2*mtt*mWW^7*s^5*t^3 + 667904*ep^3*mtt*mWW^7*s^5*t^3 + 397232*ep^4*mtt*mWW^7*s^5*t^3 - 964*mWW^8*s^5*t^3 - 11757*ep*mWW^8*s^5*t^3 - 52030*ep^2*mWW^8*s^5*t^3 - 91585*ep^3*mWW^8*s^5*t^3 - 55364*ep^4*mWW^8*s^5*t^3 + 752*mtt^5*mWW^2*s^6*t^3 + 10504*ep*mtt^5*mWW^2*s^6*t^3 + 49736*ep^2*mtt^5*mWW^2*s^6*t^3 + 94496*ep^3*mtt^5*mWW^2*s^6*t^3 + 61952*ep^4*mtt^5*mWW^2*s^6*t^3 - 4142*mtt^4*mWW^3*s^6*t^3 - 49760*ep*mtt^4*mWW^3*s^6*t^3 - 213350*ep^2*mtt^4*mWW^3*s^6*t^3 - 383380*ep^3*mtt^4*mWW^3*s^6*t^3 - 244208*ep^4*mtt^4*mWW^3*s^6*t^3 + 8554*mtt^3*mWW^4*s^6*t^3 + 96242*ep*mtt^3*mWW^4*s^6*t^3 + 384702*ep^2*mtt^3*mWW^4*s^6*t^3 + 652390*ep^3*mtt^3*mWW^4*s^6*t^3 + 398552*ep^4*mtt^3*mWW^4*s^6*t^3 - 8386*mtt^2*mWW^5*s^6*t^3 - 94940*ep*mtt^2*mWW^5*s^6*t^3 - 378114*ep^2*mtt^2*mWW^5*s^6*t^3 - 624560*ep^3*mtt^2*mWW^5*s^6*t^3 - 367392*ep^4*mtt^2*mWW^5*s^6*t^3 + 3918*mtt*mWW^6*s^6*t^3 + 45690*ep*mtt*mWW^6*s^6*t^3 + 189714*ep^2*mtt*mWW^6*s^6*t^3 + 317494*ep^3*mtt*mWW^6*s^6*t^3 + 184888*ep^4*mtt*mWW^6*s^6*t^3 - 696*mWW^7*s^6*t^3 - 8120*ep*mWW^7*s^6*t^3 - 33872*ep^2*mWW^7*s^6*t^3 - 56888*ep^3*mWW^7*s^6*t^3 - 33152*ep^4*mWW^7*s^6*t^3 - 244*mtt^4*mWW^2*s^7*t^3 - 3088*ep*mtt^4*mWW^2*s^7*t^3 - 13672*ep^2*mtt^4*mWW^2*s^7*t^3 - 24836*ep^3*mtt^4*mWW^2*s^7*t^3 - 15760*ep^4*mtt^4*mWW^2*s^7*t^3 + 998*mtt^3*mWW^3*s^7*t^3 + 11446*ep*mtt^3*mWW^3*s^7*t^3 + 47178*ep^2*mtt^3*mWW^3*s^7*t^3 + 82226*ep^3*mtt^3*mWW^3*s^7*t^3 + 51112*ep^4*mtt^3*mWW^3*s^7*t^3 - 1458*mtt^2*mWW^4*s^7*t^3 - 16920*ep*mtt^2*mWW^4*s^7*t^3 - 68858*ep^2*mtt^2*mWW^4*s^7*t^3 - 117300*ep^3*mtt^2*mWW^4*s^7*t^3 - 71344*ep^4*mtt^2*mWW^4*s^7*t^3 + 898*mtt*mWW^5*s^7*t^3 + 10414*ep*mtt*mWW^5*s^7*t^3 + 41438*ep^2*mtt*mWW^5*s^7*t^3 + 67274*ep^3*mtt*mWW^5*s^7*t^3 + 38664*ep^4*mtt*mWW^5*s^7*t^3 - 194*mWW^6*s^7*t^3 - 2172*ep*mWW^6*s^7*t^3 - 8422*ep^2*mWW^6*s^7*t^3 - 13380*ep^3*mWW^6*s^7*t^3 - 7536*ep^4*mWW^6*s^7*t^3 + 32*mtt^3*mWW^2*s^8*t^3 + 368*ep*mtt^3*mWW^2*s^8*t^3 + 1504*ep^2*mtt^3*mWW^2*s^8*t^3 + 2560*ep^3*mtt^3*mWW^2*s^8*t^3 + 1536*ep^4*mtt^3*mWW^2*s^8*t^3 - 80*mtt^2*mWW^3*s^8*t^3 - 890*ep*mtt^2*mWW^3*s^8*t^3 - 3560*ep^2*mtt^2*mWW^3*s^8*t^3 - 6030*ep^3*mtt^2*mWW^3*s^8*t^3 - 3640*ep^4*mtt^2*mWW^3*s^8*t^3 + 64*mtt*mWW^4*s^8*t^3 + 780*ep*mtt*mWW^4*s^8*t^3 + 3088*ep^2*mtt*mWW^4*s^8*t^3 + 5076*ep^3*mtt*mWW^4*s^8*t^3 + 2992*ep^4*mtt*mWW^4*s^8*t^3 - 16*mWW^5*s^8*t^3 - 194*ep*mWW^5*s^8*t^3 - 776*ep^2*mWW^5*s^8*t^3 - 1286*ep^3*mWW^5*s^8*t^3 - 760*ep^4*mWW^5*s^8*t^3 - 12*mtt^11*mWW*t^4 - 128*ep*mtt^11*mWW*t^4 - 468*ep^2*mtt^11*mWW*t^4 - 672*ep^3*mtt^11*mWW*t^4 - 320*ep^4*mtt^11*mWW*t^4 + 412*mtt^10*mWW^2*t^4 + 4534*ep*mtt^10*mWW^2*t^4 + 17836*ep^2*mtt^10*mWW^2*t^4 + 29530*ep^3*mtt^10*mWW^2*t^4 + 17448*ep^4*mtt^10*mWW^2*t^4 - 1456*mtt^9*mWW^3*t^4 - 15610*ep*mtt^9*mWW^3*t^4 - 60884*ep^2*mtt^9*mWW^3*t^4 - 102682*ep^3*mtt^9*mWW^3*t^4 - 62888*ep^4*mtt^9*mWW^3*t^4 + 2556*mtt^8*mWW^4*t^4 + 27686*ep*mtt^8*mWW^4*t^4 + 110036*ep^2*mtt^8*mWW^4*t^4 + 190986*ep^3*mtt^8*mWW^4*t^4 + 120936*ep^4*mtt^8*mWW^4*t^4 - 3964*mtt^7*mWW^5*t^4 - 45708*ep*mtt^7*mWW^5*t^4 - 189552*ep^2*mtt^7*mWW^5*t^4 - 332960*ep^3*mtt^7*mWW^5*t^4 - 209536*ep^4*mtt^7*mWW^5*t^4 + 5624*mtt^6*mWW^6*t^4 + 66348*ep*mtt^6*mWW^6*t^4 + 276964*ep^2*mtt^6*mWW^6*t^4 + 479808*ep^3*mtt^6*mWW^6*t^4 + 294336*ep^4*mtt^6*mWW^6*t^4 - 5080*mtt^5*mWW^7*t^4 - 58706*ep*mtt^5*mWW^7*t^4 - 240660*ep^2*mtt^5*mWW^7*t^4 - 410538*ep^3*mtt^5*mWW^7*t^4 - 248296*ep^4*mtt^5*mWW^7*t^4 + 2268*mtt^4*mWW^8*t^4 + 25286*ep*mtt^4*mWW^8*t^4 + 101180*ep^2*mtt^4*mWW^8*t^4 + 171250*ep^3*mtt^4*mWW^8*t^4 + 103816*ep^4*mtt^4*mWW^8*t^4 - 304*mtt^3*mWW^9*t^4 - 3272*ep*mtt^3*mWW^9*t^4 - 12980*ep^2*mtt^3*mWW^9*t^4 - 22652*ep^3*mtt^3*mWW^9*t^4 - 14512*ep^4*mtt^3*mWW^9*t^4 - 44*mtt^2*mWW^10*t^4 - 430*ep*mtt^2*mWW^10*t^4 - 1472*ep^2*mtt^2*mWW^10*t^4 - 2070*ep^3*mtt^2*mWW^10*t^4 - 984*ep^4*mtt^2*mWW^10*t^4 + 48*mtt^10*mWW*s*t^4 + 548*ep*mtt^10*mWW*s*t^4 + 2112*ep^2*mtt^10*mWW*s*t^4 + 3132*ep^3*mtt^10*mWW*s*t^4 + 1520*ep^4*mtt^10*mWW*s*t^4 - 1310*mtt^9*mWW^2*s*t^4 - 14034*ep*mtt^9*mWW^2*s*t^4 - 53862*ep^2*mtt^9*mWW^2*s*t^4 - 87466*ep^3*mtt^9*mWW^2*s*t^4 - 50888*ep^4*mtt^9*mWW^2*s*t^4 + 3838*mtt^8*mWW^3*s*t^4 + 36445*ep*mtt^8*mWW^3*s*t^4 + 126274*ep^2*mtt^8*mWW^3*s*t^4 + 196415*ep^3*mtt^8*mWW^3*s*t^4 + 115228*ep^4*mtt^8*mWW^3*s*t^4 - 5400*mtt^7*mWW^4*s*t^4 - 43511*ep*mtt^7*mWW^4*s*t^4 - 122274*ep^2*mtt^7*mWW^4*s*t^4 - 160291*ep^3*mtt^7*mWW^4*s*t^4 - 87084*ep^4*mtt^7*mWW^4*s*t^4 + 6410*mtt^6*mWW^5*s*t^4 + 54043*ep*mtt^6*mWW^5*s*t^4 + 155786*ep^2*mtt^6*mWW^5*s*t^4 + 190153*ep^3*mtt^6*mWW^5*s*t^4 + 85828*ep^4*mtt^6*mWW^5*s*t^4 - 5030*mtt^5*mWW^6*s*t^4 - 50284*ep*mtt^5*mWW^6*s*t^4 - 171536*ep^2*mtt^5*mWW^6*s*t^4 - 228162*ep^3*mtt^5*mWW^6*s*t^4 - 98568*ep^4*mtt^5*mWW^6*s*t^4 - 1428*mtt^4*mWW^7*s*t^4 - 12156*ep*mtt^4*mWW^7*s*t^4 - 43278*ep^2*mtt^4*mWW^7*s*t^4 - 88166*ep^3*mtt^4*mWW^7*s*t^4 - 72632*ep^4*mtt^4*mWW^7*s*t^4 + 5652*mtt^3*mWW^8*s*t^4 + 57641*ep*mtt^3*mWW^8*s*t^4 + 213442*ep^2*mtt^3*mWW^8*s*t^4 + 344781*ep^3*mtt^3*mWW^8*s*t^4 + 206164*ep^4*mtt^3*mWW^8*s*t^4 - 3302*mtt^2*mWW^9*s*t^4 - 33957*ep*mtt^2*mWW^9*s*t^4 - 126014*ep^2*mtt^2*mWW^9*s*t^4 - 201695*ep^3*mtt^2*mWW^9*s*t^4 - 118492*ep^4*mtt^2*mWW^9*s*t^4 + 456*mtt*mWW^10*s*t^4 + 4620*ep*mtt*mWW^10*s*t^4 + 17142*ep^2*mtt*mWW^10*s*t^4 + 28194*ep^3*mtt*mWW^10*s*t^4 + 17448*ep^4*mtt*mWW^10*s*t^4 + 66*mWW^11*s*t^4 + 645*ep*mWW^11*s*t^4 + 2208*ep^2*mWW^11*s*t^4 + 3105*ep^3*mWW^11*s*t^4 + 1476*ep^4*mWW^11*s*t^4 - 36*mtt^9*mWW*s^2*t^4 - 600*ep*mtt^9*mWW*s^2*t^4 - 2844*ep^2*mtt^9*mWW*s^2*t^4 - 4680*ep^3*mtt^9*mWW*s^2*t^4 - 2400*ep^4*mtt^9*mWW*s^2*t^4 + 270*mtt^8*mWW^2*s^2*t^4 + 660*ep*mtt^8*mWW^2*s^2*t^4 - 5454*ep^2*mtt^8*mWW^2*s^2*t^4 - 18996*ep^3*mtt^8*mWW^2*s^2*t^4 - 15600*ep^4*mtt^8*mWW^2*s^2*t^4 + 1112*mtt^7*mWW^3*s^2*t^4 + 37546*ep*mtt^7*mWW^3*s^2*t^4 + 232964*ep^2*mtt^7*mWW^3*s^2*t^4 + 482986*ep^3*mtt^7*mWW^3*s^2*t^4 + 322792*ep^4*mtt^7*mWW^3*s^2*t^4 - 4644*mtt^6*mWW^4*s^2*t^4 - 114421*ep*mtt^6*mWW^4*s^2*t^4 - 672586*ep^2*mtt^6*mWW^4*s^2*t^4 - 1393049*ep^3*mtt^6*mWW^4*s^2*t^4 - 944900*ep^4*mtt^6*mWW^4*s^2*t^4 + 8526*mtt^5*mWW^5*s^2*t^4 + 154340*ep*mtt^5*mWW^5*s^2*t^4 + 842996*ep^2*mtt^5*mWW^5*s^2*t^4 + 1754982*ep^3*mtt^5*mWW^5*s^2*t^4 + 1227096*ep^4*mtt^5*mWW^5*s^2*t^4 - 15558*mtt^4*mWW^6*s^2*t^4 - 186929*ep*mtt^4*mWW^6*s^2*t^4 - 828160*ep^2*mtt^4*mWW^6*s^2*t^4 - 1590665*ep^3*mtt^4*mWW^6*s^2*t^4 - 1092708*ep^4*mtt^4*mWW^6*s^2*t^4 + 20948*mtt^3*mWW^7*s^2*t^4 + 222478*ep*mtt^3*mWW^7*s^2*t^4 + 867576*ep^2*mtt^3*mWW^7*s^2*t^4 + 1485006*ep^3*mtt^3*mWW^7*s^2*t^4 + 934712*ep^4*mtt^3*mWW^7*s^2*t^4 - 14712*mtt^2*mWW^8*s^2*t^4 - 158355*ep*mtt^2*mWW^8*s^2*t^4 - 612310*ep^2*mtt^2*mWW^8*s^2*t^4 - 1007131*ep^3*mtt^2*mWW^8*s^2*t^4 - 600012*ep^4*mtt^2*mWW^8*s^2*t^4 + 4426*mtt*mWW^9*s^2*t^4 + 49116*ep*mtt*mWW^9*s^2*t^4 + 193548*ep^2*mtt*mWW^9*s^2*t^4 + 318474*ep^3*mtt*mWW^9*s^2*t^4 + 187496*ep^4*mtt*mWW^9*s^2*t^4 - 332*mWW^10*s^2*t^4 - 3835*ep*mWW^10*s^2*t^4 - 15730*ep^2*mWW^10*s^2*t^4 - 26927*ep^3*mWW^10*s^2*t^4 - 16476*ep^4*mWW^10*s^2*t^4 - 120*mtt^8*mWW*s^3*t^4 - 740*ep*mtt^8*mWW*s^3*t^4 - 1080*ep^2*mtt^8*mWW*s^3*t^4 - 60*ep^3*mtt^8*mWW*s^3*t^4 + 400*ep^4*mtt^8*mWW*s^3*t^4 + 3880*mtt^7*mWW^2*s^3*t^4 + 48520*ep*mtt^7*mWW^2*s^3*t^4 + 210940*ep^2*mtt^7*mWW^2*s^3*t^4 + 373420*ep^3*mtt^7*mWW^2*s^3*t^4 + 230640*ep^4*mtt^7*mWW^2*s^3*t^4 - 13856*mtt^6*mWW^3*s^3*t^4 - 204280*ep*mtt^6*mWW^3*s^3*t^4 - 987808*ep^2*mtt^6*mWW^3*s^3*t^4 - 1867416*ep^3*mtt^6*mWW^3*s^3*t^4 - 1204120*ep^4*mtt^6*mWW^3*s^3*t^4 + 22244*mtt^5*mWW^4*s^3*t^4 + 346439*ep*mtt^5*mWW^4*s^3*t^4 + 1742606*ep^2*mtt^5*mWW^4*s^3*t^4 + 3419323*ep^3*mtt^5*mWW^4*s^3*t^4 + 2282108*ep^4*mtt^5*mWW^4*s^3*t^4 - 25046*mtt^4*mWW^5*s^3*t^4 - 341159*ep*mtt^4*mWW^5*s^3*t^4 - 1619042*ep^2*mtt^4*mWW^5*s^3*t^4 - 3183881*ep^3*mtt^4*mWW^5*s^3*t^4 - 2184084*ep^4*mtt^4*mWW^5*s^3*t^4 + 26210*mtt^3*mWW^6*s^3*t^4 + 288597*ep*mtt^3*mWW^6*s^3*t^4 + 1170402*ep^2*mtt^3*mWW^6*s^3*t^4 + 2130447*ep^3*mtt^3*mWW^6*s^3*t^4 + 1427596*ep^4*mtt^3*mWW^6*s^3*t^4 - 20818*mtt^2*mWW^7*s^3*t^4 - 220039*ep*mtt^2*mWW^7*s^3*t^4 - 838140*ep^2*mtt^2*mWW^7*s^3*t^4 - 1399471*ep^3*mtt^2*mWW^7*s^3*t^4 - 863428*ep^4*mtt^2*mWW^7*s^3*t^4 + 8906*mtt*mWW^8*s^3*t^4 + 98560*ep*mtt*mWW^8*s^3*t^4 + 385648*ep^2*mtt*mWW^8*s^3*t^4 + 632554*ep^3*mtt*mWW^8*s^3*t^4 + 372296*ep^4*mtt*mWW^8*s^3*t^4 - 1400*mWW^9*s^3*t^4 - 15898*ep*mWW^9*s^3*t^4 - 63526*ep^2*mWW^9*s^3*t^4 - 104916*ep^3*mWW^9*s^3*t^4 - 61408*ep^4*mWW^9*s^3*t^4 + 300*mtt^7*mWW*s^4*t^4 + 2480*ep*mtt^7*mWW*s^4*t^4 + 6900*ep^2*mtt^7*mWW*s^4*t^4 + 7920*ep^3*mtt^7*mWW*s^4*t^4 + 3200*ep^4*mtt^7*mWW*s^4*t^4 - 6440*mtt^6*mWW^2*s^4*t^4 - 78690*ep*mtt^6*mWW^2*s^4*t^4 - 336240*ep^2*mtt^6*mWW^2*s^4*t^4 - 587950*ep^3*mtt^6*mWW^2*s^4*t^4 - 359480*ep^4*mtt^6*mWW^2*s^4*t^4 + 18504*mtt^5*mWW^3*s^4*t^4 + 259300*ep*mtt^5*mWW^3*s^4*t^4 + 1226032*ep^2*mtt^5*mWW^3*s^4*t^4 + 2300004*ep^3*mtt^5*mWW^3*s^4*t^4 + 1479840*ep^4*mtt^5*mWW^3*s^4*t^4 - 23300*mtt^4*mWW^4*s^4*t^4 - 334801*ep*mtt^4*mWW^4*s^4*t^4 - 1626618*ep^2*mtt^4*mWW^4*s^4*t^4 - 3170949*ep^3*mtt^4*mWW^4*s^4*t^4 - 2125004*ep^4*mtt^4*mWW^4*s^4*t^4 + 19002*mtt^3*mWW^5*s^4*t^4 + 234188*ep*mtt^3*mWW^5*s^4*t^4 + 1037808*ep^2*mtt^3*mWW^5*s^4*t^4 + 2018038*ep^3*mtt^3*mWW^5*s^4*t^4 + 1406304*ep^4*mtt^3*mWW^5*s^4*t^4 - 13178*mtt^2*mWW^6*s^4*t^4 - 134200*ep*mtt^2*mWW^6*s^4*t^4 - 489530*ep^2*mtt^2*mWW^6*s^4*t^4 - 855776*ep^3*mtt^2*mWW^6*s^4*t^4 - 581768*ep^4*mtt^2*mWW^6*s^4*t^4 + 6570*mtt*mWW^7*s^4*t^4 + 67808*ep*mtt*mWW^7*s^4*t^4 + 243752*ep^2*mtt*mWW^7*s^4*t^4 + 390354*ep^3*mtt*mWW^7*s^4*t^4 + 237072*ep^4*mtt*mWW^7*s^4*t^4 - 1458*mWW^8*s^4*t^4 - 15957*ep*mWW^8*s^4*t^4 - 60888*ep^2*mWW^8*s^4*t^4 - 98057*ep^3*mWW^8*s^4*t^4 - 57092*ep^4*mWW^8*s^4*t^4 - 288*mtt^6*mWW*s^5*t^4 - 2532*ep*mtt^6*mWW*s^5*t^4 - 7632*ep^2*mtt^6*mWW*s^5*t^4 - 9468*ep^3*mtt^6*mWW*s^5*t^4 - 4080*ep^4*mtt^6*mWW*s^5*t^4 + 4338*mtt^5*mWW^2*s^5*t^4 + 53646*ep*mtt^5*mWW^2*s^5*t^4 + 230994*ep^2*mtt^5*mWW^2*s^5*t^4 + 405150*ep^3*mtt^5*mWW^2*s^5*t^4 + 247512*ep^4*mtt^5*mWW^2*s^5*t^4 - 10490*mtt^4*mWW^3*s^5*t^4 - 146525*ep*mtt^4*mWW^3*s^5*t^4 - 696354*ep^2*mtt^4*mWW^3*s^5*t^4 - 1315179*ep^3*mtt^4*mWW^3*s^5*t^4 - 850452*ep^4*mtt^4*mWW^3*s^5*t^4 + 10200*mtt^3*mWW^4*s^5*t^4 + 140664*ep*mtt^3*mWW^4*s^5*t^4 + 673396*ep^2*mtt^3*mWW^4*s^5*t^4 + 1326428*ep^3*mtt^3*mWW^4*s^5*t^4 + 904360*ep^4*mtt^3*mWW^4*s^5*t^4 - 5256*mtt^2*mWW^5*s^5*t^4 - 58028*ep*mtt^2*mWW^5*s^5*t^4 - 230912*ep^2*mtt^2*mWW^5*s^5*t^4 - 456100*ep^3*mtt^2*mWW^5*s^5*t^4 - 340672*ep^4*mtt^2*mWW^5*s^5*t^4 + 1910*mtt*mWW^6*s^5*t^4 + 15806*ep*mtt*mWW^6*s^5*t^4 + 36634*ep^2*mtt*mWW^6*s^5*t^4 + 54274*ep^3*mtt*mWW^6*s^5*t^4 + 45744*ep^4*mtt*mWW^6*s^5*t^4 - 414*mWW^7*s^5*t^4 - 3703*ep*mWW^7*s^5*t^4 - 10222*ep^2*mWW^7*s^5*t^4 - 14353*ep^3*mWW^7*s^5*t^4 - 9388*ep^4*mWW^7*s^5*t^4 + 132*mtt^5*mWW*s^6*t^4 + 1192*ep*mtt^5*mWW*s^6*t^4 + 3708*ep^2*mtt^5*mWW*s^6*t^4 + 4728*ep^3*mtt^5*mWW*s^6*t^4 + 2080*ep^4*mtt^5*mWW*s^6*t^4 - 1250*mtt^4*mWW^2*s^6*t^4 - 16136*ep*mtt^4*mWW^2*s^6*t^4 - 71438*ep^2*mtt^4*mWW^2*s^6*t^4 - 127064*ep^3*mtt^4*mWW^2*s^6*t^4 - 77952*ep^4*mtt^4*mWW^2*s^6*t^4 + 2496*mtt^3*mWW^3*s^6*t^4 + 35120*ep*mtt^3*mWW^3*s^6*t^4 + 169488*ep^2*mtt^3*mWW^3*s^6*t^4 + 325264*ep^3*mtt^3*mWW^3*s^6*t^4 + 212712*ep^4*mtt^3*mWW^3*s^6*t^4 - 1748*mtt^2*mWW^4*s^6*t^4 - 23308*ep*mtt^2*mWW^4*s^6*t^4 - 111024*ep^2*mtt^2*mWW^4*s^6*t^4 - 227192*ep^3*mtt^2*mWW^4*s^6*t^4 - 161680*ep^4*mtt^2*mWW^4*s^6*t^4 + 348*mtt*mWW^5*s^6*t^4 + 2636*ep*mtt*mWW^5*s^6*t^4 + 4596*ep^2*mtt*mWW^5*s^6*t^4 + 13532*ep^3*mtt*mWW^5*s^6*t^4 + 17872*ep^4*mtt*mWW^5*s^6*t^4 + 22*mWW^6*s^6*t^4 + 512*ep*mWW^6*s^6*t^4 + 3326*ep^2*mWW^6*s^6*t^4 + 4924*ep^3*mWW^6*s^6*t^4 + 1368*ep^4*mWW^6*s^6*t^4 - 24*mtt^4*mWW*s^7*t^4 - 220*ep*mtt^4*mWW*s^7*t^4 - 696*ep^2*mtt^4*mWW*s^7*t^4 - 900*ep^3*mtt^4*mWW*s^7*t^4 - 400*ep^4*mtt^4*mWW*s^7*t^4 + 100*mtt^3*mWW^2*s^7*t^4 + 1500*ep*mtt^3*mWW^2*s^7*t^4 + 7224*ep^2*mtt^3*mWW^2*s^7*t^4 + 13376*ep^3*mtt^3*mWW^2*s^7*t^4 + 8320*ep^4*mtt^3*mWW^2*s^7*t^4 - 148*mtt^2*mWW^3*s^7*t^4 - 1976*ep*mtt^2*mWW^3*s^7*t^4 - 9632*ep^2*mtt^2*mWW^3*s^7*t^4 - 19292*ep^3*mtt^2*mWW^3*s^7*t^4 - 13072*ep^4*mtt^2*mWW^3*s^7*t^4 + 92*mtt*mWW^4*s^7*t^4 + 1248*ep*mtt*mWW^4*s^7*t^4 + 6448*ep^2*mtt*mWW^4*s^7*t^4 + 14724*ep^3*mtt*mWW^4*s^7*t^4 + 11256*ep^4*mtt*mWW^4*s^7*t^4 - 20*mWW^5*s^7*t^4 - 312*ep*mWW^5*s^7*t^4 - 1680*ep^2*mWW^5*s^7*t^4 - 3764*ep^3*mWW^5*s^7*t^4 - 2808*ep^4*mWW^5*s^7*t^4 - 20*ep*mtt*mWW^3*s^8*t^4 - 80*ep^2*mtt*mWW^3*s^8*t^4 - 100*ep^3*mtt*mWW^3*s^8*t^4 - 40*ep^4*mtt*mWW^3*s^8*t^4 + 4*ep*mWW^4*s^8*t^4 + 16*ep^2*mWW^4*s^8*t^4 + 20*ep^3*mWW^4*s^8*t^4 + 8*ep^4*mWW^4*s^8*t^4 - 140*mtt^10*mWW*t^5 - 1682*ep*mtt^10*mWW*t^5 - 7084*ep^2*mtt^10*mWW*t^5 - 12238*ep^3*mtt^10*mWW*t^5 - 7416*ep^4*mtt^10*mWW*t^5 - 720*mtt^9*mWW^2*t^5 - 7778*ep*mtt^9*mWW^2*t^5 - 29636*ep^2*mtt^9*mWW^2*t^5 - 46642*ep^3*mtt^9*mWW^2*t^5 - 25864*ep^4*mtt^9*mWW^2*t^5 + 3996*mtt^8*mWW^3*t^5 + 44442*ep*mtt^8*mWW^3*t^5 + 175716*ep^2*mtt^8*mWW^3*t^5 + 289998*ep^3*mtt^8*mWW^3*t^5 + 169848*ep^4*mtt^8*mWW^3*t^5 - 5956*mtt^7*mWW^4*t^5 - 67074*ep*mtt^7*mWW^4*t^5 - 271084*ep^2*mtt^7*mWW^4*t^5 - 462886*ep^3*mtt^7*mWW^4*t^5 - 282200*ep^4*mtt^7*mWW^4*t^5 + 3368*mtt^6*mWW^5*t^5 + 40134*ep*mtt^6*mWW^5*t^5 + 173560*ep^2*mtt^6*mWW^5*t^5 + 320370*ep^3*mtt^6*mWW^5*t^5 + 210888*ep^4*mtt^6*mWW^5*t^5 - 792*mtt^5*mWW^6*t^5 - 12406*ep*mtt^5*mWW^6*t^5 - 65196*ep^2*mtt^5*mWW^6*t^5 - 138046*ep^3*mtt^5*mWW^6*t^5 - 100280*ep^4*mtt^5*mWW^6*t^5 + 828*mtt^4*mWW^7*t^5 + 10958*ep*mtt^4*mWW^7*t^5 + 50036*ep^2*mtt^4*mWW^7*t^5 + 92954*ep^3*mtt^4*mWW^7*t^5 + 60584*ep^4*mtt^4*mWW^7*t^5 - 788*mtt^3*mWW^8*t^5 - 8614*ep*mtt^3*mWW^8*t^5 - 33476*ep^2*mtt^3*mWW^8*t^5 - 54410*ep^3*mtt^3*mWW^8*t^5 - 31592*ep^4*mtt^3*mWW^8*t^5 + 204*mtt^2*mWW^9*t^5 + 2020*ep*mtt^2*mWW^9*t^5 + 7164*ep^2*mtt^2*mWW^9*t^5 + 10900*ep^3*mtt^2*mWW^9*t^5 + 6032*ep^4*mtt^2*mWW^9*t^5 + 392*mtt^9*mWW*s*t^5 + 5242*ep*mtt^9*mWW*s*t^5 + 23832*ep^2*mtt^9*mWW*s*t^5 + 43358*ep^3*mtt^9*mWW*s*t^5 + 27256*ep^4*mtt^9*mWW*s*t^5 + 2178*mtt^8*mWW^2*s*t^5 + 22913*ep*mtt^8*mWW^2*s*t^5 + 84462*ep^2*mtt^8*mWW^2*s*t^5 + 127395*ep^3*mtt^8*mWW^2*s*t^5 + 67052*ep^4*mtt^8*mWW^2*s*t^5 - 8460*mtt^7*mWW^3*s*t^5 - 95175*ep*mtt^7*mWW^3*s*t^5 - 378430*ep^2*mtt^7*mWW^3*s*t^5 - 622691*ep^3*mtt^7*mWW^3*s*t^5 - 361324*ep^4*mtt^7*mWW^3*s*t^5 + 6526*mtt^6*mWW^4*s*t^5 + 72707*ep*mtt^6*mWW^4*s*t^5 + 293090*ep^2*mtt^6*mWW^4*s*t^5 + 504577*ep^3*mtt^6*mWW^4*s*t^5 + 311460*ep^4*mtt^6*mWW^4*s*t^5 + 2646*mtt^5*mWW^5*s*t^5 + 38593*ep*mtt^5*mWW^5*s*t^5 + 175670*ep^2*mtt^5*mWW^5*s*t^5 + 295295*ep^3*mtt^5*mWW^5*s*t^5 + 163036*ep^4*mtt^5*mWW^5*s*t^5 - 3660*mtt^4*mWW^6*s*t^5 - 57783*ep*mtt^4*mWW^6*s*t^5 - 286340*ep^2*mtt^4*mWW^6*s*t^5 - 541165*ep^3*mtt^4*mWW^6*s*t^5 - 344372*ep^4*mtt^4*mWW^6*s*t^5 + 336*mtt^3*mWW^7*s*t^5 + 17427*ep*mtt^3*mWW^7*s*t^5 + 120298*ep^2*mtt^3*mWW^7*s*t^5 + 273351*ep^3*mtt^3*mWW^7*s*t^5 + 197948*ep^4*mtt^3*mWW^7*s*t^5 - 834*mtt^2*mWW^8*s*t^5 - 13719*ep*mtt^2*mWW^8*s*t^5 - 71762*ep^2*mtt^2*mWW^8*s*t^5 - 146105*ep^3*mtt^2*mWW^8*s*t^5 - 100740*ep^4*mtt^2*mWW^8*s*t^5 + 1182*mtt*mWW^9*s*t^5 + 12825*ep*mtt*mWW^9*s*t^5 + 49926*ep^2*mtt*mWW^9*s*t^5 + 82335*ep^3*mtt*mWW^9*s*t^5 + 48732*ep^4*mtt*mWW^9*s*t^5 - 306*mWW^10*s*t^5 - 3030*ep*mWW^10*s*t^5 - 10746*ep^2*mWW^10*s*t^5 - 16350*ep^3*mWW^10*s*t^5 - 9048*ep^4*mWW^10*s*t^5 + 108*mtt^8*mWW*s^2*t^5 - 1238*ep*mtt^8*mWW*s^2*t^5 - 13588*ep^2*mtt^8*mWW*s^2*t^5 - 33962*ep^3*mtt^8*mWW*s^2*t^5 - 25320*ep^4*mtt^8*mWW*s^2*t^5 - 1150*mtt^7*mWW^2*s^2*t^5 - 11410*ep*mtt^7*mWW^2*s^2*t^5 - 37182*ep^2*mtt^7*mWW^2*s^2*t^5 - 42890*ep^3*mtt^7*mWW^2*s^2*t^5 - 12488*ep^4*mtt^7*mWW^2*s^2*t^5 - 4622*mtt^6*mWW^3*s^2*t^5 - 49737*ep*mtt^6*mWW^3*s^2*t^5 - 194284*ep^2*mtt^6*mWW^3*s^2*t^5 - 327137*ep^3*mtt^6*mWW^3*s^2*t^5 - 199940*ep^4*mtt^6*mWW^3*s^2*t^5 + 21766*mtt^5*mWW^4*s^2*t^5 + 263344*ep*mtt^5*mWW^4*s^2*t^5 + 1110874*ep^2*mtt^5*mWW^4*s^2*t^5 + 1910056*ep^3*mtt^5*mWW^4*s^2*t^5 + 1148160*ep^4*mtt^5*mWW^4*s^2*t^5 - 26782*mtt^4*mWW^5*s^2*t^5 - 351247*ep*mtt^4*mWW^5*s^2*t^5 - 1573708*ep^2*mtt^4*mWW^5*s^2*t^5 - 2828503*ep^3*mtt^4*mWW^5*s^2*t^5 - 1758300*ep^4*mtt^4*mWW^5*s^2*t^5 + 11518*mtt^3*mWW^6*s^2*t^5 + 174266*ep*mtt^3*mWW^6*s^2*t^5 + 864926*ep^2*mtt^3*mWW^6*s^2*t^5 + 1689954*ep^3*mtt^3*mWW^6*s^2*t^5 + 1125416*ep^4*mtt^3*mWW^6*s^2*t^5 - 1066*mtt^2*mWW^7*s^2*t^5 - 28331*ep*mtt^2*mWW^7*s^2*t^5 - 185388*ep^2*mtt^2*mWW^7*s^2*t^5 - 441203*ep^3*mtt^2*mWW^7*s^2*t^5 - 338892*ep^4*mtt^2*mWW^7*s^2*t^5 + 794*mtt*mWW^8*s^2*t^5 + 10328*ep*mtt*mWW^8*s^2*t^5 + 51142*ep^2*mtt*mWW^8*s^2*t^5 + 111024*ep^3*mtt*mWW^8*s^2*t^5 + 83552*ep^4*mtt*mWW^8*s^2*t^5 - 566*mWW^9*s^2*t^5 - 5975*ep*mWW^9*s^2*t^5 - 22792*ep^2*mWW^9*s^2*t^5 - 37339*ep^3*mWW^9*s^2*t^5 - 22188*ep^4*mWW^9*s^2*t^5 - 1520*mtt^7*mWW*s^3*t^5 - 13570*ep*mtt^7*mWW*s^3*t^5 - 41600*ep^2*mtt^7*mWW*s^3*t^5 - 52230*ep^3*mtt^7*mWW*s^3*t^5 - 22680*ep^4*mtt^7*mWW*s^3*t^5 - 2860*mtt^6*mWW^2*s^3*t^5 - 28990*ep*mtt^6*mWW^2*s^3*t^5 - 106732*ep^2*mtt^6*mWW^2*s^3*t^5 - 173458*ep^3*mtt^6*mWW^2*s^3*t^5 - 104280*ep^4*mtt^6*mWW^2*s^3*t^5 + 26808*mtt^5*mWW^3*s^3*t^5 + 301647*ep*mtt^5*mWW^3*s^3*t^5 + 1204274*ep^2*mtt^5*mWW^3*s^3*t^5 + 1996147*ep^3*mtt^5*mWW^3*s^3*t^5 + 1169996*ep^4*mtt^5*mWW^3*s^3*t^5 - 49090*mtt^4*mWW^4*s^3*t^5 - 599345*ep*mtt^4*mWW^4*s^3*t^5 - 2555422*ep^2*mtt^4*mWW^4*s^3*t^5 - 4424995*ep^3*mtt^4*mWW^4*s^3*t^5 - 2668756*ep^4*mtt^4*mWW^4*s^3*t^5 + 36866*mtt^3*mWW^5*s^3*t^5 + 482792*ep*mtt^3*mWW^5*s^3*t^5 + 2178076*ep^2*mtt^3*mWW^5*s^3*t^5 + 3948426*ep^3*mtt^3*mWW^5*s^3*t^5 + 2473328*ep^4*mtt^3*mWW^5*s^3*t^5 - 10054*mtt^2*mWW^6*s^3*t^5 - 145304*ep*mtt^2*mWW^6*s^3*t^5 - 714474*ep^2*mtt^2*mWW^6*s^3*t^5 - 1413656*ep^3*mtt^2*mWW^6*s^3*t^5 - 958680*ep^4*mtt^2*mWW^6*s^3*t^5 - 370*mtt*mWW^7*s^3*t^5 + 499*ep*mtt*mWW^7*s^3*t^5 + 28838*ep^2*mtt*mWW^7*s^3*t^5 + 115125*ep^3*mtt*mWW^7*s^3*t^5 + 113772*ep^4*mtt*mWW^7*s^3*t^5 + 220*mWW^8*s^3*t^5 + 2271*ep*mWW^8*s^3*t^5 + 7040*ep^2*mWW^8*s^3*t^5 + 4641*ep^3*mWW^8*s^3*t^5 - 2700*ep^4*mWW^8*s^3*t^5 + 2060*mtt^6*mWW*s^4*t^5 + 20690*ep*mtt^6*mWW*s^4*t^5 + 73580*ep^2*mtt^6*mWW*s^4*t^5 + 109710*ep^3*mtt^6*mWW*s^4*t^5 + 58360*ep^4*mtt^6*mWW*s^4*t^5 + 4580*mtt^5*mWW^2*s^4*t^5 + 43880*ep*mtt^5*mWW^2*s^4*t^5 + 146668*ep^2*mtt^5*mWW^2*s^4*t^5 + 208392*ep^3*mtt^5*mWW^2*s^4*t^5 + 107600*ep^4*mtt^5*mWW^2*s^4*t^5 - 28096*mtt^4*mWW^3*s^4*t^5 - 321925*ep*mtt^4*mWW^3*s^4*t^5 - 1300326*ep^2*mtt^4*mWW^3*s^4*t^5 - 2150785*ep^3*mtt^4*mWW^3*s^4*t^5 - 1245484*ep^4*mtt^4*mWW^3*s^4*t^5 + 38556*mtt^3*mWW^4*s^4*t^5 + 479138*ep*mtt^3*mWW^4*s^4*t^5 + 2076848*ep^2*mtt^3*mWW^4*s^4*t^5 + 3616386*ep^3*mtt^3*mWW^4*s^4*t^5 + 2175864*ep^4*mtt^3*mWW^4*s^4*t^5 - 21192*mtt^2*mWW^5*s^4*t^5 - 276558*ep*mtt^2*mWW^5*s^4*t^5 - 1254416*ep^2*mtt^2*mWW^5*s^4*t^5 - 2277766*ep^3*mtt^2*mWW^5*s^4*t^5 - 1423208*ep^4*mtt^2*mWW^5*s^4*t^5 + 3840*mtt*mWW^6*s^4*t^5 + 52750*ep*mtt*mWW^6*s^4*t^5 + 253852*ep^2*mtt*mWW^6*s^4*t^5 + 497262*ep^3*mtt*mWW^6*s^4*t^5 + 334968*ep^4*mtt*mWW^6*s^4*t^5 + 252*mWW^7*s^4*t^5 + 1833*ep*mWW^7*s^4*t^5 + 1970*ep^2*mWW^7*s^4*t^5 - 8575*ep^3*mWW^7*s^4*t^5 - 12708*ep^4*mWW^7*s^4*t^5 - 1080*mtt^5*mWW*s^5*t^5 - 11578*ep*mtt^5*mWW*s^5*t^5 - 43976*ep^2*mtt^5*mWW*s^5*t^5 - 69502*ep^3*mtt^5*mWW*s^5*t^5 - 38904*ep^4*mtt^5*mWW*s^5*t^5 - 2630*mtt^4*mWW^2*s^5*t^5 - 23957*ep*mtt^4*mWW^2*s^5*t^5 - 72366*ep^2*mtt^4*mWW^2*s^5*t^5 - 86971*ep^3*mtt^4*mWW^2*s^5*t^5 - 34876*ep^4*mtt^4*mWW^2*s^5*t^5 + 12644*mtt^3*mWW^3*s^5*t^5 + 147846*ep*mtt^3*mWW^3*s^5*t^5 + 605828*ep^2*mtt^3*mWW^3*s^5*t^5 + 999250*ep^3*mtt^3*mWW^3*s^5*t^5 + 569928*ep^4*mtt^3*mWW^3*s^5*t^5 - 13816*mtt^2*mWW^4*s^5*t^5 - 174916*ep*mtt^2*mWW^4*s^5*t^5 - 772720*ep^2*mtt^2*mWW^4*s^5*t^5 - 1351756*ep^3*mtt^2*mWW^4*s^5*t^5 - 808776*ep^4*mtt^2*mWW^4*s^5*t^5 + 5620*mtt*mWW^5*s^5*t^5 + 72656*ep*mtt*mWW^5*s^5*t^5 + 329676*ep^2*mtt*mWW^5*s^5*t^5 + 594336*ep^3*mtt*mWW^5*s^5*t^5 + 366424*ep^4*mtt*mWW^5*s^5*t^5 - 738*mWW^6*s^5*t^5 - 9683*ep*mWW^6*s^5*t^5 - 44618*ep^2*mWW^6*s^5*t^5 - 82045*ep^3*mWW^6*s^5*t^5 - 51652*ep^4*mWW^6*s^5*t^5 + 148*mtt^4*mWW*s^6*t^5 + 1878*ep*mtt^4*mWW*s^6*t^5 + 8148*ep^2*mtt^4*mWW*s^6*t^5 + 14122*ep^3*mtt^4*mWW*s^6*t^5 + 8424*ep^4*mtt^4*mWW*s^6*t^5 + 682*mtt^3*mWW^2*s^6*t^5 + 6252*ep*mtt^3*mWW^2*s^6*t^5 + 18246*ep^2*mtt^3*mWW^2*s^6*t^5 + 19172*ep^3*mtt^3*mWW^2*s^6*t^5 + 5248*ep^4*mtt^3*mWW^2*s^6*t^5 - 2334*mtt^2*mWW^3*s^6*t^5 - 27864*ep*mtt^2*mWW^3*s^6*t^5 - 115786*ep^2*mtt^2*mWW^3*s^6*t^5 - 188888*ep^3*mtt^2*mWW^3*s^6*t^5 - 104680*ep^4*mtt^2*mWW^3*s^6*t^5 + 2030*mtt*mWW^4*s^6*t^5 + 26324*ep*mtt*mWW^4*s^6*t^5 + 119082*ep^2*mtt*mWW^4*s^6*t^5 + 209524*ep^3*mtt*mWW^4*s^6*t^5 + 124624*ep^4*mtt*mWW^4*s^6*t^5 - 526*mWW^5*s^6*t^5 - 6430*ep*mWW^5*s^6*t^5 - 27818*ep^2*mWW^5*s^6*t^5 - 47978*ep^3*mWW^5*s^6*t^5 - 28368*ep^4*mWW^5*s^6*t^5 + 32*mtt^3*mWW*s^7*t^5 + 258*ep*mtt^3*mWW*s^7*t^5 + 688*ep^2*mtt^3*mWW*s^7*t^5 + 742*ep^3*mtt^3*mWW*s^7*t^5 + 280*ep^4*mtt^3*mWW*s^7*t^5 - 80*mtt^2*mWW^2*s^7*t^5 - 910*ep*mtt^2*mWW^2*s^7*t^5 - 3460*ep^2*mtt^2*mWW^2*s^7*t^5 - 4998*ep^3*mtt^2*mWW^2*s^7*t^5 - 2392*ep^4*mtt^2*mWW^2*s^7*t^5 + 64*mtt*mWW^3*s^7*t^5 + 766*ep*mtt*mWW^3*s^7*t^5 + 3008*ep^2*mtt*mWW^3*s^7*t^5 + 4106*ep^3*mtt*mWW^3*s^7*t^5 + 1656*ep^4*mtt*mWW^3*s^7*t^5 - 16*mWW^4*s^7*t^5 - 178*ep*mWW^4*s^7*t^5 - 668*ep^2*mWW^4*s^7*t^5 - 906*ep^3*mWW^4*s^7*t^5 - 376*ep^4*mWW^4*s^7*t^5 + 48*mtt^10*t^6 + 536*ep*mtt^10*t^6 + 2104*ep^2*mtt^10*t^6 + 3392*ep^3*mtt^10*t^6 + 1920*ep^4*mtt^10*t^6 + 524*mtt^9*mWW*t^6 + 5944*ep*mtt^9*mWW*t^6 + 23692*ep^2*mtt^9*mWW*t^6 + 38776*ep^3*mtt^9*mWW*t^6 + 22304*ep^4*mtt^9*mWW*t^6 - 784*mtt^8*mWW^2*t^6 - 9270*ep*mtt^8*mWW^2*t^6 - 38408*ep^2*mtt^8*mWW^2*t^6 - 65194*ep^3*mtt^8*mWW^2*t^6 - 38824*ep^4*mtt^8*mWW^2*t^6 - 3072*mtt^7*mWW^3*t^6 - 32994*ep*mtt^7*mWW^3*t^6 - 125148*ep^2*mtt^7*mWW^3*t^6 - 196538*ep^3*mtt^7*mWW^3*t^6 - 108968*ep^4*mtt^7*mWW^3*t^6 + 7820*mtt^6*mWW^4*t^6 + 85916*ep*mtt^6*mWW^4*t^6 + 334612*ep^2*mtt^6*mWW^4*t^6 + 541980*ep^3*mtt^6*mWW^4*t^6 + 310832*ep^4*mtt^6*mWW^4*t^6 - 5908*mtt^5*mWW^5*t^6 - 66252*ep*mtt^5*mWW^5*t^6 - 264892*ep^2*mtt^5*mWW^5*t^6 - 443596*ep^3*mtt^5*mWW^5*t^6 - 263792*ep^4*mtt^5*mWW^5*t^6 + 936*mtt^4*mWW^6*t^6 + 12418*ep*mtt^4*mWW^6*t^6 + 58160*ep^2*mtt^4*mWW^6*t^6 + 112926*ep^3*mtt^4*mWW^6*t^6 + 76280*ep^4*mtt^4*mWW^6*t^6 + 584*mtt^3*mWW^7*t^6 + 4950*ep*mtt^3*mWW^7*t^6 + 13420*ep^2*mtt^3*mWW^7*t^6 + 12302*ep^3*mtt^3*mWW^7*t^6 + 1784*ep^4*mtt^3*mWW^7*t^6 - 148*mtt^2*mWW^8*t^6 - 1248*ep*mtt^2*mWW^8*t^6 - 3540*ep^2*mtt^2*mWW^8*t^6 - 4048*ep^3*mtt^2*mWW^8*t^6 - 1536*ep^4*mtt^2*mWW^8*t^6 - 144*mtt^9*s*t^6 - 1752*ep*mtt^9*s*t^6 - 7344*ep^2*mtt^9*s*t^6 - 12360*ep^3*mtt^9*s*t^6 - 7200*ep^4*mtt^9*s*t^6 - 1352*mtt^8*mWW*s*t^6 - 16622*ep*mtt^8*mWW*s*t^6 - 70432*ep^2*mtt^8*mWW*s*t^6 - 120058*ep^3*mtt^8*mWW*s*t^6 - 71016*ep^4*mtt^8*mWW*s*t^6 + 1070*mtt^7*mWW^2*s*t^6 + 18882*ep*mtt^7*mWW^2*s*t^6 + 98322*ep^2*mtt^7*mWW^2*s*t^6 + 190522*ep^3*mtt^7*mWW^2*s*t^6 + 123464*ep^4*mtt^7*mWW^2*s*t^6 + 6684*mtt^6*mWW^3*s*t^6 + 66823*ep*mtt^6*mWW^3*s*t^6 + 233676*ep^2*mtt^6*mWW^3*s*t^6 + 335277*ep^3*mtt^6*mWW^3*s*t^6 + 167860*ep^4*mtt^6*mWW^3*s*t^6 - 7744*mtt^5*mWW^4*s*t^6 - 89353*ep*mtt^5*mWW^4*s*t^6 - 357994*ep^2*mtt^5*mWW^4*s*t^6 - 579049*ep^3*mtt^5*mWW^4*s*t^6 - 324420*ep^4*mtt^5*mWW^4*s*t^6 - 4058*mtt^4*mWW^5*s*t^6 - 34296*ep*mtt^4*mWW^5*s*t^6 - 99798*ep^2*mtt^4*mWW^5*s*t^6 - 125020*ep^3*mtt^4*mWW^5*s*t^6 - 59408*ep^4*mtt^4*mWW^5*s*t^6 + 7950*mtt^3*mWW^6*s*t^6 + 83792*ep*mtt^3*mWW^6*s*t^6 + 315162*ep^2*mtt^3*mWW^6*s*t^6 + 499980*ep^3*mtt^3*mWW^6*s*t^6 + 284816*ep^4*mtt^3*mWW^6*s*t^6 - 1752*mtt^2*mWW^7*s*t^6 - 22449*ep*mtt^2*mWW^7*s*t^6 - 100180*ep^2*mtt^2*mWW^7*s*t^6 - 182863*ep^3*mtt^2*mWW^7*s*t^6 - 116796*ep^4*mtt^2*mWW^7*s*t^6 - 876*mtt*mWW^8*s*t^6 - 6897*ep*mtt*mWW^8*s*t^6 - 16722*ep^2*mtt*mWW^8*s*t^6 - 12501*ep^3*mtt*mWW^8*s*t^6 + 396*ep^4*mtt*mWW^8*s*t^6 + 222*mWW^9*s*t^6 + 1872*ep*mWW^9*s*t^6 + 5310*ep^2*mWW^9*s*t^6 + 6072*ep^3*mWW^9*s*t^6 + 2304*ep^4*mWW^9*s*t^6 + 720*ep*mtt^8*s^2*t^6 + 5160*ep^2*mtt^8*s^2*t^6 + 10920*ep^3*mtt^8*s^2*t^6 + 7200*ep^4*mtt^8*s^2*t^6 - 56*mtt^7*mWW*s^2*t^6 + 5424*ep*mtt^7*mWW*s^2*t^6 + 41412*ep^2*mtt^7*mWW*s^2*t^6 + 90700*ep^3*mtt^7*mWW*s^2*t^6 + 61680*ep^4*mtt^7*mWW*s^2*t^6 + 3526*mtt^6*mWW^2*s^2*t^6 + 20651*ep*mtt^6*mWW^2*s^2*t^6 + 16760*ep^2*mtt^6*mWW^2*s^2*t^6 - 55061*ep^3*mtt^6*mWW^2*s^2*t^6 - 69396*ep^4*mtt^6*mWW^2*s^2*t^6 - 3174*mtt^5*mWW^3*s^2*t^6 - 27208*ep*mtt^5*mWW^3*s^2*t^6 - 71906*ep^2*mtt^5*mWW^3*s^2*t^6 - 53504*ep^3*mtt^5*mWW^3*s^2*t^6 + 7712*ep^4*mtt^5*mWW^3*s^2*t^6 - 15012*mtt^4*mWW^4*s^2*t^6 - 152315*ep*mtt^4*mWW^4*s^2*t^6 - 557010*ep^2*mtt^4*mWW^4*s^2*t^6 - 877883*ep^3*mtt^4*mWW^4*s^2*t^6 - 504460*ep^4*mtt^4*mWW^4*s^2*t^6 + 29164*mtt^3*mWW^5*s^2*t^6 + 312980*ep*mtt^3*mWW^5*s^2*t^6 + 1193960*ep^2*mtt^3*mWW^5*s^2*t^6 + 1905640*ep^3*mtt^3*mWW^5*s^2*t^6 + 1083936*ep^4*mtt^3*mWW^5*s^2*t^6 - 17394*mtt^2*mWW^6*s^2*t^6 - 196863*ep*mtt^2*mWW^6*s^2*t^6 - 786516*ep^2*mtt^2*mWW^6*s^2*t^6 - 1298807*ep^3*mtt^2*mWW^6*s^2*t^6 - 757340*ep^4*mtt^2*mWW^6*s^2*t^6 + 2450*mtt*mWW^7*s^2*t^6 + 32452*ep*mtt*mWW^7*s^2*t^6 + 146998*ep^2*mtt*mWW^7*s^2*t^6 + 267852*ep^3*mtt*mWW^7*s^2*t^6 + 169168*ep^4*mtt*mWW^7*s^2*t^6 + 496*mWW^8*s^2*t^6 + 4159*ep*mWW^8*s^2*t^6 + 11142*ep^2*mWW^8*s^2*t^6 + 10143*ep^3*mWW^8*s^2*t^6 + 1500*ep^4*mWW^8*s^2*t^6 + 480*mtt^7*s^3*t^6 + 3920*ep*mtt^7*s^3*t^6 + 10720*ep^2*mtt^7*s^3*t^6 + 12080*ep^3*mtt^7*s^3*t^6 + 4800*ep^4*mtt^7*s^3*t^6 + 3264*mtt^6*mWW*s^3*t^6 + 25720*ep*mtt^6*mWW*s^3*t^6 + 65188*ep^2*mtt^6*mWW*s^3*t^6 + 62708*ep^3*mtt^6*mWW*s^3*t^6 + 17480*ep^4*mtt^6*mWW*s^3*t^6 - 10126*mtt^5*mWW^2*s^3*t^6 - 93839*ep*mtt^5*mWW^2*s^3*t^6 - 303144*ep^2*mtt^5*mWW^2*s^3*t^6 - 404215*ep^3*mtt^5*mWW^2*s^3*t^6 - 189068*ep^4*mtt^5*mWW^2*s^3*t^6 - 464*mtt^4*mWW^3*s^3*t^6 + 306*ep*mtt^4*mWW^3*s^3*t^6 + 15828*ep^2*mtt^4*mWW^3*s^3*t^6 + 23594*ep^3*mtt^4*mWW^3*s^3*t^6 + 2224*ep^4*mtt^4*mWW^3*s^3*t^6 + 24682*mtt^3*mWW^4*s^3*t^6 + 258727*ep*mtt^3*mWW^4*s^3*t^6 + 964212*ep^2*mtt^3*mWW^4*s^3*t^6 + 1507083*ep^3*mtt^3*mWW^4*s^3*t^6 + 840420*ep^4*mtt^3*mWW^4*s^3*t^6 - 27842*mtt^2*mWW^5*s^3*t^6 - 309511*ep*mtt^2*mWW^5*s^3*t^6 - 1215706*ep^2*mtt^2*mWW^5*s^3*t^6 - 1963877*ep^3*mtt^2*mWW^5*s^3*t^6 - 1115028*ep^4*mtt^2*mWW^5*s^3*t^6 + 11180*mtt*mWW^6*s^3*t^6 + 128924*ep*mtt*mWW^6*s^3*t^6 + 523544*ep^2*mtt*mWW^6*s^3*t^6 + 867404*ep^3*mtt*mWW^6*s^3*t^6 + 502152*ep^4*mtt*mWW^6*s^3*t^6 - 1174*mWW^7*s^3*t^6 - 14247*ep*mWW^7*s^3*t^6 - 60642*ep^2*mWW^7*s^3*t^6 - 104777*ep^3*mWW^7*s^3*t^6 - 62980*ep^4*mWW^7*s^3*t^6 - 720*mtt^6*s^4*t^6 - 6600*ep*mtt^6*s^4*t^6 - 21240*ep^2*mtt^6*s^4*t^6 - 29040*ep^3*mtt^6*s^4*t^6 - 14400*ep^4*mtt^6*s^4*t^6 - 3796*mtt^5*mWW*s^4*t^6 - 32684*ep*mtt^5*mWW*s^4*t^6 - 95356*ep^2*mtt^5*mWW*s^4*t^6 - 113844*ep^3*mtt^5*mWW*s^4*t^6 - 47160*ep^4*mtt^5*mWW*s^4*t^6 + 10282*mtt^4*mWW^2*s^4*t^6 + 107931*ep*mtt^4*mWW^2*s^4*t^6 + 401896*ep^2*mtt^4*mWW^2*s^4*t^6 + 615199*ep^3*mtt^4*mWW^2*s^4*t^6 + 330548*ep^4*mtt^4*mWW^2*s^4*t^6 - 1806*mtt^3*mWW^3*s^4*t^6 - 33066*ep*mtt^3*mWW^3*s^4*t^6 - 177146*ep^2*mtt^3*mWW^3*s^4*t^6 - 335102*ep^3*mtt^3*mWW^3*s^4*t^6 - 206760*ep^4*mtt^3*mWW^3*s^4*t^6 - 10642*mtt^2*mWW^4*s^4*t^6 - 110756*ep*mtt^2*mWW^4*s^4*t^6 - 406494*ep^2*mtt^2*mWW^4*s^4*t^6 - 618308*ep^3*mtt^2*mWW^4*s^4*t^6 - 332208*ep^4*mtt^2*mWW^4*s^4*t^6 + 8874*mtt*mWW^5*s^4*t^6 + 99870*ep*mtt*mWW^5*s^4*t^6 + 396782*ep^2*mtt*mWW^5*s^4*t^6 + 641978*ep^3*mtt*mWW^5*s^4*t^6 + 362016*ep^4*mtt*mWW^5*s^4*t^6 - 2192*mWW^6*s^4*t^6 - 24567*ep*mWW^6*s^4*t^6 - 97226*ep^2*mWW^6*s^4*t^6 - 157299*ep^3*mWW^6*s^4*t^6 - 88964*ep^4*mWW^6*s^4*t^6 + 432*mtt^5*s^5*t^6 + 4104*ep*mtt^5*s^5*t^6 + 13776*ep^2*mtt^5*s^5*t^6 + 19608*ep^3*mtt^5*s^5*t^6 + 10080*ep^4*mtt^5*s^5*t^6 + 1640*mtt^4*mWW*s^5*t^6 + 13998*ep*mtt^4*mWW*s^5*t^6 + 39768*ep^2*mtt^4*mWW*s^5*t^6 + 44858*ep^3*mtt^4*mWW*s^5*t^6 + 16656*ep^4*mtt^4*mWW*s^5*t^6 - 4936*mtt^3*mWW^2*s^5*t^6 - 55787*ep*mtt^3*mWW^2*s^5*t^6 - 222874*ep^2*mtt^3*mWW^2*s^5*t^6 - 359507*ep^3*mtt^3*mWW^2*s^5*t^6 - 200972*ep^4*mtt^3*mWW^2*s^5*t^6 + 2712*mtt^2*mWW^3*s^5*t^6 + 37711*ep*mtt^2*mWW^3*s^5*t^6 + 177080*ep^2*mtt^2*mWW^3*s^5*t^6 + 318517*ep^3*mtt^2*mWW^3*s^5*t^6 + 192996*ep^4*mtt^2*mWW^3*s^5*t^6 + 664*mtt*mWW^4*s^5*t^6 + 5111*ep*mtt*mWW^4*s^5*t^6 + 10902*ep^2*mtt*mWW^4*s^5*t^6 + 5163*ep^3*mtt*mWW^4*s^5*t^6 - 3068*ep^4*mtt*mWW^4*s^5*t^6 - 512*mWW^5*s^5*t^6 - 5185*ep*mWW^5*s^5*t^6 - 18492*ep^2*mWW^5*s^5*t^6 - 27407*ep^3*mWW^5*s^5*t^6 - 14380*ep^4*mWW^5*s^5*t^6 - 96*mtt^4*s^6*t^6 - 928*ep*mtt^4*s^6*t^6 - 3176*ep^2*mtt^4*s^6*t^6 - 4600*ep^3*mtt^4*s^6*t^6 - 2400*ep^4*mtt^4*s^6*t^6 - 224*mtt^3*mWW*s^6*t^6 - 1820*ep*mtt^3*mWW*s^6*t^6 - 4532*ep^2*mtt^3*mWW*s^6*t^6 - 3600*ep^3*mtt^3*mWW*s^6*t^6 - 184*ep^4*mtt^3*mWW*s^6*t^6 + 968*mtt^2*mWW^2*s^6*t^6 + 11480*ep*mtt^2*mWW^2*s^6*t^6 + 47760*ep^2*mtt^2*mWW^2*s^6*t^6 + 78808*ep^3*mtt^2*mWW^2*s^6*t^6 + 44536*ep^4*mtt^2*mWW^2*s^6*t^6 - 880*mtt*mWW^3*s^6*t^6 - 11580*ep*mtt*mWW^3*s^6*t^6 - 52436*ep^2*mtt*mWW^3*s^6*t^6 - 92336*ep^3*mtt*mWW^3*s^6*t^6 - 55112*ep^4*mtt*mWW^3*s^6*t^6 + 232*mWW^4*s^6*t^6 + 2784*ep*mWW^4*s^6*t^6 + 11776*ep^2*mWW^4*s^6*t^6 + 19936*ep^3*mWW^4*s^6*t^6 + 11624*ep^4*mWW^4*s^6*t^6 + 40*ep*mtt^2*mWW*s^7*t^6 + 260*ep^2*mtt^2*mWW*s^7*t^6 + 460*ep^3*mtt^2*mWW*s^7*t^6 + 240*ep^4*mtt^2*mWW*s^7*t^6 - 48*ep*mtt*mWW^2*s^7*t^6 - 312*ep^2*mtt*mWW^2*s^7*t^6 - 552*ep^3*mtt*mWW^2*s^7*t^6 - 288*ep^4*mtt*mWW^2*s^7*t^6 + 8*ep*mWW^3*s^7*t^6 + 52*ep^2*mWW^3*s^7*t^6 + 92*ep^3*mWW^3*s^7*t^6 + 48*ep^4*mWW^3*s^7*t^6 - 208*mtt^9*t^7 - 2240*ep*mtt^9*t^7 - 8500*ep^2*mtt^9*t^7 - 13308*ep^3*mtt^9*t^7 - 7344*ep^4*mtt^9*t^7 - 340*mtt^8*mWW*t^7 - 3696*ep*mtt^8*mWW*t^7 - 14132*ep^2*mtt^8*mWW*t^7 - 22232*ep^3*mtt^8*mWW*t^7 - 12320*ep^4*mtt^8*mWW*t^7 + 2368*mtt^7*mWW^2*t^7 + 25644*ep*mtt^7*mWW^2*t^7 + 97864*ep^2*mtt^7*mWW^2*t^7 + 154100*ep^3*mtt^7*mWW^2*t^7 + 85584*ep^4*mtt^7*mWW^2*t^7 - 1812*mtt^6*mWW^3*t^7 - 19852*ep*mtt^6*mWW^3*t^7 - 76732*ep^2*mtt^6*mWW^3*t^7 - 122532*ep^3*mtt^6*mWW^3*t^7 - 69072*ep^4*mtt^6*mWW^3*t^7 - 2352*mtt^5*mWW^4*t^7 - 24744*ep*mtt^5*mWW^4*t^7 - 91812*ep^2*mtt^5*mWW^4*t^7 - 140996*ep^3*mtt^5*mWW^4*t^7 - 76496*ep^4*mtt^5*mWW^4*t^7 + 3716*mtt^4*mWW^5*t^7 + 39384*ep*mtt^4*mWW^5*t^7 + 147668*ep^2*mtt^4*mWW^5*t^7 + 230128*ep^3*mtt^4*mWW^5*t^7 + 127104*ep^4*mtt^4*mWW^5*t^7 - 1472*mtt^3*mWW^6*t^7 - 15492*ep*mtt^3*mWW^6*t^7 - 58000*ep^2*mtt^3*mWW^6*t^7 - 91092*ep^3*mtt^3*mWW^6*t^7 - 51024*ep^4*mtt^3*mWW^6*t^7 + 100*mtt^2*mWW^7*t^7 + 996*ep*mtt^2*mWW^7*t^7 + 3644*ep^2*mtt^2*mWW^7*t^7 + 5932*ep^3*mtt^2*mWW^7*t^7 + 3568*ep^4*mtt^2*mWW^7*t^7 + 528*mtt^8*s*t^7 + 6200*ep*mtt^8*s*t^7 + 25216*ep^2*mtt^8*s*t^7 + 41336*ep^3*mtt^8*s*t^7 + 23520*ep^4*mtt^8*s*t^7 + 848*mtt^7*mWW*s*t^7 + 8982*ep*mtt^7*mWW*s*t^7 + 33590*ep^2*mtt^7*mWW*s*t^7 + 52068*ep^3*mtt^7*mWW*s*t^7 + 28592*ep^4*mtt^7*mWW*s*t^7 - 3746*mtt^6*mWW^2*s*t^7 - 46010*ep*mtt^6*mWW^2*s*t^7 - 193738*ep^2*mtt^6*mWW^2*s*t^7 - 325898*ep^3*mtt^6*mWW^2*s*t^7 - 189448*ep^4*mtt^6*mWW^2*s*t^7 - 96*mtt^5*mWW^3*s*t^7 + 12258*ep*mtt^5*mWW^3*s*t^7 + 92080*ep^2*mtt^5*mWW^3*s*t^7 + 199674*ep^3*mtt^5*mWW^3*s*t^7 + 134504*ep^4*mtt^5*mWW^3*s*t^7 + 4606*mtt^4*mWW^4*s*t^7 + 38454*ep*mtt^4*mWW^4*s*t^7 + 106486*ep^2*mtt^4*mWW^4*s*t^7 + 115374*ep^3*mtt^4*mWW^4*s*t^7 + 39640*ep^4*mtt^4*mWW^4*s*t^7 + 560*mtt^3*mWW^5*s*t^7 + 7754*ep*mtt^3*mWW^5*s*t^7 + 37522*ep^2*mtt^3*mWW^5*s*t^7 + 74636*ep^3*mtt^3*mWW^5*s*t^7 + 51088*ep^4*mtt^3*mWW^5*s*t^7 - 4758*mtt^2*mWW^6*s*t^7 - 48638*ep*mtt^2*mWW^6*s*t^7 - 177650*ep^2*mtt^2*mWW^6*s*t^7 - 275258*ep^3*mtt^2*mWW^6*s*t^7 - 153416*ep^4*mtt^2*mWW^6*s*t^7 + 2208*mtt*mWW^7*s*t^7 + 22494*ep*mtt*mWW^7*s*t^7 + 81960*ep^2*mtt*mWW^7*s*t^7 + 126966*ep^3*mtt*mWW^7*s*t^7 + 70872*ep^4*mtt*mWW^7*s*t^7 - 150*mWW^8*s*t^7 - 1494*ep*mWW^8*s*t^7 - 5466*ep^2*mWW^8*s*t^7 - 8898*ep^3*mWW^8*s*t^7 - 5352*ep^4*mWW^8*s*t^7 + 96*mtt^7*s^2*t^7 - 1304*ep*mtt^7*s^2*t^7 - 12660*ep^2*mtt^7*s^2*t^7 - 28372*ep^3*mtt^7*s^2*t^7 - 18960*ep^4*mtt^7*s^2*t^7 - 672*mtt^6*mWW*s^2*t^7 - 7824*ep*mtt^6*mWW*s^2*t^7 - 31842*ep^2*mtt^6*mWW*s^2*t^7 - 52878*ep^3*mtt^6*mWW*s^2*t^7 - 30744*ep^4*mtt^6*mWW*s^2*t^7 - 2946*mtt^5*mWW^2*s^2*t^7 - 13273*ep*mtt^5*mWW^2*s^2*t^7 + 12092*ep^2*mtt^5*mWW^2*s^2*t^7 + 92767*ep^3*mtt^5*mWW^2*s^2*t^7 + 82300*ep^4*mtt^5*mWW^2*s^2*t^7 + 10430*mtt^4*mWW^3*s^2*t^7 + 84863*ep*mtt^4*mWW^3*s^2*t^7 + 227456*ep^2*mtt^4*mWW^3*s^2*t^7 + 239879*ep^3*mtt^4*mWW^3*s^2*t^7 + 81372*ep^4*mtt^4*mWW^3*s^2*t^7 - 6836*mtt^3*mWW^4*s^2*t^7 - 61426*ep*mtt^3*mWW^4*s^2*t^7 - 188188*ep^2*mtt^3*mWW^4*s^2*t^7 - 231582*ep^3*mtt^3*mWW^4*s^2*t^7 - 96568*ep^4*mtt^3*mWW^4*s^2*t^7 - 4548*mtt^2*mWW^5*s^2*t^7 - 47410*ep*mtt^2*mWW^5*s^2*t^7 - 177546*ep^2*mtt^2*mWW^5*s^2*t^7 - 283296*ep^3*mtt^2*mWW^5*s^2*t^7 - 162400*ep^4*mtt^2*mWW^5*s^2*t^7 + 5974*mtt*mWW^6*s^2*t^7 + 62083*ep*mtt*mWW^6*s^2*t^7 + 229044*ep^2*mtt*mWW^6*s^2*t^7 + 353859*ep^3*mtt*mWW^6*s^2*t^7 + 194700*ep^4*mtt*mWW^6*s^2*t^7 - 1498*mWW^7*s^2*t^7 - 15709*ep*mWW^7*s^2*t^7 - 58356*ep^2*mWW^7*s^2*t^7 - 90377*ep^3*mWW^7*s^2*t^7 - 49700*ep^4*mWW^7*s^2*t^7 - 1504*mtt^6*s^3*t^7 - 11984*ep*mtt^6*s^3*t^7 - 31520*ep^2*mtt^6*s^3*t^7 - 33712*ep^3*mtt^6*s^3*t^7 - 12480*ep^4*mtt^6*s^3*t^7 + 648*mtt^5*mWW*s^3*t^7 + 10320*ep*mtt^5*mWW*s^3*t^7 + 51038*ep^2*mtt^5*mWW*s^3*t^7 + 94714*ep^3*mtt^5*mWW*s^3*t^7 + 58880*ep^4*mtt^5*mWW*s^3*t^7 + 8818*mtt^4*mWW^2*s^3*t^7 + 71990*ep*mtt^4*mWW^2*s^3*t^7 + 194744*ep^2*mtt^4*mWW^2*s^3*t^7 + 210404*ep^3*mtt^4*mWW^2*s^3*t^7 + 75496*ep^4*mtt^4*mWW^2*s^3*t^7 - 15372*mtt^3*mWW^3*s^3*t^7 - 147358*ep*mtt^3*mWW^3*s^3*t^7 - 497010*ep^2*mtt^3*mWW^3*s^3*t^7 - 697664*ep^3*mtt^3*mWW^3*s^3*t^7 - 347544*ep^4*mtt^3*mWW^3*s^3*t^7 + 8112*mtt^2*mWW^4*s^3*t^7 + 86246*ep*mtt^2*mWW^4*s^3*t^7 + 323812*ep^2*mtt^2*mWW^4*s^3*t^7 + 495590*ep^3*mtt^2*mWW^4*s^3*t^7 + 264864*ep^4*mtt^2*mWW^4*s^3*t^7 + 404*mtt*mWW^5*s^3*t^7 + 1958*ep*mtt*mWW^5*s^3*t^7 - 1272*ep^2*mtt*mWW^5*s^3*t^7 - 9854*ep^3*mtt*mWW^5*s^3*t^7 - 7448*ep^4*mtt*mWW^5*s^3*t^7 - 1106*mWW^6*s^3*t^7 - 11172*ep*mWW^6*s^3*t^7 - 39792*ep^2*mWW^6*s^3*t^7 - 59478*ep^3*mWW^6*s^3*t^7 - 31768*ep^4*mWW^6*s^3*t^7 + 1776*mtt^5*s^4*t^7 + 15376*ep*mtt^5*s^4*t^7 + 45860*ep^2*mtt^5*s^4*t^7 + 57628*ep^3*mtt^5*s^4*t^7 + 26160*ep^4*mtt^5*s^4*t^7 - 1292*mtt^4*mWW*s^4*t^7 - 18432*ep*mtt^4*mWW*s^4*t^7 - 86078*ep^2*mtt^4*mWW*s^4*t^7 - 154062*ep^3*mtt^4*mWW*s^4*t^7 - 93176*ep^4*mtt^4*mWW*s^4*t^7 - 5398*mtt^3*mWW^2*s^4*t^7 - 44757*ep*mtt^3*mWW^2*s^4*t^7 - 123944*ep^2*mtt^3*mWW^2*s^4*t^7 - 138109*ep^3*mtt^3*mWW^2*s^4*t^7 - 51796*ep^4*mtt^3*mWW^2*s^4*t^7 + 8330*mtt^2*mWW^3*s^4*t^7 + 85787*ep*mtt^2*mWW^3*s^4*t^7 + 313666*ep^2*mtt^2*mWW^3*s^4*t^7 + 473413*ep^3*mtt^2*mWW^3*s^4*t^7 + 251556*ep^4*mtt^2*mWW^3*s^4*t^7 - 4178*mtt*mWW^4*s^4*t^7 - 46583*ep*mtt*mWW^4*s^4*t^7 - 183824*ep^2*mtt*mWW^4*s^4*t^7 - 294367*ep^3*mtt*mWW^4*s^4*t^7 - 163964*ep^4*mtt*mWW^4*s^4*t^7 + 762*mWW^5*s^4*t^7 + 8577*ep*mWW^5*s^4*t^7 + 34016*ep^2*mWW^5*s^4*t^7 + 54601*ep^3*mWW^5*s^4*t^7 + 30452*ep^4*mWW^5*s^4*t^7 - 816*mtt^4*s^5*t^7 - 7144*ep*mtt^4*s^5*t^7 - 21600*ep^2*mtt^4*s^5*t^7 - 27464*ep^3*mtt^4*s^5*t^7 - 12576*ep^4*mtt^4*s^5*t^7 + 1128*mtt^3*mWW*s^5*t^7 + 14466*ep*mtt^3*mWW*s^5*t^7 + 63252*ep^2*mtt^3*mWW*s^5*t^7 + 108546*ep^3*mtt^3*mWW*s^5*t^7 + 63648*ep^4*mtt^3*mWW*s^5*t^7 + 648*mtt^2*mWW^2*s^5*t^7 + 2894*ep*mtt^2*mWW^2*s^5*t^7 - 3014*ep^2*mtt^2*mWW^2*s^5*t^7 - 21196*ep^3*mtt^2*mWW^2*s^5*t^7 - 18600*ep^4*mtt^2*mWW^2*s^5*t^7 - 1416*mtt*mWW^3*s^5*t^7 - 14942*ep*mtt*mWW^3*s^5*t^7 - 56184*ep^2*mtt*mWW^3*s^5*t^7 - 87090*ep^3*mtt*mWW^3*s^5*t^7 - 47432*ep^4*mtt*mWW^3*s^5*t^7 + 456*mWW^4*s^5*t^7 + 4710*ep*mWW^4*s^5*t^7 + 17306*ep^2*mWW^4*s^5*t^7 + 26388*ep^3*mWW^4*s^5*t^7 + 14224*ep^4*mWW^4*s^5*t^7 + 128*mtt^3*s^6*t^7 + 1096*ep*mtt^3*s^6*t^7 + 3204*ep^2*mtt^3*s^6*t^7 + 3892*ep^3*mtt^3*s^6*t^7 + 1680*ep^4*mtt^3*s^6*t^7 - 320*mtt^2*mWW*s^6*t^7 - 3816*ep*mtt^2*mWW*s^6*t^7 - 15828*ep^2*mtt^2*mWW*s^6*t^7 - 26156*ep^3*mtt^2*mWW*s^6*t^7 - 14880*ep^4*mtt^2*mWW*s^6*t^7 + 256*mtt*mWW^2*s^6*t^7 + 3512*ep*mtt*mWW^2*s^6*t^7 + 15996*ep^2*mtt*mWW^2*s^6*t^7 + 27932*ep^3*mtt*mWW^2*s^6*t^7 + 16464*ep^4*mtt*mWW^2*s^6*t^7 - 64*mWW^3*s^6*t^7 - 792*ep*mWW^3*s^6*t^7 - 3372*ep^2*mWW^3*s^6*t^7 - 5668*ep^3*mWW^3*s^6*t^7 - 3264*ep^4*mWW^3*s^6*t^7 + 336*mtt^8*t^8 + 3480*ep*mtt^8*t^8 + 12720*ep^2*mtt^8*t^8 + 19296*ep^3*mtt^8*t^8 + 10368*ep^4*mtt^8*t^8 - 528*mtt^7*mWW*t^8 - 5486*ep*mtt^7*mWW*t^8 - 20144*ep^2*mtt^7*mWW*t^8 - 30754*ep^3*mtt^7*mWW*t^8 - 16648*ep^4*mtt^7*mWW*t^8 - 1024*mtt^6*mWW^2*t^8 - 10506*ep*mtt^6*mWW^2*t^8 - 37948*ep^2*mtt^6*mWW^2*t^8 - 56730*ep^3*mtt^6*mWW^2*t^8 - 29992*ep^4*mtt^6*mWW^2*t^8 + 2656*mtt^5*mWW^3*t^8 + 27284*ep*mtt^5*mWW^3*t^8 + 98832*ep^2*mtt^5*mWW^3*t^8 + 148540*ep^3*mtt^5*mWW^3*t^8 + 79088*ep^4*mtt^5*mWW^3*t^8 - 1584*mtt^4*mWW^4*t^8 - 16156*ep*mtt^4*mWW^4*t^8 - 58168*ep^2*mtt^4*mWW^4*t^8 - 87140*ep^3*mtt^4*mWW^4*t^8 - 46352*ep^4*mtt^4*mWW^4*t^8 - 80*mtt^3*mWW^5*t^8 - 966*ep*mtt^3*mWW^5*t^8 - 3968*ep^2*mtt^3*mWW^5*t^8 - 6426*ep^3*mtt^3*mWW^5*t^8 - 3560*ep^4*mtt^3*mWW^5*t^8 + 224*mtt^2*mWW^6*t^8 + 2350*ep*mtt^2*mWW^6*t^8 + 8676*ep^2*mtt^2*mWW^6*t^8 + 13214*ep^3*mtt^2*mWW^6*t^8 + 7096*ep^4*mtt^2*mWW^6*t^8 - 688*mtt^7*s*t^8 - 7728*ep*mtt^7*s*t^8 - 30276*ep^2*mtt^7*s*t^8 - 48172*ep^3*mtt^7*s*t^8 - 26736*ep^4*mtt^7*s*t^8 + 632*mtt^6*mWW*s*t^8 + 8666*ep*mtt^6*mWW*s*t^8 + 38888*ep^2*mtt^6*mWW*s*t^8 + 67170*ep^3*mtt^6*mWW*s*t^8 + 39304*ep^4*mtt^6*mWW*s*t^8 + 1752*mtt^5*mWW^2*s*t^8 + 16421*ep*mtt^5*mWW^2*s*t^8 + 54036*ep^2*mtt^5*mWW^2*s*t^8 + 74847*ep^3*mtt^5*mWW^2*s*t^8 + 37244*ep^4*mtt^5*mWW^2*s*t^8 - 1280*mtt^4*mWW^3*s*t^8 - 15573*ep*mtt^4*mWW^3*s*t^8 - 64650*ep^2*mtt^4*mWW^3*s*t^8 - 106409*ep^3*mtt^4*mWW^3*s*t^8 - 60228*ep^4*mtt^4*mWW^3*s*t^8 - 2336*mtt^3*mWW^4*s*t^8 - 19022*ep*mtt^3*mWW^4*s*t^8 - 51992*ep^2*mtt^3*mWW^4*s*t^8 - 59154*ep^3*mtt^3*mWW^4*s*t^8 - 24136*ep^4*mtt^3*mWW^4*s*t^8 + 2136*mtt^2*mWW^5*s*t^8 + 18592*ep*mtt^2*mWW^5*s*t^8 + 55992*ep^2*mtt^2*mWW^5*s*t^8 + 71508*ep^3*mtt^2*mWW^5*s*t^8 + 33232*ep^4*mtt^2*mWW^5*s*t^8 + 120*mtt*mWW^6*s*t^8 + 2169*ep*mtt*mWW^6*s*t^8 + 11016*ep^2*mtt*mWW^6*s*t^8 + 20031*ep^3*mtt*mWW^6*s*t^8 + 11964*ep^4*mtt*mWW^6*s*t^8 - 336*mWW^7*s*t^8 - 3525*ep*mWW^7*s*t^8 - 13014*ep^2*mWW^7*s*t^8 - 19821*ep^3*mWW^7*s*t^8 - 10644*ep^4*mWW^7*s*t^8 - 272*mtt^6*s^2*t^8 - 240*ep*mtt^6*s^2*t^8 + 7860*ep^2*mtt^6*s^2*t^8 + 21748*ep^3*mtt^6*s^2*t^8 + 15504*ep^4*mtt^6*s^2*t^8 + 1712*mtt^5*mWW*s^2*t^8 + 12030*ep*mtt^5*mWW*s^2*t^8 + 24710*ep^2*mtt^5*mWW*s^2*t^8 + 16024*ep^3*mtt^5*mWW*s^2*t^8 + 384*ep^4*mtt^5*mWW*s^2*t^8 - 1480*mtt^4*mWW^2*s^2*t^8 - 15012*ep*mtt^4*mWW^2*s^2*t^8 - 54136*ep^2*mtt^4*mWW^2*s^2*t^8 - 82280*ep^3*mtt^4*mWW^2*s^2*t^8 - 44832*ep^4*mtt^4*mWW^2*s^2*t^8 - 3568*mtt^3*mWW^3*s^2*t^8 - 29380*ep*mtt^3*mWW^3*s^2*t^8 - 81068*ep^2*mtt^3*mWW^3*s^2*t^8 - 91520*ep^3*mtt^3*mWW^3*s^2*t^8 - 35904*ep^4*mtt^3*mWW^3*s^2*t^8 + 6544*mtt^2*mWW^4*s^2*t^8 + 61512*ep*mtt^2*mWW^4*s^2*t^8 + 203020*ep^2*mtt^2*mWW^4*s^2*t^8 + 281780*ep^3*mtt^2*mWW^4*s^2*t^8 + 140304*ep^4*mtt^2*mWW^4*s^2*t^8 - 3392*mtt*mWW^5*s^2*t^8 - 33546*ep*mtt*mWW^5*s^2*t^8 - 117002*ep^2*mtt*mWW^5*s^2*t^8 - 170488*ep^3*mtt*mWW^5*s^2*t^8 - 88512*ep^4*mtt*mWW^5*s^2*t^8 + 456*mWW^6*s^2*t^8 + 4636*ep*mWW^6*s^2*t^8 + 16616*ep^2*mWW^6*s^2*t^8 + 24736*ep^3*mWW^6*s^2*t^8 + 13056*ep^4*mWW^6*s^2*t^8 + 1584*mtt^5*s^3*t^8 + 12128*ep*mtt^5*s^3*t^8 + 29756*ep^2*mtt^5*s^3*t^8 + 28548*ep^3*mtt^5*s^3*t^8 + 8784*ep^4*mtt^5*s^3*t^8 - 4008*mtt^4*mWW*s^3*t^8 - 36202*ep*mtt^4*mWW*s^3*t^8 - 114536*ep^2*mtt^4*mWW*s^3*t^8 - 153882*ep^3*mtt^4*mWW*s^3*t^8 - 75032*ep^4*mtt^4*mWW*s^3*t^8 + 2200*mtt^3*mWW^2*s^3*t^8 + 26577*ep*mtt^3*mWW^2*s^3*t^8 + 111016*ep^2*mtt^3*mWW^2*s^3*t^8 + 185415*ep^3*mtt^3*mWW^2*s^3*t^8 + 106972*ep^4*mtt^3*mWW^2*s^3*t^8 + 2296*mtt^2*mWW^3*s^3*t^8 + 16997*ep*mtt^2*mWW^3*s^3*t^8 + 37906*ep^2*mtt^2*mWW^3*s^3*t^8 + 28461*ep^3*mtt^2*mWW^3*s^3*t^8 + 3060*ep^4*mtt^2*mWW^3*s^3*t^8 - 3080*mtt*mWW^4*s^3*t^8 - 29557*ep*mtt*mWW^4*s^3*t^8 - 99496*ep^2*mtt*mWW^4*s^3*t^8 - 140379*ep^3*mtt*mWW^4*s^3*t^8 - 70828*ep^4*mtt*mWW^4*s^3*t^8 + 1008*mWW^5*s^3*t^8 + 10057*ep*mWW^5*s^3*t^8 + 35354*ep^2*mWW^5*s^3*t^8 + 51837*ep^3*mWW^5*s^3*t^8 + 27044*ep^4*mWW^5*s^3*t^8 - 1280*mtt^4*s^4*t^8 - 9864*ep*mtt^4*s^4*t^8 - 24468*ep^2*mtt^4*s^4*t^8 - 23852*ep^3*mtt^4*s^4*t^8 - 7536*ep^4*mtt^4*s^4*t^8 + 2992*mtt^3*mWW*s^4*t^8 + 28888*ep*mtt^3*mWW*s^4*t^8 + 98766*ep^2*mtt^3*mWW*s^4*t^8 + 142046*ep^3*mtt^3*mWW*s^4*t^8 + 73208*ep^4*mtt^3*mWW*s^4*t^8 - 2088*mtt^2*mWW^2*s^4*t^8 - 24904*ep*mtt^2*mWW^2*s^4*t^8 - 103000*ep^2*mtt^2*mWW^2*s^4*t^8 - 170060*ep^3*mtt^2*mWW^2*s^4*t^8 - 96848*ep^4*mtt^2*mWW^2*s^4*t^8 + 320*mtt*mWW^3*s^4*t^8 + 5768*ep*mtt*mWW^3*s^4*t^8 + 29958*ep^2*mtt*mWW^3*s^4*t^8 + 55678*ep^3*mtt*mWW^3*s^4*t^8 + 33976*ep^4*mtt*mWW^3*s^4*t^8 + 56*mWW^4*s^4*t^8 + 112*ep*mWW^4*s^4*t^8 - 1256*ep^2*mWW^4*s^4*t^8 - 3812*ep^3*mWW^4*s^4*t^8 - 2800*ep^4*mWW^4*s^4*t^8 + 320*mtt^3*s^5*t^8 + 2064*ep*mtt^3*s^5*t^8 + 3288*ep^2*mtt^3*s^5*t^8 + 152*ep^3*mtt^3*s^5*t^8 - 1824*ep^4*mtt^3*s^5*t^8 - 800*mtt^2*mWW*s^5*t^8 - 7704*ep*mtt^2*mWW*s^5*t^8 - 26340*ep^2*mtt^2*mWW*s^5*t^8 - 37868*ep^3*mtt^2*mWW*s^5*t^8 - 19488*ep^4*mtt^2*mWW*s^5*t^8 + 640*mtt*mWW^2*s^5*t^8 + 7392*ep*mtt*mWW^2*s^5*t^8 + 29808*ep^2*mtt*mWW^2*s^5*t^8 + 48352*ep^3*mtt*mWW^2*s^5*t^8 + 27168*ep^4*mtt*mWW^2*s^5*t^8 - 160*mWW^3*s^5*t^8 - 1752*ep*mWW^3*s^5*t^8 - 6756*ep^2*mWW^3*s^5*t^8 - 10636*ep^3*mWW^3*s^5*t^8 - 5856*ep^4*mWW^3*s^5*t^8 + 160*ep*mtt^2*s^6*t^8 + 1120*ep^2*mtt^2*s^6*t^8 + 2280*ep^3*mtt^2*s^6*t^8 + 1440*ep^4*mtt^2*s^6*t^8 - 192*ep*mtt*mWW*s^6*t^8 - 1344*ep^2*mtt*mWW*s^6*t^8 - 2736*ep^3*mtt*mWW*s^6*t^8 - 1728*ep^4*mtt*mWW*s^6*t^8 + 32*ep*mWW^2*s^6*t^8 + 224*ep^2*mWW^2*s^6*t^8 + 456*ep^3*mWW^2*s^6*t^8 + 288*ep^4*mWW^2*s^6*t^8 - 240*mtt^7*t^9 - 2384*ep*mtt^7*t^9 - 8356*ep^2*mtt^7*t^9 - 12236*ep^3*mtt^7*t^9 - 6384*ep^4*mtt^7*t^9 + 752*mtt^6*mWW*t^9 + 7480*ep*mtt^6*mWW*t^9 + 26264*ep^2*mtt^6*mWW*t^9 + 38544*ep^3*mtt^6*mWW*t^9 + 20160*ep^4*mtt^6*mWW*t^9 - 608*mtt^5*mWW^2*t^9 - 6080*ep*mtt^5*mWW^2*t^9 - 21496*ep^2*mtt^5*mWW^2*t^9 - 31816*ep^3*mtt^5*mWW^2*t^9 - 16800*ep^4*mtt^5*mWW^2*t^9 - 288*mtt^4*mWW^3*t^9 - 2800*ep*mtt^4*mWW^3*t^9 - 9536*ep^2*mtt^4*mWW^3*t^9 - 13456*ep^3*mtt^4*mWW^3*t^9 - 6720*ep^4*mtt^4*mWW^3*t^9 + 592*mtt^3*mWW^4*t^9 + 5840*ep*mtt^3*mWW^4*t^9 + 20284*ep^2*mtt^3*mWW^4*t^9 + 29364*ep^3*mtt^3*mWW^4*t^9 + 15120*ep^4*mtt^3*mWW^4*t^9 - 208*mtt^2*mWW^5*t^9 - 2056*ep*mtt^2*mWW^5*t^9 - 7160*ep^2*mtt^2*mWW^5*t^9 - 10400*ep^3*mtt^2*mWW^5*t^9 - 5376*ep^4*mtt^2*mWW^5*t^9 + 368*mtt^6*s*t^9 + 3888*ep*mtt^6*s*t^9 + 14436*ep^2*mtt^6*s*t^9 + 22052*ep^3*mtt^6*s*t^9 + 11856*ep^4*mtt^6*s*t^9 - 664*mtt^5*mWW*s*t^9 - 7728*ep*mtt^5*mWW*s*t^9 - 31038*ep^2*mtt^5*mWW*s*t^9 - 49954*ep^3*mtt^5*mWW*s*t^9 - 27816*ep^4*mtt^5*mWW*s*t^9 - 264*mtt^4*mWW^2*s*t^9 - 444*ep*mtt^4*mWW^2*s*t^9 + 6048*ep^2*mtt^4*mWW^2*s*t^9 + 17532*ep^3*mtt^4*mWW^2*s*t^9 + 12528*ep^4*mtt^4*mWW^2*s*t^9 + 784*mtt^3*mWW^3*s*t^9 + 5736*ep*mtt^3*mWW^3*s*t^9 + 12984*ep^2*mtt^3*mWW^3*s*t^9 + 11008*ep^3*mtt^3*mWW^3*s*t^9 + 2688*ep^4*mtt^3*mWW^3*s*t^9 + 352*mtt^2*mWW^4*s*t^9 + 4416*ep*mtt^2*mWW^4*s*t^9 + 18600*ep^2*mtt^2*mWW^4*s*t^9 + 30544*ep^3*mtt^2*mWW^4*s*t^9 + 17088*ep^4*mtt^2*mWW^4*s*t^9 - 888*mtt*mWW^5*s*t^9 - 8952*ep*mtt*mWW^5*s*t^9 - 31770*ep^2*mtt*mWW^5*s*t^9 - 46782*ep^3*mtt*mWW^5*s*t^9 - 24408*ep^4*mtt*mWW^5*s*t^9 + 312*mWW^6*s*t^9 + 3084*ep*mWW^6*s*t^9 + 10740*ep^2*mWW^6*s*t^9 + 15600*ep^3*mWW^6*s*t^9 + 8064*ep^4*mWW^6*s*t^9 + 240*mtt^5*s^2*t^9 + 1272*ep*mtt^5*s^2*t^9 + 552*ep^2*mtt^5*s^2*t^9 - 3720*ep^3*mtt^5*s^2*t^9 - 3744*ep^4*mtt^5*s^2*t^9 - 1376*mtt^4*mWW*s^2*t^9 - 10320*ep*mtt^4*mWW*s^2*t^9 - 24424*ep^2*mtt^4*mWW*s^2*t^9 - 22188*ep^3*mtt^4*mWW*s^2*t^9 - 6192*ep^4*mtt^4*mWW*s^2*t^9 + 2528*mtt^3*mWW^2*s^2*t^9 + 21848*ep*mtt^3*mWW^2*s^2*t^9 + 65172*ep^2*mtt^3*mWW^2*s^2*t^9 + 82380*ep^3*mtt^3*mWW^2*s^2*t^9 + 37872*ep^4*mtt^3*mWW^2*s^2*t^9 - 1728*mtt^2*mWW^3*s^2*t^9 - 16344*ep*mtt^2*mWW^3*s^2*t^9 - 54492*ep^2*mtt^2*mWW^3*s^2*t^9 - 76812*ep^3*mtt^2*mWW^3*s^2*t^9 - 39024*ep^4*mtt^2*mWW^3*s^2*t^9 + 176*mtt*mWW^4*s^2*t^9 + 2064*ep*mtt*mWW^4*s^2*t^9 + 8404*ep^2*mtt*mWW^4*s^2*t^9 + 13836*ep^3*mtt*mWW^4*s^2*t^9 + 7920*ep^4*mtt*mWW^4*s^2*t^9 + 160*mWW^5*s^2*t^9 + 1480*ep*mWW^5*s^2*t^9 + 4788*ep^2*mWW^5*s^2*t^9 + 6504*ep^3*mWW^5*s^2*t^9 + 3168*ep^4*mWW^5*s^2*t^9 - 624*mtt^4*s^3*t^9 - 4352*ep*mtt^4*s^3*t^9 - 8748*ep^2*mtt^4*s^3*t^9 - 5212*ep^3*mtt^4*s^3*t^9 + 336*ep^4*mtt^4*s^3*t^9 + 1928*mtt^3*mWW*s^3*t^9 + 15616*ep*mtt^3*mWW*s^3*t^9 + 42290*ep^2*mtt^3*mWW*s^3*t^9 + 47430*ep^3*mtt^3*mWW*s^3*t^9 + 18936*ep^4*mtt^3*mWW*s^3*t^9 - 2264*mtt^2*mWW^2*s^3*t^9 - 21036*ep*mtt^2*mWW^2*s^3*t^9 - 68636*ep^2*mtt^2*mWW^2*s^3*t^9 - 94624*ep^3*mtt^2*mWW^2*s^3*t^9 - 47040*ep^4*mtt^2*mWW^2*s^3*t^9 + 1240*mtt*mWW^3*s^3*t^9 + 12632*ep*mtt*mWW^3*s^3*t^9 + 45394*ep^2*mtt*mWW^3*s^3*t^9 + 67806*ep^3*mtt*mWW^3*s^3*t^9 + 35928*ep^4*mtt*mWW^3*s^3*t^9 - 280*mWW^4*s^3*t^9 - 2860*ep*mWW^4*s^3*t^9 - 10300*ep^2*mWW^4*s^3*t^9 - 15400*ep^3*mWW^4*s^3*t^9 - 8160*ep^4*mWW^4*s^3*t^9 + 256*mtt^3*s^4*t^9 + 1256*ep*mtt^3*s^4*t^9 - 124*ep^2*mtt^3*s^4*t^9 - 5444*ep^3*mtt^3*s^4*t^9 - 4944*ep^4*mtt^3*s^4*t^9 - 640*mtt^2*mWW*s^4*t^9 - 4664*ep*mtt^2*mWW*s^4*t^9 - 10404*ep^2*mtt^2*mWW*s^4*t^9 - 8360*ep^3*mtt^2*mWW*s^4*t^9 - 1632*ep^4*mtt^2*mWW*s^4*t^9 + 512*mtt*mWW^2*s^4*t^9 + 4600*ep*mtt*mWW^2*s^4*t^9 + 14428*ep^2*mtt*mWW^2*s^4*t^9 + 19196*ep^3*mtt*mWW^2*s^4*t^9 + 9264*ep^4*mtt*mWW^2*s^4*t^9 - 128*mWW^3*s^4*t^9 - 1192*ep*mWW^3*s^4*t^9 - 3900*ep^2*mWW^3*s^4*t^9 - 5392*ep^3*mWW^3*s^4*t^9 - 2688*ep^4*mWW^3*s^4*t^9 + 320*ep*mtt^2*s^5*t^9 + 2240*ep^2*mtt^2*s^5*t^9 + 4560*ep^3*mtt^2*s^5*t^9 + 2880*ep^4*mtt^2*s^5*t^9 - 384*ep*mtt*mWW*s^5*t^9 - 2688*ep^2*mtt*mWW*s^5*t^9 - 5472*ep^3*mtt*mWW*s^5*t^9 - 3456*ep^4*mtt*mWW*s^5*t^9 + 64*ep*mWW^2*s^5*t^9 + 448*ep^2*mWW^2*s^5*t^9 + 912*ep^3*mWW^2*s^5*t^9 + 576*ep^4*mWW^2*s^5*t^9 + 64*mtt^6*t^10 + 608*ep*mtt^6*t^10 + 2032*ep^2*mtt^6*t^10 + 2856*ep^3*mtt^6*t^10 + 1440*ep^4*mtt^6*t^10 - 256*mtt^5*mWW*t^10 - 2432*ep*mtt^5*mWW*t^10 - 8128*ep^2*mtt^5*mWW*t^10 - 11424*ep^3*mtt^5*mWW*t^10 - 5760*ep^4*mtt^5*mWW*t^10 + 384*mtt^4*mWW^2*t^10 + 3648*ep*mtt^4*mWW^2*t^10 + 12192*ep^2*mtt^4*mWW^2*t^10 + 17136*ep^3*mtt^4*mWW^2*t^10 + 8640*ep^4*mtt^4*mWW^2*t^10 - 256*mtt^3*mWW^3*t^10 - 2432*ep*mtt^3*mWW^3*t^10 - 8128*ep^2*mtt^3*mWW^3*t^10 - 11424*ep^3*mtt^3*mWW^3*t^10 - 5760*ep^4*mtt^3*mWW^3*t^10 + 64*mtt^2*mWW^4*t^10 + 608*ep*mtt^2*mWW^4*t^10 + 2032*ep^2*mtt^2*mWW^4*t^10 + 2856*ep^3*mtt^2*mWW^4*t^10 + 1440*ep^4*mtt^2*mWW^4*t^10 - 64*mtt^5*s*t^10 - 608*ep*mtt^5*s*t^10 - 2032*ep^2*mtt^5*s*t^10 - 2856*ep^3*mtt^5*s*t^10 - 1440*ep^4*mtt^5*s*t^10 + 96*mtt^4*mWW*s*t^10 + 912*ep*mtt^4*mWW*s*t^10 + 3048*ep^2*mtt^4*mWW*s*t^10 + 4284*ep^3*mtt^4*mWW*s*t^10 + 2160*ep^4*mtt^4*mWW*s*t^10 + 192*mtt^3*mWW^2*s*t^10 + 1824*ep*mtt^3*mWW^2*s*t^10 + 6096*ep^2*mtt^3*mWW^2*s*t^10 + 8568*ep^3*mtt^3*mWW^2*s*t^10 + 4320*ep^4*mtt^3*mWW^2*s*t^10 - 512*mtt^2*mWW^3*s*t^10 - 4864*ep*mtt^2*mWW^3*s*t^10 - 16256*ep^2*mtt^2*mWW^3*s*t^10 - 22848*ep^3*mtt^2*mWW^3*s*t^10 - 11520*ep^4*mtt^2*mWW^3*s*t^10 + 384*mtt*mWW^4*s*t^10 + 3648*ep*mtt*mWW^4*s*t^10 + 12192*ep^2*mtt*mWW^4*s*t^10 + 17136*ep^3*mtt*mWW^4*s*t^10 + 8640*ep^4*mtt*mWW^4*s*t^10 - 96*mWW^5*s*t^10 - 912*ep*mWW^5*s*t^10 - 3048*ep^2*mWW^5*s*t^10 - 4284*ep^3*mWW^5*s*t^10 - 2160*ep^4*mWW^5*s*t^10 - 64*mtt^4*s^2*t^10 - 448*ep*mtt^4*s^2*t^10 - 912*ep^2*mtt^4*s^2*t^10 - 576*ep^3*mtt^4*s^2*t^10 + 320*mtt^3*mWW*s^2*t^10 + 2528*ep*mtt^3*mWW*s^2*t^10 + 6576*ep^2*mtt^3*mWW*s^2*t^10 + 6984*ep^3*mtt^3*mWW*s^2*t^10 + 2592*ep^4*mtt^3*mWW*s^2*t^10 - 576*mtt^2*mWW^2*s^2*t^10 - 4896*ep*mtt^2*mWW^2*s^2*t^10 - 14256*ep^2*mtt^2*mWW^2*s^2*t^10 - 17496*ep^3*mtt^2*mWW^2*s^2*t^10 - 7776*ep^4*mtt^2*mWW^2*s^2*t^10 + 448*mtt*mWW^3*s^2*t^10 + 4000*ep*mtt*mWW^3*s^2*t^10 + 12432*ep^2*mtt*mWW^3*s^2*t^10 + 16344*ep^3*mtt*mWW^3*s^2*t^10 + 7776*ep^4*mtt*mWW^3*s^2*t^10 - 128*mWW^4*s^2*t^10 - 1184*ep*mWW^4*s^2*t^10 - 3840*ep^2*mWW^4*s^2*t^10 - 5256*ep^3*mWW^4*s^2*t^10 - 2592*ep^4*mWW^4*s^2*t^10 + 64*mtt^3*s^3*t^10 + 288*ep*mtt^3*s^3*t^10 - 208*ep^2*mtt^3*s^3*t^10 - 1704*ep^3*mtt^3*s^3*t^10 - 1440*ep^4*mtt^3*s^3*t^10 - 160*mtt^2*mWW*s^3*t^10 - 816*ep*mtt^2*mWW*s^3*t^10 - 152*ep^2*mtt^2*mWW*s^3*t^10 + 2892*ep^3*mtt^2*mWW*s^3*t^10 + 2736*ep^4*mtt^2*mWW*s^3*t^10 + 128*mtt*mWW^2*s^3*t^10 + 768*ep*mtt*mWW^2*s^3*t^10 + 928*ep^2*mtt*mWW^2*s^3*t^10 - 672*ep^3*mtt*mWW^2*s^3*t^10 - 1152*ep^4*mtt*mWW^2*s^3*t^10 - 32*mWW^3*s^3*t^10 - 240*ep*mWW^3*s^3*t^10 - 568*ep^2*mWW^3*s^3*t^10 - 516*ep^3*mWW^3*s^3*t^10 - 144*ep^4*mWW^3*s^3*t^10 + 160*ep*mtt^2*s^4*t^10 + 1120*ep^2*mtt^2*s^4*t^10 + 2280*ep^3*mtt^2*s^4*t^10 + 1440*ep^4*mtt^2*s^4*t^10 - 192*ep*mtt*mWW*s^4*t^10 - 1344*ep^2*mtt*mWW*s^4*t^10 - 2736*ep^3*mtt*mWW*s^4*t^10 - 1728*ep^4*mtt*mWW*s^4*t^10 + 32*ep*mWW^2*s^4*t^10 + 224*ep^2*mWW^2*s^4*t^10 + 456*ep^3*mWW^2*s^4*t^10 + 288*ep^4*mWW^2*s^4*t^10))/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^3*mWW^3*(mtt - s)^2*(mtt - mWW - s)^2*s*(mtt - t)*(mWW - t)^3*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-6*ep*mtt^11*mWW^3 - 10*ep^2*mtt^11*mWW^3 + 174*ep^3*mtt^11*mWW^3 + 794*ep^4*mtt^11*mWW^3 + 1248*ep^5*mtt^11*mWW^3 + 680*ep^6*mtt^11*mWW^3 + 40*ep*mtt^10*mWW^4 + 86*ep^2*mtt^10*mWW^4 - 998*ep^3*mtt^10*mWW^4 - 4914*ep^4*mtt^10*mWW^4 - 8090*ep^5*mtt^10*mWW^4 - 4604*ep^6*mtt^10*mWW^4 - 6*mtt^9*mWW^5 - 140*ep*mtt^9*mWW^5 - 406*ep^2*mtt^9*mWW^5 + 1854*ep^3*mtt^9*mWW^5 + 12208*ep^4*mtt^9*mWW^5 + 22886*ep^5*mtt^9*mWW^5 + 14292*ep^6*mtt^9*mWW^5 + 34*mtt^8*mWW^6 + 318*ep*mtt^8*mWW^6 + 1114*ep^2*mtt^8*mWW^6 - 410*ep^3*mtt^8*mWW^6 - 15656*ep^4*mtt^8*mWW^6 - 38236*ep^5*mtt^8*mWW^6 - 27372*ep^6*mtt^8*mWW^6 - 78*mtt^7*mWW^7 - 448*ep*mtt^7*mWW^7 - 1538*ep^2*mtt^7*mWW^7 - 2170*ep^3*mtt^7*mWW^7 + 10148*ep^4*mtt^7*mWW^7 + 36626*ep^5*mtt^7*mWW^7 + 30324*ep^6*mtt^7*mWW^7 + 90*mtt^6*mWW^8 + 318*ep*mtt^6*mWW^8 + 408*ep^2*mtt^6*mWW^8 + 416*ep^3*mtt^6*mWW^8 + 1590*ep^4*mtt^6*mWW^8 - 926*ep^5*mtt^6*mWW^8 - 4296*ep^6*mtt^6*mWW^8 - 50*mtt^5*mWW^9 + 12*ep*mtt^5*mWW^9 + 1654*ep^2*mtt^5*mWW^9 + 4322*ep^3*mtt^5*mWW^9 - 12792*ep^4*mtt^5*mWW^9 - 47630*ep^5*mtt^5*mWW^9 - 35996*ep^6*mtt^5*mWW^9 + 6*mtt^4*mWW^10 - 198*ep*mtt^4*mWW^10 - 2262*ep^2*mtt^4*mWW^10 - 4626*ep^3*mtt^4*mWW^10 + 14716*ep^4*mtt^4*mWW^10 + 55272*ep^5*mtt^4*mWW^10 + 44324*ep^6*mtt^4*mWW^10 + 6*mtt^3*mWW^11 + 134*ep*mtt^3*mWW^11 + 1180*ep^2*mtt^3*mWW^11 + 1132*ep^3*mtt^3*mWW^11 - 7390*ep^4*mtt^3*mWW^11 - 22938*ep^5*mtt^3*mWW^11 - 19116*ep^6*mtt^3*mWW^11 - 2*mtt^2*mWW^12 - 30*ep*mtt^2*mWW^12 - 226*ep^2*mtt^2*mWW^12 + 546*ep^3*mtt^2*mWW^12 + 1176*ep^4*mtt^2*mWW^12 + 348*ep^5*mtt^2*mWW^12 + 684*ep^6*mtt^2*mWW^12 - 240*ep^3*mtt*mWW^13 + 120*ep^4*mtt*mWW^13 + 1440*ep^5*mtt*mWW^13 + 1080*ep^6*mtt*mWW^13 + 54*ep*mtt^10*mWW^3*s + 90*ep^2*mtt^10*mWW^3*s - 1566*ep^3*mtt^10*mWW^3*s - 7146*ep^4*mtt^10*mWW^3*s - 11232*ep^5*mtt^10*mWW^3*s - 6120*ep^6*mtt^10*mWW^3*s - 312*ep*mtt^9*mWW^4*s - 685*ep^2*mtt^9*mWW^4*s + 7737*ep^3*mtt^9*mWW^4*s + 38355*ep^4*mtt^9*mWW^4*s + 63327*ep^5*mtt^9*mWW^4*s + 36106*ep^6*mtt^9*mWW^4*s + 42*mtt^8*mWW^5*s + 924*ep*mtt^8*mWW^5*s + 2818*ep^2*mtt^8*mWW^5*s - 11346*ep^3*mtt^8*mWW^5*s - 78928*ep^4*mtt^8*mWW^5*s - 150310*ep^5*mtt^8*mWW^5*s - 94664*ep^6*mtt^8*mWW^5*s - 208*mtt^7*mWW^6*s - 1786*ep*mtt^7*mWW^6*s - 6581*ep^2*mtt^7*mWW^6*s - 1127*ep^3*mtt^7*mWW^6*s + 76719*ep^4*mtt^7*mWW^6*s + 199345*ep^5*mtt^7*mWW^6*s + 146054*ep^6*mtt^7*mWW^6*s + 406*mtt^6*mWW^7*s + 2180*ep*mtt^6*mWW^7*s + 7248*ep^2*mtt^6*mWW^7*s + 12352*ep^3*mtt^6*mWW^7*s - 27946*ep^4*mtt^6*mWW^7*s - 126904*ep^5*mtt^6*mWW^7*s - 111440*ep^6*mtt^6*mWW^7*s - 380*mtt^5*mWW^8*s - 1400*ep*mtt^5*mWW^8*s - 311*ep^2*mtt^5*mWW^8*s + 4411*ep^3*mtt^5*mWW^8*s - 23951*ep^4*mtt^5*mWW^8*s - 74443*ep^5*mtt^5*mWW^8*s - 48118*ep^6*mtt^5*mWW^8*s + 150*mtt^4*mWW^9*s + 140*ep*mtt^4*mWW^9*s - 7222*ep^2*mtt^4*mWW^9*s - 23410*ep^3*mtt^4*mWW^9*s + 49924*ep^4*mtt^4*mWW^9*s + 223714*ep^5*mtt^4*mWW^9*s + 181384*ep^6*mtt^4*mWW^9*s + 8*mtt^3*mWW^10*s + 358*ep*mtt^3*mWW^10*s + 6649*ep^2*mtt^3*mWW^10*s + 15107*ep^3*mtt^3*mWW^10*s - 38123*ep^4*mtt^3*mWW^10*s - 161153*ep^5*mtt^3*mWW^10*s - 136718*ep^6*mtt^3*mWW^10*s - 22*mtt^2*mWW^11*s - 178*ep*mtt^2*mWW^11*s - 2174*ep^2*mtt^2*mWW^11*s - 790*ep^3*mtt^2*mWW^11*s + 11400*ep^4*mtt^2*mWW^11*s + 32564*ep^5*mtt^2*mWW^11*s + 30504*ep^6*mtt^2*mWW^11*s + 4*mtt*mWW^12*s + 20*ep*mtt*mWW^12*s + 144*ep^2*mtt*mWW^12*s - 1584*ep^3*mtt*mWW^12*s - 40*ep^4*mtt*mWW^12*s + 6556*ep^5*mtt*mWW^12*s + 4020*ep^6*mtt*mWW^12*s + 24*ep^2*mWW^13*s + 216*ep^3*mWW^13*s - 264*ep^4*mWW^13*s - 1464*ep^5*mWW^13*s - 1008*ep^6*mWW^13*s - 216*ep*mtt^9*mWW^3*s^2 - 360*ep^2*mtt^9*mWW^3*s^2 + 6264*ep^3*mtt^9*mWW^3*s^2 + 28584*ep^4*mtt^9*mWW^3*s^2 + 44928*ep^5*mtt^9*mWW^3*s^2 + 24480*ep^6*mtt^9*mWW^3*s^2 + 1056*ep*mtt^8*mWW^4*s^2 + 2384*ep^2*mtt^8*mWW^4*s^2 - 25968*ep^3*mtt^8*mWW^4*s^2 - 129936*ep^4*mtt^8*mWW^4*s^2 - 215376*ep^5*mtt^8*mWW^4*s^2 - 123104*ep^6*mtt^8*mWW^4*s^2 - 126*mtt^7*mWW^5*s^2 - 2550*ep*mtt^7*mWW^5*s^2 - 8348*ep^2*mtt^7*mWW^5*s^2 + 27594*ep^3*mtt^7*mWW^5*s^2 + 210818*ep^4*mtt^7*mWW^5*s^2 + 411408*ep^5*mtt^7*mWW^5*s^2 + 262428*ep^6*mtt^7*mWW^5*s^2 + 534*mtt^6*mWW^6*s^2 + 4054*ep*mtt^6*mWW^6*s^2 + 15983*ep^2*mtt^6*mWW^6*s^2 + 14689*ep^3*mtt^6*mWW^6*s^2 - 132375*ep^4*mtt^6*mWW^6*s^2 - 392739*ep^5*mtt^6*mWW^6*s^2 - 300682*ep^6*mtt^6*mWW^6*s^2 - 858*mtt^5*mWW^7*s^2 - 4214*ep*mtt^5*mWW^7*s^2 - 12669*ep^2*mtt^5*mWW^7*s^2 - 27089*ep^3*mtt^5*mWW^7*s^2 - 11311*ep^4*mtt^5*mWW^7*s^2 + 81087*ep^5*mtt^5*mWW^7*s^2 + 97934*ep^6*mtt^5*mWW^7*s^2 + 610*mtt^4*mWW^8*s^2 + 2420*ep*mtt^4*mWW^8*s^2 - 4008*ep^2*mtt^4*mWW^8*s^2 - 24824*ep^3*mtt^4*mWW^8*s^2 + 81086*ep^4*mtt^4*mWW^8*s^2 + 318084*ep^5*mtt^4*mWW^8*s^2 + 245160*ep^6*mtt^4*mWW^8*s^2 - 130*mtt^3*mWW^9*s^2 - 408*ep*mtt^3*mWW^9*s^2 + 13176*ep^2*mtt^3*mWW^9*s^2 + 45630*ep^3*mtt^3*mWW^9*s^2 - 77242*ep^4*mtt^3*mWW^9*s^2 - 395786*ep^5*mtt^3*mWW^9*s^2 - 336416*ep^6*mtt^3*mWW^9*s^2 - 54*mtt^2*mWW^10*s^2 - 232*ep*mtt^2*mWW^10*s^2 - 7343*ep^2*mtt^2*mWW^10*s^2 - 14725*ep^3*mtt^2*mWW^10*s^2 + 35107*ep^4*mtt^2*mWW^10*s^2 + 153825*ep^5*mtt^2*mWW^10*s^2 + 138342*ep^6*mtt^2*mWW^10*s^2 + 26*mtt*mWW^11*s^2 + 100*ep*mtt*mWW^11*s^2 + 1097*ep^2*mtt*mWW^11*s^2 - 2791*ep^3*mtt*mWW^11*s^2 - 3721*ep^4*mtt*mWW^11*s^2 + 1875*ep^5*mtt*mWW^11*s^2 - 2970*ep^6*mtt*mWW^11*s^2 - 2*mWW^12*s^2 - 10*ep*mWW^12*s^2 + 88*ep^2*mWW^12*s^2 + 1220*ep^3*mWW^12*s^2 - 1010*ep^4*mWW^12*s^2 - 7306*ep^5*mWW^12*s^2 - 5172*ep^6*mWW^12*s^2 + 504*ep*mtt^8*mWW^3*s^3 + 840*ep^2*mtt^8*mWW^3*s^3 - 14616*ep^3*mtt^8*mWW^3*s^3 - 66696*ep^4*mtt^8*mWW^3*s^3 - 104832*ep^5*mtt^8*mWW^3*s^3 - 57120*ep^6*mtt^8*mWW^3*s^3 - 2016*ep*mtt^7*mWW^4*s^3 - 4732*ep^2*mtt^7*mWW^4*s^3 + 48972*ep^3*mtt^7*mWW^4*s^3 + 248388*ep^4*mtt^7*mWW^4*s^3 + 414036*ep^5*mtt^7*mWW^4*s^3 + 237496*ep^6*mtt^7*mWW^4*s^3 + 210*mtt^6*mWW^5*s^3 + 3738*ep*mtt^6*mWW^5*s^3 + 13639*ep^2*mtt^6*mWW^5*s^3 - 31195*ep^3*mtt^6*mWW^5*s^3 - 291231*ep^4*mtt^6*mWW^5*s^3 - 593699*ep^5*mtt^6*mWW^5*s^3 - 387022*ep^6*mtt^6*mWW^5*s^3 - 740*mtt^5*mWW^6*s^3 - 4626*ep*mtt^5*mWW^6*s^3 - 20126*ep^2*mtt^5*mWW^6*s^3 - 41648*ep^3*mtt^5*mWW^6*s^3 + 60158*ep^4*mtt^5*mWW^6*s^3 + 312706*ep^5*mtt^5*mWW^6*s^3 + 270900*ep^6*mtt^5*mWW^6*s^3 + 930*mtt^4*mWW^7*s^3 + 4056*ep*mtt^4*mWW^7*s^3 + 8705*ep^2*mtt^4*mWW^7*s^3 + 26761*ep^3*mtt^4*mWW^7*s^3 + 118971*ep^4*mtt^4*mWW^7*s^3 + 209707*ep^5*mtt^4*mWW^7*s^3 + 115310*ep^6*mtt^4*mWW^7*s^3 - 440*mtt^3*mWW^8*s^3 - 2070*ep*mtt^3*mWW^8*s^3 + 10326*ep^2*mtt^3*mWW^8*s^3 + 45430*ep^3*mtt^3*mWW^8*s^3 - 112286*ep^4*mtt^3*mWW^8*s^3 - 493504*ep^5*mtt^3*mWW^8*s^3 - 401120*ep^6*mtt^3*mWW^8*s^3 - 10*mtt^2*mWW^9*s^3 + 318*ep*mtt^2*mWW^9*s^3 - 11863*ep^2*mtt^2*mWW^9*s^3 - 37973*ep^3*mtt^2*mWW^9*s^3 + 54167*ep^4*mtt^2*mWW^9*s^3 + 301251*ep^5*mtt^2*mWW^9*s^3 + 265574*ep^6*mtt^2*mWW^9*s^3 + 60*mtt*mWW^10*s^3 + 140*ep*mtt*mWW^10*s^3 + 3216*ep^2*mtt*mWW^10*s^3 + 1642*ep^3*mtt*mWW^10*s^3 - 10760*ep^4*mtt*mWW^10*s^3 - 32558*ep^5*mtt*mWW^10*s^3 - 34316*ep^6*mtt*mWW^10*s^3 - 10*mWW^11*s^3 - 44*ep*mWW^11*s^3 + 43*ep^2*mWW^11*s^3 + 2683*ep^3*mWW^11*s^3 - 1311*ep^4*mWW^11*s^3 - 14675*ep^5*mWW^11*s^3 - 10758*ep^6*mWW^11*s^3 - 756*ep*mtt^7*mWW^3*s^4 - 1260*ep^2*mtt^7*mWW^3*s^4 + 21924*ep^3*mtt^7*mWW^3*s^4 + 100044*ep^4*mtt^7*mWW^3*s^4 + 157248*ep^5*mtt^7*mWW^3*s^4 + 85680*ep^6*mtt^7*mWW^3*s^4 + 2352*ep*mtt^6*mWW^4*s^4 + 5852*ep^2*mtt^6*mWW^4*s^4 - 56028*ep^3*mtt^6*mWW^4*s^4 - 290388*ep^4*mtt^6*mWW^4*s^4 - 488292*ep^5*mtt^6*mWW^4*s^4 - 281624*ep^6*mtt^6*mWW^4*s^4 - 210*mtt^5*mWW^5*s^4 - 2982*ep*mtt^5*mWW^5*s^4 - 13178*ep^2*mtt^5*mWW^5*s^4 + 9468*ep^3*mtt^5*mWW^5*s^4 + 201968*ep^4*mtt^5*mWW^5*s^4 + 456350*ep^5*mtt^5*mWW^5*s^4 + 311536*ep^6*mtt^5*mWW^5*s^4 + 590*mtt^4*mWW^6*s^4 + 2570*ep*mtt^4*mWW^6*s^4 + 13240*ep^2*mtt^4*mWW^6*s^4 + 56050*ep^3*mtt^4*mWW^6*s^4 + 95590*ep^4*mtt^4*mWW^6*s^4 + 27000*ep^5*mtt^4*mWW^6*s^4 - 40120*ep^6*mtt^4*mWW^6*s^4 - 530*mtt^3*mWW^7*s^4 - 2004*ep*mtt^3*mWW^7*s^4 + 740*ep^2*mtt^3*mWW^7*s^4 - 7244*ep^3*mtt^3*mWW^7*s^4 - 159034*ep^4*mtt^3*mWW^7*s^4 - 393528*ep^5*mtt^3*mWW^7*s^4 - 273120*ep^6*mtt^3*mWW^7*s^4 + 110*mtt^2*mWW^8*s^4 + 920*ep*mtt^2*mWW^8*s^4 - 9940*ep^2*mtt^2*mWW^8*s^4 - 37696*ep^3*mtt^2*mWW^8*s^4 + 66002*ep^4*mtt^2*mWW^8*s^4 + 330328*ep^5*mtt^2*mWW^8*s^4 + 278020*ep^6*mtt^2*mWW^8*s^4 + 60*mtt*mWW^9*s^4 - 32*ep*mtt*mWW^9*s^4 + 4816*ep^2*mtt*mWW^9*s^4 + 11086*ep^3*mtt*mWW^9*s^4 - 12344*ep^4*mtt*mWW^9*s^4 - 71850*ep^5*mtt*mWW^9*s^4 - 67456*ep^6*mtt*mWW^9*s^4 - 20*mWW^10*s^4 - 68*ep*mWW^10*s^4 - 260*ep^2*mWW^10*s^4 + 2602*ep^3*mWW^10*s^4 - 940*ep^4*mWW^10*s^4 - 15386*ep^5*mWW^10*s^4 - 11632*ep^6*mWW^10*s^4 + 756*ep*mtt^6*mWW^3*s^5 + 1260*ep^2*mtt^6*mWW^3*s^5 - 21924*ep^3*mtt^6*mWW^3*s^5 - 100044*ep^4*mtt^6*mWW^3*s^5 - 157248*ep^5*mtt^6*mWW^3*s^5 - 85680*ep^6*mtt^6*mWW^3*s^5 - 1680*ep*mtt^5*mWW^4*s^5 - 4606*ep^2*mtt^5*mWW^4*s^5 + 38598*ep^3*mtt^5*mWW^4*s^5 + 208194*ep^4*mtt^5*mWW^4*s^5 + 355530*ep^5*mtt^5*mWW^4*s^5 + 207004*ep^6*mtt^5*mWW^4*s^5 + 126*mtt^4*mWW^5*s^5 + 1050*ep*mtt^4*mWW^5*s^5 + 7381*ep^2*mtt^4*mWW^5*s^5 + 15411*ep^3*mtt^4*mWW^5*s^5 - 33253*ep^4*mtt^4*mWW^5*s^5 - 137481*ep^5*mtt^4*mWW^5*s^5 - 111642*ep^6*mtt^4*mWW^5*s^5 - 264*mtt^3*mWW^6*s^5 - 398*ep*mtt^3*mWW^6*s^5 - 3409*ep^2*mtt^3*mWW^6*s^5 - 39095*ep^3*mtt^3*mWW^6*s^5 - 144869*ep^4*mtt^3*mWW^6*s^5 - 216139*ep^5*mtt^3*mWW^6*s^5 - 113938*ep^6*mtt^3*mWW^6*s^5 + 138*mtt^2*mWW^7*s^5 + 524*ep*mtt^2*mWW^7*s^5 - 4182*ep^2*mtt^2*mWW^7*s^5 - 7654*ep^3*mtt^2*mWW^7*s^5 + 82468*ep^4*mtt^2*mWW^7*s^5 + 245886*ep^5*mtt^2*mWW^7*s^5 + 182956*ep^6*mtt^2*mWW^7*s^5 + 20*mtt*mWW^8*s^5 - 218*ep*mtt*mWW^8*s^5 + 4041*ep^2*mtt*mWW^8*s^5 + 13847*ep^3*mtt*mWW^8*s^5 - 9275*ep^4*mtt*mWW^8*s^5 - 74709*ep^5*mtt*mWW^8*s^5 - 66954*ep^6*mtt*mWW^8*s^5 - 20*mWW^9*s^5 - 30*ep*mWW^9*s^5 - 561*ep^2*mWW^9*s^5 + 345*ep^3*mWW^9*s^5 - 1713*ep^4*mWW^9*s^5 - 9699*ep^5*mWW^9*s^5 - 7090*ep^6*mWW^9*s^5 - 504*ep*mtt^5*mWW^3*s^6 - 840*ep^2*mtt^5*mWW^3*s^6 + 14616*ep^3*mtt^5*mWW^3*s^6 + 66696*ep^4*mtt^5*mWW^3*s^6 + 104832*ep^5*mtt^5*mWW^3*s^6 + 57120*ep^6*mtt^5*mWW^3*s^6 + 672*ep*mtt^4*mWW^4*s^6 + 2240*ep^2*mtt^4*mWW^4*s^6 - 14112*ep^3*mtt^4*mWW^4*s^6 - 84000*ep^4*mtt^4*mWW^4*s^6 - 148512*ep^5*mtt^4*mWW^4*s^6 - 88256*ep^6*mtt^4*mWW^4*s^6 - 42*mtt^3*mWW^5*s^6 + 126*ep*mtt^3*mWW^5*s^6 - 2048*ep^2*mtt^3*mWW^5*s^6 - 18574*ep^3*mtt^3*mWW^5*s^6 - 46182*ep^4*mtt^3*mWW^5*s^6 - 43940*ep^5*mtt^3*mWW^5*s^6 - 12676*ep^6*mtt^3*mWW^5*s^6 + 58*mtt^2*mWW^6*s^6 - 174*ep*mtt^2*mWW^6*s^6 - 689*ep^2*mtt^2*mWW^6*s^6 + 12277*ep^3*mtt^2*mWW^6*s^6 + 72381*ep^4*mtt^2*mWW^6*s^6 + 134805*ep^5*mtt^2*mWW^6*s^6 + 83046*ep^6*mtt^2*mWW^6*s^6 - 6*mtt*mWW^7*s^6 - 134*ep*mtt*mWW^7*s^6 + 1947*ep^2*mtt*mWW^7*s^6 + 6519*ep^3*mtt*mWW^7*s^6 - 10523*ep^4*mtt*mWW^7*s^6 - 50409*ep^5*mtt*mWW^7*s^6 - 41090*ep^6*mtt*mWW^7*s^6 - 10*mWW^8*s^6 + 30*ep*mWW^8*s^6 - 516*ep^2*mWW^8*s^6 - 1584*ep^3*mWW^8*s^6 - 3166*ep^4*mWW^8*s^6 - 4830*ep^5*mWW^8*s^6 - 2692*ep^6*mWW^8*s^6 + 216*ep*mtt^4*mWW^3*s^7 + 360*ep^2*mtt^4*mWW^3*s^7 - 6264*ep^3*mtt^4*mWW^3*s^7 - 28584*ep^4*mtt^4*mWW^3*s^7 - 44928*ep^5*mtt^4*mWW^3*s^7 - 24480*ep^6*mtt^4*mWW^3*s^7 - 96*ep*mtt^3*mWW^4*s^7 - 604*ep^2*mtt^3*mWW^4*s^7 + 1068*ep^3*mtt^3*mWW^4*s^7 + 12516*ep^4*mtt^3*mWW^4*s^7 + 25716*ep^5*mtt^3*mWW^4*s^7 + 16504*ep^6*mtt^3*mWW^4*s^7 + 6*mtt^2*mWW^5*s^7 - 210*ep*mtt^2*mWW^5*s^7 + 73*ep^2*mtt^2*mWW^5*s^7 + 7971*ep^3*mtt^2*mWW^5*s^7 + 30167*ep^4*mtt^2*mWW^5*s^7 + 43907*ep^5*mtt^2*mWW^5*s^7 + 22942*ep^6*mtt^2*mWW^5*s^7 - 4*mtt*mWW^6*s^7 + 26*ep*mtt*mWW^6*s^7 + 532*ep^2*mtt*mWW^6*s^7 - 194*ep^3*mtt*mWW^6*s^7 - 10840*ep^4*mtt*mWW^6*s^7 - 25816*ep^5*mtt*mWW^6*s^7 - 17608*ep^6*mtt*mWW^6*s^7 - 2*mWW^7*s^7 + 40*ep*mWW^7*s^7 - 251*ep^2*mWW^7*s^7 - 1475*ep^3*mWW^7*s^7 - 2773*ep^4*mWW^7*s^7 - 2465*ep^5*mWW^7*s^7 - 874*ep^6*mWW^7*s^7 - 54*ep*mtt^3*mWW^3*s^8 - 90*ep^2*mtt^3*mWW^3*s^8 + 1566*ep^3*mtt^3*mWW^3*s^8 + 7146*ep^4*mtt^3*mWW^3*s^8 + 11232*ep^5*mtt^3*mWW^3*s^8 + 6120*ep^6*mtt^3*mWW^3*s^8 - 24*ep*mtt^2*mWW^4*s^8 + 62*ep^2*mtt^2*mWW^4*s^8 + 978*ep^3*mtt^2*mWW^4*s^8 + 2742*ep^4*mtt^2*mWW^4*s^8 + 3054*ep^5*mtt^2*mWW^4*s^8 + 1204*ep^6*mtt^2*mWW^4*s^8 + 42*ep*mtt*mWW^5*s^8 + 76*ep^2*mtt*mWW^5*s^8 - 1110*ep^3*mtt*mWW^5*s^8 - 5404*ep^4*mtt*mWW^5*s^8 - 8976*ep^5*mtt*mWW^5*s^8 - 5148*ep^6*mtt*mWW^5*s^8 + 16*ep*mWW^6*s^8 - 64*ep^2*mWW^6*s^8 - 542*ep^3*mWW^6*s^8 - 1108*ep^4*mWW^6*s^8 - 926*ep^5*mWW^6*s^8 - 280*ep^6*mWW^6*s^8 + 6*ep*mtt^2*mWW^3*s^9 + 10*ep^2*mtt^2*mWW^3*s^9 - 174*ep^3*mtt^2*mWW^3*s^9 - 794*ep^4*mtt^2*mWW^3*s^9 - 1248*ep^5*mtt^2*mWW^3*s^9 - 680*ep^6*mtt^2*mWW^3*s^9 + 8*ep*mtt*mWW^4*s^9 + 3*ep^2*mtt*mWW^4*s^9 - 247*ep^3*mtt*mWW^4*s^9 - 957*ep^4*mtt*mWW^4*s^9 - 1393*ep^5*mtt*mWW^4*s^9 - 726*ep^6*mtt*mWW^4*s^9 + 2*ep*mWW^5*s^9 - 7*ep^2*mWW^5*s^9 - 73*ep^3*mWW^5*s^9 - 163*ep^4*mWW^5*s^9 - 145*ep^5*mWW^5*s^9 - 46*ep^6*mWW^5*s^9 - 6*ep*mtt^11*mWW^2*t - 46*ep^2*mtt^11*mWW^2*t + 6*ep^3*mtt^11*mWW^2*t + 614*ep^4*mtt^11*mWW^2*t + 1392*ep^5*mtt^11*mWW^2*t + 920*ep^6*mtt^11*mWW^2*t + 108*ep*mtt^10*mWW^3*t + 426*ep^2*mtt^10*mWW^3*t - 1754*ep^3*mtt^10*mWW^3*t - 11558*ep^4*mtt^10*mWW^3*t - 20266*ep^5*mtt^10*mWW^3*t - 11692*ep^6*mtt^10*mWW^3*t + 18*mtt^9*mWW^4*t - 460*ep*mtt^9*mWW^4*t - 1404*ep^2*mtt^9*mWW^4*t + 10806*ep^3*mtt^9*mWW^4*t + 54782*ep^4*mtt^9*mWW^4*t + 86502*ep^5*mtt^9*mWW^4*t + 46556*ep^6*mtt^9*mWW^4*t - 76*mtt^8*mWW^5*t + 914*ep*mtt^8*mWW^5*t + 2622*ep^2*mtt^8*mWW^5*t - 23202*ep^3*mtt^8*mWW^5*t - 110342*ep^4*mtt^8*mWW^5*t - 168452*ep^5*mtt^8*mWW^5*t - 88752*ep^6*mtt^8*mWW^5*t + 102*mtt^7*mWW^6*t - 930*ep*mtt^7*mWW^6*t - 4318*ep^2*mtt^7*mWW^6*t + 11052*ep^3*mtt^7*mWW^6*t + 94988*ep^4*mtt^7*mWW^6*t + 183714*ep^5*mtt^7*mWW^6*t + 113912*ep^6*mtt^7*mWW^6*t + 296*ep*mtt^6*mWW^7*t + 6502*ep^2*mtt^6*mWW^7*t + 30170*ep^3*mtt^6*mWW^7*t - 5954*ep^4*mtt^6*mWW^7*t - 150094*ep^5*mtt^6*mWW^7*t - 141872*ep^6*mtt^6*mWW^7*t - 130*mtt^5*mWW^8*t + 400*ep*mtt^5*mWW^8*t - 5162*ep^2*mtt^5*mWW^8*t - 44652*ep^3*mtt^5*mWW^8*t - 51012*ep^4*mtt^5*mWW^8*t + 83972*ep^5*mtt^5*mWW^8*t + 121368*ep^6*mtt^5*mWW^8*t + 132*mtt^4*mWW^9*t - 550*ep*mtt^4*mWW^9*t - 1044*ep^2*mtt^4*mWW^9*t + 10144*ep^3*mtt^4*mWW^9*t + 48520*ep^4*mtt^4*mWW^9*t + 58698*ep^5*mtt^4*mWW^9*t + 12764*ep^6*mtt^4*mWW^9*t - 54*mtt^3*mWW^10*t + 308*ep*mtt^3*mWW^10*t + 4838*ep^2*mtt^3*mWW^10*t + 17028*ep^3*mtt^3*mWW^10*t - 33072*ep^4*mtt^3*mWW^10*t - 150028*ep^5*mtt^3*mWW^10*t - 114900*ep^6*mtt^3*mWW^10*t + 8*mtt^2*mWW^11*t - 96*ep*mtt^2*mWW^11*t - 2994*ep^2*mtt^2*mWW^11*t - 10894*ep^3*mtt^2*mWW^11*t + 16254*ep^4*mtt^2*mWW^11*t + 89170*ep^5*mtt^2*mWW^11*t + 74752*ep^6*mtt^2*mWW^11*t + 16*ep*mtt*mWW^12*t + 580*ep^2*mtt*mWW^12*t + 840*ep^3*mtt*mWW^12*t - 2980*ep^4*mtt*mWW^12*t - 11896*ep^5*mtt*mWW^12*t - 11040*ep^6*mtt*mWW^12*t + 456*ep^3*mWW^13*t - 240*ep^4*mWW^13*t - 2712*ep^5*mWW^13*t - 2016*ep^6*mWW^13*t + 54*ep*mtt^10*mWW^2*s*t + 414*ep^2*mtt^10*mWW^2*s*t - 54*ep^3*mtt^10*mWW^2*s*t - 5526*ep^4*mtt^10*mWW^2*s*t - 12528*ep^5*mtt^10*mWW^2*s*t - 8280*ep^6*mtt^10*mWW^2*s*t - 864*ep*mtt^9*mWW^3*s*t - 3342*ep^2*mtt^9*mWW^3*s*t + 14278*ep^3*mtt^9*mWW^3*s*t + 92554*ep^4*mtt^9*mWW^3*s*t + 161618*ep^5*mtt^9*mWW^3*s*t + 93068*ep^6*mtt^9*mWW^3*s*t - 126*mtt^8*mWW^4*s*t + 3128*ep*mtt^8*mWW^4*s*t + 9202*ep^2*mtt^8*mWW^4*s*t - 75208*ep^3*mtt^8*mWW^4*s*t - 375212*ep^4*mtt^8*mWW^4*s*t - 589516*ep^5*mtt^8*mWW^4*s*t - 316580*ep^6*mtt^8*mWW^4*s*t + 460*mtt^7*mWW^5*s*t - 4730*ep*mtt^7*mWW^5*s*t - 13302*ep^2*mtt^7*mWW^5*s*t + 127144*ep^3*mtt^7*mWW^5*s*t + 599838*ep^4*mtt^7*mWW^5*s*t + 917250*ep^5*mtt^7*mWW^5*s*t + 485052*ep^6*mtt^7*mWW^5*s*t - 490*mtt^6*mWW^6*s*t + 2414*ep*mtt^6*mWW^6*s*t + 16674*ep^2*mtt^6*mWW^6*s*t - 12336*ep^3*mtt^6*mWW^6*s*t - 298964*ep^4*mtt^6*mWW^6*s*t - 683394*ep^5*mtt^6*mWW^6*s*t - 460136*ep^6*mtt^6*mWW^6*s*t - 136*mtt^5*mWW^7*s*t + 2010*ep*mtt^5*mWW^7*s*t - 19514*ep^2*mtt^5*mWW^7*s*t - 181814*ep^3*mtt^5*mWW^7*s*t - 223586*ep^4*mtt^5*mWW^7*s*t + 269352*ep^5*mtt^5*mWW^7*s*t + 413104*ep^6*mtt^5*mWW^7*s*t + 654*mtt^4*mWW^8*s*t - 3390*ep*mtt^4*mWW^8*s*t + 7450*ep^2*mtt^4*mWW^8*s*t + 157764*ep^3*mtt^4*mWW^8*s*t + 340168*ep^4*mtt^4*mWW^8*s*t + 93930*ep^5*mtt^4*mWW^8*s*t - 162416*ep^6*mtt^4*mWW^8*s*t - 500*mtt^3*mWW^9*s*t + 1472*ep*mtt^3*mWW^9*s*t + 12184*ep^2*mtt^3*mWW^9*s*t + 13802*ep^3*mtt^3*mWW^9*s*t - 182020*ep^4*mtt^3*mWW^9*s*t - 466726*ep^5*mtt^3*mWW^9*s*t - 291436*ep^6*mtt^3*mWW^9*s*t + 154*mtt^2*mWW^10*s*t + 50*ep*mtt^2*mWW^10*s*t - 13984*ep^2*mtt^2*mWW^10*s*t - 61206*ep^3*mtt^2*mWW^10*s*t + 71138*ep^4*mtt^2*mWW^10*s*t + 432884*ep^5*mtt^2*mWW^10*s*t + 353316*ep^6*mtt^2*mWW^10*s*t - 16*mtt*mWW^11*s*t - 168*ep*mtt*mWW^11*s*t + 4578*ep^2*mtt*mWW^11*s*t + 16858*ep^3*mtt*mWW^11*s*t - 19494*ep^4*mtt*mWW^11*s*t - 120778*ep^5*mtt*mWW^11*s*t - 104516*ep^6*mtt*mWW^11*s*t + 24*ep*mWW^12*s*t - 360*ep^2*mWW^12*s*t + 772*ep^3*mWW^12*s*t + 1104*ep^4*mWW^12*s*t - 2092*ep^5*mWW^12*s*t - 1176*ep^6*mWW^12*s*t - 216*ep*mtt^9*mWW^2*s^2*t - 1656*ep^2*mtt^9*mWW^2*s^2*t + 216*ep^3*mtt^9*mWW^2*s^2*t + 22104*ep^4*mtt^9*mWW^2*s^2*t + 50112*ep^5*mtt^9*mWW^2*s^2*t + 33120*ep^6*mtt^9*mWW^2*s^2*t + 3024*ep*mtt^8*mWW^3*s^2*t + 11400*ep^2*mtt^8*mWW^3*s^2*t - 51080*ep^3*mtt^8*mWW^3*s^2*t - 324344*ep^4*mtt^8*mWW^3*s^2*t - 563368*ep^5*mtt^8*mWW^3*s^2*t - 323632*ep^6*mtt^8*mWW^3*s^2*t + 378*mtt^7*mWW^4*s^2*t - 9010*ep*mtt^7*mWW^4*s^2*t - 25143*ep^2*mtt^7*mWW^4*s^2*t + 223571*ep^3*mtt^7*mWW^4*s^2*t + 1092011*ep^4*mtt^7*mWW^4*s^2*t + 1704275*ep^5*mtt^7*mWW^4*s^2*t + 912550*ep^6*mtt^7*mWW^4*s^2*t - 1164*mtt^6*mWW^5*s^2*t + 9154*ep*mtt^6*mWW^5*s^2*t + 25147*ep^2*mtt^6*mWW^5*s^2*t - 273541*ep^3*mtt^6*mWW^5*s^2*t - 1279565*ep^4*mtt^6*mWW^5*s^2*t - 1967333*ep^5*mtt^6*mWW^5*s^2*t - 1048842*ep^6*mtt^6*mWW^5*s^2*t + 906*mtt^5*mWW^6*s^2*t + 1778*ep*mtt^5*mWW^6*s^2*t - 20218*ep^2*mtt^5*mWW^6*s^2*t - 107518*ep^3*mtt^5*mWW^6*s^2*t + 73560*ep^4*mtt^5*mWW^6*s^2*t + 677240*ep^5*mtt^5*mWW^6*s^2*t + 603796*ep^6*mtt^5*mWW^6*s^2*t + 608*mtt^4*mWW^7*s^2*t - 10230*ep*mtt^4*mWW^7*s^2*t + 16036*ep^2*mtt^4*mWW^7*s^2*t + 420714*ep^3*mtt^4*mWW^7*s^2*t + 925672*ep^4*mtt^4*mWW^7*s^2*t + 388436*ep^5*mtt^4*mWW^7*s^2*t - 248532*ep^6*mtt^4*mWW^7*s^2*t - 1298*mtt^3*mWW^8*s^2*t + 6136*ep*mtt^3*mWW^8*s^2*t + 6837*ep^2*mtt^3*mWW^8*s^2*t - 181215*ep^3*mtt^3*mWW^8*s^2*t - 666437*ep^4*mtt^3*mWW^8*s^2*t - 781493*ep^5*mtt^3*mWW^8*s^2*t - 264586*ep^6*mtt^3*mWW^8*s^2*t + 708*mtt^2*mWW^9*s^2*t + 396*ep*mtt^2*mWW^9*s^2*t - 23081*ep^2*mtt^2*mWW^9*s^2*t - 92391*ep^3*mtt^2*mWW^9*s^2*t + 187339*ep^4*mtt^2*mWW^9*s^2*t + 826175*ep^5*mtt^2*mWW^9*s^2*t + 624062*ep^6*mtt^2*mWW^9*s^2*t - 146*mtt*mWW^10*s^2*t - 1280*ep*mtt*mWW^10*s^2*t + 12546*ep^2*mtt*mWW^10*s^2*t + 66724*ep^3*mtt*mWW^10*s^2*t - 35952*ep^4*mtt*mWW^10*s^2*t - 365808*ep^5*mtt*mWW^10*s^2*t - 315468*ep^6*mtt*mWW^10*s^2*t + 8*mWW^11*s^2*t + 248*ep*mWW^11*s^2*t - 1868*ep^2*mWW^11*s^2*t - 5544*ep^3*mWW^11*s^2*t + 5324*ep^4*mWW^11*s^2*t + 31348*ep^5*mWW^11*s^2*t + 27340*ep^6*mWW^11*s^2*t + 504*ep*mtt^8*mWW^2*s^3*t + 3864*ep^2*mtt^8*mWW^2*s^3*t - 504*ep^3*mtt^8*mWW^2*s^3*t - 51576*ep^4*mtt^8*mWW^2*s^3*t - 116928*ep^5*mtt^8*mWW^2*s^3*t - 77280*ep^6*mtt^8*mWW^2*s^3*t - 6048*ep*mtt^7*mWW^3*s^3*t - 22008*ep^2*mtt^7*mWW^3*s^3*t + 105112*ep^3*mtt^7*mWW^3*s^3*t + 649768*ep^4*mtt^7*mWW^3*s^3*t + 1120616*ep^5*mtt^7*mWW^3*s^3*t + 641648*ep^6*mtt^7*mWW^3*s^3*t - 630*mtt^6*mWW^4*s^3*t + 14126*ep*mtt^6*mWW^4*s^3*t + 36260*ep^2*mtt^6*mWW^4*s^3*t - 366942*ep^3*mtt^6*mWW^4*s^3*t - 1739702*ep^4*mtt^6*mWW^4*s^3*t - 2689044*ep^5*mtt^6*mWW^4*s^3*t - 1433804*ep^6*mtt^6*mWW^4*s^3*t + 1580*mtt^5*mWW^5*s^3*t - 6778*ep*mtt^5*mWW^5*s^3*t - 18126*ep^2*mtt^5*mWW^5*s^3*t + 271244*ep^3*mtt^5*mWW^5*s^3*t + 1258422*ep^4*mtt^5*mWW^5*s^3*t + 1968414*ep^5*mtt^5*mWW^5*s^3*t + 1071612*ep^6*mtt^5*mWW^5*s^3*t - 750*mtt^4*mWW^6*s^3*t - 12580*ep*mtt^4*mWW^6*s^3*t + 926*ep^2*mtt^4*mWW^6*s^3*t + 332930*ep^3*mtt^4*mWW^6*s^3*t + 799748*ep^4*mtt^4*mWW^6*s^3*t + 464254*ep^5*mtt^4*mWW^6*s^3*t - 80520*ep^6*mtt^4*mWW^6*s^3*t - 1072*mtt^3*mWW^7*s^3*t + 15044*ep*mtt^3*mWW^7*s^3*t + 3764*ep^2*mtt^3*mWW^7*s^3*t - 462420*ep^3*mtt^3*mWW^7*s^3*t - 1366652*ep^4*mtt^3*mWW^7*s^3*t - 1310776*ep^5*mtt^3*mWW^7*s^3*t - 349392*ep^6*mtt^3*mWW^7*s^3*t + 1270*mtt^2*mWW^8*s^3*t - 2314*ep*mtt^2*mWW^8*s^3*t - 16998*ep^2*mtt^2*mWW^8*s^3*t + 37722*ep^3*mtt^2*mWW^8*s^3*t + 492024*ep^4*mtt^2*mWW^8*s^3*t + 1016412*ep^5*mtt^2*mWW^8*s^3*t + 610404*ep^6*mtt^2*mWW^8*s^3*t - 444*mtt*mWW^9*s^3*t - 2828*ep*mtt*mWW^9*s^3*t + 15808*ep^2*mtt*mWW^9*s^3*t + 105790*ep^3*mtt*mWW^9*s^3*t - 37012*ep^4*mtt*mWW^9*s^3*t - 529766*ep^5*mtt*mWW^9*s^3*t - 455892*ep^6*mtt*mWW^9*s^3*t + 46*mWW^10*s^3*t + 874*ep*mWW^10*s^3*t - 3864*ep^2*mWW^10*s^3*t - 23138*ep^3*mWW^10*s^3*t + 1230*ep^4*mWW^10*s^3*t + 92424*ep^5*mWW^10*s^3*t + 83772*ep^6*mWW^10*s^3*t - 756*ep*mtt^7*mWW^2*s^4*t - 5796*ep^2*mtt^7*mWW^2*s^4*t + 756*ep^3*mtt^7*mWW^2*s^4*t + 77364*ep^4*mtt^7*mWW^2*s^4*t + 175392*ep^5*mtt^7*mWW^2*s^4*t + 115920*ep^6*mtt^7*mWW^2*s^4*t + 7560*ep*mtt^6*mWW^3*s^4*t + 26124*ep^2*mtt^6*mWW^3*s^4*t - 136556*ep^3*mtt^6*mWW^3*s^4*t - 814100*ep^4*mtt^6*mWW^3*s^4*t - 1390060*ep^5*mtt^6*mWW^3*s^4*t - 792232*ep^6*mtt^6*mWW^3*s^4*t + 630*mtt^5*mWW^4*s^4*t - 12754*ep*mtt^5*mWW^4*s^4*t - 27965*ep^2*mtt^5*mWW^4*s^4*t + 356753*ep^3*mtt^5*mWW^4*s^4*t + 1615321*ep^4*mtt^5*mWW^4*s^4*t + 2458133*ep^5*mtt^5*mWW^4*s^4*t + 1301698*ep^6*mtt^5*mWW^4*s^4*t - 1220*mtt^4*mWW^5*s^4*t - 1850*ep*mtt^4*mWW^5*s^4*t - 4545*ep^2*mtt^4*mWW^5*s^4*t - 79005*ep^3*mtt^4*mWW^5*s^4*t - 369025*ep^4*mtt^4*mWW^5*s^4*t - 644185*ep^5*mtt^4*mWW^5*s^4*t - 389610*ep^6*mtt^4*mWW^5*s^4*t + 170*mtt^3*mWW^6*s^4*t + 16810*ep*mtt^3*mWW^6*s^4*t + 16126*ep^2*mtt^3*mWW^6*s^4*t - 396640*ep^3*mtt^3*mWW^6*s^4*t - 1279892*ep^4*mtt^3*mWW^6*s^4*t - 1391526*ep^5*mtt^3*mWW^6*s^4*t - 500080*ep^6*mtt^3*mWW^6*s^4*t + 928*mtt^2*mWW^7*s^4*t - 8292*ep*mtt^2*mWW^7*s^4*t - 9898*ep^2*mtt^2*mWW^7*s^4*t + 228566*ep^3*mtt^2*mWW^7*s^4*t + 871094*ep^4*mtt^2*mWW^7*s^4*t + 1159602*ep^5*mtt^2*mWW^7*s^4*t + 536408*ep^6*mtt^2*mWW^7*s^4*t - 612*mtt*mWW^8*s^4*t - 2220*ep*mtt*mWW^8*s^4*t + 9495*ep^2*mtt*mWW^8*s^4*t + 60405*ep^3*mtt*mWW^8*s^4*t - 90349*ep^4*mtt*mWW^8*s^4*t - 483925*ep^5*mtt*mWW^8*s^4*t - 384226*ep^6*mtt*mWW^8*s^4*t + 104*mWW^9*s^4*t + 1510*ep*mWW^9*s^4*t - 3867*ep^2*mWW^9*s^4*t - 37345*ep^3*mWW^9*s^4*t - 16827*ep^4*mWW^9*s^4*t + 111619*ep^5*mWW^9*s^4*t + 110502*ep^6*mWW^9*s^4*t + 756*ep*mtt^6*mWW^2*s^5*t + 5796*ep^2*mtt^6*mWW^2*s^5*t - 756*ep^3*mtt^6*mWW^2*s^5*t - 77364*ep^4*mtt^6*mWW^2*s^5*t - 175392*ep^5*mtt^6*mWW^2*s^5*t - 115920*ep^6*mtt^6*mWW^2*s^5*t - 6048*ep*mtt^5*mWW^3*s^5*t - 19236*ep^2*mtt^5*mWW^3*s^5*t + 115444*ep^3*mtt^5*mWW^3*s^5*t + 653548*ep^4*mtt^5*mWW^3*s^5*t + 1099196*ep^5*mtt^5*mWW^3*s^5*t + 621992*ep^6*mtt^5*mWW^3*s^5*t - 378*mtt^4*mWW^4*s^5*t + 6230*ep*mtt^4*mWW^4*s^5*t + 8694*ep^2*mtt^4*mWW^4*s^5*t - 201616*ep^3*mtt^4*mWW^4*s^5*t - 839152*ep^4*mtt^4*mWW^4*s^5*t - 1237762*ep^5*mtt^4*mWW^4*s^5*t - 646136*ep^6*mtt^4*mWW^4*s^5*t + 516*mtt^3*mWW^5*s^5*t + 6466*ep*mtt^3*mWW^5*s^5*t + 15238*ep^2*mtt^3*mWW^5*s^5*t - 76328*ep^3*mtt^3*mWW^5*s^5*t - 331998*ep^4*mtt^3*mWW^5*s^5*t - 431178*ep^5*mtt^3*mWW^5*s^5*t - 187548*ep^6*mtt^3*mWW^5*s^5*t + 138*mtt^2*mWW^6*s^5*t - 9410*ep*mtt^2*mWW^6*s^5*t - 11186*ep^2*mtt^2*mWW^6*s^5*t + 220468*ep^3*mtt^2*mWW^6*s^5*t + 795300*ep^4*mtt^2*mWW^6*s^5*t + 1009570*ep^5*mtt^2*mWW^6*s^5*t + 455288*ep^6*mtt^2*mWW^6*s^5*t - 392*mtt*mWW^7*s^5*t + 546*ep*mtt*mWW^7*s^5*t + 2918*ep^2*mtt*mWW^7*s^5*t - 24678*ep^3*mtt*mWW^7*s^5*t - 191266*ep^4*mtt*mWW^7*s^5*t - 386816*ep^5*mtt*mWW^7*s^5*t - 244800*ep^6*mtt*mWW^7*s^5*t + 116*mWW^8*s^5*t + 1388*ep*mWW^8*s^5*t - 1622*ep^2*mWW^8*s^5*t - 30024*ep^3*mWW^8*s^5*t - 24394*ep^4*mWW^8*s^5*t + 71104*ep^5*mWW^8*s^5*t + 79456*ep^6*mWW^8*s^5*t - 504*ep*mtt^5*mWW^2*s^6*t - 3864*ep^2*mtt^5*mWW^2*s^6*t + 504*ep^3*mtt^5*mWW^2*s^6*t + 51576*ep^4*mtt^5*mWW^2*s^6*t + 116928*ep^5*mtt^5*mWW^2*s^6*t + 77280*ep^6*mtt^5*mWW^2*s^6*t + 3024*ep*mtt^4*mWW^3*s^6*t + 8232*ep^2*mtt^4*mWW^3*s^6*t - 62888*ep^3*mtt^4*mWW^3*s^6*t - 328664*ep^4*mtt^4*mWW^3*s^6*t - 538888*ep^5*mtt^4*mWW^3*s^6*t - 301168*ep^6*mtt^4*mWW^3*s^6*t + 126*mtt^3*mWW^4*s^6*t - 1078*ep*mtt^3*mWW^4*s^6*t + 2303*ep^2*mtt^3*mWW^4*s^6*t + 56733*ep^3*mtt^3*mWW^4*s^6*t + 187237*ep^4*mtt^3*mWW^4*s^6*t + 247701*ep^5*mtt^3*mWW^4*s^6*t + 122170*ep^6*mtt^3*mWW^4*s^6*t - 100*mtt^2*mWW^5*s^6*t - 4090*ep*mtt^2*mWW^5*s^6*t - 8463*ep^2*mtt^2*mWW^5*s^6*t + 73321*ep^3*mtt^2*mWW^5*s^6*t + 312377*ep^4*mtt^2*mWW^5*s^6*t + 438905*ep^5*mtt^2*mWW^5*s^6*t + 215778*ep^6*mtt^2*mWW^5*s^6*t - 90*mtt*mWW^6*s^6*t + 1846*ep*mtt*mWW^6*s^6*t + 1562*ep^2*mtt*mWW^6*s^6*t - 48494*ep^3*mtt*mWW^6*s^6*t - 188848*ep^4*mtt*mWW^6*s^6*t - 273412*ep^5*mtt*mWW^6*s^6*t - 143804*ep^6*mtt*mWW^6*s^6*t + 64*mWW^7*s^6*t + 626*ep*mWW^7*s^6*t + 192*ep^2*mWW^7*s^6*t - 10538*ep^3*mWW^7*s^6*t - 9308*ep^4*mWW^7*s^6*t + 30296*ep^5*mWW^7*s^6*t + 35084*ep^6*mWW^7*s^6*t + 216*ep*mtt^4*mWW^2*s^7*t + 1656*ep^2*mtt^4*mWW^2*s^7*t - 216*ep^3*mtt^4*mWW^2*s^7*t - 22104*ep^4*mtt^4*mWW^2*s^7*t - 50112*ep^5*mtt^4*mWW^2*s^7*t - 33120*ep^6*mtt^4*mWW^2*s^7*t - 864*ep*mtt^3*mWW^3*s^7*t - 1560*ep^2*mtt^3*mWW^3*s^7*t + 20920*ep^3*mtt^3*mWW^3*s^7*t + 94984*ep^4*mtt^3*mWW^3*s^7*t + 147848*ep^5*mtt^3*mWW^3*s^7*t + 80432*ep^6*mtt^3*mWW^3*s^7*t - 18*mtt^2*mWW^4*s^7*t - 310*ep*mtt^2*mWW^4*s^7*t - 2432*ep^2*mtt^2*mWW^4*s^7*t - 2086*ep^3*mtt^2*mWW^4*s^7*t + 17074*ep^4*mtt^2*mWW^4*s^7*t + 40400*ep^5*mtt^2*mWW^4*s^7*t + 25060*ep^6*mtt^2*mWW^4*s^7*t + 4*mtt*mWW^5*s^7*t + 946*ep*mtt*mWW^5*s^7*t + 1278*ep^2*mtt*mWW^5*s^7*t - 21004*ep^3*mtt*mWW^5*s^7*t - 83510*ep^4*mtt*mWW^5*s^7*t - 118742*ep^5*mtt*mWW^5*s^7*t - 60828*ep^6*mtt*mWW^5*s^7*t + 14*mWW^6*s^7*t + 72*ep*mWW^6*s^7*t + 434*ep^2*mWW^6*s^7*t + 538*ep^3*mWW^6*s^7*t + 4108*ep^4*mWW^6*s^7*t + 13554*ep^5*mWW^6*s^7*t + 11544*ep^6*mWW^6*s^7*t - 54*ep*mtt^3*mWW^2*s^8*t - 414*ep^2*mtt^3*mWW^2*s^8*t + 54*ep^3*mtt^3*mWW^2*s^8*t + 5526*ep^4*mtt^3*mWW^2*s^8*t + 12528*ep^5*mtt^3*mWW^2*s^8*t + 8280*ep^6*mtt^3*mWW^2*s^8*t + 108*ep*mtt^2*mWW^3*s^8*t - 102*ep^2*mtt^2*mWW^3*s^8*t - 3722*ep^3*mtt^2*mWW^3*s^8*t - 12278*ep^4*mtt^2*mWW^3*s^8*t - 16186*ep^5*mtt^2*mWW^3*s^8*t - 7948*ep^6*mtt^2*mWW^3*s^8*t + 134*ep*mtt*mWW^4*s^8*t + 465*ep^2*mtt*mWW^4*s^8*t - 2263*ep^3*mtt*mWW^4*s^8*t - 13063*ep^4*mtt*mWW^4*s^8*t - 21571*ep^5*mtt*mWW^4*s^8*t - 11966*ep^6*mtt*mWW^4*s^8*t - 32*ep*mWW^5*s^8*t + 151*ep^2*mWW^5*s^8*t + 1371*ep^3*mWW^5*s^8*t + 3803*ep^4*mWW^5*s^8*t + 5321*ep^5*mWW^5*s^8*t + 3138*ep^6*mWW^5*s^8*t + 6*ep*mtt^2*mWW^2*s^9*t + 46*ep^2*mtt^2*mWW^2*s^9*t - 6*ep^3*mtt^2*mWW^2*s^9*t - 614*ep^4*mtt^2*mWW^2*s^9*t - 1392*ep^5*mtt^2*mWW^2*s^9*t - 920*ep^6*mtt^2*mWW^2*s^9*t + 66*ep^2*mtt*mWW^3*s^9*t + 246*ep^3*mtt*mWW^3*s^9*t + 90*ep^4*mtt*mWW^3*s^9*t - 510*ep^5*mtt*mWW^3*s^9*t - 468*ep^6*mtt*mWW^3*s^9*t - 6*ep*mWW^4*s^9*t + 20*ep^2*mWW^4*s^9*t + 252*ep^3*mWW^4*s^9*t + 704*ep^4*mWW^4*s^9*t + 882*ep^5*mWW^4*s^9*t + 452*ep^6*mWW^4*s^9*t + 26*ep*mtt^10*mWW^2*t^2 + 348*ep^2*mtt^10*mWW^2*t^2 + 420*ep^3*mtt^10*mWW^2*t^2 - 3392*ep^4*mtt^10*mWW^2*t^2 - 9518*ep^5*mtt^10*mWW^2*t^2 - 6844*ep^6*mtt^10*mWW^2*t^2 - 18*mtt^9*mWW^3*t^2 - 448*ep*mtt^9*mWW^3*t^2 - 2901*ep^2*mtt^9*mWW^3*t^2 + 1103*ep^3*mtt^9*mWW^3*t^2 + 42121*ep^4*mtt^9*mWW^3*t^2 + 93601*ep^5*mtt^9*mWW^3*t^2 + 61134*ep^6*mtt^9*mWW^3*t^2 + 24*mtt^8*mWW^4*t^2 + 1860*ep*mtt^8*mWW^4*t^2 + 8336*ep^2*mtt^8*mWW^4*t^2 - 23616*ep^3*mtt^8*mWW^4*t^2 - 180688*ep^4*mtt^8*mWW^4*t^2 - 325048*ep^5*mtt^8*mWW^4*t^2 - 189804*ep^6*mtt^8*mWW^4*t^2 + 120*mtt^7*mWW^5*t^2 - 3766*ep*mtt^7*mWW^5*t^2 - 10316*ep^2*mtt^7*mWW^5*t^2 + 82872*ep^3*mtt^7*mWW^5*t^2 + 363732*ep^4*mtt^7*mWW^5*t^2 + 502618*ep^5*mtt^7*mWW^5*t^2 + 238748*ep^6*mtt^7*mWW^5*t^2 - 354*mtt^6*mWW^6*t^2 + 4054*ep*mtt^6*mWW^6*t^2 + 5735*ep^2*mtt^6*mWW^6*t^2 - 105945*ep^3*mtt^6*mWW^6*t^2 - 339811*ep^4*mtt^6*mWW^6*t^2 - 334697*ep^5*mtt^6*mWW^6*t^2 - 91086*ep^6*mtt^6*mWW^6*t^2 + 366*mtt^5*mWW^7*t^2 - 1372*ep*mtt^5*mWW^7*t^2 - 5229*ep^2*mtt^5*mWW^7*t^2 + 6247*ep^3*mtt^5*mWW^7*t^2 + 79589*ep^4*mtt^5*mWW^7*t^2 + 143625*ep^5*mtt^5*mWW^7*t^2 + 71086*ep^6*mtt^5*mWW^7*t^2 - 156*mtt^4*mWW^8*t^2 - 1876*ep*mtt^4*mWW^8*t^2 + 10020*ep^2*mtt^4*mWW^8*t^2 + 105788*ep^3*mtt^4*mWW^8*t^2 + 90776*ep^4*mtt^4*mWW^8*t^2 - 252356*ep^5*mtt^4*mWW^8*t^2 - 289420*ep^6*mtt^4*mWW^8*t^2 + 12*mtt^3*mWW^9*t^2 + 2358*ep*mtt^3*mWW^9*t^2 - 7284*ep^2*mtt^3*mWW^9*t^2 - 84944*ep^3*mtt^3*mWW^9*t^2 - 70192*ep^4*mtt^3*mWW^9*t^2 + 234846*ep^5*mtt^3*mWW^9*t^2 + 277260*ep^6*mtt^3*mWW^9*t^2 + 6*mtt^2*mWW^10*t^2 - 944*ep*mtt^2*mWW^10*t^2 + ep^2*mtt^2*mWW^10*t^2 + 9825*ep^3*mtt^2*mWW^10*t^2 + 27723*ep^4*mtt^2*mWW^10*t^2 + 4211*ep^5*mtt^2*mWW^10*t^2 - 29038*ep^6*mtt^2*mWW^10*t^2 + 108*ep*mtt*mWW^11*t^2 + 1658*ep^2*mtt*mWW^11*t^2 + 11162*ep^3*mtt*mWW^11*t^2 - 12842*ep^4*mtt*mWW^11*t^2 - 78650*ep^5*mtt*mWW^11*t^2 - 59508*ep^6*mtt*mWW^11*t^2 - 368*ep^2*mWW^12*t^2 - 2912*ep^3*mWW^12*t^2 + 2984*ep^4*mWW^12*t^2 + 21368*ep^5*mWW^12*t^2 + 17472*ep^6*mWW^12*t^2 - 216*ep*mtt^9*mWW^2*s*t^2 - 2853*ep^2*mtt^9*mWW^2*s*t^2 - 3359*ep^3*mtt^9*mWW^2*s*t^2 + 28003*ep^4*mtt^9*mWW^2*s*t^2 + 78047*ep^5*mtt^9*mWW^2*s*t^2 + 55946*ep^6*mtt^9*mWW^2*s*t^2 + 126*mtt^8*mWW^3*s*t^2 + 3264*ep*mtt^8*mWW^3*s*t^2 + 20567*ep^2*mtt^8*mWW^3*s*t^2 - 10353*ep^3*mtt^8*mWW^3*s*t^2 - 306107*ep^4*mtt^8*mWW^3*s*t^2 - 671195*ep^5*mtt^8*mWW^3*s*t^2 - 435814*ep^6*mtt^8*mWW^3*s*t^2 - 132*mtt^7*mWW^4*s*t^2 - 11682*ep*mtt^7*mWW^4*s*t^2 - 49137*ep^2*mtt^7*mWW^4*s*t^2 + 159177*ep^3*mtt^7*mWW^4*s*t^2 + 1124127*ep^4*mtt^7*mWW^4*s*t^2 + 1979001*ep^5*mtt^7*mWW^4*s*t^2 + 1142406*ep^6*mtt^7*mWW^4*s*t^2 - 732*mtt^6*mWW^5*s*t^2 + 18876*ep*mtt^6*mWW^5*s*t^2 + 44963*ep^2*mtt^6*mWW^5*s*t^2 - 443339*ep^3*mtt^6*mWW^5*s*t^2 - 1825133*ep^4*mtt^6*mWW^5*s*t^2 - 2431441*ep^5*mtt^6*mWW^5*s*t^2 - 1119690*ep^6*mtt^6*mWW^5*s*t^2 + 1788*mtt^5*mWW^6*s*t^2 - 12764*ep*mtt^5*mWW^6*s*t^2 - 9696*ep^2*mtt^5*mWW^6*s*t^2 + 388364*ep^3*mtt^5*mWW^6*s*t^2 + 1139316*ep^4*mtt^5*mWW^6*s*t^2 + 1005412*ep^5*mtt^5*mWW^6*s*t^2 + 196148*ep^6*mtt^5*mWW^6*s*t^2 - 1530*mtt^4*mWW^7*s*t^2 - 4376*ep*mtt^4*mWW^7*s*t^2 + 5473*ep^2*mtt^4*mWW^7*s*t^2 + 154493*ep^3*mtt^4*mWW^7*s*t^2 + 243239*ep^4*mtt^4*mWW^7*s*t^2 - 60877*ep^5*mtt^4*mWW^7*s*t^2 - 167366*ep^6*mtt^4*mWW^7*s*t^2 + 516*mtt^3*mWW^8*s*t^2 + 13606*ep*mtt^3*mWW^8*s*t^2 - 18347*ep^2*mtt^3*mWW^8*s*t^2 - 428149*ep^3*mtt^3*mWW^8*s*t^2 - 638999*ep^4*mtt^3*mWW^8*s*t^2 + 380391*ep^5*mtt^3*mWW^8*s*t^2 + 752806*ep^6*mtt^3*mWW^8*s*t^2 - 24*mtt^2*mWW^9*s*t^2 - 8456*ep*mtt^2*mWW^9*s*t^2 + 6301*ep^2*mtt^2*mWW^9*s*t^2 + 183899*ep^3*mtt^2*mWW^9*s*t^2 + 295869*ep^4*mtt^2*mWW^9*s*t^2 - 151947*ep^5*mtt^2*mWW^9*s*t^2 - 363370*ep^6*mtt^2*mWW^9*s*t^2 - 12*mtt*mWW^10*s*t^2 + 1768*ep*mtt*mWW^10*s*t^2 + 4349*ep^2*mtt*mWW^10*s*t^2 + 14363*ep^3*mtt*mWW^10*s*t^2 - 72099*ep^4*mtt*mWW^10*s*t^2 - 228583*ep^5*mtt*mWW^10*s*t^2 - 144226*ep^6*mtt*mWW^10*s*t^2 - 20*ep*mWW^11*s*t^2 - 1620*ep^2*mWW^11*s*t^2 - 15096*ep^3*mWW^11*s*t^2 + 11784*ep^4*mWW^11*s*t^2 + 101192*ep^5*mWW^11*s*t^2 + 83160*ep^6*mWW^11*s*t^2 + 792*ep*mtt^8*mWW^2*s^2*t^2 + 10296*ep^2*mtt^8*mWW^2*s^2*t^2 + 11752*ep^3*mtt^8*mWW^2*s^2*t^2 - 101912*ep^4*mtt^8*mWW^2*s^2*t^2 - 281728*ep^5*mtt^8*mWW^2*s^2*t^2 - 201184*ep^6*mtt^8*mWW^2*s^2*t^2 - 378*mtt^7*mWW^3*s^2*t^2 - 10296*ep*mtt^7*mWW^3*s^2*t^2 - 62627*ep^2*mtt^7*mWW^3*s^2*t^2 + 41715*ep^3*mtt^7*mWW^3*s^2*t^2 + 962215*ep^4*mtt^7*mWW^3*s^2*t^2 + 2074425*ep^5*mtt^7*mWW^3*s^2*t^2 + 1336762*ep^6*mtt^7*mWW^3*s^2*t^2 + 288*mtt^6*mWW^4*s^2*t^2 + 30906*ep*mtt^6*mWW^4*s^2*t^2 + 118778*ep^2*mtt^6*mWW^4*s^2*t^2 - 458580*ep^3*mtt^6*mWW^4*s^2*t^2 - 2935246*ep^4*mtt^6*mWW^4*s^2*t^2 - 5015206*ep^5*mtt^6*mWW^4*s^2*t^2 - 2847276*ep^6*mtt^6*mWW^4*s^2*t^2 + 1890*mtt^5*mWW^5*s^2*t^2 - 36864*ep*mtt^5*mWW^5*s^2*t^2 - 66393*ep^2*mtt^5*mWW^5*s^2*t^2 + 961237*ep^3*mtt^5*mWW^5*s^2*t^2 + 3589069*ep^4*mtt^5*mWW^5*s^2*t^2 + 4478475*ep^5*mtt^5*mWW^5*s^2*t^2 + 1936090*ep^6*mtt^5*mWW^5*s^2*t^2 - 3720*mtt^4*mWW^6*s^2*t^2 + 7172*ep*mtt^4*mWW^6*s^2*t^2 - 25073*ep^2*mtt^4*mWW^6*s^2*t^2 - 444087*ep^3*mtt^4*mWW^6*s^2*t^2 - 951865*ep^4*mtt^4*mWW^6*s^2*t^2 - 384321*ep^5*mtt^4*mWW^6*s^2*t^2 + 273454*ep^6*mtt^4*mWW^6*s^2*t^2 + 2532*mtt^3*mWW^7*s^2*t^2 + 26812*ep*mtt^3*mWW^7*s^2*t^2 + 20036*ep^2*mtt^3*mWW^7*s^2*t^2 - 589162*ep^3*mtt^3*mWW^7*s^2*t^2 - 1488992*ep^4*mtt^3*mWW^7*s^2*t^2 - 1001698*ep^5*mtt^3*mWW^7*s^2*t^2 - 59624*ep^6*mtt^3*mWW^7*s^2*t^2 - 630*mtt^2*mWW^8*s^2*t^2 - 26502*ep*mtt^2*mWW^8*s^2*t^2 + 5147*ep^2*mtt^2*mWW^8*s^2*t^2 + 610473*ep^3*mtt^2*mWW^8*s^2*t^2 + 1217133*ep^4*mtt^2*mWW^8*s^2*t^2 + 233345*ep^5*mtt^2*mWW^8*s^2*t^2 - 542014*ep^6*mtt^2*mWW^8*s^2*t^2 + 12*mtt*mWW^9*s^2*t^2 + 8544*ep*mtt*mWW^9*s^2*t^2 + 2330*ep^2*mtt*mWW^9*s^2*t^2 - 110164*ep^3*mtt*mWW^9*s^2*t^2 - 317586*ep^4*mtt*mWW^9*s^2*t^2 - 286488*ep^5*mtt*mWW^9*s^2*t^2 - 42304*ep^6*mtt*mWW^9*s^2*t^2 + 6*mWW^10*s^2*t^2 - 564*ep*mWW^10*s^2*t^2 - 2494*ep^2*mWW^10*s^2*t^2 - 22528*ep^3*mWW^10*s^2*t^2 + 30392*ep^4*mWW^10*s^2*t^2 + 188356*ep^5*mWW^10*s^2*t^2 + 148832*ep^6*mWW^10*s^2*t^2 - 1680*ep*mtt^7*mWW^2*s^3*t^2 - 21420*ep^2*mtt^7*mWW^2*s^3*t^2 - 23492*ep^3*mtt^7*mWW^2*s^3*t^2 + 214228*ep^4*mtt^7*mWW^2*s^3*t^2 + 586292*ep^5*mtt^7*mWW^2*s^3*t^2 + 416696*ep^6*mtt^7*mWW^2*s^3*t^2 + 630*mtt^6*mWW^3*s^3*t^2 + 18312*ep*mtt^6*mWW^3*s^3*t^2 + 106242*ep^2*mtt^6*mWW^3*s^3*t^2 - 94644*ep^3*mtt^6*mWW^3*s^3*t^2 - 1702952*ep^4*mtt^6*mWW^3*s^3*t^2 - 3591208*ep^5*mtt^6*mWW^3*s^3*t^2 - 2290788*ep^6*mtt^6*mWW^3*s^3*t^2 - 300*mtt^5*mWW^4*s^3*t^2 - 44274*ep*mtt^5*mWW^4*s^3*t^2 - 148051*ep^2*mtt^5*mWW^4*s^3*t^2 + 730039*ep^3*mtt^5*mWW^4*s^3*t^2 + 4126125*ep^4*mtt^5*mWW^4*s^3*t^2 + 6746427*ep^5*mtt^5*mWW^4*s^3*t^2 + 3731394*ep^6*mtt^5*mWW^4*s^3*t^2 - 2670*mtt^4*mWW^5*s^3*t^2 + 33050*ep*mtt^4*mWW^5*s^3*t^2 + 20459*ep^2*mtt^4*mWW^5*s^3*t^2 - 1052389*ep^3*mtt^4*mWW^5*s^3*t^2 - 3311359*ep^4*mtt^4*mWW^5*s^3*t^2 - 3557345*ep^5*mtt^4*mWW^5*s^3*t^2 - 1275930*ep^6*mtt^4*mWW^5*s^3*t^2 + 4080*mtt^3*mWW^6*s^3*t^2 + 17602*ep*mtt^3*mWW^6*s^3*t^2 + 78613*ep^2*mtt^3*mWW^6*s^3*t^2 + 4797*ep^3*mtt^3*mWW^6*s^3*t^2 - 762211*ep^4*mtt^3*mWW^6*s^3*t^2 - 1736431*ep^5*mtt^3*mWW^6*s^3*t^2 - 1169826*ep^6*mtt^3*mWW^6*s^3*t^2 - 2076*mtt^2*mWW^7*s^3*t^2 - 40040*ep*mtt^2*mWW^7*s^3*t^2 - 36578*ep^2*mtt^2*mWW^7*s^3*t^2 + 783160*ep^3*mtt^2*mWW^7*s^3*t^2 + 2182194*ep^4*mtt^2*mWW^7*s^3*t^2 + 1851736*ep^5*mtt^2*mWW^7*s^3*t^2 + 414308*ep^6*mtt^2*mWW^7*s^3*t^2 + 336*mtt*mWW^8*s^3*t^2 + 19420*ep*mtt*mWW^8*s^3*t^2 + 2750*ep^2*mtt*mWW^8*s^3*t^2 - 361052*ep^3*mtt*mWW^8*s^3*t^2 - 865898*ep^4*mtt*mWW^8*s^3*t^2 - 563336*ep^5*mtt*mWW^8*s^3*t^2 + 6420*ep^6*mtt*mWW^8*s^3*t^2 - 2386*ep*mWW^9*s^3*t^2 - 1049*ep^2*mWW^9*s^3*t^2 + 11179*ep^3*mWW^9*s^3*t^2 + 89503*ep^4*mWW^9*s^3*t^2 + 199031*ep^5*mWW^9*s^3*t^2 + 125834*ep^6*mWW^9*s^3*t^2 + 2268*ep*mtt^6*mWW^2*s^4*t^2 + 28224*ep^2*mtt^6*mWW^2*s^4*t^2 + 29344*ep^3*mtt^6*mWW^2*s^4*t^2 - 285992*ep^4*mtt^6*mWW^2*s^4*t^2 - 772828*ep^5*mtt^6*mWW^2*s^4*t^2 - 545944*ep^6*mtt^6*mWW^2*s^4*t^2 - 630*mtt^5*mWW^3*s^4*t^2 - 19992*ep*mtt^5*mWW^3*s^4*t^2 - 108511*ep^2*mtt^5*mWW^3*s^4*t^2 + 132639*ep^3*mtt^5*mWW^3*s^4*t^2 + 1845943*ep^4*mtt^5*mWW^3*s^4*t^2 + 3777517*ep^5*mtt^5*mWW^3*s^4*t^2 + 2375426*ep^6*mtt^5*mWW^3*s^4*t^2 + 120*mtt^4*mWW^4*s^4*t^2 + 36450*ep*mtt^4*mWW^4*s^4*t^2 + 94860*ep^2*mtt^4*mWW^4*s^4*t^2 - 689570*ep^3*mtt^4*mWW^4*s^4*t^2 - 3298220*ep^4*mtt^4*mWW^4*s^4*t^2 - 5015720*ep^5*mtt^4*mWW^4*s^4*t^2 - 2645760*ep^6*mtt^4*mWW^4*s^4*t^2 + 2220*mtt^3*mWW^5*s^4*t^2 - 9270*ep*mtt^3*mWW^5*s^4*t^2 + 43894*ep^2*mtt^3*mWW^5*s^4*t^2 + 563446*ep^3*mtt^3*mWW^5*s^4*t^2 + 1126786*ep^4*mtt^3*mWW^5*s^4*t^2 + 481820*ep^5*mtt^3*mWW^5*s^4*t^2 - 219560*ep^6*mtt^3*mWW^5*s^4*t^2 - 2490*mtt^2*mWW^6*s^4*t^2 - 29008*ep*mtt^2*mWW^6*s^4*t^2 - 74466*ep^2*mtt^2*mWW^6*s^4*t^2 + 355666*ep^3*mtt^2*mWW^6*s^4*t^2 + 1701828*ep^4*mtt^2*mWW^6*s^4*t^2 + 2481554*ep^5*mtt^2*mWW^6*s^4*t^2 + 1273564*ep^6*mtt^2*mWW^6*s^4*t^2 + 846*mtt*mWW^7*s^4*t^2 + 24008*ep*mtt*mWW^7*s^4*t^2 + 17301*ep^2*mtt*mWW^7*s^4*t^2 - 448041*ep^3*mtt*mWW^7*s^4*t^2 - 1268313*ep^4*mtt*mWW^7*s^4*t^2 - 1172995*ep^5*mtt*mWW^7*s^4*t^2 - 335710*ep^6*mtt*mWW^7*s^4*t^2 - 66*mWW^8*s^4*t^2 - 4648*ep*mWW^8*s^4*t^2 + 430*ep^2*mWW^8*s^4*t^2 + 72940*ep^3*mWW^8*s^4*t^2 + 196988*ep^4*mWW^8*s^4*t^2 + 201956*ep^5*mWW^8*s^4*t^2 + 72208*ep^6*mWW^8*s^4*t^2 - 2016*ep*mtt^5*mWW^2*s^5*t^2 - 24318*ep^2*mtt^5*mWW^2*s^5*t^2 - 23450*ep^3*mtt^5*mWW^2*s^5*t^2 + 250642*ep^4*mtt^5*mWW^2*s^5*t^2 + 666218*ep^5*mtt^5*mWW^2*s^5*t^2 + 466844*ep^6*mtt^5*mWW^2*s^5*t^2 + 378*mtt^4*mWW^3*s^5*t^2 + 13608*ep*mtt^4*mWW^3*s^5*t^2 + 66706*ep^2*mtt^4*mWW^3*s^5*t^2 - 117828*ep^3*mtt^4*mWW^3*s^5*t^2 - 1242716*ep^4*mtt^4*mWW^3*s^5*t^2 - 2434416*ep^5*mtt^4*mWW^3*s^5*t^2 - 1497884*ep^6*mtt^4*mWW^3*s^5*t^2 + 36*mtt^3*mWW^4*s^5*t^2 - 16470*ep*mtt^3*mWW^4*s^5*t^2 - 21511*ep^2*mtt^3*mWW^4*s^5*t^2 + 380791*ep^3*mtt^3*mWW^4*s^5*t^2 + 1410633*ep^4*mtt^3*mWW^4*s^5*t^2 + 1840383*ep^5*mtt^3*mWW^4*s^5*t^2 + 859434*ep^6*mtt^3*mWW^4*s^5*t^2 - 1080*mtt^2*mWW^5*s^5*t^2 - 5904*ep*mtt^2*mWW^5*s^5*t^2 - 48315*ep^2*mtt^2*mWW^5*s^5*t^2 - 78601*ep^3*mtt^2*mWW^5*s^5*t^2 + 335729*ep^4*mtt^2*mWW^5*s^5*t^2 + 1030497*ep^5*mtt^2*mWW^5*s^5*t^2 + 735002*ep^6*mtt^2*mWW^5*s^5*t^2 + 804*mtt*mWW^6*s^5*t^2 + 16018*ep*mtt*mWW^6*s^5*t^2 + 27455*ep^2*mtt*mWW^6*s^5*t^2 - 255525*ep^3*mtt*mWW^6*s^5*t^2 - 967277*ep^4*mtt*mWW^6*s^5*t^2 - 1235409*ep^5*mtt*mWW^6*s^5*t^2 - 565690*ep^6*mtt*mWW^6*s^5*t^2 - 138*mWW^7*s^5*t^2 - 5032*ep*mWW^7*s^5*t^2 - 1003*ep^2*mWW^7*s^5*t^2 + 93303*ep^3*mWW^7*s^5*t^2 + 252283*ep^4*mWW^7*s^5*t^2 + 240209*ep^5*mWW^7*s^5*t^2 + 77306*ep^6*mWW^7*s^5*t^2 + 1176*ep*mtt^4*mWW^2*s^6*t^2 + 13608*ep^2*mtt^4*mWW^2*s^6*t^2 + 11704*ep^3*mtt^4*mWW^2*s^6*t^2 - 143528*ep^4*mtt^4*mWW^2*s^6*t^2 - 373072*ep^5*mtt^4*mWW^2*s^6*t^2 - 258496*ep^6*mtt^4*mWW^2*s^6*t^2 - 126*mtt^3*mWW^3*s^6*t^2 - 5544*ep*mtt^3*mWW^3*s^6*t^2 - 22677*ep^2*mtt^3*mWW^3*s^6*t^2 + 64893*ep^3*mtt^3*mWW^3*s^6*t^2 + 496777*ep^4*mtt^3*mWW^3*s^6*t^2 + 906215*ep^5*mtt^3*mWW^3*s^6*t^2 + 536694*ep^6*mtt^3*mWW^3*s^6*t^2 - 48*mtt^2*mWW^4*s^6*t^2 + 3102*ep*mtt^2*mWW^4*s^6*t^2 - 7318*ep^2*mtt^2*mWW^4*s^6*t^2 - 108112*ep^3*mtt^2*mWW^4*s^6*t^2 - 222542*ep^4*mtt^2*mWW^4*s^6*t^2 - 120686*ep^5*mtt^2*mWW^4*s^6*t^2 + 15444*ep^6*mtt^2*mWW^4*s^6*t^2 + 282*mtt*mWW^5*s^6*t^2 + 4844*ep*mtt*mWW^5*s^6*t^2 + 17511*ep^2*mtt*mWW^5*s^6*t^2 - 49835*ep^3*mtt*mWW^5*s^6*t^2 - 347051*ep^4*mtt*mWW^5*s^6*t^2 - 599129*ep^5*mtt*mWW^5*s^6*t^2 - 341150*ep^6*mtt*mWW^5*s^6*t^2 - 108*mWW^6*s^6*t^2 - 3074*ep*mWW^6*s^6*t^2 - 2568*ep^2*mWW^6*s^6*t^2 + 56730*ep^3*mWW^6*s^6*t^2 + 180020*ep^4*mWW^6*s^6*t^2 + 203892*ep^5*mWW^6*s^6*t^2 + 83436*ep^6*mWW^6*s^6*t^2 - 432*ep*mtt^3*mWW^2*s^7*t^2 - 4716*ep^2*mtt^3*mWW^2*s^7*t^2 - 3332*ep^3*mtt^3*mWW^2*s^7*t^2 + 51412*ep^4*mtt^3*mWW^2*s^7*t^2 + 129428*ep^5*mtt^3*mWW^2*s^7*t^2 + 88184*ep^6*mtt^3*mWW^2*s^7*t^2 + 18*mtt^2*mWW^3*s^7*t^2 + 1176*ep*mtt^2*mWW^3*s^7*t^2 + 3002*ep^2*mtt^2*mWW^3*s^7*t^2 - 20280*ep^3*mtt^2*mWW^3*s^7*t^2 - 101060*ep^4*mtt^2*mWW^3*s^7*t^2 - 158300*ep^5*mtt^2*mWW^3*s^7*t^2 - 85252*ep^6*mtt^2*mWW^3*s^7*t^2 + 12*mtt*mWW^4*s^7*t^2 + 234*ep*mtt*mWW^4*s^7*t^2 + 4587*ep^2*mtt*mWW^4*s^7*t^2 + 8105*ep^3*mtt*mWW^4*s^7*t^2 - 36469*ep^4*mtt*mWW^4*s^7*t^2 - 110419*ep^5*mtt*mWW^4*s^7*t^2 - 77874*ep^6*mtt*mWW^4*s^7*t^2 - 30*mWW^5*s^7*t^2 - 966*ep*mWW^5*s^7*t^2 - 1803*ep^2*mWW^5*s^7*t^2 + 16609*ep^3*mWW^5*s^7*t^2 + 68227*ep^4*mWW^5*s^7*t^2 + 94505*ep^5*mWW^5*s^7*t^2 + 46490*ep^6*mWW^5*s^7*t^2 + 90*ep*mtt^2*mWW^2*s^8*t^2 + 900*ep^2*mtt^2*mWW^2*s^8*t^2 + 412*ep^3*mtt^2*mWW^2*s^8*t^2 - 10328*ep^4*mtt^2*mWW^2*s^8*t^2 - 24742*ep^5*mtt^2*mWW^2*s^8*t^2 - 16396*ep^6*mtt^2*mWW^2*s^8*t^2 - 72*ep*mtt*mWW^3*s^8*t^2 + 268*ep^2*mtt*mWW^3*s^8*t^2 + 2754*ep^3*mtt*mWW^3*s^8*t^2 + 4912*ep^4*mtt*mWW^3*s^8*t^2 + 1458*ep^5*mtt*mWW^3*s^8*t^2 - 1472*ep^6*mtt*mWW^3*s^8*t^2 - 126*ep*mWW^4*s^8*t^2 - 544*ep^2*mWW^4*s^8*t^2 + 1766*ep^3*mWW^4*s^8*t^2 + 12280*ep^4*mWW^4*s^8*t^2 + 21268*ep^5*mWW^4*s^8*t^2 + 12036*ep^6*mWW^4*s^8*t^2 - 8*ep*mtt*mWW^2*s^9*t^2 - 69*ep^2*mtt*mWW^2*s^9*t^2 + ep^3*mtt*mWW^2*s^9*t^2 + 867*ep^4*mtt*mWW^2*s^9*t^2 + 1903*ep^5*mtt*mWW^2*s^9*t^2 + 1194*ep^6*mtt*mWW^2*s^9*t^2 - 8*ep*mWW^3*s^9*t^2 - 69*ep^2*mWW^3*s^9*t^2 + ep^3*mWW^3*s^9*t^2 + 867*ep^4*mWW^3*s^9*t^2 + 1903*ep^5*mWW^3*s^9*t^2 + 1194*ep^6*mWW^3*s^9*t^2 + 6*ep*mtt^10*mWW*t^3 + 4*ep^2*mtt^10*mWW*t^3 - 136*ep^3*mtt^10*mWW*t^3 - 456*ep^4*mtt^10*mWW*t^3 - 542*ep^5*mtt^10*mWW*t^3 - 220*ep^6*mtt^10*mWW*t^3 + 6*mtt^9*mWW^2*t^3 - 192*ep*mtt^9*mWW^2*t^3 - 1310*ep^2*mtt^9*mWW^2*t^3 + 1952*ep^3*mtt^9*mWW^2*t^3 + 24992*ep^4*mtt^9*mWW^2*t^3 + 51392*ep^5*mtt^9*mWW^2*t^3 + 32744*ep^6*mtt^9*mWW^2*t^3 + 44*mtt^8*mWW^3*t^3 + 1434*ep*mtt^8*mWW^3*t^3 + 9939*ep^2*mtt^8*mWW^3*t^3 - 757*ep^3*mtt^8*mWW^3*t^3 - 138845*ep^4*mtt^8*mWW^3*t^3 - 323357*ep^5*mtt^8*mWW^3*t^3 - 216162*ep^6*mtt^8*mWW^3*t^3 - 192*mtt^7*mWW^4*t^3 - 3990*ep*mtt^7*mWW^4*t^3 - 26725*ep^2*mtt^7*mWW^4*t^3 - 1659*ep^3*mtt^7*mWW^4*t^3 + 347379*ep^4*mtt^7*mWW^4*t^3 + 815305*ep^5*mtt^7*mWW^4*t^3 + 545010*ep^6*mtt^7*mWW^4*t^3 + 192*mtt^6*mWW^5*t^3 + 6476*ep*mtt^6*mWW^5*t^3 + 29732*ep^2*mtt^6*mWW^5*t^3 - 65930*ep^3*mtt^6*mWW^5*t^3 - 525680*ep^4*mtt^6*mWW^5*t^3 - 931538*ep^5*mtt^6*mWW^5*t^3 - 542644*ep^6*mtt^6*mWW^5*t^3 + 70*mtt^5*mWW^6*t^3 - 7776*ep*mtt^5*mWW^6*t^3 - 6750*ep^2*mtt^5*mWW^6*t^3 + 197304*ep^3*mtt^5*mWW^6*t^3 + 479312*ep^4*mtt^5*mWW^6*t^3 + 234084*ep^5*mtt^5*mWW^6*t^3 - 85260*ep^6*mtt^5*mWW^6*t^3 - 228*mtt^4*mWW^7*t^3 + 6146*ep*mtt^4*mWW^7*t^3 - 10001*ep^2*mtt^4*mWW^7*t^3 - 182997*ep^3*mtt^4*mWW^7*t^3 - 207277*ep^4*mtt^4*mWW^7*t^3 + 365931*ep^5*mtt^4*mWW^7*t^3 + 495154*ep^6*mtt^4*mWW^7*t^3 + 132*mtt^3*mWW^8*t^3 - 1598*ep*mtt^3*mWW^8*t^3 + 1591*ep^2*mtt^3*mWW^8*t^3 + 8733*ep^3*mtt^3*mWW^8*t^3 + 8555*ep^4*mtt^3*mWW^8*t^3 - 51931*ep^5*mtt^3*mWW^8*t^3 - 87018*ep^6*mtt^3*mWW^8*t^3 - 24*mtt^2*mWW^9*t^3 - 1182*ep*mtt^2*mWW^9*t^3 + 6538*ep^2*mtt^2*mWW^9*t^3 + 75808*ep^3*mtt^2*mWW^9*t^3 + 6766*ep^4*mtt^2*mWW^9*t^3 - 327514*ep^5*mtt^2*mWW^9*t^3 - 293624*ep^6*mtt^2*mWW^9*t^3 + 724*ep*mtt*mWW^10*t^3 - 3174*ep^2*mtt*mWW^10*t^3 - 35370*ep^3*mtt*mWW^10*t^3 + 5818*ep^4*mtt*mWW^10*t^3 + 187878*ep^5*mtt*mWW^10*t^3 + 171196*ep^6*mtt*mWW^10*t^3 - 48*ep*mWW^11*t^3 + 156*ep^2*mWW^11*t^3 + 3052*ep^3*mWW^11*t^3 - 564*ep^4*mWW^11*t^3 - 19708*ep^5*mWW^11*t^3 - 19176*ep^6*mWW^11*t^3 - 48*ep*mtt^9*mWW*s*t^3 - 32*ep^2*mtt^9*mWW*s*t^3 + 1088*ep^3*mtt^9*mWW*s*t^3 + 3648*ep^4*mtt^9*mWW*s*t^3 + 4336*ep^5*mtt^9*mWW*s*t^3 + 1760*ep^6*mtt^9*mWW*s*t^3 - 42*mtt^8*mWW^2*s*t^3 + 1356*ep*mtt^8*mWW^2*s*t^3 + 9544*ep^2*mtt^8*mWW^2*s*t^3 - 12950*ep^3*mtt^8*mWW^2*s*t^3 - 177818*ep^4*mtt^8*mWW^2*s*t^3 - 368674*ep^5*mtt^8*mWW^2*s*t^3 - 235520*ep^6*mtt^8*mWW^2*s*t^3 - 284*mtt^7*mWW^3*s*t^3 - 8742*ep*mtt^7*mWW^3*s*t^3 - 61770*ep^2*mtt^7*mWW^3*s*t^3 - 530*ep^3*mtt^7*mWW^3*s*t^3 + 843630*ep^4*mtt^7*mWW^3*s*t^3 + 1980416*ep^5*mtt^7*mWW^3*s*t^3 + 1326464*ep^6*mtt^7*mWW^3*s*t^3 + 1076*mtt^6*mWW^4*s*t^3 + 20956*ep*mtt^6*mWW^4*s*t^3 + 135808*ep^2*mtt^6*mWW^4*s*t^3 - 3082*ep^3*mtt^6*mWW^4*s*t^3 - 1776680*ep^4*mtt^6*mWW^4*s*t^3 - 4113522*ep^5*mtt^6*mWW^4*s*t^3 - 2733820*ep^6*mtt^6*mWW^4*s*t^3 - 892*mtt^5*mWW^5*s*t^3 - 28714*ep*mtt^5*mWW^5*s*t^3 - 108916*ep^2*mtt^5*mWW^5*s*t^3 + 370012*ep^3*mtt^5*mWW^5*s*t^3 + 2210992*ep^4*mtt^5*mWW^5*s*t^3 + 3544050*ep^5*mtt^5*mWW^5*s*t^3 + 1941124*ep^6*mtt^5*mWW^5*s*t^3 - 374*mtt^4*mWW^6*s*t^3 + 27222*ep*mtt^4*mWW^6*s*t^3 - 7896*ep^2*mtt^4*mWW^6*s*t^3 - 790542*ep^3*mtt^4*mWW^6*s*t^3 - 1541654*ep^4*mtt^4*mWW^6*s*t^3 - 140248*ep^5*mtt^4*mWW^6*s*t^3 + 834740*ep^6*mtt^4*mWW^6*s*t^3 + 840*mtt^3*mWW^7*s*t^3 - 14180*ep*mtt^3*mWW^7*s*t^3 + 43520*ep^2*mtt^3*mWW^7*s*t^3 + 454854*ep^3*mtt^3*mWW^7*s*t^3 + 372236*ep^4*mtt^3*mWW^7*s*t^3 - 1176042*ep^5*mtt^3*mWW^7*s*t^3 - 1394156*ep^6*mtt^3*mWW^7*s*t^3 - 372*mtt^2*mWW^8*s*t^3 - 738*ep*mtt^2*mWW^8*s*t^3 - 1422*ep^2*mtt^2*mWW^8*s*t^3 + 119028*ep^3*mtt^2*mWW^8*s*t^3 + 115190*ep^4*mtt^2*mWW^8*s*t^3 - 251298*ep^5*mtt^2*mWW^8*s*t^3 - 236948*ep^6*mtt^2*mWW^8*s*t^3 + 48*mtt*mWW^9*s*t^3 + 3740*ep*mtt*mWW^9*s*t^3 - 9818*ep^2*mtt*mWW^9*s*t^3 - 167372*ep^3*mtt*mWW^9*s*t^3 - 59462*ep^4*mtt*mWW^9*s*t^3 + 650280*ep^5*mtt*mWW^9*s*t^3 + 624808*ep^6*mtt*mWW^9*s*t^3 - 852*ep*mWW^10*s*t^3 + 982*ep^2*mWW^10*s*t^3 + 29558*ep^3*mWW^10*s*t^3 + 10270*ep^4*mWW^10*s*t^3 - 128658*ep^5*mWW^10*s*t^3 - 128068*ep^6*mWW^10*s*t^3 + 168*ep*mtt^8*mWW*s^2*t^3 + 112*ep^2*mtt^8*mWW*s^2*t^3 - 3808*ep^3*mtt^8*mWW*s^2*t^3 - 12768*ep^4*mtt^8*mWW*s^2*t^3 - 15176*ep^5*mtt^8*mWW*s^2*t^3 - 6160*ep^6*mtt^8*mWW*s^2*t^3 + 126*mtt^7*mWW^2*s^2*t^3 - 4116*ep*mtt^7*mWW^2*s^2*t^3 - 30167*ep^2*mtt^7*mWW^2*s^2*t^3 + 35887*ep^3*mtt^7*mWW^2*s^2*t^3 + 545195*ep^4*mtt^7*mWW^2*s^2*t^3 + 1142753*ep^5*mtt^7*mWW^2*s^2*t^3 + 732618*ep^6*mtt^7*mWW^2*s^2*t^3 + 780*mtt^6*mWW^3*s^2*t^3 + 22332*ep*mtt^6*mWW^3*s^2*t^3 + 161916*ep^2*mtt^6*mWW^3*s^2*t^3 + 19220*ep^3*mtt^6*mWW^3*s^2*t^3 - 2146028*ep^4*mtt^6*mWW^3*s^2*t^3 - 5092900*ep^5*mtt^6*mWW^3*s^2*t^3 - 3420440*ep^6*mtt^6*mWW^3*s^2*t^3 - 2526*mtt^5*mWW^4*s^2*t^3 - 45220*ep*mtt^5*mWW^4*s^2*t^3 - 277020*ep^2*mtt^5*mWW^4*s^2*t^3 + 47782*ep^3*mtt^5*mWW^4*s^2*t^3 + 3675818*ep^4*mtt^5*mWW^4*s^2*t^3 + 8318226*ep^5*mtt^5*mWW^4*s^2*t^3 + 5474860*ep^6*mtt^5*mWW^4*s^2*t^3 + 1688*mtt^4*mWW^5*s^2*t^3 + 50888*ep*mtt^4*mWW^5*s^2*t^3 + 132335*ep^2*mtt^4*mWW^5*s^2*t^3 - 848957*ep^3*mtt^4*mWW^5*s^2*t^3 - 3583837*ep^4*mtt^4*mWW^5*s^2*t^3 - 4753311*ep^5*mtt^4*mWW^5*s^2*t^3 - 2243406*ep^6*mtt^4*mWW^5*s^2*t^3 + 760*mtt^3*mWW^6*s^2*t^3 - 35102*ep*mtt^3*mWW^6*s^2*t^3 + 76600*ep^2*mtt^3*mWW^6*s^2*t^3 + 1211774*ep^3*mtt^3*mWW^6*s^2*t^3 + 1683440*ep^4*mtt^3*mWW^6*s^2*t^3 - 1197984*ep^5*mtt^3*mWW^6*s^2*t^3 - 2149120*ep^6*mtt^3*mWW^6*s^2*t^3 - 1152*mtt^2*mWW^7*s^2*t^3 + 7914*ep*mtt^2*mWW^7*s^2*t^3 - 67795*ep^2*mtt^2*mWW^7*s^2*t^3 - 318153*ep^3*mtt^2*mWW^7*s^2*t^3 + 24049*ep^4*mtt^2*mWW^7*s^2*t^3 + 1363195*ep^5*mtt^2*mWW^7*s^2*t^3 + 1318646*ep^6*mtt^2*mWW^7*s^2*t^3 + 348*mtt*mWW^8*s^2*t^3 + 5702*ep*mtt*mWW^8*s^2*t^3 + 2015*ep^2*mtt*mWW^8*s^2*t^3 - 232669*ep^3*mtt*mWW^8*s^2*t^3 - 262257*ep^4*mtt*mWW^8*s^2*t^3 + 483363*ep^5*mtt*mWW^8*s^2*t^3 + 567834*ep^6*mtt*mWW^8*s^2*t^3 - 24*mWW^9*s^2*t^3 - 2566*ep*mWW^9*s^2*t^3 + 1876*ep^2*mWW^9*s^2*t^3 + 85564*ep^3*mWW^9*s^2*t^3 + 61620*ep^4*mWW^9*s^2*t^3 - 271574*ep^5*mWW^9*s^2*t^3 - 287408*ep^6*mWW^9*s^2*t^3 - 336*ep*mtt^7*mWW*s^3*t^3 - 224*ep^2*mtt^7*mWW*s^3*t^3 + 7616*ep^3*mtt^7*mWW*s^3*t^3 + 25536*ep^4*mtt^7*mWW*s^3*t^3 + 30352*ep^5*mtt^7*mWW*s^3*t^3 + 12320*ep^6*mtt^7*mWW*s^3*t^3 - 210*mtt^6*mWW^2*s^3*t^3 + 6972*ep*mtt^6*mWW^2*s^3*t^3 + 53938*ep^2*mtt^6*mWW^2*s^3*t^3 - 52684*ep^3*mtt^6*mWW^2*s^3*t^3 - 936544*ep^4*mtt^6*mWW^2*s^3*t^3 - 1992316*ep^5*mtt^6*mWW^2*s^3*t^3 - 1283452*ep^6*mtt^6*mWW^2*s^3*t^3 - 1180*mtt^5*mWW^3*s^3*t^3 - 30714*ep*mtt^5*mWW^3*s^3*t^3 - 230604*ep^2*mtt^5*mWW^3*s^3*t^3 - 60988*ep^3*mtt^5*mWW^3*s^3*t^3 + 2933316*ep^4*mtt^5*mWW^3*s^3*t^3 + 7068950*ep^5*mtt^5*mWW^3*s^3*t^3 + 4765908*ep^6*mtt^5*mWW^3*s^3*t^3 + 3210*mtt^4*mWW^4*s^3*t^3 + 51350*ep*mtt^4*mWW^4*s^3*t^3 + 282310*ep^2*mtt^4*mWW^4*s^3*t^3 - 136520*ep^3*mtt^4*mWW^4*s^3*t^3 - 3879980*ep^4*mtt^4*mWW^4*s^3*t^3 - 8400930*ep^5*mtt^4*mWW^4*s^3*t^3 - 5425400*ep^6*mtt^4*mWW^4*s^3*t^3 - 1672*mtt^3*mWW^5*s^3*t^3 - 45692*ep*mtt^3*mWW^5*s^3*t^3 - 33232*ep^2*mtt^3*mWW^5*s^3*t^3 + 1015160*ep^3*mtt^3*mWW^5*s^3*t^3 + 2726840*ep^4*mtt^3*mWW^5*s^3*t^3 + 2175884*ep^5*mtt^3*mWW^5*s^3*t^3 + 397864*ep^6*mtt^3*mWW^5*s^3*t^3 - 736*mtt^2*mWW^6*s^3*t^3 + 19434*ep*mtt^2*mWW^6*s^3*t^3 - 115562*ep^2*mtt^2*mWW^6*s^3*t^3 - 862652*ep^3*mtt^2*mWW^6*s^3*t^3 - 586858*ep^4*mtt^2*mWW^6*s^3*t^3 + 2095530*ep^5*mtt^2*mWW^6*s^3*t^3 + 2287020*ep^6*mtt^2*mWW^6*s^3*t^3 + 696*mtt*mWW^7*s^3*t^3 + 2248*ep*mtt*mWW^7*s^3*t^3 + 44478*ep^2*mtt*mWW^7*s^3*t^3 + 600*ep^3*mtt*mWW^7*s^3*t^3 - 333214*ep^4*mtt*mWW^7*s^3*t^3 - 641920*ep^5*mtt*mWW^7*s^3*t^3 - 417560*ep^6*mtt*mWW^7*s^3*t^3 - 108*mWW^8*s^3*t^3 - 3366*ep*mWW^8*s^3*t^3 - 1800*ep^2*mWW^8*s^3*t^3 + 105932*ep^3*mWW^8*s^3*t^3 + 136080*ep^4*mWW^8*s^3*t^3 - 189862*ep^5*mWW^8*s^3*t^3 - 251548*ep^6*mWW^8*s^3*t^3 + 420*ep*mtt^6*mWW*s^4*t^3 + 280*ep^2*mtt^6*mWW*s^4*t^3 - 9520*ep^3*mtt^6*mWW*s^4*t^3 - 31920*ep^4*mtt^6*mWW*s^4*t^3 - 37940*ep^5*mtt^6*mWW*s^4*t^3 - 15400*ep^6*mtt^6*mWW*s^4*t^3 + 210*mtt^5*mWW^2*s^4*t^3 - 7140*ep*mtt^5*mWW^2*s^4*t^3 - 59525*ep^2*mtt^5*mWW^2*s^4*t^3 + 41725*ep^3*mtt^5*mWW^2*s^4*t^3 + 978985*ep^4*mtt^5*mWW^2*s^4*t^3 + 2126435*ep^5*mtt^5*mWW^2*s^4*t^3 + 1379110*ep^6*mtt^5*mWW^2*s^4*t^3 + 1060*mtt^4*mWW^3*s^4*t^3 + 24180*ep*mtt^4*mWW^3*s^4*t^3 + 190500*ep^2*mtt^4*mWW^3*s^4*t^3 + 88180*ep^3*mtt^4*mWW^3*s^4*t^3 - 2284060*ep^4*mtt^4*mWW^3*s^4*t^3 - 5630820*ep^5*mtt^4*mWW^3*s^4*t^3 - 3817840*ep^6*mtt^4*mWW^3*s^4*t^3 - 2380*mtt^3*mWW^4*s^4*t^3 - 32670*ep*mtt^3*mWW^4*s^4*t^3 - 139825*ep^2*mtt^3*mWW^4*s^4*t^3 + 187965*ep^3*mtt^3*mWW^4*s^4*t^3 + 2137075*ep^4*mtt^3*mWW^4*s^4*t^3 + 4156225*ep^5*mtt^3*mWW^4*s^4*t^3 + 2554050*ep^6*mtt^3*mWW^4*s^4*t^3 + 928*mtt^2*mWW^5*s^4*t^3 + 21748*ep*mtt^2*mWW^5*s^4*t^3 - 51134*ep^2*mtt^2*mWW^5*s^4*t^3 - 662908*ep^3*mtt^2*mWW^5*s^4*t^3 - 902218*ep^4*mtt^2*mWW^5*s^4*t^3 + 524784*ep^5*mtt^2*mWW^5*s^4*t^3 + 995264*ep^6*mtt^2*mWW^5*s^4*t^3 + 338*mtt*mWW^6*s^4*t^3 - 3570*ep*mtt*mWW^6*s^4*t^3 + 66658*ep^2*mtt*mWW^6*s^4*t^3 + 265630*ep^3*mtt*mWW^6*s^4*t^3 - 106548*ep^4*mtt*mWW^6*s^4*t^3 - 1206536*ep^5*mtt*mWW^6*s^4*t^3 - 1039340*ep^6*mtt*mWW^6*s^4*t^3 - 156*mWW^7*s^4*t^3 - 2128*ep*mWW^7*s^4*t^3 - 10202*ep^2*mWW^7*s^4*t^3 + 45696*ep^3*mWW^7*s^4*t^3 + 144206*ep^4*mWW^7*s^4*t^3 + 88836*ep^5*mWW^7*s^4*t^3 - 2084*ep^6*mWW^7*s^4*t^3 - 336*ep*mtt^5*mWW*s^5*t^3 - 224*ep^2*mtt^5*mWW*s^5*t^3 + 7616*ep^3*mtt^5*mWW*s^5*t^3 + 25536*ep^4*mtt^5*mWW*s^5*t^3 + 30352*ep^5*mtt^5*mWW*s^5*t^3 + 12320*ep^6*mtt^5*mWW*s^5*t^3 - 126*mtt^4*mWW^2*s^5*t^3 + 4452*ep*mtt^4*mWW^2*s^5*t^3 + 41380*ep^2*mtt^4*mWW^2*s^5*t^3 - 13862*ep^3*mtt^4*mWW^2*s^5*t^3 - 630322*ep^4*mtt^4*mWW^2*s^5*t^3 - 1412002*ep^5*mtt^4*mWW^2*s^5*t^3 - 924744*ep^6*mtt^4*mWW^2*s^5*t^3 - 564*mtt^3*mWW^3*s^5*t^3 - 10554*ep*mtt^3*mWW^3*s^5*t^3 - 88914*ep^2*mtt^3*mWW^3*s^5*t^3 - 66298*ep^3*mtt^3*mWW^3*s^5*t^3 + 971910*ep^4*mtt^3*mWW^3*s^5*t^3 + 2485212*ep^5*mtt^3*mWW^3*s^5*t^3 + 1699912*ep^6*mtt^3*mWW^3*s^5*t^3 + 1032*mtt^2*mWW^4*s^5*t^3 + 11560*ep*mtt^2*mWW^4*s^5*t^3 + 19920*ep^2*mtt^2*mWW^4*s^5*t^3 - 141526*ep^3*mtt^2*mWW^4*s^5*t^3 - 534284*ep^4*mtt^2*mWW^4*s^5*t^3 - 663930*ep^5*mtt^2*mWW^4*s^5*t^3 - 296260*ep^6*mtt^2*mWW^4*s^5*t^3 - 284*mtt*mWW^5*s^5*t^3 - 5258*ep*mtt*mWW^5*s^5*t^3 + 38812*ep^2*mtt*mWW^5*s^5*t^3 + 221684*ep^3*mtt*mWW^5*s^5*t^3 + 58384*ep^4*mtt*mWW^5*s^5*t^3 - 694998*ep^5*mtt*mWW^5*s^5*t^3 - 660252*ep^6*mtt*mWW^5*s^5*t^3 - 58*mWW^6*s^5*t^3 - 208*ep*mWW^6*s^5*t^3 - 13050*ep^2*mWW^6*s^5*t^3 - 21514*ep^3*mWW^6*s^5*t^3 + 72308*ep^4*mWW^6*s^5*t^3 + 215154*ep^5*mWW^6*s^5*t^3 + 151960*ep^6*mWW^6*s^5*t^3 + 168*ep*mtt^4*mWW*s^6*t^3 + 112*ep^2*mtt^4*mWW*s^6*t^3 - 3808*ep^3*mtt^4*mWW*s^6*t^3 - 12768*ep^4*mtt^4*mWW*s^6*t^3 - 15176*ep^5*mtt^4*mWW*s^6*t^3 - 6160*ep^6*mtt^4*mWW*s^6*t^3 + 42*mtt^3*mWW^2*s^6*t^3 - 1596*ep*mtt^3*mWW^2*s^6*t^3 - 17609*ep^2*mtt^3*mWW^2*s^6*t^3 - 2935*ep^3*mtt^3*mWW^2*s^6*t^3 + 238973*ep^4*mtt^3*mWW^2*s^6*t^3 + 562439*ep^5*mtt^3*mWW^2*s^6*t^3 + 373910*ep^6*mtt^3*mWW^2*s^6*t^3 + 164*mtt^2*mWW^3*s^6*t^3 + 2172*ep*mtt^2*mWW^3*s^6*t^3 + 19920*ep^2*mtt^2*mWW^3*s^6*t^3 + 23720*ep^3*mtt^2*mWW^3*s^6*t^3 - 182680*ep^4*mtt^2*mWW^3*s^6*t^3 - 501456*ep^5*mtt^2*mWW^3*s^6*t^3 - 348384*ep^6*mtt^2*mWW^3*s^6*t^3 - 246*mtt*mWW^4*s^6*t^3 - 2216*ep*mtt*mWW^4*s^6*t^3 + 7722*ep^2*mtt*mWW^4*s^6*t^3 + 56432*ep^3*mtt*mWW^4*s^6*t^3 + 26600*ep^4*mtt*mWW^4*s^6*t^3 - 154228*ep^5*mtt*mWW^4*s^6*t^3 - 154480*ep^6*mtt*mWW^4*s^6*t^3 + 40*mWW^5*s^6*t^3 + 552*ep*mWW^5*s^6*t^3 - 7597*ep^2*mWW^5*s^6*t^3 - 29061*ep^3*mWW^5*s^6*t^3 + 15519*ep^4*mWW^5*s^6*t^3 + 135129*ep^5*mWW^5*s^6*t^3 + 112050*ep^6*mWW^5*s^6*t^3 - 48*ep*mtt^3*mWW*s^7*t^3 - 32*ep^2*mtt^3*mWW*s^7*t^3 + 1088*ep^3*mtt^3*mWW*s^7*t^3 + 3648*ep^4*mtt^3*mWW*s^7*t^3 + 4336*ep^5*mtt^3*mWW*s^7*t^3 + 1760*ep^6*mtt^3*mWW*s^7*t^3 - 6*mtt^2*mWW^2*s^7*t^3 + 276*ep*mtt^2*mWW^2*s^7*t^3 + 4162*ep^2*mtt^2*mWW^2*s^7*t^3 + 3688*ep^3*mtt^2*mWW^2*s^7*t^3 - 46580*ep^4*mtt^2*mWW^2*s^7*t^3 - 119968*ep^5*mtt^2*mWW^2*s^7*t^3 - 81788*ep^6*mtt^2*mWW^2*s^7*t^3 - 20*mtt*mWW^3*s^7*t^3 - 102*ep*mtt*mWW^3*s^7*t^3 - 696*ep^2*mtt*mWW^3*s^7*t^3 - 1880*ep^3*mtt*mWW^3*s^7*t^3 + 808*ep^4*mtt*mWW^3*s^7*t^3 + 7150*ep^5*mtt*mWW^3*s^7*t^3 + 5540*ep^6*mtt*mWW^3*s^7*t^3 + 26*mWW^4*s^7*t^3 + 230*ep*mWW^4*s^7*t^3 - 2190*ep^2*mWW^4*s^7*t^3 - 9392*ep^3*mWW^4*s^7*t^3 + 4072*ep^4*mWW^4*s^7*t^3 + 42854*ep^5*mWW^4*s^7*t^3 + 36040*ep^6*mWW^4*s^7*t^3 + 6*ep*mtt^2*mWW*s^8*t^3 + 4*ep^2*mtt^2*mWW*s^8*t^3 - 136*ep^3*mtt^2*mWW*s^8*t^3 - 456*ep^4*mtt^2*mWW*s^8*t^3 - 542*ep^5*mtt^2*mWW*s^8*t^3 - 220*ep^6*mtt^2*mWW*s^8*t^3 - 12*ep*mtt*mWW^2*s^8*t^3 - 413*ep^2*mtt*mWW^2*s^8*t^3 - 821*ep^3*mtt*mWW^2*s^8*t^3 + 3119*ep^4*mtt*mWW^2*s^8*t^3 + 9941*ep^5*mtt*mWW^2*s^8*t^3 + 7122*ep^6*mtt*mWW^2*s^8*t^3 - 6*ep*mWW^3*s^8*t^3 - 291*ep^2*mWW^3*s^8*t^3 - 667*ep^3*mWW^3*s^8*t^3 + 1949*ep^4*mWW^3*s^8*t^3 + 6805*ep^5*mWW^3*s^8*t^3 + 5002*ep^6*mWW^3*s^8*t^3 + 64*ep*mtt^9*mWW*t^4 + 113*ep^2*mtt^9*mWW*t^4 - 1511*ep^3*mtt^9*mWW*t^4 - 6595*ep^4*mtt^9*mWW*t^4 - 9769*ep^5*mtt^9*mWW*t^4 - 5006*ep^6*mtt^9*mWW*t^4 - 26*mtt^8*mWW^2*t^4 + 334*ep*mtt^8*mWW^2*t^4 + 2320*ep^2*mtt^8*mWW^2*t^4 - 6594*ep^3*mtt^8*mWW^2*t^4 - 55366*ep^4*mtt^8*mWW^2*t^4 - 104244*ep^5*mtt^8*mWW^2*t^4 - 63344*ep^6*mtt^8*mWW^2*t^4 + 6*mtt^7*mWW^3*t^4 - 3384*ep*mtt^7*mWW^3*t^4 - 19642*ep^2*mtt^7*mWW^3*t^4 + 27276*ep^3*mtt^7*mWW^3*t^4 + 359520*ep^4*mtt^7*mWW^3*t^4 + 736740*ep^5*mtt^7*mWW^3*t^4 + 464068*ep^6*mtt^7*mWW^3*t^4 + 198*mtt^6*mWW^4*t^4 + 7274*ep*mtt^6*mWW^4*t^4 + 51718*ep^2*mtt^6*mWW^4*t^4 + 18262*ep^3*mtt^6*mWW^4*t^4 - 655076*ep^4*mtt^6*mWW^4*t^4 - 1611264*ep^5*mtt^6*mWW^4*t^4 - 1094240*ep^6*mtt^6*mWW^4*t^4 - 364*mtt^5*mWW^5*t^4 - 6016*ep*mtt^5*mWW^5*t^4 - 55824*ep^2*mtt^5*mWW^5*t^4 - 78124*ep^3*mtt^5*mWW^5*t^4 + 511204*ep^4*mtt^5*mWW^5*t^4 + 1515436*ep^5*mtt^5*mWW^5*t^4 + 1103032*ep^6*mtt^5*mWW^5*t^4 + 234*mtt^4*mWW^6*t^4 + 3070*ep*mtt^4*mWW^6*t^4 + 14227*ep^2*mtt^4*mWW^6*t^4 - 38047*ep^3*mtt^4*mWW^6*t^4 - 177187*ep^4*mtt^4*mWW^6*t^4 - 232615*ep^5*mtt^4*mWW^6*t^4 - 129626*ep^6*mtt^4*mWW^6*t^4 - 42*mtt^3*mWW^7*t^4 - 3716*ep*mtt^3*mWW^7*t^4 + 17721*ep^2*mtt^3*mWW^7*t^4 + 177423*ep^3*mtt^3*mWW^7*t^4 + 22375*ep^4*mtt^3*mWW^7*t^4 - 760235*ep^5*mtt^3*mWW^7*t^4 - 710046*ep^6*mtt^3*mWW^7*t^4 - 6*mtt^2*mWW^8*t^4 + 3186*ep*mtt^2*mWW^8*t^4 - 11769*ep^2*mtt^2*mWW^8*t^4 - 118229*ep^3*mtt^2*mWW^8*t^4 - 4355*ep^4*mtt^2*mWW^8*t^4 + 562483*ep^5*mtt^2*mWW^8*t^4 + 537834*ep^6*mtt^2*mWW^8*t^4 - 628*ep*mtt*mWW^9*t^4 + 196*ep^2*mtt*mWW^9*t^4 + 13068*ep^3*mtt*mWW^9*t^4 + 11644*ep^4*mtt*mWW^9*t^4 - 56464*ep^5*mtt*mWW^9*t^4 - 72072*ep^6*mtt*mWW^9*t^4 - 184*ep*mWW^10*t^4 + 940*ep^2*mWW^10*t^4 + 6476*ep^3*mWW^10*t^4 - 6164*ep^4*mWW^10*t^4 - 40068*ep^5*mWW^10*t^4 - 30600*ep^6*mWW^10*t^4 - 440*ep*mtt^8*mWW*s*t^4 - 775*ep^2*mtt^8*mWW*s*t^4 + 10429*ep^3*mtt^8*mWW*s*t^4 + 45509*ep^4*mtt^8*mWW*s*t^4 + 67411*ep^5*mtt^8*mWW*s*t^4 + 34538*ep^6*mtt^8*mWW*s*t^4 + 164*mtt^7*mWW^2*s*t^4 - 2316*ep*mtt^7*mWW^2*s*t^4 - 15296*ep^2*mtt^7*mWW^2*s*t^4 + 45168*ep^3*mtt^7*mWW^2*s*t^4 + 370004*ep^4*mtt^7*mWW^2*s*t^4 + 691964*ep^5*mtt^7*mWW^2*s*t^4 + 418184*ep^6*mtt^7*mWW^2*s*t^4 - 26*mtt^6*mWW^3*s*t^4 + 18126*ep*mtt^6*mWW^3*s*t^4 + 106401*ep^2*mtt^6*mWW^3*s*t^4 - 138949*ep^3*mtt^6*mWW^3*s*t^4 - 1920689*ep^4*mtt^6*mWW^3*s*t^4 - 3958193*ep^5*mtt^6*mWW^3*s*t^4 - 2496422*ep^6*mtt^6*mWW^3*s*t^4 - 992*mtt^5*mWW^4*s*t^4 - 30414*ep*mtt^5*mWW^4*s*t^4 - 222411*ep^2*mtt^5*mWW^4*s*t^4 - 119501*ep^3*mtt^5*mWW^4*s*t^4 + 2679769*ep^4*mtt^5*mWW^4*s*t^4 + 6756351*ep^5*mtt^5*mWW^4*s*t^4 + 4624494*ep^6*mtt^5*mWW^4*s*t^4 + 1544*mtt^4*mWW^5*s*t^4 + 17430*ep*mtt^4*mWW^5*s*t^4 + 166697*ep^2*mtt^4*mWW^5*s*t^4 + 270295*ep^3*mtt^4*mWW^5*s*t^4 - 1349323*ep^4*mtt^4*mWW^5*s*t^4 - 4240033*ep^5*mtt^4*mWW^5*s*t^4 - 3146802*ep^6*mtt^4*mWW^5*s*t^4 - 816*mtt^3*mWW^6*s*t^4 - 6062*ep*mtt^3*mWW^6*s*t^4 + 7898*ep^2*mtt^3*mWW^6*s*t^4 + 235834*ep^3*mtt^3*mWW^6*s*t^4 + 118614*ep^4*mtt^3*mWW^6*s*t^4 - 784680*ep^5*mtt^3*mWW^6*s*t^4 - 730372*ep^6*mtt^3*mWW^6*s*t^4 + 114*mtt^2*mWW^7*s*t^4 + 8248*ep*mtt^2*mWW^7*s*t^4 - 59393*ep^2*mtt^2*mWW^7*s*t^4 - 471597*ep^3*mtt^2*mWW^7*s*t^4 + 37857*ep^4*mtt^2*mWW^7*s*t^4 + 2225737*ep^5*mtt^2*mWW^7*s*t^4 + 2027058*ep^6*mtt^2*mWW^7*s*t^4 + 12*mtt*mWW^8*s*t^4 - 4984*ep*mtt*mWW^8*s*t^4 + 13625*ep^2*mtt*mWW^8*s*t^4 + 163591*ep^3*mtt*mWW^8*s*t^4 + 50053*ep^4*mtt*mWW^8*s*t^4 - 683759*ep^5*mtt*mWW^8*s*t^4 - 691978*ep^6*mtt*mWW^8*s*t^4 + 412*ep*mWW^9*s*t^4 + 3254*ep^2*mWW^9*s*t^4 + 4538*ep^3*mWW^9*s*t^4 - 32850*ep^4*mWW^9*s*t^4 - 76718*ep^5*mWW^9*s*t^4 - 39852*ep^6*mWW^9*s*t^4 + 1288*ep*mtt^7*mWW*s^2*t^4 + 2273*ep^2*mtt^7*mWW*s^2*t^4 - 30663*ep^3*mtt^7*mWW*s^2*t^4 - 133979*ep^4*mtt^7*mWW*s^2*t^4 - 198649*ep^5*mtt^7*mWW*s^2*t^4 - 101838*ep^6*mtt^7*mWW*s^2*t^4 - 438*mtt^6*mWW^2*s^2*t^4 + 6874*ep*mtt^6*mWW^2*s^2*t^4 + 43013*ep^2*mtt^6*mWW^2*s^2*t^4 - 132449*ep^3*mtt^6*mWW^2*s^2*t^4 - 1056505*ep^4*mtt^6*mWW^2*s^2*t^4 - 1961073*ep^5*mtt^6*mWW^2*s^2*t^4 - 1177926*ep^6*mtt^6*mWW^2*s^2*t^4 + 48*mtt^5*mWW^3*s^2*t^4 - 39500*ep*mtt^5*mWW^3*s^2*t^4 - 236754*ep^2*mtt^5*mWW^3*s^2*t^4 + 278862*ep^3*mtt^5*mWW^3*s^2*t^4 + 4182978*ep^4*mtt^5*mWW^3*s^2*t^4 + 8701590*ep^5*mtt^5*mWW^3*s^2*t^4 + 5502776*ep^6*mtt^5*mWW^3*s^2*t^4 + 2026*mtt^4*mWW^4*s^2*t^4 + 47736*ep*mtt^4*mWW^4*s^2*t^4 + 368946*ep^2*mtt^4*mWW^4*s^2*t^4 + 315716*ep^3*mtt^4*mWW^4*s^2*t^4 - 4054520*ep^4*mtt^4*mWW^4*s^2*t^4 - 10724852*ep^5*mtt^4*mWW^4*s^2*t^4 - 7452644*ep^6*mtt^4*mWW^4*s^2*t^4 - 2590*mtt^3*mWW^5*s^2*t^4 - 14778*ep*mtt^3*mWW^5*s^2*t^4 - 154083*ep^2*mtt^3*mWW^5*s^2*t^4 - 341985*ep^3*mtt^3*mWW^5*s^2*t^4 + 799271*ep^4*mtt^3*mWW^5*s^2*t^4 + 3194699*ep^5*mtt^3*mWW^5*s^2*t^4 + 2537346*ep^6*mtt^3*mWW^5*s^2*t^4 + 1062*mtt^2*mWW^6*s^2*t^4 + 2912*ep*mtt^2*mWW^6*s^2*t^4 - 76732*ep^2*mtt^2*mWW^6*s^2*t^4 - 428868*ep^3*mtt^2*mWW^6*s^2*t^4 + 411738*ep^4*mtt^2*mWW^6*s^2*t^4 + 2850100*ep^5*mtt^2*mWW^6*s^2*t^4 + 2311732*ep^6*mtt^2*mWW^6*s^2*t^4 - 102*mtt*mWW^7*s^2*t^4 - 6638*ep*mtt*mWW^7*s^2*t^4 + 54581*ep^2*mtt*mWW^7*s^2*t^4 + 395485*ep^3*mtt*mWW^7*s^2*t^4 - 52817*ep^4*mtt*mWW^7*s^2*t^4 - 1903815*ep^5*mtt*mWW^7*s^2*t^4 - 1731086*ep^6*mtt*mWW^7*s^2*t^4 - 6*mWW^8*s^2*t^4 + 2106*ep*mWW^8*s^2*t^4 - 476*ep^2*mWW^8*s^2*t^4 - 45778*ep^3*mWW^8*s^2*t^4 - 56958*ep^4*mWW^8*s^2*t^4 + 100568*ep^5*mWW^8*s^2*t^4 + 142216*ep^6*mWW^8*s^2*t^4 - 2072*ep*mtt^6*mWW*s^3*t^4 - 3691*ep^2*mtt^6*mWW*s^3*t^4 + 49585*ep^3*mtt^6*mWW*s^3*t^4 + 217505*ep^4*mtt^6*mWW*s^3*t^4 + 323327*ep^5*mtt^6*mWW*s^3*t^4 + 166066*ep^6*mtt^6*mWW*s^3*t^4 + 640*mtt^5*mWW^2*s^3*t^4 - 11312*ep*mtt^5*mWW^2*s^3*t^4 - 66821*ep^2*mtt^5*mWW^2*s^3*t^4 + 215335*ep^3*mtt^5*mWW^2*s^3*t^4 + 1669695*ep^4*mtt^5*mWW^2*s^3*t^4 + 3073777*ep^5*mtt^5*mWW^2*s^3*t^4 + 1833646*ep^6*mtt^5*mWW^2*s^3*t^4 - 60*mtt^4*mWW^3*s^3*t^4 + 44080*ep*mtt^4*mWW^3*s^3*t^4 + 275176*ep^2*mtt^4*mWW^3*s^3*t^4 - 265296*ep^3*mtt^4*mWW^3*s^3*t^4 - 4687716*ep^4*mtt^4*mWW^3*s^3*t^4 - 9918080*ep^5*mtt^4*mWW^3*s^3*t^4 - 6307080*ep^6*mtt^4*mWW^3*s^3*t^4 - 2144*mtt^3*mWW^4*s^3*t^4 - 32374*ep*mtt^3*mWW^4*s^3*t^4 - 285404*ep^2*mtt^3*mWW^4*s^3*t^4 - 430204*ep^3*mtt^3*mWW^4*s^3*t^4 + 2518680*ep^4*mtt^3*mWW^4*s^3*t^4 + 7540938*ep^5*mtt^3*mWW^4*s^3*t^4 + 5433036*ep^6*mtt^3*mWW^4*s^3*t^4 + 2146*mtt^2*mWW^5*s^3*t^4 - 56*ep*mtt^2*mWW^5*s^3*t^4 + 18728*ep^2*mtt^2*mWW^5*s^3*t^4 + 180874*ep^3*mtt^2*mWW^5*s^3*t^4 + 595874*ep^4*mtt^2*mWW^5*s^3*t^4 + 742686*ep^5*mtt^2*mWW^5*s^3*t^4 + 271004*ep^6*mtt^2*mWW^5*s^3*t^4 - 612*mtt*mWW^6*s^3*t^4 + 172*ep*mtt*mWW^6*s^3*t^4 + 74377*ep^2*mtt*mWW^6*s^3*t^4 + 305189*ep^3*mtt*mWW^6*s^3*t^4 - 480967*ep^4*mtt*mWW^6*s^3*t^4 - 2449317*ep^5*mtt*mWW^6*s^3*t^4 - 1938714*ep^6*mtt*mWW^6*s^3*t^4 + 30*mWW^7*s^3*t^4 + 2046*ep*mWW^7*s^3*t^4 - 13399*ep^2*mWW^7*s^3*t^4 - 101793*ep^3*mWW^7*s^3*t^4 - 3793*ep^4*mWW^7*s^3*t^4 + 447735*ep^5*mWW^7*s^3*t^4 + 420494*ep^6*mWW^7*s^3*t^4 + 1960*ep*mtt^5*mWW*s^4*t^4 + 3575*ep^2*mtt^5*mWW*s^4*t^4 - 47225*ep^3*mtt^5*mWW*s^4*t^4 - 209005*ep^4*mtt^5*mWW*s^4*t^4 - 312455*ep^5*mtt^5*mWW*s^4*t^4 - 161170*ep^6*mtt^5*mWW*s^4*t^4 - 550*mtt^4*mWW^2*s^4*t^4 + 11130*ep*mtt^4*mWW^2*s^4*t^4 + 61870*ep^2*mtt^4*mWW^2*s^4*t^4 - 209240*ep^3*mtt^4*mWW^2*s^4*t^4 - 1575420*ep^4*mtt^4*mWW^2*s^4*t^4 - 2874450*ep^5*mtt^4*mWW^2*s^4*t^4 - 1701700*ep^6*mtt^4*mWW^2*s^4*t^4 + 70*mtt^3*mWW^3*s^4*t^4 - 25400*ep*mtt^3*mWW^3*s^4*t^4 - 173714*ep^2*mtt^3*mWW^3*s^4*t^4 + 96884*ep^3*mtt^3*mWW^3*s^4*t^4 + 2751664*ep^4*mtt^3*mWW^3*s^4*t^4 + 6034380*ep^5*mtt^3*mWW^3*s^4*t^4 + 3886620*ep^6*mtt^3*mWW^3*s^4*t^4 + 1226*mtt^2*mWW^4*s^4*t^4 + 5736*ep*mtt^2*mWW^4*s^4*t^4 + 90876*ep^2*mtt^2*mWW^4*s^4*t^4 + 317396*ep^3*mtt^2*mWW^4*s^4*t^4 - 200470*ep^4*mtt^2*mWW^4*s^4*t^4 - 1668252*ep^5*mtt^2*mWW^4*s^4*t^4 - 1414584*ep^6*mtt^2*mWW^4*s^4*t^4 - 878*mtt*mWW^5*s^4*t^4 + 4806*ep*mtt*mWW^5*s^4*t^4 + 37125*ep^2*mtt*mWW^5*s^4*t^4 - 26353*ep^3*mtt*mWW^5*s^4*t^4 - 748289*ep^4*mtt*mWW^5*s^4*t^4 - 1686517*ep^5*mtt*mWW^5*s^4*t^4 - 1081998*ep^6*mtt*mWW^5*s^4*t^4 + 132*mWW^6*s^4*t^4 - 92*ep*mWW^6*s^4*t^4 - 19770*ep^2*mWW^6*s^4*t^4 - 74108*ep^3*mWW^6*s^4*t^4 + 127802*ep^4*mWW^6*s^4*t^4 + 616512*ep^5*mWW^6*s^4*t^4 + 486980*ep^6*mWW^6*s^4*t^4 - 1064*ep*mtt^4*mWW*s^5*t^4 - 2053*ep^2*mtt^4*mWW*s^5*t^4 + 25911*ep^3*mtt^4*mWW*s^5*t^4 + 117055*ep^4*mtt^4*mWW*s^5*t^4 + 177209*ep^5*mtt^4*mWW*s^5*t^4 + 92286*ep^6*mtt^4*mWW*s^5*t^4 + 276*mtt^3*mWW^2*s^5*t^4 - 6524*ep*mtt^3*mWW^2*s^5*t^4 - 34090*ep^2*mtt^3*mWW^2*s^5*t^4 + 120974*ep^3*mtt^3*mWW^2*s^5*t^4 + 885186*ep^4*mtt^3*mWW^2*s^5*t^4 + 1600414*ep^5*mtt^3*mWW^2*s^5*t^4 + 939684*ep^6*mtt^3*mWW^2*s^5*t^4 - 66*mtt^2*mWW^3*s^5*t^4 + 5894*ep*mtt^2*mWW^3*s^5*t^4 + 54093*ep^2*mtt^2*mWW^3*s^5*t^4 + 23943*ep^3*mtt^2*mWW^3*s^5*t^4 - 698061*ep^4*mtt^2*mWW^3*s^5*t^4 - 1709205*ep^5*mtt^2*mWW^3*s^5*t^4 - 1144238*ep^6*mtt^2*mWW^3*s^5*t^4 - 352*mtt*mWW^4*s^5*t^4 + 3132*ep*mtt*mWW^4*s^5*t^4 + 423*ep^2*mtt*mWW^4*s^5*t^4 - 119111*ep^3*mtt*mWW^4*s^5*t^4 - 405409*ep^4*mtt*mWW^4*s^5*t^4 - 501073*ep^5*mtt*mWW^4*s^5*t^4 - 216394*ep^6*mtt*mWW^4*s^5*t^4 + 142*mWW^5*s^5*t^4 - 1386*ep*mWW^5*s^5*t^4 - 12643*ep^2*mWW^5*s^5*t^4 - 4707*ep^3*mWW^5*s^5*t^4 + 191263*ep^4*mWW^5*s^5*t^4 + 473729*ep^5*mWW^5*s^5*t^4 + 317418*ep^6*mWW^5*s^5*t^4 + 280*ep*mtt^3*mWW*s^6*t^4 + 635*ep^2*mtt^3*mWW*s^6*t^4 - 6989*ep^3*mtt^3*mWW*s^6*t^4 - 33529*ep^4*mtt^3*mWW*s^6*t^4 - 52531*ep^5*mtt^3*mWW*s^6*t^4 - 28058*ep^6*mtt^3*mWW*s^6*t^4 - 74*mtt^2*mWW^2*s^6*t^4 + 2086*ep*mtt^2*mWW^2*s^6*t^4 + 10321*ep^2*mtt^2*mWW^2*s^6*t^4 - 37993*ep^3*mtt^2*mWW^2*s^6*t^4 - 272249*ep^4*mtt^2*mWW^2*s^6*t^4 - 488629*ep^5*mtt^2*mWW^2*s^6*t^4 - 284654*ep^6*mtt^2*mWW^2*s^6*t^4 + 36*mtt*mWW^3*s^6*t^4 + 524*ep*mtt*mWW^3*s^6*t^4 - 4890*ep^2*mtt*mWW^3*s^6*t^4 - 28902*ep^3*mtt*mWW^3*s^6*t^4 - 15402*ep^4*mtt*mWW^3*s^6*t^4 + 71618*ep^5*mtt*mWW^3*s^6*t^4 + 73112*ep^6*mtt*mWW^3*s^6*t^4 + 38*mWW^4*s^6*t^4 - 1090*ep*mWW^4*s^6*t^4 - 4148*ep^2*mWW^4*s^6*t^4 + 17442*ep^3*mWW^4*s^6*t^4 + 117026*ep^4*mWW^4*s^6*t^4 + 208152*ep^5*mWW^4*s^6*t^4 + 120332*ep^6*mWW^4*s^6*t^4 - 8*ep*mtt^2*mWW*s^7*t^4 - 73*ep^2*mtt^2*mWW*s^7*t^4 + 283*ep^3*mtt^2*mWW*s^7*t^4 + 2459*ep^4*mtt^2*mWW*s^7*t^4 + 4789*ep^5*mtt^2*mWW*s^7*t^4 + 2918*ep^6*mtt^2*mWW*s^7*t^4 + 8*mtt*mWW^2*s^7*t^4 - 264*ep*mtt*mWW^2*s^7*t^4 - 1313*ep^2*mtt*mWW^2*s^7*t^4 + 4619*ep^3*mtt*mWW^2*s^7*t^4 + 34075*ep^4*mtt*mWW^2*s^7*t^4 + 61573*ep^5*mtt*mWW^2*s^7*t^4 + 35846*ep^6*mtt*mWW^2*s^7*t^4 - 8*mWW^3*s^7*t^4 - 340*ep*mWW^3*s^7*t^4 - 670*ep^2*mWW^3*s^7*t^4 + 6182*ep^3*mWW^3*s^7*t^4 + 27706*ep^4*mWW^3*s^7*t^4 + 41150*ep^5*mWW^3*s^7*t^4 + 21164*ep^6*mWW^3*s^7*t^4 - 8*ep*mtt*mWW*s^8*t^4 - 4*ep^2*mtt*mWW*s^8*t^4 + 180*ep^3*mtt*mWW*s^8*t^4 + 580*ep^4*mtt*mWW*s^8*t^4 + 668*ep^5*mtt*mWW*s^8*t^4 + 264*ep^6*mtt*mWW*s^8*t^4 - 8*ep*mWW^2*s^8*t^4 - 4*ep^2*mWW^2*s^8*t^4 + 180*ep^3*mWW^2*s^8*t^4 + 580*ep^4*mWW^2*s^8*t^4 + 668*ep^5*mWW^2*s^8*t^4 + 264*ep^6*mWW^2*s^8*t^4 - 24*ep*mtt^9*t^5 - 28*ep^2*mtt^9*t^5 + 548*ep^3*mtt^9*t^5 + 2092*ep^4*mtt^9*t^5 + 2812*ep^5*mtt^9*t^5 + 1320*ep^6*mtt^9*t^5 - 308*ep*mtt^8*mWW*t^5 - 607*ep^2*mtt^8*mWW*t^5 + 7101*ep^3*mtt^8*mWW*t^5 + 31485*ep^4*mtt^8*mWW*t^5 + 46427*ep^5*mtt^8*mWW*t^5 + 23518*ep^6*mtt^8*mWW*t^5 + 42*mtt^7*mWW^2*t^5 + 666*ep*mtt^7*mWW^2*t^5 - 329*ep^2*mtt^7*mWW^2*t^5 - 8271*ep^3*mtt^7*mWW^2*t^5 - 15651*ep^4*mtt^7*mWW^2*t^5 - 5335*ep^5*mtt^7*mWW^2*t^5 + 5934*ep^6*mtt^7*mWW^2*t^5 - 96*mtt^6*mWW^3*t^5 + 3504*ep*mtt^6*mWW^3*t^5 + 20465*ep^2*mtt^6*mWW^3*t^5 - 51291*ep^3*mtt^6*mWW^3*t^5 - 444783*ep^4*mtt^6*mWW^3*t^5 - 829761*ep^5*mtt^6*mWW^3*t^5 - 495446*ep^6*mtt^6*mWW^3*t^5 + 12*mtt^5*mWW^4*t^5 - 10612*ep*mtt^5*mWW^4*t^5 - 62281*ep^2*mtt^5*mWW^4*t^5 + 49617*ep^3*mtt^5*mWW^4*t^5 + 982119*ep^4*mtt^5*mWW^4*t^5 + 2076091*ep^5*mtt^5*mWW^4*t^5 + 1311766*ep^6*mtt^5*mWW^4*t^5 + 120*mtt^4*mWW^5*t^5 + 8084*ep*mtt^4*mWW^5*t^5 + 69848*ep^2*mtt^4*mWW^5*t^5 + 96846*ep^3*mtt^4*mWW^5*t^5 - 686212*ep^4*mtt^4*mWW^5*t^5 - 2000698*ep^5*mtt^4*mWW^5*t^5 - 1428020*ep^6*mtt^4*mWW^5*t^5 - 102*mtt^3*mWW^6*t^5 + 1050*ep*mtt^3*mWW^6*t^5 - 23050*ep^2*mtt^3*mWW^6*t^5 - 127434*ep^3*mtt^3*mWW^6*t^5 + 34032*ep^4*mtt^3*mWW^6*t^5 + 663972*ep^5*mtt^3*mWW^6*t^5 + 614932*ep^6*mtt^3*mWW^6*t^5 + 24*mtt^2*mWW^7*t^5 - 2592*ep*mtt^2*mWW^7*t^5 - 11558*ep^2*mtt^2*mWW^7*t^5 + 3820*ep^3*mtt^2*mWW^7*t^5 + 147490*ep^4*mtt^2*mWW^7*t^5 + 279804*ep^5*mtt^2*mWW^7*t^5 + 141156*ep^6*mtt^2*mWW^7*t^5 - 248*ep*mtt*mWW^8*t^5 + 8900*ep^2*mtt*mWW^8*t^5 + 42808*ep^3*mtt*mWW^8*t^5 - 56860*ep^4*mtt*mWW^8*t^5 - 312880*ep^5*mtt*mWW^8*t^5 - 244472*ep^6*mtt*mWW^8*t^5 + 480*ep*mWW^9*t^5 - 1360*ep^2*mWW^9*t^5 - 13744*ep^3*mWW^9*t^5 + 6288*ep^4*mWW^9*t^5 + 79568*ep^5*mWW^9*t^5 + 69312*ep^6*mWW^9*t^5 + 168*ep*mtt^8*s*t^5 + 196*ep^2*mtt^8*s*t^5 - 3836*ep^3*mtt^8*s*t^5 - 14644*ep^4*mtt^8*s*t^5 - 19684*ep^5*mtt^8*s*t^5 - 9240*ep^6*mtt^8*s*t^5 + 1976*ep*mtt^7*mWW*s*t^5 + 3774*ep^2*mtt^7*mWW*s*t^5 - 45692*ep^3*mtt^7*mWW*s*t^5 - 200518*ep^4*mtt^7*mWW*s*t^5 - 293996*ep^5*mtt^7*mWW*s*t^5 - 148248*ep^6*mtt^7*mWW*s*t^5 - 234*mtt^6*mWW^2*s*t^5 - 3036*ep*mtt^6*mWW^2*s*t^5 + 3750*ep^2*mtt^6*mWW^2*s*t^5 + 33860*ep^3*mtt^6*mWW^2*s*t^5 + 22760*ep^4*mtt^6*mWW^2*s*t^5 - 72400*ep^5*mtt^6*mWW^2*s*t^5 - 86916*ep^6*mtt^6*mWW^2*s*t^5 + 468*mtt^5*mWW^3*s*t^5 - 17736*ep*mtt^5*mWW^3*s*t^5 - 98926*ep^2*mtt^5*mWW^3*s*t^5 + 258730*ep^3*mtt^5*mWW^3*s*t^5 + 2182802*ep^4*mtt^5*mWW^3*s*t^5 + 4045474*ep^5*mtt^5*mWW^3*s*t^5 + 2401932*ep^6*mtt^5*mWW^3*s*t^5 - 48*mtt^4*mWW^4*s*t^5 + 39164*ep*mtt^4*mWW^4*s*t^5 + 228228*ep^2*mtt^4*mWW^4*s*t^5 - 166810*ep^3*mtt^4*mWW^4*s*t^5 - 3569068*ep^4*mtt^4*mWW^4*s*t^5 - 7606358*ep^5*mtt^4*mWW^4*s*t^5 - 4818172*ep^6*mtt^4*mWW^4*s*t^5 - 420*mtt^3*mWW^5*s*t^5 - 17984*ep*mtt^3*mWW^5*s*t^5 - 172546*ep^2*mtt^3*mWW^5*s*t^5 - 328774*ep^3*mtt^3*mWW^5*s*t^5 + 1488634*ep^4*mtt^3*mWW^5*s*t^5 + 4860230*ep^5*mtt^3*mWW^5*s*t^5 + 3583180*ep^6*mtt^3*mWW^5*s*t^5 + 282*mtt^2*mWW^6*s*t^5 - 8208*ep*mtt^2*mWW^6*s*t^5 + 7714*ep^2*mtt^2*mWW^6*s*t^5 + 254634*ep^3*mtt^2*mWW^6*s*t^5 + 411532*ep^4*mtt^2*mWW^6*s*t^5 - 250642*ep^5*mtt^2*mWW^6*s*t^5 - 544168*ep^6*mtt^2*mWW^6*s*t^5 - 48*mtt*mWW^7*s*t^5 + 5432*ep*mtt*mWW^7*s*t^5 + 37794*ep^2*mtt*mWW^7*s*t^5 + 44088*ep^3*mtt*mWW^7*s*t^5 - 383394*ep^4*mtt*mWW^7*s*t^5 - 1005640*ep^5*mtt*mWW^7*s*t^5 - 650728*ep^6*mtt*mWW^7*s*t^5 + 224*ep*mWW^8*s*t^5 - 9984*ep^2*mWW^8*s*t^5 - 46008*ep^3*mWW^8*s*t^5 + 62952*ep^4*mWW^8*s*t^5 + 344936*ep^5*mWW^8*s*t^5 + 273512*ep^6*mWW^8*s*t^5 - 504*ep*mtt^7*s^2*t^5 - 588*ep^2*mtt^7*s^2*t^5 + 11508*ep^3*mtt^7*s^2*t^5 + 43932*ep^4*mtt^7*s^2*t^5 + 59052*ep^5*mtt^7*s^2*t^5 + 27720*ep^6*mtt^7*s^2*t^5 - 5388*ep*mtt^6*mWW*s^2*t^5 - 9921*ep^2*mtt^6*mWW*s^2*t^5 + 124967*ep^3*mtt^6*mWW*s^2*t^5 + 542075*ep^4*mtt^6*mWW*s^2*t^5 + 789617*ep^5*mtt^6*mWW*s^2*t^5 + 396090*ep^6*mtt^6*mWW*s^2*t^5 + 540*mtt^5*mWW^2*s^2*t^5 + 5064*ep*mtt^5*mWW^2*s^2*t^5 - 13814*ep^2*mtt^5*mWW^2*s^2*t^5 - 41964*ep^3*mtt^5*mWW^2*s^2*t^5 + 130970*ep^4*mtt^5*mWW^2*s^2*t^5 + 452904*ep^5*mtt^5*mWW^2*s^2*t^5 + 349428*ep^6*mtt^5*mWW^2*s^2*t^5 - 936*mtt^4*mWW^3*s^2*t^5 + 36104*ep*mtt^4*mWW^3*s^2*t^5 + 190759*ep^2*mtt^4*mWW^3*s^2*t^5 - 528819*ep^3*mtt^4*mWW^3*s^2*t^5 - 4303041*ep^4*mtt^4*mWW^3*s^2*t^5 - 7905901*ep^5*mtt^4*mWW^3*s^2*t^5 - 4661102*ep^6*mtt^4*mWW^3*s^2*t^5 + 90*mtt^3*mWW^4*s^2*t^5 - 53078*ep*mtt^3*mWW^4*s^2*t^5 - 307813*ep^2*mtt^3*mWW^4*s^2*t^5 + 188173*ep^3*mtt^3*mWW^4*s^2*t^5 + 4738177*ep^4*mtt^3*mWW^4*s^2*t^5 + 10251593*ep^5*mtt^3*mWW^4*s^2*t^5 + 6529394*ep^6*mtt^3*mWW^4*s^2*t^5 + 540*mtt^2*mWW^5*s^2*t^5 + 8352*ep*mtt^2*mWW^5*s^2*t^5 + 122515*ep^2*mtt^2*mWW^5*s^2*t^5 + 416483*ep^3*mtt^2*mWW^5*s^2*t^5 - 628149*ep^4*mtt^2*mWW^5*s^2*t^5 - 3265599*ep^5*mtt^2*mWW^5*s^2*t^5 - 2649534*ep^6*mtt^2*mWW^5*s^2*t^5 - 258*mtt*mWW^6*s^2*t^5 + 12226*ep*mtt*mWW^6*s^2*t^5 + 40734*ep^2*mtt*mWW^6*s^2*t^5 - 150176*ep^3*mtt*mWW^6*s^2*t^5 - 813264*ep^4*mtt*mWW^6*s^2*t^5 - 1135654*ep^5*mtt*mWW^6*s^2*t^5 - 495520*ep^6*mtt*mWW^6*s^2*t^5 + 24*mWW^7*s^2*t^5 - 2776*ep*mWW^7*s^2*t^5 - 23856*ep^2*mWW^7*s^2*t^5 - 40556*ep^3*mWW^7*s^2*t^5 + 219956*ep^4*mWW^7*s^2*t^5 + 656436*ep^5*mWW^7*s^2*t^5 + 454468*ep^6*mWW^7*s^2*t^5 + 840*ep*mtt^6*s^3*t^5 + 980*ep^2*mtt^6*s^3*t^5 - 19180*ep^3*mtt^6*s^3*t^5 - 73220*ep^4*mtt^6*s^3*t^5 - 98420*ep^5*mtt^6*s^3*t^5 - 46200*ep^6*mtt^6*s^3*t^5 + 8080*ep*mtt^5*mWW*s^3*t^5 + 14240*ep^2*mtt^5*mWW*s^3*t^5 - 187990*ep^3*mtt^5*mWW*s^3*t^5 - 804580*ep^4*mtt^5*mWW*s^3*t^5 - 1163090*ep^5*mtt^5*mWW*s^3*t^5 - 579860*ep^6*mtt^5*mWW*s^3*t^5 - 660*mtt^4*mWW^2*s^3*t^5 - 3096*ep*mtt^4*mWW^2*s^3*t^5 + 24472*ep^2*mtt^4*mWW^2*s^3*t^5 - 8158*ep^3*mtt^4*mWW^2*s^3*t^5 - 449288*ep^4*mtt^4*mWW^2*s^3*t^5 - 995482*ep^5*mtt^4*mWW^2*s^3*t^5 - 654060*ep^6*mtt^4*mWW^2*s^3*t^5 + 984*mtt^3*mWW^3*s^3*t^5 - 37136*ep*mtt^3*mWW^3*s^3*t^5 - 183448*ep^2*mtt^3*mWW^3*s^3*t^5 + 552840*ep^3*mtt^3*mWW^3*s^3*t^5 + 4282184*ep^4*mtt^3*mWW^3*s^3*t^5 + 7773232*ep^5*mtt^3*mWW^3*s^3*t^5 + 4541088*ep^6*mtt^3*mWW^3*s^3*t^5 - 102*mtt^2*mWW^4*s^3*t^5 + 30436*ep*mtt^2*mWW^4*s^3*t^5 + 177438*ep^2*mtt^2*mWW^4*s^3*t^5 - 59276*ep^3*mtt^2*mWW^4*s^3*t^5 - 2625428*ep^4*mtt^2*mWW^4*s^3*t^5 - 5888168*ep^5*mtt^2*mWW^4*s^3*t^5 - 3803980*ep^6*mtt^2*mWW^4*s^3*t^5 - 300*mtt*mWW^5*s^3*t^5 + 4804*ep*mtt*mWW^5*s^3*t^5 - 7162*ep^2*mtt*mWW^5*s^3*t^5 - 233566*ep^3*mtt*mWW^5*s^3*t^5 - 461438*ep^4*mtt*mWW^5*s^3*t^5 - 42398*ep^5*mtt*mWW^5*s^3*t^5 + 263228*ep^6*mtt*mWW^5*s^3*t^5 + 78*mWW^6*s^3*t^5 - 5020*ep*mWW^6*s^3*t^5 - 25318*ep^2*mWW^6*s^3*t^5 + 22544*ep^3*mWW^6*s^3*t^5 + 366788*ep^4*mWW^6*s^3*t^5 + 722580*ep^5*mWW^6*s^3*t^5 + 425716*ep^6*mWW^6*s^3*t^5 - 840*ep*mtt^5*s^4*t^5 - 980*ep^2*mtt^5*s^4*t^5 + 19180*ep^3*mtt^5*s^4*t^5 + 73220*ep^4*mtt^5*s^4*t^5 + 98420*ep^5*mtt^5*s^4*t^5 + 46200*ep^6*mtt^5*s^4*t^5 - 7180*ep*mtt^4*mWW*s^4*t^5 - 11985*ep^2*mtt^4*mWW*s^4*t^5 + 167595*ep^3*mtt^4*mWW*s^4*t^5 + 705955*ep^4*mtt^4*mWW*s^4*t^5 + 1011165*ep^5*mtt^4*mWW*s^4*t^5 + 500370*ep^6*mtt^4*mWW*s^4*t^5 + 450*mtt^3*mWW^2*s^4*t^5 - 846*ep*mtt^3*mWW^2*s^4*t^5 - 23233*ep^2*mtt^3*mWW^2*s^4*t^5 + 64557*ep^3*mtt^3*mWW^2*s^4*t^5 + 580037*ep^4*mtt^3*mWW^2*s^4*t^5 + 1087613*ep^5*mtt^3*mWW^2*s^4*t^5 + 652590*ep^6*mtt^3*mWW^2*s^4*t^5 - 576*mtt^2*mWW^3*s^4*t^5 + 19584*ep*mtt^2*mWW^3*s^4*t^5 + 88075*ep^2*mtt^2*mWW^3*s^4*t^5 - 303541*ep^3*mtt^2*mWW^3*s^4*t^5 - 2184581*ep^4*mtt^2*mWW^3*s^4*t^5 - 3892615*ep^5*mtt^2*mWW^3*s^4*t^5 - 2244282*ep^6*mtt^2*mWW^3*s^4*t^5 + 66*mtt*mWW^4*s^4*t^5 - 5234*ep*mtt*mWW^4*s^4*t^5 - 32944*ep^2*mtt*mWW^4*s^4*t^5 - 26812*ep^3*mtt*mWW^4*s^4*t^5 + 402002*ep^4*mtt*mWW^4*s^4*t^5 + 1066534*ep^5*mtt*mWW^4*s^4*t^5 + 733636*ep^6*mtt*mWW^4*s^4*t^5 + 60*mWW^5*s^4*t^5 - 3256*ep*mWW^5*s^4*t^5 - 12655*ep^2*mWW^5*s^4*t^5 + 49011*ep^3*mWW^5*s^4*t^5 + 287165*ep^4*mWW^5*s^4*t^5 + 448465*ep^5*mWW^5*s^4*t^5 + 231146*ep^6*mWW^5*s^4*t^5 + 504*ep*mtt^4*s^5*t^5 + 588*ep^2*mtt^4*s^5*t^5 - 11508*ep^3*mtt^4*s^5*t^5 - 43932*ep^4*mtt^4*s^5*t^5 - 59052*ep^5*mtt^4*s^5*t^5 - 27720*ep^6*mtt^4*s^5*t^5 + 3768*ep*mtt^3*mWW*s^5*t^5 + 5862*ep^2*mtt^3*mWW*s^5*t^5 - 88256*ep^3*mtt^3*mWW*s^5*t^5 - 364550*ep^4*mtt^3*mWW*s^5*t^5 - 516152*ep^5*mtt^3*mWW*s^5*t^5 - 253008*ep^6*mtt^3*mWW*s^5*t^5 - 162*mtt^2*mWW^2*s^5*t^5 + 2028*ep*mtt^2*mWW^2*s^5*t^5 + 11666*ep^2*mtt^2*mWW^2*s^5*t^5 - 59292*ep^3*mtt^2*mWW^2*s^5*t^5 - 366812*ep^4*mtt^2*mWW^2*s^5*t^5 - 620952*ep^5*mtt^2*mWW^2*s^5*t^5 - 348564*ep^6*mtt^2*mWW^2*s^5*t^5 + 180*mtt*mWW^3*s^5*t^5 - 4520*ep*mtt*mWW^3*s^5*t^5 - 17002*ep^2*mtt*mWW^3*s^5*t^5 + 77934*ep^3*mtt*mWW^3*s^5*t^5 + 489462*ep^4*mtt*mWW^3*s^5*t^5 + 840334*ep^5*mtt*mWW^3*s^5*t^5 + 472724*ep^6*mtt*mWW^3*s^5*t^5 - 18*mWW^4*s^5*t^5 - 676*ep*mWW^4*s^5*t^5 - 2628*ep^2*mWW^4*s^5*t^5 + 15108*ep^3*mWW^4*s^5*t^5 + 72198*ep^4*mWW^4*s^5*t^5 + 100308*ep^5*mWW^4*s^5*t^5 + 47356*ep^6*mWW^4*s^5*t^5 - 168*ep*mtt^3*s^6*t^5 - 196*ep^2*mtt^3*s^6*t^5 + 3836*ep^3*mtt^3*s^6*t^5 + 14644*ep^4*mtt^3*s^6*t^5 + 19684*ep^5*mtt^3*s^6*t^5 + 9240*ep^6*mtt^3*s^6*t^5 - 1076*ep*mtt^2*mWW*s^6*t^5 - 1519*ep^2*mtt^2*mWW*s^6*t^5 + 25297*ep^3*mtt^2*mWW*s^6*t^5 + 101893*ep^4*mtt^2*mWW*s^6*t^5 + 142071*ep^5*mtt^2*mWW*s^6*t^5 + 68758*ep^6*mtt^2*mWW*s^6*t^5 + 24*mtt*mWW^2*s^6*t^5 - 900*ep*mtt*mWW^2*s^6*t^5 - 2648*ep^2*mtt*mWW^2*s^6*t^5 + 22102*ep^3*mtt*mWW^2*s^6*t^5 + 108812*ep^4*mtt*mWW^2*s^6*t^5 + 168218*ep^5*mtt*mWW^2*s^6*t^5 + 88416*ep^6*mtt*mWW^2*s^6*t^5 - 24*mWW^3*s^6*t^5 + 200*ep*mWW^3*s^6*t^5 + 77*ep^2*mWW^3*s^6*t^5 - 5853*ep^3*mWW^3*s^6*t^5 - 22043*ep^4*mWW^3*s^6*t^5 - 30763*ep^5*mWW^3*s^6*t^5 - 14914*ep^6*mWW^3*s^6*t^5 + 24*ep*mtt^2*s^7*t^5 + 28*ep^2*mtt^2*s^7*t^5 - 548*ep^3*mtt^2*s^7*t^5 - 2092*ep^4*mtt^2*s^7*t^5 - 2812*ep^5*mtt^2*s^7*t^5 - 1320*ep^6*mtt^2*s^7*t^5 + 128*ep*mtt*mWW*s^7*t^5 + 156*ep^2*mtt*mWW*s^7*t^5 - 3022*ep^3*mtt*mWW*s^7*t^5 - 11760*ep^4*mtt*mWW*s^7*t^5 - 16042*ep^5*mtt*mWW*s^7*t^5 - 7620*ep^6*mtt*mWW*s^7*t^5 + 120*ep*mWW^2*s^7*t^5 + 136*ep^2*mWW^2*s^7*t^5 - 2834*ep^3*mWW^2*s^7*t^5 - 10828*ep^4*mWW^2*s^7*t^5 - 14566*ep^5*mWW^2*s^7*t^5 - 6828*ep^6*mWW^2*s^7*t^5 + 128*ep*mtt^8*t^6 + 180*ep^2*mtt^8*t^6 - 2770*ep^3*mtt^8*t^6 - 10908*ep^4*mtt^8*t^6 - 14866*ep^5*mtt^8*t^6 - 7044*ep^6*mtt^8*t^6 + 304*ep*mtt^7*mWW*t^6 + 864*ep^2*mtt^7*mWW*t^6 - 7886*ep^3*mtt^7*mWW*t^6 - 39124*ep^4*mtt^7*mWW*t^6 - 60590*ep^5*mtt^7*mWW*t^6 - 31568*ep^6*mtt^7*mWW*t^6 - 30*mtt^6*mWW^2*t^6 - 2380*ep*mtt^6*mWW^2*t^6 - 4853*ep^2*mtt^6*mWW^2*t^6 + 38877*ep^3*mtt^6*mWW^2*t^6 + 178337*ep^4*mtt^6*mWW^2*t^6 + 262163*ep^5*mtt^6*mWW^2*t^6 + 129902*ep^6*mtt^6*mWW^2*t^6 + 88*mtt^5*mWW^3*t^6 + 800*ep*mtt^5*mWW^3*t^6 - 4450*ep^2*mtt^5*mWW^3*t^6 + 7472*ep^3*mtt^5*mWW^3*t^6 + 103994*ep^4*mtt^5*mWW^3*t^6 + 206300*ep^5*mtt^5*mWW^3*t^6 + 129748*ep^6*mtt^5*mWW^3*t^6 - 84*mtt^4*mWW^4*t^6 + 7372*ep*mtt^4*mWW^4*t^6 + 40038*ep^2*mtt^4*mWW^4*t^6 - 80150*ep^3*mtt^4*mWW^4*t^6 - 734978*ep^4*mtt^4*mWW^4*t^6 - 1340230*ep^5*mtt^4*mWW^4*t^6 - 776696*ep^6*mtt^4*mWW^4*t^6 + 24*mtt^3*mWW^5*t^6 - 9692*ep*mtt^3*mWW^5*t^6 - 56304*ep^2*mtt^3*mWW^5*t^6 + 12268*ep^3*mtt^3*mWW^5*t^6 + 709664*ep^4*mtt^3*mWW^5*t^6 + 1533456*ep^5*mtt^3*mWW^5*t^6 + 960104*ep^6*mtt^3*mWW^5*t^6 + 2*mtt^2*mWW^6*t^6 + 2576*ep*mtt^2*mWW^6*t^6 + 26475*ep^2*mtt^2*mWW^6*t^6 + 64195*ep^3*mtt^2*mWW^6*t^6 - 193811*ep^4*mtt^2*mWW^6*t^6 - 710787*ep^5*mtt^2*mWW^6*t^6 - 529506*ep^6*mtt^2*mWW^6*t^6 + 1564*ep*mtt*mWW^7*t^6 - 310*ep^2*mtt*mWW^7*t^6 - 37694*ep^3*mtt*mWW^7*t^6 - 29438*ep^4*mtt*mWW^7*t^6 + 122306*ep^5*mtt*mWW^7*t^6 + 135620*ep^6*mtt*mWW^7*t^6 - 672*ep*mWW^8*t^6 - 1640*ep^2*mWW^8*t^6 + 5688*ep^3*mWW^8*t^6 + 16264*ep^4*mWW^8*t^6 + 2248*ep^5*mWW^8*t^6 - 10560*ep^6*mWW^8*t^6 - 800*ep*mtt^7*s*t^6 - 1112*ep^2*mtt^7*s*t^6 + 17348*ep^3*mtt^7*s*t^6 + 68120*ep^4*mtt^7*s*t^6 + 92676*ep^5*mtt^7*s*t^6 + 43848*ep^6*mtt^7*s*t^6 - 1904*ep*mtt^6*mWW*s*t^6 - 5000*ep^2*mtt^6*mWW*s*t^6 + 48144*ep^3*mtt^6*mWW*s*t^6 + 232224*ep^4*mtt^6*mWW*s*t^6 + 354564*ep^5*mtt^6*mWW*s*t^6 + 182836*ep^6*mtt^6*mWW*s*t^6 + 144*mtt^5*mWW^2*s*t^6 + 10930*ep*mtt^5*mWW^2*s*t^6 + 20738*ep^2*mtt^5*mWW^2*s*t^6 - 178786*ep^3*mtt^5*mWW^2*s*t^6 - 795402*ep^4*mtt^5*mWW^2*s*t^6 - 1150732*ep^5*mtt^5*mWW^2*s*t^6 - 562948*ep^6*mtt^5*mWW^2*s*t^6 - 364*mtt^4*mWW^3*s*t^6 - 762*ep*mtt^4*mWW^3*s*t^6 + 25963*ep^2*mtt^4*mWW^3*s*t^6 - 59483*ep^3*mtt^4*mWW^3*s*t^6 - 604305*ep^4*mtt^4*mWW^3*s*t^6 - 1137187*ep^5*mtt^4*mWW^3*s*t^6 - 684894*ep^6*mtt^4*mWW^3*s*t^6 + 292*mtt^3*mWW^4*s*t^6 - 25098*ep*mtt^3*mWW^4*s*t^6 - 129397*ep^2*mtt^3*mWW^4*s*t^6 + 268577*ep^3*mtt^3*mWW^4*s*t^6 + 2405107*ep^4*mtt^3*mWW^4*s*t^6 + 4370629*ep^5*mtt^3*mWW^4*s*t^6 + 2522354*ep^6*mtt^3*mWW^4*s*t^6 - 68*mtt^2*mWW^5*s*t^6 + 21302*ep*mtt^2*mWW^5*s*t^6 + 120073*ep^2*mtt^2*mWW^5*s*t^6 - 19717*ep^3*mtt^2*mWW^5*s*t^6 - 1521875*ep^4*mtt^2*mWW^5*s*t^6 - 3338781*ep^5*mtt^2*mWW^5*s*t^6 - 2104150*ep^6*mtt^2*mWW^5*s*t^6 - 4*mtt*mWW^6*s*t^6 - 1888*ep*mtt*mWW^6*s*t^6 - 28081*ep^2*mtt*mWW^6*s*t^6 - 104079*ep^3*mtt*mWW^6*s*t^6 + 161035*ep^4*mtt*mWW^6*s*t^6 + 831559*ep^5*mtt*mWW^6*s*t^6 + 663682*ep^6*mtt*mWW^6*s*t^6 - 1780*ep*mWW^7*s*t^6 - 3184*ep^2*mWW^7*s*t^6 + 27932*ep^3*mWW^7*s*t^6 + 54744*ep^4*mWW^7*s*t^6 - 23368*ep^5*mWW^7*s*t^6 - 61112*ep^6*mWW^7*s*t^6 + 2112*ep*mtt^6*s^2*t^6 + 2892*ep^2*mtt^6*s^2*t^6 - 45918*ep^3*mtt^6*s^2*t^6 - 179652*ep^4*mtt^6*s^2*t^6 - 243870*ep^5*mtt^6*s^2*t^6 - 115164*ep^6*mtt^6*s^2*t^6 + 4992*ep*mtt^5*mWW*s^2*t^6 + 12084*ep^2*mtt^5*mWW*s^2*t^6 - 123126*ep^3*mtt^5*mWW*s^2*t^6 - 577008*ep^4*mtt^5*mWW*s^2*t^6 - 867754*ep^5*mtt^5*mWW*s^2*t^6 - 442484*ep^6*mtt^5*mWW*s^2*t^6 - 276*mtt^4*mWW^2*s^2*t^6 - 19866*ep*mtt^4*mWW^2*s^2*t^6 - 34209*ep^2*mtt^4*mWW^2*s^2*t^6 + 325167*ep^3*mtt^4*mWW^2*s^2*t^6 + 1391775*ep^4*mtt^4*mWW^2*s^2*t^6 + 1971655*ep^5*mtt^4*mWW^2*s^2*t^6 + 948122*ep^6*mtt^4*mWW^2*s^2*t^6 + 588*mtt^3*mWW^3*s^2*t^6 - 3482*ep*mtt^3*mWW^3*s^2*t^6 - 53936*ep^2*mtt^3*mWW^3*s^2*t^6 + 152638*ep^3*mtt^3*mWW^3*s^2*t^6 + 1282264*ep^4*mtt^3*mWW^3*s^2*t^6 + 2313596*ep^5*mtt^3*mWW^3*s^2*t^6 + 1346460*ep^6*mtt^3*mWW^3*s^2*t^6 - 378*mtt^2*mWW^4*s^2*t^6 + 30850*ep*mtt^2*mWW^4*s^2*t^6 + 147701*ep^2*mtt^2*mWW^4*s^2*t^6 - 331493*ep^3*mtt^2*mWW^4*s^2*t^6 - 2819937*ep^4*mtt^2*mWW^4*s^2*t^6 - 5076549*ep^5*mtt^2*mWW^4*s^2*t^6 - 2907418*ep^6*mtt^2*mWW^4*s^2*t^6 + 64*mtt*mWW^5*s^2*t^6 - 14186*ep*mtt*mWW^5*s^2*t^6 - 75306*ep^2*mtt*mWW^5*s^2*t^6 + 6396*ep^3*mtt*mWW^5*s^2*t^6 + 962190*ep^4*mtt*mWW^5*s^2*t^6 + 2161238*ep^5*mtt*mWW^5*s^2*t^6 + 1376372*ep^6*mtt*mWW^5*s^2*t^6 + 2*mWW^6*s^2*t^6 - 420*ep*mWW^6*s^2*t^6 + 3462*ep^2*mWW^6*s^2*t^6 + 40896*ep^3*mWW^6*s^2*t^6 + 18664*ep^4*mWW^6*s^2*t^6 - 152660*ep^5*mWW^6*s^2*t^6 - 154288*ep^6*mWW^6*s^2*t^6 - 3040*ep*mtt^5*s^3*t^6 - 4080*ep^2*mtt^5*s^3*t^6 + 66320*ep^3*mtt^5*s^3*t^6 + 258240*ep^4*mtt^5*s^3*t^6 + 349520*ep^5*mtt^5*s^3*t^6 + 164640*ep^6*mtt^5*s^3*t^6 - 7040*ep*mtt^4*mWW*s^3*t^6 - 15648*ep^2*mtt^4*mWW*s^3*t^6 + 169512*ep^3*mtt^4*mWW*s^3*t^6 + 770944*ep^4*mtt^4*mWW*s^3*t^6 + 1140656*ep^5*mtt^4*mWW*s^3*t^6 + 574520*ep^6*mtt^4*mWW*s^3*t^6 + 264*mtt^3*mWW^2*s^3*t^6 + 17770*ep*mtt^3*mWW^2*s^3*t^6 + 26457*ep^2*mtt^3*mWW^2*s^3*t^6 - 290583*ep^3*mtt^3*mWW^2*s^3*t^6 - 1179495*ep^4*mtt^3*mWW^2*s^3*t^6 - 1620803*ep^5*mtt^3*mWW^2*s^3*t^6 - 759578*ep^6*mtt^3*mWW^2*s^3*t^6 - 460*mtt^2*mWW^3*s^3*t^6 + 6994*ep*mtt^2*mWW^3*s^3*t^6 + 50646*ep^2*mtt^2*mWW^3*s^3*t^6 - 175116*ep^3*mtt^2*mWW^3*s^3*t^6 - 1261442*ep^4*mtt^2*mWW^3*s^3*t^6 - 2184654*ep^5*mtt^2*mWW^3*s^3*t^6 - 1230976*ep^6*mtt^2*mWW^3*s^3*t^6 + 216*mtt*mWW^4*s^3*t^6 - 15864*ep*mtt*mWW^4*s^3*t^6 - 67478*ep^2*mtt*mWW^4*s^3*t^6 + 177160*ep^3*mtt*mWW^4*s^3*t^6 + 1364950*ep^4*mtt*mWW^4*s^3*t^6 + 2406356*ep^5*mtt*mWW^4*s^3*t^6 + 1358308*ep^6*mtt*mWW^4*s^3*t^6 - 20*mWW^5*s^3*t^6 + 2564*ep*mWW^5*s^3*t^6 + 11583*ep^2*mWW^5*s^3*t^6 + 1331*ep^3*mWW^5*s^3*t^6 - 150173*ep^4*mWW^5*s^3*t^6 - 357603*ep^5*mWW^5*s^3*t^6 - 233826*ep^6*mWW^5*s^3*t^6 + 2560*ep*mtt^4*s^4*t^6 + 3340*ep^2*mtt^4*s^4*t^6 - 56110*ep^3*mtt^4*s^4*t^6 - 217060*ep^4*mtt^4*s^4*t^6 - 292590*ep^5*mtt^4*s^4*t^6 - 137340*ep^6*mtt^4*s^4*t^6 + 5680*ep*mtt^3*mWW*s^4*t^6 + 11512*ep^2*mtt^3*mWW*s^4*t^6 - 133658*ep^3*mtt^3*mWW*s^4*t^6 - 588836*ep^4*mtt^3*mWW*s^4*t^6 - 855714*ep^5*mtt^3*mWW*s^4*t^6 - 425080*ep^6*mtt^3*mWW*s^4*t^6 - 126*mtt^2*mWW^2*s^4*t^6 - 7714*ep*mtt^2*mWW^2*s^4*t^6 - 8702*ep^2*mtt^2*mWW^2*s^4*t^6 + 125452*ep^3*mtt^2*mWW^2*s^4*t^6 + 466800*ep^4*mtt^2*mWW^2*s^4*t^6 + 607354*ep^5*mtt^2*mWW^2*s^4*t^6 + 270952*ep^6*mtt^2*mWW^2*s^4*t^6 + 172*mtt*mWW^3*s^4*t^6 - 4494*ep*mtt*mWW^3*s^4*t^6 - 21086*ep^2*mtt*mWW^3*s^4*t^6 + 92890*ep^3*mtt*mWW^3*s^4*t^6 + 573342*ep^4*mtt*mWW^3*s^4*t^6 + 945768*ep^5*mtt*mWW^3*s^4*t^6 + 513408*ep^6*mtt*mWW^3*s^4*t^6 - 46*mWW^4*s^4*t^6 + 2740*ep*mWW^4*s^4*t^6 + 9136*ep^2*mWW^4*s^4*t^6 - 34094*ep^3*mWW^4*s^4*t^6 - 215142*ep^4*mWW^4*s^4*t^6 - 360206*ep^5*mWW^4*s^4*t^6 - 196548*ep^6*mWW^4*s^4*t^6 - 1248*ep*mtt^3*s^5*t^6 - 1560*ep^2*mtt^3*s^5*t^6 + 27540*ep^3*mtt^3*s^5*t^6 + 105528*ep^4*mtt^3*s^5*t^6 + 141396*ep^5*mtt^3*s^5*t^6 + 66024*ep^6*mtt^3*s^5*t^6 - 2544*ep*mtt^2*mWW*s^5*t^6 - 4632*ep^2*mtt^2*mWW*s^5*t^6 + 58608*ep^3*mtt^2*mWW*s^5*t^6 + 249168*ep^4*mtt^2*mWW*s^5*t^6 + 354676*ep^5*mtt^2*mWW*s^5*t^6 + 173348*ep^6*mtt^2*mWW*s^5*t^6 + 24*mtt*mWW^2*s^5*t^6 + 1212*ep*mtt*mWW^2*s^5*t^6 + 297*ep^2*mtt*mWW^2*s^5*t^6 - 19155*ep^3*mtt*mWW^2*s^5*t^6 - 55227*ep^4*mtt*mWW^2*s^5*t^6 - 58237*ep^5*mtt*mWW^2*s^5*t^6 - 20330*ep^6*mtt*mWW^2*s^5*t^6 - 24*mWW^3*s^5*t^6 + 944*ep*mWW^3*s^5*t^6 + 2863*ep^2*mWW^3*s^5*t^6 - 18401*ep^3*mWW^3*s^5*t^6 - 93853*ep^4*mWW^3*s^5*t^6 - 143823*ep^5*mWW^3*s^5*t^6 - 73746*ep^6*mWW^3*s^5*t^6 + 320*ep*mtt^2*s^6*t^6 + 372*ep^2*mtt^2*s^6*t^6 - 7138*ep^3*mtt^2*s^6*t^6 - 26940*ep^4*mtt^2*s^6*t^6 - 35746*ep^5*mtt^2*s^6*t^6 - 16548*ep^6*mtt^2*s^6*t^6 + 544*ep*mtt*mWW*s^6*t^6 + 852*ep^2*mtt*mWW*s^6*t^6 - 12322*ep^3*mtt*mWW*s^6*t^6 - 50040*ep^4*mtt*mWW*s^6*t^6 - 69318*ep^5*mtt*mWW*s^6*t^6 - 33156*ep^6*mtt*mWW*s^6*t^6 + 48*ep*mWW^2*s^6*t^6 + 272*ep^2*mWW^2*s^6*t^6 - 972*ep^3*mWW^2*s^6*t^6 - 6788*ep^4*mWW^2*s^6*t^6 - 11400*ep^5*mWW^2*s^6*t^6 - 6120*ep^6*mWW^2*s^6*t^6 - 32*ep*mtt*s^7*t^6 - 32*ep^2*mtt*s^7*t^6 + 728*ep^3*mtt*s^7*t^6 + 2672*ep^4*mtt*s^7*t^6 + 3480*ep^5*mtt*s^7*t^6 + 1584*ep^6*mtt*s^7*t^6 - 32*ep*mWW*s^7*t^6 - 32*ep^2*mWW*s^7*t^6 + 728*ep^3*mWW*s^7*t^6 + 2672*ep^4*mWW*s^7*t^6 + 3480*ep^5*mWW*s^7*t^6 + 1584*ep^6*mWW*s^7*t^6 - 272*ep*mtt^7*t^7 - 452*ep^2*mtt^7*t^7 + 5558*ep^3*mtt^7*t^7 + 22688*ep^4*mtt^7*t^7 + 31386*ep^5*mtt^7*t^7 + 15012*ep^6*mtt^7*t^7 + 366*ep*mtt^6*mWW*t^7 + 329*ep^2*mtt^6*mWW*t^7 - 3973*ep^3*mtt^6*mWW*t^7 - 9951*ep^4*mtt^6*mWW*t^7 - 7617*ep^5*mtt^6*mWW*t^7 - 1306*ep^6*mtt^6*mWW*t^7 + 8*mtt^5*mWW^2*t^7 + 2004*ep*mtt^5*mWW^2*t^7 + 5885*ep^2*mtt^5*mWW^2*t^7 - 36555*ep^3*mtt^5*mWW^2*t^7 - 190731*ep^4*mtt^5*mWW^2*t^7 - 294941*ep^5*mtt^5*mWW^2*t^7 - 151382*ep^6*mtt^5*mWW^2*t^7 - 24*mtt^4*mWW^3*t^7 - 4124*ep*mtt^4*mWW^3*t^7 - 11251*ep^2*mtt^4*mWW^3*t^7 + 41961*ep^3*mtt^4*mWW^3*t^7 + 239665*ep^4*mtt^4*mWW^3*t^7 + 375723*ep^5*mtt^4*mWW^3*t^7 + 191738*ep^6*mtt^4*mWW^3*t^7 + 24*mtt^3*mWW^4*t^7 + 352*ep*mtt^3*mWW^4*t^7 - 3327*ep^2*mtt^3*mWW^4*t^7 + 19419*ep^3*mtt^3*mWW^4*t^7 + 110717*ep^4*mtt^3*mWW^4*t^7 + 167489*ep^5*mtt^3*mWW^4*t^7 + 87742*ep^6*mtt^3*mWW^4*t^7 - 8*mtt^2*mWW^5*t^7 + 3870*ep*mtt^2*mWW^5*t^7 + 19866*ep^2*mtt^2*mWW^5*t^7 - 30772*ep^3*mtt^2*mWW^5*t^7 - 280602*ep^4*mtt^2*mWW^5*t^7 - 472226*ep^5*mtt^2*mWW^5*t^7 - 253264*ep^6*mtt^2*mWW^5*t^7 - 2612*ep*mtt*mWW^6*t^7 - 12982*ep^2*mtt*mWW^6*t^7 + 3118*ep^3*mtt*mWW^6*t^7 + 124762*ep^4*mtt*mWW^6*t^7 + 239478*ep^5*mtt*mWW^6*t^7 + 135820*ep^6*mtt*mWW^6*t^7 + 416*ep*mWW^7*t^7 + 1932*ep^2*mWW^7*t^7 + 1244*ep^3*mWW^7*t^7 - 16548*ep^4*mWW^7*t^7 - 39292*ep^5*mWW^7*t^7 - 24360*ep^6*mWW^7*t^7 + 1488*ep*mtt^6*s*t^7 + 2436*ep^2*mtt^6*s*t^7 - 30510*ep^3*mtt^6*s*t^7 - 123972*ep^4*mtt^6*s*t^7 - 171030*ep^5*mtt^6*s*t^7 - 81612*ep^6*mtt^6*s*t^7 - 1352*ep*mtt^5*mWW*s*t^7 - 772*ep^2*mtt^5*mWW*s*t^7 + 12448*ep^3*mtt^5*mWW*s*t^7 + 19808*ep^4*mtt^5*mWW*s*t^7 - 1948*ep^5*mtt^5*mWW*s*t^7 - 11936*ep^6*mtt^5*mWW*s*t^7 - 32*mtt^4*mWW^2*s*t^7 - 8444*ep*mtt^4*mWW^2*s*t^7 - 23382*ep^2*mtt^4*mWW^2*s*t^7 + 152042*ep^3*mtt^4*mWW^2*s*t^7 + 770066*ep^4*mtt^4*mWW^2*s*t^7 + 1174474*ep^5*mtt^4*mWW^2*s*t^7 + 597092*ep^6*mtt^4*mWW^2*s*t^7 + 80*mtt^3*mWW^3*s*t^7 + 12124*ep*mtt^3*mWW^3*s*t^7 + 29742*ep^2*mtt^3*mWW^3*s*t^7 - 126244*ep^3*mtt^3*mWW^3*s*t^7 - 668118*ep^4*mtt^3*mWW^3*s*t^7 - 1018704*ep^5*mtt^3*mWW^3*s*t^7 - 510032*ep^6*mtt^3*mWW^3*s*t^7 - 64*mtt^2*mWW^4*s*t^7 + 1104*ep*mtt^2*mWW^4*s*t^7 + 16464*ep^2*mtt^2*mWW^4*s*t^7 - 58202*ep^3*mtt^2*mWW^4*s*t^7 - 389524*ep^4*mtt^2*mWW^4*s*t^7 - 624886*ep^5*mtt^2*mWW^4*s*t^7 - 333052*ep^6*mtt^2*mWW^4*s*t^7 + 16*mtt*mWW^5*s*t^7 - 6972*ep*mtt*mWW^5*s*t^7 - 34070*ep^2*mtt*mWW^5*s*t^7 + 53860*ep^3*mtt*mWW^5*s*t^7 + 489958*ep^4*mtt*mWW^5*s*t^7 + 831040*ep^5*mtt*mWW^5*s*t^7 + 446920*ep^6*mtt*mWW^5*s*t^7 + 2052*ep*mWW^6*s*t^7 + 9582*ep^2*mWW^6*s*t^7 - 3394*ep^3*mWW^6*s*t^7 - 98218*ep^4*mWW^6*s*t^7 - 188946*ep^5*mWW^6*s*t^7 - 107380*ep^6*mWW^6*s*t^7 - 3360*ep*mtt^5*s^2*t^7 - 5400*ep^2*mtt^5*s^2*t^7 + 69180*ep^3*mtt^5*s^2*t^7 + 279540*ep^4*mtt^5*s^2*t^7 + 384360*ep^5*mtt^5*s^2*t^7 + 182880*ep^6*mtt^5*s^2*t^7 + 1684*ep*mtt^4*mWW*s^2*t^7 - 314*ep^2*mtt^4*mWW*s^2*t^7 - 8798*ep^3*mtt^4*mWW*s^2*t^7 + 25466*ep^4*mtt^4*mWW*s^2*t^7 + 91102*ep^5*mtt^4*mWW*s^2*t^7 + 64188*ep^6*mtt^4*mWW*s^2*t^7 + 48*mtt^3*mWW^2*s^2*t^7 + 13708*ep*mtt^3*mWW^2*s^2*t^7 + 35424*ep^2*mtt^3*mWW^2*s^2*t^7 - 244438*ep^3*mtt^3*mWW^2*s^2*t^7 - 1195476*ep^4*mtt^3*mWW^2*s^2*t^7 - 1793334*ep^5*mtt^3*mWW^2*s^2*t^7 - 901308*ep^6*mtt^3*mWW^2*s^2*t^7 - 96*mtt^2*mWW^3*s^2*t^7 - 12326*ep*mtt^2*mWW^3*s^2*t^7 - 25411*ep^2*mtt^2*mWW^3*s^2*t^7 + 132583*ep^3*mtt^2*mWW^3*s^2*t^7 + 627073*ep^4*mtt^2*mWW^3*s^2*t^7 + 913299*ep^5*mtt^2*mWW^3*s^2*t^7 + 442558*ep^6*mtt^2*mWW^3*s^2*t^7 + 56*mtt*mWW^4*s^2*t^7 - 2720*ep*mtt*mWW^4*s^2*t^7 - 19955*ep^2*mtt*mWW^4*s^2*t^7 + 58353*ep^3*mtt*mWW^4*s^2*t^7 + 416973*ep^4*mtt*mWW^4*s^2*t^7 + 684195*ep^5*mtt*mWW^4*s^2*t^7 + 365498*ep^6*mtt*mWW^4*s^2*t^7 - 8*mWW^5*s^2*t^7 + 3014*ep*mWW^5*s^2*t^7 + 13672*ep^2*mWW^5*s^2*t^7 - 23776*ep^3*mWW^5*s^2*t^7 - 205016*ep^4*mWW^5*s^2*t^7 - 346774*ep^5*mWW^5*s^2*t^7 - 185784*ep^6*mWW^5*s^2*t^7 + 4000*ep*mtt^4*s^3*t^7 + 6280*ep^2*mtt^4*s^3*t^7 - 82780*ep^3*mtt^4*s^3*t^7 - 332200*ep^4*mtt^4*s^3*t^7 - 454860*ep^5*mtt^4*s^3*t^7 - 215640*ep^6*mtt^4*s^3*t^7 - 536*ep*mtt^3*mWW*s^3*t^7 + 2396*ep^2*mtt^3*mWW*s^3*t^7 - 9828*ep^3*mtt^3*mWW*s^3*t^7 - 100924*ep^4*mtt^3*mWW*s^3*t^7 - 192588*ep^5*mtt^3*mWW*s^3*t^7 - 111272*ep^6*mtt^3*mWW*s^3*t^7 - 32*mtt^2*mWW^2*s^3*t^7 - 10500*ep*mtt^2*mWW^2*s^3*t^7 - 24830*ep^2*mtt^2*mWW^2*s^3*t^7 + 186612*ep^3*mtt^2*mWW^2*s^3*t^7 + 873342*ep^4*mtt^2*mWW^2*s^3*t^7 + 1282568*ep^5*mtt^2*mWW^2*s^3*t^7 + 635192*ep^6*mtt^2*mWW^2*s^3*t^7 + 48*mtt*mWW^3*s^3*t^7 + 4776*ep*mtt*mWW^3*s^3*t^7 + 6600*ep^2*mtt*mWW^3*s^3*t^7 - 54278*ep^3*mtt*mWW^3*s^3*t^7 - 208452*ep^4*mtt*mWW^3*s^3*t^7 - 273378*ep^5*mtt*mWW^3*s^3*t^7 - 121972*ep^6*mtt*mWW^3*s^3*t^7 - 16*mWW^4*s^3*t^7 + 1264*ep*mWW^4*s^3*t^7 + 6818*ep^2*mWW^4*s^3*t^7 - 19570*ep^3*mWW^4*s^3*t^7 - 138166*ep^4*mWW^4*s^3*t^7 - 226798*ep^5*mWW^4*s^3*t^7 - 120188*ep^6*mWW^4*s^3*t^7 - 2640*ep*mtt^3*s^4*t^7 - 4020*ep^2*mtt^3*s^4*t^7 + 54990*ep^3*mtt^3*s^4*t^7 + 218760*ep^4*mtt^3*s^4*t^7 + 297930*ep^5*mtt^3*s^4*t^7 + 140580*ep^6*mtt^3*s^4*t^7 - 466*ep*mtt^2*mWW*s^4*t^7 - 2519*ep^2*mtt^2*mWW*s^4*t^7 + 17387*ep^3*mtt^2*mWW*s^4*t^7 + 101161*ep^4*mtt^2*mWW*s^4*t^7 + 164887*ep^5*mtt^2*mWW*s^4*t^7 + 87638*ep^6*mtt^2*mWW*s^4*t^7 + 8*mtt*mWW^2*s^4*t^7 + 3632*ep*mtt*mWW^2*s^4*t^7 + 7491*ep^2*mtt*mWW^2*s^4*t^7 - 65303*ep^3*mtt*mWW^2*s^4*t^7 - 286865*ep^4*mtt*mWW^2*s^4*t^7 - 408325*ep^5*mtt*mWW^2*s^4*t^7 - 197918*ep^6*mtt*mWW^2*s^4*t^7 - 8*mWW^3*s^4*t^7 - 450*ep*mWW^3*s^4*t^7 + 320*ep^2*mWW^3*s^4*t^7 + 5978*ep^3*mWW^3*s^4*t^7 + 9832*ep^4*mWW^3*s^4*t^7 + 3060*ep^5*mWW^3*s^4*t^7 - 2292*ep^6*mWW^3*s^4*t^7 + 912*ep*mtt^2*s^5*t^7 + 1332*ep^2*mtt^2*s^5*t^7 - 19158*ep^3*mtt^2*s^5*t^7 - 75348*ep^4*mtt^2*s^5*t^7 - 101886*ep^5*mtt^2*s^5*t^7 - 47772*ep^6*mtt^2*s^5*t^7 + 368*ep*mtt*mWW*s^5*t^7 + 992*ep^2*mtt*mWW*s^5*t^7 - 8500*ep^3*mtt*mWW*s^5*t^7 - 40748*ep^4*mtt*mWW*s^5*t^7 - 60976*ep^5*mtt*mWW*s^5*t^7 - 30696*ep^6*mtt*mWW*s^5*t^7 - 400*ep*mWW^2*s^5*t^7 - 588*ep^2*mWW^2*s^5*t^7 + 7642*ep^3*mWW^2*s^5*t^7 + 29664*ep^4*mWW^2*s^5*t^7 + 39558*ep^5*mWW^2*s^5*t^7 + 18324*ep^6*mWW^2*s^5*t^7 - 128*ep*mtt*s^6*t^7 - 176*ep^2*mtt*s^6*t^7 + 2720*ep^3*mtt*s^6*t^7 + 10532*ep^4*mtt*s^6*t^7 + 14100*ep^5*mtt*s^6*t^7 + 6552*ep^6*mtt*s^6*t^7 - 64*ep*mWW*s^6*t^7 - 112*ep^2*mWW*s^6*t^7 + 1264*ep^3*mWW*s^6*t^7 + 5188*ep^4*mWW*s^6*t^7 + 7140*ep^5*mWW*s^6*t^7 + 3384*ep^6*mWW*s^6*t^7 + 288*ep*mtt^6*t^8 + 556*ep^2*mtt^6*t^8 - 5534*ep^3*mtt^6*t^8 - 23536*ep^4*mtt^6*t^8 - 33082*ep^5*mtt^6*t^8 - 15972*ep^6*mtt^6*t^8 - 928*ep*mtt^5*mWW*t^8 - 1875*ep^2*mtt^5*mWW*t^8 + 13771*ep^3*mtt^5*mWW*t^8 + 58297*ep^4*mtt^5*mWW*t^8 + 80085*ep^5*mtt^5*mWW*t^8 + 37874*ep^6*mtt^5*mWW*t^8 + 108*ep*mtt^4*mWW^2*t^8 - 699*ep^2*mtt^4*mWW^2*t^8 + 4959*ep^3*mtt^4*mWW^2*t^8 + 37321*ep^4*mtt^4*mWW^2*t^8 + 66333*ep^5*mtt^4*mWW^2*t^8 + 36674*ep^6*mtt^4*mWW^2*t^8 + 2212*ep*mtt^3*mWW^3*t^8 + 8383*ep^2*mtt^3*mWW^3*t^8 - 27279*ep^3*mtt^3*mWW^3*t^8 - 174349*ep^4*mtt^3*mWW^3*t^8 - 279517*ep^5*mtt^3*mWW^3*t^8 - 144834*ep^6*mtt^3*mWW^3*t^8 - 2324*ep*mtt^2*mWW^4*t^8 - 8785*ep^2*mtt^2*mWW^4*t^8 + 11959*ep^3*mtt^2*mWW^4*t^8 + 112695*ep^4*mtt^2*mWW^4*t^8 + 191869*ep^5*mtt^2*mWW^4*t^8 + 101602*ep^6*mtt^2*mWW^4*t^8 + 492*ep*mtt*mWW^5*t^8 + 1256*ep^2*mtt*mWW^5*t^8 + 2432*ep^3*mtt*mWW^5*t^8 - 1896*ep^4*mtt*mWW^5*t^8 - 12452*ep^5*mtt*mWW^5*t^8 - 8936*ep^6*mtt*mWW^5*t^8 + 152*ep*mWW^6*t^8 + 1164*ep^2*mWW^6*t^8 - 308*ep^3*mWW^6*t^8 - 8532*ep^4*mWW^6*t^8 - 13236*ep^5*mWW^6*t^8 - 6408*ep^6*mWW^6*t^8 - 1344*ep*mtt^5*s*t^8 - 2560*ep^2*mtt^5*s*t^8 + 25928*ep^3*mtt^5*s*t^8 + 109708*ep^4*mtt^5*s*t^8 + 153748*ep^5*mtt^5*s*t^8 + 74040*ep^6*mtt^5*s*t^8 + 3352*ep*mtt^4*mWW*s*t^8 + 6513*ep^2*mtt^4*mWW*s*t^8 - 50219*ep^3*mtt^4*mWW*s*t^8 - 208767*ep^4*mtt^4*mWW*s*t^8 - 284021*ep^5*mtt^4*mWW*s*t^8 - 133290*ep^6*mtt^4*mWW*s*t^8 + 356*ep*mtt^3*mWW^2*s*t^8 + 4069*ep^2*mtt^3*mWW^2*s*t^8 - 22905*ep^3*mtt^3*mWW^2*s*t^8 - 153835*ep^4*mtt^3*mWW^2*s*t^8 - 261047*ep^5*mtt^3*mWW^2*s*t^8 - 140766*ep^6*mtt^3*mWW^2*s*t^8 - 5604*ep*mtt^2*mWW^3*s*t^8 - 19927*ep^2*mtt^2*mWW^3*s*t^8 + 69845*ep^3*mtt^2*mWW^3*s*t^8 + 424841*ep^4*mtt^2*mWW^3*s*t^8 + 670735*ep^5*mtt^2*mWW^3*s*t^8 + 344510*ep^6*mtt^2*mWW^3*s*t^8 + 3452*ep*mtt*mWW^4*s*t^8 + 11867*ep^2*mtt*mWW^4*s*t^8 - 20443*ep^3*mtt*mWW^4*s*t^8 - 162937*ep^4*mtt*mWW^4*s*t^8 - 269281*ep^5*mtt*mWW^4*s*t^8 - 140386*ep^6*mtt*mWW^4*s*t^8 - 212*ep*mWW^5*s*t^8 + 38*ep^2*mWW^5*s*t^8 - 2206*ep^3*mWW^5*s*t^8 - 9010*ep^4*mWW^5*s*t^8 - 10134*ep^5*mWW^5*s*t^8 - 4108*ep^6*mWW^5*s*t^8 + 2496*ep*mtt^4*s^2*t^8 + 4680*ep^2*mtt^4*s^2*t^8 - 48372*ep^3*mtt^4*s^2*t^8 - 203472*ep^4*mtt^4*s^2*t^8 - 284172*ep^5*mtt^4*s^2*t^8 - 136440*ep^6*mtt^4*s^2*t^8 - 4488*ep*mtt^3*mWW*s^2*t^8 - 8241*ep^2*mtt^3*mWW*s^2*t^8 + 68223*ep^3*mtt^3*mWW*s^2*t^8 + 276675*ep^4*mtt^3*mWW*s^2*t^8 + 371373*ep^5*mtt^3*mWW*s^2*t^8 + 172410*ep^6*mtt^3*mWW*s^2*t^8 - 1332*ep*mtt^2*mWW^2*s^2*t^8 - 6917*ep^2*mtt^2*mWW^2*s^2*t^8 + 35917*ep^3*mtt^2*mWW^2*s^2*t^8 + 221027*ep^4*mtt^2*mWW^2*s^2*t^8 + 361139*ep^5*mtt^2*mWW^2*s^2*t^8 + 190614*ep^6*mtt^2*mWW^2*s^2*t^8 + 4500*ep*mtt*mWW^3*s^2*t^8 + 14690*ep^2*mtt*mWW^3*s^2*t^8 - 57990*ep^3*mtt*mWW^3*s^2*t^8 - 329438*ep^4*mtt*mWW^3*s^2*t^8 - 508950*ep^5*mtt*mWW^3*s^2*t^8 - 258228*ep^6*mtt*mWW^3*s^2*t^8 - 1176*ep*mWW^4*s^2*t^8 - 3444*ep^2*mWW^4*s^2*t^8 + 8350*ep^3*mWW^4*s^2*t^8 + 52992*ep^4*mWW^4*s^2*t^8 + 82970*ep^5*mWW^4*s^2*t^8 + 41964*ep^6*mWW^4*s^2*t^8 - 2304*ep*mtt^3*s^3*t^8 - 4240*ep^2*mtt^3*s^3*t^8 + 44888*ep^3*mtt^3*s^3*t^8 + 187528*ep^4*mtt^3*s^3*t^8 + 260848*ep^5*mtt^3*s^3*t^8 + 124800*ep^6*mtt^3*s^3*t^8 + 2632*ep*mtt^2*mWW*s^3*t^8 + 4395*ep^2*mtt^2*mWW*s^3*t^8 - 41065*ep^3*mtt^2*mWW*s^3*t^8 - 160393*ep^4*mtt^2*mWW*s^3*t^8 - 210843*ep^5*mtt^2*mWW*s^3*t^8 - 96230*ep^6*mtt^2*mWW*s^3*t^8 + 1164*ep*mtt*mWW^2*s^3*t^8 + 4423*ep^2*mtt*mWW^2*s^3*t^8 - 22955*ep^3*mtt*mWW^2*s^3*t^8 - 129833*ep^4*mtt*mWW^2*s^3*t^8 - 204469*ep^5*mtt*mWW^2*s^3*t^8 - 105626*ep^6*mtt*mWW^2*s^3*t^8 - 1108*ep*mWW^3*s^3*t^8 - 3146*ep^2*mWW^3*s^3*t^8 + 15424*ep^3*mWW^3*s^3*t^8 + 78946*ep^4*mWW^3*s^3*t^8 + 117732*ep^5*mWW^3*s^3*t^8 + 58552*ep^6*mWW^3*s^3*t^8 + 1056*ep*mtt^2*s^4*t^8 + 1900*ep^2*mtt^2*s^4*t^8 - 20702*ep^3*mtt^2*s^4*t^8 - 85792*ep^4*mtt^2*s^4*t^8 - 118762*ep^5*mtt^2*s^4*t^8 - 56580*ep^6*mtt^2*s^4*t^8 - 568*ep*mtt*mWW*s^4*t^8 - 744*ep^2*mtt*mWW*s^4*t^8 + 9482*ep^3*mtt*mWW*s^4*t^8 + 34344*ep^4*mtt*mWW*s^4*t^8 + 43226*ep^5*mtt*mWW*s^4*t^8 + 19020*ep^6*mtt*mWW*s^4*t^8 - 296*ep*mWW^2*s^4*t^8 - 876*ep^2*mWW^2*s^4*t^8 + 4984*ep^3*mWW^2*s^4*t^8 + 25320*ep^4*mWW^2*s^4*t^8 + 38044*ep^5*mWW^2*s^4*t^8 + 19104*ep^6*mWW^2*s^4*t^8 - 192*ep*mtt*s^5*t^8 - 336*ep^2*mtt*s^5*t^8 + 3792*ep^3*mtt*s^5*t^8 + 15564*ep^4*mtt*s^5*t^8 + 21420*ep^5*mtt*s^5*t^8 + 10152*ep^6*mtt*s^5*t^8 - 48*ep^2*mWW*s^5*t^8 - 192*ep^3*mWW*s^5*t^8 - 156*ep^4*mWW*s^5*t^8 + 180*ep^5*mWW*s^5*t^8 + 216*ep^6*mWW*s^5*t^8 - 152*ep*mtt^5*t^9 - 336*ep^2*mtt^5*t^9 + 2734*ep^3*mtt^5*t^9 + 12180*ep^4*mtt^5*t^9 + 17410*ep^5*mtt^5*t^9 + 8484*ep^6*mtt^5*t^9 + 656*ep*mtt^4*mWW*t^9 + 1636*ep^2*mtt^4*mWW*t^9 - 9566*ep^3*mtt^4*mWW*t^9 - 44908*ep^4*mtt^4*mWW*t^9 - 64686*ep^5*mtt^4*mWW*t^9 - 31572*ep^6*mtt^4*mWW*t^9 - 848*ep*mtt^3*mWW^2*t^9 - 2292*ep^2*mtt^3*mWW^2*t^9 + 8110*ep^3*mtt^3*mWW^2*t^9 + 41208*ep^4*mtt^3*mWW^2*t^9 + 59266*ep^5*mtt^3*mWW^2*t^9 + 28716*ep^6*mtt^3*mWW^2*t^9 + 128*ep*mtt^2*mWW^3*t^9 - 92*ep^2*mtt^2*mWW^3*t^9 + 1702*ep^3*mtt^2*mWW^3*t^9 + 12476*ep^4*mtt^2*mWW^3*t^9 + 21822*ep^5*mtt^2*mWW^3*t^9 + 11844*ep^6*mtt^2*mWW^3*t^9 + 424*ep*mtt*mWW^4*t^9 + 2196*ep^2*mtt*mWW^4*t^9 - 3140*ep^3*mtt*mWW^4*t^9 - 29844*ep^4*mtt*mWW^4*t^9 - 49748*ep^5*mtt*mWW^4*t^9 - 25968*ep^6*mtt*mWW^4*t^9 - 208*ep*mWW^5*t^9 - 1112*ep^2*mWW^5*t^9 + 160*ep^3*mWW^5*t^9 + 8888*ep^4*mWW^5*t^9 + 15936*ep^5*mWW^5*t^9 + 8496*ep^6*mWW^5*t^9 + 584*ep*mtt^4*s*t^9 + 1280*ep^2*mtt^4*s*t^9 - 10538*ep^3*mtt^4*s*t^9 - 46760*ep^4*mtt^4*s*t^9 - 66690*ep^5*mtt^4*s*t^9 - 32436*ep^6*mtt^4*s*t^9 - 1936*ep*mtt^3*mWW*s*t^9 - 4716*ep^2*mtt^3*mWW*s*t^9 + 28738*ep^3*mtt^3*mWW*s*t^9 + 133116*ep^4*mtt^3*mWW*s*t^9 + 190698*ep^5*mtt^3*mWW*s*t^9 + 92700*ep^6*mtt^3*mWW*s*t^9 + 1728*ep*mtt^2*mWW^2*s*t^9 + 4348*ep^2*mtt^2*mWW^2*s*t^9 - 17614*ep^3*mtt^2*mWW^2*s*t^9 - 84208*ep^4*mtt^2*mWW^2*s*t^9 - 118394*ep^5*mtt^2*mWW^2*s*t^9 - 56460*ep^6*mtt^2*mWW^2*s*t^9 + 16*ep*mtt*mWW^3*s*t^9 + 972*ep^2*mtt*mWW^3*s*t^9 - 3850*ep^3*mtt*mWW^3*s*t^9 - 29688*ep^4*mtt*mWW^3*s*t^9 - 50934*ep^5*mtt*mWW^3*s*t^9 - 27396*ep^6*mtt*mWW^3*s*t^9 - 392*ep*mWW^4*s*t^9 - 1884*ep^2*mWW^4*s*t^9 + 3264*ep^3*mWW^4*s*t^9 + 27540*ep^4*mWW^4*s*t^9 + 45320*ep^5*mWW^4*s*t^9 + 23592*ep^6*mWW^4*s*t^9 - 840*ep*mtt^3*s^2*t^9 - 1824*ep^2*mtt^3*s^2*t^9 + 15210*ep^3*mtt^3*s^2*t^9 + 67200*ep^4*mtt^3*s^2*t^9 + 95610*ep^5*mtt^3*s^2*t^9 + 46404*ep^6*mtt^3*s^2*t^9 + 1968*ep*mtt^2*mWW*s^2*t^9 + 4636*ep^2*mtt^2*mWW*s^2*t^9 - 30042*ep^3*mtt^2*mWW*s^2*t^9 - 136696*ep^4*mtt^2*mWW*s^2*t^9 - 194478*ep^5*mtt^2*mWW*s^2*t^9 - 94068*ep^6*mtt^2*mWW*s^2*t^9 - 1032*ep*mtt*mWW^2*s^2*t^9 - 2284*ep^2*mtt*mWW^2*s^2*t^9 + 11784*ep^3*mtt*mWW^2*s^2*t^9 + 51460*ep^4*mtt*mWW^2*s^2*t^9 + 69840*ep^5*mtt*mWW^2*s^2*t^9 + 32472*ep^6*mtt*mWW^2*s^2*t^9 - 96*ep*mWW^3*s^2*t^9 - 656*ep^2*mWW^3*s^2*t^9 + 2088*ep^3*mWW^3*s^2*t^9 + 15380*ep^4*mWW^3*s^2*t^9 + 25812*ep^5*mWW^3*s^2*t^9 + 13752*ep^6*mWW^3*s^2*t^9 + 536*ep*mtt^2*s^3*t^9 + 1152*ep^2*mtt^2*s^3*t^9 - 9742*ep^3*mtt^2*s^3*t^9 - 42840*ep^4*mtt^2*s^3*t^9 - 60790*ep^5*mtt^2*s^3*t^9 - 29436*ep^6*mtt^2*s^3*t^9 - 752*ep*mtt*mWW*s^3*t^9 - 1668*ep^2*mtt*mWW*s^3*t^9 + 12134*ep^3*mtt*mWW*s^3*t^9 + 53676*ep^4*mtt*mWW*s^3*t^9 + 75606*ep^5*mtt*mWW*s^3*t^9 + 36324*ep^6*mtt*mWW*s^3*t^9 + 152*ep*mWW^2*s^3*t^9 + 228*ep^2*mWW^2*s^3*t^9 - 2280*ep^3*mWW^2*s^3*t^9 - 8460*ep^4*mWW^2*s^3*t^9 - 10712*ep^5*mWW^2*s^3*t^9 - 4728*ep^6*mWW^2*s^3*t^9 - 128*ep*mtt*s^4*t^9 - 272*ep^2*mtt*s^4*t^9 + 2336*ep^3*mtt*s^4*t^9 + 10220*ep^4*mtt*s^4*t^9 + 14460*ep^5*mtt*s^4*t^9 + 6984*ep^6*mtt*s^4*t^9 + 64*ep*mWW*s^4*t^9 + 112*ep^2*mWW*s^4*t^9 - 1264*ep^3*mWW*s^4*t^9 - 5188*ep^4*mWW*s^4*t^9 - 7140*ep^5*mWW*s^4*t^9 - 3384*ep^6*mWW*s^4*t^9 + 32*ep*mtt^4*t^10 + 80*ep^2*mtt^4*t^10 - 536*ep^3*mtt^4*t^10 - 2516*ep^4*mtt^4*t^10 - 3660*ep^5*mtt^4*t^10 - 1800*ep^6*mtt^4*t^10 - 160*ep*mtt^3*mWW*t^10 - 464*ep^2*mtt^3*mWW*t^10 + 2200*ep^3*mtt^3*mWW*t^10 + 11252*ep^4*mtt^3*mWW*t^10 + 16692*ep^5*mtt^3*mWW*t^10 + 8280*ep^6*mtt^3*mWW*t^10 + 288*ep*mtt^2*mWW^2*t^10 + 976*ep^2*mtt^2*mWW^2*t^10 - 2904*ep^3*mtt^2*mWW^2*t^10 - 17332*ep^4*mtt^2*mWW^2*t^10 - 26508*ep^5*mtt^2*mWW^2*t^10 - 13320*ep^6*mtt^2*mWW^2*t^10 - 224*ep*mtt*mWW^3*t^10 - 880*ep^2*mtt*mWW^3*t^10 + 1352*ep^3*mtt*mWW^3*t^10 + 10972*ep^4*mtt*mWW^3*t^10 + 17580*ep^5*mtt*mWW^3*t^10 + 9000*ep^6*mtt*mWW^3*t^10 + 64*ep*mWW^4*t^10 + 288*ep^2*mWW^4*t^10 - 112*ep^3*mWW^4*t^10 - 2376*ep^4*mWW^4*t^10 - 4104*ep^5*mWW^4*t^10 - 2160*ep^6*mWW^4*t^10 - 96*ep*mtt^3*s*t^10 - 240*ep^2*mtt^3*s*t^10 + 1608*ep^3*mtt^3*s*t^10 + 7548*ep^4*mtt^3*s*t^10 + 10980*ep^5*mtt^3*s*t^10 + 5400*ep^6*mtt^3*s*t^10 + 352*ep*mtt^2*mWW*s*t^10 + 1008*ep^2*mtt^2*mWW*s*t^10 - 4936*ep^3*mtt^2*mWW*s*t^10 - 25020*ep^4*mtt^2*mWW*s*t^10 - 37044*ep^5*mtt^2*mWW*s*t^10 - 18360*ep^6*mtt^2*mWW*s*t^10 - 416*ep*mtt*mWW^2*s*t^10 - 1360*ep^2*mtt*mWW^2*s*t^10 + 4568*ep^3*mtt*mWW^2*s*t^10 + 26068*ep^4*mtt*mWW^2*s*t^10 + 39540*ep^5*mtt*mWW^2*s*t^10 + 19800*ep^6*mtt*mWW^2*s*t^10 + 160*ep*mWW^3*s*t^10 + 592*ep^2*mWW^3*s*t^10 - 1240*ep^3*mWW^3*s*t^10 - 8596*ep^4*mWW^3*s*t^10 - 13476*ep^5*mWW^3*s*t^10 - 6840*ep^6*mWW^3*s*t^10 + 96*ep*mtt^2*s^2*t^10 + 240*ep^2*mtt^2*s^2*t^10 - 1608*ep^3*mtt^2*s^2*t^10 - 7548*ep^4*mtt^2*s^2*t^10 - 10980*ep^5*mtt^2*s^2*t^10 - 5400*ep^6*mtt^2*s^2*t^10 - 224*ep*mtt*mWW*s^2*t^10 - 624*ep^2*mtt*mWW*s^2*t^10 + 3272*ep^3*mtt*mWW*s^2*t^10 + 16284*ep^4*mtt*mWW*s^2*t^10 + 24012*ep^5*mtt*mWW*s^2*t^10 + 11880*ep^6*mtt*mWW*s^2*t^10 + 128*ep*mWW^2*s^2*t^10 + 384*ep^2*mWW^2*s^2*t^10 - 1664*ep^3*mWW^2*s^2*t^10 - 8736*ep^4*mWW^2*s^2*t^10 - 13032*ep^5*mWW^2*s^2*t^10 - 6480*ep^6*mWW^2*s^2*t^10 - 32*ep*mtt*s^3*t^10 - 80*ep^2*mtt*s^3*t^10 + 536*ep^3*mtt*s^3*t^10 + 2516*ep^4*mtt*s^3*t^10 + 3660*ep^5*mtt*s^3*t^10 + 1800*ep^6*mtt*s^3*t^10 + 32*ep*mWW*s^3*t^10 + 80*ep^2*mWW*s^3*t^10 - 536*ep^3*mWW*s^3*t^10 - 2516*ep^4*mWW*s^3*t^10 - 3660*ep^5*mWW*s^3*t^10 - 1800*ep^6*mWW*s^3*t^10))/(4*ep^3*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^2*(mtt - s)^2*s*(-mtt + mWW + s)^2*(mWW - t)^3*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {-((1 + ep)*s^3*(mWW - t)^2*(-mtt + s + 2*t))/(2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2), ((1 + ep)*s^3*(-mtt + mWW + s + t)^2*(-mtt + s + 2*t))/(2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2), (s^2*(-mtt + 2*mWW + s)*(mtt^2 + ep*mtt^2 - 2*mtt*s - 2*ep*mtt*s + s^2 + ep*s^2 - 6*mtt*t - 12*ep*mtt*t + 6*s*t + 12*ep*s*t + 6*t^2 + 12*ep*t^2))/(2*(1 + 4*ep)*(-mtt + s)^2), -((1 + ep)*s^2*(mtt - t)*(-mtt + s + 2*t)*(3*mtt^2 + 5*ep*mtt^2 - 7*mtt*mWW - 11*ep*mtt*mWW + 4*mWW^2 + 6*ep*mWW^2 - 7*mtt*s - 11*ep*mtt*s + 7*mWW*s + 11*ep*mWW*s + 4*s^2 + 6*ep*s^2 - 6*mtt*t - 10*ep*mtt*t + 6*mWW*t + 10*ep*mWW*t + 8*s*t + 12*ep*s*t + 4*t^2 + 6*ep*t^2))/(2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (s*(2*mtt^3*mWW*s + 2*ep*mtt^3*mWW*s - mtt^2*mWW^2*s - ep*mtt^2*mWW^2*s + mtt^3*s^2 + ep*mtt^3*s^2 - 4*mtt^2*mWW*s^2 - 4*ep*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 + ep*mtt*mWW^2*s^2 - 2*mtt^2*s^3 - 2*ep*mtt^2*s^3 + 2*mtt*mWW*s^3 + 2*ep*mtt*mWW*s^3 + mtt*s^4 + ep*mtt*s^4 + 3*mtt^4*t + 5*ep*mtt^4*t - 2*mtt^3*mWW*t - 4*ep*mtt^3*mWW*t - mtt^2*mWW^2*t - ep*mtt^2*mWW^2*t - mtt^3*s*t - ep*mtt^3*s*t - 6*mtt^2*mWW*s*t - 6*ep*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t + 2*ep*mtt*mWW^2*s*t - 5*mtt^2*s^2*t - 7*ep*mtt^2*s^2*t + 8*mtt*mWW*s^2*t + 10*ep*mtt*mWW*s^2*t + mWW^2*s^2*t + ep*mWW^2*s^2*t + 3*mtt*s^3*t + 3*ep*mtt*s^3*t - 7*mtt^3*t^2 - 11*ep*mtt^3*t^2 + 6*mtt^2*mWW*t^2 + 10*ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 + ep*mtt*mWW^2*t^2 - 2*ep*mtt^2*s*t^2 + 6*mtt*mWW*s*t^2 + 8*ep*mtt*mWW*s*t^2 + mWW^2*s*t^2 + ep*mWW^2*s*t^2 + 5*mtt*s^2*t^2 + 7*ep*mtt*s^2*t^2 - 4*mWW*s^2*t^2 - 6*ep*mWW*s^2*t^2 + 4*mtt^2*t^3 + 6*ep*mtt^2*t^3 - 4*mtt*mWW*t^3 - 6*ep*mtt*mWW*t^3 + 2*mtt*s*t^3 + 4*ep*mtt*s*t^3 - 4*mWW*s*t^3 - 6*ep*mWW*s*t^3))/((mtt - mWW)*(-mtt + s)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(s^2*(mtt^2 + ep*mtt^2 - 2*mtt*s - 2*ep*mtt*s + s^2 + ep*s^2 + 4*ep*mtt*t - 4*ep*s*t - 4*ep*t^2))/(2*(1 + 2*ep)*(-mtt + s)^2), (s*t*(-mtt + s + t)*(mtt^2*mWW + 4*ep*mtt^2*mWW + 3*ep^2*mtt^2*mWW - 2*mtt*mWW^2 - 12*ep*mtt*mWW^2 - 14*ep^2*mtt*mWW^2 - 2*mtt*mWW*s - 8*ep*mtt*mWW*s - 6*ep^2*mtt*mWW*s + 2*mWW^2*s + 12*ep*mWW^2*s + 14*ep^2*mWW^2*s + mWW*s^2 + 4*ep*mWW*s^2 + 3*ep^2*mWW*s^2 + 4*mtt*mWW*t + 20*ep*mtt*mWW*t + 24*ep^2*mtt*mWW*t + 8*mWW^2*t + 36*ep*mWW^2*t + 36*ep^2*mWW^2*t - 4*mWW*s*t - 20*ep*mWW*s*t - 24*ep^2*mWW*s*t - 4*mtt*t^2 - 18*ep*mtt*t^2 - 18*ep^2*mtt*t^2 - 12*mWW*t^2 - 56*ep*mWW*t^2 - 60*ep^2*mWW*t^2 + 4*s*t^2 + 18*ep*s*t^2 + 18*ep^2*s*t^2 + 8*t^3 + 36*ep*t^3 + 36*ep^2*t^3))/(2*(1 + ep)*(1 + 2*ep)*mWW^2*(-mtt + s)^2), (s*(-mtt + s + 2*t)*(6*mtt^3*mWW*s + 31*ep*mtt^3*mWW*s + 50*ep^2*mtt^3*mWW*s + 25*ep^3*mtt^3*mWW*s - 22*mtt^2*mWW^2*s - 133*ep*mtt^2*mWW^2*s - 254*ep^2*mtt^2*mWW^2*s - 155*ep^3*mtt^2*mWW^2*s + 12*mtt*mWW^3*s + 86*ep*mtt*mWW^3*s + 184*ep^2*mtt*mWW^3*s + 122*ep^3*mtt*mWW^3*s - 12*mtt^2*mWW*s^2 - 62*ep*mtt^2*mWW*s^2 - 100*ep^2*mtt^2*mWW*s^2 - 50*ep^3*mtt^2*mWW*s^2 + 18*mtt*mWW^2*s^2 + 99*ep*mtt*mWW^2*s^2 + 168*ep^2*mtt*mWW^2*s^2 + 87*ep^3*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 21*ep*mWW^3*s^2 - 48*ep^2*mWW^3*s^2 - 29*ep^3*mWW^3*s^2 + 6*mtt*mWW*s^3 + 31*ep*mtt*mWW*s^3 + 50*ep^2*mtt*mWW*s^3 + 25*ep^3*mtt*mWW*s^3 - 2*mWW^2*s^3 - 15*ep*mWW^2*s^3 - 30*ep^2*mWW^2*s^3 - 17*ep^3*mWW^2*s^3 - 6*mtt^4*t - 40*ep*mtt^4*t - 74*ep^2*mtt^4*t - 40*ep^3*mtt^4*t + 28*mtt^3*mWW*t + 215*ep*mtt^3*mWW*t + 460*ep^2*mtt^3*mWW*t + 297*ep^3*mtt^3*mWW*t - 34*mtt^2*mWW^2*t - 261*ep*mtt^2*mWW^2*t - 570*ep^2*mtt^2*mWW^2*t - 379*ep^3*mtt^2*mWW^2*t + 12*mtt*mWW^3*t + 86*ep*mtt*mWW^3*t + 184*ep^2*mtt*mWW^3*t + 122*ep^3*mtt*mWW^3*t + 12*mtt^3*s*t + 89*ep*mtt^3*s*t + 172*ep^2*mtt^3*s*t + 95*ep^3*mtt^3*s*t - 38*mtt^2*mWW*s*t - 267*ep*mtt^2*mWW*s*t - 510*ep^2*mtt^2*mWW*s*t - 281*ep^3*mtt^2*mWW*s*t + 58*mtt*mWW^2*s*t + 370*ep*mtt*mWW^2*s*t + 698*ep^2*mtt*mWW^2*s*t + 398*ep^3*mtt*mWW^2*s*t - 16*mWW^3*s*t - 128*ep*mWW^3*s*t - 280*ep^2*mWW^3*s*t - 180*ep^3*mWW^3*s*t - 6*mtt^2*s^2*t - 58*ep*mtt^2*s^2*t - 122*ep^2*mtt^2*s^2*t - 70*ep^3*mtt^2*s^2*t + 26*mtt*mWW*s^2*t + 175*ep*mtt*mWW*s^2*t + 326*ep^2*mtt*mWW*s^2*t + 177*ep^3*mtt*mWW*s^2*t - 20*mWW^2*s^2*t - 117*ep*mWW^2*s^2*t - 204*ep^2*mWW^2*s^2*t - 107*ep^3*mWW^2*s^2*t + 9*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t + 15*ep^3*mtt*s^3*t - 4*mWW*s^3*t - 25*ep*mWW*s^3*t - 44*ep^2*mWW*s^3*t - 23*ep^3*mWW*s^3*t + 8*mtt^3*t^2 + 25*ep*mtt^3*t^2 - 16*ep^2*mtt^3*t^2 - 57*ep^3*mtt^3*t^2 - 46*mtt^2*mWW*t^2 - 317*ep*mtt^2*mWW*t^2 - 598*ep^2*mtt^2*mWW*t^2 - 327*ep^3*mtt^2*mWW*t^2 + 52*mtt*mWW^2*t^2 + 399*ep*mtt*mWW^2*t^2 + 846*ep^2*mtt*mWW^2*t^2 + 535*ep^3*mtt*mWW^2*t^2 - 14*mWW^3*t^2 - 107*ep*mWW^3*t^2 - 232*ep^2*mWW^3*t^2 - 151*ep^3*mWW^3*t^2 - 18*mtt^2*s*t^2 - 120*ep*mtt^2*s*t^2 - 198*ep^2*mtt^2*s*t^2 - 84*ep^3*mtt^2*s*t^2 + 34*mtt*mWW*s*t^2 + 248*ep*mtt*mWW*s*t^2 + 454*ep^2*mtt*mWW*s*t^2 + 228*ep^3*mtt*mWW*s*t^2 - 32*mWW^2*s*t^2 - 192*ep*mWW^2*s*t^2 - 336*ep^2*mWW^2*s*t^2 - 176*ep^3*mWW^2*s*t^2 + 4*mtt*s^2*t^2 + 46*ep*mtt*s^2*t^2 + 98*ep^2*mtt*s^2*t^2 + 56*ep^3*mtt*s^2*t^2 - 8*mWW*s^2*t^2 - 62*ep*mWW*s^2*t^2 - 118*ep^2*mWW*s^2*t^2 - 64*ep^3*mWW*s^2*t^2 + 2*mtt^2*t^3 + 58*ep*mtt^2*t^3 + 206*ep^2*mtt^2*t^3 + 186*ep^3*mtt^2*t^3 + 12*mtt*mWW*t^3 + 32*ep*mtt*mWW*t^3 - 44*ep^2*mtt*mWW*t^3 - 100*ep^3*mtt*mWW*t^3 - 14*mWW^2*t^3 - 90*ep*mWW^2*t^3 - 162*ep^2*mWW^2*t^3 - 86*ep^3*mWW^2*t^3 + 4*mtt*s*t^3 + 16*ep*mtt*s*t^3 - 4*ep^2*mtt*s*t^3 - 28*ep^3*mtt*s*t^3 + 24*ep^2*mWW*s*t^3 + 36*ep^3*mWW*s*t^3 - 4*mtt*t^4 - 37*ep*mtt*t^4 - 98*ep^2*mtt*t^4 - 77*ep^3*mtt*t^4 + 4*mWW*t^4 + 37*ep*mWW*t^4 + 98*ep^2*mWW*t^4 + 77*ep^3*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(-mtt + s)^2*(-mWW + t)*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), (-3*ep^2*(s + t)^2*(-mtt + s + 2*t)*(3*mtt^2 + 8*ep*mtt^2 + 5*ep^2*mtt^2 - 14*mtt*mWW - 44*ep*mtt*mWW - 34*ep^2*mtt*mWW - 6*mtt*s - 16*ep*mtt*s - 10*ep^2*mtt*s + 5*mWW*s + 14*ep*mWW*s + 9*ep^2*mWW*s + 3*s^2 + 8*ep*s^2 + 5*ep^2*s^2 + 2*mtt*t + 12*ep*mtt*t + 14*ep^2*mtt*t + 19*mWW*t + 58*ep*mWW*t + 43*ep^2*mWW*t + 7*s*t + 18*ep*s*t + 11*ep^2*s*t - 7*t^2 - 26*ep*t^2 - 23*ep^2*t^2))/(2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^2*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (s*t*(-mtt + s + 2*t)*(-2*mtt^3*mWW - 7*ep*mtt^3*mWW - 5*ep^2*mtt^3*mWW + 12*mtt^2*mWW^2 + 55*ep*mtt^2*mWW^2 + 55*ep^2*mtt^2*mWW^2 - 12*mtt*mWW^3 - 58*ep*mtt*mWW^3 - 58*ep^2*mtt*mWW^3 + 6*mtt^2*mWW*s + 21*ep*mtt^2*mWW*s + 15*ep^2*mtt^2*mWW*s - 24*mtt*mWW^2*s - 110*ep*mtt*mWW^2*s - 110*ep^2*mtt*mWW^2*s + 12*mWW^3*s + 58*ep*mWW^3*s + 58*ep^2*mWW^3*s - 6*mtt*mWW*s^2 - 21*ep*mtt*mWW*s^2 - 15*ep^2*mtt*mWW*s^2 + 12*mWW^2*s^2 + 55*ep*mWW^2*s^2 + 55*ep^2*mWW^2*s^2 + 2*mWW*s^3 + 7*ep*mWW*s^3 + 5*ep^2*mWW*s^3 - 8*mtt^2*mWW*t - 36*ep*mtt^2*mWW*t - 40*ep^2*mtt^2*mWW*t - 4*mtt*mWW^2*t - 14*ep*mtt*mWW^2*t - 10*ep^2*mtt*mWW^2*t + 10*mWW^3*t + 39*ep*mWW^3*t + 29*ep^2*mWW^3*t + 16*mtt*mWW*s*t + 72*ep*mtt*mWW*s*t + 80*ep^2*mtt*mWW*s*t + 4*mWW^2*s*t + 14*ep*mWW^2*s*t + 10*ep^2*mWW^2*s*t - 8*mWW*s^2*t - 36*ep*mWW*s^2*t - 40*ep^2*mWW*s^2*t + 8*mtt^2*t^2 + 32*ep*mtt^2*t^2 + 30*ep^2*mtt^2*t^2 + 10*mtt*mWW*t^2 + 38*ep*mtt*mWW*t^2 + 40*ep^2*mtt*mWW*t^2 - 6*mWW^2*t^2 - 28*ep*mWW^2*t^2 - 28*ep^2*mWW^2*t^2 - 16*mtt*s*t^2 - 64*ep*mtt*s*t^2 - 60*ep^2*mtt*s*t^2 - 10*mWW*s*t^2 - 38*ep*mWW*s*t^2 - 40*ep^2*mWW*s*t^2 + 8*s^2*t^2 + 32*ep*s^2*t^2 + 30*ep^2*s^2*t^2 - 16*mtt*t^3 - 64*ep*mtt*t^3 - 60*ep^2*mtt*t^3 + 5*ep*mWW*t^3 + 5*ep^2*mWW*t^3 + 16*s*t^3 + 64*ep*s*t^3 + 60*ep^2*s*t^3 + 8*t^4 + 32*ep*t^4 + 30*ep^2*t^4))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^2*(-mtt + mWW + s + t)), (3*ep^2*t^2*(-mtt + s + 2*t)*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW^2 - 2*ep*mtt*mWW^2 - 2*mtt*mWW*s - 2*ep*mtt*mWW*s + 2*mWW^2*s + 2*ep*mWW^2*s + mWW*s^2 + ep*mWW*s^2 + 5*mtt*mWW*t + 9*ep*mtt*mWW*t - 3*mWW^2*t - 7*ep*mWW^2*t - 5*mWW*s*t - 9*ep*mWW*s*t - 4*mtt*t^2 - 6*ep*mtt*t^2 - 3*mWW*t^2 - 5*ep*mWW*t^2 + 4*s*t^2 + 6*ep*s*t^2 + 4*t^3 + 6*ep*t^3))/(2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^2*(-mtt + mWW + s + t)), (s*(-mtt + s + 2*t)*(3*mtt^3*mWW^3*s^2 + 20*ep*mtt^3*mWW^3*s^2 + 37*ep^2*mtt^3*mWW^3*s^2 + 20*ep^3*mtt^3*mWW^3*s^2 - 11*mtt^2*mWW^4*s^2 - 92*ep*mtt^2*mWW^4*s^2 - 205*ep^2*mtt^2*mWW^4*s^2 - 136*ep^3*mtt^2*mWW^4*s^2 + 6*mtt*mWW^5*s^2 + 64*ep*mtt*mWW^5*s^2 + 158*ep^2*mtt*mWW^5*s^2 + 112*ep^3*mtt*mWW^5*s^2 - 6*mtt^2*mWW^3*s^3 - 40*ep*mtt^2*mWW^3*s^3 - 74*ep^2*mtt^2*mWW^3*s^3 - 40*ep^3*mtt^2*mWW^3*s^3 + 9*mtt*mWW^4*s^3 + 66*ep*mtt*mWW^4*s^3 + 129*ep^2*mtt*mWW^4*s^3 + 72*ep^3*mtt*mWW^4*s^3 - mWW^5*s^3 - 18*ep*mWW^5*s^3 - 45*ep^2*mWW^5*s^3 - 28*ep^3*mWW^5*s^3 + 3*mtt*mWW^3*s^4 + 20*ep*mtt*mWW^3*s^4 + 37*ep^2*mtt*mWW^3*s^4 + 20*ep^3*mtt*mWW^3*s^4 - mWW^4*s^4 - 12*ep*mWW^4*s^4 - 27*ep^2*mWW^4*s^4 - 16*ep^3*mWW^4*s^4 + 6*mtt^4*mWW^2*s*t + 40*ep*mtt^4*mWW^2*s*t + 74*ep^2*mtt^4*mWW^2*s*t + 40*ep^3*mtt^4*mWW^2*s*t - 22*mtt^3*mWW^3*s*t - 172*ep*mtt^3*mWW^3*s*t - 378*ep^2*mtt^3*mWW^3*s*t - 252*ep^3*mtt^3*mWW^3*s*t + 6*mtt^2*mWW^4*s*t + 72*ep*mtt^2*mWW^4*s*t + 202*ep^2*mtt^2*mWW^4*s*t + 160*ep^3*mtt^2*mWW^4*s*t + 8*mtt*mWW^5*s*t + 52*ep*mtt*mWW^5*s*t + 92*ep^2*mtt*mWW^5*s*t + 48*ep^3*mtt*mWW^5*s*t - 12*mtt^3*mWW^2*s^2*t - 80*ep*mtt^3*mWW^2*s^2*t - 148*ep^2*mtt^3*mWW^2*s^2*t - 80*ep^3*mtt^3*mWW^2*s^2*t + 23*mtt^2*mWW^3*s^2*t + 222*ep*mtt^2*mWW^3*s^2*t + 547*ep^2*mtt^2*mWW^3*s^2*t + 396*ep^3*mtt^2*mWW^3*s^2*t + 13*mtt*mWW^4*s^2*t + 36*ep*mtt*mWW^4*s^2*t - 37*ep^2*mtt*mWW^4*s^2*t - 96*ep^3*mtt*mWW^4*s^2*t - 14*mWW^5*s^2*t - 138*ep*mWW^5*s^2*t - 312*ep^2*mWW^5*s^2*t - 200*ep^3*mWW^5*s^2*t + 6*mtt^2*mWW^2*s^3*t + 40*ep*mtt^2*mWW^2*s^3*t + 74*ep^2*mtt^2*mWW^2*s^3*t + 40*ep^3*mtt^2*mWW^2*s^3*t + 7*mtt*mWW^3*s^3*t + 34*ep*mtt*mWW^3*s^3*t + 47*ep^2*mtt*mWW^3*s^3*t + 20*ep^3*mtt*mWW^3*s^3*t - 11*mWW^4*s^3*t - 66*ep*mWW^4*s^3*t - 111*ep^2*mWW^4*s^3*t - 56*ep^3*mWW^4*s^3*t - 2*mWW^3*s^4*t - 8*ep*mWW^3*s^4*t - 10*ep^2*mWW^3*s^4*t - 4*ep^3*mWW^3*s^4*t + 3*mtt^5*mWW*t^2 + 20*ep*mtt^5*mWW*t^2 + 37*ep^2*mtt^5*mWW*t^2 + 20*ep^3*mtt^5*mWW*t^2 - 14*mtt^4*mWW^2*t^2 - 100*ep*mtt^4*mWW^2*t^2 - 210*ep^2*mtt^4*mWW^2*t^2 - 136*ep^3*mtt^4*mWW^2*t^2 + 7*mtt^3*mWW^3*t^2 + 54*ep*mtt^3*mWW^3*t^2 + 127*ep^2*mtt^3*mWW^3*t^2 + 92*ep^3*mtt^3*mWW^3*t^2 + 4*mtt^2*mWW^4*t^2 + 26*ep*mtt^2*mWW^4*t^2 + 46*ep^2*mtt^2*mWW^4*t^2 + 24*ep^3*mtt^2*mWW^4*t^2 - 9*mtt^4*mWW*s*t^2 - 60*ep*mtt^4*mWW*s*t^2 - 111*ep^2*mtt^4*mWW*s*t^2 - 60*ep^3*mtt^4*mWW*s*t^2 + 40*mtt^3*mWW^2*s*t^2 + 330*ep*mtt^3*mWW^2*s*t^2 + 778*ep^2*mtt^3*mWW^2*s*t^2 + 560*ep^3*mtt^3*mWW^2*s*t^2 + 27*mtt^2*mWW^3*s*t^2 + 174*ep*mtt^2*mWW^3*s*t^2 + 271*ep^2*mtt^2*mWW^3*s*t^2 + 100*ep^3*mtt^2*mWW^3*s*t^2 - 42*mtt*mWW^4*s*t^2 - 360*ep*mtt*mWW^4*s*t^2 - 806*ep^2*mtt*mWW^4*s*t^2 - 536*ep^3*mtt*mWW^4*s*t^2 - 8*mWW^5*s*t^2 - 52*ep*mWW^5*s*t^2 - 92*ep^2*mWW^5*s*t^2 - 48*ep^3*mWW^5*s*t^2 + 9*mtt^3*mWW*s^2*t^2 + 60*ep*mtt^3*mWW*s^2*t^2 + 111*ep^2*mtt^3*mWW*s^2*t^2 + 60*ep^3*mtt^3*mWW*s^2*t^2 - 23*mtt^2*mWW^2*s^2*t^2 - 230*ep*mtt^2*mWW^2*s^2*t^2 - 607*ep^2*mtt^2*mWW^2*s^2*t^2 - 472*ep^3*mtt^2*mWW^2*s^2*t^2 - 22*mtt*mWW^3*s^2*t^2 - 168*ep*mtt*mWW^3*s^2*t^2 - 286*ep^2*mtt*mWW^3*s^2*t^2 - 116*ep^3*mtt*mWW^3*s^2*t^2 + 28*mWW^4*s^2*t^2 + 306*ep*mWW^4*s^2*t^2 + 742*ep^2*mWW^4*s^2*t^2 + 512*ep^3*mWW^4*s^2*t^2 - 3*mtt^2*mWW*s^3*t^2 - 20*ep*mtt^2*mWW*s^3*t^2 - 37*ep^2*mtt^2*mWW*s^3*t^2 - 20*ep^3*mtt^2*mWW*s^3*t^2 - 6*mtt*mWW^2*s^3*t^2 - 38*ep*mtt*mWW^2*s^3*t^2 - 64*ep^2*mtt*mWW^2*s^3*t^2 - 32*ep^3*mtt*mWW^2*s^3*t^2 + 5*mWW^3*s^3*t^2 + 42*ep*mWW^3*s^3*t^2 + 81*ep^2*mWW^3*s^3*t^2 + 44*ep^3*mWW^3*s^3*t^2 + 8*mtt^4*mWW*t^3 + 66*ep*mtt^4*mWW*t^3 + 170*ep^2*mtt^4*mWW*t^3 + 136*ep^3*mtt^4*mWW*t^3 + 36*mtt^3*mWW^2*t^3 + 246*ep*mtt^3*mWW^2*t^3 + 478*ep^2*mtt^3*mWW^2*t^3 + 280*ep^3*mtt^3*mWW^2*t^3 - 36*mtt^2*mWW^3*t^3 - 260*ep*mtt^2*mWW^3*t^3 - 556*ep^2*mtt^2*mWW^3*t^3 - 368*ep^3*mtt^2*mWW^3*t^3 - 8*mtt*mWW^4*t^3 - 52*ep*mtt*mWW^4*t^3 - 92*ep^2*mtt*mWW^4*t^3 - 48*ep^3*mtt*mWW^4*t^3 - 30*mtt^3*mWW*s*t^3 - 250*ep*mtt^3*mWW*s*t^3 - 616*ep^2*mtt^3*mWW*s*t^3 - 468*ep^3*mtt^3*mWW*s*t^3 - 88*mtt^2*mWW^2*s*t^3 - 674*ep*mtt^2*mWW^2*s*t^3 - 1426*ep^2*mtt^2*mWW^2*s*t^3 - 912*ep^3*mtt^2*mWW^2*s*t^3 + 74*mtt*mWW^3*s*t^3 + 604*ep*mtt*mWW^3*s*t^3 + 1398*ep^2*mtt*mWW^3*s*t^3 + 988*ep^3*mtt*mWW^3*s*t^3 + 36*mWW^4*s*t^3 + 288*ep*mWW^4*s*t^3 + 604*ep^2*mWW^4*s*t^3 + 376*ep^3*mWW^4*s*t^3 + 18*mtt^2*mWW*s^2*t^3 + 158*ep*mtt^2*mWW*s^2*t^3 + 400*ep^2*mtt^2*mWW*s^2*t^3 + 308*ep^3*mtt^2*mWW*s^2*t^3 + 36*mtt*mWW^2*s^2*t^3 + 296*ep*mtt*mWW^2*s^2*t^3 + 628*ep^2*mtt*mWW^2*s^2*t^3 + 392*ep^3*mtt*mWW^2*s^2*t^3 - 54*mWW^3*s^2*t^3 - 454*ep*mWW^3*s^2*t^3 - 1028*ep^2*mWW^3*s^2*t^3 - 700*ep^3*mWW^3*s^2*t^3 + 4*mtt*mWW*s^3*t^3 + 26*ep*mtt*mWW*s^3*t^3 + 46*ep^2*mtt*mWW*s^3*t^3 + 24*ep^3*mtt*mWW*s^3*t^3 - 4*mWW^2*s^3*t^3 - 26*ep*mWW^2*s^3*t^3 - 46*ep^2*mWW^2*s^3*t^3 - 24*ep^3*mWW^2*s^3*t^3 - 12*mtt^4*t^4 - 86*ep*mtt^4*t^4 - 182*ep^2*mtt^4*t^4 - 120*ep^3*mtt^4*t^4 - 41*mtt^3*mWW*t^4 - 304*ep*mtt^3*mWW*t^4 - 679*ep^2*mtt^3*mWW*t^4 - 476*ep^3*mtt^3*mWW*t^4 - 2*mtt^2*mWW^2*t^4 + 6*ep*mtt^2*mWW^2*t^4 + 84*ep^2*mtt^2*mWW^2*t^4 + 112*ep^3*mtt^2*mWW^2*t^4 + 51*mtt*mWW^3*t^4 + 358*ep*mtt*mWW^3*t^4 + 731*ep^2*mtt*mWW^3*t^4 + 460*ep^3*mtt*mWW^3*t^4 + 4*mWW^4*t^4 + 26*ep*mWW^4*t^4 + 46*ep^2*mWW^4*t^4 + 24*ep^3*mWW^4*t^4 + 24*mtt^3*s*t^4 + 172*ep*mtt^3*s*t^4 + 364*ep^2*mtt^3*s*t^4 + 240*ep^3*mtt^3*s*t^4 + 91*mtt^2*mWW*s*t^4 + 696*ep*mtt^2*mWW*s*t^4 + 1541*ep^2*mtt^2*mWW*s*t^4 + 1056*ep^3*mtt^2*mWW*s*t^4 - 34*mtt*mWW^2*s*t^4 - 254*ep*mtt*mWW^2*s*t^4 - 604*ep^2*mtt*mWW^2*s*t^4 - 456*ep^3*mtt*mWW^2*s*t^4 - 79*mWW^3*s*t^4 - 606*ep*mWW^3*s*t^4 - 1291*ep^2*mWW^3*s*t^4 - 836*ep^3*mWW^3*s*t^4 - 12*mtt^2*s^2*t^4 - 86*ep*mtt^2*s^2*t^4 - 182*ep^2*mtt^2*s^2*t^4 - 120*ep^3*mtt^2*s^2*t^4 - 32*mtt*mWW*s^2*t^4 - 248*ep*mtt*mWW*s^2*t^4 - 540*ep^2*mtt*mWW*s^2*t^4 - 360*ep^3*mtt*mWW*s^2*t^4 + 44*mWW^2*s^2*t^4 + 334*ep*mWW^2*s^2*t^4 + 722*ep^2*mWW^2*s^2*t^4 + 480*ep^3*mWW^2*s^2*t^4 + 40*mtt^3*t^5 + 284*ep*mtt^3*t^5 + 592*ep^2*mtt^3*t^5 + 384*ep^3*mtt^3*t^5 + 30*mtt^2*mWW*t^5 + 218*ep*mtt^2*mWW*t^5 + 472*ep^2*mtt^2*mWW*t^5 + 320*ep^3*mtt^2*mWW*t^5 - 48*mtt*mWW^2*t^5 - 350*ep*mtt*mWW^2*t^5 - 762*ep^2*mtt*mWW^2*t^5 - 520*ep^3*mtt*mWW^2*t^5 - 22*mWW^3*t^5 - 152*ep*mWW^3*t^5 - 302*ep^2*mWW^3*t^5 - 184*ep^3*mWW^3*t^5 - 56*mtt^2*s*t^5 - 396*ep*mtt^2*s*t^5 - 820*ep^2*mtt^2*s*t^5 - 528*ep^3*mtt^2*s*t^5 - 20*mtt*mWW*s*t^5 - 162*ep*mtt*mWW*s*t^5 - 358*ep^2*mtt*mWW*s*t^5 - 240*ep^3*mtt*mWW*s*t^5 + 76*mWW^2*s*t^5 + 558*ep*mWW^2*s*t^5 + 1178*ep^2*mWW^2*s*t^5 + 768*ep^3*mWW^2*s*t^5 + 16*mtt*s^2*t^5 + 112*ep*mtt*s^2*t^5 + 228*ep^2*mtt*s^2*t^5 + 144*ep^3*mtt*s^2*t^5 - 16*mWW*s^2*t^5 - 112*ep*mWW*s^2*t^5 - 228*ep^2*mWW*s^2*t^5 - 144*ep^3*mWW*s^2*t^5 - 44*mtt^2*t^6 - 310*ep*mtt^2*t^6 - 638*ep^2*mtt^2*t^6 - 408*ep^3*mtt^2*t^6 + 16*mtt*mWW*t^6 + 112*ep*mtt*mWW*t^6 + 228*ep^2*mtt*mWW*t^6 + 144*ep^3*mtt*mWW*t^6 + 28*mWW^2*t^6 + 198*ep*mWW^2*t^6 + 410*ep^2*mWW^2*t^6 + 264*ep^3*mWW^2*t^6 + 32*mtt*s*t^6 + 224*ep*mtt*s*t^6 + 456*ep^2*mtt*s*t^6 + 288*ep^3*mtt*s*t^6 - 32*mWW*s*t^6 - 224*ep*mWW*s*t^6 - 456*ep^2*mWW*s*t^6 - 288*ep^3*mWW*s*t^6 + 16*mtt*t^7 + 112*ep*mtt*t^7 + 228*ep^2*mtt*t^7 + 144*ep^3*mtt*t^7 - 16*mWW*t^7 - 112*ep*mWW*t^7 - 228*ep^2*mWW*t^7 - 144*ep^3*mWW*t^7))/(2*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*mWW^3*(-mtt + s)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*ep^2*s*(-mtt + s + 2*t)*(6*mtt^2*mWW^3*s + 28*ep*mtt^2*mWW^3*s + 42*ep^2*mtt^2*mWW^3*s + 20*ep^3*mtt^2*mWW^3*s - 8*mtt*mWW^4*s - 36*ep*mtt*mWW^4*s - 52*ep^2*mtt*mWW^4*s - 24*ep^3*mtt*mWW^4*s - 2*mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 - 10*ep^2*mtt*mWW^3*s^2 - 4*ep^3*mtt*mWW^3*s^2 + 4*mWW^4*s^2 + 16*ep*mWW^4*s^2 + 20*ep^2*mWW^4*s^2 + 8*ep^3*mWW^4*s^2 + 2*mWW^3*s^3 + 8*ep*mWW^3*s^3 + 10*ep^2*mWW^3*s^3 + 4*ep^3*mWW^3*s^3 + 3*mtt^4*mWW*t + 20*ep*mtt^4*mWW*t + 37*ep^2*mtt^4*mWW*t + 20*ep^3*mtt^4*mWW*t - 14*mtt^3*mWW^2*t - 100*ep*mtt^3*mWW^2*t - 210*ep^2*mtt^3*mWW^2*t - 136*ep^3*mtt^3*mWW^2*t + 7*mtt^2*mWW^3*t + 54*ep*mtt^2*mWW^3*t + 127*ep^2*mtt^2*mWW^3*t + 92*ep^3*mtt^2*mWW^3*t + 4*mtt*mWW^4*t + 26*ep*mtt*mWW^4*t + 46*ep^2*mtt*mWW^4*t + 24*ep^3*mtt*mWW^4*t - 6*mtt^3*mWW*s*t - 40*ep*mtt^3*mWW*s*t - 74*ep^2*mtt^3*mWW*s*t - 40*ep^3*mtt^3*mWW*s*t + 4*mtt^2*mWW^2*s*t + 58*ep*mtt^2*mWW^2*s*t + 154*ep^2*mtt^2*mWW^2*s*t + 112*ep^3*mtt^2*mWW^2*s*t - 4*mtt*mWW^3*s*t - 36*ep*mtt*mWW^3*s*t - 96*ep^2*mtt*mWW^3*s*t - 76*ep^3*mtt*mWW^3*s*t + 12*mWW^4*s*t + 42*ep*mWW^4*s*t + 46*ep^2*mWW^4*s*t + 16*ep^3*mWW^4*s*t + 3*mtt^2*mWW*s^2*t + 20*ep*mtt^2*mWW*s^2*t + 37*ep^2*mtt^2*mWW*s^2*t + 20*ep^3*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t - 14*ep*mtt*mWW^2*s^2*t - 28*ep^2*mtt*mWW^2*s^2*t - 16*ep^3*mtt*mWW^2*s^2*t + mWW^3*s^2*t + 2*ep*mWW^3*s^2*t + ep^2*mWW^3*s^2*t + 11*mtt^3*mWW*t^2 + 86*ep*mtt^3*mWW*t^2 + 207*ep^2*mtt^3*mWW*t^2 + 156*ep^3*mtt^3*mWW*t^2 + 22*mtt^2*mWW^2*t^2 + 146*ep*mtt^2*mWW^2*t^2 + 268*ep^2*mtt^2*mWW^2*t^2 + 144*ep^3*mtt^2*mWW^2*t^2 - 29*mtt*mWW^3*t^2 - 206*ep*mtt*mWW^3*t^2 - 429*ep^2*mtt*mWW^3*t^2 - 276*ep^3*mtt*mWW^3*t^2 - 4*mWW^4*t^2 - 26*ep*mWW^4*t^2 - 46*ep^2*mWW^4*t^2 - 24*ep^3*mWW^4*t^2 - mtt^2*mWW*s*t^2 - 32*ep*mtt^2*mWW*s*t^2 - 119*ep^2*mtt^2*mWW*s*t^2 - 112*ep^3*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 - 34*ep*mtt*mWW^2*s*t^2 - 60*ep^2*mtt*mWW^2*s*t^2 - 16*ep^3*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 + 58*ep*mWW^3*s*t^2 + 169*ep^2*mWW^3*s*t^2 + 124*ep^3*mWW^3*s*t^2 - 4*mtt*mWW*s^2*t^2 - 26*ep*mtt*mWW*s^2*t^2 - 46*ep^2*mtt*mWW*s^2*t^2 - 24*ep^3*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 26*ep*mWW^2*s^2*t^2 + 46*ep^2*mWW^2*s^2*t^2 + 24*ep^3*mWW^2*s^2*t^2 - 12*mtt^3*t^3 - 86*ep*mtt^3*t^3 - 182*ep^2*mtt^3*t^3 - 120*ep^3*mtt^3*t^3 - 30*mtt^2*mWW*t^3 - 218*ep*mtt^2*mWW*t^3 - 472*ep^2*mtt^2*mWW*t^3 - 320*ep^3*mtt^2*mWW*t^3 + 20*mtt*mWW^2*t^3 + 152*ep*mtt*mWW^2*t^3 + 352*ep^2*mtt*mWW^2*t^3 + 256*ep^3*mtt*mWW^2*t^3 + 22*mWW^3*t^3 + 152*ep*mWW^3*t^3 + 302*ep^2*mWW^3*t^3 + 184*ep^3*mWW^3*t^3 + 12*mtt^2*s*t^3 + 86*ep*mtt^2*s*t^3 + 182*ep^2*mtt^2*s*t^3 + 120*ep^3*mtt^2*s*t^3 + 4*mtt*mWW*s*t^3 + 50*ep*mtt*mWW*s*t^3 + 130*ep^2*mtt*mWW*s*t^3 + 96*ep^3*mtt*mWW*s*t^3 - 16*mWW^2*s*t^3 - 136*ep*mWW^2*s*t^3 - 312*ep^2*mWW^2*s*t^3 - 216*ep^3*mWW^2*s*t^3 + 28*mtt^2*t^4 + 198*ep*mtt^2*t^4 + 410*ep^2*mtt^2*t^4 + 264*ep^3*mtt^2*t^4 - 28*mWW^2*t^4 - 198*ep*mWW^2*t^4 - 410*ep^2*mWW^2*t^4 - 264*ep^3*mWW^2*t^4 - 16*mtt*s*t^4 - 112*ep*mtt*s*t^4 - 228*ep^2*mtt*s*t^4 - 144*ep^3*mtt*s*t^4 + 16*mWW*s*t^4 + 112*ep*mWW*s*t^4 + 228*ep^2*mWW*s*t^4 + 144*ep^3*mWW*s*t^4 - 16*mtt*t^5 - 112*ep*mtt*t^5 - 228*ep^2*mtt*t^5 - 144*ep^3*mtt*t^5 + 16*mWW*t^5 + 112*ep*mWW*t^5 + 228*ep^2*mWW*t^5 + 144*ep^3*mWW*t^5))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)*mWW^3*(-mtt + s)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (s*(-mtt^5 - 5*ep*mtt^5 - 7*ep^2*mtt^5 + 3*mtt^4*mWW + 16*ep*mtt^4*mWW + 22*ep^2*mtt^4*mWW - 3*mtt^3*mWW^2 - 16*ep*mtt^3*mWW^2 - 19*ep^2*mtt^3*mWW^2 + mtt^2*mWW^3 + 5*ep*mtt^2*mWW^3 + 4*ep^2*mtt^2*mWW^3 + 5*mtt^4*s + 25*ep*mtt^4*s + 35*ep^2*mtt^4*s - 12*mtt^3*mWW*s - 64*ep*mtt^3*mWW*s - 88*ep^2*mtt^3*mWW*s + 9*mtt^2*mWW^2*s + 48*ep*mtt^2*mWW^2*s + 57*ep^2*mtt^2*mWW^2*s - 2*mtt*mWW^3*s - 10*ep*mtt*mWW^3*s - 8*ep^2*mtt*mWW^3*s - 10*mtt^3*s^2 - 50*ep*mtt^3*s^2 - 70*ep^2*mtt^3*s^2 + 18*mtt^2*mWW*s^2 + 96*ep*mtt^2*mWW*s^2 + 132*ep^2*mtt^2*mWW*s^2 - 9*mtt*mWW^2*s^2 - 48*ep*mtt*mWW^2*s^2 - 57*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 5*ep*mWW^3*s^2 + 4*ep^2*mWW^3*s^2 + 10*mtt^2*s^3 + 50*ep*mtt^2*s^3 + 70*ep^2*mtt^2*s^3 - 12*mtt*mWW*s^3 - 64*ep*mtt*mWW*s^3 - 88*ep^2*mtt*mWW*s^3 + 3*mWW^2*s^3 + 16*ep*mWW^2*s^3 + 19*ep^2*mWW^2*s^3 - 5*mtt*s^4 - 25*ep*mtt*s^4 - 35*ep^2*mtt*s^4 + 3*mWW*s^4 + 16*ep*mWW*s^4 + 22*ep^2*mWW*s^4 + s^5 + 5*ep*s^5 + 7*ep^2*s^5 + 3*mtt^4*t + 16*ep*mtt^4*t + 28*ep^2*mtt^4*t - 6*mtt^3*mWW*t - 40*ep*mtt^3*mWW*t - 82*ep^2*mtt^3*mWW*t + 3*mtt^2*mWW^2*t + 25*ep*mtt^2*mWW^2*t + 58*ep^2*mtt^2*mWW^2*t - 12*mtt^3*s*t - 64*ep*mtt^3*s*t - 112*ep^2*mtt^3*s*t + 18*mtt^2*mWW*s*t + 120*ep*mtt^2*mWW*s*t + 246*ep^2*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 50*ep*mtt*mWW^2*s*t - 116*ep^2*mtt*mWW^2*s*t + 18*mtt^2*s^2*t + 96*ep*mtt^2*s^2*t + 168*ep^2*mtt^2*s^2*t - 18*mtt*mWW*s^2*t - 120*ep*mtt*mWW*s^2*t - 246*ep^2*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 25*ep*mWW^2*s^2*t + 58*ep^2*mWW^2*s^2*t - 12*mtt*s^3*t - 64*ep*mtt*s^3*t - 112*ep^2*mtt*s^3*t + 6*mWW*s^3*t + 40*ep*mWW*s^3*t + 82*ep^2*mWW*s^3*t + 3*s^4*t + 16*ep*s^4*t + 28*ep^2*s^4*t - 3*mtt^3*t^2 - 18*ep*mtt^3*t^2 - 39*ep^2*mtt^3*t^2 + 3*mtt^2*mWW*t^2 + 39*ep*mtt^2*mWW*t^2 + 120*ep^2*mtt^2*mWW*t^2 - 24*ep*mtt*mWW^2*t^2 - 96*ep^2*mtt*mWW^2*t^2 + 9*mtt^2*s*t^2 + 54*ep*mtt^2*s*t^2 + 117*ep^2*mtt^2*s*t^2 - 6*mtt*mWW*s*t^2 - 78*ep*mtt*mWW*s*t^2 - 240*ep^2*mtt*mWW*s*t^2 + 24*ep*mWW^2*s*t^2 + 96*ep^2*mWW^2*s*t^2 - 9*mtt*s^2*t^2 - 54*ep*mtt*s^2*t^2 - 117*ep^2*mtt*s^2*t^2 + 3*mWW*s^2*t^2 + 39*ep*mWW*s^2*t^2 + 120*ep^2*mWW*s^2*t^2 + 3*s^3*t^2 + 18*ep*s^3*t^2 + 39*ep^2*s^3*t^2 + mtt^2*t^3 + 7*ep*mtt^2*t^3 + 18*ep^2*mtt^2*t^3 - 16*ep*mtt*mWW*t^3 - 64*ep^2*mtt*mWW*t^3 + 16*ep*mWW^2*t^3 + 64*ep^2*mWW^2*t^3 - 2*mtt*s*t^3 - 14*ep*mtt*s*t^3 - 36*ep^2*mtt*s*t^3 + 16*ep*mWW*s*t^3 + 64*ep^2*mWW*s*t^3 + s^2*t^3 + 7*ep*s^2*t^3 + 18*ep^2*s^2*t^3))/(ep*(1 + ep)*(1 + 4*ep)*(-mtt + s)^2*(-mtt + mWW + s + t)^2), (3*ep*(-1 + 2*ep)*(-mtt + 2*mWW + s)*(-mtt + s + 2*t)^2)/((1 + ep)*(1 + 4*ep)*(-mtt + mWW + s + t)^2), -(s*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(6*mtt^7 + 46*ep*mtt^7 + 129*ep^2*mtt^7 + 154*ep^3*mtt^7 + 65*ep^4*mtt^7 - 22*mtt^6*mWW - 172*ep*mtt^6*mWW - 487*ep^2*mtt^6*mWW - 582*ep^3*mtt^6*mWW - 245*ep^4*mtt^6*mWW + 28*mtt^5*mWW^2 + 216*ep*mtt^5*mWW^2 + 587*ep^2*mtt^5*mWW^2 + 648*ep^3*mtt^5*mWW^2 + 237*ep^4*mtt^5*mWW^2 - 12*mtt^4*mWW^3 - 84*ep*mtt^4*mWW^3 - 189*ep^2*mtt^4*mWW^3 - 128*ep^3*mtt^4*mWW^3 + 13*ep^4*mtt^4*mWW^3 - 2*mtt^3*mWW^4 - 22*ep*mtt^3*mWW^4 - 80*ep^2*mtt^3*mWW^4 - 130*ep^3*mtt^3*mWW^4 - 82*ep^4*mtt^3*mWW^4 + 2*mtt^2*mWW^5 + 16*ep*mtt^2*mWW^5 + 40*ep^2*mtt^2*mWW^5 + 38*ep^3*mtt^2*mWW^5 + 12*ep^4*mtt^2*mWW^5 - 30*mtt^6*s - 234*ep*mtt^6*s - 659*ep^2*mtt^6*s - 784*ep^3*mtt^6*s - 329*ep^4*mtt^6*s + 92*mtt^5*mWW*s + 738*ep*mtt^5*mWW*s + 2106*ep^2*mtt^5*mWW*s + 2512*ep^3*mtt^5*mWW*s + 1052*ep^4*mtt^5*mWW*s - 92*mtt^4*mWW^2*s - 748*ep*mtt^4*mWW^2*s - 2110*ep^2*mtt^4*mWW^2*s - 2422*ep^3*mtt^4*mWW^2*s - 944*ep^4*mtt^4*mWW^2*s + 24*mtt^3*mWW^3*s + 194*ep*mtt^3*mWW^3*s + 516*ep^2*mtt^3*mWW^3*s + 498*ep^3*mtt^3*mWW^3*s + 116*ep^4*mtt^3*mWW^3*s + 10*mtt^2*mWW^4*s + 82*ep*mtt^2*mWW^4*s + 229*ep^2*mtt^2*mWW^4*s + 278*ep^3*mtt^2*mWW^4*s + 133*ep^4*mtt^2*mWW^4*s - 4*mtt*mWW^5*s - 32*ep*mtt*mWW^5*s - 82*ep^2*mtt*mWW^5*s - 82*ep^3*mtt*mWW^5*s - 28*ep^4*mtt*mWW^5*s + 60*mtt^5*s^2 + 480*ep*mtt^5*s^2 + 1362*ep^2*mtt^5*s^2 + 1616*ep^3*mtt^5*s^2 + 674*ep^4*mtt^5*s^2 - 148*mtt^4*mWW*s^2 - 1232*ep*mtt^4*mWW*s^2 - 3561*ep^2*mtt^4*mWW*s^2 - 4248*ep^3*mtt^4*mWW*s^2 - 1771*ep^4*mtt^4*mWW*s^2 + 106*mtt^3*mWW^2*s^2 + 926*ep*mtt^3*mWW^2*s^2 + 2728*ep^2*mtt^3*mWW^2*s^2 + 3248*ep^3*mtt^3*mWW^2*s^2 + 1328*ep^4*mtt^3*mWW^2*s^2 - 6*mtt^2*mWW^3*s^2 - 82*ep*mtt^2*mWW^3*s^2 - 296*ep^2*mtt^2*mWW^3*s^2 - 380*ep^3*mtt^2*mWW^3*s^2 - 148*ep^4*mtt^2*mWW^3*s^2 - 14*mtt*mWW^4*s^2 - 108*ep*mtt*mWW^4*s^2 - 275*ep^2*mtt*mWW^4*s^2 - 280*ep^3*mtt*mWW^4*s^2 - 99*ep^4*mtt*mWW^4*s^2 + 2*mWW^5*s^2 + 16*ep*mWW^5*s^2 + 42*ep^2*mWW^5*s^2 + 44*ep^3*mWW^5*s^2 + 16*ep^4*mWW^5*s^2 - 60*mtt^4*s^3 - 500*ep*mtt^4*s^3 - 1438*ep^2*mtt^4*s^3 - 1704*ep^3*mtt^4*s^3 - 706*ep^4*mtt^4*s^3 + 112*mtt^3*mWW*s^3 + 988*ep*mtt^3*mWW*s^3 + 2917*ep^2*mtt^3*mWW*s^3 + 3492*ep^3*mtt^3*mWW*s^3 + 1451*ep^4*mtt^3*mWW*s^3 - 46*mtt^2*mWW^2*s^3 - 456*ep*mtt^2*mWW^2*s^3 - 1432*ep^2*mtt^2*mWW^2*s^3 - 1778*ep^3*mtt^2*mWW^2*s^3 - 756*ep^4*mtt^2*mWW^2*s^3 - 12*mtt*mWW^3*s^3 - 76*ep*mtt*mWW^3*s^3 - 157*ep^2*mtt*mWW^3*s^3 - 122*ep^3*mtt*mWW^3*s^3 - 29*ep^4*mtt*mWW^3*s^3 + 6*mWW^4*s^3 + 48*ep*mWW^4*s^3 + 126*ep^2*mWW^4*s^3 + 132*ep^3*mWW^4*s^3 + 48*ep^4*mWW^4*s^3 + 30*mtt^3*s^4 + 270*ep*mtt^3*s^4 + 797*ep^2*mtt^3*s^4 + 946*ep^3*mtt^3*s^4 + 389*ep^4*mtt^3*s^4 - 38*mtt^2*mWW*s^4 - 372*ep*mtt^2*mWW*s^4 - 1140*ep^2*mtt^2*mWW*s^4 - 1378*ep^3*mtt^2*mWW*s^4 - 572*ep^4*mtt^2*mWW*s^4 + 2*mtt*mWW^2*s^4 + 46*ep*mtt*mWW^2*s^4 + 185*ep^2*mtt*mWW^2*s^4 + 260*ep^3*mtt*mWW^2*s^4 + 119*ep^4*mtt*mWW^2*s^4 + 6*mWW^3*s^4 + 48*ep*mWW^3*s^4 + 126*ep^2*mWW^3*s^4 + 132*ep^3*mWW^3*s^4 + 48*ep^4*mWW^3*s^4 - 6*mtt^2*s^5 - 66*ep*mtt^2*s^5 - 207*ep^2*mtt^2*s^5 - 248*ep^3*mtt^2*s^5 - 101*ep^4*mtt^2*s^5 + 4*mtt*mWW*s^5 + 50*ep*mtt*mWW*s^5 + 165*ep^2*mtt*mWW*s^5 + 204*ep^3*mtt*mWW*s^5 + 85*ep^4*mtt*mWW*s^5 + 2*mWW^2*s^5 + 16*ep*mWW^2*s^5 + 42*ep^2*mWW^2*s^5 + 44*ep^3*mWW^2*s^5 + 16*ep^4*mWW^2*s^5 + 4*ep*mtt*s^6 + 16*ep^2*mtt*s^6 + 20*ep^3*mtt*s^6 + 8*ep^4*mtt*s^6 - 26*mtt^6*t - 182*ep*mtt^6*t - 475*ep^2*mtt^6*t - 538*ep^3*mtt^6*t - 219*ep^4*mtt^6*t + 80*mtt^5*mWW*t + 574*ep*mtt^5*mWW*t + 1546*ep^2*mtt^5*mWW*t + 1828*ep^3*mtt^5*mWW*t + 800*ep^4*mtt^5*mWW*t - 84*mtt^4*mWW^2*t - 578*ep*mtt^4*mWW^2*t - 1442*ep^2*mtt^4*mWW^2*t - 1520*ep^3*mtt^4*mWW^2*t - 584*ep^4*mtt^4*mWW^2*t + 32*mtt^3*mWW^3*t + 154*ep*mtt^3*mWW^3*t + 92*ep^2*mtt^3*mWW^3*t - 410*ep^3*mtt^3*mWW^3*t - 440*ep^4*mtt^3*mWW^3*t - 2*mtt^2*mWW^4*t + 32*ep*mtt^2*mWW^4*t + 273*ep^2*mtt^2*mWW^4*t + 622*ep^3*mtt^2*mWW^4*t + 431*ep^4*mtt^2*mWW^4*t + 6*ep^2*mtt*mWW^5*t + 18*ep^3*mtt*mWW^5*t + 12*ep^4*mtt*mWW^5*t + 112*mtt^5*s*t + 812*ep*mtt^5*s*t + 2144*ep^2*mtt^5*s*t + 2418*ep^3*mtt^5*s*t + 974*ep^4*mtt^5*s*t - 292*mtt^4*mWW*s*t - 2194*ep*mtt^4*mWW*s*t - 5928*ep^2*mtt^4*mWW*s*t - 6812*ep^3*mtt^4*mWW*s*t - 2834*ep^4*mtt^4*mWW*s*t + 252*mtt^3*mWW^2*s*t + 1906*ep*mtt^3*mWW^2*s*t + 5012*ep^2*mtt^3*mWW^2*s*t + 5446*ep^3*mtt^3*mWW^2*s*t + 2124*ep^4*mtt^3*mWW^2*s*t - 76*mtt^2*mWW^3*s*t - 520*ep*mtt^2*mWW^3*s*t - 1068*ep^2*mtt^2*mWW^3*s*t - 628*ep^3*mtt^2*mWW^3*s*t + 32*ep^4*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t - 4*ep*mtt*mWW^4*s*t - 158*ep^2*mtt*mWW^4*s*t - 418*ep^3*mtt*mWW^4*s*t - 292*ep^4*mtt*mWW^4*s*t - 2*ep^2*mWW^5*s*t - 6*ep^3*mWW^5*s*t - 4*ep^4*mWW^5*s*t - 188*mtt^4*s^2*t - 1428*ep*mtt^4*s^2*t - 3835*ep^2*mtt^4*s^2*t - 4320*ep^3*mtt^4*s^2*t - 1725*ep^4*mtt^4*s^2*t + 404*mtt^3*mWW*s^2*t + 3214*ep*mtt^3*mWW*s^2*t + 8799*ep^2*mtt^3*mWW*s^2*t + 9954*ep^3*mtt^3*mWW*s^2*t + 3989*ep^4*mtt^3*mWW*s^2*t - 270*mtt^2*mWW^2*s^2*t - 2214*ep*mtt^2*mWW^2*s^2*t - 6060*ep^2*mtt^2*mWW^2*s^2*t - 6724*ep^3*mtt^2*mWW^2*s^2*t - 2632*ep^4*mtt^2*mWW^2*s^2*t + 56*mtt*mWW^3*s^2*t + 444*ep*mtt*mWW^3*s^2*t + 1129*ep^2*mtt*mWW^3*s^2*t + 1106*ep^3*mtt*mWW^3*s^2*t + 365*ep^4*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t - 8*ep*mWW^4*s^2*t - ep^2*mWW^4*s^2*t + 24*ep^3*mWW^4*s^2*t + 19*ep^4*mWW^4*s^2*t + 152*mtt^3*s^3*t + 1232*ep*mtt^3*s^3*t + 3391*ep^2*mtt^3*s^3*t + 3832*ep^3*mtt^3*s^3*t + 1521*ep^4*mtt^3*s^3*t - 260*mtt^2*mWW*s^3*t - 2206*ep*mtt^2*mWW*s^3*t - 6171*ep^2*mtt^2*mWW*s^3*t - 6978*ep^3*mtt^2*mWW*s^3*t - 2753*ep^4*mtt^2*mWW*s^3*t + 120*mtt*mWW^2*s^3*t + 1028*ep*mtt*mWW^2*s^3*t + 2875*ep^2*mtt*mWW^2*s^3*t + 3234*ep^3*mtt*mWW^2*s^3*t + 1267*ep^4*mtt*mWW^2*s^3*t - 12*mWW^3*s^3*t - 90*ep*mWW^3*s^3*t - 239*ep^2*mWW^3*s^3*t - 268*ep^3*mWW^3*s^3*t - 107*ep^4*mWW^3*s^3*t - 58*mtt^2*s^4*t - 518*ep*mtt^2*s^4*t - 1478*ep^2*mtt^2*s^4*t - 1686*ep^3*mtt^2*s^4*t - 668*ep^4*mtt^2*s^4*t + 76*mtt*mWW*s^4*t + 676*ep*mtt*mWW*s^4*t + 1927*ep^2*mtt*mWW*s^4*t + 2202*ep^3*mtt*mWW*s^4*t + 875*ep^4*mtt*mWW*s^4*t - 18*mWW^2*s^4*t - 142*ep*mWW^2*s^4*t - 385*ep^2*mWW^2*s^4*t - 436*ep^3*mWW^2*s^4*t - 175*ep^4*mWW^2*s^4*t + 8*mtt*s^5*t + 84*ep*mtt*s^5*t + 253*ep^2*mtt*s^5*t + 294*ep^3*mtt*s^5*t + 117*ep^4*mtt*s^5*t - 8*mWW*s^5*t - 64*ep*mWW*s^5*t - 173*ep^2*mWW*s^5*t - 194*ep^3*mWW*s^5*t - 77*ep^4*mWW*s^5*t + 42*mtt^5*t^2 + 236*ep*mtt^5*t^2 + 464*ep^2*mtt^5*t^2 + 362*ep^3*mtt^5*t^2 + 80*ep^4*mtt^5*t^2 - 102*mtt^4*mWW*t^2 - 574*ep*mtt^4*mWW*t^2 - 1209*ep^2*mtt^4*mWW*t^2 - 1194*ep^3*mtt^4*mWW*t^2 - 505*ep^4*mtt^4*mWW*t^2 + 78*mtt^3*mWW^2*t^2 + 398*ep*mtt^3*mWW^2*t^2 + 798*ep^2*mtt^3*mWW^2*t^2 + 908*ep^3*mtt^3*mWW^2*t^2 + 574*ep^4*mtt^3*mWW^2*t^2 - 18*mtt^2*mWW^3*t^2 + 26*ep*mtt^2*mWW^3*t^2 + 518*ep^2*mtt^2*mWW^3*t^2 + 1108*ep^3*mtt^2*mWW^3*t^2 + 610*ep^4*mtt^2*mWW^3*t^2 - 86*ep*mtt*mWW^4*t^2 - 567*ep^2*mtt*mWW^4*t^2 - 1172*ep^3*mtt*mWW^4*t^2 - 751*ep^4*mtt*mWW^4*t^2 - 4*ep^2*mWW^5*t^2 - 12*ep^3*mWW^5*t^2 - 8*ep^4*mWW^5*t^2 - 150*mtt^4*s*t^2 - 930*ep*mtt^4*s*t^2 - 2013*ep^2*mtt^4*s*t^2 - 1784*ep^3*mtt^4*s*t^2 - 527*ep^4*mtt^4*s*t^2 + 312*mtt^3*mWW*s*t^2 + 1998*ep*mtt^3*mWW*s*t^2 + 4427*ep^2*mtt^3*mWW*s*t^2 + 4078*ep^3*mtt^3*mWW*s*t^2 + 1373*ep^4*mtt^3*mWW*s*t^2 - 198*mtt^2*mWW^2*s*t^2 - 1262*ep*mtt^2*mWW^2*s*t^2 - 2722*ep^2*mtt^2*mWW^2*s*t^2 - 2464*ep^3*mtt^2*mWW^2*s*t^2 - 938*ep^4*mtt^2*mWW^2*s*t^2 + 36*mtt*mWW^3*s*t^2 + 152*ep*mtt*mWW^3*s*t^2 + 41*ep^2*mtt*mWW^3*s*t^2 - 354*ep^3*mtt*mWW^3*s*t^2 - 219*ep^4*mtt*mWW^3*s*t^2 + 46*ep*mWW^4*s*t^2 + 283*ep^2*mWW^4*s*t^2 + 544*ep^3*mWW^4*s*t^2 + 319*ep^4*mWW^4*s*t^2 + 198*mtt^3*s^2*t^2 + 1368*ep*mtt^3*s^2*t^2 + 3223*ep^2*mtt^3*s^2*t^2 + 3118*ep^3*mtt^3*s^2*t^2 + 1053*ep^4*mtt^3*s^2*t^2 - 342*mtt^2*mWW*s^2*t^2 - 2488*ep*mtt^2*mWW*s^2*t^2 - 5947*ep^2*mtt^2*mWW*s^2*t^2 - 5678*ep^3*mtt^2*mWW*s^2*t^2 - 1865*ep^4*mtt^2*mWW*s^2*t^2 + 162*mtt*mWW^2*s^2*t^2 + 1174*ep*mtt*mWW^2*s^2*t^2 + 2717*ep^2*mtt*mWW^2*s^2*t^2 + 2450*ep^3*mtt*mWW^2*s^2*t^2 + 757*ep^4*mtt*mWW^2*s^2*t^2 - 18*mWW^3*s^2*t^2 - 102*ep*mWW^3*s^2*t^2 - 185*ep^2*mWW^3*s^2*t^2 - 130*ep^3*mWW^3*s^2*t^2 - 41*ep^4*mWW^3*s^2*t^2 - 114*mtt^2*s^3*t^2 - 890*ep*mtt^2*s^3*t^2 - 2263*ep^2*mtt^2*s^3*t^2 - 2332*ep^3*mtt^2*s^3*t^2 - 845*ep^4*mtt^2*s^3*t^2 + 156*mtt*mWW*s^3*t^2 + 1248*ep*mtt*mWW*s^3*t^2 + 3190*ep^2*mtt*mWW*s^3*t^2 + 3270*ep^3*mtt*mWW*s^3*t^2 + 1172*ep^4*mtt*mWW*s^3*t^2 - 42*mWW^2*s^3*t^2 - 298*ep*mWW^2*s^3*t^2 - 687*ep^2*mWW^2*s^3*t^2 - 638*ep^3*mWW^2*s^3*t^2 - 207*ep^4*mWW^2*s^3*t^2 + 24*mtt*s^4*t^2 + 216*ep*mtt*s^4*t^2 + 589*ep^2*mtt*s^4*t^2 + 636*ep^3*mtt*s^4*t^2 + 239*ep^4*mtt*s^4*t^2 - 24*mWW*s^4*t^2 - 184*ep*mWW*s^4*t^2 - 461*ep^2*mWW*s^4*t^2 - 476*ep^3*mWW*s^4*t^2 - 175*ep^4*mWW*s^4*t^2 - 30*mtt^4*t^3 - 66*ep*mtt^4*t^3 + 232*ep^2*mtt^4*t^3 + 718*ep^3*mtt^4*t^3 + 486*ep^4*mtt^4*t^3 + 52*mtt^3*mWW*t^3 - 999*ep^2*mtt^3*mWW*t^3 - 2200*ep^3*mtt^3*mWW*t^3 - 1313*ep^4*mtt^3*mWW*t^3 - 22*mtt^2*mWW^2*t^3 + 78*ep*mtt^2*mWW^2*t^3 + 610*ep^2*mtt^2*mWW^2*t^3 + 764*ep^3*mtt^2*mWW^2*t^3 + 122*ep^4*mtt^2*mWW^2*t^3 - 56*ep*mtt*mWW^3*t^3 - 133*ep^2*mtt*mWW^3*t^3 + 126*ep^3*mtt*mWW^3*t^3 + 335*ep^4*mtt*mWW^3*t^3 + 44*ep*mWW^4*t^3 + 290*ep^2*mWW^4*t^3 + 592*ep^3*mWW^4*t^3 + 370*ep^4*mWW^4*t^3 + 84*mtt^3*s*t^3 + 326*ep*mtt^3*s*t^3 + 21*ep^2*mtt^3*s*t^3 - 894*ep^3*mtt^3*s*t^3 - 709*ep^4*mtt^3*s*t^3 - 128*mtt^2*mWW*s*t^3 - 398*ep*mtt^2*mWW*s*t^3 + 743*ep^2*mtt^2*mWW*s*t^3 + 2978*ep^3*mtt^2*mWW*s*t^3 + 2073*ep^4*mtt^2*mWW*s*t^3 + 44*mtt*mWW^2*s*t^3 + 28*ep*mtt*mWW^2*s*t^3 - 887*ep^2*mtt*mWW^2*s*t^3 - 2070*ep^3*mtt*mWW^2*s*t^3 - 1211*ep^4*mtt*mWW^2*s*t^3 + 24*ep*mWW^3*s*t^3 + 43*ep^2*mWW^3*s*t^3 - 114*ep^3*mWW^3*s*t^3 - 193*ep^4*mWW^3*s*t^3 - 78*mtt^2*s^2*t^3 - 436*ep*mtt^2*s^2*t^3 - 609*ep^2*mtt^2*s^2*t^3 - 74*ep^3*mtt^2*s^2*t^3 + 177*ep^4*mtt^2*s^2*t^3 + 100*mtt*mWW*s^2*t^3 + 574*ep*mtt*mWW*s^2*t^3 + 666*ep^2*mtt*mWW*s^2*t^3 - 340*ep^3*mtt*mWW*s^2*t^3 - 556*ep^4*mtt*mWW*s^2*t^3 - 22*mWW^2*s^2*t^3 - 66*ep*mWW^2*s^2*t^3 + 231*ep^2*mWW^2*s^2*t^3 + 774*ep^3*mWW^2*s^2*t^3 + 523*ep^4*mWW^2*s^2*t^3 + 24*mtt*s^3*t^3 + 176*ep*mtt*s^3*t^3 + 356*ep^2*mtt*s^3*t^3 + 250*ep^3*mtt*s^3*t^3 + 46*ep^4*mtt*s^3*t^3 - 24*mWW*s^3*t^3 - 164*ep*mWW*s^3*t^3 - 308*ep^2*mWW*s^3*t^3 - 190*ep^3*mWW*s^3*t^3 - 22*ep^4*mWW*s^3*t^3 + 8*mtt^3*t^4 - 74*ep*mtt^3*t^4 - 559*ep^2*mtt^3*t^4 - 1012*ep^3*mtt^3*t^4 - 547*ep^4*mtt^3*t^4 - 8*mtt^2*mWW*t^4 + 296*ep*mtt^2*mWW*t^4 + 1932*ep^2*mtt^2*mWW*t^4 + 3648*ep^3*mtt^2*mWW*t^4 + 2164*ep^4*mtt^2*mWW*t^4 - 198*ep*mtt*mWW^2*t^4 - 1127*ep^2*mtt*mWW^2*t^4 - 1984*ep^3*mtt*mWW^2*t^4 - 1115*ep^4*mtt*mWW^2*t^4 - 24*ep*mWW^3*t^4 - 246*ep^2*mWW^3*t^4 - 652*ep^3*mWW^3*t^4 - 502*ep^4*mWW^3*t^4 - 16*mtt^2*s*t^4 + 42*ep*mtt^2*s*t^4 + 582*ep^2*mtt^2*s*t^4 + 1088*ep^3*mtt^2*s*t^4 + 540*ep^4*mtt^2*s*t^4 + 16*mtt*mWW*s*t^4 - 164*ep*mtt*mWW*s*t^4 - 1475*ep^2*mtt*mWW*s*t^4 - 2928*ep^3*mtt*mWW*s*t^4 - 1693*ep^4*mtt*mWW*s*t^4 + 150*ep*mWW^2*s*t^4 + 1005*ep^2*mWW^2*s*t^4 + 1980*ep^3*mWW^2*s*t^4 + 1209*ep^4*mWW^2*s*t^4 + 8*mtt*s^2*t^4 + 20*ep*mtt*s^2*t^4 - 113*ep^2*mtt*s^2*t^4 - 284*ep^3*mtt*s^2*t^4 - 147*ep^4*mtt*s^2*t^4 - 8*mWW*s^2*t^4 - 32*ep*mWW*s^2*t^4 + 65*ep^2*mWW*s^2*t^4 + 224*ep^3*mWW*s^2*t^4 + 123*ep^4*mWW*s^2*t^4 + 32*ep*mtt^2*t^5 + 139*ep^2*mtt^2*t^5 + 132*ep^3*mtt^2*t^5 - 11*ep^4*mtt^2*t^5 - 116*ep*mtt*mWW*t^5 - 713*ep^2*mtt*mWW*t^5 - 1316*ep^3*mtt*mWW*t^5 - 755*ep^4*mtt*mWW*t^5 + 84*ep*mWW^2*t^5 + 574*ep^2*mWW^2*t^5 + 1184*ep^3*mWW^2*t^5 + 766*ep^4*mWW^2*t^5 - 12*ep*mtt*s*t^5 - 47*ep^2*mtt*s*t^5 + 12*ep^3*mtt*s*t^5 + 83*ep^4*mtt*s*t^5 + 4*ep*mWW*s*t^5 + 15*ep^2*mWW*s*t^5 - 52*ep^3*mWW*s*t^5 - 99*ep^4*mWW*s*t^5 + 8*ep*mtt*t^6 + 70*ep^2*mtt*t^6 + 184*ep^3*mtt*t^6 + 146*ep^4*mtt*t^6 - 8*ep*mWW*t^6 - 70*ep^2*mWW*t^6 - 184*ep^3*mWW*t^6 - 146*ep^4*mWW*t^6))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(-3*mtt^9 - 23*ep*mtt^9 - 66*ep^2*mtt^9 - 81*ep^3*mtt^9 - 35*ep^4*mtt^9 + 14*mtt^8*mWW + 109*ep*mtt^8*mWW + 313*ep^2*mtt^8*mWW + 381*ep^3*mtt^8*mWW + 163*ep^4*mtt^8*mWW - 25*mtt^7*mWW^2 - 194*ep*mtt^7*mWW^2 - 538*ep^2*mtt^7*mWW^2 - 614*ep^3*mtt^7*mWW^2 - 237*ep^4*mtt^7*mWW^2 + 20*mtt^6*mWW^3 + 150*ep*mtt^6*mWW^3 + 383*ep^2*mtt^6*mWW^3 + 372*ep^3*mtt^6*mWW^3 + 99*ep^4*mtt^6*mWW^3 - 5*mtt^5*mWW^4 - 31*ep*mtt^5*mWW^4 - 53*ep^2*mtt^5*mWW^4 + ep^3*mtt^5*mWW^4 + 44*ep^4*mtt^5*mWW^4 - 2*mtt^4*mWW^5 - 19*ep*mtt^4*mWW^5 - 60*ep^2*mtt^4*mWW^5 - 81*ep^3*mtt^4*mWW^5 - 42*ep^4*mtt^4*mWW^5 + mtt^3*mWW^6 + 8*ep*mtt^3*mWW^6 + 21*ep^2*mtt^3*mWW^6 + 22*ep^3*mtt^3*mWW^6 + 8*ep^4*mtt^3*mWW^6 + 21*mtt^8*s + 163*ep*mtt^8*s + 465*ep^2*mtt^8*s + 563*ep^3*mtt^8*s + 240*ep^4*mtt^8*s - 83*mtt^7*mWW*s - 658*ep*mtt^7*mWW*s - 1886*ep^2*mtt^7*mWW*s - 2272*ep^3*mtt^7*mWW*s - 961*ep^4*mtt^7*mWW*s + 120*mtt^6*mWW^2*s + 959*ep*mtt^6*mWW^2*s + 2695*ep^2*mtt^6*mWW^2*s + 3107*ep^3*mtt^6*mWW^2*s + 1223*ep^4*mtt^6*mWW^2*s - 70*mtt^5*mWW^3*s - 555*ep*mtt^5*mWW^3*s - 1487*ep^2*mtt^5*mWW^3*s - 1547*ep^3*mtt^5*mWW^3*s - 489*ep^4*mtt^5*mWW^3*s + 5*mtt^4*mWW^4*s + 34*ep*mtt^4*mWW^4*s + 58*ep^2*mtt^4*mWW^4*s - 26*ep^3*mtt^4*mWW^4*s - 87*ep^4*mtt^4*mWW^4*s + 9*mtt^3*mWW^5*s + 73*ep*mtt^3*mWW^5*s + 197*ep^2*mtt^3*mWW^5*s + 219*ep^3*mtt^3*mWW^5*s + 90*ep^4*mtt^3*mWW^5*s - 2*mtt^2*mWW^6*s - 16*ep*mtt^2*mWW^6*s - 42*ep^2*mtt^2*mWW^6*s - 44*ep^3*mtt^2*mWW^6*s - 16*ep^4*mtt^2*mWW^6*s - 60*mtt^7*s^2 - 474*ep*mtt^7*s^2 - 1351*ep^2*mtt^7*s^2 - 1620*ep^3*mtt^7*s^2 - 683*ep^4*mtt^7*s^2 + 196*mtt^6*mWW*s^2 + 1594*ep*mtt^6*mWW*s^2 + 4587*ep^2*mtt^6*mWW*s^2 + 5492*ep^3*mtt^6*mWW*s^2 + 2303*ep^4*mtt^6*mWW*s^2 - 219*mtt^5*mWW^2*s^2 - 1827*ep*mtt^5*mWW^2*s^2 - 5249*ep^2*mtt^5*mWW^2*s^2 - 6151*ep^3*mtt^5*mWW^2*s^2 - 2478*ep^4*mtt^5*mWW^2*s^2 + 80*mtt^4*mWW^3*s^2 + 698*ep*mtt^4*mWW^3*s^2 + 2010*ep^2*mtt^4*mWW^3*s^2 + 2268*ep^3*mtt^4*mWW^3*s^2 + 828*ep^4*mtt^4*mWW^3*s^2 + 14*mtt^3*mWW^4*s^2 + 95*ep*mtt^3*mWW^4*s^2 + 224*ep^2*mtt^3*mWW^4*s^2 + 237*ep^3*mtt^3*mWW^4*s^2 + 110*ep^4*mtt^3*mWW^4*s^2 - 12*mtt^2*mWW^5*s^2 - 94*ep*mtt^2*mWW^5*s^2 - 242*ep^2*mtt^2*mWW^5*s^2 - 248*ep^3*mtt^2*mWW^5*s^2 - 88*ep^4*mtt^2*mWW^5*s^2 + mtt*mWW^6*s^2 + 8*ep*mtt*mWW^6*s^2 + 21*ep^2*mtt*mWW^6*s^2 + 22*ep^3*mtt*mWW^6*s^2 + 8*ep^4*mtt*mWW^6*s^2 + 90*mtt^6*s^3 + 730*ep*mtt^6*s^3 + 2090*ep^2*mtt^6*s^3 + 2490*ep^3*mtt^6*s^3 + 1040*ep^4*mtt^6*s^3 - 234*mtt^5*mWW*s^3 - 1976*ep*mtt^5*mWW*s^3 - 5748*ep^2*mtt^5*mWW*s^3 - 6868*ep^3*mtt^5*mWW*s^3 - 2862*ep^4*mtt^5*mWW*s^3 + 185*mtt^4*mWW^2*s^3 + 1648*ep*mtt^4*mWW^2*s^3 + 4895*ep^2*mtt^4*mWW^2*s^3 + 5864*ep^3*mtt^4*mWW^2*s^3 + 2420*ep^4*mtt^4*mWW^2*s^3 - 23*mtt^3*mWW^3*s^3 - 272*ep*mtt^3*mWW^3*s^3 - 924*ep^2*mtt^3*mWW^3*s^3 - 1186*ep^3*mtt^3*mWW^3*s^3 - 499*ep^4*mtt^3*mWW^3*s^3 - 23*mtt^2*mWW^4*s^3 - 170*ep*mtt^2*mWW^4*s^3 - 418*ep^2*mtt^2*mWW^4*s^3 - 410*ep^3*mtt^2*mWW^4*s^3 - 139*ep^4*mtt^2*mWW^4*s^3 + 5*mtt*mWW^5*s^3 + 40*ep*mtt*mWW^5*s^3 + 105*ep^2*mtt*mWW^5*s^3 + 110*ep^3*mtt*mWW^5*s^3 + 40*ep^4*mtt*mWW^5*s^3 - 75*mtt^5*s^4 - 635*ep*mtt^5*s^4 - 1840*ep^2*mtt^5*s^4 - 2185*ep^3*mtt^5*s^4 - 905*ep^4*mtt^5*s^4 + 146*mtt^4*mWW*s^4 + 1309*ep*mtt^4*mWW*s^4 + 3887*ep^2*mtt^4*mWW*s^4 + 4657*ep^3*mtt^4*mWW*s^4 + 1933*ep^4*mtt^4*mWW*s^4 - 66*mtt^3*mWW^2*s^4 - 665*ep*mtt^3*mWW^2*s^4 - 2091*ep^2*mtt^3*mWW^2*s^4 - 2589*ep^3*mtt^3*mWW^2*s^4 - 1097*ep^4*mtt^3*mWW^2*s^4 - 14*mtt^2*mWW^3*s^4 - 77*ep*mtt^2*mWW^3*s^4 - 129*ep^2*mtt^2*mWW^3*s^4 - 61*ep^3*mtt^2*mWW^3*s^4 + 5*ep^4*mtt^2*mWW^3*s^4 + 9*mtt*mWW^4*s^4 + 72*ep*mtt*mWW^4*s^4 + 189*ep^2*mtt*mWW^4*s^4 + 198*ep^3*mtt*mWW^4*s^4 + 72*ep^4*mtt*mWW^4*s^4 + 33*mtt^4*s^5 + 303*ep*mtt^4*s^5 + 901*ep^2*mtt^4*s^5 + 1071*ep^3*mtt^4*s^5 + 440*ep^4*mtt^4*s^5 - 43*mtt^3*mWW*s^5 - 430*ep*mtt^3*mWW*s^5 - 1326*ep^2*mtt^3*mWW*s^5 - 1604*ep^3*mtt^3*mWW*s^5 - 665*ep^4*mtt^3*mWW*s^5 + 3*mtt^2*mWW^2*s^5 + 63*ep*mtt^2*mWW^2*s^5 + 246*ep^2*mtt^2*mWW^2*s^5 + 339*ep^3*mtt^2*mWW^2*s^5 + 153*ep^4*mtt^2*mWW^2*s^5 + 7*mtt*mWW^3*s^5 + 56*ep*mtt*mWW^3*s^5 + 147*ep^2*mtt*mWW^3*s^5 + 154*ep^3*mtt*mWW^3*s^5 + 56*ep^4*mtt*mWW^3*s^5 - 6*mtt^3*s^6 - 68*ep*mtt^3*s^6 - 215*ep^2*mtt^3*s^6 - 258*ep^3*mtt^3*s^6 - 105*ep^4*mtt^3*s^6 + 4*mtt^2*mWW*s^6 + 52*ep*mtt^2*mWW*s^6 + 173*ep^2*mtt^2*mWW*s^6 + 214*ep^3*mtt^2*mWW*s^6 + 89*ep^4*mtt^2*mWW*s^6 + 2*mtt*mWW^2*s^6 + 16*ep*mtt*mWW^2*s^6 + 42*ep^2*mtt*mWW^2*s^6 + 44*ep^3*mtt*mWW^2*s^6 + 16*ep^4*mtt*mWW^2*s^6 + 4*ep*mtt^2*s^7 + 16*ep^2*mtt^2*s^7 + 20*ep^3*mtt^2*s^7 + 8*ep^4*mtt^2*s^7 + 16*mtt^8*t + 114*ep*mtt^8*t + 314*ep^2*mtt^8*t + 378*ep^3*mtt^8*t + 162*ep^4*mtt^8*t - 67*mtt^7*mWW*t - 487*ep*mtt^7*mWW*t - 1363*ep^2*mtt^7*mWW*t - 1673*ep^3*mtt^7*mWW*t - 746*ep^4*mtt^7*mWW*t + 107*mtt^6*mWW^2*t + 770*ep*mtt^6*mWW^2*t + 2048*ep^2*mtt^6*mWW^2*t + 2316*ep^3*mtt^6*mWW^2*t + 935*ep^4*mtt^6*mWW^2*t - 78*mtt^5*mWW^3*t - 516*ep*mtt^5*mWW^3*t - 1116*ep^2*mtt^5*mWW^3*t - 812*ep^3*mtt^5*mWW^3*t - 74*ep^4*mtt^5*mWW^3*t + 22*mtt^4*mWW^4*t + 92*ep*mtt^4*mWW^4*t - 51*ep^2*mtt^4*mWW^4*t - 544*ep^3*mtt^4*mWW^4*t - 491*ep^4*mtt^4*mWW^4*t + mtt^3*mWW^5*t + 35*ep*mtt^3*mWW^5*t + 189*ep^2*mtt^3*mWW^5*t + 357*ep^3*mtt^3*mWW^5*t + 222*ep^4*mtt^3*mWW^5*t - mtt^2*mWW^6*t - 8*ep*mtt^2*mWW^6*t - 21*ep^2*mtt^2*mWW^6*t - 22*ep^3*mtt^2*mWW^6*t - 8*ep^4*mtt^2*mWW^6*t - 97*mtt^7*s*t - 705*ep*mtt^7*s*t - 1921*ep^2*mtt^7*s*t - 2255*ep^3*mtt^7*s*t - 942*ep^4*mtt^7*s*t + 343*mtt^6*mWW*s*t + 2563*ep*mtt^6*mWW*s*t + 7083*ep^2*mtt^6*mWW*s*t + 8405*ep^3*mtt^6*mWW*s*t + 3598*ep^4*mtt^6*mWW*s*t - 448*mtt^5*mWW^2*s*t - 3371*ep*mtt^5*mWW^2*s*t - 9034*ep^2*mtt^5*mWW^2*s*t - 10117*ep^3*mtt^5*mWW^2*s*t - 4034*ep^4*mtt^5*mWW^2*s*t + 254*mtt^4*mWW^3*s*t + 1838*ep*mtt^4*mWW^3*s*t + 4355*ep^2*mtt^4*mWW^3*s*t + 3828*ep^3*mtt^4*mWW^3*s*t + 949*ep^4*mtt^4*mWW^3*s*t - 49*mtt^3*mWW^4*s*t - 282*ep*mtt^3*mWW^4*s*t - 296*ep^2*mtt^3*mWW^4*s*t + 456*ep^3*mtt^3*mWW^4*s*t + 611*ep^4*mtt^3*mWW^4*s*t - 5*mtt^2*mWW^5*s*t - 59*ep*mtt^2*mWW^5*s*t - 229*ep^2*mtt^2*mWW^5*s*t - 361*ep^3*mtt^2*mWW^5*s*t - 198*ep^4*mtt^2*mWW^5*s*t + 2*mtt*mWW^6*s*t + 16*ep*mtt*mWW^6*s*t + 42*ep^2*mtt*mWW^6*s*t + 44*ep^3*mtt*mWW^6*s*t + 16*ep^4*mtt*mWW^6*s*t + 236*mtt^6*s^2*t + 1766*ep*mtt^6*s^2*t + 4805*ep^2*mtt^6*s^2*t + 5544*ep^3*mtt^6*s^2*t + 2269*ep^4*mtt^6*s^2*t - 692*mtt^5*mWW*s^2*t - 5371*ep*mtt^5*mWW*s^2*t - 14814*ep^2*mtt^5*mWW*s^2*t - 17151*ep^3*mtt^5*mWW*s^2*t - 7080*ep^4*mtt^5*mWW*s^2*t + 716*mtt^4*mWW^2*s^2*t + 5699*ep*mtt^4*mWW^2*s^2*t + 15563*ep^2*mtt^4*mWW^2*s^2*t + 17455*ep^3*mtt^4*mWW^2*s^2*t + 6923*ep^4*mtt^4*mWW^2*s^2*t - 295*mtt^3*mWW^3*s^2*t - 2353*ep*mtt^3*mWW^3*s^2*t - 6094*ep^2*mtt^3*mWW^3*s^2*t - 6153*ep^3*mtt^3*mWW^3*s^2*t - 2077*ep^4*mtt^3*mWW^3*s^2*t + 29*mtt^2*mWW^4*s^2*t + 209*ep*mtt^2*mWW^4*s^2*t + 402*ep^2*mtt^2*mWW^4*s^2*t + 151*ep^3*mtt^2*mWW^4*s^2*t - 95*ep^4*mtt^2*mWW^4*s^2*t + 7*mtt*mWW^5*s^2*t + 58*ep*mtt*mWW^5*s^2*t + 159*ep^2*mtt*mWW^5*s^2*t + 176*ep^3*mtt*mWW^5*s^2*t + 68*ep^4*mtt*mWW^5*s^2*t - mWW^6*s^2*t - 8*ep*mWW^6*s^2*t - 21*ep^2*mWW^6*s^2*t - 22*ep^3*mWW^6*s^2*t - 8*ep^4*mWW^6*s^2*t - 294*mtt^5*s^3*t - 2294*ep*mtt^5*s^3*t - 6290*ep^2*mtt^5*s^3*t - 7186*ep^3*mtt^5*s^3*t - 2896*ep^4*mtt^5*s^3*t + 696*mtt^4*mWW*s^3*t + 5677*ep*mtt^4*mWW*s^3*t + 15795*ep^2*mtt^4*mWW*s^3*t + 18043*ep^3*mtt^4*mWW*s^3*t + 7253*ep^4*mtt^4*mWW*s^3*t - 539*mtt^3*mWW^2*s^3*t - 4553*ep*mtt^3*mWW^2*s^3*t - 12728*ep^2*mtt^3*mWW^2*s^3*t - 14391*ep^3*mtt^3*mWW^2*s^3*t - 5701*ep^4*mtt^3*mWW^2*s^3*t + 139*mtt^2*mWW^3*s^3*t + 1193*ep*mtt^2*mWW^3*s^3*t + 3294*ep^2*mtt^2*mWW^3*s^3*t + 3617*ep^3*mtt^2*mWW^3*s^3*t + 1377*ep^4*mtt^2*mWW^3*s^3*t + mtt*mWW^4*s^3*t + 9*ep*mtt*mWW^4*s^3*t + 24*ep^2*mtt*mWW^4*s^3*t + 23*ep^3*mtt*mWW^4*s^3*t + 7*ep^4*mtt*mWW^4*s^3*t - 3*mWW^5*s^3*t - 24*ep*mWW^5*s^3*t - 63*ep^2*mWW^5*s^3*t - 66*ep^3*mWW^5*s^3*t - 24*ep^4*mWW^5*s^3*t + 196*mtt^4*s^4*t + 1626*ep*mtt^4*s^4*t + 4540*ep^2*mtt^4*s^4*t + 5174*ep^3*mtt^4*s^4*t + 2064*ep^4*mtt^4*s^4*t - 361*mtt^3*mWW*s^4*t - 3124*ep*mtt^3*mWW*s^4*t - 8846*ep^2*mtt^3*mWW*s^4*t - 10092*ep^3*mtt^3*mWW*s^4*t - 4009*ep^4*mtt^3*mWW*s^4*t + 187*mtt^2*mWW^2*s^4*t + 1646*ep*mtt^2*mWW^2*s^4*t + 4683*ep^2*mtt^2*mWW^2*s^4*t + 5348*ep^3*mtt^2*mWW^2*s^4*t + 2124*ep^4*mtt^2*mWW^2*s^4*t - 19*mtt*mWW^3*s^4*t - 160*ep*mtt*mWW^3*s^4*t - 458*ep^2*mtt*mWW^3*s^4*t - 544*ep^3*mtt*mWW^3*s^4*t - 227*ep^4*mtt*mWW^3*s^4*t - 3*mWW^4*s^4*t - 24*ep*mWW^4*s^4*t - 63*ep^2*mWW^4*s^4*t - 66*ep^3*mWW^4*s^4*t - 24*ep^4*mWW^4*s^4*t - 65*mtt^3*s^5*t - 593*ep*mtt^3*s^5*t - 1709*ep^2*mtt^3*s^5*t - 1959*ep^3*mtt^3*s^5*t - 778*ep^4*mtt^3*s^5*t + 89*mtt^2*mWW*s^5*t + 808*ep*mtt^2*mWW*s^5*t + 2326*ep^2*mtt^2*mWW*s^5*t + 2672*ep^3*mtt^2*mWW*s^5*t + 1065*ep^4*mtt^2*mWW*s^5*t - 23*mtt*mWW^2*s^5*t - 191*ep*mtt*mWW^2*s^5*t - 532*ep^2*mtt*mWW^2*s^5*t - 611*ep^3*mtt*mWW^2*s^5*t - 247*ep^4*mtt*mWW^2*s^5*t - mWW^3*s^5*t - 8*ep*mWW^3*s^5*t - 21*ep^2*mWW^3*s^5*t - 22*ep^3*mWW^3*s^5*t - 8*ep^4*mWW^3*s^5*t + 8*mtt^2*s^6*t + 86*ep*mtt^2*s^6*t + 261*ep^2*mtt^2*s^6*t + 304*ep^3*mtt^2*s^6*t + 121*ep^4*mtt^2*s^6*t - 8*mtt*mWW*s^6*t - 66*ep*mtt*mWW*s^6*t - 181*ep^2*mtt*mWW*s^6*t - 204*ep^3*mtt*mWW*s^6*t - 81*ep^4*mtt*mWW*s^6*t - 34*mtt^7*t^2 - 209*ep*mtt^7*t^2 - 507*ep^2*mtt^7*t^2 - 547*ep^3*mtt^7*t^2 - 207*ep^4*mtt^7*t^2 + 125*mtt^6*mWW*t^2 + 783*ep*mtt^6*mWW*t^2 + 2007*ep^2*mtt^6*mWW*t^2 + 2413*ep^3*mtt^6*mWW*t^2 + 1116*ep^4*mtt^6*mWW*t^2 - 172*mtt^5*mWW^2*t^2 - 1062*ep*mtt^5*mWW^2*t^2 - 2594*ep^2*mtt^5*mWW^2*t^2 - 2964*ep^3*mtt^5*mWW^2*t^2 - 1376*ep^4*mtt^5*mWW^2*t^2 + 106*mtt^4*mWW^3*t^2 + 552*ep*mtt^4*mWW^3*t^2 + 798*ep^2*mtt^4*mWW^3*t^2 + 78*ep^3*mtt^4*mWW^3*t^2 - 266*ep^4*mtt^4*mWW^3*t^2 - 26*mtt^3*mWW^4*t^2 - 5*ep*mtt^3*mWW^4*t^2 + 693*ep^2*mtt^3*mWW^4*t^2 + 1819*ep^3*mtt^3*mWW^4*t^2 + 1231*ep^4*mtt^3*mWW^4*t^2 + mtt^2*mWW^5*t^2 - 59*ep*mtt^2*mWW^5*t^2 - 397*ep^2*mtt^2*mWW^5*t^2 - 799*ep^3*mtt^2*mWW^5*t^2 - 498*ep^4*mtt^2*mWW^5*t^2 + 173*mtt^6*s*t^2 + 1107*ep*mtt^6*s*t^2 + 2662*ep^2*mtt^6*s*t^2 + 2767*ep^3*mtt^6*s*t^2 + 1011*ep^4*mtt^6*s*t^2 - 535*mtt^5*mWW*s*t^2 - 3541*ep*mtt^5*mWW*s*t^2 - 8803*ep^2*mtt^5*mWW*s*t^2 - 9655*ep^3*mtt^5*mWW*s*t^2 - 3970*ep^4*mtt^5*mWW*s*t^2 + 605*mtt^4*mWW^2*s*t^2 + 4078*ep*mtt^4*mWW^2*s*t^2 + 9929*ep^2*mtt^4*mWW^2*s*t^2 + 10488*ep^3*mtt^4*mWW^2*s*t^2 + 4296*ep^4*mtt^4*mWW^2*s*t^2 - 299*mtt^3*mWW^3*s*t^2 - 1894*ep*mtt^3*mWW^3*s*t^2 - 3707*ep^2*mtt^3*mWW^3*s*t^2 - 2402*ep^3*mtt^3*mWW^3*s*t^2 - 366*ep^4*mtt^3*mWW^3*s*t^2 + 58*mtt^2*mWW^4*s*t^2 + 225*ep*mtt^2*mWW^4*s*t^2 - 295*ep^2*mtt^2*mWW^4*s*t^2 - 1647*ep^3*mtt^2*mWW^4*s*t^2 - 1245*ep^4*mtt^2*mWW^4*s*t^2 - 2*mtt*mWW^5*s*t^2 + 25*ep*mtt*mWW^5*s*t^2 + 214*ep^2*mtt*mWW^5*s*t^2 + 449*ep^3*mtt*mWW^5*s*t^2 + 274*ep^4*mtt*mWW^5*s*t^2 - 343*mtt^5*s^2*t^2 - 2328*ep*mtt^5*s^2*t^2 - 5680*ep^2*mtt^5*s^2*t^2 - 5846*ep^3*mtt^5*s^2*t^2 - 2119*ep^4*mtt^5*s^2*t^2 + 878*mtt^4*mWW*s^2*t^2 + 6247*ep*mtt^4*mWW*s^2*t^2 + 15558*ep^2*mtt^4*mWW*s^2*t^2 + 16193*ep^3*mtt^4*mWW*s^2*t^2 + 6052*ep^4*mtt^4*mWW*s^2*t^2 - 787*mtt^3*mWW^2*s^2*t^2 - 5807*ep*mtt^3*mWW^2*s^2*t^2 - 14454*ep^2*mtt^3*mWW^2*s^2*t^2 - 14767*ep^3*mtt^3*mWW^2*s^2*t^2 - 5485*ep^4*mtt^3*mWW^2*s^2*t^2 + 289*mtt^2*mWW^3*s^2*t^2 + 2119*ep*mtt^2*mWW^3*s^2*t^2 + 4953*ep^2*mtt^2*mWW^3*s^2*t^2 + 4501*ep^3*mtt^2*mWW^3*s^2*t^2 + 1450*ep^4*mtt^2*mWW^3*s^2*t^2 - 38*mtt*mWW^4*s^2*t^2 - 231*ep*mtt*mWW^4*s^2*t^2 - 360*ep^2*mtt*mWW^4*s^2*t^2 - 45*ep^3*mtt*mWW^4*s^2*t^2 + 122*ep^4*mtt*mWW^4*s^2*t^2 + mWW^5*s^2*t^2 + 4*ep*mWW^5*s^2*t^2 - ep^2*mWW^5*s^2*t^2 - 16*ep^3*mWW^5*s^2*t^2 - 12*ep^4*mWW^5*s^2*t^2 + 331*mtt^4*s^3*t^2 + 2429*ep*mtt^4*s^3*t^2 + 6118*ep^2*mtt^4*s^3*t^2 + 6363*ep^3*mtt^4*s^3*t^2 + 2331*ep^4*mtt^4*s^3*t^2 - 683*mtt^3*mWW*s^3*t^2 - 5276*ep*mtt^3*mWW*s^3*t^2 - 13509*ep^2*mtt^3*mWW*s^3*t^2 - 14008*ep^3*mtt^3*mWW*s^3*t^2 - 5080*ep^4*mtt^3*mWW*s^3*t^2 + 451*mtt^2*mWW^2*s^3*t^2 + 3564*ep*mtt^2*mWW^2*s^3*t^2 + 9136*ep^2*mtt^2*mWW^2*s^3*t^2 + 9404*ep^3*mtt^2*mWW^2*s^3*t^2 + 3393*ep^4*mtt^2*mWW^2*s^3*t^2 - 105*mtt*mWW^3*s^3*t^2 - 810*ep*mtt*mWW^3*s^3*t^2 - 2055*ep^2*mtt*mWW^3*s^3*t^2 - 2130*ep^3*mtt*mWW^3*s^3*t^2 - 792*ep^4*mtt*mWW^3*s^3*t^2 + 6*mWW^4*s^3*t^2 + 45*ep*mWW^4*s^3*t^2 + 118*ep^2*mWW^4*s^3*t^2 + 131*ep^3*mWW^4*s^3*t^2 + 52*ep^4*mWW^4*s^3*t^2 - 155*mtt^3*s^4*t^2 - 1257*ep*mtt^3*s^4*t^2 - 3309*ep^2*mtt^3*s^4*t^2 - 3521*ep^3*mtt^3*s^4*t^2 - 1314*ep^4*mtt^3*s^4*t^2 + 247*mtt^2*mWW*s^4*t^2 + 2045*ep*mtt^2*mWW*s^4*t^2 + 5421*ep^2*mtt^2*mWW*s^4*t^2 + 5777*ep^3*mtt^2*mWW*s^4*t^2 + 2154*ep^4*mtt^2*mWW*s^4*t^2 - 101*mtt*mWW^2*s^4*t^2 - 799*ep*mtt*mWW^2*s^4*t^2 - 2063*ep^2*mtt*mWW^2*s^4*t^2 - 2171*ep^3*mtt*mWW^2*s^4*t^2 - 806*ep^4*mtt*mWW^2*s^4*t^2 + 9*mWW^3*s^4*t^2 + 71*ep*mWW^3*s^4*t^2 + 191*ep^2*mWW^3*s^4*t^2 + 215*ep^3*mWW^3*s^4*t^2 + 86*ep^4*mWW^3*s^4*t^2 + 28*mtt^2*s^5*t^2 + 258*ep*mtt^2*s^5*t^2 + 716*ep^2*mtt^2*s^5*t^2 + 784*ep^3*mtt^2*s^5*t^2 + 298*ep^4*mtt^2*s^5*t^2 - 32*mtt*mWW*s^5*t^2 - 258*ep*mtt*mWW*s^5*t^2 - 674*ep^2*mtt*mWW*s^5*t^2 - 720*ep^3*mtt*mWW*s^5*t^2 - 272*ep^4*mtt*mWW*s^5*t^2 + 4*mWW^2*s^5*t^2 + 32*ep*mWW^2*s^5*t^2 + 86*ep^2*mWW^2*s^5*t^2 + 96*ep^3*mWW^2*s^5*t^2 + 38*ep^4*mWW^2*s^5*t^2 + 36*mtt^6*t^3 + 151*ep*mtt^6*t^3 + 172*ep^2*mtt^6*t^3 - 47*ep^3*mtt^6*t^3 - 140*ep^4*mtt^6*t^3 - 113*mtt^5*mWW*t^3 - 438*ep*mtt^5*mWW*t^3 - 515*ep^2*mtt^5*mWW*t^3 - 156*ep^3*mtt^5*mWW*t^3 + 22*ep^4*mtt^5*mWW*t^3 + 127*mtt^4*mWW^2*t^3 + 447*ep*mtt^4*mWW^2*t^3 + 454*ep^2*mtt^4*mWW^2*t^3 + 295*ep^3*mtt^4*mWW^2*t^3 + 345*ep^4*mtt^4*mWW^2*t^3 - 59*mtt^3*mWW^3*t^3 - 119*ep*mtt^3*mWW^3*t^3 + 353*ep^2*mtt^3*mWW^3*t^3 + 851*ep^3*mtt^3*mWW^3*t^3 + 278*ep^4*mtt^3*mWW^3*t^3 + 9*mtt^2*mWW^4*t^3 - 106*ep*mtt^2*mWW^4*t^3 - 868*ep^2*mtt^2*mWW^4*t^3 - 1728*ep^3*mtt^2*mWW^4*t^3 - 979*ep^4*mtt^2*mWW^4*t^3 + 65*ep*mtt*mWW^5*t^3 + 404*ep^2*mtt*mWW^5*t^3 + 785*ep^3*mtt*mWW^5*t^3 + 474*ep^4*mtt*mWW^5*t^3 - 147*mtt^5*s*t^3 - 694*ep*mtt^5*s*t^3 - 943*ep^2*mtt^5*s*t^3 - 106*ep^3*mtt^5*s*t^3 + 374*ep^4*mtt^5*s*t^3 + 389*mtt^4*mWW*s*t^3 + 1826*ep*mtt^4*mWW*s*t^3 + 2343*ep^2*mtt^4*mWW*s*t^3 + 108*ep^3*mtt^4*mWW*s*t^3 - 874*ep^4*mtt^4*mWW*s*t^3 - 363*mtt^3*mWW^2*s*t^3 - 1765*ep*mtt^3*mWW^2*s*t^3 - 2343*ep^2*mtt^3*mWW^2*s*t^3 - 489*ep^3*mtt^3*mWW^2*s*t^3 + 268*ep^4*mtt^3*mWW^2*s*t^3 + 139*mtt^2*mWW^3*s*t^3 + 653*ep*mtt^2*mWW^3*s*t^3 + 593*ep^2*mtt^2*mWW^3*s*t^3 - 373*ep^3*mtt^2*mWW^3*s*t^3 - 244*ep^4*mtt^2*mWW^3*s*t^3 - 18*mtt*mWW^4*s*t^3 + 3*ep*mtt*mWW^4*s*t^3 + 490*ep^2*mtt*mWW^4*s*t^3 + 1123*ep^3*mtt*mWW^4*s*t^3 + 626*ep^4*mtt*mWW^4*s*t^3 - 23*ep*mWW^5*s*t^3 - 140*ep^2*mWW^5*s*t^3 - 263*ep^3*mWW^5*s*t^3 - 150*ep^4*mWW^5*s*t^3 + 222*mtt^4*s^2*t^3 + 1228*ep*mtt^4*s^2*t^3 + 2085*ep^2*mtt^4*s^2*t^3 + 1060*ep^3*mtt^4*s^2*t^3 - 67*ep^4*mtt^4*s^2*t^3 - 487*mtt^3*mWW*s^2*t^3 - 2831*ep*mtt^3*mWW*s^2*t^3 - 4713*ep^2*mtt^3*mWW*s^2*t^3 - 1877*ep^3*mtt^3*mWW*s^2*t^3 + 612*ep^4*mtt^3*mWW*s^2*t^3 + 357*mtt^2*mWW^2*s^2*t^3 + 2179*ep*mtt^2*mWW^2*s^2*t^3 + 3655*ep^2*mtt^2*mWW^2*s^2*t^3 + 1409*ep^3*mtt^2*mWW^2*s^2*t^3 - 456*ep^4*mtt^2*mWW^2*s^2*t^3 - 101*mtt*mWW^3*s^2*t^3 - 647*ep*mtt*mWW^3*s^2*t^3 - 1195*ep^2*mtt*mWW^3*s^2*t^3 - 753*ep^3*mtt*mWW^3*s^2*t^3 - 152*ep^4*mtt*mWW^3*s^2*t^3 + 9*mWW^4*s^2*t^3 + 51*ep*mWW^4*s^2*t^3 + 88*ep^2*mWW^4*s^2*t^3 + 61*ep^3*mWW^4*s^2*t^3 + 23*ep^4*mWW^4*s^2*t^3 - 147*mtt^3*s^3*t^3 - 969*ep*mtt^3*s^3*t^3 - 1969*ep^2*mtt^3*s^3*t^3 - 1485*ep^3*mtt^3*s^3*t^3 - 338*ep^4*mtt^3*s^3*t^3 + 259*mtt^2*mWW*s^3*t^3 + 1813*ep*mtt^2*mWW*s^3*t^3 + 3759*ep^2*mtt^2*mWW*s^3*t^3 + 2759*ep^3*mtt^2*mWW*s^3*t^3 + 530*ep^4*mtt^2*mWW*s^3*t^3 - 133*mtt*mWW^2*s^3*t^3 - 921*ep*mtt*mWW^2*s^3*t^3 - 1835*ep^2*mtt*mWW^2*s^3*t^3 - 1209*ep^3*mtt*mWW^2*s^3*t^3 - 138*ep^4*mtt*mWW^2*s^3*t^3 + 21*mWW^3*s^3*t^3 + 149*ep*mWW^3*s^3*t^3 + 333*ep^2*mWW^3*s^3*t^3 + 295*ep^3*mWW^3*s^3*t^3 + 90*ep^4*mWW^3*s^3*t^3 + 36*mtt^2*s^4*t^3 + 284*ep*mtt^2*s^4*t^3 + 655*ep^2*mtt^2*s^4*t^3 + 578*ep^3*mtt^2*s^4*t^3 + 171*ep^4*mtt^2*s^4*t^3 - 48*mtt*mWW*s^4*t^3 - 364*ep*mtt*mWW*s^4*t^3 - 834*ep^2*mtt*mWW*s^4*t^3 - 748*ep^3*mtt*mWW*s^4*t^3 - 230*ep^4*mtt*mWW*s^4*t^3 + 12*mWW^2*s^4*t^3 + 92*ep*mWW^2*s^4*t^3 + 227*ep^2*mWW^2*s^4*t^3 + 230*ep^3*mWW^2*s^4*t^3 + 83*ep^4*mWW^2*s^4*t^3 - 19*mtt^5*t^4 + 4*ep*mtt^5*t^4 + 360*ep^2*mtt^5*t^4 + 814*ep^3*mtt^5*t^4 + 529*ep^4*mtt^5*t^4 + 49*mtt^4*mWW*t^4 - 152*ep*mtt^4*mWW*t^4 - 1578*ep^2*mtt^4*mWW*t^4 - 3002*ep^3*mtt^4*mWW*t^4 - 1725*ep^4*mtt^4*mWW*t^4 - 41*mtt^3*mWW^2*t^4 + 286*ep*mtt^3*mWW^2*t^4 + 1993*ep^2*mtt^3*mWW^2*t^4 + 3274*ep^3*mtt^3*mWW^2*t^4 + 1584*ep^4*mtt^3*mWW^2*t^4 + 11*mtt^2*mWW^3*t^4 - 154*ep*mtt^2*mWW^3*t^4 - 828*ep^2*mtt^2*mWW^3*t^4 - 1060*ep^3*mtt^2*mWW^3*t^4 - 265*ep^4*mtt^2*mWW^3*t^4 + 38*ep*mtt*mWW^4*t^4 + 189*ep^2*mtt*mWW^4*t^4 + 236*ep^3*mtt*mWW^4*t^4 + 33*ep^4*mtt*mWW^4*t^4 - 22*ep*mWW^5*t^4 - 136*ep^2*mWW^5*t^4 - 262*ep^3*mWW^5*t^4 - 156*ep^4*mWW^5*t^4 + 58*mtt^4*s*t^4 + 68*ep*mtt^4*s*t^4 - 736*ep^2*mtt^4*s*t^4 - 1788*ep^3*mtt^4*s*t^4 - 1090*ep^4*mtt^4*s*t^4 - 130*mtt^3*mWW*s*t^4 + 37*ep*mtt^3*mWW*s*t^4 + 2967*ep^2*mtt^3*mWW*s*t^4 + 6645*ep^3*mtt^3*mWW*s*t^4 + 4053*ep^4*mtt^3*mWW*s*t^4 + 94*mtt^2*mWW^2*s*t^4 - 142*ep*mtt^2*mWW^2*s*t^4 - 2988*ep^2*mtt^2*mWW^2*s*t^4 - 6416*ep^3*mtt^2*mWW^2*s*t^4 - 3816*ep^4*mtt^2*mWW^2*s*t^4 - 22*mtt*mWW^3*s*t^4 + 49*ep*mtt*mWW^3*s*t^4 + 798*ep^2*mtt*mWW^3*s*t^4 + 1553*ep^3*mtt*mWW^3*s*t^4 + 790*ep^4*mtt*mWW^3*s*t^4 - 12*ep*mWW^4*s*t^4 - 41*ep^2*mWW^4*s*t^4 + 6*ep^3*mWW^4*s*t^4 + 63*ep^4*mWW^4*s*t^4 - 59*mtt^3*s^2*t^4 - 186*ep*mtt^3*s^2*t^4 + 257*ep^2*mtt^3*s^2*t^4 + 1014*ep^3*mtt^3*s^2*t^4 + 606*ep^4*mtt^3*s^2*t^4 + 113*mtt^2*mWW*s^2*t^4 + 367*ep*mtt^2*mWW*s^2*t^4 - 814*ep^2*mtt^2*mWW*s^2*t^4 - 3035*ep^3*mtt^2*mWW*s^2*t^4 - 2023*ep^4*mtt^2*mWW*s^2*t^4 - 65*mtt*mWW^2*s^2*t^4 - 186*ep*mtt*mWW^2*s^2*t^4 + 811*ep^2*mtt*mWW^2*s^2*t^4 + 2622*ep^3*mtt*mWW^2*s^2*t^4 + 1786*ep^4*mtt*mWW^2*s^2*t^4 + 11*mWW^3*s^2*t^4 + 33*ep*mWW^3*s^2*t^4 - 142*ep^2*mWW^3*s^2*t^4 - 461*ep^3*mWW^3*s^2*t^4 - 313*ep^4*mWW^3*s^2*t^4 + 20*mtt^2*s^3*t^4 + 108*ep*mtt^2*s^3*t^4 + 79*ep^2*mtt^2*s^3*t^4 - 126*ep^3*mtt^2*s^3*t^4 - 105*ep^4*mtt^2*s^3*t^4 - 32*mtt*mWW*s^3*t^4 - 202*ep*mtt*mWW*s^3*t^4 - 275*ep^2*mtt*mWW*s^3*t^4 - 14*ep^3*mtt*mWW*s^3*t^4 + 79*ep^4*mtt*mWW*s^3*t^4 + 12*mWW^2*s^3*t^4 + 82*ep*mWW^2*s^3*t^4 + 148*ep^2*mWW^2*s^3*t^4 + 80*ep^3*mWW^2*s^3*t^4 + 2*ep^4*mWW^2*s^3*t^4 + 4*mtt^4*t^5 - 53*ep*mtt^4*t^5 - 352*ep^2*mtt^4*t^5 - 631*ep^3*mtt^4*t^5 - 356*ep^4*mtt^4*t^5 - 8*mtt^3*mWW*t^5 + 259*ep*mtt^3*mWW*t^5 + 1550*ep^2*mtt^3*mWW*t^5 + 2755*ep^3*mtt^3*mWW*t^5 + 1564*ep^4*mtt^3*mWW*t^5 + 4*mtt^2*mWW^2*t^5 - 347*ep*mtt^2*mWW^2*t^5 - 1954*ep^2*mtt^2*mWW^2*t^5 - 3401*ep^3*mtt^2*mWW^2*t^5 - 1898*ep^4*mtt^2*mWW^2*t^5 + 129*ep*mtt*mWW^3*t^5 + 666*ep^2*mtt*mWW^3*t^5 + 1061*ep^3*mtt*mWW^3*t^5 + 528*ep^4*mtt*mWW^3*t^5 + 12*ep*mWW^4*t^5 + 90*ep^2*mWW^4*t^5 + 216*ep^3*mWW^4*t^5 + 162*ep^4*mWW^4*t^5 - 8*mtt^3*s*t^5 + 59*ep*mtt^3*s*t^5 + 426*ep^2*mtt^3*s*t^5 + 639*ep^3*mtt^3*s*t^5 + 236*ep^4*mtt^3*s*t^5 + 16*mtt^2*mWW*s*t^5 - 227*ep*mtt^2*mWW*s*t^5 - 1654*ep^2*mtt^2*mWW*s*t^5 - 2995*ep^3*mtt^2*mWW*s*t^5 - 1604*ep^4*mtt^2*mWW*s*t^5 - 8*mtt*mWW^2*s*t^5 + 243*ep*mtt*mWW^2*s*t^5 + 1738*ep^2*mtt*mWW^2*s*t^5 + 3371*ep^3*mtt*mWW^2*s*t^5 + 1992*ep^4*mtt*mWW^2*s*t^5 - 75*ep*mWW^3*s*t^5 - 510*ep^2*mWW^3*s*t^5 - 1015*ep^3*mWW^3*s*t^5 - 624*ep^4*mWW^3*s*t^5 + 4*mtt^2*s^2*t^5 - 2*ep*mtt^2*s^2*t^5 - 88*ep^2*mtt^2*s^2*t^5 - 96*ep^3*mtt^2*s^2*t^5 + 26*ep^4*mtt^2*s^2*t^5 - 8*mtt*mWW*s^2*t^5 - 22*ep*mtt*mWW*s^2*t^5 + 84*ep^2*mtt*mWW*s^2*t^5 + 154*ep^3*mtt*mWW*s^2*t^5 + 8*ep^4*mtt*mWW*s^2*t^5 + 4*mWW^2*s^2*t^5 + 16*ep*mWW^2*s^2*t^5 - 28*ep^2*mWW^2*s^2*t^5 - 98*ep^3*mWW^2*s^2*t^5 - 50*ep^4*mWW^2*s^2*t^5 + 12*ep*mtt^3*t^6 + 49*ep^2*mtt^3*t^6 + 42*ep^3*mtt^3*t^6 - 7*ep^4*mtt^3*t^6 - 66*ep*mtt^2*mWW*t^6 - 354*ep^2*mtt^2*mWW*t^6 - 574*ep^3*mtt^2*mWW*t^6 - 286*ep^4*mtt^2*mWW*t^6 + 96*ep*mtt*mWW^2*t^6 + 561*ep^2*mtt*mWW^2*t^6 + 1022*ep^3*mtt*mWW^2*t^6 + 593*ep^4*mtt*mWW^2*t^6 - 42*ep*mWW^3*t^6 - 256*ep^2*mWW^3*t^6 - 490*ep^3*mWW^3*t^6 - 300*ep^4*mWW^3*t^6 + 2*ep*mtt^2*s*t^6 + 47*ep^2*mtt^2*s*t^6 + 180*ep^3*mtt^2*s*t^6 + 171*ep^4*mtt^2*s*t^6 - 50*ep^2*mtt*mWW*s*t^6 - 236*ep^3*mtt*mWW*s*t^6 - 242*ep^4*mtt*mWW*s*t^6 - 2*ep*mWW^2*s*t^6 + 3*ep^2*mWW^2*s*t^6 + 56*ep^3*mWW^2*s*t^6 + 71*ep^4*mWW^2*s*t^6 + 4*ep*mtt^2*t^7 + 30*ep^2*mtt^2*t^7 + 72*ep^3*mtt^2*t^7 + 54*ep^4*mtt^2*t^7 - 8*ep*mtt*mWW*t^7 - 60*ep^2*mtt*mWW*t^7 - 144*ep^3*mtt*mWW*t^7 - 108*ep^4*mtt*mWW*t^7 + 4*ep*mWW^2*t^7 + 30*ep^2*mWW^2*t^7 + 72*ep^3*mWW^2*t^7 + 54*ep^4*mWW^2*t^7))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((s*(ep*mtt^4*mWW + 4*ep^2*mtt^4*mWW - ep*mtt^3*mWW^2 - 7*ep^2*mtt^3*mWW^2 - mtt^2*mWW^3 - 5*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 - 4*ep*mtt^3*mWW*s - 16*ep^2*mtt^3*mWW*s + 3*ep*mtt^2*mWW^2*s + 21*ep^2*mtt^2*mWW^2*s + 2*mtt*mWW^3*s + 10*ep*mtt*mWW^3*s + 8*ep^2*mtt*mWW^3*s + 6*ep*mtt^2*mWW*s^2 + 24*ep^2*mtt^2*mWW*s^2 - 3*ep*mtt*mWW^2*s^2 - 21*ep^2*mtt*mWW^2*s^2 - mWW^3*s^2 - 5*ep*mWW^3*s^2 - 4*ep^2*mWW^3*s^2 - 4*ep*mtt*mWW*s^3 - 16*ep^2*mtt*mWW*s^3 + ep*mWW^2*s^3 + 7*ep^2*mWW^2*s^3 + ep*mWW*s^4 + 4*ep^2*mWW*s^4 + ep*mtt^4*t + 4*ep^2*mtt^4*t - 10*ep*mtt^3*mWW*t - 34*ep^2*mtt^3*mWW*t + 3*mtt^2*mWW^2*t + 25*ep*mtt^2*mWW^2*t + 58*ep^2*mtt^2*mWW^2*t - 4*ep*mtt^3*s*t - 16*ep^2*mtt^3*s*t + 30*ep*mtt^2*mWW*s*t + 102*ep^2*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 50*ep*mtt*mWW^2*s*t - 116*ep^2*mtt*mWW^2*s*t + 6*ep*mtt^2*s^2*t + 24*ep^2*mtt^2*s^2*t - 30*ep*mtt*mWW*s^2*t - 102*ep^2*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 25*ep*mWW^2*s^2*t + 58*ep^2*mWW^2*s^2*t - 4*ep*mtt*s^3*t - 16*ep^2*mtt*s^3*t + 10*ep*mWW*s^3*t + 34*ep^2*mWW*s^3*t + ep*s^4*t + 4*ep^2*s^4*t - 3*ep*mtt^3*t^2 - 15*ep^2*mtt^3*t^2 - 3*mtt^2*mWW*t^2 + 9*ep*mtt^2*mWW*t^2 + 72*ep^2*mtt^2*mWW*t^2 - 24*ep*mtt*mWW^2*t^2 - 96*ep^2*mtt*mWW^2*t^2 + 9*ep*mtt^2*s*t^2 + 45*ep^2*mtt^2*s*t^2 + 6*mtt*mWW*s*t^2 - 18*ep*mtt*mWW*s*t^2 - 144*ep^2*mtt*mWW*s*t^2 + 24*ep*mWW^2*s*t^2 + 96*ep^2*mWW^2*s*t^2 - 9*ep*mtt*s^2*t^2 - 45*ep^2*mtt*s^2*t^2 - 3*mWW*s^2*t^2 + 9*ep*mWW*s^2*t^2 + 72*ep^2*mWW*s^2*t^2 + 3*ep*s^3*t^2 + 15*ep^2*s^3*t^2 + mtt^2*t^3 + 7*ep*mtt^2*t^3 + 18*ep^2*mtt^2*t^3 - 16*ep*mtt*mWW*t^3 - 64*ep^2*mtt*mWW*t^3 + 16*ep*mWW^2*t^3 + 64*ep^2*mWW^2*t^3 - 2*mtt*s*t^3 - 14*ep*mtt*s*t^3 - 36*ep^2*mtt*s*t^3 + 16*ep*mWW*s*t^3 + 64*ep^2*mWW*s*t^3 + s^2*t^3 + 7*ep*s^2*t^3 + 18*ep^2*s^2*t^3))/(ep*(1 + ep)*(1 + 4*ep)*(mtt - s)^2*(mWW - t)^2)), (3*ep*(-1 + 2*ep)*(-mtt + 2*mWW + s)*(-mtt + s + 2*t)^2)/((1 + ep)*(1 + 4*ep)*(mWW - t)^2), -(s*(mtt - s - t)*(2*ep*mtt^4*mWW^3 + 12*ep^2*mtt^4*mWW^3 + 16*ep^3*mtt^4*mWW^3 - 2*ep*mtt^3*mWW^4 - 17*ep^2*mtt^3*mWW^4 - 27*ep^3*mtt^3*mWW^4 - 2*mtt^2*mWW^5 - 14*ep*mtt^2*mWW^5 - 30*ep^2*mtt^2*mWW^5 - 18*ep^3*mtt^2*mWW^5 - 8*ep*mtt^3*mWW^3*s - 48*ep^2*mtt^3*mWW^3*s - 64*ep^3*mtt^3*mWW^3*s + 6*ep*mtt^2*mWW^4*s + 51*ep^2*mtt^2*mWW^4*s + 81*ep^3*mtt^2*mWW^4*s + 4*mtt*mWW^5*s + 28*ep*mtt*mWW^5*s + 60*ep^2*mtt*mWW^5*s + 36*ep^3*mtt*mWW^5*s + 12*ep*mtt^2*mWW^3*s^2 + 72*ep^2*mtt^2*mWW^3*s^2 + 96*ep^3*mtt^2*mWW^3*s^2 - 6*ep*mtt*mWW^4*s^2 - 51*ep^2*mtt*mWW^4*s^2 - 81*ep^3*mtt*mWW^4*s^2 - 2*mWW^5*s^2 - 14*ep*mWW^5*s^2 - 30*ep^2*mWW^5*s^2 - 18*ep^3*mWW^5*s^2 - 8*ep*mtt*mWW^3*s^3 - 48*ep^2*mtt*mWW^3*s^3 - 64*ep^3*mtt*mWW^3*s^3 + 2*ep*mWW^4*s^3 + 17*ep^2*mWW^4*s^3 + 27*ep^3*mWW^4*s^3 + 2*ep*mWW^3*s^4 + 12*ep^2*mWW^3*s^4 + 16*ep^3*mWW^3*s^4 + 2*ep*mtt^4*mWW^2*t + 12*ep^2*mtt^4*mWW^2*t + 16*ep^3*mtt^4*mWW^2*t - 20*ep*mtt^3*mWW^3*t - 105*ep^2*mtt^3*mWW^3*t - 127*ep^3*mtt^3*mWW^3*t + 6*mtt^2*mWW^4*t + 70*ep*mtt^2*mWW^4*t + 256*ep^2*mtt^2*mWW^4*t + 276*ep^3*mtt^2*mWW^4*t + 6*ep^2*mtt*mWW^5*t + 6*ep^3*mtt*mWW^5*t - 8*ep*mtt^3*mWW^2*s*t - 48*ep^2*mtt^3*mWW^2*s*t - 64*ep^3*mtt^3*mWW^2*s*t + 60*ep*mtt^2*mWW^3*s*t + 315*ep^2*mtt^2*mWW^3*s*t + 381*ep^3*mtt^2*mWW^3*s*t - 12*mtt*mWW^4*s*t - 140*ep*mtt*mWW^4*s*t - 512*ep^2*mtt*mWW^4*s*t - 552*ep^3*mtt*mWW^4*s*t - 6*ep^2*mWW^5*s*t - 6*ep^3*mWW^5*s*t + 12*ep*mtt^2*mWW^2*s^2*t + 72*ep^2*mtt^2*mWW^2*s^2*t + 96*ep^3*mtt^2*mWW^2*s^2*t - 60*ep*mtt*mWW^3*s^2*t - 315*ep^2*mtt*mWW^3*s^2*t - 381*ep^3*mtt*mWW^3*s^2*t + 6*mWW^4*s^2*t + 70*ep*mWW^4*s^2*t + 256*ep^2*mWW^4*s^2*t + 276*ep^3*mWW^4*s^2*t - 8*ep*mtt*mWW^2*s^3*t - 48*ep^2*mtt*mWW^2*s^3*t - 64*ep^3*mtt*mWW^2*s^3*t + 20*ep*mWW^3*s^3*t + 105*ep^2*mWW^3*s^3*t + 127*ep^3*mWW^3*s^3*t + 2*ep*mWW^2*s^4*t + 12*ep^2*mWW^2*s^4*t + 16*ep^3*mWW^2*s^4*t - 4*ep*mtt^3*mWW^2*t^2 - 39*ep^2*mtt^3*mWW^2*t^2 - 65*ep^3*mtt^3*mWW^2*t^2 - 6*mtt^2*mWW^3*t^2 - 32*ep*mtt^2*mWW^3*t^2 - 18*ep^2*mtt^2*mWW^3*t^2 + 50*ep^3*mtt^2*mWW^3*t^2 - 70*ep*mtt*mWW^4*t^2 - 397*ep^2*mtt*mWW^4*t^2 - 495*ep^3*mtt*mWW^4*t^2 - 4*ep^2*mWW^5*t^2 - 4*ep^3*mWW^5*t^2 + 12*ep*mtt^2*mWW^2*s*t^2 + 117*ep^2*mtt^2*mWW^2*s*t^2 + 195*ep^3*mtt^2*mWW^2*s*t^2 + 12*mtt*mWW^3*s*t^2 + 64*ep*mtt*mWW^3*s*t^2 + 36*ep^2*mtt*mWW^3*s*t^2 - 100*ep^3*mtt*mWW^3*s*t^2 + 70*ep*mWW^4*s*t^2 + 397*ep^2*mWW^4*s*t^2 + 495*ep^3*mWW^4*s*t^2 - 12*ep*mtt*mWW^2*s^2*t^2 - 117*ep^2*mtt*mWW^2*s^2*t^2 - 195*ep^3*mtt*mWW^2*s^2*t^2 - 6*mWW^3*s^2*t^2 - 32*ep*mWW^3*s^2*t^2 - 18*ep^2*mWW^3*s^2*t^2 + 50*ep^3*mWW^3*s^2*t^2 + 4*ep*mWW^2*s^3*t^2 + 39*ep^2*mWW^2*s^3*t^2 + 65*ep^3*mWW^2*s^3*t^2 - 2*ep*mtt^3*mWW*t^3 - 7*ep^2*mtt^3*mWW*t^3 - 5*ep^3*mtt^3*mWW*t^3 + 2*mtt^2*mWW^2*t^3 + 66*ep*mtt^2*mWW^2*t^3 + 308*ep^2*mtt^2*mWW^2*t^3 + 358*ep^3*mtt^2*mWW^2*t^3 + 80*ep*mtt*mWW^3*t^3 + 357*ep^2*mtt*mWW^3*t^3 + 355*ep^3*mtt*mWW^3*t^3 + 44*ep*mWW^4*t^3 + 242*ep^2*mWW^4*t^3 + 294*ep^3*mWW^4*t^3 + 6*ep*mtt^2*mWW*s*t^3 + 21*ep^2*mtt^2*mWW*s*t^3 + 15*ep^3*mtt^2*mWW*s*t^3 - 4*mtt*mWW^2*s*t^3 - 132*ep*mtt*mWW^2*s*t^3 - 616*ep^2*mtt*mWW^2*s*t^3 - 716*ep^3*mtt*mWW^2*s*t^3 - 80*ep*mWW^3*s*t^3 - 357*ep^2*mWW^3*s*t^3 - 355*ep^3*mWW^3*s*t^3 - 6*ep*mtt*mWW*s^2*t^3 - 21*ep^2*mtt*mWW*s^2*t^3 - 15*ep^3*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 + 66*ep*mWW^2*s^2*t^3 + 308*ep^2*mWW^2*s^2*t^3 + 358*ep^3*mWW^2*s^2*t^3 + 2*ep*mWW*s^3*t^3 + 7*ep^2*mWW*s^3*t^3 + 5*ep^3*mWW*s^3*t^3 - 26*ep*mtt^2*mWW*t^4 - 116*ep^2*mtt^2*mWW*t^4 - 120*ep^3*mtt^2*mWW*t^4 - 158*ep*mtt*mWW^2*t^4 - 747*ep^2*mtt*mWW^2*t^4 - 811*ep^3*mtt*mWW^2*t^4 - 72*ep*mWW^3*t^4 - 330*ep^2*mWW^3*t^4 - 342*ep^3*mWW^3*t^4 + 52*ep*mtt*mWW*s*t^4 + 232*ep^2*mtt*mWW*s*t^4 + 240*ep^3*mtt*mWW*s*t^4 + 158*ep*mWW^2*s*t^4 + 747*ep^2*mWW^2*s*t^4 + 811*ep^3*mWW^2*s*t^4 - 26*ep*mWW*s^2*t^4 - 116*ep^2*mWW*s^2*t^4 - 120*ep^3*mWW*s^2*t^4 + 8*ep*mtt^2*t^5 + 32*ep^2*mtt^2*t^5 + 30*ep^3*mtt^2*t^5 + 92*ep*mtt*mWW*t^5 + 397*ep^2*mtt*mWW*t^5 + 395*ep^3*mtt*mWW*t^5 + 108*ep*mWW^2*t^5 + 494*ep^2*mWW^2*t^5 + 518*ep^3*mWW^2*t^5 - 16*ep*mtt*s*t^5 - 64*ep^2*mtt*s*t^5 - 60*ep^3*mtt*s*t^5 - 92*ep*mWW*s*t^5 - 397*ep^2*mWW*s*t^5 - 395*ep^3*mWW*s*t^5 + 8*ep*s^2*t^5 + 32*ep^2*s^2*t^5 + 30*ep^3*s^2*t^5 - 24*ep*mtt*t^6 - 96*ep^2*mtt*t^6 - 90*ep^3*mtt*t^6 - 64*ep*mWW*t^6 - 274*ep^2*mWW*t^6 - 270*ep^3*mWW*t^6 + 24*ep*s*t^6 + 96*ep^2*s*t^6 + 90*ep^3*s*t^6 + 16*ep*t^7 + 64*ep^2*t^7 + 60*ep^3*t^7))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(mtt - s)^2*(-mWW + t)^3), (3*(mtt - s - t)*(ep*mtt^4*mWW^3 + 5*ep^2*mtt^4*mWW^3 + 6*ep^3*mtt^4*mWW^3 - ep*mtt^3*mWW^4 - 7*ep^2*mtt^3*mWW^4 - 10*ep^3*mtt^3*mWW^4 - mtt^2*mWW^5 - 7*ep*mtt^2*mWW^5 - 14*ep^2*mtt^2*mWW^5 - 8*ep^3*mtt^2*mWW^5 - 4*ep*mtt^3*mWW^3*s - 20*ep^2*mtt^3*mWW^3*s - 24*ep^3*mtt^3*mWW^3*s + 3*ep*mtt^2*mWW^4*s + 21*ep^2*mtt^2*mWW^4*s + 30*ep^3*mtt^2*mWW^4*s + 2*mtt*mWW^5*s + 14*ep*mtt*mWW^5*s + 28*ep^2*mtt*mWW^5*s + 16*ep^3*mtt*mWW^5*s + 6*ep*mtt^2*mWW^3*s^2 + 30*ep^2*mtt^2*mWW^3*s^2 + 36*ep^3*mtt^2*mWW^3*s^2 - 3*ep*mtt*mWW^4*s^2 - 21*ep^2*mtt*mWW^4*s^2 - 30*ep^3*mtt*mWW^4*s^2 - mWW^5*s^2 - 7*ep*mWW^5*s^2 - 14*ep^2*mWW^5*s^2 - 8*ep^3*mWW^5*s^2 - 4*ep*mtt*mWW^3*s^3 - 20*ep^2*mtt*mWW^3*s^3 - 24*ep^3*mtt*mWW^3*s^3 + ep*mWW^4*s^3 + 7*ep^2*mWW^4*s^3 + 10*ep^3*mWW^4*s^3 + ep*mWW^3*s^4 + 5*ep^2*mWW^3*s^4 + 6*ep^3*mWW^3*s^4 + ep*mtt^4*mWW^2*t + 7*ep^2*mtt^4*mWW^2*t + 10*ep^3*mtt^4*mWW^2*t - 10*ep*mtt^3*mWW^3*t - 48*ep^2*mtt^3*mWW^3*t - 56*ep^3*mtt^3*mWW^3*t + 3*mtt^2*mWW^4*t + 35*ep*mtt^2*mWW^4*t + 114*ep^2*mtt^2*mWW^4*t + 112*ep^3*mtt^2*mWW^4*t - 4*ep*mtt^3*mWW^2*s*t - 28*ep^2*mtt^3*mWW^2*s*t - 40*ep^3*mtt^3*mWW^2*s*t + 30*ep*mtt^2*mWW^3*s*t + 144*ep^2*mtt^2*mWW^3*s*t + 168*ep^3*mtt^2*mWW^3*s*t - 6*mtt*mWW^4*s*t - 70*ep*mtt*mWW^4*s*t - 228*ep^2*mtt*mWW^4*s*t - 224*ep^3*mtt*mWW^4*s*t + 6*ep*mtt^2*mWW^2*s^2*t + 42*ep^2*mtt^2*mWW^2*s^2*t + 60*ep^3*mtt^2*mWW^2*s^2*t - 30*ep*mtt*mWW^3*s^2*t - 144*ep^2*mtt*mWW^3*s^2*t - 168*ep^3*mtt*mWW^3*s^2*t + 3*mWW^4*s^2*t + 35*ep*mWW^4*s^2*t + 114*ep^2*mWW^4*s^2*t + 112*ep^3*mWW^4*s^2*t - 4*ep*mtt*mWW^2*s^3*t - 28*ep^2*mtt*mWW^2*s^3*t - 40*ep^3*mtt*mWW^2*s^3*t + 10*ep*mWW^3*s^3*t + 48*ep^2*mWW^3*s^3*t + 56*ep^3*mWW^3*s^3*t + ep*mWW^2*s^4*t + 7*ep^2*mWW^2*s^4*t + 10*ep^3*mWW^2*s^4*t - 2*ep*mtt^3*mWW^2*t^2 - 26*ep^2*mtt^3*mWW^2*t^2 - 44*ep^3*mtt^3*mWW^2*t^2 - 3*mtt^2*mWW^3*t^2 - 16*ep*mtt^2*mWW^3*t^2 + ep^2*mtt^2*mWW^3*t^2 + 44*ep^3*mtt^2*mWW^3*t^2 - 35*ep*mtt*mWW^4*t^2 - 167*ep^2*mtt*mWW^4*t^2 - 194*ep^3*mtt*mWW^4*t^2 + 6*ep*mtt^2*mWW^2*s*t^2 + 78*ep^2*mtt^2*mWW^2*s*t^2 + 132*ep^3*mtt^2*mWW^2*s*t^2 + 6*mtt*mWW^3*s*t^2 + 32*ep*mtt*mWW^3*s*t^2 - 2*ep^2*mtt*mWW^3*s*t^2 - 88*ep^3*mtt*mWW^3*s*t^2 + 35*ep*mWW^4*s*t^2 + 167*ep^2*mWW^4*s*t^2 + 194*ep^3*mWW^4*s*t^2 - 6*ep*mtt*mWW^2*s^2*t^2 - 78*ep^2*mtt*mWW^2*s^2*t^2 - 132*ep^3*mtt*mWW^2*s^2*t^2 - 3*mWW^3*s^2*t^2 - 16*ep*mWW^3*s^2*t^2 + ep^2*mWW^3*s^2*t^2 + 44*ep^3*mWW^3*s^2*t^2 + 2*ep*mWW^2*s^3*t^2 + 26*ep^2*mWW^2*s^3*t^2 + 44*ep^3*mWW^2*s^3*t^2 - ep*mtt^3*mWW*t^3 - 3*ep^2*mtt^3*mWW*t^3 - 2*ep^3*mtt^3*mWW*t^3 + mtt^2*mWW^2*t^3 + 33*ep*mtt^2*mWW^2*t^3 + 152*ep^2*mtt^2*mWW^2*t^3 + 176*ep^3*mtt^2*mWW^2*t^3 + 40*ep*mtt*mWW^3*t^3 + 132*ep^2*mtt*mWW^3*t^3 + 98*ep^3*mtt*mWW^3*t^3 + 22*ep*mWW^4*t^3 + 102*ep^2*mWW^4*t^3 + 116*ep^3*mWW^4*t^3 + 3*ep*mtt^2*mWW*s*t^3 + 9*ep^2*mtt^2*mWW*s*t^3 + 6*ep^3*mtt^2*mWW*s*t^3 - 2*mtt*mWW^2*s*t^3 - 66*ep*mtt*mWW^2*s*t^3 - 304*ep^2*mtt*mWW^2*s*t^3 - 352*ep^3*mtt*mWW^2*s*t^3 - 40*ep*mWW^3*s*t^3 - 132*ep^2*mWW^3*s*t^3 - 98*ep^3*mWW^3*s*t^3 - 3*ep*mtt*mWW*s^2*t^3 - 9*ep^2*mtt*mWW*s^2*t^3 - 6*ep^3*mtt*mWW*s^2*t^3 + mWW^2*s^2*t^3 + 33*ep*mWW^2*s^2*t^3 + 152*ep^2*mWW^2*s^2*t^3 + 176*ep^3*mWW^2*s^2*t^3 + ep*mWW*s^3*t^3 + 3*ep^2*mWW*s^3*t^3 + 2*ep^3*mWW*s^3*t^3 - 13*ep*mtt^2*mWW*t^4 - 51*ep^2*mtt^2*mWW*t^4 - 48*ep^3*mtt^2*mWW*t^4 - 79*ep*mtt*mWW^2*t^4 - 337*ep^2*mtt*mWW^2*t^4 - 346*ep^3*mtt*mWW^2*t^4 - 36*ep*mWW^3*t^4 - 132*ep^2*mWW^3*t^4 - 116*ep^3*mWW^3*t^4 + 26*ep*mtt*mWW*s*t^4 + 102*ep^2*mtt*mWW*s*t^4 + 96*ep^3*mtt*mWW*s*t^4 + 79*ep*mWW^2*s*t^4 + 337*ep^2*mWW^2*s*t^4 + 346*ep^3*mWW^2*s*t^4 - 13*ep*mWW*s^2*t^4 - 51*ep^2*mWW*s^2*t^4 - 48*ep^3*mWW*s^2*t^4 + 4*ep*mtt^2*t^5 + 14*ep^2*mtt^2*t^5 + 12*ep^3*mtt^2*t^5 + 46*ep*mtt*mWW*t^5 + 174*ep^2*mtt*mWW*t^5 + 158*ep^3*mtt*mWW*t^5 + 54*ep*mWW^2*t^5 + 218*ep^2*mWW^2*t^5 + 212*ep^3*mWW^2*t^5 - 8*ep*mtt*s*t^5 - 28*ep^2*mtt*s*t^5 - 24*ep^3*mtt*s*t^5 - 46*ep*mWW*s*t^5 - 174*ep^2*mWW*s*t^5 - 158*ep^3*mWW*s*t^5 + 4*ep*s^2*t^5 + 14*ep^2*s^2*t^5 + 12*ep^3*s^2*t^5 - 12*ep*mtt*t^6 - 42*ep^2*mtt*t^6 - 36*ep^3*mtt*t^6 - 32*ep*mWW*t^6 - 120*ep^2*mWW*t^6 - 108*ep^3*mWW*t^6 + 12*ep*s*t^6 + 42*ep^2*s*t^6 + 36*ep^3*s*t^6 + 8*ep*t^7 + 28*ep^2*t^7 + 24*ep^3*t^7))/((1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(mtt - s)^2*(-mWW + t)^3), (-12*ep^2*mtt^11*mWW - 32*ep^3*mtt^11*mWW - 20*ep^4*mtt^11*mWW + 6*mtt^10*mWW^2 + 46*ep*mtt^10*mWW^2 + 212*ep^2*mtt^10*mWW^2 + 390*ep^3*mtt^10*mWW^2 + 226*ep^4*mtt^10*mWW^2 - 34*mtt^9*mWW^3 - 264*ep*mtt^9*mWW^3 - 934*ep^2*mtt^9*mWW^3 - 1444*ep^3*mtt^9*mWW^3 - 764*ep^4*mtt^9*mWW^3 + 78*mtt^8*mWW^4 + 606*ep*mtt^8*mWW^4 + 1858*ep^2*mtt^8*mWW^4 + 2482*ep^3*mtt^8*mWW^4 + 1168*ep^4*mtt^8*mWW^4 - 90*mtt^7*mWW^5 - 688*ep*mtt^7*mWW^5 - 1822*ep^2*mtt^7*mWW^5 - 1956*ep^3*mtt^7*mWW^5 - 692*ep^4*mtt^7*mWW^5 + 50*mtt^6*mWW^6 + 362*ep*mtt^6*mWW^6 + 688*ep^2*mtt^6*mWW^6 + 194*ep^3*mtt^6*mWW^6 - 278*ep^4*mtt^6*mWW^6 - 6*mtt^5*mWW^7 - 24*ep*mtt^5*mWW^7 + 182*ep^2*mtt^5*mWW^7 + 700*ep^3*mtt^5*mWW^7 + 580*ep^4*mtt^5*mWW^7 - 6*mtt^4*mWW^8 - 54*ep*mtt^4*mWW^8 - 214*ep^2*mtt^4*mWW^8 - 378*ep^3*mtt^4*mWW^8 - 236*ep^4*mtt^4*mWW^8 + 2*mtt^3*mWW^9 + 16*ep*mtt^3*mWW^9 + 42*ep^2*mtt^3*mWW^9 + 44*ep^3*mtt^3*mWW^9 + 16*ep^4*mtt^3*mWW^9 + 105*ep^2*mtt^10*mWW*s + 280*ep^3*mtt^10*mWW*s + 175*ep^4*mtt^10*mWW*s - 42*mtt^9*mWW^2*s - 326*ep*mtt^9*mWW^2*s - 1546*ep^2*mtt^9*mWW^2*s - 2882*ep^3*mtt^9*mWW^2*s - 1680*ep^4*mtt^9*mWW^2*s + 202*mtt^8*mWW^3*s + 1596*ep*mtt^8*mWW^3*s + 5721*ep^2*mtt^8*mWW^3*s + 8920*ep^3*mtt^8*mWW^3*s + 4753*ep^4*mtt^8*mWW^3*s - 378*mtt^7*mWW^4*s - 3016*ep*mtt^7*mWW^4*s - 9214*ep^2*mtt^7*mWW^4*s - 12172*ep^3*mtt^7*mWW^4*s - 5688*ep^4*mtt^7*mWW^4*s + 330*mtt^6*mWW^5*s + 2640*ep*mtt^6*mWW^5*s + 6727*ep^2*mtt^6*mWW^5*s + 6576*ep^3*mtt^6*mWW^5*s + 1991*ep^4*mtt^6*mWW^5*s - 110*mtt^5*mWW^6*s - 878*ep*mtt^5*mWW^6*s - 1176*ep^2*mtt^5*mWW^6*s + 1162*ep^3*mtt^5*mWW^6*s + 1878*ep^4*mtt^5*mWW^6*s - 18*mtt^4*mWW^7*s - 140*ep*mtt^4*mWW^7*s - 1079*ep^2*mtt^4*mWW^7*s - 2676*ep^3*mtt^4*mWW^7*s - 1903*ep^4*mtt^4*mWW^7*s + 18*mtt^3*mWW^8*s + 140*ep*mtt^3*mWW^8*s + 504*ep^2*mtt^3*mWW^8*s + 836*ep^3*mtt^3*mWW^8*s + 490*ep^4*mtt^3*mWW^8*s - 2*mtt^2*mWW^9*s - 16*ep*mtt^2*mWW^9*s - 42*ep^2*mtt^2*mWW^9*s - 44*ep^3*mtt^2*mWW^9*s - 16*ep^4*mtt^2*mWW^9*s - 408*ep^2*mtt^9*mWW*s^2 - 1088*ep^3*mtt^9*mWW*s^2 - 680*ep^4*mtt^9*mWW*s^2 + 126*mtt^8*mWW^2*s^2 + 994*ep*mtt^8*mWW^2*s^2 + 4883*ep^2*mtt^8*mWW^2*s^2 + 9240*ep^3*mtt^8*mWW^2*s^2 + 5417*ep^4*mtt^8*mWW^2*s^2 - 498*mtt^7*mWW^3*s^2 - 4028*ep*mtt^7*mWW^3*s^2 - 14664*ep^2*mtt^7*mWW^3*s^2 - 23068*ep^3*mtt^7*mWW^3*s^2 - 12374*ep^4*mtt^7*mWW^3*s^2 + 714*mtt^6*mWW^4*s^2 + 5914*ep*mtt^6*mWW^4*s^2 + 17789*ep^2*mtt^6*mWW^4*s^2 + 22824*ep^3*mtt^6*mWW^4*s^2 + 10411*ep^4*mtt^6*mWW^4*s^2 - 398*mtt^5*mWW^5*s^2 - 3432*ep*mtt^5*mWW^5*s^2 - 7514*ep^2*mtt^5*mWW^5*s^2 - 4584*ep^3*mtt^5*mWW^5*s^2 + 264*ep^4*mtt^5*mWW^5*s^2 + 2*mtt^4*mWW^6*s^2 + 158*ep*mtt^4*mWW^6*s^2 - 2009*ep^2*mtt^4*mWW^6*s^2 - 7248*ep^3*mtt^4*mWW^6*s^2 - 5547*ep^4*mtt^4*mWW^6*s^2 + 66*mtt^3*mWW^7*s^2 + 484*ep*mtt^3*mWW^7*s^2 + 2288*ep^2*mtt^3*mWW^7*s^2 + 4592*ep^3*mtt^3*mWW^7*s^2 + 2914*ep^4*mtt^3*mWW^7*s^2 - 10*mtt^2*mWW^8*s^2 - 74*ep*mtt^2*mWW^8*s^2 - 323*ep^2*mtt^2*mWW^8*s^2 - 624*ep^3*mtt^2*mWW^8*s^2 - 389*ep^4*mtt^2*mWW^8*s^2 - 2*mtt*mWW^9*s^2 - 16*ep*mtt*mWW^9*s^2 - 42*ep^2*mtt*mWW^9*s^2 - 44*ep^3*mtt*mWW^9*s^2 - 16*ep^4*mtt*mWW^9*s^2 + 924*ep^2*mtt^8*mWW*s^3 + 2464*ep^3*mtt^8*mWW*s^3 + 1540*ep^4*mtt^8*mWW*s^3 - 210*mtt^7*mWW^2*s^3 - 1694*ep*mtt^7*mWW^2*s^3 - 8704*ep^2*mtt^7*mWW^2*s^3 - 16758*ep^3*mtt^7*mWW^2*s^3 - 9878*ep^4*mtt^7*mWW^2*s^3 + 650*mtt^6*mWW^3*s^3 + 5436*ep*mtt^6*mWW^3*s^3 + 20144*ep^2*mtt^6*mWW^3*s^3 + 31968*ep^3*mtt^6*mWW^3*s^3 + 17250*ep^4*mtt^6*mWW^3*s^3 - 630*mtt^5*mWW^4*s^3 - 5546*ep*mtt^5*mWW^4*s^3 - 15752*ep^2*mtt^5*mWW^4*s^3 - 18386*ep^3*mtt^5*mWW^4*s^3 - 7642*ep^4*mtt^5*mWW^4*s^3 + 94*mtt^4*mWW^5*s^3 + 1128*ep*mtt^4*mWW^5*s^3 - 682*ep^2*mtt^4*mWW^5*s^3 - 8192*ep^3*mtt^4*mWW^5*s^3 - 7012*ep^4*mtt^4*mWW^5*s^3 + 146*mtt^3*mWW^6*s^3 + 1080*ep*mtt^3*mWW^6*s^3 + 5938*ep^2*mtt^3*mWW^6*s^3 + 12500*ep^3*mtt^3*mWW^6*s^3 + 7940*ep^4*mtt^3*mWW^6*s^3 - 42*mtt^2*mWW^7*s^3 - 344*ep*mtt^2*mWW^7*s^3 - 1790*ep^2*mtt^2*mWW^7*s^3 - 3676*ep^3*mtt^2*mWW^7*s^3 - 2316*ep^4*mtt^2*mWW^7*s^3 - 10*mtt*mWW^8*s^3 - 76*ep*mtt*mWW^8*s^3 - 120*ep^2*mtt*mWW^8*s^3 + 36*ep^3*mtt*mWW^8*s^3 + 102*ep^4*mtt*mWW^8*s^3 + 2*mWW^9*s^3 + 16*ep*mWW^9*s^3 + 42*ep^2*mWW^9*s^3 + 44*ep^3*mWW^9*s^3 + 16*ep^4*mWW^9*s^3 - 1344*ep^2*mtt^7*mWW*s^4 - 3584*ep^3*mtt^7*mWW*s^4 - 2240*ep^4*mtt^7*mWW*s^4 + 210*mtt^6*mWW^2*s^4 + 1750*ep*mtt^6*mWW^2*s^4 + 9545*ep^2*mtt^6*mWW^2*s^4 + 18760*ep^3*mtt^6*mWW^2*s^4 + 11115*ep^4*mtt^6*mWW^2*s^4 - 470*mtt^5*mWW^3*s^4 - 4140*ep*mtt^5*mWW^3*s^4 - 15606*ep^2*mtt^5*mWW^3*s^4 - 24916*ep^3*mtt^5*mWW^3*s^4 - 13500*ep^4*mtt^5*mWW^3*s^4 + 210*mtt^4*mWW^4*s^4 + 2154*ep*mtt^4*mWW^4*s^4 + 4321*ep^2*mtt^4*mWW^4*s^4 + 1744*ep^3*mtt^4*mWW^4*s^4 - 745*ep^4*mtt^4*mWW^4*s^4 + 154*mtt^3*mWW^5*s^4 + 1112*ep*mtt^3*mWW^5*s^4 + 7246*ep^2*mtt^3*mWW^5*s^4 + 15896*ep^3*mtt^3*mWW^5*s^4 + 10088*ep^4*mtt^3*mWW^5*s^4 - 100*mtt^2*mWW^6*s^4 - 868*ep*mtt^2*mWW^6*s^4 - 4523*ep^2*mtt^2*mWW^6*s^4 - 9010*ep^3*mtt^2*mWW^6*s^4 - 5503*ep^4*mtt^2*mWW^6*s^4 - 12*mtt*mWW^7*s^4 - 72*ep*mtt*mWW^7*s^4 + 208*ep^2*mtt*mWW^7*s^4 + 980*ep^3*mtt*mWW^7*s^4 + 752*ep^4*mtt*mWW^7*s^4 + 8*mWW^8*s^4 + 64*ep*mWW^8*s^4 + 153*ep^2*mWW^8*s^4 + 130*ep^3*mWW^8*s^4 + 33*ep^4*mWW^8*s^4 + 1302*ep^2*mtt^6*mWW*s^5 + 3472*ep^3*mtt^6*mWW*s^5 + 2170*ep^4*mtt^6*mWW*s^5 - 126*mtt^5*mWW^2*s^5 - 1106*ep*mtt^5*mWW^2*s^5 - 6562*ep^2*mtt^5*mWW^2*s^5 - 13230*ep^3*mtt^5*mWW^2*s^5 - 7876*ep^4*mtt^5*mWW^2*s^5 + 174*mtt^4*mWW^3*s^5 + 1684*ep*mtt^4*mWW^3*s^5 + 6324*ep^2*mtt^4*mWW^3*s^5 + 9984*ep^3*mtt^4*mWW^3*s^5 + 5394*ep^4*mtt^4*mWW^3*s^5 + 42*mtt^3*mWW^4*s^5 + 188*ep*mtt^3*mWW^4*s^5 + 2898*ep^2*mtt^3*mWW^4*s^5 + 7432*ep^3*mtt^3*mWW^4*s^5 + 4852*ep^4*mtt^3*mWW^4*s^5 - 106*mtt^2*mWW^5*s^5 - 936*ep*mtt^2*mWW^5*s^5 - 5149*ep^2*mtt^2*mWW^5*s^5 - 10260*ep^3*mtt^2*mWW^5*s^5 - 6165*ep^4*mtt^2*mWW^5*s^5 + 4*mtt*mWW^6*s^5 + 82*ep*mtt*mWW^6*s^5 + 1020*ep^2*mtt*mWW^6*s^5 + 2538*ep^3*mtt*mWW^6*s^5 + 1652*ep^4*mtt*mWW^6*s^5 + 12*mWW^7*s^5 + 96*ep*mWW^7*s^5 + 191*ep^2*mWW^7*s^5 + 80*ep^3*mWW^7*s^5 - 27*ep^4*mWW^7*s^5 - 840*ep^2*mtt^5*mWW*s^6 - 2240*ep^3*mtt^5*mWW*s^6 - 1400*ep^4*mtt^5*mWW*s^6 + 42*mtt^4*mWW^2*s^6 + 406*ep*mtt^4*mWW^2*s^6 + 2741*ep^2*mtt^4*mWW^2*s^6 + 5712*ep^3*mtt^4*mWW^2*s^6 + 3415*ep^4*mtt^4*mWW^2*s^6 - 22*mtt^3*mWW^3*s^6 - 276*ep*mtt^3*mWW^3*s^6 - 796*ep^2*mtt^3*mWW^3*s^6 - 980*ep^3*mtt^3*mWW^3*s^6 - 478*ep^4*mtt^3*mWW^3*s^6 - 42*mtt^2*mWW^4*s^6 - 370*ep*mtt^2*mWW^4*s^6 - 2465*ep^2*mtt^2*mWW^4*s^6 - 5144*ep^3*mtt^2*mWW^4*s^6 - 3087*ep^4*mtt^2*mWW^4*s^6 + 14*mtt*mWW^5*s^6 + 160*ep*mtt*mWW^5*s^6 + 1250*ep^2*mtt*mWW^5*s^6 + 2756*ep^3*mtt*mWW^5*s^6 + 1692*ep^4*mtt*mWW^5*s^6 + 8*mWW^6*s^6 + 64*ep*mWW^6*s^6 + 62*ep^2*mWW^6*s^6 - 136*ep^3*mWW^6*s^6 - 142*ep^4*mWW^6*s^6 + 348*ep^2*mtt^4*mWW*s^7 + 928*ep^3*mtt^4*mWW*s^7 + 580*ep^4*mtt^4*mWW*s^7 - 6*mtt^3*mWW^2*s^7 - 74*ep*mtt^3*mWW^2*s^7 - 628*ep^2*mtt^3*mWW^2*s^7 - 1370*ep^3*mtt^3*mWW^2*s^7 - 822*ep^4*mtt^3*mWW^2*s^7 - 2*mtt^2*mWW^3*s^7 - 12*ep*mtt^2*mWW^3*s^7 - 276*ep^2*mtt^2*mWW^3*s^7 - 672*ep^3*mtt^2*mWW^3*s^7 - 406*ep^4*mtt^2*mWW^3*s^7 + 6*mtt*mWW^4*s^7 + 70*ep*mtt*mWW^4*s^7 + 612*ep^2*mtt*mWW^4*s^7 + 1350*ep^3*mtt*mWW^4*s^7 + 814*ep^4*mtt*mWW^4*s^7 + 2*mWW^5*s^7 + 16*ep*mWW^5*s^7 - 56*ep^2*mWW^5*s^7 - 236*ep^3*mWW^5*s^7 - 166*ep^4*mWW^5*s^7 - 84*ep^2*mtt^3*mWW*s^8 - 224*ep^3*mtt^3*mWW*s^8 - 140*ep^4*mtt^3*mWW*s^8 + 4*ep*mtt^2*mWW^2*s^8 + 59*ep^2*mtt^2*mWW^2*s^8 + 138*ep^3*mtt^2*mWW^2*s^8 + 83*ep^4*mtt^2*mWW^2*s^8 + 4*ep*mtt*mWW^3*s^8 + 96*ep^2*mtt*mWW^3*s^8 + 232*ep^3*mtt*mWW^3*s^8 + 140*ep^4*mtt*mWW^3*s^8 - 47*ep^2*mWW^4*s^8 - 130*ep^3*mWW^4*s^8 - 83*ep^4*mWW^4*s^8 + 9*ep^2*mtt^2*mWW*s^9 + 24*ep^3*mtt^2*mWW*s^9 + 15*ep^4*mtt^2*mWW*s^9 - 9*ep^2*mWW^3*s^9 - 24*ep^3*mWW^3*s^9 - 15*ep^4*mWW^3*s^9 - 6*mtt^10*mWW*t - 46*ep*mtt^10*mWW*t - 41*ep^2*mtt^10*mWW*t + 78*ep^3*mtt^10*mWW*t + 79*ep^4*mtt^10*mWW*t + 8*mtt^9*mWW^2*t + 82*ep*mtt^9*mWW^2*t - 344*ep^2*mtt^9*mWW^2*t - 1402*ep^3*mtt^9*mWW^2*t - 1060*ep^4*mtt^9*mWW^2*t + 54*mtt^8*mWW^3*t + 332*ep*mtt^8*mWW^3*t + 2129*ep^2*mtt^8*mWW^3*t + 4812*ep^3*mtt^8*mWW^3*t + 3193*ep^4*mtt^8*mWW^3*t - 180*mtt^7*mWW^4*t - 1220*ep*mtt^7*mWW^4*t - 4244*ep^2*mtt^7*mWW^4*t - 6956*ep^3*mtt^7*mWW^4*t - 4012*ep^4*mtt^7*mWW^4*t + 230*mtt^6*mWW^5*t + 1522*ep*mtt^6*mWW^5*t + 3607*ep^2*mtt^6*mWW^5*t + 3718*ep^3*mtt^6*mWW^5*t + 1467*ep^4*mtt^6*mWW^5*t - 144*mtt^5*mWW^6*t - 830*ep*mtt^5*mWW^6*t - 626*ep^2*mtt^5*mWW^6*t + 1854*ep^3*mtt^5*mWW^6*t + 1982*ep^4*mtt^5*mWW^6*t + 42*mtt^4*mWW^7*t + 144*ep*mtt^4*mWW^7*t - 887*ep^2*mtt^4*mWW^7*t - 3232*ep^3*mtt^4*mWW^7*t - 2475*ep^4*mtt^4*mWW^7*t - 4*mtt^3*mWW^8*t + 16*ep*mtt^3*mWW^8*t + 406*ep^2*mtt^3*mWW^8*t + 1128*ep^3*mtt^3*mWW^8*t + 826*ep^4*mtt^3*mWW^8*t + 42*mtt^9*mWW*s*t + 326*ep*mtt^9*mWW*s*t + 247*ep^2*mtt^9*mWW*s*t - 654*ep^3*mtt^9*mWW*s*t - 605*ep^4*mtt^9*mWW*s*t - 38*mtt^8*mWW^2*s*t - 420*ep*mtt^8*mWW^2*s*t + 2557*ep^2*mtt^8*mWW^2*s*t + 9400*ep^3*mtt^8*mWW^2*s*t + 6885*ep^4*mtt^8*mWW^2*s*t - 324*mtt^7*mWW^3*s*t - 2132*ep*mtt^7*mWW^3*s*t - 12374*ep^2*mtt^7*mWW^3*s*t - 26676*ep^3*mtt^7*mWW^3*s*t - 17254*ep^4*mtt^7*mWW^3*s*t + 840*mtt^6*mWW^4*s*t + 6014*ep*mtt^6*mWW^4*s*t + 19558*ep^2*mtt^6*mWW^4*s*t + 29606*ep^3*mtt^6*mWW^4*s*t + 16146*ep^4*mtt^6*mWW^4*s*t - 830*mtt^5*mWW^5*s*t - 5960*ep*mtt^5*mWW^5*s*t - 12709*ep^2*mtt^5*mWW^5*s*t - 9508*ep^3*mtt^5*mWW^5*s*t - 1861*ep^4*mtt^5*mWW^5*s*t + 378*mtt^4*mWW^6*s*t + 2594*ep*mtt^4*mWW^6*s*t + 1769*ep^2*mtt^4*mWW^6*s*t - 7086*ep^3*mtt^4*mWW^6*s*t - 7223*ep^4*mtt^4*mWW^6*s*t - 72*mtt^3*mWW^7*s*t - 466*ep*mtt^3*mWW^7*s*t + 1156*ep^2*mtt^3*mWW^7*s*t + 5830*ep^3*mtt^3*mWW^7*s*t + 4640*ep^4*mtt^3*mWW^7*s*t + 4*mtt^2*mWW^8*s*t + 44*ep*mtt^2*mWW^8*s*t - 204*ep^2*mtt^2*mWW^8*s*t - 912*ep^3*mtt^2*mWW^8*s*t - 728*ep^4*mtt^2*mWW^8*s*t - 126*mtt^8*mWW*s^2*t - 994*ep*mtt^8*mWW*s^2*t - 566*ep^2*mtt^8*mWW*s^2*t + 2452*ep^3*mtt^8*mWW*s^2*t + 2078*ep^4*mtt^8*mWW*s^2*t + 60*mtt^7*mWW^2*s^2*t + 794*ep*mtt^7*mWW^2*s^2*t - 8211*ep^2*mtt^7*mWW^2*s^2*t - 27248*ep^3*mtt^7*mWW^2*s^2*t - 19295*ep^4*mtt^7*mWW^2*s^2*t + 816*mtt^6*mWW^3*s^2*t + 5748*ep*mtt^6*mWW^3*s^2*t + 30258*ep^2*mtt^6*mWW^3*s^2*t + 61924*ep^3*mtt^6*mWW^3*s^2*t + 38942*ep^4*mtt^6*mWW^3*s^2*t - 1556*mtt^5*mWW^4*s^2*t - 11836*ep*mtt^5*mWW^4*s^2*t - 35414*ep^2*mtt^5*mWW^4*s^2*t - 48152*ep^3*mtt^5*mWW^4*s^2*t - 24230*ep^4*mtt^5*mWW^4*s^2*t + 1058*mtt^4*mWW^5*s^2*t + 8256*ep*mtt^4*mWW^5*s^2*t + 13746*ep^2*mtt^4*mWW^5*s^2*t + 962*ep^3*mtt^4*mWW^5*s^2*t - 6258*ep^4*mtt^4*mWW^5*s^2*t - 252*mtt^3*mWW^6*s^2*t - 2014*ep*mtt^3*mWW^6*s^2*t + 1907*ep^2*mtt^3*mWW^6*s^2*t + 15608*ep^3*mtt^3*mWW^6*s^2*t + 12811*ep^4*mtt^3*mWW^6*s^2*t - 4*mtt^2*mWW^7*s^2*t + 42*ep*mtt^2*mWW^7*s^2*t - 1856*ep^2*mtt^2*mWW^7*s^2*t - 6026*ep^3*mtt^2*mWW^7*s^2*t - 4428*ep^4*mtt^2*mWW^7*s^2*t + 4*mtt*mWW^8*s^2*t + 4*ep*mtt*mWW^8*s^2*t + 136*ep^2*mtt*mWW^8*s^2*t + 480*ep^3*mtt*mWW^8*s^2*t + 380*ep^4*mtt*mWW^8*s^2*t + 210*mtt^7*mWW*s^3*t + 1694*ep*mtt^7*mWW*s^3*t + 505*ep^2*mtt^7*mWW*s^3*t - 5346*ep^3*mtt^7*mWW*s^3*t - 4187*ep^4*mtt^7*mWW*s^3*t - 10*mtt^6*mWW^2*s^3*t - 536*ep*mtt^6*mWW^2*s^3*t + 14770*ep^2*mtt^6*mWW^2*s^3*t + 44366*ep^3*mtt^6*mWW^2*s^3*t + 30330*ep^4*mtt^6*mWW^2*s^3*t - 1110*mtt^5*mWW^3*s^3*t - 8362*ep*mtt^5*mWW^3*s^3*t - 39885*ep^2*mtt^5*mWW^3*s^3*t - 77038*ep^3*mtt^5*mWW^3*s^3*t - 46993*ep^4*mtt^5*mWW^3*s^3*t + 1414*mtt^4*mWW^4*s^3*t + 11470*ep*mtt^4*mWW^4*s^3*t + 29895*ep^2*mtt^4*mWW^4*s^3*t + 33226*ep^3*mtt^4*mWW^4*s^3*t + 14035*ep^4*mtt^4*mWW^4*s^3*t - 460*mtt^3*mWW^5*s^3*t - 3934*ep*mtt^3*mWW^5*s^3*t + 512*ep^2*mtt^3*mWW^5*s^3*t + 20102*ep^3*mtt^3*mWW^5*s^3*t + 17188*ep^4*mtt^3*mWW^5*s^3*t - 96*mtt^2*mWW^6*s^3*t - 726*ep*mtt^2*mWW^6*s^3*t - 7783*ep^2*mtt^2*mWW^6*s^3*t - 19384*ep^3*mtt^2*mWW^6*s^3*t - 12959*ep^4*mtt^2*mWW^6*s^3*t + 56*mtt*mWW^7*s^3*t + 418*ep*mtt*mWW^7*s^3*t + 2104*ep^2*mtt*mWW^7*s^3*t + 4338*ep^3*mtt*mWW^7*s^3*t + 2764*ep^4*mtt*mWW^7*s^3*t - 4*mWW^8*s^3*t - 24*ep*mWW^8*s^3*t - 118*ep^2*mWW^8*s^3*t - 264*ep^3*mWW^8*s^3*t - 178*ep^4*mWW^8*s^3*t - 210*mtt^6*mWW*s^4*t - 1750*ep*mtt^6*mWW*s^4*t + 190*ep^2*mtt^6*mWW*s^4*t + 7380*ep^3*mtt^6*mWW*s^4*t + 5410*ep^4*mtt^6*mWW*s^4*t - 80*mtt^5*mWW^2*s^4*t - 270*ep*mtt^5*mWW^2*s^4*t - 16100*ep^2*mtt^5*mWW^2*s^4*t - 43970*ep^3*mtt^5*mWW^2*s^4*t - 29000*ep^4*mtt^5*mWW^2*s^4*t + 870*mtt^4*mWW^3*s^4*t + 6988*ep*mtt^4*mWW^3*s^4*t + 29876*ep^2*mtt^4*mWW^3*s^4*t + 53886*ep^3*mtt^4*mWW^3*s^4*t + 31800*ep^4*mtt^4*mWW^3*s^4*t - 596*mtt^3*mWW^4*s^4*t - 5154*ep*mtt^3*mWW^4*s^4*t - 8651*ep^2*mtt^3*mWW^4*s^4*t - 1548*ep^3*mtt^3*mWW^4*s^4*t + 2545*ep^4*mtt^3*mWW^4*s^4*t - 118*mtt^2*mWW^5*s^4*t - 940*ep*mtt^2*mWW^5*s^4*t - 10687*ep^2*mtt^2*mWW^5*s^4*t - 25896*ep^3*mtt^2*mWW^5*s^4*t - 16791*ep^4*mtt^2*mWW^5*s^4*t + 156*mtt*mWW^6*s^4*t + 1304*ep*mtt*mWW^6*s^4*t + 6109*ep^2*mtt*mWW^6*s^4*t + 11490*ep^3*mtt*mWW^6*s^4*t + 6837*ep^4*mtt*mWW^6*s^4*t - 22*mWW^7*s^4*t - 162*ep*mWW^7*s^4*t - 689*ep^2*mWW^7*s^4*t - 1310*ep^3*mWW^7*s^4*t - 801*ep^4*mWW^7*s^4*t + 126*mtt^5*mWW*s^5*t + 1106*ep*mtt^5*mWW*s^5*t - 839*ep^2*mtt^5*mWW*s^5*t - 6578*ep^3*mtt^5*mWW*s^5*t - 4579*ep^4*mtt^5*mWW*s^5*t + 102*mtt^4*mWW^2*s^5*t + 668*ep*mtt^4*mWW^2*s^5*t + 10689*ep^2*mtt^4*mWW^2*s^5*t + 26692*ep^3*mtt^4*mWW^2*s^5*t + 16985*ep^4*mtt^4*mWW^2*s^5*t - 384*mtt^3*mWW^3*s^5*t - 3264*ep*mtt^3*mWW^3*s^5*t - 11948*ep^2*mtt^3*mWW^3*s^5*t - 19456*ep^3*mtt^3*mWW^3*s^5*t - 11028*ep^4*mtt^3*mWW^3*s^5*t + 44*mtt^2*mWW^4*s^5*t + 412*ep*mtt^2*mWW^4*s^5*t - 3523*ep^2*mtt^2*mWW^4*s^5*t - 11206*ep^3*mtt^2*mWW^4*s^5*t - 7483*ep^4*mtt^2*mWW^4*s^5*t + 154*mtt*mWW^5*s^5*t + 1326*ep*mtt*mWW^5*s^5*t + 6757*ep^2*mtt*mWW^5*s^5*t + 12870*ep^3*mtt*mWW^5*s^5*t + 7553*ep^4*mtt*mWW^5*s^5*t - 42*mWW^6*s^5*t - 328*ep*mWW^6*s^5*t - 1376*ep^2*mWW^6*s^5*t - 2482*ep^3*mWW^6*s^5*t - 1448*ep^4*mWW^6*s^5*t - 42*mtt^4*mWW*s^6*t - 406*ep*mtt^4*mWW*s^6*t + 778*ep^2*mtt^4*mWW*s^6*t + 3684*ep^3*mtt^4*mWW*s^6*t + 2470*ep^4*mtt^4*mWW*s^6*t - 52*mtt^3*mWW^2*s^6*t - 410*ep*mtt^3*mWW^2*s^6*t - 4067*ep^2*mtt^3*mWW^2*s^6*t - 9340*ep^3*mtt^3*mWW^2*s^6*t - 5735*ep^4*mtt^3*mWW^2*s^6*t + 84*mtt^2*mWW^3*s^6*t + 740*ep*mtt^2*mWW^3*s^6*t + 1810*ep^2*mtt^2*mWW^3*s^6*t + 2032*ep^3*mtt^2*mWW^3*s^6*t + 1014*ep^4*mtt^2*mWW^3*s^6*t + 44*mtt*mWW^4*s^6*t + 394*ep*mtt*mWW^4*s^6*t + 2849*ep^2*mtt*mWW^4*s^6*t + 5968*ep^3*mtt*mWW^4*s^6*t + 3549*ep^4*mtt*mWW^4*s^6*t - 34*mWW^5*s^6*t - 270*ep*mWW^5*s^6*t - 1226*ep^2*mWW^5*s^6*t - 2248*ep^3*mWW^5*s^6*t - 1298*ep^4*mWW^5*s^6*t + 6*mtt^3*mWW*s^7*t + 74*ep*mtt^3*mWW*s^7*t - 329*ep^2*mtt^3*mWW*s^7*t - 1182*ep^3*mtt^3*mWW*s^7*t - 773*ep^4*mtt^3*mWW*s^7*t + 10*mtt^2*mWW^2*s^7*t + 96*ep*mtt^2*mWW^2*s^7*t + 736*ep^2*mtt^2*mWW^2*s^7*t + 1558*ep^3*mtt^2*mWW^2*s^7*t + 920*ep^4*mtt^2*mWW^2*s^7*t - 6*mtt*mWW^3*s^7*t - 50*ep*mtt*mWW^3*s^7*t + 183*ep^2*mtt*mWW^3*s^7*t + 642*ep^3*mtt*mWW^3*s^7*t + 403*ep^4*mtt*mWW^3*s^7*t - 10*mWW^4*s^7*t - 80*ep*mWW^4*s^7*t - 470*ep^2*mWW^4*s^7*t - 938*ep^3*mWW^4*s^7*t - 550*ep^4*mWW^4*s^7*t - 4*ep*mtt^2*mWW*s^8*t + 55*ep^2*mtt^2*mWW*s^8*t + 166*ep^3*mtt^2*mWW*s^8*t + 107*ep^4*mtt^2*mWW*s^8*t - 4*ep*mtt*mWW^2*s^8*t - 30*ep^2*mtt*mWW^2*s^8*t - 56*ep^3*mtt*mWW^2*s^8*t - 30*ep^4*mtt*mWW^2*s^8*t - 49*ep^2*mWW^3*s^8*t - 126*ep^3*mWW^3*s^8*t - 77*ep^4*mWW^3*s^8*t - 12*ep^2*mtt^10*t^2 - 44*ep^3*mtt^10*t^2 - 40*ep^4*mtt^10*t^2 + 26*mtt^9*mWW*t^2 + 182*ep*mtt^9*mWW*t^2 + 299*ep^2*mtt^9*mWW*t^2 + 174*ep^3*mtt^9*mWW*t^2 + 91*ep^4*mtt^9*mWW*t^2 - 90*mtt^8*mWW^2*t^2 - 702*ep*mtt^8*mWW^2*t^2 - 324*ep^2*mtt^8*mWW^2*t^2 + 2232*ep^3*mtt^8*mWW^2*t^2 + 2072*ep^4*mtt^8*mWW^2*t^2 + 84*mtt^7*mWW^3*t^2 + 862*ep*mtt^7*mWW^3*t^2 - 984*ep^2*mtt^7*mWW^3*t^2 - 7522*ep^3*mtt^7*mWW^3*t^2 - 6384*ep^4*mtt^7*mWW^3*t^2 + 44*mtt^6*mWW^4*t^2 - 102*ep*mtt^6*mWW^4*t^2 + 2285*ep^2*mtt^6*mWW^4*t^2 + 8520*ep^3*mtt^6*mWW^4*t^2 + 6861*ep^4*mtt^6*mWW^4*t^2 - 126*mtt^5*mWW^5*t^2 - 490*ep*mtt^5*mWW^5*t^2 - 1217*ep^2*mtt^5*mWW^5*t^2 - 2778*ep^3*mtt^5*mWW^5*t^2 - 2425*ep^4*mtt^5*mWW^5*t^2 + 78*mtt^4*mWW^6*t^2 + 170*ep*mtt^4*mWW^6*t^2 - 1302*ep^2*mtt^4*mWW^6*t^2 - 3468*ep^3*mtt^4*mWW^6*t^2 - 1922*ep^4*mtt^4*mWW^6*t^2 - 16*mtt^3*mWW^7*t^2 + 166*ep*mtt^3*mWW^7*t^2 + 1982*ep^2*mtt^3*mWW^7*t^2 + 4542*ep^3*mtt^3*mWW^7*t^2 + 2846*ep^4*mtt^3*mWW^7*t^2 - 86*ep*mtt^2*mWW^8*t^2 - 727*ep^2*mtt^2*mWW^8*t^2 - 1656*ep^3*mtt^2*mWW^8*t^2 - 1099*ep^4*mtt^2*mWW^8*t^2 + 72*ep^2*mtt^9*s*t^2 + 264*ep^3*mtt^9*s*t^2 + 240*ep^4*mtt^9*s*t^2 - 164*mtt^8*mWW*s*t^2 - 1176*ep*mtt^8*mWW*s*t^2 - 1834*ep^2*mtt^8*mWW*s*t^2 - 816*ep^3*mtt^8*mWW*s*t^2 - 370*ep^4*mtt^8*mWW*s*t^2 + 468*mtt^7*mWW^2*s*t^2 + 3746*ep*mtt^7*mWW^2*s*t^2 + 1270*ep^2*mtt^7*mWW^2*s*t^2 - 13110*ep^3*mtt^7*mWW^2*s*t^2 - 11678*ep^4*mtt^7*mWW^2*s*t^2 - 312*mtt^6*mWW^3*s*t^2 - 3412*ep*mtt^6*mWW^3*s*t^2 + 5782*ep^2*mtt^6*mWW^3*s*t^2 + 35388*ep^3*mtt^6*mWW^3*s*t^2 + 29106*ep^4*mtt^6*mWW^3*s*t^2 - 248*mtt^5*mWW^4*s*t^2 - 484*ep*mtt^5*mWW^4*s*t^2 - 8440*ep^2*mtt^5*mWW^4*s*t^2 - 26808*ep^3*mtt^5*mWW^4*s*t^2 - 20820*ep^4*mtt^5*mWW^4*s*t^2 + 396*mtt^4*mWW^5*s*t^2 + 1992*ep*mtt^4*mWW^5*s*t^2 + 1158*ep^2*mtt^4*mWW^5*s*t^2 - 2592*ep^3*mtt^4*mWW^5*s*t^2 - 1754*ep^4*mtt^4*mWW^5*s*t^2 - 156*mtt^3*mWW^6*s*t^2 - 598*ep*mtt^3*mWW^6*s*t^2 + 3934*ep^2*mtt^3*mWW^6*s*t^2 + 12654*ep^3*mtt^3*mWW^6*s*t^2 + 8526*ep^4*mtt^3*mWW^6*s*t^2 + 16*mtt^2*mWW^7*s*t^2 - 28*ep*mtt^2*mWW^7*s*t^2 - 1850*ep^2*mtt^2*mWW^7*s*t^2 - 4980*ep^3*mtt^2*mWW^7*s*t^2 - 3302*ep^4*mtt^2*mWW^7*s*t^2 - 40*ep*mtt*mWW^8*s*t^2 - 92*ep^2*mtt*mWW^8*s*t^2 + 52*ep^4*mtt*mWW^8*s*t^2 - 180*ep^2*mtt^8*s^2*t^2 - 660*ep^3*mtt^8*s^2*t^2 - 600*ep^4*mtt^8*s^2*t^2 + 438*mtt^7*mWW*s^2*t^2 + 3234*ep*mtt^7*mWW*s^2*t^2 + 4734*ep^2*mtt^7*mWW*s^2*t^2 + 1260*ep^3*mtt^7*mWW*s^2*t^2 + 314*ep^4*mtt^7*mWW*s^2*t^2 - 990*mtt^6*mWW^2*s^2*t^2 - 8198*ep*mtt^6*mWW^2*s^2*t^2 - 1340*ep^2*mtt^6*mWW^2*s^2*t^2 + 32548*ep^3*mtt^6*mWW^2*s^2*t^2 + 27712*ep^4*mtt^6*mWW^2*s^2*t^2 + 382*mtt^5*mWW^3*s^2*t^2 + 4780*ep*mtt^5*mWW^3*s^2*t^2 - 14445*ep^2*mtt^5*mWW^3*s^2*t^2 - 68776*ep^3*mtt^5*mWW^3*s^2*t^2 - 54377*ep^4*mtt^5*mWW^3*s^2*t^2 + 518*mtt^4*mWW^4*s^2*t^2 + 2520*ep*mtt^4*mWW^4*s^2*t^2 + 12936*ep^2*mtt^4*mWW^4*s^2*t^2 + 31658*ep^3*mtt^4*mWW^4*s^2*t^2 + 23244*ep^4*mtt^4*mWW^4*s^2*t^2 - 396*mtt^3*mWW^5*s^2*t^2 - 2552*ep*mtt^3*mWW^5*s^2*t^2 + 2499*ep^2*mtt^3*mWW^5*s^2*t^2 + 16426*ep^3*mtt^3*mWW^5*s^2*t^2 + 12223*ep^4*mtt^3*mWW^5*s^2*t^2 + 32*mtt^2*mWW^6*s^2*t^2 + 148*ep*mtt^2*mWW^6*s^2*t^2 - 4811*ep^2*mtt^2*mWW^6*s^2*t^2 - 13962*ep^3*mtt^2*mWW^6*s^2*t^2 - 9519*ep^4*mtt^2*mWW^6*s^2*t^2 + 16*mtt*mWW^7*s^2*t^2 + 22*ep*mtt*mWW^7*s^2*t^2 + 404*ep^2*mtt*mWW^7*s^2*t^2 + 1242*ep^3*mtt*mWW^7*s^2*t^2 + 908*ep^4*mtt*mWW^7*s^2*t^2 + 46*ep*mWW^8*s^2*t^2 + 203*ep^2*mWW^8*s^2*t^2 + 264*ep^3*mWW^8*s^2*t^2 + 95*ep^4*mWW^8*s^2*t^2 + 240*ep^2*mtt^7*s^3*t^2 + 880*ep^3*mtt^7*s^3*t^2 + 800*ep^4*mtt^7*s^3*t^2 - 640*mtt^6*mWW*s^3*t^2 - 4900*ep*mtt^6*mWW*s^3*t^2 - 6625*ep^2*mtt^6*mWW*s^3*t^2 - 150*ep^3*mtt^6*mWW*s^3*t^2 + 795*ep^4*mtt^6*mWW*s^3*t^2 + 1080*mtt^5*mWW^2*s^3*t^2 + 9352*ep*mtt^5*mWW^2*s^3*t^2 - 1040*ep^2*mtt^5*mWW^2*s^3*t^2 - 44084*ep^3*mtt^5*mWW^2*s^3*t^2 - 35700*ep^4*mtt^5*mWW^2*s^3*t^2 - 80*mtt^4*mWW^3*s^3*t^2 - 2158*ep*mtt^4*mWW^3*s^3*t^2 + 19578*ep^2*mtt^4*mWW^3*s^3*t^2 + 70878*ep^3*mtt^4*mWW^3*s^3*t^2 + 53294*ep^4*mtt^4*mWW^3*s^3*t^2 - 508*mtt^3*mWW^4*s^3*t^2 - 3562*ep*mtt^3*mWW^4*s^3*t^2 - 9600*ep^2*mtt^3*mWW^4*s^3*t^2 - 15370*ep^3*mtt^3*mWW^4*s^3*t^2 - 10376*ep^4*mtt^3*mWW^4*s^3*t^2 + 72*mtt^2*mWW^5*s^3*t^2 + 694*ep*mtt^2*mWW^5*s^3*t^2 - 6085*ep^2*mtt^2*mWW^5*s^3*t^2 - 19412*ep^3*mtt^2*mWW^5*s^3*t^2 - 13237*ep^4*mtt^2*mWW^5*s^3*t^2 + 92*mtt*mWW^6*s^3*t^2 + 630*ep*mtt*mWW^6*s^3*t^2 + 3628*ep^2*mtt*mWW^6*s^3*t^2 + 7454*ep^3*mtt*mWW^6*s^3*t^2 + 4604*ep^4*mtt*mWW^6*s^3*t^2 - 16*mWW^7*s^3*t^2 - 48*ep*mWW^7*s^3*t^2 - 72*ep^2*mWW^7*s^3*t^2 - 180*ep^3*mWW^7*s^3*t^2 - 180*ep^4*mWW^7*s^3*t^2 - 180*ep^2*mtt^6*s^4*t^2 - 660*ep^3*mtt^6*s^4*t^2 - 600*ep^4*mtt^6*s^4*t^2 + 550*mtt^5*mWW*s^4*t^2 + 4410*ep*mtt^5*mWW*s^4*t^2 + 5375*ep^2*mtt^5*mWW*s^4*t^2 - 1770*ep^3*mtt^5*mWW*s^4*t^2 - 2105*ep^4*mtt^5*mWW*s^4*t^2 - 630*mtt^4*mWW^2*s^4*t^2 - 5778*ep*mtt^4*mWW^2*s^4*t^2 + 3500*ep^2*mtt^4*mWW^2*s^4*t^2 + 34936*ep^3*mtt^4*mWW^2*s^4*t^2 + 26720*ep^4*mtt^4*mWW^2*s^4*t^2 - 200*mtt^3*mWW^3*s^4*t^2 - 1080*ep*mtt^3*mWW^3*s^4*t^2 - 15233*ep^2*mtt^3*mWW^3*s^4*t^2 - 41090*ep^3*mtt^3*mWW^3*s^4*t^2 - 28941*ep^4*mtt^3*mWW^3*s^4*t^2 + 236*mtt^2*mWW^4*s^4*t^2 + 2032*ep*mtt^2*mWW^4*s^4*t^2 + 2453*ep^2*mtt^2*mWW^4*s^4*t^2 - 382*ep^3*mtt^2*mWW^4*s^4*t^2 - 491*ep^4*mtt^2*mWW^4*s^4*t^2 + 90*mtt*mWW^5*s^4*t^2 + 606*ep*mtt*mWW^5*s^4*t^2 + 4806*ep^2*mtt*mWW^5*s^4*t^2 + 10492*ep^3*mtt*mWW^5*s^4*t^2 + 6426*ep^4*mtt*mWW^5*s^4*t^2 - 46*mWW^6*s^4*t^2 - 302*ep*mWW^6*s^4*t^2 - 1057*ep^2*mWW^6*s^4*t^2 - 1750*ep^3*mWW^6*s^4*t^2 - 1009*ep^4*mWW^6*s^4*t^2 + 72*ep^2*mtt^5*s^5*t^2 + 264*ep^3*mtt^5*s^5*t^2 + 240*ep^4*mtt^5*s^5*t^2 - 276*mtt^4*mWW*s^5*t^2 - 2352*ep*mtt^4*mWW*s^5*t^2 - 2484*ep^2*mtt^4*mWW*s^5*t^2 + 2196*ep^3*mtt^4*mWW*s^5*t^2 + 2044*ep^4*mtt^4*mWW*s^5*t^2 + 180*mtt^3*mWW^2*s^5*t^2 + 1754*ep*mtt^3*mWW^2*s^5*t^2 - 3106*ep^2*mtt^3*mWW^2*s^5*t^2 - 16006*ep^3*mtt^3*mWW^2*s^5*t^2 - 11422*ep^4*mtt^3*mWW^2*s^5*t^2 + 176*mtt^2*mWW^3*s^5*t^2 + 1466*ep*mtt^2*mWW^3*s^5*t^2 + 6615*ep^2*mtt^2*mWW^3*s^5*t^2 + 12904*ep^3*mtt^2*mWW^3*s^5*t^2 + 8303*ep^4*mtt^2*mWW^3*s^5*t^2 - 44*mtt*mWW^4*s^5*t^2 - 426*ep*mtt*mWW^4*s^5*t^2 + 640*ep^2*mtt*mWW^4*s^5*t^2 + 3162*ep^3*mtt*mWW^4*s^5*t^2 + 2068*ep^4*mtt*mWW^4*s^5*t^2 - 36*mWW^5*s^5*t^2 - 250*ep*mWW^5*s^5*t^2 - 1161*ep^2*mWW^5*s^5*t^2 - 2136*ep^3*mWW^5*s^5*t^2 - 1233*ep^4*mWW^5*s^5*t^2 - 12*ep^2*mtt^4*s^6*t^2 - 44*ep^3*mtt^4*s^6*t^2 - 40*ep^4*mtt^4*s^6*t^2 + 74*mtt^3*mWW*s^6*t^2 + 686*ep*mtt^3*mWW*s^6*t^2 + 584*ep^2*mtt^3*mWW*s^6*t^2 - 1104*ep^3*mtt^3*mWW*s^6*t^2 - 940*ep^4*mtt^3*mWW*s^6*t^2 - 18*mtt^2*mWW^2*s^6*t^2 - 154*ep*mtt^2*mWW^2*s^6*t^2 + 1220*ep^2*mtt^2*mWW^2*s^6*t^2 + 3836*ep^3*mtt^2*mWW^2*s^6*t^2 + 2488*ep^4*mtt^2*mWW^2*s^6*t^2 - 58*mtt*mWW^3*s^6*t^2 - 522*ep*mtt*mWW^3*s^6*t^2 - 1422*ep^2*mtt*mWW^3*s^6*t^2 - 1844*ep^3*mtt*mWW^3*s^6*t^2 - 1022*ep^4*mtt*mWW^3*s^6*t^2 + 2*mWW^4*s^6*t^2 + 22*ep*mWW^4*s^6*t^2 - 274*ep^2*mWW^4*s^6*t^2 - 780*ep^3*mWW^4*s^6*t^2 - 486*ep^4*mWW^4*s^6*t^2 - 8*mtt^2*mWW*s^7*t^2 - 84*ep*mtt^2*mWW*s^7*t^2 - 49*ep^2*mtt^2*mWW*s^7*t^2 + 210*ep^3*mtt^2*mWW*s^7*t^2 + 171*ep^4*mtt^2*mWW*s^7*t^2 - 20*ep*mtt*mWW^2*s^7*t^2 - 180*ep^2*mtt*mWW^2*s^7*t^2 - 352*ep^3*mtt*mWW^2*s^7*t^2 - 192*ep^4*mtt*mWW^2*s^7*t^2 + 8*mWW^3*s^7*t^2 + 64*ep*mWW^3*s^7*t^2 + 109*ep^2*mWW^3*s^7*t^2 + 62*ep^3*mWW^3*s^7*t^2 + 21*ep^4*mWW^3*s^7*t^2 + 64*ep^2*mtt^9*t^3 + 232*ep^3*mtt^9*t^3 + 208*ep^4*mtt^9*t^3 - 42*mtt^8*mWW*t^3 - 236*ep*mtt^8*mWW*t^3 - 548*ep^2*mtt^8*mWW*t^3 - 1106*ep^3*mtt^8*mWW*t^3 - 1056*ep^4*mtt^8*mWW*t^3 + 156*mtt^7*mWW^2*t^3 + 980*ep*mtt^7*mWW^2*t^3 + 407*ep^2*mtt^7*mWW^2*t^3 - 2266*ep^3*mtt^7*mWW^2*t^3 - 1629*ep^4*mtt^7*mWW^2*t^3 - 212*mtt^6*mWW^3*t^3 - 1650*ep*mtt^6*mWW^3*t^3 + 526*ep^2*mtt^6*mWW^3*t^3 + 9218*ep^3*mtt^6*mWW^3*t^3 + 7830*ep^4*mtt^6*mWW^3*t^3 + 120*mtt^5*mWW^4*t^3 + 1356*ep*mtt^5*mWW^4*t^3 - 60*ep^2*mtt^5*mWW^4*t^3 - 7904*ep^3*mtt^5*mWW^4*t^3 - 7400*ep^4*mtt^5*mWW^4*t^3 - 18*mtt^4*mWW^5*t^3 - 472*ep*mtt^4*mWW^5*t^3 - 480*ep^2*mtt^4*mWW^5*t^3 + 2142*ep^3*mtt^4*mWW^5*t^3 + 2584*ep^4*mtt^4*mWW^5*t^3 - 4*mtt^3*mWW^6*t^3 + 36*ep*mtt^3*mWW^6*t^3 + 151*ep^2*mtt^3*mWW^6*t^3 - 462*ep^3*mtt^3*mWW^6*t^3 - 865*ep^4*mtt^3*mWW^6*t^3 - 58*ep*mtt^2*mWW^7*t^3 - 370*ep^2*mtt^2*mWW^7*t^3 - 494*ep^3*mtt^2*mWW^7*t^3 - 70*ep^4*mtt^2*mWW^7*t^3 + 44*ep*mtt*mWW^8*t^3 + 310*ep^2*mtt*mWW^8*t^3 + 640*ep^3*mtt*mWW^8*t^3 + 398*ep^4*mtt*mWW^8*t^3 - 336*ep^2*mtt^8*s*t^3 - 1216*ep^3*mtt^8*s*t^3 - 1088*ep^4*mtt^8*s*t^3 + 234*mtt^7*mWW*s*t^3 + 1402*ep*mtt^7*mWW*s*t^3 + 2943*ep^2*mtt^7*mWW*s*t^3 + 5118*ep^3*mtt^7*mWW*s*t^3 + 4835*ep^4*mtt^7*mWW*s*t^3 - 714*mtt^6*mWW^2*s*t^3 - 4784*ep*mtt^6*mWW^2*s*t^3 - 1956*ep^2*mtt^6*mWW^2*s*t^3 + 11962*ep^3*mtt^6*mWW^2*s*t^3 + 9000*ep^4*mtt^6*mWW^2*s*t^3 + 758*mtt^5*mWW^3*s*t^3 + 6206*ep*mtt^5*mWW^3*s*t^3 - 2739*ep^2*mtt^5*mWW^3*s*t^3 - 37670*ep^3*mtt^5*mWW^3*s*t^3 - 31967*ep^4*mtt^5*mWW^3*s*t^3 - 306*mtt^4*mWW^4*s*t^3 - 3518*ep*mtt^4*mWW^4*s*t^3 + 653*ep^2*mtt^4*mWW^4*s*t^3 + 22730*ep^3*mtt^4*mWW^4*s*t^3 + 21357*ep^4*mtt^4*mWW^4*s*t^3 + 24*mtt^3*mWW^5*s*t^3 + 684*ep*mtt^3*mWW^5*s*t^3 + 2968*ep^2*mtt^3*mWW^5*s*t^3 + 3188*ep^3*mtt^3*mWW^5*s*t^3 + 592*ep^4*mtt^3*mWW^5*s*t^3 + 4*mtt^2*mWW^6*s*t^3 - 86*ep*mtt^2*mWW^6*s*t^3 - 2155*ep^2*mtt^2*mWW^6*s*t^3 - 5252*ep^3*mtt^2*mWW^6*s*t^3 - 3383*ep^4*mtt^2*mWW^6*s*t^3 + 52*ep*mtt*mWW^7*s*t^3 + 312*ep^2*mtt*mWW^7*s*t^3 + 500*ep^3*mtt*mWW^7*s*t^3 + 256*ep^4*mtt*mWW^7*s*t^3 + 44*ep*mWW^8*s*t^3 + 310*ep^2*mWW^8*s*t^3 + 640*ep^3*mWW^8*s*t^3 + 398*ep^4*mWW^8*s*t^3 + 720*ep^2*mtt^7*s^2*t^3 + 2600*ep^3*mtt^7*s^2*t^3 + 2320*ep^4*mtt^7*s^2*t^3 - 540*mtt^6*mWW*s^2*t^3 - 3464*ep*mtt^6*mWW*s^2*t^3 - 6632*ep^2*mtt^6*mWW*s^2*t^3 - 9536*ep^3*mtt^6*mWW*s^2*t^3 - 8820*ep^4*mtt^6*mWW*s^2*t^3 + 1296*mtt^5*mWW^2*s^2*t^3 + 9334*ep*mtt^5*mWW^2*s^2*t^3 + 3845*ep^2*mtt^5*mWW^2*s^2*t^3 - 24628*ep^3*mtt^5*mWW^2*s^2*t^3 - 19079*ep^4*mtt^5*mWW^2*s^2*t^3 - 960*mtt^4*mWW^3*s^2*t^3 - 8432*ep*mtt^4*mWW^3*s^2*t^3 + 6258*ep^2*mtt^4*mWW^3*s^2*t^3 + 59712*ep^3*mtt^4*mWW^3*s^2*t^3 + 49982*ep^4*mtt^4*mWW^3*s^2*t^3 + 180*mtt^3*mWW^4*s^2*t^3 + 2382*ep*mtt^3*mWW^4*s^2*t^3 - 3012*ep^2*mtt^3*mWW^4*s^2*t^3 - 24910*ep^3*mtt^3*mWW^4*s^2*t^3 - 22632*ep^4*mtt^3*mWW^4*s^2*t^3 + 20*mtt^2*mWW^5*s^2*t^3 + 194*ep*mtt^2*mWW^5*s^2*t^3 - 2244*ep^2*mtt^2*mWW^5*s^2*t^3 - 6370*ep^3*mtt^2*mWW^5*s^2*t^3 - 4024*ep^4*mtt^2*mWW^5*s^2*t^3 + 4*mtt*mWW^6*s^2*t^3 - 36*ep*mtt*mWW^6*s^2*t^3 + 667*ep^2*mtt*mWW^6*s^2*t^3 + 2074*ep^3*mtt*mWW^6*s^2*t^3 + 1523*ep^4*mtt*mWW^6*s^2*t^3 + 22*ep*mWW^7*s^2*t^3 + 398*ep^2*mWW^7*s^2*t^3 + 1058*ep^3*mWW^7*s^2*t^3 + 730*ep^4*mWW^7*s^2*t^3 - 800*ep^2*mtt^6*s^3*t^3 - 2880*ep^3*mtt^6*s^3*t^3 - 2560*ep^4*mtt^6*s^3*t^3 + 660*mtt^5*mWW*s^3*t^3 + 4556*ep*mtt^5*mWW*s^3*t^3 + 8058*ep^2*mtt^5*mWW*s^3*t^3 + 9084*ep^3*mtt^5*mWW*s^3*t^3 + 8050*ep^4*mtt^5*mWW*s^3*t^3 - 1164*mtt^4*mWW^2*s^3*t^3 - 9066*ep*mtt^4*mWW^2*s^3*t^3 - 3493*ep^2*mtt^4*mWW^2*s^3*t^3 + 25516*ep^3*mtt^4*mWW^2*s^3*t^3 + 19911*ep^4*mtt^4*mWW^2*s^3*t^3 + 428*mtt^3*mWW^3*s^3*t^3 + 4244*ep*mtt^3*mWW^3*s^3*t^3 - 9174*ep^2*mtt^3*mWW^3*s^3*t^3 - 48428*ep^3*mtt^3*mWW^3*s^3*t^3 - 38550*ep^4*mtt^3*mWW^3*s^3*t^3 + 120*mtt^2*mWW^4*s^3*t^3 + 780*ep*mtt^2*mWW^4*s^3*t^3 + 5672*ep^2*mtt^2*mWW^4*s^3*t^3 + 15292*ep^3*mtt^2*mWW^4*s^3*t^3 + 11944*ep^4*mtt^2*mWW^4*s^3*t^3 - 40*mtt*mWW^5*s^3*t^3 - 576*ep*mtt*mWW^5*s^3*t^3 - 784*ep^2*mtt*mWW^5*s^3*t^3 + 312*ep^3*mtt*mWW^5*s^3*t^3 + 512*ep^4*mtt*mWW^5*s^3*t^3 - 4*mWW^6*s^3*t^3 + 14*ep*mWW^6*s^3*t^3 + 377*ep^2*mWW^6*s^3*t^3 + 1008*ep^3*mWW^6*s^3*t^3 + 693*ep^4*mWW^6*s^3*t^3 + 480*ep^2*mtt^5*s^4*t^3 + 1720*ep^3*mtt^5*s^4*t^3 + 1520*ep^4*mtt^5*s^4*t^3 - 450*mtt^4*mWW*s^4*t^3 - 3364*ep*mtt^4*mWW*s^4*t^3 - 5592*ep^2*mtt^4*mWW*s^4*t^3 - 4626*ep^3*mtt^4*mWW*s^4*t^3 - 3740*ep^4*mtt^4*mWW*s^4*t^3 + 516*mtt^3*mWW^2*s^4*t^3 + 4334*ep*mtt^3*mWW^2*s^4*t^3 + 864*ep^2*mtt^3*mWW^2*s^4*t^3 - 14410*ep^3*mtt^3*mWW^2*s^4*t^3 - 10824*ep^4*mtt^3*mWW^2*s^4*t^3 + 76*mtt^2*mWW^3*s^4*t^3 + 418*ep*mtt^2*mWW^3*s^4*t^3 + 8408*ep^2*mtt^2*mWW^3*s^4*t^3 + 22994*ep^3*mtt^2*mWW^3*s^4*t^3 + 16248*ep^4*mtt^2*mWW^3*s^4*t^3 - 156*mtt*mWW^4*s^4*t^3 - 1318*ep*mtt*mWW^4*s^4*t^3 - 4076*ep^2*mtt*mWW^4*s^4*t^3 - 6278*ep^3*mtt*mWW^4*s^4*t^3 - 3860*ep^4*mtt*mWW^4*s^4*t^3 + 14*mWW^5*s^4*t^3 + 170*ep*mWW^5*s^4*t^3 + 636*ep^2*mWW^5*s^4*t^3 + 1080*ep^3*mWW^5*s^4*t^3 + 656*ep^4*mWW^5*s^4*t^3 - 144*ep^2*mtt^4*s^5*t^3 - 512*ep^3*mtt^4*s^5*t^3 - 448*ep^4*mtt^4*s^5*t^3 + 162*mtt^3*mWW*s^5*t^3 + 1322*ep*mtt^3*mWW*s^5*t^3 + 2111*ep^2*mtt^3*mWW*s^5*t^3 + 1190*ep^3*mtt^3*mWW*s^5*t^3 + 771*ep^4*mtt^3*mWW*s^5*t^3 - 90*mtt^2*mWW^2*s^5*t^3 - 766*ep*mtt^2*mWW^2*s^5*t^3 + 709*ep^2*mtt^2*mWW^2*s^5*t^3 + 4570*ep^3*mtt^2*mWW^2*s^5*t^3 + 3005*ep^4*mtt^2*mWW^2*s^5*t^3 - 114*mtt*mWW^3*s^5*t^3 - 970*ep*mtt*mWW^3*s^5*t^3 - 3787*ep^2*mtt*mWW^3*s^5*t^3 - 6510*ep^3*mtt*mWW^3*s^5*t^3 - 3919*ep^4*mtt*mWW^3*s^5*t^3 + 42*mWW^4*s^5*t^3 + 318*ep*mWW^4*s^5*t^3 + 823*ep^2*mWW^4*s^5*t^3 + 1070*ep^3*mWW^4*s^5*t^3 + 591*ep^4*mWW^4*s^5*t^3 + 16*ep^2*mtt^3*s^6*t^3 + 56*ep^3*mtt^3*s^6*t^3 + 48*ep^4*mtt^3*s^6*t^3 - 24*mtt^2*mWW*s^6*t^3 - 216*ep*mtt^2*mWW*s^6*t^3 - 340*ep^2*mtt^2*mWW*s^6*t^3 - 124*ep^3*mtt^2*mWW*s^6*t^3 - 40*ep^4*mtt^2*mWW*s^6*t^3 - 32*ep*mtt*mWW^2*s^6*t^3 - 376*ep^2*mtt*mWW^2*s^6*t^3 - 744*ep^3*mtt*mWW^2*s^6*t^3 - 384*ep^4*mtt*mWW^2*s^6*t^3 + 24*mWW^3*s^6*t^3 + 184*ep*mWW^3*s^6*t^3 + 508*ep^2*mWW^3*s^6*t^3 + 684*ep^3*mWW^3*s^6*t^3 + 376*ep^4*mWW^3*s^6*t^3 - 124*ep^2*mtt^8*t^4 - 444*ep^3*mtt^8*t^4 - 392*ep^4*mtt^8*t^4 + 30*mtt^7*mWW*t^4 + 66*ep*mtt^7*mWW*t^4 + 446*ep^2*mtt^7*mWW*t^4 + 2084*ep^3*mtt^7*mWW*t^4 + 2242*ep^4*mtt^7*mWW*t^4 - 104*mtt^6*mWW^2*t^4 - 206*ep*mtt^6*mWW^2*t^4 + 1121*ep^2*mtt^6*mWW^2*t^4 + 1634*ep^3*mtt^6*mWW^2*t^4 - 401*ep^4*mtt^6*mWW^2*t^4 + 132*mtt^5*mWW^3*t^4 + 432*ep*mtt^5*mWW^3*t^4 - 3445*ep^2*mtt^5*mWW^3*t^4 - 10176*ep^3*mtt^5*mWW^3*t^4 - 6459*ep^4*mtt^5*mWW^3*t^4 - 72*mtt^4*mWW^4*t^4 - 652*ep*mtt^4*mWW^4*t^4 + 1437*ep^2*mtt^4*mWW^4*t^4 + 7436*ep^3*mtt^4*mWW^4*t^4 + 5839*ep^4*mtt^4*mWW^4*t^4 + 14*mtt^3*mWW^5*t^4 + 434*ep*mtt^3*mWW^5*t^4 + 1063*ep^2*mtt^3*mWW^5*t^4 + 472*ep^3*mtt^3*mWW^5*t^4 - 151*ep^4*mtt^3*mWW^5*t^4 - 6*ep*mtt^2*mWW^6*t^4 - 70*ep^2*mtt^2*mWW^6*t^4 - 114*ep^3*mtt^2*mWW^6*t^4 - 82*ep^4*mtt^2*mWW^6*t^4 - 68*ep*mtt*mWW^7*t^4 - 428*ep^2*mtt*mWW^7*t^4 - 892*ep^3*mtt*mWW^7*t^4 - 596*ep^4*mtt*mWW^7*t^4 + 560*ep^2*mtt^7*s*t^4 + 2000*ep^3*mtt^7*s*t^4 + 1760*ep^4*mtt^7*s*t^4 - 144*mtt^6*mWW*s*t^4 - 458*ep*mtt^6*mWW*s*t^4 - 1990*ep^2*mtt^6*mWW*s*t^4 - 8204*ep^3*mtt^6*mWW*s*t^4 - 8828*ep^4*mtt^6*mWW*s*t^4 + 398*mtt^5*mWW^2*s*t^4 + 1306*ep*mtt^5*mWW^2*s*t^4 - 3350*ep^2*mtt^5*mWW^2*s*t^4 - 7214*ep^3*mtt^5*mWW^2*s*t^4 - 304*ep^4*mtt^5*mWW^2*s*t^4 - 378*mtt^4*mWW^3*s*t^4 - 1842*ep*mtt^4*mWW^3*s*t^4 + 9547*ep^2*mtt^4*mWW^3*s*t^4 + 32622*ep^3*mtt^4*mWW^3*s*t^4 + 22347*ep^4*mtt^4*mWW^3*s*t^4 + 138*mtt^3*mWW^4*s*t^4 + 1378*ep*mtt^3*mWW^4*s*t^4 - 4524*ep^2*mtt^3*mWW^4*s*t^4 - 21246*ep^3*mtt^3*mWW^4*s*t^4 - 17294*ep^4*mtt^3*mWW^4*s*t^4 - 14*mtt^2*mWW^5*s*t^4 - 232*ep*mtt^2*mWW^5*s*t^4 - 31*ep^2*mtt^2*mWW^5*s*t^4 + 1610*ep^3*mtt^2*mWW^5*s*t^4 + 1747*ep^4*mtt^2*mWW^5*s*t^4 - 84*ep*mtt*mWW^6*s*t^4 + 216*ep^2*mtt*mWW^6*s*t^4 + 1324*ep^3*mtt*mWW^6*s*t^4 + 1168*ep^4*mtt*mWW^6*s*t^4 - 68*ep*mWW^7*s*t^4 - 428*ep^2*mWW^7*s*t^4 - 892*ep^3*mWW^7*s*t^4 - 596*ep^4*mWW^7*s*t^4 - 1000*ep^2*mtt^6*s^2*t^4 - 3560*ep^3*mtt^6*s^2*t^4 - 3120*ep^4*mtt^6*s^2*t^4 + 276*mtt^5*mWW*s^2*t^4 + 1154*ep*mtt^5*mWW*s^2*t^4 + 3623*ep^2*mtt^5*mWW*s^2*t^4 + 12588*ep^3*mtt^5*mWW*s^2*t^4 + 13487*ep^4*mtt^5*mWW*s^2*t^4 - 570*mtt^4*mWW^2*s^2*t^4 - 2640*ep*mtt^4*mWW^2*s^2*t^4 + 3369*ep^2*mtt^4*mWW^2*s^2*t^4 + 11238*ep^3*mtt^4*mWW^2*s^2*t^4 + 2447*ep^4*mtt^4*mWW^2*s^2*t^4 + 330*mtt^3*mWW^3*s^2*t^4 + 2220*ep*mtt^3*mWW^3*s^2*t^4 - 10046*ep^2*mtt^3*mWW^3*s^2*t^4 - 37340*ep^3*mtt^3*mWW^3*s^2*t^4 - 26748*ep^4*mtt^3*mWW^3*s^2*t^4 - 22*mtt^2*mWW^4*s^2*t^4 - 550*ep*mtt^2*mWW^4*s^2*t^4 + 4947*ep^2*mtt^2*mWW^4*s^2*t^4 + 18972*ep^3*mtt^2*mWW^4*s^2*t^4 + 15385*ep^4*mtt^2*mWW^4*s^2*t^4 - 14*mtt*mWW^5*s^2*t^4 - 242*ep*mtt*mWW^5*s^2*t^4 - 1027*ep^2*mtt*mWW^5*s^2*t^4 - 1760*ep^3*mtt*mWW^5*s^2*t^4 - 1157*ep^4*mtt*mWW^5*s^2*t^4 + 58*ep*mWW^6*s^2*t^4 + 134*ep^2*mWW^6*s^2*t^4 - 138*ep^3*mWW^6*s^2*t^4 - 294*ep^4*mWW^6*s^2*t^4 + 880*ep^2*mtt^5*s^3*t^4 + 3120*ep^3*mtt^5*s^3*t^4 + 2720*ep^4*mtt^5*s^3*t^4 - 264*mtt^4*mWW*s^3*t^4 - 1374*ep*mtt^4*mWW*s^3*t^4 - 3389*ep^2*mtt^4*mWW*s^3*t^4 - 9380*ep^3*mtt^4*mWW*s^3*t^4 - 9913*ep^4*mtt^4*mWW*s^3*t^4 + 362*mtt^3*mWW^2*s^3*t^4 + 2174*ep*mtt^3*mWW^2*s^3*t^4 - 1422*ep^2*mtt^3*mWW^2*s^3*t^4 - 7750*ep^3*mtt^3*mWW^2*s^3*t^4 - 2432*ep^4*mtt^3*mWW^2*s^3*t^4 - 30*mtt^2*mWW^3*s^3*t^4 - 442*ep*mtt^2*mWW^3*s^3*t^4 + 6268*ep^2*mtt^2*mWW^3*s^3*t^4 + 19842*ep^3*mtt^2*mWW^3*s^3*t^4 + 14018*ep^4*mtt^2*mWW^3*s^3*t^4 - 82*mtt*mWW^4*s^3*t^4 - 422*ep*mtt*mWW^4*s^3*t^4 - 2724*ep^2*mtt*mWW^4*s^3*t^4 - 6766*ep^3*mtt*mWW^4*s^3*t^4 - 5034*ep^4*mtt*mWW^4*s^3*t^4 + 14*mWW^5*s^3*t^4 + 160*ep*mWW^5*s^3*t^4 + 675*ep^2*mWW^5*s^3*t^4 + 1126*ep^3*mWW^5*s^3*t^4 + 641*ep^4*mWW^5*s^3*t^4 - 380*ep^2*mtt^4*s^4*t^4 - 1340*ep^3*mtt^4*s^4*t^4 - 1160*ep^4*mtt^4*s^4*t^4 + 126*mtt^3*mWW*s^4*t^4 + 788*ep*mtt^3*mWW*s^4*t^4 + 1639*ep^2*mtt^3*mWW*s^4*t^4 + 3392*ep^3*mtt^3*mWW*s^4*t^4 + 3467*ep^4*mtt^3*mWW*s^4*t^4 - 86*mtt^2*mWW^2*s^4*t^4 - 622*ep*mtt^2*mWW^2*s^4*t^4 + 532*ep^2*mtt^2*mWW^2*s^4*t^4 + 2472*ep^3*mtt^2*mWW^2*s^4*t^4 + 744*ep^4*mtt^2*mWW^2*s^4*t^4 - 78*mtt*mWW^3*s^4*t^4 - 532*ep*mtt*mWW^3*s^4*t^4 - 2767*ep^2*mtt*mWW^3*s^4*t^4 - 5536*ep^3*mtt*mWW^3*s^4*t^4 - 3475*ep^4*mtt*mWW^3*s^4*t^4 + 38*mWW^4*s^4*t^4 + 198*ep*mWW^4*s^4*t^4 + 472*ep^2*mWW^4*s^4*t^4 + 676*ep^3*mWW^4*s^4*t^4 + 424*ep^4*mWW^4*s^4*t^4 + 64*ep^2*mtt^3*s^5*t^4 + 224*ep^3*mtt^3*s^5*t^4 + 192*ep^4*mtt^3*s^5*t^4 - 24*mtt^2*mWW*s^5*t^4 - 176*ep*mtt^2*mWW*s^5*t^4 - 329*ep^2*mtt^2*mWW*s^5*t^4 - 480*ep^3*mtt^2*mWW*s^5*t^4 - 455*ep^4*mtt^2*mWW*s^5*t^4 - 12*ep*mtt*mWW^2*s^5*t^4 - 250*ep^2*mtt*mWW^2*s^5*t^4 - 380*ep^3*mtt*mWW^2*s^5*t^4 - 54*ep^4*mtt*mWW^2*s^5*t^4 + 24*mWW^3*s^5*t^4 + 164*ep*mWW^3*s^5*t^4 + 443*ep^2*mWW^3*s^5*t^4 + 588*ep^3*mWW^3*s^5*t^4 + 317*ep^4*mWW^3*s^5*t^4 + 104*ep^2*mtt^7*t^5 + 368*ep^3*mtt^7*t^5 + 320*ep^4*mtt^7*t^5 - 8*mtt^6*mWW*t^5 + 74*ep*mtt^6*mWW*t^5 - 221*ep^2*mtt^6*mWW*t^5 - 1908*ep^3*mtt^6*mWW*t^5 - 2093*ep^4*mtt^6*mWW*t^5 + 24*mtt^5*mWW^2*t^5 - 412*ep*mtt^5*mWW^2*t^5 - 1633*ep^2*mtt^5*mWW^2*t^5 - 330*ep^3*mtt^5*mWW^2*t^5 + 1731*ep^4*mtt^5*mWW^2*t^5 - 24*mtt^4*mWW^3*t^5 + 684*ep*mtt^4*mWW^3*t^5 + 4545*ep^2*mtt^4*mWW^3*t^5 + 7514*ep^3*mtt^4*mWW^3*t^5 + 3373*ep^4*mtt^4*mWW^3*t^5 + 8*mtt^3*mWW^4*t^5 - 320*ep*mtt^3*mWW^4*t^5 - 3187*ep^2*mtt^3*mWW^4*t^5 - 7002*ep^3*mtt^3*mWW^4*t^5 - 4375*ep^4*mtt^3*mWW^4*t^5 - 134*ep*mtt^2*mWW^5*t^5 - 248*ep^2*mtt^2*mWW^5*t^5 + 114*ep^3*mtt^2*mWW^5*t^5 + 252*ep^4*mtt^2*mWW^5*t^5 + 108*ep*mtt*mWW^6*t^5 + 640*ep^2*mtt*mWW^6*t^5 + 1244*ep^3*mtt*mWW^6*t^5 + 792*ep^4*mtt*mWW^6*t^5 - 392*ep^2*mtt^6*s*t^5 - 1384*ep^3*mtt^6*s*t^5 - 1200*ep^4*mtt^6*s*t^5 + 32*mtt^5*mWW*s*t^5 - 190*ep*mtt^5*mWW*s*t^5 + 778*ep^2*mtt^5*mWW*s*t^5 + 6262*ep^3*mtt^5*mWW*s*t^5 + 6886*ep^4*mtt^5*mWW*s*t^5 - 72*mtt^4*mWW^2*s*t^5 + 838*ep*mtt^4*mWW^2*s*t^5 + 3753*ep^2*mtt^4*mWW^2*s*t^5 + 436*ep^3*mtt^4*mWW^2*s*t^5 - 4767*ep^4*mtt^4*mWW^2*s*t^5 + 48*mtt^3*mWW^3*s*t^5 - 846*ep*mtt^3*mWW^3*s*t^5 - 7528*ep^2*mtt^3*mWW^3*s*t^5 - 13766*ep^3*mtt^3*mWW^3*s*t^5 - 6564*ep^4*mtt^3*mWW^3*s*t^5 - 8*mtt^2*mWW^4*s*t^5 + 46*ep*mtt^2*mWW^4*s*t^5 + 3285*ep^2*mtt^2*mWW^4*s*t^5 + 9340*ep^3*mtt^2*mWW^4*s*t^5 + 6677*ep^4*mtt^2*mWW^4*s*t^5 + 44*ep*mtt*mWW^5*s*t^5 - 536*ep^2*mtt*mWW^5*s*t^5 - 2132*ep^3*mtt*mWW^5*s*t^5 - 1824*ep^4*mtt*mWW^5*s*t^5 + 108*ep*mWW^6*s*t^5 + 640*ep^2*mWW^6*s*t^5 + 1244*ep^3*mWW^6*s*t^5 + 792*ep^4*mWW^6*s*t^5 + 552*ep^2*mtt^5*s^2*t^5 + 1944*ep^3*mtt^5*s^2*t^5 + 1680*ep^4*mtt^5*s^2*t^5 - 48*mtt^4*mWW*s^2*t^5 + 138*ep*mtt^4*mWW*s^2*t^5 - 1018*ep^2*mtt^4*mWW*s^2*t^5 - 7490*ep^3*mtt^4*mWW*s^2*t^5 - 8270*ep^4*mtt^4*mWW*s^2*t^5 + 72*mtt^3*mWW^2*s^2*t^5 - 464*ep*mtt^3*mWW^2*s^2*t^5 - 2561*ep^2*mtt^3*mWW^2*s^2*t^5 + 738*ep^3*mtt^3*mWW^2*s^2*t^5 + 5091*ep^4*mtt^3*mWW^2*s^2*t^5 - 16*mtt^2*mWW^3*s^2*t^5 + 136*ep*mtt^2*mWW^3*s^2*t^5 + 3086*ep^2*mtt^2*mWW^3*s^2*t^5 + 6428*ep^3*mtt^2*mWW^3*s^2*t^5 + 3078*ep^4*mtt^2*mWW^3*s^2*t^5 - 8*mtt*mWW^4*s^2*t^5 + 228*ep*mtt*mWW^4*s^2*t^5 - 75*ep^2*mtt*mWW^4*s^2*t^5 - 2070*ep^3*mtt*mWW^4*s^2*t^5 - 2095*ep^4*mtt*mWW^4*s^2*t^5 - 38*ep*mWW^5*s^2*t^5 + 16*ep^2*mWW^5*s^2*t^5 + 450*ep^3*mWW^5*s^2*t^5 + 516*ep^4*mWW^5*s^2*t^5 - 344*ep^2*mtt^4*s^3*t^5 - 1208*ep^3*mtt^4*s^3*t^5 - 1040*ep^4*mtt^4*s^3*t^5 + 32*mtt^3*mWW*s^3*t^5 - 2*ep*mtt^3*mWW*s^3*t^5 + 586*ep^2*mtt^3*mWW*s^3*t^5 + 3826*ep^3*mtt^3*mWW*s^3*t^5 + 4254*ep^4*mtt^3*mWW*s^3*t^5 - 24*mtt^2*mWW^2*s^3*t^5 + 26*ep*mtt^2*mWW^2*s^3*t^5 + 281*ep^2*mtt^2*mWW^2*s^3*t^5 - 1536*ep^3*mtt^2*mWW^2*s^3*t^5 - 2775*ep^4*mtt^2*mWW^2*s^3*t^5 - 16*mtt*mWW^3*s^3*t^5 + 18*ep*mtt*mWW^3*s^3*t^5 + 16*ep^2*mtt*mWW^3*s^3*t^5 + 106*ep^3*mtt*mWW^3*s^3*t^5 + 276*ep^4*mtt*mWW^3*s^3*t^5 + 8*mWW^4*s^3*t^5 - 114*ep*mWW^4*s^3*t^5 - 755*ep^2*mWW^4*s^3*t^5 - 1332*ep^3*mWW^4*s^3*t^5 - 715*ep^4*mWW^4*s^3*t^5 + 80*ep^2*mtt^3*s^4*t^5 + 280*ep^3*mtt^3*s^4*t^5 + 240*ep^4*mtt^3*s^4*t^5 - 8*mtt^2*mWW*s^4*t^5 - 20*ep*mtt^2*mWW*s^4*t^5 - 125*ep^2*mtt^2*mWW*s^4*t^5 - 690*ep^3*mtt^2*mWW*s^4*t^5 - 777*ep^4*mtt^2*mWW*s^4*t^5 + 12*ep*mtt*mWW^2*s^4*t^5 + 160*ep^2*mtt*mWW^2*s^4*t^5 + 692*ep^3*mtt*mWW^2*s^4*t^5 + 720*ep^4*mtt*mWW^2*s^4*t^5 + 8*mWW^3*s^4*t^5 + 32*ep*mWW^3*s^4*t^5 - 43*ep^2*mWW^3*s^4*t^5 - 234*ep^3*mWW^3*s^4*t^5 - 183*ep^4*mWW^3*s^4*t^5 - 32*ep^2*mtt^6*t^6 - 112*ep^3*mtt^6*t^6 - 96*ep^4*mtt^6*t^6 - 32*ep*mtt^5*mWW*t^6 + 151*ep^2*mtt^5*mWW*t^6 + 906*ep^3*mtt^5*mWW*t^6 + 911*ep^4*mtt^5*mWW*t^6 + 188*ep*mtt^4*mWW^2*t^6 + 335*ep^2*mtt^4*mWW^2*t^6 - 858*ep^3*mtt^4*mWW^2*t^6 - 1409*ep^4*mtt^4*mWW^2*t^6 - 372*ep*mtt^3*mWW^3*t^6 - 1591*ep^2*mtt^3*mWW^3*t^6 - 1742*ep^3*mtt^3*mWW^3*t^6 - 279*ep^4*mtt^3*mWW^3*t^6 + 308*ep*mtt^2*mWW^4*t^6 + 1733*ep^2*mtt^2*mWW^4*t^6 + 2994*ep^3*mtt^2*mWW^4*t^6 + 1621*ep^4*mtt^2*mWW^4*t^6 - 92*ep*mtt*mWW^5*t^6 - 596*ep^2*mtt*mWW^5*t^6 - 1188*ep^3*mtt*mWW^5*t^6 - 748*ep^4*mtt*mWW^5*t^6 + 96*ep^2*mtt^5*s*t^6 + 336*ep^3*mtt^5*s*t^6 + 288*ep^4*mtt^5*s*t^6 + 76*ep*mtt^4*mWW*s*t^6 - 417*ep^2*mtt^4*mWW*s*t^6 - 2410*ep^3*mtt^4*mWW*s*t^6 - 2417*ep^4*mtt^4*mWW*s*t^6 - 308*ep*mtt^3*mWW^2*s*t^6 - 354*ep^2*mtt^3*mWW^2*s*t^6 + 2256*ep^3*mtt^3*mWW^2*s*t^6 + 3142*ep^4*mtt^3*mWW^2*s*t^6 + 296*ep*mtt^2*mWW^3*s*t^6 + 979*ep^2*mtt^2*mWW^3*s*t^6 + 186*ep^3*mtt^2*mWW^3*s*t^6 - 933*ep^4*mtt^2*mWW^3*s*t^6 + 28*ep*mtt*mWW^4*s*t^6 + 292*ep^2*mtt*mWW^4*s*t^6 + 820*ep^3*mtt*mWW^4*s*t^6 + 668*ep^4*mtt*mWW^4*s*t^6 - 92*ep*mWW^5*s*t^6 - 596*ep^2*mWW^5*s*t^6 - 1188*ep^3*mWW^5*s*t^6 - 748*ep^4*mWW^5*s*t^6 - 96*ep^2*mtt^4*s^2*t^6 - 336*ep^3*mtt^4*s^2*t^6 - 288*ep^4*mtt^4*s^2*t^6 - 56*ep*mtt^3*mWW*s^2*t^6 + 381*ep^2*mtt^3*mWW*s^2*t^6 + 2102*ep^3*mtt^3*mWW*s^2*t^6 + 2101*ep^4*mtt^3*mWW*s^2*t^6 + 112*ep*mtt^2*mWW^2*s^2*t^6 - 213*ep^2*mtt^2*mWW^2*s^2*t^6 - 2190*ep^3*mtt^2*mWW^2*s^2*t^6 - 2429*ep^4*mtt^2*mWW^2*s^2*t^6 + 40*ep*mtt*mWW^3*s^2*t^6 + 657*ep^2*mtt*mWW^3*s^2*t^6 + 1998*ep^3*mtt*mWW^3*s^2*t^6 + 1657*ep^4*mtt*mWW^3*s^2*t^6 - 96*ep*mWW^4*s^2*t^6 - 729*ep^2*mWW^4*s^2*t^6 - 1574*ep^3*mWW^4*s^2*t^6 - 1041*ep^4*mWW^4*s^2*t^6 + 32*ep^2*mtt^3*s^3*t^6 + 112*ep^3*mtt^3*s^3*t^6 + 96*ep^4*mtt^3*s^3*t^6 + 12*ep*mtt^2*mWW*s^3*t^6 - 115*ep^2*mtt^2*mWW*s^3*t^6 - 598*ep^3*mtt^2*mWW*s^3*t^6 - 595*ep^4*mtt^2*mWW*s^3*t^6 + 8*ep*mtt*mWW^2*s^3*t^6 + 232*ep^2*mtt*mWW^2*s^3*t^6 + 792*ep^3*mtt*mWW^2*s^3*t^6 + 696*ep^4*mtt*mWW^2*s^3*t^6 - 4*ep*mWW^3*s^3*t^6 - 101*ep^2*mWW^3*s^3*t^6 - 274*ep^3*mWW^3*s^3*t^6 - 197*ep^4*mWW^3*s^3*t^6 - 8*ep*mtt^4*mWW*t^7 - 74*ep^2*mtt^4*mWW*t^7 - 196*ep^3*mtt^4*mWW*t^7 - 154*ep^4*mtt^4*mWW*t^7 + 24*ep*mtt^3*mWW^2*t^7 + 222*ep^2*mtt^3*mWW^2*t^7 + 588*ep^3*mtt^3*mWW^2*t^7 + 462*ep^4*mtt^3*mWW^2*t^7 - 24*ep*mtt^2*mWW^3*t^7 - 222*ep^2*mtt^2*mWW^3*t^7 - 588*ep^3*mtt^2*mWW^3*t^7 - 462*ep^4*mtt^2*mWW^3*t^7 + 8*ep*mtt*mWW^4*t^7 + 74*ep^2*mtt*mWW^4*t^7 + 196*ep^3*mtt*mWW^4*t^7 + 154*ep^4*mtt*mWW^4*t^7 + 16*ep*mtt^3*mWW*s*t^7 + 148*ep^2*mtt^3*mWW*s*t^7 + 392*ep^3*mtt^3*mWW*s*t^7 + 308*ep^4*mtt^3*mWW*s*t^7 - 24*ep*mtt^2*mWW^2*s*t^7 - 222*ep^2*mtt^2*mWW^2*s*t^7 - 588*ep^3*mtt^2*mWW^2*s*t^7 - 462*ep^4*mtt^2*mWW^2*s*t^7 + 8*ep*mWW^4*s*t^7 + 74*ep^2*mWW^4*s*t^7 + 196*ep^3*mWW^4*s*t^7 + 154*ep^4*mWW^4*s*t^7 - 8*ep*mtt^2*mWW*s^2*t^7 - 74*ep^2*mtt^2*mWW*s^2*t^7 - 196*ep^3*mtt^2*mWW*s^2*t^7 - 154*ep^4*mtt^2*mWW*s^2*t^7 + 8*ep*mWW^3*s^2*t^7 + 74*ep^2*mWW^3*s^2*t^7 + 196*ep^3*mWW^3*s^2*t^7 + 154*ep^4*mWW^3*s^2*t^7)/(2*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*ep^2*mtt^9*mWW + 8*ep^3*mtt^9*mWW + 5*ep^4*mtt^9*mWW - 6*mtt^8*mWW^2 - 46*ep*mtt^8*mWW^2 - 149*ep^2*mtt^8*mWW^2 - 211*ep^3*mtt^8*mWW^2 - 104*ep^4*mtt^8*mWW^2 + 28*mtt^7*mWW^3 + 218*ep*mtt^7*mWW^3 + 653*ep^2*mtt^7*mWW^3 + 843*ep^3*mtt^7*mWW^3 + 384*ep^4*mtt^7*mWW^3 - 50*mtt^6*mWW^4 - 388*ep*mtt^6*mWW^4 - 1088*ep^2*mtt^6*mWW^4 - 1270*ep^3*mtt^6*mWW^4 - 508*ep^4*mtt^6*mWW^4 + 40*mtt^5*mWW^5 + 300*ep*mtt^5*mWW^5 + 749*ep^2*mtt^5*mWW^5 + 698*ep^3*mtt^5*mWW^5 + 169*ep^4*mtt^5*mWW^5 - 10*mtt^4*mWW^6 - 62*ep*mtt^4*mWW^6 - 77*ep^2*mtt^4*mWW^6 + 93*ep^3*mtt^4*mWW^6 + 156*ep^4*mtt^4*mWW^6 - 4*mtt^3*mWW^7 - 38*ep*mtt^3*mWW^7 - 133*ep^2*mtt^3*mWW^7 - 205*ep^3*mtt^3*mWW^7 - 118*ep^4*mtt^3*mWW^7 + 2*mtt^2*mWW^8 + 16*ep*mtt^2*mWW^8 + 42*ep^2*mtt^2*mWW^8 + 44*ep^3*mtt^2*mWW^8 + 16*ep^4*mtt^2*mWW^8 - 21*ep^2*mtt^8*mWW*s - 56*ep^3*mtt^8*mWW*s - 35*ep^4*mtt^8*mWW*s + 36*mtt^7*mWW^2*s + 280*ep*mtt^7*mWW^2*s + 902*ep^2*mtt^7*mWW^2*s + 1261*ep^3*mtt^7*mWW^2*s + 613*ep^4*mtt^7*mWW^2*s - 144*mtt^6*mWW^3*s - 1144*ep*mtt^6*mWW^3*s - 3412*ep^2*mtt^6*mWW^3*s - 4339*ep^3*mtt^6*mWW^3*s - 1943*ep^4*mtt^6*mWW^3*s + 212*mtt^5*mWW^4*s + 1702*ep*mtt^5*mWW^4*s + 4803*ep^2*mtt^5*mWW^4*s + 5582*ep^3*mtt^5*mWW^4*s + 2229*ep^4*mtt^5*mWW^4*s - 128*mtt^4*mWW^5*s - 1026*ep*mtt^4*mWW^5*s - 2662*ep^2*mtt^4*mWW^5*s - 2610*ep^3*mtt^4*mWW^5*s - 746*ep^4*mtt^4*mWW^5*s + 12*mtt^3*mWW^6*s + 90*ep*mtt^3*mWW^6*s + 95*ep^2*mtt^3*mWW^6*s - 227*ep^3*mtt^3*mWW^6*s - 310*ep^4*mtt^3*mWW^6*s + 16*mtt^2*mWW^7*s + 130*ep*mtt^2*mWW^7*s + 379*ep^2*mtt^2*mWW^7*s + 477*ep^3*mtt^2*mWW^7*s + 224*ep^4*mtt^2*mWW^7*s - 4*mtt*mWW^8*s - 32*ep*mtt*mWW^8*s - 84*ep^2*mtt*mWW^8*s - 88*ep^3*mtt*mWW^8*s - 32*ep^4*mtt*mWW^8*s + 63*ep^2*mtt^7*mWW*s^2 + 168*ep^3*mtt^7*mWW*s^2 + 105*ep^4*mtt^7*mWW*s^2 - 90*mtt^6*mWW^2*s^2 - 714*ep*mtt^6*mWW^2*s^2 - 2289*ep^2*mtt^6*mWW^2*s^2 - 3154*ep^3*mtt^6*mWW^2*s^2 - 1509*ep^4*mtt^6*mWW^2*s^2 + 300*mtt^5*mWW^3*s^2 + 2450*ep*mtt^5*mWW^3*s^2 + 7282*ep^2*mtt^5*mWW^3*s^2 + 9102*ep^3*mtt^5*mWW^3*s^2 + 3994*ep^4*mtt^5*mWW^3*s^2 - 346*mtt^4*mWW^4*s^2 - 2906*ep*mtt^4*mWW^4*s^2 - 8261*ep^2*mtt^4*mWW^4*s^2 - 9527*ep^3*mtt^4*mWW^4*s^2 - 3776*ep^4*mtt^4*mWW^4*s^2 + 136*mtt^3*mWW^5*s^2 + 1202*ep*mtt^3*mWW^5*s^2 + 3239*ep^2*mtt^3*mWW^5*s^2 + 3273*ep^3*mtt^3*mWW^5*s^2 + 1016*ep^4*mtt^3*mWW^5*s^2 + 18*mtt^2*mWW^6*s^2 + 108*ep*mtt^2*mWW^6*s^2 + 338*ep^2*mtt^2*mWW^6*s^2 + 541*ep^3*mtt^2*mWW^6*s^2 + 323*ep^4*mtt^2*mWW^6*s^2 - 20*mtt*mWW^7*s^2 - 156*ep*mtt*mWW^7*s^2 - 414*ep^2*mtt*mWW^7*s^2 - 447*ep^3*mtt*mWW^7*s^2 - 169*ep^4*mtt*mWW^7*s^2 + 2*mWW^8*s^2 + 16*ep*mWW^8*s^2 + 42*ep^2*mWW^8*s^2 + 44*ep^3*mWW^8*s^2 + 16*ep^4*mWW^8*s^2 - 105*ep^2*mtt^6*mWW*s^3 - 280*ep^3*mtt^6*mWW*s^3 - 175*ep^4*mtt^6*mWW*s^3 + 120*mtt^5*mWW^2*s^3 + 980*ep*mtt^5*mWW^2*s^3 + 3130*ep^2*mtt^5*mWW^2*s^3 + 4240*ep^3*mtt^5*mWW^2*s^3 + 1990*ep^4*mtt^5*mWW^2*s^3 - 320*mtt^4*mWW^3*s^3 - 2720*ep*mtt^4*mWW^3*s^3 - 8067*ep^2*mtt^4*mWW^3*s^3 - 9876*ep^3*mtt^4*mWW^3*s^3 - 4225*ep^4*mtt^4*mWW^3*s^3 + 264*mtt^3*mWW^4*s^3 + 2370*ep*mtt^3*mWW^4*s^3 + 6799*ep^2*mtt^3*mWW^4*s^3 + 7737*ep^3*mtt^3*mWW^4*s^3 + 3014*ep^4*mtt^3*mWW^4*s^3 - 40*mtt^2*mWW^5*s^3 - 462*ep*mtt^2*mWW^5*s^3 - 1315*ep^2*mtt^2*mWW^5*s^3 - 1323*ep^3*mtt^2*mWW^5*s^3 - 402*ep^4*mtt^2*mWW^5*s^3 - 32*mtt*mWW^6*s^3 - 232*ep*mtt*mWW^6*s^3 - 610*ep^2*mtt*mWW^6*s^3 - 673*ep^3*mtt*mWW^6*s^3 - 265*ep^4*mtt*mWW^6*s^3 + 8*mWW^7*s^3 + 64*ep*mWW^7*s^3 + 168*ep^2*mWW^7*s^3 + 175*ep^3*mWW^7*s^3 + 63*ep^4*mWW^7*s^3 + 105*ep^2*mtt^5*mWW*s^4 + 280*ep^3*mtt^5*mWW*s^4 + 175*ep^4*mtt^5*mWW*s^4 - 90*mtt^4*mWW^2*s^4 - 770*ep*mtt^4*mWW^2*s^4 - 2455*ep^2*mtt^4*mWW^2*s^4 - 3255*ep^3*mtt^4*mWW^2*s^4 - 1490*ep^4*mtt^4*mWW^2*s^4 + 180*mtt^3*mWW^3*s^4 + 1630*ep*mtt^3*mWW^3*s^4 + 4833*ep^2*mtt^3*mWW^3*s^4 + 5759*ep^3*mtt^3*mWW^3*s^4 + 2380*ep^4*mtt^3*mWW^3*s^4 - 86*mtt^2*mWW^4*s^4 - 874*ep*mtt^2*mWW^4*s^4 - 2541*ep^2*mtt^2*mWW^4*s^4 - 2819*ep^3*mtt^2*mWW^4*s^4 - 1056*ep^4*mtt^2*mWW^4*s^4 - 16*mtt*mWW^5*s^4 - 78*ep*mtt*mWW^5*s^4 - 184*ep^2*mtt*mWW^5*s^4 - 223*ep^3*mtt*mWW^5*s^4 - 105*ep^4*mtt*mWW^5*s^4 + 12*mWW^6*s^4 + 96*ep*mWW^6*s^4 + 254*ep^2*mWW^6*s^4 + 266*ep^3*mWW^6*s^4 + 96*ep^4*mWW^6*s^4 - 63*ep^2*mtt^4*mWW*s^5 - 168*ep^3*mtt^4*mWW*s^5 - 105*ep^4*mtt^4*mWW*s^5 + 36*mtt^3*mWW^2*s^5 + 336*ep*mtt^3*mWW^2*s^5 + 1074*ep^2*mtt^3*mWW^2*s^5 + 1381*ep^3*mtt^3*mWW^2*s^5 + 609*ep^4*mtt^3*mWW^2*s^5 - 48*mtt^2*mWW^3*s^5 - 488*ep*mtt^2*mWW^3*s^5 - 1450*ep^2*mtt^2*mWW^3*s^5 - 1659*ep^3*mtt^2*mWW^3*s^5 - 649*ep^4*mtt^2*mWW^3*s^5 + 4*mtt*mWW^4*s^5 + 80*ep*mtt*mWW^4*s^5 + 242*ep^2*mtt*mWW^4*s^5 + 245*ep^3*mtt*mWW^4*s^5 + 77*ep^4*mtt*mWW^4*s^5 + 8*mWW^5*s^5 + 64*ep*mWW^5*s^5 + 173*ep^2*mWW^5*s^5 + 185*ep^3*mWW^5*s^5 + 68*ep^4*mWW^5*s^5 + 21*ep^2*mtt^3*mWW*s^6 + 56*ep^3*mtt^3*mWW*s^6 + 35*ep^4*mtt^3*mWW*s^6 - 6*mtt^2*mWW^2*s^6 - 70*ep*mtt^2*mWW^2*s^6 - 227*ep^2*mtt^2*mWW^2*s^6 - 276*ep^3*mtt^2*mWW^2*s^6 - 113*ep^4*mtt^2*mWW^2*s^6 + 4*mtt*mWW^3*s^6 + 54*ep*mtt*mWW^3*s^6 + 160*ep^2*mtt*mWW^3*s^6 + 168*ep^3*mtt*mWW^3*s^6 + 58*ep^4*mtt*mWW^3*s^6 + 2*mWW^4*s^6 + 16*ep*mWW^4*s^6 + 46*ep^2*mWW^4*s^6 + 52*ep^3*mWW^4*s^6 + 20*ep^4*mWW^4*s^6 - 3*ep^2*mtt^2*mWW*s^7 - 8*ep^3*mtt^2*mWW*s^7 - 5*ep^4*mtt^2*mWW*s^7 + 4*ep*mtt*mWW^2*s^7 + 14*ep^2*mtt*mWW^2*s^7 + 14*ep^3*mtt*mWW^2*s^7 + 4*ep^4*mtt*mWW^2*s^7 + ep^2*mWW^3*s^7 + 2*ep^3*mWW^3*s^7 + ep^4*mWW^3*s^7 + 6*mtt^8*mWW*t + 46*ep*mtt^8*mWW*t + 107*ep^2*mtt^8*mWW*t + 96*ep^3*mtt^8*mWW*t + 29*ep^4*mtt^8*mWW*t - 2*mtt^7*mWW^2*t - 36*ep*mtt^7*mWW^2*t + 16*ep^2*mtt^7*mWW^2*t + 256*ep^3*mtt^7*mWW^2*t + 228*ep^4*mtt^7*mWW^2*t - 56*mtt^6*mWW^3*t - 368*ep*mtt^6*mWW^3*t - 1240*ep^2*mtt^6*mWW^3*t - 2000*ep^3*mtt^6*mWW^3*t - 1156*ep^4*mtt^6*mWW^3*t + 124*mtt^5*mWW^4*t + 852*ep*mtt^5*mWW^4*t + 2332*ep^2*mtt^5*mWW^4*t + 2916*ep^3*mtt^5*mWW^4*t + 1392*ep^4*mtt^5*mWW^4*t - 106*mtt^4*mWW^5*t - 670*ep*mtt^4*mWW^5*t - 1269*ep^2*mtt^4*mWW^5*t - 640*ep^3*mtt^4*mWW^5*t + 117*ep^4*mtt^4*mWW^5*t + 38*mtt^3*mWW^6*t + 160*ep*mtt^3*mWW^6*t - 220*ep^2*mtt^3*mWW^6*t - 1324*ep^3*mtt^3*mWW^6*t - 1100*ep^4*mtt^3*mWW^6*t - 4*mtt^2*mWW^7*t + 16*ep*mtt^2*mWW^7*t + 274*ep^2*mtt^2*mWW^7*t + 696*ep^3*mtt^2*mWW^7*t + 490*ep^4*mtt^2*mWW^7*t - 36*mtt^7*mWW*s*t - 280*ep*mtt^7*mWW*s*t - 653*ep^2*mtt^7*mWW*s*t - 582*ep^3*mtt^7*mWW*s*t - 173*ep^4*mtt^7*mWW*s*t + 6*mtt^6*mWW^2*s*t + 150*ep*mtt^6*mWW^2*s*t - 123*ep^2*mtt^6*mWW^2*s*t - 1242*ep^3*mtt^6*mWW^2*s*t - 1065*ep^4*mtt^6*mWW^2*s*t + 272*mtt^5*mWW^3*s*t + 1878*ep*mtt^5*mWW^3*s*t + 5861*ep^2*mtt^5*mWW^3*s*t + 8534*ep^3*mtt^5*mWW^3*s*t + 4539*ep^4*mtt^5*mWW^3*s*t - 500*mtt^4*mWW^4*s*t - 3652*ep*mtt^4*mWW^4*s*t - 9629*ep^2*mtt^4*mWW^4*s*t - 10892*ep^3*mtt^4*mWW^4*s*t - 4579*ep^4*mtt^4*mWW^4*s*t + 348*mtt^3*mWW^5*s*t + 2490*ep*mtt^3*mWW^5*s*t + 5250*ep^2*mtt^3*mWW^5*s*t + 3472*ep^3*mtt^3*mWW^5*s*t + 240*ep^4*mtt^3*mWW^5*s*t - 98*mtt^2*mWW^6*s*t - 614*ep*mtt^2*mWW^6*s*t - 576*ep^2*mtt^2*mWW^6*s*t + 1190*ep^3*mtt^2*mWW^6*s*t + 1392*ep^4*mtt^2*mWW^6*s*t + 8*mtt*mWW^7*s*t + 28*ep*mtt*mWW^7*s*t - 130*ep^2*mtt*mWW^7*s*t - 480*ep^3*mtt*mWW^7*s*t - 354*ep^4*mtt*mWW^7*s*t + 90*mtt^6*mWW*s^2*t + 714*ep*mtt^6*mWW*s^2*t + 1674*ep^2*mtt^6*mWW*s^2*t + 1484*ep^3*mtt^6*mWW*s^2*t + 434*ep^4*mtt^6*mWW*s^2*t - 210*ep*mtt^5*mWW^2*s^2*t + 406*ep^2*mtt^5*mWW^2*s^2*t + 2482*ep^3*mtt^5*mWW^2*s^2*t + 2006*ep^4*mtt^5*mWW^2*s^2*t - 538*mtt^4*mWW^3*s^2*t - 3930*ep*mtt^4*mWW^3*s^2*t - 11469*ep^2*mtt^4*mWW^3*s^2*t - 14950*ep^3*mtt^4*mWW^3*s^2*t - 7149*ep^4*mtt^4*mWW^3*s^2*t + 790*mtt^3*mWW^4*s^2*t + 6132*ep*mtt^3*mWW^4*s^2*t + 15770*ep^2*mtt^3*mWW^4*s^2*t + 16372*ep^3*mtt^3*mWW^4*s^2*t + 6010*ep^4*mtt^3*mWW^4*s^2*t - 420*mtt^2*mWW^5*s^2*t - 3286*ep*mtt^2*mWW^5*s^2*t - 7413*ep^2*mtt^2*mWW^5*s^2*t - 5612*ep^3*mtt^2*mWW^5*s^2*t - 945*ep^4*mtt^2*mWW^5*s^2*t + 82*mtt*mWW^6*s^2*t + 604*ep*mtt*mWW^6*s^2*t + 1066*ep^2*mtt*mWW^6*s^2*t + 224*ep^3*mtt*mWW^6*s^2*t - 370*ep^4*mtt*mWW^6*s^2*t - 4*mWW^7*s^2*t - 24*ep*mWW^7*s^2*t - 34*ep^2*mWW^7*s^2*t + 14*ep^4*mWW^7*s^2*t - 120*mtt^5*mWW*s^3*t - 980*ep*mtt^5*mWW*s^3*t - 2320*ep^2*mtt^5*mWW*s^3*t - 2050*ep^3*mtt^5*mWW*s^3*t - 590*ep^4*mtt^5*mWW*s^3*t - 20*mtt^4*mWW^2*s^3*t + 60*ep*mtt^4*mWW^2*s^3*t - 712*ep^2*mtt^4*mWW^2*s^3*t - 2622*ep^3*mtt^4*mWW^2*s^3*t - 1930*ep^4*mtt^4*mWW^2*s^3*t + 552*mtt^3*mWW^3*s^3*t + 4282*ep*mtt^3*mWW^3*s^3*t + 11835*ep^2*mtt^3*mWW^3*s^3*t + 13828*ep^3*mtt^3*mWW^3*s^3*t + 5831*ep^4*mtt^3*mWW^3*s^3*t - 610*mtt^2*mWW^4*s^3*t - 4986*ep*mtt^2*mWW^4*s^3*t - 12637*ep^2*mtt^2*mWW^4*s^3*t - 12354*ep^3*mtt^2*mWW^4*s^3*t - 4051*ep^4*mtt^2*mWW^4*s^3*t + 220*mtt*mWW^5*s^3*t + 1794*ep*mtt*mWW^5*s^3*t + 4214*ep^2*mtt*mWW^5*s^3*t + 3504*ep^3*mtt*mWW^5*s^3*t + 812*ep^4*mtt*mWW^5*s^3*t - 22*mWW^6*s^3*t - 162*ep*mWW^6*s^3*t - 356*ep^2*mWW^6*s^3*t - 290*ep^3*mWW^6*s^3*t - 72*ep^4*mWW^6*s^3*t + 90*mtt^4*mWW*s^4*t + 770*ep*mtt^4*mWW*s^4*t + 1855*ep^2*mtt^4*mWW*s^4*t + 1640*ep^3*mtt^4*mWW*s^4*t + 465*ep^4*mtt^4*mWW*s^4*t + 30*mtt^3*mWW^2*s^4*t + 120*ep*mtt^3*mWW^2*s^4*t + 688*ep^2*mtt^3*mWW^2*s^4*t + 1548*ep^3*mtt^3*mWW^2*s^4*t + 980*ep^4*mtt^3*mWW^2*s^4*t - 308*mtt^2*mWW^3*s^4*t - 2526*ep*mtt^2*mWW^3*s^4*t - 6701*ep^2*mtt^2*mWW^3*s^4*t - 7124*ep^3*mtt^2*mWW^3*s^4*t - 2649*ep^4*mtt^2*mWW^3*s^4*t + 230*mtt*mWW^4*s^4*t + 1924*ep*mtt*mWW^4*s^4*t + 4820*ep^2*mtt*mWW^4*s^4*t + 4580*ep^3*mtt*mWW^4*s^4*t + 1428*ep^4*mtt*mWW^4*s^4*t - 42*mWW^5*s^4*t - 328*ep*mWW^5*s^4*t - 782*ep^2*mWW^5*s^4*t - 724*ep^3*mWW^5*s^4*t - 224*ep^4*mWW^5*s^4*t - 36*mtt^3*mWW*s^5*t - 336*ep*mtt^3*mWW*s^5*t - 837*ep^2*mtt^3*mWW*s^5*t - 746*ep^3*mtt^3*mWW*s^5*t - 209*ep^4*mtt^3*mWW*s^5*t - 18*mtt^2*mWW^2*s^5*t - 114*ep*mtt^2*mWW^2*s^5*t - 343*ep^2*mtt^2*mWW^2*s^5*t - 478*ep^3*mtt^2*mWW^2*s^5*t - 233*ep^4*mtt^2*mWW^2*s^5*t + 88*mtt*mWW^3*s^5*t + 744*ep*mtt*mWW^3*s^5*t + 1908*ep^2*mtt*mWW^3*s^5*t + 1894*ep^3*mtt*mWW^3*s^5*t + 642*ep^4*mtt*mWW^3*s^5*t - 34*mWW^4*s^5*t - 270*ep*mWW^4*s^5*t - 656*ep^2*mWW^4*s^5*t - 622*ep^3*mWW^4*s^5*t - 200*ep^4*mWW^4*s^5*t + 6*mtt^2*mWW*s^6*t + 70*ep*mtt^2*mWW*s^6*t + 188*ep^2*mtt^2*mWW*s^6*t + 172*ep^3*mtt^2*mWW*s^6*t + 48*ep^4*mtt^2*mWW*s^6*t + 4*mtt*mWW^2*s^6*t + 30*ep*mtt*mWW^2*s^6*t + 66*ep^2*mtt*mWW^2*s^6*t + 50*ep^3*mtt*mWW^2*s^6*t + 10*ep^4*mtt*mWW^2*s^6*t - 10*mWW^3*s^6*t - 80*ep*mWW^3*s^6*t - 194*ep^2*mWW^3*s^6*t - 182*ep^3*mWW^3*s^6*t - 58*ep^4*mWW^3*s^6*t - 4*ep*mtt*mWW*s^7*t - 14*ep^2*mtt*mWW*s^7*t - 14*ep^3*mtt*mWW*s^7*t - 4*ep^4*mtt*mWW*s^7*t + 2*ep^2*mWW^2*s^7*t + 6*ep^3*mWW^2*s^7*t + 4*ep^4*mWW^2*s^7*t + 3*ep^2*mtt^8*t^2 + 11*ep^3*mtt^8*t^2 + 10*ep^4*mtt^8*t^2 - 26*mtt^7*mWW*t^2 - 182*ep*mtt^7*mWW*t^2 - 434*ep^2*mtt^7*mWW*t^2 - 457*ep^3*mtt^7*mWW*t^2 - 195*ep^4*mtt^7*mWW*t^2 + 64*mtt^6*mWW^2*t^2 + 520*ep*mtt^6*mWW^2*t^2 + 1102*ep^2*mtt^6*mWW^2*t^2 + 707*ep^3*mtt^6*mWW^2*t^2 + 43*ep^4*mtt^6*mWW^2*t^2 - 20*mtt^5*mWW^3*t^2 - 342*ep*mtt^5*mWW^3*t^2 - 365*ep^2*mtt^5*mWW^3*t^2 + 1053*ep^3*mtt^5*mWW^3*t^2 + 1288*ep^4*mtt^5*mWW^3*t^2 - 64*mtt^4*mWW^4*t^2 - 240*ep*mtt^4*mWW^4*t^2 - 970*ep^2*mtt^4*mWW^4*t^2 - 2484*ep^3*mtt^4*mWW^4*t^2 - 2030*ep^4*mtt^4*mWW^4*t^2 + 62*mtt^3*mWW^5*t^2 + 250*ep*mtt^3*mWW^5*t^2 + 160*ep^2*mtt^3*mWW^5*t^2 - 108*ep^3*mtt^3*mWW^5*t^2 + 104*ep^4*mtt^3*mWW^5*t^2 - 16*mtt^2*mWW^6*t^2 + 80*ep*mtt^2*mWW^6*t^2 + 1123*ep^2*mtt^2*mWW^6*t^2 + 2586*ep^3*mtt^2*mWW^6*t^2 + 1615*ep^4*mtt^2*mWW^6*t^2 - 86*ep*mtt*mWW^7*t^2 - 619*ep^2*mtt*mWW^7*t^2 - 1308*ep^3*mtt*mWW^7*t^2 - 835*ep^4*mtt*mWW^7*t^2 - 15*ep^2*mtt^7*s*t^2 - 55*ep^3*mtt^7*s*t^2 - 50*ep^4*mtt^7*s*t^2 + 138*mtt^6*mWW*s*t^2 + 994*ep*mtt^6*mWW*s*t^2 + 2372*ep^2*mtt^6*mWW*s*t^2 + 2415*ep^3*mtt^6*mWW*s*t^2 + 963*ep^4*mtt^6*mWW*s*t^2 - 292*mtt^5*mWW^2*s*t^2 - 2414*ep*mtt^5*mWW^2*s*t^2 - 5289*ep^2*mtt^5*mWW^2*s*t^2 - 3677*ep^3*mtt^5*mWW^2*s*t^2 - 432*ep^4*mtt^5*mWW^2*s*t^2 + 64*mtt^4*mWW^3*s*t^2 + 1176*ep*mtt^4*mWW^3*s*t^2 + 1960*ep^2*mtt^4*mWW^3*s*t^2 - 1503*ep^3*mtt^4*mWW^3*s*t^2 - 2815*ep^4*mtt^4*mWW^3*s*t^2 + 228*mtt^3*mWW^4*s*t^2 + 1078*ep*mtt^3*mWW^4*s*t^2 + 2324*ep^2*mtt^3*mWW^4*s*t^2 + 3456*ep^3*mtt^3*mWW^4*s*t^2 + 2482*ep^4*mtt^3*mWW^4*s*t^2 - 170*mtt^2*mWW^5*s*t^2 - 904*ep*mtt^2*mWW^5*s*t^2 - 472*ep^2*mtt^2*mWW^5*s*t^2 + 1974*ep^3*mtt^2*mWW^5*s*t^2 + 1608*ep^4*mtt^2*mWW^5*s*t^2 + 32*mtt*mWW^6*s*t^2 + 24*ep*mtt*mWW^6*s*t^2 - 1191*ep^2*mtt*mWW^6*s*t^2 - 3222*ep^3*mtt*mWW^6*s*t^2 - 2115*ep^4*mtt*mWW^6*s*t^2 + 46*ep*mWW^7*s*t^2 + 311*ep^2*mWW^7*s*t^2 + 612*ep^3*mWW^7*s*t^2 + 359*ep^4*mWW^7*s*t^2 + 30*ep^2*mtt^6*s^2*t^2 + 110*ep^3*mtt^6*s^2*t^2 + 100*ep^4*mtt^6*s^2*t^2 - 300*mtt^5*mWW*s^2*t^2 - 2240*ep*mtt^5*mWW*s^2*t^2 - 5389*ep^2*mtt^5*mWW*s^2*t^2 - 5348*ep^3*mtt^5*mWW*s^2*t^2 - 1995*ep^4*mtt^5*mWW*s^2*t^2 + 536*mtt^4*mWW^2*s^2*t^2 + 4538*ep*mtt^4*mWW^2*s^2*t^2 + 10431*ep^2*mtt^4*mWW^2*s^2*t^2 + 8068*ep^3*mtt^4*mWW^2*s^2*t^2 + 1511*ep^4*mtt^4*mWW^2*s^2*t^2 - 74*mtt^3*mWW^3*s^2*t^2 - 1480*ep*mtt^3*mWW^3*s^2*t^2 - 3569*ep^2*mtt^3*mWW^3*s^2*t^2 - 1290*ep^3*mtt^3*mWW^3*s^2*t^2 + 1245*ep^4*mtt^3*mWW^3*s^2*t^2 - 300*mtt^2*mWW^4*s^2*t^2 - 1746*ep*mtt^2*mWW^4*s^2*t^2 - 2573*ep^2*mtt^2*mWW^4*s^2*t^2 - 590*ep^3*mtt^2*mWW^4*s^2*t^2 + 405*ep^4*mtt^2*mWW^4*s^2*t^2 + 154*mtt*mWW^5*s^2*t^2 + 980*ep*mtt*mWW^5*s^2*t^2 + 782*ep^2*mtt*mWW^5*s^2*t^2 - 1890*ep^3*mtt*mWW^5*s^2*t^2 - 1902*ep^4*mtt*mWW^5*s^2*t^2 - 16*mWW^6*s^2*t^2 - 48*ep*mWW^6*s^2*t^2 + 300*ep^2*mWW^6*s^2*t^2 + 948*ep^3*mWW^6*s^2*t^2 + 636*ep^4*mWW^6*s^2*t^2 - 30*ep^2*mtt^5*s^3*t^2 - 110*ep^3*mtt^5*s^3*t^2 - 100*ep^4*mtt^5*s^3*t^2 + 340*mtt^4*mWW*s^3*t^2 + 2660*ep*mtt^4*mWW*s^3*t^2 + 6516*ep^2*mtt^4*mWW*s^3*t^2 + 6382*ep^3*mtt^4*mWW*s^3*t^2 + 2250*ep^4*mtt^4*mWW*s^3*t^2 - 504*mtt^3*mWW^2*s^3*t^2 - 4394*ep*mtt^3*mWW^2*s^3*t^2 - 10760*ep^2*mtt^3*mWW^2*s^3*t^2 - 9430*ep^3*mtt^3*mWW^2*s^3*t^2 - 2464*ep^4*mtt^3*mWW^2*s^3*t^2 + 38*mtt^2*mWW^3*s^3*t^2 + 822*ep*mtt^2*mWW^3*s^3*t^2 + 2888*ep^2*mtt^2*mWW^3*s^3*t^2 + 3234*ep^3*mtt^2*mWW^3*s^3*t^2 + 1010*ep^4*mtt^2*mWW^3*s^3*t^2 + 172*mtt*mWW^4*s^3*t^2 + 1158*ep*mtt*mWW^4*s^3*t^2 + 1492*ep^2*mtt*mWW^4*s^3*t^2 - 676*ep^3*mtt*mWW^4*s^3*t^2 - 1226*ep^4*mtt*mWW^4*s^3*t^2 - 46*mWW^5*s^3*t^2 - 302*ep*mWW^5*s^3*t^2 - 274*ep^2*mWW^5*s^3*t^2 + 488*ep^3*mWW^5*s^3*t^2 + 530*ep^4*mWW^5*s^3*t^2 + 15*ep^2*mtt^4*s^4*t^2 + 55*ep^3*mtt^4*s^4*t^2 + 50*ep^4*mtt^4*s^4*t^2 - 210*mtt^3*mWW*s^4*t^2 - 1750*ep*mtt^3*mWW*s^4*t^2 - 4424*ep^2*mtt^3*mWW*s^4*t^2 - 4353*ep^3*mtt^3*mWW*s^4*t^2 - 1485*ep^4*mtt^3*mWW*s^4*t^2 + 256*mtt^2*mWW^2*s^4*t^2 + 2294*ep*mtt^2*mWW^2*s^4*t^2 + 6054*ep^2*mtt^2*mWW^2*s^4*t^2 + 6047*ep^3*mtt^2*mWW^2*s^4*t^2 + 2001*ep^4*mtt^2*mWW^2*s^4*t^2 - 10*mtt*mWW^3*s^4*t^2 - 198*ep*mtt*mWW^3*s^4*t^2 - 1084*ep^2*mtt*mWW^3*s^4*t^2 - 1851*ep^3*mtt*mWW^3*s^4*t^2 - 935*ep^4*mtt*mWW^3*s^4*t^2 - 36*mWW^4*s^4*t^2 - 250*ep*mWW^4*s^4*t^2 - 273*ep^2*mWW^4*s^4*t^2 + 294*ep^3*mWW^4*s^4*t^2 + 369*ep^4*mWW^4*s^4*t^2 - 3*ep^2*mtt^3*s^5*t^2 - 11*ep^3*mtt^3*s^5*t^2 - 10*ep^4*mtt^3*s^5*t^2 + 66*mtt^2*mWW*s^5*t^2 + 602*ep*mtt^2*mWW*s^5*t^2 + 1600*ep^2*mtt^2*mWW*s^5*t^2 + 1619*ep^3*mtt^2*mWW*s^5*t^2 + 555*ep^4*mtt^2*mWW*s^5*t^2 - 68*mtt*mWW^2*s^5*t^2 - 608*ep*mtt*mWW^2*s^5*t^2 - 1719*ep^2*mtt*mWW^2*s^5*t^2 - 1933*ep^3*mtt*mWW^2*s^5*t^2 - 752*ep^4*mtt*mWW^2*s^5*t^2 + 2*mWW^3*s^5*t^2 + 22*ep*mWW^3*s^5*t^2 + 170*ep^2*mWW^3*s^5*t^2 + 357*ep^3*mWW^3*s^5*t^2 + 207*ep^4*mWW^3*s^5*t^2 - 8*mtt*mWW*s^6*t^2 - 84*ep*mtt*mWW*s^6*t^2 - 241*ep^2*mtt*mWW*s^6*t^2 - 258*ep^3*mtt*mWW*s^6*t^2 - 93*ep^4*mtt*mWW*s^6*t^2 + 8*mWW^2*s^6*t^2 + 64*ep*mWW^2*s^6*t^2 + 181*ep^2*mWW^2*s^6*t^2 + 218*ep^3*mWW^2*s^6*t^2 + 93*ep^4*mWW^2*s^6*t^2 - 16*ep^2*mtt^7*t^3 - 58*ep^3*mtt^7*t^3 - 52*ep^4*mtt^7*t^3 + 42*mtt^6*mWW*t^3 + 236*ep*mtt^6*mWW*t^3 + 502*ep^2*mtt^6*mWW*t^3 + 604*ep^3*mtt^6*mWW*t^3 + 368*ep^4*mtt^6*mWW*t^3 - 114*mtt^5*mWW^2*t^3 - 744*ep*mtt^5*mWW^2*t^3 - 1366*ep^2*mtt^5*mWW^2*t^3 - 874*ep^3*mtt^5*mWW^2*t^3 - 232*ep^4*mtt^5*mWW^2*t^3 + 98*mtt^4*mWW^3*t^3 + 906*ep*mtt^4*mWW^3*t^3 + 1723*ep^2*mtt^4*mWW^3*t^3 + 480*ep^3*mtt^4*mWW^3*t^3 - 451*ep^4*mtt^4*mWW^3*t^3 - 22*mtt^3*mWW^4*t^3 - 450*ep*mtt^3*mWW^4*t^3 - 800*ep^2*mtt^3*mWW^4*t^3 + 626*ep^3*mtt^3*mWW^4*t^3 + 1210*ep^4*mtt^3*mWW^4*t^3 - 4*mtt^2*mWW^5*t^3 + 22*ep*mtt^2*mWW^5*t^3 - 209*ep^2*mtt^2*mWW^5*t^3 - 1228*ep^3*mtt^2*mWW^5*t^3 - 1269*ep^4*mtt^2*mWW^5*t^3 - 14*ep*mtt*mWW^6*t^3 - 144*ep^2*mtt*mWW^6*t^3 - 190*ep^3*mtt*mWW^6*t^3 + 28*ep^4*mtt*mWW^6*t^3 + 44*ep*mWW^7*t^3 + 310*ep^2*mWW^7*t^3 + 640*ep^3*mWW^7*t^3 + 398*ep^4*mWW^7*t^3 + 68*ep^2*mtt^6*s*t^3 + 246*ep^3*mtt^6*s*t^3 + 220*ep^4*mtt^6*s*t^3 - 192*mtt^5*mWW*s*t^3 - 1166*ep*mtt^5*mWW*s*t^3 - 2494*ep^2*mtt^5*mWW*s*t^3 - 2658*ep^3*mtt^5*mWW*s*t^3 - 1374*ep^4*mtt^5*mWW*s*t^3 + 450*mtt^4*mWW^2*s*t^3 + 3110*ep*mtt^4*mWW^2*s*t^3 + 5948*ep^2*mtt^4*mWW^2*s*t^3 + 3608*ep^3*mtt^4*mWW^2*s*t^3 + 478*ep^4*mtt^4*mWW^2*s*t^3 - 324*mtt^3*mWW^3*s*t^3 - 2934*ep*mtt^3*mWW^3*s*t^3 - 6121*ep^2*mtt^3*mWW^3*s*t^3 - 2964*ep^3*mtt^3*mWW^3*s*t^3 + 679*ep^4*mtt^3*mWW^3*s*t^3 + 58*mtt^2*mWW^4*s*t^3 + 1040*ep*mtt^2*mWW^4*s*t^3 + 3137*ep^2*mtt^2*mWW^4*s*t^3 + 2574*ep^3*mtt^2*mWW^4*s*t^3 + 211*ep^4*mtt^2*mWW^4*s*t^3 + 8*mtt*mWW^5*s*t^3 - 72*ep*mtt*mWW^5*s*t^3 - 852*ep^2*mtt*mWW^5*s*t^3 - 1528*ep^3*mtt*mWW^5*s*t^3 - 644*ep^4*mtt*mWW^5*s*t^3 + 22*ep*mWW^6*s*t^3 + 314*ep^2*mWW^6*s*t^3 + 722*ep^3*mWW^6*s*t^3 + 430*ep^4*mWW^6*s*t^3 - 112*ep^2*mtt^5*s^2*t^3 - 404*ep^3*mtt^5*s^2*t^3 - 360*ep^4*mtt^5*s^2*t^3 + 348*mtt^4*mWW*s^2*t^3 + 2298*ep*mtt^4*mWW*s^2*t^3 + 5033*ep^2*mtt^4*mWW*s^2*t^3 + 4908*ep^3*mtt^4*mWW*s^2*t^3 + 2101*ep^4*mtt^4*mWW*s^2*t^3 - 690*mtt^3*mWW^2*s^2*t^3 - 5092*ep*mtt^3*mWW^2*s^2*t^3 - 10532*ep^2*mtt^3*mWW^2*s^2*t^3 - 7128*ep^3*mtt^3*mWW^2*s^2*t^3 - 1022*ep^4*mtt^3*mWW^2*s^2*t^3 + 396*mtt^2*mWW^3*s^2*t^3 + 3516*ep*mtt^2*mWW^3*s^2*t^3 + 8240*ep^2*mtt^2*mWW^3*s^2*t^3 + 6056*ep^3*mtt^2*mWW^3*s^2*t^3 + 736*ep^4*mtt^2*mWW^3*s^2*t^3 - 50*mtt*mWW^4*s^2*t^3 - 760*ep*mtt*mWW^4*s^2*t^3 - 3282*ep^2*mtt*mWW^4*s^2*t^3 - 4920*ep^3*mtt*mWW^4*s^2*t^3 - 2352*ep^4*mtt*mWW^4*s^2*t^3 - 4*mWW^5*s^2*t^3 + 14*ep*mWW^5*s^2*t^3 + 581*ep^2*mWW^5*s^2*t^3 + 1440*ep^3*mWW^5*s^2*t^3 + 897*ep^4*mWW^5*s^2*t^3 + 88*ep^2*mtt^4*s^3*t^3 + 316*ep^3*mtt^4*s^3*t^3 + 280*ep^4*mtt^4*s^3*t^3 - 312*mtt^3*mWW*s^3*t^3 - 2258*ep*mtt^3*mWW*s^3*t^3 - 5155*ep^2*mtt^3*mWW*s^3*t^3 - 4816*ep^3*mtt^3*mWW*s^3*t^3 - 1739*ep^4*mtt^3*mWW*s^3*t^3 + 510*mtt^2*mWW^2*s^3*t^3 + 4014*ep*mtt^2*mWW^2*s^3*t^3 + 9147*ep^2*mtt^2*mWW^2*s^3*t^3 + 7408*ep^3*mtt^2*mWW^2*s^3*t^3 + 1713*ep^4*mtt^2*mWW^2*s^3*t^3 - 212*mtt*mWW^3*s^3*t^3 - 1806*ep*mtt*mWW^3*s^3*t^3 - 4713*ep^2*mtt*mWW^3*s^3*t^3 - 4564*ep^3*mtt*mWW^3*s^3*t^3 - 1345*ep^4*mtt*mWW^3*s^3*t^3 + 14*mWW^4*s^3*t^3 + 170*ep*mWW^4*s^3*t^3 + 993*ep^2*mWW^4*s^3*t^3 + 1896*ep^3*mWW^4*s^3*t^3 + 1091*ep^4*mWW^4*s^3*t^3 - 32*ep^2*mtt^3*s^4*t^3 - 114*ep^3*mtt^3*s^4*t^3 - 100*ep^4*mtt^3*s^4*t^3 + 138*mtt^2*mWW*s^4*t^3 + 1106*ep*mtt^2*mWW*s^4*t^3 + 2677*ep^2*mtt^2*mWW*s^4*t^3 + 2520*ep^3*mtt^2*mWW*s^4*t^3 + 831*ep^4*mtt^2*mWW*s^4*t^3 - 180*mtt*mWW^2*s^4*t^3 - 1472*ep*mtt*mWW^2*s^4*t^3 - 3660*ep^2*mtt*mWW^2*s^4*t^3 - 3494*ep^3*mtt*mWW^2*s^4*t^3 - 1112*ep^4*mtt*mWW^2*s^4*t^3 + 42*mWW^3*s^4*t^3 + 318*ep*mWW^3*s^4*t^3 + 871*ep^2*mWW^3*s^4*t^3 + 992*ep^3*mWW^3*s^4*t^3 + 381*ep^4*mWW^3*s^4*t^3 + 4*ep^2*mtt^2*s^5*t^3 + 14*ep^3*mtt^2*s^5*t^3 + 12*ep^4*mtt^2*s^5*t^3 - 24*mtt*mWW*s^5*t^3 - 216*ep*mtt*mWW*s^5*t^3 - 563*ep^2*mtt*mWW*s^5*t^3 - 558*ep^3*mtt*mWW*s^5*t^3 - 187*ep^4*mtt*mWW*s^5*t^3 + 24*mWW^2*s^5*t^3 + 184*ep*mWW^2*s^5*t^3 + 463*ep^2*mWW^2*s^5*t^3 + 480*ep^3*mWW^2*s^5*t^3 + 175*ep^4*mWW^2*s^5*t^3 + 31*ep^2*mtt^6*t^4 + 111*ep^3*mtt^6*t^4 + 98*ep^4*mtt^6*t^4 - 30*mtt^5*mWW*t^4 - 66*ep*mtt^5*mWW*t^4 + 26*ep^2*mtt^5*mWW*t^4 - 101*ep^3*mtt^5*mWW*t^4 - 287*ep^4*mtt^5*mWW*t^4 + 74*mtt^4*mWW^2*t^4 + 140*ep*mtt^4*mWW^2*t^4 - 744*ep^2*mtt^4*mWW^2*t^4 - 1729*ep^3*mtt^4*mWW^2*t^4 - 777*ep^4*mtt^4*mWW^2*t^4 - 58*mtt^3*mWW^3*t^4 - 292*ep*mtt^3*mWW^3*t^4 + 184*ep^2*mtt^3*mWW^3*t^4 + 1367*ep^3*mtt^3*mWW^3*t^4 + 837*ep^4*mtt^3*mWW^3*t^4 + 14*mtt^2*mWW^4*t^4 + 360*ep*mtt^2*mWW^4*t^4 + 1177*ep^2*mtt^2*mWW^4*t^4 + 1410*ep^3*mtt^2*mWW^4*t^4 + 719*ep^4*mtt^2*mWW^4*t^4 - 74*ep*mtt*mWW^5*t^4 - 246*ep^2*mtt*mWW^5*t^4 - 166*ep^3*mtt*mWW^5*t^4 + 6*ep^4*mtt*mWW^5*t^4 - 68*ep*mWW^6*t^4 - 428*ep^2*mWW^6*t^4 - 892*ep^3*mWW^6*t^4 - 596*ep^4*mWW^6*t^4 - 109*ep^2*mtt^5*s*t^4 - 389*ep^3*mtt^5*s*t^4 - 342*ep^4*mtt^5*s*t^4 + 114*mtt^4*mWW*s*t^4 + 392*ep*mtt^4*mWW*s*t^4 + 261*ep^2*mtt^4*mWW*s*t^4 + 343*ep^3*mtt^4*mWW*s*t^4 + 692*ep^4*mtt^4*mWW*s*t^4 - 240*mtt^3*mWW^2*s*t^4 - 840*ep*mtt^3*mWW^2*s*t^4 + 1075*ep^2*mtt^3*mWW^2*s*t^4 + 4647*ep^3*mtt^3*mWW^2*s*t^4 + 2794*ep^4*mtt^3*mWW^2*s*t^4 + 154*mtt^2*mWW^3*s*t^4 + 850*ep*mtt^2*mWW^3*s*t^4 - 209*ep^2*mtt^2*mWW^3*s*t^4 - 3827*ep^3*mtt^2*mWW^3*s*t^4 - 2966*ep^4*mtt^2*mWW^3*s*t^4 - 28*mtt*mWW^4*s*t^4 - 460*ep*mtt*mWW^4*s*t^4 - 1404*ep^2*mtt*mWW^4*s*t^4 - 1476*ep^3*mtt*mWW^4*s*t^4 - 568*ep^4*mtt*mWW^4*s*t^4 + 58*ep*mWW^5*s*t^4 + 386*ep^2*mWW^5*s*t^4 + 702*ep^3*mWW^5*s*t^4 + 390*ep^4*mWW^5*s*t^4 + 141*ep^2*mtt^4*s^2*t^4 + 501*ep^3*mtt^4*s^2*t^4 + 438*ep^4*mtt^4*s^2*t^4 - 162*mtt^3*mWW*s^2*t^4 - 762*ep*mtt^3*mWW*s^2*t^4 - 942*ep^2*mtt^3*mWW*s^2*t^4 - 595*ep^3*mtt^3*mWW*s^2*t^4 - 549*ep^4*mtt^3*mWW*s^2*t^4 + 282*mtt^2*mWW^2*s^2*t^4 + 1430*ep*mtt^2*mWW^2*s^2*t^4 + 571*ep^2*mtt^2*mWW^2*s^2*t^4 - 3339*ep^3*mtt^2*mWW^2*s^2*t^4 - 2744*ep^4*mtt^2*mWW^2*s^2*t^4 - 134*mtt*mWW^3*s^2*t^4 - 780*ep*mtt*mWW^3*s^2*t^4 - 193*ep^2*mtt*mWW^3*s^2*t^4 + 2739*ep^3*mtt*mWW^3*s^2*t^4 + 2466*ep^4*mtt*mWW^3*s^2*t^4 + 14*mWW^4*s^2*t^4 + 160*ep*mWW^4*s^2*t^4 + 567*ep^2*mWW^4*s^2*t^4 + 790*ep^3*mWW^4*s^2*t^4 + 389*ep^4*mWW^4*s^2*t^4 - 79*ep^2*mtt^3*s^3*t^4 - 279*ep^3*mtt^3*s^3*t^4 - 242*ep^4*mtt^3*s^3*t^4 + 102*mtt^2*mWW*s^3*t^4 + 612*ep*mtt^2*mWW*s^3*t^4 + 997*ep^2*mtt^2*mWW*s^3*t^4 + 565*ep^3*mtt^2*mWW*s^3*t^4 + 170*ep^4*mtt^2*mWW*s^3*t^4 - 140*mtt*mWW^2*s^3*t^4 - 894*ep*mtt*mWW^2*s^3*t^4 - 1192*ep^2*mtt*mWW^2*s^3*t^4 + 289*ep^3*mtt*mWW^2*s^3*t^4 + 749*ep^4*mtt*mWW^2*s^3*t^4 + 38*mWW^3*s^3*t^4 + 198*ep*mWW^3*s^3*t^4 + 22*ep^2*mWW^3*s^3*t^4 - 743*ep^3*mWW^3*s^3*t^4 - 677*ep^4*mWW^3*s^3*t^4 + 16*ep^2*mtt^2*s^4*t^4 + 56*ep^3*mtt^2*s^4*t^4 + 48*ep^4*mtt^2*s^4*t^4 - 24*mtt*mWW*s^4*t^4 - 176*ep*mtt*mWW*s^4*t^4 - 342*ep^2*mtt*mWW*s^4*t^4 - 212*ep^3*mtt*mWW*s^4*t^4 - 26*ep^4*mtt*mWW*s^4*t^4 + 24*mWW^2*s^4*t^4 + 164*ep*mWW^2*s^4*t^4 + 290*ep^2*mWW^2*s^4*t^4 + 132*ep^3*mWW^2*s^4*t^4 - 22*ep^4*mWW^2*s^4*t^4 - 26*ep^2*mtt^5*t^5 - 92*ep^3*mtt^5*t^5 - 80*ep^4*mtt^5*t^5 + 8*mtt^4*mWW*t^5 - 74*ep*mtt^4*mWW*t^5 - 327*ep^2*mtt^4*mWW*t^5 - 164*ep^3*mtt^4*mWW*t^5 + 201*ep^4*mtt^4*mWW*t^5 - 16*mtt^3*mWW^2*t^5 + 338*ep*mtt^3*mWW^2*t^5 + 2008*ep^2*mtt^3*mWW^2*t^5 + 3154*ep^3*mtt^3*mWW^2*t^5 + 1422*ep^4*mtt^3*mWW^2*t^5 + 8*mtt^2*mWW^3*t^5 - 346*ep*mtt^2*mWW^3*t^5 - 2291*ep^2*mtt^2*mWW^3*t^5 - 4204*ep^3*mtt^2*mWW^3*t^5 - 2335*ep^4*mtt^2*mWW^3*t^5 - 26*ep*mtt*mWW^4*t^5 - 4*ep^2*mtt*mWW^4*t^5 + 62*ep^3*mtt*mWW^4*t^5 + 108*ep*mWW^5*t^5 + 640*ep^2*mWW^5*t^5 + 1244*ep^3*mWW^5*t^5 + 792*ep^4*mWW^5*t^5 + 72*ep^2*mtt^4*s*t^5 + 254*ep^3*mtt^4*s*t^5 + 220*ep^4*mtt^4*s*t^5 - 24*mtt^3*mWW*s*t^5 + 116*ep*mtt^3*mWW*s*t^5 + 705*ep^2*mtt^3*mWW*s*t^5 + 504*ep^3*mtt^3*mWW*s*t^5 - 317*ep^4*mtt^3*mWW*s*t^5 + 40*mtt^2*mWW^2*s*t^5 - 458*ep*mtt^2*mWW^2*s*t^5 - 3437*ep^2*mtt^2*mWW^2*s*t^5 - 5996*ep^3*mtt^2*mWW^2*s*t^5 - 2975*ep^4*mtt^2*mWW^2*s*t^5 - 16*mtt*mWW^3*s*t^5 + 380*ep*mtt*mWW^3*s*t^5 + 3040*ep^2*mtt*mWW^3*s*t^5 + 6084*ep^3*mtt*mWW^3*s*t^5 + 3600*ep^4*mtt*mWW^3*s*t^5 - 38*ep*mWW^4*s*t^5 - 380*ep^2*mWW^4*s*t^5 - 846*ep^3*mWW^4*s*t^5 - 528*ep^4*mWW^4*s*t^5 - 66*ep^2*mtt^3*s^2*t^5 - 232*ep^3*mtt^3*s^2*t^5 - 200*ep^4*mtt^3*s^2*t^5 + 24*mtt^2*mWW*s^2*t^5 - 22*ep*mtt^2*mWW*s^2*t^5 - 467*ep^2*mtt^2*mWW*s^2*t^5 - 540*ep^3*mtt^2*mWW*s^2*t^5 + 41*ep^4*mtt^2*mWW*s^2*t^5 - 32*mtt*mWW^2*s^2*t^5 + 100*ep*mtt*mWW^2*s^2*t^5 + 1540*ep^2*mtt*mWW^2*s^2*t^5 + 3112*ep^3*mtt*mWW^2*s^2*t^5 + 1678*ep^4*mtt*mWW^2*s^2*t^5 + 8*mWW^3*s^2*t^5 - 114*ep*mWW^3*s^2*t^5 - 1115*ep^2*mWW^3*s^2*t^5 - 2412*ep^3*mWW^3*s^2*t^5 - 1519*ep^4*mWW^3*s^2*t^5 + 20*ep^2*mtt^2*s^3*t^5 + 70*ep^3*mtt^2*s^3*t^5 + 60*ep^4*mtt^2*s^3*t^5 - 8*mtt*mWW*s^3*t^5 - 20*ep*mtt*mWW*s^3*t^5 + 89*ep^2*mtt*mWW*s^3*t^5 + 200*ep^3*mtt*mWW*s^3*t^5 + 75*ep^4*mtt*mWW*s^3*t^5 + 8*mWW^2*s^3*t^5 + 32*ep*mWW^2*s^3*t^5 - 73*ep^2*mWW^2*s^3*t^5 - 246*ep^3*mWW^2*s^3*t^5 - 135*ep^4*mWW^2*s^3*t^5 + 8*ep^2*mtt^4*t^6 + 28*ep^3*mtt^4*t^6 + 24*ep^4*mtt^4*t^6 + 32*ep*mtt^3*mWW*t^6 + 49*ep^2*mtt^3*mWW*t^6 - 182*ep^3*mtt^3*mWW*t^6 - 275*ep^4*mtt^3*mWW*t^6 - 156*ep*mtt^2*mWW^2*t^6 - 718*ep^2*mtt^2*mWW^2*t^6 - 908*ep^3*mtt^2*mWW^2*t^6 - 270*ep^4*mtt^2*mWW^2*t^6 + 216*ep*mtt*mWW^3*t^6 + 1257*ep^2*mtt*mWW^3*t^6 + 2250*ep^3*mtt*mWW^3*t^6 + 1269*ep^4*mtt*mWW^3*t^6 - 92*ep*mWW^4*t^6 - 596*ep^2*mWW^4*t^6 - 1188*ep^3*mWW^4*t^6 - 748*ep^4*mWW^4*t^6 - 16*ep^2*mtt^3*s*t^6 - 56*ep^3*mtt^3*s*t^6 - 48*ep^4*mtt^3*s*t^6 - 44*ep*mtt^2*mWW*s*t^6 - 70*ep^2*mtt^2*mWW*s*t^6 + 280*ep^3*mtt^2*mWW*s*t^6 + 426*ep^4*mtt^2*mWW*s*t^6 + 140*ep*mtt*mWW^2*s*t^6 + 695*ep^2*mtt*mWW^2*s*t^6 + 906*ep^3*mtt*mWW^2*s*t^6 + 267*ep^4*mtt*mWW^2*s*t^6 - 96*ep*mWW^3*s*t^6 - 609*ep^2*mWW^3*s*t^6 - 1130*ep^3*mWW^3*s*t^6 - 645*ep^4*mWW^3*s*t^6 + 8*ep^2*mtt^2*s^2*t^6 + 28*ep^3*mtt^2*s^2*t^6 + 24*ep^4*mtt^2*s^2*t^6 + 12*ep*mtt*mWW*s^2*t^6 + 21*ep^2*mtt*mWW*s^2*t^6 - 98*ep^3*mtt*mWW*s^2*t^6 - 151*ep^4*mtt*mWW*s^2*t^6 - 4*ep*mWW^2*s^2*t^6 - 5*ep^2*mWW^2*s^2*t^6 + 86*ep^3*mWW^2*s^2*t^6 + 127*ep^4*mWW^2*s^2*t^6 + 8*ep*mtt^2*mWW*t^7 + 74*ep^2*mtt^2*mWW*t^7 + 196*ep^3*mtt^2*mWW*t^7 + 154*ep^4*mtt^2*mWW*t^7 - 16*ep*mtt*mWW^2*t^7 - 148*ep^2*mtt*mWW^2*t^7 - 392*ep^3*mtt*mWW^2*t^7 - 308*ep^4*mtt*mWW^2*t^7 + 8*ep*mWW^3*t^7 + 74*ep^2*mWW^3*t^7 + 196*ep^3*mWW^3*t^7 + 154*ep^4*mWW^3*t^7 - 8*ep*mtt*mWW*s*t^7 - 74*ep^2*mtt*mWW*s*t^7 - 196*ep^3*mtt*mWW*s*t^7 - 154*ep^4*mtt*mWW*s*t^7 + 8*ep*mWW^2*s*t^7 + 74*ep^2*mWW^2*s*t^7 + 196*ep^3*mWW^2*s*t^7 + 154*ep^4*mWW^2*s*t^7))/(ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - s)^2*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(3*mtt^8*s + 23*ep*mtt^8*s + 66*ep^2*mtt^8*s + 84*ep^3*mtt^8*s + 40*ep^4*mtt^8*s - 14*mtt^7*mWW*s - 109*ep*mtt^7*mWW*s - 315*ep^2*mtt^7*mWW*s - 397*ep^3*mtt^7*mWW*s - 183*ep^4*mtt^7*mWW*s + 25*mtt^6*mWW^2*s + 194*ep*mtt^6*mWW^2*s + 546*ep^2*mtt^6*mWW^2*s + 648*ep^3*mtt^6*mWW^2*s + 269*ep^4*mtt^6*mWW^2*s - 20*mtt^5*mWW^3*s - 150*ep*mtt^5*mWW^3*s - 387*ep^2*mtt^5*mWW^3*s - 380*ep^3*mtt^5*mWW^3*s - 101*ep^4*mtt^5*mWW^3*s + 5*mtt^4*mWW^4*s + 31*ep*mtt^4*mWW^4*s + 45*ep^2*mtt^4*mWW^4*s - 38*ep^3*mtt^4*mWW^4*s - 81*ep^4*mtt^4*mWW^4*s + 2*mtt^3*mWW^5*s + 19*ep*mtt^3*mWW^5*s + 66*ep^2*mtt^3*mWW^5*s + 105*ep^3*mtt^3*mWW^5*s + 64*ep^4*mtt^3*mWW^5*s - mtt^2*mWW^6*s - 8*ep*mtt^2*mWW^6*s - 21*ep^2*mtt^2*mWW^6*s - 22*ep^3*mtt^2*mWW^6*s - 8*ep^4*mtt^2*mWW^6*s - 15*mtt^7*s^2 - 117*ep*mtt^7*s^2 - 340*ep^2*mtt^7*s^2 - 436*ep^3*mtt^7*s^2 - 208*ep^4*mtt^7*s^2 + 61*mtt^6*mWW*s^2 + 486*ep*mtt^6*mWW*s^2 + 1421*ep^2*mtt^6*mWW*s^2 + 1795*ep^3*mtt^6*mWW*s^2 + 823*ep^4*mtt^6*mWW*s^2 - 92*mtt^5*mWW^2*s^2 - 743*ep*mtt^5*mWW^2*s^2 - 2135*ep^2*mtt^5*mWW^2*s^2 - 2558*ep^3*mtt^5*mWW^2*s^2 - 1068*ep^4*mtt^5*mWW^2*s^2 + 58*mtt^4*mWW^3*s^2 + 471*ep*mtt^4*mWW^3*s^2 + 1285*ep^2*mtt^4*mWW^3*s^2 + 1348*ep^3*mtt^4*mWW^3*s^2 + 424*ep^4*mtt^4*mWW^3*s^2 - 7*mtt^3*mWW^4*s^2 - 56*ep*mtt^3*mWW^4*s^2 - 107*ep^2*mtt^3*mWW^4*s^2 + 22*ep^3*mtt^3*mWW^4*s^2 + 120*ep^4*mtt^3*mWW^4*s^2 - 7*mtt^2*mWW^5*s^2 - 57*ep*mtt^2*mWW^5*s^2 - 166*ep^2*mtt^2*mWW^5*s^2 - 215*ep^3*mtt^2*mWW^5*s^2 - 107*ep^4*mtt^2*mWW^5*s^2 + 2*mtt*mWW^6*s^2 + 16*ep*mtt*mWW^6*s^2 + 42*ep^2*mtt*mWW^6*s^2 + 44*ep^3*mtt*mWW^6*s^2 + 16*ep^4*mtt*mWW^6*s^2 + 30*mtt^6*s^3 + 240*ep*mtt^6*s^3 + 710*ep^2*mtt^6*s^3 + 920*ep^3*mtt^6*s^3 + 440*ep^4*mtt^6*s^3 - 104*mtt^5*mWW*s^3 - 856*ep*mtt^5*mWW*s^3 - 2540*ep^2*mtt^5*mWW*s^3 - 3214*ep^3*mtt^5*mWW*s^3 - 1462*ep^4*mtt^5*mWW*s^3 + 127*mtt^4*mWW^2*s^3 + 1079*ep*mtt^4*mWW^2*s^3 + 3158*ep^2*mtt^4*mWW^2*s^3 + 3783*ep^3*mtt^4*mWW^2*s^3 + 1565*ep^4*mtt^4*mWW^2*s^3 - 56*mtt^3*mWW^3*s^3 - 504*ep*mtt^3*mWW^3*s^3 - 1436*ep^2*mtt^3*mWW^3*s^3 - 1540*ep^3*mtt^3*mWW^3*s^3 - 504*ep^4*mtt^3*mWW^3*s^3 - 4*mtt^2*mWW^4*s^3 - 13*ep*mtt^2*mWW^4*s^3 - 32*ep^2*mtt^2*mWW^4*s^3 - 97*ep^3*mtt^2*mWW^4*s^3 - 94*ep^4*mtt^2*mWW^4*s^3 + 8*mtt*mWW^5*s^3 + 62*ep*mtt*mWW^5*s^3 + 161*ep^2*mtt*mWW^5*s^3 + 170*ep^3*mtt*mWW^5*s^3 + 63*ep^4*mtt*mWW^5*s^3 - mWW^6*s^3 - 8*ep*mWW^6*s^3 - 21*ep^2*mWW^6*s^3 - 22*ep^3*mWW^6*s^3 - 8*ep^4*mWW^6*s^3 - 30*mtt^5*s^4 - 250*ep*mtt^5*s^4 - 760*ep^2*mtt^5*s^4 - 1000*ep^3*mtt^5*s^4 - 480*ep^4*mtt^5*s^4 + 86*mtt^4*mWW*s^4 + 744*ep*mtt^4*mWW*s^4 + 2250*ep^2*mtt^4*mWW*s^4 + 2846*ep^3*mtt^4*mWW*s^4 + 1278*ep^4*mtt^4*mWW*s^4 - 79*mtt^3*mWW^2*s^4 - 722*ep*mtt^3*mWW^2*s^4 - 2144*ep^2*mtt^3*mWW^2*s^4 - 2524*ep^3*mtt^3*mWW^2*s^4 - 1007*ep^4*mtt^3*mWW^2*s^4 + 17*mtt^2*mWW^3*s^4 + 190*ep*mtt^2*mWW^3*s^4 + 565*ep^2*mtt^2*mWW^3*s^4 + 580*ep^3*mtt^2*mWW^3*s^4 + 164*ep^4*mtt^2*mWW^3*s^4 + 9*mtt*mWW^4*s^4 + 62*ep*mtt*mWW^4*s^4 + 154*ep^2*mtt*mWW^4*s^4 + 170*ep^3*mtt*mWW^4*s^4 + 73*ep^4*mtt*mWW^4*s^4 - 3*mWW^5*s^4 - 24*ep*mWW^5*s^4 - 61*ep^2*mWW^5*s^4 - 60*ep^3*mWW^5*s^4 - 20*ep^4*mWW^5*s^4 + 15*mtt^4*s^5 + 135*ep*mtt^4*s^5 + 430*ep^2*mtt^4*s^5 + 580*ep^3*mtt^4*s^5 + 280*ep^4*mtt^4*s^5 - 34*mtt^3*mWW*s^5 - 321*ep*mtt^3*mWW*s^5 - 995*ep^2*mtt^3*mWW*s^5 - 1249*ep^3*mtt^3*mWW*s^5 - 547*ep^4*mtt^3*mWW*s^5 + 20*mtt^2*mWW^2*s^5 + 209*ep*mtt^2*mWW^2*s^5 + 624*ep^2*mtt^2*mWW^2*s^5 + 691*ep^3*mtt^2*mWW^2*s^5 + 246*ep^4*mtt^2*mWW^2*s^5 + 2*mtt*mWW^3*s^5 + ep*mtt*mWW^3*s^5 - 7*ep^2*mtt*mWW^3*s^5 + 11*ep^3*mtt*mWW^3*s^5 + 23*ep^4*mtt*mWW^3*s^5 - 3*mWW^4*s^5 - 24*ep*mWW^4*s^5 - 60*ep^2*mWW^4*s^5 - 57*ep^3*mWW^4*s^5 - 18*ep^4*mWW^4*s^5 - 3*mtt^3*s^6 - 33*ep*mtt^3*s^6 - 116*ep^2*mtt^3*s^6 - 164*ep^3*mtt^3*s^6 - 80*ep^4*mtt^3*s^6 + 5*mtt^2*mWW*s^6 + 58*ep*mtt^2*mWW*s^6 + 185*ep^2*mtt^2*mWW*s^6 + 223*ep^3*mtt^2*mWW*s^6 + 91*ep^4*mtt^2*mWW*s^6 - mtt*mWW^2*s^6 - 17*ep*mtt*mWW^2*s^6 - 49*ep^2*mtt*mWW^2*s^6 - 40*ep^3*mtt*mWW^2*s^6 - 5*ep^4*mtt*mWW^2*s^6 - mWW^3*s^6 - 8*ep*mWW^3*s^6 - 20*ep^2*mWW^3*s^6 - 19*ep^3*mWW^3*s^6 - 6*ep^4*mWW^3*s^6 + 2*ep*mtt^2*s^7 + 10*ep^2*mtt^2*s^7 + 16*ep^3*mtt^2*s^7 + 8*ep^4*mtt^2*s^7 - 2*ep*mtt*mWW*s^7 - 6*ep^2*mtt*mWW*s^7 - 4*ep^3*mtt*mWW*s^7 + 3*mtt^8*t + 23*ep*mtt^8*t + 63*ep^2*mtt^8*t + 70*ep^3*mtt^8*t + 25*ep^4*mtt^8*t - 14*mtt^7*mWW*t - 109*ep*mtt^7*mWW*t - 305*ep^2*mtt^7*mWW*t - 351*ep^3*mtt^7*mWW*t - 135*ep^4*mtt^7*mWW*t + 25*mtt^6*mWW^2*t + 194*ep*mtt^6*mWW^2*t + 538*ep^2*mtt^6*mWW^2*t + 612*ep^3*mtt^6*mWW^2*t + 233*ep^4*mtt^6*mWW^2*t - 20*mtt^5*mWW^3*t - 150*ep*mtt^5*mWW^3*t - 393*ep^2*mtt^5*mWW^3*t - 408*ep^3*mtt^5*mWW^3*t - 131*ep^4*mtt^5*mWW^3*t + 5*mtt^4*mWW^4*t + 31*ep*mtt^4*mWW^4*t + 56*ep^2*mtt^4*mWW^4*t + 12*ep^3*mtt^4*mWW^4*t - 30*ep^4*mtt^4*mWW^4*t + 2*mtt^3*mWW^5*t + 19*ep*mtt^3*mWW^5*t + 62*ep^2*mtt^3*mWW^5*t + 87*ep^3*mtt^3*mWW^5*t + 46*ep^4*mtt^3*mWW^5*t - mtt^2*mWW^6*t - 8*ep*mtt^2*mWW^6*t - 21*ep^2*mtt^2*mWW^6*t - 22*ep^3*mtt^2*mWW^6*t - 8*ep^4*mtt^2*mWW^6*t - 28*mtt^7*s*t - 208*ep*mtt^7*s*t - 574*ep^2*mtt^7*s*t - 688*ep^3*mtt^7*s*t - 300*ep^4*mtt^7*s*t + 114*mtt^6*mWW*s*t + 864*ep*mtt^6*mWW*s*t + 2440*ep^2*mtt^6*mWW*s*t + 2996*ep^3*mtt^6*mWW*s*t + 1340*ep^4*mtt^6*mWW*s*t - 174*mtt^5*mWW^2*s*t - 1319*ep*mtt^5*mWW^2*s*t - 3666*ep^2*mtt^5*mWW^2*s*t - 4359*ep^3*mtt^5*mWW^2*s*t - 1864*ep^4*mtt^5*mWW^2*s*t + 116*mtt^4*mWW^3*s*t + 837*ep*mtt^4*mWW^3*s*t + 2081*ep^2*mtt^4*mWW^3*s*t + 2019*ep^3*mtt^4*mWW^3*s*t + 601*ep^4*mtt^4*mWW^3*s*t - 24*mtt^3*mWW^4*s*t - 117*ep*mtt^3*mWW^4*s*t - 12*ep^2*mtt^3*mWW^4*s*t + 539*ep^3*mtt^3*mWW^4*s*t + 546*ep^4*mtt^3*mWW^4*s*t - 6*mtt^2*mWW^5*s*t - 73*ep*mtt^2*mWW^5*s*t - 311*ep^2*mtt^2*mWW^5*s*t - 551*ep^3*mtt^2*mWW^5*s*t - 339*ep^4*mtt^2*mWW^5*s*t + 2*mtt*mWW^6*s*t + 16*ep*mtt*mWW^6*s*t + 42*ep^2*mtt*mWW^6*s*t + 44*ep^3*mtt*mWW^6*s*t + 16*ep^4*mtt*mWW^6*s*t + 86*mtt^6*s^2*t + 646*ep*mtt^6*s^2*t + 1817*ep^2*mtt^6*s^2*t + 2260*ep^3*mtt^6*s^2*t + 1049*ep^4*mtt^6*s^2*t - 306*mtt^5*mWW*s^2*t - 2359*ep*mtt^5*mWW*s^2*t - 6736*ep^2*mtt^5*mWW*s^2*t - 8395*ep^3*mtt^5*mWW*s^2*t - 3852*ep^4*mtt^5*mWW*s^2*t + 399*mtt^4*mWW^2*s^2*t + 3129*ep*mtt^4*mWW^2*s^2*t + 8763*ep^2*mtt^4*mWW^2*s^2*t + 10379*ep^3*mtt^4*mWW^2*s^2*t + 4424*ep^4*mtt^4*mWW^2*s^2*t - 220*mtt^3*mWW^3*s^2*t - 1717*ep*mtt^3*mWW^3*s^2*t - 4411*ep^2*mtt^3*mWW^3*s^2*t - 4355*ep^3*mtt^3*mWW^3*s^2*t - 1357*ep^4*mtt^3*mWW^3*s^2*t + 36*mtt^2*mWW^4*s^2*t + 245*ep*mtt^2*mWW^4*s^2*t + 339*ep^2*mtt^2*mWW^4*s^2*t - 273*ep^3*mtt^2*mWW^4*s^2*t - 483*ep^4*mtt^2*mWW^4*s^2*t + 6*mtt*mWW^5*s^2*t + 64*ep*mtt*mWW^5*s^2*t + 249*ep^2*mtt*mWW^5*s^2*t + 406*ep^3*mtt*mWW^5*s^2*t + 227*ep^4*mtt*mWW^5*s^2*t - mWW^6*s^2*t - 8*ep*mWW^6*s^2*t - 21*ep^2*mWW^6*s^2*t - 22*ep^3*mWW^6*s^2*t - 8*ep^4*mWW^6*s^2*t - 124*mtt^5*s^3*t - 964*ep*mtt^5*s^3*t - 2788*ep^2*mtt^5*s^3*t - 3560*ep^3*mtt^5*s^3*t - 1696*ep^4*mtt^5*s^3*t + 382*mtt^4*mWW*s^3*t + 3065*ep*mtt^4*mWW*s^3*t + 8871*ep^2*mtt^4*mWW*s^3*t + 11035*ep^3*mtt^4*mWW*s^3*t + 5011*ep^4*mtt^4*mWW*s^3*t - 416*mtt^3*mWW^2*s^3*t - 3436*ep*mtt^3*mWW^2*s^3*t - 9641*ep^2*mtt^3*mWW^2*s^3*t - 11086*ep^3*mtt^3*mWW^2*s^3*t - 4485*ep^4*mtt^3*mWW^2*s^3*t + 180*mtt^2*mWW^3*s^3*t + 1519*ep*mtt^2*mWW^3*s^3*t + 3961*ep^2*mtt^2*mWW^3*s^3*t + 3821*ep^3*mtt^2*mWW^3*s^3*t + 1107*ep^4*mtt^2*mWW^3*s^3*t - 20*mtt*mWW^4*s^3*t - 164*ep*mtt*mWW^4*s^3*t - 341*ep^2*mtt*mWW^4*s^3*t - 134*ep^3*mtt*mWW^4*s^3*t + 95*ep^4*mtt*mWW^4*s^3*t - 2*mWW^5*s^3*t - 20*ep*mWW^5*s^3*t - 54*ep^2*mWW^5*s^3*t - 52*ep^3*mWW^5*s^3*t - 16*ep^4*mWW^5*s^3*t + 91*mtt^4*s^4*t + 751*ep*mtt^4*s^4*t + 2257*ep^2*mtt^4*s^4*t + 2950*ep^3*mtt^4*s^4*t + 1419*ep^4*mtt^4*s^4*t - 240*mtt^3*mWW*s^4*t - 2040*ep*mtt^3*mWW*s^4*t - 5982*ep^2*mtt^3*mWW*s^4*t - 7344*ep^3*mtt^3*mWW*s^4*t - 3236*ep^4*mtt^3*mWW*s^4*t + 210*mtt^2*mWW^2*s^4*t + 1826*ep*mtt^2*mWW^2*s^4*t + 5069*ep^2*mtt^2*mWW^2*s^4*t + 5536*ep^3*mtt^2*mWW^2*s^4*t + 2045*ep^4*mtt^2*mWW^2*s^4*t - 64*mtt*mWW^3*s^4*t - 558*ep*mtt*mWW^3*s^4*t - 1440*ep^2*mtt*mWW^3*s^4*t - 1326*ep^3*mtt*mWW^3*s^4*t - 330*ep^4*mtt*mWW^3*s^4*t + 3*mWW^4*s^4*t + 21*ep*mWW^4*s^4*t + 60*ep^2*mWW^4*s^4*t + 76*ep^3*mWW^4*s^4*t + 30*ep^4*mWW^4*s^4*t - 32*mtt^3*s^5*t - 292*ep*mtt^3*s^5*t - 926*ep^2*mtt^3*s^5*t - 1240*ep^3*mtt^3*s^5*t - 596*ep^4*mtt^3*s^5*t + 72*mtt^2*mWW*s^5*t + 655*ep*mtt^2*mWW*s^5*t + 1925*ep^2*mtt^2*mWW*s^5*t + 2289*ep^3*mtt^2*mWW*s^5*t + 957*ep^4*mtt^2*mWW*s^5*t - 48*mtt*mWW^2*s^5*t - 426*ep*mtt*mWW^2*s^5*t - 1145*ep^2*mtt*mWW^2*s^5*t - 1164*ep^3*mtt*mWW^2*s^5*t - 379*ep^4*mtt*mWW^2*s^5*t + 8*mWW^3*s^5*t + 63*ep*mWW^3*s^5*t + 162*ep^2*mWW^3*s^5*t + 163*ep^3*mWW^3*s^5*t + 50*ep^4*mWW^3*s^5*t + 4*mtt^2*s^6*t + 44*ep*mtt^2*s^6*t + 151*ep^2*mtt^2*s^6*t + 208*ep^3*mtt^2*s^6*t + 99*ep^4*mtt^2*s^6*t - 8*mtt*mWW*s^6*t - 76*ep*mtt*mWW*s^6*t - 213*ep^2*mtt*mWW*s^6*t - 230*ep^3*mtt*mWW*s^6*t - 85*ep^4*mtt*mWW*s^6*t + 4*mWW^2*s^6*t + 32*ep*mWW^2*s^6*t + 82*ep^2*mWW^2*s^6*t + 82*ep^3*mWW^2*s^6*t + 26*ep^4*mWW^2*s^6*t - 13*mtt^7*t^2 - 91*ep*mtt^7*t^2 - 229*ep^2*mtt^7*t^2 - 228*ep^3*mtt^7*t^2 - 65*ep^4*mtt^7*t^2 + 53*mtt^6*mWW*t^2 + 378*ep*mtt^6*mWW*t^2 + 995*ep^2*mtt^6*mWW*t^2 + 1089*ep^3*mtt^6*mWW*t^2 + 397*ep^4*mtt^6*mWW*t^2 - 82*mtt^5*mWW^2*t^2 - 576*ep*mtt^5*mWW^2*t^2 - 1495*ep^2*mtt^5*mWW^2*t^2 - 1637*ep^3*mtt^5*mWW^2*t^2 - 628*ep^4*mtt^5*mWW^2*t^2 + 58*mtt^4*mWW^3*t^2 + 366*ep*mtt^4*mWW^3*t^2 + 784*ep^2*mtt^4*mWW^3*t^2 + 619*ep^3*mtt^4*mWW^3*t^2 + 129*ep^4*mtt^4*mWW^3*t^2 - 17*mtt^3*mWW^4*t^2 - 61*ep*mtt^3*mWW^4*t^2 + 82*ep^2*mtt^3*mWW^4*t^2 + 457*ep^3*mtt^3*mWW^4*t^2 + 363*ep^4*mtt^3*mWW^4*t^2 + mtt^2*mWW^5*t^2 - 16*ep*mtt^2*mWW^5*t^2 - 137*ep^2*mtt^2*mWW^5*t^2 - 300*ep^3*mtt^2*mWW^5*t^2 - 196*ep^4*mtt^2*mWW^5*t^2 + 77*mtt^6*s*t^2 + 524*ep*mtt^6*s*t^2 + 1323*ep^2*mtt^6*s*t^2 + 1438*ep^3*mtt^6*s*t^2 + 558*ep^4*mtt^6*s*t^2 - 274*mtt^5*mWW*s*t^2 - 1908*ep*mtt^5*mWW*s*t^2 - 5029*ep^2*mtt^5*mWW*s*t^2 - 5872*ep^3*mtt^5*mWW*s*t^2 - 2557*ep^4*mtt^5*mWW*s*t^2 + 362*mtt^4*mWW^2*s*t^2 + 2536*ep*mtt^4*mWW^2*s*t^2 + 6653*ep^2*mtt^4*mWW^2*s*t^2 + 7756*ep^3*mtt^4*mWW^2*s*t^2 + 3461*ep^4*mtt^4*mWW^2*s*t^2 - 212*mtt^3*mWW^3*s*t^2 - 1399*ep*mtt^3*mWW^3*s*t^2 - 3156*ep^2*mtt^3*mWW^3*s*t^2 - 2889*ep^3*mtt^3*mWW^3*s*t^2 - 1000*ep^4*mtt^3*mWW^3*s*t^2 + 49*mtt^2*mWW^4*s*t^2 + 202*ep*mtt^2*mWW^4*s*t^2 - 159*ep^2*mtt^2*mWW^4*s*t^2 - 1234*ep^3*mtt^2*mWW^4*s*t^2 - 978*ep^4*mtt^2*mWW^4*s*t^2 - 2*mtt*mWW^5*s*t^2 + 45*ep*mtt*mWW^5*s*t^2 + 368*ep^2*mtt*mWW^5*s*t^2 + 801*ep^3*mtt*mWW^5*s*t^2 + 516*ep^4*mtt*mWW^5*s*t^2 - 169*mtt^5*s^2*t^2 - 1179*ep*mtt^5*s^2*t^2 - 3091*ep^2*mtt^5*s^2*t^2 - 3627*ep^3*mtt^5*s^2*t^2 - 1622*ep^4*mtt^5*s^2*t^2 + 527*mtt^4*mWW*s^2*t^2 + 3785*ep*mtt^4*mWW*s^2*t^2 + 10144*ep^2*mtt^4*mWW*s^2*t^2 + 12115*ep^3*mtt^4*mWW*s^2*t^2 + 5497*ep^4*mtt^4*mWW*s^2*t^2 - 592*mtt^3*mWW^2*s^2*t^2 - 4344*ep*mtt^3*mWW^2*s^2*t^2 - 11332*ep^2*mtt^3*mWW^2*s^2*t^2 - 12728*ep^3*mtt^3*mWW^2*s^2*t^2 - 5380*ep^4*mtt^3*mWW^2*s^2*t^2 + 280*mtt^2*mWW^3*s^2*t^2 + 2036*ep*mtt^2*mWW^3*s^2*t^2 + 4697*ep^2*mtt^2*mWW^3*s^2*t^2 + 4070*ep^3*mtt^2*mWW^3*s^2*t^2 + 1137*ep^4*mtt^2*mWW^3*s^2*t^2 - 47*mtt*mWW^4*s^2*t^2 - 279*ep*mtt*mWW^4*s^2*t^2 - 289*ep^2*mtt*mWW^4*s^2*t^2 + 413*ep^3*mtt*mWW^4*s^2*t^2 + 506*ep^4*mtt*mWW^4*s^2*t^2 + mWW^5*s^2*t^2 - 19*ep*mWW^5*s^2*t^2 - 125*ep^2*mWW^5*s^2*t^2 - 231*ep^3*mWW^5*s^2*t^2 - 130*ep^4*mWW^5*s^2*t^2 + 175*mtt^4*s^3*t^2 + 1300*ep*mtt^4*s^3*t^2 + 3605*ep^2*mtt^4*s^3*t^2 + 4490*ep^3*mtt^4*s^3*t^2 + 2138*ep^4*mtt^4*s^3*t^2 - 476*mtt^3*mWW*s^3*t^2 - 3647*ep*mtt^3*mWW*s^3*t^2 - 10022*ep^2*mtt^3*mWW*s^3*t^2 - 11997*ep^3*mtt^3*mWW*s^3*t^2 - 5378*ep^4*mtt^3*mWW*s^3*t^2 + 442*mtt^2*mWW^2*s^3*t^2 + 3448*ep*mtt^2*mWW^2*s^3*t^2 + 8901*ep^2*mtt^2*mWW^2*s^3*t^2 + 9348*ep^3*mtt^2*mWW^2*s^3*t^2 + 3481*ep^4*mtt^2*mWW^2*s^3*t^2 - 156*mtt*mWW^3*s^3*t^2 - 1197*ep*mtt*mWW^3*s^3*t^2 - 2712*ep^2*mtt*mWW^3*s^3*t^2 - 2079*ep^3*mtt*mWW^3*s^3*t^2 - 320*ep^4*mtt*mWW^3*s^3*t^2 + 15*mWW^4*s^3*t^2 + 96*ep*mWW^4*s^3*t^2 + 180*ep^2*mWW^4*s^3*t^2 + 94*ep^3*mWW^4*s^3*t^2 - 17*ep^4*mWW^4*s^3*t^2 - 86*mtt^3*s^4*t^2 - 704*ep*mtt^3*s^4*t^2 - 2084*ep^2*mtt^3*s^4*t^2 - 2711*ep^3*mtt^3*s^4*t^2 - 1317*ep^4*mtt^3*s^4*t^2 + 202*mtt^2*mWW*s^4*t^2 + 1666*ep*mtt^2*mWW*s^4*t^2 + 4653*ep^2*mtt^2*mWW*s^4*t^2 + 5477*ep^3*mtt^2*mWW*s^4*t^2 + 2358*ep^4*mtt^2*mWW*s^4*t^2 - 146*mtt*mWW^2*s^4*t^2 - 1182*ep*mtt*mWW^2*s^4*t^2 - 2984*ep^2*mtt*mWW^2*s^4*t^2 - 2923*ep^3*mtt*mWW^2*s^4*t^2 - 947*ep^4*mtt*mWW^2*s^4*t^2 + 30*mWW^3*s^4*t^2 + 220*ep*mWW^3*s^4*t^2 + 475*ep^2*mWW^3*s^4*t^2 + 337*ep^3*mWW^3*s^4*t^2 + 26*ep^4*mWW^3*s^4*t^2 + 16*mtt^2*s^5*t^2 + 150*ep*mtt^2*s^5*t^2 + 476*ep^2*mtt^2*s^5*t^2 + 638*ep^3*mtt^2*s^5*t^2 + 308*ep^4*mtt^2*s^5*t^2 - 32*mtt*mWW*s^5*t^2 - 274*ep*mtt*mWW*s^5*t^2 - 741*ep^2*mtt*mWW*s^5*t^2 - 812*ep^3*mtt*mWW*s^5*t^2 - 317*ep^4*mtt*mWW*s^5*t^2 + 16*mWW^2*s^5*t^2 + 124*ep*mWW^2*s^5*t^2 + 297*ep^2*mWW^2*s^5*t^2 + 270*ep^3*mWW^2*s^5*t^2 + 73*ep^4*mWW^2*s^5*t^2 + 21*mtt^6*t^3 + 118*ep*mtt^6*t^3 + 215*ep^2*mtt^6*t^3 + 92*ep^3*mtt^6*t^3 - 60*ep^4*mtt^6*t^3 - 72*mtt^5*mWW*t^3 - 405*ep*mtt^5*mWW*t^3 - 817*ep^2*mtt^5*mWW*t^3 - 613*ep^3*mtt^5*mWW*t^3 - 77*ep^4*mtt^5*mWW*t^3 + 90*mtt^4*mWW^2*t^3 + 486*ep*mtt^4*mWW^2*t^3 + 1004*ep^2*mtt^4*mWW^2*t^3 + 956*ep^3*mtt^4*mWW^2*t^3 + 386*ep^4*mtt^4*mWW^2*t^3 - 48*mtt^3*mWW^3*t^3 - 186*ep*mtt^3*mWW^3*t^3 - 141*ep^2*mtt^3*mWW^3*t^3 + 106*ep^3*mtt^3*mWW^3*t^3 + 33*ep^4*mtt^3*mWW^3*t^3 + 9*mtt^2*mWW^4*t^3 - 56*ep*mtt^2*mWW^4*t^3 - 537*ep^2*mtt^2*mWW^4*t^3 - 1088*ep^3*mtt^2*mWW^4*t^3 - 616*ep^4*mtt^2*mWW^4*t^3 + 43*ep*mtt*mWW^5*t^3 + 276*ep^2*mtt*mWW^5*t^3 + 547*ep^3*mtt*mWW^5*t^3 + 334*ep^4*mtt*mWW^5*t^3 - 90*mtt^5*s*t^3 - 498*ep*mtt^5*s*t^3 - 931*ep^2*mtt^5*s*t^3 - 610*ep^3*mtt^5*s*t^3 - 47*ep^4*mtt^5*s*t^3 + 272*mtt^4*mWW*s*t^3 + 1497*ep*mtt^4*mWW*s*t^3 + 2925*ep^2*mtt^4*mWW*s*t^3 + 2409*ep^3*mtt^4*mWW*s*t^3 + 733*ep^4*mtt^4*mWW*s*t^3 - 292*mtt^3*mWW^2*s*t^3 - 1591*ep*mtt^3*mWW^2*s*t^3 - 3077*ep^2*mtt^3*mWW^2*s*t^3 - 2751*ep^3*mtt^3*mWW^2*s*t^3 - 1185*ep^4*mtt^3*mWW^2*s*t^3 + 128*mtt^2*mWW^3*s*t^3 + 640*ep*mtt^2*mWW^3*s*t^3 + 915*ep^2*mtt^2*mWW^3*s*t^3 + 460*ep^3*mtt^2*mWW^3*s*t^3 + 261*ep^4*mtt^2*mWW^3*s*t^3 - 18*mtt*mWW^4*s*t^3 - 3*ep*mtt*mWW^4*s*t^3 + 436*ep^2*mtt*mWW^4*s*t^3 + 993*ep^3*mtt*mWW^4*s*t^3 + 528*ep^4*mtt*mWW^4*s*t^3 - 45*ep*mWW^5*s*t^3 - 268*ep^2*mWW^5*s*t^3 - 501*ep^3*mWW^5*s*t^3 - 290*ep^4*mWW^5*s*t^3 + 141*mtt^4*s^2*t^3 + 847*ep*mtt^4*s^2*t^3 + 1842*ep^2*mtt^4*s^2*t^3 + 1807*ep^3*mtt^4*s^2*t^3 + 731*ep^4*mtt^4*s^2*t^3 - 376*mtt^3*mWW*s^2*t^3 - 2290*ep*mtt^3*mWW*s^2*t^3 - 4989*ep^2*mtt^3*mWW*s^2*t^3 - 4946*ep^3*mtt^3*mWW*s^2*t^3 - 2067*ep^4*mtt^3*mWW*s^2*t^3 + 338*mtt^2*mWW^2*s^2*t^3 + 2044*ep*mtt^2*mWW^2*s^2*t^3 + 3921*ep^2*mtt^2*mWW^2*s^2*t^3 + 2916*ep^3*mtt^2*mWW^2*s^2*t^3 + 821*ep^4*mtt^2*mWW^2*s^2*t^3 - 112*mtt*mWW^3*s^2*t^3 - 640*ep*mtt*mWW^3*s^2*t^3 - 773*ep^2*mtt*mWW^3*s^2*t^3 + 332*ep^3*mtt*mWW^3*s^2*t^3 + 589*ep^4*mtt*mWW^3*s^2*t^3 + 9*mWW^4*s^2*t^3 + 39*ep*mWW^4*s^2*t^3 - 21*ep^2*mWW^4*s^2*t^3 - 169*ep^3*mWW^4*s^2*t^3 - 114*ep^4*mWW^4*s^2*t^3 - 96*mtt^3*s^3*t^3 - 663*ep*mtt^3*s^3*t^3 - 1691*ep^2*mtt^3*s^3*t^3 - 2023*ep^3*mtt^3*s^3*t^3 - 991*ep^4*mtt^3*s^3*t^3 + 224*mtt^2*mWW*s^3*t^3 + 1574*ep*mtt^2*mWW*s^3*t^3 + 3837*ep^2*mtt^2*mWW*s^3*t^3 + 4202*ep^3*mtt^2*mWW*s^3*t^3 + 1863*ep^4*mtt^2*mWW*s^3*t^3 - 160*mtt*mWW^2*s^3*t^3 - 1093*ep*mtt*mWW^2*s^3*t^3 - 2205*ep^2*mtt*mWW^2*s^3*t^3 - 1589*ep^3*mtt*mWW^2*s^3*t^3 - 329*ep^4*mtt*mWW^2*s^3*t^3 + 32*mWW^3*s^3*t^3 + 182*ep*mWW^3*s^3*t^3 + 131*ep^2*mWW^3*s^3*t^3 - 374*ep^3*mWW^3*s^3*t^3 - 399*ep^4*mWW^3*s^3*t^3 + 24*mtt^2*s^4*t^3 + 196*ep*mtt^2*s^4*t^3 + 565*ep^2*mtt^2*s^4*t^3 + 734*ep^3*mtt^2*s^4*t^3 + 367*ep^4*mtt^2*s^4*t^3 - 48*mtt*mWW*s^4*t^3 - 370*ep*mtt*mWW*s^4*t^3 - 916*ep^2*mtt*mWW*s^4*t^3 - 966*ep^3*mtt*mWW*s^4*t^3 - 392*ep^4*mtt*mWW*s^4*t^3 + 24*mWW^2*s^4*t^3 + 174*ep*mWW^2*s^4*t^3 + 363*ep^2*mWW^2*s^4*t^3 + 268*ep^3*mWW^2*s^4*t^3 + 49*ep^4*mWW^2*s^4*t^3 - 15*mtt^5*t^4 - 33*ep*mtt^5*t^4 + 131*ep^2*mtt^5*t^4 + 453*ep^3*mtt^5*t^4 + 356*ep^4*mtt^5*t^4 + 41*mtt^4*mWW*t^4 + 33*ep*mtt^4*mWW*t^4 - 598*ep^2*mtt^4*mWW*t^4 - 1521*ep^3*mtt^4*mWW*t^4 - 1043*ep^4*mtt^4*mWW*t^4 - 37*mtt^3*mWW^2*t^4 + 39*ep*mtt^3*mWW^2*t^4 + 770*ep^2*mtt^3*mWW^2*t^4 + 1475*ep^3*mtt^3*mWW^2*t^4 + 789*ep^4*mtt^3*mWW^2*t^4 + 11*mtt^2*mWW^3*t^4 - 67*ep*mtt^2*mWW^3*t^4 - 406*ep^2*mtt^2*mWW^3*t^4 - 461*ep^3*mtt^2*mWW^3*t^4 - 29*ep^4*mtt^2*mWW^3*t^4 + 50*ep*mtt*mWW^4*t^4 + 239*ep^2*mtt*mWW^4*t^4 + 316*ep^3*mtt*mWW^4*t^4 + 83*ep^4*mtt*mWW^4*t^4 - 22*ep*mWW^5*t^4 - 136*ep^2*mWW^5*t^4 - 262*ep^3*mWW^5*t^4 - 156*ep^4*mWW^5*t^4 + 46*mtt^4*s*t^4 + 126*ep*mtt^4*s*t^4 - 225*ep^2*mtt^4*s*t^4 - 886*ep^3*mtt^4*s*t^4 - 625*ep^4*mtt^4*s*t^4 - 114*mtt^3*mWW*s*t^4 - 177*ep*mtt^3*mWW*s*t^4 + 1248*ep^2*mtt^3*mWW*s*t^4 + 3225*ep^3*mtt^3*mWW*s*t^4 + 1990*ep^4*mtt^3*mWW*s*t^4 + 90*mtt^2*mWW^2*s*t^4 - 34*ep*mtt^2*mWW^2*s*t^4 - 1982*ep^2*mtt^2*mWW^2*s*t^4 - 4190*ep^3*mtt^2*mWW^2*s*t^4 - 2364*ep^4*mtt^2*mWW^2*s*t^4 - 22*mtt*mWW^3*s*t^4 + 85*ep*mtt*mWW^3*s*t^4 + 950*ep^2*mtt*mWW^3*s*t^4 + 1765*ep^3*mtt*mWW^3*s*t^4 + 886*ep^4*mtt*mWW^3*s*t^4 + 9*ep^2*mWW^4*s*t^4 + 86*ep^3*mWW^4*s*t^4 + 113*ep^4*mWW^4*s*t^4 - 47*mtt^3*s^2*t^4 - 197*ep*mtt^3*s^2*t^4 - 145*ep^2*mtt^3*s^2*t^4 + 129*ep^3*mtt^3*s^2*t^4 + 80*ep^4*mtt^3*s^2*t^4 + 105*mtt^2*mWW*s^2*t^4 + 402*ep*mtt^2*mWW*s^2*t^4 + 41*ep^2*mtt^2*mWW*s^2*t^4 - 790*ep^3*mtt^2*mWW*s^2*t^4 - 430*ep^4*mtt^2*mWW*s^2*t^4 - 69*mtt*mWW^2*s^2*t^4 - 163*ep*mtt*mWW^2*s^2*t^4 + 772*ep^2*mtt*mWW^2*s^2*t^4 + 2177*ep^3*mtt*mWW^2*s^2*t^4 + 1303*ep^4*mtt*mWW^2*s^2*t^4 + 11*mWW^3*s^2*t^4 - 42*ep*mWW^3*s^2*t^4 - 640*ep^2*mWW^3*s^2*t^4 - 1432*ep^3*mWW^3*s^2*t^4 - 897*ep^4*mWW^3*s^2*t^4 + 16*mtt^2*s^3*t^4 + 98*ep*mtt^2*s^3*t^4 + 199*ep^2*mtt^2*s^3*t^4 + 218*ep^3*mtt^2*s^3*t^4 + 129*ep^4*mtt^2*s^3*t^4 - 32*mtt*mWW*s^3*t^4 - 196*ep*mtt*mWW*s^3*t^4 - 347*ep^2*mtt*mWW*s^3*t^4 - 292*ep^3*mtt*mWW*s^3*t^4 - 153*ep^4*mtt*mWW*s^3*t^4 + 16*mWW^2*s^3*t^4 + 98*ep*mWW^2*s^3*t^4 + 136*ep^2*mWW^2*s^3*t^4 + 38*ep^3*mWW^2*s^3*t^4 + 4*mtt^4*t^5 - 37*ep*mtt^4*t^5 - 289*ep^2*mtt^4*t^5 - 573*ep^3*mtt^4*t^5 - 357*ep^4*mtt^4*t^5 - 8*mtt^3*mWW*t^5 + 185*ep*mtt^3*mWW*t^5 + 1200*ep^2*mtt^3*mWW*t^5 + 2261*ep^3*mtt^3*mWW*t^5 + 1362*ep^4*mtt^3*mWW*t^5 + 4*mtt^2*mWW^2*t^5 - 247*ep*mtt^2*mWW^2*t^5 - 1443*ep^2*mtt^2*mWW^2*t^5 - 2587*ep^3*mtt^2*mWW^2*t^5 - 1491*ep^4*mtt^2*mWW^2*t^5 + 87*ep*mtt*mWW^3*t^5 + 442*ep^2*mtt*mWW^3*t^5 + 683*ep^3*mtt*mWW^3*t^5 + 324*ep^4*mtt*mWW^3*t^5 + 12*ep*mWW^4*t^5 + 90*ep^2*mWW^4*t^5 + 216*ep^3*mWW^4*t^5 + 162*ep^4*mWW^4*t^5 - 8*mtt^3*s*t^5 + 37*ep*mtt^3*s*t^5 + 351*ep^2*mtt^3*s*t^5 + 631*ep^3*mtt^3*s*t^5 + 317*ep^4*mtt^3*s*t^5 + 16*mtt^2*mWW*s*t^5 - 177*ep*mtt^2*mWW*s*t^5 - 1297*ep^2*mtt^2*mWW*s*t^5 - 2299*ep^3*mtt^2*mWW*s*t^5 - 1195*ep^4*mtt^2*mWW*s*t^5 - 8*mtt*mWW^2*s*t^5 + 257*ep*mtt*mWW^2*s*t^5 + 1680*ep^2*mtt*mWW^2*s*t^5 + 3061*ep^3*mtt*mWW^2*s*t^5 + 1706*ep^4*mtt*mWW^2*s*t^5 - 117*ep*mWW^3*s*t^5 - 734*ep^2*mWW^3*s*t^5 - 1393*ep^3*mWW^3*s*t^5 - 828*ep^4*mWW^3*s*t^5 + 4*mtt^2*s^2*t^5 + 4*ep*mtt^2*s^2*t^5 - 58*ep^2*mtt^2*s^2*t^5 - 86*ep^3*mtt^2*s^2*t^5 - 4*ep^4*mtt^2*s^2*t^5 - 8*mtt*mWW*s^2*t^5 - 18*ep*mtt*mWW*s^2*t^5 + 59*ep^2*mtt*mWW*s^2*t^5 + 48*ep^3*mtt*mWW*s^2*t^5 - 81*ep^4*mtt*mWW*s^2*t^5 + 4*mWW^2*s^2*t^5 + 14*ep*mWW^2*s^2*t^5 - 9*ep^2*mWW^2*s^2*t^5 + 14*ep^3*mWW^2*s^2*t^5 + 69*ep^4*mWW^2*s^2*t^5 + 16*ep*mtt^3*t^6 + 79*ep^2*mtt^3*t^6 + 114*ep^3*mtt^3*t^6 + 47*ep^4*mtt^3*t^6 - 74*ep*mtt^2*mWW*t^6 - 414*ep^2*mtt^2*mWW*t^6 - 718*ep^3*mtt^2*mWW*t^6 - 394*ep^4*mtt^2*mWW*t^6 + 100*ep*mtt*mWW^2*t^6 + 591*ep^2*mtt*mWW^2*t^6 + 1094*ep^3*mtt*mWW^2*t^6 + 647*ep^4*mtt*mWW^2*t^6 - 42*ep*mWW^3*t^6 - 256*ep^2*mWW^3*t^6 - 490*ep^3*mWW^3*t^6 - 300*ep^4*mWW^3*t^6 - 2*ep*mtt^2*s*t^6 + 3*ep^2*mtt^2*s*t^6 + 56*ep^3*mtt^2*s*t^6 + 71*ep^4*mtt^2*s*t^6 - 36*ep^2*mtt*mWW*s*t^6 - 184*ep^3*mtt*mWW*s*t^6 - 196*ep^4*mtt*mWW*s*t^6 + 2*ep*mWW^2*s*t^6 + 33*ep^2*mWW^2*s*t^6 + 128*ep^3*mWW^2*s*t^6 + 125*ep^4*mWW^2*s*t^6 + 4*ep*mtt^2*t^7 + 30*ep^2*mtt^2*t^7 + 72*ep^3*mtt^2*t^7 + 54*ep^4*mtt^2*t^7 - 8*ep*mtt*mWW*t^7 - 60*ep^2*mtt*mWW*t^7 - 144*ep^3*mtt*mWW*t^7 - 108*ep^4*mtt*mWW*t^7 + 4*ep*mWW^2*t^7 + 30*ep^2*mWW^2*t^7 + 72*ep^3*mWW^2*t^7 + 54*ep^4*mWW^2*t^7))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - s)^2*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-mtt + s + 2*t)*(-6*mtt^5 - 22*ep*mtt^5 - 20*ep^2*mtt^5 + 16*mtt^4*mWW + 60*ep*mtt^4*mWW + 56*ep^2*mtt^4*mWW - 6*mtt^3*mWW^2 - 26*ep*mtt^3*mWW^2 - 28*ep^2*mtt^3*mWW^2 - 4*mtt^2*mWW^3 - 12*ep*mtt^2*mWW^3 - 8*ep^2*mtt^2*mWW^3 + 18*mtt^4*s + 66*ep*mtt^4*s + 60*ep^2*mtt^4*s - 33*mtt^3*mWW*s - 128*ep*mtt^3*mWW*s - 123*ep^2*mtt^3*mWW*s + 11*mtt^2*mWW^2*s + 54*ep*mtt^2*mWW^2*s + 63*ep^2*mtt^2*mWW^2*s + 8*mtt*mWW^3*s + 16*ep*mtt*mWW^3*s + 4*ep^2*mtt*mWW^3*s - 18*mtt^3*s^2 - 66*ep*mtt^3*s^2 - 60*ep^2*mtt^3*s^2 + 18*mtt^2*mWW*s^2 + 76*ep*mtt^2*mWW*s^2 + 78*ep^2*mtt^2*mWW*s^2 + 5*mtt*mWW^2*s^2 + 4*ep*mtt*mWW^2*s^2 - 9*ep^2*mtt*mWW^2*s^2 - mWW^3*s^2 - 2*ep*mWW^3*s^2 - ep^2*mWW^3*s^2 + 6*mtt^2*s^3 + 22*ep*mtt^2*s^3 + 20*ep^2*mtt^2*s^3 - mtt*mWW*s^3 - 8*ep*mtt*mWW*s^3 - 11*ep^2*mtt*mWW*s^3 - mWW^2*s^3 - 2*ep*mWW^2*s^3 - ep^2*mWW^2*s^3 + 20*mtt^4*t + 72*ep*mtt^4*t + 64*ep^2*mtt^4*t - 53*mtt^3*mWW*t - 196*ep*mtt^3*mWW*t - 179*ep^2*mtt^3*mWW*t + 11*mtt^2*mWW^2*t + 56*ep*mtt^2*mWW^2*t + 65*ep^2*mtt^2*mWW^2*t + 22*mtt*mWW^3*t + 68*ep*mtt*mWW^3*t + 50*ep^2*mtt*mWW^3*t - 39*mtt^3*s*t - 136*ep*mtt^3*s*t - 117*ep^2*mtt^3*s*t + 41*mtt^2*mWW*s*t + 156*ep*mtt^2*mWW*s*t + 143*ep^2*mtt^2*mWW*s*t + 6*mtt*mWW^2*s*t + 16*ep*mtt*mWW^2*s*t + 6*ep^2*mtt*mWW^2*s*t - 16*mWW^3*s*t - 48*ep*mWW^3*s*t - 36*ep^2*mWW^3*s*t + 18*mtt^2*s^2*t + 56*ep*mtt^2*s^2*t + 42*ep^2*mtt^2*s^2*t - mtt*mWW*s^2*t + 5*ep^2*mtt*mWW*s^2*t - 17*mWW^2*s^2*t - 56*ep*mWW^2*s^2*t - 47*ep^2*mWW^2*s^2*t + mtt*s^3*t + 8*ep*mtt*s^3*t + 11*ep^2*mtt*s^3*t - 5*mWW*s^3*t - 20*ep*mWW*s^3*t - 19*ep^2*mWW*s^3*t - 19*mtt^3*t^2 - 64*ep*mtt^3*t^2 - 53*ep^2*mtt^3*t^2 + 67*mtt^2*mWW*t^2 + 232*ep*mtt^2*mWW*t^2 + 197*ep^2*mtt^2*mWW*t^2 - 29*mtt*mWW^2*t^2 - 110*ep*mtt*mWW^2*t^2 - 101*ep^2*mtt*mWW^2*t^2 - 19*mWW^3*t^2 - 58*ep*mWW^3*t^2 - 43*ep^2*mWW^3*t^2 + 26*mtt^2*s*t^2 + 76*ep*mtt^2*s*t^2 + 54*ep^2*mtt^2*s*t^2 - 10*mtt*mWW*s*t^2 - 32*ep*mtt*mWW*s*t^2 - 18*ep^2*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 32*ep*mWW^2*s*t^2 - 32*ep^2*mWW^2*s*t^2 + 2*mtt*s^2*t^2 + 18*ep*mtt*s^2*t^2 + 24*ep^2*mtt*s^2*t^2 - 6*mWW*s^2*t^2 - 30*ep*mWW*s^2*t^2 - 32*ep^2*mWW*s^2*t^2 - 2*mtt^2*t^3 - 12*ep*mtt^2*t^3 - 14*ep^2*mtt^2*t^3 - 24*mtt*mWW*t^3 - 72*ep*mtt*mWW*t^3 - 52*ep^2*mtt*mWW*t^3 + 26*mWW^2*t^3 + 84*ep*mWW^2*t^3 + 66*ep^2*mWW^2*t^3 - 4*mtt*s*t^3 + 8*ep^2*mtt*s*t^3 - 8*ep*mWW*s*t^3 - 12*ep^2*mWW*s*t^3 + 7*mtt*t^4 + 26*ep*mtt*t^4 + 23*ep^2*mtt*t^4 - 7*mWW*t^4 - 26*ep*mWW*t^4 - 23*ep^2*mWW*t^4))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(-mtt + s)^2*(mWW - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s + 2*t)^2*(mtt^4 + 4*ep*mtt^4 + 4*ep^2*mtt^4 - 5*mtt^3*mWW - 19*ep*mtt^3*mWW - 18*ep^2*mtt^3*mWW + 10*mtt^2*mWW^2 + 33*ep*mtt^2*mWW^2 + 27*ep^2*mtt^2*mWW^2 - 10*mtt*mWW^3 - 28*ep*mtt*mWW^3 - 18*ep^2*mtt*mWW^3 + 5*mWW^4 + 14*ep*mWW^4 + 9*ep^2*mWW^4 - 4*mtt^3*s - 16*ep*mtt^3*s - 16*ep^2*mtt^3*s + 15*mtt^2*mWW*s + 57*ep*mtt^2*mWW*s + 54*ep^2*mtt^2*mWW*s - 20*mtt*mWW^2*s - 66*ep*mtt*mWW^2*s - 54*ep^2*mtt*mWW^2*s + 10*mWW^3*s + 28*ep*mWW^3*s + 18*ep^2*mWW^3*s + 6*mtt^2*s^2 + 24*ep*mtt^2*s^2 + 24*ep^2*mtt^2*s^2 - 15*mtt*mWW*s^2 - 57*ep*mtt*mWW*s^2 - 54*ep^2*mtt*mWW*s^2 + 10*mWW^2*s^2 + 33*ep*mWW^2*s^2 + 27*ep^2*mWW^2*s^2 - 4*mtt*s^3 - 16*ep*mtt*s^3 - 16*ep^2*mtt*s^3 + 5*mWW*s^3 + 19*ep*mWW*s^3 + 18*ep^2*mWW*s^3 + s^4 + 4*ep*s^4 + 4*ep^2*s^4 - 3*mtt^3*t - 13*ep*mtt^3*t - 14*ep^2*mtt^3*t + 10*mtt^2*mWW*t + 48*ep*mtt^2*mWW*t + 54*ep^2*mtt^2*mWW*t - 10*mtt*mWW^2*t - 48*ep*mtt*mWW^2*t - 54*ep^2*mtt*mWW^2*t + 9*mtt^2*s*t + 39*ep*mtt^2*s*t + 42*ep^2*mtt^2*s*t - 20*mtt*mWW*s*t - 96*ep*mtt*mWW*s*t - 108*ep^2*mtt*mWW*s*t + 10*mWW^2*s*t + 48*ep*mWW^2*s*t + 54*ep^2*mWW^2*s*t - 9*mtt*s^2*t - 39*ep*mtt*s^2*t - 42*ep^2*mtt*s^2*t + 10*mWW*s^2*t + 48*ep*mWW*s^2*t + 54*ep^2*mWW*s^2*t + 3*s^3*t + 13*ep*s^3*t + 14*ep^2*s^3*t + 4*mtt^2*t^2 + 15*ep*mtt^2*t^2 + 15*ep^2*mtt^2*t^2 - 10*mtt*mWW*t^2 - 48*ep*mtt*mWW*t^2 - 54*ep^2*mtt*mWW*t^2 + 10*mWW^2*t^2 + 48*ep*mWW^2*t^2 + 54*ep^2*mWW^2*t^2 - 8*mtt*s*t^2 - 30*ep*mtt*s*t^2 - 30*ep^2*mtt*s*t^2 + 10*mWW*s*t^2 + 48*ep*mWW*s*t^2 + 54*ep^2*mWW*s*t^2 + 4*s^2*t^2 + 15*ep*s^2*t^2 + 15*ep^2*s^2*t^2 - 2*mtt*t^3 - 4*ep*mtt*t^3 - 2*ep^2*mtt*t^3 + 2*s*t^3 + 4*ep*s*t^3 + 2*ep^2*s*t^3 + t^4 + 2*ep*t^4 + ep^2*t^4))/(2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(-mtt + s)^2*(mWW - t)^2*(-mtt + mWW + s + t)^2), ((-1 + 2*ep)^2*(2*ep*mtt^6*mWW^3 + 18*ep^2*mtt^6*mWW^3 + 28*ep^3*mtt^6*mWW^3 - 6*ep*mtt^5*mWW^4 - 58*ep^2*mtt^5*mWW^4 - 96*ep^3*mtt^5*mWW^4 - 2*mtt^4*mWW^5 - 8*ep*mtt^4*mWW^5 + 30*ep^2*mtt^4*mWW^5 + 88*ep^3*mtt^4*mWW^5 + 4*mtt^3*mWW^6 + 26*ep*mtt^3*mWW^6 + 38*ep^2*mtt^3*mWW^6 - 4*ep^3*mtt^3*mWW^6 - 2*mtt^2*mWW^7 - 14*ep*mtt^2*mWW^7 - 28*ep^2*mtt^2*mWW^7 - 16*ep^3*mtt^2*mWW^7 - 12*ep*mtt^5*mWW^3*s - 108*ep^2*mtt^5*mWW^3*s - 168*ep^3*mtt^5*mWW^3*s + 30*ep*mtt^4*mWW^4*s + 290*ep^2*mtt^4*mWW^4*s + 480*ep^3*mtt^4*mWW^4*s + 8*mtt^3*mWW^5*s + 32*ep*mtt^3*mWW^5*s - 120*ep^2*mtt^3*mWW^5*s - 352*ep^3*mtt^3*mWW^5*s - 12*mtt^2*mWW^6*s - 78*ep*mtt^2*mWW^6*s - 114*ep^2*mtt^2*mWW^6*s + 12*ep^3*mtt^2*mWW^6*s + 4*mtt*mWW^7*s + 28*ep*mtt*mWW^7*s + 56*ep^2*mtt*mWW^7*s + 32*ep^3*mtt*mWW^7*s + 30*ep*mtt^4*mWW^3*s^2 + 270*ep^2*mtt^4*mWW^3*s^2 + 420*ep^3*mtt^4*mWW^3*s^2 - 60*ep*mtt^3*mWW^4*s^2 - 580*ep^2*mtt^3*mWW^4*s^2 - 960*ep^3*mtt^3*mWW^4*s^2 - 12*mtt^2*mWW^5*s^2 - 48*ep*mtt^2*mWW^5*s^2 + 180*ep^2*mtt^2*mWW^5*s^2 + 528*ep^3*mtt^2*mWW^5*s^2 + 12*mtt*mWW^6*s^2 + 78*ep*mtt*mWW^6*s^2 + 114*ep^2*mtt*mWW^6*s^2 - 12*ep^3*mtt*mWW^6*s^2 - 2*mWW^7*s^2 - 14*ep*mWW^7*s^2 - 28*ep^2*mWW^7*s^2 - 16*ep^3*mWW^7*s^2 - 40*ep*mtt^3*mWW^3*s^3 - 360*ep^2*mtt^3*mWW^3*s^3 - 560*ep^3*mtt^3*mWW^3*s^3 + 60*ep*mtt^2*mWW^4*s^3 + 580*ep^2*mtt^2*mWW^4*s^3 + 960*ep^3*mtt^2*mWW^4*s^3 + 8*mtt*mWW^5*s^3 + 32*ep*mtt*mWW^5*s^3 - 120*ep^2*mtt*mWW^5*s^3 - 352*ep^3*mtt*mWW^5*s^3 - 4*mWW^6*s^3 - 26*ep*mWW^6*s^3 - 38*ep^2*mWW^6*s^3 + 4*ep^3*mWW^6*s^3 + 30*ep*mtt^2*mWW^3*s^4 + 270*ep^2*mtt^2*mWW^3*s^4 + 420*ep^3*mtt^2*mWW^3*s^4 - 30*ep*mtt*mWW^4*s^4 - 290*ep^2*mtt*mWW^4*s^4 - 480*ep^3*mtt*mWW^4*s^4 - 2*mWW^5*s^4 - 8*ep*mWW^5*s^4 + 30*ep^2*mWW^5*s^4 + 88*ep^3*mWW^5*s^4 - 12*ep*mtt*mWW^3*s^5 - 108*ep^2*mtt*mWW^3*s^5 - 168*ep^3*mtt*mWW^3*s^5 + 6*ep*mWW^4*s^5 + 58*ep^2*mWW^4*s^5 + 96*ep^3*mWW^4*s^5 + 2*ep*mWW^3*s^6 + 18*ep^2*mWW^3*s^6 + 28*ep^3*mWW^3*s^6 + 2*ep*mtt^6*mWW^2*t + 6*ep^2*mtt^6*mWW^2*t + 4*ep^3*mtt^6*mWW^2*t - 26*ep*mtt^5*mWW^3*t - 162*ep^2*mtt^5*mWW^3*t - 208*ep^3*mtt^5*mWW^3*t + 6*mtt^4*mWW^4*t + 116*ep*mtt^4*mWW^4*t + 605*ep^2*mtt^4*mWW^4*t + 767*ep^3*mtt^4*mWW^4*t - 10*mtt^3*mWW^5*t - 148*ep*mtt^3*mWW^5*t - 679*ep^2*mtt^3*mWW^5*t - 857*ep^3*mtt^3*mWW^5*t + 4*mtt^2*mWW^6*t + 56*ep*mtt^2*mWW^6*t + 230*ep^2*mtt^2*mWW^6*t + 294*ep^3*mtt^2*mWW^6*t - 12*ep*mtt^5*mWW^2*s*t - 36*ep^2*mtt^5*mWW^2*s*t - 24*ep^3*mtt^5*mWW^2*s*t + 130*ep*mtt^4*mWW^3*s*t + 810*ep^2*mtt^4*mWW^3*s*t + 1040*ep^3*mtt^4*mWW^3*s*t - 24*mtt^3*mWW^4*s*t - 464*ep*mtt^3*mWW^4*s*t - 2420*ep^2*mtt^3*mWW^4*s*t - 3068*ep^3*mtt^3*mWW^4*s*t + 30*mtt^2*mWW^5*s*t + 444*ep*mtt^2*mWW^5*s*t + 2037*ep^2*mtt^2*mWW^5*s*t + 2571*ep^3*mtt^2*mWW^5*s*t - 8*mtt*mWW^6*s*t - 112*ep*mtt*mWW^6*s*t - 460*ep^2*mtt*mWW^6*s*t - 588*ep^3*mtt*mWW^6*s*t + 30*ep*mtt^4*mWW^2*s^2*t + 90*ep^2*mtt^4*mWW^2*s^2*t + 60*ep^3*mtt^4*mWW^2*s^2*t - 260*ep*mtt^3*mWW^3*s^2*t - 1620*ep^2*mtt^3*mWW^3*s^2*t - 2080*ep^3*mtt^3*mWW^3*s^2*t + 36*mtt^2*mWW^4*s^2*t + 696*ep*mtt^2*mWW^4*s^2*t + 3630*ep^2*mtt^2*mWW^4*s^2*t + 4602*ep^3*mtt^2*mWW^4*s^2*t - 30*mtt*mWW^5*s^2*t - 444*ep*mtt*mWW^5*s^2*t - 2037*ep^2*mtt*mWW^5*s^2*t - 2571*ep^3*mtt*mWW^5*s^2*t + 4*mWW^6*s^2*t + 56*ep*mWW^6*s^2*t + 230*ep^2*mWW^6*s^2*t + 294*ep^3*mWW^6*s^2*t - 40*ep*mtt^3*mWW^2*s^3*t - 120*ep^2*mtt^3*mWW^2*s^3*t - 80*ep^3*mtt^3*mWW^2*s^3*t + 260*ep*mtt^2*mWW^3*s^3*t + 1620*ep^2*mtt^2*mWW^3*s^3*t + 2080*ep^3*mtt^2*mWW^3*s^3*t - 24*mtt*mWW^4*s^3*t - 464*ep*mtt*mWW^4*s^3*t - 2420*ep^2*mtt*mWW^4*s^3*t - 3068*ep^3*mtt*mWW^4*s^3*t + 10*mWW^5*s^3*t + 148*ep*mWW^5*s^3*t + 679*ep^2*mWW^5*s^3*t + 857*ep^3*mWW^5*s^3*t + 30*ep*mtt^2*mWW^2*s^4*t + 90*ep^2*mtt^2*mWW^2*s^4*t + 60*ep^3*mtt^2*mWW^2*s^4*t - 130*ep*mtt*mWW^3*s^4*t - 810*ep^2*mtt*mWW^3*s^4*t - 1040*ep^3*mtt*mWW^3*s^4*t + 6*mWW^4*s^4*t + 116*ep*mWW^4*s^4*t + 605*ep^2*mWW^4*s^4*t + 767*ep^3*mWW^4*s^4*t - 12*ep*mtt*mWW^2*s^5*t - 36*ep^2*mtt*mWW^2*s^5*t - 24*ep^3*mtt*mWW^2*s^5*t + 26*ep*mWW^3*s^5*t + 162*ep^2*mWW^3*s^5*t + 208*ep^3*mWW^3*s^5*t + 2*ep*mWW^2*s^6*t + 6*ep^2*mWW^2*s^6*t + 4*ep^3*mWW^2*s^6*t - 6*ep*mtt^5*mWW^2*t^2 - 10*ep^2*mtt^5*mWW^2*t^2 - 8*ep^3*mtt^5*mWW^2*t^2 - 6*mtt^4*mWW^3*t^2 - 2*ep*mtt^4*mWW^3*t^2 + 95*ep^2*mtt^4*mWW^3*t^2 + 171*ep^3*mtt^4*mWW^3*t^2 + 6*mtt^3*mWW^4*t^2 - 100*ep*mtt^3*mWW^4*t^2 - 822*ep^2*mtt^3*mWW^4*t^2 - 1132*ep^3*mtt^3*mWW^4*t^2 + 178*ep*mtt^2*mWW^5*t^2 + 1114*ep^2*mtt^2*mWW^5*t^2 + 1464*ep^3*mtt^2*mWW^5*t^2 - 70*ep*mtt*mWW^6*t^2 - 381*ep^2*mtt*mWW^6*t^2 - 503*ep^3*mtt*mWW^6*t^2 + 30*ep*mtt^4*mWW^2*s*t^2 + 50*ep^2*mtt^4*mWW^2*s*t^2 + 40*ep^3*mtt^4*mWW^2*s*t^2 + 24*mtt^3*mWW^3*s*t^2 + 8*ep*mtt^3*mWW^3*s*t^2 - 380*ep^2*mtt^3*mWW^3*s*t^2 - 684*ep^3*mtt^3*mWW^3*s*t^2 - 18*mtt^2*mWW^4*s*t^2 + 300*ep*mtt^2*mWW^4*s*t^2 + 2466*ep^2*mtt^2*mWW^4*s*t^2 + 3396*ep^3*mtt^2*mWW^4*s*t^2 - 356*ep*mtt*mWW^5*s*t^2 - 2228*ep^2*mtt*mWW^5*s*t^2 - 2928*ep^3*mtt*mWW^5*s*t^2 + 70*ep*mWW^6*s*t^2 + 381*ep^2*mWW^6*s*t^2 + 503*ep^3*mWW^6*s*t^2 - 60*ep*mtt^3*mWW^2*s^2*t^2 - 100*ep^2*mtt^3*mWW^2*s^2*t^2 - 80*ep^3*mtt^3*mWW^2*s^2*t^2 - 36*mtt^2*mWW^3*s^2*t^2 - 12*ep*mtt^2*mWW^3*s^2*t^2 + 570*ep^2*mtt^2*mWW^3*s^2*t^2 + 1026*ep^3*mtt^2*mWW^3*s^2*t^2 + 18*mtt*mWW^4*s^2*t^2 - 300*ep*mtt*mWW^4*s^2*t^2 - 2466*ep^2*mtt*mWW^4*s^2*t^2 - 3396*ep^3*mtt*mWW^4*s^2*t^2 + 178*ep*mWW^5*s^2*t^2 + 1114*ep^2*mWW^5*s^2*t^2 + 1464*ep^3*mWW^5*s^2*t^2 + 60*ep*mtt^2*mWW^2*s^3*t^2 + 100*ep^2*mtt^2*mWW^2*s^3*t^2 + 80*ep^3*mtt^2*mWW^2*s^3*t^2 + 24*mtt*mWW^3*s^3*t^2 + 8*ep*mtt*mWW^3*s^3*t^2 - 380*ep^2*mtt*mWW^3*s^3*t^2 - 684*ep^3*mtt*mWW^3*s^3*t^2 - 6*mWW^4*s^3*t^2 + 100*ep*mWW^4*s^3*t^2 + 822*ep^2*mWW^4*s^3*t^2 + 1132*ep^3*mWW^4*s^3*t^2 - 30*ep*mtt*mWW^2*s^4*t^2 - 50*ep^2*mtt*mWW^2*s^4*t^2 - 40*ep^3*mtt*mWW^2*s^4*t^2 - 6*mWW^3*s^4*t^2 - 2*ep*mWW^3*s^4*t^2 + 95*ep^2*mWW^3*s^4*t^2 + 171*ep^3*mWW^3*s^4*t^2 + 6*ep*mWW^2*s^5*t^2 + 10*ep^2*mWW^2*s^5*t^2 + 8*ep^3*mWW^2*s^5*t^2 - 2*ep*mtt^5*mWW*t^3 - 10*ep^2*mtt^5*mWW*t^3 - 8*ep^3*mtt^5*mWW*t^3 + 2*mtt^4*mWW^2*t^3 + 74*ep*mtt^4*mWW^2*t^3 + 361*ep^2*mtt^4*mWW^2*t^3 + 425*ep^3*mtt^4*mWW^2*t^3 + 2*mtt^3*mWW^3*t^3 - 26*ep*mtt^3*mWW^3*t^3 - 118*ep^2*mtt^3*mWW^3*t^3 - 212*ep^3*mtt^3*mWW^3*t^3 - 4*mtt^2*mWW^4*t^3 - 12*ep*mtt^2*mWW^4*t^3 + 73*ep^2*mtt^2*mWW^4*t^3 + 217*ep^3*mtt^2*mWW^4*t^3 - 78*ep*mtt*mWW^5*t^3 - 500*ep^2*mtt*mWW^5*t^3 - 636*ep^3*mtt*mWW^5*t^3 + 44*ep*mWW^6*t^3 + 210*ep^2*mWW^6*t^3 + 246*ep^3*mWW^6*t^3 + 10*ep*mtt^4*mWW*s*t^3 + 50*ep^2*mtt^4*mWW*s*t^3 + 40*ep^3*mtt^4*mWW*s*t^3 - 8*mtt^3*mWW^2*s*t^3 - 296*ep*mtt^3*mWW^2*s*t^3 - 1444*ep^2*mtt^3*mWW^2*s*t^3 - 1700*ep^3*mtt^3*mWW^2*s*t^3 - 6*mtt^2*mWW^3*s*t^3 + 78*ep*mtt^2*mWW^3*s*t^3 + 354*ep^2*mtt^2*mWW^3*s*t^3 + 636*ep^3*mtt^2*mWW^3*s*t^3 + 8*mtt*mWW^4*s*t^3 + 24*ep*mtt*mWW^4*s*t^3 - 146*ep^2*mtt*mWW^4*s*t^3 - 434*ep^3*mtt*mWW^4*s*t^3 + 78*ep*mWW^5*s*t^3 + 500*ep^2*mWW^5*s*t^3 + 636*ep^3*mWW^5*s*t^3 - 20*ep*mtt^3*mWW*s^2*t^3 - 100*ep^2*mtt^3*mWW*s^2*t^3 - 80*ep^3*mtt^3*mWW*s^2*t^3 + 12*mtt^2*mWW^2*s^2*t^3 + 444*ep*mtt^2*mWW^2*s^2*t^3 + 2166*ep^2*mtt^2*mWW^2*s^2*t^3 + 2550*ep^3*mtt^2*mWW^2*s^2*t^3 + 6*mtt*mWW^3*s^2*t^3 - 78*ep*mtt*mWW^3*s^2*t^3 - 354*ep^2*mtt*mWW^3*s^2*t^3 - 636*ep^3*mtt*mWW^3*s^2*t^3 - 4*mWW^4*s^2*t^3 - 12*ep*mWW^4*s^2*t^3 + 73*ep^2*mWW^4*s^2*t^3 + 217*ep^3*mWW^4*s^2*t^3 + 20*ep*mtt^2*mWW*s^3*t^3 + 100*ep^2*mtt^2*mWW*s^3*t^3 + 80*ep^3*mtt^2*mWW*s^3*t^3 - 8*mtt*mWW^2*s^3*t^3 - 296*ep*mtt*mWW^2*s^3*t^3 - 1444*ep^2*mtt*mWW^2*s^3*t^3 - 1700*ep^3*mtt*mWW^2*s^3*t^3 - 2*mWW^3*s^3*t^3 + 26*ep*mWW^3*s^3*t^3 + 118*ep^2*mWW^3*s^3*t^3 + 212*ep^3*mWW^3*s^3*t^3 - 10*ep*mtt*mWW*s^4*t^3 - 50*ep^2*mtt*mWW*s^4*t^3 - 40*ep^3*mtt*mWW*s^4*t^3 + 2*mWW^2*s^4*t^3 + 74*ep*mWW^2*s^4*t^3 + 361*ep^2*mWW^2*s^4*t^3 + 425*ep^3*mWW^2*s^4*t^3 + 2*ep*mWW*s^5*t^3 + 10*ep^2*mWW*s^5*t^3 + 8*ep^3*mWW*s^5*t^3 - 24*ep*mtt^4*mWW*t^4 - 151*ep^2*mtt^4*mWW*t^4 - 187*ep^3*mtt^4*mWW*t^4 - 2*mtt^3*mWW^2*t^4 - 174*ep*mtt^3*mWW^2*t^4 - 944*ep^2*mtt^3*mWW^2*t^4 - 1098*ep^3*mtt^3*mWW^2*t^4 + 2*mtt^2*mWW^3*t^4 + 204*ep*mtt^2*mWW^3*t^4 + 1103*ep^2*mtt^2*mWW^3*t^4 + 1367*ep^3*mtt^2*mWW^3*t^4 + 22*ep*mtt*mWW^4*t^4 + 44*ep^2*mtt*mWW^4*t^4 - 90*ep^3*mtt*mWW^4*t^4 - 28*ep*mWW^5*t^4 - 72*ep^2*mWW^5*t^4 - 32*ep^3*mWW^5*t^4 + 96*ep*mtt^3*mWW*s*t^4 + 604*ep^2*mtt^3*mWW*s*t^4 + 748*ep^3*mtt^3*mWW*s*t^4 + 6*mtt^2*mWW^2*s*t^4 + 522*ep*mtt^2*mWW^2*s*t^4 + 2832*ep^2*mtt^2*mWW^2*s*t^4 + 3294*ep^3*mtt^2*mWW^2*s*t^4 - 4*mtt*mWW^3*s*t^4 - 408*ep*mtt*mWW^3*s*t^4 - 2206*ep^2*mtt*mWW^3*s*t^4 - 2734*ep^3*mtt*mWW^3*s*t^4 - 22*ep*mWW^4*s*t^4 - 44*ep^2*mWW^4*s*t^4 + 90*ep^3*mWW^4*s*t^4 - 144*ep*mtt^2*mWW*s^2*t^4 - 906*ep^2*mtt^2*mWW*s^2*t^4 - 1122*ep^3*mtt^2*mWW*s^2*t^4 - 6*mtt*mWW^2*s^2*t^4 - 522*ep*mtt*mWW^2*s^2*t^4 - 2832*ep^2*mtt*mWW^2*s^2*t^4 - 3294*ep^3*mtt*mWW^2*s^2*t^4 + 2*mWW^3*s^2*t^4 + 204*ep*mWW^3*s^2*t^4 + 1103*ep^2*mWW^3*s^2*t^4 + 1367*ep^3*mWW^3*s^2*t^4 + 96*ep*mtt*mWW*s^3*t^4 + 604*ep^2*mtt*mWW*s^3*t^4 + 748*ep^3*mtt*mWW*s^3*t^4 + 2*mWW^2*s^3*t^4 + 174*ep*mWW^2*s^3*t^4 + 944*ep^2*mWW^2*s^3*t^4 + 1098*ep^3*mWW^2*s^3*t^4 - 24*ep*mWW*s^4*t^4 - 151*ep^2*mWW*s^4*t^4 - 187*ep^3*mWW*s^4*t^4 + 8*ep*mtt^4*t^5 + 44*ep^2*mtt^4*t^5 + 48*ep^3*mtt^4*t^5 + 102*ep*mtt^3*mWW*t^5 + 577*ep^2*mtt^3*mWW*t^5 + 661*ep^3*mtt^3*mWW*t^5 + 64*ep*mtt^2*mWW^2*t^5 + 321*ep^2*mtt^2*mWW^2*t^5 + 355*ep^3*mtt^2*mWW^2*t^5 - 210*ep*mtt*mWW^3*t^5 - 1098*ep^2*mtt*mWW^3*t^5 - 1240*ep^3*mtt*mWW^3*t^5 + 36*ep*mWW^4*t^5 + 164*ep^2*mWW^4*t^5 + 192*ep^3*mWW^4*t^5 - 32*ep*mtt^3*s*t^5 - 176*ep^2*mtt^3*s*t^5 - 192*ep^3*mtt^3*s*t^5 - 306*ep*mtt^2*mWW*s*t^5 - 1731*ep^2*mtt^2*mWW*s*t^5 - 1983*ep^3*mtt^2*mWW*s*t^5 - 128*ep*mtt*mWW^2*s*t^5 - 642*ep^2*mtt*mWW^2*s*t^5 - 710*ep^3*mtt*mWW^2*s*t^5 + 210*ep*mWW^3*s*t^5 + 1098*ep^2*mWW^3*s*t^5 + 1240*ep^3*mWW^3*s*t^5 + 48*ep*mtt^2*s^2*t^5 + 264*ep^2*mtt^2*s^2*t^5 + 288*ep^3*mtt^2*s^2*t^5 + 306*ep*mtt*mWW*s^2*t^5 + 1731*ep^2*mtt*mWW*s^2*t^5 + 1983*ep^3*mtt*mWW*s^2*t^5 + 64*ep*mWW^2*s^2*t^5 + 321*ep^2*mWW^2*s^2*t^5 + 355*ep^3*mWW^2*s^2*t^5 - 32*ep*mtt*s^3*t^5 - 176*ep^2*mtt*s^3*t^5 - 192*ep^3*mtt*s^3*t^5 - 102*ep*mWW*s^3*t^5 - 577*ep^2*mWW*s^3*t^5 - 661*ep^3*mWW*s^3*t^5 + 8*ep*s^4*t^5 + 44*ep^2*s^4*t^5 + 48*ep^3*s^4*t^5 - 32*ep*mtt^3*t^6 - 164*ep^2*mtt^3*t^6 - 174*ep^3*mtt^3*t^6 - 100*ep*mtt^2*mWW*t^6 - 501*ep^2*mtt^2*mWW*t^6 - 539*ep^3*mtt^2*mWW*t^6 + 88*ep*mtt*mWW^2*t^6 + 433*ep^2*mtt*mWW^2*t^6 + 453*ep^3*mtt*mWW^2*t^6 + 44*ep*mWW^3*t^6 + 232*ep^2*mWW^3*t^6 + 260*ep^3*mWW^3*t^6 + 96*ep*mtt^2*s*t^6 + 492*ep^2*mtt^2*s*t^6 + 522*ep^3*mtt^2*s*t^6 + 200*ep*mtt*mWW*s*t^6 + 1002*ep^2*mtt*mWW*s*t^6 + 1078*ep^3*mtt*mWW*s*t^6 - 88*ep*mWW^2*s*t^6 - 433*ep^2*mWW^2*s*t^6 - 453*ep^3*mWW^2*s*t^6 - 96*ep*mtt*s^2*t^6 - 492*ep^2*mtt*s^2*t^6 - 522*ep^3*mtt*s^2*t^6 - 100*ep*mWW*s^2*t^6 - 501*ep^2*mWW*s^2*t^6 - 539*ep^3*mWW*s^2*t^6 + 32*ep*s^3*t^6 + 164*ep^2*s^3*t^6 + 174*ep^3*s^3*t^6 + 40*ep*mtt^2*t^7 + 184*ep^2*mtt^2*t^7 + 186*ep^3*mtt^2*t^7 + 8*ep*mtt*mWW*t^7 + 30*ep^2*mtt*mWW*t^7 + 28*ep^3*mtt*mWW*t^7 - 48*ep*mWW^2*t^7 - 214*ep^2*mWW^2*t^7 - 214*ep^3*mWW^2*t^7 - 80*ep*mtt*s*t^7 - 368*ep^2*mtt*s*t^7 - 372*ep^3*mtt*s*t^7 - 8*ep*mWW*s*t^7 - 30*ep^2*mWW*s*t^7 - 28*ep^3*mWW*s*t^7 + 40*ep*s^2*t^7 + 184*ep^2*s^2*t^7 + 186*ep^3*s^2*t^7 - 16*ep*mtt*t^8 - 64*ep^2*mtt*t^8 - 60*ep^3*mtt*t^8 + 16*ep*mWW*t^8 + 64*ep^2*mWW*t^8 + 60*ep^3*mWW*t^8 + 16*ep*s*t^8 + 64*ep^2*s*t^8 + 60*ep^3*s*t^8))/(2*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(mtt - mWW - s)^2*s*(mWW - t)^3*(mtt - mWW - s - t)), ((-1 + ep)*(-1 + 2*ep)*(6*ep^2*mtt^9*mWW^3*s^2 + 52*ep^3*mtt^9*mWW^3*s^2 + 154*ep^4*mtt^9*mWW^3*s^2 + 188*ep^5*mtt^9*mWW^3*s^2 + 80*ep^6*mtt^9*mWW^3*s^2 - 40*ep^2*mtt^8*mWW^4*s^2 - 384*ep^3*mtt^8*mWW^4*s^2 - 1240*ep^4*mtt^8*mWW^4*s^2 - 1656*ep^5*mtt^8*mWW^4*s^2 - 784*ep^6*mtt^8*mWW^4*s^2 + 90*ep^2*mtt^7*mWW^5*s^2 + 940*ep^3*mtt^7*mWW^5*s^2 + 3214*ep^4*mtt^7*mWW^5*s^2 + 4508*ep^5*mtt^7*mWW^5*s^2 + 2240*ep^6*mtt^7*mWW^5*s^2 - 68*ep^2*mtt^6*mWW^6*s^2 - 808*ep^3*mtt^6*mWW^6*s^2 - 2964*ep^4*mtt^6*mWW^6*s^2 - 4376*ep^5*mtt^6*mWW^6*s^2 - 2272*ep^6*mtt^6*mWW^6*s^2 - 38*ep^2*mtt^5*mWW^7*s^2 - 308*ep^3*mtt^5*mWW^7*s^2 - 874*ep^4*mtt^5*mWW^7*s^2 - 1036*ep^5*mtt^5*mWW^7*s^2 - 432*ep^6*mtt^5*mWW^7*s^2 + 96*ep^2*mtt^4*mWW^8*s^2 + 1040*ep^3*mtt^4*mWW^8*s^2 + 3632*ep^4*mtt^4*mWW^8*s^2 + 5176*ep^5*mtt^4*mWW^8*s^2 + 2608*ep^6*mtt^4*mWW^8*s^2 - 58*ep^2*mtt^3*mWW^9*s^2 - 684*ep^3*mtt^3*mWW^9*s^2 - 2494*ep^4*mtt^3*mWW^9*s^2 - 3660*ep^5*mtt^3*mWW^9*s^2 - 1888*ep^6*mtt^3*mWW^9*s^2 + 12*ep^2*mtt^2*mWW^10*s^2 + 152*ep^3*mtt^2*mWW^10*s^2 + 572*ep^4*mtt^2*mWW^10*s^2 + 856*ep^5*mtt^2*mWW^10*s^2 + 448*ep^6*mtt^2*mWW^10*s^2 - 42*ep^2*mtt^8*mWW^3*s^3 - 364*ep^3*mtt^8*mWW^3*s^3 - 1078*ep^4*mtt^8*mWW^3*s^3 - 1316*ep^5*mtt^8*mWW^3*s^3 - 560*ep^6*mtt^8*mWW^3*s^3 + 230*ep^2*mtt^7*mWW^4*s^3 + 2192*ep^3*mtt^7*mWW^4*s^3 + 7030*ep^4*mtt^7*mWW^4*s^3 + 9316*ep^5*mtt^7*mWW^4*s^3 + 4368*ep^6*mtt^7*mWW^4*s^3 - 394*ep^2*mtt^6*mWW^5*s^3 - 4124*ep^3*mtt^6*mWW^5*s^3 - 14070*ep^4*mtt^6*mWW^5*s^3 - 19636*ep^5*mtt^6*mWW^5*s^3 - 9680*ep^6*mtt^6*mWW^5*s^3 + 134*ep^2*mtt^5*mWW^6*s^3 + 1856*ep^3*mtt^5*mWW^6*s^3 + 7222*ep^4*mtt^5*mWW^6*s^3 + 10996*ep^5*mtt^5*mWW^6*s^3 + 5808*ep^6*mtt^5*mWW^6*s^3 + 306*ep^2*mtt^4*mWW^7*s^3 + 2908*ep^3*mtt^4*mWW^7*s^3 + 9358*ep^4*mtt^4*mWW^7*s^3 + 12500*ep^5*mtt^4*mWW^7*s^3 + 5936*ep^6*mtt^4*mWW^7*s^3 - 350*ep^2*mtt^3*mWW^8*s^3 - 3856*ep^3*mtt^3*mWW^8*s^3 - 13518*ep^4*mtt^3*mWW^8*s^3 - 19220*ep^5*mtt^3*mWW^8*s^3 - 9616*ep^6*mtt^3*mWW^8*s^3 + 130*ep^2*mtt^2*mWW^9*s^3 + 1580*ep^3*mtt^2*mWW^9*s^3 + 5790*ep^4*mtt^2*mWW^9*s^3 + 8452*ep^5*mtt^2*mWW^9*s^3 + 4304*ep^6*mtt^2*mWW^9*s^3 - 14*ep^2*mtt*mWW^10*s^3 - 192*ep^3*mtt*mWW^10*s^3 - 734*ep^4*mtt*mWW^10*s^3 - 1092*ep^5*mtt*mWW^10*s^3 - 560*ep^6*mtt*mWW^10*s^3 + 126*ep^2*mtt^7*mWW^3*s^4 + 1092*ep^3*mtt^7*mWW^3*s^4 + 3234*ep^4*mtt^7*mWW^3*s^4 + 3948*ep^5*mtt^7*mWW^3*s^4 + 1680*ep^6*mtt^7*mWW^3*s^4 - 546*ep^2*mtt^6*mWW^4*s^4 - 5176*ep^3*mtt^6*mWW^4*s^4 - 16498*ep^4*mtt^6*mWW^4*s^4 - 21692*ep^5*mtt^6*mWW^4*s^4 - 10064*ep^6*mtt^6*mWW^4*s^4 + 642*ep^2*mtt^5*mWW^5*s^4 + 6844*ep^3*mtt^5*mWW^5*s^4 + 23470*ep^4*mtt^5*mWW^5*s^4 + 32708*ep^5*mtt^5*mWW^5*s^4 + 16016*ep^6*mtt^5*mWW^5*s^4 + 118*ep^2*mtt^4*mWW^6*s^4 + 280*ep^3*mtt^4*mWW^6*s^4 - 826*ep^4*mtt^4*mWW^6*s^4 - 2860*ep^5*mtt^4*mWW^6*s^4 - 2064*ep^6*mtt^4*mWW^6*s^4 - 686*ep^2*mtt^3*mWW^7*s^4 - 6852*ep^3*mtt^3*mWW^7*s^4 - 22658*ep^4*mtt^3*mWW^7*s^4 - 30780*ep^5*mtt^3*mWW^7*s^4 - 14768*ep^6*mtt^3*mWW^7*s^4 + 426*ep^2*mtt^2*mWW^8*s^4 + 4856*ep^3*mtt^2*mWW^8*s^4 + 17162*ep^4*mtt^2*mWW^8*s^4 + 24316*ep^5*mtt^2*mWW^8*s^4 + 12016*ep^6*mtt^2*mWW^8*s^4 - 82*ep^2*mtt*mWW^9*s^4 - 1084*ep^3*mtt*mWW^9*s^4 - 4046*ep^4*mtt*mWW^9*s^4 - 5876*ep^5*mtt*mWW^9*s^4 - 2928*ep^6*mtt*mWW^9*s^4 + 2*ep^2*mWW^10*s^4 + 40*ep^3*mWW^10*s^4 + 162*ep^4*mWW^10*s^4 + 236*ep^5*mWW^10*s^4 + 112*ep^6*mWW^10*s^4 - 210*ep^2*mtt^6*mWW^3*s^5 - 1820*ep^3*mtt^6*mWW^3*s^5 - 5390*ep^4*mtt^6*mWW^3*s^5 - 6580*ep^5*mtt^6*mWW^3*s^5 - 2800*ep^6*mtt^6*mWW^3*s^5 + 680*ep^2*mtt^5*mWW^4*s^5 + 6440*ep^3*mtt^5*mWW^4*s^5 + 20440*ep^4*mtt^5*mWW^4*s^5 + 26680*ep^5*mtt^5*mWW^4*s^5 + 12240*ep^6*mtt^5*mWW^4*s^5 - 426*ep^2*mtt^4*mWW^5*s^5 - 4908*ep^3*mtt^4*mWW^5*s^5 - 17358*ep^4*mtt^4*mWW^5*s^5 - 24492*ep^5*mtt^4*mWW^5*s^5 - 12000*ep^6*mtt^4*mWW^5*s^5 - 488*ep^2*mtt^3*mWW^6*s^5 - 4048*ep^3*mtt^3*mWW^6*s^5 - 11784*ep^4*mtt^3*mWW^6*s^5 - 14432*ep^5*mtt^3*mWW^6*s^5 - 6304*ep^6*mtt^3*mWW^6*s^5 + 626*ep^2*mtt^2*mWW^7*s^5 + 6540*ep^3*mtt^2*mWW^7*s^5 + 21998*ep^4*mtt^2*mWW^7*s^5 + 29988*ep^5*mtt^2*mWW^7*s^5 + 14288*ep^6*mtt^2*mWW^7*s^5 - 192*ep^2*mtt*mWW^8*s^5 - 2392*ep^3*mtt*mWW^8*s^5 - 8656*ep^4*mtt*mWW^8*s^5 - 12248*ep^5*mtt*mWW^8*s^5 - 5936*ep^6*mtt*mWW^8*s^5 + 10*ep^2*mWW^9*s^5 + 188*ep^3*mWW^9*s^5 + 750*ep^4*mWW^9*s^5 + 1084*ep^5*mWW^9*s^5 + 512*ep^6*mWW^9*s^5 + 210*ep^2*mtt^5*mWW^3*s^6 + 1820*ep^3*mtt^5*mWW^3*s^6 + 5390*ep^4*mtt^5*mWW^3*s^6 + 6580*ep^5*mtt^5*mWW^3*s^6 + 2800*ep^6*mtt^5*mWW^3*s^6 - 460*ep^2*mtt^4*mWW^4*s^6 - 4400*ep^3*mtt^4*mWW^4*s^6 - 13980*ep^4*mtt^4*mWW^4*s^6 - 18160*ep^5*mtt^4*mWW^4*s^6 - 8240*ep^6*mtt^4*mWW^4*s^6 + 14*ep^2*mtt^3*mWW^5*s^6 + 772*ep^3*mtt^3*mWW^5*s^6 + 3642*ep^4*mtt^3*mWW^5*s^6 + 5828*ep^5*mtt^3*mWW^5*s^6 + 3040*ep^6*mtt^3*mWW^5*s^6 + 436*ep^2*mtt^2*mWW^6*s^6 + 4024*ep^3*mtt^2*mWW^6*s^6 + 12548*ep^4*mtt^2*mWW^6*s^6 + 16136*ep^5*mtt^2*mWW^6*s^6 + 7296*ep^6*mtt^2*mWW^6*s^6 - 228*ep^2*mtt*mWW^7*s^6 - 2616*ep^3*mtt*mWW^7*s^6 - 9084*ep^4*mtt*mWW^7*s^6 - 12456*ep^5*mtt*mWW^7*s^6 - 5856*ep^6*mtt*mWW^7*s^6 + 20*ep^2*mWW^8*s^6 + 352*ep^3*mWW^8*s^6 + 1380*ep^4*mWW^8*s^6 + 1976*ep^5*mWW^8*s^6 + 928*ep^6*mWW^8*s^6 - 126*ep^2*mtt^4*mWW^3*s^7 - 1092*ep^3*mtt^4*mWW^3*s^7 - 3234*ep^4*mtt^4*mWW^3*s^7 - 3948*ep^5*mtt^4*mWW^3*s^7 - 1680*ep^6*mtt^4*mWW^3*s^7 + 150*ep^2*mtt^3*mWW^4*s^7 + 1504*ep^3*mtt^3*mWW^4*s^7 + 4870*ep^4*mtt^3*mWW^4*s^7 + 6356*ep^5*mtt^3*mWW^4*s^7 + 2864*ep^6*mtt^3*mWW^4*s^7 + 114*ep^2*mtt^2*mWW^5*s^7 + 812*ep^3*mtt^2*mWW^5*s^7 + 2078*ep^4*mtt^2*mWW^5*s^7 + 2260*ep^5*mtt^2*mWW^5*s^7 + 880*ep^6*mtt^2*mWW^5*s^7 - 142*ep^2*mtt*mWW^6*s^7 - 1456*ep^3*mtt*mWW^6*s^7 - 4766*ep^4*mtt*mWW^6*s^7 - 6260*ep^5*mtt*mWW^6*s^7 - 2832*ep^6*mtt*mWW^6*s^7 + 20*ep^2*mWW^7*s^7 + 328*ep^3*mWW^7*s^7 + 1260*ep^4*mWW^7*s^7 + 1784*ep^5*mWW^7*s^7 + 832*ep^6*mWW^7*s^7 + 42*ep^2*mtt^3*mWW^3*s^8 + 364*ep^3*mtt^3*mWW^3*s^8 + 1078*ep^4*mtt^3*mWW^3*s^8 + 1316*ep^5*mtt^3*mWW^3*s^8 + 560*ep^6*mtt^3*mWW^3*s^8 - 10*ep^2*mtt^2*mWW^4*s^8 - 152*ep^3*mtt^2*mWW^4*s^8 - 570*ep^4*mtt^2*mWW^4*s^8 - 796*ep^5*mtt^2*mWW^4*s^8 - 368*ep^6*mtt^2*mWW^4*s^8 - 42*ep^2*mtt*mWW^5*s^8 - 364*ep^3*mtt*mWW^5*s^8 - 1078*ep^4*mtt*mWW^5*s^8 - 1316*ep^5*mtt*mWW^5*s^8 - 560*ep^6*mtt*mWW^5*s^8 + 10*ep^2*mWW^6*s^8 + 152*ep^3*mWW^6*s^8 + 570*ep^4*mWW^6*s^8 + 796*ep^5*mWW^6*s^8 + 368*ep^6*mWW^6*s^8 - 6*ep^2*mtt^2*mWW^3*s^9 - 52*ep^3*mtt^2*mWW^3*s^9 - 154*ep^4*mtt^2*mWW^3*s^9 - 188*ep^5*mtt^2*mWW^3*s^9 - 80*ep^6*mtt^2*mWW^3*s^9 - 4*ep^2*mtt*mWW^4*s^9 - 24*ep^3*mtt*mWW^4*s^9 - 52*ep^4*mtt*mWW^4*s^9 - 48*ep^5*mtt*mWW^4*s^9 - 16*ep^6*mtt*mWW^4*s^9 + 2*ep^2*mWW^5*s^9 + 28*ep^3*mWW^5*s^9 + 102*ep^4*mWW^5*s^9 + 140*ep^5*mWW^5*s^9 + 64*ep^6*mWW^5*s^9 - 12*ep^2*mtt^11*mWW^2*t - 104*ep^3*mtt^11*mWW^2*t - 308*ep^4*mtt^11*mWW^2*t - 376*ep^5*mtt^11*mWW^2*t - 160*ep^6*mtt^11*mWW^2*t + 6*mtt^10*mWW^3*t + 82*ep*mtt^10*mWW^3*t + 524*ep^2*mtt^10*mWW^3*t + 1926*ep^3*mtt^10*mWW^3*t + 3954*ep^4*mtt^10*mWW^3*t + 4100*ep^5*mtt^10*mWW^3*t + 1648*ep^6*mtt^10*mWW^3*t - 10*mtt^9*mWW^4*t - 140*ep*mtt^9*mWW^4*t - 898*ep^2*mtt^9*mWW^4*t - 3268*ep^3*mtt^9*mWW^4*t - 6652*ep^4*mtt^9*mWW^4*t - 6888*ep^5*mtt^9*mWW^4*t - 2784*ep^6*mtt^9*mWW^4*t - 34*mtt^8*mWW^5*t - 470*ep*mtt^8*mWW^5*t - 2622*ep^2*mtt^8*mWW^5*t - 7542*ep^3*mtt^8*mWW^5*t - 11740*ep^4*mtt^8*mWW^5*t - 9328*ep^5*mtt^8*mWW^5*t - 2944*ep^6*mtt^8*mWW^5*t + 110*mtt^7*mWW^6*t + 1524*ep*mtt^7*mWW^6*t + 8594*ep^2*mtt^7*mWW^6*t + 25216*ep^3*mtt^7*mWW^6*t + 40324*ep^4*mtt^7*mWW^6*t + 33032*ep^5*mtt^7*mWW^6*t + 10720*ep^6*mtt^7*mWW^6*t - 110*mtt^6*mWW^7*t - 1498*ep*mtt^6*mWW^7*t - 8216*ep^2*mtt^6*mWW^7*t - 23150*ep^3*mtt^6*mWW^7*t - 35006*ep^4*mtt^6*mWW^7*t - 26508*ep^5*mtt^6*mWW^7*t - 7632*ep^6*mtt^6*mWW^7*t + 34*mtt^5*mWW^8*t + 428*ep*mtt^5*mWW^8*t + 2106*ep^2*mtt^5*mWW^8*t + 5060*ep^3*mtt^5*mWW^8*t + 5844*ep^4*mtt^5*mWW^8*t + 2360*ep^5*mtt^5*mWW^8*t - 352*ep^6*mtt^5*mWW^8*t + 10*mtt^4*mWW^9*t + 158*ep*mtt^4*mWW^9*t + 986*ep^2*mtt^4*mWW^9*t + 3134*ep^3*mtt^4*mWW^9*t + 5432*ep^4*mtt^4*mWW^9*t + 4952*ep^5*mtt^4*mWW^9*t + 1888*ep^6*mtt^4*mWW^9*t - 6*mtt^3*mWW^10*t - 84*ep*mtt^3*mWW^10*t - 462*ep^2*mtt^3*mWW^10*t - 1272*ep^3*mtt^3*mWW^10*t - 1848*ep^4*mtt^3*mWW^10*t - 1344*ep^5*mtt^3*mWW^10*t - 384*ep^6*mtt^3*mWW^10*t + 111*ep^2*mtt^10*mWW^2*s*t + 974*ep^3*mtt^10*mWW^2*s*t + 2929*ep^4*mtt^10*mWW^2*s*t + 3626*ep^5*mtt^10*mWW^2*s*t + 1560*ep^6*mtt^10*mWW^2*s*t - 42*mtt^9*mWW^3*s*t - 578*ep*mtt^9*mWW^3*s*t - 3794*ep^2*mtt^9*mWW^3*s*t - 14478*ep^3*mtt^9*mWW^3*s*t - 30860*ep^4*mtt^9*mWW^3*s*t - 33060*ep^5*mtt^9*mWW^3*s*t - 13648*ep^6*mtt^9*mWW^3*s*t + 58*mtt^8*mWW^4*s*t + 824*ep*mtt^8*mWW^4*s*t + 5503*ep^2*mtt^8*mWW^4*s*t + 21186*ep^3*mtt^8*mWW^4*s*t + 45807*ep^4*mtt^8*mWW^4*s*t + 50246*ep^5*mtt^8*mWW^4*s*t + 21416*ep^6*mtt^8*mWW^4*s*t + 198*mtt^7*mWW^5*s*t + 2748*ep*mtt^7*mWW^5*s*t + 15390*ep^2*mtt^7*mWW^5*s*t + 44224*ep^3*mtt^7*mWW^5*s*t + 67864*ep^4*mtt^7*mWW^5*s*t + 51884*ep^5*mtt^7*mWW^5*s*t + 15152*ep^6*mtt^7*mWW^5*s*t - 518*mtt^6*mWW^6*s*t - 7276*ep*mtt^6*mWW^6*s*t - 41775*ep^2*mtt^6*mWW^6*s*t - 125330*ep^3*mtt^6*mWW^6*s*t - 205711*ep^4*mtt^6*mWW^6*s*t - 173478*ep^5*mtt^6*mWW^6*s*t - 58152*ep^6*mtt^6*mWW^6*s*t + 402*mtt^5*mWW^7*s*t + 5638*ep*mtt^5*mWW^7*s*t + 32140*ep^2*mtt^5*mWW^7*s*t + 95314*ep^3*mtt^5*mWW^7*s*t + 154422*ep^4*mtt^5*mWW^7*s*t + 128560*ep^5*mtt^5*mWW^7*s*t + 42464*ep^6*mtt^5*mWW^7*s*t - 66*mtt^4*mWW^8*s*t - 896*ep*mtt^4*mWW^8*s*t - 4945*ep^2*mtt^4*mWW^8*s*t - 14266*ep^3*mtt^4*mWW^8*s*t - 22681*ep^4*mtt^4*mWW^8*s*t - 18658*ep^5*mtt^4*mWW^8*s*t - 6008*ep^6*mtt^4*mWW^8*s*t - 46*mtt^3*mWW^9*s*t - 656*ep*mtt^3*mWW^9*s*t - 3728*ep^2*mtt^3*mWW^9*s*t - 10772*ep^3*mtt^3*mWW^9*s*t - 16634*ep^4*mtt^3*mWW^9*s*t - 12936*ep^5*mtt^3*mWW^9*s*t - 3968*ep^6*mtt^3*mWW^9*s*t + 14*mtt^2*mWW^10*s*t + 196*ep*mtt^2*mWW^10*s*t + 1098*ep^2*mtt^2*mWW^10*s*t + 3148*ep^3*mtt^2*mWW^10*s*t + 4864*ep^4*mtt^2*mWW^10*s*t + 3816*ep^5*mtt^2*mWW^10*s*t + 1184*ep^6*mtt^2*mWW^10*s*t - 450*ep^2*mtt^9*mWW^2*s^2*t - 3984*ep^3*mtt^9*mWW^2*s^2*t - 12110*ep^4*mtt^9*mWW^2*s^2*t - 15136*ep^5*mtt^9*mWW^2*s^2*t - 6560*ep^6*mtt^9*mWW^2*s^2*t + 126*mtt^8*mWW^3*s^2*t + 1750*ep*mtt^8*mWW^3*s^2*t + 11809*ep^2*mtt^8*mWW^3*s^2*t + 46758*ep^3*mtt^8*mWW^3*s^2*t + 103243*ep^4*mtt^8*mWW^3*s^2*t + 113950*ep^5*mtt^8*mWW^3*s^2*t + 48216*ep^6*mtt^8*mWW^3*s^2*t - 138*mtt^7*mWW^4*s^2*t - 2000*ep*mtt^7*mWW^4*s^2*t - 13724*ep^2*mtt^7*mWW^4*s^2*t - 54812*ep^3*mtt^7*mWW^4*s^2*t - 123774*ep^4*mtt^7*mWW^4*s^2*t - 142040*ep^5*mtt^7*mWW^4*s^2*t - 63280*ep^6*mtt^7*mWW^4*s^2*t - 486*mtt^6*mWW^5*s^2*t - 6802*ep*mtt^6*mWW^5*s^2*t - 39287*ep^2*mtt^6*mWW^5*s^2*t - 119254*ep^3*mtt^6*mWW^5*s^2*t - 196549*ep^4*mtt^6*mWW^5*s^2*t - 163026*ep^5*mtt^6*mWW^5*s^2*t - 52136*ep^6*mtt^6*mWW^5*s^2*t + 986*mtt^5*mWW^6*s^2*t + 14108*ep*mtt^5*mWW^6*s^2*t + 83672*ep^2*mtt^5*mWW^6*s^2*t + 264088*ep^3*mtt^5*mWW^6*s^2*t + 462858*ep^4*mtt^5*mWW^6*s^2*t + 420920*ep^5*mtt^5*mWW^6*s^2*t + 153280*ep^6*mtt^5*mWW^6*s^2*t - 542*mtt^4*mWW^7*s^2*t - 7902*ep*mtt^4*mWW^7*s^2*t - 47379*ep^2*mtt^4*mWW^7*s^2*t - 150774*ep^3*mtt^4*mWW^7*s^2*t - 268013*ep^4*mtt^4*mWW^7*s^2*t - 250058*ep^5*mtt^4*mWW^7*s^2*t - 94504*ep^6*mtt^4*mWW^7*s^2*t - 6*mtt^3*mWW^8*s^2*t + 16*ep*mtt^3*mWW^8*s^2*t + 612*ep^2*mtt^3*mWW^8*s^2*t + 3276*ep^3*mtt^3*mWW^8*s^2*t + 8822*ep^4*mtt^3*mWW^8*s^2*t + 12584*ep^5*mtt^3*mWW^8*s^2*t + 6928*ep^6*mtt^3*mWW^8*s^2*t + 70*mtt^2*mWW^9*s^2*t + 970*ep*mtt^2*mWW^9*s^2*t + 5589*ep^2*mtt^2*mWW^9*s^2*t + 17646*ep^3*mtt^2*mWW^9*s^2*t + 31523*ep^4*mtt^2*mWW^9*s^2*t + 29158*ep^5*mtt^2*mWW^9*s^2*t + 10712*ep^6*mtt^2*mWW^9*s^2*t - 10*mtt*mWW^10*s^2*t - 140*ep*mtt*mWW^10*s^2*t - 842*ep^2*mtt*mWW^10*s^2*t - 2944*ep^3*mtt*mWW^10*s^2*t - 6000*ep^4*mtt*mWW^10*s^2*t - 6352*ep^5*mtt*mWW^10*s^2*t - 2656*ep^6*mtt*mWW^10*s^2*t + 1050*ep^2*mtt^8*mWW^2*s^3*t + 9352*ep^3*mtt^8*mWW^2*s^3*t + 28630*ep^4*mtt^8*mWW^2*s^3*t + 36008*ep^5*mtt^8*mWW^2*s^3*t + 15680*ep^6*mtt^8*mWW^2*s^3*t - 210*mtt^7*mWW^3*s^3*t - 2954*ep*mtt^7*mWW^3*s^3*t - 20502*ep^2*mtt^7*mWW^3*s^3*t - 84078*ep^3*mtt^7*mWW^3*s^3*t - 191696*ep^4*mtt^7*mWW^3*s^3*t - 217276*ep^5*mtt^7*mWW^3*s^3*t - 94000*ep^6*mtt^7*mWW^3*s^3*t + 170*mtt^6*mWW^4*s^3*t + 2536*ep*mtt^6*mWW^4*s^3*t + 17378*ep^2*mtt^6*mWW^4*s^3*t + 69476*ep^3*mtt^6*mWW^4*s^3*t + 160556*ep^4*mtt^6*mWW^4*s^3*t + 191780*ep^5*mtt^6*mWW^4*s^3*t + 89600*ep^6*mtt^6*mWW^4*s^3*t + 650*mtt^5*mWW^5*s^3*t + 9234*ep*mtt^5*mWW^5*s^3*t + 56508*ep^2*mtt^5*mWW^5*s^3*t + 189406*ep^3*mtt^5*mWW^5*s^3*t + 351982*ep^4*mtt^5*mWW^5*s^3*t + 331720*ep^5*mtt^5*mWW^5*s^3*t + 121424*ep^6*mtt^5*mWW^5*s^3*t - 962*mtt^4*mWW^6*s^3*t - 14124*ep*mtt^4*mWW^6*s^3*t - 87688*ep^2*mtt^4*mWW^6*s^3*t - 297252*ep^3*mtt^4*mWW^6*s^3*t - 567726*ep^4*mtt^4*mWW^6*s^3*t - 564152*ep^5*mtt^4*mWW^6*s^3*t - 223760*ep^6*mtt^4*mWW^6*s^3*t + 306*mtt^3*mWW^7*s^3*t + 4764*ep*mtt^3*mWW^7*s^3*t + 30348*ep^2*mtt^3*mWW^7*s^3*t + 103708*ep^3*mtt^3*mWW^7*s^3*t + 201518*ep^4*mtt^3*mWW^7*s^3*t + 208624*ep^5*mtt^3*mWW^7*s^3*t + 87984*ep^6*mtt^3*mWW^7*s^3*t + 86*mtt^2*mWW^8*s^3*t + 1100*ep*mtt^2*mWW^8*s^3*t + 6332*ep^2*mtt^2*mWW^8*s^3*t + 22120*ep^3*mtt^2*mWW^8*s^3*t + 44130*ep^4*mtt^2*mWW^8*s^3*t + 43096*ep^5*mtt^2*mWW^8*s^3*t + 15552*ep^6*mtt^2*mWW^8*s^3*t - 42*mtt*mWW^9*s^3*t - 584*ep*mtt*mWW^9*s^3*t - 3612*ep^2*mtt*mWW^9*s^3*t - 13576*ep^3*mtt*mWW^9*s^3*t - 29558*ep^4*mtt*mWW^9*s^3*t - 32440*ep^5*mtt*mWW^9*s^3*t - 13664*ep^6*mtt*mWW^9*s^3*t + 2*mWW^10*s^3*t + 28*ep*mWW^10*s^3*t + 186*ep^2*mWW^10*s^3*t + 844*ep^3*mWW^10*s^3*t + 2164*ep^4*mWW^10*s^3*t + 2640*ep^5*mWW^10*s^3*t + 1184*ep^6*mWW^10*s^3*t - 1554*ep^2*mtt^7*mWW^2*s^4*t - 13888*ep^3*mtt^7*mWW^2*s^4*t - 42686*ep^4*mtt^7*mWW^2*s^4*t - 53872*ep^5*mtt^7*mWW^2*s^4*t - 23520*ep^6*mtt^7*mWW^2*s^4*t + 210*mtt^6*mWW^3*s^4*t + 3010*ep*mtt^6*mWW^3*s^4*t + 21481*ep^2*mtt^6*mWW^3*s^4*t + 90906*ep^3*mtt^6*mWW^3*s^4*t + 213103*ep^4*mtt^6*mWW^3*s^4*t + 247182*ep^5*mtt^6*mWW^3*s^4*t + 109064*ep^6*mtt^6*mWW^3*s^4*t - 110*mtt^5*mWW^4*s^4*t - 1720*ep*mtt^5*mWW^4*s^4*t - 10812*ep^2*mtt^5*mWW^4*s^4*t - 38512*ep^3*mtt^5*mWW^4*s^4*t - 86102*ep^4*mtt^5*mWW^4*s^4*t - 108520*ep^5*mtt^5*mWW^4*s^4*t - 55616*ep^6*mtt^5*mWW^4*s^4*t - 510*mtt^4*mWW^5*s^4*t - 7426*ep*mtt^4*mWW^5*s^4*t - 49189*ep^2*mtt^4*mWW^5*s^4*t - 185558*ep^3*mtt^4*mWW^5*s^4*t - 388675*ep^4*mtt^4*mWW^5*s^4*t - 407582*ep^5*mtt^4*mWW^5*s^4*t - 164184*ep^6*mtt^4*mWW^5*s^4*t + 498*mtt^3*mWW^6*s^4*t + 7596*ep*mtt^3*mWW^6*s^4*t + 49702*ep^2*mtt^3*mWW^6*s^4*t + 181888*ep^3*mtt^3*mWW^6*s^4*t + 378320*ep^4*mtt^3*mWW^6*s^4*t + 407588*ep^5*mtt^3*mWW^6*s^4*t + 173568*ep^6*mtt^3*mWW^6*s^4*t - 36*mtt^2*mWW^7*s^4*t - 772*ep*mtt^2*mWW^7*s^4*t - 5265*ep^2*mtt^2*mWW^7*s^4*t - 17148*ep^3*mtt^2*mWW^7*s^4*t - 33421*ep^4*mtt^2*mWW^7*s^4*t - 39802*ep^5*mtt^2*mWW^7*s^4*t - 20728*ep^6*mtt^2*mWW^7*s^4*t - 60*mtt*mWW^8*s^4*t - 816*ep*mtt*mWW^8*s^4*t - 5264*ep^2*mtt*mWW^8*s^4*t - 21656*ep^3*mtt*mWW^8*s^4*t - 50248*ep^4*mtt*mWW^8*s^4*t - 56420*ep^5*mtt*mWW^8*s^4*t - 23584*ep^6*mtt*mWW^8*s^4*t + 8*mWW^9*s^4*t + 112*ep*mWW^9*s^4*t + 757*ep^2*mWW^9*s^4*t + 3520*ep^3*mWW^9*s^4*t + 9133*ep^4*mWW^9*s^4*t + 11170*ep^5*mWW^9*s^4*t + 5000*ep^6*mWW^9*s^4*t + 1512*ep^2*mtt^6*mWW^2*s^5*t + 13524*ep^3*mtt^6*mWW^2*s^5*t + 41608*ep^4*mtt^6*mWW^2*s^5*t + 52556*ep^5*mtt^6*mWW^2*s^5*t + 22960*ep^6*mtt^6*mWW^2*s^5*t - 126*mtt^5*mWW^3*s^5*t - 1862*ep*mtt^5*mWW^3*s^5*t - 13634*ep^2*mtt^5*mWW^3*s^5*t - 59106*ep^3*mtt^5*mWW^3*s^5*t - 141584*ep^4*mtt^5*mWW^3*s^5*t - 167420*ep^5*mtt^5*mWW^3*s^5*t - 75168*ep^6*mtt^5*mWW^3*s^5*t + 30*mtt^4*mWW^4*s^5*t + 520*ep*mtt^4*mWW^4*s^5*t + 1626*ep^2*mtt^4*mWW^4*s^5*t - 3028*ep^3*mtt^4*mWW^4*s^5*t - 16584*ep^4*mtt^4*mWW^4*s^5*t - 16036*ep^5*mtt^4*mWW^4*s^5*t - 1696*ep^6*mtt^4*mWW^4*s^5*t + 234*mtt^3*mWW^5*s^5*t + 3544*ep*mtt^3*mWW^5*s^5*t + 25604*ep^2*mtt^3*mWW^5*s^5*t + 107852*ep^3*mtt^3*mWW^5*s^5*t + 248418*ep^4*mtt^3*mWW^5*s^5*t + 280648*ep^5*mtt^3*mWW^5*s^5*t + 120080*ep^6*mtt^3*mWW^5*s^5*t - 122*mtt^2*mWW^6*s^5*t - 1988*ep*mtt^2*mWW^6*s^5*t - 13493*ep^2*mtt^2*mWW^6*s^5*t - 51826*ep^3*mtt^2*mWW^6*s^5*t - 115101*ep^4*mtt^2*mWW^6*s^5*t - 133406*ep^5*mtt^2*mWW^6*s^5*t - 60904*ep^6*mtt^2*mWW^6*s^5*t - 28*mtt*mWW^7*s^5*t - 342*ep*mtt*mWW^7*s^5*t - 2450*ep^2*mtt*mWW^7*s^5*t - 12106*ep^3*mtt*mWW^7*s^5*t - 30598*ep^4*mtt*mWW^7*s^5*t - 34364*ep^5*mtt*mWW^7*s^5*t - 13568*ep^6*mtt*mWW^7*s^5*t + 12*mWW^8*s^5*t + 168*ep*mWW^8*s^5*t + 1171*ep^2*mWW^8*s^5*t + 5642*ep^3*mWW^8*s^5*t + 14849*ep^4*mWW^8*s^5*t + 18182*ep^5*mWW^8*s^5*t + 8104*ep^6*mWW^8*s^5*t - 966*ep^2*mtt^5*mWW^2*s^6*t - 8624*ep^3*mtt^5*mWW^2*s^6*t - 26474*ep^4*mtt^5*mWW^2*s^6*t - 33376*ep^5*mtt^5*mWW^2*s^6*t - 14560*ep^6*mtt^5*mWW^2*s^6*t + 42*mtt^4*mWW^3*s^6*t + 658*ep*mtt^4*mWW^3*s^6*t + 4899*ep^2*mtt^4*mWW^3*s^6*t + 21378*ep^3*mtt^4*mWW^3*s^6*t + 51745*ep^4*mtt^4*mWW^3*s^6*t + 62090*ep^5*mtt^4*mWW^3*s^6*t + 28328*ep^6*mtt^4*mWW^3*s^6*t + 2*mtt^3*mWW^4*s^6*t + 16*ep*mtt^3*mWW^4*s^6*t + 1660*ep^2*mtt^3*mWW^4*s^6*t + 14228*ep^3*mtt^3*mWW^4*s^6*t + 41902*ep^4*mtt^3*mWW^4*s^6*t + 49960*ep^5*mtt^3*mWW^4*s^6*t + 20304*ep^6*mtt^3*mWW^4*s^6*t - 58*mtt^2*mWW^5*s^6*t - 934*ep*mtt^2*mWW^5*s^6*t - 7227*ep^2*mtt^2*mWW^5*s^6*t - 32986*ep^3*mtt^2*mWW^5*s^6*t - 81213*ep^4*mtt^2*mWW^5*s^6*t - 96642*ep^5*mtt^2*mWW^5*s^6*t - 43096*ep^6*mtt^2*mWW^5*s^6*t + 6*mtt*mWW^6*s^6*t + 132*ep*mtt*mWW^6*s^6*t + 764*ep^2*mtt*mWW^6*s^6*t + 2024*ep^3*mtt*mWW^6*s^6*t + 3854*ep^4*mtt*mWW^6*s^6*t + 5700*ep^5*mtt*mWW^6*s^6*t + 3616*ep^6*mtt*mWW^6*s^6*t + 8*mWW^7*s^6*t + 112*ep*mWW^7*s^6*t + 822*ep^2*mWW^7*s^6*t + 4156*ep^3*mWW^7*s^6*t + 11098*ep^4*mWW^7*s^6*t + 13548*ep^5*mWW^7*s^6*t + 5984*ep^6*mWW^7*s^6*t + 390*ep^2*mtt^4*mWW^2*s^7*t + 3464*ep^3*mtt^4*mWW^2*s^7*t + 10570*ep^4*mtt^4*mWW^2*s^7*t + 13256*ep^5*mtt^4*mWW^2*s^7*t + 5760*ep^6*mtt^4*mWW^2*s^7*t - 6*mtt^3*mWW^3*s^7*t - 110*ep*mtt^3*mWW^3*s^7*t - 794*ep^2*mtt^3*mWW^3*s^7*t - 3258*ep^3*mtt^3*mWW^3*s^7*t - 7688*ep^4*mtt^3*mWW^3*s^7*t - 9300*ep^5*mtt^3*mWW^3*s^7*t - 4336*ep^6*mtt^3*mWW^3*s^7*t - 2*mtt^2*mWW^4*s^7*t - 40*ep*mtt^2*mWW^4*s^7*t - 838*ep^2*mtt^2*mWW^4*s^7*t - 6044*ep^3*mtt^2*mWW^4*s^7*t - 17392*ep^4*mtt^2*mWW^4*s^7*t - 21244*ep^5*mtt^2*mWW^4*s^7*t - 9120*ep^6*mtt^2*mWW^4*s^7*t + 6*mtt*mWW^5*s^7*t + 106*ep*mtt*mWW^5*s^7*t + 826*ep^2*mtt*mWW^5*s^7*t + 3910*ep^3*mtt*mWW^5*s^7*t + 10128*ep^4*mtt*mWW^5*s^7*t + 12660*ep^5*mtt*mWW^5*s^7*t + 5872*ep^6*mtt*mWW^5*s^7*t + 2*mWW^6*s^7*t + 28*ep*mWW^6*s^7*t + 224*ep^2*mWW^6*s^7*t + 1192*ep^3*mWW^6*s^7*t + 3182*ep^4*mWW^6*s^7*t + 3796*ep^5*mWW^6*s^7*t + 1632*ep^6*mWW^6*s^7*t - 90*ep^2*mtt^3*mWW^2*s^8*t - 792*ep^3*mtt^3*mWW^2*s^8*t - 2390*ep^4*mtt^3*mWW^2*s^8*t - 2968*ep^5*mtt^3*mWW^2*s^8*t - 1280*ep^6*mtt^3*mWW^2*s^8*t + 4*ep*mtt^2*mWW^3*s^8*t + 7*ep^2*mtt^2*mWW^3*s^8*t - 72*ep^3*mtt^2*mWW^3*s^8*t - 269*ep^4*mtt^2*mWW^3*s^8*t - 314*ep^5*mtt^2*mWW^3*s^8*t - 120*ep^6*mtt^2*mWW^3*s^8*t + 4*ep*mtt*mWW^4*s^8*t + 110*ep^2*mtt*mWW^4*s^8*t + 828*ep^3*mtt*mWW^4*s^8*t + 2418*ep^4*mtt*mWW^4*s^8*t + 2976*ep^5*mtt*mWW^4*s^8*t + 1280*ep^6*mtt*mWW^4*s^8*t - 3*ep^2*mWW^5*s^8*t - 52*ep^3*mWW^5*s^8*t - 215*ep^4*mWW^5*s^8*t - 334*ep^5*mWW^5*s^8*t - 168*ep^6*mWW^5*s^8*t + 9*ep^2*mtt^2*mWW^2*s^9*t + 78*ep^3*mtt^2*mWW^2*s^9*t + 231*ep^4*mtt^2*mWW^2*s^9*t + 282*ep^5*mtt^2*mWW^2*s^9*t + 120*ep^6*mtt^2*mWW^2*s^9*t + 4*ep^2*mtt*mWW^3*s^9*t + 24*ep^3*mtt*mWW^3*s^9*t + 52*ep^4*mtt*mWW^3*s^9*t + 48*ep^5*mtt*mWW^3*s^9*t + 16*ep^6*mtt*mWW^3*s^9*t - 5*ep^2*mWW^4*s^9*t - 54*ep^3*mWW^4*s^9*t - 179*ep^4*mWW^4*s^9*t - 234*ep^5*mWW^4*s^9*t - 104*ep^6*mWW^4*s^9*t - 6*mtt^10*mWW^2*t^2 - 82*ep*mtt^10*mWW^2*t^2 - 353*ep^2*mtt^10*mWW^2*t^2 - 432*ep^3*mtt^10*mWW^2*t^2 + 527*ep^4*mtt^10*mWW^2*t^2 + 1474*ep^5*mtt^10*mWW^2*t^2 + 792*ep^6*mtt^10*mWW^2*t^2 - 22*mtt^9*mWW^3*t^2 - 280*ep*mtt^9*mWW^3*t^2 - 2036*ep^2*mtt^9*mWW^3*t^2 - 9160*ep^3*mtt^9*mWW^3*t^2 - 22022*ep^4*mtt^9*mWW^3*t^2 - 25444*ep^5*mtt^9*mWW^3*t^2 - 11056*ep^6*mtt^9*mWW^3*t^2 + 72*mtt^8*mWW^4*t^2 + 988*ep*mtt^8*mWW^4*t^2 + 6315*ep^2*mtt^8*mWW^4*t^2 + 23254*ep^3*mtt^8*mWW^4*t^2 + 48181*ep^4*mtt^8*mWW^4*t^2 + 50878*ep^5*mtt^8*mWW^4*t^2 + 21032*ep^6*mtt^8*mWW^4*t^2 + 78*mtt^7*mWW^5*t^2 + 986*ep*mtt^7*mWW^5*t^2 + 5202*ep^2*mtt^7*mWW^5*t^2 + 14898*ep^3*mtt^7*mWW^5*t^2 + 24344*ep^4*mtt^7*mWW^5*t^2 + 21352*ep^5*mtt^7*mWW^5*t^2 + 7840*ep^6*mtt^7*mWW^5*t^2 - 376*mtt^6*mWW^6*t^2 - 5006*ep*mtt^6*mWW^6*t^2 - 27759*ep^2*mtt^6*mWW^6*t^2 - 82576*ep^3*mtt^6*mWW^6*t^2 - 137869*ep^4*mtt^6*mWW^6*t^2 - 121206*ep^5*mtt^6*mWW^6*t^2 - 43528*ep^6*mtt^6*mWW^6*t^2 + 390*mtt^5*mWW^7*t^2 + 5028*ep*mtt^5*mWW^7*t^2 + 26006*ep^2*mtt^5*mWW^7*t^2 + 69064*ep^3*mtt^5*mWW^7*t^2 + 98604*ep^4*mtt^5*mWW^7*t^2 + 70904*ep^5*mtt^5*mWW^7*t^2 + 19744*ep^6*mtt^5*mWW^7*t^2 - 144*mtt^4*mWW^8*t^2 - 1584*ep*mtt^4*mWW^8*t^2 - 5969*ep^2*mtt^4*mWW^8*t^2 - 7006*ep^3*mtt^4*mWW^8*t^2 + 8409*ep^4*mtt^4*mWW^8*t^2 + 25702*ep^5*mtt^4*mWW^8*t^2 + 15752*ep^6*mtt^4*mWW^8*t^2 + 2*mtt^3*mWW^9*t^2 - 134*ep*mtt^3*mWW^9*t^2 - 1868*ep^2*mtt^3*mWW^9*t^2 - 9314*ep^3*mtt^3*mWW^9*t^2 - 22022*ep^4*mtt^3*mWW^9*t^2 - 25004*ep^5*mtt^3*mWW^9*t^2 - 10960*ep^6*mtt^3*mWW^9*t^2 + 6*mtt^2*mWW^10*t^2 + 84*ep*mtt^2*mWW^10*t^2 + 462*ep^2*mtt^2*mWW^10*t^2 + 1272*ep^3*mtt^2*mWW^10*t^2 + 1848*ep^4*mtt^2*mWW^10*t^2 + 1344*ep^5*mtt^2*mWW^10*t^2 + 384*ep^6*mtt^2*mWW^10*t^2 - 12*ep^2*mtt^10*mWW*s*t^2 - 116*ep^3*mtt^10*mWW*s*t^2 - 388*ep^4*mtt^10*mWW*s*t^2 - 524*ep^5*mtt^10*mWW*s*t^2 - 240*ep^6*mtt^10*mWW*s*t^2 + 42*mtt^9*mWW^2*s*t^2 + 578*ep*mtt^9*mWW^2*s*t^2 + 2560*ep^2*mtt^9*mWW^2*s*t^2 + 3734*ep^3*mtt^9*mWW^2*s*t^2 - 1126*ep^4*mtt^9*mWW^2*s*t^2 - 6128*ep^5*mtt^9*mWW^2*s*t^2 - 3040*ep^6*mtt^9*mWW^2*s*t^2 + 142*mtt^8*mWW^3*s*t^2 + 1832*ep*mtt^8*mWW^3*s*t^2 + 13257*ep^2*mtt^8*mWW^3*s*t^2 + 58846*ep^3*mtt^8*mWW^3*s*t^2 + 139649*ep^4*mtt^8*mWW^3*s*t^2 + 158758*ep^5*mtt^8*mWW^3*s*t^2 + 67336*ep^6*mtt^8*mWW^3*s*t^2 - 384*mtt^7*mWW^4*s*t^2 - 5340*ep*mtt^7*mWW^4*s*t^2 - 34733*ep^2*mtt^7*mWW^4*s*t^2 - 130690*ep^3*mtt^7*mWW^4*s*t^2 - 277575*ep^4*mtt^7*mWW^4*s*t^2 - 299862*ep^5*mtt^7*mWW^4*s*t^2 - 126056*ep^6*mtt^7*mWW^4*s*t^2 - 468*mtt^6*mWW^5*s*t^2 - 6036*ep*mtt^6*mWW^5*s*t^2 - 31700*ep^2*mtt^6*mWW^5*s*t^2 - 85708*ep^3*mtt^6*mWW^5*s*t^2 - 121176*ep^4*mtt^6*mWW^5*s*t^2 - 80728*ep^5*mtt^6*mWW^5*s*t^2 - 18144*ep^6*mtt^6*mWW^5*s*t^2 + 1678*mtt^5*mWW^6*s*t^2 + 22796*ep*mtt^5*mWW^6*s*t^2 + 127788*ep^2*mtt^5*mWW^6*s*t^2 + 378872*ep^3*mtt^5*mWW^6*s*t^2 + 620694*ep^4*mtt^5*mWW^6*s*t^2 + 526576*ep^5*mtt^5*mWW^6*s*t^2 + 179296*ep^6*mtt^5*mWW^6*s*t^2 - 1386*mtt^4*mWW^7*s*t^2 - 18670*ep*mtt^4*mWW^7*s*t^2 - 101361*ep^2*mtt^4*mWW^7*s*t^2 - 284484*ep^3*mtt^4*mWW^7*s*t^2 - 435033*ep^4*mtt^4*mWW^7*s*t^2 - 342126*ep^5*mtt^4*mWW^7*s*t^2 - 107560*ep^6*mtt^4*mWW^7*s*t^2 + 372*mtt^3*mWW^8*s*t^2 + 4622*ep*mtt^3*mWW^8*s*t^2 + 21873*ep^2*mtt^3*mWW^8*s*t^2 + 49200*ep^3*mtt^3*mWW^8*s*t^2 + 52847*ep^4*mtt^3*mWW^8*s*t^2 + 21742*ep^5*mtt^3*mWW^8*s*t^2 - 56*ep^6*mtt^3*mWW^8*s*t^2 + 16*mtt^2*mWW^9*s*t^2 + 386*ep*mtt^2*mWW^9*s*t^2 + 3312*ep^2*mtt^2*mWW^9*s*t^2 + 13430*ep^3*mtt^2*mWW^9*s*t^2 + 27460*ep^4*mtt^2*mWW^9*s*t^2 + 27020*ep^5*mtt^2*mWW^9*s*t^2 + 10096*ep^6*mtt^2*mWW^9*s*t^2 - 12*mtt*mWW^10*s*t^2 - 168*ep*mtt*mWW^10*s*t^2 - 984*ep^2*mtt*mWW^10*s*t^2 - 3084*ep^3*mtt*mWW^10*s*t^2 - 5352*ep^4*mtt*mWW^10*s*t^2 - 4728*ep^5*mtt*mWW^10*s*t^2 - 1632*ep^6*mtt*mWW^10*s*t^2 + 84*ep^2*mtt^9*mWW*s^2*t^2 + 812*ep^3*mtt^9*mWW*s^2*t^2 + 2716*ep^4*mtt^9*mWW*s^2*t^2 + 3668*ep^5*mtt^9*mWW*s^2*t^2 + 1680*ep^6*mtt^9*mWW*s^2*t^2 - 126*mtt^8*mWW^2*s^2*t^2 - 1750*ep*mtt^8*mWW^2*s^2*t^2 - 7913*ep^2*mtt^8*mWW^2*s^2*t^2 - 12934*ep^3*mtt^8*mWW^2*s^2*t^2 - 3203*ep^4*mtt^8*mWW^2*s^2*t^2 + 6890*ep^5*mtt^8*mWW^2*s^2*t^2 + 1864*ep^6*mtt^8*mWW^2*s^2*t^2 - 390*mtt^7*mWW^3*s^2*t^2 - 5116*ep*mtt^7*mWW^3*s^2*t^2 - 37108*ep^2*mtt^7*mWW^3*s^2*t^2 - 163788*ep^3*mtt^7*mWW^3*s^2*t^2 - 386134*ep^4*mtt^7*mWW^3*s^2*t^2 - 434404*ep^5*mtt^7*mWW^3*s^2*t^2 - 180864*ep^6*mtt^7*mWW^3*s^2*t^2 + 846*mtt^6*mWW^4*s^2*t^2 + 11972*ep*mtt^6*mWW^4*s^2*t^2 + 79235*ep^2*mtt^6*mWW^4*s^2*t^2 + 305522*ep^3*mtt^6*mWW^4*s^2*t^2 + 669335*ep^4*mtt^6*mWW^4*s^2*t^2 + 746266*ep^5*mtt^6*mWW^4*s^2*t^2 + 322888*ep^6*mtt^6*mWW^4*s^2*t^2 + 1150*mtt^5*mWW^5*s^2*t^2 + 15228*ep*mtt^5*mWW^5*s^2*t^2 + 82699*ep^2*mtt^5*mWW^5*s^2*t^2 + 229468*ep^3*mtt^5*mWW^5*s^2*t^2 + 323201*ep^4*mtt^5*mWW^5*s^2*t^2 + 197874*ep^5*mtt^5*mWW^5*s^2*t^2 + 28872*ep^6*mtt^5*mWW^5*s^2*t^2 - 3004*mtt^4*mWW^6*s^2*t^2 - 41812*ep*mtt^4*mWW^6*s^2*t^2 - 240465*ep^2*mtt^4*mWW^6*s^2*t^2 - 732704*ep^3*mtt^4*mWW^6*s^2*t^2 - 1233065*ep^4*mtt^4*mWW^6*s^2*t^2 - 1069042*ep^5*mtt^4*mWW^6*s^2*t^2 - 368152*ep^6*mtt^4*mWW^6*s^2*t^2 + 1854*mtt^3*mWW^7*s^2*t^2 + 25968*ep*mtt^3*mWW^7*s^2*t^2 + 147882*ep^2*mtt^3*mWW^7*s^2*t^2 + 443848*ep^3*mtt^3*mWW^7*s^2*t^2 + 743748*ep^4*mtt^3*mWW^7*s^2*t^2 + 656024*ep^5*mtt^3*mWW^7*s^2*t^2 + 235872*ep^6*mtt^3*mWW^7*s^2*t^2 - 298*mtt^2*mWW^8*s^2*t^2 - 3994*ep*mtt^2*mWW^8*s^2*t^2 - 21177*ep^2*mtt^2*mWW^8*s^2*t^2 - 59052*ep^3*mtt^2*mWW^8*s^2*t^2 - 96329*ep^4*mtt^2*mWW^8*s^2*t^2 - 89982*ep^5*mtt^2*mWW^8*s^2*t^2 - 37000*ep^6*mtt^2*mWW^8*s^2*t^2 - 38*mtt*mWW^9*s^2*t^2 - 580*ep*mtt*mWW^9*s^2*t^2 - 3775*ep^2*mtt*mWW^9*s^2*t^2 - 13304*ep^3*mtt*mWW^9*s^2*t^2 - 25117*ep^4*mtt*mWW^9*s^2*t^2 - 22758*ep^5*mtt*mWW^9*s^2*t^2 - 7496*ep^6*mtt*mWW^9*s^2*t^2 + 6*mWW^10*s^2*t^2 + 84*ep*mWW^10*s^2*t^2 + 538*ep^2*mWW^10*s^2*t^2 + 2132*ep^3*mWW^10*s^2*t^2 + 4848*ep^4*mWW^10*s^2*t^2 + 5464*ep^5*mWW^10*s^2*t^2 + 2336*ep^6*mWW^10*s^2*t^2 - 252*ep^2*mtt^8*mWW*s^3*t^2 - 2436*ep^3*mtt^8*mWW*s^3*t^2 - 8148*ep^4*mtt^8*mWW*s^3*t^2 - 11004*ep^5*mtt^8*mWW*s^3*t^2 - 5040*ep^6*mtt^8*mWW*s^3*t^2 + 210*mtt^7*mWW^2*s^3*t^2 + 2954*ep*mtt^7*mWW^2*s^3*t^2 + 13468*ep^2*mtt^7*mWW^2*s^3*t^2 + 23118*ep^3*mtt^7*mWW^2*s^3*t^2 + 12278*ep^4*mtt^7*mWW^2*s^3*t^2 + 3088*ep^5*mtt^7*mWW^2*s^3*t^2 + 7344*ep^6*mtt^7*mWW^2*s^3*t^2 + 590*mtt^6*mWW^3*s^3*t^2 + 7904*ep*mtt^6*mWW^3*s^3*t^2 + 57965*ep^2*mtt^6*mWW^3*s^3*t^2 + 256790*ep^3*mtt^6*mWW^3*s^3*t^2 + 606201*ep^4*mtt^6*mWW^3*s^3*t^2 + 680194*ep^5*mtt^6*mWW^3*s^3*t^2 + 280600*ep^6*mtt^6*mWW^3*s^3*t^2 - 990*mtt^5*mWW^4*s^3*t^2 - 14322*ep*mtt^5*mWW^4*s^3*t^2 - 95952*ep^2*mtt^5*mWW^4*s^3*t^2 - 377978*ep^3*mtt^5*mWW^4*s^3*t^2 - 855986*ep^4*mtt^5*mWW^4*s^3*t^2 - 990880*ep^5*mtt^5*mWW^4*s^3*t^2 - 445216*ep^6*mtt^5*mWW^4*s^3*t^2 - 1490*mtt^4*mWW^5*s^3*t^2 - 20388*ep*mtt^4*mWW^5*s^3*t^2 - 117540*ep^2*mtt^4*mWW^5*s^3*t^2 - 354670*ep^3*mtt^4*mWW^5*s^3*t^2 - 557140*ep^4*mtt^4*mWW^5*s^3*t^2 - 401248*ep^5*mtt^4*mWW^5*s^3*t^2 - 88832*ep^6*mtt^4*mWW^5*s^3*t^2 + 2732*mtt^3*mWW^6*s^3*t^2 + 39050*ep*mtt^3*mWW^6*s^3*t^2 + 232775*ep^2*mtt^3*mWW^6*s^3*t^2 + 746272*ep^3*mtt^3*mWW^6*s^3*t^2 + 1335665*ep^4*mtt^3*mWW^6*s^3*t^2 + 1235266*ep^5*mtt^3*mWW^6*s^3*t^2 + 452776*ep^6*mtt^3*mWW^6*s^3*t^2 - 1128*mtt^2*mWW^7*s^3*t^2 - 16288*ep*mtt^2*mWW^7*s^3*t^2 - 96714*ep^2*mtt^2*mWW^7*s^3*t^2 - 311412*ep^3*mtt^2*mWW^7*s^3*t^2 - 575042*ep^4*mtt^2*mWW^7*s^3*t^2 - 566168*ep^5*mtt^2*mWW^7*s^3*t^2 - 226912*ep^6*mtt^2*mWW^7*s^3*t^2 + 56*mtt*mWW^8*s^3*t^2 + 770*ep*mtt*mWW^8*s^3*t^2 + 4107*ep^2*mtt*mWW^8*s^3*t^2 + 12216*ep^3*mtt*mWW^8*s^3*t^2 + 25201*ep^4*mtt*mWW^8*s^3*t^2 + 33138*ep^5*mtt*mWW^8*s^3*t^2 + 18296*ep^6*mtt*mWW^8*s^3*t^2 + 20*mWW^9*s^3*t^2 + 288*ep*mWW^9*s^3*t^2 + 1855*ep^2*mWW^9*s^3*t^2 + 7204*ep^3*mWW^9*s^3*t^2 + 15819*ep^4*mWW^9*s^3*t^2 + 17102*ep^5*mWW^9*s^3*t^2 + 6984*ep^6*mWW^9*s^3*t^2 + 420*ep^2*mtt^7*mWW*s^4*t^2 + 4060*ep^3*mtt^7*mWW*s^4*t^2 + 13580*ep^4*mtt^7*mWW*s^4*t^2 + 18340*ep^5*mtt^7*mWW*s^4*t^2 + 8400*ep^6*mtt^7*mWW*s^4*t^2 - 210*mtt^6*mWW^2*s^4*t^2 - 3010*ep*mtt^6*mWW^2*s^4*t^2 - 13535*ep^2*mtt^6*mWW^2*s^4*t^2 - 22030*ep^3*mtt^6*mWW^2*s^4*t^2 - 10825*ep^4*mtt^6*mWW^2*s^4*t^2 - 7490*ep^5*mtt^6*mWW^2*s^4*t^2 - 13720*ep^6*mtt^6*mWW^2*s^4*t^2 - 530*mtt^5*mWW^3*s^4*t^2 - 7300*ep*mtt^5*mWW^3*s^4*t^2 - 54698*ep^2*mtt^5*mWW^3*s^4*t^2 - 245804*ep^3*mtt^5*mWW^3*s^4*t^2 - 586244*ep^4*mtt^5*mWW^3*s^4*t^2 - 662076*ep^5*mtt^5*mWW^3*s^4*t^2 - 273840*ep^6*mtt^5*mWW^3*s^4*t^2 + 660*mtt^4*mWW^4*s^4*t^2 + 9788*ep*mtt^4*mWW^4*s^4*t^2 + 65187*ep^2*mtt^4*mWW^4*s^4*t^2 + 258228*ep^3*mtt^4*mWW^4*s^4*t^2 + 602807*ep^4*mtt^4*mWW^4*s^4*t^2 + 729142*ep^5*mtt^4*mWW^4*s^4*t^2 + 343816*ep^6*mtt^4*mWW^4*s^4*t^2 + 1090*mtt^3*mWW^5*s^4*t^2 + 15506*ep*mtt^3*mWW^5*s^4*t^2 + 96271*ep^2*mtt^3*mWW^5*s^4*t^2 + 323430*ep^3*mtt^3*mWW^5*s^4*t^2 + 582197*ep^4*mtt^3*mWW^5*s^4*t^2 + 504118*ep^5*mtt^3*mWW^5*s^4*t^2 + 155720*ep^6*mtt^3*mWW^5*s^4*t^2 - 1312*mtt^2*mWW^6*s^4*t^2 - 19208*ep*mtt^2*mWW^6*s^4*t^2 - 119048*ep^2*mtt^2*mWW^6*s^4*t^2 - 407372*ep^3*mtt^2*mWW^6*s^4*t^2 - 790212*ep^4*mtt^2*mWW^6*s^4*t^2 - 793080*ep^5*mtt^2*mWW^6*s^4*t^2 - 313840*ep^6*mtt^2*mWW^6*s^4*t^2 + 288*mtt*mWW^7*s^4*t^2 + 4206*ep*mtt*mWW^7*s^4*t^2 + 25721*ep^2*mtt*mWW^7*s^4*t^2 + 89438*ep^3*mtt*mWW^7*s^4*t^2 + 184733*ep^4*mtt*mWW^7*s^4*t^2 + 204278*ep^5*mtt*mWW^7*s^4*t^2 + 90456*ep^6*mtt*mWW^7*s^4*t^2 + 14*mWW^8*s^4*t^2 + 210*ep*mWW^8*s^4*t^2 + 1386*ep^2*mWW^8*s^4*t^2 + 5234*ep^3*mWW^8*s^4*t^2 + 10324*ep^4*mWW^8*s^4*t^2 + 9168*ep^5*mWW^8*s^4*t^2 + 2720*ep^6*mWW^8*s^4*t^2 - 420*ep^2*mtt^6*mWW*s^5*t^2 - 4060*ep^3*mtt^6*mWW*s^5*t^2 - 13580*ep^4*mtt^6*mWW*s^5*t^2 - 18340*ep^5*mtt^6*mWW*s^5*t^2 - 8400*ep^6*mtt^6*mWW*s^5*t^2 + 126*mtt^5*mWW^2*s^5*t^2 + 1862*ep*mtt^5*mWW^2*s^5*t^2 + 7888*ep^2*mtt^5*mWW^2*s^5*t^2 + 9122*ep^3*mtt^5*mWW^2*s^5*t^2 - 5522*ep^4*mtt^5*mWW^2*s^5*t^2 - 6784*ep^5*mtt^5*mWW^2*s^5*t^2 + 6208*ep^6*mtt^5*mWW^2*s^5*t^2 + 282*mtt^4*mWW^3*s^5*t^2 + 4040*ep*mtt^4*mWW^3*s^5*t^2 + 31323*ep^2*mtt^4*mWW^3*s^5*t^2 + 144426*ep^3*mtt^4*mWW^3*s^5*t^2 + 351163*ep^4*mtt^4*mWW^3*s^5*t^2 + 402778*ep^5*mtt^4*mWW^3*s^5*t^2 + 169016*ep^6*mtt^4*mWW^3*s^5*t^2 - 252*mtt^3*mWW^4*s^5*t^2 - 3800*ep*mtt^3*mWW^4*s^5*t^2 - 23769*ep^2*mtt^3*mWW^4*s^5*t^2 - 89534*ep^3*mtt^3*mWW^4*s^5*t^2 - 212487*ep^4*mtt^3*mWW^4*s^5*t^2 - 273358*ep^5*mtt^3*mWW^4*s^5*t^2 - 139016*ep^6*mtt^3*mWW^4*s^5*t^2 - 448*mtt^2*mWW^5*s^5*t^2 - 6636*ep*mtt^2*mWW^5*s^5*t^2 - 44467*ep^2*mtt^2*mWW^5*s^5*t^2 - 166564*ep^3*mtt^2*mWW^5*s^5*t^2 - 339011*ep^4*mtt^2*mWW^5*s^5*t^2 - 336522*ep^5*mtt^2*mWW^5*s^5*t^2 - 124008*ep^6*mtt^2*mWW^5*s^5*t^2 + 310*mtt*mWW^6*s^5*t^2 + 4570*ep*mtt*mWW^6*s^5*t^2 + 29299*ep^2*mtt*mWW^6*s^5*t^2 + 108632*ep^3*mtt*mWW^6*s^5*t^2 + 232655*ep^4*mtt*mWW^6*s^5*t^2 + 256034*ep^5*mtt*mWW^6*s^5*t^2 + 109528*ep^6*mtt*mWW^6*s^5*t^2 - 18*mWW^7*s^5*t^2 - 244*ep*mWW^7*s^5*t^2 - 1534*ep^2*mWW^7*s^5*t^2 - 6454*ep^3*mWW^7*s^5*t^2 - 17010*ep^4*mWW^7*s^5*t^2 - 22912*ep^5*mWW^7*s^5*t^2 - 11600*ep^6*mWW^7*s^5*t^2 + 252*ep^2*mtt^5*mWW*s^6*t^2 + 2436*ep^3*mtt^5*mWW*s^6*t^2 + 8148*ep^4*mtt^5*mWW*s^6*t^2 + 11004*ep^5*mtt^5*mWW*s^6*t^2 + 5040*ep^6*mtt^5*mWW*s^6*t^2 - 42*mtt^4*mWW^2*s^6*t^2 - 658*ep*mtt^4*mWW^2*s^6*t^2 - 2315*ep^2*mtt^4*mWW^2*s^6*t^2 + 1326*ep^3*mtt^4*mWW^2*s^6*t^2 + 15671*ep^4*mtt^4*mWW^2*s^6*t^2 + 18478*ep^5*mtt^4*mWW^2*s^6*t^2 + 3960*ep^6*mtt^4*mWW^2*s^6*t^2 - 82*mtt^3*mWW^3*s^6*t^2 - 1252*ep*mtt^3*mWW^3*s^6*t^2 - 10200*ep^2*mtt^3*mWW^3*s^6*t^2 - 48820*ep^3*mtt^3*mWW^3*s^6*t^2 - 122038*ep^4*mtt^3*mWW^3*s^6*t^2 - 143244*ep^5*mtt^3*mWW^3*s^6*t^2 - 61536*ep^6*mtt^3*mWW^3*s^6*t^2 + 54*mtt^2*mWW^4*s^6*t^2 + 788*ep*mtt^2*mWW^4*s^6*t^2 + 3753*ep^2*mtt^2*mWW^4*s^6*t^2 + 9562*ep^3*mtt^2*mWW^4*s^6*t^2 + 20461*ep^4*mtt^2*mWW^4*s^6*t^2 + 32550*ep^5*mtt^2*mWW^4*s^6*t^2 + 21272*ep^6*mtt^2*mWW^4*s^6*t^2 + 98*mtt*mWW^5*s^6*t^2 + 1480*ep*mtt*mWW^5*s^6*t^2 + 10572*ep^2*mtt*mWW^5*s^6*t^2 + 44140*ep^3*mtt*mWW^5*s^6*t^2 + 100634*ep^4*mtt*mWW^5*s^6*t^2 + 111216*ep^5*mtt*mWW^5*s^6*t^2 + 45808*ep^6*mtt*mWW^5*s^6*t^2 - 28*mWW^6*s^6*t^2 - 390*ep*mWW^6*s^6*t^2 - 2590*ep^2*mWW^6*s^6*t^2 - 11124*ep^3*mWW^6*s^6*t^2 - 27868*ep^4*mWW^6*s^6*t^2 - 34548*ep^5*mWW^6*s^6*t^2 - 16080*ep^6*mWW^6*s^6*t^2 - 84*ep^2*mtt^4*mWW*s^7*t^2 - 812*ep^3*mtt^4*mWW*s^7*t^2 - 2716*ep^4*mtt^4*mWW*s^7*t^2 - 3668*ep^5*mtt^4*mWW*s^7*t^2 - 1680*ep^6*mtt^4*mWW*s^7*t^2 + 6*mtt^3*mWW^2*s^7*t^2 + 110*ep*mtt^3*mWW^2*s^7*t^2 + 148*ep^2*mtt^3*mWW^2*s^7*t^2 - 2566*ep^3*mtt^3*mWW^2*s^7*t^2 - 9982*ep^4*mtt^3*mWW^2*s^7*t^2 - 12320*ep^5*mtt^3*mWW^2*s^7*t^2 - 4624*ep^6*mtt^3*mWW^2*s^7*t^2 + 10*mtt^2*mWW^3*s^7*t^2 + 176*ep*mtt^2*mWW^3*s^7*t^2 + 1535*ep^2*mtt^2*mWW^3*s^7*t^2 + 7714*ep^3*mtt^2*mWW^3*s^7*t^2 + 19995*ep^4*mtt^2*mWW^3*s^7*t^2 + 24158*ep^5*mtt^2*mWW^3*s^7*t^2 + 10664*ep^6*mtt^2*mWW^3*s^7*t^2 - 6*mtt*mWW^4*s^7*t^2 - 74*ep*mtt*mWW^4*s^7*t^2 + 14*ep^2*mtt*mWW^4*s^7*t^2 + 2122*ep^3*mtt*mWW^4*s^7*t^2 + 6808*ep^4*mtt*mWW^4*s^7*t^2 + 7220*ep^5*mtt*mWW^4*s^7*t^2 + 2128*ep^6*mtt*mWW^4*s^7*t^2 - 10*mWW^5*s^7*t^2 - 140*ep*mWW^5*s^7*t^2 - 1037*ep^2*mWW^5*s^7*t^2 - 4994*ep^3*mWW^5*s^7*t^2 - 13049*ep^4*mWW^5*s^7*t^2 - 16062*ep^5*mWW^5*s^7*t^2 - 7256*ep^6*mWW^5*s^7*t^2 + 12*ep^2*mtt^3*mWW*s^8*t^2 + 116*ep^3*mtt^3*mWW*s^8*t^2 + 388*ep^4*mtt^3*mWW*s^8*t^2 + 524*ep^5*mtt^3*mWW*s^8*t^2 + 240*ep^6*mtt^3*mWW*s^8*t^2 - 4*ep*mtt^2*mWW^2*s^8*t^2 + 52*ep^2*mtt^2*mWW^2*s^8*t^2 + 662*ep^3*mtt^2*mWW^2*s^8*t^2 + 2182*ep^4*mtt^2*mWW^2*s^8*t^2 + 2792*ep^5*mtt^2*mWW^2*s^8*t^2 + 1216*ep^6*mtt^2*mWW^2*s^8*t^2 - 4*ep*mtt*mWW^3*s^8*t^2 - 38*ep^2*mtt*mWW^3*s^8*t^2 - 204*ep^3*mtt*mWW^3*s^8*t^2 - 570*ep^4*mtt*mWW^3*s^8*t^2 - 720*ep^5*mtt*mWW^3*s^8*t^2 - 320*ep^6*mtt*mWW^3*s^8*t^2 - 50*ep^2*mWW^4*s^8*t^2 - 486*ep^3*mWW^4*s^8*t^2 - 1544*ep^4*mWW^4*s^8*t^2 - 1956*ep^5*mWW^4*s^8*t^2 - 848*ep^6*mWW^4*s^8*t^2 - 12*ep^2*mtt^10*mWW*t^3 - 116*ep^3*mtt^10*mWW*t^3 - 400*ep^4*mtt^10*mWW*t^3 - 592*ep^5*mtt^10*mWW*t^3 - 320*ep^6*mtt^10*mWW*t^3 + 32*mtt^9*mWW^2*t^3 + 420*ep*mtt^9*mWW^2*t^3 + 1952*ep^2*mtt^9*mWW^2*t^3 + 3844*ep^3*mtt^9*mWW^2*t^3 + 2908*ep^4*mtt^9*mWW^2*t^3 + 248*ep^5*mtt^9*mWW^2*t^3 - 224*ep^6*mtt^9*mWW^2*t^3 + 30*mtt^8*mWW^3*t^3 + 308*ep*mtt^8*mWW^3*t^3 + 3192*ep^2*mtt^8*mWW^3*t^3 + 19974*ep^3*mtt^8*mWW^3*t^3 + 56576*ep^4*mtt^8*mWW^3*t^3 + 70936*ep^5*mtt^8*mWW^3*t^3 + 32224*ep^6*mtt^8*mWW^3*t^3 - 234*mtt^7*mWW^4*t^3 - 3098*ep*mtt^7*mWW^4*t^3 - 19493*ep^2*mtt^7*mWW^4*t^3 - 72432*ep^3*mtt^7*mWW^4*t^3 - 153321*ep^4*mtt^7*mWW^4*t^3 - 166126*ep^5*mtt^7*mWW^4*t^3 - 70696*ep^6*mtt^7*mWW^4*t^3 + 80*mtt^6*mWW^5*t^3 + 1494*ep*mtt^6*mWW^5*t^3 + 9753*ep^2*mtt^6*mWW^5*t^3 + 29550*ep^3*mtt^6*mWW^5*t^3 + 44913*ep^4*mtt^6*mWW^5*t^3 + 32694*ep^5*mtt^6*mWW^5*t^3 + 8776*ep^6*mtt^6*mWW^5*t^3 + 396*mtt^5*mWW^6*t^3 + 4732*ep*mtt^5*mWW^6*t^3 + 25688*ep^2*mtt^5*mWW^6*t^3 + 84256*ep^3*mtt^5*mWW^6*t^3 + 167492*ep^4*mtt^5*mWW^6*t^3 + 179608*ep^5*mtt^5*mWW^6*t^3 + 78368*ep^6*mtt^5*mWW^6*t^3 - 450*mtt^4*mWW^7*t^3 - 5380*ep*mtt^4*mWW^7*t^3 - 26072*ep^2*mtt^4*mWW^7*t^3 - 67242*ep^3*mtt^4*mWW^7*t^3 - 99688*ep^4*mtt^4*mWW^7*t^3 - 82712*ep^5*mtt^4*mWW^7*t^3 - 30816*ep^6*mtt^4*mWW^7*t^3 + 158*mtt^3*mWW^8*t^3 + 1290*ep*mtt^3*mWW^8*t^3 + 813*ep^2*mtt^3*mWW^8*t^3 - 20148*ep^3*mtt^3*mWW^8*t^3 - 72759*ep^4*mtt^3*mWW^8*t^3 - 96162*ep^5*mtt^3*mWW^8*t^3 - 44312*ep^6*mtt^3*mWW^8*t^3 - 12*mtt^2*mWW^9*t^3 + 234*ep*mtt^2*mWW^9*t^3 + 4179*ep^2*mtt^2*mWW^9*t^3 + 22314*ep^3*mtt^2*mWW^9*t^3 + 54279*ep^4*mtt^2*mWW^9*t^3 + 62106*ep^5*mtt^2*mWW^9*t^3 + 27000*ep^6*mtt^2*mWW^9*t^3 + 40*ep^2*mtt^9*mWW*s*t^3 + 324*ep^3*mtt^9*mWW*s*t^3 + 812*ep^4*mtt^9*mWW*s*t^3 + 616*ep^5*mtt^9*mWW*s*t^3 - 32*ep^6*mtt^9*mWW*s*t^3 - 200*mtt^8*mWW^2*s*t^3 - 2656*ep*mtt^8*mWW^2*s*t^3 - 12884*ep^2*mtt^8*mWW^2*s*t^3 - 28992*ep^3*mtt^8*mWW^2*s*t^3 - 33924*ep^4*mtt^8*mWW^2*s*t^3 - 23748*ep^5*mtt^8*mWW^2*s*t^3 - 9936*ep^6*mtt^8*mWW^2*s*t^3 - 186*mtt^7*mWW^3*s*t^3 - 2036*ep*mtt^7*mWW^3*s*t^3 - 17755*ep^2*mtt^7*mWW^3*s*t^3 - 97458*ep^3*mtt^7*mWW^3*s*t^3 - 255227*ep^4*mtt^7*mWW^3*s*t^3 - 298350*ep^5*mtt^7*mWW^3*s*t^3 - 124808*ep^6*mtt^7*mWW^3*s*t^3 + 1146*mtt^6*mWW^4*s*t^3 + 15448*ep*mtt^6*mWW^4*s*t^3 + 95315*ep^2*mtt^6*mWW^4*s*t^3 + 338858*ep^3*mtt^6*mWW^4*s*t^3 + 685407*ep^4*mtt^6*mWW^4*s*t^3 + 711050*ep^5*mtt^6*mWW^4*s*t^3 + 288696*ep^6*mtt^6*mWW^4*s*t^3 - 188*mtt^5*mWW^5*s*t^3 - 4334*ep*mtt^5*mWW^5*s*t^3 - 31798*ep^2*mtt^5*mWW^5*s*t^3 - 109674*ep^3*mtt^5*mWW^5*s*t^3 - 203930*ep^4*mtt^5*mWW^5*s*t^3 - 198684*ep^5*mtt^5*mWW^5*s*t^3 - 78672*ep^6*mtt^5*mWW^5*s*t^3 - 1668*mtt^4*mWW^6*s*t^3 - 20794*ep*mtt^4*mWW^6*s*t^3 - 109360*ep^2*mtt^4*mWW^6*s*t^3 - 315342*ep^3*mtt^4*mWW^6*s*t^3 - 517988*ep^4*mtt^4*mWW^6*s*t^3 - 450364*ep^5*mtt^4*mWW^6*s*t^3 - 160304*ep^6*mtt^4*mWW^6*s*t^3 + 1470*mtt^3*mWW^7*s*t^3 + 18694*ep*mtt^3*mWW^7*s*t^3 + 93559*ep^2*mtt^3*mWW^7*s*t^3 + 235200*ep^3*mtt^3*mWW^7*s*t^3 + 311995*ep^4*mtt^3*mWW^7*s*t^3 + 205294*ep^5*mtt^3*mWW^7*s*t^3 + 52488*ep^6*mtt^3*mWW^7*s*t^3 - 398*mtt^2*mWW^8*s*t^3 - 4326*ep*mtt^2*mWW^8*s*t^3 - 14971*ep^2*mtt^2*mWW^8*s*t^3 - 9804*ep^3*mtt^2*mWW^8*s*t^3 + 44597*ep^4*mtt^2*mWW^8*s*t^3 + 88590*ep^5*mtt^2*mWW^8*s*t^3 + 46312*ep^6*mtt^2*mWW^8*s*t^3 + 24*mtt*mWW^9*s*t^3 + 4*ep*mtt*mWW^9*s*t^3 - 2186*ep^2*mtt*mWW^9*s*t^3 - 13472*ep^3*mtt*mWW^9*s*t^3 - 32846*ep^4*mtt*mWW^9*s*t^3 - 35764*ep^5*mtt*mWW^9*s*t^3 - 14320*ep^6*mtt*mWW^9*s*t^3 + 40*ep^2*mWW^10*s*t^3 + 360*ep^3*mWW^10*s*t^3 + 1104*ep^4*mWW^10*s*t^3 + 1360*ep^5*mWW^10*s*t^3 + 576*ep^6*mWW^10*s*t^3 + 2*ep^2*mtt^8*mWW*s^2*t^3 + 428*ep^3*mtt^8*mWW*s^2*t^3 + 3390*ep^4*mtt^8*mWW*s^2*t^3 + 8660*ep^5*mtt^8*mWW*s^2*t^3 + 6944*ep^6*mtt^8*mWW*s^2*t^3 + 528*mtt^7*mWW^2*s^2*t^3 + 7116*ep*mtt^7*mWW^2*s^2*t^3 + 36026*ep^2*mtt^7*mWW^2*s^2*t^3 + 90936*ep^3*mtt^7*mWW^2*s^2*t^3 + 135614*ep^4*mtt^7*mWW^2*s^2*t^3 + 128544*ep^5*mtt^7*mWW^2*s^2*t^3 + 60416*ep^6*mtt^7*mWW^2*s^2*t^3 + 480*mtt^6*mWW^3*s^2*t^3 + 5574*ep*mtt^6*mWW^3*s^2*t^3 + 42514*ep^2*mtt^6*mWW^3*s^2*t^3 + 201810*ep^3*mtt^6*mWW^3*s^2*t^3 + 473482*ep^4*mtt^6*mWW^3*s^2*t^3 + 492320*ep^5*mtt^6*mWW^3*s^2*t^3 + 173760*ep^6*mtt^6*mWW^3*s^2*t^3 - 2300*mtt^5*mWW^4*s^2*t^3 - 31732*ep*mtt^5*mWW^4*s^2*t^3 - 194466*ep^2*mtt^5*mWW^4*s^2*t^3 - 674568*ep^3*mtt^5*mWW^4*s^2*t^3 - 1330830*ep^4*mtt^5*mWW^4*s^2*t^3 - 1348052*ep^5*mtt^5*mWW^4*s^2*t^3 - 532000*ep^6*mtt^5*mWW^4*s^2*t^3 - 10*mtt^4*mWW^5*s^2*t^3 + 2722*ep*mtt^4*mWW^5*s^2*t^3 + 30514*ep^2*mtt^4*mWW^5*s^2*t^3 + 146900*ep^3*mtt^4*mWW^5*s^2*t^3 + 381926*ep^4*mtt^4*mWW^5*s^2*t^3 + 498604*ep^5*mtt^4*mWW^5*s^2*t^3 + 249344*ep^6*mtt^4*mWW^5*s^2*t^3 + 2754*mtt^3*mWW^6*s^2*t^3 + 36066*ep*mtt^3*mWW^6*s^2*t^3 + 191267*ep^2*mtt^3*mWW^6*s^2*t^3 + 521068*ep^3*mtt^3*mWW^6*s^2*t^3 + 748703*ep^4*mtt^3*mWW^6*s^2*t^3 + 514070*ep^5*mtt^3*mWW^6*s^2*t^3 + 120632*ep^6*mtt^3*mWW^6*s^2*t^3 - 1762*mtt^2*mWW^7*s^2*t^3 - 23598*ep*mtt^2*mWW^7*s^2*t^3 - 123985*ep^2*mtt^2*mWW^7*s^2*t^3 - 329168*ep^3*mtt^2*mWW^7*s^2*t^3 - 468205*ep^4*mtt^2*mWW^7*s^2*t^3 - 335466*ep^5*mtt^2*mWW^7*s^2*t^3 - 93176*ep^6*mtt^2*mWW^7*s^2*t^3 + 322*mtt*mWW^8*s^2*t^3 + 3934*ep*mtt*mWW^8*s^2*t^3 + 18167*ep^2*mtt*mWW^8*s^2*t^3 + 42112*ep^3*mtt*mWW^8*s^2*t^3 + 55743*ep^4*mtt*mWW^8*s^2*t^3 + 43202*ep^5*mtt*mWW^8*s^2*t^3 + 15928*ep^6*mtt*mWW^8*s^2*t^3 - 12*mWW^9*s^2*t^3 - 98*ep*mWW^9*s^2*t^3 - 183*ep^2*mWW^9*s^2*t^3 + 34*ep^3*mWW^9*s^2*t^3 - 399*ep^4*mWW^9*s^2*t^3 - 2138*ep^5*mWW^9*s^2*t^3 - 1848*ep^6*mWW^9*s^2*t^3 - 174*ep^2*mtt^7*mWW*s^3*t^3 - 2788*ep^3*mtt^7*mWW*s^3*t^3 - 14634*ep^4*mtt^7*mWW*s^3*t^3 - 31172*ep^5*mtt^7*mWW*s^3*t^3 - 22752*ep^6*mtt^7*mWW*s^3*t^3 - 760*mtt^6*mWW^2*s^3*t^3 - 10440*ep*mtt^6*mWW^2*s^3*t^3 - 55124*ep^2*mtt^6*mWW^2*s^3*t^3 - 153372*ep^3*mtt^6*mWW^2*s^3*t^3 - 267052*ep^4*mtt^6*mWW^2*s^3*t^3 - 288888*ep^5*mtt^6*mWW^2*s^3*t^3 - 141680*ep^6*mtt^6*mWW^2*s^3*t^3 - 660*mtt^5*mWW^3*s^3*t^3 - 8128*ep*mtt^5*mWW^3*s^3*t^3 - 56802*ep^2*mtt^5*mWW^3*s^3*t^3 - 235168*ep^3*mtt^5*mWW^3*s^3*t^3 - 482110*ep^4*mtt^5*mWW^3*s^3*t^3 - 415996*ep^5*mtt^5*mWW^3*s^3*t^3 - 96752*ep^6*mtt^5*mWW^3*s^3*t^3 + 2428*mtt^4*mWW^4*s^3*t^3 + 34448*ep*mtt^4*mWW^4*s^3*t^3 + 212600*ep^2*mtt^4*mWW^4*s^3*t^3 + 738368*ep^3*mtt^4*mWW^4*s^3*t^3 + 1466916*ep^4*mtt^4*mWW^4*s^3*t^3 + 1503076*ep^5*mtt^4*mWW^4*s^3*t^3 + 600512*ep^6*mtt^4*mWW^4*s^3*t^3 + 386*mtt^3*mWW^5*s^3*t^3 + 3326*ep*mtt^3*mWW^5*s^3*t^3 + 4591*ep^2*mtt^3*mWW^5*s^3*t^3 - 64456*ep^3*mtt^3*mWW^5*s^3*t^3 - 333265*ep^4*mtt^3*mWW^5*s^3*t^3 - 578130*ep^5*mtt^3*mWW^5*s^3*t^3 - 335704*ep^6*mtt^3*mWW^5*s^3*t^3 - 2226*mtt^2*mWW^6*s^3*t^3 - 30458*ep*mtt^2*mWW^6*s^3*t^3 - 165829*ep^2*mtt^2*mWW^6*s^3*t^3 - 455496*ep^3*mtt^2*mWW^6*s^3*t^3 - 648085*ep^4*mtt^2*mWW^6*s^3*t^3 - 425538*ep^5*mtt^2*mWW^6*s^3*t^3 - 84744*ep^6*mtt^2*mWW^6*s^3*t^3 + 914*mtt*mWW^7*s^3*t^3 + 12542*ep*mtt*mWW^7*s^3*t^3 + 68499*ep^2*mtt*mWW^7*s^3*t^3 + 197784*ep^3*mtt*mWW^7*s^3*t^3 + 324891*ep^4*mtt*mWW^7*s^3*t^3 + 284630*ep^5*mtt*mWW^7*s^3*t^3 + 101672*ep^6*mtt*mWW^7*s^3*t^3 - 82*mWW^8*s^3*t^3 - 1026*ep*mWW^8*s^3*t^3 - 5393*ep^2*mWW^8*s^3*t^3 - 17552*ep^3*mWW^8*s^3*t^3 - 37381*ep^4*mWW^8*s^3*t^3 - 44046*ep^5*mWW^8*s^3*t^3 - 20680*ep^6*mWW^8*s^3*t^3 + 280*ep^2*mtt^6*mWW*s^4*t^3 + 4300*ep^3*mtt^6*mWW*s^4*t^3 + 21900*ep^4*mtt^6*mWW*s^4*t^3 + 45840*ep^5*mtt^6*mWW*s^4*t^3 + 33120*ep^6*mtt^6*mWW*s^4*t^3 + 640*mtt^5*mWW^2*s^4*t^3 + 9020*ep*mtt^5*mWW^2*s^4*t^3 + 49596*ep^2*mtt^5*mWW^2*s^4*t^3 + 149428*ep^3*mtt^5*mWW^2*s^4*t^3 + 288768*ep^4*mtt^5*mWW^2*s^4*t^3 + 336392*ep^5*mtt^5*mWW^2*s^4*t^3 + 169120*ep^6*mtt^5*mWW^2*s^4*t^3 + 510*mtt^4*mWW^3*s^4*t^3 + 6712*ep*mtt^4*mWW^3*s^4*t^3 + 45356*ep^2*mtt^4*mWW^3*s^4*t^3 + 171210*ep^3*mtt^4*mWW^3*s^4*t^3 + 312052*ep^4*mtt^4*mWW^3*s^4*t^3 + 215376*ep^5*mtt^4*mWW^3*s^4*t^3 + 12256*ep^6*mtt^4*mWW^3*s^4*t^3 - 1442*mtt^3*mWW^4*s^4*t^3 - 21074*ep*mtt^3*mWW^4*s^4*t^3 - 132569*ep^2*mtt^3*mWW^4*s^4*t^3 - 473768*ep^3*mtt^3*mWW^4*s^4*t^3 - 981225*ep^4*mtt^3*mWW^4*s^4*t^3 - 1054914*ep^5*mtt^3*mWW^4*s^4*t^3 - 443976*ep^6*mtt^3*mWW^4*s^4*t^3 - 418*mtt^2*mWW^5*s^4*t^3 - 5338*ep*mtt^2*mWW^5*s^4*t^3 - 24147*ep^2*mtt^2*mWW^5*s^4*t^3 - 23588*ep^3*mtt^2*mWW^5*s^4*t^3 + 115697*ep^4*mtt^2*mWW^5*s^4*t^3 + 305954*ep^5*mtt^2*mWW^5*s^4*t^3 + 204472*ep^6*mtt^2*mWW^5*s^4*t^3 + 882*mtt*mWW^6*s^4*t^3 + 12342*ep*mtt*mWW^6*s^4*t^3 + 68715*ep^2*mtt*mWW^6*s^4*t^3 + 197492*ep^3*mtt*mWW^6*s^4*t^3 + 306519*ep^4*mtt*mWW^6*s^4*t^3 + 234958*ep^5*mtt*mWW^6*s^4*t^3 + 65304*ep^6*mtt*mWW^6*s^4*t^3 - 172*mWW^7*s^4*t^3 - 2318*ep*mWW^7*s^4*t^3 - 12975*ep^2*mWW^7*s^4*t^3 - 42146*ep^3*mWW^7*s^4*t^3 - 83567*ep^4*mWW^7*s^4*t^3 - 89494*ep^5*mWW^7*s^4*t^3 - 38312*ep^6*mWW^7*s^4*t^3 - 148*ep^2*mtt^5*mWW*s^5*t^3 - 2724*ep^3*mtt^5*mWW*s^5*t^3 - 15080*ep^4*mtt^5*mWW*s^5*t^3 - 33248*ep^5*mtt^5*mWW*s^5*t^3 - 24800*ep^6*mtt^5*mWW*s^5*t^3 - 312*mtt^4*mWW^2*s^5*t^3 - 4560*ep*mtt^4*mWW^2*s^5*t^3 - 26036*ep^2*mtt^4*mWW^2*s^5*t^3 - 83256*ep^3*mtt^4*mWW^2*s^5*t^3 - 172340*ep^4*mtt^4*mWW^2*s^5*t^3 - 210276*ep^5*mtt^4*mWW^2*s^5*t^3 - 107696*ep^6*mtt^4*mWW^2*s^5*t^3 - 210*mtt^3*mWW^3*s^5*t^3 - 3036*ep*mtt^3*mWW^3*s^5*t^3 - 21119*ep^2*mtt^3*mWW^3*s^5*t^3 - 78458*ep^3*mtt^3*mWW^3*s^5*t^3 - 138503*ep^4*mtt^3*mWW^3*s^5*t^3 - 88406*ep^5*mtt^3*mWW^3*s^5*t^3 + 1272*ep^6*mtt^3*mWW^3*s^5*t^3 + 482*mtt^2*mWW^4*s^5*t^3 + 7192*ep*mtt^2*mWW^4*s^5*t^3 + 46359*ep^2*mtt^2*mWW^4*s^5*t^3 + 174450*ep^3*mtt^2*mWW^4*s^5*t^3 + 386967*ep^4*mtt^2*mWW^4*s^5*t^3 + 446270*ep^5*mtt^2*mWW^4*s^5*t^3 + 201112*ep^6*mtt^2*mWW^4*s^5*t^3 + 178*mtt*mWW^5*s^5*t^3 + 2516*ep*mtt*mWW^5*s^5*t^3 + 13045*ep^2*mtt*mWW^5*s^5*t^3 + 25598*ep^3*mtt*mWW^5*s^5*t^3 - 2687*ep^4*mtt*mWW^5*s^5*t^3 - 64382*ep^5*mtt*mWW^5*s^5*t^3 - 52744*ep^6*mtt*mWW^5*s^5*t^3 - 138*mWW^6*s^5*t^3 - 1888*ep*mWW^6*s^5*t^3 - 10517*ep^2*mWW^6*s^5*t^3 - 32506*ep^3*mWW^6*s^5*t^3 - 58789*ep^4*mWW^6*s^5*t^3 - 56166*ep^5*mWW^6*s^5*t^3 - 21176*ep^6*mWW^6*s^5*t^3 - 30*ep^2*mtt^4*mWW*s^6*t^3 + 276*ep^3*mtt^4*mWW*s^6*t^3 + 3478*ep^4*mtt^4*mWW*s^6*t^3 + 10164*ep^5*mtt^4*mWW*s^6*t^3 + 8672*ep^6*mtt^4*mWW*s^6*t^3 + 80*mtt^3*mWW^2*s^6*t^3 + 1236*ep*mtt^3*mWW^2*s^6*t^3 + 7290*ep^2*mtt^3*mWW^2*s^6*t^3 + 24080*ep^3*mtt^3*mWW^2*s^6*t^3 + 51702*ep^4*mtt^3*mWW^2*s^6*t^3 + 64960*ep^5*mtt^3*mWW^2*s^6*t^3 + 33856*ep^6*mtt^3*mWW^2*s^6*t^3 + 36*mtt^2*mWW^3*s^6*t^3 + 638*ep*mtt^2*mWW^3*s^6*t^3 + 5010*ep^2*mtt^2*mWW^3*s^6*t^3 + 19990*ep^3*mtt^2*mWW^3*s^6*t^3 + 37706*ep^4*mtt^2*mWW^3*s^6*t^3 + 27264*ep^5*mtt^2*mWW^3*s^6*t^3 + 2464*ep^6*mtt^2*mWW^3*s^6*t^3 - 88*mtt*mWW^4*s^6*t^3 - 1296*ep*mtt*mWW^4*s^6*t^3 - 8520*ep^2*mtt*mWW^4*s^6*t^3 - 34352*ep^3*mtt*mWW^4*s^6*t^3 - 82968*ep^4*mtt*mWW^4*s^6*t^3 - 103260*ep^5*mtt*mWW^4*s^6*t^3 - 49648*ep^6*mtt*mWW^4*s^6*t^3 - 28*mWW^5*s^6*t^3 - 386*ep*mWW^5*s^6*t^3 - 1958*ep^2*mWW^5*s^6*t^3 - 4330*ep^3*mWW^5*s^6*t^3 - 2654*ep^4*mWW^5*s^6*t^3 + 3944*ep^5*mWW^5*s^6*t^3 + 4528*ep^6*mWW^5*s^6*t^3 + 58*ep^2*mtt^3*mWW*s^7*t^3 + 452*ep^3*mtt^3*mWW*s^7*t^3 + 1030*ep^4*mtt^3*mWW*s^7*t^3 + 380*ep^5*mtt^3*mWW*s^7*t^3 - 544*ep^6*mtt^3*mWW*s^7*t^3 - 8*mtt^2*mWW^2*s^7*t^3 - 136*ep*mtt^2*mWW^2*s^7*t^3 - 820*ep^2*mtt^2*mWW^2*s^7*t^3 - 2668*ep^3*mtt^2*mWW^2*s^7*t^3 - 5676*ep^4*mtt^2*mWW^2*s^7*t^3 - 7232*ep^5*mtt^2*mWW^2*s^7*t^3 - 3856*ep^6*mtt^2*mWW^2*s^7*t^3 - 32*ep*mtt*mWW^3*s^7*t^3 - 412*ep^2*mtt*mWW^3*s^7*t^3 - 2052*ep^3*mtt*mWW^3*s^7*t^3 - 4472*ep^4*mtt*mWW^3*s^7*t^3 - 3792*ep^5*mtt*mWW^3*s^7*t^3 - 704*ep^6*mtt*mWW^3*s^7*t^3 + 8*mWW^4*s^7*t^3 + 112*ep*mWW^4*s^7*t^3 + 774*ep^2*mWW^4*s^7*t^3 + 3444*ep^3*mWW^4*s^7*t^3 + 9054*ep^4*mWW^4*s^7*t^3 + 11956*ep^5*mWW^4*s^7*t^3 + 6000*ep^6*mWW^4*s^7*t^3 - 16*ep^2*mtt^2*mWW*s^8*t^3 - 152*ep^3*mtt^2*mWW*s^8*t^3 - 496*ep^4*mtt^2*mWW*s^8*t^3 - 648*ep^5*mtt^2*mWW*s^8*t^3 - 288*ep^6*mtt^2*mWW*s^8*t^3 + 16*ep^2*mWW^3*s^8*t^3 + 152*ep^3*mWW^3*s^8*t^3 + 496*ep^4*mWW^3*s^8*t^3 + 648*ep^5*mWW^3*s^8*t^3 + 288*ep^6*mWW^3*s^8*t^3 + 76*ep^2*mtt^9*mWW*t^4 + 732*ep^3*mtt^9*mWW*t^4 + 2512*ep^4*mtt^9*mWW*t^4 + 3696*ep^5*mtt^9*mWW*t^4 + 1984*ep^6*mtt^9*mWW*t^4 - 68*mtt^8*mWW^2*t^4 - 826*ep*mtt^8*mWW^2*t^4 - 3823*ep^2*mtt^8*mWW^2*t^4 - 8974*ep^3*mtt^8*mWW^2*t^4 - 13091*ep^4*mtt^8*mWW^2*t^4 - 13426*ep^5*mtt^8*mWW^2*t^4 - 7192*ep^6*mtt^8*mWW^2*t^4 - 26*mtt^7*mWW^3*t^4 - 146*ep*mtt^7*mWW^3*t^4 - 3161*ep^2*mtt^7*mWW^3*t^4 - 26740*ep^3*mtt^7*mWW^3*t^4 - 82509*ep^4*mtt^7*mWW^3*t^4 - 105654*ep^5*mtt^7*mWW^3*t^4 - 47624*ep^6*mtt^7*mWW^3*t^4 + 416*mtt^6*mWW^4*t^4 + 5040*ep*mtt^6*mWW^4*t^4 + 29974*ep^2*mtt^6*mWW^4*t^4 + 111708*ep^3*mtt^6*mWW^4*t^4 + 244754*ep^4*mtt^6*mWW^4*t^4 + 276396*ep^5*mtt^6*mWW^4*t^4 + 122512*ep^6*mtt^6*mWW^4*t^4 - 396*mtt^5*mWW^5*t^4 - 5910*ep*mtt^5*mWW^5*t^4 - 35069*ep^2*mtt^5*mWW^5*t^4 - 106586*ep^3*mtt^5*mWW^5*t^4 - 177673*ep^4*mtt^5*mWW^5*t^4 - 156886*ep^5*mtt^5*mWW^5*t^4 - 58440*ep^6*mtt^5*mWW^5*t^4 - 60*mtt^4*mWW^6*t^4 + 498*ep*mtt^4*mWW^6*t^4 + 4725*ep^2*mtt^4*mWW^6*t^4 - 314*ep^3*mtt^4*mWW^6*t^4 - 52615*ep^4*mtt^4*mWW^6*t^4 - 107866*ep^5*mtt^4*mWW^6*t^4 - 63608*ep^6*mtt^4*mWW^6*t^4 + 182*mtt^3*mWW^7*t^4 + 1870*ep*mtt^3*mWW^7*t^4 + 9053*ep^2*mtt^3*mWW^7*t^4 + 31284*ep^3*mtt^3*mWW^7*t^4 + 74897*ep^4*mtt^3*mWW^7*t^4 + 99182*ep^5*mtt^3*mWW^7*t^4 + 52392*ep^6*mtt^3*mWW^7*t^4 - 48*mtt^2*mWW^8*t^4 - 136*ep*mtt^2*mWW^8*t^4 + 3244*ep^2*mtt^2*mWW^8*t^4 + 23580*ep^3*mtt^2*mWW^8*t^4 + 61568*ep^4*mtt^2*mWW^8*t^4 + 69136*ep^5*mtt^2*mWW^8*t^4 + 27456*ep^6*mtt^2*mWW^8*t^4 - 390*ep*mtt*mWW^9*t^4 - 5019*ep^2*mtt*mWW^9*t^4 - 24690*ep^3*mtt*mWW^9*t^4 - 57843*ep^4*mtt*mWW^9*t^4 - 64578*ep^5*mtt*mWW^9*t^4 - 27480*ep^6*mtt*mWW^9*t^4 + 48*ep^2*mtt^9*s*t^4 + 488*ep^3*mtt^9*s*t^4 + 1760*ep^4*mtt^9*s*t^4 + 2664*ep^5*mtt^9*s*t^4 + 1440*ep^6*mtt^9*s*t^4 + 44*ep^2*mtt^8*mWW*s*t^4 + 784*ep^3*mtt^8*mWW*s*t^4 + 4196*ep^4*mtt^8*mWW*s*t^4 + 8504*ep^5*mtt^8*mWW*s*t^4 + 5792*ep^6*mtt^8*mWW*s*t^4 + 372*mtt^7*mWW^2*s*t^4 + 4628*ep*mtt^7*mWW^2*s*t^4 + 21662*ep^2*mtt^7*mWW^2*s*t^4 + 49440*ep^3*mtt^7*mWW^2*s*t^4 + 63794*ep^4*mtt^7*mWW^2*s*t^4 + 52528*ep^5*mtt^7*mWW^2*s*t^4 + 23456*ep^6*mtt^7*mWW^2*s*t^4 + 176*mtt^6*mWW^3*s*t^4 + 1504*ep*mtt^6*mWW^3*s*t^4 + 14810*ep^2*mtt^6*mWW^3*s*t^4 + 92524*ep^3*mtt^6*mWW^3*s*t^4 + 247142*ep^4*mtt^6*mWW^3*s*t^4 + 277812*ep^5*mtt^6*mWW^3*s*t^4 + 106352*ep^6*mtt^6*mWW^3*s*t^4 - 1854*mtt^5*mWW^4*s*t^4 - 23424*ep*mtt^5*mWW^4*s*t^4 - 130793*ep^2*mtt^5*mWW^4*s*t^4 - 416858*ep^3*mtt^5*mWW^4*s*t^4 - 764429*ep^4*mtt^5*mWW^4*s*t^4 - 729406*ep^5*mtt^5*mWW^4*s*t^4 - 274856*ep^6*mtt^5*mWW^4*s*t^4 + 1410*mtt^4*mWW^5*s*t^4 + 21284*ep*mtt^4*mWW^5*s*t^4 + 123586*ep^2*mtt^4*mWW^5*s*t^4 + 355914*ep^3*mtt^4*mWW^5*s*t^4 + 545902*ep^4*mtt^4*mWW^5*s*t^4 + 427204*ep^5*mtt^4*mWW^5*s*t^4 + 134320*ep^6*mtt^4*mWW^5*s*t^4 + 306*mtt^3*mWW^6*s*t^4 + 690*ep*mtt^3*mWW^6*s*t^4 - 9135*ep^2*mtt^3*mWW^6*s*t^4 - 41272*ep^3*mtt^3*mWW^6*s*t^4 - 59675*ep^4*mtt^3*mWW^6*s*t^4 - 24942*ep^5*mtt^3*mWW^6*s*t^4 + 5368*ep^6*mtt^3*mWW^6*s*t^4 - 506*mtt^2*mWW^7*s*t^4 - 5522*ep*mtt^2*mWW^7*s*t^4 - 19771*ep^2*mtt^2*mWW^7*s*t^4 - 17816*ep^3*mtt^2*mWW^7*s*t^4 + 40701*ep^4*mtt^2*mWW^7*s*t^4 + 89326*ep^5*mtt^2*mWW^7*s*t^4 + 45288*ep^6*mtt^2*mWW^7*s*t^4 + 96*mtt*mWW^8*s*t^4 + 658*ep*mtt*mWW^8*s*t^4 - 2606*ep^2*mtt*mWW^8*s*t^4 - 32878*ep^3*mtt*mWW^8*s*t^4 - 99962*ep^4*mtt*mWW^8*s*t^4 - 124524*ep^5*mtt*mWW^8*s*t^4 - 55184*ep^6*mtt*mWW^8*s*t^4 + 182*ep*mWW^9*s*t^4 + 2155*ep^2*mWW^9*s*t^4 + 9674*ep^3*mWW^9*s*t^4 + 20571*ep^4*mWW^9*s*t^4 + 20834*ep^5*mWW^9*s*t^4 + 8024*ep^6*mWW^9*s*t^4 - 288*ep^2*mtt^8*s^2*t^4 - 2928*ep^3*mtt^8*s^2*t^4 - 10560*ep^4*mtt^8*s^2*t^4 - 15984*ep^5*mtt^8*s^2*t^4 - 8640*ep^6*mtt^8*s^2*t^4 - 1478*ep^2*mtt^7*mWW*s^2*t^4 - 16296*ep^3*mtt^7*mWW*s^2*t^4 - 64086*ep^4*mtt^7*mWW*s^2*t^4 - 106660*ep^5*mtt^7*mWW*s^2*t^4 - 63680*ep^6*mtt^7*mWW*s^2*t^4 - 840*mtt^6*mWW^2*s^2*t^4 - 10744*ep*mtt^6*mWW^2*s^2*t^4 - 51457*ep^2*mtt^6*mWW^2*s^2*t^4 - 118824*ep^3*mtt^6*mWW^2*s^2*t^4 - 147441*ep^4*mtt^6*mWW^2*s^2*t^4 - 102046*ep^5*mtt^6*mWW^2*s^2*t^4 - 33400*ep^6*mtt^6*mWW^2*s^2*t^4 - 460*mtt^5*mWW^3*s^2*t^4 - 4800*ep*mtt^5*mWW^3*s^2*t^4 - 29515*ep^2*mtt^5*mWW^3*s^2*t^4 - 107900*ep^3*mtt^5*mWW^3*s^2*t^4 - 165703*ep^4*mtt^5*mWW^3*s^2*t^4 - 44870*ep^5*mtt^5*mWW^3*s^2*t^4 + 60968*ep^6*mtt^5*mWW^3*s^2*t^4 + 3334*mtt^4*mWW^4*s^2*t^4 + 44074*ep*mtt^4*mWW^4*s^2*t^4 + 238499*ep^2*mtt^4*mWW^4*s^2*t^4 + 670728*ep^3*mtt^4*mWW^4*s^2*t^4 + 1000635*ep^4*mtt^4*mWW^4*s^2*t^4 + 706078*ep^5*mtt^4*mWW^4*s^2*t^4 + 159416*ep^6*mtt^4*mWW^4*s^2*t^4 - 1926*mtt^3*mWW^5*s^2*t^4 - 29424*ep*mtt^3*mWW^5*s^2*t^4 - 173675*ep^2*mtt^3*mWW^5*s^2*t^4 - 520298*ep^3*mtt^3*mWW^5*s^2*t^4 - 857499*ep^4*mtt^3*mWW^5*s^2*t^4 - 738598*ep^5*mtt^3*mWW^5*s^2*t^4 - 256936*ep^6*mtt^3*mWW^5*s^2*t^4 - 526*mtt^2*mWW^6*s^2*t^4 - 4180*ep*mtt^2*mWW^6*s^2*t^4 - 1010*ep^2*mtt^2*mWW^6*s^2*t^4 + 86394*ep^3*mtt^2*mWW^6*s^2*t^4 + 329070*ep^4*mtt^2*mWW^6*s^2*t^4 + 470512*ep^5*mtt^2*mWW^6*s^2*t^4 + 235584*ep^6*mtt^2*mWW^6*s^2*t^4 + 466*mtt*mWW^7*s^2*t^4 + 5596*ep*mtt*mWW^7*s^2*t^4 + 19970*ep^2*mtt*mWW^7*s^2*t^4 + 4074*ep^3*mtt*mWW^7*s^2*t^4 - 107546*ep^4*mtt*mWW^7*s^2*t^4 - 200604*ep^5*mtt*mWW^7*s^2*t^4 - 108240*ep^6*mtt*mWW^7*s^2*t^4 - 48*mWW^8*s^2*t^4 - 410*ep*mWW^8*s^2*t^4 - 38*ep^2*mWW^8*s^2*t^4 + 8186*ep^3*mWW^8*s^2*t^4 + 27162*ep^4*mWW^8*s^2*t^4 + 33964*ep^5*mWW^8*s^2*t^4 + 14928*ep^6*mWW^8*s^2*t^4 + 720*ep^2*mtt^7*s^3*t^4 + 7320*ep^3*mtt^7*s^3*t^4 + 26400*ep^4*mtt^7*s^3*t^4 + 39960*ep^5*mtt^7*s^3*t^4 + 21600*ep^6*mtt^7*s^3*t^4 + 4040*ep^2*mtt^6*mWW*s^3*t^4 + 43660*ep^3*mtt^6*mWW*s^3*t^4 + 167780*ep^4*mtt^6*mWW*s^3*t^4 + 273520*ep^5*mtt^6*mWW*s^3*t^4 + 160480*ep^6*mtt^6*mWW*s^3*t^4 + 1000*mtt^5*mWW^2*s^3*t^4 + 13216*ep*mtt^5*mWW^2*s^3*t^4 + 65592*ep^2*mtt^5*mWW^2*s^3*t^4 + 159312*ep^3*mtt^5*mWW^2*s^3*t^4 + 209296*ep^4*mtt^5*mWW^2*s^3*t^4 + 144336*ep^5*mtt^5*mWW^2*s^3*t^4 + 38816*ep^6*mtt^5*mWW^2*s^3*t^4 + 600*mtt^4*mWW^3*s^3*t^4 + 7152*ep*mtt^4*mWW^3*s^3*t^4 + 32843*ep^2*mtt^4*mWW^3*s^3*t^4 + 36836*ep^3*mtt^4*mWW^3*s^3*t^4 - 171637*ep^4*mtt^4*mWW^3*s^3*t^4 - 501786*ep^5*mtt^4*mWW^3*s^3*t^4 - 361736*ep^6*mtt^4*mWW^3*s^3*t^4 - 3086*mtt^3*mWW^4*s^3*t^4 - 42688*ep*mtt^3*mWW^4*s^3*t^4 - 231205*ep^2*mtt^3*mWW^4*s^3*t^4 - 615362*ep^3*mtt^3*mWW^4*s^3*t^4 - 806869*ep^4*mtt^3*mWW^4*s^3*t^4 - 418674*ep^5*mtt^3*mWW^4*s^3*t^4 - 6872*ep^6*mtt^3*mWW^4*s^3*t^4 + 1254*mtt^2*mWW^5*s^3*t^4 + 19152*ep*mtt^2*mWW^5*s^3*t^4 + 119227*ep^2*mtt^2*mWW^5*s^3*t^4 + 406534*ep^3*mtt^2*mWW^5*s^3*t^4 + 804135*ep^4*mtt^2*mWW^5*s^3*t^4 + 841302*ep^5*mtt^2*mWW^5*s^3*t^4 + 351480*ep^6*mtt^2*mWW^5*s^3*t^4 + 374*mtt*mWW^6*s^3*t^4 + 4160*ep*mtt*mWW^6*s^3*t^4 + 8223*ep^2*mtt*mWW^6*s^3*t^4 - 58614*ep^3*mtt*mWW^6*s^3*t^4 - 291481*ep^4*mtt*mWW^6*s^3*t^4 - 455770*ep^5*mtt*mWW^6*s^3*t^4 - 239064*ep^6*mtt*mWW^6*s^3*t^4 - 142*mWW^7*s^3*t^4 - 1744*ep*mWW^7*s^3*t^4 - 6160*ep^2*mWW^7*s^3*t^4 - 310*ep^3*mWW^7*s^3*t^4 + 36648*ep^4*mWW^7*s^3*t^4 + 66808*ep^5*mWW^7*s^3*t^4 + 36064*ep^6*mWW^7*s^3*t^4 - 960*ep^2*mtt^6*s^4*t^4 - 9760*ep^3*mtt^6*s^4*t^4 - 35200*ep^4*mtt^6*s^4*t^4 - 53280*ep^5*mtt^6*s^4*t^4 - 28800*ep^6*mtt^6*s^4*t^4 - 4920*ep^2*mtt^5*mWW*s^4*t^4 - 52980*ep^3*mtt^5*mWW*s^4*t^4 - 202100*ep^4*mtt^5*mWW*s^4*t^4 - 326920*ep^5*mtt^5*mWW*s^4*t^4 - 190400*ep^6*mtt^5*mWW*s^4*t^4 - 660*mtt^4*mWW^2*s^4*t^4 - 9074*ep*mtt^4*mWW^2*s^4*t^4 - 47293*ep^2*mtt^4*mWW^2*s^4*t^4 - 124598*ep^3*mtt^4*mWW^2*s^4*t^4 - 184049*ep^4*mtt^4*mWW^2*s^4*t^4 - 143254*ep^5*mtt^4*mWW^2*s^4*t^4 - 41864*ep^6*mtt^4*mWW^2*s^4*t^4 - 410*mtt^3*mWW^3*s^4*t^4 - 5506*ep*mtt^3*mWW^3*s^4*t^4 - 21824*ep^2*mtt^3*mWW^3*s^4*t^4 + 16652*ep^3*mtt^3*mWW^3*s^4*t^4 + 290712*ep^4*mtt^3*mWW^3*s^4*t^4 + 605564*ep^5*mtt^3*mWW^3*s^4*t^4 + 383776*ep^6*mtt^3*mWW^3*s^4*t^4 + 1554*mtt^2*mWW^4*s^4*t^4 + 22314*ep*mtt^2*mWW^4*s^4*t^4 + 124022*ep^2*mtt^2*mWW^4*s^4*t^4 + 339040*ep^3*mtt^2*mWW^4*s^4*t^4 + 465530*ep^4*mtt^2*mWW^4*s^4*t^4 + 271864*ep^5*mtt^2*mWW^4*s^4*t^4 + 27904*ep^6*mtt^2*mWW^4*s^4*t^4 - 390*mtt*mWW^5*s^4*t^4 - 5774*ep*mtt*mWW^5*s^4*t^4 - 39602*ep^2*mtt*mWW^5*s^4*t^4 - 164816*ep^3*mtt*mWW^5*s^4*t^4 - 396950*ep^4*mtt*mWW^5*s^4*t^4 - 481280*ep^5*mtt*mWW^5*s^4*t^4 - 223184*ep^6*mtt*mWW^5*s^4*t^4 - 94*mWW^6*s^4*t^4 - 1144*ep*mWW^6*s^4*t^4 - 2415*ep^2*mWW^6*s^4*t^4 + 16574*ep^3*mWW^6*s^4*t^4 + 83465*ep^4*mWW^6*s^4*t^4 + 130570*ep^5*mWW^6*s^4*t^4 + 68344*ep^6*mWW^6*s^4*t^4 + 720*ep^2*mtt^5*s^5*t^4 + 7320*ep^3*mtt^5*s^5*t^4 + 26400*ep^4*mtt^5*s^5*t^4 + 39960*ep^5*mtt^5*s^5*t^4 + 21600*ep^6*mtt^5*s^5*t^4 + 3044*ep^2*mtt^4*mWW*s^5*t^4 + 32808*ep^3*mtt^4*mWW*s^5*t^4 + 124788*ep^4*mtt^4*mWW*s^5*t^4 + 201064*ep^5*mtt^4*mWW*s^5*t^4 + 116576*ep^6*mtt^4*mWW*s^5*t^4 + 228*mtt^3*mWW^2*s^5*t^4 + 3292*ep*mtt^3*mWW^2*s^5*t^4 + 18250*ep^2*mtt^3*mWW^2*s^5*t^4 + 53016*ep^3*mtt^3*mWW^2*s^5*t^4 + 88782*ep^4*mtt^3*mWW^2*s^5*t^4 + 78232*ep^5*mtt^3*mWW^2*s^5*t^4 + 25888*ep^6*mtt^3*mWW^2*s^5*t^4 + 136*mtt^2*mWW^3*s^5*t^4 + 2112*ep*mtt^2*mWW^3*s^5*t^4 + 7975*ep^2*mtt^2*mWW^3*s^5*t^4 - 15652*ep^3*mtt^2*mWW^3*s^5*t^4 - 148985*ep^4*mtt^2*mWW^3*s^5*t^4 - 288562*ep^5*mtt^2*mWW^3*s^5*t^4 - 176168*ep^6*mtt^2*mWW^3*s^5*t^4 - 412*mtt*mWW^4*s^5*t^4 - 5980*ep*mtt*mWW^4*s^5*t^4 - 34394*ep^2*mtt*mWW^4*s^5*t^4 - 102184*ep^3*mtt*mWW^4*s^5*t^4 - 164742*ep^4*mtt*mWW^4*s^5*t^4 - 131944*ep^5*mtt*mWW^4*s^5*t^4 - 38448*ep^6*mtt*mWW^4*s^5*t^4 + 48*mWW^5*s^5*t^4 + 672*ep*mWW^5*s^5*t^4 + 5533*ep^2*mWW^5*s^5*t^4 + 29252*ep^3*mWW^5*s^5*t^4 + 82085*ep^4*mWW^5*s^5*t^4 + 108258*ep^5*mWW^5*s^5*t^4 + 52760*ep^6*mWW^5*s^5*t^4 - 288*ep^2*mtt^4*s^6*t^4 - 2928*ep^3*mtt^4*s^6*t^4 - 10560*ep^4*mtt^4*s^6*t^4 - 15984*ep^5*mtt^4*s^6*t^4 - 8640*ep^6*mtt^4*s^6*t^4 - 894*ep^2*mtt^3*mWW*s^6*t^4 - 9664*ep^3*mtt^3*mWW*s^6*t^4 - 36726*ep^4*mtt^3*mWW*s^6*t^4 - 59044*ep^5*mtt^3*mWW*s^6*t^4 - 34112*ep^6*mtt^3*mWW*s^6*t^4 - 32*mtt^2*mWW^2*s^6*t^4 - 492*ep*mtt^2*mWW^2*s^6*t^4 - 2915*ep^2*mtt^2*mWW^2*s^6*t^4 - 9188*ep^3*mtt^2*mWW^2*s^6*t^4 - 16523*ep^4*mtt^2*mWW^2*s^6*t^4 - 15002*ep^5*mtt^2*mWW^2*s^6*t^4 - 4840*ep^6*mtt^2*mWW^2*s^6*t^4 - 16*mtt*mWW^3*s^6*t^4 - 316*ep*mtt*mWW^3*s^6*t^4 - 1008*ep^2*mtt*mWW^3*s^6*t^4 + 5540*ep^3*mtt*mWW^3*s^6*t^4 + 35608*ep^4*mtt*mWW^3*s^6*t^4 + 64632*ep^5*mtt*mWW^3*s^6*t^4 + 38368*ep^6*mtt*mWW^3*s^6*t^4 + 48*mWW^4*s^6*t^4 + 664*ep*mWW^4*s^6*t^4 + 3897*ep^2*mWW^4*s^6*t^4 + 12928*ep^3*mWW^4*s^6*t^4 + 25121*ep^4*mWW^4*s^6*t^4 + 25686*ep^5*mWW^4*s^6*t^4 + 10344*ep^6*mWW^4*s^6*t^4 + 48*ep^2*mtt^3*s^7*t^4 + 488*ep^3*mtt^3*s^7*t^4 + 1760*ep^4*mtt^3*s^7*t^4 + 2664*ep^5*mtt^3*s^7*t^4 + 1440*ep^6*mtt^3*s^7*t^4 + 88*ep^2*mtt^2*mWW*s^7*t^4 + 956*ep^3*mtt^2*mWW*s^7*t^4 + 3636*ep^4*mtt^2*mWW*s^7*t^4 + 5840*ep^5*mtt^2*mWW*s^7*t^4 + 3360*ep^6*mtt^2*mWW*s^7*t^4 - 16*ep^2*mtt*mWW^2*s^7*t^4 - 184*ep^3*mtt*mWW^2*s^7*t^4 - 768*ep^4*mtt*mWW^2*s^7*t^4 - 1368*ep^5*mtt*mWW^2*s^7*t^4 - 864*ep^6*mtt*mWW^2*s^7*t^4 - 120*ep^2*mWW^3*s^7*t^4 - 1260*ep^3*mWW^3*s^7*t^4 - 4628*ep^4*mWW^3*s^7*t^4 - 7136*ep^5*mWW^3*s^7*t^4 - 3936*ep^6*mWW^3*s^7*t^4 - 188*ep^2*mtt^8*mWW*t^5 - 1804*ep^3*mtt^8*mWW*t^5 - 6160*ep^4*mtt^8*mWW*t^5 - 9008*ep^5*mtt^8*mWW*t^5 - 4800*ep^6*mtt^8*mWW*t^5 + 72*mtt^7*mWW^2*t^5 + 734*ep*mtt^7*mWW^2*t^5 + 3194*ep^2*mtt^7*mWW^2*t^5 + 9766*ep^3*mtt^7*mWW^2*t^5 + 24230*ep^4*mtt^7*mWW^2*t^5 + 36300*ep^5*mtt^7*mWW^2*t^5 + 21584*ep^6*mtt^7*mWW^2*t^5 + 28*mtt^6*mWW^3*t^5 + 190*ep*mtt^6*mWW^3*t^5 + 2974*ep^2*mtt^6*mWW^3*t^5 + 22604*ep^3*mtt^6*mWW^3*t^5 + 65112*ep^4*mtt^6*mWW^3*t^5 + 76848*ep^5*mtt^6*mWW^3*t^5 + 30784*ep^6*mtt^6*mWW^3*t^5 - 408*mtt^5*mWW^4*t^5 - 3902*ep*mtt^5*mWW^4*t^5 - 18447*ep^2*mtt^5*mWW^4*t^5 - 66360*ep^3*mtt^5*mWW^4*t^5 - 159625*ep^4*mtt^5*mWW^4*t^5 - 200446*ep^5*mtt^5*mWW^4*t^5 - 96872*ep^6*mtt^5*mWW^4*t^5 + 432*mtt^4*mWW^5*t^5 + 5376*ep*mtt^4*mWW^5*t^5 + 27813*ep^2*mtt^4*mWW^5*t^5 + 79982*ep^3*mtt^4*mWW^5*t^5 + 140063*ep^4*mtt^4*mWW^5*t^5 + 142858*ep^5*mtt^4*mWW^5*t^5 + 64696*ep^6*mtt^4*mWW^5*t^5 - 112*mtt^3*mWW^6*t^5 - 3006*ep*mtt^3*mWW^6*t^5 - 21265*ep^2*mtt^3*mWW^6*t^5 - 61668*ep^3*mtt^3*mWW^6*t^5 - 80527*ep^4*mtt^3*mWW^6*t^5 - 43074*ep^5*mtt^3*mWW^6*t^5 - 6168*ep^6*mtt^3*mWW^6*t^5 - 12*mtt^2*mWW^7*t^5 + 270*ep*mtt^2*mWW^7*t^5 + 1883*ep^2*mtt^2*mWW^7*t^5 - 1602*ep^3*mtt^2*mWW^7*t^5 - 28301*ep^4*mtt^2*mWW^7*t^5 - 57102*ep^5*mtt^2*mWW^7*t^5 - 34536*ep^6*mtt^2*mWW^7*t^5 + 206*ep*mtt*mWW^8*t^5 + 2314*ep^2*mtt*mWW^8*t^5 + 10526*ep^3*mtt*mWW^8*t^5 + 25054*ep^4*mtt*mWW^8*t^5 + 31100*ep^5*mtt*mWW^8*t^5 + 15760*ep^6*mtt*mWW^8*t^5 + 132*ep*mWW^9*t^5 + 1722*ep^2*mWW^9*t^5 + 8556*ep^3*mWW^9*t^5 + 20154*ep^4*mWW^9*t^5 + 22524*ep^5*mWW^9*t^5 + 9552*ep^6*mWW^9*t^5 - 352*ep^2*mtt^8*s*t^5 - 3568*ep^3*mtt^8*s*t^5 - 12816*ep^4*mtt^8*s*t^5 - 19296*ep^5*mtt^8*s*t^5 - 10368*ep^6*mtt^8*s*t^5 - 128*ep^2*mtt^7*mWW*s*t^5 - 1924*ep^3*mtt^7*mWW*s*t^5 - 9404*ep^4*mtt^7*mWW*s*t^5 - 17952*ep^5*mtt^7*mWW*s*t^5 - 11712*ep^6*mtt^7*mWW*s*t^5 - 336*mtt^6*mWW^2*s*t^5 - 3640*ep*mtt^6*mWW^2*s*t^5 - 13207*ep^2*mtt^6*mWW^2*s*t^5 - 14378*ep^3*mtt^6*mWW^2*s*t^5 + 16151*ep^4*mtt^6*mWW^2*s*t^5 + 42810*ep^5*mtt^6*mWW^2*s*t^5 + 22520*ep^6*mtt^6*mWW^2*s*t^5 - 184*mtt^5*mWW^3*s*t^5 - 1754*ep*mtt^5*mWW^3*s*t^5 - 14223*ep^2*mtt^5*mWW^3*s*t^5 - 77208*ep^3*mtt^5*mWW^3*s*t^5 - 194769*ep^4*mtt^5*mWW^3*s*t^5 - 213862*ep^5*mtt^5*mWW^3*s*t^5 - 81800*ep^6*mtt^5*mWW^3*s*t^5 + 1608*mtt^4*mWW^4*s*t^5 + 17562*ep*mtt^4*mWW^4*s*t^5 + 77422*ep^2*mtt^4*mWW^4*s*t^5 + 180502*ep^3*mtt^4*mWW^4*s*t^5 + 229002*ep^4*mtt^4*mWW^4*s*t^5 + 140684*ep^5*mtt^4*mWW^4*s*t^5 + 27920*ep^6*mtt^4*mWW^4*s*t^5 - 1392*mtt^3*mWW^5*s*t^5 - 18136*ep*mtt^3*mWW^5*s*t^5 - 86789*ep^2*mtt^3*mWW^5*s*t^5 - 183106*ep^3*mtt^3*mWW^5*s*t^5 - 147551*ep^4*mtt^3*mWW^5*s*t^5 + 15910*ep^5*mtt^3*mWW^5*s*t^5 + 54024*ep^6*mtt^3*mWW^5*s*t^5 + 280*mtt^2*mWW^6*s*t^5 + 6336*ep*mtt^2*mWW^6*s*t^5 + 43829*ep^2*mtt^2*mWW^6*s*t^5 + 132706*ep^3*mtt^2*mWW^6*s*t^5 + 193515*ep^4*mtt^2*mWW^6*s*t^5 + 127434*ep^5*mtt^2*mWW^6*s*t^5 + 27640*ep^6*mtt^2*mWW^6*s*t^5 + 24*mtt*mWW^7*s*t^5 - 366*ep*mtt*mWW^7*s*t^5 - 7458*ep^2*mtt*mWW^7*s*t^5 - 41166*ep^3*mtt*mWW^7*s*t^5 - 99166*ep^4*mtt*mWW^7*s*t^5 - 107708*ep^5*mtt*mWW^7*s*t^5 - 42640*ep^6*mtt*mWW^7*s*t^5 - 2*ep*mWW^8*s*t^5 + 906*ep^2*mWW^8*s*t^5 + 8142*ep^3*mWW^8*s*t^5 + 25038*ep^4*mWW^8*s*t^5 + 31980*ep^5*mWW^8*s*t^5 + 14416*ep^6*mWW^8*s*t^5 + 1824*ep^2*mtt^7*s^2*t^5 + 18480*ep^3*mtt^7*s^2*t^5 + 66336*ep^4*mtt^7*s^2*t^5 + 99792*ep^5*mtt^7*s^2*t^5 + 53568*ep^6*mtt^7*s^2*t^5 + 2966*ep^2*mtt^6*mWW*s^2*t^5 + 31972*ep^3*mtt^6*mWW*s^2*t^5 + 122282*ep^4*mtt^6*mWW*s^2*t^5 + 197316*ep^5*mtt^6*mWW*s^2*t^5 + 114240*ep^6*mtt^6*mWW*s^2*t^5 + 624*mtt^5*mWW^2*s^2*t^5 + 7196*ep*mtt^5*mWW^2*s^2*t^5 + 21966*ep^2*mtt^5*mWW^2*s^2*t^5 - 27516*ep^3*mtt^5*mWW^2*s^2*t^5 - 258842*ep^4*mtt^5*mWW^2*s^2*t^5 - 457572*ep^5*mtt^5*mWW^2*s^2*t^5 - 261776*ep^6*mtt^5*mWW^2*s^2*t^5 + 432*mtt^4*mWW^3*s^2*t^5 + 4802*ep*mtt^4*mWW^3*s^2*t^5 + 26265*ep^2*mtt^4*mWW^3*s^2*t^5 + 79752*ep^3*mtt^4*mWW^3*s^2*t^5 + 107987*ep^4*mtt^4*mWW^3*s^2*t^5 + 35498*ep^5*mtt^4*mWW^3*s^2*t^5 - 21640*ep^6*mtt^4*mWW^3*s^2*t^5 - 2472*mtt^3*mWW^4*s^2*t^5 - 30092*ep*mtt^3*mWW^4*s^2*t^5 - 130973*ep^2*mtt^3*mWW^4*s^2*t^5 - 208906*ep^3*mtt^3*mWW^4*s^2*t^5 + 68273*ep^4*mtt^3*mWW^4*s^2*t^5 + 504718*ep^5*mtt^3*mWW^4*s^2*t^5 + 360616*ep^6*mtt^3*mWW^4*s^2*t^5 + 1652*mtt^2*mWW^5*s^2*t^5 + 22270*ep*mtt^2*mWW^5*s^2*t^5 + 106160*ep^2*mtt^2*mWW^5*s^2*t^5 + 203340*ep^3*mtt^2*mWW^5*s^2*t^5 + 76862*ep^4*mtt^2*mWW^5*s^2*t^5 - 203812*ep^5*mtt^2*mWW^5*s^2*t^5 - 178560*ep^6*mtt^2*mWW^5*s^2*t^5 - 224*mtt*mWW^6*s^2*t^5 - 4492*ep*mtt*mWW^6*s^2*t^5 - 34449*ep^2*mtt*mWW^6*s^2*t^5 - 134166*ep^3*mtt*mWW^6*s^2*t^5 - 279991*ep^4*mtt*mWW^6*s^2*t^5 - 291994*ep^5*mtt*mWW^6*s^2*t^5 - 118040*ep^6*mtt*mWW^6*s^2*t^5 - 12*mWW^7*s^2*t^5 + 28*ep*mWW^7*s^2*t^5 + 3649*ep^2*mWW^7*s^2*t^5 + 28980*ep^3*mWW^7*s^2*t^5 + 86725*ep^4*mWW^7*s^2*t^5 + 111446*ep^5*mWW^7*s^2*t^5 + 51592*ep^6*mWW^7*s^2*t^5 - 3840*ep^2*mtt^6*s^3*t^5 - 38880*ep^3*mtt^6*s^3*t^5 - 139440*ep^4*mtt^6*s^3*t^5 - 209520*ep^5*mtt^6*s^3*t^5 - 112320*ep^6*mtt^6*s^3*t^5 - 6770*ep^2*mtt^5*mWW*s^3*t^5 - 71776*ep^3*mtt^5*mWW*s^3*t^5 - 268666*ep^4*mtt^5*mWW*s^3*t^5 - 424436*ep^5*mtt^5*mWW*s^3*t^5 - 240960*ep^6*mtt^5*mWW*s^3*t^5 - 576*mtt^4*mWW^2*s^3*t^5 - 7088*ep*mtt^4*mWW^2*s^3*t^5 - 18022*ep^2*mtt^4*mWW^2*s^3*t^5 + 76980*ep^3*mtt^4*mWW^2*s^3*t^5 + 458318*ep^4*mtt^4*mWW^2*s^3*t^5 + 784708*ep^5*mtt^4*mWW^2*s^3*t^5 + 451648*ep^6*mtt^4*mWW^2*s^3*t^5 - 472*mtt^3*mWW^3*s^3*t^5 - 5866*ep*mtt^3*mWW^3*s^3*t^5 - 24595*ep^2*mtt^3*mWW^3*s^3*t^5 - 13144*ep^3*mtt^3*mWW^3*s^3*t^5 + 155259*ep^4*mtt^3*mWW^3*s^3*t^5 + 349666*ep^5*mtt^3*mWW^3*s^3*t^5 + 214984*ep^6*mtt^3*mWW^3*s^3*t^5 + 1848*mtt^2*mWW^4*s^3*t^5 + 24458*ep*mtt^2*mWW^4*s^3*t^5 + 108961*ep^2*mtt^2*mWW^4*s^3*t^5 + 144704*ep^3*mtt^2*mWW^4*s^3*t^5 - 213297*ep^4*mtt^2*mWW^4*s^3*t^5 - 690694*ep^5*mtt^2*mWW^4*s^3*t^5 - 454072*ep^6*mtt^2*mWW^4*s^3*t^5 - 856*mtt*mWW^5*s^3*t^5 - 11598*ep*mtt*mWW^5*s^3*t^5 - 57031*ep^2*mtt*mWW^5*s^3*t^5 - 121464*ep^3*mtt*mWW^5*s^3*t^5 - 87781*ep^4*mtt*mWW^5*s^3*t^5 + 47338*ep^5*mtt*mWW^5*s^3*t^5 + 69016*ep^6*mtt*mWW^5*s^3*t^5 + 56*mWW^6*s^3*t^5 + 1006*ep*mWW^6*s^3*t^5 + 9409*ep^2*mWW^6*s^3*t^5 + 48252*ep^3*mWW^6*s^3*t^5 + 125751*ep^4*mWW^6*s^3*t^5 + 154074*ep^5*mWW^6*s^3*t^5 + 70168*ep^6*mWW^6*s^3*t^5 + 4160*ep^2*mtt^5*s^4*t^5 + 42080*ep^3*mtt^5*s^4*t^5 + 150720*ep^4*mtt^5*s^4*t^5 + 226080*ep^5*mtt^5*s^4*t^5 + 120960*ep^6*mtt^5*s^4*t^5 + 6614*ep^2*mtt^4*mWW*s^4*t^5 + 69796*ep^3*mtt^4*mWW*s^4*t^5 + 258746*ep^4*mtt^4*mWW*s^4*t^5 + 404052*ep^5*mtt^4*mWW*s^4*t^5 + 226560*ep^6*mtt^4*mWW*s^4*t^5 + 264*mtt^3*mWW^2*s^4*t^5 + 3478*ep*mtt^3*mWW^2*s^4*t^5 + 6348*ep^2*mtt^3*mWW^2*s^4*t^5 - 69458*ep^3*mtt^3*mWW^2*s^4*t^5 - 350192*ep^4*mtt^3*mWW^2*s^4*t^5 - 586320*ep^5*mtt^3*mWW^2*s^4*t^5 - 335936*ep^6*mtt^3*mWW^2*s^4*t^5 + 244*mtt^2*mWW^3*s^4*t^5 + 3392*ep*mtt^2*mWW^3*s^4*t^5 + 11937*ep^2*mtt^2*mWW^3*s^4*t^5 - 22416*ep^3*mtt^2*mWW^3*s^4*t^5 - 200359*ep^4*mtt^2*mWW^3*s^4*t^5 - 364114*ep^5*mtt^2*mWW^3*s^4*t^5 - 207704*ep^6*mtt^2*mWW^3*s^4*t^5 - 672*mtt*mWW^4*s^4*t^5 - 9318*ep*mtt*mWW^4*s^4*t^5 - 42482*ep^2*mtt*mWW^4*s^4*t^5 - 54586*ep^3*mtt*mWW^4*s^4*t^5 + 98414*ep^4*mtt*mWW^4*s^4*t^5 + 300036*ep^5*mtt*mWW^4*s^4*t^5 + 196208*ep^6*mtt*mWW^4*s^4*t^5 + 164*mWW^5*s^4*t^5 + 2136*ep*mWW^5*s^4*t^5 + 10855*ep^2*mWW^5*s^4*t^5 + 27792*ep^3*mWW^5*s^4*t^5 + 37079*ep^4*mWW^5*s^4*t^5 + 22186*ep^5*mWW^5*s^4*t^5 + 2888*ep^6*mWW^5*s^4*t^5 - 2400*ep^2*mtt^4*s^5*t^5 - 24240*ep^3*mtt^4*s^5*t^5 - 86640*ep^4*mtt^4*s^5*t^5 - 129600*ep^5*mtt^4*s^5*t^5 - 69120*ep^6*mtt^4*s^5*t^5 - 3014*ep^2*mtt^3*mWW*s^5*t^5 - 31708*ep^3*mtt^3*mWW*s^5*t^5 - 116642*ep^4*mtt^3*mWW*s^5*t^5 - 180252*ep^5*mtt^3*mWW*s^5*t^5 - 99840*ep^6*mtt^3*mWW*s^5*t^5 - 48*mtt^2*mWW^2*s^5*t^5 - 680*ep*mtt^2*mWW^2*s^5*t^5 + 441*ep^2*mtt^2*mWW^2*s^5*t^5 + 31974*ep^3*mtt^2*mWW^2*s^5*t^5 + 136919*ep^4*mtt^2*mWW^2*s^5*t^5 + 220266*ep^5*mtt^2*mWW^2*s^5*t^5 + 123656*ep^6*mtt^2*mWW^2*s^5*t^5 - 48*mtt*mWW^3*s^5*t^5 - 764*ep*mtt*mWW^3*s^5*t^5 - 1950*ep^2*mtt*mWW^3*s^5*t^5 + 14616*ep^3*mtt*mWW^3*s^5*t^5 + 81870*ep^4*mtt*mWW^3*s^5*t^5 + 138596*ep^5*mtt*mWW^3*s^5*t^5 + 77472*ep^6*mtt*mWW^3*s^5*t^5 + 96*mWW^4*s^5*t^5 + 1292*ep*mWW^4*s^5*t^5 + 5555*ep^2*mWW^4*s^5*t^5 + 5174*ep^3*mWW^4*s^5*t^5 - 20619*ep^4*mWW^4*s^5*t^5 - 50866*ep^5*mWW^4*s^5*t^5 - 31880*ep^6*mWW^4*s^5*t^5 + 672*ep^2*mtt^3*s^6*t^5 + 6768*ep^3*mtt^3*s^6*t^5 + 24096*ep^4*mtt^3*s^6*t^5 + 35856*ep^5*mtt^3*s^6*t^5 + 19008*ep^6*mtt^3*s^6*t^5 + 520*ep^2*mtt^2*mWW*s^6*t^5 + 5444*ep^3*mtt^2*mWW*s^6*t^5 + 19844*ep^4*mtt^2*mWW*s^6*t^5 + 30280*ep^5*mtt^2*mWW*s^6*t^5 + 16512*ep^6*mtt^2*mWW*s^6*t^5 - 784*ep^2*mtt*mWW^2*s^6*t^5 - 8008*ep^3*mtt*mWW^2*s^6*t^5 - 28840*ep^4*mtt*mWW^2*s^6*t^5 - 43504*ep^5*mtt*mWW^2*s^6*t^5 - 23424*ep^6*mtt*mWW^2*s^6*t^5 - 408*ep^2*mWW^3*s^6*t^5 - 4204*ep^3*mWW^3*s^6*t^5 - 15100*ep^4*mWW^3*s^6*t^5 - 22632*ep^5*mWW^3*s^6*t^5 - 12096*ep^6*mWW^3*s^6*t^5 - 64*ep^2*mtt^2*s^7*t^5 - 640*ep^3*mtt^2*s^7*t^5 - 2256*ep^4*mtt^2*s^7*t^5 - 3312*ep^5*mtt^2*s^7*t^5 - 1728*ep^6*mtt^2*s^7*t^5 + 64*ep^2*mWW^2*s^7*t^5 + 640*ep^3*mWW^2*s^7*t^5 + 2256*ep^4*mWW^2*s^7*t^5 + 3312*ep^5*mWW^2*s^7*t^5 + 1728*ep^6*mWW^2*s^7*t^5 + 228*ep^2*mtt^7*mWW*t^6 + 2180*ep^3*mtt^7*mWW*t^6 + 7408*ep^4*mtt^7*mWW*t^6 + 10768*ep^5*mtt^7*mWW*t^6 + 5696*ep^6*mtt^7*mWW*t^6 - 38*mtt^6*mWW^2*t^6 - 220*ep*mtt^6*mWW^2*t^6 - 695*ep^2*mtt^6*mWW^2*t^6 - 5750*ep^3*mtt^6*mWW^2*t^6 - 26215*ep^4*mtt^6*mWW^2*t^6 - 47178*ep^5*mtt^6*mWW^2*t^6 - 28984*ep^6*mtt^6*mWW^2*t^6 - 24*mtt^5*mWW^3*t^6 - 318*ep*mtt^5*mWW^3*t^6 - 2578*ep^2*mtt^5*mWW^3*t^6 - 11156*ep^3*mtt^5*mWW^3*t^6 - 20828*ep^4*mtt^5*mWW^3*t^6 - 12616*ep^5*mtt^5*mWW^3*t^6 + 1440*ep^6*mtt^5*mWW^3*t^6 + 204*mtt^4*mWW^4*t^6 + 684*ep*mtt^4*mWW^4*t^6 - 4626*ep^2*mtt^4*mWW^4*t^6 - 24270*ep^3*mtt^4*mWW^4*t^6 - 34160*ep^4*mtt^4*mWW^4*t^6 - 8520*ep^5*mtt^4*mWW^4*t^6 + 8288*ep^6*mtt^4*mWW^4*t^6 - 184*mtt^3*mWW^5*t^6 - 556*ep*mtt^3*mWW^5*t^6 + 7092*ep^2*mtt^3*mWW^5*t^6 + 43886*ep^3*mtt^3*mWW^5*t^6 + 91758*ep^4*mtt^3*mWW^5*t^6 + 77612*ep^5*mtt^3*mWW^5*t^6 + 19792*ep^6*mtt^3*mWW^5*t^6 + 42*mtt^2*mWW^6*t^6 + 1228*ep*mtt^2*mWW^6*t^6 + 9605*ep^2*mtt^2*mWW^6*t^6 + 33320*ep^3*mtt^2*mWW^6*t^6 + 60787*ep^4*mtt^2*mWW^6*t^6 + 59946*ep^5*mtt^2*mWW^6*t^6 + 26232*ep^6*mtt^2*mWW^6*t^6 - 614*ep*mtt*mWW^7*t^6 - 6518*ep^2*mtt*mWW^7*t^6 - 26198*ep^3*mtt*mWW^7*t^6 - 50634*ep^4*mtt*mWW^7*t^6 - 47876*ep^5*mtt*mWW^7*t^6 - 18160*ep^6*mtt*mWW^7*t^6 - 204*ep*mWW^8*t^6 - 2508*ep^2*mWW^8*t^6 - 12012*ep^3*mWW^8*t^6 - 28116*ep^4*mWW^8*t^6 - 32136*ep^5*mWW^8*t^6 - 14304*ep^6*mWW^8*t^6 + 1056*ep^2*mtt^7*s*t^6 + 10672*ep^3*mtt^7*s*t^6 + 38176*ep^4*mtt^7*s*t^6 + 57168*ep^5*mtt^7*s*t^6 + 30528*ep^6*mtt^7*s*t^6 - 728*ep^2*mtt^6*mWW*s*t^6 - 6756*ep^3*mtt^6*mWW*s*t^6 - 21760*ep^4*mtt^6*mWW*s*t^6 - 28876*ep^5*mtt^6*mWW*s*t^6 - 13360*ep^6*mtt^6*mWW*s*t^6 + 146*mtt^5*mWW^2*s*t^6 + 1078*ep*mtt^5*mWW^2*s*t^6 - 1692*ep^2*mtt^5*mWW^2*s*t^6 - 36778*ep^3*mtt^5*mWW^2*s*t^6 - 127266*ep^4*mtt^5*mWW^2*s*t^6 - 177796*ep^5*mtt^5*mWW^2*s*t^6 - 89712*ep^6*mtt^5*mWW^2*s*t^6 + 126*mtt^4*mWW^3*s*t^6 + 1466*ep*mtt^4*mWW^3*s*t^6 + 13742*ep^2*mtt^4*mWW^3*s*t^6 + 80540*ep^3*mtt^4*mWW^3*s*t^6 + 230190*ep^4*mtt^4*mWW^3*s*t^6 + 302180*ep^5*mtt^4*mWW^3*s*t^6 + 147376*ep^6*mtt^4*mWW^3*s*t^6 - 678*mtt^3*mWW^4*s*t^6 - 4752*ep*mtt^3*mWW^4*s*t^6 - 1422*ep^2*mtt^3*mWW^4*s*t^6 + 63728*ep^3*mtt^3*mWW^4*s*t^6 + 200024*ep^4*mtt^3*mWW^4*s*t^6 + 236152*ep^5*mtt^3*mWW^4*s*t^6 + 97888*ep^6*mtt^3*mWW^4*s*t^6 + 490*mtt^2*mWW^5*s*t^6 + 3556*ep*mtt^2*mWW^5*s*t^6 - 5516*ep^2*mtt^2*mWW^5*s*t^6 - 112078*ep^3*mtt^2*mWW^5*s*t^6 - 360556*ep^4*mtt^2*mWW^5*s*t^6 - 463700*ep^5*mtt^2*mWW^5*s*t^6 - 212496*ep^6*mtt^2*mWW^5*s*t^6 - 84*mtt*mWW^6*s*t^6 - 1630*ep*mtt*mWW^6*s*t^6 - 8710*ep^2*mtt*mWW^6*s*t^6 - 13770*ep^3*mtt*mWW^6*s*t^6 + 10870*ep^4*mtt*mWW^6*s*t^6 + 44724*ep^5*mtt*mWW^6*s*t^6 + 28400*ep^6*mtt*mWW^6*s*t^6 + 282*ep*mWW^7*s*t^6 + 3270*ep^2*mWW^7*s*t^6 + 14442*ep^3*mWW^7*s*t^6 + 30322*ep^4*mWW^7*s*t^6 + 30148*ep^5*mWW^7*s*t^6 + 11376*ep^6*mWW^7*s*t^6 - 4608*ep^2*mtt^6*s^2*t^6 - 46528*ep^3*mtt^6*s^2*t^6 - 166240*ep^4*mtt^6*s^2*t^6 - 248544*ep^5*mtt^6*s^2*t^6 - 132480*ep^6*mtt^6*s^2*t^6 + 574*ep^2*mtt^5*mWW*s^2*t^6 + 4232*ep^3*mtt^5*mWW*s^2*t^6 + 9394*ep^4*mtt^5*mWW*s^2*t^6 + 3832*ep^5*mtt^5*mWW*s^2*t^6 - 4400*ep^6*mtt^5*mWW*s^2*t^6 - 210*mtt^4*mWW^2*s^2*t^6 - 1884*ep*mtt^4*mWW^2*s^2*t^6 + 9971*ep^2*mtt^4*mWW^2*s^2*t^6 + 150844*ep^3*mtt^4*mWW^2*s^2*t^6 + 558369*ep^4*mtt^4*mWW^2*s^2*t^6 + 841234*ep^5*mtt^4*mWW^2*s^2*t^6 + 453432*ep^6*mtt^4*mWW^2*s^2*t^6 - 228*mtt^3*mWW^3*s^2*t^6 - 2600*ep*mtt^3*mWW^3*s^2*t^6 - 23421*ep^2*mtt^3*mWW^3*s^2*t^6 - 139990*ep^3*mtt^3*mWW^3*s^2*t^6 - 423355*ep^4*mtt^3*mWW^3*s^2*t^6 - 595726*ep^5*mtt^3*mWW^3*s^2*t^6 - 313080*ep^6*mtt^3*mWW^3*s^2*t^6 + 824*mtt^2*mWW^4*s^2*t^6 + 8190*ep*mtt^2*mWW^4*s^2*t^6 + 18536*ep^2*mtt^2*mWW^4*s^2*t^6 - 60314*ep^3*mtt^2*mWW^4*s^2*t^6 - 334956*ep^4*mtt^2*mWW^4*s^2*t^6 - 512876*ep^5*mtt^2*mWW^4*s^2*t^6 - 259472*ep^6*mtt^2*mWW^4*s^2*t^6 - 428*mtt*mWW^5*s^2*t^6 - 4064*ep*mtt*mWW^5*s^2*t^6 - 1693*ep^2*mtt*mWW^5*s^2*t^6 + 94278*ep^3*mtt*mWW^5*s^2*t^6 + 369061*ep^4*mtt*mWW^5*s^2*t^6 + 530990*ep^5*mtt*mWW^5*s^2*t^6 + 266408*ep^6*mtt*mWW^5*s^2*t^6 + 42*mWW^6*s^2*t^6 + 694*ep*mWW^6*s^2*t^6 + 3665*ep^2*mWW^6*s^2*t^6 + 6886*ep^3*mWW^6*s^2*t^6 - 177*ep^4*mWW^6*s^2*t^6 - 13534*ep^5*mWW^6*s^2*t^6 - 10408*ep^6*mWW^6*s^2*t^6 + 7872*ep^2*mtt^5*s^3*t^6 + 79392*ep^3*mtt^5*s^3*t^6 + 283200*ep^4*mtt^5*s^3*t^6 + 422496*ep^5*mtt^5*s^3*t^6 + 224640*ep^6*mtt^5*s^3*t^6 + 196*ep^2*mtt^4*mWW*s^3*t^6 + 4144*ep^3*mtt^4*mWW*s^3*t^6 + 21280*ep^4*mtt^4*mWW*s^3*t^6 + 43452*ep^5*mtt^4*mWW*s^3*t^6 + 30704*ep^6*mtt^4*mWW*s^3*t^6 + 134*mtt^3*mWW^2*s^3*t^6 + 1414*ep*mtt^3*mWW^2*s^3*t^6 - 14156*ep^2*mtt^3*mWW^2*s^3*t^6 - 189274*ep^3*mtt^3*mWW^2*s^3*t^6 - 704662*ep^4*mtt^3*mWW^2*s^3*t^6 - 1071628*ep^5*mtt^3*mWW^2*s^3*t^6 - 580992*ep^6*mtt^3*mWW^2*s^3*t^6 + 174*mtt^2*mWW^3*s^3*t^6 + 2092*ep*mtt^2*mWW^3*s^3*t^6 + 17461*ep^2*mtt^2*mWW^3*s^3*t^6 + 97570*ep^3*mtt^2*mWW^3*s^3*t^6 + 290781*ep^4*mtt^2*mWW^3*s^3*t^6 + 412518*ep^5*mtt^2*mWW^3*s^3*t^6 + 220216*ep^6*mtt^2*mWW^3*s^3*t^6 - 430*mtt*mWW^4*s^3*t^6 - 5174*ep*mtt*mWW^4*s^3*t^6 - 16126*ep^2*mtt*mWW^4*s^3*t^6 + 24442*ep^3*mtt*mWW^4*s^3*t^6 + 210676*ep^4*mtt*mWW^4*s^3*t^6 + 359608*ep^5*mtt*mWW^4*s^3*t^6 + 194656*ep^6*mtt*mWW^4*s^3*t^6 + 122*mWW^5*s^3*t^6 + 1212*ep*mWW^5*s^3*t^6 + 721*ep^2*mWW^5*s^3*t^6 - 28394*ep^3*mWW^5*s^3*t^6 - 115675*ep^4*mWW^5*s^3*t^6 - 171150*ep^5*mWW^5*s^3*t^6 - 88072*ep^6*mWW^5*s^3*t^6 - 6528*ep^2*mtt^4*s^4*t^6 - 65728*ep^3*mtt^4*s^4*t^6 - 233920*ep^4*mtt^4*s^4*t^6 - 347904*ep^5*mtt^4*s^4*t^6 - 184320*ep^6*mtt^4*s^4*t^6 - 214*ep^2*mtt^3*mWW*s^4*t^6 - 3580*ep^3*mtt^3*mWW*s^4*t^6 - 16230*ep^4*mtt^3*mWW*s^4*t^6 - 30112*ep^5*mtt^3*mWW*s^4*t^6 - 19792*ep^6*mtt^3*mWW*s^4*t^6 - 32*mtt^2*mWW^2*s^4*t^6 - 388*ep*mtt^2*mWW^2*s^4*t^6 + 8940*ep^2*mtt^2*mWW^2*s^4*t^6 + 105054*ep^3*mtt^2*mWW^2*s^4*t^6 + 385886*ep^4*mtt^2*mWW^2*s^4*t^6 + 583880*ep^5*mtt^2*mWW^2*s^4*t^6 + 314608*ep^6*mtt^2*mWW^2*s^4*t^6 - 48*mtt*mWW^3*s^4*t^6 - 640*ep*mtt*mWW^3*s^4*t^6 - 5420*ep^2*mtt*mWW^3*s^4*t^6 - 29088*ep^3*mtt*mWW^3*s^4*t^6 - 84208*ep^4*mtt*mWW^3*s^4*t^6 - 117148*ep^5*mtt*mWW^3*s^4*t^6 - 61520*ep^6*mtt*mWW^3*s^4*t^6 + 80*mWW^4*s^4*t^6 + 1004*ep*mWW^4*s^4*t^6 + 2966*ep^2*mWW^4*s^4*t^6 - 7642*ep^3*mWW^4*s^4*t^6 - 53272*ep^4*mWW^4*s^4*t^6 - 90156*ep^5*mWW^4*s^4*t^6 - 49424*ep^6*mWW^4*s^4*t^6 + 2592*ep^2*mtt^3*s^5*t^6 + 26032*ep^3*mtt^3*s^5*t^6 + 92320*ep^4*mtt^3*s^5*t^6 + 136656*ep^5*mtt^3*s^5*t^6 + 72000*ep^6*mtt^3*s^5*t^6 - 184*ep^2*mtt^2*mWW*s^5*t^6 - 1500*ep^3*mtt^2*mWW*s^5*t^6 - 4604*ep^4*mtt^2*mWW*s^5*t^6 - 5688*ep^5*mtt^2*mWW*s^5*t^6 - 2304*ep^6*mtt^2*mWW*s^5*t^6 - 2624*ep^2*mtt*mWW^2*s^5*t^6 - 26656*ep^3*mtt*mWW^2*s^5*t^6 - 95136*ep^4*mtt*mWW^2*s^5*t^6 - 141760*ep^5*mtt*mWW^2*s^5*t^6 - 75264*ep^6*mtt*mWW^2*s^5*t^6 + 216*ep^2*mWW^3*s^5*t^6 + 2124*ep^3*mWW^3*s^5*t^6 + 7420*ep^4*mWW^3*s^5*t^6 + 10792*ep^5*mWW^3*s^5*t^6 + 5568*ep^6*mWW^3*s^5*t^6 - 384*ep^2*mtt^2*s^6*t^6 - 3840*ep^3*mtt^2*s^6*t^6 - 13536*ep^4*mtt^2*s^6*t^6 - 19872*ep^5*mtt^2*s^6*t^6 - 10368*ep^6*mtt^2*s^6*t^6 + 128*ep^2*mtt*mWW*s^6*t^6 + 1280*ep^3*mtt*mWW*s^6*t^6 + 4512*ep^4*mtt*mWW*s^6*t^6 + 6624*ep^5*mtt*mWW*s^6*t^6 + 3456*ep^6*mtt*mWW*s^6*t^6 + 256*ep^2*mWW^2*s^6*t^6 + 2560*ep^3*mWW^2*s^6*t^6 + 9024*ep^4*mWW^2*s^6*t^6 + 13248*ep^5*mWW^2*s^6*t^6 + 6912*ep^6*mWW^2*s^6*t^6 - 136*ep^2*mtt^6*mWW*t^7 - 1296*ep^3*mtt^6*mWW*t^7 - 4384*ep^4*mtt^6*mWW*t^7 - 6336*ep^5*mtt^6*mWW*t^7 - 3328*ep^6*mtt^6*mWW*t^7 + 8*mtt^5*mWW^2*t^7 - 58*ep*mtt^5*mWW^2*t^7 - 336*ep^2*mtt^5*mWW^2*t^7 + 2902*ep^3*mtt^5*mWW^2*t^7 + 18480*ep^4*mtt^5*mWW^2*t^7 + 34200*ep^5*mtt^5*mWW^2*t^7 + 20704*ep^6*mtt^5*mWW^2*t^7 + 8*mtt^4*mWW^3*t^7 + 224*ep*mtt^4*mWW^3*t^7 + 1584*ep^2*mtt^4*mWW^3*t^7 + 3736*ep^3*mtt^4*mWW^3*t^7 - 260*ep^4*mtt^4*mWW^3*t^7 - 11064*ep^5*mtt^4*mWW^3*t^7 - 9888*ep^6*mtt^4*mWW^3*t^7 - 40*mtt^3*mWW^4*t^7 + 680*ep*mtt^3*mWW^4*t^7 + 9968*ep^2*mtt^3*mWW^4*t^7 + 42960*ep^3*mtt^3*mWW^4*t^7 + 83212*ep^4*mtt^3*mWW^4*t^7 + 74632*ep^5*mtt^3*mWW^4*t^7 + 24928*ep^6*mtt^3*mWW^4*t^7 + 24*mtt^2*mWW^5*t^7 - 1476*ep*mtt^2*mWW^5*t^7 - 18800*ep^2*mtt^2*mWW^5*t^7 - 84412*ep^3*mtt^2*mWW^5*t^7 - 177516*ep^4*mtt^2*mWW^5*t^7 - 177080*ep^5*mtt^2*mWW^5*t^7 - 67360*ep^6*mtt^2*mWW^5*t^7 + 306*ep*mtt*mWW^6*t^7 + 3856*ep^2*mtt*mWW^6*t^7 + 18266*ep^3*mtt*mWW^6*t^7 + 40340*ep^4*mtt*mWW^6*t^7 + 41536*ep^5*mtt*mWW^6*t^7 + 15936*ep^6*mtt*mWW^6*t^7 + 324*ep*mWW^7*t^7 + 3864*ep^2*mWW^7*t^7 + 17844*ep^3*mWW^7*t^7 + 40128*ep^4*mWW^7*t^7 + 44112*ep^5*mWW^7*t^7 + 19008*ep^6*mWW^7*t^7 - 1664*ep^2*mtt^6*s*t^7 - 16768*ep^3*mtt^6*s*t^7 - 59744*ep^4*mtt^6*s*t^7 - 88992*ep^5*mtt^6*s*t^7 - 47232*ep^6*mtt^6*s*t^7 + 2560*ep^2*mtt^5*mWW*s*t^7 + 25496*ep^3*mtt^5*mWW*s*t^7 + 89584*ep^4*mtt^5*mWW*s*t^7 + 131368*ep^5*mtt^5*mWW*s*t^7 + 68512*ep^6*mtt^5*mWW*s*t^7 - 24*mtt^4*mWW^2*s*t^7 + 48*ep*mtt^4*mWW^2*s*t^7 + 3854*ep^2*mtt^4*mWW^2*s*t^7 + 27836*ep^3*mtt^4*mWW^2*s*t^7 + 83814*ep^4*mtt^4*mWW^2*s*t^7 + 114172*ep^5*mtt^4*mWW^2*s*t^7 + 58000*ep^6*mtt^4*mWW^2*s*t^7 - 32*mtt^3*mWW^3*s*t^7 - 434*ep*mtt^3*mWW^3*s*t^7 - 8412*ep^2*mtt^3*mWW^3*s*t^7 - 66630*ep^3*mtt^3*mWW^3*s*t^7 - 221052*ep^4*mtt^3*mWW^3*s*t^7 - 320296*ep^5*mtt^3*mWW^3*s*t^7 - 168544*ep^6*mtt^3*mWW^3*s*t^7 + 104*mtt^2*mWW^4*s*t^7 - 634*ep*mtt^2*mWW^4*s*t^7 - 13586*ep^2*mtt^2*mWW^4*s*t^7 - 58990*ep^3*mtt^2*mWW^4*s*t^7 - 102150*ep^4*mtt^2*mWW^4*s*t^7 - 67252*ep^5*mtt^2*mWW^4*s*t^7 - 7152*ep^6*mtt^2*mWW^4*s*t^7 - 48*mtt*mWW^5*s*t^7 + 1226*ep*mtt*mWW^5*s*t^7 + 20408*ep^2*mtt*mWW^5*s*t^7 + 106750*ep^3*mtt*mWW^5*s*t^7 + 254872*ep^4*mtt*mWW^5*s*t^7 + 284616*ep^5*mtt*mWW^5*s*t^7 + 120096*ep^6*mtt*mWW^5*s*t^7 - 206*ep*mWW^6*s*t^7 - 3160*ep^2*mWW^6*s*t^7 - 17694*ep^3*mWW^6*s*t^7 - 45324*ep^4*mWW^6*s*t^7 - 53616*ep^5*mWW^6*s*t^7 - 23680*ep^6*mWW^6*s*t^7 + 5888*ep^2*mtt^5*s^2*t^7 + 59264*ep^3*mtt^5*s^2*t^7 + 210816*ep^4*mtt^5*s^2*t^7 + 313344*ep^5*mtt^5*s^2*t^7 + 165888*ep^6*mtt^5*s^2*t^7 - 6740*ep^2*mtt^4*mWW*s^2*t^7 - 67132*ep^3*mtt^4*mWW*s^2*t^7 - 236328*ep^4*mtt^4*mWW*s^2*t^7 - 346712*ep^5*mtt^4*mWW*s^2*t^7 - 180640*ep^6*mtt^4*mWW*s^2*t^7 + 24*mtt^3*mWW^2*s^2*t^7 + 66*ep*mtt^3*mWW^2*s^2*t^7 - 8350*ep^2*mtt^3*mWW^2*s^2*t^7 - 80850*ep^3*mtt^3*mWW^2*s^2*t^7 - 281298*ep^4*mtt^3*mWW^2*s^2*t^7 - 416420*ep^5*mtt^3*mWW^2*s^2*t^7 - 222544*ep^6*mtt^3*mWW^2*s^2*t^7 + 40*mtt^2*mWW^3*s^2*t^7 + 338*ep*mtt^2*mWW^3*s^2*t^7 + 11976*ep^2*mtt^2*mWW^3*s^2*t^7 + 112250*ep^3*mtt^2*mWW^3*s^2*t^7 + 397192*ep^4*mtt^2*mWW^3*s^2*t^7 + 594768*ep^5*mtt^2*mWW^3*s^2*t^7 + 319232*ep^6*mtt^2*mWW^3*s^2*t^7 - 88*mtt*mWW^4*s^2*t^7 - 286*ep*mtt*mWW^4*s^2*t^7 + 2868*ep^2*mtt*mWW^4*s^2*t^7 + 15798*ep^3*mtt*mWW^4*s^2*t^7 + 21536*ep^4*mtt*mWW^4*s^2*t^7 - 3128*ep^5*mtt*mWW^4*s^2*t^7 - 15808*ep^6*mtt*mWW^4*s^2*t^7 + 24*mWW^5*s^2*t^7 - 294*ep*mWW^5*s^2*t^7 - 7226*ep^2*mWW^5*s^2*t^7 - 44258*ep^3*mWW^5*s^2*t^7 - 118254*ep^4*mWW^5*s^2*t^7 - 144668*ep^5*mWW^5*s^2*t^7 - 66128*ep^6*mWW^5*s^2*t^7 - 7680*ep^2*mtt^4*s^3*t^7 - 77184*ep^3*mtt^4*s^3*t^7 - 273984*ep^4*mtt^4*s^3*t^7 - 406080*ep^5*mtt^4*s^3*t^7 - 214272*ep^6*mtt^4*s^3*t^7 + 6996*ep^2*mtt^3*mWW*s^3*t^7 + 69536*ep^3*mtt^3*mWW*s^3*t^7 + 244716*ep^4*mtt^3*mWW*s^3*t^7 + 358928*ep^5*mtt^3*mWW*s^3*t^7 + 186976*ep^6*mtt^3*mWW*s^3*t^7 - 8*mtt^2*mWW^2*s^3*t^7 - 56*ep*mtt^2*mWW^2*s^3*t^7 + 6852*ep^2*mtt^2*mWW^2*s^3*t^7 + 70696*ep^3*mtt^2*mWW^2*s^3*t^7 + 252536*ep^4*mtt^2*mWW^2*s^3*t^7 + 377720*ep^5*mtt^2*mWW^2*s^3*t^7 + 202144*ep^6*mtt^2*mWW^2*s^3*t^7 - 16*mtt*mWW^3*s^3*t^7 - 116*ep*mtt*mWW^3*s^3*t^7 - 6526*ep^2*mtt*mWW^3*s^3*t^7 - 63932*ep^3*mtt*mWW^3*s^3*t^7 - 228318*ep^4*mtt*mWW^3*s^3*t^7 - 341708*ep^5*mtt*mWW^3*s^3*t^7 - 182416*ep^6*mtt*mWW^3*s^3*t^7 + 24*mWW^4*s^3*t^7 + 236*ep*mWW^4*s^3*t^7 + 918*ep^2*mWW^4*s^3*t^7 + 2532*ep^3*mWW^4*s^3*t^7 + 6906*ep^4*mWW^4*s^3*t^7 + 11588*ep^5*mWW^4*s^3*t^7 + 7312*ep^6*mWW^4*s^3*t^7 + 4352*ep^2*mtt^3*s^4*t^7 + 43648*ep^3*mtt^3*s^4*t^7 + 154496*ep^4*mtt^3*s^4*t^7 + 228096*ep^5*mtt^3*s^4*t^7 + 119808*ep^6*mtt^3*s^4*t^7 - 3320*ep^2*mtt^2*mWW*s^4*t^7 - 33004*ep^3*mtt^2*mWW*s^4*t^7 - 116148*ep^4*mtt^2*mWW*s^4*t^7 - 170368*ep^5*mtt^2*mWW*s^4*t^7 - 88800*ep^6*mtt^2*mWW*s^4*t^7 - 2288*ep^2*mtt*mWW^2*s^4*t^7 - 23320*ep^3*mtt*mWW^2*s^4*t^7 - 83272*ep^4*mtt*mWW^2*s^4*t^7 - 124064*ep^5*mtt*mWW^2*s^4*t^7 - 65856*ep^6*mtt*mWW^2*s^4*t^7 + 1256*ep^2*mWW^3*s^4*t^7 + 12676*ep^3*mWW^3*s^4*t^7 + 44924*ep^4*mWW^3*s^4*t^7 + 66336*ep^5*mWW^3*s^4*t^7 + 34848*ep^6*mWW^3*s^4*t^7 - 896*ep^2*mtt^2*s^5*t^7 - 8960*ep^3*mtt^2*s^5*t^7 - 31584*ep^4*mtt^2*s^5*t^7 - 46368*ep^5*mtt^2*s^5*t^7 - 24192*ep^6*mtt^2*s^5*t^7 + 640*ep^2*mtt*mWW*s^5*t^7 + 6400*ep^3*mtt*mWW*s^5*t^7 + 22560*ep^4*mtt*mWW*s^5*t^7 + 33120*ep^5*mtt*mWW*s^5*t^7 + 17280*ep^6*mtt*mWW*s^5*t^7 + 256*ep^2*mWW^2*s^5*t^7 + 2560*ep^3*mWW^2*s^5*t^7 + 9024*ep^4*mWW^2*s^5*t^7 + 13248*ep^5*mWW^2*s^5*t^7 + 6912*ep^6*mWW^2*s^5*t^7 + 32*ep^2*mtt^5*mWW*t^8 + 304*ep^3*mtt^5*mWW*t^8 + 1024*ep^4*mtt^5*mWW*t^8 + 1472*ep^5*mtt^5*mWW*t^8 + 768*ep^6*mtt^5*mWW*t^8 + 24*ep*mtt^4*mWW^2*t^8 - 49*ep^2*mtt^4*mWW^2*t^8 - 1956*ep^3*mtt^4*mWW^2*t^8 - 8453*ep^4*mtt^4*mWW^2*t^8 - 13734*ep^5*mtt^4*mWW^2*t^8 - 7752*ep^6*mtt^4*mWW^2*t^8 - 68*ep*mtt^3*mWW^3*t^8 - 621*ep^2*mtt^3*mWW^3*t^8 - 1888*ep^3*mtt^3*mWW^3*t^8 - 1945*ep^4*mtt^3*mWW^3*t^8 + 402*ep^5*mtt^3*mWW^3*t^8 + 1240*ep^6*mtt^3*mWW^3*t^8 - 212*ep*mtt^2*mWW^4*t^8 - 2183*ep^2*mtt^2*mWW^4*t^8 - 8072*ep^3*mtt^2*mWW^4*t^8 - 12779*ep^4*mtt^2*mWW^4*t^8 - 7466*ep^5*mtt^2*mWW^4*t^8 - 248*ep^6*mtt^2*mWW^4*t^8 + 532*ep*mtt*mWW^5*t^8 + 6265*ep^2*mtt*mWW^5*t^8 + 28112*ep^3*mtt*mWW^5*t^8 + 60085*ep^4*mtt*mWW^5*t^8 + 61302*ep^5*mtt*mWW^5*t^8 + 23944*ep^6*mtt*mWW^5*t^8 - 276*ep*mWW^6*t^8 - 3444*ep^2*mWW^6*t^8 - 16500*ep^3*mWW^6*t^8 - 37932*ep^4*mWW^6*t^8 - 41976*ep^5*mWW^6*t^8 - 17952*ep^6*mWW^6*t^8 + 1456*ep^2*mtt^5*s*t^8 + 14632*ep^3*mtt^5*s*t^8 + 51936*ep^4*mtt^5*s*t^8 + 76968*ep^5*mtt^5*s*t^8 + 40608*ep^6*mtt^5*s*t^8 - 3184*ep^2*mtt^4*mWW*s*t^8 - 31920*ep^3*mtt^4*mWW*s*t^8 - 112944*ep^4*mtt^4*mWW*s*t^8 - 166720*ep^5*mtt^4*mWW*s*t^8 - 87552*ep^6*mtt^4*mWW*s*t^8 - 28*ep*mtt^3*mWW^2*s*t^8 + 678*ep^2*mtt^3*mWW^2*s*t^8 + 8468*ep^3*mtt^3*mWW^2*s*t^8 + 31390*ep^4*mtt^3*mWW^2*s*t^8 + 46708*ep^5*mtt^3*mWW^2*s*t^8 + 24304*ep^6*mtt^3*mWW^2*s*t^8 + 16*ep*mtt^2*mWW^3*s*t^8 + 2751*ep^2*mtt^2*mWW^3*s*t^8 + 26620*ep^3*mtt^2*mWW^3*s*t^8 + 93667*ep^4*mtt^2*mWW^3*s*t^8 + 139290*ep^5*mtt^2*mWW^3*s*t^8 + 74296*ep^6*mtt^2*mWW^3*s*t^8 + 292*ep*mtt*mWW^4*s*t^8 + 1684*ep^2*mtt*mWW^4*s*t^8 - 2284*ep^3*mtt*mWW^4*s*t^8 - 30444*ep^4*mtt*mWW^4*s*t^8 - 61760*ep^5*mtt*mWW^4*s*t^8 - 38208*ep^6*mtt*mWW^4*s*t^8 - 280*ep*mWW^5*s*t^8 - 3385*ep^2*mWW^5*s*t^8 - 15516*ep^3*mWW^5*s*t^8 - 33605*ep^4*mWW^5*s*t^8 - 34486*ep^5*mWW^5*s*t^8 - 13448*ep^6*mWW^5*s*t^8 - 3936*ep^2*mtt^4*s^2*t^8 - 39504*ep^3*mtt^4*s^2*t^8 - 139968*ep^4*mtt^4*s^2*t^8 - 206928*ep^5*mtt^4*s^2*t^8 - 108864*ep^6*mtt^4*s^2*t^8 + 6928*ep^2*mtt^3*mWW*s^2*t^8 + 69360*ep^3*mtt^3*mWW*s^2*t^8 + 245112*ep^4*mtt^3*mWW*s^2*t^8 + 361144*ep^5*mtt^3*mWW*s^2*t^8 + 189216*ep^6*mtt^3*mWW*s^2*t^8 + 4*ep*mtt^2*mWW^2*s^2*t^8 - 1061*ep^2*mtt^2*mWW^2*s^2*t^8 - 10592*ep^3*mtt^2*mWW^2*s^2*t^8 - 36833*ep^4*mtt^2*mWW^2*s^2*t^8 - 52678*ep^5*mtt^2*mWW^2*s^2*t^8 - 26440*ep^6*mtt^2*mWW^2*s^2*t^8 + 32*ep*mtt*mWW^3*s^2*t^8 - 2662*ep^2*mtt*mWW^3*s^2*t^8 - 29032*ep^3*mtt*mWW^3*s^2*t^8 - 105814*ep^4*mtt*mWW^3*s^2*t^8 - 159324*ep^5*mtt*mWW^3*s^2*t^8 - 85200*ep^6*mtt*mWW^3*s^2*t^8 - 4*ep*mWW^4*s^2*t^8 + 1019*ep^2*mWW^4*s^2*t^8 + 10664*ep^3*mWW^4*s^2*t^8 + 38655*ep^4*mWW^4*s^2*t^8 + 58298*ep^5*mWW^4*s^2*t^8 + 31288*ep^6*mWW^4*s^2*t^8 + 3504*ep^2*mtt^3*s^3*t^8 + 35112*ep^3*mtt^3*s^3*t^8 + 124128*ep^4*mtt^3*s^3*t^8 + 182952*ep^5*mtt^3*s^3*t^8 + 95904*ep^6*mtt^3*s^3*t^8 - 4928*ep^2*mtt^2*mWW*s^3*t^8 - 49264*ep^3*mtt^2*mWW*s^3*t^8 - 173800*ep^4*mtt^2*mWW*s^3*t^8 - 255512*ep^5*mtt^2*mWW*s^3*t^8 - 133536*ep^6*mtt^2*mWW*s^3*t^8 + 624*ep^2*mtt*mWW^2*s^3*t^8 + 6056*ep^3*mtt*mWW^2*s^3*t^8 + 20880*ep^4*mtt*mWW^2*s^3*t^8 + 29848*ep^5*mtt*mWW^2*s^3*t^8 + 15072*ep^6*mtt*mWW^2*s^3*t^8 + 800*ep^2*mWW^3*s^3*t^8 + 8096*ep^3*mWW^3*s^3*t^8 + 28792*ep^4*mWW^3*s^3*t^8 + 42712*ep^5*mWW^3*s^3*t^8 + 22560*ep^6*mWW^3*s^3*t^8 - 1024*ep^2*mtt^2*s^4*t^8 - 10240*ep^3*mtt^2*s^4*t^8 - 36096*ep^4*mtt^2*s^4*t^8 - 52992*ep^5*mtt^2*s^4*t^8 - 27648*ep^6*mtt^2*s^4*t^8 + 1152*ep^2*mtt*mWW*s^4*t^8 + 11520*ep^3*mtt*mWW*s^4*t^8 + 40608*ep^4*mtt*mWW*s^4*t^8 + 59616*ep^5*mtt*mWW*s^4*t^8 + 31104*ep^6*mtt*mWW*s^4*t^8 - 128*ep^2*mWW^2*s^4*t^8 - 1280*ep^3*mWW^2*s^4*t^8 - 4512*ep^4*mWW^2*s^4*t^8 - 6624*ep^5*mWW^2*s^4*t^8 - 3456*ep^6*mWW^2*s^4*t^8 + 8*ep*mtt^3*mWW^2*t^9 + 122*ep^2*mtt^3*mWW^2*t^9 + 704*ep^3*mtt^3*mWW^2*t^9 + 1922*ep^4*mtt^3*mWW^2*t^9 + 2492*ep^5*mtt^3*mWW^2*t^9 + 1232*ep^6*mtt^3*mWW^2*t^9 + 8*ep*mtt^2*mWW^3*t^9 + 122*ep^2*mtt^2*mWW^3*t^9 + 704*ep^3*mtt^2*mWW^3*t^9 + 1922*ep^4*mtt^2*mWW^3*t^9 + 2492*ep^5*mtt^2*mWW^3*t^9 + 1232*ep^6*mtt^2*mWW^3*t^9 - 40*ep*mtt*mWW^4*t^9 - 610*ep^2*mtt*mWW^4*t^9 - 3520*ep^3*mtt*mWW^4*t^9 - 9610*ep^4*mtt*mWW^4*t^9 - 12460*ep^5*mtt*mWW^4*t^9 - 6160*ep^6*mtt*mWW^4*t^9 + 24*ep*mWW^5*t^9 + 366*ep^2*mWW^5*t^9 + 2112*ep^3*mWW^5*t^9 + 5766*ep^4*mWW^5*t^9 + 7476*ep^5*mWW^5*t^9 + 3696*ep^6*mWW^5*t^9 - 672*ep^2*mtt^4*s*t^9 - 6736*ep^3*mtt^4*s*t^9 - 23824*ep^4*mtt^4*s*t^9 - 35136*ep^5*mtt^4*s*t^9 - 18432*ep^6*mtt^4*s*t^9 + 1792*ep^2*mtt^3*mWW*s*t^9 + 17952*ep^3*mtt^3*mWW*s*t^9 + 63440*ep^4*mtt^3*mWW*s*t^9 + 93456*ep^5*mtt^3*mWW*s*t^9 + 48960*ep^6*mtt^3*mWW*s*t^9 - 8*ep*mtt^2*mWW^2*s*t^9 - 1466*ep^2*mtt^2*mWW^2*s*t^9 - 14144*ep^3*mtt^2*mWW^2*s*t^9 - 49298*ep^4*mtt^2*mWW^2*s*t^9 - 72044*ep^5*mtt^2*mWW^2*s*t^9 - 37520*ep^6*mtt^2*mWW^2*s*t^9 - 16*ep*mtt*mWW^3*s*t^9 - 244*ep^2*mtt*mWW^3*s*t^9 - 1440*ep^3*mtt*mWW^3*s*t^9 - 4116*ep^4*mtt*mWW^3*s*t^9 - 5704*ep^5*mtt*mWW^3*s*t^9 - 3040*ep^6*mtt*mWW^3*s*t^9 + 24*ep*mWW^4*s*t^9 + 590*ep^2*mWW^4*s*t^9 + 4368*ep^3*mWW^4*s*t^9 + 13798*ep^4*mWW^4*s*t^9 + 19428*ep^5*mWW^4*s*t^9 + 10032*ep^6*mWW^4*s*t^9 + 1248*ep^2*mtt^3*s^2*t^9 + 12496*ep^3*mtt^3*s^2*t^9 + 44128*ep^4*mtt^3*s^2*t^9 + 64944*ep^5*mtt^3*s^2*t^9 + 33984*ep^6*mtt^3*s^2*t^9 - 2592*ep^2*mtt^2*mWW*s^2*t^9 - 25936*ep^3*mtt^2*mWW*s^2*t^9 - 91504*ep^4*mtt^2*mWW*s^2*t^9 - 134496*ep^5*mtt^2*mWW*s^2*t^9 - 70272*ep^6*mtt^2*mWW*s^2*t^9 + 1440*ep^2*mtt*mWW^2*s^2*t^9 + 14384*ep^3*mtt*mWW^2*s^2*t^9 + 50624*ep^4*mtt*mWW^2*s^2*t^9 + 74160*ep^5*mtt*mWW^2*s^2*t^9 + 38592*ep^6*mtt*mWW^2*s^2*t^9 - 96*ep^2*mWW^3*s^2*t^9 - 944*ep^3*mWW^3*s^2*t^9 - 3248*ep^4*mWW^3*s^2*t^9 - 4608*ep^5*mWW^3*s^2*t^9 - 2304*ep^6*mWW^3*s^2*t^9 - 576*ep^2*mtt^2*s^3*t^9 - 5760*ep^3*mtt^2*s^3*t^9 - 20304*ep^4*mtt^2*s^3*t^9 - 29808*ep^5*mtt^2*s^3*t^9 - 15552*ep^6*mtt^2*s^3*t^9 + 896*ep^2*mtt*mWW*s^3*t^9 + 8960*ep^3*mtt*mWW*s^3*t^9 + 31584*ep^4*mtt*mWW*s^3*t^9 + 46368*ep^5*mtt*mWW*s^3*t^9 + 24192*ep^6*mtt*mWW*s^3*t^9 - 320*ep^2*mWW^2*s^3*t^9 - 3200*ep^3*mWW^2*s^3*t^9 - 11280*ep^4*mWW^2*s^3*t^9 - 16560*ep^5*mWW^2*s^3*t^9 - 8640*ep^6*mWW^2*s^3*t^9 + 128*ep^2*mtt^3*s*t^10 + 1280*ep^3*mtt^3*s*t^10 + 4512*ep^4*mtt^3*s*t^10 + 6624*ep^5*mtt^3*s*t^10 + 3456*ep^6*mtt^3*s*t^10 - 384*ep^2*mtt^2*mWW*s*t^10 - 3840*ep^3*mtt^2*mWW*s*t^10 - 13536*ep^4*mtt^2*mWW*s*t^10 - 19872*ep^5*mtt^2*mWW*s*t^10 - 10368*ep^6*mtt^2*mWW*s*t^10 + 384*ep^2*mtt*mWW^2*s*t^10 + 3840*ep^3*mtt*mWW^2*s*t^10 + 13536*ep^4*mtt*mWW^2*s*t^10 + 19872*ep^5*mtt*mWW^2*s*t^10 + 10368*ep^6*mtt*mWW^2*s*t^10 - 128*ep^2*mWW^3*s*t^10 - 1280*ep^3*mWW^3*s*t^10 - 4512*ep^4*mWW^3*s*t^10 - 6624*ep^5*mWW^3*s*t^10 - 3456*ep^6*mWW^3*s*t^10 - 128*ep^2*mtt^2*s^2*t^10 - 1280*ep^3*mtt^2*s^2*t^10 - 4512*ep^4*mtt^2*s^2*t^10 - 6624*ep^5*mtt^2*s^2*t^10 - 3456*ep^6*mtt^2*s^2*t^10 + 256*ep^2*mtt*mWW*s^2*t^10 + 2560*ep^3*mtt*mWW*s^2*t^10 + 9024*ep^4*mtt*mWW*s^2*t^10 + 13248*ep^5*mtt*mWW*s^2*t^10 + 6912*ep^6*mtt*mWW*s^2*t^10 - 128*ep^2*mWW^2*s^2*t^10 - 1280*ep^3*mWW^2*s^2*t^10 - 4512*ep^4*mWW^2*s^2*t^10 - 6624*ep^5*mWW^2*s^2*t^10 - 3456*ep^6*mWW^2*s^2*t^10))/(4*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)*(-mtt + s)^2*(-mtt + mWW + s)*(mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-36*ep^2*mtt^10*mWW^3*s^3 - 174*ep^3*mtt^10*mWW^3*s^3 + 272*ep^4*mtt^10*mWW^3*s^3 + 2414*ep^5*mtt^10*mWW^3*s^3 + 3844*ep^6*mtt^10*mWW^3*s^3 + 1840*ep^7*mtt^10*mWW^3*s^3 + 192*ep^2*mtt^9*mWW^4*s^3 + 1166*ep^3*mtt^9*mWW^4*s^3 - 908*ep^4*mtt^9*mWW^4*s^3 - 15006*ep^5*mtt^9*mWW^4*s^3 - 27820*ep^6*mtt^9*mWW^4*s^3 - 15392*ep^7*mtt^9*mWW^4*s^3 - 268*ep^2*mtt^8*mWW^5*s^3 - 2042*ep^3*mtt^8*mWW^5*s^3 + 16*ep^4*mtt^8*mWW^5*s^3 + 22626*ep^5*mtt^8*mWW^5*s^3 + 47244*ep^6*mtt^8*mWW^5*s^3 + 28208*ep^7*mtt^8*mWW^5*s^3 - 40*ep^2*mtt^7*mWW^6*s^3 + 302*ep^3*mtt^7*mWW^6*s^3 + 2572*ep^4*mtt^7*mWW^6*s^3 + 5074*ep^5*mtt^7*mWW^6*s^3 + 2484*ep^6*mtt^7*mWW^6*s^3 - 864*ep^7*mtt^7*mWW^6*s^3 + 324*ep^2*mtt^6*mWW^7*s^3 + 2122*ep^3*mtt^6*mWW^7*s^3 - 2360*ep^4*mtt^6*mWW^7*s^3 - 32914*ep^5*mtt^6*mWW^7*s^3 - 62476*ep^6*mtt^6*mWW^7*s^3 - 35760*ep^7*mtt^6*mWW^7*s^3 - 176*ep^2*mtt^5*mWW^8*s^3 - 1606*ep^3*mtt^5*mWW^8*s^3 - 756*ep^4*mtt^5*mWW^8*s^3 + 15862*ep^5*mtt^5*mWW^8*s^3 + 35804*ep^6*mtt^5*mWW^8*s^3 + 22176*ep^7*mtt^5*mWW^8*s^3 - 20*ep^2*mtt^4*mWW^9*s^3 + 82*ep^3*mtt^4*mWW^9*s^3 + 1920*ep^4*mtt^4*mWW^9*s^3 + 7302*ep^5*mtt^4*mWW^9*s^3 + 10532*ep^6*mtt^4*mWW^9*s^3 + 5264*ep^7*mtt^4*mWW^9*s^3 + 24*ep^2*mtt^3*mWW^10*s^3 + 138*ep^3*mtt^3*mWW^10*s^3 - 908*ep^4*mtt^3*mWW^10*s^3 - 5930*ep^5*mtt^3*mWW^10*s^3 - 10468*ep^6*mtt^3*mWW^10*s^3 - 5920*ep^7*mtt^3*mWW^10*s^3 + 12*ep^3*mtt^2*mWW^11*s^3 + 152*ep^4*mtt^2*mWW^11*s^3 + 572*ep^5*mtt^2*mWW^11*s^3 + 856*ep^6*mtt^2*mWW^11*s^3 + 448*ep^7*mtt^2*mWW^11*s^3 + 252*ep^2*mtt^9*mWW^3*s^4 + 1218*ep^3*mtt^9*mWW^3*s^4 - 1904*ep^4*mtt^9*mWW^3*s^4 - 16898*ep^5*mtt^9*mWW^3*s^4 - 26908*ep^6*mtt^9*mWW^3*s^4 - 12880*ep^7*mtt^9*mWW^3*s^4 - 1128*ep^2*mtt^8*mWW^4*s^4 - 6728*ep^3*mtt^8*mWW^4*s^4 + 5604*ep^4*mtt^8*mWW^4*s^4 + 86740*ep^5*mtt^8*mWW^4*s^4 + 158520*ep^6*mtt^8*mWW^4*s^4 + 86464*ep^7*mtt^8*mWW^4*s^4 + 1240*ep^2*mtt^7*mWW^5*s^4 + 9600*ep^3*mtt^7*mWW^5*s^4 + 116*ep^4*mtt^7*mWW^5*s^4 - 105716*ep^5*mtt^7*mWW^5*s^4 - 220296*ep^6*mtt^7*mWW^5*s^4 - 130720*ep^7*mtt^7*mWW^5*s^4 + 508*ep^2*mtt^6*mWW^6*s^4 + 640*ep^3*mtt^6*mWW^6*s^4 - 12048*ep^4*mtt^6*mWW^6*s^4 - 43188*ep^5*mtt^6*mWW^6*s^4 - 50152*ep^6*mtt^6*mWW^6*s^4 - 17920*ep^7*mtt^6*mWW^6*s^4 - 1540*ep^2*mtt^5*mWW^7*s^4 - 10388*ep^3*mtt^5*mWW^7*s^4 + 8040*ep^4*mtt^5*mWW^7*s^4 + 144176*ep^5*mtt^5*mWW^7*s^4 + 276448*ep^6*mtt^5*mWW^7*s^4 + 157440*ep^7*mtt^5*mWW^7*s^4 + 672*ep^2*mtt^4*mWW^8*s^4 + 6424*ep^3*mtt^4*mWW^8*s^4 + 4532*ep^4*mtt^4*mWW^8*s^4 - 56628*ep^5*mtt^4*mWW^8*s^4 - 131480*ep^6*mtt^4*mWW^8*s^4 - 81472*ep^7*mtt^4*mWW^8*s^4 + 48*ep^2*mtt^3*mWW^9*s^4 - 416*ep^3*mtt^3*mWW^9*s^4 - 6060*ep^4*mtt^3*mWW^9*s^4 - 20828*ep^5*mtt^3*mWW^9*s^4 - 28152*ep^6*mtt^3*mWW^9*s^4 - 13280*ep^7*mtt^3*mWW^9*s^4 - 52*ep^2*mtt^2*mWW^10*s^4 - 336*ep^3*mtt^2*mWW^10*s^4 + 1912*ep^4*mtt^2*mWW^10*s^4 + 13076*ep^5*mtt^2*mWW^10*s^4 + 23112*ep^6*mtt^2*mWW^10*s^4 + 12928*ep^7*mtt^2*mWW^10*s^4 - 14*ep^3*mtt*mWW^11*s^4 - 192*ep^4*mtt*mWW^11*s^4 - 734*ep^5*mtt*mWW^11*s^4 - 1092*ep^6*mtt*mWW^11*s^4 - 560*ep^7*mtt*mWW^11*s^4 - 756*ep^2*mtt^8*mWW^3*s^5 - 3654*ep^3*mtt^8*mWW^3*s^5 + 5712*ep^4*mtt^8*mWW^3*s^5 + 50694*ep^5*mtt^8*mWW^3*s^5 + 80724*ep^6*mtt^8*mWW^3*s^5 + 38640*ep^7*mtt^8*mWW^3*s^5 + 2772*ep^2*mtt^7*mWW^4*s^5 + 16272*ep^3*mtt^7*mWW^4*s^5 - 14432*ep^4*mtt^7*mWW^4*s^5 - 210116*ep^5*mtt^7*mWW^4*s^5 - 378136*ep^6*mtt^7*mWW^4*s^5 - 202912*ep^7*mtt^7*mWW^4*s^5 - 2204*ep^2*mtt^6*mWW^5*s^5 - 17860*ep^3*mtt^6*mWW^5*s^5 - 1504*ep^4*mtt^6*mWW^5*s^5 + 193944*ep^5*mtt^6*mWW^5*s^5 + 406368*ep^6*mtt^6*mWW^5*s^5 + 240160*ep^7*mtt^6*mWW^5*s^5 - 1800*ep^2*mtt^5*mWW^6*s^5 - 6436*ep^3*mtt^5*mWW^6*s^5 + 24108*ep^4*mtt^5*mWW^6*s^5 + 135656*ep^5*mtt^5*mWW^6*s^5 + 197520*ep^6*mtt^5*mWW^6*s^5 + 90656*ep^7*mtt^5*mWW^6*s^5 + 2996*ep^2*mtt^4*mWW^7*s^5 + 20892*ep^3*mtt^4*mWW^7*s^5 - 10872*ep^4*mtt^4*mWW^7*s^5 - 265232*ep^5*mtt^4*mWW^7*s^5 - 512720*ep^6*mtt^4*mWW^7*s^5 - 289888*ep^7*mtt^4*mWW^7*s^5 - 1004*ep^2*mtt^3*mWW^8*s^5 - 10088*ep^3*mtt^3*mWW^8*s^5 - 8488*ep^4*mtt^3*mWW^8*s^5 + 83180*ep^5*mtt^3*mWW^8*s^5 + 196008*ep^6*mtt^3*mWW^8*s^5 + 120672*ep^7*mtt^3*mWW^8*s^5 - 36*ep^2*mtt^2*mWW^9*s^5 + 620*ep^3*mtt^2*mWW^9*s^5 + 6624*ep^4*mtt^2*mWW^9*s^5 + 20432*ep^5*mtt^2*mWW^9*s^5 + 25392*ep^6*mtt^2*mWW^9*s^5 + 10976*ep^7*mtt^2*mWW^9*s^5 + 32*ep^2*mtt*mWW^10*s^5 + 252*ep^3*mtt*mWW^10*s^5 - 1188*ep^4*mtt*mWW^10*s^5 - 8720*ep^5*mtt*mWW^10*s^5 - 15392*ep^6*mtt*mWW^10*s^5 - 8416*ep^7*mtt*mWW^10*s^5 + 2*ep^3*mWW^11*s^5 + 40*ep^4*mWW^11*s^5 + 162*ep^5*mWW^11*s^5 + 236*ep^6*mWW^11*s^5 + 112*ep^7*mWW^11*s^5 + 1260*ep^2*mtt^7*mWW^3*s^6 + 6090*ep^3*mtt^7*mWW^3*s^6 - 9520*ep^4*mtt^7*mWW^3*s^6 - 84490*ep^5*mtt^7*mWW^3*s^6 - 134540*ep^6*mtt^7*mWW^3*s^6 - 64400*ep^7*mtt^7*mWW^3*s^6 - 3660*ep^2*mtt^6*mWW^4*s^6 - 21250*ep^3*mtt^6*mWW^4*s^6 + 19880*ep^4*mtt^6*mWW^4*s^6 + 274690*ep^5*mtt^6*mWW^4*s^6 + 486580*ep^6*mtt^6*mWW^4*s^6 + 256320*ep^7*mtt^6*mWW^4*s^6 + 1740*ep^2*mtt^5*mWW^5*s^6 + 16106*ep^3*mtt^5*mWW^5*s^6 + 4808*ep^4*mtt^5*mWW^5*s^6 - 168722*ep^5*mtt^5*mWW^5*s^6 - 363548*ep^6*mtt^5*mWW^5*s^6 - 215760*ep^7*mtt^5*mWW^5*s^6 + 2944*ep^2*mtt^4*mWW^6*s^6 + 13590*ep^3*mtt^4*mWW^6*s^6 - 26884*ep^4*mtt^4*mWW^6*s^6 - 213302*ep^5*mtt^4*mWW^6*s^6 - 341580*ep^6*mtt^4*mWW^6*s^6 - 168256*ep^7*mtt^4*mWW^6*s^6 - 3008*ep^2*mtt^3*mWW^7*s^6 - 21866*ep^3*mtt^3*mWW^7*s^6 + 7572*ep^4*mtt^3*mWW^7*s^6 + 261210*ep^5*mtt^3*mWW^7*s^6 + 507164*ep^6*mtt^3*mWW^7*s^6 + 283664*ep^7*mtt^3*mWW^7*s^6 + 720*ep^2*mtt^2*mWW^8*s^6 + 7714*ep^3*mtt^2*mWW^8*s^6 + 6820*ep^4*mtt^2*mWW^8*s^6 - 62962*ep^5*mtt^2*mWW^8*s^6 - 147748*ep^6*mtt^2*mWW^8*s^6 - 89472*ep^7*mtt^2*mWW^8*s^6 + 8*ep^2*mtt*mWW^9*s^6 - 330*ep^3*mtt*mWW^9*s^6 - 2860*ep^4*mtt*mWW^9*s^6 - 7998*ep^5*mtt*mWW^9*s^6 - 9076*ep^6*mtt*mWW^9*s^6 - 3504*ep^7*mtt*mWW^9*s^6 - 4*ep^2*mWW^10*s^6 - 54*ep^3*mWW^10*s^6 + 184*ep^4*mWW^10*s^6 + 1574*ep^5*mWW^10*s^6 + 2748*ep^6*mWW^10*s^6 + 1408*ep^7*mWW^10*s^6 - 1260*ep^2*mtt^6*mWW^3*s^7 - 6090*ep^3*mtt^6*mWW^3*s^7 + 9520*ep^4*mtt^6*mWW^3*s^7 + 84490*ep^5*mtt^6*mWW^3*s^7 + 134540*ep^6*mtt^6*mWW^3*s^7 + 64400*ep^7*mtt^6*mWW^3*s^7 + 2760*ep^2*mtt^5*mWW^4*s^7 + 16030*ep^3*mtt^5*mWW^4*s^7 - 15500*ep^4*mtt^5*mWW^4*s^7 - 207190*ep^5*mtt^5*mWW^4*s^7 - 361660*ep^6*mtt^5*mWW^4*s^7 - 186720*ep^7*mtt^5*mWW^4*s^7 - 340*ep^2*mtt^4*mWW^5*s^7 - 6354*ep^3*mtt^4*mWW^5*s^7 - 7072*ep^4*mtt^4*mWW^5*s^7 + 57858*ep^5*mtt^4*mWW^5*s^7 + 142892*ep^6*mtt^4*mWW^5*s^7 + 88560*ep^7*mtt^4*mWW^5*s^7 - 2524*ep^2*mtt^3*mWW^6*s^7 - 13206*ep^3*mtt^3*mWW^6*s^7 + 17936*ep^4*mtt^3*mWW^6*s^7 + 183246*ep^5*mtt^3*mWW^6*s^7 + 306716*ep^6*mtt^3*mWW^6*s^7 + 154464*ep^7*mtt^3*mWW^6*s^7 + 1600*ep^2*mtt^2*mWW^7*s^7 + 12400*ep^3*mtt^2*mWW^7*s^7 - 2824*ep^4*mtt^2*mWW^7*s^7 - 143440*ep^5*mtt^2*mWW^7*s^7 - 278736*ep^6*mtt^2*mWW^7*s^7 - 153504*ep^7*mtt^2*mWW^7*s^7 - 236*ep^2*mtt*mWW^8*s^7 - 2824*ep^3*mtt*mWW^8*s^7 - 2436*ep^4*mtt*mWW^8*s^7 + 23944*ep^5*mtt*mWW^8*s^7 + 54944*ep^6*mtt*mWW^8*s^7 + 32256*ep^7*mtt*mWW^8*s^7 + 44*ep^3*mWW^9*s^7 + 376*ep^4*mWW^9*s^7 + 1092*ep^5*mWW^9*s^7 + 1304*ep^6*mWW^9*s^7 + 544*ep^7*mWW^9*s^7 + 756*ep^2*mtt^5*mWW^3*s^8 + 3654*ep^3*mtt^5*mWW^3*s^8 - 5712*ep^4*mtt^5*mWW^3*s^8 - 50694*ep^5*mtt^5*mWW^3*s^8 - 80724*ep^6*mtt^5*mWW^3*s^8 - 38640*ep^7*mtt^5*mWW^3*s^8 - 1152*ep^2*mtt^4*mWW^4*s^8 - 6876*ep^3*mtt^4*mWW^4*s^8 + 6548*ep^4*mtt^4*mWW^4*s^8 + 88616*ep^5*mtt^4*mWW^4*s^8 + 153280*ep^6*mtt^4*mWW^4*s^8 + 77632*ep^7*mtt^4*mWW^4*s^8 - 352*ep^2*mtt^3*mWW^5*s^8 - 92*ep^3*mtt^3*mWW^5*s^8 + 5332*ep^4*mtt^3*mWW^5*s^8 + 9912*ep^5*mtt^3*mWW^5*s^8 + 1248*ep^6*mtt^3*mWW^5*s^8 - 4288*ep^7*mtt^3*mWW^5*s^8 + 1128*ep^2*mtt^2*mWW^6*s^8 + 6496*ep^3*mtt^2*mWW^6*s^8 - 6876*ep^4*mtt^2*mWW^6*s^8 - 85220*ep^5*mtt^2*mWW^6*s^8 - 145752*ep^6*mtt^2*mWW^6*s^8 - 73472*ep^7*mtt^2*mWW^6*s^8 - 404*ep^2*mtt*mWW^7*s^8 - 3562*ep^3*mtt*mWW^7*s^8 + 380*ep^4*mtt*mWW^7*s^8 + 40782*ep^5*mtt*mWW^7*s^8 + 79476*ep^6*mtt*mWW^7*s^8 + 42928*ep^7*mtt*mWW^7*s^8 + 24*ep^2*mWW^8*s^8 + 380*ep^3*mWW^8*s^8 + 328*ep^4*mWW^8*s^8 - 3396*ep^5*mWW^8*s^8 - 7528*ep^6*mWW^8*s^8 - 4160*ep^7*mWW^8*s^8 - 252*ep^2*mtt^4*mWW^3*s^9 - 1218*ep^3*mtt^4*mWW^3*s^9 + 1904*ep^4*mtt^4*mWW^3*s^9 + 16898*ep^5*mtt^4*mWW^3*s^9 + 26908*ep^6*mtt^4*mWW^3*s^9 + 12880*ep^7*mtt^4*mWW^3*s^9 + 228*ep^2*mtt^3*mWW^4*s^9 + 1508*ep^3*mtt^3*mWW^4*s^9 - 1224*ep^4*mtt^3*mWW^4*s^9 - 19240*ep^5*mtt^3*mWW^4*s^9 - 33600*ep^6*mtt^3*mWW^4*s^9 - 16864*ep^7*mtt^3*mWW^4*s^9 + 220*ep^2*mtt^2*mWW^5*s^9 + 816*ep^3*mtt^2*mWW^5*s^9 - 1968*ep^4*mtt^2*mWW^5*s^9 - 12316*ep^5*mtt^2*mWW^5*s^9 - 17752*ep^6*mtt^2*mWW^5*s^9 - 8000*ep^7*mtt^2*mWW^5*s^9 - 228*ep^2*mtt*mWW^6*s^9 - 1508*ep^3*mtt*mWW^6*s^9 + 1224*ep^4*mtt*mWW^6*s^9 + 19240*ep^5*mtt*mWW^6*s^9 + 33600*ep^6*mtt*mWW^6*s^9 + 16864*ep^7*mtt*mWW^6*s^9 + 32*ep^2*mWW^7*s^9 + 402*ep^3*mWW^7*s^9 + 64*ep^4*mWW^7*s^9 - 4582*ep^5*mWW^7*s^9 - 9156*ep^6*mWW^7*s^9 - 4880*ep^7*mWW^7*s^9 + 36*ep^2*mtt^3*mWW^3*s^10 + 174*ep^3*mtt^3*mWW^3*s^10 - 272*ep^4*mtt^3*mWW^3*s^10 - 2414*ep^5*mtt^3*mWW^3*s^10 - 3844*ep^6*mtt^3*mWW^3*s^10 - 1840*ep^7*mtt^3*mWW^3*s^10 - 12*ep^2*mtt^2*mWW^4*s^10 - 122*ep^3*mtt^2*mWW^4*s^10 + 32*ep^4*mtt^2*mWW^4*s^10 + 1506*ep^5*mtt^2*mWW^4*s^10 + 2836*ep^6*mtt^2*mWW^4*s^10 + 1472*ep^7*mtt^2*mWW^4*s^10 - 36*ep^2*mtt*mWW^5*s^10 - 174*ep^3*mtt*mWW^5*s^10 + 272*ep^4*mtt*mWW^5*s^10 + 2414*ep^5*mtt*mWW^5*s^10 + 3844*ep^6*mtt*mWW^5*s^10 + 1840*ep^7*mtt*mWW^5*s^10 + 12*ep^2*mWW^6*s^10 + 122*ep^3*mWW^6*s^10 - 32*ep^4*mWW^6*s^10 - 1506*ep^5*mWW^6*s^10 - 2836*ep^6*mWW^6*s^10 - 1472*ep^7*mWW^6*s^10 + 18*ep^3*mtt^12*mWW^2*s*t + 174*ep^4*mtt^12*mWW^2*s*t + 600*ep^5*mtt^12*mWW^2*s*t + 888*ep^6*mtt^12*mWW^2*s*t + 480*ep^7*mtt^12*mWW^2*s*t - 18*ep*mtt^11*mWW^3*s*t - 282*ep^2*mtt^11*mWW^3*s*t - 1692*ep^3*mtt^11*mWW^3*s*t - 4758*ep^4*mtt^11*mWW^3*s*t - 5922*ep^5*mtt^11*mWW^3*s*t - 1764*ep^6*mtt^11*mWW^3*s*t + 1296*ep^7*mtt^11*mWW^3*s*t + 84*ep*mtt^10*mWW^4*s*t + 1314*ep^2*mtt^10*mWW^4*s*t + 7644*ep^3*mtt^10*mWW^4*s*t + 19980*ep^4*mtt^10*mWW^4*s*t + 20538*ep^5*mtt^10*mWW^4*s*t - 1332*ep^6*mtt^10*mWW^4*s*t - 10608*ep^7*mtt^10*mWW^4*s*t - 132*ep*mtt^9*mWW^5*s*t - 2034*ep^2*mtt^9*mWW^5*s*t - 11568*ep^3*mtt^9*mWW^5*s*t - 29154*ep^4*mtt^9*mWW^5*s*t - 27456*ep^5*mtt^9*mWW^5*s*t + 6168*ep^6*mtt^9*mWW^5*s*t + 17376*ep^7*mtt^9*mWW^5*s*t + 36*ep*mtt^8*mWW^6*s*t + 486*ep^2*mtt^8*mWW^6*s*t + 2334*ep^3*mtt^8*mWW^6*s*t + 4356*ep^4*mtt^8*mWW^6*s*t + 540*ep^5*mtt^8*mWW^6*s*t - 7128*ep^6*mtt^8*mWW^6*s*t - 5664*ep^7*mtt^8*mWW^6*s*t + 120*ep*mtt^7*mWW^7*s*t + 1902*ep^2*mtt^7*mWW^7*s*t + 11214*ep^3*mtt^7*mWW^7*s*t + 30030*ep^4*mtt^7*mWW^7*s*t + 33462*ep^5*mtt^7*mWW^7*s*t + 4140*ep^6*mtt^7*mWW^7*s*t - 11568*ep^7*mtt^7*mWW^7*s*t - 132*ep*mtt^6*mWW^8*s*t - 1986*ep^2*mtt^6*mWW^8*s*t - 11136*ep^3*mtt^6*mWW^8*s*t - 28068*ep^4*mtt^6*mWW^8*s*t - 27726*ep^5*mtt^6*mWW^8*s*t + 2172*ep^6*mtt^6*mWW^8*s*t + 13776*ep^7*mtt^6*mWW^8*s*t + 36*ep*mtt^5*mWW^9*s*t + 498*ep^2*mtt^5*mWW^9*s*t + 2508*ep^3*mtt^5*mWW^9*s*t + 5154*ep^4*mtt^5*mWW^9*s*t + 1764*ep^5*mtt^5*mWW^9*s*t - 7200*ep^6*mtt^5*mWW^9*s*t - 6720*ep^7*mtt^5*mWW^9*s*t + 12*ep*mtt^4*mWW^10*s*t + 186*ep^2*mtt^4*mWW^10*s*t + 1140*ep^3*mtt^4*mWW^10*s*t + 3558*ep^4*mtt^4*mWW^10*s*t + 6048*ep^5*mtt^4*mWW^10*s*t + 5400*ep^6*mtt^4*mWW^10*s*t + 2016*ep^7*mtt^4*mWW^10*s*t - 6*ep*mtt^3*mWW^11*s*t - 84*ep^2*mtt^3*mWW^11*s*t - 462*ep^3*mtt^3*mWW^11*s*t - 1272*ep^4*mtt^3*mWW^11*s*t - 1848*ep^5*mtt^3*mWW^11*s*t - 1344*ep^6*mtt^3*mWW^11*s*t - 384*ep^7*mtt^3*mWW^11*s*t - 72*ep^2*mtt^11*mWW^2*s^2*t - 504*ep^3*mtt^11*mWW^2*s^2*t - 952*ep^4*mtt^11*mWW^2*s^2*t - 280*ep^5*mtt^11*mWW^2*s^2*t + 208*ep^6*mtt^11*mWW^2*s^2*t - 320*ep^7*mtt^11*mWW^2*s^2*t + 120*ep*mtt^10*mWW^3*s^2*t + 2420*ep^2*mtt^10*mWW^3*s^2*t + 14462*ep^3*mtt^10*mWW^3*s^2*t + 30874*ep^4*mtt^10*mWW^3*s^2*t + 5692*ep^5*mtt^10*mWW^3*s^2*t - 53560*ep^6*mtt^10*mWW^3*s^2*t - 45088*ep^7*mtt^10*mWW^3*s^2*t + 24*mtt^9*mWW^4*s^2*t - 262*ep*mtt^9*mWW^4*s^2*t - 8218*ep^2*mtt^9*mWW^4*s^2*t - 53600*ep^3*mtt^9*mWW^4*s^2*t - 133940*ep^4*mtt^9*mWW^4*s^2*t - 93052*ep^5*mtt^9*mWW^4*s^2*t + 105844*ep^6*mtt^9*mWW^4*s^2*t + 128576*ep^7*mtt^9*mWW^4*s^2*t - 112*mtt^8*mWW^5*s^2*t - 446*ep*mtt^8*mWW^5*s^2*t + 7738*ep^2*mtt^8*mWW^5*s^2*t + 68876*ep^3*mtt^8*mWW^5*s^2*t + 217102*ep^4*mtt^8*mWW^5*s^2*t + 286230*ep^5*mtt^8*mWW^5*s^2*t + 100684*ep^6*mtt^8*mWW^5*s^2*t - 47248*ep^7*mtt^8*mWW^5*s^2*t + 200*mtt^7*mWW^6*s^2*t + 1898*ep*mtt^7*mWW^6*s^2*t + 4724*ep^2*mtt^7*mWW^6*s^2*t - 13048*ep^3*mtt^7*mWW^6*s^2*t - 112196*ep^4*mtt^7*mWW^6*s^2*t - 294906*ep^5*mtt^7*mWW^6*s^2*t - 349440*ep^6*mtt^7*mWW^6*s^2*t - 155504*ep^7*mtt^7*mWW^6*s^2*t - 160*mtt^6*mWW^7*s^2*t - 2110*ep*mtt^6*mWW^7*s^2*t - 12980*ep^2*mtt^6*mWW^7*s^2*t - 44856*ep^3*mtt^6*mWW^7*s^2*t - 71126*ep^4*mtt^6*mWW^7*s^2*t + 20568*ep^5*mtt^6*mWW^7*s^2*t + 192696*ep^6*mtt^6*mWW^7*s^2*t + 152384*ep^7*mtt^6*mWW^7*s^2*t + 40*mtt^5*mWW^8*s^2*t + 798*ep*mtt^5*mWW^8*s^2*t + 7486*ep^2*mtt^5*mWW^8*s^2*t + 37396*ep^3*mtt^5*mWW^8*s^2*t + 99636*ep^4*mtt^5*mWW^8*s^2*t + 124084*ep^5*mtt^5*mWW^8*s^2*t + 38316*ep^6*mtt^5*mWW^8*s^2*t - 26112*ep^7*mtt^5*mWW^8*s^2*t + 16*mtt^4*mWW^9*s^2*t + 118*ep*mtt^4*mWW^9*s^2*t - 478*ep^2*mtt^4*mWW^9*s^2*t - 6904*ep^3*mtt^4*mWW^9*s^2*t - 24182*ep^4*mtt^4*mWW^9*s^2*t - 35254*ep^5*mtt^4*mWW^9*s^2*t - 17516*ep^6*mtt^4*mWW^9*s^2*t + 1680*ep^7*mtt^4*mWW^9*s^2*t - 8*mtt^3*mWW^10*s^2*t - 130*ep*mtt^3*mWW^10*s^2*t - 816*ep^2*mtt^3*mWW^10*s^2*t - 2932*ep^3*mtt^3*mWW^10*s^2*t - 8516*ep^4*mtt^3*mWW^10*s^2*t - 18518*ep^5*mtt^3*mWW^10*s^2*t - 21904*ep^6*mtt^3*mWW^10*s^2*t - 10000*ep^7*mtt^3*mWW^10*s^2*t + 14*ep*mtt^2*mWW^11*s^2*t + 196*ep^2*mtt^2*mWW^11*s^2*t + 1110*ep^3*mtt^2*mWW^11*s^2*t + 3300*ep^4*mtt^2*mWW^11*s^2*t + 5436*ep^5*mtt^2*mWW^11*s^2*t + 4672*ep^6*mtt^2*mWW^11*s^2*t + 1632*ep^7*mtt^2*mWW^11*s^2*t + 504*ep^2*mtt^10*mWW^2*s^3*t + 3024*ep^3*mtt^10*mWW^2*s^3*t + 1792*ep^4*mtt^10*mWW^2*s^3*t - 14840*ep^5*mtt^10*mWW^2*s^3*t - 26320*ep^6*mtt^10*mWW^2*s^3*t - 11200*ep^7*mtt^10*mWW^2*s^3*t - 336*ep*mtt^9*mWW^3*s^3*t - 8332*ep^2*mtt^9*mWW^3*s^3*t - 50500*ep^3*mtt^9*mWW^3*s^3*t - 87410*ep^4*mtt^9*mWW^3*s^3*t + 82082*ep^5*mtt^9*mWW^3*s^3*t + 352880*ep^6*mtt^9*mWW^3*s^3*t + 244672*ep^7*mtt^9*mWW^3*s^3*t - 144*mtt^8*mWW^4*s^3*t - 218*ep*mtt^8*mWW^4*s^3*t + 19342*ep^2*mtt^8*mWW^4*s^3*t + 148626*ep^3*mtt^8*mWW^4*s^3*t + 393014*ep^4*mtt^8*mWW^4*s^3*t + 270116*ep^5*mtt^8*mWW^4*s^3*t - 352532*ep^6*mtt^8*mWW^4*s^3*t - 414656*ep^7*mtt^8*mWW^4*s^3*t + 600*mtt^7*mWW^5*s^3*t + 4738*ep*mtt^7*mWW^5*s^3*t - 3134*ep^2*mtt^7*mWW^5*s^3*t - 149574*ep^3*mtt^7*mWW^5*s^3*t - 664650*ep^4*mtt^7*mWW^5*s^3*t - 1277616*ep^5*mtt^7*mWW^5*s^3*t - 1077080*ep^6*mtt^7*mWW^5*s^3*t - 293888*ep^7*mtt^7*mWW^5*s^3*t - 936*mtt^6*mWW^6*s^3*t - 9626*ep*mtt^6*mWW^6*s^3*t - 31554*ep^2*mtt^6*mWW^6*s^3*t + 13826*ep^3*mtt^6*mWW^6*s^3*t + 443730*ep^4*mtt^6*mWW^6*s^3*t + 1435628*ep^5*mtt^6*mWW^6*s^3*t + 1926752*ep^6*mtt^6*mWW^6*s^3*t + 940176*ep^7*mtt^6*mWW^6*s^3*t + 624*mtt^5*mWW^7*s^3*t + 7418*ep*mtt^5*mWW^7*s^3*t + 33968*ep^2*mtt^5*mWW^7*s^3*t + 67048*ep^3*mtt^5*mWW^7*s^3*t + 4922*ep^4*mtt^5*mWW^7*s^3*t - 297964*ep^5*mtt^5*mWW^7*s^3*t - 623220*ep^6*mtt^5*mWW^7*s^3*t - 401872*ep^7*mtt^5*mWW^7*s^3*t - 96*mtt^4*mWW^8*s^3*t - 1510*ep*mtt^4*mWW^8*s^3*t - 9994*ep^2*mtt^4*mWW^8*s^3*t - 38454*ep^3*mtt^4*mWW^8*s^3*t - 132590*ep^4*mtt^4*mWW^8*s^3*t - 308256*ep^5*mtt^4*mWW^8*s^3*t - 334972*ep^6*mtt^4*mWW^8*s^3*t - 122880*ep^7*mtt^4*mWW^8*s^3*t - 72*mtt^3*mWW^9*s^3*t - 770*ep*mtt^3*mWW^9*s^3*t - 1930*ep^2*mtt^3*mWW^9*s^3*t + 5026*ep^3*mtt^3*mWW^9*s^3*t + 35058*ep^4*mtt^3*mWW^9*s^3*t + 72688*ep^5*mtt^3*mWW^9*s^3*t + 66144*ep^6*mtt^3*mWW^9*s^3*t + 21728*ep^7*mtt^3*mWW^9*s^3*t + 24*mtt^2*mWW^10*s^3*t + 314*ep*mtt^2*mWW^10*s^3*t + 1270*ep^2*mtt^2*mWW^10*s^3*t + 1834*ep^3*mtt^2*mWW^10*s^3*t + 9270*ep^4*mtt^2*mWW^10*s^3*t + 44896*ep^5*mtt^2*mWW^10*s^3*t + 75792*ep^6*mtt^2*mWW^10*s^3*t + 41136*ep^7*mtt^2*mWW^10*s^3*t - 10*ep*mtt*mWW^11*s^3*t - 140*ep^2*mtt*mWW^11*s^3*t - 856*ep^3*mtt*mWW^11*s^3*t - 3136*ep^4*mtt*mWW^11*s^3*t - 6734*ep^5*mtt*mWW^11*s^3*t - 7444*ep^6*mtt*mWW^11*s^3*t - 3216*ep^7*mtt*mWW^11*s^3*t - 1512*ep^2*mtt^9*mWW^2*s^4*t - 8568*ep^3*mtt^9*mWW^2*s^4*t - 504*ep^4*mtt^9*mWW^2*s^4*t + 61320*ep^5*mtt^9*mWW^2*s^4*t + 103824*ep^6*mtt^9*mWW^2*s^4*t + 47040*ep^7*mtt^9*mWW^2*s^4*t + 504*ep*mtt^8*mWW^3*s^4*t + 14888*ep^2*mtt^8*mWW^3*s^4*t + 93250*ep^3*mtt^8*mWW^3*s^4*t + 142338*ep^4*mtt^8*mWW^3*s^4*t - 270484*ep^5*mtt^8*mWW^3*s^4*t - 870752*ep^6*mtt^8*mWW^3*s^4*t - 578784*ep^7*mtt^8*mWW^3*s^4*t + 360*mtt^7*mWW^4*s^4*t + 2106*ep*mtt^7*mWW^4*s^4*t - 18990*ep^2*mtt^7*mWW^4*s^4*t - 204952*ep^3*mtt^7*mWW^4*s^4*t - 655472*ep^4*mtt^7*mWW^4*s^4*t - 681628*ep^5*mtt^7*mWW^4*s^4*t + 214532*ep^6*mtt^7*mWW^4*s^4*t + 517328*ep^7*mtt^7*mWW^4*s^4*t - 1320*mtt^6*mWW^5*s^4*t - 12398*ep*mtt^6*mWW^5*s^4*t - 27080*ep^2*mtt^6*mWW^5*s^4*t + 134880*ep^3*mtt^6*mWW^5*s^4*t + 1086202*ep^4*mtt^6*mWW^5*s^4*t + 2888208*ep^5*mtt^6*mWW^5*s^4*t + 3310340*ep^6*mtt^6*mWW^5*s^4*t + 1359312*ep^7*mtt^6*mWW^5*s^4*t + 1752*mtt^5*mWW^6*s^4*t + 18942*ep*mtt^5*mWW^6*s^4*t + 68446*ep^2*mtt^5*mWW^6*s^4*t + 19170*ep^3*mtt^5*mWW^6*s^4*t - 745764*ep^4*mtt^5*mWW^6*s^4*t - 2733062*ep^5*mtt^5*mWW^6*s^4*t - 3916328*ep^6*mtt^5*mWW^6*s^4*t - 2001344*ep^7*mtt^5*mWW^6*s^4*t - 912*mtt^4*mWW^7*s^4*t - 10898*ep*mtt^4*mWW^7*s^4*t - 42438*ep^2*mtt^4*mWW^7*s^4*t - 35512*ep^3*mtt^4*mWW^7*s^4*t + 111226*ep^4*mtt^4*mWW^7*s^4*t + 347618*ep^5*mtt^4*mWW^7*s^4*t + 515740*ep^6*mtt^4*mWW^7*s^4*t + 332304*ep^7*mtt^4*mWW^7*s^4*t + 24*mtt^3*mWW^8*s^4*t + 726*ep*mtt^3*mWW^8*s^4*t + 3388*ep^2*mtt^3*mWW^8*s^4*t + 194*ep^3*mtt^3*mWW^8*s^4*t + 90344*ep^4*mtt^3*mWW^8*s^4*t + 499144*ep^5*mtt^3*mWW^8*s^4*t + 805164*ep^6*mtt^3*mWW^8*s^4*t + 406800*ep^7*mtt^3*mWW^8*s^4*t + 120*mtt^2*mWW^9*s^4*t + 1302*ep*mtt^2*mWW^9*s^4*t + 4146*ep^2*mtt^2*mWW^9*s^4*t + 822*ep^3*mtt^2*mWW^9*s^4*t - 25018*ep^4*mtt^2*mWW^9*s^4*t - 69544*ep^5*mtt^2*mWW^9*s^4*t - 82324*ep^6*mtt^2*mWW^9*s^4*t - 37552*ep^7*mtt^2*mWW^9*s^4*t - 24*mtt*mWW^10*s^4*t - 286*ep*mtt*mWW^10*s^4*t - 876*ep^2*mtt*mWW^10*s^4*t + 528*ep^3*mtt*mWW^10*s^4*t - 4236*ep^4*mtt*mWW^10*s^4*t - 43898*ep^5*mtt*mWW^10*s^4*t - 83072*ep^6*mtt*mWW^10*s^4*t - 46400*ep^7*mtt*mWW^10*s^4*t + 2*ep*mWW^11*s^4*t + 28*ep^2*mWW^11*s^4*t + 188*ep^3*mWW^11*s^4*t + 884*ep^4*mWW^11*s^4*t + 2326*ep^5*mWW^11*s^4*t + 2876*ep^6*mWW^11*s^4*t + 1296*ep^7*mWW^11*s^4*t + 2520*ep^2*mtt^8*mWW^2*s^5*t + 13860*ep^3*mtt^8*mWW^2*s^5*t - 3220*ep^4*mtt^8*mWW^2*s^5*t - 116200*ep^5*mtt^8*mWW^2*s^5*t - 193760*ep^6*mtt^8*mWW^2*s^5*t - 89600*ep^7*mtt^8*mWW^2*s^5*t - 420*ep*mtt^7*mWW^3*s^5*t - 14416*ep^2*mtt^7*mWW^3*s^5*t - 96460*ep^3*mtt^7*mWW^3*s^5*t - 148102*ep^4*mtt^7*mWW^3*s^5*t + 336206*ep^5*mtt^7*mWW^3*s^5*t + 1058128*ep^6*mtt^7*mWW^3*s^5*t + 710944*ep^7*mtt^7*mWW^3*s^5*t - 480*mtt^6*mWW^4*s^5*t - 3970*ep*mtt^6*mWW^4*s^5*t + 370*ep^2*mtt^6*mWW^4*s^5*t + 135226*ep^3*mtt^6*mWW^4*s^5*t + 671274*ep^4*mtt^6*mWW^4*s^5*t + 1189444*ep^5*mtt^6*mWW^4*s^5*t + 636012*ep^6*mtt^6*mWW^4*s^5*t - 103536*ep^7*mtt^6*mWW^4*s^5*t + 1520*mtt^5*mWW^5*s^5*t + 15770*ep*mtt^5*mWW^5*s^5*t + 56348*ep^2*mtt^5*mWW^5*s^5*t - 13558*ep^3*mtt^5*mWW^5*s^5*t - 1016178*ep^4*mtt^5*mWW^5*s^5*t - 3564946*ep^5*mtt^5*mWW^5*s^5*t - 4769392*ep^6*mtt^5*mWW^5*s^5*t - 2210304*ep^7*mtt^5*mWW^5*s^5*t - 1648*mtt^4*mWW^6*s^5*t - 18750*ep*mtt^4*mWW^6*s^5*t - 70578*ep^2*mtt^4*mWW^6*s^5*t - 42780*ep^3*mtt^4*mWW^6*s^5*t + 625080*ep^4*mtt^4*mWW^6*s^5*t + 2485504*ep^5*mtt^4*mWW^6*s^5*t + 3739524*ep^6*mtt^4*mWW^6*s^5*t + 1988560*ep^7*mtt^4*mWW^6*s^5*t + 584*mtt^3*mWW^7*s^5*t + 7420*ep*mtt^3*mWW^7*s^5*t + 24132*ep^2*mtt^3*mWW^7*s^5*t - 19176*ep^3*mtt^3*mWW^7*s^5*t - 92844*ep^4*mtt^3*mWW^7*s^5*t + 120680*ep^5*mtt^3*mWW^7*s^5*t + 349032*ep^6*mtt^3*mWW^7*s^5*t + 141824*ep^7*mtt^3*mWW^7*s^5*t + 104*mtt^2*mWW^8*s^5*t + 806*ep*mtt^2*mWW^8*s^5*t + 4464*ep^2*mtt^2*mWW^8*s^5*t + 25110*ep^3*mtt^2*mWW^8*s^5*t - 50006*ep^4*mtt^2*mWW^8*s^5*t - 506230*ep^5*mtt^2*mWW^8*s^5*t - 899364*ep^6*mtt^2*mWW^8*s^5*t - 478288*ep^7*mtt^2*mWW^8*s^5*t - 88*mtt*mWW^9*s^5*t - 946*ep*mtt*mWW^9*s^5*t - 3076*ep^2*mtt*mWW^9*s^5*t - 1616*ep^3*mtt*mWW^9*s^5*t + 14328*ep^4*mtt*mWW^9*s^5*t + 44698*ep^5*mtt*mWW^9*s^5*t + 56620*ep^6*mtt*mWW^9*s^5*t + 27280*ep^7*mtt*mWW^9*s^5*t + 8*mWW^10*s^5*t + 90*ep*mWW^10*s^5*t + 236*ep^2*mWW^10*s^5*t - 558*ep^3*mWW^10*s^5*t + 100*ep^4*mWW^10*s^5*t + 12188*ep^5*mWW^10*s^5*t + 24928*ep^6*mWW^10*s^5*t + 13888*ep^7*mWW^10*s^5*t - 2520*ep^2*mtt^7*mWW^2*s^6*t - 13608*ep^3*mtt^7*mWW^2*s^6*t + 5656*ep^4*mtt^7*mWW^2*s^6*t + 124600*ep^5*mtt^7*mWW^2*s^6*t + 206192*ep^6*mtt^7*mWW^2*s^6*t + 96320*ep^7*mtt^7*mWW^2*s^6*t + 168*ep*mtt^6*mWW^3*s^6*t + 6512*ep^2*mtt^6*mWW^3*s^6*t + 51902*ep^3*mtt^6*mWW^3*s^6*t + 103118*ep^4*mtt^6*mWW^3*s^6*t - 148908*ep^5*mtt^6*mWW^3*s^6*t - 608696*ep^6*mtt^6*mWW^3*s^6*t - 443616*ep^7*mtt^6*mWW^3*s^6*t + 360*mtt^5*mWW^4*s^6*t + 3646*ep*mtt^5*mWW^4*s^6*t + 15630*ep^2*mtt^5*mWW^4*s^6*t - 15916*ep^3*mtt^5*mWW^4*s^6*t - 421380*ep^4*mtt^5*mWW^4*s^6*t - 1236532*ep^5*mtt^5*mWW^4*s^6*t - 1268036*ep^6*mtt^5*mWW^4*s^6*t - 371872*ep^7*mtt^5*mWW^4*s^6*t - 960*mtt^4*mWW^5*s^6*t - 10858*ep*mtt^4*mWW^5*s^6*t - 48562*ep^2*mtt^4*mWW^5*s^6*t - 62956*ep^3*mtt^4*mWW^5*s^6*t + 530654*ep^4*mtt^4*mWW^5*s^6*t + 2412590*ep^5*mtt^4*mWW^5*s^6*t + 3560180*ep^6*mtt^4*mWW^5*s^6*t + 1750032*ep^7*mtt^4*mWW^5*s^6*t + 792*mtt^3*mWW^6*s^6*t + 9630*ep*mtt^3*mWW^6*s^6*t + 35320*ep^2*mtt^3*mWW^6*s^6*t + 19904*ep^3*mtt^3*mWW^6*s^6*t - 247528*ep^4*mtt^3*mWW^6*s^6*t - 986566*ep^5*mtt^3*mWW^6*s^6*t - 1562920*ep^6*mtt^3*mWW^6*s^6*t - 887888*ep^7*mtt^3*mWW^6*s^6*t - 120*mtt^2*mWW^7*s^6*t - 1898*ep*mtt^2*mWW^7*s^6*t - 2662*ep^2*mtt^2*mWW^7*s^6*t + 37100*ep^3*mtt^2*mWW^7*s^6*t + 5408*ep^4*mtt^2*mWW^7*s^6*t - 437208*ep^5*mtt^2*mWW^7*s^6*t - 812852*ep^6*mtt^2*mWW^7*s^6*t - 401392*ep^7*mtt^2*mWW^7*s^6*t - 96*mtt*mWW^8*s^6*t - 948*ep*mtt*mWW^8*s^6*t - 4558*ep^2*mtt*mWW^8*s^6*t - 16778*ep^3*mtt*mWW^8*s^6*t + 27676*ep^4*mtt*mWW^8*s^6*t + 280852*ep^5*mtt*mWW^8*s^6*t + 494568*ep^6*mtt*mWW^8*s^6*t + 261472*ep^7*mtt*mWW^8*s^6*t + 24*mWW^9*s^6*t + 260*ep*mWW^9*s^6*t + 840*ep^2*mWW^9*s^6*t + 184*ep^3*mWW^9*s^6*t - 5116*ep^4*mWW^9*s^6*t - 13532*ep^5*mWW^9*s^6*t - 14484*ep^6*mWW^9*s^6*t - 5744*ep^7*mWW^9*s^6*t + 1512*ep^2*mtt^6*mWW^2*s^7*t + 8064*ep^3*mtt^6*mWW^2*s^7*t - 4368*ep^4*mtt^6*mWW^2*s^7*t - 78120*ep^5*mtt^6*mWW^2*s^7*t - 128688*ep^6*mtt^6*mWW^2*s^7*t - 60480*ep^7*mtt^6*mWW^2*s^7*t + 140*ep^2*mtt^5*mWW^3*s^7*t - 8252*ep^3*mtt^5*mWW^3*s^7*t - 48134*ep^4*mtt^5*mWW^3*s^7*t - 50922*ep^5*mtt^5*mWW^3*s^7*t + 65280*ep^6*mtt^5*mWW^3*s^7*t + 93248*ep^7*mtt^5*mWW^3*s^7*t - 144*mtt^4*mWW^4*s^7*t - 1758*ep*mtt^4*mWW^4*s^7*t - 13558*ep^2*mtt^4*mWW^4*s^7*t - 31962*ep^3*mtt^4*mWW^4*s^7*t + 149050*ep^4*mtt^4*mWW^4*s^7*t + 715908*ep^5*mtt^4*mWW^4*s^7*t + 944628*ep^6*mtt^4*mWW^4*s^7*t + 380064*ep^7*mtt^4*mWW^4*s^7*t + 312*mtt^3*mWW^5*s^7*t + 3926*ep*mtt^3*mWW^5*s^7*t + 19862*ep^2*mtt^3*mWW^5*s^7*t + 42542*ep^3*mtt^3*mWW^5*s^7*t - 129922*ep^4*mtt^3*mWW^5*s^7*t - 807772*ep^5*mtt^3*mWW^5*s^7*t - 1298168*ep^6*mtt^3*mWW^5*s^7*t - 667264*ep^7*mtt^3*mWW^5*s^7*t - 168*mtt^2*mWW^6*s^7*t - 2286*ep*mtt^2*mWW^6*s^7*t - 6526*ep^2*mtt^2*mWW^6*s^7*t + 5670*ep^3*mtt^2*mWW^6*s^7*t + 26462*ep^4*mtt^2*mWW^6*s^7*t + 25372*ep^5*mtt^2*mWW^6*s^7*t + 65904*ep^6*mtt^2*mWW^6*s^7*t + 77520*ep^7*mtt^2*mWW^6*s^7*t - 24*mtt*mWW^7*s^7*t - 142*ep*mtt*mWW^7*s^7*t - 2630*ep^2*mtt*mWW^7*s^7*t - 19550*ep^3*mtt*mWW^7*s^7*t + 15592*ep^4*mtt*mWW^7*s^7*t + 262822*ep^5*mtt*mWW^7*s^7*t + 464120*ep^6*mtt*mWW^7*s^7*t + 235008*ep^7*mtt*mWW^7*s^7*t + 24*mWW^8*s^7*t + 260*ep*mWW^8*s^7*t + 1200*ep^2*mWW^8*s^7*t + 3656*ep^3*mWW^8*s^7*t - 7168*ep^4*mWW^8*s^7*t - 62584*ep^5*mWW^8*s^7*t - 107028*ep^6*mWW^8*s^7*t - 55408*ep^7*mWW^8*s^7*t - 504*ep^2*mtt^5*mWW^2*s^8*t - 2664*ep^3*mtt^5*mWW^2*s^8*t + 1688*ep^4*mtt^5*mWW^2*s^8*t + 26840*ep^5*mtt^5*mWW^2*s^8*t + 44080*ep^6*mtt^5*mWW^2*s^8*t + 20800*ep^7*mtt^5*mWW^2*s^8*t - 24*ep*mtt^4*mWW^3*s^8*t - 1288*ep^2*mtt^4*mWW^3*s^8*t - 4330*ep^3*mtt^4*mWW^3*s^8*t + 14070*ep^4*mtt^4*mWW^3*s^8*t + 71508*ep^5*mtt^4*mWW^3*s^8*t + 89040*ep^6*mtt^4*mWW^3*s^8*t + 31968*ep^7*mtt^4*mWW^3*s^8*t + 24*mtt^3*mWW^4*s^8*t + 398*ep*mtt^3*mWW^4*s^8*t + 4662*ep^2*mtt^3*mWW^4*s^8*t + 17872*ep^3*mtt^3*mWW^4*s^8*t - 21784*ep^4*mtt^3*mWW^4*s^8*t - 204900*ep^5*mtt^3*mWW^4*s^8*t - 316276*ep^6*mtt^3*mWW^4*s^8*t - 143984*ep^7*mtt^3*mWW^4*s^8*t - 40*mtt^2*mWW^5*s^8*t - 618*ep*mtt^2*mWW^5*s^8*t - 3120*ep^2*mtt^2*mWW^5*s^8*t - 8536*ep^3*mtt^2*mWW^5*s^8*t + 2930*ep^4*mtt^2*mWW^5*s^8*t + 78028*ep^5*mtt^2*mWW^5*s^8*t + 149724*ep^6*mtt^2*mWW^5*s^8*t + 84016*ep^7*mtt^2*mWW^5*s^8*t + 8*mtt*mWW^6*s^8*t + 154*ep*mtt*mWW^6*s^8*t - 458*ep^2*mtt*mWW^6*s^8*t - 6074*ep^3*mtt*mWW^6*s^8*t + 6304*ep^4*mtt*mWW^6*s^8*t + 78502*ep^5*mtt*mWW^6*s^8*t + 123088*ep^6*mtt*mWW^6*s^8*t + 53888*ep^7*mtt*mWW^6*s^8*t + 8*mWW^7*s^8*t + 90*ep*mWW^7*s^8*t + 708*ep^2*mWW^7*s^8*t + 3732*ep^3*mWW^7*s^8*t - 3208*ep^4*mWW^7*s^8*t - 49978*ep^5*mWW^7*s^8*t - 89656*ep^6*mWW^7*s^8*t - 46688*ep^7*mWW^7*s^8*t + 72*ep^2*mtt^4*mWW^2*s^9*t + 378*ep^3*mtt^4*mWW^2*s^9*t - 266*ep^4*mtt^4*mWW^2*s^9*t - 3920*ep^5*mtt^4*mWW^2*s^9*t - 6424*ep^6*mtt^4*mWW^2*s^9*t - 3040*ep^7*mtt^4*mWW^2*s^9*t + 6*ep*mtt^3*mWW^3*s^9*t + 362*ep^2*mtt^3*mWW^3*s^9*t + 1640*ep^3*mtt^3*mWW^3*s^9*t - 2028*ep^4*mtt^3*mWW^3*s^9*t - 19556*ep^5*mtt^3*mWW^3*s^9*t - 31068*ep^6*mtt^3*mWW^3*s^9*t - 14896*ep^7*mtt^3*mWW^3*s^9*t - 26*ep*mtt^2*mWW^4*s^9*t - 556*ep^2*mtt^2*mWW^4*s^9*t - 2990*ep^3*mtt^2*mWW^4*s^9*t - 998*ep^4*mtt^2*mWW^4*s^9*t + 19514*ep^5*mtt^2*mWW^4*s^9*t + 36520*ep^6*mtt^2*mWW^4*s^9*t + 18432*ep^7*mtt^2*mWW^4*s^9*t + 18*ep*mtt*mWW^5*s^9*t - 18*ep^2*mtt*mWW^5*s^9*t - 98*ep^3*mtt*mWW^5*s^9*t + 3088*ep^4*mtt*mWW^5*s^9*t + 12958*ep^5*mtt*mWW^5*s^9*t + 17832*ep^6*mtt*mWW^5*s^9*t + 8096*ep^7*mtt*mWW^5*s^9*t + 2*ep*mWW^6*s^9*t + 140*ep^2*mWW^6*s^9*t + 998*ep^3*mWW^6*s^9*t - 444*ep^4*mWW^6*s^9*t - 11012*ep^5*mWW^6*s^9*t - 19452*ep^6*mWW^6*s^9*t - 9744*ep^7*mWW^6*s^9*t - 4*ep^2*mtt^2*mWW^3*s^10*t - 20*ep^3*mtt^2*mWW^3*s^10*t + 32*ep^4*mtt^2*mWW^3*s^10*t + 304*ep^5*mtt^2*mWW^3*s^10*t + 512*ep^6*mtt^2*mWW^3*s^10*t + 256*ep^7*mtt^2*mWW^3*s^10*t + 4*ep^2*mtt*mWW^4*s^10*t + 52*ep^3*mtt*mWW^4*s^10*t + 256*ep^4*mtt*mWW^4*s^10*t + 592*ep^5*mtt*mWW^4*s^10*t + 640*ep^6*mtt*mWW^4*s^10*t + 256*ep^7*mtt*mWW^4*s^10*t - 8*ep^3*mWW^5*s^10*t - 72*ep^4*mWW^5*s^10*t - 224*ep^5*mWW^5*s^10*t - 288*ep^6*mWW^5*s^10*t - 128*ep^7*mWW^5*s^10*t + 18*ep^3*mtt^12*mWW^2*t^2 + 174*ep^4*mtt^12*mWW^2*t^2 + 600*ep^5*mtt^12*mWW^2*t^2 + 888*ep^6*mtt^12*mWW^2*t^2 + 480*ep^7*mtt^12*mWW^2*t^2 - 18*ep*mtt^11*mWW^3*t^2 - 246*ep^2*mtt^11*mWW^3*t^2 - 1416*ep^3*mtt^11*mWW^3*t^2 - 4434*ep^4*mtt^11*mWW^3*t^2 - 7926*ep^5*mtt^11*mWW^3*t^2 - 7596*ep^6*mtt^11*mWW^3*t^2 - 3024*ep^7*mtt^11*mWW^3*t^2 + 84*ep*mtt^10*mWW^4*t^2 + 1158*ep^2*mtt^10*mWW^4*t^2 + 6456*ep^3*mtt^10*mWW^4*t^2 + 18624*ep^4*mtt^10*mWW^4*t^2 + 29214*ep^5*mtt^10*mWW^4*t^2 + 23508*ep^6*mtt^10*mWW^4*t^2 + 7536*ep^7*mtt^10*mWW^4*t^2 - 132*ep*mtt^9*mWW^5*t^2 - 1818*ep^2*mtt^9*mWW^5*t^2 - 9936*ep^3*mtt^9*mWW^5*t^2 - 27354*ep^4*mtt^9*mWW^5*t^2 - 39456*ep^5*mtt^9*mWW^5*t^2 - 27528*ep^6*mtt^9*mWW^5*t^2 - 6816*ep^7*mtt^9*mWW^5*t^2 + 36*ep*mtt^8*mWW^6*t^2 + 462*ep^2*mtt^8*mWW^6*t^2 + 2166*ep^3*mtt^8*mWW^6*t^2 + 4236*ep^4*mtt^8*mWW^6*t^2 + 1860*ep^5*mtt^8*mWW^6*t^2 - 4104*ep^6*mtt^8*mWW^6*t^2 - 3936*ep^7*mtt^8*mWW^6*t^2 + 120*ep*mtt^7*mWW^7*t^2 + 1698*ep^2*mtt^7*mWW^7*t^2 + 9666*ep^3*mtt^7*mWW^7*t^2 + 28290*ep^4*mtt^7*mWW^7*t^2 + 44802*ep^5*mtt^7*mWW^7*t^2 + 36324*ep^6*mtt^7*mWW^7*t^2 + 11760*ep^7*mtt^7*mWW^7*t^2 - 132*ep*mtt^6*mWW^8*t^2 - 1806*ep^2*mtt^6*mWW^8*t^2 - 9780*ep^3*mtt^6*mWW^8*t^2 - 26592*ep^4*mtt^6*mWW^8*t^2 - 37722*ep^5*mtt^6*mWW^8*t^2 - 25692*ep^6*mtt^6*mWW^8*t^2 - 6096*ep^7*mtt^6*mWW^8*t^2 + 36*ep*mtt^5*mWW^9*t^2 + 450*ep^2*mtt^5*mWW^9*t^2 + 2148*ep^3*mtt^5*mWW^9*t^2 + 4770*ep^4*mtt^5*mWW^9*t^2 + 4428*ep^5*mtt^5*mWW^9*t^2 + 144*ep^6*mtt^5*mWW^9*t^2 - 1536*ep^7*mtt^5*mWW^9*t^2 + 12*ep*mtt^4*mWW^10*t^2 + 186*ep^2*mtt^4*mWW^10*t^2 + 1140*ep^3*mtt^4*mWW^10*t^2 + 3558*ep^4*mtt^4*mWW^10*t^2 + 6048*ep^5*mtt^4*mWW^10*t^2 + 5400*ep^6*mtt^4*mWW^10*t^2 + 2016*ep^7*mtt^4*mWW^10*t^2 - 6*ep*mtt^3*mWW^11*t^2 - 84*ep^2*mtt^3*mWW^11*t^2 - 462*ep^3*mtt^3*mWW^11*t^2 - 1272*ep^4*mtt^3*mWW^11*t^2 - 1848*ep^5*mtt^3*mWW^11*t^2 - 1344*ep^6*mtt^3*mWW^11*t^2 - 384*ep^7*mtt^3*mWW^11*t^2 - 9*ep^3*mtt^12*mWW*s*t^2 - 78*ep^4*mtt^12*mWW*s*t^2 - 231*ep^5*mtt^12*mWW*s*t^2 - 282*ep^6*mtt^12*mWW*s*t^2 - 120*ep^7*mtt^12*mWW*s*t^2 - 72*ep^2*mtt^11*mWW^2*s*t^2 - 630*ep^3*mtt^11*mWW^2*s*t^2 - 2206*ep^4*mtt^11*mWW^2*s*t^2 - 4756*ep^5*mtt^11*mWW^2*s*t^2 - 6656*ep^6*mtt^11*mWW^2*s*t^2 - 4160*ep^7*mtt^11*mWW^2*s*t^2 + 252*ep*mtt^10*mWW^3*s*t^2 + 4268*ep^2*mtt^10*mWW^3*s*t^2 + 25022*ep^3*mtt^10*mWW^3*s*t^2 + 62342*ep^4*mtt^10*mWW^3*s*t^2 + 56828*ep^5*mtt^10*mWW^3*s*t^2 - 11144*ep^6*mtt^10*mWW^3*s*t^2 - 31328*ep^7*mtt^10*mWW^3*s*t^2 + 24*mtt^9*mWW^4*s*t^2 - 832*ep*mtt^9*mWW^4*s*t^2 - 16408*ep^2*mtt^9*mWW^4*s*t^2 - 99322*ep^3*mtt^9*mWW^4*s*t^2 - 256362*ep^4*mtt^9*mWW^4*s*t^2 - 248764*ep^5*mtt^9*mWW^4*s*t^2 + 33764*ep^6*mtt^9*mWW^4*s*t^2 + 133840*ep^7*mtt^9*mWW^4*s*t^2 - 112*mtt^8*mWW^5*s*t^2 + 400*ep*mtt^8*mWW^5*s*t^2 + 20066*ep^2*mtt^8*mWW^5*s*t^2 + 136864*ep^3*mtt^8*mWW^5*s*t^2 + 386340*ep^4*mtt^8*mWW^5*s*t^2 + 454770*ep^5*mtt^8*mWW^5*s*t^2 + 98620*ep^6*mtt^8*mWW^5*s*t^2 - 119088*ep^7*mtt^8*mWW^5*s*t^2 + 200*mtt^7*mWW^6*s*t^2 + 1592*ep*mtt^7*mWW^6*s*t^2 + 378*ep^2*mtt^7*mWW^6*s*t^2 - 34836*ep^3*mtt^7*mWW^6*s*t^2 - 150684*ep^4*mtt^7*mWW^6*s*t^2 - 276682*ep^5*mtt^7*mWW^6*s*t^2 - 226248*ep^6*mtt^7*mWW^6*s*t^2 - 60800*ep^7*mtt^7*mWW^6*s*t^2 - 160*mtt^6*mWW^7*s*t^2 - 2560*ep*mtt^6*mWW^7*s*t^2 - 19712*ep^2*mtt^6*mWW^7*s*t^2 - 84466*ep^3*mtt^6*mWW^7*s*t^2 - 183966*ep^4*mtt^6*mWW^7*s*t^2 - 141176*ep^5*mtt^6*mWW^7*s*t^2 + 85432*ep^6*mtt^6*mWW^7*s*t^2 + 129248*ep^7*mtt^6*mWW^7*s*t^2 + 40*mtt^5*mWW^8*s*t^2 + 1296*ep*mtt^5*mWW^8*s*t^2 + 14436*ep^2*mtt^5*mWW^8*s*t^2 + 74546*ep^3*mtt^5*mWW^8*s*t^2 + 189006*ep^4*mtt^5*mWW^8*s*t^2 + 208764*ep^5*mtt^5*mWW^8*s*t^2 + 33916*ep^6*mtt^5*mWW^8*s*t^2 - 62544*ep^7*mtt^5*mWW^8*s*t^2 + 16*mtt^4*mWW^9*s*t^2 - 32*ep*mtt^4*mWW^9*s*t^2 - 2150*ep^2*mtt^4*mWW^9*s*t^2 - 13211*ep^3*mtt^4*mWW^9*s*t^2 - 30530*ep^4*mtt^4*mWW^9*s*t^2 - 19495*ep^5*mtt^4*mWW^9*s*t^2 + 24134*ep^6*mtt^4*mWW^9*s*t^2 + 28168*ep^7*mtt^4*mWW^9*s*t^2 - 8*mtt^3*mWW^10*s*t^2 - 136*ep*mtt^3*mWW^10*s*t^2 - 1086*ep^2*mtt^3*mWW^10*s*t^2 - 5518*ep^3*mtt^3*mWW^10*s*t^2 - 18282*ep^4*mtt^3*mWW^10*s*t^2 - 35970*ep^5*mtt^3*mWW^10*s*t^2 - 36696*ep^6*mtt^3*mWW^10*s*t^2 - 14784*ep^7*mtt^3*mWW^10*s*t^2 + 20*ep*mtt^2*mWW^11*s*t^2 + 280*ep^2*mtt^2*mWW^11*s*t^2 + 1560*ep^3*mtt^2*mWW^11*s*t^2 + 4420*ep^4*mtt^2*mWW^11*s*t^2 + 6712*ep^5*mtt^2*mWW^11*s*t^2 + 5160*ep^6*mtt^2*mWW^11*s*t^2 + 1568*ep^7*mtt^2*mWW^11*s*t^2 + 72*ep^3*mtt^11*mWW*s^2*t^2 + 624*ep^4*mtt^11*mWW*s^2*t^2 + 1848*ep^5*mtt^11*mWW*s^2*t^2 + 2256*ep^6*mtt^11*mWW*s^2*t^2 + 960*ep^7*mtt^11*mWW*s^2*t^2 + 672*ep^2*mtt^10*mWW^2*s^2*t^2 + 4496*ep^3*mtt^10*mWW^2*s^2*t^2 + 8824*ep^4*mtt^10*mWW^2*s^2*t^2 + 10568*ep^5*mtt^10*mWW^2*s^2*t^2 + 22544*ep^6*mtt^10*mWW^2*s^2*t^2 + 22976*ep^7*mtt^10*mWW^2*s^2*t^2 - 1132*ep*mtt^9*mWW^3*s^2*t^2 - 23864*ep^2*mtt^9*mWW^3*s^2*t^2 - 140570*ep^3*mtt^9*mWW^3*s^2*t^2 - 275006*ep^4*mtt^9*mWW^3*s^2*t^2 + 34936*ep^5*mtt^9*mWW^3*s^2*t^2 + 615528*ep^6*mtt^9*mWW^3*s^2*t^2 + 457024*ep^7*mtt^9*mWW^3*s^2*t^2 - 272*mtt^8*mWW^4*s^2*t^2 + 1670*ep*mtt^8*mWW^4*s^2*t^2 + 73268*ep^2*mtt^8*mWW^4*s^2*t^2 + 484910*ep^3*mtt^8*mWW^4*s^2*t^2 + 1140508*ep^4*mtt^8*mWW^4*s^2*t^2 + 508964*ep^5*mtt^8*mWW^4*s^2*t^2 - 1446156*ep^6*mtt^8*mWW^4*s^2*t^2 - 1384256*ep^7*mtt^8*mWW^4*s^2*t^2 + 1136*mtt^7*mWW^5*s^2*t^2 + 5818*ep*mtt^7*mWW^5*s^2*t^2 - 58532*ep^2*mtt^7*mWW^5*s^2*t^2 - 575084*ep^3*mtt^7*mWW^5*s^2*t^2 - 1807768*ep^4*mtt^7*mWW^5*s^2*t^2 - 2246474*ep^5*mtt^7*mWW^5*s^2*t^2 - 522372*ep^6*mtt^7*mWW^5*s^2*t^2 + 588848*ep^7*mtt^7*mWW^5*s^2*t^2 - 1792*mtt^6*mWW^6*s^2*t^2 - 16602*ep*mtt^6*mWW^6*s^2*t^2 - 39772*ep^2*mtt^6*mWW^6*s^2*t^2 + 124660*ep^3*mtt^6*mWW^6*s^2*t^2 + 1046460*ep^4*mtt^6*mWW^6*s^2*t^2 + 2762866*ep^5*mtt^6*mWW^6*s^2*t^2 + 3245536*ep^6*mtt^6*mWW^6*s^2*t^2 + 1408080*ep^7*mtt^6*mWW^6*s^2*t^2 + 1248*mtt^5*mWW^7*s^2*t^2 + 14818*ep*mtt^5*mWW^7*s^2*t^2 + 80844*ep^2*mtt^5*mWW^7*s^2*t^2 + 242578*ep^3*mtt^5*mWW^7*s^2*t^2 + 232282*ep^4*mtt^5*mWW^7*s^2*t^2 - 716950*ep^5*mtt^5*mWW^7*s^2*t^2 - 1969812*ep^6*mtt^5*mWW^7*s^2*t^2 - 1316400*ep^7*mtt^5*mWW^7*s^2*t^2 - 272*mtt^4*mWW^8*s^2*t^2 - 4278*ep*mtt^4*mWW^8*s^2*t^2 - 34780*ep^2*mtt^4*mWW^8*s^2*t^2 - 170552*ep^3*mtt^4*mWW^8*s^2*t^2 - 483808*ep^4*mtt^4*mWW^8*s^2*t^2 - 669742*ep^5*mtt^4*mWW^8*s^2*t^2 - 277488*ep^6*mtt^4*mWW^8*s^2*t^2 + 98480*ep^7*mtt^4*mWW^8*s^2*t^2 - 80*mtt^3*mWW^9*s^2*t^2 - 698*ep*mtt^3*mWW^9*s^2*t^2 + 532*ep^2*mtt^3*mWW^9*s^2*t^2 + 26238*ep^3*mtt^3*mWW^9*s^2*t^2 + 123528*ep^4*mtt^3*mWW^9*s^2*t^2 + 260376*ep^5*mtt^3*mWW^9*s^2*t^2 + 250632*ep^6*mtt^3*mWW^9*s^2*t^2 + 85312*ep^7*mtt^3*mWW^9*s^2*t^2 + 32*mtt^2*mWW^10*s^2*t^2 + 426*ep*mtt^2*mWW^10*s^2*t^2 + 1940*ep^2*mtt^2*mWW^10*s^2*t^2 + 5078*ep^3*mtt^2*mWW^10*s^2*t^2 + 20384*ep^4*mtt^2*mWW^10*s^2*t^2 + 64960*ep^5*mtt^2*mWW^10*s^2*t^2 + 90412*ep^6*mtt^2*mWW^10*s^2*t^2 + 43264*ep^7*mtt^2*mWW^10*s^2*t^2 - 22*ep*mtt*mWW^11*s^2*t^2 - 308*ep^2*mtt*mWW^11*s^2*t^2 - 1826*ep^3*mtt*mWW^11*s^2*t^2 - 6028*ep^4*mtt*mWW^11*s^2*t^2 - 11352*ep^5*mtt*mWW^11*s^2*t^2 - 11080*ep^6*mtt*mWW^11*s^2*t^2 - 4288*ep^7*mtt*mWW^11*s^2*t^2 - 252*ep^3*mtt^10*mWW*s^3*t^2 - 2184*ep^4*mtt^10*mWW*s^3*t^2 - 6468*ep^5*mtt^10*mWW*s^3*t^2 - 7896*ep^6*mtt^10*mWW*s^3*t^2 - 3360*ep^7*mtt^10*mWW*s^3*t^2 - 2580*ep^2*mtt^9*mWW^2*s^3*t^2 - 14846*ep^3*mtt^9*mWW^2*s^3*t^2 - 15772*ep^4*mtt^9*mWW^2*s^3*t^2 + 3306*ep^5*mtt^9*mWW^2*s^3*t^2 - 48284*ep^6*mtt^9*mWW^2*s^3*t^2 - 80992*ep^7*mtt^9*mWW^2*s^3*t^2 + 2500*ep*mtt^8*mWW^3*s^3*t^2 + 64284*ep^2*mtt^8*mWW^3*s^3*t^2 + 383532*ep^3*mtt^8*mWW^3*s^3*t^2 + 609420*ep^4*mtt^8*mWW^3*s^3*t^2 - 777764*ep^5*mtt^8*mWW^3*s^3*t^2 - 2747440*ep^6*mtt^8*mWW^3*s^3*t^2 - 1782048*ep^7*mtt^8*mWW^3*s^3*t^2 + 1032*mtt^7*mWW^4*s^3*t^2 + 1676*ep*mtt^7*mWW^4*s^3*t^2 - 151652*ep^2*mtt^7*mWW^4*s^3*t^2 - 1127196*ep^3*mtt^7*mWW^4*s^3*t^2 - 2574624*ep^4*mtt^7*mWW^4*s^3*t^2 - 326268*ep^5*mtt^7*mWW^4*s^3*t^2 + 5140612*ep^6*mtt^7*mWW^4*s^3*t^2 + 4291104*ep^7*mtt^7*mWW^4*s^3*t^2 - 3848*mtt^6*mWW^5*s^3*t^2 - 29428*ep*mtt^6*mWW^5*s^3*t^2 + 45738*ep^2*mtt^6*mWW^5*s^3*t^2 + 1090976*ep^3*mtt^6*mWW^5*s^3*t^2 + 4158822*ep^4*mtt^6*mWW^5*s^3*t^2 + 6401608*ep^5*mtt^6*mWW^5*s^3*t^2 + 3391288*ep^6*mtt^6*mWW^5*s^3*t^2 - 181632*ep^7*mtt^6*mWW^5*s^3*t^2 + 5320*mtt^5*mWW^6*s^3*t^2 + 52676*ep*mtt^5*mWW^6*s^3*t^2 + 165646*ep^2*mtt^5*mWW^6*s^3*t^2 - 127674*ep^3*mtt^5*mWW^6*s^3*t^2 - 2760066*ep^4*mtt^5*mWW^6*s^3*t^2 - 8841702*ep^5*mtt^5*mWW^6*s^3*t^2 - 11712412*ep^6*mtt^5*mWW^6*s^3*t^2 - 5589184*ep^7*mtt^5*mWW^6*s^3*t^2 - 3152*mtt^4*mWW^7*s^3*t^2 - 35540*ep*mtt^4*mWW^7*s^3*t^2 - 165174*ep^2*mtt^4*mWW^7*s^3*t^2 - 344854*ep^3*mtt^4*mWW^7*s^3*t^2 + 231846*ep^4*mtt^4*mWW^7*s^3*t^2 + 3040926*ep^5*mtt^4*mWW^7*s^3*t^2 + 5834204*ep^6*mtt^4*mWW^7*s^3*t^2 + 3526032*ep^7*mtt^4*mWW^7*s^3*t^2 + 536*mtt^3*mWW^8*s^3*t^2 + 6908*ep*mtt^3*mWW^8*s^3*t^2 + 39874*ep^2*mtt^3*mWW^8*s^3*t^2 + 150748*ep^3*mtt^3*mWW^8*s^3*t^2 + 511554*ep^4*mtt^3*mWW^8*s^3*t^2 + 1063000*ep^5*mtt^3*mWW^8*s^3*t^2 + 914108*ep^6*mtt^3*mWW^8*s^3*t^2 + 181792*ep^7*mtt^3*mWW^8*s^3*t^2 + 152*mtt^2*mWW^9*s^3*t^2 + 1692*ep*mtt^2*mWW^9*s^3*t^2 + 5272*ep^2*mtt^2*mWW^9*s^3*t^2 - 11326*ep^3*mtt^2*mWW^9*s^3*t^2 - 149368*ep^4*mtt^2*mWW^9*s^3*t^2 - 475330*ep^5*mtt^2*mWW^9*s^3*t^2 - 619220*ep^6*mtt^2*mWW^9*s^3*t^2 - 284176*ep^7*mtt^2*mWW^9*s^3*t^2 - 40*mtt*mWW^10*s^3*t^2 - 492*ep*mtt*mWW^10*s^3*t^2 - 1520*ep^2*mtt*mWW^10*s^3*t^2 + 168*ep^3*mtt*mWW^10*s^3*t^2 - 12604*ep^4*mtt*mWW^10*s^3*t^2 - 88320*ep^5*mtt*mWW^10*s^3*t^2 - 153064*ep^6*mtt*mWW^10*s^3*t^2 - 81056*ep^7*mtt*mWW^10*s^3*t^2 + 8*ep*mWW^11*s^3*t^2 + 112*ep^2*mWW^11*s^3*t^2 + 724*ep^3*mWW^11*s^3*t^2 + 2976*ep^4*mWW^11*s^3*t^2 + 7012*ep^5*mWW^11*s^3*t^2 + 8104*ep^6*mWW^11*s^3*t^2 + 3520*ep^7*mWW^11*s^3*t^2 + 504*ep^3*mtt^9*mWW*s^4*t^2 + 4368*ep^4*mtt^9*mWW*s^4*t^2 + 12936*ep^5*mtt^9*mWW*s^4*t^2 + 15792*ep^6*mtt^9*mWW*s^4*t^2 + 6720*ep^7*mtt^9*mWW*s^4*t^2 + 5436*ep^2*mtt^8*mWW^2*s^4*t^2 + 28062*ep^3*mtt^8*mWW^2*s^4*t^2 + 11064*ep^4*mtt^8*mWW^2*s^4*t^2 - 55830*ep^5*mtt^8*mWW^2*s^4*t^2 + 65892*ep^6*mtt^8*mWW^2*s^4*t^2 + 168576*ep^7*mtt^8*mWW^2*s^4*t^2 - 3072*ep*mtt^7*mWW^3*s^4*t^2 - 95212*ep^2*mtt^7*mWW^3*s^4*t^2 - 581630*ep^3*mtt^7*mWW^3*s^4*t^2 - 791602*ep^4*mtt^7*mWW^3*s^4*t^2 + 1882976*ep^5*mtt^7*mWW^3*s^4*t^2 + 5311608*ep^6*mtt^7*mWW^3*s^4*t^2 + 3287200*ep^7*mtt^7*mWW^3*s^4*t^2 - 1920*mtt^6*mWW^4*s^4*t^2 - 10206*ep*mtt^6*mWW^4*s^4*t^2 + 158664*ep^2*mtt^6*mWW^4*s^4*t^2 + 1415656*ep^3*mtt^6*mWW^4*s^4*t^2 + 3390080*ep^4*mtt^6*mWW^4*s^4*t^2 + 244630*ep^5*mtt^6*mWW^4*s^4*t^2 - 7525724*ep^6*mtt^6*mWW^4*s^4*t^2 - 6247856*ep^7*mtt^6*mWW^4*s^4*t^2 + 6336*mtt^5*mWW^5*s^4*t^2 + 57038*ep*mtt^5*mWW^5*s^4*t^2 + 63972*ep^2*mtt^5*mWW^5*s^4*t^2 - 1028780*ep^3*mtt^5*mWW^5*s^4*t^2 - 5345550*ep^4*mtt^5*mWW^5*s^4*t^2 - 10609740*ep^5*mtt^5*mWW^5*s^4*t^2 - 8777052*ep^6*mtt^5*mWW^5*s^4*t^2 - 2180784*ep^7*mtt^5*mWW^5*s^4*t^2 - 7536*mtt^4*mWW^6*s^4*t^2 - 78778*ep*mtt^4*mWW^6*s^4*t^2 - 284042*ep^2*mtt^4*mWW^6*s^4*t^2 - 54822*ep^3*mtt^4*mWW^6*s^4*t^2 + 3582056*ep^4*mtt^4*mWW^6*s^4*t^2 + 13171182*ep^5*mtt^4*mWW^6*s^4*t^2 + 18646468*ep^6*mtt^4*mWW^6*s^4*t^2 + 9298544*ep^7*mtt^4*mWW^6*s^4*t^2 + 3648*mtt^3*mWW^7*s^4*t^2 + 41592*ep*mtt^3*mWW^7*s^4*t^2 + 178802*ep^2*mtt^3*mWW^7*s^4*t^2 + 261814*ep^3*mtt^3*mWW^7*s^4*t^2 - 695058*ep^4*mtt^3*mWW^7*s^4*t^2 - 4061630*ep^5*mtt^3*mWW^7*s^4*t^2 - 7023860*ep^6*mtt^3*mWW^7*s^4*t^2 - 4113008*ep^7*mtt^3*mWW^7*s^4*t^2 - 416*mtt^2*mWW^8*s^4*t^2 - 5302*ep*mtt^2*mWW^8*s^4*t^2 - 21946*ep^2*mtt^2*mWW^8*s^4*t^2 - 31984*ep^3*mtt^2*mWW^8*s^4*t^2 - 226152*ep^4*mtt^2*mWW^8*s^4*t^2 - 946108*ep^5*mtt^2*mWW^8*s^4*t^2 - 1276560*ep^6*mtt^2*mWW^8*s^4*t^2 - 505536*ep^7*mtt^2*mWW^8*s^4*t^2 - 128*mtt*mWW^9*s^4*t^2 - 1462*ep*mtt*mWW^9*s^4*t^2 - 6154*ep^2*mtt*mWW^9*s^4*t^2 - 7576*ep^3*mtt*mWW^9*s^4*t^2 + 67874*ep^4*mtt*mWW^9*s^4*t^2 + 322542*ep^5*mtt*mWW^9*s^4*t^2 + 490304*ep^6*mtt*mWW^9*s^4*t^2 + 246432*ep^7*mtt*mWW^9*s^4*t^2 + 16*mWW^10*s^4*t^2 + 190*ep*mWW^10*s^4*t^2 + 480*ep^2*mWW^10*s^4*t^2 - 1100*ep^3*mWW^10*s^4*t^2 + 4216*ep^4*mWW^10*s^4*t^2 + 43074*ep^5*mWW^10*s^4*t^2 + 78316*ep^6*mWW^10*s^4*t^2 + 42016*ep^7*mWW^10*s^4*t^2 - 630*ep^3*mtt^8*mWW*s^5*t^2 - 5460*ep^4*mtt^8*mWW*s^5*t^2 - 16170*ep^5*mtt^8*mWW*s^5*t^2 - 19740*ep^6*mtt^8*mWW*s^5*t^2 - 8400*ep^7*mtt^8*mWW*s^5*t^2 - 6960*ep^2*mtt^7*mWW^2*s^5*t^2 - 33148*ep^3*mtt^7*mWW^2*s^5*t^2 + 4916*ep^4*mtt^7*mWW^2*s^5*t^2 + 117000*ep^5*mtt^7*mWW^2*s^5*t^2 - 40208*ep^6*mtt^7*mWW^2*s^5*t^2 - 201440*ep^7*mtt^7*mWW^2*s^5*t^2 + 2108*ep*mtt^6*mWW^3*s^5*t^2 + 79648*ep^2*mtt^6*mWW^3*s^5*t^2 + 506012*ep^3*mtt^6*mWW^3*s^5*t^2 + 637740*ep^4*mtt^6*mWW^3*s^5*t^2 - 2000920*ep^5*mtt^6*mWW^3*s^5*t^2 - 5270184*ep^6*mtt^6*mWW^3*s^5*t^2 - 3203936*ep^7*mtt^6*mWW^3*s^5*t^2 + 1960*mtt^5*mWW^4*s^5*t^2 + 15096*ep*mtt^5*mWW^4*s^5*t^2 - 73808*ep^2*mtt^5*mWW^4*s^5*t^2 - 973154*ep^3*mtt^5*mWW^4*s^5*t^2 - 2691984*ep^4*mtt^5*mWW^4*s^5*t^2 - 816290*ep^5*mtt^5*mWW^4*s^5*t^2 + 5137168*ep^6*mtt^5*mWW^4*s^5*t^2 + 4669504*ep^7*mtt^5*mWW^4*s^5*t^2 - 5664*mtt^4*mWW^5*s^5*t^2 - 56800*ep*mtt^4*mWW^5*s^5*t^2 - 148546*ep^2*mtt^4*mWW^5*s^5*t^2 + 433549*ep^3*mtt^4*mWW^5*s^5*t^2 + 3952120*ep^4*mtt^4*mWW^5*s^5*t^2 + 10039535*ep^5*mtt^4*mWW^5*s^5*t^2 + 10575206*ep^6*mtt^4*mWW^5*s^5*t^2 + 3822984*ep^7*mtt^4*mWW^5*s^5*t^2 + 5640*mtt^3*mWW^6*s^5*t^2 + 62064*ep*mtt^3*mWW^6*s^5*t^2 + 244064*ep^2*mtt^3*mWW^6*s^5*t^2 + 180004*ep^3*mtt^3*mWW^6*s^5*t^2 - 2460314*ep^4*mtt^3*mWW^6*s^5*t^2 - 10103702*ep^5*mtt^3*mWW^6*s^5*t^2 - 14962164*ep^6*mtt^3*mWW^6*s^5*t^2 - 7665392*ep^7*mtt^3*mWW^6*s^5*t^2 - 2088*mtt^2*mWW^7*s^5*t^2 - 24428*ep*mtt^2*mWW^7*s^5*t^2 - 99404*ep^2*mtt^2*mWW^7*s^5*t^2 - 92856*ep^3*mtt^2*mWW^7*s^5*t^2 + 523126*ep^4*mtt^2*mWW^7*s^5*t^2 + 2286134*ep^5*mtt^2*mWW^7*s^5*t^2 + 3738132*ep^6*mtt^2*mWW^7*s^5*t^2 + 2182928*ep^7*mtt^2*mWW^7*s^5*t^2 + 112*mtt*mWW^8*s^5*t^2 + 1496*ep*mtt*mWW^8*s^5*t^2 + 2916*ep^2*mtt*mWW^8*s^5*t^2 - 24804*ep^3*mtt*mWW^8*s^5*t^2 + 45658*ep^4*mtt*mWW^8*s^5*t^2 + 554082*ep^5*mtt*mWW^8*s^5*t^2 + 943600*ep^6*mtt*mWW^8*s^5*t^2 + 456736*ep^7*mtt*mWW^8*s^5*t^2 + 40*mWW^9*s^5*t^2 + 464*ep*mWW^9*s^5*t^2 + 2090*ep^2*mWW^9*s^5*t^2 + 4211*ep^3*mWW^9*s^5*t^2 - 13146*ep^4*mWW^9*s^5*t^2 - 82517*ep^5*mWW^9*s^5*t^2 - 131186*ep^6*mWW^9*s^5*t^2 - 66040*ep^7*mWW^9*s^5*t^2 + 504*ep^3*mtt^7*mWW*s^6*t^2 + 4368*ep^4*mtt^7*mWW*s^6*t^2 + 12936*ep^5*mtt^7*mWW*s^6*t^2 + 15792*ep^6*mtt^7*mWW*s^6*t^2 + 6720*ep^7*mtt^7*mWW*s^6*t^2 + 5592*ep^2*mtt^6*mWW^2*s^6*t^2 + 25300*ep^3*mtt^6*mWW^2*s^6*t^2 - 14784*ep^4*mtt^6*mWW^2*s^6*t^2 - 129764*ep^5*mtt^6*mWW^2*s^6*t^2 - 23304*ep^6*mtt^6*mWW^2*s^6*t^2 + 128320*ep^7*mtt^6*mWW^2*s^6*t^2 - 692*ep*mtt^5*mWW^3*s^6*t^2 - 35256*ep^2*mtt^5*mWW^3*s^6*t^2 - 240726*ep^3*mtt^5*mWW^3*s^6*t^2 - 316826*ep^4*mtt^5*mWW^3*s^6*t^2 + 989856*ep^5*mtt^5*mWW^3*s^6*t^2 + 2632104*ep^6*mtt^5*mWW^3*s^6*t^2 + 1597248*ep^7*mtt^5*mWW^3*s^6*t^2 - 1104*mtt^4*mWW^4*s^6*t^2 - 10758*ep*mtt^4*mWW^4*s^6*t^2 - 1256*ep^2*mtt^4*mWW^4*s^6*t^2 + 326838*ep^3*mtt^4*mWW^4*s^6*t^2 + 1231848*ep^4*mtt^4*mWW^4*s^6*t^2 + 1012168*ep^5*mtt^4*mWW^4*s^6*t^2 - 1337556*ep^6*mtt^4*mWW^4*s^6*t^2 - 1689120*ep^7*mtt^4*mWW^4*s^6*t^2 + 2768*mtt^3*mWW^5*s^6*t^2 + 30486*ep*mtt^3*mWW^5*s^6*t^2 + 111700*ep^2*mtt^3*mWW^5*s^6*t^2 - 10768*ep^3*mtt^3*mWW^5*s^6*t^2 - 1599604*ep^4*mtt^3*mWW^5*s^6*t^2 - 5159738*ep^5*mtt^3*mWW^5*s^6*t^2 - 6297256*ep^6*mtt^3*mWW^5*s^6*t^2 - 2615744*ep^7*mtt^3*mWW^5*s^6*t^2 - 2224*mtt^2*mWW^6*s^6*t^2 - 25646*ep*mtt^2*mWW^6*s^6*t^2 - 106786*ep^2*mtt^2*mWW^6*s^6*t^2 - 116088*ep^3*mtt^2*mWW^6*s^6*t^2 + 864818*ep^4*mtt^2*mWW^6*s^6*t^2 + 3928666*ep^5*mtt^2*mWW^6*s^6*t^2 + 6044304*ep^6*mtt^2*mWW^6*s^6*t^2 + 3168976*ep^7*mtt^2*mWW^6*s^6*t^2 + 560*mtt*mWW^7*s^6*t^2 + 6598*ep*mtt*mWW^7*s^6*t^2 + 24764*ep^2*mtt*mWW^7*s^6*t^2 + 4842*ep^3*mtt*mWW^7*s^6*t^2 - 148754*ep^4*mtt*mWW^7*s^6*t^2 - 451458*ep^5*mtt*mWW^7*s^6*t^2 - 687416*ep^6*mtt*mWW^7*s^6*t^2 - 419968*ep^7*mtt*mWW^7*s^6*t^2 + 12*ep*mWW^8*s^6*t^2 + 1242*ep^2*mWW^8*s^6*t^2 + 11346*ep^3*mWW^8*s^6*t^2 - 9834*ep^4*mWW^8*s^6*t^2 - 167722*ep^5*mWW^8*s^6*t^2 - 301740*ep^6*mWW^8*s^6*t^2 - 156464*ep^7*mWW^8*s^6*t^2 - 252*ep^3*mtt^6*mWW*s^7*t^2 - 2184*ep^4*mtt^6*mWW*s^7*t^2 - 6468*ep^5*mtt^6*mWW*s^7*t^2 - 7896*ep^6*mtt^6*mWW*s^7*t^2 - 3360*ep^7*mtt^6*mWW*s^7*t^2 - 2772*ep^2*mtt^5*mWW^2*s^7*t^2 - 12366*ep^3*mtt^5*mWW^2*s^7*t^2 + 10996*ep^4*mtt^5*mWW^2*s^7*t^2 + 85642*ep^5*mtt^5*mWW^2*s^7*t^2 + 57476*ep^6*mtt^5*mWW^2*s^7*t^2 - 30496*ep^7*mtt^5*mWW^2*s^7*t^2 + 12*ep*mtt^4*mWW^3*s^7*t^2 + 6236*ep^2*mtt^4*mWW^3*s^7*t^2 + 51756*ep^3*mtt^4*mWW^3*s^7*t^2 + 87932*ep^4*mtt^4*mWW^3*s^7*t^2 - 166852*ep^5*mtt^4*mWW^3*s^7*t^2 - 520288*ep^6*mtt^4*mWW^3*s^7*t^2 - 320864*ep^7*mtt^4*mWW^3*s^7*t^2 + 312*mtt^3*mWW^4*s^7*t^2 + 3820*ep*mtt^3*mWW^4*s^7*t^2 + 13864*ep^2*mtt^3*mWW^4*s^7*t^2 - 24720*ep^3*mtt^3*mWW^4*s^7*t^2 - 268076*ep^4*mtt^3*mWW^4*s^7*t^2 - 465600*ep^5*mtt^3*mWW^4*s^7*t^2 - 84684*ep^6*mtt^3*mWW^4*s^7*t^2 + 212896*ep^7*mtt^3*mWW^4*s^7*t^2 - 680*mtt^2*mWW^5*s^7*t^2 - 8244*ep*mtt^2*mWW^5*s^7*t^2 - 37274*ep^2*mtt^2*mWW^5*s^7*t^2 - 48122*ep^3*mtt^2*mWW^5*s^7*t^2 + 289886*ep^4*mtt^2*mWW^5*s^7*t^2 + 1242878*ep^5*mtt^2*mWW^5*s^7*t^2 + 1687464*ep^6*mtt^2*mWW^5*s^7*t^2 + 750400*ep^7*mtt^2*mWW^5*s^7*t^2 + 424*mtt*mWW^6*s^7*t^2 + 5012*ep*mtt*mWW^6*s^7*t^2 + 21740*ep^2*mtt*mWW^6*s^7*t^2 + 29836*ep^3*mtt*mWW^6*s^7*t^2 - 133700*ep^4*mtt*mWW^6*s^7*t^2 - 694160*ep^5*mtt*mWW^6*s^7*t^2 - 1121868*ep^6*mtt*mWW^6*s^7*t^2 - 607344*ep^7*mtt*mWW^6*s^7*t^2 - 56*mWW^7*s^7*t^2 - 600*ep*mWW^7*s^7*t^2 - 1794*ep^2*mWW^7*s^7*t^2 + 3508*ep^3*mWW^7*s^7*t^2 + 11906*ep^4*mWW^7*s^7*t^2 - 5520*ep^5*mWW^7*s^7*t^2 - 23164*ep^6*mWW^7*s^7*t^2 - 6992*ep^7*mWW^7*s^7*t^2 + 72*ep^3*mtt^5*mWW*s^8*t^2 + 624*ep^4*mtt^5*mWW*s^8*t^2 + 1848*ep^5*mtt^5*mWW*s^8*t^2 + 2256*ep^6*mtt^5*mWW*s^8*t^2 + 960*ep^7*mtt^5*mWW*s^8*t^2 + 780*ep^2*mtt^4*mWW^2*s^8*t^2 + 3596*ep^3*mtt^4*mWW^2*s^8*t^2 - 3678*ep^4*mtt^4*mWW^2*s^8*t^2 - 32006*ep^5*mtt^4*mWW^2*s^8*t^2 - 36516*ep^6*mtt^4*mWW^2*s^8*t^2 - 7008*ep^7*mtt^4*mWW^2*s^8*t^2 + 50*ep*mtt^3*mWW^3*s^8*t^2 + 178*ep^2*mtt^3*mWW^3*s^8*t^2 - 1866*ep^3*mtt^3*mWW^3*s^8*t^2 - 8644*ep^4*mtt^3*mWW^3*s^8*t^2 - 8322*ep^5*mtt^3*mWW^3*s^8*t^2 + 420*ep^6*mtt^3*mWW^3*s^8*t^2 + 688*ep^7*mtt^3*mWW^3*s^8*t^2 - 32*mtt^2*mWW^4*s^8*t^2 - 566*ep*mtt^2*mWW^4*s^8*t^2 - 4170*ep^2*mtt^2*mWW^4*s^8*t^2 - 11460*ep^3*mtt^2*mWW^4*s^8*t^2 + 5612*ep^4*mtt^2*mWW^4*s^8*t^2 + 58752*ep^5*mtt^2*mWW^4*s^8*t^2 + 59720*ep^6*mtt^2*mWW^4*s^8*t^2 + 7456*ep^7*mtt^2*mWW^4*s^8*t^2 + 64*mtt*mWW^5*s^8*t^2 + 870*ep*mtt*mWW^5*s^8*t^2 + 4902*ep^2*mtt*mWW^5*s^8*t^2 + 12496*ep^3*mtt*mWW^5*s^8*t^2 - 4780*ep^4*mtt*mWW^5*s^8*t^2 - 83368*ep^5*mtt*mWW^5*s^8*t^2 - 131056*ep^6*mtt*mWW^5*s^8*t^2 - 59680*ep^7*mtt*mWW^5*s^8*t^2 - 32*mWW^6*s^8*t^2 - 354*ep*mWW^6*s^8*t^2 - 1690*ep^2*mWW^6*s^8*t^2 - 3246*ep^3*mWW^6*s^8*t^2 + 7194*ep^4*mWW^6*s^8*t^2 + 51672*ep^5*mWW^6*s^8*t^2 + 90488*ep^6*mWW^6*s^8*t^2 + 51056*ep^7*mWW^6*s^8*t^2 - 9*ep^3*mtt^4*mWW*s^9*t^2 - 78*ep^4*mtt^4*mWW*s^9*t^2 - 231*ep^5*mtt^4*mWW*s^9*t^2 - 282*ep^6*mtt^4*mWW*s^9*t^2 - 120*ep^7*mtt^4*mWW*s^9*t^2 - 96*ep^2*mtt^3*mWW^2*s^9*t^2 - 482*ep^3*mtt^3*mWW^2*s^9*t^2 + 466*ep^4*mtt^3*mWW^2*s^9*t^2 + 5240*ep^5*mtt^3*mWW^2*s^9*t^2 + 8168*ep^6*mtt^3*mWW^2*s^9*t^2 + 3744*ep^7*mtt^3*mWW^2*s^9*t^2 - 8*ep*mtt^2*mWW^3*s^9*t^2 - 36*ep^2*mtt^2*mWW^3*s^9*t^2 - 114*ep^3*mtt^2*mWW^3*s^9*t^2 - 922*ep^4*mtt^2*mWW^3*s^9*t^2 - 2812*ep^5*mtt^2*mWW^3*s^9*t^2 - 3008*ep^6*mtt^2*mWW^3*s^9*t^2 - 960*ep^7*mtt^2*mWW^3*s^9*t^2 + 16*ep*mtt*mWW^4*s^9*t^2 + 340*ep^2*mtt*mWW^4*s^9*t^2 + 1992*ep^3*mtt*mWW^4*s^9*t^2 + 4374*ep^4*mtt*mWW^4*s^9*t^2 + 3194*ep^5*mtt*mWW^4*s^9*t^2 - 652*ep^6*mtt*mWW^4*s^9*t^2 - 1104*ep^7*mtt*mWW^4*s^9*t^2 - 8*ep*mWW^5*s^9*t^2 - 208*ep^2*mWW^5*s^9*t^2 - 1195*ep^3*mWW^5*s^9*t^2 - 2112*ep^4*mWW^5*s^9*t^2 - 15*ep^5*mWW^5*s^9*t^2 + 2686*ep^6*mWW^5*s^9*t^2 + 1512*ep^7*mWW^5*s^9*t^2 - 9*ep^3*mtt^12*mWW*t^3 - 78*ep^4*mtt^12*mWW*t^3 - 231*ep^5*mtt^12*mWW*t^3 - 282*ep^6*mtt^12*mWW*t^3 - 120*ep^7*mtt^12*mWW*t^3 - 126*ep^3*mtt^11*mWW^2*t^3 - 1254*ep^4*mtt^11*mWW^2*t^3 - 4476*ep^5*mtt^11*mWW^2*t^3 - 6864*ep^6*mtt^11*mWW^2*t^3 - 3840*ep^7*mtt^11*mWW^2*t^3 + 132*ep*mtt^10*mWW^3*t^3 + 1752*ep^2*mtt^10*mWW^3*t^3 + 9918*ep^3*mtt^10*mWW^3*t^3 + 31152*ep^4*mtt^10*mWW^3*t^3 + 56898*ep^5*mtt^10*mWW^3*t^3 + 56412*ep^6*mtt^10*mWW^3*t^3 + 23376*ep^7*mtt^10*mWW^3*t^3 - 570*ep*mtt^9*mWW^4*t^3 - 7650*ep^2*mtt^9*mWW^4*t^3 - 41880*ep^3*mtt^9*mWW^4*t^3 - 120150*ep^4*mtt^9*mWW^4*t^3 - 190098*ep^5*mtt^9*mWW^4*t^3 - 156708*ep^6*mtt^9*mWW^4*t^3 - 52464*ep^7*mtt^9*mWW^4*t^3 + 846*ep*mtt^8*mWW^5*t^3 + 11340*ep^2*mtt^8*mWW^5*t^3 + 60474*ep^3*mtt^8*mWW^5*t^3 + 163062*ep^4*mtt^8*mWW^5*t^3 + 231198*ep^5*mtt^8*mWW^5*t^3 + 159228*ep^6*mtt^8*mWW^5*t^3 + 39312*ep^7*mtt^8*mWW^5*t^3 - 306*ep*mtt^7*mWW^6*t^3 - 3810*ep^2*mtt^7*mWW^6*t^3 - 17166*ep^3*mtt^7*mWW^6*t^3 - 31308*ep^4*mtt^7*mWW^6*t^3 - 8670*ep^5*mtt^7*mWW^6*t^3 + 37548*ep^6*mtt^7*mWW^6*t^3 + 31632*ep^7*mtt^7*mWW^6*t^3 - 450*ep*mtt^6*mWW^7*t^3 - 6396*ep^2*mtt^6*mWW^7*t^3 - 37356*ep^3*mtt^6*mWW^7*t^3 - 114852*ep^4*mtt^6*mWW^7*t^3 - 195366*ep^5*mtt^6*mWW^7*t^3 - 173844*ep^6*mtt^6*mWW^7*t^3 - 63216*ep^7*mtt^6*mWW^7*t^3 + 498*ep*mtt^5*mWW^8*t^3 + 6522*ep^2*mtt^5*mWW^8*t^3 + 33636*ep^3*mtt^5*mWW^8*t^3 + 86490*ep^4*mtt^5*mWW^8*t^3 + 114546*ep^5*mtt^5*mWW^8*t^3 + 70932*ep^6*mtt^5*mWW^8*t^3 + 14256*ep^7*mtt^5*mWW^8*t^3 - 150*ep*mtt^4*mWW^9*t^3 - 1596*ep^2*mtt^4*mWW^9*t^3 - 5505*ep^3*mtt^4*mWW^9*t^3 - 3660*ep^4*mtt^4*mWW^9*t^3 + 17733*ep^5*mtt^4*mWW^9*t^3 + 37494*ep^6*mtt^4*mWW^9*t^3 + 21384*ep^7*mtt^4*mWW^9*t^3 - 6*ep*mtt^3*mWW^10*t^3 - 246*ep^2*mtt^3*mWW^10*t^3 - 2448*ep^3*mtt^3*mWW^10*t^3 - 10674*ep^4*mtt^3*mWW^10*t^3 - 23382*ep^5*mtt^3*mWW^10*t^3 - 25260*ep^6*mtt^3*mWW^10*t^3 - 10704*ep^7*mtt^3*mWW^10*t^3 + 6*ep*mtt^2*mWW^11*t^3 + 84*ep^2*mtt^2*mWW^11*t^3 + 462*ep^3*mtt^2*mWW^11*t^3 + 1272*ep^4*mtt^2*mWW^11*t^3 + 1848*ep^5*mtt^2*mWW^11*t^3 + 1344*ep^6*mtt^2*mWW^11*t^3 + 384*ep^7*mtt^2*mWW^11*t^3 + 102*ep^3*mtt^11*mWW*s*t^3 + 846*ep^4*mtt^11*mWW*s*t^3 + 2328*ep^5*mtt^11*mWW*s*t^3 + 2520*ep^6*mtt^11*mWW*s*t^3 + 864*ep^7*mtt^11*mWW*s*t^3 + 168*ep^2*mtt^10*mWW^2*s*t^3 + 1925*ep^3*mtt^10*mWW^2*s*t^3 + 11724*ep^4*mtt^10*mWW^2*s*t^3 + 42901*ep^5*mtt^10*mWW^2*s*t^3 + 76806*ep^6*mtt^10*mWW^2*s*t^3 + 50376*ep^7*mtt^10*mWW^2*s*t^3 - 1210*ep*mtt^9*mWW^3*s*t^3 - 20536*ep^2*mtt^9*mWW^3*s*t^3 - 117628*ep^3*mtt^9*mWW^3*s*t^3 - 279158*ep^4*mtt^9*mWW^3*s*t^3 - 230832*ep^5*mtt^9*mWW^3*s*t^3 + 64668*ep^6*mtt^9*mWW^3*s*t^3 + 125936*ep^7*mtt^9*mWW^3*s*t^3 - 128*mtt^8*mWW^4*s*t^3 + 3526*ep*mtt^8*mWW^4*s*t^3 + 74026*ep^2*mtt^8*mWW^4*s*t^3 + 442068*ep^3*mtt^8*mWW^4*s*t^3 + 1066658*ep^4*mtt^8*mWW^4*s*t^3 + 806026*ep^5*mtt^8*mWW^4*s*t^3 - 557596*ep^6*mtt^8*mWW^4*s*t^3 - 767120*ep^7*mtt^8*mWW^4*s*t^3 + 536*mtt^7*mWW^5*s*t^3 - 1182*ep*mtt^7*mWW^5*s*t^3 - 83972*ep^2*mtt^7*mWW^5*s*t^3 - 570824*ep^3*mtt^7*mWW^5*s*t^3 - 1540016*ep^4*mtt^7*mWW^5*s*t^3 - 1575262*ep^5*mtt^7*mWW^5*s*t^3 + 84548*ep^6*mtt^7*mWW^5*s*t^3 + 748272*ep^7*mtt^7*mWW^5*s*t^3 - 856*mtt^6*mWW^6*s*t^3 - 6034*ep*mtt^6*mWW^6*s*t^3 + 4656*ep^2*mtt^6*mWW^6*s*t^3 + 168396*ep^3*mtt^6*mWW^6*s*t^3 + 683892*ep^4*mtt^6*mWW^6*s*t^3 + 1240790*ep^5*mtt^6*mWW^6*s*t^3 + 995368*ep^6*mtt^6*mWW^6*s*t^3 + 246848*ep^7*mtt^6*mWW^6*s*t^3 + 624*mtt^5*mWW^7*s*t^3 + 7982*ep*mtt^5*mWW^7*s*t^3 + 53316*ep^2*mtt^5*mWW^7*s*t^3 + 215020*ep^3*mtt^5*mWW^7*s*t^3 + 418046*ep^4*mtt^5*mWW^7*s*t^3 + 119804*ep^5*mtt^5*mWW^7*s*t^3 - 615956*ep^6*mtt^5*mWW^7*s*t^3 - 545936*ep^7*mtt^5*mWW^7*s*t^3 - 176*mtt^4*mWW^8*s*t^3 - 3422*ep*mtt^4*mWW^8*s*t^3 - 32202*ep^2*mtt^4*mWW^8*s*t^3 - 165388*ep^3*mtt^4*mWW^8*s*t^3 - 446046*ep^4*mtt^4*mWW^8*s*t^3 - 551650*ep^5*mtt^4*mWW^8*s*t^3 - 165628*ep^6*mtt^4*mWW^8*s*t^3 + 114352*ep^7*mtt^4*mWW^8*s*t^3 - 8*mtt^3*mWW^9*s*t^3 + 246*ep*mtt^3*mWW^9*s*t^3 + 3776*ep^2*mtt^3*mWW^9*s*t^3 + 19938*ep^3*mtt^3*mWW^9*s*t^3 + 52134*ep^4*mtt^3*mWW^9*s*t^3 + 67194*ep^5*mtt^3*mWW^9*s*t^3 + 25956*ep^6*mtt^3*mWW^9*s*t^3 - 10896*ep^7*mtt^3*mWW^9*s*t^3 + 8*mtt^2*mWW^10*s*t^3 + 106*ep*mtt^2*mWW^10*s*t^3 + 936*ep^2*mtt^2*mWW^10*s*t^3 + 7375*ep^3*mtt^2*mWW^10*s*t^3 + 35004*ep^4*mtt^2*mWW^10*s*t^3 + 84053*ep^5*mtt^2*mWW^10*s*t^3 + 94042*ep^6*mtt^2*mWW^10*s*t^3 + 38936*ep^7*mtt^2*mWW^10*s*t^3 - 12*ep*mtt*mWW^11*s*t^3 - 168*ep^2*mtt*mWW^11*s*t^3 - 984*ep^3*mtt*mWW^11*s*t^3 - 3084*ep^4*mtt*mWW^11*s*t^3 - 5352*ep^5*mtt*mWW^11*s*t^3 - 4728*ep^6*mtt*mWW^11*s*t^3 - 1632*ep^7*mtt*mWW^11*s*t^3 + 288*ep^2*mtt^10*mWW*s^2*t^3 + 1086*ep^3*mtt^10*mWW*s^2*t^3 - 5232*ep^4*mtt^10*mWW*s^2*t^3 - 30274*ep^5*mtt^10*mWW*s^2*t^3 - 47676*ep^6*mtt^10*mWW*s^2*t^3 - 24272*ep^7*mtt^10*mWW*s^2*t^3 - 348*ep^2*mtt^9*mWW^2*s^2*t^3 - 4018*ep^3*mtt^9*mWW^2*s^2*t^3 - 44740*ep^4*mtt^9*mWW^2*s^2*t^3 - 240830*ep^5*mtt^9*mWW^2*s^2*t^3 - 509568*ep^6*mtt^9*mWW^2*s^2*t^3 - 360304*ep^7*mtt^9*mWW^2*s^2*t^3 + 4224*ep*mtt^8*mWW^3*s^2*t^3 + 86454*ep^2*mtt^8*mWW^3*s^2*t^3 + 499562*ep^3*mtt^8*mWW^3*s^2*t^3 + 964458*ep^4*mtt^8*mWW^3*s^2*t^3 - 47250*ep^5*mtt^8*mWW^3*s^2*t^3 - 1824940*ep^6*mtt^8*mWW^3*s^2*t^3 - 1278864*ep^7*mtt^8*mWW^3*s^2*t^3 + 944*mtt^7*mWW^4*s^2*t^3 - 6118*ep*mtt^7*mWW^4*s^2*t^3 - 268564*ep^2*mtt^7*mWW^4*s^2*t^3 - 1725174*ep^3*mtt^7*mWW^4*s^2*t^3 - 3632876*ep^4*mtt^7*mWW^4*s^2*t^3 - 100552*ep^5*mtt^7*mWW^4*s^2*t^3 + 7478472*ep^6*mtt^7*mWW^4*s^2*t^3 + 5939056*ep^7*mtt^7*mWW^4*s^2*t^3 - 3528*mtt^6*mWW^5*s^2*t^3 - 15750*ep*mtt^6*mWW^5*s^2*t^3 + 224362*ep^2*mtt^6*mWW^5*s^2*t^3 + 1959608*ep^3*mtt^6*mWW^5*s^2*t^3 + 5411290*ep^4*mtt^6*mWW^5*s^2*t^3 + 4579262*ep^5*mtt^6*mWW^5*s^2*t^3 - 2813688*ep^6*mtt^6*mWW^5*s^2*t^3 - 4344512*ep^7*mtt^6*mWW^5*s^2*t^3 + 4944*mtt^5*mWW^6*s^2*t^3 + 41874*ep*mtt^5*mWW^6*s^2*t^3 + 72514*ep^2*mtt^5*mWW^6*s^2*t^3 - 479502*ep^3*mtt^5*mWW^6*s^2*t^3 - 3143946*ep^4*mtt^5*mWW^6*s^2*t^3 - 7756720*ep^5*mtt^5*mWW^6*s^2*t^3 - 8581312*ep^6*mtt^5*mWW^6*s^2*t^3 - 3448016*ep^7*mtt^5*mWW^6*s^2*t^3 - 3088*mtt^4*mWW^7*s^2*t^3 - 33086*ep*mtt^4*mWW^7*s^2*t^3 - 175084*ep^2*mtt^4*mWW^7*s^2*t^3 - 521626*ep^3*mtt^4*mWW^7*s^2*t^3 - 182968*ep^4*mtt^4*mWW^7*s^2*t^3 + 3210860*ep^5*mtt^4*mWW^7*s^2*t^3 + 7061240*ep^6*mtt^4*mWW^7*s^2*t^3 + 4381248*ep^7*mtt^4*mWW^7*s^2*t^3 + 720*mtt^3*mWW^8*s^2*t^3 + 8614*ep*mtt^3*mWW^8*s^2*t^3 + 59014*ep^2*mtt^3*mWW^8*s^2*t^3 + 289934*ep^3*mtt^3*mWW^8*s^2*t^3 + 859918*ep^4*mtt^3*mWW^8*s^2*t^3 + 1142672*ep^5*mtt^3*mWW^8*s^2*t^3 + 234680*ep^6*mtt^3*mWW^8*s^2*t^3 - 415696*ep^7*mtt^3*mWW^8*s^2*t^3 + 24*mtt^2*mWW^9*s^2*t^3 + 430*ep*mtt^2*mWW^9*s^2*t^3 + 1856*ep^2*mtt^2*mWW^9*s^2*t^3 - 18472*ep^3*mtt^2*mWW^9*s^2*t^3 - 203600*ep^4*mtt^2*mWW^9*s^2*t^3 - 666982*ep^5*mtt^2*mWW^9*s^2*t^3 - 869120*ep^6*mtt^2*mWW^9*s^2*t^3 - 388864*ep^7*mtt^2*mWW^9*s^2*t^3 - 16*mtt*mWW^10*s^2*t^3 - 194*ep*mtt*mWW^10*s^2*t^3 - 576*ep^2*mtt*mWW^10*s^2*t^3 - 1976*ep^3*mtt*mWW^10*s^2*t^3 - 24796*ep^4*mtt*mWW^10*s^2*t^3 - 96138*ep^5*mtt*mWW^10*s^2*t^3 - 134912*ep^6*mtt*mWW^10*s^2*t^3 - 62688*ep^7*mtt*mWW^10*s^2*t^3 + 6*ep*mWW^11*s^2*t^3 + 84*ep^2*mWW^11*s^2*t^3 + 578*ep^3*mWW^11*s^2*t^3 + 2492*ep^4*mWW^11*s^2*t^3 + 5952*ep^5*mWW^11*s^2*t^3 + 6824*ep^6*mWW^11*s^2*t^3 + 2912*ep^7*mWW^11*s^2*t^3 - 1728*ep^2*mtt^9*mWW*s^3*t^3 - 8142*ep^3*mtt^9*mWW*s^3*t^3 + 18096*ep^4*mtt^9*mWW*s^3*t^3 + 145986*ep^5*mtt^9*mWW*s^3*t^3 + 249276*ep^6*mtt^9*mWW*s^3*t^3 + 134352*ep^7*mtt^9*mWW*s^3*t^3 - 660*ep^2*mtt^8*mWW^2*s^3*t^3 - 5435*ep^3*mtt^8*mWW^2*s^3*t^3 + 88906*ep^4*mtt^8*mWW^2*s^3*t^3 + 735879*ep^5*mtt^8*mWW^2*s^3*t^3 + 1698502*ep^6*mtt^8*mWW^2*s^3*t^3 + 1229176*ep^7*mtt^8*mWW^2*s^3*t^3 - 7566*ep*mtt^7*mWW^3*s^3*t^3 - 180094*ep^2*mtt^7*mWW^3*s^3*t^3 - 1057248*ep^3*mtt^7*mWW^3*s^3*t^3 - 1771268*ep^4*mtt^7*mWW^3*s^3*t^3 + 1358532*ep^5*mtt^7*mWW^3*s^3*t^3 + 5649160*ep^6*mtt^7*mWW^3*s^3*t^3 + 3451744*ep^7*mtt^7*mWW^3*s^3*t^3 - 2656*mtt^6*mWW^4*s^3*t^3 - 1158*ep*mtt^6*mWW^4*s^3*t^3 + 477454*ep^2*mtt^6*mWW^4*s^3*t^3 + 3336376*ep^3*mtt^6*mWW^4*s^3*t^3 + 6543520*ep^4*mtt^6*mWW^4*s^3*t^3 - 3147668*ep^5*mtt^6*mWW^4*s^3*t^3 - 20553376*ep^6*mtt^6*mWW^4*s^3*t^3 - 14885840*ep^7*mtt^6*mWW^4*s^3*t^3 + 8856*mtt^5*mWW^5*s^3*t^3 + 60534*ep*mtt^5*mWW^5*s^3*t^3 - 252624*ep^2*mtt^5*mWW^5*s^3*t^3 - 3228884*ep^3*mtt^5*mWW^5*s^3*t^3 - 9678846*ep^4*mtt^5*mWW^5*s^3*t^3 - 8699184*ep^5*mtt^5*mWW^5*s^3*t^3 + 4749200*ep^6*mtt^5*mWW^5*s^3*t^3 + 7887616*ep^7*mtt^5*mWW^5*s^3*t^3 - 10824*mtt^4*mWW^6*s^3*t^3 - 99830*ep*mtt^4*mWW^6*s^3*t^3 - 266936*ep^2*mtt^4*mWW^6*s^3*t^3 + 513176*ep^3*mtt^4*mWW^6*s^3*t^3 + 6086826*ep^4*mtt^4*mWW^6*s^3*t^3 + 18122932*ep^5*mtt^4*mWW^6*s^3*t^3 + 22781476*ep^6*mtt^4*mWW^6*s^3*t^3 + 10264576*ep^7*mtt^4*mWW^6*s^3*t^3 + 5696*mtt^3*mWW^7*s^3*t^3 + 60038*ep*mtt^3*mWW^7*s^3*t^3 + 291084*ep^2*mtt^3*mWW^7*s^3*t^3 + 682286*ep^3*mtt^3*mWW^7*s^3*t^3 - 844826*ep^4*mtt^3*mWW^7*s^3*t^3 - 8583470*ep^5*mtt^3*mWW^7*s^3*t^3 - 15996132*ep^6*mtt^3*mWW^7*s^3*t^3 - 9353168*ep^7*mtt^3*mWW^7*s^3*t^3 - 1056*mtt^2*mWW^8*s^3*t^3 - 11394*ep*mtt^2*mWW^8*s^3*t^3 - 59420*ep^2*mtt^2*mWW^8*s^3*t^3 - 219386*ep^3*mtt^2*mWW^8*s^3*t^3 - 630538*ep^4*mtt^2*mWW^8*s^3*t^3 - 829478*ep^5*mtt^2*mWW^8*s^3*t^3 + 73796*ep^6*mtt^2*mWW^8*s^3*t^3 + 610944*ep^7*mtt^2*mWW^8*s^3*t^3 - 24*mtt*mWW^9*s^3*t^3 - 718*ep*mtt*mWW^9*s^3*t^3 - 7070*ep^2*mtt*mWW^9*s^3*t^3 - 10724*ep^3*mtt*mWW^9*s^3*t^3 + 182516*ep^4*mtt*mWW^9*s^3*t^3 + 845544*ep^5*mtt*mWW^9*s^3*t^3 + 1260576*ep^6*mtt*mWW^9*s^3*t^3 + 615456*ep^7*mtt*mWW^9*s^3*t^3 + 8*mWW^10*s^3*t^3 + 94*ep*mWW^10*s^3*t^3 - 6*ep^2*mWW^10*s^3*t^3 - 1875*ep^3*mWW^10*s^3*t^3 + 6910*ep^4*mWW^10*s^3*t^3 + 54959*ep^5*mWW^10*s^3*t^3 + 92706*ep^6*mWW^10*s^3*t^3 + 47448*ep^7*mWW^10*s^3*t^3 + 4320*ep^2*mtt^8*mWW*s^4*t^3 + 21468*ep^3*mtt^8*mWW*s^4*t^3 - 36252*ep^4*mtt^8*mWW*s^4*t^3 - 341424*ep^5*mtt^8*mWW*s^4*t^3 - 600048*ep^6*mtt^8*mWW*s^4*t^3 - 329664*ep^7*mtt^8*mWW*s^4*t^3 + 2424*ep^2*mtt^7*mWW^2*s^4*t^3 + 26562*ep^3*mtt^7*mWW^2*s^4*t^3 - 96632*ep^4*mtt^7*mWW^2*s^4*t^3 - 1226054*ep^5*mtt^7*mWW^2*s^4*t^3 - 2988956*ep^6*mtt^7*mWW^2*s^4*t^3 - 2191376*ep^7*mtt^7*mWW^2*s^4*t^3 + 7580*ep*mtt^6*mWW^3*s^4*t^3 + 204144*ep^2*mtt^6*mWW^3*s^4*t^3 + 1229562*ep^3*mtt^6*mWW^3*s^4*t^3 + 1936282*ep^4*mtt^6*mWW^3*s^4*t^3 - 2195732*ep^5*mtt^6*mWW^3*s^4*t^3 - 7300528*ep^6*mtt^6*mWW^3*s^4*t^3 - 4150944*ep^7*mtt^6*mWW^3*s^4*t^3 + 3744*mtt^5*mWW^4*s^4*t^3 + 15266*ep*mtt^5*mWW^4*s^4*t^3 - 447370*ep^2*mtt^5*mWW^4*s^4*t^3 - 3509892*ep^3*mtt^5*mWW^4*s^4*t^3 - 6869940*ep^4*mtt^5*mWW^4*s^4*t^3 + 4823472*ep^5*mtt^5*mWW^4*s^4*t^3 + 25120040*ep^6*mtt^5*mWW^4*s^4*t^3 + 17814848*ep^7*mtt^5*mWW^4*s^4*t^3 - 11080*mtt^4*mWW^5*s^4*t^3 - 91742*ep*mtt^4*mWW^5*s^4*t^3 + 74678*ep^2*mtt^4*mWW^5*s^4*t^3 + 2774845*ep^3*mtt^4*mWW^5*s^4*t^3 + 9664516*ep^4*mtt^4*mWW^5*s^4*t^3 + 10858933*ep^5*mtt^4*mWW^5*s^4*t^3 - 1094462*ep^6*mtt^4*mWW^5*s^4*t^3 - 6065352*ep^7*mtt^4*mWW^5*s^4*t^3 + 11600*mtt^3*mWW^6*s^4*t^3 + 114494*ep*mtt^3*mWW^6*s^4*t^3 + 375580*ep^2*mtt^3*mWW^6*s^4*t^3 - 131634*ep^3*mtt^3*mWW^6*s^4*t^3 - 5939254*ep^4*mtt^3*mWW^6*s^4*t^3 - 20391550*ep^5*mtt^3*mWW^6*s^4*t^3 - 27546612*ep^6*mtt^3*mWW^6*s^4*t^3 - 13052336*ep^7*mtt^3*mWW^6*s^4*t^3 - 4928*mtt^2*mWW^7*s^4*t^3 - 52886*ep*mtt^2*mWW^7*s^4*t^3 - 247208*ep^2*mtt^2*mWW^7*s^4*t^3 - 486286*ep^3*mtt^2*mWW^7*s^4*t^3 + 1227660*ep^4*mtt^2*mWW^7*s^4*t^3 + 8523584*ep^5*mtt^2*mWW^7*s^4*t^3 + 14973168*ep^6*mtt^2*mWW^7*s^4*t^3 + 8515296*ep^7*mtt^2*mWW^7*s^4*t^3 + 656*mtt*mWW^8*s^4*t^3 + 7016*ep*mtt*mWW^8*s^4*t^3 + 30102*ep^2*mtt*mWW^8*s^4*t^3 + 62464*ep^3*mtt*mWW^8*s^4*t^3 + 149274*ep^4*mtt*mWW^8*s^4*t^3 + 217752*ep^5*mtt*mWW^8*s^4*t^3 - 117808*ep^6*mtt*mWW^8*s^4*t^3 - 313376*ep^7*mtt*mWW^8*s^4*t^3 + 8*mWW^9*s^4*t^3 + 272*ep*mWW^9*s^4*t^3 + 3330*ep^2*mWW^9*s^4*t^3 + 11471*ep^3*mWW^9*s^4*t^3 - 48614*ep^4*mWW^9*s^4*t^3 - 309301*ep^5*mWW^9*s^4*t^3 - 496634*ep^6*mWW^9*s^4*t^3 - 250136*ep^7*mWW^9*s^4*t^3 - 5760*ep^2*mtt^7*mWW*s^5*t^3 - 29226*ep^3*mtt^7*mWW*s^5*t^3 + 43548*ep^4*mtt^7*mWW*s^5*t^3 + 443066*ep^5*mtt^7*mWW*s^5*t^3 + 788892*ep^6*mtt^7*mWW*s^5*t^3 + 437200*ep^7*mtt^7*mWW*s^5*t^3 - 2016*ep^2*mtt^6*mWW^2*s^5*t^3 - 31869*ep^3*mtt^6*mWW^2*s^5*t^3 + 52050*ep^4*mtt^6*mWW^2*s^5*t^3 + 1110853*ep^5*mtt^6*mWW^2*s^5*t^3 + 2857990*ep^6*mtt^6*mWW^2*s^5*t^3 + 2131560*ep^7*mtt^6*mWW^2*s^5*t^3 - 4182*ep*mtt^5*mWW^3*s^5*t^3 - 124776*ep^2*mtt^5*mWW^3*s^5*t^3 - 783048*ep^3*mtt^5*mWW^3*s^5*t^3 - 1297104*ep^4*mtt^5*mWW^3*s^5*t^3 + 1133762*ep^5*mtt^5*mWW^3*s^5*t^3 + 4014160*ep^6*mtt^5*mWW^3*s^5*t^3 + 2095136*ep^7*mtt^5*mWW^3*s^5*t^3 - 2816*mtt^4*mWW^4*s^5*t^3 - 18638*ep*mtt^4*mWW^4*s^5*t^3 + 213126*ep^2*mtt^4*mWW^4*s^5*t^3 + 2013720*ep^3*mtt^4*mWW^4*s^5*t^3 + 4194420*ep^4*mtt^4*mWW^4*s^5*t^3 - 2756020*ep^5*mtt^4*mWW^4*s^5*t^3 - 15339072*ep^6*mtt^4*mWW^4*s^5*t^3 - 11021120*ep^7*mtt^4*mWW^4*s^5*t^3 + 7344*mtt^3*mWW^5*s^5*t^3 + 69342*ep*mtt^3*mWW^5*s^5*t^3 + 74710*ep^2*mtt^3*mWW^5*s^5*t^3 - 1217256*ep^3*mtt^3*mWW^5*s^5*t^3 - 5349786*ep^4*mtt^3*mWW^5*s^5*t^3 - 7744386*ep^5*mtt^3*mWW^5*s^5*t^3 - 2392244*ep^6*mtt^3*mWW^5*s^5*t^3 + 1859504*ep^7*mtt^3*mWW^5*s^5*t^3 - 6384*mtt^2*mWW^6*s^5*t^3 - 66666*ep*mtt^2*mWW^6*s^5*t^3 - 249842*ep^2*mtt^2*mWW^6*s^5*t^3 - 125855*ep^3*mtt^2*mWW^6*s^5*t^3 + 2985580*ep^4*mtt^2*mWW^6*s^5*t^3 + 11637733*ep^5*mtt^2*mWW^6*s^5*t^3 + 16535838*ep^6*mtt^2*mWW^6*s^5*t^3 + 8063208*ep^7*mtt^2*mWW^6*s^5*t^3 + 2000*mtt*mWW^7*s^5*t^3 + 21584*ep*mtt*mWW^7*s^5*t^3 + 99346*ep^2*mtt*mWW^7*s^5*t^3 + 176926*ep^3*mtt*mWW^7*s^5*t^3 - 589814*ep^4*mtt*mWW^7*s^5*t^3 - 3647338*ep^5*mtt*mWW^7*s^5*t^3 - 6239576*ep^6*mtt*mWW^7*s^5*t^3 - 3489504*ep^7*mtt*mWW^7*s^5*t^3 - 144*mWW^8*s^5*t^3 - 1440*ep*mWW^8*s^5*t^3 - 4788*ep^2*mWW^8*s^5*t^3 + 64*ep^3*mWW^8*s^5*t^3 - 7790*ep^4*mWW^8*s^5*t^3 - 80902*ep^5*mWW^8*s^5*t^3 - 101572*ep^6*mWW^8*s^5*t^3 - 20688*ep^7*mWW^8*s^5*t^3 + 4320*ep^2*mtt^6*mWW*s^6*t^3 + 22098*ep^3*mtt^6*mWW*s^6*t^3 - 31296*ep^4*mtt^6*mWW*s^6*t^3 - 329118*ep^5*mtt^6*mWW*s^6*t^3 - 589380*ep^6*mtt^6*mWW*s^6*t^3 - 327984*ep^7*mtt^6*mWW*s^6*t^3 - 204*ep^2*mtt^5*mWW^2*s^6*t^3 + 13970*ep^3*mtt^5*mWW^2*s^6*t^3 - 5308*ep^4*mtt^5*mWW^2*s^6*t^3 - 497874*ep^5*mtt^5*mWW^2*s^6*t^3 - 1402120*ep^6*mtt^5*mWW^2*s^6*t^3 - 1083856*ep^7*mtt^5*mWW^2*s^6*t^3 + 1080*ep*mtt^4*mWW^3*s^6*t^3 + 35794*ep^2*mtt^4*mWW^3*s^6*t^3 + 243318*ep^3*mtt^4*mWW^3*s^6*t^3 + 509594*ep^4*mtt^4*mWW^3*s^6*t^3 + 151158*ep^5*mtt^4*mWW^3*s^6*t^3 - 294028*ep^6*mtt^4*mWW^3*s^6*t^3 - 13264*ep^7*mtt^4*mWW^3*s^6*t^3 + 1072*mtt^3*mWW^4*s^6*t^3 + 9582*ep*mtt^3*mWW^4*s^6*t^3 - 41128*ep^2*mtt^3*mWW^4*s^6*t^3 - 573702*ep^3*mtt^3*mWW^4*s^6*t^3 - 1338128*ep^4*mtt^3*mWW^4*s^6*t^3 + 654188*ep^5*mtt^3*mWW^4*s^6*t^3 + 4619384*ep^6*mtt^3*mWW^4*s^6*t^3 + 3438160*ep^7*mtt^3*mWW^4*s^6*t^3 - 2448*mtt^2*mWW^5*s^6*t^3 - 25698*ep*mtt^2*mWW^5*s^6*t^3 - 60236*ep^2*mtt^2*mWW^5*s^6*t^3 + 230874*ep^3*mtt^2*mWW^5*s^6*t^3 + 1453500*ep^4*mtt^2*mWW^5*s^6*t^3 + 2562020*ep^5*mtt^2*mWW^5*s^6*t^3 + 1350760*ep^6*mtt^2*mWW^5*s^6*t^3 - 220416*ep^7*mtt^2*mWW^5*s^6*t^3 + 1680*mtt*mWW^6*s^6*t^3 + 18170*ep*mtt*mWW^6*s^6*t^3 + 76072*ep^2*mtt*mWW^6*s^6*t^3 + 88750*ep^3*mtt*mWW^6*s^6*t^3 - 696380*ep^4*mtt*mWW^6*s^6*t^3 - 3169988*ep^5*mtt*mWW^6*s^6*t^3 - 4742572*ep^6*mtt*mWW^6*s^6*t^3 - 2373552*ep^7*mtt*mWW^6*s^6*t^3 - 304*mWW^7*s^6*t^3 - 3134*ep*mWW^7*s^6*t^3 - 14618*ep^2*mWW^7*s^6*t^3 - 27420*ep^3*mWW^7*s^6*t^3 + 89010*ep^4*mWW^7*s^6*t^3 + 570478*ep^5*mWW^7*s^6*t^3 + 981924*ep^6*mWW^7*s^6*t^3 + 547120*ep^7*mWW^7*s^6*t^3 - 1728*ep^2*mtt^5*mWW*s^7*t^3 - 8826*ep^3*mtt^5*mWW*s^7*t^3 + 12672*ep^4*mtt^5*mWW*s^7*t^3 + 132294*ep^5*mtt^5*mWW*s^7*t^3 + 236916*ep^6*mtt^5*mWW*s^7*t^3 + 131952*ep^7*mtt^5*mWW*s^7*t^3 + 972*ep^2*mtt^4*mWW^2*s^7*t^3 + 223*ep^3*mtt^4*mWW^2*s^7*t^3 - 7234*ep^4*mtt^4*mWW^2*s^7*t^3 + 68197*ep^5*mtt^4*mWW^2*s^7*t^3 + 267914*ep^6*mtt^4*mWW^2*s^7*t^3 + 232424*ep^7*mtt^4*mWW^2*s^7*t^3 - 34*ep*mtt^3*mWW^3*s^7*t^3 - 2354*ep^2*mtt^3*mWW^3*s^7*t^3 - 22832*ep^3*mtt^3*mWW^3*s^7*t^3 - 98624*ep^4*mtt^3*mWW^3*s^7*t^3 - 269488*ep^5*mtt^3*mWW^3*s^7*t^3 - 452792*ep^6*mtt^3*mWW^3*s^7*t^3 - 309344*ep^7*mtt^3*mWW^3*s^7*t^3 - 160*mtt^2*mWW^4*s^7*t^3 - 1938*ep*mtt^2*mWW^4*s^7*t^3 - 510*ep^2*mtt^2*mWW^4*s^7*t^3 + 55552*ep^3*mtt^2*mWW^4*s^7*t^3 + 147108*ep^4*mtt^2*mWW^4*s^7*t^3 - 113656*ep^5*mtt^2*mWW^4*s^7*t^3 - 648480*ep^6*mtt^2*mWW^4*s^7*t^3 - 487792*ep^7*mtt^2*mWW^4*s^7*t^3 + 320*mtt*mWW^5*s^7*t^3 + 3674*ep*mtt*mWW^5*s^7*t^3 + 11926*ep^2*mtt*mWW^5*s^7*t^3 - 7916*ep^3*mtt*mWW^5*s^7*t^3 - 115096*ep^4*mtt*mWW^5*s^7*t^3 - 174016*ep^5*mtt*mWW^5*s^7*t^3 + 25496*ep^6*mtt*mWW^5*s^7*t^3 + 137600*ep^7*mtt*mWW^5*s^7*t^3 - 160*mWW^6*s^7*t^3 - 1702*ep*mWW^6*s^7*t^3 - 8306*ep^2*mWW^6*s^7*t^3 - 16921*ep^3*mWW^6*s^7*t^3 + 54694*ep^4*mWW^6*s^7*t^3 + 336509*ep^5*mWW^6*s^7*t^3 + 545026*ep^6*mWW^6*s^7*t^3 + 283640*ep^7*mWW^6*s^7*t^3 + 288*ep^2*mtt^4*mWW*s^8*t^3 + 1437*ep^3*mtt^4*mWW*s^8*t^3 - 2406*ep^4*mtt^4*mWW*s^8*t^3 - 22921*ep^5*mtt^4*mWW*s^8*t^3 - 40566*ep^6*mtt^4*mWW*s^8*t^3 - 22472*ep^7*mtt^4*mWW*s^8*t^3 - 336*ep^2*mtt^3*mWW^2*s^8*t^3 - 1220*ep^3*mtt^3*mWW^2*s^8*t^3 + 2590*ep^4*mtt^3*mWW^2*s^8*t^3 + 11698*ep^5*mtt^3*mWW^2*s^8*t^3 + 6644*ep^6*mtt^3*mWW^2*s^8*t^3 - 4016*ep^7*mtt^3*mWW^2*s^8*t^3 - 24*ep*mtt^2*mWW^3*s^8*t^3 - 384*ep^2*mtt^2*mWW^3*s^8*t^3 - 1592*ep^3*mtt^2*mWW^3*s^8*t^3 + 4770*ep^4*mtt^2*mWW^3*s^8*t^3 + 43246*ep^5*mtt^2*mWW^3*s^8*t^3 + 88236*ep^6*mtt^2*mWW^3*s^8*t^3 + 56368*ep^7*mtt^2*mWW^3*s^8*t^3 + 48*ep*mtt*mWW^4*s^8*t^3 + 616*ep^2*mtt*mWW^4*s^8*t^3 + 2920*ep^3*mtt*mWW^4*s^8*t^3 + 9286*ep^4*mtt*mWW^4*s^8*t^3 + 24014*ep^5*mtt*mWW^4*s^8*t^3 + 36988*ep^6*mtt*mWW^4*s^8*t^3 + 22128*ep^7*mtt*mWW^4*s^8*t^3 - 24*ep*mWW^5*s^8*t^3 - 184*ep^2*mWW^5*s^8*t^3 - 921*ep^3*mWW^5*s^8*t^3 - 8624*ep^4*mWW^5*s^8*t^3 - 38565*ep^5*mWW^5*s^8*t^3 - 68838*ep^6*mWW^5*s^8*t^3 - 42024*ep^7*mWW^5*s^8*t^3 + 12*ep^3*mtt^3*mWW*s^9*t^3 + 102*ep^4*mtt^3*mWW*s^9*t^3 + 294*ep^5*mtt^3*mWW*s^9*t^3 + 348*ep^6*mtt^3*mWW*s^9*t^3 + 144*ep^7*mtt^3*mWW*s^9*t^3 - 12*ep^3*mtt^2*mWW^2*s^9*t^3 - 102*ep^4*mtt^2*mWW^2*s^9*t^3 - 294*ep^5*mtt^2*mWW^2*s^9*t^3 - 348*ep^6*mtt^2*mWW^2*s^9*t^3 - 144*ep^7*mtt^2*mWW^2*s^9*t^3 - 12*ep^3*mtt*mWW^3*s^9*t^3 - 102*ep^4*mtt*mWW^3*s^9*t^3 - 294*ep^5*mtt*mWW^3*s^9*t^3 - 348*ep^6*mtt*mWW^3*s^9*t^3 - 144*ep^7*mtt*mWW^3*s^9*t^3 + 12*ep^3*mWW^4*s^9*t^3 + 102*ep^4*mWW^4*s^9*t^3 + 294*ep^5*mWW^4*s^9*t^3 + 348*ep^6*mWW^4*s^9*t^3 + 144*ep^7*mWW^4*s^9*t^3 + 30*ep^3*mtt^11*mWW*t^4 + 222*ep^4*mtt^11*mWW*t^4 + 480*ep^5*mtt^11*mWW*t^4 + 264*ep^6*mtt^11*mWW*t^4 - 96*ep^7*mtt^11*mWW*t^4 + 453*ep^3*mtt^10*mWW^2*t^4 + 4692*ep^4*mtt^10*mWW^2*t^4 + 17493*ep^5*mtt^10*mWW^2*t^4 + 27942*ep^6*mtt^10*mWW^2*t^4 + 16200*ep^7*mtt^10*mWW^2*t^4 - 414*ep*mtt^9*mWW^3*t^4 - 5244*ep^2*mtt^9*mWW^3*t^4 - 28668*ep^3*mtt^9*mWW^3*t^4 - 89454*ep^4*mtt^9*mWW^3*t^4 - 167472*ep^5*mtt^9*mWW^3*t^4 - 173880*ep^6*mtt^9*mWW^3*t^4 - 76128*ep^7*mtt^9*mWW^3*t^4 + 1638*ep*mtt^8*mWW^4*t^4 + 21024*ep^2*mtt^8*mWW^4*t^4 + 110892*ep^3*mtt^8*mWW^4*t^4 + 311388*ep^4*mtt^8*mWW^4*t^4 + 491850*ep^5*mtt^8*mWW^4*t^4 + 413580*ep^6*mtt^8*mWW^4*t^4 + 144528*ep^7*mtt^8*mWW^4*t^4 - 2262*ep*mtt^7*mWW^5*t^4 - 29094*ep^2*mtt^7*mWW^5*t^4 - 149370*ep^3*mtt^7*mWW^5*t^4 - 390390*ep^4*mtt^7*mWW^5*t^4 - 540792*ep^5*mtt^7*mWW^5*t^4 - 367800*ep^6*mtt^7*mWW^5*t^4 - 91872*ep^7*mtt^7*mWW^5*t^4 + 942*ep*mtt^6*mWW^6*t^4 + 11358*ep^2*mtt^6*mWW^6*t^4 + 49290*ep^3*mtt^6*mWW^6*t^4 + 84714*ep^4*mtt^6*mWW^6*t^4 + 12756*ep^5*mtt^6*mWW^6*t^4 - 115152*ep^6*mtt^6*mWW^6*t^4 - 89088*ep^7*mtt^6*mWW^6*t^4 + 582*ep*mtt^5*mWW^7*t^4 + 8544*ep^2*mtt^5*mWW^7*t^4 + 54090*ep^3*mtt^5*mWW^7*t^4 + 187050*ep^4*mtt^5*mWW^7*t^4 + 363330*ep^5*mtt^5*mWW^7*t^4 + 368868*ep^6*mtt^5*mWW^7*t^4 + 151536*ep^7*mtt^5*mWW^7*t^4 - 654*ep*mtt^4*mWW^8*t^4 - 8124*ep^2*mtt^4*mWW^8*t^4 - 39966*ep^3*mtt^4*mWW^8*t^4 - 99540*ep^4*mtt^4*mWW^8*t^4 - 131556*ep^5*mtt^4*mWW^8*t^4 - 87096*ep^6*mtt^4*mWW^8*t^4 - 22944*ep^7*mtt^4*mWW^8*t^4 + 174*ep*mtt^3*mWW^9*t^4 + 1218*ep^2*mtt^3*mWW^9*t^4 - 1218*ep^3*mtt^3*mWW^9*t^4 - 30660*ep^4*mtt^3*mWW^9*t^4 - 97002*ep^5*mtt^3*mWW^9*t^4 - 123036*ep^6*mtt^3*mWW^9*t^4 - 56016*ep^7*mtt^3*mWW^9*t^4 - 6*ep*mtt^2*mWW^10*t^4 + 318*ep^2*mtt^2*mWW^10*t^4 + 4467*ep^3*mtt^2*mWW^10*t^4 + 21978*ep^4*mtt^2*mWW^10*t^4 + 50913*ep^5*mtt^2*mWW^10*t^4 + 56310*ep^6*mtt^2*mWW^10*t^4 + 23880*ep^7*mtt^2*mWW^10*t^4 + 36*ep^3*mtt^11*s*t^4 + 330*ep^4*mtt^11*s*t^4 + 1062*ep^5*mtt^11*s*t^4 + 1452*ep^6*mtt^11*s*t^4 + 720*ep^7*mtt^11*s*t^4 + 288*ep^2*mtt^10*mWW*s*t^4 + 1380*ep^3*mtt^10*mWW*s*t^4 - 2418*ep^4*mtt^10*mWW*s*t^4 - 20698*ep^5*mtt^10*mWW*s*t^4 - 33732*ep^6*mtt^10*mWW*s*t^4 - 16880*ep^7*mtt^10*mWW*s*t^4 + 720*ep^2*mtt^9*mWW^2*s*t^4 + 787*ep^3*mtt^9*mWW^2*s*t^4 - 44760*ep^4*mtt^9*mWW^2*s*t^4 - 239909*ep^5*mtt^9*mWW^2*s*t^4 - 448714*ep^6*mtt^9*mWW^2*s*t^4 - 285144*ep^7*mtt^9*mWW^2*s*t^4 + 2948*ep*mtt^8*mWW^3*s*t^4 + 46220*ep^2*mtt^8*mWW^3*s*t^4 + 255942*ep^3*mtt^8*mWW^3*s*t^4 + 624960*ep^4*mtt^8*mWW^3*s*t^4 + 674794*ep^5*mtt^8*mWW^3*s*t^4 + 274588*ep^6*mtt^8*mWW^3*s*t^4 + 32208*ep^7*mtt^8*mWW^3*s*t^4 + 272*mtt^7*mWW^4*s*t^4 - 8268*ep*mtt^7*mWW^4*s*t^4 - 169088*ep^2*mtt^7*mWW^4*s*t^4 - 965524*ep^3*mtt^7*mWW^4*s*t^4 - 2078528*ep^4*mtt^7*mWW^4*s*t^4 - 815580*ep^5*mtt^7*mWW^4*s*t^4 + 2455856*ep^6*mtt^7*mWW^4*s*t^4 + 2197120*ep^7*mtt^7*mWW^4*s*t^4 - 1000*mtt^6*mWW^5*s*t^4 + 4532*ep*mtt^6*mWW^5*s*t^4 + 192544*ep^2*mtt^6*mWW^5*s*t^4 + 1204192*ep^3*mtt^6*mWW^5*s*t^4 + 2773704*ep^4*mtt^6*mWW^5*s*t^4 + 1401928*ep^5*mtt^6*mWW^5*s*t^4 - 3008168*ep^6*mtt^6*mWW^5*s*t^4 - 3001632*ep^7*mtt^6*mWW^5*s*t^4 + 1376*mtt^5*mWW^6*s*t^4 + 6724*ep*mtt^5*mWW^6*s*t^4 - 39572*ep^2*mtt^5*mWW^6*s*t^4 - 396554*ep^3*mtt^5*mWW^6*s*t^4 - 1265928*ep^4*mtt^5*mWW^6*s*t^4 - 1767410*ep^5*mtt^5*mWW^6*s*t^4 - 762104*ep^6*mtt^5*mWW^6*s*t^4 + 209728*ep^7*mtt^5*mWW^6*s*t^4 - 848*mtt^4*mWW^7*s*t^4 - 8708*ep*mtt^4*mWW^7*s*t^4 - 59286*ep^2*mtt^4*mWW^7*s*t^4 - 263968*ep^3*mtt^4*mWW^7*s*t^4 - 433902*ep^4*mtt^4*mWW^7*s*t^4 + 429408*ep^5*mtt^4*mWW^7*s*t^4 + 1816416*ep^6*mtt^4*mWW^7*s*t^4 + 1266688*ep^7*mtt^4*mWW^7*s*t^4 + 208*mtt^3*mWW^8*s*t^4 + 2780*ep*mtt^3*mWW^8*s*t^4 + 27534*ep^2*mtt^3*mWW^8*s*t^4 + 169232*ep^3*mtt^3*mWW^8*s*t^4 + 505168*ep^4*mtt^3*mWW^8*s*t^4 + 604842*ep^5*mtt^3*mWW^8*s*t^4 + 50004*ep^6*mtt^3*mWW^8*s*t^4 - 254288*ep^7*mtt^3*mWW^8*s*t^4 - 8*mtt^2*mWW^9*s*t^4 - 20*ep*mtt^2*mWW^9*s*t^4 + 994*ep^2*mtt^2*mWW^9*s*t^4 + 1054*ep^3*mtt^2*mWW^9*s*t^4 - 41528*ep^4*mtt^2*mWW^9*s*t^4 - 176616*ep^5*mtt^2*mWW^9*s*t^4 - 243520*ep^6*mtt^2*mWW^9*s*t^4 - 107136*ep^7*mtt^2*mWW^9*s*t^4 + 12*ep*mtt*mWW^10*s*t^4 - 354*ep^2*mtt*mWW^10*s*t^4 - 6617*ep^3*mtt*mWW^10*s*t^4 - 37458*ep^4*mtt*mWW^10*s*t^4 - 92925*ep^5*mtt*mWW^10*s*t^4 - 103438*ep^6*mtt*mWW^10*s*t^4 - 41960*ep^7*mtt*mWW^10*s*t^4 + 40*ep^3*mWW^11*s*t^4 + 360*ep^4*mWW^11*s*t^4 + 1104*ep^5*mWW^11*s*t^4 + 1360*ep^6*mWW^11*s*t^4 + 576*ep^7*mWW^11*s*t^4 - 252*ep^3*mtt^10*s^2*t^4 - 2310*ep^4*mtt^10*s^2*t^4 - 7434*ep^5*mtt^10*s^2*t^4 - 10164*ep^6*mtt^10*s^2*t^4 - 5040*ep^7*mtt^10*s^2*t^4 - 4128*ep^2*mtt^9*mWW*s^2*t^4 - 21786*ep^3*mtt^9*mWW*s^2*t^4 + 22172*ep^4*mtt^9*mWW*s^2*t^4 + 282622*ep^5*mtt^9*mWW*s^2*t^4 + 508084*ep^6*mtt^9*mWW*s^2*t^4 + 279536*ep^7*mtt^9*mWW*s^2*t^4 - 5640*ep^2*mtt^8*mWW^2*s^2*t^4 - 24210*ep^3*mtt^8*mWW^2*s^2*t^4 + 167988*ep^4*mtt^8*mWW^2*s^2*t^4 + 1191914*ep^5*mtt^8*mWW^2*s^2*t^4 + 2396896*ep^6*mtt^8*mWW^2*s^2*t^4 + 1573280*ep^7*mtt^8*mWW^2*s^2*t^4 - 8314*ep*mtt^7*mWW^3*s^2*t^4 - 143936*ep^2*mtt^7*mWW^3*s^2*t^4 - 810508*ep^3*mtt^7*mWW^3*s^2*t^4 - 1831768*ep^4*mtt^7*mWW^3*s^2*t^4 - 1530586*ep^5*mtt^7*mWW^3*s^2*t^4 - 261292*ep^6*mtt^7*mWW^3*s^2*t^4 - 75664*ep^7*mtt^7*mWW^3*s^2*t^4 - 1504*mtt^6*mWW^4*s^2*t^4 + 14326*ep*mtt^6*mWW^4*s^2*t^4 + 511484*ep^2*mtt^6*mWW^4*s^2*t^4 + 3102184*ep^3*mtt^6*mWW^4*s^2*t^4 + 5651572*ep^4*mtt^6*mWW^4*s^2*t^4 - 2988682*ep^5*mtt^6*mWW^4*s^2*t^4 - 17289584*ep^6*mtt^6*mWW^4*s^2*t^4 - 12077248*ep^7*mtt^6*mWW^4*s^2*t^4 + 4944*mtt^5*mWW^5*s^2*t^4 + 12218*ep*mtt^5*mWW^5*s^2*t^4 - 496452*ep^2*mtt^5*mWW^5*s^2*t^4 - 3558462*ep^3*mtt^5*mWW^5*s^2*t^4 - 7482076*ep^4*mtt^5*mWW^5*s^2*t^4 + 900332*ep^5*mtt^5*mWW^5*s^2*t^4 + 18359860*ep^6*mtt^5*mWW^5*s^2*t^4 + 14411120*ep^7*mtt^5*mWW^5*s^2*t^4 - 5952*mtt^4*mWW^6*s^2*t^4 - 40834*ep*mtt^4*mWW^6*s^2*t^4 + 25066*ep^2*mtt^4*mWW^6*s^2*t^4 + 1012518*ep^3*mtt^4*mWW^6*s^2*t^4 + 4120222*ep^4*mtt^4*mWW^6*s^2*t^4 + 7366604*ep^5*mtt^4*mWW^6*s^2*t^4 + 5407996*ep^6*mtt^4*mWW^6*s^2*t^4 + 887504*ep^7*mtt^4*mWW^6*s^2*t^4 + 3104*mtt^3*mWW^7*s^2*t^4 + 28682*ep*mtt^3*mWW^7*s^2*t^4 + 166698*ep^2*mtt^3*mWW^7*s^2*t^4 + 583358*ep^3*mtt^3*mWW^7*s^2*t^4 - 138770*ep^4*mtt^3*mWW^7*s^2*t^4 - 5830556*ep^5*mtt^3*mWW^7*s^2*t^4 - 11758296*ep^6*mtt^3*mWW^7*s^2*t^4 - 6952736*ep^7*mtt^3*mWW^7*s^2*t^4 - 608*mtt^2*mWW^8*s^2*t^4 - 5470*ep*mtt^2*mWW^8*s^2*t^4 - 44150*ep^2*mtt^2*mWW^8*s^2*t^4 - 266902*ep^3*mtt^2*mWW^8*s^2*t^4 - 696740*ep^4*mtt^2*mWW^8*s^2*t^4 - 255302*ep^5*mtt^2*mWW^8*s^2*t^4 + 1383752*ep^6*mtt^2*mWW^8*s^2*t^4 + 1361856*ep^7*mtt^2*mWW^8*s^2*t^4 + 16*mtt*mWW^9*s^2*t^4 - 602*ep*mtt*mWW^9*s^2*t^4 - 8798*ep^2*mtt*mWW^9*s^2*t^4 - 16166*ep^3*mtt*mWW^9*s^2*t^4 + 179114*ep^4*mtt*mWW^9*s^2*t^4 + 829736*ep^5*mtt*mWW^9*s^2*t^4 + 1206516*ep^6*mtt*mWW^9*s^2*t^4 + 572208*ep^7*mtt*mWW^9*s^2*t^4 - 6*ep*mWW^10*s^2*t^4 - 144*ep^2*mWW^10*s^2*t^4 + 274*ep^3*mWW^10*s^2*t^4 + 11028*ep^4*mWW^10*s^2*t^4 + 42696*ep^5*mWW^10*s^2*t^4 + 57960*ep^6*mWW^10*s^2*t^4 + 25952*ep^7*mWW^10*s^2*t^4 + 756*ep^3*mtt^9*s^3*t^4 + 6930*ep^4*mtt^9*s^3*t^4 + 22302*ep^5*mtt^9*s^3*t^4 + 30492*ep^6*mtt^9*s^3*t^4 + 15120*ep^7*mtt^9*s^3*t^4 + 16704*ep^2*mtt^8*mWW*s^3*t^4 + 89136*ep^3*mtt^8*mWW*s^3*t^4 - 84942*ep^4*mtt^8*mWW*s^3*t^4 - 1146890*ep^5*mtt^8*mWW*s^3*t^4 - 2091828*ep^6*mtt^8*mWW*s^3*t^4 - 1167280*ep^7*mtt^8*mWW*s^3*t^4 + 14568*ep^2*mtt^7*mWW^2*s^3*t^4 + 80442*ep^3*mtt^7*mWW^2*s^3*t^4 - 312650*ep^4*mtt^7*mWW^2*s^3*t^4 - 2764612*ep^5*mtt^7*mWW^2*s^3*t^4 - 5824128*ep^6*mtt^7*mWW^2*s^3*t^4 - 3899584*ep^7*mtt^7*mWW^2*s^3*t^4 + 12080*ep*mtt^6*mWW^3*s^3*t^4 + 211220*ep^2*mtt^6*mWW^3*s^3*t^4 + 1222262*ep^3*mtt^6*mWW^3*s^3*t^4 + 2955538*ep^4*mtt^6*mWW^3*s^3*t^4 + 3385604*ep^5*mtt^6*mWW^3*s^3*t^4 + 2869164*ep^6*mtt^6*mWW^3*s^3*t^4 + 2056752*ep^7*mtt^6*mWW^3*s^3*t^4 + 3200*mtt^5*mWW^4*s^3*t^4 - 7528*ep*mtt^5*mWW^4*s^3*t^4 - 745770*ep^2*mtt^5*mWW^4*s^3*t^4 - 4839480*ep^3*mtt^5*mWW^4*s^3*t^4 - 8282052*ep^4*mtt^5*mWW^4*s^3*t^4 + 8332194*ep^5*mtt^5*mWW^4*s^3*t^4 + 33302304*ep^6*mtt^5*mWW^4*s^3*t^4 + 22088112*ep^7*mtt^5*mWW^4*s^3*t^4 - 9400*mtt^4*mWW^5*s^3*t^4 - 48480*ep*mtt^4*mWW^5*s^3*t^4 + 598664*ep^2*mtt^4*mWW^5*s^3*t^4 + 5003750*ep^3*mtt^4*mWW^5*s^3*t^4 + 10316162*ep^4*mtt^4*mWW^5*s^3*t^4 - 4267080*ep^5*mtt^4*mWW^5*s^3*t^4 - 32077212*ep^6*mtt^4*mWW^5*s^3*t^4 - 24027536*ep^7*mtt^4*mWW^5*s^3*t^4 + 9776*mtt^3*mWW^6*s^3*t^4 + 77144*ep*mtt^3*mWW^6*s^3*t^4 + 72798*ep^2*mtt^3*mWW^6*s^3*t^4 - 1123826*ep^3*mtt^3*mWW^6*s^3*t^4 - 5744092*ep^4*mtt^3*mWW^6*s^3*t^4 - 12067004*ep^5*mtt^3*mWW^6*s^3*t^4 - 10941472*ep^6*mtt^3*mWW^6*s^3*t^4 - 3124528*ep^7*mtt^3*mWW^6*s^3*t^4 - 4160*mtt^2*mWW^7*s^3*t^4 - 39104*ep*mtt^2*mWW^7*s^3*t^4 - 214322*ep^2*mtt^2*mWW^7*s^3*t^4 - 642282*ep^3*mtt^2*mWW^7*s^3*t^4 + 946332*ep^4*mtt^2*mWW^7*s^3*t^4 + 9740216*ep^5*mtt^2*mWW^7*s^3*t^4 + 17955716*ep^6*mtt^2*mWW^7*s^3*t^4 + 10208848*ep^7*mtt^2*mWW^7*s^3*t^4 + 592*mtt*mWW^8*s^3*t^4 + 5520*ep*mtt*mWW^8*s^3*t^4 + 40276*ep^2*mtt*mWW^8*s^3*t^4 + 191340*ep^3*mtt*mWW^8*s^3*t^4 + 281840*ep^4*mtt*mWW^8*s^3*t^4 - 749640*ep^5*mtt*mWW^8*s^3*t^4 - 2470652*ep^6*mtt*mWW^8*s^3*t^4 - 1779856*ep^7*mtt*mWW^8*s^3*t^4 - 8*mWW^9*s^3*t^4 + 368*ep*mWW^9*s^3*t^4 + 5862*ep^2*mWW^9*s^3*t^4 + 16798*ep^3*mWW^9*s^3*t^4 - 93002*ep^4*mWW^9*s^3*t^4 - 516002*ep^5*mWW^9*s^3*t^4 - 792128*ep^6*mWW^9*s^3*t^4 - 387712*ep^7*mWW^9*s^3*t^4 - 1260*ep^3*mtt^8*s^4*t^4 - 11550*ep^4*mtt^8*s^4*t^4 - 37170*ep^5*mtt^8*s^4*t^4 - 50820*ep^6*mtt^8*s^4*t^4 - 25200*ep^7*mtt^8*s^4*t^4 - 31680*ep^2*mtt^7*mWW*s^4*t^4 - 169290*ep^3*mtt^7*mWW*s^4*t^4 + 161220*ep^4*mtt^7*mWW*s^4*t^4 + 2185950*ep^5*mtt^7*mWW*s^4*t^4 + 4000020*ep^6*mtt^7*mWW*s^4*t^4 + 2240880*ep^7*mtt^7*mWW*s^4*t^4 - 15384*ep^2*mtt^6*mWW^2*s^4*t^4 - 103799*ep^3*mtt^6*mWW^2*s^4*t^4 + 301310*ep^4*mtt^6*mWW^2*s^4*t^4 + 3232091*ep^5*mtt^6*mWW^2*s^4*t^4 + 7120618*ep^6*mtt^6*mWW^2*s^4*t^4 + 4873368*ep^7*mtt^6*mWW^2*s^4*t^4 - 9650*ep*mtt^5*mWW^3*s^4*t^4 - 148724*ep^2*mtt^5*mWW^3*s^4*t^4 - 904262*ep^3*mtt^5*mWW^3*s^4*t^4 - 2843400*ep^4*mtt^5*mWW^3*s^4*t^4 - 5806892*ep^5*mtt^5*mWW^3*s^4*t^4 - 8327748*ep^6*mtt^5*mWW^3*s^4*t^4 - 5587376*ep^7*mtt^5*mWW^3*s^4*t^4 - 3296*mtt^4*mWW^4*s^4*t^4 - 5118*ep*mtt^4*mWW^4*s^4*t^4 + 554274*ep^2*mtt^4*mWW^4*s^4*t^4 + 3932366*ep^3*mtt^4*mWW^4*s^4*t^4 + 6966136*ep^4*mtt^4*mWW^4*s^4*t^4 - 6812154*ep^5*mtt^4*mWW^4*s^4*t^4 - 27662836*ep^6*mtt^4*mWW^4*s^4*t^4 - 18231184*ep^7*mtt^4*mWW^4*s^4*t^4 + 8608*mtt^3*mWW^5*s^4*t^4 + 59558*ep*mtt^3*mWW^5*s^4*t^4 - 342742*ep^2*mtt^3*mWW^5*s^4*t^4 - 3605956*ep^3*mtt^3*mWW^5*s^4*t^4 - 7729650*ep^4*mtt^3*mWW^5*s^4*t^4 + 3453826*ep^5*mtt^3*mWW^5*s^4*t^4 + 24986964*ep^6*mtt^3*mWW^5*s^4*t^4 + 18715120*ep^7*mtt^3*mWW^5*s^4*t^4 - 7520*mtt^2*mWW^6*s^4*t^4 - 65866*ep*mtt^2*mWW^6*s^4*t^4 - 124166*ep^2*mtt^2*mWW^6*s^4*t^4 + 572473*ep^3*mtt^2*mWW^6*s^4*t^4 + 3933996*ep^4*mtt^2*mWW^6*s^4*t^4 + 9475261*ep^5*mtt^2*mWW^6*s^4*t^4 + 9780526*ep^6*mtt^2*mWW^6*s^4*t^4 + 3393128*ep^7*mtt^2*mWW^6*s^4*t^4 + 2400*mtt*mWW^7*s^4*t^4 + 22916*ep*mtt*mWW^7*s^4*t^4 + 121234*ep^2*mtt*mWW^7*s^4*t^4 + 333732*ep^3*mtt*mWW^7*s^4*t^4 - 723962*ep^4*mtt*mWW^7*s^4*t^4 - 5995300*ep^5*mtt*mWW^7*s^4*t^4 - 10661876*ep^6*mtt*mWW^7*s^4*t^4 - 5927920*ep^7*mtt*mWW^7*s^4*t^4 - 192*mWW^8*s^4*t^4 - 1840*ep*mWW^8*s^4*t^4 - 12812*ep^2*mWW^8*s^4*t^4 - 49444*ep^3*mWW^8*s^4*t^4 - 13060*ep^4*mWW^8*s^4*t^4 + 432068*ep^5*mWW^8*s^4*t^4 + 979312*ep^6*mWW^8*s^4*t^4 + 622144*ep^7*mWW^8*s^4*t^4 + 1260*ep^3*mtt^7*s^5*t^4 + 11550*ep^4*mtt^7*s^5*t^4 + 37170*ep^5*mtt^7*s^5*t^4 + 50820*ep^6*mtt^7*s^5*t^4 + 25200*ep^7*mtt^7*s^5*t^4 + 32160*ep^2*mtt^6*mWW*s^5*t^4 + 171540*ep^3*mtt^6*mWW*s^5*t^4 - 166702*ep^4*mtt^6*mWW*s^5*t^4 - 2229790*ep^5*mtt^6*mWW*s^5*t^4 - 4077644*ep^6*mtt^6*mWW*s^5*t^4 - 2285264*ep^7*mtt^6*mWW*s^5*t^4 + 3960*ep^2*mtt^5*mWW^2*s^5*t^4 + 47523*ep^3*mtt^5*mWW^2*s^5*t^4 - 132916*ep^4*mtt^5*mWW^2*s^5*t^4 - 1770545*ep^5*mtt^5*mWW^2*s^5*t^4 - 4196178*ep^6*mtt^5*mWW^2*s^5*t^4 - 2993432*ep^7*mtt^5*mWW^2*s^5*t^4 + 4084*ep*mtt^4*mWW^3*s^5*t^4 + 35264*ep^2*mtt^4*mWW^3*s^5*t^4 + 251692*ep^3*mtt^4*mWW^3*s^5*t^4 + 1621220*ep^4*mtt^4*mWW^3*s^5*t^4 + 5745036*ep^5*mtt^4*mWW^3*s^5*t^4 + 9757572*ep^6*mtt^4*mWW^3*s^5*t^4 + 6187568*ep^7*mtt^4*mWW^3*s^5*t^4 + 1648*mtt^3*mWW^4*s^5*t^4 + 6980*ep*mtt^3*mWW^4*s^5*t^4 - 198098*ep^2*mtt^3*mWW^4*s^5*t^4 - 1598738*ep^3*mtt^3*mWW^4*s^5*t^4 - 3199064*ep^4*mtt^3*mWW^4*s^5*t^4 + 1656600*ep^5*mtt^3*mWW^4*s^5*t^4 + 9795468*ep^6*mtt^3*mWW^4*s^5*t^4 + 6666480*ep^7*mtt^3*mWW^4*s^5*t^4 - 3792*mtt^2*mWW^5*s^5*t^4 - 31444*ep*mtt^2*mWW^5*s^5*t^4 + 87564*ep^2*mtt^2*mWW^5*s^5*t^4 + 1309304*ep^3*mtt^2*mWW^5*s^5*t^4 + 2911442*ep^4*mtt^2*mWW^5*s^5*t^4 - 1486178*ep^5*mtt^2*mWW^5*s^5*t^4 - 9991824*ep^6*mtt^2*mWW^5*s^5*t^4 - 7492320*ep^7*mtt^2*mWW^5*s^5*t^4 + 2640*mtt*mWW^6*s^5*t^4 + 24956*ep*mtt*mWW^6*s^5*t^4 + 63542*ep^2*mtt*mWW^6*s^5*t^4 - 117403*ep^3*mtt*mWW^6*s^5*t^4 - 1248378*ep^4*mtt*mWW^6*s^5*t^4 - 3401019*ep^5*mtt*mWW^6*s^5*t^4 - 3842426*ep^6*mtt*mWW^6*s^5*t^4 - 1473496*ep^7*mtt*mWW^6*s^5*t^4 - 496*mWW^7*s^5*t^4 - 4576*ep*mWW^7*s^5*t^4 - 24392*ep^2*mWW^7*s^5*t^4 - 70074*ep^3*mWW^7*s^5*t^4 + 158784*ep^4*mWW^7*s^5*t^4 + 1311638*ep^5*mWW^7*s^5*t^4 + 2327956*ep^6*mWW^7*s^5*t^4 + 1286928*ep^7*mWW^7*s^5*t^4 - 756*ep^3*mtt^6*s^6*t^4 - 6930*ep^4*mtt^6*s^6*t^4 - 22302*ep^5*mtt^6*s^6*t^4 - 30492*ep^6*mtt^6*s^6*t^4 - 15120*ep^7*mtt^6*s^6*t^4 - 17568*ep^2*mtt^5*mWW*s^6*t^4 - 93270*ep^3*mtt^5*mWW*s^6*t^4 + 94188*ep^4*mtt^5*mWW*s^6*t^4 + 1224458*ep^5*mtt^5*mWW*s^6*t^4 + 2230812*ep^6*mtt^5*mWW*s^6*t^4 + 1247440*ep^7*mtt^5*mWW*s^6*t^4 + 4224*ep^2*mtt^4*mWW^2*s^6*t^4 + 9744*ep^3*mtt^4*mWW^2*s^6*t^4 + 6152*ep^4*mtt^4*mWW^2*s^6*t^4 + 234784*ep^5*mtt^4*mWW^2*s^6*t^4 + 793284*ep^6*mtt^4*mWW^2*s^6*t^4 + 671152*ep^7*mtt^4*mWW^2*s^6*t^4 - 758*ep*mtt^3*mWW^3*s^6*t^4 + 10216*ep^2*mtt^3*mWW^3*s^6*t^4 + 39922*ep^3*mtt^3*mWW^3*s^6*t^4 - 501308*ep^4*mtt^3*mWW^3*s^6*t^4 - 2861616*ep^5*mtt^3*mWW^3*s^6*t^4 - 5179220*ep^6*mtt^3*mWW^3*s^6*t^4 - 3147632*ep^7*mtt^3*mWW^3*s^6*t^4 - 320*mtt^2*mWW^4*s^6*t^4 - 1982*ep*mtt^2*mWW^4*s^6*t^4 + 25554*ep^2*mtt^2*mWW^4*s^6*t^4 + 257296*ep^3*mtt^2*mWW^4*s^6*t^4 + 661616*ep^4*mtt^2*mWW^4*s^6*t^4 + 273500*ep^5*mtt^2*mWW^4*s^6*t^4 - 808076*ep^6*mtt^2*mWW^4*s^6*t^4 - 683040*ep^7*mtt^2*mWW^4*s^6*t^4 + 640*mtt*mWW^5*s^6*t^4 + 5854*ep*mtt*mWW^5*s^6*t^4 - 13152*ep^2*mtt*mWW^5*s^6*t^4 - 218794*ep^3*mtt*mWW^5*s^6*t^4 - 386256*ep^4*mtt*mWW^5*s^6*t^4 + 751240*ep^5*mtt*mWW^5*s^6*t^4 + 2518468*ep^6*mtt*mWW^5*s^6*t^4 + 1739056*ep^7*mtt*mWW^5*s^6*t^4 - 320*mWW^6*s^6*t^4 - 3114*ep*mWW^6*s^6*t^4 - 9274*ep^2*mWW^6*s^6*t^4 + 5930*ep^3*mWW^6*s^6*t^4 + 133186*ep^4*mWW^6*s^6*t^4 + 401952*ep^5*mWW^6*s^6*t^4 + 477816*ep^6*mWW^6*s^6*t^4 + 189296*ep^7*mWW^6*s^6*t^4 + 252*ep^3*mtt^5*s^7*t^4 + 2310*ep^4*mtt^5*s^7*t^4 + 7434*ep^5*mtt^5*s^7*t^4 + 10164*ep^6*mtt^5*s^7*t^4 + 5040*ep^7*mtt^5*s^7*t^4 + 4608*ep^2*mtt^4*mWW*s^7*t^4 + 24216*ep^3*mtt^4*mWW*s^7*t^4 - 26322*ep^4*mtt^4*mWW*s^7*t^4 - 323582*ep^5*mtt^4*mWW*s^7*t^4 - 584124*ep^6*mtt^4*mWW*s^7*t^4 - 324496*ep^7*mtt^4*mWW*s^7*t^4 - 2832*ep^2*mtt^3*mWW^2*s^7*t^4 - 12944*ep^3*mtt^3*mWW^2*s^7*t^4 + 12310*ep^4*mtt^3*mWW^2*s^7*t^4 + 124698*ep^5*mtt^3*mWW^2*s^7*t^4 + 176220*ep^6*mtt^3*mWW^2*s^7*t^4 + 69168*ep^7*mtt^3*mWW^2*s^7*t^4 + 24*ep*mtt^2*mWW^3*s^7*t^4 - 5400*ep^2*mtt^2*mWW^3*s^7*t^4 - 28384*ep^3*mtt^2*mWW^3*s^7*t^4 + 66386*ep^4*mtt^2*mWW^3*s^7*t^4 + 587406*ep^5*mtt^2*mWW^3*s^7*t^4 + 1087572*ep^6*mtt^2*mWW^3*s^7*t^4 + 635856*ep^7*mtt^2*mWW^3*s^7*t^4 - 48*ep*mtt*mWW^4*s^7*t^4 + 1004*ep^2*mtt*mWW^4*s^7*t^4 + 3020*ep^3*mtt*mWW^4*s^7*t^4 - 33116*ep^4*mtt*mWW^4*s^7*t^4 - 163528*ep^5*mtt*mWW^4*s^7*t^4 - 252712*ep^6*mtt*mWW^4*s^7*t^4 - 129920*ep^7*mtt*mWW^4*s^7*t^4 + 24*ep*mWW^5*s^7*t^4 + 2620*ep^2*mWW^5*s^7*t^4 + 14872*ep^3*mWW^5*s^7*t^4 - 12280*ep^4*mWW^5*s^7*t^4 - 203532*ep^5*mWW^5*s^7*t^4 - 399968*ep^6*mWW^5*s^7*t^4 - 239136*ep^7*mWW^5*s^7*t^4 - 36*ep^3*mtt^4*s^8*t^4 - 330*ep^4*mtt^4*s^8*t^4 - 1062*ep^5*mtt^4*s^8*t^4 - 1452*ep^6*mtt^4*s^8*t^4 - 720*ep^7*mtt^4*s^8*t^4 - 384*ep^2*mtt^3*mWW*s^8*t^4 - 1956*ep^3*mtt^3*mWW*s^8*t^4 + 2582*ep^4*mtt^3*mWW*s^8*t^4 + 27450*ep^5*mtt^3*mWW*s^8*t^4 + 48148*ep^6*mtt^3*mWW*s^8*t^4 + 26160*ep^7*mtt^3*mWW*s^8*t^4 + 384*ep^2*mtt^2*mWW^2*s^8*t^4 + 2004*ep^3*mtt^2*mWW^2*s^8*t^4 - 2126*ep^4*mtt^2*mWW^2*s^8*t^4 - 25914*ep^5*mtt^2*mWW^2*s^8*t^4 - 45940*ep^6*mtt^2*mWW^2*s^8*t^4 - 25008*ep^7*mtt^2*mWW^2*s^8*t^4 + 384*ep^2*mtt*mWW^3*s^8*t^4 + 2004*ep^3*mtt*mWW^3*s^8*t^4 - 2174*ep^4*mtt*mWW^3*s^8*t^4 - 26274*ep^5*mtt*mWW^3*s^8*t^4 - 46756*ep^6*mtt*mWW^3*s^8*t^4 - 25584*ep^7*mtt*mWW^3*s^8*t^4 - 384*ep^2*mWW^4*s^8*t^4 - 2016*ep^3*mWW^4*s^8*t^4 + 2048*ep^4*mWW^4*s^8*t^4 + 25800*ep^5*mWW^4*s^8*t^4 + 46000*ep^6*mWW^4*s^8*t^4 + 25152*ep^7*mWW^4*s^8*t^4 + 36*ep^3*mtt^11*t^5 + 330*ep^4*mtt^11*t^5 + 1062*ep^5*mtt^11*t^5 + 1452*ep^6*mtt^11*t^5 + 720*ep^7*mtt^11*t^5 + 42*ep^3*mtt^10*mWW*t^5 + 630*ep^4*mtt^10*mWW*t^5 + 3108*ep^5*mtt^10*mWW*t^5 + 6048*ep^6*mtt^10*mWW*t^5 + 4032*ep^7*mtt^10*mWW*t^5 - 1473*ep^3*mtt^9*mWW^2*t^5 - 15288*ep^4*mtt^9*mWW^2*t^5 - 57093*ep^5*mtt^9*mWW^2*t^5 - 91254*ep^6*mtt^9*mWW^2*t^5 - 52872*ep^7*mtt^9*mWW^2*t^5 + 720*ep*mtt^8*mWW^3*t^5 + 8418*ep^2*mtt^8*mWW^3*t^5 + 43092*ep^3*mtt^8*mWW^3*t^5 + 133356*ep^4*mtt^8*mWW^3*t^5 + 264798*ep^5*mtt^8*mWW^3*t^5 + 302052*ep^6*mtt^8*mWW^3*t^5 + 145584*ep^7*mtt^8*mWW^3*t^5 - 2580*ep*mtt^7*mWW^4*t^5 - 30426*ep^2*mtt^7*mWW^4*t^5 - 146358*ep^3*mtt^7*mWW^4*t^5 - 379008*ep^4*mtt^7*mWW^4*t^5 - 569172*ep^5*mtt^7*mWW^4*t^5 - 475752*ep^6*mtt^7*mWW^4*t^5 - 173664*ep^7*mtt^7*mWW^4*t^5 + 3252*ep*mtt^6*mWW^5*t^5 + 38652*ep^2*mtt^6*mWW^5*t^5 + 181620*ep^3*mtt^6*mWW^5*t^5 + 431658*ep^4*mtt^6*mWW^5*t^5 + 538122*ep^5*mtt^6*mWW^5*t^5 + 321348*ep^6*mtt^6*mWW^5*t^5 + 66288*ep^7*mtt^6*mWW^5*t^5 - 1416*ep*mtt^5*mWW^6*t^5 - 16302*ep^2*mtt^5*mWW^6*t^5 - 67356*ep^3*mtt^5*mWW^6*t^5 - 108528*ep^4*mtt^5*mWW^6*t^5 - 5082*ep^5*mtt^5*mWW^6*t^5 + 156708*ep^6*mtt^5*mWW^6*t^5 + 112176*ep^7*mtt^5*mWW^6*t^5 - 264*ep*mtt^4*mWW^7*t^5 - 4290*ep^2*mtt^4*mWW^7*t^5 - 33420*ep^3*mtt^4*mWW^7*t^5 - 144078*ep^4*mtt^4*mWW^7*t^5 - 334044*ep^5*mtt^4*mWW^7*t^5 - 384864*ep^6*mtt^4*mWW^7*t^5 - 171840*ep^7*mtt^4*mWW^7*t^5 + 348*ep*mtt^3*mWW^8*t^5 + 4110*ep^2*mtt^3*mWW^8*t^5 + 20568*ep^3*mtt^3*mWW^8*t^5 + 58800*ep^4*mtt^3*mWW^8*t^5 + 103218*ep^5*mtt^3*mWW^8*t^5 + 104076*ep^6*mtt^3*mWW^8*t^5 + 45840*ep^7*mtt^3*mWW^8*t^5 - 60*ep*mtt^2*mWW^9*t^5 + 228*ep^2*mtt^2*mWW^9*t^5 + 7998*ep^3*mtt^2*mWW^9*t^5 + 44346*ep^4*mtt^2*mWW^9*t^5 + 105012*ep^5*mtt^2*mWW^9*t^5 + 114096*ep^6*mtt^2*mWW^9*t^5 + 46080*ep^7*mtt^2*mWW^9*t^5 - 390*ep^2*mtt*mWW^10*t^5 - 4749*ep^3*mtt*mWW^10*t^5 - 22218*ep^4*mtt*mWW^10*t^5 - 49929*ep^5*mtt*mWW^10*t^5 - 53910*ep^6*mtt*mWW^10*t^5 - 22344*ep^7*mtt*mWW^10*t^5 - 588*ep^3*mtt^10*s*t^5 - 5382*ep^4*mtt^10*s*t^5 - 17286*ep^5*mtt^10*s*t^5 - 23580*ep^6*mtt^10*s*t^5 - 11664*ep^7*mtt^10*s*t^5 - 2400*ep^2*mtt^9*mWW*s*t^5 - 13263*ep^3*mtt^9*mWW*s*t^5 + 6704*ep^4*mtt^9*mWW*s*t^5 + 141277*ep^5*mtt^9*mWW*s*t^5 + 258790*ep^6*mtt^9*mWW*s*t^5 + 141512*ep^7*mtt^9*mWW*s*t^5 - 2064*ep^2*mtt^8*mWW^2*s*t^5 - 367*ep^3*mtt^8*mWW^2*s*t^5 + 135660*ep^4*mtt^8*mWW^2*s*t^5 + 668997*ep^5*mtt^8*mWW^2*s*t^5 + 1194086*ep^6*mtt^8*mWW^2*s*t^5 + 735048*ep^7*mtt^8*mWW^2*s*t^5 - 4150*ep*mtt^7*mWW^3*s*t^5 - 50920*ep^2*mtt^7*mWW^3*s*t^5 - 267164*ep^3*mtt^7*mWW^3*s*t^5 - 830592*ep^4*mtt^7*mWW^3*s*t^5 - 1714814*ep^5*mtt^7*mWW^3*s*t^5 - 2191400*ep^6*mtt^7*mWW^3*s*t^5 - 1236160*ep^7*mtt^7*mWW^3*s*t^5 - 288*mtt^6*mWW^4*s*t^5 + 11648*ep*mtt^6*mWW^4*s*t^5 + 212082*ep^2*mtt^6*mWW^4*s*t^5 + 1107710*ep^3*mtt^6*mWW^4*s*t^5 + 1979302*ep^4*mtt^6*mWW^4*s*t^5 - 408262*ep^5*mtt^6*mWW^4*s*t^5 - 4356188*ep^6*mtt^6*mWW^4*s*t^5 - 3047824*ep^7*mtt^6*mWW^4*s*t^5 + 904*mtt^5*mWW^5*s*t^5 - 9736*ep*mtt^5*mWW^5*s*t^5 - 260564*ep^2*mtt^5*mWW^5*s*t^5 - 1413900*ep^3*mtt^5*mWW^5*s*t^5 - 2210144*ep^4*mtt^5*mWW^5*s*t^5 + 2497588*ep^5*mtt^5*mWW^5*s*t^5 + 9516652*ep^6*mtt^5*mWW^5*s*t^5 + 6486640*ep^7*mtt^5*mWW^5*s*t^5 - 1016*mtt^4*mWW^6*s*t^5 + 84*ep*mtt^4*mWW^6*s*t^5 + 92834*ep^2*mtt^4*mWW^6*s*t^5 + 539488*ep^3*mtt^4*mWW^6*s*t^5 + 998720*ep^4*mtt^4*mWW^6*s*t^5 - 355994*ep^5*mtt^4*mWW^6*s*t^5 - 2975840*ep^6*mtt^4*mWW^6*s*t^5 - 2326496*ep^7*mtt^4*mWW^6*s*t^5 + 472*mtt^3*mWW^7*s*t^5 + 2798*ep*mtt^3*mWW^7*s*t^5 + 26946*ep^2*mtt^3*mWW^7*s*t^5 + 160838*ep^3*mtt^3*mWW^7*s*t^5 + 130572*ep^4*mtt^3*mWW^7*s*t^5 - 1095586*ep^5*mtt^3*mWW^7*s*t^5 - 2524284*ep^6*mtt^3*mWW^7*s*t^5 - 1520336*ep^7*mtt^3*mWW^7*s*t^5 - 72*mtt^2*mWW^8*s*t^5 - 244*ep*mtt^2*mWW^8*s*t^5 - 11122*ep^2*mtt^2*mWW^8*s*t^5 - 101660*ep^3*mtt^2*mWW^8*s*t^5 - 257662*ep^4*mtt^2*mWW^8*s*t^5 + 12620*ep^5*mtt^2*mWW^8*s*t^5 + 708020*ep^6*mtt^2*mWW^8*s*t^5 + 595600*ep^7*mtt^2*mWW^8*s*t^5 - 400*ep*mtt*mWW^9*s*t^5 - 5026*ep^2*mtt*mWW^9*s*t^5 - 14237*ep^3*mtt*mWW^9*s*t^5 + 37048*ep^4*mtt*mWW^9*s*t^5 + 234913*ep^5*mtt*mWW^9*s*t^5 + 354894*ep^6*mtt*mWW^9*s*t^5 + 168488*ep^7*mtt*mWW^9*s*t^5 + 234*ep^2*mWW^10*s*t^5 + 3143*ep^3*mWW^10*s*t^5 + 15774*ep^4*mWW^10*s*t^5 + 36547*ep^5*mWW^10*s*t^5 + 38850*ep^6*mWW^10*s*t^5 + 15192*ep^7*mWW^10*s*t^5 + 2820*ep^3*mtt^9*s^2*t^5 + 25794*ep^4*mtt^9*s^2*t^5 + 82770*ep^5*mtt^9*s^2*t^5 + 112788*ep^6*mtt^9*s^2*t^5 + 55728*ep^7*mtt^9*s^2*t^5 + 20832*ep^2*mtt^8*mWW*s^2*t^5 + 112725*ep^3*mtt^8*mWW*s^2*t^5 - 89978*ep^4*mtt^8*mWW*s^2*t^5 - 1372021*ep^5*mtt^8*mWW*s^2*t^5 - 2518414*ep^6*mtt^8*mWW*s^2*t^5 - 1405544*ep^7*mtt^8*mWW*s^2*t^5 + 4080*ep^2*mtt^7*mWW^2*s^2*t^5 - 5896*ep^3*mtt^7*mWW^2*s^2*t^5 - 415786*ep^4*mtt^7*mWW^2*s^2*t^5 - 2120254*ep^5*mtt^7*mWW^2*s^2*t^5 - 3980540*ep^6*mtt^7*mWW^2*s^2*t^5 - 2564656*ep^7*mtt^7*mWW^2*s^2*t^5 + 9480*ep*mtt^6*mWW^3*s^2*t^5 + 95244*ep^2*mtt^6*mWW^3*s^2*t^5 + 520790*ep^3*mtt^6*mWW^3*s^2*t^5 + 2284498*ep^4*mtt^6*mWW^3*s^2*t^5 + 6712176*ep^5*mtt^6*mWW^3*s^2*t^5 + 10485808*ep^6*mtt^6*mWW^3*s^2*t^5 + 6393888*ep^7*mtt^6*mWW^3*s^2*t^5 + 1208*mtt^5*mWW^4*s^2*t^5 - 19990*ep*mtt^5*mWW^4*s^2*t^5 - 511490*ep^2*mtt^5*mWW^4*s^2*t^5 - 2843918*ep^3*mtt^5*mWW^4*s^2*t^5 - 4559544*ep^4*mtt^5*mWW^4*s^2*t^5 + 4138066*ep^5*mtt^5*mWW^4*s^2*t^5 + 16137376*ep^6*mtt^5*mWW^4*s^2*t^5 + 10166256*ep^7*mtt^5*mWW^4*s^2*t^5 - 3416*mtt^4*mWW^5*s^2*t^5 + 6746*ep*mtt^4*mWW^5*s^2*t^5 + 621058*ep^2*mtt^4*mWW^5*s^2*t^5 + 3623078*ep^3*mtt^4*mWW^5*s^2*t^5 + 4437472*ep^4*mtt^4*mWW^5*s^2*t^5 - 13147406*ep^5*mtt^4*mWW^5*s^2*t^5 - 35755480*ep^6*mtt^4*mWW^5*s^2*t^5 - 22780032*ep^7*mtt^4*mWW^5*s^2*t^5 + 3352*mtt^3*mWW^6*s^2*t^5 + 10178*ep*mtt^3*mWW^6*s^2*t^5 - 199570*ep^2*mtt^3*mWW^6*s^2*t^5 - 1289822*ep^3*mtt^3*mWW^6*s^2*t^5 - 2033156*ep^4*mtt^3*mWW^6*s^2*t^5 + 2900406*ep^5*mtt^3*mWW^6*s^2*t^5 + 10722488*ep^6*mtt^3*mWW^6*s^2*t^5 + 7633200*ep^7*mtt^3*mWW^6*s^2*t^5 - 1288*mtt^2*mWW^7*s^2*t^5 - 7654*ep*mtt^2*mWW^7*s^2*t^5 - 59724*ep^2*mtt^2*mWW^7*s^2*t^5 - 298446*ep^3*mtt^2*mWW^7*s^2*t^5 + 271038*ep^4*mtt^2*mWW^7*s^2*t^5 + 4359286*ep^5*mtt^2*mWW^7*s^2*t^5 + 8278448*ep^6*mtt^2*mWW^7*s^2*t^5 + 4655968*ep^7*mtt^2*mWW^7*s^2*t^5 + 144*mtt*mWW^8*s^2*t^5 + 764*ep*mtt*mWW^8*s^2*t^5 + 23724*ep^2*mtt*mWW^8*s^2*t^5 + 163574*ep^3*mtt*mWW^8*s^2*t^5 + 144844*ep^4*mtt*mWW^8*s^2*t^5 - 1193790*ep^5*mtt*mWW^8*s^2*t^5 - 2944780*ep^6*mtt*mWW^8*s^2*t^5 - 1897744*ep^7*mtt*mWW^8*s^2*t^5 + 476*ep*mWW^9*s^2*t^5 + 5846*ep^2*mWW^9*s^2*t^5 + 14783*ep^3*mWW^9*s^2*t^5 - 67990*ep^4*mWW^9*s^2*t^5 - 367969*ep^5*mWW^9*s^2*t^5 - 548926*ep^6*mWW^9*s^2*t^5 - 262056*ep^7*mWW^9*s^2*t^5 - 6588*ep^3*mtt^8*s^3*t^5 - 60222*ep^4*mtt^8*s^3*t^5 - 193086*ep^5*mtt^8*s^3*t^5 - 262860*ep^6*mtt^8*s^3*t^5 - 129744*ep^7*mtt^8*s^3*t^5 - 62400*ep^2*mtt^7*mWW*s^3*t^5 - 334902*ep^3*mtt^7*mWW*s^3*t^5 + 299872*ep^4*mtt^7*mWW*s^3*t^5 + 4230486*ep^5*mtt^7*mWW*s^3*t^5 + 7748660*ep^6*mtt^7*mWW*s^3*t^5 + 4335984*ep^7*mtt^7*mWW*s^3*t^5 + 10512*ep^2*mtt^6*mWW^2*s^3*t^5 + 85414*ep^3*mtt^6*mWW^2*s^3*t^5 + 566580*ep^4*mtt^6*mWW^2*s^3*t^5 + 2494798*ep^5*mtt^6*mWW^2*s^3*t^5 + 5006444*ep^6*mtt^6*mWW^2*s^3*t^5 + 3495216*ep^7*mtt^6*mWW^2*s^3*t^5 - 10940*ep*mtt^5*mWW^3*s^3*t^5 - 50236*ep^2*mtt^5*mWW^3*s^3*t^5 - 313738*ep^3*mtt^5*mWW^3*s^3*t^5 - 3403496*ep^4*mtt^5*mWW^3*s^3*t^5 - 14133230*ep^5*mtt^5*mWW^3*s^3*t^5 - 24250268*ep^6*mtt^5*mWW^3*s^3*t^5 - 14860848*ep^7*mtt^5*mWW^3*s^3*t^5 - 1872*mtt^4*mWW^4*s^3*t^5 + 15574*ep*mtt^4*mWW^4*s^3*t^5 + 541940*ep^2*mtt^4*mWW^4*s^3*t^5 + 3247514*ep^3*mtt^4*mWW^4*s^3*t^5 + 5829580*ep^4*mtt^4*mWW^4*s^3*t^5 - 2548376*ep^5*mtt^4*mWW^4*s^3*t^5 - 14855988*ep^6*mtt^4*mWW^4*s^3*t^5 - 9260128*ep^7*mtt^4*mWW^4*s^3*t^5 + 4760*mtt^3*mWW^5*s^3*t^5 + 8130*ep*mtt^3*mWW^5*s^3*t^5 - 645100*ep^2*mtt^3*mWW^5*s^3*t^5 - 4090818*ep^3*mtt^3*mWW^5*s^3*t^5 - 4717936*ep^4*mtt^3*mWW^5*s^3*t^5 + 17157992*ep^5*mtt^3*mWW^5*s^3*t^5 + 44380096*ep^6*mtt^3*mWW^5*s^3*t^5 + 27779264*ep^7*mtt^3*mWW^5*s^3*t^5 - 3976*mtt^2*mWW^6*s^3*t^5 - 19178*ep*mtt^2*mWW^6*s^3*t^5 + 177196*ep^2*mtt^2*mWW^6*s^3*t^5 + 1298166*ep^3*mtt^2*mWW^6*s^3*t^5 + 1797884*ep^4*mtt^2*mWW^6*s^3*t^5 - 4367544*ep^5*mtt^2*mWW^6*s^3*t^5 - 13168832*ep^6*mtt^2*mWW^6*s^3*t^5 - 8931664*ep^7*mtt^2*mWW^6*s^3*t^5 + 1160*mtt*mWW^7*s^3*t^5 + 7122*ep*mtt*mWW^7*s^3*t^5 + 43340*ep^2*mtt*mWW^7*s^3*t^5 + 200610*ep^3*mtt*mWW^7*s^3*t^5 - 311632*ep^4*mtt*mWW^7*s^3*t^5 - 3535188*ep^5*mtt*mWW^7*s^3*t^5 - 6469376*ep^6*mtt*mWW^7*s^3*t^5 - 3548768*ep^7*mtt*mWW^7*s^3*t^5 - 72*mWW^8*s^3*t^5 - 708*ep*mWW^8*s^3*t^5 - 15252*ep^2*mWW^8*s^3*t^5 - 82754*ep^3*mWW^8*s^3*t^5 + 25506*ep^4*mWW^8*s^3*t^5 + 975460*ep^5*mWW^8*s^3*t^5 + 1976668*ep^6*mWW^8*s^3*t^5 + 1167152*ep^7*mWW^8*s^3*t^5 + 8700*ep^3*mtt^7*s^4*t^5 + 79470*ep^4*mtt^7*s^4*t^5 + 254550*ep^5*mtt^7*s^4*t^5 + 346140*ep^6*mtt^7*s^4*t^5 + 170640*ep^7*mtt^7*s^4*t^5 + 89280*ep^2*mtt^6*mWW*s^4*t^5 + 476100*ep^3*mtt^6*mWW*s^4*t^5 - 456270*ep^4*mtt^6*mWW*s^4*t^5 - 6137410*ep^5*mtt^6*mWW*s^4*t^5 - 11199780*ep^6*mtt^6*mWW*s^4*t^5 - 6260720*ep^7*mtt^6*mWW*s^4*t^5 - 39792*ep^2*mtt^5*mWW^2*s^4*t^5 - 222053*ep^3*mtt^5*mWW^2*s^4*t^5 - 318692*ep^4*mtt^5*mWW^2*s^4*t^5 - 276577*ep^5*mtt^5*mWW^2*s^4*t^5 - 1087638*ep^6*mtt^5*mWW^2*s^4*t^5 - 1294760*ep^7*mtt^5*mWW^2*s^4*t^5 + 6640*ep*mtt^4*mWW^3*s^4*t^5 - 39746*ep^2*mtt^4*mWW^3*s^4*t^5 - 168540*ep^3*mtt^4*mWW^3*s^4*t^5 + 2826272*ep^4*mtt^4*mWW^3*s^4*t^5 + 15513866*ep^5*mtt^4*mWW^3*s^4*t^5 + 27676300*ep^6*mtt^4*mWW^3*s^4*t^5 + 16712464*ep^7*mtt^4*mWW^3*s^4*t^5 + 1272*mtt^3*mWW^4*s^4*t^5 - 5390*ep*mtt^3*mWW^4*s^4*t^5 - 243760*ep^2*mtt^3*mWW^4*s^4*t^5 - 1638888*ep^3*mtt^3*mWW^4*s^4*t^5 - 4104824*ep^4*mtt^3*mWW^4*s^4*t^5 - 3635078*ep^5*mtt^3*mWW^4*s^4*t^5 - 388976*ep^6*mtt^3*mWW^4*s^4*t^5 + 186272*ep^7*mtt^3*mWW^4*s^4*t^5 - 2888*mtt^2*mWW^5*s^4*t^5 - 12038*ep*mtt^2*mWW^5*s^4*t^5 + 305462*ep^2*mtt^2*mWW^5*s^4*t^5 + 2157320*ep^3*mtt^2*mWW^5*s^4*t^5 + 2619294*ep^4*mtt^2*mWW^5*s^4*t^5 - 8990914*ep^5*mtt^2*mWW^5*s^4*t^5 - 23527104*ep^6*mtt^2*mWW^5*s^4*t^5 - 14713472*ep^7*mtt^2*mWW^5*s^4*t^5 + 1960*mtt*mWW^6*s^4*t^5 + 12758*ep*mtt*mWW^6*s^4*t^5 - 62828*ep^2*mtt*mWW^6*s^4*t^5 - 576417*ep^3*mtt*mWW^6*s^4*t^5 - 770410*ep^4*mtt*mWW^6*s^4*t^5 + 2290787*ep^5*mtt*mWW^6*s^4*t^5 + 6464534*ep^6*mtt*mWW^6*s^4*t^5 + 4279496*ep^7*mtt*mWW^6*s^4*t^5 - 344*mWW^7*s^4*t^5 - 1970*ep*mWW^7*s^4*t^5 - 8616*ep^2*mWW^7*s^4*t^5 - 41838*ep^3*mWW^7*s^4*t^5 + 74616*ep^4*mWW^7*s^4*t^5 + 823528*ep^5*mWW^7*s^4*t^5 + 1514348*ep^6*mWW^7*s^4*t^5 + 830224*ep^7*mWW^7*s^4*t^5 - 6756*ep^3*mtt^6*s^5*t^5 - 61650*ep^4*mtt^6*s^5*t^5 - 197202*ep^5*mtt^6*s^5*t^5 - 267732*ep^6*mtt^6*s^5*t^5 - 131760*ep^7*mtt^6*s^5*t^5 - 65760*ep^2*mtt^5*mWW*s^5*t^5 - 348027*ep^3*mtt^5*mWW*s^5*t^5 + 356000*ep^4*mtt^5*mWW*s^5*t^5 + 4566457*ep^5*mtt^5*mWW*s^5*t^5 + 8284462*ep^6*mtt^5*mWW*s^5*t^5 + 4615208*ep^7*mtt^5*mWW*s^5*t^5 + 45888*ep^2*mtt^4*mWW^2*s^5*t^5 + 242881*ep^3*mtt^4*mWW^2*s^5*t^5 - 948*ep^4*mtt^4*mWW^2*s^5*t^5 - 1694331*ep^5*mtt^4*mWW^2*s^5*t^5 - 2783730*ep^6*mtt^4*mWW^2*s^5*t^5 - 1237240*ep^7*mtt^4*mWW^2*s^5*t^5 - 1950*ep*mtt^3*mWW^3*s^5*t^5 + 54624*ep^2*mtt^3*mWW^3*s^5*t^5 + 277854*ep^3*mtt^3*mWW^3*s^5*t^5 - 1237116*ep^4*mtt^3*mWW^3*s^5*t^5 - 8566624*ep^5*mtt^3*mWW^3*s^5*t^5 - 15516100*ep^6*mtt^3*mWW^3*s^5*t^5 - 9166032*ep^7*mtt^3*mWW^3*s^5*t^5 - 320*mtt^2*mWW^4*s^5*t^5 + 1138*ep*mtt^2*mWW^4*s^5*t^5 + 22574*ep^2*mtt^2*mWW^4*s^5*t^5 + 227496*ep^3*mtt^2*mWW^4*s^5*t^5 + 1412744*ep^4*mtt^2*mWW^4*s^5*t^5 + 4245492*ep^5*mtt^2*mWW^4*s^5*t^5 + 6035388*ep^6*mtt^2*mWW^4*s^5*t^5 + 3284752*ep^7*mtt^2*mWW^4*s^5*t^5 + 640*mtt*mWW^5*s^5*t^5 + 3398*ep*mtt*mWW^5*s^5*t^5 - 65428*ep^2*mtt*mWW^5*s^5*t^5 - 489147*ep^3*mtt*mWW^5*s^5*t^5 - 572684*ep^4*mtt*mWW^5*s^5*t^5 + 2179355*ep^5*mtt*mWW^5*s^5*t^5 + 5576350*ep^6*mtt*mWW^5*s^5*t^5 + 3479080*ep^7*mtt*mWW^5*s^5*t^5 - 320*mWW^6*s^5*t^5 - 2586*ep*mWW^6*s^5*t^5 + 8102*ep^2*mWW^6*s^5*t^5 + 97547*ep^3*mWW^6*s^5*t^5 + 120286*ep^4*mWW^6*s^5*t^5 - 481403*ep^5*mWW^6*s^5*t^5 - 1262110*ep^6*mWW^6*s^5*t^5 - 814440*ep^7*mWW^6*s^5*t^5 + 2988*ep^3*mtt^5*s^6*t^5 + 27222*ep^4*mtt^5*s^6*t^5 + 86886*ep^5*mtt^5*s^6*t^5 + 117660*ep^6*mtt^5*s^6*t^5 + 57744*ep^7*mtt^5*s^6*t^5 + 23520*ep^2*mtt^4*mWW*s^6*t^5 + 122973*ep^3*mtt^4*mWW*s^6*t^5 - 137854*ep^4*mtt^4*mWW*s^6*t^5 - 1653297*ep^5*mtt^4*mWW*s^6*t^5 - 2969030*ep^6*mtt^4*mWW*s^6*t^5 - 1642632*ep^7*mtt^4*mWW*s^6*t^5 - 22464*ep^2*mtt^3*mWW^2*s^6*t^5 - 119314*ep^3*mtt^3*mWW^2*s^6*t^5 + 63206*ep^4*mtt^3*mWW^2*s^6*t^5 + 1224784*ep^5*mtt^3*mWW^2*s^6*t^5 + 2179760*ep^6*mtt^3*mWW^2*s^6*t^5 + 1160128*ep^7*mtt^3*mWW^2*s^6*t^5 + 200*ep*mtt^2*mWW^3*s^6*t^5 - 18920*ep^2*mtt^2*mWW^3*s^6*t^5 - 100070*ep^3*mtt^2*mWW^3*s^6*t^5 + 238054*ep^4*mtt^2*mWW^3*s^6*t^5 + 2036604*ep^5*mtt^2*mWW^3*s^6*t^5 + 3691672*ep^6*mtt^2*mWW^3*s^6*t^5 + 2119200*ep^7*mtt^2*mWW^3*s^6*t^5 - 400*ep*mtt*mWW^4*s^6*t^5 + 11528*ep^2*mtt*mWW^4*s^6*t^5 + 60316*ep^3*mtt*mWW^4*s^6*t^5 - 188304*ep^4*mtt*mWW^4*s^6*t^5 - 1391988*ep^5*mtt*mWW^4*s^6*t^5 - 2411744*ep^6*mtt*mWW^4*s^6*t^5 - 1334208*ep^7*mtt*mWW^4*s^6*t^5 + 200*ep*mWW^5*s^6*t^5 + 6336*ep^2*mWW^5*s^6*t^5 + 33947*ep^3*mWW^5*s^6*t^5 + 5236*ep^4*mWW^5*s^6*t^5 - 279469*ep^5*mWW^5*s^6*t^5 - 578078*ep^6*mWW^5*s^6*t^5 - 346792*ep^7*mWW^5*s^6*t^5 - 660*ep^3*mtt^4*s^7*t^5 - 5994*ep^4*mtt^4*s^7*t^5 - 19050*ep^5*mtt^4*s^7*t^5 - 25668*ep^6*mtt^4*s^7*t^5 - 12528*ep^7*mtt^4*s^7*t^5 - 3072*ep^2*mtt^3*mWW*s^7*t^5 - 15600*ep^3*mtt^3*mWW*s^7*t^5 + 21328*ep^4*mtt^3*mWW*s^7*t^5 + 222756*ep^5*mtt^3*mWW*s^7*t^5 + 391064*ep^6*mtt^3*mWW*s^7*t^5 + 213024*ep^7*mtt^3*mWW*s^7*t^5 + 3840*ep^2*mtt^2*mWW^2*s^7*t^5 + 20856*ep^3*mtt^2*mWW^2*s^7*t^5 - 14300*ep^4*mtt^2*mWW^2*s^7*t^5 - 238968*ep^5*mtt^2*mWW^2*s^7*t^5 - 435328*ep^6*mtt^2*mWW^2*s^7*t^5 - 240000*ep^7*mtt^2*mWW^2*s^7*t^5 + 1536*ep^2*mtt*mWW^3*s^7*t^5 + 7728*ep^3*mtt*mWW^3*s^7*t^5 - 11408*ep^4*mtt*mWW^3*s^7*t^5 - 114132*ep^5*mtt*mWW^3*s^7*t^5 - 199864*ep^6*mtt*mWW^3*s^7*t^5 - 108960*ep^7*mtt*mWW^3*s^7*t^5 - 2304*ep^2*mWW^4*s^7*t^5 - 12324*ep^3*mWW^4*s^7*t^5 + 10374*ep^4*mWW^4*s^7*t^5 + 149394*ep^5*mWW^4*s^7*t^5 + 269796*ep^6*mWW^4*s^7*t^5 + 148464*ep^7*mWW^4*s^7*t^5 + 48*ep^3*mtt^3*s^8*t^5 + 432*ep^4*mtt^3*s^8*t^5 + 1356*ep^5*mtt^3*s^8*t^5 + 1800*ep^6*mtt^3*s^8*t^5 + 864*ep^7*mtt^3*s^8*t^5 - 48*ep^3*mtt^2*mWW*s^8*t^5 - 432*ep^4*mtt^2*mWW*s^8*t^5 - 1356*ep^5*mtt^2*mWW*s^8*t^5 - 1800*ep^6*mtt^2*mWW*s^8*t^5 - 864*ep^7*mtt^2*mWW*s^8*t^5 - 48*ep^3*mtt*mWW^2*s^8*t^5 - 432*ep^4*mtt*mWW^2*s^8*t^5 - 1356*ep^5*mtt*mWW^2*s^8*t^5 - 1800*ep^6*mtt*mWW^2*s^8*t^5 - 864*ep^7*mtt*mWW^2*s^8*t^5 + 48*ep^3*mWW^3*s^8*t^5 + 432*ep^4*mWW^3*s^8*t^5 + 1356*ep^5*mWW^3*s^8*t^5 + 1800*ep^6*mWW^3*s^8*t^5 + 864*ep^7*mWW^3*s^8*t^5 - 336*ep^3*mtt^10*t^6 - 3072*ep^4*mtt^10*t^6 - 9852*ep^5*mtt^10*t^6 - 13416*ep^6*mtt^10*t^6 - 6624*ep^7*mtt^10*t^6 - 123*ep^3*mtt^9*mWW*t^6 - 1740*ep^4*mtt^9*mWW*t^6 - 8295*ep^5*mtt^9*mWW*t^6 - 15810*ep^6*mtt^9*mWW*t^6 - 10392*ep^7*mtt^9*mWW*t^6 + 4206*ep^3*mtt^8*mWW^2*t^6 + 42294*ep^4*mtt^8*mWW^2*t^6 + 152592*ep^5*mtt^8*mWW^2*t^6 + 236040*ep^6*mtt^8*mWW^2*t^6 + 132768*ep^7*mtt^8*mWW^2*t^6 - 750*ep*mtt^7*mWW^3*t^6 - 7542*ep^2*mtt^7*mWW^3*t^6 - 34824*ep^3*mtt^7*mWW^3*t^6 - 117072*ep^4*mtt^7*mWW^3*t^6 - 287976*ep^5*mtt^7*mWW^3*t^6 - 399888*ep^6*mtt^7*mWW^3*t^6 - 220608*ep^7*mtt^7*mWW^3*t^6 + 2400*ep*mtt^6*mWW^4*t^6 + 23442*ep^2*mtt^6*mWW^4*t^6 + 82890*ep^3*mtt^6*mWW^4*t^6 + 132684*ep^4*mtt^6*mWW^4*t^6 + 101556*ep^5*mtt^6*mWW^4*t^6 + 52152*ep^6*mtt^6*mWW^4*t^6 + 29856*ep^7*mtt^6*mWW^4*t^6 - 2688*ep*mtt^5*mWW^5*t^6 - 26172*ep^2*mtt^5*mWW^5*t^6 - 85710*ep^3*mtt^5*mWW^5*t^6 - 82710*ep^4*mtt^5*mWW^5*t^6 + 115548*ep^5*mtt^5*mWW^5*t^6 + 286272*ep^6*mtt^5*mWW^5*t^6 + 154560*ep^7*mtt^5*mWW^5*t^6 + 1116*ep*mtt^4*mWW^6*t^6 + 11424*ep^2*mtt^4*mWW^6*t^6 + 39102*ep^3*mtt^4*mWW^6*t^6 + 35592*ep^4*mtt^4*mWW^6*t^6 - 76002*ep^5*mtt^4*mWW^6*t^6 - 176796*ep^6*mtt^4*mWW^6*t^6 - 96336*ep^7*mtt^4*mWW^6*t^6 - 18*ep*mtt^3*mWW^7*t^6 - 354*ep^2*mtt^3*mWW^7*t^6 + 474*ep^3*mtt^3*mWW^7*t^6 + 19038*ep^4*mtt^3*mWW^7*t^6 + 73920*ep^5*mtt^3*mWW^7*t^6 + 106632*ep^6*mtt^3*mWW^7*t^6 + 52128*ep^7*mtt^3*mWW^7*t^6 - 60*ep*mtt^2*mWW^8*t^6 - 702*ep^2*mtt^2*mWW^8*t^6 - 4764*ep^3*mtt^2*mWW^8*t^6 - 22134*ep^4*mtt^2*mWW^8*t^6 - 58716*ep^5*mtt^2*mWW^8*t^6 - 76992*ep^6*mtt^2*mWW^8*t^6 - 38592*ep^7*mtt^2*mWW^8*t^6 - 228*ep^2*mtt*mWW^9*t^6 - 2505*ep^3*mtt*mWW^9*t^6 - 10236*ep^4*mtt*mWW^9*t^6 - 19125*ep^5*mtt*mWW^9*t^6 - 15654*ep^6*mtt*mWW^9*t^6 - 3912*ep^7*mtt*mWW^9*t^6 + 132*ep^2*mWW^10*t^6 + 1590*ep^3*mWW^10*t^6 + 7356*ep^4*mWW^10*t^6 + 16350*ep^5*mWW^10*t^6 + 17460*ep^6*mWW^10*t^6 + 7152*ep^7*mWW^10*t^6 + 3420*ep^3*mtt^9*s*t^6 + 31230*ep^4*mtt^9*s*t^6 + 99990*ep^5*mtt^9*s*t^6 + 135900*ep^6*mtt^9*s*t^6 + 66960*ep^7*mtt^9*s*t^6 + 8448*ep^2*mtt^8*mWW*s*t^6 + 44700*ep^3*mtt^8*mWW*s*t^6 - 43892*ep^4*mtt^8*mWW*s*t^6 - 572024*ep^5*mtt^8*mWW*s*t^6 - 1029376*ep^6*mtt^8*mWW*s*t^6 - 566656*ep^7*mtt^8*mWW*s*t^6 - 3624*ep^2*mtt^7*mWW^2*s*t^6 - 48144*ep^3*mtt^7*mWW^2*s*t^6 - 276524*ep^4*mtt^7*mWW^2*s*t^6 - 845512*ep^5*mtt^7*mWW^2*s*t^6 - 1306536*ep^6*mtt^7*mWW^2*s*t^6 - 781600*ep^7*mtt^7*mWW^2*s*t^6 + 3508*ep*mtt^6*mWW^3*s*t^6 + 19640*ep^2*mtt^6*mWW^3*s*t^6 + 95700*ep^3*mtt^6*mWW^3*s*t^6 + 817520*ep^4*mtt^6*mWW^3*s*t^6 + 3250340*ep^5*mtt^6*mWW^3*s*t^6 + 5413652*ep^6*mtt^6*mWW^3*s*t^6 + 3213840*ep^7*mtt^6*mWW^3*s*t^6 + 152*mtt^5*mWW^4*s*t^6 - 9960*ep*mtt^5*mWW^4*s*t^6 - 133546*ep^2*mtt^5*mWW^4*s*t^6 - 556526*ep^3*mtt^5*mWW^4*s*t^6 - 681874*ep^4*mtt^5*mWW^4*s*t^6 + 837906*ep^5*mtt^5*mWW^4*s*t^6 + 2297500*ep^6*mtt^5*mWW^4*s*t^6 + 1149648*ep^7*mtt^5*mWW^4*s*t^6 - 392*mtt^4*mWW^5*s*t^6 + 10680*ep*mtt^4*mWW^5*s*t^6 + 202406*ep^2*mtt^4*mWW^5*s*t^6 + 859205*ep^3*mtt^4*mWW^5*s*t^6 + 27356*ep^4*mtt^4*mWW^5*s*t^6 - 6589105*ep^5*mtt^4*mWW^5*s*t^6 - 12928910*ep^6*mtt^4*mWW^5*s*t^6 - 7399720*ep^7*mtt^4*mWW^5*s*t^6 + 328*mtt^3*mWW^6*s*t^6 - 5344*ep*mtt^3*mWW^6*s*t^6 - 105282*ep^2*mtt^3*mWW^6*s*t^6 - 434330*ep^3*mtt^3*mWW^6*s*t^6 + 65952*ep^4*mtt^3*mWW^6*s*t^6 + 3782576*ep^5*mtt^3*mWW^6*s*t^6 + 7531248*ep^6*mtt^3*mWW^6*s*t^6 + 4467392*ep^7*mtt^3*mWW^6*s*t^6 - 88*mtt^2*mWW^7*s*t^6 + 1124*ep*mtt^2*mWW^7*s*t^6 + 3774*ep^2*mtt^2*mWW^7*s*t^6 - 12774*ep^3*mtt^2*mWW^7*s*t^6 + 88880*ep^4*mtt^2*mWW^7*s*t^6 + 672228*ep^5*mtt^2*mWW^7*s*t^6 + 1139932*ep^6*mtt^2*mWW^7*s*t^6 + 581424*ep^7*mtt^2*mWW^7*s*t^6 - 184*ep*mtt*mWW^8*s*t^6 + 6192*ep^2*mtt*mWW^8*s*t^6 + 44282*ep^3*mtt*mWW^8*s*t^6 - 8140*ep^4*mtt*mWW^8*s*t^6 - 531978*ep^5*mtt*mWW^8*s*t^6 - 1102332*ep^6*mtt*mWW^8*s*t^6 - 660560*ep^7*mtt*mWW^8*s*t^6 + 176*ep*mWW^9*s*t^6 + 1992*ep^2*mWW^9*s*t^6 + 4467*ep^3*mWW^9*s*t^6 - 20508*ep^4*mWW^9*s*t^6 - 104421*ep^5*mWW^9*s*t^6 - 151078*ep^6*mWW^9*s*t^6 - 70728*ep^7*mWW^9*s*t^6 - 12492*ep^3*mtt^8*s^2*t^6 - 113958*ep^4*mtt^8*s^2*t^6 - 364374*ep^5*mtt^8*s^2*t^6 - 494460*ep^6*mtt^8*s^2*t^6 - 243216*ep^7*mtt^8*s^2*t^6 - 52800*ep^2*mtt^7*mWW*s^2*t^6 - 276822*ep^3*mtt^7*mWW*s^2*t^6 + 308822*ep^4*mtt^7*mWW*s^2*t^6 + 3735476*ep^5*mtt^7*mWW*s^2*t^6 + 6736000*ep^6*mtt^7*mWW*s^2*t^6 + 3740224*ep^7*mtt^7*mWW*s^2*t^6 + 40992*ep^2*mtt^6*mWW^2*s^2*t^6 + 289098*ep^3*mtt^6*mWW^2*s^2*t^6 + 562526*ep^4*mtt^6*mWW^2*s^2*t^6 + 145804*ep^5*mtt^6*mWW^2*s^2*t^6 - 250680*ep^6*mtt^6*mWW^2*s^2*t^6 + 64288*ep^7*mtt^6*mWW^2*s^2*t^6 - 6360*ep*mtt^5*mWW^3*s^2*t^6 + 15816*ep^2*mtt^5*mWW^3*s^2*t^6 + 58738*ep^3*mtt^5*mWW^3*s^2*t^6 - 2245914*ep^4*mtt^5*mWW^3*s^2*t^6 - 11534928*ep^5*mtt^5*mWW^3*s^2*t^6 - 20121708*ep^6*mtt^5*mWW^3*s^2*t^6 - 11986288*ep^7*mtt^5*mWW^3*s^2*t^6 - 464*mtt^4*mWW^4*s^2*t^6 + 15550*ep*mtt^4*mWW^4*s^2*t^6 + 206498*ep^2*mtt^4*mWW^4*s^2*t^6 + 943062*ep^3*mtt^4*mWW^4*s^2*t^6 + 2030516*ep^4*mtt^4*mWW^4*s^2*t^6 + 2446066*ep^5*mtt^4*mWW^4*s^2*t^6 + 2680984*ep^6*mtt^4*mWW^4*s^2*t^6 + 2070064*ep^7*mtt^4*mWW^4*s^2*t^6 + 1104*mtt^3*mWW^5*s^2*t^6 - 14182*ep*mtt^3*mWW^5*s^2*t^6 - 395682*ep^2*mtt^3*mWW^5*s^2*t^6 - 1848026*ep^3*mtt^3*mWW^5*s^2*t^6 - 77892*ep^4*mtt^3*mWW^5*s^2*t^6 + 14772378*ep^5*mtt^3*mWW^5*s^2*t^6 + 28935080*ep^6*mtt^3*mWW^5*s^2*t^6 + 16388480*ep^7*mtt^3*mWW^5*s^2*t^6 - 816*mtt^2*mWW^6*s^2*t^6 + 7190*ep*mtt^2*mWW^6*s^2*t^6 + 212644*ep^2*mtt^2*mWW^6*s^2*t^6 + 915358*ep^3*mtt^2*mWW^6*s^2*t^6 - 524750*ep^4*mtt^2*mWW^6*s^2*t^6 - 9830158*ep^5*mtt^2*mWW^6*s^2*t^6 - 18694256*ep^6*mtt^2*mWW^6*s^2*t^6 - 10803056*ep^7*mtt^2*mWW^6*s^2*t^6 + 176*mtt*mWW^7*s^2*t^6 - 2042*ep*mtt*mWW^7*s^2*t^6 - 17174*ep^2*mtt*mWW^7*s^2*t^6 - 15194*ep^3*mtt*mWW^7*s^2*t^6 - 2728*ep^4*mtt*mWW^7*s^2*t^6 - 184862*ep^5*mtt*mWW^7*s^2*t^6 - 312668*ep^6*mtt*mWW^7*s^2*t^6 - 91632*ep^7*mtt*mWW^7*s^2*t^6 - 156*ep*mWW^8*s^2*t^6 - 10294*ep^2*mWW^8*s^2*t^6 - 53002*ep^3*mWW^8*s^2*t^6 + 69858*ep^4*mWW^8*s^2*t^6 + 834758*ep^5*mWW^8*s^2*t^6 + 1547628*ep^6*mWW^8*s^2*t^6 + 872656*ep^7*mWW^8*s^2*t^6 + 22920*ep^3*mtt^7*s^3*t^6 + 208860*ep^4*mtt^7*s^3*t^6 + 666840*ep^5*mtt^7*s^3*t^6 + 903360*ep^6*mtt^7*s^3*t^6 + 443520*ep^7*mtt^7*s^3*t^6 + 118080*ep^2*mtt^6*mWW*s^3*t^6 + 615420*ep^3*mtt^6*mWW*s^3*t^6 - 724560*ep^4*mtt^6*mWW*s^3*t^6 - 8466120*ep^5*mtt^6*mWW*s^3*t^6 - 15226320*ep^6*mtt^6*mWW*s^3*t^6 - 8452800*ep^7*mtt^6*mWW*s^3*t^6 - 117252*ep^2*mtt^5*mWW^2*s^3*t^6 - 702244*ep^3*mtt^5*mWW^2*s^3*t^6 - 363960*ep^4*mtt^5*mWW^2*s^3*t^6 + 4165596*ep^5*mtt^5*mWW^2*s^3*t^6 + 8126392*ep^6*mtt^5*mWW^2*s^3*t^6 + 4226960*ep^7*mtt^5*mWW^2*s^3*t^6 + 5556*ep*mtt^4*mWW^3*s^3*t^6 - 78068*ep^2*mtt^4*mWW^3*s^3*t^6 - 355146*ep^3*mtt^4*mWW^3*s^3*t^6 + 2871724*ep^4*mtt^4*mWW^3*s^3*t^6 + 16998982*ep^5*mtt^4*mWW^3*s^3*t^6 + 30053988*ep^6*mtt^4*mWW^3*s^3*t^6 + 17745520*ep^7*mtt^4*mWW^3*s^3*t^6 + 472*mtt^3*mWW^4*s^3*t^6 - 11156*ep*mtt^3*mWW^4*s^3*t^6 - 75636*ep^2*mtt^3*mWW^4*s^3*t^6 - 387762*ep^3*mtt^3*mWW^4*s^3*t^6 - 2864372*ep^4*mtt^3*mWW^4*s^3*t^6 - 10615150*ep^5*mtt^3*mWW^4*s^3*t^6 - 17320872*ep^6*mtt^3*mWW^4*s^3*t^6 - 10327408*ep^7*mtt^3*mWW^4*s^3*t^6 - 1032*mtt^2*mWW^5*s^3*t^6 + 6180*ep*mtt^2*mWW^5*s^3*t^6 + 274118*ep^2*mtt^2*mWW^5*s^3*t^6 + 1421218*ep^3*mtt^2*mWW^5*s^3*t^6 + 544366*ep^4*mtt^2*mWW^5*s^3*t^6 - 9535990*ep^5*mtt^2*mWW^5*s^3*t^6 - 19385392*ep^6*mtt^2*mWW^5*s^3*t^6 - 10950016*ep^7*mtt^2*mWW^5*s^3*t^6 + 648*mtt*mWW^6*s^3*t^6 - 1708*ep*mtt*mWW^6*s^3*t^6 - 136800*ep^2*mtt*mWW^6*s^3*t^6 - 653996*ep^3*mtt*mWW^6*s^3*t^6 + 384044*ep^4*mtt*mWW^6*s^3*t^6 + 7227980*ep^5*mtt*mWW^6*s^3*t^6 + 13617212*ep^6*mtt*mWW^6*s^3*t^6 + 7761200*ep^7*mtt*mWW^6*s^3*t^6 - 88*mWW^7*s^3*t^6 + 1128*ep*mWW^7*s^3*t^6 + 15558*ep^2*mWW^7*s^3*t^6 + 36398*ep^3*mWW^7*s^3*t^6 - 84830*ep^4*mWW^7*s^3*t^6 - 531514*ep^5*mWW^7*s^3*t^6 - 883280*ep^6*mWW^7*s^3*t^6 - 498048*ep^7*mWW^7*s^3*t^6 - 23400*ep^3*mtt^6*s^4*t^6 - 212940*ep^4*mtt^6*s^4*t^6 - 678600*ep^5*mtt^6*s^4*t^6 - 917280*ep^6*mtt^6*s^4*t^6 - 449280*ep^7*mtt^6*s^4*t^6 - 121920*ep^2*mtt^5*mWW*s^4*t^6 - 629955*ep^3*mtt^5*mWW*s^4*t^6 + 790520*ep^4*mtt^5*mWW*s^4*t^6 + 8845085*ep^5*mtt^5*mWW*s^4*t^6 + 15813670*ep^6*mtt^5*mWW*s^4*t^6 + 8749000*ep^7*mtt^5*mWW*s^4*t^6 + 142092*ep^2*mtt^4*mWW^2*s^4*t^6 + 797510*ep^3*mtt^4*mWW^2*s^4*t^6 - 125366*ep^4*mtt^4*mWW^2*s^4*t^6 - 7183856*ep^5*mtt^4*mWW^2*s^4*t^6 - 13359880*ep^6*mtt^4*mWW^2*s^4*t^6 - 7245840*ep^7*mtt^4*mWW^2*s^4*t^6 - 2314*ep*mtt^3*mWW^3*s^4*t^6 + 68586*ep^2*mtt^3*mWW^3*s^4*t^6 + 324278*ep^3*mtt^3*mWW^3*s^4*t^6 - 1729104*ep^4*mtt^3*mWW^3*s^4*t^6 - 11113246*ep^5*mtt^3*mWW^3*s^4*t^6 - 19657164*ep^6*mtt^3*mWW^3*s^4*t^6 - 11439312*ep^7*mtt^3*mWW^3*s^4*t^6 - 160*mtt^2*mWW^4*s^4*t^6 + 3934*ep*mtt^2*mWW^4*s^4*t^6 - 50738*ep^2*mtt^2*mWW^4*s^4*t^6 - 249184*ep^3*mtt^2*mWW^4*s^4*t^6 + 1740180*ep^4*mtt^2*mWW^4*s^4*t^6 + 10390352*ep^5*mtt^2*mWW^4*s^4*t^6 + 17936960*ep^6*mtt^2*mWW^4*s^4*t^6 + 10254240*ep^7*mtt^2*mWW^4*s^4*t^6 + 320*mtt*mWW^5*s^4*t^6 - 846*ep*mtt*mWW^5*s^4*t^6 - 62362*ep^2*mtt*mWW^5*s^4*t^6 - 364933*ep^3*mtt*mWW^5*s^4*t^6 - 403264*ep^4*mtt*mWW^5*s^4*t^6 + 1325519*ep^5*mtt*mWW^5*s^4*t^6 + 3210314*ep^6*mtt*mWW^5*s^4*t^6 + 1852504*ep^7*mtt*mWW^5*s^4*t^6 - 160*mWW^6*s^4*t^6 - 774*ep*mWW^6*s^4*t^6 + 24342*ep^2*mWW^6*s^4*t^6 + 148204*ep^3*mWW^6*s^4*t^6 - 37346*ep^4*mWW^6*s^4*t^6 - 1514694*ep^5*mWW^6*s^4*t^6 - 2935900*ep^6*mWW^6*s^4*t^6 - 1680992*ep^7*mWW^6*s^4*t^6 + 13356*ep^3*mtt^5*s^5*t^6 + 121302*ep^4*mtt^5*s^5*t^6 + 385542*ep^5*mtt^5*s^5*t^6 + 519516*ep^6*mtt^5*s^5*t^6 + 253584*ep^7*mtt^5*s^5*t^6 + 58560*ep^2*mtt^4*mWW*s^5*t^6 + 297648*ep^3*mtt^4*mWW*s^5*t^6 - 417500*ep^4*mtt^4*mWW*s^5*t^6 - 4338740*ep^5*mtt^4*mWW*s^5*t^6 - 7670440*ep^6*mtt^4*mWW*s^5*t^6 - 4214368*ep^7*mtt^4*mWW*s^5*t^6 - 77952*ep^2*mtt^3*mWW^2*s^5*t^6 - 425926*ep^3*mtt^3*mWW^2*s^5*t^6 + 220320*ep^4*mtt^3*mWW^2*s^5*t^6 + 4549718*ep^5*mtt^3*mWW^2*s^5*t^6 + 8349620*ep^6*mtt^3*mWW^2*s^5*t^6 + 4594480*ep^7*mtt^3*mWW^2*s^5*t^6 + 360*ep*mtt^2*mWW^3*s^5*t^6 - 18024*ep^2*mtt^2*mWW^3*s^5*t^6 - 83990*ep^3*mtt^2*mWW^3*s^5*t^6 + 423300*ep^4*mtt^2*mWW^3*s^5*t^6 + 2728942*ep^5*mtt^2*mWW^3*s^5*t^6 + 4753396*ep^6*mtt^2*mWW^3*s^5*t^6 + 2703536*ep^7*mtt^2*mWW^3*s^5*t^6 - 720*ep*mtt*mWW^4*s^5*t^6 + 36060*ep^2*mtt*mWW^4*s^5*t^6 + 196168*ep^3*mtt*mWW^4*s^5*t^6 - 394990*ep^4*mtt*mWW^4*s^5*t^6 - 3546378*ep^5*mtt*mWW^4*s^5*t^6 - 6307828*ep^6*mtt*mWW^4*s^5*t^6 - 3526512*ep^7*mtt*mWW^4*s^5*t^6 + 360*ep*mWW^5*s^5*t^6 + 1356*ep^2*mWW^5*s^5*t^6 + 2888*ep^3*mWW^5*s^5*t^6 + 48864*ep^4*mWW^5*s^5*t^6 + 224948*ep^5*mWW^5*s^5*t^6 + 360920*ep^6*mWW^5*s^5*t^6 + 191584*ep^7*mWW^5*s^5*t^6 - 3900*ep^3*mtt^4*s^6*t^6 - 35310*ep^4*mtt^4*s^6*t^6 - 111750*ep^5*mtt^4*s^6*t^6 - 149820*ep^6*mtt^4*s^6*t^6 - 72720*ep^7*mtt^4*s^6*t^6 - 10368*ep^2*mtt^3*mWW*s^6*t^6 - 50340*ep^3*mtt^3*mWW*s^6*t^6 + 93102*ep^4*mtt^3*mWW*s^6*t^6 + 819534*ep^5*mtt^3*mWW*s^6*t^6 + 1412076*ep^6*mtt^3*mWW*s^6*t^6 + 764496*ep^7*mtt^3*mWW*s^6*t^6 + 15744*ep^2*mtt^2*mWW^2*s^6*t^6 + 85740*ep^3*mtt^2*mWW^2*s^6*t^6 - 57130*ep^4*mtt^2*mWW^2*s^6*t^6 - 977562*ep^5*mtt^2*mWW^2*s^6*t^6 - 1785956*ep^6*mtt^2*mWW^2*s^6*t^6 - 986736*ep^7*mtt^2*mWW^2*s^6*t^6 - 384*ep^2*mtt*mWW^3*s^6*t^6 - 4860*ep^3*mtt*mWW^3*s^6*t^6 - 23806*ep^4*mtt*mWW^3*s^6*t^6 - 56478*ep^5*mtt*mWW^3*s^6*t^6 - 65036*ep^6*mtt*mWW^3*s^6*t^6 - 29136*ep^7*mtt*mWW^3*s^6*t^6 - 4992*ep^2*mWW^4*s^6*t^6 - 26640*ep^3*mWW^4*s^6*t^6 + 23144*ep^4*mWW^4*s^6*t^6 + 326256*ep^5*mWW^4*s^6*t^6 + 588736*ep^6*mWW^4*s^6*t^6 + 324096*ep^7*mWW^4*s^6*t^6 + 432*ep^3*mtt^3*s^7*t^6 + 3888*ep^4*mtt^3*s^7*t^6 + 12204*ep^5*mtt^3*s^7*t^6 + 16200*ep^6*mtt^3*s^7*t^6 + 7776*ep^7*mtt^3*s^7*t^6 - 528*ep^3*mtt^2*mWW*s^7*t^6 - 4752*ep^4*mtt^2*mWW*s^7*t^6 - 14916*ep^5*mtt^2*mWW*s^7*t^6 - 19800*ep^6*mtt^2*mWW*s^7*t^6 - 9504*ep^7*mtt^2*mWW*s^7*t^6 - 240*ep^3*mtt*mWW^2*s^7*t^6 - 2160*ep^4*mtt*mWW^2*s^7*t^6 - 6780*ep^5*mtt*mWW^2*s^7*t^6 - 9000*ep^6*mtt*mWW^2*s^7*t^6 - 4320*ep^7*mtt*mWW^2*s^7*t^6 + 336*ep^3*mWW^3*s^7*t^6 + 3024*ep^4*mWW^3*s^7*t^6 + 9492*ep^5*mWW^3*s^7*t^6 + 12600*ep^6*mWW^3*s^7*t^6 + 6048*ep^7*mWW^3*s^7*t^6 + 1356*ep^3*mtt^9*t^7 + 12366*ep^4*mtt^9*t^7 + 39522*ep^5*mtt^9*t^7 + 53604*ep^6*mtt^9*t^7 + 26352*ep^7*mtt^9*t^7 - 987*ep^3*mtt^8*mWW*t^7 - 8064*ep^4*mtt^8*mWW*t^7 - 21639*ep^5*mtt^8*mWW*t^7 - 22482*ep^6*mtt^8*mWW*t^7 - 7128*ep^7*mtt^8*mWW*t^7 - 7908*ep^3*mtt^7*mWW^2*t^7 - 77496*ep^4*mtt^7*mWW^2*t^7 - 271416*ep^5*mtt^7*mWW^2*t^7 - 407568*ep^6*mtt^7*mWW^2*t^7 - 222912*ep^7*mtt^7*mWW^2*t^7 + 468*ep*mtt^6*mWW^3*t^7 + 3348*ep^2*mtt^6*mWW^3*t^7 + 15630*ep^3*mtt^6*mWW^3*t^7 + 96420*ep^4*mtt^6*mWW^3*t^7 + 351978*ep^5*mtt^6*mWW^3*t^7 + 570588*ep^6*mtt^6*mWW^3*t^7 + 331728*ep^7*mtt^6*mWW^3*t^7 - 1314*ep*mtt^5*mWW^4*t^7 - 7134*ep^2*mtt^5*mWW^4*t^7 + 16596*ep^3*mtt^5*mWW^4*t^7 + 179454*ep^4*mtt^5*mWW^4*t^7 + 421614*ep^5*mtt^5*mWW^4*t^7 + 385932*ep^6*mtt^5*mWW^4*t^7 + 111312*ep^7*mtt^5*mWW^4*t^7 + 1254*ep*mtt^4*mWW^5*t^7 + 5010*ep^2*mtt^4*mWW^5*t^7 - 44817*ep^3*mtt^4*mWW^5*t^7 - 344076*ep^4*mtt^4*mWW^5*t^7 - 882909*ep^5*mtt^4*mWW^5*t^7 - 998262*ep^6*mtt^4*mWW^5*t^7 - 420360*ep^7*mtt^4*mWW^5*t^7 - 438*ep*mtt^3*mWW^6*t^7 - 2274*ep^2*mtt^3*mWW^6*t^7 + 10194*ep^3*mtt^3*mWW^6*t^7 + 99420*ep^4*mtt^3*mWW^6*t^7 + 272826*ep^5*mtt^3*mWW^6*t^7 + 321372*ep^6*mtt^3*mWW^6*t^7 + 138960*ep^7*mtt^3*mWW^6*t^7 + 30*ep*mtt^2*mWW^7*t^7 + 1242*ep^2*mtt^2*mWW^7*t^7 + 12120*ep^3*mtt^2*mWW^7*t^7 + 51408*ep^4*mtt^2*mWW^7*t^7 + 109476*ep^5*mtt^2*mWW^7*t^7 + 116280*ep^6*mtt^2*mWW^7*t^7 + 49824*ep^7*mtt^2*mWW^7*t^7 - 120*ep^2*mtt*mWW^8*t^7 - 1266*ep^3*mtt*mWW^8*t^7 - 4872*ep^4*mtt*mWW^8*t^7 - 8406*ep^5*mtt*mWW^8*t^7 - 6420*ep^6*mtt*mWW^8*t^7 - 1776*ep^7*mtt*mWW^8*t^7 - 72*ep^2*mWW^9*t^7 - 918*ep^3*mWW^9*t^7 - 4560*ep^4*mWW^9*t^7 - 11046*ep^5*mWW^9*t^7 - 13044*ep^6*mWW^9*t^7 - 6000*ep^7*mWW^9*t^7 - 10260*ep^3*mtt^8*s*t^7 - 93450*ep^4*mtt^8*s*t^7 - 298170*ep^5*mtt^8*s*t^7 - 403620*ep^6*mtt^8*s*t^7 - 198000*ep^7*mtt^8*s*t^7 - 16320*ep^2*mtt^7*mWW*s*t^7 - 76848*ep^3*mtt^7*mWW*s*t^7 + 172240*ep^4*mtt^7*mWW*s*t^7 + 1388292*ep^5*mtt^7*mWW*s*t^7 + 2379992*ep^6*mtt^7*mWW*s*t^7 + 1292064*ep^7*mtt^7*mWW*s*t^7 + 21192*ep^2*mtt^6*mWW^2*s*t^7 + 157063*ep^3*mtt^6*mWW^2*s*t^7 + 313114*ep^4*mtt^6*mWW^2*s*t^7 - 8371*ep^5*mtt^6*mWW^2*s*t^7 - 487250*ep^6*mtt^6*mWW^2*s*t^7 - 283288*ep^7*mtt^6*mWW^2*s*t^7 - 1742*ep*mtt^5*mWW^3*s*t^7 + 7224*ep^2*mtt^5*mWW^3*s*t^7 + 13274*ep^3*mtt^5*mWW^3*s*t^7 - 786034*ep^4*mtt^5*mWW^3*s*t^7 - 3834302*ep^5*mtt^5*mWW^3*s*t^7 - 6485516*ep^6*mtt^5*mWW^3*s*t^7 - 3764944*ep^7*mtt^5*mWW^3*s*t^7 - 32*mtt^4*mWW^4*s*t^7 + 4886*ep*mtt^4*mWW^4*s*t^7 + 14780*ep^2*mtt^4*mWW^4*s*t^7 - 80256*ep^3*mtt^4*mWW^4*s*t^7 - 137142*ep^4*mtt^4*mWW^4*s*t^7 + 981244*ep^5*mtt^4*mWW^4*s*t^7 + 2859640*ep^6*mtt^4*mWW^4*s*t^7 + 2104480*ep^7*mtt^4*mWW^4*s*t^7 + 64*mtt^3*mWW^5*s*t^7 - 5830*ep*mtt^3*mWW^5*s*t^7 - 71928*ep^2*mtt^3*mWW^5*s*t^7 - 118808*ep^3*mtt^3*mWW^5*s*t^7 + 1199696*ep^4*mtt^3*mWW^5*s*t^7 + 5390470*ep^5*mtt^3*mWW^5*s*t^7 + 7923676*ep^6*mtt^3*mWW^5*s*t^7 + 3916560*ep^7*mtt^3*mWW^5*s*t^7 - 32*mtt^2*mWW^6*s*t^7 + 3874*ep*mtt^2*mWW^6*s*t^7 + 60060*ep^2*mtt^2*mWW^6*s*t^7 + 170135*ep^3*mtt^2*mWW^6*s*t^7 - 695510*ep^4*mtt^2*mWW^6*s*t^7 - 4166325*ep^5*mtt^2*mWW^6*s*t^7 - 6849782*ep^6*mtt^2*mWW^6*s*t^7 - 3695880*ep^7*mtt^2*mWW^6*s*t^7 - 1092*ep*mtt*mWW^7*s*t^7 - 12128*ep^2*mtt*mWW^7*s*t^7 - 44186*ep^3*mtt*mWW^7*s*t^7 - 17506*ep^4*mtt*mWW^7*s*t^7 + 264792*ep^5*mtt*mWW^7*s*t^7 + 592064*ep^6*mtt*mWW^7*s*t^7 + 376576*ep^7*mtt*mWW^7*s*t^7 - 96*ep*mWW^8*s*t^7 - 2880*ep^2*mWW^8*s*t^7 - 10114*ep^3*mWW^8*s*t^7 + 44592*ep^4*mWW^8*s*t^7 + 282370*ep^5*mWW^8*s*t^7 + 470796*ep^6*mWW^8*s*t^7 + 252432*ep^7*mWW^8*s*t^7 + 29160*ep^3*mtt^7*s^2*t^7 + 265260*ep^4*mtt^7*s^2*t^7 + 844920*ep^5*mtt^7*s^2*t^7 + 1141440*ep^6*mtt^7*s^2*t^7 + 558720*ep^7*mtt^7*s^2*t^7 + 75360*ep^2*mtt^6*mWW*s^2*t^7 + 367818*ep^3*mtt^6*mWW*s^2*t^7 - 683824*ep^4*mtt^6*mWW*s^2*t^7 - 6084418*ep^5*mtt^6*mWW*s^2*t^7 - 10599836*ep^6*mtt^6*mWW*s^2*t^7 - 5806160*ep^7*mtt^6*mWW*s^2*t^7 - 111372*ep^2*mtt^5*mWW^2*s^2*t^7 - 676068*ep^3*mtt^5*mWW^2*s^2*t^7 - 247648*ep^4*mtt^5*mWW^2*s^2*t^7 + 4803056*ep^5*mtt^5*mWW^2*s^2*t^7 + 9635268*ep^6*mtt^5*mWW^2*s^2*t^7 + 5374272*ep^7*mtt^5*mWW^2*s^2*t^7 + 2392*ep*mtt^4*mWW^3*s^2*t^7 - 30690*ep^2*mtt^4*mWW^3*s^2*t^7 - 72628*ep^3*mtt^4*mWW^3*s^2*t^7 + 1771294*ep^4*mtt^4*mWW^3*s^2*t^7 + 8761884*ep^5*mtt^4*mWW^3*s^2*t^7 + 14709832*ep^6*mtt^4*mWW^3*s^2*t^7 + 8474048*ep^7*mtt^4*mWW^3*s^2*t^7 + 64*mtt^3*mWW^4*s^2*t^7 - 6046*ep*mtt^3*mWW^4*s^2*t^7 + 47640*ep^2*mtt^3*mWW^4*s^2*t^7 + 370768*ep^3*mtt^3*mWW^4*s^2*t^7 - 952792*ep^4*mtt^3*mWW^4*s^2*t^7 - 8524730*ep^5*mtt^3*mWW^4*s^2*t^7 - 16126356*ep^6*mtt^3*mWW^4*s^2*t^7 - 9716224*ep^7*mtt^3*mWW^4*s^2*t^7 - 128*mtt^2*mWW^5*s^2*t^7 + 6074*ep*mtt^2*mWW^5*s^2*t^7 + 80152*ep^2*mtt^2*mWW^5*s^2*t^7 + 192014*ep^3*mtt^2*mWW^5*s^2*t^7 - 867076*ep^4*mtt^2*mWW^5*s^2*t^7 - 4431680*ep^5*mtt^2*mWW^5*s^2*t^7 - 6379440*ep^6*mtt^2*mWW^5*s^2*t^7 - 2935744*ep^7*mtt^2*mWW^5*s^2*t^7 + 64*mtt*mWW^6*s^2*t^7 - 3722*ep*mtt*mWW^6*s^2*t^7 - 78160*ep^2*mtt*mWW^6*s^2*t^7 - 265482*ep^3*mtt*mWW^6*s^2*t^7 + 815884*ep^4*mtt*mWW^6*s^2*t^7 + 5468232*ep^5*mtt*mWW^6*s^2*t^7 + 9084324*ep^6*mtt*mWW^6*s^2*t^7 + 4868496*ep^7*mtt*mWW^6*s^2*t^7 + 1302*ep*mWW^7*s^2*t^7 + 17070*ep^2*mWW^7*s^2*t^7 + 53698*ep^3*mWW^7*s^2*t^7 - 107578*ep^4*mWW^7*s^2*t^7 - 857424*ep^5*mWW^7*s^2*t^7 - 1491152*ep^6*mWW^7*s^2*t^7 - 828928*ep^7*mWW^7*s^2*t^7 - 41160*ep^3*mtt^6*s^3*t^7 - 373860*ep^4*mtt^6*s^3*t^7 - 1188420*ep^5*mtt^6*s^3*t^7 - 1601640*ep^6*mtt^6*s^3*t^7 - 781920*ep^7*mtt^6*s^3*t^7 - 120960*ep^2*mtt^5*mWW*s^3*t^7 - 591048*ep^3*mtt^5*mWW*s^3*t^7 + 1085904*ep^4*mtt^5*mWW*s^3*t^7 + 9705248*ep^5*mtt^5*mWW*s^3*t^7 + 16896576*ep^6*mtt^5*mWW*s^3*t^7 + 9245440*ep^7*mtt^5*mWW*s^3*t^7 + 192972*ep^2*mtt^4*mWW^2*s^3*t^7 + 1090809*ep^3*mtt^4*mWW^2*s^3*t^7 - 300650*ep^4*mtt^4*mWW^2*s^3*t^7 - 10715721*ep^5*mtt^4*mWW^2*s^3*t^7 - 20168042*ep^6*mtt^4*mWW^2*s^3*t^7 - 11204680*ep^7*mtt^4*mWW^2*s^3*t^7 - 1430*ep*mtt^3*mWW^3*s^3*t^7 + 10406*ep^2*mtt^3*mWW^3*s^3*t^7 - 38116*ep^3*mtt^3*mWW^3*s^3*t^7 - 1496588*ep^4*mtt^3*mWW^3*s^3*t^7 - 6439300*ep^5*mtt^3*mWW^3*s^3*t^7 - 10432904*ep^6*mtt^3*mWW^3*s^3*t^7 - 5945248*ep^7*mtt^3*mWW^3*s^3*t^7 - 32*mtt^2*mWW^4*s^3*t^7 + 3066*ep*mtt^2*mWW^4*s^3*t^7 - 97202*ep^2*mtt^2*mWW^4*s^3*t^7 - 531816*ep^3*mtt^2*mWW^4*s^3*t^7 + 1339816*ep^4*mtt^2*mWW^4*s^3*t^7 + 11027604*ep^5*mtt^2*mWW^4*s^3*t^7 + 19800336*ep^6*mtt^2*mWW^4*s^3*t^7 + 11351952*ep^7*mtt^2*mWW^4*s^3*t^7 + 64*mtt*mWW^5*s^3*t^7 - 1730*ep*mtt*mWW^5*s^3*t^7 - 2250*ep^2*mtt*mWW^5*s^3*t^7 + 35302*ep^3*mtt*mWW^5*s^3*t^7 - 65644*ep^4*mtt*mWW^5*s^3*t^7 - 966846*ep^5*mtt*mWW^5*s^3*t^7 - 2110772*ep^6*mtt*mWW^5*s^3*t^7 - 1398352*ep^7*mtt*mWW^5*s^3*t^7 - 32*mWW^6*s^3*t^7 + 94*ep*mWW^6*s^3*t^7 + 17034*ep^2*mWW^6*s^3*t^7 + 77469*ep^3*mWW^6*s^3*t^7 - 176018*ep^4*mWW^6*s^3*t^7 - 1382245*ep^5*mWW^6*s^3*t^7 - 2331714*ep^6*mWW^6*s^3*t^7 - 1244152*ep^7*mWW^6*s^3*t^7 + 30780*ep^3*mtt^5*s^4*t^7 + 279030*ep^4*mtt^5*s^4*t^7 + 884610*ep^5*mtt^5*s^4*t^7 + 1188420*ep^6*mtt^5*s^4*t^7 + 578160*ep^7*mtt^5*s^4*t^7 + 81120*ep^2*mtt^4*mWW*s^4*t^7 + 388521*ep^3*mtt^4*mWW*s^4*t^7 - 791008*ep^4*mtt^4*mWW*s^4*t^7 - 6671371*ep^5*mtt^4*mWW*s^4*t^7 - 11493002*ep^6*mtt^4*mWW*s^4*t^7 - 6249080*ep^7*mtt^4*mWW*s^4*t^7 - 137424*ep^2*mtt^3*mWW^2*s^4*t^7 - 749572*ep^3*mtt^3*mWW^2*s^4*t^7 + 468384*ep^4*mtt^3*mWW^2*s^4*t^7 + 8446944*ep^5*mtt^3*mWW^2*s^4*t^7 + 15506976*ep^6*mtt^3*mWW^2*s^4*t^7 + 8585632*ep^7*mtt^3*mWW^2*s^4*t^7 + 312*ep*mtt^2*mWW^3*s^4*t^7 + 20888*ep^2*mtt^2*mWW^3*s^4*t^7 + 149120*ep^3*mtt^2*mWW^3*s^4*t^7 + 427540*ep^4*mtt^2*mWW^3*s^4*t^7 + 627780*ep^5*mtt^2*mWW^3*s^4*t^7 + 585224*ep^6*mtt^2*mWW^3*s^4*t^7 + 309696*ep^7*mtt^2*mWW^3*s^4*t^7 - 624*ep*mtt*mWW^4*s^4*t^7 + 46136*ep^2*mtt*mWW^4*s^4*t^7 + 244784*ep^3*mtt*mWW^4*s^4*t^7 - 477634*ep^4*mtt*mWW^4*s^4*t^7 - 4299422*ep^5*mtt*mWW^4*s^4*t^7 - 7622780*ep^6*mtt*mWW^4*s^4*t^7 - 4254640*ep^7*mtt*mWW^4*s^4*t^7 + 312*ep*mWW^5*s^4*t^7 - 10720*ep^2*mWW^5*s^4*t^7 - 63921*ep^3*mWW^5*s^4*t^7 + 91096*ep^4*mWW^5*s^4*t^7 + 1003395*ep^5*mWW^5*s^4*t^7 + 1824794*ep^6*mWW^5*s^4*t^7 + 1025624*ep^7*mWW^5*s^4*t^7 - 11556*ep^3*mtt^4*s^5*t^7 - 104466*ep^4*mtt^4*s^5*t^7 - 329922*ep^5*mtt^4*s^5*t^7 - 441204*ep^6*mtt^4*s^5*t^7 - 213552*ep^7*mtt^4*s^5*t^7 - 19200*ep^2*mtt^3*mWW*s^5*t^7 - 85008*ep^3*mtt^3*mWW*s^5*t^7 + 246784*ep^4*mtt^3*mWW*s^5*t^7 + 1753044*ep^5*mtt^3*mWW*s^5*t^7 + 2930552*ep^6*mtt^3*mWW*s^5*t^7 + 1568928*ep^7*mtt^3*mWW*s^5*t^7 + 34560*ep^2*mtt^2*mWW^2*s^5*t^7 + 185040*ep^3*mtt^2*mWW^2*s^5*t^7 - 154656*ep^4*mtt^2*mWW^2*s^5*t^7 - 2240820*ep^5*mtt^2*mWW^2*s^5*t^7 - 4051512*ep^6*mtt^2*mWW^2*s^5*t^7 - 2231712*ep^7*mtt^2*mWW^2*s^5*t^7 - 11520*ep^2*mtt*mWW^3*s^5*t^7 - 68832*ep^3*mtt*mWW^3*s^5*t^7 - 13176*ep^4*mtt*mWW^3*s^5*t^7 + 542196*ep^5*mtt*mWW^3*s^5*t^7 + 1076184*ep^6*mtt*mWW^3*s^5*t^7 + 610848*ep^7*mtt*mWW^3*s^5*t^7 - 3840*ep^2*mWW^4*s^5*t^7 - 19644*ep^3*mWW^4*s^5*t^7 + 25514*ep^4*mWW^4*s^5*t^7 + 275502*ep^5*mWW^4*s^5*t^7 + 485980*ep^6*mWW^4*s^5*t^7 + 265488*ep^7*mWW^4*s^5*t^7 + 1680*ep^3*mtt^3*s^6*t^7 + 15120*ep^4*mtt^3*s^6*t^7 + 47460*ep^5*mtt^3*s^6*t^7 + 63000*ep^6*mtt^3*s^6*t^7 + 30240*ep^7*mtt^3*s^6*t^7 - 2448*ep^3*mtt^2*mWW*s^6*t^7 - 22032*ep^4*mtt^2*mWW*s^6*t^7 - 69156*ep^5*mtt^2*mWW*s^6*t^7 - 91800*ep^6*mtt^2*mWW*s^6*t^7 - 44064*ep^7*mtt^2*mWW*s^6*t^7 - 144*ep^3*mtt*mWW^2*s^6*t^7 - 1296*ep^4*mtt*mWW^2*s^6*t^7 - 4068*ep^5*mtt*mWW^2*s^6*t^7 - 5400*ep^6*mtt*mWW^2*s^6*t^7 - 2592*ep^7*mtt*mWW^2*s^6*t^7 + 912*ep^3*mWW^3*s^6*t^7 + 8208*ep^4*mWW^3*s^6*t^7 + 25764*ep^5*mWW^3*s^6*t^7 + 34200*ep^6*mWW^3*s^6*t^7 + 16416*ep^7*mWW^3*s^6*t^7 - 3096*ep^3*mtt^8*t^8 - 28164*ep^4*mtt^8*t^8 - 89712*ep^5*mtt^8*t^8 - 121200*ep^6*mtt^8*t^8 - 59328*ep^7*mtt^8*t^8 + 4632*ep^3*mtt^7*mWW*t^8 + 41250*ep^4*mtt^7*mWW*t^8 + 127482*ep^5*mtt^7*mWW*t^8 + 165732*ep^6*mtt^7*mWW*t^8 + 77424*ep^7*mtt^7*mWW*t^8 + 8073*ep^3*mtt^6*mWW^2*t^8 + 78324*ep^4*mtt^6*mWW^2*t^8 + 271029*ep^5*mtt^6*mWW^2*t^8 + 401862*ep^6*mtt^6*mWW^2*t^8 + 217032*ep^7*mtt^6*mWW^2*t^8 - 162*ep*mtt^5*mWW^3*t^8 - 240*ep^2*mtt^5*mWW^3*t^8 - 9168*ep^3*mtt^5*mWW^3*t^8 - 122916*ep^4*mtt^5*mWW^3*t^8 - 482034*ep^5*mtt^5*mWW^3*t^8 - 758268*ep^6*mtt^5*mWW^3*t^8 - 422352*ep^7*mtt^5*mWW^3*t^8 + 390*ep*mtt^4*mWW^4*t^8 - 2076*ep^2*mtt^4*mWW^4*t^8 - 46374*ep^3*mtt^4*mWW^4*t^8 - 199140*ep^4*mtt^4*mWW^4*t^8 - 341940*ep^5*mtt^4*mWW^4*t^8 - 224664*ep^6*mtt^4*mWW^4*t^8 - 24096*ep^7*mtt^4*mWW^4*t^8 - 294*ep*mtt^3*mWW^5*t^8 + 4620*ep^2*mtt^3*mWW^5*t^8 + 80502*ep^3*mtt^3*mWW^5*t^8 + 403866*ep^4*mtt^3*mWW^5*t^8 + 919926*ep^5*mtt^3*mWW^5*t^8 + 987324*ep^6*mtt^3*mWW^5*t^8 + 404496*ep^7*mtt^3*mWW^5*t^8 + 66*ep*mtt^2*mWW^6*t^8 - 1932*ep^2*mtt^2*mWW^6*t^8 - 30123*ep^3*mtt^2*mWW^6*t^8 - 152772*ep^4*mtt^2*mWW^6*t^8 - 359313*ep^5*mtt^2*mWW^6*t^8 - 401694*ep^6*mtt^2*mWW^6*t^8 - 172392*ep^7*mtt^2*mWW^6*t^8 - 492*ep^2*mtt*mWW^7*t^8 - 6018*ep^3*mtt*mWW^7*t^8 - 28296*ep^4*mtt*mWW^7*t^8 - 64074*ep^5*mtt*mWW^7*t^8 - 70284*ep^6*mtt*mWW^7*t^8 - 30096*ep^7*mtt*mWW^7*t^8 + 120*ep^2*mWW^8*t^8 + 1572*ep^3*mWW^8*t^8 + 7848*ep^4*mWW^8*t^8 + 18636*ep^5*mWW^8*t^8 + 21192*ep^6*mWW^8*t^8 + 9312*ep^7*mWW^8*t^8 + 18060*ep^3*mtt^7*s*t^8 + 164070*ep^4*mtt^7*s*t^8 + 521670*ep^5*mtt^7*s*t^8 + 703260*ep^6*mtt^7*s*t^8 + 343440*ep^7*mtt^7*s*t^8 + 18720*ep^2*mtt^6*mWW*s*t^8 + 70428*ep^3*mtt^6*mWW*s*t^8 - 358026*ep^4*mtt^6*mWW*s*t^8 - 2100598*ep^5*mtt^6*mWW*s*t^8 - 3412620*ep^6*mtt^6*mWW*s*t^8 - 1814864*ep^7*mtt^6*mWW*s*t^8 - 35808*ep^2*mtt^5*mWW^2*s*t^8 - 222161*ep^3*mtt^5*mWW^2*s*t^8 - 108920*ep^4*mtt^5*mWW^2*s*t^8 + 1483723*ep^5*mtt^5*mWW^2*s*t^8 + 3059286*ep^6*mtt^5*mWW^2*s*t^8 + 1732520*ep^7*mtt^5*mWW^2*s*t^8 + 460*ep*mtt^4*mWW^3*s*t^8 + 596*ep^2*mtt^4*mWW^3*s*t^8 + 61500*ep^3*mtt^4*mWW^3*s*t^8 + 663868*ep^4*mtt^4*mWW^3*s*t^8 + 2352000*ep^5*mtt^4*mWW^3*s*t^8 + 3523036*ep^6*mtt^4*mWW^3*s*t^8 + 1929840*ep^7*mtt^4*mWW^3*s*t^8 - 1148*ep*mtt^3*mWW^4*s*t^8 + 29066*ep^2*mtt^3*mWW^4*s*t^8 + 203192*ep^3*mtt^3*mWW^4*s*t^8 - 51936*ep^4*mtt^3*mWW^4*s*t^8 - 2309034*ep^5*mtt^3*mWW^4*s*t^8 - 4742056*ep^6*mtt^3*mWW^4*s*t^8 - 2898944*ep^7*mtt^3*mWW^4*s*t^8 + 1252*ep*mtt^2*mWW^5*s*t^8 - 5460*ep^2*mtt^2*mWW^5*s*t^8 - 150400*ep^3*mtt^2*mWW^5*s*t^8 - 714334*ep^4*mtt^2*mWW^5*s*t^8 - 1381114*ep^5*mtt^2*mWW^5*s*t^8 - 1102128*ep^6*mtt^2*mWW^5*s*t^8 - 244896*ep^7*mtt^2*mWW^5*s*t^8 - 900*ep*mtt*mWW^6*s*t^8 - 12302*ep^2*mtt*mWW^6*s*t^8 + 999*ep^3*mtt*mWW^6*s*t^8 + 436922*ep^4*mtt*mWW^6*s*t^8 + 1714815*ep^5*mtt*mWW^6*s*t^8 + 2467226*ep^6*mtt*mWW^6*s*t^8 + 1228280*ep^7*mtt*mWW^6*s*t^8 + 336*ep*mWW^7*s*t^8 + 5188*ep^2*mWW^7*s*t^8 + 18382*ep^3*mWW^7*s*t^8 - 31644*ep^4*mWW^7*s*t^8 - 281462*ep^5*mWW^7*s*t^8 - 496004*ep^6*mWW^7*s*t^8 - 275376*ep^7*mWW^7*s*t^8 - 39300*ep^3*mtt^6*s^2*t^8 - 356490*ep^4*mtt^6*s^2*t^8 - 1131150*ep^5*mtt^6*s^2*t^8 - 1521180*ep^6*mtt^6*s^2*t^8 - 740880*ep^7*mtt^6*s^2*t^8 - 61728*ep^2*mtt^5*mWW*s^2*t^8 - 261996*ep^3*mtt^5*mWW*s^2*t^8 + 910412*ep^4*mtt^5*mWW*s^2*t^8 + 6069364*ep^5*mtt^5*mWW*s^2*t^8 + 10102216*ep^6*mtt^5*mWW*s^2*t^8 + 5426912*ep^7*mtt^5*mWW*s^2*t^8 + 123048*ep^2*mtt^4*mWW^2*s^2*t^8 + 687620*ep^3*mtt^4*mWW^2*s^2*t^8 - 310020*ep^4*mtt^4*mWW^2*s^2*t^8 - 7321912*ep^5*mtt^4*mWW^2*s^2*t^8 - 13664028*ep^6*mtt^4*mWW^2*s^2*t^8 - 7610992*ep^7*mtt^4*mWW^2*s^2*t^8 - 434*ep*mtt^3*mWW^3*s^2*t^8 - 30304*ep^2*mtt^3*mWW^3*s^2*t^8 - 256320*ep^3*mtt^3*mWW^3*s^2*t^8 - 856520*ep^4*mtt^3*mWW^3*s^2*t^8 - 1402042*ep^5*mtt^3*mWW^3*s^2*t^8 - 1294288*ep^6*mtt^3*mWW^3*s^2*t^8 - 614656*ep^7*mtt^3*mWW^3*s^2*t^8 + 918*ep*mtt^2*mWW^4*s^2*t^8 - 58174*ep^2*mtt^2*mWW^4*s^2*t^8 - 299502*ep^3*mtt^2*mWW^4*s^2*t^8 + 676332*ep^4*mtt^2*mWW^4*s^2*t^8 + 5696022*ep^5*mtt^2*mWW^4*s^2*t^8 + 10151128*ep^6*mtt^2*mWW^4*s^2*t^8 + 5768448*ep^7*mtt^2*mWW^4*s^2*t^8 - 502*ep*mtt*mWW^5*s^2*t^8 + 24584*ep^2*mtt*mWW^5*s^2*t^8 + 174122*ep^3*mtt*mWW^5*s^2*t^8 + 105404*ep^4*mtt*mWW^5*s^2*t^8 - 1290876*ep^5*mtt*mWW^5*s^2*t^8 - 2933764*ep^6*mtt*mWW^5*s^2*t^8 - 1835824*ep^7*mtt*mWW^5*s^2*t^8 + 18*ep*mWW^6*s^2*t^8 + 2574*ep^2*mWW^6*s^2*t^8 - 4312*ep^3*mWW^6*s^2*t^8 - 166310*ep^4*mWW^6*s^2*t^8 - 610670*ep^5*mWW^6*s^2*t^8 - 828852*ep^6*mWW^6*s^2*t^8 - 388016*ep^7*mWW^6*s^2*t^8 + 40500*ep^3*mtt^5*s^3*t^8 + 366690*ep^4*mtt^5*s^3*t^8 + 1160550*ep^5*mtt^5*s^3*t^8 + 1555980*ep^6*mtt^5*s^3*t^8 + 755280*ep^7*mtt^5*s^3*t^8 + 64128*ep^2*mtt^4*mWW*s^3*t^8 + 270732*ep^3*mtt^4*mWW*s^3*t^8 - 953026*ep^4*mtt^4*mWW*s^3*t^8 - 6302826*ep^5*mtt^4*mWW*s^3*t^8 - 10451876*ep^6*mtt^4*mWW*s^3*t^8 - 5596272*ep^7*mtt^4*mWW*s^3*t^8 - 131088*ep^2*mtt^3*mWW^2*s^3*t^8 - 700100*ep^3*mtt^3*mWW^2*s^3*t^8 + 609502*ep^4*mtt^3*mWW^2*s^3*t^8 + 8636774*ep^5*mtt^3*mWW^2*s^3*t^8 + 15645156*ep^6*mtt^3*mWW^2*s^3*t^8 + 8640016*ep^7*mtt^3*mWW^2*s^3*t^8 + 136*ep*mtt^2*mWW^3*s^3*t^8 + 55432*ep^2*mtt^2*mWW^3*s^3*t^8 + 346444*ep^3*mtt^2*mWW^3*s^3*t^8 + 263138*ep^4*mtt^2*mWW^3*s^3*t^8 - 1910966*ep^5*mtt^2*mWW^3*s^3*t^8 - 4169316*ep^6*mtt^2*mWW^3*s^3*t^8 - 2399568*ep^7*mtt^2*mWW^3*s^3*t^8 - 272*ep*mtt*mWW^4*s^3*t^8 + 25780*ep^2*mtt*mWW^4*s^3*t^8 + 120508*ep^3*mtt*mWW^4*s^3*t^8 - 384336*ep^4*mtt*mWW^4*s^3*t^8 - 2702660*ep^5*mtt*mWW^4*s^3*t^8 - 4599904*ep^6*mtt*mWW^4*s^3*t^8 - 2527776*ep^7*mtt*mWW^4*s^3*t^8 + 136*ep*mWW^5*s^3*t^8 - 14252*ep^2*mWW^5*s^3*t^8 - 78300*ep^3*mWW^5*s^3*t^8 + 96088*ep^4*mWW^5*s^3*t^8 + 1113080*ep^5*mWW^5*s^3*t^8 + 2012184*ep^6*mWW^5*s^3*t^8 + 1124864*ep^7*mWW^5*s^3*t^8 - 19860*ep^3*mtt^4*s^4*t^8 - 179370*ep^4*mtt^4*s^4*t^8 - 565770*ep^5*mtt^4*s^4*t^8 - 755460*ep^6*mtt^4*s^4*t^8 - 365040*ep^7*mtt^4*s^4*t^8 - 21120*ep^2*mtt^3*mWW*s^4*t^8 - 77508*ep^3*mtt^3*mWW*s^4*t^8 + 415982*ep^4*mtt^3*mWW*s^4*t^8 + 2384214*ep^5*mtt^3*mWW*s^4*t^8 + 3832348*ep^6*mtt^3*mWW*s^4*t^8 + 2019984*ep^7*mtt^3*mWW*s^4*t^8 + 44160*ep^2*mtt^2*mWW^2*s^4*t^8 + 227268*ep^3*mtt^2*mWW^2*s^4*t^8 - 280862*ep^4*mtt^2*mWW^2*s^4*t^8 - 3127614*ep^5*mtt^2*mWW^2*s^4*t^8 - 5532748*ep^6*mtt^2*mWW^2*s^4*t^8 - 3025104*ep^7*mtt^2*mWW^2*s^4*t^8 - 24960*ep^2*mtt*mWW^3*s^4*t^8 - 142572*ep^3*mtt*mWW^3*s^4*t^8 + 31258*ep^4*mtt*mWW^3*s^4*t^8 + 1365666*ep^5*mtt*mWW^3*s^4*t^8 + 2590292*ep^6*mtt*mWW^3*s^4*t^8 + 1450416*ep^7*mtt*mWW^3*s^4*t^8 + 1920*ep^2*mWW^4*s^4*t^8 + 12672*ep^3*mWW^4*s^4*t^8 + 12992*ep^4*mWW^4*s^4*t^8 - 56496*ep^5*mWW^4*s^4*t^8 - 134432*ep^6*mWW^4*s^4*t^8 - 80256*ep^7*mWW^4*s^4*t^8 + 3696*ep^3*mtt^3*s^5*t^8 + 33264*ep^4*mtt^3*s^5*t^8 + 104412*ep^5*mtt^3*s^5*t^8 + 138600*ep^6*mtt^3*s^5*t^8 + 66528*ep^7*mtt^3*s^5*t^8 - 6288*ep^3*mtt^2*mWW*s^5*t^8 - 56592*ep^4*mtt^2*mWW*s^5*t^8 - 177636*ep^5*mtt^2*mWW*s^5*t^8 - 235800*ep^6*mtt^2*mWW*s^5*t^8 - 113184*ep^7*mtt^2*mWW*s^5*t^8 + 1488*ep^3*mtt*mWW^2*s^5*t^8 + 13392*ep^4*mtt*mWW^2*s^5*t^8 + 42036*ep^5*mtt*mWW^2*s^5*t^8 + 55800*ep^6*mtt*mWW^2*s^5*t^8 + 26784*ep^7*mtt*mWW^2*s^5*t^8 + 1104*ep^3*mWW^3*s^5*t^8 + 9936*ep^4*mWW^3*s^5*t^8 + 31188*ep^5*mWW^3*s^5*t^8 + 41400*ep^6*mWW^3*s^5*t^8 + 19872*ep^7*mWW^3*s^5*t^8 + 4380*ep^3*mtt^7*t^9 + 39750*ep^4*mtt^7*t^9 + 126210*ep^5*mtt^7*t^9 + 169860*ep^6*mtt^7*t^9 + 82800*ep^7*mtt^7*t^9 - 8880*ep^3*mtt^6*mWW*t^9 - 80082*ep^4*mtt^6*mWW*t^9 - 252030*ep^5*mtt^6*mWW*t^9 - 335484*ep^6*mtt^6*mWW*t^9 - 161424*ep^7*mtt^6*mWW*t^9 - 2433*ep^3*mtt^5*mWW^2*t^9 - 24840*ep^4*mtt^5*mWW^2*t^9 - 91029*ep^5*mtt^5*mWW^2*t^9 - 142614*ep^6*mtt^5*mWW^2*t^9 - 80904*ep^7*mtt^5*mWW^2*t^9 + 24*ep*mtt^4*mWW^3*t^9 - 294*ep^2*mtt^4*mWW^3*t^9 + 10764*ep^3*mtt^4*mWW^3*t^9 + 125418*ep^4*mtt^4*mWW^3*t^9 + 447648*ep^5*mtt^4*mWW^3*t^9 + 660072*ep^6*mtt^4*mWW^3*t^9 + 349728*ep^7*mtt^4*mWW^3*t^9 - 48*ep*mtt^3*mWW^4*t^9 + 2010*ep^2*mtt^3*mWW^4*t^9 + 17430*ep^3*mtt^3*mWW^4*t^9 + 32856*ep^4*mtt^3*mWW^4*t^9 - 41904*ep^5*mtt^3*mWW^4*t^9 - 173520*ep^6*mtt^3*mWW^4*t^9 - 128064*ep^7*mtt^3*mWW^4*t^9 + 24*ep*mtt^2*mWW^5*t^9 - 3090*ep^2*mtt^2*mWW^5*t^9 - 38856*ep^3*mtt^2*mWW^5*t^9 - 179256*ep^4*mtt^2*mWW^5*t^9 - 390174*ep^5*mtt^2*mWW^5*t^9 - 403572*ep^6*mtt^2*mWW^5*t^9 - 159216*ep^7*mtt^2*mWW^5*t^9 + 1326*ep^2*mtt*mWW^6*t^9 + 17151*ep^3*mtt*mWW^6*t^9 + 84714*ep^4*mtt*mWW^6*t^9 + 199323*ep^5*mtt*mWW^6*t^9 + 224370*ep^6*mtt*mWW^6*t^9 + 97176*ep^7*mtt*mWW^6*t^9 + 48*ep^2*mWW^7*t^9 + 444*ep^3*mWW^7*t^9 + 1440*ep^4*mWW^7*t^9 + 1956*ep^5*mWW^7*t^9 + 888*ep^6*mWW^7*t^9 - 96*ep^7*mWW^7*t^9 - 19476*ep^3*mtt^6*s*t^9 - 176490*ep^4*mtt^6*s*t^9 - 559242*ep^5*mtt^6*s*t^9 - 750852*ep^6*mtt^6*s*t^9 - 365040*ep^7*mtt^6*s*t^9 - 12768*ep^2*mtt^5*mWW*s*t^9 - 27795*ep^3*mtt^5*mWW*s*t^9 + 426608*ep^4*mtt^5*mWW*s*t^9 + 2006513*ep^5*mtt^5*mWW*s*t^9 + 3091582*ep^6*mtt^5*mWW*s*t^9 + 1606120*ep^7*mtt^5*mWW*s*t^9 + 30240*ep^2*mtt^4*mWW^2*s*t^9 + 160717*ep^3*mtt^4*mWW^2*s*t^9 - 154294*ep^4*mtt^4*mWW^2*s*t^9 - 2049873*ep^5*mtt^4*mWW^2*s*t^9 - 3694806*ep^6*mtt^4*mWW^2*s*t^9 - 2033864*ep^7*mtt^4*mWW^2*s*t^9 - 48*ep*mtt^3*mWW^3*s*t^9 - 14302*ep^2*mtt^3*mWW^3*s*t^9 - 119042*ep^3*mtt^3*mWW^3*s*t^9 - 325212*ep^4*mtt^3*mWW^3*s*t^9 - 304040*ep^5*mtt^3*mWW^3*s*t^9 + 736*ep^6*mtt^3*mWW^3*s*t^9 + 80128*ep^7*mtt^3*mWW^3*s*t^9 + 64*ep*mtt^2*mWW^4*s*t^9 - 12146*ep^2*mtt^2*mWW^4*s*t^9 - 48850*ep^3*mtt^2*mWW^4*s*t^9 + 224354*ep^4*mtt^2*mWW^4*s*t^9 + 1389222*ep^5*mtt^2*mWW^4*s*t^9 + 2340492*ep^6*mtt^2*mWW^4*s*t^9 + 1299024*ep^7*mtt^2*mWW^4*s*t^9 + 16*ep*mtt*mWW^5*s*t^9 + 10234*ep^2*mtt*mWW^5*s*t^9 + 70099*ep^3*mtt*mWW^5*s*t^9 + 82928*ep^4*mtt*mWW^5*s*t^9 - 309787*ep^5*mtt*mWW^5*s*t^9 - 813866*ep^6*mtt*mWW^5*s*t^9 - 522744*ep^7*mtt*mWW^5*s*t^9 - 32*ep*mWW^6*s*t^9 - 1258*ep^2*mWW^6*s*t^9 - 15653*ep^3*mWW^6*s*t^9 - 77894*ep^4*mWW^6*s*t^9 - 172793*ep^5*mWW^6*s*t^9 - 173286*ep^6*mWW^6*s*t^9 - 63624*ep^7*mWW^6*s*t^9 + 30852*ep^3*mtt^5*s^2*t^9 + 279090*ep^4*mtt^5*s^2*t^9 + 882234*ep^5*mtt^5*s^2*t^9 + 1181124*ep^6*mtt^5*s^2*t^9 + 572400*ep^7*mtt^5*s^2*t^9 + 27168*ep^2*mtt^4*mWW*s^2*t^9 + 80931*ep^3*mtt^4*mWW*s^2*t^9 - 708422*ep^4*mtt^4*mWW*s^2*t^9 - 3629947*ep^5*mtt^4*mWW*s^2*t^9 - 5707474*ep^6*mtt^4*mWW*s^2*t^9 - 2988056*ep^7*mtt^4*mWW*s^2*t^9 - 64800*ep^2*mtt^3*mWW^2*s^2*t^9 - 327434*ep^3*mtt^3*mWW^2*s^2*t^9 + 476078*ep^4*mtt^3*mWW^2*s^2*t^9 + 4833832*ep^5*mtt^3*mWW^2*s^2*t^9 + 8502048*ep^6*mtt^3*mWW^2*s^2*t^9 + 4648896*ep^7*mtt^3*mWW^2*s^2*t^9 + 24*ep*mtt^2*mWW^3*s^2*t^9 + 40764*ep^2*mtt^2*mWW^3*s^2*t^9 + 251070*ep^3*mtt^2*mWW^3*s^2*t^9 + 112278*ep^4*mtt^2*mWW^3*s^2*t^9 - 1749492*ep^5*mtt^2*mWW^3*s^2*t^9 - 3623336*ep^6*mtt^2*mWW^3*s^2*t^9 - 2080928*ep^7*mtt^2*mWW^3*s^2*t^9 - 48*ep*mtt*mWW^4*s^2*t^9 + 4100*ep^2*mtt*mWW^4*s^2*t^9 + 792*ep^3*mtt*mWW^4*s^2*t^9 - 222044*ep^4*mtt*mWW^4*s^2*t^9 - 913544*ep^5*mtt*mWW^4*s^2*t^9 - 1360040*ep^6*mtt*mWW^4*s^2*t^9 - 706656*ep^7*mtt*mWW^4*s^2*t^9 + 24*ep*mWW^5*s^2*t^9 - 7232*ep^2*mWW^5*s^2*t^9 - 36259*ep^3*mWW^5*s^2*t^9 + 62588*ep^4*mWW^5*s^2*t^9 + 575573*ep^5*mWW^5*s^2*t^9 + 1005950*ep^6*mWW^5*s^2*t^9 + 553576*ep^7*mWW^5*s^2*t^9 - 20796*ep^3*mtt^4*s^3*t^9 - 187710*ep^4*mtt^4*s^3*t^9 - 591582*ep^5*mtt^4*s^3*t^9 - 789132*ep^6*mtt^4*s^3*t^9 - 380880*ep^7*mtt^4*s^3*t^9 - 13824*ep^2*mtt^3*mWW*s^3*t^9 - 31296*ep^3*mtt^3*mWW*s^3*t^9 + 447672*ep^4*mtt^3*mWW*s^3*t^9 + 2113140*ep^5*mtt^3*mWW*s^3*t^9 + 3245208*ep^6*mtt^3*mWW*s^3*t^9 + 1677600*ep^7*mtt^3*mWW*s^3*t^9 + 33024*ep^2*mtt^2*mWW^2*s^3*t^9 + 156744*ep^3*mtt^2*mWW^2*s^3*t^9 - 329476*ep^4*mtt^2*mWW^2*s^3*t^9 - 2716104*ep^5*mtt^2*mWW^2*s^3*t^9 - 4641920*ep^6*mtt^2*mWW^2*s^3*t^9 - 2506368*ep^7*mtt^2*mWW^2*s^3*t^9 - 24576*ep^2*mtt*mWW^3*s^3*t^9 - 136416*ep^3*mtt*mWW^3*s^3*t^9 + 66776*ep^4*mtt*mWW^3*s^3*t^9 + 1459116*ep^5*mtt*mWW^3*s^3*t^9 + 2704744*ep^6*mtt*mWW^3*s^3*t^9 + 1503456*ep^7*mtt*mWW^3*s^3*t^9 + 5376*ep^2*mWW^4*s^3*t^9 + 31764*ep^3*mWW^4*s^3*t^9 + 2738*ep^4*mWW^4*s^3*t^9 - 264570*ep^5*mWW^4*s^3*t^9 - 518900*ep^6*mWW^4*s^3*t^9 - 293808*ep^7*mWW^4*s^3*t^9 + 5040*ep^3*mtt^3*s^4*t^9 + 45360*ep^4*mtt^3*s^4*t^9 + 142380*ep^5*mtt^3*s^4*t^9 + 189000*ep^6*mtt^3*s^4*t^9 + 90720*ep^7*mtt^3*s^4*t^9 - 9840*ep^3*mtt^2*mWW*s^4*t^9 - 88560*ep^4*mtt^2*mWW*s^4*t^9 - 277980*ep^5*mtt^2*mWW*s^4*t^9 - 369000*ep^6*mtt^2*mWW*s^4*t^9 - 177120*ep^7*mtt^2*mWW*s^4*t^9 + 4560*ep^3*mtt*mWW^2*s^4*t^9 + 41040*ep^4*mtt*mWW^2*s^4*t^9 + 128820*ep^5*mtt*mWW^2*s^4*t^9 + 171000*ep^6*mtt*mWW^2*s^4*t^9 + 82080*ep^7*mtt*mWW^2*s^4*t^9 + 240*ep^3*mWW^3*s^4*t^9 + 2160*ep^4*mWW^3*s^4*t^9 + 6780*ep^5*mWW^3*s^4*t^9 + 9000*ep^6*mWW^3*s^4*t^9 + 4320*ep^7*mWW^3*s^4*t^9 - 3936*ep^3*mtt^6*t^10 - 35640*ep^4*mtt^6*t^10 - 112812*ep^5*mtt^6*t^10 - 151272*ep^6*mtt^6*t^10 - 73440*ep^7*mtt^6*t^10 + 9453*ep^3*mtt^5*mWW*t^10 + 85440*ep^4*mtt^5*mWW*t^10 + 269757*ep^5*mtt^5*mWW*t^10 + 360582*ep^6*mtt^5*mWW*t^10 + 174408*ep^7*mtt^5*mWW*t^10 - 3462*ep^3*mtt^4*mWW^2*t^10 - 30480*ep^4*mtt^4*mWW^2*t^10 - 92658*ep^5*mtt^4*mWW^2*t^10 - 117948*ep^6*mtt^4*mWW^2*t^10 - 53712*ep^7*mtt^4*mWW^2*t^10 + 24*ep^2*mtt^3*mWW^3*t^10 - 6684*ep^3*mtt^3*mWW^3*t^10 - 63720*ep^4*mtt^3*mWW^3*t^10 - 211368*ep^5*mtt^3*mWW^3*t^10 - 298032*ep^6*mtt^3*mWW^3*t^10 - 152640*ep^7*mtt^3*mWW^3*t^10 - 300*ep^2*mtt^2*mWW^4*t^10 + 2364*ep^3*mtt^2*mWW^4*t^10 + 39252*ep^4*mtt^2*mWW^4*t^10 + 148044*ep^5*mtt^2*mWW^4*t^10 + 221688*ep^6*mtt^2*mWW^4*t^10 + 117792*ep^7*mtt^2*mWW^4*t^10 + 528*ep^2*mtt*mWW^5*t^10 + 5523*ep^3*mtt*mWW^5*t^10 + 21216*ep^4*mtt*mWW^5*t^10 + 36735*ep^5*mtt*mWW^5*t^10 + 27234*ep^6*mtt*mWW^5*t^10 + 5784*ep^7*mtt*mWW^5*t^10 - 252*ep^2*mWW^6*t^10 - 3258*ep^3*mWW^6*t^10 - 16068*ep^4*mWW^6*t^10 - 37698*ep^5*mWW^6*t^10 - 42252*ep^6*mWW^6*t^10 - 18192*ep^7*mWW^6*t^10 + 12708*ep^3*mtt^5*s*t^10 + 114882*ep^4*mtt^5*s*t^10 + 362826*ep^5*mtt^5*s*t^10 + 485220*ep^6*mtt^5*s*t^10 + 234864*ep^7*mtt^5*s*t^10 + 4800*ep^2*mtt^4*mWW*s*t^10 - 4587*ep^3*mtt^4*mWW*s*t^10 - 295714*ep^4*mtt^4*mWW*s*t^10 - 1179197*ep^5*mtt^4*mWW*s*t^10 - 1726430*ep^6*mtt^4*mWW*s*t^10 - 874792*ep^7*mtt^4*mWW*s*t^10 - 13056*ep^2*mtt^3*mWW^2*s*t^10 - 53924*ep^3*mtt^3*mWW^2*s*t^10 + 205178*ep^4*mtt^3*mWW^2*s*t^10 + 1318770*ep^5*mtt^3*mWW^2*s*t^10 + 2173092*ep^6*mtt^3*mWW^2*s*t^10 + 1158640*ep^7*mtt^3*mWW^2*s*t^10 + 10396*ep^2*mtt^2*mWW^3*s*t^10 + 65596*ep^3*mtt^2*mWW^3*s*t^10 + 39202*ep^4*mtt^2*mWW^3*s*t^10 - 417578*ep^5*mtt^2*mWW^3*s*t^10 - 889700*ep^6*mtt^2*mWW^3*s*t^10 - 515696*ep^7*mtt^2*mWW^3*s*t^10 - 848*ep^2*mtt*mWW^4*s*t^10 - 14936*ep^3*mtt*mWW^4*s*t^10 - 87196*ep^4*mtt*mWW^4*s*t^10 - 222852*ep^5*mtt*mWW^4*s*t^10 - 265656*ep^6*mtt*mWW^4*s*t^10 - 122272*ep^7*mtt*mWW^4*s*t^10 - 1292*ep^2*mWW^5*s*t^10 - 4857*ep^3*mWW^5*s*t^10 + 23648*ep^4*mWW^5*s*t^10 + 138031*ep^5*mWW^5*s*t^10 + 223474*ep^6*mWW^5*s*t^10 + 119256*ep^7*mWW^5*s*t^10 - 13140*ep^3*mtt^4*s^2*t^10 - 118554*ep^4*mtt^4*s^2*t^10 - 373410*ep^5*mtt^4*s^2*t^10 - 497748*ep^6*mtt^4*s^2*t^10 - 240048*ep^7*mtt^4*s^2*t^10 - 4992*ep^2*mtt^3*mWW*s^2*t^10 + 3780*ep^3*mtt^3*mWW*s^2*t^10 + 297698*ep^4*mtt^3*mWW*s^2*t^10 + 1191426*ep^5*mtt^3*mWW*s^2*t^10 + 1742644*ep^6*mtt^3*mWW*s^2*t^10 + 880944*ep^7*mtt^3*mWW*s^2*t^10 + 13440*ep^2*mtt^2*mWW^2*s^2*t^10 + 52356*ep^3*mtt^2*mWW^2*s^2*t^10 - 237310*ep^4*mtt^2*mWW^2*s^2*t^10 - 1430718*ep^5*mtt^2*mWW^2*s^2*t^10 - 2323148*ep^6*mtt^2*mWW^2*s^2*t^10 - 1229520*ep^7*mtt^2*mWW^2*s^2*t^10 - 11904*ep^2*mtt*mWW^3*s^2*t^10 - 63492*ep^3*mtt*mWW^3*s^2*t^10 + 55742*ep^4*mtt*mWW^3*s^2*t^10 + 780798*ep^5*mtt*mWW^3*s^2*t^10 + 1409356*ep^6*mtt*mWW^3*s^2*t^10 + 776400*ep^7*mtt*mWW^3*s^2*t^10 + 3456*ep^2*mWW^4*s^2*t^10 + 20496*ep^3*mWW^4*s^2*t^10 + 2424*ep^4*mWW^4*s^2*t^10 - 168096*ep^5*mWW^4*s^2*t^10 - 331104*ep^6*mWW^4*s^2*t^10 - 187776*ep^7*mWW^4*s^2*t^10 + 4368*ep^3*mtt^3*s^3*t^10 + 39312*ep^4*mtt^3*s^3*t^10 + 123396*ep^5*mtt^3*s^3*t^10 + 163800*ep^6*mtt^3*s^3*t^10 + 78624*ep^7*mtt^3*s^3*t^10 - 9648*ep^3*mtt^2*mWW*s^3*t^10 - 86832*ep^4*mtt^2*mWW*s^3*t^10 - 272556*ep^5*mtt^2*mWW*s^3*t^10 - 361800*ep^6*mtt^2*mWW*s^3*t^10 - 173664*ep^7*mtt^2*mWW*s^3*t^10 + 6192*ep^3*mtt*mWW^2*s^3*t^10 + 55728*ep^4*mtt*mWW^2*s^3*t^10 + 174924*ep^5*mtt*mWW^2*s^3*t^10 + 232200*ep^6*mtt*mWW^2*s^3*t^10 + 111456*ep^7*mtt*mWW^2*s^3*t^10 - 912*ep^3*mWW^3*s^3*t^10 - 8208*ep^4*mWW^3*s^3*t^10 - 25764*ep^5*mWW^3*s^3*t^10 - 34200*ep^6*mWW^3*s^3*t^10 - 16416*ep^7*mWW^3*s^3*t^10 + 2196*ep^3*mtt^5*t^11 + 19842*ep^4*mtt^5*t^11 + 62622*ep^5*mtt^5*t^11 + 83676*ep^6*mtt^5*t^11 + 40464*ep^7*mtt^5*t^11 - 5862*ep^3*mtt^4*mWW*t^11 - 52950*ep^4*mtt^4*mWW*t^11 - 167040*ep^5*mtt^4*mWW*t^11 - 223080*ep^6*mtt^4*mWW*t^11 - 107808*ep^7*mtt^4*mWW*t^11 + 4164*ep^3*mtt^3*mWW^2*t^11 + 37518*ep^4*mtt^3*mWW^2*t^11 + 117942*ep^5*mtt^3*mWW^2*t^11 + 156828*ep^6*mtt^3*mWW^2*t^11 + 75408*ep^7*mtt^3*mWW^2*t^11 + 24*ep^2*mtt^2*mWW^3*t^11 + 1044*ep^3*mtt^2*mWW^3*t^11 + 8430*ep^4*mtt^2*mWW^3*t^11 + 26550*ep^5*mtt^2*mWW^3*t^11 + 36636*ep^6*mtt^2*mWW^3*t^11 + 18576*ep^7*mtt^2*mWW^3*t^11 - 48*ep^2*mtt*mWW^4*t^11 - 2112*ep^3*mtt*mWW^4*t^11 - 16824*ep^4*mtt*mWW^4*t^11 - 51876*ep^5*mtt*mWW^4*t^11 - 69816*ep^6*mtt*mWW^4*t^11 - 34464*ep^7*mtt*mWW^4*t^11 + 24*ep^2*mWW^5*t^11 + 570*ep^3*mWW^5*t^11 + 3984*ep^4*mWW^5*t^11 + 11802*ep^5*mWW^5*t^11 + 15756*ep^6*mWW^5*t^11 + 7824*ep^7*mWW^5*t^11 - 4620*ep^3*mtt^4*s*t^11 - 41670*ep^4*mtt^4*s*t^11 - 131190*ep^5*mtt^4*s*t^11 - 174780*ep^6*mtt^4*s*t^11 - 84240*ep^7*mtt^4*s*t^11 - 768*ep^2*mtt^3*mWW*s*t^11 + 7860*ep^3*mtt^3*mWW*s*t^11 + 111442*ep^4*mtt^3*mWW*s*t^11 + 389934*ep^5*mtt^3*mWW*s*t^11 + 543356*ep^6*mtt^3*mWW*s*t^11 + 268176*ep^7*mtt^3*mWW*s*t^11 + 2304*ep^2*mtt^2*mWW^2*s*t^11 + 2940*ep^3*mtt^2*mWW^2*s*t^11 - 95130*ep^4*mtt^2*mWW^2*s*t^11 - 416742*ep^5*mtt^2*mWW^2*s*t^11 - 626796*ep^6*mtt^2*mWW^2*s*t^11 - 320976*ep^7*mtt^2*mWW^2*s*t^11 - 2304*ep^2*mtt*mWW^3*s*t^11 - 10980*ep^3*mtt*mWW^3*s*t^11 + 22614*ep^4*mtt*mWW^3*s*t^11 + 188442*ep^5*mtt*mWW^3*s*t^11 + 322644*ep^6*mtt*mWW^3*s*t^11 + 174384*ep^7*mtt*mWW^3*s*t^11 + 768*ep^2*mWW^4*s*t^11 + 4800*ep^3*mWW^4*s*t^11 + 2744*ep^4*mWW^4*s*t^11 - 30444*ep^5*mWW^4*s*t^11 - 64424*ep^6*mWW^4*s*t^11 - 37344*ep^7*mWW^4*s*t^11 + 2352*ep^3*mtt^3*s^2*t^11 + 21168*ep^4*mtt^3*s^2*t^11 + 66444*ep^5*mtt^3*s^2*t^11 + 88200*ep^6*mtt^3*s^2*t^11 + 42336*ep^7*mtt^3*s^2*t^11 - 5808*ep^3*mtt^2*mWW*s^2*t^11 - 52272*ep^4*mtt^2*mWW*s^2*t^11 - 164076*ep^5*mtt^2*mWW*s^2*t^11 - 217800*ep^6*mtt^2*mWW*s^2*t^11 - 104544*ep^7*mtt^2*mWW*s^2*t^11 + 4560*ep^3*mtt*mWW^2*s^2*t^11 + 41040*ep^4*mtt*mWW^2*s^2*t^11 + 128820*ep^5*mtt*mWW^2*s^2*t^11 + 171000*ep^6*mtt*mWW^2*s^2*t^11 + 82080*ep^7*mtt*mWW^2*s^2*t^11 - 1104*ep^3*mWW^3*s^2*t^11 - 9936*ep^4*mWW^3*s^2*t^11 - 31188*ep^5*mWW^3*s^2*t^11 - 41400*ep^6*mWW^3*s^2*t^11 - 19872*ep^7*mWW^3*s^2*t^11 - 696*ep^3*mtt^4*t^12 - 6276*ep^4*mtt^4*t^12 - 19752*ep^5*mtt^4*t^12 - 26304*ep^6*mtt^4*t^12 - 12672*ep^7*mtt^4*t^12 + 1992*ep^3*mtt^3*mWW*t^12 + 17964*ep^4*mtt^3*mWW*t^12 + 56544*ep^5*mtt^3*mWW*t^12 + 75312*ep^6*mtt^3*mWW*t^12 + 36288*ep^7*mtt^3*mWW*t^12 - 1800*ep^3*mtt^2*mWW^2*t^12 - 16236*ep^4*mtt^2*mWW^2*t^12 - 51120*ep^5*mtt^2*mWW^2*t^12 - 68112*ep^6*mtt^2*mWW^2*t^12 - 32832*ep^7*mtt^2*mWW^2*t^12 + 408*ep^3*mtt*mWW^3*t^12 + 3684*ep^4*mtt*mWW^3*t^12 + 11616*ep^5*mtt*mWW^3*t^12 + 15504*ep^6*mtt*mWW^3*t^12 + 7488*ep^7*mtt*mWW^3*t^12 + 96*ep^3*mWW^4*t^12 + 864*ep^4*mWW^4*t^12 + 2712*ep^5*mWW^4*t^12 + 3600*ep^6*mWW^4*t^12 + 1728*ep^7*mWW^4*t^12 + 720*ep^3*mtt^3*s*t^12 + 6480*ep^4*mtt^3*s*t^12 + 20340*ep^5*mtt^3*s*t^12 + 27000*ep^6*mtt^3*s*t^12 + 12960*ep^7*mtt^3*s*t^12 - 1968*ep^3*mtt^2*mWW*s*t^12 - 17712*ep^4*mtt^2*mWW*s*t^12 - 55596*ep^5*mtt^2*mWW*s*t^12 - 73800*ep^6*mtt^2*mWW*s*t^12 - 35424*ep^7*mtt^2*mWW*s*t^12 + 1776*ep^3*mtt*mWW^2*s*t^12 + 15984*ep^4*mtt*mWW^2*s*t^12 + 50172*ep^5*mtt*mWW^2*s*t^12 + 66600*ep^6*mtt*mWW^2*s*t^12 + 31968*ep^7*mtt*mWW^2*s*t^12 - 528*ep^3*mWW^3*s*t^12 - 4752*ep^4*mWW^3*s*t^12 - 14916*ep^5*mWW^3*s*t^12 - 19800*ep^6*mWW^3*s*t^12 - 9504*ep^7*mWW^3*s*t^12 + 96*ep^3*mtt^3*t^13 + 864*ep^4*mtt^3*t^13 + 2712*ep^5*mtt^3*t^13 + 3600*ep^6*mtt^3*t^13 + 1728*ep^7*mtt^3*t^13 - 288*ep^3*mtt^2*mWW*t^13 - 2592*ep^4*mtt^2*mWW*t^13 - 8136*ep^5*mtt^2*mWW*t^13 - 10800*ep^6*mtt^2*mWW*t^13 - 5184*ep^7*mtt^2*mWW*t^13 + 288*ep^3*mtt*mWW^2*t^13 + 2592*ep^4*mtt*mWW^2*t^13 + 8136*ep^5*mtt*mWW^2*t^13 + 10800*ep^6*mtt*mWW^2*t^13 + 5184*ep^7*mtt*mWW^2*t^13 - 96*ep^3*mWW^3*t^13 - 864*ep^4*mWW^3*t^13 - 2712*ep^5*mWW^3*t^13 - 3600*ep^6*mWW^3*t^13 - 1728*ep^7*mWW^3*t^13)/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)^2*(-mtt + s)^2*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(30*ep^2*mtt^9*mWW^3*s^2 + 260*ep^3*mtt^9*mWW^3*s^2 + 770*ep^4*mtt^9*mWW^3*s^2 + 940*ep^5*mtt^9*mWW^3*s^2 + 400*ep^6*mtt^9*mWW^3*s^2 - 176*ep^2*mtt^8*mWW^4*s^2 - 1712*ep^3*mtt^8*mWW^4*s^2 - 5584*ep^4*mtt^8*mWW^4*s^2 - 7528*ep^5*mtt^8*mWW^4*s^2 - 3600*ep^6*mtt^8*mWW^4*s^2 + 314*ep^2*mtt^7*mWW^5*s^2 + 3372*ep^3*mtt^7*mWW^5*s^2 + 11726*ep^4*mtt^7*mWW^5*s^2 + 16668*ep^5*mtt^7*mWW^5*s^2 + 8384*ep^6*mtt^7*mWW^5*s^2 - 116*ep^2*mtt^6*mWW^6*s^2 - 1608*ep^3*mtt^6*mWW^6*s^2 - 6308*ep^4*mtt^6*mWW^6*s^2 - 9720*ep^5*mtt^6*mWW^6*s^2 - 5216*ep^6*mtt^6*mWW^6*s^2 - 238*ep^2*mtt^5*mWW^7*s^2 - 2340*ep^3*mtt^5*mWW^7*s^2 - 7714*ep^4*mtt^5*mWW^7*s^2 - 10524*ep^5*mtt^5*mWW^7*s^2 - 5104*ep^6*mtt^5*mWW^7*s^2 + 280*ep^2*mtt^4*mWW^8*s^2 + 3168*ep^3*mtt^4*mWW^8*s^2 + 11320*ep^4*mtt^4*mWW^8*s^2 + 16392*ep^5*mtt^4*mWW^8*s^2 + 8368*ep^6*mtt^4*mWW^8*s^2 - 106*ep^2*mtt^3*mWW^9*s^2 - 1292*ep^3*mtt^3*mWW^9*s^2 - 4782*ep^4*mtt^3*mWW^9*s^2 - 7084*ep^5*mtt^3*mWW^9*s^2 - 3680*ep^6*mtt^3*mWW^9*s^2 + 12*ep^2*mtt^2*mWW^10*s^2 + 152*ep^3*mtt^2*mWW^10*s^2 + 572*ep^4*mtt^2*mWW^10*s^2 + 856*ep^5*mtt^2*mWW^10*s^2 + 448*ep^6*mtt^2*mWW^10*s^2 - 180*ep^2*mtt^8*mWW^3*s^3 - 1560*ep^3*mtt^8*mWW^3*s^3 - 4620*ep^4*mtt^8*mWW^3*s^3 - 5640*ep^5*mtt^8*mWW^3*s^3 - 2400*ep^6*mtt^8*mWW^3*s^3 + 860*ep^2*mtt^7*mWW^4*s^3 + 8260*ep^3*mtt^7*mWW^4*s^3 + 26640*ep^4*mtt^7*mWW^4*s^3 + 35480*ep^5*mtt^7*mWW^4*s^3 + 16720*ep^6*mtt^7*mWW^4*s^3 - 1162*ep^2*mtt^6*mWW^5*s^3 - 12508*ep^3*mtt^6*mWW^5*s^3 - 43358*ep^4*mtt^6*mWW^5*s^3 - 61220*ep^5*mtt^6*mWW^5*s^3 - 30480*ep^6*mtt^6*mWW^5*s^3 + 10*ep^2*mtt^5*mWW^6*s^3 + 1720*ep^3*mtt^5*mWW^6*s^3 + 9026*ep^4*mtt^5*mWW^6*s^3 + 15836*ep^5*mtt^5*mWW^6*s^3 + 9168*ep^6*mtt^5*mWW^6*s^3 + 1120*ep^2*mtt^4*mWW^7*s^3 + 11264*ep^3*mtt^4*mWW^7*s^3 + 37536*ep^4*mtt^4*mWW^7*s^3 + 51472*ep^5*mtt^4*mWW^7*s^3 + 24992*ep^6*mtt^4*mWW^7*s^3 - 856*ep^2*mtt^3*mWW^8*s^3 - 9788*ep^3*mtt^3*mWW^8*s^3 - 34932*ep^4*mtt^3*mWW^8*s^3 - 50224*ep^5*mtt^3*mWW^8*s^3 - 25328*ep^6*mtt^3*mWW^8*s^3 + 222*ep^2*mtt^2*mWW^9*s^3 + 2804*ep^3*mtt^2*mWW^9*s^3 + 10442*ep^4*mtt^2*mWW^9*s^3 + 15388*ep^5*mtt^2*mWW^9*s^3 + 7888*ep^6*mtt^2*mWW^9*s^3 - 14*ep^2*mtt*mWW^10*s^3 - 192*ep^3*mtt*mWW^10*s^3 - 734*ep^4*mtt*mWW^10*s^3 - 1092*ep^5*mtt*mWW^10*s^3 - 560*ep^6*mtt*mWW^10*s^3 + 450*ep^2*mtt^7*mWW^3*s^4 + 3900*ep^3*mtt^7*mWW^3*s^4 + 11550*ep^4*mtt^7*mWW^3*s^4 + 14100*ep^5*mtt^7*mWW^3*s^4 + 6000*ep^6*mtt^7*mWW^3*s^4 - 1690*ep^2*mtt^6*mWW^4*s^4 - 16060*ep^3*mtt^6*mWW^4*s^4 - 51230*ep^4*mtt^6*mWW^4*s^4 - 67340*ep^5*mtt^6*mWW^4*s^4 - 31200*ep^6*mtt^6*mWW^4*s^4 + 1544*ep^2*mtt^5*mWW^5*s^4 + 17020*ep^3*mtt^5*mWW^5*s^4 + 59340*ep^4*mtt^5*mWW^5*s^4 + 83552*ep^5*mtt^5*mWW^5*s^4 + 41200*ep^6*mtt^5*mWW^5*s^4 + 790*ep^2*mtt^4*mWW^6*s^4 + 5424*ep^3*mtt^4*mWW^6*s^4 + 13078*ep^4*mtt^4*mWW^6*s^4 + 12876*ep^5*mtt^4*mWW^6*s^4 + 4192*ep^6*mtt^4*mWW^6*s^4 - 1862*ep^2*mtt^3*mWW^7*s^4 - 19100*ep^3*mtt^3*mWW^7*s^4 - 63994*ep^4*mtt^3*mWW^7*s^4 - 87556*ep^5*mtt^3*mWW^7*s^4 - 42144*ep^6*mtt^3*mWW^7*s^4 + 898*ep^2*mtt^2*mWW^8*s^4 + 10596*ep^3*mtt^2*mWW^8*s^4 + 37990*ep^4*mtt^2*mWW^8*s^4 + 54228*ep^5*mtt^2*mWW^8*s^4 + 26896*ep^6*mtt^2*mWW^8*s^4 - 132*ep^2*mtt*mWW^9*s^4 - 1820*ep^3*mtt*mWW^9*s^4 - 6896*ep^4*mtt*mWW^9*s^4 - 10096*ep^5*mtt*mWW^9*s^4 - 5056*ep^6*mtt*mWW^9*s^4 + 2*ep^2*mWW^10*s^4 + 40*ep^3*mWW^10*s^4 + 162*ep^4*mWW^10*s^4 + 236*ep^5*mWW^10*s^4 + 112*ep^6*mWW^10*s^4 - 600*ep^2*mtt^6*mWW^3*s^5 - 5200*ep^3*mtt^6*mWW^3*s^5 - 15400*ep^4*mtt^6*mWW^3*s^5 - 18800*ep^5*mtt^6*mWW^3*s^5 - 8000*ep^6*mtt^6*mWW^3*s^5 + 1680*ep^2*mtt^5*mWW^4*s^5 + 15880*ep^3*mtt^5*mWW^4*s^5 + 50200*ep^4*mtt^5*mWW^4*s^5 + 65120*ep^5*mtt^5*mWW^4*s^5 + 29600*ep^6*mtt^5*mWW^4*s^5 - 770*ep^2*mtt^4*mWW^5*s^5 - 9472*ep^3*mtt^4*mWW^5*s^5 - 34362*ep^4*mtt^4*mWW^5*s^5 - 49076*ep^5*mtt^4*mWW^5*s^5 - 24160*ep^6*mtt^4*mWW^5*s^5 - 1322*ep^2*mtt^3*mWW^6*s^5 - 11268*ep^3*mtt^3*mWW^6*s^5 - 33326*ep^4*mtt^3*mWW^6*s^5 - 41148*ep^5*mtt^3*mWW^6*s^5 - 17984*ep^6*mtt^3*mWW^6*s^5 + 1354*ep^2*mtt^2*mWW^7*s^5 + 14364*ep^3*mtt^2*mWW^7*s^5 + 48526*ep^4*mtt^2*mWW^7*s^5 + 66084*ep^5*mtt^2*mWW^7*s^5 + 31312*ep^6*mtt^2*mWW^7*s^5 - 358*ep^2*mtt*mWW^8*s^5 - 4612*ep^3*mtt*mWW^8*s^5 - 16874*ep^4*mtt*mWW^8*s^5 - 23972*ep^5*mtt*mWW^8*s^5 - 11616*ep^6*mtt*mWW^8*s^5 + 16*ep^2*mWW^9*s^5 + 308*ep^3*mWW^9*s^5 + 1236*ep^4*mWW^9*s^5 + 1792*ep^5*mWW^9*s^5 + 848*ep^6*mWW^9*s^5 + 450*ep^2*mtt^5*mWW^3*s^6 + 3900*ep^3*mtt^5*mWW^3*s^6 + 11550*ep^4*mtt^5*mWW^3*s^6 + 14100*ep^5*mtt^5*mWW^3*s^6 + 6000*ep^6*mtt^5*mWW^3*s^6 - 860*ep^2*mtt^4*mWW^4*s^6 - 8200*ep^3*mtt^4*mWW^4*s^6 - 25860*ep^4*mtt^4*mWW^4*s^6 - 33200*ep^5*mtt^4*mWW^4*s^6 - 14800*ep^6*mtt^4*mWW^4*s^6 - 44*ep^2*mtt^3*mWW^5*s^6 + 796*ep^3*mtt^3*mWW^5*s^6 + 4736*ep^4*mtt^3*mWW^5*s^6 + 8096*ep^5*mtt^3*mWW^5*s^6 + 4320*ep^6*mtt^3*mWW^5*s^6 + 824*ep^2*mtt^2*mWW^6*s^6 + 7564*ep^3*mtt^2*mWW^6*s^6 + 23364*ep^4*mtt^2*mWW^6*s^6 + 29624*ep^5*mtt^2*mWW^6*s^6 + 13120*ep^6*mtt^2*mWW^6*s^6 - 406*ep^2*mtt*mWW^7*s^6 - 4696*ep^3*mtt*mWW^7*s^6 - 16286*ep^4*mtt*mWW^7*s^6 - 22196*ep^5*mtt*mWW^7*s^6 - 10320*ep^6*mtt*mWW^7*s^6 + 36*ep^2*mWW^8*s^6 + 636*ep^3*mWW^8*s^6 + 2496*ep^4*mWW^8*s^6 + 3576*ep^5*mWW^8*s^6 + 1680*ep^6*mWW^8*s^6 - 180*ep^2*mtt^4*mWW^3*s^7 - 1560*ep^3*mtt^4*mWW^3*s^7 - 4620*ep^4*mtt^4*mWW^3*s^7 - 5640*ep^5*mtt^4*mWW^3*s^7 - 2400*ep^6*mtt^4*mWW^3*s^7 + 196*ep^2*mtt^3*mWW^4*s^7 + 1972*ep^3*mtt^3*mWW^4*s^7 + 6344*ep^4*mtt^3*mWW^4*s^7 + 8168*ep^5*mtt^3*mWW^4*s^7 + 3600*ep^6*mtt^3*mWW^4*s^7 + 148*ep^2*mtt^2*mWW^5*s^7 + 1052*ep^3*mtt^2*mWW^5*s^7 + 2688*ep^4*mtt^2*mWW^5*s^7 + 2920*ep^5*mtt^2*mWW^5*s^7 + 1136*ep^6*mtt^2*mWW^5*s^7 - 196*ep^2*mtt*mWW^6*s^7 - 1972*ep^3*mtt*mWW^6*s^7 - 6344*ep^4*mtt*mWW^6*s^7 - 8168*ep^5*mtt*mWW^6*s^7 - 3600*ep^6*mtt*mWW^6*s^7 + 32*ep^2*mWW^7*s^7 + 508*ep^3*mWW^7*s^7 + 1932*ep^4*mWW^7*s^7 + 2720*ep^5*mWW^7*s^7 + 1264*ep^6*mWW^7*s^7 + 30*ep^2*mtt^3*mWW^3*s^8 + 260*ep^3*mtt^3*mWW^3*s^8 + 770*ep^4*mtt^3*mWW^3*s^8 + 940*ep^5*mtt^3*mWW^3*s^8 + 400*ep^6*mtt^3*mWW^3*s^8 - 10*ep^2*mtt^2*mWW^4*s^8 - 140*ep^3*mtt^2*mWW^4*s^8 - 510*ep^4*mtt^2*mWW^4*s^8 - 700*ep^5*mtt^2*mWW^4*s^8 - 320*ep^6*mtt^2*mWW^4*s^8 - 30*ep^2*mtt*mWW^5*s^8 - 260*ep^3*mtt*mWW^5*s^8 - 770*ep^4*mtt*mWW^5*s^8 - 940*ep^5*mtt*mWW^5*s^8 - 400*ep^6*mtt*mWW^5*s^8 + 10*ep^2*mWW^6*s^8 + 140*ep^3*mWW^6*s^8 + 510*ep^4*mWW^6*s^8 + 700*ep^5*mWW^6*s^8 + 320*ep^6*mWW^6*s^8 + 18*ep^2*mtt^11*mWW^2*t + 174*ep^3*mtt^11*mWW^2*t + 600*ep^4*mtt^11*mWW^2*t + 888*ep^5*mtt^11*mWW^2*t + 480*ep^6*mtt^11*mWW^2*t - 18*mtt^10*mWW^3*t - 246*ep*mtt^10*mWW^3*t - 1434*ep^2*mtt^10*mWW^3*t - 4608*ep^3*mtt^10*mWW^3*t - 8526*ep^4*mtt^10*mWW^3*t - 8484*ep^5*mtt^10*mWW^3*t - 3504*ep^6*mtt^10*mWW^3*t + 102*mtt^9*mWW^4*t + 1404*ep*mtt^9*mWW^4*t + 7890*ep^2*mtt^9*mWW^4*t + 23232*ep^3*mtt^9*mWW^4*t + 37740*ep^4*mtt^9*mWW^4*t + 31992*ep^5*mtt^9*mWW^4*t + 11040*ep^6*mtt^9*mWW^4*t - 234*mtt^8*mWW^5*t - 3222*ep*mtt^8*mWW^5*t - 17826*ep^2*mtt^8*mWW^5*t - 50586*ep^3*mtt^8*mWW^5*t - 77196*ep^4*mtt^8*mWW^5*t - 59520*ep^5*mtt^8*mWW^5*t - 17856*ep^6*mtt^8*mWW^5*t + 270*mtt^7*mWW^6*t + 3684*ep*mtt^7*mWW^6*t + 19992*ep^2*mtt^7*mWW^6*t + 54822*ep^3*mtt^7*mWW^6*t + 79056*ep^4*mtt^7*mWW^6*t + 55416*ep^5*mtt^7*mWW^6*t + 13920*ep^6*mtt^7*mWW^6*t - 150*mtt^6*mWW^7*t - 1986*ep*mtt^6*mWW^7*t - 10326*ep^2*mtt^6*mWW^7*t - 26532*ep^3*mtt^6*mWW^7*t - 34254*ep^4*mtt^6*mWW^7*t - 19092*ep^5*mtt^6*mWW^7*t - 2160*ep^6*mtt^6*mWW^7*t + 18*mtt^5*mWW^8*t + 180*ep*mtt^5*mWW^8*t + 546*ep^2*mtt^5*mWW^8*t - 60*ep^3*mtt^5*mWW^8*t - 3468*ep^4*mtt^5*mWW^8*t - 6600*ep^5*mtt^5*mWW^8*t - 3936*ep^6*mtt^5*mWW^8*t + 18*mtt^4*mWW^9*t + 270*ep*mtt^4*mWW^9*t + 1602*ep^2*mtt^4*mWW^9*t + 4830*ep^3*mtt^4*mWW^9*t + 7896*ep^4*mtt^4*mWW^9*t + 6744*ep^5*mtt^4*mWW^9*t + 2400*ep^6*mtt^4*mWW^9*t - 6*mtt^3*mWW^10*t - 84*ep*mtt^3*mWW^10*t - 462*ep^2*mtt^3*mWW^10*t - 1272*ep^3*mtt^3*mWW^10*t - 1848*ep^4*mtt^3*mWW^10*t - 1344*ep^5*mtt^3*mWW^10*t - 384*ep^6*mtt^3*mWW^10*t - 78*ep^2*mtt^10*mWW^2*s*t - 802*ep^3*mtt^10*mWW^2*s*t - 2968*ep^4*mtt^10*mWW^2*s*t - 4712*ep^5*mtt^10*mWW^2*s*t - 2720*ep^6*mtt^10*mWW^2*s*t + 102*mtt^9*mWW^3*s*t + 1406*ep*mtt^9*mWW^3*s*t + 7900*ep^2*mtt^9*mWW^3*s*t + 23384*ep^3*mtt^9*mWW^3*s*t + 39004*ep^4*mtt^9*mWW^3*s*t + 35488*ep^5*mtt^9*mWW^3*s*t + 14016*ep^6*mtt^9*mWW^3*s*t - 518*mtt^8*mWW^4*s*t - 7208*ep*mtt^8*mWW^4*s*t - 40052*ep^2*mtt^8*mWW^4*s*t - 113196*ep^3*mtt^8*mWW^4*s*t - 170786*ep^4*mtt^8*mWW^4*s*t - 130440*ep^5*mtt^8*mWW^4*s*t - 39680*ep^6*mtt^8*mWW^4*s*t + 1046*mtt^7*mWW^5*s*t + 14644*ep*mtt^7*mWW^5*s*t + 81804*ep^2*mtt^7*mWW^5*s*t + 231764*ep^3*mtt^7*mWW^5*s*t + 347678*ep^4*mtt^7*mWW^5*s*t + 258360*ep^5*mtt^7*mWW^5*s*t + 72704*ep^6*mtt^7*mWW^5*s*t - 1030*mtt^6*mWW^6*s*t - 14452*ep*mtt^6*mWW^6*s*t - 81202*ep^2*mtt^6*mWW^6*s*t - 232694*ep^3*mtt^6*mWW^6*s*t - 355482*ep^4*mtt^6*mWW^6*s*t - 270132*ep^5*mtt^6*mWW^6*s*t - 77488*ep^6*mtt^6*mWW^6*s*t + 450*mtt^5*mWW^7*s*t + 6286*ep*mtt^5*mWW^7*s*t + 35342*ep^2*mtt^5*mWW^7*s*t + 102392*ep^3*mtt^5*mWW^7*s*t + 160642*ep^4*mtt^5*mWW^7*s*t + 127452*ep^5*mtt^5*mWW^7*s*t + 38736*ep^6*mtt^5*mWW^7*s*t - 2*mtt^4*mWW^8*s*t + 8*ep*mtt^4*mWW^8*s*t + 210*ep^2*mtt^4*mWW^8*s*t + 680*ep^3*mtt^4*mWW^8*s*t - 4*ep^4*mtt^4*mWW^8*s*t - 1876*ep^5*mtt^4*mWW^8*s*t - 1296*ep^6*mtt^4*mWW^8*s*t - 62*mtt^3*mWW^9*s*t - 880*ep*mtt^3*mWW^9*s*t - 5022*ep^2*mtt^3*mWW^9*s*t - 14676*ep^3*mtt^3*mWW^9*s*t - 22948*ep^4*mtt^3*mWW^9*s*t - 17956*ep^5*mtt^3*mWW^9*s*t - 5456*ep^6*mtt^3*mWW^9*s*t + 14*mtt^2*mWW^10*s*t + 196*ep*mtt^2*mWW^10*s*t + 1098*ep^2*mtt^2*mWW^10*s*t + 3148*ep^3*mtt^2*mWW^10*s*t + 4864*ep^4*mtt^2*mWW^10*s*t + 3816*ep^5*mtt^2*mWW^10*s*t + 1184*ep^6*mtt^2*mWW^10*s*t + 90*ep^2*mtt^9*mWW^2*s^2*t + 1158*ep^3*mtt^9*mWW^2*s^2*t + 5208*ep^4*mtt^9*mWW^2*s^2*t + 9624*ep^5*mtt^9*mWW^2*s^2*t + 6240*ep^6*mtt^9*mWW^2*s^2*t - 234*mtt^8*mWW^3*s^2*t - 3266*ep*mtt^8*mWW^3*s^2*t - 17790*ep^2*mtt^8*mWW^3*s^2*t - 47948*ep^3*mtt^8*mWW^3*s^2*t - 68126*ep^4*mtt^8*mWW^3*s^2*t - 50920*ep^5*mtt^8*mWW^3*s^2*t - 17376*ep^6*mtt^8*mWW^3*s^2*t + 1050*mtt^7*mWW^4*s^2*t + 14836*ep*mtt^7*mWW^4*s^2*t + 82896*ep^2*mtt^7*mWW^4*s^2*t + 231382*ep^3*mtt^7*mWW^4*s^2*t + 334624*ep^4*mtt^7*mWW^4*s^2*t + 234420*ep^5*mtt^7*mWW^4*s^2*t + 61264*ep^6*mtt^7*mWW^4*s^2*t - 1826*mtt^6*mWW^5*s^2*t - 26122*ep*mtt^6*mWW^5*s^2*t - 150436*ep^2*mtt^6*mWW^5*s^2*t - 445080*ep^3*mtt^6*mWW^5*s^2*t - 704460*ep^4*mtt^6*mWW^5*s^2*t - 558000*ep^5*mtt^6*mWW^5*s^2*t - 170224*ep^6*mtt^6*mWW^5*s^2*t + 1474*mtt^5*mWW^6*s^2*t + 21412*ep*mtt^5*mWW^6*s^2*t + 126948*ep^2*mtt^5*mWW^6*s^2*t + 396448*ep^3*mtt^5*mWW^6*s^2*t + 682282*ep^4*mtt^5*mWW^6*s^2*t + 603956*ep^5*mtt^5*mWW^6*s^2*t + 211472*ep^6*mtt^5*mWW^6*s^2*t - 446*mtt^4*mWW^7*s^2*t - 6726*ep*mtt^4*mWW^7*s^2*t - 41180*ep^2*mtt^4*mWW^7*s^2*t - 133654*ep^3*mtt^4*mWW^7*s^2*t - 245210*ep^4*mtt^4*mWW^7*s^2*t - 237528*ep^5*mtt^4*mWW^7*s^2*t - 92608*ep^6*mtt^4*mWW^7*s^2*t - 82*mtt^3*mWW^8*s^2*t - 1020*ep*mtt^3*mWW^8*s^2*t - 5952*ep^2*mtt^3*mWW^8*s^2*t - 21988*ep^3*mtt^3*mWW^8*s^2*t - 45406*ep^4*mtt^3*mWW^8*s^2*t - 45112*ep^5*mtt^3*mWW^8*s^2*t - 16704*ep^6*mtt^3*mWW^8*s^2*t + 74*mtt^2*mWW^9*s^2*t + 1026*ep*mtt^2*mWW^9*s^2*t + 6266*ep^2*mtt^2*mWW^9*s^2*t + 22626*ep^3*mtt^2*mWW^9*s^2*t + 47088*ep^4*mtt^2*mWW^9*s^2*t + 49912*ep^5*mtt^2*mWW^9*s^2*t + 20592*ep^6*mtt^2*mWW^9*s^2*t - 10*mtt*mWW^10*s^2*t - 140*ep*mtt*mWW^10*s^2*t - 842*ep^2*mtt*mWW^10*s^2*t - 2944*ep^3*mtt*mWW^10*s^2*t - 6000*ep^4*mtt*mWW^10*s^2*t - 6352*ep^5*mtt*mWW^10*s^2*t - 2656*ep^6*mtt*mWW^10*s^2*t + 90*ep^2*mtt^8*mWW^2*s^3*t + 150*ep^3*mtt^8*mWW^2*s^3*t - 2520*ep^4*mtt^8*mWW^2*s^3*t - 8520*ep^5*mtt^8*mWW^2*s^3*t - 7200*ep^6*mtt^8*mWW^2*s^3*t + 270*mtt^7*mWW^3*s^3*t + 3846*ep*mtt^7*mWW^3*s^3*t + 20680*ep^2*mtt^7*mWW^3*s^3*t + 51172*ep^3*mtt^7*mWW^3*s^3*t + 57864*ep^4*mtt^7*mWW^3*s^3*t + 25452*ep^5*mtt^7*mWW^3*s^3*t + 2736*ep^6*mtt^7*mWW^3*s^3*t - 1050*mtt^6*mWW^4*s^3*t - 15196*ep*mtt^6*mWW^4*s^3*t - 88228*ep^2*mtt^6*mWW^4*s^3*t - 257818*ep^3*mtt^6*mWW^4*s^3*t - 387968*ep^4*mtt^6*mWW^4*s^3*t - 277796*ep^5*mtt^6*mWW^4*s^3*t - 71200*ep^6*mtt^6*mWW^4*s^3*t + 1522*mtt^5*mWW^5*s^3*t + 22470*ep*mtt^5*mWW^5*s^3*t + 137922*ep^2*mtt^5*mWW^5*s^3*t + 452136*ep^3*mtt^5*mWW^5*s^3*t + 810590*ep^4*mtt^5*mWW^5*s^3*t + 735236*ep^5*mtt^5*mWW^5*s^3*t + 259568*ep^6*mtt^5*mWW^5*s^3*t - 938*mtt^4*mWW^6*s^3*t - 14332*ep*mtt^4*mWW^6*s^3*t - 91582*ep^2*mtt^4*mWW^6*s^3*t - 322864*ep^3*mtt^4*mWW^6*s^3*t - 643816*ep^4*mtt^4*mWW^6*s^3*t - 662100*ep^5*mtt^4*mWW^6*s^3*t - 267856*ep^6*mtt^4*mWW^6*s^3*t + 130*mtt^3*mWW^7*s^3*t + 2392*ep*mtt^3*mWW^7*s^3*t + 15178*ep^2*mtt^3*mWW^7*s^3*t + 47296*ep^3*mtt^3*mWW^7*s^3*t + 88668*ep^4*mtt^3*mWW^7*s^3*t + 97368*ep^5*mtt^3*mWW^7*s^3*t + 45600*ep^6*mtt^3*mWW^7*s^3*t + 98*mtt^2*mWW^8*s^3*t + 1264*ep*mtt^2*mWW^8*s^3*t + 9140*ep^2*mtt^2*mWW^8*s^3*t + 45772*ep^3*mtt^2*mWW^8*s^3*t + 119474*ep^4*mtt^2*mWW^8*s^3*t + 142964*ep^5*mtt^2*mWW^8*s^3*t + 62368*ep^6*mtt^2*mWW^8*s^3*t - 34*mtt*mWW^9*s^3*t - 472*ep*mtt*mWW^9*s^3*t - 3386*ep^2*mtt*mWW^9*s^3*t - 16688*ep^3*mtt*mWW^9*s^3*t - 44456*ep^4*mtt*mWW^9*s^3*t - 55244*ep^5*mtt*mWW^9*s^3*t - 25200*ep^6*mtt*mWW^9*s^3*t + 2*mWW^10*s^3*t + 28*ep*mWW^10*s^3*t + 186*ep^2*mWW^10*s^3*t + 844*ep^3*mWW^10*s^3*t + 2164*ep^4*mWW^10*s^3*t + 2640*ep^5*mWW^10*s^3*t + 1184*ep^6*mWW^10*s^3*t - 330*ep^2*mtt^7*mWW^2*s^4*t - 2230*ep^3*mtt^7*mWW^2*s^4*t - 3640*ep^4*mtt^7*mWW^2*s^4*t + 1000*ep^5*mtt^7*mWW^2*s^4*t + 4000*ep^6*mtt^7*mWW^2*s^4*t - 150*mtt^6*mWW^3*s^4*t - 2230*ep*mtt^6*mWW^3*s^4*t - 12610*ep^2*mtt^6*mWW^3*s^4*t - 31640*ep^3*mtt^6*mWW^3*s^4*t - 32170*ep^4*mtt^6*mWW^3*s^4*t - 5940*ep^5*mtt^6*mWW^3*s^4*t + 4880*ep^6*mtt^6*mWW^3*s^4*t + 490*mtt^5*mWW^4*s^4*t + 7440*ep*mtt^5*mWW^4*s^4*t + 48808*ep^2*mtt^5*mWW^4*s^4*t + 168260*ep^3*mtt^5*mWW^4*s^4*t + 300934*ep^4*mtt^5*mWW^4*s^4*t + 257140*ep^5*mtt^5*mWW^4*s^4*t + 80064*ep^6*mtt^5*mWW^4*s^4*t - 558*mtt^4*mWW^5*s^4*t - 8746*ep*mtt^4*mWW^5*s^4*t - 61462*ep^2*mtt^4*mWW^5*s^4*t - 244610*ep^3*mtt^4*mWW^5*s^4*t - 527572*ep^4*mtt^4*mWW^5*s^4*t - 557564*ep^5*mtt^4*mWW^5*s^4*t - 222672*ep^6*mtt^4*mWW^5*s^4*t + 222*mtt^3*mWW^6*s^4*t + 3776*ep*mtt^3*mWW^6*s^4*t + 26112*ep^2*mtt^3*mWW^6*s^4*t + 106306*ep^3*mtt^3*mWW^6*s^4*t + 251436*ep^4*mtt^3*mWW^6*s^4*t + 300572*ep^5*mtt^3*mWW^6*s^4*t + 137264*ep^6*mtt^3*mWW^6*s^4*t + 24*mtt^2*mWW^7*s^4*t + 136*ep*mtt^2*mWW^7*s^4*t + 3346*ep^2*mtt^2*mWW^7*s^4*t + 30254*ep^3*mtt^2*mWW^7*s^4*t + 90096*ep^4*mtt^2*mWW^7*s^4*t + 106436*ep^5*mtt^2*mWW^7*s^4*t + 42688*ep^6*mtt^2*mWW^7*s^4*t - 32*mtt*mWW^8*s^4*t - 432*ep*mtt*mWW^8*s^4*t - 4392*ep^2*mtt*mWW^8*s^4*t - 30208*ep^3*mtt*mWW^8*s^4*t - 91548*ep^4*mtt*mWW^8*s^4*t - 118468*ep^5*mtt*mWW^8*s^4*t - 54144*ep^6*mtt*mWW^8*s^4*t + 4*mWW^9*s^4*t + 56*ep*mWW^9*s^4*t + 552*ep^2*mWW^9*s^4*t + 4084*ep^3*mWW^9*s^4*t + 13136*ep^4*mWW^9*s^4*t + 17688*ep^5*mWW^9*s^4*t + 8304*ep^6*mWW^9*s^4*t + 342*ep^2*mtt^6*mWW^2*s^5*t + 2586*ep^3*mtt^6*mWW^2*s^5*t + 5880*ep^4*mtt^6*mWW^2*s^5*t + 3912*ep^5*mtt^6*mWW^2*s^5*t - 480*ep^6*mtt^6*mWW^2*s^5*t + 18*mtt^5*mWW^3*s^5*t + 346*ep*mtt^5*mWW^3*s^5*t + 3244*ep^2*mtt^5*mWW^3*s^5*t + 13408*ep^3*mtt^5*mWW^3*s^5*t + 24876*ep^4*mtt^5*mWW^3*s^5*t + 20664*ep^5*mtt^5*mWW^3*s^5*t + 6304*ep^6*mtt^5*mWW^3*s^5*t - 42*mtt^4*mWW^4*s^5*t - 864*ep*mtt^4*mWW^4*s^5*t - 10874*ep^2*mtt^4*mWW^4*s^5*t - 61368*ep^3*mtt^4*mWW^4*s^5*t - 151392*ep^4*mtt^4*mWW^4*s^5*t - 163436*ep^5*mtt^4*mWW^4*s^5*t - 62016*ep^6*mtt^4*mWW^4*s^5*t + 26*mtt^3*mWW^5*s^5*t + 640*ep*mtt^3*mWW^5*s^5*t + 8312*ep^2*mtt^3*mWW^5*s^5*t + 54948*ep^3*mtt^3*mWW^5*s^5*t + 158758*ep^4*mtt^3*mWW^5*s^5*t + 198348*ep^5*mtt^3*mWW^5*s^5*t + 87536*ep^6*mtt^3*mWW^5*s^5*t + 2*mtt^2*mWW^6*s^5*t - 76*ep*mtt^2*mWW^6*s^5*t + 852*ep^2*mtt^2*mWW^6*s^5*t + 7058*ep^3*mtt^2*mWW^6*s^5*t + 12196*ep^4*mtt^2*mWW^6*s^5*t + 2392*ep^5*mtt^2*mWW^6*s^5*t - 5008*ep^6*mtt^2*mWW^6*s^5*t - 4*mtt*mWW^7*s^5*t - 46*ep*mtt*mWW^7*s^5*t - 2416*ep^2*mtt*mWW^7*s^5*t - 23308*ep^3*mtt*mWW^7*s^5*t - 74106*ep^4*mtt*mWW^7*s^5*t - 94804*ep^5*mtt*mWW^7*s^5*t - 41872*ep^6*mtt*mWW^7*s^5*t + 468*ep^2*mWW^8*s^5*t + 6028*ep^3*mWW^8*s^5*t + 21772*ep^4*mWW^8*s^5*t + 30332*ep^5*mWW^8*s^5*t + 14384*ep^6*mWW^8*s^5*t - 162*ep^2*mtt^5*mWW^2*s^6*t - 1278*ep^3*mtt^5*mWW^2*s^6*t - 3192*ep^4*mtt^5*mWW^2*s^6*t - 2808*ep^5*mtt^5*mWW^2*s^6*t - 480*ep^6*mtt^5*mWW^2*s^6*t + 18*mtt^4*mWW^3*s^6*t + 234*ep*mtt^4*mWW^3*s^6*t + 230*ep^2*mtt^4*mWW^3*s^6*t - 4924*ep^3*mtt^4*mWW^3*s^6*t - 18714*ep^4*mtt^4*mWW^3*s^6*t - 24768*ep^5*mtt^4*mWW^3*s^6*t - 11136*ep^6*mtt^4*mWW^3*s^6*t - 42*mtt^3*mWW^4*s^6*t - 572*ep*mtt^3*mWW^4*s^6*t - 1214*ep^2*mtt^3*mWW^4*s^6*t + 8614*ep^3*mtt^3*mWW^4*s^6*t + 38678*ep^4*mtt^3*mWW^4*s^6*t + 52592*ep^5*mtt^3*mWW^4*s^6*t + 22864*ep^6*mtt^3*mWW^4*s^6*t + 26*mtt^2*mWW^5*s^6*t + 378*ep*mtt^2*mWW^5*s^6*t + 2220*ep^2*mtt^2*mWW^5*s^6*t + 4380*ep^3*mtt^2*mWW^5*s^6*t - 332*ep^4*mtt^2*mWW^5*s^6*t - 8180*ep^5*mtt^2*mWW^5*s^6*t - 5312*ep^6*mtt^2*mWW^5*s^6*t + 2*mtt*mWW^6*s^6*t + 16*ep*mtt*mWW^6*s^6*t - 1070*ep^2*mtt*mWW^6*s^6*t - 9736*ep^3*mtt*mWW^6*s^6*t - 28544*ep^4*mtt*mWW^6*s^6*t - 34132*ep^5*mtt*mWW^6*s^6*t - 14144*ep^6*mtt*mWW^6*s^6*t - 4*mWW^7*s^6*t - 56*ep*mWW^7*s^6*t + 44*ep^2*mWW^7*s^6*t + 3376*ep^3*mWW^7*s^6*t + 13448*ep^4*mWW^7*s^6*t + 19024*ep^5*mWW^7*s^6*t + 8976*ep^6*mWW^7*s^6*t + 30*ep^2*mtt^4*mWW^2*s^7*t + 242*ep^3*mtt^4*mWW^2*s^7*t + 632*ep^4*mtt^4*mWW^2*s^7*t + 616*ep^5*mtt^4*mWW^2*s^7*t + 160*ep^6*mtt^4*mWW^2*s^7*t - 6*mtt^3*mWW^3*s^7*t - 94*ep*mtt^3*mWW^3*s^7*t - 240*ep^2*mtt^3*mWW^3*s^7*t + 1188*ep^3*mtt^3*mWW^3*s^7*t + 6096*ep^4*mtt^3*mWW^3*s^7*t + 9020*ep^5*mtt^3*mWW^3*s^7*t + 4336*ep^6*mtt^3*mWW^3*s^7*t + 10*mtt^2*mWW^4*s^7*t + 164*ep*mtt^2*mWW^4*s^7*t + 826*ep^2*mtt^2*mWW^4*s^7*t + 1150*ep^3*mtt^2*mWW^4*s^7*t - 1238*ep^4*mtt^2*mWW^4*s^7*t - 3832*ep^5*mtt^2*mWW^4*s^7*t - 2080*ep^6*mtt^2*mWW^4*s^7*t - 2*mtt*mWW^5*s^7*t - 42*ep*mtt*mWW^5*s^7*t - 542*ep^2*mtt*mWW^5*s^7*t - 3024*ep^3*mtt*mWW^5*s^7*t - 7690*ep^4*mtt*mWW^5*s^7*t - 8968*ep^5*mtt*mWW^5*s^7*t - 3872*ep^6*mtt*mWW^5*s^7*t - 2*mWW^6*s^7*t - 28*ep*mWW^6*s^7*t - 50*ep^2*mWW^6*s^7*t + 660*ep^3*mWW^6*s^7*t + 2872*ep^4*mWW^6*s^7*t + 4028*ep^5*mWW^6*s^7*t + 1840*ep^6*mWW^6*s^7*t + 4*ep*mtt^2*mWW^3*s^8*t + 20*ep^2*mtt^2*mWW^3*s^8*t - 32*ep^3*mtt^2*mWW^3*s^8*t - 304*ep^4*mtt^2*mWW^3*s^8*t - 512*ep^5*mtt^2*mWW^3*s^8*t - 256*ep^6*mtt^2*mWW^3*s^8*t - 4*ep*mtt*mWW^4*s^8*t - 52*ep^2*mtt*mWW^4*s^8*t - 256*ep^3*mtt*mWW^4*s^8*t - 592*ep^4*mtt*mWW^4*s^8*t - 640*ep^5*mtt*mWW^4*s^8*t - 256*ep^6*mtt*mWW^4*s^8*t + 8*ep^2*mWW^5*s^8*t + 72*ep^3*mWW^5*s^8*t + 224*ep^4*mWW^5*s^8*t + 288*ep^5*mWW^5*s^8*t + 128*ep^6*mWW^5*s^8*t - 9*ep^2*mtt^11*mWW*t^2 - 78*ep^3*mtt^11*mWW*t^2 - 231*ep^4*mtt^11*mWW*t^2 - 282*ep^5*mtt^11*mWW*t^2 - 120*ep^6*mtt^11*mWW*t^2 - 99*ep^2*mtt^10*mWW^2*t^2 - 1002*ep^3*mtt^10*mWW^2*t^2 - 3645*ep^4*mtt^10*mWW^2*t^2 - 5694*ep^5*mtt^10*mWW^2*t^2 - 3240*ep^6*mtt^10*mWW^2*t^2 + 114*mtt^9*mWW^3*t^2 + 1506*ep*mtt^9*mWW^3*t^2 + 8583*ep^2*mtt^9*mWW^3*t^2 + 27546*ep^3*mtt^9*mWW^3*t^2 + 52017*ep^4*mtt^9*mWW^3*t^2 + 53622*ep^5*mtt^9*mWW^3*t^2 + 23112*ep^6*mtt^9*mWW^3*t^2 - 582*mtt^8*mWW^4*t^2 - 7752*ep*mtt^8*mWW^4*t^2 - 42573*ep^2*mtt^8*mWW^4*t^2 - 124464*ep^3*mtt^8*mWW^4*t^2 - 204375*ep^4*mtt^8*mWW^4*t^2 - 178338*ep^5*mtt^8*mWW^4*t^2 - 64536*ep^6*mtt^8*mWW^4*t^2 + 1194*mtt^7*mWW^5*t^2 + 15870*ep*mtt^7*mWW^5*t^2 + 85221*ep^2*mtt^7*mWW^5*t^2 + 236940*ep^3*mtt^7*mWW^5*t^2 + 358377*ep^4*mtt^7*mWW^5*t^2 + 278046*ep^5*mtt^7*mWW^5*t^2 + 85992*ep^6*mtt^7*mWW^5*t^2 - 1230*mtt^6*mWW^6*t^2 - 15996*ep*mtt^6*mWW^6*t^2 - 82395*ep^2*mtt^6*mWW^6*t^2 - 213426*ep^3*mtt^6*mWW^6*t^2 - 287991*ep^4*mtt^6*mWW^6*t^2 - 185082*ep^5*mtt^6*mWW^6*t^2 - 40440*ep^6*mtt^6*mWW^6*t^2 + 630*mtt^5*mWW^7*t^2 + 7614*ep*mtt^5*mWW^7*t^2 + 34713*ep^2*mtt^5*mWW^7*t^2 + 72042*ep^3*mtt^5*mWW^7*t^2 + 58371*ep^4*mtt^5*mWW^7*t^2 - 7854*ep^5*mtt^5*mWW^7*t^2 - 24936*ep^6*mtt^5*mWW^7*t^2 - 114*mtt^4*mWW^8*t^2 - 912*ep*mtt^4*mWW^8*t^2 - 531*ep^2*mtt^4*mWW^8*t^2 + 14388*ep^3*mtt^4*mWW^8*t^2 + 52707*ep^4*mtt^4*mWW^8*t^2 + 72186*ep^5*mtt^4*mWW^8*t^2 + 35256*ep^6*mtt^4*mWW^8*t^2 - 18*mtt^3*mWW^9*t^2 - 414*ep*mtt^3*mWW^9*t^2 - 3372*ep^2*mtt^3*mWW^9*t^2 - 13218*ep^3*mtt^3*mWW^9*t^2 - 27078*ep^4*mtt^3*mWW^9*t^2 - 27948*ep^5*mtt^3*mWW^9*t^2 - 11472*ep^6*mtt^3*mWW^9*t^2 + 6*mtt^2*mWW^10*t^2 + 84*ep*mtt^2*mWW^10*t^2 + 462*ep^2*mtt^2*mWW^10*t^2 + 1272*ep^3*mtt^2*mWW^10*t^2 + 1848*ep^4*mtt^2*mWW^10*t^2 + 1344*ep^5*mtt^2*mWW^10*t^2 + 384*ep^6*mtt^2*mWW^10*t^2 + 63*ep^2*mtt^10*mWW*s*t^2 + 546*ep^3*mtt^10*mWW*s*t^2 + 1617*ep^4*mtt^10*mWW*s*t^2 + 1974*ep^5*mtt^10*mWW*s*t^2 + 840*ep^6*mtt^10*mWW*s*t^2 + 584*ep^2*mtt^9*mWW^2*s*t^2 + 6146*ep^3*mtt^9*mWW^2*s*t^2 + 23298*ep^4*mtt^9*mWW^2*s*t^2 + 37780*ep^5*mtt^9*mWW^2*s*t^2 + 22192*ep^6*mtt^9*mWW^2*s*t^2 - 580*mtt^8*mWW^3*s*t^2 - 7776*ep*mtt^8*mWW^3*s*t^2 - 43185*ep^2*mtt^8*mWW^3*s*t^2 - 129860*ep^3*mtt^8*mWW^3*s*t^2 - 227689*ep^4*mtt^8*mWW^3*s*t^2 - 224378*ep^5*mtt^8*mWW^3*s*t^2 - 97112*ep^6*mtt^8*mWW^3*s*t^2 + 2664*mtt^7*mWW^4*s*t^2 + 36102*ep*mtt^7*mWW^4*s*t^2 + 195532*ep^2*mtt^7*mWW^4*s*t^2 + 540178*ep^3*mtt^7*mWW^4*s*t^2 + 801596*ep^4*mtt^7*mWW^4*s*t^2 + 611400*ep^5*mtt^7*mWW^4*s*t^2 + 191968*ep^6*mtt^7*mWW^4*s*t^2 - 4848*mtt^6*mWW^5*s*t^2 - 66074*ep*mtt^6*mWW^5*s*t^2 - 357785*ep^2*mtt^6*mWW^5*s*t^2 - 976444*ep^3*mtt^6*mWW^5*s*t^2 - 1397115*ep^4*mtt^6*mWW^5*s*t^2 - 976246*ep^5*mtt^6*mWW^5*s*t^2 - 252968*ep^6*mtt^6*mWW^5*s*t^2 + 4340*mtt^5*mWW^6*s*t^2 + 58944*ep*mtt^5*mWW^6*s*t^2 + 318722*ep^2*mtt^5*mWW^6*s*t^2 + 872058*ep^3*mtt^5*mWW^6*s*t^2 + 1256640*ep^4*mtt^5*mWW^6*s*t^2 + 882568*ep^5*mtt^5*mWW^6*s*t^2 + 224928*ep^6*mtt^5*mWW^6*s*t^2 - 1860*mtt^4*mWW^7*s*t^2 - 24584*ep*mtt^4*mWW^7*s*t^2 - 129641*ep^2*mtt^4*mWW^7*s*t^2 - 349812*ep^3*mtt^4*mWW^7*s*t^2 - 508689*ep^4*mtt^4*mWW^7*s*t^2 - 371594*ep^5*mtt^4*mWW^7*s*t^2 - 102680*ep^6*mtt^4*mWW^7*s*t^2 + 240*mtt^3*mWW^8*s*t^2 + 2610*ep*mtt^3*mWW^8*s*t^2 + 10130*ep^2*mtt^3*mWW^8*s*t^2 + 17022*ep^3*mtt^3*mWW^8*s*t^2 + 12698*ep^4*mtt^3*mWW^8*s*t^2 + 4756*ep^5*mtt^3*mWW^8*s*t^2 + 1584*ep^6*mtt^3*mWW^8*s*t^2 + 56*mtt^2*mWW^9*s*t^2 + 946*ep*mtt^2*mWW^9*s*t^2 + 6564*ep^2*mtt^2*mWW^9*s*t^2 + 23250*ep^3*mtt^2*mWW^9*s*t^2 + 42996*ep^4*mtt^2*mWW^9*s*t^2 + 38468*ep^5*mtt^2*mWW^9*s*t^2 + 12880*ep^6*mtt^2*mWW^9*s*t^2 - 12*mtt*mWW^10*s*t^2 - 168*ep*mtt*mWW^10*s*t^2 - 984*ep^2*mtt*mWW^10*s*t^2 - 3084*ep^3*mtt*mWW^10*s*t^2 - 5352*ep^4*mtt*mWW^10*s*t^2 - 4728*ep^5*mtt*mWW^10*s*t^2 - 1632*ep^6*mtt*mWW^10*s*t^2 - 189*ep^2*mtt^9*mWW*s^2*t^2 - 1638*ep^3*mtt^9*mWW*s^2*t^2 - 4851*ep^4*mtt^9*mWW*s^2*t^2 - 5922*ep^5*mtt^9*mWW*s^2*t^2 - 2520*ep^6*mtt^9*mWW*s^2*t^2 - 1419*ep^2*mtt^8*mWW^2*s^2*t^2 - 15770*ep^3*mtt^8*mWW^2*s^2*t^2 - 62637*ep^4*mtt^8*mWW^2*s^2*t^2 - 105382*ep^5*mtt^8*mWW^2*s^2*t^2 - 63672*ep^6*mtt^8*mWW^2*s^2*t^2 + 1182*mtt^7*mWW^3*s^2*t^2 + 16166*ep*mtt^7*mWW^3*s^2*t^2 + 88248*ep^2*mtt^7*mWW^3*s^2*t^2 + 248524*ep^3*mtt^7*mWW^3*s^2*t^2 + 396196*ep^4*mtt^7*mWW^3*s^2*t^2 + 363128*ep^5*mtt^7*mWW^3*s^2*t^2 + 156880*ep^6*mtt^7*mWW^3*s^2*t^2 - 4826*mtt^6*mWW^4*s^2*t^2 - 66890*ep*mtt^6*mWW^4*s^2*t^2 - 362332*ep^2*mtt^6*mWW^4*s^2*t^2 - 963104*ep^3*mtt^6*mWW^4*s^2*t^2 - 1296608*ep^4*mtt^6*mWW^4*s^2*t^2 - 822012*ep^5*mtt^6*mWW^4*s^2*t^2 - 188432*ep^6*mtt^6*mWW^4*s^2*t^2 + 7642*mtt^5*mWW^5*s^2*t^2 + 107172*ep*mtt^5*mWW^5*s^2*t^2 + 593963*ep^2*mtt^5*mWW^5*s^2*t^2 + 1644112*ep^3*mtt^5*mWW^5*s^2*t^2 + 2345873*ep^4*mtt^5*mWW^5*s^2*t^2 + 1584826*ep^5*mtt^5*mWW^5*s^2*t^2 + 369864*ep^6*mtt^5*mWW^5*s^2*t^2 - 5750*mtt^4*mWW^6*s^2*t^2 - 81384*ep*mtt^4*mWW^6*s^2*t^2 - 464685*ep^2*mtt^4*mWW^6*s^2*t^2 - 1375304*ep^3*mtt^4*mWW^6*s^2*t^2 - 2206063*ep^4*mtt^4*mWW^6*s^2*t^2 - 1787282*ep^5*mtt^4*mWW^6*s^2*t^2 - 558904*ep^6*mtt^4*mWW^6*s^2*t^2 + 1922*mtt^3*mWW^7*s^2*t^2 + 27290*ep*mtt^3*mWW^7*s^2*t^2 + 160282*ep^2*mtt^3*mWW^7*s^2*t^2 + 511582*ep^3*mtt^3*mWW^7*s^2*t^2 + 937148*ep^4*mtt^3*mWW^7*s^2*t^2 + 908456*ep^5*mtt^3*mWW^7*s^2*t^2 + 353760*ep^6*mtt^3*mWW^7*s^2*t^2 - 118*mtt^2*mWW^8*s^2*t^2 - 1578*ep*mtt^2*mWW^8*s^2*t^2 - 8430*ep^2*mtt^2*mWW^8*s^2*t^2 - 25762*ep^3*mtt^2*mWW^8*s^2*t^2 - 58276*ep^4*mtt^2*mWW^8*s^2*t^2 - 81588*ep^5*mtt^2*mWW^8*s^2*t^2 - 45536*ep^6*mtt^2*mWW^8*s^2*t^2 - 58*mtt*mWW^9*s^2*t^2 - 860*ep*mtt*mWW^9*s^2*t^2 - 5976*ep^2*mtt*mWW^9*s^2*t^2 - 24772*ep^3*mtt*mWW^9*s^2*t^2 - 55630*ep^4*mtt*mWW^9*s^2*t^2 - 59688*ep^5*mtt*mWW^9*s^2*t^2 - 23776*ep^6*mtt*mWW^9*s^2*t^2 + 6*mWW^10*s^2*t^2 + 84*ep*mWW^10*s^2*t^2 + 538*ep^2*mWW^10*s^2*t^2 + 2132*ep^3*mWW^10*s^2*t^2 + 4848*ep^4*mWW^10*s^2*t^2 + 5464*ep^5*mWW^10*s^2*t^2 + 2336*ep^6*mWW^10*s^2*t^2 + 315*ep^2*mtt^8*mWW*s^3*t^2 + 2730*ep^3*mtt^8*mWW*s^3*t^2 + 8085*ep^4*mtt^8*mWW*s^3*t^2 + 9870*ep^5*mtt^8*mWW*s^3*t^2 + 4200*ep^6*mtt^8*mWW*s^3*t^2 + 1770*ep^2*mtt^7*mWW^2*s^3*t^2 + 21290*ep^3*mtt^7*mWW^2*s^3*t^2 + 89500*ep^4*mtt^7*mWW^2*s^3*t^2 + 156640*ep^5*mtt^7*mWW^2*s^3*t^2 + 97280*ep^6*mtt^7*mWW^2*s^3*t^2 - 1200*mtt^6*mWW^3*s^3*t^2 - 16900*ep*mtt^6*mWW^3*s^3*t^2 - 92434*ep^2*mtt^6*mWW^3*s^3*t^2 - 248958*ep^3*mtt^6*mWW^3*s^3*t^2 - 363048*ep^4*mtt^6*mWW^3*s^3*t^2 - 306648*ep^5*mtt^6*mWW^3*s^3*t^2 - 133104*ep^6*mtt^6*mWW^3*s^3*t^2 + 4288*mtt^5*mWW^4*s^3*t^2 + 61296*ep*mtt^5*mWW^4*s^3*t^2 + 339206*ep^2*mtt^5*mWW^4*s^3*t^2 + 898530*ep^3*mtt^5*mWW^4*s^3*t^2 + 1146068*ep^4*mtt^5*mWW^4*s^3*t^2 + 610332*ep^5*mtt^5*mWW^4*s^3*t^2 + 71776*ep^6*mtt^5*mWW^4*s^3*t^2 - 5744*mtt^4*mWW^5*s^3*t^2 - 83322*ep*mtt^4*mWW^5*s^3*t^2 - 480717*ep^2*mtt^4*mWW^5*s^3*t^2 - 1397726*ep^3*mtt^4*mWW^5*s^3*t^2 - 2104873*ep^4*mtt^4*mWW^5*s^3*t^2 - 1502718*ep^5*mtt^4*mWW^5*s^3*t^2 - 368936*ep^6*mtt^4*mWW^5*s^3*t^2 + 3436*mtt^3*mWW^6*s^3*t^2 + 50618*ep*mtt^3*mWW^6*s^3*t^2 + 306778*ep^2*mtt^3*mWW^6*s^3*t^2 + 999430*ep^3*mtt^3*mWW^6*s^3*t^2 + 1812470*ep^4*mtt^3*mWW^6*s^3*t^2 + 1680556*ep^5*mtt^3*mWW^6*s^3*t^2 + 606432*ep^6*mtt^3*mWW^6*s^3*t^2 - 772*mtt^2*mWW^7*s^3*t^2 - 11646*ep*mtt^2*mWW^7*s^3*t^2 - 74598*ep^2*mtt^2*mWW^7*s^3*t^2 - 273126*ep^3*mtt^2*mWW^7*s^3*t^2 - 589374*ep^4*mtt^2*mWW^7*s^3*t^2 - 663732*ep^5*mtt^2*mWW^7*s^3*t^2 - 292352*ep^6*mtt^2*mWW^7*s^3*t^2 - 28*mtt*mWW^8*s^3*t^2 - 334*ep*mtt*mWW^8*s^3*t^2 - 2464*ep^2*mtt*mWW^8*s^3*t^2 - 13054*ep^3*mtt*mWW^8*s^3*t^2 - 27892*ep^4*mtt*mWW^8*s^3*t^2 - 19820*ep^5*mtt*mWW^8*s^3*t^2 - 1072*ep^6*mtt*mWW^8*s^3*t^2 + 20*mWW^9*s^3*t^2 + 288*ep*mWW^9*s^3*t^2 + 2192*ep^2*mWW^9*s^3*t^2 + 11316*ep^3*mWW^9*s^3*t^2 + 30408*ep^4*mWW^9*s^3*t^2 + 37248*ep^5*mWW^9*s^3*t^2 + 16544*ep^6*mWW^9*s^3*t^2 - 315*ep^2*mtt^7*mWW*s^4*t^2 - 2730*ep^3*mtt^7*mWW*s^4*t^2 - 8085*ep^4*mtt^7*mWW*s^4*t^2 - 9870*ep^5*mtt^7*mWW*s^4*t^2 - 4200*ep^6*mtt^7*mWW*s^4*t^2 - 1105*ep^2*mtt^6*mWW^2*s^4*t^2 - 15310*ep^3*mtt^6*mWW^2*s^4*t^2 - 70015*ep^4*mtt^6*mWW^2*s^4*t^2 - 129050*ep^5*mtt^6*mWW^2*s^4*t^2 - 82840*ep^6*mtt^6*mWW^2*s^4*t^2 + 590*mtt^5*mWW^3*s^4*t^2 + 8750*ep*mtt^5*mWW^3*s^4*t^2 + 50317*ep^2*mtt^5*mWW^3*s^4*t^2 + 140250*ep^3*mtt^5*mWW^3*s^4*t^2 + 209455*ep^4*mtt^5*mWW^3*s^4*t^2 + 183794*ep^5*mtt^5*mWW^3*s^4*t^2 + 84456*ep^6*mtt^5*mWW^3*s^4*t^2 - 1802*mtt^4*mWW^4*s^4*t^2 - 27052*ep*mtt^4*mWW^4*s^4*t^2 - 158775*ep^2*mtt^4*mWW^4*s^4*t^2 - 444660*ep^3*mtt^4*mWW^4*s^4*t^2 - 589721*ep^4*mtt^4*mWW^4*s^4*t^2 - 311994*ep^5*mtt^4*mWW^4*s^4*t^2 - 23016*ep^6*mtt^4*mWW^4*s^4*t^2 + 1942*mtt^3*mWW^5*s^4*t^2 + 29488*ep*mtt^3*mWW^5*s^4*t^2 + 181231*ep^2*mtt^3*mWW^5*s^4*t^2 + 575082*ep^3*mtt^3*mWW^5*s^4*t^2 + 955739*ep^4*mtt^3*mWW^5*s^4*t^2 + 755110*ep^5*mtt^3*mWW^5*s^4*t^2 + 205720*ep^6*mtt^3*mWW^5*s^4*t^2 - 818*mtt^2*mWW^6*s^4*t^2 - 12602*ep*mtt^2*mWW^6*s^4*t^2 - 82031*ep^2*mtt^2*mWW^6*s^4*t^2 - 304580*ep^3*mtt^2*mWW^6*s^4*t^2 - 642331*ep^4*mtt^2*mWW^6*s^4*t^2 - 681006*ep^5*mtt^2*mWW^6*s^4*t^2 - 274280*ep^6*mtt^2*mWW^6*s^4*t^2 + 68*mtt*mWW^7*s^4*t^2 + 1138*ep*mtt*mWW^7*s^4*t^2 + 8339*ep^2*mtt*mWW^7*s^4*t^2 + 38494*ep^3*mtt*mWW^7*s^4*t^2 + 108239*ep^4*mtt*mWW^7*s^4*t^2 + 149054*ep^5*mtt*mWW^7*s^4*t^2 + 75496*ep^6*mtt*mWW^7*s^4*t^2 + 20*mWW^8*s^4*t^2 + 278*ep*mWW^8*s^4*t^2 + 2051*ep^2*mWW^8*s^4*t^2 + 10862*ep^3*mWW^8*s^4*t^2 + 28655*ep^4*mWW^8*s^4*t^2 + 33594*ep^5*mWW^8*s^4*t^2 + 14056*ep^6*mWW^8*s^4*t^2 + 189*ep^2*mtt^6*mWW*s^5*t^2 + 1638*ep^3*mtt^6*mWW*s^5*t^2 + 4851*ep^4*mtt^6*mWW*s^5*t^2 + 5922*ep^5*mtt^6*mWW*s^5*t^2 + 2520*ep^6*mtt^6*mWW*s^5*t^2 + 204*ep^2*mtt^5*mWW^2*s^5*t^2 + 4742*ep^3*mtt^5*mWW^2*s^5*t^2 + 26490*ep^4*mtt^5*mWW^2*s^5*t^2 + 54004*ep^5*mtt^5*mWW^2*s^5*t^2 + 36720*ep^6*mtt^5*mWW^2*s^5*t^2 - 84*mtt^4*mWW^3*s^5*t^2 - 1496*ep*mtt^4*mWW^3*s^5*t^2 - 11295*ep^2*mtt^4*mWW^3*s^5*t^2 - 42808*ep^3*mtt^4*mWW^3*s^5*t^2 - 89059*ep^4*mtt^4*mWW^3*s^5*t^2 - 103166*ep^5*mtt^4*mWW^3*s^5*t^2 - 52216*ep^6*mtt^4*mWW^3*s^5*t^2 + 200*mtt^3*mWW^4*s^5*t^2 + 3542*ep*mtt^3*mWW^4*s^5*t^2 + 25678*ep^2*mtt^3*mWW^4*s^5*t^2 + 88082*ep^3*mtt^3*mWW^4*s^5*t^2 + 139658*ep^4*mtt^3*mWW^4*s^5*t^2 + 88800*ep^5*mtt^3*mWW^4*s^5*t^2 + 9968*ep^6*mtt^3*mWW^4*s^5*t^2 - 136*mtt^2*mWW^5*s^5*t^2 - 2436*ep*mtt^2*mWW^5*s^5*t^2 - 17829*ep^2*mtt^2*mWW^5*s^5*t^2 - 69558*ep^3*mtt^2*mWW^5*s^5*t^2 - 136187*ep^4*mtt^2*mWW^5*s^5*t^2 - 116470*ep^5*mtt^2*mWW^5*s^5*t^2 - 29032*ep^6*mtt^2*mWW^5*s^5*t^2 + 8*mtt*mWW^6*s^5*t^2 + 226*ep*mtt*mWW^6*s^5*t^2 + 2628*ep^2*mtt*mWW^6*s^5*t^2 + 19796*ep^3*mtt*mWW^6*s^5*t^2 + 66374*ep^4*mtt*mWW^6*s^5*t^2 + 91768*ep^5*mtt*mWW^6*s^5*t^2 + 43440*ep^6*mtt*mWW^6*s^5*t^2 + 12*mWW^7*s^5*t^2 + 164*ep*mWW^7*s^5*t^2 + 785*ep^2*mWW^7*s^5*t^2 + 1348*ep^3*mWW^7*s^5*t^2 - 2047*ep^4*mWW^7*s^5*t^2 - 7898*ep^5*mWW^7*s^5*t^2 - 5640*ep^6*mWW^7*s^5*t^2 - 63*ep^2*mtt^5*mWW*s^6*t^2 - 546*ep^3*mtt^5*mWW*s^6*t^2 - 1617*ep^4*mtt^5*mWW*s^6*t^2 - 1974*ep^5*mtt^5*mWW*s^6*t^2 - 840*ep^6*mtt^5*mWW*s^6*t^2 + 111*ep^2*mtt^4*mWW^2*s^6*t^2 + 274*ep^3*mtt^4*mWW^2*s^6*t^2 - 2023*ep^4*mtt^4*mWW^2*s^6*t^2 - 7330*ep^5*mtt^4*mWW^2*s^6*t^2 - 6152*ep^6*mtt^4*mWW^2*s^6*t^2 - 30*mtt^3*mWW^3*s^6*t^2 - 374*ep*mtt^3*mWW^3*s^6*t^2 - 836*ep^2*mtt^3*mWW^3*s^6*t^2 + 4416*ep^3*mtt^3*mWW^3*s^6*t^2 + 22980*ep^4*mtt^3*mWW^3*s^6*t^2 + 36816*ep^5*mtt^3*mWW^3*s^6*t^2 + 19968*ep^6*mtt^3*mWW^3*s^6*t^2 + 74*mtt^2*mWW^4*s^6*t^2 + 990*ep*mtt^2*mWW^4*s^6*t^2 + 4624*ep^2*mtt^2*mWW^4*s^6*t^2 + 9396*ep^3*mtt^2*mWW^4*s^6*t^2 + 9664*ep^4*mtt^2*mWW^4*s^6*t^2 + 7080*ep^5*mtt^2*mWW^4*s^6*t^2 + 4112*ep^6*mtt^2*mWW^4*s^6*t^2 - 58*mtt*mWW^5*s^6*t^2 - 810*ep*mtt*mWW^5*s^6*t^2 - 4735*ep^2*mtt*mWW^5*s^6*t^2 - 14470*ep^3*mtt*mWW^5*s^6*t^2 - 25653*ep^4*mtt*mWW^5*s^6*t^2 - 26486*ep^5*mtt*mWW^5*s^6*t^2 - 12328*ep^6*mtt*mWW^5*s^6*t^2 + 14*mWW^6*s^6*t^2 + 194*ep*mWW^6*s^6*t^2 + 923*ep^2*mWW^6*s^6*t^2 + 1146*ep^3*mWW^6*s^6*t^2 - 2679*ep^4*mWW^6*s^6*t^2 - 7242*ep^5*mWW^6*s^6*t^2 - 4376*ep^6*mWW^6*s^6*t^2 + 9*ep^2*mtt^4*mWW*s^7*t^2 + 78*ep^3*mtt^4*mWW*s^7*t^2 + 231*ep^4*mtt^4*mWW*s^7*t^2 + 282*ep^5*mtt^4*mWW*s^7*t^2 + 120*ep^6*mtt^4*mWW*s^7*t^2 - 46*ep^2*mtt^3*mWW^2*s^7*t^2 - 370*ep^3*mtt^3*mWW^2*s^7*t^2 - 968*ep^4*mtt^3*mWW^2*s^7*t^2 - 968*ep^5*mtt^3*mWW^2*s^7*t^2 - 288*ep^6*mtt^3*mWW^2*s^7*t^2 + 8*mtt^2*mWW^3*s^7*t^2 + 124*ep*mtt^2*mWW^3*s^7*t^2 + 602*ep^2*mtt^2*mWW^3*s^7*t^2 + 890*ep^3*mtt^2*mWW^3*s^7*t^2 - 852*ep^4*mtt^2*mWW^3*s^7*t^2 - 3168*ep^5*mtt^2*mWW^3*s^7*t^2 - 1984*ep^6*mtt^2*mWW^3*s^7*t^2 - 16*mtt*mWW^4*s^7*t^2 - 236*ep*mtt*mWW^4*s^7*t^2 - 1360*ep^2*mtt*mWW^4*s^7*t^2 - 3958*ep^3*mtt*mWW^4*s^7*t^2 - 6282*ep^4*mtt*mWW^4*s^7*t^2 - 5268*ep^5*mtt*mWW^4*s^7*t^2 - 1840*ep^6*mtt*mWW^4*s^7*t^2 + 8*mWW^5*s^7*t^2 + 112*ep*mWW^5*s^7*t^2 + 651*ep^2*mWW^5*s^7*t^2 + 2064*ep^3*mWW^5*s^7*t^2 + 3839*ep^4*mWW^5*s^7*t^2 + 3938*ep^5*mWW^5*s^7*t^2 + 1688*ep^6*mWW^5*s^7*t^2 + 21*ep^2*mtt^10*mWW*t^3 + 144*ep^3*mtt^10*mWW*t^3 + 249*ep^4*mtt^10*mWW*t^3 - 18*ep^5*mtt^10*mWW*t^3 - 216*ep^6*mtt^10*mWW*t^3 + 333*ep^2*mtt^9*mWW^2*t^3 + 3546*ep^3*mtt^9*mWW^2*t^3 + 13599*ep^4*mtt^9*mWW^2*t^3 + 22266*ep^5*mtt^9*mWW^2*t^3 + 13176*ep^6*mtt^9*mWW^2*t^3 - 300*mtt^8*mWW^3*t^3 - 3738*ep*mtt^8*mWW^3*t^3 - 20418*ep^2*mtt^8*mWW^3*t^3 - 65454*ep^3*mtt^8*mWW^3*t^3 - 129054*ep^4*mtt^8*mWW^3*t^3 - 142524*ep^5*mtt^8*mWW^3*t^3 - 66192*ep^6*mtt^8*mWW^3*t^3 + 1356*mtt^7*mWW^4*t^3 + 17010*ep*mtt^7*mWW^4*t^3 + 88737*ep^2*mtt^7*mWW^4*t^3 + 252378*ep^3*mtt^7*mWW^4*t^3 + 416529*ep^4*mtt^7*mWW^4*t^3 + 377766*ep^5*mtt^7*mWW^4*t^3 + 146184*ep^6*mtt^7*mWW^4*t^3 - 2424*mtt^6*mWW^5*t^3 - 30234*ep*mtt^6*mWW^5*t^3 - 152886*ep^2*mtt^6*mWW^5*t^3 - 405828*ep^3*mtt^6*mWW^5*t^3 - 598944*ep^4*mtt^6*mWW^5*t^3 - 467520*ep^5*mtt^6*mWW^5*t^3 - 152064*ep^6*mtt^6*mWW^5*t^3 + 2136*mtt^5*mWW^6*t^3 + 25596*ep*mtt^5*mWW^6*t^3 + 119781*ep^2*mtt^5*mWW^6*t^3 + 277116*ep^3*mtt^5*mWW^6*t^3 + 323709*ep^4*mtt^5*mWW^6*t^3 + 167286*ep^5*mtt^5*mWW^6*t^3 + 22536*ep^6*mtt^5*mWW^6*t^3 - 924*mtt^4*mWW^7*t^3 - 9438*ep*mtt^4*mWW^7*t^3 - 30978*ep^2*mtt^4*mWW^7*t^3 - 18024*ep^3*mtt^4*mWW^7*t^3 + 97992*ep^4*mtt^4*mWW^7*t^3 + 193728*ep^5*mtt^4*mWW^7*t^3 + 104064*ep^6*mtt^4*mWW^7*t^3 + 156*mtt^3*mWW^8*t^3 + 402*ep*mtt^3*mWW^8*t^3 - 9519*ep^2*mtt^3*mWW^8*t^3 - 67128*ep^3*mtt^3*mWW^8*t^3 - 176841*ep^4*mtt^3*mWW^8*t^3 - 208638*ep^5*mtt^3*mWW^8*t^3 - 91752*ep^6*mtt^3*mWW^8*t^3 + 402*ep*mtt^2*mWW^9*t^3 + 4929*ep^2*mtt^2*mWW^9*t^3 + 23250*ep^3*mtt^2*mWW^9*t^3 + 52761*ep^4*mtt^2*mWW^9*t^3 + 57654*ep^5*mtt^2*mWW^9*t^3 + 24264*ep^6*mtt^2*mWW^9*t^3 - 354*ep^2*mtt^9*mWW*s*t^3 - 2934*ep^3*mtt^9*mWW*s*t^3 - 8068*ep^4*mtt^9*mWW*s*t^3 - 8736*ep^5*mtt^9*mWW*s*t^3 - 3008*ep^6*mtt^9*mWW*s*t^3 - 2397*ep^2*mtt^8*mWW^2*s*t^3 - 25238*ep^3*mtt^8*mWW^2*s*t^3 - 95731*ep^4*mtt^8*mWW^2*s*t^3 - 155342*ep^5*mtt^8*mWW^2*s*t^3 - 91272*ep^6*mtt^8*mWW^2*s*t^3 + 1348*mtt^7*mWW^3*s*t^3 + 17288*ep*mtt^7*mWW^3*s*t^3 + 95500*ep^2*mtt^7*mWW^3*s*t^3 + 303576*ep^3*mtt^7*mWW^3*s*t^3 + 593768*ep^4*mtt^7*mWW^3*s*t^3 + 664536*ep^5*mtt^7*mWW^3*s*t^3 + 320224*ep^6*mtt^7*mWW^3*s*t^3 - 5504*mtt^6*mWW^4*s*t^3 - 71354*ep*mtt^6*mWW^4*s*t^3 - 370233*ep^2*mtt^6*mWW^4*s*t^3 - 987904*ep^3*mtt^6*mWW^4*s*t^3 - 1443471*ep^4*mtt^6*mWW^4*s*t^3 - 1129066*ep^5*mtt^6*mWW^4*s*t^3 - 389048*ep^6*mtt^6*mWW^4*s*t^3 + 8776*mtt^5*mWW^5*s*t^3 + 114354*ep*mtt^5*mWW^5*s*t^3 + 584094*ep^2*mtt^5*mWW^5*s*t^3 + 1472542*ep^3*mtt^5*mWW^5*s*t^3 + 1876762*ep^4*mtt^5*mWW^5*s*t^3 + 1089784*ep^5*mtt^5*mWW^5*s*t^3 + 197568*ep^6*mtt^5*mWW^5*s*t^3 - 6784*mtt^4*mWW^6*s*t^3 - 87588*ep*mtt^4*mWW^6*s*t^3 - 441277*ep^2*mtt^4*mWW^6*s*t^3 - 1087896*ep^3*mtt^4*mWW^6*s*t^3 - 1324221*ep^4*mtt^4*mWW^6*s*t^3 - 670150*ep^5*mtt^4*mWW^6*s*t^3 - 54344*ep^6*mtt^4*mWW^6*s*t^3 + 2516*mtt^3*mWW^7*s*t^3 + 30758*ep*mtt^3*mWW^7*s*t^3 + 146474*ep^2*mtt^3*mWW^7*s*t^3 + 345064*ep^3*mtt^3*mWW^7*s*t^3 + 414244*ep^4*mtt^3*mWW^7*s*t^3 + 219156*ep^5*mtt^3*mWW^7*s*t^3 + 26128*ep^6*mtt^3*mWW^7*s*t^3 - 352*mtt^2*mWW^8*s*t^3 - 3126*ep*mtt^2*mWW^8*s*t^3 - 7755*ep^2*mtt^2*mWW^8*s*t^3 + 1234*ep^3*mtt^2*mWW^8*s*t^3 + 25305*ep^4*mtt^2*mWW^8*s*t^3 + 26554*ep^5*mtt^2*mWW^8*s*t^3 + 6360*ep^6*mtt^2*mWW^8*s*t^3 - 332*ep*mtt*mWW^9*s*t^3 - 4092*ep^2*mtt*mWW^9*s*t^3 - 18804*ep^3*mtt*mWW^9*s*t^3 - 39692*ep^4*mtt*mWW^9*s*t^3 - 38096*ep^5*mtt*mWW^9*s*t^3 - 13184*ep^6*mtt*mWW^9*s*t^3 + 40*ep^2*mWW^10*s*t^3 + 360*ep^3*mWW^10*s*t^3 + 1104*ep^4*mWW^10*s*t^3 + 1360*ep^5*mWW^10*s*t^3 + 576*ep^6*mWW^10*s*t^3 + 1467*ep^2*mtt^8*mWW*s^2*t^3 + 12612*ep^3*mtt^8*mWW*s^2*t^3 + 36899*ep^4*mtt^8*mWW*s^2*t^3 + 44298*ep^5*mtt^8*mWW*s^2*t^3 + 18424*ep^6*mtt^8*mWW*s^2*t^3 + 6400*ep^2*mtt^7*mWW^2*s^2*t^3 + 68170*ep^3*mtt^7*mWW^2*s^2*t^3 + 259322*ep^4*mtt^7*mWW^2*s^2*t^3 + 420492*ep^5*mtt^7*mWW^2*s^2*t^3 + 246496*ep^6*mtt^7*mWW^2*s^2*t^3 - 2384*mtt^6*mWW^3*s^2*t^3 - 31664*ep*mtt^6*mWW^3*s^2*t^3 - 179812*ep^2*mtt^6*mWW^3*s^2*t^3 - 578790*ep^3*mtt^6*mWW^3*s^2*t^3 - 1139746*ep^4*mtt^6*mWW^3*s^2*t^3 - 1296136*ep^5*mtt^6*mWW^3*s^2*t^3 - 641984*ep^6*mtt^6*mWW^3*s^2*t^3 + 8692*mtt^5*mWW^4*s^2*t^3 + 117084*ep*mtt^5*mWW^4*s^2*t^3 + 615511*ep^2*mtt^5*mWW^4*s^2*t^3 + 1586788*ep^3*mtt^5*mWW^4*s^2*t^3 + 2089895*ep^4*mtt^5*mWW^4*s^2*t^3 + 1353550*ep^5*mtt^5*mWW^4*s^2*t^3 + 365704*ep^6*mtt^5*mWW^4*s^2*t^3 - 12104*mtt^4*mWW^5*s^2*t^3 - 164822*ep*mtt^4*mWW^5*s^2*t^3 - 862946*ep^2*mtt^4*mWW^5*s^2*t^3 - 2150140*ep^3*mtt^4*mWW^5*s^2*t^3 - 2517084*ep^4*mtt^4*mWW^5*s^2*t^3 - 1072564*ep^5*mtt^4*mWW^5*s^2*t^3 + 47808*ep^6*mtt^4*mWW^5*s^2*t^3 + 7904*mtt^3*mWW^6*s^2*t^3 + 108062*ep*mtt^3*mWW^6*s^2*t^3 + 578400*ep^2*mtt^3*mWW^6*s^2*t^3 + 1532910*ep^3*mtt^3*mWW^6*s^2*t^3 + 2054200*ep^4*mtt^3*mWW^6*s^2*t^3 + 1218572*ep^5*mtt^3*mWW^6*s^2*t^3 + 183232*ep^6*mtt^3*mWW^6*s^2*t^3 - 2344*mtt^2*mWW^7*s^2*t^3 - 31576*ep*mtt^2*mWW^7*s^2*t^3 - 176578*ep^2*mtt^2*mWW^7*s^2*t^3 - 543112*ep^3*mtt^2*mWW^7*s^2*t^3 - 964898*ep^4*mtt^2*mWW^7*s^2*t^3 - 900332*ep^5*mtt^2*mWW^7*s^2*t^3 - 331584*ep^6*mtt^2*mWW^7*s^2*t^3 + 236*mtt*mWW^8*s^2*t^3 + 2846*ep*mtt*mWW^8*s^2*t^3 + 16539*ep^2*mtt*mWW^8*s^2*t^3 + 65788*ep^3*mtt*mWW^8*s^2*t^3 + 167297*ep^4*mtt*mWW^8*s^2*t^3 + 217414*ep^5*mtt*mWW^8*s^2*t^3 + 106632*ep^6*mtt*mWW^8*s^2*t^3 + 70*ep*mWW^9*s^2*t^3 + 1043*ep^2*mWW^9*s^2*t^3 + 5990*ep^3*mWW^9*s^2*t^3 + 14787*ep^4*mWW^9*s^2*t^3 + 15570*ep^5*mWW^9*s^2*t^3 + 5656*ep^6*mWW^9*s^2*t^3 - 2760*ep^2*mtt^7*mWW*s^3*t^3 - 24090*ep^3*mtt^7*mWW*s^3*t^3 - 72190*ep^4*mtt^7*mWW*s^3*t^3 - 89820*ep^5*mtt^7*mWW*s^3*t^3 - 39440*ep^6*mtt^7*mWW*s^3*t^3 - 8128*ep^2*mtt^6*mWW^2*s^3*t^3 - 88918*ep^3*mtt^6*mWW^2*s^3*t^3 - 342714*ep^4*mtt^6*mWW^2*s^3*t^3 - 559220*ep^5*mtt^6*mWW^2*s^3*t^3 - 328640*ep^6*mtt^6*mWW^2*s^3*t^3 + 2056*mtt^5*mWW^3*s^3*t^3 + 28560*ep*mtt^5*mWW^3*s^3*t^3 + 171592*ep^2*mtt^5*mWW^3*s^3*t^3 + 582774*ep^3*mtt^5*mWW^3*s^3*t^3 + 1196230*ep^4*mtt^5*mWW^3*s^3*t^3 + 1399416*ep^5*mtt^5*mWW^3*s^3*t^3 + 705024*ep^6*mtt^5*mWW^3*s^3*t^3 - 6596*mtt^4*mWW^4*s^3*t^3 - 92884*ep*mtt^4*mWW^4*s^3*t^3 - 504555*ep^2*mtt^4*mWW^4*s^3*t^3 - 1307536*ep^3*mtt^4*mWW^4*s^3*t^3 - 1649867*ep^4*mtt^4*mWW^4*s^3*t^3 - 929694*ep^5*mtt^4*mWW^4*s^3*t^3 - 176152*ep^6*mtt^4*mWW^4*s^3*t^3 + 7780*mtt^3*mWW^5*s^3*t^3 + 110558*ep*mtt^3*mWW^5*s^3*t^3 + 596954*ep^2*mtt^3*mWW^5*s^3*t^3 + 1504224*ep^3*mtt^3*mWW^5*s^3*t^3 + 1705600*ep^4*mtt^3*mWW^5*s^3*t^3 + 566296*ep^5*mtt^3*mWW^5*s^3*t^3 - 182272*ep^6*mtt^3*mWW^5*s^3*t^3 - 4036*mtt^2*mWW^6*s^3*t^3 - 57414*ep*mtt^2*mWW^6*s^3*t^3 - 321456*ep^2*mtt^2*mWW^6*s^3*t^3 - 910648*ep^3*mtt^2*mWW^6*s^3*t^3 - 1344822*ep^4*mtt^2*mWW^6*s^3*t^3 - 924780*ep^5*mtt^2*mWW^6*s^3*t^3 - 196080*ep^6*mtt^2*mWW^6*s^3*t^3 + 836*mtt*mWW^7*s^3*t^3 + 11710*ep*mtt*mWW^7*s^3*t^3 + 72278*ep^2*mtt*mWW^7*s^3*t^3 + 264096*ep^3*mtt*mWW^7*s^3*t^3 + 565280*ep^4*mtt*mWW^7*s^3*t^3 + 616284*ep^5*mtt*mWW^7*s^3*t^3 + 256720*ep^6*mtt*mWW^7*s^3*t^3 - 40*mWW^8*s^3*t^3 - 530*ep*mWW^8*s^3*t^3 - 4285*ep^2*mWW^8*s^3*t^3 - 23142*ep^3*mWW^8*s^3*t^3 - 67597*ep^4*mWW^8*s^3*t^3 - 91442*ep^5*mWW^8*s^3*t^3 - 44920*ep^6*mWW^8*s^3*t^3 + 2715*ep^2*mtt^6*mWW*s^4*t^3 + 23880*ep^3*mtt^6*mWW*s^4*t^3 + 72415*ep^4*mtt^6*mWW*s^4*t^3 + 91650*ep^5*mtt^6*mWW*s^4*t^3 + 41240*ep^6*mtt^6*mWW*s^4*t^3 + 4947*ep^2*mtt^5*mWW^2*s^4*t^3 + 56822*ep^3*mtt^5*mWW^2*s^4*t^3 + 225241*ep^4*mtt^5*mWW^2*s^4*t^3 + 373790*ep^5*mtt^5*mWW^2*s^4*t^3 + 221880*ep^6*mtt^5*mWW^2*s^4*t^3 - 844*mtt^4*mWW^3*s^4*t^3 - 12506*ep*mtt^4*mWW^3*s^4*t^3 - 84370*ep^2*mtt^4*mWW^3*s^4*t^3 - 325586*ep^3*mtt^4*mWW^3*s^4*t^3 - 735910*ep^4*mtt^4*mWW^3*s^4*t^3 - 902968*ep^5*mtt^4*mWW^3*s^4*t^3 - 457952*ep^6*mtt^4*mWW^3*s^4*t^3 + 2336*mtt^3*mWW^4*s^4*t^3 + 34694*ep*mtt^3*mWW^4*s^4*t^3 + 198584*ep^2*mtt^3*mWW^4*s^4*t^3 + 536828*ep^3*mtt^3*mWW^4*s^4*t^3 + 695574*ep^4*mtt^3*mWW^4*s^4*t^3 + 386776*ep^5*mtt^3*mWW^4*s^4*t^3 + 58528*ep^6*mtt^3*mWW^4*s^4*t^3 - 2224*mtt^2*mWW^5*s^4*t^3 - 32876*ep*mtt^2*mWW^5*s^4*t^3 - 180569*ep^2*mtt^2*mWW^5*s^4*t^3 - 447218*ep^3*mtt^2*mWW^5*s^4*t^3 - 452563*ep^4*mtt^2*mWW^5*s^4*t^3 - 32214*ep^5*mtt^2*mWW^5*s^4*t^3 + 151752*ep^6*mtt^2*mWW^5*s^4*t^3 + 816*mtt*mWW^6*s^4*t^3 + 11850*ep*mtt*mWW^6*s^4*t^3 + 68069*ep^2*mtt*mWW^6*s^4*t^3 + 204278*ep^3*mtt*mWW^6*s^4*t^3 + 329521*ep^4*mtt*mWW^6*s^4*t^3 + 252186*ep^5*mtt*mWW^6*s^4*t^3 + 61640*ep^6*mtt*mWW^6*s^4*t^3 - 84*mWW^7*s^4*t^3 - 1162*ep*mWW^7*s^4*t^3 - 8512*ep^2*mWW^7*s^4*t^3 - 41228*ep^3*mWW^7*s^4*t^3 - 110086*ep^4*mWW^7*s^4*t^3 - 138116*ep^5*mWW^7*s^4*t^3 - 63264*ep^6*mWW^7*s^4*t^3 - 1386*ep^2*mtt^5*mWW*s^5*t^3 - 12234*ep^3*mtt^5*mWW*s^5*t^3 - 37304*ep^4*mtt^5*mWW*s^5*t^3 - 47592*ep^5*mtt^5*mWW*s^5*t^3 - 21664*ep^6*mtt^5*mWW*s^5*t^3 - 1111*ep^2*mtt^4*mWW^2*s^5*t^3 - 14554*ep^3*mtt^4*mWW^2*s^5*t^3 - 62273*ep^4*mtt^4*mWW^2*s^5*t^3 - 108426*ep^5*mtt^4*mWW^2*s^5*t^3 - 66376*ep^6*mtt^4*mWW^2*s^5*t^3 + 116*mtt^3*mWW^3*s^5*t^3 + 1976*ep*mtt^3*mWW^3*s^5*t^3 + 18232*ep^2*mtt^3*mWW^3*s^5*t^3 + 92956*ep^3*mtt^3*mWW^3*s^5*t^3 + 247892*ep^4*mtt^3*mWW^3*s^5*t^3 + 325044*ep^5*mtt^3*mWW^3*s^5*t^3 + 164944*ep^6*mtt^3*mWW^3*s^5*t^3 - 268*mtt^2*mWW^4*s^5*t^3 - 4362*ep*mtt^2*mWW^4*s^5*t^3 - 27140*ep^2*mtt^2*mWW^4*s^5*t^3 - 77802*ep^3*mtt^2*mWW^4*s^5*t^3 - 102572*ep^4*mtt^2*mWW^4*s^5*t^3 - 51172*ep^5*mtt^2*mWW^4*s^5*t^3 - 704*ep^6*mtt^2*mWW^4*s^5*t^3 + 188*mtt*mWW^5*s^5*t^3 + 2916*ep*mtt*mWW^5*s^5*t^3 + 14314*ep^2*mtt*mWW^5*s^5*t^3 + 20146*ep^3*mtt*mWW^5*s^5*t^3 - 32316*ep^4*mtt*mWW^5*s^5*t^3 - 109132*ep^5*mtt*mWW^5*s^5*t^3 - 75696*ep^6*mtt*mWW^5*s^5*t^3 - 36*mWW^6*s^5*t^3 - 530*ep*mWW^6*s^5*t^3 - 3173*ep^2*mWW^6*s^5*t^3 - 10888*ep^3*mWW^6*s^5*t^3 - 20819*ep^4*mWW^6*s^5*t^3 - 18226*ep^5*mWW^6*s^5*t^3 - 4728*ep^6*mWW^6*s^5*t^3 + 309*ep^2*mtt^4*mWW*s^6*t^3 + 2724*ep^3*mtt^4*mWW*s^6*t^3 + 8293*ep^4*mtt^4*mWW*s^6*t^3 + 10566*ep^5*mtt^4*mWW*s^6*t^3 + 4808*ep^6*mtt^4*mWW*s^6*t^3 - 56*ep^2*mtt^3*mWW^2*s^6*t^3 + 70*ep^3*mtt^3*mWW^2*s^6*t^3 + 2262*ep^4*mtt^3*mWW^2*s^6*t^3 + 6092*ep^5*mtt^3*mWW^2*s^6*t^3 + 4592*ep^6*mtt^3*mWW^2*s^6*t^3 + 8*mtt^2*mWW^3*s^6*t^3 + 84*ep*mtt^2*mWW^3*s^6*t^3 - 736*ep^2*mtt^2*mWW^3*s^6*t^3 - 9578*ep^3*mtt^2*mWW^3*s^6*t^3 - 33474*ep^4*mtt^2*mWW^3*s^6*t^3 - 47716*ep^5*mtt^2*mWW^3*s^6*t^3 - 24208*ep^6*mtt^2*mWW^3*s^6*t^3 - 16*mtt*mWW^4*s^6*t^3 - 188*ep*mtt*mWW^4*s^6*t^3 - 892*ep^2*mtt*mWW^4*s^6*t^3 - 2650*ep^3*mtt*mWW^4*s^6*t^3 - 5794*ep^4*mtt*mWW^4*s^6*t^3 - 7812*ep^5*mtt*mWW^4*s^6*t^3 - 4368*ep^6*mtt*mWW^4*s^6*t^3 + 8*mWW^5*s^6*t^3 + 104*ep*mWW^5*s^6*t^3 + 1063*ep^2*mWW^5*s^6*t^3 + 6626*ep^3*mWW^5*s^6*t^3 + 19977*ep^4*mWW^5*s^6*t^3 + 27638*ep^5*mWW^5*s^6*t^3 + 14184*ep^6*mWW^5*s^6*t^3 - 12*ep^2*mtt^3*mWW*s^7*t^3 - 102*ep^3*mtt^3*mWW*s^7*t^3 - 294*ep^4*mtt^3*mWW*s^7*t^3 - 348*ep^5*mtt^3*mWW*s^7*t^3 - 144*ep^6*mtt^3*mWW*s^7*t^3 + 12*ep^2*mtt^2*mWW^2*s^7*t^3 + 102*ep^3*mtt^2*mWW^2*s^7*t^3 + 294*ep^4*mtt^2*mWW^2*s^7*t^3 + 348*ep^5*mtt^2*mWW^2*s^7*t^3 + 144*ep^6*mtt^2*mWW^2*s^7*t^3 + 12*ep^2*mtt*mWW^3*s^7*t^3 + 102*ep^3*mtt*mWW^3*s^7*t^3 + 294*ep^4*mtt*mWW^3*s^7*t^3 + 348*ep^5*mtt*mWW^3*s^7*t^3 + 144*ep^6*mtt*mWW^3*s^7*t^3 - 12*ep^2*mWW^4*s^7*t^3 - 102*ep^3*mWW^4*s^7*t^3 - 294*ep^4*mWW^4*s^7*t^3 - 348*ep^5*mWW^4*s^7*t^3 - 144*ep^6*mWW^4*s^7*t^3 + 36*ep^2*mtt^10*t^4 + 330*ep^3*mtt^10*t^4 + 1062*ep^4*mtt^10*t^4 + 1452*ep^5*mtt^10*t^4 + 720*ep^6*mtt^10*t^4 + 27*ep^2*mtt^9*mWW*t^4 + 444*ep^3*mtt^9*mWW*t^4 + 2295*ep^4*mtt^9*mWW*t^4 + 4578*ep^5*mtt^9*mWW*t^4 + 3096*ep^6*mtt^9*mWW*t^4 - 1167*ep^2*mtt^8*mWW^2*t^4 - 12186*ep^3*mtt^8*mWW^2*t^4 - 45789*ep^4*mtt^8*mWW^2*t^4 - 73566*ep^5*mtt^8*mWW^2*t^4 - 42792*ep^6*mtt^8*mWW^2*t^4 + 420*mtt^7*mWW^3*t^4 + 4680*ep*mtt^7*mWW^3*t^4 + 23841*ep^2*mtt^7*mWW^3*t^4 + 80088*ep^3*mtt^7*mWW^3*t^4 + 181533*ep^4*mtt^7*mWW^3*t^4 + 233094*ep^5*mtt^7*mWW^3*t^4 + 122184*ep^6*mtt^7*mWW^3*t^4 - 1644*mtt^6*mWW^4*t^4 - 18096*ep*mtt^6*mWW^4*t^4 - 81462*ep^2*mtt^6*mWW^4*t^4 - 206718*ep^3*mtt^6*mWW^4*t^4 - 334176*ep^4*mtt^6*mWW^4*t^4 - 331080*ep^5*mtt^6*mWW^4*t^4 - 149664*ep^6*mtt^6*mWW^4*t^4 + 2472*mtt^5*mWW^5*t^4 + 26514*ep*mtt^5*mWW^5*t^4 + 110196*ep^2*mtt^5*mWW^5*t^4 + 232548*ep^3*mtt^5*mWW^5*t^4 + 273354*ep^4*mtt^5*mWW^5*t^4 + 184908*ep^5*mtt^5*mWW^5*t^4 + 63888*ep^6*mtt^5*mWW^5*t^4 - 1752*mtt^4*mWW^6*t^4 - 17220*ep*mtt^4*mWW^6*t^4 - 57771*ep^2*mtt^4*mWW^6*t^4 - 63960*ep^3*mtt^4*mWW^6*t^4 + 45273*ep^4*mtt^4*mWW^6*t^4 + 139086*ep^5*mtt^4*mWW^6*t^4 + 70824*ep^6*mtt^4*mWW^6*t^4 + 564*mtt^3*mWW^7*t^4 + 3492*ep*mtt^3*mWW^7*t^4 - 6627*ep^2*mtt^3*mWW^7*t^4 - 98142*ep^3*mtt^3*mWW^7*t^4 - 281325*ep^4*mtt^3*mWW^7*t^4 - 330222*ep^5*mtt^3*mWW^7*t^4 - 138600*ep^6*mtt^3*mWW^7*t^4 - 60*mtt^2*mWW^8*t^4 + 1020*ep*mtt^2*mWW^8*t^4 + 17676*ep^2*mtt^2*mWW^8*t^4 + 89814*ep^3*mtt^2*mWW^8*t^4 + 207702*ep^4*mtt^2*mWW^8*t^4 + 225660*ep^5*mtt^2*mWW^8*t^4 + 92688*ep^6*mtt^2*mWW^8*t^4 - 390*ep*mtt*mWW^9*t^4 - 4749*ep^2*mtt*mWW^9*t^4 - 22218*ep^3*mtt*mWW^9*t^4 - 49929*ep^4*mtt*mWW^9*t^4 - 53910*ep^5*mtt*mWW^9*t^4 - 22344*ep^6*mtt*mWW^9*t^4 - 216*ep^2*mtt^9*s*t^4 - 1980*ep^3*mtt^9*s*t^4 - 6372*ep^4*mtt^9*s*t^4 - 8712*ep^5*mtt^9*s*t^4 - 4320*ep^6*mtt^9*s*t^4 + 1485*ep^2*mtt^8*mWW*s*t^4 + 12446*ep^3*mtt^8*mWW*s*t^4 + 34923*ep^4*mtt^8*mWW*s*t^4 + 39250*ep^5*mtt^8*mWW*s*t^4 + 14616*ep^6*mtt^8*mWW*s*t^4 + 5770*ep^2*mtt^7*mWW^2*s*t^4 + 60440*ep^3*mtt^7*mWW^2*s*t^4 + 228186*ep^4*mtt^7*mWW^2*s*t^4 + 369056*ep^5*mtt^7*mWW^2*s*t^4 + 216288*ep^6*mtt^7*mWW^2*s*t^4 - 1632*mtt^6*mWW^3*s*t^4 - 19390*ep*mtt^6*mWW^3*s*t^4 - 110117*ep^2*mtt^6*mWW^3*s*t^4 - 408868*ep^3*mtt^6*mWW^3*s*t^4 - 970727*ep^4*mtt^6*mWW^3*s*t^4 - 1261826*ep^5*mtt^6*mWW^3*s*t^4 - 663960*ep^6*mtt^6*mWW^3*s*t^4 + 5804*mtt^5*mWW^4*s*t^4 + 69168*ep*mtt^5*mWW^4*s*t^4 + 331798*ep^2*mtt^5*mWW^4*s*t^4 + 846956*ep^3*mtt^5*mWW^4*s*t^4 + 1278010*ep^4*mtt^5*mWW^4*s*t^4 + 1158932*ep^5*mtt^5*mWW^4*s*t^4 + 507312*ep^6*mtt^5*mWW^4*s*t^4 - 7820*mtt^4*mWW^5*s*t^4 - 92868*ep*mtt^4*mWW^5*s*t^4 - 411042*ep^2*mtt^4*mWW^5*s*t^4 - 807236*ep^3*mtt^4*mWW^5*s*t^4 - 571766*ep^4*mtt^4*mWW^5*s*t^4 + 150068*ep^5*mtt^4*mWW^5*s*t^4 + 246064*ep^6*mtt^4*mWW^5*s*t^4 + 4876*mtt^3*mWW^6*s*t^4 + 56486*ep*mtt^3*mWW^6*s*t^4 + 231124*ep^2*mtt^3*mWW^6*s*t^4 + 344212*ep^3*mtt^3*mWW^6*s*t^4 - 105038*ep^4*mtt^3*mWW^6*s*t^4 - 722792*ep^5*mtt^3*mWW^6*s*t^4 - 479168*ep^6*mtt^3*mWW^6*s*t^4 - 1348*mtt^2*mWW^7*s*t^4 - 13896*ep*mtt^2*mWW^7*s*t^4 - 46313*ep^2*mtt^2*mWW^7*s*t^4 - 30124*ep^3*mtt^2*mWW^7*s*t^4 + 137947*ep^4*mtt^2*mWW^7*s*t^4 + 287058*ep^5*mtt^2*mWW^7*s*t^4 + 161176*ep^6*mtt^2*mWW^7*s*t^4 + 120*mtt*mWW^8*s*t^4 + 318*ep*mtt*mWW^8*s*t^4 - 4562*ep^2*mtt*mWW^8*s*t^4 - 24672*ep^3*mtt*mWW^8*s*t^4 - 42560*ep^4*mtt*mWW^8*s*t^4 - 26776*ep^5*mtt*mWW^8*s*t^4 - 3168*ep^6*mtt*mWW^8*s*t^4 + 182*ep*mWW^9*s*t^4 + 2073*ep^2*mWW^9*s*t^4 + 8826*ep^3*mWW^9*s*t^4 + 17397*ep^4*mWW^9*s*t^4 + 15742*ep^5*mWW^9*s*t^4 + 5160*ep^6*mWW^9*s*t^4 + 540*ep^2*mtt^8*s^2*t^4 + 4950*ep^3*mtt^8*s^2*t^4 + 15930*ep^4*mtt^8*s^2*t^4 + 21780*ep^5*mtt^8*s^2*t^4 + 10800*ep^6*mtt^8*s^2*t^4 - 6534*ep^2*mtt^7*mWW*s^2*t^4 - 57082*ep^3*mtt^7*mWW*s^2*t^4 - 171360*ep^4*mtt^7*mWW*s^2*t^4 - 213944*ep^5*mtt^7*mWW*s^2*t^4 - 94560*ep^6*mtt^7*mWW*s^2*t^4 - 10356*ep^2*mtt^6*mWW^2*s^2*t^4 - 112354*ep^3*mtt^6*mWW^2*s^2*t^4 - 433842*ep^4*mtt^6*mWW^2*s^2*t^4 - 712960*ep^5*mtt^6*mWW^2*s^2*t^4 - 422768*ep^6*mtt^6*mWW^2*s^2*t^4 + 2424*mtt^5*mWW^3*s^2*t^4 + 30790*ep*mtt^5*mWW^3*s^2*t^4 + 195687*ep^2*mtt^5*mWW^3*s^2*t^4 + 798074*ep^3*mtt^5*mWW^3*s^2*t^4 + 1969651*ep^4*mtt^5*mWW^3*s^2*t^4 + 2572102*ep^5*mtt^5*mWW^3*s^2*t^4 + 1343352*ep^6*mtt^5*mWW^3*s^2*t^4 - 7728*mtt^4*mWW^4*s^2*t^4 - 99436*ep*mtt^4*mWW^4*s^2*t^4 - 515250*ep^2*mtt^4*mWW^4*s^2*t^4 - 1388446*ep^3*mtt^4*mWW^4*s^2*t^4 - 2120096*ep^4*mtt^4*mWW^4*s^2*t^4 - 1861628*ep^5*mtt^4*mWW^4*s^2*t^4 - 776240*ep^6*mtt^4*mWW^4*s^2*t^4 + 9068*mtt^3*mWW^5*s^2*t^4 + 117356*ep*mtt^3*mWW^5*s^2*t^4 + 556482*ep^2*mtt^3*mWW^5*s^2*t^4 + 1119506*ep^3*mtt^3*mWW^5*s^2*t^4 + 669192*ep^4*mtt^3*mWW^5*s^2*t^4 - 563164*ep^5*mtt^3*mWW^5*s^2*t^4 - 596576*ep^6*mtt^3*mWW^5*s^2*t^4 - 4708*mtt^2*mWW^6*s^2*t^4 - 60378*ep*mtt^2*mWW^6*s^2*t^4 - 273616*ep^2*mtt^2*mWW^6*s^2*t^4 - 470344*ep^3*mtt^2*mWW^6*s^2*t^4 + 5810*ep^4*mtt^2*mWW^6*s^2*t^4 + 822420*ep^5*mtt^2*mWW^6*s^2*t^4 + 612512*ep^6*mtt^2*mWW^6*s^2*t^4 + 1004*mtt*mWW^7*s^2*t^4 + 12286*ep*mtt*mWW^7*s^2*t^4 + 57313*ep^2*mtt*mWW^7*s^2*t^4 + 129782*ep^3*mtt*mWW^7*s^2*t^4 + 138097*ep^4*mtt*mWW^7*s^2*t^4 + 35350*ep^5*mtt*mWW^7*s^2*t^4 - 27960*ep^6*mtt*mWW^7*s^2*t^4 - 60*mWW^8*s^2*t^4 - 618*ep*mWW^8*s^2*t^4 - 4410*ep^2*mWW^8*s^2*t^4 - 25382*ep^3*mWW^8*s^2*t^4 - 77414*ep^4*mWW^8*s^2*t^4 - 105140*ep^5*mWW^8*s^2*t^4 - 50864*ep^6*mWW^8*s^2*t^4 - 720*ep^2*mtt^7*s^3*t^4 - 6600*ep^3*mtt^7*s^3*t^4 - 21240*ep^4*mtt^7*s^3*t^4 - 29040*ep^5*mtt^7*s^3*t^4 - 14400*ep^6*mtt^7*s^3*t^4 + 10746*ep^2*mtt^6*mWW*s^3*t^4 + 94988*ep^3*mtt^6*mWW*s^3*t^4 + 290310*ep^4*mtt^6*mWW*s^3*t^4 + 371716*ep^5*mtt^6*mWW*s^3*t^4 + 170160*ep^6*mtt^6*mWW*s^3*t^4 + 7572*ep^2*mtt^5*mWW^2*s^3*t^4 + 89920*ep^3*mtt^5*mWW^2*s^3*t^4 + 367008*ep^4*mtt^5*mWW^2*s^3*t^4 + 625508*ep^5*mtt^5*mWW^2*s^3*t^4 + 380112*ep^6*mtt^5*mWW^2*s^3*t^4 - 1680*mtt^4*mWW^3*s^3*t^4 - 22926*ep*mtt^4*mWW^3*s^3*t^4 - 166375*ep^2*mtt^4*mWW^3*s^3*t^4 - 753524*ep^3*mtt^4*mWW^3*s^3*t^4 - 1939809*ep^4*mtt^4*mWW^3*s^3*t^4 - 2540246*ep^5*mtt^4*mWW^3*s^3*t^4 - 1307160*ep^6*mtt^4*mWW^3*s^3*t^4 + 4716*mtt^3*mWW^4*s^3*t^4 + 65100*ep*mtt^3*mWW^4*s^3*t^4 + 367080*ep^2*mtt^3*mWW^4*s^3*t^4 + 1077968*ep^3*mtt^3*mWW^4*s^3*t^4 + 1769728*ep^4*mtt^3*mWW^4*s^3*t^4 + 1606216*ep^5*mtt^3*mWW^4*s^3*t^4 + 651776*ep^6*mtt^3*mWW^4*s^3*t^4 - 4612*mtt^2*mWW^5*s^3*t^4 - 63764*ep*mtt^2*mWW^5*s^3*t^4 - 317750*ep^2*mtt^2*mWW^5*s^3*t^4 - 653240*ep^3*mtt^2*mWW^5*s^3*t^4 - 356614*ep^4*mtt^2*mWW^5*s^3*t^4 + 447820*ep^5*mtt^2*mWW^5*s^3*t^4 + 446176*ep^6*mtt^2*mWW^5*s^3*t^4 + 1796*mtt*mWW^6*s^3*t^4 + 24368*ep*mtt*mWW^6*s^3*t^4 + 114252*ep^2*mtt*mWW^6*s^3*t^4 + 196220*ep^3*mtt*mWW^6*s^3*t^4 - 26880*ep^4*mtt*mWW^6*s^3*t^4 - 407916*ep^5*mtt*mWW^6*s^3*t^4 - 303760*ep^6*mtt*mWW^6*s^3*t^4 - 220*mWW^7*s^3*t^4 - 2778*ep*mWW^7*s^3*t^4 - 13965*ep^2*mWW^7*s^3*t^4 - 38172*ep^3*mWW^7*s^3*t^4 - 58983*ep^4*mWW^7*s^3*t^4 - 43818*ep^5*mWW^7*s^3*t^4 - 9464*ep^6*mWW^7*s^3*t^4 + 540*ep^2*mtt^6*s^4*t^4 + 4950*ep^3*mtt^6*s^4*t^4 + 15930*ep^4*mtt^6*s^4*t^4 + 21780*ep^5*mtt^6*s^4*t^4 + 10800*ep^6*mtt^6*s^4*t^4 - 8289*ep^2*mtt^5*mWW*s^4*t^4 - 73592*ep^3*mtt^5*mWW*s^4*t^4 - 226425*ep^4*mtt^5*mWW*s^4*t^4 - 292654*ep^5*mtt^5*mWW*s^4*t^4 - 135720*ep^6*mtt^5*mWW*s^4*t^4 - 1045*ep^2*mtt^4*mWW^2*s^4*t^4 - 21206*ep^3*mtt^4*mWW^2*s^4*t^4 - 109107*ep^4*mtt^4*mWW^2*s^4*t^4 - 211574*ep^5*mtt^4*mWW^2*s^4*t^4 - 139128*ep^6*mtt^4*mWW^2*s^4*t^4 + 516*mtt^3*mWW^3*s^4*t^4 + 7642*ep*mtt^3*mWW^3*s^4*t^4 + 67138*ep^2*mtt^3*mWW^3*s^4*t^4 + 348988*ep^3*mtt^3*mWW^3*s^4*t^4 + 948080*ep^4*mtt^3*mWW^3*s^4*t^4 + 1247212*ep^5*mtt^3*mWW^3*s^4*t^4 + 628944*ep^6*mtt^3*mWW^3*s^4*t^4 - 1244*mtt^2*mWW^4*s^4*t^4 - 18216*ep*mtt^2*mWW^4*s^4*t^4 - 112662*ep^2*mtt^2*mWW^4*s^4*t^4 - 369952*ep^3*mtt^2*mWW^4*s^4*t^4 - 675966*ep^4*mtt^2*mWW^4*s^4*t^4 - 656520*ep^5*mtt^2*mWW^4*s^4*t^4 - 266240*ep^6*mtt^2*mWW^4*s^4*t^4 + 940*mtt*mWW^5*s^4*t^4 + 13518*ep*mtt*mWW^5*s^4*t^4 + 66439*ep^2*mtt*mWW^5*s^4*t^4 + 117284*ep^3*mtt*mWW^5*s^4*t^4 - 13983*ep^4*mtt*mWW^5*s^4*t^4 - 239390*ep^5*mtt*mWW^5*s^4*t^4 - 176648*ep^6*mtt*mWW^5*s^4*t^4 - 212*mWW^6*s^4*t^4 - 2944*ep*mWW^6*s^4*t^4 - 12841*ep^2*mWW^6*s^4*t^4 - 12952*ep^3*mWW^6*s^4*t^4 + 41311*ep^4*mWW^6*s^4*t^4 + 105226*ep^5*mWW^6*s^4*t^4 + 66472*ep^6*mWW^6*s^4*t^4 - 216*ep^2*mtt^5*s^5*t^4 - 1980*ep^3*mtt^5*s^5*t^4 - 6372*ep^4*mtt^5*s^5*t^4 - 8712*ep^5*mtt^5*s^5*t^4 - 4320*ep^6*mtt^5*s^5*t^4 + 2889*ep^2*mtt^4*mWW*s^5*t^4 + 25654*ep^3*mtt^4*mWW*s^5*t^4 + 78975*ep^4*mtt^4*mWW*s^5*t^4 + 102218*ep^5*mtt^4*mWW*s^5*t^4 + 47544*ep^6*mtt^4*mWW*s^5*t^4 - 1050*ep^2*mtt^3*mWW^2*s^5*t^4 - 7016*ep^3*mtt^3*mWW^2*s^5*t^4 - 13638*ep^4*mtt^3*mWW^2*s^5*t^4 - 5420*ep^5*mtt^3*mWW^2*s^5*t^4 + 4304*ep^6*mtt^3*mWW^2*s^5*t^4 - 48*mtt^2*mWW^3*s^5*t^4 - 796*ep*mtt^2*mWW^3*s^5*t^4 - 10450*ep^2*mtt^2*mWW^3*s^5*t^4 - 67208*ep^3*mtt^2*mWW^3*s^5*t^4 - 196270*ep^4*mtt^2*mWW^3*s^5*t^4 - 260108*ep^5*mtt^2*mWW^3*s^5*t^4 - 127920*ep^6*mtt^2*mWW^3*s^5*t^4 + 96*mtt*mWW^4*s^5*t^4 + 1480*ep*mtt*mWW^4*s^5*t^4 + 10880*ep^2*mtt*mWW^4*s^5*t^4 + 44276*ep^3*mtt*mWW^4*s^5*t^4 + 96728*ep^4*mtt*mWW^4*s^5*t^4 + 104536*ep^5*mtt*mWW^4*s^5*t^4 + 43584*ep^6*mtt*mWW^4*s^5*t^4 - 48*mWW^5*s^5*t^4 - 684*ep*mWW^5*s^5*t^4 - 2317*ep^2*mWW^5*s^5*t^4 + 3898*ep^3*mWW^5*s^5*t^4 + 33185*ep^4*mWW^5*s^5*t^4 + 57982*ep^5*mWW^5*s^5*t^4 + 32584*ep^6*mWW^5*s^5*t^4 + 36*ep^2*mtt^4*s^6*t^4 + 330*ep^3*mtt^4*s^6*t^4 + 1062*ep^4*mtt^4*s^6*t^4 + 1452*ep^5*mtt^4*s^6*t^4 + 720*ep^6*mtt^4*s^6*t^4 - 324*ep^2*mtt^3*mWW*s^6*t^4 - 2858*ep^3*mtt^3*mWW*s^6*t^4 - 8718*ep^4*mtt^3*mWW*s^6*t^4 - 11164*ep^5*mtt^3*mWW*s^6*t^4 - 5136*ep^6*mtt^3*mWW*s^6*t^4 + 276*ep^2*mtt^2*mWW^2*s^6*t^4 + 2402*ep^3*mtt^2*mWW^2*s^6*t^4 + 7182*ep^4*mtt^2*mWW^2*s^6*t^4 + 8956*ep^5*mtt^2*mWW^2*s^6*t^4 + 3984*ep^6*mtt^2*mWW^2*s^6*t^4 + 276*ep^2*mtt*mWW^3*s^6*t^4 + 2450*ep^3*mtt*mWW^3*s^6*t^4 + 7542*ep^4*mtt*mWW^3*s^6*t^4 + 9772*ep^5*mtt*mWW^3*s^6*t^4 + 4560*ep^6*mtt*mWW^3*s^6*t^4 - 264*ep^2*mWW^4*s^6*t^4 - 2324*ep^3*mWW^4*s^6*t^4 - 7068*ep^4*mWW^4*s^6*t^4 - 9016*ep^5*mWW^4*s^6*t^4 - 4128*ep^6*mWW^4*s^6*t^4 - 300*ep^2*mtt^9*t^5 - 2742*ep^3*mtt^9*t^5 - 8790*ep^4*mtt^9*t^5 - 11964*ep^5*mtt^9*t^5 - 5904*ep^6*mtt^9*t^5 + 204*ep^2*mtt^8*mWW*t^5 + 1446*ep^3*mtt^8*mWW*t^5 + 2790*ep^4*mtt^8*mWW*t^5 + 732*ep^5*mtt^8*mWW*t^5 - 1392*ep^6*mtt^8*mWW*t^5 + 2835*ep^2*mtt^7*mWW^2*t^5 + 28662*ep^3*mtt^7*mWW^2*t^5 + 104013*ep^4*mtt^7*mWW^2*t^5 + 161742*ep^5*mtt^7*mWW^2*t^5 + 91368*ep^6*mtt^7*mWW^2*t^5 - 330*mtt^6*mWW^3*t^5 - 2862*ep*mtt^6*mWW^3*t^5 - 13818*ep^2*mtt^6*mWW^3*t^5 - 65646*ep^3*mtt^6*mWW^3*t^5 - 210456*ep^4*mtt^6*mWW^3*t^5 - 328536*ep^5*mtt^6*mWW^3*t^5 - 189792*ep^6*mtt^6*mWW^3*t^5 + 1086*mtt^5*mWW^4*t^5 + 8208*ep*mtt^5*mWW^4*t^5 + 15246*ep^2*mtt^5*mWW^4*t^5 - 8388*ep^3*mtt^5*mWW^4*t^5 - 22164*ep^4*mtt^5*mWW^4*t^5 + 49608*ep^5*mtt^5*mWW^4*t^5 + 69984*ep^6*mtt^5*mWW^4*t^5 - 1302*mtt^4*mWW^5*t^5 - 7866*ep*mtt^4*mWW^5*t^5 + 9240*ep^2*mtt^4*mWW^5*t^5 + 158226*ep^3*mtt^4*mWW^5*t^5 + 411066*ep^4*mtt^4*mWW^5*t^5 + 421572*ep^5*mtt^4*mWW^5*t^5 + 148464*ep^6*mtt^4*mWW^5*t^5 + 666*mtt^3*mWW^6*t^5 + 2070*ep*mtt^3*mWW^6*t^5 - 27909*ep^2*mtt^3*mWW^6*t^5 - 186594*ep^3*mtt^3*mWW^6*t^5 - 441795*ep^4*mtt^3*mWW^6*t^5 - 459282*ep^5*mtt^3*mWW^6*t^5 - 173976*ep^6*mtt^3*mWW^6*t^5 - 120*mtt^2*mWW^7*t^5 + 1068*ep*mtt^2*mWW^7*t^5 + 21756*ep^2*mtt^2*mWW^7*t^5 + 107490*ep^3*mtt^2*mWW^7*t^5 + 234390*ep^4*mtt^2*mWW^7*t^5 + 235692*ep^5*mtt^2*mWW^7*t^5 + 87504*ep^6*mtt^2*mWW^7*t^5 - 750*ep*mtt*mWW^8*t^5 - 8844*ep^2*mtt*mWW^8*t^5 - 39810*ep^3*mtt*mWW^8*t^5 - 85404*ep^4*mtt*mWW^8*t^5 - 87024*ep^5*mtt*mWW^8*t^5 - 33408*ep^6*mtt*mWW^8*t^5 + 132*ep*mWW^9*t^5 + 1590*ep^2*mWW^9*t^5 + 7356*ep^3*mWW^9*t^5 + 16350*ep^4*mWW^9*t^5 + 17460*ep^5*mWW^9*t^5 + 7152*ep^6*mWW^9*t^5 + 1548*ep^2*mtt^8*s*t^5 + 14142*ep^3*mtt^8*s*t^5 + 45306*ep^4*mtt^8*s*t^5 + 61620*ep^5*mtt^8*s*t^5 + 30384*ep^6*mtt^8*s*t^5 - 5820*ep^2*mtt^7*mWW*s*t^5 - 50958*ep^3*mtt^7*mWW*s*t^5 - 153530*ep^4*mtt^7*mWW*s*t^5 - 192756*ep^5*mtt^7*mWW*s*t^5 - 85936*ep^6*mtt^7*mWW*s*t^5 - 5867*ep^2*mtt^6*mWW^2*s*t^5 - 64352*ep^3*mtt^6*mWW^2*s*t^5 - 254519*ep^4*mtt^6*mWW^2*s*t^5 - 428918*ep^5*mtt^6*mWW^2*s*t^5 - 259944*ep^6*mtt^6*mWW^2*s*t^5 + 1078*mtt^5*mWW^3*s*t^5 + 11072*ep*mtt^5*mWW^3*s*t^5 + 73370*ep^2*mtt^5*mWW^3*s*t^5 + 380242*ep^3*mtt^5*mWW^3*s*t^5 + 1134458*ep^4*mtt^5*mWW^3*s*t^5 + 1644836*ep^5*mtt^5*mWW^3*s*t^5 + 903024*ep^6*mtt^5*mWW^3*s*t^5 - 3258*mtt^4*mWW^4*s*t^5 - 32228*ep*mtt^4*mWW^4*s*t^5 - 133008*ep^2*mtt^4*mWW^4*s*t^5 - 361274*ep^3*mtt^4*mWW^4*s*t^5 - 772944*ep^4*mtt^4*mWW^4*s*t^5 - 1063784*ep^5*mtt^4*mWW^4*s*t^5 - 616224*ep^6*mtt^4*mWW^4*s*t^5 + 3522*mtt^3*mWW^5*s*t^5 + 32566*ep*mtt^3*mWW^5*s*t^5 + 77360*ep^2*mtt^3*mWW^5*s*t^5 - 108908*ep^3*mtt^3*mWW^5*s*t^5 - 709052*ep^4*mtt^3*mWW^5*s*t^5 - 977744*ep^5*mtt^3*mWW^5*s*t^5 - 418944*ep^6*mtt^3*mWW^5*s*t^5 - 1582*mtt^2*mWW^6*s*t^5 - 12534*ep*mtt^2*mWW^6*s*t^5 + 4807*ep^2*mtt^2*mWW^6*s*t^5 + 302734*ep^3*mtt^2*mWW^6*s*t^5 + 1041973*ep^4*mtt^2*mWW^6*s*t^5 + 1382466*ep^5*mtt^2*mWW^6*s*t^5 + 647736*ep^6*mtt^2*mWW^6*s*t^5 + 240*mtt*mWW^7*s*t^5 + 850*ep*mtt*mWW^7*s*t^5 - 14886*ep^2*mtt*mWW^7*s*t^5 - 119132*ep^3*mtt*mWW^7*s*t^5 - 339592*ep^4*mtt*mWW^7*s*t^5 - 426248*ep^5*mtt*mWW^7*s*t^5 - 197792*ep^6*mtt*mWW^7*s*t^5 + 274*ep*mWW^8*s*t^5 + 2496*ep^2*mWW^8*s*t^5 + 7506*ep^3*mWW^8*s*t^5 + 7900*ep^4*mWW^8*s*t^5 + 528*ep^5*mWW^8*s*t^5 - 2304*ep^6*mWW^8*s*t^5 - 3240*ep^2*mtt^7*s^2*t^5 - 29580*ep^3*mtt^7*s^2*t^5 - 94680*ep^4*mtt^7*s^2*t^5 - 128640*ep^5*mtt^7*s^2*t^5 - 63360*ep^6*mtt^7*s^2*t^5 + 18264*ep^2*mtt^6*mWW*s^2*t^5 + 162252*ep^3*mtt^6*mWW*s^2*t^5 + 499656*ep^4*mtt^6*mWW*s^2*t^5 + 646560*ep^5*mtt^6*mWW*s^2*t^5 + 300288*ep^6*mtt^6*mWW*s^2*t^5 - 915*ep^2*mtt^5*mWW^2*s^2*t^5 + 10786*ep^3*mtt^5*mWW^2*s^2*t^5 + 114123*ep^4*mtt^5*mWW^2*s^2*t^5 + 288650*ep^5*mtt^5*mWW^2*s^2*t^5 + 219816*ep^6*mtt^5*mWW^2*s^2*t^5 - 1278*mtt^4*mWW^3*s^2*t^5 - 15090*ep*mtt^4*mWW^3*s^2*t^5 - 122260*ep^2*mtt^4*mWW^3*s^2*t^5 - 671250*ep^3*mtt^4*mWW^3*s^2*t^5 - 1956482*ep^4*mtt^4*mWW^3*s^2*t^5 - 2733252*ep^5*mtt^4*mWW^3*s^2*t^5 - 1450416*ep^6*mtt^4*mWW^3*s^2*t^5 + 3482*mtt^3*mWW^4*s^2*t^5 + 41408*ep*mtt^3*mWW^4*s^2*t^5 + 232054*ep^2*mtt^3*mWW^4*s^2*t^5 + 825148*ep^3*mtt^3*mWW^4*s^2*t^5 + 1844616*ep^4*mtt^3*mWW^4*s^2*t^5 + 2271496*ep^5*mtt^3*mWW^4*s^2*t^5 + 1147888*ep^6*mtt^3*mWW^4*s^2*t^5 - 3250*mtt^2*mWW^5*s^2*t^5 - 38120*ep*mtt^2*mWW^5*s^2*t^5 - 154388*ep^2*mtt^2*mWW^5*s^2*t^5 - 210740*ep^3*mtt^2*mWW^5*s^2*t^5 + 114274*ep^4*mtt^2*mWW^5*s^2*t^5 + 470116*ep^5*mtt^2*mWW^5*s^2*t^5 + 263312*ep^6*mtt^2*mWW^5*s^2*t^5 + 1166*mtt*mWW^6*s^2*t^5 + 12804*ep*mtt*mWW^6*s^2*t^5 + 28711*ep^2*mtt*mWW^6*s^2*t^5 - 126266*ep^3*mtt*mWW^6*s^2*t^5 - 661597*ep^4*mtt*mWW^6*s^2*t^5 - 1012078*ep^5*mtt*mWW^6*s^2*t^5 - 516872*ep^6*mtt*mWW^6*s^2*t^5 - 120*mWW^7*s^2*t^5 - 1002*ep*mWW^7*s^2*t^5 + 2062*ep^2*mWW^7*s^2*t^5 + 42242*ep^3*mWW^7*s^2*t^5 + 148154*ep^4*mWW^7*s^2*t^5 + 207516*ep^5*mWW^7*s^2*t^5 + 103952*ep^6*mWW^7*s^2*t^5 + 3480*ep^2*mtt^6*s^3*t^5 + 31740*ep^3*mtt^6*s^3*t^5 + 101460*ep^4*mtt^6*s^3*t^5 + 137640*ep^5*mtt^6*s^3*t^5 + 67680*ep^6*mtt^6*s^3*t^5 - 21960*ep^2*mtt^5*mWW*s^3*t^5 - 195900*ep^3*mtt^5*mWW*s^3*t^5 - 607044*ep^4*mtt^5*mWW*s^3*t^5 - 792264*ep^5*mtt^5*mWW*s^3*t^5 - 372192*ep^6*mtt^5*mWW*s^3*t^5 + 10113*ep^2*mtt^4*mWW^2*s^3*t^5 + 75838*ep^3*mtt^4*mWW^2*s^3*t^5 + 180083*ep^4*mtt^4*mWW^2*s^3*t^5 + 143894*ep^5*mtt^4*mWW^2*s^3*t^5 + 13912*ep^6*mtt^4*mWW^2*s^3*t^5 + 642*mtt^3*mWW^3*s^3*t^5 + 8532*ep*mtt^3*mWW^3*s^3*t^5 + 82650*ep^2*mtt^3*mWW^3*s^3*t^5 + 484056*ep^3*mtt^3*mWW^3*s^3*t^5 + 1407848*ep^4*mtt^3*mWW^3*s^3*t^5 + 1921128*ep^5*mtt^3*mWW^3*s^3*t^5 + 989344*ep^6*mtt^3*mWW^3*s^3*t^5 - 1534*mtt^2*mWW^4*s^3*t^5 - 20536*ep*mtt^2*mWW^4*s^3*t^5 - 139776*ep^2*mtt^2*mWW^4*s^3*t^5 - 580380*ep^3*mtt^2*mWW^4*s^3*t^5 - 1371146*ep^4*mtt^2*mWW^4*s^3*t^5 - 1655516*ep^5*mtt^2*mWW^4*s^3*t^5 - 789312*ep^6*mtt^2*mWW^4*s^3*t^5 + 1142*mtt*mWW^5*s^3*t^5 + 15204*ep*mtt*mWW^5*s^3*t^5 + 74854*ep^2*mtt*mWW^5*s^3*t^5 + 161376*ep^3*mtt*mWW^5*s^3*t^5 + 133944*ep^4*mtt*mWW^5*s^3*t^5 - 5736*ep^5*mtt*mWW^5*s^3*t^5 - 41664*ep^6*mtt*mWW^5*s^3*t^5 - 250*mWW^6*s^3*t^5 - 3200*ep*mWW^6*s^3*t^5 - 10033*ep^2*mWW^6*s^3*t^5 + 17222*ep^3*mWW^6*s^3*t^5 + 136039*ep^4*mWW^6*s^3*t^5 + 226662*ep^5*mWW^6*s^3*t^5 + 121480*ep^6*mWW^6*s^3*t^5 - 1980*ep^2*mtt^5*s^4*t^5 - 18030*ep^3*mtt^5*s^4*t^5 - 57510*ep^4*mtt^5*s^4*t^5 - 77820*ep^5*mtt^5*s^4*t^5 - 38160*ep^6*mtt^5*s^4*t^5 + 11436*ep^2*mtt^4*mWW*s^4*t^5 + 102078*ep^3*mtt^4*mWW*s^4*t^5 + 316646*ep^4*mtt^4*mWW*s^4*t^5 + 414012*ep^5*mtt^4*mWW*s^4*t^5 + 195088*ep^6*mtt^4*mWW*s^4*t^5 - 7930*ep^2*mtt^3*mWW^2*s^4*t^5 - 66424*ep^3*mtt^3*mWW^2*s^4*t^5 - 190638*ep^4*mtt^3*mWW^2*s^4*t^5 - 224956*ep^5*mtt^3*mWW^2*s^4*t^5 - 92272*ep^6*mtt^3*mWW^2*s^4*t^5 - 112*mtt^2*mWW^3*s^4*t^5 - 1652*ep*mtt^2*mWW^3*s^4*t^5 - 20830*ep^2*mtt^2*mWW^3*s^4*t^5 - 135472*ep^3*mtt^2*mWW^3*s^4*t^5 - 400906*ep^4*mtt^2*mWW^3*s^4*t^5 - 538340*ep^5*mtt^2*mWW^3*s^4*t^5 - 268688*ep^6*mtt^2*mWW^3*s^4*t^5 + 224*mtt*mWW^4*s^4*t^5 + 3172*ep*mtt*mWW^4*s^4*t^5 + 27224*ep^2*mtt*mWW^4*s^4*t^5 + 137582*ep^3*mtt*mWW^4*s^4*t^5 + 356034*ep^4*mtt*mWW^4*s^4*t^5 + 437500*ep^5*mtt*mWW^4*s^4*t^5 + 203184*ep^6*mtt*mWW^4*s^4*t^5 - 112*mWW^5*s^4*t^5 - 1520*ep*mWW^5*s^4*t^5 - 7920*ep^2*mWW^5*s^4*t^5 - 19734*ep^3*mWW^5*s^4*t^5 - 23626*ep^4*mWW^5*s^4*t^5 - 10396*ep^5*mWW^5*s^4*t^5 + 848*ep^6*mWW^5*s^4*t^5 + 540*ep^2*mtt^4*s^5*t^5 + 4902*ep^3*mtt^4*s^5*t^5 + 15570*ep^4*mtt^4*s^5*t^5 + 20964*ep^5*mtt^4*s^5*t^5 + 10224*ep^6*mtt^4*s^5*t^5 - 2172*ep^2*mtt^3*mWW*s^5*t^5 - 19350*ep^3*mtt^3*mWW*s^5*t^5 - 59874*ep^4*mtt^3*mWW*s^5*t^5 - 78084*ep^5*mtt^3*mWW*s^5*t^5 - 36720*ep^6*mtt^3*mWW*s^5*t^5 + 1716*ep^2*mtt^2*mWW^2*s^5*t^5 + 15058*ep^3*mtt^2*mWW^2*s^5*t^5 + 45582*ep^4*mtt^2*mWW^2*s^5*t^5 + 57788*ep^5*mtt^2*mWW^2*s^5*t^5 + 26256*ep^6*mtt^2*mWW^2*s^5*t^5 + 924*ep^2*mtt*mWW^3*s^5*t^5 + 8326*ep^3*mtt*mWW^3*s^5*t^5 + 26178*ep^4*mtt*mWW^3*s^5*t^5 + 34820*ep^5*mtt*mWW^3*s^5*t^5 + 16752*ep^6*mtt*mWW^3*s^5*t^5 - 1008*ep^2*mWW^4*s^5*t^5 - 8936*ep^3*mWW^4*s^5*t^5 - 27456*ep^4*mWW^4*s^5*t^5 - 35488*ep^5*mWW^4*s^5*t^5 - 16512*ep^6*mWW^4*s^5*t^5 - 48*ep^2*mtt^3*s^6*t^5 - 432*ep^3*mtt^3*s^6*t^5 - 1356*ep^4*mtt^3*s^6*t^5 - 1800*ep^5*mtt^3*s^6*t^5 - 864*ep^6*mtt^3*s^6*t^5 + 48*ep^2*mtt^2*mWW*s^6*t^5 + 432*ep^3*mtt^2*mWW*s^6*t^5 + 1356*ep^4*mtt^2*mWW*s^6*t^5 + 1800*ep^5*mtt^2*mWW*s^6*t^5 + 864*ep^6*mtt^2*mWW*s^6*t^5 + 48*ep^2*mtt*mWW^2*s^6*t^5 + 432*ep^3*mtt*mWW^2*s^6*t^5 + 1356*ep^4*mtt*mWW^2*s^6*t^5 + 1800*ep^5*mtt*mWW^2*s^6*t^5 + 864*ep^6*mtt*mWW^2*s^6*t^5 - 48*ep^2*mWW^3*s^6*t^5 - 432*ep^3*mWW^3*s^6*t^5 - 1356*ep^4*mWW^3*s^6*t^5 - 1800*ep^5*mWW^3*s^6*t^5 - 864*ep^6*mWW^3*s^6*t^5 + 1056*ep^2*mtt^8*t^6 + 9624*ep^3*mtt^8*t^6 + 30732*ep^4*mtt^8*t^6 + 41640*ep^5*mtt^8*t^6 + 20448*ep^6*mtt^8*t^6 - 1839*ep^2*mtt^7*mWW*t^6 - 16242*ep^3*mtt^7*mWW*t^6 - 49581*ep^4*mtt^7*mWW*t^6 - 63390*ep^5*mtt^7*mWW*t^6 - 28968*ep^6*mtt^7*mWW*t^6 - 3234*ep^2*mtt^6*mWW^2*t^6 - 32592*ep^3*mtt^6*mWW^2*t^6 - 117822*ep^4*mtt^6*mWW^2*t^6 - 182436*ep^5*mtt^6*mWW^2*t^6 - 102576*ep^6*mtt^6*mWW^2*t^6 + 138*mtt^5*mWW^3*t^6 + 486*ep*mtt^5*mWW^3*t^6 + 5046*ep^2*mtt^5*mWW^3*t^6 + 63366*ep^3*mtt^5*mWW^3*t^6 + 259344*ep^4*mtt^5*mWW^3*t^6 + 424488*ep^5*mtt^5*mWW^3*t^6 + 244512*ep^6*mtt^5*mWW^3*t^6 - 366*mtt^4*mWW^4*t^6 + 588*ep*mtt^4*mWW^4*t^6 + 26796*ep^2*mtt^4*mWW^4*t^6 + 107700*ep^3*mtt^4*mWW^4*t^6 + 140106*ep^4*mtt^4*mWW^4*t^6 + 11052*ep^5*mtt^4*mWW^4*t^6 - 63216*ep^6*mtt^4*mWW^4*t^6 + 318*mtt^3*mWW^5*t^6 - 3444*ep*mtt^3*mWW^5*t^6 - 62373*ep^2*mtt^3*mWW^5*t^6 - 293550*ep^3*mtt^3*mWW^5*t^6 - 611949*ep^4*mtt^3*mWW^5*t^6 - 587742*ep^5*mtt^3*mWW^5*t^6 - 208680*ep^6*mtt^3*mWW^5*t^6 - 90*mtt^2*mWW^6*t^6 + 3240*ep*mtt^2*mWW^6*t^6 + 44658*ep^2*mtt^2*mWW^6*t^6 + 206376*ep^3*mtt^2*mWW^6*t^6 + 442980*ep^4*mtt^2*mWW^6*t^6 + 449832*ep^5*mtt^2*mWW^6*t^6 + 173664*ep^6*mtt^2*mWW^6*t^6 - 930*ep*mtt*mWW^7*t^6 - 10782*ep^2*mtt*mWW^7*t^6 - 47478*ep^3*mtt*mWW^7*t^6 - 99114*ep^4*mtt*mWW^7*t^6 - 97860*ep^5*mtt*mWW^7*t^6 - 36336*ep^6*mtt*mWW^7*t^6 + 60*ep*mWW^8*t^6 + 672*ep^2*mWW^8*t^6 + 2796*ep^3*mWW^8*t^6 + 5304*ep^4*mWW^8*t^6 + 4416*ep^5*mWW^8*t^6 + 1152*ep^6*mWW^8*t^6 - 4560*ep^2*mtt^7*s*t^6 - 41520*ep^3*mtt^7*s*t^6 - 132420*ep^4*mtt^7*s*t^6 - 179160*ep^5*mtt^7*s*t^6 - 87840*ep^6*mtt^7*s*t^6 + 14781*ep^2*mtt^6*mWW*s*t^6 + 132190*ep^3*mtt^6*mWW*s*t^6 + 411079*ep^4*mtt^6*mWW*s*t^6 + 538874*ep^5*mtt^6*mWW*s*t^6 + 254456*ep^6*mtt^6*mWW*s*t^6 - 4020*ep^2*mtt^5*mWW^2*s*t^6 - 27184*ep^3*mtt^5*mWW^2*s*t^6 - 44060*ep^4*mtt^5*mWW^2*s*t^6 + 13892*ep^5*mtt^5*mWW^2*s*t^6 + 49872*ep^6*mtt^5*mWW^2*s*t^6 - 364*mtt^4*mWW^3*s*t^6 - 2662*ep*mtt^4*mWW^3*s*t^6 - 31062*ep^2*mtt^4*mWW^3*s*t^6 - 252194*ep^3*mtt^4*mWW^3*s*t^6 - 874898*ep^4*mtt^4*mWW^3*s*t^6 - 1327720*ep^5*mtt^4*mWW^3*s*t^6 - 736000*ep^6*mtt^4*mWW^3*s*t^6 + 908*mtt^3*mWW^4*s*t^6 + 5106*ep*mtt^3*mWW^4*s*t^6 + 18580*ep^2*mtt^3*mWW^4*s*t^6 + 151662*ep^3*mtt^3*mWW^4*s*t^6 + 631928*ep^4*mtt^3*mWW^4*s*t^6 + 1071772*ep^5*mtt^3*mWW^4*s*t^6 + 635504*ep^6*mtt^3*mWW^4*s*t^6 - 724*mtt^2*mWW^5*s*t^6 - 1524*ep*mtt^2*mWW^5*s*t^6 + 37065*ep^2*mtt^2*mWW^5*s*t^6 + 217942*ep^3*mtt^2*mWW^5*s*t^6 + 457799*ep^4*mtt^2*mWW^5*s*t^6 + 389086*ep^5*mtt^2*mWW^5*s*t^6 + 96136*ep^6*mtt^2*mWW^5*s*t^6 + 180*mtt*mWW^6*s*t^6 - 1478*ep*mtt*mWW^6*s*t^6 - 39570*ep^2*mtt*mWW^6*s*t^6 - 231358*ep^3*mtt*mWW^6*s*t^6 - 582118*ep^4*mtt*mWW^6*s*t^6 - 667868*ep^5*mtt*mWW^6*s*t^6 - 285328*ep^6*mtt*mWW^6*s*t^6 + 558*ep*mWW^7*s*t^6 + 8786*ep^2*mWW^7*s*t^6 + 50462*ep^3*mWW^7*s*t^6 + 132690*ep^4*mWW^7*s*t^6 + 161124*ep^5*mWW^7*s*t^6 + 73200*ep^6*mWW^7*s*t^6 + 7680*ep^2*mtt^6*s^2*t^6 + 69840*ep^3*mtt^6*s^2*t^6 + 222360*ep^4*mtt^6*s^2*t^6 + 300240*ep^5*mtt^6*s^2*t^6 + 146880*ep^6*mtt^6*s^2*t^6 - 30285*ep^2*mtt^5*mWW*s^2*t^6 - 271518*ep^3*mtt^5*mWW*s^2*t^6 - 847475*ep^4*mtt^5*mWW*s^2*t^6 - 1116546*ep^5*mtt^5*mWW*s^2*t^6 - 530776*ep^6*mtt^5*mWW*s^2*t^6 + 22670*ep^2*mtt^4*mWW^2*s^2*t^6 + 193628*ep^3*mtt^4*mWW^2*s^2*t^6 + 563734*ep^4*mtt^4*mWW^2*s^2*t^6 + 672000*ep^5*mtt^4*mWW^2*s^2*t^6 + 277088*ep^6*mtt^4*mWW^2*s^2*t^6 + 314*mtt^3*mWW^3*s^2*t^6 + 3236*ep*mtt^3*mWW^3*s^2*t^6 + 38356*ep^2*mtt^3*mWW^3*s^2*t^6 + 274180*ep^3*mtt^3*mWW^3*s^2*t^6 + 885250*ep^4*mtt^3*mWW^3*s^2*t^6 + 1288488*ep^5*mtt^3*mWW^3*s^2*t^6 + 695456*ep^6*mtt^3*mWW^3*s^2*t^6 - 718*mtt^2*mWW^4*s^2*t^6 - 7402*ep*mtt^2*mWW^4*s^2*t^6 - 63676*ep^2*mtt^2*mWW^4*s^2*t^6 - 382442*ep^3*mtt^2*mWW^4*s^2*t^6 - 1142218*ep^4*mtt^2*mWW^4*s^2*t^6 - 1575520*ep^5*mtt^2*mWW^4*s^2*t^6 - 811744*ep^6*mtt^2*mWW^4*s^2*t^6 + 494*mtt*mWW^5*s^2*t^6 + 4780*ep*mtt*mWW^5*s^2*t^6 + 21619*ep^2*mtt*mWW^5*s^2*t^6 + 74338*ep^3*mtt*mWW^5*s^2*t^6 + 189531*ep^4*mtt*mWW^5*s^2*t^6 + 268630*ep^5*mtt*mWW^5*s^2*t^6 + 149448*ep^6*mtt*mWW^5*s^2*t^6 - 90*mWW^6*s^2*t^6 - 614*ep*mWW^6*s^2*t^6 + 3420*ep^2*mWW^6*s^2*t^6 + 40030*ep^3*mWW^6*s^2*t^6 + 122770*ep^4*mWW^6*s^2*t^6 + 154932*ep^5*mWW^6*s^2*t^6 + 70192*ep^6*mWW^6*s^2*t^6 - 6240*ep^2*mtt^5*s^3*t^6 - 56640*ep^3*mtt^5*s^3*t^6 - 179880*ep^4*mtt^5*s^3*t^6 - 242160*ep^5*mtt^5*s^3*t^6 - 118080*ep^6*mtt^5*s^3*t^6 + 24015*ep^2*mtt^4*mWW*s^3*t^6 + 215322*ep^3*mtt^4*mWW*s^3*t^6 + 672241*ep^4*mtt^4*mWW*s^3*t^6 + 886230*ep^5*mtt^4*mWW*s^3*t^6 + 421832*ep^6*mtt^4*mWW*s^3*t^6 - 21308*ep^2*mtt^3*mWW^2*s^3*t^6 - 186368*ep^3*mtt^3*mWW^2*s^3*t^6 - 563796*ep^4*mtt^3*mWW^2*s^3*t^6 - 713392*ep^5*mtt^3*mWW^2*s^3*t^6 - 322336*ep^6*mtt^3*mWW^2*s^3*t^6 - 88*mtt^2*mWW^3*s^3*t^6 - 1108*ep*mtt^2*mWW^3*s^3*t^6 - 13220*ep^2*mtt^2*mWW^3*s^3*t^6 - 90432*ep^3*mtt^2*mWW^3*s^3*t^6 - 283800*ep^4*mtt^2*mWW^3*s^3*t^6 - 404664*ep^5*mtt^2*mWW^3*s^3*t^6 - 214528*ep^6*mtt^2*mWW^3*s^3*t^6 + 176*mtt*mWW^4*s^3*t^6 + 2196*ep*mtt*mWW^4*s^3*t^6 + 25180*ep^2*mtt*mWW^4*s^3*t^6 + 160216*ep^3*mtt*mWW^4*s^3*t^6 + 466016*ep^4*mtt*mWW^4*s^3*t^6 + 612568*ep^5*mtt*mWW^4*s^3*t^6 + 298368*ep^6*mtt*mWW^4*s^3*t^6 - 88*mWW^5*s^3*t^6 - 1088*ep*mWW^5*s^3*t^6 - 8307*ep^2*mWW^5*s^3*t^6 - 41018*ep^3*mWW^5*s^3*t^6 - 107421*ep^4*mWW^5*s^3*t^6 - 134262*ep^5*mWW^5*s^3*t^6 - 63336*ep^6*mWW^5*s^3*t^6 + 2400*ep^2*mtt^4*s^4*t^6 + 21720*ep^3*mtt^4*s^4*t^6 + 68700*ep^4*mtt^4*s^4*t^6 + 92040*ep^5*mtt^4*s^4*t^6 + 44640*ep^6*mtt^4*s^4*t^6 - 7104*ep^2*mtt^3*mWW*s^4*t^6 - 63640*ep^3*mtt^3*mWW*s^4*t^6 - 198468*ep^4*mtt^3*mWW*s^4*t^6 - 261368*ep^5*mtt^3*mWW*s^4*t^6 - 124320*ep^6*mtt^3*mWW*s^4*t^6 + 5688*ep^2*mtt^2*mWW^2*s^4*t^6 + 50340*ep^3*mtt^2*mWW^2*s^4*t^6 + 154296*ep^4*mtt^2*mWW^2*s^4*t^6 + 198816*ep^5*mtt^2*mWW^2*s^4*t^6 + 92160*ep^6*mtt^2*mWW^2*s^4*t^6 + 336*ep^2*mtt*mWW^3*s^4*t^6 + 3360*ep^3*mtt*mWW^3*s^4*t^6 + 12012*ep^4*mtt*mWW^3*s^4*t^6 + 18312*ep^5*mtt*mWW^3*s^4*t^6 + 10080*ep^6*mtt*mWW^3*s^4*t^6 - 1320*ep^2*mWW^4*s^4*t^6 - 11780*ep^3*mWW^4*s^4*t^6 - 36540*ep^4*mWW^4*s^4*t^6 - 47800*ep^5*mWW^4*s^4*t^6 - 22560*ep^6*mWW^4*s^4*t^6 - 336*ep^2*mtt^3*s^5*t^6 - 3024*ep^3*mtt^3*s^5*t^6 - 9492*ep^4*mtt^3*s^5*t^6 - 12600*ep^5*mtt^3*s^5*t^6 - 6048*ep^6*mtt^3*s^5*t^6 + 432*ep^2*mtt^2*mWW*s^5*t^6 + 3888*ep^3*mtt^2*mWW*s^5*t^6 + 12204*ep^4*mtt^2*mWW*s^5*t^6 + 16200*ep^5*mtt^2*mWW*s^5*t^6 + 7776*ep^6*mtt^2*mWW*s^5*t^6 + 144*ep^2*mtt*mWW^2*s^5*t^6 + 1296*ep^3*mtt*mWW^2*s^5*t^6 + 4068*ep^4*mtt*mWW^2*s^5*t^6 + 5400*ep^5*mtt*mWW^2*s^5*t^6 + 2592*ep^6*mtt*mWW^2*s^5*t^6 - 240*ep^2*mWW^3*s^5*t^6 - 2160*ep^3*mWW^3*s^5*t^6 - 6780*ep^4*mWW^3*s^5*t^6 - 9000*ep^5*mWW^3*s^5*t^6 - 4320*ep^6*mWW^3*s^5*t^6 - 2040*ep^2*mtt^7*t^7 - 18540*ep^3*mtt^7*t^7 - 58980*ep^4*mtt^7*t^7 - 79560*ep^5*mtt^7*t^7 - 38880*ep^6*mtt^7*t^7 + 4833*ep^2*mtt^6*mWW*t^7 + 43548*ep^3*mtt^6*mWW*t^7 + 136881*ep^4*mtt^6*mWW*t^7 + 181902*ep^5*mtt^6*mWW*t^7 + 87336*ep^6*mtt^6*mWW*t^7 + 6*ep^2*mtt^5*mWW^2*t^7 + 2184*ep^3*mtt^5*mWW^2*t^7 + 16326*ep^4*mtt^5*mWW^2*t^7 + 37524*ep^5*mtt^5*mWW^2*t^7 + 27120*ep^6*mtt^5*mWW^2*t^7 - 24*mtt^4*mWW^3*t^7 + 246*ep*mtt^4*mWW^3*t^7 - 4128*ep^2*mtt^4*mWW^3*t^7 - 61734*ep^3*mtt^4*mWW^3*t^7 - 239016*ep^4*mtt^4*mWW^3*t^7 - 371304*ep^5*mtt^4*mWW^3*t^7 - 204960*ep^6*mtt^4*mWW^3*t^7 + 48*mtt^3*mWW^4*t^7 - 1734*ep*mtt^3*mWW^4*t^7 - 15450*ep^2*mtt^3*mWW^4*t^7 - 29706*ep^3*mtt^3*mWW^4*t^7 + 37182*ep^4*mtt^3*mWW^4*t^7 + 157692*ep^5*mtt^3*mWW^4*t^7 + 117648*ep^6*mtt^3*mWW^4*t^7 - 24*mtt^2*mWW^5*t^7 + 2910*ep*mtt^2*mWW^5*t^7 + 33579*ep^2*mtt^2*mWW^5*t^7 + 140022*ep^3*mtt^2*mWW^5*t^7 + 270795*ep^4*mtt^2*mWW^5*t^7 + 241890*ep^5*mtt^2*mWW^5*t^7 + 78168*ep^6*mtt^2*mWW^5*t^7 - 1602*ep*mtt*mWW^6*t^7 - 19044*ep^2*mtt*mWW^6*t^7 - 86418*ep^3*mtt*mWW^6*t^7 - 187128*ep^4*mtt*mWW^6*t^7 - 193752*ep^5*mtt*mWW^6*t^7 - 76896*ep^6*mtt*mWW^6*t^7 + 180*ep*mWW^7*t^7 + 2244*ep^2*mWW^7*t^7 + 10644*ep^3*mWW^7*t^7 + 23940*ep^4*mWW^7*t^7 + 25608*ep^5*mWW^7*t^7 + 10464*ep^6*mWW^7*t^7 + 7080*ep^2*mtt^6*s*t^7 + 64260*ep^3*mtt^6*s*t^7 + 204060*ep^4*mtt^6*s*t^7 + 274680*ep^5*mtt^6*s*t^7 + 133920*ep^6*mtt^6*s*t^7 - 21678*ep^2*mtt^5*mWW*s*t^7 - 195266*ep^3*mtt^5*mWW*s*t^7 - 613548*ep^4*mtt^5*mWW*s*t^7 - 815200*ep^5*mtt^5*mWW*s*t^7 - 391488*ep^6*mtt^5*mWW*s*t^7 + 16664*ep^2*mtt^4*mWW^2*s*t^7 + 146258*ep^3*mtt^4*mWW^2*s*t^7 + 441838*ep^4*mtt^4*mWW^2*s*t^7 + 555804*ep^5*mtt^4*mWW^2*s*t^7 + 248336*ep^6*mtt^4*mWW^2*s*t^7 + 48*mtt^3*mWW^3*s*t^7 + 42*ep*mtt^3*mWW^3*s*t^7 + 6722*ep^2*mtt^3*mWW^3*s*t^7 + 78240*ep^3*mtt^3*mWW^3*s*t^7 + 296200*ep^4*mtt^3*mWW^3*s*t^7 + 468240*ep^5*mtt^3*mWW^3*s*t^7 + 266688*ep^6*mtt^3*mWW^3*s*t^7 - 96*mtt^2*mWW^4*s*t^7 + 430*ep*mtt^2*mWW^4*s*t^7 - 6330*ep^2*mtt^2*mWW^4*s*t^7 - 111552*ep^3*mtt^2*mWW^4*s*t^7 - 439752*ep^4*mtt^2*mWW^4*s*t^7 - 680944*ep^5*mtt^2*mWW^4*s*t^7 - 373056*ep^6*mtt^2*mWW^4*s*t^7 + 48*mtt*mWW^5*s*t^7 - 1094*ep*mtt*mWW^5*s*t^7 - 9914*ep^2*mtt*mWW^5*s*t^7 - 15394*ep^3*mtt*mWW^5*s*t^7 + 41486*ep^4*mtt*mWW^5*s*t^7 + 129772*ep^5*mtt*mWW^5*s*t^7 + 91216*ep^6*mtt*mWW^5*s*t^7 + 622*ep*mWW^6*s*t^7 + 7456*ep^2*mWW^6*s*t^7 + 33454*ep^3*mWW^6*s*t^7 + 69716*ep^4*mWW^6*s*t^7 + 67648*ep^5*mWW^6*s*t^7 + 24384*ep^6*mWW^6*s*t^7 - 9000*ep^2*mtt^5*s^2*t^7 - 81540*ep^3*mtt^5*s^2*t^7 - 258300*ep^4*mtt^5*s^2*t^7 - 346680*ep^5*mtt^5*s^2*t^7 - 168480*ep^6*mtt^5*s^2*t^7 + 28449*ep^2*mtt^4*mWW*s^2*t^7 + 256000*ep^3*mtt^4*mWW*s^2*t^7 + 803325*ep^4*mtt^4*mWW*s^2*t^7 + 1065830*ep^5*mtt^4*mWW*s^2*t^7 + 511176*ep^6*mtt^4*mWW*s^2*t^7 - 27186*ep^2*mtt^3*mWW^2*s^2*t^7 - 241616*ep^3*mtt^3*mWW^2*s^2*t^7 - 745290*ep^4*mtt^3*mWW^2*s^2*t^7 - 966692*ep^5*mtt^3*mWW^2*s^2*t^7 - 450736*ep^6*mtt^3*mWW^2*s^2*t^7 - 24*mtt^2*mWW^3*s^2*t^7 - 172*ep*mtt^2*mWW^3*s^2*t^7 + 1558*ep^2*mtt^2*mWW^3*s^2*t^7 + 12568*ep^3*mtt^2*mWW^3*s^2*t^7 + 21954*ep^4*mtt^2*mWW^3*s^2*t^7 - 2812*ep^5*mtt^2*mWW^3*s^2*t^7 - 20432*ep^6*mtt^2*mWW^3*s^2*t^7 + 48*mtt*mWW^4*s^2*t^7 + 396*ep*mtt*mWW^4*s^2*t^7 + 10384*ep^2*mtt*mWW^4*s^2*t^7 + 87496*ep^3*mtt*mWW^4*s^2*t^7 + 281100*ep^4*mtt*mWW^4*s^2*t^7 + 389824*ep^5*mtt*mWW^4*s^2*t^7 + 197632*ep^6*mtt*mWW^4*s^2*t^7 - 24*mWW^5*s^2*t^7 - 224*ep*mWW^5*s^2*t^7 - 4157*ep^2*mWW^5*s^2*t^7 - 32476*ep^3*mWW^5*s^2*t^7 - 101445*ep^4*mWW^5*s^2*t^7 - 137742*ep^5*mWW^5*s^2*t^7 - 68392*ep^6*mWW^5*s^2*t^7 + 4920*ep^2*mtt^4*s^3*t^7 + 44460*ep^3*mtt^4*s^3*t^7 + 140340*ep^4*mtt^4*s^3*t^7 + 187560*ep^5*mtt^4*s^3*t^7 + 90720*ep^6*mtt^4*s^3*t^7 - 13140*ep^2*mtt^3*mWW*s^3*t^7 - 118106*ep^3*mtt^3*mWW*s^3*t^7 - 370050*ep^4*mtt^3*mWW*s^3*t^7 - 490132*ep^5*mtt^3*mWW*s^3*t^7 - 234672*ep^6*mtt^3*mWW*s^3*t^7 + 11148*ep^2*mtt^2*mWW^2*s^3*t^7 + 99398*ep^3*mtt^2*mWW^2*s^3*t^7 + 307926*ep^4*mtt^2*mWW^2*s^3*t^7 + 402172*ep^5*mtt^2*mWW^2*s^3*t^7 + 189456*ep^6*mtt^2*mWW^2*s^3*t^7 - 2556*ep^2*mtt*mWW^3*s^3*t^7 - 22318*ep^3*mtt*mWW^3*s^3*t^7 - 67062*ep^4*mtt*mWW^3*s^3*t^7 - 84188*ep^5*mtt*mWW^3*s^3*t^7 - 37776*ep^6*mtt*mWW^3*s^3*t^7 - 372*ep^2*mWW^4*s^3*t^7 - 3434*ep^3*mWW^4*s^3*t^7 - 11154*ep^4*mWW^4*s^3*t^7 - 15412*ep^5*mWW^4*s^3*t^7 - 7728*ep^6*mWW^4*s^3*t^7 - 960*ep^2*mtt^3*s^4*t^7 - 8640*ep^3*mtt^3*s^4*t^7 - 27120*ep^4*mtt^3*s^4*t^7 - 36000*ep^5*mtt^3*s^4*t^7 - 17280*ep^6*mtt^3*s^4*t^7 + 1536*ep^2*mtt^2*mWW*s^4*t^7 + 13824*ep^3*mtt^2*mWW*s^4*t^7 + 43392*ep^4*mtt^2*mWW*s^4*t^7 + 57600*ep^5*mtt^2*mWW*s^4*t^7 + 27648*ep^6*mtt^2*mWW*s^4*t^7 - 192*ep^2*mtt*mWW^2*s^4*t^7 - 1728*ep^3*mtt*mWW^2*s^4*t^7 - 5424*ep^4*mtt*mWW^2*s^4*t^7 - 7200*ep^5*mtt*mWW^2*s^4*t^7 - 3456*ep^6*mtt*mWW^2*s^4*t^7 - 384*ep^2*mWW^3*s^4*t^7 - 3456*ep^3*mWW^3*s^4*t^7 - 10848*ep^4*mWW^3*s^4*t^7 - 14400*ep^5*mWW^3*s^4*t^7 - 6912*ep^6*mWW^3*s^4*t^7 + 2340*ep^2*mtt^6*t^8 + 21210*ep^3*mtt^6*t^8 + 67230*ep^4*mtt^6*t^8 + 90300*ep^5*mtt^6*t^8 + 43920*ep^6*mtt^6*t^8 - 6387*ep^2*mtt^5*mWW*t^8 - 57744*ep^3*mtt^5*mWW*t^8 - 182379*ep^4*mtt^5*mWW*t^8 - 243882*ep^5*mtt^5*mWW*t^8 - 118008*ep^6*mtt^5*mWW*t^8 + 3960*ep^2*mtt^4*mWW^2*t^8 + 35088*ep^3*mtt^4*mWW^2*t^8 + 107676*ep^4*mtt^4*mWW^2*t^8 + 138792*ep^5*mtt^4*mWW^2*t^8 + 64224*ep^6*mtt^4*mWW^2*t^8 - 48*ep*mtt^3*mWW^3*t^8 + 2676*ep^2*mtt^3*mWW^3*t^8 + 28596*ep^3*mtt^3*mWW^3*t^8 + 100956*ep^4*mtt^3*mWW^3*t^8 + 149976*ep^5*mtt^3*mWW^3*t^8 + 80544*ep^6*mtt^3*mWW^3*t^8 + 324*ep*mtt^2*mWW^4*t^8 - 696*ep^2*mtt^2*mWW^4*t^8 - 25446*ep^3*mtt^2*mWW^4*t^8 - 105678*ep^4*mtt^2*mWW^4*t^8 - 165804*ep^5*mtt^2*mWW^4*t^8 - 90960*ep^6*mtt^2*mWW^4*t^8 - 504*ep*mtt*mWW^5*t^8 - 4581*ep^2*mtt*mWW^5*t^8 - 13788*ep^3*mtt*mWW^5*t^8 - 13701*ep^4*mtt*mWW^5*t^8 + 4122*ep^5*mtt*mWW^5*t^8 + 9912*ep^6*mtt*mWW^5*t^8 + 228*ep*mWW^6*t^8 + 2688*ep^2*mWW^6*t^8 + 12084*ep^3*mWW^6*t^8 + 25896*ep^4*mWW^6*t^8 + 26496*ep^5*mWW^6*t^8 + 10368*ep^6*mWW^6*t^8 - 6120*ep^2*mtt^5*s*t^8 - 55380*ep^3*mtt^5*s*t^8 - 175140*ep^4*mtt^5*s*t^8 - 234600*ep^5*mtt^5*s*t^8 - 113760*ep^6*mtt^5*s*t^8 + 17943*ep^2*mtt^4*mWW*s*t^8 + 161874*ep^3*mtt^4*mWW*s*t^8 + 509777*ep^4*mtt^4*mWW*s*t^8 + 679350*ep^5*mtt^4*mWW*s*t^8 + 327496*ep^6*mtt^4*mWW*s*t^8 - 16932*ep^2*mtt^3*mWW^2*s*t^8 - 151734*ep^3*mtt^3*mWW^2*s*t^8 - 473206*ep^4*mtt^3*mWW^2*s*t^8 - 622604*ep^5*mtt^3*mWW^2*s*t^8 - 295504*ep^6*mtt^3*mWW^2*s*t^8 + 20*ep*mtt^2*mWW^3*s*t^8 + 3236*ep^2*mtt^2*mWW^3*s*t^8 + 26630*ep^3*mtt^2*mWW^3*s*t^8 + 75722*ep^4*mtt^2*mWW^3*s*t^8 + 87332*ep^5*mtt^2*mWW^3*s*t^8 + 34160*ep^6*mtt^2*mWW^3*s*t^8 - 16*ep*mtt*mWW^4*s*t^8 + 3476*ep^2*mtt*mWW^4*s*t^8 + 33050*ep^3*mtt*mWW^4*s*t^8 + 109122*ep^4*mtt*mWW^4*s*t^8 + 154148*ep^5*mtt*mWW^4*s*t^8 + 79600*ep^6*mtt*mWW^4*s*t^8 - 4*ep*mWW^5*s*t^8 - 1603*ep^2*mWW^5*s*t^8 - 14440*ep^3*mWW^5*s*t^8 - 46275*ep^4*mWW^5*s*t^8 - 63626*ep^5*mWW^5*s*t^8 - 31992*ep^6*mWW^5*s*t^8 + 5220*ep^2*mtt^4*s^2*t^8 + 47130*ep^3*mtt^4*s^2*t^8 + 148590*ep^4*mtt^4*s^2*t^8 + 198300*ep^5*mtt^4*s^2*t^8 + 95760*ep^6*mtt^4*s^2*t^8 - 13908*ep^2*mtt^3*mWW*s^2*t^8 - 125250*ep^3*mtt^3*mWW*s^2*t^8 - 393486*ep^4*mtt^3*mWW*s^2*t^8 - 522876*ep^5*mtt^3*mWW*s^2*t^8 - 251280*ep^6*mtt^3*mWW*s^2*t^8 + 12588*ep^2*mtt^2*mWW^2*s^2*t^8 + 112846*ep^3*mtt^2*mWW^2*s^2*t^8 + 352266*ep^4*mtt^2*mWW^2*s^2*t^8 + 464468*ep^5*mtt^2*mWW^2*s^2*t^8 + 221232*ep^6*mtt^2*mWW^2*s^2*t^8 - 4332*ep^2*mtt*mWW^3*s^2*t^8 - 38462*ep^3*mtt*mWW^3*s^2*t^8 - 118434*ep^4*mtt*mWW^3*s^2*t^8 - 153508*ep^5*mtt*mWW^3*s^2*t^8 - 71664*ep^6*mtt*mWW^3*s^2*t^8 + 432*ep^2*mWW^4*s^2*t^8 + 3736*ep^3*mWW^4*s^2*t^8 + 11064*ep^4*mWW^4*s^2*t^8 + 13616*ep^5*mWW^4*s^2*t^8 + 5952*ep^6*mWW^4*s^2*t^8 - 1440*ep^2*mtt^3*s^3*t^8 - 12960*ep^3*mtt^3*s^3*t^8 - 40680*ep^4*mtt^3*s^3*t^8 - 54000*ep^5*mtt^3*s^3*t^8 - 25920*ep^6*mtt^3*s^3*t^8 + 2784*ep^2*mtt^2*mWW*s^3*t^8 + 25056*ep^3*mtt^2*mWW*s^3*t^8 + 78648*ep^4*mtt^2*mWW*s^3*t^8 + 104400*ep^5*mtt^2*mWW*s^3*t^8 + 50112*ep^6*mtt^2*mWW*s^3*t^8 - 1248*ep^2*mtt*mWW^2*s^3*t^8 - 11232*ep^3*mtt*mWW^2*s^3*t^8 - 35256*ep^4*mtt*mWW^2*s^3*t^8 - 46800*ep^5*mtt*mWW^2*s^3*t^8 - 22464*ep^6*mtt*mWW^2*s^3*t^8 - 96*ep^2*mWW^3*s^3*t^8 - 864*ep^3*mWW^3*s^3*t^8 - 2712*ep^4*mWW^3*s^3*t^8 - 3600*ep^5*mWW^3*s^3*t^8 - 1728*ep^6*mWW^3*s^3*t^8 - 1596*ep^2*mtt^5*t^9 - 14430*ep^3*mtt^5*t^9 - 45582*ep^4*mtt^5*t^9 - 60972*ep^5*mtt^5*t^9 - 29520*ep^6*mtt^5*t^9 + 4662*ep^2*mtt^4*mWW*t^9 + 42126*ep^3*mtt^4*mWW*t^9 + 132960*ep^4*mtt^4*mWW*t^9 + 177672*ep^5*mtt^4*mWW*t^9 + 85920*ep^6*mtt^4*mWW*t^9 - 4164*ep^2*mtt^3*mWW^2*t^9 - 37518*ep^3*mtt^3*mWW^2*t^9 - 117942*ep^4*mtt^3*mWW^2*t^9 - 156828*ep^5*mtt^3*mWW^2*t^9 - 75408*ep^6*mtt^3*mWW^2*t^9 - 24*ep*mtt^2*mWW^3*t^9 + 156*ep^2*mtt^2*mWW^3*t^9 + 2394*ep^3*mtt^2*mWW^3*t^9 + 7530*ep^4*mtt^2*mWW^3*t^9 + 8772*ep^5*mtt^2*mWW^3*t^9 + 3312*ep^6*mtt^2*mWW^3*t^9 + 48*ep*mtt*mWW^4*t^9 + 1512*ep^2*mtt*mWW^4*t^9 + 11412*ep^3*mtt*mWW^4*t^9 + 34836*ep^4*mtt*mWW^4*t^9 + 47112*ep^5*mtt*mWW^4*t^9 + 23520*ep^6*mtt*mWW^4*t^9 - 24*ep*mWW^5*t^9 - 570*ep^2*mWW^5*t^9 - 3984*ep^3*mWW^5*t^9 - 11802*ep^4*mWW^5*t^9 - 15756*ep^5*mWW^5*t^9 - 7824*ep^6*mWW^5*t^9 + 2796*ep^2*mtt^4*s*t^9 + 25230*ep^3*mtt^4*s*t^9 + 79482*ep^4*mtt^4*s*t^9 + 105972*ep^5*mtt^4*s*t^9 + 51120*ep^6*mtt^4*s*t^9 - 7812*ep^2*mtt^3*mWW*s*t^9 - 70426*ep^3*mtt^3*mWW*s*t^9 - 221574*ep^4*mtt^3*mWW*s*t^9 - 294956*ep^5*mtt^3*mWW*s*t^9 - 142032*ep^6*mtt^3*mWW*s*t^9 + 7476*ep^2*mtt^2*mWW^2*s*t^9 + 67266*ep^3*mtt^2*mWW^2*s*t^9 + 211062*ep^4*mtt^2*mWW^2*s*t^9 + 280044*ep^5*mtt^2*mWW^2*s*t^9 + 134352*ep^6*mtt^2*mWW^2*s*t^9 - 2700*ep^2*mtt*mWW^3*s*t^9 - 24174*ep^3*mtt*mWW^3*s*t^9 - 75330*ep^4*mtt*mWW^3*s*t^9 - 99108*ep^5*mtt*mWW^3*s*t^9 - 47088*ep^6*mtt*mWW^3*s*t^9 + 240*ep^2*mWW^4*s*t^9 + 2104*ep^3*mWW^4*s*t^9 + 6360*ep^4*mWW^4*s*t^9 + 8048*ep^5*mWW^4*s*t^9 + 3648*ep^6*mWW^4*s*t^9 - 1200*ep^2*mtt^3*s^2*t^9 - 10800*ep^3*mtt^3*s^2*t^9 - 33900*ep^4*mtt^3*s^2*t^9 - 45000*ep^5*mtt^3*s^2*t^9 - 21600*ep^6*mtt^3*s^2*t^9 + 2736*ep^2*mtt^2*mWW*s^2*t^9 + 24624*ep^3*mtt^2*mWW*s^2*t^9 + 77292*ep^4*mtt^2*mWW*s^2*t^9 + 102600*ep^5*mtt^2*mWW*s^2*t^9 + 49248*ep^6*mtt^2*mWW*s^2*t^9 - 1872*ep^2*mtt*mWW^2*s^2*t^9 - 16848*ep^3*mtt*mWW^2*s^2*t^9 - 52884*ep^4*mtt*mWW^2*s^2*t^9 - 70200*ep^5*mtt*mWW^2*s^2*t^9 - 33696*ep^6*mtt*mWW^2*s^2*t^9 + 336*ep^2*mWW^3*s^2*t^9 + 3024*ep^3*mWW^3*s^2*t^9 + 9492*ep^4*mWW^3*s^2*t^9 + 12600*ep^5*mWW^3*s^2*t^9 + 6048*ep^6*mWW^3*s^2*t^9 + 600*ep^2*mtt^4*t^10 + 5412*ep^3*mtt^4*t^10 + 17040*ep^4*mtt^4*t^10 + 22704*ep^5*mtt^4*t^10 + 10944*ep^6*mtt^4*t^10 - 1800*ep^2*mtt^3*mWW*t^10 - 16236*ep^3*mtt^3*mWW*t^10 - 51120*ep^4*mtt^3*mWW*t^10 - 68112*ep^5*mtt^3*mWW*t^10 - 32832*ep^6*mtt^3*mWW*t^10 + 1800*ep^2*mtt^2*mWW^2*t^10 + 16236*ep^3*mtt^2*mWW^2*t^10 + 51120*ep^4*mtt^2*mWW^2*t^10 + 68112*ep^5*mtt^2*mWW^2*t^10 + 32832*ep^6*mtt^2*mWW^2*t^10 - 600*ep^2*mtt*mWW^3*t^10 - 5412*ep^3*mtt*mWW^3*t^10 - 17040*ep^4*mtt*mWW^3*t^10 - 22704*ep^5*mtt*mWW^3*t^10 - 10944*ep^6*mtt*mWW^3*t^10 - 528*ep^2*mtt^3*s*t^10 - 4752*ep^3*mtt^3*s*t^10 - 14916*ep^4*mtt^3*s*t^10 - 19800*ep^5*mtt^3*s*t^10 - 9504*ep^6*mtt^3*s*t^10 + 1392*ep^2*mtt^2*mWW*s*t^10 + 12528*ep^3*mtt^2*mWW*s*t^10 + 39324*ep^4*mtt^2*mWW*s*t^10 + 52200*ep^5*mtt^2*mWW*s*t^10 + 25056*ep^6*mtt^2*mWW*s*t^10 - 1200*ep^2*mtt*mWW^2*s*t^10 - 10800*ep^3*mtt*mWW^2*s*t^10 - 33900*ep^4*mtt*mWW^2*s*t^10 - 45000*ep^5*mtt*mWW^2*s*t^10 - 21600*ep^6*mtt*mWW^2*s*t^10 + 336*ep^2*mWW^3*s*t^10 + 3024*ep^3*mWW^3*s*t^10 + 9492*ep^4*mWW^3*s*t^10 + 12600*ep^5*mWW^3*s*t^10 + 6048*ep^6*mWW^3*s*t^10 - 96*ep^2*mtt^3*t^11 - 864*ep^3*mtt^3*t^11 - 2712*ep^4*mtt^3*t^11 - 3600*ep^5*mtt^3*t^11 - 1728*ep^6*mtt^3*t^11 + 288*ep^2*mtt^2*mWW*t^11 + 2592*ep^3*mtt^2*mWW*t^11 + 8136*ep^4*mtt^2*mWW*t^11 + 10800*ep^5*mtt^2*mWW*t^11 + 5184*ep^6*mtt^2*mWW*t^11 - 288*ep^2*mtt*mWW^2*t^11 - 2592*ep^3*mtt*mWW^2*t^11 - 8136*ep^4*mtt*mWW^2*t^11 - 10800*ep^5*mtt*mWW^2*t^11 - 5184*ep^6*mtt*mWW^2*t^11 + 96*ep^2*mWW^3*t^11 + 864*ep^3*mWW^3*t^11 + 2712*ep^4*mWW^3*t^11 + 3600*ep^5*mWW^3*t^11 + 1728*ep^6*mWW^3*t^11))/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mWW^3*(-mtt + mWW)^2*(-mtt + s)^2*t*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(-6*ep^3*mtt^5*mWW^7*s^2 - 52*ep^4*mtt^5*mWW^7*s^2 - 154*ep^5*mtt^5*mWW^7*s^2 - 188*ep^6*mtt^5*mWW^7*s^2 - 80*ep^7*mtt^5*mWW^7*s^2 + 28*ep^3*mtt^4*mWW^8*s^2 + 280*ep^4*mtt^4*mWW^8*s^2 + 932*ep^5*mtt^4*mWW^8*s^2 + 1280*ep^6*mtt^4*mWW^8*s^2 + 624*ep^7*mtt^4*mWW^8*s^2 - 34*ep^3*mtt^3*mWW^9*s^2 - 380*ep^4*mtt^3*mWW^9*s^2 - 1350*ep^5*mtt^3*mWW^9*s^2 - 1948*ep^6*mtt^3*mWW^9*s^2 - 992*ep^7*mtt^3*mWW^9*s^2 + 12*ep^3*mtt^2*mWW^10*s^2 + 152*ep^4*mtt^2*mWW^10*s^2 + 572*ep^5*mtt^2*mWW^10*s^2 + 856*ep^6*mtt^2*mWW^10*s^2 + 448*ep^7*mtt^2*mWW^10*s^2 + 18*ep^3*mtt^4*mWW^7*s^3 + 156*ep^4*mtt^4*mWW^7*s^3 + 462*ep^5*mtt^4*mWW^7*s^3 + 564*ep^6*mtt^4*mWW^7*s^3 + 240*ep^7*mtt^4*mWW^7*s^3 - 58*ep^3*mtt^3*mWW^8*s^3 - 552*ep^4*mtt^3*mWW^8*s^3 - 1762*ep^5*mtt^3*mWW^8*s^3 - 2316*ep^6*mtt^3*mWW^8*s^3 - 1072*ep^7*mtt^3*mWW^8*s^3 + 54*ep^3*mtt^2*mWW^9*s^3 + 588*ep^4*mtt^2*mWW^9*s^3 + 2034*ep^5*mtt^2*mWW^9*s^3 + 2844*ep^6*mtt^2*mWW^9*s^3 + 1392*ep^7*mtt^2*mWW^9*s^3 - 14*ep^3*mtt*mWW^10*s^3 - 192*ep^4*mtt*mWW^10*s^3 - 734*ep^5*mtt*mWW^10*s^3 - 1092*ep^6*mtt*mWW^10*s^3 - 560*ep^7*mtt*mWW^10*s^3 - 18*ep^3*mtt^3*mWW^7*s^4 - 156*ep^4*mtt^3*mWW^7*s^4 - 462*ep^5*mtt^3*mWW^7*s^4 - 564*ep^6*mtt^3*mWW^7*s^4 - 240*ep^7*mtt^3*mWW^7*s^4 + 38*ep^3*mtt^2*mWW^8*s^4 + 352*ep^4*mtt^2*mWW^8*s^4 + 1086*ep^5*mtt^2*mWW^8*s^4 + 1364*ep^6*mtt^2*mWW^8*s^4 + 592*ep^7*mtt^2*mWW^8*s^4 - 22*ep^3*mtt*mWW^9*s^4 - 236*ep^4*mtt*mWW^9*s^4 - 786*ep^5*mtt*mWW^9*s^4 - 1036*ep^6*mtt*mWW^9*s^4 - 464*ep^7*mtt*mWW^9*s^4 + 2*ep^3*mWW^10*s^4 + 40*ep^4*mWW^10*s^4 + 162*ep^5*mWW^10*s^4 + 236*ep^6*mWW^10*s^4 + 112*ep^7*mWW^10*s^4 + 6*ep^3*mtt^2*mWW^7*s^5 + 52*ep^4*mtt^2*mWW^7*s^5 + 154*ep^5*mtt^2*mWW^7*s^5 + 188*ep^6*mtt^2*mWW^7*s^5 + 80*ep^7*mtt^2*mWW^7*s^5 - 8*ep^3*mtt*mWW^8*s^5 - 80*ep^4*mtt*mWW^8*s^5 - 256*ep^5*mtt*mWW^8*s^5 - 328*ep^6*mtt*mWW^8*s^5 - 144*ep^7*mtt*mWW^8*s^5 + 2*ep^3*mWW^9*s^5 + 28*ep^4*mWW^9*s^5 + 102*ep^5*mWW^9*s^5 + 140*ep^6*mWW^9*s^5 + 64*ep^7*mWW^9*s^5 + 18*ep^2*mtt^8*mWW^5*t + 246*ep^3*mtt^8*mWW^5*t + 1296*ep^4*mtt^8*mWW^5*t + 3288*ep^5*mtt^8*mWW^5*t + 4032*ep^6*mtt^8*mWW^5*t + 1920*ep^7*mtt^8*mWW^5*t - 48*ep^2*mtt^7*mWW^6*t - 696*ep^3*mtt^7*mWW^6*t - 3852*ep^4*mtt^7*mWW^6*t - 10176*ep^5*mtt^7*mWW^6*t - 12912*ep^6*mtt^7*mWW^6*t - 6336*ep^7*mtt^7*mWW^6*t - 18*ep*mtt^6*mWW^7*t - 228*ep^2*mtt^6*mWW^7*t - 996*ep^3*mtt^6*mWW^7*t - 1434*ep^4*mtt^6*mWW^7*t + 1344*ep^5*mtt^6*mWW^7*t + 5496*ep^6*mtt^6*mWW^7*t + 3936*ep^7*mtt^6*mWW^7*t + 30*ep*mtt^5*mWW^8*t + 444*ep^2*mtt^5*mWW^8*t + 2610*ep^3*mtt^5*mWW^8*t + 7740*ep^4*mtt^5*mWW^8*t + 12072*ep^5*mtt^5*mWW^8*t + 9168*ep^6*mtt^5*mWW^8*t + 2496*ep^7*mtt^5*mWW^8*t - 6*ep*mtt^4*mWW^9*t - 102*ep^2*mtt^4*mWW^9*t - 702*ep^3*mtt^4*mWW^9*t - 2478*ep^4*mtt^4*mWW^9*t - 4680*ep^5*mtt^4*mWW^9*t - 4440*ep^6*mtt^4*mWW^9*t - 1632*ep^7*mtt^4*mWW^9*t - 6*ep*mtt^3*mWW^10*t - 84*ep^2*mtt^3*mWW^10*t - 462*ep^3*mtt^3*mWW^10*t - 1272*ep^4*mtt^3*mWW^10*t - 1848*ep^5*mtt^3*mWW^10*t - 1344*ep^6*mtt^3*mWW^10*t - 384*ep^7*mtt^3*mWW^10*t - 84*ep^2*mtt^7*mWW^5*s*t - 1148*ep^3*mtt^7*mWW^5*s*t - 6048*ep^4*mtt^7*mWW^5*s*t - 15344*ep^5*mtt^7*mWW^5*s*t - 18816*ep^6*mtt^7*mWW^5*s*t - 8960*ep^7*mtt^7*mWW^5*s*t + 206*ep^2*mtt^6*mWW^6*s*t + 2942*ep^3*mtt^6*mWW^6*s*t + 16130*ep^4*mtt^6*mWW^6*s*t + 42418*ep^5*mtt^6*mWW^6*s*t + 53736*ep^6*mtt^6*mWW^6*s*t + 26368*ep^7*mtt^6*mWW^6*s*t + 48*ep*mtt^5*mWW^7*s*t + 566*ep^2*mtt^5*mWW^7*s*t + 2063*ep^3*mtt^5*mWW^7*s*t + 460*ep^4*mtt^5*mWW^7*s*t - 13055*ep^5*mtt^5*mWW^7*s*t - 27634*ep^6*mtt^5*mWW^7*s*t - 17368*ep^7*mtt^5*mWW^7*s*t - 80*ep*mtt^4*mWW^8*s*t - 1190*ep^2*mtt^4*mWW^8*s*t - 7085*ep^3*mtt^4*mWW^8*s*t - 21324*ep^4*mtt^4*mWW^8*s*t - 33519*ep^5*mtt^4*mWW^8*s*t - 25262*ep^6*mtt^4*mWW^8*s*t - 6600*ep^7*mtt^4*mWW^8*s*t + 16*ep*mtt^3*mWW^9*s*t + 278*ep^2*mtt^3*mWW^9*s*t + 1964*ep^3*mtt^3*mWW^9*s*t + 7118*ep^4*mtt^3*mWW^9*s*t + 13788*ep^5*mtt^3*mWW^9*s*t + 13464*ep^6*mtt^3*mWW^9*s*t + 5152*ep^7*mtt^3*mWW^9*s*t + 16*ep*mtt^2*mWW^10*s*t + 224*ep^2*mtt^2*mWW^10*s*t + 1252*ep^3*mtt^2*mWW^10*s*t + 3568*ep^4*mtt^2*mWW^10*s*t + 5460*ep^5*mtt^2*mWW^10*s*t + 4248*ep^6*mtt^2*mWW^10*s*t + 1312*ep^7*mtt^2*mWW^10*s*t + 156*ep^2*mtt^6*mWW^5*s^2*t + 2132*ep^3*mtt^6*mWW^5*s^2*t + 11232*ep^4*mtt^6*mWW^5*s^2*t + 28496*ep^5*mtt^6*mWW^5*s^2*t + 34944*ep^6*mtt^6*mWW^5*s^2*t + 16640*ep^7*mtt^6*mWW^5*s^2*t - 362*ep^2*mtt^5*mWW^6*s^2*t - 4958*ep^3*mtt^5*mWW^6*s^2*t - 26434*ep^4*mtt^5*mWW^6*s^2*t - 68518*ep^5*mtt^5*mWW^6*s^2*t - 86376*ep^6*mtt^5*mWW^6*s^2*t - 42432*ep^7*mtt^5*mWW^6*s^2*t - 42*ep*mtt^4*mWW^7*s^2*t - 358*ep^2*mtt^4*mWW^7*s^2*t - 389*ep^3*mtt^4*mWW^7*s^2*t + 4880*ep^4*mtt^4*mWW^7*s^2*t + 21615*ep^5*mtt^4*mWW^7*s^2*t + 35438*ep^6*mtt^4*mWW^7*s^2*t + 20984*ep^7*mtt^4*mWW^7*s^2*t + 70*ep*mtt^3*mWW^8*s^2*t + 990*ep^2*mtt^3*mWW^8*s^2*t + 5982*ep^3*mtt^3*mWW^8*s^2*t + 20800*ep^4*mtt^3*mWW^8*s^2*t + 41286*ep^5*mtt^3*mWW^8*s^2*t + 41792*ep^6*mtt^3*mWW^8*s^2*t + 16256*ep^7*mtt^3*mWW^8*s^2*t - 14*ep*mtt^2*mWW^9*s^2*t - 230*ep^2*mtt^2*mWW^9*s^2*t - 1613*ep^3*mtt^2*mWW^9*s^2*t - 6678*ep^4*mtt^2*mWW^9*s^2*t - 15715*ep^5*mtt^2*mWW^9*s^2*t - 18718*ep^6*mtt^2*mWW^9*s^2*t - 8632*ep^7*mtt^2*mWW^9*s^2*t - 14*ep*mtt*mWW^10*s^2*t - 196*ep^2*mtt*mWW^10*s^2*t - 1154*ep^3*mtt*mWW^10*s^2*t - 3812*ep^4*mtt*mWW^10*s^2*t - 7248*ep^5*mtt*mWW^10*s^2*t - 7248*ep^6*mtt*mWW^10*s^2*t - 2912*ep^7*mtt*mWW^10*s^2*t - 144*ep^2*mtt^5*mWW^5*s^3*t - 1968*ep^3*mtt^5*mWW^5*s^3*t - 10368*ep^4*mtt^5*mWW^5*s^3*t - 26304*ep^5*mtt^5*mWW^5*s^3*t - 32256*ep^6*mtt^5*mWW^5*s^3*t - 15360*ep^7*mtt^5*mWW^5*s^3*t + 330*ep^2*mtt^4*mWW^6*s^3*t + 4182*ep^3*mtt^4*mWW^6*s^3*t + 21042*ep^4*mtt^4*mWW^6*s^3*t + 52806*ep^5*mtt^4*mWW^6*s^3*t + 65832*ep^6*mtt^4*mWW^6*s^3*t + 32448*ep^7*mtt^4*mWW^6*s^3*t + 12*ep*mtt^3*mWW^7*s^3*t - 78*ep^2*mtt^3*mWW^7*s^3*t - 1469*ep^3*mtt^3*mWW^7*s^3*t - 5948*ep^4*mtt^3*mWW^7*s^3*t - 12391*ep^5*mtt^3*mWW^7*s^3*t - 15854*ep^6*mtt^3*mWW^7*s^3*t - 9544*ep^7*mtt^3*mWW^7*s^3*t - 20*ep*mtt^2*mWW^8*s^3*t - 218*ep^2*mtt^2*mWW^8*s^3*t - 1452*ep^3*mtt^2*mWW^8*s^3*t - 8728*ep^4*mtt^2*mWW^8*s^3*t - 26738*ep^5*mtt^2*mWW^8*s^3*t - 35704*ep^6*mtt^2*mWW^8*s^3*t - 16704*ep^7*mtt^2*mWW^8*s^3*t + 4*ep*mtt*mWW^9*s^3*t + 54*ep^2*mtt*mWW^9*s^3*t + 363*ep^3*mtt*mWW^9*s^3*t + 2710*ep^4*mtt*mWW^9*s^3*t + 9811*ep^5*mtt*mWW^9*s^3*t + 14878*ep^6*mtt*mWW^9*s^3*t + 7848*ep^7*mtt*mWW^9*s^3*t + 4*ep*mWW^10*s^3*t + 56*ep^2*mWW^10*s^3*t + 344*ep^3*mWW^10*s^3*t + 1292*ep^4*mWW^10*s^3*t + 2816*ep^5*mWW^10*s^3*t + 3104*ep^6*mWW^10*s^3*t + 1312*ep^7*mWW^10*s^3*t + 66*ep^2*mtt^4*mWW^5*s^4*t + 902*ep^3*mtt^4*mWW^5*s^4*t + 4752*ep^4*mtt^4*mWW^5*s^4*t + 12056*ep^5*mtt^4*mWW^5*s^4*t + 14784*ep^6*mtt^4*mWW^5*s^4*t + 7040*ep^7*mtt^4*mWW^5*s^4*t - 158*ep^2*mtt^3*mWW^6*s^4*t - 1778*ep^3*mtt^3*mWW^6*s^4*t - 8042*ep^4*mtt^3*mWW^6*s^4*t - 18850*ep^5*mtt^3*mWW^6*s^4*t - 22920*ep^6*mtt^3*mWW^6*s^4*t - 11392*ep^7*mtt^3*mWW^6*s^4*t + 118*ep^2*mtt^2*mWW^7*s^4*t + 919*ep^3*mtt^2*mWW^7*s^4*t + 1970*ep^4*mtt^2*mWW^7*s^4*t + 1131*ep^5*mtt^2*mWW^7*s^4*t + 362*ep^6*mtt^2*mWW^7*s^4*t + 1048*ep^7*mtt^2*mWW^7*s^4*t - 26*ep^2*mtt*mWW^8*s^4*t - 51*ep^3*mtt*mWW^8*s^4*t + 1700*ep^4*mtt*mWW^8*s^4*t + 7667*ep^5*mtt*mWW^8*s^4*t + 11006*ep^6*mtt*mWW^8*s^4*t + 4920*ep^7*mtt*mWW^8*s^4*t + 20*ep^3*mWW^9*s^4*t - 272*ep^4*mWW^9*s^4*t - 1668*ep^5*mWW^9*s^4*t - 2800*ep^6*mWW^9*s^4*t - 1424*ep^7*mWW^9*s^4*t - 12*ep^2*mtt^3*mWW^5*s^5*t - 164*ep^3*mtt^3*mWW^5*s^5*t - 864*ep^4*mtt^3*mWW^5*s^5*t - 2192*ep^5*mtt^3*mWW^5*s^5*t - 2688*ep^6*mtt^3*mWW^5*s^5*t - 1280*ep^7*mtt^3*mWW^5*s^5*t + 32*ep^2*mtt^2*mWW^6*s^5*t + 308*ep^3*mtt^2*mWW^6*s^5*t + 1156*ep^4*mtt^2*mWW^6*s^5*t + 2320*ep^5*mtt^2*mWW^6*s^5*t + 2640*ep^6*mtt^2*mWW^6*s^5*t + 1344*ep^7*mtt^2*mWW^6*s^5*t - 20*ep^2*mtt*mWW^7*s^5*t - 128*ep^3*mtt*mWW^7*s^5*t + 72*ep^4*mtt*mWW^7*s^5*t + 1356*ep^5*mtt*mWW^7*s^5*t + 2192*ep^6*mtt*mWW^7*s^5*t + 944*ep^7*mtt*mWW^7*s^5*t - 16*ep^3*mWW^8*s^5*t - 364*ep^4*mWW^8*s^5*t - 1484*ep^5*mWW^8*s^5*t - 2144*ep^6*mWW^8*s^5*t - 1008*ep^7*mWW^8*s^5*t + 18*ep^2*mtt^8*mWW^4*t^2 + 246*ep^3*mtt^8*mWW^4*t^2 + 1296*ep^4*mtt^8*mWW^4*t^2 + 3288*ep^5*mtt^8*mWW^4*t^2 + 4032*ep^6*mtt^8*mWW^4*t^2 + 1920*ep^7*mtt^8*mWW^4*t^2 - 252*ep^2*mtt^7*mWW^5*t^2 - 3282*ep^3*mtt^7*mWW^5*t^2 - 16578*ep^4*mtt^7*mWW^5*t^2 - 40632*ep^5*mtt^7*mWW^5*t^2 - 48456*ep^6*mtt^7*mWW^5*t^2 - 22560*ep^7*mtt^7*mWW^5*t^2 + 54*ep*mtt^6*mWW^6*t^2 + 1470*ep^2*mtt^6*mWW^6*t^2 + 13620*ep^3*mtt^6*mWW^6*t^2 + 59988*ep^4*mtt^6*mWW^6*t^2 + 137136*ep^5*mtt^6*mWW^6*t^2 + 157296*ep^6*mtt^6*mWW^6*t^2 + 71616*ep^7*mtt^6*mWW^6*t^2 - 48*ep*mtt^5*mWW^7*t^2 - 1302*ep^2*mtt^5*mWW^7*t^2 - 12183*ep^3*mtt^5*mWW^7*t^2 - 54486*ep^4*mtt^5*mWW^7*t^2 - 126879*ep^5*mtt^5*mWW^7*t^2 - 148602*ep^6*mtt^5*mWW^7*t^2 - 69240*ep^7*mtt^5*mWW^7*t^2 - 60*ep*mtt^4*mWW^8*t^2 - 804*ep^2*mtt^4*mWW^8*t^2 - 3933*ep^3*mtt^4*mWW^8*t^2 - 7986*ep^4*mtt^4*mWW^8*t^2 - 3339*ep^5*mtt^4*mWW^8*t^2 + 9438*ep^6*mtt^4*mWW^8*t^2 + 9384*ep^7*mtt^4*mWW^8*t^2 + 48*ep*mtt^3*mWW^9*t^2 + 786*ep^2*mtt^3*mWW^9*t^2 + 5070*ep^3*mtt^3*mWW^9*t^2 + 16494*ep^4*mtt^3*mWW^9*t^2 + 28578*ep^5*mtt^3*mWW^9*t^2 + 24948*ep^6*mtt^3*mWW^9*t^2 + 8496*ep^7*mtt^3*mWW^9*t^2 + 6*ep*mtt^2*mWW^10*t^2 + 84*ep^2*mtt^2*mWW^10*t^2 + 462*ep^3*mtt^2*mWW^10*t^2 + 1272*ep^4*mtt^2*mWW^10*t^2 + 1848*ep^5*mtt^2*mWW^10*t^2 + 1344*ep^6*mtt^2*mWW^10*t^2 + 384*ep^7*mtt^2*mWW^10*t^2 - 24*ep*mtt^7*mWW^4*s*t^2 - 328*ep^2*mtt^7*mWW^4*s*t^2 - 1728*ep^3*mtt^7*mWW^4*s*t^2 - 4384*ep^4*mtt^7*mWW^4*s*t^2 - 5376*ep^5*mtt^7*mWW^4*s*t^2 - 2560*ep^6*mtt^7*mWW^4*s*t^2 + 64*ep*mtt^6*mWW^5*s*t^2 + 1676*ep^2*mtt^6*mWW^5*s*t^2 + 14794*ep^3*mtt^6*mWW^5*s*t^2 + 61436*ep^4*mtt^6*mWW^5*s*t^2 + 131134*ep^5*mtt^6*mWW^5*s*t^2 + 139544*ep^6*mtt^6*mWW^5*s*t^2 + 58752*ep^7*mtt^6*mWW^5*s*t^2 + 24*mtt^5*mWW^6*s*t^2 + 76*ep*mtt^5*mWW^6*s*t^2 - 4054*ep^2*mtt^5*mWW^6*s*t^2 - 45444*ep^3*mtt^5*mWW^6*s*t^2 - 204630*ep^4*mtt^5*mWW^6*s*t^2 - 459132*ep^5*mtt^5*mWW^6*s*t^2 - 509288*ep^6*mtt^5*mWW^6*s*t^2 - 223072*ep^7*mtt^5*mWW^6*s*t^2 - 40*mtt^4*mWW^7*s*t^2 - 312*ep*mtt^4*mWW^7*s*t^2 + 2278*ep^2*mtt^4*mWW^7*s*t^2 + 37608*ep^3*mtt^4*mWW^7*s*t^2 + 186174*ep^4*mtt^4*mWW^7*s*t^2 + 440700*ep^5*mtt^4*mWW^7*s*t^2 + 510308*ep^6*mtt^4*mWW^7*s*t^2 + 232784*ep^7*mtt^4*mWW^7*s*t^2 + 8*mtt^3*mWW^8*s*t^2 + 248*ep*mtt^3*mWW^8*s*t^2 + 2366*ep^2*mtt^3*mWW^8*s*t^2 + 9518*ep^3*mtt^3*mWW^8*s*t^2 + 14182*ep^4*mtt^3*mWW^8*s*t^2 - 8758*ep^5*mtt^3*mWW^8*s*t^2 - 46044*ep^6*mtt^3*mWW^8*s*t^2 - 34960*ep^7*mtt^3*mWW^8*s*t^2 + 8*mtt^2*mWW^9*s*t^2 - 40*ep*mtt^2*mWW^9*s*t^2 - 1770*ep^2*mtt^2*mWW^9*s*t^2 - 13692*ep^3*mtt^2*mWW^9*s*t^2 - 49142*ep^4*mtt^2*mWW^9*s*t^2 - 91848*ep^5*mtt^2*mWW^9*s*t^2 - 85864*ep^6*mtt^2*mWW^9*s*t^2 - 31392*ep^7*mtt^2*mWW^9*s*t^2 - 12*ep*mtt*mWW^10*s*t^2 - 168*ep^2*mtt*mWW^10*s*t^2 - 984*ep^3*mtt*mWW^10*s*t^2 - 3072*ep^4*mtt*mWW^10*s*t^2 - 5292*ep^5*mtt*mWW^10*s*t^2 - 4680*ep^6*mtt*mWW^10*s*t^2 - 1632*ep^7*mtt*mWW^10*s*t^2 + 96*ep*mtt^6*mWW^4*s^2*t^2 + 1132*ep^2*mtt^6*mWW^4*s^2*t^2 + 4452*ep^3*mtt^6*mWW^4*s^2*t^2 + 4576*ep^4*mtt^6*mWW^4*s^2*t^2 - 11376*ep^5*mtt^6*mWW^4*s^2*t^2 - 30080*ep^6*mtt^6*mWW^4*s^2*t^2 - 19200*ep^7*mtt^6*mWW^4*s^2*t^2 - 232*ep*mtt^5*mWW^5*s^2*t^2 - 3976*ep^2*mtt^5*mWW^5*s^2*t^2 - 26286*ep^3*mtt^5*mWW^5*s^2*t^2 - 84916*ep^4*mtt^5*mWW^5*s^2*t^2 - 139182*ep^5*mtt^5*mWW^5*s^2*t^2 - 107200*ep^6*mtt^5*mWW^5*s^2*t^2 - 28448*ep^7*mtt^5*mWW^5*s^2*t^2 - 48*mtt^4*mWW^6*s^2*t^2 - 258*ep*mtt^4*mWW^6*s^2*t^2 + 4806*ep^2*mtt^4*mWW^6*s^2*t^2 + 57392*ep^3*mtt^4*mWW^6*s^2*t^2 + 252458*ep^4*mtt^4*mWW^6*s^2*t^2 + 543278*ep^5*mtt^4*mWW^6*s^2*t^2 + 572540*ep^6*mtt^4*mWW^6*s^2*t^2 + 236544*ep^7*mtt^4*mWW^6*s^2*t^2 + 80*mtt^3*mWW^7*s^2*t^2 + 776*ep*mtt^3*mWW^7*s^2*t^2 - 974*ep^2*mtt^3*mWW^7*s^2*t^2 - 41431*ep^3*mtt^3*mWW^7*s^2*t^2 - 216018*ep^4*mtt^3*mWW^7*s^2*t^2 - 508175*ep^5*mtt^3*mWW^7*s^2*t^2 - 578274*ep^6*mtt^3*mWW^7*s^2*t^2 - 258872*ep^7*mtt^3*mWW^7*s^2*t^2 - 16*mtt^2*mWW^8*s^2*t^2 - 324*ep*mtt^2*mWW^8*s^2*t^2 - 2182*ep^2*mtt^2*mWW^8*s^2*t^2 - 6146*ep^3*mtt^2*mWW^8*s^2*t^2 - 8034*ep^4*mtt^2*mWW^8*s^2*t^2 - 778*ep^5*mtt^2*mWW^8*s^2*t^2 + 14780*ep^6*mtt^2*mWW^8*s^2*t^2 + 15456*ep^7*mtt^2*mWW^8*s^2*t^2 - 16*mtt*mWW^9*s^2*t^2 - 64*ep*mtt*mWW^9*s^2*t^2 + 1110*ep^2*mtt*mWW^9*s^2*t^2 + 11473*ep^3*mtt*mWW^9*s^2*t^2 + 49818*ep^4*mtt*mWW^9*s^2*t^2 + 111753*ep^5*mtt*mWW^9*s^2*t^2 + 123594*ep^6*mtt*mWW^9*s^2*t^2 + 52664*ep^7*mtt*mWW^9*s^2*t^2 + 6*ep*mWW^10*s^2*t^2 + 84*ep^2*mWW^10*s^2*t^2 + 546*ep^3*mWW^10*s^2*t^2 + 2176*ep^4*mWW^10*s^2*t^2 + 4900*ep^5*mWW^10*s^2*t^2 + 5480*ep^6*mWW^10*s^2*t^2 + 2336*ep^7*mWW^10*s^2*t^2 - 144*ep*mtt^5*mWW^4*s^3*t^2 - 1608*ep^2*mtt^5*mWW^4*s^3*t^2 - 5448*ep^3*mtt^5*mWW^4*s^3*t^2 - 384*ep^4*mtt^5*mWW^4*s^3*t^2 + 33504*ep^5*mtt^5*mWW^4*s^3*t^2 + 65280*ep^6*mtt^5*mWW^4*s^3*t^2 + 38400*ep^7*mtt^5*mWW^4*s^3*t^2 + 312*ep*mtt^4*mWW^5*s^3*t^2 + 4392*ep^2*mtt^4*mWW^5*s^3*t^2 + 22914*ep^3*mtt^4*mWW^5*s^3*t^2 + 51912*ep^4*mtt^4*mWW^5*s^3*t^2 + 37062*ep^5*mtt^4*mWW^5*s^3*t^2 - 31104*ep^6*mtt^4*mWW^5*s^3*t^2 - 41568*ep^7*mtt^4*mWW^5*s^3*t^2 + 24*mtt^3*mWW^6*s^3*t^2 + 64*ep*mtt^3*mWW^6*s^3*t^2 - 3506*ep^2*mtt^3*mWW^6*s^3*t^2 - 34078*ep^3*mtt^3*mWW^6*s^3*t^2 - 132190*ep^4*mtt^3*mWW^6*s^3*t^2 - 250514*ep^5*mtt^3*mWW^6*s^3*t^2 - 227432*ep^6*mtt^3*mWW^6*s^3*t^2 - 77520*ep^7*mtt^3*mWW^6*s^3*t^2 - 40*mtt^2*mWW^7*s^3*t^2 - 432*ep*mtt^2*mWW^7*s^3*t^2 + 134*ep^2*mtt^2*mWW^7*s^3*t^2 + 18373*ep^3*mtt^2*mWW^7*s^3*t^2 + 95638*ep^4*mtt^2*mWW^7*s^3*t^2 + 220645*ep^5*mtt^2*mWW^7*s^3*t^2 + 247326*ep^6*mtt^2*mWW^7*s^3*t^2 + 109560*ep^7*mtt^2*mWW^7*s^3*t^2 + 8*mtt*mWW^8*s^3*t^2 + 144*ep*mtt*mWW^8*s^3*t^2 + 754*ep^2*mtt*mWW^8*s^3*t^2 + 1376*ep^3*mtt*mWW^8*s^3*t^2 + 1902*ep^4*mtt*mWW^8*s^3*t^2 + 2780*ep^5*mtt*mWW^8*s^3*t^2 - 1948*ep^6*mtt*mWW^8*s^3*t^2 - 5840*ep^7*mtt*mWW^8*s^3*t^2 + 8*mWW^9*s^3*t^2 + 56*ep*mWW^9*s^3*t^2 - 166*ep^2*mWW^9*s^3*t^2 - 3101*ep^3*mWW^9*s^3*t^2 - 16554*ep^4*mWW^9*s^3*t^2 - 42469*ep^5*mWW^9*s^3*t^2 - 50826*ep^6*mWW^9*s^3*t^2 - 22456*ep^7*mWW^9*s^3*t^2 + 96*ep*mtt^4*mWW^4*s^4*t^2 + 1042*ep^2*mtt^4*mWW^4*s^4*t^2 + 3222*ep^3*mtt^4*mWW^4*s^4*t^2 - 1904*ep^4*mtt^4*mWW^4*s^4*t^2 - 27816*ep^5*mtt^4*mWW^4*s^4*t^2 - 50240*ep^6*mtt^4*mWW^4*s^4*t^2 - 28800*ep^7*mtt^4*mWW^4*s^4*t^2 - 184*ep*mtt^3*mWW^5*s^4*t^2 - 2300*ep^2*mtt^3*mWW^5*s^4*t^2 - 9736*ep^3*mtt^3*mWW^5*s^4*t^2 - 11930*ep^4*mtt^3*mWW^5*s^4*t^2 + 22046*ep^5*mtt^3*mWW^5*s^4*t^2 + 67912*ep^6*mtt^3*mWW^5*s^4*t^2 + 46272*ep^7*mtt^3*mWW^5*s^4*t^2 + 72*ep*mtt^2*mWW^6*s^4*t^2 + 1436*ep^2*mtt^2*mWW^6*s^4*t^2 + 9430*ep^3*mtt^2*mWW^6*s^4*t^2 + 26686*ep^4*mtt^2*mWW^6*s^4*t^2 + 31184*ep^5*mtt^2*mWW^6*s^4*t^2 + 5716*ep^6*mtt^2*mWW^6*s^4*t^2 - 9584*ep^7*mtt^2*mWW^6*s^4*t^2 + 24*ep*mtt*mWW^7*s^4*t^2 - 108*ep^2*mtt*mWW^7*s^4*t^2 - 2607*ep^3*mtt*mWW^7*s^4*t^2 - 11512*ep^4*mtt*mWW^7*s^4*t^2 - 22283*ep^5*mtt*mWW^7*s^4*t^2 - 20542*ep^6*mtt*mWW^7*s^4*t^2 - 7224*ep^7*mtt*mWW^7*s^4*t^2 - 8*ep*mWW^8*s^4*t^2 - 70*ep^2*mWW^8*s^4*t^2 - 345*ep^3*mWW^8*s^4*t^2 - 1664*ep^4*mWW^8*s^4*t^2 - 4139*ep^5*mWW^8*s^4*t^2 - 4142*ep^6*mWW^8*s^4*t^2 - 1240*ep^7*mWW^8*s^4*t^2 - 24*ep*mtt^3*mWW^4*s^5*t^2 - 256*ep^2*mtt^3*mWW^4*s^5*t^2 - 744*ep^3*mtt^3*mWW^4*s^5*t^2 + 800*ep^4*mtt^3*mWW^4*s^5*t^2 + 7776*ep^5*mtt^3*mWW^4*s^5*t^2 + 13568*ep^6*mtt^3*mWW^4*s^5*t^2 + 7680*ep^7*mtt^3*mWW^4*s^5*t^2 + 40*ep*mtt^2*mWW^5*s^5*t^2 + 460*ep^2*mtt^2*mWW^5*s^5*t^2 + 1596*ep^3*mtt^2*mWW^5*s^5*t^2 + 76*ep^4*mtt^2*mWW^5*s^5*t^2 - 10428*ep^5*mtt^2*mWW^5*s^5*t^2 - 20696*ep^6*mtt^2*mWW^5*s^5*t^2 - 12448*ep^7*mtt^2*mWW^5*s^5*t^2 - 8*ep*mtt*mWW^6*s^5*t^2 - 152*ep^2*mtt*mWW^6*s^5*t^2 - 920*ep^3*mtt*mWW^6*s^5*t^2 - 2312*ep^4*mtt*mWW^6*s^5*t^2 - 1952*ep^5*mtt*mWW^6*s^5*t^2 + 1168*ep^6*mtt*mWW^6*s^5*t^2 + 2016*ep^7*mtt*mWW^6*s^5*t^2 - 8*ep*mWW^7*s^5*t^2 - 52*ep^2*mWW^7*s^5*t^2 + 68*ep^3*mWW^7*s^5*t^2 + 1436*ep^4*mWW^7*s^5*t^2 + 4604*ep^5*mWW^7*s^5*t^2 + 5960*ep^6*mWW^7*s^5*t^2 + 2752*ep^7*mWW^7*s^5*t^2 - 18*ep^2*mtt^8*mWW^3*t^3 - 246*ep^3*mtt^8*mWW^3*t^3 - 1296*ep^4*mtt^8*mWW^3*t^3 - 3288*ep^5*mtt^8*mWW^3*t^3 - 4032*ep^6*mtt^8*mWW^3*t^3 - 1920*ep^7*mtt^8*mWW^3*t^3 - 30*ep^2*mtt^7*mWW^4*t^3 - 546*ep^3*mtt^7*mWW^4*t^3 - 3456*ep^4*mtt^7*mWW^4*t^3 - 9864*ep^5*mtt^7*mWW^4*t^3 - 13056*ep^6*mtt^7*mWW^4*t^3 - 6528*ep^7*mtt^7*mWW^4*t^3 - 36*ep*mtt^6*mWW^5*t^3 + 108*ep^2*mtt^6*mWW^5*t^3 + 5670*ep^3*mtt^6*mWW^5*t^3 + 37206*ep^4*mtt^6*mWW^5*t^3 + 103452*ep^5*mtt^6*mWW^5*t^3 + 133200*ep^6*mtt^6*mWW^5*t^3 + 65280*ep^7*mtt^6*mWW^5*t^3 - 66*ep*mtt^5*mWW^6*t^3 - 3210*ep^2*mtt^5*mWW^6*t^3 - 35082*ep^3*mtt^5*mWW^6*t^3 - 166608*ep^4*mtt^5*mWW^6*t^3 - 396726*ep^5*mtt^5*mWW^6*t^3 - 466068*ep^6*mtt^5*mWW^6*t^3 - 215280*ep^7*mtt^5*mWW^6*t^3 + 198*ep*mtt^4*mWW^7*t^3 + 5412*ep^2*mtt^4*mWW^7*t^3 + 49209*ep^3*mtt^4*mWW^7*t^3 + 211830*ep^4*mtt^4*mWW^7*t^3 + 474573*ep^5*mtt^4*mWW^7*t^3 + 536094*ep^6*mtt^4*mWW^7*t^3 + 241704*ep^7*mtt^4*mWW^7*t^3 - 54*ep*mtt^3*mWW^8*t^3 - 1368*ep^2*mtt^3*mWW^8*t^3 - 12306*ep^3*mtt^3*mWW^8*t^3 - 53826*ep^4*mtt^3*mWW^8*t^3 - 124482*ep^5*mtt^3*mWW^8*t^3 - 146820*ep^6*mtt^3*mWW^8*t^3 - 69744*ep^7*mtt^3*mWW^8*t^3 - 42*ep*mtt^2*mWW^9*t^3 - 894*ep^2*mtt^2*mWW^9*t^3 - 6699*ep^3*mtt^2*mWW^9*t^3 - 23850*ep^4*mtt^2*mWW^9*t^3 - 43665*ep^5*mtt^2*mWW^9*t^3 - 39318*ep^6*mtt^2*mWW^9*t^3 - 13512*ep^7*mtt^2*mWW^9*t^3 - 24*ep*mtt^7*mWW^3*s*t^3 - 148*ep^2*mtt^7*mWW^3*s*t^3 + 732*ep^3*mtt^7*mWW^3*s*t^3 + 8576*ep^4*mtt^7*mWW^3*s*t^3 + 27504*ep^5*mtt^7*mWW^3*s*t^3 + 37760*ep^6*mtt^7*mWW^3*s*t^3 + 19200*ep^7*mtt^7*mWW^3*s*t^3 + 312*ep*mtt^6*mWW^4*s*t^3 + 3130*ep^2*mtt^6*mWW^4*s*t^3 + 8276*ep^3*mtt^6*mWW^4*s*t^3 - 12158*ep^4*mtt^6*mWW^4*s*t^3 - 94636*ep^5*mtt^6*mWW^4*s*t^3 - 157844*ep^6*mtt^6*mWW^4*s*t^3 - 86800*ep^7*mtt^6*mWW^4*s*t^3 - 72*mtt^5*mWW^5*s*t^3 - 1560*ep*mtt^5*mWW^5*s*t^3 - 11942*ep^2*mtt^5*mWW^5*s*t^3 - 38986*ep^3*mtt^5*mWW^5*s*t^3 - 34446*ep^4*mtt^5*mWW^5*s*t^3 + 99214*ep^5*mtt^5*mWW^5*s*t^3 + 245640*ep^6*mtt^5*mWW^5*s*t^3 + 152512*ep^7*mtt^5*mWW^5*s*t^3 + 88*mtt^4*mWW^6*s*t^3 + 1892*ep*mtt^4*mWW^6*s*t^3 + 19040*ep^2*mtt^4*mWW^6*s*t^3 + 107836*ep^3*mtt^4*mWW^6*s*t^3 + 345632*ep^4*mtt^4*mWW^6*s*t^3 + 601232*ep^5*mtt^4*mWW^6*s*t^3 + 523616*ep^6*mtt^4*mWW^6*s*t^3 + 178304*ep^7*mtt^4*mWW^6*s*t^3 + 40*mtt^3*mWW^7*s*t^3 - 148*ep*mtt^3*mWW^7*s*t^3 - 12388*ep^2*mtt^3*mWW^7*s*t^3 - 122379*ep^3*mtt^3*mWW^7*s*t^3 - 529410*ep^4*mtt^3*mWW^7*s*t^3 - 1147613*ep^5*mtt^3*mWW^7*s*t^3 - 1225386*ep^6*mtt^3*mWW^7*s*t^3 - 516696*ep^7*mtt^3*mWW^7*s*t^3 - 56*mtt^2*mWW^8*s*t^3 - 556*ep*mtt^2*mWW^8*s*t^3 + 710*ep^2*mtt^2*mWW^8*s*t^3 + 31450*ep^3*mtt^2*mWW^8*s*t^3 + 167464*ep^4*mtt^2*mWW^8*s*t^3 + 398268*ep^5*mtt^2*mWW^8*s*t^3 + 456388*ep^6*mtt^2*mWW^8*s*t^3 + 206672*ep^7*mtt^2*mWW^8*s*t^3 + 84*ep*mtt*mWW^9*s*t^3 + 1598*ep^2*mtt*mWW^9*s*t^3 + 12863*ep^3*mtt*mWW^9*s*t^3 + 52706*ep^4*mtt*mWW^9*s*t^3 + 111859*ep^5*mtt*mWW^9*s*t^3 + 115642*ep^6*mtt*mWW^9*s*t^3 + 45368*ep^7*mtt*mWW^9*s*t^3 + 40*ep^3*mWW^10*s*t^3 + 352*ep^4*mWW^10*s*t^3 + 1064*ep^5*mWW^10*s*t^3 + 1328*ep^6*mWW^10*s*t^3 + 576*ep^7*mWW^10*s*t^3 + 96*ep*mtt^6*mWW^3*s^2*t^3 + 772*ep^2*mtt^6*mWW^3*s^2*t^3 - 468*ep^3*mtt^6*mWW^3*s^2*t^3 - 21344*ep^4*mtt^6*mWW^3*s^2*t^3 - 77136*ep^5*mtt^6*mWW^3*s^2*t^3 - 110720*ep^6*mtt^6*mWW^3*s^2*t^3 - 57600*ep^7*mtt^6*mWW^3*s^2*t^3 - 1008*ep*mtt^5*mWW^4*s^2*t^3 - 9858*ep^2*mtt^5*mWW^4*s^2*t^3 - 22652*ep^3*mtt^5*mWW^4*s^2*t^3 + 63694*ep^4*mtt^5*mWW^4*s^2*t^3 + 374132*ep^5*mtt^5*mWW^4*s^2*t^3 + 600812*ep^6*mtt^5*mWW^4*s^2*t^3 + 326640*ep^7*mtt^5*mWW^4*s^2*t^3 + 144*mtt^4*mWW^5*s^2*t^3 + 3804*ep*mtt^4*mWW^5*s^2*t^3 + 29468*ep^2*mtt^4*mWW^5*s^2*t^3 + 77668*ep^3*mtt^4*mWW^5*s^2*t^3 - 59860*ep^4*mtt^4*mWW^5*s^2*t^3 - 679980*ep^5*mtt^4*mWW^5*s^2*t^3 - 1195316*ep^6*mtt^4*mWW^5*s^2*t^3 - 677408*ep^7*mtt^4*mWW^5*s^2*t^3 - 176*mtt^3*mWW^6*s^2*t^3 - 3778*ep*mtt^3*mWW^6*s^2*t^3 - 31384*ep^2*mtt^3*mWW^6*s^2*t^3 - 124118*ep^3*mtt^3*mWW^6*s^2*t^3 - 217772*ep^4*mtt^3*mWW^6*s^2*t^3 - 26716*ep^5*mtt^3*mWW^6*s^2*t^3 + 372296*ep^6*mtt^3*mWW^6*s^2*t^3 + 315472*ep^7*mtt^3*mWW^6*s^2*t^3 - 80*mtt^2*mWW^7*s^2*t^3 - 346*ep*mtt^2*mWW^7*s^2*t^3 + 9288*ep^2*mtt^2*mWW^7*s^2*t^3 + 103160*ep^3*mtt^2*mWW^7*s^2*t^3 + 443078*ep^4*mtt^2*mWW^7*s^2*t^3 + 922220*ep^5*mtt^2*mWW^7*s^2*t^3 + 920668*ep^6*mtt^2*mWW^7*s^2*t^3 + 352240*ep^7*mtt^2*mWW^7*s^2*t^3 + 112*mtt*mWW^8*s^2*t^3 + 1274*ep*mtt*mWW^8*s^2*t^3 + 2370*ep^2*mtt*mWW^8*s^2*t^3 - 27972*ep^3*mtt*mWW^8*s^2*t^3 - 177780*ep^4*mtt*mWW^8*s^2*t^3 - 432184*ep^5*mtt*mWW^8*s^2*t^3 - 489308*ep^6*mtt*mWW^8*s^2*t^3 - 215312*ep^7*mtt*mWW^8*s^2*t^3 - 42*ep*mWW^9*s^2*t^3 - 656*ep^2*mWW^9*s^2*t^3 - 5582*ep^3*mWW^9*s^2*t^3 - 29800*ep^4*mWW^9*s^2*t^3 - 80084*ep^5*mWW^9*s^2*t^3 - 98648*ep^6*mWW^9*s^2*t^3 - 44320*ep^7*mWW^9*s^2*t^3 - 144*ep*mtt^5*mWW^3*s^3*t^3 - 1248*ep^2*mtt^5*mWW^3*s^3*t^3 - 528*ep^3*mtt^5*mWW^3*s^3*t^3 + 25536*ep^4*mtt^5*mWW^3*s^3*t^3 + 99264*ep^5*mtt^5*mWW^3*s^3*t^3 + 145920*ep^6*mtt^5*mWW^3*s^3*t^3 + 76800*ep^7*mtt^5*mWW^3*s^3*t^3 + 1152*ep*mtt^4*mWW^4*s^3*t^3 + 11094*ep^2*mtt^4*mWW^4*s^3*t^3 + 23760*ep^3*mtt^4*mWW^4*s^3*t^3 - 83574*ep^4*mtt^4*mWW^4*s^3*t^3 - 455940*ep^5*mtt^4*mWW^4*s^3*t^3 - 724812*ep^6*mtt^4*mWW^4*s^3*t^3 - 393840*ep^7*mtt^4*mWW^4*s^3*t^3 - 72*mtt^3*mWW^5*s^3*t^3 - 2856*ep*mtt^3*mWW^5*s^3*t^3 - 24214*ep^2*mtt^3*mWW^5*s^3*t^3 - 62726*ep^3*mtt^3*mWW^5*s^3*t^3 + 77086*ep^4*mtt^3*mWW^5*s^3*t^3 + 669526*ep^5*mtt^3*mWW^5*s^3*t^3 + 1156608*ep^6*mtt^3*mWW^5*s^3*t^3 + 656272*ep^7*mtt^3*mWW^5*s^3*t^3 + 88*mtt^2*mWW^6*s^3*t^3 + 2168*ep*mtt^2*mWW^6*s^3*t^3 + 18394*ep^2*mtt^2*mWW^6*s^3*t^3 + 64240*ep^3*mtt^2*mWW^6*s^3*t^3 + 56126*ep^4*mtt^2*mWW^6*s^3*t^3 - 211108*ep^5*mtt^2*mWW^6*s^3*t^3 - 541796*ep^6*mtt^2*mWW^6*s^3*t^3 - 359712*ep^7*mtt^2*mWW^6*s^3*t^3 + 40*mtt*mWW^7*s^3*t^3 + 344*ep*mtt*mWW^7*s^3*t^3 - 2154*ep^2*mtt*mWW^7*s^3*t^3 - 32598*ep^3*mtt*mWW^7*s^3*t^3 - 140888*ep^4*mtt*mWW^7*s^3*t^3 - 274400*ep^5*mtt*mWW^7*s^3*t^3 - 237612*ep^6*mtt*mWW^7*s^3*t^3 - 67696*ep^7*mtt*mWW^7*s^3*t^3 - 56*mWW^8*s^3*t^3 - 664*ep*mWW^8*s^3*t^3 - 1872*ep^2*mWW^8*s^3*t^3 + 7744*ep^3*mWW^8*s^3*t^3 + 64742*ep^4*mWW^8*s^3*t^3 + 169634*ep^5*mWW^8*s^3*t^3 + 197804*ep^6*mWW^8*s^3*t^3 + 86448*ep^7*mWW^8*s^3*t^3 + 96*ep*mtt^4*mWW^3*s^4*t^3 + 862*ep^2*mtt^4*mWW^3*s^4*t^3 + 762*ep^3*mtt^4*mWW^3*s^4*t^3 - 14864*ep^4*mtt^4*mWW^3*s^4*t^3 - 60696*ep^5*mtt^4*mWW^3*s^4*t^3 - 90560*ep^6*mtt^4*mWW^3*s^4*t^3 - 48000*ep^7*mtt^4*mWW^3*s^4*t^3 - 528*ep*mtt^3*mWW^4*s^4*t^3 - 4984*ep^2*mtt^3*mWW^4*s^4*t^3 - 9938*ep^3*mtt^3*mWW^4*s^4*t^3 + 41978*ep^4*mtt^3*mWW^4*s^4*t^3 + 217348*ep^5*mtt^3*mWW^4*s^4*t^3 + 343844*ep^6*mtt^3*mWW^4*s^4*t^3 + 187600*ep^7*mtt^3*mWW^4*s^4*t^3 + 720*ep*mtt^2*mWW^5*s^4*t^3 + 7264*ep^2*mtt^2*mWW^5*s^4*t^3 + 19954*ep^3*mtt^2*mWW^5*s^4*t^3 - 23066*ep^4*mtt^2*mWW^5*s^4*t^3 - 212636*ep^5*mtt^2*mWW^5*s^4*t^3 - 374756*ep^6*mtt^2*mWW^5*s^4*t^3 - 216848*ep^7*mtt^2*mWW^5*s^4*t^3 - 240*ep*mtt*mWW^6*s^4*t^3 - 3048*ep^2*mtt*mWW^6*s^4*t^3 - 13156*ep^3*mtt*mWW^6*s^4*t^3 - 19590*ep^4*mtt*mWW^6*s^4*t^3 + 18770*ep^5*mtt*mWW^6*s^4*t^3 + 83664*ep^6*mtt*mWW^6*s^4*t^3 + 64256*ep^7*mtt*mWW^6*s^4*t^3 - 48*ep*mWW^7*s^4*t^3 - 94*ep^2*mWW^7*s^4*t^3 + 2402*ep^3*mWW^7*s^4*t^3 + 15758*ep^4*mWW^7*s^4*t^3 + 37886*ep^5*mWW^7*s^4*t^3 + 38672*ep^6*mWW^7*s^4*t^3 + 13376*ep^7*mWW^7*s^4*t^3 - 24*ep*mtt^3*mWW^3*s^5*t^3 - 220*ep^2*mtt^3*mWW^3*s^5*t^3 - 252*ep^3*mtt^3*mWW^3*s^5*t^3 + 3392*ep^4*mtt^3*mWW^3*s^5*t^3 + 14352*ep^5*mtt^3*mWW^3*s^5*t^3 + 21632*ep^6*mtt^3*mWW^3*s^5*t^3 + 11520*ep^7*mtt^3*mWW^3*s^5*t^3 + 72*ep*mtt^2*mWW^4*s^5*t^3 + 648*ep^2*mtt^2*mWW^4*s^5*t^3 + 1100*ep^3*mtt^2*mWW^4*s^5*t^3 - 6484*ep^4*mtt^2*mWW^4*s^5*t^3 - 31040*ep^5*mtt^2*mWW^4*s^5*t^3 - 48944*ep^6*mtt^2*mWW^4*s^5*t^3 - 27072*ep^7*mtt^2*mWW^4*s^5*t^3 - 72*ep*mtt*mWW^5*s^5*t^3 - 684*ep^2*mtt*mWW^5*s^5*t^3 - 1580*ep^3*mtt*mWW^5*s^5*t^3 + 3080*ep^4*mtt*mWW^5*s^5*t^3 + 20424*ep^5*mtt*mWW^5*s^5*t^3 + 34624*ep^6*mtt*mWW^5*s^5*t^3 + 20192*ep^7*mtt*mWW^5*s^5*t^3 + 24*ep*mWW^6*s^5*t^3 + 256*ep^2*mWW^6*s^5*t^3 + 732*ep^3*mWW^6*s^5*t^3 + 12*ep^4*mWW^6*s^5*t^3 - 3736*ep^5*mWW^6*s^5*t^3 - 7312*ep^6*mWW^6*s^5*t^3 - 4640*ep^7*mWW^6*s^5*t^3 - 18*ep^2*mtt^8*mWW^2*t^4 - 246*ep^3*mtt^8*mWW^2*t^4 - 1296*ep^4*mtt^8*mWW^2*t^4 - 3288*ep^5*mtt^8*mWW^2*t^4 - 4032*ep^6*mtt^8*mWW^2*t^4 - 1920*ep^7*mtt^8*mWW^2*t^4 + 234*ep^2*mtt^7*mWW^3*t^4 + 3090*ep^3*mtt^7*mWW^3*t^4 + 15804*ep^4*mtt^7*mWW^3*t^4 + 39144*ep^5*mtt^7*mWW^3*t^4 + 47088*ep^6*mtt^7*mWW^3*t^4 + 22080*ep^7*mtt^7*mWW^3*t^4 - 36*ep*mtt^6*mWW^4*t^4 - 600*ep^2*mtt^6*mWW^4*t^4 - 3870*ep^3*mtt^6*mWW^4*t^4 - 12630*ep^4*mtt^6*mWW^4*t^4 - 22704*ep^5*mtt^6*mWW^4*t^4 - 21960*ep^6*mtt^6*mWW^4*t^4 - 9120*ep^7*mtt^6*mWW^4*t^4 + 144*ep*mtt^5*mWW^5*t^4 + 1974*ep^2*mtt^5*mWW^5*t^4 + 8010*ep^3*mtt^5*mWW^5*t^4 + 3384*ep^4*mtt^5*mWW^5*t^4 - 46056*ep^5*mtt^5*mWW^5*t^4 - 98688*ep^6*mtt^5*mWW^5*t^4 - 60288*ep^7*mtt^5*mWW^5*t^4 - 96*ep*mtt^4*mWW^6*t^4 + 630*ep^2*mtt^4*mWW^6*t^4 + 21006*ep^3*mtt^4*mWW^6*t^4 + 135654*ep^4*mtt^4*mWW^6*t^4 + 379410*ep^5*mtt^4*mWW^6*t^4 + 492852*ep^6*mtt^4*mWW^6*t^4 + 243504*ep^7*mtt^4*mWW^6*t^4 - 96*ep*mtt^3*mWW^7*t^4 - 5502*ep^2*mtt^3*mWW^7*t^4 - 59751*ep^3*mtt^3*mWW^7*t^4 - 276858*ep^4*mtt^3*mWW^7*t^4 - 642627*ep^5*mtt^3*mWW^7*t^4 - 738402*ep^6*mtt^3*mWW^7*t^4 - 335064*ep^7*mtt^3*mWW^7*t^4 + 84*ep*mtt^2*mWW^8*t^4 + 2940*ep^2*mtt^2*mWW^8*t^4 + 28008*ep^3*mtt^2*mWW^8*t^4 + 120312*ep^4*mtt^2*mWW^8*t^4 + 265116*ep^5*mtt^2*mWW^8*t^4 + 294024*ep^6*mtt^2*mWW^8*t^4 + 130656*ep^7*mtt^2*mWW^8*t^4 + 342*ep^2*mtt*mWW^9*t^4 + 3753*ep^3*mtt*mWW^9*t^4 + 15630*ep^4*mtt*mWW^9*t^4 + 31005*ep^5*mtt*mWW^9*t^4 + 29118*ep^6*mtt*mWW^9*t^4 + 10152*ep^7*mtt*mWW^9*t^4 + 96*ep^2*mtt^7*mWW^2*s*t^4 + 1312*ep^3*mtt^7*mWW^2*s*t^4 + 6912*ep^4*mtt^7*mWW^2*s*t^4 + 17536*ep^5*mtt^7*mWW^2*s*t^4 + 21504*ep^6*mtt^7*mWW^2*s*t^4 + 10240*ep^7*mtt^7*mWW^2*s*t^4 + 80*ep*mtt^6*mWW^3*s*t^4 - 26*ep^2*mtt^6*mWW^3*s*t^4 - 11004*ep^3*mtt^6*mWW^3*s*t^4 - 79058*ep^4*mtt^6*mWW^3*s*t^4 - 227420*ep^5*mtt^6*mWW^3*s*t^4 - 297060*ep^6*mtt^6*mWW^3*s*t^4 - 146512*ep^7*mtt^6*mWW^3*s*t^4 + 72*mtt^5*mWW^4*s*t^4 + 352*ep*mtt^5*mWW^4*s*t^4 - 1636*ep^2*mtt^5*mWW^4*s*t^4 - 906*ep^3*mtt^5*mWW^4*s*t^4 + 93956*ep^4*mtt^5*mWW^4*s*t^4 + 407810*ep^5*mtt^5*mWW^4*s*t^4 + 643128*ep^6*mtt^5*mWW^4*s*t^4 + 355264*ep^7*mtt^5*mWW^4*s*t^4 - 24*mtt^4*mWW^5*s*t^4 + 1472*ep*mtt^4*mWW^5*s*t^4 + 16948*ep^2*mtt^4*mWW^5*s*t^4 + 38034*ep^3*mtt^4*mWW^5*s*t^4 - 165464*ep^4*mtt^4*mWW^5*s*t^4 - 901878*ep^5*mtt^4*mWW^5*s*t^4 - 1459560*ep^6*mtt^4*mWW^5*s*t^4 - 802368*ep^7*mtt^4*mWW^5*s*t^4 - 168*mtt^3*mWW^6*s*t^4 - 4208*ep*mtt^3*mWW^6*s*t^4 - 32286*ep^2*mtt^3*mWW^6*s*t^4 - 87442*ep^3*mtt^3*mWW^6*s*t^4 + 52050*ep^4*mtt^3*mWW^6*s*t^4 + 725870*ep^5*mtt^3*mWW^6*s*t^4 + 1304688*ep^6*mtt^3*mWW^6*s*t^4 + 743776*ep^7*mtt^3*mWW^6*s*t^4 + 120*mtt^2*mWW^7*s*t^4 + 2192*ep*mtt^2*mWW^7*s*t^4 + 19488*ep^2*mtt^2*mWW^7*s*t^4 + 108097*ep^3*mtt^2*mWW^7*s*t^4 + 356148*ep^4*mtt^2*mWW^7*s*t^4 + 624229*ep^5*mtt^2*mWW^7*s*t^4 + 519902*ep^6*mtt^2*mWW^7*s*t^4 + 155944*ep^7*mtt^2*mWW^7*s*t^4 + 112*ep*mtt*mWW^8*s*t^4 - 2366*ep^2*mtt*mWW^8*s*t^4 - 44468*ep^3*mtt*mWW^8*s*t^4 - 243958*ep^4*mtt*mWW^8*s*t^4 - 595016*ep^5*mtt*mWW^8*s*t^4 - 675608*ep^6*mtt*mWW^8*s*t^4 - 293216*ep^7*mtt*mWW^8*s*t^4 - 218*ep^2*mWW^9*s*t^4 - 3443*ep^3*mWW^9*s*t^4 - 19242*ep^4*mWW^9*s*t^4 - 48023*ep^5*mWW^9*s*t^4 - 54378*ep^6*mWW^9*s*t^4 - 22456*ep^7*mWW^9*s*t^4 - 204*ep^2*mtt^6*mWW^2*s^2*t^4 - 2788*ep^3*mtt^6*mWW^2*s^2*t^4 - 14688*ep^4*mtt^6*mWW^2*s^2*t^4 - 37264*ep^5*mtt^6*mWW^2*s^2*t^4 - 45696*ep^6*mtt^6*mWW^2*s^2*t^4 - 21760*ep^7*mtt^6*mWW^2*s^2*t^4 - 272*ep*mtt^5*mWW^3*s^2*t^4 - 1610*ep^2*mtt^5*mWW^3*s^2*t^4 + 14554*ep^3*mtt^5*mWW^3*s^2*t^4 + 150078*ep^4*mtt^5*mWW^3*s^2*t^4 + 475794*ep^5*mtt^5*mWW^3*s^2*t^4 + 648848*ep^6*mtt^5*mWW^3*s^2*t^4 + 327328*ep^7*mtt^5*mWW^3*s^2*t^4 - 144*mtt^4*mWW^4*s^2*t^4 - 68*ep*mtt^4*mWW^4*s^2*t^4 + 9684*ep^2*mtt^4*mWW^4*s^2*t^4 + 18058*ep^3*mtt^4*mWW^4*s^2*t^4 - 227768*ep^4*mtt^4*mWW^4*s^2*t^4 - 1072306*ep^5*mtt^4*mWW^4*s^2*t^4 - 1706944*ep^6*mtt^4*mWW^4*s^2*t^4 - 939472*ep^7*mtt^4*mWW^4*s^2*t^4 + 48*mtt^3*mWW^5*s^2*t^4 - 3256*ep*mtt^3*mWW^5*s^2*t^4 - 36918*ep^2*mtt^3*mWW^5*s^2*t^4 - 89722*ep^3*mtt^3*mWW^5*s^2*t^4 + 301498*ep^4*mtt^3*mWW^5*s^2*t^4 + 1789862*ep^5*mtt^3*mWW^5*s^2*t^4 + 2963504*ep^6*mtt^3*mWW^5*s^2*t^4 + 1653456*ep^7*mtt^3*mWW^5*s^2*t^4 + 336*mtt^2*mWW^6*s^2*t^4 + 7608*ep*mtt^2*mWW^6*s^2*t^4 + 51986*ep^2*mtt^2*mWW^6*s^2*t^4 + 97310*ep^3*mtt^2*mWW^6*s^2*t^4 - 326606*ep^4*mtt^2*mWW^6*s^2*t^4 - 1744330*ep^5*mtt^2*mWW^6*s^2*t^4 - 2760368*ep^6*mtt^2*mWW^6*s^2*t^4 - 1502400*ep^7*mtt^2*mWW^6*s^2*t^4 - 240*mtt*mWW^7*s^2*t^4 - 3816*ep*mtt*mWW^7*s^2*t^4 - 22368*ep^2*mtt*mWW^7*s^2*t^4 - 53280*ep^3*mtt*mWW^7*s^2*t^4 - 9124*ep^4*mtt*mWW^7*s^2*t^4 + 228360*ep^5*mtt*mWW^7*s^2*t^4 + 457640*ep^6*mtt*mWW^7*s^2*t^4 + 283456*ep^7*mtt*mWW^7*s^2*t^4 - 196*ep*mWW^8*s^2*t^4 - 570*ep^2*mWW^8*s^2*t^4 + 15760*ep^3*mWW^8*s^2*t^4 + 125698*ep^4*mWW^8*s^2*t^4 + 357280*ep^5*mWW^8*s^2*t^4 + 439968*ep^6*mWW^8*s^2*t^4 + 198144*ep^7*mWW^8*s^2*t^4 + 216*ep^2*mtt^5*mWW^2*s^3*t^4 + 2952*ep^3*mtt^5*mWW^2*s^3*t^4 + 15552*ep^4*mtt^5*mWW^2*s^3*t^4 + 39456*ep^5*mtt^5*mWW^2*s^3*t^4 + 48384*ep^6*mtt^5*mWW^2*s^3*t^4 + 23040*ep^7*mtt^5*mWW^2*s^3*t^4 + 336*ep*mtt^4*mWW^3*s^3*t^4 + 2646*ep^2*mtt^4*mWW^3*s^3*t^4 - 8538*ep^3*mtt^4*mWW^3*s^3*t^4 - 133926*ep^4*mtt^4*mWW^3*s^3*t^4 - 454302*ep^5*mtt^4*mWW^3*s^3*t^4 - 635064*ep^6*mtt^4*mWW^3*s^3*t^4 - 323712*ep^7*mtt^4*mWW^3*s^3*t^4 + 72*mtt^3*mWW^4*s^3*t^4 - 840*ep*mtt^3*mWW^4*s^3*t^4 - 12816*ep^2*mtt^3*mWW^4*s^3*t^4 - 18788*ep^3*mtt^3*mWW^4*s^3*t^4 + 233584*ep^4*mtt^3*mWW^4*s^3*t^4 + 1046464*ep^5*mtt^3*mWW^4*s^3*t^4 + 1618380*ep^6*mtt^3*mWW^4*s^3*t^4 + 872432*ep^7*mtt^3*mWW^4*s^3*t^4 - 24*mtt^2*mWW^5*s^3*t^4 + 2392*ep*mtt^2*mWW^5*s^3*t^4 + 24672*ep^2*mtt^2*mWW^5*s^3*t^4 + 55658*ep^3*mtt^2*mWW^5*s^3*t^4 - 199064*ep^4*mtt^2*mWW^5*s^3*t^4 - 1130690*ep^5*mtt^2*mWW^5*s^3*t^4 - 1848720*ep^6*mtt^2*mWW^5*s^3*t^4 - 1026432*ep^7*mtt^2*mWW^5*s^3*t^4 - 168*mtt*mWW^6*s^3*t^4 - 3608*ep*mtt*mWW^6*s^3*t^4 - 22952*ep^2*mtt*mWW^6*s^3*t^4 - 36936*ep^3*mtt*mWW^6*s^3*t^4 + 156344*ep^4*mtt*mWW^6*s^3*t^4 + 750740*ep^5*mtt*mWW^6*s^3*t^4 + 1151020*ep^6*mtt*mWW^6*s^3*t^4 + 618352*ep^7*mtt*mWW^6*s^3*t^4 + 120*mWW^7*s^3*t^4 + 1720*ep*mWW^7*s^3*t^4 + 8234*ep^2*mWW^7*s^3*t^4 + 5724*ep^3*mWW^7*s^3*t^4 - 71842*ep^4*mWW^7*s^3*t^4 - 249652*ep^5*mWW^7*s^3*t^4 - 331408*ep^6*mWW^7*s^3*t^4 - 162528*ep^7*mWW^7*s^3*t^4 - 114*ep^2*mtt^4*mWW^2*s^4*t^4 - 1558*ep^3*mtt^4*mWW^2*s^4*t^4 - 8208*ep^4*mtt^4*mWW^2*s^4*t^4 - 20824*ep^5*mtt^4*mWW^2*s^4*t^4 - 25536*ep^6*mtt^4*mWW^2*s^4*t^4 - 12160*ep^7*mtt^4*mWW^2*s^4*t^4 - 176*ep*mtt^3*mWW^3*s^4*t^4 - 1528*ep^2*mtt^3*mWW^3*s^4*t^4 + 1980*ep^3*mtt^3*mWW^3*s^4*t^4 + 54830*ep^4*mtt^3*mWW^3*s^4*t^4 + 195182*ep^5*mtt^3*mWW^3*s^4*t^4 + 276384*ep^6*mtt^3*mWW^3*s^4*t^4 + 141088*ep^7*mtt^3*mWW^3*s^4*t^4 + 656*ep*mtt^2*mWW^4*s^4*t^4 + 5944*ep^2*mtt^2*mWW^4*s^4*t^4 + 6178*ep^3*mtt^2*mWW^4*s^4*t^4 - 96830*ep^4*mtt^2*mWW^4*s^4*t^4 - 400608*ep^5*mtt^2*mWW^4*s^4*t^4 - 594292*ep^6*mtt^2*mWW^4*s^4*t^4 - 311024*ep^7*mtt^2*mWW^4*s^4*t^4 - 784*ep*mtt*mWW^5*s^4*t^4 - 6968*ep^2*mtt*mWW^5*s^4*t^4 - 12230*ep^3*mtt*mWW^5*s^4*t^4 + 63790*ep^4*mtt*mWW^5*s^4*t^4 + 304908*ep^5*mtt*mWW^5*s^4*t^4 + 468188*ep^6*mtt*mWW^5*s^4*t^4 + 250000*ep^7*mtt*mWW^5*s^4*t^4 + 304*ep*mWW^6*s^4*t^4 + 2666*ep^2*mWW^6*s^4*t^4 + 5654*ep^3*mWW^6*s^4*t^4 - 13366*ep^4*mWW^6*s^4*t^4 - 77986*ep^5*mWW^6*s^4*t^4 - 123880*ep^6*mWW^6*s^4*t^4 - 67520*ep^7*mWW^6*s^4*t^4 + 24*ep^2*mtt^3*mWW^2*s^5*t^4 + 328*ep^3*mtt^3*mWW^2*s^5*t^4 + 1728*ep^4*mtt^3*mWW^2*s^5*t^4 + 4384*ep^5*mtt^3*mWW^2*s^5*t^4 + 5376*ep^6*mtt^3*mWW^2*s^5*t^4 + 2560*ep^7*mtt^3*mWW^2*s^5*t^4 + 32*ep*mtt^2*mWW^3*s^5*t^4 + 284*ep^2*mtt^2*mWW^3*s^5*t^4 - 82*ep^3*mtt^2*mWW^3*s^5*t^4 - 7728*ep^4*mtt^2*mWW^3*s^5*t^4 - 28398*ep^5*mtt^2*mWW^3*s^5*t^4 - 40196*ep^6*mtt^2*mWW^3*s^5*t^4 - 20272*ep^7*mtt^2*mWW^3*s^5*t^4 - 64*ep*mtt*mWW^4*s^5*t^4 - 576*ep^2*mtt*mWW^4*s^5*t^4 - 672*ep^3*mtt*mWW^4*s^5*t^4 + 9688*ep^4*mtt*mWW^4*s^5*t^4 + 41344*ep^5*mtt*mWW^4*s^5*t^4 + 61688*ep^6*mtt*mWW^4*s^5*t^4 + 31920*ep^7*mtt*mWW^4*s^5*t^4 + 32*ep*mWW^5*s^5*t^4 + 268*ep^2*mWW^5*s^5*t^4 + 426*ep^3*mWW^5*s^5*t^4 - 3688*ep^4*mWW^5*s^5*t^4 - 17330*ep^5*mWW^5*s^5*t^4 - 26868*ep^6*mWW^5*s^5*t^4 - 14208*ep^7*mWW^5*s^5*t^4 + 78*ep^2*mtt^7*mWW^2*t^5 + 1242*ep^3*mtt^7*mWW^2*t^5 + 7308*ep^4*mtt^7*mWW^2*t^5 + 20040*ep^5*mtt^7*mWW^2*t^5 + 25968*ep^6*mtt^7*mWW^2*t^5 + 12864*ep^7*mtt^7*mWW^2*t^5 + 54*ep*mtt^6*mWW^3*t^5 - 72*ep^2*mtt^6*mWW^3*t^5 - 6942*ep^3*mtt^6*mWW^3*t^5 - 46116*ep^4*mtt^6*mWW^3*t^5 - 127704*ep^5*mtt^6*mWW^3*t^5 - 163440*ep^6*mtt^6*mWW^3*t^5 - 79680*ep^7*mtt^6*mWW^3*t^5 - 6*ep*mtt^5*mWW^4*t^5 - 96*ep^2*mtt^5*mWW^4*t^5 + 918*ep^3*mtt^5*mWW^4*t^5 + 13482*ep^4*mtt^5*mWW^4*t^5 + 52818*ep^5*mtt^5*mWW^4*t^5 + 85092*ep^6*mtt^5*mWW^4*t^5 + 49392*ep^7*mtt^5*mWW^4*t^5 - 186*ep*mtt^4*mWW^5*t^5 - 2976*ep^2*mtt^4*mWW^5*t^5 - 16128*ep^3*mtt^4*mWW^5*t^5 - 35400*ep^4*mtt^4*mWW^5*t^5 - 22890*ep^5*mtt^4*mWW^5*t^5 + 19620*ep^6*mtt^4*mWW^5*t^5 + 22320*ep^7*mtt^4*mWW^5*t^5 + 174*ep*mtt^3*mWW^6*t^5 + 3918*ep^2*mtt^3*mWW^6*t^5 + 24792*ep^3*mtt^3*mWW^6*t^5 + 57882*ep^4*mtt^3*mWW^6*t^5 + 28806*ep^5*mtt^3*mWW^6*t^5 - 65364*ep^6*mtt^3*mWW^6*t^5 - 65328*ep^7*mtt^3*mWW^6*t^5 - 36*ep*mtt^2*mWW^7*t^5 + 1236*ep^2*mtt^2*mWW^7*t^5 + 20361*ep^3*mtt^2*mWW^7*t^5 + 111792*ep^4*mtt^2*mWW^7*t^5 + 288129*ep^5*mtt^2*mWW^7*t^5 + 356286*ep^6*mtt^2*mWW^7*t^5 + 170472*ep^7*mtt^2*mWW^7*t^5 - 1956*ep^2*mtt*mWW^8*t^5 - 22821*ep^3*mtt*mWW^8*t^5 - 103152*ep^4*mtt*mWW^8*t^5 - 227961*ep^5*mtt*mWW^8*t^5 - 247854*ep^6*mtt*mWW^8*t^5 - 106536*ep^7*mtt*mWW^8*t^5 - 132*ep^2*mWW^9*t^5 - 1422*ep^3*mWW^9*t^5 - 5796*ep^4*mWW^9*t^5 - 11238*ep^5*mWW^9*t^5 - 10308*ep^6*mWW^9*t^5 - 3504*ep^7*mWW^9*t^5 + 24*ep*mtt^6*mWW^2*s*t^5 - 304*ep^2*mtt^6*mWW^2*s*t^5 - 6018*ep^3*mtt^6*mWW^2*s*t^5 - 33180*ep^4*mtt^6*mWW^2*s*t^5 - 85526*ep^5*mtt^6*mWW^2*s*t^5 - 107108*ep^6*mtt^6*mWW^2*s*t^5 - 52528*ep^7*mtt^6*mWW^2*s*t^5 - 24*mtt^5*mWW^3*s*t^5 - 1176*ep*mtt^5*mWW^3*s*t^5 - 5894*ep^2*mtt^5*mWW^3*s*t^5 + 22317*ep^3*mtt^5*mWW^3*s*t^5 + 238288*ep^4*mtt^5*mWW^3*s*t^5 + 682563*ep^5*mtt^5*mWW^3*s*t^5 + 848110*ep^6*mtt^5*mWW^3*s*t^5 + 396936*ep^7*mtt^5*mWW^3*s*t^5 - 56*mtt^4*mWW^4*s*t^5 - 176*ep*mtt^4*mWW^4*s*t^5 + 2578*ep^2*mtt^4*mWW^4*s*t^5 - 4475*ep^3*mtt^4*mWW^4*s*t^5 - 162936*ep^4*mtt^4*mWW^4*s*t^5 - 634621*ep^5*mtt^4*mWW^4*s*t^5 - 958846*ep^6*mtt^4*mWW^4*s*t^5 - 520488*ep^7*mtt^4*mWW^4*s*t^5 + 184*mtt^3*mWW^5*s*t^5 + 1888*ep*mtt^3*mWW^5*s*t^5 - 170*ep^2*mtt^3*mWW^5*s*t^5 - 24524*ep^3*mtt^3*mWW^5*s*t^5 + 83322*ep^4*mtt^3*mWW^5*s*t^5 + 699092*ep^5*mtt^3*mWW^5*s*t^5 + 1314340*ep^6*mtt^3*mWW^5*s*t^5 + 789968*ep^7*mtt^3*mWW^5*s*t^5 - 104*mtt^2*mWW^6*s*t^5 + 1160*ep*mtt^2*mWW^6*s*t^5 + 17734*ep^2*mtt^2*mWW^6*s*t^5 + 21106*ep^3*mtt^2*mWW^6*s*t^5 - 353178*ep^4*mtt^2*mWW^6*s*t^5 - 1516186*ep^5*mtt^2*mWW^6*s*t^5 - 2291556*ep^6*mtt^2*mWW^6*s*t^5 - 1209456*ep^7*mtt^2*mWW^6*s*t^5 - 1544*ep*mtt*mWW^7*s*t^5 - 13808*ep^2*mtt*mWW^7*s*t^5 - 25791*ep^3*mtt*mWW^7*s*t^5 + 111928*ep^4*mtt*mWW^7*s*t^5 + 558057*ep^5*mtt*mWW^7*s*t^5 + 857870*ep^6*mtt*mWW^7*s*t^5 + 453288*ep^7*mtt*mWW^7*s*t^5 - 176*ep*mWW^8*s*t^5 - 136*ep^2*mWW^8*s*t^5 + 17349*ep^3*mWW^8*s*t^5 + 115492*ep^4*mWW^8*s*t^5 + 296033*ep^5*mWW^8*s*t^5 + 336734*ep^6*mWW^8*s*t^5 + 142184*ep^7*mWW^8*s*t^5 - 72*ep*mtt^5*mWW^2*s^2*t^5 + 476*ep^2*mtt^5*mWW^2*s^2*t^5 + 11034*ep^3*mtt^5*mWW^2*s^2*t^5 + 57932*ep^4*mtt^5*mWW^2*s^2*t^5 + 141906*ep^5*mtt^5*mWW^2*s^2*t^5 + 172172*ep^6*mtt^5*mWW^2*s^2*t^5 + 83472*ep^7*mtt^5*mWW^2*s^2*t^5 + 48*mtt^4*mWW^3*s^2*t^5 + 2294*ep*mtt^4*mWW^3*s^2*t^5 + 13054*ep^2*mtt^4*mWW^3*s^2*t^5 - 27603*ep^3*mtt^4*mWW^3*s^2*t^5 - 392076*ep^4*mtt^4*mWW^3*s^2*t^5 - 1154403*ep^5*mtt^4*mWW^3*s^2*t^5 - 1435298*ep^6*mtt^4*mWW^3*s^2*t^5 - 667080*ep^7*mtt^4*mWW^3*s^2*t^5 + 112*mtt^3*mWW^4*s^2*t^5 - 726*ep*mtt^3*mWW^4*s^2*t^5 - 13206*ep^2*mtt^3*mWW^4*s^2*t^5 + 1220*ep^3*mtt^3*mWW^4*s^2*t^5 + 406232*ep^4*mtt^3*mWW^4*s^2*t^5 + 1536016*ep^5*mtt^3*mWW^4*s^2*t^5 + 2209416*ep^6*mtt^3*mWW^4*s^2*t^5 + 1136736*ep^7*mtt^3*mWW^4*s^2*t^5 - 368*mtt^2*mWW^5*s^2*t^5 - 3738*ep*mtt^2*mWW^5*s^2*t^5 - 3582*ep^2*mtt^2*mWW^5*s^2*t^5 + 42793*ep^3*mtt^2*mWW^5*s^2*t^5 - 42202*ep^4*mtt^2*mWW^5*s^2*t^5 - 823417*ep^5*mtt^2*mWW^5*s^2*t^5 - 1701086*ep^6*mtt^2*mWW^5*s^2*t^5 - 1053464*ep^7*mtt^2*mWW^5*s^2*t^5 + 208*mtt*mWW^6*s^2*t^5 + 838*ep*mtt*mWW^6*s^2*t^5 - 8566*ep^2*mtt*mWW^6*s^2*t^5 - 36708*ep^3*mtt*mWW^6*s^2*t^5 + 144378*ep^4*mtt*mWW^6*s^2*t^5 + 954686*ep^5*mtt*mWW^6*s^2*t^5 + 1659380*ep^6*mtt*mWW^6*s^2*t^5 + 946064*ep^7*mtt*mWW^6*s^2*t^5 + 1404*ep*mWW^7*s^2*t^5 + 11824*ep^2*mWW^7*s^2*t^5 + 9336*ep^3*mWW^7*s^2*t^5 - 173556*ep^4*mWW^7*s^2*t^5 - 652352*ep^5*mWW^7*s^2*t^5 - 901152*ep^6*mWW^7*s^2*t^5 - 444096*ep^7*mWW^7*s^2*t^5 + 72*ep*mtt^4*mWW^2*s^3*t^5 - 384*ep^2*mtt^4*mWW^2*s^3*t^5 - 9414*ep^3*mtt^4*mWW^2*s^3*t^5 - 47796*ep^4*mtt^4*mWW^2*s^3*t^5 - 112962*ep^5*mtt^4*mWW^2*s^3*t^5 - 133548*ep^6*mtt^4*mWW^2*s^3*t^5 - 63888*ep^7*mtt^4*mWW^2*s^3*t^5 - 24*mtt^3*mWW^3*s^3*t^5 - 1276*ep*mtt^3*mWW^3*s^3*t^5 - 7666*ep^2*mtt^3*mWW^3*s^3*t^5 + 18161*ep^3*mtt^3*mWW^3*s^3*t^5 + 257460*ep^4*mtt^3*mWW^3*s^3*t^5 + 776311*ep^5*mtt^3*mWW^3*s^3*t^5 + 985122*ep^6*mtt^3*mWW^3*s^3*t^5 + 465144*ep^7*mtt^3*mWW^3*s^3*t^5 - 56*mtt^2*mWW^4*s^3*t^5 + 1044*ep*mtt^2*mWW^4*s^3*t^5 + 12482*ep^2*mtt^2*mWW^4*s^3*t^5 + 50*ep^3*mtt^2*mWW^4*s^3*t^5 - 322068*ep^4*mtt^2*mWW^4*s^3*t^5 - 1177264*ep^5*mtt^2*mWW^4*s^3*t^5 - 1638056*ep^6*mtt^2*mWW^4*s^3*t^5 - 815040*ep^7*mtt^2*mWW^4*s^3*t^5 + 184*mtt*mWW^5*s^3*t^5 + 1452*ep*mtt*mWW^5*s^3*t^5 - 102*ep^2*mtt*mWW^5*s^3*t^5 - 15395*ep^3*mtt*mWW^5*s^3*t^5 + 65410*ep^4*mtt*mWW^5*s^3*t^5 + 480073*ep^5*mtt*mWW^5*s^3*t^5 + 858710*ep^6*mtt*mWW^5*s^3*t^5 + 492968*ep^7*mtt*mWW^5*s^3*t^5 - 104*mWW^6*s^3*t^5 - 1292*ep*mWW^6*s^3*t^5 - 4330*ep^2*mWW^6*s^3*t^5 + 6670*ep^3*mWW^6*s^3*t^5 + 47642*ep^4*mWW^6*s^3*t^5 + 35858*ep^5*mWW^6*s^3*t^5 - 69636*ep^6*mWW^6*s^3*t^5 - 78032*ep^7*mWW^6*s^3*t^5 - 24*ep*mtt^3*mWW^2*s^4*t^5 + 166*ep^2*mtt^3*mWW^2*s^4*t^5 + 3588*ep^3*mtt^3*mWW^2*s^4*t^5 + 17976*ep^4*mtt^3*mWW^2*s^4*t^5 + 42110*ep^5*mtt^3*mWW^2*s^4*t^5 + 49172*ep^6*mtt^3*mWW^2*s^4*t^5 + 23152*ep^7*mtt^3*mWW^2*s^4*t^5 + 104*ep*mtt^2*mWW^3*s^4*t^5 + 538*ep^2*mtt^2*mWW^3*s^4*t^5 - 6745*ep^3*mtt^2*mWW^3*s^4*t^5 - 62276*ep^4*mtt^2*mWW^3*s^4*t^5 - 188811*ep^5*mtt^2*mWW^3*s^4*t^5 - 248814*ep^6*mtt^2*mWW^3*s^4*t^5 - 121832*ep^7*mtt^2*mWW^3*s^4*t^5 - 136*ep*mtt*mWW^4*s^4*t^5 - 1390*ep^2*mtt*mWW^4*s^4*t^5 + 3063*ep^3*mtt*mWW^4*s^4*t^5 + 68354*ep^4*mtt*mWW^4*s^4*t^5 + 243283*ep^5*mtt*mWW^4*s^4*t^5 + 341362*ep^6*mtt*mWW^4*s^4*t^5 + 171080*ep^7*mtt*mWW^4*s^4*t^5 + 56*ep*mWW^5*s^4*t^5 + 686*ep^2*mWW^5*s^4*t^5 + 58*ep^3*mWW^5*s^4*t^5 - 24378*ep^4*mWW^5*s^4*t^5 - 97590*ep^5*mWW^5*s^4*t^5 - 143016*ep^6*mWW^5*s^4*t^5 - 72976*ep^7*mWW^5*s^4*t^5 - 32*ep^2*mtt^2*mWW^2*s^5*t^5 - 432*ep^3*mtt^2*mWW^2*s^5*t^5 - 2240*ep^4*mtt^2*mWW^2*s^5*t^5 - 5568*ep^5*mtt^2*mWW^2*s^5*t^5 - 6656*ep^6*mtt^2*mWW^2*s^5*t^5 - 3072*ep^7*mtt^2*mWW^2*s^5*t^5 + 40*ep^2*mtt*mWW^3*s^5*t^5 + 812*ep^3*mtt*mWW^3*s^5*t^5 + 4720*ep^4*mtt*mWW^3*s^5*t^5 + 12044*ep^5*mtt*mWW^3*s^5*t^5 + 14320*ep^6*mtt*mWW^3*s^5*t^5 + 6512*ep^7*mtt*mWW^3*s^5*t^5 - 8*ep^2*mWW^4*s^5*t^5 - 380*ep^3*mWW^4*s^5*t^5 - 2480*ep^4*mWW^4*s^5*t^5 - 6476*ep^5*mWW^4*s^5*t^5 - 7664*ep^6*mWW^4*s^5*t^5 - 3440*ep^7*mWW^4*s^5*t^5 + 18*ep^2*mtt^7*mWW*t^6 + 192*ep^3*mtt^7*mWW*t^6 + 774*ep^4*mtt^7*mWW*t^6 + 1488*ep^5*mtt^7*mWW*t^6 + 1368*ep^6*mtt^7*mWW*t^6 + 480*ep^7*mtt^7*mWW*t^6 - 18*ep*mtt^6*mWW^2*t^6 - 798*ep^2*mtt^6*mWW^2*t^6 - 8946*ep^3*mtt^6*mWW^2*t^6 - 43914*ep^4*mtt^6*mWW^2*t^6 - 107280*ep^5*mtt^6*mWW^2*t^6 - 128088*ep^6*mtt^6*mWW^2*t^6 - 59616*ep^7*mtt^6*mWW^2*t^6 - 96*ep*mtt^5*mWW^3*t^6 + 558*ep^2*mtt^5*mWW^3*t^6 + 18321*ep^3*mtt^5*mWW^3*t^6 + 113724*ep^4*mtt^5*mWW^3*t^6 + 307311*ep^5*mtt^5*mWW^3*t^6 + 387810*ep^6*mtt^5*mWW^3*t^6 + 187032*ep^7*mtt^5*mWW^3*t^6 + 180*ep*mtt^4*mWW^4*t^6 + 3114*ep^2*mtt^4*mWW^4*t^6 + 16599*ep^3*mtt^4*mWW^4*t^6 + 27744*ep^4*mtt^4*mWW^4*t^6 - 24495*ep^5*mtt^4*mWW^4*t^6 - 113586*ep^6*mtt^4*mWW^4*t^6 - 84696*ep^7*mtt^4*mWW^4*t^6 - 1872*ep^2*mtt^3*mWW^5*t^6 - 21930*ep^3*mtt^3*mWW^5*t^6 - 97464*ep^4*mtt^3*mWW^5*t^6 - 204630*ep^5*mtt^3*mWW^5*t^6 - 201876*ep^6*mtt^3*mWW^5*t^6 - 73968*ep^7*mtt^3*mWW^5*t^6 - 66*ep*mtt^2*mWW^6*t^6 - 3204*ep^2*mtt^2*mWW^6*t^6 - 27642*ep^3*mtt^2*mWW^6*t^6 - 95484*ep^4*mtt^2*mWW^6*t^6 - 154044*ep^5*mtt^2*mWW^6*t^6 - 111624*ep^6*mtt^2*mWW^6*t^6 - 26976*ep^7*mtt^2*mWW^6*t^6 + 1440*ep^2*mtt*mWW^7*t^6 + 14964*ep^3*mtt*mWW^7*t^6 + 57708*ep^4*mtt*mWW^7*t^6 + 103056*ep^5*mtt*mWW^7*t^6 + 83952*ep^6*mtt*mWW^7*t^6 + 24000*ep^7*mtt*mWW^7*t^6 + 744*ep^2*mWW^8*t^6 + 8442*ep^3*mWW^8*t^6 + 36912*ep^4*mWW^8*t^6 + 78594*ep^5*mWW^8*t^6 + 82044*ep^6*mWW^8*t^6 + 33744*ep^7*mWW^8*t^6 - 42*ep^2*mtt^6*mWW*s*t^6 - 670*ep^3*mtt^6*mWW*s*t^6 - 3730*ep^4*mtt^6*mWW*s*t^6 - 9170*ep^5*mtt^6*mWW*s*t^6 - 10148*ep^6*mtt^6*mWW*s*t^6 - 4080*ep^7*mtt^6*mWW*s*t^6 + 340*ep*mtt^5*mWW^2*s*t^6 + 4194*ep^2*mtt^5*mWW^2*s*t^6 + 29350*ep^3*mtt^5*mWW^2*s*t^6 + 136622*ep^4*mtt^5*mWW^2*s*t^6 + 363126*ep^5*mtt^5*mWW^2*s*t^6 + 480696*ep^6*mtt^5*mWW^2*s*t^6 + 244992*ep^7*mtt^5*mWW^2*s*t^6 + 32*mtt^4*mWW^3*s*t^6 + 2872*ep*mtt^4*mWW^3*s*t^6 + 14614*ep^2*mtt^4*mWW^3*s*t^6 - 49154*ep^3*mtt^4*mWW^3*s*t^6 - 512650*ep^4*mtt^4*mWW^3*s*t^6 - 1401154*ep^5*mtt^4*mWW^3*s*t^6 - 1667652*ep^6*mtt^4*mWW^3*s*t^6 - 753008*ep^7*mtt^4*mWW^3*s*t^6 - 64*mtt^3*mWW^4*s*t^6 - 3856*ep*mtt^3*mWW^4*s*t^6 - 24870*ep^2*mtt^3*mWW^4*s*t^6 - 11256*ep^3*mtt^3*mWW^4*s*t^6 + 280466*ep^4*mtt^3*mWW^4*s*t^6 + 854272*ep^5*mtt^3*mWW^4*s*t^6 + 998612*ep^6*mtt^3*mWW^4*s*t^6 + 436176*ep^7*mtt^3*mWW^4*s*t^6 + 32*mtt^2*mWW^5*s*t^6 - 1272*ep*mtt^2*mWW^5*s*t^6 - 4036*ep^2*mtt^2*mWW^5*s*t^6 + 45896*ep^3*mtt^2*mWW^5*s*t^6 + 262348*ep^4*mtt^2*mWW^5*s*t^6 + 509828*ep^5*mtt^2*mWW^5*s*t^6 + 400576*ep^6*mtt^2*mWW^5*s*t^6 + 87488*ep^7*mtt^2*mWW^5*s*t^6 + 924*ep*mtt*mWW^6*s*t^6 + 3364*ep^2*mtt*mWW^6*s*t^6 - 5348*ep^3*mtt*mWW^6*s*t^6 + 20040*ep^4*mtt*mWW^6*s*t^6 + 255316*ep^5*mtt*mWW^6*s*t^6 + 524552*ep^6*mtt*mWW^6*s*t^6 + 324832*ep^7*mtt*mWW^6*s*t^6 + 992*ep*mWW^7*s*t^6 + 6776*ep^2*mWW^7*s*t^6 - 8962*ep^3*mWW^7*s*t^6 - 184164*ep^4*mWW^7*s*t^6 - 574654*ep^5*mWW^7*s*t^6 - 728628*ep^6*mWW^7*s*t^6 - 336880*ep^7*mWW^7*s*t^6 + 18*ep^2*mtt^5*mWW*s^2*t^6 + 858*ep^3*mtt^5*mWW*s^2*t^6 + 6546*ep^4*mtt^5*mWW*s^2*t^6 + 18582*ep^5*mtt^5*mWW*s^2*t^6 + 22236*ep^6*mtt^5*mWW*s^2*t^6 + 9360*ep^7*mtt^5*mWW*s^2*t^6 - 594*ep*mtt^4*mWW^2*s^2*t^6 - 6322*ep^2*mtt^4*mWW^2*s^2*t^6 - 35186*ep^3*mtt^4*mWW^2*s^2*t^6 - 151942*ep^4*mtt^4*mWW^2*s^2*t^6 - 421096*ep^5*mtt^4*mWW^2*s^2*t^6 - 592908*ep^6*mtt^4*mWW^2*s^2*t^6 - 318560*ep^7*mtt^4*mWW^2*s^2*t^6 - 64*mtt^3*mWW^3*s^2*t^6 - 3624*ep*mtt^3*mWW^3*s^2*t^6 - 19562*ep^2*mtt^3*mWW^3*s^2*t^6 + 49283*ep^3*mtt^3*mWW^3*s^2*t^6 + 596814*ep^4*mtt^3*mWW^3*s^2*t^6 + 1680747*ep^5*mtt^3*mWW^3*s^2*t^6 + 2044206*ep^6*mtt^3*mWW^3*s^2*t^6 + 943624*ep^7*mtt^3*mWW^3*s^2*t^6 + 128*mtt^2*mWW^4*s^2*t^6 + 7052*ep*mtt^2*mWW^4*s^2*t^6 + 45410*ep^2*mtt^2*mWW^4*s^2*t^6 + 7888*ep^3*mtt^2*mWW^4*s^2*t^6 - 595190*ep^4*mtt^2*mWW^4*s^2*t^6 - 1763112*ep^5*mtt^2*mWW^4*s^2*t^6 - 2024388*ep^6*mtt^2*mWW^4*s^2*t^6 - 854272*ep^7*mtt^2*mWW^4*s^2*t^6 - 64*mtt*mWW^5*s^2*t^6 - 856*ep*mtt*mWW^5*s^2*t^6 - 6200*ep^2*mtt*mWW^5*s^2*t^6 - 24161*ep^3*mtt*mWW^5*s^2*t^6 - 21636*ep^4*mtt*mWW^5*s^2*t^6 + 77723*ep^5*mtt*mWW^5*s^2*t^6 + 182782*ep^6*mtt*mWW^5*s^2*t^6 + 110888*ep^7*mtt*mWW^5*s^2*t^6 - 1978*ep*mWW^6*s^2*t^6 - 13344*ep^2*mWW^6*s^2*t^6 + 1390*ep^3*mWW^6*s^2*t^6 + 165948*ep^4*mWW^6*s^2*t^6 + 408416*ep^5*mWW^6*s^2*t^6 + 369152*ep^6*mWW^6*s^2*t^6 + 109248*ep^7*mWW^6*s^2*t^6 + 18*ep^2*mtt^4*mWW*s^3*t^6 - 474*ep^3*mtt^4*mWW*s^3*t^6 - 4998*ep^4*mtt^4*mWW*s^3*t^6 - 15606*ep^5*mtt^4*mWW*s^3*t^6 - 19500*ep^6*mtt^4*mWW*s^3*t^6 - 8400*ep^7*mtt^4*mWW*s^3*t^6 + 240*ep*mtt^3*mWW^2*s^3*t^6 + 2930*ep^2*mtt^3*mWW^2*s^3*t^6 + 16972*ep^3*mtt^3*mWW^2*s^3*t^6 + 71066*ep^4*mtt^3*mWW^2*s^3*t^6 + 193152*ep^5*mtt^3*mWW^2*s^3*t^6 + 272720*ep^6*mtt^3*mWW^2*s^3*t^6 + 148208*ep^7*mtt^3*mWW^2*s^3*t^6 + 32*mtt^2*mWW^3*s^3*t^6 + 912*ep*mtt^2*mWW^3*s^3*t^6 + 3554*ep^2*mtt^2*mWW^3*s^3*t^6 - 25049*ep^3*mtt^2*mWW^3*s^3*t^6 - 216054*ep^4*mtt^2*mWW^3*s^3*t^6 - 616005*ep^5*mtt^2*mWW^3*s^3*t^6 - 795546*ep^6*mtt^2*mWW^3*s^3*t^6 - 393864*ep^7*mtt^2*mWW^3*s^3*t^6 - 64*mtt*mWW^4*s^3*t^6 - 2544*ep*mtt*mWW^4*s^3*t^6 - 16026*ep^2*mtt*mWW^4*s^3*t^6 + 622*ep^3*mtt*mWW^4*s^3*t^6 + 237094*ep^4*mtt*mWW^4*s^3*t^6 + 711210*ep^5*mtt*mWW^4*s^3*t^6 + 847324*ep^6*mtt*mWW^4*s^3*t^6 + 375600*ep^7*mtt*mWW^4*s^3*t^6 + 32*mWW^5*s^3*t^6 + 1392*ep*mWW^5*s^3*t^6 + 9524*ep^2*mWW^5*s^3*t^6 + 7821*ep^3*mWW^5*s^3*t^6 - 88080*ep^4*mWW^5*s^3*t^6 - 275775*ep^5*mWW^5*s^3*t^6 - 308886*ep^6*mWW^5*s^3*t^6 - 123272*ep^7*mWW^5*s^3*t^6 - 12*ep^2*mtt^3*mWW*s^4*t^6 + 94*ep^3*mtt^3*mWW*s^4*t^6 + 1408*ep^4*mtt^3*mWW*s^4*t^6 + 4706*ep^5*mtt^3*mWW*s^4*t^6 + 6044*ep^6*mtt^3*mWW*s^4*t^6 + 2640*ep^7*mtt^3*mWW*s^4*t^6 + 32*ep*mtt^2*mWW^2*s^4*t^6 - 4*ep^2*mtt^2*mWW^2*s^4*t^6 - 2190*ep^3*mtt^2*mWW^2*s^4*t^6 - 11832*ep^4*mtt^2*mWW^2*s^4*t^6 - 27902*ep^5*mtt^2*mWW^2*s^4*t^6 - 32420*ep^6*mtt^2*mWW^2*s^4*t^6 - 15024*ep^7*mtt^2*mWW^2*s^4*t^6 - 64*ep*mtt*mWW^3*s^4*t^6 - 28*ep^2*mtt*mWW^3*s^4*t^6 + 3947*ep^3*mtt*mWW^3*s^4*t^6 + 20190*ep^4*mtt*mWW^3*s^4*t^6 + 44433*ep^5*mtt*mWW^3*s^4*t^6 + 49630*ep^6*mtt*mWW^3*s^4*t^6 + 23096*ep^7*mtt*mWW^3*s^4*t^6 + 32*ep*mWW^4*s^4*t^6 + 44*ep^2*mWW^4*s^4*t^6 - 1839*ep^3*mWW^4*s^4*t^6 - 9658*ep^4*mWW^4*s^4*t^6 - 20901*ep^5*mWW^4*s^4*t^6 - 22822*ep^6*mWW^4*s^4*t^6 - 10520*ep^7*mWW^4*s^4*t^6 + 192*ep^2*mtt^6*mWW*t^7 + 2268*ep^3*mtt^6*mWW*t^7 + 10344*ep^4*mtt^6*mWW*t^7 + 22908*ep^5*mtt^6*mWW*t^7 + 24744*ep^6*mtt^6*mWW*t^7 + 10464*ep^7*mtt^6*mWW*t^7 + 42*ep*mtt^5*mWW^2*t^7 + 2478*ep^2*mtt^5*mWW^2*t^7 + 27282*ep^3*mtt^5*mWW^2*t^7 + 127170*ep^4*mtt^5*mWW^2*t^7 + 294204*ep^5*mtt^5*mWW^2*t^7 + 333888*ep^6*mtt^5*mWW^2*t^7 + 148416*ep^7*mtt^5*mWW^2*t^7 - 6*ep*mtt^4*mWW^3*t^7 - 4482*ep^2*mtt^4*mWW^3*t^7 - 56919*ep^3*mtt^4*mWW^3*t^7 - 281652*ep^4*mtt^4*mWW^3*t^7 - 675783*ep^5*mtt^4*mWW^3*t^7 - 787746*ep^6*mtt^4*mWW^3*t^7 - 357912*ep^7*mtt^4*mWW^3*t^7 - 114*ep*mtt^3*mWW^4*t^7 - 1650*ep^2*mtt^3*mWW^4*t^7 - 3804*ep^3*mtt^3*mWW^4*t^7 + 27816*ep^4*mtt^3*mWW^4*t^7 + 150336*ep^5*mtt^3*mWW^4*t^7 + 255264*ep^6*mtt^3*mWW^4*t^7 + 147072*ep^7*mtt^3*mWW^4*t^7 + 78*ep*mtt^2*mWW^5*t^7 + 4818*ep^2*mtt^2*mWW^5*t^7 + 47307*ep^3*mtt^2*mWW^5*t^7 + 189870*ep^4*mtt^2*mWW^5*t^7 + 369141*ep^5*mtt^2*mWW^5*t^7 + 342846*ep^6*mtt^2*mWW^5*t^7 + 120360*ep^7*mtt^2*mWW^5*t^7 - 300*ep^2*mtt*mWW^6*t^7 - 4530*ep^3*mtt*mWW^6*t^7 - 24996*ep^4*mtt*mWW^6*t^7 - 63210*ep^5*mtt*mWW^6*t^7 - 74172*ep^6*mtt*mWW^6*t^7 - 32592*ep^7*mtt*mWW^6*t^7 - 1056*ep^2*mWW^7*t^7 - 11604*ep^3*mWW^7*t^7 - 48552*ep^4*mWW^7*t^7 - 97596*ep^5*mWW^7*t^7 - 94824*ep^6*mWW^7*t^7 - 35808*ep^7*mWW^7*t^7 - 96*ep*mtt^5*mWW*s*t^7 - 818*ep^2*mtt^5*mWW*s*t^7 - 5298*ep^3*mtt^5*mWW*s*t^7 - 30630*ep^4*mtt^5*mWW*s*t^7 - 94818*ep^5*mtt^5*mWW*s*t^7 - 134836*ep^6*mtt^5*mWW*s*t^7 - 70704*ep^7*mtt^5*mWW*s*t^7 - 1476*ep*mtt^4*mWW^2*s*t^7 - 12956*ep^2*mtt^4*mWW^2*s*t^7 - 59584*ep^3*mtt^4*mWW^2*s*t^7 - 244580*ep^4*mtt^4*mWW^2*s*t^7 - 683920*ep^5*mtt^4*mWW^2*s*t^7 - 955500*ep^6*mtt^4*mWW^2*s*t^7 - 500144*ep^7*mtt^4*mWW^2*s*t^7 - 1108*ep*mtt^3*mWW^3*s*t^7 + 76*ep^2*mtt^3*mWW^3*s*t^7 + 118439*ep^3*mtt^3*mWW^3*s*t^7 + 790746*ep^4*mtt^3*mWW^3*s*t^7 + 2146981*ep^5*mtt^3*mWW^3*s*t^7 + 2680462*ep^6*mtt^3*mWW^3*s*t^7 + 1273704*ep^7*mtt^3*mWW^3*s*t^7 + 5444*ep*mtt^2*mWW^4*s*t^7 + 32736*ep^2*mtt^2*mWW^4*s*t^7 - 25104*ep^3*mtt^2*mWW^4*s*t^7 - 540202*ep^4*mtt^2*mWW^4*s*t^7 - 1384078*ep^5*mtt^2*mWW^4*s*t^7 - 1447432*ep^6*mtt^2*mWW^4*s*t^7 - 567744*ep^7*mtt^2*mWW^4*s*t^7 - 1180*ep*mtt*mWW^5*s*t^7 - 9714*ep^2*mtt*mWW^5*s*t^7 - 39191*ep^3*mtt*mWW^5*s*t^7 - 154558*ep^4*mtt*mWW^5*s*t^7 - 449363*ep^5*mtt*mWW^5*s*t^7 - 635658*ep^6*mtt*mWW^5*s*t^7 - 325496*ep^7*mtt*mWW^5*s*t^7 - 1584*ep*mWW^6*s*t^7 - 9324*ep^2*mWW^6*s*t^7 + 10930*ep^3*mWW^6*s*t^7 + 180676*ep^4*mWW^6*s*t^7 + 468642*ep^5*mWW^6*s*t^7 + 496012*ep^6*mWW^6*s*t^7 + 191248*ep^7*mWW^6*s*t^7 + 192*ep*mtt^4*mWW*s^2*t^7 + 1148*ep^2*mtt^4*mWW*s^2*t^7 + 3892*ep^3*mtt^4*mWW*s^2*t^7 + 27944*ep^4*mtt^4*mWW*s^2*t^7 + 112448*ep^5*mtt^4*mWW*s^2*t^7 + 184856*ep^6*mtt^4*mWW*s^2*t^7 + 105648*ep^7*mtt^4*mWW*s^2*t^7 + 1722*ep*mtt^3*mWW^2*s^2*t^7 + 13912*ep^2*mtt^3*mWW^2*s^2*t^7 + 44544*ep^3*mtt^3*mWW^2*s^2*t^7 + 138020*ep^4*mtt^3*mWW^2*s^2*t^7 + 413322*ep^5*mtt^3*mWW^2*s^2*t^7 + 644856*ep^6*mtt^3*mWW^2*s^2*t^7 + 363696*ep^7*mtt^3*mWW^2*s^2*t^7 - 1046*ep*mtt^2*mWW^3*s^2*t^7 - 10916*ep^2*mtt^2*mWW^3*s^2*t^7 - 87396*ep^3*mtt^2*mWW^3*s^2*t^7 - 507810*ep^4*mtt^2*mWW^3*s^2*t^7 - 1515772*ep^5*mtt^2*mWW^3*s^2*t^7 - 2102984*ep^6*mtt^2*mWW^3*s^2*t^7 - 1087936*ep^7*mtt^2*mWW^3*s^2*t^7 - 3842*ep*mtt*mWW^4*s^2*t^7 - 24816*ep^2*mtt*mWW^4*s^2*t^7 + 24358*ep^3*mtt*mWW^4*s^2*t^7 + 488974*ep^4*mtt*mWW^4*s^2*t^7 + 1343542*ep^5*mtt*mWW^4*s^2*t^7 + 1534432*ep^6*mtt*mWW^4*s^2*t^7 + 663104*ep^7*mtt*mWW^4*s^2*t^7 + 2974*ep*mWW^5*s^2*t^7 + 20672*ep^2*mWW^5*s^2*t^7 + 14494*ep^3*mWW^5*s^2*t^7 - 148040*ep^4*mWW^5*s^2*t^7 - 356144*ep^5*mWW^5*s^2*t^7 - 264208*ep^6*mWW^5*s^2*t^7 - 45760*ep^7*mWW^5*s^2*t^7 - 96*ep*mtt^3*mWW*s^3*t^7 - 538*ep^2*mtt^3*mWW*s^3*t^7 - 734*ep^3*mtt^3*mWW*s^3*t^7 - 5806*ep^4*mtt^3*mWW*s^3*t^7 - 34534*ep^5*mtt^3*mWW*s^3*t^7 - 67300*ep^6*mtt^3*mWW*s^3*t^7 - 42240*ep^7*mtt^3*mWW*s^3*t^7 - 288*ep*mtt^2*mWW^2*s^3*t^7 - 2754*ep^2*mtt^2*mWW^2*s^3*t^7 - 10230*ep^3*mtt^2*mWW^2*s^3*t^7 - 27098*ep^4*mtt^2*mWW^2*s^3*t^7 - 58050*ep^5*mtt^2*mWW^2*s^3*t^7 - 71452*ep^6*mtt^2*mWW^2*s^3*t^7 - 33504*ep^7*mtt^2*mWW^2*s^3*t^7 + 864*ep*mtt*mWW^3*s^3*t^7 + 7098*ep^2*mtt*mWW^3*s^3*t^7 + 22622*ep^3*mtt*mWW^3*s^3*t^7 + 71896*ep^4*mtt*mWW^3*s^3*t^7 + 220436*ep^5*mtt*mWW^3*s^3*t^7 + 345032*ep^6*mtt*mWW^3*s^3*t^7 + 193376*ep^7*mtt*mWW^3*s^3*t^7 - 480*ep*mWW^4*s^3*t^7 - 3806*ep^2*mWW^4*s^3*t^7 - 11622*ep^3*mWW^4*s^3*t^7 - 38668*ep^4*mWW^4*s^3*t^7 - 126844*ep^5*mWW^4*s^3*t^7 - 204984*ep^6*mWW^4*s^3*t^7 - 117056*ep^7*mWW^4*s^3*t^7 + 16*ep^2*mtt^2*mWW*s^4*t^7 - 128*ep^3*mtt^2*mWW*s^4*t^7 - 1852*ep^4*mtt^2*mWW*s^4*t^7 - 6004*ep^5*mtt^2*mWW*s^4*t^7 - 7464*ep^6*mtt^2*mWW*s^4*t^7 - 3168*ep^7*mtt^2*mWW*s^4*t^7 - 32*ep^2*mtt*mWW^2*s^4*t^7 + 256*ep^3*mtt*mWW^2*s^4*t^7 + 3704*ep^4*mtt*mWW^2*s^4*t^7 + 12008*ep^5*mtt*mWW^2*s^4*t^7 + 14928*ep^6*mtt*mWW^2*s^4*t^7 + 6336*ep^7*mtt*mWW^2*s^4*t^7 + 16*ep^2*mWW^3*s^4*t^7 - 128*ep^3*mWW^3*s^4*t^7 - 1852*ep^4*mWW^3*s^4*t^7 - 6004*ep^5*mWW^3*s^4*t^7 - 7464*ep^6*mWW^3*s^4*t^7 - 3168*ep^7*mWW^3*s^4*t^7 - 72*ep^2*mtt^6*t^8 - 804*ep^3*mtt^6*t^8 - 3444*ep^4*mtt^6*t^8 - 7152*ep^5*mtt^6*t^8 - 7248*ep^6*mtt^6*t^8 - 2880*ep^7*mtt^6*t^8 - 1230*ep^2*mtt^5*mWW*t^8 - 14148*ep^3*mtt^5*mWW*t^8 - 62622*ep^4*mtt^5*mWW*t^8 - 134376*ep^5*mtt^5*mWW*t^8 - 140520*ep^6*mtt^5*mWW*t^8 - 57504*ep^7*mtt^5*mWW*t^8 - 24*ep*mtt^4*mWW^2*t^8 - 2196*ep^2*mtt^4*mWW^2*t^8 - 25428*ep^3*mtt^4*mWW^2*t^8 - 120432*ep^4*mtt^4*mWW^2*t^8 - 279720*ep^5*mtt^4*mWW^2*t^8 - 316752*ep^6*mtt^4*mWW^2*t^8 - 139968*ep^7*mtt^4*mWW^2*t^8 + 48*ep*mtt^3*mWW^3*t^8 + 7668*ep^2*mtt^3*mWW^3*t^8 + 89055*ep^3*mtt^3*mWW^3*t^8 + 412848*ep^4*mtt^3*mWW^3*t^8 + 936087*ep^5*mtt^3*mWW^3*t^8 + 1036818*ep^6*mtt^3*mWW^3*t^8 + 449496*ep^7*mtt^3*mWW^3*t^8 - 24*ep*mtt^2*mWW^4*t^8 - 2724*ep^2*mtt^2*mWW^4*t^8 - 33432*ep^3*mtt^2*mWW^4*t^8 - 166344*ep^4*mtt^2*mWW^4*t^8 - 404496*ep^5*mtt^2*mWW^4*t^8 - 478464*ep^6*mtt^2*mWW^4*t^8 - 220416*ep^7*mtt^2*mWW^4*t^8 - 2190*ep^2*mtt*mWW^5*t^8 - 23775*ep^3*mtt*mWW^5*t^8 - 97422*ep^4*mtt*mWW^5*t^8 - 189147*ep^5*mtt*mWW^5*t^8 - 173826*ep^6*mtt*mWW^5*t^8 - 60120*ep^7*mtt*mWW^5*t^8 + 744*ep^2*mWW^6*t^8 + 8532*ep^3*mWW^6*t^8 + 37416*ep^4*mWW^6*t^8 + 78804*ep^5*mWW^6*t^8 + 79992*ep^6*mWW^6*t^8 + 31392*ep^7*mWW^6*t^8 + 96*ep^2*mtt^5*s*t^8 + 1960*ep^3*mtt^5*s*t^8 + 12732*ep^4*mtt^5*s*t^8 + 35732*ep^5*mtt^5*s*t^8 + 45480*ep^6*mtt^5*s*t^8 + 21600*ep^7*mtt^5*s*t^8 + 416*ep*mtt^4*mWW*s*t^8 + 3576*ep^2*mtt^4*mWW*s*t^8 + 24360*ep^3*mtt^4*mWW*s*t^8 + 141100*ep^4*mtt^4*mWW*s*t^8 + 423964*ep^5*mtt^4*mWW*s*t^8 + 581144*ep^6*mtt^4*mWW*s*t^8 + 293280*ep^7*mtt^4*mWW*s*t^8 + 1552*ep*mtt^3*mWW^2*s*t^8 + 11182*ep^2*mtt^3*mWW^2*s*t^8 + 23152*ep^3*mtt^3*mWW^2*s*t^8 + 23474*ep^4*mtt^3*mWW^2*s*t^8 + 78872*ep^5*mtt^3*mWW^2*s*t^8 + 177880*ep^6*mtt^3*mWW^2*s*t^8 + 118368*ep^7*mtt^3*mWW^2*s*t^8 - 2368*ep*mtt^2*mWW^3*s*t^8 - 20906*ep^2*mtt^2*mWW^3*s*t^8 - 118785*ep^3*mtt^2*mWW^3*s*t^8 - 592302*ep^4*mtt^2*mWW^3*s*t^8 - 1708257*ep^5*mtt^2*mWW^3*s*t^8 - 2324582*ep^6*mtt^2*mWW^3*s*t^8 - 1173000*ep^7*mtt^2*mWW^3*s*t^8 - 1584*ep*mtt*mWW^4*s*t^8 - 6534*ep^2*mtt*mWW^4*s*t^8 + 60508*ep^3*mtt*mWW^4*s*t^8 + 483994*ep^4*mtt*mWW^4*s*t^8 + 1300864*ep^5*mtt*mWW^4*s*t^8 + 1560040*ep^6*mtt*mWW^4*s*t^8 + 709152*ep^7*mtt*mWW^4*s*t^8 + 1984*ep*mWW^5*s*t^8 + 12586*ep^2*mWW^5*s*t^8 + 8697*ep^3*mWW^5*s*t^8 - 69838*ep^4*mWW^5*s*t^8 - 133275*ep^5*mWW^5*s*t^8 - 42002*ep^6*mWW^5*s*t^8 + 29928*ep^7*mWW^5*s*t^8 + 24*ep^2*mtt^4*s^2*t^8 - 1508*ep^3*mtt^4*s^2*t^8 - 15132*ep^4*mtt^4*s^2*t^8 - 50008*ep^5*mtt^4*s^2*t^8 - 69216*ep^6*mtt^4*s^2*t^8 - 34560*ep^7*mtt^4*s^2*t^8 - 544*ep*mtt^3*mWW*s^2*t^8 - 3234*ep^2*mtt^3*mWW*s^2*t^8 - 11840*ep^3*mtt^3*mWW*s^2*t^8 - 84082*ep^4*mtt^3*mWW*s^2*t^8 - 317916*ep^5*mtt^3*mWW*s^2*t^8 - 493712*ep^6*mtt^3*mWW*s^2*t^8 - 267648*ep^7*mtt^3*mWW*s^2*t^8 - 504*ep*mtt^2*mWW^2*s^2*t^8 - 4526*ep^2*mtt^2*mWW^2*s^2*t^8 + 680*ep^3*mtt^2*mWW^2*s^2*t^8 + 109198*ep^4*mtt^2*mWW^2*s^2*t^8 + 391656*ep^5*mtt^2*mWW^2*s^2*t^8 + 545760*ep^6*mtt^2*mWW^2*s^2*t^8 + 274464*ep^7*mtt^2*mWW^2*s^2*t^8 + 2640*ep*mtt*mWW^3*s^2*t^8 + 18706*ep^2*mtt*mWW^3*s^2*t^8 + 40320*ep^3*mtt*mWW^3*s^2*t^8 + 93998*ep^4*mtt*mWW^3*s^2*t^8 + 368452*ep^5*mtt*mWW^3*s^2*t^8 + 663344*ep^6*mtt*mWW^3*s^2*t^8 + 390496*ep^7*mtt*mWW^3*s^2*t^8 - 1592*ep*mWW^4*s^2*t^8 - 10970*ep^2*mWW^4*s^2*t^8 - 27616*ep^3*mWW^4*s^2*t^8 - 103670*ep^4*mWW^4*s^2*t^8 - 391260*ep^5*mWW^4*s^2*t^8 - 645048*ep^6*mWW^4*s^2*t^8 - 362272*ep^7*mWW^4*s^2*t^8 - 48*ep^2*mtt^3*s^3*t^8 + 352*ep^3*mtt^3*s^3*t^8 + 5844*ep^4*mtt^3*s^3*t^8 + 21428*ep^5*mtt^3*s^3*t^8 + 30984*ep^6*mtt^3*s^3*t^8 + 15840*ep^7*mtt^3*s^3*t^8 + 128*ep*mtt^2*mWW*s^3*t^8 + 744*ep^2*mtt^2*mWW*s^3*t^8 + 1172*ep^3*mtt^2*mWW*s^3*t^8 + 6468*ep^4*mtt^2*mWW*s^3*t^8 + 33248*ep^5*mtt^2*mWW*s^3*t^8 + 59328*ep^6*mtt^2*mWW*s^3*t^8 + 34272*ep^7*mtt^2*mWW*s^3*t^8 - 256*ep*mtt*mWW^2*s^3*t^8 - 1344*ep^2*mtt*mWW^2*s^3*t^8 - 3400*ep^3*mtt*mWW^2*s^3*t^8 - 30468*ep^4*mtt*mWW^2*s^3*t^8 - 130780*ep^5*mtt*mWW^2*s^3*t^8 - 211608*ep^6*mtt*mWW^2*s^3*t^8 - 116064*ep^7*mtt*mWW^2*s^3*t^8 + 128*ep*mWW^3*s^3*t^8 + 648*ep^2*mWW^3*s^3*t^8 + 1876*ep^3*mWW^3*s^3*t^8 + 18156*ep^4*mWW^3*s^3*t^8 + 76104*ep^5*mWW^3*s^3*t^8 + 121296*ep^6*mWW^3*s^3*t^8 + 65952*ep^7*mWW^3*s^3*t^8 + 384*ep^2*mtt^5*t^9 + 4272*ep^3*mtt^5*t^9 + 18216*ep^4*mtt^5*t^9 + 37632*ep^5*mtt^5*t^9 + 37920*ep^6*mtt^5*t^9 + 14976*ep^7*mtt^5*t^9 + 2148*ep^2*mtt^4*mWW*t^9 + 24540*ep^3*mtt^4*mWW*t^9 + 107700*ep^4*mtt^4*mWW*t^9 + 228780*ep^5*mtt^4*mWW*t^9 + 236472*ep^6*mtt^4*mWW*t^9 + 95520*ep^7*mtt^4*mWW*t^9 - 1440*ep^2*mtt^3*mWW^2*t^9 - 15108*ep^3*mtt^3*mWW^2*t^9 - 59688*ep^4*mtt^3*mWW^2*t^9 - 112236*ep^5*mtt^3*mWW^2*t^9 - 100872*ep^6*mtt^3*mWW^2*t^9 - 34656*ep^7*mtt^3*mWW^2*t^9 - 4728*ep^2*mtt^2*mWW^3*t^9 - 56337*ep^3*mtt^2*mWW^3*t^9 - 258876*ep^4*mtt^2*mWW^3*t^9 - 576117*ep^5*mtt^2*mWW^3*t^9 - 623526*ep^6*mtt^2*mWW^3*t^9 - 263496*ep^7*mtt^2*mWW^3*t^9 + 3264*ep^2*mtt*mWW^4*t^9 + 38751*ep^3*mtt*mWW^4*t^9 + 177540*ep^4*mtt*mWW^4*t^9 + 394467*ep^5*mtt*mWW^4*t^9 + 426858*ep^6*mtt*mWW^4*t^9 + 180600*ep^7*mtt*mWW^4*t^9 + 372*ep^2*mWW^5*t^9 + 3882*ep^3*mWW^5*t^9 + 15108*ep^4*mWW^5*t^9 + 27474*ep^5*mWW^5*t^9 + 23148*ep^6*mWW^5*t^9 + 7056*ep^7*mWW^5*t^9 - 344*ep^2*mtt^4*s*t^9 - 7668*ep^3*mtt^4*s*t^9 - 51328*ep^4*mtt^4*s*t^9 - 145524*ep^5*mtt^4*s*t^9 - 185496*ep^6*mtt^4*s*t^9 - 87840*ep^7*mtt^4*s*t^9 - 576*ep*mtt^3*mWW*s*t^9 - 4452*ep^2*mtt^3*mWW*s*t^9 - 24636*ep^3*mtt^3*mWW*s*t^9 - 137032*ep^4*mtt^3*mWW*s*t^9 - 416952*ep^5*mtt^3*mWW*s*t^9 - 574160*ep^6*mtt^3*mWW*s*t^9 - 288192*ep^7*mtt^3*mWW*s*t^9 + 64*ep*mtt^2*mWW^2*s*t^9 + 1892*ep^2*mtt^2*mWW^2*s*t^9 + 40784*ep^3*mtt^2*mWW^2*s*t^9 + 285428*ep^4*mtt^2*mWW^2*s*t^9 + 830776*ep^5*mtt^2*mWW^2*s*t^9 + 1076784*ep^6*mtt^2*mWW^2*s*t^9 + 516672*ep^7*mtt^2*mWW^2*s*t^9 + 1600*ep*mtt*mWW^3*s*t^9 + 10948*ep^2*mtt*mWW^3*s*t^9 + 23031*ep^3*mtt*mWW^3*s*t^9 + 45620*ep^4*mtt*mWW^3*s*t^9 + 171175*ep^5*mtt*mWW^3*s*t^9 + 309922*ep^6*mtt*mWW^3*s*t^9 + 181784*ep^7*mtt*mWW^3*s*t^9 - 1088*ep*mWW^4*s*t^9 - 8044*ep^2*mWW^4*s*t^9 - 31487*ep^3*mWW^4*s*t^9 - 142496*ep^4*mWW^4*s*t^9 - 438971*ep^5*mWW^4*s*t^9 - 626522*ep^6*mWW^4*s*t^9 - 322232*ep^7*mWW^4*s*t^9 - 104*ep^2*mtt^3*s^2*t^9 + 3876*ep^3*mtt^3*s^2*t^9 + 40808*ep^4*mtt^3*s^2*t^9 + 135324*ep^5*mtt^3*s^2*t^9 + 186024*ep^6*mtt^3*s^2*t^9 + 91872*ep^7*mtt^3*s^2*t^9 + 384*ep*mtt^2*mWW*s^2*t^9 + 2352*ep^2*mtt^2*mWW*s^2*t^9 + 3056*ep^3*mtt^2*mWW*s^2*t^9 + 6036*ep^4*mtt^2*mWW*s^2*t^9 + 43516*ep^5*mtt^2*mWW*s^2*t^9 + 88920*ep^6*mtt^2*mWW*s^2*t^9 + 53856*ep^7*mtt^2*mWW*s^2*t^9 - 768*ep*mtt*mWW^2*s^2*t^9 - 4392*ep^2*mtt*mWW^2*s^2*t^9 - 17740*ep^3*mtt*mWW^2*s^2*t^9 - 134496*ep^4*mtt*mWW^2*s^2*t^9 - 493004*ep^5*mtt*mWW^2*s^2*t^9 - 735912*ep^6*mtt*mWW^2*s^2*t^9 - 383328*ep^7*mtt*mWW^2*s^2*t^9 + 384*ep*mWW^3*s^2*t^9 + 2144*ep^2*mWW^3*s^2*t^9 + 10808*ep^3*mWW^3*s^2*t^9 + 87652*ep^4*mWW^3*s^2*t^9 + 314164*ep^5*mWW^3*s^2*t^9 + 460968*ep^6*mWW^3*s^2*t^9 + 237600*ep^7*mWW^3*s^2*t^9 + 64*ep^2*mtt^2*s^3*t^9 - 480*ep^3*mtt^2*s^3*t^9 - 7696*ep^4*mtt^2*s^3*t^9 - 27432*ep^5*mtt^2*s^3*t^9 - 38448*ep^6*mtt^2*s^3*t^9 - 19008*ep^7*mtt^2*s^3*t^9 - 128*ep^2*mtt*mWW*s^3*t^9 + 960*ep^3*mtt*mWW*s^3*t^9 + 15392*ep^4*mtt*mWW*s^3*t^9 + 54864*ep^5*mtt*mWW*s^3*t^9 + 76896*ep^6*mtt*mWW*s^3*t^9 + 38016*ep^7*mtt*mWW*s^3*t^9 + 64*ep^2*mWW^2*s^3*t^9 - 480*ep^3*mWW^2*s^3*t^9 - 7696*ep^4*mWW^2*s^3*t^9 - 27432*ep^5*mWW^2*s^3*t^9 - 38448*ep^6*mWW^2*s^3*t^9 - 19008*ep^7*mWW^2*s^3*t^9 - 744*ep^2*mtt^4*t^10 - 8244*ep^3*mtt^4*t^10 - 34980*ep^4*mtt^4*t^10 - 71856*ep^5*mtt^4*t^10 - 71952*ep^6*mtt^4*t^10 - 28224*ep^7*mtt^4*t^10 - 1080*ep^2*mtt^3*mWW*t^10 - 12444*ep^3*mtt^3*mWW*t^10 - 55020*ep^4*mtt^3*mWW*t^10 - 117408*ep^5*mtt^3*mWW*t^10 - 121488*ep^6*mtt^3*mWW*t^10 - 48960*ep^7*mtt^3*mWW*t^10 + 3096*ep^2*mtt^2*mWW^2*t^10 + 34716*ep^3*mtt^2*mWW^2*t^10 + 149124*ep^4*mtt^2*mWW^2*t^10 + 309624*ep^5*mtt^2*mWW^2*t^10 + 312576*ep^6*mtt^2*mWW^2*t^10 + 123264*ep^7*mtt^2*mWW^2*t^10 + 24*ep^2*mtt*mWW^3*t^10 + 834*ep^3*mtt*mWW^3*t^10 + 6324*ep^4*mtt*mWW^3*t^10 + 18990*ep^5*mtt*mWW^3*t^10 + 25044*ep^6*mtt*mWW^3*t^10 + 12144*ep^7*mtt*mWW^3*t^10 - 1296*ep^2*mWW^4*t^10 - 14862*ep^3*mWW^4*t^10 - 65448*ep^4*mWW^4*t^10 - 139350*ep^5*mWW^4*t^10 - 144180*ep^6*mWW^4*t^10 - 58224*ep^7*mWW^4*t^10 + 408*ep^2*mtt^3*s*t^10 + 9836*ep^3*mtt^3*s*t^10 + 67308*ep^4*mtt^3*s*t^10 + 191728*ep^5*mtt^3*s*t^10 + 243696*ep^6*mtt^3*s*t^10 + 114624*ep^7*mtt^3*s*t^10 + 256*ep*mtt^2*mWW*s*t^10 + 1416*ep^2*mtt^2*mWW*s*t^10 - 2012*ep^3*mtt^2*mWW*s*t^10 - 27132*ep^4*mtt^2*mWW*s*t^10 - 66896*ep^5*mtt^2*mWW*s*t^10 - 69360*ep^6*mtt^2*mWW*s*t^10 - 27072*ep^7*mtt^2*mWW*s*t^10 - 512*ep*mtt*mWW^2*s*t^10 - 4056*ep^2*mtt*mWW^2*s*t^10 - 25484*ep^3*mtt*mWW^2*s*t^10 - 147660*ep^4*mtt*mWW^2*s*t^10 - 441392*ep^5*mtt*mWW^2*s*t^10 - 592368*ep^6*mtt*mWW^2*s*t^10 - 289728*ep^7*mtt*mWW^2*s*t^10 + 256*ep*mWW^3*s*t^10 + 2232*ep^2*mWW^3*s*t^10 + 17660*ep^3*mWW^3*s*t^10 + 107484*ep^4*mWW^3*s*t^10 + 316560*ep^5*mWW^3*s*t^10 + 418032*ep^6*mWW^3*s*t^10 + 202176*ep^7*mWW^3*s*t^10 + 96*ep^2*mtt^2*s^2*t^10 - 2496*ep^3*mtt^2*s^2*t^10 - 27528*ep^4*mtt^2*s^2*t^10 - 91320*ep^5*mtt^2*s^2*t^10 - 124272*ep^6*mtt^2*s^2*t^10 - 60480*ep^7*mtt^2*s^2*t^10 - 192*ep^2*mtt*mWW*s^2*t^10 + 4992*ep^3*mtt*mWW*s^2*t^10 + 55056*ep^4*mtt*mWW*s^2*t^10 + 182640*ep^5*mtt*mWW*s^2*t^10 + 248544*ep^6*mtt*mWW*s^2*t^10 + 120960*ep^7*mtt*mWW*s^2*t^10 + 96*ep^2*mWW^2*s^2*t^10 - 2496*ep^3*mWW^2*s^2*t^10 - 27528*ep^4*mWW^2*s^2*t^10 - 91320*ep^5*mWW^2*s^2*t^10 - 124272*ep^6*mWW^2*s^2*t^10 - 60480*ep^7*mWW^2*s^2*t^10 + 624*ep^2*mtt^3*t^11 + 6888*ep^3*mtt^3*t^11 + 29088*ep^4*mtt^3*t^11 + 59424*ep^5*mtt^3*t^11 + 59136*ep^6*mtt^3*t^11 + 23040*ep^7*mtt^3*t^11 - 432*ep^2*mtt^2*mWW*t^11 - 4632*ep^3*mtt^2*mWW*t^11 - 18936*ep^4*mtt^2*mWW*t^11 - 37488*ep^5*mtt^2*mWW*t^11 - 36288*ep^6*mtt^2*mWW*t^11 - 13824*ep^7*mtt^2*mWW*t^11 - 1008*ep^2*mtt*mWW^2*t^11 - 11400*ep^3*mtt*mWW^2*t^11 - 49392*ep^4*mtt*mWW^2*t^11 - 103296*ep^5*mtt*mWW^2*t^11 - 104832*ep^6*mtt*mWW^2*t^11 - 41472*ep^7*mtt*mWW^2*t^11 + 816*ep^2*mWW^3*t^11 + 9144*ep^3*mWW^3*t^11 + 39240*ep^4*mWW^3*t^11 + 81360*ep^5*mWW^3*t^11 + 81984*ep^6*mWW^3*t^11 + 32256*ep^7*mWW^3*t^11 - 160*ep^2*mtt^2*s*t^11 - 4128*ep^3*mtt^2*s*t^11 - 28712*ep^4*mtt^2*s*t^11 - 81936*ep^5*mtt^2*s*t^11 - 103680*ep^6*mtt^2*s*t^11 - 48384*ep^7*mtt^2*s*t^11 + 320*ep^2*mtt*mWW*s*t^11 + 8256*ep^3*mtt*mWW*s*t^11 + 57424*ep^4*mtt*mWW*s*t^11 + 163872*ep^5*mtt*mWW*s*t^11 + 207360*ep^6*mtt*mWW*s*t^11 + 96768*ep^7*mtt*mWW*s*t^11 - 160*ep^2*mWW^2*s*t^11 - 4128*ep^3*mWW^2*s*t^11 - 28712*ep^4*mWW^2*s*t^11 - 81936*ep^5*mWW^2*s*t^11 - 103680*ep^6*mWW^2*s*t^11 - 48384*ep^7*mWW^2*s*t^11 - 192*ep^2*mtt^2*t^12 - 2112*ep^3*mtt^2*t^12 - 8880*ep^4*mtt^2*t^12 - 18048*ep^5*mtt^2*t^12 - 17856*ep^6*mtt^2*t^12 - 6912*ep^7*mtt^2*t^12 + 384*ep^2*mtt*mWW*t^12 + 4224*ep^3*mtt*mWW*t^12 + 17760*ep^4*mtt*mWW*t^12 + 36096*ep^5*mtt*mWW*t^12 + 35712*ep^6*mtt*mWW*t^12 + 13824*ep^7*mtt*mWW*t^12 - 192*ep^2*mWW^2*t^12 - 2112*ep^3*mWW^2*t^12 - 8880*ep^4*mWW^2*t^12 - 18048*ep^5*mWW^2*t^12 - 17856*ep^6*mWW^2*t^12 - 6912*ep^7*mWW^2*t^12)/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*(mtt - mWW)^2*mWW^3*(mtt - s)^2*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-6*ep^2*mtt^5*mWW^6*s^2 - 52*ep^3*mtt^5*mWW^6*s^2 - 154*ep^4*mtt^5*mWW^6*s^2 - 188*ep^5*mtt^5*mWW^6*s^2 - 80*ep^6*mtt^5*mWW^6*s^2 + 28*ep^2*mtt^4*mWW^7*s^2 + 280*ep^3*mtt^4*mWW^7*s^2 + 932*ep^4*mtt^4*mWW^7*s^2 + 1280*ep^5*mtt^4*mWW^7*s^2 + 624*ep^6*mtt^4*mWW^7*s^2 - 34*ep^2*mtt^3*mWW^8*s^2 - 380*ep^3*mtt^3*mWW^8*s^2 - 1350*ep^4*mtt^3*mWW^8*s^2 - 1948*ep^5*mtt^3*mWW^8*s^2 - 992*ep^6*mtt^3*mWW^8*s^2 + 12*ep^2*mtt^2*mWW^9*s^2 + 152*ep^3*mtt^2*mWW^9*s^2 + 572*ep^4*mtt^2*mWW^9*s^2 + 856*ep^5*mtt^2*mWW^9*s^2 + 448*ep^6*mtt^2*mWW^9*s^2 + 18*ep^2*mtt^4*mWW^6*s^3 + 156*ep^3*mtt^4*mWW^6*s^3 + 462*ep^4*mtt^4*mWW^6*s^3 + 564*ep^5*mtt^4*mWW^6*s^3 + 240*ep^6*mtt^4*mWW^6*s^3 - 58*ep^2*mtt^3*mWW^7*s^3 - 552*ep^3*mtt^3*mWW^7*s^3 - 1762*ep^4*mtt^3*mWW^7*s^3 - 2316*ep^5*mtt^3*mWW^7*s^3 - 1072*ep^6*mtt^3*mWW^7*s^3 + 54*ep^2*mtt^2*mWW^8*s^3 + 588*ep^3*mtt^2*mWW^8*s^3 + 2034*ep^4*mtt^2*mWW^8*s^3 + 2844*ep^5*mtt^2*mWW^8*s^3 + 1392*ep^6*mtt^2*mWW^8*s^3 - 14*ep^2*mtt*mWW^9*s^3 - 192*ep^3*mtt*mWW^9*s^3 - 734*ep^4*mtt*mWW^9*s^3 - 1092*ep^5*mtt*mWW^9*s^3 - 560*ep^6*mtt*mWW^9*s^3 - 18*ep^2*mtt^3*mWW^6*s^4 - 156*ep^3*mtt^3*mWW^6*s^4 - 462*ep^4*mtt^3*mWW^6*s^4 - 564*ep^5*mtt^3*mWW^6*s^4 - 240*ep^6*mtt^3*mWW^6*s^4 + 38*ep^2*mtt^2*mWW^7*s^4 + 352*ep^3*mtt^2*mWW^7*s^4 + 1086*ep^4*mtt^2*mWW^7*s^4 + 1364*ep^5*mtt^2*mWW^7*s^4 + 592*ep^6*mtt^2*mWW^7*s^4 - 22*ep^2*mtt*mWW^8*s^4 - 236*ep^3*mtt*mWW^8*s^4 - 786*ep^4*mtt*mWW^8*s^4 - 1036*ep^5*mtt*mWW^8*s^4 - 464*ep^6*mtt*mWW^8*s^4 + 2*ep^2*mWW^9*s^4 + 40*ep^3*mWW^9*s^4 + 162*ep^4*mWW^9*s^4 + 236*ep^5*mWW^9*s^4 + 112*ep^6*mWW^9*s^4 + 6*ep^2*mtt^2*mWW^6*s^5 + 52*ep^3*mtt^2*mWW^6*s^5 + 154*ep^4*mtt^2*mWW^6*s^5 + 188*ep^5*mtt^2*mWW^6*s^5 + 80*ep^6*mtt^2*mWW^6*s^5 - 8*ep^2*mtt*mWW^7*s^5 - 80*ep^3*mtt*mWW^7*s^5 - 256*ep^4*mtt*mWW^7*s^5 - 328*ep^5*mtt*mWW^7*s^5 - 144*ep^6*mtt*mWW^7*s^5 + 2*ep^2*mWW^8*s^5 + 28*ep^3*mWW^8*s^5 + 102*ep^4*mWW^8*s^5 + 140*ep^5*mWW^8*s^5 + 64*ep^6*mWW^8*s^5 + 18*ep*mtt^8*mWW^4*t + 246*ep^2*mtt^8*mWW^4*t + 1296*ep^3*mtt^8*mWW^4*t + 3288*ep^4*mtt^8*mWW^4*t + 4032*ep^5*mtt^8*mWW^4*t + 1920*ep^6*mtt^8*mWW^4*t - 48*ep*mtt^7*mWW^5*t - 696*ep^2*mtt^7*mWW^5*t - 3852*ep^3*mtt^7*mWW^5*t - 10176*ep^4*mtt^7*mWW^5*t - 12912*ep^5*mtt^7*mWW^5*t - 6336*ep^6*mtt^7*mWW^5*t - 18*mtt^6*mWW^6*t - 228*ep*mtt^6*mWW^6*t - 996*ep^2*mtt^6*mWW^6*t - 1434*ep^3*mtt^6*mWW^6*t + 1344*ep^4*mtt^6*mWW^6*t + 5496*ep^5*mtt^6*mWW^6*t + 3936*ep^6*mtt^6*mWW^6*t + 30*mtt^5*mWW^7*t + 444*ep*mtt^5*mWW^7*t + 2610*ep^2*mtt^5*mWW^7*t + 7740*ep^3*mtt^5*mWW^7*t + 12072*ep^4*mtt^5*mWW^7*t + 9168*ep^5*mtt^5*mWW^7*t + 2496*ep^6*mtt^5*mWW^7*t - 6*mtt^4*mWW^8*t - 102*ep*mtt^4*mWW^8*t - 702*ep^2*mtt^4*mWW^8*t - 2478*ep^3*mtt^4*mWW^8*t - 4680*ep^4*mtt^4*mWW^8*t - 4440*ep^5*mtt^4*mWW^8*t - 1632*ep^6*mtt^4*mWW^8*t - 6*mtt^3*mWW^9*t - 84*ep*mtt^3*mWW^9*t - 462*ep^2*mtt^3*mWW^9*t - 1272*ep^3*mtt^3*mWW^9*t - 1848*ep^4*mtt^3*mWW^9*t - 1344*ep^5*mtt^3*mWW^9*t - 384*ep^6*mtt^3*mWW^9*t - 84*ep*mtt^7*mWW^4*s*t - 1148*ep^2*mtt^7*mWW^4*s*t - 6048*ep^3*mtt^7*mWW^4*s*t - 15344*ep^4*mtt^7*mWW^4*s*t - 18816*ep^5*mtt^7*mWW^4*s*t - 8960*ep^6*mtt^7*mWW^4*s*t + 206*ep*mtt^6*mWW^5*s*t + 2942*ep^2*mtt^6*mWW^5*s*t + 16130*ep^3*mtt^6*mWW^5*s*t + 42418*ep^4*mtt^6*mWW^5*s*t + 53736*ep^5*mtt^6*mWW^5*s*t + 26368*ep^6*mtt^6*mWW^5*s*t + 48*mtt^5*mWW^6*s*t + 566*ep*mtt^5*mWW^6*s*t + 2063*ep^2*mtt^5*mWW^6*s*t + 460*ep^3*mtt^5*mWW^6*s*t - 13055*ep^4*mtt^5*mWW^6*s*t - 27634*ep^5*mtt^5*mWW^6*s*t - 17368*ep^6*mtt^5*mWW^6*s*t - 80*mtt^4*mWW^7*s*t - 1190*ep*mtt^4*mWW^7*s*t - 7085*ep^2*mtt^4*mWW^7*s*t - 21324*ep^3*mtt^4*mWW^7*s*t - 33519*ep^4*mtt^4*mWW^7*s*t - 25262*ep^5*mtt^4*mWW^7*s*t - 6600*ep^6*mtt^4*mWW^7*s*t + 16*mtt^3*mWW^8*s*t + 278*ep*mtt^3*mWW^8*s*t + 1964*ep^2*mtt^3*mWW^8*s*t + 7118*ep^3*mtt^3*mWW^8*s*t + 13788*ep^4*mtt^3*mWW^8*s*t + 13464*ep^5*mtt^3*mWW^8*s*t + 5152*ep^6*mtt^3*mWW^8*s*t + 16*mtt^2*mWW^9*s*t + 224*ep*mtt^2*mWW^9*s*t + 1252*ep^2*mtt^2*mWW^9*s*t + 3568*ep^3*mtt^2*mWW^9*s*t + 5460*ep^4*mtt^2*mWW^9*s*t + 4248*ep^5*mtt^2*mWW^9*s*t + 1312*ep^6*mtt^2*mWW^9*s*t + 156*ep*mtt^6*mWW^4*s^2*t + 2132*ep^2*mtt^6*mWW^4*s^2*t + 11232*ep^3*mtt^6*mWW^4*s^2*t + 28496*ep^4*mtt^6*mWW^4*s^2*t + 34944*ep^5*mtt^6*mWW^4*s^2*t + 16640*ep^6*mtt^6*mWW^4*s^2*t - 350*ep*mtt^5*mWW^5*s^2*t - 4884*ep^2*mtt^5*mWW^5*s^2*t - 26386*ep^3*mtt^5*mWW^5*s^2*t - 68912*ep^4*mtt^5*mWW^5*s^2*t - 87156*ep^5*mtt^5*mWW^5*s^2*t - 42832*ep^6*mtt^5*mWW^5*s^2*t - 42*mtt^4*mWW^6*s^2*t - 414*ep*mtt^4*mWW^6*s^2*t - 809*ep^2*mtt^4*mWW^6*s^2*t + 4416*ep^3*mtt^4*mWW^6*s^2*t + 23715*ep^4*mtt^4*mWW^6*s^2*t + 40590*ep^5*mtt^4*mWW^6*s^2*t + 24104*ep^6*mtt^4*mWW^6*s^2*t + 70*mtt^3*mWW^7*s^2*t + 1058*ep*mtt^3*mWW^7*s^2*t + 6572*ep^2*mtt^3*mWW^7*s^2*t + 21600*ep^3*mtt^3*mWW^7*s^2*t + 38432*ep^4*mtt^3*mWW^7*s^2*t + 34036*ep^5*mtt^3*mWW^7*s^2*t + 11296*ep^6*mtt^3*mWW^7*s^2*t - 14*mtt^2*mWW^8*s^2*t - 254*ep*mtt^2*mWW^8*s^2*t - 1857*ep^2*mtt^2*mWW^8*s^2*t - 7062*ep^3*mtt^2*mWW^8*s^2*t - 14567*ep^4*mtt^2*mWW^8*s^2*t - 15334*ep^5*mtt^2*mWW^8*s^2*t - 6392*ep^6*mtt^2*mWW^8*s^2*t - 14*mtt*mWW^9*s^2*t - 196*ep*mtt*mWW^9*s^2*t - 1154*ep^2*mtt*mWW^9*s^2*t - 3812*ep^3*mtt*mWW^9*s^2*t - 7248*ep^4*mtt*mWW^9*s^2*t - 7248*ep^5*mtt*mWW^9*s^2*t - 2912*ep^6*mtt*mWW^9*s^2*t - 144*ep*mtt^5*mWW^4*s^3*t - 1968*ep^2*mtt^5*mWW^4*s^3*t - 10368*ep^3*mtt^5*mWW^4*s^3*t - 26304*ep^4*mtt^5*mWW^4*s^3*t - 32256*ep^5*mtt^5*mWW^4*s^3*t - 15360*ep^6*mtt^5*mWW^4*s^3*t + 294*ep*mtt^4*mWW^5*s^3*t + 3960*ep^2*mtt^4*mWW^5*s^3*t + 20898*ep^3*mtt^4*mWW^5*s^3*t + 53988*ep^4*mtt^4*mWW^5*s^3*t + 68172*ep^5*mtt^4*mWW^5*s^3*t + 33648*ep^6*mtt^4*mWW^5*s^3*t + 12*mtt^3*mWW^6*s^3*t + 38*ep*mtt^3*mWW^6*s^3*t - 655*ep^2*mtt^3*mWW^6*s^3*t - 5184*ep^3*mtt^3*mWW^6*s^3*t - 16569*ep^4*mtt^3*mWW^6*s^3*t - 25290*ep^5*mtt^3*mWW^6*s^3*t - 14904*ep^6*mtt^3*mWW^6*s^3*t - 20*mtt^2*mWW^7*s^3*t - 326*ep*mtt^2*mWW^7*s^3*t - 2358*ep^2*mtt^2*mWW^7*s^3*t - 9856*ep^3*mtt^2*mWW^7*s^3*t - 22256*ep^4*mtt^2*mWW^7*s^3*t - 24268*ep^5*mtt^2*mWW^7*s^3*t - 9744*ep^6*mtt^2*mWW^7*s^3*t + 4*mtt*mWW^8*s^3*t + 82*ep*mtt*mWW^8*s^3*t + 677*ep^2*mtt*mWW^8*s^3*t + 3218*ep^3*mtt*mWW^8*s^3*t + 8325*ep^4*mtt*mWW^8*s^3*t + 10538*ep^5*mtt*mWW^8*s^3*t + 5048*ep^6*mtt*mWW^8*s^3*t + 4*mWW^9*s^3*t + 56*ep*mWW^9*s^3*t + 344*ep^2*mWW^9*s^3*t + 1292*ep^3*mWW^9*s^3*t + 2816*ep^4*mWW^9*s^3*t + 3104*ep^5*mWW^9*s^3*t + 1312*ep^6*mWW^9*s^3*t + 66*ep*mtt^4*mWW^4*s^4*t + 902*ep^2*mtt^4*mWW^4*s^4*t + 4752*ep^3*mtt^4*mWW^4*s^4*t + 12056*ep^4*mtt^4*mWW^4*s^4*t + 14784*ep^5*mtt^4*mWW^4*s^4*t + 7040*ep^6*mtt^4*mWW^4*s^4*t - 122*ep*mtt^3*mWW^5*s^4*t - 1556*ep^2*mtt^3*mWW^5*s^4*t - 7898*ep^3*mtt^3*mWW^5*s^4*t - 20032*ep^4*mtt^3*mWW^5*s^4*t - 25260*ep^5*mtt^3*mWW^5*s^4*t - 12592*ep^6*mtt^3*mWW^5*s^4*t + 42*ep*mtt^2*mWW^6*s^4*t + 405*ep^2*mtt^2*mWW^6*s^4*t + 1558*ep^3*mtt^2*mWW^6*s^4*t + 3833*ep^4*mtt^2*mWW^6*s^4*t + 5998*ep^5*mtt^2*mWW^6*s^4*t + 4008*ep^6*mtt^2*mWW^6*s^4*t + 18*ep*mtt*mWW^7*s^4*t + 311*ep^2*mtt*mWW^7*s^4*t + 2092*ep^3*mtt*mWW^7*s^4*t + 5809*ep^4*mtt*mWW^7*s^4*t + 6754*ep^5*mtt*mWW^7*s^4*t + 2600*ep^6*mtt*mWW^7*s^4*t - 4*ep*mWW^8*s^4*t - 50*ep^2*mWW^8*s^4*t - 396*ep^3*mWW^8*s^4*t - 1330*ep^4*mWW^8*s^4*t - 1844*ep^5*mWW^8*s^4*t - 864*ep^6*mWW^8*s^4*t - 12*ep*mtt^3*mWW^4*s^5*t - 164*ep^2*mtt^3*mWW^4*s^5*t - 864*ep^3*mtt^3*mWW^4*s^5*t - 2192*ep^4*mtt^3*mWW^4*s^5*t - 2688*ep^5*mtt^3*mWW^4*s^5*t - 1280*ep^6*mtt^3*mWW^4*s^5*t + 20*ep*mtt^2*mWW^5*s^5*t + 234*ep^2*mtt^2*mWW^5*s^5*t + 1108*ep^3*mtt^2*mWW^5*s^5*t + 2714*ep^4*mtt^2*mWW^5*s^5*t + 3420*ep^5*mtt^2*mWW^5*s^5*t + 1744*ep^6*mtt^2*mWW^5*s^5*t - 4*ep*mtt*mWW^6*s^5*t - 8*ep^2*mtt*mWW^6*s^5*t + 184*ep^3*mtt*mWW^6*s^5*t + 732*ep^4*mtt*mWW^6*s^5*t + 840*ep^5*mtt*mWW^6*s^5*t + 224*ep^6*mtt*mWW^6*s^5*t - 4*ep*mWW^7*s^5*t - 62*ep^2*mWW^7*s^5*t - 428*ep^3*mWW^7*s^5*t - 1254*ep^4*mWW^7*s^5*t - 1572*ep^5*mWW^7*s^5*t - 688*ep^6*mWW^7*s^5*t - 204*ep*mtt^7*mWW^4*t^2 - 2586*ep^2*mtt^7*mWW^4*t^2 - 12726*ep^3*mtt^7*mWW^4*t^2 - 30456*ep^4*mtt^7*mWW^4*t^2 - 35544*ep^5*mtt^7*mWW^4*t^2 - 16224*ep^6*mtt^7*mWW^4*t^2 + 72*mtt^6*mWW^5*t^2 + 1698*ep*mtt^6*mWW^5*t^2 + 14616*ep^2*mtt^6*mWW^5*t^2 + 61422*ep^3*mtt^6*mWW^5*t^2 + 135792*ep^4*mtt^6*mWW^5*t^2 + 151800*ep^5*mtt^6*mWW^5*t^2 + 67680*ep^6*mtt^6*mWW^5*t^2 - 78*mtt^5*mWW^6*t^2 - 1746*ep*mtt^5*mWW^6*t^2 - 14793*ep^2*mtt^5*mWW^6*t^2 - 62226*ep^3*mtt^5*mWW^6*t^2 - 138951*ep^4*mtt^5*mWW^6*t^2 - 157770*ep^5*mtt^5*mWW^6*t^2 - 71736*ep^6*mtt^5*mWW^6*t^2 - 54*mtt^4*mWW^7*t^2 - 702*ep*mtt^4*mWW^7*t^2 - 3231*ep^2*mtt^4*mWW^7*t^2 - 5508*ep^3*mtt^4*mWW^7*t^2 + 1341*ep^4*mtt^4*mWW^7*t^2 + 13878*ep^5*mtt^4*mWW^7*t^2 + 11016*ep^6*mtt^4*mWW^7*t^2 + 54*mtt^3*mWW^8*t^2 + 870*ep*mtt^3*mWW^8*t^2 + 5532*ep^2*mtt^3*mWW^8*t^2 + 17766*ep^3*mtt^3*mWW^8*t^2 + 30426*ep^4*mtt^3*mWW^8*t^2 + 26292*ep^5*mtt^3*mWW^8*t^2 + 8880*ep^6*mtt^3*mWW^8*t^2 + 6*mtt^2*mWW^9*t^2 + 84*ep*mtt^2*mWW^9*t^2 + 462*ep^2*mtt^2*mWW^9*t^2 + 1272*ep^3*mtt^2*mWW^9*t^2 + 1848*ep^4*mtt^2*mWW^9*t^2 + 1344*ep^5*mtt^2*mWW^9*t^2 + 384*ep^6*mtt^2*mWW^9*t^2 + 12*ep*mtt^7*mWW^3*s*t^2 + 164*ep^2*mtt^7*mWW^3*s*t^2 + 864*ep^3*mtt^7*mWW^3*s*t^2 + 2192*ep^4*mtt^7*mWW^3*s*t^2 + 2688*ep^5*mtt^7*mWW^3*s*t^2 + 1280*ep^6*mtt^7*mWW^3*s*t^2 + 746*ep*mtt^6*mWW^4*s*t^2 + 9520*ep^2*mtt^6*mWW^4*s*t^2 + 46942*ep^3*mtt^6*mWW^4*s*t^2 + 111960*ep^4*mtt^6*mWW^4*s*t^2 + 129744*ep^5*mtt^6*mWW^4*s*t^2 + 58688*ep^6*mtt^6*mWW^4*s*t^2 - 204*mtt^5*mWW^5*s*t^2 - 5116*ep*mtt^5*mWW^5*s*t^2 - 45739*ep^2*mtt^5*mWW^5*s*t^2 - 196938*ep^3*mtt^5*mWW^5*s*t^2 - 441485*ep^4*mtt^5*mWW^5*s*t^2 - 496982*ep^5*mtt^5*mWW^5*s*t^2 - 222216*ep^6*mtt^5*mWW^5*s*t^2 + 240*mtt^4*mWW^6*s*t^2 + 5296*ep*mtt^4*mWW^6*s*t^2 + 45137*ep^2*mtt^4*mWW^6*s*t^2 + 192078*ep^3*mtt^4*mWW^6*s*t^2 + 433543*ep^4*mtt^4*mWW^6*s*t^2 + 496498*ep^5*mtt^4*mWW^6*s*t^2 + 227288*ep^6*mtt^4*mWW^6*s*t^2 + 120*mtt^3*mWW^7*s*t^2 + 1544*ep*mtt^3*mWW^7*s*t^2 + 7010*ep^2*mtt^3*mWW^7*s*t^2 + 10880*ep^3*mtt^3*mWW^7*s*t^2 - 9394*ep^4*mtt^3*mWW^7*s*t^2 - 43748*ep^5*mtt^3*mWW^7*s*t^2 - 33392*ep^6*mtt^3*mWW^7*s*t^2 - 144*mtt^2*mWW^8*s*t^2 - 2314*ep*mtt^2*mWW^8*s*t^2 - 15024*ep^2*mtt^2*mWW^8*s*t^2 - 50094*ep^3*mtt^2*mWW^8*s*t^2 - 89844*ep^4*mtt^2*mWW^8*s*t^2 - 81840*ep^5*mtt^2*mWW^8*s*t^2 - 29440*ep^6*mtt^2*mWW^8*s*t^2 - 12*mtt*mWW^9*s*t^2 - 168*ep*mtt*mWW^9*s*t^2 - 984*ep^2*mtt*mWW^9*s*t^2 - 3072*ep^3*mtt*mWW^9*s*t^2 - 5292*ep^4*mtt*mWW^9*s*t^2 - 4680*ep^5*mtt*mWW^9*s*t^2 - 1632*ep^6*mtt*mWW^9*s*t^2 - 48*ep*mtt^6*mWW^3*s^2*t^2 - 656*ep^2*mtt^6*mWW^3*s^2*t^2 - 3456*ep^3*mtt^6*mWW^3*s^2*t^2 - 8768*ep^4*mtt^6*mWW^3*s^2*t^2 - 10752*ep^5*mtt^6*mWW^3*s^2*t^2 - 5120*ep^6*mtt^6*mWW^3*s^2*t^2 - 1010*ep*mtt^5*mWW^4*s^2*t^2 - 13050*ep^2*mtt^5*mWW^4*s^2*t^2 - 64690*ep^3*mtt^5*mWW^4*s^2*t^2 - 153830*ep^4*mtt^5*mWW^4*s^2*t^2 - 176628*ep^5*mtt^5*mWW^4*s^2*t^2 - 78832*ep^6*mtt^5*mWW^4*s^2*t^2 + 192*mtt^4*mWW^5*s^2*t^2 + 5448*ep*mtt^4*mWW^5*s^2*t^2 + 51885*ep^2*mtt^4*mWW^5*s^2*t^2 + 232902*ep^3*mtt^4*mWW^5*s^2*t^2 + 536415*ep^4*mtt^4*mWW^5*s^2*t^2 + 614014*ep^5*mtt^4*mWW^5*s^2*t^2 + 277144*ep^6*mtt^4*mWW^5*s^2*t^2 - 246*mtt^3*mWW^6*s^2*t^2 - 5488*ep*mtt^3*mWW^6*s^2*t^2 - 47467*ep^2*mtt^3*mWW^6*s^2*t^2 - 206266*ep^3*mtt^3*mWW^6*s^2*t^2 - 475775*ep^4*mtt^3*mWW^6*s^2*t^2 - 555694*ep^5*mtt^3*mWW^6*s^2*t^2 - 258648*ep^6*mtt^3*mWW^6*s^2*t^2 - 78*mtt^2*mWW^7*s^2*t^2 - 1004*ep*mtt^2*mWW^7*s^2*t^2 - 4813*ep^2*mtt^2*mWW^7*s^2*t^2 - 9784*ep^3*mtt^2*mWW^7*s^2*t^2 - 847*ep^4*mtt^2*mWW^7*s^2*t^2 + 24114*ep^5*mtt^2*mWW^7*s^2*t^2 + 23288*ep^6*mtt^2*mWW^7*s^2*t^2 + 126*mtt*mWW^8*s^2*t^2 + 2018*ep*mtt*mWW^8*s^2*t^2 + 13555*ep^2*mtt*mWW^8*s^2*t^2 + 49190*ep^3*mtt*mWW^8*s^2*t^2 + 98409*ep^4*mtt*mWW^8*s^2*t^2 + 100474*ep^5*mtt*mWW^8*s^2*t^2 + 40408*ep^6*mtt*mWW^8*s^2*t^2 + 6*mWW^9*s^2*t^2 + 84*ep*mWW^9*s^2*t^2 + 546*ep^2*mWW^9*s^2*t^2 + 2176*ep^3*mWW^9*s^2*t^2 + 4900*ep^4*mWW^9*s^2*t^2 + 5480*ep^5*mWW^9*s^2*t^2 + 2336*ep^6*mWW^9*s^2*t^2 + 72*ep*mtt^5*mWW^3*s^3*t^2 + 984*ep^2*mtt^5*mWW^3*s^3*t^2 + 5184*ep^3*mtt^5*mWW^3*s^3*t^2 + 13152*ep^4*mtt^5*mWW^3*s^3*t^2 + 16128*ep^5*mtt^5*mWW^3*s^3*t^2 + 7680*ep^6*mtt^5*mWW^3*s^3*t^2 + 594*ep*mtt^4*mWW^4*s^3*t^2 + 7890*ep^2*mtt^4*mWW^4*s^3*t^2 + 39678*ep^3*mtt^4*mWW^4*s^3*t^2 + 94290*ep^4*mtt^4*mWW^4*s^3*t^2 + 106860*ep^5*mtt^4*mWW^4*s^3*t^2 + 46608*ep^6*mtt^4*mWW^4*s^3*t^2 - 60*mtt^3*mWW^5*s^3*t^2 - 2368*ep*mtt^3*mWW^5*s^3*t^2 - 25311*ep^2*mtt^3*mWW^5*s^3*t^2 - 120822*ep^3*mtt^3*mWW^5*s^3*t^2 - 287945*ep^4*mtt^3*mWW^5*s^3*t^2 - 335446*ep^5*mtt^3*mWW^5*s^3*t^2 - 152376*ep^6*mtt^3*mWW^5*s^3*t^2 + 84*mtt^2*mWW^6*s^3*t^2 + 2092*ep*mtt^2*mWW^6*s^3*t^2 + 19227*ep^2*mtt^2*mWW^6*s^3*t^2 + 88614*ep^3*mtt^2*mWW^6*s^3*t^2 + 215429*ep^4*mtt^2*mWW^6*s^3*t^2 + 262450*ep^5*mtt^2*mWW^6*s^3*t^2 + 125928*ep^6*mtt^2*mWW^6*s^3*t^2 + 12*mtt*mWW^7*s^3*t^2 + 184*ep*mtt*mWW^7*s^3*t^2 + 1211*ep^2*mtt*mWW^7*s^3*t^2 + 3396*ep^3*mtt*mWW^7*s^3*t^2 + 679*ep^4*mtt*mWW^7*s^3*t^2 - 10766*ep^5*mtt*mWW^7*s^3*t^2 - 11368*ep^6*mtt*mWW^7*s^3*t^2 - 36*mWW^8*s^3*t^2 - 574*ep*mWW^8*s^3*t^2 - 3965*ep^2*mWW^8*s^3*t^2 - 15726*ep^3*mWW^8*s^3*t^2 - 34597*ep^4*mWW^8*s^3*t^2 - 37930*ep^5*mWW^8*s^3*t^2 - 15896*ep^6*mWW^8*s^3*t^2 - 48*ep*mtt^4*mWW^3*s^4*t^2 - 656*ep^2*mtt^4*mWW^3*s^4*t^2 - 3456*ep^3*mtt^4*mWW^3*s^4*t^2 - 8768*ep^4*mtt^4*mWW^3*s^4*t^2 - 10752*ep^5*mtt^4*mWW^3*s^4*t^2 - 5120*ep^6*mtt^4*mWW^3*s^4*t^2 - 122*ep*mtt^3*mWW^4*s^4*t^2 - 1780*ep^2*mtt^3*mWW^4*s^4*t^2 - 9424*ep^3*mtt^3*mWW^4*s^4*t^2 - 22650*ep^4*mtt^3*mWW^4*s^4*t^2 - 25092*ep^5*mtt^3*mWW^4*s^4*t^2 - 10352*ep^6*mtt^3*mWW^4*s^4*t^2 + 366*ep*mtt^2*mWW^5*s^4*t^2 + 4981*ep^2*mtt^2*mWW^5*s^4*t^2 + 26036*ep^3*mtt^2*mWW^5*s^4*t^2 + 64235*ep^4*mtt^2*mWW^5*s^4*t^2 + 75134*ep^5*mtt^2*mWW^5*s^4*t^2 + 33544*ep^6*mtt^2*mWW^5*s^4*t^2 - 174*ep*mtt*mWW^6*s^4*t^2 - 2246*ep^2*mtt*mWW^6*s^4*t^2 - 11932*ep^3*mtt*mWW^6*s^4*t^2 - 31060*ep^4*mtt*mWW^6*s^4*t^2 - 38920*ep^5*mtt*mWW^6*s^4*t^2 - 18656*ep^6*mtt*mWW^6*s^4*t^2 - 22*ep*mWW^7*s^4*t^2 - 347*ep^2*mWW^7*s^4*t^2 - 1656*ep^3*mWW^7*s^4*t^2 - 3101*ep^4*mWW^7*s^4*t^2 - 2098*ep^5*mWW^7*s^4*t^2 - 184*ep^6*mWW^7*s^4*t^2 + 12*ep*mtt^3*mWW^3*s^5*t^2 + 164*ep^2*mtt^3*mWW^3*s^5*t^2 + 864*ep^3*mtt^3*mWW^3*s^5*t^2 + 2192*ep^4*mtt^3*mWW^3*s^5*t^2 + 2688*ep^5*mtt^3*mWW^3*s^5*t^2 + 1280*ep^6*mtt^3*mWW^3*s^5*t^2 - 4*ep*mtt^2*mWW^4*s^5*t^2 + 6*ep^2*mtt^2*mWW^4*s^5*t^2 + 220*ep^3*mtt^2*mWW^4*s^5*t^2 + 686*ep^4*mtt^2*mWW^4*s^5*t^2 + 660*ep^5*mtt^2*mWW^4*s^5*t^2 + 112*ep^6*mtt^2*mWW^4*s^5*t^2 - 28*ep*mtt*mWW^5*s^5*t^2 - 432*ep^2*mtt*mWW^5*s^5*t^2 - 2600*ep^3*mtt*mWW^5*s^5*t^2 - 7012*ep^4*mtt*mWW^5*s^5*t^2 - 8520*ep^5*mtt*mWW^5*s^5*t^2 - 3776*ep^6*mtt*mWW^5*s^5*t^2 + 20*ep*mWW^6*s^5*t^2 + 262*ep^2*mWW^6*s^5*t^2 + 1516*ep^3*mWW^6*s^5*t^2 + 4134*ep^4*mWW^6*s^5*t^2 + 5172*ep^5*mWW^6*s^5*t^2 + 2384*ep^6*mWW^6*s^5*t^2 - 18*ep*mtt^8*mWW^2*t^3 - 246*ep^2*mtt^8*mWW^2*t^3 - 1296*ep^3*mtt^8*mWW^2*t^3 - 3288*ep^4*mtt^8*mWW^2*t^3 - 4032*ep^5*mtt^8*mWW^2*t^3 - 1920*ep^6*mtt^8*mWW^2*t^3 + 174*ep*mtt^7*mWW^3*t^3 + 2040*ep^2*mtt^7*mWW^3*t^3 + 9270*ep^3*mtt^7*mWW^3*t^3 + 20592*ep^4*mtt^7*mWW^3*t^3 + 22488*ep^5*mtt^7*mWW^3*t^3 + 9696*ep^6*mtt^7*mWW^3*t^3 - 108*mtt^6*mWW^4*t^3 - 1590*ep*mtt^6*mWW^4*t^3 - 8946*ep^2*mtt^6*mWW^4*t^3 - 24216*ep^3*mtt^6*mWW^4*t^3 - 32340*ep^4*mtt^6*mWW^4*t^3 - 18600*ep^5*mtt^6*mWW^4*t^3 - 2400*ep^6*mtt^6*mWW^4*t^3 + 12*mtt^5*mWW^5*t^3 - 1464*ep*mtt^5*mWW^5*t^3 - 20289*ep^2*mtt^5*mWW^5*t^3 - 104382*ep^3*mtt^5*mWW^5*t^3 - 257775*ep^4*mtt^5*mWW^5*t^3 - 308298*ep^5*mtt^5*mWW^5*t^3 - 143544*ep^6*mtt^5*mWW^5*t^3 + 252*mtt^4*mWW^6*t^3 + 6114*ep*mtt^4*mWW^6*t^3 + 52440*ep^2*mtt^4*mWW^6*t^3 + 217338*ep^3*mtt^4*mWW^6*t^3 + 473232*ep^4*mtt^4*mWW^6*t^3 + 522216*ep^5*mtt^4*mWW^6*t^3 + 230688*ep^6*mtt^4*mWW^6*t^3 - 108*mtt^3*mWW^7*t^3 - 2238*ep*mtt^3*mWW^7*t^3 - 17838*ep^2*mtt^3*mWW^7*t^3 - 71592*ep^3*mtt^3*mWW^7*t^3 - 154908*ep^4*mtt^3*mWW^7*t^3 - 173112*ep^5*mtt^3*mWW^7*t^3 - 78624*ep^6*mtt^3*mWW^7*t^3 - 48*mtt^2*mWW^8*t^3 - 978*ep*mtt^2*mWW^8*t^3 - 7161*ep^2*mtt^2*mWW^8*t^3 - 25122*ep^3*mtt^2*mWW^8*t^3 - 45513*ep^4*mtt^2*mWW^8*t^3 - 40662*ep^5*mtt^2*mWW^8*t^3 - 13896*ep^6*mtt^2*mWW^8*t^3 + 96*ep*mtt^7*mWW^2*s*t^3 + 1312*ep^2*mtt^7*mWW^2*s*t^3 + 6912*ep^3*mtt^7*mWW^2*s*t^3 + 17536*ep^4*mtt^7*mWW^2*s*t^3 + 21504*ep^5*mtt^7*mWW^2*s*t^3 + 10240*ep^6*mtt^7*mWW^2*s*t^3 - 824*ep*mtt^6*mWW^3*s*t^3 - 10140*ep^2*mtt^6*mWW^3*s*t^3 - 48244*ep^3*mtt^6*mWW^3*s*t^3 - 111340*ep^4*mtt^6*mWW^3*s*t^3 - 125284*ep^5*mtt^6*mWW^3*s*t^3 - 55248*ep^6*mtt^6*mWW^3*s*t^3 + 324*mtt^5*mWW^4*s*t^3 + 5138*ep*mtt^5*mWW^4*s*t^3 + 33029*ep^2*mtt^5*mWW^4*s*t^3 + 110208*ep^3*mtt^5*mWW^4*s*t^3 + 201527*ep^4*mtt^5*mWW^4*s*t^3 + 191622*ep^5*mtt^5*mWW^4*s*t^3 + 74152*ep^6*mtt^5*mWW^4*s*t^3 - 124*mtt^4*mWW^5*s*t^3 + 1940*ep*mtt^4*mWW^5*s*t^3 + 37319*ep^2*mtt^4*mWW^5*s*t^3 + 203598*ep^3*mtt^4*mWW^5*s*t^3 + 505021*ep^4*mtt^4*mWW^5*s*t^3 + 595110*ep^5*mtt^4*mWW^5*s*t^3 + 271176*ep^6*mtt^4*mWW^5*s*t^3 - 628*mtt^3*mWW^6*s*t^3 - 14592*ep*mtt^3*mWW^6*s*t^3 - 125129*ep^2*mtt^3*mWW^6*s*t^3 - 522750*ep^3*mtt^3*mWW^6*s*t^3 - 1141191*ep^4*mtt^3*mWW^6*s*t^3 - 1253710*ep^5*mtt^3*mWW^6*s*t^3 - 548680*ep^6*mtt^3*mWW^6*s*t^3 + 332*mtt^2*mWW^7*s*t^3 + 6356*ep*mtt^2*mWW^7*s*t^3 + 48774*ep^2*mtt^2*mWW^7*s*t^3 + 192178*ep^3*mtt^2*mWW^7*s*t^3 + 411036*ep^4*mtt^2*mWW^7*s*t^3 + 454796*ep^5*mtt^2*mWW^7*s*t^3 + 204528*ep^6*mtt^2*mWW^7*s*t^3 + 96*mtt*mWW^8*s*t^3 + 1886*ep*mtt*mWW^8*s*t^3 + 14543*ep^2*mtt*mWW^8*s*t^3 + 55802*ep^3*mtt*mWW^8*s*t^3 + 111559*ep^4*mtt*mWW^8*s*t^3 + 110098*ep^5*mtt*mWW^8*s*t^3 + 41816*ep^6*mtt*mWW^8*s*t^3 + 40*ep^2*mWW^9*s*t^3 + 352*ep^3*mWW^9*s*t^3 + 1064*ep^4*mWW^9*s*t^3 + 1328*ep^5*mWW^9*s*t^3 + 576*ep^6*mWW^9*s*t^3 - 204*ep*mtt^6*mWW^2*s^2*t^3 - 2788*ep^2*mtt^6*mWW^2*s^2*t^3 - 14688*ep^3*mtt^6*mWW^2*s^2*t^3 - 37264*ep^4*mtt^6*mWW^2*s^2*t^3 - 45696*ep^5*mtt^6*mWW^2*s^2*t^3 - 21760*ep^6*mtt^6*mWW^2*s^2*t^3 + 1484*ep*mtt^5*mWW^3*s^2*t^3 + 18978*ep^2*mtt^5*mWW^3*s^2*t^3 + 93436*ep^3*mtt^5*mWW^3*s^2*t^3 + 221606*ep^4*mtt^5*mWW^3*s^2*t^3 + 254664*ep^5*mtt^5*mWW^3*s^2*t^3 + 114112*ep^6*mtt^5*mWW^3*s^2*t^3 - 324*mtt^4*mWW^4*s^2*t^3 - 5800*ep*mtt^4*mWW^4*s^2*t^3 - 43021*ep^2*mtt^4*mWW^4*s^2*t^3 - 168926*ep^3*mtt^4*mWW^4*s^2*t^3 - 364167*ep^4*mtt^4*mWW^4*s^2*t^3 - 404194*ep^5*mtt^4*mWW^4*s^2*t^3 - 179928*ep^6*mtt^4*mWW^4*s^2*t^3 + 212*mtt^3*mWW^5*s^2*t^3 + 80*ep*mtt^3*mWW^5*s^2*t^3 - 19123*ep^2*mtt^3*mWW^5*s^2*t^3 - 119570*ep^3*mtt^3*mWW^5*s^2*t^3 - 294629*ep^4*mtt^3*mWW^5*s^2*t^3 - 327042*ep^5*mtt^3*mWW^5*s^2*t^3 - 136088*ep^6*mtt^3*mWW^5*s^2*t^3 + 500*mtt^2*mWW^6*s^2*t^3 + 11416*ep*mtt^2*mWW^6*s^2*t^3 + 98521*ep^2*mtt^2*mWW^6*s^2*t^3 + 420474*ep^3*mtt^2*mWW^6*s^2*t^3 + 934199*ep^4*mtt^2*mWW^6*s^2*t^3 + 1033482*ep^5*mtt^2*mWW^6*s^2*t^3 + 450104*ep^6*mtt^2*mWW^6*s^2*t^3 - 340*mtt*mWW^7*s^2*t^3 - 6068*ep*mtt*mWW^7*s^2*t^3 - 45099*ep^2*mtt*mWW^7*s^2*t^3 - 177926*ep^3*mtt*mWW^7*s^2*t^3 - 385053*ep^4*mtt*mWW^7*s^2*t^3 - 429222*ep^5*mtt*mWW^7*s^2*t^3 - 192360*ep^6*mtt*mWW^7*s^2*t^3 - 48*mWW^8*s^2*t^3 - 908*ep*mWW^8*s^2*t^3 - 7432*ep^2*mWW^8*s^2*t^3 - 32656*ep^3*mWW^8*s^2*t^3 - 74944*ep^4*mWW^8*s^2*t^3 - 83216*ep^5*mWW^8*s^2*t^3 - 34944*ep^6*mWW^8*s^2*t^3 + 216*ep*mtt^5*mWW^2*s^3*t^3 + 2952*ep^2*mtt^5*mWW^2*s^3*t^3 + 15552*ep^3*mtt^5*mWW^2*s^3*t^3 + 39456*ep^4*mtt^5*mWW^2*s^3*t^3 + 48384*ep^5*mtt^5*mWW^2*s^3*t^3 + 23040*ep^6*mtt^5*mWW^2*s^3*t^3 - 1248*ep*mtt^4*mWW^3*s^3*t^3 - 16494*ep^2*mtt^4*mWW^3*s^3*t^3 - 83544*ep^3*mtt^4*mWW^3*s^3*t^3 - 202698*ep^4*mtt^4*mWW^3*s^3*t^3 - 237168*ep^5*mtt^4*mWW^3*s^3*t^3 - 107808*ep^6*mtt^4*mWW^3*s^3*t^3 + 108*mtt^3*mWW^4*s^3*t^3 + 2586*ep*mtt^3*mWW^4*s^3*t^3 + 23257*ep^2*mtt^3*mWW^4*s^3*t^3 + 104956*ep^3*mtt^3*mWW^4*s^3*t^3 + 250007*ep^4*mtt^3*mWW^4*s^3*t^3 + 298470*ep^5*mtt^3*mWW^4*s^3*t^3 + 140392*ep^6*mtt^3*mWW^4*s^3*t^3 - 100*mtt^2*mWW^5*s^3*t^3 - 342*ep*mtt^2*mWW^5*s^3*t^3 + 4793*ep^2*mtt^2*mWW^5*s^3*t^3 + 30372*ep^3*mtt^2*mWW^5*s^3*t^3 + 59483*ep^4*mtt^2*mWW^5*s^3*t^3 + 38778*ep^5*mtt^2*mWW^5*s^3*t^3 + 792*ep^6*mtt^2*mWW^5*s^3*t^3 - 124*mtt*mWW^6*s^3*t^3 - 3162*ep*mtt*mWW^6*s^3*t^3 - 28705*ep^2*mtt*mWW^6*s^3*t^3 - 125484*ep^3*mtt*mWW^6*s^3*t^3 - 277615*ep^4*mtt*mWW^6*s^3*t^3 - 297582*ep^5*mtt*mWW^6*s^3*t^3 - 122184*ep^6*mtt*mWW^6*s^3*t^3 + 116*mWW^7*s^3*t^3 + 1950*ep*mWW^7*s^3*t^3 + 14053*ep^2*mWW^7*s^3*t^3 + 56852*ep^3*mWW^7*s^3*t^3 + 127335*ep^4*mWW^7*s^3*t^3 + 143934*ep^5*mWW^7*s^3*t^3 + 63464*ep^6*mWW^7*s^3*t^3 - 114*ep*mtt^4*mWW^2*s^4*t^3 - 1558*ep^2*mtt^4*mWW^2*s^4*t^3 - 8208*ep^3*mtt^4*mWW^2*s^4*t^3 - 20824*ep^4*mtt^4*mWW^2*s^4*t^3 - 25536*ep^5*mtt^4*mWW^2*s^4*t^3 - 12160*ep^6*mtt^4*mWW^2*s^4*t^3 + 470*ep*mtt^3*mWW^3*s^4*t^3 + 6414*ep^2*mtt^3*mWW^3*s^4*t^3 + 33406*ep^3*mtt^3*mWW^3*s^4*t^3 + 82978*ep^4*mtt^3*mWW^3*s^4*t^3 + 99040*ep^5*mtt^3*mWW^3*s^4*t^3 + 45792*ep^6*mtt^3*mWW^3*s^4*t^3 - 374*ep*mtt^2*mWW^4*s^4*t^3 - 4867*ep^2*mtt^2*mWW^4*s^4*t^3 - 25102*ep^3*mtt^2*mWW^4*s^4*t^3 - 63319*ep^4*mtt^2*mWW^4*s^4*t^3 - 77882*ep^5*mtt^2*mWW^4*s^4*t^3 - 37368*ep^6*mtt^2*mWW^4*s^4*t^3 - 206*ep*mtt*mWW^5*s^4*t^3 - 2898*ep^2*mtt*mWW^5*s^4*t^3 - 14446*ep^3*mtt*mWW^5*s^4*t^3 - 31782*ep^4*mtt*mWW^5*s^4*t^3 - 31040*ep^5*mtt*mWW^5*s^4*t^3 - 10688*ep^6*mtt*mWW^5*s^4*t^3 + 224*ep*mWW^6*s^4*t^3 + 2981*ep^2*mWW^6*s^4*t^3 + 14998*ep^3*mWW^6*s^4*t^3 + 34963*ep^4*mWW^6*s^4*t^3 + 38010*ep^5*mWW^6*s^4*t^3 + 15576*ep^6*mWW^6*s^4*t^3 + 24*ep*mtt^3*mWW^2*s^5*t^3 + 328*ep^2*mtt^3*mWW^2*s^5*t^3 + 1728*ep^3*mtt^3*mWW^2*s^5*t^3 + 4384*ep^4*mtt^3*mWW^2*s^5*t^3 + 5376*ep^5*mtt^3*mWW^2*s^5*t^3 + 2560*ep^6*mtt^3*mWW^2*s^5*t^3 - 56*ep*mtt^2*mWW^3*s^5*t^3 - 798*ep^2*mtt^2*mWW^3*s^5*t^3 - 4324*ep^3*mtt^2*mWW^3*s^5*t^3 - 11138*ep^4*mtt^2*mWW^3*s^5*t^3 - 13740*ep^5*mtt^2*mWW^3*s^5*t^3 - 6544*ep^6*mtt^2*mWW^3*s^5*t^3 + 40*ep*mtt*mWW^4*s^5*t^3 + 548*ep^2*mtt*mWW^4*s^5*t^3 + 3080*ep^3*mtt*mWW^4*s^5*t^3 + 8292*ep^4*mtt*mWW^4*s^5*t^3 + 10584*ep^5*mtt*mWW^4*s^5*t^3 + 5152*ep^6*mtt*mWW^4*s^5*t^3 - 8*ep*mWW^5*s^5*t^3 - 78*ep^2*mWW^5*s^5*t^3 - 484*ep^3*mWW^5*s^5*t^3 - 1538*ep^4*mWW^5*s^5*t^3 - 2220*ep^5*mWW^5*s^5*t^3 - 1168*ep^6*mWW^5*s^5*t^3 + 60*ep*mtt^7*mWW^2*t^4 + 1050*ep^2*mtt^7*mWW^2*t^4 + 6534*ep^3*mtt^7*mWW^2*t^4 + 18552*ep^4*mtt^7*mWW^2*t^4 + 24600*ep^5*mtt^7*mWW^2*t^4 + 12384*ep^6*mtt^7*mWW^2*t^4 + 72*mtt^6*mWW^3*t^4 + 990*ep*mtt^6*mWW^3*t^4 + 5076*ep^2*mtt^6*mWW^3*t^4 + 11586*ep^3*mtt^6*mWW^3*t^4 + 9636*ep^4*mtt^6*mWW^3*t^4 - 3360*ep^5*mtt^6*mWW^3*t^4 - 6720*ep^6*mtt^6*mWW^3*t^4 + 132*mtt^5*mWW^4*t^4 + 3438*ep*mtt^5*mWW^4*t^4 + 28299*ep^2*mtt^5*mWW^4*t^4 + 107766*ep^3*mtt^5*mWW^4*t^4 + 211719*ep^4*mtt^5*mWW^4*t^4 + 209610*ep^5*mtt^5*mWW^4*t^4 + 83256*ep^6*mtt^5*mWW^4*t^4 - 348*mtt^4*mWW^5*t^4 - 5484*ep*mtt^4*mWW^5*t^4 - 31434*ep^2*mtt^4*mWW^5*t^4 - 81684*ep^3*mtt^4*mWW^5*t^4 - 93822*ep^4*mtt^4*mWW^5*t^4 - 29364*ep^5*mtt^4*mWW^5*t^4 + 12816*ep^6*mtt^4*mWW^5*t^4 + 12*mtt^3*mWW^6*t^4 - 3264*ep*mtt^3*mWW^6*t^4 - 41913*ep^2*mtt^3*mWW^6*t^4 - 205266*ep^3*mtt^3*mWW^6*t^4 - 487719*ep^4*mtt^3*mWW^6*t^4 - 565290*ep^5*mtt^3*mWW^6*t^4 - 256440*ep^6*mtt^3*mWW^6*t^4 + 132*mtt^2*mWW^7*t^4 + 3918*ep*mtt^2*mWW^7*t^4 + 35169*ep^2*mtt^2*mWW^7*t^4 + 145434*ep^3*mtt^2*mWW^7*t^4 + 310629*ep^4*mtt^2*mWW^7*t^4 + 334686*ep^5*mtt^2*mWW^7*t^4 + 144552*ep^6*mtt^2*mWW^7*t^4 + 342*ep*mtt*mWW^8*t^4 + 3753*ep^2*mtt*mWW^8*t^4 + 15630*ep^3*mtt*mWW^8*t^4 + 31005*ep^4*mtt*mWW^8*t^4 + 29118*ep^5*mtt*mWW^8*t^4 + 10152*ep^6*mtt*mWW^8*t^4 - 290*ep*mtt^6*mWW^2*s*t^4 - 4728*ep^2*mtt^6*mWW^2*s*t^4 - 28390*ep^3*mtt^6*mWW^2*s*t^4 - 79352*ep^4*mtt^6*mWW^2*s*t^4 - 104712*ep^5*mtt^6*mWW^2*s*t^4 - 52768*ep^6*mtt^6*mWW^2*s*t^4 - 228*mtt^5*mWW^3*s*t^4 - 2470*ep*mtt^5*mWW^3*s*t^4 - 8815*ep^2*mtt^5*mWW^3*s*t^4 - 6764*ep^3*mtt^5*mWW^3*s*t^4 + 28363*ep^4*mtt^5*mWW^3*s*t^4 + 67098*ep^5*mtt^5*mWW^3*s*t^4 + 42936*ep^6*mtt^5*mWW^3*s*t^4 - 268*mtt^4*mWW^4*s*t^4 - 8004*ep*mtt^4*mWW^4*s*t^4 - 73745*ep^2*mtt^4*mWW^4*s*t^4 - 311858*ep^3*mtt^4*mWW^4*s*t^4 - 672079*ep^4*mtt^4*mWW^4*s*t^4 - 720086*ep^5*mtt^4*mWW^4*s*t^4 - 305640*ep^6*mtt^4*mWW^4*s*t^4 + 956*mtt^3*mWW^5*s*t^4 + 16822*ep*mtt^3*mWW^5*s*t^4 + 119515*ep^2*mtt^3*mWW^5*s*t^4 + 437188*ep^3*mtt^3*mWW^5*s*t^4 + 866025*ep^4*mtt^3*mWW^5*s*t^4 + 880734*ep^5*mtt^3*mWW^5*s*t^4 + 360680*ep^6*mtt^3*mWW^5*s*t^4 - 196*mtt^2*mWW^6*s*t^4 + 1400*ep*mtt^2*mWW^6*s*t^4 + 37983*ep^2*mtt^2*mWW^6*s*t^4 + 216974*ep^3*mtt^2*mWW^6*s*t^4 + 537933*ep^4*mtt^2*mWW^6*s*t^4 + 620210*ep^5*mtt^2*mWW^6*s*t^4 + 273016*ep^6*mtt^2*mWW^6*s*t^4 - 264*mtt*mWW^7*s*t^4 - 7160*ep*mtt*mWW^7*s*t^4 - 65831*ep^2*mtt*mWW^7*s*t^4 - 284252*ep^3*mtt*mWW^7*s*t^4 - 627635*ep^4*mtt*mWW^7*s*t^4 - 687202*ep^5*mtt*mWW^7*s*t^4 - 296536*ep^6*mtt*mWW^7*s*t^4 - 298*ep*mWW^8*s*t^4 - 3947*ep^2*mWW^8*s*t^4 - 19610*ep^3*mWW^8*s*t^4 - 45359*ep^4*mWW^8*s*t^4 - 48890*ep^5*mWW^8*s*t^4 - 19576*ep^6*mWW^8*s*t^4 + 542*ep*mtt^5*mWW^2*s^2*t^4 + 8316*ep^2*mtt^5*mWW^2*s^2*t^4 + 48206*ep^3*mtt^5*mWW^2*s^2*t^4 + 132312*ep^4*mtt^5*mWW^2*s^2*t^4 + 173192*ep^5*mtt^5*mWW^2*s^2*t^4 + 87072*ep^6*mtt^5*mWW^2*s^2*t^4 + 240*mtt^4*mWW^3*s^2*t^4 + 1416*ep*mtt^4*mWW^3*s^2*t^4 - 5413*ep^2*mtt^4*mWW^3*s^2*t^4 - 61358*ep^3*mtt^4*mWW^3*s^2*t^4 - 182735*ep^4*mtt^4*mWW^3*s^2*t^4 - 236918*ep^5*mtt^4*mWW^3*s^2*t^4 - 116632*ep^6*mtt^4*mWW^3*s^2*t^4 + 140*mtt^3*mWW^4*s^2*t^4 + 6406*ep*mtt^3*mWW^4*s^2*t^4 + 67741*ep^2*mtt^3*mWW^4*s^2*t^4 + 311456*ep^3*mtt^3*mWW^4*s^2*t^4 + 709855*ep^4*mtt^3*mWW^4*s^2*t^4 + 790098*ep^5*mtt^3*mWW^4*s^2*t^4 + 344168*ep^6*mtt^3*mWW^4*s^2*t^4 - 868*mtt^2*mWW^5*s^2*t^4 - 15942*ep*mtt^2*mWW^5*s^2*t^4 - 122355*ep^2*mtt^2*mWW^5*s^2*t^4 - 497496*ep^3*mtt^2*mWW^5*s^2*t^4 - 1096385*ep^4*mtt^2*mWW^5*s^2*t^4 - 1225082*ep^5*mtt^2*mWW^5*s^2*t^4 - 542456*ep^6*mtt^2*mWW^5*s^2*t^4 + 356*mtt*mWW^6*s^2*t^4 + 4292*ep*mtt*mWW^6*s^2*t^4 + 20427*ep^2*mtt*mWW^6*s^2*t^4 + 52450*ep^3*mtt*mWW^6*s^2*t^4 + 89165*ep^4*mtt*mWW^6*s^2*t^4 + 101006*ep^5*mtt*mWW^6*s^2*t^4 + 53608*ep^6*mtt*mWW^6*s^2*t^4 + 132*mWW^7*s^2*t^4 + 3286*ep*mWW^7*s^2*t^4 + 31140*ep^2*mWW^7*s^2*t^4 + 145686*ep^3*mWW^7*s^2*t^4 + 345436*ep^4*mWW^7*s^2*t^4 + 395880*ep^5*mWW^7*s^2*t^4 + 173856*ep^6*mWW^7*s^2*t^4 - 486*ep*mtt^4*mWW^2*s^3*t^4 - 7080*ep^2*mtt^4*mWW^2*s^3*t^4 - 39618*ep^3*mtt^4*mWW^2*s^3*t^4 - 106344*ep^4*mtt^4*mWW^2*s^3*t^4 - 137304*ep^5*mtt^4*mWW^2*s^3*t^4 - 68448*ep^6*mtt^4*mWW^2*s^3*t^4 - 84*mtt^3*mWW^3*s^3*t^4 + 682*ep*mtt^3*mWW^3*s^3*t^4 + 17671*ep^2*mtt^3*mWW^3*s^3*t^4 + 101288*ep^3*mtt^3*mWW^3*s^3*t^4 + 256869*ep^4*mtt^3*mWW^3*s^3*t^4 + 308294*ep^5*mtt^3*mWW^3*s^3*t^4 + 143560*ep^6*mtt^3*mWW^3*s^3*t^4 - 4*mtt^2*mWW^4*s^3*t^4 - 2554*ep*mtt^2*mWW^4*s^3*t^4 - 31711*ep^2*mtt^2*mWW^4*s^3*t^4 - 151060*ep^3*mtt^2*mWW^4*s^3*t^4 - 342717*ep^4*mtt^2*mWW^4*s^3*t^4 - 373386*ep^5*mtt^2*mWW^4*s^3*t^4 - 158040*ep^6*mtt^2*mWW^4*s^3*t^4 + 260*mtt*mWW^5*s^3*t^4 + 5006*ep*mtt*mWW^5*s^3*t^4 + 39309*ep^2*mtt*mWW^5*s^3*t^4 + 162512*ep^3*mtt*mWW^5*s^3*t^4 + 359071*ep^4*mtt*mWW^5*s^3*t^4 + 395994*ep^5*mtt*mWW^5*s^3*t^4 + 170488*ep^6*mtt*mWW^5*s^3*t^4 - 172*mWW^6*s^3*t^4 - 2648*ep*mWW^6*s^3*t^4 - 17973*ep^2*mWW^6*s^3*t^4 - 71178*ep^3*mWW^6*s^3*t^4 - 160831*ep^4*mWW^6*s^3*t^4 - 185822*ep^5*mWW^6*s^3*t^4 - 84104*ep^6*mWW^6*s^3*t^4 + 206*ep*mtt^3*mWW^2*s^4*t^4 + 2874*ep^2*mtt^3*mWW^2*s^4*t^4 + 15508*ep^3*mtt^3*mWW^2*s^4*t^4 + 40400*ep^4*mtt^3*mWW^2*s^4*t^4 + 50880*ep^5*mtt^3*mWW^2*s^4*t^4 + 24832*ep^6*mtt^3*mWW^2*s^4*t^4 - 682*ep*mtt^2*mWW^3*s^4*t^4 - 9403*ep^2*mtt^2*mWW^3*s^4*t^4 - 49352*ep^3*mtt^2*mWW^3*s^4*t^4 - 123529*ep^4*mtt^2*mWW^3*s^4*t^4 - 148666*ep^5*mtt^2*mWW^3*s^4*t^4 - 69368*ep^6*mtt^2*mWW^3*s^4*t^4 + 746*ep*mtt*mWW^4*s^4*t^4 + 9928*ep^2*mtt*mWW^4*s^4*t^4 + 50488*ep^3*mtt*mWW^4*s^4*t^4 + 121846*ep^4*mtt*mWW^4*s^4*t^4 + 140732*ep^5*mtt*mWW^4*s^4*t^4 + 62928*ep^6*mtt*mWW^4*s^4*t^4 - 270*ep*mWW^5*s^4*t^4 - 3447*ep^2*mWW^5*s^4*t^4 - 17076*ep^3*mWW^5*s^4*t^4 - 40061*ep^4*mWW^5*s^4*t^4 - 44674*ep^5*mWW^5*s^4*t^4 - 19160*ep^6*mWW^5*s^4*t^4 - 32*ep*mtt^2*mWW^2*s^5*t^4 - 432*ep^2*mtt^2*mWW^2*s^5*t^4 - 2240*ep^3*mtt^2*mWW^2*s^5*t^4 - 5568*ep^4*mtt^2*mWW^2*s^5*t^4 - 6656*ep^5*mtt^2*mWW^2*s^5*t^4 - 3072*ep^6*mtt^2*mWW^2*s^5*t^4 + 64*ep*mtt*mWW^3*s^5*t^4 + 884*ep^2*mtt*mWW^3*s^5*t^4 + 4600*ep^3*mtt*mWW^3*s^5*t^4 + 11396*ep^4*mtt*mWW^3*s^5*t^4 + 13552*ep^5*mtt*mWW^3*s^5*t^4 + 6224*ep^6*mtt*mWW^3*s^5*t^4 - 32*ep*mWW^4*s^5*t^4 - 452*ep^2*mWW^4*s^5*t^4 - 2360*ep^3*mWW^4*s^5*t^4 - 5828*ep^4*mWW^4*s^5*t^4 - 6896*ep^5*mWW^4*s^5*t^4 - 3152*ep^6*mWW^4*s^5*t^4 + 18*ep*mtt^7*mWW*t^5 + 192*ep^2*mtt^7*mWW*t^5 + 774*ep^3*mtt^7*mWW*t^5 + 1488*ep^4*mtt^7*mWW*t^5 + 1368*ep^5*mtt^7*mWW*t^5 + 480*ep^6*mtt^7*mWW*t^5 - 18*mtt^6*mWW^2*t^5 - 1062*ep*mtt^6*mWW^2*t^5 - 12018*ep^2*mtt^6*mWW^2*t^5 - 57702*ep^3*mtt^6*mWW^2*t^5 - 137340*ep^4*mtt^6*mWW^2*t^5 - 160080*ep^5*mtt^6*mWW^2*t^5 - 72960*ep^6*mtt^6*mWW^2*t^5 - 138*mtt^5*mWW^3*t^5 - 3534*ep*mtt^5*mWW^3*t^5 - 27381*ep^2*mtt^5*mWW^3*t^5 - 94284*ep^3*mtt^5*mWW^3*t^5 - 158901*ep^4*mtt^5*mWW^3*t^5 - 124518*ep^5*mtt^5*mWW^3*t^5 - 33864*ep^6*mtt^5*mWW^3*t^5 + 162*mtt^4*mWW^4*t^5 + 2508*ep*mtt^4*mWW^4*t^5 + 15306*ep^2*mtt^4*mWW^4*t^5 + 46284*ep^3*mtt^4*mWW^4*t^5 + 70932*ep^4*mtt^4*mWW^4*t^5 + 48984*ep^5*mtt^4*mWW^4*t^5 + 9504*ep^6*mtt^4*mWW^4*t^5 + 162*mtt^3*mWW^5*t^5 + 7182*ep*mtt^3*mWW^5*t^5 + 66705*ep^2*mtt^3*mWW^5*t^5 + 263148*ep^3*mtt^3*mWW^5*t^5 + 516525*ep^4*mtt^3*mWW^5*t^5 + 499926*ep^5*mtt^3*mWW^5*t^5 + 191112*ep^6*mtt^3*mWW^5*t^5 - 168*mtt^2*mWW^6*t^5 - 2682*ep*mtt^2*mWW^6*t^5 - 14808*ep^2*mtt^2*mWW^6*t^5 - 33642*ep^3*mtt^2*mWW^6*t^5 - 22500*ep^4*mtt^2*mWW^6*t^5 + 21600*ep^5*mtt^2*mWW^6*t^5 + 25920*ep^6*mtt^2*mWW^6*t^5 - 2298*ep*mtt*mWW^7*t^5 - 26574*ep^2*mtt*mWW^7*t^5 - 118782*ep^3*mtt*mWW^7*t^5 - 258966*ep^4*mtt*mWW^7*t^5 - 276972*ep^5*mtt*mWW^7*t^5 - 116688*ep^6*mtt*mWW^7*t^5 - 132*ep*mWW^8*t^5 - 1422*ep^2*mWW^8*t^5 - 5796*ep^3*mWW^8*t^5 - 11238*ep^4*mWW^8*t^5 - 10308*ep^5*mWW^8*t^5 - 3504*ep^6*mWW^8*t^5 - 78*ep*mtt^6*mWW*s*t^5 - 874*ep^2*mtt^6*mWW*s*t^5 - 3718*ep^3*mtt^6*mWW*s*t^5 - 7526*ep^4*mtt^6*mWW*s*t^5 - 7244*ep^5*mtt^6*mWW*s*t^5 - 2640*ep^6*mtt^6*mWW*s*t^5 + 60*mtt^5*mWW^2*s*t^5 + 3464*ep*mtt^5*mWW^2*s*t^5 + 40612*ep^2*mtt^5*mWW^2*s*t^5 + 202124*ep^3*mtt^5*mWW^2*s*t^5 + 495904*ep^4*mtt^5*mWW^2*s*t^5 + 592228*ep^5*mtt^5*mWW^2*s*t^5 + 275088*ep^6*mtt^5*mWW^2*s*t^5 + 348*mtt^4*mWW^3*s*t^5 + 6346*ep*mtt^4*mWW^3*s*t^5 + 43186*ep^2*mtt^4*mWW^3*s*t^5 + 139966*ep^3*mtt^4*mWW^3*s*t^5 + 222358*ep^4*mtt^4*mWW^3*s*t^5 + 151752*ep^5*mtt^4*mWW^3*s*t^5 + 24384*ep^6*mtt^4*mWW^3*s*t^5 - 540*mtt^3*mWW^4*s*t^5 - 10020*ep*mtt^3*mWW^4*s*t^5 - 74939*ep^2*mtt^3*mWW^4*s*t^5 - 287126*ep^3*mtt^3*mWW^4*s*t^5 - 589793*ep^4*mtt^3*mWW^4*s*t^5 - 611186*ep^5*mtt^3*mWW^4*s*t^5 - 248376*ep^6*mtt^3*mWW^4*s*t^5 - 204*mtt^2*mWW^5*s*t^5 - 10502*ep*mtt^2*mWW^5*s*t^5 - 113441*ep^2*mtt^2*mWW^5*s*t^5 - 519308*ep^3*mtt^2*mWW^5*s*t^5 - 1165387*ep^4*mtt^2*mWW^5*s*t^5 - 1267062*ep^5*mtt^2*mWW^5*s*t^5 - 535336*ep^6*mtt^2*mWW^5*s*t^5 + 336*mtt*mWW^6*s*t^5 + 8828*ep*mtt*mWW^6*s*t^5 + 79540*ep^2*mtt*mWW^6*s*t^5 + 339096*ep^3*mtt*mWW^6*s*t^5 + 743184*ep^4*mtt*mWW^6*s*t^5 + 808296*ep^5*mtt*mWW^6*s*t^5 + 345760*ep^6*mtt*mWW^6*s*t^5 + 1962*ep*mWW^7*s*t^5 + 25448*ep^2*mWW^7*s*t^5 + 125414*ep^3*mWW^7*s*t^5 + 292776*ep^4*mWW^7*s*t^5 + 325608*ep^5*mWW^7*s*t^5 + 138912*ep^6*mWW^7*s*t^5 + 126*ep*mtt^5*mWW*s^2*t^5 + 1470*ep^2*mtt^5*mWW*s^2*t^5 + 6510*ep^3*mtt^5*mWW*s^2*t^5 + 13650*ep^4*mtt^5*mWW*s^2*t^5 + 13524*ep^5*mtt^5*mWW*s^2*t^5 + 5040*ep^6*mtt^5*mWW*s^2*t^5 - 66*mtt^4*mWW^2*s^2*t^5 - 3854*ep*mtt^4*mWW^2*s^2*t^5 - 46594*ep^2*mtt^4*mWW^2*s^2*t^5 - 239146*ep^3*mtt^4*mWW^2*s^2*t^5 - 602264*ep^4*mtt^4*mWW^2*s^2*t^5 - 734636*ep^5*mtt^4*mWW^2*s^2*t^5 - 347024*ep^6*mtt^4*mWW^2*s^2*t^5 - 282*mtt^3*mWW^3*s^2*t^5 - 2172*ep*mtt^3*mWW^3*s^2*t^5 + 2231*ep^2*mtt^3*mWW^3*s^2*t^5 + 64136*ep^3*mtt^3*mWW^3*s^2*t^5 + 232041*ep^4*mtt^3*mWW^3*s^2*t^5 + 348070*ep^5*mtt^3*mWW^3*s^2*t^5 + 193048*ep^6*mtt^3*mWW^3*s^2*t^5 + 594*mtt^2*mWW^4*s^2*t^5 + 10240*ep*mtt^2*mWW^4*s^2*t^5 + 76628*ep^2*mtt^2*mWW^4*s^2*t^5 + 310702*ep^3*mtt^2*mWW^4*s^2*t^5 + 685576*ep^4*mtt^2*mWW^4*s^2*t^5 + 759652*ep^5*mtt^2*mWW^4*s^2*t^5 + 327744*ep^6*mtt^2*mWW^4*s^2*t^5 - 78*mtt*mWW^5*s^2*t^5 + 822*ep*mtt*mWW^5*s^2*t^5 + 19897*ep^2*mtt*mWW^5*s^2*t^5 + 119176*ep^3*mtt*mWW^5*s^2*t^5 + 303513*ep^4*mtt*mWW^5*s^2*t^5 + 347446*ep^5*mtt*mWW^5*s^2*t^5 + 146920*ep^6*mtt*mWW^5*s^2*t^5 - 168*mWW^6*s^2*t^5 - 5162*ep*mWW^6*s^2*t^5 - 53416*ep^2*mWW^6*s^2*t^5 - 259614*ep^3*mWW^6*s^2*t^5 - 627728*ep^4*mWW^6*s^2*t^5 - 728800*ep^5*mWW^6*s^2*t^5 - 323712*ep^6*mWW^6*s^2*t^5 - 90*ep*mtt^4*mWW*s^3*t^5 - 1086*ep^2*mtt^4*mWW*s^3*t^5 - 4962*ep^3*mtt^4*mWW*s^3*t^5 - 10674*ep^4*mtt^4*mWW*s^3*t^5 - 10788*ep^5*mtt^4*mWW*s^3*t^5 - 4080*ep^6*mtt^4*mWW*s^3*t^5 + 24*mtt^3*mWW^2*s^3*t^5 + 1564*ep*mtt^3*mWW^2*s^3*t^5 + 19586*ep^2*mtt^3*mWW^2*s^3*t^5 + 103436*ep^3*mtt^3*mWW^2*s^3*t^5 + 266810*ep^4*mtt^3*mWW^2*s^3*t^5 + 331980*ep^5*mtt^3*mWW^2*s^3*t^5 + 159344*ep^6*mtt^3*mWW^2*s^3*t^5 + 72*mtt^2*mWW^3*s^3*t^5 - 792*ep*mtt^2*mWW^3*s^3*t^5 - 20019*ep^2*mtt^2*mWW^3*s^3*t^5 - 123492*ep^3*mtt^2*mWW^3*s^3*t^5 - 340607*ep^4*mtt^2*mWW^3*s^3*t^5 - 443006*ep^5*mtt^2*mWW^3*s^3*t^5 - 220968*ep^6*mtt^2*mWW^3*s^3*t^5 - 216*mtt*mWW^4*s^3*t^5 - 2748*ep*mtt*mWW^4*s^3*t^5 - 14624*ep^2*mtt*mWW^4*s^3*t^5 - 45582*ep^3*mtt*mWW^4*s^3*t^5 - 82390*ep^4*mtt*mWW^4*s^3*t^5 - 73076*ep^5*mtt*mWW^4*s^3*t^5 - 21776*ep^6*mtt*mWW^4*s^3*t^5 + 120*mWW^5*s^3*t^5 + 2066*ep*mWW^5*s^3*t^5 + 15999*ep^2*mWW^5*s^3*t^5 + 69304*ep^3*mWW^5*s^3*t^5 + 162829*ep^4*mWW^5*s^3*t^5 + 189706*ep^5*mWW^5*s^3*t^5 + 85176*ep^6*mWW^5*s^3*t^5 + 24*ep*mtt^3*mWW*s^4*t^5 + 298*ep^2*mtt^3*mWW*s^4*t^5 + 1396*ep^3*mtt^3*mWW*s^4*t^5 + 3062*ep^4*mtt^3*mWW*s^4*t^5 + 3140*ep^5*mtt^3*mWW*s^4*t^5 + 1200*ep^6*mtt^3*mWW*s^4*t^5 - 112*ep*mtt^2*mWW^2*s^4*t^5 - 1586*ep^2*mtt^2*mWW^2*s^4*t^5 - 8712*ep^3*mtt^2*mWW^2*s^4*t^5 - 23110*ep^4*mtt^2*mWW^2*s^4*t^5 - 29492*ep^5*mtt^2*mWW^2*s^4*t^5 - 14448*ep^6*mtt^2*mWW^2*s^4*t^5 + 152*ep*mtt*mWW^3*s^4*t^5 + 2343*ep^2*mtt*mWW^3*s^4*t^5 + 13626*ep^3*mtt*mWW^3*s^4*t^5 + 37837*ep^4*mtt*mWW^3*s^4*t^5 + 50182*ep^5*mtt*mWW^3*s^4*t^5 + 25400*ep^6*mtt*mWW^3*s^4*t^5 - 64*ep*mWW^4*s^4*t^5 - 1043*ep^2*mWW^4*s^4*t^5 - 6202*ep^3*mWW^4*s^4*t^5 - 17453*ep^4*mWW^4*s^4*t^5 - 23398*ep^5*mWW^4*s^4*t^5 - 11960*ep^6*mWW^4*s^4*t^5 + 264*ep*mtt^6*mWW*t^6 + 3072*ep^2*mtt^6*mWW*t^6 + 13788*ep^3*mtt^6*mWW*t^6 + 30060*ep^4*mtt^6*mWW*t^6 + 31992*ep^5*mtt^6*mWW*t^6 + 13344*ep^6*mtt^6*mWW*t^6 + 42*mtt^5*mWW^2*t^6 + 4092*ep*mtt^5*mWW^2*t^6 + 45702*ep^2*mtt^5*mWW^2*t^6 + 208008*ep^3*mtt^5*mWW^2*t^6 + 466212*ep^4*mtt^5*mWW^2*t^6 + 512328*ep^5*mtt^5*mWW^2*t^6 + 220896*ep^6*mtt^5*mWW^2*t^6 + 18*mtt^4*mWW^3*t^6 + 606*ep*mtt^4*mWW^3*t^6 + 1293*ep^2*mtt^4*mWW^3*t^6 - 18540*ep^3*mtt^4*mWW^3*t^6 - 95427*ep^4*mtt^4*mWW^3*t^6 - 162570*ep^5*mtt^4*mWW^3*t^6 - 94200*ep^6*mtt^4*mWW^3*t^6 - 162*mtt^3*mWW^4*t^6 - 9054*ep*mtt^3*mWW^4*t^6 - 88635*ep^2*mtt^3*mWW^4*t^6 - 360612*ep^3*mtt^3*mWW^4*t^6 - 721155*ep^4*mtt^3*mWW^4*t^6 - 701802*ep^5*mtt^3*mWW^4*t^6 - 265080*ep^6*mtt^3*mWW^4*t^6 + 102*mtt^2*mWW^5*t^6 - 522*ep*mtt^2*mWW^5*t^6 - 12834*ep^2*mtt^2*mWW^5*t^6 - 61842*ep^3*mtt^2*mWW^5*t^6 - 131544*ep^4*mtt^2*mWW^5*t^6 - 133224*ep^5*mtt^2*mWW^5*t^6 - 52896*ep^6*mtt^2*mWW^5*t^6 + 3738*ep*mtt*mWW^6*t^6 + 41538*ep^2*mtt*mWW^6*t^6 + 176490*ep^3*mtt*mWW^6*t^6 + 362022*ep^4*mtt*mWW^6*t^6 + 360924*ep^5*mtt*mWW^6*t^6 + 140688*ep^6*mtt*mWW^6*t^6 + 876*ep*mWW^7*t^6 + 9864*ep^2*mWW^7*t^6 + 42708*ep^3*mWW^7*t^6 + 89832*ep^4*mWW^7*t^6 + 92352*ep^5*mWW^7*t^6 + 37248*ep^6*mWW^7*t^6 - 814*ep*mtt^5*mWW*s*t^6 - 10222*ep^2*mtt^5*mWW*s*t^6 - 49534*ep^3*mtt^5*mWW*s*t^6 - 115922*ep^4*mtt^5*mWW*s*t^6 - 131476*ep^5*mtt^5*mWW*s*t^6 - 58032*ep^6*mtt^5*mWW*s*t^6 - 116*mtt^4*mWW^2*s*t^6 - 9452*ep*mtt^4*mWW^2*s*t^6 - 110724*ep^2*mtt^4*mWW^2*s*t^6 - 533496*ep^3*mtt^4*mWW^2*s*t^6 - 1257384*ep^4*mtt^4*mWW^2*s*t^6 - 1439060*ep^5*mtt^4*mWW^2*s*t^6 - 640208*ep^6*mtt^4*mWW^2*s*t^6 + 28*mtt^3*mWW^3*s*t^6 + 6298*ep*mtt^3*mWW^3*s*t^6 + 80975*ep^2*mtt^3*mWW^3*s*t^6 + 413196*ep^3*mtt^3*mWW^3*s*t^6 + 1027253*ep^4*mtt^3*mWW^3*s*t^6 + 1243318*ep^5*mtt^3*mWW^3*s*t^6 + 586632*ep^6*mtt^3*mWW^3*s*t^6 + 292*mtt^2*mWW^4*s*t^6 + 14718*ep*mtt^2*mWW^4*s*t^6 + 156845*ep^2*mtt^2*mWW^4*s*t^6 + 709820*ep^3*mtt^2*mWW^4*s*t^6 + 1574715*ep^4*mtt^2*mWW^4*s*t^6 + 1684150*ep^5*mtt^2*mWW^4*s*t^6 + 692520*ep^6*mtt^2*mWW^4*s*t^6 - 204*mtt*mWW^5*s*t^6 - 6452*ep*mtt*mWW^5*s*t^6 - 61556*ep^2*mtt*mWW^5*s*t^6 - 269244*ep^3*mtt*mWW^5*s*t^6 - 600600*ep^4*mtt*mWW^5*s*t^6 - 662856*ep^5*mtt*mWW^5*s*t^6 - 286368*ep^6*mtt*mWW^5*s*t^6 - 4298*ep*mWW^6*s*t^6 - 54994*ep^2*mWW^6*s*t^6 - 268258*ep^3*mWW^6*s*t^6 - 622014*ep^4*mWW^6*s*t^6 - 688460*ep^5*mWW^6*s*t^6 - 292816*ep^6*mWW^6*s*t^6 + 804*ep*mtt^4*mWW*s^2*t^6 + 10800*ep^2*mtt^4*mWW*s^2*t^6 + 55732*ep^3*mtt^4*mWW*s^2*t^6 + 137616*ep^4*mtt^4*mWW*s^2*t^6 + 163256*ep^5*mtt^4*mWW*s^2*t^6 + 74832*ep^6*mtt^4*mWW*s^2*t^6 + 106*mtt^3*mWW^2*s^2*t^6 + 6494*ep*mtt^3*mWW^2*s^2*t^6 + 76696*ep^2*mtt^3*mWW^2*s^2*t^6 + 381650*ep^3*mtt^3*mWW^2*s^2*t^6 + 927166*ep^4*mtt^3*mWW^2*s^2*t^6 + 1086704*ep^5*mtt^3*mWW^2*s^2*t^6 + 491952*ep^6*mtt^3*mWW^2*s^2*t^6 - 110*mtt^2*mWW^3*s^2*t^6 - 9826*ep*mtt^2*mWW^3*s^2*t^6 - 120688*ep^2*mtt^2*mWW^3*s^2*t^6 - 606304*ep^3*mtt^2*mWW^3*s^2*t^6 - 1484316*ep^4*mtt^2*mWW^3*s^2*t^6 - 1760648*ep^5*mtt^2*mWW^3*s^2*t^6 - 810592*ep^6*mtt^2*mWW^3*s^2*t^6 - 98*mtt*mWW^4*s^2*t^6 - 3046*ep*mtt*mWW^4*s^2*t^6 - 32106*ep^2*mtt*mWW^4*s^2*t^6 - 157428*ep^3*mtt*mWW^4*s^2*t^6 - 369942*ep^4*mtt*mWW^4*s^2*t^6 - 399192*ep^5*mtt*mWW^4*s^2*t^6 - 156416*ep^6*mtt*mWW^4*s^2*t^6 + 102*mWW^5*s^2*t^6 + 5574*ep*mWW^5*s^2*t^6 + 65154*ep^2*mWW^5*s^2*t^6 + 325126*ep^3*mWW^5*s^2*t^6 + 785948*ep^4*mWW^5*s^2*t^6 + 905704*ep^5*mWW^5*s^2*t^6 + 398496*ep^6*mWW^5*s^2*t^6 - 222*ep*mtt^3*mWW*s^3*t^6 - 3258*ep^2*mtt^3*mWW*s^3*t^6 - 18182*ep^3*mtt^3*mWW*s^3*t^6 - 47886*ep^4*mtt^3*mWW*s^3*t^6 - 59908*ep^5*mtt^3*mWW*s^3*t^6 - 28704*ep^6*mtt^3*mWW*s^3*t^6 - 32*mtt^2*mWW^2*s^3*t^6 - 1198*ep*mtt^2*mWW^2*s^3*t^6 - 12782*ep^2*mtt^2*mWW^2*s^3*t^6 - 61186*ep^3*mtt^2*mWW^2*s^3*t^6 - 144998*ep^4*mtt^2*mWW^2*s^3*t^6 - 165844*ep^5*mtt^2*mWW^2*s^3*t^6 - 72960*ep^6*mtt^2*mWW^2*s^3*t^6 + 64*mtt*mWW^3*s^3*t^6 + 3062*ep*mtt*mWW^3*s^3*t^6 + 35370*ep^2*mtt*mWW^3*s^3*t^6 + 177080*ep^3*mtt*mWW^3*s^3*t^6 + 433740*ep^4*mtt*mWW^3*s^3*t^6 + 510872*ep^5*mtt*mWW^3*s^3*t^6 + 231392*ep^6*mtt*mWW^3*s^3*t^6 - 32*mWW^4*s^3*t^6 - 1642*ep*mWW^4*s^3*t^6 - 19294*ep^2*mWW^4*s^3*t^6 - 97388*ep^3*mWW^4*s^3*t^6 - 239848*ep^4*mWW^4*s^3*t^6 - 283824*ep^5*mWW^4*s^3*t^6 - 129152*ep^6*mWW^4*s^3*t^6 - 32*ep*mtt^2*mWW*s^4*t^6 - 392*ep^2*mtt^2*mWW*s^4*t^6 - 1804*ep^3*mtt^2*mWW*s^4*t^6 - 3868*ep^4*mtt^2*mWW*s^4*t^6 - 3864*ep^5*mtt^2*mWW*s^4*t^6 - 1440*ep^6*mtt^2*mWW*s^4*t^6 + 64*ep*mtt*mWW^2*s^4*t^6 + 784*ep^2*mtt*mWW^2*s^4*t^6 + 3608*ep^3*mtt*mWW^2*s^4*t^6 + 7736*ep^4*mtt*mWW^2*s^4*t^6 + 7728*ep^5*mtt*mWW^2*s^4*t^6 + 2880*ep^6*mtt*mWW^2*s^4*t^6 - 32*ep*mWW^3*s^4*t^6 - 392*ep^2*mWW^3*s^4*t^6 - 1804*ep^3*mWW^3*s^4*t^6 - 3868*ep^4*mWW^3*s^4*t^6 - 3864*ep^5*mWW^3*s^4*t^6 - 1440*ep^6*mWW^3*s^4*t^6 - 72*ep*mtt^6*t^7 - 804*ep^2*mtt^6*t^7 - 3444*ep^3*mtt^6*t^7 - 7152*ep^4*mtt^6*t^7 - 7248*ep^5*mtt^6*t^7 - 2880*ep^6*mtt^6*t^7 - 1614*ep*mtt^5*mWW*t^7 - 18420*ep^2*mtt^5*mWW*t^7 - 80838*ep^3*mtt^5*mWW*t^7 - 172008*ep^4*mtt^5*mWW*t^7 - 178440*ep^5*mtt^5*mWW*t^7 - 72480*ep^6*mtt^5*mWW*t^7 - 24*mtt^4*mWW^2*t^7 - 5088*ep*mtt^4*mWW^2*t^7 - 58212*ep^2*mtt^4*mWW^2*t^7 - 263112*ep^3*mtt^4*mWW^2*t^7 - 580356*ep^4*mtt^4*mWW^2*t^7 - 625176*ep^5*mtt^4*mWW^2*t^7 - 263712*ep^6*mtt^4*mWW^2*t^7 + 48*mtt^3*mWW^3*t^7 + 7404*ep*mtt^3*mWW^3*t^7 + 84831*ep^2*mtt^3*mWW^3*t^7 + 388428*ep^3*mtt^3*mWW^3*t^7 + 871491*ep^4*mtt^3*mWW^3*t^7 + 957066*ep^5*mtt^3*mWW^3*t^7 + 412152*ep^6*mtt^3*mWW^3*t^7 - 24*mtt^2*mWW^4*t^7 + 5340*ep*mtt^2*mWW^4*t^7 + 60141*ep^2*mtt^2*mWW^4*t^7 + 251712*ep^3*mtt^2*mWW^4*t^7 + 500685*ep^4*mtt^2*mWW^4*t^7 + 476070*ep^5*mtt^2*mWW^4*t^7 + 173256*ep^6*mtt^2*mWW^4*t^7 - 4038*ep*mtt*mWW^5*t^7 - 46068*ep^2*mtt*mWW^5*t^7 - 201486*ep^3*mtt*mWW^5*t^7 - 425232*ep^4*mtt*mWW^5*t^7 - 435096*ep^5*mtt*mWW^5*t^7 - 173280*ep^6*mtt*mWW^5*t^7 - 1932*ep*mWW^6*t^7 - 21468*ep^2*mWW^6*t^7 - 91260*ep^3*mWW^6*t^7 - 187428*ep^4*mWW^6*t^7 - 187176*ep^5*mWW^6*t^7 - 73056*ep^6*mWW^6*t^7 + 240*ep*mtt^5*s*t^7 + 2848*ep^2*mtt^5*s*t^7 + 13020*ep^3*mtt^5*s*t^7 + 28796*ep^4*mtt^5*s*t^7 + 30936*ep^5*mtt^5*s*t^7 + 12960*ep^6*mtt^5*s*t^7 + 3728*ep*mtt^4*mWW*s*t^7 + 45908*ep^2*mtt^4*mWW*s*t^7 + 217580*ep^3*mtt^4*mWW*s*t^7 + 496840*ep^4*mtt^4*mWW*s*t^7 + 548672*ep^5*mtt^4*mWW*s*t^7 + 235392*ep^6*mtt^4*mWW*s*t^7 + 48*mtt^3*mWW^2*s*t^7 + 5554*ep*mtt^3*mWW^2*s*t^7 + 67848*ep^2*mtt^3*mWW^2*s*t^7 + 332094*ep^3*mtt^3*mWW^2*s*t^7 + 784144*ep^4*mtt^3*mWW^2*s*t^7 + 890136*ep^5*mtt^3*mWW^2*s*t^7 + 389856*ep^6*mtt^3*mWW^2*s*t^7 - 96*mtt^2*mWW^3*s*t^7 - 17070*ep*mtt^2*mWW^3*s*t^7 - 207085*ep^2*mtt^2*mWW^3*s*t^7 - 995006*ep^3*mtt^2*mWW^3*s*t^7 - 2314569*ep^4*mtt^2*mWW^3*s*t^7 - 2604326*ep^5*mtt^2*mWW^3*s*t^7 - 1137288*ep^6*mtt^2*mWW^3*s*t^7 + 48*mtt*mWW^4*s*t^7 + 1366*ep*mtt*mWW^4*s*t^7 + 12449*ep^2*mtt*mWW^4*s*t^7 + 56066*ep^3*mtt*mWW^4*s*t^7 + 140417*ep^4*mtt*mWW^4*s*t^7 + 185414*ep^5*mtt*mWW^4*s*t^7 + 98440*ep^6*mtt*mWW^4*s*t^7 + 6182*ep*mWW^5*s*t^7 + 77900*ep^2*mWW^5*s*t^7 + 375214*ep^3*mWW^5*s*t^7 + 861768*ep^4*mWW^5*s*t^7 + 946600*ep^5*mWW^5*s*t^7 + 399776*ep^6*mWW^5*s*t^7 - 264*ep*mtt^4*s^2*t^7 - 3284*ep^2*mtt^4*s^2*t^7 - 15708*ep^3*mtt^4*s^2*t^7 - 36136*ep^4*mtt^4*s^2*t^7 - 40128*ep^5*mtt^4*s^2*t^7 - 17280*ep^6*mtt^4*s^2*t^7 - 2410*ep*mtt^3*mWW*s^2*t^7 - 31500*ep^2*mtt^3*mWW*s^2*t^7 - 157818*ep^3*mtt^3*mWW*s^2*t^7 - 377232*ep^4*mtt^3*mWW*s^2*t^7 - 432008*ep^5*mtt^3*mWW*s^2*t^7 - 190752*ep^6*mtt^3*mWW*s^2*t^7 - 24*mtt^2*mWW^2*s^2*t^7 + 546*ep*mtt^2*mWW^2*s^2*t^7 + 8088*ep^2*mtt^2*mWW^2*s^2*t^7 + 37346*ep^3*mtt^2*mWW^2*s^2*t^7 + 81812*ep^4*mtt^2*mWW^2*s^2*t^7 + 89064*ep^5*mtt^2*mWW^2*s^2*t^7 + 39168*ep^6*mtt^2*mWW^2*s^2*t^7 + 48*mtt*mWW^3*s^2*t^7 + 7194*ep*mtt*mWW^3*s^2*t^7 + 91444*ep^2*mtt*mWW^3*s^2*t^7 + 461454*ep^3*mtt*mWW^3*s^2*t^7 + 1111896*ep^4*mtt*mWW^3*s^2*t^7 + 1276808*ep^5*mtt*mWW^3*s^2*t^7 + 561856*ep^6*mtt*mWW^3*s^2*t^7 - 24*mWW^4*s^2*t^7 - 5066*ep*mWW^4*s^2*t^7 - 64712*ep^2*mWW^4*s^2*t^7 - 324962*ep^3*mWW^4*s^2*t^7 - 779416*ep^4*mWW^4*s^2*t^7 - 892608*ep^5*mWW^4*s^2*t^7 - 392512*ep^6*mWW^4*s^2*t^7 + 96*ep*mtt^3*s^3*t^7 + 1240*ep^2*mtt^3*s^3*t^7 + 6132*ep^3*mtt^3*s^3*t^7 + 14492*ep^4*mtt^3*s^3*t^7 + 16440*ep^5*mtt^3*s^3*t^7 + 7200*ep^6*mtt^3*s^3*t^7 + 296*ep*mtt^2*mWW*s^3*t^7 + 4084*ep^2*mtt^2*mWW*s^3*t^7 + 21412*ep^3*mtt^2*mWW*s^3*t^7 + 52760*ep^4*mtt^2*mWW*s^3*t^7 + 61488*ep^5*mtt^2*mWW*s^3*t^7 + 27360*ep^6*mtt^2*mWW*s^3*t^7 - 880*ep*mtt*mWW^2*s^3*t^7 - 11888*ep^2*mtt*mWW^2*s^3*t^7 - 61220*ep^3*mtt*mWW^2*s^3*t^7 - 148996*ep^4*mtt*mWW^2*s^3*t^7 - 172296*ep^5*mtt*mWW^2*s^3*t^7 - 76320*ep^6*mtt*mWW^2*s^3*t^7 + 488*ep*mWW^3*s^3*t^7 + 6564*ep^2*mWW^3*s^3*t^7 + 33676*ep^3*mWW^3*s^3*t^7 + 81744*ep^4*mWW^3*s^3*t^7 + 94368*ep^5*mWW^3*s^3*t^7 + 41760*ep^6*mWW^3*s^3*t^7 + 384*ep*mtt^5*t^8 + 4272*ep^2*mtt^5*t^8 + 18216*ep^3*mtt^5*t^8 + 37632*ep^4*mtt^5*t^8 + 37920*ep^5*mtt^5*t^8 + 14976*ep^6*mtt^5*t^8 + 2892*ep*mtt^4*mWW*t^8 + 32784*ep^2*mtt^4*mWW*t^8 + 142680*ep^3*mtt^4*mWW*t^8 + 300636*ep^4*mtt^4*mWW*t^8 + 308424*ep^5*mtt^4*mWW*t^8 + 123744*ep^6*mtt^4*mWW*t^8 + 264*ep*mtt^3*mWW^2*t^8 + 4224*ep^2*mtt^3*mWW^2*t^8 + 24420*ep^3*mtt^3*mWW^2*t^8 + 64596*ep^4*mtt^3*mWW^2*t^8 + 79752*ep^5*mtt^3*mWW^2*t^8 + 37344*ep^6*mtt^3*mWW^2*t^8 - 8064*ep*mtt^2*mWW^3*t^8 - 93573*ep^2*mtt^2*mWW^3*t^8 - 418056*ep^3*mtt^2*mWW^3*t^8 - 905181*ep^4*mtt^2*mWW^3*t^8 - 954534*ep^5*mtt^2*mWW^3*t^8 - 393672*ep^6*mtt^2*mWW^3*t^8 + 1848*ep*mtt*mWW^4*t^8 + 22293*ep^2*mtt*mWW^4*t^8 + 104064*ep^3*mtt*mWW^4*t^8 + 236085*ep^4*mtt*mWW^4*t^8 + 261270*ep^5*mtt*mWW^4*t^8 + 113160*ep^6*mtt*mWW^4*t^8 + 2676*ep*mWW^5*t^8 + 30000*ep^2*mWW^5*t^8 + 128676*ep^3*mWW^5*t^8 + 266232*ep^4*mWW^5*t^8 + 267168*ep^5*mWW^5*t^8 + 104448*ep^6*mWW^5*t^8 - 968*ep*mtt^4*s*t^8 - 11484*ep^2*mtt^4*s*t^8 - 52432*ep^3*mtt^4*s*t^8 - 115644*ep^4*mtt^4*s*t^8 - 123720*ep^5*mtt^4*s*t^8 - 51552*ep^6*mtt^4*s*t^8 - 4060*ep*mtt^3*mWW*s*t^8 - 50000*ep^2*mtt^3*mWW*s*t^8 - 236292*ep^3*mtt^3*mWW*s*t^8 - 535936*ep^4*mtt^3*mWW*s*t^8 - 585680*ep^5*mtt^3*mWW*s*t^8 - 247872*ep^6*mtt^3*mWW*s*t^8 + 5148*ep*mtt^2*mWW^2*s*t^8 + 61348*ep^2*mtt^2*mWW^2*s*t^8 + 281224*ep^3*mtt^2*mWW^2*s*t^8 + 622320*ep^4*mtt^2*mWW^2*s*t^8 + 667920*ep^5*mtt^2*mWW^2*s*t^8 + 279360*ep^6*mtt^2*mWW^2*s*t^8 + 5756*ep*mtt*mWW^3*s*t^8 + 73259*ep^2*mtt*mWW^3*s*t^8 + 356224*ep^3*mtt*mWW^3*s*t^8 + 825519*ep^4*mtt*mWW^3*s*t^8 + 915106*ep^5*mtt*mWW^3*s*t^8 + 390296*ep^6*mtt*mWW^3*s*t^8 - 5876*ep*mWW^4*s*t^8 - 73099*ep^2*mWW^4*s*t^8 - 348532*ep^3*mWW^4*s*t^8 - 795755*ep^4*mWW^4*s*t^8 - 873098*ep^5*mWW^4*s*t^8 - 370040*ep^6*mWW^4*s*t^8 + 712*ep*mtt^3*s^2*t^8 + 8844*ep^2*mtt^3*s^2*t^8 + 42152*ep^3*mtt^3*s^2*t^8 + 96372*ep^4*mtt^3*s^2*t^8 + 106104*ep^5*mtt^3*s^2*t^8 + 45216*ep^6*mtt^3*s^2*t^8 + 768*ep*mtt^2*mWW*s^2*t^8 + 10424*ep^2*mtt^2*mWW*s^2*t^8 + 53628*ep^3*mtt^2*mWW*s^2*t^8 + 129484*ep^4*mtt^2*mWW*s^2*t^8 + 147672*ep^5*mtt^2*mWW*s^2*t^8 + 64224*ep^6*mtt^2*mWW*s^2*t^8 - 3672*ep*mtt*mWW^2*s^2*t^8 - 47380*ep^2*mtt*mWW^2*s^2*t^8 - 233712*ep^3*mtt*mWW^2*s^2*t^8 - 548084*ep^4*mtt*mWW^2*s^2*t^8 - 613656*ep^5*mtt*mWW^2*s^2*t^8 - 264096*ep^6*mtt*mWW^2*s^2*t^8 + 2192*ep*mWW^3*s^2*t^8 + 28112*ep^2*mWW^3*s^2*t^8 + 137932*ep^3*mWW^3*s^2*t^8 + 322228*ep^4*mWW^3*s^2*t^8 + 359880*ep^5*mWW^3*s^2*t^8 + 154656*ep^6*mWW^3*s^2*t^8 - 128*ep*mtt^2*s^3*t^8 - 1632*ep^2*mtt^2*s^3*t^8 - 7936*ep^3*mtt^2*s^3*t^8 - 18360*ep^4*mtt^2*s^3*t^8 - 20304*ep^5*mtt^2*s^3*t^8 - 8640*ep^6*mtt^2*s^3*t^8 + 256*ep*mtt*mWW*s^3*t^8 + 3264*ep^2*mtt*mWW*s^3*t^8 + 15872*ep^3*mtt*mWW*s^3*t^8 + 36720*ep^4*mtt*mWW*s^3*t^8 + 40608*ep^5*mtt*mWW*s^3*t^8 + 17280*ep^6*mtt*mWW*s^3*t^8 - 128*ep*mWW^2*s^3*t^8 - 1632*ep^2*mWW^2*s^3*t^8 - 7936*ep^3*mWW^2*s^3*t^8 - 18360*ep^4*mWW^2*s^3*t^8 - 20304*ep^5*mWW^2*s^3*t^8 - 8640*ep^6*mWW^2*s^3*t^8 - 744*ep*mtt^4*t^9 - 8244*ep^2*mtt^4*t^9 - 34980*ep^3*mtt^4*t^9 - 71856*ep^4*mtt^4*t^9 - 71952*ep^5*mtt^4*t^9 - 28224*ep^6*mtt^4*t^9 - 1704*ep*mtt^3*mWW*t^9 - 19332*ep^2*mtt^3*mWW*t^9 - 84108*ep^3*mtt^3*mWW*t^9 - 176832*ep^4*mtt^3*mWW*t^9 - 180624*ep^5*mtt^3*mWW*t^9 - 72000*ep^6*mtt^3*mWW*t^9 + 3336*ep*mtt^2*mWW^2*t^9 + 37236*ep^2*mtt^2*mWW^2*t^9 + 159180*ep^3*mtt^2*mWW^2*t^9 + 329064*ep^4*mtt^2*mWW^2*t^9 + 331008*ep^5*mtt^2*mWW^2*t^9 + 130176*ep^6*mtt^2*mWW^2*t^9 + 1416*ep*mtt*mWW^3*t^9 + 16458*ep^2*mtt*mWW^3*t^9 + 73476*ep^3*mtt*mWW^3*t^9 + 158382*ep^4*mtt*mWW^3*t^9 + 165588*ep^5*mtt*mWW^3*t^9 + 67440*ep^6*mtt*mWW^3*t^9 - 2304*ep*mWW^4*t^9 - 26118*ep^2*mWW^4*t^9 - 113568*ep^3*mWW^4*t^9 - 238758*ep^4*mWW^4*t^9 - 244020*ep^5*mWW^4*t^9 - 97392*ep^6*mWW^4*t^9 + 1272*ep*mtt^3*s*t^9 + 15068*ep^2*mtt^3*s*t^9 + 68604*ep^3*mtt^3*s*t^9 + 150640*ep^4*mtt^3*s*t^9 + 160176*ep^5*mtt^3*s*t^9 + 66240*ep^6*mtt^3*s*t^9 + 136*ep*mtt^2*mWW*s*t^9 + 2324*ep^2*mtt^2*mWW*s*t^9 + 13580*ep^3*mtt^2*mWW*s*t^9 + 34960*ep^4*mtt^2*mWW*s*t^9 + 40944*ep^5*mtt^2*mWW*s*t^9 + 17856*ep^6*mtt^2*mWW*s*t^9 - 4088*ep*mtt*mWW^2*s*t^9 - 49852*ep^2*mtt*mWW^2*s*t^9 - 232972*ep^3*mtt*mWW^2*s*t^9 - 521840*ep^4*mtt*mWW^2*s*t^9 - 562416*ep^5*mtt*mWW^2*s*t^9 - 234432*ep^6*mtt*mWW^2*s*t^9 + 2680*ep*mWW^3*s*t^9 + 32460*ep^2*mWW^3*s*t^9 + 150788*ep^3*mWW^3*s*t^9 + 336240*ep^4*mWW^3*s*t^9 + 361296*ep^5*mWW^3*s*t^9 + 150336*ep^6*mWW^3*s*t^9 - 480*ep*mtt^2*s^2*t^9 - 5952*ep^2*mtt^2*s^2*t^9 - 28248*ep^3*mtt^2*s^2*t^9 - 64104*ep^4*mtt^2*s^2*t^9 - 69840*ep^5*mtt^2*s^2*t^9 - 29376*ep^6*mtt^2*s^2*t^9 + 960*ep*mtt*mWW*s^2*t^9 + 11904*ep^2*mtt*mWW*s^2*t^9 + 56496*ep^3*mtt*mWW*s^2*t^9 + 128208*ep^4*mtt*mWW*s^2*t^9 + 139680*ep^5*mtt*mWW*s^2*t^9 + 58752*ep^6*mtt*mWW*s^2*t^9 - 480*ep*mWW^2*s^2*t^9 - 5952*ep^2*mWW^2*s^2*t^9 - 28248*ep^3*mWW^2*s^2*t^9 - 64104*ep^4*mWW^2*s^2*t^9 - 69840*ep^5*mWW^2*s^2*t^9 - 29376*ep^6*mWW^2*s^2*t^9 + 624*ep*mtt^3*t^10 + 6888*ep^2*mtt^3*t^10 + 29088*ep^3*mtt^3*t^10 + 59424*ep^4*mtt^3*t^10 + 59136*ep^5*mtt^3*t^10 + 23040*ep^6*mtt^3*t^10 - 240*ep*mtt^2*mWW*t^10 - 2520*ep^2*mtt^2*mWW*t^10 - 10056*ep^3*mtt^2*mWW*t^10 - 19440*ep^4*mtt^2*mWW*t^10 - 18432*ep^5*mtt^2*mWW*t^10 - 6912*ep^6*mtt^2*mWW*t^10 - 1392*ep*mtt*mWW^2*t^10 - 15624*ep^2*mtt*mWW^2*t^10 - 67152*ep^3*mtt*mWW^2*t^10 - 139392*ep^4*mtt*mWW^2*t^10 - 140544*ep^5*mtt*mWW^2*t^10 - 55296*ep^6*mtt*mWW^2*t^10 + 1008*ep*mWW^3*t^10 + 11256*ep^2*mWW^3*t^10 + 48120*ep^3*mWW^3*t^10 + 99408*ep^4*mWW^3*t^10 + 99840*ep^5*mWW^3*t^10 + 39168*ep^6*mWW^3*t^10 - 544*ep*mtt^2*s*t^10 - 6432*ep^2*mtt^2*s*t^10 - 29192*ep^3*mtt^2*s*t^10 - 63792*ep^4*mtt^2*s*t^10 - 67392*ep^5*mtt^2*s*t^10 - 27648*ep^6*mtt^2*s*t^10 + 1088*ep*mtt*mWW*s*t^10 + 12864*ep^2*mtt*mWW*s*t^10 + 58384*ep^3*mtt*mWW*s*t^10 + 127584*ep^4*mtt*mWW*s*t^10 + 134784*ep^5*mtt*mWW*s*t^10 + 55296*ep^6*mtt*mWW*s*t^10 - 544*ep*mWW^2*s*t^10 - 6432*ep^2*mWW^2*s*t^10 - 29192*ep^3*mWW^2*s*t^10 - 63792*ep^4*mWW^2*s*t^10 - 67392*ep^5*mWW^2*s*t^10 - 27648*ep^6*mWW^2*s*t^10 - 192*ep*mtt^2*t^11 - 2112*ep^2*mtt^2*t^11 - 8880*ep^3*mtt^2*t^11 - 18048*ep^4*mtt^2*t^11 - 17856*ep^5*mtt^2*t^11 - 6912*ep^6*mtt^2*t^11 + 384*ep*mtt*mWW*t^11 + 4224*ep^2*mtt*mWW*t^11 + 17760*ep^3*mtt*mWW*t^11 + 36096*ep^4*mtt*mWW*t^11 + 35712*ep^5*mtt*mWW*t^11 + 13824*ep^6*mtt*mWW*t^11 - 192*ep*mWW^2*t^11 - 2112*ep^2*mWW^2*t^11 - 8880*ep^3*mWW^2*t^11 - 18048*ep^4*mWW^2*t^11 - 17856*ep^5*mWW^2*t^11 - 6912*ep^6*mWW^2*t^11))/(8*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*(mtt - mWW)^2*mWW^3*(mtt - s)^2*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-36*ep^2*mtt^9*mWW^6*s^3 - 102*ep^3*mtt^9*mWW^6*s^3 + 476*ep^4*mtt^9*mWW^6*s^3 + 1462*ep^5*mtt^9*mWW^6*s^3 + 920*ep^6*mtt^9*mWW^6*s^3 + 228*ep^2*mtt^8*mWW^7*s^3 + 884*ep^3*mtt^8*mWW^7*s^3 - 2948*ep^4*mtt^8*mWW^7*s^3 - 11524*ep^5*mtt^8*mWW^7*s^3 - 8616*ep^6*mtt^8*mWW^7*s^3 - 496*ep^2*mtt^7*mWW^8*s^3 - 2390*ep^3*mtt^7*mWW^8*s^3 + 5976*ep^4*mtt^7*mWW^8*s^3 + 28094*ep^5*mtt^7*mWW^8*s^3 + 22720*ep^6*mtt^7*mWW^8*s^3 + 456*ep^2*mtt^6*mWW^9*s^3 + 2772*ep^3*mtt^6*mWW^9*s^3 - 4168*ep^4*mtt^6*mWW^9*s^3 - 26636*ep^5*mtt^6*mWW^9*s^3 - 23152*ep^6*mtt^6*mWW^9*s^3 - 132*ep^2*mtt^5*mWW^10*s^3 - 1298*ep^3*mtt^5*mWW^10*s^3 - 1140*ep^4*mtt^5*mWW^10*s^3 + 4338*ep^5*mtt^5*mWW^10*s^3 + 5272*ep^6*mtt^5*mWW^10*s^3 - 44*ep^2*mtt^4*mWW^11*s^3 + 44*ep^3*mtt^4*mWW^11*s^3 + 2892*ep^4*mtt^4*mWW^11*s^3 + 8020*ep^5*mtt^4*mWW^11*s^3 + 5816*ep^6*mtt^4*mWW^11*s^3 + 24*ep^2*mtt^3*mWW^12*s^3 + 78*ep^3*mtt^3*mWW^12*s^3 - 1216*ep^4*mtt^3*mWW^12*s^3 - 4070*ep^5*mtt^3*mWW^12*s^3 - 3184*ep^6*mtt^3*mWW^12*s^3 + 12*ep^3*mtt^2*mWW^13*s^3 + 128*ep^4*mtt^2*mWW^13*s^3 + 316*ep^5*mtt^2*mWW^13*s^3 + 224*ep^6*mtt^2*mWW^13*s^3 + 216*ep^2*mtt^8*mWW^6*s^4 + 612*ep^3*mtt^8*mWW^6*s^4 - 2856*ep^4*mtt^8*mWW^6*s^4 - 8772*ep^5*mtt^8*mWW^6*s^4 - 5520*ep^6*mtt^8*mWW^6*s^4 - 1104*ep^2*mtt^7*mWW^7*s^4 - 4180*ep^3*mtt^7*mWW^7*s^4 + 14204*ep^4*mtt^7*mWW^7*s^4 + 54232*ep^5*mtt^7*mWW^7*s^4 + 39736*ep^6*mtt^7*mWW^7*s^4 + 1852*ep^2*mtt^6*mWW^8*s^4 + 8938*ep^3*mtt^6*mWW^8*s^4 - 21700*ep^4*mtt^6*mWW^8*s^4 - 101506*ep^5*mtt^6*mWW^8*s^4 - 80616*ep^6*mtt^6*mWW^8*s^4 - 1160*ep^2*mtt^5*mWW^9*s^4 - 7742*ep^3*mtt^5*mWW^9*s^4 + 7964*ep^4*mtt^5*mWW^9*s^4 + 63458*ep^5*mtt^5*mWW^9*s^4 + 55512*ep^6*mtt^5*mWW^9*s^4 + 72*ep^2*mtt^4*mWW^10*s^4 + 2232*ep^3*mtt^4*mWW^10*s^4 + 8328*ep^4*mtt^4*mWW^10*s^4 + 10056*ep^5*mtt^4*mWW^10*s^4 + 3648*ep^6*mtt^4*mWW^10*s^4 + 152*ep^2*mtt^3*mWW^11*s^4 + 224*ep^3*mtt^3*mWW^11*s^4 - 7796*ep^4*mtt^3*mWW^11*s^4 - 23396*ep^5*mtt^3*mWW^11*s^4 - 17208*ep^6*mtt^3*mWW^11*s^4 - 28*ep^2*mtt^2*mWW^12*s^4 - 70*ep^3*mtt^2*mWW^12*s^4 + 2020*ep^4*mtt^2*mWW^12*s^4 + 6334*ep^5*mtt^2*mWW^12*s^4 + 4728*ep^6*mtt^2*mWW^12*s^4 - 14*ep^3*mtt*mWW^13*s^4 - 164*ep^4*mtt*mWW^13*s^4 - 406*ep^5*mtt*mWW^13*s^4 - 280*ep^6*mtt*mWW^13*s^4 - 540*ep^2*mtt^7*mWW^6*s^5 - 1530*ep^3*mtt^7*mWW^6*s^5 + 7140*ep^4*mtt^7*mWW^6*s^5 + 21930*ep^5*mtt^7*mWW^6*s^5 + 13800*ep^6*mtt^7*mWW^6*s^5 + 2136*ep^2*mtt^6*mWW^7*s^5 + 7958*ep^3*mtt^6*mWW^7*s^5 - 27312*ep^4*mtt^6*mWW^7*s^5 - 102078*ep^5*mtt^6*mWW^7*s^5 - 73120*ep^6*mtt^6*mWW^7*s^5 - 2552*ep^2*mtt^5*mWW^8*s^5 - 12784*ep^3*mtt^5*mWW^8*s^5 + 28404*ep^4*mtt^5*mWW^8*s^5 + 135868*ep^5*mtt^5*mWW^8*s^5 + 105944*ep^6*mtt^5*mWW^8*s^5 + 836*ep^2*mtt^4*mWW^9*s^5 + 7450*ep^3*mtt^4*mWW^9*s^5 + 432*ep^4*mtt^4*mWW^9*s^5 - 39142*ep^5*mtt^4*mWW^9*s^5 - 36848*ep^6*mtt^4*mWW^9*s^5 + 240*ep^2*mtt^3*mWW^10*s^5 - 742*ep^3*mtt^3*mWW^10*s^5 - 14448*ep^4*mtt^3*mWW^10*s^5 - 34794*ep^5*mtt^3*mWW^10*s^5 - 23056*ep^6*mtt^3*mWW^10*s^5 - 124*ep^2*mtt^2*mWW^11*s^5 - 338*ep^3*mtt^2*mWW^11*s^5 + 6684*ep^4*mtt^2*mWW^11*s^5 + 20714*ep^5*mtt^2*mWW^11*s^5 + 14968*ep^6*mtt^2*mWW^11*s^5 + 4*ep^2*mtt*mWW^12*s^5 - 16*ep^3*mtt*mWW^12*s^5 - 936*ep^4*mtt*mWW^12*s^5 - 2588*ep^5*mtt*mWW^12*s^5 - 1744*ep^6*mtt*mWW^12*s^5 + 2*ep^3*mWW^13*s^5 + 36*ep^4*mWW^13*s^5 + 90*ep^5*mWW^13*s^5 + 56*ep^6*mWW^13*s^5 + 720*ep^2*mtt^6*mWW^6*s^6 + 2040*ep^3*mtt^6*mWW^6*s^6 - 9520*ep^4*mtt^6*mWW^6*s^6 - 29240*ep^5*mtt^6*mWW^6*s^6 - 18400*ep^6*mtt^6*mWW^6*s^6 - 2064*ep^2*mtt^5*mWW^7*s^6 - 7712*ep^3*mtt^5*mWW^7*s^6 + 26168*ep^4*mtt^5*mWW^7*s^6 + 96472*ep^5*mtt^5*mWW^7*s^6 + 67440*ep^6*mtt^5*mWW^7*s^6 + 1500*ep^2*mtt^4*mWW^8*s^6 + 8602*ep^3*mtt^4*mWW^8*s^6 - 14600*ep^4*mtt^4*mWW^8*s^6 - 78958*ep^5*mtt^4*mWW^8*s^6 - 60976*ep^6*mtt^4*mWW^8*s^6 - 2666*ep^3*mtt^3*mWW^9*s^6 - 8960*ep^4*mtt^3*mWW^9*s^6 - 8350*ep^5*mtt^3*mWW^9*s^6 - 2080*ep^6*mtt^3*mWW^9*s^6 - 204*ep^2*mtt^2*mWW^10*s^6 - 330*ep^3*mtt^2*mWW^10*s^6 + 9092*ep^4*mtt^2*mWW^10*s^6 + 26098*ep^5*mtt^2*mWW^10*s^6 + 17912*ep^6*mtt^2*mWW^10*s^6 + 16*ep^2*mtt*mWW^11*s^6 + 58*ep^3*mtt*mWW^11*s^6 - 1960*ep^4*mtt*mWW^11*s^6 - 5770*ep^5*mtt*mWW^11*s^6 - 3840*ep^6*mtt*mWW^11*s^6 + 8*ep^3*mWW^12*s^6 + 132*ep^4*mWW^12*s^6 + 324*ep^5*mWW^12*s^6 + 200*ep^6*mWW^12*s^6 - 540*ep^2*mtt^5*mWW^6*s^7 - 1530*ep^3*mtt^5*mWW^6*s^7 + 7140*ep^4*mtt^5*mWW^6*s^7 + 21930*ep^5*mtt^5*mWW^6*s^7 + 13800*ep^6*mtt^5*mWW^6*s^7 + 996*ep^2*mtt^4*mWW^7*s^7 + 3928*ep^3*mtt^4*mWW^7*s^7 - 12452*ep^4*mtt^4*mWW^7*s^7 - 46408*ep^5*mtt^4*mWW^7*s^7 - 31720*ep^6*mtt^4*mWW^7*s^7 - 268*ep^2*mtt^3*mWW^8*s^7 - 2632*ep^3*mtt^3*mWW^8*s^7 + 736*ep^4*mtt^3*mWW^8*s^7 + 15316*ep^5*mtt^3*mWW^8*s^7 + 12624*ep^6*mtt^3*mWW^8*s^7 - 148*ep^2*mtt^2*mWW^9*s^7 + 92*ep^3*mtt^2*mWW^9*s^7 + 5632*ep^4*mtt^2*mWW^9*s^7 + 13528*ep^5*mtt^2*mWW^9*s^7 + 8448*ep^6*mtt^2*mWW^9*s^7 + 24*ep^2*mtt*mWW^10*s^7 + 130*ep^3*mtt*mWW^10*s^7 - 1940*ep^4*mtt*mWW^10*s^7 - 5950*ep^5*mtt*mWW^10*s^7 - 3928*ep^6*mtt*mWW^10*s^7 + 12*ep^3*mWW^11*s^7 + 180*ep^4*mWW^11*s^7 + 432*ep^5*mWW^11*s^7 + 264*ep^6*mWW^11*s^7 + 216*ep^2*mtt^4*mWW^6*s^8 + 612*ep^3*mtt^4*mWW^6*s^8 - 2856*ep^4*mtt^4*mWW^6*s^8 - 8772*ep^5*mtt^4*mWW^6*s^8 - 5520*ep^6*mtt^4*mWW^6*s^8 - 192*ep^2*mtt^3*mWW^7*s^8 - 956*ep^3*mtt^3*mWW^7*s^8 + 2316*ep^4*mtt^3*mWW^7*s^8 + 9696*ep^5*mtt^3*mWW^7*s^8 + 6616*ep^6*mtt^3*mWW^7*s^8 - 40*ep^2*mtt^2*mWW^8*s^8 + 244*ep^3*mtt^2*mWW^8*s^8 + 1356*ep^4*mtt^2*mWW^8*s^8 + 1736*ep^5*mtt^2*mWW^8*s^8 + 664*ep^6*mtt^2*mWW^8*s^8 + 16*ep^2*mtt*mWW^9*s^8 + 92*ep^3*mtt*mWW^9*s^8 - 924*ep^4*mtt*mWW^9*s^8 - 2912*ep^5*mtt*mWW^9*s^8 - 1912*ep^6*mtt*mWW^9*s^8 + 8*ep^3*mWW^10*s^8 + 108*ep^4*mWW^10*s^8 + 252*ep^5*mWW^10*s^8 + 152*ep^6*mWW^10*s^8 - 36*ep^2*mtt^3*mWW^6*s^9 - 102*ep^3*mtt^3*mWW^6*s^9 + 476*ep^4*mtt^3*mWW^6*s^9 + 1462*ep^5*mtt^3*mWW^6*s^9 + 920*ep^6*mtt^3*mWW^6*s^9 + 78*ep^3*mtt^2*mWW^7*s^9 + 24*ep^4*mtt^2*mWW^7*s^9 - 390*ep^5*mtt^2*mWW^7*s^9 - 336*ep^6*mtt^2*mWW^7*s^9 + 4*ep^2*mtt*mWW^8*s^9 + 22*ep^3*mtt*mWW^8*s^9 - 172*ep^4*mtt*mWW^8*s^9 - 550*ep^5*mtt*mWW^8*s^9 - 360*ep^6*mtt*mWW^8*s^9 + 2*ep^3*mWW^9*s^9 + 24*ep^4*mWW^9*s^9 + 54*ep^5*mWW^9*s^9 + 32*ep^6*mWW^9*s^9 + 12*ep^2*mtt^14*mWW^3*t + 176*ep^3*mtt^14*mWW^3*t + 860*ep^4*mtt^14*mWW^3*t + 1672*ep^5*mtt^14*mWW^3*t + 1120*ep^6*mtt^14*mWW^3*t - 80*ep^2*mtt^13*mWW^4*t - 1200*ep^3*mtt^13*mWW^4*t - 5976*ep^4*mtt^13*mWW^4*t - 11848*ep^5*mtt^13*mWW^4*t - 8096*ep^6*mtt^13*mWW^4*t - 12*ep*mtt^12*mWW^5*t + 72*ep^2*mtt^12*mWW^5*t + 2692*ep^3*mtt^12*mWW^5*t + 15712*ep^4*mtt^12*mWW^5*t + 33440*ep^5*mtt^12*mWW^5*t + 23936*ep^6*mtt^12*mWW^5*t + 68*ep*mtt^11*mWW^6*t + 528*ep^2*mtt^11*mWW^6*t - 1052*ep^3*mtt^11*mWW^6*t - 17568*ep^4*mtt^11*mWW^6*t - 46216*ep^5*mtt^11*mWW^6*t - 36640*ep^6*mtt^11*mWW^6*t - 156*ep*mtt^10*mWW^7*t - 1712*ep^2*mtt^10*mWW^7*t - 5228*ep^3*mtt^10*mWW^7*t + 1544*ep^4*mtt^10*mWW^7*t + 27504*ep^5*mtt^10*mWW^7*t + 29248*ep^6*mtt^10*mWW^7*t + 180*ep*mtt^9*mWW^8*t + 2208*ep^2*mtt^9*mWW^8*t + 9524*ep^3*mtt^9*mWW^8*t + 15840*ep^4*mtt^9*mWW^8*t + 4008*ep^5*mtt^9*mWW^8*t - 8800*ep^6*mtt^9*mWW^8*t - 100*ep*mtt^8*mWW^9*t - 1320*ep^2*mtt^8*mWW^9*t - 6580*ep^3*mtt^8*mWW^9*t - 14944*ep^4*mtt^8*mWW^9*t - 14112*ep^5*mtt^8*mWW^9*t - 2944*ep^6*mtt^8*mWW^9*t + 12*ep*mtt^7*mWW^10*t + 208*ep^2*mtt^7*mWW^10*t + 1388*ep^3*mtt^7*mWW^10*t + 4288*ep^4*mtt^7*mWW^10*t + 5800*ep^5*mtt^7*mWW^10*t + 2464*ep^6*mtt^7*mWW^10*t + 12*ep*mtt^6*mWW^11*t + 132*ep^2*mtt^6*mWW^11*t + 492*ep^3*mtt^6*mWW^11*t + 668*ep^4*mtt^6*mWW^11*t + 136*ep^5*mtt^6*mWW^11*t - 160*ep^6*mtt^6*mWW^11*t - 4*ep*mtt^5*mWW^12*t - 48*ep^2*mtt^5*mWW^12*t - 212*ep^3*mtt^5*mWW^12*t - 424*ep^4*mtt^5*mWW^12*t - 384*ep^5*mtt^5*mWW^12*t - 128*ep^6*mtt^5*mWW^12*t - 72*ep^2*mtt^13*mWW^3*s*t - 1128*ep^3*mtt^13*mWW^3*s*t - 5712*ep^4*mtt^13*mWW^3*s*t - 11328*ep^5*mtt^13*mWW^3*s*t - 7680*ep^6*mtt^13*mWW^3*s*t - 12*ep*mtt^12*mWW^4*s*t + 310*ep^2*mtt^12*mWW^4*s*t + 6812*ep^3*mtt^12*mWW^4*s*t + 37586*ep^4*mtt^12*mWW^4*s*t + 77880*ep^5*mtt^12*mWW^4*s*t + 54464*ep^6*mtt^12*mWW^4*s*t + 116*ep*mtt^11*mWW^5*s*t + 236*ep^2*mtt^11*mWW^5*s*t - 14024*ep^3*mtt^11*mWW^5*s*t - 97152*ep^4*mtt^11*mWW^5*s*t - 219136*ep^5*mtt^11*mWW^5*s*t - 161280*ep^6*mtt^11*mWW^5*s*t + 12*mtt^10*mWW^6*s*t - 294*ep*mtt^10*mWW^6*s*t - 3156*ep^2*mtt^10*mWW^6*s*t + 6142*ep^3*mtt^10*mWW^6*s*t + 116132*ep^4*mtt^10*mWW^6*s*t + 315380*ep^5*mtt^10*mWW^6*s*t + 254224*ep^6*mtt^10*mWW^6*s*t - 56*mtt^9*mWW^7*s*t + 194*ep*mtt^9*mWW^7*s*t + 6644*ep^2*mtt^9*mWW^7*s*t + 20782*ep^3*mtt^9*mWW^7*s*t - 38132*ep^4*mtt^9*mWW^7*s*t - 221896*ep^5*mtt^9*mWW^7*s*t - 220256*ep^6*mtt^9*mWW^7*s*t + 100*mtt^8*mWW^8*s*t + 226*ep*mtt^8*mWW^8*s*t - 6664*ep^2*mtt^8*mWW^8*s*t - 39418*ep^3*mtt^8*mWW^8*s*t - 61512*ep^4*mtt^8*mWW^8*s*t + 24668*ep^5*mtt^8*mWW^8*s*t + 87920*ep^6*mtt^8*mWW^8*s*t - 80*mtt^7*mWW^9*s*t - 358*ep*mtt^7*mWW^9*s*t + 3692*ep^2*mtt^7*mWW^9*s*t + 30814*ep^3*mtt^7*mWW^9*s*t + 79404*ep^4*mtt^7*mWW^9*s*t + 72144*ep^5*mtt^7*mWW^9*s*t + 6144*ep^6*mtt^7*mWW^9*s*t + 20*mtt^6*mWW^10*s*t + 94*ep*mtt^6*mWW^10*s*t - 1164*ep^2*mtt^6*mWW^10*s*t - 11190*ep^3*mtt^6*mWW^10*s*t - 35748*ep^4*mtt^6*mWW^10*s*t - 46580*ep^5*mtt^6*mWW^10*s*t - 18192*ep^6*mtt^6*mWW^10*s*t + 8*mtt^5*mWW^11*s*t + 54*ep*mtt^5*mWW^11*s*t + 68*ep^2*mtt^5*mWW^11*s*t + 354*ep^3*mtt^5*mWW^11*s*t + 3348*ep^4*mtt^5*mWW^11*s*t + 7544*ep^5*mtt^5*mWW^11*s*t + 4384*ep^6*mtt^5*mWW^11*s*t - 4*mtt^4*mWW^12*s*t - 14*ep*mtt^4*mWW^12*s*t + 178*ep^2*mtt^4*mWW^12*s*t + 1174*ep^3*mtt^4*mWW^12*s*t + 2422*ep^4*mtt^4*mWW^12*s*t + 1900*ep^5*mtt^4*mWW^12*s*t + 464*ep^6*mtt^4*mWW^12*s*t - 6*ep*mtt^3*mWW^13*s*t - 72*ep^2*mtt^3*mWW^13*s*t - 318*ep^3*mtt^3*mWW^13*s*t - 636*ep^4*mtt^3*mWW^13*s*t - 576*ep^5*mtt^3*mWW^13*s*t - 192*ep^6*mtt^3*mWW^13*s*t + 144*ep^2*mtt^12*mWW^3*s^2*t + 2688*ep^3*mtt^12*mWW^3*s^2*t + 14736*ep^4*mtt^12*mWW^3*s^2*t + 30432*ep^5*mtt^12*mWW^3*s^2*t + 21120*ep^6*mtt^12*mWW^3*s^2*t + 108*ep*mtt^11*mWW^4*s^2*t + 306*ep^2*mtt^11*mWW^4*s^2*t - 13424*ep^3*mtt^11*mWW^4*s^2*t - 95814*ep^4*mtt^11*mWW^4*s^2*t - 215720*ep^5*mtt^11*mWW^4*s^2*t - 156736*ep^6*mtt^11*mWW^4*s^2*t - 600*ep*mtt^10*mWW^5*s^2*t - 4508*ep^2*mtt^10*mWW^5*s^2*t + 23786*ep^3*mtt^10*mWW^5*s^2*t + 258836*ep^4*mtt^10*mWW^5*s^2*t + 642718*ep^5*mtt^10*mWW^5*s^2*t + 491448*ep^6*mtt^10*mWW^5*s^2*t - 84*mtt^9*mWW^6*s^2*t + 590*ep*mtt^9*mWW^6*s^2*t + 11324*ep^2*mtt^9*mWW^6*s^2*t - 6220*ep^3*mtt^9*mWW^6*s^2*t - 347068*ep^4*mtt^9*mWW^6*s^2*t - 1009190*ep^5*mtt^9*mWW^6*s^2*t - 832472*ep^6*mtt^9*mWW^6*s^2*t + 356*mtt^8*mWW^7*s^2*t + 1616*ep*mtt^8*mWW^7*s^2*t - 11732*ep^2*mtt^8*mWW^7*s^2*t - 44886*ep^3*mtt^8*mWW^7*s^2*t + 176148*ep^4*mtt^8*mWW^7*s^2*t + 820338*ep^5*mtt^8*mWW^7*s^2*t + 790280*ep^6*mtt^8*mWW^7*s^2*t - 568*mtt^7*mWW^8*s^2*t - 3994*ep*mtt^7*mWW^8*s^2*t + 5384*ep^2*mtt^7*mWW^8*s^2*t + 85176*ep^3*mtt^7*mWW^8*s^2*t + 118240*ep^4*mtt^7*mWW^8*s^2*t - 194382*ep^5*mtt^7*mWW^8*s^2*t - 359736*ep^6*mtt^7*mWW^8*s^2*t + 392*mtt^6*mWW^9*s^2*t + 2984*ep*mtt^6*mWW^9*s^2*t - 2084*ep^2*mtt^6*mWW^9*s^2*t - 73518*ep^3*mtt^6*mWW^9*s^2*t - 221308*ep^4*mtt^6*mWW^9*s^2*t - 206970*ep^5*mtt^6*mWW^9*s^2*t - 8616*ep^6*mtt^6*mWW^9*s^2*t - 68*mtt^5*mWW^10*s^2*t - 438*ep*mtt^5*mWW^10*s^2*t + 2132*ep^2*mtt^5*mWW^10*s^2*t + 30388*ep^3*mtt^5*mWW^10*s^2*t + 113932*ep^4*mtt^5*mWW^10*s^2*t + 167406*ep^5*mtt^5*mWW^10*s^2*t + 75768*ep^6*mtt^5*mWW^10*s^2*t - 44*mtt^4*mWW^11*s^2*t - 368*ep*mtt^4*mWW^11*s^2*t - 828*ep^2*mtt^4*mWW^11*s^2*t - 1610*ep^3*mtt^4*mWW^11*s^2*t - 11364*ep^4*mtt^4*mWW^11*s^2*t - 28282*ep^5*mtt^4*mWW^11*s^2*t - 18984*ep^6*mtt^4*mWW^11*s^2*t + 16*mtt^3*mWW^12*s^2*t + 86*ep*mtt^3*mWW^12*s^2*t - 330*ep^2*mtt^3*mWW^12*s^2*t - 3248*ep^3*mtt^3*mWW^12*s^2*t - 8170*ep^4*mtt^3*mWW^12*s^2*t - 8146*ep^5*mtt^3*mWW^12*s^2*t - 2728*ep^6*mtt^3*mWW^12*s^2*t + 16*ep*mtt^2*mWW^13*s^2*t + 192*ep^2*mtt^2*mWW^13*s^2*t + 868*ep^3*mtt^2*mWW^13*s^2*t + 1832*ep^4*mtt^2*mWW^13*s^2*t + 1796*ep^5*mtt^2*mWW^13*s^2*t + 656*ep^6*mtt^2*mWW^13*s^2*t - 2016*ep^3*mtt^11*mWW^3*s^3*t - 15456*ep^4*mtt^11*mWW^3*s^3*t - 36288*ep^5*mtt^11*mWW^3*s^3*t - 26880*ep^6*mtt^11*mWW^3*s^3*t - 420*ep*mtt^10*mWW^4*s^3*t - 4102*ep^2*mtt^10*mWW^4*s^3*t + 4032*ep^3*mtt^10*mWW^4*s^3*t + 120274*ep^4*mtt^10*mWW^4*s^3*t + 324632*ep^5*mtt^10*mWW^4*s^3*t + 252224*ep^6*mtt^10*mWW^4*s^3*t + 1876*ep*mtt^9*mWW^5*s^3*t + 18496*ep^2*mtt^9*mWW^5*s^3*t + 1654*ep^3*mtt^9*mWW^5*s^3*t - 397628*ep^4*mtt^9*mWW^5*s^3*t - 1141718*ep^5*mtt^9*mWW^5*s^3*t - 912920*ep^6*mtt^9*mWW^5*s^3*t + 240*mtt^8*mWW^6*s^3*t - 1100*ep*mtt^8*mWW^6*s^3*t - 29740*ep^2*mtt^8*mWW^6*s^3*t - 27970*ep^3*mtt^8*mWW^6*s^3*t + 633744*ep^4*mtt^8*mWW^6*s^3*t + 2020114*ep^5*mtt^8*mWW^6*s^3*t + 1701848*ep^6*mtt^8*mWW^6*s^3*t - 904*mtt^7*mWW^7*s^3*t - 5368*ep*mtt^7*mWW^7*s^3*t + 16712*ep^2*mtt^7*mWW^7*s^3*t + 84768*ep^3*mtt^7*mWW^7*s^3*t - 383340*ep^4*mtt^7*mWW^7*s^3*t - 1754020*ep^5*mtt^7*mWW^7*s^3*t - 1676352*ep^6*mtt^7*mWW^7*s^3*t + 1244*mtt^6*mWW^8*s^3*t + 9934*ep*mtt^6*mWW^8*s^3*t + 3652*ep^2*mtt^6*mWW^8*s^3*t - 126102*ep^3*mtt^6*mWW^8*s^3*t - 187592*ep^4*mtt^6*mWW^8*s^3*t + 377760*ep^5*mtt^6*mWW^8*s^3*t + 679032*ep^6*mtt^6*mWW^8*s^3*t - 688*mtt^5*mWW^9*s^3*t - 5770*ep*mtt^5*mWW^9*s^3*t - 4880*ep^2*mtt^5*mWW^9*s^3*t + 95068*ep^3*mtt^5*mWW^9*s^3*t + 385428*ep^4*mtt^5*mWW^9*s^3*t + 490890*ep^5*mtt^5*mWW^9*s^3*t + 138168*ep^6*mtt^5*mWW^9*s^3*t + 40*mtt^4*mWW^10*s^3*t + 264*ep*mtt^4*mWW^10*s^3*t - 1556*ep^2*mtt^4*mWW^10*s^3*t - 30558*ep^3*mtt^4*mWW^10*s^3*t - 164352*ep^4*mtt^4*mWW^10*s^3*t - 310918*ep^5*mtt^4*mWW^10*s^3*t - 178296*ep^6*mtt^4*mWW^10*s^3*t + 88*mtt^3*mWW^11*s^3*t + 700*ep*mtt^3*mWW^11*s^3*t + 1200*ep^2*mtt^3*mWW^11*s^3*t - 2208*ep^3*mtt^3*mWW^11*s^3*t - 4844*ep^4*mtt^3*mWW^11*s^3*t + 6208*ep^5*mtt^3*mWW^11*s^3*t + 9744*ep^6*mtt^3*mWW^11*s^3*t - 20*mtt^2*mWW^12*s^3*t - 102*ep*mtt^2*mWW^12*s^3*t + 386*ep^2*mtt^2*mWW^12*s^3*t + 4150*ep^3*mtt^2*mWW^12*s^3*t + 15942*ep^4*mtt^2*mWW^12*s^3*t + 26236*ep^5*mtt^2*mWW^12*s^3*t + 14888*ep^6*mtt^2*mWW^12*s^3*t - 14*ep*mtt*mWW^13*s^3*t - 168*ep^2*mtt*mWW^13*s^3*t - 818*ep^3*mtt*mWW^13*s^3*t - 2176*ep^4*mtt*mWW^13*s^3*t - 2896*ep^5*mtt*mWW^13*s^3*t - 1456*ep^6*mtt*mWW^13*s^3*t - 504*ep^2*mtt^10*mWW^3*s^4*t - 3360*ep^3*mtt^10*mWW^3*s^4*t - 5208*ep^4*mtt^10*mWW^3*s^4*t + 2352*ep^5*mtt^10*mWW^3*s^4*t + 6720*ep^6*mtt^10*mWW^3*s^4*t + 924*ep*mtt^9*mWW^4*s^4*t + 10906*ep^2*mtt^9*mWW^4*s^4*t + 27440*ep^3*mtt^9*mWW^4*s^4*t - 61390*ep^4*mtt^9*mWW^4*s^4*t - 286104*ep^5*mtt^9*mWW^4*s^4*t - 251776*ep^6*mtt^9*mWW^4*s^4*t - 3640*ep*mtt^8*mWW^5*s^4*t - 38596*ep^2*mtt^8*mWW^5*s^4*t - 63278*ep^3*mtt^8*mWW^5*s^4*t + 411012*ep^4*mtt^8*mWW^5*s^4*t + 1411406*ep^5*mtt^8*mWW^5*s^4*t + 1172856*ep^6*mtt^8*mWW^5*s^4*t - 360*mtt^7*mWW^6*s^4*t + 2188*ep*mtt^7*mWW^6*s^4*t + 52256*ep^2*mtt^7*mWW^6*s^4*t + 90352*ep^3*mtt^7*mWW^6*s^4*t - 797328*ep^4*mtt^7*mWW^6*s^4*t - 2754148*ep^5*mtt^7*mWW^6*s^4*t - 2342320*ep^6*mtt^7*mWW^6*s^4*t + 1176*mtt^6*mWW^7*s^4*t + 6888*ep*mtt^6*mWW^7*s^4*t - 22024*ep^2*mtt^6*mWW^7*s^4*t - 118860*ep^3*mtt^6*mWW^7*s^4*t + 479616*ep^4*mtt^6*mWW^7*s^4*t + 2261916*ep^5*mtt^6*mWW^7*s^4*t + 2158024*ep^6*mtt^6*mWW^7*s^4*t - 1332*mtt^5*mWW^8*s^4*t - 10918*ep*mtt^5*mWW^8*s^4*t - 10868*ep^2*mtt^5*mWW^8*s^4*t + 115392*ep^3*mtt^5*mWW^8*s^4*t + 245688*ep^4*mtt^5*mWW^8*s^4*t - 225346*ep^5*mtt^5*mWW^8*s^4*t - 594936*ep^6*mtt^5*mWW^8*s^4*t + 516*mtt^4*mWW^9*s^4*t + 4572*ep*mtt^4*mWW^9*s^4*t + 8476*ep^2*mtt^4*mWW^9*s^4*t - 60706*ep^3*mtt^4*mWW^9*s^4*t - 382584*ep^4*mtt^4*mWW^9*s^4*t - 658178*ep^5*mtt^4*mWW^9*s^4*t - 305944*ep^6*mtt^4*mWW^9*s^4*t + 68*mtt^3*mWW^10*s^4*t + 520*ep*mtt^3*mWW^10*s^4*t + 1464*ep^2*mtt^3*mWW^10*s^4*t + 10988*ep^3*mtt^3*mWW^10*s^4*t + 92480*ep^4*mtt^3*mWW^10*s^4*t + 216040*ep^5*mtt^3*mWW^10*s^4*t + 139440*ep^6*mtt^3*mWW^10*s^4*t - 76*mtt^2*mWW^11*s^4*t - 560*ep*mtt^2*mWW^11*s^4*t - 792*ep^2*mtt^2*mWW^11*s^4*t + 4516*ep^3*mtt^2*mWW^11*s^4*t + 27856*ep^4*mtt^2*mWW^11*s^4*t + 49600*ep^5*mtt^2*mWW^11*s^4*t + 27912*ep^6*mtt^2*mWW^11*s^4*t + 8*mtt*mWW^12*s^4*t + 22*ep*mtt*mWW^12*s^4*t - 366*ep^2*mtt*mWW^12*s^4*t - 2732*ep^3*mtt*mWW^12*s^4*t - 10938*ep^4*mtt*mWW^12*s^4*t - 18762*ep^5*mtt*mWW^12*s^4*t - 10632*ep^6*mtt*mWW^12*s^4*t + 4*ep*mWW^13*s^4*t + 48*ep^2*mWW^13*s^4*t + 248*ep^3*mWW^13*s^4*t + 796*ep^4*mWW^13*s^4*t + 1224*ep^5*mWW^13*s^4*t + 656*ep^6*mWW^13*s^4*t + 1008*ep^2*mtt^9*mWW^3*s^5*t + 9744*ep^3*mtt^9*mWW^3*s^5*t + 33600*ep^4*mtt^9*mWW^3*s^5*t + 49728*ep^5*mtt^9*mWW^3*s^5*t + 26880*ep^6*mtt^9*mWW^3*s^5*t - 1260*ep*mtt^8*mWW^4*s^5*t - 15330*ep^2*mtt^8*mWW^4*s^5*t - 53480*ep^3*mtt^8*mWW^4*s^5*t - 21714*ep^4*mtt^8*mWW^4*s^5*t + 152488*ep^5*mtt^8*mWW^4*s^5*t + 168896*ep^6*mtt^8*mWW^4*s^5*t + 4452*ep*mtt^7*mWW^5*s^5*t + 47728*ep^2*mtt^7*mWW^5*s^5*t + 101558*ep^3*mtt^7*mWW^5*s^5*t - 328972*ep^4*mtt^7*mWW^5*s^5*t - 1300310*ep^5*mtt^7*mWW^5*s^5*t - 1097496*ep^6*mtt^7*mWW^5*s^5*t + 300*mtt^6*mWW^6*s^5*t - 3078*ep*mtt^6*mWW^6*s^5*t - 57236*ep^2*mtt^6*mWW^6*s^5*t - 113404*ep^3*mtt^6*mWW^6*s^5*t + 714148*ep^4*mtt^6*mWW^6*s^5*t + 2554926*ep^5*mtt^6*mWW^6*s^5*t + 2159160*ep^6*mtt^6*mWW^6*s^5*t - 824*mtt^5*mWW^7*s^5*t - 4254*ep*mtt^5*mWW^7*s^5*t + 19096*ep^2*mtt^5*mWW^7*s^5*t + 94288*ep^3*mtt^5*mWW^7*s^5*t - 363400*ep^4*mtt^5*mWW^7*s^5*t - 1727154*ep^5*mtt^5*mWW^7*s^5*t - 1643952*ep^6*mtt^5*mWW^7*s^5*t + 712*mtt^4*mWW^8*s^5*t + 5952*ep*mtt^4*mWW^8*s^5*t + 10634*ep^2*mtt^4*mWW^8*s^5*t - 51594*ep^3*mtt^4*mWW^8*s^5*t - 205282*ep^4*mtt^4*mWW^8*s^5*t - 87870*ep^5*mtt^4*mWW^8*s^5*t + 192088*ep^6*mtt^4*mWW^8*s^5*t - 128*mtt^3*mWW^9*s^5*t - 1356*ep*mtt^3*mWW^9*s^5*t - 4692*ep^2*mtt^3*mWW^9*s^5*t + 14888*ep^3*mtt^3*mWW^9*s^5*t + 190776*ep^4*mtt^3*mWW^9*s^5*t + 411632*ep^5*mtt^3*mWW^9*s^5*t + 230832*ep^6*mtt^3*mWW^9*s^5*t - 84*mtt^2*mWW^10*s^5*t - 618*ep*mtt^2*mWW^10*s^5*t - 1376*ep^2*mtt^2*mWW^10*s^5*t - 106*ep^3*mtt^2*mWW^10*s^5*t - 4464*ep^4*mtt^2*mWW^10*s^5*t - 23504*ep^5*mtt^2*mWW^10*s^5*t - 18328*ep^6*mtt^2*mWW^10*s^5*t + 24*mtt*mWW^11*s^5*t + 150*ep*mtt*mWW^11*s^5*t - 4*ep^2*mtt*mWW^11*s^5*t - 2606*ep^3*mtt*mWW^11*s^5*t - 16596*ep^4*mtt*mWW^11*s^5*t - 32776*ep^5*mtt*mWW^11*s^5*t - 19640*ep^6*mtt*mWW^11*s^5*t + 12*ep*mWW^12*s^5*t + 140*ep^2*mWW^12*s^5*t + 712*ep^3*mWW^12*s^5*t + 2256*ep^4*mWW^12*s^5*t + 3416*ep^5*mWW^12*s^5*t + 1816*ep^6*mWW^12*s^5*t - 1008*ep^2*mtt^8*mWW^3*s^6*t - 10752*ep^3*mtt^8*mWW^3*s^6*t - 41328*ep^4*mtt^8*mWW^3*s^6*t - 67872*ep^5*mtt^8*mWW^3*s^6*t - 40320*ep^6*mtt^8*mWW^3*s^6*t + 1092*ep*mtt^7*mWW^4*s^6*t + 12950*ep^2*mtt^7*mWW^4*s^6*t + 48048*ep^3*mtt^7*mWW^4*s^6*t + 45934*ep^4*mtt^7*mWW^4*s^6*t - 57400*ep^5*mtt^7*mWW^4*s^6*t - 86464*ep^6*mtt^7*mWW^4*s^6*t - 3416*ep*mtt^6*mWW^5*s^6*t - 36356*ep^2*mtt^6*mWW^5*s^6*t - 79826*ep^3*mtt^6*mWW^5*s^6*t + 219772*ep^4*mtt^6*mWW^5*s^6*t + 889066*ep^5*mtt^6*mWW^5*s^6*t + 740200*ep^6*mtt^6*mWW^5*s^6*t - 132*mtt^5*mWW^6*s^6*t + 2534*ep*mtt^5*mWW^6*s^6*t + 37228*ep^2*mtt^5*mWW^6*s^6*t + 71612*ep^3*mtt^5*mWW^6*s^6*t - 438492*ep^4*mtt^5*mWW^6*s^6*t - 1537990*ep^5*mtt^5*mWW^6*s^6*t - 1272664*ep^6*mtt^5*mWW^6*s^6*t + 292*mtt^4*mWW^7*s^6*t + 1176*ep*mtt^4*mWW^7*s^6*t - 7804*ep^2*mtt^4*mWW^7*s^6*t - 33978*ep^3*mtt^4*mWW^7*s^6*t + 160412*ep^4*mtt^4*mWW^7*s^6*t + 732310*ep^5*mtt^4*mWW^7*s^6*t + 697952*ep^6*mtt^4*mWW^7*s^6*t - 164*mtt^3*mWW^8*s^6*t - 1564*ep*mtt^3*mWW^8*s^6*t - 5886*ep^2*mtt^3*mWW^8*s^6*t + 4988*ep^3*mtt^3*mWW^8*s^6*t + 94278*ep^4*mtt^3*mWW^8*s^6*t + 146628*ep^5*mtt^3*mWW^8*s^6*t + 23328*ep^6*mtt^3*mWW^8*s^6*t - 20*mtt^2*mWW^9*s^6*t + 4*ep*mtt^2*mWW^9*s^6*t + 824*ep^2*mtt^2*mWW^9*s^6*t - 54*ep^3*mtt^2*mWW^9*s^6*t - 39980*ep^4*mtt^2*mWW^9*s^6*t - 104190*ep^5*mtt^2*mWW^9*s^6*t - 62544*ep^6*mtt^2*mWW^9*s^6*t + 24*mtt*mWW^10*s^6*t + 162*ep*mtt*mWW^10*s^6*t + 340*ep^2*mtt*mWW^10*s^6*t - 288*ep^3*mtt*mWW^10*s^6*t - 6864*ep^4*mtt*mWW^10*s^6*t - 14990*ep^5*mtt*mWW^10*s^6*t - 9720*ep^6*mtt*mWW^10*s^6*t + 12*ep*mWW^11*s^6*t + 128*ep^2*mWW^11*s^6*t + 602*ep^3*mWW^11*s^6*t + 1756*ep^4*mWW^11*s^6*t + 2470*ep^5*mWW^11*s^6*t + 1272*ep^6*mWW^11*s^6*t + 576*ep^2*mtt^7*mWW^3*s^7*t + 6432*ep^3*mtt^7*mWW^3*s^7*t + 25824*ep^4*mtt^7*mWW^3*s^7*t + 43968*ep^5*mtt^7*mWW^3*s^7*t + 26880*ep^6*mtt^7*mWW^3*s^7*t - 588*ep*mtt^6*mWW^4*s^7*t - 6626*ep^2*mtt^6*mWW^4*s^7*t - 23776*ep^3*mtt^6*mWW^4*s^7*t - 22906*ep^4*mtt^6*mWW^4*s^7*t + 24840*ep^5*mtt^6*mWW^4*s^7*t + 38336*ep^6*mtt^6*mWW^4*s^7*t + 1580*ep*mtt^5*mWW^5*s^7*t + 16688*ep^2*mtt^5*mWW^5*s^7*t + 34354*ep^3*mtt^5*mWW^5*s^7*t - 112116*ep^4*mtt^5*mWW^5*s^7*t - 418738*ep^5*mtt^5*mWW^5*s^7*t - 336648*ep^6*mtt^5*mWW^5*s^7*t + 24*mtt^4*mWW^6*s^7*t - 1120*ep*mtt^4*mWW^6*s^7*t - 13172*ep^2*mtt^4*mWW^6*s^7*t - 21866*ep^3*mtt^4*mWW^6*s^7*t + 166888*ep^4*mtt^4*mWW^6*s^7*t + 550310*ep^5*mtt^4*mWW^6*s^7*t + 441192*ep^6*mtt^4*mWW^6*s^7*t - 40*mtt^3*mWW^7*s^7*t - 116*ep*mtt^3*mWW^7*s^7*t + 368*ep^2*mtt^3*mWW^7*s^7*t + 2204*ep^3*mtt^3*mWW^7*s^7*t - 33892*ep^4*mtt^3*mWW^7*s^7*t - 147020*ep^5*mtt^3*mWW^7*s^7*t - 146744*ep^6*mtt^3*mWW^7*s^7*t + 8*mtt^2*mWW^8*s^7*t + 216*ep*mtt^2*mWW^8*s^7*t + 1758*ep^2*mtt^2*mWW^8*s^7*t + 2380*ep^3*mtt^2*mWW^8*s^7*t - 23302*ep^4*mtt^2*mWW^8*s^7*t - 55908*ep^5*mtt^2*mWW^8*s^7*t - 25176*ep^6*mtt^2*mWW^8*s^7*t + 8*mtt*mWW^9*s^7*t + 24*ep*mtt*mWW^9*s^7*t + 258*ep^3*mtt*mWW^9*s^7*t + 4024*ep^4*mtt*mWW^9*s^7*t + 10270*ep^5*mtt*mWW^9*s^7*t + 5728*ep^6*mtt*mWW^9*s^7*t + 4*ep*mWW^10*s^7*t + 24*ep^2*mWW^10*s^7*t + 14*ep^3*mWW^10*s^7*t - 296*ep^4*mWW^10*s^7*t - 810*ep^5*mWW^10*s^7*t - 496*ep^6*mWW^10*s^7*t - 180*ep^2*mtt^6*mWW^3*s^8*t - 2064*ep^3*mtt^6*mWW^3*s^8*t - 8484*ep^4*mtt^6*mWW^3*s^8*t - 14712*ep^5*mtt^6*mWW^3*s^8*t - 9120*ep^6*mtt^6*mWW^3*s^8*t + 180*ep*mtt^5*mWW^4*s^8*t + 1902*ep^2*mtt^5*mWW^4*s^8*t + 6208*ep^3*mtt^5*mWW^4*s^8*t + 3966*ep^4*mtt^5*mWW^4*s^8*t - 11072*ep^5*mtt^5*mWW^4*s^8*t - 13024*ep^6*mtt^5*mWW^4*s^8*t - 396*ep*mtt^4*mWW^5*s^8*t - 4196*ep^2*mtt^4*mWW^5*s^8*t - 7534*ep^3*mtt^4*mWW^5*s^8*t + 35468*ep^4*mtt^4*mWW^5*s^8*t + 117898*ep^5*mtt^4*mWW^5*s^8*t + 90600*ep^6*mtt^4*mWW^5*s^8*t + 220*ep*mtt^3*mWW^6*s^8*t + 1992*ep^2*mtt^3*mWW^6*s^8*t + 2444*ep^3*mtt^3*mWW^6*s^8*t - 32184*ep^4*mtt^3*mWW^6*s^8*t - 99064*ep^5*mtt^3*mWW^6*s^8*t - 77248*ep^6*mtt^3*mWW^6*s^8*t + 28*ep*mtt^2*mWW^7*s^8*t + 520*ep^2*mtt^2*mWW^7*s^8*t + 1064*ep^3*mtt^2*mWW^7*s^8*t + 232*ep^4*mtt^2*mWW^7*s^8*t + 5532*ep^5*mtt^2*mWW^7*s^8*t + 10288*ep^6*mtt^2*mWW^7*s^8*t - 32*ep*mtt*mWW^8*s^8*t - 214*ep^2*mtt*mWW^8*s^8*t - 300*ep^3*mtt*mWW^8*s^8*t + 3866*ep^4*mtt*mWW^8*s^8*t + 10840*ep^5*mtt*mWW^8*s^8*t + 6496*ep^6*mtt*mWW^8*s^8*t - 16*ep^2*mWW^9*s^8*t - 170*ep^3*mWW^9*s^8*t - 816*ep^4*mWW^9*s^8*t - 1486*ep^5*mWW^9*s^8*t - 824*ep^6*mWW^9*s^8*t + 24*ep^2*mtt^5*mWW^3*s^9*t + 280*ep^3*mtt^5*mWW^3*s^9*t + 1168*ep^4*mtt^5*mWW^3*s^9*t + 2048*ep^5*mtt^5*mWW^3*s^9*t + 1280*ep^6*mtt^5*mWW^3*s^9*t - 24*ep*mtt^4*mWW^4*s^9*t - 236*ep^2*mtt^4*mWW^4*s^9*t - 660*ep^3*mtt^4*mWW^4*s^9*t + 40*ep^4*mtt^4*mWW^4*s^9*t + 2304*ep^5*mtt^4*mWW^4*s^9*t + 2176*ep^6*mtt^4*mWW^4*s^9*t + 40*ep*mtt^3*mWW^5*s^9*t + 436*ep^2*mtt^3*mWW^5*s^9*t + 618*ep^3*mtt^3*mWW^5*s^9*t - 4932*ep^4*mtt^3*mWW^5*s^9*t - 14626*ep^5*mtt^3*mWW^5*s^9*t - 10696*ep^6*mtt^3*mWW^5*s^9*t - 8*ep*mtt^2*mWW^6*s^9*t - 24*ep^2*mtt^2*mWW^6*s^9*t - 38*ep^3*mtt^2*mWW^6*s^9*t + 1728*ep^4*mtt^2*mWW^6*s^9*t + 5878*ep^5*mtt^2*mWW^6*s^9*t + 4920*ep^6*mtt^2*mWW^6*s^9*t - 8*ep*mtt*mWW^7*s^9*t - 68*ep^2*mtt*mWW^7*s^9*t - 154*ep^3*mtt*mWW^7*s^9*t + 812*ep^4*mtt*mWW^7*s^9*t + 2490*ep^5*mtt*mWW^7*s^9*t + 1512*ep^6*mtt*mWW^7*s^9*t - 4*ep^2*mWW^8*s^9*t - 46*ep^3*mWW^8*s^9*t - 224*ep^4*mWW^8*s^9*t - 398*ep^5*mWW^8*s^9*t - 216*ep^6*mWW^8*s^9*t + 12*ep^2*mtt^14*mWW^2*t^2 + 104*ep^3*mtt^14*mWW^2*t^2 + 308*ep^4*mtt^14*mWW^2*t^2 + 376*ep^5*mtt^14*mWW^2*t^2 + 160*ep^6*mtt^14*mWW^2*t^2 - 228*ep^2*mtt^13*mWW^3*t^2 - 2648*ep^3*mtt^13*mWW^3*t^2 - 10916*ep^4*mtt^13*mWW^3*t^2 - 18736*ep^5*mtt^13*mWW^3*t^2 - 11392*ep^6*mtt^13*mWW^3*t^2 + 36*ep*mtt^12*mWW^4*t^2 + 1720*ep^2*mtt^12*mWW^4*t^2 + 18006*ep^3*mtt^12*mWW^4*t^2 + 74296*ep^4*mtt^12*mWW^4*t^2 + 130254*ep^5*mtt^12*mWW^4*t^2 + 81208*ep^6*mtt^12*mWW^4*t^2 - 164*ep*mtt^11*mWW^5*t^2 - 5496*ep^2*mtt^11*mWW^5*t^2 - 54156*ep^3*mtt^11*mWW^5*t^2 - 221868*ep^4*mtt^11*mWW^5*t^2 - 393044*ep^5*mtt^11*mWW^5*t^2 - 249232*ep^6*mtt^11*mWW^5*t^2 + 248*ep*mtt^10*mWW^6*t^2 + 8360*ep^2*mtt^10*mWW^6*t^2 + 83534*ep^3*mtt^10*mWW^6*t^2 + 348580*ep^4*mtt^10*mWW^6*t^2 + 632238*ep^5*mtt^10*mWW^6*t^2 + 411640*ep^6*mtt^10*mWW^6*t^2 - 44*ep*mtt^9*mWW^7*t^2 - 5160*ep^2*mtt^9*mWW^7*t^2 - 63496*ep^3*mtt^9*mWW^7*t^2 - 290352*ep^4*mtt^9*mWW^7*t^2 - 560660*ep^5*mtt^9*mWW^7*t^2 - 384848*ep^6*mtt^9*mWW^7*t^2 - 280*ep*mtt^8*mWW^8*t^2 - 1432*ep^2*mtt^8*mWW^8*t^2 + 11318*ep^3*mtt^8*mWW^8*t^2 + 98456*ep^4*mtt^8*mWW^8*t^2 + 240266*ep^5*mtt^8*mWW^8*t^2 + 189992*ep^6*mtt^8*mWW^8*t^2 + 324*ep*mtt^7*mWW^9*t^2 + 3880*ep^2*mtt^7*mWW^9*t^2 + 16084*ep^3*mtt^7*mWW^9*t^2 + 22884*ep^4*mtt^7*mWW^9*t^2 - 8204*ep^5*mtt^7*mWW^9*t^2 - 31088*ep^6*mtt^7*mWW^9*t^2 - 136*ep*mtt^6*mWW^10*t^2 - 1924*ep^2*mtt^6*mWW^10*t^2 - 10454*ep^3*mtt^6*mWW^10*t^2 - 26512*ep^4*mtt^6*mWW^10*t^2 - 29566*ep^5*mtt^6*mWW^10*t^2 - 9848*ep^6*mtt^6*mWW^10*t^2 + 12*ep*mtt^5*mWW^11*t^2 + 220*ep^2*mtt^5*mWW^11*t^2 + 1496*ep^3*mtt^5*mWW^11*t^2 + 4700*ep^4*mtt^5*mWW^11*t^2 + 6692*ep^5*mtt^5*mWW^11*t^2 + 3280*ep^6*mtt^5*mWW^11*t^2 + 4*ep*mtt^4*mWW^12*t^2 + 48*ep^2*mtt^4*mWW^12*t^2 + 212*ep^3*mtt^4*mWW^12*t^2 + 424*ep^4*mtt^4*mWW^12*t^2 + 384*ep^5*mtt^4*mWW^12*t^2 + 128*ep^6*mtt^4*mWW^12*t^2 - 72*ep^2*mtt^13*mWW^2*s*t^2 - 552*ep^3*mtt^13*mWW^2*s*t^2 - 1296*ep^4*mtt^13*mWW^2*s*t^2 - 960*ep^5*mtt^13*mWW^2*s*t^2 - 12*ep*mtt^12*mWW^3*s*t^2 + 1150*ep^2*mtt^12*mWW^3*s*t^2 + 14316*ep^3*mtt^12*mWW^3*s*t^2 + 60010*ep^4*mtt^12*mWW^3*s*t^2 + 103320*ep^5*mtt^12*mWW^3*s*t^2 + 62656*ep^6*mtt^12*mWW^3*s*t^2 + 72*ep*mtt^11*mWW^4*s*t^2 - 6094*ep^2*mtt^11*mWW^4*s*t^2 - 85656*ep^3*mtt^11*mWW^4*s*t^2 - 391874*ep^4*mtt^11*mWW^4*s*t^2 - 720576*ep^5*mtt^11*mWW^4*s*t^2 - 460512*ep^6*mtt^11*mWW^4*s*t^2 - 36*mtt^10*mWW^5*s*t^2 - 782*ep*mtt^10*mWW^5*s*t^2 + 12286*ep^2*mtt^10*mWW^5*s*t^2 + 227419*ep^3*mtt^10*mWW^5*s*t^2 + 1122870*ep^4*mtt^10*mWW^5*s*t^2 + 2159567*ep^5*mtt^10*mWW^5*s*t^2 + 1428636*ep^6*mtt^10*mWW^5*s*t^2 + 128*mtt^9*mWW^6*s*t^2 + 2710*ep*mtt^9*mWW^6*s*t^2 - 7126*ep^2*mtt^9*mWW^6*s*t^2 - 315200*ep^3*mtt^9*mWW^6*s*t^2 - 1733320*ep^4*mtt^9*mWW^6*s*t^2 - 3512780*ep^5*mtt^9*mWW^6*s*t^2 - 2415792*ep^6*mtt^9*mWW^6*s*t^2 - 120*mtt^8*mWW^7*s*t^2 - 3764*ep*mtt^8*mWW^7*s*t^2 - 8636*ep^2*mtt^8*mWW^7*s*t^2 + 223457*ep^3*mtt^8*mWW^7*s*t^2 + 1491262*ep^4*mtt^8*mWW^7*s*t^2 + 3272985*ep^5*mtt^8*mWW^7*s*t^2 + 2380996*ep^6*mtt^8*mWW^7*s*t^2 - 76*mtt^7*mWW^8*s*t^2 + 1822*ep*mtt^7*mWW^8*s*t^2 + 15660*ep^2*mtt^7*mWW^8*s*t^2 - 44592*ep^3*mtt^7*mWW^8*s*t^2 - 617924*ep^4*mtt^7*mWW^8*s*t^2 - 1631658*ep^5*mtt^7*mWW^8*s*t^2 - 1325672*ep^6*mtt^7*mWW^8*s*t^2 + 204*mtt^6*mWW^9*s*t^2 + 504*ep*mtt^6*mWW^9*s*t^2 - 10394*ep^2*mtt^6*mWW^9*s*t^2 - 51117*ep^3*mtt^6*mWW^9*s*t^2 - 14714*ep^4*mtt^6*mWW^9*s*t^2 + 256689*ep^5*mtt^6*mWW^9*s*t^2 + 332068*ep^6*mtt^6*mWW^9*s*t^2 - 120*mtt^5*mWW^10*s*t^2 - 622*ep*mtt^5*mWW^10*s*t^2 + 4866*ep^2*mtt^5*mWW^10*s*t^2 + 46048*ep^3*mtt^5*mWW^10*s*t^2 + 128392*ep^4*mtt^5*mWW^10*s*t^2 + 130056*ep^5*mtt^5*mWW^10*s*t^2 + 21920*ep^6*mtt^5*mWW^10*s*t^2 + 16*mtt^4*mWW^11*s*t^2 + 16*ep*mtt^4*mWW^11*s*t^2 - 2062*ep^2*mtt^4*mWW^11*s*t^2 - 16153*ep^3*mtt^4*mWW^11*s*t^2 - 48928*ep^4*mtt^4*mWW^11*s*t^2 - 63857*ep^5*mtt^4*mWW^11*s*t^2 - 27652*ep^6*mtt^4*mWW^11*s*t^2 + 4*mtt^3*mWW^12*s*t^2 + 50*ep*mtt^3*mWW^12*s*t^2 + 350*ep^2*mtt^3*mWW^12*s*t^2 + 1712*ep^3*mtt^3*mWW^12*s*t^2 + 4886*ep^4*mtt^3*mWW^12*s*t^2 + 6638*ep^5*mtt^3*mWW^12*s*t^2 + 3160*ep^6*mtt^3*mWW^12*s*t^2 + 6*ep*mtt^2*mWW^13*s*t^2 + 72*ep^2*mtt^2*mWW^13*s*t^2 + 318*ep^3*mtt^2*mWW^13*s*t^2 + 636*ep^4*mtt^2*mWW^13*s*t^2 + 576*ep^5*mtt^2*mWW^13*s*t^2 + 192*ep^6*mtt^2*mWW^13*s*t^2 + 144*ep^2*mtt^12*mWW^2*s^2*t^2 + 672*ep^3*mtt^12*mWW^2*s^2*t^2 - 720*ep^4*mtt^12*mWW^2*s^2*t^2 - 5856*ep^5*mtt^12*mWW^2*s^2*t^2 - 5760*ep^6*mtt^12*mWW^2*s^2*t^2 + 108*ep*mtt^11*mWW^3*s^2*t^2 - 1398*ep^2*mtt^11*mWW^3*s^2*t^2 - 25040*ep^3*mtt^11*mWW^3*s^2*t^2 - 112958*ep^4*mtt^11*mWW^3*s^2*t^2 - 198376*ep^5*mtt^11*mWW^3*s^2*t^2 - 120256*ep^6*mtt^11*mWW^3*s^2*t^2 - 1644*ep*mtt^10*mWW^4*s^2*t^2 - 3670*ep^2*mtt^10*mWW^4*s^2*t^2 + 124854*ep^3*mtt^10*mWW^4*s^2*t^2 + 789370*ep^4*mtt^10*mWW^4*s^2*t^2 + 1617290*ep^5*mtt^10*mWW^4*s^2*t^2 + 1085960*ep^6*mtt^10*mWW^4*s^2*t^2 + 252*mtt^9*mWW^5*s^2*t^2 + 9582*ep*mtt^9*mWW^5*s^2*t^2 + 43410*ep^2*mtt^9*mWW^5*s^2*t^2 - 287037*ep^3*mtt^9*mWW^5*s^2*t^2 - 2368714*ep^4*mtt^9*mWW^5*s^2*t^2 - 5211177*ep^5*mtt^9*mWW^5*s^2*t^2 - 3648836*ep^6*mtt^9*mWW^5*s^2*t^2 - 824*mtt^8*mWW^6*s^2*t^2 - 22454*ep*mtt^8*mWW^6*s^2*t^2 - 110706*ep^2*mtt^8*mWW^6*s^2*t^2 + 382658*ep^3*mtt^8*mWW^6*s^2*t^2 + 3935764*ep^4*mtt^8*mWW^6*s^2*t^2 + 9081238*ep^5*mtt^8*mWW^6*s^2*t^2 + 6565784*ep^6*mtt^8*mWW^6*s^2*t^2 + 708*mtt^7*mWW^7*s^2*t^2 + 22462*ep*mtt^7*mWW^7*s^2*t^2 + 122888*ep^2*mtt^7*mWW^7*s^2*t^2 - 302755*ep^3*mtt^7*mWW^7*s^2*t^2 - 3785142*ep^4*mtt^7*mWW^7*s^2*t^2 - 9182857*ep^5*mtt^7*mWW^7*s^2*t^2 - 6903684*ep^6*mtt^7*mWW^7*s^2*t^2 + 392*mtt^6*mWW^8*s^2*t^2 - 5322*ep*mtt^6*mWW^8*s^2*t^2 - 58132*ep^2*mtt^6*mWW^8*s^2*t^2 + 93956*ep^3*mtt^6*mWW^8*s^2*t^2 + 1877744*ep^4*mtt^6*mWW^8*s^2*t^2 + 5080698*ep^5*mtt^6*mWW^8*s^2*t^2 + 4118504*ep^6*mtt^6*mWW^8*s^2*t^2 - 956*mtt^5*mWW^9*s^2*t^2 - 6338*ep*mtt^5*mWW^9*s^2*t^2 + 5594*ep^2*mtt^5*mWW^9*s^2*t^2 + 76413*ep^3*mtt^5*mWW^9*s^2*t^2 - 118814*ep^4*mtt^5*mWW^9*s^2*t^2 - 966255*ep^5*mtt^5*mWW^9*s^2*t^2 - 1079964*ep^6*mtt^5*mWW^9*s^2*t^2 + 504*mtt^4*mWW^10*s^2*t^2 + 4070*ep*mtt^4*mWW^10*s^2*t^2 - 1138*ep^2*mtt^4*mWW^10*s^2*t^2 - 101534*ep^3*mtt^4*mWW^10*s^2*t^2 - 353860*ep^4*mtt^4*mWW^10*s^2*t^2 - 417838*ep^5*mtt^4*mWW^10*s^2*t^2 - 113144*ep^6*mtt^4*mWW^10*s^2*t^2 - 68*mtt^3*mWW^11*s^2*t^2 - 330*ep*mtt^3*mWW^11*s^2*t^2 + 4306*ep^2*mtt^3*mWW^11*s^2*t^2 + 44203*ep^3*mtt^3*mWW^11*s^2*t^2 + 152492*ep^4*mtt^3*mWW^11*s^2*t^2 + 220437*ep^5*mtt^3*mWW^11*s^2*t^2 + 109140*ep^6*mtt^3*mWW^11*s^2*t^2 - 8*mtt^2*mWW^12*s^2*t^2 - 122*ep*mtt^2*mWW^12*s^2*t^2 - 1154*ep^2*mtt^2*mWW^12*s^2*t^2 - 5694*ep^3*mtt^2*mWW^12*s^2*t^2 - 13482*ep^4*mtt^2*mWW^12*s^2*t^2 - 15372*ep^5*mtt^2*mWW^12*s^2*t^2 - 6928*ep^6*mtt^2*mWW^12*s^2*t^2 - 12*ep*mtt*mWW^13*s^2*t^2 - 144*ep^2*mtt*mWW^13*s^2*t^2 - 696*ep^3*mtt*mWW^13*s^2*t^2 - 1680*ep^4*mtt*mWW^13*s^2*t^2 - 1932*ep^5*mtt*mWW^13*s^2*t^2 - 816*ep^6*mtt*mWW^13*s^2*t^2 + 2016*ep^3*mtt^11*mWW^2*s^3*t^2 + 15456*ep^4*mtt^11*mWW^2*s^3*t^2 + 36288*ep^5*mtt^11*mWW^2*s^3*t^2 + 26880*ep^6*mtt^11*mWW^2*s^3*t^2 - 420*ep*mtt^10*mWW^3*s^3*t^2 - 3262*ep^2*mtt^10*mWW^3*s^3*t^2 - 3136*ep^3*mtt^10*mWW^3*s^3*t^2 + 27370*ep^4*mtt^10*mWW^3*s^3*t^2 + 69496*ep^5*mtt^10*mWW^3*s^3*t^2 + 44352*ep^6*mtt^10*mWW^3*s^3*t^2 + 6408*ep*mtt^9*mWW^4*s^3*t^2 + 54214*ep^2*mtt^9*mWW^4*s^3*t^2 + 42274*ep^3*mtt^9*mWW^4*s^3*t^2 - 669214*ep^4*mtt^9*mWW^4*s^3*t^2 - 1874026*ep^5*mtt^9*mWW^4*s^3*t^2 - 1400136*ep^6*mtt^9*mWW^4*s^3*t^2 - 720*mtt^8*mWW^5*s^3*t^2 - 31328*ep*mtt^8*mWW^5*s^3*t^2 - 216376*ep^2*mtt^8*mWW^5*s^3*t^2 - 86910*ep^3*mtt^8*mWW^5*s^3*t^2 + 2829808*ep^4*mtt^8*mWW^5*s^3*t^2 + 7589390*ep^5*mtt^8*mWW^5*s^3*t^2 + 5661456*ep^6*mtt^8*mWW^5*s^3*t^2 + 2104*mtt^7*mWW^6*s^3*t^2 + 61820*ep*mtt^7*mWW^6*s^3*t^2 + 376368*ep^2*mtt^7*mWW^6*s^3*t^2 - 39546*ep^3*mtt^7*mWW^6*s^3*t^2 - 5765232*ep^4*mtt^7*mWW^6*s^3*t^2 - 14831450*ep^5*mtt^7*mWW^6*s^3*t^2 - 11055568*ep^6*mtt^7*mWW^6*s^3*t^2 - 1508*mtt^6*mWW^7*s^3*t^2 - 50350*ep*mtt^6*mWW^7*s^3*t^2 - 309678*ep^2*mtt^6*mWW^7*s^3*t^2 + 212731*ep^3*mtt^6*mWW^7*s^3*t^2 + 6187314*ep^4*mtt^6*mWW^7*s^3*t^2 + 15816735*ep^5*mtt^6*mWW^7*s^3*t^2 + 11998340*ep^6*mtt^6*mWW^7*s^3*t^2 - 1016*mtt^5*mWW^8*s^3*t^2 + 5206*ep*mtt^5*mWW^8*s^3*t^2 + 90922*ep^2*mtt^5*mWW^8*s^3*t^2 - 121142*ep^3*mtt^5*mWW^8*s^3*t^2 - 3075356*ep^4*mtt^5*mWW^8*s^3*t^2 - 8466730*ep^5*mtt^5*mWW^8*s^3*t^2 - 6838280*ep^6*mtt^5*mWW^8*s^3*t^2 + 1836*mtt^4*mWW^9*s^3*t^2 + 15162*ep*mtt^4*mWW^9*s^3*t^2 + 18398*ep^2*mtt^4*mWW^9*s^3*t^2 - 91530*ep^3*mtt^4*mWW^9*s^3*t^2 + 38524*ep^4*mtt^4*mWW^9*s^3*t^2 + 1070742*ep^5*mtt^4*mWW^9*s^3*t^2 + 1333056*ep^6*mtt^4*mWW^9*s^3*t^2 - 788*mtt^3*mWW^10*s^3*t^2 - 7080*ep*mtt^3*mWW^10*s^3*t^2 - 6698*ep^2*mtt^3*mWW^10*s^3*t^2 + 131938*ep^3*mtt^3*mWW^10*s^3*t^2 + 585992*ep^4*mtt^3*mWW^10*s^3*t^2 + 858288*ep^5*mtt^3*mWW^10*s^3*t^2 + 371256*ep^6*mtt^3*mWW^10*s^3*t^2 + 88*mtt^2*mWW^11*s^3*t^2 + 498*ep*mtt^2*mWW^11*s^3*t^2 - 4954*ep^2*mtt^2*mWW^11*s^3*t^2 - 52453*ep^3*mtt^2*mWW^11*s^3*t^2 - 185772*ep^4*mtt^2*mWW^11*s^3*t^2 - 276567*ep^5*mtt^2*mWW^11*s^3*t^2 - 142756*ep^6*mtt^2*mWW^11*s^3*t^2 + 4*mtt*mWW^12*s^3*t^2 + 78*ep*mtt*mWW^12*s^3*t^2 + 994*ep^2*mtt*mWW^12*s^3*t^2 + 5356*ep^3*mtt*mWW^12*s^3*t^2 + 9738*ep^4*mtt*mWW^12*s^3*t^2 + 5678*ep^5*mtt*mWW^12*s^3*t^2 + 232*ep^6*mtt*mWW^12*s^3*t^2 + 6*ep*mWW^13*s^3*t^2 + 72*ep^2*mWW^13*s^3*t^2 + 402*ep^3*mWW^13*s^3*t^2 + 1372*ep^4*mWW^13*s^3*t^2 + 2156*ep^5*mWW^13*s^3*t^2 + 1168*ep^6*mWW^13*s^3*t^2 - 504*ep^2*mtt^10*mWW^2*s^4*t^2 - 8400*ep^3*mtt^10*mWW^2*s^4*t^2 - 43848*ep^4*mtt^10*mWW^2*s^4*t^2 - 88368*ep^5*mtt^10*mWW^2*s^4*t^2 - 60480*ep^6*mtt^10*mWW^2*s^4*t^2 + 924*ep*mtt^9*mWW^3*s^4*t^2 + 13258*ep^2*mtt^9*mWW^3*s^4*t^2 + 76608*ep^3*mtt^9*mWW^3*s^4*t^2 + 222754*ep^4*mtt^9*mWW^3*s^4*t^2 + 323736*ep^5*mtt^9*mWW^3*s^4*t^2 + 185920*ep^6*mtt^9*mWW^3*s^4*t^2 - 12492*ep*mtt^8*mWW^4*s^4*t^2 - 123670*ep^2*mtt^8*mWW^4*s^4*t^2 - 347598*ep^3*mtt^8*mWW^4*s^4*t^2 + 22162*ep^4*mtt^8*mWW^4*s^4*t^2 + 1221318*ep^5*mtt^8*mWW^4*s^4*t^2 + 1152120*ep^6*mtt^8*mWW^4*s^4*t^2 + 1080*mtt^7*mWW^5*s^4*t^2 + 51832*ep*mtt^7*mWW^5*s^4*t^2 + 386088*ep^2*mtt^7*mWW^5*s^4*t^2 + 574322*ep^3*mtt^7*mWW^5*s^4*t^2 - 2397660*ep^4*mtt^7*mWW^5*s^4*t^2 - 7901294*ep^5*mtt^7*mWW^5*s^4*t^2 - 6178184*ep^6*mtt^7*mWW^5*s^4*t^2 - 2736*mtt^6*mWW^6*s^4*t^2 - 86076*ep*mtt^6*mWW^6*s^4*t^2 - 552080*ep^2*mtt^6*mWW^6*s^4*t^2 - 291544*ep^3*mtt^6*mWW^6*s^4*t^2 + 6235692*ep^4*mtt^6*mWW^6*s^4*t^2 + 16846592*ep^5*mtt^6*mWW^6*s^4*t^2 + 12639480*ep^6*mtt^6*mWW^6*s^4*t^2 + 1436*mtt^5*mWW^7*s^4*t^2 + 54994*ep*mtt^5*mWW^7*s^4*t^2 + 360186*ep^2*mtt^5*mWW^7*s^4*t^2 - 113417*ep^3*mtt^5*mWW^7*s^4*t^2 - 6597006*ep^4*mtt^5*mWW^7*s^4*t^2 - 17163989*ep^5*mtt^5*mWW^7*s^4*t^2 - 12984260*ep^6*mtt^5*mWW^7*s^4*t^2 + 1488*mtt^4*mWW^8*s^4*t^2 + 2578*ep*mtt^4*mWW^8*s^4*t^2 - 55870*ep^2*mtt^4*mWW^8*s^4*t^2 + 93296*ep^3*mtt^4*mWW^8*s^4*t^2 + 2626060*ep^4*mtt^4*mWW^8*s^4*t^2 + 7449388*ep^5*mtt^4*mWW^8*s^4*t^2 + 6072256*ep^6*mtt^4*mWW^8*s^4*t^2 - 1776*mtt^3*mWW^9*s^4*t^2 - 16660*ep*mtt^3*mWW^9*s^4*t^2 - 35126*ep^2*mtt^3*mWW^9*s^4*t^2 + 91588*ep^3*mtt^3*mWW^9*s^4*t^2 + 336228*ep^4*mtt^3*mWW^9*s^4*t^2 - 23874*ep^5*mtt^3*mWW^9*s^4*t^2 - 498568*ep^6*mtt^3*mWW^9*s^4*t^2 + 544*mtt^2*mWW^10*s^4*t^2 + 5040*ep*mtt^2*mWW^10*s^4*t^2 + 4322*ep^2*mtt^2*mWW^10*s^4*t^2 - 104288*ep^3*mtt^2*mWW^10*s^4*t^2 - 495364*ep^4*mtt^2*mWW^10*s^4*t^2 - 783778*ep^5*mtt^2*mWW^10*s^4*t^2 - 383552*ep^6*mtt^2*mWW^10*s^4*t^2 - 36*mtt*mWW^11*s^4*t^2 - 130*ep*mtt*mWW^11*s^4*t^2 + 3586*ep^2*mtt*mWW^11*s^4*t^2 + 30595*ep^3*mtt*mWW^11*s^4*t^2 + 94044*ep^4*mtt*mWW^11*s^4*t^2 + 123997*ep^5*mtt*mWW^11*s^4*t^2 + 56916*ep^6*mtt*mWW^11*s^4*t^2 - 10*ep*mWW^12*s^4*t^2 - 190*ep^2*mWW^12*s^4*t^2 - 1162*ep^3*mWW^12*s^4*t^2 - 3062*ep^4*mWW^12*s^4*t^2 - 3728*ep^5*mWW^12*s^4*t^2 - 1648*ep^6*mWW^12*s^4*t^2 + 1008*ep^2*mtt^9*mWW^2*s^5*t^2 + 13776*ep^3*mtt^9*mWW^2*s^5*t^2 + 64512*ep^4*mtt^9*mWW^2*s^5*t^2 + 122304*ep^5*mtt^9*mWW^2*s^5*t^2 + 80640*ep^6*mtt^9*mWW^2*s^5*t^2 - 1260*ep*mtt^8*mWW^3*s^5*t^2 - 20202*ep^2*mtt^8*mWW^3*s^5*t^2 - 128072*ep^3*mtt^8*mWW^3*s^5*t^2 - 396074*ep^4*mtt^8*mWW^3*s^5*t^2 - 589624*ep^5*mtt^8*mWW^3*s^5*t^2 - 336448*ep^6*mtt^8*mWW^3*s^5*t^2 + 14304*ep*mtt^7*mWW^4*s^5*t^2 + 143450*ep^2*mtt^7*mWW^4*s^5*t^2 + 461154*ep^3*mtt^7*mWW^4*s^5*t^2 + 369334*ep^4*mtt^7*mWW^4*s^5*t^2 - 573034*ep^5*mtt^7*mWW^4*s^5*t^2 - 763528*ep^6*mtt^7*mWW^4*s^5*t^2 - 900*mtt^6*mWW^5*s^5*t^2 - 49206*ep*mtt^6*mWW^5*s^5*t^2 - 371674*ep^2*mtt^6*mWW^5*s^5*t^2 - 614579*ep^3*mtt^6*mWW^5*s^5*t^2 + 1798518*ep^4*mtt^6*mWW^5*s^5*t^2 + 6379189*ep^5*mtt^6*mWW^5*s^5*t^2 + 5043252*ep^6*mtt^6*mWW^5*s^5*t^2 + 1904*mtt^5*mWW^6*s^5*t^2 + 66470*ep*mtt^5*mWW^6*s^5*t^2 + 440482*ep^2*mtt^5*mWW^6*s^5*t^2 + 258668*ep^3*mtt^5*mWW^6*s^5*t^2 - 4863476*ep^4*mtt^5*mWW^6*s^5*t^2 - 13123164*ep^5*mtt^5*mWW^6*s^5*t^2 - 9776280*ep^6*mtt^5*mWW^6*s^5*t^2 - 540*mtt^4*mWW^7*s^5*t^2 - 30130*ep*mtt^4*mWW^7*s^5*t^2 - 214140*ep^2*mtt^4*mWW^7*s^5*t^2 + 71602*ep^3*mtt^4*mWW^7*s^5*t^2 + 4266942*ep^4*mtt^4*mWW^7*s^5*t^2 + 11169262*ep^5*mtt^4*mWW^7*s^5*t^2 + 8426032*ep^6*mtt^4*mWW^7*s^5*t^2 - 1172*mtt^3*mWW^8*s^5*t^2 - 7612*ep*mtt^3*mWW^8*s^5*t^2 - 400*ep^2*mtt^3*mWW^8*s^5*t^2 - 38238*ep^3*mtt^3*mWW^8*s^5*t^2 - 1023986*ep^4*mtt^3*mWW^8*s^5*t^2 - 3146044*ep^5*mtt^3*mWW^8*s^5*t^2 - 2687976*ep^6*mtt^3*mWW^8*s^5*t^2 + 848*mtt^2*mWW^9*s^5*t^2 + 8694*ep*mtt^2*mWW^9*s^5*t^2 + 21416*ep^2*mtt^2*mWW^9*s^5*t^2 - 62311*ep^3*mtt^2*mWW^9*s^5*t^2 - 390138*ep^4*mtt^2*mWW^9*s^5*t^2 - 521773*ep^5*mtt^2*mWW^9*s^5*t^2 - 131604*ep^6*mtt^2*mWW^9*s^5*t^2 - 140*mtt*mWW^10*s^5*t^2 - 1194*ep*mtt*mWW^10*s^5*t^2 + 1508*ep^2*mtt*mWW^10*s^5*t^2 + 44952*ep^3*mtt*mWW^10*s^5*t^2 + 188800*ep^4*mtt*mWW^10*s^5*t^2 + 292634*ep^5*mtt*mWW^10*s^5*t^2 + 144088*ep^6*mtt*mWW^10*s^5*t^2 - 66*ep*mWW^11*s^5*t^2 - 1032*ep^2*mWW^11*s^5*t^2 - 6248*ep^3*mWW^11*s^5*t^2 - 18880*ep^4*mWW^11*s^5*t^2 - 26198*ep^5*mWW^11*s^5*t^2 - 12768*ep^6*mWW^11*s^5*t^2 - 1008*ep^2*mtt^8*mWW^2*s^6*t^2 - 12768*ep^3*mtt^8*mWW^2*s^6*t^2 - 56784*ep^4*mtt^8*mWW^2*s^6*t^2 - 104160*ep^5*mtt^8*mWW^2*s^6*t^2 - 67200*ep^6*mtt^8*mWW^2*s^6*t^2 + 1092*ep*mtt^7*mWW^3*s^6*t^2 + 17150*ep^2*mtt^7*mWW^3*s^6*t^2 + 106064*ep^3*mtt^7*mWW^3*s^6*t^2 + 319270*ep^4*mtt^7*mWW^3*s^6*t^2 + 462280*ep^5*mtt^7*mWW^3*s^6*t^2 + 256704*ep^6*mtt^7*mWW^3*s^6*t^2 - 9972*ep*mtt^6*mWW^4*s^6*t^2 - 96146*ep^2*mtt^6*mWW^4*s^6*t^2 - 299774*ep^3*mtt^6*mWW^4*s^6*t^2 - 238546*ep^4*mtt^6*mWW^4*s^6*t^2 + 365246*ep^5*mtt^6*mWW^4*s^6*t^2 + 494232*ep^6*mtt^6*mWW^4*s^6*t^2 + 396*mtt^5*mWW^5*s^6*t^2 + 27262*ep*mtt^5*mWW^5*s^6*t^2 + 207634*ep^2*mtt^5*mWW^5*s^6*t^2 + 313231*ep^3*mtt^5*mWW^5*s^6*t^2 - 1152450*ep^4*mtt^5*mWW^5*s^6*t^2 - 3820477*ep^5*mtt^5*mWW^5*s^6*t^2 - 2979156*ep^6*mtt^5*mWW^5*s^6*t^2 - 664*mtt^4*mWW^6*s^6*t^2 - 28222*ep*mtt^4*mWW^6*s^6*t^2 - 196638*ep^2*mtt^4*mWW^6*s^6*t^2 - 90760*ep^3*mtt^4*mWW^6*s^6*t^2 + 2435564*ep^4*mtt^4*mWW^6*s^6*t^2 + 6461644*ep^5*mtt^4*mWW^6*s^6*t^2 + 4773832*ep^6*mtt^4*mWW^6*s^6*t^2 - 16*mtt^3*mWW^7*s^6*t^2 + 7272*ep*mtt^3*mWW^7*s^6*t^2 + 59796*ep^2*mtt^3*mWW^7*s^6*t^2 - 38264*ep^3*mtt^3*mWW^7*s^6*t^2 - 1493758*ep^4*mtt^3*mWW^7*s^6*t^2 - 3944634*ep^5*mtt^3*mWW^7*s^6*t^2 - 2992920*ep^6*mtt^3*mWW^7*s^6*t^2 + 440*mtt^2*mWW^8*s^6*t^2 + 4304*ep*mtt^2*mWW^8*s^6*t^2 + 12064*ep^2*mtt^2*mWW^8*s^6*t^2 + 6292*ep^3*mtt^2*mWW^8*s^6*t^2 + 91982*ep^4*mtt^2*mWW^8*s^6*t^2 + 440666*ep^5*mtt^2*mWW^8*s^6*t^2 + 469584*ep^6*mtt^2*mWW^8*s^6*t^2 - 156*mtt*mWW^9*s^6*t^2 - 1658*ep*mtt*mWW^9*s^6*t^2 - 3452*ep^2*mtt*mWW^9*s^6*t^2 + 21449*ep^3*mtt*mWW^9*s^6*t^2 + 137970*ep^4*mtt*mWW^9*s^6*t^2 + 231871*ep^5*mtt*mWW^9*s^6*t^2 + 108828*ep^6*mtt*mWW^9*s^6*t^2 - 78*ep*mWW^10*s^6*t^2 - 1224*ep^2*mWW^10*s^6*t^2 - 7582*ep^3*mWW^10*s^6*t^2 - 23568*ep^4*mWW^10*s^6*t^2 - 32724*ep^5*mWW^10*s^6*t^2 - 15520*ep^6*mWW^10*s^6*t^2 + 576*ep^2*mtt^7*mWW^2*s^7*t^2 + 7008*ep^3*mtt^7*mWW^2*s^7*t^2 + 30240*ep^4*mtt^7*mWW^2*s^7*t^2 + 54336*ep^5*mtt^7*mWW^2*s^7*t^2 + 34560*ep^6*mtt^7*mWW^2*s^7*t^2 - 588*ep*mtt^6*mWW^3*s^7*t^2 - 8522*ep^2*mtt^6*mWW^3*s^7*t^2 - 48480*ep^3*mtt^6*mWW^3*s^7*t^2 - 134642*ep^4*mtt^6*mWW^3*s^7*t^2 - 181464*ep^5*mtt^6*mWW^3*s^7*t^2 - 94784*ep^6*mtt^6*mWW^3*s^7*t^2 + 4104*ep*mtt^5*mWW^4*s^7*t^2 + 37010*ep^2*mtt^5*mWW^4*s^7*t^2 + 102486*ep^3*mtt^5*mWW^4*s^7*t^2 + 37270*ep^4*mtt^5*mWW^4*s^7*t^2 - 236430*ep^5*mtt^5*mWW^4*s^7*t^2 - 255000*ep^6*mtt^5*mWW^4*s^7*t^2 - 72*mtt^4*mWW^5*s^7*t^2 - 8372*ep*mtt^4*mWW^5*s^7*t^2 - 65860*ep^2*mtt^4*mWW^5*s^7*t^2 - 82128*ep^3*mtt^4*mWW^5*s^7*t^2 + 485604*ep^4*mtt^4*mWW^5*s^7*t^2 + 1474812*ep^5*mtt^4*mWW^5*s^7*t^2 + 1134056*ep^6*mtt^4*mWW^5*s^7*t^2 + 88*mtt^3*mWW^6*s^7*t^2 + 6032*ep*mtt^3*mWW^6*s^7*t^2 + 45696*ep^2*mtt^3*mWW^6*s^7*t^2 + 11460*ep^3*mtt^3*mWW^6*s^7*t^2 - 671240*ep^4*mtt^3*mWW^6*s^7*t^2 - 1748844*ep^5*mtt^3*mWW^6*s^7*t^2 - 1283424*ep^6*mtt^3*mWW^6*s^7*t^2 + 40*mtt^2*mWW^7*s^7*t^2 - 452*ep*mtt^2*mWW^7*s^7*t^2 - 5110*ep^2*mtt^2*mWW^7*s^7*t^2 + 12168*ep^3*mtt^2*mWW^7*s^7*t^2 + 233586*ep^4*mtt^2*mWW^7*s^7*t^2 + 626416*ep^5*mtt^2*mWW^7*s^7*t^2 + 487712*ep^6*mtt^2*mWW^7*s^7*t^2 - 56*mtt*mWW^8*s^7*t^2 - 696*ep*mtt*mWW^8*s^7*t^2 - 2818*ep^2*mtt*mWW^8*s^7*t^2 - 970*ep^3*mtt*mWW^8*s^7*t^2 + 22338*ep^4*mtt*mWW^8*s^7*t^2 + 31370*ep^5*mtt*mWW^8*s^7*t^2 - 200*ep^6*mtt*mWW^8*s^7*t^2 - 28*ep*mWW^9*s^7*t^2 - 460*ep^2*mWW^9*s^7*t^2 - 2952*ep^3*mWW^9*s^7*t^2 - 9044*ep^4*mWW^9*s^7*t^2 - 11492*ep^5*mWW^9*s^7*t^2 - 4488*ep^6*mWW^9*s^7*t^2 - 180*ep^2*mtt^6*mWW^2*s^8*t^2 - 2136*ep^3*mtt^6*mWW^2*s^8*t^2 - 9036*ep^4*mtt^6*mWW^2*s^8*t^2 - 16008*ep^5*mtt^6*mWW^2*s^8*t^2 - 10080*ep^6*mtt^6*mWW^2*s^8*t^2 + 180*ep*mtt^5*mWW^3*s^8*t^2 + 2322*ep^2*mtt^5*mWW^3*s^8*t^2 + 11416*ep^3*mtt^5*mWW^3*s^8*t^2 + 26650*ep^4*mtt^5*mWW^3*s^8*t^2 + 29624*ep^5*mtt^5*mWW^3*s^8*t^2 + 12608*ep^6*mtt^5*mWW^3*s^8*t^2 - 888*ep*mtt^4*mWW^4*s^8*t^2 - 7354*ep^2*mtt^4*mWW^4*s^8*t^2 - 16704*ep^3*mtt^4*mWW^4*s^8*t^2 + 8974*ep^4*mtt^4*mWW^4*s^8*t^2 + 78116*ep^5*mtt^4*mWW^4*s^8*t^2 + 73136*ep^6*mtt^4*mWW^4*s^8*t^2 + 1248*ep*mtt^3*mWW^5*s^8*t^2 + 10636*ep^2*mtt^3*mWW^5*s^8*t^2 + 10040*ep^3*mtt^3*mWW^5*s^8*t^2 - 103628*ep^4*mtt^3*mWW^5*s^8*t^2 - 295720*ep^5*mtt^3*mWW^5*s^8*t^2 - 225616*ep^6*mtt^3*mWW^5*s^8*t^2 - 552*ep*mtt^2*mWW^6*s^8*t^2 - 4504*ep^2*mtt^2*mWW^6*s^8*t^2 + 872*ep^3*mtt^2*mWW^6*s^8*t^2 + 81616*ep^4*mtt^2*mWW^6*s^8*t^2 + 204584*ep^5*mtt^2*mWW^6*s^8*t^2 + 147568*ep^6*mtt^2*mWW^6*s^8*t^2 + 12*ep*mtt*mWW^7*s^8*t^2 - 158*ep^2*mtt*mWW^7*s^8*t^2 - 2160*ep^3*mtt*mWW^7*s^8*t^2 - 13454*ep^4*mtt*mWW^7*s^8*t^2 - 34384*ep^5*mtt*mWW^7*s^8*t^2 - 28080*ep^6*mtt*mWW^7*s^8*t^2 + 6*ep^2*mWW^8*s^8*t^2 + 80*ep^3*mWW^8*s^8*t^2 + 686*ep^4*mWW^8*s^8*t^2 + 2044*ep^5*mWW^8*s^8*t^2 + 1792*ep^6*mWW^8*s^8*t^2 + 24*ep^2*mtt^5*mWW^2*s^9*t^2 + 280*ep^3*mtt^5*mWW^2*s^9*t^2 + 1168*ep^4*mtt^5*mWW^2*s^9*t^2 + 2048*ep^5*mtt^5*mWW^2*s^9*t^2 + 1280*ep^6*mtt^5*mWW^2*s^9*t^2 - 24*ep*mtt^4*mWW^3*s^9*t^2 - 268*ep^2*mtt^4*mWW^3*s^9*t^2 - 1028*ep^3*mtt^4*mWW^3*s^9*t^2 - 1464*ep^4*mtt^4*mWW^3*s^9*t^2 - 256*ep^5*mtt^4*mWW^3*s^9*t^2 + 640*ep^6*mtt^4*mWW^3*s^9*t^2 + 72*ep*mtt^3*mWW^4*s^9*t^2 + 540*ep^2*mtt^3*mWW^4*s^9*t^2 + 958*ep^3*mtt^3*mWW^4*s^9*t^2 - 1772*ep^4*mtt^3*mWW^4*s^9*t^2 - 8158*ep^5*mtt^3*mWW^4*s^9*t^2 - 7480*ep^6*mtt^3*mWW^4*s^9*t^2 - 72*ep*mtt^2*mWW^5*s^9*t^2 - 648*ep^2*mtt^2*mWW^5*s^9*t^2 - 202*ep^3*mtt^2*mWW^5*s^9*t^2 + 7520*ep^4*mtt^2*mWW^5*s^9*t^2 + 18754*ep^5*mtt^2*mWW^5*s^9*t^2 + 13624*ep^6*mtt^2*mWW^5*s^9*t^2 + 24*ep*mtt*mWW^6*s^9*t^2 + 148*ep^2*mtt*mWW^6*s^9*t^2 - 142*ep^3*mtt*mWW^6*s^9*t^2 - 3948*ep^4*mtt*mWW^6*s^9*t^2 - 10058*ep^5*mtt*mWW^6*s^9*t^2 - 7240*ep^6*mtt*mWW^6*s^9*t^2 + 12*ep^2*mWW^7*s^9*t^2 + 134*ep^3*mWW^7*s^9*t^2 + 608*ep^4*mWW^7*s^9*t^2 + 1126*ep^5*mWW^7*s^9*t^2 + 712*ep^6*mWW^7*s^9*t^2 - 64*ep^2*mtt^13*mWW^2*t^3 - 504*ep^3*mtt^13*mWW^2*t^3 - 1328*ep^4*mtt^13*mWW^2*t^3 - 1512*ep^5*mtt^13*mWW^2*t^3 - 672*ep^6*mtt^13*mWW^2*t^3 - 36*ep*mtt^12*mWW^3*t^3 + 404*ep^2*mtt^12*mWW^3*t^3 + 6694*ep^3*mtt^12*mWW^3*t^3 + 28188*ep^4*mtt^12*mWW^3*t^3 + 47990*ep^5*mtt^12*mWW^3*t^3 + 29080*ep^6*mtt^12*mWW^3*t^3 + 84*ep*mtt^11*mWW^4*t^3 - 3524*ep^2*mtt^11*mWW^4*t^3 - 47896*ep^3*mtt^11*mWW^4*t^3 - 206436*ep^4*mtt^11*mWW^4*t^3 - 362436*ep^5*mtt^11*mWW^4*t^3 - 223952*ep^6*mtt^11*mWW^4*t^3 + 148*ep*mtt^10*mWW^5*t^3 + 14672*ep^2*mtt^10*mWW^5*t^3 + 164168*ep^3*mtt^10*mWW^5*t^3 + 684032*ep^4*mtt^10*mWW^5*t^3 + 1195924*ep^5*mtt^10*mWW^5*t^3 + 741456*ep^6*mtt^10*mWW^5*t^3 - 716*ep*mtt^9*mWW^6*t^3 - 29668*ep^2*mtt^9*mWW^6*t^3 - 297992*ep^3*mtt^9*mWW^6*t^3 - 1206736*ep^4*mtt^9*mWW^6*t^3 - 2102528*ep^5*mtt^9*mWW^6*t^3 - 1312000*ep^6*mtt^9*mWW^6*t^3 + 940*ep*mtt^8*mWW^7*t^3 + 31384*ep^2*mtt^8*mWW^7*t^3 + 298692*ep^3*mtt^8*mWW^7*t^3 + 1192388*ep^4*mtt^8*mWW^7*t^3 + 2089708*ep^5*mtt^8*mWW^7*t^3 + 1325168*ep^6*mtt^8*mWW^7*t^3 - 484*ep*mtt^7*mWW^8*t^3 - 16204*ep^2*mtt^7*mWW^8*t^3 - 154376*ep^3*mtt^7*mWW^8*t^3 - 624548*ep^4*mtt^7*mWW^8*t^3 - 1127204*ep^5*mtt^7*mWW^8*t^3 - 743504*ep^6*mtt^7*mWW^8*t^3 - 4*ep*mtt^6*mWW^9*t^3 + 1904*ep^2*mtt^6*mWW^9*t^3 + 24904*ep^3*mtt^6*mWW^9*t^3 + 119896*ep^4*mtt^6*mWW^9*t^3 + 251652*ep^5*mtt^6*mWW^9*t^3 + 190608*ep^6*mtt^6*mWW^9*t^3 + 92*ep*mtt^5*mWW^10*t^3 + 1588*ep^2*mtt^5*mWW^10*t^3 + 9760*ep^3*mtt^5*mWW^10*t^3 + 25288*ep^4*mtt^5*mWW^10*t^3 + 23312*ep^5*mtt^5*mWW^10*t^3 + 960*ep^6*mtt^5*mWW^10*t^3 - 24*ep*mtt^4*mWW^11*t^3 - 492*ep^2*mtt^4*mWW^11*t^3 - 3450*ep^3*mtt^4*mWW^11*t^3 - 10744*ep^4*mtt^4*mWW^11*t^3 - 14906*ep^5*mtt^4*mWW^11*t^3 - 7144*ep^6*mtt^4*mWW^11*t^3 + 348*ep^2*mtt^12*mWW^2*s*t^3 + 2088*ep^3*mtt^12*mWW^2*s*t^3 + 2312*ep^4*mtt^12*mWW^2*s*t^3 - 2988*ep^5*mtt^12*mWW^2*s*t^3 - 4400*ep^6*mtt^12*mWW^2*s*t^3 + 208*ep*mtt^11*mWW^3*s*t^3 - 2080*ep^2*mtt^11*mWW^3*s*t^3 - 32548*ep^3*mtt^11*mWW^3*s*t^3 - 126496*ep^4*mtt^11*mWW^3*s*t^3 - 200076*ep^5*mtt^11*mWW^3*s*t^3 - 113968*ep^6*mtt^11*mWW^3*s*t^3 + 36*mtt^10*mWW^4*s*t^3 - 766*ep*mtt^10*mWW^4*s*t^3 + 10848*ep^2*mtt^10*mWW^4*s*t^3 + 204609*ep^3*mtt^10*mWW^4*s*t^3 + 945664*ep^4*mtt^10*mWW^4*s*t^3 + 1701221*ep^5*mtt^10*mWW^4*s*t^3 + 1060308*ep^6*mtt^10*mWW^4*s*t^3 - 48*mtt^9*mWW^5*s*t^3 + 2822*ep*mtt^9*mWW^5*s*t^3 - 24812*ep^2*mtt^9*mWW^5*s*t^3 - 605338*ep^3*mtt^9*mWW^5*s*t^3 - 3031036*ep^4*mtt^9*mWW^5*s*t^3 - 5718676*ep^5*mtt^9*mWW^5*s*t^3 - 3681552*ep^6*mtt^9*mWW^5*s*t^3 - 196*mtt^8*mWW^6*s*t^3 - 8462*ep*mtt^8*mWW^6*s*t^3 + 19038*ep^2*mtt^8*mWW^6*s*t^3 + 978580*ep^3*mtt^8*mWW^6*s*t^3 + 5264902*ep^4*mtt^8*mWW^6*s*t^3 + 10283866*ep^5*mtt^8*mWW^6*s*t^3 + 6790152*ep^6*mtt^8*mWW^6*s*t^3 + 520*mtt^7*mWW^7*s*t^3 + 13266*ep*mtt^7*mWW^7*s*t^3 + 6160*ep^2*mtt^7*mWW^7*s*t^3 - 934822*ep^3*mtt^7*mWW^7*s*t^3 - 5364358*ep^4*mtt^7*mWW^7*s*t^3 - 10799554*ep^5*mtt^7*mWW^7*s*t^3 - 7319592*ep^6*mtt^7*mWW^7*s*t^3 - 420*mtt^6*mWW^8*s*t^3 - 9758*ep*mtt^6*mWW^8*s*t^3 - 11918*ep^2*mtt^6*mWW^8*s*t^3 + 541470*ep^3*mtt^6*mWW^8*s*t^3 + 3206208*ep^4*mtt^6*mWW^8*s*t^3 + 6626486*ep^5*mtt^6*mWW^8*s*t^3 + 4639832*ep^6*mtt^6*mWW^8*s*t^3 + 64*mtt^5*mWW^9*s*t^3 + 2266*ep*mtt^5*mWW^9*s*t^3 - 764*ep^2*mtt^5*mWW^9*s*t^3 - 176886*ep^3*mtt^5*mWW^9*s*t^3 - 1001928*ep^4*mtt^5*mWW^9*s*t^3 - 2138200*ep^5*mtt^5*mWW^9*s*t^3 - 1588832*ep^6*mtt^5*mWW^9*s*t^3 + 68*mtt^4*mWW^10*s*t^3 + 718*ep*mtt^4*mWW^10*s*t^3 + 3158*ep^2*mtt^4*mWW^10*s*t^3 + 12172*ep^3*mtt^4*mWW^10*s*t^3 + 61566*ep^4*mtt^4*mWW^10*s*t^3 + 188438*ep^5*mtt^4*mWW^10*s*t^3 + 195960*ep^6*mtt^4*mWW^10*s*t^3 - 24*mtt^3*mWW^11*s*t^3 - 258*ep*mtt^3*mWW^11*s*t^3 + 760*ep^2*mtt^3*mWW^11*s*t^3 + 15610*ep^3*mtt^3*mWW^11*s*t^3 + 57482*ep^4*mtt^3*mWW^11*s*t^3 + 77882*ep^5*mtt^3*mWW^11*s*t^3 + 30408*ep^6*mtt^3*mWW^11*s*t^3 - 36*ep*mtt^2*mWW^12*s*t^3 - 738*ep^2*mtt^2*mWW^12*s*t^3 - 4935*ep^3*mtt^2*mWW^12*s*t^3 - 14316*ep^4*mtt^2*mWW^12*s*t^3 - 18399*ep^5*mtt^2*mWW^12*s*t^3 - 8316*ep^6*mtt^2*mWW^12*s*t^3 - 612*ep^2*mtt^11*mWW^2*s^2*t^3 - 136*ep^3*mtt^11*mWW^2*s^2*t^3 + 22504*ep^4*mtt^11*mWW^2*s^2*t^3 + 65812*ep^5*mtt^11*mWW^2*s^2*t^3 + 51152*ep^6*mtt^11*mWW^2*s^2*t^3 - 624*ep*mtt^10*mWW^3*s^2*t^3 + 1758*ep^2*mtt^10*mWW^3*s^2*t^3 + 43842*ep^3*mtt^10*mWW^3*s^2*t^3 + 148878*ep^4*mtt^10*mWW^3*s^2*t^3 + 185506*ep^5*mtt^10*mWW^3*s^2*t^3 + 76840*ep^6*mtt^10*mWW^3*s^2*t^3 - 252*mtt^9*mWW^4*s^2*t^3 + 3658*ep*mtt^9*mWW^4*s^2*t^3 + 19036*ep^2*mtt^9*mWW^4*s^2*t^3 - 229503*ep^3*mtt^9*mWW^4*s^2*t^3 - 1615944*ep^4*mtt^9*mWW^4*s^2*t^3 - 3315159*ep^5*mtt^9*mWW^4*s^2*t^3 - 2188956*ep^6*mtt^9*mWW^4*s^2*t^3 + 336*mtt^8*mWW^5*s^2*t^3 - 21046*ep*mtt^8*mWW^5*s^2*t^3 - 135768*ep^2*mtt^8*mWW^5*s^2*t^3 + 566887*ep^3*mtt^8*mWW^5*s^2*t^3 + 5569704*ep^4*mtt^8*mWW^5*s^2*t^3 + 12391067*ep^5*mtt^8*mWW^5*s^2*t^3 + 8559020*ep^6*mtt^8*mWW^5*s^2*t^3 + 1060*mtt^7*mWW^6*s^2*t^3 + 59322*ep*mtt^7*mWW^6*s^2*t^3 + 331572*ep^2*mtt^7*mWW^6*s^2*t^3 - 934098*ep^3*mtt^7*mWW^6*s^2*t^3 - 10342562*ep^4*mtt^7*mWW^6*s^2*t^3 - 23405898*ep^5*mtt^7*mWW^6*s^2*t^3 - 16403336*ep^6*mtt^7*mWW^6*s^2*t^3 - 2672*mtt^6*mWW^7*s^2*t^3 - 78870*ep*mtt^6*mWW^7*s^2*t^3 - 377530*ep^2*mtt^6*mWW^7*s^2*t^3 + 1139431*ep^3*mtt^6*mWW^7*s^2*t^3 + 11559690*ep^4*mtt^6*mWW^7*s^2*t^3 + 25856755*ep^5*mtt^6*mWW^7*s^2*t^3 + 18224876*ep^6*mtt^6*mWW^7*s^2*t^3 + 2028*mtt^5*mWW^8*s^2*t^3 + 48486*ep*mtt^5*mWW^8*s^2*t^3 + 190658*ep^2*mtt^5*mWW^8*s^2*t^3 - 957248*ep^3*mtt^5*mWW^8*s^2*t^3 - 7780960*ep^4*mtt^5*mWW^8*s^2*t^3 - 16941848*ep^5*mtt^5*mWW^8*s^2*t^3 - 12001376*ep^6*mtt^5*mWW^8*s^2*t^3 - 400*mtt^4*mWW^9*s^2*t^3 - 9186*ep*mtt^4*mWW^9*s^2*t^3 - 14460*ep^2*mtt^4*mWW^9*s^2*t^3 + 459701*ep^3*mtt^4*mWW^9*s^2*t^3 + 2791948*ep^4*mtt^4*mWW^9*s^2*t^3 + 5893625*ep^5*mtt^4*mWW^9*s^2*t^3 + 4257892*ep^6*mtt^4*mWW^9*s^2*t^3 - 148*mtt^3*mWW^10*s^2*t^3 - 2482*ep*mtt^3*mWW^10*s^2*t^3 - 16508*ep^2*mtt^3*mWW^10*s^2*t^3 - 69214*ep^3*mtt^3*mWW^10*s^2*t^3 - 237858*ep^4*mtt^3*mWW^10*s^2*t^3 - 537354*ep^5*mtt^3*mWW^10*s^2*t^3 - 482696*ep^6*mtt^3*mWW^10*s^2*t^3 + 48*mtt^2*mWW^11*s^2*t^3 + 670*ep*mtt^2*mWW^11*s^2*t^3 + 368*ep^2*mtt^2*mWW^11*s^2*t^3 - 29613*ep^3*mtt^2*mWW^11*s^2*t^3 - 144412*ep^4*mtt^2*mWW^11*s^2*t^3 - 230513*ep^5*mtt^2*mWW^11*s^2*t^3 - 111428*ep^6*mtt^2*mWW^11*s^2*t^3 + 72*ep*mtt*mWW^12*s^2*t^3 + 1486*ep^2*mtt*mWW^12*s^2*t^3 + 9911*ep^3*mtt*mWW^12*s^2*t^3 + 28740*ep^4*mtt*mWW^12*s^2*t^3 + 37487*ep^5*mtt*mWW^12*s^2*t^3 + 17724*ep^6*mtt*mWW^12*s^2*t^3 + 40*ep^3*mWW^13*s^2*t^3 + 272*ep^4*mWW^13*s^2*t^3 + 520*ep^5*mWW^13*s^2*t^3 + 288*ep^6*mWW^13*s^2*t^3 - 84*ep^2*mtt^10*mWW^2*s^3*t^3 - 15176*ep^3*mtt^10*mWW^2*s^3*t^3 - 110712*ep^4*mtt^10*mWW^2*s^3*t^3 - 250012*ep^5*mtt^10*mWW^2*s^3*t^3 - 178416*ep^6*mtt^10*mWW^2*s^3*t^3 + 1424*ep*mtt^9*mWW^3*s^3*t^3 + 10864*ep^2*mtt^9*mWW^3*s^3*t^3 + 46646*ep^3*mtt^9*mWW^3*s^3*t^3 + 184448*ep^4*mtt^9*mWW^3*s^3*t^3 + 397354*ep^5*mtt^9*mWW^3*s^3*t^3 + 300584*ep^6*mtt^9*mWW^3*s^3*t^3 + 720*mtt^8*mWW^4*s^3*t^3 - 10504*ep*mtt^8*mWW^4*s^3*t^3 - 140632*ep^2*mtt^8*mWW^4*s^3*t^3 - 261434*ep^3*mtt^8*mWW^4*s^3*t^3 + 1133880*ep^4*mtt^8*mWW^4*s^3*t^3 + 3849682*ep^5*mtt^8*mWW^4*s^3*t^3 + 2979368*ep^6*mtt^8*mWW^4*s^3*t^3 - 888*mtt^7*mWW^5*s^3*t^3 + 58372*ep*mtt^7*mWW^5*s^3*t^3 + 540628*ep^2*mtt^7*mWW^5*s^3*t^3 + 572040*ep^3*mtt^7*mWW^5*s^3*t^3 - 5865340*ep^4*mtt^7*mWW^5*s^3*t^3 - 17084660*ep^5*mtt^7*mWW^5*s^3*t^3 - 12899608*ep^6*mtt^7*mWW^5*s^3*t^3 - 2484*mtt^6*mWW^6*s^3*t^3 - 143198*ep*mtt^6*mWW^6*s^3*t^3 - 961664*ep^2*mtt^6*mWW^6*s^3*t^3 - 167396*ep^3*mtt^6*mWW^6*s^3*t^3 + 12905016*ep^4*mtt^6*mWW^6*s^3*t^3 + 33166422*ep^5*mtt^6*mWW^6*s^3*t^3 + 24247480*ep^6*mtt^6*mWW^6*s^3*t^3 + 5640*mtt^5*mWW^7*s^3*t^3 + 162370*ep*mtt^5*mWW^7*s^3*t^3 + 864986*ep^2*mtt^5*mWW^7*s^3*t^3 - 843114*ep^3*mtt^5*mWW^7*s^3*t^3 - 15772532*ep^4*mtt^5*mWW^7*s^3*t^3 - 36843898*ep^5*mtt^5*mWW^7*s^3*t^3 - 26229672*ep^6*mtt^5*mWW^7*s^3*t^3 - 3832*mtt^4*mWW^8*s^3*t^3 - 82788*ep*mtt^4*mWW^8*s^3*t^3 - 347416*ep^2*mtt^4*mWW^8*s^3*t^3 + 1146878*ep^3*mtt^4*mWW^8*s^3*t^3 + 10653518*ep^4*mtt^4*mWW^8*s^3*t^3 + 23308412*ep^5*mtt^4*mWW^8*s^3*t^3 + 16357648*ep^6*mtt^4*mWW^8*s^3*t^3 + 776*mtt^3*mWW^9*s^3*t^3 + 12052*ep*mtt^3*mWW^9*s^3*t^3 + 11212*ep^2*mtt^3*mWW^9*s^3*t^3 - 575344*ep^3*mtt^3*mWW^9*s^3*t^3 - 3393122*ep^4*mtt^3*mWW^9*s^3*t^3 - 7028146*ep^5*mtt^3*mWW^9*s^3*t^3 - 4973456*ep^6*mtt^3*mWW^9*s^3*t^3 + 92*mtt^2*mWW^10*s^3*t^3 + 2638*ep*mtt^2*mWW^10*s^3*t^3 + 21968*ep^2*mtt^2*mWW^10*s^3*t^3 + 75528*ep^3*mtt^2*mWW^10*s^3*t^3 + 151122*ep^4*mtt^2*mWW^10*s^3*t^3 + 290296*ep^5*mtt^2*mWW^10*s^3*t^3 + 295552*ep^6*mtt^2*mWW^10*s^3*t^3 - 24*mtt*mWW^11*s^3*t^3 - 330*ep*mtt*mWW^11*s^3*t^3 + 806*ep^2*mtt*mWW^11*s^3*t^3 + 26068*ep^3*mtt*mWW^11*s^3*t^3 + 129490*ep^4*mtt*mWW^11*s^3*t^3 + 217934*ep^5*mtt*mWW^11*s^3*t^3 + 112584*ep^6*mtt*mWW^11*s^3*t^3 - 36*ep*mWW^12*s^3*t^3 - 668*ep^2*mWW^12*s^3*t^3 - 4696*ep^3*mWW^12*s^3*t^3 - 15768*ep^4*mWW^12*s^3*t^3 - 23384*ep^5*mWW^12*s^3*t^3 - 12064*ep^6*mWW^12*s^3*t^3 + 1932*ep^2*mtt^9*mWW^2*s^4*t^3 + 40488*ep^3*mtt^9*mWW^2*s^4*t^3 + 229544*ep^4*mtt^9*mWW^2*s^4*t^3 + 475860*ep^5*mtt^9*mWW^2*s^4*t^3 + 327376*ep^6*mtt^9*mWW^2*s^4*t^3 - 2552*ep*mtt^8*mWW^3*s^4*t^3 - 36526*ep^2*mtt^8*mWW^3*s^4*t^3 - 221314*ep^3*mtt^8*mWW^3*s^4*t^3 - 701038*ep^4*mtt^8*mWW^3*s^4*t^3 - 1122234*ep^5*mtt^8*mWW^3*s^4*t^3 - 699016*ep^6*mtt^8*mWW^3*s^4*t^3 - 1080*mtt^7*mWW^4*s^4*t^3 + 18644*ep*mtt^7*mWW^4*s^4*t^3 + 285436*ep^2*mtt^7*mWW^4*s^4*t^3 + 939462*ep^3*mtt^7*mWW^4*s^4*t^3 - 82728*ep^4*mtt^7*mWW^4*s^4*t^3 - 3680782*ep^5*mtt^7*mWW^4*s^4*t^3 - 3475608*ep^6*mtt^7*mWW^4*s^4*t^3 + 1152*mtt^6*mWW^5*s^4*t^3 - 85716*ep*mtt^6*mWW^5*s^4*t^3 - 831004*ep^2*mtt^6*mWW^5*s^4*t^3 - 1601910*ep^3*mtt^6*mWW^5*s^4*t^3 + 4537232*ep^4*mtt^6*mWW^5*s^4*t^3 + 17194038*ep^5*mtt^6*mWW^5*s^4*t^3 + 13871792*ep^6*mtt^6*mWW^5*s^4*t^3 + 3220*mtt^5*mWW^6*s^4*t^3 + 175730*ep*mtt^5*mWW^6*s^4*t^3 + 1190276*ep^2*mtt^5*mWW^6*s^4*t^3 + 788804*ep^3*mtt^5*mWW^6*s^4*t^3 - 11736152*ep^4*mtt^5*mWW^6*s^4*t^3 - 31674030*ep^5*mtt^5*mWW^6*s^4*t^3 - 23495064*ep^6*mtt^5*mWW^6*s^4*t^3 - 6208*mtt^4*mWW^7*s^4*t^3 - 164498*ep*mtt^4*mWW^7*s^4*t^3 - 864786*ep^2*mtt^4*mWW^7*s^4*t^3 + 641559*ep^3*mtt^4*mWW^7*s^4*t^3 + 14066148*ep^4*mtt^4*mWW^7*s^4*t^3 + 32622793*ep^5*mtt^4*mWW^7*s^4*t^3 + 23009844*ep^6*mtt^4*mWW^7*s^4*t^3 + 3536*mtt^3*mWW^8*s^4*t^3 + 65624*ep*mtt^3*mWW^8*s^4*t^3 + 253178*ep^2*mtt^3*mWW^8*s^4*t^3 - 932542*ep^3*mtt^3*mWW^8*s^4*t^3 - 8188518*ep^4*mtt^3*mWW^8*s^4*t^3 - 17545134*ep^5*mtt^3*mWW^8*s^4*t^3 - 12087336*ep^6*mtt^3*mWW^8*s^4*t^3 - 608*mtt^2*mWW^9*s^4*t^3 - 6152*ep*mtt^2*mWW^9*s^4*t^3 + 13222*ep^2*mtt^2*mWW^9*s^4*t^3 + 389644*ep^3*mtt^2*mWW^9*s^4*t^3 + 1920194*ep^4*mtt^2*mWW^9*s^4*t^3 + 3740620*ep^5*mtt^2*mWW^9*s^4*t^3 + 2574104*ep^6*mtt^2*mWW^9*s^4*t^3 - 12*mtt*mWW^10*s^4*t^3 - 1022*ep*mtt*mWW^10*s^4*t^3 - 10446*ep^2*mtt*mWW^10*s^4*t^3 - 34396*ep^3*mtt*mWW^10*s^4*t^3 - 11770*ep^4*mtt*mWW^10*s^4*t^3 + 32686*ep^5*mtt*mWW^10*s^4*t^3 - 8344*ep^6*mtt*mWW^10*s^4*t^3 - 58*ep*mWW^11*s^4*t^3 - 1218*ep^2*mWW^11*s^4*t^3 - 9443*ep^3*mWW^11*s^4*t^3 - 33552*ep^4*mWW^11*s^4*t^3 - 49449*ep^5*mWW^11*s^4*t^3 - 23892*ep^6*mWW^11*s^4*t^3 - 3276*ep^2*mtt^8*mWW^2*s^5*t^3 - 52696*ep^3*mtt^8*mWW^2*s^5*t^3 - 269192*ep^4*mtt^8*mWW^2*s^5*t^3 - 532868*ep^5*mtt^8*mWW^2*s^5*t^3 - 358288*ep^6*mtt^8*mWW^2*s^5*t^3 + 3216*ep*mtt^7*mWW^3*s^5*t^3 + 52836*ep^2*mtt^7*mWW^3*s^5*t^3 + 307326*ep^3*mtt^7*mWW^3*s^5*t^3 + 830772*ep^4*mtt^7*mWW^3*s^5*t^3 + 1116730*ep^5*mtt^7*mWW^3*s^5*t^3 + 610600*ep^6*mtt^7*mWW^3*s^5*t^3 + 900*mtt^6*mWW^4*s^5*t^3 - 20654*ep*mtt^6*mWW^4*s^5*t^3 - 298936*ep^2*mtt^6*mWW^4*s^5*t^3 - 1033269*ep^3*mtt^6*mWW^4*s^5*t^3 - 222944*ep^4*mtt^6*mWW^4*s^5*t^3 + 3295891*ep^5*mtt^6*mWW^4*s^5*t^3 + 3328172*ep^6*mtt^6*mWW^4*s^5*t^3 - 768*mtt^5*mWW^5*s^5*t^3 + 73038*ep*mtt^5*mWW^5*s^5*t^3 + 679048*ep^2*mtt^5*mWW^5*s^5*t^3 + 1341464*ep^3*mtt^5*mWW^5*s^5*t^3 - 3104536*ep^4*mtt^5*mWW^5*s^5*t^3 - 12560062*ep^5*mtt^5*mWW^5*s^5*t^3 - 10336496*ep^6*mtt^5*mWW^5*s^5*t^3 - 2416*mtt^4*mWW^6*s^5*t^3 - 119692*ep*mtt^4*mWW^6*s^5*t^3 - 781046*ep^2*mtt^4*mWW^6*s^5*t^3 - 425550*ep^3*mtt^4*mWW^6*s^5*t^3 + 7619358*ep^4*mtt^4*mWW^6*s^5*t^3 + 19973242*ep^5*mtt^4*mWW^6*s^5*t^3 + 14680296*ep^6*mtt^4*mWW^6*s^5*t^3 + 3704*mtt^3*mWW^7*s^5*t^3 + 87804*ep*mtt^3*mWW^7*s^5*t^3 + 435062*ep^2*mtt^3*mWW^7*s^5*t^3 - 475116*ep^3*mtt^3*mWW^7*s^5*t^3 - 7688302*ep^4*mtt^3*mWW^7*s^5*t^3 - 17200840*ep^5*mtt^3*mWW^7*s^5*t^3 - 11866696*ep^6*mtt^3*mWW^7*s^5*t^3 - 1588*mtt^2*mWW^8*s^5*t^3 - 24654*ep*mtt^2*mWW^8*s^5*t^3 - 73254*ep^2*mtt^2*mWW^8*s^5*t^3 + 466337*ep^3*mtt^2*mWW^8*s^5*t^3 + 3350366*ep^4*mtt^2*mWW^8*s^5*t^3 + 6837093*ep^5*mtt^2*mWW^8*s^5*t^3 + 4565860*ep^6*mtt^2*mWW^8*s^5*t^3 + 168*mtt*mWW^9*s^5*t^3 + 886*ep*mtt*mWW^9*s^5*t^3 - 12954*ep^2*mtt*mWW^9*s^5*t^3 - 136018*ep^3*mtt*mWW^9*s^5*t^3 - 505222*ep^4*mtt*mWW^9*s^5*t^3 - 859996*ep^5*mtt*mWW^9*s^5*t^3 - 556224*ep^6*mtt*mWW^9*s^5*t^3 + 56*ep*mWW^10*s^5*t^3 + 696*ep^2*mWW^10*s^5*t^3 + 3298*ep^3*mWW^10*s^5*t^3 + 8996*ep^4*mWW^10*s^5*t^3 + 17402*ep^5*mWW^10*s^5*t^3 + 14952*ep^6*mWW^10*s^5*t^3 + 2772*ep^2*mtt^7*mWW^2*s^6*t^3 + 39592*ep^3*mtt^7*mWW^2*s^6*t^3 + 190008*ep^4*mtt^7*mWW^2*s^6*t^3 + 364028*ep^5*mtt^7*mWW^2*s^6*t^3 + 240240*ep^6*mtt^7*mWW^2*s^6*t^3 - 2608*ep*mtt^6*mWW^3*s^6*t^3 - 42350*ep^2*mtt^6*mWW^3*s^6*t^3 - 223162*ep^3*mtt^6*mWW^3*s^6*t^3 - 496414*ep^4*mtt^6*mWW^3*s^6*t^3 - 511274*ep^5*mtt^6*mWW^3*s^6*t^3 - 213832*ep^6*mtt^6*mWW^3*s^6*t^3 - 396*mtt^5*mWW^4*s^6*t^3 + 14066*ep*mtt^5*mWW^4*s^6*t^3 + 176292*ep^2*mtt^5*mWW^4*s^6*t^3 + 564901*ep^3*mtt^5*mWW^4*s^6*t^3 - 17064*ep^4*mtt^5*mWW^4*s^6*t^3 - 2162571*ep^5*mtt^5*mWW^4*s^6*t^3 - 2095788*ep^6*mtt^5*mWW^4*s^6*t^3 + 240*mtt^4*mWW^5*s^6*t^3 - 36286*ep*mtt^4*mWW^5*s^6*t^3 - 310888*ep^2*mtt^4*mWW^5*s^6*t^3 - 521045*ep^3*mtt^4*mWW^5*s^6*t^3 + 1701312*ep^4*mtt^4*mWW^5*s^6*t^3 + 6112863*ep^5*mtt^4*mWW^5*s^6*t^3 + 4948132*ep^6*mtt^4*mWW^5*s^6*t^3 + 984*mtt^3*mWW^6*s^6*t^3 + 44596*ep*mtt^3*mWW^6*s^6*t^3 + 276296*ep^2*mtt^3*mWW^6*s^6*t^3 + 34706*ep^3*mtt^3*mWW^6*s^6*t^3 - 3143682*ep^4*mtt^3*mWW^6*s^6*t^3 - 7684024*ep^5*mtt^3*mWW^6*s^6*t^3 - 5495616*ep^6*mtt^3*mWW^6*s^6*t^3 - 1104*mtt^2*mWW^7*s^6*t^3 - 23420*ep*mtt^2*mWW^7*s^6*t^3 - 104418*ep^2*mtt^2*mWW^7*s^6*t^3 + 210428*ep^3*mtt^2*mWW^7*s^6*t^3 + 2326788*ep^4*mtt^2*mWW^7*s^6*t^3 + 4934778*ep^5*mtt^2*mWW^7*s^6*t^3 + 3283104*ep^6*mtt^2*mWW^7*s^6*t^3 + 276*mtt*mWW^8*s^6*t^3 + 3514*ep*mtt*mWW^8*s^6*t^3 + 3272*ep^2*mtt*mWW^8*s^6*t^3 - 119919*ep^3*mtt*mWW^8*s^6*t^3 - 659894*ep^4*mtt*mWW^8*s^6*t^3 - 1255369*ep^5*mtt*mWW^8*s^6*t^3 - 803412*ep^6*mtt*mWW^8*s^6*t^3 + 138*ep*mWW^9*s^6*t^3 + 2512*ep^2*mWW^9*s^6*t^3 + 17667*ep^3*mWW^9*s^6*t^3 + 61154*ep^4*mWW^9*s^6*t^3 + 98465*ep^5*mWW^9*s^6*t^3 + 58580*ep^6*mWW^9*s^6*t^3 - 1308*ep^2*mtt^6*mWW^2*s^7*t^3 - 17304*ep^3*mtt^6*mWW^2*s^7*t^3 - 79144*ep^4*mtt^6*mWW^2*s^7*t^3 - 147252*ep^5*mtt^6*mWW^2*s^7*t^3 - 95312*ep^6*mtt^6*mWW^2*s^7*t^3 + 1264*ep*mtt^5*mWW^3*s^7*t^3 + 19112*ep^2*mtt^5*mWW^3*s^7*t^3 + 88658*ep^3*mtt^5*mWW^3*s^7*t^3 + 148952*ep^4*mtt^5*mWW^3*s^7*t^3 + 74334*ep^5*mtt^5*mWW^3*s^7*t^3 - 10120*ep^6*mtt^5*mWW^3*s^7*t^3 + 72*mtt^4*mWW^4*s^7*t^3 - 5548*ep*mtt^4*mWW^4*s^7*t^3 - 56776*ep^2*mtt^4*mWW^4*s^7*t^3 - 153432*ep^3*mtt^4*mWW^4*s^7*t^3 + 95864*ep^4*mtt^4*mWW^4*s^7*t^3 + 806804*ep^5*mtt^4*mWW^4*s^7*t^3 + 725616*ep^6*mtt^4*mWW^4*s^7*t^3 - 24*mtt^3*mWW^5*s^7*t^3 + 9832*ep*mtt^3*mWW^5*s^7*t^3 + 76668*ep^2*mtt^3*mWW^5*s^7*t^3 + 87640*ep^3*mtt^3*mWW^5*s^7*t^3 - 588868*ep^4*mtt^3*mWW^5*s^7*t^3 - 1791440*ep^5*mtt^3*mWW^5*s^7*t^3 - 1397600*ep^6*mtt^3*mWW^5*s^7*t^3 - 168*mtt^2*mWW^6*s^7*t^3 - 8016*ep*mtt^2*mWW^6*s^7*t^3 - 47576*ep^2*mtt^2*mWW^6*s^7*t^3 + 27660*ep^3*mtt^2*mWW^6*s^7*t^3 + 704540*ep^4*mtt^2*mWW^6*s^7*t^3 + 1582168*ep^5*mtt^2*mWW^6*s^7*t^3 + 1078912*ep^6*mtt^2*mWW^6*s^7*t^3 + 120*mtt*mWW^7*s^7*t^3 + 2408*ep*mtt*mWW^7*s^7*t^3 + 8924*ep^2*mtt*mWW^7*s^7*t^3 - 39498*ep^3*mtt*mWW^7*s^7*t^3 - 329460*ep^4*mtt*mWW^7*s^7*t^3 - 675374*ep^5*mtt*mWW^7*s^7*t^3 - 435992*ep^6*mtt*mWW^7*s^7*t^3 + 60*ep*mWW^8*s^7*t^3 + 1468*ep^2*mWW^8*s^7*t^3 + 11908*ep^3*mWW^8*s^7*t^3 + 43508*ep^4*mWW^8*s^7*t^3 + 69864*ep^5*mWW^8*s^7*t^3 + 40288*ep^6*mWW^8*s^7*t^3 + 324*ep^2*mtt^5*mWW^2*s^8*t^3 + 4016*ep^3*mtt^5*mWW^2*s^8*t^3 + 17512*ep^4*mtt^5*mWW^2*s^8*t^3 + 31492*ep^5*mtt^5*mWW^2*s^8*t^3 + 19856*ep^6*mtt^5*mWW^2*s^8*t^3 - 324*ep*mtt^4*mWW^3*s^8*t^3 - 4374*ep^2*mtt^4*mWW^3*s^8*t^3 - 17196*ep^3*mtt^4*mWW^3*s^8*t^3 - 17118*ep^4*mtt^4*mWW^3*s^8*t^3 + 15436*ep^5*mtt^4*mWW^3*s^8*t^3 + 23056*ep^6*mtt^4*mWW^3*s^8*t^3 + 1084*ep*mtt^3*mWW^4*s^8*t^3 + 8712*ep^2*mtt^3*mWW^4*s^8*t^3 + 17244*ep^3*mtt^3*mWW^4*s^8*t^3 - 34180*ep^4*mtt^3*mWW^4*s^8*t^3 - 145372*ep^5*mtt^3*mWW^4*s^8*t^3 - 118928*ep^6*mtt^3*mWW^4*s^8*t^3 - 1196*ep*mtt^2*mWW^5*s^8*t^3 - 8788*ep^2*mtt^2*mWW^5*s^8*t^3 - 3708*ep^3*mtt^2*mWW^5*s^8*t^3 + 101896*ep^4*mtt^2*mWW^5*s^8*t^3 + 270932*ep^5*mtt^2*mWW^5*s^8*t^3 + 201648*ep^6*mtt^2*mWW^5*s^8*t^3 + 436*ep*mtt*mWW^6*s^8*t^3 + 2756*ep^2*mtt*mWW^6*s^8*t^3 - 4908*ep^3*mtt*mWW^6*s^8*t^3 - 65460*ep^4*mtt*mWW^6*s^8*t^3 - 140504*ep^5*mtt*mWW^6*s^8*t^3 - 91584*ep^6*mtt*mWW^6*s^8*t^3 + 218*ep^2*mWW^7*s^8*t^3 + 2440*ep^3*mWW^7*s^8*t^3 + 9638*ep^4*mWW^7*s^8*t^3 + 15632*ep^5*mWW^7*s^8*t^3 + 8960*ep^6*mWW^7*s^8*t^3 - 32*ep^2*mtt^4*mWW^2*s^9*t^3 - 368*ep^3*mtt^4*mWW^2*s^9*t^3 - 1504*ep^4*mtt^4*mWW^2*s^9*t^3 - 2560*ep^5*mtt^4*mWW^2*s^9*t^3 - 1536*ep^6*mtt^4*mWW^2*s^9*t^3 + 32*ep*mtt^3*mWW^3*s^9*t^3 + 356*ep^2*mtt^3*mWW^3*s^9*t^3 + 1054*ep^3*mtt^3*mWW^3*s^9*t^3 - 172*ep^4*mtt^3*mWW^3*s^9*t^3 - 3766*ep^5*mtt^3*mWW^3*s^9*t^3 - 3224*ep^6*mtt^3*mWW^3*s^9*t^3 - 64*ep*mtt^2*mWW^4*s^9*t^3 - 456*ep^2*mtt^2*mWW^4*s^9*t^3 - 682*ep^3*mtt^2*mWW^4*s^9*t^3 + 3888*ep^4*mtt^2*mWW^4*s^9*t^3 + 12722*ep^5*mtt^2*mWW^4*s^9*t^3 + 9768*ep^6*mtt^2*mWW^4*s^9*t^3 + 32*ep*mtt*mWW^5*s^9*t^3 + 244*ep^2*mtt*mWW^5*s^9*t^3 - 198*ep^3*mtt*mWW^5*s^9*t^3 - 4396*ep^4*mtt*mWW^5*s^9*t^3 - 9986*ep^5*mtt*mWW^5*s^9*t^3 - 6792*ep^6*mtt*mWW^5*s^9*t^3 + 16*ep^2*mWW^6*s^9*t^3 + 194*ep^3*mWW^6*s^9*t^3 + 776*ep^4*mWW^6*s^9*t^3 + 1286*ep^5*mWW^6*s^9*t^3 + 760*ep^6*mWW^6*s^9*t^3 - 12*ep^2*mtt^13*mWW*t^4 - 128*ep^3*mtt^13*mWW*t^4 - 468*ep^4*mtt^13*mWW*t^4 - 672*ep^5*mtt^13*mWW*t^4 - 320*ep^6*mtt^13*mWW*t^4 + 12*ep*mtt^12*mWW^2*t^4 + 656*ep^2*mtt^12*mWW^2*t^4 + 5978*ep^3*mtt^12*mWW^2*t^4 + 21336*ep^4*mtt^12*mWW^2*t^4 + 33386*ep^5*mtt^12*mWW^2*t^4 + 19112*ep^6*mtt^12*mWW^2*t^4 + 52*ep*mtt^11*mWW^3*t^4 - 2124*ep^2*mtt^11*mWW^3*t^4 - 25672*ep^3*mtt^11*mWW^3*t^4 - 101440*ep^4*mtt^11*mWW^3*t^4 - 170080*ep^5*mtt^11*mWW^3*t^4 - 103296*ep^6*mtt^11*mWW^3*t^4 - 372*ep*mtt^10*mWW^4*t^4 + 4124*ep^2*mtt^10*mWW^4*t^4 + 73748*ep^3*mtt^10*mWW^4*t^4 + 329064*ep^4*mtt^10*mWW^4*t^4 + 588084*ep^5*mtt^10*mWW^4*t^4 + 370512*ep^6*mtt^10*mWW^4*t^4 + 628*ep*mtt^9*mWW^5*t^4 - 12464*ep^2*mtt^9*mWW^5*t^4 - 198318*ep^3*mtt^9*mWW^5*t^4 - 890668*ep^4*mtt^9*mWW^5*t^4 - 1599234*ep^5*mtt^9*mWW^5*t^4 - 1004744*ep^6*mtt^9*mWW^5*t^4 - 220*ep*mtt^8*mWW^6*t^4 + 30164*ep^2*mtt^8*mWW^6*t^4 + 379428*ep^3*mtt^8*mWW^6*t^4 + 1626348*ep^4*mtt^8*mWW^6*t^4 + 2866408*ep^5*mtt^8*mWW^6*t^4 + 1780192*ep^6*mtt^8*mWW^6*t^4 - 452*ep*mtt^7*mWW^7*t^4 - 39656*ep^2*mtt^7*mWW^7*t^4 - 432666*ep^3*mtt^7*mWW^7*t^4 - 1776776*ep^4*mtt^7*mWW^7*t^4 - 3083122*ep^5*mtt^7*mWW^7*t^4 - 1905608*ep^6*mtt^7*mWW^7*t^4 + 548*ep*mtt^6*mWW^8*t^4 + 27204*ep^2*mtt^6*mWW^8*t^4 + 272404*ep^3*mtt^6*mWW^8*t^4 + 1084320*ep^4*mtt^6*mWW^8*t^4 + 1870844*ep^5*mtt^6*mWW^8*t^4 + 1165040*ep^6*mtt^6*mWW^8*t^4 - 228*ep*mtt^5*mWW^9*t^4 - 8564*ep^2*mtt^5*mWW^9*t^4 - 80066*ep^3*mtt^5*mWW^9*t^4 - 312824*ep^4*mtt^5*mWW^9*t^4 - 548550*ep^5*mtt^5*mWW^9*t^4 - 354328*ep^6*mtt^5*mWW^9*t^4 + 32*ep*mtt^4*mWW^10*t^4 + 444*ep^2*mtt^4*mWW^10*t^4 + 2970*ep^3*mtt^4*mWW^10*t^4 + 12788*ep^4*mtt^4*mWW^10*t^4 + 30718*ep^5*mtt^4*mWW^10*t^4 + 27448*ep^6*mtt^4*mWW^10*t^4 + 228*ep^2*mtt^3*mWW^11*t^4 + 2322*ep^3*mtt^3*mWW^11*t^4 + 8320*ep^4*mtt^3*mWW^11*t^4 + 12218*ep^5*mtt^3*mWW^11*t^4 + 5992*ep^6*mtt^3*mWW^11*t^4 + 60*ep^2*mtt^12*mWW*s*t^4 + 676*ep^3*mtt^12*mWW*s*t^4 + 2580*ep^4*mtt^12*mWW*s*t^4 + 3804*ep^5*mtt^12*mWW*s*t^4 + 1840*ep^6*mtt^12*mWW*s*t^4 - 36*ep*mtt^11*mWW^2*s*t^4 - 2698*ep^2*mtt^11*mWW^2*s*t^4 - 24032*ep^3*mtt^11*mWW^2*s*t^4 - 81146*ep^4*mtt^11*mWW^2*s*t^4 - 119776*ep^5*mtt^11*mWW^2*s*t^4 - 64992*ep^6*mtt^11*mWW^2*s*t^4 - 12*mtt^10*mWW^3*s*t^4 - 798*ep*mtt^10*mWW^3*s*t^4 + 5546*ep^2*mtt^10*mWW^3*s*t^4 + 99111*ep^3*mtt^10*mWW^3*s*t^4 + 399346*ep^4*mtt^10*mWW^3*s*t^4 + 655723*ep^5*mtt^10*mWW^3*s*t^4 + 388684*ep^6*mtt^10*mWW^3*s*t^4 - 64*mtt^9*mWW^4*s*t^4 + 2998*ep*mtt^9*mWW^4*s*t^4 - 3488*ep^2*mtt^9*mWW^4*s*t^4 - 270168*ep^3*mtt^9*mWW^4*s*t^4 - 1326358*ep^4*mtt^9*mWW^4*s*t^4 - 2422712*ep^5*mtt^9*mWW^4*s*t^4 - 1534848*ep^6*mtt^9*mWW^4*s*t^4 + 308*mtt^8*mWW^5*s*t^4 - 5854*ep*mtt^8*mWW^5*s*t^4 - 1424*ep^2*mtt^8*mWW^5*s*t^4 + 622434*ep^3*mtt^8*mWW^5*s*t^4 + 3466194*ep^4*mtt^8*mWW^5*s*t^4 + 6725530*ep^5*mtt^8*mWW^5*s*t^4 + 4387272*ep^6*mtt^8*mWW^5*s*t^4 - 320*mtt^7*mWW^6*s*t^4 + 11962*ep*mtt^7*mWW^6*s*t^4 + 23824*ep^2*mtt^7*mWW^6*s*t^4 - 1014519*ep^3*mtt^7*mWW^6*s*t^4 - 6172394*ep^4*mtt^7*mWW^6*s*t^4 - 12367861*ep^5*mtt^7*mWW^6*s*t^4 - 8181492*ep^6*mtt^7*mWW^6*s*t^4 - 100*mtt^6*mWW^7*s*t^4 - 19046*ep*mtt^6*mWW^7*s*t^4 - 55790*ep^2*mtt^6*mWW^7*s*t^4 + 1075852*ep^3*mtt^6*mWW^7*s*t^4 + 6955926*ep^4*mtt^6*mWW^7*s*t^4 + 14182454*ep^5*mtt^6*mWW^7*s*t^4 + 9478264*ep^6*mtt^6*mWW^7*s*t^4 + 352*mtt^5*mWW^8*s*t^4 + 16426*ep*mtt^5*mWW^8*s*t^4 + 44486*ep^2*mtt^5*mWW^8*s*t^4 - 761383*ep^3*mtt^5*mWW^8*s*t^4 - 4846786*ep^4*mtt^5*mWW^8*s*t^4 - 9862375*ep^5*mtt^5*mWW^8*s*t^4 - 6639420*ep^6*mtt^5*mWW^8*s*t^4 - 196*mtt^4*mWW^9*s*t^4 - 6130*ep*mtt^4*mWW^9*s*t^4 - 3552*ep^2*mtt^4*mWW^9*s*t^4 + 367530*ep^3*mtt^4*mWW^9*s*t^4 + 2001394*ep^4*mtt^4*mWW^9*s*t^4 + 3929454*ep^5*mtt^4*mWW^9*s*t^4 + 2652440*ep^6*mtt^4*mWW^9*s*t^4 + 32*mtt^3*mWW^10*s*t^4 + 202*ep*mtt^3*mWW^10*s*t^4 - 9698*ep^2*mtt^3*mWW^10*s*t^4 - 105173*ep^3*mtt^3*mWW^10*s*t^4 - 415652*ep^4*mtt^3*mWW^10*s*t^4 - 746259*ep^5*mtt^3*mWW^10*s*t^4 - 507212*ep^6*mtt^3*mWW^10*s*t^4 + 276*ep*mtt^2*mWW^11*s*t^4 + 2392*ep^2*mtt^2*mWW^11*s*t^4 + 6333*ep^3*mtt^2*mWW^11*s*t^4 + 5472*ep^4*mtt^2*mWW^11*s*t^4 + 5947*ep^5*mtt^2*mWW^11*s*t^4 + 11820*ep^6*mtt^2*mWW^11*s*t^4 + 342*ep^2*mtt*mWW^12*s*t^4 + 3339*ep^3*mtt*mWW^12*s*t^4 + 11424*ep^4*mtt*mWW^12*s*t^4 + 16071*ep^5*mtt*mWW^12*s*t^4 + 7644*ep^6*mtt*mWW^12*s*t^4 - 84*ep^2*mtt^11*mWW*s^2*t^4 - 1148*ep^3*mtt^11*mWW*s^2*t^4 - 4956*ep^4*mtt^11*mWW*s^2*t^4 - 7812*ep^5*mtt^11*mWW*s^2*t^4 - 3920*ep^6*mtt^11*mWW*s^2*t^4 - 60*ep*mtt^10*mWW^2*s^2*t^4 + 2304*ep^2*mtt^10*mWW^2*s^2*t^4 + 17262*ep^3*mtt^10*mWW^2*s^2*t^4 + 29092*ep^4*mtt^10*mWW^2*s^2*t^4 - 3206*ep^5*mtt^10*mWW^2*s^2*t^4 - 24792*ep^6*mtt^10*mWW^2*s^2*t^4 + 84*mtt^9*mWW^3*s^2*t^4 + 4390*ep*mtt^9*mWW^3*s^2*t^4 + 11648*ep^2*mtt^9*mWW^3*s^2*t^4 - 86681*ep^3*mtt^9*mWW^3*s^2*t^4 - 401796*ep^4*mtt^9*mWW^3*s^2*t^4 - 587025*ep^5*mtt^9*mWW^3*s^2*t^4 - 297540*ep^6*mtt^9*mWW^3*s^2*t^4 + 376*mtt^8*mWW^4*s^2*t^4 - 12210*ep*mtt^8*mWW^4*s^2*t^4 - 78490*ep^2*mtt^8*mWW^4*s^2*t^4 + 202737*ep^3*mtt^8*mWW^4*s^2*t^4 + 2158642*ep^4*mtt^8*mWW^4*s^2*t^4 + 4666845*ep^5*mtt^8*mWW^4*s^2*t^4 + 3154580*ep^6*mtt^8*mWW^4*s^2*t^4 - 1748*mtt^7*mWW^5*s^2*t^4 + 22490*ep*mtt^7*mWW^5*s^2*t^4 + 235950*ep^2*mtt^7*mWW^5*s^2*t^4 - 298855*ep^3*mtt^7*mWW^5*s^2*t^4 - 6152576*ep^4*mtt^7*mWW^5*s^2*t^4 - 14945121*ep^5*mtt^7*mWW^5*s^2*t^4 - 10679620*ep^6*mtt^7*mWW^5*s^2*t^4 + 1808*mtt^6*mWW^6*s^2*t^4 - 51338*ep*mtt^6*mWW^6*s^2*t^4 - 452858*ep^2*mtt^6*mWW^6*s^2*t^4 + 486396*ep^3*mtt^6*mWW^6*s^2*t^4 + 10914268*ep^4*mtt^6*mWW^6*s^2*t^4 + 26674772*ep^5*mtt^6*mWW^6*s^2*t^4 + 19156112*ep^6*mtt^6*mWW^6*s^2*t^4 + 108*mtt^5*mWW^7*s^2*t^4 + 78334*ep*mtt^5*mWW^7*s^2*t^4 + 505252*ep^2*mtt^5*mWW^7*s^2*t^4 - 873119*ep^3*mtt^5*mWW^7*s^2*t^4 - 12638710*ep^4*mtt^5*mWW^7*s^2*t^4 - 29384553*ep^5*mtt^5*mWW^7*s^2*t^4 - 20771332*ep^6*mtt^5*mWW^7*s^2*t^4 - 1096*mtt^4*mWW^8*s^2*t^4 - 58822*ep*mtt^4*mWW^8*s^2*t^4 - 281496*ep^2*mtt^4*mWW^8*s^2*t^4 + 1049656*ep^3*mtt^4*mWW^8*s^2*t^4 + 9422898*ep^4*mtt^4*mWW^8*s^2*t^4 + 20314448*ep^5*mtt^4*mWW^8*s^2*t^4 + 13987872*ep^6*mtt^4*mWW^8*s^2*t^4 + 532*mtt^3*mWW^9*s^2*t^4 + 18142*ep*mtt^3*mWW^9*s^2*t^4 + 45778*ep^2*mtt^3*mWW^9*s^2*t^4 - 688365*ep^3*mtt^3*mWW^9*s^2*t^4 - 4186928*ep^4*mtt^3*mWW^9*s^2*t^4 - 8286011*ep^5*mtt^3*mWW^9*s^2*t^4 - 5529388*ep^6*mtt^3*mWW^9*s^2*t^4 - 64*mtt^2*mWW^10*s^2*t^4 - 514*ep*mtt^2*mWW^10*s^2*t^4 + 16566*ep^2*mtt^2*mWW^10*s^2*t^4 + 208498*ep^3*mtt^2*mWW^10*s^2*t^4 + 883044*ep^4*mtt^2*mWW^10*s^2*t^4 + 1579542*ep^5*mtt^2*mWW^10*s^2*t^4 + 1028248*ep^6*mtt^2*mWW^10*s^2*t^4 - 412*ep*mtt*mWW^11*s^2*t^4 - 4272*ep^2*mtt*mWW^11*s^2*t^4 - 13080*ep^3*mtt*mWW^11*s^2*t^4 - 10298*ep^4*mtt*mWW^11*s^2*t^4 - 2406*ep^5*mtt*mWW^11*s^2*t^4 - 10232*ep^6*mtt*mWW^11*s^2*t^4 - 298*ep^2*mWW^12*s^2*t^4 - 3301*ep^3*mWW^12*s^2*t^4 - 12680*ep^4*mWW^12*s^2*t^4 - 19473*ep^5*mWW^12*s^2*t^4 - 9988*ep^6*mWW^12*s^2*t^4 - 84*ep^2*mtt^10*mWW*s^3*t^4 - 140*ep^3*mtt^10*mWW*s^3*t^4 + 1764*ep^4*mtt^10*mWW*s^3*t^4 + 4620*ep^5*mtt^10*mWW*s^3*t^4 + 2800*ep^6*mtt^10*mWW*s^3*t^4 + 444*ep*mtt^9*mWW^2*s^3*t^4 + 6098*ep^2*mtt^9*mWW^2*s^3*t^4 + 66332*ep^3*mtt^9*mWW^2*s^3*t^4 + 334698*ep^4*mtt^9*mWW^2*s^3*t^4 + 664916*ep^5*mtt^9*mWW^2*s^3*t^4 + 443312*ep^6*mtt^9*mWW^2*s^3*t^4 - 240*mtt^8*mWW^3*s^3*t^4 - 11952*ep*mtt^8*mWW^3*s^3*t^4 - 69846*ep^2*mtt^8*mWW^3*s^3*t^4 - 160614*ep^3*mtt^8*mWW^3*s^3*t^4 - 419706*ep^4*mtt^8*mWW^3*s^3*t^4 - 911938*ep^5*mtt^8*mWW^3*s^3*t^4 - 705424*ep^6*mtt^8*mWW^3*s^3*t^4 - 920*mtt^7*mWW^4*s^3*t^4 + 28468*ep*mtt^7*mWW^4*s^3*t^4 + 293368*ep^2*mtt^7*mWW^4*s^3*t^4 + 474310*ep^3*mtt^7*mWW^4*s^3*t^4 - 2179396*ep^4*mtt^7*mWW^4*s^3*t^4 - 7012566*ep^5*mtt^7*mWW^4*s^3*t^4 - 5308160*ep^6*mtt^7*mWW^4*s^3*t^4 + 4060*mtt^6*mWW^5*s^3*t^4 - 44534*ep*mtt^6*mWW^5*s^3*t^4 - 674702*ep^2*mtt^6*mWW^5*s^3*t^4 - 1083009*ep^3*mtt^6*mWW^5*s^3*t^4 + 7442016*ep^4*mtt^6*mWW^5*s^3*t^4 + 23787461*ep^5*mtt^6*mWW^5*s^3*t^4 + 18470212*ep^6*mtt^6*mWW^5*s^3*t^4 - 4040*mtt^5*mWW^6*s^3*t^4 + 89022*ep*mtt^5*mWW^6*s^3*t^4 + 960244*ep^2*mtt^5*mWW^6*s^3*t^4 + 896033*ep^3*mtt^5*mWW^6*s^3*t^4 - 12227288*ep^4*mtt^5*mWW^6*s^3*t^4 - 35429239*ep^5*mtt^5*mWW^6*s^3*t^4 - 27037052*ep^6*mtt^5*mWW^6*s^3*t^4 + 368*mtt^4*mWW^7*s^3*t^4 - 116792*ep*mtt^4*mWW^7*s^3*t^4 - 822552*ep^2*mtt^4*mWW^7*s^3*t^4 + 302421*ep^3*mtt^4*mWW^7*s^3*t^4 + 13544096*ep^4*mtt^4*mWW^7*s^3*t^4 + 33410263*ep^5*mtt^4*mWW^7*s^3*t^4 + 24245140*ep^6*mtt^4*mWW^7*s^3*t^4 + 1216*mtt^3*mWW^8*s^3*t^4 + 71044*ep*mtt^3*mWW^8*s^3*t^4 + 361338*ep^2*mtt^3*mWW^8*s^3*t^4 - 966348*ep^3*mtt^3*mWW^8*s^3*t^4 - 9684592*ep^4*mtt^3*mWW^8*s^3*t^4 - 20870142*ep^5*mtt^3*mWW^8*s^3*t^4 - 14281952*ep^6*mtt^3*mWW^8*s^3*t^4 - 476*mtt^2*mWW^9*s^3*t^4 - 15778*ep*mtt^2*mWW^9*s^3*t^4 - 40768*ep^2*mtt^2*mWW^9*s^3*t^4 + 611917*ep^3*mtt^2*mWW^9*s^3*t^4 + 3766660*ep^4*mtt^2*mWW^9*s^3*t^4 + 7364901*ep^5*mtt^2*mWW^9*s^3*t^4 + 4803476*ep^6*mtt^2*mWW^9*s^3*t^4 + 32*mtt*mWW^10*s^3*t^4 + 30*ep*mtt*mWW^10*s^3*t^4 - 13744*ep^2*mtt*mWW^10*s^3*t^4 - 144551*ep^3*mtt*mWW^10*s^3*t^4 - 590774*ep^4*mtt*mWW^10*s^3*t^4 - 1032057*ep^5*mtt*mWW^10*s^3*t^4 - 650260*ep^6*mtt*mWW^10*s^3*t^4 + 48*ep*mWW^11*s^3*t^4 + 648*ep^2*mWW^11*s^3*t^4 + 3649*ep^3*mWW^11*s^3*t^4 + 12522*ep^4*mWW^11*s^3*t^4 + 23781*ep^5*mWW^11*s^3*t^4 + 17908*ep^6*mWW^11*s^3*t^4 + 420*ep^2*mtt^9*mWW*s^4*t^4 + 3220*ep^3*mtt^9*mWW*s^4*t^4 + 7980*ep^4*mtt^9*mWW*s^4*t^4 + 7980*ep^5*mtt^9*mWW*s^4*t^4 + 2800*ep^6*mtt^9*mWW*s^4*t^4 - 900*ep*mtt^8*mWW^2*s^4*t^4 - 16540*ep^2*mtt^8*mWW^2*s^4*t^4 - 167930*ep^3*mtt^8*mWW^2*s^4*t^4 - 763280*ep^4*mtt^8*mWW^2*s^4*t^4 - 1421350*ep^5*mtt^8*mWW^2*s^4*t^4 - 907800*ep^6*mtt^8*mWW^2*s^4*t^4 + 360*mtt^7*mWW^3*s^4*t^4 + 18200*ep*mtt^7*mWW^3*s^4*t^4 + 128564*ep^2*mtt^7*mWW^3*s^4*t^4 + 432194*ep^3*mtt^7*mWW^3*s^4*t^4 + 1252352*ep^4*mtt^7*mWW^3*s^4*t^4 + 2313658*ep^5*mtt^7*mWW^3*s^4*t^4 + 1604416*ep^6*mtt^7*mWW^3*s^4*t^4 + 1200*mtt^6*mWW^4*s^4*t^4 - 38944*ep*mtt^6*mWW^4*s^4*t^4 - 465100*ep^2*mtt^6*mWW^4*s^4*t^4 - 1102552*ep^3*mtt^6*mWW^4*s^4*t^4 + 2156492*ep^4*mtt^6*mWW^4*s^4*t^4 + 9271168*ep^5*mtt^6*mWW^4*s^4*t^4 + 7414960*ep^6*mtt^6*mWW^4*s^4*t^4 - 4956*mtt^5*mWW^5*s^4*t^4 + 48614*ep*mtt^5*mWW^5*s^4*t^4 + 831378*ep^2*mtt^5*mWW^5*s^4*t^4 + 1823673*ep^3*mtt^5*mWW^5*s^4*t^4 - 6983316*ep^4*mtt^5*mWW^5*s^4*t^4 - 25781813*ep^5*mtt^5*mWW^5*s^4*t^4 - 20756532*ep^6*mtt^5*mWW^5*s^4*t^4 + 4600*mtt^4*mWW^6*s^4*t^4 - 75562*ep*mtt^4*mWW^6*s^4*t^4 - 880526*ep^2*mtt^4*mWW^6*s^4*t^4 - 1162054*ep^3*mtt^4*mWW^6*s^4*t^4 + 9138412*ep^4*mtt^4*mWW^6*s^4*t^4 + 28561594*ep^5*mtt^4*mWW^6*s^4*t^4 + 22463192*ep^6*mtt^4*mWW^6*s^4*t^4 - 792*mtt^3*mWW^7*s^4*t^4 + 80116*ep*mtt^3*mWW^7*s^4*t^4 + 577178*ep^2*mtt^3*mWW^7*s^4*t^4 - 149100*ep^3*mtt^3*mWW^7*s^4*t^4 - 8699638*ep^4*mtt^3*mWW^7*s^4*t^4 - 21393344*ep^5*mtt^3*mWW^7*s^4*t^4 - 15551336*ep^6*mtt^3*mWW^7*s^4*t^4 - 552*mtt^2*mWW^8*s^4*t^4 - 36020*ep*mtt^2*mWW^8*s^4*t^4 - 183870*ep^2*mtt^2*mWW^8*s^4*t^4 + 540148*ep^3*mtt^2*mWW^8*s^4*t^4 + 5222614*ep^4*mtt^2*mWW^8*s^4*t^4 + 11056060*ep^5*mtt^2*mWW^8*s^4*t^4 + 7416896*ep^6*mtt^2*mWW^8*s^4*t^4 + 140*mtt*mWW^9*s^4*t^4 + 4334*ep*mtt*mWW^9*s^4*t^4 + 3860*ep^2*mtt*mWW^9*s^4*t^4 - 255835*ep^3*mtt*mWW^9*s^4*t^4 - 1464106*ep^4*mtt*mWW^9*s^4*t^4 - 2805641*ep^5*mtt*mWW^9*s^4*t^4 - 1784116*ep^6*mtt*mWW^9*s^4*t^4 + 162*ep*mWW^10*s^4*t^4 + 4252*ep^2*mWW^10*s^4*t^4 + 36124*ep^3*mWW^10*s^4*t^4 + 136330*ep^4*mWW^10*s^4*t^4 + 225480*ep^5*mWW^10*s^4*t^4 + 134384*ep^6*mWW^10*s^4*t^4 - 588*ep^2*mtt^8*mWW*s^5*t^4 - 5012*ep^3*mtt^8*mWW*s^5*t^4 - 14532*ep^4*mtt^8*mWW*s^5*t^4 - 17388*ep^5*mtt^8*mWW*s^5*t^4 - 7280*ep^6*mtt^8*mWW*s^5*t^4 + 948*ep*mtt^7*mWW^2*s^5*t^4 + 16794*ep^2*mtt^7*mWW^2*s^5*t^4 + 169512*ep^3*mtt^7*mWW^2*s^5*t^4 + 769594*ep^4*mtt^7*mWW^2*s^5*t^4 + 1422904*ep^5*mtt^7*mWW^2*s^5*t^4 + 898368*ep^6*mtt^7*mWW^2*s^5*t^4 - 300*mtt^6*mWW^3*s^5*t^4 - 16062*ep*mtt^6*mWW^3*s^5*t^4 - 123946*ep^2*mtt^6*mWW^3*s^5*t^4 - 420273*ep^3*mtt^6*mWW^3*s^5*t^4 - 1072650*ep^4*mtt^6*mWW^3*s^5*t^4 - 1820165*ep^5*mtt^6*mWW^3*s^5*t^4 - 1231804*ep^6*mtt^6*mWW^3*s^5*t^4 - 880*mtt^5*mWW^4*s^5*t^4 + 31198*ep*mtt^5*mWW^4*s^5*t^4 + 388188*ep^2*mtt^5*mWW^4*s^5*t^4 + 943138*ep^3*mtt^5*mWW^4*s^5*t^4 - 2017462*ep^4*mtt^5*mWW^4*s^5*t^4 - 8490182*ep^5*mtt^5*mWW^4*s^5*t^4 - 6753952*ep^6*mtt^5*mWW^4*s^5*t^4 + 3368*mtt^4*mWW^5*s^5*t^4 - 29020*ep*mtt^4*mWW^5*s^5*t^4 - 521978*ep^2*mtt^4*mWW^5*s^5*t^4 - 1167345*ep^3*mtt^4*mWW^5*s^5*t^4 + 4549914*ep^4*mtt^4*mWW^5*s^5*t^4 + 16940397*ep^5*mtt^4*mWW^5*s^5*t^4 + 13715564*ep^6*mtt^4*mWW^5*s^5*t^4 - 2816*mtt^3*mWW^6*s^5*t^4 + 30780*ep*mtt^3*mWW^6*s^5*t^4 + 392874*ep^2*mtt^3*mWW^6*s^5*t^4 + 489718*ep^3*mtt^3*mWW^6*s^5*t^4 - 4198900*ep^4*mtt^3*mWW^6*s^5*t^4 - 13105000*ep^5*mtt^3*mWW^6*s^5*t^4 - 10417224*ep^6*mtt^3*mWW^6*s^5*t^4 + 548*mtt^2*mWW^7*s^5*t^4 - 24570*ep*mtt^2*mWW^7*s^5*t^4 - 184082*ep^2*mtt^2*mWW^7*s^5*t^4 + 101683*ep^3*mtt^2*mWW^7*s^5*t^4 + 3044880*ep^4*mtt^2*mWW^7*s^5*t^4 + 7257129*ep^5*mtt^2*mWW^7*s^5*t^4 + 5196820*ep^6*mtt^2*mWW^7*s^5*t^4 + 80*mtt*mWW^8*s^5*t^4 + 6626*ep*mtt*mWW^8*s^5*t^4 + 31832*ep^2*mtt*mWW^8*s^5*t^4 - 147392*ep^3*mtt*mWW^8*s^5*t^4 - 1276904*ep^4*mtt*mWW^8*s^5*t^4 - 2663866*ep^5*mtt*mWW^8*s^5*t^4 - 1748664*ep^6*mtt*mWW^8*s^5*t^4 + 100*ep*mWW^9*s^5*t^4 + 4618*ep^2*mWW^9*s^5*t^4 + 45123*ep^3*mWW^9*s^5*t^4 + 176892*ep^4*mWW^9*s^5*t^4 + 292875*ep^5*mWW^9*s^5*t^4 + 172044*ep^6*mWW^9*s^5*t^4 + 420*ep^2*mtt^7*mWW*s^6*t^4 + 3724*ep^3*mtt^7*mWW*s^6*t^4 + 11340*ep^4*mtt^7*mWW*s^6*t^4 + 14196*ep^5*mtt^7*mWW*s^6*t^4 + 6160*ep^6*mtt^7*mWW*s^6*t^4 - 564*ep*mtt^6*mWW^2*s^6*t^4 - 8392*ep^2*mtt^6*mWW^2*s^6*t^4 - 85918*ep^3*mtt^6*mWW^2*s^6*t^4 - 405804*ep^4*mtt^6*mWW^2*s^6*t^4 - 761194*ep^5*mtt^6*mWW^2*s^6*t^4 - 479848*ep^6*mtt^6*mWW^2*s^6*t^4 + 132*mtt^5*mWW^3*s^6*t^4 + 7958*ep*mtt^5*mWW^3*s^6*t^4 + 67224*ep^2*mtt^5*mWW^3*s^6*t^4 + 211499*ep^3*mtt^5*mWW^3*s^6*t^4 + 381644*ep^4*mtt^5*mWW^3*s^6*t^4 + 494947*ep^5*mtt^5*mWW^3*s^6*t^4 + 315996*ep^6*mtt^5*mWW^3*s^6*t^4 + 344*mtt^4*mWW^4*s^6*t^4 - 14002*ep*mtt^4*mWW^4*s^6*t^4 - 172510*ep^2*mtt^4*mWW^4*s^6*t^4 - 389681*ep^3*mtt^4*mWW^4*s^6*t^4 + 1167370*ep^4*mtt^4*mWW^4*s^6*t^4 + 4376939*ep^5*mtt^4*mWW^4*s^6*t^4 + 3392388*ep^6*mtt^4*mWW^4*s^6*t^4 - 1216*mtt^3*mWW^5*s^6*t^4 + 8716*ep*mtt^3*mWW^5*s^6*t^4 + 165592*ep^2*mtt^3*mWW^5*s^6*t^4 + 343756*ep^3*mtt^3*mWW^5*s^6*t^4 - 1733680*ep^4*mtt^3*mWW^5*s^6*t^4 - 6166056*ep^5*mtt^3*mWW^5*s^6*t^4 - 4973592*ep^6*mtt^3*mWW^5*s^6*t^4 + 872*mtt^2*mWW^6*s^6*t^4 - 4504*ep*mtt^2*mWW^6*s^6*t^4 - 76876*ep^2*mtt^2*mWW^6*s^6*t^4 - 72978*ep^3*mtt^2*mWW^6*s^6*t^4 + 984736*ep^4*mtt^2*mWW^6*s^6*t^4 + 2972910*ep^5*mtt^2*mWW^6*s^6*t^4 + 2376456*ep^6*mtt^2*mWW^6*s^6*t^4 - 132*mtt*mWW^7*s^6*t^4 + 2462*ep*mtt*mWW^7*s^6*t^4 + 20652*ep^2*mtt*mWW^7*s^6*t^4 - 25043*ep^3*mtt*mWW^7*s^6*t^4 - 442776*ep^4*mtt*mWW^7*s^6*t^4 - 1016735*ep^5*mtt*mWW^7*s^6*t^4 - 709220*ep^6*mtt*mWW^7*s^6*t^4 - 66*ep*mWW^8*s^6*t^4 + 978*ep^2*mWW^8*s^6*t^4 + 16049*ep^3*mWW^8*s^6*t^4 + 69458*ep^4*mWW^8*s^6*t^4 + 119489*ep^5*mWW^8*s^6*t^4 + 72428*ep^6*mWW^8*s^6*t^4 - 156*ep^2*mtt^6*mWW*s^7*t^4 - 1412*ep^3*mtt^6*mWW*s^7*t^4 - 4404*ep^4*mtt^6*mWW*s^7*t^4 - 5628*ep^5*mtt^6*mWW*s^7*t^4 - 2480*ep^6*mtt^6*mWW*s^7*t^4 + 180*ep*mtt^5*mWW^2*s^7*t^4 + 1886*ep^2*mtt^5*mWW^2*s^7*t^4 + 20188*ep^3*mtt^5*mWW^2*s^7*t^4 + 105238*ep^4*mtt^5*mWW^2*s^7*t^4 + 205076*ep^5*mtt^5*mWW^2*s^7*t^4 + 130032*ep^6*mtt^5*mWW^2*s^7*t^4 - 24*mtt^4*mWW^3*s^7*t^4 - 1940*ep*mtt^4*mWW^3*s^7*t^4 - 19378*ep^2*mtt^4*mWW^3*s^7*t^4 - 56204*ep^3*mtt^4*mWW^3*s^7*t^4 - 29094*ep^4*mtt^4*mWW^3*s^7*t^4 + 68800*ep^5*mtt^4*mWW^3*s^7*t^4 + 63880*ep^6*mtt^4*mWW^3*s^7*t^4 - 56*mtt^3*mWW^4*s^7*t^4 + 3096*ep*mtt^3*mWW^4*s^7*t^4 + 36372*ep^2*mtt^3*mWW^4*s^7*t^4 + 73384*ep^3*mtt^3*mWW^4*s^7*t^4 - 311080*ep^4*mtt^3*mWW^4*s^7*t^4 - 1051748*ep^5*mtt^3*mWW^4*s^7*t^4 - 789520*ep^6*mtt^3*mWW^4*s^7*t^4 + 184*mtt^2*mWW^5*s^7*t^4 - 1144*ep*mtt^2*mWW^5*s^7*t^4 - 23272*ep^2*mtt^2*mWW^5*s^7*t^4 - 42492*ep^3*mtt^2*mWW^5*s^7*t^4 + 318228*ep^4*mtt^2*mWW^5*s^7*t^4 + 1086736*ep^5*mtt^2*mWW^5*s^7*t^4 + 880320*ep^6*mtt^2*mWW^5*s^7*t^4 - 104*mtt*mWW^6*s^7*t^4 - 140*ep*mtt*mWW^6*s^7*t^4 + 3102*ep^2*mtt*mWW^6*s^7*t^4 - 2724*ep^3*mtt*mWW^6*s^7*t^4 - 68414*ep^4*mtt*mWW^6*s^7*t^4 - 179920*ep^5*mtt*mWW^6*s^7*t^4 - 144512*ep^6*mtt*mWW^6*s^7*t^4 - 52*ep*mWW^7*s^7*t^4 - 282*ep^2*mWW^7*s^7*t^4 + 812*ep^3*mWW^7*s^7*t^4 + 6998*ep^4*mWW^7*s^7*t^4 + 15308*ep^5*mWW^7*s^7*t^4 + 11272*ep^6*mWW^7*s^7*t^4 + 24*ep^2*mtt^5*mWW*s^8*t^4 + 220*ep^3*mtt^5*mWW*s^8*t^4 + 696*ep^4*mtt^5*mWW*s^8*t^4 + 900*ep^5*mtt^5*mWW*s^8*t^4 + 400*ep^6*mtt^5*mWW*s^8*t^4 - 24*ep*mtt^4*mWW^2*s^8*t^4 - 108*ep^2*mtt^4*mWW^2*s^8*t^4 - 1392*ep^3*mtt^4*mWW^2*s^8*t^4 - 9728*ep^4*mtt^4*mWW^2*s^8*t^4 - 20756*ep^5*mtt^4*mWW^2*s^8*t^4 - 13392*ep^6*mtt^4*mWW^2*s^8*t^4 + 152*ep*mtt^3*mWW^3*s^8*t^4 + 2336*ep^2*mtt^3*mWW^3*s^8*t^4 + 6644*ep^3*mtt^3*mWW^3*s^8*t^4 - 8904*ep^4*mtt^3*mWW^3*s^8*t^4 - 44332*ep^5*mtt^3*mWW^3*s^8*t^4 - 35096*ep^6*mtt^3*mWW^3*s^8*t^4 - 232*ep*mtt^2*mWW^4*s^8*t^4 - 2456*ep^2*mtt^2*mWW^4*s^8*t^4 - 4924*ep^3*mtt^2*mWW^4*s^8*t^4 + 22608*ep^4*mtt^2*mWW^4*s^8*t^4 + 73988*ep^5*mtt^2*mWW^4*s^8*t^4 + 53960*ep^6*mtt^2*mWW^4*s^8*t^4 + 104*ep*mtt*mWW^5*s^8*t^4 + 920*ep^2*mtt*mWW^5*s^8*t^4 + 160*ep^3*mtt*mWW^5*s^8*t^4 - 16096*ep^4*mtt*mWW^5*s^8*t^4 - 47880*ep^5*mtt*mWW^5*s^8*t^4 - 38872*ep^6*mtt*mWW^5*s^8*t^4 + 52*ep^2*mWW^6*s^8*t^4 + 700*ep^3*mWW^6*s^8*t^4 + 3232*ep^4*mWW^6*s^8*t^4 + 6336*ep^5*mWW^6*s^8*t^4 + 4328*ep^6*mWW^6*s^8*t^4 - 24*ep^2*mtt^2*mWW^3*s^9*t^4 - 4*ep^3*mtt^2*mWW^3*s^9*t^4 + 248*ep^4*mtt^2*mWW^3*s^9*t^4 + 412*ep^5*mtt^2*mWW^3*s^9*t^4 + 184*ep^6*mtt^2*mWW^3*s^9*t^4 - 8*ep^2*mtt*mWW^4*s^9*t^4 + 8*ep^3*mtt*mWW^4*s^9*t^4 + 120*ep^4*mtt*mWW^4*s^9*t^4 + 184*ep^5*mtt*mWW^4*s^9*t^4 + 80*ep^6*mtt*mWW^4*s^9*t^4 - 4*ep^3*mWW^5*s^9*t^4 - 16*ep^4*mWW^5*s^9*t^4 - 20*ep^5*mWW^5*s^9*t^4 - 8*ep^6*mWW^5*s^9*t^4 - 116*ep^2*mtt^12*mWW*t^5 - 1426*ep^3*mtt^12*mWW*t^5 - 6148*ep^4*mtt^12*mWW*t^5 - 10894*ep^5*mtt^12*mWW*t^5 - 6776*ep^6*mtt^12*mWW*t^5 - 40*ep*mtt^11*mWW^2*t^5 - 1932*ep^2*mtt^11*mWW^2*t^5 - 17804*ep^3*mtt^11*mWW^2*t^5 - 64408*ep^4*mtt^11*mWW^2*t^5 - 100184*ep^5*mtt^11*mWW^2*t^5 - 56032*ep^6*mtt^11*mWW^2*t^5 + 88*ep*mtt^10*mWW^3*t^5 + 9572*ep^2*mtt^10*mWW^3*t^5 + 97876*ep^3*mtt^10*mWW^3*t^5 + 374808*ep^4*mtt^10*mWW^3*t^5 + 613608*ep^5*mtt^10*mWW^3*t^5 + 361248*ep^6*mtt^10*mWW^3*t^5 + 152*ep*mtt^9*mWW^4*t^5 - 16112*ep^2*mtt^9*mWW^4*t^5 - 189612*ep^3*mtt^9*mWW^4*t^5 - 770848*ep^4*mtt^9*mWW^4*t^5 - 1323068*ep^5*mtt^9*mWW^4*t^5 - 813552*ep^6*mtt^9*mWW^4*t^5 - 680*ep*mtt^8*mWW^5*t^5 + 13884*ep^2*mtt^8*mWW^5*t^5 + 214436*ep^3*mtt^8*mWW^5*t^5 + 958300*ep^4*mtt^8*mWW^5*t^5 + 1745388*ep^5*mtt^8*mWW^5*t^5 + 1122032*ep^6*mtt^8*mWW^5*t^5 + 840*ep*mtt^7*mWW^6*t^5 - 12816*ep^2*mtt^7*mWW^6*t^5 - 227292*ep^3*mtt^7*mWW^6*t^5 - 1064268*ep^4*mtt^7*mWW^6*t^5 - 1975152*ep^5*mtt^7*mWW^6*t^5 - 1277952*ep^6*mtt^7*mWW^6*t^5 - 440*ep*mtt^6*mWW^7*t^5 + 17492*ep^2*mtt^6*mWW^7*t^5 + 247336*ep^3*mtt^6*mWW^7*t^5 + 1093088*ep^4*mtt^6*mWW^7*t^5 + 1953068*ep^5*mtt^6*mWW^7*t^5 + 1223856*ep^6*mtt^6*mWW^7*t^5 + 72*ep*mtt^5*mWW^8*t^5 - 15392*ep^2*mtt^5*mWW^8*t^5 - 183124*ep^3*mtt^5*mWW^8*t^5 - 757208*ep^4*mtt^5*mWW^8*t^5 - 1300444*ep^5*mtt^5*mWW^8*t^5 - 792304*ep^6*mtt^5*mWW^8*t^5 + 8*ep*mtt^4*mWW^9*t^5 + 6232*ep^2*mtt^4*mWW^9*t^5 + 68174*ep^3*mtt^4*mWW^9*t^5 + 269808*ep^4*mtt^4*mWW^9*t^5 + 453882*ep^5*mtt^4*mWW^9*t^5 + 274536*ep^6*mtt^4*mWW^9*t^5 - 724*ep^2*mtt^3*mWW^10*t^5 - 7704*ep^3*mtt^3*mWW^10*t^5 - 30180*ep^4*mtt^3*mWW^10*t^5 - 52064*ep^5*mtt^3*mWW^10*t^5 - 33088*ep^6*mtt^3*mWW^10*t^5 - 88*ep^2*mtt^2*mWW^11*t^5 - 860*ep^3*mtt^2*mWW^11*t^5 - 2944*ep^4*mtt^2*mWW^11*t^5 - 4140*ep^5*mtt^2*mWW^11*t^5 - 1968*ep^6*mtt^2*mWW^11*t^5 + 436*ep^2*mtt^11*mWW*s*t^5 + 5828*ep^3*mtt^11*mWW*s*t^5 + 26692*ep^4*mtt^11*mWW*s*t^5 + 49332*ep^5*mtt^11*mWW*s*t^5 + 31632*ep^6*mtt^11*mWW*s*t^5 + 264*ep*mtt^10*mWW^2*s*t^5 + 7792*ep^2*mtt^10*mWW^2*s*t^5 + 61601*ep^3*mtt^10*mWW^2*s*t^5 + 201004*ep^4*mtt^10*mWW^2*s*t^5 + 286303*ep^5*mtt^10*mWW^2*s*t^5 + 147196*ep^6*mtt^10*mWW^2*s*t^5 + 40*mtt^9*mWW^3*s*t^5 + 1596*ep*mtt^9*mWW^3*s*t^5 - 19524*ep^2*mtt^9*mWW^3*s*t^5 - 310046*ep^3*mtt^9*mWW^3*s*t^5 - 1303302*ep^4*mtt^9*mWW^3*s*t^5 - 2194484*ep^5*mtt^9*mWW^3*s*t^5 - 1299440*ep^6*mtt^9*mWW^3*s*t^5 - 48*mtt^8*mWW^4*s*t^5 - 7780*ep*mtt^8*mWW^4*s*t^5 + 924*ep^2*mtt^8*mWW^4*s*t^5 + 563578*ep^3*mtt^8*mWW^4*s*t^5 + 2868142*ep^4*mtt^8*mWW^4*s*t^5 + 5294584*ep^5*mtt^8*mWW^4*s*t^5 + 3350400*ep^6*mtt^8*mWW^4*s*t^5 - 200*mtt^7*mWW^5*s*t^5 + 11296*ep*mtt^7*mWW^5*s*t^5 + 31754*ep^2*mtt^7*mWW^5*s*t^5 - 607458*ep^3*mtt^7*mWW^5*s*t^5 - 3713766*ep^4*mtt^7*mWW^5*s*t^5 - 7447874*ep^5*mtt^7*mWW^5*s*t^5 - 4991272*ep^6*mtt^7*mWW^5*s*t^5 + 480*mtt^6*mWW^6*s*t^5 - 9696*ep*mtt^6*mWW^6*s*t^5 - 48052*ep^2*mtt^6*mWW^6*s*t^5 + 538794*ep^3*mtt^6*mWW^6*s*t^5 + 3906016*ep^4*mtt^6*mWW^6*s*t^5 + 8348642*ep^5*mtt^6*mWW^6*s*t^5 + 5787656*ep^6*mtt^6*mWW^6*s*t^5 - 360*mtt^5*mWW^7*s*t^5 + 10692*ep*mtt^5*mWW^7*s*t^5 + 64702*ep^2*mtt^5*mWW^7*s*t^5 - 454654*ep^3*mtt^5*mWW^7*s*t^5 - 3787660*ep^4*mtt^5*mWW^7*s*t^5 - 8272336*ep^5*mtt^5*mWW^7*s*t^5 - 5725184*ep^6*mtt^5*mWW^7*s*t^5 + 80*mtt^4*mWW^8*s*t^5 - 10980*ep*mtt^4*mWW^8*s*t^5 - 58896*ep^2*mtt^4*mWW^8*s*t^5 + 344512*ep^3*mtt^4*mWW^8*s*t^5 + 2874846*ep^4*mtt^4*mWW^8*s*t^5 + 6155710*ep^5*mtt^4*mWW^8*s*t^5 + 4180248*ep^6*mtt^4*mWW^8*s*t^5 + 8*mtt^3*mWW^9*s*t^5 + 5496*ep*mtt^3*mWW^9*s*t^5 + 19954*ep^2*mtt^3*mWW^9*s*t^5 - 214138*ep^3*mtt^3*mWW^9*s*t^5 - 1423642*ep^4*mtt^3*mWW^9*s*t^5 - 2862774*ep^5*mtt^3*mWW^9*s*t^5 - 1890744*ep^6*mtt^3*mWW^9*s*t^5 - 800*ep*mtt^2*mWW^10*s*t^5 + 2812*ep^2*mtt^2*mWW^10*s*t^5 + 85477*ep^3*mtt^2*mWW^10*s*t^5 + 394952*ep^4*mtt^2*mWW^10*s*t^5 + 709323*ep^5*mtt^2*mWW^10*s*t^5 + 449516*ep^6*mtt^2*mWW^10*s*t^5 - 88*ep*mtt*mWW^11*s*t^5 - 1770*ep^2*mtt*mWW^11*s*t^5 - 12204*ep^3*mtt*mWW^11*s*t^5 - 38866*ep^4*mtt*mWW^11*s*t^5 - 60216*ep^5*mtt*mWW^11*s*t^5 - 37056*ep^6*mtt*mWW^11*s*t^5 - 132*ep^2*mWW^12*s*t^5 - 1290*ep^3*mWW^12*s*t^5 - 4416*ep^4*mWW^12*s*t^5 - 6210*ep^5*mWW^12*s*t^5 - 2952*ep^6*mWW^12*s*t^5 - 248*ep^2*mtt^10*mWW*s^2*t^5 - 5412*ep^3*mtt^10*mWW*s^2*t^5 - 31456*ep^4*mtt^10*mWW*s^2*t^5 - 66868*ep^5*mtt^10*mWW*s^2*t^5 - 47056*ep^6*mtt^10*mWW*s^2*t^5 - 916*ep*mtt^9*mWW^2*s^2*t^5 - 8782*ep^2*mtt^9*mWW^2*s^2*t^5 - 25181*ep^3*mtt^9*mWW^2*s^2*t^5 - 3174*ep^4*mtt^9*mWW^2*s^2*t^5 + 85041*ep^5*mtt^9*mWW^2*s^2*t^5 + 89572*ep^6*mtt^9*mWW^2*s^2*t^5 - 244*mtt^8*mWW^3*s^2*t^5 - 11170*ep*mtt^8*mWW^3*s^2*t^5 - 41082*ep^2*mtt^8*mWW^3*s^2*t^5 + 182681*ep^3*mtt^8*mWW^3*s^2*t^5 + 1184638*ep^4*mtt^8*mWW^3*s^2*t^5 + 2105717*ep^5*mtt^8*mWW^3*s^2*t^5 + 1238580*ep^6*mtt^8*mWW^3*s^2*t^5 + 324*mtt^7*mWW^4*s^2*t^5 + 41260*ep*mtt^7*mWW^4*s^2*t^5 + 220168*ep^2*mtt^7*mWW^4*s^2*t^5 - 386929*ep^3*mtt^7*mWW^4*s^2*t^5 - 4482020*ep^4*mtt^7*mWW^4*s^2*t^5 - 9431175*ep^5*mtt^7*mWW^4*s^2*t^5 - 6215708*ep^6*mtt^7*mWW^4*s^2*t^5 + 808*mtt^6*mWW^5*s^2*t^5 - 48566*ep*mtt^6*mWW^5*s^2*t^5 - 359680*ep^2*mtt^6*mWW^5*s^2*t^5 + 375689*ep^3*mtt^6*mWW^5*s^2*t^5 + 7707146*ep^4*mtt^6*mWW^5*s^2*t^5 + 18288435*ep^5*mtt^6*mWW^5*s^2*t^5 + 12920428*ep^6*mtt^6*mWW^5*s^2*t^5 - 1912*mtt^5*mWW^6*s^2*t^5 + 30200*ep*mtt^5*mWW^6*s^2*t^5 + 345944*ep^2*mtt^5*mWW^6*s^2*t^5 - 167343*ep^3*mtt^5*mWW^6*s^2*t^5 - 8023930*ep^4*mtt^5*mWW^6*s^2*t^5 - 20817455*ep^5*mtt^5*mWW^6*s^2*t^5 - 15402204*ep^6*mtt^5*mWW^6*s^2*t^5 + 1308*mtt^4*mWW^7*s^2*t^5 - 26126*ep*mtt^4*mWW^7*s^2*t^5 - 275776*ep^2*mtt^4*mWW^7*s^2*t^5 + 129935*ep^3*mtt^4*mWW^7*s^2*t^5 + 6232952*ep^4*mtt^4*mWW^7*s^2*t^5 + 16263815*ep^5*mtt^4*mWW^7*s^2*t^5 + 12131932*ep^6*mtt^4*mWW^7*s^2*t^5 - 268*mtt^3*mWW^8*s^2*t^5 + 24156*ep*mtt^3*mWW^8*s^2*t^5 + 162072*ep^2*mtt^3*mWW^8*s^2*t^5 - 285579*ep^3*mtt^3*mWW^8*s^2*t^5 - 4086240*ep^4*mtt^3*mWW^8*s^2*t^5 - 9571185*ep^5*mtt^3*mWW^8*s^2*t^5 - 6838916*ep^6*mtt^3*mWW^8*s^2*t^5 - 16*mtt^2*mWW^9*s^2*t^5 - 9946*ep*mtt^2*mWW^9*s^2*t^5 - 42168*ep^2*mtt^2*mWW^9*s^2*t^5 + 275943*ep^3*mtt^2*mWW^9*s^2*t^5 + 1983970*ep^4*mtt^2*mWW^9*s^2*t^5 + 4017289*ep^5*mtt^2*mWW^9*s^2*t^5 + 2661828*ep^6*mtt^2*mWW^9*s^2*t^5 + 1108*ep*mtt*mWW^10*s^2*t^5 - 1418*ep^2*mtt*mWW^10*s^2*t^5 - 104504*ep^3*mtt*mWW^10*s^2*t^5 - 524092*ep^4*mtt*mWW^10*s^2*t^5 - 943818*ep^5*mtt*mWW^10*s^2*t^5 - 580456*ep^6*mtt*mWW^10*s^2*t^5 + 970*ep^2*mWW^11*s^2*t^5 + 10700*ep^3*mWW^11*s^2*t^5 + 42206*ep^4*mWW^11*s^2*t^5 + 70204*ep^5*mWW^11*s^2*t^5 + 42000*ep^6*mWW^11*s^2*t^5 - 1172*ep^2*mtt^9*mWW*s^3*t^5 - 10060*ep^3*mtt^9*mWW*s^3*t^5 - 27508*ep^4*mtt^9*mWW*s^3*t^5 - 24700*ep^5*mtt^9*mWW*s^3*t^5 - 2480*ep^6*mtt^9*mWW*s^3*t^5 + 1988*ep*mtt^8*mWW^2*s^3*t^5 - 5038*ep^2*mtt^8*mWW^2*s^3*t^5 - 174756*ep^3*mtt^8*mWW^2*s^3*t^5 - 750462*ep^4*mtt^8*mWW^2*s^3*t^5 - 1223620*ep^5*mtt^8*mWW^2*s^3*t^5 - 698656*ep^6*mtt^8*mWW^2*s^3*t^5 + 608*mtt^7*mWW^3*s^3*t^5 + 28052*ep*mtt^7*mWW^3*s^3*t^5 + 175428*ep^2*mtt^7*mWW^3*s^3*t^5 + 429632*ep^3*mtt^7*mWW^3*s^3*t^5 + 871820*ep^4*mtt^7*mWW^3*s^3*t^5 + 1424332*ep^5*mtt^7*mWW^3*s^3*t^5 + 940048*ep^6*mtt^7*mWW^3*s^3*t^5 - 856*mtt^6*mWW^4*s^3*t^5 - 90596*ep*mtt^6*mWW^4*s^3*t^5 - 592884*ep^2*mtt^6*mWW^4*s^3*t^5 - 412921*ep^3*mtt^6*mWW^4*s^3*t^5 + 4594836*ep^4*mtt^6*mWW^4*s^3*t^5 + 11457977*ep^5*mtt^6*mWW^4*s^3*t^5 + 7832796*ep^6*mtt^6*mWW^4*s^3*t^5 - 1240*mtt^5*mWW^5*s^3*t^5 + 90848*ep*mtt^5*mWW^5*s^3*t^5 + 806646*ep^2*mtt^5*mWW^5*s^3*t^5 + 427124*ep^3*mtt^5*mWW^5*s^3*t^5 - 11294150*ep^4*mtt^5*mWW^5*s^3*t^5 - 30098736*ep^5*mtt^5*mWW^5*s^3*t^5 - 21826352*ep^6*mtt^5*mWW^5*s^3*t^5 + 2928*mtt^4*mWW^6*s^3*t^5 - 39820*ep*mtt^4*mWW^6*s^3*t^5 - 570596*ep^2*mtt^4*mWW^6*s^3*t^5 - 414771*ep^3*mtt^4*mWW^6*s^3*t^5 + 10216712*ep^4*mtt^4*mWW^6*s^3*t^5 + 29284211*ep^5*mtt^4*mWW^6*s^3*t^5 + 22290892*ep^6*mtt^4*mWW^6*s^3*t^5 - 1744*mtt^3*mWW^7*s^3*t^5 + 21648*ep*mtt^3*mWW^7*s^3*t^5 + 277516*ep^2*mtt^3*mWW^7*s^3*t^5 + 95172*ep^3*mtt^3*mWW^7*s^3*t^5 - 5275978*ep^4*mtt^3*mWW^7*s^3*t^5 - 15063494*ep^5*mtt^3*mWW^7*s^3*t^5 - 11772568*ep^6*mtt^3*mWW^7*s^3*t^5 + 296*mtt^2*mWW^8*s^3*t^5 - 16464*ep*mtt^2*mWW^8*s^3*t^5 - 110720*ep^2*mtt^2*mWW^8*s^3*t^5 + 167745*ep^3*mtt^2*mWW^8*s^3*t^5 + 2504006*ep^4*mtt^2*mWW^8*s^3*t^5 + 5952205*ep^5*mtt^2*mWW^8*s^3*t^5 + 4358444*ep^6*mtt^2*mWW^8*s^3*t^5 + 8*mtt*mWW^9*s^3*t^5 + 4332*ep*mtt*mWW^9*s^3*t^5 + 17310*ep^2*mtt*mWW^9*s^3*t^5 - 145572*ep^3*mtt*mWW^9*s^3*t^5 - 990392*ep^4*mtt*mWW^9*s^3*t^5 - 1956498*ep^5*mtt*mWW^9*s^3*t^5 - 1267512*ep^6*mtt*mWW^9*s^3*t^5 + 12*ep*mWW^10*s^3*t^5 + 3510*ep^2*mWW^10*s^3*t^5 + 38407*ep^3*mWW^10*s^3*t^5 + 151116*ep^4*mWW^10*s^3*t^5 + 248323*ep^5*mWW^10*s^3*t^5 + 145388*ep^6*mWW^10*s^3*t^5 + 2440*ep^2*mtt^8*mWW*s^4*t^5 + 27320*ep^3*mtt^8*mWW*s^4*t^5 + 105520*ep^4*mtt^8*mWW*s^4*t^5 + 162480*ep^5*mtt^8*mWW*s^4*t^5 + 85440*ep^6*mtt^8*mWW*s^4*t^5 - 2640*ep*mtt^7*mWW^2*s^4*t^5 + 19764*ep^2*mtt^7*mWW^2*s^4*t^5 + 341842*ep^3*mtt^7*mWW^2*s^4*t^5 + 1270852*ep^4*mtt^7*mWW^2*s^4*t^5 + 1832238*ep^5*mtt^7*mWW^2*s^4*t^5 + 920760*ep^6*mtt^7*mWW^2*s^4*t^5 - 792*mtt^6*mWW^3*s^4*t^5 - 35572*ep*mtt^6*mWW^3*s^4*t^5 - 235132*ep^2*mtt^6*mWW^3*s^4*t^5 - 772350*ep^3*mtt^6*mWW^3*s^4*t^5 - 2385700*ep^4*mtt^6*mWW^3*s^4*t^5 - 4308214*ep^5*mtt^6*mWW^3*s^4*t^5 - 2760624*ep^6*mtt^6*mWW^3*s^4*t^5 + 1168*mtt^5*mWW^4*s^4*t^5 + 102440*ep*mtt^5*mWW^4*s^4*t^5 + 702604*ep^2*mtt^5*mWW^4*s^4*t^5 + 770707*ep^3*mtt^5*mWW^4*s^4*t^5 - 4121060*ep^4*mtt^5*mWW^4*s^4*t^5 - 11134535*ep^5*mtt^5*mWW^4*s^4*t^5 - 7668428*ep^6*mtt^5*mWW^4*s^4*t^5 + 828*mtt^4*mWW^5*s^4*t^5 - 86462*ep*mtt^4*mWW^5*s^4*t^5 - 801040*ep^2*mtt^4*mWW^5*s^4*t^5 - 645627*ep^3*mtt^4*mWW^5*s^4*t^5 + 10692686*ep^4*mtt^4*mWW^5*s^4*t^5 + 29449855*ep^5*mtt^4*mWW^5*s^4*t^5 + 21431980*ep^6*mtt^4*mWW^5*s^4*t^5 - 2100*mtt^3*mWW^6*s^4*t^5 + 24076*ep*mtt^3*mWW^6*s^4*t^5 + 377080*ep^2*mtt^3*mWW^6*s^4*t^5 + 294348*ep^3*mtt^3*mWW^6*s^4*t^5 - 7182622*ep^4*mtt^3*mWW^6*s^4*t^5 - 20961082*ep^5*mtt^3*mWW^6*s^4*t^5 - 16112952*ep^6*mtt^3*mWW^6*s^4*t^5 + 1004*mtt^2*mWW^7*s^4*t^5 - 4924*ep*mtt^2*mWW^7*s^4*t^5 - 87496*ep^2*mtt^2*mWW^7*s^4*t^5 + 15012*ep^3*mtt^2*mWW^7*s^4*t^5 + 2037890*ep^4*mtt^2*mWW^7*s^4*t^5 + 5916846*ep^5*mtt^2*mWW^7*s^4*t^5 + 4811600*ep^6*mtt^2*mWW^7*s^4*t^5 - 108*mtt*mWW^8*s^4*t^5 + 3180*ep*mtt*mWW^8*s^4*t^5 + 21208*ep^2*mtt*mWW^8*s^4*t^5 - 50201*ep^3*mtt*mWW^8*s^4*t^5 - 528690*ep^4*mtt*mWW^8*s^4*t^5 - 1215173*ep^5*mtt*mWW^8*s^4*t^5 - 905876*ep^6*mtt*mWW^8*s^4*t^5 - 98*ep*mWW^9*s^4*t^5 + 1468*ep^2*mWW^9*s^4*t^5 + 23877*ep^3*mWW^9*s^4*t^5 + 102164*ep^4*mWW^9*s^4*t^5 + 178737*ep^5*mWW^9*s^4*t^5 + 112084*ep^6*mWW^9*s^4*t^5 - 1844*ep^2*mtt^7*mWW*s^5*t^5 - 24564*ep^3*mtt^7*mWW*s^5*t^5 - 107812*ep^4*mtt^7*mWW*s^5*t^5 - 182116*ep^5*mtt^7*mWW*s^5*t^5 - 103504*ep^6*mtt^7*mWW*s^5*t^5 + 2000*ep*mtt^6*mWW^2*s^5*t^5 - 17564*ep^2*mtt^6*mWW^2*s^5*t^5 - 275199*ep^3*mtt^6*mWW^2*s^5*t^5 - 943600*ep^4*mtt^6*mWW^2*s^5*t^5 - 1203873*ep^5*mtt^6*mWW^2*s^5*t^5 - 501988*ep^6*mtt^6*mWW^2*s^5*t^5 + 568*mtt^5*mWW^3*s^5*t^5 + 24380*ep*mtt^5*mWW^3*s^5*t^5 + 155844*ep^2*mtt^5*mWW^3*s^5*t^5 + 507458*ep^3*mtt^5*mWW^3*s^5*t^5 + 1755306*ep^4*mtt^5*mWW^3*s^5*t^5 + 3346524*ep^5*mtt^5*mWW^3*s^5*t^5 + 2156088*ep^6*mtt^5*mWW^3*s^5*t^5 - 888*mtt^4*mWW^4*s^5*t^5 - 62868*ep*mtt^4*mWW^4*s^5*t^5 - 430520*ep^2*mtt^4*mWW^4*s^5*t^5 - 435193*ep^3*mtt^4*mWW^4*s^5*t^5 + 2802634*ep^4*mtt^4*mWW^4*s^5*t^5 + 7333151*ep^5*mtt^4*mWW^4*s^5*t^5 + 4961996*ep^6*mtt^4*mWW^4*s^5*t^5 - 136*mtt^3*mWW^5*s^5*t^5 + 43632*ep*mtt^3*mWW^5*s^5*t^5 + 389956*ep^2*mtt^3*mWW^5*s^5*t^5 + 255876*ep^3*mtt^3*mWW^5*s^5*t^5 - 5720992*ep^4*mtt^3*mWW^5*s^5*t^5 - 15508972*ep^5*mtt^3*mWW^5*s^5*t^5 - 11203152*ep^6*mtt^3*mWW^5*s^5*t^5 + 664*mtt^2*mWW^6*s^5*t^5 - 6336*ep*mtt^2*mWW^6*s^5*t^5 - 97836*ep^2*mtt^2*mWW^6*s^5*t^5 + 15023*ep^3*mtt^2*mWW^6*s^5*t^5 + 2518556*ep^4*mtt^2*mWW^6*s^5*t^5 + 7015161*ep^5*mtt^2*mWW^6*s^5*t^5 + 5383532*ep^6*mtt^2*mWW^6*s^5*t^5 - 208*mtt*mWW^7*s^5*t^5 - 652*ep*mtt*mWW^7*s^5*t^5 - 476*ep^2*mtt*mWW^7*s^5*t^5 - 48362*ep^3*mtt*mWW^7*s^5*t^5 - 262654*ep^4*mtt*mWW^7*s^5*t^5 - 641508*ep^5*mtt*mWW^7*s^5*t^5 - 551528*ep^6*mtt*mWW^7*s^5*t^5 - 156*ep*mWW^8*s^5*t^5 - 1368*ep^2*mWW^8*s^5*t^5 - 3487*ep^3*mWW^8*s^5*t^5 - 1086*ep^4*mWW^8*s^5*t^5 + 17697*ep^5*mWW^8*s^5*t^5 + 24188*ep^6*mWW^8*s^5*t^5 + 424*ep^2*mtt^6*mWW*s^6*t^5 + 9092*ep^3*mtt^6*mWW*s^6*t^5 + 48848*ep^4*mtt^6*mWW*s^6*t^5 + 90548*ep^5*mtt^6*mWW*s^6*t^5 + 53968*ep^6*mtt^6*mWW*s^6*t^5 - 724*ep*mtt^5*mWW^2*s^6*t^5 + 6682*ep^2*mtt^5*mWW^2*s^6*t^5 + 104711*ep^3*mtt^5*mWW^2*s^6*t^5 + 340258*ep^4*mtt^5*mWW^2*s^6*t^5 + 371565*ep^5*mtt^5*mWW^2*s^6*t^5 + 102164*ep^6*mtt^5*mWW^2*s^6*t^5 - 212*mtt^4*mWW^3*s^6*t^5 - 8658*ep*mtt^4*mWW^3*s^6*t^5 - 52802*ep^2*mtt^4*mWW^3*s^6*t^5 - 154371*ep^3*mtt^4*mWW^3*s^6*t^5 - 564770*ep^4*mtt^4*mWW^3*s^6*t^5 - 1116223*ep^5*mtt^4*mWW^3*s^6*t^5 - 710404*ep^6*mtt^4*mWW^3*s^6*t^5 + 364*mtt^3*mWW^4*s^6*t^5 + 20148*ep*mtt^3*mWW^4*s^6*t^5 + 131360*ep^2*mtt^3*mWW^4*s^6*t^5 + 90106*ep^3*mtt^3*mWW^4*s^6*t^5 - 1028544*ep^4*mtt^3*mWW^4*s^6*t^5 - 2452274*ep^5*mtt^3*mWW^4*s^6*t^5 - 1582264*ep^6*mtt^3*mWW^4*s^6*t^5 - 92*mtt^2*mWW^5*s^6*t^5 - 11456*ep*mtt^2*mWW^5*s^6*t^5 - 90656*ep^2*mtt^2*mWW^5*s^6*t^5 - 13938*ep^3*mtt^2*mWW^5*s^6*t^5 + 1561856*ep^4*mtt^2*mWW^5*s^6*t^5 + 4037374*ep^5*mtt^2*mWW^5*s^6*t^5 + 2870320*ep^6*mtt^2*mWW^5*s^6*t^5 - 60*mtt*mWW^6*s^6*t^5 + 720*ep*mtt*mWW^6*s^6*t^5 + 5150*ep^2*mtt*mWW^6*s^6*t^5 - 49929*ep^3*mtt*mWW^6*s^6*t^5 - 398554*ep^4*mtt*mWW^6*s^6*t^5 - 914099*ep^5*mtt*mWW^6*s^6*t^5 - 666924*ep^6*mtt*mWW^6*s^6*t^5 - 30*ep*mWW^7*s^6*t^5 + 322*ep^2*mWW^7*s^6*t^5 + 6937*ep^3*mWW^7*s^6*t^5 + 34282*ep^4*mWW^7*s^6*t^5 + 68549*ep^5*mWW^7*s^6*t^5 + 47572*ep^6*mWW^7*s^6*t^5 + 148*ep^2*mtt^5*mWW*s^7*t^5 - 388*ep^3*mtt^5*mWW*s^7*t^5 - 7724*ep^4*mtt^5*mWW*s^7*t^5 - 18132*ep^5*mtt^5*mWW*s^7*t^5 - 11664*ep^6*mtt^5*mWW*s^7*t^5 + 36*ep*mtt^4*mWW^2*s^7*t^5 - 934*ep^2*mtt^4*mWW^2*s^7*t^5 - 15102*ep^3*mtt^4*mWW^2*s^7*t^5 - 53534*ep^4*mtt^4*mWW^2*s^7*t^5 - 55258*ep^5*mtt^4*mWW^2*s^7*t^5 - 7672*ep^6*mtt^4*mWW^2*s^7*t^5 + 32*mtt^3*mWW^3*s^7*t^5 + 1348*ep*mtt^3*mWW^3*s^7*t^5 + 8044*ep^2*mtt^3*mWW^3*s^7*t^5 + 18836*ep^3*mtt^3*mWW^3*s^7*t^5 + 64144*ep^4*mtt^3*mWW^3*s^7*t^5 + 122292*ep^5*mtt^3*mWW^3*s^7*t^5 + 69416*ep^6*mtt^3*mWW^3*s^7*t^5 - 64*mtt^2*mWW^4*s^7*t^5 - 2788*ep*mtt^2*mWW^4*s^7*t^5 - 15736*ep^2*mtt^2*mWW^4*s^7*t^5 + 568*ep^3*mtt^2*mWW^4*s^7*t^5 + 141156*ep^4*mtt^2*mWW^4*s^7*t^5 + 262856*ep^5*mtt^2*mWW^4*s^7*t^5 + 138136*ep^6*mtt^2*mWW^4*s^7*t^5 + 32*mtt*mWW^5*s^7*t^5 + 1388*ep*mtt*mWW^5*s^7*t^5 + 9120*ep^2*mtt*mWW^5*s^7*t^5 - 6272*ep^3*mtt*mWW^5*s^7*t^5 - 191716*ep^4*mtt*mWW^5*s^7*t^5 - 466336*ep^5*mtt*mWW^5*s^7*t^5 - 324344*ep^6*mtt*mWW^5*s^7*t^5 + 16*ep*mWW^6*s^7*t^5 + 766*ep^2*mWW^6*s^7*t^5 + 7990*ep^3*mWW^6*s^7*t^5 + 33210*ep^4*mWW^6*s^7*t^5 + 57554*ep^5*mWW^6*s^7*t^5 + 34752*ep^6*mWW^6*s^7*t^5 - 68*ep^2*mtt^4*mWW*s^8*t^5 - 390*ep^3*mtt^4*mWW*s^8*t^5 - 412*ep^4*mtt^4*mWW*s^8*t^5 + 350*ep^5*mtt^4*mWW*s^8*t^5 + 440*ep^6*mtt^4*mWW*s^8*t^5 + 32*ep*mtt^3*mWW^2*s^8*t^5 + 12*ep^2*mtt^3*mWW^2*s^8*t^5 - 112*ep^3*mtt^3*mWW^2*s^8*t^5 + 3064*ep^4*mtt^3*mWW^2*s^8*t^5 + 7788*ep^5*mtt^3*mWW^2*s^8*t^5 + 4656*ep^6*mtt^3*mWW^2*s^8*t^5 - 64*ep*mtt^2*mWW^3*s^8*t^5 - 348*ep^2*mtt^2*mWW^3*s^8*t^5 + 284*ep^3*mtt^2*mWW^3*s^8*t^5 + 3056*ep^4*mtt^2*mWW^3*s^8*t^5 + 6448*ep^5*mtt^2*mWW^3*s^8*t^5 + 5088*ep^6*mtt^2*mWW^3*s^8*t^5 + 32*ep*mtt*mWW^4*s^8*t^5 + 196*ep^2*mtt*mWW^4*s^8*t^5 - 304*ep^3*mtt*mWW^4*s^8*t^5 - 4296*ep^4*mtt*mWW^4*s^8*t^5 - 7516*ep^5*mtt*mWW^4*s^8*t^5 - 3376*ep^6*mtt*mWW^4*s^8*t^5 + 16*ep^2*mWW^5*s^8*t^5 + 170*ep^3*mWW^5*s^8*t^5 + 636*ep^4*mWW^5*s^8*t^5 + 866*ep^5*mWW^5*s^8*t^5 + 360*ep^6*mWW^5*s^8*t^5 + 48*ep^2*mtt^12*t^6 + 536*ep^3*mtt^12*t^6 + 2104*ep^4*mtt^12*t^6 + 3392*ep^5*mtt^12*t^6 + 1920*ep^6*mtt^12*t^6 + 756*ep^2*mtt^11*mWW*t^6 + 8772*ep^3*mtt^11*mWW*t^6 + 35756*ep^4*mtt^11*mWW*t^6 + 59860*ep^5*mtt^11*mWW*t^6 + 35216*ep^6*mtt^11*mWW*t^6 + 44*ep*mtt^10*mWW^2*t^6 + 404*ep^2*mtt^10*mWW^2*t^6 - 426*ep^3*mtt^10*mWW^2*t^6 - 11324*ep^4*mtt^10*mWW^2*t^6 - 29402*ep^5*mtt^10*mWW^2*t^6 - 22056*ep^6*mtt^10*mWW^2*t^6 - 184*ep*mtt^9*mWW^3*t^6 - 14032*ep^2*mtt^9*mWW^3*t^6 - 139060*ep^3*mtt^9*mWW^3*t^6 - 521316*ep^4*mtt^9*mWW^3*t^6 - 828944*ep^5*mtt^9*mWW^3*t^6 - 470784*ep^6*mtt^9*mWW^3*t^6 + 260*ep*mtt^8*mWW^4*t^6 + 34076*ep^2*mtt^8*mWW^4*t^6 + 357482*ep^3*mtt^8*mWW^4*t^6 + 1387640*ep^4*mtt^8*mWW^4*t^6 + 2279486*ep^5*mtt^8*mWW^4*t^6 + 1337336*ep^6*mtt^8*mWW^4*t^6 - 80*ep*mtt^7*mWW^5*t^6 - 33416*ep^2*mtt^7*mWW^5*t^6 - 371704*ep^3*mtt^7*mWW^5*t^6 - 1500632*ep^4*mtt^7*mWW^5*t^6 - 2564888*ep^5*mtt^7*mWW^5*t^6 - 1565920*ep^6*mtt^7*mWW^5*t^6 - 140*ep*mtt^6*mWW^6*t^6 + 13444*ep^2*mtt^6*mWW^6*t^6 + 175890*ep^3*mtt^6*mWW^6*t^6 + 784044*ep^4*mtt^6*mWW^6*t^6 + 1457354*ep^5*mtt^6*mWW^6*t^6 + 956648*ep^6*mtt^6*mWW^6*t^6 + 136*ep*mtt^5*mWW^7*t^6 - 1904*ep^2*mtt^5*mWW^7*t^6 - 46372*ep^3*mtt^5*mWW^7*t^6 - 258436*ep^4*mtt^5*mWW^7*t^6 - 545984*ep^5*mtt^5*mWW^7*t^6 - 390080*ep^6*mtt^5*mWW^7*t^6 - 36*ep*mtt^4*mWW^8*t^6 + 2052*ep^2*mtt^4*mWW^8*t^6 + 30862*ep^3*mtt^4*mWW^8*t^6 + 145576*ep^4*mtt^4*mWW^8*t^6 + 273898*ep^5*mtt^4*mWW^8*t^6 + 179368*ep^6*mtt^4*mWW^8*t^6 - 1836*ep^2*mtt^3*mWW^9*t^6 - 20020*ep^3*mtt^3*mWW^9*t^6 - 77740*ep^4*mtt^3*mWW^9*t^6 - 126572*ep^5*mtt^3*mWW^9*t^6 - 73712*ep^6*mtt^3*mWW^9*t^6 + 408*ep^2*mtt^2*mWW^10*t^6 + 4040*ep^3*mtt^2*mWW^10*t^6 + 14328*ep^4*mtt^2*mWW^10*t^6 + 21800*ep^5*mtt^2*mWW^10*t^6 + 12064*ep^6*mtt^2*mWW^10*t^6 - 192*ep^2*mtt^11*s*t^6 - 2288*ep^3*mtt^11*s*t^6 - 9448*ep^4*mtt^11*s*t^6 - 15752*ep^5*mtt^11*s*t^6 - 9120*ep^6*mtt^11*s*t^6 - 48*ep*mtt^10*mWW*s*t^6 - 2764*ep^2*mtt^10*mWW*s*t^6 - 30474*ep^3*mtt^10*mWW*s*t^6 - 127276*ep^4*mtt^10*mWW*s*t^6 - 219126*ep^5*mtt^10*mWW*s*t^6 - 131992*ep^6*mtt^10*mWW*s*t^6 - 952*ep*mtt^9*mWW^2*s*t^6 - 7130*ep^2*mtt^9*mWW^2*s*t^6 + 9500*ep^3*mtt^9*mWW^2*s*t^6 + 179370*ep^4*mtt^9*mWW^2*s*t^6 + 428416*ep^5*mtt^9*mWW^2*s*t^6 + 302176*ep^6*mtt^9*mWW^2*s*t^6 - 44*mtt^8*mWW^3*s*t^6 - 466*ep*mtt^8*mWW^3*s*t^6 + 30480*ep^2*mtt^8*mWW^3*s*t^6 + 342757*ep^3*mtt^8*mWW^3*s*t^6 + 1306828*ep^4*mtt^8*mWW^3*s*t^6 + 2052029*ep^5*mtt^8*mWW^3*s*t^6 + 1135476*ep^6*mtt^8*mWW^3*s*t^6 + 140*mtt^7*mWW^4*s*t^6 + 11468*ep*mtt^7*mWW^4*s*t^6 + 530*ep^2*mtt^7*mWW^4*s*t^6 - 833558*ep^3*mtt^7*mWW^4*s*t^6 - 4297180*ep^4*mtt^7*mWW^4*s*t^6 - 7805656*ep^5*mtt^7*mWW^4*s*t^6 - 4781344*ep^6*mtt^7*mWW^4*s*t^6 - 120*mtt^6*mWW^5*s*t^6 - 20342*ep*mtt^6*mWW^5*s*t^6 - 58718*ep^2*mtt^6*mWW^5*s*t^6 + 901657*ep^3*mtt^6*mWW^5*s*t^6 + 5543016*ep^4*mtt^6*mWW^5*s*t^6 + 10815987*ep^5*mtt^6*mWW^5*s*t^6 + 6974860*ep^6*mtt^6*mWW^5*s*t^6 - 40*mtt^5*mWW^6*s*t^6 + 12424*ep*mtt^5*mWW^6*s*t^6 + 42840*ep^2*mtt^5*mWW^6*s*t^6 - 562118*ep^3*mtt^5*mWW^6*s*t^6 - 3731632*ep^4*mtt^5*mWW^6*s*t^6 - 7729074*ep^5*mtt^5*mWW^6*s*t^6 - 5266760*ep^6*mtt^5*mWW^6*s*t^6 + 100*mtt^4*mWW^7*s*t^6 - 1982*ep*mtt^4*mWW^7*s*t^6 - 6984*ep^2*mtt^4*mWW^7*s*t^6 + 212187*ep^3*mtt^4*mWW^7*s*t^6 + 1501680*ep^4*mtt^4*mWW^7*s*t^6 + 3398023*ep^5*mtt^4*mWW^7*s*t^6 + 2493916*ep^6*mtt^4*mWW^7*s*t^6 - 36*mtt^3*mWW^8*s*t^6 + 972*ep*mtt^3*mWW^8*s*t^6 + 10234*ep^2*mtt^3*mWW^8*s*t^6 - 46986*ep^3*mtt^3*mWW^8*s*t^6 - 567852*ep^4*mtt^3*mWW^8*s*t^6 - 1418236*ep^5*mtt^3*mWW^8*s*t^6 - 1071536*ep^6*mtt^3*mWW^8*s*t^6 - 1482*ep*mtt^2*mWW^9*s*t^6 - 9378*ep^2*mtt^2*mWW^9*s*t^6 + 26853*ep^3*mtt^2*mWW^9*s*t^6 + 303892*ep^4*mtt^2*mWW^9*s*t^6 + 683523*ep^5*mtt^2*mWW^9*s*t^6 + 473612*ep^6*mtt^2*mWW^9*s*t^6 + 408*ep*mtt*mWW^10*s*t^6 + 470*ep^2*mtt*mWW^10*s*t^6 - 23590*ep^3*mtt*mWW^10*s*t^6 - 122890*ep^4*mtt*mWW^10*s*t^6 - 222834*ep^5*mtt*mWW^10*s*t^6 - 137384*ep^6*mtt*mWW^10*s*t^6 + 612*ep^2*mWW^11*s*t^6 + 6060*ep^3*mWW^11*s*t^6 + 21492*ep^4*mWW^11*s*t^6 + 32700*ep^5*mWW^11*s*t^6 + 18096*ep^6*mWW^11*s*t^6 + 144*ep^2*mtt^10*s^2*t^6 + 2472*ep^3*mtt^10*s^2*t^6 + 12504*ep^4*mtt^10*s^2*t^6 + 23280*ep^5*mtt^10*s^2*t^6 + 14400*ep^6*mtt^10*s^2*t^6 + 336*ep*mtt^9*mWW*s^2*t^6 + 2120*ep^2*mtt^9*mWW*s^2*t^6 + 15906*ep^3*mtt^9*mWW*s^2*t^6 + 94260*ep^4*mtt^9*mWW*s^2*t^6 + 209306*ep^5*mtt^9*mWW*s^2*t^6 + 148392*ep^6*mtt^9*mWW*s^2*t^6 + 4896*ep*mtt^8*mWW^2*s^2*t^6 + 26514*ep^2*mtt^8*mWW^2*s^2*t^6 - 60287*ep^3*mtt^8*mWW^2*s^2*t^6 - 619792*ep^4*mtt^8*mWW^2*s^2*t^6 - 1278027*ep^5*mtt^8*mWW^2*s^2*t^6 - 827884*ep^6*mtt^8*mWW^2*s^2*t^6 + 224*mtt^7*mWW^3*s^2*t^6 + 3468*ep*mtt^7*mWW^3*s^2*t^6 + 16368*ep^2*mtt^7*mWW^3*s^2*t^6 - 482*ep^3*mtt^7*mWW^3*s^2*t^6 - 188922*ep^4*mtt^7*mWW^3*s^2*t^6 - 426604*ep^5*mtt^7*mWW^3*s^2*t^6 - 270992*ep^6*mtt^7*mWW^3*s^2*t^6 - 664*mtt^6*mWW^4*s^2*t^6 - 53956*ep*mtt^6*mWW^4*s^2*t^6 - 296814*ep^2*mtt^6*mWW^4*s^2*t^6 + 329873*ep^3*mtt^6*mWW^4*s^2*t^6 + 5008258*ep^4*mtt^6*mWW^4*s^2*t^6 + 10613739*ep^5*mtt^6*mWW^4*s^2*t^6 + 6887884*ep^6*mtt^6*mWW^4*s^2*t^6 + 576*mtt^5*mWW^5*s^2*t^6 + 84264*ep*mtt^5*mWW^5*s^2*t^6 + 478718*ep^2*mtt^5*mWW^5*s^2*t^6 - 760304*ep^3*mtt^5*mWW^5*s^2*t^6 - 9910842*ep^4*mtt^5*mWW^5*s^2*t^6 - 21367816*ep^5*mtt^5*mWW^5*s^2*t^6 - 14182016*ep^6*mtt^5*mWW^5*s^2*t^6 + 16*mtt^4*mWW^6*s^2*t^6 - 44824*ep*mtt^4*mWW^6*s^2*t^6 - 271356*ep^2*mtt^4*mWW^6*s^2*t^6 + 781833*ep^3*mtt^4*mWW^6*s^2*t^6 + 8511870*ep^4*mtt^4*mWW^6*s^2*t^6 + 18907193*ep^5*mtt^4*mWW^6*s^2*t^6 + 12977988*ep^6*mtt^4*mWW^6*s^2*t^6 - 224*mtt^3*mWW^7*s^2*t^6 + 4204*ep*mtt^3*mWW^7*s^2*t^6 + 42644*ep^2*mtt^3*mWW^7*s^2*t^6 - 353842*ep^3*mtt^3*mWW^7*s^2*t^6 - 3443102*ep^4*mtt^3*mWW^7*s^2*t^6 - 8177604*ep^5*mtt^3*mWW^7*s^2*t^6 - 5961136*ep^6*mtt^3*mWW^7*s^2*t^6 + 72*mtt^2*mWW^8*s^2*t^6 + 1020*ep*mtt^2*mWW^8*s^2*t^6 - 3174*ep^2*mtt^2*mWW^8*s^2*t^6 + 39519*ep^3*mtt^2*mWW^8*s^2*t^6 + 598406*ep^4*mtt^2*mWW^8*s^2*t^6 + 1726649*ep^5*mtt^2*mWW^8*s^2*t^6 + 1423428*ep^6*mtt^2*mWW^8*s^2*t^6 + 592*ep*mtt*mWW^9*s^2*t^6 + 3926*ep^2*mtt*mWW^9*s^2*t^6 - 4766*ep^3*mtt*mWW^9*s^2*t^6 - 102914*ep^4*mtt*mWW^9*s^2*t^6 - 298722*ep^5*mtt*mWW^9*s^2*t^6 - 252136*ep^6*mtt*mWW^9*s^2*t^6 + 910*ep^2*mWW^10*s^2*t^6 + 10078*ep^3*mWW^10*s^2*t^6 + 40274*ep^4*mWW^10*s^2*t^6 + 68606*ep^5*mWW^10*s^2*t^6 + 42072*ep^6*mWW^10*s^2*t^6 + 480*ep^2*mtt^9*s^3*t^6 + 3200*ep^3*mtt^9*s^3*t^6 + 5560*ep^4*mtt^9*s^3*t^6 + 1160*ep^5*mtt^9*s^3*t^6 - 2400*ep^6*mtt^9*s^3*t^6 - 960*ep*mtt^8*mWW*s^3*t^6 + 4280*ep^2*mtt^8*mWW*s^3*t^6 + 70348*ep^3*mtt^8*mWW*s^3*t^6 + 187624*ep^4*mtt^8*mWW*s^3*t^6 + 148348*ep^5*mtt^8*mWW*s^3*t^6 + 7064*ep^6*mtt^8*mWW*s^3*t^6 - 11152*ep*mtt^7*mWW^2*s^3*t^6 - 43800*ep^2*mtt^7*mWW^2*s^3*t^6 + 154498*ep^3*mtt^7*mWW^2*s^3*t^6 + 879436*ep^4*mtt^7*mWW^2*s^3*t^6 + 1302946*ep^5*mtt^7*mWW^2*s^3*t^6 + 637200*ep^6*mtt^7*mWW^2*s^3*t^6 - 456*mtt^6*mWW^3*s^3*t^6 - 5104*ep*mtt^6*mWW^3*s^3*t^6 - 89106*ep^2*mtt^6*mWW^3*s^3*t^6 - 718318*ep^3*mtt^6*mWW^3*s^3*t^6 - 2394826*ep^4*mtt^6*mWW^3*s^3*t^6 - 3322342*ep^5*mtt^6*mWW^3*s^3*t^6 - 1595312*ep^6*mtt^6*mWW^3*s^3*t^6 + 1248*mtt^5*mWW^4*s^3*t^6 + 93656*ep*mtt^5*mWW^4*s^3*t^6 + 582204*ep^2*mtt^5*mWW^4*s^3*t^6 + 556588*ep^3*mtt^5*mWW^4*s^3*t^6 - 2892144*ep^4*mtt^5*mWW^4*s^3*t^6 - 7496036*ep^5*mtt^5*mWW^4*s^3*t^6 - 5148272*ep^6*mtt^5*mWW^4*s^3*t^6 - 1052*mtt^4*mWW^5*s^3*t^6 - 128810*ep*mtt^4*mWW^5*s^3*t^6 - 796158*ep^2*mtt^4*mWW^5*s^3*t^6 + 305185*ep^3*mtt^4*mWW^5*s^3*t^6 + 11150986*ep^4*mtt^4*mWW^5*s^3*t^6 + 25038541*ep^5*mtt^4*mWW^5*s^3*t^6 + 16640908*ep^6*mtt^4*mWW^5*s^3*t^6 + 148*mtt^3*mWW^6*s^3*t^6 + 57004*ep*mtt^3*mWW^6*s^3*t^6 + 380046*ep^2*mtt^3*mWW^6*s^3*t^6 - 675562*ep^3*mtt^3*mWW^6*s^3*t^6 - 9835992*ep^4*mtt^3*mWW^6*s^3*t^6 - 22367868*ep^5*mtt^3*mWW^6*s^3*t^6 - 15271240*ep^6*mtt^3*mWW^6*s^3*t^6 + 148*mtt^2*mWW^7*s^3*t^6 - 3104*ep*mtt^2*mWW^7*s^3*t^6 - 26488*ep^2*mtt^2*mWW^7*s^3*t^6 + 351636*ep^3*mtt^2*mWW^7*s^3*t^6 + 3088146*ep^4*mtt^2*mWW^7*s^3*t^6 + 7201550*ep^5*mtt^2*mWW^7*s^3*t^6 + 5189904*ep^6*mtt^2*mWW^7*s^3*t^6 - 36*mtt*mWW^8*s^3*t^6 - 1476*ep*mtt*mWW^8*s^3*t^6 - 9850*ep^2*mtt*mWW^8*s^3*t^6 - 35748*ep^3*mtt*mWW^8*s^3*t^6 - 156836*ep^4*mtt*mWW^8*s^3*t^6 - 480154*ep^5*mtt*mWW^8*s^3*t^6 - 459256*ep^6*mtt*mWW^8*s^3*t^6 - 54*ep*mWW^9*s^3*t^6 - 1608*ep^2*mWW^9*s^3*t^6 - 11827*ep^3*mWW^9*s^3*t^6 - 31954*ep^4*mWW^9*s^3*t^6 - 26145*ep^5*mWW^9*s^3*t^6 + 1404*ep^6*mWW^9*s^3*t^6 - 1200*ep^2*mtt^8*s^4*t^6 - 10520*ep^3*mtt^8*s^4*t^6 - 31960*ep^4*mtt^8*s^4*t^6 - 41120*ep^5*mtt^8*s^4*t^6 - 19200*ep^6*mtt^8*s^4*t^6 + 1440*ep*mtt^7*mWW*s^4*t^6 - 9452*ep^2*mtt^7*mWW*s^4*t^6 - 137864*ep^3*mtt^7*mWW*s^4*t^6 - 399680*ep^4*mtt^7*mWW*s^4*t^6 - 400860*ep^5*mtt^7*mWW*s^4*t^6 - 106000*ep^6*mtt^7*mWW*s^4*t^6 + 13148*ep*mtt^6*mWW^2*s^4*t^6 + 37732*ep^2*mtt^6*mWW^2*s^4*t^6 - 190370*ep^3*mtt^6*mWW^2*s^4*t^6 - 504912*ep^4*mtt^6*mWW^2*s^4*t^6 + 34026*ep^5*mtt^6*mWW^2*s^4*t^6 + 455264*ep^6*mtt^6*mWW^2*s^4*t^6 + 464*mtt^5*mWW^3*s^4*t^6 + 1220*ep*mtt^5*mWW^3*s^4*t^6 + 73278*ep^2*mtt^5*mWW^3*s^4*t^6 + 823972*ep^3*mtt^5*mWW^3*s^4*t^6 + 3078466*ep^4*mtt^5*mWW^3*s^4*t^6 + 4401512*ep^5*mtt^5*mWW^3*s^4*t^6 + 2068976*ep^6*mtt^5*mWW^3*s^4*t^6 - 1160*mtt^4*mWW^4*s^4*t^6 - 77032*ep*mtt^4*mWW^4*s^4*t^6 - 468636*ep^2*mtt^4*mWW^4*s^4*t^6 - 571255*ep^3*mtt^4*mWW^4*s^4*t^6 + 1024598*ep^4*mtt^4*mWW^4*s^4*t^6 + 2941541*ep^5*mtt^4*mWW^4*s^4*t^6 + 2017188*ep^6*mtt^4*mWW^4*s^4*t^6 + 904*mtt^3*mWW^5*s^4*t^6 + 91552*ep*mtt^3*mWW^5*s^4*t^6 + 574242*ep^2*mtt^3*mWW^5*s^4*t^6 - 132484*ep^3*mtt^3*mWW^5*s^4*t^6 - 7587512*ep^4*mtt^3*mWW^5*s^4*t^6 - 17021222*ep^5*mtt^3*mWW^5*s^4*t^6 - 11165416*ep^6*mtt^3*mWW^5*s^4*t^6 - 184*mtt^2*mWW^6*s^4*t^6 - 31300*ep*mtt^2*mWW^6*s^4*t^6 - 203138*ep^2*mtt^2*mWW^6*s^4*t^6 + 405344*ep^3*mtt^2*mWW^6*s^4*t^6 + 5563332*ep^4*mtt^2*mWW^6*s^4*t^6 + 12527418*ep^5*mtt^2*mWW^6*s^4*t^6 + 8457328*ep^6*mtt^2*mWW^6*s^4*t^6 - 24*mtt*mWW^7*s^4*t^6 + 1004*ep*mtt*mWW^7*s^4*t^6 - 4124*ep^2*mtt*mWW^7*s^4*t^6 - 201208*ep^3*mtt*mWW^7*s^4*t^6 - 1184898*ep^4*mtt*mWW^7*s^4*t^6 - 2469270*ep^5*mtt*mWW^7*s^4*t^6 - 1696824*ep^6*mtt*mWW^7*s^4*t^6 - 32*ep*mWW^8*s^4*t^6 + 274*ep^2*mWW^8*s^4*t^6 + 8753*ep^3*mWW^8*s^4*t^6 + 52806*ep^4*mWW^8*s^4*t^6 + 118087*ep^5*mWW^8*s^4*t^6 + 86988*ep^6*mWW^8*s^4*t^6 + 1152*ep^2*mtt^7*s^5*t^6 + 10704*ep^3*mtt^7*s^5*t^6 + 35016*ep^4*mtt^7*s^5*t^6 + 48648*ep^5*mtt^7*s^5*t^6 + 24480*ep^6*mtt^7*s^5*t^6 - 1200*ep*mtt^6*mWW*s^5*t^6 + 7012*ep^2*mtt^6*mWW*s^5*t^6 + 105214*ep^3*mtt^6*mWW*s^5*t^6 + 289604*ep^4*mtt^6*mWW*s^5*t^6 + 251090*ep^5*mtt^6*mWW*s^5*t^6 + 33144*ep^6*mtt^6*mWW*s^5*t^6 - 8136*ep*mtt^5*mWW^2*s^5*t^6 - 17038*ep^2*mtt^5*mWW^2*s^5*t^6 + 113542*ep^3*mtt^5*mWW^2*s^5*t^6 - 17014*ep^4*mtt^5*mWW^2*s^5*t^6 - 949286*ep^5*mtt^5*mWW^2*s^5*t^6 - 980240*ep^6*mtt^5*mWW^2*s^5*t^6 - 236*mtt^4*mWW^3*s^5*t^6 + 3138*ep*mtt^4*mWW^3*s^5*t^6 - 10094*ep^2*mtt^4*mWW^3*s^5*t^6 - 376203*ep^3*mtt^4*mWW^3*s^5*t^6 - 1643618*ep^4*mtt^4*mWW^3*s^5*t^6 - 2406947*ep^5*mtt^4*mWW^3*s^5*t^6 - 1088900*ep^6*mtt^4*mWW^3*s^5*t^6 + 532*mtt^3*mWW^4*s^5*t^6 + 29620*ep*mtt^3*mWW^4*s^5*t^6 + 167670*ep^2*mtt^3*mWW^4*s^5*t^6 + 173822*ep^3*mtt^3*mWW^4*s^5*t^6 - 180360*ep^4*mtt^3*mWW^4*s^5*t^6 - 304104*ep^5*mtt^3*mWW^4*s^5*t^6 - 108040*ep^6*mtt^3*mWW^4*s^5*t^6 - 356*mtt^2*mWW^5*s^5*t^6 - 30064*ep*mtt^2*mWW^5*s^5*t^6 - 188514*ep^2*mtt^2*mWW^5*s^5*t^6 + 65794*ep^3*mtt^2*mWW^5*s^5*t^6 + 2699084*ep^4*mtt^2*mWW^5*s^5*t^6 + 6001540*ep^5*mtt^2*mWW^5*s^5*t^6 + 3883984*ep^6*mtt^2*mWW^5*s^5*t^6 + 60*mtt*mWW^6*s^5*t^6 + 6596*ep*mtt*mWW^6*s^5*t^6 + 37392*ep^2*mtt*mWW^6*s^5*t^6 - 137396*ep^3*mtt*mWW^6*s^5*t^6 - 1394738*ep^4*mtt*mWW^6*s^5*t^6 - 3027994*ep^5*mtt*mWW^6*s^5*t^6 - 2007320*ep^6*mtt*mWW^6*s^5*t^6 + 46*ep*mWW^7*s^5*t^6 + 4244*ep^2*mWW^7*s^5*t^6 + 46635*ep^3*mWW^7*s^5*t^6 + 192346*ep^4*mWW^7*s^5*t^6 + 327341*ep^5*mWW^7*s^5*t^6 + 194508*ep^6*mWW^7*s^5*t^6 - 528*ep^2*mtt^6*s^6*t^6 - 5032*ep^3*mtt^6*s^6*t^6 - 16952*ep^4*mtt^6*s^6*t^6 - 24208*ep^5*mtt^6*s^6*t^6 - 12480*ep^6*mtt^6*s^6*t^6 + 528*ep*mtt^5*mWW*s^6*t^6 - 2048*ep^2*mtt^5*mWW*s^6*t^6 - 36190*ep^3*mtt^5*mWW*s^6*t^6 - 89244*ep^4*mtt^5*mWW*s^6*t^6 - 45614*ep^5*mtt^5*mWW*s^6*t^6 + 25832*ep^6*mtt^5*mWW*s^6*t^6 + 2360*ep*mtt^4*mWW^2*s^6*t^6 + 3430*ep^2*mtt^4*mWW^2*s^6*t^6 - 26653*ep^3*mtt^4*mWW^2*s^6*t^6 + 133336*ep^4*mtt^4*mWW^2*s^6*t^6 + 611167*ep^5*mtt^4*mWW^2*s^6*t^6 + 527268*ep^6*mtt^4*mWW^2*s^6*t^6 + 48*mtt^3*mWW^3*s^6*t^6 - 2776*ep*mtt^3*mWW^3*s^6*t^6 - 9734*ep^2*mtt^3*mWW^3*s^6*t^6 + 73034*ep^3*mtt^3*mWW^3*s^6*t^6 + 384384*ep^4*mtt^3*mWW^3*s^6*t^6 + 523096*ep^5*mtt^3*mWW^3*s^6*t^6 + 190240*ep^6*mtt^3*mWW^3*s^6*t^6 - 96*mtt^2*mWW^4*s^6*t^6 - 3616*ep*mtt^2*mWW^4*s^6*t^6 - 15926*ep^2*mtt^2*mWW^4*s^6*t^6 - 14260*ep^3*mtt^2*mWW^4*s^6*t^6 - 113184*ep^4*mtt^2*mWW^4*s^6*t^6 - 381970*ep^5*mtt^2*mWW^4*s^6*t^6 - 310912*ep^6*mtt^2*mWW^4*s^6*t^6 + 48*mtt*mWW^5*s^6*t^6 + 3480*ep*mtt*mWW^5*s^6*t^6 + 23614*ep^2*mtt*mWW^5*s^6*t^6 - 4012*ep^3*mtt*mWW^5*s^6*t^6 - 381756*ep^4*mtt*mWW^5*s^6*t^6 - 901642*ep^5*mtt*mWW^5*s^6*t^6 - 598968*ep^6*mtt*mWW^5*s^6*t^6 + 24*ep*mWW^6*s^6*t^6 + 1864*ep^2*mWW^6*s^6*t^6 + 19449*ep^3*mWW^6*s^6*t^6 + 77176*ep^4*mWW^6*s^6*t^6 + 126435*ep^5*mWW^6*s^6*t^6 + 72268*ep^6*mWW^6*s^6*t^6 + 96*ep^2*mtt^5*s^7*t^6 + 928*ep^3*mtt^5*s^7*t^6 + 3176*ep^4*mtt^5*s^7*t^6 + 4600*ep^5*mtt^5*s^7*t^6 + 2400*ep^6*mtt^5*s^7*t^6 - 96*ep*mtt^4*mWW*s^7*t^6 + 48*ep^2*mtt^4*mWW*s^7*t^6 + 4160*ep^3*mtt^4*mWW*s^7*t^6 + 9600*ep^4*mtt^4*mWW*s^7*t^6 - 1176*ep^5*mtt^4*mWW*s^7*t^6 - 10552*ep^6*mtt^4*mWW*s^7*t^6 - 208*ep*mtt^3*mWW^2*s^7*t^6 - 80*ep^2*mtt^3*mWW^2*s^7*t^6 + 300*ep^3*mtt^3*mWW^2*s^7*t^6 - 39408*ep^4*mtt^3*mWW^2*s^7*t^6 - 120844*ep^5*mtt^3*mWW^2*s^7*t^6 - 92352*ep^6*mtt^3*mWW^2*s^7*t^6 + 704*ep*mtt^2*mWW^3*s^7*t^6 + 2856*ep^2*mtt^2*mWW^3*s^7*t^6 - 5684*ep^3*mtt^2*mWW^3*s^7*t^6 - 21384*ep^4*mtt^2*mWW^3*s^7*t^6 + 7284*ep^5*mtt^2*mWW^3*s^7*t^6 + 30768*ep^6*mtt^2*mWW^3*s^7*t^6 - 400*ep*mtt*mWW^4*s^7*t^6 - 3104*ep^2*mtt*mWW^4*s^7*t^6 + 1316*ep^3*mtt*mWW^4*s^7*t^6 + 62424*ep^4*mtt*mWW^4*s^7*t^6 + 153092*ep^5*mtt*mWW^4*s^7*t^6 + 106208*ep^6*mtt*mWW^4*s^7*t^6 - 200*ep^2*mWW^5*s^7*t^6 - 2428*ep^3*mWW^5*s^7*t^6 - 10440*ep^4*mWW^5*s^7*t^6 - 18124*ep^5*mWW^5*s^7*t^6 - 10872*ep^6*mWW^5*s^7*t^6 + 48*ep^2*mtt^3*mWW*s^8*t^6 + 128*ep^3*mtt^3*mWW*s^8*t^6 - 644*ep^4*mtt^3*mWW*s^8*t^6 - 1828*ep^5*mtt^3*mWW*s^8*t^6 - 1104*ep^6*mtt^3*mWW*s^8*t^6 - 32*ep^2*mtt^2*mWW^2*s^8*t^6 - 104*ep^3*mtt^2*mWW^2*s^8*t^6 + 308*ep^4*mtt^2*mWW^2*s^8*t^6 + 1004*ep^5*mtt^2*mWW^2*s^8*t^6 + 624*ep^6*mtt^2*mWW^2*s^8*t^6 - 16*ep^2*mtt*mWW^3*s^8*t^6 - 16*ep^3*mtt*mWW^3*s^8*t^6 + 388*ep^4*mtt*mWW^3*s^8*t^6 + 916*ep^5*mtt*mWW^3*s^8*t^6 + 528*ep^6*mtt*mWW^3*s^8*t^6 - 8*ep^3*mWW^4*s^8*t^6 - 52*ep^4*mWW^4*s^8*t^6 - 92*ep^5*mWW^4*s^8*t^6 - 48*ep^6*mWW^4*s^8*t^6 - 304*ep^2*mtt^11*t^7 - 3312*ep^3*mtt^11*t^7 - 12708*ep^4*mtt^11*t^7 - 20092*ep^5*mtt^11*t^7 - 11184*ep^6*mtt^11*t^7 - 1084*ep^2*mtt^10*mWW*t^7 - 12272*ep^3*mtt^10*mWW*t^7 - 48808*ep^4*mtt^10*mWW*t^7 - 79692*ep^5*mtt^10*mWW*t^7 - 45744*ep^6*mtt^10*mWW*t^7 - 16*ep*mtt^9*mWW^2*t^7 + 5124*ep^2*mtt^9*mWW^2*t^7 + 58832*ep^3*mtt^9*mWW^2*t^7 + 234164*ep^4*mtt^9*mWW^2*t^7 + 382224*ep^5*mtt^9*mWW^2*t^7 + 219392*ep^6*mtt^9*mWW^2*t^7 + 80*ep*mtt^8*mWW^3*t^7 + 1396*ep^2*mtt^8*mWW^3*t^7 + 6632*ep^3*mtt^8*mWW^3*t^7 + 9044*ep^4*mtt^8*mWW^3*t^7 - 3704*ep^5*mtt^8*mWW^3*t^7 - 10528*ep^6*mtt^8*mWW^3*t^7 - 160*ep*mtt^7*mWW^4*t^7 - 24324*ep^2*mtt^7*mWW^4*t^7 - 252072*ep^3*mtt^7*mWW^4*t^7 - 954920*ep^4*mtt^7*mWW^4*t^7 - 1515980*ep^5*mtt^7*mWW^4*t^7 - 854704*ep^6*mtt^7*mWW^4*t^7 + 160*ep*mtt^6*mWW^5*t^7 + 35524*ep^2*mtt^6*mWW^5*t^7 + 377824*ep^3*mtt^6*mWW^5*t^7 + 1458808*ep^4*mtt^6*mWW^5*t^7 + 2362756*ep^5*mtt^6*mWW^5*t^7 + 1360528*ep^6*mtt^6*mWW^5*t^7 - 80*ep*mtt^5*mWW^6*t^7 - 19876*ep^2*mtt^5*mWW^6*t^7 - 216896*ep^3*mtt^5*mWW^6*t^7 - 861932*ep^4*mtt^5*mWW^6*t^7 - 1444504*ep^5*mtt^5*mWW^6*t^7 - 862112*ep^6*mtt^5*mWW^6*t^7 + 16*ep*mtt^4*mWW^7*t^7 + 2476*ep^2*mtt^4*mWW^7*t^7 + 32360*ep^3*mtt^4*mWW^7*t^7 + 153156*ep^4*mtt^4*mWW^7*t^7 + 300320*ep^5*mtt^4*mWW^7*t^7 + 204352*ep^6*mtt^4*mWW^7*t^7 + 1364*ep^2*mtt^3*mWW^8*t^7 + 11400*ep^3*mtt^3*mWW^8*t^7 + 30276*ep^4*mtt^3*mWW^8*t^7 + 26768*ep^5*mtt^3*mWW^8*t^7 + 3072*ep^6*mtt^3*mWW^8*t^7 - 296*ep^2*mtt^2*mWW^9*t^7 - 2496*ep^3*mtt^2*mWW^9*t^7 - 7080*ep^4*mtt^2*mWW^9*t^7 - 8096*ep^5*mtt^2*mWW^9*t^7 - 3072*ep^6*mtt^2*mWW^9*t^7 + 1024*ep^2*mtt^10*s*t^7 + 11944*ep^3*mtt^10*s*t^7 + 48404*ep^4*mtt^10*s*t^7 + 79364*ep^5*mtt^10*s*t^7 + 45264*ep^6*mtt^10*s*t^7 + 304*ep*mtt^9*mWW*s*t^7 + 4660*ep^2*mtt^9*mWW*s*t^7 + 31662*ep^3*mtt^9*mWW*s*t^7 + 107678*ep^4*mtt^9*mWW*s*t^7 + 168720*ep^5*mtt^9*mWW*s*t^7 + 96736*ep^6*mtt^9*mWW*s*t^7 + 1436*ep*mtt^8*mWW^2*s*t^7 - 1990*ep^2*mtt^8*mWW^2*s*t^7 - 155208*ep^3*mtt^8*mWW^2*s*t^7 - 812856*ep^4*mtt^8*mWW^2*s*t^7 - 1491366*ep^5*mtt^8*mWW^2*s*t^7 - 913176*ep^6*mtt^8*mWW^2*s*t^7 + 16*mtt^7*mWW^3*s*t^7 - 4016*ep*mtt^7*mWW^3*s*t^7 - 26302*ep^2*mtt^7*mWW^3*s*t^7 + 55374*ep^3*mtt^7*mWW^3*s*t^7 + 702806*ep^4*mtt^7*mWW^3*s*t^7 + 1543414*ep^5*mtt^7*mWW^3*s*t^7 + 1028088*ep^6*mtt^7*mWW^3*s*t^7 - 64*mtt^6*mWW^4*s*t^7 - 4468*ep*mtt^6*mWW^4*s*t^7 + 2370*ep^2*mtt^6*mWW^4*s*t^7 + 346816*ep^3*mtt^6*mWW^4*s*t^7 + 1720230*ep^4*mtt^6*mWW^4*s*t^7 + 2999464*ep^5*mtt^6*mWW^4*s*t^7 + 1750592*ep^6*mtt^6*mWW^4*s*t^7 + 96*mtt^5*mWW^5*s*t^7 + 18376*ep*mtt^5*mWW^5*s*t^7 + 71550*ep^2*mtt^5*mWW^5*s*t^7 - 613314*ep^3*mtt^5*mWW^5*s*t^7 - 4128456*ep^4*mtt^5*mWW^5*s*t^7 - 7967804*ep^5*mtt^5*mWW^5*s*t^7 - 4961008*ep^6*mtt^5*mWW^5*s*t^7 - 64*mtt^4*mWW^6*s*t^7 - 15788*ep*mtt^4*mWW^6*s*t^7 - 61342*ep^2*mtt^4*mWW^6*s*t^7 + 531368*ep^3*mtt^4*mWW^6*s*t^7 + 3599416*ep^4*mtt^4*mWW^6*s*t^7 + 7072730*ep^5*mtt^4*mWW^6*s*t^7 + 4506600*ep^6*mtt^4*mWW^6*s*t^7 + 16*mtt^3*mWW^7*s*t^7 + 3360*ep*mtt^3*mWW^7*s*t^7 + 446*ep^2*mtt^3*mWW^7*s*t^7 - 266398*ep^3*mtt^3*mWW^7*s*t^7 - 1448834*ep^4*mtt^3*mWW^7*s*t^7 - 2807650*ep^5*mtt^3*mWW^7*s*t^7 - 1837800*ep^6*mtt^3*mWW^7*s*t^7 + 1092*ep*mtt^2*mWW^8*s*t^7 + 9886*ep^2*mtt^2*mWW^8*s*t^7 + 47544*ep^3*mtt^2*mWW^8*s*t^7 + 177570*ep^4*mtt^2*mWW^8*s*t^7 + 373904*ep^5*mtt^2*mWW^8*s*t^7 + 284704*ep^6*mtt^2*mWW^8*s*t^7 - 296*ep*mtt*mWW^9*s*t^7 + 142*ep^2*mtt*mWW^9*s*t^7 + 13956*ep^3*mtt*mWW^9*s*t^7 + 44662*ep^4*mtt*mWW^9*s*t^7 + 41368*ep^5*mtt*mWW^9*s*t^7 + 4608*ep^6*mtt*mWW^9*s*t^7 - 444*ep^2*mWW^10*s*t^7 - 3744*ep^3*mWW^10*s*t^7 - 10620*ep^4*mWW^10*s*t^7 - 12144*ep^5*mWW^10*s*t^7 - 4608*ep^6*mWW^10*s*t^7 - 288*ep^2*mtt^9*s^2*t^7 - 8344*ep^3*mtt^9*s^2*t^7 - 49108*ep^4*mtt^9*s^2*t^7 - 96660*ep^5*mtt^9*s^2*t^7 - 61200*ep^6*mtt^9*s^2*t^7 - 1840*ep*mtt^8*mWW*s^2*t^7 - 7052*ep^2*mtt^8*mWW*s^2*t^7 + 16326*ep^3*mtt^8*mWW*s^2*t^7 + 73880*ep^4*mtt^8*mWW*s^2*t^7 + 50270*ep^5*mtt^8*mWW*s^2*t^7 - 14984*ep^6*mtt^8*mWW*s^2*t^7 - 6584*ep*mtt^7*mWW^2*s^2*t^7 - 40038*ep^2*mtt^7*mWW^2*s^2*t^7 + 71299*ep^3*mtt^7*mWW^2*s^2*t^7 + 912728*ep^4*mtt^7*mWW^2*s^2*t^7 + 1950723*ep^5*mtt^7*mWW^2*s^2*t^7 + 1270092*ep^6*mtt^7*mWW^2*s^2*t^7 - 64*mtt^6*mWW^3*s^2*t^7 + 19140*ep*mtt^6*mWW^3*s^2*t^7 + 89480*ep^2*mtt^6*mWW^3*s^2*t^7 - 297602*ep^3*mtt^6*mWW^3*s^2*t^7 - 2262872*ep^4*mtt^6*mWW^3*s^2*t^7 - 4136250*ep^5*mtt^6*mWW^3*s^2*t^7 - 2430952*ep^6*mtt^6*mWW^3*s^2*t^7 + 224*mtt^5*mWW^4*s^2*t^7 + 10932*ep*mtt^5*mWW^4*s^2*t^7 + 105104*ep^2*mtt^5*mWW^4*s^2*t^7 + 311363*ep^3*mtt^5*mWW^4*s^2*t^7 - 4666*ep^4*mtt^5*mWW^4*s^2*t^7 - 1104709*ep^5*mtt^5*mWW^4*s^2*t^7 - 1046708*ep^6*mtt^5*mWW^4*s^2*t^7 - 288*mtt^4*mWW^5*s^2*t^7 - 53656*ep*mtt^4*mWW^5*s^2*t^7 - 327950*ep^2*mtt^4*mWW^5*s^2*t^7 + 182554*ep^3*mtt^4*mWW^5*s^2*t^7 + 4853014*ep^4*mtt^4*mWW^5*s^2*t^7 + 10695758*ep^5*mtt^4*mWW^5*s^2*t^7 + 7009368*ep^6*mtt^4*mWW^5*s^2*t^7 + 160*mtt^3*mWW^6*s^2*t^7 + 41376*ep*mtt^3*mWW^6*s^2*t^7 + 215706*ep^2*mtt^3*mWW^6*s^2*t^7 - 611551*ep^3*mtt^3*mWW^6*s^2*t^7 - 5747412*ep^4*mtt^3*mWW^6*s^2*t^7 - 11697471*ep^5*mtt^3*mWW^6*s^2*t^7 - 7477628*ep^6*mtt^3*mWW^6*s^2*t^7 - 32*mtt^2*mWW^7*s^2*t^7 - 8828*ep*mtt^2*mWW^7*s^2*t^7 - 24324*ep^2*mtt^2*mWW^7*s^2*t^7 + 435850*ep^3*mtt^2*mWW^7*s^2*t^7 + 2651324*ep^4*mtt^2*mWW^7*s^2*t^7 + 5113418*ep^5*mtt^2*mWW^7*s^2*t^7 + 3245032*ep^6*mtt^2*mWW^7*s^2*t^7 - 540*ep*mtt*mWW^8*s^2*t^7 - 9796*ep^2*mtt*mWW^8*s^2*t^7 - 93071*ep^3*mtt*mWW^8*s^2*t^7 - 410070*ep^4*mtt*mWW^8*s^2*t^7 - 763691*ep^5*mtt*mWW^8*s^2*t^7 - 495372*ep^6*mtt*mWW^8*s^2*t^7 - 842*ep^2*mWW^9*s^2*t^7 - 6824*ep^3*mWW^9*s^2*t^7 - 16818*ep^4*mWW^9*s^2*t^7 - 11388*ep^5*mWW^9*s^2*t^7 + 2352*ep^6*mWW^9*s^2*t^7 - 3280*ep^2*mtt^8*s^3*t^7 - 21520*ep^3*mtt^8*s^3*t^7 - 35740*ep^4*mtt^8*s^3*t^7 - 3940*ep^5*mtt^8*s^3*t^7 + 18480*ep^6*mtt^8*s^3*t^7 + 4448*ep*mtt^7*mWW*s^3*t^7 + 3616*ep^2*mtt^7*mWW*s^3*t^7 - 137168*ep^3*mtt^7*mWW*s^3*t^7 - 386444*ep^4*mtt^7*mWW*s^3*t^7 - 257604*ep^5*mtt^7*mWW*s^3*t^7 + 37960*ep^6*mtt^7*mWW*s^3*t^7 + 11632*ep*mtt^6*mWW^2*s^3*t^7 + 81682*ep^2*mtt^6*mWW^2*s^3*t^7 + 144235*ep^3*mtt^6*mWW^2*s^3*t^7 - 42950*ep^4*mtt^6*mWW^2*s^3*t^7 - 341875*ep^5*mtt^6*mWW^2*s^3*t^7 - 259324*ep^6*mtt^6*mWW^2*s^3*t^7 + 96*mtt^5*mWW^3*s^3*t^7 - 35924*ep*mtt^5*mWW^3*s^3*t^7 - 144772*ep^2*mtt^5*mWW^3*s^3*t^7 + 478950*ep^3*mtt^5*mWW^3*s^3*t^7 + 2740028*ep^4*mtt^5*mWW^3*s^3*t^7 + 3866490*ep^5*mtt^5*mWW^3*s^3*t^7 + 1709448*ep^6*mtt^5*mWW^3*s^3*t^7 - 288*mtt^4*mWW^4*s^3*t^7 - 4176*ep*mtt^4*mWW^4*s^3*t^7 - 101158*ep^2*mtt^4*mWW^4*s^3*t^7 - 753427*ep^3*mtt^4*mWW^4*s^3*t^7 - 2116262*ep^4*mtt^4*mWW^4*s^3*t^7 - 2249137*ep^5*mtt^4*mWW^4*s^3*t^7 - 660836*ep^6*mtt^4*mWW^4*s^3*t^7 + 304*mtt^3*mWW^5*s^3*t^7 + 52296*ep*mtt^3*mWW^5*s^3*t^7 + 331404*ep^2*mtt^3*mWW^5*s^3*t^7 + 128596*ep^3*mtt^3*mWW^5*s^3*t^7 - 2898006*ep^4*mtt^3*mWW^5*s^3*t^7 - 6774582*ep^5*mtt^3*mWW^5*s^3*t^7 - 4504896*ep^6*mtt^3*mWW^5*s^3*t^7 - 128*mtt^2*mWW^6*s^3*t^7 - 33192*ep*mtt^2*mWW^6*s^3*t^7 - 183822*ep^2*mtt^2*mWW^6*s^3*t^7 + 381049*ep^3*mtt^2*mWW^6*s^3*t^7 + 4155000*ep^4*mtt^2*mWW^6*s^3*t^7 + 8485317*ep^5*mtt^2*mWW^6*s^3*t^7 + 5353764*ep^6*mtt^2*mWW^6*s^3*t^7 + 16*mtt*mWW^7*s^3*t^7 + 4892*ep*mtt*mWW^7*s^3*t^7 + 12184*ep^2*mtt*mWW^7*s^3*t^7 - 266322*ep^3*mtt*mWW^7*s^3*t^7 - 1598314*ep^4*mtt*mWW^7*s^3*t^7 - 3027672*ep^5*mtt*mWW^7*s^3*t^7 - 1871408*ep^6*mtt*mWW^7*s^3*t^7 + 24*ep*mWW^8*s^3*t^7 + 4146*ep^2*mWW^8*s^3*t^7 + 45607*ep^3*mWW^8*s^3*t^7 + 182688*ep^4*mWW^8*s^3*t^7 + 303003*ep^5*mWW^8*s^3*t^7 + 176812*ep^6*mWW^8*s^3*t^7 + 6160*ep^2*mtt^7*s^4*t^7 + 46560*ep^3*mtt^7*s^4*t^7 + 110740*ep^4*mtt^7*s^4*t^7 + 98300*ep^5*mtt^7*s^4*t^7 + 24240*ep^6*mtt^7*s^4*t^7 - 5472*ep*mtt^6*mWW*s^4*t^7 + 1012*ep^2*mtt^6*mWW*s^4*t^7 + 181944*ep^3*mtt^6*mWW*s^4*t^7 + 359896*ep^4*mtt^6*mWW*s^4*t^7 - 61244*ep^5*mtt^6*mWW*s^4*t^7 - 337480*ep^6*mtt^6*mWW*s^4*t^7 - 9256*ep*mtt^5*mWW^2*s^4*t^7 - 60826*ep^2*mtt^5*mWW^2*s^4*t^7 - 193983*ep^3*mtt^5*mWW^2*s^4*t^7 - 739866*ep^4*mtt^5*mWW^2*s^4*t^7 - 1493969*ep^5*mtt^5*mWW^2*s^4*t^7 - 989156*ep^6*mtt^5*mWW^2*s^4*t^7 - 64*mtt^4*mWW^3*s^4*t^7 + 32892*ep*mtt^4*mWW^3*s^4*t^7 + 130184*ep^2*mtt^4*mWW^3*s^4*t^7 - 332878*ep^3*mtt^4*mWW^3*s^4*t^7 - 1583562*ep^4*mtt^4*mWW^3*s^4*t^7 - 1405992*ep^5*mtt^4*mWW^3*s^4*t^7 - 74000*ep^6*mtt^4*mWW^3*s^4*t^7 + 160*mtt^3*mWW^4*s^4*t^7 - 7876*ep*mtt^3*mWW^4*s^4*t^7 - 10286*ep^2*mtt^3*mWW^4*s^4*t^7 + 444138*ep^3*mtt^3*mWW^4*s^4*t^7 + 2135810*ep^4*mtt^3*mWW^4*s^4*t^7 + 3293022*ep^5*mtt^3*mWW^4*s^4*t^7 + 1615624*ep^6*mtt^3*mWW^4*s^4*t^7 - 128*mtt^2*mWW^5*s^4*t^7 - 18508*ep*mtt^2*mWW^5*s^4*t^7 - 119254*ep^2*mtt^2*mWW^5*s^4*t^7 - 106660*ep^3*mtt^2*mWW^5*s^4*t^7 + 626022*ep^4*mtt^2*mWW^5*s^4*t^7 + 1541888*ep^5*mtt^2*mWW^5*s^4*t^7 + 1010712*ep^6*mtt^2*mWW^5*s^4*t^7 + 32*mtt*mWW^6*s^4*t^7 + 8188*ep*mtt*mWW^6*s^4*t^7 + 47696*ep^2*mtt*mWW^6*s^4*t^7 - 98131*ep^3*mtt*mWW^6*s^4*t^7 - 1153108*ep^4*mtt*mWW^6*s^4*t^7 - 2400865*ep^5*mtt*mWW^6*s^4*t^7 - 1516468*ep^6*mtt*mWW^6*s^4*t^7 + 32*ep*mWW^7*s^4*t^7 + 5890*ep^2*mWW^7*s^4*t^7 + 62178*ep^3*mWW^7*s^4*t^7 + 238308*ep^4*mWW^7*s^4*t^7 + 378172*ep^5*mWW^7*s^4*t^7 + 211232*ep^6*mWW^7*s^4*t^7 - 4896*ep^2*mtt^6*s^5*t^7 - 36728*ep^3*mtt^6*s^5*t^7 - 85892*ep^4*mtt^6*s^5*t^7 - 73188*ep^5*mtt^6*s^5*t^7 - 15696*ep^6*mtt^6*s^5*t^7 + 3568*ep*mtt^5*mWW*s^5*t^7 - 1348*ep^2*mtt^5*mWW*s^5*t^7 - 103302*ep^3*mtt^5*mWW*s^5*t^7 - 90026*ep^4*mtt^5*mWW*s^5*t^7 + 369388*ep^5*mtt^5*mWW*s^5*t^7 + 444104*ep^6*mtt^5*mWW*s^5*t^7 + 2612*ep*mtt^4*mWW^2*s^5*t^7 + 15084*ep^2*mtt^4*mWW^2*s^5*t^7 + 95729*ep^3*mtt^4*mWW^2*s^5*t^7 + 625238*ep^4*mtt^4*mWW^2*s^5*t^7 + 1374749*ep^5*mtt^4*mWW^2*s^5*t^7 + 919060*ep^6*mtt^4*mWW^2*s^5*t^7 + 16*mtt^3*mWW^3*s^5*t^7 - 14844*ep*mtt^3*mWW^3*s^5*t^7 - 60654*ep^2*mtt^3*mWW^3*s^5*t^7 + 102072*ep^3*mtt^3*mWW^3*s^5*t^7 + 415242*ep^4*mtt^3*mWW^3*s^5*t^7 + 16024*ep^5*mtt^3*mWW^3*s^5*t^7 - 372456*ep^6*mtt^3*mWW^3*s^5*t^7 - 32*mtt^2*mWW^4*s^5*t^7 + 7588*ep*mtt^2*mWW^4*s^5*t^7 + 41578*ep^2*mtt^2*mWW^4*s^5*t^7 - 104542*ep^3*mtt^2*mWW^4*s^5*t^7 - 1016690*ep^4*mtt^2*mWW^4*s^5*t^7 - 1953118*ep^5*mtt^2*mWW^4*s^5*t^7 - 1146328*ep^6*mtt^2*mWW^4*s^5*t^7 + 16*mtt*mWW^5*s^5*t^7 + 1068*ep*mtt*mWW^5*s^5*t^7 + 9650*ep^2*mtt*mWW^5*s^5*t^7 + 45918*ep^3*mtt*mWW^5*s^5*t^7 + 150864*ep^4*mtt*mWW^5*s^5*t^7 + 251020*ep^5*mtt*mWW^5*s^5*t^7 + 151888*ep^6*mtt*mWW^5*s^5*t^7 + 8*ep*mWW^6*s^5*t^7 + 362*ep^2*mWW^6*s^5*t^7 + 2261*ep^3*mWW^6*s^5*t^7 + 3984*ep^4*mWW^6*s^5*t^7 + 1237*ep^5*mWW^6*s^5*t^7 - 1308*ep^6*mWW^6*s^5*t^7 + 1856*ep^2*mtt^5*s^6*t^7 + 13096*ep^3*mtt^5*s^6*t^7 + 26596*ep^4*mtt^5*s^6*t^7 + 14996*ep^5*mtt^5*s^6*t^7 - 2544*ep^6*mtt^5*s^6*t^7 - 1136*ep*mtt^4*mWW*s^6*t^7 + 84*ep^2*mtt^4*mWW*s^6*t^7 + 23746*ep^3*mtt^4*mWW*s^6*t^7 - 27672*ep^4*mtt^4*mWW*s^6*t^7 - 230454*ep^5*mtt^4*mWW*s^6*t^7 - 212896*ep^6*mtt^4*mWW*s^6*t^7 + 432*ep*mtt^3*mWW^2*s^6*t^7 + 1844*ep^2*mtt^3*mWW^2*s^6*t^7 - 23520*ep^3*mtt^3*mWW^2*s^6*t^7 - 184730*ep^4*mtt^3*mWW^2*s^6*t^7 - 381078*ep^5*mtt^3*mWW^2*s^6*t^7 - 240504*ep^6*mtt^3*mWW^2*s^6*t^7 + 2544*ep*mtt^2*mWW^3*s^6*t^7 + 9692*ep^2*mtt^2*mWW^3*s^6*t^7 - 11788*ep^3*mtt^2*mWW^3*s^6*t^7 + 58*ep^4*mtt^2*mWW^3*s^6*t^7 + 167930*ep^5*mtt^2*mWW^3*s^6*t^7 + 182128*ep^6*mtt^2*mWW^3*s^6*t^7 - 1840*ep*mtt*mWW^4*s^6*t^7 - 12844*ep^2*mtt*mWW^4*s^6*t^7 + 6984*ep^3*mtt*mWW^4*s^6*t^7 + 229454*ep^4*mtt*mWW^4*s^6*t^7 + 522450*ep^5*mtt*mWW^4*s^6*t^7 + 341752*ep^6*mtt*mWW^4*s^6*t^7 - 920*ep^2*mWW^5*s^6*t^7 - 10278*ep^3*mWW^5*s^6*t^7 - 40858*ep^4*mWW^5*s^6*t^7 - 66260*ep^5*mWW^5*s^6*t^7 - 37472*ep^6*mWW^5*s^6*t^7 - 272*ep^2*mtt^4*s^7*t^7 - 1696*ep^3*mtt^4*s^7*t^7 - 2292*ep^4*mtt^4*s^7*t^7 + 1220*ep^5*mtt^4*s^7*t^7 + 2640*ep^6*mtt^4*s^7*t^7 + 128*ep*mtt^3*mWW*s^7*t^7 + 112*ep^2*mtt^3*mWW*s^7*t^7 - 936*ep^3*mtt^3*mWW*s^7*t^7 + 11496*ep^4*mtt^3*mWW*s^7*t^7 + 40616*ep^5*mtt^3*mWW*s^7*t^7 + 32304*ep^6*mtt^3*mWW*s^7*t^7 - 256*ep*mtt^2*mWW^2*s^7*t^7 - 880*ep^2*mtt^2*mWW^2*s^7*t^7 + 2616*ep^3*mtt^2*mWW^2*s^7*t^7 + 8272*ep^4*mtt^2*mWW^2*s^7*t^7 + 592*ep^5*mtt^2*mWW^2*s^7*t^7 - 6384*ep^6*mtt^2*mWW^2*s^7*t^7 + 128*ep*mtt*mWW^3*s^7*t^7 + 976*ep^2*mtt*mWW^3*s^7*t^7 - 760*ep^3*mtt*mWW^3*s^7*t^7 - 20744*ep^4*mtt*mWW^3*s^7*t^7 - 47912*ep^5*mtt*mWW^3*s^7*t^7 - 31728*ep^6*mtt*mWW^3*s^7*t^7 + 64*ep^2*mWW^4*s^7*t^7 + 776*ep^3*mWW^4*s^7*t^7 + 3268*ep^4*mWW^4*s^7*t^7 + 5484*ep^5*mWW^4*s^7*t^7 + 3168*ep^6*mWW^4*s^7*t^7 + 752*ep^2*mtt^10*t^8 + 7960*ep^3*mtt^10*t^8 + 29720*ep^4*mtt^10*t^8 + 45912*ep^5*mtt^10*t^8 + 25056*ep^6*mtt^10*t^8 - 600*ep^2*mtt^9*mWW*t^8 - 6054*ep^3*mtt^9*mWW*t^8 - 21600*ep^4*mtt^9*mWW*t^8 - 32202*ep^5*mtt^9*mWW*t^8 - 17064*ep^6*mtt^9*mWW*t^8 - 5912*ep^2*mtt^8*mWW^2*t^8 - 63700*ep^3*mtt^8*mWW^2*t^8 - 241796*ep^4*mtt^8*mWW^2*t^8 - 378640*ep^5*mtt^8*mWW^2*t^8 - 209152*ep^6*mtt^8*mWW^2*t^8 + 12040*ep^2*mtt^7*mWW^3*t^8 + 128782*ep^3*mtt^7*mWW^3*t^8 + 485972*ep^4*mtt^7*mWW^3*t^8 + 758534*ep^5*mtt^7*mWW^3*t^8 + 418392*ep^6*mtt^7*mWW^3*t^8 - 3160*ep^2*mtt^6*mWW^4*t^8 - 33656*ep^3*mtt^6*mWW^4*t^8 - 126840*ep^4*mtt^6*mWW^4*t^8 - 198752*ep^5*mtt^6*mWW^4*t^8 - 110592*ep^6*mtt^6*mWW^4*t^8 - 10632*ep^2*mtt^5*mWW^5*t^8 - 113066*ep^3*mtt^5*mWW^5*t^8 - 424760*ep^4*mtt^5*mWW^5*t^8 - 661534*ep^5*mtt^5*mWW^5*t^8 - 364408*ep^6*mtt^5*mWW^5*t^8 + 10680*ep^2*mtt^4*mWW^6*t^8 + 113068*ep^3*mtt^4*mWW^6*t^8 + 423980*ep^4*mtt^4*mWW^6*t^8 + 662080*ep^5*mtt^4*mWW^6*t^8 + 366912*ep^6*mtt^4*mWW^6*t^8 - 3368*ep^2*mtt^3*mWW^7*t^8 - 35326*ep^3*mtt^3*mWW^7*t^8 - 131964*ep^4*mtt^3*mWW^7*t^8 - 207262*ep^5*mtt^3*mWW^7*t^8 - 116280*ep^6*mtt^3*mWW^7*t^8 + 200*ep^2*mtt^2*mWW^8*t^8 + 1992*ep^3*mtt^2*mWW^8*t^8 + 7288*ep^4*mtt^2*mWW^8*t^8 + 11864*ep^5*mtt^2*mWW^8*t^8 + 7136*ep^6*mtt^2*mWW^8*t^8 - 2080*ep^2*mtt^9*s*t^8 - 23608*ep^3*mtt^9*s*t^8 - 93428*ep^4*mtt^9*s*t^8 - 150140*ep^5*mtt^9*s*t^8 - 84144*ep^6*mtt^9*s*t^8 - 752*ep*mtt^8*mWW*s*t^8 - 2656*ep^2*mtt^8*mWW*s*t^8 + 26900*ep^3*mtt^8*mWW*s*t^8 + 166896*ep^4*mtt^8*mWW*s*t^8 + 304704*ep^5*mtt^8*mWW*s*t^8 + 179968*ep^6*mtt^8*mWW*s*t^8 - 152*ep*mtt^7*mWW^2*s*t^8 + 7402*ep^2*mtt^7*mWW^2*s*t^8 + 105569*ep^3*mtt^7*mWW^2*s*t^8 + 462586*ep^4*mtt^7*mWW^2*s*t^8 + 789207*ep^5*mtt^7*mWW^2*s*t^8 + 461308*ep^6*mtt^7*mWW^2*s*t^8 + 5760*ep*mtt^6*mWW^3*s*t^8 + 18526*ep^2*mtt^6*mWW^3*s*t^8 - 252260*ep^3*mtt^6*mWW^3*s*t^8 - 1546672*ep^4*mtt^6*mWW^3*s*t^8 - 2872322*ep^5*mtt^6*mWW^3*s*t^8 - 1731592*ep^6*mtt^6*mWW^3*s*t^8 - 6280*ep*mtt^5*mWW^4*s*t^8 - 24528*ep^2*mtt^5*mWW^4*s*t^8 + 205033*ep^3*mtt^5*mWW^4*s*t^8 + 1345910*ep^4*mtt^5*mWW^4*s*t^8 + 2522489*ep^5*mtt^5*mWW^4*s*t^8 + 1525956*ep^6*mtt^5*mWW^4*s*t^8 - 3120*ep*mtt^4*mWW^5*s*t^8 - 25512*ep^2*mtt^4*mWW^5*s*t^8 - 25728*ep^3*mtt^4*mWW^5*s*t^8 + 232772*ep^4*mtt^4*mWW^5*s*t^8 + 611528*ep^5*mtt^4*mWW^5*s*t^8 + 411360*ep^6*mtt^4*mWW^5*s*t^8 + 7512*ep*mtt^3*mWW^6*s*t^8 + 41130*ep^2*mtt^3*mWW^6*s*t^8 - 120813*ep^3*mtt^3*mWW^6*s*t^8 - 1145610*ep^4*mtt^3*mWW^6*s*t^8 - 2297063*ep^5*mtt^3*mWW^6*s*t^8 - 1427516*ep^6*mtt^3*mWW^6*s*t^8 - 3168*ep*mtt^2*mWW^7*s*t^8 - 9122*ep^2*mtt^2*mWW^7*s*t^8 + 130116*ep^3*mtt^2*mWW^7*s*t^8 + 757192*ep^4*mtt^2*mWW^7*s*t^8 + 1381942*ep^5*mtt^2*mWW^7*s*t^8 + 831320*ep^6*mtt^2*mWW^7*s*t^8 + 200*ep*mtt*mWW^8*s*t^8 - 3460*ep^2*mtt*mWW^8*s*t^8 - 48197*ep^3*mtt*mWW^8*s*t^8 - 190578*ep^4*mtt*mWW^8*s*t^8 - 308141*ep^5*mtt*mWW^8*s*t^8 - 177364*ep^6*mtt*mWW^8*s*t^8 + 300*ep^2*mWW^9*s*t^8 + 2988*ep^3*mWW^9*s*t^8 + 10932*ep^4*mWW^9*s*t^8 + 17796*ep^5*mWW^9*s*t^8 + 10704*ep^6*mWW^9*s*t^8 - 544*ep^2*mtt^8*s^2*t^8 + 6928*ep^3*mtt^8*s^2*t^8 + 68400*ep^4*mtt^8*s^2*t^8 + 153592*ep^5*mtt^8*s^2*t^8 + 102624*ep^6*mtt^8*s^2*t^8 + 3824*ep*mtt^7*mWW*s^2*t^8 + 15784*ep^2*mtt^7*mWW*s^2*t^8 - 59656*ep^3*mtt^7*mWW*s^2*t^8 - 381462*ep^4*mtt^7*mWW*s^2*t^8 - 621538*ep^5*mtt^7*mWW*s^2*t^8 - 325672*ep^6*mtt^7*mWW*s^2*t^8 - 808*ep*mtt^6*mWW^2*s^2*t^8 + 13686*ep^2*mtt^6*mWW^2*s^2*t^8 + 97275*ep^3*mtt^6*mWW^2*s^2*t^8 + 69732*ep^4*mtt^6*mWW^2*s^2*t^8 - 273969*ep^5*mtt^6*mWW^2*s^2*t^8 - 316996*ep^6*mtt^6*mWW^2*s^2*t^8 - 19896*ep*mtt^5*mWW^3*s^2*t^8 - 115918*ep^2*mtt^5*mWW^3*s^2*t^8 + 107222*ep^3*mtt^5*mWW^3*s^2*t^8 + 1763088*ep^4*mtt^5*mWW^3*s^2*t^8 + 3551596*ep^5*mtt^5*mWW^3*s^2*t^8 + 2160688*ep^6*mtt^5*mWW^3*s^2*t^8 + 23344*ep*mtt^4*mWW^4*s^2*t^8 + 96528*ep^2*mtt^4*mWW^4*s^2*t^8 - 411151*ep^3*mtt^4*mWW^4*s^2*t^8 - 2675954*ep^4*mtt^4*mWW^4*s^2*t^8 - 4549631*ep^5*mtt^4*mWW^4*s^2*t^8 - 2503836*ep^6*mtt^4*mWW^4*s^2*t^8 + 64*ep*mtt^3*mWW^5*s^2*t^8 + 40460*ep^2*mtt^3*mWW^5*s^2*t^8 + 331748*ep^3*mtt^3*mWW^5*s^2*t^8 + 906602*ep^4*mtt^3*mWW^5*s^2*t^8 + 976582*ep^5*mtt^3*mWW^5*s^2*t^8 + 340344*ep^6*mtt^3*mWW^5*s^2*t^8 - 9480*ep*mtt^2*mWW^6*s^2*t^8 - 62826*ep^2*mtt^2*mWW^6*s^2*t^8 - 923*ep^3*mtt^2*mWW^6*s^2*t^8 + 753344*ep^4*mtt^2*mWW^6*s^2*t^8 + 1713849*ep^5*mtt^2*mWW^6*s^2*t^8 + 1118756*ep^6*mtt^2*mWW^6*s^2*t^8 + 2952*ep*mtt*mWW^7*s^2*t^8 + 9498*ep^2*mtt*mWW^7*s^2*t^8 - 106386*ep^3*mtt*mWW^7*s^2*t^8 - 633476*ep^4*mtt*mWW^7*s^2*t^8 - 1151056*ep^5*mtt*mWW^7*s^2*t^8 - 685952*ep^6*mtt*mWW^7*s^2*t^8 + 3332*ep^2*mWW^8*s^2*t^8 + 34943*ep^3*mWW^8*s^2*t^8 + 129726*ep^4*mWW^8*s^2*t^8 + 200575*ep^5*mWW^8*s^2*t^8 + 110044*ep^6*mWW^8*s^2*t^8 + 8128*ep^2*mtt^7*s^3*t^8 + 49776*ep^3*mtt^7*s^3*t^8 + 63864*ep^4*mtt^7*s^3*t^8 - 39968*ep^5*mtt^7*s^3*t^8 - 76800*ep^6*mtt^7*s^3*t^8 - 7536*ep*mtt^6*mWW*s^3*t^8 - 26824*ep^2*mtt^6*mWW*s^3*t^8 + 79172*ep^3*mtt^6*mWW*s^3*t^8 + 318502*ep^4*mtt^6*mWW*s^3*t^8 + 222502*ep^5*mtt^6*mWW*s^3*t^8 - 38568*ep^6*mtt^6*mWW*s^3*t^8 + 4296*ep*mtt^5*mWW^2*s^3*t^8 - 21146*ep^2*mtt^5*mWW^2*s^3*t^8 - 312473*ep^3*mtt^5*mWW^2*s^3*t^8 - 774660*ep^4*mtt^5*mWW^2*s^3*t^8 - 554925*ep^5*mtt^5*mWW^2*s^3*t^8 - 612*ep^6*mtt^5*mWW^2*s^3*t^8 + 24160*ep*mtt^4*mWW^3*s^3*t^8 + 140274*ep^2*mtt^4*mWW^3*s^3*t^8 + 63528*ep^3*mtt^4*mWW^3*s^3*t^8 - 707268*ep^4*mtt^4*mWW^3*s^3*t^8 - 1265646*ep^5*mtt^4*mWW^3*s^3*t^8 - 621944*ep^6*mtt^4*mWW^3*s^3*t^8 - 28976*ep*mtt^3*mWW^4*s^3*t^8 - 128510*ep^2*mtt^3*mWW^4*s^3*t^8 + 333950*ep^3*mtt^3*mWW^4*s^3*t^8 + 2325572*ep^4*mtt^3*mWW^4*s^3*t^8 + 3669872*ep^5*mtt^3*mWW^4*s^3*t^8 + 1829984*ep^6*mtt^3*mWW^4*s^3*t^8 + 5968*ep*mtt^2*mWW^5*s^3*t^8 + 8018*ep^2*mtt^2*mWW^5*s^3*t^8 - 284440*ep^3*mtt^2*mWW^5*s^3*t^8 - 1344322*ep^4*mtt^2*mWW^5*s^3*t^8 - 2116948*ep^5*mtt^2*mWW^5*s^3*t^8 - 1106000*ep^6*mtt^2*mWW^5*s^3*t^8 + 2088*ep*mtt*mWW^6*s^3*t^8 + 18304*ep^2*mtt*mWW^6*s^3*t^8 + 52779*ep^3*mtt*mWW^6*s^3*t^8 + 55344*ep^4*mtt*mWW^6*s^3*t^8 - 9107*ep^5*mtt*mWW^6*s^3*t^8 - 36540*ep^6*mtt*mWW^6*s^3*t^8 + 1756*ep^2*mWW^7*s^3*t^8 + 17708*ep^3*mWW^7*s^3*t^8 + 62968*ep^4*mWW^7*s^3*t^8 + 94220*ep^5*mWW^7*s^3*t^8 + 50480*ep^6*mWW^7*s^3*t^8 - 11792*ep^2*mtt^6*s^4*t^8 - 74824*ep^3*mtt^6*s^4*t^8 - 111096*ep^4*mtt^6*s^4*t^8 + 19832*ep^5*mtt^6*s^4*t^8 + 86880*ep^6*mtt^6*s^4*t^8 + 7184*ep*mtt^5*mWW*s^4*t^8 + 21312*ep^2*mtt^5*mWW*s^4*t^8 - 57458*ep^3*mtt^5*mWW*s^4*t^8 - 11582*ep^4*mtt^5*mWW*s^4*t^8 + 495456*ep^5*mtt^5*mWW*s^4*t^8 + 523472*ep^6*mtt^5*mWW*s^4*t^8 - 6712*ep*mtt^4*mWW^2*s^4*t^8 - 2558*ep^2*mtt^4*mWW^2*s^4*t^8 + 240345*ep^3*mtt^4*mWW^2*s^4*t^8 + 731100*ep^4*mtt^4*mWW^2*s^4*t^8 + 667557*ep^5*mtt^4*mWW^2*s^4*t^8 + 126532*ep^6*mtt^4*mWW^2*s^4*t^8 - 11432*ep*mtt^3*mWW^3*s^4*t^8 - 61658*ep^2*mtt^3*mWW^3*s^4*t^8 - 68364*ep^3*mtt^3*mWW^3*s^4*t^8 - 142654*ep^4*mtt^3*mWW^3*s^4*t^8 - 540448*ep^5*mtt^3*mWW^3*s^4*t^8 - 493728*ep^6*mtt^3*mWW^3*s^4*t^8 + 14264*ep*mtt^2*mWW^4*s^4*t^8 + 71386*ep^2*mtt^2*mWW^4*s^4*t^8 - 101934*ep^3*mtt^2*mWW^4*s^4*t^8 - 990242*ep^4*mtt^2*mWW^4*s^4*t^8 - 1651606*ep^5*mtt^2*mWW^4*s^4*t^8 - 846136*ep^6*mtt^2*mWW^4*s^4*t^8 - 3304*ep*mtt*mWW^5*s^4*t^8 - 14286*ep^2*mtt*mWW^5*s^4*t^8 + 88742*ep^3*mtt*mWW^5*s^4*t^8 + 629140*ep^4*mtt*mWW^5*s^4*t^8 + 1181512*ep^5*mtt*mWW^5*s^4*t^8 + 703216*ep^6*mtt*mWW^5*s^4*t^8 - 2532*ep^2*mWW^6*s^4*t^8 - 27211*ep^3*mWW^6*s^4*t^8 - 103386*ep^4*mWW^6*s^4*t^8 - 161039*ep^5*mWW^6*s^4*t^8 - 87948*ep^6*mWW^6*s^4*t^8 + 7456*ep^2*mtt^5*s^5*t^8 + 43496*ep^3*mtt^5*s^5*t^8 + 43404*ep^4*mtt^5*s^5*t^8 - 67660*ep^5*mtt^5*s^5*t^8 - 90096*ep^6*mtt^5*s^5*t^8 - 3296*ep*mtt^4*mWW*s^5*t^8 - 8536*ep^2*mtt^4*mWW*s^5*t^8 + 17368*ep^3*mtt^4*mWW*s^5*t^8 - 110286*ep^4*mtt^4*mWW*s^5*t^8 - 497798*ep^5*mtt^4*mWW*s^5*t^8 - 422264*ep^6*mtt^4*mWW*s^5*t^8 + 4528*ep*mtt^3*mWW^2*s^5*t^8 + 12496*ep^2*mtt^3*mWW^2*s^5*t^8 - 77776*ep^3*mtt^3*mWW^2*s^5*t^8 - 280150*ep^4*mtt^3*mWW^2*s^5*t^8 - 249258*ep^5*mtt^3*mWW^2*s^5*t^8 - 34104*ep^6*mtt^3*mWW^2*s^5*t^8 + 832*ep*mtt^2*mWW^3*s^5*t^8 + 2512*ep^2*mtt^2*mWW^3*s^5*t^8 + 25020*ep^3*mtt^2*mWW^3*s^5*t^8 + 234090*ep^4*mtt^2*mWW^3*s^5*t^8 + 560114*ep^5*mtt^2*mWW^3*s^5*t^8 + 391400*ep^6*mtt^2*mWW^3*s^5*t^8 - 2064*ep*mtt*mWW^4*s^5*t^8 - 13024*ep^2*mtt*mWW^4*s^5*t^8 + 720*ep^3*mtt*mWW^4*s^5*t^8 + 146874*ep^4*mtt*mWW^4*s^5*t^8 + 313678*ep^5*mtt*mWW^4*s^5*t^8 + 192488*ep^6*mtt*mWW^4*s^5*t^8 - 968*ep^2*mWW^5*s^5*t^8 - 9532*ep^3*mWW^5*s^5*t^8 - 33356*ep^4*mWW^5*s^5*t^8 - 48964*ep^5*mWW^5*s^5*t^8 - 25648*ep^6*mWW^5*s^5*t^8 - 2112*ep^2*mtt^4*s^6*t^8 - 10336*ep^3*mtt^4*s^6*t^8 + 1552*ep^4*mtt^4*s^6*t^8 + 47192*ep^5*mtt^4*s^6*t^8 + 43104*ep^6*mtt^4*s^6*t^8 + 576*ep*mtt^3*mWW*s^6*t^8 + 1648*ep^2*mtt^3*mWW*s^6*t^8 + 208*ep^3*mtt^3*mWW*s^6*t^8 + 38444*ep^4*mtt^3*mWW*s^6*t^8 + 124100*ep^5*mtt^3*mWW*s^6*t^8 + 96384*ep^6*mtt^3*mWW*s^6*t^8 - 1152*ep*mtt^2*mWW^2*s^6*t^8 - 3904*ep^2*mtt^2*mWW^2*s^6*t^8 + 10856*ep^3*mtt^2*mWW^2*s^6*t^8 + 31636*ep^4*mtt^2*mWW^2*s^6*t^8 - 4412*ep^5*mtt^2*mWW^2*s^6*t^8 - 30144*ep^6*mtt^2*mWW^2*s^6*t^8 + 576*ep*mtt*mWW^3*s^6*t^8 + 4080*ep^2*mtt*mWW^3*s^6*t^8 - 4064*ep^3*mtt*mWW^3*s^6*t^8 - 85132*ep^4*mtt*mWW^3*s^6*t^8 - 188852*ep^5*mtt*mWW^3*s^6*t^8 - 121728*ep^6*mtt*mWW^3*s^6*t^8 + 288*ep^2*mWW^4*s^6*t^8 + 3336*ep^3*mWW^4*s^6*t^8 + 13500*ep^4*mWW^4*s^6*t^8 + 21972*ep^5*mWW^4*s^6*t^8 + 12384*ep^6*mWW^4*s^6*t^8 + 192*ep^2*mtt^3*s^7*t^8 + 608*ep^3*mtt^3*s^7*t^8 - 2416*ep^4*mtt^3*s^7*t^8 - 8760*ep^5*mtt^3*s^7*t^8 - 6624*ep^6*mtt^3*s^7*t^8 - 128*ep^2*mtt^2*mWW*s^7*t^8 - 480*ep^3*mtt^2*mWW*s^7*t^8 + 1088*ep^4*mtt^2*mWW*s^7*t^8 + 4776*ep^5*mtt^2*mWW*s^7*t^8 + 3744*ep^6*mtt^2*mWW*s^7*t^8 - 64*ep^2*mtt*mWW^2*s^7*t^8 - 96*ep^3*mtt*mWW^2*s^7*t^8 + 1552*ep^4*mtt*mWW^2*s^7*t^8 + 4440*ep^5*mtt*mWW^2*s^7*t^8 + 3168*ep^6*mtt*mWW^2*s^7*t^8 - 32*ep^3*mWW^3*s^7*t^8 - 224*ep^4*mWW^3*s^7*t^8 - 456*ep^5*mWW^3*s^7*t^8 - 288*ep^6*mWW^3*s^7*t^8 - 912*ep^2*mtt^9*t^9 - 9344*ep^3*mtt^9*t^9 - 33796*ep^4*mtt^9*t^9 - 50828*ep^5*mtt^9*t^9 - 27120*ep^6*mtt^9*t^9 + 2720*ep^2*mtt^8*mWW*t^9 + 27796*ep^3*mtt^8*mWW*t^9 + 100348*ep^4*mtt^8*mWW*t^9 + 150880*ep^5*mtt^8*mWW*t^9 + 80576*ep^6*mtt^8*mWW*t^9 - 368*ep^2*mtt^7*mWW^2*t^9 - 3520*ep^3*mtt^7*mWW^2*t^9 - 12152*ep^4*mtt^7*mWW^2*t^9 - 18408*ep^5*mtt^7*mWW^2*t^9 - 10272*ep^6*mtt^7*mWW^2*t^9 - 7040*ep^2*mtt^6*mWW^3*t^9 - 72300*ep^3*mtt^6*mWW^3*t^9 - 261600*ep^4*mtt^6*mWW^3*t^9 - 392180*ep^5*mtt^6*mWW^3*t^9 - 208080*ep^6*mtt^6*mWW^3*t^9 + 9360*ep^2*mtt^5*mWW^4*t^9 + 95520*ep^3*mtt^5*mWW^4*t^9 + 343820*ep^4*mtt^5*mWW^4*t^9 + 514180*ep^5*mtt^5*mWW^4*t^9 + 272720*ep^6*mtt^5*mWW^4*t^9 - 3808*ep^2*mtt^4*mWW^5*t^9 - 38276*ep^3*mtt^4*mWW^5*t^9 - 135844*ep^4*mtt^4*mWW^5*t^9 - 201192*ep^5*mtt^4*mWW^5*t^9 - 106080*ep^6*mtt^4*mWW^5*t^9 - 400*ep^2*mtt^3*mWW^6*t^9 - 4576*ep^3*mtt^3*mWW^6*t^9 - 18128*ep^4*mtt^3*mWW^6*t^9 - 28880*ep^5*mtt^3*mWW^6*t^9 - 15936*ep^6*mtt^3*mWW^6*t^9 + 448*ep^2*mtt^2*mWW^7*t^9 + 4700*ep^3*mtt^2*mWW^7*t^9 + 17352*ep^4*mtt^2*mWW^7*t^9 + 26428*ep^5*mtt^2*mWW^7*t^9 + 14192*ep^6*mtt^2*mWW^7*t^9 + 1984*ep^2*mtt^8*s*t^9 + 21728*ep^3*mtt^8*s*t^9 + 83344*ep^4*mtt^8*s*t^9 + 130632*ep^5*mtt^8*s*t^9 + 71712*ep^6*mtt^8*s*t^9 + 912*ep*mtt^7*mWW*s*t^9 + 120*ep^2*mtt^7*mWW*s*t^9 - 64696*ep^3*mtt^7*mWW*s*t^9 - 319006*ep^4*mtt^7*mWW*s*t^9 - 544394*ep^5*mtt^7*mWW*s*t^9 - 310856*ep^6*mtt^7*mWW*s*t^9 - 1808*ep*mtt^6*mWW^2*s*t^9 - 7156*ep^2*mtt^6*mWW^2*s*t^9 + 49474*ep^3*mtt^6*mWW^2*s*t^9 + 321062*ep^4*mtt^6*mWW^2*s*t^9 + 582868*ep^5*mtt^6*mWW^2*s*t^9 + 341360*ep^6*mtt^6*mWW^2*s*t^9 - 1440*ep*mtt^5*mWW^3*s*t^9 - 6364*ep^2*mtt^5*mWW^3*s*t^9 + 42352*ep^3*mtt^5*mWW^3*s*t^9 + 297448*ep^4*mtt^5*mWW^3*s*t^9 + 555628*ep^5*mtt^5*mWW^3*s*t^9 + 328496*ep^6*mtt^5*mWW^3*s*t^9 + 5600*ep*mtt^4*mWW^4*s*t^9 + 25848*ep^2*mtt^4*mWW^4*s*t^9 - 123658*ep^3*mtt^4*mWW^4*s*t^9 - 911304*ep^4*mtt^4*mWW^4*s*t^9 - 1695790*ep^5*mtt^4*mWW^4*s*t^9 - 999096*ep^6*mtt^4*mWW^4*s*t^9 - 3760*ep*mtt^3*mWW^5*s*t^9 - 11936*ep^2*mtt^3*mWW^5*s*t^9 + 129224*ep^3*mtt^3*mWW^5*s*t^9 + 747442*ep^4*mtt^3*mWW^5*s*t^9 + 1307918*ep^5*mtt^3*mWW^5*s*t^9 + 748312*ep^6*mtt^3*mWW^5*s*t^9 + 48*ep*mtt^2*mWW^6*s*t^9 - 6372*ep^2*mtt^2*mWW^6*s*t^9 - 61122*ep^3*mtt^2*mWW^6*s*t^9 - 199418*ep^4*mtt^2*mWW^6*s*t^9 - 273736*ep^5*mtt^2*mWW^6*s*t^9 - 135680*ep^6*mtt^2*mWW^6*s*t^9 + 448*ep*mtt*mWW^7*s*t^9 + 3204*ep^2*mtt*mWW^7*s*t^9 - 352*ep^3*mtt*mWW^7*s*t^9 - 45596*ep^4*mtt*mWW^7*s*t^9 - 102768*ep^5*mtt*mWW^7*s*t^9 - 65536*ep^6*mtt*mWW^7*s*t^9 + 672*ep^2*mWW^8*s*t^9 + 7050*ep^3*mWW^8*s*t^9 + 26028*ep^4*mWW^8*s*t^9 + 39642*ep^5*mWW^8*s*t^9 + 21288*ep^6*mWW^8*s*t^9 + 1904*ep^2*mtt^7*s^2*t^9 + 3936*ep^3*mtt^7*s^2*t^9 - 39348*ep^4*mtt^7*s^2*t^9 - 120748*ep^5*mtt^7*s^2*t^9 - 88944*ep^6*mtt^7*s^2*t^9 - 3728*ep*mtt^6*mWW*s^2*t^9 - 20248*ep^2*mtt^6*mWW*s^2*t^9 + 32016*ep^3*mtt^6*mWW*s^2*t^9 + 359798*ep^4*mtt^6*mWW*s^2*t^9 + 685710*ep^5*mtt^6*mWW*s^2*t^9 + 401112*ep^6*mtt^6*mWW*s^2*t^9 + 7440*ep*mtt^5*mWW^2*s^2*t^9 + 25792*ep^2*mtt^5*mWW^2*s^2*t^9 - 138392*ep^3*mtt^5*mWW^2*s^2*t^9 - 728498*ep^4*mtt^5*mWW^2*s^2*t^9 - 1086450*ep^5*mtt^5*mWW^2*s^2*t^9 - 531112*ep^6*mtt^5*mWW^2*s^2*t^9 + 1120*ep*mtt^4*mWW^3*s^2*t^9 + 27864*ep^2*mtt^4*mWW^3*s^2*t^9 + 145252*ep^3*mtt^4*mWW^3*s^2*t^9 + 217352*ep^4*mtt^4*mWW^3*s^2*t^9 + 14260*ep^5*mtt^4*mWW^3*s^2*t^9 - 110768*ep^6*mtt^4*mWW^3*s^2*t^9 - 10720*ep*mtt^3*mWW^4*s^2*t^9 - 63200*ep^2*mtt^3*mWW^4*s^2*t^9 + 27752*ep^3*mtt^3*mWW^4*s^2*t^9 + 755144*ep^4*mtt^3*mWW^4*s^2*t^9 + 1495112*ep^5*mtt^3*mWW^4*s^2*t^9 + 876192*ep^6*mtt^3*mWW^4*s^2*t^9 + 6960*ep*mtt^2*mWW^5*s^2*t^9 + 28232*ep^2*mtt^2*mWW^5*s^2*t^9 - 133744*ep^3*mtt^2*mWW^5*s^2*t^9 - 855226*ep^4*mtt^2*mWW^5*s^2*t^9 - 1456338*ep^5*mtt^2*mWW^5*s^2*t^9 - 801704*ep^6*mtt^2*mWW^5*s^2*t^9 - 1072*ep*mtt*mWW^6*s^2*t^9 + 880*ep^2*mtt*mWW^6*s^2*t^9 + 75536*ep^3*mtt*mWW^6*s^2*t^9 + 334750*ep^4*mtt*mWW^6*s^2*t^9 + 533526*ep^5*mtt*mWW^6*s^2*t^9 + 289400*ep^6*mtt*mWW^6*s^2*t^9 - 1224*ep^2*mWW^7*s^2*t^9 - 12356*ep^3*mWW^7*s^2*t^9 - 43972*ep^4*mWW^7*s^2*t^9 - 65072*ep^5*mWW^7*s^2*t^9 - 34176*ep^6*mWW^7*s^2*t^9 - 9264*ep^2*mtt^6*s^3*t^9 - 51168*ep^3*mtt^6*s^3*t^9 - 34396*ep^4*mtt^6*s^3*t^9 + 121772*ep^5*mtt^6*s^3*t^9 + 134256*ep^6*mtt^6*s^3*t^9 + 5616*ep*mtt^5*mWW*s^3*t^9 + 34136*ep^2*mtt^5*mWW*s^3*t^9 + 26944*ep^3*mtt^5*mWW*s^3*t^9 - 136178*ep^4*mtt^5*mWW*s^3*t^9 - 268122*ep^5*mtt^5*mWW*s^3*t^9 - 134696*ep^6*mtt^5*mWW*s^3*t^9 - 11056*ep*mtt^4*mWW^2*s^3*t^9 - 37540*ep^2*mtt^4*mWW^2*s^3*t^9 + 147682*ep^3*mtt^4*mWW^2*s^3*t^9 + 636534*ep^4*mtt^4*mWW^2*s^3*t^9 + 669808*ep^5*mtt^4*mWW^2*s^3*t^9 + 176192*ep^6*mtt^4*mWW^2*s^3*t^9 + 2672*ep*mtt^3*mWW^3*s^3*t^9 - 6396*ep^2*mtt^3*mWW^3*s^3*t^9 - 172872*ep^3*mtt^3*mWW^3*s^3*t^9 - 573090*ep^4*mtt^3*mWW^3*s^3*t^9 - 704458*ep^5*mtt^3*mWW^3*s^3*t^9 - 297416*ep^6*mtt^3*mWW^3*s^3*t^9 + 5360*ep*mtt^2*mWW^4*s^3*t^9 + 33012*ep^2*mtt^2*mWW^4*s^3*t^9 + 29168*ep^3*mtt^2*mWW^4*s^3*t^9 - 122226*ep^4*mtt^2*mWW^4*s^3*t^9 - 247058*ep^5*mtt^2*mWW^4*s^3*t^9 - 123496*ep^6*mtt^2*mWW^4*s^3*t^9 - 2592*ep*mtt*mWW^5*s^3*t^9 - 11772*ep^2*mtt*mWW^5*s^3*t^9 + 41840*ep^3*mtt*mWW^5*s^3*t^9 + 304852*ep^4*mtt*mWW^5*s^3*t^9 + 538236*ep^5*mtt*mWW^5*s^3*t^9 + 302416*ep^6*mtt*mWW^5*s^3*t^9 - 2176*ep^2*mWW^6*s^3*t^9 - 21594*ep^3*mWW^6*s^3*t^9 - 75496*ep^4*mWW^6*s^3*t^9 - 110178*ep^5*mWW^6*s^3*t^9 - 57256*ep^6*mWW^6*s^3*t^9 + 10208*ep^2*mtt^5*s^4*t^9 + 52768*ep^3*mtt^5*s^4*t^9 + 12776*ep^4*mtt^5*s^4*t^9 - 184728*ep^5*mtt^5*s^4*t^9 - 179424*ep^6*mtt^5*s^4*t^9 - 3696*ep*mtt^4*mWW*s^4*t^9 - 22120*ep^2*mtt^4*mWW*s^4*t^9 - 32052*ep^3*mtt^4*mWW*s^4*t^9 - 28402*ep^4*mtt^4*mWW*s^4*t^9 - 78606*ep^5*mtt^4*mWW*s^4*t^9 - 78424*ep^6*mtt^4*mWW*s^4*t^9 + 7216*ep*mtt^3*mWW^2*s^4*t^9 + 26552*ep^2*mtt^3*mWW^2*s^4*t^9 - 66580*ep^3*mtt^3*mWW^2*s^4*t^9 - 272898*ep^4*mtt^3*mWW^2*s^4*t^9 - 184054*ep^5*mtt^3*mWW^2*s^4*t^9 + 33864*ep^6*mtt^3*mWW^2*s^4*t^9 - 3344*ep*mtt^2*mWW^3*s^4*t^9 - 12816*ep^2*mtt^2*mWW^3*s^4*t^9 + 65552*ep^3*mtt^2*mWW^3*s^4*t^9 + 393414*ep^4*mtt^2*mWW^3*s^4*t^9 + 651110*ep^5*mtt^2*mWW^3*s^4*t^9 + 352184*ep^6*mtt^2*mWW^3*s^4*t^9 - 176*ep*mtt*mWW^4*s^4*t^9 - 1992*ep^2*mtt*mWW^4*s^4*t^9 - 22324*ep^3*mtt*mWW^4*s^4*t^9 - 117702*ep^4*mtt*mWW^4*s^4*t^9 - 226746*ep^5*mtt*mWW^4*s^4*t^9 - 141960*ep^6*mtt*mWW^4*s^4*t^9 + 168*ep^2*mWW^5*s^4*t^9 + 2636*ep^3*mWW^5*s^4*t^9 + 12812*ep^4*mWW^5*s^4*t^9 + 23024*ep^5*mWW^5*s^4*t^9 + 13760*ep^6*mWW^5*s^4*t^9 - 4688*ep^2*mtt^4*s^5*t^9 - 20352*ep^3*mtt^4*s^5*t^9 + 21084*ep^4*mtt^4*s^5*t^9 + 138940*ep^5*mtt^4*s^5*t^9 + 116016*ep^6*mtt^4*s^5*t^9 + 896*ep*mtt^3*mWW*s^5*t^9 + 5904*ep^2*mtt^3*mWW*s^5*t^9 + 11912*ep^3*mtt^3*mWW*s^5*t^9 + 19088*ep^4*mtt^3*mWW*s^5*t^9 + 35428*ep^5*mtt^3*mWW*s^5*t^9 + 27312*ep^6*mtt^3*mWW*s^5*t^9 - 1792*ep*mtt^2*mWW^2*s^5*t^9 - 7024*ep^2*mtt^2*mWW^2*s^5*t^9 + 11720*ep^3*mtt^2*mWW^2*s^5*t^9 + 49744*ep^4*mtt^2*mWW^2*s^5*t^9 + 18476*ep^5*mtt^2*mWW^2*s^5*t^9 - 22704*ep^6*mtt^2*mWW^2*s^5*t^9 + 896*ep*mtt*mWW^3*s^5*t^9 + 5360*ep^2*mtt*mWW^3*s^5*t^9 - 7976*ep^3*mtt*mWW^3*s^5*t^9 - 107328*ep^4*mtt*mWW^3*s^5*t^9 - 219508*ep^5*mtt*mWW^3*s^5*t^9 - 135024*ep^6*mtt*mWW^3*s^5*t^9 + 448*ep^2*mWW^4*s^5*t^9 + 4696*ep^3*mWW^4*s^5*t^9 + 17412*ep^4*mWW^4*s^5*t^9 + 26664*ep^5*mWW^4*s^5*t^9 + 14400*ep^6*mWW^4*s^5*t^9 + 768*ep^2*mtt^3*s^6*t^9 + 2432*ep^3*mtt^3*s^6*t^9 - 9664*ep^4*mtt^3*s^6*t^9 - 35040*ep^5*mtt^3*s^6*t^9 - 26496*ep^6*mtt^3*s^6*t^9 - 512*ep^2*mtt^2*mWW*s^6*t^9 - 1920*ep^3*mtt^2*mWW*s^6*t^9 + 4352*ep^4*mtt^2*mWW*s^6*t^9 + 19104*ep^5*mtt^2*mWW*s^6*t^9 + 14976*ep^6*mtt^2*mWW*s^6*t^9 - 256*ep^2*mtt*mWW^2*s^6*t^9 - 384*ep^3*mtt*mWW^2*s^6*t^9 + 6208*ep^4*mtt*mWW^2*s^6*t^9 + 17760*ep^5*mtt*mWW^2*s^6*t^9 + 12672*ep^6*mtt*mWW^2*s^6*t^9 - 128*ep^3*mWW^3*s^6*t^9 - 896*ep^4*mWW^3*s^6*t^9 - 1824*ep^5*mWW^3*s^6*t^9 - 1152*ep^6*mWW^3*s^6*t^9 + 544*ep^2*mtt^8*t^10 + 5376*ep^3*mtt^8*t^10 + 18744*ep^4*mtt^8*t^10 + 27328*ep^5*mtt^8*t^10 + 14208*ep^6*mtt^8*t^10 - 2304*ep^2*mtt^7*mWW*t^10 - 22768*ep^3*mtt^7*mWW*t^10 - 79400*ep^4*mtt^7*mWW*t^10 - 115840*ep^5*mtt^7*mWW*t^10 - 60288*ep^6*mtt^7*mWW*t^10 + 3360*ep^2*mtt^6*mWW^2*t^10 + 33200*ep^3*mtt^6*mWW^2*t^10 + 115840*ep^4*mtt^6*mWW^2*t^10 + 169280*ep^5*mtt^6*mWW^2*t^10 + 88320*ep^6*mtt^6*mWW^2*t^10 - 1280*ep^2*mtt^5*mWW^3*t^10 - 12640*ep^3*mtt^5*mWW^3*t^10 - 44240*ep^4*mtt^5*mWW^3*t^10 - 65280*ep^5*mtt^5*mWW^3*t^10 - 34560*ep^6*mtt^5*mWW^3*t^10 - 1440*ep^2*mtt^4*mWW^4*t^10 - 14240*ep^3*mtt^4*mWW^4*t^10 - 49480*ep^4*mtt^4*mWW^4*t^10 - 71360*ep^5*mtt^4*mWW^4*t^10 - 36480*ep^6*mtt^4*mWW^4*t^10 + 1536*ep^2*mtt^3*mWW^5*t^10 + 15184*ep^3*mtt^3*mWW^5*t^10 + 52856*ep^4*mtt^3*mWW^5*t^10 + 76672*ep^5*mtt^3*mWW^5*t^10 + 39552*ep^6*mtt^3*mWW^5*t^10 - 416*ep^2*mtt^2*mWW^6*t^10 - 4112*ep^3*mtt^2*mWW^6*t^10 - 14320*ep^4*mtt^2*mWW^6*t^10 - 20800*ep^5*mtt^2*mWW^6*t^10 - 10752*ep^6*mtt^2*mWW^6*t^10 - 864*ep^2*mtt^7*s*t^10 - 8992*ep^3*mtt^7*s*t^10 - 32936*ep^4*mtt^7*s*t^10 - 49816*ep^5*mtt^7*s*t^10 - 26592*ep^6*mtt^7*s*t^10 - 544*ep*mtt^6*mWW*s*t^10 - 112*ep^2*mtt^6*mWW*s*t^10 + 35160*ep^3*mtt^6*mWW*s*t^10 + 167204*ep^4*mtt^6*mWW*s*t^10 + 276920*ep^5*mtt^6*mWW*s*t^10 + 154272*ep^6*mtt^6*mWW*s*t^10 + 1760*ep*mtt^5*mWW^2*s*t^10 + 5616*ep^2*mtt^5*mWW^2*s*t^10 - 58328*ep^3*mtt^5*mWW^2*s*t^10 - 335564*ep^4*mtt^5*mWW^2*s*t^10 - 582992*ep^5*mtt^5*mWW^2*s*t^10 - 331392*ep^6*mtt^5*mWW^2*s*t^10 - 1600*ep*mtt^4*mWW^3*s*t^10 - 4688*ep^2*mtt^4*mWW^3*s*t^10 + 55384*ep^3*mtt^4*mWW^3*s*t^10 + 307456*ep^4*mtt^4*mWW^3*s*t^10 + 527888*ep^5*mtt^4*mWW^3*s*t^10 + 298560*ep^6*mtt^4*mWW^3*s*t^10 - 320*ep*mtt^3*mWW^4*s*t^10 - 4928*ep^2*mtt^3*mWW^4*s*t^10 - 26736*ep^3*mtt^3*mWW^4*s*t^10 - 65504*ep^4*mtt^3*mWW^4*s*t^10 - 76472*ep^5*mtt^3*mWW^4*s*t^10 - 35040*ep^6*mtt^3*mWW^4*s*t^10 + 1120*ep*mtt^2*mWW^5*s*t^10 + 6576*ep^2*mtt^2*mWW^5*s*t^10 - 7384*ep^3*mtt^2*mWW^5*s*t^10 - 108988*ep^4*mtt^2*mWW^5*s*t^10 - 215656*ep^5*mtt^2*mWW^5*s*t^10 - 127968*ep^6*mtt^2*mWW^5*s*t^10 - 416*ep*mtt*mWW^6*s*t^10 - 976*ep^2*mtt*mWW^6*s*t^10 + 17064*ep^3*mtt*mWW^6*s*t^10 + 89812*ep^4*mtt*mWW^6*s*t^10 + 151328*ep^5*mtt*mWW^6*s*t^10 + 84288*ep^6*mtt*mWW^6*s*t^10 - 624*ep^2*mWW^7*s*t^10 - 6168*ep^3*mWW^7*s*t^10 - 21480*ep^4*mWW^7*s*t^10 - 31200*ep^5*mWW^7*s*t^10 - 16128*ep^6*mWW^7*s*t^10 - 1728*ep^2*mtt^6*s^2*t^10 - 7424*ep^3*mtt^6*s^2*t^10 + 8320*ep^4*mtt^6*s^2*t^10 + 52344*ep^5*mtt^6*s^2*t^10 + 43488*ep^6*mtt^6*s^2*t^10 + 1664*ep*mtt^5*mWW*s^2*t^10 + 12672*ep^2*mtt^5*mWW*s^2*t^10 + 8624*ep^3*mtt^5*mWW*s^2*t^10 - 126736*ep^4*mtt^5*mWW*s^2*t^10 - 310748*ep^5*mtt^5*mWW*s^2*t^10 - 203376*ep^6*mtt^5*mWW*s^2*t^10 - 4736*ep*mtt^4*mWW^2*s^2*t^10 - 24512*ep^2*mtt^4*mWW^2*s^2*t^10 + 34480*ep^3*mtt^4*mWW^2*s^2*t^10 + 371216*ep^4*mtt^4*mWW^2*s^2*t^10 + 670636*ep^5*mtt^4*mWW^2*s^2*t^10 + 375216*ep^6*mtt^4*mWW^2*s^2*t^10 + 4224*ep*mtt^3*mWW^3*s^2*t^10 + 15008*ep^2*mtt^3*mWW^3*s^2*t^10 - 78896*ep^3*mtt^3*mWW^3*s^2*t^10 - 429904*ep^4*mtt^3*mWW^3*s^2*t^10 - 662136*ep^5*mtt^3*mWW^3*s^2*t^10 - 336096*ep^6*mtt^3*mWW^3*s^2*t^10 - 896*ep*mtt^2*mWW^4*s^2*t^10 + 1248*ep^2*mtt^2*mWW^4*s^2*t^10 + 54928*ep^3*mtt^2*mWW^4*s^2*t^10 + 204976*ep^4*mtt^2*mWW^4*s^2*t^10 + 284912*ep^5*mtt^2*mWW^4*s^2*t^10 + 138432*ep^6*mtt^2*mWW^4*s^2*t^10 - 256*ep*mtt*mWW^5*s^2*t^10 - 2464*ep^2*mtt*mWW^5*s^2*t^10 - 9664*ep^3*mtt*mWW^5*s^2*t^10 - 21344*ep^4*mtt*mWW^5*s^2*t^10 - 26284*ep^5*mtt*mWW^5*s^2*t^10 - 13488*ep^6*mtt*mWW^5*s^2*t^10 - 224*ep^2*mWW^6*s^2*t^10 - 2048*ep^3*mWW^6*s^2*t^10 - 6528*ep^4*mWW^6*s^2*t^10 - 8724*ep^5*mWW^6*s^2*t^10 - 4176*ep^6*mWW^6*s^2*t^10 + 4832*ep^2*mtt^5*s^3*t^10 + 23360*ep^3*mtt^5*s^3*t^10 - 4888*ep^4*mtt^5*s^3*t^10 - 108352*ep^5*mtt^5*s^3*t^10 - 97152*ep^6*mtt^5*s^3*t^10 - 1696*ep*mtt^4*mWW*s^3*t^10 - 16240*ep^2*mtt^4*mWW*s^3*t^10 - 35848*ep^3*mtt^4*mWW*s^3*t^10 + 55108*ep^4*mtt^4*mWW*s^3*t^10 + 231848*ep^5*mtt^4*mWW*s^3*t^10 + 172128*ep^6*mtt^4*mWW*s^3*t^10 + 4128*ep*mtt^3*mWW^2*s^3*t^10 + 21584*ep^2*mtt^3*mWW^2*s^3*t^10 - 9800*ep^3*mtt^3*mWW^2*s^3*t^10 - 188564*ep^4*mtt^3*mWW^2*s^3*t^10 - 311248*ep^5*mtt^3*mWW^2*s^3*t^10 - 153600*ep^6*mtt^3*mWW^2*s^3*t^10 - 3168*ep*mtt^2*mWW^3*s^3*t^10 - 13088*ep^2*mtt^2*mWW^3*s^3*t^10 + 40608*ep^3*mtt^2*mWW^3*s^3*t^10 + 255796*ep^4*mtt^2*mWW^3*s^3*t^10 + 396416*ep^5*mtt^2*mWW^3*s^3*t^10 + 198336*ep^6*mtt^2*mWW^3*s^3*t^10 + 736*ep*mtt*mWW^4*s^3*t^10 + 2224*ep^2*mtt*mWW^4*s^3*t^10 - 25224*ep^3*mtt*mWW^4*s^3*t^10 - 141892*ep^4*mtt*mWW^4*s^3*t^10 - 244720*ep^5*mtt*mWW^4*s^3*t^10 - 138624*ep^6*mtt*mWW^4*s^3*t^10 + 688*ep^2*mWW^5*s^3*t^10 + 6904*ep^3*mWW^5*s^3*t^10 + 24440*ep^4*mWW^5*s^3*t^10 + 36056*ep^5*mWW^5*s^3*t^10 + 18912*ep^6*mWW^5*s^3*t^10 - 3744*ep^2*mtt^4*s^4*t^10 - 15360*ep^3*mtt^4*s^4*t^10 + 22840*ep^4*mtt^4*s^4*t^10 + 122296*ep^5*mtt^4*s^4*t^10 + 99168*ep^6*mtt^4*s^4*t^10 + 576*ep*mtt^3*mWW*s^4*t^10 + 6624*ep^2*mtt^3*mWW*s^4*t^10 + 17232*ep^3*mtt^3*mWW*s^4*t^10 - 21616*ep^4*mtt^3*mWW*s^4*t^10 - 106060*ep^5*mtt^3*mWW*s^4*t^10 - 81456*ep^6*mtt^3*mWW*s^4*t^10 - 1152*ep*mtt^2*mWW^2*s^4*t^10 - 5824*ep^2*mtt^2*mWW^2*s^4*t^10 + 1824*ep^3*mtt^2*mWW^2*s^4*t^10 + 39208*ep^4*mtt^2*mWW^2*s^4*t^10 + 55188*ep^5*mtt^2*mWW^2*s^4*t^10 + 21456*ep^6*mtt^2*mWW^2*s^4*t^10 + 576*ep*mtt*mWW^3*s^4*t^10 + 2656*ep^2*mtt*mWW^3*s^4*t^10 - 6320*ep^3*mtt*mWW^3*s^4*t^10 - 48800*ep^4*mtt*mWW^3*s^4*t^10 - 82724*ep^5*mtt*mWW^3*s^4*t^10 - 44688*ep^6*mtt*mWW^3*s^4*t^10 + 288*ep^2*mWW^4*s^4*t^10 + 2624*ep^3*mWW^4*s^4*t^10 + 8368*ep^4*mWW^4*s^4*t^10 + 11300*ep^5*mWW^4*s^4*t^10 + 5520*ep^6*mWW^4*s^4*t^10 + 960*ep^2*mtt^3*s^5*t^10 + 3040*ep^3*mtt^3*s^5*t^10 - 12080*ep^4*mtt^3*s^5*t^10 - 43800*ep^5*mtt^3*s^5*t^10 - 33120*ep^6*mtt^3*s^5*t^10 - 640*ep^2*mtt^2*mWW*s^5*t^10 - 2400*ep^3*mtt^2*mWW*s^5*t^10 + 5440*ep^4*mtt^2*mWW*s^5*t^10 + 23880*ep^5*mtt^2*mWW*s^5*t^10 + 18720*ep^6*mtt^2*mWW*s^5*t^10 - 320*ep^2*mtt*mWW^2*s^5*t^10 - 480*ep^3*mtt*mWW^2*s^5*t^10 + 7760*ep^4*mtt*mWW^2*s^5*t^10 + 22200*ep^5*mtt*mWW^2*s^5*t^10 + 15840*ep^6*mtt*mWW^2*s^5*t^10 - 160*ep^3*mWW^3*s^5*t^10 - 1120*ep^4*mWW^3*s^5*t^10 - 2280*ep^5*mWW^3*s^5*t^10 - 1440*ep^6*mWW^3*s^5*t^10 - 128*ep^2*mtt^7*t^11 - 1216*ep^3*mtt^7*t^11 - 4064*ep^4*mtt^7*t^11 - 5712*ep^5*mtt^7*t^11 - 2880*ep^6*mtt^7*t^11 + 640*ep^2*mtt^6*mWW*t^11 + 6080*ep^3*mtt^6*mWW*t^11 + 20320*ep^4*mtt^6*mWW*t^11 + 28560*ep^5*mtt^6*mWW*t^11 + 14400*ep^6*mtt^6*mWW*t^11 - 1280*ep^2*mtt^5*mWW^2*t^11 - 12160*ep^3*mtt^5*mWW^2*t^11 - 40640*ep^4*mtt^5*mWW^2*t^11 - 57120*ep^5*mtt^5*mWW^2*t^11 - 28800*ep^6*mtt^5*mWW^2*t^11 + 1280*ep^2*mtt^4*mWW^3*t^11 + 12160*ep^3*mtt^4*mWW^3*t^11 + 40640*ep^4*mtt^4*mWW^3*t^11 + 57120*ep^5*mtt^4*mWW^3*t^11 + 28800*ep^6*mtt^4*mWW^3*t^11 - 640*ep^2*mtt^3*mWW^4*t^11 - 6080*ep^3*mtt^3*mWW^4*t^11 - 20320*ep^4*mtt^3*mWW^4*t^11 - 28560*ep^5*mtt^3*mWW^4*t^11 - 14400*ep^6*mtt^3*mWW^4*t^11 + 128*ep^2*mtt^2*mWW^5*t^11 + 1216*ep^3*mtt^2*mWW^5*t^11 + 4064*ep^4*mtt^2*mWW^5*t^11 + 5712*ep^5*mtt^2*mWW^5*t^11 + 2880*ep^6*mtt^2*mWW^5*t^11 + 128*ep^2*mtt^6*s*t^11 + 1216*ep^3*mtt^6*s*t^11 + 4064*ep^4*mtt^6*s*t^11 + 5712*ep^5*mtt^6*s*t^11 + 2880*ep^6*mtt^6*s*t^11 + 128*ep*mtt^5*mWW*s*t^11 + 256*ep^2*mtt^5*mWW*s*t^11 - 5056*ep^3*mtt^5*mWW*s*t^11 - 24768*ep^4*mtt^5*mWW*s*t^11 - 39960*ep^5*mtt^5*mWW*s*t^11 - 21600*ep^6*mtt^5*mWW*s*t^11 - 512*ep*mtt^4*mWW^2*s*t^11 - 2112*ep^2*mtt^4*mWW^2*s*t^11 + 9888*ep^3*mtt^4*mWW^2*s*t^11 + 64528*ep^4*mtt^4*mWW^2*s*t^11 + 111288*ep^5*mtt^4*mWW^2*s*t^11 + 61920*ep^6*mtt^4*mWW^2*s*t^11 + 768*ep*mtt^3*mWW^3*s*t^11 + 3328*ep^2*mtt^3*mWW^3*s*t^11 - 13312*ep^3*mtt^3*mWW^3*s*t^11 - 91712*ep^4*mtt^3*mWW^3*s*t^11 - 159792*ep^5*mtt^3*mWW^3*s*t^11 - 89280*ep^6*mtt^3*mWW^3*s*t^11 - 512*ep*mtt^2*mWW^4*s*t^11 - 1792*ep^2*mtt^2*mWW^4*s*t^11 + 12928*ep^3*mtt^2*mWW^4*s*t^11 + 74688*ep^4*mtt^2*mWW^4*s*t^11 + 125568*ep^5*mtt^2*mWW^4*s*t^11 + 69120*ep^6*mtt^2*mWW^4*s*t^11 + 128*ep*mtt*mWW^5*s*t^11 - 7488*ep^3*mtt*mWW^5*s*t^11 - 32896*ep^4*mtt*mWW^5*s*t^11 - 51384*ep^5*mtt*mWW^5*s*t^11 - 27360*ep^6*mtt*mWW^5*s*t^11 + 192*ep^2*mWW^6*s*t^11 + 1824*ep^3*mWW^6*s*t^11 + 6096*ep^4*mWW^6*s*t^11 + 8568*ep^5*mWW^6*s*t^11 + 4320*ep^6*mWW^6*s*t^11 + 512*ep^2*mtt^5*s^2*t^11 + 2432*ep^3*mtt^5*s^2*t^11 - 768*ep^4*mtt^5*s^2*t^11 - 11808*ep^5*mtt^5*s^2*t^11 - 10368*ep^6*mtt^5*s^2*t^11 - 256*ep*mtt^4*mWW*s^2*t^11 - 2944*ep^2*mtt^4*mWW*s^2*t^11 - 6656*ep^3*mtt^4*mWW*s^2*t^11 + 16672*ep^4*mtt^4*mWW*s^2*t^11 + 61680*ep^5*mtt^4*mWW*s^2*t^11 + 45504*ep^6*mtt^4*mWW*s^2*t^11 + 768*ep*mtt^3*mWW^2*s^2*t^11 + 5504*ep^2*mtt^3*mWW^2*s^2*t^11 + 3008*ep^3*mtt^3*mWW^2*s^2*t^11 - 53088*ep^4*mtt^3*mWW^2*s^2*t^11 - 124704*ep^5*mtt^3*mWW^2*s^2*t^11 - 79488*ep^6*mtt^3*mWW^2*s^2*t^11 - 768*ep*mtt^2*mWW^3*s^2*t^11 - 3968*ep^2*mtt^2*mWW^3*s^2*t^11 + 6592*ep^3*mtt^2*mWW^3*s^2*t^11 + 66912*ep^4*mtt^2*mWW^3*s^2*t^11 + 122112*ep^5*mtt^2*mWW^3*s^2*t^11 + 69120*ep^6*mtt^2*mWW^3*s^2*t^11 + 256*ep*mtt*mWW^4*s^2*t^11 + 640*ep^2*mtt*mWW^4*s^2*t^11 - 7744*ep^3*mtt*mWW^4*s^2*t^11 - 37408*ep^4*mtt*mWW^4*s^2*t^11 - 57792*ep^5*mtt*mWW^4*s^2*t^11 - 29952*ep^6*mtt*mWW^4*s^2*t^11 + 256*ep^2*mWW^5*s^2*t^11 + 2368*ep^3*mWW^5*s^2*t^11 + 7680*ep^4*mWW^5*s^2*t^11 + 10512*ep^5*mWW^5*s^2*t^11 + 5184*ep^6*mWW^5*s^2*t^11 - 896*ep^2*mtt^4*s^3*t^11 - 3648*ep^3*mtt^4*s^3*t^11 + 5600*ep^4*mtt^4*s^3*t^11 + 29328*ep^5*mtt^4*s^3*t^11 + 23616*ep^6*mtt^4*s^3*t^11 + 128*ep*mtt^3*mWW*s^3*t^11 + 2304*ep^2*mtt^3*mWW*s^3*t^11 + 6592*ep^3*mtt^3*mWW*s^3*t^11 - 14400*ep^4*mtt^3*mWW*s^3*t^11 - 59832*ep^5*mtt^3*mWW*s^3*t^11 - 45792*ep^6*mtt^3*mWW*s^3*t^11 - 256*ep*mtt^2*mWW^2*s^3*t^11 - 1856*ep^2*mtt^2*mWW^2*s^3*t^11 - 1760*ep^3*mtt^2*mWW^2*s^3*t^11 + 13136*ep^4*mtt^2*mWW^2*s^3*t^11 + 32712*ep^5*mtt^2*mWW^2*s^3*t^11 + 21024*ep^6*mtt^2*mWW^2*s^3*t^11 + 128*ep*mtt*mWW^3*s^3*t^11 + 384*ep^2*mtt*mWW^3*s^3*t^11 - 1664*ep^3*mtt*mWW^3*s^3*t^11 - 5472*ep^4*mtt*mWW^3*s^3*t^11 - 3240*ep^5*mtt*mWW^3*s^3*t^11 + 864*ep^6*mtt*mWW^3*s^3*t^11 + 64*ep^2*mWW^4*s^3*t^11 + 480*ep^3*mWW^4*s^3*t^11 + 1136*ep^4*mWW^4*s^3*t^11 + 1032*ep^5*mWW^4*s^3*t^11 + 288*ep^6*mWW^4*s^3*t^11 + 384*ep^2*mtt^3*s^4*t^11 + 1216*ep^3*mtt^3*s^4*t^11 - 4832*ep^4*mtt^3*s^4*t^11 - 17520*ep^5*mtt^3*s^4*t^11 - 13248*ep^6*mtt^3*s^4*t^11 - 256*ep^2*mtt^2*mWW*s^4*t^11 - 960*ep^3*mtt^2*mWW*s^4*t^11 + 2176*ep^4*mtt^2*mWW*s^4*t^11 + 9552*ep^5*mtt^2*mWW*s^4*t^11 + 7488*ep^6*mtt^2*mWW*s^4*t^11 - 128*ep^2*mtt*mWW^2*s^4*t^11 - 192*ep^3*mtt*mWW^2*s^4*t^11 + 3104*ep^4*mtt*mWW^2*s^4*t^11 + 8880*ep^5*mtt*mWW^2*s^4*t^11 + 6336*ep^6*mtt*mWW^2*s^4*t^11 - 64*ep^3*mWW^3*s^4*t^11 - 448*ep^4*mWW^3*s^4*t^11 - 912*ep^5*mWW^3*s^4*t^11 - 576*ep^6*mWW^3*s^4*t^11)/(8*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^3*mWW^3*(mtt - s)^2*(mtt - mWW - s)^2*s*(mtt - t)*(mWW - t)^3*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(30*ep^2*mtt^8*mWW^6*s^3 + 200*ep^3*mtt^8*mWW^6*s^3 + 370*ep^4*mtt^8*mWW^6*s^3 + 200*ep^5*mtt^8*mWW^6*s^3 - 206*ep^2*mtt^7*mWW^7*s^3 - 1560*ep^3*mtt^7*mWW^7*s^3 - 3234*ep^4*mtt^7*mWW^7*s^3 - 2000*ep^5*mtt^7*mWW^7*s^3 + 520*ep^2*mtt^6*mWW^8*s^3 + 4304*ep^3*mtt^6*mWW^8*s^3 + 9472*ep^4*mtt^6*mWW^8*s^3 + 6192*ep^5*mtt^6*mWW^8*s^3 - 636*ep^2*mtt^5*mWW^9*s^3 - 5680*ep^3*mtt^5*mWW^9*s^3 - 13028*ep^4*mtt^5*mWW^9*s^3 - 8800*ep^5*mtt^5*mWW^9*s^3 + 398*ep^2*mtt^4*mWW^10*s^3 + 3816*ep^3*mtt^4*mWW^10*s^3 + 9042*ep^4*mtt^4*mWW^10*s^3 + 6248*ep^5*mtt^4*mWW^10*s^3 - 118*ep^2*mtt^3*mWW^11*s^3 - 1208*ep^3*mtt^3*mWW^11*s^3 - 2938*ep^4*mtt^3*mWW^11*s^3 - 2064*ep^5*mtt^3*mWW^11*s^3 + 12*ep^2*mtt^2*mWW^12*s^3 + 128*ep^3*mtt^2*mWW^12*s^3 + 316*ep^4*mtt^2*mWW^12*s^3 + 224*ep^5*mtt^2*mWW^12*s^3 - 180*ep^2*mtt^7*mWW^6*s^4 - 1200*ep^3*mtt^7*mWW^6*s^4 - 2220*ep^4*mtt^7*mWW^6*s^4 - 1200*ep^5*mtt^7*mWW^6*s^4 + 1016*ep^2*mtt^6*mWW^7*s^4 + 7580*ep^3*mtt^6*mWW^7*s^4 + 15484*ep^4*mtt^6*mWW^7*s^4 + 9400*ep^5*mtt^6*mWW^7*s^4 - 2066*ep^2*mtt^5*mWW^8*s^4 - 16868*ep^3*mtt^5*mWW^8*s^4 - 36538*ep^4*mtt^5*mWW^8*s^4 - 23392*ep^5*mtt^5*mWW^8*s^4 + 1964*ep^2*mtt^4*mWW^9*s^4 + 17480*ep^3*mtt^4*mWW^9*s^4 + 39556*ep^4*mtt^4*mWW^9*s^4 + 26152*ep^5*mtt^4*mWW^9*s^4 - 908*ep^2*mtt^3*mWW^10*s^4 - 8840*ep^3*mtt^3*mWW^10*s^4 - 20740*ep^4*mtt^3*mWW^10*s^4 - 14008*ep^5*mtt^3*mWW^10*s^4 + 188*ep^2*mtt^2*mWW^11*s^4 + 2012*ep^3*mtt^2*mWW^11*s^4 + 4864*ep^4*mtt^2*mWW^11*s^4 + 3328*ep^5*mtt^2*mWW^11*s^4 - 14*ep^2*mtt*mWW^12*s^4 - 164*ep^3*mtt*mWW^12*s^4 - 406*ep^4*mtt*mWW^12*s^4 - 280*ep^5*mtt*mWW^12*s^4 + 450*ep^2*mtt^6*mWW^6*s^5 + 3000*ep^3*mtt^6*mWW^6*s^5 + 5550*ep^4*mtt^6*mWW^6*s^5 + 3000*ep^5*mtt^6*mWW^6*s^5 - 2020*ep^2*mtt^5*mWW^7*s^5 - 14880*ep^3*mtt^5*mWW^7*s^5 - 29940*ep^4*mtt^5*mWW^7*s^5 - 17800*ep^5*mtt^5*mWW^7*s^5 + 3156*ep^2*mtt^4*mWW^8*s^5 + 25596*ep^3*mtt^4*mWW^8*s^5 + 54576*ep^4*mtt^4*mWW^8*s^5 + 34080*ep^5*mtt^4*mWW^8*s^5 - 2174*ep^2*mtt^3*mWW^9*s^5 - 19608*ep^3*mtt^3*mWW^9*s^5 - 43842*ep^4*mtt^3*mWW^9*s^5 - 28208*ep^5*mtt^3*mWW^9*s^5 + 664*ep^2*mtt^2*mWW^10*s^5 + 6792*ep^3*mtt^2*mWW^10*s^5 + 15816*ep^4*mtt^2*mWW^10*s^5 + 10336*ep^5*mtt^2*mWW^10*s^5 - 78*ep^2*mtt*mWW^11*s^5 - 936*ep^3*mtt*mWW^11*s^5 - 2250*ep^4*mtt*mWW^11*s^5 - 1464*ep^5*mtt*mWW^11*s^5 + 2*ep^2*mWW^12*s^5 + 36*ep^3*mWW^12*s^5 + 90*ep^4*mWW^12*s^5 + 56*ep^5*mWW^12*s^5 - 600*ep^2*mtt^5*mWW^6*s^6 - 4000*ep^3*mtt^5*mWW^6*s^6 - 7400*ep^4*mtt^5*mWW^6*s^6 - 4000*ep^5*mtt^5*mWW^6*s^6 + 2040*ep^2*mtt^4*mWW^7*s^6 + 14920*ep^3*mtt^4*mWW^7*s^6 + 29600*ep^4*mtt^4*mWW^7*s^6 + 17200*ep^5*mtt^4*mWW^7*s^6 - 2274*ep^2*mtt^3*mWW^8*s^6 - 18644*ep^3*mtt^3*mWW^8*s^6 - 39274*ep^4*mtt^3*mWW^8*s^6 - 23840*ep^5*mtt^3*mWW^8*s^6 + 1008*ep^2*mtt^2*mWW^9*s^6 + 9604*ep^3*mtt^2*mWW^9*s^6 + 21380*ep^4*mtt^2*mWW^9*s^6 + 13312*ep^5*mtt^2*mWW^9*s^6 - 166*ep^2*mtt*mWW^10*s^6 - 1948*ep^3*mtt*mWW^10*s^6 - 4550*ep^4*mtt*mWW^10*s^6 - 2840*ep^5*mtt*mWW^10*s^6 + 8*ep^2*mWW^11*s^6 + 132*ep^3*mWW^11*s^6 + 324*ep^4*mWW^11*s^6 + 200*ep^5*mWW^11*s^6 + 450*ep^2*mtt^4*mWW^6*s^7 + 3000*ep^3*mtt^4*mWW^6*s^7 + 5550*ep^4*mtt^4*mWW^6*s^7 + 3000*ep^5*mtt^4*mWW^6*s^7 - 1070*ep^2*mtt^3*mWW^7*s^7 - 7880*ep^3*mtt^3*mWW^7*s^7 - 15490*ep^4*mtt^3*mWW^7*s^7 - 8800*ep^5*mtt^3*mWW^7*s^7 + 746*ep^2*mtt^2*mWW^8*s^7 + 6476*ep^3*mtt^2*mWW^8*s^7 + 13666*ep^4*mtt^2*mWW^8*s^7 + 8080*ep^5*mtt^2*mWW^8*s^7 - 170*ep^2*mtt*mWW^9*s^7 - 1904*ep^3*mtt*mWW^9*s^7 - 4318*ep^4*mtt*mWW^9*s^7 - 2608*ep^5*mtt*mWW^9*s^7 + 12*ep^2*mWW^10*s^7 + 180*ep^3*mWW^10*s^7 + 432*ep^4*mWW^10*s^7 + 264*ep^5*mWW^10*s^7 - 180*ep^2*mtt^3*mWW^6*s^8 - 1200*ep^3*mtt^3*mWW^6*s^8 - 2220*ep^4*mtt^3*mWW^6*s^8 - 1200*ep^5*mtt^3*mWW^6*s^8 + 256*ep^2*mtt^2*mWW^7*s^8 + 1980*ep^3*mtt^2*mWW^7*s^8 + 3924*ep^4*mtt^2*mWW^7*s^8 + 2200*ep^5*mtt^2*mWW^7*s^8 - 84*ep^2*mtt*mWW^8*s^8 - 888*ep^3*mtt*mWW^8*s^8 - 1956*ep^4*mtt*mWW^8*s^8 - 1152*ep^5*mtt*mWW^8*s^8 + 8*ep^2*mWW^9*s^8 + 108*ep^3*mWW^9*s^8 + 252*ep^4*mWW^9*s^8 + 152*ep^5*mWW^9*s^8 + 30*ep^2*mtt^2*mWW^6*s^9 + 200*ep^3*mtt^2*mWW^6*s^9 + 370*ep^4*mtt^2*mWW^6*s^9 + 200*ep^5*mtt^2*mWW^6*s^9 - 16*ep^2*mtt*mWW^7*s^9 - 160*ep^3*mtt*mWW^7*s^9 - 344*ep^4*mtt*mWW^7*s^9 - 200*ep^5*mtt*mWW^7*s^9 + 2*ep^2*mWW^8*s^9 + 24*ep^3*mWW^8*s^9 + 54*ep^4*mWW^8*s^9 + 32*ep^5*mWW^8*s^9 + 12*ep*mtt^13*mWW^3*t + 176*ep^2*mtt^13*mWW^3*t + 860*ep^3*mtt^13*mWW^3*t + 1672*ep^4*mtt^13*mWW^3*t + 1120*ep^5*mtt^13*mWW^3*t - 68*ep*mtt^12*mWW^4*t - 1024*ep^2*mtt^12*mWW^4*t - 5116*ep^3*mtt^12*mWW^4*t - 10176*ep^4*mtt^12*mWW^4*t - 6976*ep^5*mtt^12*mWW^4*t - 12*mtt^11*mWW^5*t + 4*ep*mtt^11*mWW^5*t + 1668*ep^2*mtt^11*mWW^5*t + 10596*ep^3*mtt^11*mWW^5*t + 23264*ep^4*mtt^11*mWW^5*t + 16960*ep^5*mtt^11*mWW^5*t + 56*mtt^10*mWW^6*t + 532*ep*mtt^10*mWW^6*t + 616*ep^2*mtt^10*mWW^6*t - 6972*ep^3*mtt^10*mWW^6*t - 22952*ep^4*mtt^10*mWW^6*t - 19680*ep^5*mtt^10*mWW^6*t - 100*mtt^9*mWW^7*t - 1180*ep*mtt^9*mWW^7*t - 4612*ep^2*mtt^9*mWW^7*t - 5428*ep^3*mtt^9*mWW^7*t + 4552*ep^4*mtt^9*mWW^7*t + 9568*ep^5*mtt^9*mWW^7*t + 80*mtt^8*mWW^8*t + 1028*ep*mtt^8*mWW^8*t + 4912*ep^2*mtt^8*mWW^8*t + 10412*ep^3*mtt^8*mWW^8*t + 8560*ep^4*mtt^8*mWW^8*t + 768*ep^5*mtt^8*mWW^8*t - 20*mtt^7*mWW^9*t - 292*ep*mtt^7*mWW^9*t - 1668*ep^2*mtt^7*mWW^9*t - 4532*ep^3*mtt^7*mWW^9*t - 5552*ep^4*mtt^7*mWW^9*t - 2176*ep^5*mtt^7*mWW^9*t - 8*mtt^6*mWW^10*t - 84*ep*mtt^6*mWW^10*t - 280*ep^2*mtt^6*mWW^10*t - 244*ep^3*mtt^6*mWW^10*t + 248*ep^4*mtt^6*mWW^10*t + 288*ep^5*mtt^6*mWW^10*t + 4*mtt^5*mWW^11*t + 48*ep*mtt^5*mWW^11*t + 212*ep^2*mtt^5*mWW^11*t + 424*ep^3*mtt^5*mWW^11*t + 384*ep^4*mtt^5*mWW^11*t + 128*ep^5*mtt^5*mWW^11*t - 72*ep*mtt^12*mWW^3*s*t - 1128*ep^2*mtt^12*mWW^3*s*t - 5712*ep^3*mtt^12*mWW^3*s*t - 11328*ep^4*mtt^12*mWW^3*s*t - 7680*ep^5*mtt^12*mWW^3*s*t + 354*ep*mtt^11*mWW^4*s*t + 5808*ep^2*mtt^11*mWW^4*s*t + 30350*ep^3*mtt^11*mWW^4*s*t + 61904*ep^4*mtt^11*mWW^4*s*t + 43104*ep^5*mtt^11*mWW^4*s*t + 48*mtt^10*mWW^5*s*t - 58*ep*mtt^10*mWW^5*s*t - 8644*ep^2*mtt^10*mWW^5*s*t - 56282*ep^3*mtt^10*mWW^5*s*t - 126192*ep^4*mtt^10*mWW^5*s*t - 93472*ep^5*mtt^10*mWW^5*s*t - 182*mtt^9*mWW^6*s*t - 1770*ep*mtt^9*mWW^6*s*t - 702*ep^2*mtt^9*mWW^6*s*t + 35546*ep^3*mtt^9*mWW^6*s*t + 110468*ep^4*mtt^9*mWW^6*s*t + 94960*ep^5*mtt^9*mWW^6*s*t + 228*mtt^8*mWW^7*s*t + 2842*ep*mtt^8*mWW^7*s*t + 11336*ep^2*mtt^8*mWW^7*s*t + 10846*ep^3*mtt^8*mWW^7*s*t - 24340*ep^4*mtt^8*mWW^7*s*t - 39472*ep^5*mtt^8*mWW^7*s*t - 58*mtt^7*mWW^8*s*t - 938*ep*mtt^7*mWW^8*s*t - 5842*ep^2*mtt^7*mWW^8*s*t - 16010*ep^3*mtt^7*mWW^8*s*t - 15960*ep^4*mtt^7*mWW^8*s*t - 832*ep^5*mtt^7*mWW^8*s*t - 88*mtt^6*mWW^9*s*t - 1014*ep*mtt^6*mWW^9*s*t - 3876*ep^2*mtt^6*mWW^9*s*t - 5054*ep^3*mtt^6*mWW^9*s*t - 104*ep^4*mtt^6*mWW^9*s*t + 1856*ep^5*mtt^6*mWW^9*s*t + 54*mtt^5*mWW^10*s*t + 698*ep*mtt^5*mWW^10*s*t + 3358*ep^2*mtt^5*mWW^10*s*t + 7326*ep^3*mtt^5*mWW^10*s*t + 6980*ep^4*mtt^5*mWW^10*s*t + 2224*ep^5*mtt^5*mWW^10*s*t + 4*mtt^4*mWW^11*s*t + 30*ep*mtt^4*mWW^11*s*t + 8*ep^2*mtt^4*mWW^11*s*t - 374*ep^3*mtt^4*mWW^11*s*t - 852*ep^4*mtt^4*mWW^11*s*t - 496*ep^5*mtt^4*mWW^11*s*t - 6*mtt^3*mWW^12*s*t - 72*ep*mtt^3*mWW^12*s*t - 318*ep^2*mtt^3*mWW^12*s*t - 636*ep^3*mtt^3*mWW^12*s*t - 576*ep^4*mtt^3*mWW^12*s*t - 192*ep^5*mtt^3*mWW^12*s*t + 144*ep*mtt^11*mWW^3*s^2*t + 2688*ep^2*mtt^11*mWW^3*s^2*t + 14736*ep^3*mtt^11*mWW^3*s^2*t + 30432*ep^4*mtt^11*mWW^3*s^2*t + 21120*ep^5*mtt^11*mWW^3*s^2*t - 522*ep*mtt^10*mWW^4*s^2*t - 11372*ep^2*mtt^10*mWW^4*s^2*t - 66618*ep^3*mtt^10*mWW^4*s^2*t - 143792*ep^4*mtt^10*mWW^4*s^2*t - 103456*ep^5*mtt^10*mWW^4*s^2*t - 36*mtt^9*mWW^5*s^2*t + 14*ep*mtt^9*mWW^5*s^2*t + 13918*ep^2*mtt^9*mWW^5*s^2*t + 102894*ep^3*mtt^9*mWW^5*s^2*t + 246626*ep^4*mtt^9*mWW^5*s^2*t + 190504*ep^5*mtt^9*mWW^5*s^2*t + 18*mtt^8*mWW^6*s^2*t + 702*ep*mtt^8*mWW^6*s^2*t - 3402*ep^2*mtt^8*mWW^6*s^2*t - 57918*ep^3*mtt^8*mWW^6*s^2*t - 176248*ep^4*mtt^8*mWW^6*s^2*t - 157312*ep^5*mtt^8*mWW^6*s^2*t + 286*mtt^7*mWW^7*s^2*t + 2474*ep*mtt^7*mWW^7*s^2*t + 8048*ep^2*mtt^7*mWW^7*s^2*t + 20122*ep^3*mtt^7*mWW^7*s^2*t + 50494*ep^4*mtt^7*mWW^7*s^2*t + 54616*ep^5*mtt^7*mWW^7*s^2*t - 604*mtt^6*mWW^8*s^2*t - 6998*ep*mtt^6*mWW^8*s^2*t - 29236*ep^2*mtt^6*mWW^8*s^2*t - 53870*ep^3*mtt^6*mWW^8*s^2*t - 45564*ep^4*mtt^6*mWW^8*s^2*t - 18448*ep^5*mtt^6*mWW^8*s^2*t + 440*mtt^5*mWW^9*s^2*t + 5658*ep*mtt^5*mWW^9*s^2*t + 27350*ep^2*mtt^5*mWW^9*s^2*t + 61186*ep^3*mtt^5*mWW^9*s^2*t + 62558*ep^4*mtt^5*mWW^9*s^2*t + 23768*ep^5*mtt^5*mWW^9*s^2*t - 70*mtt^4*mWW^10*s^2*t - 1118*ep*mtt^4*mWW^10*s^2*t - 6714*ep^2*mtt^4*mWW^10*s^2*t - 18754*ep^3*mtt^4*mWW^10*s^2*t - 24032*ep^4*mtt^4*mWW^10*s^2*t - 11232*ep^5*mtt^4*mWW^10*s^2*t - 50*mtt^3*mWW^11*s^2*t - 546*ep*mtt^3*mWW^11*s^2*t - 2148*ep^2*mtt^3*mWW^11*s^2*t - 3610*ep^3*mtt^3*mWW^11*s^2*t - 2270*ep^4*mtt^3*mWW^11*s^2*t - 216*ep^5*mtt^3*mWW^11*s^2*t + 16*mtt^2*mWW^12*s^2*t + 192*ep*mtt^2*mWW^12*s^2*t + 868*ep^2*mtt^2*mWW^12*s^2*t + 1832*ep^3*mtt^2*mWW^12*s^2*t + 1796*ep^4*mtt^2*mWW^12*s^2*t + 656*ep^5*mtt^2*mWW^12*s^2*t - 2016*ep^2*mtt^10*mWW^3*s^3*t - 15456*ep^3*mtt^10*mWW^3*s^3*t - 36288*ep^4*mtt^10*mWW^3*s^3*t - 26880*ep^5*mtt^10*mWW^3*s^3*t - 546*ep*mtt^9*mWW^4*s^3*t + 2996*ep^2*mtt^9*mWW^4*s^3*t + 46270*ep^3*mtt^9*mWW^4*s^3*t + 128016*ep^4*mtt^9*mWW^4*s^3*t + 103264*ep^5*mtt^9*mWW^4*s^3*t - 120*mtt^8*mWW^5*s^3*t + 938*ep*mtt^8*mWW^5*s^3*t + 4858*ep^2*mtt^8*mWW^5*s^3*t - 27922*ep^3*mtt^8*mWW^5*s^3*t - 130802*ep^4*mtt^8*mWW^5*s^3*t - 128552*ep^5*mtt^8*mWW^5*s^3*t + 680*mtt^7*mWW^6*s^3*t + 4318*ep*mtt^7*mWW^6*s^3*t + 5152*ep^2*mtt^7*mWW^6*s^3*t - 1426*ep^3*mtt^7*mWW^6*s^3*t + 25052*ep^4*mtt^7*mWW^6*s^3*t + 48704*ep^5*mtt^7*mWW^6*s^3*t - 1452*mtt^6*mWW^7*s^3*t - 14970*ep*mtt^6*mWW^7*s^3*t - 54260*ep^2*mtt^6*mWW^7*s^3*t - 85038*ep^3*mtt^6*mWW^7*s^3*t - 58576*ep^4*mtt^6*mWW^7*s^3*t - 19392*ep^5*mtt^6*mWW^7*s^3*t + 1434*mtt^5*mWW^8*s^3*t + 17366*ep*mtt^5*mWW^8*s^3*t + 78662*ep^2*mtt^5*mWW^8*s^3*t + 167706*ep^3*mtt^5*mWW^8*s^3*t + 167144*ep^4*mtt^5*mWW^8*s^3*t + 62792*ep^5*mtt^5*mWW^8*s^3*t - 576*mtt^4*mWW^9*s^3*t - 7894*ep*mtt^4*mWW^9*s^3*t - 40530*ep^2*mtt^4*mWW^9*s^3*t - 96982*ep^3*mtt^4*mWW^9*s^3*t - 108682*ep^4*mtt^4*mWW^9*s^3*t - 45680*ep^5*mtt^4*mWW^9*s^3*t - 36*mtt^3*mWW^10*s^3*t + 6*ep*mtt^3*mWW^10*s^3*t + 1544*ep^2*mtt^3*mWW^10*s^3*t + 3242*ep^3*mtt^3*mWW^10*s^3*t + 1084*ep^4*mtt^3*mWW^10*s^3*t - 920*ep^5*mtt^3*mWW^10*s^3*t + 84*mtt^2*mWW^11*s^3*t + 950*ep*mtt^2*mWW^11*s^3*t + 4412*ep^2*mtt^2*mWW^11*s^3*t + 11782*ep^3*mtt^2*mWW^11*s^3*t + 15948*ep^4*mtt^2*mWW^11*s^3*t + 8120*ep^5*mtt^2*mWW^11*s^3*t - 14*mtt*mWW^12*s^3*t - 168*ep*mtt*mWW^12*s^3*t - 818*ep^2*mtt*mWW^12*s^3*t - 2176*ep^3*mtt*mWW^12*s^3*t - 2896*ep^4*mtt*mWW^12*s^3*t - 1456*ep^5*mtt*mWW^12*s^3*t - 504*ep*mtt^9*mWW^3*s^4*t - 3360*ep^2*mtt^9*mWW^3*s^4*t - 5208*ep^3*mtt^9*mWW^3*s^4*t + 2352*ep^4*mtt^9*mWW^3*s^4*t + 6720*ep^5*mtt^9*mWW^3*s^4*t + 2982*ep*mtt^8*mWW^4*s^4*t + 24612*ep^2*mtt^8*mWW^4*s^4*t + 66374*ep^3*mtt^8*mWW^4*s^4*t + 67088*ep^4*mtt^8*mWW^4*s^4*t + 18144*ep^5*mtt^8*mWW^4*s^4*t + 300*mtt^7*mWW^5*s^4*t - 3178*ep*mtt^7*mWW^5*s^4*t - 47530*ep^2*mtt^7*mWW^5*s^4*t - 176546*ep^3*mtt^7*mWW^5*s^4*t - 258846*ep^4*mtt^7*mWW^5*s^4*t - 131800*ep^5*mtt^7*mWW^5*s^4*t - 1220*mtt^6*mWW^6*s^4*t - 7414*ep*mtt^6*mWW^6*s^4*t + 6770*ep^2*mtt^6*mWW^6*s^4*t + 121146*ep^3*mtt^6*mWW^6*s^4*t + 262950*ep^4*mtt^6*mWW^6*s^4*t + 173848*ep^5*mtt^6*mWW^6*s^4*t + 1888*mtt^5*mWW^7*s^4*t + 19630*ep*mtt^5*mWW^7*s^4*t + 71306*ep^2*mtt^5*mWW^7*s^4*t + 109582*ep^3*mtt^5*mWW^7*s^4*t + 47914*ep^4*mtt^5*mWW^7*s^4*t - 22480*ep^5*mtt^5*mWW^7*s^4*t - 1294*mtt^4*mWW^8*s^4*t - 16194*ep*mtt^4*mWW^8*s^4*t - 76138*ep^2*mtt^4*mWW^8*s^4*t - 175322*ep^3*mtt^4*mWW^8*s^4*t - 192356*ep^4*mtt^4*mWW^8*s^4*t - 75704*ep^5*mtt^4*mWW^8*s^4*t + 258*mtt^3*mWW^9*s^4*t + 4154*ep*mtt^3*mWW^9*s^4*t + 22188*ep^2*mtt^3*mWW^9*s^4*t + 50522*ep^3*mtt^3*mWW^9*s^4*t + 53110*ep^4*mtt^3*mWW^9*s^4*t + 20640*ep^5*mtt^3*mWW^9*s^4*t + 118*mtt^2*mWW^10*s^4*t + 1098*ep*mtt^2*mWW^10*s^4*t + 4988*ep^2*mtt^2*mWW^10*s^4*t + 18062*ep^3*mtt^2*mWW^10*s^4*t + 30518*ep^4*mtt^2*mWW^10*s^4*t + 17328*ep^5*mtt^2*mWW^10*s^4*t - 54*mtt*mWW^11*s^4*t - 622*ep*mtt*mWW^11*s^4*t - 3084*ep^2*mtt*mWW^11*s^4*t - 9406*ep^3*mtt*mWW^11*s^4*t - 13954*ep^4*mtt*mWW^11*s^4*t - 7352*ep^5*mtt*mWW^11*s^4*t + 4*mWW^12*s^4*t + 48*ep*mWW^12*s^4*t + 248*ep^2*mWW^12*s^4*t + 796*ep^3*mWW^12*s^4*t + 1224*ep^4*mWW^12*s^4*t + 656*ep^5*mWW^12*s^4*t + 1008*ep*mtt^8*mWW^3*s^5*t + 9744*ep^2*mtt^8*mWW^3*s^5*t + 33600*ep^3*mtt^8*mWW^3*s^5*t + 49728*ep^4*mtt^8*mWW^3*s^5*t + 26880*ep^5*mtt^8*mWW^3*s^5*t - 4662*ep*mtt^7*mWW^4*s^5*t - 47516*ep^2*mtt^7*mWW^4*s^5*t - 174174*ep^3*mtt^7*mWW^4*s^5*t - 274064*ep^4*mtt^7*mWW^4*s^5*t - 157024*ep^5*mtt^7*mWW^4*s^5*t - 288*mtt^6*mWW^5*s^5*t + 4886*ep*mtt^6*mWW^5*s^5*t + 72562*ep^2*mtt^6*mWW^5*s^5*t + 304914*ep^3*mtt^6*mWW^5*s^5*t + 526526*ep^4*mtt^6*mWW^5*s^5*t + 325720*ep^5*mtt^6*mWW^5*s^5*t + 954*mtt^5*mWW^6*s^5*t + 4598*ep*mtt^5*mWW^6*s^5*t - 20422*ep^2*mtt^5*mWW^6*s^5*t - 165154*ep^3*mtt^5*mWW^6*s^5*t - 357496*ep^4*mtt^5*mWW^6*s^5*t - 257280*ep^5*mtt^5*mWW^6*s^5*t - 1132*mtt^4*mWW^7*s^5*t - 11694*ep*mtt^4*mWW^7*s^5*t - 42370*ep^2*mtt^4*mWW^7*s^5*t - 70526*ep^3*mtt^4*mWW^7*s^5*t - 31582*ep^4*mtt^4*mWW^7*s^5*t + 27056*ep^5*mtt^4*mWW^7*s^5*t + 508*mtt^3*mWW^8*s^5*t + 6864*ep*mtt^3*mWW^8*s^5*t + 33552*ep^2*mtt^3*mWW^8*s^5*t + 83116*ep^3*mtt^3*mWW^8*s^5*t + 98216*ep^4*mtt^3*mWW^8*s^5*t + 37976*ep^5*mtt^3*mWW^8*s^5*t + 16*mtt^2*mWW^9*s^5*t - 412*ep*mtt^2*mWW^9*s^5*t - 2688*ep^2*mtt^2*mWW^9*s^5*t - 1820*ep^3*mtt^2*mWW^9*s^5*t + 4664*ep^4*mtt^2*mWW^9*s^5*t + 5448*ep^5*mtt^2*mWW^9*s^5*t - 70*mtt*mWW^10*s^5*t - 728*ep*mtt*mWW^10*s^5*t - 3558*ep^2*mtt*mWW^10*s^5*t - 12148*ep^3*mtt*mWW^10*s^5*t - 19328*ep^4*mtt*mWW^10*s^5*t - 10560*ep^5*mtt*mWW^10*s^5*t + 12*mWW^11*s^5*t + 140*ep*mWW^11*s^5*t + 712*ep^2*mWW^11*s^5*t + 2256*ep^3*mWW^11*s^5*t + 3416*ep^4*mWW^11*s^5*t + 1816*ep^5*mWW^11*s^5*t - 1008*ep*mtt^7*mWW^3*s^6*t - 10752*ep^2*mtt^7*mWW^3*s^6*t - 41328*ep^3*mtt^7*mWW^3*s^6*t - 67872*ep^4*mtt^7*mWW^3*s^6*t - 40320*ep^5*mtt^7*mWW^3*s^6*t + 3906*ep*mtt^6*mWW^4*s^6*t + 42812*ep^2*mtt^6*mWW^4*s^6*t + 169330*ep^3*mtt^6*mWW^4*s^6*t + 285936*ep^4*mtt^6*mWW^4*s^6*t + 174496*ep^5*mtt^6*mWW^4*s^6*t + 132*mtt^5*mWW^5*s^6*t - 4102*ep*mtt^5*mWW^5*s^6*t - 55286*ep^2*mtt^5*mWW^5*s^6*t - 235318*ep^3*mtt^5*mWW^5*s^6*t - 420938*ep^4*mtt^5*mWW^5*s^6*t - 271688*ep^5*mtt^5*mWW^5*s^6*t - 358*mtt^4*mWW^6*s^6*t - 750*ep*mtt^4*mWW^6*s^6*t + 17586*ep^2*mtt^4*mWW^6*s^6*t + 99878*ep^3*mtt^4*mWW^6*s^6*t + 209884*ep^4*mtt^4*mWW^6*s^6*t + 157840*ep^5*mtt^4*mWW^6*s^6*t + 310*mtt^3*mWW^7*s^6*t + 3254*ep*mtt^3*mWW^7*s^6*t + 12280*ep^2*mtt^3*mWW^7*s^6*t + 27078*ep^3*mtt^3*mWW^7*s^6*t + 19694*ep^4*mtt^3*mWW^7*s^6*t - 10384*ep^5*mtt^3*mWW^7*s^6*t - 62*mtt^2*mWW^8*s^6*t - 1204*ep*mtt^2*mWW^8*s^6*t - 6660*ep^2*mtt^2*mWW^8*s^6*t - 19380*ep^3*mtt^2*mWW^8*s^6*t - 25766*ep^4*mtt^2*mWW^8*s^6*t - 8976*ep^5*mtt^2*mWW^8*s^6*t - 34*mtt*mWW^9*s^6*t - 224*ep*mtt*mWW^9*s^6*t - 790*ep^2*mtt*mWW^9*s^6*t - 3024*ep^3*mtt*mWW^9*s^6*t - 5184*ep^4*mtt*mWW^9*s^6*t - 3360*ep^5*mtt*mWW^9*s^6*t + 12*mWW^10*s^6*t + 128*ep*mWW^10*s^6*t + 602*ep^2*mWW^10*s^6*t + 1756*ep^3*mWW^10*s^6*t + 2470*ep^4*mWW^10*s^6*t + 1272*ep^5*mWW^10*s^6*t + 576*ep*mtt^6*mWW^3*s^7*t + 6432*ep^2*mtt^6*mWW^3*s^7*t + 25824*ep^3*mtt^6*mWW^3*s^7*t + 43968*ep^4*mtt^6*mWW^3*s^7*t + 26880*ep^5*mtt^6*mWW^3*s^7*t - 1878*ep*mtt^5*mWW^4*s^7*t - 21348*ep^2*mtt^5*mWW^4*s^7*t - 87382*ep^3*mtt^5*mWW^4*s^7*t - 151888*ep^4*mtt^5*mWW^4*s^7*t - 94944*ep^5*mtt^5*mWW^4*s^7*t - 24*mtt^4*mWW^5*s^7*t + 1886*ep*mtt^4*mWW^5*s^7*t + 22622*ep^2*mtt^4*mWW^5*s^7*t + 94426*ep^3*mtt^4*mWW^5*s^7*t + 170874*ep^4*mtt^4*mWW^5*s^7*t + 113096*ep^5*mtt^4*mWW^5*s^7*t + 52*mtt^3*mWW^6*s^7*t - 302*ep*mtt^3*mWW^6*s^7*t - 6284*ep^2*mtt^3*mWW^6*s^7*t - 26798*ep^3*mtt^3*mWW^6*s^7*t - 55580*ep^4*mtt^3*mWW^6*s^7*t - 45728*ep^5*mtt^3*mWW^6*s^7*t - 28*mtt^2*mWW^7*s^7*t - 398*ep*mtt^2*mWW^7*s^7*t - 2164*ep^2*mtt^2*mWW^7*s^7*t - 9170*ep^3*mtt^2*mWW^7*s^7*t - 12816*ep^4*mtt^2*mWW^7*s^7*t - 1672*ep^5*mtt^2*mWW^7*s^7*t - 4*mtt*mWW^8*s^7*t + 92*ep*mtt*mWW^8*s^7*t + 920*ep^2*mtt*mWW^8*s^7*t + 4164*ep^3*mtt*mWW^8*s^7*t + 7212*ep^4*mtt*mWW^8*s^7*t + 3248*ep^5*mtt*mWW^8*s^7*t + 4*mWW^9*s^7*t + 24*ep*mWW^9*s^7*t + 14*ep^2*mWW^9*s^7*t - 296*ep^3*mWW^9*s^7*t - 810*ep^4*mWW^9*s^7*t - 496*ep^5*mWW^9*s^7*t - 180*ep*mtt^5*mWW^3*s^8*t - 2064*ep^2*mtt^5*mWW^3*s^8*t - 8484*ep^3*mtt^5*mWW^3*s^8*t - 14712*ep^4*mtt^5*mWW^3*s^8*t - 9120*ep^5*mtt^5*mWW^3*s^8*t + 486*ep*mtt^4*mWW^4*s^8*t + 5644*ep^2*mtt^4*mWW^4*s^8*t + 23550*ep^3*mtt^4*mWW^4*s^8*t + 41584*ep^4*mtt^4*mWW^4*s^8*t + 26336*ep^5*mtt^4*mWW^4*s^8*t - 418*ep*mtt^3*mWW^5*s^8*t - 4418*ep^2*mtt^3*mWW^5*s^8*t - 17658*ep^3*mtt^3*mWW^5*s^8*t - 32218*ep^4*mtt^3*mWW^5*s^8*t - 22088*ep^5*mtt^3*mWW^5*s^8*t + 82*ep*mtt^2*mWW^6*s^8*t + 622*ep^2*mtt^2*mWW^6*s^8*t + 1210*ep^3*mtt^2*mWW^6*s^8*t + 2990*ep^4*mtt^2*mWW^6*s^8*t + 4216*ep^5*mtt^2*mWW^6*s^8*t + 46*ep*mtt*mWW^7*s^8*t + 482*ep^2*mtt*mWW^7*s^8*t + 2758*ep^3*mtt*mWW^7*s^8*t + 5058*ep^4*mtt*mWW^7*s^8*t + 2376*ep^5*mtt*mWW^7*s^8*t - 16*ep*mWW^8*s^8*t - 170*ep^2*mWW^8*s^8*t - 816*ep^3*mWW^8*s^8*t - 1486*ep^4*mWW^8*s^8*t - 824*ep^5*mWW^8*s^8*t + 24*ep*mtt^4*mWW^3*s^9*t + 280*ep^2*mtt^4*mWW^3*s^9*t + 1168*ep^3*mtt^4*mWW^3*s^9*t + 2048*ep^4*mtt^4*mWW^3*s^9*t + 1280*ep^5*mtt^4*mWW^3*s^9*t - 52*ep*mtt^3*mWW^4*s^9*t - 612*ep^2*mtt^3*mWW^4*s^9*t - 2584*ep^3*mtt^3*mWW^4*s^9*t - 4608*ep^4*mtt^3*mWW^4*s^9*t - 2944*ep^5*mtt^3*mWW^4*s^9*t + 28*ep*mtt^2*mWW^5*s^9*t + 250*ep^2*mtt^2*mWW^5*s^9*t + 896*ep^3*mtt^2*mWW^5*s^9*t + 1706*ep^4*mtt^2*mWW^5*s^9*t + 1320*ep^5*mtt^2*mWW^5*s^9*t + 4*ep*mtt*mWW^6*s^9*t + 64*ep^2*mtt*mWW^6*s^9*t + 488*ep^3*mtt*mWW^6*s^9*t + 932*ep^4*mtt*mWW^6*s^9*t + 432*ep^5*mtt*mWW^6*s^9*t - 4*ep*mWW^7*s^9*t - 46*ep^2*mWW^7*s^9*t - 224*ep^3*mWW^7*s^9*t - 398*ep^4*mWW^7*s^9*t - 216*ep^5*mWW^7*s^9*t + 12*ep*mtt^13*mWW^2*t^2 + 104*ep^2*mtt^13*mWW^2*t^2 + 308*ep^3*mtt^13*mWW^2*t^2 + 376*ep^4*mtt^13*mWW^2*t^2 + 160*ep^5*mtt^13*mWW^2*t^2 - 216*ep*mtt^12*mWW^3*t^2 - 2544*ep^2*mtt^12*mWW^3*t^2 - 10608*ep^3*mtt^12*mWW^3*t^2 - 18360*ep^4*mtt^12*mWW^3*t^2 - 11232*ep^5*mtt^12*mWW^3*t^2 + 36*mtt^11*mWW^4*t^2 + 1504*ep*mtt^11*mWW^4*t^2 + 15462*ep^2*mtt^11*mWW^4*t^2 + 63688*ep^3*mtt^11*mWW^4*t^2 + 111894*ep^4*mtt^11*mWW^4*t^2 + 69976*ep^5*mtt^11*mWW^4*t^2 - 128*mtt^10*mWW^5*t^2 - 3992*ep*mtt^10*mWW^5*t^2 - 38694*ep^2*mtt^10*mWW^5*t^2 - 158180*ep^3*mtt^10*mWW^5*t^2 - 281150*ep^4*mtt^10*mWW^5*t^2 - 179256*ep^5*mtt^10*mWW^5*t^2 + 120*mtt^9*mWW^6*t^2 + 4368*ep*mtt^9*mWW^6*t^2 + 44840*ep^2*mtt^9*mWW^6*t^2 + 190400*ep^3*mtt^9*mWW^6*t^2 + 351088*ep^4*mtt^9*mWW^6*t^2 + 232384*ep^5*mtt^9*mWW^6*t^2 + 76*mtt^8*mWW^7*t^2 - 792*ep*mtt^8*mWW^7*t^2 - 18656*ep^2*mtt^8*mWW^7*t^2 - 99952*ep^3*mtt^8*mWW^7*t^2 - 209572*ep^4*mtt^8*mWW^7*t^2 - 152464*ep^5*mtt^8*mWW^7*t^2 - 204*mtt^7*mWW^8*t^2 - 2224*ep*mtt^7*mWW^8*t^2 - 7338*ep^2*mtt^7*mWW^8*t^2 - 1496*ep^3*mtt^7*mWW^8*t^2 + 30694*ep^4*mtt^7*mWW^8*t^2 + 37528*ep^5*mtt^7*mWW^8*t^2 + 120*mtt^6*mWW^9*t^2 + 1656*ep*mtt^6*mWW^9*t^2 + 8746*ep^2*mtt^6*mWW^9*t^2 + 21388*ep^3*mtt^6*mWW^9*t^2 + 22490*ep^4*mtt^6*mWW^9*t^2 + 6440*ep^5*mtt^6*mWW^9*t^2 - 16*mtt^5*mWW^10*t^2 - 268*ep*mtt^5*mWW^10*t^2 - 1708*ep^2*mtt^5*mWW^10*t^2 - 5124*ep^3*mtt^5*mWW^10*t^2 - 7076*ep^4*mtt^5*mWW^10*t^2 - 3408*ep^5*mtt^5*mWW^10*t^2 - 4*mtt^4*mWW^11*t^2 - 48*ep*mtt^4*mWW^11*t^2 - 212*ep^2*mtt^4*mWW^11*t^2 - 424*ep^3*mtt^4*mWW^11*t^2 - 384*ep^4*mtt^4*mWW^11*t^2 - 128*ep^5*mtt^4*mWW^11*t^2 - 72*ep*mtt^12*mWW^2*s*t^2 - 552*ep^2*mtt^12*mWW^2*s*t^2 - 1296*ep^3*mtt^12*mWW^2*s*t^2 - 960*ep^4*mtt^12*mWW^2*s*t^2 + 1122*ep*mtt^11*mWW^3*s*t^2 + 13408*ep^2*mtt^11*mWW^3*s*t^2 + 56446*ep^3*mtt^11*mWW^3*s*t^2 + 98048*ep^4*mtt^11*mWW^3*s*t^2 + 59936*ep^5*mtt^11*mWW^3*s*t^2 - 144*mtt^10*mWW^4*s*t^2 - 6400*ep*mtt^10*mWW^4*s*t^2 - 70136*ep^2*mtt^10*mWW^4*s*t^2 - 301936*ep^3*mtt^10*mWW^4*s*t^2 - 544840*ep^4*mtt^10*mWW^4*s*t^2 - 346144*ep^5*mtt^10*mWW^4*s*t^2 + 398*mtt^9*mWW^5*s*t^2 + 13180*ep*mtt^9*mWW^5*s*t^2 + 142173*ep^2*mtt^9*mWW^5*s*t^2 + 628332*ep^3*mtt^9*mWW^5*s*t^2 + 1173041*ep^4*mtt^9*mWW^5*s*t^2 + 771396*ep^5*mtt^9*mWW^5*s*t^2 - 136*mtt^8*mWW^6*s*t^2 - 8168*ep*mtt^8*mWW^6*s*t^2 - 112327*ep^2*mtt^8*mWW^6*s*t^2 - 563846*ep^3*mtt^8*mWW^6*s*t^2 - 1148387*ep^4*mtt^8*mWW^6*s*t^2 - 809196*ep^5*mtt^8*mWW^6*s*t^2 - 516*mtt^7*mWW^7*s*t^2 - 5780*ep*mtt^7*mWW^7*s*t^2 - 5248*ep^2*mtt^7*mWW^7*s*t^2 + 113300*ep^3*mtt^7*mWW^7*s*t^2 + 386628*ep^4*mtt^7*mWW^7*s*t^2 + 349136*ep^5*mtt^7*mWW^7*s*t^2 + 494*mtt^6*mWW^8*s*t^2 + 8288*ep*mtt^6*mWW^8*s*t^2 + 50072*ep^2*mtt^6*mWW^8*s*t^2 + 130228*ep^3*mtt^6*mWW^8*s*t^2 + 129382*ep^4*mtt^6*mWW^8*s*t^2 + 22616*ep^5*mtt^6*mWW^8*s*t^2 + 22*mtt^5*mWW^9*s*t^2 - 700*ep*mtt^5*mWW^9*s*t^2 - 11067*ep^2*mtt^5*mWW^9*s*t^2 - 50816*ep^3*mtt^5*mWW^9*s*t^2 - 89379*ep^4*mtt^5*mWW^9*s*t^2 - 51020*ep^5*mtt^5*mWW^9*s*t^2 - 156*mtt^4*mWW^10*s*t^2 - 2040*ep*mtt^4*mWW^10*s*t^2 - 9519*ep^2*mtt^4*mWW^10*s*t^2 - 18730*ep^3*mtt^4*mWW^10*s*t^2 - 13499*ep^4*mtt^4*mWW^10*s*t^2 - 1036*ep^5*mtt^4*mWW^10*s*t^2 + 32*mtt^3*mWW^11*s*t^2 + 498*ep*mtt^3*mWW^11*s*t^2 + 2878*ep^2*mtt^3*mWW^11*s*t^2 + 7682*ep^3*mtt^3*mWW^11*s*t^2 + 9390*ep^4*mtt^3*mWW^11*s*t^2 + 4120*ep^5*mtt^3*mWW^11*s*t^2 + 6*mtt^2*mWW^12*s*t^2 + 72*ep*mtt^2*mWW^12*s*t^2 + 318*ep^2*mtt^2*mWW^12*s*t^2 + 636*ep^3*mtt^2*mWW^12*s*t^2 + 576*ep^4*mtt^2*mWW^12*s*t^2 + 192*ep^5*mtt^2*mWW^12*s*t^2 + 144*ep*mtt^11*mWW^2*s^2*t^2 + 672*ep^2*mtt^11*mWW^2*s^2*t^2 - 720*ep^3*mtt^11*mWW^2*s^2*t^2 - 5856*ep^4*mtt^11*mWW^2*s^2*t^2 - 5760*ep^5*mtt^11*mWW^2*s^2*t^2 - 1722*ep*mtt^10*mWW^3*s^2*t^2 - 21644*ep^2*mtt^10*mWW^3*s^2*t^2 - 94010*ep^3*mtt^10*mWW^3*s^2*t^2 - 165088*ep^4*mtt^10*mWW^3*s^2*t^2 - 100576*ep^5*mtt^10*mWW^3*s^2*t^2 + 108*mtt^9*mWW^4*s^2*t^2 + 5772*ep*mtt^9*mWW^4*s^2*t^2 + 84162*ep^2*mtt^9*mWW^4*s^2*t^2 + 425132*ep^3*mtt^9*mWW^4*s^2*t^2 + 834386*ep^4*mtt^9*mWW^4*s^2*t^2 + 554760*ep^5*mtt^9*mWW^4*s^2*t^2 + 54*mtt^8*mWW^5*s^2*t^2 - 284*ep*mtt^8*mWW^5*s^2*t^2 - 75049*ep^2*mtt^8*mWW^5*s^2*t^2 - 554928*ep^3*mtt^8*mWW^5*s^2*t^2 - 1288037*ep^4*mtt^8*mWW^5*s^2*t^2 - 948436*ep^5*mtt^8*mWW^5*s^2*t^2 - 956*mtt^7*mWW^6*s^2*t^2 - 22980*ep*mtt^7*mWW^6*s^2*t^2 - 110999*ep^2*mtt^7*mWW^6*s^2*t^2 - 74422*ep^3*mtt^7*mWW^6*s^2*t^2 + 372645*ep^4*mtt^7*mWW^6*s^2*t^2 + 481332*ep^5*mtt^7*mWW^6*s^2*t^2 + 1142*mtt^6*mWW^7*s^2*t^2 + 31572*ep*mtt^6*mWW^7*s^2*t^2 + 231748*ep^2*mtt^6*mWW^7*s^2*t^2 + 680508*ep^3*mtt^6*mWW^7*s^2*t^2 + 821366*ep^4*mtt^6*mWW^7*s^2*t^2 + 316184*ep^5*mtt^6*mWW^7*s^2*t^2 + 248*mtt^5*mWW^8*s^2*t^2 - 6972*ep*mtt^5*mWW^8*s^2*t^2 - 97156*ep^2*mtt^5*mWW^8*s^2*t^2 - 406272*ep^3*mtt^5*mWW^8*s^2*t^2 - 677168*ep^4*mtt^5*mWW^8*s^2*t^2 - 387520*ep^5*mtt^5*mWW^8*s^2*t^2 - 1102*mtt^4*mWW^9*s^2*t^2 - 12492*ep*mtt^4*mWW^9*s^2*t^2 - 48161*ep^2*mtt^4*mWW^9*s^2*t^2 - 63984*ep^3*mtt^4*mWW^9*s^2*t^2 + 10519*ep^4*mtt^4*mWW^9*s^2*t^2 + 53020*ep^5*mtt^4*mWW^9*s^2*t^2 + 580*mtt^3*mWW^10*s^2*t^2 + 8148*ep*mtt^3*mWW^10*s^2*t^2 + 43361*ep^2*mtt^3*mWW^10*s^2*t^2 + 107386*ep^3*mtt^3*mWW^10*s^2*t^2 + 120773*ep^4*mtt^3*mWW^10*s^2*t^2 + 48052*ep^5*mtt^3*mWW^10*s^2*t^2 - 62*mtt^2*mWW^11*s^2*t^2 - 1042*ep*mtt^2*mWW^11*s^2*t^2 - 6238*ep^2*mtt^2*mWW^11*s^2*t^2 - 17010*ep^3*mtt^2*mWW^11*s^2*t^2 - 21608*ep^4*mtt^2*mWW^11*s^2*t^2 - 10240*ep^5*mtt^2*mWW^11*s^2*t^2 - 12*mtt*mWW^12*s^2*t^2 - 144*ep*mtt*mWW^12*s^2*t^2 - 696*ep^2*mtt*mWW^12*s^2*t^2 - 1680*ep^3*mtt*mWW^12*s^2*t^2 - 1932*ep^4*mtt*mWW^12*s^2*t^2 - 816*ep^5*mtt*mWW^12*s^2*t^2 + 2016*ep^2*mtt^10*mWW^2*s^3*t^2 + 15456*ep^3*mtt^10*mWW^2*s^3*t^2 + 36288*ep^4*mtt^10*mWW^2*s^3*t^2 + 26880*ep^5*mtt^10*mWW^2*s^3*t^2 - 1218*ep*mtt^9*mWW^3*s^3*t^2 - 10220*ep^2*mtt^9*mWW^3*s^3*t^2 - 31346*ep^3*mtt^9*mWW^3*s^3*t^2 - 47488*ep^4*mtt^9*mWW^3*s^3*t^2 - 30688*ep^5*mtt^9*mWW^3*s^3*t^2 + 360*mtt^8*mWW^4*s^3*t^2 + 15652*ep*mtt^8*mWW^4*s^3*t^2 + 103362*ep^2*mtt^8*mWW^4*s^3*t^2 + 229192*ep^3*mtt^8*mWW^4*s^3*t^2 + 179586*ep^4*mtt^8*mWW^4*s^3*t^2 + 28168*ep^5*mtt^8*mWW^4*s^3*t^2 - 1760*mtt^7*mWW^5*s^3*t^2 - 57436*ep*mtt^7*mWW^5*s^3*t^2 - 413336*ep^2*mtt^7*mWW^5*s^3*t^2 - 1159528*ep^3*mtt^7*mWW^5*s^3*t^2 - 1399316*ep^4*mtt^7*mWW^5*s^3*t^2 - 609544*ep^5*mtt^7*mWW^5*s^3*t^2 + 2788*mtt^6*mWW^6*s^3*t^2 + 88888*ep*mtt^6*mWW^6*s^3*t^2 + 700330*ep^2*mtt^6*mWW^6*s^3*t^2 + 2258004*ep^3*mtt^6*mWW^6*s^3*t^2 + 3214534*ep^4*mtt^6*mWW^6*s^3*t^2 + 1681736*ep^5*mtt^6*mWW^6*s^3*t^2 - 870*mtt^5*mWW^7*s^3*t^2 - 52840*ep*mtt^5*mWW^7*s^3*t^2 - 502857*ep^2*mtt^5*mWW^7*s^3*t^2 - 1854140*ep^3*mtt^5*mWW^7*s^3*t^2 - 2960969*ep^4*mtt^5*mWW^7*s^3*t^2 - 1718012*ep^5*mtt^5*mWW^7*s^3*t^2 - 1972*mtt^4*mWW^8*s^3*t^2 - 10548*ep*mtt^4*mWW^8*s^3*t^2 + 42513*ep^2*mtt^4*mWW^8*s^3*t^2 + 383710*ep^3*mtt^4*mWW^8*s^3*t^2 + 857369*ep^4*mtt^4*mWW^8*s^3*t^2 + 617388*ep^5*mtt^4*mWW^8*s^3*t^2 + 2098*mtt^3*mWW^9*s^3*t^2 + 26784*ep*mtt^3*mWW^9*s^3*t^2 + 129571*ep^2*mtt^3*mWW^9*s^3*t^2 + 295348*ep^3*mtt^3*mWW^9*s^3*t^2 + 288363*ep^4*mtt^3*mWW^9*s^3*t^2 + 78700*ep^5*mtt^3*mWW^9*s^3*t^2 - 694*mtt^2*mWW^10*s^3*t^2 - 10136*ep*mtt^2*mWW^10*s^3*t^2 - 56403*ep^2*mtt^2*mWW^10*s^3*t^2 - 149426*ep^3*mtt^2*mWW^10*s^3*t^2 - 183365*ep^4*mtt^2*mWW^10*s^3*t^2 - 81356*ep^5*mtt^2*mWW^10*s^3*t^2 + 44*mtt*mWW^11*s^3*t^2 + 782*ep*mtt*mWW^11*s^3*t^2 + 4622*ep^2*mtt*mWW^11*s^3*t^2 + 11358*ep^3*mtt*mWW^11*s^3*t^2 + 12842*ep^4*mtt*mWW^11*s^3*t^2 + 5560*ep^5*mtt*mWW^11*s^3*t^2 + 6*mWW^12*s^3*t^2 + 72*ep*mWW^12*s^3*t^2 + 402*ep^2*mWW^12*s^3*t^2 + 1372*ep^3*mWW^12*s^3*t^2 + 2156*ep^4*mWW^12*s^3*t^2 + 1168*ep^5*mWW^12*s^3*t^2 - 504*ep*mtt^9*mWW^2*s^4*t^2 - 8400*ep^2*mtt^9*mWW^2*s^4*t^2 - 43848*ep^3*mtt^9*mWW^2*s^4*t^2 - 88368*ep^4*mtt^9*mWW^2*s^4*t^2 - 60480*ep^5*mtt^9*mWW^2*s^4*t^2 + 7854*ep*mtt^8*mWW^3*s^4*t^2 + 85540*ep^2*mtt^8*mWW^3*s^4*t^2 + 337918*ep^3*mtt^8*mWW^3*s^4*t^2 + 574448*ep^4*mtt^8*mWW^3*s^4*t^2 + 355040*ep^5*mtt^8*mWW^3*s^4*t^2 - 900*mtt^7*mWW^4*s^4*t^2 - 46228*ep*mtt^7*mWW^4*s^4*t^2 - 408170*ep^2*mtt^7*mWW^4*s^4*t^2 - 1419196*ep^3*mtt^7*mWW^4*s^4*t^2 - 2187226*ep^4*mtt^7*mWW^4*s^4*t^2 - 1251880*ep^5*mtt^7*mWW^4*s^4*t^2 + 3020*mtt^6*mWW^5*s^4*t^2 + 109640*ep*mtt^6*mWW^5*s^4*t^2 + 925508*ep^2*mtt^6*mWW^5*s^4*t^2 + 3202380*ep^3*mtt^6*mWW^5*s^4*t^2 + 4936692*ep^4*mtt^6*mWW^5*s^4*t^2 + 2818400*ep^5*mtt^6*mWW^5*s^4*t^2 - 3072*mtt^5*mWW^6*s^4*t^2 - 115512*ep*mtt^5*mWW^6*s^4*t^2 - 1016768*ep^2*mtt^5*mWW^6*s^4*t^2 - 3682008*ep^3*mtt^5*mWW^6*s^4*t^2 - 5912576*ep^4*mtt^5*mWW^6*s^4*t^2 - 3492616*ep^5*mtt^5*mWW^6*s^4*t^2 - 298*mtt^4*mWW^7*s^4*t^2 + 38060*ep*mtt^4*mWW^7*s^4*t^2 + 448577*ep^2*mtt^4*mWW^7*s^4*t^2 + 1847044*ep^3*mtt^4*mWW^7*s^4*t^2 + 3249901*ep^4*mtt^4*mWW^7*s^4*t^2 + 2074460*ep^5*mtt^4*mWW^7*s^4*t^2 + 2564*mtt^3*mWW^8*s^4*t^2 + 24348*ep*mtt^3*mWW^8*s^4*t^2 + 66121*ep^2*mtt^3*mWW^8*s^4*t^2 - 1902*ep^3*mtt^3*mWW^8*s^4*t^2 - 295419*ep^4*mtt^3*mWW^8*s^4*t^2 - 342036*ep^5*mtt^3*mWW^8*s^4*t^2 - 1656*mtt^2*mWW^9*s^4*t^2 - 22796*ep*mtt^2*mWW^9*s^4*t^2 - 121843*ep^2*mtt^2*mWW^9*s^4*t^2 - 321724*ep^3*mtt^2*mWW^9*s^4*t^2 - 381257*ep^4*mtt^2*mWW^9*s^4*t^2 - 148044*ep^5*mtt^2*mWW^9*s^4*t^2 + 352*mtt*mWW^10*s^4*t^2 + 5328*ep*mtt*mWW^10*s^4*t^2 + 30597*ep^2*mtt*mWW^10*s^4*t^2 + 84398*ep^3*mtt*mWW^10*s^4*t^2 + 107533*ep^4*mtt*mWW^10*s^4*t^2 + 48804*ep^5*mtt*mWW^10*s^4*t^2 - 10*mWW^11*s^4*t^2 - 190*ep*mWW^11*s^4*t^2 - 1162*ep^2*mWW^11*s^4*t^2 - 3062*ep^3*mWW^11*s^4*t^2 - 3728*ep^4*mWW^11*s^4*t^2 - 1648*ep^5*mWW^11*s^4*t^2 + 1008*ep*mtt^8*mWW^2*s^5*t^2 + 13776*ep^2*mtt^8*mWW^2*s^5*t^2 + 64512*ep^3*mtt^8*mWW^2*s^5*t^2 + 122304*ep^4*mtt^8*mWW^2*s^5*t^2 + 80640*ep^5*mtt^8*mWW^2*s^5*t^2 - 12054*ep*mtt^7*mWW^3*s^5*t^2 - 134876*ep^2*mtt^7*mWW^3*s^5*t^2 - 543662*ep^3*mtt^7*mWW^3*s^5*t^2 - 931840*ep^4*mtt^7*mWW^3*s^5*t^2 - 575008*ep^5*mtt^7*mWW^3*s^5*t^2 + 864*mtt^6*mWW^4*s^5*t^2 + 52836*ep*mtt^6*mWW^4*s^5*t^2 + 506058*ep^2*mtt^6*mWW^4*s^5*t^2 + 1889312*ep^3*mtt^6*mWW^4*s^5*t^2 + 3078986*ep^4*mtt^6*mWW^4*s^5*t^2 + 1833384*ep^5*mtt^6*mWW^4*s^5*t^2 - 2322*mtt^5*mWW^5*s^5*t^2 - 96328*ep*mtt^5*mWW^5*s^5*t^2 - 877571*ep^2*mtt^5*mWW^5*s^5*t^2 - 3252380*ep^3*mtt^5*mWW^5*s^5*t^2 - 5310755*ep^4*mtt^5*mWW^5*s^5*t^2 - 3173644*ep^5*mtt^5*mWW^5*s^5*t^2 + 1568*mtt^4*mWW^6*s^5*t^2 + 74052*ep*mtt^4*mWW^6*s^5*t^2 + 704309*ep^2*mtt^4*mWW^6*s^5*t^2 + 2713798*ep^3*mtt^4*mWW^6*s^5*t^2 + 4601401*ep^4*mtt^4*mWW^6*s^5*t^2 + 2848972*ep^5*mtt^4*mWW^6*s^5*t^2 + 838*mtt^3*mWW^7*s^5*t^2 - 9534*ep*mtt^3*mWW^7*s^5*t^2 - 175161*ep^2*mtt^3*mWW^7*s^5*t^2 - 818854*ep^3*mtt^3*mWW^7*s^5*t^2 - 1589845*ep^4*mtt^3*mWW^7*s^5*t^2 - 1108676*ep^5*mtt^3*mWW^7*s^5*t^2 - 1478*mtt^2*mWW^8*s^5*t^2 - 17720*ep*mtt^2*mWW^8*s^5*t^2 - 80999*ep^2*mtt^2*mWW^8*s^5*t^2 - 181234*ep^3*mtt^2*mWW^8*s^5*t^2 - 136817*ep^4*mtt^2*mWW^8*s^5*t^2 + 22212*ep^5*mtt^2*mWW^8*s^5*t^2 + 596*mtt*mWW^9*s^5*t^2 + 8772*ep*mtt*mWW^9*s^5*t^2 + 50504*ep^2*mtt*mWW^9*s^5*t^2 + 146204*ep^3*mtt*mWW^9*s^5*t^2 + 190252*ep^4*mtt*mWW^9*s^5*t^2 + 83064*ep^5*mtt*mWW^9*s^5*t^2 - 66*mWW^10*s^5*t^2 - 1032*ep*mWW^10*s^5*t^2 - 6248*ep^2*mWW^10*s^5*t^2 - 18880*ep^3*mWW^10*s^5*t^2 - 26198*ep^4*mWW^10*s^5*t^2 - 12768*ep^5*mWW^10*s^5*t^2 - 1008*ep*mtt^7*mWW^2*s^6*t^2 - 12768*ep^2*mtt^7*mWW^2*s^6*t^2 - 56784*ep^3*mtt^7*mWW^2*s^6*t^2 - 104160*ep^4*mtt^7*mWW^2*s^6*t^2 - 67200*ep^5*mtt^7*mWW^2*s^6*t^2 + 9618*ep*mtt^6*mWW^3*s^6*t^2 + 108892*ep^2*mtt^6*mWW^3*s^6*t^2 + 442834*ep^3*mtt^6*mWW^3*s^6*t^2 + 762272*ep^4*mtt^6*mWW^3*s^6*t^2 + 470624*ep^5*mtt^6*mWW^3*s^6*t^2 - 396*mtt^5*mWW^4*s^6*t^2 - 32060*ep*mtt^5*mWW^4*s^6*t^2 - 326634*ep^2*mtt^5*mWW^4*s^6*t^2 - 1270124*ep^3*mtt^5*mWW^4*s^6*t^2 - 2126970*ep^4*mtt^5*mWW^4*s^6*t^2 - 1288616*ep^5*mtt^5*mWW^4*s^6*t^2 + 862*mtt^4*mWW^5*s^6*t^2 + 44820*ep*mtt^4*mWW^5*s^6*t^2 + 437247*ep^2*mtt^4*mWW^5*s^6*t^2 + 1699288*ep^3*mtt^4*mWW^5*s^6*t^2 + 2870019*ep^4*mtt^4*mWW^5*s^6*t^2 + 1756044*ep^5*mtt^4*mWW^5*s^6*t^2 - 316*mtt^3*mWW^6*s^6*t^2 - 24052*ep*mtt^3*mWW^6*s^6*t^2 - 247421*ep^2*mtt^3*mWW^6*s^6*t^2 - 1004098*ep^3*mtt^3*mWW^6*s^6*t^2 - 1779225*ep^4*mtt^3*mWW^6*s^6*t^2 - 1142908*ep^5*mtt^3*mWW^6*s^6*t^2 - 448*mtt^2*mWW^7*s^6*t^2 - 1382*ep*mtt^2*mWW^7*s^6*t^2 + 19439*ep^2*mtt^2*mWW^7*s^6*t^2 + 131146*ep^3*mtt^2*mWW^7*s^6*t^2 + 316313*ep^4*mtt^2*mWW^7*s^6*t^2 + 259324*ep^5*mtt^2*mWW^7*s^6*t^2 + 376*mtt*mWW^8*s^6*t^2 + 5288*ep*mtt*mWW^8*s^6*t^2 + 29739*ep^2*mtt*mWW^8*s^6*t^2 + 86010*ep^3*mtt*mWW^8*s^6*t^2 + 103451*ep^4*mtt*mWW^8*s^6*t^2 + 34300*ep^5*mtt*mWW^8*s^6*t^2 - 78*mWW^9*s^6*t^2 - 1224*ep*mWW^9*s^6*t^2 - 7582*ep^2*mWW^9*s^6*t^2 - 23568*ep^3*mWW^9*s^6*t^2 - 32724*ep^4*mWW^9*s^6*t^2 - 15520*ep^5*mWW^9*s^6*t^2 + 576*ep*mtt^6*mWW^2*s^7*t^2 + 7008*ep^2*mtt^6*mWW^2*s^7*t^2 + 30240*ep^3*mtt^6*mWW^2*s^7*t^2 + 54336*ep^4*mtt^6*mWW^2*s^7*t^2 + 34560*ep^5*mtt^6*mWW^2*s^7*t^2 - 4278*ep*mtt^5*mWW^3*s^7*t^2 - 48836*ep^2*mtt^5*mWW^3*s^7*t^2 - 199910*ep^3*mtt^5*mWW^3*s^7*t^2 - 345472*ep^4*mtt^5*mWW^3*s^7*t^2 - 213664*ep^5*mtt^5*mWW^3*s^7*t^2 + 72*mtt^4*mWW^4*s^7*t^2 + 10508*ep*mtt^4*mWW^4*s^7*t^2 + 114598*ep^2*mtt^4*mWW^4*s^7*t^2 + 462248*ep^3*mtt^4*mWW^4*s^7*t^2 + 790694*ep^4*mtt^4*mWW^4*s^7*t^2 + 484760*ep^5*mtt^4*mWW^4*s^7*t^2 - 124*mtt^3*mWW^5*s^7*t^2 - 10716*ep*mtt^3*mWW^5*s^7*t^2 - 113186*ep^2*mtt^3*mWW^5*s^7*t^2 - 459792*ep^3*mtt^3*mWW^5*s^7*t^2 - 797678*ep^4*mtt^3*mWW^5*s^7*t^2 - 495824*ep^5*mtt^3*mWW^5*s^7*t^2 + 4*mtt^2*mWW^6*s^7*t^2 + 3680*ep*mtt^2*mWW^6*s^7*t^2 + 41034*ep^2*mtt^2*mWW^6*s^7*t^2 + 175676*ep^3*mtt^2*mWW^6*s^7*t^2 + 327142*ep^4*mtt^2*mWW^6*s^7*t^2 + 218704*ep^5*mtt^2*mWW^6*s^7*t^2 + 76*mtt*mWW^7*s^7*t^2 + 690*ep*mtt*mWW^7*s^7*t^2 + 2078*ep^2*mtt*mWW^7*s^7*t^2 + 262*ep^3*mtt*mWW^7*s^7*t^2 - 15866*ep^4*mtt*mWW^7*s^7*t^2 - 21744*ep^5*mtt*mWW^7*s^7*t^2 - 28*mWW^8*s^7*t^2 - 460*ep*mWW^8*s^7*t^2 - 2952*ep^2*mWW^8*s^7*t^2 - 9044*ep^3*mWW^8*s^7*t^2 - 11492*ep^4*mWW^8*s^7*t^2 - 4488*ep^5*mWW^8*s^7*t^2 - 180*ep*mtt^5*mWW^2*s^8*t^2 - 2136*ep^2*mtt^5*mWW^2*s^8*t^2 - 9036*ep^3*mtt^5*mWW^2*s^8*t^2 - 16008*ep^4*mtt^5*mWW^2*s^8*t^2 - 10080*ep^5*mtt^5*mWW^2*s^8*t^2 + 978*ep*mtt^4*mWW^3*s^8*t^2 + 11260*ep^2*mtt^4*mWW^3*s^8*t^2 + 46426*ep^3*mtt^4*mWW^3*s^8*t^2 + 80648*ep^4*mtt^4*mWW^3*s^8*t^2 + 50048*ep^5*mtt^4*mWW^3*s^8*t^2 - 1692*ep*mtt^3*mWW^4*s^8*t^2 - 20052*ep^2*mtt^3*mWW^4*s^8*t^2 - 84172*ep^3*mtt^3*mWW^4*s^8*t^2 - 146836*ep^4*mtt^3*mWW^4*s^8*t^2 - 90768*ep^5*mtt^3*mWW^4*s^8*t^2 + 1176*ep*mtt^2*mWW^5*s^8*t^2 + 13596*ep^2*mtt^2*mWW^5*s^8*t^2 + 57968*ep^3*mtt^2*mWW^5*s^8*t^2 + 103036*ep^4*mtt^2*mWW^5*s^8*t^2 + 64544*ep^5*mtt^2*mWW^5*s^8*t^2 - 288*ep*mtt*mWW^6*s^8*t^2 - 3132*ep^2*mtt*mWW^6*s^8*t^2 - 14112*ep^3*mtt*mWW^6*s^8*t^2 - 27748*ep^4*mtt*mWW^6*s^8*t^2 - 19120*ep^5*mtt*mWW^6*s^8*t^2 + 6*ep*mWW^7*s^8*t^2 + 80*ep^2*mWW^7*s^8*t^2 + 686*ep^3*mWW^7*s^8*t^2 + 2044*ep^4*mWW^7*s^8*t^2 + 1792*ep^5*mWW^7*s^8*t^2 + 24*ep*mtt^4*mWW^2*s^9*t^2 + 280*ep^2*mtt^4*mWW^2*s^9*t^2 + 1168*ep^3*mtt^4*mWW^2*s^9*t^2 + 2048*ep^4*mtt^4*mWW^2*s^9*t^2 + 1280*ep^5*mtt^4*mWW^2*s^9*t^2 - 84*ep*mtt^3*mWW^3*s^9*t^2 - 980*ep^2*mtt^3*mWW^3*s^9*t^2 - 4088*ep^3*mtt^3*mWW^3*s^9*t^2 - 7168*ep^4*mtt^3*mWW^3*s^9*t^2 - 4480*ep^5*mtt^3*mWW^3*s^9*t^2 + 108*ep*mtt^2*mWW^4*s^9*t^2 + 1350*ep^2*mtt^2*mWW^4*s^9*t^2 + 5856*ep^3*mtt^2*mWW^4*s^9*t^2 + 10326*ep^4*mtt^2*mWW^4*s^9*t^2 + 6360*ep^5*mtt^2*mWW^4*s^9*t^2 - 60*ep*mtt*mWW^5*s^9*t^2 - 688*ep^2*mtt*mWW^5*s^9*t^2 - 3160*ep^3*mtt*mWW^5*s^9*t^2 - 5852*ep^4*mtt*mWW^5*s^9*t^2 - 3680*ep^5*mtt*mWW^5*s^9*t^2 + 12*ep*mWW^6*s^9*t^2 + 134*ep^2*mWW^6*s^9*t^2 + 608*ep^3*mWW^6*s^9*t^2 + 1126*ep^4*mWW^6*s^9*t^2 + 712*ep^5*mWW^6*s^9*t^2 - 64*ep*mtt^12*mWW^2*t^3 - 504*ep^2*mtt^12*mWW^2*t^3 - 1328*ep^3*mtt^12*mWW^2*t^3 - 1512*ep^4*mtt^12*mWW^2*t^3 - 672*ep^5*mtt^12*mWW^2*t^3 - 36*mtt^11*mWW^3*t^3 + 340*ep*mtt^11*mWW^3*t^3 + 6190*ep^2*mtt^11*mWW^3*t^3 + 26860*ep^3*mtt^11*mWW^3*t^3 + 46478*ep^4*mtt^11*mWW^3*t^3 + 28408*ep^5*mtt^11*mWW^3*t^3 + 48*mtt^10*mWW^4*t^3 - 3184*ep*mtt^10*mWW^4*t^3 - 41706*ep^2*mtt^10*mWW^4*t^3 - 179576*ep^3*mtt^10*mWW^4*t^3 - 315958*ep^4*mtt^10*mWW^4*t^3 - 195544*ep^5*mtt^10*mWW^4*t^3 + 196*mtt^9*mWW^5*t^3 + 11488*ep*mtt^9*mWW^5*t^3 + 122462*ep^2*mtt^9*mWW^5*t^3 + 504456*ep^3*mtt^9*mWW^5*t^3 + 879966*ep^4*mtt^9*mWW^5*t^3 + 545912*ep^5*mtt^9*mWW^5*t^3 - 520*mtt^8*mWW^6*t^3 - 18180*ep*mtt^8*mWW^6*t^3 - 175530*ep^2*mtt^8*mWW^6*t^3 - 702280*ep^3*mtt^8*mWW^6*t^3 - 1222562*ep^4*mtt^8*mWW^6*t^3 - 766088*ep^5*mtt^8*mWW^6*t^3 + 420*mtt^7*mWW^7*t^3 + 13204*ep*mtt^7*mWW^7*t^3 + 123162*ep^2*mtt^7*mWW^7*t^3 + 490108*ep^3*mtt^7*mWW^7*t^3 + 867146*ep^4*mtt^7*mWW^7*t^3 + 559080*ep^5*mtt^7*mWW^7*t^3 - 64*mtt^6*mWW^8*t^3 - 3000*ep*mtt^6*mWW^8*t^3 - 31214*ep^2*mtt^6*mWW^8*t^3 - 134440*ep^3*mtt^6*mWW^8*t^3 - 260058*ep^4*mtt^6*mWW^8*t^3 - 184424*ep^5*mtt^6*mWW^8*t^3 - 68*mtt^5*mWW^9*t^3 - 1096*ep*mtt^5*mWW^9*t^3 - 6310*ep^2*mtt^5*mWW^9*t^3 - 14544*ep^3*mtt^5*mWW^9*t^3 - 8406*ep^4*mtt^5*mWW^9*t^3 + 6184*ep^5*mtt^5*mWW^9*t^3 + 24*mtt^4*mWW^10*t^3 + 492*ep*mtt^4*mWW^10*t^3 + 3450*ep^2*mtt^4*mWW^10*t^3 + 10744*ep^3*mtt^4*mWW^10*t^3 + 14906*ep^4*mtt^4*mWW^10*t^3 + 7144*ep^5*mtt^4*mWW^10*t^3 + 348*ep*mtt^11*mWW^2*s*t^3 + 2088*ep^2*mtt^11*mWW^2*s*t^3 + 2312*ep^3*mtt^11*mWW^2*s*t^3 - 2988*ep^4*mtt^11*mWW^2*s*t^3 - 4400*ep^5*mtt^11*mWW^2*s*t^3 + 144*mtt^10*mWW^3*s*t^3 - 1916*ep*mtt^10*mWW^3*s*t^3 - 27924*ep^2*mtt^10*mWW^3*s*t^3 - 109000*ep^3*mtt^10*mWW^3*s*t^3 - 173400*ep^4*mtt^10*mWW^3*s*t^3 - 98784*ep^5*mtt^10*mWW^3*s*t^3 - 102*mtt^9*mWW^4*s*t^3 + 13230*ep*mtt^9*mWW^4*s*t^3 + 165227*ep^2*mtt^9*mWW^4*s*t^3 + 700338*ep^3*mtt^9*mWW^4*s*t^3 + 1216031*ep^4*mtt^9*mWW^4*s*t^3 + 741916*ep^5*mtt^9*mWW^4*s*t^3 - 812*mtt^8*mWW^5*s*t^3 - 36348*ep*mtt^8*mWW^5*s*t^3 - 391699*ep^2*mtt^8*mWW^5*s*t^3 - 1657060*ep^3*mtt^8*mWW^5*s*t^3 - 2938141*ep^4*mtt^8*mWW^5*s*t^3 - 1834740*ep^5*mtt^8*mWW^5*s*t^3 + 1378*mtt^7*mWW^6*s*t^3 + 38160*ep*mtt^7*mWW^6*s*t^3 + 390845*ep^2*mtt^7*mWW^6*s*t^3 + 1694352*ep^3*mtt^7*mWW^6*s*t^3 + 3118805*ep^4*mtt^7*mWW^6*s*t^3 + 2021780*ep^5*mtt^7*mWW^6*s*t^3 - 348*mtt^6*mWW^7*s*t^3 - 5846*ep*mtt^6*mWW^7*s*t^3 - 87957*ep^2*mtt^6*mWW^7*s*t^3 - 515440*ep^3*mtt^6*mWW^7*s*t^3 - 1154361*ep^4*mtt^6*mWW^7*s*t^3 - 859428*ep^5*mtt^6*mWW^7*s*t^3 - 562*mtt^5*mWW^8*s*t^3 - 15162*ep*mtt^5*mWW^8*s*t^3 - 109739*ep^2*mtt^5*mWW^8*s*t^3 - 315682*ep^3*mtt^5*mWW^8*s*t^3 - 365339*ep^4*mtt^5*mWW^8*s*t^3 - 127756*ep^5*mtt^5*mWW^8*s*t^3 + 284*mtt^4*mWW^9*s*t^3 + 7472*ep*mtt^4*mWW^9*s*t^3 + 60931*ep^2*mtt^4*mWW^9*s*t^3 + 213736*ep^3*mtt^4*mWW^9*s*t^3 + 332365*ep^4*mtt^4*mWW^9*s*t^3 + 187252*ep^5*mtt^4*mWW^9*s*t^3 + 54*mtt^3*mWW^10*s*t^3 + 800*ep*mtt^3*mWW^10*s*t^3 + 3163*ep^2*mtt^3*mWW^10*s*t^3 + 760*ep^3*mtt^3*mWW^10*s*t^3 - 14573*ep^4*mtt^3*mWW^10*s*t^3 - 17524*ep^5*mtt^3*mWW^10*s*t^3 - 36*mtt^2*mWW^11*s*t^3 - 738*ep*mtt^2*mWW^11*s*t^3 - 4935*ep^2*mtt^2*mWW^11*s*t^3 - 14316*ep^3*mtt^2*mWW^11*s*t^3 - 18399*ep^4*mtt^2*mWW^11*s*t^3 - 8316*ep^5*mtt^2*mWW^11*s*t^3 - 612*ep*mtt^10*mWW^2*s^2*t^3 - 136*ep^2*mtt^10*mWW^2*s^2*t^3 + 22504*ep^3*mtt^10*mWW^2*s^2*t^3 + 65812*ep^4*mtt^10*mWW^2*s^2*t^3 + 51152*ep^5*mtt^10*mWW^2*s^2*t^3 - 108*mtt^9*mWW^3*s^2*t^3 + 3590*ep*mtt^9*mWW^3*s^2*t^3 + 28598*ep^2*mtt^9*mWW^3*s^2*t^3 + 52386*ep^3*mtt^9*mWW^3*s^2*t^3 - 2050*ep^4*mtt^9*mWW^3*s^2*t^3 - 45736*ep^5*mtt^9*mWW^3*s^2*t^3 - 270*mtt^8*mWW^4*s^2*t^3 - 13940*ep*mtt^8*mWW^4*s^2*t^3 - 146759*ep^2*mtt^8*mWW^4*s^2*t^3 - 586708*ep^3*mtt^8*mWW^4*s^2*t^3 - 955455*ep^4*mtt^8*mWW^4*s^2*t^3 - 534908*ep^5*mtt^8*mWW^4*s^2*t^3 + 1048*mtt^7*mWW^5*s^2*t^3 + 9392*ep*mtt^7*mWW^5*s^2*t^3 + 131074*ep^2*mtt^7*mWW^5*s^2*t^3 + 777320*ep^3*mtt^7*mWW^5*s^2*t^3 + 1610630*ep^4*mtt^7*mWW^5*s^2*t^3 + 1062936*ep^5*mtt^7*mWW^5*s^2*t^3 + 318*mtt^6*mWW^6*s^2*t^3 + 46960*ep*mtt^6*mWW^6*s^2*t^3 + 347780*ep^2*mtt^6*mWW^6*s^2*t^3 + 829078*ep^3*mtt^6*mWW^6*s^2*t^3 + 714836*ep^4*mtt^6*mWW^6*s^2*t^3 + 155888*ep^5*mtt^6*mWW^6*s^2*t^3 - 2900*mtt^5*mWW^7*s^2*t^3 - 98684*ep*mtt^5*mWW^7*s^2*t^3 - 788343*ep^2*mtt^5*mWW^7*s^2*t^3 - 2548426*ep^3*mtt^5*mWW^7*s^2*t^3 - 3632255*ep^4*mtt^5*mWW^7*s^2*t^3 - 1914652*ep^5*mtt^5*mWW^7*s^2*t^3 + 2558*mtt^4*mWW^8*s^2*t^3 + 69812*ep*mtt^4*mWW^8*s^2*t^3 + 562573*ep^2*mtt^4*mWW^8*s^2*t^3 + 1938192*ep^3*mtt^4*mWW^8*s^2*t^3 + 2992437*ep^4*mtt^4*mWW^8*s^2*t^3 + 1710868*ep^5*mtt^4*mWW^8*s^2*t^3 - 480*mtt^3*mWW^9*s^2*t^3 - 13560*ep*mtt^3*mWW^9*s^2*t^3 - 115504*ep^2*mtt^3*mWW^9*s^2*t^3 - 430900*ep^3*mtt^3*mWW^9*s^2*t^3 - 739468*ep^4*mtt^3*mWW^9*s^2*t^3 - 475888*ep^5*mtt^3*mWW^9*s^2*t^3 - 238*mtt^2*mWW^10*s^2*t^3 - 4364*ep*mtt^2*mWW^10*s^2*t^3 - 28890*ep^2*mtt^2*mWW^10*s^2*t^3 - 82778*ep^3*mtt^2*mWW^10*s^2*t^3 - 94518*ep^4*mtt^2*mWW^10*s^2*t^3 - 29112*ep^5*mtt^2*mWW^10*s^2*t^3 + 72*mtt*mWW^11*s^2*t^3 + 1406*ep*mtt*mWW^11*s^2*t^3 + 9567*ep^2*mtt*mWW^11*s^2*t^3 + 29060*ep^3*mtt*mWW^11*s^2*t^3 + 39511*ep^4*mtt*mWW^11*s^2*t^3 + 19164*ep^5*mtt*mWW^11*s^2*t^3 + 40*ep^2*mWW^12*s^2*t^3 + 272*ep^3*mWW^12*s^2*t^3 + 520*ep^4*mWW^12*s^2*t^3 + 288*ep^5*mWW^12*s^2*t^3 - 84*ep*mtt^9*mWW^2*s^3*t^3 - 15176*ep^2*mtt^9*mWW^2*s^3*t^3 - 110712*ep^3*mtt^9*mWW^2*s^3*t^3 - 250012*ep^4*mtt^9*mWW^2*s^3*t^3 - 178416*ep^5*mtt^9*mWW^2*s^3*t^3 - 360*mtt^8*mWW^3*s^3*t^3 - 264*ep*mtt^8*mWW^3*s^3*t^3 + 69066*ep^2*mtt^8*mWW^3*s^3*t^3 + 474084*ep^3*mtt^8*mWW^3*s^3*t^3 + 1056962*ep^4*mtt^8*mWW^3*s^3*t^3 + 761672*ep^5*mtt^8*mWW^3*s^3*t^3 + 1200*mtt^7*mWW^4*s^3*t^3 - 18728*ep*mtt^7*mWW^4*s^3*t^3 - 301460*ep^2*mtt^7*mWW^4*s^3*t^3 - 1351748*ep^3*mtt^7*mWW^4*s^3*t^3 - 2511888*ep^4*mtt^7*mWW^4*s^3*t^3 - 1673056*ep^5*mtt^7*mWW^4*s^3*t^3 + 164*mtt^6*mWW^5*s^3*t^3 + 105476*ep*mtt^6*mWW^5*s^3*t^3 + 1036700*ep^2*mtt^6*mWW^5*s^3*t^3 + 3730392*ep^3*mtt^6*mWW^5*s^3*t^3 + 5927084*ep^4*mtt^6*mWW^5*s^3*t^3 + 3524344*ep^5*mtt^6*mWW^5*s^3*t^3 - 5006*mtt^5*mWW^6*s^3*t^3 - 219696*ep*mtt^5*mWW^6*s^3*t^3 - 1910708*ep^2*mtt^5*mWW^6*s^3*t^3 - 6662248*ep^3*mtt^5*mWW^6*s^3*t^3 - 10317574*ep^4*mtt^5*mWW^6*s^3*t^3 - 5938960*ep^5*mtt^5*mWW^6*s^3*t^3 + 7284*mtt^4*mWW^7*s^3*t^3 + 216410*ep*mtt^4*mWW^7*s^3*t^3 + 1790326*ep^2*mtt^4*mWW^7*s^3*t^3 + 6281572*ep^3*mtt^4*mWW^7*s^3*t^3 + 9856484*ep^4*mtt^4*mWW^7*s^3*t^3 + 5724024*ep^5*mtt^4*mWW^7*s^3*t^3 - 3900*mtt^3*mWW^8*s^3*t^3 - 96870*ep*mtt^3*mWW^8*s^3*t^3 - 774212*ep^2*mtt^3*mWW^8*s^3*t^3 - 2734682*ep^3*mtt^3*mWW^8*s^3*t^3 - 4400136*ep^4*mtt^3*mWW^8*s^3*t^3 - 2642616*ep^5*mtt^3*mWW^8*s^3*t^3 + 436*mtt^2*mWW^9*s^3*t^3 + 10134*ep*mtt^2*mWW^9*s^3*t^3 + 78820*ep^2*mtt^2*mWW^9*s^3*t^3 + 283876*ep^3*mtt^2*mWW^9*s^3*t^3 + 516250*ep^4*mtt^2*mWW^9*s^3*t^3 + 370328*ep^5*mtt^2*mWW^9*s^3*t^3 + 218*mtt*mWW^10*s^3*t^3 + 4290*ep*mtt*mWW^10*s^3*t^3 + 31340*ep^2*mtt*mWW^10*s^3*t^3 + 105234*ep^3*mtt*mWW^10*s^3*t^3 + 146214*ep^4*mtt*mWW^10*s^3*t^3 + 64744*ep^5*mtt*mWW^10*s^3*t^3 - 36*mWW^11*s^3*t^3 - 668*ep*mWW^11*s^3*t^3 - 4696*ep^2*mWW^11*s^3*t^3 - 15768*ep^3*mWW^11*s^3*t^3 - 23384*ep^4*mWW^11*s^3*t^3 - 12064*ep^5*mWW^11*s^3*t^3 + 1932*ep*mtt^8*mWW^2*s^4*t^3 + 40488*ep^2*mtt^8*mWW^2*s^4*t^3 + 229544*ep^3*mtt^8*mWW^2*s^4*t^3 + 475860*ep^4*mtt^8*mWW^2*s^4*t^3 + 327376*ep^5*mtt^8*mWW^2*s^4*t^3 + 900*mtt^7*mWW^3*s^4*t^3 - 9350*ep*mtt^7*mWW^3*s^4*t^3 - 231150*ep^2*mtt^7*mWW^3*s^4*t^3 - 1224970*ep^3*mtt^7*mWW^3*s^4*t^3 - 2444550*ep^4*mtt^7*mWW^3*s^4*t^3 - 1657080*ep^5*mtt^7*mWW^3*s^4*t^3 - 1740*mtt^6*mWW^4*s^4*t^3 + 62634*ep*mtt^6*mWW^4*s^4*t^3 + 845880*ep^2*mtt^6*mWW^4*s^4*t^3 + 3623778*ep^3*mtt^6*mWW^4*s^4*t^3 + 6462736*ep^4*mtt^6*mWW^4*s^4*t^3 + 4122112*ep^5*mtt^6*mWW^4*s^4*t^3 - 1756*mtt^5*mWW^5*s^4*t^3 - 191914*ep*mtt^5*mWW^5*s^4*t^3 - 1920398*ep^2*mtt^5*mWW^5*s^4*t^3 - 7253518*ep^3*mtt^5*mWW^5*s^4*t^3 - 11925926*ep^4*mtt^5*mWW^5*s^4*t^3 - 7184400*ep^5*mtt^5*mWW^5*s^4*t^3 + 7334*mtt^4*mWW^6*s^4*t^3 + 274974*ep*mtt^4*mWW^6*s^4*t^3 + 2427430*ep^2*mtt^4*mWW^6*s^4*t^3 + 8811354*ep^3*mtt^4*mWW^6*s^4*t^3 + 14137932*ep^4*mtt^4*mWW^6*s^4*t^3 + 8335032*ep^5*mtt^4*mWW^6*s^4*t^3 - 7284*mtt^3*mWW^7*s^4*t^3 - 195666*ep*mtt^3*mWW^7*s^4*t^3 - 1607085*ep^2*mtt^3*mWW^7*s^4*t^3 - 5755692*ep^3*mtt^3*mWW^7*s^4*t^3 - 9242153*ep^4*mtt^3*mWW^7*s^4*t^3 - 5468972*ep^5*mtt^3*mWW^7*s^4*t^3 + 2832*mtt^2*mWW^8*s^4*t^3 + 62254*ep*mtt^2*mWW^8*s^4*t^3 + 475673*ep^2*mtt^2*mWW^8*s^4*t^3 + 1664380*ep^3*mtt^2*mWW^8*s^4*t^3 + 2702157*ep^4*mtt^2*mWW^8*s^4*t^3 + 1650204*ep^5*mtt^2*mWW^8*s^4*t^3 - 228*mtt*mWW^9*s^4*t^3 - 3646*ep*mtt*mWW^9*s^4*t^3 - 21427*ep^2*mtt*mWW^9*s^4*t^3 - 61628*ep^3*mtt*mWW^9*s^4*t^3 - 117503*ep^4*mtt*mWW^9*s^4*t^3 - 101148*ep^5*mtt*mWW^9*s^4*t^3 - 58*mWW^10*s^4*t^3 - 1218*ep*mWW^10*s^4*t^3 - 9443*ep^2*mWW^10*s^4*t^3 - 33552*ep^3*mWW^10*s^4*t^3 - 49449*ep^4*mWW^10*s^4*t^3 - 23892*ep^5*mWW^10*s^4*t^3 - 3276*ep*mtt^7*mWW^2*s^5*t^3 - 52696*ep^2*mtt^7*mWW^2*s^5*t^3 - 269192*ep^3*mtt^7*mWW^2*s^5*t^3 - 532868*ep^4*mtt^7*mWW^2*s^5*t^3 - 358288*ep^5*mtt^7*mWW^2*s^5*t^3 - 864*mtt^6*mWW^3*s^5*t^3 + 16340*ep*mtt^6*mWW^3*s^5*t^3 + 293570*ep^2*mtt^6*mWW^3*s^5*t^3 + 1425720*ep^3*mtt^6*mWW^3*s^5*t^3 + 2721842*ep^4*mtt^6*mWW^3*s^5*t^3 + 1796552*ep^5*mtt^6*mWW^3*s^5*t^3 + 1242*mtt^5*mWW^4*s^5*t^3 - 69266*ep*mtt^5*mWW^4*s^5*t^3 - 881929*ep^2*mtt^5*mWW^4*s^5*t^3 - 3702134*ep^3*mtt^5*mWW^4*s^5*t^3 - 6495477*ep^4*mtt^5*mWW^4*s^5*t^3 - 4079316*ep^5*mtt^5*mWW^4*s^5*t^3 + 1868*mtt^4*mWW^5*s^5*t^3 + 153924*ep*mtt^4*mWW^5*s^5*t^3 + 1545439*ep^2*mtt^4*mWW^5*s^5*t^3 + 5913532*ep^3*mtt^4*mWW^5*s^5*t^3 + 9778209*ep^4*mtt^4*mWW^5*s^5*t^3 + 5879228*ep^5*mtt^4*mWW^5*s^5*t^3 - 4896*mtt^3*mWW^6*s^5*t^3 - 167184*ep*mtt^3*mWW^6*s^5*t^3 - 1475739*ep^2*mtt^3*mWW^6*s^5*t^3 - 5442824*ep^3*mtt^3*mWW^6*s^5*t^3 - 8821913*ep^4*mtt^3*mWW^6*s^5*t^3 - 5210988*ep^5*mtt^3*mWW^6*s^5*t^3 + 3596*mtt^2*mWW^7*s^5*t^3 + 88312*ep*mtt^2*mWW^7*s^5*t^3 + 709729*ep^2*mtt^2*mWW^7*s^5*t^3 + 2553616*ep^3*mtt^2*mWW^7*s^5*t^3 + 4124119*ep^4*mtt^2*mWW^7*s^5*t^3 + 2441948*ep^5*mtt^2*mWW^7*s^5*t^3 - 1002*mtt*mWW^8*s^5*t^3 - 19546*ep*mtt*mWW^8*s^5*t^3 - 140760*ep^2*mtt*mWW^8*s^5*t^3 - 481954*ep^3*mtt*mWW^8*s^5*t^3 - 777922*ep^4*mtt*mWW^8*s^5*t^3 - 473816*ep^5*mtt*mWW^8*s^5*t^3 + 56*mWW^9*s^5*t^3 + 696*ep*mWW^9*s^5*t^3 + 3298*ep^2*mWW^9*s^5*t^3 + 8996*ep^3*mWW^9*s^5*t^3 + 17402*ep^4*mWW^9*s^5*t^3 + 14952*ep^5*mWW^9*s^5*t^3 + 2772*ep*mtt^6*mWW^2*s^6*t^3 + 39592*ep^2*mtt^6*mWW^2*s^6*t^3 + 190008*ep^3*mtt^6*mWW^2*s^6*t^3 + 364028*ep^4*mtt^6*mWW^2*s^6*t^3 + 240240*ep^5*mtt^6*mWW^2*s^6*t^3 + 396*mtt^5*mWW^3*s^6*t^3 - 13494*ep*mtt^5*mWW^3*s^6*t^3 - 201246*ep^2*mtt^5*mWW^3*s^6*t^3 - 920610*ep^3*mtt^5*mWW^3*s^6*t^3 - 1703110*ep^4*mtt^5*mWW^3*s^6*t^3 - 1102456*ep^5*mtt^5*mWW^3*s^6*t^3 - 438*mtt^4*mWW^4*s^6*t^3 + 39760*ep*mtt^4*mWW^4*s^6*t^3 + 485273*ep^2*mtt^4*mWW^4*s^6*t^3 + 2005952*ep^3*mtt^4*mWW^4*s^6*t^3 + 3475969*ep^4*mtt^4*mWW^4*s^6*t^3 + 2157444*ep^5*mtt^4*mWW^4*s^6*t^3 - 864*mtt^3*mWW^5*s^6*t^3 - 64300*ep*mtt^3*mWW^5*s^6*t^3 - 650490*ep^2*mtt^3*mWW^5*s^6*t^3 - 2510492*ep^3*mtt^3*mWW^5*s^6*t^3 - 4148734*ep^4*mtt^3*mWW^5*s^6*t^3 - 2475520*ep^5*mtt^3*mWW^5*s^6*t^3 + 1596*mtt^2*mWW^6*s^6*t^3 + 51948*ep*mtt^2*mWW^6*s^6*t^3 + 459200*ep^2*mtt^2*mWW^6*s^6*t^3 + 1714674*ep^3*mtt^2*mWW^6*s^6*t^3 + 2786882*ep^4*mtt^2*mWW^6*s^6*t^3 + 1634176*ep^5*mtt^2*mWW^6*s^6*t^3 - 828*mtt*mWW^7*s^6*t^3 - 19198*ep*mtt*mWW^7*s^6*t^3 - 151740*ep^2*mtt*mWW^7*s^6*t^3 - 549246*ep^3*mtt*mWW^7*s^6*t^3 - 888844*ep^4*mtt*mWW^7*s^6*t^3 - 522288*ep^5*mtt*mWW^7*s^6*t^3 + 138*mWW^8*s^6*t^3 + 2512*ep*mWW^8*s^6*t^3 + 17667*ep^2*mWW^8*s^6*t^3 + 61154*ep^3*mWW^8*s^6*t^3 + 98465*ep^4*mWW^8*s^6*t^3 + 58580*ep^5*mWW^8*s^6*t^3 - 1308*ep*mtt^5*mWW^2*s^7*t^3 - 17304*ep^2*mtt^5*mWW^2*s^7*t^3 - 79144*ep^3*mtt^5*mWW^2*s^7*t^3 - 147252*ep^4*mtt^5*mWW^2*s^7*t^3 - 95312*ep^5*mtt^5*mWW^2*s^7*t^3 - 72*mtt^4*mWW^3*s^7*t^3 + 5920*ep*mtt^4*mWW^3*s^7*t^3 + 76302*ep^2*mtt^4*mWW^3*s^7*t^3 + 330884*ep^3*mtt^4*mWW^3*s^7*t^3 + 594390*ep^4*mtt^4*mWW^3*s^7*t^3 + 377496*ep^5*mtt^4*mWW^3*s^7*t^3 + 60*mtt^3*mWW^4*s^7*t^3 - 12180*ep*mtt^3*mWW^4*s^7*t^3 - 144146*ep^2*mtt^3*mWW^4*s^7*t^3 - 590472*ep^3*mtt^3*mWW^4*s^7*t^3 - 1013910*ep^4*mtt^3*mWW^4*s^7*t^3 - 622712*ep^5*mtt^3*mWW^4*s^7*t^3 + 156*mtt^2*mWW^5*s^7*t^3 + 13300*ep*mtt^2*mWW^5*s^7*t^3 + 138702*ep^2*mtt^2*mWW^5*s^7*t^3 + 543128*ep^3*mtt^2*mWW^5*s^7*t^3 + 895890*ep^4*mtt^2*mWW^5*s^7*t^3 + 528264*ep^5*mtt^2*mWW^5*s^7*t^3 - 204*mtt*mWW^6*s^7*t^3 - 7200*ep*mtt*mWW^6*s^7*t^3 - 65718*ep^2*mtt*mWW^6*s^7*t^3 - 251744*ep^3*mtt*mWW^6*s^7*t^3 - 412038*ep^4*mtt*mWW^6*s^7*t^3 - 239800*ep^5*mtt*mWW^6*s^7*t^3 + 60*mWW^7*s^7*t^3 + 1468*ep*mWW^7*s^7*t^3 + 11908*ep^2*mWW^7*s^7*t^3 + 43508*ep^3*mWW^7*s^7*t^3 + 69864*ep^4*mWW^7*s^7*t^3 + 40288*ep^5*mWW^7*s^7*t^3 + 324*ep*mtt^4*mWW^2*s^8*t^3 + 4016*ep^2*mtt^4*mWW^2*s^8*t^3 + 17512*ep^3*mtt^4*mWW^2*s^8*t^3 + 31492*ep^4*mtt^4*mWW^2*s^8*t^3 + 19856*ep^5*mtt^4*mWW^2*s^8*t^3 - 1246*ep*mtt^3*mWW^3*s^8*t^3 - 14296*ep^2*mtt^3*mWW^3*s^8*t^3 - 58914*ep^3*mtt^3*mWW^3*s^8*t^3 - 102592*ep^4*mtt^3*mWW^3*s^8*t^3 - 63712*ep^5*mtt^3*mWW^3*s^8*t^3 + 1738*ep*mtt^2*mWW^4*s^8*t^3 + 20400*ep^2*mtt^2*mWW^4*s^8*t^3 + 83658*ep^3*mtt^2*mWW^4*s^8*t^3 + 143028*ep^4*mtt^2*mWW^4*s^8*t^3 + 87056*ep^5*mtt^2*mWW^4*s^8*t^3 - 1034*ep*mtt*mWW^5*s^8*t^3 - 11984*ep^2*mtt*mWW^5*s^8*t^3 - 48534*ep^3*mtt*mWW^5*s^8*t^3 - 80264*ep^4*mtt*mWW^5*s^8*t^3 - 46784*ep^5*mtt*mWW^5*s^8*t^3 + 218*ep*mWW^6*s^8*t^3 + 2440*ep^2*mWW^6*s^8*t^3 + 9638*ep^3*mWW^6*s^8*t^3 + 15632*ep^4*mWW^6*s^8*t^3 + 8960*ep^5*mWW^6*s^8*t^3 - 32*ep*mtt^3*mWW^2*s^9*t^3 - 368*ep^2*mtt^3*mWW^2*s^9*t^3 - 1504*ep^3*mtt^3*mWW^2*s^9*t^3 - 2560*ep^4*mtt^3*mWW^2*s^9*t^3 - 1536*ep^5*mtt^3*mWW^2*s^9*t^3 + 80*ep*mtt^2*mWW^3*s^9*t^3 + 890*ep^2*mtt^2*mWW^3*s^9*t^3 + 3560*ep^3*mtt^2*mWW^3*s^9*t^3 + 6030*ep^4*mtt^2*mWW^3*s^9*t^3 + 3640*ep^5*mtt^2*mWW^3*s^9*t^3 - 64*ep*mtt*mWW^4*s^9*t^3 - 780*ep^2*mtt*mWW^4*s^9*t^3 - 3088*ep^3*mtt*mWW^4*s^9*t^3 - 5076*ep^4*mtt*mWW^4*s^9*t^3 - 2992*ep^5*mtt*mWW^4*s^9*t^3 + 16*ep*mWW^5*s^9*t^3 + 194*ep^2*mWW^5*s^9*t^3 + 776*ep^3*mWW^5*s^9*t^3 + 1286*ep^4*mWW^5*s^9*t^3 + 760*ep^5*mWW^5*s^9*t^3 - 12*ep*mtt^12*mWW*t^4 - 128*ep^2*mtt^12*mWW*t^4 - 468*ep^3*mtt^12*mWW*t^4 - 672*ep^4*mtt^12*mWW*t^4 - 320*ep^5*mtt^12*mWW*t^4 + 12*mtt^11*mWW^2*t^4 + 644*ep*mtt^11*mWW^2*t^4 + 5850*ep^2*mtt^11*mWW^2*t^4 + 20868*ep^3*mtt^11*mWW^2*t^4 + 32714*ep^4*mtt^11*mWW^2*t^4 + 18792*ep^5*mtt^11*mWW^2*t^4 + 64*mtt^10*mWW^3*t^4 - 1480*ep*mtt^10*mWW^3*t^4 - 19822*ep^2*mtt^10*mWW^3*t^4 - 80572*ep^3*mtt^10*mWW^3*t^4 - 137366*ep^4*mtt^10*mWW^3*t^4 - 84504*ep^5*mtt^10*mWW^3*t^4 - 308*mtt^9*mWW^4*t^4 + 2644*ep*mtt^9*mWW^4*t^4 + 53926*ep^2*mtt^9*mWW^4*t^4 + 248492*ep^3*mtt^9*mWW^4*t^4 + 450718*ep^4*mtt^9*mWW^4*t^4 + 286008*ep^5*mtt^9*mWW^4*t^4 + 320*mtt^8*mWW^5*t^4 - 9820*ep*mtt^8*mWW^5*t^4 - 144392*ep^2*mtt^8*mWW^5*t^4 - 642176*ep^3*mtt^8*mWW^5*t^4 - 1148516*ep^4*mtt^8*mWW^5*t^4 - 718736*ep^5*mtt^8*mWW^5*t^4 + 100*mtt^7*mWW^6*t^4 + 20344*ep*mtt^7*mWW^6*t^4 + 235036*ep^2*mtt^7*mWW^6*t^4 + 984172*ep^3*mtt^7*mWW^6*t^4 + 1717892*ep^4*mtt^7*mWW^6*t^4 + 1061456*ep^5*mtt^7*mWW^6*t^4 - 352*mtt^6*mWW^7*t^4 - 19312*ep*mtt^6*mWW^7*t^4 - 197630*ep^2*mtt^6*mWW^7*t^4 - 792604*ep^3*mtt^6*mWW^7*t^4 - 1365230*ep^4*mtt^6*mWW^7*t^4 - 844152*ep^5*mtt^6*mWW^7*t^4 + 196*mtt^5*mWW^8*t^4 + 7892*ep*mtt^5*mWW^8*t^4 + 74774*ep^2*mtt^5*mWW^8*t^4 + 291716*ep^3*mtt^5*mWW^8*t^4 + 505614*ep^4*mtt^5*mWW^8*t^4 + 320888*ep^5*mtt^5*mWW^8*t^4 - 32*mtt^4*mWW^9*t^4 - 672*ep*mtt^4*mWW^9*t^4 - 5292*ep^2*mtt^4*mWW^9*t^4 - 21108*ep^3*mtt^4*mWW^9*t^4 - 42936*ep^4*mtt^4*mWW^9*t^4 - 33440*ep^5*mtt^4*mWW^9*t^4 - 228*ep*mtt^3*mWW^10*t^4 - 2322*ep^2*mtt^3*mWW^10*t^4 - 8320*ep^3*mtt^3*mWW^10*t^4 - 12218*ep^4*mtt^3*mWW^10*t^4 - 5992*ep^5*mtt^3*mWW^10*t^4 + 60*ep*mtt^11*mWW*s*t^4 + 676*ep^2*mtt^11*mWW*s*t^4 + 2580*ep^3*mtt^11*mWW*s*t^4 + 3804*ep^4*mtt^11*mWW*s*t^4 + 1840*ep^5*mtt^11*mWW*s*t^4 - 48*mtt^10*mWW^2*s*t^4 - 2706*ep*mtt^10*mWW^2*s*t^4 - 23256*ep^2*mtt^10*mWW^2*s*t^4 - 77378*ep^3*mtt^10*mWW^2*s*t^4 - 113820*ep^4*mtt^10*mWW^2*s*t^4 - 62032*ep^5*mtt^10*mWW^2*s*t^4 - 262*mtt^9*mWW^3*s*t^4 + 5434*ep*mtt^9*mWW^3*s*t^4 + 64737*ep^2*mtt^9*mWW^3*s*t^4 + 231202*ep^3*mtt^9*mWW^3*s*t^4 + 354477*ep^4*mtt^9*mWW^3*s*t^4 + 202452*ep^5*mtt^9*mWW^3*s*t^4 + 972*mtt^8*mWW^4*s*t^4 - 8544*ep*mtt^8*mWW^4*s*t^4 - 150287*ep^2*mtt^8*mWW^4*s*t^4 - 625146*ep^3*mtt^8*mWW^4*s*t^4 - 1048591*ep^4*mtt^8*mWW^4*s*t^4 - 627804*ep^5*mtt^8*mWW^4*s*t^4 - 506*mtt^7*mWW^5*s*t^4 + 26298*ep*mtt^7*mWW^5*s*t^4 + 345871*ep^2*mtt^7*mWW^5*s*t^4 + 1464102*ep^3*mtt^7*mWW^5*s*t^4 + 2513107*ep^4*mtt^7*mWW^5*s*t^4 + 1512108*ep^5*mtt^7*mWW^5*s*t^4 - 888*mtt^6*mWW^6*s*t^4 - 37238*ep*mtt^6*mWW^6*s*t^4 - 398454*ep^2*mtt^6*mWW^6*s*t^4 - 1669284*ep^3*mtt^6*mWW^6*s*t^4 - 2896828*ep^4*mtt^6*mWW^6*s*t^4 - 1756208*ep^5*mtt^6*mWW^6*s*t^4 + 870*mtt^5*mWW^7*s*t^4 + 10828*ep*mtt^5*mWW^7*s*t^4 + 102174*ep^2*mtt^5*mWW^7*s*t^4 + 490914*ep^3*mtt^5*mWW^7*s*t^4 + 954962*ep^4*mtt^5*mWW^7*s*t^4 + 623272*ep^5*mtt^5*mWW^7*s*t^4 + 44*mtt^4*mWW^8*s*t^4 + 15276*ep*mtt^4*mWW^8*s*t^4 + 143813*ep^2*mtt^4*mWW^8*s*t^4 + 486170*ep^3*mtt^4*mWW^8*s*t^4 + 703805*ep^4*mtt^4*mWW^8*s*t^4 + 374932*ep^5*mtt^4*mWW^8*s*t^4 - 230*mtt^3*mWW^9*s*t^4 - 10898*ep*mtt^3*mWW^9*s*t^4 - 97821*ep^2*mtt^3*mWW^9*s*t^4 - 348766*ep^3*mtt^3*mWW^9*s*t^4 - 548117*ep^4*mtt^3*mWW^9*s*t^4 - 318388*ep^5*mtt^3*mWW^9*s*t^4 + 48*mtt^2*mWW^10*s*t^4 + 1148*ep*mtt^2*mWW^10*s*t^4 + 9208*ep^2*mtt^2*mWW^10*s*t^4 + 34182*ep^3*mtt^2*mWW^10*s*t^4 + 61130*ep^4*mtt^2*mWW^10*s*t^4 + 42184*ep^5*mtt^2*mWW^10*s*t^4 + 342*ep*mtt*mWW^11*s*t^4 + 3339*ep^2*mtt*mWW^11*s*t^4 + 11424*ep^3*mtt*mWW^11*s*t^4 + 16071*ep^4*mtt*mWW^11*s*t^4 + 7644*ep^5*mtt*mWW^11*s*t^4 - 84*ep*mtt^10*mWW*s^2*t^4 - 1148*ep^2*mtt^10*mWW*s^2*t^4 - 4956*ep^3*mtt^10*mWW*s^2*t^4 - 7812*ep^4*mtt^10*mWW*s^2*t^4 - 3920*ep^5*mtt^10*mWW*s^2*t^4 + 36*mtt^9*mWW^2*s^2*t^4 + 2548*ep*mtt^9*mWW^2*s^2*t^4 + 14450*ep^2*mtt^9*mWW^2*s^2*t^4 + 15808*ep^3*mtt^9*mWW^2*s^2*t^4 - 22570*ep^4*mtt^9*mWW^2*s^2*t^4 - 33832*ep^5*mtt^9*mWW^2*s^2*t^4 + 306*mtt^8*mWW^3*s^2*t^4 - 2406*ep*mtt^8*mWW^3*s^2*t^4 + 12443*ep^2*mtt^8*mWW^3*s^2*t^4 + 235546*ep^3*mtt^8*mWW^3*s^2*t^4 + 629347*ep^4*mtt^8*mWW^3*s^2*t^4 + 474284*ep^5*mtt^8*mWW^3*s^2*t^4 - 268*mtt^7*mWW^4*s^2*t^4 + 2248*ep*mtt^7*mWW^4*s^2*t^4 - 58030*ep^2*mtt^7*mWW^4*s^2*t^4 - 581180*ep^3*mtt^7*mWW^4*s^2*t^4 - 1460826*ep^4*mtt^7*mWW^4*s^2*t^4 - 1108264*ep^5*mtt^7*mWW^4*s^2*t^4 - 1734*mtt^6*mWW^5*s^2*t^4 - 5320*ep*mtt^6*mWW^5*s^2*t^4 + 104873*ep^2*mtt^6*mWW^5*s^2*t^4 + 749246*ep^3*mtt^6*mWW^5*s^2*t^4 + 1763123*ep^4*mtt^6*mWW^5*s^2*t^4 + 1362732*ep^5*mtt^6*mWW^5*s^2*t^4 + 2780*mtt^5*mWW^6*s^2*t^4 - 28560*ep*mtt^5*mWW^6*s^2*t^4 - 457211*ep^2*mtt^5*mWW^6*s^2*t^4 - 1893500*ep^3*mtt^5*mWW^6*s^2*t^4 - 3345073*ep^4*mtt^5*mWW^6*s^2*t^4 - 2187716*ep^5*mtt^5*mWW^6*s^2*t^4 - 506*mtt^4*mWW^7*s^2*t^4 + 82472*ep*mtt^4*mWW^7*s^2*t^4 + 883680*ep^2*mtt^4*mWW^7*s^2*t^4 + 3337542*ep^3*mtt^4*mWW^7*s^2*t^4 + 5431672*ep^4*mtt^4*mWW^7*s^2*t^4 + 3250560*ep^5*mtt^4*mWW^7*s^2*t^4 - 1236*mtt^3*mWW^8*s^2*t^4 - 74072*ep*mtt^3*mWW^8*s^2*t^4 - 707424*ep^2*mtt^3*mWW^8*s^2*t^4 - 2624716*ep^3*mtt^3*mWW^8*s^2*t^4 - 4226560*ep^4*mtt^3*mWW^8*s^2*t^4 - 2489152*ep^5*mtt^3*mWW^8*s^2*t^4 + 718*mtt^2*mWW^9*s^2*t^4 + 24996*ep*mtt^2*mWW^9*s^2*t^4 + 220797*ep^2*mtt^2*mWW^9*s^2*t^4 + 808294*ep^3*mtt^2*mWW^9*s^2*t^4 + 1313703*ep^4*mtt^2*mWW^9*s^2*t^4 + 789372*ep^5*mtt^2*mWW^9*s^2*t^4 - 96*mtt*mWW^10*s^2*t^4 - 1524*ep*mtt*mWW^10*s^2*t^4 - 9129*ep^2*mtt*mWW^10*s^2*t^4 - 29404*ep^3*mtt*mWW^10*s^2*t^4 - 55531*ep^4*mtt*mWW^10*s^2*t^4 - 44076*ep^5*mtt*mWW^10*s^2*t^4 - 298*ep*mWW^11*s^2*t^4 - 3301*ep^2*mWW^11*s^2*t^4 - 12680*ep^3*mWW^11*s^2*t^4 - 19473*ep^4*mWW^11*s^2*t^4 - 9988*ep^5*mWW^11*s^2*t^4 - 84*ep*mtt^9*mWW*s^3*t^4 - 140*ep^2*mtt^9*mWW*s^3*t^4 + 1764*ep^3*mtt^9*mWW*s^3*t^4 + 4620*ep^4*mtt^9*mWW*s^3*t^4 + 2800*ep^5*mtt^9*mWW*s^3*t^4 + 120*mtt^8*mWW^2*s^3*t^4 + 5474*ep*mtt^8*mWW^2*s^3*t^4 + 74076*ep^2*mtt^8*mWW^2*s^3*t^4 + 361482*ep^3*mtt^8*mWW^2*s^3*t^4 + 693656*ep^4*mtt^8*mWW^2*s^3*t^4 + 453312*ep^5*mtt^8*mWW^2*s^3*t^4 + 160*mtt^7*mWW^3*s^3*t^4 - 17988*ep*mtt^7*mWW^3*s^3*t^4 - 343126*ep^2*mtt^7*mWW^3*s^3*t^4 - 1843752*ep^3*mtt^7*mWW^3*s^3*t^4 - 3693102*ep^4*mtt^7*mWW^3*s^3*t^4 - 2476272*ep^5*mtt^7*mWW^3*s^3*t^4 - 2700*mtt^6*mWW^4*s^3*t^4 + 24812*ep*mtt^6*mWW^4*s^3*t^4 + 690956*ep^2*mtt^6*mWW^4*s^3*t^4 + 3779068*ep^3*mtt^6*mWW^4*s^3*t^4 + 7650312*ep^4*mtt^6*mWW^4*s^3*t^4 + 5215952*ep^5*mtt^6*mWW^4*s^3*t^4 + 5930*mtt^5*mWW^5*s^3*t^4 - 48672*ep*mtt^5*mWW^5*s^3*t^4 - 1077227*ep^2*mtt^5*mWW^5*s^3*t^4 - 5227634*ep^3*mtt^5*mWW^5*s^3*t^4 - 10022953*ep^4*mtt^5*mWW^5*s^3*t^4 - 6715076*ep^5*mtt^5*mWW^5*s^3*t^4 - 4436*mtt^4*mWW^6*s^3*t^4 + 113968*ep*mtt^4*mWW^6*s^3*t^4 + 1552532*ep^2*mtt^4*mWW^6*s^3*t^4 + 6484574*ep^3*mtt^4*mWW^6*s^3*t^4 + 11342586*ep^4*mtt^4*mWW^6*s^3*t^4 + 7159272*ep^5*mtt^4*mWW^6*s^3*t^4 - 160*mtt^3*mWW^7*s^3*t^4 - 140086*ep*mtt^3*mWW^7*s^3*t^4 - 1511913*ep^2*mtt^3*mWW^7*s^3*t^4 - 5915712*ep^3*mtt^3*mWW^7*s^3*t^4 - 9852117*ep^4*mtt^3*mWW^7*s^3*t^4 - 5936652*ep^5*mtt^3*mWW^7*s^3*t^4 + 1656*mtt^2*mWW^8*s^3*t^4 + 79826*ep*mtt^2*mWW^8*s^3*t^4 + 765159*ep^2*mtt^2*mWW^8*s^3*t^4 + 2921238*ep^3*mtt^2*mWW^8*s^3*t^4 + 4799081*ep^4*mtt^2*mWW^8*s^3*t^4 + 2849076*ep^5*mtt^2*mWW^8*s^3*t^4 - 618*mtt*mWW^9*s^3*t^4 - 17898*ep*mtt*mWW^9*s^3*t^4 - 153966*ep^2*mtt*mWW^9*s^3*t^4 - 573550*ep^3*mtt*mWW^9*s^3*t^4 - 945864*ep^4*mtt*mWW^9*s^3*t^4 - 570320*ep^5*mtt*mWW^9*s^3*t^4 + 48*mWW^10*s^3*t^4 + 648*ep*mWW^10*s^3*t^4 + 3649*ep^2*mWW^10*s^3*t^4 + 12522*ep^3*mWW^10*s^3*t^4 + 23781*ep^4*mWW^10*s^3*t^4 + 17908*ep^5*mWW^10*s^3*t^4 + 420*ep*mtt^8*mWW*s^4*t^4 + 3220*ep^2*mtt^8*mWW*s^4*t^4 + 7980*ep^3*mtt^8*mWW*s^4*t^4 + 7980*ep^4*mtt^8*mWW*s^4*t^4 + 2800*ep^5*mtt^8*mWW*s^4*t^4 - 300*mtt^7*mWW^2*s^4*t^4 - 15960*ep*mtt^7*mWW^2*s^4*t^4 - 182670*ep^2*mtt^7*mWW^2*s^4*t^4 - 797060*ep^3*mtt^7*mWW^2*s^4*t^4 - 1436010*ep^4*mtt^7*mWW^2*s^4*t^4 - 903400*ep^5*mtt^7*mWW^2*s^4*t^4 - 700*mtt^6*mWW^3*s^4*t^4 + 39440*ep*mtt^6*mWW^3*s^4*t^4 + 650920*ep^2*mtt^6*mWW^3*s^4*t^4 + 3232520*ep^3*mtt^6*mWW^3*s^4*t^4 + 6228860*ep^4*mtt^6*mWW^3*s^4*t^4 + 4091320*ep^5*mtt^6*mWW^3*s^4*t^4 + 4820*mtt^5*mWW^4*s^4*t^4 - 43608*ep*mtt^5*mWW^4*s^4*t^4 - 1068464*ep^2*mtt^5*mWW^4*s^4*t^4 - 5517144*ep^3*mtt^5*mWW^4*s^4*t^4 - 10836684*ep^4*mtt^5*mWW^4*s^4*t^4 - 7264632*ep^5*mtt^5*mWW^4*s^4*t^4 - 7322*mtt^4*mWW^5*s^4*t^4 + 61824*ep*mtt^4*mWW^5*s^4*t^4 + 1319843*ep^2*mtt^4*mWW^5*s^4*t^4 + 6247290*ep^3*mtt^4*mWW^5*s^4*t^4 + 11742009*ep^4*mtt^4*mWW^5*s^4*t^4 + 7745532*ep^5*mtt^4*mWW^5*s^4*t^4 + 4048*mtt^3*mWW^6*s^4*t^4 - 98208*ep*mtt^3*mWW^6*s^4*t^4 - 1385883*ep^2*mtt^3*mWW^6*s^4*t^4 - 5864468*ep^3*mtt^3*mWW^6*s^4*t^4 - 10259093*ep^4*mtt^3*mWW^6*s^4*t^4 - 6426860*ep^5*mtt^3*mWW^6*s^4*t^4 + 52*mtt^2*mWW^7*s^4*t^4 + 85248*ep*mtt^2*mWW^7*s^4*t^4 + 949185*ep^2*mtt^2*mWW^7*s^4*t^4 + 3815192*ep^3*mtt^2*mWW^7*s^4*t^4 + 6425299*ep^4*mtt^2*mWW^7*s^4*t^4 + 3865980*ep^5*mtt^2*mWW^7*s^4*t^4 - 760*mtt*mWW^8*s^4*t^4 - 33408*ep*mtt*mWW^8*s^4*t^4 - 322083*ep^2*mtt*mWW^8*s^4*t^4 - 1258816*ep^3*mtt*mWW^8*s^4*t^4 - 2092465*ep^4*mtt*mWW^8*s^4*t^4 - 1240516*ep^5*mtt*mWW^8*s^4*t^4 + 162*mWW^9*s^4*t^4 + 4252*ep*mWW^9*s^4*t^4 + 36124*ep^2*mWW^9*s^4*t^4 + 136330*ep^3*mWW^9*s^4*t^4 + 225480*ep^4*mWW^9*s^4*t^4 + 134384*ep^5*mWW^9*s^4*t^4 - 588*ep*mtt^7*mWW*s^5*t^4 - 5012*ep^2*mtt^7*mWW*s^5*t^4 - 14532*ep^3*mtt^7*mWW*s^5*t^4 - 17388*ep^4*mtt^7*mWW*s^5*t^4 - 7280*ep^5*mtt^7*mWW*s^5*t^4 + 288*mtt^6*mWW^2*s^5*t^4 + 16786*ep*mtt^6*mWW^2*s^5*t^4 + 187280*ep^2*mtt^6*mWW^2*s^5*t^4 + 796882*ep^3*mtt^6*mWW^2*s^5*t^4 + 1410596*ep^4*mtt^6*mWW^2*s^5*t^4 + 875888*ep^5*mtt^6*mWW^2*s^5*t^4 + 666*mtt^5*mWW^3*s^5*t^4 - 37070*ep*mtt^5*mWW^3*s^5*t^4 - 577023*ep^2*mtt^5*mWW^3*s^5*t^4 - 2783438*ep^3*mtt^5*mWW^3*s^5*t^4 - 5285459*ep^4*mtt^5*mWW^3*s^5*t^4 - 3441796*ep^5*mtt^5*mWW^3*s^5*t^4 - 3692*mtt^4*mWW^4*s^5*t^4 + 32328*ep*mtt^4*mWW^4*s^5*t^4 + 764631*ep^2*mtt^4*mWW^4*s^5*t^4 + 3860338*ep^3*mtt^4*mWW^4*s^5*t^4 + 7505143*ep^4*mtt^4*mWW^4*s^5*t^4 + 5008972*ep^5*mtt^4*mWW^4*s^5*t^4 + 4596*mtt^3*mWW^5*s^5*t^4 - 28542*ep*mtt^3*mWW^5*s^5*t^4 - 701520*ep^2*mtt^3*mWW^5*s^5*t^4 - 3334332*ep^3*mtt^3*mWW^5*s^5*t^4 - 6256814*ep^4*mtt^3*mWW^5*s^5*t^4 - 4125152*ep^5*mtt^3*mWW^5*s^5*t^4 - 2120*mtt^2*mWW^6*s^5*t^4 + 32596*ep*mtt^2*mWW^6*s^5*t^4 + 526570*ep^2*mtt^2*mWW^6*s^5*t^4 + 2291940*ep^3*mtt^2*mWW^6*s^5*t^4 + 4036586*ep^4*mtt^2*mWW^6*s^5*t^4 + 2525544*ep^5*mtt^2*mWW^6*s^5*t^4 + 162*mtt*mWW^7*s^5*t^4 - 20128*ep*mtt*mWW^7*s^5*t^4 - 241905*ep^2*mtt*mWW^7*s^5*t^4 - 1005750*ep^3*mtt*mWW^7*s^5*t^4 - 1713955*ep^4*mtt*mWW^7*s^5*t^4 - 1030236*ep^5*mtt*mWW^7*s^5*t^4 + 100*mWW^8*s^5*t^4 + 4618*ep*mWW^8*s^5*t^4 + 45123*ep^2*mWW^8*s^5*t^4 + 176892*ep^3*mWW^8*s^5*t^4 + 292875*ep^4*mWW^8*s^5*t^4 + 172044*ep^5*mWW^8*s^5*t^4 + 420*ep*mtt^6*mWW*s^6*t^4 + 3724*ep^2*mtt^6*mWW*s^6*t^4 + 11340*ep^3*mtt^6*mWW*s^6*t^4 + 14196*ep^4*mtt^6*mWW*s^6*t^4 + 6160*ep^5*mtt^6*mWW*s^6*t^4 - 132*mtt^5*mWW^2*s^6*t^4 - 8764*ep*mtt^5*mWW^2*s^6*t^4 - 98754*ep^2*mtt^5*mWW^2*s^6*t^4 - 419592*ep^3*mtt^5*mWW^2*s^6*t^4 - 739510*ep^4*mtt^5*mWW^2*s^6*t^4 - 456408*ep^5*mtt^5*mWW^2*s^6*t^4 - 278*mtt^4*mWW^3*s^6*t^4 + 17866*ep*mtt^4*mWW^3*s^6*t^4 + 265683*ep^2*mtt^4*mWW^3*s^6*t^4 + 1260218*ep^3*mtt^4*mWW^3*s^6*t^4 + 2376163*ep^4*mtt^4*mWW^3*s^6*t^4 + 1540508*ep^5*mtt^4*mWW^3*s^6*t^4 + 1388*mtt^3*mWW^4*s^6*t^4 - 11784*ep*mtt^3*mWW^4*s^6*t^4 - 276116*ep^2*mtt^3*mWW^4*s^6*t^4 - 1380824*ep^3*mtt^3*mWW^4*s^6*t^4 - 2685728*ep^4*mtt^3*mWW^4*s^6*t^4 - 1799016*ep^5*mtt^3*mWW^4*s^6*t^4 - 1480*mtt^2*mWW^5*s^6*t^4 + 3904*ep*mtt^2*mWW^5*s^6*t^4 + 164272*ep^2*mtt^2*mWW^5*s^6*t^4 + 804952*ep^3*mtt^2*mWW^5*s^6*t^4 + 1531104*ep^4*mtt^2*mWW^5*s^6*t^4 + 1023184*ep^5*mtt^2*mWW^5*s^6*t^4 + 568*mtt*mWW^6*s^6*t^4 - 2620*ep*mtt*mWW^6*s^6*t^4 - 73402*ep^2*mtt*mWW^6*s^6*t^4 - 340432*ep^3*mtt*mWW^6*s^6*t^4 - 611378*ep^4*mtt*mWW^6*s^6*t^4 - 386760*ep^5*mtt*mWW^6*s^6*t^4 - 66*mWW^7*s^6*t^4 + 978*ep*mWW^7*s^6*t^4 + 16049*ep^2*mWW^7*s^6*t^4 + 69458*ep^3*mWW^7*s^6*t^4 + 119489*ep^4*mWW^7*s^6*t^4 + 72428*ep^5*mWW^7*s^6*t^4 - 156*ep*mtt^5*mWW*s^7*t^4 - 1412*ep^2*mtt^5*mWW*s^7*t^4 - 4404*ep^3*mtt^5*mWW*s^7*t^4 - 5628*ep^4*mtt^5*mWW*s^7*t^4 - 2480*ep^5*mtt^5*mWW*s^7*t^4 + 24*mtt^4*mWW^2*s^7*t^4 + 2142*ep*mtt^4*mWW^2*s^7*t^4 + 25260*ep^2*mtt^4*mWW^2*s^7*t^4 + 109222*ep^3*mtt^4*mWW^2*s^7*t^4 + 193440*ep^4*mtt^4*mWW^2*s^7*t^4 + 119072*ep^5*mtt^4*mWW^2*s^7*t^4 + 44*mtt^3*mWW^3*s^7*t^4 - 4104*ep*mtt^3*mWW^3*s^7*t^4 - 57568*ep^2*mtt^3*mWW^3*s^7*t^4 - 268476*ep^3*mtt^3*mWW^3*s^7*t^4 - 504272*ep^4*mtt^3*mWW^3*s^7*t^4 - 326344*ep^5*mtt^3*mWW^3*s^7*t^4 - 212*mtt^2*mWW^4*s^7*t^4 + 2124*ep*mtt^2*mWW^4*s^7*t^4 + 46192*ep^2*mtt^2*mWW^4*s^7*t^4 + 229020*ep^3*mtt^2*mWW^4*s^7*t^4 + 450532*ep^4*mtt^2*mWW^4*s^7*t^4 + 306024*ep^5*mtt^2*mWW^4*s^7*t^4 + 196*mtt*mWW^5*s^7*t^4 + 276*ep*mtt*mWW^5*s^7*t^4 - 12420*ep^2*mtt*mWW^5*s^7*t^4 - 64680*ep^3*mtt*mWW^5*s^7*t^4 - 127396*ep^4*mtt*mWW^5*s^7*t^4 - 88920*ep^5*mtt*mWW^5*s^7*t^4 - 52*mWW^6*s^7*t^4 - 282*ep*mWW^6*s^7*t^4 + 812*ep^2*mWW^6*s^7*t^4 + 6998*ep^3*mWW^6*s^7*t^4 + 15308*ep^4*mWW^6*s^7*t^4 + 11272*ep^5*mWW^6*s^7*t^4 + 24*ep*mtt^4*mWW*s^8*t^4 + 220*ep^2*mtt^4*mWW*s^8*t^4 + 696*ep^3*mtt^4*mWW*s^8*t^4 + 900*ep^4*mtt^4*mWW*s^8*t^4 + 400*ep^5*mtt^4*mWW*s^8*t^4 - 164*ep*mtt^3*mWW^2*s^8*t^4 - 2236*ep^2*mtt^3*mWW^2*s^8*t^4 - 10232*ep^3*mtt^3*mWW^2*s^8*t^4 - 18496*ep^4*mtt^3*mWW^2*s^8*t^4 - 11392*ep^5*mtt^3*mWW^2*s^8*t^4 + 308*ep*mtt^2*mWW^3*s^8*t^4 + 3736*ep^2*mtt^2*mWW^3*s^8*t^4 + 16672*ep^3*mtt^2*mWW^3*s^8*t^4 + 31252*ep^4*mtt^2*mWW^3*s^8*t^4 + 20312*ep^5*mtt^2*mWW^3*s^8*t^4 - 220*ep*mtt*mWW^4*s^8*t^4 - 2804*ep^2*mtt*mWW^4*s^8*t^4 - 12608*ep^3*mtt*mWW^4*s^8*t^4 - 24856*ep^4*mtt*mWW^4*s^8*t^4 - 17232*ep^5*mtt*mWW^4*s^8*t^4 + 52*ep*mWW^5*s^8*t^4 + 700*ep^2*mWW^5*s^8*t^4 + 3232*ep^3*mWW^5*s^8*t^4 + 6336*ep^4*mWW^5*s^8*t^4 + 4328*ep^5*mWW^5*s^8*t^4 + 20*ep^2*mtt*mWW^3*s^9*t^4 + 80*ep^3*mtt*mWW^3*s^9*t^4 + 100*ep^4*mtt*mWW^3*s^9*t^4 + 40*ep^5*mtt*mWW^3*s^9*t^4 - 4*ep^2*mWW^4*s^9*t^4 - 16*ep^3*mWW^4*s^9*t^4 - 20*ep^4*mWW^4*s^9*t^4 - 8*ep^5*mWW^4*s^9*t^4 - 116*ep*mtt^11*mWW*t^5 - 1426*ep^2*mtt^11*mWW*t^5 - 6148*ep^3*mtt^11*mWW*t^5 - 10894*ep^4*mtt^11*mWW*t^5 - 6776*ep^5*mtt^11*mWW*t^5 - 40*mtt^10*mWW^2*t^5 - 2048*ep*mtt^10*mWW^2*t^5 - 19230*ep^2*mtt^10*mWW^2*t^5 - 70556*ep^3*mtt^10*mWW^2*t^5 - 111078*ep^4*mtt^10*mWW^2*t^5 - 62808*ep^5*mtt^10*mWW^2*t^5 + 48*mtt^9*mWW^3*t^5 + 7524*ep*mtt^9*mWW^3*t^5 + 78646*ep^2*mtt^9*mWW^3*t^5 + 304252*ep^3*mtt^9*mWW^3*t^5 + 502530*ep^4*mtt^9*mWW^3*t^5 + 298440*ep^5*mtt^9*mWW^3*t^5 + 200*mtt^8*mWW^4*t^5 - 8588*ep*mtt^8*mWW^4*t^5 - 110966*ep^2*mtt^8*mWW^4*t^5 - 466596*ep^3*mtt^8*mWW^4*t^5 - 820538*ep^4*mtt^8*mWW^4*t^5 - 515112*ep^5*mtt^8*mWW^4*t^5 - 480*mtt^7*mWW^5*t^5 + 5296*ep*mtt^7*mWW^5*t^5 + 103470*ep^2*mtt^7*mWW^5*t^5 + 491704*ep^3*mtt^7*mWW^5*t^5 + 924850*ep^4*mtt^7*mWW^5*t^5 + 606920*ep^5*mtt^7*mWW^5*t^5 + 360*mtt^6*mWW^6*t^5 - 7520*ep*mtt^6*mWW^6*t^5 - 123822*ep^2*mtt^6*mWW^6*t^5 - 572564*ep^3*mtt^6*mWW^6*t^5 - 1050302*ep^4*mtt^6*mWW^6*t^5 - 671032*ep^5*mtt^6*mWW^6*t^5 - 80*mtt^5*mWW^7*t^5 + 9972*ep*mtt^5*mWW^7*t^5 + 123514*ep^2*mtt^5*mWW^7*t^5 + 520524*ep^3*mtt^5*mWW^7*t^5 + 902766*ep^4*mtt^5*mWW^7*t^5 + 552824*ep^5*mtt^5*mWW^7*t^5 - 8*mtt^4*mWW^8*t^5 - 5420*ep*mtt^4*mWW^8*t^5 - 59610*ep^2*mtt^4*mWW^8*t^5 - 236684*ep^3*mtt^4*mWW^8*t^5 - 397678*ep^4*mtt^4*mWW^8*t^5 - 239480*ep^5*mtt^4*mWW^8*t^5 + 812*ep*mtt^3*mWW^9*t^5 + 8564*ep^2*mtt^3*mWW^9*t^5 + 33124*ep^3*mtt^3*mWW^9*t^5 + 56204*ep^4*mtt^3*mWW^9*t^5 + 35056*ep^5*mtt^3*mWW^9*t^5 + 88*ep*mtt^2*mWW^10*t^5 + 860*ep^2*mtt^2*mWW^10*t^5 + 2944*ep^3*mtt^2*mWW^10*t^5 + 4140*ep^4*mtt^2*mWW^10*t^5 + 1968*ep^5*mtt^2*mWW^10*t^5 + 436*ep*mtt^10*mWW*s*t^5 + 5828*ep^2*mtt^10*mWW*s*t^5 + 26692*ep^3*mtt^10*mWW*s*t^5 + 49332*ep^4*mtt^10*mWW*s*t^5 + 31632*ep^5*mtt^10*mWW*s*t^5 + 148*mtt^9*mWW^2*s*t^5 + 7382*ep*mtt^9*mWW^2*s*t^5 + 67571*ep^2*mtt^9*mWW^2*s*t^5 + 241206*ep^3*mtt^9*mWW^2*s*t^5 + 368809*ep^4*mtt^9*mWW^2*s*t^5 + 202244*ep^5*mtt^9*mWW^2*s*t^5 - 104*mtt^8*mWW^3*s*t^5 - 21480*ep*mtt^8*mWW^3*s*t^5 - 219119*ep^2*mtt^8*mWW^3*s*t^5 - 821918*ep^3*mtt^8*mWW^3*s*t^5 - 1321903*ep^4*mtt^8*mWW^3*s*t^5 - 768156*ep^5*mtt^8*mWW^3*s*t^5 - 720*mtt^7*mWW^4*s*t^5 + 14326*ep*mtt^7*mWW^4*s*t^5 + 185167*ep^2*mtt^7*mWW^4*s*t^5 + 719130*ep^3*mtt^7*mWW^4*s*t^5 + 1198701*ep^4*mtt^7*mWW^4*s*t^5 + 734676*ep^5*mtt^7*mWW^4*s*t^5 + 1132*mtt^6*mWW^5*s*t^5 + 626*ep*mtt^6*mWW^5*s*t^5 - 43207*ep^2*mtt^6*mWW^5*s*t^5 - 164942*ep^3*mtt^6*mWW^5*s*t^5 - 259333*ep^4*mtt^6*mWW^5*s*t^5 - 164596*ep^5*mtt^6*mWW^5*s*t^5 - 268*mtt^5*mWW^6*s*t^5 + 3800*ep*mtt^5*mWW^6*s*t^5 + 39051*ep^2*mtt^5*mWW^6*s*t^5 + 86128*ep^3*mtt^5*mWW^6*s*t^5 + 16213*ep^4*mtt^5*mWW^6*s*t^5 - 61164*ep^5*mtt^5*mWW^6*s*t^5 - 336*mtt^4*mWW^7*s*t^5 - 1832*ep*mtt^4*mWW^7*s*t^5 + 11169*ep^2*mtt^4*mWW^7*s*t^5 + 114314*ep^3*mtt^4*mWW^7*s*t^5 + 313977*ep^4*mtt^4*mWW^7*s*t^5 + 266628*ep^5*mtt^4*mWW^7*s*t^5 + 136*mtt^3*mWW^8*s*t^5 - 9634*ep*mtt^3*mWW^8*s*t^5 - 112255*ep^2*mtt^3*mWW^8*s*t^5 - 447226*ep^3*mtt^3*mWW^8*s*t^5 - 762825*ep^4*mtt^3*mWW^8*s*t^5 - 474436*ep^5*mtt^3*mWW^8*s*t^5 + 12*mtt^2*mWW^9*s*t^5 + 7726*ep*mtt^2*mWW^9*s*t^5 + 79355*ep^2*mtt^2*mWW^9*s*t^5 + 296062*ep^3*mtt^2*mWW^9*s*t^5 + 475977*ep^4*mtt^2*mWW^9*s*t^5 + 280068*ep^5*mtt^2*mWW^9*s*t^5 - 1218*ep*mtt*mWW^10*s*t^5 - 12270*ep^2*mtt*mWW^10*s*t^5 - 45030*ep^3*mtt*mWW^10*s*t^5 - 72738*ep^4*mtt*mWW^10*s*t^5 - 43944*ep^5*mtt*mWW^10*s*t^5 - 132*ep*mWW^11*s*t^5 - 1290*ep^2*mWW^11*s*t^5 - 4416*ep^3*mWW^11*s*t^5 - 6210*ep^4*mWW^11*s*t^5 - 2952*ep^5*mWW^11*s*t^5 - 212*ep*mtt^9*mWW*s^2*t^5 - 5280*ep^2*mtt^9*mWW*s^2*t^5 - 31732*ep^3*mtt^9*mWW*s^2*t^5 - 67960*ep^4*mtt^9*mWW*s^2*t^5 - 47776*ep^5*mtt^9*mWW*s^2*t^5 - 108*mtt^8*mWW^2*s^2*t^5 - 5228*ep*mtt^8*mWW^2*s^2*t^5 - 42071*ep^2*mtt^8*mWW^2*s^2*t^5 - 124872*ep^3*mtt^8*mWW^2*s^2*t^5 - 146757*ep^4*mtt^8*mWW^2*s^2*t^5 - 53844*ep^5*mtt^8*mWW^2*s^2*t^5 - 214*mtt^7*mWW^3*s^2*t^5 - 1050*ep*mtt^7*mWW^3*s^2*t^5 - 42052*ep^2*mtt^7*mWW^3*s^2*t^5 - 308498*ep^3*mtt^7*mWW^3*s^2*t^5 - 697106*ep^4*mtt^7*mWW^3*s^2*t^5 - 494120*ep^5*mtt^7*mWW^3*s^2*t^5 + 934*mtt^6*mWW^4*s^2*t^5 + 36260*ep*mtt^6*mWW^4*s^2*t^5 + 474745*ep^2*mtt^6*mWW^4*s^2*t^5 + 2283968*ep^3*mtt^6*mWW^4*s^2*t^5 + 4314777*ep^4*mtt^6*mWW^4*s^2*t^5 + 2773156*ep^5*mtt^6*mWW^4*s^2*t^5 - 20*mtt^5*mWW^5*s^2*t^5 - 46856*ep*mtt^5*mWW^5*s^2*t^5 - 701076*ep^2*mtt^5*mWW^5*s^2*t^5 - 3443202*ep^3*mtt^5*mWW^5*s^2*t^5 - 6644386*ep^4*mtt^5*mWW^5*s^2*t^5 - 4380520*ep^5*mtt^5*mWW^5*s^2*t^5 - 1760*mtt^4*mWW^6*s^2*t^5 + 24358*ep*mtt^4*mWW^6*s^2*t^5 + 503651*ep^2*mtt^4*mWW^6*s^2*t^5 + 2586754*ep^3*mtt^4*mWW^6*s^2*t^5 + 5191265*ep^4*mtt^4*mWW^6*s^2*t^5 + 3572772*ep^5*mtt^4*mWW^6*s^2*t^5 + 1538*mtt^3*mWW^7*s^2*t^5 - 24034*ep*mtt^3*mWW^7*s^2*t^5 - 400312*ep^2*mtt^3*mWW^7*s^2*t^5 - 1843874*ep^3*mtt^3*mWW^7*s^2*t^5 - 3485206*ep^4*mtt^3*mWW^7*s^2*t^5 - 2331192*ep^5*mtt^3*mWW^7*s^2*t^5 - 346*mtt^2*mWW^8*s^2*t^5 + 26680*ep*mtt^2*mWW^8*s^2*t^5 + 319999*ep^2*mtt^2*mWW^8*s^2*t^5 + 1301608*ep^3*mtt^2*mWW^8*s^2*t^5 + 2224095*ep^4*mtt^2*mWW^8*s^2*t^5 + 1366204*ep^5*mtt^2*mWW^8*s^2*t^5 - 24*mtt*mWW^9*s^2*t^5 - 10888*ep*mtt*mWW^9*s^2*t^5 - 118304*ep^2*mtt*mWW^9*s^2*t^5 - 462358*ep^3*mtt*mWW^9*s^2*t^5 - 758926*ep^4*mtt*mWW^9*s^2*t^5 - 446680*ep^5*mtt*mWW^9*s^2*t^5 + 970*ep*mWW^10*s^2*t^5 + 10700*ep^2*mWW^10*s^2*t^5 + 42206*ep^3*mWW^10*s^2*t^5 + 70204*ep^4*mWW^10*s^2*t^5 + 42000*ep^5*mWW^10*s^2*t^5 - 1388*ep*mtt^8*mWW*s^3*t^5 - 10852*ep^2*mtt^8*mWW*s^3*t^5 - 25852*ep^3*mtt^8*mWW*s^3*t^5 - 18148*ep^4*mtt^8*mWW*s^3*t^5 + 1840*ep^5*mtt^8*mWW*s^3*t^5 - 280*mtt^7*mWW^2*s^3*t^5 - 12990*ep*mtt^7*mWW^2*s^3*t^5 - 131220*ep^2*mtt^7*mWW^2*s^3*t^5 - 527830*ep^3*mtt^7*mWW^2*s^3*t^5 - 914528*ep^4*mtt^7*mWW^2*s^3*t^5 - 567152*ep^5*mtt^7*mWW^2*s^3*t^5 + 1016*mtt^6*mWW^3*s^3*t^5 + 71958*ep*mtt^6*mWW^3*s^3*t^5 + 820656*ep^2*mtt^6*mWW^3*s^3*t^5 + 3508078*ep^3*mtt^6*mWW^3*s^3*t^5 + 6195588*ep^4*mtt^6*mWW^3*s^3*t^5 + 3830656*ep^5*mtt^6*mWW^3*s^3*t^5 - 564*mtt^5*mWW^4*s^3*t^5 - 122656*ep*mtt^5*mWW^4*s^3*t^5 - 1591443*ep^2*mtt^5*mWW^4*s^3*t^5 - 7234140*ep^3*mtt^5*mWW^4*s^3*t^5 - 13262657*ep^4*mtt^5*mWW^4*s^3*t^5 - 8416588*ep^5*mtt^5*mWW^4*s^3*t^5 - 2036*mtt^4*mWW^5*s^3*t^5 + 88568*ep*mtt^4*mWW^5*s^3*t^5 + 1400309*ep^2*mtt^4*mWW^5*s^3*t^5 + 6742972*ep^3*mtt^4*mWW^5*s^3*t^5 + 12901875*ep^4*mtt^4*mWW^5*s^3*t^5 + 8510964*ep^5*mtt^4*mWW^5*s^3*t^5 + 3440*mtt^3*mWW^6*s^3*t^5 - 31108*ep*mtt^3*mWW^6*s^3*t^5 - 696800*ep^2*mtt^3*mWW^6*s^3*t^5 - 3488196*ep^3*mtt^3*mWW^6*s^3*t^5 - 6931608*ep^4*mtt^3*mWW^6*s^3*t^5 - 4777880*ep^5*mtt^3*mWW^6*s^3*t^5 - 1904*mtt^2*mWW^7*s^3*t^5 + 18512*ep*mtt^2*mWW^7*s^3*t^5 + 357304*ep^2*mtt^2*mWW^7*s^3*t^5 + 1647858*ep^3*mtt^2*mWW^7*s^3*t^5 + 3110278*ep^4*mtt^2*mWW^7*s^3*t^5 + 2087488*ep^5*mtt^2*mWW^7*s^3*t^5 + 316*mtt*mWW^8*s^3*t^5 - 14406*ep*mtt*mWW^8*s^3*t^5 - 186361*ep^2*mtt*mWW^8*s^3*t^5 - 774006*ep^3*mtt*mWW^8*s^3*t^5 - 1329123*ep^4*mtt*mWW^8*s^3*t^5 - 814716*ep^5*mtt*mWW^8*s^3*t^5 + 12*mWW^9*s^3*t^5 + 3510*ep*mWW^9*s^3*t^5 + 38407*ep^2*mWW^9*s^3*t^5 + 151116*ep^3*mWW^9*s^3*t^5 + 248323*ep^4*mWW^9*s^3*t^5 + 145388*ep^5*mWW^9*s^3*t^5 + 2980*ep*mtt^7*mWW*s^4*t^5 + 29300*ep^2*mtt^7*mWW*s^4*t^5 + 101380*ep^3*mtt^7*mWW*s^4*t^5 + 146100*ep^4*mtt^7*mWW*s^4*t^5 + 74640*ep^5*mtt^7*mWW*s^4*t^5 + 640*mtt^6*mWW^2*s^4*t^5 + 28360*ep*mtt^6*mWW^2*s^4*t^5 + 268130*ep^2*mtt^6*mWW^2*s^4*t^5 + 1008840*ep^3*mtt^6*mWW^2*s^4*t^5 + 1642230*ep^4*mtt^6*mWW^2*s^4*t^5 + 962840*ep^5*mtt^6*mWW^2*s^4*t^5 - 1524*mtt^5*mWW^3*s^4*t^5 - 111136*ep*mtt^5*mWW^3*s^4*t^5 - 1233240*ep^2*mtt^5*mWW^3*s^4*t^5 - 5157520*ep^3*mtt^5*mWW^3*s^4*t^5 - 8953148*ep^4*mtt^5*mWW^3*s^4*t^5 - 5453880*ep^5*mtt^5*mWW^3*s^4*t^5 + 352*mtt^4*mWW^4*s^4*t^5 + 138950*ep*mtt^4*mWW^4*s^4*t^5 + 1772021*ep^2*mtt^4*mWW^4*s^4*t^5 + 7942978*ep^3*mtt^4*mWW^4*s^4*t^5 + 14447791*ep^4*mtt^4*mWW^4*s^4*t^5 + 9121252*ep^5*mtt^4*mWW^4*s^4*t^5 + 2050*mtt^3*mWW^5*s^4*t^5 - 70702*ep*mtt^3*mWW^5*s^4*t^5 - 1110716*ep^2*mtt^3*mWW^5*s^4*t^5 - 5258888*ep^3*mtt^3*mWW^5*s^4*t^5 - 10016828*ep^4*mtt^3*mWW^5*s^4*t^5 - 6619224*ep^5*mtt^3*mWW^5*s^4*t^5 - 2358*mtt^2*mWW^6*s^4*t^5 + 10886*ep*mtt^2*mWW^6*s^4*t^5 + 329732*ep^2*mtt^2*mWW^6*s^4*t^5 + 1652582*ep^3*mtt^2*mWW^6*s^4*t^5 + 3327750*ep^4*mtt^2*mWW^6*s^4*t^5 + 2347552*ep^5*mtt^2*mWW^6*s^4*t^5 + 938*mtt*mWW^7*s^4*t^5 - 806*ep*mtt*mWW^7*s^4*t^5 - 79552*ep^2*mtt*mWW^7*s^4*t^5 - 395792*ep^3*mtt*mWW^7*s^4*t^5 - 785176*ep^4*mtt*mWW^7*s^4*t^5 - 556016*ep^5*mtt*mWW^7*s^4*t^5 - 98*mWW^8*s^4*t^5 + 1468*ep*mWW^8*s^4*t^5 + 23877*ep^2*mWW^8*s^4*t^5 + 102164*ep^3*mWW^8*s^4*t^5 + 178737*ep^4*mWW^8*s^4*t^5 + 112084*ep^5*mWW^8*s^4*t^5 - 2564*ep*mtt^6*mWW*s^5*t^5 - 27204*ep^2*mtt^6*mWW*s^5*t^5 - 102292*ep^3*mtt^6*mWW*s^5*t^5 - 160276*ep^4*mtt^6*mWW*s^5*t^5 - 89104*ep^5*mtt^6*mWW*s^5*t^5 - 540*mtt^5*mWW^2*s^5*t^5 - 22662*ep*mtt^5*mWW^2*s^5*t^5 - 207005*ep^2*mtt^5*mWW^2*s^5*t^5 - 750694*ep^3*mtt^5*mWW^2*s^5*t^5 - 1176447*ep^4*mtt^5*mWW^2*s^5*t^5 - 664252*ep^5*mtt^5*mWW^2*s^5*t^5 + 1168*mtt^4*mWW^3*s^5*t^5 + 76420*ep*mtt^4*mWW^3*s^5*t^5 + 832249*ep^2*mtt^4*mWW^3*s^5*t^5 + 3451398*ep^3*mtt^4*mWW^3*s^5*t^5 + 5936297*ep^4*mtt^4*mWW^3*s^5*t^5 + 3575580*ep^5*mtt^4*mWW^3*s^5*t^5 - 412*mtt^3*mWW^4*s^5*t^5 - 78072*ep*mtt^3*mWW^4*s^5*t^5 - 961134*ep^2*mtt^3*mWW^4*s^5*t^5 - 4254984*ep^3*mtt^3*mWW^4*s^5*t^5 - 7683334*ep^4*mtt^3*mWW^4*s^5*t^5 - 4817936*ep^5*mtt^3*mWW^4*s^5*t^5 - 676*mtt^2*mWW^5*s^5*t^5 + 28984*ep*mtt^2*mWW^5*s^5*t^5 + 426934*ep^2*mtt^2*mWW^5*s^5*t^5 + 1964684*ep^3*mtt^2*mWW^5*s^5*t^5 + 3704814*ep^4*mtt^2*mWW^5*s^5*t^5 + 2442048*ep^5*mtt^2*mWW^5*s^5*t^5 + 616*mtt*mWW^6*s^5*t^5 - 738*ep*mtt*mWW^6*s^5*t^5 - 58449*ep^2*mtt*mWW^6*s^5*t^5 - 295186*ep^3*mtt*mWW^6*s^5*t^5 - 611567*ep^4*mtt*mWW^6*s^5*t^5 - 449820*ep^5*mtt*mWW^6*s^5*t^5 - 156*mWW^7*s^5*t^5 - 1368*ep*mWW^7*s^5*t^5 - 3487*ep^2*mWW^7*s^5*t^5 - 1086*ep^3*mWW^7*s^5*t^5 + 17697*ep^4*mWW^7*s^5*t^5 + 24188*ep^5*mWW^7*s^5*t^5 + 964*ep*mtt^5*mWW*s^6*t^5 + 11072*ep^2*mtt^5*mWW*s^6*t^5 + 44708*ep^3*mtt^5*mWW*s^6*t^5 + 74168*ep^4*mtt^5*mWW*s^6*t^5 + 43168*ep^5*mtt^5*mWW*s^6*t^5 + 212*mtt^4*mWW^2*s^6*t^5 + 8468*ep*mtt^4*mWW^2*s^6*t^5 + 74949*ep^2*mtt^4*mWW^2*s^6*t^5 + 260664*ep^3*mtt^4*mWW^2*s^6*t^5 + 387791*ep^4*mtt^4*mWW^2*s^6*t^5 + 206396*ep^5*mtt^4*mWW^2*s^6*t^5 - 470*mtt^3*mWW^3*s^6*t^5 - 25866*ep*mtt^3*mWW^3*s^6*t^5 - 273676*ep^2*mtt^3*mWW^3*s^6*t^5 - 1121162*ep^3*mtt^3*mWW^3*s^6*t^5 - 1900170*ep^4*mtt^3*mWW^3*s^6*t^5 - 1123264*ep^5*mtt^3*mWW^3*s^6*t^5 + 274*mtt^2*mWW^4*s^6*t^5 + 22794*ep*mtt^2*mWW^4*s^6*t^5 + 264182*ep^2*mtt^2*mWW^4*s^6*t^5 + 1149782*ep^3*mtt^2*mWW^4*s^6*t^5 + 2052464*ep^4*mtt^2*mWW^4*s^6*t^5 + 1270776*ep^5*mtt^2*mWW^4*s^6*t^5 + 14*mtt*mWW^5*s^6*t^5 - 6682*ep*mtt*mWW^5*s^6*t^5 - 83704*ep^2*mtt*mWW^5*s^6*t^5 - 365538*ep^3*mtt*mWW^5*s^6*t^5 - 668546*ep^4*mtt*mWW^5*s^6*t^5 - 430344*ep^5*mtt*mWW^5*s^6*t^5 - 30*mWW^6*s^6*t^5 + 322*ep*mWW^6*s^6*t^5 + 6937*ep^2*mWW^6*s^6*t^5 + 34282*ep^3*mWW^6*s^6*t^5 + 68549*ep^4*mWW^6*s^6*t^5 + 47572*ep^5*mWW^6*s^6*t^5 - 68*ep*mtt^4*mWW*s^7*t^5 - 1180*ep^2*mtt^4*mWW*s^7*t^5 - 6068*ep^3*mtt^4*mWW*s^7*t^5 - 11580*ep^4*mtt^4*mWW*s^7*t^5 - 7344*ep^5*mtt^4*mWW*s^7*t^5 - 32*mtt^3*mWW^2*s^7*t^5 - 1362*ep*mtt^3*mWW^2*s^7*t^5 - 12034*ep^2*mtt^3*mWW^2*s^7*t^5 - 40218*ep^3*mtt^3*mWW^2*s^7*t^5 - 55018*ep^4*mtt^3*mWW^2*s^7*t^5 - 25816*ep^5*mtt^3*mWW^2*s^7*t^5 + 80*mtt^2*mWW^3*s^7*t^5 + 3694*ep*mtt^2*mWW^3*s^7*t^5 + 37262*ep^2*mtt^2*mWW^3*s^7*t^5 + 148218*ep^3*mtt^2*mWW^3*s^7*t^5 + 241818*ep^4*mtt^2*mWW^3*s^7*t^5 + 136320*ep^5*mtt^2*mWW^3*s^7*t^5 - 64*mtt*mWW^4*s^7*t^5 - 3030*ep*mtt*mWW^4*s^7*t^5 - 32742*ep^2*mtt*mWW^4*s^7*t^5 - 140774*ep^3*mtt*mWW^4*s^7*t^5 - 248070*ep^4*mtt*mWW^4*s^7*t^5 - 150584*ep^5*mtt*mWW^4*s^7*t^5 + 16*mWW^5*s^7*t^5 + 766*ep*mWW^5*s^7*t^5 + 7990*ep^2*mWW^5*s^7*t^5 + 33210*ep^3*mWW^5*s^7*t^5 + 57554*ep^4*mWW^5*s^7*t^5 + 34752*ep^5*mWW^5*s^7*t^5 - 32*ep*mtt^3*mWW*s^8*t^5 - 258*ep^2*mtt^3*mWW*s^8*t^5 - 688*ep^3*mtt^3*mWW*s^8*t^5 - 742*ep^4*mtt^3*mWW*s^8*t^5 - 280*ep^5*mtt^3*mWW*s^8*t^5 + 80*ep*mtt^2*mWW^2*s^8*t^5 + 910*ep^2*mtt^2*mWW^2*s^8*t^5 + 3460*ep^3*mtt^2*mWW^2*s^8*t^5 + 4998*ep^4*mtt^2*mWW^2*s^8*t^5 + 2392*ep^5*mtt^2*mWW^2*s^8*t^5 - 64*ep*mtt*mWW^3*s^8*t^5 - 726*ep^2*mtt*mWW^3*s^8*t^5 - 2848*ep^3*mtt*mWW^3*s^8*t^5 - 3906*ep^4*mtt*mWW^3*s^8*t^5 - 1576*ep^5*mtt*mWW^3*s^8*t^5 + 16*ep*mWW^4*s^8*t^5 + 170*ep^2*mWW^4*s^8*t^5 + 636*ep^3*mWW^4*s^8*t^5 + 866*ep^4*mWW^4*s^8*t^5 + 360*ep^5*mWW^4*s^8*t^5 + 48*ep*mtt^11*t^6 + 536*ep^2*mtt^11*t^6 + 2104*ep^3*mtt^11*t^6 + 3392*ep^4*mtt^11*t^6 + 1920*ep^5*mtt^11*t^6 + 804*ep*mtt^10*mWW*t^6 + 9308*ep^2*mtt^10*mWW*t^6 + 37860*ep^3*mtt^10*mWW*t^6 + 63252*ep^4*mtt^10*mWW*t^6 + 37136*ep^5*mtt^10*mWW*t^6 + 44*mtt^9*mWW^2*t^6 + 1208*ep*mtt^9*mWW^2*t^6 + 8882*ep^2*mtt^9*mWW^2*t^6 + 26536*ep^3*mtt^9*mWW^2*t^6 + 33850*ep^4*mtt^9*mWW^2*t^6 + 15080*ep^5*mtt^9*mWW^2*t^6 - 140*mtt^8*mWW^3*t^6 - 12824*ep*mtt^8*mWW^3*t^6 - 130178*ep^2*mtt^8*mWW^3*t^6 - 494780*ep^3*mtt^8*mWW^3*t^6 - 795094*ep^4*mtt^8*mWW^3*t^6 - 455704*ep^5*mtt^8*mWW^3*t^6 + 120*mtt^7*mWW^4*t^6 + 21252*ep*mtt^7*mWW^4*t^6 + 227304*ep^2*mtt^7*mWW^4*t^6 + 892860*ep^3*mtt^7*mWW^4*t^6 + 1484392*ep^4*mtt^7*mWW^4*t^6 + 881632*ep^5*mtt^7*mWW^4*t^6 + 40*mtt^6*mWW^5*t^6 - 12164*ep*mtt^6*mWW^5*t^6 - 144400*ep^2*mtt^6*mWW^5*t^6 - 607772*ep^3*mtt^6*mWW^5*t^6 - 1080496*ep^4*mtt^6*mWW^5*t^6 - 684288*ep^5*mtt^6*mWW^5*t^6 - 100*mtt^5*mWW^6*t^6 + 1280*ep*mtt^5*mWW^6*t^6 + 31490*ep^2*mtt^5*mWW^6*t^6 + 176272*ep^3*mtt^5*mWW^6*t^6 + 376858*ep^4*mtt^5*mWW^6*t^6 + 272360*ep^5*mtt^5*mWW^6*t^6 + 36*mtt^4*mWW^7*t^6 - 624*ep*mtt^4*mWW^7*t^6 - 14882*ep^2*mtt^4*mWW^7*t^6 - 82164*ep^3*mtt^4*mWW^7*t^6 - 169126*ep^4*mtt^4*mWW^7*t^6 - 117720*ep^5*mtt^4*mWW^7*t^6 + 1428*ep*mtt^3*mWW^8*t^6 + 15980*ep^2*mtt^3*mWW^8*t^6 + 63412*ep^3*mtt^3*mWW^8*t^6 + 104772*ep^4*mtt^3*mWW^8*t^6 + 61648*ep^5*mtt^3*mWW^8*t^6 - 408*ep*mtt^2*mWW^9*t^6 - 4040*ep^2*mtt^2*mWW^9*t^6 - 14328*ep^3*mtt^2*mWW^9*t^6 - 21800*ep^4*mtt^2*mWW^9*t^6 - 12064*ep^5*mtt^2*mWW^9*t^6 - 192*ep*mtt^10*s*t^6 - 2288*ep^2*mtt^10*s*t^6 - 9448*ep^3*mtt^10*s*t^6 - 15752*ep^4*mtt^10*s*t^6 - 9120*ep^5*mtt^10*s*t^6 - 2660*ep*mtt^9*mWW*s*t^6 - 33050*ep^2*mtt^9*mWW*s*t^6 - 141788*ep^3*mtt^9*mWW*s*t^6 - 245550*ep^4*mtt^9*mWW*s*t^6 - 147832*ep^5*mtt^9*mWW*s*t^6 - 148*mtt^8*mWW^2*s*t^6 - 4358*ep*mtt^8*mWW^2*s*t^6 - 26398*ep^2*mtt^8*mWW^2*s*t^6 - 51242*ep^3*mtt^8*mWW^2*s*t^6 - 18402*ep^4*mtt^8*mWW^2*s*t^6 + 20888*ep^5*mtt^8*mWW^2*s*t^6 + 374*mtt^7*mWW^3*s*t^6 + 31376*ep*mtt^7*mWW^3*s*t^6 + 312321*ep^2*mtt^7*mWW^3*s*t^6 + 1164232*ep^3*mtt^7*mWW^3*s*t^6 + 1826669*ep^4*mtt^7*mWW^3*s*t^6 + 1018228*ep^5*mtt^7*mWW^3*s*t^6 - 150*mtt^6*mWW^4*s*t^6 - 30528*ep*mtt^6*mWW^4*s*t^6 - 329865*ep^2*mtt^6*mWW^4*s*t^6 - 1299390*ep^3*mtt^6*mWW^4*s*t^6 - 2151751*ep^4*mtt^6*mWW^4*s*t^6 - 1266556*ep^5*mtt^6*mWW^4*s*t^6 - 260*mtt^5*mWW^5*s*t^6 - 6674*ep*mtt^5*mWW^5*s*t^6 - 60242*ep^2*mtt^5*mWW^5*s*t^6 - 218510*ep^3*mtt^5*mWW^5*s*t^6 - 304142*ep^4*mtt^5*mWW^5*s*t^6 - 133592*ep^5*mtt^5*mWW^5*s*t^6 + 160*mtt^4*mWW^6*s*t^6 + 16342*ep*mtt^4*mWW^6*s*t^6 + 196388*ep^2*mtt^4*mWW^6*s*t^6 + 850338*ep^3*mtt^4*mWW^6*s*t^6 + 1490376*ep^4*mtt^4*mWW^6*s*t^6 + 905216*ep^5*mtt^4*mWW^6*s*t^6 + 78*mtt^3*mWW^7*s*t^6 - 2044*ep*mtt^3*mWW^7*s*t^6 - 57811*ep^2*mtt^3*mWW^7*s*t^6 - 344752*ep^3*mtt^3*mWW^7*s*t^6 - 732587*ep^4*mtt^3*mWW^7*s*t^6 - 511084*ep^5*mtt^3*mWW^7*s*t^6 - 54*mtt^2*mWW^8*s*t^6 + 268*ep*mtt^2*mWW^8*s*t^6 + 18663*ep^2*mtt^2*mWW^8*s*t^6 + 123610*ep^3*mtt^2*mWW^8*s*t^6 + 277037*ep^4*mtt^2*mWW^8*s*t^6 + 200916*ep^5*mtt^2*mWW^8*s*t^6 - 2142*ep*mtt*mWW^9*s*t^6 - 23778*ep^2*mtt*mWW^9*s*t^6 - 94542*ep^3*mtt*mWW^9*s*t^6 - 158598*ep^4*mtt*mWW^9*s*t^6 - 95160*ep^5*mtt*mWW^9*s*t^6 + 612*ep*mWW^10*s*t^6 + 6060*ep^2*mWW^10*s*t^6 + 21492*ep^3*mWW^10*s*t^6 + 32700*ep^4*mWW^10*s*t^6 + 18096*ep^5*mWW^10*s*t^6 + 144*ep*mtt^9*s^2*t^6 + 2472*ep^2*mtt^9*s^2*t^6 + 12504*ep^3*mtt^9*s^2*t^6 + 23280*ep^4*mtt^9*s^2*t^6 + 14400*ep^5*mtt^9*s^2*t^6 + 1080*ep*mtt^8*mWW*s^2*t^6 + 24522*ep^2*mtt^8*mWW*s^2*t^6 + 139020*ep^3*mtt^8*mWW*s^2*t^6 + 278682*ep^4*mtt^8*mWW*s^2*t^6 + 183336*ep^5*mtt^8*mWW*s^2*t^6 + 104*mtt^7*mWW^2*s^2*t^6 + 6060*ep*mtt^7*mWW^2*s^2*t^6 + 30717*ep^2*mtt^7*mWW^2*s^2*t^6 + 6178*ep^3*mtt^7*mWW^2*s^2*t^6 - 146235*ep^4*mtt^7*mWW^2*s^2*t^6 - 162764*ep^5*mtt^7*mWW^2*s^2*t^6 - 24*mtt^6*mWW^3*s^2*t^6 - 922*ep*mtt^6*mWW^3*s^2*t^6 + 3951*ep^2*mtt^6*mWW^3*s^2*t^6 + 79602*ep^3*mtt^6*mWW^3*s^2*t^6 + 261909*ep^4*mtt^6*mWW^3*s^2*t^6 + 238324*ep^5*mtt^6*mWW^3*s^2*t^6 - 580*mtt^5*mWW^4*s^2*t^6 - 58064*ep*mtt^5*mWW^4*s^2*t^6 - 623734*ep^2*mtt^5*mWW^4*s^2*t^6 - 2495012*ep^3*mtt^5*mWW^4*s^2*t^6 - 4194082*ep^4*mtt^5*mWW^4*s^2*t^6 - 2504648*ep^5*mtt^5*mWW^4*s^2*t^6 + 736*mtt^4*mWW^5*s^2*t^6 + 96042*ep*mtt^4*mWW^5*s^2*t^6 + 1093442*ep^2*mtt^4*mWW^5*s^2*t^6 + 4536998*ep^3*mtt^4*mWW^5*s^2*t^6 + 7785458*ep^4*mtt^4*mWW^5*s^2*t^6 + 4697064*ep^5*mtt^4*mWW^5*s^2*t^6 - 48*mtt^3*mWW^6*s^2*t^6 - 49044*ep*mtt^3*mWW^6*s^2*t^6 - 632699*ep^2*mtt^3*mWW^6*s^2*t^6 - 2840314*ep^3*mtt^3*mWW^6*s^2*t^6 - 5188935*ep^4*mtt^3*mWW^6*s^2*t^6 - 3297340*ep^5*mtt^3*mWW^6*s^2*t^6 - 296*mtt^2*mWW^7*s^2*t^6 + 2666*ep*mtt^2*mWW^7*s^2*t^6 + 94599*ep^2*mtt^2*mWW^7*s^2*t^6 + 581706*ep^3*mtt^2*mWW^7*s^2*t^6 + 1297281*ep^4*mtt^2*mWW^7*s^2*t^6 + 950564*ep^5*mtt^2*mWW^7*s^2*t^6 + 108*mtt*mWW^8*s^2*t^6 + 1128*ep*mtt*mWW^8*s^2*t^6 - 3348*ep^2*mtt*mWW^8*s^2*t^6 - 60956*ep^3*mtt*mWW^8*s^2*t^6 - 185964*ep^4*mtt*mWW^8*s^2*t^6 - 161008*ep^5*mtt*mWW^8*s^2*t^6 + 910*ep*mWW^9*s^2*t^6 + 10078*ep^2*mWW^9*s^2*t^6 + 40274*ep^3*mWW^9*s^2*t^6 + 68606*ep^4*mWW^9*s^2*t^6 + 42072*ep^5*mWW^9*s^2*t^6 + 480*ep*mtt^8*s^3*t^6 + 3200*ep^2*mtt^8*s^3*t^6 + 5560*ep^3*mtt^8*s^3*t^6 + 1160*ep^4*mtt^8*s^3*t^6 - 2400*ep^5*mtt^8*s^3*t^6 + 6360*ep*mtt^7*mWW*s^3*t^6 + 47436*ep^2*mtt^7*mWW*s^3*t^6 + 106976*ep^3*mtt^7*mWW*s^3*t^6 + 76468*ep^4*mtt^7*mWW*s^3*t^6 + 1160*ep^5*mtt^7*mWW*s^3*t^6 + 184*mtt^6*mWW^2*s^3*t^6 - 5628*ep*mtt^6*mWW^2*s^3*t^6 - 45702*ep^2*mtt^6*mWW^2*s^3*t^6 - 82904*ep^3*mtt^6*mWW^2*s^3*t^6 + 21570*ep^4*mtt^6*mWW^2*s^3*t^6 + 97848*ep^5*mtt^6*mWW^2*s^3*t^6 - 892*mtt^5*mWW^3*s^3*t^6 - 62082*ep*mtt^5*mWW^3*s^3*t^6 - 628248*ep^2*mtt^5*mWW^3*s^3*t^6 - 2435190*ep^3*mtt^5*mWW^3*s^3*t^6 - 4031036*ep^4*mtt^5*mWW^3*s^3*t^6 - 2389128*ep^5*mtt^5*mWW^3*s^3*t^6 + 1560*mtt^4*mWW^4*s^3*t^6 + 157442*ep*mtt^4*mWW^4*s^3*t^6 + 1701740*ep^2*mtt^4*mWW^4*s^3*t^6 + 6833042*ep^3*mtt^4*mWW^4*s^3*t^6 + 11438988*ep^4*mtt^4*mWW^4*s^3*t^6 + 6759448*ep^5*mtt^4*mWW^4*s^3*t^6 - 1074*mtt^3*mWW^5*s^3*t^6 - 144254*ep*mtt^3*mWW^5*s^3*t^6 - 1651905*ep^2*mtt^3*mWW^5*s^3*t^6 - 6906038*ep^3*mtt^3*mWW^5*s^3*t^6 - 11909665*ep^4*mtt^3*mWW^5*s^3*t^6 - 7200084*ep^5*mtt^3*mWW^5*s^3*t^6 + 62*mtt^2*mWW^6*s^3*t^6 + 49522*ep*mtt^2*mWW^6*s^3*t^6 + 620737*ep^2*mtt^2*mWW^6*s^3*t^6 + 2749612*ep^3*mtt^2*mWW^6*s^3*t^6 + 5005619*ep^4*mtt^2*mWW^6*s^3*t^6 + 3181908*ep^5*mtt^2*mWW^6*s^3*t^6 + 214*mtt*mWW^7*s^3*t^6 - 232*ep*mtt*mWW^7*s^3*t^6 - 35431*ep^2*mtt*mWW^7*s^3*t^6 - 239104*ep^3*mtt*mWW^7*s^3*t^6 - 576959*ep^4*mtt*mWW^7*s^3*t^6 - 450156*ep^5*mtt*mWW^7*s^3*t^6 - 54*mWW^8*s^3*t^6 - 1608*ep*mWW^8*s^3*t^6 - 11827*ep^2*mWW^8*s^3*t^6 - 31954*ep^3*mWW^8*s^3*t^6 - 26145*ep^4*mWW^8*s^3*t^6 + 1404*ep^5*mWW^8*s^3*t^6 - 1200*ep*mtt^7*s^4*t^6 - 10520*ep^2*mtt^7*s^4*t^6 - 31960*ep^3*mtt^7*s^4*t^6 - 41120*ep^4*mtt^7*s^4*t^6 - 19200*ep^5*mtt^7*s^4*t^6 - 11180*ep*mtt^6*mWW*s^4*t^6 - 99784*ep^2*mtt^6*mWW*s^4*t^6 - 307704*ep^3*mtt^6*mWW*s^4*t^6 - 395972*ep^4*mtt^6*mWW*s^4*t^6 - 181360*ep^5*mtt^6*mWW*s^4*t^6 - 356*mtt^5*mWW^2*s^4*t^6 + 6792*ep*mtt^5*mWW^2*s^4*t^6 + 93118*ep^2*mtt^5*mWW^2*s^4*t^6 + 366240*ep^3*mtt^5*mWW^2*s^4*t^6 + 556678*ep^4*mtt^5*mWW^2*s^4*t^6 + 287136*ep^5*mtt^5*mWW^2*s^4*t^6 + 1180*mtt^4*mWW^3*s^4*t^6 + 69626*ep*mtt^4*mWW^3*s^4*t^6 + 679794*ep^2*mtt^4*mWW^3*s^4*t^6 + 2558630*ep^3*mtt^4*mWW^3*s^4*t^6 + 4095578*ep^4*mtt^4*mWW^3*s^4*t^6 + 2339456*ep^5*mtt^4*mWW^3*s^4*t^6 - 1476*mtt^3*mWW^4*s^4*t^6 - 130932*ep*mtt^3*mWW^4*s^4*t^6 - 1414611*ep^2*mtt^3*mWW^4*s^4*t^6 - 5713786*ep^3*mtt^3*mWW^4*s^4*t^6 - 9550035*ep^4*mtt^3*mWW^4*s^4*t^6 - 5596676*ep^5*mtt^3*mWW^4*s^4*t^6 + 804*mtt^2*mWW^5*s^4*t^6 + 89192*ep*mtt^2*mWW^5*s^4*t^6 + 1009993*ep^2*mtt^2*mWW^5*s^4*t^6 + 4225192*ep^3*mtt^2*mWW^5*s^4*t^6 + 7266987*ep^4*mtt^2*mWW^5*s^4*t^6 + 4363396*ep^5*mtt^2*mWW^5*s^4*t^6 - 120*mtt*mWW^6*s^4*t^6 - 22572*ep*mtt*mWW^6*s^4*t^6 - 266231*ep^2*mtt*mWW^6*s^4*t^6 - 1144554*ep^3*mtt*mWW^6*s^4*t^6 - 2035867*ep^4*mtt*mWW^6*s^4*t^6 - 1267452*ep^5*mtt*mWW^6*s^4*t^6 - 32*mWW^7*s^4*t^6 + 274*ep*mWW^7*s^4*t^6 + 8753*ep^2*mWW^7*s^4*t^6 + 52806*ep^3*mWW^7*s^4*t^6 + 118087*ep^4*mWW^7*s^4*t^6 + 86988*ep^5*mWW^7*s^4*t^6 + 1152*ep*mtt^6*s^5*t^6 + 10704*ep^2*mtt^6*s^5*t^6 + 35016*ep^3*mtt^6*s^5*t^6 + 48648*ep^4*mtt^6*s^5*t^6 + 24480*ep^5*mtt^6*s^5*t^6 + 7596*ep*mtt^5*mWW*s^5*t^6 + 69838*ep^2*mtt^5*mWW*s^5*t^6 + 223076*ep^3*mtt^5*mWW*s^5*t^6 + 297706*ep^4*mtt^5*mWW*s^5*t^6 + 141624*ep^5*mtt^5*mWW*s^5*t^6 + 220*mtt^4*mWW^2*s^5*t^6 - 7206*ep*mtt^4*mWW^2*s^5*t^6 - 102912*ep^2*mtt^4*mWW^2*s^5*t^6 - 452014*ep^3*mtt^4*mWW^2*s^5*t^6 - 772476*ep^4*mtt^4*mWW^2*s^5*t^6 - 451144*ep^5*mtt^4*mWW^2*s^5*t^6 - 618*mtt^3*mWW^3*s^5*t^6 - 28502*ep*mtt^3*mWW^3*s^5*t^6 - 261145*ep^2*mtt^3*mWW^3*s^5*t^6 - 936210*ep^3*mtt^3*mWW^3*s^5*t^6 - 1424433*ep^4*mtt^3*mWW^3*s^5*t^6 - 769988*ep^5*mtt^3*mWW^3*s^5*t^6 + 622*mtt^2*mWW^4*s^5*t^6 + 46722*ep*mtt^2*mWW^4*s^5*t^6 + 502185*ep^2*mtt^2*mWW^4*s^5*t^6 + 2042208*ep^3*mtt^2*mWW^4*s^5*t^6 + 3407175*ep^4*mtt^2*mWW^4*s^5*t^6 + 1976836*ep^5*mtt^2*mWW^4*s^5*t^6 - 270*mtt*mWW^5*s^5*t^6 - 24006*ep*mtt*mWW^5*s^5*t^6 - 266217*ep^2*mtt*mWW^5*s^5*t^6 - 1109126*ep^3*mtt*mWW^5*s^5*t^6 - 1892937*ep^4*mtt*mWW^5*s^5*t^6 - 1122364*ep^5*mtt*mWW^5*s^5*t^6 + 46*mWW^6*s^5*t^6 + 4244*ep*mWW^6*s^5*t^6 + 46635*ep^2*mWW^6*s^5*t^6 + 192346*ep^3*mWW^6*s^5*t^6 + 327341*ep^4*mWW^6*s^5*t^6 + 194508*ep^5*mWW^6*s^5*t^6 - 528*ep*mtt^5*s^6*t^6 - 5032*ep^2*mtt^5*s^6*t^6 - 16952*ep^3*mtt^5*s^6*t^6 - 24208*ep^4*mtt^5*s^6*t^6 - 12480*ep^5*mtt^5*s^6*t^6 - 2160*ep*mtt^4*mWW*s^6*t^6 - 19574*ep^2*mtt^4*mWW*s^6*t^6 - 60596*ep^3*mtt^4*mWW*s^6*t^6 - 76702*ep^4*mtt^4*mWW*s^6*t^6 - 33688*ep^5*mtt^4*mWW*s^6*t^6 - 48*mtt^3*mWW^2*s^6*t^6 + 3940*ep*mtt^3*mWW^2*s^6*t^6 + 51955*ep^2*mtt^3*mWW^2*s^6*t^6 + 228046*ep^3*mtt^3*mWW^2*s^6*t^6 + 393827*ep^4*mtt^3*mWW^2*s^6*t^6 + 232708*ep^5*mtt^3*mWW^2*s^6*t^6 + 120*mtt^2*mWW^3*s^6*t^6 + 2576*ep*mtt^2*mWW^3*s^6*t^6 + 13457*ep^2*mtt^2*mWW^3*s^6*t^6 + 17296*ep^3*mtt^2*mWW^3*s^6*t^6 - 17717*ep^4*mtt^2*mWW^3*s^6*t^6 - 32988*ep^5*mtt^2*mWW^3*s^6*t^6 - 96*mtt*mWW^4*s^6*t^6 - 5692*ep*mtt*mWW^4*s^6*t^6 - 60591*ep^2*mtt*mWW^4*s^6*t^6 - 249482*ep^3*mtt*mWW^4*s^6*t^6 - 416563*ep^4*mtt*mWW^4*s^6*t^6 - 239164*ep^5*mtt*mWW^4*s^6*t^6 + 24*mWW^5*s^6*t^6 + 1864*ep*mWW^5*s^6*t^6 + 19449*ep^2*mWW^5*s^6*t^6 + 77176*ep^3*mWW^5*s^6*t^6 + 126435*ep^4*mWW^5*s^6*t^6 + 72268*ep^5*mWW^5*s^6*t^6 + 96*ep*mtt^4*s^7*t^6 + 928*ep^2*mtt^4*s^7*t^6 + 3176*ep^3*mtt^4*s^7*t^6 + 4600*ep^4*mtt^4*s^7*t^6 + 2400*ep^5*mtt^4*s^7*t^6 + 160*ep*mtt^3*mWW*s^7*t^6 + 1344*ep^2*mtt^3*mWW*s^7*t^6 + 3416*ep^3*mtt^3*mWW*s^7*t^6 + 2576*ep^4*mtt^3*mWW*s^7*t^6 - 136*ep^5*mtt^3*mWW*s^7*t^6 - 808*ep*mtt^2*mWW^2*s^7*t^6 - 9708*ep^2*mtt^2*mWW^2*s^7*t^6 - 41152*ep^3*mtt^2*mWW^2*s^7*t^6 - 69364*ep^4*mtt^2*mWW^2*s^7*t^6 - 40040*ep^5*mtt^2*mWW^2*s^7*t^6 + 752*ep*mtt*mWW^3*s^7*t^6 + 10056*ep^2*mtt*mWW^3*s^7*t^6 + 46472*ep^3*mtt*mWW^3*s^7*t^6 + 84216*ep^4*mtt*mWW^3*s^7*t^6 + 51848*ep^5*mtt*mWW^3*s^7*t^6 - 200*ep*mWW^4*s^7*t^6 - 2428*ep^2*mWW^4*s^7*t^6 - 10440*ep^3*mWW^4*s^7*t^6 - 18124*ep^4*mWW^4*s^7*t^6 - 10872*ep^5*mWW^4*s^7*t^6 - 40*ep^2*mtt^2*mWW*s^8*t^6 - 260*ep^3*mtt^2*mWW*s^8*t^6 - 460*ep^4*mtt^2*mWW*s^8*t^6 - 240*ep^5*mtt^2*mWW*s^8*t^6 + 48*ep^2*mtt*mWW^2*s^8*t^6 + 312*ep^3*mtt*mWW^2*s^8*t^6 + 552*ep^4*mtt*mWW^2*s^8*t^6 + 288*ep^5*mtt*mWW^2*s^8*t^6 - 8*ep^2*mWW^3*s^8*t^6 - 52*ep^3*mWW^3*s^8*t^6 - 92*ep^4*mWW^3*s^8*t^6 - 48*ep^5*mWW^3*s^8*t^6 - 304*ep*mtt^10*t^7 - 3312*ep^2*mtt^10*t^7 - 12708*ep^3*mtt^10*t^7 - 20092*ep^4*mtt^10*t^7 - 11184*ep^5*mtt^10*t^7 - 1388*ep*mtt^9*mWW*t^7 - 15584*ep^2*mtt^9*mWW*t^7 - 61516*ep^3*mtt^9*mWW*t^7 - 99784*ep^4*mtt^9*mWW*t^7 - 56928*ep^5*mtt^9*mWW*t^7 - 16*mtt^8*mWW^2*t^7 + 3736*ep*mtt^8*mWW^2*t^7 + 43248*ep^2*mtt^8*mWW^2*t^7 + 172648*ep^3*mtt^8*mWW^2*t^7 + 282440*ep^4*mtt^8*mWW^2*t^7 + 162464*ep^5*mtt^8*mWW^2*t^7 + 64*mtt^7*mWW^3*t^7 + 5132*ep*mtt^7*mWW^3*t^7 + 49880*ep^2*mtt^7*mWW^3*t^7 + 181692*ep^3*mtt^7*mWW^3*t^7 + 278736*ep^4*mtt^7*mWW^3*t^7 + 151936*ep^5*mtt^7*mWW^3*t^7 - 96*mtt^6*mWW^4*t^7 - 19192*ep*mtt^6*mWW^4*t^7 - 202192*ep^2*mtt^6*mWW^4*t^7 - 773228*ep^3*mtt^6*mWW^4*t^7 - 1237244*ep^4*mtt^6*mWW^4*t^7 - 702768*ep^5*mtt^6*mWW^4*t^7 + 64*mtt^5*mWW^5*t^7 + 16332*ep*mtt^5*mWW^5*t^7 + 175632*ep^2*mtt^5*mWW^5*t^7 + 685580*ep^3*mtt^5*mWW^5*t^7 + 1125512*ep^4*mtt^5*mWW^5*t^7 + 657760*ep^5*mtt^5*mWW^5*t^7 - 16*mtt^4*mWW^6*t^7 - 3544*ep*mtt^4*mWW^6*t^7 - 41264*ep^2*mtt^4*mWW^6*t^7 - 176352*ep^3*mtt^4*mWW^6*t^7 - 318992*ep^4*mtt^4*mWW^6*t^7 - 204352*ep^5*mtt^4*mWW^6*t^7 - 1068*ep*mtt^3*mWW^7*t^7 - 8904*ep^2*mtt^3*mWW^7*t^7 - 23196*ep^3*mtt^3*mWW^7*t^7 - 18672*ep^4*mtt^3*mWW^7*t^7 + 296*ep*mtt^2*mWW^8*t^7 + 2496*ep^2*mtt^2*mWW^8*t^7 + 7080*ep^3*mtt^2*mWW^8*t^7 + 8096*ep^4*mtt^2*mWW^8*t^7 + 3072*ep^5*mtt^2*mWW^8*t^7 + 1024*ep*mtt^9*s*t^7 + 11944*ep^2*mtt^9*s*t^7 + 48404*ep^3*mtt^9*s*t^7 + 79364*ep^4*mtt^9*s*t^7 + 45264*ep^5*mtt^9*s*t^7 + 3892*ep*mtt^8*mWW*s*t^7 + 45922*ep^2*mtt^8*mWW*s*t^7 + 188586*ep^3*mtt^8*mWW*s*t^7 + 314416*ep^4*mtt^8*mWW*s*t^7 + 182944*ep^5*mtt^8*mWW*s*t^7 + 48*mtt^7*mWW^2*s*t^7 - 7654*ep*mtt^7*mWW^2*s*t^7 - 106610*ep^2*mtt^7*mWW^2*s*t^7 - 482150*ep^3*mtt^7*mWW^2*s*t^7 - 854898*ep^4*mtt^7*mWW^2*s*t^7 - 519656*ep^5*mtt^7*mWW^2*s*t^7 - 152*mtt^6*mWW^3*s*t^7 - 13552*ep*mtt^6*mWW^3*s*t^7 - 110428*ep^2*mtt^6*mWW^3*s*t^7 - 317844*ep^3*mtt^6*mWW^3*s*t^7 - 367804*ep^4*mtt^6*mWW^3*s*t^7 - 139440*ep^5*mtt^6*mWW^3*s*t^7 + 144*mtt^5*mWW^4*s*t^7 + 24246*ep*mtt^5*mWW^4*s*t^7 + 250328*ep^2*mtt^5*mWW^4*s*t^7 + 932574*ep^3*mtt^5*mWW^4*s*t^7 + 1432900*ep^4*mtt^5*mWW^4*s*t^7 + 771888*ep^5*mtt^5*mWW^4*s*t^7 + 4960*ep*mtt^4*mWW^5*s*t^7 + 36962*ep^2*mtt^4*mWW^5*s*t^7 + 89450*ep^3*mtt^4*mWW^5*s*t^7 + 94548*ep^4*mtt^4*mWW^5*s*t^7 + 42800*ep^5*mtt^4*mWW^5*s*t^7 - 64*mtt^3*mWW^6*s*t^7 - 19986*ep*mtt^3*mWW^6*s*t^7 - 204474*ep^2*mtt^3*mWW^6*s*t^7 - 758102*ep^3*mtt^3*mWW^6*s*t^7 - 1192318*ep^4*mtt^3*mWW^6*s*t^7 - 675096*ep^5*mtt^3*mWW^6*s*t^7 + 24*mtt^2*mWW^7*s*t^7 + 5912*ep*mtt^2*mWW^7*s*t^7 + 67800*ep^2*mtt^2*mWW^7*s*t^7 + 281724*ep^3*mtt^2*mWW^7*s*t^7 + 489832*ep^4*mtt^2*mWW^7*s*t^7 + 302048*ep^5*mtt^2*mWW^7*s*t^7 + 1602*ep*mtt*mWW^8*s*t^7 + 12300*ep^2*mtt*mWW^8*s*t^7 + 27978*ep^3*mtt*mWW^8*s*t^7 + 16104*ep^4*mtt*mWW^8*s*t^7 - 6144*ep^5*mtt*mWW^8*s*t^7 - 444*ep*mWW^9*s*t^7 - 3744*ep^2*mWW^9*s*t^7 - 10620*ep^3*mWW^9*s*t^7 - 12144*ep^4*mWW^9*s*t^7 - 4608*ep^5*mWW^9*s*t^7 - 432*ep*mtt^8*s^2*t^7 - 8944*ep^2*mtt^8*s^2*t^7 - 48196*ep^3*mtt^8*s^2*t^7 - 91548*ep^4*mtt^8*s^2*t^7 - 56880*ep^5*mtt^8*s^2*t^7 - 1408*ep*mtt^7*mWW*s^2*t^7 - 27654*ep^2*mtt^7*mWW*s^2*t^7 - 148256*ep^3*mtt^7*mWW*s^2*t^7 - 286346*ep^4*mtt^7*mWW*s^2*t^7 - 182696*ep^5*mtt^7*mWW*s^2*t^7 - 32*mtt^6*mWW^2*s^2*t^7 - 6652*ep*mtt^6*mWW^2*s^2*t^7 - 10437*ep^2*mtt^6*mWW^2*s^2*t^7 + 168246*ep^3*mtt^6*mWW^2*s^2*t^7 + 524691*ep^4*mtt^6*mWW^2*s^2*t^7 + 409004*ep^5*mtt^6*mWW^2*s^2*t^7 + 32*mtt^5*mWW^3*s^2*t^7 + 17274*ep*mtt^5*mWW^3*s^2*t^7 + 128893*ep^2*mtt^5*mWW^3*s^2*t^7 + 283252*ep^3*mtt^5*mWW^3*s^2*t^7 + 151309*ep^4*mtt^5*mWW^3*s^2*t^7 - 67020*ep^5*mtt^5*mWW^3*s^2*t^7 + 144*mtt^4*mWW^4*s^2*t^7 + 20382*ep*mtt^4*mWW^4*s^2*t^7 + 213174*ep^2*mtt^4*mWW^4*s^2*t^7 + 837634*ep^3*mtt^4*mWW^4*s^2*t^7 + 1427242*ep^4*mtt^4*mWW^4*s^2*t^7 + 879624*ep^5*mtt^4*mWW^4*s^2*t^7 - 304*mtt^3*mWW^5*s^2*t^7 - 67236*ep*mtt^3*mWW^5*s^2*t^7 - 698908*ep^2*mtt^3*mWW^5*s^2*t^7 - 2641596*ep^3*mtt^3*mWW^5*s^2*t^7 - 4208124*ep^4*mtt^3*mWW^5*s^2*t^7 - 2395952*ep^5*mtt^3*mWW^5*s^2*t^7 + 208*mtt^2*mWW^6*s^2*t^7 + 48120*ep*mtt^2*mWW^6*s^2*t^7 + 516615*ep^2*mtt^2*mWW^6*s^2*t^7 + 2006142*ep^3*mtt^2*mWW^6*s^2*t^7 + 3253355*ep^4*mtt^2*mWW^6*s^2*t^7 + 1872780*ep^5*mtt^2*mWW^6*s^2*t^7 - 48*mtt*mWW^7*s^2*t^7 - 9206*ep*mtt*mWW^7*s^2*t^7 - 105915*ep^2*mtt*mWW^7*s^2*t^7 - 440408*ep^3*mtt*mWW^7*s^2*t^7 - 759191*ep^4*mtt*mWW^7*s^2*t^7 - 461212*ep^5*mtt*mWW^7*s^2*t^7 - 842*ep*mWW^8*s^2*t^7 - 6824*ep^2*mWW^8*s^2*t^7 - 16818*ep^3*mWW^8*s^2*t^7 - 11388*ep^4*mWW^8*s^2*t^7 + 2352*ep^5*mWW^8*s^2*t^7 - 2560*ep*mtt^7*s^3*t^7 - 18520*ep^2*mtt^7*s^3*t^7 - 40300*ep^3*mtt^7*s^3*t^7 - 29500*ep^4*mtt^7*s^3*t^7 - 3120*ep^5*mtt^7*s^3*t^7 - 5208*ep*mtt^6*mWW*s^3*t^7 - 33296*ep^2*mtt^6*mWW*s^3*t^7 - 47496*ep^3*mtt^6*mWW*s^3*t^7 + 22176*ep^4*mtt^6*mWW*s^3*t^7 + 54664*ep^5*mtt^6*mWW*s^3*t^7 - 32*mtt^5*mWW^2*s^3*t^7 + 31616*ep*mtt^5*mWW^2*s^3*t^7 + 271069*ep^2*mtt^5*mWW^2*s^3*t^7 + 784876*ep^3*mtt^5*mWW^2*s^3*t^7 + 921971*ep^4*mtt^5*mWW^2*s^3*t^7 + 369796*ep^5*mtt^5*mWW^2*s^3*t^7 + 176*mtt^4*mWW^3*s^3*t^7 - 22674*ep*mtt^4*mWW^3*s^3*t^7 - 222537*ep^2*mtt^4*mWW^3*s^3*t^7 - 733770*ep^3*mtt^4*mWW^3*s^3*t^7 - 962203*ep^4*mtt^4*mWW^3*s^3*t^7 - 424916*ep^5*mtt^4*mWW^3*s^3*t^7 - 368*mtt^3*mWW^4*s^3*t^7 - 39016*ep*mtt^3*mWW^4*s^3*t^7 - 391310*ep^2*mtt^3*mWW^4*s^3*t^7 - 1463160*ep^3*mtt^3*mWW^4*s^3*t^7 - 2334098*ep^4*mtt^3*mWW^4*s^3*t^7 - 1337072*ep^5*mtt^3*mWW^4*s^3*t^7 + 360*mtt^2*mWW^5*s^3*t^7 + 65136*ep*mtt^2*mWW^5*s^3*t^7 + 689450*ep^2*mtt^2*mWW^5*s^3*t^7 + 2653406*ep^3*mtt^2*mWW^5*s^3*t^7 + 4247276*ep^4*mtt^2*mWW^5*s^3*t^7 + 2402288*ep^5*mtt^2*mWW^5*s^3*t^7 - 160*mtt*mWW^6*s^3*t^7 - 31440*ep*mtt*mWW^6*s^3*t^7 - 340463*ep^2*mtt*mWW^6*s^3*t^7 - 1336244*ep^3*mtt*mWW^6*s^3*t^7 - 2168625*ep^4*mtt*mWW^6*s^3*t^7 - 1238452*ep^5*mtt*mWW^6*s^3*t^7 + 24*mWW^7*s^3*t^7 + 4146*ep*mWW^7*s^3*t^7 + 45607*ep^2*mWW^7*s^3*t^7 + 182688*ep^3*mWW^7*s^3*t^7 + 303003*ep^4*mWW^7*s^3*t^7 + 176812*ep^5*mWW^7*s^3*t^7 + 4720*ep*mtt^6*s^4*t^7 + 40560*ep^2*mtt^6*s^4*t^7 + 119860*ep^3*mtt^6*s^4*t^7 + 149420*ep^4*mtt^6*s^4*t^7 + 67440*ep^5*mtt^6*s^4*t^7 + 5652*ep*mtt^5*mWW*s^4*t^7 + 36616*ep^2*mtt^5*mWW*s^4*t^7 + 53596*ep^3*mtt^5*mWW*s^4*t^7 - 21088*ep^4*mtt^5*mWW*s^4*t^7 - 57736*ep^5*mtt^5*mWW*s^4*t^7 + 48*mtt^4*mWW^2*s^4*t^7 - 34180*ep*mtt^4*mWW^2*s^4*t^7 - 329801*ep^2*mtt^4*mWW^2*s^4*t^7 - 1116384*ep^3*mtt^4*mWW^2*s^4*t^7 - 1572767*ep^4*mtt^4*mWW^2*s^4*t^7 - 786084*ep^5*mtt^4*mWW^2*s^4*t^7 - 160*mtt^3*mWW^3*s^4*t^7 + 25314*ep*mtt^3*mWW^3*s^4*t^7 + 289917*ep^2*mtt^3*mWW^3*s^4*t^7 + 1144648*ep^3*mtt^3*mWW^3*s^4*t^7 + 1820801*ep^4*mtt^3*mWW^3*s^4*t^7 + 1004940*ep^5*mtt^3*mWW^3*s^4*t^7 + 208*mtt^2*mWW^4*s^4*t^7 + 11594*ep*mtt^2*mWW^4*s^4*t^7 + 100851*ep^2*mtt^2*mWW^4*s^4*t^7 + 331768*ep^3*mtt^2*mWW^4*s^4*t^7 + 473283*ep^4*mtt^2*mWW^4*s^4*t^7 + 245572*ep^5*mtt^2*mWW^4*s^4*t^7 - 128*mtt*mWW^5*s^4*t^7 - 18990*ep*mtt*mWW^5*s^4*t^7 - 200609*ep^2*mtt*mWW^5*s^4*t^7 - 774532*ep^3*mtt*mWW^5*s^4*t^7 - 1235885*ep^4*mtt*mWW^5*s^4*t^7 - 692276*ep^5*mtt*mWW^5*s^4*t^7 + 32*mWW^6*s^4*t^7 + 5890*ep*mWW^6*s^4*t^7 + 62178*ep^2*mWW^6*s^4*t^7 + 238308*ep^3*mWW^6*s^4*t^7 + 378172*ep^4*mWW^6*s^4*t^7 + 211232*ep^5*mWW^6*s^4*t^7 - 3456*ep*mtt^5*s^5*t^7 - 30728*ep^2*mtt^5*s^5*t^7 - 95012*ep^3*mtt^5*s^5*t^7 - 124308*ep^4*mtt^5*s^5*t^7 - 58896*ep^5*mtt^5*s^5*t^7 - 860*ep*mtt^4*mWW*s^5*t^7 + 4902*ep^2*mtt^4*mWW*s^5*t^7 + 69794*ep^3*mtt^4*mWW*s^5*t^7 + 172892*ep^4*mtt^4*mWW*s^5*t^7 + 123512*ep^5*mtt^4*mWW*s^5*t^7 - 16*mtt^3*mWW^2*s^5*t^7 + 15718*ep*mtt^3*mWW^2*s^5*t^7 + 158289*ep^2*mtt^3*mWW^2*s^5*t^7 + 564646*ep^3*mtt^3*mWW^2*s^5*t^7 + 833879*ep^4*mtt^3*mWW^2*s^5*t^7 + 434372*ep^5*mtt^3*mWW^2*s^5*t^7 + 40*mtt^2*mWW^3*s^5*t^7 - 14670*ep*mtt^2*mWW^3*s^5*t^7 - 173811*ep^2*mtt^2*mWW^3*s^5*t^7 - 718930*ep^3*mtt^2*mWW^3*s^5*t^7 - 1192417*ep^4*mtt^2*mWW^3*s^5*t^7 - 683060*ep^5*mtt^2*mWW^3*s^5*t^7 - 32*mtt*mWW^4*s^5*t^7 + 2906*ep*mtt*mWW^4*s^5*t^7 + 39199*ep^2*mtt*mWW^4*s^5*t^7 + 175262*ep^3*mtt*mWW^4*s^5*t^7 + 306333*ep^4*mtt*mWW^4*s^5*t^7 + 182788*ep^5*mtt*mWW^4*s^5*t^7 + 8*mWW^5*s^5*t^7 + 362*ep*mWW^5*s^5*t^7 + 2261*ep^2*mWW^5*s^5*t^7 + 3984*ep^3*mWW^5*s^5*t^7 + 1237*ep^4*mWW^5*s^5*t^7 - 1308*ep^5*mWW^5*s^5*t^7 + 1136*ep*mtt^4*s^6*t^7 + 10096*ep^2*mtt^4*s^6*t^7 + 31156*ep^3*mtt^4*s^6*t^7 + 40556*ep^4*mtt^4*s^6*t^7 + 19056*ep^5*mtt^4*s^6*t^7 - 1000*ep*mtt^3*mWW*s^6*t^7 - 14642*ep^2*mtt^3*mWW*s^6*t^7 - 70016*ep^3*mtt^3*mWW*s^6*t^7 - 127502*ep^4*mtt^3*mWW*s^6*t^7 - 78160*ep^5*mtt^3*mWW*s^6*t^7 - 2328*ep*mtt^2*mWW^2*s^6*t^7 - 22342*ep^2*mtt^2*mWW^2*s^6*t^7 - 76510*ep^3*mtt^2*mWW^2*s^6*t^7 - 108488*ep^4*mtt^2*mWW^2*s^6*t^7 - 54008*ep^5*mtt^2*mWW^2*s^6*t^7 + 3112*ep*mtt*mWW^3*s^6*t^7 + 37310*ep^2*mtt*mWW^3*s^6*t^7 + 157684*ep^3*mtt*mWW^3*s^6*t^7 + 266094*ep^4*mtt*mWW^3*s^6*t^7 + 154392*ep^5*mtt*mWW^3*s^6*t^7 - 920*ep*mWW^4*s^6*t^7 - 10278*ep^2*mWW^4*s^6*t^7 - 40858*ep^3*mWW^4*s^6*t^7 - 66260*ep^4*mWW^4*s^6*t^7 - 37472*ep^5*mWW^4*s^6*t^7 - 128*ep*mtt^3*s^7*t^7 - 1096*ep^2*mtt^3*s^7*t^7 - 3204*ep^3*mtt^3*s^7*t^7 - 3892*ep^4*mtt^3*s^7*t^7 - 1680*ep^5*mtt^3*s^7*t^7 + 320*ep*mtt^2*mWW*s^7*t^7 + 3736*ep^2*mtt^2*mWW*s^7*t^7 + 15308*ep^3*mtt^2*mWW*s^7*t^7 + 25236*ep^4*mtt^2*mWW*s^7*t^7 + 14400*ep^5*mtt^2*mWW*s^7*t^7 - 256*ep*mtt*mWW^2*s^7*t^7 - 3416*ep^2*mtt*mWW^2*s^7*t^7 - 15372*ep^3*mtt*mWW^2*s^7*t^7 - 26828*ep^4*mtt*mWW^2*s^7*t^7 - 15888*ep^5*mtt*mWW^2*s^7*t^7 + 64*ep*mWW^3*s^7*t^7 + 776*ep^2*mWW^3*s^7*t^7 + 3268*ep^3*mWW^3*s^7*t^7 + 5484*ep^4*mWW^3*s^7*t^7 + 3168*ep^5*mWW^3*s^7*t^7 + 752*ep*mtt^9*t^8 + 7960*ep^2*mtt^9*t^8 + 29720*ep^3*mtt^9*t^8 + 45912*ep^4*mtt^9*t^8 + 25056*ep^5*mtt^9*t^8 + 152*ep*mtt^8*mWW*t^8 + 1906*ep^2*mtt^8*mWW*t^8 + 8120*ep^3*mtt^8*mWW*t^8 + 13710*ep^4*mtt^8*mWW*t^8 + 7992*ep^5*mtt^8*mWW*t^8 - 5760*ep*mtt^7*mWW^2*t^8 - 61794*ep^2*mtt^7*mWW^2*t^8 - 233676*ep^3*mtt^7*mWW^2*t^8 - 364930*ep^4*mtt^7*mWW^2*t^8 - 201160*ep^5*mtt^7*mWW^2*t^8 + 6280*ep*mtt^6*mWW^3*t^8 + 66988*ep^2*mtt^6*mWW^3*t^8 + 252296*ep^3*mtt^6*mWW^3*t^8 + 393604*ep^4*mtt^6*mWW^3*t^8 + 217232*ep^5*mtt^6*mWW^3*t^8 + 3120*ep*mtt^5*mWW^4*t^8 + 33332*ep^2*mtt^5*mWW^4*t^8 + 125456*ep^3*mtt^5*mWW^4*t^8 + 194852*ep^4*mtt^5*mWW^4*t^8 + 106640*ep^5*mtt^5*mWW^4*t^8 - 7512*ep*mtt^4*mWW^5*t^8 - 79734*ep^2*mtt^4*mWW^5*t^8 - 299304*ep^3*mtt^4*mWW^5*t^8 - 466682*ep^4*mtt^4*mWW^5*t^8 - 257768*ep^5*mtt^4*mWW^5*t^8 + 3168*ep*mtt^3*mWW^6*t^8 + 33334*ep^2*mtt^3*mWW^6*t^8 + 124676*ep^3*mtt^3*mWW^6*t^8 + 195398*ep^4*mtt^3*mWW^6*t^8 + 109144*ep^5*mtt^3*mWW^6*t^8 - 200*ep*mtt^2*mWW^7*t^8 - 1992*ep^2*mtt^2*mWW^7*t^8 - 7288*ep^3*mtt^2*mWW^7*t^8 - 11864*ep^4*mtt^2*mWW^7*t^8 - 7136*ep^5*mtt^2*mWW^7*t^8 - 2080*ep*mtt^8*s*t^8 - 23608*ep^2*mtt^8*s*t^8 - 93428*ep^3*mtt^8*s*t^8 - 150140*ep^4*mtt^8*s*t^8 - 84144*ep^5*mtt^8*s*t^8 - 536*ep*mtt^7*mWW*s*t^8 - 3812*ep^2*mtt^7*mWW*s*t^8 - 8148*ep^3*mtt^7*mWW*s*t^8 - 6212*ep^4*mtt^7*mWW*s*t^8 - 1232*ep^5*mtt^7*mWW*s*t^8 + 10268*ep*mtt^6*mWW^2*s*t^8 + 118947*ep^2*mtt^6*mWW^2*s*t^8 + 479460*ep^3*mtt^6*mWW^2*s*t^8 + 783373*ep^4*mtt^6*mWW^2*s*t^8 + 446132*ep^5*mtt^6*mWW^2*s*t^8 - 3744*ep*mtt^5*mWW^3*s*t^8 - 67373*ep^2*mtt^5*mWW^3*s*t^8 - 347642*ep^3*mtt^5*mWW^3*s*t^8 - 654297*ep^4*mtt^5*mWW^3*s*t^8 - 408324*ep^5*mtt^5*mWW^3*s*t^8 - 9964*ep*mtt^4*mWW^4*s*t^8 - 79774*ep^2*mtt^4*mWW^4*s*t^8 - 206796*ep^3*mtt^4*mWW^4*s*t^8 - 202762*ep^4*mtt^4*mWW^4*s*t^8 - 57064*ep^5*mtt^4*mWW^4*s*t^8 + 1096*ep*mtt^3*mWW^5*s*t^8 + 4050*ep^2*mtt^3*mWW^5*s*t^8 - 15084*ep^3*mtt^3*mWW^5*s*t^8 - 71338*ep^4*mtt^3*mWW^5*s*t^8 - 65384*ep^5*mtt^3*mWW^5*s*t^8 + 9412*ep*mtt^2*mWW^6*s*t^8 + 97095*ep^2*mtt^2*mWW^6*s*t^8 + 357640*ep^3*mtt^2*mWW^6*s*t^8 + 557333*ep^4*mtt^2*mWW^6*s*t^8 + 311700*ep^5*mtt^2*mWW^6*s*t^8 - 4752*ep*mtt*mWW^7*s*t^8 - 48513*ep^2*mtt*mWW^7*s*t^8 - 176934*ep^3*mtt*mWW^7*s*t^8 - 273753*ep^4*mtt*mWW^7*s*t^8 - 152388*ep^5*mtt*mWW^7*s*t^8 + 300*ep*mWW^8*s*t^8 + 2988*ep^2*mWW^8*s*t^8 + 10932*ep^3*mWW^8*s*t^8 + 17796*ep^4*mWW^8*s*t^8 + 10704*ep^5*mWW^8*s*t^8 + 224*ep*mtt^7*s^2*t^8 + 10096*ep^2*mtt^7*s^2*t^8 + 63456*ep^3*mtt^7*s^2*t^8 + 126664*ep^4*mtt^7*s^2*t^8 + 80160*ep^5*mtt^7*s^2*t^8 + 2424*ep*mtt^6*mWW*s^2*t^8 + 19012*ep^2*mtt^6*mWW*s^2*t^8 + 49506*ep^3*mtt^6*mWW*s^2*t^8 + 54610*ep^4*mtt^6*mWW*s^2*t^8 + 22568*ep^5*mtt^6*mWW*s^2*t^8 + 2660*ep*mtt^5*mWW^2*s^2*t^8 - 4887*ep^2*mtt^5*mWW^2*s^2*t^8 - 132356*ep^3*mtt^5*mWW^2*s^2*t^8 - 342661*ep^4*mtt^5*mWW^2*s^2*t^8 - 246676*ep^5*mtt^5*mWW^2*s^2*t^8 - 23148*ep*mtt^4*mWW^3*s^2*t^8 - 183533*ep^2*mtt^4*mWW^3*s^2*t^8 - 471330*ep^3*mtt^4*mWW^3*s^2*t^8 - 464869*ep^4*mtt^4*mWW^3*s^2*t^8 - 138420*ep^5*mtt^4*mWW^3*s^2*t^8 + 22552*ep*mtt^3*mWW^4*s^2*t^8 + 203386*ep^2*mtt^3*mWW^4*s^2*t^8 + 631388*ep^3*mtt^3*mWW^4*s^2*t^8 + 804098*ep^4*mtt^3*mWW^4*s^2*t^8 + 357576*ep^5*mtt^3*mWW^4*s^2*t^8 + 3568*ep*mtt^2*mWW^5*s^2*t^8 + 42682*ep^2*mtt^2*mWW^5*s^2*t^8 + 182098*ep^3*mtt^2*mWW^5*s^2*t^8 + 324596*ep^4*mtt^2*mWW^5*s^2*t^8 + 203056*ep^5*mtt^2*mWW^5*s^2*t^8 - 11612*ep*mtt*mWW^6*s^2*t^8 - 121699*ep^2*mtt*mWW^6*s^2*t^8 - 452488*ep^3*mtt*mWW^6*s^2*t^8 - 703013*ep^4*mtt*mWW^6*s^2*t^8 - 388308*ep^5*mtt*mWW^6*s^2*t^8 + 3332*ep*mWW^7*s^2*t^8 + 34943*ep^2*mWW^7*s^2*t^8 + 129726*ep^3*mWW^7*s^2*t^8 + 200575*ep^4*mWW^7*s^2*t^8 + 110044*ep^5*mWW^7*s^2*t^8 + 4864*ep*mtt^6*s^3*t^8 + 36336*ep^2*mtt^6*s^3*t^8 + 84936*ep^3*mtt^6*s^3*t^8 + 74224*ep^4*mtt^6*s^3*t^8 + 18240*ep^5*mtt^6*s^3*t^8 - 7016*ep*mtt^5*mWW*s^3*t^8 - 68872*ep^2*mtt^5*mWW*s^3*t^8 - 241322*ep^3*mtt^5*mWW*s^3*t^8 - 359334*ep^4*mtt^5*mWW*s^3*t^8 - 193176*ep^5*mtt^5*mWW*s^3*t^8 - 13956*ep*mtt^4*mWW^2*s^3*t^8 - 102391*ep^2*mtt^4*mWW^2*s^3*t^8 - 224336*ep^3*mtt^4*mWW^2*s^3*t^8 - 153113*ep^4*mtt^4*mWW^2*s^3*t^8 + 812*ep^5*mtt^4*mWW^2*s^3*t^8 + 36608*ep*mtt^3*mWW^3*s^3*t^8 + 341093*ep^2*mtt^3*mWW^3*s^3*t^8 + 1112994*ep^3*mtt^3*mWW^3*s^3*t^8 + 1515309*ep^4*mtt^3*mWW^3*s^3*t^8 + 734052*ep^5*mtt^3*mWW^3*s^3*t^8 - 25848*ep*mtt^2*mWW^4*s^3*t^8 - 263561*ep^2*mtt^2*mWW^4*s^3*t^8 - 950140*ep^3*mtt^2*mWW^4*s^3*t^8 - 1413339*ep^4*mtt^2*mWW^4*s^3*t^8 - 740860*ep^5*mtt^2*mWW^4*s^3*t^8 + 3592*ep*mtt*mWW^5*s^3*t^8 + 39687*ep^2*mtt*mWW^5*s^3*t^8 + 154900*ep^3*mtt*mWW^5*s^3*t^8 + 242033*ep^4*mtt*mWW^5*s^3*t^8 + 130452*ep^5*mtt*mWW^5*s^3*t^8 + 1756*ep*mWW^6*s^3*t^8 + 17708*ep^2*mWW^6*s^3*t^8 + 62968*ep^3*mWW^6*s^3*t^8 + 94220*ep^4*mWW^6*s^3*t^8 + 50480*ep^5*mWW^6*s^3*t^8 - 6416*ep*mtt^5*s^4*t^8 - 52744*ep^2*mtt^5*s^4*t^8 - 145944*ep^3*mtt^5*s^4*t^8 - 167656*ep^4*mtt^5*s^4*t^8 - 68640*ep^5*mtt^5*s^4*t^8 + 9584*ep*mtt^4*mWW*s^4*t^8 + 101954*ep^2*mtt^4*mWW*s^4*t^8 + 385458*ep^3*mtt^4*mWW*s^4*t^8 + 604052*ep^4*mtt^4*mWW*s^4*t^8 + 334592*ep^5*mtt^4*mWW*s^4*t^8 + 6508*ep*mtt^3*mWW^2*s^4*t^8 + 38033*ep^2*mtt^3*mWW^2*s^4*t^8 + 33872*ep^3*mtt^3*mWW^2*s^4*t^8 - 79257*ep^4*mtt^3*mWW^2*s^4*t^8 - 100228*ep^5*mtt^3*mWW^2*s^4*t^8 - 18636*ep*mtt^2*mWW^3*s^4*t^8 - 182803*ep^2*mtt^2*mWW^3*s^4*t^8 - 635280*ep^3*mtt^2*mWW^3*s^4*t^8 - 919609*ep^4*mtt^2*mWW^3*s^4*t^8 - 472196*ep^5*mtt^2*mWW^3*s^4*t^8 + 11492*ep*mtt*mWW^4*s^4*t^8 + 122835*ep^2*mtt*mWW^4*s^4*t^8 + 465888*ep^3*mtt*mWW^4*s^4*t^8 + 725301*ep^4*mtt*mWW^4*s^4*t^8 + 395956*ep^5*mtt*mWW^4*s^4*t^8 - 2532*ep*mWW^5*s^4*t^8 - 27211*ep^2*mWW^5*s^4*t^8 - 103386*ep^3*mWW^5*s^4*t^8 - 161039*ep^4*mWW^5*s^4*t^8 - 87948*ep^5*mWW^5*s^4*t^8 + 3232*ep*mtt^4*s^5*t^8 + 26216*ep^2*mtt^4*s^5*t^8 + 70956*ep^3*mtt^4*s^5*t^8 + 78932*ep^4*mtt^4*s^5*t^8 + 30864*ep^5*mtt^4*s^5*t^8 - 6048*ep*mtt^3*mWW*s^5*t^8 - 65524*ep^2*mtt^3*mWW*s^5*t^8 - 251610*ep^3*mtt^3*mWW*s^5*t^8 - 397006*ep^4*mtt^3*mWW*s^5*t^8 - 219992*ep^5*mtt^3*mWW*s^5*t^8 + 1432*ep*mtt^2*mWW^2*s^5*t^8 + 26508*ep^2*mtt^2*mWW^2*s^5*t^8 + 138836*ep^3*mtt^2*mWW^2*s^5*t^8 + 260804*ep^4*mtt^2*mWW^2*s^5*t^8 + 161216*ep^5*mtt^2*mWW^2*s^5*t^8 + 2352*ep*mtt*mWW^3*s^5*t^8 + 22364*ep^2*mtt*mWW^3*s^5*t^8 + 75654*ep^3*mtt*mWW^3*s^5*t^8 + 107866*ep^4*mtt*mWW^3*s^5*t^8 + 55032*ep^5*mtt*mWW^3*s^5*t^8 - 968*ep*mWW^4*s^5*t^8 - 9532*ep^2*mWW^4*s^5*t^8 - 33356*ep^3*mWW^4*s^5*t^8 - 48964*ep^4*mWW^4*s^5*t^8 - 25648*ep^5*mWW^4*s^5*t^8 - 576*ep*mtt^3*s^6*t^8 - 4096*ep^2*mtt^3*s^6*t^8 - 8576*ep^3*mtt^3*s^6*t^8 - 5656*ep^4*mtt^3*s^6*t^8 - 96*ep^5*mtt^3*s^6*t^8 + 1440*ep*mtt^2*mWW*s^6*t^8 + 15144*ep^2*mtt^2*mWW*s^6*t^8 + 56652*ep^3*mtt^2*mWW*s^6*t^8 + 87444*ep^4*mtt^2*mWW*s^6*t^8 + 47520*ep^5*mtt^2*mWW*s^6*t^8 - 1152*ep*mtt*mWW^2*s^6*t^8 - 14384*ep^2*mtt*mWW^2*s^6*t^8 - 61576*ep^3*mtt*mWW^2*s^6*t^8 - 103760*ep^4*mtt*mWW^2*s^6*t^8 - 59808*ep^5*mtt*mWW^2*s^6*t^8 + 288*ep*mWW^3*s^6*t^8 + 3336*ep^2*mWW^3*s^6*t^8 + 13500*ep^3*mWW^3*s^6*t^8 + 21972*ep^4*mWW^3*s^6*t^8 + 12384*ep^5*mWW^3*s^6*t^8 - 160*ep^2*mtt^2*s^7*t^8 - 1120*ep^3*mtt^2*s^7*t^8 - 2280*ep^4*mtt^2*s^7*t^8 - 1440*ep^5*mtt^2*s^7*t^8 + 192*ep^2*mtt*mWW*s^7*t^8 + 1344*ep^3*mtt*mWW*s^7*t^8 + 2736*ep^4*mtt*mWW*s^7*t^8 + 1728*ep^5*mtt*mWW*s^7*t^8 - 32*ep^2*mWW^2*s^7*t^8 - 224*ep^3*mWW^2*s^7*t^8 - 456*ep^4*mWW^2*s^7*t^8 - 288*ep^5*mWW^2*s^7*t^8 - 912*ep*mtt^8*t^9 - 9344*ep^2*mtt^8*t^9 - 33796*ep^3*mtt^8*t^9 - 50828*ep^4*mtt^8*t^9 - 27120*ep^5*mtt^8*t^9 + 1808*ep*mtt^7*mWW*t^9 + 18452*ep^2*mtt^7*mWW*t^9 + 66552*ep^3*mtt^7*mWW*t^9 + 100052*ep^4*mtt^7*mWW*t^9 + 53456*ep^5*mtt^7*mWW*t^9 + 1440*ep*mtt^6*mWW^2*t^9 + 14932*ep^2*mtt^6*mWW^2*t^9 + 54400*ep^3*mtt^6*mWW^2*t^9 + 81644*ep^4*mtt^6*mWW^2*t^9 + 43184*ep^5*mtt^6*mWW^2*t^9 - 5600*ep*mtt^5*mWW^3*t^9 - 57368*ep^2*mtt^5*mWW^3*t^9 - 207200*ep^3*mtt^5*mWW^3*t^9 - 310536*ep^4*mtt^5*mWW^3*t^9 - 164896*ep^5*mtt^5*mWW^3*t^9 + 3760*ep*mtt^4*mWW^4*t^9 + 38152*ep^2*mtt^4*mWW^4*t^9 + 136620*ep^3*mtt^4*mWW^4*t^9 + 203644*ep^4*mtt^4*mWW^4*t^9 + 107824*ep^5*mtt^4*mWW^4*t^9 - 48*ep*mtt^3*mWW^5*t^9 - 124*ep^2*mtt^3*mWW^5*t^9 + 776*ep^3*mtt^3*mWW^5*t^9 + 2452*ep^4*mtt^3*mWW^5*t^9 + 1744*ep^5*mtt^3*mWW^5*t^9 - 448*ep*mtt^2*mWW^6*t^9 - 4700*ep^2*mtt^2*mWW^6*t^9 - 17352*ep^3*mtt^2*mWW^6*t^9 - 26428*ep^4*mtt^2*mWW^6*t^9 - 14192*ep^5*mtt^2*mWW^6*t^9 + 1984*ep*mtt^7*s*t^9 + 21728*ep^2*mtt^7*s*t^9 + 83344*ep^3*mtt^7*s*t^9 + 130632*ep^4*mtt^7*s*t^9 + 71712*ep^5*mtt^7*s*t^9 - 2680*ep*mtt^6*mWW*s*t^9 - 32540*ep^2*mtt^6*mWW*s*t^9 - 135078*ep^3*mtt^6*mWW*s*t^9 - 222838*ep^4*mtt^6*mWW*s*t^9 - 126584*ep^5*mtt^6*mWW*s*t^9 - 3160*ep*mtt^5*mWW^2*s*t^9 - 27206*ep^2*mtt^5*mWW^2*s*t^9 - 80528*ep^3*mtt^5*mWW^2*s*t^9 - 100346*ep^4*mtt^5*mWW^2*s*t^9 - 45160*ep^5*mtt^5*mWW^2*s*t^9 + 3632*ep*mtt^4*mWW^3*s*t^9 + 39682*ep^2*mtt^4*mWW^3*s*t^9 + 151820*ep^3*mtt^4*mWW^3*s*t^9 + 237282*ep^4*mtt^4*mWW^3*s*t^9 + 129864*ep^5*mtt^4*mWW^3*s*t^9 + 4432*ep*mtt^3*mWW^4*s*t^9 + 36620*ep^2*mtt^3*mWW^4*s*t^9 + 102300*ep^3*mtt^3*mWW^4*s*t^9 + 119488*ep^4*mtt^3*mWW^4*s*t^9 + 50240*ep^5*mtt^3*mWW^4*s*t^9 - 4952*ep*mtt^2*mWW^5*s*t^9 - 44080*ep^2*mtt^2*mWW^5*s*t^9 - 136594*ep^3*mtt^2*mWW^5*s*t^9 - 179398*ep^4*mtt^2*mWW^5*s*t^9 - 85496*ep^5*mtt^2*mWW^5*s*t^9 + 72*ep*mtt*mWW^6*s*t^9 - 1254*ep^2*mtt*mWW^6*s*t^9 - 11292*ep^3*mtt*mWW^6*s*t^9 - 24462*ep^4*mtt*mWW^6*s*t^9 - 15864*ep^5*mtt*mWW^6*s*t^9 + 672*ep*mWW^7*s*t^9 + 7050*ep^2*mWW^7*s*t^9 + 26028*ep^3*mWW^7*s*t^9 + 39642*ep^4*mWW^7*s*t^9 + 21288*ep^5*mWW^7*s*t^9 + 416*ep*mtt^6*s^2*t^9 - 2136*ep^2*mtt^6*s^2*t^9 - 29604*ep^3*mtt^6*s^2*t^9 - 69268*ep^4*mtt^6*s^2*t^9 - 46608*ep^5*mtt^6*s^2*t^9 - 4136*ep*mtt^5*mWW*s^2*t^9 - 26652*ep^2*mtt^5*mWW*s^2*t^9 - 42806*ep^3*mtt^5*mWW*s^2*t^9 - 4282*ep^4*mtt^5*mWW*s^2*t^9 + 20856*ep^5*mtt^5*mWW*s^2*t^9 + 5752*ep*mtt^4*mWW^2*s^2*t^9 + 52316*ep^2*mtt^4*mWW^2*s^2*t^9 + 167396*ep^3*mtt^4*mWW^2*s^2*t^9 + 229408*ep^4*mtt^4*mWW^2*s^2*t^9 + 115008*ep^5*mtt^4*mWW^2*s^2*t^9 + 4624*ep*mtt^3*mWW^3*s^2*t^9 + 36680*ep^2*mtt^3*mWW^3*s^2*t^9 + 94660*ep^3*mtt^3*mWW^3*s^2*t^9 + 95220*ep^4*mtt^3*mWW^3*s^2*t^9 + 30096*ep^5*mtt^3*mWW^3*s^2*t^9 - 13264*ep*mtt^2*mWW^4*s^2*t^9 - 125376*ep^2*mtt^2*mWW^4*s^2*t^9 - 416236*ep^3*mtt^2*mWW^4*s^2*t^9 - 580268*ep^4*mtt^2*mWW^4*s^2*t^9 - 289776*ep^5*mtt^2*mWW^4*s^2*t^9 + 7832*ep*mtt*mWW^5*s^2*t^9 + 77524*ep^2*mtt*mWW^5*s^2*t^9 + 270562*ep^3*mtt*mWW^5*s^2*t^9 + 394262*ep^4*mtt*mWW^5*s^2*t^9 + 204600*ep^5*mtt*mWW^5*s^2*t^9 - 1224*ep*mWW^6*s^2*t^9 - 12356*ep^2*mWW^6*s^2*t^9 - 43972*ep^3*mWW^6*s^2*t^9 - 65072*ep^4*mWW^6*s^2*t^9 - 34176*ep^5*mWW^6*s^2*t^9 - 4032*ep*mtt^5*s^3*t^9 - 29880*ep^2*mtt^5*s^3*t^9 - 68812*ep^3*mtt^5*s^3*t^9 - 58588*ep^4*mtt^5*s^3*t^9 - 13488*ep^5*mtt^5*s^3*t^9 + 11320*ep*mtt^4*mWW*s^3*t^9 + 98340*ep^2*mtt^4*mWW*s^3*t^9 + 295786*ep^3*mtt^4*mWW*s^3*t^9 + 377382*ep^4*mtt^4*mWW*s^3*t^9 + 175192*ep^5*mtt^4*mWW*s^3*t^9 - 9192*ep*mtt^3*mWW^2*s^3*t^9 - 96038*ep^2*mtt^3*mWW^2*s^3*t^9 - 355840*ep^3*mtt^3*mWW^2*s^3*t^9 - 547834*ep^4*mtt^3*mWW^2*s^3*t^9 - 298856*ep^5*mtt^3*mWW^2*s^3*t^9 - 1624*ep*mtt^2*mWW^3*s^3*t^9 - 5018*ep^2*mtt^2*mWW^3*s^3*t^9 + 24074*ep^3*mtt^2*mWW^3*s^3*t^9 + 87696*ep^4*mtt^2*mWW^3*s^3*t^9 + 68832*ep^5*mtt^2*mWW^3*s^3*t^9 + 5704*ep*mtt*mWW^4*s^3*t^9 + 54190*ep^2*mtt*mWW^4*s^3*t^9 + 180288*ep^3*mtt*mWW^4*s^3*t^9 + 251522*ep^4*mtt*mWW^4*s^3*t^9 + 125576*ep^5*mtt*mWW^4*s^3*t^9 - 2176*ep*mWW^5*s^3*t^9 - 21594*ep^2*mWW^5*s^3*t^9 - 75496*ep^3*mWW^5*s^3*t^9 - 110178*ep^4*mWW^5*s^3*t^9 - 57256*ep^5*mWW^5*s^3*t^9 + 3440*ep*mtt^4*s^4*t^9 + 25336*ep^2*mtt^4*s^4*t^9 + 57560*ep^3*mtt^4*s^4*t^9 + 47472*ep^4*mtt^4*s^4*t^9 + 9792*ep^5*mtt^4*s^4*t^9 - 8552*ep*mtt^3*mWW*s^4*t^9 - 78056*ep^2*mtt^3*mWW*s^4*t^9 - 250226*ep^3*mtt^3*mWW*s^4*t^9 - 339882*ep^4*mtt^3*mWW*s^4*t^9 - 166984*ep^5*mtt^3*mWW*s^4*t^9 + 6952*ep*mtt^2*mWW^2*s^4*t^9 + 75444*ep^2*mtt^2*mWW^2*s^4*t^9 + 289064*ep^3*mtt^2*mWW^2*s^4*t^9 + 453940*ep^4*mtt^2*mWW^2*s^4*t^9 + 250000*ep^5*mtt^2*mWW^2*s^4*t^9 - 2008*ep*mtt*mWW^3*s^4*t^9 - 25360*ep^2*mtt*mWW^3*s^4*t^9 - 109210*ep^3*mtt*mWW^3*s^4*t^9 - 184554*ep^4*mtt*mWW^3*s^4*t^9 - 106568*ep^5*mtt*mWW^3*s^4*t^9 + 168*ep*mWW^4*s^4*t^9 + 2636*ep^2*mWW^4*s^4*t^9 + 12812*ep^3*mWW^4*s^4*t^9 + 23024*ep^4*mWW^4*s^4*t^9 + 13760*ep^5*mWW^4*s^4*t^9 - 896*ep*mtt^3*s^5*t^9 - 5064*ep^2*mtt^3*s^5*t^9 - 4212*ep^3*mtt^3*s^5*t^9 + 9700*ep^4*mtt^3*s^5*t^9 + 11472*ep^5*mtt^3*s^5*t^9 + 2240*ep*mtt^2*mWW*s^5*t^9 + 19688*ep^2*mtt^2*mWW*s^5*t^9 + 60396*ep^3*mtt^2*mWW*s^5*t^9 + 78624*ep^4*mtt^2*mWW*s^5*t^9 + 37152*ep^5*mtt^2*mWW*s^5*t^9 - 1792*ep*mtt*mWW^2*s^5*t^9 - 19320*ep^2*mtt*mWW^2*s^5*t^9 - 73596*ep^3*mtt*mWW^2*s^5*t^9 - 114988*ep^4*mtt*mWW^2*s^5*t^9 - 63024*ep^5*mtt*mWW^2*s^5*t^9 + 448*ep*mWW^3*s^5*t^9 + 4696*ep^2*mWW^3*s^5*t^9 + 17412*ep^3*mWW^3*s^5*t^9 + 26664*ep^4*mWW^3*s^5*t^9 + 14400*ep^5*mWW^3*s^5*t^9 - 640*ep^2*mtt^2*s^6*t^9 - 4480*ep^3*mtt^2*s^6*t^9 - 9120*ep^4*mtt^2*s^6*t^9 - 5760*ep^5*mtt^2*s^6*t^9 + 768*ep^2*mtt*mWW*s^6*t^9 + 5376*ep^3*mtt*mWW*s^6*t^9 + 10944*ep^4*mtt*mWW*s^6*t^9 + 6912*ep^5*mtt*mWW*s^6*t^9 - 128*ep^2*mWW^2*s^6*t^9 - 896*ep^3*mWW^2*s^6*t^9 - 1824*ep^4*mWW^2*s^6*t^9 - 1152*ep^5*mWW^2*s^6*t^9 + 544*ep*mtt^7*t^10 + 5376*ep^2*mtt^7*t^10 + 18744*ep^3*mtt^7*t^10 + 27328*ep^4*mtt^7*t^10 + 14208*ep^5*mtt^7*t^10 - 1760*ep*mtt^6*mWW*t^10 - 17392*ep^2*mtt^6*mWW*t^10 - 60656*ep^3*mtt^6*mWW*t^10 - 88512*ep^4*mtt^6*mWW*t^10 - 46080*ep^5*mtt^6*mWW*t^10 + 1600*ep*mtt^5*mWW^2*t^10 + 15808*ep^2*mtt^5*mWW^2*t^10 + 55184*ep^3*mtt^5*mWW^2*t^10 + 80768*ep^4*mtt^5*mWW^2*t^10 + 42240*ep^5*mtt^5*mWW^2*t^10 + 320*ep*mtt^4*mWW^3*t^10 + 3168*ep^2*mtt^4*mWW^3*t^10 + 10944*ep^3*mtt^4*mWW^3*t^10 + 15488*ep^4*mtt^4*mWW^3*t^10 + 7680*ep^5*mtt^4*mWW^3*t^10 - 1120*ep*mtt^3*mWW^4*t^10 - 11072*ep^2*mtt^3*mWW^4*t^10 - 38536*ep^3*mtt^3*mWW^4*t^10 - 55872*ep^4*mtt^3*mWW^4*t^10 - 28800*ep^5*mtt^3*mWW^4*t^10 + 416*ep*mtt^2*mWW^5*t^10 + 4112*ep^2*mtt^2*mWW^5*t^10 + 14320*ep^3*mtt^2*mWW^5*t^10 + 20800*ep^4*mtt^2*mWW^5*t^10 + 10752*ep^5*mtt^2*mWW^5*t^10 - 864*ep*mtt^6*s*t^10 - 8992*ep^2*mtt^6*s*t^10 - 32936*ep^3*mtt^6*s*t^10 - 49816*ep^4*mtt^6*s*t^10 - 26592*ep^5*mtt^6*s*t^10 + 1680*ep*mtt^5*mWW*s*t^10 + 18800*ep^2*mtt^5*mWW*s*t^10 + 73252*ep^3*mtt^5*mWW*s*t^10 + 115616*ep^4*mtt^5*mWW*s*t^10 + 63552*ep^5*mtt^5*mWW*s*t^10 + 336*ep*mtt^4*mWW^2*s*t^10 - 936*ep^2*mtt^4*mWW^2*s*t^10 - 18192*ep^3*mtt^4*mWW^2*s*t^10 - 43632*ep^4*mtt^4*mWW^2*s*t^10 - 29376*ep^5*mtt^4*mWW^2*s*t^10 - 1824*ep*mtt^3*mWW^3*s*t^10 - 13904*ep^2*mtt^3*mWW^3*s*t^10 - 34096*ep^3*mtt^3*mWW^3*s*t^10 - 33440*ep^4*mtt^3*mWW^3*s*t^10 - 11136*ep^5*mtt^3*mWW^3*s*t^10 - 384*ep*mtt^2*mWW^4*s*t^10 - 5792*ep^2*mtt^2*mWW^4*s*t^10 - 27040*ep^3*mtt^2*mWW^4*s*t^10 - 46808*ep^4*mtt^2*mWW^4*s*t^10 - 26976*ep^5*mtt^2*mWW^4*s*t^10 + 1680*ep*mtt*mWW^5*s*t^10 + 16992*ep^2*mtt*mWW^5*s*t^10 + 60492*ep^3*mtt*mWW^5*s*t^10 + 89280*ep^4*mtt*mWW^5*s*t^10 + 46656*ep^5*mtt*mWW^5*s*t^10 - 624*ep*mWW^6*s*t^10 - 6168*ep^2*mWW^6*s*t^10 - 21480*ep^3*mWW^6*s*t^10 - 31200*ep^4*mWW^6*s*t^10 - 16128*ep^5*mWW^6*s*t^10 - 480*ep*mtt^5*s^2*t^10 - 2384*ep^2*mtt^5*s^2*t^10 + 16*ep^3*mtt^5*s^2*t^10 + 9720*ep^4*mtt^5*s^2*t^10 + 8928*ep^5*mtt^5*s^2*t^10 + 2976*ep*mtt^4*mWW*s^2*t^10 + 22256*ep^2*mtt^4*mWW*s^2*t^10 + 52376*ep^3*mtt^4*mWW*s^2*t^10 + 47076*ep^4*mtt^4*mWW*s^2*t^10 + 12816*ep^5*mtt^4*mWW*s^2*t^10 - 5824*ep*mtt^3*mWW^2*s^2*t^10 - 50416*ep^2*mtt^3*mWW^2*s^2*t^10 - 150696*ep^3*mtt^3*mWW^2*s^2*t^10 - 190824*ep^4*mtt^3*mWW^2*s^2*t^10 - 87840*ep^5*mtt^3*mWW^2*s^2*t^10 + 4416*ep*mtt^2*mWW^3*s^2*t^10 + 41552*ep^2*mtt^2*mWW^3*s^2*t^10 + 137672*ep^3*mtt^2*mWW^3*s^2*t^10 + 192816*ep^4*mtt^2*mWW^3*s^2*t^10 + 97344*ep^5*mtt^2*mWW^3*s^2*t^10 - 864*ep*mtt*mWW^4*s^2*t^10 - 8960*ep^2*mtt*mWW^4*s^2*t^10 - 32840*ep^3*mtt*mWW^4*s^2*t^10 - 50064*ep^4*mtt*mWW^4*s^2*t^10 - 27072*ep^5*mtt*mWW^4*s^2*t^10 - 224*ep*mWW^5*s^2*t^10 - 2048*ep^2*mWW^5*s^2*t^10 - 6528*ep^3*mWW^5*s^2*t^10 - 8724*ep^4*mWW^5*s^2*t^10 - 4176*ep^5*mWW^5*s^2*t^10 + 1376*ep*mtt^4*s^3*t^10 + 9440*ep^2*mtt^4*s^3*t^10 + 18200*ep^3*mtt^4*s^3*t^10 + 9296*ep^4*mtt^4*s^3*t^10 - 2112*ep^5*mtt^4*s^3*t^10 - 4336*ep*mtt^3*mWW*s^3*t^10 - 34576*ep^2*mtt^3*mWW*s^3*t^10 - 91308*ep^3*mtt^3*mWW*s^3*t^10 - 98952*ep^4*mtt^3*mWW*s^3*t^10 - 37728*ep^5*mtt^3*mWW*s^3*t^10 + 5232*ep*mtt^2*mWW^2*s^3*t^10 + 47736*ep^2*mtt^2*mWW^2*s^3*t^10 + 152456*ep^3*mtt^2*mWW^2*s^3*t^10 + 206072*ep^4*mtt^2*mWW^2*s^3*t^10 + 100704*ep^5*mtt^2*mWW^2*s^3*t^10 - 2960*ep*mtt*mWW^3*s^3*t^10 - 29504*ep^2*mtt*mWW^3*s^3*t^10 - 103788*ep^3*mtt*mWW^3*s^3*t^10 - 152472*ep^4*mtt*mWW^3*s^3*t^10 - 79776*ep^5*mtt*mWW^3*s^3*t^10 + 688*ep*mWW^4*s^3*t^10 + 6904*ep^2*mWW^4*s^3*t^10 + 24440*ep^3*mWW^4*s^3*t^10 + 36056*ep^4*mWW^4*s^3*t^10 + 18912*ep^5*mWW^4*s^3*t^10 - 576*ep*mtt^3*s^4*t^10 - 2640*ep^2*mtt^3*s^4*t^10 + 1576*ep^3*mtt^3*s^4*t^10 + 14872*ep^4*mtt^3*s^4*t^10 + 12768*ep^5*mtt^3*s^4*t^10 + 1440*ep*mtt^2*mWW*s^4*t^10 + 9952*ep^2*mtt^2*mWW*s^4*t^10 + 19616*ep^3*mtt^2*mWW*s^4*t^10 + 11092*ep^4*mtt^2*mWW*s^4*t^10 - 1200*ep^5*mtt^2*mWW*s^4*t^10 - 1152*ep*mtt*mWW^2*s^4*t^10 - 9936*ep^2*mtt*mWW^2*s^4*t^10 - 29560*ep^3*mtt*mWW^2*s^4*t^10 - 37264*ep^4*mtt*mWW^2*s^4*t^10 - 17088*ep^5*mtt*mWW^2*s^4*t^10 + 288*ep*mWW^3*s^4*t^10 + 2624*ep^2*mWW^3*s^4*t^10 + 8368*ep^3*mWW^3*s^4*t^10 + 11300*ep^4*mWW^3*s^4*t^10 + 5520*ep^5*mWW^3*s^4*t^10 - 800*ep^2*mtt^2*s^5*t^10 - 5600*ep^3*mtt^2*s^5*t^10 - 11400*ep^4*mtt^2*s^5*t^10 - 7200*ep^5*mtt^2*s^5*t^10 + 960*ep^2*mtt*mWW*s^5*t^10 + 6720*ep^3*mtt*mWW*s^5*t^10 + 13680*ep^4*mtt*mWW*s^5*t^10 + 8640*ep^5*mtt*mWW*s^5*t^10 - 160*ep^2*mWW^2*s^5*t^10 - 1120*ep^3*mWW^2*s^5*t^10 - 2280*ep^4*mWW^2*s^5*t^10 - 1440*ep^5*mWW^2*s^5*t^10 - 128*ep*mtt^6*t^11 - 1216*ep^2*mtt^6*t^11 - 4064*ep^3*mtt^6*t^11 - 5712*ep^4*mtt^6*t^11 - 2880*ep^5*mtt^6*t^11 + 512*ep*mtt^5*mWW*t^11 + 4864*ep^2*mtt^5*mWW*t^11 + 16256*ep^3*mtt^5*mWW*t^11 + 22848*ep^4*mtt^5*mWW*t^11 + 11520*ep^5*mtt^5*mWW*t^11 - 768*ep*mtt^4*mWW^2*t^11 - 7296*ep^2*mtt^4*mWW^2*t^11 - 24384*ep^3*mtt^4*mWW^2*t^11 - 34272*ep^4*mtt^4*mWW^2*t^11 - 17280*ep^5*mtt^4*mWW^2*t^11 + 512*ep*mtt^3*mWW^3*t^11 + 4864*ep^2*mtt^3*mWW^3*t^11 + 16256*ep^3*mtt^3*mWW^3*t^11 + 22848*ep^4*mtt^3*mWW^3*t^11 + 11520*ep^5*mtt^3*mWW^3*t^11 - 128*ep*mtt^2*mWW^4*t^11 - 1216*ep^2*mtt^2*mWW^4*t^11 - 4064*ep^3*mtt^2*mWW^4*t^11 - 5712*ep^4*mtt^2*mWW^4*t^11 - 2880*ep^5*mtt^2*mWW^4*t^11 + 128*ep*mtt^5*s*t^11 + 1216*ep^2*mtt^5*s*t^11 + 4064*ep^3*mtt^5*s*t^11 + 5712*ep^4*mtt^5*s*t^11 + 2880*ep^5*mtt^5*s*t^11 - 192*ep*mtt^4*mWW*s*t^11 - 1824*ep^2*mtt^4*mWW*s*t^11 - 6096*ep^3*mtt^4*mWW*s*t^11 - 8568*ep^4*mtt^4*mWW*s*t^11 - 4320*ep^5*mtt^4*mWW*s*t^11 - 384*ep*mtt^3*mWW^2*s*t^11 - 3648*ep^2*mtt^3*mWW^2*s*t^11 - 12192*ep^3*mtt^3*mWW^2*s*t^11 - 17136*ep^4*mtt^3*mWW^2*s*t^11 - 8640*ep^5*mtt^3*mWW^2*s*t^11 + 1024*ep*mtt^2*mWW^3*s*t^11 + 9728*ep^2*mtt^2*mWW^3*s*t^11 + 32512*ep^3*mtt^2*mWW^3*s*t^11 + 45696*ep^4*mtt^2*mWW^3*s*t^11 + 23040*ep^5*mtt^2*mWW^3*s*t^11 - 768*ep*mtt*mWW^4*s*t^11 - 7296*ep^2*mtt*mWW^4*s*t^11 - 24384*ep^3*mtt*mWW^4*s*t^11 - 34272*ep^4*mtt*mWW^4*s*t^11 - 17280*ep^5*mtt*mWW^4*s*t^11 + 192*ep*mWW^5*s*t^11 + 1824*ep^2*mWW^5*s*t^11 + 6096*ep^3*mWW^5*s*t^11 + 8568*ep^4*mWW^5*s*t^11 + 4320*ep^5*mWW^5*s*t^11 + 128*ep*mtt^4*s^2*t^11 + 896*ep^2*mtt^4*s^2*t^11 + 1824*ep^3*mtt^4*s^2*t^11 + 1152*ep^4*mtt^4*s^2*t^11 - 640*ep*mtt^3*mWW*s^2*t^11 - 5056*ep^2*mtt^3*mWW*s^2*t^11 - 13152*ep^3*mtt^3*mWW*s^2*t^11 - 13968*ep^4*mtt^3*mWW*s^2*t^11 - 5184*ep^5*mtt^3*mWW*s^2*t^11 + 1152*ep*mtt^2*mWW^2*s^2*t^11 + 9792*ep^2*mtt^2*mWW^2*s^2*t^11 + 28512*ep^3*mtt^2*mWW^2*s^2*t^11 + 34992*ep^4*mtt^2*mWW^2*s^2*t^11 + 15552*ep^5*mtt^2*mWW^2*s^2*t^11 - 896*ep*mtt*mWW^3*s^2*t^11 - 8000*ep^2*mtt*mWW^3*s^2*t^11 - 24864*ep^3*mtt*mWW^3*s^2*t^11 - 32688*ep^4*mtt*mWW^3*s^2*t^11 - 15552*ep^5*mtt*mWW^3*s^2*t^11 + 256*ep*mWW^4*s^2*t^11 + 2368*ep^2*mWW^4*s^2*t^11 + 7680*ep^3*mWW^4*s^2*t^11 + 10512*ep^4*mWW^4*s^2*t^11 + 5184*ep^5*mWW^4*s^2*t^11 - 128*ep*mtt^3*s^3*t^11 - 576*ep^2*mtt^3*s^3*t^11 + 416*ep^3*mtt^3*s^3*t^11 + 3408*ep^4*mtt^3*s^3*t^11 + 2880*ep^5*mtt^3*s^3*t^11 + 320*ep*mtt^2*mWW*s^3*t^11 + 1632*ep^2*mtt^2*mWW*s^3*t^11 + 304*ep^3*mtt^2*mWW*s^3*t^11 - 5784*ep^4*mtt^2*mWW*s^3*t^11 - 5472*ep^5*mtt^2*mWW*s^3*t^11 - 256*ep*mtt*mWW^2*s^3*t^11 - 1536*ep^2*mtt*mWW^2*s^3*t^11 - 1856*ep^3*mtt*mWW^2*s^3*t^11 + 1344*ep^4*mtt*mWW^2*s^3*t^11 + 2304*ep^5*mtt*mWW^2*s^3*t^11 + 64*ep*mWW^3*s^3*t^11 + 480*ep^2*mWW^3*s^3*t^11 + 1136*ep^3*mWW^3*s^3*t^11 + 1032*ep^4*mWW^3*s^3*t^11 + 288*ep^5*mWW^3*s^3*t^11 - 320*ep^2*mtt^2*s^4*t^11 - 2240*ep^3*mtt^2*s^4*t^11 - 4560*ep^4*mtt^2*s^4*t^11 - 2880*ep^5*mtt^2*s^4*t^11 + 384*ep^2*mtt*mWW*s^4*t^11 + 2688*ep^3*mtt*mWW*s^4*t^11 + 5472*ep^4*mtt*mWW*s^4*t^11 + 3456*ep^5*mtt*mWW*s^4*t^11 - 64*ep^2*mWW^2*s^4*t^11 - 448*ep^3*mWW^2*s^4*t^11 - 912*ep^4*mWW^2*s^4*t^11 - 576*ep^5*mWW^2*s^4*t^11))/(8*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*(mtt - mWW)^3*mWW^3*(mtt - s)^2*(mtt - mWW - s)^2*s*(mtt - t)*(mWW - t)^3*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(6*ep*mtt^11*mWW^3 + 10*ep^2*mtt^11*mWW^3 - 174*ep^3*mtt^11*mWW^3 - 794*ep^4*mtt^11*mWW^3 - 1248*ep^5*mtt^11*mWW^3 - 680*ep^6*mtt^11*mWW^3 - 28*ep*mtt^10*mWW^4 - 66*ep^2*mtt^10*mWW^4 + 650*ep^3*mtt^10*mWW^4 + 3326*ep^4*mtt^10*mWW^4 + 5594*ep^5*mtt^10*mWW^4 + 3244*ep^6*mtt^10*mWW^4 + 50*ep*mtt^9*mWW^5 + 336*ep^2*mtt^9*mWW^5 + 240*ep^3*mtt^9*mWW^5 - 3532*ep^4*mtt^9*mWW^5 - 9578*ep^5*mtt^9*mWW^5 - 7004*ep^6*mtt^9*mWW^5 - 12*mtt^8*mWW^6 - 104*ep*mtt^8*mWW^6 - 792*ep^2*mtt^8*mWW^6 - 2560*ep^3*mtt^8*mWW^6 + 40*ep^4*mtt^8*mWW^6 + 10176*ep^5*mtt^8*mWW^6 + 10004*ep^6*mtt^8*mWW^6 + 56*mtt^7*mWW^7 + 326*ep*mtt^7*mWW^7 + 768*ep^2*mtt^7*mWW^7 + 340*ep^3*mtt^7*mWW^7 - 3500*ep^4*mtt^7*mWW^7 - 9930*ep^5*mtt^7*mWW^7 - 7980*ep^6*mtt^7*mWW^7 - 100*mtt^6*mWW^8 - 592*ep*mtt^6*mWW^8 - 142*ep^2*mtt^6*mWW^8 + 6070*ep^3*mtt^6*mWW^8 + 12394*ep^4*mtt^6*mWW^8 + 5346*ep^5*mtt^6*mWW^8 - 2096*ep^6*mtt^6*mWW^8 + 80*mtt^5*mWW^9 + 502*ep*mtt^5*mWW^9 - 224*ep^2*mtt^5*mWW^9 - 6720*ep^3*mtt^5*mWW^9 - 10716*ep^4*mtt^5*mWW^9 + 2762*ep^5*mtt^5*mWW^9 + 9756*ep^6*mtt^5*mWW^9 - 20*mtt^4*mWW^10 - 136*ep*mtt^4*mWW^10 + 156*ep^2*mtt^4*mWW^10 + 1764*ep^3*mtt^4*mWW^10 + 1812*ep^4*mtt^4*mWW^10 - 4268*ep^5*mtt^4*mWW^10 - 6220*ep^6*mtt^4*mWW^10 - 8*mtt^3*mWW^11 - 52*ep*mtt^3*mWW^11 - 74*ep^2*mtt^3*mWW^11 + 698*ep^3*mtt^3*mWW^11 + 1470*ep^4*mtt^3*mWW^11 + 986*ep^5*mtt^3*mWW^11 + 628*ep^6*mtt^3*mWW^11 + 4*mtt^2*mWW^12 + 28*ep*mtt^2*mWW^12 + 28*ep^2*mtt^2*mWW^12 - 308*ep^3*mtt^2*mWW^12 - 500*ep^4*mtt^2*mWW^12 + 160*ep^5*mtt^2*mWW^12 + 348*ep^6*mtt^2*mWW^12 - 54*ep*mtt^10*mWW^3*s - 90*ep^2*mtt^10*mWW^3*s + 1566*ep^3*mtt^10*mWW^3*s + 7146*ep^4*mtt^10*mWW^3*s + 11232*ep^5*mtt^10*mWW^3*s + 6120*ep^6*mtt^10*mWW^3*s + 216*ep*mtt^9*mWW^4*s + 525*ep^2*mtt^9*mWW^4*s - 4953*ep^3*mtt^9*mWW^4*s - 25651*ep^4*mtt^9*mWW^4*s - 43359*ep^5*mtt^9*mWW^4*s - 25226*ep^6*mtt^9*mWW^4*s - 310*ep*mtt^8*mWW^5*s - 2334*ep^2*mtt^8*mWW^5*s - 2818*ep^3*mtt^8*mWW^5*s + 20110*ep^4*mtt^8*mWW^5*s + 59940*ep^5*mtt^8*mWW^5*s + 45100*ep^6*mtt^8*mWW^5*s + 84*mtt^7*mWW^6*s + 626*ep*mtt^7*mWW^6*s + 4597*ep^2*mtt^7*mWW^6*s + 15635*ep^3*mtt^7*mWW^6*s + 5189*ep^4*mtt^7*mWW^6*s - 47805*ep^5*mtt^7*mWW^6*s - 50662*ep^6*mtt^7*mWW^6*s - 332*mtt^6*mWW^7*s - 1934*ep*mtt^6*mWW^7*s - 3416*ep^2*mtt^6*mWW^7*s + 3820*ep^3*mtt^6*mWW^7*s + 22668*ep^4*mtt^6*mWW^7*s + 37942*ep^5*mtt^6*mWW^7*s + 25228*ep^6*mtt^6*mWW^7*s + 480*mtt^5*mWW^8*s + 2980*ep*mtt^5*mWW^8*s + 91*ep^2*mtt^5*mWW^8*s - 34423*ep^3*mtt^5*mWW^8*s - 64769*ep^4*mtt^5*mWW^8*s - 13837*ep^5*mtt^5*mWW^8*s + 26102*ep^6*mtt^5*mWW^8*s - 280*mtt^4*mWW^9*s - 1914*ep*mtt^4*mWW^9*s + 946*ep^2*mtt^4*mWW^9*s + 25998*ep^3*mtt^4*mWW^9*s + 40614*ep^4*mtt^4*mWW^9*s - 15520*ep^5*mtt^4*mWW^9*s - 43676*ep^6*mtt^4*mWW^9*s + 20*mtt^3*mWW^10*s + 218*ep*mtt^3*mWW^10*s - 481*ep^2*mtt^3*mWW^10*s - 2527*ep^3*mtt^3*mWW^10*s - 881*ep^4*mtt^3*mWW^10*s + 13493*ep^5*mtt^3*mWW^10*s + 17806*ep^6*mtt^3*mWW^10*s + 36*mtt^2*mWW^11*s + 228*ep*mtt^2*mWW^11*s + 206*ep^2*mtt^2*mWW^11*s - 2902*ep^3*mtt^2*mWW^11*s - 5354*ep^4*mtt^2*mWW^11*s - 1754*ep^5*mtt^2*mWW^11*s - 132*ep^6*mtt^2*mWW^11*s - 8*mtt*mWW^12*s - 56*ep*mtt*mWW^12*s - 44*ep^2*mtt*mWW^12*s + 604*ep^3*mtt*mWW^12*s + 928*ep^4*mtt*mWW^12*s - 332*ep^5*mtt*mWW^12*s - 660*ep^6*mtt*mWW^12*s + 216*ep*mtt^9*mWW^3*s^2 + 360*ep^2*mtt^9*mWW^3*s^2 - 6264*ep^3*mtt^9*mWW^3*s^2 - 28584*ep^4*mtt^9*mWW^3*s^2 - 44928*ep^5*mtt^9*mWW^3*s^2 - 24480*ep^6*mtt^9*mWW^3*s^2 - 720*ep*mtt^8*mWW^4*s^2 - 1824*ep^2*mtt^8*mWW^4*s^2 + 16224*ep^3*mtt^8*mWW^4*s^2 + 85472*ep^4*mtt^8*mWW^4*s^2 + 145488*ep^5*mtt^8*mWW^4*s^2 + 85024*ep^6*mtt^8*mWW^4*s^2 + 772*ep*mtt^7*mWW^5*s^2 + 6920*ep^2*mtt^7*mWW^5*s^2 + 12922*ep^3*mtt^7*mWW^5*s^2 - 42020*ep^4*mtt^7*mWW^5*s^2 - 151442*ep^5*mtt^7*mWW^5*s^2 - 119544*ep^6*mtt^7*mWW^5*s^2 - 252*mtt^6*mWW^6*s^2 - 1584*ep*mtt^6*mWW^6*s^2 - 10861*ep^2*mtt^6*mWW^6*s^2 - 39535*ep^3*mtt^6*mWW^6*s^2 - 31429*ep^4*mtt^6*mWW^6*s^2 + 72667*ep^5*mtt^6*mWW^6*s^2 + 93146*ep^6*mtt^6*mWW^6*s^2 + 816*mtt^5*mWW^7*s^2 + 4780*ep*mtt^5*mWW^7*s^2 + 5263*ep^2*mtt^5*mWW^7*s^2 - 25049*ep^3*mtt^5*mWW^7*s^2 - 60393*ep^4*mtt^5*mWW^7*s^2 - 37163*ep^5*mtt^5*mWW^7*s^2 - 3358*ep^6*mtt^5*mWW^7*s^2 - 900*mtt^4*mWW^8*s^2 - 5898*ep*mtt^4*mWW^8*s^2 + 1520*ep^2*mtt^4*mWW^8*s^2 + 76580*ep^3*mtt^4*mWW^8*s^2 + 130792*ep^4*mtt^4*mWW^8*s^2 - 5738*ep^5*mtt^4*mWW^8*s^2 - 88260*ep^6*mtt^4*mWW^8*s^2 + 320*mtt^3*mWW^9*s^2 + 2486*ep*mtt^3*mWW^9*s^2 - 1860*ep^2*mtt^3*mWW^9*s^2 - 34938*ep^3*mtt^3*mWW^9*s^2 - 50028*ep^4*mtt^3*mWW^9*s^2 + 36472*ep^5*mtt^3*mWW^9*s^2 + 74884*ep^6*mtt^3*mWW^9*s^2 + 60*mtt^2*mWW^10*s^2 + 230*ep*mtt^2*mWW^10*s^2 + 653*ep^2*mtt^2*mWW^10*s^2 - 3445*ep^3*mtt^2*mWW^10*s^2 - 9743*ep^4*mtt^2*mWW^10*s^2 - 15877*ep^5*mtt^2*mWW^10*s^2 - 15870*ep^6*mtt^2*mWW^10*s^2 - 48*mtt*mWW^11*s^2 - 310*ep*mtt*mWW^11*s^2 - 187*ep^2*mtt*mWW^11*s^2 + 3801*ep^3*mtt*mWW^11*s^2 + 6361*ep^4*mtt*mWW^11*s^2 + 349*ep^5*mtt*mWW^11*s^2 - 1854*ep^6*mtt*mWW^11*s^2 + 4*mWW^12*s^2 + 28*ep*mWW^12*s^2 + 16*ep^2*mWW^12*s^2 - 296*ep^3*mWW^12*s^2 - 428*ep^4*mWW^12*s^2 + 172*ep^5*mWW^12*s^2 + 312*ep^6*mWW^12*s^2 - 504*ep*mtt^8*mWW^3*s^3 - 840*ep^2*mtt^8*mWW^3*s^3 + 14616*ep^3*mtt^8*mWW^3*s^3 + 66696*ep^4*mtt^8*mWW^3*s^3 + 104832*ep^5*mtt^8*mWW^3*s^3 + 57120*ep^6*mtt^8*mWW^3*s^3 + 1344*ep*mtt^7*mWW^4*s^3 + 3612*ep^2*mtt^7*mWW^4*s^3 - 29484*ep^3*mtt^7*mWW^4*s^3 - 159460*ep^4*mtt^7*mWW^4*s^3 - 274260*ep^5*mtt^7*mWW^4*s^3 - 161336*ep^6*mtt^7*mWW^4*s^3 - 924*ep*mtt^6*mWW^5*s^3 - 11315*ep^2*mtt^6*mWW^5*s^3 - 31721*ep^3*mtt^6*mWW^5*s^3 + 27765*ep^4*mtt^6*mWW^5*s^3 + 186425*ep^5*mtt^6*mWW^5*s^3 + 162434*ep^6*mtt^6*mWW^5*s^3 + 420*mtt^5*mWW^6*s^3 + 2182*ep*mtt^5*mWW^6*s^3 + 13020*ep^2*mtt^5*mWW^6*s^3 + 52354*ep^3*mtt^5*mWW^6*s^3 + 77128*ep^4*mtt^5*mWW^6*s^3 - 3056*ep^5*mtt^5*mWW^6*s^3 - 56128*ep^6*mtt^5*mWW^6*s^3 - 1060*mtt^4*mWW^7*s^3 - 6306*ep*mtt^4*mWW^7*s^3 - 2127*ep^2*mtt^4*mWW^7*s^3 + 55637*ep^3*mtt^4*mWW^7*s^3 + 85565*ep^4*mtt^4*mWW^7*s^3 - 31463*ep^5*mtt^4*mWW^7*s^3 - 78910*ep^6*mtt^4*mWW^7*s^3 + 800*mtt^3*mWW^8*s^3 + 5650*ep*mtt^3*mWW^8*s^3 - 3838*ep^2*mtt^3*mWW^8*s^3 - 82870*ep^3*mtt^3*mWW^8*s^3 - 125466*ep^4*mtt^3*mWW^8*s^3 + 47124*ep^5*mtt^3*mWW^8*s^3 + 128360*ep^6*mtt^3*mWW^8*s^3 - 80*mtt^2*mWW^9*s^3 - 1012*ep*mtt^2*mWW^9*s^3 + 1895*ep^2*mtt^2*mWW^9*s^3 + 15589*ep^3*mtt^2*mWW^9*s^3 + 15279*ep^4*mtt^2*mWW^9*s^3 - 38349*ep^5*mtt^2*mWW^9*s^3 - 55986*ep^6*mtt^2*mWW^9*s^3 - 100*mtt*mWW^10*s^3 - 564*ep*mtt*mWW^10*s^3 - 414*ep^2*mtt*mWW^10*s^3 + 7532*ep^3*mtt*mWW^10*s^3 + 14370*ep^4*mtt*mWW^10*s^3 + 6760*ep^5*mtt*mWW^10*s^3 + 2032*ep^6*mtt*mWW^10*s^3 + 20*mWW^11*s^3 + 134*ep*mWW^11*s^3 + 55*ep^2*mWW^11*s^3 - 1597*ep^3*mWW^11*s^3 - 2477*ep^4*mWW^11*s^3 + 419*ep^5*mWW^11*s^3 + 1358*ep^6*mWW^11*s^3 + 756*ep*mtt^7*mWW^3*s^4 + 1260*ep^2*mtt^7*mWW^3*s^4 - 21924*ep^3*mtt^7*mWW^3*s^4 - 100044*ep^4*mtt^7*mWW^3*s^4 - 157248*ep^5*mtt^7*mWW^3*s^4 - 85680*ep^6*mtt^7*mWW^3*s^4 - 1512*ep*mtt^6*mWW^4*s^4 - 4452*ep^2*mtt^6*mWW^4*s^4 + 31668*ep^3*mtt^6*mWW^4*s^4 + 179228*ep^4*mtt^6*mWW^4*s^4 + 313572*ep^5*mtt^6*mWW^4*s^4 + 186424*ep^6*mtt^6*mWW^4*s^4 + 392*ep*mtt^5*mWW^5*s^4 + 10938*ep^2*mtt^5*mWW^5*s^4 + 46532*ep^3*mtt^5*mWW^5*s^4 + 34702*ep^4*mtt^5*mWW^5*s^4 - 88080*ep^5*mtt^5*mWW^5*s^4 - 107276*ep^6*mtt^5*mWW^5*s^4 - 420*mtt^4*mWW^6*s^4 - 1780*ep*mtt^4*mWW^6*s^4 - 7640*ep^2*mtt^4*mWW^6*s^4 - 36770*ep^3*mtt^4*mWW^6*s^4 - 98620*ep^4*mtt^4*mWW^6*s^4 - 113870*ep^5*mtt^4*mWW^6*s^4 - 43660*ep^6*mtt^4*mWW^6*s^4 + 760*mtt^3*mWW^7*s^4 + 4694*ep*mtt^3*mWW^7*s^4 - 2682*ep^2*mtt^3*mWW^7*s^4 - 60358*ep^3*mtt^3*mWW^7*s^4 - 69190*ep^4*mtt^3*mWW^7*s^4 + 86192*ep^5*mtt^3*mWW^7*s^4 + 123960*ep^6*mtt^3*mWW^7*s^4 - 300*mtt^2*mWW^8*s^4 - 2482*ep*mtt^2*mWW^8*s^4 + 3614*ep^2*mtt^2*mWW^8*s^4 + 42310*ep^3*mtt^2*mWW^8*s^4 + 53426*ep^4*mtt^2*mWW^8*s^4 - 48764*ep^5*mtt^2*mWW^8*s^4 - 85100*ep^6*mtt^2*mWW^8*s^4 - 80*mtt*mWW^9*s^4 - 288*ep*mtt*mWW^9*s^4 - 874*ep^2*mtt*mWW^9*s^4 + 3244*ep^3*mtt*mWW^9*s^4 + 10650*ep^4*mtt*mWW^9*s^4 + 15552*ep^5*mtt*mWW^9*s^4 + 13244*ep^6*mtt*mWW^9*s^4 + 40*mWW^10*s^4 + 252*ep*mWW^10*s^4 + 86*ep^2*mWW^10*s^4 - 3324*ep^3*mWW^10*s^4 - 5558*ep^4*mWW^10*s^4 - 108*ep^5*mWW^10*s^4 + 2252*ep^6*mWW^10*s^4 - 756*ep*mtt^6*mWW^3*s^5 - 1260*ep^2*mtt^6*mWW^3*s^5 + 21924*ep^3*mtt^6*mWW^3*s^5 + 100044*ep^4*mtt^6*mWW^3*s^5 + 157248*ep^5*mtt^6*mWW^3*s^5 + 85680*ep^6*mtt^6*mWW^3*s^5 + 1008*ep*mtt^5*mWW^4*s^5 + 3486*ep^2*mtt^5*mWW^4*s^5 - 19110*ep^3*mtt^5*mWW^4*s^5 - 119266*ep^4*mtt^5*mWW^4*s^5 - 215754*ep^5*mtt^5*mWW^4*s^5 - 130844*ep^6*mtt^5*mWW^4*s^5 + 280*ep*mtt^4*mWW^5*s^5 - 6121*ep^2*mtt^4*mWW^5*s^5 - 42095*ep^3*mtt^4*mWW^5*s^5 - 81953*ep^4*mtt^4*mWW^5*s^5 - 44477*ep^5*mtt^4*mWW^5*s^5 + 9414*ep^6*mtt^4*mWW^5*s^5 + 252*mtt^3*mWW^6*s^5 + 894*ep*mtt^3*mWW^6*s^5 + 1037*ep^2*mtt^3*mWW^6*s^5 + 10375*ep^3*mtt^3*mWW^6*s^5 + 67925*ep^4*mtt^3*mWW^6*s^5 + 136019*ep^5*mtt^3*mWW^6*s^5 + 85946*ep^6*mtt^3*mWW^6*s^5 - 276*mtt^2*mWW^7*s^5 - 1882*ep*mtt^2*mWW^7*s^5 + 3290*ep^2*mtt^2*mWW^7*s^5 + 33302*ep^3*mtt^2*mWW^7*s^5 + 31590*ep^4*mtt^2*mWW^7*s^5 - 58768*ep^5*mtt^2*mWW^7*s^5 - 75680*ep^6*mtt^2*mWW^7*s^5 + 258*ep*mtt*mWW^8*s^5 - 1397*ep^2*mtt*mWW^8*s^5 - 6635*ep^3*mtt*mWW^8*s^5 - 4141*ep^4*mtt*mWW^8*s^5 + 16217*ep^5*mtt*mWW^8*s^5 + 20226*ep^6*mtt*mWW^8*s^5 + 40*mWW^9*s^5 + 226*ep*mWW^9*s^5 + 117*ep^2*mWW^9*s^5 - 3173*ep^3*mWW^9*s^5 - 5799*ep^4*mWW^9*s^5 - 917*ep^5*mWW^9*s^5 + 1778*ep^6*mWW^9*s^5 + 504*ep*mtt^5*mWW^3*s^6 + 840*ep^2*mtt^5*mWW^3*s^6 - 14616*ep^3*mtt^5*mWW^3*s^6 - 66696*ep^4*mtt^5*mWW^3*s^6 - 104832*ep^5*mtt^5*mWW^3*s^6 - 57120*ep^6*mtt^5*mWW^3*s^6 - 336*ep*mtt^4*mWW^4*s^6 - 1680*ep^2*mtt^4*mWW^4*s^6 + 4368*ep^3*mtt^4*mWW^4*s^6 + 39536*ep^4*mtt^4*mWW^4*s^6 + 78624*ep^5*mtt^4*mWW^4*s^6 + 50176*ep^6*mtt^4*mWW^4*s^6 - 420*ep*mtt^3*mWW^5*s^6 + 1684*ep^2*mtt^3*mWW^5*s^6 + 22858*ep^3*mtt^3*mWW^5*s^6 + 66720*ep^4*mtt^3*mWW^5*s^6 + 78590*ep^5*mtt^3*mWW^5*s^6 + 33200*ep^6*mtt^3*mWW^5*s^6 - 84*mtt^2*mWW^6*s^6 - 296*ep*mtt^2*mWW^6*s^6 + 1083*ep^2*mtt^2*mWW^6*s^6 + 2325*ep^3*mtt^2*mWW^6*s^6 - 21989*ep^4*mtt^2*mWW^6*s^6 - 65305*ep^5*mtt^2*mWW^6*s^6 - 47998*ep^6*mtt^2*mWW^6*s^6 + 32*mtt*mWW^7*s^6 + 328*ep*mtt*mWW^7*s^6 - 1221*ep^2*mtt*mWW^7*s^6 - 8133*ep^3*mtt*mWW^7*s^6 - 7413*ep^4*mtt*mWW^7*s^6 + 12485*ep^5*mtt*mWW^7*s^6 + 16402*ep^6*mtt*mWW^7*s^6 + 20*mWW^8*s^6 + 84*ep*mWW^8*s^6 + 152*ep^2*mWW^8*s^6 - 1032*ep^3*mWW^8*s^6 - 2236*ep^4*mWW^8*s^6 - 348*ep^5*mWW^8*s^6 + 768*ep^6*mWW^8*s^6 - 216*ep*mtt^4*mWW^3*s^7 - 360*ep^2*mtt^4*mWW^3*s^7 + 6264*ep^3*mtt^4*mWW^3*s^7 + 28584*ep^4*mtt^4*mWW^3*s^7 + 44928*ep^5*mtt^4*mWW^3*s^7 + 24480*ep^6*mtt^4*mWW^3*s^7 + 444*ep^2*mtt^3*mWW^4*s^7 + 1716*ep^3*mtt^3*mWW^4*s^7 + 188*ep^4*mtt^3*mWW^4*s^7 - 5748*ep^5*mtt^3*mWW^4*s^7 - 5624*ep^6*mtt^3*mWW^4*s^7 + 188*ep*mtt^2*mWW^5*s^7 - 45*ep^2*mtt^2*mWW^5*s^7 - 6607*ep^3*mtt^2*mWW^5*s^7 - 25445*ep^4*mtt^2*mWW^5*s^7 - 37713*ep^5*mtt^2*mWW^5*s^7 - 20066*ep^6*mtt^2*mWW^5*s^7 + 12*mtt*mWW^6*s^7 + 74*ep*mtt*mWW^6*s^7 - 494*ep^2*mtt*mWW^6*s^7 - 2220*ep^3*mtt*mWW^6*s^7 + 974*ep^4*mtt*mWW^6*s^7 + 10538*ep^5*mtt*mWW^6*s^7 + 9164*ep^6*mtt*mWW^6*s^7 + 4*mWW^7*s^7 - 6*ep*mWW^7*s^7 + 125*ep^2*mWW^7*s^7 + 441*ep^3*mWW^7*s^7 + 673*ep^4*mWW^7*s^7 + 705*ep^5*mWW^7*s^7 + 338*ep^6*mWW^7*s^7 + 54*ep*mtt^3*mWW^3*s^8 + 90*ep^2*mtt^3*mWW^3*s^8 - 1566*ep^3*mtt^3*mWW^3*s^8 - 7146*ep^4*mtt^3*mWW^3*s^8 - 11232*ep^5*mtt^3*mWW^3*s^8 - 6120*ep^6*mtt^3*mWW^3*s^8 + 36*ep*mtt^2*mWW^4*s^8 - 42*ep^2*mtt^2*mWW^4*s^8 - 1326*ep^3*mtt^2*mWW^4*s^8 - 4330*ep^4*mtt^2*mWW^4*s^8 - 5550*ep^5*mtt^2*mWW^4*s^8 - 2564*ep^6*mtt^2*mWW^4*s^8 - 26*ep*mtt*mWW^5*s^8 - 70*ep^2*mtt*mWW^5*s^8 + 616*ep^3*mtt*mWW^5*s^8 + 3490*ep^4*mtt*mWW^5*s^8 + 6190*ep^5*mtt*mWW^5*s^8 + 3696*ep^6*mtt*mWW^5*s^8 - 12*ep*mWW^6*s^8 + 50*ep^2*mWW^6*s^8 + 396*ep^3*mWW^6*s^8 + 782*ep^4*mWW^6*s^8 + 636*ep^5*mWW^6*s^8 + 188*ep^6*mWW^6*s^8 - 6*ep*mtt^2*mWW^3*s^9 - 10*ep^2*mtt^2*mWW^3*s^9 + 174*ep^3*mtt^2*mWW^3*s^9 + 794*ep^4*mtt^2*mWW^3*s^9 + 1248*ep^5*mtt^2*mWW^3*s^9 + 680*ep^6*mtt^2*mWW^3*s^9 - 8*ep*mtt*mWW^4*s^9 - 3*ep^2*mtt*mWW^4*s^9 + 247*ep^3*mtt*mWW^4*s^9 + 957*ep^4*mtt*mWW^4*s^9 + 1393*ep^5*mtt*mWW^4*s^9 + 726*ep^6*mtt*mWW^4*s^9 - 2*ep*mWW^5*s^9 + 7*ep^2*mWW^5*s^9 + 73*ep^3*mWW^5*s^9 + 163*ep^4*mWW^5*s^9 + 145*ep^5*mWW^5*s^9 + 46*ep^6*mWW^5*s^9 + 6*ep*mtt^11*mWW^2*t + 46*ep^2*mtt^11*mWW^2*t - 6*ep^3*mtt^11*mWW^2*t - 614*ep^4*mtt^11*mWW^2*t - 1392*ep^5*mtt^11*mWW^2*t - 920*ep^6*mtt^11*mWW^2*t - 108*ep*mtt^10*mWW^3*t - 354*ep^2*mtt^10*mWW^3*t + 2090*ep^3*mtt^10*mWW^3*t + 11918*ep^4*mtt^10*mWW^3*t + 19978*ep^5*mtt^10*mWW^3*t + 11212*ep^6*mtt^10*mWW^3*t + 426*ep*mtt^9*mWW^4*t + 682*ep^2*mtt^9*mWW^4*t - 11004*ep^3*mtt^9*mWW^4*t - 46846*ep^4*mtt^9*mWW^4*t - 69086*ep^5*mtt^9*mWW^4*t - 35740*ep^6*mtt^9*mWW^4*t + 36*mtt^8*mWW^5*t - 446*ep*mtt^8*mWW^5*t - 1162*ep^2*mtt^8*mWW^5*t + 11278*ep^3*mtt^8*mWW^5*t + 56026*ep^4*mtt^8*mWW^5*t + 91380*ep^5*mtt^8*mWW^5*t + 51616*ep^6*mtt^8*mWW^5*t - 128*mtt^7*mWW^6*t - 576*ep*mtt^7*mWW^6*t + 2524*ep^2*mtt^7*mWW^6*t + 18326*ep^3*mtt^7*mWW^6*t + 12992*ep^4*mtt^7*mWW^6*t - 46378*ep^5*mtt^7*mWW^6*t - 53360*ep^6*mtt^7*mWW^6*t + 132*mtt^6*mWW^7*t + 1492*ep*mtt^6*mWW^7*t - 2186*ep^2*mtt^6*mWW^7*t - 38086*ep^3*mtt^6*mWW^7*t - 70966*ep^4*mtt^6*mWW^7*t - 6898*ep^5*mtt^6*mWW^7*t + 42232*ep^6*mtt^6*mWW^7*t + 32*mtt^5*mWW^8*t - 726*ep*mtt^5*mWW^8*t - 1364*ep^2*mtt^5*mWW^8*t + 10258*ep^3*mtt^5*mWW^8*t + 44044*ep^4*mtt^5*mWW^8*t + 52740*ep^5*mtt^5*mWW^8*t + 15592*ep^6*mtt^5*mWW^8*t - 148*mtt^4*mWW^9*t - 462*ep*mtt^4*mWW^9*t + 3332*ep^2*mtt^4*mWW^9*t + 17560*ep^3*mtt^4*mWW^9*t - 4528*ep^4*mtt^4*mWW^9*t - 79838*ep^5*mtt^4*mWW^9*t - 69188*ep^6*mtt^4*mWW^9*t + 96*mtt^3*mWW^10*t + 518*ep*mtt^3*mWW^10*t - 1832*ep^2*mtt^3*mWW^10*t - 12018*ep^3*mtt^3*mWW^10*t - 2464*ep^4*mtt^3*mWW^10*t + 46168*ep^5*mtt^3*mWW^10*t + 46452*ep^6*mtt^3*mWW^10*t - 20*mtt^2*mWW^11*t - 124*ep*mtt^2*mWW^11*t + 314*ep^2*mtt^2*mWW^11*t + 1134*ep^3*mtt^2*mWW^11*t + 678*ep^4*mtt^2*mWW^11*t - 3878*ep^5*mtt^2*mWW^11*t - 5808*ep^6*mtt^2*mWW^11*t + 468*ep^3*mtt*mWW^12*t - 240*ep^4*mtt*mWW^12*t - 2796*ep^5*mtt*mWW^12*t - 2088*ep^6*mtt*mWW^12*t - 54*ep*mtt^10*mWW^2*s*t - 414*ep^2*mtt^10*mWW^2*s*t + 54*ep^3*mtt^10*mWW^2*s*t + 5526*ep^4*mtt^10*mWW^2*s*t + 12528*ep^5*mtt^10*mWW^2*s*t + 8280*ep^6*mtt^10*mWW^2*s*t + 864*ep*mtt^9*mWW^3*s*t + 2766*ep^2*mtt^9*mWW^3*s*t - 16966*ep^3*mtt^9*mWW^3*s*t - 95434*ep^4*mtt^9*mWW^3*s*t - 159314*ep^5*mtt^9*mWW^3*s*t - 89228*ep^6*mtt^9*mWW^3*s*t - 2874*ep*mtt^8*mWW^4*s*t - 4274*ep^2*mtt^8*mWW^4*s*t + 75608*ep^3*mtt^8*mWW^4*s*t + 317566*ep^4*mtt^8*mWW^4*s*t + 465838*ep^5*mtt^8*mWW^4*s*t + 240352*ep^6*mtt^8*mWW^4*s*t - 252*mtt^7*mWW^5*s*t + 1850*ep*mtt^7*mWW^5*s*t + 5846*ep^2*mtt^7*mWW^5*s*t - 51032*ep^3*mtt^7*mWW^5*s*t - 271358*ep^4*mtt^7*mWW^5*s*t - 460130*ep^5*mtt^7*mWW^5*s*t - 267292*ep^6*mtt^7*mWW^5*s*t + 740*mtt^6*mWW^6*s*t + 4928*ep*mtt^6*mWW^6*s*t - 10814*ep^2*mtt^6*mWW^6*s*t - 130492*ep^3*mtt^6*mWW^6*s*t - 203886*ep^4*mtt^6*mWW^6*s*t + 51608*ep^5*mtt^6*mWW^6*s*t + 182724*ep^6*mtt^6*mWW^6*s*t - 528*mtt^5*mWW^7*s*t - 7634*ep*mtt^5*mWW^7*s*t + 5274*ep^2*mtt^5*mWW^7*s*t + 175118*ep^3*mtt^5*mWW^7*s*t + 403290*ep^4*mtt^5*mWW^7*s*t + 225992*ep^5*mtt^5*mWW^7*s*t - 57152*ep^6*mtt^5*mWW^7*s*t - 376*mtt^4*mWW^8*s*t + 1212*ep*mtt^4*mWW^8*s*t + 9110*ep^2*mtt^4*mWW^8*s*t - 1996*ep^3*mtt^4*mWW^8*s*t - 144842*ep^4*mtt^4*mWW^8*s*t - 308200*ep^5*mtt^4*mWW^8*s*t - 176892*ep^6*mtt^4*mWW^8*s*t + 676*mtt^3*mWW^9*s*t + 3452*ep*mtt^3*mWW^9*s*t - 10692*ep^2*mtt^3*mWW^9*s*t - 81270*ep^3*mtt^3*mWW^9*s*t - 32608*ep^4*mtt^3*mWW^9*s*t + 252582*ep^5*mtt^3*mWW^9*s*t + 251548*ep^6*mtt^3*mWW^9*s*t - 300*mtt^2*mWW^10*s*t - 2052*ep*mtt^2*mWW^10*s*t + 3444*ep^2*mtt^2*mWW^10*s*t + 32378*ep^3*mtt^2*mWW^10*s*t + 25896*ep^4*mtt^2*mWW^10*s*t - 77246*ep^5*mtt^2*mWW^10*s*t - 94440*ep^6*mtt^2*mWW^10*s*t + 40*mtt*mWW^11*s*t + 308*ep*mtt*mWW^11*s*t - 222*ep^2*mtt*mWW^11*s*t - 958*ep^3*mtt*mWW^11*s*t - 4534*ep^4*mtt*mWW^11*s*t - 6478*ep^5*mtt*mWW^11*s*t + 84*ep^6*mtt*mWW^11*s*t - 24*ep^2*mWW^12*s*t - 444*ep^3*mWW^12*s*t + 384*ep^4*mWW^12*s*t + 2820*ep^5*mWW^12*s*t + 2016*ep^6*mWW^12*s*t + 216*ep*mtt^9*mWW^2*s^2*t + 1656*ep^2*mtt^9*mWW^2*s^2*t - 216*ep^3*mtt^9*mWW^2*s^2*t - 22104*ep^4*mtt^9*mWW^2*s^2*t - 50112*ep^5*mtt^9*mWW^2*s^2*t - 33120*ep^6*mtt^9*mWW^2*s^2*t - 3024*ep*mtt^8*mWW^3*s^2*t - 9384*ep^2*mtt^8*mWW^3*s^2*t + 60488*ep^3*mtt^8*mWW^3*s^2*t + 334424*ep^4*mtt^8*mWW^3*s^2*t + 555304*ep^5*mtt^8*mWW^3*s^2*t + 310192*ep^6*mtt^8*mWW^3*s^2*t + 8184*ep*mtt^7*mWW^4*s^2*t + 10863*ep^2*mtt^7*mWW^4*s^2*t - 220827*ep^3*mtt^7*mWW^4*s^2*t - 910697*ep^4*mtt^7*mWW^4*s^2*t - 1326177*ep^5*mtt^7*mWW^4*s^2*t - 681802*ep^6*mtt^7*mWW^4*s^2*t + 756*mtt^6*mWW^5*s^2*t - 1718*ep*mtt^6*mWW^5*s^2*t - 10969*ep^2*mtt^6*mWW^5*s^2*t + 68075*ep^3*mtt^6*mWW^5*s^2*t + 450767*ep^4*mtt^6*mWW^5*s^2*t + 843779*ep^5*mtt^6*mWW^5*s^2*t + 521934*ep^6*mtt^6*mWW^5*s^2*t - 1752*mtt^5*mWW^6*s^2*t - 15760*ep*mtt^5*mWW^6*s^2*t + 16854*ep^2*mtt^5*mWW^6*s^2*t + 375302*ep^3*mtt^5*mWW^6*s^2*t + 813478*ep^4*mtt^5*mWW^6*s^2*t + 422286*ep^5*mtt^5*mWW^6*s^2*t - 120560*ep^6*mtt^5*mWW^6*s^2*t + 660*mtt^4*mWW^7*s^2*t + 14490*ep*mtt^4*mWW^7*s^2*t + 630*ep^2*mtt^4*mWW^7*s^2*t - 302584*ep^3*mtt^4*mWW^7*s^2*t - 863586*ep^4*mtt^4*mWW^7*s^2*t - 807178*ep^5*mtt^4*mWW^7*s^2*t - 191104*ep^6*mtt^4*mWW^7*s^2*t + 1184*mtt^3*mWW^8*s^2*t + 2762*ep*mtt^3*mWW^8*s^2*t - 20173*ep^2*mtt^3*mWW^8*s^2*t - 85913*ep^3*mtt^3*mWW^8*s^2*t + 113515*ep^4*mtt^3*mWW^8*s^2*t + 589099*ep^5*mtt^3*mWW^8*s^2*t + 451950*ep^6*mtt^3*mWW^8*s^2*t - 1140*mtt^2*mWW^9*s^2*t - 7392*ep*mtt^2*mWW^9*s^2*t + 12447*ep^2*mtt^2*mWW^9*s^2*t + 133577*ep^3*mtt^2*mWW^9*s^2*t + 120515*ep^4*mtt^2*mWW^9*s^2*t - 256045*ep^5*mtt^2*mWW^9*s^2*t - 311730*ep^6*mtt^2*mWW^9*s^2*t + 312*mtt*mWW^10*s^2*t + 2406*ep*mtt*mWW^10*s^2*t - 1826*ep^2*mtt*mWW^10*s^2*t - 27608*ep^3*mtt*mWW^10*s^2*t - 40330*ep^4*mtt*mWW^10*s^2*t + 17870*ep^5*mtt*mWW^10*s^2*t + 47856*ep^6*mtt*mWW^10*s^2*t - 20*mWW^11*s^2*t - 164*ep*mWW^11*s^2*t - 98*ep^2*mWW^11*s^2*t - 358*ep^3*mWW^11*s^2*t + 3730*ep^4*mWW^11*s^2*t + 10758*ep^5*mWW^11*s^2*t + 6192*ep^6*mWW^11*s^2*t - 504*ep*mtt^8*mWW^2*s^3*t - 3864*ep^2*mtt^8*mWW^2*s^3*t + 504*ep^3*mtt^8*mWW^2*s^3*t + 51576*ep^4*mtt^8*mWW^2*s^3*t + 116928*ep^5*mtt^8*mWW^2*s^3*t + 77280*ep^6*mtt^8*mWW^2*s^3*t + 6048*ep*mtt^7*mWW^3*s^3*t + 17976*ep^2*mtt^7*mWW^3*s^3*t - 123928*ep^3*mtt^7*mWW^3*s^3*t - 669928*ep^4*mtt^7*mWW^3*s^3*t - 1104488*ep^5*mtt^7*mWW^3*s^3*t - 614768*ep^6*mtt^7*mWW^3*s^3*t - 12600*ep*mtt^6*mWW^4*s^3*t - 13636*ep^2*mtt^6*mWW^4*s^3*t + 353166*ep^3*mtt^6*mWW^4*s^3*t + 1417968*ep^4*mtt^6*mWW^4*s^3*t + 2042398*ep^5*mtt^6*mWW^4*s^3*t + 1044408*ep^6*mtt^6*mWW^4*s^3*t - 1260*mtt^5*mWW^5*s^3*t - 3566*ep*mtt^5*mWW^5*s^3*t + 7922*ep^2*mtt^5*mWW^5*s^3*t + 31096*ep^3*mtt^5*mWW^5*s^3*t - 142306*ep^4*mtt^5*mWW^5*s^3*t - 511978*ep^5*mtt^5*mWW^5*s^3*t - 404708*ep^6*mtt^5*mWW^5*s^3*t + 2140*mtt^4*mWW^6*s^3*t + 25070*ep*mtt^4*mWW^6*s^3*t - 9702*ep^2*mtt^4*mWW^6*s^3*t - 559058*ep^3*mtt^4*mWW^6*s^3*t - 1468478*ep^4*mtt^4*mWW^6*s^3*t - 1278760*ep^5*mtt^4*mWW^6*s^3*t - 283060*ep^6*mtt^4*mWW^6*s^3*t - 11532*ep*mtt^3*mWW^7*s^3*t - 12452*ep^2*mtt^3*mWW^7*s^3*t + 219436*ep^3*mtt^3*mWW^7*s^3*t + 847164*ep^4*mtt^3*mWW^7*s^3*t + 1126248*ep^5*mtt^3*mWW^7*s^3*t + 505456*ep^6*mtt^3*mWW^7*s^3*t - 1616*mtt^2*mWW^8*s^3*t - 8256*ep*mtt^2*mWW^8*s^3*t + 19770*ep^2*mtt^2*mWW^8*s^3*t + 167242*ep^3*mtt^2*mWW^8*s^3*t + 85962*ep^4*mtt^2*mWW^8*s^3*t - 449974*ep^5*mtt^2*mWW^8*s^3*t - 453088*ep^6*mtt^2*mWW^8*s^3*t + 844*mtt*mWW^9*s^3*t + 6288*ep*mtt*mWW^9*s^3*t - 5880*ep^2*mtt*mWW^9*s^3*t - 93006*ep^3*mtt*mWW^9*s^3*t - 126860*ep^4*mtt*mWW^9*s^3*t + 67298*ep^5*mtt*mWW^9*s^3*t + 140588*ep^6*mtt*mWW^9*s^3*t - 108*mWW^10*s^3*t - 884*ep*mWW^10*s^3*t + 68*ep^2*mWW^10*s^3*t + 7014*ep^3*mWW^10*s^3*t + 17920*ep^4*mWW^10*s^3*t + 16382*ep^5*mWW^10*s^3*t + 2472*ep^6*mWW^10*s^3*t + 756*ep*mtt^7*mWW^2*s^4*t + 5796*ep^2*mtt^7*mWW^2*s^4*t - 756*ep^3*mtt^7*mWW^2*s^4*t - 77364*ep^4*mtt^7*mWW^2*s^4*t - 175392*ep^5*mtt^7*mWW^2*s^4*t - 115920*ep^6*mtt^7*mWW^2*s^4*t - 7560*ep*mtt^6*mWW^3*s^4*t - 21084*ep^2*mtt^6*mWW^3*s^4*t + 160076*ep^3*mtt^6*mWW^3*s^4*t + 839300*ep^4*mtt^6*mWW^3*s^4*t + 1369900*ep^5*mtt^6*mWW^3*s^4*t + 758632*ep^6*mtt^6*mWW^3*s^4*t + 11004*ep*mtt^5*mWW^4*s^4*t + 7105*ep^2*mtt^5*mWW^4*s^4*t - 329173*ep^3*mtt^5*mWW^4*s^4*t - 1264271*ep^4*mtt^5*mWW^4*s^4*t - 1786763*ep^5*mtt^5*mWW^4*s^4*t - 905078*ep^6*mtt^5*mWW^4*s^4*t + 1260*mtt^4*mWW^5*s^4*t + 10070*ep*mtt^4*mWW^5*s^4*t + 1655*ep^2*mtt^4*mWW^5*s^4*t - 179945*ep^3*mtt^4*mWW^5*s^4*t - 474265*ep^4*mtt^4*mWW^5*s^4*t - 388845*ep^5*mtt^4*mWW^5*s^4*t - 63370*ep^6*mtt^4*mWW^5*s^4*t - 1360*mtt^3*mWW^6*s^4*t - 21080*ep*mtt^3*mWW^6*s^4*t - 1792*ep^2*mtt^3*mWW^6*s^4*t + 451642*ep^3*mtt^3*mWW^6*s^4*t + 1362132*ep^4*mtt^3*mWW^6*s^4*t + 1483250*ep^5*mtt^3*mWW^6*s^4*t + 550960*ep^6*mtt^3*mWW^6*s^4*t - 660*mtt^2*mWW^7*s^4*t + 1616*ep*mtt^2*mWW^7*s^4*t + 13626*ep^2*mtt^2*mWW^7*s^4*t - 22694*ep^3*mtt^2*mWW^7*s^4*t - 328386*ep^4*mtt^2*mWW^7*s^4*t - 692126*ep^5*mtt^2*mWW^7*s^4*t - 431704*ep^6*mtt^2*mWW^7*s^4*t + 1024*mtt*mWW^8*s^4*t + 7008*ep*mtt*mWW^8*s^4*t - 8641*ep^2*mtt*mWW^8*s^4*t - 120051*ep^3*mtt*mWW^8*s^4*t - 153321*ep^4*mtt*mWW^8*s^4*t + 101751*ep^5*mtt*mWW^8*s^4*t + 179934*ep^6*mtt*mWW^8*s^4*t - 232*mWW^9*s^4*t - 1886*ep*mWW^9*s^4*t + 793*ep^2*mWW^9*s^4*t + 23139*ep^3*mWW^9*s^4*t + 43481*ep^4*mWW^9*s^4*t + 16003*ep^5*mWW^9*s^4*t - 11218*ep^6*mWW^9*s^4*t - 756*ep*mtt^6*mWW^2*s^5*t - 5796*ep^2*mtt^6*mWW^2*s^5*t + 756*ep^3*mtt^6*mWW^2*s^5*t + 77364*ep^4*mtt^6*mWW^2*s^5*t + 175392*ep^5*mtt^6*mWW^2*s^5*t + 115920*ep^6*mtt^6*mWW^2*s^5*t + 6048*ep*mtt^5*mWW^3*s^5*t + 15204*ep^2*mtt^5*mWW^3*s^5*t - 134260*ep^3*mtt^5*mWW^3*s^5*t - 673708*ep^4*mtt^5*mWW^3*s^5*t - 1083068*ep^5*mtt^5*mWW^3*s^5*t - 595112*ep^6*mtt^5*mWW^3*s^5*t - 4956*ep*mtt^4*mWW^4*s^5*t + 2058*ep^2*mtt^4*mWW^4*s^5*t + 171264*ep^3*mtt^4*mWW^4*s^5*t + 599206*ep^4*mtt^4*mWW^4*s^5*t + 810216*ep^5*mtt^4*mWW^4*s^5*t + 400940*ep^6*mtt^4*mWW^4*s^5*t - 756*mtt^3*mWW^5*s^5*t - 10034*ep*mtt^3*mWW^5*s^5*t - 5998*ep^2*mtt^3*mWW^5*s^5*t + 201872*ep^3*mtt^3*mWW^5*s^5*t + 664854*ep^4*mtt^3*mWW^5*s^5*t + 786850*ep^5*mtt^3*mWW^5*s^5*t + 326604*ep^6*mtt^3*mWW^5*s^5*t + 348*mtt^2*mWW^6*s^5*t + 8596*ep*mtt^2*mWW^6*s^5*t + 4254*ep^2*mtt^2*mWW^6*s^5*t - 181064*ep^3*mtt^2*mWW^6*s^5*t - 624850*ep^4*mtt^2*mWW^6*s^5*t - 800232*ep^5*mtt^2*mWW^6*s^5*t - 369220*ep^6*mtt^2*mWW^6*s^5*t + 528*mtt*mWW^7*s^5*t + 2622*ep*mtt*mWW^7*s^5*t - 5670*ep^2*mtt*mWW^7*s^5*t - 49658*ep^3*mtt*mWW^7*s^5*t - 21030*ep^4*mtt*mWW^7*s^5*t + 145648*ep^5*mtt*mWW^7*s^5*t + 143824*ep^6*mtt*mWW^7*s^5*t - 248*mWW^8*s^5*t - 2000*ep*mWW^8*s^5*t + 1298*ep^2*mWW^8*s^5*t + 30460*ep^3*mWW^8*s^5*t + 54642*ep^4*mWW^8*s^5*t + 14584*ep^5*mWW^8*s^5*t - 17496*ep^6*mWW^8*s^5*t + 504*ep*mtt^5*mWW^2*s^6*t + 3864*ep^2*mtt^5*mWW^2*s^6*t - 504*ep^3*mtt^5*mWW^2*s^6*t - 51576*ep^4*mtt^5*mWW^2*s^6*t - 116928*ep^5*mtt^5*mWW^2*s^6*t - 77280*ep^6*mtt^5*mWW^2*s^6*t - 3024*ep*mtt^4*mWW^3*s^6*t - 6216*ep^2*mtt^4*mWW^3*s^6*t + 72296*ep^3*mtt^4*mWW^3*s^6*t + 338744*ep^4*mtt^4*mWW^3*s^6*t + 530824*ep^5*mtt^4*mWW^3*s^6*t + 287728*ep^6*mtt^4*mWW^3*s^6*t + 504*ep*mtt^3*mWW^4*s^6*t - 4711*ep^2*mtt^3*mWW^4*s^6*t - 37413*ep^3*mtt^3*mWW^4*s^6*t - 87711*ep^4*mtt^3*mWW^4*s^6*t - 88703*ep^5*mtt^3*mWW^4*s^6*t - 35622*ep^6*mtt^3*mWW^4*s^6*t + 252*mtt^2*mWW^5*s^6*t + 4750*ep*mtt^2*mWW^5*s^6*t + 3149*ep^2*mtt^2*mWW^5*s^6*t - 102143*ep^3*mtt^2*mWW^5*s^6*t - 357627*ep^4*mtt^2*mWW^5*s^6*t - 460295*ep^5*mtt^2*mWW^5*s^6*t - 213638*ep^6*mtt^2*mWW^5*s^6*t + 40*mtt*mWW^6*s^6*t - 968*ep*mtt*mWW^6*s^6*t - 1378*ep^2*mtt*mWW^6*s^6*t + 21594*ep^3*mtt*mWW^6*s^6*t + 102198*ep^4*mtt*mWW^6*s^6*t + 169322*ep^5*mtt*mWW^6*s^6*t + 97776*ep^6*mtt*mWW^6*s^6*t - 132*mWW^7*s^6*t - 1054*ep*mWW^7*s^6*t + 778*ep^2*mWW^7*s^6*t + 18468*ep^3*mWW^7*s^6*t + 33514*ep^4*mWW^7*s^6*t + 8314*ep^5*mWW^7*s^6*t - 11552*ep^6*mWW^7*s^6*t - 216*ep*mtt^4*mWW^2*s^7*t - 1656*ep^2*mtt^4*mWW^2*s^7*t + 216*ep^3*mtt^4*mWW^2*s^7*t + 22104*ep^4*mtt^4*mWW^2*s^7*t + 50112*ep^5*mtt^4*mWW^2*s^7*t + 33120*ep^6*mtt^4*mWW^2*s^7*t + 864*ep*mtt^3*mWW^3*s^7*t + 984*ep^2*mtt^3*mWW^3*s^7*t - 23608*ep^3*mtt^3*mWW^3*s^7*t - 97864*ep^4*mtt^3*mWW^3*s^7*t - 145544*ep^5*mtt^3*mWW^3*s^7*t - 76592*ep^6*mtt^3*mWW^3*s^7*t + 456*ep*mtt^2*mWW^4*s^7*t + 2272*ep^2*mtt^2*mWW^4*s^7*t - 4618*ep^3*mtt^2*mWW^4*s^7*t - 39668*ep^4*mtt^2*mWW^4*s^7*t - 70178*ep^5*mtt^2*mWW^4*s^7*t - 39488*ep^6*mtt^2*mWW^4*s^7*t - 36*mtt*mWW^5*s^7*t - 922*ep*mtt*mWW^5*s^7*t - 346*ep^2*mtt*mWW^5*s^7*t + 21520*ep^3*mtt*mWW^5*s^7*t + 75978*ep^4*mtt*mWW^5*s^7*t + 102506*ep^5*mtt*mWW^5*s^7*t + 50996*ep^6*mtt*mWW^5*s^7*t - 28*mWW^6*s^7*t - 210*ep*mWW^6*s^7*t + 54*ep^2*mWW^6*s^7*t + 3750*ep^3*mWW^6*s^7*t + 6414*ep^4*mWW^6*s^7*t - 1096*ep^5*mWW^6*s^7*t - 5260*ep^6*mWW^6*s^7*t + 54*ep*mtt^3*mWW^2*s^8*t + 414*ep^2*mtt^3*mWW^2*s^8*t - 54*ep^3*mtt^3*mWW^2*s^8*t - 5526*ep^4*mtt^3*mWW^2*s^8*t - 12528*ep^5*mtt^3*mWW^2*s^8*t - 8280*ep^6*mtt^3*mWW^2*s^8*t - 108*ep*mtt^2*mWW^3*s^8*t + 174*ep^2*mtt^2*mWW^3*s^8*t + 4058*ep^3*mtt^2*mWW^3*s^8*t + 12638*ep^4*mtt^2*mWW^3*s^8*t + 15898*ep^5*mtt^2*mWW^3*s^8*t + 7468*ep^6*mtt^2*mWW^3*s^8*t - 150*ep*mtt*mWW^4*s^8*t - 339*ep^2*mtt*mWW^4*s^8*t + 3249*ep^3*mtt*mWW^4*s^8*t + 15157*ep^4*mtt*mWW^4*s^8*t + 23337*ep^5*mtt*mWW^4*s^8*t + 12482*ep^6*mtt*mWW^4*s^8*t + 16*ep*mWW^5*s^8*t - 97*ep^2*mWW^5*s^8*t - 721*ep^3*mWW^5*s^8*t - 2069*ep^4*mWW^5*s^8*t - 3267*ep^5*mWW^5*s^8*t - 2142*ep^6*mWW^5*s^8*t - 6*ep*mtt^2*mWW^2*s^9*t - 46*ep^2*mtt^2*mWW^2*s^9*t + 6*ep^3*mtt^2*mWW^2*s^9*t + 614*ep^4*mtt^2*mWW^2*s^9*t + 1392*ep^5*mtt^2*mWW^2*s^9*t + 920*ep^6*mtt^2*mWW^2*s^9*t - 66*ep^2*mtt*mWW^3*s^9*t - 246*ep^3*mtt*mWW^3*s^9*t - 90*ep^4*mtt*mWW^3*s^9*t + 510*ep^5*mtt*mWW^3*s^9*t + 468*ep^6*mtt*mWW^3*s^9*t + 6*ep*mWW^4*s^9*t - 20*ep^2*mWW^4*s^9*t - 252*ep^3*mWW^4*s^9*t - 704*ep^4*mWW^4*s^9*t - 882*ep^5*mWW^4*s^9*t - 452*ep^6*mWW^4*s^9*t - 38*ep*mtt^10*mWW^2*t^2 - 440*ep^2*mtt^10*mWW^2*t^2 - 408*ep^3*mtt^10*mWW^2*t^2 + 4620*ep^4*mtt^10*mWW^2*t^2 + 12302*ep^5*mtt^10*mWW^2*t^2 + 8684*ep^6*mtt^10*mWW^2*t^2 + 486*ep*mtt^9*mWW^3*t^2 + 3059*ep^2*mtt^9*mWW^3*t^2 - 3045*ep^3*mtt^9*mWW^3*t^2 - 49925*ep^4*mtt^9*mWW^3*t^2 - 103169*ep^5*mtt^9*mWW^3*t^2 - 64750*ep^6*mtt^9*mWW^3*t^2 - 36*mtt^8*mWW^4*t^2 - 2180*ep*mtt^8*mWW^4*t^2 - 5650*ep^2*mtt^8*mWW^4*t^2 + 40710*ep^3*mtt^8*mWW^4*t^2 + 196834*ep^4*mtt^8*mWW^4*t^2 + 299154*ep^5*mtt^8*mWW^4*t^2 + 156296*ep^6*mtt^8*mWW^4*t^2 + 48*mtt^7*mWW^5*t^2 + 3838*ep*mtt^7*mWW^5*t^2 + 4364*ep^2*mtt^7*mWW^5*t^2 - 82620*ep^3*mtt^7*mWW^5*t^2 - 289308*ep^4*mtt^7*mWW^5*t^2 - 348014*ep^5*mtt^7*mWW^5*t^2 - 144556*ep^6*mtt^7*mWW^5*t^2 + 160*mtt^6*mWW^6*t^2 - 1464*ep*mtt^6*mWW^6*t^2 - 4597*ep^2*mtt^6*mWW^6*t^2 + 14267*ep^3*mtt^6*mWW^6*t^2 + 96331*ep^4*mtt^6*mWW^6*t^2 + 165945*ep^5*mtt^6*mWW^6*t^2 + 92166*ep^6*mtt^6*mWW^6*t^2 - 416*mtt^5*mWW^7*t^2 - 3514*ep*mtt^5*mWW^7*t^2 + 6465*ep^2*mtt^5*mWW^7*t^2 + 98041*ep^3*mtt^5*mWW^7*t^2 + 144773*ep^4*mtt^5*mWW^7*t^2 - 71867*ep^5*mtt^5*mWW^7*t^2 - 158242*ep^6*mtt^5*mWW^7*t^2 + 348*mtt^4*mWW^8*t^2 + 4552*ep*mtt^4*mWW^8*t^2 - 1522*ep^2*mtt^4*mWW^8*t^2 - 82770*ep^3*mtt^4*mWW^8*t^2 - 151558*ep^4*mtt^4*mWW^8*t^2 + 11222*ep^5*mtt^4*mWW^8*t^2 + 116600*ep^6*mtt^4*mWW^8*t^2 - 112*mtt^3*mWW^9*t^2 - 1930*ep*mtt^3*mWW^9*t^2 - 4540*ep^2*mtt^3*mWW^9*t^2 + 4332*ep^3*mtt^3*mWW^9*t^2 + 66596*ep^4*mtt^3*mWW^9*t^2 + 127650*ep^5*mtt^3*mWW^9*t^2 + 66460*ep^6*mtt^3*mWW^9*t^2 + 8*mtt^2*mWW^10*t^2 + 266*ep*mtt^2*mWW^10*t^2 + 3625*ep^2*mtt^2*mWW^10*t^2 + 14473*ep^3*mtt^2*mWW^10*t^2 - 23195*ep^4*mtt^2*mWW^10*t^2 - 119871*ep^5*mtt^2*mWW^10*t^2 - 95458*ep^6*mtt^2*mWW^10*t^2 - 16*ep*mtt*mWW^11*t^2 - 764*ep^2*mtt*mWW^11*t^2 - 2524*ep^3*mtt*mWW^11*t^2 + 4592*ep^4*mtt*mWW^11*t^2 + 23936*ep^5*mtt*mWW^11*t^2 + 20784*ep^6*mtt*mWW^11*t^2 - 456*ep^3*mWW^12*t^2 + 240*ep^4*mWW^12*t^2 + 2712*ep^5*mWW^12*t^2 + 2016*ep^6*mWW^12*t^2 + 312*ep*mtt^9*mWW^2*s*t^2 + 3589*ep^2*mtt^9*mWW^2*s*t^2 + 3263*ep^3*mtt^9*mWW^2*s*t^2 - 37827*ep^4*mtt^9*mWW^2*s*t^2 - 100319*ep^5*mtt^9*mWW^2*s*t^2 - 70666*ep^6*mtt^9*mWW^2*s*t^2 - 3514*ep*mtt^8*mWW^3*s*t^2 - 21403*ep^2*mtt^8*mWW^3*s*t^2 + 24437*ep^3*mtt^8*mWW^3*s*t^2 + 359181*ep^4*mtt^8*mWW^3*s*t^2 + 733345*ep^5*mtt^8*mWW^3*s*t^2 + 457802*ep^6*mtt^8*mWW^3*s*t^2 + 252*mtt^7*mWW^4*s*t^2 + 13458*ep*mtt^7*mWW^4*s*t^2 + 31261*ep^2*mtt^7*mWW^4*s*t^2 - 260845*ep^3*mtt^7*mWW^4*s*t^2 - 1200427*ep^4*mtt^7*mWW^4*s*t^2 - 1784965*ep^5*mtt^7*mWW^4*s*t^2 - 919390*ep^6*mtt^7*mWW^4*s*t^2 - 228*mtt^6*mWW^5*s*t^2 - 18172*ep*mtt^6*mWW^5*s*t^2 - 14285*ep^2*mtt^6*mWW^5*s*t^2 + 408197*ep^3*mtt^6*mWW^5*s*t^2 + 1351147*ep^4*mtt^6*mWW^5*s*t^2 + 1556311*ep^5*mtt^6*mWW^5*s*t^2 + 615158*ep^6*mtt^6*mWW^5*s*t^2 - 1044*mtt^5*mWW^6*s*t^2 - 668*ep*mtt^5*mWW^6*s*t^2 + 9454*ep^2*mtt^5*mWW^6*s*t^2 + 54690*ep^3*mtt^5*mWW^6*s*t^2 - 5734*ep^4*mtt^5*mWW^6*s*t^2 - 234434*ep^5*mtt^5*mWW^6*s*t^2 - 201536*ep^6*mtt^5*mWW^6*s*t^2 + 2044*mtt^4*mWW^7*s*t^2 + 21990*ep*mtt^4*mWW^7*s*t^2 - 10937*ep^2*mtt^4*mWW^7*s*t^2 - 470757*ep^3*mtt^4*mWW^7*s*t^2 - 943389*ep^4*mtt^4*mWW^7*s*t^2 - 259801*ep^5*mtt^4*mWW^7*s*t^2 + 344114*ep^6*mtt^4*mWW^7*s*t^2 - 1320*mtt^3*mWW^8*s*t^2 - 17938*ep*mtt^3*mWW^8*s*t^2 - 7873*ep^2*mtt^3*mWW^8*s*t^2 + 250197*ep^3*mtt^3*mWW^8*s*t^2 + 626879*ep^4*mtt^3*mWW^8*s*t^2 + 388525*ep^5*mtt^3*mWW^8*s*t^2 - 60598*ep^6*mtt^3*mWW^8*s*t^2 + 312*mtt^2*mWW^9*s*t^2 + 4704*ep*mtt^2*mWW^9*s*t^2 + 15581*ep^2*mtt^2*mWW^9*s*t^2 + 16695*ep^3*mtt^2*mWW^9*s*t^2 - 180899*ep^4*mtt^2*mWW^9*s*t^2 - 489159*ep^5*mtt^2*mWW^9*s*t^2 - 320178*ep^6*mtt^2*mWW^9*s*t^2 - 16*mtt*mWW^10*s*t^2 - 148*ep*mtt*mWW^10*s*t^2 - 5931*ep^2*mtt*mWW^10*s*t^2 - 26789*ep^3*mtt*mWW^10*s*t^2 + 33785*ep^4*mtt*mWW^10*s*t^2 + 200445*ep^5*mtt*mWW^10*s*t^2 + 163862*ep^6*mtt*mWW^10*s*t^2 - 24*ep*mWW^11*s*t^2 + 544*ep^2*mWW^11*s*t^2 + 912*ep^3*mWW^11*s*t^2 - 2716*ep^4*mWW^11*s*t^2 - 9948*ep^5*mWW^11*s*t^2 - 8568*ep^6*mWW^11*s*t^2 - 1128*ep*mtt^8*mWW^2*s^2*t^2 - 12872*ep^2*mtt^8*mWW^2*s^2*t^2 - 11416*ep^3*mtt^8*mWW^2*s^2*t^2 + 136296*ep^4*mtt^8*mWW^2*s^2*t^2 + 359680*ep^5*mtt^8*mWW^2*s^2*t^2 + 252704*ep^6*mtt^8*mWW^2*s^2*t^2 + 10982*ep*mtt^7*mWW^3*s^2*t^2 + 64055*ep^2*mtt^7*mWW^3*s^2*t^2 - 85927*ep^3*mtt^7*mWW^3*s^2*t^2 - 1115221*ep^4*mtt^7*mWW^3*s^2*t^2 - 2241571*ep^5*mtt^7*mWW^3*s^2*t^2 - 1389430*ep^6*mtt^7*mWW^3*s^2*t^2 - 756*mtt^6*mWW^4*s^2*t^2 - 34846*ep*mtt^6*mWW^4*s^2*t^2 - 68238*ep^2*mtt^6*mWW^4*s^2*t^2 + 708724*ep^3*mtt^6*mWW^4*s^2*t^2 + 3055118*ep^4*mtt^6*mWW^4*s^2*t^2 + 4400426*ep^5*mtt^6*mWW^4*s^2*t^2 + 2217332*ep^6*mtt^6*mWW^4*s^2*t^2 + 360*mtt^5*mWW^5*s^2*t^2 + 32282*ep*mtt^5*mWW^5*s^2*t^2 + 4775*ep^2*mtt^5*mWW^5*s^2*t^2 - 784183*ep^3*mtt^5*mWW^5*s^2*t^2 - 2349509*ep^4*mtt^5*mWW^5*s^2*t^2 - 2469507*ep^5*mtt^5*mWW^5*s^2*t^2 - 861178*ep^6*mtt^5*mWW^5*s^2*t^2 + 2820*mtt^4*mWW^6*s^2*t^2 + 20204*ep*mtt^4*mWW^6*s^2*t^2 + 8249*ep^2*mtt^4*mWW^6*s^2*t^2 - 409925*ep^3*mtt^4*mWW^6*s^2*t^2 - 1077523*ep^4*mtt^4*mWW^6*s^2*t^2 - 868659*ep^5*mtt^4*mWW^6*s^2*t^2 - 173062*ep^6*mtt^4*mWW^6*s^2*t^2 - 4016*mtt^3*mWW^7*s^2*t^2 - 48676*ep*mtt^3*mWW^7*s^2*t^2 - 5732*ep^2*mtt^3*mWW^7*s^2*t^2 + 873942*ep^3*mtt^3*mWW^7*s^2*t^2 + 2102396*ep^4*mtt^3*mWW^7*s^2*t^2 + 1368454*ep^5*mtt^3*mWW^7*s^2*t^2 - 18496*ep^6*mtt^3*mWW^7*s^2*t^2 + 1872*mtt^2*mWW^8*s^2*t^2 + 24540*ep*mtt^2*mWW^8*s^2*t^2 + 23073*ep^2*mtt^2*mWW^8*s^2*t^2 - 259837*ep^3*mtt^2*mWW^8*s^2*t^2 - 879471*ep^4*mtt^2*mWW^8*s^2*t^2 - 987891*ep^5*mtt^2*mWW^8*s^2*t^2 - 341510*ep^6*mtt^2*mWW^8*s^2*t^2 - 288*mtt*mWW^9*s^2*t^2 - 3224*ep*mtt*mWW^9*s^2*t^2 - 15564*ep^2*mtt*mWW^9*s^2*t^2 - 41162*ep^3*mtt*mWW^9*s^2*t^2 + 146868*ep^4*mtt*mWW^9*s^2*t^2 + 527614*ep^5*mtt*mWW^9*s^2*t^2 + 383508*ep^6*mtt*mWW^9*s^2*t^2 + 8*mWW^10*s^2*t^2 - 102*ep*mWW^10*s^2*t^2 + 2590*ep^2*mWW^10*s^2*t^2 + 11896*ep^3*mWW^10*s^2*t^2 - 12674*ep^4*mWW^10*s^2*t^2 - 80314*ep^5*mWW^10*s^2*t^2 - 65980*ep^6*mWW^10*s^2*t^2 + 2352*ep*mtt^7*mWW^2*s^3*t^2 + 26572*ep^2*mtt^7*mWW^2*s^3*t^2 + 22820*ep^3*mtt^7*mWW^2*s^3*t^2 - 282996*ep^4*mtt^7*mWW^2*s^3*t^2 - 742196*ep^5*mtt^7*mWW^2*s^3*t^2 - 519736*ep^6*mtt^7*mWW^2*s^3*t^2 - 19306*ep*mtt^6*mWW^3*s^3*t^2 - 106102*ep^2*mtt^6*mWW^3*s^3*t^2 + 172904*ep^3*mtt^6*mWW^3*s^3*t^2 + 1943458*ep^4*mtt^6*mWW^3*s^3*t^2 + 3824742*ep^5*mtt^6*mWW^3*s^3*t^2 + 2347544*ep^6*mtt^6*mWW^3*s^3*t^2 + 1260*mtt^5*mWW^4*s^3*t^2 + 48538*ep*mtt^5*mWW^4*s^3*t^2 + 69659*ep^2*mtt^5*mWW^4*s^3*t^2 - 1053527*ep^3*mtt^5*mWW^4*s^3*t^2 - 4146421*ep^4*mtt^5*mWW^4*s^3*t^2 - 5678819*ep^5*mtt^5*mWW^4*s^3*t^2 - 2755618*ep^6*mtt^5*mWW^4*s^3*t^2 - 60*mtt^4*mWW^5*s^3*t^2 - 23220*ep*mtt^4*mWW^5*s^3*t^2 + 36897*ep^2*mtt^4*mWW^5*s^3*t^2 + 688513*ep^3*mtt^4*mWW^5*s^3*t^2 + 1611513*ep^4*mtt^4*mWW^5*s^3*t^2 + 1199215*ep^5*mtt^4*mWW^5*s^3*t^2 + 149230*ep^6*mtt^4*mWW^5*s^3*t^2 - 4040*mtt^3*mWW^6*s^3*t^2 - 44766*ep*mtt^3*mWW^6*s^3*t^2 - 35551*ep^2*mtt^3*mWW^6*s^3*t^2 + 806217*ep^3*mtt^3*mWW^6*s^3*t^2 + 2439665*ep^4*mtt^3*mWW^6*s^3*t^2 + 2504389*ep^5*mtt^3*mWW^6*s^3*t^2 + 869718*ep^6*mtt^3*mWW^6*s^3*t^2 + 3944*mtt^2*mWW^7*s^3*t^2 + 49276*ep*mtt^2*mWW^7*s^3*t^2 + 19796*ep^2*mtt^2*mWW^7*s^3*t^2 - 773890*ep^3*mtt^2*mWW^7*s^3*t^2 - 2105228*ep^4*mtt^2*mWW^7*s^3*t^2 - 1867674*ep^5*mtt^2*mWW^7*s^3*t^2 - 457856*ep^6*mtt^2*mWW^7*s^3*t^2 - 1176*mtt*mWW^8*s^3*t^2 - 13600*ep*mtt*mWW^8*s^3*t^2 - 18080*ep^2*mtt*mWW^8*s^3*t^2 + 97454*ep^3*mtt*mWW^8*s^3*t^2 + 495976*ep^4*mtt*mWW^8*s^3*t^2 + 801106*ep^5*mtt*mWW^8*s^3*t^2 + 424784*ep^6*mtt*mWW^8*s^3*t^2 + 88*mWW^9*s^3*t^2 + 498*ep*mWW^9*s^3*t^2 + 4987*ep^2*mWW^9*s^3*t^2 + 20727*ep^3*mWW^9*s^3*t^2 - 35909*ep^4*mWW^9*s^3*t^2 - 175577*ep^5*mWW^9*s^3*t^2 - 136510*ep^6*mWW^9*s^3*t^2 - 3108*ep*mtt^6*mWW^2*s^4*t^2 - 34664*ep^2*mtt^6*mWW^2*s^4*t^2 - 28504*ep^3*mtt^6*mWW^2*s^4*t^2 + 371952*ep^4*mtt^6*mWW^2*s^4*t^2 + 967708*ep^5*mtt^6*mWW^2*s^4*t^2 + 674744*ep^6*mtt^6*mWW^2*s^4*t^2 + 20762*ep*mtt^5*mWW^3*s^4*t^2 + 104591*ep^2*mtt^5*mWW^3*s^4*t^2 - 217759*ep^3*mtt^5*mWW^3*s^4*t^2 - 2064693*ep^4*mtt^5*mWW^3*s^4*t^2 - 3943487*ep^5*mtt^5*mWW^3*s^4*t^2 - 2385646*ep^6*mtt^5*mWW^3*s^4*t^2 - 1260*mtt^4*mWW^4*s^4*t^2 - 38430*ep*mtt^4*mWW^4*s^4*t^2 - 23360*ep^2*mtt^4*mWW^4*s^4*t^2 + 916650*ep^3*mtt^4*mWW^4*s^4*t^2 + 3141900*ep^4*mtt^4*mWW^4*s^4*t^2 + 3920700*ep^5*mtt^4*mWW^4*s^4*t^2 + 1756040*ep^6*mtt^4*mWW^4*s^4*t^2 - 480*mtt^3*mWW^5*s^4*t^2 - 830*ep*mtt^3*mWW^5*s^4*t^2 - 62378*ep^2*mtt^3*mWW^5*s^4*t^2 - 184462*ep^3*mtt^3*mWW^5*s^4*t^2 + 151878*ep^4*mtt^3*mWW^5*s^4*t^2 + 952480*ep^5*mtt^3*mWW^5*s^4*t^2 + 771160*ep^6*mtt^3*mWW^5*s^4*t^2 + 3240*mtt^2*mWW^6*s^4*t^2 + 41714*ep*mtt^2*mWW^6*s^4*t^2 + 31574*ep^2*mtt^2*mWW^6*s^4*t^2 - 720006*ep^3*mtt^2*mWW^6*s^4*t^2 - 2241482*ep^4*mtt^2*mWW^6*s^4*t^2 - 2446048*ep^5*mtt^2*mWW^6*s^4*t^2 - 937912*ep^6*mtt^2*mWW^6*s^4*t^2 - 1936*mtt*mWW^7*s^4*t^2 - 22914*ep*mtt*mWW^7*s^4*t^2 - 10973*ep^2*mtt*mWW^7*s^4*t^2 + 318777*ep^3*mtt*mWW^7*s^4*t^2 + 952959*ep^4*mtt*mWW^7*s^4*t^2 + 1028525*ep^5*mtt*mWW^7*s^4*t^2 + 385954*ep^6*mtt*mWW^7*s^4*t^2 + 276*mWW^8*s^4*t^2 + 2446*ep*mWW^8*s^4*t^2 + 4402*ep^2*mWW^8*s^4*t^2 - 5044*ep^3*mWW^8*s^4*t^2 - 91826*ep^4*mWW^8*s^4*t^2 - 212962*ep^5*mWW^8*s^4*t^2 - 139276*ep^6*mWW^8*s^4*t^2 + 2688*ep*mtt^5*mWW^2*s^5*t^2 + 29470*ep^2*mtt^5*mWW^2*s^5*t^2 + 22778*ep^3*mtt^5*mWW^2*s^5*t^2 - 319410*ep^4*mtt^5*mWW^2*s^5*t^2 - 822122*ep^5*mtt^5*mWW^2*s^5*t^2 - 569884*ep^6*mtt^5*mWW^2*s^5*t^2 - 13846*ep*mtt^4*mWW^3*s^5*t^2 - 60574*ep^2*mtt^4*mWW^3*s^5*t^2 + 175760*ep^3*mtt^4*mWW^3*s^5*t^2 + 1352210*ep^4*mtt^4*mWW^3*s^5*t^2 + 2466434*ep^5*mtt^4*mWW^3*s^5*t^2 + 1457480*ep^6*mtt^4*mWW^3*s^5*t^2 + 756*mtt^3*mWW^4*s^5*t^2 + 16310*ep*mtt^3*mWW^4*s^5*t^2 - 16125*ep^2*mtt^3*mWW^4*s^5*t^2 - 455995*ep^3*mtt^3*mWW^4*s^5*t^2 - 1213509*ep^4*mtt^3*mWW^4*s^5*t^2 - 1181979*ep^5*mtt^3*mWW^4*s^5*t^2 - 388546*ep^6*mtt^3*mWW^4*s^5*t^2 + 612*mtt^2*mWW^5*s^5*t^2 + 10972*ep*mtt^2*mWW^5*s^5*t^2 + 40633*ep^2*mtt^2*mWW^5*s^5*t^2 - 123797*ep^3*mtt^2*mWW^5*s^5*t^2 - 821359*ep^4*mtt^2*mWW^5*s^5*t^2 - 1394031*ep^5*mtt^2*mWW^5*s^5*t^2 - 788774*ep^6*mtt^2*mWW^5*s^5*t^2 - 1380*mtt*mWW^6*s^5*t^2 - 17822*ep*mtt*mWW^6*s^5*t^2 - 9179*ep^2*mtt*mWW^6*s^5*t^2 + 302009*ep^3*mtt*mWW^6*s^5*t^2 + 924745*ep^4*mtt*mWW^6*s^5*t^2 + 1030065*ep^5*mtt*mWW^6*s^5*t^2 + 413602*ep^6*mtt*mWW^6*s^5*t^2 + 380*mWW^7*s^5*t^2 + 3838*ep*mWW^7*s^5*t^2 + 1381*ep^2*mWW^7*s^5*t^2 - 46113*ep^3*mWW^7*s^5*t^2 - 151511*ep^4*mWW^7*s^5*t^2 - 197637*ep^5*mWW^7*s^5*t^2 - 95474*ep^6*mWW^7*s^5*t^2 - 1512*ep*mtt^4*mWW^2*s^6*t^2 - 16184*ep^2*mtt^4*mWW^2*s^6*t^2 - 11368*ep^3*mtt^4*mWW^2*s^6*t^2 + 177912*ep^4*mtt^4*mWW^2*s^6*t^2 + 451024*ep^5*mtt^4*mWW^2*s^6*t^2 + 310016*ep^6*mtt^4*mWW^2*s^6*t^2 + 5474*ep*mtt^3*mWW^3*s^6*t^2 + 18113*ep^2*mtt^3*mWW^3*s^6*t^2 - 88777*ep^3*mtt^3*mWW^3*s^6*t^2 - 518771*ep^4*mtt^3*mWW^3*s^6*t^2 - 871845*ep^5*mtt^3*mWW^3*s^6*t^2 - 492202*ep^6*mtt^3*mWW^3*s^6*t^2 - 252*mtt^2*mWW^4*s^6*t^2 - 2618*ep*mtt^2*mWW^4*s^6*t^2 + 17234*ep^2*mtt^2*mWW^4*s^6*t^2 + 110360*ep^3*mtt^2*mWW^4*s^6*t^2 + 124182*ep^4*mtt^2*mWW^4*s^6*t^2 - 88510*ep^5*mtt^2*mWW^4*s^6*t^2 - 143500*ep^6*mtt^2*mWW^4*s^6*t^2 - 312*mtt*mWW^5*s^6*t^2 - 5818*ep*mtt*mWW^5*s^6*t^2 - 10433*ep^2*mtt*mWW^5*s^6*t^2 + 97001*ep^3*mtt*mWW^5*s^6*t^2 + 406851*ep^4*mtt*mWW^5*s^6*t^2 + 579529*ep^5*mtt*mWW^5*s^6*t^2 + 293982*ep^6*mtt*mWW^5*s^6*t^2 + 244*mWW^6*s^6*t^2 + 2802*ep*mWW^6*s^6*t^2 + 50*ep^2*mWW^6*s^6*t^2 - 47252*ep^3*mWW^6*s^6*t^2 - 136002*ep^4*mWW^6*s^6*t^2 - 151258*ep^5*mWW^6*s^6*t^2 - 62976*ep^6*mWW^6*s^6*t^2 + 528*ep*mtt^3*mWW^2*s^7*t^2 + 5452*ep^2*mtt^3*mWW^2*s^7*t^2 + 3236*ep^3*mtt^3*mWW^2*s^7*t^2 - 61236*ep^4*mtt^3*mWW^2*s^7*t^2 - 151700*ep^5*mtt^3*mWW^2*s^7*t^2 - 102904*ep^6*mtt^3*mWW^2*s^7*t^2 - 1102*ep*mtt^2*mWW^3*s^7*t^2 - 1270*ep^2*mtt^2*mWW^3*s^7*t^2 + 25652*ep^3*mtt^2*mWW^3*s^7*t^2 + 97986*ep^4*mtt^2*mWW^3*s^7*t^2 + 134086*ep^5*mtt^2*mWW^3*s^7*t^2 + 65600*ep^6*mtt^2*mWW^3*s^7*t^2 + 36*mtt*mWW^4*s^7*t^2 - 354*ep*mtt*mWW^4*s^7*t^2 - 5147*ep^2*mtt*mWW^4*s^7*t^2 - 3809*ep^3*mtt*mWW^4*s^7*t^2 + 54277*ep^4*mtt*mWW^4*s^7*t^2 + 133219*ep^5*mtt*mWW^4*s^7*t^2 + 87938*ep^6*mtt*mWW^4*s^7*t^2 + 60*mWW^5*s^7*t^2 + 948*ep*mWW^5*s^7*t^2 + 427*ep^2*mWW^5*s^7*t^2 - 18649*ep^3*mWW^5*s^7*t^2 - 61213*ep^4*mWW^5*s^7*t^2 - 75983*ep^5*mWW^5*s^7*t^2 - 35022*ep^6*mWW^5*s^7*t^2 - 102*ep*mtt^2*mWW^2*s^8*t^2 - 992*ep^2*mtt^2*mWW^2*s^8*t^2 - 400*ep^3*mtt^2*mWW^2*s^8*t^2 + 11556*ep^4*mtt^2*mWW^2*s^8*t^2 + 27526*ep^5*mtt^2*mWW^2*s^8*t^2 + 18236*ep^6*mtt^2*mWW^2*s^8*t^2 + 56*ep*mtt*mWW^3*s^8*t^2 - 538*ep^2*mtt*mWW^3*s^8*t^2 - 3244*ep^3*mtt*mWW^3*s^8*t^2 - 3358*ep^4*mtt*mWW^3*s^8*t^2 + 3368*ep^5*mtt*mWW^3*s^8*t^2 + 4796*ep^6*mtt*mWW^3*s^8*t^2 + 122*ep*mWW^4*s^8*t^2 + 366*ep^2*mWW^4*s^8*t^2 - 2268*ep^3*mWW^4*s^8*t^2 - 11954*ep^4*mWW^4*s^8*t^2 - 19226*ep^5*mWW^4*s^8*t^2 - 10552*ep^6*mWW^4*s^8*t^2 + 8*ep*mtt*mWW^2*s^9*t^2 + 69*ep^2*mtt*mWW^2*s^9*t^2 - ep^3*mtt*mWW^2*s^9*t^2 - 867*ep^4*mtt*mWW^2*s^9*t^2 - 1903*ep^5*mtt*mWW^2*s^9*t^2 - 1194*ep^6*mtt*mWW^2*s^9*t^2 + 8*ep*mWW^3*s^9*t^2 + 69*ep^2*mWW^3*s^9*t^2 - ep^3*mWW^3*s^9*t^2 - 867*ep^4*mWW^3*s^9*t^2 - 1903*ep^5*mWW^3*s^9*t^2 - 1194*ep^6*mWW^3*s^9*t^2 - 6*ep*mtt^10*mWW*t^3 - 4*ep^2*mtt^10*mWW*t^3 + 136*ep^3*mtt^10*mWW*t^3 + 456*ep^4*mtt^10*mWW*t^3 + 542*ep^5*mtt^10*mWW*t^3 + 220*ep^6*mtt^10*mWW*t^3 + 266*ep*mtt^9*mWW^2*t^3 + 1936*ep^2*mtt^9*mWW^2*t^3 - 1634*ep^3*mtt^9*mWW^2*t^3 - 32888*ep^4*mtt^9*mWW^2*t^3 - 71464*ep^5*mtt^9*mWW^2*t^3 - 46792*ep^6*mtt^9*mWW^2*t^3 + 12*mtt^8*mWW^3*t^3 - 1198*ep*mtt^8*mWW^3*t^3 - 11945*ep^2*mtt^8*mWW^3*t^3 - 8777*ep^3*mtt^8*mWW^3*t^3 + 133775*ep^4*mtt^8*mWW^3*t^3 + 342383*ep^5*mtt^8*mWW^3*t^3 + 235246*ep^6*mtt^8*mWW^3*t^3 + 64*mtt^7*mWW^4*t^3 + 4142*ep*mtt^7*mWW^4*t^3 + 21243*ep^2*mtt^7*mWW^4*t^3 - 37587*ep^3*mtt^7*mWW^4*t^3 - 374645*ep^4*mtt^7*mWW^4*t^3 - 709963*ep^5*mtt^7*mWW^4*t^3 - 427182*ep^6*mtt^7*mWW^4*t^3 - 272*mtt^6*mWW^5*t^3 - 9000*ep*mtt^6*mWW^5*t^3 - 11830*ep^2*mtt^6*mWW^5*t^3 + 177632*ep^3*mtt^6*mWW^5*t^3 + 573966*ep^4*mtt^6*mWW^5*t^3 + 593312*ep^5*mtt^6*mWW^5*t^3 + 194384*ep^6*mtt^6*mWW^5*t^3 + 272*mtt^5*mWW^6*t^3 + 8938*ep*mtt^5*mWW^6*t^3 + 734*ep^2*mtt^5*mWW^6*t^3 - 168192*ep^3*mtt^5*mWW^6*t^3 - 351250*ep^4*mtt^5*mWW^6*t^3 - 87406*ep^5*mtt^5*mWW^6*t^3 + 150576*ep^6*mtt^5*mWW^6*t^3 - 4*mtt^4*mWW^7*t^3 - 1694*ep*mtt^4*mWW^7*t^3 - 6369*ep^2*mtt^4*mWW^7*t^3 - 34861*ep^3*mtt^4*mWW^7*t^3 - 9213*ep^4*mtt^4*mWW^7*t^3 + 110155*ep^5*mtt^4*mWW^7*t^3 + 89226*ep^6*mtt^4*mWW^7*t^3 - 112*mtt^3*mWW^8*t^3 - 2894*ep*mtt^3*mWW^8*t^3 + 9131*ep^2*mtt^3*mWW^8*t^3 + 112297*ep^3*mtt^3*mWW^8*t^3 + 78203*ep^4*mtt^3*mWW^8*t^3 - 325175*ep^5*mtt^3*mWW^8*t^3 - 351642*ep^6*mtt^3*mWW^8*t^3 + 40*mtt^2*mWW^9*t^3 + 1578*ep*mtt^2*mWW^9*t^3 - 1868*ep^2*mtt^2*mWW^9*t^3 - 33746*ep^3*mtt^2*mWW^9*t^3 - 26488*ep^4*mtt^2*mWW^9*t^3 + 110872*ep^5*mtt^2*mWW^9*t^3 + 132252*ep^6*mtt^2*mWW^9*t^3 - 132*ep*mtt*mWW^10*t^3 - 1396*ep^2*mtt*mWW^10*t^3 - 8180*ep^3*mtt*mWW^10*t^3 + 11068*ep^4*mtt*mWW^10*t^3 + 58112*ep^5*mtt*mWW^10*t^3 + 41184*ep^6*mtt*mWW^10*t^3 + 368*ep^2*mWW^11*t^3 + 2912*ep^3*mWW^11*t^3 - 2984*ep^4*mWW^11*t^3 - 21368*ep^5*mWW^11*t^3 - 17472*ep^6*mWW^11*t^3 + 48*ep*mtt^9*mWW*s*t^3 + 32*ep^2*mtt^9*mWW*s*t^3 - 1088*ep^3*mtt^9*mWW*s*t^3 - 3648*ep^4*mtt^9*mWW*s*t^3 - 4336*ep^5*mtt^9*mWW*s*t^3 - 1760*ep^6*mtt^9*mWW*s*t^3 - 1890*ep*mtt^8*mWW^2*s*t^3 - 14064*ep^2*mtt^8*mWW^2*s*t^3 + 10726*ep^3*mtt^8*mWW^2*s*t^3 + 234824*ep^4*mtt^8*mWW^2*s*t^3 + 512984*ep^5*mtt^8*mWW^2*s*t^3 + 336244*ep^6*mtt^8*mWW^2*s*t^3 - 84*mtt^7*mWW^3*s*t^3 + 7350*ep*mtt^7*mWW^3*s*t^3 + 73654*ep^2*mtt^7*mWW^3*s*t^3 + 55190*ep^3*mtt^7*mWW^3*s*t^3 - 816274*ep^4*mtt^7*mWW^3*s*t^3 - 2090644*ep^5*mtt^7*mWW^3*s*t^3 - 1435480*ep^6*mtt^7*mWW^3*s*t^3 - 436*mtt^6*mWW^4*s*t^3 - 22476*ep*mtt^6*mWW^4*s*t^3 - 103216*ep^2*mtt^6*mWW^4*s*t^3 + 236554*ep^3*mtt^6*mWW^4*s*t^3 + 1959168*ep^4*mtt^6*mWW^4*s*t^3 + 3564282*ep^5*mtt^6*mWW^4*s*t^3 + 2100892*ep^6*mtt^6*mWW^4*s*t^3 + 1500*mtt^5*mWW^5*s*t^3 + 40554*ep*mtt^5*mWW^5*s*t^3 + 30904*ep^2*mtt^5*mWW^5*s*t^3 - 840180*ep^3*mtt^5*mWW^5*s*t^3 - 2419660*ep^4*mtt^5*mWW^5*s*t^3 - 2182658*ep^5*mtt^5*mWW^5*s*t^3 - 538372*ep^6*mtt^5*mWW^5*s*t^3 - 1156*mtt^4*mWW^6*s*t^3 - 28764*ep*mtt^4*mWW^6*s*t^3 + 14552*ep^2*mtt^4*mWW^6*s*t^3 + 532450*ep^3*mtt^4*mWW^6*s*t^3 + 930692*ep^4*mtt^4*mWW^6*s*t^3 - 89150*ep^5*mtt^4*mWW^6*s*t^3 - 700784*ep^6*mtt^4*mWW^6*s*t^3 - 104*mtt^3*mWW^7*s*t^3 - 2760*ep*mtt^3*mWW^7*s*t^3 + 11036*ep^2*mtt^3*mWW^7*s*t^3 + 254734*ep^3*mtt^3*mWW^7*s*t^3 + 383696*ep^4*mtt^3*mWW^7*s*t^3 - 178134*ep^5*mtt^3*mWW^7*s*t^3 - 351300*ep^6*mtt^3*mWW^7*s*t^3 + 360*mtt^2*mWW^8*s*t^3 + 11038*ep*mtt^2*mWW^8*s*t^3 - 12526*ep^2*mtt^2*mWW^8*s*t^3 - 292976*ep^3*mtt^2*mWW^8*s*t^3 - 336638*ep^4*mtt^2*mWW^8*s*t^3 + 532194*ep^5*mtt^2*mWW^8*s*t^3 + 708244*ep^6*mtt^2*mWW^8*s*t^3 - 80*mtt*mWW^9*s*t^3 - 3144*ep*mtt*mWW^9*s*t^3 - 1730*ep^2*mtt*mWW^9*s*t^3 + 32540*ep^3*mtt*mWW^9*s*t^3 + 78202*ep^4*mtt*mWW^9*s*t^3 + 16756*ep^5*mtt*mWW^9*s*t^3 - 52464*ep^6*mtt*mWW^9*s*t^3 + 44*ep*mWW^10*s*t^3 + 1358*ep^2*mWW^10*s*t^3 + 12114*ep^3*mWW^10*s*t^3 - 10010*ep^4*mWW^10*s*t^3 - 80654*ep^5*mWW^10*s*t^3 - 64836*ep^6*mWW^10*s*t^3 - 168*ep*mtt^8*mWW*s^2*t^3 - 112*ep^2*mtt^8*mWW*s^2*t^3 + 3808*ep^3*mtt^8*mWW*s^2*t^3 + 12768*ep^4*mtt^8*mWW*s^2*t^3 + 15176*ep^5*mtt^8*mWW*s^2*t^3 + 6160*ep^6*mtt^8*mWW*s^2*t^3 + 5782*ep*mtt^7*mWW^2*s^2*t^3 + 44279*ep^2*mtt^7*mWW^2*s^2*t^3 - 29223*ep^3*mtt^7*mWW^2*s^2*t^3 - 723149*ep^4*mtt^7*mWW^2*s^2*t^3 - 1590907*ep^5*mtt^7*mWW^2*s^2*t^3 - 1044342*ep^6*mtt^7*mWW^2*s^2*t^3 + 252*mtt^6*mWW^3*s^2*t^3 - 18920*ep*mtt^6*mWW^3*s^2*t^3 - 190788*ep^2*mtt^6*mWW^3*s^2*t^3 - 146496*ep^3*mtt^6*mWW^3*s^2*t^3 + 2085580*ep^4*mtt^6*mWW^3*s^2*t^3 + 5346476*ep^5*mtt^6*mWW^3*s^2*t^3 + 3667784*ep^6*mtt^6*mWW^3*s^2*t^3 + 1272*mtt^5*mWW^4*s^2*t^3 + 50474*ep*mtt^5*mWW^4*s^2*t^3 + 194606*ep^2*mtt^5*mWW^4*s^2*t^3 - 628056*ep^3*mtt^5*mWW^4*s^2*t^3 - 4162926*ep^4*mtt^5*mWW^4*s^2*t^3 - 7109574*ep^5*mtt^5*mWW^4*s^2*t^3 - 4047988*ep^6*mtt^5*mWW^4*s^2*t^3 - 3420*mtt^4*mWW^5*s^2*t^3 - 72224*ep*mtt^4*mWW^5*s^2*t^3 + 2471*ep^2*mtt^4*mWW^5*s^2*t^3 + 1592363*ep^3*mtt^4*mWW^5*s^2*t^3 + 3863103*ep^4*mtt^4*mWW^5*s^2*t^3 + 2601289*ep^5*mtt^4*mWW^5*s^2*t^3 + 74586*ep^6*mtt^4*mWW^5*s^2*t^3 + 1904*mtt^3*mWW^6*s^2*t^3 + 30314*ep*mtt^3*mWW^6*s^2*t^3 - 55918*ep^2*mtt^3*mWW^6*s^2*t^3 - 542004*ep^3*mtt^3*mWW^6*s^2*t^3 - 489390*ep^4*mtt^3*mWW^6*s^2*t^3 + 1050674*ep^5*mtt^3*mWW^6*s^2*t^3 + 1325236*ep^6*mtt^3*mWW^6*s^2*t^3 + 336*mtt^2*mWW^7*s^2*t^3 + 15542*ep*mtt^2*mWW^7*s^2*t^3 - 701*ep^2*mtt^2*mWW^7*s^2*t^3 - 502479*ep^3*mtt^2*mWW^7*s^2*t^3 - 966673*ep^4*mtt^2*mWW^7*s^2*t^3 - 106075*ep^5*mtt^2*mWW^7*s^2*t^3 + 442226*ep^6*mtt^2*mWW^7*s^2*t^3 - 384*mtt*mWW^8*s^2*t^3 - 12234*ep*mtt*mWW^8*s^2*t^3 + 2949*ep^2*mtt*mWW^8*s^2*t^3 + 242429*ep^3*mtt*mWW^8*s^2*t^3 + 386545*ep^4*mtt*mWW^8*s^2*t^3 - 159415*ep^5*mtt*mWW^8*s^2*t^3 - 390194*ep^6*mtt*mWW^8*s^2*t^3 + 40*mWW^9*s^2*t^3 + 1306*ep*mWW^9*s^2*t^3 + 1742*ep^2*mWW^9*s^2*t^3 - 454*ep^3*mWW^9*s^2*t^3 - 37730*ep^4*mWW^9*s^2*t^3 - 91612*ep^5*mWW^9*s^2*t^3 - 55356*ep^6*mWW^9*s^2*t^3 + 336*ep*mtt^7*mWW*s^3*t^3 + 224*ep^2*mtt^7*mWW*s^3*t^3 - 7616*ep^3*mtt^7*mWW*s^3*t^3 - 25536*ep^4*mtt^7*mWW*s^3*t^3 - 30352*ep^5*mtt^7*mWW*s^3*t^3 - 12320*ep^6*mtt^7*mWW*s^3*t^3 - 9898*ep*mtt^6*mWW^2*s^3*t^3 - 78746*ep^2*mtt^6*mWW^2*s^3*t^3 + 41596*ep^3*mtt^6*mWW^2*s^3*t^3 + 1249318*ep^4*mtt^6*mWW^2*s^3*t^3 + 2774762*ep^5*mtt^6*mWW^2*s^3*t^3 + 1825280*ep^6*mtt^6*mWW^2*s^3*t^3 - 420*mtt^5*mWW^3*s^3*t^3 + 26258*ep*mtt^5*mWW^3*s^3*t^3 + 266776*ep^2*mtt^5*mWW^3*s^3*t^3 + 211160*ep^3*mtt^5*mWW^3*s^3*t^3 - 2862232*ep^4*mtt^5*mWW^3*s^3*t^3 - 7345514*ep^5*mtt^5*mWW^3*s^3*t^3 - 5032940*ep^6*mtt^5*mWW^3*s^3*t^3 - 2060*mtt^4*mWW^4*s^3*t^3 - 60140*ep*mtt^4*mWW^4*s^3*t^3 - 168414*ep^2*mtt^4*mWW^4*s^3*t^3 + 906304*ep^3*mtt^4*mWW^4*s^3*t^3 + 4539874*ep^4*mtt^4*mWW^4*s^3*t^3 + 6938880*ep^5*mtt^4*mWW^4*s^3*t^3 + 3684380*ep^6*mtt^4*mWW^4*s^3*t^3 + 4120*mtt^3*mWW^5*s^3*t^3 + 63356*ep*mtt^3*mWW^5*s^3*t^3 - 80392*ep^2*mtt^3*mWW^5*s^3*t^3 - 1515104*ep^3*mtt^3*mWW^5*s^3*t^3 - 2747344*ep^4*mtt^3*mWW^5*s^3*t^3 - 494036*ep^5*mtt^3*mWW^5*s^3*t^3 + 1158696*ep^6*mtt^3*mWW^5*s^3*t^3 - 1496*mtt^2*mWW^6*s^3*t^3 - 7978*ep*mtt^2*mWW^6*s^3*t^3 + 69726*ep^2*mtt^2*mWW^6*s^3*t^3 + 107528*ep^3*mtt^2*mWW^6*s^3*t^3 - 580026*ep^4*mtt^2*mWW^6*s^3*t^3 - 1669502*ep^5*mtt^2*mWW^6*s^3*t^3 - 1222764*ep^6*mtt^2*mWW^6*s^3*t^3 - 344*mtt*mWW^7*s^3*t^3 - 15788*ep*mtt*mWW^7*s^3*t^3 - 4270*ep^2*mtt*mWW^7*s^3*t^3 + 382128*ep^3*mtt*mWW^7*s^3*t^3 + 804622*ep^4*mtt*mWW^7*s^3*t^3 + 268244*ep^5*mtt*mWW^7*s^3*t^3 - 213136*ep^6*mtt*mWW^7*s^3*t^3 + 136*mWW^8*s^3*t^3 + 4030*ep*mWW^8*s^3*t^3 + 148*ep^2*mWW^8*s^3*t^3 - 61720*ep^3*mWW^8*s^3*t^3 - 125704*ep^4*mWW^8*s^3*t^3 - 43046*ep^5*mWW^8*s^3*t^3 + 36172*ep^6*mWW^8*s^3*t^3 - 420*ep*mtt^6*mWW*s^4*t^3 - 280*ep^2*mtt^6*mWW*s^4*t^3 + 9520*ep^3*mtt^6*mWW*s^4*t^3 + 31920*ep^4*mtt^6*mWW*s^4*t^3 + 37940*ep^5*mtt^6*mWW*s^4*t^3 + 15400*ep^6*mtt^6*mWW*s^4*t^3 + 10290*ep*mtt^5*mWW^2*s^4*t^3 + 86265*ep^2*mtt^5*mWW^2*s^4*t^3 - 30665*ep^3*mtt^5*mWW^2*s^4*t^3 - 1316035*ep^4*mtt^5*mWW^2*s^4*t^3 - 2962165*ep^5*mtt^5*mWW^2*s^4*t^3 - 1954370*ep^6*mtt^5*mWW^2*s^4*t^3 + 420*mtt^4*mWW^3*s^4*t^3 - 20880*ep*mtt^4*mWW^3*s^4*t^3 - 213800*ep^2*mtt^4*mWW^3*s^4*t^3 - 175620*ep^3*mtt^4*mWW^3*s^4*t^3 + 2232800*ep^4*mtt^4*mWW^3*s^4*t^3 + 5736160*ep^5*mtt^4*mWW^3*s^4*t^3 + 3922520*ep^6*mtt^4*mWW^3*s^4*t^3 + 2000*mtt^3*mWW^4*s^4*t^3 + 40370*ep*mtt^3*mWW^4*s^4*t^3 + 48411*ep^2*mtt^3*mWW^4*s^4*t^3 - 760191*ep^3*mtt^3*mWW^4*s^4*t^3 - 2601021*ep^4*mtt^3*mWW^4*s^4*t^3 - 3096715*ep^5*mtt^3*mWW^4*s^4*t^3 - 1324110*ep^6*mtt^3*mWW^4*s^4*t^3 - 2760*mtt^2*mWW^5*s^4*t^3 - 27264*ep*mtt^2*mWW^5*s^4*t^3 + 94760*ep^2*mtt^2*mWW^5*s^4*t^3 + 728454*ep^3*mtt^2*mWW^5*s^4*t^3 + 650524*ep^4*mtt^2*mWW^5*s^4*t^3 - 1198726*ep^5*mtt^2*mWW^5*s^4*t^3 - 1455644*ep^6*mtt^2*mWW^5*s^4*t^3 + 544*mtt*mWW^6*s^4*t^3 - 4620*ep*mtt*mWW^6*s^4*t^3 - 33576*ep^2*mtt*mWW^6*s^4*t^3 + 122116*ep^3*mtt*mWW^6*s^4*t^3 + 661704*ep^4*mtt*mWW^6*s^4*t^3 + 980612*ep^5*mtt*mWW^6*s^4*t^3 + 520076*ep^6*mtt*mWW^6*s^4*t^3 + 116*mWW^7*s^4*t^3 + 4700*ep*mWW^7*s^4*t^3 + 304*ep^2*mWW^7*s^4*t^3 - 99522*ep^3*mWW^7*s^4*t^3 - 212432*ep^4*mWW^7*s^4*t^3 - 94190*ep^5*mWW^7*s^4*t^3 + 32984*ep^6*mWW^7*s^4*t^3 + 336*ep*mtt^5*mWW*s^5*t^3 + 224*ep^2*mtt^5*mWW*s^5*t^3 - 7616*ep^3*mtt^5*mWW*s^5*t^3 - 25536*ep^4*mtt^5*mWW*s^5*t^3 - 30352*ep^5*mtt^5*mWW*s^5*t^3 - 12320*ep^6*mtt^5*mWW*s^5*t^3 - 6566*ep*mtt^4*mWW^2*s^5*t^3 - 59356*ep^2*mtt^4*mWW^2*s^5*t^3 + 7254*ep^3*mtt^4*mWW^2*s^5*t^3 + 856828*ep^4*mtt^4*mWW^2*s^5*t^3 + 1966724*ep^5*mtt^4*mWW^2*s^5*t^3 + 1303332*ep^6*mtt^4*mWW^2*s^5*t^3 - 252*mtt^3*mWW^3*s^5*t^3 + 9178*ep*mtt^3*mWW^3*s^5*t^3 + 94230*ep^2*mtt^3*mWW^3*s^5*t^3 + 80662*ep^3*mtt^3*mWW^3*s^5*t^3 - 942290*ep^4*mtt^3*mWW^3*s^5*t^3 - 2419928*ep^5*mtt^3*mWW^3*s^5*t^3 - 1648336*ep^6*mtt^3*mWW^3*s^5*t^3 - 1164*mtt^2*mWW^4*s^5*t^3 - 14852*ep*mtt^2*mWW^4*s^5*t^3 + 21328*ep^2*mtt^2*mWW^4*s^5*t^3 + 364326*ep^3*mtt^2*mWW^4*s^5*t^3 + 673104*ep^4*mtt^2*mWW^4*s^5*t^3 + 197598*ep^5*mtt^2*mWW^4*s^5*t^3 - 196628*ep^6*mtt^2*mWW^4*s^5*t^3 + 972*mtt*mWW^5*s^5*t^3 + 4586*ep*mtt*mWW^5*s^5*t^3 - 41768*ep^2*mtt*mWW^5*s^5*t^3 - 145940*ep^3*mtt*mWW^5*s^5*t^3 + 143076*ep^4*mtt*mWW^5*s^5*t^3 + 827822*ep^5*mtt*mWW^5*s^5*t^3 + 662412*ep^6*mtt*mWW^5*s^5*t^3 - 68*mWW^6*s^5*t^3 + 2110*ep*mWW^6*s^5*t^3 + 4482*ep^2*mWW^6*s^5*t^3 - 51898*ep^3*mWW^6*s^5*t^3 - 171730*ep^4*mWW^6*s^5*t^3 - 185228*ep^5*mWW^6*s^5*t^3 - 72340*ep^6*mWW^6*s^5*t^3 - 168*ep*mtt^4*mWW*s^6*t^3 - 112*ep^2*mtt^4*mWW*s^6*t^3 + 3808*ep^3*mtt^4*mWW*s^6*t^3 + 12768*ep^4*mtt^4*mWW*s^6*t^3 + 15176*ep^5*mtt^4*mWW*s^6*t^3 + 6160*ep^6*mtt^4*mWW*s^6*t^3 + 2450*ep*mtt^3*mWW^2*s^6*t^3 + 24889*ep^2*mtt^3*mWW^2*s^6*t^3 + 5119*ep^3*mtt^3*mWW^2*s^6*t^3 - 330659*ep^4*mtt^3*mWW^2*s^6*t^3 - 782869*ep^5*mtt^3*mWW^2*s^6*t^3 - 522394*ep^6*mtt^3*mWW^2*s^6*t^3 + 84*mtt^2*mWW^3*s^6*t^3 - 1840*ep*mtt^2*mWW^3*s^6*t^3 - 18104*ep^2*mtt^2*mWW^3*s^6*t^3 - 15660*ep^3*mtt^2*mWW^3*s^6*t^3 + 164744*ep^4*mtt^2*mWW^3*s^6*t^3 + 417624*ep^5*mtt^2*mWW^3*s^6*t^3 + 280720*ep^6*mtt^2*mWW^3*s^6*t^3 + 376*mtt*mWW^4*s^6*t^3 + 2646*ep*mtt*mWW^4*s^6*t^3 - 16668*ep^2*mtt*mWW^4*s^6*t^3 - 89230*ep^3*mtt*mWW^4*s^6*t^3 - 20504*ep^4*mtt*mWW^4*s^6*t^3 + 271348*ep^5*mtt*mWW^4*s^6*t^3 + 252928*ep^6*mtt*mWW^4*s^6*t^3 - 140*mWW^5*s^6*t^3 - 8*ep*mWW^5*s^6*t^3 + 5855*ep^2*mWW^5*s^6*t^3 + 2775*ep^3*mWW^5*s^6*t^3 - 63665*ep^4*mWW^5*s^6*t^3 - 147003*ep^5*mWW^5*s^6*t^3 - 96062*ep^6*mWW^5*s^6*t^3 + 48*ep*mtt^3*mWW*s^7*t^3 + 32*ep^2*mtt^3*mWW*s^7*t^3 - 1088*ep^3*mtt^3*mWW*s^7*t^3 - 3648*ep^4*mtt^3*mWW*s^7*t^3 - 4336*ep^5*mtt^3*mWW*s^7*t^3 - 1760*ep^6*mtt^3*mWW*s^7*t^3 - 462*ep*mtt^2*mWW^2*s^7*t^3 - 5754*ep^2*mtt^2*mWW^2*s^7*t^3 - 3992*ep^3*mtt^2*mWW^2*s^7*t^3 + 66614*ep^4*mtt^2*mWW^2*s^7*t^3 + 166682*ep^5*mtt^2*mWW^2*s^7*t^3 + 112552*ep^6*mtt^2*mWW^2*s^7*t^3 - 12*mtt*mWW^3*s^7*t^3 + 30*ep*mtt*mWW^3*s^7*t^3 - 452*ep^2*mtt*mWW^3*s^7*t^3 - 1124*ep^3*mtt*mWW^3*s^7*t^3 + 7580*ep^4*mtt*mWW^3*s^7*t^3 + 24054*ep^5*mtt*mWW^3*s^7*t^3 + 17876*ep^6*mtt*mWW^3*s^7*t^3 - 52*mWW^4*s^7*t^3 - 164*ep*mWW^4*s^7*t^3 + 2710*ep^2*mWW^4*s^7*t^3 + 7880*ep^3*mWW^4*s^7*t^3 - 13050*ep^4*mWW^4*s^7*t^3 - 55856*ep^5*mWW^4*s^7*t^3 - 42292*ep^6*mWW^4*s^7*t^3 - 6*ep*mtt^2*mWW*s^8*t^3 - 4*ep^2*mtt^2*mWW*s^8*t^3 + 136*ep^3*mtt^2*mWW*s^8*t^3 + 456*ep^4*mtt^2*mWW*s^8*t^3 + 542*ep^5*mtt^2*mWW*s^8*t^3 + 220*ep^6*mtt^2*mWW*s^8*t^3 + 28*ep*mtt*mWW^2*s^8*t^3 + 551*ep^2*mtt*mWW^2*s^8*t^3 + 819*ep^3*mtt*mWW^2*s^8*t^3 - 4853*ep^4*mtt*mWW^2*s^8*t^3 - 13747*ep^5*mtt*mWW^2*s^8*t^3 - 9510*ep^6*mtt*mWW^2*s^8*t^3 + 22*ep*mWW^3*s^8*t^3 + 429*ep^2*mWW^3*s^8*t^3 + 665*ep^3*mWW^3*s^8*t^3 - 3683*ep^4*mWW^3*s^8*t^3 - 10611*ep^5*mWW^3*s^8*t^3 - 7390*ep^6*mWW^3*s^8*t^3 - 52*ep*mtt^9*mWW*t^4 - 105*ep^2*mtt^9*mWW*t^4 + 1239*ep^3*mtt^9*mWW*t^4 + 5683*ep^4*mtt^9*mWW*t^4 + 8685*ep^5*mtt^9*mWW*t^4 + 4566*ep^6*mtt^9*mWW*t^4 - 1060*ep*mtt^8*mWW^2*t^4 - 5008*ep^2*mtt^8*mWW^2*t^4 + 16950*ep^3*mtt^8*mWW^2*t^4 + 127412*ep^4*mtt^8*mWW^2*t^4 + 235782*ep^5*mtt^8*mWW^2*t^4 + 142284*ep^6*mtt^8*mWW^2*t^4 - 40*mtt^7*mWW^3*t^4 + 3234*ep*mtt^7*mWW^3*t^4 + 28442*ep^2*mtt^7*mWW^3*t^4 + 11304*ep^3*mtt^7*mWW^3*t^4 - 361626*ep^4*mtt^7*mWW^3*t^4 - 888746*ep^5*mtt^7*mWW^3*t^4 - 602960*ep^6*mtt^7*mWW^3*t^4 + 36*mtt^6*mWW^4*t^4 - 4072*ep*mtt^6*mWW^4*t^4 - 47094*ep^2*mtt^6*mWW^4*t^4 - 55926*ep^3*mtt^6*mWW^4*t^4 + 462526*ep^4*mtt^6*mWW^4*t^4 + 1286582*ep^5*mtt^6*mWW^4*t^4 + 910468*ep^6*mtt^6*mWW^4*t^4 + 160*mtt^5*mWW^5*t^4 + 6456*ep*mtt^5*mWW^5*t^4 + 21488*ep^2*mtt^5*mWW^5*t^4 - 102852*ep^3*mtt^5*mWW^5*t^4 - 459320*ep^4*mtt^5*mWW^5*t^4 - 610276*ep^5*mtt^5*mWW^5*t^4 - 291864*ep^6*mtt^5*mWW^5*t^4 - 296*mtt^4*mWW^6*t^4 - 9380*ep*mtt^4*mWW^6*t^4 + 11683*ep^2*mtt^4*mWW^6*t^4 + 253125*ep^3*mtt^4*mWW^6*t^4 + 296171*ep^4*mtt^4*mWW^6*t^4 - 438593*ep^5*mtt^4*mWW^6*t^4 - 595854*ep^6*mtt^4*mWW^6*t^4 + 168*mtt^3*mWW^7*t^4 + 5538*ep*mtt^3*mWW^7*t^4 - 7627*ep^2*mtt^3*mWW^7*t^4 - 109553*ep^3*mtt^3*mWW^7*t^4 - 66163*ep^4*mtt^3*mWW^7*t^4 + 374807*ep^5*mtt^3*mWW^7*t^4 + 418118*ep^6*mtt^3*mWW^7*t^4 - 28*mtt^2*mWW^8*t^4 + 80*ep*mtt^2*mWW^8*t^4 - 5189*ep^2*mtt^2*mWW^8*t^4 - 48317*ep^3*mtt^2*mWW^8*t^4 + 3371*ep^4*mtt^2*mWW^8*t^4 + 210109*ep^5*mtt^2*mWW^8*t^4 + 172974*ep^6*mtt^2*mWW^8*t^4 - 792*ep*mtt*mWW^9*t^4 + 3566*ep^2*mtt*mWW^9*t^4 + 37082*ep^3*mtt*mWW^9*t^4 - 8618*ep^4*mtt*mWW^9*t^4 - 198058*ep^5*mtt*mWW^9*t^4 - 176908*ep^6*mtt*mWW^9*t^4 + 48*ep*mWW^10*t^4 - 156*ep^2*mWW^10*t^4 - 3052*ep^3*mWW^10*t^4 + 564*ep^4*mWW^10*t^4 + 19708*ep^5*mWW^10*t^4 + 19176*ep^6*mWW^10*t^4 + 356*ep*mtt^8*mWW*s*t^4 + 719*ep^2*mtt^8*mWW*s*t^4 - 8525*ep^3*mtt^8*mWW*s*t^4 - 39125*ep^4*mtt^8*mWW*s*t^4 - 59823*ep^5*mtt^8*mWW*s*t^4 - 31458*ep^6*mtt^8*mWW*s*t^4 + 6724*ep*mtt^7*mWW^2*s*t^4 + 32052*ep^2*mtt^7*mWW^2*s*t^4 - 106616*ep^3*mtt^7*mWW^2*s*t^4 - 809276*ep^4*mtt^7*mWW^2*s*t^4 - 1499716*ep^5*mtt^7*mWW^2*s*t^4 - 904400*ep^6*mtt^7*mWW^2*s*t^4 + 256*mtt^6*mWW^3*s*t^4 - 16284*ep*mtt^6*mWW^3*s*t^4 - 150789*ep^2*mtt^6*mWW^3*s*t^4 - 82863*ep^3*mtt^6*mWW^3*s*t^4 + 1838619*ep^4*mtt^6*mWW^3*s*t^4 + 4603539*ep^5*mtt^6*mWW^3*s*t^4 + 3139130*ep^6*mtt^6*mWW^3*s*t^4 - 156*mtt^5*mWW^4*s*t^4 + 15754*ep*mtt^5*mWW^4*s*t^4 + 191295*ep^2*mtt^5*mWW^4*s*t^4 + 243857*ep^3*mtt^5*mWW^4*s*t^4 - 1791825*ep^4*mtt^5*mWW^4*s*t^4 - 5066703*ep^5*mtt^5*mWW^4*s*t^4 - 3603438*ep^6*mtt^5*mWW^4*s*t^4 - 836*mtt^4*mWW^5*s*t^4 - 23006*ep*mtt^4*mWW^5*s*t^4 - 38355*ep^2*mtt^4*mWW^5*s*t^4 + 487923*ep^3*mtt^4*mWW^5*s*t^4 + 1419445*ep^4*mtt^4*mWW^5*s*t^4 + 1200687*ep^5*mtt^4*mWW^5*s*t^4 + 284670*ep^6*mtt^4*mWW^5*s*t^4 + 1172*mtt^3*mWW^6*s*t^4 + 27942*ep*mtt^3*mWW^6*s*t^4 - 58216*ep^2*mtt^3*mWW^6*s*t^4 - 785984*ep^3*mtt^3*mWW^6*s*t^4 - 718616*ep^4*mtt^3*mWW^6*s*t^4 + 1740982*ep^5*mtt^3*mWW^6*s*t^4 + 2065568*ep^6*mtt^3*mWW^6*s*t^4 - 492*mtt^2*mWW^7*s*t^4 - 10826*ep*mtt^2*mWW^7*s*t^4 + 14727*ep^2*mtt^2*mWW^7*s*t^4 + 159059*ep^3*mtt^2*mWW^7*s*t^4 + 85947*ep^4*mtt^2*mWW^7*s*t^4 - 549333*ep^5*mtt^2*mWW^7*s*t^4 - 624738*ep^6*mtt^2*mWW^7*s*t^4 + 56*mtt*mWW^8*s*t^4 - 1580*ep*mtt*mWW^8*s*t^4 + 9941*ep^2*mtt*mWW^8*s*t^4 + 124099*ep^3*mtt*mWW^8*s*t^4 + 20541*ep^4*mtt*mWW^8*s*t^4 - 511671*ep^5*mtt*mWW^8*s*t^4 - 461034*ep^6*mtt*mWW^8*s*t^4 + 920*ep*mWW^9*s*t^4 - 1374*ep^2*mWW^9*s*t^4 - 31270*ep^3*mWW^9*s*t^4 - 7470*ep^4*mWW^9*s*t^4 + 138838*ep^5*mWW^9*s*t^4 + 133780*ep^6*mWW^9*s*t^4 - 1036*ep*mtt^7*mWW*s^2*t^4 - 2105*ep^2*mtt^7*mWW*s^2*t^4 + 24951*ep^3*mtt^7*mWW*s^2*t^4 + 114827*ep^4*mtt^7*mWW*s^2*t^4 + 175885*ep^5*mtt^7*mWW*s^2*t^4 + 92598*ep^6*mtt^7*mWW*s^2*t^4 - 18076*ep*mtt^6*mWW^2*s^2*t^4 - 87203*ep^2*mtt^6*mWW^2*s^2*t^4 + 283383*ep^3*mtt^6*mWW^2*s^2*t^4 + 2179813*ep^4*mtt^6*mWW^2*s^2*t^4 + 4047917*ep^5*mtt^6*mWW^2*s^2*t^4 + 2439582*ep^6*mtt^6*mWW^2*s^2*t^4 - 696*mtt^5*mWW^3*s^2*t^4 + 32500*ep*mtt^5*mWW^3*s^2*t^4 + 326694*ep^2*mtt^5*mWW^3*s^2*t^4 + 252094*ep^3*mtt^5*mWW^3*s^2*t^4 - 3738846*ep^4*mtt^5*mWW^3*s^2*t^4 - 9645338*ep^5*mtt^5*mWW^3*s^2*t^4 - 6631800*ep^6*mtt^5*mWW^3*s^2*t^4 + 240*mtt^4*mWW^4*s^2*t^4 - 21826*ep*mtt^4*mWW^4*s^2*t^4 - 289164*ep^2*mtt^4*mWW^4*s^2*t^4 - 413250*ep^3*mtt^4*mWW^4*s^2*t^4 + 2474656*ep^4*mtt^4*mWW^4*s^2*t^4 + 7234508*ep^5*mtt^4*mWW^4*s^2*t^4 + 5198764*ep^6*mtt^4*mWW^4*s^2*t^4 + 1744*mtt^3*mWW^5*s^2*t^4 + 31436*ep*mtt^3*mWW^5*s^2*t^4 - 27703*ep^2*mtt^3*mWW^5*s^2*t^4 - 902281*ep^3*mtt^3*mWW^5*s^2*t^4 - 1458591*ep^4*mtt^3*mWW^5*s^2*t^4 + 366309*ep^5*mtt^3*mWW^5*s^2*t^4 + 1148198*ep^6*mtt^3*mWW^5*s^2*t^4 - 1740*mtt^2*mWW^6*s^2*t^4 - 30078*ep*mtt^2*mWW^6*s^2*t^4 + 94994*ep^2*mtt^2*mWW^6*s^2*t^4 + 868658*ep^3*mtt^2*mWW^6*s^2*t^4 + 524798*ep^4*mtt^2*mWW^6*s^2*t^4 - 2419028*ep^5*mtt^2*mWW^6*s^2*t^4 - 2562604*ep^6*mtt^2*mWW^6*s^2*t^4 + 480*mtt*mWW^7*s^2*t^4 + 5764*ep*mtt*mWW^7*s^2*t^4 - 9125*ep^2*mtt*mWW^7*s^2*t^4 - 18253*ep^3*mtt*mWW^7*s^2*t^4 + 22715*ep^4*mtt*mWW^7*s^2*t^4 + 113321*ep^5*mtt*mWW^7*s^2*t^4 + 134386*ep^6*mtt*mWW^7*s^2*t^4 - 28*mWW^8*s^2*t^4 + 1508*ep*mWW^8*s^2*t^4 - 3348*ep^2*mWW^8*s^2*t^4 - 69782*ep^3*mWW^8*s^2*t^4 - 32836*ep^4*mWW^8*s^2*t^4 + 250370*ep^5*mWW^8*s^2*t^4 + 244284*ep^6*mWW^8*s^2*t^4 + 1652*ep*mtt^6*mWW*s^3*t^4 + 3411*ep^2*mtt^6*mWW*s^3*t^4 - 40065*ep^3*mtt^6*mWW*s^3*t^4 - 185585*ep^4*mtt^6*mWW*s^3*t^4 - 285387*ep^5*mtt^6*mWW*s^3*t^4 - 150666*ep^6*mtt^6*mWW*s^3*t^4 + 26612*ep*mtt^5*mWW^2*s^3*t^4 + 130511*ep^2*mtt^5*mWW^2*s^3*t^4 - 410745*ep^3*mtt^5*mWW^2*s^3*t^4 - 3218765*ep^4*mtt^5*mWW^2*s^3*t^4 - 5995547*ep^5*mtt^5*mWW^2*s^3*t^4 - 3611586*ep^6*mtt^5*mWW^2*s^3*t^4 + 1040*mtt^4*mWW^3*s^3*t^4 - 31460*ep*mtt^4*mWW^3*s^3*t^4 - 366570*ep^2*mtt^4*mWW^3*s^3*t^4 - 411350*ep^3*mtt^4*mWW^3*s^3*t^4 + 3768710*ep^4*mtt^4*mWW^3*s^3*t^4 + 10264850*ep^5*mtt^4*mWW^3*s^3*t^4 + 7163500*ep^6*mtt^4*mWW^3*s^3*t^4 - 120*mtt^3*mWW^4*s^3*t^4 + 11114*ep*mtt^3*mWW^4*s^3*t^4 + 183936*ep^2*mtt^3*mWW^4*s^3*t^4 + 329880*ep^3*mtt^3*mWW^4*s^3*t^4 - 1219604*ep^4*mtt^3*mWW^4*s^3*t^4 - 3966042*ep^5*mtt^3*mWW^4*s^3*t^4 - 2943036*ep^6*mtt^3*mWW^4*s^3*t^4 - 1816*mtt^2*mWW^5*s^3*t^4 - 20562*ep*mtt^2*mWW^5*s^3*t^4 + 99814*ep^2*mtt^2*mWW^5*s^3*t^4 + 807940*ep^3*mtt^2*mWW^5*s^3*t^4 + 440718*ep^4*mtt^2*mWW^5*s^3*t^4 - 2223274*ep^5*mtt^2*mWW^5*s^3*t^4 - 2247324*ep^6*mtt^2*mWW^5*s^3*t^4 + 1148*mtt*mWW^6*s^3*t^4 + 13700*ep*mtt*mWW^6*s^3*t^4 - 61953*ep^2*mtt*mWW^6*s^3*t^4 - 389485*ep^3*mtt*mWW^6*s^3*t^4 - 77889*ep^4*mtt*mWW^6*s^3*t^4 + 1358989*ep^5*mtt*mWW^6*s^3*t^4 + 1301090*ep^6*mtt*mWW^6*s^3*t^4 - 156*mWW^7*s^3*t^4 - 476*ep*mWW^7*s^3*t^4 + 1641*ep^2*mWW^7*s^3*t^4 - 32277*ep^3*mWW^7*s^3*t^4 - 40067*ep^4*mWW^7*s^3*t^4 + 70933*ep^5*mWW^7*s^3*t^4 + 79914*ep^6*mWW^7*s^3*t^4 - 1540*ep*mtt^5*mWW*s^4*t^4 - 3295*ep^2*mtt^5*mWW*s^4*t^4 + 37705*ep^3*mtt^5*mWW*s^4*t^4 + 177085*ep^4*mtt^5*mWW*s^4*t^4 + 274515*ep^5*mtt^5*mWW*s^4*t^4 + 145770*ep^6*mtt^5*mWW*s^4*t^4 - 23060*ep*mtt^4*mWW^2*s^4*t^4 - 115770*ep^2*mtt^4*mWW^2*s^4*t^4 + 348040*ep^3*mtt^4*mWW^2*s^4*t^4 + 2802450*ep^4*mtt^4*mWW^2*s^4*t^4 + 5244300*ep^5*mtt^4*mWW^2*s^4*t^4 + 3158320*ep^6*mtt^4*mWW^2*s^4*t^4 - 920*mtt^3*mWW^3*s^4*t^4 + 13330*ep*mtt^3*mWW^3*s^4*t^4 + 219650*ep^2*mtt^3*mWW^3*s^4*t^4 + 386080*ep^3*mtt^3*mWW^3*s^4*t^4 - 1801850*ep^4*mtt^3*mWW^3*s^4*t^4 - 5570690*ep^5*mtt^3*mWW^3*s^4*t^4 - 4015000*ep^6*mtt^3*mWW^3*s^4*t^4 - 60*mtt^2*mWW^4*s^4*t^4 + 1154*ep*mtt^2*mWW^4*s^4*t^4 - 23364*ep^2*mtt^2*mWW^4*s^4*t^4 - 109820*ep^3*mtt^2*mWW^4*s^4*t^4 - 208764*ep^4*mtt^2*mWW^4*s^4*t^4 - 140622*ep^5*mtt^2*mWW^4*s^4*t^4 + 13884*ep^6*mtt^2*mWW^4*s^4*t^4 + 944*mtt*mWW^5*s^4*t^4 + 6560*ep*mtt*mWW^5*s^4*t^4 - 70539*ep^2*mtt*mWW^5*s^4*t^4 - 346469*ep^3*mtt*mWW^5*s^4*t^4 + 113157*ep^4*mtt*mWW^5*s^4*t^4 + 1596253*ep^5*mtt*mWW^5*s^4*t^4 + 1370694*ep^6*mtt*mWW^5*s^4*t^4 - 284*mWW^6*s^4*t^4 - 2184*ep*mWW^6*s^4*t^4 + 13492*ep^2*mWW^6*s^4*t^4 + 53686*ep^3*mWW^6*s^4*t^4 - 24464*ep^4*mWW^6*s^4*t^4 - 242350*ep^5*mWW^6*s^4*t^4 - 208200*ep^6*mWW^6*s^4*t^4 + 812*ep*mtt^4*mWW*s^5*t^4 + 1885*ep^2*mtt^4*mWW*s^5*t^4 - 20199*ep^3*mtt^4*mWW*s^5*t^4 - 97903*ep^4*mtt^4*mWW*s^5*t^4 - 154445*ep^5*mtt^4*mWW*s^5*t^4 - 83046*ep^6*mtt^4*mWW*s^5*t^4 + 11660*ep*mtt^3*mWW^2*s^5*t^4 + 60658*ep^2*mtt^3*mWW^2*s^5*t^4 - 170010*ep^3*mtt^3*mWW^2*s^5*t^4 - 1428822*ep^4*mtt^3*mWW^2*s^5*t^4 - 2693802*ep^5*mtt^3*mWW^2*s^5*t^4 - 1622964*ep^6*mtt^3*mWW^2*s^5*t^4 + 480*mtt^2*mWW^3*s^5*t^4 + 116*ep*mtt^2*mWW^3*s^5*t^4 - 61917*ep^2*mtt^2*mWW^3*s^5*t^4 - 205519*ep^3*mtt^2*mWW^3*s^5*t^4 + 196611*ep^4*mtt^2*mWW^3*s^5*t^4 + 1186931*ep^5*mtt^2*mWW^3*s^5*t^4 + 957210*ep^6*mtt^2*mWW^3*s^5*t^4 + 84*mtt*mWW^4*s^5*t^4 - 2684*ep*mtt*mWW^4*s^5*t^4 - 22335*ep^2*mtt*mWW^4*s^5*t^4 - 729*ep^3*mtt*mWW^4*s^5*t^4 + 361685*ep^4*mtt*mWW^4*s^5*t^4 + 855361*ep^5*mtt*mWW^4*s^5*t^4 + 560666*ep^6*mtt*mWW^4*s^5*t^4 - 196*mWW^5*s^5*t^4 - 884*ep*mWW^5*s^5*t^4 + 15295*ep^2*mWW^5*s^5*t^4 + 55739*ep^3*mWW^5*s^5*t^4 - 55409*ep^4*mWW^5*s^5*t^4 - 329699*ep^5*mWW^5*s^5*t^4 - 264374*ep^6*mWW^5*s^5*t^4 - 196*ep*mtt^3*mWW*s^6*t^4 - 579*ep^2*mtt^3*mWW*s^6*t^4 + 5085*ep^3*mtt^3*mWW*s^6*t^4 + 27145*ep^4*mtt^3*mWW*s^6*t^4 + 44943*ep^5*mtt^3*mWW*s^6*t^4 + 24978*ep^6*mtt^3*mWW*s^6*t^4 - 3124*ep*mtt^2*mWW^2*s^6*t^4 - 17287*ep^2*mtt^2*mWW^2*s^6*t^4 + 42831*ep^3*mtt^2*mWW^2*s^6*t^4 + 389481*ep^4*mtt^2*mWW^2*s^6*t^4 + 744461*ep^5*mtt^2*mWW^2*s^6*t^4 + 449550*ep^6*mtt^2*mWW^2*s^6*t^4 - 136*mtt*mWW^3*s^6*t^4 - 1816*ep*mtt*mWW^3*s^6*t^4 + 3334*ep^2*mtt*mWW^3*s^6*t^4 + 55778*ep^3*mtt*mWW^3*s^6*t^4 + 131386*ep^4*mtt*mWW^3*s^6*t^4 + 105486*ep^5*mtt*mWW^3*s^6*t^4 + 21520*ep^6*mtt*mWW^3*s^6*t^4 - 24*mWW^4*s^6*t^4 + 560*ep*mWW^4*s^6*t^4 + 6726*ep^2*mWW^4*s^6*t^4 + 5988*ep^3*mWW^4*s^6*t^4 - 78674*ep^4*mWW^4*s^6*t^4 - 203084*ep^5*mWW^4*s^6*t^4 - 137308*ep^6*mWW^4*s^6*t^4 - 4*ep*mtt^2*mWW*s^7*t^4 + 65*ep^2*mtt^2*mWW*s^7*t^4 - 11*ep^3*mtt^2*mWW*s^7*t^4 - 1547*ep^4*mtt^2*mWW*s^7*t^4 - 3705*ep^5*mtt^2*mWW*s^7*t^4 - 2478*ep^6*mtt^2*mWW*s^7*t^4 + 316*ep*mtt*mWW^2*s^7*t^4 + 2043*ep^2*mtt*mWW^2*s^7*t^4 - 3653*ep^3*mtt*mWW^2*s^7*t^4 - 41713*ep^4*mtt*mWW^2*s^7*t^4 - 82727*ep^5*mtt*mWW^2*s^7*t^4 - 50522*ep^6*mtt*mWW^2*s^7*t^4 + 16*mWW^3*s^7*t^4 + 380*ep*mWW^3*s^7*t^4 + 1156*ep^2*mWW^3*s^7*t^4 - 5524*ep^3*mWW^3*s^7*t^4 - 33004*ep^4*mWW^3*s^7*t^4 - 56032*ep^5*mWW^3*s^7*t^4 - 31600*ep^6*mWW^3*s^7*t^4 + 8*ep*mtt*mWW*s^8*t^4 + 4*ep^2*mtt*mWW*s^8*t^4 - 180*ep^3*mtt*mWW*s^8*t^4 - 580*ep^4*mtt*mWW*s^8*t^4 - 668*ep^5*mtt*mWW*s^8*t^4 - 264*ep^6*mtt*mWW*s^8*t^4 + 8*ep*mWW^2*s^8*t^4 + 4*ep^2*mWW^2*s^8*t^4 - 180*ep^3*mWW^2*s^8*t^4 - 580*ep^4*mWW^2*s^8*t^4 - 668*ep^5*mWW^2*s^8*t^4 - 264*ep^6*mWW^2*s^8*t^4 + 24*ep*mtt^9*t^5 + 28*ep^2*mtt^9*t^5 - 548*ep^3*mtt^9*t^5 - 2092*ep^4*mtt^9*t^5 - 2812*ep^5*mtt^9*t^5 - 1320*ep^6*mtt^9*t^5 + 484*ep*mtt^8*mWW*t^5 + 889*ep^2*mtt^8*mWW*t^5 - 11219*ep^3*mtt^8*mWW*t^5 - 48859*ep^4*mtt^8*mWW*t^5 - 71589*ep^5*mtt^8*mWW*t^5 - 36170*ep^6*mtt^8*mWW*t^5 + 1600*ep*mtt^7*mWW^2*t^5 + 6853*ep^2*mtt^7*mWW^2*t^5 - 35257*ep^3*mtt^7*mWW^2*t^5 - 215367*ep^4*mtt^7*mWW^2*t^5 - 370739*ep^5*mtt^7*mWW^2*t^5 - 214274*ep^6*mtt^7*mWW^2*t^5 + 44*mtt^6*mWW^3*t^5 - 7392*ep*mtt^6*mWW^3*t^5 - 44851*ep^2*mtt^6*mWW^3*t^5 + 46313*ep^3*mtt^6*mWW^3*t^5 + 760321*ep^4*mtt^6*mWW^3*t^5 + 1590339*ep^5*mtt^6*mWW^3*t^5 + 1005914*ep^6*mtt^6*mWW^3*t^5 - 112*mtt^5*mWW^4*t^5 + 6188*ep*mtt^5*mWW^4*t^5 + 72103*ep^2*mtt^5*mWW^4*t^5 + 113865*ep^3*mtt^5*mWW^4*t^5 - 663341*ep^4*mtt^5*mWW^4*t^5 - 1999045*ep^5*mtt^5*mWW^4*t^5 - 1443170*ep^6*mtt^5*mWW^4*t^5 + 72*mtt^4*mWW^5*t^5 + 288*ep*mtt^4*mWW^5*t^5 - 31874*ep^2*mtt^4*mWW^5*t^5 - 103520*ep^3*mtt^4*mWW^5*t^5 + 144882*ep^4*mtt^4*mWW^5*t^5 + 773848*ep^5*mtt^4*mWW^5*t^5 + 648480*ep^6*mtt^4*mWW^5*t^5 + 16*mtt^3*mWW^6*t^5 + 684*ep*mtt^3*mWW^6*t^5 - 16178*ep^2*mtt^3*mWW^6*t^5 - 109238*ep^3*mtt^3*mWW^6*t^5 + 46470*ep^4*mtt^3*mWW^6*t^5 + 580054*ep^5*mtt^3*mWW^6*t^5 + 485336*ep^6*mtt^3*mWW^6*t^5 - 20*mtt^2*mWW^7*t^5 - 3020*ep*mtt^2*mWW^7*t^5 + 15316*ep^2*mtt^2*mWW^7*t^5 + 129258*ep^3*mtt^2*mWW^7*t^5 - 22760*ep^4*mtt^2*mWW^7*t^5 - 656406*ep^5*mtt^2*mWW^7*t^5 - 597424*ep^6*mtt^2*mWW^7*t^5 + 960*ep*mtt*mWW^8*t^5 - 1346*ep^2*mtt*mWW^8*t^5 - 23178*ep^3*mtt*mWW^8*t^5 - 5418*ep^4*mtt*mWW^8*t^5 + 116282*ep^5*mtt*mWW^8*t^5 + 122028*ep^6*mtt*mWW^8*t^5 + 184*ep*mWW^9*t^5 - 940*ep^2*mWW^9*t^5 - 6476*ep^3*mWW^9*t^5 + 6164*ep^4*mWW^9*t^5 + 40068*ep^5*mWW^9*t^5 + 30600*ep^6*mWW^9*t^5 - 168*ep*mtt^8*s*t^5 - 196*ep^2*mtt^8*s*t^5 + 3836*ep^3*mtt^8*s*t^5 + 14644*ep^4*mtt^8*s*t^5 + 19684*ep^5*mtt^8*s*t^5 + 9240*ep^6*mtt^8*s*t^5 - 3016*ep*mtt^7*mWW*s*t^5 - 5434*ep^2*mtt^7*mWW*s*t^5 + 70104*ep^3*mtt^7*mWW*s*t^5 + 303450*ep^4*mtt^7*mWW*s*t^5 + 443024*ep^5*mtt^7*mWW*s*t^5 + 223152*ep^6*mtt^7*mWW*s*t^5 - 9394*ep*mtt^6*mWW^2*s*t^5 - 39218*ep^2*mtt^6*mWW^2*s*t^5 + 204420*ep^3*mtt^6*mWW^2*s*t^5 + 1238842*ep^4*mtt^6*mWW^2*s*t^5 + 2123550*ep^5*mtt^6*mWW^2*s*t^5 + 1221152*ep^6*mtt^6*mWW^2*s*t^5 - 252*mtt^5*mWW^3*s*t^5 + 32864*ep*mtt^5*mWW^3*s*t^5 + 202362*ep^2*mtt^5*mWW^3*s*t^5 - 190398*ep^3*mtt^5*mWW^3*s*t^5 - 3373102*ep^4*mtt^5*mWW^3*s*t^5 - 7103302*ep^5*mtt^5*mWW^3*s*t^5 - 4498836*ep^6*mtt^5*mWW^3*s*t^5 + 524*mtt^4*mWW^4*s*t^5 - 16888*ep*mtt^4*mWW^4*s*t^5 - 239752*ep^2*mtt^4*mWW^4*s*t^5 - 476434*ep^3*mtt^4*mWW^4*s*t^5 + 1920700*ep^4*mtt^4*mWW^4*s*t^5 + 6355070*ep^5*mtt^4*mWW^4*s*t^5 + 4697188*ep^6*mtt^4*mWW^4*s*t^5 - 252*mtt^3*mWW^5*s*t^5 - 7540*ep*mtt^3*mWW^5*s*t^5 + 41690*ep^2*mtt^3*mWW^5*s*t^5 + 254282*ep^3*mtt^3*mWW^5*s*t^5 + 152310*ep^4*mtt^3*mWW^5*s*t^5 - 721086*ep^5*mtt^3*mWW^5*s*t^5 - 828348*ep^6*mtt^3*mWW^5*s*t^5 - 60*mtt^2*mWW^6*s*t^5 + 138*ep*mtt^2*mWW^6*s*t^5 + 65638*ep^2*mtt^2*mWW^6*s*t^5 + 325246*ep^3*mtt^2*mWW^6*s*t^5 - 298126*ep^4*mtt^2*mWW^6*s*t^5 - 2082304*ep^5*mtt^2*mWW^6*s*t^5 - 1691628*ep^6*mtt^2*mWW^6*s*t^5 + 40*mtt*mWW^7*s*t^5 + 4748*ep*mtt*mWW^7*s*t^5 - 22986*ep^2*mtt*mWW^7*s*t^5 - 196052*ep^3*mtt*mWW^7*s*t^5 + 17826*ep^4*mtt*mWW^7*s*t^5 + 954224*ep^5*mtt*mWW^7*s*t^5 + 881640*ep^6*mtt*mWW^7*s*t^5 - 744*ep*mWW^8*s*t^5 - 2104*ep^2*mWW^8*s*t^5 + 5572*ep^3*mWW^8*s*t^5 + 26624*ep^4*mWW^8*s*t^5 + 16900*ep^5*mWW^8*s*t^5 - 10104*ep^6*mWW^8*s*t^5 + 504*ep*mtt^7*s^2*t^5 + 588*ep^2*mtt^7*s^2*t^5 - 11508*ep^3*mtt^7*s^2*t^5 - 43932*ep^4*mtt^7*s^2*t^5 - 59052*ep^5*mtt^7*s^2*t^5 - 27720*ep^6*mtt^7*s^2*t^5 + 7932*ep*mtt^6*mWW*s^2*t^5 + 13983*ep^2*mtt^6*mWW*s^2*t^5 - 184897*ep^3*mtt^6*mWW*s^2*t^5 - 794965*ep^4*mtt^6*mWW*s^2*t^5 - 1155991*ep^5*mtt^6*mWW*s^2*t^5 - 580302*ep^6*mtt^6*mWW*s^2*t^5 + 23080*ep*mtt^5*mWW^2*s^2*t^5 + 93304*ep^2*mtt^5*mWW^2*s^2*t^5 - 496090*ep^3*mtt^5*mWW^2*s^2*t^5 - 2972652*ep^4*mtt^5*mWW^2*s^2*t^5 - 5066802*ep^5*mtt^5*mWW^2*s^2*t^5 - 2895520*ep^6*mtt^5*mWW^2*s^2*t^5 + 600*mtt^4*mWW^3*s^2*t^5 - 56852*ep*mtt^4*mWW^3*s^2*t^5 - 359631*ep^2*mtt^4*mWW^3*s^2*t^5 + 285803*ep^3*mtt^4*mWW^3*s^2*t^5 + 5835697*ep^4*mtt^4*mWW^3*s^2*t^5 + 12434977*ep^5*mtt^4*mWW^3*s^2*t^5 + 7899862*ep^6*mtt^4*mWW^3*s^2*t^5 - 976*mtt^3*mWW^4*s^2*t^5 + 10456*ep*mtt^3*mWW^4*s^2*t^5 + 278477*ep^2*mtt^3*mWW^4*s^2*t^5 + 790687*ep^3*mtt^3*mWW^4*s^2*t^5 - 1542775*ep^4*mtt^3*mWW^4*s^2*t^5 - 6688511*ep^5*mtt^3*mWW^4*s^2*t^5 - 5227782*ep^6*mtt^3*mWW^4*s^2*t^5 + 324*mtt^2*mWW^5*s^2*t^5 + 17948*ep*mtt^2*mWW^5*s^2*t^5 + 33325*ep^2*mtt^2*mWW^5*s^2*t^5 - 194855*ep^3*mtt^2*mWW^5*s^2*t^5 - 1024011*ep^4*mtt^2*mWW^5*s^2*t^5 - 1551985*ep^5*mtt^2*mWW^5*s^2*t^5 - 726906*ep^6*mtt^2*mWW^5*s^2*t^5 + 72*mtt*mWW^6*s^2*t^5 - 1160*ep*mtt*mWW^6*s^2*t^5 - 71200*ep^2*mtt*mWW^6*s^2*t^5 - 303454*ep^3*mtt*mWW^6*s^2*t^5 + 364476*ep^4*mtt*mWW^6*s^2*t^5 + 2133146*ep^5*mtt*mWW^6*s^2*t^5 + 1712768*ep^6*mtt*mWW^6*s^2*t^5 - 20*mWW^7*s^2*t^5 - 2036*ep*mWW^7*s^2*t^5 + 6290*ep^2*mWW^7*s^2*t^5 + 67210*ep^3*mWW^7*s^2*t^5 + 16194*ep^4*mWW^7*s^2*t^5 - 277110*ep^5*mWW^7*s^2*t^5 - 272288*ep^6*mWW^7*s^2*t^5 - 840*ep*mtt^6*s^3*t^5 - 980*ep^2*mtt^6*s^3*t^5 + 19180*ep^3*mtt^6*s^3*t^5 + 73220*ep^4*mtt^6*s^3*t^5 + 98420*ep^5*mtt^6*s^3*t^5 + 46200*ep^6*mtt^6*s^3*t^5 - 11360*ep*mtt^5*mWW*s^3*t^5 - 19520*ep^2*mtt^5*mWW*s^3*t^5 + 265590*ep^3*mtt^5*mWW*s^3*t^5 + 1133140*ep^4*mtt^5*mWW*s^3*t^5 + 1640210*ep^5*mtt^5*mWW*s^3*t^5 + 820180*ep^6*mtt^5*mWW*s^3*t^5 - 30484*ep*mtt^4*mWW^2*s^3*t^5 - 118224*ep^2*mtt^4*mWW^2*s^3*t^5 + 647774*ep^3*mtt^4*mWW^2*s^3*t^5 + 3819196*ep^4*mtt^4*mWW^2*s^3*t^5 + 6459718*ep^5*mtt^4*mWW^2*s^3*t^5 + 3662340*ep^6*mtt^4*mWW^2*s^3*t^5 - 760*mtt^3*mWW^3*s^3*t^5 + 46680*ep*mtt^3*mWW^3*s^3*t^5 + 311960*ep^2*mtt^3*mWW^3*s^3*t^5 - 166400*ep^3*mtt^3*mWW^3*s^3*t^5 - 4819048*ep^4*mtt^3*mWW^3*s^3*t^5 - 10510880*ep^5*mtt^3*mWW^3*s^3*t^5 - 6725888*ep^6*mtt^3*mWW^3*s^3*t^5 + 904*mtt^2*mWW^4*s^3*t^5 + 7978*ep*mtt^2*mWW^4*s^3*t^5 - 117174*ep^2*mtt^2*mWW^4*s^3*t^5 - 648696*ep^3*mtt^2*mWW^4*s^3*t^5 - 266530*ep^4*mtt^2*mWW^4*s^3*t^5 + 1901286*ep^5*mtt^2*mWW^4*s^3*t^5 + 1911248*ep^6*mtt^2*mWW^4*s^3*t^5 - 180*mtt*mWW^5*s^3*t^5 - 14464*ep*mtt*mWW^5*s^3*t^5 - 65454*ep^2*mtt*mWW^5*s^3*t^5 + 38202*ep^3*mtt*mWW^5*s^3*t^5 + 1019694*ep^4*mtt*mWW^5*s^3*t^5 + 2200870*ep^5*mtt*mWW^5*s^3*t^5 + 1367076*ep^6*mtt*mWW^5*s^3*t^5 - 28*mWW^6*s^3*t^5 + 398*ep*mWW^6*s^3*t^5 + 22230*ep^2*mWW^6*s^3*t^5 + 87928*ep^3*mWW^6*s^3*t^5 - 116442*ep^4*mWW^6*s^3*t^5 - 640318*ep^5*mWW^6*s^3*t^5 - 512896*ep^6*mWW^6*s^3*t^5 + 840*ep*mtt^5*s^4*t^5 + 980*ep^2*mtt^5*s^4*t^5 - 19180*ep^3*mtt^5*s^4*t^5 - 73220*ep^4*mtt^5*s^4*t^5 - 98420*ep^5*mtt^5*s^4*t^5 - 46200*ep^6*mtt^5*s^4*t^5 + 9500*ep*mtt^4*mWW*s^4*t^5 + 15815*ep^2*mtt^4*mWW*s^4*t^5 - 222805*ep^3*mtt^4*mWW*s^4*t^5 - 941845*ep^4*mtt^4*mWW*s^4*t^5 - 1355795*ep^5*mtt^4*mWW*s^4*t^5 - 674790*ep^6*mtt^4*mWW*s^4*t^5 + 23016*ep*mtt^3*mWW^2*s^4*t^5 + 84361*ep^2*mtt^3*mWW^2*s^4*t^5 - 484601*ep^3*mtt^3*mWW^2*s^4*t^5 - 2789259*ep^4*mtt^3*mWW^2*s^4*t^5 - 4665987*ep^5*mtt^3*mWW^2*s^4*t^5 - 2617610*ep^6*mtt^3*mWW^2*s^4*t^5 + 540*mtt^2*mWW^3*s^4*t^5 - 16688*ep*mtt^2*mWW^3*s^4*t^5 - 128949*ep^2*mtt^2*mWW^3*s^4*t^5 - 6333*ep^3*mtt^2*mWW^3*s^4*t^5 + 1769167*ep^4*mtt^2*mWW^3*s^4*t^5 + 4100713*ep^5*mtt^2*mWW^3*s^4*t^5 + 2678142*ep^6*mtt^2*mWW^3*s^4*t^5 - 416*mtt*mWW^4*s^4*t^5 - 10712*ep*mtt*mWW^4*s^4*t^5 - 2590*ep^2*mtt*mWW^4*s^4*t^5 + 261742*ep^3*mtt*mWW^4*s^4*t^5 + 795290*ep^4*mtt*mWW^4*s^4*t^5 + 837906*ep^5*mtt*mWW^4*s^4*t^5 + 287948*ep^6*mtt*mWW^4*s^4*t^5 + 36*mWW^5*s^4*t^5 + 3768*ep*mWW^5*s^4*t^5 + 22313*ep^2*mWW^5*s^4*t^5 + 5891*ep^3*mWW^5*s^4*t^5 - 292875*ep^4*mWW^5*s^4*t^5 - 701647*ep^5*mWW^5*s^4*t^5 - 460302*ep^6*mWW^5*s^4*t^5 - 504*ep*mtt^4*s^5*t^5 - 588*ep^2*mtt^4*s^5*t^5 + 11508*ep^3*mtt^4*s^5*t^5 + 43932*ep^4*mtt^4*s^5*t^5 + 59052*ep^5*mtt^4*s^5*t^5 + 27720*ep^6*mtt^4*s^5*t^5 - 4584*ep*mtt^3*mWW*s^5*t^5 - 7314*ep^2*mtt^3*mWW*s^5*t^5 + 107884*ep^3*mtt^3*mWW*s^5*t^5 + 450634*ep^4*mtt^3*mWW*s^5*t^5 + 644044*ep^5*mtt^3*mWW*s^5*t^5 + 318600*ep^6*mtt^3*mWW*s^5*t^5 - 9634*ep*mtt^2*mWW^2*s^5*t^5 - 32422*ep^2*mtt^2*mWW^2*s^5*t^5 + 202156*ep^3*mtt^2*mWW^2*s^5*t^5 + 1119198*ep^4*mtt^2*mWW^2*s^5*t^5 + 1839942*ep^5*mtt^2*mWW^2*s^5*t^5 + 1016464*ep^6*mtt^2*mWW^2*s^5*t^5 - 204*mtt*mWW^3*s^5*t^5 + 776*ep*mtt*mWW^3*s^5*t^5 + 17838*ep^2*mtt*mWW^3*s^5*t^5 + 42766*ep^3*mtt*mWW^3*s^5*t^5 - 120394*ep^4*mtt*mWW^3*s^5*t^5 - 434218*ep^5*mtt*mWW^3*s^5*t^5 - 319372*ep^6*mtt*mWW^3*s^5*t^5 + 76*mWW^4*s^5*t^5 + 2978*ep*mWW^4*s^5*t^5 + 8936*ep^2*mWW^4*s^5*t^5 - 41164*ep^3*mWW^4*s^5*t^5 - 243344*ep^4*mWW^4*s^5*t^5 - 406706*ep^5*mWW^4*s^5*t^5 - 225432*ep^6*mWW^4*s^5*t^5 + 168*ep*mtt^3*s^6*t^5 + 196*ep^2*mtt^3*s^6*t^5 - 3836*ep^3*mtt^3*s^6*t^5 - 14644*ep^4*mtt^3*s^6*t^5 - 19684*ep^5*mtt^3*s^6*t^5 - 9240*ep^6*mtt^3*s^6*t^5 + 1156*ep*mtt^2*mWW*s^6*t^5 + 1729*ep^2*mtt^2*mWW*s^6*t^5 - 27319*ep^3*mtt^2*mWW*s^6*t^5 - 112155*ep^4*mtt^2*mWW*s^6*t^5 - 158609*ep^5*mtt^2*mWW*s^6*t^5 - 77762*ep^6*mtt^2*mWW*s^6*t^5 + 1920*ep*mtt*mWW^2*s^6*t^5 + 5474*ep^2*mtt*mWW^2*s^6*t^5 - 40876*ep^3*mtt*mWW^2*s^6*t^5 - 209626*ep^4*mtt*mWW^2*s^6*t^5 - 332912*ep^5*mtt*mWW^2*s^6*t^5 - 178852*ep^6*mtt*mWW^2*s^6*t^5 + 32*mWW^3*s^6*t^5 + 612*ep*mWW^3*s^6*t^5 + 1271*ep^2*mWW^3*s^6*t^5 - 11751*ep^3*mWW^3*s^6*t^5 - 52641*ep^4*mWW^3*s^6*t^5 - 77629*ep^5*mWW^3*s^6*t^5 - 39822*ep^6*mWW^3*s^6*t^5 - 24*ep*mtt^2*s^7*t^5 - 28*ep^2*mtt^2*s^7*t^5 + 548*ep^3*mtt^2*s^7*t^5 + 2092*ep^4*mtt^2*s^7*t^5 + 2812*ep^5*mtt^2*s^7*t^5 + 1320*ep^6*mtt^2*s^7*t^5 - 112*ep*mtt*mWW*s^7*t^5 - 148*ep^2*mtt*mWW*s^7*t^5 + 2662*ep^3*mtt*mWW*s^7*t^5 + 10600*ep^4*mtt*mWW*s^7*t^5 + 14706*ep^5*mtt*mWW*s^7*t^5 + 7092*ep^6*mtt*mWW*s^7*t^5 - 104*ep*mWW^2*s^7*t^5 - 128*ep^2*mWW^2*s^7*t^5 + 2474*ep^3*mWW^2*s^7*t^5 + 9668*ep^4*mWW^2*s^7*t^5 + 13230*ep^5*mWW^2*s^7*t^5 + 6300*ep^6*mWW^2*s^7*t^5 - 176*ep*mtt^8*t^6 - 236*ep^2*mtt^8*t^6 + 3866*ep^3*mtt^8*t^6 + 15092*ep^4*mtt^8*t^6 + 20490*ep^5*mtt^8*t^6 + 9684*ep^6*mtt^8*t^6 - 1272*ep*mtt^7*mWW*t^6 - 2550*ep^2*mtt^7*mWW*t^6 + 29820*ep^3*mtt^7*mWW*t^6 + 132278*ep^4*mtt^7*mWW*t^6 + 194424*ep^5*mtt^7*mWW*t^6 + 97972*ep^6*mtt^7*mWW*t^6 + 366*ep*mtt^6*mWW^2*t^6 - 1455*ep^2*mtt^6*mWW^2*t^6 + 12023*ep^3*mtt^6*mWW^2*t^6 + 78685*ep^4*mtt^6*mWW^2*t^6 + 142135*ep^5*mtt^6*mWW^2*t^6 + 87926*ep^6*mtt^6*mWW^2*t^6 - 16*mtt^5*mWW^3*t^6 + 8744*ep*mtt^5*mWW^3*t^6 + 43126*ep^2*mtt^5*mWW^3*t^6 - 106812*ep^3*mtt^5*mWW^3*t^6 - 897022*ep^4*mtt^5*mWW^3*t^6 - 1647872*ep^5*mtt^5*mWW^3*t^6 - 970196*ep^6*mtt^5*mWW^3*t^6 + 48*mtt^4*mWW^4*t^6 - 11204*ep*mtt^4*mWW^4*t^6 - 77224*ep^2*mtt^4*mWW^4*t^6 - 26344*ep^3*mtt^4*mWW^4*t^6 + 924452*ep^4*mtt^4*mWW^4*t^6 + 2217308*ep^5*mtt^4*mWW^4*t^6 + 1467900*ep^6*mtt^4*mWW^4*t^6 - 48*mtt^3*mWW^5*t^6 + 840*ep*mtt^3*mWW^5*t^6 + 38736*ep^2*mtt^3*mWW^5*t^6 + 147868*ep^3*mtt^3*mWW^5*t^6 - 171200*ep^4*mtt^3*mWW^5*t^6 - 1032156*ep^5*mtt^3*mWW^5*t^6 - 854552*ep^6*mtt^3*mWW^5*t^6 + 16*mtt^2*mWW^6*t^6 + 3510*ep*mtt^2*mWW^6*t^6 + 7283*ep^2*mtt^2*mWW^6*t^6 - 41073*ep^3*mtt^2*mWW^6*t^6 - 137845*ep^4*mtt^2*mWW^6*t^6 - 88981*ep^5*mtt^2*mWW^6*t^6 + 26042*ep^6*mtt^2*mWW^6*t^6 - 328*ep*mtt*mWW^7*t^6 - 9040*ep^2*mtt*mWW^7*t^6 - 33092*ep^3*mtt*mWW^7*t^6 + 61848*ep^4*mtt*mWW^7*t^6 + 274220*ep^5*mtt*mWW^7*t^6 + 204536*ep^6*mtt*mWW^7*t^6 - 480*ep*mWW^8*t^6 + 1360*ep^2*mWW^8*t^6 + 13744*ep^3*mWW^8*t^6 - 6288*ep^4*mWW^8*t^6 - 79568*ep^5*mWW^8*t^6 - 69312*ep^6*mWW^8*t^6 + 1088*ep*mtt^7*s*t^6 + 1448*ep^2*mtt^7*s*t^6 - 23924*ep^3*mtt^7*s*t^6 - 93224*ep^4*mtt^7*s*t^6 - 126420*ep^5*mtt^7*s*t^6 - 59688*ep^6*mtt^7*s*t^6 + 7064*ep*mtt^6*mWW*s*t^6 + 13758*ep^2*mtt^6*mWW*s*t^6 - 165442*ep^3*mtt^6*mWW*s*t^6 - 726554*ep^4*mtt^6*mWW*s*t^6 - 1061562*ep^5*mtt^6*mWW*s*t^6 - 532304*ep^6*mtt^6*mWW*s*t^6 - 386*ep*mtt^5*mWW^2*s*t^6 + 10936*ep^2*mtt^5*mWW^2*s*t^6 - 77828*ep^3*mtt^5*mWW^2*s*t^6 - 489556*ep^4*mtt^5*mWW^2*s*t^6 - 860246*ep^5*mtt^5*mWW^2*s*t^6 - 514080*ep^6*mtt^5*mWW^2*s*t^6 + 80*mtt^4*mWW^3*s*t^6 - 34754*ep*mtt^4*mWW^3*s*t^6 - 166399*ep^2*mtt^4*mWW^3*s*t^6 + 423795*ep^3*mtt^4*mWW^3*s*t^6 + 3494937*ep^4*mtt^4*mWW^3*s*t^6 + 6389559*ep^5*mtt^4*mWW^3*s*t^6 + 3743926*ep^6*mtt^4*mWW^3*s*t^6 - 192*mtt^3*mWW^4*s*t^6 + 30182*ep*mtt^3*mWW^4*s*t^6 + 211101*ep^2*mtt^3*mWW^4*s*t^6 + 109691*ep^3*mtt^3*mWW^4*s*t^6 - 2433463*ep^4*mtt^3*mWW^4*s*t^6 - 6001357*ep^5*mtt^3*mWW^4*s*t^6 - 4008698*ep^6*mtt^3*mWW^4*s*t^6 + 144*mtt^2*mWW^5*s*t^6 + 3818*ep*mtt^2*mWW^5*s*t^6 - 50519*ep^2*mtt^2*mWW^5*s*t^6 - 330169*ep^3*mtt^2*mWW^5*s*t^6 - 60375*ep^4*mtt^2*mWW^5*s*t^6 + 1304387*ep^5*mtt^2*mWW^5*s*t^6 + 1262666*ep^6*mtt^2*mWW^5*s*t^6 - 32*mtt*mWW^6*s*t^6 - 7364*ep*mtt*mWW^6*s*t^6 - 30449*ep^2*mtt*mWW^6*s*t^6 + 27137*ep^3*mtt*mWW^6*s*t^6 + 373711*ep^4*mtt*mWW^6*s*t^6 + 657435*ep^5*mtt*mWW^6*s*t^6 + 339066*ep^6*mtt*mWW^6*s*t^6 + 352*ep*mWW^7*s*t^6 + 10124*ep^2*mWW^7*s*t^6 + 36292*ep^3*mWW^7*s*t^6 - 67940*ep^4*mWW^7*s*t^6 - 306276*ep^5*mWW^7*s*t^6 - 233576*ep^6*mWW^7*s*t^6 - 2832*ep*mtt^6*s^2*t^6 - 3732*ep^2*mtt^6*s^2*t^6 + 62358*ep^3*mtt^6*s^2*t^6 + 242412*ep^4*mtt^6*s^2*t^6 + 328230*ep^5*mtt^6*s^2*t^6 + 154764*ep^6*mtt^6*s^2*t^6 - 16272*ep*mtt^5*mWW*s^2*t^6 - 30632*ep^2*mtt^5*mWW*s^2*t^6 + 380478*ep^3*mtt^5*mWW*s^2*t^6 + 1651652*ep^4*mtt^5*mWW*s^2*t^6 + 2396450*ep^5*mtt^5*mWW*s^2*t^6 + 1194724*ep^6*mtt^5*mWW*s^2*t^6 - 2486*ep*mtt^4*mWW^2*s^2*t^6 - 29589*ep^2*mtt^4*mWW^2*s^2*t^6 + 199967*ep^3*mtt^4*mWW^2*s^2*t^6 + 1203951*ep^4*mtt^4*mWW^2*s^2*t^6 + 2061035*ep^5*mtt^4*mWW^2*s^2*t^6 + 1194994*ep^6*mtt^4*mWW^2*s^2*t^6 - 160*mtt^3*mWW^3*s^2*t^6 + 52830*ep*mtt^3*mWW^3*s^2*t^6 + 242200*ep^2*mtt^3*mWW^3*s^2*t^6 - 648650*ep^3*mtt^3*mWW^3*s^2*t^6 - 5180596*ep^4*mtt^3*mWW^3*s^2*t^6 - 9393244*ep^5*mtt^3*mWW^3*s^2*t^6 - 5465084*ep^6*mtt^3*mWW^3*s^2*t^6 + 288*mtt^2*mWW^4*s^2*t^6 - 25984*ep*mtt^2*mWW^4*s^2*t^6 - 189597*ep^2*mtt^2*mWW^4*s^2*t^6 - 170343*ep^3*mtt^2*mWW^4*s^2*t^6 + 2001423*ep^4*mtt^2*mWW^4*s^2*t^6 + 5263231*ep^5*mtt^2*mWW^4*s^2*t^6 + 3589278*ep^6*mtt^2*mWW^4*s^2*t^6 - 144*mtt*mWW^5*s^2*t^6 - 9014*ep*mtt*mWW^5*s^2*t^6 - 2444*ep^2*mtt*mWW^5*s^2*t^6 + 236774*ep^3*mtt*mWW^5*s^2*t^6 + 523372*ep^4*mtt*mWW^5*s^2*t^6 + 151472*ep^5*mtt*mWW^5*s^2*t^6 - 205120*ep^6*mtt*mWW^5*s^2*t^6 + 16*mWW^6*s^2*t^6 + 3790*ep*mWW^6*s^2*t^6 + 20786*ep^2*mWW^6*s^2*t^6 + 6584*ep^3*mWW^6*s^2*t^6 - 219918*ep^4*mWW^6*s^2*t^6 - 499054*ep^5*mWW^6*s^2*t^6 - 310004*ep^6*mWW^6*s^2*t^6 + 4000*ep*mtt^5*s^3*t^6 + 5200*ep^2*mtt^5*s^3*t^6 - 88240*ep^3*mtt^5*s^3*t^6 - 341920*ep^4*mtt^5*s^3*t^6 - 462000*ep^5*mtt^5*s^3*t^6 - 217440*ep^6*mtt^5*s^3*t^6 + 19920*ep*mtt^4*mWW*s^3*t^6 + 35980*ep^2*mtt^4*mWW*s^3*t^6 - 464620*ep^3*mtt^4*mWW*s^3*t^6 - 1989300*ep^4*mtt^4*mWW*s^3*t^6 - 2862140*ep^5*mtt^4*mWW*s^3*t^6 - 1416880*ep^6*mtt^4*mWW*s^3*t^6 + 6466*ep*mtt^3*mWW^2*s^3*t^6 + 38309*ep^2*mtt^3*mWW^2*s^3*t^6 - 261259*ep^3*mtt^3*mWW^2*s^3*t^6 - 1495155*ep^4*mtt^3*mWW^2*s^3*t^6 - 2490471*ep^5*mtt^3*mWW^2*s^3*t^6 - 1402706*ep^6*mtt^3*mWW^2*s^3*t^6 + 160*mtt^2*mWW^3*s^3*t^6 - 37418*ep*mtt^2*mWW^3*s^3*t^6 - 159900*ep^2*mtt^2*mWW^3*s^3*t^6 + 470346*ep^3*mtt^2*mWW^3*s^3*t^6 + 3545264*ep^4*mtt^2*mWW^3*s^3*t^6 + 6331200*ep^5*mtt^2*mWW^3*s^3*t^6 + 3641276*ep^6*mtt^2*mWW^3*s^3*t^6 - 192*mtt*mWW^4*s^3*t^6 + 6316*ep*mtt*mWW^4*s^3*t^6 + 55148*ep^2*mtt*mWW^4*s^3*t^6 + 116882*ep^3*mtt*mWW^4*s^3*t^6 - 403224*ep^4*mtt*mWW^4*s^3*t^6 - 1396898*ep^5*mtt*mWW^4*s^3*t^6 - 1026912*ep^6*mtt*mWW^4*s^3*t^6 + 48*mWW^5*s^3*t^6 + 4308*ep*mWW^5*s^3*t^6 + 14147*ep^2*mWW^5*s^3*t^6 - 54041*ep^3*mWW^5*s^3*t^6 - 290885*ep^4*mWW^5*s^3*t^6 - 423959*ep^5*mWW^5*s^3*t^6 - 203954*ep^6*mWW^5*s^3*t^6 - 3280*ep*mtt^4*s^4*t^6 - 4180*ep^2*mtt^4*s^4*t^6 + 72550*ep^3*mtt^4*s^4*t^6 + 279820*ep^4*mtt^4*s^4*t^6 + 376950*ep^5*mtt^4*s^4*t^6 + 176940*ep^6*mtt^4*s^4*t^6 - 13720*ep*mtt^3*mWW*s^4*t^6 - 23510*ep^2*mtt^3*mWW*s^4*t^6 + 318840*ep^3*mtt^3*mWW*s^4*t^6 + 1342030*ep^4*mtt^3*mWW*s^4*t^6 + 1910460*ep^5*mtt^3*mWW*s^4*t^6 + 937340*ep^6*mtt^3*mWW*s^4*t^6 - 6112*ep*mtt^2*mWW^2*s^4*t^6 - 24928*ep^2*mtt^2*mWW^2*s^4*t^6 + 181910*ep^3*mtt^2*mWW^2*s^4*t^6 + 977044*ep^4*mtt^2*mWW^2*s^4*t^6 + 1575638*ep^5*mtt^2*mWW^2*s^4*t^6 + 860064*ep^6*mtt^2*mWW^2*s^4*t^6 - 80*mtt*mWW^3*s^4*t^6 + 11642*ep*mtt*mWW^3*s^4*t^6 + 43166*ep^2*mtt*mWW^3*s^4*t^6 - 155862*ep^3*mtt*mWW^3*s^4*t^6 - 1043378*ep^4*mtt*mWW^3*s^4*t^6 - 1801544*ep^5*mtt*mWW^3*s^4*t^6 - 1012024*ep^6*mtt*mWW^3*s^4*t^6 + 48*mWW^4*s^4*t^6 + 690*ep*mWW^4*s^4*t^6 + 572*ep^2*mWW^4*s^4*t^6 - 29886*ep^3*mWW^4*s^4*t^6 - 89188*ep^4*mWW^4*s^4*t^6 - 82284*ep^5*mWW^4*s^4*t^6 - 21568*ep^6*mWW^4*s^4*t^6 + 1536*ep*mtt^3*s^5*t^6 + 1896*ep^2*mtt^3*s^5*t^6 - 34116*ep^3*mtt^3*s^5*t^6 - 130632*ep^4*mtt^3*s^5*t^6 - 175140*ep^5*mtt^3*s^5*t^6 - 81864*ep^6*mtt^3*s^5*t^6 + 5112*ep*mtt^2*mWW*s^5*t^6 + 8150*ep^2*mtt^2*mWW*s^5*t^6 - 118170*ep^3*mtt^2*mWW*s^5*t^6 - 486338*ep^4*mtt^2*mWW*s^5*t^6 - 682514*ep^5*mtt^2*mWW*s^5*t^6 - 330832*ep^6*mtt^2*mWW*s^5*t^6 + 2504*ep*mtt*mWW^2*s^5*t^6 + 7335*ep^2*mtt*mWW^2*s^5*t^6 - 62909*ep^3*mtt*mWW^2*s^5*t^6 - 308757*ep^4*mtt*mWW^2*s^5*t^6 - 475583*ep^5*mtt*mWW^2*s^5*t^6 - 249142*ep^6*mtt*mWW^2*s^5*t^6 + 16*mWW^3*s^5*t^6 - 1044*ep*mWW^3*s^5*t^6 - 2193*ep^2*mWW^3*s^5*t^6 + 17183*ep^3*mWW^3*s^5*t^6 + 80795*ep^4*mWW^3*s^5*t^6 + 121901*ep^5*mWW^3*s^5*t^6 + 62102*ep^6*mWW^3*s^5*t^6 - 368*ep*mtt^2*s^6*t^6 - 428*ep^2*mtt^2*s^6*t^6 + 8234*ep^3*mtt^2*s^6*t^6 + 31124*ep^4*mtt^2*s^6*t^6 + 41370*ep^5*mtt^2*s^6*t^6 + 19188*ep^6*mtt^2*s^6*t^6 - 864*ep*mtt*mWW*s^6*t^6 - 1228*ep^2*mtt*mWW*s^6*t^6 + 19822*ep^3*mtt*mWW*s^6*t^6 + 78904*ep^4*mtt*mWW*s^6*t^6 + 108362*ep^5*mtt*mWW*s^6*t^6 + 51564*ep^6*mtt*mWW*s^6*t^6 - 352*ep*mWW^2*s^6*t^6 - 608*ep^2*mWW^2*s^6*t^6 + 8096*ep^3*mWW^2*s^6*t^6 + 33788*ep^4*mWW^2*s^6*t^6 + 47492*ep^5*mWW^2*s^6*t^6 + 22944*ep^6*mWW^2*s^6*t^6 + 32*ep*mtt*s^7*t^6 + 32*ep^2*mtt*s^7*t^6 - 728*ep^3*mtt*s^7*t^6 - 2672*ep^4*mtt*s^7*t^6 - 3480*ep^5*mtt*s^7*t^6 - 1584*ep^6*mtt*s^7*t^6 + 32*ep*mWW*s^7*t^6 + 32*ep^2*mWW*s^7*t^6 - 728*ep^3*mWW*s^7*t^6 - 2672*ep^4*mWW*s^7*t^6 - 3480*ep^5*mWW*s^7*t^6 - 1584*ep^6*mWW*s^7*t^6 + 528*ep*mtt^7*t^7 + 812*ep^2*mtt^7*t^7 - 11098*ep^3*mtt^7*t^7 - 44504*ep^4*mtt^7*t^7 - 61118*ep^5*mtt^7*t^7 - 29100*ep^6*mtt^7*t^7 + 1298*ep*mtt^6*mWW*t^7 + 3023*ep^2*mtt^6*mWW*t^7 - 33995*ep^3*mtt^6*mWW*t^7 - 157305*ep^4*mtt^6*mWW*t^7 - 235799*ep^5*mtt^6*mWW*t^7 - 120030*ep^6*mtt^6*mWW*t^7 - 3672*ep*mtt^5*mWW^2*t^7 - 9021*ep^2*mtt^5*mWW^2*t^7 + 42495*ep^3*mtt^5*mWW^2*t^7 + 220299*ep^4*mtt^5*mWW^2*t^7 + 333717*ep^5*mtt^5*mWW^2*t^7 + 165750*ep^6*mtt^5*mWW^2*t^7 - 3064*ep*mtt^4*mWW^3*t^7 - 17067*ep^2*mtt^4*mWW^3*t^7 + 69921*ep^3*mtt^4*mWW^3*t^7 + 447097*ep^4*mtt^4*mWW^3*t^7 + 746727*ep^5*mtt^4*mWW^3*t^7 + 415578*ep^6*mtt^4*mWW^3*t^7 + 9636*ep*mtt^3*mWW^4*t^7 + 50421*ep^2*mtt^3*mWW^4*t^7 - 52113*ep^3*mtt^3*mWW^4*t^7 - 724783*ep^4*mtt^3*mWW^4*t^7 - 1396911*ep^5*mtt^3*mWW^4*t^7 - 826298*ep^6*mtt^3*mWW^4*t^7 - 4378*ep*mtt^2*mWW^5*t^7 - 31904*ep^2*mtt^2*mWW^5*t^7 - 44994*ep^3*mtt^2*mWW^5*t^7 + 262428*ep^4*mtt^2*mWW^5*t^7 + 758708*ep^5*mtt^2*mWW^5*t^7 + 526060*ep^6*mtt^2*mWW^5*t^7 - 1020*ep*mtt*mWW^6*t^7 + 2096*ep^2*mtt*mWW^6*t^7 + 35472*ep^3*mtt*mWW^6*t^7 + 13032*ep^4*mtt*mWW^6*t^7 - 143076*ep^5*mtt*mWW^6*t^7 - 142520*ep^6*mtt*mWW^6*t^7 + 672*ep*mWW^7*t^7 + 1640*ep^2*mWW^7*t^7 - 5688*ep^3*mWW^7*t^7 - 16264*ep^4*mWW^7*t^7 - 2248*ep^5*mWW^7*t^7 + 10560*ep^6*mWW^7*t^7 - 2832*ep*mtt^6*s*t^7 - 4300*ep^2*mtt^6*s*t^7 + 59666*ep^3*mtt^6*s*t^7 + 238396*ep^4*mtt^6*s*t^7 + 326650*ep^5*mtt^6*s*t^7 + 155220*ep^6*mtt^6*s*t^7 - 6456*ep*mtt^5*mWW*s*t^7 - 14476*ep^2*mtt^5*mWW*s*t^7 + 165204*ep^3*mtt^5*mWW*s*t^7 + 754176*ep^4*mtt^5*mWW*s*t^7 + 1120960*ep^5*mtt^5*mWW*s*t^7 + 566712*ep^6*mtt^5*mWW*s*t^7 + 13336*ep*mtt^4*mWW^2*s*t^7 + 30282*ep^2*mtt^4*mWW^2*s*t^7 - 154702*ep^3*mtt^4*mWW^2*s*t^7 - 762534*ep^4*mtt^4*mWW^2*s*t^7 - 1127898*ep^5*mtt^4*mWW^2*s*t^7 - 549276*ep^6*mtt^4*mWW^2*s*t^7 + 11832*ep*mtt^3*mWW^3*s*t^7 + 60062*ep^2*mtt^3*mWW^3*s*t^7 - 240192*ep^3*mtt^3*mWW^3*s*t^7 - 1537806*ep^4*mtt^3*mWW^3*s*t^7 - 2565384*ep^5*mtt^3*mWW^3*s*t^7 - 1418768*ep^6*mtt^3*mWW^3*s*t^7 - 22436*ep*mtt^2*mWW^4*s*t^7 - 111952*ep^2*mtt^2*mWW^4*s*t^7 + 125442*ep^3*mtt^2*mWW^4*s*t^7 + 1644460*ep^4*mtt^2*mWW^4*s*t^7 + 3154418*ep^5*mtt^2*mWW^4*s*t^7 + 1858692*ep^6*mtt^2*mWW^4*s*t^7 + 5320*ep*mtt*mWW^5*s*t^7 + 38986*ep^2*mtt*mWW^5*s*t^7 + 70420*ep^3*mtt*mWW^5*s*t^7 - 297650*ep^4*mtt*mWW^5*s*t^7 - 951604*ep^5*mtt*mWW^5*s*t^7 - 679824*ep^6*mtt*mWW^5*s*t^7 + 1236*ep*mWW^6*s*t^7 + 1398*ep^2*mWW^6*s*t^7 - 25710*ep^3*mWW^6*s*t^7 - 38338*ep^4*mWW^6*s*t^7 + 44138*ep^5*mWW^6*s*t^7 + 68012*ep^6*mWW^6*s*t^7 + 6240*ep*mtt^5*s^2*t^7 + 9320*ep^2*mtt^5*s^2*t^7 - 131860*ep^3*mtt^5*s^2*t^7 - 524420*ep^4*mtt^5*s^2*t^7 - 716480*ep^5*mtt^5*s^2*t^7 - 339600*ep^6*mtt^5*s^2*t^7 + 12972*ep*mtt^4*mWW*s^2*t^7 + 27874*ep^2*mtt^4*mWW*s^2*t^7 - 323522*ep^3*mtt^4*mWW*s^2*t^7 - 1454338*ep^4*mtt^4*mWW*s^2*t^7 - 2140558*ep^5*mtt^4*mWW*s^2*t^7 - 1073580*ep^6*mtt^4*mWW*s^2*t^7 - 18012*ep*mtt^3*mWW^2*s^2*t^7 - 36482*ep^2*mtt^3*mWW^2*s^2*t^7 + 209052*ep^3*mtt^3*mWW^2*s^2*t^7 + 961178*ep^4*mtt^3*mWW^2*s^2*t^7 + 1372248*ep^5*mtt^3*mWW^2*s^2*t^7 + 648288*ep^6*mtt^3*mWW^2*s^2*t^7 - 16434*ep*mtt^2*mWW^3*s^2*t^7 - 74653*ep^2*mtt^2*mWW^3*s^2*t^7 + 305785*ep^3*mtt^2*mWW^3*s^2*t^7 + 1912287*ep^4*mtt^2*mWW^3*s^2*t^7 + 3160445*ep^5*mtt^2*mWW^3*s^2*t^7 + 1727962*ep^6*mtt^2*mWW^3*s^2*t^7 + 16444*ep*mtt*mWW^4*s^2*t^7 + 75519*ep^2*mtt*mWW^4*s^2*t^7 - 99161*ep^3*mtt*mWW^4*s^2*t^7 - 1152777*ep^4*mtt*mWW^4*s^2*t^7 - 2180183*ep^5*mtt*mWW^4*s^2*t^7 - 1272882*ep^6*mtt*mWW^4*s^2*t^7 - 1210*ep*mWW^5*s^2*t^7 - 8938*ep^2*mWW^5*s^2*t^7 - 26438*ep^3*mWW^5*s^2*t^7 + 49334*ep^4*mWW^5*s^2*t^7 + 224784*ep^5*mWW^5*s^2*t^7 + 173876*ep^6*mWW^5*s^2*t^7 - 7200*ep*mtt^4*s^3*t^7 - 10520*ep^2*mtt^4*s^3*t^7 + 152740*ep^3*mtt^4*s^3*t^7 + 603800*ep^4*mtt^4*s^3*t^7 + 821780*ep^5*mtt^4*s^3*t^7 + 388200*ep^6*mtt^4*s^3*t^7 - 13288*ep*mtt^3*mWW*s^3*t^7 - 27172*ep^2*mtt^3*mWW*s^3*t^7 + 322012*ep^3*mtt^3*mWW*s^3*t^7 + 1421540*ep^4*mtt^3*mWW*s^3*t^7 + 2068004*ep^5*mtt^3*mWW*s^3*t^7 + 1027320*ep^6*mtt^3*mWW*s^3*t^7 + 10752*ep*mtt^2*mWW^2*s^3*t^7 + 17894*ep^2*mtt^2*mWW^2*s^3*t^7 - 124236*ep^3*mtt^2*mWW^2*s^3*t^7 - 510974*ep^4*mtt^2*mWW^2*s^3*t^7 - 684228*ep^5*mtt^2*mWW^2*s^3*t^7 - 304728*ep^6*mtt^2*mWW^2*s^3*t^7 + 9604*ep*mtt*mWW^3*s^3*t^7 + 37480*ep^2*mtt*mWW^3*s^3*t^7 - 170122*ep^3*mtt*mWW^3*s^3*t^7 - 999932*ep^4*mtt*mWW^3*s^3*t^7 - 1615026*ep^5*mtt*mWW^3*s^3*t^7 - 864932*ep^6*mtt*mWW^3*s^3*t^7 - 3632*ep*mWW^4*s^3*t^7 - 14034*ep^2*mWW^4*s^3*t^7 + 25554*ep^3*mWW^4*s^3*t^7 + 233294*ep^4*mWW^4*s^3*t^7 + 424366*ep^5*mWW^4*s^3*t^7 + 241988*ep^6*mWW^4*s^3*t^7 + 4560*ep*mtt^3*s^4*t^7 + 6460*ep^2*mtt^3*s^4*t^7 - 97250*ep^3*mtt^3*s^4*t^7 - 381280*ep^4*mtt^3*s^4*t^7 - 516190*ep^5*mtt^3*s^4*t^7 - 242700*ep^6*mtt^3*s^4*t^7 + 7122*ep*mtt^2*mWW*s^4*t^7 + 13687*ep^2*mtt^2*mWW*s^4*t^7 - 167019*ep^3*mtt^2*mWW*s^4*t^7 - 720777*ep^4*mtt^2*mWW*s^4*t^7 - 1033279*ep^5*mtt^2*mWW*s^4*t^7 - 507150*ep^6*mtt^2*mWW*s^4*t^7 - 2452*ep*mtt*mWW^2*s^4*t^7 - 2365*ep^2*mtt*mWW^2*s^4*t^7 + 27649*ep^3*mtt*mWW^2*s^4*t^7 + 87055*ep^4*mtt*mWW^2*s^4*t^7 + 94719*ep^5*mtt*mWW^2*s^4*t^7 + 32946*ep^6*mtt*mWW^2*s^4*t^7 - 1938*ep*mWW^3*s^4*t^7 - 5822*ep^2*mWW^3*s^4*t^7 + 34608*ep^3*mWW^3*s^4*t^7 + 178354*ep^4*mWW^3*s^4*t^7 + 273238*ep^5*mWW^3*s^4*t^7 + 140160*ep^6*mWW^3*s^4*t^7 - 1488*ep*mtt^2*s^5*t^7 - 2012*ep^2*mtt^2*s^5*t^7 + 31978*ep^3*mtt^2*s^5*t^7 + 123884*ep^4*mtt^2*s^5*t^7 + 166418*ep^5*mtt^2*s^5*t^7 + 77700*ep^6*mtt^2*s^5*t^7 - 1776*ep*mtt*mWW*s^5*t^7 - 3112*ep^2*mtt*mWW*s^5*t^7 + 40040*ep^3*mtt*mWW*s^5*t^7 + 167236*ep^4*mtt*mWW*s^5*t^7 + 234772*ep^5*mtt*mWW*s^5*t^7 + 113280*ep^6*mtt*mWW*s^5*t^7 + 48*ep*mWW^2*s^5*t^7 - 308*ep^2*mWW^2*s^5*t^7 - 258*ep^3*mWW^2*s^5*t^7 + 4976*ep^4*mWW^2*s^5*t^7 + 11442*ep^5*mWW^2*s^5*t^7 + 7020*ep^6*mWW^2*s^5*t^7 + 192*ep*mtt*s^6*t^7 + 240*ep^2*mtt*s^6*t^7 - 4176*ep^3*mtt*s^6*t^7 - 15876*ep^4*mtt*s^6*t^7 - 21060*ep^5*mtt*s^6*t^7 - 9720*ep^6*mtt*s^6*t^7 + 128*ep*mWW*s^6*t^7 + 176*ep^2*mWW*s^6*t^7 - 2720*ep^3*mWW*s^6*t^7 - 10532*ep^4*mWW*s^6*t^7 - 14100*ep^5*mWW*s^6*t^7 - 6552*ep^6*mWW*s^6*t^7 - 832*ep*mtt^6*t^8 - 1460*ep^2*mtt^6*t^8 + 16650*ep^3*mtt^6*t^8 + 68912*ep^4*mtt^6*t^8 + 95854*ep^5*mtt^6*t^8 + 45996*ep^6*mtt^6*t^8 - 4*ep*mtt^5*mWW*t^8 - 387*ep^2*mtt^5*mWW*t^8 + 11583*ep^3*mtt^5*mWW*t^8 + 59625*ep^4*mtt^5*mWW*t^8 + 96389*ep^5*mtt^5*mWW*t^8 + 51506*ep^6*mtt^5*mWW*t^8 + 3772*ep*mtt^4*mWW^2*t^8 + 11535*ep^2*mtt^4*mWW^2*t^8 - 54159*ep^3*mtt^4*mWW^2*t^8 - 296909*ep^4*mtt^4*mWW^2*t^8 - 460461*ep^5*mtt^4*mWW^2*t^8 - 235274*ep^6*mtt^4*mWW^2*t^8 - 2556*ep*mtt^3*mWW^3*t^8 - 7335*ep^2*mtt^3*mWW^3*t^8 + 651*ep^3*mtt^3*mWW^3*t^8 + 51989*ep^4*mtt^3*mWW^3*t^8 + 101113*ep^5*mtt^3*mWW^3*t^8 + 54306*ep^6*mtt^3*mWW^3*t^8 - 2444*ep*mtt^2*mWW^4*t^8 - 13019*ep^2*mtt^2*mWW^4*t^8 + 30413*ep^3*mtt^2*mWW^4*t^8 + 220589*ep^4*mtt^2*mWW^4*t^8 + 354263*ep^5*mtt^2*mWW^4*t^8 + 185950*ep^6*mtt^2*mWW^4*t^8 + 2480*ep*mtt*mWW^5*t^8 + 12598*ep^2*mtt*mWW^5*t^8 - 3894*ep^3*mtt*mWW^5*t^8 - 120754*ep^4*mtt*mWW^5*t^8 - 226450*ep^5*mtt*mWW^5*t^8 - 126844*ep^6*mtt*mWW^5*t^8 - 416*ep*mWW^6*t^8 - 1932*ep^2*mWW^6*t^8 - 1244*ep^3*mWW^6*t^8 + 16548*ep^4*mWW^6*t^8 + 39292*ep^5*mWW^6*t^8 + 24360*ep^6*mWW^6*t^8 + 3776*ep*mtt^5*s*t^8 + 6528*ep^2*mtt^5*s*t^8 - 75832*ep^3*mtt^5*s*t^8 - 312276*ep^4*mtt^5*s*t^8 - 433036*ep^5*mtt^5*s*t^8 - 207240*ep^6*mtt^5*s*t^8 + 564*ep*mtt^4*mWW*s*t^8 + 2737*ep^2*mtt^4*mWW*s*t^8 - 51195*ep^3*mtt^4*mWW*s*t^8 - 258247*ep^4*mtt^4*mWW*s*t^8 - 409473*ep^5*mtt^4*mWW*s*t^8 - 215682*ep^6*mtt^4*mWW*s*t^8 - 11756*ep*mtt^3*mWW^2*s*t^8 - 33883*ep^2*mtt^3*mWW^2*s*t^8 + 172423*ep^3*mtt^3*mWW^2*s*t^8 + 907389*ep^4*mtt^3*mWW^2*s*t^8 + 1385017*ep^5*mtt^3*mWW^2*s*t^8 + 700378*ep^6*mtt^3*mWW^2*s*t^8 + 4796*ep*mtt^2*mWW^3*s*t^8 + 11093*ep^2*mtt^2*mWW^3*s*t^8 + 3325*ep^3*mtt^2*mWW^3*s*t^8 - 42419*ep^4*mtt^2*mWW^3*s*t^8 - 86753*ep^5*mtt^2*mWW^3*s*t^8 - 42826*ep^6*mtt^2*mWW^3*s*t^8 + 4540*ep*mtt*mWW^4*s*t^8 + 22723*ep^2*mtt*mWW^4*s*t^8 - 52891*ep^3*mtt*mWW^4*s*t^8 - 388657*ep^4*mtt*mWW^4*s*t^8 - 631673*ep^5*mtt*mWW^4*s*t^8 - 333034*ep^6*mtt*mWW^4*s*t^8 - 1920*ep*mWW^5*s*t^8 - 9198*ep^2*mWW^5*s*t^8 + 4170*ep^3*mWW^5*s*t^8 + 94210*ep^4*mWW^5*s*t^8 + 175918*ep^5*mWW^5*s*t^8 + 98404*ep^6*mWW^5*s*t^8 - 6784*ep*mtt^4*s^2*t^8 - 11512*ep^2*mtt^4*s^2*t^8 + 136828*ep^3*mtt^4*s^2*t^8 + 559984*ep^4*mtt^4*s^2*t^8 + 773604*ep^5*mtt^4*s^2*t^8 + 369000*ep^6*mtt^4*s^2*t^8 - 1796*ep*mtt^3*mWW*s^2*t^8 - 6161*ep^2*mtt^3*mWW*s^2*t^8 + 86423*ep^3*mtt^3*mWW*s^2*t^8 + 427211*ep^4*mtt^3*mWW*s^2*t^8 + 664545*ep^5*mtt^3*mWW*s^2*t^8 + 344994*ep^6*mtt^3*mWW*s^2*t^8 + 13036*ep*mtt^2*mWW^2*s^2*t^8 + 34669*ep^2*mtt^2*mWW^2*s^2*t^8 - 197965*ep^3*mtt^2*mWW^2*s^2*t^8 - 988259*ep^4*mtt^2*mWW^2*s^2*t^8 - 1476891*ep^5*mtt^2*mWW^2*s^2*t^8 - 736718*ep^6*mtt^2*mWW^2*s^2*t^8 - 2448*ep*mtt*mWW^3*s^2*t^8 - 3088*ep^2*mtt*mWW^3*s^2*t^8 - 8532*ep^3*mtt*mWW^3*s^2*t^8 - 42000*ep^4*mtt*mWW^3*s^2*t^8 - 69964*ep^5*mtt*mWW^3*s^2*t^8 - 42232*ep^6*mtt*mWW^3*s^2*t^8 - 2008*ep*mWW^4*s^2*t^8 - 9172*ep^2*mWW^4*s^2*t^8 + 23166*ep^3*mWW^4*s^2*t^8 + 163728*ep^4*mWW^4*s^2*t^8 + 265370*ep^5*mWW^4*s^2*t^8 + 139212*ep^6*mWW^4*s^2*t^8 + 6016*ep*mtt^3*s^3*t^8 + 9968*ep^2*mtt^3*s^3*t^8 - 121992*ep^3*mtt^3*s^3*t^8 - 495416*ep^4*mtt^3*s^3*t^8 - 681136*ep^5*mtt^3*s^3*t^8 - 323520*ep^6*mtt^3*s^3*t^8 + 2044*ep*mtt^2*mWW*s^3*t^8 + 5931*ep^2*mtt^2*mWW*s^3*t^8 - 67929*ep^3*mtt^2*mWW*s^3*t^8 - 328401*ep^4*mtt^2*mWW*s^3*t^8 - 500687*ep^5*mtt^2*mWW*s^3*t^8 - 255950*ep^6*mtt^2*mWW*s^3*t^8 - 5892*ep*mtt*mWW^2*s^3*t^8 - 13829*ep^2*mtt*mWW^2*s^3*t^8 + 95297*ep^3*mtt*mWW^2*s^3*t^8 + 441987*ep^4*mtt*mWW^2*s^3*t^8 + 640575*ep^5*mtt*mWW^2*s^3*t^8 + 313398*ep^6*mtt*mWW^2*s^3*t^8 + 208*ep*mWW^3*s^3*t^8 - 670*ep^2*mWW^3*s^3*t^8 + 4556*ep^3*mWW^3*s^3*t^8 + 32430*ep^4*mWW^3*s^3*t^8 + 55604*ep^5*mWW^3*s^3*t^8 + 30752*ep^6*mWW^3*s^3*t^8 - 2624*ep*mtt^2*s^4*t^8 - 4212*ep^2*mtt^2*s^4*t^8 + 53578*ep^3*mtt^2*s^4*t^8 + 215424*ep^4*mtt^2*s^4*t^8 + 294334*ep^5*mtt^2*s^4*t^8 + 139020*ep^6*mtt^2*s^4*t^8 - 936*ep*mtt*mWW*s^4*t^8 - 2392*ep^2*mtt*mWW*s^4*t^8 + 23454*ep^3*mtt*mWW*s^4*t^8 + 110032*ep^4*mtt*mWW*s^4*t^8 + 163686*ep^5*mtt*mWW*s^4*t^8 + 82116*ep^6*mtt*mWW*s^4*t^8 + 840*ep*mWW^2*s^4*t^8 + 1508*ep^2*mWW^2*s^4*t^8 - 15596*ep^3*mWW^2*s^4*t^8 - 64208*ep^4*mWW^2*s^4*t^8 - 88240*ep^5*mWW^2*s^4*t^8 - 41784*ep^6*mWW^2*s^4*t^8 + 448*ep*mtt*s^5*t^8 + 688*ep^2*mtt*s^5*t^8 - 9232*ep^3*mtt*s^5*t^8 - 36628*ep^4*mtt*s^5*t^8 - 49620*ep^5*mtt*s^5*t^8 - 23256*ep^6*mtt*s^5*t^8 + 128*ep*mWW*s^5*t^8 + 272*ep^2*mWW*s^5*t^8 - 2336*ep^3*mWW*s^5*t^8 - 10220*ep^4*mWW*s^5*t^8 - 14460*ep^5*mWW*s^5*t^8 - 6984*ep^6*mWW*s^5*t^8 + 728*ep*mtt^5*t^9 + 1448*ep^2*mtt^5*t^9 - 13802*ep^3*mtt^5*t^9 - 59252*ep^4*mtt^5*t^9 - 83574*ep^5*mtt^5*t^9 - 40428*ep^6*mtt^5*t^9 - 1056*ep*mtt^4*mWW*t^9 - 2490*ep^2*mtt^4*mWW*t^9 + 9504*ep^3*mtt^4*mWW*t^9 + 42998*ep^4*mtt^4*mWW*t^9 + 57708*ep^5*mtt^4*mWW*t^9 + 26464*ep^6*mtt^4*mWW*t^9 - 1048*ep*mtt^3*mWW^2*t^9 - 4086*ep^2*mtt^3*mWW^2*t^9 + 20816*ep^3*mtt^3*mWW^2*t^9 + 119430*ep^4*mtt^3*mWW^2*t^9 + 188816*ep^5*mtt^3*mWW^2*t^9 + 97560*ep^6*mtt^3*mWW^2*t^9 + 2200*ep*mtt^2*mWW^3*t^9 + 8686*ep^2*mtt^2*mWW^3*t^9 - 14628*ep^3*mtt^2*mWW^3*t^9 - 122314*ep^4*mtt^2*mWW^3*t^9 - 203224*ep^5*mtt^2*mWW^3*t^9 - 106392*ep^6*mtt^2*mWW^3*t^9 - 672*ep*mtt*mWW^4*t^9 - 2394*ep^2*mtt*mWW^4*t^9 - 2198*ep^3*mtt*mWW^4*t^9 + 10606*ep^4*mtt*mWW^4*t^9 + 27038*ep^5*mtt*mWW^4*t^9 + 16388*ep^6*mtt*mWW^4*t^9 - 152*ep*mWW^5*t^9 - 1164*ep^2*mWW^5*t^9 + 308*ep^3*mWW^5*t^9 + 8532*ep^4*mWW^5*t^9 + 13236*ep^5*mWW^5*t^9 + 6408*ep^6*mWW^5*t^9 - 2696*ep*mtt^4*s*t^9 - 5288*ep^2*mtt^4*s*t^9 + 51326*ep^3*mtt^4*s*t^9 + 219104*ep^4*mtt^4*s*t^9 + 308022*ep^5*mtt^4*s*t^9 + 148572*ep^6*mtt^4*s*t^9 + 2848*ep*mtt^3*mWW*s*t^9 + 6312*ep^2*mtt^3*mWW*s*t^9 - 26586*ep^3*mtt^3*mWW*s*t^9 - 114352*ep^4*mtt^3*mWW*s*t^9 - 149674*ep^5*mtt^3*mWW*s*t^9 - 67244*ep^6*mtt^3*mWW*s*t^9 + 2784*ep*mtt^2*mWW^2*s*t^9 + 10036*ep^2*mtt^2*mWW^2*s*t^9 - 52442*ep^3*mtt^2*mWW^2*s*t^9 - 291528*ep^4*mtt^2*mWW^2*s*t^9 - 454966*ep^5*mtt^2*mWW^2*s*t^9 - 233284*ep^6*mtt^2*mWW^2*s*t^9 - 3328*ep*mtt*mWW^3*s*t^9 - 12160*ep^2*mtt*mWW^3*s*t^9 + 25730*ep^3*mtt*mWW^3*s*t^9 + 186476*ep^4*mtt*mWW^3*s*t^9 + 301070*ep^5*mtt*mWW^3*s*t^9 + 155300*ep^6*mtt*mWW^3*s*t^9 + 392*ep*mWW^4*s*t^9 + 1100*ep^2*mWW^4*s*t^9 + 1972*ep^3*mWW^4*s*t^9 + 300*ep^4*mWW^4*s*t^9 - 4452*ep^5*mWW^4*s*t^9 - 3344*ep^6*mWW^4*s*t^9 + 3720*ep*mtt^3*s^2*t^9 + 7176*ep^2*mtt^3*s^2*t^9 - 71166*ep^3*mtt^3*s^2*t^9 - 301800*ep^4*mtt^3*s^2*t^9 - 422622*ep^5*mtt^3*s^2*t^9 - 203148*ep^6*mtt^3*s^2*t^9 - 2592*ep*mtt^2*mWW*s^2*t^9 - 5170*ep^2*mtt^2*mWW*s^2*t^9 + 26308*ep^3*mtt^2*mWW*s^2*t^9 + 105210*ep^4*mtt^2*mWW*s^2*t^9 + 133004*ep^5*mtt^2*mWW*s^2*t^9 + 58048*ep^6*mtt^2*mWW*s^2*t^9 - 2304*ep*mtt*mWW^2*s^2*t^9 - 7506*ep^2*mtt*mWW^2*s^2*t^9 + 42610*ep^3*mtt*mWW^2*s^2*t^9 + 225278*ep^4*mtt*mWW^2*s^2*t^9 + 345086*ep^5*mtt*mWW^2*s^2*t^9 + 175108*ep^6*mtt*mWW^2*s^2*t^9 + 1176*ep*mWW^3*s^2*t^9 + 3836*ep^2*mWW^3*s^2*t^9 - 10968*ep^3*mWW^3*s^2*t^9 - 66912*ep^4*mWW^3*s^2*t^9 - 103404*ep^5*mWW^3*s^2*t^9 - 52088*ep^6*mWW^3*s^2*t^9 - 2264*ep*mtt^2*s^3*t^9 - 4280*ep^2*mtt^2*s^3*t^9 + 43562*ep^3*mtt^2*s^3*t^9 + 183296*ep^4*mtt^2*s^3*t^9 + 255474*ep^5*mtt^2*s^3*t^9 + 122292*ep^6*mtt^2*s^3*t^9 + 864*ep*mtt*mWW*s^3*t^9 + 1364*ep^2*mtt*mWW*s^3*t^9 - 10874*ep^3*mtt*mWW*s^3*t^9 - 39356*ep^4*mtt*mWW*s^3*t^9 - 47818*ep^5*mtt*mWW*s^3*t^9 - 20220*ep^6*mtt*mWW*s^3*t^9 + 568*ep*mWW^2*s^3*t^9 + 1556*ep^2*mWW^2*s^3*t^9 - 10984*ep^3*mWW^2*s^3*t^9 - 53180*ep^4*mWW^2*s^3*t^9 - 78936*ep^5*mWW^2*s^3*t^9 - 39384*ep^6*mWW^2*s^3*t^9 + 512*ep*mtt*s^4*t^9 + 944*ep^2*mtt*s^4*t^9 - 9920*ep^3*mtt*s^4*t^9 - 41348*ep^4*mtt*s^4*t^9 - 57300*ep^5*mtt*s^4*t^9 - 27288*ep^6*mtt*s^4*t^9 - 64*ep*mWW*s^4*t^9 - 16*ep^2*mWW*s^4*t^9 + 1648*ep^3*mWW*s^4*t^9 + 5500*ep^4*mWW*s^4*t^9 + 6780*ep^5*mWW*s^4*t^9 + 2952*ep^6*mWW*s^4*t^9 - 336*ep*mtt^4*t^10 - 752*ep^2*mtt^4*t^10 + 6004*ep^3*mtt^4*t^10 + 26876*ep^4*mtt^4*t^10 + 38480*ep^5*mtt^4*t^10 + 18768*ep^6*mtt^4*t^10 + 800*ep*mtt^3*mWW*t^10 + 2232*ep^2*mtt^3*mWW*t^10 - 9324*ep^3*mtt^3*mWW*t^10 - 47316*ep^4*mtt^3*mWW*t^10 - 69104*ep^5*mtt^3*mWW*t^10 - 33888*ep^6*mtt^3*mWW*t^10 - 384*ep*mtt^2*mWW^2*t^10 - 1096*ep^2*mtt^2*mWW^2*t^10 + 476*ep^3*mtt^2*mWW^2*t^10 + 5116*ep^4*mtt^2*mWW^2*t^10 + 6832*ep^5*mtt^2*mWW^2*t^10 + 2976*ep^6*mtt^2*mWW^2*t^10 - 288*ep*mtt*mWW^3*t^10 - 1496*ep^2*mtt*mWW^3*t^10 + 3004*ep^3*mtt*mWW^3*t^10 + 24212*ep^4*mtt*mWW^3*t^10 + 39728*ep^5*mtt*mWW^3*t^10 + 20640*ep^6*mtt*mWW^3*t^10 + 208*ep*mWW^4*t^10 + 1112*ep^2*mWW^4*t^10 - 160*ep^3*mWW^4*t^10 - 8888*ep^4*mWW^4*t^10 - 15936*ep^5*mWW^4*t^10 - 8496*ep^6*mWW^4*t^10 + 960*ep*mtt^3*s*t^10 + 2128*ep^2*mtt^3*s*t^10 - 17216*ep^3*mtt^3*s*t^10 - 76708*ep^4*mtt^3*s*t^10 - 109540*ep^5*mtt^3*s*t^10 - 53304*ep^6*mtt^3*s*t^10 - 1664*ep*mtt^2*mWW*s*t^10 - 4416*ep^2*mtt^2*mWW*s*t^10 + 20856*ep^3*mtt^2*mWW*s*t^10 + 101772*ep^4*mtt^2*mWW*s*t^10 + 146948*ep^5*mtt^2*mWW*s*t^10 + 71544*ep^6*mtt^2*mWW*s*t^10 + 448*ep*mtt*mWW^2*s*t^10 + 1104*ep^2*mtt*mWW^2*s*t^10 - 512*ep^3*mtt*mWW^2*s*t^10 - 3156*ep^4*mtt*mWW^2*s*t^10 - 2108*ep^5*mtt*mWW^2*s*t^10 + 24*ep^6*mtt*mWW^2*s*t^10 + 256*ep*mWW^3*s*t^10 + 1184*ep^2*mWW^3*s*t^10 - 3128*ep^3*mWW^3*s*t^10 - 21908*ep^4*mWW^3*s*t^10 - 35300*ep^5*mWW^3*s*t^10 - 18264*ep^6*mWW^3*s*t^10 - 912*ep*mtt^2*s^2*t^10 - 2000*ep^2*mtt^2*s^2*t^10 + 16420*ep^3*mtt^2*s^2*t^10 + 72788*ep^4*mtt^2*s^2*t^10 + 103640*ep^5*mtt^2*s^2*t^10 + 50304*ep^6*mtt^2*s^2*t^10 + 1024*ep*mtt*mWW*s^2*t^10 + 2488*ep^2*mtt*mWW*s^2*t^10 - 14596*ep^3*mtt*mWW*s^2*t^10 - 67348*ep^4*mtt*mWW*s^2*t^10 - 95784*ep^5*mtt*mWW*s^2*t^10 - 46224*ep^6*mtt*mWW*s^2*t^10 - 112*ep*mWW^2*s^2*t^10 - 232*ep^2*mWW^2*s^2*t^10 + 96*ep^3*mWW^2*s^2*t^10 - 128*ep^4*mWW^2*s^2*t^10 - 1424*ep^5*mWW^2*s^2*t^10 - 1200*ep^6*mWW^2*s^2*t^10 + 288*ep*mtt*s^3*t^10 + 624*ep^2*mtt*s^3*t^10 - 5208*ep^3*mtt*s^3*t^10 - 22956*ep^4*mtt*s^3*t^10 - 32580*ep^5*mtt*s^3*t^10 - 15768*ep^6*mtt*s^3*t^10 - 160*ep*mWW*s^3*t^10 - 304*ep^2*mWW*s^3*t^10 + 3064*ep^3*mWW*s^3*t^10 + 12892*ep^4*mWW*s^3*t^10 + 17940*ep^5*mWW*s^3*t^10 + 8568*ep^6*mWW*s^3*t^10 + 64*ep*mtt^3*t^11 + 160*ep^2*mtt^3*t^11 - 1072*ep^3*mtt^3*t^11 - 5032*ep^4*mtt^3*t^11 - 7320*ep^5*mtt^3*t^11 - 3600*ep^6*mtt^3*t^11 - 192*ep*mtt^2*mWW*t^11 - 608*ep^2*mtt^2*mWW*t^11 + 2256*ep^3*mtt^2*mWW*t^11 + 12440*ep^4*mtt^2*mWW*t^11 + 18744*ep^5*mtt^2*mWW*t^11 + 9360*ep^6*mtt^2*mWW*t^11 + 192*ep*mtt*mWW^2*t^11 + 736*ep^2*mtt*mWW^2*t^11 - 1296*ep^3*mtt*mWW^2*t^11 - 9784*ep^4*mtt*mWW^2*t^11 - 15528*ep^5*mtt*mWW^2*t^11 - 7920*ep^6*mtt*mWW^2*t^11 - 64*ep*mWW^3*t^11 - 288*ep^2*mWW^3*t^11 + 112*ep^3*mWW^3*t^11 + 2376*ep^4*mWW^3*t^11 + 4104*ep^5*mWW^3*t^11 + 2160*ep^6*mWW^3*t^11 - 128*ep*mtt^2*s*t^11 - 320*ep^2*mtt^2*s*t^11 + 2144*ep^3*mtt^2*s*t^11 + 10064*ep^4*mtt^2*s*t^11 + 14640*ep^5*mtt^2*s*t^11 + 7200*ep^6*mtt^2*s*t^11 + 256*ep*mtt*mWW*s*t^11 + 768*ep^2*mtt*mWW*s*t^11 - 3328*ep^3*mtt*mWW*s*t^11 - 17472*ep^4*mtt*mWW*s*t^11 - 26064*ep^5*mtt*mWW*s*t^11 - 12960*ep^6*mtt*mWW*s*t^11 - 128*ep*mWW^2*s*t^11 - 448*ep^2*mWW^2*s*t^11 + 1184*ep^3*mWW^2*s*t^11 + 7408*ep^4*mWW^2*s*t^11 + 11424*ep^5*mWW^2*s*t^11 + 5760*ep^6*mWW^2*s*t^11 + 64*ep*mtt*s^2*t^11 + 160*ep^2*mtt*s^2*t^11 - 1072*ep^3*mtt*s^2*t^11 - 5032*ep^4*mtt*s^2*t^11 - 7320*ep^5*mtt*s^2*t^11 - 3600*ep^6*mtt*s^2*t^11 - 64*ep*mWW*s^2*t^11 - 160*ep^2*mWW*s^2*t^11 + 1072*ep^3*mWW*s^2*t^11 + 5032*ep^4*mWW*s^2*t^11 + 7320*ep^5*mWW*s^2*t^11 + 3600*ep^6*mWW*s^2*t^11))/(4*ep^3*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mWW^2*(mtt - s)^2*s*(-mtt + mWW + s)^2*(mWW - t)^3*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {((1 + ep)*s^3*(mWW - t)^2*(mtt^2 + ep*mtt^2 - mtt*mWW - 2*ep*mtt*mWW - 2*mtt*s - 2*ep*mtt*s + mWW*s + 2*ep*mWW*s + s^2 + ep*s^2 - mtt*t - 2*ep*mtt*t + 2*mWW*t + 12*ep*mWW*t + s*t + 2*ep*s*t))/(8*ep*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^3), ((1 + ep)*s^3*(-mtt + mWW + s + t)^2*(3*ep*mtt^2 + mtt*mWW + 2*ep*mtt*mWW - 6*ep*mtt*s - mWW*s - 2*ep*mWW*s + 3*ep*s^2 + mtt*t + 2*ep*mtt*t - 2*mWW*t - 12*ep*mWW*t - s*t - 2*ep*s*t))/(8*ep*(1 + 2*ep)*(1 + 4*ep)*(-mtt + s)^3), (s^2*(3*ep*mtt^4 + 3*ep^2*mtt^4 + 2*mtt^3*mWW + 2*ep*mtt^3*mWW - 2*mtt^2*mWW^2 - 6*ep*mtt^2*mWW^2 - 4*ep^2*mtt^2*mWW^2 - 12*ep*mtt^3*s - 12*ep^2*mtt^3*s - 6*mtt^2*mWW*s - 6*ep*mtt^2*mWW*s + 4*mtt*mWW^2*s + 12*ep*mtt*mWW^2*s + 8*ep^2*mtt*mWW^2*s + 18*ep*mtt^2*s^2 + 18*ep^2*mtt^2*s^2 + 6*mtt*mWW*s^2 + 6*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 - 6*ep*mWW^2*s^2 - 4*ep^2*mWW^2*s^2 - 12*ep*mtt*s^3 - 12*ep^2*mtt*s^3 - 2*mWW*s^3 - 2*ep*mWW*s^3 + 3*ep*s^4 + 3*ep^2*s^4 + 2*mtt^3*t + 2*ep*mtt^3*t - 12*mtt^2*mWW*t - 48*ep*mtt^2*mWW*t - 48*ep^2*mtt^2*mWW*t + 12*mtt*mWW^2*t + 72*ep*mtt*mWW^2*t + 96*ep^2*mtt*mWW^2*t - 6*mtt^2*s*t - 6*ep*mtt^2*s*t + 24*mtt*mWW*s*t + 96*ep*mtt*mWW*s*t + 96*ep^2*mtt*mWW*s*t - 12*mWW^2*s*t - 72*ep*mWW^2*s*t - 96*ep^2*mWW^2*s*t + 6*mtt*s^2*t + 6*ep*mtt*s^2*t - 12*mWW*s^2*t - 48*ep*mWW*s^2*t - 48*ep^2*mWW*s^2*t - 2*s^3*t - 2*ep*s^3*t - 2*mtt^2*t^2 - 6*ep*mtt^2*t^2 - 4*ep^2*mtt^2*t^2 + 12*mtt*mWW*t^2 + 72*ep*mtt*mWW*t^2 + 96*ep^2*mtt*mWW*t^2 - 12*mWW^2*t^2 - 96*ep*mWW^2*t^2 - 144*ep^2*mWW^2*t^2 + 4*mtt*s*t^2 + 12*ep*mtt*s*t^2 + 8*ep^2*mtt*s*t^2 - 12*mWW*s*t^2 - 72*ep*mWW*s*t^2 - 96*ep^2*mWW*s*t^2 - 2*s^2*t^2 - 6*ep*s^2*t^2 - 4*ep^2*s^2*t^2))/(8*ep*(1 + 4*ep)*(-mtt + s)^3), ((1 + ep)*s^2*(mtt - t)*(9*ep*mtt^5 + 15*ep^2*mtt^5 + 2*mtt^4*mWW - 11*ep*mtt^4*mWW - 23*ep^2*mtt^4*mWW - 4*mtt^3*mWW^2 - 6*ep*mtt^3*mWW^2 + 2*mtt^2*mWW^3 + 8*ep*mtt^2*mWW^3 + 8*ep^2*mtt^2*mWW^3 - 39*ep*mtt^4*s - 63*ep^2*mtt^4*s - 8*mtt^3*mWW*s + 29*ep*mtt^3*mWW*s + 67*ep^2*mtt^3*mWW*s + 8*mtt^2*mWW^2*s + 12*ep*mtt^2*mWW^2*s - 2*ep*mtt*mWW^3*s - 4*ep^2*mtt*mWW^3*s + 63*ep*mtt^3*s^2 + 99*ep^2*mtt^3*s^2 + 10*mtt^2*mWW*s^2 - 25*ep*mtt^2*mWW*s^2 - 65*ep^2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 6*ep*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 6*ep*mWW^3*s^2 - 4*ep^2*mWW^3*s^2 - 45*ep*mtt^2*s^3 - 69*ep^2*mtt^2*s^3 - 4*mtt*mWW*s^3 + 7*ep*mtt*mWW*s^3 + 21*ep^2*mtt*mWW*s^3 + 12*ep*mtt*s^4 + 18*ep^2*mtt*s^4 + 2*mtt^4*t - 12*ep*mtt^4*t - 24*ep^2*mtt^4*t - 18*mtt^3*mWW*t - 70*ep*mtt^3*mWW*t - 68*ep^2*mtt^3*mWW*t + 24*mtt^2*mWW^2*t + 142*ep*mtt^2*mWW^2*t + 164*ep^2*mtt^2*mWW^2*t - 8*mtt*mWW^3*t - 60*ep*mtt*mWW^3*t - 72*ep^2*mtt*mWW^3*t - 8*mtt^3*s*t + 34*ep*mtt^3*s*t + 72*ep^2*mtt^3*s*t + 40*mtt^2*mWW*s*t + 160*ep*mtt^2*mWW*s*t + 152*ep^2*mtt^2*mWW*s*t - 24*mtt*mWW^2*s*t - 142*ep*mtt*mWW^2*s*t - 164*ep^2*mtt*mWW^2*s*t + 10*mtt^2*s^2*t - 32*ep*mtt^2*s^2*t - 72*ep^2*mtt^2*s^2*t - 22*mtt*mWW*s^2*t - 90*ep*mtt*mWW*s^2*t - 84*ep^2*mtt*mWW*s^2*t - 4*mtt*s^3*t + 10*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t - 6*mtt^3*t^2 - 10*ep*mtt^3*t^2 - 2*ep^2*mtt^3*t^2 + 22*mtt^2*mWW*t^2 + 128*ep*mtt^2*mWW*t^2 + 152*ep^2*mtt^2*mWW*t^2 - 12*mtt*mWW^2*t^2 - 92*ep*mtt*mWW^2*t^2 - 120*ep^2*mtt*mWW^2*t^2 + 14*mtt^2*s*t^2 + 26*ep*mtt^2*s*t^2 + 8*ep^2*mtt^2*s*t^2 - 26*mtt*mWW*s*t^2 - 156*ep*mtt*mWW*s*t^2 - 176*ep^2*mtt*mWW*s*t^2 - 8*mtt*s^2*t^2 - 16*ep*mtt*s^2*t^2 - 6*ep^2*mtt*s^2*t^2 + 4*mtt^2*t^3 + 14*ep*mtt^2*t^3 + 12*ep^2*mtt^2*t^3 - 8*mtt*mWW*t^3 - 60*ep*mtt*mWW*t^3 - 72*ep^2*mtt*mWW*t^3 - 4*mtt*s*t^3 - 14*ep*mtt*s*t^3 - 12*ep^2*mtt*s*t^3))/(8*ep*(1 + 2*ep)*(1 + 4*ep)*mtt*(mtt - s)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(s*(2*mtt^5*mWW*s + ep*mtt^5*mWW*s - ep^2*mtt^5*mWW*s - 2*mtt^4*mWW^2*s - 3*ep*mtt^4*mWW^2*s - ep^2*mtt^4*mWW^2*s + ep*mtt^3*mWW^3*s + ep^2*mtt^3*mWW^3*s - 3*ep*mtt^5*s^2 - 3*ep^2*mtt^5*s^2 - 5*mtt^4*mWW*s^2 + ep*mtt^4*mWW*s^2 + 6*ep^2*mtt^4*mWW*s^2 + 4*mtt^3*mWW^2*s^2 + 6*ep*mtt^3*mWW^2*s^2 + 2*ep^2*mtt^3*mWW^2*s^2 + mtt^2*mWW^3*s^2 + ep*mtt^2*mWW^3*s^2 + 9*ep*mtt^4*s^3 + 9*ep^2*mtt^4*s^3 + 4*mtt^3*mWW*s^3 - 5*ep*mtt^3*mWW*s^3 - 9*ep^2*mtt^3*mWW*s^3 - 2*mtt^2*mWW^2*s^3 - 3*ep*mtt^2*mWW^2*s^3 - ep^2*mtt^2*mWW^2*s^3 - mtt*mWW^3*s^3 - 2*ep*mtt*mWW^3*s^3 - ep^2*mtt*mWW^3*s^3 - 9*ep*mtt^3*s^4 - 9*ep^2*mtt^3*s^4 - mtt^2*mWW*s^4 + 3*ep*mtt^2*mWW*s^4 + 4*ep^2*mtt^2*mWW*s^4 + 3*ep*mtt^2*s^5 + 3*ep^2*mtt^2*s^5 - 9*ep*mtt^6*t - 15*ep^2*mtt^6*t + 3*ep*mtt^5*mWW*t + 7*ep^2*mtt^5*mWW*t + 5*ep*mtt^4*mWW^2*t + 7*ep^2*mtt^4*mWW^2*t + ep*mtt^3*mWW^3*t + ep^2*mtt^3*mWW^3*t + 2*mtt^5*s*t + 30*ep*mtt^5*s*t + 44*ep^2*mtt^5*s*t - 15*mtt^4*mWW*s*t - 70*ep*mtt^4*mWW*s*t - 83*ep^2*mtt^4*mWW*s*t + 14*mtt^3*mWW^2*s*t + 61*ep*mtt^3*mWW^2*s*t + 59*ep^2*mtt^3*mWW^2*s*t + mtt^2*mWW^3*s*t - 2*ep*mtt^2*mWW^3*s*t - 3*ep^2*mtt^2*mWW^3*s*t - 5*mtt^4*s^2*t - 33*ep*mtt^4*s^2*t - 42*ep^2*mtt^4*s^2*t + 28*mtt^3*mWW*s^2*t + 117*ep*mtt^3*mWW*s^2*t + 121*ep^2*mtt^3*mWW*s^2*t - 17*mtt^2*mWW^2*s^2*t - 76*ep*mtt^2*mWW^2*s^2*t - 77*ep^2*mtt^2*mWW^2*s^2*t - 4*mtt*mWW^3*s^2*t - 17*ep*mtt*mWW^3*s^2*t - 13*ep^2*mtt*mWW^3*s^2*t + 4*mtt^3*s^3*t + 12*ep*mtt^3*s^3*t + 12*ep^2*mtt^3*s^3*t - 13*mtt^2*mWW*s^3*t - 50*ep*mtt^2*mWW*s^3*t - 45*ep^2*mtt^2*mWW*s^3*t + 3*mtt*mWW^2*s^3*t + 10*ep*mtt*mWW^2*s^3*t + 11*ep^2*mtt*mWW^2*s^3*t + mWW^3*s^3*t + 4*ep*mWW^3*s^3*t + 3*ep^2*mWW^3*s^3*t - mtt^2*s^4*t + ep^2*mtt^2*s^4*t + 15*ep*mtt^5*t^2 + 23*ep^2*mtt^5*t^2 - ep*mtt^4*mWW*t^2 - ep^2*mtt^4*mWW*t^2 - 11*ep*mtt^3*mWW^2*t^2 - 19*ep^2*mtt^3*mWW^2*t^2 - 3*ep*mtt^2*mWW^3*t^2 - 3*ep^2*mtt^2*mWW^3*t^2 - 5*mtt^4*s*t^2 - 54*ep*mtt^4*s*t^2 - 71*ep^2*mtt^4*s*t^2 + 26*mtt^3*mWW*s*t^2 + 148*ep*mtt^3*mWW*s*t^2 + 174*ep^2*mtt^3*mWW*s*t^2 - 21*mtt^2*mWW^2*s*t^2 - 113*ep*mtt^2*mWW^2*s*t^2 - 122*ep^2*mtt^2*mWW^2*s*t^2 - 3*mtt*mWW^3*s*t^2 - 15*ep*mtt*mWW^3*s*t^2 - 12*ep^2*mtt*mWW^3*s*t^2 + 9*mtt^3*s^2*t^2 + 58*ep*mtt^3*s^2*t^2 + 67*ep^2*mtt^3*s^2*t^2 - 32*mtt^2*mWW*s^2*t^2 - 165*ep*mtt^2*mWW*s^2*t^2 - 173*ep^2*mtt^2*mWW*s^2*t^2 + 17*mtt*mWW^2*s^2*t^2 + 82*ep*mtt*mWW^2*s^2*t^2 + 87*ep^2*mtt*mWW^2*s^2*t^2 + mWW^3*s^2*t^2 + 4*ep*mWW^3*s^2*t^2 + 3*ep^2*mWW^3*s^2*t^2 - 4*mtt^2*s^3*t^2 - 19*ep*mtt^2*s^3*t^2 - 19*ep^2*mtt^2*s^3*t^2 + 8*mtt*mWW*s^3*t^2 + 36*ep*mtt*mWW*s^3*t^2 + 36*ep^2*mtt*mWW*s^3*t^2 - 4*mWW^2*s^3*t^2 - 18*ep*mWW^2*s^3*t^2 - 18*ep^2*mWW^2*s^3*t^2 - 4*ep*mtt^4*t^3 - 6*ep^2*mtt^4*t^3 - 8*ep*mtt^3*mWW*t^3 - 12*ep^2*mtt^3*mWW*t^3 + 12*ep*mtt^2*mWW^2*t^3 + 18*ep^2*mtt^2*mWW^2*t^3 + 3*mtt^3*s*t^3 + 19*ep*mtt^3*s*t^3 + 22*ep^2*mtt^3*s*t^3 - 14*mtt^2*mWW*s*t^3 - 74*ep*mtt^2*mWW*s*t^3 - 84*ep^2*mtt^2*mWW*s*t^3 + 12*mtt*mWW^2*s*t^3 + 66*ep*mtt*mWW^2*s*t^3 + 72*ep^2*mtt*mWW^2*s*t^3 - 3*mtt^2*s^2*t^3 - 15*ep*mtt^2*s^2*t^3 - 16*ep^2*mtt^2*s^2*t^3 + 8*mtt*mWW*s^2*t^3 + 36*ep*mtt*mWW*s^2*t^3 + 36*ep^2*mtt*mWW*s^2*t^3 - 4*mWW^2*s^2*t^3 - 18*ep*mWW^2*s^2*t^3 - 18*ep^2*mWW^2*s^2*t^3))/(4*ep*mtt*(mtt - mWW)*(-mtt + s)^3*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), -(s^2*(-3*mtt^3 - 3*ep*mtt^3 + 2*mtt^2*mWW + 2*ep*mtt^2*mWW + 9*mtt^2*s + 9*ep*mtt^2*s - 4*mtt*mWW*s - 4*ep*mtt*mWW*s - 9*mtt*s^2 - 9*ep*mtt*s^2 + 2*mWW*s^2 + 2*ep*mWW*s^2 + 3*s^3 + 3*ep*s^3 + 2*mtt^2*t - 4*mtt*mWW*t - 16*ep*mtt*mWW*t - 4*mtt*s*t + 4*mWW*s*t + 16*ep*mWW*s*t + 2*s^2*t - 2*mtt*t^2 - 4*ep*mtt*t^2 + 4*mWW*t^2 + 24*ep*mWW*t^2 + 2*s*t^2 + 4*ep*s*t^2))/(8*(1 + 2*ep)*(-mtt + s)^3), (s*t*(3*ep*mtt^4*mWW + 12*ep^2*mtt^4*mWW + 9*ep^3*mtt^4*mWW + 2*mtt^3*mWW^2 + 8*ep*mtt^3*mWW^2 + 6*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 12*ep*mtt^2*mWW^3 - 26*ep^2*mtt^2*mWW^3 - 20*ep^3*mtt^2*mWW^3 - 12*ep*mtt^3*mWW*s - 48*ep^2*mtt^3*mWW*s - 36*ep^3*mtt^3*mWW*s - 6*mtt^2*mWW^2*s - 24*ep*mtt^2*mWW^2*s - 18*ep^2*mtt^2*mWW^2*s + 4*mtt*mWW^3*s + 24*ep*mtt*mWW^3*s + 52*ep^2*mtt*mWW^3*s + 40*ep^3*mtt*mWW^3*s + 18*ep*mtt^2*mWW*s^2 + 72*ep^2*mtt^2*mWW*s^2 + 54*ep^3*mtt^2*mWW*s^2 + 6*mtt*mWW^2*s^2 + 24*ep*mtt*mWW^2*s^2 + 18*ep^2*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 12*ep*mWW^3*s^2 - 26*ep^2*mWW^3*s^2 - 20*ep^3*mWW^3*s^2 - 12*ep*mtt*mWW*s^3 - 48*ep^2*mtt*mWW*s^3 - 36*ep^3*mtt*mWW*s^3 - 2*mWW^2*s^3 - 8*ep*mWW^2*s^3 - 6*ep^2*mWW^2*s^3 + 3*ep*mWW*s^4 + 12*ep^2*mWW*s^4 + 9*ep^3*mWW*s^4 - 6*mtt^3*mWW*t - 39*ep*mtt^3*mWW*t - 78*ep^2*mtt^3*mWW*t - 45*ep^3*mtt^3*mWW*t - 2*mtt^2*mWW^2*t - 14*ep*mtt^2*mWW^2*t - 28*ep^2*mtt^2*mWW^2*t - 12*ep^3*mtt^2*mWW^2*t + 10*mtt*mWW^3*t + 92*ep*mtt*mWW^3*t + 266*ep^2*mtt*mWW^3*t + 228*ep^3*mtt*mWW^3*t + 18*mtt^2*mWW*s*t + 117*ep*mtt^2*mWW*s*t + 234*ep^2*mtt^2*mWW*s*t + 135*ep^3*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t + 28*ep*mtt*mWW^2*s*t + 56*ep^2*mtt*mWW^2*s*t + 24*ep^3*mtt*mWW^2*s*t - 10*mWW^3*s*t - 92*ep*mWW^3*s*t - 266*ep^2*mWW^3*s*t - 228*ep^3*mWW^3*s*t - 18*mtt*mWW*s^2*t - 117*ep*mtt*mWW*s^2*t - 234*ep^2*mtt*mWW*s^2*t - 135*ep^3*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - 14*ep*mWW^2*s^2*t - 28*ep^2*mWW^2*s^2*t - 12*ep^3*mWW^2*s^2*t + 6*mWW*s^3*t + 39*ep*mWW*s^3*t + 78*ep^2*mWW*s^3*t + 45*ep^3*mWW*s^3*t + 4*mtt^3*t^2 + 22*ep*mtt^3*t^2 + 36*ep^2*mtt^3*t^2 + 18*ep^3*mtt^3*t^2 + 8*mtt^2*mWW*t^2 + 50*ep*mtt^2*mWW*t^2 + 98*ep^2*mtt^2*mWW*t^2 + 60*ep^3*mtt^2*mWW*t^2 - 12*mtt*mWW^2*t^2 - 122*ep*mtt*mWW^2*t^2 - 374*ep^2*mtt*mWW^2*t^2 - 348*ep^3*mtt*mWW^2*t^2 - 8*mWW^3*t^2 - 84*ep*mWW^3*t^2 - 252*ep^2*mWW^3*t^2 - 216*ep^3*mWW^3*t^2 - 12*mtt^2*s*t^2 - 66*ep*mtt^2*s*t^2 - 108*ep^2*mtt^2*s*t^2 - 54*ep^3*mtt^2*s*t^2 - 16*mtt*mWW*s*t^2 - 100*ep*mtt*mWW*s*t^2 - 196*ep^2*mtt*mWW*s*t^2 - 120*ep^3*mtt*mWW*s*t^2 + 12*mWW^2*s*t^2 + 122*ep*mWW^2*s*t^2 + 374*ep^2*mWW^2*s*t^2 + 348*ep^3*mWW^2*s*t^2 + 12*mtt*s^2*t^2 + 66*ep*mtt*s^2*t^2 + 108*ep^2*mtt*s^2*t^2 + 54*ep^3*mtt*s^2*t^2 + 8*mWW*s^2*t^2 + 50*ep*mWW*s^2*t^2 + 98*ep^2*mWW*s^2*t^2 + 60*ep^3*mWW*s^2*t^2 - 4*s^3*t^2 - 22*ep*s^3*t^2 - 36*ep^2*s^3*t^2 - 18*ep^3*s^3*t^2 - 8*mtt^2*t^3 - 48*ep*mtt^2*t^3 - 90*ep^2*mtt^2*t^3 - 54*ep^3*mtt^2*t^3 + 6*mtt*mWW*t^3 + 70*ep*mtt*mWW*t^3 + 220*ep^2*mtt*mWW*t^3 + 192*ep^3*mtt*mWW*t^3 + 12*mWW^2*t^3 + 128*ep*mWW^2*t^3 + 396*ep^2*mWW^2*t^3 + 360*ep^3*mWW^2*t^3 + 16*mtt*s*t^3 + 96*ep*mtt*s*t^3 + 180*ep^2*mtt*s*t^3 + 108*ep^3*mtt*s*t^3 - 6*mWW*s*t^3 - 70*ep*mWW*s*t^3 - 220*ep^2*mWW*s*t^3 - 192*ep^3*mWW*s*t^3 - 8*s^2*t^3 - 48*ep*s^2*t^3 - 90*ep^2*s^2*t^3 - 54*ep^3*s^2*t^3 + 4*mtt*t^4 + 26*ep*mtt*t^4 + 54*ep^2*mtt*t^4 + 36*ep^3*mtt*t^4 - 8*mWW*t^4 - 84*ep*mWW*t^4 - 252*ep^2*mWW*t^4 - 216*ep^3*mWW*t^4 - 4*s*t^4 - 26*ep*s*t^4 - 54*ep^2*s*t^4 - 36*ep^3*s*t^4))/(8*ep*(1 + ep)*(1 + 2*ep)*mWW^2*(-mtt + s)^3), (s*(-18*ep*mtt^6*mWW*s - 93*ep^2*mtt^6*mWW*s - 150*ep^3*mtt^6*mWW*s - 75*ep^4*mtt^6*mWW*s - 12*mtt^5*mWW^2*s - 50*ep*mtt^5*mWW^2*s - 25*ep^2*mtt^5*mWW^2*s + 88*ep^3*mtt^5*mWW^2*s + 75*ep^4*mtt^5*mWW^2*s + 16*mtt^4*mWW^3*s + 112*ep*mtt^4*mWW^3*s + 268*ep^2*mtt^4*mWW^3*s + 276*ep^3*mtt^4*mWW^3*s + 116*ep^4*mtt^4*mWW^3*s - 4*mtt^3*mWW^4*s - 40*ep*mtt^3*mWW^4*s - 134*ep^2*mtt^3*mWW^4*s - 194*ep^3*mtt^3*mWW^4*s - 108*ep^4*mtt^3*mWW^4*s + 72*ep*mtt^5*mWW*s^2 + 372*ep^2*mtt^5*mWW*s^2 + 600*ep^3*mtt^5*mWW*s^2 + 300*ep^4*mtt^5*mWW*s^2 + 30*mtt^4*mWW^2*s^2 + 89*ep*mtt^4*mWW^2*s^2 - 135*ep^2*mtt^4*mWW^2*s^2 - 555*ep^3*mtt^4*mWW^2*s^2 - 361*ep^4*mtt^4*mWW^2*s^2 - 28*mtt^3*mWW^3*s^2 - 176*ep*mtt^3*mWW^3*s^2 - 319*ep^2*mtt^3*mWW^3*s^2 - 168*ep^3*mtt^3*mWW^3*s^2 - 9*ep^4*mtt^3*mWW^3*s^2 - 2*mtt^2*mWW^4*s^2 - 5*ep*mtt^2*mWW^4*s^2 + 2*ep^2*mtt^2*mWW^4*s^2 + 23*ep^3*mtt^2*mWW^4*s^2 + 30*ep^4*mtt^2*mWW^4*s^2 - 108*ep*mtt^4*mWW*s^3 - 558*ep^2*mtt^4*mWW*s^3 - 900*ep^3*mtt^4*mWW*s^3 - 450*ep^4*mtt^4*mWW*s^3 - 24*mtt^3*mWW^2*s^3 - 22*ep*mtt^3*mWW^2*s^3 + 390*ep^2*mtt^3*mWW^2*s^3 + 936*ep^3*mtt^3*mWW^2*s^3 + 548*ep^4*mtt^3*mWW^2*s^3 + 14*mtt^2*mWW^3*s^3 + 77*ep*mtt^2*mWW^3*s^3 + 48*ep^2*mtt^2*mWW^3*s^3 - 175*ep^3*mtt^2*mWW^3*s^3 - 160*ep^4*mtt^2*mWW^3*s^3 + 6*mtt*mWW^4*s^3 + 45*ep*mtt*mWW^4*s^3 + 132*ep^2*mtt*mWW^4*s^3 + 171*ep^3*mtt*mWW^4*s^3 + 78*ep^4*mtt*mWW^4*s^3 + 72*ep*mtt^3*mWW*s^4 + 372*ep^2*mtt^3*mWW*s^4 + 600*ep^3*mtt^3*mWW*s^4 + 300*ep^4*mtt^3*mWW*s^4 + 6*mtt^2*mWW^2*s^4 - 23*ep*mtt^2*mWW^2*s^4 - 275*ep^2*mtt^2*mWW^2*s^4 - 559*ep^3*mtt^2*mWW^2*s^4 - 313*ep^4*mtt^2*mWW^2*s^4 - 2*mtt*mWW^3*s^4 - 13*ep*mtt*mWW^3*s^4 + 3*ep^2*mtt*mWW^3*s^4 + 67*ep^3*mtt*mWW^3*s^4 + 53*ep^4*mtt*mWW^3*s^4 - 18*ep*mtt^2*mWW*s^5 - 93*ep^2*mtt^2*mWW*s^5 - 150*ep^3*mtt^2*mWW*s^5 - 75*ep^4*mtt^2*mWW*s^5 + 6*ep*mtt*mWW^2*s^5 + 45*ep^2*mtt*mWW^2*s^5 + 90*ep^3*mtt*mWW^2*s^5 + 51*ep^4*mtt*mWW^2*s^5 + 18*ep*mtt^7*t + 120*ep^2*mtt^7*t + 222*ep^3*mtt^7*t + 120*ep^4*mtt^7*t + 12*mtt^6*mWW*t + 68*ep*mtt^6*mWW*t + 19*ep^2*mtt^6*mWW*t - 208*ep^3*mtt^6*mWW*t - 171*ep^4*mtt^6*mWW*t - 28*mtt^5*mWW^2*t - 210*ep*mtt^5*mWW^2*t - 473*ep^2*mtt^5*mWW^2*t - 416*ep^3*mtt^5*mWW^2*t - 149*ep^4*mtt^5*mWW^2*t + 20*mtt^4*mWW^3*t + 164*ep*mtt^4*mWW^3*t + 468*ep^2*mtt^4*mWW^3*t + 596*ep^3*mtt^4*mWW^3*t + 308*ep^4*mtt^4*mWW^3*t - 4*mtt^3*mWW^4*t - 40*ep*mtt^3*mWW^4*t - 134*ep^2*mtt^3*mWW^4*t - 194*ep^3*mtt^3*mWW^4*t - 108*ep^4*mtt^3*mWW^4*t - 72*ep*mtt^6*s*t - 507*ep^2*mtt^6*s*t - 960*ep^3*mtt^6*s*t - 525*ep^4*mtt^6*s*t - 30*mtt^5*mWW*s*t - 80*ep*mtt^5*mWW*s*t + 569*ep^2*mtt^5*mWW*s*t + 1684*ep^3*mtt^5*mWW*s*t + 1065*ep^4*mtt^5*mWW*s*t + 128*mtt^4*mWW^2*s*t + 870*ep*mtt^4*mWW^2*s*t + 1770*ep^2*mtt^4*mWW^2*s*t + 1262*ep^3*mtt^4*mWW^2*s*t + 270*ep^4*mtt^4*mWW^2*s*t - 130*mtt^3*mWW^3*s*t - 1172*ep*mtt^3*mWW^3*s*t - 3744*ep^2*mtt^3*mWW^3*s*t - 5152*ep^3*mtt^3*mWW^3*s*t - 2630*ep^4*mtt^3*mWW^3*s*t + 24*mtt^2*mWW^4*s*t + 350*ep*mtt^2*mWW^4*s*t + 1584*ep^2*mtt^2*mWW^4*s*t + 2790*ep^3*mtt^2*mWW^4*s*t + 1676*ep^4*mtt^2*mWW^4*s*t + 108*ep*mtt^5*s^2*t + 828*ep^2*mtt^5*s^2*t + 1620*ep^3*mtt^5*s^2*t + 900*ep^4*mtt^5*s^2*t + 30*mtt^4*mWW*s^2*t - 70*ep*mtt^4*mWW*s^2*t - 1566*ep^2*mtt^4*mWW*s^2*t - 3534*ep^3*mtt^4*mWW*s^2*t - 2068*ep^4*mtt^4*mWW*s^2*t - 184*mtt^3*mWW^2*s^2*t - 1163*ep*mtt^3*mWW^2*s^2*t - 2138*ep^2*mtt^3*mWW^2*s^2*t - 1169*ep^3*mtt^3*mWW^2*s^2*t - 22*ep^4*mtt^3*mWW^2*s^2*t + 134*mtt^2*mWW^3*s^2*t + 1121*ep*mtt^2*mWW^3*s^2*t + 3226*ep^2*mtt^2*mWW^3*s^2*t + 3865*ep^3*mtt^2*mWW^3*s^2*t + 1650*ep^4*mtt^2*mWW^3*s^2*t + 12*mtt*mWW^4*s^2*t + 36*ep*mtt*mWW^4*s^2*t - 134*ep^2*mtt*mWW^4*s^2*t - 478*ep^3*mtt*mWW^4*s^2*t - 332*ep^4*mtt*mWW^4*s^2*t - 72*ep*mtt^4*s^3*t - 642*ep^2*mtt^4*s^3*t - 1320*ep^3*mtt^4*s^3*t - 750*ep^4*mtt^4*s^3*t - 18*mtt^3*mWW*s^3*t + 120*ep*mtt^3*mWW*s^3*t + 1424*ep^2*mtt^3*mWW*s^3*t + 2980*ep^3*mtt^3*mWW*s^3*t + 1694*ep^4*mtt^3*mWW*s^3*t + 90*mtt^2*mWW^2*s^3*t + 495*ep*mtt^2*mWW^2*s^3*t + 644*ep^2*mtt^2*mWW^2*s^3*t - 101*ep^3*mtt^2*mWW^2*s^3*t - 340*ep^4*mtt^2*mWW^2*s^3*t - 36*mtt*mWW^3*s^3*t - 283*ep*mtt*mWW^3*s^3*t - 770*ep^2*mtt*mWW^3*s^3*t - 871*ep^3*mtt*mWW^3*s^3*t - 348*ep^4*mtt*mWW^3*s^3*t - 12*mWW^4*s^3*t - 96*ep*mWW^4*s^3*t - 264*ep^2*mWW^4*s^3*t - 300*ep^3*mWW^4*s^3*t - 120*ep^4*mWW^4*s^3*t + 18*ep*mtt^3*s^4*t + 228*ep^2*mtt^3*s^4*t + 510*ep^3*mtt^3*s^4*t + 300*ep^4*mtt^3*s^4*t + 6*mtt^2*mWW*s^4*t - 50*ep*mtt^2*mWW*s^4*t - 521*ep^2*mtt^2*mWW*s^4*t - 1054*ep^3*mtt^2*mWW*s^4*t - 589*ep^4*mtt^2*mWW*s^4*t - 6*mtt*mWW^2*s^4*t + 8*ep*mtt*mWW^2*s^4*t + 197*ep^2*mtt*mWW^2*s^4*t + 424*ep^3*mtt*mWW^2*s^4*t + 241*ep^4*mtt*mWW^2*s^4*t - 27*ep^2*mtt^2*s^5*t - 72*ep^3*mtt^2*s^5*t - 45*ep^4*mtt^2*s^5*t + 12*ep*mtt*mWW*s^5*t + 75*ep^2*mtt*mWW*s^5*t + 132*ep^3*mtt*mWW*s^5*t + 69*ep^4*mtt*mWW*s^5*t - 72*ep*mtt^6*t^2 - 431*ep^2*mtt^6*t^2 - 748*ep^3*mtt^6*t^2 - 389*ep^4*mtt^6*t^2 - 70*mtt^5*mWW*t^2 - 560*ep*mtt^5*mWW*t^2 - 1419*ep^2*mtt^5*mWW*t^2 - 1444*ep^3*mtt^5*mWW*t^2 - 515*ep^4*mtt^5*mWW*t^2 + 174*mtt^4*mWW^2*t^2 + 1753*ep*mtt^4*mWW^2*t^2 + 6233*ep^2*mtt^4*mWW^2*t^2 + 9265*ep^3*mtt^4*mWW^2*t^2 + 4887*ep^4*mtt^4*mWW^2*t^2 - 130*mtt^3*mWW^3*t^2 - 1476*ep*mtt^3*mWW^3*t^2 - 5965*ep^2*mtt^3*mWW^3*t^2 - 9840*ep^3*mtt^3*mWW^3*t^2 - 5629*ep^4*mtt^3*mWW^3*t^2 + 26*mtt^2*mWW^4*t^2 + 355*ep*mtt^2*mWW^4*t^2 + 1582*ep^2*mtt^2*mWW^4*t^2 + 2767*ep^3*mtt^2*mWW^4*t^2 + 1646*ep^4*mtt^2*mWW^4*t^2 - 6*mtt^5*s*t^2 + 164*ep*mtt^5*s*t^2 + 1224*ep^2*mtt^5*s*t^2 + 2274*ep^3*mtt^5*s*t^2 + 1220*ep^4*mtt^5*s*t^2 + 138*mtt^4*mWW*s*t^2 + 1044*ep*mtt^4*mWW*s*t^2 + 2254*ep^2*mtt^4*mWW*s*t^2 + 1724*ep^3*mtt^4*mWW*s*t^2 + 364*ep^4*mtt^4*mWW*s*t^2 - 342*mtt^3*mWW^2*s*t^2 - 3084*ep*mtt^3*mWW^2*s*t^2 - 9622*ep^2*mtt^3*mWW^2*s*t^2 - 12398*ep^3*mtt^3*mWW^2*s*t^2 - 5554*ep^4*mtt^3*mWW^2*s*t^2 + 252*mtt^2*mWW^3*s*t^2 + 2539*ep*mtt^2*mWW^3*s*t^2 + 9026*ep^2*mtt^2*mWW^3*s*t^2 + 13135*ep^3*mtt^2*mWW^3*s*t^2 + 6576*ep^4*mtt^2*mWW^3*s*t^2 - 22*mtt*mWW^4*s*t^2 - 391*ep*mtt*mWW^4*s*t^2 - 2014*ep^2*mtt*mWW^4*s*t^2 - 3735*ep^3*mtt*mWW^4*s*t^2 - 2222*ep^4*mtt*mWW^4*s*t^2 + 12*mtt^4*s^2*t^2 - 115*ep*mtt^4*s^2*t^2 - 1251*ep^2*mtt^4*s^2*t^2 - 2535*ep^3*mtt^4*s^2*t^2 - 1411*ep^4*mtt^4*s^2*t^2 - 76*mtt^3*mWW*s^2*t^2 - 478*ep*mtt^3*mWW*s^2*t^2 - 373*ep^2*mtt^3*mWW*s^2*t^2 + 810*ep^3*mtt^3*mWW*s^2*t^2 + 793*ep^4*mtt^3*mWW*s^2*t^2 + 246*mtt^2*mWW^2*s^2*t^2 + 2060*ep*mtt^2*mWW^2*s^2*t^2 + 5965*ep^2*mtt^2*mWW^2*s^2*t^2 + 7172*ep^3*mtt^2*mWW^2*s^2*t^2 + 3021*ep^4*mtt^2*mWW^2*s^2*t^2 - 142*mtt*mWW^3*s^2*t^2 - 1239*ep*mtt*mWW^3*s^2*t^2 - 3857*ep^2*mtt*mWW^3*s^2*t^2 - 4991*ep^3*mtt*mWW^3*s^2*t^2 - 2243*ep^4*mtt*mWW^3*s^2*t^2 - 12*mWW^4*s^2*t^2 - 96*ep*mWW^4*s^2*t^2 - 264*ep^2*mWW^4*s^2*t^2 - 300*ep^3*mWW^4*s^2*t^2 - 120*ep^4*mWW^4*s^2*t^2 - 6*mtt^3*s^3*t^2 + 26*ep*mtt^3*s^3*t^2 + 554*ep^2*mtt^3*s^3*t^2 + 1240*ep^3*mtt^3*s^3*t^2 + 718*ep^4*mtt^3*s^3*t^2 + 12*mtt^2*mWW*s^3*t^2 + 3*ep*mtt^2*mWW*s^3*t^2 - 554*ep^2*mtt^2*mWW*s^3*t^2 - 1333*ep^3*mtt^2*mWW*s^3*t^2 - 788*ep^4*mtt^2*mWW*s^3*t^2 - 54*mtt*mWW^2*s^3*t^2 - 389*ep*mtt*mWW^2*s^3*t^2 - 936*ep^2*mtt*mWW^2*s^3*t^2 - 915*ep^3*mtt*mWW^2*s^3*t^2 - 314*ep^4*mtt*mWW^2*s^3*t^2 + 28*mWW^3*s^3*t^2 + 208*ep*mWW^3*s^3*t^2 + 548*ep^2*mWW^3*s^3*t^2 + 608*ep^3*mWW^3*s^3*t^2 + 240*ep^4*mWW^3*s^3*t^2 - 3*ep*mtt^2*s^4*t^2 - 96*ep^2*mtt^2*s^4*t^2 - 231*ep^3*mtt^2*s^4*t^2 - 138*ep^4*mtt^2*s^4*t^2 - 4*mtt*mWW*s^4*t^2 - 9*ep*mtt*mWW*s^4*t^2 + 92*ep^2*mtt*mWW*s^4*t^2 + 243*ep^3*mtt*mWW*s^4*t^2 + 146*ep^4*mtt*mWW*s^4*t^2 + 14*mtt^5*t^3 + 228*ep*mtt^5*t^3 + 976*ep^2*mtt^5*t^3 + 1522*ep^3*mtt^5*t^3 + 784*ep^4*mtt^5*t^3 + 56*mtt^4*mWW*t^3 + 382*ep*mtt^4*mWW*t^3 + 558*ep^2*mtt^4*mWW*t^3 - 454*ep^3*mtt^4*mWW*t^3 - 962*ep^4*mtt^4*mWW*t^3 - 202*mtt^3*mWW^2*t^3 - 2111*ep*mtt^3*mWW^2*t^3 - 7602*ep^2*mtt^3*mWW^2*t^3 - 10837*ep^3*mtt^3*mWW^2*t^3 - 5144*ep^4*mtt^3*mWW^2*t^3 + 160*mtt^2*mWW^3*t^3 + 1883*ep*mtt^2*mWW^3*t^3 + 7816*ep^2*mtt^2*mWW^3*t^3 + 12855*ep^3*mtt^2*mWW^3*t^3 + 7134*ep^4*mtt^2*mWW^3*t^3 - 28*mtt*mWW^4*t^3 - 382*ep*mtt*mWW^4*t^3 - 1748*ep^2*mtt*mWW^4*t^3 - 3086*ep^3*mtt*mWW^4*t^3 - 1812*ep^4*mtt*mWW^4*t^3 - 18*mtt^4*s*t^3 - 386*ep*mtt^4*s*t^3 - 1836*ep^2*mtt^4*s*t^3 - 2982*ep^3*mtt^4*s*t^3 - 1550*ep^4*mtt^4*s*t^3 - 90*mtt^3*mWW*s*t^3 - 744*ep*mtt^3*mWW*s*t^3 - 1876*ep^2*mtt^3*mWW*s*t^3 - 1580*ep^3*mtt^3*mWW*s*t^3 - 178*ep^4*mtt^3*mWW*s*t^3 + 240*mtt^2*mWW^2*s*t^3 + 2339*ep*mtt^2*mWW^2*s*t^3 + 7836*ep^2*mtt^2*mWW^2*s*t^3 + 10335*ep^3*mtt^2*mWW^2*s*t^3 + 4466*ep^4*mtt^2*mWW^2*s*t^3 - 148*mtt*mWW^3*s*t^3 - 1437*ep*mtt*mWW^3*s*t^3 - 4860*ep^2*mtt*mWW^3*s*t^3 - 6625*ep^3*mtt*mWW^3*s*t^3 - 3066*ep^4*mtt*mWW^3*s*t^3 + 149*ep*mtt^3*s^2*t^3 + 958*ep^2*mtt^3*s^2*t^3 + 1715*ep^3*mtt^3*s^2*t^3 + 918*ep^4*mtt^3*s^2*t^3 + 10*mtt^2*mWW*s^2*t^3 + 93*ep*mtt^2*mWW*s^2*t^3 + 132*ep^2*mtt^2*mWW*s^2*t^3 - 71*ep^3*mtt^2*mWW*s^2*t^3 - 144*ep^4*mtt^2*mWW*s^2*t^3 - 62*mtt*mWW^2*s^2*t^3 - 618*ep*mtt*mWW^2*s^2*t^3 - 2046*ep^2*mtt*mWW^2*s^2*t^3 - 2660*ep^3*mtt*mWW^2*s^2*t^3 - 1158*ep^4*mtt*mWW^2*s^2*t^3 + 28*mWW^3*s^2*t^3 + 208*ep*mWW^3*s^2*t^3 + 548*ep^2*mWW^3*s^2*t^3 + 608*ep^3*mWW^3*s^2*t^3 + 240*ep^4*mWW^3*s^2*t^3 + 4*mtt^2*s^3*t^3 + 9*ep*mtt^2*s^3*t^3 - 98*ep^2*mtt^2*s^3*t^3 - 255*ep^3*mtt^2*s^3*t^3 - 152*ep^4*mtt^2*s^3*t^3 + 12*mtt*mWW*s^3*t^3 + 99*ep*mtt*mWW*s^3*t^3 + 366*ep^2*mtt*mWW*s^3*t^3 + 543*ep^3*mtt*mWW*s^3*t^3 + 264*ep^4*mtt*mWW*s^3*t^3 - 16*mWW^2*s^3*t^3 - 112*ep*mWW^2*s^3*t^3 - 284*ep^2*mWW^2*s^3*t^3 - 308*ep^3*mWW^2*s^3*t^3 - 120*ep^4*mWW^2*s^3*t^3 - 22*mtt^4*t^4 - 251*ep*mtt^4*t^4 - 927*ep^2*mtt^4*t^4 - 1375*ep^3*mtt^4*t^4 - 713*ep^4*mtt^4*t^4 + 32*mtt^3*mWW*t^4 + 430*ep*mtt^3*mWW*t^4 + 2149*ep^2*mtt^3*mWW*t^4 + 4390*ep^3*mtt^3*mWW*t^4 + 3047*ep^4*mtt^3*mWW*t^4 + 18*mtt^2*mWW^2*t^4 + 169*ep*mtt^2*mWW^2*t^4 + 182*ep^2*mtt^2*mWW^2*t^4 - 899*ep^3*mtt^2*mWW^2*t^4 - 1302*ep^4*mtt^2*mWW^2*t^4 - 28*mtt*mWW^3*t^4 - 348*ep*mtt*mWW^3*t^4 - 1404*ep^2*mtt*mWW^3*t^4 - 2116*ep^3*mtt*mWW^3*t^4 - 1032*ep^4*mtt*mWW^3*t^4 + 38*mtt^3*s*t^4 + 416*ep*mtt^3*s*t^4 + 1504*ep^2*mtt^3*s*t^4 + 2188*ep^3*mtt^3*s*t^4 + 1110*ep^4*mtt^3*s*t^4 - 56*mtt^2*mWW*s*t^4 - 511*ep*mtt^2*mWW*s*t^4 - 1770*ep^2*mtt^2*mWW*s*t^4 - 2819*ep^3*mtt^2*mWW*s*t^4 - 1684*ep^4*mtt^2*mWW*s*t^4 + 22*mtt*mWW^2*s*t^4 + 151*ep*mtt*mWW^2*s*t^4 + 446*ep^2*mtt*mWW^2*s*t^4 + 839*ep^3*mtt*mWW^2*s*t^4 + 654*ep^4*mtt*mWW^2*s*t^4 - 16*mtt^2*s^2*t^4 - 165*ep*mtt^2*s^2*t^4 - 577*ep^2*mtt^2*s^2*t^4 - 813*ep^3*mtt^2*s^2*t^4 - 397*ep^4*mtt^2*s^2*t^4 + 36*mtt*mWW*s^2*t^4 + 301*ep*mtt*mWW*s^2*t^4 + 913*ep^2*mtt*mWW*s^2*t^4 + 1169*ep^3*mtt*mWW*s^2*t^4 + 533*ep^4*mtt*mWW*s^2*t^4 - 16*mWW^2*s^2*t^4 - 112*ep*mWW^2*s^2*t^4 - 284*ep^2*mWW^2*s^2*t^4 - 308*ep^3*mWW^2*s^2*t^4 - 120*ep^4*mWW^2*s^2*t^4 + 4*mtt^3*t^5 + 45*ep*mtt^3*t^5 + 172*ep^2*mtt^3*t^5 + 273*ep^3*mtt^3*t^5 + 154*ep^4*mtt^3*t^5 - 12*mtt^2*mWW*t^5 - 167*ep*mtt^2*mWW*t^5 - 812*ep^2*mtt^2*mWW*t^5 - 1603*ep^3*mtt^2*mWW*t^5 - 1078*ep^4*mtt^2*mWW*t^5 + 8*mtt*mWW^2*t^5 + 122*ep*mtt*mWW^2*t^5 + 640*ep^2*mtt*mWW^2*t^5 + 1330*ep^3*mtt*mWW^2*t^5 + 924*ep^4*mtt*mWW^2*t^5 - 4*mtt^2*s*t^5 - 45*ep*mtt^2*s*t^5 - 172*ep^2*mtt^2*s*t^5 - 273*ep^3*mtt^2*s*t^5 - 154*ep^4*mtt^2*s*t^5 + 4*mtt*mWW*s*t^5 + 45*ep*mtt*mWW*s*t^5 + 172*ep^2*mtt*mWW*s*t^5 + 273*ep^3*mtt*mWW*s*t^5 + 154*ep^4*mtt*mWW*s*t^5))/(16*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mtt*(mtt - mWW)*(mtt - s)^3*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep*(s + t)^2*(9*ep*mtt^5 + 24*ep^2*mtt^5 + 15*ep^3*mtt^5 + 12*mtt^4*mWW + 38*ep*mtt^4*mWW + 34*ep^2*mtt^4*mWW + 8*ep^3*mtt^4*mWW - 4*mtt^3*mWW^2 - 22*ep*mtt^3*mWW^2 - 42*ep^2*mtt^3*mWW^2 - 28*ep^3*mtt^3*mWW^2 - 36*ep*mtt^4*s - 96*ep^2*mtt^4*s - 60*ep^3*mtt^4*s - 27*mtt^3*mWW*s - 75*ep*mtt^3*mWW*s - 47*ep^2*mtt^3*mWW*s + ep^3*mtt^3*mWW*s - mtt^2*mWW^2*s - 4*ep*mtt^2*mWW^2*s - ep^2*mtt^2*mWW^2*s + 6*ep^3*mtt^2*mWW^2*s + 54*ep*mtt^3*s^2 + 144*ep^2*mtt^3*s^2 + 90*ep^3*mtt^3*s^2 + 18*mtt^2*mWW*s^2 + 36*ep*mtt^2*mWW*s^2 - 8*ep^2*mtt^2*mWW*s^2 - 26*ep^3*mtt^2*mWW*s^2 + 5*mtt*mWW^2*s^2 + 26*ep*mtt*mWW^2*s^2 + 43*ep^2*mtt*mWW^2*s^2 + 22*ep^3*mtt*mWW^2*s^2 - 36*ep*mtt^2*s^3 - 96*ep^2*mtt^2*s^3 - 60*ep^3*mtt^2*s^3 - 3*mtt*mWW*s^3 + ep*mtt*mWW*s^3 + 21*ep^2*mtt*mWW*s^3 + 17*ep^3*mtt*mWW*s^3 + 9*ep*mtt*s^4 + 24*ep^2*mtt*s^4 + 15*ep^3*mtt*s^4 - 6*mtt^4*t - 46*ep*mtt^4*t - 88*ep^2*mtt^4*t - 48*ep^3*mtt^4*t - 39*mtt^3*mWW*t - 181*ep*mtt^3*mWW*t - 269*ep^2*mtt^3*mWW*t - 127*ep^3*mtt^3*mWW*t + 39*mtt^2*mWW^2*t + 316*ep*mtt^2*mWW^2*t + 703*ep^2*mtt^2*mWW^2*t + 470*ep^3*mtt^2*mWW^2*t + 9*mtt^3*s*t + 99*ep*mtt^3*s*t + 209*ep^2*mtt^3*s*t + 119*ep^3*mtt^3*s*t + 78*mtt^2*mWW*s*t + 362*ep*mtt^2*mWW*s*t + 538*ep^2*mtt^2*mWW*s*t + 254*ep^3*mtt^2*mWW*s*t - 13*mtt*mWW^2*s*t - 112*ep*mtt*mWW^2*s*t - 241*ep^2*mtt*mWW^2*s*t - 146*ep^3*mtt*mWW^2*s*t - 60*ep*mtt^2*s^2*t - 154*ep^2*mtt^2*s^2*t - 94*ep^3*mtt^2*s^2*t - 39*mtt*mWW*s^2*t - 181*ep*mtt*mWW*s^2*t - 269*ep^2*mtt*mWW*s^2*t - 127*ep^3*mtt*mWW*s^2*t - 8*mWW^2*s^2*t - 36*ep*mWW^2*s^2*t - 52*ep^2*mWW^2*s^2*t - 24*ep^3*mWW^2*s^2*t - 3*mtt*s^3*t + 7*ep*mtt*s^3*t + 33*ep^2*mtt*s^3*t + 23*ep^3*mtt*s^3*t + 13*mtt^3*t^2 + 75*ep*mtt^3*t^2 + 133*ep^2*mtt^3*t^2 + 75*ep^3*mtt^3*t^2 + 16*mtt^2*mWW*t^2 + 44*ep*mtt^2*mWW*t^2 - 36*ep^2*mtt^2*mWW*t^2 - 104*ep^3*mtt^2*mWW*t^2 - 38*mtt*mWW^2*t^2 - 344*ep*mtt*mWW^2*t^2 - 782*ep^2*mtt*mWW^2*t^2 - 516*ep^3*mtt*mWW^2*t^2 - 17*mtt^2*s*t^2 - 102*ep*mtt^2*s*t^2 - 181*ep^2*mtt^2*s*t^2 - 100*ep^3*mtt^2*s*t^2 - 42*mtt*mWW*s*t^2 - 248*ep*mtt*mWW*s*t^2 - 426*ep^2*mtt*mWW*s*t^2 - 220*ep^3*mtt*mWW*s*t^2 + 4*mtt*s^2*t^2 + 27*ep*mtt*s^2*t^2 + 48*ep^2*mtt*s^2*t^2 + 25*ep^3*mtt*s^2*t^2 + 8*mWW*s^2*t^2 + 36*ep*mWW*s^2*t^2 + 52*ep^2*mWW*s^2*t^2 + 24*ep^3*mWW*s^2*t^2 - 7*mtt^2*t^3 - 40*ep*mtt^2*t^3 - 75*ep^2*mtt^2*t^3 - 46*ep^3*mtt^2*t^3 + 14*mtt*mWW*t^3 + 136*ep*mtt*mWW*t^3 + 358*ep^2*mtt*mWW*t^3 + 276*ep^3*mtt*mWW*t^3 + 7*mtt*s*t^3 + 40*ep*mtt*s*t^3 + 75*ep^2*mtt*s*t^3 + 46*ep^3*mtt*s*t^3))/(8*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mtt*(mtt - s)^3*(mWW - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (s*t*(-6*ep*mtt^5*mWW - 21*ep^2*mtt^5*mWW - 15*ep^3*mtt^5*mWW - 4*mtt^4*mWW^2 + 4*ep*mtt^4*mWW^2 + 77*ep^2*mtt^4*mWW^2 + 87*ep^3*mtt^4*mWW^2 + 12*mtt^3*mWW^3 + 60*ep*mtt^3*mWW^3 + 88*ep^2*mtt^3*mWW^3 + 52*ep^3*mtt^3*mWW^3 - 8*mtt^2*mWW^4 - 60*ep*mtt^2*mWW^4 - 154*ep^2*mtt^2*mWW^4 - 132*ep^3*mtt^2*mWW^4 + 30*ep*mtt^4*mWW*s + 105*ep^2*mtt^4*mWW*s + 75*ep^3*mtt^4*mWW*s + 16*mtt^3*mWW^2*s - 16*ep*mtt^3*mWW^2*s - 308*ep^2*mtt^3*mWW^2*s - 348*ep^3*mtt^3*mWW^2*s - 36*mtt^2*mWW^3*s - 180*ep*mtt^2*mWW^3*s - 264*ep^2*mtt^2*mWW^3*s - 156*ep^3*mtt^2*mWW^3*s + 16*mtt*mWW^4*s + 120*ep*mtt*mWW^4*s + 308*ep^2*mtt*mWW^4*s + 264*ep^3*mtt*mWW^4*s - 60*ep*mtt^3*mWW*s^2 - 210*ep^2*mtt^3*mWW*s^2 - 150*ep^3*mtt^3*mWW*s^2 - 24*mtt^2*mWW^2*s^2 + 24*ep*mtt^2*mWW^2*s^2 + 462*ep^2*mtt^2*mWW^2*s^2 + 522*ep^3*mtt^2*mWW^2*s^2 + 36*mtt*mWW^3*s^2 + 180*ep*mtt*mWW^3*s^2 + 264*ep^2*mtt*mWW^3*s^2 + 156*ep^3*mtt*mWW^3*s^2 - 8*mWW^4*s^2 - 60*ep*mWW^4*s^2 - 154*ep^2*mWW^4*s^2 - 132*ep^3*mWW^4*s^2 + 60*ep*mtt^2*mWW*s^3 + 210*ep^2*mtt^2*mWW*s^3 + 150*ep^3*mtt^2*mWW*s^3 + 16*mtt*mWW^2*s^3 - 16*ep*mtt*mWW^2*s^3 - 308*ep^2*mtt*mWW^2*s^3 - 348*ep^3*mtt*mWW^2*s^3 - 12*mWW^3*s^3 - 60*ep*mWW^3*s^3 - 88*ep^2*mWW^3*s^3 - 52*ep^3*mWW^3*s^3 - 30*ep*mtt*mWW*s^4 - 105*ep^2*mtt*mWW*s^4 - 75*ep^3*mtt*mWW*s^4 - 4*mWW^2*s^4 + 4*ep*mWW^2*s^4 + 77*ep^2*mWW^2*s^4 + 87*ep^3*mWW^2*s^4 + 6*ep*mWW*s^5 + 21*ep^2*mWW*s^5 + 15*ep^3*mWW*s^5 + 12*mtt^4*mWW*t + 78*ep*mtt^4*mWW*t + 156*ep^2*mtt^4*mWW*t + 90*ep^3*mtt^4*mWW*t - 8*mtt^3*mWW^2*t - 81*ep*mtt^3*mWW^2*t - 241*ep^2*mtt^3*mWW^2*t - 204*ep^3*mtt^3*mWW^2*t - 38*mtt^2*mWW^3*t - 318*ep*mtt^2*mWW^3*t - 857*ep^2*mtt^2*mWW^3*t - 709*ep^3*mtt^2*mWW^3*t + 34*mtt*mWW^4*t + 319*ep*mtt*mWW^4*t + 919*ep^2*mtt*mWW^4*t + 754*ep^3*mtt*mWW^4*t - 48*mtt^3*mWW*s*t - 312*ep*mtt^3*mWW*s*t - 624*ep^2*mtt^3*mWW*s*t - 360*ep^3*mtt^3*mWW*s*t + 24*mtt^2*mWW^2*s*t + 243*ep*mtt^2*mWW^2*s*t + 723*ep^2*mtt^2*mWW^2*s*t + 612*ep^3*mtt^2*mWW^2*s*t + 76*mtt*mWW^3*s*t + 636*ep*mtt*mWW^3*s*t + 1714*ep^2*mtt*mWW^3*s*t + 1418*ep^3*mtt*mWW^3*s*t - 34*mWW^4*s*t - 319*ep*mWW^4*s*t - 919*ep^2*mWW^4*s*t - 754*ep^3*mWW^4*s*t + 72*mtt^2*mWW*s^2*t + 468*ep*mtt^2*mWW*s^2*t + 936*ep^2*mtt^2*mWW*s^2*t + 540*ep^3*mtt^2*mWW*s^2*t - 24*mtt*mWW^2*s^2*t - 243*ep*mtt*mWW^2*s^2*t - 723*ep^2*mtt*mWW^2*s^2*t - 612*ep^3*mtt*mWW^2*s^2*t - 38*mWW^3*s^2*t - 318*ep*mWW^3*s^2*t - 857*ep^2*mWW^3*s^2*t - 709*ep^3*mWW^3*s^2*t - 48*mtt*mWW*s^3*t - 312*ep*mtt*mWW*s^3*t - 624*ep^2*mtt*mWW*s^3*t - 360*ep^3*mtt*mWW*s^3*t + 8*mWW^2*s^3*t + 81*ep*mWW^2*s^3*t + 241*ep^2*mWW^2*s^3*t + 204*ep^3*mWW^2*s^3*t + 12*mWW*s^4*t + 78*ep*mWW*s^4*t + 156*ep^2*mWW*s^4*t + 90*ep^3*mWW*s^4*t - 8*mtt^4*t^2 - 40*ep*mtt^4*t^2 - 62*ep^2*mtt^4*t^2 - 30*ep^3*mtt^4*t^2 - 16*mtt^3*mWW*t^2 - 97*ep*mtt^3*mWW*t^2 - 195*ep^2*mtt^3*mWW*t^2 - 120*ep^3*mtt^3*mWW*t^2 + 38*mtt^2*mWW^2*t^2 + 320*ep*mtt^2*mWW^2*t^2 + 852*ep^2*mtt^2*mWW^2*t^2 + 720*ep^3*mtt^2*mWW^2*t^2 + 12*mtt*mWW^3*t^2 + 95*ep*mtt*mWW^3*t^2 + 211*ep^2*mtt*mWW^3*t^2 + 122*ep^3*mtt*mWW^3*t^2 - 20*mWW^4*t^2 - 198*ep*mWW^4*t^2 - 526*ep^2*mWW^4*t^2 - 348*ep^3*mWW^4*t^2 + 32*mtt^3*s*t^2 + 160*ep*mtt^3*s*t^2 + 248*ep^2*mtt^3*s*t^2 + 120*ep^3*mtt^3*s*t^2 + 48*mtt^2*mWW*s*t^2 + 291*ep*mtt^2*mWW*s*t^2 + 585*ep^2*mtt^2*mWW*s*t^2 + 360*ep^3*mtt^2*mWW*s*t^2 - 76*mtt*mWW^2*s*t^2 - 640*ep*mtt*mWW^2*s*t^2 - 1704*ep^2*mtt*mWW^2*s*t^2 - 1440*ep^3*mtt*mWW^2*s*t^2 - 12*mWW^3*s*t^2 - 95*ep*mWW^3*s*t^2 - 211*ep^2*mWW^3*s*t^2 - 122*ep^3*mWW^3*s*t^2 - 48*mtt^2*s^2*t^2 - 240*ep*mtt^2*s^2*t^2 - 372*ep^2*mtt^2*s^2*t^2 - 180*ep^3*mtt^2*s^2*t^2 - 48*mtt*mWW*s^2*t^2 - 291*ep*mtt*mWW*s^2*t^2 - 585*ep^2*mtt*mWW*s^2*t^2 - 360*ep^3*mtt*mWW*s^2*t^2 + 38*mWW^2*s^2*t^2 + 320*ep*mWW^2*s^2*t^2 + 852*ep^2*mWW^2*s^2*t^2 + 720*ep^3*mWW^2*s^2*t^2 + 32*mtt*s^3*t^2 + 160*ep*mtt*s^3*t^2 + 248*ep^2*mtt*s^3*t^2 + 120*ep^3*mtt*s^3*t^2 + 16*mWW*s^3*t^2 + 97*ep*mWW*s^3*t^2 + 195*ep^2*mWW*s^3*t^2 + 120*ep^3*mWW*s^3*t^2 - 8*s^4*t^2 - 40*ep*s^4*t^2 - 62*ep^2*s^4*t^2 - 30*ep^3*s^4*t^2 + 24*mtt^3*t^3 + 128*ep*mtt^3*t^3 + 218*ep^2*mtt^3*t^3 + 120*ep^3*mtt^3*t^3 - 20*mtt^2*mWW*t^3 - 188*ep*mtt^2*mWW*t^3 - 493*ep^2*mtt^2*mWW*t^3 - 385*ep^3*mtt^2*mWW*t^3 - 26*mtt*mWW^2*t^3 - 231*ep*mtt*mWW^2*t^3 - 605*ep^2*mtt*mWW^2*t^3 - 526*ep^3*mtt*mWW^2*t^3 + 12*mWW^3*t^3 + 128*ep*mWW^3*t^3 + 392*ep^2*mWW^3*t^3 + 336*ep^3*mWW^3*t^3 - 72*mtt^2*s*t^3 - 384*ep*mtt^2*s*t^3 - 654*ep^2*mtt^2*s*t^3 - 360*ep^3*mtt^2*s*t^3 + 40*mtt*mWW*s*t^3 + 376*ep*mtt*mWW*s*t^3 + 986*ep^2*mtt*mWW*s*t^3 + 770*ep^3*mtt*mWW*s*t^3 + 26*mWW^2*s*t^3 + 231*ep*mWW^2*s*t^3 + 605*ep^2*mWW^2*s*t^3 + 526*ep^3*mWW^2*s*t^3 + 72*mtt*s^2*t^3 + 384*ep*mtt*s^2*t^3 + 654*ep^2*mtt*s^2*t^3 + 360*ep^3*mtt*s^2*t^3 - 20*mWW*s^2*t^3 - 188*ep*mWW*s^2*t^3 - 493*ep^2*mWW*s^2*t^3 - 385*ep^3*mWW*s^2*t^3 - 24*s^3*t^3 - 128*ep*s^3*t^3 - 218*ep^2*s^3*t^3 - 120*ep^3*s^3*t^3 - 24*mtt^2*t^4 - 136*ep*mtt^2*t^4 - 250*ep^2*mtt^2*t^4 - 150*ep^3*mtt^2*t^4 + 40*mtt*mWW*t^4 + 373*ep*mtt*mWW*t^4 + 997*ep^2*mtt*mWW*t^4 + 790*ep^3*mtt*mWW*t^4 - 10*ep*mWW^2*t^4 - 70*ep^2*mWW^2*t^4 - 60*ep^3*mWW^2*t^4 + 48*mtt*s*t^4 + 272*ep*mtt*s*t^4 + 500*ep^2*mtt*s*t^4 + 300*ep^3*mtt*s*t^4 - 40*mWW*s*t^4 - 373*ep*mWW*s*t^4 - 997*ep^2*mWW*s*t^4 - 790*ep^3*mWW*s*t^4 - 24*s^2*t^4 - 136*ep*s^2*t^4 - 250*ep^2*s^2*t^4 - 150*ep^3*s^2*t^4 + 8*mtt*t^5 + 48*ep*mtt*t^5 + 94*ep^2*mtt*t^5 + 60*ep^3*mtt*t^5 - 16*mWW*t^5 - 160*ep*mWW*t^5 - 444*ep^2*mWW*t^5 - 360*ep^3*mWW*t^5 - 8*s*t^5 - 48*ep*s*t^5 - 94*ep^2*s*t^5 - 60*ep^3*s*t^5))/(16*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^3*(-mtt + mWW + s + t)), (3*ep*t^2*(3*ep*mtt^4*mWW + 3*ep^2*mtt^4*mWW + 4*mtt^3*mWW^2 + 14*ep*mtt^3*mWW^2 + 16*ep^2*mtt^3*mWW^2 - 4*mtt^2*mWW^3 - 18*ep*mtt^2*mWW^3 - 20*ep^2*mtt^2*mWW^3 - 12*ep*mtt^3*mWW*s - 12*ep^2*mtt^3*mWW*s - 12*mtt^2*mWW^2*s - 42*ep*mtt^2*mWW^2*s - 48*ep^2*mtt^2*mWW^2*s + 8*mtt*mWW^3*s + 36*ep*mtt*mWW^3*s + 40*ep^2*mtt*mWW^3*s + 18*ep*mtt^2*mWW*s^2 + 18*ep^2*mtt^2*mWW*s^2 + 12*mtt*mWW^2*s^2 + 42*ep*mtt*mWW^2*s^2 + 48*ep^2*mtt*mWW^2*s^2 - 4*mWW^3*s^2 - 18*ep*mWW^3*s^2 - 20*ep^2*mWW^3*s^2 - 12*ep*mtt*mWW*s^3 - 12*ep^2*mtt*mWW*s^3 - 4*mWW^2*s^3 - 14*ep*mWW^2*s^3 - 16*ep^2*mWW^2*s^3 + 3*ep*mWW*s^4 + 3*ep^2*mWW*s^4 - 6*mtt^3*mWW*t - 21*ep*mtt^3*mWW*t - 15*ep^2*mtt^3*mWW*t + 3*mtt^2*mWW^2*t + 2*ep*mtt^2*mWW^2*t - 3*ep^2*mtt^2*mWW^2*t + mtt*mWW^3*t + 15*ep*mtt*mWW^3*t + 10*ep^2*mtt*mWW^3*t + 18*mtt^2*mWW*s*t + 63*ep*mtt^2*mWW*s*t + 45*ep^2*mtt^2*mWW*s*t - 6*mtt*mWW^2*s*t - 4*ep*mtt*mWW^2*s*t + 6*ep^2*mtt*mWW^2*s*t - mWW^3*s*t - 15*ep*mWW^3*s*t - 10*ep^2*mWW^3*s*t - 18*mtt*mWW*s^2*t - 63*ep*mtt*mWW*s^2*t - 45*ep^2*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 2*ep*mWW^2*s^2*t - 3*ep^2*mWW^2*s^2*t + 6*mWW*s^3*t + 21*ep*mWW*s^3*t + 15*ep^2*mWW*s^3*t + 4*mtt^3*t^2 + 10*ep*mtt^3*t^2 + 6*ep^2*mtt^3*t^2 + 5*mtt^2*mWW*t^2 + 18*ep*mtt^2*mWW*t^2 + 15*ep^2*mtt^2*mWW*t^2 - 16*mtt*mWW^2*t^2 - 102*ep*mtt*mWW^2*t^2 - 132*ep^2*mtt*mWW^2*t^2 + 6*mWW^3*t^2 + 50*ep*mWW^3*t^2 + 84*ep^2*mWW^3*t^2 - 12*mtt^2*s*t^2 - 30*ep*mtt^2*s*t^2 - 18*ep^2*mtt^2*s*t^2 - 10*mtt*mWW*s*t^2 - 36*ep*mtt*mWW*s*t^2 - 30*ep^2*mtt*mWW*s*t^2 + 16*mWW^2*s*t^2 + 102*ep*mWW^2*s*t^2 + 132*ep^2*mWW^2*s*t^2 + 12*mtt*s^2*t^2 + 30*ep*mtt*s^2*t^2 + 18*ep^2*mtt*s^2*t^2 + 5*mWW*s^2*t^2 + 18*ep*mWW*s^2*t^2 + 15*ep^2*mWW*s^2*t^2 - 4*s^3*t^2 - 10*ep*s^3*t^2 - 6*ep^2*s^3*t^2 - 8*mtt^2*t^3 - 24*ep*mtt^2*t^3 - 18*ep^2*mtt^2*t^3 + 9*mtt*mWW*t^3 + 63*ep*mtt*mWW*t^3 + 74*ep^2*mtt*mWW*t^3 + 6*mWW^2*t^3 + 46*ep*mWW^2*t^3 + 60*ep^2*mWW^2*t^3 + 16*mtt*s*t^3 + 48*ep*mtt*s*t^3 + 36*ep^2*mtt*s*t^3 - 9*mWW*s*t^3 - 63*ep*mWW*s*t^3 - 74*ep^2*mWW*s*t^3 - 8*s^2*t^3 - 24*ep*s^2*t^3 - 18*ep^2*s^2*t^3 + 4*mtt*t^4 + 14*ep*mtt*t^4 + 12*ep^2*mtt*t^4 - 8*mWW*t^4 - 60*ep*mWW*t^4 - 72*ep^2*mWW*t^4 - 4*s*t^4 - 14*ep*s*t^4 - 12*ep^2*s*t^4))/(8*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^3*(-mtt + mWW + s + t)), -(s*(9*ep*mtt^6*mWW^3*s^2 + 60*ep^2*mtt^6*mWW^3*s^2 + 111*ep^3*mtt^6*mWW^3*s^2 + 60*ep^4*mtt^6*mWW^3*s^2 + 6*mtt^5*mWW^4*s^2 + 43*ep*mtt^5*mWW^4*s^2 + 56*ep^2*mtt^5*mWW^4*s^2 - 29*ep^3*mtt^5*mWW^4*s^2 - 48*ep^4*mtt^5*mWW^4*s^2 - 8*mtt^4*mWW^5*s^2 - 80*ep*mtt^4*mWW^5*s^2 - 224*ep^2*mtt^4*mWW^5*s^2 - 252*ep^3*mtt^4*mWW^5*s^2 - 112*ep^4*mtt^4*mWW^5*s^2 + 2*mtt^3*mWW^6*s^2 + 26*ep*mtt^3*mWW^6*s^2 + 100*ep^2*mtt^3*mWW^6*s^2 + 160*ep^3*mtt^3*mWW^6*s^2 + 96*ep^4*mtt^3*mWW^6*s^2 - 36*ep*mtt^5*mWW^3*s^3 - 240*ep^2*mtt^5*mWW^3*s^3 - 444*ep^3*mtt^5*mWW^3*s^3 - 240*ep^4*mtt^5*mWW^3*s^3 - 15*mtt^4*mWW^4*s^3 - 85*ep*mtt^4*mWW^4*s^3 + 9*ep^2*mtt^4*mWW^4*s^3 + 351*ep^3*mtt^4*mWW^4*s^3 + 272*ep^4*mtt^4*mWW^4*s^3 + 14*mtt^3*mWW^5*s^3 + 127*ep*mtt^3*mWW^5*s^3 + 266*ep^2*mtt^3*mWW^5*s^3 + 153*ep^3*mtt^3*mWW^5*s^3 + 12*ep^4*mtt^3*mWW^5*s^3 + mtt^2*mWW^6*s^3 + 4*ep*mtt^2*mWW^6*s^3 + 5*ep^2*mtt^2*mWW^6*s^3 - 10*ep^3*mtt^2*mWW^6*s^3 - 24*ep^4*mtt^2*mWW^6*s^3 + 54*ep*mtt^4*mWW^3*s^4 + 360*ep^2*mtt^4*mWW^3*s^4 + 666*ep^3*mtt^4*mWW^3*s^4 + 360*ep^4*mtt^4*mWW^3*s^4 + 12*mtt^3*mWW^4*s^4 + 38*ep*mtt^3*mWW^4*s^4 - 222*ep^2*mtt^3*mWW^4*s^4 - 696*ep^3*mtt^3*mWW^4*s^4 - 448*ep^4*mtt^3*mWW^4*s^4 - 7*mtt^2*mWW^5*s^4 - 58*ep*mtt^2*mWW^5*s^4 - 39*ep^2*mtt^2*mWW^5*s^4 + 164*ep^3*mtt^2*mWW^5*s^4 + 152*ep^4*mtt^2*mWW^5*s^4 - 3*mtt*mWW^6*s^4 - 30*ep*mtt*mWW^6*s^4 - 105*ep^2*mtt*mWW^6*s^4 - 150*ep^3*mtt*mWW^6*s^4 - 72*ep^4*mtt*mWW^6*s^4 - 36*ep*mtt^3*mWW^3*s^5 - 240*ep^2*mtt^3*mWW^3*s^5 - 444*ep^3*mtt^3*mWW^3*s^5 - 240*ep^4*mtt^3*mWW^3*s^5 - 3*mtt^2*mWW^4*s^5 + 7*ep*mtt^2*mWW^4*s^5 + 193*ep^2*mtt^2*mWW^4*s^5 + 455*ep^3*mtt^2*mWW^4*s^5 + 272*ep^4*mtt^2*mWW^4*s^5 + mtt*mWW^5*s^5 + 11*ep*mtt*mWW^5*s^5 - 3*ep^2*mtt*mWW^5*s^5 - 65*ep^3*mtt*mWW^5*s^5 - 52*ep^4*mtt*mWW^5*s^5 + 9*ep*mtt^2*mWW^3*s^6 + 60*ep^2*mtt^2*mWW^3*s^6 + 111*ep^3*mtt^2*mWW^3*s^6 + 60*ep^4*mtt^2*mWW^3*s^6 - 3*ep*mtt*mWW^4*s^6 - 36*ep^2*mtt*mWW^4*s^6 - 81*ep^3*mtt*mWW^4*s^6 - 48*ep^4*mtt*mWW^4*s^6 + 18*ep*mtt^7*mWW^2*s*t + 120*ep^2*mtt^7*mWW^2*s*t + 222*ep^3*mtt^7*mWW^2*s*t + 120*ep^4*mtt^7*mWW^2*s*t + 12*mtt^6*mWW^3*s*t + 86*ep*mtt^6*mWW^3*s*t + 148*ep^2*mtt^6*mWW^3*s*t + 38*ep^3*mtt^6*mWW^3*s*t - 36*ep^4*mtt^6*mWW^3*s*t - 16*mtt^5*mWW^4*s*t - 170*ep*mtt^5*mWW^4*s*t - 568*ep^2*mtt^5*mWW^4*s*t - 766*ep^3*mtt^5*mWW^4*s*t - 376*ep^4*mtt^5*mWW^4*s*t + 28*ep*mtt^4*mWW^5*s*t + 180*ep^2*mtt^4*mWW^5*s*t + 352*ep^3*mtt^4*mWW^5*s*t + 224*ep^4*mtt^4*mWW^5*s*t + 4*mtt^3*mWW^6*s*t + 36*ep*mtt^3*mWW^6*s*t + 112*ep^2*mtt^3*mWW^6*s*t + 144*ep^3*mtt^3*mWW^6*s*t + 64*ep^4*mtt^3*mWW^6*s*t - 72*ep*mtt^6*mWW^2*s^2*t - 480*ep^2*mtt^6*mWW^2*s^2*t - 888*ep^3*mtt^6*mWW^2*s^2*t - 480*ep^4*mtt^6*mWW^2*s^2*t - 39*mtt^5*mWW^3*s^2*t - 329*ep*mtt^5*mWW^3*s^2*t - 727*ep^2*mtt^5*mWW^3*s^2*t - 497*ep^3*mtt^5*mWW^3*s^2*t - 60*ep^4*mtt^5*mWW^3*s^2*t + 8*mtt^4*mWW^4*s^2*t + 203*ep*mtt^4*mWW^4*s^2*t + 884*ep^2*mtt^4*mWW^4*s^2*t + 1349*ep^3*mtt^4*mWW^4*s^2*t + 720*ep^4*mtt^4*mWW^4*s^2*t + 55*mtt^3*mWW^5*s^2*t + 570*ep*mtt^3*mWW^5*s^2*t + 2041*ep^2*mtt^3*mWW^5*s^2*t + 3046*ep^3*mtt^3*mWW^5*s^2*t + 1592*ep^4*mtt^3*mWW^5*s^2*t - 20*mtt^2*mWW^6*s^2*t - 310*ep*mtt^2*mWW^6*s^2*t - 1514*ep^2*mtt^2*mWW^6*s^2*t - 2772*ep^3*mtt^2*mWW^6*s^2*t - 1680*ep^4*mtt^2*mWW^6*s^2*t + 108*ep*mtt^5*mWW^2*s^3*t + 720*ep^2*mtt^5*mWW^2*s^3*t + 1332*ep^3*mtt^5*mWW^2*s^3*t + 720*ep^4*mtt^5*mWW^2*s^3*t + 39*mtt^4*mWW^3*s^3*t + 395*ep*mtt^4*mWW^3*s^3*t + 1035*ep^2*mtt^4*mWW^3*s^3*t + 927*ep^3*mtt^4*mWW^3*s^3*t + 248*ep^4*mtt^4*mWW^3*s^3*t + 38*mtt^3*mWW^4*s^3*t + 141*ep*mtt^3*mWW^4*s^3*t - 6*ep^2*mtt^3*mWW^4*s^3*t - 353*ep^3*mtt^3*mWW^4*s^3*t - 280*ep^4*mtt^3*mWW^4*s^3*t - 71*mtt^2*mWW^5*s^3*t - 718*ep*mtt^2*mWW^5*s^3*t - 2301*ep^2*mtt^2*mWW^5*s^3*t - 2950*ep^3*mtt^2*mWW^5*s^3*t - 1272*ep^4*mtt^2*mWW^5*s^3*t + 62*ep*mtt*mWW^6*s^3*t + 438*ep^2*mtt*mWW^6*s^3*t + 876*ep^3*mtt*mWW^6*s^3*t + 512*ep^4*mtt*mWW^6*s^3*t - 72*ep*mtt^4*mWW^2*s^4*t - 480*ep^2*mtt^4*mWW^2*s^4*t - 888*ep^3*mtt^4*mWW^2*s^4*t - 480*ep^4*mtt^4*mWW^2*s^4*t - 9*mtt^3*mWW^3*s^4*t - 153*ep*mtt^3*mWW^3*s^4*t - 505*ep^2*mtt^3*mWW^3*s^4*t - 545*ep^3*mtt^3*mWW^3*s^4*t - 184*ep^4*mtt^3*mWW^3*s^4*t - 33*mtt^2*mWW^4*s^4*t - 167*ep*mtt^2*mWW^4*s^4*t - 189*ep^2*mtt^2*mWW^4*s^4*t + 9*ep^3*mtt^2*mWW^4*s^4*t + 64*ep^4*mtt^2*mWW^4*s^4*t + 22*mtt*mWW^5*s^4*t + 232*ep*mtt*mWW^5*s^4*t + 742*ep^2*mtt*mWW^5*s^4*t + 948*ep^3*mtt*mWW^5*s^4*t + 416*ep^4*mtt*mWW^5*s^4*t + 6*mWW^6*s^4*t + 60*ep*mWW^6*s^4*t + 186*ep^2*mWW^6*s^4*t + 228*ep^3*mWW^6*s^4*t + 96*ep^4*mWW^6*s^4*t + 18*ep*mtt^3*mWW^2*s^5*t + 120*ep^2*mtt^3*mWW^2*s^5*t + 222*ep^3*mtt^3*mWW^2*s^5*t + 120*ep^4*mtt^3*mWW^2*s^5*t - 3*mtt^2*mWW^3*s^5*t + 7*ep*mtt^2*mWW^3*s^5*t + 73*ep^2*mtt^2*mWW^3*s^5*t + 107*ep^3*mtt^2*mWW^3*s^5*t + 44*ep^4*mtt^2*mWW^3*s^5*t + 3*mtt*mWW^4*s^5*t - 7*ep*mtt*mWW^4*s^5*t - 121*ep^2*mtt*mWW^4*s^5*t - 239*ep^3*mtt*mWW^4*s^5*t - 128*ep^4*mtt*mWW^4*s^5*t - 6*ep*mtt*mWW^3*s^6*t - 24*ep^2*mtt*mWW^3*s^6*t - 30*ep^3*mtt*mWW^3*s^6*t - 12*ep^4*mtt*mWW^3*s^6*t + 9*ep*mtt^8*mWW*t^2 + 60*ep^2*mtt^8*mWW*t^2 + 111*ep^3*mtt^8*mWW*t^2 + 60*ep^4*mtt^8*mWW*t^2 + 6*mtt^7*mWW^2*t^2 + 34*ep*mtt^7*mWW^2*t^2 + 32*ep^2*mtt^7*mWW^2*t^2 - 44*ep^3*mtt^7*mWW^2*t^2 - 48*ep^4*mtt^7*mWW^2*t^2 - 10*mtt^6*mWW^3*t^2 - 89*ep*mtt^6*mWW^3*t^2 - 274*ep^2*mtt^6*mWW^3*t^2 - 355*ep^3*mtt^6*mWW^3*t^2 - 172*ep^4*mtt^6*mWW^3*t^2 + 2*mtt^5*mWW^4*t^2 + 28*ep*mtt^5*mWW^4*t^2 + 126*ep^2*mtt^5*mWW^4*t^2 + 216*ep^3*mtt^5*mWW^4*t^2 + 128*ep^4*mtt^5*mWW^4*t^2 + 2*mtt^4*mWW^5*t^2 + 18*ep*mtt^4*mWW^5*t^2 + 56*ep^2*mtt^4*mWW^5*t^2 + 72*ep^3*mtt^4*mWW^5*t^2 + 32*ep^4*mtt^4*mWW^5*t^2 - 45*ep*mtt^7*mWW*s*t^2 - 300*ep^2*mtt^7*mWW*s*t^2 - 555*ep^3*mtt^7*mWW*s*t^2 - 300*ep^4*mtt^7*mWW*s*t^2 - 48*mtt^6*mWW^2*s*t^2 - 416*ep*mtt^6*mWW^2*s*t^2 - 1146*ep^2*mtt^6*mWW^2*s*t^2 - 1242*ep^3*mtt^6*mWW^2*s*t^2 - 464*ep^4*mtt^6*mWW^2*s*t^2 + 8*mtt^5*mWW^3*s*t^2 + 141*ep*mtt^5*mWW^3*s*t^2 + 700*ep^2*mtt^5*mWW^3*s*t^2 + 1223*ep^3*mtt^5*mWW^3*s*t^2 + 716*ep^4*mtt^5*mWW^3*s*t^2 + 88*mtt^4*mWW^4*s*t^2 + 1002*ep*mtt^4*mWW^4*s*t^2 + 3852*ep^2*mtt^4*mWW^4*s*t^2 + 6078*ep^3*mtt^4*mWW^4*s*t^2 + 3368*ep^4*mtt^4*mWW^4*s*t^2 - 24*mtt^3*mWW^5*s*t^2 - 394*ep*mtt^3*mWW^5*s*t^2 - 2022*ep^2*mtt^3*mWW^5*s*t^2 - 3972*ep^3*mtt^3*mWW^5*s*t^2 - 2608*ep^4*mtt^3*mWW^5*s*t^2 - 20*mtt^2*mWW^6*s*t^2 - 236*ep*mtt^2*mWW^6*s*t^2 - 920*ep^2*mtt^2*mWW^6*s*t^2 - 1344*ep^3*mtt^2*mWW^6*s*t^2 - 640*ep^4*mtt^2*mWW^6*s*t^2 + 90*ep*mtt^6*mWW*s^2*t^2 + 600*ep^2*mtt^6*mWW*s^2*t^2 + 1110*ep^3*mtt^6*mWW*s^2*t^2 + 600*ep^4*mtt^6*mWW*s^2*t^2 + 111*mtt^5*mWW^2*s^2*t^2 + 1103*ep*mtt^5*mWW^2*s^2*t^2 + 3501*ep^2*mtt^5*mWW^2*s^2*t^2 + 4365*ep^3*mtt^5*mWW^2*s^2*t^2 + 1856*ep^4*mtt^5*mWW^2*s^2*t^2 + 17*mtt^4*mWW^3*s^2*t^2 - 21*ep*mtt^4*mWW^3*s^2*t^2 - 841*ep^2*mtt^4*mWW^3*s^2*t^2 - 1979*ep^3*mtt^4*mWW^3*s^2*t^2 - 1248*ep^4*mtt^4*mWW^3*s^2*t^2 - 124*mtt^3*mWW^4*s^2*t^2 - 1572*ep*mtt^3*mWW^4*s^2*t^2 - 6244*ep^2*mtt^3*mWW^4*s^2*t^2 - 10136*ep^3*mtt^3*mWW^4*s^2*t^2 - 5832*ep^4*mtt^3*mWW^4*s^2*t^2 - 38*mtt^2*mWW^5*s^2*t^2 - 200*ep*mtt^2*mWW^5*s^2*t^2 + 134*ep^2*mtt^2*mWW^5*s^2*t^2 + 1788*ep^3*mtt^2*mWW^5*s^2*t^2 + 1936*ep^4*mtt^2*mWW^5*s^2*t^2 + 28*mtt*mWW^6*s^2*t^2 + 448*ep*mtt*mWW^6*s^2*t^2 + 2308*ep^2*mtt*mWW^6*s^2*t^2 + 4200*ep^3*mtt*mWW^6*s^2*t^2 + 2432*ep^4*mtt*mWW^6*s^2*t^2 - 90*ep*mtt^5*mWW*s^3*t^2 - 600*ep^2*mtt^5*mWW*s^3*t^2 - 1110*ep^3*mtt^5*mWW*s^3*t^2 - 600*ep^4*mtt^5*mWW*s^3*t^2 - 102*mtt^4*mWW^2*s^3*t^2 - 1112*ep*mtt^4*mWW^2*s^3*t^2 - 3806*ep^2*mtt^4*mWW^2*s^3*t^2 - 5020*ep^3*mtt^4*mWW^2*s^3*t^2 - 2224*ep^4*mtt^4*mWW^2*s^3*t^2 - 13*mtt^3*mWW^3*s^3*t^2 + 46*ep*mtt^3*mWW^3*s^3*t^2 + 1009*ep^2*mtt^3*mWW^3*s^3*t^2 + 2262*ep^3*mtt^3*mWW^3*s^3*t^2 + 1336*ep^4*mtt^3*mWW^3*s^3*t^2 + 27*mtt^2*mWW^4*s^3*t^2 + 452*ep*mtt^2*mWW^4*s^3*t^2 + 1405*ep^2*mtt^2*mWW^4*s^3*t^2 + 1600*ep^3*mtt^2*mWW^4*s^3*t^2 + 632*ep^4*mtt^2*mWW^4*s^3*t^2 + 58*mtt*mWW^5*s^3*t^2 + 524*ep*mtt*mWW^5*s^3*t^2 + 1602*ep^2*mtt*mWW^5*s^3*t^2 + 1908*ep^3*mtt*mWW^5*s^3*t^2 + 736*ep^4*mtt*mWW^5*s^3*t^2 + 4*mWW^6*s^3*t^2 + 32*ep*mWW^6*s^3*t^2 + 84*ep^2*mWW^6*s^3*t^2 + 88*ep^3*mWW^6*s^3*t^2 + 32*ep^4*mWW^6*s^3*t^2 + 45*ep*mtt^4*mWW*s^4*t^2 + 300*ep^2*mtt^4*mWW*s^4*t^2 + 555*ep^3*mtt^4*mWW*s^4*t^2 + 300*ep^4*mtt^4*mWW*s^4*t^2 + 33*mtt^3*mWW^2*s^4*t^2 + 409*ep*mtt^3*mWW^2*s^4*t^2 + 1533*ep^2*mtt^3*mWW^2*s^4*t^2 + 2133*ep^3*mtt^3*mWW^2*s^4*t^2 + 976*ep^4*mtt^3*mWW^2*s^4*t^2 - 4*mtt^2*mWW^3*s^4*t^2 - 104*ep*mtt^2*mWW^3*s^4*t^2 - 746*ep^2*mtt^2*mWW^3*s^4*t^2 - 1418*ep^3*mtt^2*mWW^3*s^4*t^2 - 772*ep^4*mtt^2*mWW^3*s^4*t^2 - 5*mtt*mWW^4*s^4*t^2 - 134*ep*mtt*mWW^4*s^4*t^2 - 463*ep^2*mtt*mWW^4*s^4*t^2 - 550*ep^3*mtt*mWW^4*s^4*t^2 - 216*ep^4*mtt*mWW^4*s^4*t^2 - 14*mWW^5*s^4*t^2 - 128*ep*mWW^5*s^4*t^2 - 382*ep^2*mWW^5*s^4*t^2 - 460*ep^3*mWW^5*s^4*t^2 - 192*ep^4*mWW^5*s^4*t^2 - 9*ep*mtt^3*mWW*s^5*t^2 - 60*ep^2*mtt^3*mWW*s^5*t^2 - 111*ep^3*mtt^3*mWW*s^5*t^2 - 60*ep^4*mtt^3*mWW*s^5*t^2 - 18*ep*mtt^2*mWW^2*s^5*t^2 - 114*ep^2*mtt^2*mWW^2*s^5*t^2 - 192*ep^3*mtt^2*mWW^2*s^5*t^2 - 96*ep^4*mtt^2*mWW^2*s^5*t^2 + 2*mtt*mWW^3*s^5*t^2 + 27*ep*mtt*mWW^3*s^5*t^2 + 152*ep^2*mtt*mWW^3*s^5*t^2 + 267*ep^3*mtt*mWW^3*s^5*t^2 + 140*ep^4*mtt*mWW^3*s^5*t^2 - 18*mtt^7*mWW*t^3 - 186*ep*mtt^7*mWW*t^3 - 660*ep^2*mtt^7*mWW*t^3 - 924*ep^3*mtt^7*mWW*t^3 - 432*ep^4*mtt^7*mWW*t^3 - 8*mtt^6*mWW^2*t^3 - 18*ep*mtt^6*mWW^2*t^3 + 144*ep^2*mtt^6*mWW^2*t^3 + 422*ep^3*mtt^6*mWW^2*t^3 + 280*ep^4*mtt^6*mWW^2*t^3 + 66*mtt^5*mWW^3*t^3 + 682*ep*mtt^5*mWW^3*t^3 + 2498*ep^2*mtt^5*mWW^3*t^3 + 3826*ep^3*mtt^5*mWW^3*t^3 + 2088*ep^4*mtt^5*mWW^3*t^3 - 28*mtt^4*mWW^4*t^3 - 342*ep*mtt^4*mWW^4*t^3 - 1466*ep^2*mtt^4*mWW^4*t^3 - 2580*ep^3*mtt^4*mWW^4*t^3 - 1584*ep^4*mtt^4*mWW^4*t^3 - 12*mtt^3*mWW^5*t^3 - 136*ep*mtt^3*mWW^5*t^3 - 516*ep^2*mtt^3*mWW^5*t^3 - 744*ep^3*mtt^3*mWW^5*t^3 - 352*ep^4*mtt^3*mWW^5*t^3 + 90*mtt^6*mWW*s*t^3 + 918*ep*mtt^6*mWW*s*t^3 + 3184*ep^2*mtt^6*mWW*s*t^3 + 4376*ep^3*mtt^6*mWW*s*t^3 + 2020*ep^4*mtt^6*mWW*s*t^3 + 70*mtt^5*mWW^2*s*t^3 + 514*ep*mtt^5*mWW^2*s*t^3 + 986*ep^2*mtt^5*mWW^2*s*t^3 + 498*ep^3*mtt^5*mWW^2*s*t^3 - 56*ep^4*mtt^5*mWW^2*s*t^3 - 226*mtt^4*mWW^3*s*t^3 - 2530*ep*mtt^4*mWW^3*s*t^3 - 9902*ep^2*mtt^4*mWW^3*s*t^3 - 16162*ep^3*mtt^4*mWW^3*s*t^3 - 9404*ep^4*mtt^4*mWW^3*s*t^3 - 56*mtt^3*mWW^4*s*t^3 - 614*ep*mtt^3*mWW^4*s*t^3 - 2030*ep^2*mtt^3*mWW^4*s*t^3 - 2060*ep^3*mtt^3*mWW^4*s*t^3 - 240*ep^4*mtt^3*mWW^4*s*t^3 + 96*mtt^2*mWW^5*s*t^3 + 1376*ep*mtt^2*mWW^5*s*t^3 + 6520*ep^2*mtt^2*mWW^5*s*t^3 + 11648*ep^3*mtt^2*mWW^5*s*t^3 + 6912*ep^4*mtt^2*mWW^5*s*t^3 + 16*mtt*mWW^6*s*t^3 + 200*ep*mtt*mWW^6*s*t^3 + 808*ep^2*mtt*mWW^6*s*t^3 + 1200*ep^3*mtt*mWW^6*s*t^3 + 576*ep^4*mtt*mWW^6*s*t^3 - 162*mtt^5*mWW*s^2*t^3 - 1650*ep*mtt^5*mWW*s^2*t^3 - 5670*ep^2*mtt^5*mWW*s^2*t^3 - 7722*ep^3*mtt^5*mWW*s^2*t^3 - 3540*ep^4*mtt^5*mWW*s^2*t^3 - 139*mtt^4*mWW^2*s^2*t^3 - 1200*ep*mtt^4*mWW^2*s^2*t^3 - 3017*ep^2*mtt^4*mWW^2*s^2*t^3 - 2908*ep^3*mtt^4*mWW^2*s^2*t^3 - 976*ep^4*mtt^4*mWW^2*s^2*t^3 + 271*mtt^3*mWW^3*s^2*t^3 + 3006*ep*mtt^3*mWW^3*s^2*t^3 + 11357*ep^2*mtt^3*mWW^3*s^2*t^3 + 17922*ep^3*mtt^3*mWW^3*s^2*t^3 + 10164*ep^4*mtt^3*mWW^3*s^2*t^3 + 72*mtt^2*mWW^4*s^2*t^3 + 812*ep*mtt^2*mWW^4*s^2*t^3 + 2796*ep^2*mtt^2*mWW^4*s^2*t^3 + 3240*ep^3*mtt^2*mWW^4*s^2*t^3 + 848*ep^4*mtt^2*mWW^4*s^2*t^3 - 48*mtt*mWW^5*s^2*t^3 - 920*ep*mtt*mWW^5*s^2*t^3 - 5208*ep^2*mtt*mWW^5*s^2*t^3 - 10184*ep^3*mtt*mWW^5*s^2*t^3 - 6352*ep^4*mtt*mWW^5*s^2*t^3 + 126*mtt^4*mWW*s^3*t^3 + 1302*ep*mtt^4*mWW*s^3*t^3 + 4506*ep^2*mtt^4*mWW*s^3*t^3 + 6150*ep^3*mtt^4*mWW*s^3*t^3 + 2820*ep^4*mtt^4*mWW*s^3*t^3 + 97*mtt^3*mWW^2*s^3*t^3 + 874*ep*mtt^3*mWW^2*s^3*t^3 + 2243*ep^2*mtt^3*mWW^2*s^3*t^3 + 2210*ep^3*mtt^3*mWW^2*s^3*t^3 + 768*ep^4*mtt^3*mWW^2*s^3*t^3 - 155*mtt^2*mWW^3*s^3*t^3 - 1540*ep*mtt^2*mWW^3*s^3*t^3 - 4821*ep^2*mtt^2*mWW^3*s^3*t^3 - 6064*ep^3*mtt^2*mWW^3*s^3*t^3 - 2676*ep^4*mtt^2*mWW^3*s^3*t^3 - 30*mtt*mWW^4*s^3*t^3 - 332*ep*mtt*mWW^4*s^3*t^3 - 1106*ep^2*mtt*mWW^4*s^3*t^3 - 1388*ep^3*mtt*mWW^4*s^3*t^3 - 560*ep^4*mtt*mWW^4*s^3*t^3 - 16*mWW^5*s^3*t^3 - 144*ep*mWW^5*s^3*t^3 - 424*ep^2*mWW^5*s^3*t^3 - 504*ep^3*mWW^5*s^3*t^3 - 208*ep^4*mWW^5*s^3*t^3 - 36*mtt^3*mWW*s^4*t^3 - 396*ep*mtt^3*mWW*s^4*t^3 - 1438*ep^2*mtt^3*mWW*s^4*t^3 - 2018*ep^3*mtt^3*mWW*s^4*t^3 - 940*ep^4*mtt^3*mWW*s^4*t^3 - 20*mtt^2*mWW^2*s^4*t^3 - 158*ep*mtt^2*mWW^2*s^4*t^3 - 278*ep^2*mtt^2*mWW^2*s^4*t^3 - 84*ep^3*mtt^2*mWW^2*s^4*t^3 + 56*ep^4*mtt^2*mWW^2*s^4*t^3 + 50*mtt*mWW^3*s^4*t^3 + 494*ep*mtt*mWW^3*s^4*t^3 + 1530*ep^2*mtt*mWW^3*s^4*t^3 + 1874*ep^3*mtt*mWW^3*s^4*t^3 + 788*ep^4*mtt*mWW^3*s^4*t^3 + 8*mWW^4*s^4*t^3 + 68*ep*mWW^4*s^4*t^3 + 196*ep^2*mWW^4*s^4*t^3 + 232*ep^3*mWW^4*s^4*t^3 + 96*ep^4*mWW^4*s^4*t^3 + 12*ep*mtt^2*mWW*s^5*t^3 + 78*ep^2*mtt^2*mWW*s^5*t^3 + 138*ep^3*mtt^2*mWW*s^5*t^3 + 72*ep^4*mtt^2*mWW*s^5*t^3 - 12*ep*mtt*mWW^2*s^5*t^3 - 78*ep^2*mtt*mWW^2*s^5*t^3 - 138*ep^3*mtt*mWW^2*s^5*t^3 - 72*ep^4*mtt*mWW^2*s^5*t^3 + 12*mtt^7*t^4 + 98*ep*mtt^7*t^4 + 268*ep^2*mtt^7*t^4 + 302*ep^3*mtt^7*t^4 + 120*ep^4*mtt^7*t^4 + 58*mtt^6*mWW*t^4 + 539*ep*mtt^6*mWW*t^4 + 1732*ep^2*mtt^6*mWW*t^4 + 2275*ep^3*mtt^6*mWW*t^4 + 1036*ep^4*mtt^6*mWW*t^4 - 70*mtt^5*mWW^2*t^4 - 796*ep*mtt^5*mWW^2*t^4 - 3204*ep^2*mtt^5*mWW^2*t^4 - 5350*ep^3*mtt^5*mWW^2*t^4 - 3160*ep^4*mtt^5*mWW^2*t^4 - 112*mtt^4*mWW^3*t^4 - 1227*ep*mtt^4*mWW^3*t^4 - 4642*ep^2*mtt^4*mWW^3*t^4 - 7003*ep^3*mtt^4*mWW^3*t^4 - 3596*ep^4*mtt^4*mWW^3*t^4 + 94*mtt^3*mWW^4*t^4 + 1168*ep*mtt^3*mWW^4*t^4 + 4982*ep^2*mtt^3*mWW^4*t^4 + 8504*ep^3*mtt^3*mWW^4*t^4 + 4992*ep^4*mtt^3*mWW^4*t^4 + 18*mtt^2*mWW^5*t^4 + 218*ep*mtt^2*mWW^5*t^4 + 864*ep^2*mtt^2*mWW^5*t^4 + 1272*ep^3*mtt^2*mWW^5*t^4 + 608*ep^4*mtt^2*mWW^5*t^4 - 48*mtt^6*s*t^4 - 392*ep*mtt^6*s*t^4 - 1072*ep^2*mtt^6*s*t^4 - 1208*ep^3*mtt^6*s*t^4 - 480*ep^4*mtt^6*s*t^4 - 250*mtt^5*mWW*s*t^4 - 2331*ep*mtt^5*mWW*s*t^4 - 7412*ep^2*mtt^5*mWW*s*t^4 - 9639*ep^3*mtt^5*mWW*s*t^4 - 4368*ep^4*mtt^5*mWW*s*t^4 + 246*mtt^4*mWW^2*s*t^4 + 2698*ep*mtt^4*mWW^2*s*t^4 + 10620*ep^2*mtt^4*mWW^2*s*t^4 + 17336*ep^3*mtt^4*mWW^2*s*t^4 + 9984*ep^4*mtt^4*mWW^2*s*t^4 + 308*mtt^3*mWW^3*s*t^4 + 3553*ep*mtt^3*mWW^3*s*t^4 + 14134*ep^2*mtt^3*mWW^3*s*t^4 + 22589*ep^3*mtt^3*mWW^3*s*t^4 + 12468*ep^4*mtt^3*mWW^3*s*t^4 - 176*mtt^2*mWW^4*s*t^4 - 2404*ep*mtt^2*mWW^4*s*t^4 - 11224*ep^2*mtt^2*mWW^4*s*t^4 - 20624*ep^3*mtt^2*mWW^4*s*t^4 - 12912*ep^4*mtt^2*mWW^4*s*t^4 - 72*mtt*mWW^5*s*t^4 - 1010*ep*mtt*mWW^5*s*t^4 - 4678*ep^2*mtt*mWW^5*s*t^4 - 8028*ep^3*mtt*mWW^5*s*t^4 - 4528*ep^4*mtt*mWW^5*s*t^4 + 72*mtt^5*s^2*t^4 + 588*ep*mtt^5*s^2*t^4 + 1608*ep^2*mtt^5*s^2*t^4 + 1812*ep^3*mtt^5*s^2*t^4 + 720*ep^4*mtt^5*s^2*t^4 + 366*mtt^4*mWW*s^2*t^4 + 3417*ep*mtt^4*mWW*s^2*t^4 + 10768*ep^2*mtt^4*mWW*s^2*t^4 + 13861*ep^3*mtt^4*mWW*s^2*t^4 + 6228*ep^4*mtt^4*mWW*s^2*t^4 - 300*mtt^3*mWW^2*s^2*t^4 - 2992*ep*mtt^3*mWW^2*s^2*t^4 - 10736*ep^2*mtt^3*mWW^2*s^2*t^4 - 16160*ep^3*mtt^3*mWW^2*s^2*t^4 - 8656*ep^4*mtt^3*mWW^2*s^2*t^4 - 224*mtt^2*mWW^3*s^2*t^4 - 2453*ep*mtt^2*mWW^3*s^2*t^4 - 9026*ep^2*mtt^2*mWW^3*s^2*t^4 - 13417*ep^3*mtt^2*mWW^3*s^2*t^4 - 6932*ep^4*mtt^2*mWW^3*s^2*t^4 + 98*mtt*mWW^4*s^2*t^4 + 1512*ep*mtt*mWW^4*s^2*t^4 + 7542*ep^2*mtt*mWW^4*s^2*t^4 + 14048*ep^3*mtt*mWW^4*s^2*t^4 + 8688*ep^4*mtt*mWW^4*s^2*t^4 - 2*mWW^5*s^2*t^4 - 16*ep*mWW^5*s^2*t^4 - 42*ep^2*mWW^5*s^2*t^4 - 44*ep^3*mWW^5*s^2*t^4 - 16*ep^4*mWW^5*s^2*t^4 - 48*mtt^4*s^3*t^4 - 392*ep*mtt^4*s^3*t^4 - 1072*ep^2*mtt^4*s^3*t^4 - 1208*ep^3*mtt^4*s^3*t^4 - 480*ep^4*mtt^4*s^3*t^4 - 214*mtt^3*mWW*s^3*t^4 - 1997*ep*mtt^3*mWW*s^3*t^4 - 6228*ep^2*mtt^3*mWW*s^3*t^4 - 7905*ep^3*mtt^3*mWW*s^3*t^4 - 3496*ep^4*mtt^3*mWW*s^3*t^4 + 176*mtt^2*mWW^2*s^3*t^4 + 1560*ep*mtt^2*mWW^2*s^3*t^4 + 4728*ep^2*mtt^2*mWW^2*s^3*t^4 + 5884*ep^3*mtt^2*mWW^2*s^3*t^4 + 2552*ep^4*mtt^2*mWW^2*s^3*t^4 + 68*mtt*mWW^3*s^3*t^4 + 683*ep*mtt*mWW^3*s^3*t^4 + 2162*ep^2*mtt*mWW^3*s^3*t^4 + 2751*ep^3*mtt*mWW^3*s^3*t^4 + 1228*ep^4*mtt*mWW^3*s^3*t^4 + 16*mWW^4*s^3*t^4 + 136*ep*mWW^4*s^3*t^4 + 392*ep^2*mWW^4*s^3*t^4 + 464*ep^3*mWW^4*s^3*t^4 + 192*ep^4*mWW^4*s^3*t^4 + 12*mtt^3*s^4*t^4 + 98*ep*mtt^3*s^4*t^4 + 268*ep^2*mtt^3*s^4*t^4 + 302*ep^3*mtt^3*s^4*t^4 + 120*ep^4*mtt^3*s^4*t^4 + 40*mtt^2*mWW*s^4*t^4 + 372*ep*mtt^2*mWW*s^4*t^4 + 1140*ep^2*mtt^2*mWW*s^4*t^4 + 1408*ep^3*mtt^2*mWW*s^4*t^4 + 600*ep^4*mtt^2*mWW*s^4*t^4 - 52*mtt*mWW^2*s^4*t^4 - 470*ep*mtt*mWW^2*s^4*t^4 - 1408*ep^2*mtt*mWW^2*s^4*t^4 - 1710*ep^3*mtt*mWW^2*s^4*t^4 - 720*ep^4*mtt*mWW^2*s^4*t^4 - 52*mtt^6*t^5 - 434*ep*mtt^6*t^5 - 1230*ep^2*mtt^6*t^5 - 1460*ep^3*mtt^6*t^5 - 624*ep^4*mtt^6*t^5 - 22*mtt^5*mWW*t^5 - 112*ep*mtt^5*mWW*t^5 + 12*ep^2*mtt^5*mWW*t^5 + 574*ep^3*mtt^5*mWW*t^5 + 568*ep^4*mtt^5*mWW*t^5 + 184*mtt^4*mWW^2*t^5 + 2036*ep*mtt^4*mWW^2*t^5 + 8002*ep^2*mtt^4*mWW^2*t^5 + 13118*ep^3*mtt^4*mWW^2*t^5 + 7640*ep^4*mtt^4*mWW^2*t^5 + 10*mtt^3*mWW^3*t^5 + 32*ep*mtt^3*mWW^3*t^5 - 310*ep^2*mtt^3*mWW^3*t^5 - 1500*ep^3*mtt^3*mWW^3*t^5 - 1552*ep^4*mtt^3*mWW^3*t^5 - 112*mtt^2*mWW^4*t^5 - 1422*ep*mtt^2*mWW^4*t^5 - 6070*ep^2*mtt^2*mWW^4*t^5 - 10132*ep^3*mtt^2*mWW^4*t^5 - 5744*ep^4*mtt^2*mWW^4*t^5 - 8*mtt*mWW^5*t^5 - 100*ep*mtt*mWW^5*t^5 - 404*ep^2*mtt*mWW^5*t^5 - 600*ep^3*mtt*mWW^5*t^5 - 288*ep^4*mtt*mWW^5*t^5 + 172*mtt^5*s*t^5 + 1430*ep*mtt^5*s*t^5 + 4030*ep^2*mtt^5*s*t^5 + 4752*ep^3*mtt^5*s*t^5 + 2016*ep^4*mtt^5*s*t^5 + 110*mtt^4*mWW*s*t^5 + 880*ep*mtt^4*mWW*s*t^5 + 2140*ep^2*mtt^4*mWW*s*t^5 + 1778*ep^3*mtt^4*mWW*s*t^5 + 264*ep^4*mtt^4*mWW*s*t^5 - 500*mtt^3*mWW^2*s*t^5 - 5360*ep*mtt^3*mWW^2*s*t^5 - 20402*ep^2*mtt^3*mWW^2*s*t^5 - 32286*ep^3*mtt^3*mWW^2*s*t^5 - 18112*ep^4*mtt^3*mWW^2*s*t^5 + 56*mtt^2*mWW^3*s*t^5 + 836*ep*mtt^2*mWW^3*s*t^5 + 4172*ep^2*mtt^2*mWW^3*s*t^5 + 8280*ep^3*mtt^2*mWW^3*s*t^5 + 5632*ep^4*mtt^2*mWW^3*s*t^5 + 160*mtt*mWW^4*s*t^5 + 2186*ep*mtt*mWW^4*s*t^5 + 9970*ep^2*mtt*mWW^4*s*t^5 + 17372*ep^3*mtt*mWW^4*s*t^5 + 10160*ep^4*mtt*mWW^4*s*t^5 - 204*mtt^4*s^2*t^5 - 1686*ep*mtt^4*s^2*t^5 - 4710*ep^2*mtt^4*s^2*t^5 - 5496*ep^3*mtt^4*s^2*t^5 - 2304*ep^4*mtt^4*s^2*t^5 - 120*mtt^3*mWW*s^2*t^5 - 1116*ep*mtt^3*mWW*s^2*t^5 - 3366*ep^2*mtt^3*mWW*s^2*t^5 - 4042*ep^3*mtt^3*mWW*s^2*t^5 - 1648*ep^4*mtt^3*mWW*s^2*t^5 + 396*mtt^2*mWW^2*s^2*t^5 + 3858*ep*mtt^2*mWW^2*s^2*t^5 + 13152*ep^2*mtt^2*mWW^2*s^2*t^5 + 18758*ep^3*mtt^2*mWW^2*s^2*t^5 + 9560*ep^4*mtt^2*mWW^2*s^2*t^5 - 82*mtt*mWW^3*s^2*t^5 - 1136*ep*mtt*mWW^3*s^2*t^5 - 5298*ep^2*mtt*mWW^3*s^2*t^5 - 9476*ep^3*mtt*mWW^3*s^2*t^5 - 5712*ep^4*mtt*mWW^3*s^2*t^5 + 8*mWW^4*s^2*t^5 + 68*ep*mWW^4*s^2*t^5 + 196*ep^2*mWW^4*s^2*t^5 + 232*ep^3*mWW^4*s^2*t^5 + 96*ep^4*mWW^4*s^2*t^5 + 100*mtt^3*s^3*t^5 + 818*ep*mtt^3*s^3*t^5 + 2250*ep^2*mtt^3*s^3*t^5 + 2576*ep^3*mtt^3*s^3*t^5 + 1056*ep^4*mtt^3*s^3*t^5 + 16*mtt^2*mWW*s^3*t^5 + 220*ep*mtt^2*mWW*s^3*t^5 + 874*ep^2*mtt^2*mWW*s^3*t^5 + 1318*ep^3*mtt^2*mWW*s^3*t^5 + 672*ep^4*mtt^2*mWW*s^3*t^5 - 116*mtt*mWW^2*s^3*t^5 - 1038*ep*mtt*mWW^2*s^3*t^5 - 3124*ep^2*mtt*mWW^2*s^3*t^5 - 3894*ep^3*mtt*mWW^2*s^3*t^5 - 1728*ep^4*mtt*mWW^2*s^3*t^5 - 16*mtt^2*s^4*t^5 - 128*ep*mtt^2*s^4*t^5 - 340*ep^2*mtt^2*s^4*t^5 - 372*ep^3*mtt^2*s^4*t^5 - 144*ep^4*mtt^2*s^4*t^5 + 16*mtt*mWW*s^4*t^5 + 128*ep*mtt*mWW*s^4*t^5 + 340*ep^2*mtt*mWW*s^4*t^5 + 372*ep^3*mtt*mWW*s^4*t^5 + 144*ep^4*mtt*mWW*s^4*t^5 + 84*mtt^5*t^6 + 718*ep*mtt^5*t^6 + 2108*ep^2*mtt^5*t^6 + 2614*ep^3*mtt^5*t^6 + 1176*ep^4*mtt^5*t^6 - 106*mtt^4*mWW*t^6 - 1254*ep*mtt^4*mWW*t^6 - 5132*ep^2*mtt^4*mWW*t^6 - 8456*ep^3*mtt^4*mWW*t^6 - 4832*ep^4*mtt^4*mWW*t^6 - 124*mtt^3*mWW^2*t^6 - 1366*ep*mtt^3*mWW^2*t^6 - 5328*ep^2*mtt^3*mWW^2*t^6 - 8630*ep^3*mtt^3*mWW^2*t^6 - 4952*ep^4*mtt^3*mWW^2*t^6 + 102*mtt^2*mWW^3*t^6 + 1334*ep*mtt^2*mWW^3*t^6 + 5924*ep^2*mtt^2*mWW^3*t^6 + 10480*ep^3*mtt^2*mWW^3*t^6 + 6400*ep^4*mtt^2*mWW^3*t^6 + 44*mtt*mWW^4*t^6 + 568*ep*mtt*mWW^4*t^6 + 2428*ep^2*mtt*mWW^4*t^6 + 3992*ep^3*mtt*mWW^4*t^6 + 2208*ep^4*mtt*mWW^4*t^6 - 216*mtt^4*s*t^6 - 1836*ep*mtt^4*s*t^6 - 5348*ep^2*mtt^4*s*t^6 - 6572*ep^3*mtt^4*s*t^6 - 2928*ep^4*mtt^4*s*t^6 + 194*mtt^3*mWW*s*t^6 + 2098*ep*mtt^3*mWW*s*t^6 + 8024*ep^2*mtt^3*mWW*s*t^6 + 12632*ep^3*mtt^3*mWW*s*t^6 + 6992*ep^4*mtt^3*mWW*s*t^6 + 180*mtt^2*mWW^2*s*t^6 + 1824*ep*mtt^2*mWW^2*s*t^6 + 6576*ep^2*mtt^2*mWW^2*s*t^6 + 9908*ep^3*mtt^2*mWW^2*s*t^6 + 5312*ep^4*mtt^2*mWW^2*s*t^6 - 158*mtt*mWW^3*s*t^6 - 2086*ep*mtt*mWW^3*s*t^6 - 9252*ep^2*mtt*mWW^3*s*t^6 - 15968*ep^3*mtt*mWW^3*s*t^6 - 9376*ep^4*mtt*mWW^3*s*t^6 + 180*mtt^3*s^2*t^6 + 1518*ep*mtt^3*s^2*t^6 + 4372*ep^2*mtt^3*s^2*t^6 + 5302*ep^3*mtt^3*s^2*t^6 + 2328*ep^4*mtt^3*s^2*t^6 - 136*mtt^2*mWW*s^2*t^6 - 1244*ep*mtt^2*mWW*s^2*t^6 - 4024*ep^2*mtt^2*mWW*s^2*t^6 - 5520*ep^3*mtt^2*mWW*s^2*t^6 - 2736*ep^4*mtt^2*mWW*s^2*t^6 - 44*mtt*mWW^2*s^2*t^6 - 274*ep*mtt*mWW^2*s^2*t^6 - 348*ep^2*mtt*mWW^2*s^2*t^6 + 218*ep^3*mtt*mWW^2*s^2*t^6 + 408*ep^4*mtt*mWW^2*s^2*t^6 - 48*mtt^2*s^3*t^6 - 400*ep*mtt^2*s^3*t^6 - 1132*ep^2*mtt^2*s^3*t^6 - 1344*ep^3*mtt^2*s^3*t^6 - 576*ep^4*mtt^2*s^3*t^6 + 48*mtt*mWW*s^3*t^6 + 400*ep*mtt*mWW*s^3*t^6 + 1132*ep^2*mtt*mWW*s^3*t^6 + 1344*ep^3*mtt*mWW*s^3*t^6 + 576*ep^4*mtt*mWW*s^3*t^6 - 60*mtt^4*t^7 - 526*ep*mtt^4*t^7 - 1598*ep^2*mtt^4*t^7 - 2056*ep^3*mtt^4*t^7 - 960*ep^4*mtt^4*t^7 + 136*mtt^3*mWW*t^7 + 1564*ep*mtt^3*mWW*t^7 + 6240*ep^2*mtt^3*mWW*t^7 + 10044*ep^3*mtt^3*mWW*t^7 + 5616*ep^4*mtt^3*mWW*t^7 - 20*mtt^2*mWW^2*t^7 - 306*ep*mtt^2*mWW^2*t^7 - 1446*ep^2*mtt^2*mWW^2*t^7 - 2540*ep^3*mtt^2*mWW^2*t^7 - 1488*ep^4*mtt^2*mWW^2*t^7 - 56*mtt*mWW^3*t^7 - 732*ep*mtt*mWW^3*t^7 - 3196*ep^2*mtt*mWW^3*t^7 - 5448*ep^3*mtt*mWW^3*t^7 - 3168*ep^4*mtt*mWW^3*t^7 + 108*mtt^3*s*t^7 + 942*ep*mtt^3*s*t^7 + 2842*ep^2*mtt^3*s*t^7 + 3628*ep^3*mtt^3*s*t^7 + 1680*ep^4*mtt^3*s*t^7 - 160*mtt^2*mWW*s*t^7 - 1664*ep*mtt^2*mWW*s*t^7 - 6088*ep^2*mtt^2*mWW*s*t^7 - 9192*ep^3*mtt^2*mWW*s*t^7 - 4896*ep^4*mtt^2*mWW*s*t^7 + 52*mtt*mWW^2*s*t^7 + 722*ep*mtt*mWW^2*s*t^7 + 3246*ep^2*mtt*mWW^2*s*t^7 + 5564*ep^3*mtt*mWW^2*s*t^7 + 3216*ep^4*mtt*mWW^2*s*t^7 - 48*mtt^2*s^2*t^7 - 416*ep*mtt^2*s^2*t^7 - 1244*ep^2*mtt^2*s^2*t^7 - 1572*ep^3*mtt^2*s^2*t^7 - 720*ep^4*mtt^2*s^2*t^7 + 48*mtt*mWW*s^2*t^7 + 416*ep*mtt*mWW*s^2*t^7 + 1244*ep^2*mtt*mWW*s^2*t^7 + 1572*ep^3*mtt*mWW*s^2*t^7 + 720*ep^4*mtt*mWW*s^2*t^7 + 16*mtt^3*t^8 + 144*ep*mtt^3*t^8 + 452*ep^2*mtt^3*t^8 + 600*ep^3*mtt^3*t^8 + 288*ep^4*mtt^3*t^8 - 48*mtt^2*mWW*t^8 - 560*ep*mtt^2*mWW*t^8 - 2252*ep^2*mtt^2*mWW*t^8 - 3624*ep^3*mtt^2*mWW*t^8 - 2016*ep^4*mtt^2*mWW*t^8 + 32*mtt*mWW^2*t^8 + 416*ep*mtt*mWW^2*t^8 + 1800*ep^2*mtt*mWW^2*t^8 + 3024*ep^3*mtt*mWW^2*t^8 + 1728*ep^4*mtt*mWW^2*t^8 - 16*mtt^2*s*t^8 - 144*ep*mtt^2*s*t^8 - 452*ep^2*mtt^2*s*t^8 - 600*ep^3*mtt^2*s*t^8 - 288*ep^4*mtt^2*s*t^8 + 16*mtt*mWW*s*t^8 + 144*ep*mtt*mWW*s*t^8 + 452*ep^2*mtt*mWW*s*t^8 + 600*ep^3*mtt*mWW*s*t^8 + 288*ep^4*mtt*mWW*s*t^8))/(8*ep*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*mWW^3*(mtt - s)^3*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*ep*s*(-6*mtt^5*mWW^3*s - 34*ep*mtt^5*mWW^3*s - 70*ep^2*mtt^5*mWW^3*s - 62*ep^3*mtt^5*mWW^3*s - 20*ep^4*mtt^5*mWW^3*s + 8*mtt^4*mWW^4*s + 44*ep*mtt^4*mWW^4*s + 92*ep^2*mtt^4*mWW^4*s + 88*ep^3*mtt^4*mWW^4*s + 32*ep^4*mtt^4*mWW^4*s - 2*mtt^3*mWW^5*s - 12*ep*mtt^3*mWW^5*s - 30*ep^2*mtt^3*mWW^5*s - 36*ep^3*mtt^3*mWW^5*s - 16*ep^4*mtt^3*mWW^5*s + 12*mtt^4*mWW^3*s^2 + 62*ep*mtt^4*mWW^3*s^2 + 116*ep^2*mtt^4*mWW^3*s^2 + 94*ep^3*mtt^4*mWW^3*s^2 + 28*ep^4*mtt^4*mWW^3*s^2 - 12*mtt^3*mWW^4*s^2 - 48*ep*mtt^3*mWW^4*s^2 - 64*ep^2*mtt^3*mWW^4*s^2 - 36*ep^3*mtt^3*mWW^4*s^2 - 8*ep^4*mtt^3*mWW^4*s^2 - 4*ep*mtt^2*mWW^5*s^2 - 12*ep^2*mtt^2*mWW^5*s^2 - 8*ep^3*mtt^2*mWW^5*s^2 - 6*mtt^3*mWW^3*s^3 - 16*ep*mtt^3*mWW^3*s^3 + 2*ep^2*mtt^3*mWW^3*s^3 + 28*ep^3*mtt^3*mWW^3*s^3 + 16*ep^4*mtt^3*mWW^3*s^3 + 6*mtt^2*mWW^4*s^3 + 4*ep*mtt^2*mWW^4*s^3 - 50*ep^2*mtt^2*mWW^4*s^3 - 88*ep^3*mtt^2*mWW^4*s^3 - 40*ep^4*mtt^2*mWW^4*s^3 + 2*mtt*mWW^5*s^3 + 16*ep*mtt*mWW^5*s^3 + 42*ep^2*mtt*mWW^5*s^3 + 44*ep^3*mtt*mWW^5*s^3 + 16*ep^4*mtt*mWW^5*s^3 - 18*ep*mtt^2*mWW^3*s^4 - 72*ep^2*mtt^2*mWW^3*s^4 - 90*ep^3*mtt^2*mWW^3*s^4 - 36*ep^4*mtt^2*mWW^3*s^4 - 2*mtt*mWW^4*s^4 + 22*ep^2*mtt*mWW^4*s^4 + 36*ep^3*mtt*mWW^4*s^4 + 16*ep^4*mtt*mWW^4*s^4 + 6*ep*mtt*mWW^3*s^5 + 24*ep^2*mtt*mWW^3*s^5 + 30*ep^3*mtt*mWW^3*s^5 + 12*ep^4*mtt*mWW^3*s^5 + 9*ep*mtt^7*mWW*t + 60*ep^2*mtt^7*mWW*t + 111*ep^3*mtt^7*mWW*t + 60*ep^4*mtt^7*mWW*t + 6*mtt^6*mWW^2*t + 34*ep*mtt^6*mWW^2*t + 32*ep^2*mtt^6*mWW^2*t - 44*ep^3*mtt^6*mWW^2*t - 48*ep^4*mtt^6*mWW^2*t - 10*mtt^5*mWW^3*t - 89*ep*mtt^5*mWW^3*t - 274*ep^2*mtt^5*mWW^3*t - 355*ep^3*mtt^5*mWW^3*t - 172*ep^4*mtt^5*mWW^3*t + 2*mtt^4*mWW^4*t + 28*ep*mtt^4*mWW^4*t + 126*ep^2*mtt^4*mWW^4*t + 216*ep^3*mtt^4*mWW^4*t + 128*ep^4*mtt^4*mWW^4*t + 2*mtt^3*mWW^5*t + 18*ep*mtt^3*mWW^5*t + 56*ep^2*mtt^3*mWW^5*t + 72*ep^3*mtt^3*mWW^5*t + 32*ep^4*mtt^3*mWW^5*t - 36*ep*mtt^6*mWW*s*t - 240*ep^2*mtt^6*mWW*s*t - 444*ep^3*mtt^6*mWW*s*t - 240*ep^4*mtt^6*mWW*s*t - 6*mtt^5*mWW^2*s*t - 28*ep*mtt^5*mWW^2*s*t + 86*ep^2*mtt^5*mWW^2*s*t + 340*ep^3*mtt^5*mWW^2*s*t + 232*ep^4*mtt^5*mWW^2*s*t + 10*mtt^4*mWW^3*s*t + 106*ep*mtt^4*mWW^3*s*t + 354*ep^2*mtt^4*mWW^3*s*t + 470*ep^3*mtt^4*mWW^3*s*t + 236*ep^4*mtt^4*mWW^3*s*t - 26*mtt^3*mWW^4*s*t - 216*ep*mtt^3*mWW^4*s*t - 686*ep^2*mtt^3*mWW^4*s*t - 936*ep^3*mtt^3*mWW^4*s*t - 464*ep^4*mtt^3*mWW^4*s*t + 26*mtt^2*mWW^5*s*t + 224*ep*mtt^2*mWW^5*s*t + 642*ep^2*mtt^2*mWW^5*s*t + 748*ep^3*mtt^2*mWW^5*s*t + 304*ep^4*mtt^2*mWW^5*s*t + 54*ep*mtt^5*mWW*s^2*t + 360*ep^2*mtt^5*mWW*s^2*t + 666*ep^3*mtt^5*mWW*s^2*t + 360*ep^4*mtt^5*mWW*s^2*t - 6*mtt^4*mWW^2*s^2*t - 52*ep*mtt^4*mWW^2*s^2*t - 310*ep^2*mtt^4*mWW^2*s^2*t - 632*ep^3*mtt^4*mWW^2*s^2*t - 368*ep^4*mtt^4*mWW^2*s^2*t + 2*mtt^3*mWW^3*s^2*t + 6*ep*mtt^3*mWW^3*s^2*t - 4*ep^2*mtt^3*mWW^3*s^2*t - 4*ep^4*mtt^3*mWW^3*s^2*t + 26*mtt^2*mWW^4*s^2*t + 132*ep*mtt^2*mWW^4*s^2*t + 270*ep^2*mtt^2*mWW^4*s^2*t + 264*ep^3*mtt^2*mWW^4*s^2*t + 112*ep^4*mtt^2*mWW^4*s^2*t - 18*mtt*mWW^5*s^2*t - 146*ep*mtt*mWW^5*s^2*t - 384*ep^2*mtt*mWW^5*s^2*t - 400*ep^3*mtt*mWW^5*s^2*t - 144*ep^4*mtt*mWW^5*s^2*t - 36*ep*mtt^4*mWW*s^3*t - 240*ep^2*mtt^4*mWW*s^3*t - 444*ep^3*mtt^4*mWW*s^3*t - 240*ep^4*mtt^4*mWW*s^3*t + 6*mtt^3*mWW^2*s^3*t + 52*ep*mtt^3*mWW^2*s^3*t + 234*ep^2*mtt^3*mWW^2*s^3*t + 420*ep^3*mtt^3*mWW^2*s^3*t + 232*ep^4*mtt^3*mWW^2*s^3*t - 14*ep*mtt^2*mWW^3*s^3*t - 56*ep^2*mtt^2*mWW^3*s^3*t - 94*ep^3*mtt^2*mWW^3*s^3*t - 52*ep^4*mtt^2*mWW^3*s^3*t - 14*mtt*mWW^4*s^3*t - 72*ep*mtt*mWW^4*s^3*t - 130*ep^2*mtt*mWW^4*s^3*t - 88*ep^3*mtt*mWW^4*s^3*t - 16*ep^4*mtt*mWW^4*s^3*t - 2*mWW^5*s^3*t - 8*ep*mWW^5*s^3*t - 10*ep^2*mWW^5*s^3*t - 4*ep^3*mWW^5*s^3*t + 9*ep*mtt^3*mWW*s^4*t + 60*ep^2*mtt^3*mWW*s^4*t + 111*ep^3*mtt^3*mWW*s^4*t + 60*ep^4*mtt^3*mWW*s^4*t - 6*ep*mtt^2*mWW^2*s^4*t - 42*ep^2*mtt^2*mWW^2*s^4*t - 84*ep^3*mtt^2*mWW^2*s^4*t - 48*ep^4*mtt^2*mWW^2*s^4*t - 2*mtt*mWW^3*s^4*t - 9*ep*mtt*mWW^3*s^4*t - 20*ep^2*mtt*mWW^3*s^4*t - 21*ep^3*mtt*mWW^3*s^4*t - 8*ep^4*mtt*mWW^3*s^4*t - 18*mtt^6*mWW*t^2 - 177*ep*mtt^6*mWW*t^2 - 600*ep^2*mtt^6*mWW*t^2 - 813*ep^3*mtt^6*mWW*t^2 - 372*ep^4*mtt^6*mWW*t^2 - 2*mtt^5*mWW^2*t^2 + 16*ep*mtt^5*mWW^2*t^2 + 176*ep^2*mtt^5*mWW^2*t^2 + 378*ep^3*mtt^5*mWW^2*t^2 + 232*ep^4*mtt^5*mWW^2*t^2 + 56*mtt^4*mWW^3*t^2 + 593*ep*mtt^4*mWW^3*t^2 + 2224*ep^2*mtt^4*mWW^3*t^2 + 3471*ep^3*mtt^4*mWW^3*t^2 + 1916*ep^4*mtt^4*mWW^3*t^2 - 26*mtt^3*mWW^4*t^2 - 314*ep*mtt^3*mWW^4*t^2 - 1340*ep^2*mtt^3*mWW^4*t^2 - 2364*ep^3*mtt^3*mWW^4*t^2 - 1456*ep^4*mtt^3*mWW^4*t^2 - 10*mtt^2*mWW^5*t^2 - 118*ep*mtt^2*mWW^5*t^2 - 460*ep^2*mtt^2*mWW^5*t^2 - 672*ep^3*mtt^2*mWW^5*t^2 - 320*ep^4*mtt^2*mWW^5*t^2 + 48*mtt^5*mWW*s*t^2 + 509*ep*mtt^5*mWW*s*t^2 + 1808*ep^2*mtt^5*mWW*s*t^2 + 2515*ep^3*mtt^5*mWW*s*t^2 + 1168*ep^4*mtt^5*mWW*s*t^2 - 18*mtt^4*mWW^2*s*t^2 - 222*ep*mtt^4*mWW^2*s*t^2 - 1016*ep^2*mtt^4*mWW^2*s*t^2 - 1708*ep^3*mtt^4*mWW^2*s*t^2 - 920*ep^4*mtt^4*mWW^2*s*t^2 - 24*mtt^3*mWW^3*s*t^2 - 339*ep*mtt^3*mWW^3*s*t^2 - 1464*ep^2*mtt^3*mWW^3*s*t^2 - 2509*ep^3*mtt^3*mWW^3*s*t^2 - 1492*ep^4*mtt^3*mWW^3*s*t^2 + 12*mtt^2*mWW^4*s*t^2 + 192*ep*mtt^2*mWW^4*s*t^2 + 976*ep^2*mtt^2*mWW^4*s*t^2 + 1936*ep^3*mtt^2*mWW^4*s*t^2 + 1296*ep^4*mtt^2*mWW^4*s*t^2 - 24*mtt*mWW^5*s*t^2 - 226*ep*mtt*mWW^5*s*t^2 - 582*ep^2*mtt*mWW^5*s*t^2 - 556*ep^3*mtt*mWW^5*s*t^2 - 176*ep^4*mtt*mWW^5*s*t^2 - 42*mtt^4*mWW*s^2*t^2 - 499*ep*mtt^4*mWW*s^2*t^2 - 1894*ep^2*mtt^4*mWW*s^2*t^2 - 2729*ep^3*mtt^4*mWW*s^2*t^2 - 1292*ep^4*mtt^4*mWW*s^2*t^2 + 36*mtt^3*mWW^2*s^2*t^2 + 368*ep*mtt^3*mWW^2*s^2*t^2 + 1484*ep^2*mtt^3*mWW^2*s^2*t^2 + 2316*ep^3*mtt^3*mWW^2*s^2*t^2 + 1176*ep^4*mtt^3*mWW^2*s^2*t^2 - 20*mtt^2*mWW^3*s^2*t^2 - 59*ep*mtt^2*mWW^3*s^2*t^2 - 66*ep^2*mtt^2*mWW^3*s^2*t^2 - 55*ep^3*mtt^2*mWW^3*s^2*t^2 - 28*ep^4*mtt^2*mWW^3*s^2*t^2 + 14*mtt*mWW^4*s^2*t^2 + 102*ep*mtt*mWW^4*s^2*t^2 + 256*ep^2*mtt*mWW^4*s^2*t^2 + 244*ep^3*mtt*mWW^4*s^2*t^2 + 64*ep^4*mtt*mWW^4*s^2*t^2 + 2*mWW^5*s^2*t^2 + 16*ep*mWW^5*s^2*t^2 + 42*ep^2*mWW^5*s^2*t^2 + 44*ep^3*mWW^5*s^2*t^2 + 16*ep^4*mWW^5*s^2*t^2 + 12*mtt^3*mWW*s^3*t^2 + 179*ep*mtt^3*mWW*s^3*t^2 + 764*ep^2*mtt^3*mWW*s^3*t^2 + 1165*ep^3*mtt^3*mWW*s^3*t^2 + 568*ep^4*mtt^3*mWW*s^3*t^2 - 16*mtt^2*mWW^2*s^3*t^2 - 174*ep*mtt^2*mWW^2*s^3*t^2 - 722*ep^2*mtt^2*mWW^2*s^3*t^2 - 1124*ep^3*mtt^2*mWW^2*s^3*t^2 - 560*ep^4*mtt^2*mWW^2*s^3*t^2 + 12*mtt*mWW^3*s^3*t^2 + 61*ep*mtt*mWW^3*s^3*t^2 + 146*ep^2*mtt*mWW^3*s^3*t^2 + 181*ep^3*mtt*mWW^3*s^3*t^2 + 84*ep^4*mtt*mWW^3*s^3*t^2 - 8*mWW^4*s^3*t^2 - 68*ep*mWW^4*s^3*t^2 - 196*ep^2*mWW^4*s^3*t^2 - 232*ep^3*mWW^4*s^3*t^2 - 96*ep^4*mWW^4*s^3*t^2 - 12*ep*mtt^2*mWW*s^4*t^2 - 78*ep^2*mtt^2*mWW*s^4*t^2 - 138*ep^3*mtt^2*mWW*s^4*t^2 - 72*ep^4*mtt^2*mWW*s^4*t^2 + 12*ep*mtt*mWW^2*s^4*t^2 + 78*ep^2*mtt*mWW^2*s^4*t^2 + 138*ep^3*mtt*mWW^2*s^4*t^2 + 72*ep^4*mtt*mWW^2*s^4*t^2 + 12*mtt^6*t^3 + 98*ep*mtt^6*t^3 + 268*ep^2*mtt^6*t^3 + 302*ep^3*mtt^6*t^3 + 120*ep^4*mtt^6*t^3 + 40*mtt^5*mWW*t^3 + 362*ep*mtt^5*mWW*t^3 + 1132*ep^2*mtt^5*mWW*t^3 + 1462*ep^3*mtt^5*mWW*t^3 + 664*ep^4*mtt^5*mWW*t^3 - 72*mtt^4*mWW^2*t^3 - 780*ep*mtt^4*mWW^2*t^3 - 3028*ep^2*mtt^4*mWW^2*t^3 - 4972*ep^3*mtt^4*mWW^2*t^3 - 2928*ep^4*mtt^4*mWW^2*t^3 - 56*mtt^3*mWW^3*t^3 - 634*ep*mtt^3*mWW^3*t^3 - 2418*ep^2*mtt^3*mWW^3*t^3 - 3532*ep^3*mtt^3*mWW^3*t^3 - 1680*ep^4*mtt^3*mWW^3*t^3 + 68*mtt^2*mWW^4*t^3 + 854*ep*mtt^2*mWW^4*t^3 + 3642*ep^2*mtt^2*mWW^4*t^3 + 6140*ep^3*mtt^2*mWW^4*t^3 + 3536*ep^4*mtt^2*mWW^4*t^3 + 8*mtt*mWW^5*t^3 + 100*ep*mtt*mWW^5*t^3 + 404*ep^2*mtt*mWW^5*t^3 + 600*ep^3*mtt*mWW^5*t^3 + 288*ep^4*mtt*mWW^5*t^3 - 36*mtt^5*s*t^3 - 294*ep*mtt^5*s*t^3 - 804*ep^2*mtt^5*s*t^3 - 906*ep^3*mtt^5*s*t^3 - 360*ep^4*mtt^5*s*t^3 - 82*mtt^4*mWW*s*t^3 - 788*ep*mtt^4*mWW*s*t^3 - 2548*ep^2*mtt^4*mWW*s*t^3 - 3346*ep^3*mtt^4*mWW*s*t^3 - 1528*ep^4*mtt^4*mWW*s*t^3 + 120*mtt^3*mWW^2*s*t^3 + 1196*ep*mtt^3*mWW^2*s*t^3 + 4288*ep^2*mtt^3*mWW^2*s*t^3 + 6584*ep^3*mtt^3*mWW^2*s*t^3 + 3672*ep^4*mtt^3*mWW^2*s*t^3 + 4*mtt^2*mWW^3*s*t^3 + 68*ep*mtt^2*mWW^3*s*t^3 + 304*ep^2*mtt^2*mWW^3*s*t^3 + 256*ep^3*mtt^2*mWW^3*s*t^3 - 128*ep^4*mtt^2*mWW^3*s*t^3 - 4*mtt*mWW^4*s*t^3 - 154*ep*mtt*mWW^4*s*t^3 - 1150*ep^2*mtt*mWW^4*s*t^3 - 2484*ep^3*mtt*mWW^4*s*t^3 - 1616*ep^4*mtt*mWW^4*s*t^3 + 36*mtt^4*s^2*t^3 + 294*ep*mtt^4*s^2*t^3 + 804*ep^2*mtt^4*s^2*t^3 + 906*ep^3*mtt^4*s^2*t^3 + 360*ep^4*mtt^4*s^2*t^3 + 50*mtt^3*mWW*s^2*t^3 + 530*ep*mtt^3*mWW*s^2*t^3 + 1798*ep^2*mtt^3*mWW*s^2*t^3 + 2410*ep^3*mtt^3*mWW*s^2*t^3 + 1104*ep^4*mtt^3*mWW*s^2*t^3 - 80*mtt^2*mWW^2*s^2*t^3 - 746*ep*mtt^2*mWW^2*s^2*t^3 - 2330*ep^2*mtt^2*mWW^2*s^2*t^3 - 2984*ep^3*mtt^2*mWW^2*s^2*t^3 - 1344*ep^4*mtt^2*mWW^2*s^2*t^3 + 4*mtt*mWW^3*s^2*t^3 + 2*ep*mtt*mWW^3*s^2*t^3 - 50*ep^2*mtt*mWW^3*s^2*t^3 - 76*ep^3*mtt*mWW^3*s^2*t^3 - 16*ep^4*mtt*mWW^3*s^2*t^3 - 8*mWW^4*s^2*t^3 - 68*ep*mWW^4*s^2*t^3 - 196*ep^2*mWW^4*s^2*t^3 - 232*ep^3*mWW^4*s^2*t^3 - 96*ep^4*mWW^4*s^2*t^3 - 12*mtt^3*s^3*t^3 - 98*ep*mtt^3*s^3*t^3 - 268*ep^2*mtt^3*s^3*t^3 - 302*ep^3*mtt^3*s^3*t^3 - 120*ep^4*mtt^3*s^3*t^3 - 8*mtt^2*mWW*s^3*t^3 - 104*ep*mtt^2*mWW*s^3*t^3 - 382*ep^2*mtt^2*mWW*s^3*t^3 - 526*ep^3*mtt^2*mWW*s^3*t^3 - 240*ep^4*mtt^2*mWW*s^3*t^3 + 20*mtt*mWW^2*s^3*t^3 + 202*ep*mtt*mWW^2*s^3*t^3 + 650*ep^2*mtt*mWW^2*s^3*t^3 + 828*ep^3*mtt*mWW^2*s^3*t^3 + 360*ep^4*mtt*mWW^2*s^3*t^3 - 40*mtt^5*t^4 - 336*ep*mtt^5*t^4 - 962*ep^2*mtt^5*t^4 - 1158*ep^3*mtt^5*t^4 - 504*ep^4*mtt^5*t^4 + 18*mtt^4*mWW*t^4 + 250*ep*mtt^4*mWW*t^4 + 1144*ep^2*mtt^4*mWW*t^4 + 2036*ep^3*mtt^4*mWW*t^4 + 1232*ep^4*mtt^4*mWW*t^4 + 112*mtt^3*mWW^2*t^4 + 1256*ep*mtt^3*mWW^2*t^4 + 4974*ep^2*mtt^3*mWW^2*t^4 + 8146*ep^3*mtt^3*mWW^2*t^4 + 4712*ep^4*mtt^3*mWW^2*t^4 - 46*mtt^2*mWW^3*t^4 - 602*ep*mtt^2*mWW^3*t^4 - 2728*ep^2*mtt^2*mWW^3*t^4 - 5032*ep^3*mtt^2*mWW^3*t^4 - 3232*ep^4*mtt^2*mWW^3*t^4 - 44*mtt*mWW^4*t^4 - 568*ep*mtt*mWW^4*t^4 - 2428*ep^2*mtt*mWW^4*t^4 - 3992*ep^3*mtt*mWW^4*t^4 - 2208*ep^4*mtt*mWW^4*t^4 + 96*mtt^4*s*t^4 + 800*ep*mtt^4*s*t^4 + 2264*ep^2*mtt^4*s*t^4 + 2688*ep^3*mtt^4*s*t^4 + 1152*ep^4*mtt^4*s*t^4 - 42*mtt^3*mWW*s*t^4 - 422*ep*mtt^3*mWW*s*t^4 - 1556*ep^2*mtt^3*mWW*s*t^4 - 2444*ep^3*mtt^3*mWW*s*t^4 - 1376*ep^4*mtt^3*mWW*s*t^4 - 92*mtt^2*mWW^2*s*t^4 - 900*ep*mtt^2*mWW^2*s*t^4 - 3164*ep^2*mtt^2*mWW^2*s*t^4 - 4716*ep^3*mtt^2*mWW^2*s*t^4 - 2528*ep^4*mtt^2*mWW^2*s*t^4 + 38*mtt*mWW^3*s*t^4 + 522*ep*mtt*mWW^3*s*t^4 + 2456*ep^2*mtt*mWW^3*s*t^4 + 4472*ep^3*mtt*mWW^3*s*t^4 + 2752*ep^4*mtt*mWW^3*s*t^4 - 72*mtt^3*s^2*t^4 - 592*ep*mtt^3*s^2*t^4 - 1642*ep^2*mtt^3*s^2*t^4 - 1902*ep^3*mtt^3*s^2*t^4 - 792*ep^4*mtt^3*s^2*t^4 + 40*mtt^2*mWW*s^2*t^4 + 300*ep*mtt^2*mWW*s^2*t^4 + 752*ep^2*mtt^2*mWW*s^2*t^4 + 780*ep^3*mtt^2*mWW*s^2*t^4 + 288*ep^4*mtt^2*mWW*s^2*t^4 + 32*mtt*mWW^2*s^2*t^4 + 292*ep*mtt*mWW^2*s^2*t^4 + 890*ep^2*mtt*mWW^2*s^2*t^4 + 1122*ep^3*mtt*mWW^2*s^2*t^4 + 504*ep^4*mtt*mWW^2*s^2*t^4 + 16*mtt^2*s^3*t^4 + 128*ep*mtt^2*s^3*t^4 + 340*ep^2*mtt^2*s^3*t^4 + 372*ep^3*mtt^2*s^3*t^4 + 144*ep^4*mtt^2*s^3*t^4 - 16*mtt*mWW*s^3*t^4 - 128*ep*mtt*mWW*s^3*t^4 - 340*ep^2*mtt*mWW*s^3*t^4 - 372*ep^3*mtt*mWW*s^3*t^4 - 144*ep^4*mtt*mWW*s^3*t^4 + 44*mtt^4*t^5 + 382*ep*mtt^4*t^5 + 1146*ep^2*mtt^4*t^5 + 1456*ep^3*mtt^4*t^5 + 672*ep^4*mtt^4*t^5 - 88*mtt^3*mWW*t^5 - 1004*ep*mtt^3*mWW*t^5 - 3988*ep^2*mtt^3*mWW*t^5 - 6420*ep^3*mtt^3*mWW*t^5 - 3600*ep^4*mtt^3*mWW*t^5 - 12*mtt^2*mWW^2*t^5 - 110*ep*mtt^2*mWW^2*t^5 - 354*ep^2*mtt^2*mWW^2*t^5 - 484*ep^3*mtt^2*mWW^2*t^5 - 240*ep^4*mtt^2*mWW^2*t^5 + 56*mtt*mWW^3*t^5 + 732*ep*mtt*mWW^3*t^5 + 3196*ep^2*mtt*mWW^3*t^5 + 5448*ep^3*mtt*mWW^3*t^5 + 3168*ep^4*mtt*mWW^3*t^5 - 76*mtt^3*s*t^5 - 654*ep*mtt^3*s*t^5 - 1938*ep^2*mtt^3*s*t^5 - 2428*ep^3*mtt^3*s*t^5 - 1104*ep^4*mtt^3*s*t^5 + 96*mtt^2*mWW*s*t^5 + 960*ep*mtt^2*mWW*s*t^5 + 3384*ep^2*mtt^2*mWW*s*t^5 + 4968*ep^3*mtt^2*mWW*s*t^5 + 2592*ep^4*mtt^2*mWW*s*t^5 - 20*mtt*mWW^2*s*t^5 - 306*ep*mtt*mWW^2*s*t^5 - 1446*ep^2*mtt*mWW^2*s*t^5 - 2540*ep^3*mtt*mWW^2*s*t^5 - 1488*ep^4*mtt*mWW^2*s*t^5 + 32*mtt^2*s^2*t^5 + 272*ep*mtt^2*s^2*t^5 + 792*ep^2*mtt^2*s^2*t^5 + 972*ep^3*mtt^2*s^2*t^5 + 432*ep^4*mtt^2*s^2*t^5 - 32*mtt*mWW*s^2*t^5 - 272*ep*mtt*mWW*s^2*t^5 - 792*ep^2*mtt*mWW*s^2*t^5 - 972*ep^3*mtt*mWW*s^2*t^5 - 432*ep^4*mtt*mWW*s^2*t^5 - 16*mtt^3*t^6 - 144*ep*mtt^3*t^6 - 452*ep^2*mtt^3*t^6 - 600*ep^3*mtt^3*t^6 - 288*ep^4*mtt^3*t^6 + 48*mtt^2*mWW*t^6 + 560*ep*mtt^2*mWW*t^6 + 2252*ep^2*mtt^2*mWW*t^6 + 3624*ep^3*mtt^2*mWW*t^6 + 2016*ep^4*mtt^2*mWW*t^6 - 32*mtt*mWW^2*t^6 - 416*ep*mtt*mWW^2*t^6 - 1800*ep^2*mtt*mWW^2*t^6 - 3024*ep^3*mtt*mWW^2*t^6 - 1728*ep^4*mtt*mWW^2*t^6 + 16*mtt^2*s*t^6 + 144*ep*mtt^2*s*t^6 + 452*ep^2*mtt^2*s*t^6 + 600*ep^3*mtt^2*s*t^6 + 288*ep^4*mtt^2*s*t^6 - 16*mtt*mWW*s*t^6 - 144*ep*mtt*mWW*s*t^6 - 452*ep^2*mtt*mWW*s*t^6 - 600*ep^3*mtt*mWW*s*t^6 - 288*ep^4*mtt*mWW*s*t^6))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*mWW^3*(mtt - s)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (s*(3*mtt^6 + 15*ep*mtt^6 + 21*ep^2*mtt^6 - 8*mtt^5*mWW - 40*ep*mtt^5*mWW - 56*ep^2*mtt^5*mWW + 7*mtt^4*mWW^2 + 34*ep*mtt^4*mWW^2 + 45*ep^2*mtt^4*mWW^2 - 2*mtt^3*mWW^3 - 9*ep*mtt^3*mWW^3 - 10*ep^2*mtt^3*mWW^3 - 18*mtt^5*s - 90*ep*mtt^5*s - 126*ep^2*mtt^5*s + 40*mtt^4*mWW*s + 200*ep*mtt^4*mWW*s + 280*ep^2*mtt^4*mWW*s - 28*mtt^3*mWW^2*s - 136*ep*mtt^3*mWW^2*s - 180*ep^2*mtt^3*mWW^2*s + 6*mtt^2*mWW^3*s + 27*ep*mtt^2*mWW^3*s + 30*ep^2*mtt^2*mWW^3*s + 45*mtt^4*s^2 + 225*ep*mtt^4*s^2 + 315*ep^2*mtt^4*s^2 - 80*mtt^3*mWW*s^2 - 400*ep*mtt^3*mWW*s^2 - 560*ep^2*mtt^3*mWW*s^2 + 42*mtt^2*mWW^2*s^2 + 204*ep*mtt^2*mWW^2*s^2 + 270*ep^2*mtt^2*mWW^2*s^2 - 6*mtt*mWW^3*s^2 - 27*ep*mtt*mWW^3*s^2 - 30*ep^2*mtt*mWW^3*s^2 - 60*mtt^3*s^3 - 300*ep*mtt^3*s^3 - 420*ep^2*mtt^3*s^3 + 80*mtt^2*mWW*s^3 + 400*ep*mtt^2*mWW*s^3 + 560*ep^2*mtt^2*mWW*s^3 - 28*mtt*mWW^2*s^3 - 136*ep*mtt*mWW^2*s^3 - 180*ep^2*mtt*mWW^2*s^3 + 2*mWW^3*s^3 + 9*ep*mWW^3*s^3 + 10*ep^2*mWW^3*s^3 + 45*mtt^2*s^4 + 225*ep*mtt^2*s^4 + 315*ep^2*mtt^2*s^4 - 40*mtt*mWW*s^4 - 200*ep*mtt*mWW*s^4 - 280*ep^2*mtt*mWW*s^4 + 7*mWW^2*s^4 + 34*ep*mWW^2*s^4 + 45*ep^2*mWW^2*s^4 - 18*mtt*s^5 - 90*ep*mtt*s^5 - 126*ep^2*mtt*s^5 + 8*mWW*s^5 + 40*ep*mWW*s^5 + 56*ep^2*mWW*s^5 + 3*s^6 + 15*ep*s^6 + 21*ep^2*s^6 - 8*mtt^5*t - 40*ep*mtt^5*t - 56*ep^2*mtt^5*t + 6*mtt^4*mWW*t + 28*ep*mtt^4*mWW*t + 46*ep^2*mtt^4*mWW*t + 14*mtt^3*mWW^2*t + 89*ep*mtt^3*mWW^2*t + 138*ep^2*mtt^3*mWW^2*t - 12*mtt^2*mWW^3*t - 78*ep*mtt^2*mWW^3*t - 132*ep^2*mtt^2*mWW^3*t + 40*mtt^4*s*t + 200*ep*mtt^4*s*t + 280*ep^2*mtt^4*s*t - 24*mtt^3*mWW*s*t - 112*ep*mtt^3*mWW*s*t - 184*ep^2*mtt^3*mWW*s*t - 42*mtt^2*mWW^2*s*t - 267*ep*mtt^2*mWW^2*s*t - 414*ep^2*mtt^2*mWW^2*s*t + 24*mtt*mWW^3*s*t + 156*ep*mtt*mWW^3*s*t + 264*ep^2*mtt*mWW^3*s*t - 80*mtt^3*s^2*t - 400*ep*mtt^3*s^2*t - 560*ep^2*mtt^3*s^2*t + 36*mtt^2*mWW*s^2*t + 168*ep*mtt^2*mWW*s^2*t + 276*ep^2*mtt^2*mWW*s^2*t + 42*mtt*mWW^2*s^2*t + 267*ep*mtt*mWW^2*s^2*t + 414*ep^2*mtt*mWW^2*s^2*t - 12*mWW^3*s^2*t - 78*ep*mWW^3*s^2*t - 132*ep^2*mWW^3*s^2*t + 80*mtt^2*s^3*t + 400*ep*mtt^2*s^3*t + 560*ep^2*mtt^2*s^3*t - 24*mtt*mWW*s^3*t - 112*ep*mtt*mWW*s^3*t - 184*ep^2*mtt*mWW*s^3*t - 14*mWW^2*s^3*t - 89*ep*mWW^2*s^3*t - 138*ep^2*mWW^2*s^3*t - 40*mtt*s^4*t - 200*ep*mtt*s^4*t - 280*ep^2*mtt*s^4*t + 6*mWW*s^4*t + 28*ep*mWW*s^4*t + 46*ep^2*mWW*s^4*t + 8*s^5*t + 40*ep*s^5*t + 56*ep^2*s^5*t + 7*mtt^4*t^2 + 34*ep*mtt^4*t^2 + 45*ep^2*mtt^4*t^2 + 14*mtt^3*mWW*t^2 + 89*ep*mtt^3*mWW*t^2 + 138*ep^2*mtt^3*mWW*t^2 - 44*mtt^2*mWW^2*t^2 - 316*ep*mtt^2*mWW^2*t^2 - 584*ep^2*mtt^2*mWW^2*t^2 + 24*mtt*mWW^3*t^2 + 208*ep*mtt*mWW^3*t^2 + 448*ep^2*mtt*mWW^3*t^2 - 28*mtt^3*s*t^2 - 136*ep*mtt^3*s*t^2 - 180*ep^2*mtt^3*s*t^2 - 42*mtt^2*mWW*s*t^2 - 267*ep*mtt^2*mWW*s*t^2 - 414*ep^2*mtt^2*mWW*s*t^2 + 88*mtt*mWW^2*s*t^2 + 632*ep*mtt*mWW^2*s*t^2 + 1168*ep^2*mtt*mWW^2*s*t^2 - 24*mWW^3*s*t^2 - 208*ep*mWW^3*s*t^2 - 448*ep^2*mWW^3*s*t^2 + 42*mtt^2*s^2*t^2 + 204*ep*mtt^2*s^2*t^2 + 270*ep^2*mtt^2*s^2*t^2 + 42*mtt*mWW*s^2*t^2 + 267*ep*mtt*mWW*s^2*t^2 + 414*ep^2*mtt*mWW*s^2*t^2 - 44*mWW^2*s^2*t^2 - 316*ep*mWW^2*s^2*t^2 - 584*ep^2*mWW^2*s^2*t^2 - 28*mtt*s^3*t^2 - 136*ep*mtt*s^3*t^2 - 180*ep^2*mtt*s^3*t^2 - 14*mWW*s^3*t^2 - 89*ep*mWW*s^3*t^2 - 138*ep^2*mWW*s^3*t^2 + 7*s^4*t^2 + 34*ep*s^4*t^2 + 45*ep^2*s^4*t^2 - 2*mtt^3*t^3 - 9*ep*mtt^3*t^3 - 10*ep^2*mtt^3*t^3 - 12*mtt^2*mWW*t^3 - 78*ep*mtt^2*mWW*t^3 - 132*ep^2*mtt^2*mWW*t^3 + 24*mtt*mWW^2*t^3 + 208*ep*mtt*mWW^2*t^3 + 448*ep^2*mtt*mWW^2*t^3 - 16*mWW^3*t^3 - 160*ep*mWW^3*t^3 - 384*ep^2*mWW^3*t^3 + 6*mtt^2*s*t^3 + 27*ep*mtt^2*s*t^3 + 30*ep^2*mtt^2*s*t^3 + 24*mtt*mWW*s*t^3 + 156*ep*mtt*mWW*s*t^3 + 264*ep^2*mtt*mWW*s*t^3 - 24*mWW^2*s*t^3 - 208*ep*mWW^2*s*t^3 - 448*ep^2*mWW^2*s*t^3 - 6*mtt*s^2*t^3 - 27*ep*mtt*s^2*t^3 - 30*ep^2*mtt*s^2*t^3 - 12*mWW*s^2*t^3 - 78*ep*mWW*s^2*t^3 - 132*ep^2*mWW*s^2*t^3 + 2*s^3*t^3 + 9*ep*s^3*t^3 + 10*ep^2*s^3*t^3))/(4*ep*(1 + ep)*(1 + 4*ep)*(-mtt + s)^3*(-mtt + mWW + s + t)^2), (3*(-1 + 2*ep)*(mtt^4 + 5*ep*mtt^4 + 7*ep^2*mtt^4 - 2*mtt^3*mWW - 9*ep*mtt^3*mWW - 12*ep^2*mtt^3*mWW + mtt^2*mWW^2 + 4*ep*mtt^2*mWW^2 + 4*ep^2*mtt^2*mWW^2 - 4*mtt^3*s - 20*ep*mtt^3*s - 28*ep^2*mtt^3*s + 6*mtt^2*mWW*s + 27*ep*mtt^2*mWW*s + 36*ep^2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 8*ep*mtt*mWW^2*s - 8*ep^2*mtt*mWW^2*s + 6*mtt^2*s^2 + 30*ep*mtt^2*s^2 + 42*ep^2*mtt^2*s^2 - 6*mtt*mWW*s^2 - 27*ep*mtt*mWW*s^2 - 36*ep^2*mtt*mWW*s^2 + mWW^2*s^2 + 4*ep*mWW^2*s^2 + 4*ep^2*mWW^2*s^2 - 4*mtt*s^3 - 20*ep*mtt*s^3 - 28*ep^2*mtt*s^3 + 2*mWW*s^3 + 9*ep*mWW*s^3 + 12*ep^2*mWW*s^3 + s^4 + 5*ep*s^4 + 7*ep^2*s^4 - 2*mtt^3*t - 9*ep*mtt^3*t - 12*ep^2*mtt^3*t + 2*mtt^2*mWW*t + 2*ep*mtt^2*mWW*t - 8*ep^2*mtt^2*mWW*t + 8*ep*mtt*mWW^2*t + 32*ep^2*mtt*mWW^2*t + 6*mtt^2*s*t + 27*ep*mtt^2*s*t + 36*ep^2*mtt^2*s*t - 4*mtt*mWW*s*t - 4*ep*mtt*mWW*s*t + 16*ep^2*mtt*mWW*s*t - 8*ep*mWW^2*s*t - 32*ep^2*mWW^2*s*t - 6*mtt*s^2*t - 27*ep*mtt*s^2*t - 36*ep^2*mtt*s^2*t + 2*mWW*s^2*t + 2*ep*mWW*s^2*t - 8*ep^2*mWW*s^2*t + 2*s^3*t + 9*ep*s^3*t + 12*ep^2*s^3*t + mtt^2*t^2 + 4*ep*mtt^2*t^2 + 4*ep^2*mtt^2*t^2 + 8*ep*mtt*mWW*t^2 + 32*ep^2*mtt*mWW*t^2 - 8*ep*mWW^2*t^2 - 48*ep^2*mWW^2*t^2 - 2*mtt*s*t^2 - 8*ep*mtt*s*t^2 - 8*ep^2*mtt*s*t^2 - 8*ep*mWW*s*t^2 - 32*ep^2*mWW*s*t^2 + s^2*t^2 + 4*ep*s^2*t^2 + 4*ep^2*s^2*t^2))/(4*ep*(1 + ep)*(1 + 4*ep)*(-mtt + s)*(-mtt + mWW + s + t)^2), (s*(-mtt^2 + mtt*mWW + mtt*s + mtt*t - mWW*t)*(18*mtt^9 + 138*ep*mtt^9 + 387*ep^2*mtt^9 + 462*ep^3*mtt^9 + 195*ep^4*mtt^9 - 64*mtt^8*mWW - 484*ep*mtt^8*mWW - 1343*ep^2*mtt^8*mWW - 1588*ep^3*mtt^8*mWW - 665*ep^4*mtt^8*mWW + 84*mtt^7*mWW^2 + 620*ep*mtt^7*mWW^2 + 1685*ep^2*mtt^7*mWW^2 + 1954*ep^3*mtt^7*mWW^2 + 805*ep^4*mtt^7*mWW^2 - 48*mtt^6*mWW^3 - 344*ep*mtt^6*mWW^3 - 925*ep^2*mtt^6*mWW^3 - 1084*ep^3*mtt^6*mWW^3 - 467*ep^4*mtt^6*mWW^3 + 10*mtt^5*mWW^4 + 74*ep*mtt^5*mWW^4 + 230*ep^2*mtt^5*mWW^4 + 342*ep^3*mtt^5*mWW^4 + 200*ep^4*mtt^5*mWW^4 - 4*ep*mtt^4*mWW^5 - 32*ep^2*mtt^4*mWW^5 - 80*ep^3*mtt^4*mWW^5 - 64*ep^4*mtt^4*mWW^5 - 2*ep^2*mtt^3*mWW^6 - 6*ep^3*mtt^3*mWW^6 - 4*ep^4*mtt^3*mWW^6 - 108*mtt^8*s - 840*ep*mtt^8*s - 2364*ep^2*mtt^8*s - 2814*ep^3*mtt^8*s - 1182*ep^4*mtt^8*s + 328*mtt^7*mWW*s + 2547*ep*mtt^7*mWW*s + 7145*ep^2*mtt^7*mWW*s + 8459*ep^3*mtt^7*mWW*s + 3533*ep^4*mtt^7*mWW*s - 340*mtt^6*mWW^2*s - 2622*ep*mtt^6*mWW^2*s - 7299*ep^2*mtt^6*mWW^2*s - 8552*ep^3*mtt^6*mWW^2*s - 3535*ep^4*mtt^6*mWW^2*s + 116*mtt^5*mWW^3*s + 880*ep*mtt^5*mWW^3*s + 2453*ep^2*mtt^5*mWW^3*s + 2910*ep^3*mtt^5*mWW^3*s + 1245*ep^4*mtt^5*mWW^3*s + 16*mtt^4*mWW^4*s + 124*ep*mtt^4*mWW^4*s + 285*ep^2*mtt^4*mWW^4*s + 202*ep^3*mtt^4*mWW^4*s - 11*ep^4*mtt^4*mWW^4*s - 12*mtt^3*mWW^5*s - 87*ep*mtt^3*mWW^5*s - 214*ep^2*mtt^3*mWW^5*s - 201*ep^3*mtt^3*mWW^5*s - 50*ep^4*mtt^3*mWW^5*s - 2*ep*mtt^2*mWW^6*s - 6*ep^2*mtt^2*mWW^6*s - 4*ep^3*mtt^2*mWW^6*s + 270*mtt^7*s^2 + 2142*ep*mtt^7*s^2 + 6063*ep^2*mtt^7*s^2 + 7200*ep^3*mtt^7*s^2 + 3009*ep^4*mtt^7*s^2 - 680*mtt^6*mWW*s^2 - 5474*ep*mtt^6*mWW*s^2 - 15593*ep^2*mtt^6*mWW*s^2 - 18520*ep^3*mtt^6*mWW*s^2 - 7721*ep^4*mtt^6*mWW*s^2 + 520*mtt^5*mWW^2*s^2 + 4287*ep*mtt^5*mWW^2*s^2 + 12368*ep^2*mtt^5*mWW^2*s^2 + 14739*ep^3*mtt^5*mWW^2*s^2 + 6138*ep^4*mtt^5*mWW^2*s^2 - 58*mtt^4*mWW^3*s^2 - 561*ep*mtt^4*mWW^3*s^2 - 1818*ep^2*mtt^4*mWW^3*s^2 - 2339*ep^3*mtt^4*mWW^3*s^2 - 1036*ep^4*mtt^4*mWW^3*s^2 - 66*mtt^3*mWW^4*s^2 - 505*ep*mtt^3*mWW^4*s^2 - 1324*ep^2*mtt^3*mWW^4*s^2 - 1425*ep^3*mtt^3*mWW^4*s^2 - 528*ep^4*mtt^3*mWW^4*s^2 + 14*mtt^2*mWW^5*s^2 + 109*ep*mtt^2*mWW^5*s^2 + 296*ep^2*mtt^2*mWW^5*s^2 + 335*ep^3*mtt^2*mWW^5*s^2 + 134*ep^4*mtt^2*mWW^5*s^2 + 2*ep*mtt*mWW^6*s^2 + 8*ep^2*mtt*mWW^6*s^2 + 10*ep^3*mtt*mWW^6*s^2 + 4*ep^4*mtt*mWW^6*s^2 - 360*mtt^6*s^3 - 2940*ep*mtt^6*s^3 - 8400*ep^2*mtt^6*s^3 - 9960*ep^3*mtt^6*s^3 - 4140*ep^4*mtt^6*s^3 + 720*mtt^5*mWW*s^3 + 6106*ep*mtt^5*mWW*s^3 + 17782*ep^2*mtt^5*mWW*s^3 + 21250*ep^3*mtt^5*mWW*s^3 + 8854*ep^4*mtt^5*mWW*s^3 - 354*mtt^4*mWW^2*s^3 - 3281*ep*mtt^4*mWW^2*s^3 - 10034*ep^2*mtt^4*mWW^2*s^3 - 12313*ep^3*mtt^4*mWW^2*s^3 - 5206*ep^4*mtt^4*mWW^2*s^3 - 54*mtt^3*mWW^3*s^3 - 260*ep*mtt^3*mWW^3*s^3 - 341*ep^2*mtt^3*mWW^3*s^3 - 54*ep^3*mtt^3*mWW^3*s^3 + 81*ep^4*mtt^3*mWW^3*s^3 + 50*mtt^2*mWW^4*s^3 + 397*ep*mtt^2*mWW^4*s^3 + 1059*ep^2*mtt^2*mWW^4*s^3 + 1151*ep^3*mtt^2*mWW^4*s^3 + 439*ep^4*mtt^2*mWW^4*s^3 - 2*mtt*mWW^5*s^3 - 18*ep*mtt*mWW^5*s^3 - 50*ep^2*mtt*mWW^5*s^3 - 54*ep^3*mtt*mWW^5*s^3 - 20*ep^4*mtt*mWW^5*s^3 + 270*mtt^5*s^4 + 2310*ep*mtt^5*s^4 + 6705*ep^2*mtt^5*s^4 + 7950*ep^3*mtt^5*s^4 + 3285*ep^4*mtt^5*s^4 - 400*mtt^4*mWW*s^4 - 3684*ep*mtt^4*mWW*s^4 - 11093*ep^2*mtt^4*mWW*s^4 - 13400*ep^3*mtt^4*mWW*s^4 - 5591*ep^4*mtt^4*mWW*s^4 + 82*mtt^3*mWW^2*s^4 + 1041*ep*mtt^3*mWW^2*s^4 + 3609*ep^2*mtt^3*mWW^2*s^4 + 4715*ep^3*mtt^3*mWW^2*s^4 + 2065*ep^4*mtt^3*mWW^2*s^4 + 58*mtt^2*mWW^3*s^4 + 403*ep*mtt^2*mWW^3*s^4 + 949*ep^2*mtt^2*mWW^3*s^4 + 905*ep^3*mtt^2*mWW^3*s^4 + 301*ep^4*mtt^2*mWW^3*s^4 - 10*mtt*mWW^4*s^4 - 90*ep*mtt*mWW^4*s^4 - 250*ep^2*mtt*mWW^4*s^4 - 270*ep^3*mtt*mWW^4*s^4 - 100*ep^4*mtt*mWW^4*s^4 - 108*mtt^4*s^5 - 1008*ep*mtt^4*s^5 - 3012*ep^2*mtt^4*s^5 - 3582*ep^3*mtt^4*s^5 - 1470*ep^4*mtt^4*s^5 + 104*mtt^3*mWW*s^5 + 1115*ep*mtt^3*mWW*s^5 + 3545*ep^2*mtt^3*mWW*s^5 + 4363*ep^3*mtt^3*mWW*s^5 + 1829*ep^4*mtt^3*mWW*s^5 + 14*mtt^2*mWW^2*s^5 + 3*ep*mtt^2*mWW^2*s^5 - 203*ep^2*mtt^2*mWW^2*s^5 - 411*ep^3*mtt^2*mWW^2*s^5 - 219*ep^4*mtt^2*mWW^2*s^5 - 14*mtt*mWW^3*s^5 - 118*ep*mtt*mWW^3*s^5 - 318*ep^2*mtt*mWW^3*s^5 - 338*ep^3*mtt*mWW^3*s^5 - 124*ep^4*mtt*mWW^3*s^5 + 18*mtt^3*s^6 + 210*ep*mtt^3*s^6 + 669*ep^2*mtt^3*s^6 + 804*ep^3*mtt^3*s^6 + 327*ep^4*mtt^3*s^6 - 8*mtt^2*mWW*s^6 - 126*ep*mtt^2*mWW*s^6 - 443*ep^2*mtt^2*mWW*s^6 - 564*ep^3*mtt^2*mWW*s^6 - 239*ep^4*mtt^2*mWW*s^6 - 6*mtt*mWW^2*s^6 - 48*ep*mtt*mWW^2*s^6 - 126*ep^2*mtt*mWW^2*s^6 - 132*ep^3*mtt*mWW^2*s^6 - 48*ep^4*mtt*mWW^2*s^6 - 12*ep*mtt^2*s^7 - 48*ep^2*mtt^2*s^7 - 60*ep^3*mtt^2*s^7 - 24*ep^4*mtt^2*s^7 - 76*mtt^8*t - 548*ep*mtt^8*t - 1441*ep^2*mtt^8*t - 1622*ep^3*mtt^8*t - 653*ep^4*mtt^8*t + 208*mtt^7*mWW*t + 1451*ep*mtt^7*mWW*t + 3680*ep^2*mtt^7*mWW*t + 3987*ep^3*mtt^7*mWW*t + 1550*ep^4*mtt^7*mWW*t - 204*mtt^6*mWW^2*t - 1340*ep*mtt^6*mWW^2*t - 3134*ep^2*mtt^6*mWW^2*t - 3066*ep^3*mtt^6*mWW^2*t - 1056*ep^4*mtt^6*mWW^2*t + 140*mtt^5*mWW^3*t + 1034*ep*mtt^5*mWW^3*t + 2858*ep^2*mtt^5*mWW^3*t + 3580*ep^3*mtt^5*mWW^3*t + 1724*ep^4*mtt^5*mWW^3*t - 120*mtt^4*mWW^4*t - 1116*ep*mtt^4*mWW^4*t - 3851*ep^2*mtt^4*mWW^4*t - 5850*ep^3*mtt^4*mWW^4*t - 3259*ep^4*mtt^4*mWW^4*t + 52*mtt^3*mWW^5*t + 515*ep*mtt^3*mWW^5*t + 1850*ep^2*mtt^3*mWW^5*t + 2885*ep^3*mtt^3*mWW^5*t + 1642*ep^4*mtt^3*mWW^5*t + 4*ep*mtt^2*mWW^6*t + 38*ep^2*mtt^2*mWW^6*t + 86*ep^3*mtt^2*mWW^6*t + 52*ep^4*mtt^2*mWW^6*t + 400*mtt^7*s*t + 2945*ep*mtt^7*s*t + 7805*ep^2*mtt^7*s*t + 8783*ep^3*mtt^7*s*t + 3523*ep^4*mtt^7*s*t - 938*mtt^6*mWW*s*t - 6832*ep*mtt^6*mWW*s*t - 17796*ep^2*mtt^6*mWW*s*t - 19588*ep^3*mtt^6*mWW*s*t - 7686*ep^4*mtt^6*mWW*s*t + 702*mtt^5*mWW^2*s*t + 4918*ep*mtt^5*mWW^2*s*t + 12218*ep^2*mtt^5*mWW^2*s*t + 12722*ep^3*mtt^5*mWW^2*s*t + 4696*ep^4*mtt^5*mWW^2*s*t - 254*mtt^4*mWW^3*s*t - 1744*ep*mtt^4*mWW^3*s*t - 4518*ep^2*mtt^4*mWW^3*s*t - 5308*ep^3*mtt^4*mWW^3*s*t - 2376*ep^4*mtt^4*mWW^3*s*t + 138*mtt^3*mWW^4*s*t + 1105*ep*mtt^3*mWW^4*s*t + 3485*ep^2*mtt^3*mWW^4*s*t + 4981*ep^3*mtt^3*mWW^4*s*t + 2607*ep^4*mtt^3*mWW^4*s*t - 48*mtt^2*mWW^5*s*t - 394*ep*mtt^2*mWW^5*s*t - 1200*ep^2*mtt^2*mWW^5*s*t - 1594*ep^3*mtt^2*mWW^5*s*t - 764*ep^4*mtt^2*mWW^5*s*t + 2*ep*mtt*mWW^6*s*t + 6*ep^2*mtt*mWW^6*s*t + 4*ep^3*mtt*mWW^6*s*t - 860*mtt^6*s^2*t - 6504*ep*mtt^6*s^2*t - 17421*ep^2*mtt^6*s^2*t - 19626*ep^3*mtt^6*s^2*t - 7849*ep^4*mtt^6*s^2*t + 1684*mtt^5*mWW*s^2*t + 12894*ep*mtt^5*mWW*s^2*t + 34551*ep^2*mtt^5*mWW*s^2*t + 38640*ep^3*mtt^5*mWW*s^2*t + 15299*ep^4*mtt^5*mWW*s^2*t - 916*mtt^4*mWW^2*s^2*t - 6938*ep*mtt^4*mWW^2*s^2*t - 18284*ep^2*mtt^4*mWW^2*s^2*t - 20024*ep^3*mtt^4*mWW^2*s^2*t - 7750*ep^4*mtt^4*mWW^2*s^2*t + 140*mtt^3*mWW^3*s^2*t + 791*ep*mtt^3*mWW^3*s^2*t + 1647*ep^2*mtt^3*mWW^3*s^2*t + 1515*ep^3*mtt^3*mWW^3*s^2*t + 507*ep^4*mtt^3*mWW^3*s^2*t - 68*mtt^2*mWW^4*s^2*t - 376*ep*mtt^2*mWW^4*s^2*t - 791*ep^2*mtt^2*mWW^4*s^2*t - 768*ep^3*mtt^2*mWW^4*s^2*t - 285*ep^4*mtt^2*mWW^4*s^2*t + 20*mtt*mWW^5*s^2*t + 143*ep*mtt*mWW^5*s^2*t + 338*ep^2*mtt*mWW^5*s^2*t + 313*ep^3*mtt*mWW^5*s^2*t + 98*ep^4*mtt*mWW^5*s^2*t - 2*ep*mWW^6*s^2*t - 8*ep^2*mWW^6*s^2*t - 10*ep^3*mWW^6*s^2*t - 4*ep^4*mWW^6*s^2*t + 960*mtt^5*s^3*t + 7526*ep*mtt^5*s^3*t + 20454*ep^2*mtt^5*s^3*t + 23114*ep^3*mtt^5*s^3*t + 9226*ep^4*mtt^5*s^3*t - 1528*mtt^4*mWW*s^3*t - 12392*ep*mtt^4*mWW*s^3*t - 34196*ep^2*mtt^4*mWW*s^3*t - 38844*ep^3*mtt^4*mWW*s^3*t - 15512*ep^4*mtt^4*mWW*s^3*t + 588*mtt^3*mWW^2*s^3*t + 4847*ep*mtt^3*mWW^2*s^3*t + 13429*ep^2*mtt^3*mWW^2*s^3*t + 15233*ep^3*mtt^3*mWW^2*s^3*t + 6063*ep^4*mtt^3*mWW^2*s^3*t - 70*mtt^2*mWW^3*s^3*t - 374*ep*mtt^2*mWW^3*s^3*t - 652*ep^2*mtt^2*mWW^3*s^3*t - 394*ep^3*mtt^2*mWW^3*s^3*t - 46*ep^4*mtt^2*mWW^3*s^3*t + 46*mtt*mWW^4*s^3*t + 283*ep*mtt*mWW^4*s^3*t + 569*ep^2*mtt*mWW^4*s^3*t + 413*ep^3*mtt*mWW^4*s^3*t + 81*ep^4*mtt*mWW^4*s^3*t - 4*mWW^5*s^3*t - 30*ep*mWW^5*s^3*t - 76*ep^2*mWW^5*s^3*t - 78*ep^3*mWW^5*s^3*t - 28*ep^4*mWW^5*s^3*t - 580*mtt^4*s^4*t - 4784*ep*mtt^4*s^4*t - 13271*ep^2*mtt^4*s^4*t - 15086*ep^3*mtt^4*s^4*t - 6019*ep^4*mtt^4*s^4*t + 740*mtt^3*mWW*s^4*t + 6367*ep*mtt^3*mWW*s^4*t + 18042*ep^2*mtt^3*mWW*s^4*t + 20767*ep^3*mtt^3*mWW*s^4*t + 8352*ep^4*mtt^3*mWW*s^4*t - 216*mtt^2*mWW^2*s^4*t - 1852*ep*mtt^2*mWW^2*s^4*t - 5208*ep^2*mtt^2*mWW^2*s^4*t - 5952*ep^3*mtt^2*mWW^2*s^4*t - 2380*ep^4*mtt^2*mWW^2*s^4*t + 48*mtt*mWW^3*s^4*t + 319*ep*mtt*mWW^3*s^4*t + 725*ep^2*mtt*mWW^3*s^4*t + 665*ep^3*mtt*mWW^3*s^4*t + 211*ep^4*mtt*mWW^3*s^4*t - 8*mWW^4*s^4*t - 54*ep*mWW^4*s^4*t - 128*ep^2*mWW^4*s^4*t - 126*ep^3*mWW^4*s^4*t - 44*ep^4*mWW^4*s^4*t + 176*mtt^3*s^5*t + 1569*ep*mtt^3*s^5*t + 4485*ep^2*mtt^3*s^5*t + 5151*ep^3*mtt^3*s^5*t + 2059*ep^4*mtt^3*s^5*t - 190*mtt^2*mWW*s^5*t - 1680*ep*mtt^2*mWW*s^5*t - 4800*ep^2*mtt^2*mWW*s^5*t - 5544*ep^3*mtt^2*mWW*s^5*t - 2234*ep^4*mtt^2*mWW*s^5*t + 46*mtt*mWW^2*s^5*t + 365*ep*mtt*mWW^2*s^5*t + 979*ep^2*mtt*mWW^2*s^5*t + 1087*ep^3*mtt*mWW^2*s^5*t + 427*ep^4*mtt*mWW^2*s^5*t - 4*mWW^3*s^5*t - 26*ep*mWW^3*s^5*t - 60*ep^2*mWW^3*s^5*t - 58*ep^3*mWW^3*s^5*t - 20*ep^4*mWW^3*s^5*t - 20*mtt^2*s^6*t - 204*ep*mtt^2*s^6*t - 611*ep^2*mtt^2*s^6*t - 714*ep^3*mtt^2*s^6*t - 287*ep^4*mtt^2*s^6*t + 24*mtt*mWW*s^6*t + 192*ep*mtt*mWW*s^6*t + 519*ep^2*mtt*mWW*s^6*t + 582*ep^3*mtt*mWW*s^6*t + 231*ep^4*mtt*mWW*s^6*t + 126*mtt^7*t^2 + 831*ep*mtt^7*t^2 + 1958*ep^2*mtt^7*t^2 + 1965*ep^3*mtt^7*t^2 + 712*ep^4*mtt^7*t^2 - 266*mtt^6*mWW*t^2 - 1710*ep*mtt^6*mWW*t^2 - 3817*ep^2*mtt^6*mWW*t^2 - 3508*ep^3*mtt^6*mWW*t^2 - 1123*ep^4*mtt^6*mWW*t^2 + 162*mtt^5*mWW^2*t^2 + 925*ep*mtt^5*mWW^2*t^2 + 1334*ep^2*mtt^5*mWW^2*t^2 - 253*ep^3*mtt^5*mWW^2*t^2 - 1100*ep^4*mtt^5*mWW^2*t^2 - 108*mtt^4*mWW^3*t^2 - 869*ep*mtt^4*mWW^3*t^2 - 2098*ep^2*mtt^4*mWW^3*t^2 - 1511*ep^3*mtt^4*mWW^3*t^2 + 246*ep^4*mtt^4*mWW^3*t^2 + 172*mtt^3*mWW^4*t^2 + 1812*ep*mtt^3*mWW^4*t^2 + 6599*ep^2*mtt^3*mWW^4*t^2 + 9894*ep^3*mtt^3*mWW^4*t^2 + 5031*ep^4*mtt^3*mWW^4*t^2 - 86*mtt^2*mWW^5*t^2 - 985*ep*mtt^2*mWW^5*t^2 - 3940*ep^2*mtt^2*mWW^5*t^2 - 6507*ep^3*mtt^2*mWW^5*t^2 - 3718*ep^4*mtt^2*mWW^5*t^2 - 4*ep*mtt*mWW^6*t^2 - 36*ep^2*mtt*mWW^6*t^2 - 80*ep^3*mtt*mWW^6*t^2 - 48*ep^4*mtt*mWW^6*t^2 - 550*mtt^6*s*t^2 - 3730*ep*mtt^6*s*t^2 - 8917*ep^2*mtt^6*s*t^2 - 9006*ep^3*mtt^6*s*t^2 - 3269*ep^4*mtt^6*s*t^2 + 920*mtt^5*mWW*s*t^2 + 6205*ep*mtt^5*mWW*s*t^2 + 14428*ep^2*mtt^5*mWW*s*t^2 + 13879*ep^3*mtt^5*mWW*s*t^2 + 4712*ep^4*mtt^5*mWW*s*t^2 - 242*mtt^4*mWW^2*s*t^2 - 1349*ep*mtt^4*mWW^2*s*t^2 - 2102*ep^2*mtt^4*mWW^2*s*t^2 - 385*ep^3*mtt^4*mWW^2*s*t^2 + 898*ep^4*mtt^4*mWW^2*s*t^2 - 66*mtt^3*mWW^3*s*t^2 - 482*ep*mtt^3*mWW^3*s*t^2 - 853*ep^2*mtt^3*mWW^3*s*t^2 - 404*ep^3*mtt^3*mWW^3*s*t^2 - 279*ep^4*mtt^3*mWW^3*s*t^2 - 108*mtt^2*mWW^4*s*t^2 - 1093*ep*mtt^2*mWW^4*s*t^2 - 4104*ep^2*mtt^2*mWW^4*s*t^2 - 6295*ep^3*mtt^2*mWW^4*s*t^2 - 3140*ep^4*mtt^2*mWW^4*s*t^2 + 46*mtt*mWW^5*s*t^2 + 453*ep*mtt*mWW^5*s*t^2 + 1564*ep^2*mtt*mWW^5*s*t^2 + 2231*ep^3*mtt*mWW^5*s*t^2 + 1086*ep^4*mtt*mWW^5*s*t^2 + 946*mtt^5*s^2*t^2 + 6659*ep*mtt^5*s^2*t^2 + 16240*ep^2*mtt^5*s^2*t^2 + 16579*ep^3*mtt^5*s^2*t^2 + 6052*ep^4*mtt^5*s^2*t^2 - 1196*mtt^4*mWW*s^2*t^2 - 8581*ep*mtt^4*mWW*s^2*t^2 - 20812*ep^2*mtt^4*mWW*s^2*t^2 - 20803*ep^3*mtt^4*mWW*s^2*t^2 - 7364*ep^4*mtt^4*mWW*s^2*t^2 - 56*mtt^3*mWW^2*s^2*t^2 - 640*ep*mtt^3*mWW^2*s^2*t^2 - 2259*ep^2*mtt^3*mWW^2*s^2*t^2 - 2948*ep^3*mtt^3*mWW^2*s^2*t^2 - 1285*ep^4*mtt^3*mWW^2*s^2*t^2 + 290*mtt^2*mWW^3*s^2*t^2 + 2335*ep*mtt^2*mWW^3*s^2*t^2 + 6062*ep^2*mtt^2*mWW^3*s^2*t^2 + 6241*ep^3*mtt^2*mWW^3*s^2*t^2 + 2236*ep^4*mtt^2*mWW^3*s^2*t^2 - ep*mtt*mWW^4*s^2*t^2 + 21*ep^2*mtt*mWW^4*s^2*t^2 + 43*ep^3*mtt*mWW^4*s^2*t^2 + 9*ep^4*mtt*mWW^4*s^2*t^2 + 8*ep*mWW^5*s^2*t^2 + 44*ep^2*mWW^5*s^2*t^2 + 76*ep^3*mWW^5*s^2*t^2 + 40*ep^4*mWW^5*s^2*t^2 - 798*mtt^4*s^3*t^2 - 5907*ep*mtt^4*s^3*t^2 - 14798*ep^2*mtt^4*s^3*t^2 - 15351*ep^3*mtt^4*s^3*t^2 - 5662*ep^4*mtt^4*s^3*t^2 + 740*mtt^3*mWW*s^3*t^2 + 5746*ep*mtt^3*mWW*s^3*t^2 + 14537*ep^2*mtt^3*mWW*s^3*t^2 + 14980*ep^3*mtt^3*mWW*s^3*t^2 + 5449*ep^4*mtt^3*mWW*s^3*t^2 + 170*mtt^2*mWW^2*s^3*t^2 + 1259*ep*mtt^2*mWW^2*s^3*t^2 + 3560*ep^2*mtt^2*mWW^2*s^3*t^2 + 4291*ep^3*mtt^2*mWW^2*s^3*t^2 + 1820*ep^4*mtt^2*mWW^2*s^3*t^2 - 132*mtt*mWW^3*s^3*t^2 - 1022*ep*mtt*mWW^3*s^3*t^2 - 2811*ep^2*mtt*mWW^3*s^3*t^2 - 3288*ep^3*mtt*mWW^3*s^3*t^2 - 1367*ep^4*mtt*mWW^3*s^3*t^2 + 12*mWW^4*s^3*t^2 + 112*ep*mWW^4*s^3*t^2 + 352*ep^2*mWW^4*s^3*t^2 + 452*ep^3*mWW^4*s^3*t^2 + 200*ep^4*mWW^4*s^3*t^2 + 328*mtt^3*s^4*t^2 + 2602*ep*mtt^3*s^4*t^2 + 6754*ep^2*mtt^3*s^4*t^2 + 7164*ep^3*mtt^3*s^4*t^2 + 2684*ep^4*mtt^3*s^4*t^2 - 242*mtt^2*mWW*s^4*t^2 - 2019*ep*mtt^2*mWW*s^4*t^2 - 5265*ep^2*mtt^2*mWW*s^4*t^2 - 5527*ep^3*mtt^2*mWW*s^4*t^2 - 2039*ep^4*mtt^2*mWW*s^4*t^2 - 50*mtt*mWW^2*s^4*t^2 - 307*ep*mtt*mWW^2*s^4*t^2 - 817*ep^2*mtt*mWW^2*s^4*t^2 - 1013*ep^3*mtt*mWW^2*s^4*t^2 - 453*ep^4*mtt*mWW^2*s^4*t^2 + 28*mWW^3*s^4*t^2 + 216*ep*mWW^3*s^4*t^2 + 592*ep^2*mWW^3*s^4*t^2 + 684*ep^3*mWW^3*s^4*t^2 + 280*ep^4*mWW^3*s^4*t^2 - 52*mtt^2*s^5*t^2 - 455*ep*mtt^2*s^5*t^2 - 1237*ep^2*mtt^2*s^5*t^2 - 1351*ep^3*mtt^2*s^5*t^2 - 517*ep^4*mtt^2*s^5*t^2 + 44*mtt*mWW*s^5*t^2 + 359*ep*mtt*mWW*s^5*t^2 + 929*ep^2*mtt*mWW*s^5*t^2 + 979*ep^3*mtt*mWW*s^5*t^2 + 365*ep^4*mtt*mWW*s^5*t^2 + 16*mWW^2*s^5*t^2 + 112*ep*mWW^2*s^5*t^2 + 284*ep^2*mWW^2*s^5*t^2 + 308*ep^3*mWW^2*s^5*t^2 + 120*ep^4*mWW^2*s^5*t^2 - 102*mtt^6*t^3 - 588*ep*mtt^6*t^3 - 1126*ep^2*mtt^6*t^3 - 858*ep^3*mtt^6*t^3 - 230*ep^4*mtt^6*t^3 + 240*mtt^5*mWW*t^3 + 1781*ep*mtt^5*mWW*t^3 + 4713*ep^2*mtt^5*mWW*t^3 + 5473*ep^3*mtt^5*mWW*t^3 + 2433*ep^4*mtt^5*mWW*t^3 - 216*mtt^4*mWW^2*t^3 - 2120*ep*mtt^4*mWW^2*t^3 - 6710*ep^2*mtt^4*mWW^2*t^3 - 8438*ep^3*mtt^4*mWW^2*t^3 - 3620*ep^4*mtt^4*mWW^2*t^3 + 92*mtt^3*mWW^3*t^3 + 913*ep*mtt^3*mWW^3*t^3 + 2061*ep^2*mtt^3*mWW^3*t^3 + 313*ep^3*mtt^3*mWW^3*t^3 - 1683*ep^4*mtt^3*mWW^3*t^3 - 58*mtt^2*mWW^4*t^3 - 540*ep*mtt^2*mWW^4*t^3 - 1270*ep^2*mtt^2*mWW^4*t^3 - 412*ep^3*mtt^2*mWW^4*t^3 + 880*ep^4*mtt^2*mWW^4*t^3 + 44*mtt*mWW^5*t^3 + 554*ep*mtt*mWW^5*t^3 + 2332*ep^2*mtt*mWW^5*t^3 + 3922*ep^3*mtt*mWW^5*t^3 + 2220*ep^4*mtt*mWW^5*t^3 + 334*mtt^5*s*t^3 + 1951*ep*mtt^5*s*t^3 + 3659*ep^2*mtt^5*s*t^3 + 2593*ep^3*mtt^5*s*t^3 + 575*ep^4*mtt^5*s*t^3 - 458*mtt^4*mWW*s*t^3 - 3282*ep*mtt^4*mWW*s*t^3 - 8082*ep^2*mtt^4*mWW*s*t^3 - 8530*ep^3*mtt^4*mWW*s*t^3 - 3416*ep^4*mtt^4*mWW*s*t^3 + 26*mtt^3*mWW^2*s*t^3 + 1037*ep*mtt^3*mWW^2*s*t^3 + 5311*ep^2*mtt^3*mWW^2*s*t^3 + 8927*ep^3*mtt^3*mWW^2*s*t^3 + 4747*ep^4*mtt^3*mWW^2*s*t^3 + 84*mtt^2*mWW^3*s*t^3 + 102*ep*mtt^2*mWW^3*s*t^3 - 1462*ep^2*mtt^2*mWW^3*s*t^3 - 3394*ep^3*mtt^2*mWW^3*s*t^3 - 1770*ep^4*mtt^2*mWW^3*s*t^3 + 6*mtt*mWW^4*s*t^3 + 92*ep*mtt*mWW^4*s*t^3 + 262*ep^2*mtt*mWW^4*s*t^3 + 48*ep^3*mtt*mWW^4*s*t^3 - 272*ep^4*mtt*mWW^4*s*t^3 - 402*mtt^4*s^2*t^3 - 2432*ep*mtt^4*s^2*t^3 - 4562*ep^2*mtt^4*s^2*t^3 - 3098*ep^3*mtt^4*s^2*t^3 - 578*ep^4*mtt^4*s^2*t^3 + 200*mtt^3*mWW*s^2*t^3 + 1325*ep*mtt^3*mWW*s^2*t^3 + 2439*ep^2*mtt^3*mWW*s^2*t^3 + 1397*ep^3*mtt^3*mWW*s^2*t^3 + 95*ep^4*mtt^3*mWW*s^2*t^3 + 402*mtt^2*mWW^2*s^2*t^3 + 2628*ep*mtt^2*mWW^2*s^2*t^3 + 5662*ep^2*mtt^2*mWW^2*s^2*t^3 + 4834*ep^3*mtt^2*mWW^2*s^2*t^3 + 1386*ep^4*mtt^2*mWW^2*s^2*t^3 - 204*mtt*mWW^3*s^2*t^3 - 1331*ep*mtt*mWW^3*s^2*t^3 - 2771*ep^2*mtt*mWW^3*s^2*t^3 - 2219*ep^3*mtt*mWW^3*s^2*t^3 - 563*ep^4*mtt*mWW^3*s^2*t^3 + 20*mWW^4*s^2*t^3 + 166*ep*mWW^4*s^2*t^3 + 480*ep^2*mWW^4*s^2*t^3 + 578*ep^3*mWW^4*s^2*t^3 + 244*ep^4*mWW^4*s^2*t^3 + 210*mtt^3*s^3*t^3 + 1363*ep*mtt^3*s^3*t^3 + 2651*ep^2*mtt^3*s^3*t^3 + 1849*ep^3*mtt^3*s^3*t^3 + 351*ep^4*mtt^3*s^3*t^3 + 26*mtt^2*mWW*s^3*t^3 + 222*ep*mtt^2*mWW*s^3*t^3 + 1176*ep^2*mtt^2*mWW*s^3*t^3 + 2118*ep^3*mtt^2*mWW*s^3*t^3 + 1138*ep^4*mtt^2*mWW*s^3*t^3 - 248*mtt*mWW^2*s^3*t^3 - 1707*ep*mtt*mWW^2*s^3*t^3 - 4255*ep^2*mtt*mWW^2*s^3*t^3 - 4577*ep^3*mtt*mWW^2*s^3*t^3 - 1781*ep^4*mtt*mWW^2*s^3*t^3 + 68*mWW^3*s^3*t^3 + 510*ep*mWW^3*s^3*t^3 + 1364*ep^2*mWW^3*s^3*t^3 + 1542*ep^3*mWW^3*s^3*t^3 + 620*ep^4*mWW^3*s^3*t^3 - 40*mtt^2*s^4*t^3 - 294*ep*mtt^2*s^4*t^3 - 622*ep^2*mtt^2*s^4*t^3 - 486*ep^3*mtt^2*s^4*t^3 - 118*ep^4*mtt^2*s^4*t^3 - 8*mtt*mWW*s^4*t^3 - 46*ep*mtt*mWW*s^4*t^3 - 246*ep^2*mtt*mWW*s^4*t^3 - 458*ep^3*mtt*mWW*s^4*t^3 - 250*ep^4*mtt*mWW*s^4*t^3 + 48*mWW^2*s^4*t^3 + 336*ep*mWW^2*s^4*t^3 + 852*ep^2*mWW^2*s^4*t^3 + 924*ep^3*mWW^2*s^4*t^3 + 360*ep^4*mWW^2*s^4*t^3 + 36*mtt^5*t^4 + 146*ep*mtt^5*t^4 + 73*ep^2*mtt^5*t^4 - 202*ep^3*mtt^5*t^4 - 153*ep^4*mtt^5*t^4 - 186*mtt^4*mWW*t^4 - 1741*ep*mtt^4*mWW*t^4 - 5676*ep^2*mtt^4*mWW*t^4 - 7767*ep^3*mtt^4*mWW*t^4 - 3814*ep^4*mtt^4*mWW*t^4 + 324*mtt^3*mWW^2*t^4 + 3717*ep*mtt^3*mWW^2*t^4 + 14045*ep^2*mtt^3*mWW^2*t^4 + 21331*ep^3*mtt^3*mWW^2*t^4 + 11315*ep^4*mtt^3*mWW^2*t^4 - 150*mtt^2*mWW^3*t^4 - 1732*ep*mtt^2*mWW^3*t^4 - 6314*ep^2*mtt^2*mWW^3*t^4 - 8948*ep^3*mtt^2*mWW^3*t^4 - 4336*ep^4*mtt^2*mWW^3*t^4 - 24*mtt*mWW^4*t^4 - 390*ep*mtt*mWW^4*t^4 - 2128*ep^2*mtt*mWW^4*t^4 - 4414*ep^3*mtt*mWW^4*t^4 - 3012*ep^4*mtt*mWW^4*t^4 - 66*mtt^4*s*t^4 - 179*ep*mtt^4*s*t^4 + 413*ep^2*mtt^4*s*t^4 + 1335*ep^3*mtt^4*s*t^4 + 797*ep^4*mtt^4*s*t^4 + 160*mtt^3*mWW*s*t^4 + 1553*ep*mtt^3*mWW*s*t^4 + 5085*ep^2*mtt^3*mWW*s*t^4 + 6765*ep^3*mtt^3*mWW*s*t^4 + 3133*ep^4*mtt^3*mWW*s*t^4 - 148*mtt^2*mWW^2*s*t^4 - 2256*ep*mtt^2*mWW^2*s*t^4 - 9808*ep^2*mtt^2*mWW^2*s*t^4 - 15674*ep^3*mtt^2*mWW^2*s*t^4 - 8262*ep^4*mtt^2*mWW^2*s*t^4 + 66*mtt*mWW^3*s*t^4 + 1054*ep*mtt*mWW^3*s*t^4 + 4866*ep^2*mtt*mWW^3*s*t^4 + 8218*ep^3*mtt*mWW^3*s*t^4 + 4580*ep^4*mtt*mWW^3*s*t^4 + 30*mtt^3*s^2*t^4 - 23*ep*mtt^3*s^2*t^4 - 851*ep^2*mtt^3*s^2*t^4 - 1779*ep^3*mtt^3*s^2*t^4 - 981*ep^4*mtt^3*s^2*t^4 + 70*mtt^2*mWW*s^2*t^4 + 462*ep*mtt^2*mWW*s^2*t^4 + 1148*ep^2*mtt^2*mWW*s^2*t^4 + 1246*ep^3*mtt^2*mWW*s^2*t^4 + 478*ep^4*mtt^2*mWW*s^2*t^4 - 124*mtt*mWW^2*s^2*t^4 - 675*ep*mtt*mWW^2*s^2*t^4 - 1013*ep^2*mtt*mWW^2*s^2*t^4 - 323*ep^3*mtt*mWW^2*s^2*t^4 + 151*ep^4*mtt*mWW^2*s^2*t^4 + 36*mWW^3*s^2*t^4 + 268*ep*mWW^3*s^2*t^4 + 712*ep^2*mWW^3*s^2*t^4 + 800*ep^3*mWW^3*s^2*t^4 + 320*ep^4*mWW^3*s^2*t^4 + 56*ep*mtt^2*s^3*t^4 + 365*ep^2*mtt^2*s^3*t^4 + 646*ep^3*mtt^2*s^3*t^4 + 337*ep^4*mtt^2*s^3*t^4 - 56*mtt*mWW*s^3*t^4 - 436*ep*mtt*mWW*s^3*t^4 - 1305*ep^2*mtt*mWW*s^3*t^4 - 1646*ep^3*mtt*mWW*s^3*t^4 - 721*ep^4*mtt*mWW*s^3*t^4 + 48*mWW^2*s^3*t^4 + 336*ep*mWW^2*s^3*t^4 + 852*ep^2*mWW^2*s^3*t^4 + 924*ep^3*mWW^2*s^3*t^4 + 360*ep^4*mWW^2*s^3*t^4 + 2*mtt^4*t^5 + 64*ep*mtt^4*t^5 + 311*ep^2*mtt^4*t^5 + 512*ep^3*mtt^4*t^5 + 275*ep^4*mtt^4*t^5 + 56*mtt^3*mWW*t^5 + 542*ep*mtt^3*mWW*t^5 + 1677*ep^2*mtt^3*mWW*t^5 + 1896*ep^3*mtt^3*mWW*t^5 + 597*ep^4*mtt^3*mWW*t^5 - 142*mtt^2*mWW^2*t^5 - 1684*ep*mtt^2*mWW^2*t^5 - 6616*ep^2*mtt^2*mWW^2*t^5 - 10278*ep^3*mtt^2*mWW^2*t^5 - 5468*ep^4*mtt^2*mWW^2*t^5 + 84*mtt*mWW^3*t^5 + 1078*ep*mtt*mWW^3*t^5 + 4628*ep^2*mtt*mWW^3*t^5 + 7870*ep^3*mtt*mWW^3*t^5 + 4596*ep^4*mtt*mWW^3*t^5 - 14*mtt^3*s*t^5 - 194*ep*mtt^3*s*t^5 - 786*ep^2*mtt^3*s*t^5 - 1204*ep^3*mtt^3*s*t^5 - 622*ep^4*mtt^3*s*t^5 - 4*mtt^2*mWW*s*t^5 - 64*ep*mtt^2*mWW*s*t^5 - 170*ep^2*mtt^2*mWW*s*t^5 + 88*ep^3*mtt^2*mWW*s*t^5 + 318*ep^4*mtt^2*mWW*s*t^5 + 14*mtt*mWW^2*s*t^5 + 202*ep*mtt*mWW^2*s*t^5 + 776*ep^2*mtt*mWW^2*s*t^5 + 908*ep^3*mtt*mWW^2*s*t^5 + 224*ep^4*mtt*mWW^2*s*t^5 + 12*mtt^2*s^2*t^5 + 130*ep*mtt^2*s^2*t^5 + 475*ep^2*mtt^2*s^2*t^5 + 692*ep^3*mtt^2*s^2*t^5 + 347*ep^4*mtt^2*s^2*t^5 - 32*mtt*mWW*s^2*t^5 - 266*ep*mtt*mWW*s^2*t^5 - 811*ep^2*mtt*mWW*s^2*t^5 - 1048*ep^3*mtt*mWW*s^2*t^5 - 483*ep^4*mtt*mWW*s^2*t^5 + 16*mWW^2*s^2*t^5 + 112*ep*mWW^2*s^2*t^5 + 284*ep^2*mWW^2*s^2*t^5 + 308*ep^3*mWW^2*s^2*t^5 + 120*ep^4*mWW^2*s^2*t^5 - 4*mtt^3*t^6 - 43*ep*mtt^3*t^6 - 162*ep^2*mtt^3*t^6 - 257*ep^3*mtt^3*t^6 - 146*ep^4*mtt^3*t^6 + 12*mtt^2*mWW*t^6 + 161*ep*mtt^2*mWW*t^6 + 766*ep^2*mtt^2*mWW*t^6 + 1507*ep^3*mtt^2*mWW*t^6 + 1022*ep^4*mtt^2*mWW*t^6 - 8*mtt*mWW^2*t^6 - 118*ep*mtt*mWW^2*t^6 - 604*ep^2*mtt*mWW^2*t^6 - 1250*ep^3*mtt*mWW^2*t^6 - 876*ep^4*mtt*mWW^2*t^6 + 4*mtt^2*s*t^6 + 43*ep*mtt^2*s*t^6 + 162*ep^2*mtt^2*s*t^6 + 257*ep^3*mtt^2*s*t^6 + 146*ep^4*mtt^2*s*t^6 - 4*mtt*mWW*s*t^6 - 43*ep*mtt*mWW*s*t^6 - 162*ep^2*mtt*mWW*s*t^6 - 257*ep^3*mtt*mWW*s*t^6 - 146*ep^4*mtt*mWW*s*t^6))/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)*mtt*(-mtt + mWW)*(-mtt + s)^3*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-3*(12*mtt^11 + 95*ep*mtt^11 + 275*ep^2*mtt^11 + 337*ep^3*mtt^11 + 145*ep^4*mtt^11 - 49*mtt^10*mWW - 377*ep*mtt^10*mWW - 1070*ep^2*mtt^10*mWW - 1293*ep^3*mtt^10*mWW - 551*ep^4*mtt^10*mWW + 77*mtt^9*mWW^2 + 572*ep*mtt^9*mWW^2 + 1576*ep^2*mtt^9*mWW^2 + 1858*ep^3*mtt^9*mWW^2 + 777*ep^4*mtt^9*mWW^2 - 58*mtt^8*mWW^3 - 414*ep*mtt^8*mWW^3 - 1101*ep^2*mtt^8*mWW^3 - 1268*ep^3*mtt^8*mWW^3 - 531*ep^4*mtt^8*mWW^3 + 22*mtt^7*mWW^4 + 155*ep*mtt^7*mWW^4 + 414*ep^2*mtt^7*mWW^4 + 503*ep^3*mtt^7*mWW^4 + 242*ep^4*mtt^7*mWW^4 - 5*mtt^6*mWW^5 - 41*ep*mtt^6*mWW^5 - 129*ep^2*mtt^6*mWW^5 - 191*ep^3*mtt^6*mWW^5 - 114*ep^4*mtt^6*mWW^5 + mtt^5*mWW^6 + 10*ep*mtt^5*mWW^6 + 35*ep^2*mtt^5*mWW^6 + 54*ep^3*mtt^5*mWW^6 + 32*ep^4*mtt^5*mWW^6 - 90*mtt^10*s - 714*ep*mtt^10*s - 2055*ep^2*mtt^10*s - 2496*ep^3*mtt^10*s - 1065*ep^4*mtt^10*s + 321*mtt^9*mWW*s + 2500*ep*mtt^9*mWW*s + 7095*ep^2*mtt^9*mWW*s + 8520*ep^3*mtt^9*mWW*s + 3604*ep^4*mtt^9*mWW*s - 421*mtt^8*mWW^2*s - 3209*ep*mtt^8*mWW^2*s - 8925*ep^2*mtt^8*mWW^2*s - 10515*ep^3*mtt^8*mWW^2*s - 4378*ep^4*mtt^8*mWW^2*s + 234*mtt^7*mWW^3*s + 1743*ep*mtt^7*mWW^3*s + 4738*ep^2*mtt^7*mWW^3*s + 5483*ep^3*mtt^7*mWW^3*s + 2282*ep^4*mtt^7*mWW^3*s - 36*mtt^6*mWW^4*s - 269*ep*mtt^6*mWW^4*s - 751*ep^2*mtt^6*mWW^4*s - 951*ep^3*mtt^6*mWW^4*s - 489*ep^4*mtt^6*mWW^4*s - 11*mtt^5*mWW^5*s - 71*ep*mtt^5*mWW^5*s - 149*ep^2*mtt^5*mWW^5*s - 83*ep^3*mtt^5*mWW^5*s + 38*ep^4*mtt^5*mWW^5*s + 3*mtt^4*mWW^6*s + 20*ep*mtt^4*mWW^6*s + 47*ep^2*mtt^4*mWW^6*s + 42*ep^3*mtt^4*mWW^6*s + 8*ep^4*mtt^4*mWW^6*s + 288*mtt^9*s^2 + 2301*ep*mtt^9*s^2 + 6603*ep^2*mtt^9*s^2 + 7959*ep^3*mtt^9*s^2 + 3369*ep^4*mtt^9*s^2 - 878*mtt^8*mWW*s^2 - 6977*ep*mtt^8*mWW*s^2 - 19892*ep^2*mtt^8*mWW*s^2 - 23799*ep^3*mtt^8*mWW*s^2 - 10006*ep^4*mtt^8*mWW*s^2 + 919*mtt^7*mWW^2*s^2 + 7295*ep*mtt^7*mWW^2*s^2 + 20664*ep^2*mtt^7*mWW^2*s^2 + 24465*ep^3*mtt^7*mWW^2*s^2 + 10177*ep^4*mtt^7*mWW^2*s^2 - 321*mtt^6*mWW^3*s^2 - 2608*ep*mtt^6*mWW^3*s^2 - 7442*ep^2*mtt^6*mWW^3*s^2 - 8794*ep^3*mtt^6*mWW^3*s^2 - 3671*ep^4*mtt^6*mWW^3*s^2 - 47*mtt^5*mWW^4*s^2 - 298*ep*mtt^5*mWW^4*s^2 - 678*ep^2*mtt^5*mWW^4*s^2 - 626*ep^3*mtt^5*mWW^4*s^2 - 151*ep^4*mtt^5*mWW^4*s^2 + 43*mtt^4*mWW^5*s^2 + 319*ep*mtt^4*mWW^5*s^2 + 835*ep^2*mtt^4*mWW^5*s^2 + 901*ep^3*mtt^4*mWW^5*s^2 + 326*ep^4*mtt^4*mWW^5*s^2 - 4*mtt^3*mWW^6*s^2 - 32*ep*mtt^3*mWW^6*s^2 - 90*ep^2*mtt^3*mWW^6*s^2 - 106*ep^3*mtt^3*mWW^6*s^2 - 44*ep^4*mtt^3*mWW^6*s^2 - 510*mtt^8*s^3 - 4132*ep*mtt^8*s^3 - 11863*ep^2*mtt^8*s^3 - 14210*ep^3*mtt^8*s^3 - 5969*ep^4*mtt^8*s^3 + 1290*mtt^7*mWW*s^3 + 10580*ep*mtt^7*mWW*s^3 + 30485*ep^2*mtt^7*mWW*s^3 + 36450*ep^3*mtt^7*mWW*s^3 + 15255*ep^4*mtt^7*mWW*s^3 - 1003*mtt^6*mWW^2*s^3 - 8505*ep*mtt^6*mWW^2*s^3 - 24863*ep^2*mtt^6*mWW^2*s^3 - 29811*ep^3*mtt^6*mWW^2*s^3 - 12450*ep^4*mtt^6*mWW^2*s^3 + 129*mtt^5*mWW^3*s^3 + 1421*ep*mtt^5*mWW^3*s^3 + 4694*ep^2*mtt^5*mWW^3*s^3 + 5971*ep^3*mtt^5*mWW^3*s^3 + 2581*ep^4*mtt^5*mWW^3*s^3 + 125*mtt^4*mWW^4*s^3 + 883*ep*mtt^4*mWW^4*s^3 + 2220*ep^2*mtt^4*mWW^4*s^3 + 2355*ep^3*mtt^4*mWW^4*s^3 + 881*ep^4*mtt^4*mWW^4*s^3 - 31*mtt^3*mWW^5*s^3 - 249*ep*mtt^3*mWW^5*s^3 - 681*ep^2*mtt^3*mWW^5*s^3 - 765*ep^3*mtt^3*mWW^5*s^3 - 302*ep^4*mtt^3*mWW^5*s^3 + 2*ep*mtt^2*mWW^6*s^3 + 8*ep^2*mtt^2*mWW^6*s^3 + 10*ep^3*mtt^2*mWW^6*s^3 + 4*ep^4*mtt^2*mWW^6*s^3 + 540*mtt^7*s^4 + 4485*ep*mtt^7*s^4 + 12945*ep^2*mtt^7*s^4 + 15435*ep^3*mtt^7*s^4 + 6435*ep^4*mtt^7*s^4 - 1085*mtt^6*mWW*s^4 - 9355*ep*mtt^6*mWW*s^4 - 27470*ep^2*mtt^6*mWW*s^4 - 32955*ep^3*mtt^6*mWW*s^4 - 13755*ep^4*mtt^6*mWW*s^4 + 544*mtt^5*mWW^2*s^4 + 5207*ep*mtt^5*mWW^2*s^4 + 16089*ep^2*mtt^5*mWW^2*s^4 + 19791*ep^3*mtt^5*mWW^2*s^4 + 8365*ep^4*mtt^5*mWW^2*s^4 + 75*mtt^4*mWW^3*s^4 + 214*ep*mtt^4*mWW^3*s^4 - 149*ep^2*mtt^4*mWW^3*s^4 - 770*ep^3*mtt^4*mWW^3*s^4 - 482*ep^4*mtt^4*mWW^3*s^4 - 78*mtt^3*mWW^4*s^4 - 597*ep*mtt^3*mWW^4*s^4 - 1555*ep^2*mtt^3*mWW^4*s^4 - 1659*ep^3*mtt^3*mWW^4*s^4 - 623*ep^4*mtt^3*mWW^4*s^4 + 4*mtt^2*mWW^5*s^4 + 42*ep*mtt^2*mWW^5*s^4 + 124*ep^2*mtt^2*mWW^5*s^4 + 138*ep^3*mtt^2*mWW^5*s^4 + 52*ep^4*mtt^2*mWW^5*s^4 - 342*mtt^6*s^5 - 2970*ep*mtt^6*s^5 - 8685*ep^2*mtt^6*s^5 - 10332*ep^3*mtt^6*s^5 - 4275*ep^4*mtt^6*s^5 + 509*mtt^5*mWW*s^5 + 4772*ep*mtt^5*mWW*s^5 + 14465*ep^2*mtt^5*mWW*s^5 + 17508*ep^3*mtt^5*mWW*s^5 + 7306*ep^4*mtt^5*mWW*s^5 - 106*mtt^4*mWW^2*s^5 - 1418*ep*mtt^4*mWW^2*s^5 - 4950*ep^2*mtt^4*mWW^2*s^5 - 6450*ep^3*mtt^4*mWW^2*s^5 - 2812*ep^4*mtt^4*mWW^2*s^5 - 75*mtt^3*mWW^3*s^5 - 490*ep*mtt^3*mWW^3*s^5 - 1100*ep^2*mtt^3*mWW^3*s^5 - 1004*ep^3*mtt^3*mWW^3*s^5 - 319*ep^4*mtt^3*mWW^3*s^5 + 14*mtt^2*mWW^4*s^5 + 126*ep*mtt^2*mWW^4*s^5 + 350*ep^2*mtt^2*mWW^4*s^5 + 378*ep^3*mtt^2*mWW^4*s^5 + 140*ep^4*mtt^2*mWW^4*s^5 + 120*mtt^5*s^6 + 1139*ep*mtt^5*s^6 + 3425*ep^2*mtt^5*s^6 + 4081*ep^3*mtt^5*s^6 + 1675*ep^4*mtt^5*s^6 - 116*mtt^4*mWW*s^6 - 1275*ep*mtt^4*mWW*s^6 - 4080*ep^2*mtt^4*mWW*s^6 - 5025*ep^3*mtt^4*mWW*s^6 - 2104*ep^4*mtt^4*mWW*s^6 - 16*mtt^3*mWW^2*s^6 + 10*ep*mtt^3*mWW^2*s^6 + 283*ep^2*mtt^3*mWW^2*s^6 + 530*ep^3*mtt^3*mWW^2*s^6 + 273*ep^4*mtt^3*mWW^2*s^6 + 16*mtt^2*mWW^3*s^6 + 134*ep*mtt^2*mWW^3*s^6 + 360*ep^2*mtt^2*mWW^3*s^6 + 382*ep^3*mtt^2*mWW^3*s^6 + 140*ep^4*mtt^2*mWW^3*s^6 - 18*mtt^4*s^7 - 216*ep*mtt^4*s^7 - 693*ep^2*mtt^4*s^7 - 834*ep^3*mtt^4*s^7 - 339*ep^4*mtt^4*s^7 + 8*mtt^3*mWW*s^7 + 132*ep*mtt^3*mWW*s^7 + 467*ep^2*mtt^3*mWW*s^7 + 594*ep^3*mtt^3*mWW*s^7 + 251*ep^4*mtt^3*mWW*s^7 + 6*mtt^2*mWW^2*s^7 + 48*ep*mtt^2*mWW^2*s^7 + 126*ep^2*mtt^2*mWW^2*s^7 + 132*ep^3*mtt^2*mWW^2*s^7 + 48*ep^4*mtt^2*mWW^2*s^7 + 12*ep*mtt^3*s^8 + 48*ep^2*mtt^3*s^8 + 60*ep^3*mtt^3*s^8 + 24*ep^4*mtt^3*s^8 - 63*mtt^10*t - 480*ep*mtt^10*t - 1343*ep^2*mtt^10*t - 1600*ep^3*mtt^10*t - 674*ep^4*mtt^10*t + 224*mtt^9*mWW*t + 1628*ep*mtt^9*mWW*t + 4372*ep^2*mtt^9*mWW*t + 5034*ep^3*mtt^9*mWW*t + 2066*ep^4*mtt^9*mWW*t - 301*mtt^8*mWW^2*t - 2060*ep*mtt^8*mWW^2*t - 5162*ep^2*mtt^8*mWW^2*t - 5536*ep^3*mtt^8*mWW^2*t - 2125*ep^4*mtt^8*mWW^2*t + 216*mtt^7*mWW^3*t + 1480*ep*mtt^7*mWW^3*t + 3730*ep^2*mtt^7*mWW^3*t + 4174*ep^3*mtt^7*mWW^3*t + 1788*ep^4*mtt^7*mWW^3*t - 137*mtt^6*mWW^4*t - 1156*ep*mtt^6*mWW^4*t - 3670*ep^2*mtt^6*mWW^4*t - 5254*ep^3*mtt^6*mWW^4*t - 2839*ep^4*mtt^6*mWW^4*t + 88*mtt^5*mWW^5*t + 852*ep*mtt^5*mWW^5*t + 2996*ep^2*mtt^5*mWW^5*t + 4560*ep^3*mtt^5*mWW^5*t + 2528*ep^4*mtt^5*mWW^5*t - 27*mtt^4*mWW^6*t - 264*ep*mtt^4*mWW^6*t - 923*ep^2*mtt^4*mWW^6*t - 1378*ep^3*mtt^4*mWW^6*t - 744*ep^4*mtt^4*mWW^6*t + 417*mtt^9*s*t + 3186*ep*mtt^9*s*t + 8843*ep^2*mtt^9*s*t + 10406*ep^3*mtt^9*s*t + 4332*ep^4*mtt^9*s*t - 1281*mtt^8*mWW*s*t - 9496*ep*mtt^8*mWW*s*t - 25607*ep^2*mtt^8*mWW*s*t - 29352*ep^3*mtt^8*mWW*s*t - 11960*ep^4*mtt^8*mWW*s*t + 1411*mtt^7*mWW^2*s*t + 10054*ep*mtt^7*mWW^2*s*t + 25872*ep^2*mtt^7*mWW^2*s*t + 28232*ep^3*mtt^7*mWW^2*s*t + 10975*ep^4*mtt^7*mWW^2*s*t - 730*mtt^6*mWW^3*s*t - 5175*ep*mtt^6*mWW^3*s*t - 13321*ep^2*mtt^6*mWW^3*s*t - 14945*ep^3*mtt^6*mWW^3*s*t - 6257*ep^4*mtt^6*mWW^3*s*t + 287*mtt^5*mWW^4*s*t + 2418*ep*mtt^5*mWW^4*s*t + 7691*ep^2*mtt^5*mWW^4*s*t + 10980*ep^3*mtt^5*mWW^4*s*t + 5848*ep^4*mtt^5*mWW^4*s*t - 125*mtt^4*mWW^5*s*t - 1163*ep*mtt^4*mWW^5*s*t - 4019*ep^2*mtt^4*mWW^5*s*t - 6039*ep^3*mtt^4*mWW^5*s*t - 3282*ep^4*mtt^4*mWW^5*s*t + 21*mtt^3*mWW^6*s*t + 176*ep*mtt^3*mWW^6*s*t + 541*ep^2*mtt^3*mWW^6*s*t + 718*ep^3*mtt^3*mWW^6*s*t + 344*ep^4*mtt^3*mWW^6*s*t - 1160*mtt^8*s^2*t - 8940*ep*mtt^8*s^2*t - 24705*ep^2*mtt^8*s^2*t - 28774*ep^3*mtt^8*s^2*t - 11849*ep^4*mtt^8*s^2*t + 3018*mtt^7*mWW*s^2*t + 22996*ep*mtt^7*mWW*s^2*t + 62562*ep^2*mtt^7*mWW*s^2*t + 71620*ep^3*mtt^7*mWW*s^2*t + 29036*ep^4*mtt^7*mWW*s^2*t - 2606*mtt^6*mWW^2*s^2*t - 19538*ep*mtt^6*mWW^2*s^2*t - 51851*ep^2*mtt^6*mWW^2*s^2*t - 57666*ep^3*mtt^6*mWW^2*s^2*t - 22715*ep^4*mtt^6*mWW^2*s^2*t + 838*mtt^5*mWW^3*s^2*t + 6184*ep*mtt^5*mWW^3*s^2*t + 16162*ep^2*mtt^5*mWW^3*s^2*t + 17956*ep^3*mtt^5*mWW^3*s^2*t + 7236*ep^4*mtt^5*mWW^3*s^2*t - 136*mtt^4*mWW^4*s^2*t - 1044*ep*mtt^4*mWW^4*s^2*t - 3174*ep^2*mtt^4*mWW^4*s^2*t - 4482*ep^3*mtt^4*mWW^4*s^2*t - 2368*ep^4*mtt^4*mWW^4*s^2*t + 52*mtt^3*mWW^5*s^2*t + 380*ep*mtt^3*mWW^5*s^2*t + 1084*ep^2*mtt^3*mWW^5*s^2*t + 1404*ep^3*mtt^3*mWW^5*s^2*t + 672*ep^4*mtt^3*mWW^5*s^2*t - 6*mtt^2*mWW^6*s^2*t - 38*ep*mtt^2*mWW^6*s^2*t - 78*ep^2*mtt^2*mWW^6*s^2*t - 58*ep^3*mtt^2*mWW^6*s^2*t - 12*ep^4*mtt^2*mWW^6*s^2*t + 1750*mtt^7*s^3*t + 13710*ep*mtt^7*s^3*t + 37885*ep^2*mtt^7*s^3*t + 43780*ep^3*mtt^7*s^3*t + 17855*ep^4*mtt^7*s^3*t - 3760*mtt^6*mWW*s^3*t - 29736*ep*mtt^6*mWW*s^3*t - 82035*ep^2*mtt^6*mWW*s^3*t - 94106*ep^3*mtt^6*mWW*s^3*t - 38047*ep^4*mtt^6*mWW*s^3*t + 2408*mtt^5*mWW^2*s^3*t + 19281*ep*mtt^5*mWW^2*s^3*t + 53014*ep^2*mtt^5*mWW^2*s^3*t + 60155*ep^3*mtt^5*mWW^2*s^3*t + 24002*ep^4*mtt^5*mWW^2*s^3*t - 397*mtt^4*mWW^3*s^3*t - 3160*ep*mtt^4*mWW^3*s^3*t - 8421*ep^2*mtt^4*mWW^3*s^3*t - 9174*ep^3*mtt^4*mWW^3*s^3*t - 3504*ep^4*mtt^4*mWW^3*s^3*t + 22*mtt^3*mWW^4*s^3*t + 26*ep*mtt^3*mWW^4*s^3*t - 262*ep^2*mtt^3*mWW^4*s^3*t - 614*ep^3*mtt^3*mWW^4*s^3*t - 348*ep^4*mtt^3*mWW^4*s^3*t - 25*mtt^2*mWW^5*s^3*t - 139*ep*mtt^2*mWW^5*s^3*t - 231*ep^2*mtt^2*mWW^5*s^3*t - 95*ep^3*mtt^2*mWW^5*s^3*t + 22*ep^4*mtt^2*mWW^5*s^3*t + 2*mtt*mWW^6*s^3*t + 10*ep*mtt*mWW^6*s^3*t + 18*ep^2*mtt*mWW^6*s^3*t + 14*ep^3*mtt*mWW^6*s^3*t + 4*ep^4*mtt*mWW^6*s^3*t - 1535*mtt^6*s^4*t - 12360*ep*mtt^6*s^4*t - 34345*ep^2*mtt^6*s^4*t - 39500*ep^3*mtt^6*s^4*t - 15980*ep^4*mtt^6*s^4*t + 2646*mtt^5*mWW*s^4*t + 21970*ep*mtt^5*mWW*s^4*t + 61766*ep^2*mtt^5*mWW*s^4*t + 71220*ep^3*mtt^5*mWW*s^4*t + 28778*ep^4*mtt^5*mWW*s^4*t - 1189*mtt^4*mWW^2*s^4*t - 10304*ep*mtt^4*mWW^2*s^4*t - 29372*ep^2*mtt^4*mWW^2*s^4*t - 33938*ep^3*mtt^4*mWW^2*s^4*t - 13681*ep^4*mtt^4*mWW^2*s^4*t + 116*mtt^3*mWW^3*s^4*t + 1002*ep*mtt^3*mWW^3*s^4*t + 2682*ep^2*mtt^3*mWW^3*s^4*t + 2828*ep^3*mtt^3*mWW^3*s^4*t + 1032*ep^4*mtt^3*mWW^3*s^4*t - 36*mtt^2*mWW^4*s^4*t - 198*ep*mtt^2*mWW^4*s^4*t - 313*ep^2*mtt^2*mWW^4*s^4*t - 96*ep^3*mtt^2*mWW^4*s^4*t + 55*ep^4*mtt^2*mWW^4*s^4*t + 6*mtt*mWW^5*s^4*t + 30*ep*mtt*mWW^5*s^4*t + 54*ep^2*mtt*mWW^5*s^4*t + 42*ep^3*mtt*mWW^5*s^4*t + 12*ep^4*mtt*mWW^5*s^4*t + 773*mtt^5*s^5*t + 6510*ep*mtt^5*s^5*t + 18333*ep^2*mtt^5*s^5*t + 21070*ep^3*mtt^5*s^5*t + 8474*ep^4*mtt^5*s^5*t - 1047*mtt^4*mWW*s^5*t - 9202*ep*mtt^4*mWW*s^5*t - 26415*ep^2*mtt^4*mWW*s^5*t - 30658*ep^3*mtt^4*mWW*s^5*t - 12398*ep^4*mtt^4*mWW*s^5*t + 329*mtt^3*mWW^2*s^5*t + 3007*ep*mtt^3*mWW^2*s^5*t + 8718*ep^2*mtt^3*mWW^2*s^5*t + 10131*ep^3*mtt^3*mWW^2*s^5*t + 4091*ep^4*mtt^3*mWW^2*s^5*t - 45*mtt^2*mWW^3*s^5*t - 341*ep*mtt^2*mWW^3*s^5*t - 850*ep^2*mtt^2*mWW^3*s^5*t - 853*ep^3*mtt^2*mWW^3*s^5*t - 299*ep^4*mtt^2*mWW^3*s^5*t + 6*mtt*mWW^4*s^5*t + 30*ep*mtt*mWW^4*s^5*t + 54*ep^2*mtt*mWW^4*s^5*t + 42*ep^3*mtt*mWW^4*s^5*t + 12*ep^4*mtt*mWW^4*s^5*t - 202*mtt^4*s^6*t - 1836*ep*mtt^4*s^6*t - 5303*ep^2*mtt^4*s^6*t - 6126*ep^3*mtt^4*s^6*t - 2457*ep^4*mtt^4*s^6*t + 224*mtt^3*mWW*s^6*t + 2038*ep*mtt^3*mWW*s^6*t + 5900*ep^2*mtt^3*mWW*s^6*t + 6854*ep^3*mtt^3*mWW*s^6*t + 2768*ep^4*mtt^3*mWW*s^6*t - 52*mtt^2*mWW^2*s^6*t - 440*ep*mtt^2*mWW^2*s^6*t - 1219*ep^2*mtt^2*mWW^2*s^6*t - 1378*ep^3*mtt^2*mWW^2*s^6*t - 547*ep^4*mtt^2*mWW^2*s^6*t + 2*mtt*mWW^3*s^6*t + 10*ep*mtt*mWW^3*s^6*t + 18*ep^2*mtt*mWW^3*s^6*t + 14*ep^3*mtt*mWW^3*s^6*t + 4*ep^4*mtt*mWW^3*s^6*t + 20*mtt^3*s^7*t + 210*ep*mtt^3*s^7*t + 635*ep^2*mtt^3*s^7*t + 744*ep^3*mtt^3*s^7*t + 299*ep^4*mtt^3*s^7*t - 24*mtt^2*mWW*s^7*t - 198*ep*mtt^2*mWW*s^7*t - 543*ep^2*mtt^2*mWW*s^7*t - 612*ep^3*mtt^2*mWW*s^7*t - 243*ep^4*mtt^2*mWW*s^7*t + 135*mtt^9*t^2 + 978*ep*mtt^9*t^2 + 2608*ep^2*mtt^9*t^2 + 2982*ep^3*mtt^9*t^2 + 1217*ep^4*mtt^9*t^2 - 421*mtt^8*mWW*t^2 - 2850*ep*mtt^8*mWW*t^2 - 7047*ep^2*mtt^8*mWW*t^2 - 7464*ep^3*mtt^8*mWW*t^2 - 2838*ep^4*mtt^8*mWW*t^2 + 470*mtt^7*mWW^2*t^2 + 2864*ep*mtt^7*mWW^2*t^2 + 5808*ep^2*mtt^7*mWW^2*t^2 + 4298*ep^3*mtt^7*mWW^2*t^2 + 684*ep^4*mtt^7*mWW^2*t^2 - 291*mtt^6*mWW^3*t^2 - 1884*ep*mtt^6*mWW^3*t^2 - 3901*ep^2*mtt^6*mWW^3*t^2 - 2826*ep^3*mtt^6*mWW^3*t^2 - 262*ep^4*mtt^6*mWW^3*t^2 + 250*mtt^5*mWW^4*t^2 + 2420*ep*mtt^5*mWW^4*t^2 + 8261*ep^2*mtt^5*mWW^4*t^2 + 11938*ep^3*mtt^5*mWW^4*t^2 + 6035*ep^4*mtt^5*mWW^4*t^2 - 212*mtt^4*mWW^5*t^2 - 2262*ep*mtt^4*mWW^5*t^2 - 8464*ep^2*mtt^4*mWW^5*t^2 - 13162*ep^3*mtt^4*mWW^5*t^2 - 7132*ep^4*mtt^4*mWW^5*t^2 + 69*mtt^3*mWW^6*t^2 + 734*ep*mtt^3*mWW^6*t^2 + 2735*ep^2*mtt^3*mWW^6*t^2 + 4234*ep^3*mtt^3*mWW^6*t^2 + 2296*ep^4*mtt^3*mWW^6*t^2 - 766*mtt^8*s*t^2 - 5568*ep*mtt^8*s*t^2 - 14684*ep^2*mtt^8*s*t^2 - 16504*ep^3*mtt^8*s*t^2 - 6622*ep^4*mtt^8*s*t^2 + 2016*mtt^7*mWW*s*t^2 + 14094*ep*mtt^7*mWW*s*t^2 + 35460*ep^2*mtt^7*mWW*s*t^2 + 37906*ep^3*mtt^7*mWW*s*t^2 + 14496*ep^4*mtt^7*mWW*s*t^2 - 1716*mtt^6*mWW^2*s*t^2 - 11214*ep*mtt^6*mWW^2*s*t^2 - 25234*ep^2*mtt^6*mWW^2*s*t^2 - 22728*ep^3*mtt^6*mWW^2*s*t^2 - 6492*ep^4*mtt^6*mWW^2*s*t^2 + 585*mtt^5*mWW^3*s*t^2 + 3907*ep*mtt^5*mWW^3*s*t^2 + 8895*ep^2*mtt^5*mWW^3*s*t^2 + 7913*ep^3*mtt^5*mWW^3*s*t^2 + 1728*ep^4*mtt^5*mWW^3*s*t^2 - 319*mtt^4*mWW^4*s*t^2 - 3338*ep*mtt^4*mWW^4*s*t^2 - 12477*ep^2*mtt^4*mWW^4*s*t^2 - 19142*ep^3*mtt^4*mWW^4*s*t^2 - 9796*ep^4*mtt^4*mWW^4*s*t^2 + 247*mtt^3*mWW^5*s*t^2 + 2545*ep*mtt^3*mWW^5*s*t^2 + 9435*ep^2*mtt^3*mWW^5*s*t^2 + 14475*ep^3*mtt^3*mWW^5*s*t^2 + 7602*ep^4*mtt^3*mWW^5*s*t^2 - 47*mtt^2*mWW^6*s*t^2 - 426*ep*mtt^2*mWW^6*s*t^2 - 1395*ep^2*mtt^2*mWW^6*s*t^2 - 1920*ep^3*mtt^2*mWW^6*s*t^2 - 916*ep^4*mtt^2*mWW^6*s*t^2 + 1777*mtt^7*s^2*t^2 + 13060*ep*mtt^7*s^2*t^2 + 34235*ep^2*mtt^7*s^2*t^2 + 37950*ep^3*mtt^7*s^2*t^2 + 14998*ep^4*mtt^7*s^2*t^2 - 3826*mtt^6*mWW*s^2*t^2 - 27797*ep*mtt^6*mWW*s^2*t^2 - 71292*ep^2*mtt^6*mWW*s^2*t^2 - 76929*ep^3*mtt^6*mWW*s^2*t^2 - 29576*ep^4*mtt^6*mWW*s^2*t^2 + 2250*mtt^5*mWW^2*s^2*t^2 + 15838*ep*mtt^5*mWW^2*s^2*t^2 + 38673*ep^2*mtt^5*mWW^2*s^2*t^2 + 39128*ep^3*mtt^5*mWW^2*s^2*t^2 + 13731*ep^4*mtt^5*mWW^2*s^2*t^2 - 107*mtt^4*mWW^3*s^2*t^2 - 573*ep*mtt^4*mWW^3*s^2*t^2 - 1285*ep^2*mtt^4*mWW^3*s^2*t^2 - 1425*ep^3*mtt^4*mWW^3*s^2*t^2 - 278*ep^4*mtt^4*mWW^3*s^2*t^2 - 23*mtt^3*mWW^4*s^2*t^2 + 99*ep*mtt^3*mWW^4*s^2*t^2 + 1706*ep^2*mtt^3*mWW^4*s^2*t^2 + 4055*ep^3*mtt^3*mWW^4*s^2*t^2 + 2423*ep^4*mtt^3*mWW^4*s^2*t^2 - 81*mtt^2*mWW^5*s^2*t^2 - 699*ep*mtt^2*mWW^5*s^2*t^2 - 2209*ep^2*mtt^2*mWW^5*s^2*t^2 - 2941*ep^3*mtt^2*mWW^5*s^2*t^2 - 1350*ep^4*mtt^2*mWW^5*s^2*t^2 + 10*mtt*mWW^6*s^2*t^2 + 68*ep*mtt*mWW^6*s^2*t^2 + 156*ep^2*mtt*mWW^6*s^2*t^2 + 142*ep^3*mtt*mWW^6*s^2*t^2 + 44*ep^4*mtt*mWW^6*s^2*t^2 - 2151*mtt^6*s^3*t^2 - 16143*ep*mtt^6*s^3*t^2 - 42323*ep^2*mtt^6*s^3*t^2 - 46473*ep^3*mtt^6*s^3*t^2 - 18142*ep^4*mtt^6*s^3*t^2 + 3652*mtt^5*mWW*s^3*t^2 + 27835*ep*mtt^5*mWW*s^3*t^2 + 72934*ep^2*mtt^5*mWW*s^3*t^2 + 79429*ep^3*mtt^5*mWW*s^3*t^2 + 30666*ep^4*mtt^5*mWW*s^3*t^2 - 1279*mtt^4*mWW^2*s^3*t^2 - 9947*ep*mtt^4*mWW^2*s^3*t^2 - 25877*ep^2*mtt^4*mWW^2*s^3*t^2 - 27787*ep^3*mtt^4*mWW^2*s^3*t^2 - 10566*ep^4*mtt^4*mWW^2*s^3*t^2 - 284*mtt^3*mWW^3*s^3*t^2 - 2111*ep*mtt^3*mWW^3*s^3*t^2 - 5656*ep^2*mtt^3*mWW^3*s^3*t^2 - 6325*ep^3*mtt^3*mWW^3*s^3*t^2 - 2508*ep^4*mtt^3*mWW^3*s^3*t^2 + 64*mtt^2*mWW^4*s^3*t^2 + 518*ep*mtt^2*mWW^4*s^3*t^2 + 1556*ep^2*mtt^2*mWW^4*s^3*t^2 + 2024*ep^3*mtt^2*mWW^4*s^3*t^2 + 934*ep^4*mtt^2*mWW^4*s^3*t^2 + 16*mtt*mWW^5*s^3*t^2 + 80*ep*mtt*mWW^5*s^3*t^2 + 96*ep^2*mtt*mWW^5*s^3*t^2 - 32*ep^3*mtt*mWW^5*s^3*t^2 - 64*ep^4*mtt*mWW^5*s^3*t^2 - 2*mWW^6*s^3*t^2 - 12*ep*mWW^6*s^3*t^2 - 26*ep^2*mWW^6*s^3*t^2 - 24*ep^3*mWW^6*s^3*t^2 - 8*ep^4*mWW^6*s^3*t^2 + 1426*mtt^5*s^4*t^2 + 11079*ep*mtt^5*s^4*t^2 + 29279*ep^2*mtt^5*s^4*t^2 + 32029*ep^3*mtt^5*s^4*t^2 + 12403*ep^4*mtt^5*s^4*t^2 - 1851*mtt^4*mWW*s^4*t^2 - 14962*ep*mtt^4*mWW*s^4*t^2 - 40091*ep^2*mtt^4*mWW*s^4*t^2 - 44002*ep^3*mtt^4*mWW*s^4*t^2 - 17022*ep^4*mtt^4*mWW*s^4*t^2 + 332*mtt^3*mWW^2*s^4*t^2 + 3070*ep*mtt^3*mWW^2*s^4*t^2 + 8325*ep^2*mtt^3*mWW^2*s^4*t^2 + 8860*ep^3*mtt^3*mWW^2*s^4*t^2 + 3273*ep^4*mtt^3*mWW^2*s^4*t^2 + 113*mtt^2*mWW^3*s^4*t^2 + 744*ep*mtt^2*mWW^3*s^4*t^2 + 2061*ep^2*mtt^2*mWW^3*s^4*t^2 + 2612*ep^3*mtt^2*mWW^3*s^4*t^2 + 1182*ep^4*mtt^2*mWW^3*s^4*t^2 - 8*mtt*mWW^4*s^4*t^2 - 95*ep*mtt*mWW^4*s^4*t^2 - 362*ep^2*mtt*mWW^4*s^4*t^2 - 535*ep^3*mtt*mWW^4*s^4*t^2 - 260*ep^4*mtt*mWW^4*s^4*t^2 - 4*mWW^5*s^4*t^2 - 24*ep*mWW^5*s^4*t^2 - 52*ep^2*mWW^5*s^4*t^2 - 48*ep^3*mWW^5*s^4*t^2 - 16*ep^4*mWW^5*s^4*t^2 - 487*mtt^4*s^5*t^2 - 3997*ep*mtt^4*s^5*t^2 - 10757*ep^2*mtt^4*s^5*t^2 - 11811*ep^3*mtt^4*s^5*t^2 - 4564*ep^4*mtt^4*s^5*t^2 + 496*mtt^3*mWW*s^5*t^2 + 4237*ep*mtt^3*mWW*s^5*t^2 + 11530*ep^2*mtt^3*mWW*s^5*t^2 + 12687*ep^3*mtt^3*mWW*s^5*t^2 + 4898*ep^4*mtt^3*mWW*s^5*t^2 - 49*mtt^2*mWW^2*s^5*t^2 - 561*ep*mtt^2*mWW^2*s^5*t^2 - 1571*ep^2*mtt^2*mWW^2*s^5*t^2 - 1635*ep^3*mtt^2*mWW^2*s^5*t^2 - 576*ep^4*mtt^2*mWW^2*s^5*t^2 - 22*mtt*mWW^3*s^5*t^2 - 159*ep*mtt*mWW^3*s^5*t^2 - 440*ep^2*mtt*mWW^3*s^5*t^2 - 525*ep^3*mtt*mWW^3*s^5*t^2 - 222*ep^4*mtt*mWW^3*s^5*t^2 - 2*mWW^4*s^5*t^2 - 12*ep*mWW^4*s^5*t^2 - 26*ep^2*mWW^4*s^5*t^2 - 24*ep^3*mWW^4*s^5*t^2 - 8*ep^4*mWW^4*s^5*t^2 + 66*mtt^3*s^6*t^2 + 591*ep*mtt^3*s^6*t^2 + 1642*ep^2*mtt^3*s^6*t^2 + 1827*ep^3*mtt^3*s^6*t^2 + 710*ep^4*mtt^3*s^6*t^2 - 66*mtt^2*mWW*s^6*t^2 - 557*ep*mtt^2*mWW*s^6*t^2 - 1494*ep^2*mtt^2*mWW*s^6*t^2 - 1627*ep^3*mtt^2*mWW*s^6*t^2 - 624*ep^4*mtt^2*mWW*s^6*t^2 - 8*mtt*mWW^2*s^6*t^2 - 50*ep*mtt*mWW^2*s^6*t^2 - 124*ep^2*mtt*mWW^2*s^6*t^2 - 136*ep^3*mtt*mWW^2*s^6*t^2 - 54*ep^4*mtt*mWW^2*s^6*t^2 - 150*mtt^8*t^3 - 1016*ep*mtt^8*t^3 - 2530*ep^2*mtt^8*t^3 - 2732*ep^3*mtt^8*t^3 - 1076*ep^4*mtt^8*t^3 + 450*mtt^7*mWW*t^3 + 2936*ep*mtt^7*mWW*t^3 + 6914*ep^2*mtt^7*mWW*t^3 + 7066*ep^3*mtt^7*mWW*t^3 + 2718*ep^4*mtt^7*mWW*t^3 - 495*mtt^6*mWW^2*t^3 - 3171*ep*mtt^6*mWW^2*t^3 - 6458*ep^2*mtt^6*mWW^2*t^3 - 4533*ep^3*mtt^6*mWW^2*t^3 - 503*ep^4*mtt^6*mWW^2*t^3 + 290*mtt^5*mWW^3*t^3 + 2168*ep*mtt^5*mWW^3*t^3 + 4396*ep^2*mtt^5*mWW^3*t^3 + 1734*ep^3*mtt^5*mWW^3*t^3 - 1624*ep^4*mtt^5*mWW^3*t^3 - 210*mtt^4*mWW^4*t^3 - 2235*ep*mtt^4*mWW^4*t^3 - 7349*ep^2*mtt^4*mWW^4*t^3 - 9111*ep^3*mtt^4*mWW^4*t^3 - 3255*ep^4*mtt^4*mWW^4*t^3 + 180*mtt^3*mWW^5*t^3 + 2066*ep*mtt^3*mWW^5*t^3 + 7952*ep^2*mtt^3*mWW^5*t^3 + 12214*ep^3*mtt^3*mWW^5*t^3 + 6260*ep^4*mtt^3*mWW^5*t^3 - 65*mtt^2*mWW^6*t^3 - 748*ep*mtt^2*mWW^6*t^3 - 2925*ep^2*mtt^2*mWW^6*t^3 - 4638*ep^3*mtt^2*mWW^6*t^3 - 2520*ep^4*mtt^2*mWW^6*t^3 + 697*mtt^7*s*t^3 + 4720*ep*mtt^7*s*t^3 + 11507*ep^2*mtt^7*s*t^3 + 12034*ep^3*mtt^7*s*t^3 + 4578*ep^4*mtt^7*s*t^3 - 1685*mtt^6*mWW*s*t^3 - 11393*ep*mtt^6*mWW*s*t^3 - 27469*ep^2*mtt^6*mWW*s*t^3 - 28445*ep^3*mtt^6*mWW*s*t^3 - 10896*ep^4*mtt^6*mWW*s*t^3 + 1209*mtt^5*mWW^2*s*t^3 + 8413*ep*mtt^5*mWW^2*s*t^3 + 20282*ep^2*mtt^5*mWW^2*s*t^3 + 20217*ep^3*mtt^5*mWW^2*s*t^3 + 6951*ep^4*mtt^5*mWW^2*s*t^3 - 145*mtt^4*mWW^3*s*t^3 - 1602*ep*mtt^4*mWW^3*s*t^3 - 5007*ep^2*mtt^4*mWW^3*s*t^3 - 4900*ep^3*mtt^4*mWW^3*s*t^3 - 322*ep^4*mtt^4*mWW^3*s*t^3 + 25*mtt^3*mWW^4*s*t^3 + 1094*ep*mtt^3*mWW^4*s*t^3 + 5608*ep^2*mtt^3*mWW^4*s*t^3 + 8664*ep^3*mtt^3*mWW^4*s*t^3 + 3449*ep^4*mtt^3*mWW^4*s*t^3 - 124*mtt^2*mWW^5*s*t^3 - 1462*ep*mtt^2*mWW^5*s*t^3 - 5728*ep^2*mtt^2*mWW^5*s*t^3 - 8730*ep^3*mtt^2*mWW^5*s*t^3 - 4324*ep^4*mtt^2*mWW^5*s*t^3 + 23*mtt*mWW^6*s*t^3 + 230*ep*mtt*mWW^6*s*t^3 + 807*ep^2*mtt*mWW^6*s*t^3 + 1160*ep^3*mtt*mWW^6*s*t^3 + 564*ep^4*mtt*mWW^6*s*t^3 - 1263*mtt^6*s^2*t^3 - 8638*ep*mtt^6*s^2*t^3 - 20738*ep^2*mtt^6*s^2*t^3 - 21052*ep^3*mtt^6*s^2*t^3 - 7721*ep^4*mtt^6*s^2*t^3 + 2282*mtt^5*mWW*s^2*t^3 + 15964*ep*mtt^5*mWW*s^2*t^3 + 38870*ep^2*mtt^5*mWW*s^2*t^3 + 39948*ep^3*mtt^5*mWW*s^2*t^3 + 14904*ep^4*mtt^5*mWW*s^2*t^3 - 683*mtt^4*mWW^2*s^2*t^3 - 5210*ep*mtt^4*mWW^2*s^2*t^3 - 14231*ep^2*mtt^4*mWW^2*s^2*t^3 - 16772*ep^3*mtt^4*mWW^2*s^2*t^3 - 7180*ep^4*mtt^4*mWW^2*s^2*t^3 - 584*mtt^3*mWW^3*s^2*t^3 - 3668*ep*mtt^3*mWW^3*s^2*t^3 - 7032*ep^2*mtt^3*mWW^3*s^2*t^3 - 4720*ep^3*mtt^3*mWW^3*s^2*t^3 - 908*ep^4*mtt^3*mWW^3*s^2*t^3 + 266*mtt^2*mWW^4*s^2*t^3 + 1700*ep*mtt^2*mWW^4*s^2*t^3 + 3509*ep^2*mtt^2*mWW^4*s^2*t^3 + 2988*ep^3*mtt^2*mWW^4*s^2*t^3 + 1057*ep^4*mtt^2*mWW^4*s^2*t^3 - 10*mtt*mWW^5*s^2*t^3 - 50*ep*mtt*mWW^5*s^2*t^3 - 78*ep^2*mtt*mWW^5*s^2*t^3 - 58*ep^3*mtt*mWW^5*s^2*t^3 - 28*ep^4*mtt*mWW^5*s^2*t^3 + 2*ep*mWW^6*s^2*t^3 + 12*ep^2*mWW^6*s^2*t^3 + 22*ep^3*mWW^6*s^2*t^3 + 12*ep^4*mWW^6*s^2*t^3 + 1113*mtt^5*s^3*t^3 + 7803*ep*mtt^5*s^3*t^3 + 18618*ep^2*mtt^5*s^3*t^3 + 18461*ep^3*mtt^5*s^3*t^3 + 6545*ep^4*mtt^5*s^3*t^3 - 1363*mtt^4*mWW*s^3*t^3 - 9994*ep*mtt^4*mWW*s^3*t^3 - 24333*ep^2*mtt^4*mWW*s^3*t^3 - 24320*ep^3*mtt^4*mWW*s^3*t^3 - 8630*ep^4*mtt^4*mWW*s^3*t^3 - 180*mtt^3*mWW^2*s^3*t^3 - 934*ep*mtt^3*mWW^2*s^3*t^3 - 2026*ep^2*mtt^3*mWW^2*s^3*t^3 - 2046*ep^3*mtt^3*mWW^2*s^3*t^3 - 762*ep^4*mtt^3*mWW^2*s^3*t^3 + 539*mtt^2*mWW^3*s^3*t^3 + 3678*ep*mtt^2*mWW^3*s^3*t^3 + 8897*ep^2*mtt^2*mWW^3*s^3*t^3 + 9152*ep^3*mtt^2*mWW^3*s^3*t^3 + 3382*ep^4*mtt^2*mWW^3*s^3*t^3 - 131*mtt*mWW^4*s^3*t^3 - 957*ep*mtt*mWW^4*s^3*t^3 - 2542*ep^2*mtt*mWW^4*s^3*t^3 - 2907*ep^3*mtt*mWW^4*s^3*t^3 - 1191*ep^4*mtt*mWW^4*s^3*t^3 + 6*mWW^5*s^3*t^3 + 48*ep*mWW^5*s^3*t^3 + 138*ep^2*mWW^5*s^3*t^3 + 168*ep^3*mWW^5*s^3*t^3 + 72*ep^4*mWW^5*s^3*t^3 - 475*mtt^4*s^4*t^3 - 3492*ep*mtt^4*s^4*t^3 - 8400*ep^2*mtt^4*s^4*t^3 - 8242*ep^3*mtt^4*s^4*t^3 - 2859*ep^4*mtt^4*s^4*t^3 + 364*mtt^3*mWW*s^4*t^3 + 2912*ep*mtt^3*mWW*s^4*t^3 + 7036*ep^2*mtt^3*mWW*s^4*t^3 + 6670*ep^3*mtt^3*mWW*s^4*t^3 + 2182*ep^4*mtt^3*mWW*s^4*t^3 + 181*mtt^2*mWW^2*s^4*t^3 + 1072*ep*mtt^2*mWW^2*s^4*t^3 + 2740*ep^2*mtt^2*mWW^2*s^4*t^3 + 3278*ep^3*mtt^2*mWW^2*s^4*t^3 + 1429*ep^4*mtt^2*mWW^2*s^4*t^3 - 140*mtt*mWW^3*s^4*t^3 - 978*ep*mtt*mWW^3*s^4*t^3 - 2562*ep^2*mtt*mWW^3*s^4*t^3 - 2912*ep^3*mtt*mWW^3*s^4*t^3 - 1188*ep^4*mtt*mWW^3*s^4*t^3 + 14*mWW^4*s^4*t^3 + 98*ep*mWW^4*s^4*t^3 + 250*ep^2*mWW^4*s^4*t^3 + 274*ep^3*mWW^4*s^4*t^3 + 108*ep^4*mWW^4*s^4*t^3 + 78*mtt^3*s^5*t^3 + 623*ep*mtt^3*s^5*t^3 + 1543*ep^2*mtt^3*s^5*t^3 + 1531*ep^3*mtt^3*s^5*t^3 + 533*ep^4*mtt^3*s^5*t^3 - 48*mtt^2*mWW*s^5*t^3 - 425*ep*mtt^2*mWW*s^5*t^3 - 1018*ep^2*mtt^2*mWW*s^5*t^3 - 919*ep^3*mtt^2*mWW*s^5*t^3 - 278*ep^4*mtt^2*mWW*s^5*t^3 - 38*mtt*mWW^2*s^5*t^3 - 246*ep*mtt*mWW^2*s^5*t^3 - 633*ep^2*mtt*mWW^2*s^5*t^3 - 720*ep^3*mtt*mWW^2*s^5*t^3 - 295*ep^4*mtt*mWW^2*s^5*t^3 + 8*mWW^3*s^5*t^3 + 52*ep*mWW^3*s^5*t^3 + 124*ep^2*mWW^3*s^5*t^3 + 128*ep^3*mWW^3*s^5*t^3 + 48*ep^4*mWW^3*s^5*t^3 + 88*mtt^7*t^4 + 538*ep*mtt^7*t^4 + 1195*ep^2*mtt^7*t^4 + 1178*ep^3*mtt^7*t^4 + 453*ep^4*mtt^7*t^4 - 323*mtt^6*mWW*t^4 - 2286*ep*mtt^6*mWW*t^4 - 5990*ep^2*mtt^6*mWW*t^4 - 7122*ep^3*mtt^6*mWW*t^4 - 3335*ep^4*mtt^6*mWW*t^4 + 508*mtt^5*mWW^2*t^4 + 4327*ep*mtt^5*mWW^2*t^4 + 12730*ep^2*mtt^5*mWW^2*t^4 + 15853*ep^3*mtt^5*mWW^2*t^4 + 7234*ep^4*mtt^5*mWW^2*t^4 - 394*mtt^4*mWW^3*t^4 - 3865*ep*mtt^4*mWW^3*t^4 - 11713*ep^2*mtt^4*mWW^3*t^4 - 13559*ep^3*mtt^4*mWW^3*t^4 - 4973*ep^4*mtt^4*mWW^3*t^4 + 138*mtt^3*mWW^4*t^4 + 1471*ep*mtt^3*mWW^4*t^4 + 4299*ep^2*mtt^3*mWW^4*t^4 + 3885*ep^3*mtt^3*mWW^4*t^4 + 255*ep^4*mtt^3*mWW^4*t^4 - 39*mtt^2*mWW^5*t^4 - 453*ep*mtt^2*mWW^5*t^4 - 1599*ep^2*mtt^2*mWW^5*t^4 - 1963*ep^3*mtt^2*mWW^5*t^4 - 570*ep^4*mtt^2*mWW^5*t^4 + 22*mtt*mWW^6*t^4 + 268*ep*mtt*mWW^6*t^4 + 1078*ep^2*mtt*mWW^6*t^4 + 1728*ep^3*mtt*mWW^6*t^4 + 936*ep^4*mtt*mWW^6*t^4 - 305*mtt^6*s*t^4 - 1806*ep*mtt^6*s*t^4 - 3686*ep^2*mtt^6*s*t^4 - 3172*ep^3*mtt^6*s*t^4 - 1031*ep^4*mtt^6*s*t^4 + 834*mtt^5*mWW*s*t^4 + 5923*ep*mtt^5*mWW*s*t^4 + 15266*ep^2*mtt^5*mWW*s*t^4 + 17383*ep^3*mtt^5*mWW*s*t^4 + 7546*ep^4*mtt^5*mWW*s*t^4 - 799*mtt^4*mWW^2*s*t^4 - 7532*ep*mtt^4*mWW^2*s*t^4 - 25179*ep^2*mtt^4*mWW^2*s*t^4 - 35264*ep^3*mtt^4*mWW^2*s*t^4 - 17602*ep^4*mtt^4*mWW^2*s*t^4 + 237*mtt^3*mWW^3*s*t^4 + 3636*ep*mtt^3*mWW^3*s*t^4 + 15632*ep^2*mtt^3*mWW^3*s*t^4 + 24612*ep^3*mtt^3*mWW^3*s*t^4 + 12699*ep^4*mtt^3*mWW^3*s*t^4 + 30*mtt^2*mWW^4*s*t^4 - 292*ep*mtt^2*mWW^4*s*t^4 - 2284*ep^2*mtt^2*mWW^4*s*t^4 - 3716*ep^3*mtt^2*mWW^4*s*t^4 - 1498*ep^4*mtt^2*mWW^4*s*t^4 + 3*mtt*mWW^5*s*t^4 + 71*ep*mtt*mWW^5*s*t^4 + 251*ep^2*mtt*mWW^5*s*t^4 + 157*ep^3*mtt*mWW^5*s*t^4 - 114*ep^4*mtt*mWW^5*s*t^4 + 375*mtt^5*s^2*t^4 + 2162*ep*mtt^5*s^2*t^4 + 3953*ep^2*mtt^5*s^2*t^4 + 2674*ep^3*mtt^5*s^2*t^4 + 532*ep^4*mtt^5*s^2*t^4 - 612*mtt^4*mWW*s^2*t^4 - 4244*ep*mtt^4*mWW*s^2*t^4 - 10242*ep^2*mtt^4*mWW*s^2*t^4 - 10522*ep^3*mtt^4*mWW*s^2*t^4 - 3984*ep^4*mtt^4*mWW*s^2*t^4 + 37*mtt^3*mWW^2*s^2*t^4 + 1290*ep*mtt^3*mWW^2*s^2*t^4 + 7053*ep^2*mtt^3*mWW^2*s^2*t^4 + 12528*ep^3*mtt^3*mWW^2*s^2*t^4 + 7032*ep^4*mtt^3*mWW^2*s^2*t^4 + 308*mtt^2*mWW^3*s^2*t^4 + 1363*ep*mtt^2*mWW^3*s^2*t^4 + 119*ep^2*mtt^2*mWW^3*s^2*t^4 - 4295*ep^3*mtt^2*mWW^3*s^2*t^4 - 3623*ep^4*mtt^2*mWW^3*s^2*t^4 - 130*mtt*mWW^4*s^2*t^4 - 821*ep*mtt*mWW^4*s^2*t^4 - 1657*ep^2*mtt*mWW^4*s^2*t^4 - 1287*ep^3*mtt*mWW^4*s^2*t^4 - 313*ep^4*mtt*mWW^4*s^2*t^4 + 10*mWW^5*s^2*t^4 + 78*ep*mWW^5*s^2*t^4 + 218*ep^2*mWW^5*s^2*t^4 + 258*ep^3*mWW^5*s^2*t^4 + 108*ep^4*mWW^5*s^2*t^4 - 190*mtt^4*s^3*t^4 - 1084*ep*mtt^4*s^3*t^4 - 1711*ep^2*mtt^4*s^3*t^4 - 660*ep^3*mtt^4*s^3*t^4 + 157*ep^4*mtt^4*s^3*t^4 + 83*mtt^3*mWW*s^3*t^4 + 494*ep*mtt^3*mWW*s^3*t^4 + 527*ep^2*mtt^3*mWW*s^3*t^4 - 372*ep^3*mtt^3*mWW*s^3*t^4 - 476*ep^4*mtt^3*mWW*s^3*t^4 + 276*mtt^2*mWW^2*s^3*t^4 + 1814*ep*mtt^2*mWW^2*s^3*t^4 + 4336*ep^2*mtt^2*mWW^2*s^3*t^4 + 4484*ep^3*mtt^2*mWW^2*s^3*t^4 + 1674*ep^4*mtt^2*mWW^2*s^3*t^4 - 215*mtt*mWW^3*s^3*t^4 - 1502*ep*mtt*mWW^3*s^3*t^4 - 3790*ep^2*mtt*mWW^3*s^3*t^4 - 4110*ep^3*mtt*mWW^3*s^3*t^4 - 1607*ep^4*mtt*mWW^3*s^3*t^4 + 34*mWW^4*s^3*t^4 + 246*ep*mWW^4*s^3*t^4 + 642*ep^2*mWW^4*s^3*t^4 + 714*ep^3*mWW^4*s^3*t^4 + 284*ep^4*mWW^4*s^3*t^4 + 32*mtt^3*s^4*t^4 + 190*ep*mtt^3*s^4*t^4 + 249*ep^2*mtt^3*s^4*t^4 - 20*ep^3*mtt^3*s^4*t^4 - 111*ep^4*mtt^3*s^4*t^4 + 24*mtt^2*mWW*s^4*t^4 + 189*ep*mtt^2*mWW*s^4*t^4 + 765*ep^2*mtt^2*mWW*s^4*t^4 + 1209*ep^3*mtt^2*mWW*s^4*t^4 + 609*ep^4*mtt^2*mWW*s^4*t^4 - 72*mtt*mWW^2*s^4*t^4 - 499*ep*mtt*mWW^2*s^4*t^4 - 1334*ep^2*mtt*mWW^2*s^4*t^4 - 1549*ep^3*mtt*mWW^2*s^4*t^4 - 642*ep^4*mtt*mWW^2*s^4*t^4 + 24*mWW^3*s^4*t^4 + 164*ep*mWW^3*s^4*t^4 + 408*ep^2*mWW^3*s^4*t^4 + 436*ep^3*mWW^3*s^4*t^4 + 168*ep^4*mWW^3*s^4*t^4 - 21*mtt^6*t^5 - 91*ep*mtt^6*t^5 - 101*ep^2*mtt^6*t^5 - 11*ep^3*mtt^6*t^5 + 8*ep^4*mtt^6*t^5 + 146*mtt^5*mWW*t^5 + 1194*ep*mtt^5*mWW*t^5 + 3602*ep^2*mtt^5*mWW*t^5 + 4806*ep^3*mtt^5*mWW*t^5 + 2412*ep^4*mtt^5*mWW*t^5 - 358*mtt^4*mWW^2*t^5 - 3602*ep*mtt^4*mWW^2*t^5 - 12394*ep^2*mtt^4*mWW^2*t^5 - 17696*ep^3*mtt^4*mWW^2*t^5 - 9030*ep^4*mtt^4*mWW^2*t^5 + 350*mtt^3*mWW^3*t^5 + 3824*ep*mtt^3*mWW^3*t^5 + 13630*ep^2*mtt^3*mWW^3*t^5 + 19560*ep^3*mtt^3*mWW^3*t^5 + 9820*ep^4*mtt^3*mWW^3*t^5 - 105*mtt^2*mWW^4*t^5 - 1163*ep*mtt^2*mWW^4*t^5 - 3981*ep^2*mtt^2*mWW^4*t^5 - 5201*ep^3*mtt^2*mWW^4*t^5 - 2238*ep^4*mtt^2*mWW^4*t^5 - 12*mtt*mWW^5*t^5 - 162*ep*mtt*mWW^5*t^5 - 756*ep^2*mtt*mWW^5*t^5 - 1458*ep^3*mtt*mWW^5*t^5 - 972*ep^4*mtt*mWW^5*t^5 + 36*mtt^5*s*t^5 + 53*ep*mtt^5*s*t^5 - 406*ep^2*mtt^5*s*t^5 - 979*ep^3*mtt^5*s*t^5 - 556*ep^4*mtt^5*s*t^5 - 188*mtt^4*mWW*s*t^5 - 1395*ep*mtt^4*mWW*s*t^5 - 3668*ep^2*mtt^4*mWW*s*t^5 - 3937*ep^3*mtt^4*mWW*s*t^5 - 1400*ep^4*mtt^4*mWW*s*t^5 + 317*mtt^3*mWW^2*s*t^5 + 3451*ep*mtt^3*mWW^2*s*t^5 + 12755*ep^2*mtt^3*mWW^2*s*t^5 + 18711*ep^3*mtt^3*mWW^2*s*t^5 + 9358*ep^4*mtt^3*mWW^2*s*t^5 - 198*mtt^2*mWW^3*s*t^5 - 2656*ep*mtt^2*mWW^3*s*t^5 - 11314*ep^2*mtt^2*mWW^3*s*t^5 - 18400*ep^3*mtt^2*mWW^3*s*t^5 - 10048*ep^4*mtt^2*mWW^3*s*t^5 + 33*mtt*mWW^4*s*t^5 + 547*ep*mtt*mWW^4*s*t^5 + 2633*ep^2*mtt*mWW^4*s*t^5 + 4605*ep^3*mtt*mWW^4*s*t^5 + 2646*ep^4*mtt*mWW^4*s*t^5 - 7*mtt^4*s^2*t^5 + 164*ep*mtt^4*s^2*t^5 + 1057*ep^2*mtt^4*s^2*t^5 + 1856*ep^3*mtt^4*s^2*t^5 + 994*ep^4*mtt^4*s^2*t^5 - 14*mtt^3*mWW*s^2*t^5 - 270*ep*mtt^3*mWW*s^2*t^5 - 1262*ep^2*mtt^3*mWW*s^2*t^5 - 2254*ep^3*mtt^3*mWW*s^2*t^5 - 1376*ep^4*mtt^3*mWW*s^2*t^5 + 95*mtt^2*mWW^2*s^2*t^5 + 594*ep*mtt^2*mWW^2*s^2*t^5 + 1187*ep^2*mtt^2*mWW^2*s^2*t^5 + 1114*ep^3*mtt^2*mWW^2*s^2*t^5 + 522*ep^4*mtt^2*mWW^2*s^2*t^5 - 88*mtt*mWW^3*s^2*t^5 - 568*ep*mtt*mWW^3*s^2*t^5 - 1168*ep^2*mtt*mWW^3*s^2*t^5 - 924*ep^3*mtt*mWW^3*s^2*t^5 - 228*ep^4*mtt*mWW^3*s^2*t^5 + 18*mWW^4*s^2*t^5 + 136*ep*mWW^4*s^2*t^5 + 366*ep^2*mWW^4*s^2*t^5 + 416*ep^3*mWW^4*s^2*t^5 + 168*ep^4*mWW^4*s^2*t^5 - 8*mtt^3*s^3*t^5 - 126*ep*mtt^3*s^3*t^5 - 550*ep^2*mtt^3*s^3*t^5 - 866*ep^3*mtt^3*s^3*t^5 - 446*ep^4*mtt^3*s^3*t^5 + 52*mtt^2*mWW*s^3*t^5 + 461*ep*mtt^2*mWW*s^3*t^5 + 1500*ep^2*mtt^2*mWW*s^3*t^5 + 2007*ep^3*mtt^2*mWW*s^3*t^5 + 928*ep^4*mtt^2*mWW*s^3*t^5 - 64*mtt*mWW^2*s^3*t^5 - 483*ep*mtt*mWW^2*s^3*t^5 - 1342*ep^2*mtt*mWW^2*s^3*t^5 - 1581*ep^3*mtt*mWW^2*s^3*t^5 - 658*ep^4*mtt*mWW^2*s^3*t^5 + 24*mWW^3*s^3*t^5 + 172*ep*mWW^3*s^3*t^5 + 444*ep^2*mWW^3*s^3*t^5 + 488*ep^3*mWW^3*s^3*t^5 + 192*ep^4*mWW^3*s^3*t^5 - 3*mtt^5*t^6 - 43*ep*mtt^5*t^6 - 170*ep^2*mtt^5*t^6 - 253*ep^3*mtt^5*t^6 - 127*ep^4*mtt^5*t^6 - 19*mtt^4*mWW*t^6 - 153*ep*mtt^4*mWW*t^6 - 397*ep^2*mtt^4*mWW*t^6 - 343*ep^3*mtt^4*mWW*t^6 - 40*ep^4*mtt^4*mWW*t^6 + 89*mtt^3*mWW^2*t^6 + 943*ep*mtt^3*mWW^2*t^6 + 3330*ep^2*mtt^3*mWW^2*t^6 + 4685*ep^3*mtt^3*mWW^2*t^6 + 2261*ep^4*mtt^3*mWW^2*t^6 - 109*mtt^2*mWW^3*t^6 - 1255*ep*mtt^2*mWW^3*t^6 - 4789*ep^2*mtt^2*mWW^3*t^6 - 7329*ep^3*mtt^2*mWW^3*t^6 - 3894*ep^4*mtt^2*mWW^3*t^6 + 42*mtt*mWW^4*t^6 + 508*ep*mtt*mWW^4*t^6 + 2026*ep^2*mtt*mWW^4*t^6 + 3240*ep^3*mtt*mWW^4*t^6 + 1800*ep^4*mtt*mWW^4*t^6 + 13*mtt^4*s*t^6 + 148*ep*mtt^4*s*t^6 + 547*ep^2*mtt^4*s*t^6 + 810*ep^3*mtt^4*s*t^6 + 418*ep^4*mtt^4*s*t^6 - 21*mtt^3*mWW*s*t^6 - 271*ep*mtt^3*mWW*s*t^6 - 1209*ep^2*mtt^3*mWW*s*t^6 - 2273*ep^3*mtt^3*mWW*s*t^6 - 1498*ep^4*mtt^3*mWW*s*t^6 + mtt^2*mWW^2*s*t^6 + 56*ep*mtt^2*mWW^2*s*t^6 + 495*ep^2*mtt^2*mWW^2*s*t^6 + 1446*ep^3*mtt^2*mWW^2*s*t^6 + 1242*ep^4*mtt^2*mWW^2*s*t^6 + 7*mtt*mWW^3*s*t^6 + 67*ep*mtt*mWW^3*s*t^6 + 167*ep^2*mtt*mWW^3*s*t^6 + 17*ep^3*mtt*mWW^3*s*t^6 - 162*ep^4*mtt*mWW^3*s*t^6 - 10*mtt^3*s^2*t^6 - 105*ep*mtt^3*s^2*t^6 - 377*ep^2*mtt^3*s^2*t^6 - 557*ep^3*mtt^3*s^2*t^6 - 291*ep^4*mtt^3*s^2*t^6 + 26*mtt^2*mWW*s^2*t^6 + 244*ep*mtt^2*mWW*s^2*t^6 + 808*ep^2*mtt^2*mWW*s^2*t^6 + 1120*ep^3*mtt^2*mWW*s^2*t^6 + 554*ep^4*mtt^2*mWW*s^2*t^6 - 24*mtt*mWW^2*s^2*t^6 - 199*ep*mtt*mWW^2*s^2*t^6 - 591*ep^2*mtt*mWW^2*s^2*t^6 - 743*ep^3*mtt*mWW^2*s^2*t^6 - 335*ep^4*mtt*mWW^2*s^2*t^6 + 8*mWW^3*s^2*t^6 + 60*ep*mWW^3*s^2*t^6 + 160*ep^2*mWW^3*s^2*t^6 + 180*ep^3*mWW^3*s^2*t^6 + 72*ep^4*mWW^3*s^2*t^6 + 2*mtt^4*t^7 + 19*ep*mtt^4*t^7 + 66*ep^2*mtt^4*t^7 + 99*ep^3*mtt^4*t^7 + 54*ep^4*mtt^4*t^7 - 8*mtt^3*mWW*t^7 - 92*ep*mtt^3*mWW*t^7 - 384*ep^2*mtt^3*mWW*t^7 - 684*ep^3*mtt^3*mWW*t^7 - 432*ep^4*mtt^3*mWW*t^7 + 10*mtt^2*mWW^2*t^7 + 127*ep*mtt^2*mWW^2*t^7 + 570*ep^2*mtt^2*mWW^2*t^7 + 1071*ep^3*mtt^2*mWW^2*t^7 + 702*ep^4*mtt^2*mWW^2*t^7 - 4*mtt*mWW^3*t^7 - 54*ep*mtt*mWW^3*t^7 - 252*ep^2*mtt*mWW^3*t^7 - 486*ep^3*mtt*mWW^3*t^7 - 324*ep^4*mtt*mWW^3*t^7 - 2*mtt^3*s*t^7 - 19*ep*mtt^3*s*t^7 - 66*ep^2*mtt^3*s*t^7 - 99*ep^3*mtt^3*s*t^7 - 54*ep^4*mtt^3*s*t^7 + 4*mtt^2*mWW*s*t^7 + 38*ep*mtt^2*mWW*s*t^7 + 132*ep^2*mtt^2*mWW*s*t^7 + 198*ep^3*mtt^2*mWW*s*t^7 + 108*ep^4*mtt^2*mWW*s*t^7 - 2*mtt*mWW^2*s*t^7 - 19*ep*mtt*mWW^2*s*t^7 - 66*ep^2*mtt*mWW^2*s*t^7 - 99*ep^3*mtt*mWW^2*s*t^7 - 54*ep^4*mtt*mWW^2*s*t^7))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mtt*(-mtt + mWW)*(-mtt + s)^3*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(s*(-3*ep*mtt^5*mWW - 12*ep^2*mtt^5*mWW - mtt^4*mWW^2 - 3*ep*mtt^4*mWW^2 + 13*ep^2*mtt^4*mWW^2 + 2*mtt^3*mWW^3 + 11*ep*mtt^3*mWW^3 + 6*ep^2*mtt^3*mWW^3 + 15*ep*mtt^4*mWW*s + 60*ep^2*mtt^4*mWW*s + 4*mtt^3*mWW^2*s + 12*ep*mtt^3*mWW^2*s - 52*ep^2*mtt^3*mWW^2*s - 6*mtt^2*mWW^3*s - 33*ep*mtt^2*mWW^3*s - 18*ep^2*mtt^2*mWW^3*s - 30*ep*mtt^3*mWW*s^2 - 120*ep^2*mtt^3*mWW*s^2 - 6*mtt^2*mWW^2*s^2 - 18*ep*mtt^2*mWW^2*s^2 + 78*ep^2*mtt^2*mWW^2*s^2 + 6*mtt*mWW^3*s^2 + 33*ep*mtt*mWW^3*s^2 + 18*ep^2*mtt*mWW^3*s^2 + 30*ep*mtt^2*mWW*s^3 + 120*ep^2*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 12*ep*mtt*mWW^2*s^3 - 52*ep^2*mtt*mWW^2*s^3 - 2*mWW^3*s^3 - 11*ep*mWW^3*s^3 - 6*ep^2*mWW^3*s^3 - 15*ep*mtt*mWW*s^4 - 60*ep^2*mtt*mWW*s^4 - mWW^2*s^4 - 3*ep*mWW^2*s^4 + 13*ep^2*mWW^2*s^4 + 3*ep*mWW*s^5 + 12*ep^2*mWW*s^5 - 3*ep*mtt^5*t - 12*ep^2*mtt^5*t - 2*mtt^4*mWW*t + 12*ep*mtt^4*mWW*t + 62*ep^2*mtt^4*mWW*t + 10*mtt^3*mWW^2*t + 45*ep*mtt^3*mWW^2*t + 26*ep^2*mtt^3*mWW^2*t - 12*mtt^2*mWW^3*t - 78*ep*mtt^2*mWW^3*t - 132*ep^2*mtt^2*mWW^3*t + 15*ep*mtt^4*s*t + 60*ep^2*mtt^4*s*t + 8*mtt^3*mWW*s*t - 48*ep*mtt^3*mWW*s*t - 248*ep^2*mtt^3*mWW*s*t - 30*mtt^2*mWW^2*s*t - 135*ep*mtt^2*mWW^2*s*t - 78*ep^2*mtt^2*mWW^2*s*t + 24*mtt*mWW^3*s*t + 156*ep*mtt*mWW^3*s*t + 264*ep^2*mtt*mWW^3*s*t - 30*ep*mtt^3*s^2*t - 120*ep^2*mtt^3*s^2*t - 12*mtt^2*mWW*s^2*t + 72*ep*mtt^2*mWW*s^2*t + 372*ep^2*mtt^2*mWW*s^2*t + 30*mtt*mWW^2*s^2*t + 135*ep*mtt*mWW^2*s^2*t + 78*ep^2*mtt*mWW^2*s^2*t - 12*mWW^3*s^2*t - 78*ep*mWW^3*s^2*t - 132*ep^2*mWW^3*s^2*t + 30*ep*mtt^2*s^3*t + 120*ep^2*mtt^2*s^3*t + 8*mtt*mWW*s^3*t - 48*ep*mtt*mWW*s^3*t - 248*ep^2*mtt*mWW*s^3*t - 10*mWW^2*s^3*t - 45*ep*mWW^2*s^3*t - 26*ep^2*mWW^2*s^3*t - 15*ep*mtt*s^4*t - 60*ep^2*mtt*s^4*t - 2*mWW*s^4*t + 12*ep*mWW*s^4*t + 62*ep^2*mWW*s^4*t + 3*ep*s^5*t + 12*ep^2*s^5*t - mtt^4*t^2 - 3*ep*mtt^4*t^2 + 13*ep^2*mtt^4*t^2 + 10*mtt^3*mWW*t^2 + 45*ep*mtt^3*mWW*t^2 + 26*ep^2*mtt^3*mWW*t^2 - 28*mtt^2*mWW^2*t^2 - 212*ep*mtt^2*mWW^2*t^2 - 376*ep^2*mtt^2*mWW^2*t^2 + 24*mtt*mWW^3*t^2 + 208*ep*mtt*mWW^3*t^2 + 448*ep^2*mtt*mWW^3*t^2 + 4*mtt^3*s*t^2 + 12*ep*mtt^3*s*t^2 - 52*ep^2*mtt^3*s*t^2 - 30*mtt^2*mWW*s*t^2 - 135*ep*mtt^2*mWW*s*t^2 - 78*ep^2*mtt^2*mWW*s*t^2 + 56*mtt*mWW^2*s*t^2 + 424*ep*mtt*mWW^2*s*t^2 + 752*ep^2*mtt*mWW^2*s*t^2 - 24*mWW^3*s*t^2 - 208*ep*mWW^3*s*t^2 - 448*ep^2*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 - 18*ep*mtt^2*s^2*t^2 + 78*ep^2*mtt^2*s^2*t^2 + 30*mtt*mWW*s^2*t^2 + 135*ep*mtt*mWW*s^2*t^2 + 78*ep^2*mtt*mWW*s^2*t^2 - 28*mWW^2*s^2*t^2 - 212*ep*mWW^2*s^2*t^2 - 376*ep^2*mWW^2*s^2*t^2 + 4*mtt*s^3*t^2 + 12*ep*mtt*s^3*t^2 - 52*ep^2*mtt*s^3*t^2 - 10*mWW*s^3*t^2 - 45*ep*mWW*s^3*t^2 - 26*ep^2*mWW*s^3*t^2 - s^4*t^2 - 3*ep*s^4*t^2 + 13*ep^2*s^4*t^2 + 2*mtt^3*t^3 + 11*ep*mtt^3*t^3 + 6*ep^2*mtt^3*t^3 - 12*mtt^2*mWW*t^3 - 78*ep*mtt^2*mWW*t^3 - 132*ep^2*mtt^2*mWW*t^3 + 24*mtt*mWW^2*t^3 + 208*ep*mtt*mWW^2*t^3 + 448*ep^2*mtt*mWW^2*t^3 - 16*mWW^3*t^3 - 160*ep*mWW^3*t^3 - 384*ep^2*mWW^3*t^3 - 6*mtt^2*s*t^3 - 33*ep*mtt^2*s*t^3 - 18*ep^2*mtt^2*s*t^3 + 24*mtt*mWW*s*t^3 + 156*ep*mtt*mWW*s*t^3 + 264*ep^2*mtt*mWW*s*t^3 - 24*mWW^2*s*t^3 - 208*ep*mWW^2*s*t^3 - 448*ep^2*mWW^2*s*t^3 + 6*mtt*s^2*t^3 + 33*ep*mtt*s^2*t^3 + 18*ep^2*mtt*s^2*t^3 - 12*mWW*s^2*t^3 - 78*ep*mWW*s^2*t^3 - 132*ep^2*mWW*s^2*t^3 - 2*s^3*t^3 - 11*ep*s^3*t^3 - 6*ep^2*s^3*t^3))/(4*ep*(1 + ep)*(1 + 4*ep)*(-mtt + s)^3*(mWW - t)^2), (3*(-1 + 2*ep)*(3*ep^2*mtt^4 + ep*mtt^3*mWW - 4*ep^2*mtt^3*mWW + mtt^2*mWW^2 + 4*ep*mtt^2*mWW^2 + 4*ep^2*mtt^2*mWW^2 - 12*ep^2*mtt^3*s - 3*ep*mtt^2*mWW*s + 12*ep^2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 8*ep*mtt*mWW^2*s - 8*ep^2*mtt*mWW^2*s + 18*ep^2*mtt^2*s^2 + 3*ep*mtt*mWW*s^2 - 12*ep^2*mtt*mWW*s^2 + mWW^2*s^2 + 4*ep*mWW^2*s^2 + 4*ep^2*mWW^2*s^2 - 12*ep^2*mtt*s^3 - ep*mWW*s^3 + 4*ep^2*mWW*s^3 + 3*ep^2*s^4 + ep*mtt^3*t - 4*ep^2*mtt^3*t - 2*mtt^2*mWW*t - 18*ep*mtt^2*mWW*t - 24*ep^2*mtt^2*mWW*t + 8*ep*mtt*mWW^2*t + 32*ep^2*mtt*mWW^2*t - 3*ep*mtt^2*s*t + 12*ep^2*mtt^2*s*t + 4*mtt*mWW*s*t + 36*ep*mtt*mWW*s*t + 48*ep^2*mtt*mWW*s*t - 8*ep*mWW^2*s*t - 32*ep^2*mWW^2*s*t + 3*ep*mtt*s^2*t - 12*ep^2*mtt*s^2*t - 2*mWW*s^2*t - 18*ep*mWW*s^2*t - 24*ep^2*mWW*s^2*t - ep*s^3*t + 4*ep^2*s^3*t + mtt^2*t^2 + 4*ep*mtt^2*t^2 + 4*ep^2*mtt^2*t^2 + 8*ep*mtt*mWW*t^2 + 32*ep^2*mtt*mWW*t^2 - 8*ep*mWW^2*t^2 - 48*ep^2*mWW^2*t^2 - 2*mtt*s*t^2 - 8*ep*mtt*s*t^2 - 8*ep^2*mtt*s*t^2 - 8*ep*mWW*s*t^2 - 32*ep^2*mWW*s*t^2 + s^2*t^2 + 4*ep*s^2*t^2 + 4*ep^2*s^2*t^2))/(4*ep*(1 + ep)*(1 + 4*ep)*(-mtt + s)*(mWW - t)^2), -(s*(-mtt + s + t)*(-6*ep*mtt^5*mWW^3 - 36*ep^2*mtt^5*mWW^3 - 48*ep^3*mtt^5*mWW^3 - 2*mtt^4*mWW^4 - 10*ep*mtt^4*mWW^4 + 11*ep^2*mtt^4*mWW^4 + 49*ep^3*mtt^4*mWW^4 + 4*mtt^3*mWW^5 + 28*ep*mtt^3*mWW^5 + 54*ep^2*mtt^3*mWW^5 + 24*ep^3*mtt^3*mWW^5 + 2*ep*mtt^2*mWW^6 + 6*ep^2*mtt^2*mWW^6 + 4*ep^3*mtt^2*mWW^6 + 30*ep*mtt^4*mWW^3*s + 180*ep^2*mtt^4*mWW^3*s + 240*ep^3*mtt^4*mWW^3*s + 8*mtt^3*mWW^4*s + 40*ep*mtt^3*mWW^4*s - 44*ep^2*mtt^3*mWW^4*s - 196*ep^3*mtt^3*mWW^4*s - 12*mtt^2*mWW^5*s - 84*ep*mtt^2*mWW^5*s - 162*ep^2*mtt^2*mWW^5*s - 72*ep^3*mtt^2*mWW^5*s - 4*ep*mtt*mWW^6*s - 12*ep^2*mtt*mWW^6*s - 8*ep^3*mtt*mWW^6*s - 60*ep*mtt^3*mWW^3*s^2 - 360*ep^2*mtt^3*mWW^3*s^2 - 480*ep^3*mtt^3*mWW^3*s^2 - 12*mtt^2*mWW^4*s^2 - 60*ep*mtt^2*mWW^4*s^2 + 66*ep^2*mtt^2*mWW^4*s^2 + 294*ep^3*mtt^2*mWW^4*s^2 + 12*mtt*mWW^5*s^2 + 84*ep*mtt*mWW^5*s^2 + 162*ep^2*mtt*mWW^5*s^2 + 72*ep^3*mtt*mWW^5*s^2 + 2*ep*mWW^6*s^2 + 6*ep^2*mWW^6*s^2 + 4*ep^3*mWW^6*s^2 + 60*ep*mtt^2*mWW^3*s^3 + 360*ep^2*mtt^2*mWW^3*s^3 + 480*ep^3*mtt^2*mWW^3*s^3 + 8*mtt*mWW^4*s^3 + 40*ep*mtt*mWW^4*s^3 - 44*ep^2*mtt*mWW^4*s^3 - 196*ep^3*mtt*mWW^4*s^3 - 4*mWW^5*s^3 - 28*ep*mWW^5*s^3 - 54*ep^2*mWW^5*s^3 - 24*ep^3*mWW^5*s^3 - 30*ep*mtt*mWW^3*s^4 - 180*ep^2*mtt*mWW^3*s^4 - 240*ep^3*mtt*mWW^3*s^4 - 2*mWW^4*s^4 - 10*ep*mWW^4*s^4 + 11*ep^2*mWW^4*s^4 + 49*ep^3*mWW^4*s^4 + 6*ep*mWW^3*s^5 + 36*ep^2*mWW^3*s^5 + 48*ep^3*mWW^3*s^5 - 6*ep*mtt^5*mWW^2*t - 36*ep^2*mtt^5*mWW^2*t - 48*ep^3*mtt^5*mWW^2*t - 4*mtt^4*mWW^3*t + 16*ep*mtt^4*mWW^3*t + 163*ep^2*mtt^4*mWW^3*t + 221*ep^3*mtt^4*mWW^3*t + 28*mtt^3*mWW^4*t + 187*ep*mtt^3*mWW^4*t + 369*ep^2*mtt^3*mWW^4*t + 222*ep^3*mtt^3*mWW^4*t - 32*mtt^2*mWW^5*t - 263*ep*mtt^2*mWW^5*t - 723*ep^2*mtt^2*mWW^5*t - 654*ep^3*mtt^2*mWW^5*t - 6*ep*mtt*mWW^6*t - 34*ep^2*mtt*mWW^6*t - 28*ep^3*mtt*mWW^6*t + 30*ep*mtt^4*mWW^2*s*t + 180*ep^2*mtt^4*mWW^2*s*t + 240*ep^3*mtt^4*mWW^2*s*t + 16*mtt^3*mWW^3*s*t - 64*ep*mtt^3*mWW^3*s*t - 652*ep^2*mtt^3*mWW^3*s*t - 884*ep^3*mtt^3*mWW^3*s*t - 84*mtt^2*mWW^4*s*t - 561*ep*mtt^2*mWW^4*s*t - 1107*ep^2*mtt^2*mWW^4*s*t - 666*ep^3*mtt^2*mWW^4*s*t + 64*mtt*mWW^5*s*t + 526*ep*mtt*mWW^5*s*t + 1446*ep^2*mtt*mWW^5*s*t + 1308*ep^3*mtt*mWW^5*s*t + 6*ep*mWW^6*s*t + 34*ep^2*mWW^6*s*t + 28*ep^3*mWW^6*s*t - 60*ep*mtt^3*mWW^2*s^2*t - 360*ep^2*mtt^3*mWW^2*s^2*t - 480*ep^3*mtt^3*mWW^2*s^2*t - 24*mtt^2*mWW^3*s^2*t + 96*ep*mtt^2*mWW^3*s^2*t + 978*ep^2*mtt^2*mWW^3*s^2*t + 1326*ep^3*mtt^2*mWW^3*s^2*t + 84*mtt*mWW^4*s^2*t + 561*ep*mtt*mWW^4*s^2*t + 1107*ep^2*mtt*mWW^4*s^2*t + 666*ep^3*mtt*mWW^4*s^2*t - 32*mWW^5*s^2*t - 263*ep*mWW^5*s^2*t - 723*ep^2*mWW^5*s^2*t - 654*ep^3*mWW^5*s^2*t + 60*ep*mtt^2*mWW^2*s^3*t + 360*ep^2*mtt^2*mWW^2*s^3*t + 480*ep^3*mtt^2*mWW^2*s^3*t + 16*mtt*mWW^3*s^3*t - 64*ep*mtt*mWW^3*s^3*t - 652*ep^2*mtt*mWW^3*s^3*t - 884*ep^3*mtt*mWW^3*s^3*t - 28*mWW^4*s^3*t - 187*ep*mWW^4*s^3*t - 369*ep^2*mWW^4*s^3*t - 222*ep^3*mWW^4*s^3*t - 30*ep*mtt*mWW^2*s^4*t - 180*ep^2*mtt*mWW^2*s^4*t - 240*ep^3*mtt*mWW^2*s^4*t - 4*mWW^3*s^4*t + 16*ep*mWW^3*s^4*t + 163*ep^2*mWW^3*s^4*t + 221*ep^3*mWW^3*s^4*t + 6*ep*mWW^2*s^5*t + 36*ep^2*mWW^2*s^5*t + 48*ep^3*mWW^2*s^5*t - 2*mtt^4*mWW^2*t^2 - 16*ep*mtt^4*mWW^2*t^2 + 5*ep^2*mtt^4*mWW^2*t^2 + 67*ep^3*mtt^4*mWW^2*t^2 - 16*mtt^3*mWW^3*t^2 - 85*ep*mtt^3*mWW^3*t^2 - 155*ep^2*mtt^3*mWW^3*t^2 - 104*ep^3*mtt^3*mWW^3*t^2 - 34*mtt^2*mWW^4*t^2 - 369*ep*mtt^2*mWW^4*t^2 - 1170*ep^2*mtt^2*mWW^4*t^2 - 1123*ep^3*mtt^2*mWW^4*t^2 + 70*mtt*mWW^5*t^2 + 727*ep*mtt*mWW^5*t^2 + 2387*ep^2*mtt*mWW^5*t^2 + 2378*ep^3*mtt*mWW^5*t^2 + 4*ep*mWW^6*t^2 + 28*ep^2*mWW^6*t^2 + 24*ep^3*mWW^6*t^2 + 8*mtt^3*mWW^2*s*t^2 + 64*ep*mtt^3*mWW^2*s*t^2 - 20*ep^2*mtt^3*mWW^2*s*t^2 - 268*ep^3*mtt^3*mWW^2*s*t^2 + 48*mtt^2*mWW^3*s*t^2 + 255*ep*mtt^2*mWW^3*s*t^2 + 465*ep^2*mtt^2*mWW^3*s*t^2 + 312*ep^3*mtt^2*mWW^3*s*t^2 + 68*mtt*mWW^4*s*t^2 + 738*ep*mtt*mWW^4*s*t^2 + 2340*ep^2*mtt*mWW^4*s*t^2 + 2246*ep^3*mtt*mWW^4*s*t^2 - 70*mWW^5*s*t^2 - 727*ep*mWW^5*s*t^2 - 2387*ep^2*mWW^5*s*t^2 - 2378*ep^3*mWW^5*s*t^2 - 12*mtt^2*mWW^2*s^2*t^2 - 96*ep*mtt^2*mWW^2*s^2*t^2 + 30*ep^2*mtt^2*mWW^2*s^2*t^2 + 402*ep^3*mtt^2*mWW^2*s^2*t^2 - 48*mtt*mWW^3*s^2*t^2 - 255*ep*mtt*mWW^3*s^2*t^2 - 465*ep^2*mtt*mWW^3*s^2*t^2 - 312*ep^3*mtt*mWW^3*s^2*t^2 - 34*mWW^4*s^2*t^2 - 369*ep*mWW^4*s^2*t^2 - 1170*ep^2*mWW^4*s^2*t^2 - 1123*ep^3*mWW^4*s^2*t^2 + 8*mtt*mWW^2*s^3*t^2 + 64*ep*mtt*mWW^2*s^3*t^2 - 20*ep^2*mtt*mWW^2*s^3*t^2 - 268*ep^3*mtt*mWW^2*s^3*t^2 + 16*mWW^3*s^3*t^2 + 85*ep*mWW^3*s^3*t^2 + 155*ep^2*mWW^3*s^3*t^2 + 104*ep^3*mWW^3*s^3*t^2 - 2*mWW^2*s^4*t^2 - 16*ep*mWW^2*s^4*t^2 + 5*ep^2*mWW^2*s^4*t^2 + 67*ep^3*mWW^2*s^4*t^2 + 6*ep*mtt^4*mWW*t^3 + 21*ep^2*mtt^4*mWW*t^3 + 15*ep^3*mtt^4*mWW*t^3 + 56*mtt^3*mWW^2*t^3 + 329*ep*mtt^3*mWW^2*t^3 + 553*ep^2*mtt^3*mWW^2*t^3 + 244*ep^3*mtt^3*mWW^2*t^3 - 67*ep*mtt^2*mWW^3*t^3 - 378*ep^2*mtt^2*mWW^3*t^3 - 497*ep^3*mtt^2*mWW^3*t^3 - 58*mtt*mWW^4*t^3 - 528*ep*mtt*mWW^4*t^3 - 1448*ep^2*mtt*mWW^4*t^3 - 1152*ep^3*mtt*mWW^4*t^3 - 44*mWW^5*t^3 - 506*ep*mWW^5*t^3 - 1746*ep^2*mWW^5*t^3 - 1764*ep^3*mWW^5*t^3 - 24*ep*mtt^3*mWW*s*t^3 - 84*ep^2*mtt^3*mWW*s*t^3 - 60*ep^3*mtt^3*mWW*s*t^3 - 168*mtt^2*mWW^2*s*t^3 - 987*ep*mtt^2*mWW^2*s*t^3 - 1659*ep^2*mtt^2*mWW^2*s*t^3 - 732*ep^3*mtt^2*mWW^2*s*t^3 + 134*ep*mtt*mWW^3*s*t^3 + 756*ep^2*mtt*mWW^3*s*t^3 + 994*ep^3*mtt*mWW^3*s*t^3 + 58*mWW^4*s*t^3 + 528*ep*mWW^4*s*t^3 + 1448*ep^2*mWW^4*s*t^3 + 1152*ep^3*mWW^4*s*t^3 + 36*ep*mtt^2*mWW*s^2*t^3 + 126*ep^2*mtt^2*mWW*s^2*t^3 + 90*ep^3*mtt^2*mWW*s^2*t^3 + 168*mtt*mWW^2*s^2*t^3 + 987*ep*mtt*mWW^2*s^2*t^3 + 1659*ep^2*mtt*mWW^2*s^2*t^3 + 732*ep^3*mtt*mWW^2*s^2*t^3 - 67*ep*mWW^3*s^2*t^3 - 378*ep^2*mWW^3*s^2*t^3 - 497*ep^3*mWW^3*s^2*t^3 - 24*ep*mtt*mWW*s^3*t^3 - 84*ep^2*mtt*mWW*s^3*t^3 - 60*ep^3*mtt*mWW*s^3*t^3 - 56*mWW^2*s^3*t^3 - 329*ep*mWW^2*s^3*t^3 - 553*ep^2*mWW^2*s^3*t^3 - 244*ep^3*mWW^2*s^3*t^3 + 6*ep*mWW*s^4*t^3 + 21*ep^2*mWW*s^4*t^3 + 15*ep^3*mWW*s^4*t^3 - 32*mtt^3*mWW*t^4 - 179*ep*mtt^3*mWW*t^4 - 307*ep^2*mtt^3*mWW*t^4 - 160*ep^3*mtt^3*mWW*t^4 - 78*mtt^2*mWW^2*t^4 - 485*ep*mtt^2*mWW^2*t^4 - 932*ep^2*mtt^2*mWW^2*t^4 - 555*ep^3*mtt^2*mWW^2*t^4 + 122*mtt*mWW^3*t^4 + 1242*ep*mtt*mWW^3*t^4 + 3804*ep^2*mtt*mWW^3*t^4 + 3488*ep^3*mtt*mWW^3*t^4 + 72*mWW^4*t^4 + 762*ep*mWW^4*t^4 + 2322*ep^2*mWW^4*t^4 + 2052*ep^3*mWW^4*t^4 + 96*mtt^2*mWW*s*t^4 + 537*ep*mtt^2*mWW*s*t^4 + 921*ep^2*mtt^2*mWW*s*t^4 + 480*ep^3*mtt^2*mWW*s*t^4 + 156*mtt*mWW^2*s*t^4 + 970*ep*mtt*mWW^2*s*t^4 + 1864*ep^2*mtt*mWW^2*s*t^4 + 1110*ep^3*mtt*mWW^2*s*t^4 - 122*mWW^3*s*t^4 - 1242*ep*mWW^3*s*t^4 - 3804*ep^2*mWW^3*s*t^4 - 3488*ep^3*mWW^3*s*t^4 - 96*mtt*mWW*s^2*t^4 - 537*ep*mtt*mWW*s^2*t^4 - 921*ep^2*mtt*mWW*s^2*t^4 - 480*ep^3*mtt*mWW*s^2*t^4 - 78*mWW^2*s^2*t^4 - 485*ep*mWW^2*s^2*t^4 - 932*ep^2*mWW^2*s^2*t^4 - 555*ep^3*mWW^2*s^2*t^4 + 32*mWW*s^3*t^4 + 179*ep*mWW*s^3*t^4 + 307*ep^2*mWW*s^3*t^4 + 160*ep^3*mWW*s^3*t^4 + 8*mtt^3*t^5 + 40*ep*mtt^3*t^5 + 62*ep^2*mtt^3*t^5 + 30*ep^3*mtt^3*t^5 + 56*mtt^2*mWW*t^5 + 326*ep*mtt^2*mWW*t^5 + 601*ep^2*mtt^2*mWW*t^5 + 355*ep^3*mtt^2*mWW*t^5 - 38*mtt*mWW^2*t^5 - 466*ep*mtt*mWW^2*t^5 - 1476*ep^2*mtt*mWW^2*t^5 - 1312*ep^3*mtt*mWW^2*t^5 - 108*mWW^3*t^5 - 1142*ep*mWW^3*t^5 - 3482*ep^2*mWW^3*t^5 - 3108*ep^3*mWW^3*t^5 - 24*mtt^2*s*t^5 - 120*ep*mtt^2*s*t^5 - 186*ep^2*mtt^2*s*t^5 - 90*ep^3*mtt^2*s*t^5 - 112*mtt*mWW*s*t^5 - 652*ep*mtt*mWW*s*t^5 - 1202*ep^2*mtt*mWW*s*t^5 - 710*ep^3*mtt*mWW*s*t^5 + 38*mWW^2*s*t^5 + 466*ep*mWW^2*s*t^5 + 1476*ep^2*mWW^2*s*t^5 + 1312*ep^3*mWW^2*s*t^5 + 24*mtt*s^2*t^5 + 120*ep*mtt*s^2*t^5 + 186*ep^2*mtt*s^2*t^5 + 90*ep^3*mtt*s^2*t^5 + 56*mWW*s^2*t^5 + 326*ep*mWW*s^2*t^5 + 601*ep^2*mWW*s^2*t^5 + 355*ep^3*mWW*s^2*t^5 - 8*s^3*t^5 - 40*ep*s^3*t^5 - 62*ep^2*s^3*t^5 - 30*ep^3*s^3*t^5 - 16*mtt^2*t^6 - 88*ep*mtt^2*t^6 - 156*ep^2*mtt^2*t^6 - 90*ep^3*mtt^2*t^6 - 8*mtt*mWW*t^6 + 7*ep*mtt*mWW*t^6 + 129*ep^2*mtt*mWW*t^6 + 150*ep^3*mtt*mWW*t^6 + 64*mWW^2*t^6 + 658*ep*mWW^2*t^6 + 1914*ep^2*mWW^2*t^6 + 1620*ep^3*mWW^2*t^6 + 32*mtt*s*t^6 + 176*ep*mtt*s*t^6 + 312*ep^2*mtt*s*t^6 + 180*ep^3*mtt*s*t^6 + 8*mWW*s*t^6 - 7*ep*mWW*s*t^6 - 129*ep^2*mWW*s*t^6 - 150*ep^3*mWW*s*t^6 - 16*s^2*t^6 - 88*ep*s^2*t^6 - 156*ep^2*s^2*t^6 - 90*ep^3*s^2*t^6 + 8*mtt*t^7 + 48*ep*mtt*t^7 + 94*ep^2*mtt*t^7 + 60*ep^3*mtt*t^7 - 16*mWW*t^7 - 160*ep*mWW*t^7 - 444*ep^2*mWW*t^7 - 360*ep^3*mWW*t^7 - 8*s*t^7 - 48*ep*s*t^7 - 94*ep^2*s*t^7 - 60*ep^3*s*t^7))/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^3*(mWW - t)^3), (3*(-mtt + s + t)^2*(3*ep*mtt^4*mWW^3 + 15*ep^2*mtt^4*mWW^3 + 18*ep^3*mtt^4*mWW^3 + mtt^3*mWW^4 + 4*ep*mtt^3*mWW^4 - 5*ep^2*mtt^3*mWW^4 - 18*ep^3*mtt^3*mWW^4 - 3*mtt^2*mWW^5 - 21*ep*mtt^2*mWW^5 - 40*ep^2*mtt^2*mWW^5 - 20*ep^3*mtt^2*mWW^5 - 12*ep*mtt^3*mWW^3*s - 60*ep^2*mtt^3*mWW^3*s - 72*ep^3*mtt^3*mWW^3*s - 3*mtt^2*mWW^4*s - 12*ep*mtt^2*mWW^4*s + 15*ep^2*mtt^2*mWW^4*s + 54*ep^3*mtt^2*mWW^4*s + 6*mtt*mWW^5*s + 42*ep*mtt*mWW^5*s + 80*ep^2*mtt*mWW^5*s + 40*ep^3*mtt*mWW^5*s + 18*ep*mtt^2*mWW^3*s^2 + 90*ep^2*mtt^2*mWW^3*s^2 + 108*ep^3*mtt^2*mWW^3*s^2 + 3*mtt*mWW^4*s^2 + 12*ep*mtt*mWW^4*s^2 - 15*ep^2*mtt*mWW^4*s^2 - 54*ep^3*mtt*mWW^4*s^2 - 3*mWW^5*s^2 - 21*ep*mWW^5*s^2 - 40*ep^2*mWW^5*s^2 - 20*ep^3*mWW^5*s^2 - 12*ep*mtt*mWW^3*s^3 - 60*ep^2*mtt*mWW^3*s^3 - 72*ep^3*mtt*mWW^3*s^3 - mWW^4*s^3 - 4*ep*mWW^4*s^3 + 5*ep^2*mWW^4*s^3 + 18*ep^3*mWW^4*s^3 + 3*ep*mWW^3*s^4 + 15*ep^2*mWW^3*s^4 + 18*ep^3*mWW^3*s^4 + 3*ep*mtt^4*mWW^2*t + 21*ep^2*mtt^4*mWW^2*t + 30*ep^3*mtt^4*mWW^2*t + 2*mtt^3*mWW^3*t - 5*ep*mtt^3*mWW^3*t - 59*ep^2*mtt^3*mWW^3*t - 82*ep^3*mtt^3*mWW^3*t - 10*mtt^2*mWW^4*t - 55*ep*mtt^2*mWW^4*t - 107*ep^2*mtt^2*mWW^4*t - 74*ep^3*mtt^2*mWW^4*t + 13*mtt*mWW^5*t + 99*ep*mtt*mWW^5*t + 264*ep^2*mtt*mWW^5*t + 236*ep^3*mtt*mWW^5*t - 12*ep*mtt^3*mWW^2*s*t - 84*ep^2*mtt^3*mWW^2*s*t - 120*ep^3*mtt^3*mWW^2*s*t - 6*mtt^2*mWW^3*s*t + 15*ep*mtt^2*mWW^3*s*t + 177*ep^2*mtt^2*mWW^3*s*t + 246*ep^3*mtt^2*mWW^3*s*t + 20*mtt*mWW^4*s*t + 110*ep*mtt*mWW^4*s*t + 214*ep^2*mtt*mWW^4*s*t + 148*ep^3*mtt*mWW^4*s*t - 13*mWW^5*s*t - 99*ep*mWW^5*s*t - 264*ep^2*mWW^5*s*t - 236*ep^3*mWW^5*s*t + 18*ep*mtt^2*mWW^2*s^2*t + 126*ep^2*mtt^2*mWW^2*s^2*t + 180*ep^3*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t - 15*ep*mtt*mWW^3*s^2*t - 177*ep^2*mtt*mWW^3*s^2*t - 246*ep^3*mtt*mWW^3*s^2*t - 10*mWW^4*s^2*t - 55*ep*mWW^4*s^2*t - 107*ep^2*mWW^4*s^2*t - 74*ep^3*mWW^4*s^2*t - 12*ep*mtt*mWW^2*s^3*t - 84*ep^2*mtt*mWW^2*s^3*t - 120*ep^3*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t + 5*ep*mWW^3*s^3*t + 59*ep^2*mWW^3*s^3*t + 82*ep^3*mWW^3*s^3*t + 3*ep*mWW^2*s^4*t + 21*ep^2*mWW^2*s^4*t + 30*ep^3*mWW^2*s^4*t + mtt^3*mWW^2*t^2 + 12*ep*mtt^3*mWW^2*t^2 + 9*ep^2*mtt^3*mWW^2*t^2 - 22*ep^3*mtt^3*mWW^2*t^2 + 7*mtt^2*mWW^3*t^2 - 3*ep*mtt^2*mWW^3*t^2 - 90*ep^2*mtt^2*mWW^3*t^2 - 110*ep^3*mtt^2*mWW^3*t^2 + 7*mtt*mWW^4*t^2 + 121*ep*mtt*mWW^4*t^2 + 442*ep^2*mtt*mWW^4*t^2 + 456*ep^3*mtt*mWW^4*t^2 - 22*mWW^5*t^2 - 234*ep*mWW^5*t^2 - 728*ep^2*mWW^5*t^2 - 696*ep^3*mWW^5*t^2 - 3*mtt^2*mWW^2*s*t^2 - 36*ep*mtt^2*mWW^2*s*t^2 - 27*ep^2*mtt^2*mWW^2*s*t^2 + 66*ep^3*mtt^2*mWW^2*s*t^2 - 14*mtt*mWW^3*s*t^2 + 6*ep*mtt*mWW^3*s*t^2 + 180*ep^2*mtt*mWW^3*s*t^2 + 220*ep^3*mtt*mWW^3*s*t^2 - 7*mWW^4*s*t^2 - 121*ep*mWW^4*s*t^2 - 442*ep^2*mWW^4*s*t^2 - 456*ep^3*mWW^4*s*t^2 + 3*mtt*mWW^2*s^2*t^2 + 36*ep*mtt*mWW^2*s^2*t^2 + 27*ep^2*mtt*mWW^2*s^2*t^2 - 66*ep^3*mtt*mWW^2*s^2*t^2 + 7*mWW^3*s^2*t^2 - 3*ep*mWW^3*s^2*t^2 - 90*ep^2*mWW^3*s^2*t^2 - 110*ep^3*mWW^3*s^2*t^2 - mWW^2*s^3*t^2 - 12*ep*mWW^2*s^3*t^2 - 9*ep^2*mWW^2*s^3*t^2 + 22*ep^3*mWW^2*s^3*t^2 - 3*ep*mtt^3*mWW*t^3 - 9*ep^2*mtt^3*mWW*t^3 - 6*ep^3*mtt^3*mWW*t^3 - 26*mtt^2*mWW^2*t^3 - 133*ep*mtt^2*mWW^2*t^3 - 209*ep^2*mtt^2*mWW^2*t^3 - 98*ep^3*mtt^2*mWW^2*t^3 + 7*mtt*mWW^3*t^3 + 59*ep*mtt*mWW^3*t^3 + 222*ep^2*mtt*mWW^3*t^3 + 264*ep^3*mtt*mWW^3*t^3 + 36*mWW^4*t^3 + 348*ep*mWW^4*t^3 + 908*ep^2*mWW^4*t^3 + 696*ep^3*mWW^4*t^3 + 9*ep*mtt^2*mWW*s*t^3 + 27*ep^2*mtt^2*mWW*s*t^3 + 18*ep^3*mtt^2*mWW*s*t^3 + 52*mtt*mWW^2*s*t^3 + 266*ep*mtt*mWW^2*s*t^3 + 418*ep^2*mtt*mWW^2*s*t^3 + 196*ep^3*mtt*mWW^2*s*t^3 - 7*mWW^3*s*t^3 - 59*ep*mWW^3*s*t^3 - 222*ep^2*mWW^3*s*t^3 - 264*ep^3*mWW^3*s*t^3 - 9*ep*mtt*mWW*s^2*t^3 - 27*ep^2*mtt*mWW*s^2*t^3 - 18*ep^3*mtt*mWW*s^2*t^3 - 26*mWW^2*s^2*t^3 - 133*ep*mWW^2*s^2*t^3 - 209*ep^2*mWW^2*s^2*t^3 - 98*ep^3*mWW^2*s^2*t^3 + 3*ep*mWW*s^3*t^3 + 9*ep^2*mWW*s^3*t^3 + 6*ep^3*mWW*s^3*t^3 + 16*mtt^2*mWW*t^4 + 78*ep*mtt^2*mWW*t^4 + 120*ep^2*mtt^2*mWW*t^4 + 58*ep^3*mtt^2*mWW*t^4 + 13*mtt*mWW^2*t^4 + 89*ep*mtt*mWW^2*t^4 + 190*ep^2*mtt*mWW^2*t^4 + 128*ep^3*mtt*mWW^2*t^4 - 54*mWW^3*t^4 - 542*ep*mWW^3*t^4 - 1520*ep^2*mWW^3*t^4 - 1272*ep^3*mWW^3*t^4 - 32*mtt*mWW*s*t^4 - 156*ep*mtt*mWW*s*t^4 - 240*ep^2*mtt*mWW*s*t^4 - 116*ep^3*mtt*mWW*s*t^4 - 13*mWW^2*s*t^4 - 89*ep*mWW^2*s*t^4 - 190*ep^2*mWW^2*s*t^4 - 128*ep^3*mWW^2*s*t^4 + 16*mWW*s^2*t^4 + 78*ep*mWW*s^2*t^4 + 120*ep^2*mWW*s^2*t^4 + 58*ep^3*mWW*s^2*t^4 - 4*mtt^2*t^5 - 18*ep*mtt^2*t^5 - 26*ep^2*mtt^2*t^5 - 12*ep^3*mtt^2*t^5 - 12*mtt*mWW*t^5 - 70*ep*mtt*mWW*t^5 - 134*ep^2*mtt*mWW*t^5 - 84*ep^3*mtt*mWW*t^5 + 32*mWW^2*t^5 + 312*ep*mWW^2*t^5 + 828*ep^2*mWW^2*t^5 + 648*ep^3*mWW^2*t^5 + 8*mtt*s*t^5 + 36*ep*mtt*s*t^5 + 52*ep^2*mtt*s*t^5 + 24*ep^3*mtt*s*t^5 + 12*mWW*s*t^5 + 70*ep*mWW*s*t^5 + 134*ep^2*mWW*s*t^5 + 84*ep^3*mWW*s*t^5 - 4*s^2*t^5 - 18*ep*s^2*t^5 - 26*ep^2*s^2*t^5 - 12*ep^3*s^2*t^5 + 4*mtt*t^6 + 22*ep*mtt*t^6 + 40*ep^2*mtt*t^6 + 24*ep^3*mtt*t^6 - 8*mWW*t^6 - 76*ep*mWW*t^6 - 192*ep^2*mWW*t^6 - 144*ep^3*mWW*t^6 - 4*s*t^6 - 22*ep*s*t^6 - 40*ep^2*s*t^6 - 24*ep^3*s*t^6))/(4*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*(-mtt + s)^3*(mWW - t)^3), -(-36*ep^2*mtt^13*mWW - 96*ep^3*mtt^13*mWW - 60*ep^4*mtt^13*mWW - 54*ep*mtt^12*mWW^2 - 54*ep^2*mtt^12*mWW^2 + 158*ep^3*mtt^12*mWW^2 + 158*ep^4*mtt^12*mWW^2 - 34*mtt^11*mWW^3 - 44*ep*mtt^11*mWW^3 - 102*ep^2*mtt^11*mWW^3 - 396*ep^3*mtt^11*mWW^3 - 296*ep^4*mtt^11*mWW^3 + 164*mtt^10*mWW^4 + 950*ep*mtt^10*mWW^4 + 2316*ep^2*mtt^10*mWW^4 + 2658*ep^3*mtt^10*mWW^4 + 1104*ep^4*mtt^10*mWW^4 - 310*mtt^9*mWW^5 - 2256*ep*mtt^9*mWW^5 - 5866*ep^2*mtt^9*mWW^5 - 6436*ep^3*mtt^9*mWW^5 - 2500*ep^4*mtt^9*mWW^5 + 280*mtt^8*mWW^6 + 2294*ep*mtt^8*mWW^6 + 6298*ep^2*mtt^8*mWW^6 + 7098*ep^3*mtt^8*mWW^6 + 2854*ep^4*mtt^8*mWW^6 - 110*mtt^7*mWW^7 - 1052*ep*mtt^7*mWW^7 - 3186*ep^2*mtt^7*mWW^7 - 3948*ep^3*mtt^7*mWW^7 - 1800*ep^4*mtt^7*mWW^7 + 4*mtt^6*mWW^8 + 138*ep*mtt^6*mWW^8 + 640*ep^2*mtt^6*mWW^8 + 1094*ep^3*mtt^6*mWW^8 + 668*ep^4*mtt^6*mWW^8 + 6*mtt^5*mWW^9 + 24*ep*mtt^5*mWW^9 - 10*ep^2*mtt^5*mWW^9 - 132*ep^3*mtt^5*mWW^9 - 128*ep^4*mtt^5*mWW^9 + 351*ep^2*mtt^12*mWW*s + 936*ep^3*mtt^12*mWW*s + 585*ep^4*mtt^12*mWW*s + 432*ep*mtt^11*mWW^2*s + 314*ep^2*mtt^11*mWW^2*s - 1586*ep^3*mtt^11*mWW^2*s - 1468*ep^4*mtt^11*mWW^2*s + 234*mtt^10*mWW^3*s + 346*ep*mtt^10*mWW^3*s + 1001*ep^2*mtt^10*mWW^3*s + 3300*ep^3*mtt^10*mWW^3*s + 2351*ep^4*mtt^10*mWW^3*s - 982*mtt^9*mWW^4*s - 6100*ep*mtt^9*mWW^4*s - 15254*ep^2*mtt^9*mWW^4*s - 17314*ep^3*mtt^9*mWW^4*s - 7018*ep^4*mtt^9*mWW^4*s + 1552*mtt^8*mWW^5*s + 12228*ep*mtt^8*mWW^5*s + 32505*ep^2*mtt^8*mWW^5*s + 35338*ep^3*mtt^8*mWW^5*s + 13417*ep^4*mtt^8*mWW^5*s - 1068*mtt^7*mWW^6*s - 9776*ep*mtt^7*mWW^6*s - 27620*ep^2*mtt^7*mWW^6*s - 30890*ep^3*mtt^7*mWW^6*s - 12146*ep^4*mtt^7*mWW^6*s + 202*mtt^6*mWW^7*s + 2698*ep*mtt^6*mWW^7*s + 8837*ep^2*mtt^6*mWW^7*s + 11044*ep^3*mtt^6*mWW^7*s + 5011*ep^4*mtt^6*mWW^7*s + 98*mtt^5*mWW^8*s + 420*ep*mtt^5*mWW^8*s + 424*ep^2*mtt^5*mWW^8*s - 386*ep^3*mtt^5*mWW^8*s - 672*ep^4*mtt^5*mWW^8*s - 36*mtt^4*mWW^9*s - 248*ep*mtt^4*mWW^9*s - 558*ep^2*mtt^4*mWW^9*s - 442*ep^3*mtt^4*mWW^9*s - 60*ep^4*mtt^4*mWW^9*s - 1539*ep^2*mtt^11*mWW*s^2 - 4104*ep^3*mtt^11*mWW*s^2 - 2565*ep^4*mtt^11*mWW*s^2 - 1509*ep*mtt^10*mWW^2*s^2 - 551*ep^2*mtt^10*mWW^2*s^2 + 7029*ep^3*mtt^10*mWW^2*s^2 + 6071*ep^4*mtt^10*mWW^2*s^2 - 686*mtt^9*mWW^3*s^2 - 1187*ep*mtt^9*mWW^3*s^2 - 4091*ep^2*mtt^9*mWW^3*s^2 - 11881*ep^3*mtt^9*mWW^3*s^2 - 8099*ep^4*mtt^9*mWW^3*s^2 + 2458*mtt^8*mWW^4*s^2 + 16719*ep*mtt^8*mWW^4*s^2 + 42781*ep^2*mtt^8*mWW^4*s^2 + 47537*ep^3*mtt^8*mWW^4*s^2 + 18577*ep^4*mtt^8*mWW^4*s^2 - 3150*mtt^7*mWW^5*s^2 - 27629*ep*mtt^7*mWW^5*s^2 - 74923*ep^2*mtt^7*mWW^5*s^2 - 79827*ep^3*mtt^7*mWW^5*s^2 - 29207*ep^4*mtt^7*mWW^5*s^2 + 1524*mtt^6*mWW^6*s^2 + 16589*ep*mtt^6*mWW^6*s^2 + 48255*ep^2*mtt^6*mWW^6*s^2 + 52863*ep^3*mtt^6*mWW^6*s^2 + 20041*ep^4*mtt^6*mWW^6*s^2 + 38*mtt^5*mWW^7*s^2 - 1873*ep*mtt^5*mWW^7*s^2 - 7479*ep^2*mtt^5*mWW^7*s^2 - 9443*ep^3*mtt^5*mWW^7*s^2 - 4339*ep^4*mtt^5*mWW^7*s^2 - 222*mtt^4*mWW^8*s^2 - 1415*ep*mtt^4*mWW^8*s^2 - 3257*ep^2*mtt^4*mWW^8*s^2 - 2997*ep^3*mtt^4*mWW^8*s^2 - 741*ep^4*mtt^4*mWW^8*s^2 + 38*mtt^3*mWW^9*s^2 + 305*ep*mtt^3*mWW^9*s^2 + 804*ep^2*mtt^3*mWW^9*s^2 + 823*ep^3*mtt^3*mWW^9*s^2 + 262*ep^4*mtt^3*mWW^9*s^2 + 3996*ep^2*mtt^10*mWW*s^3 + 10656*ep^3*mtt^10*mWW*s^3 + 6660*ep^4*mtt^10*mWW*s^3 + 3003*ep*mtt^9*mWW^2*s^3 - 399*ep^2*mtt^9*mWW^2*s^3 - 18067*ep^3*mtt^9*mWW^2*s^3 - 14665*ep^4*mtt^9*mWW^2*s^3 + 1106*mtt^8*mWW^3*s^3 + 2308*ep*mtt^8*mWW^3*s^3 + 9084*ep^2*mtt^8*mWW^3*s^3 + 23826*ep^3*mtt^8*mWW^3*s^3 + 15604*ep^4*mtt^8*mWW^3*s^3 - 3304*mtt^7*mWW^4*s^3 - 25377*ep*mtt^7*mWW^4*s^3 - 65757*ep^2*mtt^7*mWW^4*s^3 - 69803*ep^3*mtt^7*mWW^4*s^3 - 25479*ep^4*mtt^7*mWW^4*s^3 + 3290*mtt^6*mWW^5*s^3 + 33484*ep*mtt^6*mWW^5*s^3 + 91460*ep^2*mtt^6*mWW^5*s^3 + 92638*ep^3*mtt^6*mWW^5*s^3 + 31280*ep^4*mtt^6*mWW^5*s^3 - 958*mtt^5*mWW^6*s^3 - 14013*ep*mtt^5*mWW^6*s^3 - 41031*ep^2*mtt^5*mWW^6*s^3 - 41607*ep^3*mtt^5*mWW^6*s^3 - 14167*ep^4*mtt^5*mWW^6*s^3 - 280*mtt^4*mWW^7*s^3 - 524*ep*mtt^4*mWW^7*s^3 - 448*ep^2*mtt^4*mWW^7*s^3 - 1170*ep^3*mtt^4*mWW^7*s^3 - 522*ep^4*mtt^4*mWW^7*s^3 + 158*mtt^3*mWW^8*s^3 + 1231*ep*mtt^3*mWW^8*s^3 + 3425*ep^2*mtt^3*mWW^8*s^3 + 3901*ep^3*mtt^3*mWW^8*s^3 + 1421*ep^4*mtt^3*mWW^8*s^3 - 12*mtt^2*mWW^9*s^3 - 112*ep*mtt^2*mWW^9*s^3 - 330*ep^2*mtt^2*mWW^9*s^3 - 374*ep^3*mtt^2*mWW^9*s^3 - 132*ep^4*mtt^2*mWW^9*s^3 - 6804*ep^2*mtt^9*mWW*s^4 - 18144*ep^3*mtt^9*mWW*s^4 - 11340*ep^4*mtt^9*mWW*s^4 - 3717*ep*mtt^8*mWW^2*s^4 + 3185*ep^2*mtt^8*mWW^2*s^4 + 29701*ep^3*mtt^8*mWW^2*s^4 + 22799*ep^4*mtt^8*mWW^2*s^4 - 1050*mtt^7*mWW^3*s^4 - 2753*ep*mtt^7*mWW^3*s^4 - 11770*ep^2*mtt^7*mWW^3*s^4 - 28287*ep^3*mtt^7*mWW^3*s^4 - 17860*ep^4*mtt^7*mWW^3*s^4 + 2540*mtt^6*mWW^4*s^4 + 23109*ep*mtt^6*mWW^4*s^4 + 58741*ep^2*mtt^6*mWW^4*s^4 + 55563*ep^3*mtt^6*mWW^4*s^4 + 16871*ep^4*mtt^6*mWW^4*s^4 - 1850*mtt^5*mWW^5*s^4 - 23263*ep*mtt^5*mWW^5*s^4 - 61180*ep^2*mtt^5*mWW^5*s^4 - 53045*ep^3*mtt^5*mWW^5*s^4 - 13390*ep^4*mtt^5*mWW^5*s^4 + 206*mtt^4*mWW^6*s^4 + 5821*ep*mtt^4*mWW^6*s^4 + 14859*ep^2*mtt^4*mWW^6*s^4 + 8967*ep^3*mtt^4*mWW^6*s^4 + 203*ep^4*mtt^4*mWW^6*s^4 + 200*mtt^3*mWW^7*s^4 + 1249*ep*mtt^3*mWW^7*s^4 + 4478*ep^2*mtt^3*mWW^7*s^4 + 7307*ep^3*mtt^3*mWW^7*s^4 + 3630*ep^4*mtt^3*mWW^7*s^4 - 50*mtt^2*mWW^8*s^4 - 477*ep*mtt^2*mWW^8*s^4 - 1603*ep^2*mtt^2*mWW^8*s^4 - 2187*ep^3*mtt^2*mWW^8*s^4 - 971*ep^4*mtt^2*mWW^8*s^4 + 4*mtt*mWW^9*s^4 + 31*ep*mtt*mWW^9*s^4 + 94*ep^2*mtt*mWW^9*s^4 + 125*ep^3*mtt*mWW^9*s^4 + 58*ep^4*mtt*mWW^9*s^4 + 7938*ep^2*mtt^8*mWW*s^5 + 21168*ep^3*mtt^8*mWW*s^5 + 13230*ep^4*mtt^8*mWW*s^5 + 2919*ep*mtt^7*mWW^2*s^5 - 5831*ep^2*mtt^7*mWW^2*s^5 - 32403*ep^3*mtt^7*mWW^2*s^5 - 23653*ep^4*mtt^7*mWW^2*s^5 + 574*mtt^6*mWW^3*s^5 + 2014*ep*mtt^6*mWW^3*s^5 + 8530*ep^2*mtt^6*mWW^3*s^5 + 18704*ep^3*mtt^6*mWW^3*s^5 + 11386*ep^4*mtt^6*mWW^3*s^5 - 1094*mtt^5*mWW^4*s^5 - 12755*ep*mtt^5*mWW^4*s^5 - 28721*ep^2*mtt^5*mWW^4*s^5 - 17493*ep^3*mtt^5*mWW^4*s^5 - 209*ep^4*mtt^5*mWW^4*s^5 + 540*mtt^4*mWW^5*s^5 + 9148*ep*mtt^4*mWW^5*s^5 + 19401*ep^2*mtt^4*mWW^5*s^5 + 5926*ep^3*mtt^4*mWW^5*s^5 - 4695*ep^4*mtt^4*mWW^5*s^5 + 30*mtt^3*mWW^6*s^5 - 809*ep*mtt^3*mWW^6*s^5 + 1101*ep^2*mtt^3*mWW^6*s^5 + 8403*ep^3*mtt^3*mWW^6*s^5 + 6239*ep^4*mtt^3*mWW^6*s^5 - 62*mtt^2*mWW^7*s^5 - 612*ep*mtt^2*mWW^7*s^5 - 2765*ep^2*mtt^2*mWW^7*s^5 - 4864*ep^3*mtt^2*mWW^7*s^5 - 2593*ep^4*mtt^2*mWW^7*s^5 + 12*mtt*mWW^8*s^5 + 103*ep*mtt*mWW^8*s^5 + 371*ep^2*mtt*mWW^8*s^5 + 575*ep^3*mtt*mWW^8*s^5 + 295*ep^4*mtt*mWW^8*s^5 - 6426*ep^2*mtt^7*mWW*s^6 - 17136*ep^3*mtt^7*mWW*s^6 - 10710*ep^4*mtt^7*mWW*s^6 - 1407*ep*mtt^6*mWW^2*s^6 + 5691*ep^2*mtt^6*mWW^2*s^6 + 23471*ep^3*mtt^6*mWW^2*s^6 + 16373*ep^4*mtt^6*mWW^2*s^6 - 154*mtt^5*mWW^3*s^6 - 821*ep*mtt^5*mWW^3*s^6 - 2376*ep^2*mtt^5*mWW^3*s^6 - 4095*ep^3*mtt^5*mWW^3*s^6 - 2306*ep^4*mtt^5*mWW^3*s^6 + 242*mtt^4*mWW^4*s^6 + 4105*ep*mtt^4*mWW^4*s^6 + 4959*ep^2*mtt^4*mWW^4*s^6 - 7081*ep^3*mtt^4*mWW^4*s^6 - 8217*ep^4*mtt^4*mWW^4*s^6 - 82*mtt^3*mWW^5*s^6 - 1891*ep*mtt^3*mWW^5*s^6 - 235*ep^2*mtt^3*mWW^5*s^6 + 9627*ep^3*mtt^3*mWW^5*s^6 + 7973*ep^4*mtt^3*mWW^5*s^6 - 18*mtt^2*mWW^6*s^6 - 140*ep*mtt^2*mWW^6*s^6 - 2296*ep^2*mtt^2*mWW^6*s^6 - 5940*ep^3*mtt^2*mWW^6*s^6 - 3726*ep^4*mtt^2*mWW^6*s^6 + 12*mtt*mWW^7*s^6 + 114*ep*mtt*mWW^7*s^6 + 563*ep^2*mtt*mWW^7*s^6 + 1074*ep^3*mtt*mWW^7*s^6 + 613*ep^4*mtt*mWW^7*s^6 + 3564*ep^2*mtt^6*mWW*s^7 + 9504*ep^3*mtt^6*mWW*s^7 + 5940*ep^4*mtt^6*mWW*s^7 + 369*ep*mtt^5*mWW^2*s^7 - 3229*ep^2*mtt^5*mWW^2*s^7 - 10889*ep^3*mtt^5*mWW^2*s^7 - 7291*ep^4*mtt^5*mWW^2*s^7 + 6*mtt^4*mWW^3*s^7 + 112*ep*mtt^4*mWW^3*s^7 - 1084*ep^2*mtt^4*mWW^3*s^7 - 3174*ep^3*mtt^4*mWW^3*s^7 - 1996*ep^4*mtt^4*mWW^3*s^7 - 28*mtt^3*mWW^4*s^7 - 719*ep*mtt^3*mWW^4*s^7 + 1729*ep^2*mtt^3*mWW^4*s^7 + 8443*ep^3*mtt^3*mWW^4*s^7 + 6023*ep^4*mtt^3*mWW^4*s^7 + 10*mtt^2*mWW^5*s^7 + 196*ep*mtt^2*mWW^5*s^7 - 1382*ep^2*mtt^2*mWW^5*s^7 - 4958*ep^3*mtt^2*mWW^5*s^7 - 3378*ep^4*mtt^2*mWW^5*s^7 + 4*mtt*mWW^6*s^7 + 34*ep*mtt*mWW^6*s^7 + 434*ep^2*mtt*mWW^6*s^7 + 1106*ep^3*mtt*mWW^6*s^7 + 702*ep^4*mtt*mWW^6*s^7 - 1296*ep^2*mtt^5*mWW*s^8 - 3456*ep^3*mtt^5*mWW*s^8 - 2160*ep^4*mtt^5*mWW*s^8 - 33*ep*mtt^4*mWW^2*s^8 + 1009*ep^2*mtt^4*mWW^2*s^8 + 2937*ep^3*mtt^4*mWW^2*s^8 + 1895*ep^4*mtt^4*mWW^2*s^8 + 4*mtt^3*mWW^3*s^8 + 37*ep*mtt^3*mWW^3*s^8 + 1096*ep^2*mtt^3*mWW^3*s^8 + 2699*ep^3*mtt^3*mWW^3*s^8 + 1636*ep^4*mtt^3*mWW^3*s^8 + 4*mtt^2*mWW^4*s^8 + 77*ep*mtt^2*mWW^4*s^8 - 893*ep^2*mtt^2*mWW^4*s^8 - 2837*ep^3*mtt^2*mWW^4*s^8 - 1871*ep^4*mtt^2*mWW^4*s^8 - 17*ep*mtt*mWW^5*s^8 + 220*ep^2*mtt*mWW^5*s^8 + 737*ep^3*mtt*mWW^5*s^8 + 500*ep^4*mtt*mWW^5*s^8 + 279*ep^2*mtt^4*mWW*s^9 + 744*ep^3*mtt^4*mWW*s^9 + 465*ep^4*mtt^4*mWW*s^9 - 3*ep*mtt^3*mWW^2*s^9 - 135*ep^2*mtt^3*mWW^2*s^9 - 351*ep^3*mtt^3*mWW^2*s^9 - 219*ep^4*mtt^3*mWW^2*s^9 - 12*ep*mtt^2*mWW^3*s^9 - 315*ep^2*mtt^2*mWW^3*s^9 - 768*ep^3*mtt^2*mWW^3*s^9 - 465*ep^4*mtt^2*mWW^3*s^9 - 9*ep*mtt*mWW^4*s^9 + 99*ep^2*mtt*mWW^4*s^9 + 327*ep^3*mtt*mWW^4*s^9 + 219*ep^4*mtt*mWW^4*s^9 - 27*ep^2*mtt^3*mWW*s^10 - 72*ep^3*mtt^3*mWW*s^10 - 45*ep^4*mtt^3*mWW*s^10 + 27*ep^2*mtt*mWW^3*s^10 + 72*ep^3*mtt*mWW^3*s^10 + 45*ep^4*mtt*mWW^3*s^10 + 18*ep*mtt^12*mWW*t + 291*ep^2*mtt^12*mWW*t + 670*ep^3*mtt^12*mWW*t + 397*ep^4*mtt^12*mWW*t + 36*mtt^11*mWW^2*t + 602*ep*mtt^11*mWW^2*t + 1356*ep^2*mtt^11*mWW^2*t + 708*ep^3*mtt^11*mWW^2*t - 74*ep^4*mtt^11*mWW^2*t - 80*mtt^10*mWW^3*t - 2126*ep*mtt^10*mWW^3*t - 7709*ep^2*mtt^10*mWW^3*t - 9960*ep^3*mtt^10*mWW^3*t - 4461*ep^4*mtt^10*mWW^3*t - 80*mtt^9*mWW^4*t + 1786*ep*mtt^9*mWW^4*t + 10284*ep^2*mtt^9*mWW^4*t + 17508*ep^3*mtt^9*mWW^4*t + 9530*ep^4*mtt^9*mWW^4*t + 452*mtt^8*mWW^5*t + 2054*ep*mtt^8*mWW^5*t + 733*ep^2*mtt^8*mWW^5*t - 5328*ep^3*mtt^8*mWW^5*t - 4807*ep^4*mtt^8*mWW^5*t - 668*mtt^7*mWW^6*t - 5690*ep*mtt^7*mWW^6*t - 16294*ep^2*mtt^7*mWW^6*t - 19652*ep^3*mtt^7*mWW^6*t - 8732*ep^4*mtt^7*mWW^6*t + 536*mtt^6*mWW^7*t + 5630*ep*mtt^6*mWW^7*t + 20655*ep^2*mtt^6*mWW^7*t + 31616*ep^3*mtt^6*mWW^7*t + 17091*ep^4*mtt^6*mWW^7*t - 248*mtt^5*mWW^8*t - 2938*ep*mtt^5*mWW^8*t - 12346*ep^2*mtt^5*mWW^8*t - 21060*ep^3*mtt^5*mWW^8*t - 12300*ep^4*mtt^5*mWW^8*t + 52*mtt^4*mWW^9*t + 664*ep*mtt^4*mWW^9*t + 3030*ep^2*mtt^4*mWW^9*t + 5498*ep^3*mtt^4*mWW^9*t + 3356*ep^4*mtt^4*mWW^9*t - 138*ep*mtt^11*mWW*s*t - 2470*ep^2*mtt^11*mWW*s*t - 5764*ep^3*mtt^11*mWW*s*t - 3432*ep^4*mtt^11*mWW*s*t - 252*mtt^10*mWW^2*s*t - 4370*ep*mtt^10*mWW^2*s*t - 9487*ep^2*mtt^10*mWW^2*s*t - 4060*ep^3*mtt^10*mWW^2*s*t + 1261*ep^4*mtt^10*mWW^2*s*t + 522*mtt^9*mWW^3*s*t + 13530*ep*mtt^9*mWW^3*s*t + 48673*ep^2*mtt^9*mWW^3*s*t + 62326*ep^3*mtt^9*mWW^3*s*t + 27661*ep^4*mtt^9*mWW^3*s*t + 370*mtt^8*mWW^4*s*t - 8852*ep*mtt^8*mWW^4*s*t - 51946*ep^2*mtt^8*mWW^4*s*t - 89746*ep^3*mtt^8*mWW^4*s*t - 49346*ep^4*mtt^8*mWW^4*s*t - 2008*mtt^7*mWW^5*s*t - 12222*ep*mtt^7*mWW^5*s*t - 17016*ep^2*mtt^7*mWW^5*s*t + 3506*ep^3*mtt^7*mWW^5*s*t + 11672*ep^4*mtt^7*mWW^5*s*t + 2360*mtt^6*mWW^6*s*t + 23196*ep*mtt^6*mWW^6*s*t + 73643*ep^2*mtt^6*mWW^6*s*t + 95914*ep^3*mtt^6*mWW^6*s*t + 44507*ep^4*mtt^6*mWW^6*s*t - 1270*mtt^5*mWW^7*s*t - 14932*ep*mtt^5*mWW^7*s*t - 59185*ep^2*mtt^5*mWW^7*s*t - 94048*ep^3*mtt^5*mWW^7*s*t - 50989*ep^4*mtt^5*mWW^7*s*t + 274*mtt^4*mWW^8*s*t + 3938*ep*mtt^4*mWW^8*s*t + 19366*ep^2*mtt^4*mWW^8*s*t + 35636*ep^3*mtt^4*mWW^8*s*t + 21162*ep^4*mtt^4*mWW^8*s*t + 4*mtt^3*mWW^9*s*t - 150*ep*mtt^3*mWW^9*s*t - 1578*ep^2*mtt^3*mWW^9*s*t - 3764*ep^3*mtt^3*mWW^9*s*t - 2496*ep^4*mtt^3*mWW^9*s*t + 441*ep*mtt^10*mWW*s^2*t + 9211*ep^2*mtt^10*mWW*s^2*t + 21879*ep^3*mtt^10*mWW*s^2*t + 13109*ep^4*mtt^10*mWW*s^2*t + 756*mtt^9*mWW^2*s^2*t + 13803*ep*mtt^9*mWW^2*s^2*t + 28750*ep^2*mtt^9*mWW^2*s^2*t + 9063*ep^3*mtt^9*mWW^2*s^2*t - 6520*ep^4*mtt^9*mWW^2*s^2*t - 1470*mtt^8*mWW^3*s^2*t - 36855*ep*mtt^8*mWW^3*s^2*t - 131580*ep^2*mtt^8*mWW^3*s^2*t - 167005*ep^3*mtt^8*mWW^3*s^2*t - 73362*ep^4*mtt^8*mWW^3*s^2*t - 644*mtt^7*mWW^4*s^2*t + 17405*ep*mtt^7*mWW^4*s^2*t + 106116*ep^2*mtt^7*mWW^4*s^2*t + 188047*ep^3*mtt^7*mWW^4*s^2*t + 104932*ep^4*mtt^7*mWW^4*s^2*t + 3756*mtt^6*mWW^5*s^2*t + 31537*ep*mtt^6*mWW^5*s^2*t + 70965*ep^2*mtt^6*mWW^5*s^2*t + 52173*ep^3*mtt^6*mWW^5*s^2*t + 7345*ep^4*mtt^6*mWW^5*s^2*t - 3648*mtt^5*mWW^6*s^2*t - 42217*ep*mtt^5*mWW^6*s^2*t - 147568*ep^2*mtt^5*mWW^6*s^2*t - 205349*ep^3*mtt^5*mWW^6*s^2*t - 99406*ep^4*mtt^5*mWW^6*s^2*t + 1390*mtt^4*mWW^7*s^2*t + 18403*ep*mtt^4*mWW^7*s^2*t + 78172*ep^2*mtt^4*mWW^7*s^2*t + 128489*ep^3*mtt^4*mWW^7*s^2*t + 70410*ep^4*mtt^4*mWW^7*s^2*t - 112*mtt^3*mWW^8*s^2*t - 2411*ep*mtt^3*mWW^8*s^2*t - 14488*ep^2*mtt^3*mWW^8*s^2*t - 29025*ep^3*mtt^3*mWW^8*s^2*t - 17868*ep^4*mtt^3*mWW^8*s^2*t - 28*mtt^2*mWW^9*s^2*t - 106*ep*mtt^2*mWW^9*s^2*t + 422*ep^2*mtt^2*mWW^9*s^2*t + 1728*ep^3*mtt^2*mWW^9*s^2*t + 1360*ep^4*mtt^2*mWW^9*s^2*t - 735*ep*mtt^9*mWW*s^3*t - 19761*ep^2*mtt^9*mWW*s^3*t - 48041*ep^3*mtt^9*mWW*s^3*t - 29015*ep^4*mtt^9*mWW*s^3*t - 1260*mtt^8*mWW^2*s^3*t - 24748*ep*mtt^8*mWW^2*s^3*t - 49119*ep^2*mtt^8*mWW^2*s^3*t - 8598*ep^3*mtt^8*mWW^2*s^3*t + 16873*ep^4*mtt^8*mWW^2*s^3*t + 2320*mtt^7*mWW^3*s^3*t + 55699*ep*mtt^7*mWW^3*s^3*t + 197729*ep^2*mtt^7*mWW^3*s^3*t + 249173*ep^3*mtt^7*mWW^3*s^3*t + 108323*ep^4*mtt^7*mWW^3*s^3*t + 548*mtt^6*mWW^4*s^3*t - 15608*ep*mtt^6*mWW^4*s^3*t - 107423*ep^2*mtt^6*mWW^4*s^3*t - 201942*ep^3*mtt^6*mWW^4*s^3*t - 116043*ep^4*mtt^6*mWW^4*s^3*t - 4114*mtt^5*mWW^5*s^3*t - 46879*ep*mtt^5*mWW^5*s^3*t - 135092*ep^2*mtt^5*mWW^5*s^3*t - 146071*ep^3*mtt^5*mWW^5*s^3*t - 53696*ep^4*mtt^5*mWW^5*s^3*t + 3550*mtt^4*mWW^6*s^3*t + 45634*ep*mtt^4*mWW^6*s^3*t + 168702*ep^2*mtt^4*mWW^6*s^3*t + 243728*ep^3*mtt^4*mWW^6*s^3*t + 120994*ep^4*mtt^4*mWW^6*s^3*t - 1102*mtt^3*mWW^7*s^3*t - 14537*ep*mtt^3*mWW^7*s^3*t - 62024*ep^2*mtt^3*mWW^7*s^3*t - 102259*ep^3*mtt^3*mWW^7*s^3*t - 56062*ep^4*mtt^3*mWW^7*s^3*t + 42*mtt^2*mWW^8*s^3*t + 1082*ep*mtt^2*mWW^8*s^3*t + 6982*ep^2*mtt^2*mWW^8*s^3*t + 14416*ep^3*mtt^2*mWW^8*s^3*t + 8974*ep^4*mtt^2*mWW^8*s^3*t + 16*mtt*mWW^9*s^3*t + 92*ep*mtt*mWW^9*s^3*t + 6*ep^2*mtt*mWW^9*s^3*t - 406*ep^3*mtt*mWW^9*s^3*t - 348*ep^4*mtt*mWW^9*s^3*t + 609*ep*mtt^8*mWW*s^4*t + 26789*ep^2*mtt^8*mWW*s^4*t + 67151*ep^3*mtt^8*mWW*s^4*t + 40971*ep^4*mtt^8*mWW*s^4*t + 1260*mtt^7*mWW^2*s^4*t + 27493*ep*mtt^7*mWW^2*s^4*t + 51380*ep^2*mtt^7*mWW^2*s^4*t - 583*ep^3*mtt^7*mWW^2*s^4*t - 25610*ep^4*mtt^7*mWW^2*s^4*t - 2220*mtt^6*mWW^3*s^4*t - 50391*ep*mtt^6*mWW^3*s^4*t - 178921*ep^2*mtt^6*mWW^3*s^4*t - 225171*ep^3*mtt^6*mWW^3*s^4*t - 97161*ep^4*mtt^6*mWW^3*s^4*t - 352*mtt^5*mWW^4*s^4*t + 2741*ep*mtt^5*mWW^4*s^4*t + 47016*ep^2*mtt^5*mWW^4*s^4*t + 109021*ep^3*mtt^5*mWW^4*s^4*t + 68130*ep^4*mtt^5*mWW^4*s^4*t + 3134*mtt^4*mWW^5*s^4*t + 43509*ep*mtt^4*mWW^5*s^4*t + 141301*ep^2*mtt^4*mWW^5*s^4*t + 173711*ep^3*mtt^4*mWW^5*s^4*t + 74097*ep^4*mtt^4*mWW^5*s^4*t - 2320*mtt^3*mWW^6*s^4*t - 29945*ep*mtt^3*mWW^6*s^4*t - 112112*ep^2*mtt^3*mWW^6*s^4*t - 163725*ep^3*mtt^3*mWW^6*s^4*t - 81718*ep^4*mtt^3*mWW^6*s^4*t + 470*mtt^2*mWW^7*s^4*t + 5883*ep*mtt^2*mWW^7*s^4*t + 25177*ep^2*mtt^2*mWW^7*s^4*t + 41811*ep^3*mtt^2*mWW^7*s^4*t + 22843*ep^4*mtt^2*mWW^7*s^4*t + 32*mtt*mWW^8*s^4*t + 157*ep*mtt*mWW^8*s^4*t - 454*ep^2*mtt*mWW^8*s^4*t - 2019*ep^3*mtt*mWW^8*s^4*t - 1480*ep^4*mtt*mWW^8*s^4*t - 4*mWW^9*s^4*t - 40*ep*mWW^9*s^4*t - 128*ep^2*mWW^9*s^4*t - 164*ep^3*mWW^9*s^4*t - 72*ep^4*mWW^9*s^4*t - 63*ep*mtt^7*mWW*s^5*t - 23681*ep^2*mtt^7*mWW*s^5*t - 61845*ep^3*mtt^7*mWW*s^5*t - 38227*ep^4*mtt^7*mWW*s^5*t - 756*mtt^6*mWW^2*s^5*t - 19302*ep*mtt^6*mWW^2*s^5*t - 33131*ep^2*mtt^6*mWW^2*s^5*t + 9672*ep^3*mtt^6*mWW^2*s^5*t + 24209*ep^4*mtt^6*mWW^2*s^5*t + 1290*mtt^5*mWW^3*s^5*t + 27171*ep*mtt^5*mWW^3*s^5*t + 98194*ep^2*mtt^5*mWW^3*s^5*t + 125575*ep^3*mtt^5*mWW^3*s^5*t + 54446*ep^4*mtt^5*mWW^3*s^5*t + 338*mtt^4*mWW^4*s^5*t + 6820*ep*mtt^4*mWW^4*s^5*t + 6052*ep^2*mtt^4*mWW^4*s^5*t - 16942*ep^3*mtt^4*mWW^4*s^5*t - 17300*ep^4*mtt^4*mWW^4*s^5*t - 1650*mtt^3*mWW^5*s^5*t - 24403*ep*mtt^3*mWW^5*s^5*t - 83046*ep^2*mtt^3*mWW^5*s^5*t - 106983*ep^3*mtt^3*mWW^5*s^5*t - 47626*ep^4*mtt^3*mWW^5*s^5*t + 786*mtt^2*mWW^6*s^5*t + 9904*ep*mtt^2*mWW^6*s^5*t + 37487*ep^2*mtt^2*mWW^6*s^5*t + 55372*ep^3*mtt^2*mWW^6*s^5*t + 27647*ep^4*mtt^2*mWW^6*s^5*t - 12*mtt*mWW^7*s^5*t - 255*ep*mtt*mWW^7*s^5*t - 2087*ep^2*mtt*mWW^7*s^5*t - 4649*ep^3*mtt*mWW^7*s^5*t - 2861*ep^4*mtt*mWW^7*s^5*t - 12*mWW^8*s^5*t - 144*ep*mWW^8*s^5*t - 492*ep^2*mWW^8*s^5*t - 648*ep^3*mWW^8*s^5*t - 288*ep^4*mWW^8*s^5*t - 357*ep*mtt^6*mWW*s^6*t + 13545*ep^2*mtt^6*mWW*s^6*t + 37429*ep^3*mtt^6*mWW*s^6*t + 23527*ep^4*mtt^6*mWW*s^6*t + 252*mtt^5*mWW^2*s^6*t + 8285*ep*mtt^5*mWW^2*s^6*t + 12222*ep^2*mtt^5*mWW^2*s^6*t - 10215*ep^3*mtt^5*mWW^2*s^6*t - 14396*ep^4*mtt^5*mWW^2*s^6*t - 422*mtt^4*mWW^3*s^6*t - 7925*ep*mtt^4*mWW^3*s^6*t - 30978*ep^2*mtt^4*mWW^3*s^6*t - 42491*ep^3*mtt^4*mWW^3*s^6*t - 19256*ep^4*mtt^4*mWW^3*s^6*t - 252*mtt^3*mWW^4*s^6*t - 6017*ep*mtt^3*mWW^4*s^6*t - 14848*ep^2*mtt^3*mWW^4*s^6*t - 10143*ep^3*mtt^3*mWW^4*s^6*t - 1004*ep^4*mtt^3*mWW^4*s^6*t + 458*mtt^2*mWW^5*s^6*t + 7040*ep*mtt^2*mWW^5*s^6*t + 24589*ep^2*mtt^2*mWW^5*s^6*t + 32356*ep^3*mtt^2*mWW^5*s^6*t + 14565*ep^4*mtt^2*mWW^5*s^6*t - 56*mtt*mWW^6*s^6*t - 770*ep*mtt*mWW^6*s^6*t - 3406*ep^2*mtt*mWW^6*s^6*t - 5656*ep^3*mtt*mWW^6*s^6*t - 3004*ep^4*mtt*mWW^6*s^6*t - 12*mWW^7*s^6*t - 192*ep*mWW^7*s^6*t - 708*ep^2*mWW^7*s^6*t - 960*ep^3*mWW^7*s^6*t - 432*ep^4*mWW^7*s^6*t + 339*ep*mtt^5*mWW*s^7*t - 4771*ep^2*mtt^5*mWW*s^7*t - 14299*ep^3*mtt^5*mWW*s^7*t - 9189*ep^4*mtt^5*mWW*s^7*t - 36*mtt^4*mWW^2*s^7*t - 1928*ep*mtt^4*mWW^2*s^7*t - 1825*ep^2*mtt^4*mWW^2*s^7*t + 5282*ep^3*mtt^4*mWW^2*s^7*t + 5215*ep^4*mtt^4*mWW^2*s^7*t + 60*mtt^3*mWW^3*s^7*t + 825*ep*mtt^3*mWW^3*s^7*t + 4905*ep^2*mtt^3*mWW^3*s^7*t + 8675*ep^3*mtt^3*mWW^3*s^7*t + 4547*ep^4*mtt^3*mWW^3*s^7*t + 72*mtt^2*mWW^4*s^7*t + 1896*ep*mtt^2*mWW^4*s^7*t + 5245*ep^2*mtt^2*mWW^4*s^7*t + 4614*ep^3*mtt^2*mWW^4*s^7*t + 1193*ep^4*mtt^2*mWW^4*s^7*t - 28*mtt*mWW^5*s^7*t - 612*ep*mtt*mWW^5*s^7*t - 2326*ep^2*mtt*mWW^5*s^7*t - 3208*ep^3*mtt*mWW^5*s^7*t - 1478*ep^4*mtt*mWW^5*s^7*t - 4*mWW^6*s^7*t - 112*ep*mWW^6*s^7*t - 452*ep^2*mWW^6*s^7*t - 632*ep^3*mWW^6*s^7*t - 288*ep^4*mWW^6*s^7*t - 135*ep*mtt^4*mWW*s^8*t + 916*ep^2*mtt^4*mWW*s^8*t + 3111*ep^3*mtt^4*mWW*s^8*t + 2060*ep^4*mtt^4*mWW*s^8*t + 153*ep*mtt^3*mWW^2*s^8*t - 236*ep^2*mtt^3*mWW^2*s^8*t - 1437*ep^3*mtt^3*mWW^2*s^8*t - 1048*ep^4*mtt^3*mWW^2*s^8*t + 81*ep*mtt^2*mWW^3*s^8*t - 364*ep^2*mtt^2*mWW^3*s^8*t - 1293*ep^3*mtt^2*mWW^3*s^8*t - 848*ep^4*mtt^2*mWW^3*s^8*t - 171*ep*mtt*mWW^4*s^8*t - 496*ep^2*mtt*mWW^4*s^8*t - 417*ep^3*mtt*mWW^4*s^8*t - 92*ep^4*mtt*mWW^4*s^8*t - 24*ep*mWW^5*s^8*t - 108*ep^2*mWW^5*s^8*t - 156*ep^3*mWW^5*s^8*t - 72*ep^4*mWW^5*s^8*t + 21*ep*mtt^3*mWW*s^9*t - 69*ep^2*mtt^3*mWW*s^9*t - 291*ep^3*mtt^3*mWW*s^9*t - 201*ep^4*mtt^3*mWW*s^9*t + 12*ep*mtt^2*mWW^2*s^9*t + 90*ep^2*mtt^2*mWW^2*s^9*t + 168*ep^3*mtt^2*mWW^2*s^9*t + 90*ep^4*mtt^2*mWW^2*s^9*t - 9*ep*mtt*mWW^3*s^9*t + 51*ep^2*mtt*mWW^3*s^9*t + 171*ep^3*mtt*mWW^3*s^9*t + 111*ep^4*mtt*mWW^3*s^9*t + 12*ep*mtt^12*t^2 + 56*ep^2*mtt^12*t^2 + 84*ep^3*mtt^12*t^2 + 40*ep^4*mtt^12*t^2 - 2*mtt^11*mWW*t^2 - 212*ep*mtt^11*mWW*t^2 - 1469*ep^2*mtt^11*mWW*t^2 - 2758*ep^3*mtt^11*mWW*t^2 - 1507*ep^4*mtt^11*mWW*t^2 - 84*mtt^10*mWW^2*t^2 - 1141*ep*mtt^10*mWW^2*t^2 - 2288*ep^2*mtt^10*mWW^2*t^2 - 769*ep^3*mtt^10*mWW^2*t^2 + 462*ep^4*mtt^10*mWW^2*t^2 + 298*mtt^9*mWW^3*t^2 + 5947*ep*mtt^9*mWW^3*t^2 + 23514*ep^2*mtt^9*mWW^3*t^2 + 34393*ep^3*mtt^9*mWW^3*t^2 + 17320*ep^4*mtt^9*mWW^3*t^2 - 404*mtt^8*mWW^4*t^2 - 9253*ep*mtt^8*mWW^4*t^2 - 43949*ep^2*mtt^8*mWW^4*t^2 - 74309*ep^3*mtt^8*mWW^4*t^2 - 41533*ep^4*mtt^8*mWW^4*t^2 + 260*mtt^7*mWW^5*t^2 + 5907*ep*mtt^7*mWW^5*t^2 + 32585*ep^2*mtt^7*mWW^5*t^2 + 61753*ep^3*mtt^7*mWW^5*t^2 + 37555*ep^4*mtt^7*mWW^5*t^2 + 52*mtt^6*mWW^6*t^2 + 701*ep*mtt^6*mWW^6*t^2 - 262*ep^2*mtt^6*mWW^6*t^2 - 6575*ep^3*mtt^6*mWW^6*t^2 - 7320*ep^4*mtt^6*mWW^6*t^2 - 326*mtt^5*mWW^7*t^2 - 4755*ep*mtt^5*mWW^7*t^2 - 20780*ep^2*mtt^5*mWW^7*t^2 - 33249*ep^3*mtt^5*mWW^7*t^2 - 16786*ep^4*mtt^5*mWW^7*t^2 + 292*mtt^4*mWW^8*t^2 + 3937*ep*mtt^4*mWW^8*t^2 + 17931*ep^2*mtt^4*mWW^8*t^2 + 31089*ep^3*mtt^4*mWW^8*t^2 + 17519*ep^4*mtt^4*mWW^8*t^2 - 86*mtt^3*mWW^9*t^2 - 1143*ep*mtt^3*mWW^9*t^2 - 5338*ep^2*mtt^3*mWW^9*t^2 - 9659*ep^3*mtt^3*mWW^9*t^2 - 5750*ep^4*mtt^3*mWW^9*t^2 - 84*ep*mtt^11*s*t^2 - 392*ep^2*mtt^11*s*t^2 - 588*ep^3*mtt^11*s*t^2 - 280*ep^4*mtt^11*s*t^2 + 18*mtt^10*mWW*s*t^2 + 1428*ep*mtt^10*mWW*s*t^2 + 10397*ep^2*mtt^10*mWW*s*t^2 + 19924*ep^3*mtt^10*mWW*s*t^2 + 10997*ep^4*mtt^10*mWW*s*t^2 + 486*mtt^9*mWW^2*s*t^2 + 7511*ep*mtt^9*mWW^2*s*t^2 + 15258*ep^2*mtt^9*mWW^2*s*t^2 + 4675*ep^3*mtt^9*mWW^2*s*t^2 - 3710*ep^4*mtt^9*mWW^2*s*t^2 - 1740*mtt^8*mWW^3*s*t^2 - 34392*ep*mtt^8*mWW^3*s*t^2 - 134094*ep^2*mtt^8*mWW^3*s*t^2 - 192368*ep^3*mtt^8*mWW^3*s*t^2 - 94454*ep^4*mtt^8*mWW^3*s*t^2 + 2476*mtt^7*mWW^4*s*t^2 + 46069*ep*mtt^7*mWW^4*s*t^2 + 207073*ep^2*mtt^7*mWW^4*s*t^2 + 339241*ep^3*mtt^7*mWW^4*s*t^2 + 184637*ep^4*mtt^7*mWW^4*s*t^2 - 1808*mtt^6*mWW^5*s*t^2 - 22994*ep*mtt^6*mWW^5*s*t^2 - 105437*ep^2*mtt^6*mWW^5*s*t^2 - 185390*ep^3*mtt^6*mWW^5*s*t^2 - 107895*ep^4*mtt^6*mWW^5*s*t^2 + 412*mtt^5*mWW^6*s*t^2 - 3465*ep*mtt^5*mWW^6*s*t^2 - 27302*ep^2*mtt^5*mWW^6*s*t^2 - 48653*ep^3*mtt^5*mWW^6*s*t^2 - 24636*ep^4*mtt^5*mWW^6*s*t^2 + 314*mtt^4*mWW^7*s*t^2 + 8862*ep*mtt^4*mWW^7*s*t^2 + 51290*ep^2*mtt^4*mWW^7*s*t^2 + 95494*ep^3*mtt^4*mWW^7*s*t^2 + 54464*ep^4*mtt^4*mWW^7*s*t^2 - 118*mtt^3*mWW^8*s*t^2 - 2591*ep*mtt^3*mWW^8*s*t^2 - 16181*ep^2*mtt^3*mWW^8*s*t^2 - 32291*ep^3*mtt^3*mWW^8*s*t^2 - 19387*ep^4*mtt^3*mWW^8*s*t^2 - 40*mtt^2*mWW^9*s*t^2 - 344*ep*mtt^2*mWW^9*s*t^2 - 612*ep^2*mtt^2*mWW^9*s*t^2 - 44*ep^3*mtt^2*mWW^9*s*t^2 + 264*ep^4*mtt^2*mWW^9*s*t^2 + 252*ep*mtt^10*s^2*t^2 + 1176*ep^2*mtt^10*s^2*t^2 + 1764*ep^3*mtt^10*s^2*t^2 + 840*ep^4*mtt^10*s^2*t^2 - 70*mtt^9*mWW*s^2*t^2 - 4096*ep*mtt^9*mWW*s^2*t^2 - 31800*ep^2*mtt^9*mWW*s^2*t^2 - 62450*ep^3*mtt^9*mWW*s^2*t^2 - 34868*ep^4*mtt^9*mWW*s^2*t^2 - 1138*mtt^8*mWW^2*s^2*t^2 - 21005*ep*mtt^8*mWW^2*s^2*t^2 - 43282*ep^2*mtt^8*mWW^2*s^2*t^2 - 11993*ep^3*mtt^8*mWW^2*s^2*t^2 + 12182*ep^4*mtt^8*mWW^2*s^2*t^2 + 4314*mtt^7*mWW^3*s^2*t^2 + 83881*ep*mtt^7*mWW^3*s^2*t^2 + 322533*ep^2*mtt^7*mWW^3*s^2*t^2 + 454297*ep^3*mtt^7*mWW^3*s^2*t^2 + 217715*ep^4*mtt^7*mWW^3*s^2*t^2 - 6378*mtt^6*mWW^4*s^2*t^2 - 96133*ep*mtt^6*mWW^4*s^2*t^2 - 404570*ep^2*mtt^6*mWW^4*s^2*t^2 - 639457*ep^3*mtt^6*mWW^4*s^2*t^2 - 338482*ep^4*mtt^6*mWW^4*s^2*t^2 + 4586*mtt^5*mWW^5*s^2*t^2 + 37561*ep*mtt^5*mWW^5*s^2*t^2 + 131359*ep^2*mtt^5*mWW^5*s^2*t^2 + 202679*ep^3*mtt^5*mWW^5*s^2*t^2 + 110367*ep^4*mtt^5*mWW^5*s^2*t^2 - 1244*mtt^4*mWW^6*s^2*t^2 + 5769*ep*mtt^4*mWW^6*s^2*t^2 + 66535*ep^2*mtt^4*mWW^6*s^2*t^2 + 137121*ep^3*mtt^4*mWW^6*s^2*t^2 + 80307*ep^4*mtt^4*mWW^6*s^2*t^2 + 4*mtt^3*mWW^7*s^2*t^2 - 5981*ep*mtt^3*mWW^7*s^2*t^2 - 44586*ep^2*mtt^3*mWW^7*s^2*t^2 - 90461*ep^3*mtt^3*mWW^7*s^2*t^2 - 54104*ep^4*mtt^3*mWW^7*s^2*t^2 - 120*mtt^2*mWW^8*s^2*t^2 - 627*ep*mtt^2*mWW^8*s^2*t^2 + 1833*ep^2*mtt^2*mWW^8*s^2*t^2 + 8197*ep^3*mtt^2*mWW^8*s^2*t^2 + 6317*ep^4*mtt^2*mWW^8*s^2*t^2 + 46*mtt*mWW^9*s^2*t^2 + 379*ep*mtt*mWW^9*s^2*t^2 + 802*ep^2*mtt*mWW^9*s^2*t^2 + 303*ep^3*mtt*mWW^9*s^2*t^2 - 274*ep^4*mtt*mWW^9*s^2*t^2 - 420*ep*mtt^9*s^3*t^2 - 1960*ep^2*mtt^9*s^3*t^2 - 2940*ep^3*mtt^9*s^3*t^2 - 1400*ep^4*mtt^9*s^3*t^2 + 154*mtt^8*mWW*s^3*t^2 + 6460*ep*mtt^8*mWW*s^3*t^2 + 54727*ep^2*mtt^8*mWW*s^3*t^2 + 110744*ep^3*mtt^8*mWW*s^3*t^2 + 62663*ep^4*mtt^8*mWW*s^3*t^2 + 1344*mtt^7*mWW^2*s^3*t^2 + 32321*ep*mtt^7*mWW^2*s^3*t^2 + 67484*ep^2*mtt^7*mWW^2*s^3*t^2 + 16333*ep^3*mtt^7*mWW^2*s^3*t^2 - 21694*ep^4*mtt^7*mWW^2*s^3*t^2 - 5954*mtt^6*mWW^3*s^3*t^2 - 111870*ep*mtt^6*mWW^3*s^3*t^2 - 423599*ep^2*mtt^6*mWW^3*s^3*t^2 - 586502*ep^3*mtt^6*mWW^3*s^3*t^2 - 274927*ep^4*mtt^6*mWW^3*s^3*t^2 + 8880*mtt^5*mWW^4*s^3*t^2 + 108217*ep*mtt^5*mWW^4*s^3*t^2 + 420550*ep^2*mtt^5*mWW^4*s^3*t^2 + 637717*ep^3*mtt^5*mWW^4*s^3*t^2 + 328184*ep^4*mtt^5*mWW^4*s^3*t^2 - 5406*mtt^4*mWW^5*s^3*t^2 - 30644*ep*mtt^4*mWW^5*s^3*t^2 - 69366*ep^2*mtt^4*mWW^5*s^3*t^2 - 77772*ep^3*mtt^4*mWW^5*s^3*t^2 - 36284*ep^4*mtt^4*mWW^5*s^3*t^2 + 778*mtt^3*mWW^6*s^3*t^2 - 8129*ep*mtt^3*mWW^6*s^3*t^2 - 71339*ep^2*mtt^3*mWW^6*s^3*t^2 - 142049*ep^3*mtt^3*mWW^6*s^3*t^2 - 82445*ep^4*mtt^3*mWW^6*s^3*t^2 + 162*mtt^2*mWW^7*s^3*t^2 + 3792*ep*mtt^2*mWW^7*s^3*t^2 + 24106*ep^2*mtt^2*mWW^7*s^3*t^2 + 47964*ep^3*mtt^2*mWW^7*s^3*t^2 + 28936*ep^4*mtt^2*mWW^7*s^3*t^2 + 42*mtt*mWW^8*s^3*t^2 + 269*ep*mtt*mWW^8*s^3*t^2 - 639*ep^2*mtt*mWW^8*s^3*t^2 - 3575*ep^3*mtt*mWW^8*s^3*t^2 - 3081*ep^4*mtt*mWW^8*s^3*t^2 + 12*ep*mWW^9*s^3*t^2 + 60*ep^2*mWW^9*s^3*t^2 + 96*ep^3*mWW^9*s^3*t^2 + 48*ep^4*mWW^9*s^3*t^2 + 420*ep*mtt^8*s^4*t^2 + 1960*ep^2*mtt^8*s^4*t^2 + 2940*ep^3*mtt^8*s^4*t^2 + 1400*ep^4*mtt^8*s^4*t^2 - 210*mtt^7*mWW*s^4*t^2 - 6000*ep*mtt^7*mWW*s^4*t^2 - 57700*ep^2*mtt^7*mWW*s^4*t^2 - 121250*ep^3*mtt^7*mWW*s^4*t^2 - 69700*ep^4*mtt^7*mWW*s^4*t^2 - 780*mtt^6*mWW^2*s^4*t^2 - 29545*ep*mtt^6*mWW^2*s^4*t^2 - 62060*ep^2*mtt^6*mWW^2*s^4*t^2 - 11565*ep^3*mtt^6*mWW^2*s^4*t^2 + 23250*ep^4*mtt^6*mWW^2*s^4*t^2 + 5046*mtt^5*mWW^3*s^4*t^2 + 88379*ep*mtt^5*mWW^3*s^4*t^2 + 328131*ep^2*mtt^5*mWW^3*s^4*t^2 + 447001*ep^3*mtt^5*mWW^3*s^4*t^2 + 205635*ep^4*mtt^5*mWW^3*s^4*t^2 - 7132*mtt^4*mWW^4*s^4*t^2 - 69899*ep*mtt^4*mWW^4*s^4*t^2 - 245615*ep^2*mtt^4*mWW^4*s^4*t^2 - 353627*ep^3*mtt^4*mWW^4*s^4*t^2 - 176679*ep^4*mtt^4*mWW^4*s^4*t^2 + 3030*mtt^3*mWW^5*s^4*t^2 + 10393*ep*mtt^3*mWW^5*s^4*t^2 - 1289*ep^2*mtt^3*mWW^5*s^4*t^2 - 28645*ep^3*mtt^3*mWW^5*s^4*t^2 - 19741*ep^4*mtt^3*mWW^5*s^4*t^2 + 156*mtt^2*mWW^6*s^4*t^2 + 7330*ep*mtt^2*mWW^6*s^4*t^2 + 42971*ep^2*mtt^2*mWW^6*s^4*t^2 + 78770*ep^3*mtt^2*mWW^6*s^4*t^2 + 44577*ep^4*mtt^2*mWW^6*s^4*t^2 - 158*mtt*mWW^7*s^4*t^2 - 1650*ep*mtt*mWW^7*s^4*t^2 - 7910*ep^2*mtt*mWW^7*s^4*t^2 - 14876*ep^3*mtt*mWW^7*s^4*t^2 - 9006*ep^4*mtt*mWW^7*s^4*t^2 + 16*mWW^8*s^4*t^2 + 148*ep*mWW^8*s^4*t^2 + 464*ep^2*mWW^8*s^4*t^2 + 596*ep^3*mWW^8*s^4*t^2 + 264*ep^4*mWW^8*s^4*t^2 - 252*ep*mtt^7*s^5*t^2 - 1176*ep^2*mtt^7*s^5*t^2 - 1764*ep^3*mtt^7*s^5*t^2 - 840*ep^4*mtt^7*s^5*t^2 + 182*mtt^6*mWW*s^5*t^2 + 3212*ep*mtt^6*mWW*s^5*t^2 + 37899*ep^2*mtt^6*mWW*s^5*t^2 + 83668*ep^3*mtt^6*mWW*s^5*t^2 + 49027*ep^4*mtt^6*mWW*s^5*t^2 + 134*mtt^5*mWW^2*s^5*t^2 + 16081*ep*mtt^5*mWW^2*s^5*t^2 + 33138*ep^2*mtt^5*mWW^2*s^5*t^2 + 2229*ep^3*mtt^5*mWW^2*s^5*t^2 - 15722*ep^4*mtt^5*mWW^2*s^5*t^2 - 2712*mtt^4*mWW^3*s^5*t^2 - 41748*ep*mtt^4*mWW^3*s^5*t^2 - 150688*ep^2*mtt^4*mWW^3*s^5*t^2 - 202052*ep^3*mtt^4*mWW^3*s^5*t^2 - 91600*ep^4*mtt^4*mWW^3*s^5*t^2 + 3240*mtt^3*mWW^4*s^5*t^2 + 24979*ep*mtt^3*mWW^4*s^5*t^2 + 75971*ep^2*mtt^3*mWW^4*s^5*t^2 + 100867*ep^3*mtt^3*mWW^4*s^5*t^2 + 48319*ep^4*mtt^3*mWW^4*s^5*t^2 - 686*mtt^2*mWW^5*s^5*t^2 + 630*ep*mtt^2*mWW^5*s^5*t^2 + 17543*ep^2*mtt^2*mWW^5*s^5*t^2 + 37106*ep^3*mtt^2*mWW^5*s^5*t^2 + 21347*ep^4*mtt^2*mWW^5*s^5*t^2 - 210*mtt*mWW^6*s^5*t^2 - 2658*ep*mtt*mWW^6*s^5*t^2 - 11879*ep^2*mtt*mWW^6*s^5*t^2 - 20118*ep^3*mtt*mWW^6*s^5*t^2 - 11107*ep^4*mtt*mWW^6*s^5*t^2 + 52*mWW^7*s^5*t^2 + 412*ep*mWW^7*s^5*t^2 + 1160*ep^2*mWW^7*s^5*t^2 + 1376*ep^3*mWW^7*s^5*t^2 + 576*ep^4*mWW^7*s^5*t^2 + 84*ep*mtt^6*s^6*t^2 + 392*ep^2*mtt^6*s^6*t^2 + 588*ep^3*mtt^6*s^6*t^2 + 280*ep^4*mtt^6*s^6*t^2 - 98*mtt^5*mWW*s^6*t^2 - 848*ep*mtt^5*mWW*s^6*t^2 - 14972*ep^2*mtt^5*mWW*s^6*t^2 - 35374*ep^3*mtt^5*mWW*s^6*t^2 - 21232*ep^4*mtt^5*mWW*s^6*t^2 + 54*mtt^4*mWW^2*s^6*t^2 - 4891*ep*mtt^4*mWW^2*s^6*t^2 - 9018*ep^2*mtt^4*mWW^2*s^6*t^2 + 2625*ep^3*mtt^4*mWW^2*s^6*t^2 + 6850*ep^4*mtt^4*mWW^2*s^6*t^2 + 886*mtt^3*mWW^3*s^6*t^2 + 11171*ep*mtt^3*mWW^3*s^6*t^2 + 38855*ep^2*mtt^3*mWW^3*s^6*t^2 + 51439*ep^3*mtt^3*mWW^3*s^6*t^2 + 23109*ep^4*mtt^3*mWW^3*s^6*t^2 - 742*mtt^2*mWW^4*s^6*t^2 - 4083*ep*mtt^2*mWW^4*s^6*t^2 - 9134*ep^2*mtt^2*mWW^4*s^6*t^2 - 9563*ep^3*mtt^2*mWW^4*s^6*t^2 - 3946*ep^4*mtt^2*mWW^4*s^6*t^2 + 4*mtt*mWW^5*s^6*t^2 - 1053*ep*mtt*mWW^5*s^6*t^2 - 6023*ep^2*mtt*mWW^5*s^6*t^2 - 10515*ep^3*mtt*mWW^5*s^6*t^2 - 5685*ep^4*mtt*mWW^5*s^6*t^2 + 56*mWW^6*s^6*t^2 + 452*ep*mWW^6*s^6*t^2 + 1276*ep^2*mWW^6*s^6*t^2 + 1504*ep^3*mWW^6*s^6*t^2 + 624*ep^4*mWW^6*s^6*t^2 - 12*ep*mtt^5*s^7*t^2 - 56*ep^2*mtt^5*s^7*t^2 - 84*ep^3*mtt^5*s^7*t^2 - 40*ep^4*mtt^5*s^7*t^2 + 30*mtt^4*mWW*s^7*t^2 + 36*ep*mtt^4*mWW*s^7*t^2 + 3185*ep^2*mtt^4*mWW*s^7*t^2 + 8320*ep^3*mtt^4*mWW*s^7*t^2 + 5153*ep^4*mtt^4*mWW*s^7*t^2 - 12*mtt^3*mWW^2*s^7*t^2 + 695*ep*mtt^3*mWW^2*s^7*t^2 + 632*ep^2*mtt^3*mWW^2*s^7*t^2 - 1957*ep^3*mtt^3*mWW^2*s^7*t^2 - 1882*ep^4*mtt^3*mWW^2*s^7*t^2 - 138*mtt^2*mWW^3*s^7*t^2 - 1382*ep*mtt^2*mWW^3*s^7*t^2 - 4827*ep^2*mtt^2*mWW^3*s^7*t^2 - 6566*ep^3*mtt^2*mWW^3*s^7*t^2 - 2995*ep^4*mtt^2*mWW^3*s^7*t^2 + 60*mtt*mWW^4*s^7*t^2 + 79*ep*mtt*mWW^4*s^7*t^2 - 434*ep^2*mtt*mWW^4*s^7*t^2 - 1025*ep^3*mtt*mWW^4*s^7*t^2 - 572*ep^4*mtt*mWW^4*s^7*t^2 + 20*mWW^5*s^7*t^2 + 200*ep*mWW^5*s^7*t^2 + 628*ep^2*mWW^5*s^7*t^2 + 784*ep^3*mWW^5*s^7*t^2 + 336*ep^4*mWW^5*s^7*t^2 - 4*mtt^3*mWW*s^8*t^2 + 20*ep*mtt^3*mWW*s^8*t^2 - 267*ep^2*mtt^3*mWW*s^8*t^2 - 824*ep^3*mtt^3*mWW*s^8*t^2 - 533*ep^4*mtt^3*mWW*s^8*t^2 - 4*mtt^2*mWW^2*s^8*t^2 - 26*ep*mtt^2*mWW^2*s^8*t^2 + 136*ep^2*mtt^2*mWW^2*s^8*t^2 + 422*ep^3*mtt^2*mWW^2*s^8*t^2 + 264*ep^4*mtt^2*mWW^2*s^8*t^2 + 14*ep*mtt*mWW^3*s^8*t^2 + 175*ep^2*mtt*mWW^3*s^8*t^2 + 358*ep^3*mtt*mWW^3*s^8*t^2 + 197*ep^4*mtt*mWW^3*s^8*t^2 + 24*ep*mWW^4*s^8*t^2 + 108*ep^2*mWW^4*s^8*t^2 + 156*ep^3*mWW^4*s^8*t^2 + 72*ep^4*mWW^4*s^8*t^2 - 52*ep*mtt^11*t^3 - 252*ep^2*mtt^11*t^3 - 400*ep^3*mtt^11*t^3 - 208*ep^4*mtt^11*t^3 + 673*ep*mtt^10*mWW*t^3 + 4000*ep^2*mtt^10*mWW*t^3 + 7171*ep^3*mtt^10*mWW*t^3 + 4008*ep^4*mtt^10*mWW*t^3 + 80*mtt^9*mWW^2*t^3 + 213*ep*mtt^9*mWW^2*t^3 - 2953*ep^2*mtt^9*mWW^2*t^3 - 9313*ep^3*mtt^9*mWW^2*t^3 - 7003*ep^4*mtt^9*mWW^2*t^3 - 172*mtt^8*mWW^3*t^3 - 5181*ep*mtt^8*mWW^3*t^3 - 23398*ep^2*mtt^8*mWW^3*t^3 - 35961*ep^3*mtt^8*mWW^3*t^3 - 17672*ep^4*mtt^8*mWW^3*t^3 + 44*mtt^7*mWW^4*t^3 + 7971*ep*mtt^7*mWW^4*t^3 + 49506*ep^2*mtt^7*mWW^4*t^3 + 93659*ep^3*mtt^7*mWW^4*t^3 + 55020*ep^4*mtt^7*mWW^4*t^3 + 28*mtt^6*mWW^5*t^3 - 4781*ep*mtt^6*mWW^5*t^3 - 37020*ep^2*mtt^6*mWW^5*t^3 - 78775*ep^3*mtt^6*mWW^5*t^3 - 50096*ep^4*mtt^6*mWW^5*t^3 + 128*mtt^5*mWW^6*t^3 + 1881*ep*mtt^5*mWW^6*t^3 + 12855*ep^2*mtt^5*mWW^6*t^3 + 30047*ep^3*mtt^5*mWW^6*t^3 + 21201*ep^4*mtt^5*mWW^6*t^3 - 92*mtt^4*mWW^7*t^3 - 397*ep*mtt^4*mWW^7*t^3 - 1450*ep^2*mtt^4*mWW^7*t^3 - 5481*ep^3*mtt^4*mWW^7*t^3 - 5820*ep^4*mtt^4*mWW^7*t^3 - 60*mtt^3*mWW^8*t^3 - 901*ep*mtt^3*mWW^8*t^3 - 3788*ep^2*mtt^3*mWW^8*t^3 - 5185*ep^3*mtt^3*mWW^8*t^3 - 1818*ep^4*mtt^3*mWW^8*t^3 + 44*mtt^2*mWW^9*t^3 + 574*ep*mtt^2*mWW^9*t^3 + 2500*ep^2*mtt^2*mWW^9*t^3 + 4238*ep^3*mtt^2*mWW^9*t^3 + 2388*ep^4*mtt^2*mWW^9*t^3 + 328*ep*mtt^10*s*t^3 + 1584*ep^2*mtt^10*s*t^3 + 2504*ep^3*mtt^10*s*t^3 + 1296*ep^4*mtt^10*s*t^3 - 26*mtt^9*mWW*s*t^3 - 4069*ep*mtt^9*mWW*s*t^3 - 24167*ep^2*mtt^9*mWW*s*t^3 - 43335*ep^3*mtt^9*mWW*s*t^3 - 24091*ep^4*mtt^9*mWW*s*t^3 - 166*mtt^8*mWW^2*s*t^3 - 632*ep*mtt^8*mWW^2*s*t^3 + 14857*ep^2*mtt^8*mWW^2*s*t^3 + 46584*ep^3*mtt^8*mWW^2*s*t^3 + 35033*ep^4*mtt^8*mWW^2*s*t^3 + 410*mtt^7*mWW^3*s*t^3 + 24043*ep*mtt^7*mWW^3*s*t^3 + 114687*ep^2*mtt^7*mWW^3*s*t^3 + 179659*ep^3*mtt^7*mWW^3*s*t^3 + 89365*ep^4*mtt^7*mWW^3*s*t^3 - 450*mtt^6*mWW^4*s*t^3 - 34116*ep*mtt^6*mWW^4*s*t^3 - 201739*ep^2*mtt^6*mWW^4*s*t^3 - 374640*ep^3*mtt^6*mWW^4*s*t^3 - 217923*ep^4*mtt^6*mWW^4*s*t^3 + 792*mtt^5*mWW^5*s*t^3 + 18107*ep*mtt^5*mWW^5*s*t^3 + 107946*ep^2*mtt^5*mWW^5*s*t^3 + 214469*ep^3*mtt^5*mWW^5*s*t^3 + 133138*ep^4*mtt^5*mWW^5*s*t^3 - 768*mtt^4*mWW^6*s*t^3 - 3140*ep*mtt^4*mWW^6*s*t^3 - 2834*ep^2*mtt^4*mWW^6*s*t^3 - 2832*ep^3*mtt^4*mWW^6*s*t^3 - 3538*ep^4*mtt^4*mWW^6*s*t^3 + 132*mtt^3*mWW^7*s*t^3 - 1567*ep*mtt^3*mWW^7*s*t^3 - 14794*ep^2*mtt^3*mWW^7*s*t^3 - 29431*ep^3*mtt^3*mWW^7*s*t^3 - 17012*ep^4*mtt^3*mWW^7*s*t^3 + 32*mtt^2*mWW^8*s*t^3 + 472*ep*mtt^2*mWW^8*s*t^3 + 1960*ep^2*mtt^2*mWW^8*s*t^3 + 2784*ep^3*mtt^2*mWW^8*s*t^3 + 1344*ep^4*mtt^2*mWW^8*s*t^3 + 44*mtt*mWW^9*s*t^3 + 574*ep*mtt*mWW^9*s*t^3 + 2500*ep^2*mtt*mWW^9*s*t^3 + 4238*ep^3*mtt*mWW^9*s*t^3 + 2388*ep^4*mtt*mWW^9*s*t^3 - 876*ep*mtt^9*s^2*t^3 - 4212*ep^2*mtt^9*s^2*t^3 - 6624*ep^3*mtt^9*s^2*t^3 - 3408*ep^4*mtt^9*s^2*t^3 + 150*mtt^8*mWW*s^2*t^3 + 10421*ep*mtt^8*mWW*s^2*t^3 + 61909*ep^2*mtt^8*mWW*s^2*t^3 + 111189*ep^3*mtt^8*mWW*s^2*t^3 + 61503*ep^4*mtt^8*mWW*s^2*t^3 - 432*mtt^7*mWW^2*s^2*t^3 - 895*ep*mtt^7*mWW^2*s^2*t^3 - 33965*ep^2*mtt^7*mWW^2*s^2*t^3 - 100103*ep^3*mtt^7*mWW^2*s^2*t^3 - 74105*ep^4*mtt^7*mWW^2*s^2*t^3 + 202*mtt^6*mWW^3*s^2*t^3 - 43771*ep*mtt^6*mWW^3*s^2*t^3 - 222361*ep^2*mtt^6*mWW^3*s^2*t^3 - 353983*ep^3*mtt^6*mWW^3*s^2*t^3 - 177227*ep^4*mtt^6*mWW^3*s^2*t^3 + 1424*mtt^5*mWW^4*s^2*t^3 + 58109*ep*mtt^5*mWW^4*s^2*t^3 + 320065*ep^2*mtt^5*mWW^4*s^2*t^3 + 577789*ep^3*mtt^5*mWW^4*s^2*t^3 + 331033*ep^4*mtt^5*mWW^4*s^2*t^3 - 2488*mtt^4*mWW^5*s^2*t^3 - 27073*ep*mtt^4*mWW^5*s^2*t^3 - 116974*ep^2*mtt^4*mWW^5*s^2*t^3 - 207209*ep^3*mtt^4*mWW^5*s^2*t^3 - 123952*ep^4*mtt^4*mWW^5*s^2*t^3 + 1140*mtt^3*mWW^6*s^2*t^3 + 2507*ep*mtt^3*mWW^6*s^2*t^3 - 15220*ep^2*mtt^3*mWW^6*s^2*t^3 - 41265*ep^3*mtt^3*mWW^6*s^2*t^3 - 25466*ep^4*mtt^3*mWW^6*s^2*t^3 - 20*mtt^2*mWW^7*s^2*t^3 + 865*ep*mtt^2*mWW^7*s^2*t^3 + 6238*ep^2*mtt^2*mWW^7*s^2*t^3 + 10977*ep^3*mtt^2*mWW^7*s^2*t^3 + 5844*ep^4*mtt^2*mWW^7*s^2*t^3 + 24*mtt*mWW^8*s^2*t^3 + 713*ep*mtt*mWW^8*s^2*t^3 + 4520*ep^2*mtt*mWW^8*s^2*t^3 + 9229*ep^3*mtt*mWW^8*s^2*t^3 + 5778*ep^4*mtt*mWW^8*s^2*t^3 + 1280*ep*mtt^8*s^3*t^3 + 6120*ep^2*mtt^8*s^3*t^3 + 9560*ep^3*mtt^8*s^3*t^3 + 4880*ep^4*mtt^8*s^3*t^3 - 360*mtt^7*mWW*s^3*t^3 - 14625*ep*mtt^7*mWW*s^3*t^3 - 87040*ep^2*mtt^7*mWW*s^3*t^3 - 156905*ep^3*mtt^7*mWW*s^3*t^3 - 86430*ep^4*mtt^7*mWW*s^3*t^3 + 1844*mtt^6*mWW^2*s^3*t^3 + 6046*ep*mtt^6*mWW^2*s^3*t^3 + 47830*ep^2*mtt^6*mWW^2*s^3*t^3 + 123042*ep^3*mtt^6*mWW^2*s^3*t^3 + 87230*ep^4*mtt^6*mWW^2*s^3*t^3 - 1396*mtt^5*mWW^3*s^3*t^3 + 39589*ep*mtt^5*mWW^3*s^3*t^3 + 216608*ep^2*mtt^5*mWW^3*s^3*t^3 + 349013*ep^3*mtt^5*mWW^3*s^3*t^3 + 174786*ep^4*mtt^5*mWW^3*s^3*t^3 - 2260*mtt^4*mWW^4*s^3*t^3 - 52034*ep*mtt^4*mWW^4*s^3*t^3 - 255136*ep^2*mtt^4*mWW^4*s^3*t^3 - 438726*ep^3*mtt^4*mWW^4*s^3*t^3 - 245284*ep^4*mtt^4*mWW^4*s^3*t^3 + 2704*mtt^3*mWW^5*s^3*t^3 + 20415*ep*mtt^3*mWW^5*s^3*t^3 + 61838*ep^2*mtt^3*mWW^5*s^3*t^3 + 90747*ep^3*mtt^3*mWW^5*s^3*t^3 + 51344*ep^4*mtt^3*mWW^5*s^3*t^3 - 400*mtt^2*mWW^6*s^3*t^3 - 142*ep*mtt^2*mWW^6*s^3*t^3 + 8858*ep^2*mtt^2*mWW^6*s^3*t^3 + 18182*ep^3*mtt^2*mWW^6*s^3*t^3 + 9206*ep^4*mtt^2*mWW^6*s^3*t^3 - 168*mtt*mWW^7*s^3*t^3 - 873*ep*mtt*mWW^7*s^3*t^3 + 46*ep^2*mtt*mWW^7*s^3*t^3 + 4327*ep^3*mtt*mWW^7*s^3*t^3 + 4076*ep^4*mtt*mWW^7*s^3*t^3 + 20*mWW^8*s^3*t^3 + 152*ep*mWW^8*s^3*t^3 + 412*ep^2*mWW^8*s^3*t^3 + 472*ep^3*mWW^8*s^3*t^3 + 192*ep^4*mWW^8*s^3*t^3 - 1100*ep*mtt^7*s^4*t^3 - 5220*ep^2*mtt^7*s^4*t^3 - 8080*ep^3*mtt^7*s^4*t^3 - 4080*ep^4*mtt^7*s^4*t^3 + 460*mtt^6*mWW*s^4*t^3 + 12115*ep*mtt^6*mWW*s^4*t^3 + 72410*ep^2*mtt^6*mWW*s^4*t^3 + 131445*ep^3*mtt^6*mWW*s^4*t^3 + 72230*ep^4*mtt^6*mWW*s^4*t^3 - 2536*mtt^5*mWW^2*s^4*t^3 - 10049*ep*mtt^5*mWW^2*s^4*t^3 - 45455*ep^2*mtt^5*mWW^2*s^4*t^3 - 96863*ep^3*mtt^5*mWW^2*s^4*t^3 - 63425*ep^4*mtt^5*mWW^2*s^4*t^3 + 1492*mtt^4*mWW^3*s^4*t^3 - 18677*ep*mtt^4*mWW^3*s^4*t^3 - 111320*ep^2*mtt^4*mWW^3*s^4*t^3 - 180297*ep^3*mtt^4*mWW^3*s^4*t^3 - 89654*ep^4*mtt^4*mWW^3*s^4*t^3 + 1900*mtt^3*mWW^4*s^4*t^3 + 26903*ep*mtt^3*mWW^4*s^4*t^3 + 111150*ep^2*mtt^3*mWW^4*s^4*t^3 + 176787*ep^3*mtt^3*mWW^4*s^4*t^3 + 95492*ep^4*mtt^3*mWW^4*s^4*t^3 - 1152*mtt^2*mWW^5*s^4*t^3 - 7058*ep*mtt^2*mWW^5*s^4*t^3 - 15862*ep^2*mtt^2*mWW^5*s^4*t^3 - 19284*ep^3*mtt^2*mWW^5*s^4*t^3 - 10984*ep^4*mtt^2*mWW^5*s^4*t^3 - 176*mtt*mWW^6*s^4*t^3 - 1626*ep*mtt*mWW^6*s^4*t^3 - 4455*ep^2*mtt*mWW^6*s^4*t^3 - 3700*ep^3*mtt*mWW^6*s^4*t^3 - 299*ep^4*mtt*mWW^6*s^4*t^3 + 76*mWW^7*s^4*t^3 + 580*ep*mWW^7*s^4*t^3 + 1568*ep^2*mWW^7*s^4*t^3 + 1784*ep^3*mWW^7*s^4*t^3 + 720*ep^4*mWW^7*s^4*t^3 + 552*ep*mtt^6*s^5*t^3 + 2592*ep^2*mtt^6*s^5*t^3 + 3960*ep^3*mtt^6*s^5*t^3 + 1968*ep^4*mtt^6*s^5*t^3 - 330*mtt^5*mWW*s^5*t^3 - 5903*ep*mtt^5*mWW*s^5*t^3 - 35575*ep^2*mtt^5*mWW*s^5*t^3 - 65361*ep^3*mtt^5*mWW*s^5*t^3 - 35943*ep^4*mtt^5*mWW*s^5*t^3 + 1674*mtt^4*mWW^2*s^5*t^3 + 7828*ep*mtt^4*mWW^2*s^5*t^3 + 28193*ep^2*mtt^4*mWW^2*s^5*t^3 + 50180*ep^3*mtt^4*mWW^2*s^5*t^3 + 29513*ep^4*mtt^4*mWW^2*s^5*t^3 - 658*mtt^3*mWW^3*s^5*t^3 + 4363*ep*mtt^3*mWW^3*s^5*t^3 + 28975*ep^2*mtt^3*mWW^3*s^5*t^3 + 46939*ep^3*mtt^3*mWW^3*s^5*t^3 + 23153*ep^4*mtt^3*mWW^3*s^5*t^3 - 746*mtt^2*mWW^4*s^5*t^3 - 7474*ep*mtt^2*mWW^4*s^5*t^3 - 25669*ep^2*mtt^2*mWW^4*s^5*t^3 - 37458*ep^3*mtt^2*mWW^4*s^5*t^3 - 19817*ep^4*mtt^2*mWW^4*s^5*t^3 + 112*mtt*mWW^5*s^5*t^3 + 290*ep*mtt*mWW^5*s^5*t^3 - 320*ep^2*mtt*mWW^5*s^5*t^3 - 484*ep^3*mtt*mWW^5*s^5*t^3 + 310*ep^4*mtt*mWW^5*s^5*t^3 + 76*mWW^6*s^5*t^3 + 616*ep*mWW^6*s^5*t^3 + 1724*ep^2*mWW^6*s^5*t^3 + 2000*ep^3*mWW^6*s^5*t^3 + 816*ep^4*mWW^6*s^5*t^3 - 148*ep*mtt^5*s^6*t^3 - 684*ep^2*mtt^5*s^6*t^3 - 1024*ep^3*mtt^5*s^6*t^3 - 496*ep^4*mtt^5*s^6*t^3 + 126*mtt^4*mWW*s^6*t^3 + 1559*ep*mtt^4*mWW*s^6*t^3 + 9537*ep^2*mtt^4*mWW*s^6*t^3 + 17875*ep^3*mtt^4*mWW*s^6*t^3 + 9891*ep^4*mtt^4*mWW*s^6*t^3 - 520*mtt^3*mWW^2*s^6*t^3 - 2917*ep*mtt^3*mWW^2*s^6*t^3 - 9987*ep^2*mtt^3*mWW^2*s^6*t^3 - 15737*ep^3*mtt^3*mWW^2*s^6*t^3 - 8323*ep^4*mtt^3*mWW^2*s^6*t^3 + 158*mtt^2*mWW^3*s^6*t^3 - 187*ep*mtt^2*mWW^3*s^6*t^3 - 2953*ep^2*mtt^2*mWW^3*s^6*t^3 - 5351*ep^3*mtt^2*mWW^3*s^6*t^3 - 2839*ep^4*mtt^2*mWW^3*s^6*t^3 + 104*mtt*mWW^4*s^6*t^3 + 729*ep*mtt*mWW^4*s^6*t^3 + 1999*ep^2*mtt*mWW^4*s^6*t^3 + 2741*ep^3*mtt*mWW^4*s^6*t^3 + 1527*ep^4*mtt*mWW^4*s^6*t^3 + 4*mWW^5*s^6*t^3 + 100*ep*mWW^5*s^6*t^3 + 392*ep^2*mWW^5*s^6*t^3 + 536*ep^3*mWW^5*s^6*t^3 + 240*ep^4*mWW^5*s^6*t^3 + 16*ep*mtt^4*s^7*t^3 + 72*ep^2*mtt^4*s^7*t^3 + 104*ep^3*mtt^4*s^7*t^3 + 48*ep^4*mtt^4*s^7*t^3 - 20*mtt^3*mWW*s^7*t^3 - 171*ep*mtt^3*mWW*s^7*t^3 - 1074*ep^2*mtt^3*mWW*s^7*t^3 - 2079*ep^3*mtt^3*mWW*s^7*t^3 - 1168*ep^4*mtt^3*mWW*s^7*t^3 + 56*mtt^2*mWW^2*s^7*t^3 + 406*ep*mtt^2*mWW^2*s^7*t^3 + 1480*ep^2*mtt^2*mWW^2*s^7*t^3 + 2210*ep^3*mtt^2*mWW^2*s^7*t^3 + 1080*ep^4*mtt^2*mWW^2*s^7*t^3 - 36*mtt*mWW^3*s^7*t^3 - 179*ep*mtt*mWW^3*s^7*t^3 - 238*ep^2*mtt*mWW^3*s^7*t^3 - 19*ep^3*mtt*mWW^3*s^7*t^3 + 88*ep^4*mtt*mWW^3*s^7*t^3 - 16*mWW^4*s^7*t^3 - 88*ep*mWW^4*s^7*t^3 - 176*ep^2*mWW^4*s^7*t^3 - 152*ep^3*mWW^4*s^7*t^3 - 48*ep^4*mWW^4*s^7*t^3 + 84*ep*mtt^10*t^4 + 424*ep^2*mtt^10*t^4 + 708*ep^3*mtt^10*t^4 + 392*ep^4*mtt^10*t^4 + 12*mtt^9*mWW*t^4 - 938*ep*mtt^9*mWW*t^4 - 5680*ep^2*mtt^9*mWW*t^4 - 10524*ep^3*mtt^9*mWW*t^4 - 6242*ep^4*mtt^9*mWW*t^4 - 144*mtt^8*mWW^2*t^4 + 630*ep*mtt^8*mWW^2*t^4 + 9255*ep^2*mtt^8*mWW^2*t^4 + 23266*ep^3*mtt^8*mWW^2*t^4 + 17061*ep^4*mtt^8*mWW^2*t^4 + 288*mtt^7*mWW^3*t^4 + 3864*ep*mtt^7*mWW^3*t^4 + 13015*ep^2*mtt^7*mWW^3*t^4 + 12252*ep^3*mtt^7*mWW^3*t^4 + 177*ep^4*mtt^7*mWW^3*t^4 + 40*mtt^6*mWW^4*t^4 - 5236*ep*mtt^6*mWW^4*t^4 - 35599*ep^2*mtt^6*mWW^4*t^4 - 67012*ep^3*mtt^6*mWW^4*t^4 - 37389*ep^4*mtt^6*mWW^4*t^4 - 520*mtt^5*mWW^5*t^4 - 634*ep*mtt^5*mWW^5*t^4 + 15913*ep^2*mtt^5*mWW^5*t^4 + 43804*ep^3*mtt^5*mWW^5*t^4 + 29469*ep^4*mtt^5*mWW^5*t^4 + 348*mtt^4*mWW^6*t^4 + 2574*ep*mtt^4*mWW^6*t^4 + 4288*ep^2*mtt^4*mWW^6*t^4 + 330*ep^3*mtt^4*mWW^6*t^4 - 1652*ep^4*mtt^4*mWW^6*t^4 + 44*mtt^3*mWW^7*t^4 + 492*ep*mtt^3*mWW^7*t^4 + 1844*ep^2*mtt^3*mWW^7*t^4 + 3124*ep^3*mtt^3*mWW^7*t^4 + 1760*ep^4*mtt^3*mWW^7*t^4 - 68*mtt^2*mWW^8*t^4 - 836*ep*mtt^2*mWW^8*t^4 - 3460*ep^2*mtt^2*mWW^8*t^4 - 5948*ep^3*mtt^2*mWW^8*t^4 - 3576*ep^4*mtt^2*mWW^8*t^4 - 468*ep*mtt^9*s*t^4 - 2352*ep^2*mtt^9*s*t^4 - 3908*ep^3*mtt^9*s*t^4 - 2152*ep^4*mtt^9*s*t^4 - 16*mtt^8*mWW*s*t^4 + 5032*ep*mtt^8*mWW*s*t^4 + 29482*ep^2*mtt^8*mWW*s*t^4 + 53744*ep^3*mtt^8*mWW*s*t^4 + 31370*ep^4*mtt^8*mWW*s*t^4 + 172*mtt^7*mWW^2*s*t^4 - 5164*ep*mtt^7*mWW^2*s*t^4 - 44025*ep^2*mtt^7*mWW^2*s*t^4 - 101314*ep^3*mtt^7*mWW^2*s*t^4 - 71661*ep^4*mtt^7*mWW^2*s*t^4 + 60*mtt^6*mWW^3*s*t^4 - 8618*ep*mtt^6*mWW^3*s*t^4 - 42720*ep^2*mtt^6*mWW^3*s*t^4 - 53396*ep^3*mtt^6*mWW^3*s*t^4 - 11586*ep^4*mtt^6*mWW^3*s*t^4 - 1052*mtt^5*mWW^4*s*t^4 + 11502*ep*mtt^5*mWW^4*s*t^4 + 107899*ep^2*mtt^5*mWW^4*s*t^4 + 222788*ep^3*mtt^5*mWW^4*s*t^4 + 132919*ep^4*mtt^5*mWW^4*s*t^4 + 1080*mtt^4*mWW^5*s*t^4 - 906*ep*mtt^4*mWW^5*s*t^4 - 49360*ep^2*mtt^4*mWW^5*s*t^4 - 128400*ep^3*mtt^4*mWW^5*s*t^4 - 88590*ep^4*mtt^4*mWW^5*s*t^4 - 76*mtt^3*mWW^6*s*t^4 - 154*ep*mtt^3*mWW^6*s*t^4 + 2140*ep^2*mtt^3*mWW^6*s*t^4 + 7534*ep^3*mtt^3*mWW^6*s*t^4 + 6340*ep^4*mtt^3*mWW^6*s*t^4 - 100*mtt^2*mWW^7*s*t^4 - 388*ep*mtt^2*mWW^7*s*t^4 + 2396*ep^2*mtt^2*mWW^7*s*t^4 + 8900*ep^3*mtt^2*mWW^7*s*t^4 + 6936*ep^4*mtt^2*mWW^7*s*t^4 - 68*mtt*mWW^8*s*t^4 - 836*ep*mtt*mWW^8*s*t^4 - 3460*ep^2*mtt*mWW^8*s*t^4 - 5948*ep^3*mtt*mWW^8*s*t^4 - 3576*ep^4*mtt*mWW^8*s*t^4 + 1080*ep*mtt^8*s^2*t^4 + 5400*ep^2*mtt^8*s^2*t^4 + 8920*ep^3*mtt^8*s^2*t^4 + 4880*ep^4*mtt^8*s^2*t^4 - 88*mtt^7*mWW*s^2*t^4 - 11196*ep*mtt^7*mWW*s^2*t^4 - 63209*ep^2*mtt^7*mWW*s^2*t^4 - 113156*ep^3*mtt^7*mWW*s^2*t^4 - 64855*ep^4*mtt^7*mWW*s^2*t^4 + 854*mtt^6*mWW^2*s^2*t^4 + 15565*ep*mtt^6*mWW^2*s^2*t^4 + 89063*ep^2*mtt^6*mWW^2*s^2*t^4 + 182623*ep^3*mtt^6*mWW^2*s^2*t^4 + 122295*ep^4*mtt^6*mWW^2*s^2*t^4 - 2302*mtt^5*mWW^3*s^2*t^4 + 327*ep*mtt^5*mWW^3*s^2*t^4 + 43053*ep^2*mtt^5*mWW^3*s^2*t^4 + 74985*ep^3*mtt^5*mWW^3*s^2*t^4 + 25985*ep^4*mtt^5*mWW^3*s^2*t^4 + 2330*mtt^4*mWW^4*s^2*t^4 - 7423*ep*mtt^4*mWW^4*s^2*t^4 - 116543*ep^2*mtt^4*mWW^4*s^2*t^4 - 259989*ep^3*mtt^4*mWW^4*s^2*t^4 - 161983*ep^4*mtt^4*mWW^4*s^2*t^4 - 518*mtt^3*mWW^5*s^2*t^4 + 3929*ep*mtt^3*mWW^5*s^2*t^4 + 48216*ep^2*mtt^3*mWW^5*s^2*t^4 + 113507*ep^3*mtt^3*mWW^5*s^2*t^4 + 77186*ep^4*mtt^3*mWW^5*s^2*t^4 - 284*mtt^2*mWW^6*s^2*t^4 - 2166*ep*mtt^2*mWW^6*s^2*t^4 - 4268*ep^2*mtt^2*mWW^6*s^2*t^4 - 1878*ep^3*mtt^2*mWW^6*s^2*t^4 + 508*ep^4*mtt^2*mWW^6*s^2*t^4 + 8*mtt*mWW^7*s^2*t^4 - 116*ep*mtt*mWW^7*s^2*t^4 - 1712*ep^2*mtt*mWW^7*s^2*t^4 - 5012*ep^3*mtt*mWW^7*s^2*t^4 - 4016*ep^4*mtt*mWW^7*s^2*t^4 - 1320*ep*mtt^7*s^3*t^4 - 6560*ep^2*mtt^7*s^3*t^4 - 10760*ep^3*mtt^7*s^3*t^4 - 5840*ep^4*mtt^7*s^3*t^4 + 272*mtt^6*mWW*s^3*t^4 + 13224*ep*mtt^6*mWW*s^3*t^4 + 71616*ep^2*mtt^6*mWW*s^3*t^4 + 125664*ep^3*mtt^6*mWW*s^3*t^4 + 70560*ep^4*mtt^6*mWW*s^3*t^4 - 2298*mtt^5*mWW^2*s^3*t^4 - 23137*ep*mtt^5*mWW^2*s^3*t^4 - 99095*ep^2*mtt^5*mWW^2*s^3*t^4 - 177259*ep^3*mtt^5*mWW^2*s^3*t^4 - 109635*ep^4*mtt^5*mWW^2*s^3*t^4 + 3748*mtt^4*mWW^3*s^3*t^4 + 12034*ep*mtt^4*mWW^3*s^3*t^4 - 6204*ep^2*mtt^4*mWW^3*s^3*t^4 - 36028*ep^3*mtt^4*mWW^3*s^3*t^4 - 17038*ep^4*mtt^4*mWW^3*s^3*t^4 - 1586*mtt^3*mWW^4*s^3*t^4 + 2931*ep*mtt^3*mWW^4*s^3*t^4 + 60679*ep^2*mtt^3*mWW^4*s^3*t^4 + 137281*ep^3*mtt^3*mWW^4*s^3*t^4 + 86415*ep^4*mtt^3*mWW^4*s^3*t^4 - 248*mtt^2*mWW^5*s^3*t^4 - 4538*ep*mtt^2*mWW^5*s^3*t^4 - 23044*ep^2*mtt^2*mWW^5*s^3*t^4 - 42480*ep^3*mtt^2*mWW^5*s^3*t^4 - 25986*ep^4*mtt^2*mWW^5*s^3*t^4 + 136*mtt*mWW^6*s^3*t^4 + 1210*ep*mtt*mWW^6*s^3*t^4 + 3616*ep^2*mtt*mWW^6*s^3*t^4 + 4138*ep^3*mtt*mWW^6*s^3*t^4 + 1452*ep^4*mtt*mWW^6*s^3*t^4 + 16*mWW^7*s^3*t^4 + 100*ep*mWW^7*s^3*t^4 + 224*ep^2*mWW^7*s^3*t^4 + 212*ep^3*mWW^7*s^3*t^4 + 72*ep^4*mWW^7*s^3*t^4 + 900*ep*mtt^6*s^4*t^4 + 4440*ep^2*mtt^6*s^4*t^4 + 7220*ep^3*mtt^6*s^4*t^4 + 3880*ep^4*mtt^6*s^4*t^4 - 308*mtt^5*mWW*s^4*t^4 - 8746*ep*mtt^5*mWW*s^4*t^4 - 45214*ep^2*mtt^5*mWW*s^4*t^4 - 77636*ep^3*mtt^5*mWW*s^4*t^4 - 42620*ep^4*mtt^5*mWW*s^4*t^4 + 2210*mtt^4*mWW^2*s^4*t^4 + 18211*ep*mtt^4*mWW^2*s^4*t^4 + 64332*ep^2*mtt^4*mWW^2*s^4*t^4 + 100189*ep^3*mtt^4*mWW^2*s^4*t^4 + 55830*ep^4*mtt^4*mWW^2*s^4*t^4 - 2334*mtt^3*mWW^3*s^4*t^4 - 10255*ep*mtt^3*mWW^3*s^4*t^4 - 11619*ep^2*mtt^3*mWW^3*s^4*t^4 - 1041*ep^3*mtt^3*mWW^3*s^4*t^4 + 1509*ep^4*mtt^3*mWW^3*s^4*t^4 + 202*mtt^2*mWW^4*s^4*t^4 - 2679*ep*mtt^2*mWW^4*s^4*t^4 - 19982*ep^2*mtt^2*mWW^4*s^4*t^4 - 38577*ep^3*mtt^2*mWW^4*s^4*t^4 - 22944*ep^4*mtt^2*mWW^4*s^4*t^4 + 226*mtt*mWW^5*s^4*t^4 + 1993*ep*mtt*mWW^5*s^4*t^4 + 6427*ep^2*mtt*mWW^5*s^4*t^4 + 8969*ep^3*mtt*mWW^5*s^4*t^4 + 4513*ep^4*mtt*mWW^5*s^4*t^4 - 4*mWW^6*s^4*t^4 - 64*ep*mWW^6*s^4*t^4 - 248*ep^2*mWW^6*s^4*t^4 - 356*ep^3*mWW^6*s^4*t^4 - 168*ep^4*mWW^6*s^4*t^4 - 324*ep*mtt^5*s^5*t^4 - 1584*ep^2*mtt^5*s^5*t^4 - 2548*ep^3*mtt^5*s^5*t^4 - 1352*ep^4*mtt^5*s^5*t^4 + 160*mtt^4*mWW*s^5*t^4 + 3072*ep*mtt^4*mWW*s^5*t^4 + 15086*ep^2*mtt^4*mWW*s^5*t^4 + 25328*ep^3*mtt^4*mWW*s^5*t^4 + 13582*ep^4*mtt^4*mWW*s^5*t^4 - 938*mtt^3*mWW^2*s^5*t^4 - 7231*ep*mtt^3*mWW^2*s^5*t^4 - 23036*ep^2*mtt^3*mWW^2*s^5*t^4 - 32119*ep^3*mtt^3*mWW^2*s^5*t^4 - 15996*ep^4*mtt^3*mWW^2*s^5*t^4 + 604*mtt^2*mWW^3*s^5*t^4 + 3006*ep*mtt^2*mWW^3*s^5*t^4 + 5148*ep^2*mtt^2*mWW^3*s^5*t^4 + 3694*ep^3*mtt^2*mWW^3*s^5*t^4 + 1024*ep^4*mtt^2*mWW^3*s^5*t^4 + 114*mtt*mWW^4*s^5*t^4 + 1265*ep*mtt*mWW^4*s^5*t^4 + 4506*ep^2*mtt*mWW^4*s^5*t^4 + 6589*ep^3*mtt*mWW^4*s^5*t^4 + 3414*ep^4*mtt*mWW^4*s^5*t^4 - 68*mWW^5*s^5*t^4 - 524*ep*mWW^5*s^5*t^4 - 1432*ep^2*mWW^5*s^5*t^4 - 1648*ep^3*mWW^5*s^5*t^4 - 672*ep^4*mWW^5*s^5*t^4 + 48*ep*mtt^4*s^6*t^4 + 232*ep^2*mtt^4*s^6*t^4 + 368*ep^3*mtt^4*s^6*t^4 + 192*ep^4*mtt^4*s^6*t^4 - 32*mtt^3*mWW*s^6*t^4 - 448*ep*mtt^3*mWW*s^6*t^4 - 2081*ep^2*mtt^3*mWW*s^6*t^4 - 3420*ep^3*mtt^3*mWW*s^6*t^4 - 1795*ep^4*mtt^3*mWW*s^6*t^4 + 144*mtt^2*mWW^2*s^6*t^4 + 1126*ep*mtt^2*mWW^2*s^6*t^4 + 3506*ep^2*mtt^2*mWW^2*s^6*t^4 + 4614*ep^3*mtt^2*mWW^2*s^6*t^4 + 2106*ep^4*mtt^2*mWW^2*s^6*t^4 - 64*mtt*mWW^3*s^6*t^4 - 358*ep*mtt*mWW^3*s^6*t^4 - 673*ep^2*mtt*mWW^3*s^6*t^4 - 466*ep^3*mtt*mWW^3*s^6*t^4 - 71*ep^4*mtt*mWW^3*s^6*t^4 - 48*mWW^4*s^6*t^4 - 360*ep*mWW^4*s^6*t^4 - 960*ep^2*mWW^4*s^6*t^4 - 1080*ep^3*mWW^4*s^6*t^4 - 432*ep^4*mWW^4*s^6*t^4 - 60*ep*mtt^9*t^5 - 316*ep^2*mtt^9*t^5 - 552*ep^3*mtt^9*t^5 - 320*ep^4*mtt^9*t^5 - 12*mtt^8*mWW*t^5 + 656*ep*mtt^8*mWW*t^5 + 4149*ep^2*mtt^8*mWW*t^5 + 8034*ep^3*mtt^8*mWW*t^5 + 5001*ep^4*mtt^8*mWW*t^5 + 188*mtt^7*mWW^2*t^5 - 192*ep*mtt^7*mWW^2*t^5 - 7755*ep^2*mtt^7*mWW^2*t^5 - 21636*ep^3*mtt^7*mWW^2*t^5 - 16689*ep^4*mtt^7*mWW^2*t^5 - 608*mtt^6*mWW^3*t^5 - 4808*ep*mtt^6*mWW^3*t^5 - 9481*ep^2*mtt^6*mWW^3*t^5 + 1008*ep^3*mtt^6*mWW^3*t^5 + 9973*ep^4*mtt^6*mWW^3*t^5 + 708*mtt^5*mWW^4*t^5 + 8628*ep*mtt^5*mWW^4*t^5 + 33139*ep^2*mtt^5*mWW^4*t^5 + 46476*ep^3*mtt^5*mWW^4*t^5 + 20253*ep^4*mtt^5*mWW^4*t^5 - 176*mtt^4*mWW^5*t^5 - 3696*ep*mtt^4*mWW^5*t^5 - 20580*ep^2*mtt^4*mWW^5*t^5 - 38034*ep^3*mtt^4*mWW^5*t^5 - 22002*ep^4*mtt^4*mWW^5*t^5 - 208*mtt^3*mWW^6*t^5 - 1816*ep*mtt^3*mWW^6*t^5 - 4240*ep^2*mtt^3*mWW^6*t^5 - 3552*ep^3*mtt^3*mWW^6*t^5 - 968*ep^4*mtt^3*mWW^6*t^5 + 108*mtt^2*mWW^7*t^5 + 1288*ep*mtt^2*mWW^7*t^5 + 5084*ep^2*mtt^2*mWW^7*t^5 + 8256*ep^3*mtt^2*mWW^7*t^5 + 4752*ep^4*mtt^2*mWW^7*t^5 + 288*ep*mtt^8*s*t^5 + 1512*ep^2*mtt^8*s*t^5 + 2632*ep^3*mtt^8*s*t^5 + 1520*ep^4*mtt^8*s*t^5 + 18*mtt^7*mWW*s*t^5 - 3052*ep*mtt^7*mWW*s*t^5 - 18271*ep^2*mtt^7*mWW*s*t^5 - 34500*ep^3*mtt^7*mWW*s*t^5 - 21063*ep^4*mtt^7*mWW*s*t^5 - 382*mtt^6*mWW^2*s*t^5 + 2644*ep*mtt^6*mWW^2*s*t^5 + 31538*ep^2*mtt^6*mWW^2*s*t^5 + 78890*ep^3*mtt^6*mWW^2*s*t^5 + 58454*ep^4*mtt^6*mWW^2*s*t^5 + 934*mtt^5*mWW^3*s*t^5 + 8050*ep*mtt^5*mWW^3*s*t^5 + 14997*ep^2*mtt^5*mWW^3*s*t^5 - 11152*ep^3*mtt^5*mWW^3*s*t^5 - 28793*ep^4*mtt^5*mWW^3*s*t^5 - 514*mtt^4*mWW^4*s*t^5 - 10808*ep*mtt^4*mWW^4*s*t^5 - 53852*ep^2*mtt^4*mWW^4*s*t^5 - 87158*ep^3*mtt^4*mWW^4*s*t^5 - 42372*ep^4*mtt^4*mWW^4*s*t^5 - 228*mtt^3*mWW^5*s*t^5 + 1710*ep*mtt^3*mWW^5*s*t^5 + 23928*ep^2*mtt^3*mWW^5*s*t^5 + 57176*ep^3*mtt^3*mWW^5*s*t^5 + 38254*ep^4*mtt^3*mWW^5*s*t^5 + 64*mtt^2*mWW^6*s*t^5 - 120*ep*mtt^2*mWW^6*s*t^5 - 4936*ep^2*mtt^2*mWW^6*s*t^5 - 14144*ep^3*mtt^2*mWW^6*s*t^5 - 10752*ep^4*mtt^2*mWW^6*s*t^5 + 108*mtt*mWW^7*s*t^5 + 1288*ep*mtt*mWW^7*s*t^5 + 5084*ep^2*mtt*mWW^7*s*t^5 + 8256*ep^3*mtt*mWW^7*s*t^5 + 4752*ep^4*mtt*mWW^7*s*t^5 - 552*ep*mtt^7*s^2*t^5 - 2888*ep^2*mtt^7*s^2*t^5 - 5008*ep^3*mtt^7*s^2*t^5 - 2880*ep^4*mtt^7*s^2*t^5 + 42*mtt^6*mWW*s^2*t^5 + 5665*ep*mtt^6*mWW*s^2*t^5 + 31912*ep^2*mtt^6*mWW*s^2*t^5 + 58505*ep^3*mtt^6*mWW*s^2*t^5 + 34892*ep^4*mtt^6*mWW*s^2*t^5 - 56*mtt^5*mWW^2*s^2*t^5 - 7543*ep*mtt^5*mWW^2*s^2*t^5 - 51082*ep^2*mtt^5*mWW^2*s^2*t^5 - 111817*ep^3*mtt^5*mWW^2*s^2*t^5 - 78150*ep^4*mtt^5*mWW^2*s^2*t^5 + 230*mtt^4*mWW^3*s^2*t^5 + 231*ep*mtt^4*mWW^3*s^2*t^5 + 4046*ep^2*mtt^4*mWW^3*s^2*t^5 + 27897*ep^3*mtt^4*mWW^3*s^2*t^5 + 33068*ep^4*mtt^4*mWW^3*s^2*t^5 - 592*mtt^3*mWW^4*s^2*t^5 + 405*ep*mtt^3*mWW^4*s^2*t^5 + 20736*ep^2*mtt^3*mWW^4*s^2*t^5 + 46187*ep^3*mtt^3*mWW^4*s^2*t^5 + 26264*ep^4*mtt^3*mWW^4*s^2*t^5 + 340*mtt^2*mWW^5*s^2*t^5 + 1242*ep*mtt^2*mWW^5*s^2*t^5 - 6136*ep^2*mtt^2*mWW^5*s^2*t^5 - 23468*ep^3*mtt^2*mWW^5*s^2*t^5 - 18770*ep^4*mtt^2*mWW^5*s^2*t^5 + 36*mtt*mWW^6*s^2*t^5 + 552*ep*mtt*mWW^6*s^2*t^5 + 3412*ep^2*mtt*mWW^6*s^2*t^5 + 7704*ep^3*mtt*mWW^6*s^2*t^5 + 5576*ep^4*mtt*mWW^6*s^2*t^5 + 528*ep*mtt^6*s^3*t^5 + 2752*ep^2*mtt^6*s^3*t^5 + 4752*ep^3*mtt^6*s^3*t^5 + 2720*ep^4*mtt^6*s^3*t^5 - 114*mtt^5*mWW*s^3*t^5 - 5243*ep*mtt^5*mWW*s^3*t^5 - 27600*ep^2*mtt^5*mWW*s^3*t^5 - 48855*ep^3*mtt^5*mWW*s^3*t^5 - 28308*ep^4*mtt^5*mWW*s^3*t^5 + 610*mtt^4*mWW^2*s^3*t^5 + 8840*ep*mtt^4*mWW^2*s^3*t^5 + 41506*ep^2*mtt^4*mWW^2*s^3*t^5 + 77446*ep^3*mtt^4*mWW^2*s^3*t^5 + 49566*ep^4*mtt^4*mWW^2*s^3*t^5 - 894*mtt^3*mWW^3*s^3*t^5 - 5861*ep*mtt^3*mWW^3*s^3*t^5 - 16142*ep^2*mtt^3*mWW^3*s^3*t^5 - 26835*ep^3*mtt^3*mWW^3*s^3*t^5 - 19420*ep^4*mtt^3*mWW^3*s^3*t^5 + 414*mtt^2*mWW^4*s^3*t^5 + 1900*ep*mtt^2*mWW^4*s^3*t^5 + 144*ep^2*mtt^2*mWW^4*s^3*t^5 - 5678*ep^3*mtt^2*mWW^4*s^3*t^5 - 4460*ep^4*mtt^2*mWW^4*s^3*t^5 - 28*mtt*mWW^5*s^3*t^5 - 436*ep*mtt*mWW^5*s^3*t^5 - 1296*ep^2*mtt*mWW^5*s^3*t^5 - 1014*ep^3*mtt*mWW^5*s^3*t^5 + 94*ep^4*mtt*mWW^5*s^3*t^5 - 20*mWW^6*s^3*t^5 - 152*ep*mWW^6*s^3*t^5 - 412*ep^2*mWW^6*s^3*t^5 - 472*ep^3*mWW^6*s^3*t^5 - 192*ep^4*mWW^6*s^3*t^5 - 252*ep*mtt^5*s^4*t^5 - 1308*ep^2*mtt^5*s^4*t^5 - 2248*ep^3*mtt^5*s^4*t^5 - 1280*ep^4*mtt^5*s^4*t^5 + 90*mtt^4*mWW*s^4*t^5 + 2419*ep*mtt^4*mWW*s^4*t^5 + 11803*ep^2*mtt^4*mWW*s^4*t^5 + 20025*ep^3*mtt^4*mWW*s^4*t^5 + 11187*ep^4*mtt^4*mWW*s^4*t^5 - 464*mtt^3*mWW^2*s^4*t^5 - 4667*ep*mtt^3*mWW^2*s^4*t^5 - 17143*ep^2*mtt^3*mWW^2*s^4*t^5 - 26821*ep^3*mtt^3*mWW^2*s^4*t^5 - 15053*ep^4*mtt^3*mWW^2*s^4*t^5 + 354*mtt^2*mWW^3*s^4*t^5 + 2477*ep*mtt^2*mWW^3*s^4*t^5 + 6707*ep^2*mtt^2*mWW^3*s^4*t^5 + 9107*ep^3*mtt^2*mWW^3*s^4*t^5 + 5143*ep^4*mtt^2*mWW^3*s^4*t^5 + 56*mtt*mWW^4*s^4*t^5 + 455*ep*mtt*mWW^4*s^4*t^5 + 1297*ep^2*mtt*mWW^4*s^4*t^5 + 1521*ep^3*mtt*mWW^4*s^4*t^5 + 627*ep^4*mtt*mWW^4*s^4*t^5 - 68*mWW^5*s^4*t^5 - 512*ep*mWW^5*s^4*t^5 - 1372*ep^2*mWW^5*s^4*t^5 - 1552*ep^3*mWW^5*s^4*t^5 - 624*ep^4*mWW^5*s^4*t^5 + 48*ep*mtt^4*s^5*t^5 + 248*ep^2*mtt^4*s^5*t^5 + 424*ep^3*mtt^4*s^5*t^5 + 240*ep^4*mtt^4*s^5*t^5 - 24*mtt^3*mWW*s^5*t^5 - 445*ep*mtt^3*mWW*s^5*t^5 - 1993*ep^2*mtt^3*mWW*s^5*t^5 - 3209*ep^3*mtt^3*mWW*s^5*t^5 - 1709*ep^4*mtt^3*mWW*s^5*t^5 + 104*mtt^2*mWW^2*s^5*t^5 + 918*ep*mtt^2*mWW^2*s^5*t^5 + 2936*ep^2*mtt^2*mWW^2*s^5*t^5 + 3938*ep^3*mtt^2*mWW^2*s^5*t^5 + 1872*ep^4*mtt^2*mWW^2*s^5*t^5 - 16*mtt*mWW^3*s^5*t^5 - 89*ep*mtt*mWW^3*s^5*t^5 - 127*ep^2*mtt*mWW^3*s^5*t^5 - 25*ep^3*mtt*mWW^3*s^5*t^5 + 29*ep^4*mtt*mWW^3*s^5*t^5 - 48*mWW^4*s^5*t^5 - 360*ep*mWW^4*s^5*t^5 - 960*ep^2*mWW^4*s^5*t^5 - 1080*ep^3*mWW^4*s^5*t^5 - 432*ep^4*mWW^4*s^5*t^5 + 16*ep*mtt^8*t^6 + 88*ep^2*mtt^8*t^6 + 160*ep^3*mtt^8*t^6 + 96*ep^4*mtt^8*t^6 - 2*mtt^7*mWW*t^6 - 242*ep*mtt^7*mWW*t^6 - 1427*ep^2*mtt^7*mWW*t^6 - 2770*ep^3*mtt^7*mWW*t^6 - 1751*ep^4*mtt^7*mWW*t^6 - 56*mtt^6*mWW^2*t^6 + 199*ep*mtt^6*mWW^2*t^6 + 3599*ep^2*mtt^6*mWW^2*t^6 + 9747*ep^3*mtt^6*mWW^2*t^6 + 7479*ep^4*mtt^6*mWW^2*t^6 + 272*mtt^5*mWW^3*t^6 + 1843*ep*mtt^5*mWW^3*t^6 + 1649*ep^2*mtt^5*mWW^3*t^6 - 6345*ep^3*mtt^5*mWW^3*t^6 - 8403*ep^4*mtt^5*mWW^3*t^6 - 460*mtt^4*mWW^4*t^6 - 4543*ep*mtt^4*mWW^4*t^6 - 13591*ep^2*mtt^4*mWW^4*t^6 - 14147*ep^3*mtt^4*mWW^4*t^6 - 3595*ep^4*mtt^4*mWW^4*t^6 + 338*mtt^3*mWW^5*t^6 + 3875*ep*mtt^3*mWW^5*t^6 + 14446*ep^2*mtt^3*mWW^5*t^6 + 21231*ep^3*mtt^3*mWW^5*t^6 + 10662*ep^4*mtt^3*mWW^5*t^6 - 92*mtt^2*mWW^6*t^6 - 1148*ep*mtt^2*mWW^6*t^6 - 4764*ep^2*mtt^2*mWW^6*t^6 - 7876*ep^3*mtt^2*mWW^6*t^6 - 4488*ep^4*mtt^2*mWW^6*t^6 - 64*ep*mtt^7*s*t^6 - 352*ep^2*mtt^7*s*t^6 - 640*ep^3*mtt^7*s*t^6 - 384*ep^4*mtt^7*s*t^6 + 18*mtt^6*mWW*s*t^6 + 938*ep*mtt^6*mWW*s*t^6 + 5214*ep^2*mtt^6*mWW*s*t^6 + 9846*ep^3*mtt^6*mWW*s*t^6 + 6112*ep^4*mtt^6*mWW*s*t^6 + 98*mtt^5*mWW^2*s*t^6 - 1019*ep*mtt^5*mWW^2*s*t^6 - 11143*ep^2*mtt^5*mWW^2*s*t^6 - 28087*ep^3*mtt^5*mWW^2*s*t^6 - 20985*ep^4*mtt^5*mWW^2*s*t^6 - 390*mtt^4*mWW^3*s*t^6 - 2244*ep*mtt^4*mWW^3*s*t^6 + 1380*ep^2*mtt^4*mWW^3*s*t^6 + 19340*ep^3*mtt^4*mWW^3*s*t^6 + 20322*ep^4*mtt^4*mWW^3*s*t^6 + 322*mtt^3*mWW^4*s*t^6 + 2965*ep*mtt^3*mWW^4*s*t^6 + 6809*ep^2*mtt^3*mWW^4*s*t^6 + 1521*ep^3*mtt^3*mWW^4*s*t^6 - 4705*ep^4*mtt^3*mWW^4*s*t^6 + 44*mtt^2*mWW^5*s*t^6 + 572*ep*mtt^2*mWW^5*s*t^6 + 2856*ep^2*mtt^2*mWW^5*s*t^6 + 5896*ep^3*mtt^2*mWW^5*s*t^6 + 4128*ep^4*mtt^2*mWW^5*s*t^6 - 92*mtt*mWW^6*s*t^6 - 1148*ep*mtt*mWW^6*s*t^6 - 4764*ep^2*mtt*mWW^6*s*t^6 - 7876*ep^3*mtt*mWW^6*s*t^6 - 4488*ep^4*mtt*mWW^6*s*t^6 + 96*ep*mtt^6*s^2*t^6 + 528*ep^2*mtt^6*s^2*t^6 + 960*ep^3*mtt^6*s^2*t^6 + 576*ep^4*mtt^6*s^2*t^6 - 42*mtt^5*mWW*s^2*t^6 - 1362*ep*mtt^5*mWW*s^2*t^6 - 7080*ep^2*mtt^5*mWW*s^2*t^6 - 12918*ep^3*mtt^5*mWW*s^2*t^6 - 7830*ep^4*mtt^5*mWW*s^2*t^6 - 8*mtt^4*mWW^2*s^2*t^6 + 1677*ep*mtt^4*mWW^2*s^2*t^6 + 12401*ep^2*mtt^4*mWW^2*s^2*t^6 + 28381*ep^3*mtt^4*mWW^2*s^2*t^6 + 20349*ep^4*mtt^4*mWW^2*s^2*t^6 + 60*mtt^3*mWW^3*s^2*t^6 - 417*ep*mtt^3*mWW^3*s^2*t^6 - 7202*ep^2*mtt^3*mWW^3*s^2*t^6 - 21553*ep^3*mtt^3*mWW^3*s^2*t^6 - 17848*ep^4*mtt^3*mWW^3*s^2*t^6 + 116*mtt^2*mWW^4*s^2*t^6 + 1605*ep*mtt^2*mWW^4*s^2*t^6 + 8355*ep^2*mtt^2*mWW^4*s^2*t^6 + 17261*ep^3*mtt^2*mWW^4*s^2*t^6 + 11935*ep^4*mtt^2*mWW^4*s^2*t^6 - 126*mtt*mWW^5*s^2*t^6 - 1599*ep*mtt*mWW^5*s^2*t^6 - 7002*ep^2*mtt*mWW^5*s^2*t^6 - 12131*ep^3*mtt*mWW^5*s^2*t^6 - 7182*ep^4*mtt*mWW^5*s^2*t^6 - 64*ep*mtt^5*s^3*t^6 - 352*ep^2*mtt^5*s^3*t^6 - 640*ep^3*mtt^5*s^3*t^6 - 384*ep^4*mtt^5*s^3*t^6 + 38*mtt^4*mWW*s^3*t^6 + 878*ep*mtt^4*mWW*s^3*t^6 + 4226*ep^2*mtt^4*mWW*s^3*t^6 + 7378*ep^3*mtt^4*mWW*s^3*t^6 + 4328*ep^4*mtt^4*mWW*s^3*t^6 - 54*mtt^3*mWW^2*s^3*t^6 - 1093*ep*mtt^3*mWW^2*s^3*t^6 - 5769*ep^2*mtt^3*mWW^2*s^3*t^6 - 11489*ep^3*mtt^3*mWW^2*s^3*t^6 - 7659*ep^4*mtt^3*mWW^2*s^3*t^6 + 42*mtt^2*mWW^3*s^3*t^6 + 706*ep*mtt^2*mWW^3*s^3*t^6 + 3892*ep^2*mtt^2*mWW^3*s^3*t^6 + 8290*ep^3*mtt^2*mWW^3*s^3*t^6 + 5862*ep^4*mtt^2*mWW^3*s^3*t^6 - 2*mtt*mWW^4*s^3*t^6 - 211*ep*mtt*mWW^4*s^3*t^6 - 1457*ep^2*mtt*mWW^4*s^3*t^6 - 3071*ep^3*mtt*mWW^4*s^3*t^6 - 2027*ep^4*mtt*mWW^4*s^3*t^6 - 16*mWW^5*s^3*t^6 - 112*ep*mWW^5*s^3*t^6 - 284*ep^2*mWW^5*s^3*t^6 - 308*ep^3*mWW^5*s^3*t^6 - 120*ep^4*mWW^5*s^3*t^6 + 16*ep*mtt^4*s^4*t^6 + 88*ep^2*mtt^4*s^4*t^6 + 160*ep^3*mtt^4*s^4*t^6 + 96*ep^4*mtt^4*s^4*t^6 - 12*mtt^3*mWW*s^4*t^6 - 212*ep*mtt^3*mWW*s^4*t^6 - 933*ep^2*mtt^3*mWW*s^4*t^6 - 1536*ep^3*mtt^3*mWW*s^4*t^6 - 859*ep^4*mtt^3*mWW*s^4*t^6 + 20*mtt^2*mWW^2*s^4*t^6 + 236*ep*mtt^2*mWW^2*s^4*t^6 + 912*ep^2*mtt^2*mWW^2*s^4*t^6 + 1448*ep^3*mtt^2*mWW^2*s^4*t^6 + 816*ep^4*mtt^2*mWW^2*s^4*t^6 + 16*mtt*mWW^3*s^4*t^6 + 112*ep*mtt*mWW^3*s^4*t^6 + 281*ep^2*mtt*mWW^3*s^4*t^6 + 268*ep^3*mtt*mWW^3*s^4*t^6 + 67*ep^4*mtt*mWW^3*s^4*t^6 - 16*mWW^4*s^4*t^6 - 112*ep*mWW^4*s^4*t^6 - 284*ep^2*mWW^4*s^4*t^6 - 308*ep^3*mWW^4*s^4*t^6 - 120*ep^4*mWW^4*s^4*t^6 + 4*mtt^6*mWW*t^7 + 45*ep*mtt^6*mWW*t^7 + 172*ep^2*mtt^6*mWW*t^7 + 273*ep^3*mtt^6*mWW*t^7 + 154*ep^4*mtt^6*mWW*t^7 - 20*mtt^5*mWW^2*t^7 - 257*ep*mtt^5*mWW^2*t^7 - 1156*ep^2*mtt^5*mWW^2*t^7 - 2149*ep^3*mtt^5*mWW^2*t^7 - 1386*ep^4*mtt^5*mWW^2*t^7 + 36*mtt^4*mWW^3*t^7 + 501*ep*mtt^4*mWW^3*t^7 + 2436*ep^2*mtt^4*mWW^3*t^7 + 4809*ep^3*mtt^4*mWW^3*t^7 + 3234*ep^4*mtt^4*mWW^3*t^7 - 28*mtt^3*mWW^4*t^7 - 411*ep*mtt^3*mWW^4*t^7 - 2092*ep^2*mtt^3*mWW^4*t^7 - 4263*ep^3*mtt^3*mWW^4*t^7 - 2926*ep^4*mtt^3*mWW^4*t^7 + 8*mtt^2*mWW^5*t^7 + 122*ep*mtt^2*mWW^5*t^7 + 640*ep^2*mtt^2*mWW^5*t^7 + 1330*ep^3*mtt^2*mWW^5*t^7 + 924*ep^4*mtt^2*mWW^5*t^7 - 12*mtt^5*mWW*s*t^7 - 135*ep*mtt^5*mWW*s*t^7 - 516*ep^2*mtt^5*mWW*s*t^7 - 819*ep^3*mtt^5*mWW*s*t^7 - 462*ep^4*mtt^5*mWW*s*t^7 + 40*mtt^4*mWW^2*s*t^7 + 514*ep*mtt^4*mWW^2*s*t^7 + 2312*ep^2*mtt^4*mWW^2*s*t^7 + 4298*ep^3*mtt^4*mWW^2*s*t^7 + 2772*ep^4*mtt^4*mWW^2*s*t^7 - 36*mtt^3*mWW^3*s*t^7 - 501*ep*mtt^3*mWW^3*s*t^7 - 2436*ep^2*mtt^3*mWW^3*s*t^7 - 4809*ep^3*mtt^3*mWW^3*s*t^7 - 3234*ep^4*mtt^3*mWW^3*s*t^7 + 8*mtt*mWW^5*s*t^7 + 122*ep*mtt*mWW^5*s*t^7 + 640*ep^2*mtt*mWW^5*s*t^7 + 1330*ep^3*mtt*mWW^5*s*t^7 + 924*ep^4*mtt*mWW^5*s*t^7 + 12*mtt^4*mWW*s^2*t^7 + 135*ep*mtt^4*mWW*s^2*t^7 + 516*ep^2*mtt^4*mWW*s^2*t^7 + 819*ep^3*mtt^4*mWW*s^2*t^7 + 462*ep^4*mtt^4*mWW*s^2*t^7 - 20*mtt^3*mWW^2*s^2*t^7 - 257*ep*mtt^3*mWW^2*s^2*t^7 - 1156*ep^2*mtt^3*mWW^2*s^2*t^7 - 2149*ep^3*mtt^3*mWW^2*s^2*t^7 - 1386*ep^4*mtt^3*mWW^2*s^2*t^7 - 4*mtt^2*mWW^3*s^2*t^7 - 45*ep*mtt^2*mWW^3*s^2*t^7 - 172*ep^2*mtt^2*mWW^3*s^2*t^7 - 273*ep^3*mtt^2*mWW^3*s^2*t^7 - 154*ep^4*mtt^2*mWW^3*s^2*t^7 + 12*mtt*mWW^4*s^2*t^7 + 167*ep*mtt*mWW^4*s^2*t^7 + 812*ep^2*mtt*mWW^4*s^2*t^7 + 1603*ep^3*mtt*mWW^4*s^2*t^7 + 1078*ep^4*mtt*mWW^4*s^2*t^7 - 4*mtt^3*mWW*s^3*t^7 - 45*ep*mtt^3*mWW*s^3*t^7 - 172*ep^2*mtt^3*mWW*s^3*t^7 - 273*ep^3*mtt^3*mWW*s^3*t^7 - 154*ep^4*mtt^3*mWW*s^3*t^7 + 4*mtt*mWW^3*s^3*t^7 + 45*ep*mtt*mWW^3*s^3*t^7 + 172*ep^2*mtt*mWW^3*s^3*t^7 + 273*ep^3*mtt*mWW^3*s^3*t^7 + 154*ep^4*mtt*mWW^3*s^3*t^7)/(8*ep*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mtt*mWW*(-mtt + mWW)*(-mtt + s)^3*(-mtt + mWW + s)*(mWW - t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*(9*ep^2*mtt^11*mWW + 24*ep^3*mtt^11*mWW + 15*ep^4*mtt^11*mWW - 18*mtt^10*mWW^2 - 129*ep*mtt^10*mWW^2 - 390*ep^2*mtt^10*mWW^2 - 521*ep^3*mtt^10*mWW^2 - 242*ep^4*mtt^10*mWW^2 + 82*mtt^9*mWW^3 + 590*ep*mtt^9*mWW^3 + 1653*ep^2*mtt^9*mWW^3 + 2023*ep^3*mtt^9*mWW^3 + 876*ep^4*mtt^9*mWW^3 - 148*mtt^8*mWW^4 - 1071*ep*mtt^8*mWW^4 - 2895*ep^2*mtt^8*mWW^4 - 3368*ep^3*mtt^8*mWW^4 - 1392*ep^4*mtt^8*mWW^4 + 132*mtt^7*mWW^5 + 972*ep*mtt^7*mWW^5 + 2587*ep^2*mtt^7*mWW^5 + 2930*ep^3*mtt^7*mWW^5 + 1195*ep^4*mtt^7*mWW^5 - 58*mtt^6*mWW^6 - 455*ep*mtt^6*mWW^6 - 1260*ep^2*mtt^6*mWW^6 - 1501*ep^3*mtt^6*mWW^6 - 678*ep^4*mtt^6*mWW^6 + 10*mtt^5*mWW^7 + 102*ep*mtt^5*mWW^7 + 351*ep^2*mtt^5*mWW^7 + 527*ep^3*mtt^5*mWW^7 + 306*ep^4*mtt^5*mWW^7 - 9*ep*mtt^4*mWW^8 - 55*ep^2*mtt^4*mWW^8 - 114*ep^3*mtt^4*mWW^8 - 80*ep^4*mtt^4*mWW^8 - 72*ep^2*mtt^10*mWW*s - 192*ep^3*mtt^10*mWW*s - 120*ep^4*mtt^10*mWW*s + 126*mtt^9*mWW^2*s + 921*ep*mtt^9*mWW^2*s + 2797*ep^2*mtt^9*mWW^2*s + 3723*ep^3*mtt^9*mWW^2*s + 1721*ep^4*mtt^9*mWW^2*s - 500*mtt^8*mWW^3*s - 3704*ep*mtt^8*mWW^3*s - 10474*ep^2*mtt^8*mWW^3*s - 12787*ep^3*mtt^8*mWW^3*s - 5507*ep^4*mtt^8*mWW^3*s + 752*mtt^7*mWW^4*s + 5677*ep*mtt^7*mWW^4*s + 15598*ep^2*mtt^7*mWW^4*s + 18158*ep^3*mtt^7*mWW^4*s + 7469*ep^4*mtt^7*mWW^4*s - 504*mtt^6*mWW^5*s - 3950*ep*mtt^6*mWW^5*s - 10753*ep^2*mtt^6*mWW^5*s - 12158*ep^3*mtt^6*mWW^5*s - 4891*ep^4*mtt^6*mWW^5*s + 110*mtt^5*mWW^6*s + 997*ep*mtt^5*mWW^6*s + 2864*ep^2*mtt^5*mWW^6*s + 3367*ep^3*mtt^5*mWW^6*s + 1490*ep^4*mtt^5*mWW^6*s + 28*mtt^4*mWW^7*s + 142*ep*mtt^4*mWW^7*s + 231*ep^2*mtt^4*mWW^7*s + 49*ep^3*mtt^4*mWW^7*s - 134*ep^4*mtt^4*mWW^7*s - 12*mtt^3*mWW^8*s - 83*ep*mtt^3*mWW^8*s - 191*ep^2*mtt^3*mWW^8*s - 160*ep^3*mtt^3*mWW^8*s - 28*ep^4*mtt^3*mWW^8*s + 252*ep^2*mtt^9*mWW*s^2 + 672*ep^3*mtt^9*mWW*s^2 + 420*ep^4*mtt^9*mWW*s^2 - 378*mtt^8*mWW^2*s^2 - 2829*ep*mtt^8*mWW^2*s^2 - 8634*ep^2*mtt^8*mWW^2*s^2 - 11439*ep^3*mtt^8*mWW^2*s^2 - 5256*ep^4*mtt^8*mWW^2*s^2 + 1278*mtt^7*mWW^3*s^2 + 9810*ep*mtt^7*mWW^3*s^2 + 28025*ep^2*mtt^7*mWW^3*s^2 + 34086*ep^3*mtt^7*mWW^3*s^2 + 14573*ep^4*mtt^7*mWW^3*s^2 - 1540*mtt^6*mWW^4*s^2 - 12286*ep*mtt^6*mWW^4*s^2 - 34415*ep^2*mtt^6*mWW^4*s^2 - 40060*ep^3*mtt^6*mWW^4*s^2 - 16367*ep^4*mtt^6*mWW^4*s^2 + 694*mtt^5*mWW^5*s^2 + 6042*ep*mtt^5*mWW^5*s^2 + 17039*ep^2*mtt^5*mWW^5*s^2 + 19283*ep^3*mtt^5*mWW^5*s^2 + 7642*ep^4*mtt^5*mWW^5*s^2 + 24*mtt^4*mWW^6*s^2 - 195*ep*mtt^4*mWW^6*s^2 - 894*ep^2*mtt^4*mWW^6*s^2 - 1088*ep^3*mtt^4*mWW^6*s^2 - 497*ep^4*mtt^4*mWW^6*s^2 - 92*mtt^3*mWW^7*s^2 - 660*ep*mtt^3*mWW^7*s^2 - 1702*ep^2*mtt^3*mWW^7*s^2 - 1825*ep^3*mtt^3*mWW^7*s^2 - 661*ep^4*mtt^3*mWW^7*s^2 + 14*mtt^2*mWW^8*s^2 + 118*ep*mtt^2*mWW^8*s^2 + 329*ep^2*mtt^2*mWW^8*s^2 + 371*ep^3*mtt^2*mWW^8*s^2 + 146*ep^4*mtt^2*mWW^8*s^2 - 504*ep^2*mtt^8*mWW*s^3 - 1344*ep^3*mtt^8*mWW*s^3 - 840*ep^4*mtt^8*mWW*s^3 + 630*mtt^7*mWW^2*s^3 + 4857*ep*mtt^7*mWW^2*s^3 + 14907*ep^2*mtt^7*mWW^2*s^3 + 19627*ep^3*mtt^7*mWW^2*s^3 + 8947*ep^4*mtt^7*mWW^2*s^3 - 1760*mtt^6*mWW^3*s^3 - 14140*ep*mtt^6*mWW^3*s^3 - 40867*ep^2*mtt^6*mWW^3*s^3 - 49424*ep^3*mtt^6*mWW^3*s^3 - 20917*ep^4*mtt^6*mWW^3*s^3 + 1594*mtt^5*mWW^4*s^3 + 13747*ep*mtt^5*mWW^4*s^3 + 39446*ep^2*mtt^5*mWW^4*s^3 + 45869*ep^3*mtt^5*mWW^4*s^3 + 18560*ep^4*mtt^5*mWW^4*s^3 - 358*mtt^4*mWW^5*s^3 - 3979*ep*mtt^4*mWW^5*s^3 - 12003*ep^2*mtt^4*mWW^5*s^3 - 13690*ep^3*mtt^4*mWW^5*s^3 - 5338*ep^4*mtt^4*mWW^5*s^3 - 170*mtt^3*mWW^6*s^3 - 1000*ep*mtt^3*mWW^6*s^3 - 2389*ep^2*mtt^3*mWW^6*s^3 - 2611*ep^3*mtt^3*mWW^6*s^3 - 1024*ep^4*mtt^3*mWW^6*s^3 + 66*mtt^2*mWW^7*s^3 + 541*ep*mtt^2*mWW^7*s^3 + 1493*ep^2*mtt^2*mWW^7*s^3 + 1670*ep^3*mtt^2*mWW^7*s^3 + 650*ep^4*mtt^2*mWW^7*s^3 - 2*mtt*mWW^8*s^3 - 26*ep*mtt*mWW^8*s^3 - 83*ep^2*mtt*mWW^8*s^3 - 97*ep^3*mtt*mWW^8*s^3 - 38*ep^4*mtt*mWW^8*s^3 + 630*ep^2*mtt^7*mWW*s^4 + 1680*ep^3*mtt^7*mWW*s^4 + 1050*ep^4*mtt^7*mWW*s^4 - 630*mtt^6*mWW^2*s^4 - 5055*ep*mtt^6*mWW^2*s^4 - 15620*ep^2*mtt^6*mWW^2*s^4 - 20385*ep^3*mtt^6*mWW^2*s^4 - 9190*ep^4*mtt^6*mWW^2*s^4 + 1390*mtt^5*mWW^3*s^4 + 11890*ep*mtt^5*mWW^3*s^4 + 34840*ep^2*mtt^5*mWW^3*s^4 + 41765*ep^3*mtt^5*mWW^3*s^4 + 17415*ep^4*mtt^5*mWW^3*s^4 - 836*mtt^4*mWW^4*s^4 - 8183*ep*mtt^4*mWW^4*s^4 - 24269*ep^2*mtt^4*mWW^4*s^4 - 28156*ep^3*mtt^4*mWW^4*s^4 - 11230*ep^4*mtt^4*mWW^4*s^4 - 30*mtt^3*mWW^5*s^4 + 605*ep*mtt^3*mWW^5*s^4 + 2500*ep^2*mtt^3*mWW^5*s^4 + 3002*ep^3*mtt^3*mWW^5*s^4 + 1147*ep^4*mtt^3*mWW^5*s^4 + 118*mtt^2*mWW^6*s^4 + 872*ep*mtt^2*mWW^6*s^4 + 2304*ep^2*mtt^2*mWW^6*s^4 + 2523*ep^3*mtt^2*mWW^6*s^4 + 969*ep^4*mtt^2*mWW^6*s^4 - 12*mtt*mWW^7*s^4 - 125*ep*mtt*mWW^7*s^4 - 373*ep^2*mtt*mWW^7*s^4 - 421*ep^3*mtt*mWW^7*s^4 - 161*ep^4*mtt*mWW^7*s^4 - 504*ep^2*mtt^6*mWW*s^5 - 1344*ep^3*mtt^6*mWW*s^5 - 840*ep^4*mtt^6*mWW*s^5 + 378*mtt^5*mWW^2*s^5 + 3219*ep*mtt^5*mWW^2*s^5 + 10035*ep^2*mtt^5*mWW^2*s^5 + 12921*ep^3*mtt^5*mWW^2*s^5 + 5727*ep^4*mtt^5*mWW^2*s^5 - 612*mtt^4*mWW^3*s^5 - 5760*ep*mtt^4*mWW^3*s^5 - 17168*ep^2*mtt^4*mWW^3*s^5 - 20283*ep^3*mtt^4*mWW^3*s^5 - 8261*ep^4*mtt^4*mWW^3*s^5 + 172*mtt^3*mWW^4*s^5 + 2263*ep*mtt^3*mWW^4*s^5 + 7106*ep^2*mtt^3*mWW^4*s^5 + 8212*ep^3*mtt^3*mWW^4*s^5 + 3197*ep^4*mtt^3*mWW^4*s^5 + 86*mtt^2*mWW^5*s^5 + 477*ep*mtt^2*mWW^5*s^5 + 1096*ep^2*mtt^2*mWW^5*s^5 + 1144*ep^3*mtt^2*mWW^5*s^5 + 437*ep^4*mtt^2*mWW^5*s^5 - 24*mtt*mWW^6*s^5 - 219*ep*mtt*mWW^6*s^5 - 625*ep^2*mtt*mWW^6*s^5 - 690*ep^3*mtt*mWW^6*s^5 - 260*ep^4*mtt*mWW^6*s^5 + 252*ep^2*mtt^5*mWW*s^6 + 672*ep^3*mtt^5*mWW*s^6 + 420*ep^4*mtt^5*mWW*s^6 - 126*mtt^4*mWW^2*s^6 - 1191*ep*mtt^4*mWW^2*s^6 - 3762*ep^2*mtt^4*mWW^2*s^6 - 4733*ep^3*mtt^4*mWW^2*s^6 - 2036*ep^4*mtt^4*mWW^2*s^6 + 130*mtt^3*mWW^3*s^6 + 1454*ep*mtt^3*mWW^3*s^6 + 4429*ep^2*mtt^3*mWW^3*s^6 + 5092*ep^3*mtt^3*mWW^3*s^6 + 1987*ep^4*mtt^3*mWW^3*s^6 + 12*mtt^2*mWW^4*s^6 - 100*ep*mtt^2*mWW^4*s^6 - 437*ep^2*mtt^2*mWW^4*s^6 - 504*ep^3*mtt^2*mWW^4*s^6 - 179*ep^4*mtt^2*mWW^4*s^6 - 20*mtt*mWW^5*s^6 - 167*ep*mtt*mWW^5*s^6 - 466*ep^2*mtt*mWW^5*s^6 - 511*ep^3*mtt*mWW^5*s^6 - 192*ep^4*mtt*mWW^5*s^6 - 72*ep^2*mtt^4*mWW*s^7 - 192*ep^3*mtt^4*mWW*s^7 - 120*ep^4*mtt^4*mWW*s^7 + 18*mtt^3*mWW^2*s^7 + 219*ep*mtt^3*mWW^2*s^7 + 709*ep^2*mtt^3*mWW^2*s^7 + 849*ep^3*mtt^3*mWW^2*s^7 + 341*ep^4*mtt^3*mWW^2*s^7 - 8*mtt^2*mWW^3*s^7 - 140*ep*mtt^2*mWW^3*s^7 - 435*ep^2*mtt^2*mWW^3*s^7 - 466*ep^3*mtt^2*mWW^3*s^7 - 163*ep^4*mtt^2*mWW^3*s^7 - 6*mtt*mWW^4*s^7 - 47*ep*mtt*mWW^4*s^7 - 134*ep^2*mtt*mWW^4*s^7 - 151*ep^3*mtt*mWW^4*s^7 - 58*ep^4*mtt*mWW^4*s^7 + 9*ep^2*mtt^3*mWW*s^8 + 24*ep^3*mtt^3*mWW*s^8 + 15*ep^4*mtt^3*mWW*s^8 - 12*ep*mtt^2*mWW^2*s^8 - 42*ep^2*mtt^2*mWW^2*s^8 - 42*ep^3*mtt^2*mWW^2*s^8 - 12*ep^4*mtt^2*mWW^2*s^8 - 3*ep^2*mtt*mWW^3*s^8 - 6*ep^3*mtt*mWW^3*s^8 - 3*ep^4*mtt*mWW^3*s^8 + 18*mtt^10*mWW*t + 138*ep*mtt^10*mWW*t + 333*ep^2*mtt^10*mWW*t + 320*ep^3*mtt^10*mWW*t + 107*ep^4*mtt^10*mWW*t - 6*mtt^9*mWW^2*t - 152*ep*mtt^9*mWW^2*t - 423*ep^2*mtt^9*mWW^2*t - 361*ep^3*mtt^9*mWW^2*t - 86*ep^4*mtt^9*mWW^2*t - 136*mtt^8*mWW^3*t - 612*ep*mtt^8*mWW^3*t - 985*ep^2*mtt^8*mWW^3*t - 607*ep^3*mtt^8*mWW^3*t - 56*ep^4*mtt^8*mWW^3*t + 280*mtt^7*mWW^4*t + 1514*ep*mtt^7*mWW^4*t + 2552*ep^2*mtt^7*mWW^4*t + 1202*ep^3*mtt^7*mWW^4*t - 220*ep^4*mtt^7*mWW^4*t - 286*mtt^6*mWW^5*t - 1962*ep*mtt^6*mWW^5*t - 4565*ep^2*mtt^6*mWW^5*t - 4438*ep^3*mtt^6*mWW^5*t - 1605*ep^4*mtt^6*mWW^5*t + 250*mtt^5*mWW^6*t + 2312*ep*mtt^5*mWW^6*t + 7637*ep^2*mtt^5*mWW^6*t + 10975*ep^3*mtt^5*mWW^6*t + 5810*ep^4*mtt^5*mWW^6*t - 172*mtt^4*mWW^7*t - 1788*ep*mtt^4*mWW^7*t - 6655*ep^2*mtt^4*mWW^7*t - 10483*ep^3*mtt^4*mWW^7*t - 5878*ep^4*mtt^4*mWW^7*t + 52*mtt^3*mWW^8*t + 550*ep*mtt^3*mWW^8*t + 2106*ep^2*mtt^3*mWW^8*t + 3392*ep^3*mtt^3*mWW^8*t + 1928*ep^4*mtt^3*mWW^8*t - 126*mtt^9*mWW*s*t - 981*ep*mtt^9*mWW*s*t - 2384*ep^2*mtt^9*mWW*s*t - 2295*ep^3*mtt^9*mWW*s*t - 766*ep^4*mtt^9*mWW*s*t + 24*mtt^8*mWW^2*s*t + 822*ep*mtt^8*mWW^2*s*t + 2276*ep^2*mtt^8*mWW^2*s*t + 1823*ep^3*mtt^8*mWW^2*s*t + 355*ep^4*mtt^8*mWW^2*s*t + 794*mtt^7*mWW^3*s*t + 4144*ep*mtt^7*mWW^3*s*t + 8202*ep^2*mtt^7*mWW^3*s*t + 7073*ep^3*mtt^7*mWW^3*s*t + 2051*ep^4*mtt^7*mWW^3*s*t - 1340*mtt^6*mWW^4*s*t - 8290*ep*mtt^6*mWW^4*s*t - 17173*ep^2*mtt^6*mWW^4*s*t - 13562*ep^3*mtt^6*mWW^4*s*t - 3023*ep^4*mtt^6*mWW^4*s*t + 986*mtt^5*mWW^5*s*t + 7387*ep*mtt^5*mWW^5*s*t + 18683*ep^2*mtt^5*mWW^5*s*t + 19749*ep^3*mtt^5*mWW^5*s*t + 7627*ep^4*mtt^5*mWW^5*s*t - 540*mtt^4*mWW^6*s*t - 5136*ep*mtt^4*mWW^6*s*t - 17235*ep^2*mtt^4*mWW^6*s*t - 24673*ep^3*mtt^4*mWW^6*s*t - 12704*ep^4*mtt^4*mWW^6*s*t + 250*mtt^3*mWW^7*s*t + 2478*ep*mtt^3*mWW^7*s*t + 9083*ep^2*mtt^3*mWW^7*s*t + 14001*ep^3*mtt^3*mWW^7*s*t + 7524*ep^4*mtt^3*mWW^7*s*t - 48*mtt^2*mWW^8*s*t - 424*ep*mtt^2*mWW^8*s*t - 1452*ep^2*mtt^2*mWW^8*s*t - 2116*ep^3*mtt^2*mWW^8*s*t - 1064*ep^4*mtt^2*mWW^8*s*t + 378*mtt^8*mWW*s^2*t + 3000*ep*mtt^8*mWW*s^2*t + 7353*ep^2*mtt^8*mWW*s^2*t + 7092*ep^3*mtt^8*mWW*s^2*t + 2361*ep^4*mtt^8*mWW*s^2*t - 18*mtt^7*mWW^2*s^2*t - 1764*ep*mtt^7*mWW^2*s^2*t - 4897*ep^2*mtt^7*mWW^2*s^2*t - 3562*ep^3*mtt^7*mWW^2*s^2*t - 431*ep^4*mtt^7*mWW^2*s^2*t - 1942*mtt^6*mWW^3*s^2*t - 11519*ep*mtt^6*mWW^3*s^2*t - 25796*ep^2*mtt^6*mWW^3*s^2*t - 25259*ep^3*mtt^6*mWW^3*s^2*t - 8780*ep^4*mtt^6*mWW^3*s^2*t + 2608*mtt^5*mWW^4*s^2*t + 18248*ep*mtt^5*mWW^4*s^2*t + 43026*ep^2*mtt^5*mWW^4*s^2*t + 40917*ep^3*mtt^5*mWW^4*s^2*t + 13209*ep^4*mtt^5*mWW^4*s^2*t - 1334*mtt^4*mWW^5*s^2*t - 11096*ep*mtt^4*mWW^5*s^2*t - 30176*ep^2*mtt^4*mWW^5*s^2*t - 33767*ep^3*mtt^4*mWW^5*s^2*t - 13547*ep^4*mtt^4*mWW^5*s^2*t + 438*mtt^3*mWW^6*s^2*t + 4236*ep*mtt^3*mWW^6*s^2*t + 14155*ep^2*mtt^3*mWW^6*s^2*t + 19799*ep^3*mtt^3*mWW^6*s^2*t + 9784*ep^4*mtt^3*mWW^6*s^2*t - 150*mtt^2*mWW^7*s^2*t - 1231*ep*mtt^2*mWW^7*s^2*t - 3931*ep^2*mtt^2*mWW^7*s^2*t - 5428*ep^3*mtt^2*mWW^7*s^2*t - 2644*ep^4*mtt^2*mWW^7*s^2*t + 20*mtt*mWW^8*s^2*t + 126*ep*mtt*mWW^8*s^2*t + 266*ep^2*mtt*mWW^8*s^2*t + 208*ep^3*mtt*mWW^8*s^2*t + 48*ep^4*mtt*mWW^8*s^2*t - 630*mtt^7*mWW*s^3*t - 5127*ep*mtt^7*mWW*s^3*t - 12702*ep^2*mtt^7*mWW*s^3*t - 12277*ep^3*mtt^7*mWW*s^3*t - 4072*ep^4*mtt^7*mWW*s^3*t - 60*mtt^6*mWW^2*s^3*t + 1810*ep*mtt^6*mWW^2*s^3*t + 5156*ep^2*mtt^6*mWW^2*s^3*t + 3118*ep^3*mtt^6*mWW^2*s^3*t - 148*ep^4*mtt^6*mWW^2*s^3*t + 2578*mtt^5*mWW^3*s^3*t + 17119*ep*mtt^5*mWW^3*s^3*t + 41466*ep^2*mtt^5*mWW^3*s^3*t + 43025*ep^3*mtt^5*mWW^3*s^3*t + 15920*ep^4*mtt^5*mWW^3*s^3*t - 2674*mtt^4*mWW^4*s^3*t - 20901*ep*mtt^4*mWW^4*s^3*t - 53490*ep^2*mtt^4*mWW^4*s^3*t - 55314*ep^3*mtt^4*mWW^4*s^3*t - 19941*ep^4*mtt^4*mWW^4*s^3*t + 968*mtt^3*mWW^5*s^3*t + 8821*ep*mtt^3*mWW^5*s^3*t + 24918*ep^2*mtt^3*mWW^5*s^3*t + 28292*ep^3*mtt^3*mWW^5*s^3*t + 11361*ep^4*mtt^3*mWW^5*s^3*t - 250*mtt^2*mWW^6*s^3*t - 2141*ep*mtt^2*mWW^6*s^3*t - 6199*ep^2*mtt^2*mWW^6*s^3*t - 7464*ep^3*mtt^2*mWW^6*s^3*t - 3242*ep^4*mtt^2*mWW^6*s^3*t + 72*mtt*mWW^7*s^3*t + 449*ep*mtt*mWW^7*s^3*t + 919*ep^2*mtt*mWW^7*s^3*t + 674*ep^3*mtt*mWW^7*s^3*t + 134*ep^4*mtt*mWW^7*s^3*t - 4*mWW^8*s^3*t - 22*ep*mWW^8*s^3*t - 44*ep^2*mWW^8*s^3*t - 38*ep^3*mWW^8*s^3*t - 12*ep^4*mWW^8*s^3*t + 630*mtt^6*mWW*s^4*t + 5310*ep*mtt^6*mWW*s^4*t + 13345*ep^2*mtt^6*mWW*s^4*t + 12930*ep^3*mtt^6*mWW*s^4*t + 4265*ep^4*mtt^6*mWW*s^4*t + 150*mtt^5*mWW^2*s^4*t - 720*ep*mtt^5*mWW^2*s^4*t - 2375*ep^2*mtt^5*mWW^2*s^4*t - 695*ep^3*mtt^5*mWW^2*s^4*t + 800*ep^4*mtt^5*mWW^2*s^4*t - 2012*mtt^4*mWW^3*s^4*t - 14746*ep*mtt^4*mWW^3*s^4*t - 37469*ep^2*mtt^4*mWW^3*s^4*t - 39725*ep^3*mtt^4*mWW^3*s^4*t - 14940*ep^4*mtt^4*mWW^3*s^4*t + 1574*mtt^3*mWW^4*s^4*t + 13405*ep*mtt^3*mWW^4*s^4*t + 35764*ep^2*mtt^3*mWW^4*s^4*t + 38030*ep^3*mtt^3*mWW^4*s^4*t + 14099*ep^4*mtt^3*mWW^4*s^4*t - 452*mtt^2*mWW^5*s^4*t - 4114*ep*mtt^2*mWW^5*s^4*t - 11259*ep^2*mtt^2*mWW^5*s^4*t - 12127*ep^3*mtt^2*mWW^5*s^4*t - 4576*ep^4*mtt^2*mWW^5*s^4*t + 114*mtt*mWW^6*s^4*t + 795*ep*mtt*mWW^6*s^4*t + 1774*ep^2*mtt*mWW^6*s^4*t + 1477*ep^3*mtt*mWW^6*s^4*t + 388*ep^4*mtt*mWW^6*s^4*t - 12*mWW^7*s^4*t - 66*ep*mWW^7*s^4*t - 132*ep^2*mWW^7*s^4*t - 114*ep^3*mWW^7*s^4*t - 36*ep^4*mWW^7*s^4*t - 378*mtt^5*mWW*s^5*t - 3363*ep*mtt^5*mWW*s^5*t - 8628*ep^2*mtt^5*mWW*s^5*t - 8385*ep^3*mtt^5*mWW*s^5*t - 2742*ep^4*mtt^5*mWW*s^5*t - 144*mtt^4*mWW^2*s^5*t - 198*ep*mtt^4*mWW^2*s^5*t - 92*ep^2*mtt^4*mWW^2*s^5*t - 749*ep^3*mtt^4*mWW^2*s^5*t - 709*ep^4*mtt^4*mWW^2*s^5*t + 934*mtt^3*mWW^3*s^5*t + 7406*ep*mtt^3*mWW^3*s^5*t + 19226*ep^2*mtt^3*mWW^3*s^5*t + 20267*ep^3*mtt^3*mWW^3*s^5*t + 7511*ep^4*mtt^3*mWW^3*s^5*t - 538*mtt^2*mWW^4*s^5*t - 4733*ep*mtt^2*mWW^4*s^5*t - 12609*ep^2*mtt^2*mWW^4*s^5*t - 13188*ep^3*mtt^2*mWW^4*s^5*t - 4776*ep^4*mtt^2*mWW^4*s^5*t + 122*mtt*mWW^5*s^5*t + 986*ep*mtt*mWW^5*s^5*t + 2443*ep^2*mtt*mWW^5*s^5*t + 2329*ep^3*mtt*mWW^5*s^5*t + 752*ep^4*mtt*mWW^5*s^5*t - 12*mWW^6*s^5*t - 66*ep*mWW^6*s^5*t - 132*ep^2*mWW^6*s^5*t - 114*ep^3*mWW^6*s^5*t - 36*ep^4*mWW^6*s^5*t + 126*mtt^4*mWW*s^6*t + 1236*ep*mtt^4*mWW*s^6*t + 3279*ep^2*mtt^4*mWW*s^6*t + 3200*ep^3*mtt^4*mWW*s^6*t + 1031*ep^4*mtt^4*mWW*s^6*t + 66*mtt^3*mWW^2*s^6*t + 268*ep*mtt^3*mWW^2*s^6*t + 469*ep^2*mtt^3*mWW^2*s^6*t + 492*ep^3*mtt^3*mWW^2*s^6*t + 225*ep^4*mtt^3*mWW^2*s^6*t - 246*mtt^2*mWW^3*s^6*t - 2035*ep*mtt^2*mWW^3*s^6*t - 5246*ep^2*mtt^2*mWW^3*s^6*t - 5353*ep^3*mtt^2*mWW^3*s^6*t - 1896*ep^4*mtt^2*mWW^3*s^6*t + 90*mtt*mWW^4*s^6*t + 757*ep*mtt*mWW^4*s^6*t + 1930*ep^2*mtt*mWW^4*s^6*t + 1915*ep^3*mtt*mWW^4*s^6*t + 652*ep^4*mtt*mWW^4*s^6*t - 4*mWW^5*s^6*t - 22*ep*mWW^5*s^6*t - 44*ep^2*mWW^5*s^6*t - 38*ep^3*mWW^5*s^6*t - 12*ep^4*mWW^5*s^6*t - 18*mtt^3*mWW*s^7*t - 225*ep*mtt^3*mWW*s^7*t - 638*ep^2*mtt^3*mWW*s^7*t - 627*ep^3*mtt^3*mWW*s^7*t - 196*ep^4*mtt^3*mWW*s^7*t - 12*mtt^2*mWW^2*s^7*t - 66*ep*mtt^2*mWW^2*s^7*t - 108*ep^2*mtt^2*mWW^2*s^7*t - 48*ep^3*mtt^2*mWW^2*s^7*t + 6*ep^4*mtt^2*mWW^2*s^7*t + 30*mtt*mWW^3*s^7*t + 243*ep*mtt*mWW^3*s^7*t + 602*ep^2*mtt*mWW^3*s^7*t + 579*ep^3*mtt*mWW^3*s^7*t + 190*ep^4*mtt*mWW^3*s^7*t + 12*ep*mtt^2*mWW*s^8*t + 42*ep^2*mtt^2*mWW*s^8*t + 42*ep^3*mtt^2*mWW*s^8*t + 12*ep^4*mtt^2*mWW*s^8*t - 6*ep^2*mtt*mWW^2*s^8*t - 18*ep^3*mtt*mWW^2*s^8*t - 12*ep^4*mtt*mWW^2*s^8*t - 3*ep*mtt^10*t^2 - 14*ep^2*mtt^10*t^2 - 21*ep^3*mtt^10*t^2 - 10*ep^4*mtt^10*t^2 - 76*mtt^9*mWW*t^2 - 523*ep*mtt^9*mWW*t^2 - 1194*ep^2*mtt^9*mWW*t^2 - 1106*ep^3*mtt^9*mWW*t^2 - 357*ep^4*mtt^9*mWW*t^2 + 158*mtt^8*mWW^2*t^2 + 1365*ep*mtt^8*mWW^2*t^2 + 3632*ep^2*mtt^8*mWW^2*t^2 + 3830*ep^3*mtt^8*mWW^2*t^2 + 1407*ep^4*mtt^8*mWW^2*t^2 - 20*mtt^7*mWW^3*t^2 - 1174*ep*mtt^7*mWW^3*t^2 - 5527*ep^2*mtt^7*mWW^3*t^2 - 8861*ep^3*mtt^7*mWW^3*t^2 - 4726*ep^4*mtt^7*mWW^3*t^2 - 84*mtt^6*mWW^4*t^2 + 930*ep*mtt^6*mWW^4*t^2 + 7999*ep^2*mtt^6*mWW^4*t^2 + 16791*ep^3*mtt^6*mWW^4*t^2 + 10710*ep^4*mtt^6*mWW^4*t^2 + 10*mtt^5*mWW^5*t^2 - 621*ep*mtt^5*mWW^5*t^2 - 5500*ep^2*mtt^5*mWW^5*t^2 - 12901*ep^3*mtt^5*mWW^5*t^2 - 9232*ep^4*mtt^5*mWW^5*t^2 - 108*mtt^4*mWW^6*t^2 - 1553*ep*mtt^4*mWW^6*t^2 - 6129*ep^2*mtt^4*mWW^6*t^2 - 8801*ep^3*mtt^4*mWW^6*t^2 - 3751*ep^4*mtt^4*mWW^6*t^2 + 206*mtt^3*mWW^7*t^2 + 2614*ep*mtt^3*mWW^7*t^2 + 11075*ep^2*mtt^3*mWW^7*t^2 + 18376*ep^3*mtt^3*mWW^7*t^2 + 10125*ep^4*mtt^3*mWW^7*t^2 - 86*mtt^2*mWW^8*t^2 - 1035*ep*mtt^2*mWW^8*t^2 - 4342*ep^2*mtt^2*mWW^8*t^2 - 7307*ep^3*mtt^2*mWW^8*t^2 - 4166*ep^4*mtt^2*mWW^8*t^2 + 18*ep*mtt^9*s*t^2 + 84*ep^2*mtt^9*s*t^2 + 126*ep^3*mtt^9*s*t^2 + 60*ep^4*mtt^9*s*t^2 + 476*mtt^8*mWW*s*t^2 + 3383*ep*mtt^8*mWW*s*t^2 + 7937*ep^2*mtt^8*mWW*s*t^2 + 7554*ep^3*mtt^8*mWW*s*t^2 + 2514*ep^4*mtt^8*mWW*s*t^2 - 870*mtt^7*mWW^2*s*t^2 - 7711*ep*mtt^7*mWW^2*s*t^2 - 20906*ep^2*mtt^7*mWW^2*s*t^2 - 22402*ep^3*mtt^7*mWW^2*s*t^2 - 8347*ep^4*mtt^7*mWW^2*s*t^2 + 108*mtt^6*mWW^3*s*t^2 + 5122*ep*mtt^6*mWW^3*s*t^2 + 23396*ep^2*mtt^6*mWW^3*s*t^2 + 36475*ep^3*mtt^6*mWW^3*s*t^2 + 18855*ep^4*mtt^6*mWW^3*s*t^2 + 228*mtt^5*mWW^4*s*t^2 - 2458*ep*mtt^5*mWW^4*s*t^2 - 21035*ep^2*mtt^5*mWW^4*s*t^2 - 43271*ep^3*mtt^5*mWW^4*s*t^2 - 26886*ep^4*mtt^5*mWW^4*s*t^2 + 228*mtt^4*mWW^5*s*t^2 + 1780*ep*mtt^4*mWW^5*s*t^2 + 7290*ep^2*mtt^4*mWW^5*s*t^2 + 13742*ep^3*mtt^4*mWW^5*s*t^2 + 9428*ep^4*mtt^4*mWW^5*s*t^2 - 24*mtt^3*mWW^6*s*t^2 + 2096*ep*mtt^3*mWW^6*s*t^2 + 13882*ep^2*mtt^3*mWW^6*s*t^2 + 26530*ep^3*mtt^3*mWW^6*s*t^2 + 15006*ep^4*mtt^3*mWW^6*s*t^2 - 192*mtt^2*mWW^7*s*t^2 - 2705*ep*mtt^2*mWW^7*s*t^2 - 12386*ep^2*mtt^2*mWW^7*s*t^2 - 21313*ep^3*mtt^2*mWW^7*s*t^2 - 11892*ep^4*mtt^2*mWW^7*s*t^2 + 46*mtt*mWW^8*s*t^2 + 475*ep*mtt*mWW^8*s*t^2 + 1738*ep^2*mtt*mWW^8*s*t^2 + 2559*ep^3*mtt*mWW^8*s*t^2 + 1262*ep^4*mtt*mWW^8*s*t^2 - 45*ep*mtt^8*s^2*t^2 - 210*ep^2*mtt^8*s^2*t^2 - 315*ep^3*mtt^8*s^2*t^2 - 150*ep^4*mtt^8*s^2*t^2 - 1260*mtt^7*mWW*s^2*t^2 - 9276*ep*mtt^7*mWW*s^2*t^2 - 22372*ep^2*mtt^7*mWW*s^2*t^2 - 21838*ep^3*mtt^7*mWW*s^2*t^2 - 7462*ep^4*mtt^7*mWW*s^2*t^2 + 1986*mtt^6*mWW^2*s^2*t^2 + 18078*ep*mtt^6*mWW^2*s^2*t^2 + 49935*ep^2*mtt^6*mWW^2*s^2*t^2 + 54330*ep^3*mtt^6*mWW^2*s^2*t^2 + 20507*ep^4*mtt^6*mWW^2*s^2*t^2 - 240*mtt^5*mWW^3*s^2*t^2 - 8881*ep*mtt^5*mWW^3*s^2*t^2 - 39198*ep^2*mtt^5*mWW^3*s^2*t^2 - 59287*ep^3*mtt^5*mWW^3*s^2*t^2 - 29590*ep^4*mtt^5*mWW^3*s^2*t^2 - 72*mtt^4*mWW^4*s^2*t^2 + 2778*ep*mtt^4*mWW^4*s^2*t^2 + 19565*ep^2*mtt^4*mWW^4*s^2*t^2 + 37784*ep^3*mtt^4*mWW^4*s^2*t^2 + 22287*ep^4*mtt^4*mWW^4*s^2*t^2 - 758*mtt^3*mWW^5*s^2*t^2 - 3646*ep*mtt^3*mWW^5*s^2*t^2 - 4336*ep^2*mtt^3*mWW^5*s^2*t^2 + 1248*ep^3*mtt^3*mWW^5*s^2*t^2 + 2684*ep^4*mtt^3*mWW^5*s^2*t^2 + 318*mtt^2*mWW^6*s^2*t^2 + 479*ep*mtt^2*mWW^6*s^2*t^2 - 5959*ep^2*mtt^2*mWW^6*s^2*t^2 - 16329*ep^3*mtt^2*mWW^6*s^2*t^2 - 10631*ep^4*mtt^2*mWW^6*s^2*t^2 + 26*mtt*mWW^7*s^2*t^2 + 505*ep*mtt*mWW^7*s^2*t^2 + 2527*ep^2*mtt*mWW^7*s^2*t^2 + 4319*ep^3*mtt*mWW^7*s^2*t^2 + 2307*ep^4*mtt*mWW^7*s^2*t^2 + 12*ep*mWW^8*s^2*t^2 + 60*ep^2*mWW^8*s^2*t^2 + 96*ep^3*mWW^8*s^2*t^2 + 48*ep^4*mWW^8*s^2*t^2 + 60*ep*mtt^7*s^3*t^2 + 280*ep^2*mtt^7*s^3*t^2 + 420*ep^3*mtt^7*s^3*t^2 + 200*ep^4*mtt^7*s^3*t^2 + 1820*mtt^6*mWW*s^3*t^2 + 13940*ep*mtt^6*mWW*s^3*t^2 + 34595*ep^2*mtt^6*mWW*s^3*t^2 + 34590*ep^3*mtt^6*mWW*s^3*t^2 + 12095*ep^4*mtt^6*mWW*s^3*t^2 - 2428*mtt^5*mWW^2*s^3*t^2 - 22692*ep*mtt^5*mWW^2*s^3*t^2 - 63841*ep^2*mtt^5*mWW^2*s^3*t^2 - 70502*ep^3*mtt^5*mWW^2*s^3*t^2 - 26945*ep^4*mtt^5*mWW^2*s^3*t^2 + 298*mtt^4*mWW^3*s^3*t^2 + 7820*ep*mtt^4*mWW^3*s^3*t^2 + 33001*ep^2*mtt^4*mWW^3*s^3*t^2 + 48326*ep^3*mtt^4*mWW^3*s^3*t^2 + 23235*ep^4*mtt^4*mWW^3*s^3*t^2 - 284*mtt^3*mWW^4*s^3*t^2 - 2196*ep*mtt^3*mWW^4*s^3*t^2 - 8467*ep^2*mtt^3*mWW^4*s^3*t^2 - 13294*ep^3*mtt^3*mWW^4*s^3*t^2 - 6897*ep^4*mtt^3*mWW^4*s^3*t^2 + 776*mtt^2*mWW^5*s^3*t^2 + 3790*ep*mtt^2*mWW^5*s^3*t^2 + 4698*ep^2*mtt^2*mWW^5*s^3*t^2 - 908*ep^3*mtt^2*mWW^5*s^3*t^2 - 2840*ep^4*mtt^2*mWW^5*s^3*t^2 - 214*mtt*mWW^6*s^3*t^2 - 1088*ep*mtt*mWW^6*s^3*t^2 - 1278*ep^2*mtt*mWW^6*s^3*t^2 + 414*ep^3*mtt*mWW^6*s^3*t^2 + 876*ep^4*mtt*mWW^6*s^3*t^2 + 16*mWW^7*s^3*t^2 + 154*ep*mWW^7*s^3*t^2 + 488*ep^2*mWW^7*s^3*t^2 + 626*ep^3*mWW^7*s^3*t^2 + 276*ep^4*mWW^7*s^3*t^2 - 45*ep*mtt^6*s^4*t^2 - 210*ep^2*mtt^6*s^4*t^2 - 315*ep^3*mtt^6*s^4*t^2 - 150*ep^4*mtt^6*s^4*t^2 - 1540*mtt^5*mWW*s^4*t^2 - 12355*ep*mtt^5*mWW*s^4*t^2 - 31610*ep^2*mtt^5*mWW*s^4*t^2 - 32350*ep^3*mtt^5*mWW*s^4*t^2 - 11545*ep^4*mtt^5*mWW*s^4*t^2 + 1722*mtt^4*mWW^2*s^4*t^2 + 16433*ep*mtt^4*mWW^2*s^4*t^2 + 47014*ep^2*mtt^4*mWW^2*s^4*t^2 + 52698*ep^3*mtt^4*mWW^2*s^4*t^2 + 20405*ep^4*mtt^4*mWW^2*s^4*t^2 - 234*mtt^3*mWW^3*s^4*t^2 - 3784*ep*mtt^3*mWW^3*s^4*t^2 - 14870*ep^2*mtt^3*mWW^3*s^4*t^2 - 21091*ep^3*mtt^3*mWW^3*s^4*t^2 - 9825*ep^4*mtt^3*mWW^3*s^4*t^2 + 312*mtt^2*mWW^4*s^4*t^2 + 1374*ep*mtt^2*mWW^4*s^4*t^2 + 2712*ep^2*mtt^2*mWW^4*s^4*t^2 + 2711*ep^3*mtt^2*mWW^4*s^4*t^2 + 1059*ep^4*mtt^2*mWW^4*s^4*t^2 - 312*mtt*mWW^5*s^4*t^2 - 1701*ep*mtt*mWW^5*s^4*t^2 - 3176*ep^2*mtt*mWW^5*s^4*t^2 - 2307*ep^3*mtt*mWW^5*s^4*t^2 - 484*ep^4*mtt*mWW^5*s^4*t^2 + 52*mWW^6*s^4*t^2 + 406*ep*mWW^6*s^4*t^2 + 1124*ep^2*mWW^6*s^4*t^2 + 1310*ep^3*mWW^6*s^4*t^2 + 540*ep^4*mWW^6*s^4*t^2 + 18*ep*mtt^5*s^5*t^2 + 84*ep^2*mtt^5*s^5*t^2 + 126*ep^3*mtt^5*s^5*t^2 + 60*ep^4*mtt^5*s^5*t^2 + 756*mtt^4*mWW*s^5*t^2 + 6423*ep*mtt^4*mWW*s^5*t^2 + 16999*ep^2*mtt^4*mWW*s^5*t^2 + 17806*ep^3*mtt^4*mWW*s^5*t^2 + 6472*ep^4*mtt^4*mWW*s^5*t^2 - 726*mtt^3*mWW^2*s^5*t^2 - 6927*ep*mtt^3*mWW^2*s^5*t^2 - 20028*ep^2*mtt^3*mWW^2*s^5*t^2 - 22782*ep^3*mtt^3*mWW^2*s^5*t^2 - 8957*ep^4*mtt^3*mWW^2*s^5*t^2 + 114*mtt^2*mWW^3*s^5*t^2 + 1066*ep*mtt^2*mWW^3*s^5*t^2 + 3711*ep^2*mtt^2*mWW^3*s^5*t^2 + 5143*ep^3*mtt^2*mWW^3*s^5*t^2 + 2386*ep^4*mtt^2*mWW^3*s^5*t^2 - 120*mtt*mWW^4*s^5*t^2 - 562*ep*mtt*mWW^4*s^5*t^2 - 1102*ep^2*mtt*mWW^4*s^5*t^2 - 1067*ep^3*mtt*mWW^4*s^5*t^2 - 405*ep^4*mtt*mWW^4*s^5*t^2 + 56*mWW^5*s^5*t^2 + 398*ep*mWW^5*s^5*t^2 + 1024*ep^2*mWW^5*s^5*t^2 + 1126*ep^3*mWW^5*s^5*t^2 + 444*ep^4*mWW^5*s^5*t^2 - 3*ep*mtt^4*s^6*t^2 - 14*ep^2*mtt^4*s^6*t^2 - 21*ep^3*mtt^4*s^6*t^2 - 10*ep^4*mtt^4*s^6*t^2 - 196*mtt^3*mWW*s^6*t^2 - 1798*ep*mtt^3*mWW*s^6*t^2 - 4952*ep^2*mtt^3*mWW*s^6*t^2 - 5314*ep^3*mtt^3*mWW*s^6*t^2 - 1964*ep^4*mtt^3*mWW*s^6*t^2 + 182*mtt^2*mWW^2*s^6*t^2 + 1644*ep*mtt^2*mWW^2*s^6*t^2 + 4715*ep^2*mtt^2*mWW^2*s^6*t^2 + 5430*ep^3*mtt^2*mWW^2*s^6*t^2 + 2177*ep^4*mtt^2*mWW^2*s^6*t^2 - 26*mtt*mWW^3*s^6*t^2 - 169*ep*mtt*mWW^3*s^6*t^2 - 513*ep^2*mtt*mWW^3*s^6*t^2 - 705*ep^3*mtt*mWW^3*s^6*t^2 - 335*ep^4*mtt*mWW^3*s^6*t^2 + 20*mWW^4*s^6*t^2 + 134*ep*mWW^4*s^6*t^2 + 328*ep^2*mWW^4*s^6*t^2 + 346*ep^3*mWW^4*s^6*t^2 + 132*ep^4*mWW^4*s^6*t^2 + 20*mtt^2*mWW*s^7*t^2 + 206*ep*mtt^2*mWW*s^7*t^2 + 597*ep^2*mtt^2*mWW*s^7*t^2 + 658*ep^3*mtt^2*mWW*s^7*t^2 + 247*ep^4*mtt^2*mWW*s^7*t^2 - 24*mtt*mWW^2*s^7*t^2 - 190*ep*mtt*mWW^2*s^7*t^2 - 521*ep^2*mtt*mWW^2*s^7*t^2 - 602*ep^3*mtt*mWW^2*s^7*t^2 - 247*ep^4*mtt*mWW^2*s^7*t^2 + 13*ep*mtt^9*t^3 + 63*ep^2*mtt^9*t^3 + 100*ep^3*mtt^9*t^3 + 52*ep^4*mtt^9*t^3 + 126*mtt^8*mWW*t^3 + 711*ep*mtt^8*mWW*t^3 + 1193*ep^2*mtt^8*mWW*t^3 + 534*ep^3*mtt^8*mWW*t^3 - 116*ep^4*mtt^8*mWW*t^3 - 290*mtt^7*mWW^2*t^3 - 2034*ep*mtt^7*mWW^2*t^3 - 4365*ep^2*mtt^7*mWW^2*t^3 - 3131*ep^3*mtt^7*mWW^2*t^3 - 292*ep^4*mtt^7*mWW^2*t^3 + 86*mtt^6*mWW^3*t^3 + 1557*ep*mtt^6*mWW^3*t^3 + 6280*ep^2*mtt^6*mWW^3*t^3 + 8830*ep^3*mtt^6*mWW^3*t^3 + 3823*ep^4*mtt^6*mWW^3*t^3 + 186*mtt^5*mWW^4*t^3 - 45*ep*mtt^5*mWW^4*t^3 - 6194*ep^2*mtt^5*mWW^4*t^3 - 15463*ep^3*mtt^5*mWW^4*t^3 - 9968*ep^4*mtt^5*mWW^4*t^3 - 28*mtt^4*mWW^5*t^3 + 659*ep*mtt^4*mWW^5*t^3 + 7537*ep^2*mtt^4*mWW^5*t^3 + 18903*ep^3*mtt^4*mWW^5*t^3 + 13449*ep^4*mtt^4*mWW^5*t^3 - 108*mtt^3*mWW^6*t^3 - 1024*ep*mtt^3*mWW^6*t^3 - 4886*ep^2*mtt^3*mWW^6*t^3 - 10748*ep^3*mtt^3*mWW^6*t^3 - 8106*ep^4*mtt^3*mWW^6*t^3 - 16*mtt^2*mWW^7*t^3 - 411*ep*mtt^2*mWW^7*t^3 - 2128*ep^2*mtt^2*mWW^7*t^3 - 3263*ep^3*mtt^2*mWW^7*t^3 - 1230*ep^4*mtt^2*mWW^7*t^3 + 44*mtt*mWW^8*t^3 + 574*ep*mtt*mWW^8*t^3 + 2500*ep^2*mtt*mWW^8*t^3 + 4238*ep^3*mtt*mWW^8*t^3 + 2388*ep^4*mtt*mWW^8*t^3 - 69*ep*mtt^8*s*t^3 - 333*ep^2*mtt^8*s*t^3 - 526*ep^3*mtt^8*s*t^3 - 272*ep^4*mtt^8*s*t^3 - 676*mtt^7*mWW*s*t^3 - 4066*ep*mtt^7*mWW*s*t^3 - 7571*ep^2*mtt^7*mWW*s*t^3 - 4689*ep^3*mtt^7*mWW*s*t^3 - 338*ep^4*mtt^7*mWW*s*t^3 + 1300*mtt^6*mWW^2*s*t^3 + 9724*ep*mtt^6*mWW^2*s*t^3 + 22721*ep^2*mtt^6*mWW^2*s*t^3 + 19633*ep^3*mtt^6*mWW^2*s*t^3 + 4682*ep^4*mtt^6*mWW^2*s*t^3 - 292*mtt^5*mWW^3*s*t^3 - 5943*ep*mtt^5*mWW^3*s*t^3 - 25083*ep^2*mtt^5*mWW^3*s*t^3 - 37300*ep^3*mtt^5*mWW^3*s*t^3 - 17726*ep^4*mtt^5*mWW^3*s*t^3 - 416*mtt^4*mWW^4*s*t^3 + 354*ep*mtt^4*mWW^4*s*t^3 + 15339*ep^2*mtt^4*mWW^4*s*t^3 + 37610*ep^3*mtt^4*mWW^4*s*t^3 + 24273*ep^4*mtt^4*mWW^4*s*t^3 - 180*mtt^3*mWW^5*s*t^3 - 1500*ep*mtt^3*mWW^5*s*t^3 - 7729*ep^2*mtt^3*mWW^5*s*t^3 - 17392*ep^3*mtt^3*mWW^5*s*t^3 - 12447*ep^4*mtt^3*mWW^5*s*t^3 + 260*mtt^2*mWW^6*s*t^3 + 1023*ep*mtt^2*mWW^6*s*t^3 - 612*ep^2*mtt^2*mWW^6*s*t^3 - 3777*ep^3*mtt^2*mWW^6*s*t^3 - 1958*ep^4*mtt^2*mWW^6*s*t^3 + 4*mtt*mWW^7*s*t^3 + 477*ep*mtt*mWW^7*s*t^3 + 3268*ep^2*mtt*mWW^7*s*t^3 + 6441*ep^3*mtt*mWW^7*s*t^3 + 3786*ep^4*mtt*mWW^7*s*t^3 + 150*ep*mtt^7*s^2*t^3 + 720*ep^2*mtt^7*s^2*t^3 + 1130*ep^3*mtt^7*s^2*t^3 + 580*ep^4*mtt^7*s^2*t^3 + 1496*mtt^6*mWW*s^2*t^3 + 9615*ep*mtt^6*mWW*s^2*t^3 + 19587*ep^2*mtt^6*mWW*s^2*t^3 + 14713*ep^3*mtt^6*mWW*s^2*t^3 + 2985*ep^4*mtt^6*mWW*s^2*t^3 - 2326*mtt^5*mWW^2*s^2*t^3 - 18545*ep*mtt^5*mWW^2*s^2*t^3 - 46318*ep^2*mtt^5*mWW^2*s^2*t^3 - 44789*ep^3*mtt^5*mWW^2*s^2*t^3 - 14038*ep^4*mtt^5*mWW^2*s^2*t^3 + 322*mtt^4*mWW^3*s^2*t^3 + 7926*ep*mtt^4*mWW^3*s^2*t^3 + 34637*ep^2*mtt^4*mWW^3*s^2*t^3 + 53132*ep^3*mtt^4*mWW^3*s^2*t^3 + 26455*ep^4*mtt^4*mWW^3*s^2*t^3 + 236*mtt^3*mWW^4*s^2*t^3 - 494*ep*mtt^3*mWW^4*s^2*t^3 - 10727*ep^2*mtt^3*mWW^4*s^2*t^3 - 25846*ep^3*mtt^3*mWW^4*s^2*t^3 - 16865*ep^4*mtt^3*mWW^4*s^2*t^3 + 508*mtt^2*mWW^5*s^2*t^3 + 2333*ep*mtt^2*mWW^5*s^2*t^3 + 1531*ep^2*mtt^2*mWW^5*s^2*t^3 - 3067*ep^3*mtt^2*mWW^5*s^2*t^3 - 2689*ep^4*mtt^2*mWW^5*s^2*t^3 - 264*mtt*mWW^6*s^2*t^3 - 1233*ep*mtt*mWW^6*s^2*t^3 - 74*ep^2*mtt*mWW^6*s^2*t^3 + 4111*ep^3*mtt*mWW^6*s^2*t^3 + 3380*ep^4*mtt*mWW^6*s^2*t^3 + 20*mWW^7*s^2*t^3 + 152*ep*mWW^7*s^2*t^3 + 412*ep^2*mWW^7*s^2*t^3 + 472*ep^3*mWW^7*s^2*t^3 + 192*ep^4*mWW^7*s^2*t^3 - 170*ep*mtt^6*s^3*t^3 - 810*ep^2*mtt^6*s^3*t^3 - 1260*ep^3*mtt^6*s^3*t^3 - 640*ep^4*mtt^6*s^3*t^3 - 1744*mtt^5*mWW*s^3*t^3 - 12020*ep*mtt^5*mWW*s^3*t^3 - 26498*ep^2*mtt^5*mWW*s^3*t^3 - 22642*ep^3*mtt^5*mWW*s^3*t^3 - 6240*ep^4*mtt^5*mWW*s^3*t^3 + 2122*mtt^4*mWW^2*s^3*t^3 + 17992*ep*mtt^4*mWW^2*s^3*t^3 + 47213*ep^2*mtt^4*mWW^2*s^3*t^3 + 48862*ep^3*mtt^4*mWW^2*s^3*t^3 + 17307*ep^4*mtt^4*mWW^2*s^3*t^3 - 130*mtt^3*mWW^3*s^3*t^3 - 4472*ep*mtt^3*mWW^3*s^3*t^3 - 19787*ep^2*mtt^3*mWW^3*s^3*t^3 - 30346*ep^3*mtt^3*mWW^3*s^3*t^3 - 15249*ep^4*mtt^3*mWW^3*s^3*t^3 + 84*mtt^2*mWW^4*s^3*t^3 + 622*ep*mtt^2*mWW^4*s^3*t^3 + 1997*ep^2*mtt^2*mWW^4*s^3*t^3 + 3258*ep^3*mtt^2*mWW^4*s^3*t^3 + 2055*ep^4*mtt^2*mWW^4*s^3*t^3 - 376*mtt*mWW^5*s^3*t^3 - 1946*ep*mtt*mWW^5*s^3*t^3 - 2083*ep^2*mtt*mWW^5*s^3*t^3 + 1522*ep^3*mtt*mWW^5*s^3*t^3 + 2179*ep^4*mtt*mWW^5*s^3*t^3 + 76*mWW^6*s^3*t^3 + 538*ep*mWW^6*s^3*t^3 + 1376*ep^2*mWW^6*s^3*t^3 + 1502*ep^3*mWW^6*s^3*t^3 + 588*ep^4*mWW^6*s^3*t^3 + 105*ep*mtt^5*s^4*t^3 + 495*ep^2*mtt^5*s^4*t^3 + 760*ep^3*mtt^5*s^4*t^3 + 380*ep^4*mtt^5*s^4*t^3 + 1126*mtt^4*mWW*s^4*t^3 + 8365*ep*mtt^4*mWW*s^4*t^3 + 19787*ep^2*mtt^4*mWW*s^4*t^3 + 18528*ep^3*mtt^4*mWW*s^4*t^3 + 5930*ep^4*mtt^4*mWW*s^4*t^3 - 1060*mtt^3*mWW^2*s^4*t^3 - 9436*ep*mtt^3*mWW^2*s^4*t^3 - 25466*ep^2*mtt^3*mWW^2*s^4*t^3 - 27217*ep^3*mtt^3*mWW^2*s^4*t^3 - 10133*ep^4*mtt^3*mWW^2*s^4*t^3 + 16*mtt^2*mWW^3*s^4*t^3 + 1041*ep*mtt^2*mWW^3*s^4*t^3 + 4311*ep^2*mtt^2*mWW^3*s^4*t^3 + 6038*ep^3*mtt^2*mWW^3*s^4*t^3 + 2802*ep^4*mtt^2*mWW^3*s^4*t^3 - 94*mtt*mWW^4*s^4*t^3 - 441*ep*mtt*mWW^4*s^4*t^3 - 375*ep^2*mtt*mWW^4*s^4*t^3 + 529*ep^3*mtt*mWW^4*s^4*t^3 + 553*ep^4*mtt*mWW^4*s^4*t^3 + 76*mWW^5*s^4*t^3 + 502*ep*mWW^5*s^4*t^3 + 1208*ep^2*mWW^5*s^4*t^3 + 1250*ep^3*mWW^5*s^4*t^3 + 468*ep^4*mWW^5*s^4*t^3 - 33*ep*mtt^4*s^5*t^3 - 153*ep^2*mtt^4*s^5*t^3 - 230*ep^3*mtt^4*s^5*t^3 - 112*ep^4*mtt^4*s^5*t^3 - 380*mtt^3*mWW*s^5*t^3 - 3066*ep*mtt^3*mWW*s^5*t^3 - 7731*ep^2*mtt^3*mWW*s^5*t^3 - 7741*ep^3*mtt^3*mWW*s^5*t^3 - 2694*ep^4*mtt^3*mWW*s^5*t^3 + 298*mtt^2*mWW^2*s^5*t^3 + 2660*ep*mtt^2*mWW^2*s^5*t^3 + 7150*ep^2*mtt^2*mWW^2*s^5*t^3 + 7625*ep^3*mtt^2*mWW^2*s^5*t^3 + 2839*ep^4*mtt^2*mWW^2*s^5*t^3 + 14*mtt*mWW^3*s^5*t^3 + 3*ep*mtt*mWW^3*s^5*t^3 - 74*ep^2*mtt*mWW^3*s^5*t^3 - 46*ep^3*mtt*mWW^3*s^5*t^3 + 15*ep^4*mtt*mWW^3*s^5*t^3 + 4*mWW^4*s^5*t^3 + 4*ep*mWW^4*s^5*t^3 - 40*ep^2*mWW^4*s^5*t^3 - 88*ep^3*mWW^4*s^5*t^3 - 48*ep^4*mWW^4*s^5*t^3 + 4*ep*mtt^3*s^6*t^3 + 18*ep^2*mtt^3*s^6*t^3 + 26*ep^3*mtt^3*s^6*t^3 + 12*ep^4*mtt^3*s^6*t^3 + 52*mtt^2*mWW*s^6*t^3 + 461*ep*mtt^2*mWW*s^6*t^3 + 1233*ep^2*mtt^2*mWW*s^6*t^3 + 1297*ep^3*mtt^2*mWW*s^6*t^3 + 473*ep^4*mtt^2*mWW*s^6*t^3 - 44*mtt*mWW^2*s^6*t^3 - 361*ep*mtt*mWW^2*s^6*t^3 - 935*ep^2*mtt*mWW^2*s^6*t^3 - 983*ep^3*mtt*mWW^2*s^6*t^3 - 365*ep^4*mtt*mWW^2*s^6*t^3 - 16*mWW^3*s^6*t^3 - 112*ep*mWW^3*s^6*t^3 - 284*ep^2*mWW^3*s^6*t^3 - 308*ep^3*mWW^3*s^6*t^3 - 120*ep^4*mWW^3*s^6*t^3 - 21*ep*mtt^8*t^4 - 106*ep^2*mtt^8*t^4 - 177*ep^3*mtt^8*t^4 - 98*ep^4*mtt^8*t^4 - 102*mtt^7*mWW*t^4 - 373*ep*mtt^7*mWW*t^4 + 138*ep^2*mtt^7*mWW*t^4 + 1506*ep^3*mtt^7*mWW*t^4 + 1203*ep^4*mtt^7*mWW*t^4 + 306*mtt^6*mWW^2*t^4 + 1886*ep*mtt^6*mWW^2*t^4 + 3084*ep^2*mtt^6*mWW^2*t^4 + 221*ep^3*mtt^6*mWW^2*t^4 - 1785*ep^4*mtt^6*mWW^2*t^4 - 234*mtt^5*mWW^3*t^4 - 2551*ep*mtt^5*mWW^3*t^4 - 8266*ep^2*mtt^5*mWW^3*t^4 - 9382*ep^3*mtt^5*mWW^3*t^4 - 2763*ep^4*mtt^5*mWW^3*t^4 - 202*mtt^4*mWW^4*t^4 - 723*ep*mtt^4*mWW^4*t^4 + 1074*ep^2*mtt^4*mWW^4*t^4 + 3966*ep^3*mtt^4*mWW^4*t^4 + 1695*ep^4*mtt^4*mWW^4*t^4 + 324*mtt^3*mWW^5*t^4 + 2710*ep*mtt^3*mWW^5*t^4 + 6800*ep^2*mtt^3*mWW^5*t^4 + 6914*ep^3*mtt^3*mWW^5*t^4 + 3036*ep^4*mtt^3*mWW^5*t^4 - 24*mtt^2*mWW^6*t^4 - 92*ep*mtt^2*mWW^6*t^4 + 736*ep^2*mtt^2*mWW^6*t^4 + 2900*ep^3*mtt^2*mWW^6*t^4 + 2288*ep^4*mtt^2*mWW^6*t^4 - 68*mtt*mWW^7*t^4 - 836*ep*mtt*mWW^7*t^4 - 3460*ep^2*mtt*mWW^7*t^4 - 5948*ep^3*mtt*mWW^7*t^4 - 3576*ep^4*mtt*mWW^7*t^4 + 96*ep*mtt^7*s*t^4 + 482*ep^2*mtt^7*s*t^4 + 800*ep^3*mtt^7*s*t^4 + 440*ep^4*mtt^7*s*t^4 + 436*mtt^6*mWW*s*t^4 + 1771*ep*mtt^6*mWW*s*t^4 + 252*ep^2*mtt^6*mWW*s*t^4 - 5004*ep^3*mtt^6*mWW*s*t^4 - 4283*ep^4*mtt^6*mWW*s*t^4 - 930*mtt^5*mWW^2*s*t^4 - 5952*ep*mtt^5*mWW^2*s*t^4 - 10500*ep^2*mtt^5*mWW^2*s*t^4 - 2931*ep^3*mtt^5*mWW^2*s*t^4 + 3805*ep^4*mtt^5*mWW^2*s*t^4 + 288*mtt^4*mWW^3*s*t^4 + 4818*ep*mtt^4*mWW^3*s*t^4 + 19592*ep^2*mtt^4*mWW^3*s*t^4 + 27603*ep^3*mtt^4*mWW^3*s*t^4 + 11743*ep^4*mtt^4*mWW^3*s*t^4 + 598*mtt^3*mWW^4*s*t^4 + 2393*ep*mtt^3*mWW^4*s*t^4 - 2238*ep^2*mtt^3*mWW^4*s*t^4 - 13386*ep^3*mtt^3*mWW^4*s*t^4 - 9237*ep^4*mtt^3*mWW^4*s*t^4 - 384*mtt^2*mWW^5*s*t^4 - 3162*ep*mtt^2*mWW^5*s*t^4 - 8004*ep^2*mtt^2*mWW^5*s*t^4 - 7582*ep^3*mtt^2*mWW^5*s*t^4 - 2484*ep^4*mtt^2*mWW^5*s*t^4 - 8*mtt*mWW^6*s*t^4 + 36*ep*mtt*mWW^6*s*t^4 + 416*ep^2*mtt*mWW^6*s*t^4 + 500*ep^3*mtt*mWW^6*s*t^4 + 16*ep^4*mtt*mWW^6*s*t^4 - 174*ep*mtt^6*s^2*t^4 - 868*ep^2*mtt^6*s^2*t^4 - 1430*ep^3*mtt^6*s^2*t^4 - 780*ep^4*mtt^6*s^2*t^4 - 736*mtt^5*mWW*s^2*t^4 - 3365*ep*mtt^5*mWW*s^2*t^4 - 2172*ep^2*mtt^5*mWW*s^2*t^4 + 5564*ep^3*mtt^5*mWW*s^2*t^4 + 5557*ep^4*mtt^5*mWW*s^2*t^4 + 964*mtt^4*mWW^2*s^2*t^4 + 6487*ep*mtt^4*mWW^2*s^2*t^4 + 12001*ep^2*mtt^4*mWW^2*s^2*t^4 + 4858*ep^3*mtt^4*mWW^2*s^2*t^4 - 2628*ep^4*mtt^4*mWW^2*s^2*t^4 + 296*mtt^3*mWW^3*s^2*t^4 - 710*ep*mtt^3*mWW^3*s^2*t^4 - 10113*ep^2*mtt^3*mWW^3*s^2*t^4 - 20213*ep^3*mtt^3*mWW^3*s^2*t^4 - 11088*ep^4*mtt^3*mWW^3*s^2*t^4 - 644*mtt^2*mWW^4*s^2*t^4 - 3308*ep*mtt^2*mWW^4*s^2*t^4 - 2696*ep^2*mtt^2*mWW^4*s^2*t^4 + 5455*ep^3*mtt^2*mWW^4*s^2*t^4 + 5999*ep^4*mtt^2*mWW^4*s^2*t^4 + 124*mtt*mWW^5*s^2*t^4 + 1222*ep*mtt*mWW^5*s^2*t^4 + 4240*ep^2*mtt*mWW^5*s^2*t^4 + 5938*ep^3*mtt*mWW^5*s^2*t^4 + 2868*ep^4*mtt*mWW^5*s^2*t^4 + 16*mWW^6*s^2*t^4 + 100*ep*mWW^6*s^2*t^4 + 224*ep^2*mWW^6*s^2*t^4 + 212*ep^3*mWW^6*s^2*t^4 + 72*ep^4*mWW^6*s^2*t^4 + 156*ep*mtt^5*s^3*t^4 + 772*ep^2*mtt^5*s^3*t^4 + 1260*ep^3*mtt^5*s^3*t^4 + 680*ep^4*mtt^5*s^3*t^4 + 612*mtt^4*mWW*s^3*t^4 + 3199*ep*mtt^4*mWW*s^3*t^4 + 3624*ep^2*mtt^4*mWW*s^3*t^4 - 1728*ep^3*mtt^4*mWW*s^3*t^4 - 3003*ep^4*mtt^4*mWW*s^3*t^4 - 354*mtt^3*mWW^2*s^3*t^4 - 2624*ep*mtt^3*mWW^2*s^3*t^4 - 4620*ep^2*mtt^3*mWW^2*s^3*t^4 - 1379*ep^3*mtt^3*mWW^2*s^3*t^4 + 1219*ep^4*mtt^3*mWW^2*s^3*t^4 - 550*mtt^2*mWW^3*s^3*t^4 - 2785*ep*mtt^2*mWW^3*s^3*t^4 - 4004*ep^2*mtt^2*mWW^3*s^3*t^4 - 746*ep^3*mtt^2*mWW^3*s^3*t^4 + 1169*ep^4*mtt^2*mWW^3*s^3*t^4 + 292*mtt*mWW^4*s^3*t^4 + 1804*ep*mtt*mWW^4*s^3*t^4 + 3568*ep^2*mtt*mWW^4*s^3*t^4 + 2363*ep^3*mtt*mWW^4*s^3*t^4 + 115*ep^4*mtt*mWW^4*s^3*t^4 - 4*mWW^5*s^3*t^4 - 70*ep*mWW^5*s^3*t^4 - 272*ep^2*mWW^5*s^3*t^4 - 386*ep^3*mWW^5*s^3*t^4 - 180*ep^4*mWW^5*s^3*t^4 - 69*ep*mtt^4*s^4*t^4 - 338*ep^2*mtt^4*s^4*t^4 - 545*ep^3*mtt^4*s^4*t^4 - 290*ep^4*mtt^4*s^4*t^4 - 250*mtt^3*mWW*s^4*t^4 - 1522*ep*mtt^3*mWW*s^4*t^4 - 2430*ep^2*mtt^3*mWW*s^4*t^4 - 750*ep^3*mtt^3*mWW*s^4*t^4 + 452*ep^4*mtt^3*mWW*s^4*t^4 + 6*mtt^2*mWW^2*s^4*t^4 + 165*ep*mtt^2*mWW^2*s^4*t^4 - 183*ep^2*mtt^2*mWW^2*s^4*t^4 - 1197*ep^3*mtt^2*mWW^2*s^4*t^4 - 849*ep^4*mtt^2*mWW^2*s^4*t^4 + 248*mtt*mWW^3*s^4*t^4 + 1564*ep*mtt*mWW^3*s^4*t^4 + 3643*ep^2*mtt*mWW^3*s^4*t^4 + 3662*ep^3*mtt*mWW^3*s^4*t^4 + 1299*ep^4*mtt*mWW^3*s^4*t^4 - 68*mWW^4*s^4*t^4 - 506*ep*mWW^4*s^4*t^4 - 1348*ep^2*mWW^4*s^4*t^4 - 1522*ep^3*mWW^4*s^4*t^4 - 612*ep^4*mWW^4*s^4*t^4 + 12*ep*mtt^3*s^5*t^4 + 58*ep^2*mtt^3*s^5*t^4 + 92*ep^3*mtt^3*s^5*t^4 + 48*ep^4*mtt^3*s^5*t^4 + 40*mtt^2*mWW*s^5*t^4 + 290*ep*mtt^2*mWW*s^5*t^4 + 588*ep^2*mtt^2*mWW*s^5*t^4 + 412*ep^3*mtt^2*mWW*s^5*t^4 + 74*ep^4*mtt^2*mWW*s^5*t^4 + 8*mtt*mWW^2*s^5*t^4 + 38*ep*mtt*mWW^2*s^5*t^4 + 218*ep^2*mtt*mWW^2*s^5*t^4 + 428*ep^3*mtt*mWW^2*s^5*t^4 + 238*ep^4*mtt*mWW^2*s^5*t^4 - 48*mWW^3*s^5*t^4 - 336*ep*mWW^3*s^5*t^4 - 852*ep^2*mWW^3*s^5*t^4 - 924*ep^3*mWW^3*s^5*t^4 - 360*ep^4*mWW^3*s^5*t^4 + 15*ep*mtt^7*t^5 + 79*ep^2*mtt^7*t^5 + 138*ep^3*mtt^7*t^5 + 80*ep^4*mtt^7*t^5 + 36*mtt^6*mWW*t^5 - 26*ep*mtt^6*mWW*t^5 - 944*ep^2*mtt^6*mWW*t^5 - 2157*ep^3*mtt^6*mWW*t^5 - 1381*ep^4*mtt^6*mWW*t^5 - 224*mtt^5*mWW^2*t^5 - 1475*ep*mtt^5*mWW^2*t^5 - 2633*ep^2*mtt^5*mWW^2*t^5 - 396*ep^3*mtt^5*mWW^2*t^5 + 1484*ep^4*mtt^5*mWW^2*t^5 + 456*mtt^4*mWW^3*t^5 + 4620*ep*mtt^4*mWW^3*t^5 + 15122*ep^2*mtt^4*mWW^3*t^5 + 19107*ep^3*mtt^4*mWW^3*t^5 + 7879*ep^4*mtt^4*mWW^3*t^5 - 276*mtt^3*mWW^4*t^5 - 3498*ep*mtt^3*mWW^4*t^5 - 13880*ep^2*mtt^3*mWW^4*t^5 - 20832*ep^3*mtt^3*mWW^4*t^5 - 10334*ep^4*mtt^3*mWW^4*t^5 - 100*mtt^2*mWW^5*t^5 - 924*ep*mtt^2*mWW^5*t^5 - 2828*ep^2*mtt^2*mWW^5*t^5 - 4116*ep^3*mtt^2*mWW^5*t^5 - 2480*ep^4*mtt^2*mWW^5*t^5 + 108*mtt*mWW^6*t^5 + 1288*ep*mtt*mWW^6*t^5 + 5084*ep^2*mtt*mWW^6*t^5 + 8256*ep^3*mtt*mWW^6*t^5 + 4752*ep^4*mtt*mWW^6*t^5 - 57*ep*mtt^6*s*t^5 - 299*ep^2*mtt^6*s*t^5 - 520*ep^3*mtt^6*s*t^5 - 300*ep^4*mtt^6*s*t^5 - 102*mtt^5*mWW*s*t^5 + 179*ep*mtt^5*mWW*s*t^5 + 3289*ep^2*mtt^5*mWW*s*t^5 + 7148*ep^3*mtt^5*mWW*s*t^5 + 4438*ep^4*mtt^5*mWW*s*t^5 + 428*mtt^4*mWW^2*s*t^5 + 2742*ep*mtt^4*mWW^2*s*t^5 + 4540*ep^2*mtt^4*mWW^2*s*t^5 - 237*ep^3*mtt^4*mWW^2*s*t^5 - 3465*ep^4*mtt^4*mWW^2*s*t^5 - 586*mtt^3*mWW^3*s*t^5 - 6762*ep*mtt^3*mWW^3*s*t^5 - 24674*ep^2*mtt^3*mWW^3*s*t^5 - 34289*ep^3*mtt^3*mWW^3*s*t^5 - 15649*ep^4*mtt^3*mWW^3*s*t^5 + 204*mtt^2*mWW^4*s*t^5 + 3590*ep*mtt^2*mWW^4*s*t^5 + 16992*ep^2*mtt^2*mWW^4*s*t^5 + 28542*ep^3*mtt^2*mWW^4*s*t^5 + 15472*ep^4*mtt^2*mWW^4*s*t^5 + 56*mtt*mWW^5*s*t^5 + 308*ep*mtt*mWW^5*s*t^5 + 152*ep^2*mtt*mWW^5*s*t^5 - 644*ep^3*mtt*mWW^5*s*t^5 - 496*ep^4*mtt*mWW^5*s*t^5 + 81*ep*mtt^5*s^2*t^5 + 423*ep^2*mtt^5*s^2*t^5 + 732*ep^3*mtt^5*s^2*t^5 + 420*ep^4*mtt^5*s^2*t^5 + 96*mtt^4*mWW*s^2*t^5 - 356*ep*mtt^4*mWW*s^2*t^5 - 4211*ep^2*mtt^4*mWW*s^2*t^5 - 8635*ep^3*mtt^4*mWW*s^2*t^5 - 5158*ep^4*mtt^4*mWW*s^2*t^5 - 146*mtt^3*mWW^2*s^2*t^5 - 764*ep*mtt^3*mWW^2*s^2*t^5 - 176*ep^2*mtt^3*mWW^2*s^2*t^5 + 3161*ep^3*mtt^3*mWW^2*s^2*t^5 + 3273*ep^4*mtt^3*mWW^2*s^2*t^5 - 6*mtt^2*mWW^3*s^2*t^5 + 1429*ep*mtt^2*mWW^3*s^2*t^5 + 8428*ep^2*mtt^2*mWW^3*s^2*t^5 + 14646*ep^3*mtt^2*mWW^3*s^2*t^5 + 7767*ep^4*mtt^2*mWW^3*s^2*t^5 + 60*mtt*mWW^4*s^2*t^5 - 450*ep*mtt*mWW^4*s^2*t^5 - 4576*ep^2*mtt*mWW^4*s^2*t^5 - 9760*ep^3*mtt*mWW^4*s^2*t^5 - 6110*ep^4*mtt*mWW^4*s^2*t^5 - 20*mWW^5*s^2*t^5 - 152*ep*mWW^5*s^2*t^5 - 412*ep^2*mWW^5*s^2*t^5 - 472*ep^3*mWW^5*s^2*t^5 - 192*ep^4*mWW^5*s^2*t^5 - 51*ep*mtt^4*s^3*t^5 - 265*ep^2*mtt^4*s^3*t^5 - 456*ep^3*mtt^4*s^3*t^5 - 260*ep^4*mtt^4*s^3*t^5 - 30*mtt^3*mWW*s^3*t^5 + 279*ep*mtt^3*mWW*s^3*t^5 + 2331*ep^2*mtt^3*mWW*s^3*t^5 + 4454*ep^3*mtt^3*mWW*s^3*t^5 + 2526*ep^4*mtt^3*mWW*s^3*t^5 - 114*mtt^2*mWW^2*s^3*t^5 - 939*ep*mtt^2*mWW^2*s^3*t^5 - 3038*ep^2*mtt^2*mWW^2*s^3*t^5 - 4180*ep^3*mtt^2*mWW^2*s^3*t^5 - 2017*ep^4*mtt^2*mWW^2*s^3*t^5 + 196*mtt*mWW^3*s^3*t^5 + 1159*ep*mtt*mWW^3*s^3*t^5 + 2228*ep^2*mtt*mWW^3*s^3*t^5 + 1594*ep^3*mtt*mWW^3*s^3*t^5 + 303*ep^4*mtt*mWW^3*s^3*t^5 - 68*mWW^4*s^3*t^5 - 488*ep*mWW^4*s^3*t^5 - 1264*ep^2*mWW^4*s^3*t^5 - 1396*ep^3*mWW^4*s^3*t^5 - 552*ep^4*mWW^4*s^3*t^5 + 12*ep*mtt^3*s^4*t^5 + 62*ep^2*mtt^3*s^4*t^5 + 106*ep^3*mtt^3*s^4*t^5 + 60*ep^4*mtt^3*s^4*t^5 - 76*ep*mtt^2*mWW*s^4*t^5 - 465*ep^2*mtt^2*mWW*s^4*t^5 - 810*ep^3*mtt^2*mWW*s^4*t^5 - 425*ep^4*mtt^2*mWW*s^4*t^5 + 56*mtt*mWW^2*s^4*t^5 + 436*ep*mtt*mWW^2*s^4*t^5 + 1307*ep^2*mtt*mWW^2*s^4*t^5 + 1652*ep^3*mtt*mWW^2*s^4*t^5 + 725*ep^4*mtt*mWW^2*s^4*t^5 - 48*mWW^3*s^4*t^5 - 336*ep*mWW^3*s^4*t^5 - 852*ep^2*mWW^3*s^4*t^5 - 924*ep^3*mWW^3*s^4*t^5 - 360*ep^4*mWW^3*s^4*t^5 - 4*ep*mtt^6*t^6 - 22*ep^2*mtt^6*t^6 - 40*ep^3*mtt^6*t^6 - 24*ep^4*mtt^6*t^6 + 2*mtt^5*mWW*t^6 + 118*ep*mtt^5*mWW*t^6 + 637*ep^2*mtt^5*mWW*t^6 + 1152*ep^3*mtt^5*mWW*t^6 + 683*ep^4*mtt^5*mWW*t^6 + 58*mtt^4*mWW^2*t^6 + 327*ep*mtt^4*mWW^2*t^6 + 110*ep^2*mtt^4*mWW^2*t^6 - 1521*ep^3*mtt^4*mWW^2*t^6 - 1720*ep^4*mtt^4*mWW^2*t^6 - 214*mtt^3*mWW^3*t^6 - 2140*ep*mtt^3*mWW^3*t^6 - 6807*ep^2*mtt^3*mWW^3*t^6 - 8130*ep^3*mtt^3*mWW^3*t^6 - 3001*ep^4*mtt^3*mWW^3*t^6 + 246*mtt^2*mWW^4*t^6 + 2847*ep*mtt^2*mWW^4*t^6 + 10846*ep^2*mtt^2*mWW^4*t^6 + 16415*ep^3*mtt^2*mWW^4*t^6 + 8550*ep^4*mtt^2*mWW^4*t^6 - 92*mtt*mWW^5*t^6 - 1148*ep*mtt*mWW^5*t^6 - 4764*ep^2*mtt*mWW^5*t^6 - 7876*ep^3*mtt*mWW^5*t^6 - 4488*ep^4*mtt*mWW^5*t^6 + 12*ep*mtt^5*s*t^6 + 66*ep^2*mtt^5*s*t^6 + 120*ep^3*mtt^5*s*t^6 + 72*ep^4*mtt^5*s*t^6 - 16*mtt^4*mWW*s*t^6 - 380*ep*mtt^4*mWW*s*t^6 - 1821*ep^2*mtt^4*mWW*s*t^6 - 3118*ep^3*mtt^4*mWW*s*t^6 - 1781*ep^4*mtt^4*mWW*s*t^6 - 54*mtt^3*mWW^2*s*t^6 - 200*ep*mtt^3*mWW^2*s*t^6 + 691*ep^2*mtt^3*mWW^2*s*t^6 + 3366*ep^3*mtt^3*mWW^2*s*t^6 + 3083*ep^4*mtt^3*mWW^2*s*t^6 + 180*mtt^2*mWW^3*s*t^6 + 1935*ep*mtt^2*mWW^3*s*t^6 + 6618*ep^2*mtt^2*mWW^3*s*t^6 + 8395*ep^3*mtt^2*mWW^3*s*t^6 + 3312*ep^4*mtt^2*mWW^3*s*t^6 - 110*mtt*mWW^4*s*t^6 - 1367*ep*mtt*mWW^4*s*t^6 - 5554*ep^2*mtt*mWW^4*s*t^6 - 8763*ep^3*mtt*mWW^4*s*t^6 - 4686*ep^4*mtt*mWW^4*s*t^6 - 12*ep*mtt^4*s^2*t^6 - 66*ep^2*mtt^4*s^2*t^6 - 120*ep^3*mtt^4*s^2*t^6 - 72*ep^4*mtt^4*s^2*t^6 + 26*mtt^3*mWW*s^2*t^6 + 406*ep*mtt^3*mWW*s^2*t^6 + 1731*ep^2*mtt^3*mWW*s^2*t^6 + 2780*ep^3*mtt^3*mWW*s^2*t^6 + 1513*ep^4*mtt^3*mWW*s^2*t^6 - 36*mtt^2*mWW^2*s^2*t^6 - 399*ep*mtt^2*mWW^2*s^2*t^6 - 1642*ep^2*mtt^2*mWW^2*s^2*t^6 - 2943*ep^3*mtt^2*mWW^2*s^2*t^6 - 1874*ep^4*mtt^2*mWW^2*s^2*t^6 + 30*mtt*mWW^3*s^2*t^6 + 169*ep*mtt*mWW^3*s^2*t^6 + 389*ep^2*mtt*mWW^3*s^2*t^6 + 671*ep^3*mtt*mWW^3*s^2*t^6 + 553*ep^4*mtt*mWW^3*s^2*t^6 - 16*mWW^4*s^2*t^6 - 112*ep*mWW^4*s^2*t^6 - 284*ep^2*mWW^4*s^2*t^6 - 308*ep^3*mWW^4*s^2*t^6 - 120*ep^4*mWW^4*s^2*t^6 + 4*ep*mtt^3*s^3*t^6 + 22*ep^2*mtt^3*s^3*t^6 + 40*ep^3*mtt^3*s^3*t^6 + 24*ep^4*mtt^3*s^3*t^6 - 12*mtt^2*mWW*s^3*t^6 - 144*ep*mtt^2*mWW*s^3*t^6 - 547*ep^2*mtt^2*mWW*s^3*t^6 - 814*ep^3*mtt^2*mWW*s^3*t^6 - 415*ep^4*mtt^2*mWW*s^3*t^6 + 32*mtt*mWW^2*s^3*t^6 + 272*ep*mtt*mWW^2*s^3*t^6 + 841*ep^2*mtt*mWW^2*s^3*t^6 + 1098*ep^3*mtt*mWW^2*s^3*t^6 + 511*ep^4*mtt*mWW^2*s^3*t^6 - 16*mWW^3*s^3*t^6 - 112*ep*mWW^3*s^3*t^6 - 284*ep^2*mWW^3*s^3*t^6 - 308*ep^3*mWW^3*s^3*t^6 - 120*ep^4*mWW^3*s^3*t^6 - 4*mtt^4*mWW*t^7 - 45*ep*mtt^4*mWW*t^7 - 172*ep^2*mtt^4*mWW*t^7 - 273*ep^3*mtt^4*mWW*t^7 - 154*ep^4*mtt^4*mWW*t^7 + 16*mtt^3*mWW^2*t^7 + 212*ep*mtt^3*mWW^2*t^7 + 984*ep^2*mtt^3*mWW^2*t^7 + 1876*ep^3*mtt^3*mWW^2*t^7 + 1232*ep^4*mtt^3*mWW^2*t^7 - 20*mtt^2*mWW^3*t^7 - 289*ep*mtt^2*mWW^3*t^7 - 1452*ep^2*mtt^2*mWW^3*t^7 - 2933*ep^3*mtt^2*mWW^3*t^7 - 2002*ep^4*mtt^2*mWW^3*t^7 + 8*mtt*mWW^4*t^7 + 122*ep*mtt*mWW^4*t^7 + 640*ep^2*mtt*mWW^4*t^7 + 1330*ep^3*mtt*mWW^4*t^7 + 924*ep^4*mtt*mWW^4*t^7 + 8*mtt^3*mWW*s*t^7 + 90*ep*mtt^3*mWW*s*t^7 + 344*ep^2*mtt^3*mWW*s*t^7 + 546*ep^3*mtt^3*mWW*s*t^7 + 308*ep^4*mtt^3*mWW*s*t^7 - 20*mtt^2*mWW^2*s*t^7 - 257*ep*mtt^2*mWW^2*s*t^7 - 1156*ep^2*mtt^2*mWW^2*s*t^7 - 2149*ep^3*mtt^2*mWW^2*s*t^7 - 1386*ep^4*mtt^2*mWW^2*s*t^7 + 12*mtt*mWW^3*s*t^7 + 167*ep*mtt*mWW^3*s*t^7 + 812*ep^2*mtt*mWW^3*s*t^7 + 1603*ep^3*mtt*mWW^3*s*t^7 + 1078*ep^4*mtt*mWW^3*s*t^7 - 4*mtt^2*mWW*s^2*t^7 - 45*ep*mtt^2*mWW*s^2*t^7 - 172*ep^2*mtt^2*mWW*s^2*t^7 - 273*ep^3*mtt^2*mWW*s^2*t^7 - 154*ep^4*mtt^2*mWW*s^2*t^7 + 4*mtt*mWW^2*s^2*t^7 + 45*ep*mtt*mWW^2*s^2*t^7 + 172*ep^2*mtt*mWW^2*s^2*t^7 + 273*ep^3*mtt*mWW^2*s^2*t^7 + 154*ep^4*mtt*mWW^2*s^2*t^7))/(4*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - s)^3*(mtt - mWW - s)*(mWW - t)*(mtt - mWW - s - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(9*mtt^10*s + 69*ep*mtt^10*s + 198*ep^2*mtt^10*s + 252*ep^3*mtt^10*s + 120*ep^4*mtt^10*s - 41*mtt^9*mWW*s - 308*ep*mtt^9*mWW*s - 867*ep^2*mtt^9*mWW*s - 1073*ep^3*mtt^9*mWW*s - 489*ep^4*mtt^9*mWW*s + 74*mtt^8*mWW^2*s + 543*ep*mtt^8*mWW^2*s + 1486*ep^2*mtt^8*mWW^2*s + 1760*ep^3*mtt^8*mWW^2*s + 749*ep^4*mtt^8*mWW^2*s - 66*mtt^7*mWW^3*s - 476*ep*mtt^7*mWW^3*s - 1267*ep^2*mtt^7*mWW^3*s - 1428*ep^3*mtt^7*mWW^3*s - 561*ep^4*mtt^7*mWW^3*s + 29*mtt^6*mWW^4*s + 215*ep*mtt^6*mWW^4*s + 585*ep^2*mtt^6*mWW^4*s + 674*ep^3*mtt^6*mWW^4*s + 279*ep^4*mtt^6*mWW^4*s - 5*mtt^5*mWW^5*s - 48*ep*mtt^5*mWW^5*s - 166*ep^2*mtt^5*mWW^5*s - 251*ep^3*mtt^5*mWW^5*s - 146*ep^4*mtt^5*mWW^5*s + 5*ep*mtt^4*mWW^6*s + 31*ep^2*mtt^4*mWW^6*s + 66*ep^3*mtt^4*mWW^6*s + 48*ep^4*mtt^4*mWW^6*s - 54*mtt^9*s^2 - 420*ep*mtt^9*s^2 - 1218*ep^2*mtt^9*s^2 - 1560*ep^3*mtt^9*s^2 - 744*ep^4*mtt^9*s^2 + 218*mtt^8*mWW*s^2 + 1676*ep*mtt^8*mWW*s^2 + 4782*ep^2*mtt^8*mWW*s^2 + 5946*ep^3*mtt^8*mWW*s^2 + 2702*ep^4*mtt^8*mWW*s^2 - 334*mtt^7*mWW^2*s^2 - 2545*ep*mtt^7*mWW^2*s^2 - 7101*ep^2*mtt^7*mWW^2*s^2 - 8443*ep^3*mtt^7*mWW^2*s^2 - 3565*ep^4*mtt^7*mWW^2*s^2 + 228*mtt^6*mWW^3*s^2 + 1743*ep*mtt^6*mWW^3*s^2 + 4752*ep^2*mtt^6*mWW^3*s^2 + 5318*ep^3*mtt^6*mWW^3*s^2 + 2015*ep^4*mtt^6*mWW^3*s^2 - 50*mtt^5*mWW^4*s^2 - 415*ep*mtt^5*mWW^4*s^2 - 1152*ep^2*mtt^5*mWW^4*s^2 - 1228*ep^3*mtt^5*mWW^4*s^2 - 421*ep^4*mtt^5*mWW^4*s^2 - 14*mtt^4*mWW^5*s^2 - 79*ep*mtt^4*mWW^5*s^2 - 150*ep^2*mtt^4*mWW^5*s^2 - 96*ep^3*mtt^4*mWW^5*s^2 + 11*ep^4*mtt^4*mWW^5*s^2 + 6*mtt^3*mWW^6*s^2 + 40*ep*mtt^3*mWW^6*s^2 + 87*ep^2*mtt^3*mWW^6*s^2 + 63*ep^3*mtt^3*mWW^6*s^2 + 2*ep^4*mtt^3*mWW^6*s^2 + 135*mtt^8*s^3 + 1071*ep*mtt^8*s^3 + 3150*ep^2*mtt^8*s^3 + 4068*ep^3*mtt^8*s^3 + 1944*ep^4*mtt^8*s^3 - 475*mtt^7*mWW*s^3 - 3766*ep*mtt^7*mWW*s^3 - 10923*ep^2*mtt^7*mWW*s^3 - 13647*ep^3*mtt^7*mWW*s^3 - 6175*ep^4*mtt^7*mWW*s^3 + 600*mtt^6*mWW^2*s^3 + 4814*ep*mtt^6*mWW^2*s^3 + 13738*ep^2*mtt^6*mWW^2*s^3 + 16357*ep^3*mtt^6*mWW^2*s^3 + 6815*ep^4*mtt^6*mWW^2*s^3 - 289*mtt^5*mWW^3*s^3 - 2445*ep*mtt^5*mWW^3*s^3 - 6917*ep^2*mtt^5*mWW^3*s^3 - 7665*ep^3*mtt^5*mWW^3*s^3 - 2754*ep^4*mtt^5*mWW^3*s^3 - 4*mtt^4*mWW^4*s^3 + 99*ep*mtt^4*mWW^4*s^3 + 385*ep^2*mtt^4*mWW^4*s^3 + 272*ep^3*mtt^4*mWW^4*s^3 - 70*ep^4*mtt^4*mWW^4*s^3 + 40*mtt^3*mWW^5*s^3 + 285*ep*mtt^3*mWW^5*s^3 + 725*ep^2*mtt^3*mWW^5*s^3 + 788*ep^3*mtt^3*mWW^5*s^3 + 306*ep^4*mtt^3*mWW^5*s^3 - 7*mtt^2*mWW^6*s^3 - 58*ep*mtt^2*mWW^6*s^3 - 158*ep^2*mtt^2*mWW^6*s^3 - 173*ep^3*mtt^2*mWW^6*s^3 - 66*ep^4*mtt^2*mWW^6*s^3 - 180*mtt^7*s^4 - 1470*ep*mtt^7*s^4 - 4410*ep^2*mtt^7*s^4 - 5760*ep^3*mtt^7*s^4 - 2760*ep^4*mtt^7*s^4 + 540*mtt^6*mWW*s^4 + 4470*ep*mtt^6*mWW*s^4 + 13230*ep^2*mtt^6*mWW*s^4 + 16600*ep^3*mtt^6*mWW*s^4 + 7460*ep^4*mtt^6*mWW*s^4 - 537*mtt^5*mWW^2*s^4 - 4643*ep*mtt^5*mWW^2*s^4 - 13599*ep^2*mtt^5*mWW^2*s^4 - 16125*ep^3*mtt^5*mWW^2*s^4 - 6560*ep^4*mtt^5*mWW^2*s^4 + 150*mtt^4*mWW^3*s^4 + 1564*ep*mtt^4*mWW^3*s^4 + 4703*ep^2*mtt^4*mWW^3*s^4 + 5121*ep^3*mtt^4*mWW^3*s^4 + 1674*ep^4*mtt^4*mWW^3*s^4 + 52*mtt^3*mWW^4*s^4 + 274*ep*mtt^3*mWW^4*s^4 + 588*ep^2*mtt^3*mWW^4*s^4 + 715*ep^3*mtt^3*mWW^4*s^4 + 397*ep^4*mtt^3*mWW^4*s^4 - 26*mtt^2*mWW^5*s^4 - 208*ep*mtt^2*mWW^5*s^4 - 548*ep^2*mtt^2*mWW^5*s^4 - 583*ep^3*mtt^2*mWW^5*s^4 - 219*ep^4*mtt^2*mWW^5*s^4 + mtt*mWW^6*s^4 + 13*ep*mtt*mWW^6*s^4 + 40*ep^2*mtt*mWW^6*s^4 + 44*ep^3*mtt*mWW^6*s^4 + 16*ep^4*mtt*mWW^6*s^4 + 135*mtt^6*s^5 + 1155*ep*mtt^6*s^5 + 3570*ep^2*mtt^6*s^5 + 4740*ep^3*mtt^6*s^5 + 2280*ep^4*mtt^6*s^5 - 335*mtt^5*mWW*s^5 - 2960*ep*mtt^5*mWW*s^5 - 8985*ep^2*mtt^5*mWW*s^5 - 11295*ep^3*mtt^5*mWW*s^5 - 5015*ep^4*mtt^5*mWW*s^5 + 241*mtt^4*mWW^2*s^5 + 2350*ep*mtt^4*mWW^2*s^5 + 7089*ep^2*mtt^4*mWW^2*s^5 + 8263*ep^3*mtt^4*mWW^2*s^5 + 3205*ep^4*mtt^4*mWW^2*s^5 - 12*mtt^3*mWW^3*s^5 - 361*ep*mtt^3*mWW^3*s^5 - 1268*ep^2*mtt^3*mWW^3*s^5 - 1322*ep^3*mtt^3*mWW^3*s^5 - 323*ep^4*mtt^3*mWW^3*s^5 - 34*mtt^2*mWW^4*s^5 - 234*ep*mtt^2*mWW^4*s^5 - 565*ep^2*mtt^2*mWW^4*s^5 - 588*ep^3*mtt^2*mWW^4*s^5 - 235*ep^4*mtt^2*mWW^4*s^5 + 5*mtt*mWW^5*s^5 + 50*ep*mtt*mWW^5*s^5 + 139*ep^2*mtt*mWW^5*s^5 + 142*ep^3*mtt*mWW^5*s^5 + 48*ep^4*mtt*mWW^5*s^5 - 54*mtt^5*s^6 - 504*ep*mtt^5*s^6 - 1638*ep^2*mtt^5*s^6 - 2232*ep^3*mtt^5*s^6 - 1080*ep^4*mtt^5*s^6 + 106*mtt^4*mWW*s^6 + 1048*ep*mtt^4*mWW*s^6 + 3282*ep^2*mtt^4*mWW*s^6 + 4098*ep^3*mtt^4*mWW*s^6 + 1774*ep^4*mtt^4*mWW*s^6 - 45*mtt^3*mWW^2*s^6 - 560*ep*mtt^3*mWW^2*s^6 - 1744*ep^2*mtt^3*mWW^2*s^6 - 1924*ep^3*mtt^3*mWW^2*s^6 - 659*ep^4*mtt^3*mWW^2*s^6 - 14*mtt^2*mWW^3*s^6 - 49*ep*mtt^2*mWW^3*s^6 - 63*ep^2*mtt^2*mWW^3*s^6 - 81*ep^3*mtt^2*mWW^3*s^6 - 69*ep^4*mtt^2*mWW^3*s^6 + 7*mtt*mWW^4*s^6 + 61*ep*mtt*mWW^4*s^6 + 159*ep^2*mtt*mWW^4*s^6 + 155*ep^3*mtt*mWW^4*s^6 + 50*ep^4*mtt*mWW^4*s^6 + 9*mtt^4*s^7 + 105*ep*mtt^4*s^7 + 378*ep^2*mtt^4*s^7 + 540*ep^3*mtt^4*s^7 + 264*ep^4*mtt^4*s^7 - 13*mtt^3*mWW*s^7 - 166*ep*mtt^3*mWW*s^7 - 537*ep^2*mtt^3*mWW*s^7 - 641*ep^3*mtt^3*mWW*s^7 - 257*ep^4*mtt^3*mWW*s^7 + mtt^2*mWW^2*s^7 + 41*ep*mtt^2*mWW^2*s^7 + 131*ep^2*mtt^2*mWW^2*s^7 + 112*ep^3*mtt^2*mWW^2*s^7 + 15*ep^4*mtt^2*mWW^2*s^7 + 3*mtt*mWW^3*s^7 + 24*ep*mtt*mWW^3*s^7 + 60*ep^2*mtt*mWW^3*s^7 + 57*ep^3*mtt*mWW^3*s^7 + 18*ep^4*mtt*mWW^3*s^7 - 6*ep*mtt^3*s^8 - 30*ep^2*mtt^3*s^8 - 48*ep^3*mtt^3*s^8 - 24*ep^4*mtt^3*s^8 + 6*ep*mtt^2*mWW*s^8 + 18*ep^2*mtt^2*mWW*s^8 + 12*ep^3*mtt^2*mWW*s^8 + 9*mtt^10*t + 69*ep*mtt^10*t + 189*ep^2*mtt^10*t + 210*ep^3*mtt^10*t + 75*ep^4*mtt^10*t - 41*mtt^9*mWW*t - 310*ep*mtt^9*mWW*t - 853*ep^2*mtt^9*mWW*t - 975*ep^3*mtt^9*mWW*t - 375*ep^4*mtt^9*mWW*t + 74*mtt^8*mWW^2*t + 549*ep*mtt^8*mWW^2*t + 1508*ep^2*mtt^8*mWW^2*t + 1764*ep^3*mtt^8*mWW^2*t + 725*ep^4*mtt^8*mWW^2*t - 66*mtt^7*mWW^3*t - 480*ep*mtt^7*mWW^3*t - 1313*ep^2*mtt^7*mWW^3*t - 1576*ep^3*mtt^7*mWW^3*t - 699*ep^4*mtt^7*mWW^3*t + 29*mtt^6*mWW^4*t + 211*ep*mtt^6*mWW^4*t + 586*ep^2*mtt^6*mWW^4*t + 744*ep^3*mtt^6*mWW^4*t + 372*ep^4*mtt^6*mWW^4*t - 5*mtt^5*mWW^5*t - 42*ep*mtt^5*mWW^5*t - 134*ep^2*mtt^5*mWW^5*t - 201*ep^3*mtt^5*mWW^5*t - 122*ep^4*mtt^5*mWW^5*t + 3*ep*mtt^4*mWW^6*t + 17*ep^2*mtt^4*mWW^6*t + 34*ep^3*mtt^4*mWW^6*t + 24*ep^4*mtt^4*mWW^6*t - 92*mtt^9*s*t - 694*ep*mtt^9*s*t - 1911*ep^2*mtt^9*s*t - 2238*ep^3*mtt^9*s*t - 927*ep^4*mtt^9*s*t + 360*mtt^8*mWW*s*t + 2660*ep*mtt^8*mWW*s*t + 7213*ep^2*mtt^8*mWW*s*t + 8338*ep^3*mtt^8*mWW*s*t + 3409*ep^4*mtt^8*mWW*s*t - 540*mtt^7*mWW^2*s*t - 3891*ep*mtt^7*mWW^2*s*t - 10242*ep^2*mtt^7*mWW^2*s*t - 11442*ep^3*mtt^7*mWW^2*s*t - 4507*ep^4*mtt^7*mWW^2*s*t + 400*mtt^6*mWW^3*s*t + 2885*ep*mtt^6*mWW^3*s*t + 7536*ep^2*mtt^6*mWW^3*s*t + 8407*ep^3*mtt^6*mWW^3*s*t + 3404*ep^4*mtt^6*mWW^3*s*t - 180*mtt^5*mWW^4*s*t - 1499*ep*mtt^5*mWW^4*s*t - 4596*ep^2*mtt^5*mWW^4*s*t - 6297*ep^3*mtt^5*mWW^4*s*t - 3290*ep^4*mtt^5*mWW^4*s*t + 72*mtt^4*mWW^5*s*t + 771*ep*mtt^4*mWW^5*s*t + 2953*ep^2*mtt^4*mWW^5*s*t + 4879*ep^3*mtt^4*mWW^5*s*t + 2913*ep^4*mtt^4*mWW^5*s*t - 20*mtt^3*mWW^6*s*t - 232*ep*mtt^3*mWW^6*s*t - 953*ep^2*mtt^3*mWW^6*s*t - 1647*ep^3*mtt^3*mWW^6*s*t - 1002*ep^4*mtt^3*mWW^6*s*t + 335*mtt^8*s^2*t + 2541*ep*mtt^8*s^2*t + 7077*ep^2*mtt^8*s^2*t + 8528*ep^3*mtt^8*s^2*t + 3743*ep^4*mtt^8*s^2*t - 1144*mtt^7*mWW*s^2*t - 8532*ep*mtt^7*mWW*s^2*t - 23255*ep^2*mtt^7*mWW*s^2*t - 27201*ep^3*mtt^7*mWW*s^2*t - 11458*ep^4*mtt^7*mWW*s^2*t + 1420*mtt^6*mWW^2*s^2*t + 10425*ep*mtt^6*mWW^2*s^2*t + 27434*ep^2*mtt^6*mWW^2*s^2*t + 30345*ep^3*mtt^6*mWW^2*s^2*t + 11824*ep^4*mtt^6*mWW^2*s^2*t - 767*mtt^5*mWW^3*s^2*t - 5705*ep*mtt^5*mWW^3*s^2*t - 14824*ep^2*mtt^5*mWW^3*s^2*t - 15932*ep^3*mtt^5*mWW^3*s^2*t - 6010*ep^4*mtt^5*mWW^3*s^2*t + 192*mtt^4*mWW^4*s^2*t + 1708*ep*mtt^4*mWW^4*s^2*t + 5485*ep^2*mtt^4*mWW^4*s^2*t + 7722*ep^3*mtt^4*mWW^4*s^2*t + 4027*ep^4*mtt^4*mWW^4*s^2*t - 53*mtt^3*mWW^5*s^2*t - 587*ep*mtt^3*mWW^5*s^2*t - 2453*ep^2*mtt^3*mWW^5*s^2*t - 4295*ep^3*mtt^3*mWW^5*s^2*t - 2568*ep^4*mtt^3*mWW^5*s^2*t + 17*mtt^2*mWW^6*s^2*t + 150*ep*mtt^2*mWW^6*s^2*t + 536*ep^2*mtt^2*mWW^6*s^2*t + 833*ep^3*mtt^2*mWW^6*s^2*t + 442*ep^4*mtt^2*mWW^6*s^2*t - 610*mtt^7*s^3*t - 4710*ep*mtt^7*s^3*t - 13335*ep^2*mtt^7*s^3*t - 16420*ep^3*mtt^7*s^3*t - 7435*ep^4*mtt^7*s^3*t + 1812*mtt^6*mWW*s^3*t + 13888*ep*mtt^6*mWW*s^3*t + 38411*ep^2*mtt^6*mWW*s^3*t + 45436*ep^3*mtt^6*mWW*s^3*t + 19437*ep^4*mtt^6*mWW*s^3*t - 1837*mtt^5*mWW^2*s^3*t - 14167*ep*mtt^5*mWW^2*s^3*t - 38077*ep^2*mtt^5*mWW^2*s^3*t - 42372*ep^3*mtt^5*mWW^2*s^3*t - 16521*ep^4*mtt^5*mWW^2*s^3*t + 678*mtt^4*mWW^3*s^3*t + 5549*ep*mtt^4*mWW^3*s^3*t + 15064*ep^2*mtt^4*mWW^3*s^3*t + 16355*ep^3*mtt^4*mWW^3*s^3*t + 6026*ep^4*mtt^4*mWW^3*s^3*t - 52*mtt^3*mWW^4*s^3*t - 638*ep*mtt^3*mWW^4*s^3*t - 2502*ep^2*mtt^3*mWW^4*s^3*t - 3962*ep^3*mtt^3*mWW^4*s^3*t - 2140*ep^4*mtt^3*mWW^4*s^3*t + 18*mtt^2*mWW^5*s^3*t + 125*ep*mtt^2*mWW^5*s^3*t + 507*ep^2*mtt^2*mWW^5*s^3*t + 973*ep^3*mtt^2*mWW^5*s^3*t + 613*ep^4*mtt^2*mWW^5*s^3*t - 9*mtt*mWW^6*s^3*t - 47*ep*mtt*mWW^6*s^3*t - 60*ep^2*mtt*mWW^6*s^3*t + 14*ep^3*mtt*mWW^6*s^3*t + 36*ep^4*mtt*mWW^6*s^3*t + 615*mtt^6*s^4*t + 4895*ep*mtt^6*s^4*t + 14175*ep^2*mtt^6*s^4*t + 17810*ep^3*mtt^6*s^4*t + 8225*ep^4*mtt^6*s^4*t - 1579*mtt^5*mWW*s^4*t - 12628*ep*mtt^5*mWW*s^4*t - 35625*ep^2*mtt^5*mWW*s^4*t - 42515*ep^3*mtt^5*mWW*s^4*t - 18283*ep^4*mtt^5*mWW*s^4*t + 1299*mtt^4*mWW^2*s^4*t + 10771*ep*mtt^4*mWW^2*s^4*t + 29819*ep^2*mtt^4*mWW^2*s^4*t + 33441*ep^3*mtt^4*mWW^2*s^4*t + 12982*ep^4*mtt^4*mWW^2*s^4*t - 341*mtt^3*mWW^3*s^4*t - 3225*ep*mtt^3*mWW^3*s^4*t - 9362*ep^2*mtt^3*mWW^3*s^4*t - 10525*ep^3*mtt^3*mWW^3*s^4*t - 3909*ep^4*mtt^3*mWW^3*s^4*t + 24*mtt^2*mWW^4*s^4*t + 260*ep*mtt^2*mWW^4*s^4*t + 928*ep^2*mtt^2*mWW^4*s^4*t + 1351*ep^3*mtt^2*mWW^4*s^4*t + 665*ep^4*mtt^2*mWW^4*s^4*t - 20*mtt*mWW^5*s^4*t - 93*ep*mtt*mWW^5*s^4*t - 93*ep^2*mtt*mWW^5*s^4*t + 74*ep^3*mtt*mWW^5*s^4*t + 96*ep^4*mtt*mWW^5*s^4*t + 2*mWW^6*s^4*t + 12*ep*mWW^6*s^4*t + 26*ep^2*mWW^6*s^4*t + 24*ep^3*mWW^6*s^4*t + 8*ep^4*mWW^6*s^4*t - 344*mtt^5*s^5*t - 2874*ep*mtt^5*s^5*t - 8589*ep^2*mtt^5*s^5*t - 11030*ep^3*mtt^5*s^5*t - 5165*ep^4*mtt^5*s^5*t + 766*mtt^4*mWW*s^5*t + 6486*ep*mtt^4*mWW*s^5*t + 18677*ep^2*mtt^4*mWW*s^5*t + 22344*ep^3*mtt^4*mWW*s^5*t + 9547*ep^4*mtt^4*mWW*s^5*t - 523*mtt^3*mWW^2*s^5*t - 4676*ep*mtt^3*mWW^2*s^5*t - 13227*ep^2*mtt^3*mWW^2*s^5*t - 14766*ep^3*mtt^3*mWW^2*s^5*t - 5590*ep^4*mtt^3*mWW^2*s^5*t + 118*mtt^2*mWW^3*s^5*t + 1154*ep*mtt^2*mWW^3*s^5*t + 3352*ep^2*mtt^2*mWW^3*s^5*t + 3710*ep^3*mtt^2*mWW^3*s^5*t + 1314*ep^4*mtt^2*mWW^3*s^5*t - 21*mtt*mWW^4*s^5*t - 130*ep*mtt*mWW^4*s^5*t - 253*ep^2*mtt*mWW^4*s^5*t - 158*ep^3*mtt*mWW^4*s^5*t - 2*ep^4*mtt*mWW^4*s^5*t + 4*mWW^5*s^5*t + 24*ep*mWW^5*s^5*t + 52*ep^2*mWW^5*s^5*t + 48*ep^3*mWW^5*s^5*t + 16*ep^4*mWW^5*s^5*t + 97*mtt^4*s^6*t + 879*ep*mtt^4*s^6*t + 2751*ep^2*mtt^4*s^6*t + 3628*ep^3*mtt^4*s^6*t + 1717*ep^4*mtt^4*s^6*t - 196*mtt^3*mWW*s^6*t - 1770*ep*mtt^3*mWW*s^6*t - 5155*ep^2*mtt^3*mWW*s^6*t - 6085*ep^3*mtt^3*mWW*s^6*t - 2532*ep^4*mtt^3*mWW*s^6*t + 119*mtt^2*mWW^2*s^6*t + 1085*ep*mtt^2*mWW^2*s^6*t + 3031*ep^2*mtt^2*mWW^2*s^6*t + 3276*ep^3*mtt^2*mWW^2*s^6*t + 1165*ep^4*mtt^2*mWW^2*s^6*t - 22*mtt*mWW^3*s^6*t - 178*ep*mtt*mWW^3*s^6*t - 453*ep^2*mtt*mWW^3*s^6*t - 439*ep^3*mtt*mWW^3*s^6*t - 126*ep^4*mtt*mWW^3*s^6*t + 2*mWW^4*s^6*t + 12*ep*mWW^4*s^6*t + 26*ep^2*mWW^4*s^6*t + 24*ep^3*mWW^4*s^6*t + 8*ep^4*mWW^4*s^6*t - 10*mtt^3*s^7*t - 106*ep*mtt^3*s^7*t - 357*ep^2*mtt^3*s^7*t - 488*ep^3*mtt^3*s^7*t - 233*ep^4*mtt^3*s^7*t + 22*mtt^2*mWW*s^7*t + 206*ep*mtt^2*mWW*s^7*t + 587*ep^2*mtt^2*mWW*s^7*t + 658*ep^3*mtt^2*mWW*s^7*t + 255*ep^4*mtt^2*mWW*s^7*t - 12*mtt*mWW^2*s^7*t - 96*ep*mtt*mWW^2*s^7*t - 246*ep^2*mtt*mWW^2*s^7*t - 246*ep^3*mtt*mWW^2*s^7*t - 78*ep^4*mtt*mWW^2*s^7*t - 38*mtt^9*t^2 - 276*ep*mtt^9*t^2 - 717*ep^2*mtt^9*t^2 - 756*ep^3*mtt^9*t^2 - 255*ep^4*mtt^9*t^2 + 142*mtt^8*mWW*t^2 + 998*ep*mtt^8*mWW*t^2 + 2561*ep^2*mtt^8*mWW*t^2 + 2762*ep^3*mtt^8*mWW*t^2 + 1025*ep^4*mtt^8*mWW*t^2 - 206*mtt^7*mWW^2*t^2 - 1380*ep*mtt^7*mWW^2*t^2 - 3409*ep^2*mtt^7*mWW^2*t^2 - 3673*ep^3*mtt^7*mWW^2*t^2 - 1470*ep^4*mtt^7*mWW^2*t^2 + 172*mtt^6*mWW^3*t^2 + 1170*ep*mtt^6*mWW^3*t^2 + 2954*ep^2*mtt^6*mWW^3*t^2 + 3405*ep^3*mtt^6*mWW^3*t^2 + 1563*ep^4*mtt^6*mWW^3*t^2 - 130*mtt^5*mWW^4*t^2 - 1074*ep*mtt^5*mWW^4*t^2 - 3284*ep^2*mtt^5*mWW^4*t^2 - 4495*ep^3*mtt^5*mWW^4*t^2 - 2317*ep^4*mtt^5*mWW^4*t^2 + 86*mtt^4*mWW^5*t^2 + 824*ep*mtt^4*mWW^5*t^2 + 2839*ep^2*mtt^4*mWW^5*t^2 + 4193*ep^3*mtt^4*mWW^5*t^2 + 2230*ep^4*mtt^4*mWW^5*t^2 - 26*mtt^3*mWW^6*t^2 - 262*ep*mtt^3*mWW^6*t^2 - 944*ep^2*mtt^3*mWW^6*t^2 - 1436*ep^3*mtt^3*mWW^6*t^2 - 776*ep^4*mtt^3*mWW^6*t^2 + 263*mtt^8*s*t^2 + 1893*ep*mtt^8*s*t^2 + 4930*ep^2*mtt^8*s*t^2 + 5401*ep^3*mtt^8*s*t^2 + 2057*ep^4*mtt^8*s*t^2 - 865*mtt^7*mWW*s*t^2 - 6024*ep*mtt^7*mWW*s*t^2 - 15188*ep^2*mtt^7*mWW*s*t^2 - 16153*ep^3*mtt^7*mWW*s*t^2 - 6002*ep^4*mtt^7*mWW*s*t^2 + 1034*mtt^6*mWW^2*s*t^2 + 6844*ep*mtt^6*mWW^2*s*t^2 + 15825*ep^2*mtt^6*mWW^2*s*t^2 + 14724*ep^3*mtt^6*mWW^2*s*t^2 + 4381*ep^4*mtt^6*mWW^2*s*t^2 - 613*mtt^5*mWW^3*s*t^2 - 4053*ep*mtt^5*mWW^3*s*t^2 - 8816*ep^2*mtt^5*mWW^3*s*t^2 - 6977*ep^3*mtt^5*mWW^3*s*t^2 - 1177*ep^4*mtt^5*mWW^3*s*t^2 + 336*mtt^4*mWW^4*s*t^2 + 2907*ep*mtt^4*mWW^4*s*t^2 + 8929*ep^2*mtt^4*mWW^4*s*t^2 + 11643*ep^3*mtt^4*mWW^4*s*t^2 + 5281*ep^4*mtt^4*mWW^4*s*t^2 - 222*mtt^3*mWW^5*s*t^2 - 2269*ep*mtt^3*mWW^5*s*t^2 - 8363*ep^2*mtt^3*mWW^5*s*t^2 - 12934*ep^3*mtt^3*mWW^5*s*t^2 - 6920*ep^4*mtt^3*mWW^5*s*t^2 + 67*mtt^2*mWW^6*s*t^2 + 702*ep*mtt^2*mWW^6*s*t^2 + 2683*ep^2*mtt^2*mWW^6*s*t^2 + 4296*ep^3*mtt^2*mWW^6*s*t^2 + 2380*ep^4*mtt^2*mWW^6*s*t^2 - 705*mtt^7*s^2*t^2 - 5108*ep*mtt^7*s^2*t^2 - 13451*ep^2*mtt^7*s^2*t^2 - 15210*ep^3*mtt^7*s^2*t^2 - 6228*ep^4*mtt^7*s^2*t^2 + 2007*mtt^6*mWW*s^2*t^2 + 14113*ep*mtt^6*mWW*s^2*t^2 + 35590*ep^2*mtt^6*mWW*s^2*t^2 + 37984*ep^3*mtt^6*mWW*s^2*t^2 + 14406*ep^4*mtt^6*mWW*s^2*t^2 - 1881*mtt^5*mWW^2*s^2*t^2 - 12688*ep*mtt^5*mWW^2*s^2*t^2 - 29136*ep^2*mtt^5*mWW^2*s^2*t^2 - 26264*ep^3*mtt^5*mWW^2*s^2*t^2 - 7249*ep^4*mtt^5*mWW^2*s^2*t^2 + 616*mtt^4*mWW^3*s^2*t^2 + 4165*ep*mtt^4*mWW^3*s^2*t^2 + 9051*ep^2*mtt^4*mWW^3*s^2*t^2 + 6953*ep^3*mtt^4*mWW^3*s^2*t^2 + 935*ep^4*mtt^4*mWW^3*s^2*t^2 - 125*mtt^3*mWW^4*s^2*t^2 - 1428*ep*mtt^3*mWW^4*s^2*t^2 - 5991*ep^2*mtt^3*mWW^4*s^2*t^2 - 10210*ep^3*mtt^3*mWW^4*s^2*t^2 - 5730*ep^4*mtt^3*mWW^4*s^2*t^2 + 121*mtt^2*mWW^5*s^2*t^2 + 1230*ep*mtt^2*mWW^5*s^2*t^2 + 4788*ep^2*mtt^2*mWW^5*s^2*t^2 + 7811*ep^3*mtt^2*mWW^5*s^2*t^2 + 4334*ep^4*mtt^2*mWW^5*s^2*t^2 - 33*mtt*mWW^6*s^2*t^2 - 284*ep*mtt*mWW^6*s^2*t^2 - 847*ep^2*mtt*mWW^6*s^2*t^2 - 1052*ep^3*mtt*mWW^6*s^2*t^2 - 460*ep^4*mtt*mWW^6*s^2*t^2 + 953*mtt^6*s^3*t^2 + 7045*ep*mtt^6*s^3*t^2 + 18907*ep^2*mtt^6*s^3*t^2 + 22023*ep^3*mtt^6*s^3*t^2 + 9472*ep^4*mtt^6*s^3*t^2 - 2315*mtt^5*mWW*s^3*t^2 - 16729*ep*mtt^5*mWW*s^3*t^2 - 42775*ep^2*mtt^5*mWW*s^3*t^2 - 46364*ep^3*mtt^5*mWW*s^3*t^2 - 18141*ep^4*mtt^5*mWW*s^3*t^2 + 1628*mtt^4*mWW^2*s^3*t^2 + 11615*ep*mtt^4*mWW^2*s^3*t^2 + 27631*ep^2*mtt^4*mWW^2*s^3*t^2 + 26091*ep^3*mtt^4*mWW^2*s^3*t^2 + 8099*ep^4*mtt^4*mWW^2*s^3*t^2 - 156*mtt^3*mWW^3*s^3*t^2 - 1432*ep*mtt^3*mWW^3*s^3*t^2 - 4079*ep^2*mtt^3*mWW^3*s^3*t^2 - 4848*ep^3*mtt^3*mWW^3*s^3*t^2 - 2093*ep^4*mtt^3*mWW^3*s^3*t^2 - 87*mtt^2*mWW^4*s^3*t^2 - 326*ep*mtt^2*mWW^4*s^3*t^2 + 662*ep^2*mtt^2*mWW^4*s^3*t^2 + 3292*ep^3*mtt^2*mWW^4*s^3*t^2 + 2699*ep^4*mtt^2*mWW^4*s^3*t^2 - 25*mtt*mWW^5*s^3*t^2 - 199*ep*mtt*mWW^5*s^3*t^2 - 564*ep^2*mtt*mWW^5*s^3*t^2 - 696*ep^3*mtt*mWW^5*s^3*t^2 - 344*ep^4*mtt*mWW^5*s^3*t^2 + 2*mWW^6*s^3*t^2 + 10*ep*mWW^6*s^3*t^2 + 14*ep^2*mWW^6*s^3*t^2 + 2*ep^3*mWW^6*s^3*t^2 - 4*ep^4*mWW^6*s^3*t^2 - 689*mtt^5*s^4*t^2 - 5277*ep*mtt^5*s^4*t^2 - 14560*ep^2*mtt^5*s^4*t^2 - 17479*ep^3*mtt^5*s^4*t^2 - 7793*ep^4*mtt^5*s^4*t^2 + 1429*mtt^4*mWW*s^4*t^2 + 10828*ep*mtt^4*mWW*s^4*t^2 + 28396*ep^2*mtt^4*mWW*s^4*t^2 + 31477*ep^3*mtt^4*mWW*s^4*t^2 + 12722*ep^4*mtt^4*mWW*s^4*t^2 - 763*mtt^3*mWW^2*s^4*t^2 - 6070*ep*mtt^3*mWW^2*s^4*t^2 - 15500*ep^2*mtt^3*mWW^2*s^4*t^2 - 15869*ep^3*mtt^3*mWW^2*s^4*t^2 - 5644*ep^4*mtt^3*mWW^2*s^4*t^2 - 19*mtt^2*mWW^3*s^4*t^2 + 284*ep*mtt^2*mWW^3*s^4*t^2 + 1452*ep^2*mtt^2*mWW^3*s^4*t^2 + 2295*ep^3*mtt^2*mWW^3*s^4*t^2 + 1212*ep^4*mtt^2*mWW^3*s^4*t^2 + 44*mtt*mWW^4*s^4*t^2 + 251*ep*mtt*mWW^4*s^4*t^2 + 494*ep^2*mtt*mWW^4*s^4*t^2 + 340*ep^3*mtt*mWW^4*s^4*t^2 - ep^4*mtt*mWW^4*s^4*t^2 - 2*mWW^5*s^4*t^2 - 24*ep*mWW^5*s^4*t^2 - 86*ep^2*mWW^5*s^4*t^2 - 120*ep^3*mWW^5*s^4*t^2 - 56*ep^4*mWW^5*s^4*t^2 + 252*mtt^4*s^5*t^2 + 2042*ep*mtt^4*s^5*t^2 + 5855*ep^2*mtt^4*s^5*t^2 + 7260*ep^3*mtt^4*s^5*t^2 + 3327*ep^4*mtt^4*s^5*t^2 - 468*mtt^3*mWW*s^5*t^2 - 3789*ep*mtt^3*mWW*s^5*t^2 - 10253*ep^2*mtt^3*mWW*s^5*t^2 - 11605*ep^3*mtt^3*mWW*s^5*t^2 - 4785*ep^4*mtt^3*mWW*s^5*t^2 + 214*mtt^2*mWW^2*s^5*t^2 + 1903*ep*mtt^2*mWW^2*s^5*t^2 + 5162*ep^2*mtt^2*mWW^2*s^5*t^2 + 5555*ep^3*mtt^2*mWW^2*s^5*t^2 + 2062*ep^4*mtt^2*mWW^2*s^5*t^2 + 14*mtt*mWW^3*s^5*t^2 - 6*ep*mtt*mWW^3*s^5*t^2 - 112*ep^2*mtt*mWW^3*s^5*t^2 - 124*ep^3*mtt*mWW^3*s^5*t^2 - 32*ep^4*mtt*mWW^3*s^5*t^2 - 12*mWW^4*s^5*t^2 - 86*ep*mWW^4*s^5*t^2 - 224*ep^2*mWW^4*s^5*t^2 - 250*ep^3*mWW^4*s^5*t^2 - 100*ep^4*mWW^4*s^5*t^2 - 36*mtt^3*s^6*t^2 - 319*ep*mtt^3*s^6*t^2 - 964*ep^2*mtt^3*s^6*t^2 - 1239*ep^3*mtt^3*s^6*t^2 - 580*ep^4*mtt^3*s^6*t^2 + 70*mtt^2*mWW*s^6*t^2 + 603*ep*mtt^2*mWW*s^6*t^2 + 1669*ep^2*mtt^2*mWW*s^6*t^2 + 1899*ep^3*mtt^2*mWW*s^6*t^2 + 775*ep^4*mtt^2*mWW*s^6*t^2 - 26*mtt*mWW^2*s^6*t^2 - 224*ep*mtt*mWW^2*s^6*t^2 - 573*ep^2*mtt*mWW^2*s^6*t^2 - 564*ep^3*mtt*mWW^2*s^6*t^2 - 179*ep^4*mtt*mWW^2*s^6*t^2 - 8*mWW^3*s^6*t^2 - 52*ep*mWW^3*s^6*t^2 - 124*ep^2*mWW^3*s^6*t^2 - 128*ep^3*mWW^3*s^6*t^2 - 48*ep^4*mWW^3*s^6*t^2 + 63*mtt^8*t^3 + 423*ep*mtt^8*t^3 + 1011*ep^2*mtt^8*t^3 + 979*ep^3*mtt^8*t^3 + 300*ep^4*mtt^8*t^3 - 196*mtt^7*mWW*t^3 - 1264*ep*mtt^7*mWW*t^3 - 2960*ep^2*mtt^7*mWW*t^3 - 2989*ep^3*mtt^7*mWW*t^3 - 1115*ep^4*mtt^7*mWW*t^3 + 214*mtt^6*mWW^2*t^3 + 1271*ep*mtt^6*mWW^2*t^3 + 2575*ep^2*mtt^6*mWW^2*t^3 + 2180*ep^3*mtt^6*mWW^2*t^3 + 716*ep^4*mtt^6*mWW^2*t^3 - 135*mtt^5*mWW^3*t^3 - 869*ep*mtt^5*mWW^3*t^3 - 1673*ep^2*mtt^5*mWW^3*t^3 - 970*ep^3*mtt^5*mWW^3*t^3 + 123*ep^4*mtt^5*mWW^3*t^3 + 140*mtt^4*mWW^4*t^3 + 1354*ep*mtt^4*mWW^4*t^3 + 4325*ep^2*mtt^4*mWW^4*t^3 + 5531*ep^3*mtt^4*mWW^4*t^3 + 2246*ep^4*mtt^4*mWW^4*t^3 - 129*mtt^3*mWW^5*t^3 - 1403*ep*mtt^3*mWW^5*t^3 - 5197*ep^2*mtt^3*mWW^5*t^3 - 7801*ep^3*mtt^3*mWW^5*t^3 - 3950*ep^4*mtt^3*mWW^5*t^3 + 43*mtt^2*mWW^6*t^3 + 488*ep*mtt^2*mWW^6*t^3 + 1919*ep^2*mtt^2*mWW^6*t^3 + 3070*ep^3*mtt^2*mWW^6*t^3 + 1680*ep^4*mtt^2*mWW^6*t^3 - 326*mtt^7*s*t^3 - 2176*ep*mtt^7*s*t^3 - 5192*ep^2*mtt^7*s*t^3 - 5177*ep^3*mtt^7*s*t^3 - 1781*ep^4*mtt^7*s*t^3 + 906*mtt^6*mWW*s*t^3 + 5865*ep*mtt^6*mWW*s*t^3 + 13476*ep^2*mtt^6*mWW*s*t^3 + 12985*ep^3*mtt^6*mWW*s*t^3 + 4396*ep^4*mtt^6*mWW*s*t^3 - 809*mtt^5*mWW^2*s*t^3 - 5014*ep*mtt^5*mWW^2*s*t^3 - 10050*ep^2*mtt^5*mWW^2*s*t^3 - 6968*ep^3*mtt^5*mWW^2*s*t^3 - 675*ep^4*mtt^5*mWW^2*s*t^3 + 242*mtt^4*mWW^3*s*t^3 + 1623*ep*mtt^4*mWW^3*s*t^3 + 2564*ep^2*mtt^4*mWW^3*s*t^3 - 939*ep^3*mtt^4*mWW^3*s*t^3 - 3138*ep^4*mtt^4*mWW^3*s*t^3 - 96*mtt^3*mWW^4*s*t^3 - 1258*ep*mtt^3*mWW^4*s*t^3 - 4477*ep^2*mtt^3*mWW^4*s*t^3 - 5283*ep^3*mtt^3*mWW^4*s*t^3 - 1242*ep^4*mtt^3*mWW^4*s*t^3 + 128*mtt^2*mWW^5*s*t^3 + 1450*ep*mtt^2*mWW^5*s*t^3 + 5492*ep^2*mtt^2*mWW^5*s*t^3 + 8110*ep^3*mtt^2*mWW^5*s*t^3 + 3844*ep^4*mtt^2*mWW^5*s*t^3 - 45*mtt*mWW^6*s*t^3 - 490*ep*mtt*mWW^6*s*t^3 - 1813*ep^2*mtt*mWW^6*s*t^3 - 2728*ep^3*mtt*mWW^6*s*t^3 - 1404*ep^4*mtt*mWW^6*s*t^3 + 640*mtt^6*s^2*t^3 + 4296*ep*mtt^6*s^2*t^3 + 10311*ep^2*mtt^6*s^2*t^3 + 10583*ep^3*mtt^6*s^2*t^3 + 3958*ep^4*mtt^6*s^2*t^3 - 1467*mtt^5*mWW*s^2*t^3 - 9387*ep*mtt^5*mWW*s^2*t^3 - 20685*ep^2*mtt^5*mWW*s^2*t^3 - 18511*ep^3*mtt^5*mWW*s^2*t^3 - 5526*ep^4*mtt^5*mWW*s^2*t^3 + 812*mtt^4*mWW^2*s^2*t^3 + 4665*ep*mtt^4*mWW^2*s^2*t^3 + 7360*ep^2*mtt^4*mWW^2*s^2*t^3 + 1119*ep^3*mtt^4*mWW^2*s^2*t^3 - 3212*ep^4*mtt^4*mWW^2*s^2*t^3 + 202*mtt^3*mWW^3*s^2*t^3 + 1314*ep*mtt^3*mWW^3*s^2*t^3 + 3346*ep^2*mtt^3*mWW^3*s^2*t^3 + 4556*ep^3*mtt^3*mWW^3*s^2*t^3 + 2846*ep^4*mtt^3*mWW^3*s^2*t^3 - 184*mtt^2*mWW^4*s^2*t^3 - 731*ep*mtt^2*mWW^4*s^2*t^3 + 523*ep^2*mtt^2*mWW^4*s^2*t^3 + 3724*ep^3*mtt^2*mWW^4*s^2*t^3 + 2736*ep^4*mtt^2*mWW^4*s^2*t^3 - 3*mtt*mWW^5*s^2*t^3 - 163*ep*mtt*mWW^5*s^2*t^3 - 935*ep^2*mtt*mWW^5*s^2*t^3 - 1669*ep^3*mtt*mWW^5*s^2*t^3 - 926*ep^4*mtt*mWW^5*s^2*t^3 - 2*ep*mWW^6*s^2*t^3 - 12*ep^2*mWW^6*s^2*t^3 - 22*ep^3*mWW^6*s^2*t^3 - 12*ep^4*mWW^6*s^2*t^3 - 600*mtt^5*s^3*t^3 - 4111*ep*mtt^5*s^3*t^3 - 10037*ep^2*mtt^5*s^3*t^3 - 10666*ep^3*mtt^5*s^3*t^3 - 4278*ep^4*mtt^5*s^3*t^3 + 1070*mtt^4*mWW*s^3*t^3 + 6813*ep*mtt^4*mWW*s^3*t^3 + 14346*ep^2*mtt^4*mWW*s^3*t^3 + 11899*ep^3*mtt^4*mWW*s^3*t^3 + 3216*ep^4*mtt^4*mWW*s^3*t^3 - 184*mtt^3*mWW^2*s^3*t^3 - 646*ep*mtt^3*mWW^2*s^3*t^3 + 1430*ep^2*mtt^3*mWW^2*s^3*t^3 + 6016*ep^3*mtt^3*mWW^2*s^3*t^3 + 4472*ep^4*mtt^3*mWW^2*s^3*t^3 - 454*mtt^2*mWW^3*s^3*t^3 - 3001*ep*mtt^2*mWW^3*s^3*t^3 - 6880*ep^2*mtt^2*mWW^3*s^3*t^3 - 6559*ep^3*mtt^2*mWW^3*s^3*t^3 - 2202*ep^4*mtt^2*mWW^3*s^3*t^3 + 184*mtt*mWW^4*s^3*t^3 + 1087*ep*mtt*mWW^4*s^3*t^3 + 1837*ep^2*mtt*mWW^4*s^3*t^3 + 644*ep^3*mtt*mWW^4*s^3*t^3 - 444*ep^4*mtt*mWW^4*s^3*t^3 - 16*mWW^5*s^3*t^3 - 126*ep*mWW^5*s^3*t^3 - 356*ep^2*mWW^5*s^3*t^3 - 426*ep^3*mWW^5*s^3*t^3 - 180*ep^4*mWW^5*s^3*t^3 + 269*mtt^4*s^4*t^3 + 1923*ep*mtt^4*s^4*t^3 + 4854*ep^2*mtt^4*s^4*t^3 + 5396*ep^3*mtt^4*s^4*t^3 + 2306*ep^4*mtt^4*s^4*t^3 - 377*mtt^3*mWW*s^4*t^3 - 2529*ep*mtt^3*mWW*s^4*t^3 - 5415*ep^2*mtt^3*mWW*s^4*t^3 - 4684*ep^3*mtt^3*mWW*s^4*t^3 - 1503*ep^4*mtt^3*mWW*s^4*t^3 - 41*mtt^2*mWW^2*s^4*t^3 - 269*ep*mtt^2*mWW^2*s^4*t^3 - 1226*ep^2*mtt^2*mWW^2*s^4*t^3 - 2138*ep^3*mtt^2*mWW^2*s^4*t^3 - 1122*ep^4*mtt^2*mWW^2*s^4*t^3 + 197*mtt*mWW^3*s^4*t^3 + 1275*ep*mtt*mWW^3*s^4*t^3 + 3011*ep^2*mtt*mWW^3*s^4*t^3 + 3018*ep^3*mtt*mWW^3*s^4*t^3 + 1039*ep^4*mtt*mWW^3*s^4*t^3 - 48*mWW^4*s^4*t^3 - 344*ep*mWW^4*s^4*t^3 - 892*ep^2*mWW^4*s^4*t^3 - 988*ep^3*mWW^4*s^4*t^3 - 392*ep^4*mWW^4*s^4*t^3 - 46*mtt^3*s^5*t^3 - 355*ep*mtt^3*s^5*t^3 - 947*ep^2*mtt^3*s^5*t^3 - 1115*ep^3*mtt^3*s^5*t^3 - 505*ep^4*mtt^3*s^5*t^3 + 64*mtt^2*mWW*s^5*t^3 + 502*ep*mtt^2*mWW*s^5*t^3 + 1238*ep^2*mtt^2*mWW*s^5*t^3 + 1300*ep^3*mtt^2*mWW*s^5*t^3 + 532*ep^4*mtt^2*mWW*s^5*t^3 + 14*mtt*mWW^2*s^5*t^3 + 69*ep*mtt*mWW^2*s^5*t^3 + 237*ep^2*mtt*mWW^2*s^5*t^3 + 367*ep^3*mtt*mWW^2*s^5*t^3 + 181*ep^4*mtt*mWW^2*s^5*t^3 - 32*mWW^3*s^5*t^3 - 216*ep*mWW^3*s^5*t^3 - 532*ep^2*mWW^3*s^5*t^3 - 564*ep^3*mWW^3*s^5*t^3 - 216*ep^4*mWW^3*s^5*t^3 - 51*mtt^7*t^4 - 306*ep*mtt^7*t^4 - 642*ep^2*mtt^7*t^4 - 549*ep^3*mtt^7*t^4 - 156*ep^4*mtt^7*t^4 + 171*mtt^6*mWW*t^4 + 1160*ep*mtt^6*mWW*t^4 + 2979*ep^2*mtt^6*mWW*t^4 + 3603*ep^3*mtt^6*mWW*t^4 + 1787*ep^4*mtt^6*mWW*t^4 - 228*mtt^5*mWW^2*t^4 - 1840*ep*mtt^5*mWW^2*t^4 - 5380*ep^2*mtt^5*mWW^2*t^4 - 7089*ep^3*mtt^5*mWW^2*t^4 - 3639*ep^4*mtt^5*mWW^2*t^4 + 154*mtt^4*mWW^3*t^4 + 1463*ep*mtt^4*mWW^3*t^4 + 4214*ep^2*mtt^4*mWW^3*t^4 + 4602*ep^3*mtt^4*mWW^3*t^4 + 1539*ep^4*mtt^4*mWW^3*t^4 - 75*mtt^3*mWW^4*t^4 - 784*ep*mtt^3*mWW^4*t^4 - 2072*ep^2*mtt^3*mWW^4*t^4 - 1332*ep^3*mtt^3*mWW^4*t^4 + 535*ep^4*mtt^3*mWW^4*t^4 + 51*mtt^2*mWW^5*t^4 + 575*ep*mtt^2*mWW^5*t^4 + 1979*ep^2*mtt^2*mWW^5*t^4 + 2493*ep^3*mtt^2*mWW^5*t^4 + 870*ep^4*mtt^2*mWW^5*t^4 - 22*mtt*mWW^6*t^4 - 268*ep*mtt*mWW^6*t^4 - 1078*ep^2*mtt*mWW^6*t^4 - 1728*ep^3*mtt*mWW^6*t^4 - 936*ep^4*mtt*mWW^6*t^4 + 185*mtt^6*s*t^4 + 1076*ep*mtt^6*s*t^4 + 2129*ep^2*mtt^6*s*t^4 + 1687*ep^3*mtt^6*s*t^4 + 445*ep^4*mtt^6*s*t^4 - 507*mtt^5*mWW*s*t^4 - 3251*ep*mtt^5*mWW*s*t^4 - 7489*ep^2*mtt^5*mWW*s*t^4 - 7630*ep^3*mtt^5*mWW*s*t^4 - 3019*ep^4*mtt^5*mWW*s*t^4 + 497*mtt^4*mWW^2*s*t^4 + 4089*ep*mtt^4*mWW^2*s*t^4 + 11861*ep^2*mtt^4*mWW^2*s*t^4 + 14518*ep^3*mtt^4*mWW^2*s*t^4 + 6357*ep^4*mtt^4*mWW^2*s*t^4 - 208*mtt^3*mWW^3*s*t^4 - 2761*ep*mtt^3*mWW^3*s*t^4 - 10404*ep^2*mtt^3*mWW^3*s*t^4 - 14448*ep^3*mtt^3*mWW^3*s*t^4 - 6439*ep^4*mtt^3*mWW^3*s*t^4 + 24*mtt^2*mWW^4*s*t^4 + 796*ep*mtt^2*mWW^4*s*t^4 + 3774*ep^2*mtt^2*mWW^4*s*t^4 + 5500*ep^3*mtt^2*mWW^4*s*t^4 + 2242*ep^4*mtt^2*mWW^4*s*t^4 + 9*mtt*mWW^5*s*t^4 + 51*ep*mtt*mWW^5*s*t^4 + 129*ep^2*mtt*mWW^5*s*t^4 + 373*ep^3*mtt*mWW^5*s*t^4 + 414*ep^4*mtt*mWW^5*s*t^4 - 234*mtt^5*s^2*t^4 - 1314*ep*mtt^5*s^2*t^4 - 2390*ep^2*mtt^5*s^2*t^4 - 1651*ep^3*mtt^5*s^2*t^4 - 361*ep^4*mtt^5*s^2*t^4 + 414*mtt^4*mWW*s^2*t^4 + 2158*ep*mtt^4*mWW*s^2*t^4 + 3121*ep^2*mtt^4*mWW*s^2*t^4 + 611*ep^3*mtt^4*mWW*s^2*t^4 - 920*ep^4*mtt^4*mWW*s^2*t^4 - 53*mtt^3*mWW^2*s^2*t^4 - 235*ep*mtt^3*mWW^2*s^2*t^4 + 185*ep^2*mtt^3*mWW^2*s^2*t^4 + 1976*ep^3*mtt^3*mWW^2*s^2*t^4 + 2041*ep^4*mtt^3*mWW^2*s^2*t^4 - 196*mtt^2*mWW^3*s^2*t^4 - 649*ep*mtt^2*mWW^3*s^2*t^4 + 860*ep^2*mtt^2*mWW^3*s^2*t^4 + 3564*ep^3*mtt^2*mWW^3*s^2*t^4 + 2161*ep^4*mtt^2*mWW^3*s^2*t^4 + 79*mtt*mWW^4*s^2*t^4 + 130*ep*mtt*mWW^4*s^2*t^4 - 1398*ep^2*mtt*mWW^4*s^2*t^4 - 3846*ep^3*mtt*mWW^4*s^2*t^4 - 2565*ep^4*mtt*mWW^4*s^2*t^4 - 10*mWW^5*s^2*t^4 - 78*ep*mWW^5*s^2*t^4 - 218*ep^2*mWW^5*s^2*t^4 - 258*ep^3*mWW^5*s^2*t^4 - 108*ep^4*mWW^5*s^2*t^4 + 120*mtt^4*s^3*t^4 + 650*ep*mtt^4*s^3*t^4 + 1044*ep^2*mtt^4*s^3*t^4 + 553*ep^3*mtt^4*s^3*t^4 + 71*ep^4*mtt^4*s^3*t^4 - 72*mtt^3*mWW*s^3*t^4 + 29*ep*mtt^3*mWW*s^3*t^4 + 1840*ep^2*mtt^3*mWW*s^3*t^4 + 4014*ep^3*mtt^3*mWW*s^3*t^4 + 2325*ep^4*mtt^3*mWW*s^3*t^4 - 234*mtt^2*mWW^2*s^3*t^4 - 1904*ep*mtt^2*mWW^2*s^3*t^4 - 5714*ep^2*mtt^2*mWW^2*s^3*t^4 - 7395*ep^3*mtt^2*mWW^2*s^3*t^4 - 3443*ep^4*mtt^2*mWW^2*s^3*t^4 + 238*mtt*mWW^3*s^3*t^4 + 1619*ep*mtt*mWW^3*s^3*t^4 + 3858*ep^2*mtt*mWW^3*s^3*t^4 + 3934*ep^3*mtt*mWW^3*s^3*t^4 + 1467*ep^4*mtt*mWW^3*s^3*t^4 - 52*mWW^4*s^3*t^4 - 382*ep*mWW^4*s^3*t^4 - 1008*ep^2*mWW^4*s^3*t^4 - 1130*ep^3*mWW^4*s^3*t^4 - 452*ep^4*mWW^4*s^3*t^4 - 20*mtt^3*s^4*t^4 - 106*ep*mtt^3*s^4*t^4 - 141*ep^2*mtt^3*s^4*t^4 - 40*ep^3*mtt^3*s^4*t^4 + ep^4*mtt^3*s^4*t^4 - 12*mtt^2*mWW*s^4*t^4 - 172*ep*mtt^2*mWW*s^4*t^4 - 777*ep^2*mtt^2*mWW*s^4*t^4 - 1174*ep^3*mtt^2*mWW*s^4*t^4 - 533*ep^4*mtt^2*mWW*s^4*t^4 + 80*mtt*mWW^2*s^4*t^4 + 606*ep*mtt*mWW^2*s^4*t^4 + 1734*ep^2*mtt*mWW^2*s^4*t^4 + 2086*ep^3*mtt*mWW^2*s^4*t^4 + 868*ep^4*mtt*mWW^2*s^4*t^4 - 48*mWW^3*s^4*t^4 - 336*ep*mWW^3*s^4*t^4 - 852*ep^2*mWW^3*s^4*t^4 - 924*ep^3*mWW^3*s^4*t^4 - 360*ep^4*mWW^3*s^4*t^4 + 18*mtt^6*t^5 + 85*ep*mtt^6*t^5 + 121*ep^2*mtt^6*t^5 + 61*ep^3*mtt^6*t^5 + 17*ep^4*mtt^6*t^5 - 111*mtt^5*mWW*t^5 - 921*ep*mtt^5*mWW*t^5 - 2893*ep^2*mtt^5*mWW*t^5 - 4115*ep^3*mtt^5*mWW*t^5 - 2228*ep^4*mtt^5*mWW*t^5 + 255*mtt^4*mWW^2*t^5 + 2598*ep*mtt^4*mWW^2*t^5 + 9194*ep^2*mtt^4*mWW^2*t^5 + 13692*ep^3*mtt^4*mWW^2*t^5 + 7363*ep^4*mtt^4*mWW^2*t^5 - 237*mtt^3*mWW^3*t^5 - 2611*ep*mtt^3*mWW^3*t^5 - 9437*ep^2*mtt^3*mWW^3*t^5 - 13825*ep^3*mtt^3*mWW^3*t^5 - 7138*ep^4*mtt^3*mWW^3*t^5 + 63*mtt^2*mWW^4*t^5 + 687*ep*mtt^2*mWW^4*t^5 + 2259*ep^2*mtt^2*mWW^4*t^5 + 2729*ep^3*mtt^2*mWW^4*t^5 + 1014*ep^4*mtt^2*mWW^4*t^5 + 12*mtt*mWW^5*t^5 + 162*ep*mtt*mWW^5*t^5 + 756*ep^2*mtt*mWW^5*t^5 + 1458*ep^3*mtt*mWW^5*t^5 + 972*ep^4*mtt*mWW^5*t^5 - 32*mtt^5*s*t^5 - 86*ep*mtt^5*s*t^5 + 142*ep^2*mtt^5*s*t^5 + 488*ep^3*mtt^5*s*t^5 + 282*ep^4*mtt^5*s*t^5 + 140*mtt^4*mWW*s*t^5 + 980*ep*mtt^4*mWW*s*t^5 + 2555*ep^2*mtt^4*mWW*s*t^5 + 2962*ep^3*mtt^4*mWW*s*t^5 + 1279*ep^4*mtt^4*mWW*s*t^5 - 253*mtt^3*mWW^2*s*t^5 - 2613*ep*mtt^3*mWW^2*s*t^5 - 9158*ep^2*mtt^3*mWW^2*s*t^5 - 12807*ep^3*mtt^3*mWW^2*s*t^5 - 6095*ep^4*mtt^3*mWW^2*s*t^5 + 220*mtt^2*mWW^3*s*t^5 + 2742*ep*mtt^2*mWW^3*s*t^5 + 10816*ep^2*mtt^2*mWW^3*s*t^5 + 16434*ep^3*mtt^2*mWW^3*s*t^5 + 8404*ep^4*mtt^2*mWW^3*s*t^5 - 75*mtt*mWW^4*s*t^5 - 1023*ep*mtt*mWW^4*s*t^5 - 4355*ep^2*mtt*mWW^4*s*t^5 - 7077*ep^3*mtt*mWW^4*s*t^5 - 3870*ep^4*mtt*mWW^4*s*t^5 + 8*mtt^4*s^2*t^5 - 89*ep*mtt^4*s^2*t^5 - 637*ep^2*mtt^4*s^2*t^5 - 1109*ep^3*mtt^4*s^2*t^5 - 571*ep^4*mtt^4*s^2*t^5 + 25*mtt^3*mWW*s^2*t^5 + 439*ep*mtt^3*mWW*s^2*t^5 + 1885*ep^2*mtt^3*mWW*s^2*t^5 + 3009*ep^3*mtt^3*mWW*s^2*t^5 + 1630*ep^4*mtt^3*mWW*s^2*t^5 - 88*mtt^2*mWW^2*s^2*t^5 - 691*ep*mtt^2*mWW^2*s^2*t^5 - 2015*ep^2*mtt^2*mWW^2*s^2*t^5 - 2883*ep^3*mtt^2*mWW^2*s^2*t^5 - 1673*ep^4*mtt^2*mWW^2*s^2*t^5 + 73*mtt*mWW^3*s^2*t^5 + 473*ep*mtt*mWW^3*s^2*t^5 + 1081*ep^2*mtt*mWW^3*s^2*t^5 + 1271*ep^3*mtt*mWW^3*s^2*t^5 + 702*ep^4*mtt*mWW^3*s^2*t^5 - 18*mWW^4*s^2*t^5 - 136*ep*mWW^4*s^2*t^5 - 366*ep^2*mWW^4*s^2*t^5 - 416*ep^3*mWW^4*s^2*t^5 - 168*ep^4*mWW^4*s^2*t^5 + 6*mtt^3*s^3*t^5 + 90*ep*mtt^3*s^3*t^5 + 374*ep^2*mtt^3*s^3*t^5 + 560*ep^3*mtt^3*s^3*t^5 + 272*ep^4*mtt^3*s^3*t^5 - 50*mtt^2*mWW*s^3*t^5 - 470*ep*mtt^2*mWW*s^3*t^5 - 1551*ep^2*mtt^2*mWW*s^3*t^5 - 2068*ep^3*mtt^2*mWW*s^3*t^5 - 945*ep^4*mtt^2*mWW*s^3*t^5 + 76*mtt*mWW^2*s^3*t^5 + 608*ep*mtt*mWW^2*s^3*t^5 + 1761*ep^2*mtt*mWW^2*s^3*t^5 + 2144*ep^3*mtt*mWW^2*s^3*t^5 + 921*ep^4*mtt*mWW^2*s^3*t^5 - 32*mWW^3*s^3*t^5 - 232*ep*mWW^3*s^3*t^5 - 604*ep^2*mWW^3*s^3*t^5 - 668*ep^3*mWW^3*s^3*t^5 - 264*ep^4*mWW^3*s^3*t^5 + mtt^5*t^6 + 24*ep*mtt^5*t^6 + 104*ep^2*mtt^5*t^6 + 154*ep^3*mtt^5*t^6 + 73*ep^4*mtt^5*t^6 + 27*mtt^4*mWW*t^6 + 245*ep*mtt^4*mWW*t^6 + 781*ep^2*mtt^4*mWW*t^6 + 1027*ep^3*mtt^4*mWW*t^6 + 472*ep^4*mtt^4*mWW*t^6 - 99*mtt^3*mWW^2*t^6 - 1070*ep*mtt^3*mWW^2*t^6 - 3900*ep^2*mtt^3*mWW^2*t^6 - 5756*ep^3*mtt^3*mWW^2*t^6 - 2963*ep^4*mtt^3*mWW^2*t^6 + 113*mtt^2*mWW^3*t^6 + 1309*ep*mtt^2*mWW^3*t^6 + 5041*ep^2*mtt^2*mWW^3*t^6 + 7815*ep^3*mtt^2*mWW^3*t^6 + 4218*ep^4*mtt^2*mWW^3*t^6 - 42*mtt*mWW^4*t^6 - 508*ep*mtt*mWW^4*t^6 - 2026*ep^2*mtt*mWW^4*t^6 - 3240*ep^3*mtt*mWW^4*t^6 - 1800*ep^4*mtt*mWW^4*t^6 - 9*mtt^4*s*t^6 - 103*ep*mtt^4*s*t^6 - 375*ep^2*mtt^4*s*t^6 - 537*ep^3*mtt^4*s*t^6 - 264*ep^4*mtt^4*s*t^6 + 13*mtt^3*mWW*s*t^6 + 158*ep*mtt^3*mWW*s*t^6 + 649*ep^2*mtt^3*mWW*s*t^6 + 1156*ep^3*mtt^3*mWW*s*t^6 + 744*ep^4*mtt^3*mWW*s*t^6 - mtt^2*mWW^2*s*t^6 - 42*ep*mtt^2*mWW^2*s*t^6 - 359*ep^2*mtt^2*mWW^2*s*t^6 - 1088*ep^3*mtt^2*mWW^2*s*t^6 - 966*ep^4*mtt^2*mWW^2*s*t^6 - 3*mtt*mWW^3*s*t^6 - 13*ep*mtt*mWW^3*s*t^6 + 85*ep^2*mtt*mWW^3*s*t^6 + 469*ep^3*mtt*mWW^3*s*t^6 + 486*ep^4*mtt*mWW^3*s*t^6 + 8*mtt^3*s^2*t^6 + 79*ep*mtt^3*s^2*t^6 + 271*ep^2*mtt^3*s^2*t^6 + 383*ep^3*mtt^3*s^2*t^6 + 191*ep^4*mtt^3*s^2*t^6 - 26*mtt^2*mWW*s^2*t^6 - 237*ep*mtt^2*mWW*s^2*t^6 - 768*ep^2*mtt^2*mWW*s^2*t^6 - 1045*ep^3*mtt^2*mWW*s^2*t^6 - 508*ep^4*mtt^2*mWW*s^2*t^6 + 26*mtt*mWW^2*s^2*t^6 + 218*ep*mtt*mWW^2*s^2*t^6 + 657*ep^2*mtt*mWW^2*s^2*t^6 + 842*ep^3*mtt*mWW^2*s^2*t^6 + 389*ep^4*mtt*mWW^2*s^2*t^6 - 8*mWW^3*s^2*t^6 - 60*ep*mWW^3*s^2*t^6 - 160*ep^2*mWW^3*s^2*t^6 - 180*ep^3*mWW^3*s^2*t^6 - 72*ep^4*mWW^3*s^2*t^6 - 2*mtt^4*t^7 - 19*ep*mtt^4*t^7 - 66*ep^2*mtt^4*t^7 - 99*ep^3*mtt^4*t^7 - 54*ep^4*mtt^4*t^7 + 8*mtt^3*mWW*t^7 + 92*ep*mtt^3*mWW*t^7 + 384*ep^2*mtt^3*mWW*t^7 + 684*ep^3*mtt^3*mWW*t^7 + 432*ep^4*mtt^3*mWW*t^7 - 10*mtt^2*mWW^2*t^7 - 127*ep*mtt^2*mWW^2*t^7 - 570*ep^2*mtt^2*mWW^2*t^7 - 1071*ep^3*mtt^2*mWW^2*t^7 - 702*ep^4*mtt^2*mWW^2*t^7 + 4*mtt*mWW^3*t^7 + 54*ep*mtt*mWW^3*t^7 + 252*ep^2*mtt*mWW^3*t^7 + 486*ep^3*mtt*mWW^3*t^7 + 324*ep^4*mtt*mWW^3*t^7 + 2*mtt^3*s*t^7 + 19*ep*mtt^3*s*t^7 + 66*ep^2*mtt^3*s*t^7 + 99*ep^3*mtt^3*s*t^7 + 54*ep^4*mtt^3*s*t^7 - 4*mtt^2*mWW*s*t^7 - 38*ep*mtt^2*mWW*s*t^7 - 132*ep^2*mtt^2*mWW*s*t^7 - 198*ep^3*mtt^2*mWW*s*t^7 - 108*ep^4*mtt^2*mWW*s*t^7 + 2*mtt*mWW^2*s*t^7 + 19*ep*mtt*mWW^2*s*t^7 + 66*ep^2*mtt*mWW^2*s*t^7 + 99*ep^3*mtt*mWW^2*s*t^7 + 54*ep^4*mtt*mWW^2*s*t^7))/(8*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - s)^3*(mtt - mWW - s - t)^2*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*(18*ep^2*mtt^8 + 66*ep^3*mtt^8 + 60*ep^4*mtt^8 + 6*ep*mtt^7*mWW - 14*ep^2*mtt^7*mWW - 116*ep^3*mtt^7*mWW - 128*ep^4*mtt^7*mWW + 6*mtt^6*mWW^2 + 42*ep*mtt^6*mWW^2 + 126*ep^2*mtt^6*mWW^2 + 198*ep^3*mtt^6*mWW^2 + 132*ep^4*mtt^6*mWW^2 - 4*mtt^5*mWW^3 - 34*ep*mtt^5*mWW^3 - 94*ep^2*mtt^5*mWW^3 - 108*ep^3*mtt^5*mWW^3 - 48*ep^4*mtt^5*mWW^3 - 2*mtt^4*mWW^4 - 14*ep*mtt^4*mWW^4 - 36*ep^2*mtt^4*mWW^4 - 40*ep^3*mtt^4*mWW^4 - 16*ep^4*mtt^4*mWW^4 - 90*ep^2*mtt^7*s - 330*ep^3*mtt^7*s - 300*ep^4*mtt^7*s - 24*ep*mtt^6*mWW*s + 59*ep^2*mtt^6*mWW*s + 488*ep^3*mtt^6*mWW*s + 545*ep^4*mtt^6*mWW*s - 18*mtt^5*mWW^2*s - 116*ep*mtt^5*mWW^2*s - 317*ep^2*mtt^5*mWW^2*s - 506*ep^3*mtt^5*mWW^2*s - 379*ep^4*mtt^5*mWW^2*s + 12*mtt^4*mWW^3*s + 100*ep*mtt^4*mWW^3*s + 246*ep^2*mtt^4*mWW^3*s + 232*ep^3*mtt^4*mWW^3*s + 82*ep^4*mtt^4*mWW^3*s + 6*mtt^3*mWW^4*s + 40*ep*mtt^3*mWW^4*s + 98*ep^2*mtt^3*mWW^4*s + 108*ep^3*mtt^3*mWW^4*s + 48*ep^4*mtt^3*mWW^4*s + 180*ep^2*mtt^6*s^2 + 660*ep^3*mtt^6*s^2 + 600*ep^4*mtt^6*s^2 + 36*ep*mtt^5*mWW*s^2 - 96*ep^2*mtt^5*mWW*s^2 - 792*ep^3*mtt^5*mWW*s^2 - 900*ep^4*mtt^5*mWW*s^2 + 18*mtt^4*mWW^2*s^2 + 105*ep*mtt^4*mWW^2*s^2 + 231*ep^2*mtt^4*mWW^2*s^2 + 379*ep^3*mtt^4*mWW^2*s^2 + 367*ep^4*mtt^4*mWW^2*s^2 - 12*mtt^3*mWW^3*s^2 - 108*ep*mtt^3*mWW^3*s^2 - 259*ep^2*mtt^3*mWW^3*s^2 - 224*ep^3*mtt^3*mWW^3*s^2 - 69*ep^4*mtt^3*mWW^3*s^2 - 6*mtt^2*mWW^4*s^2 - 41*ep*mtt^2*mWW^4*s^2 - 96*ep^2*mtt^2*mWW^4*s^2 - 95*ep^3*mtt^2*mWW^4*s^2 - 38*ep^4*mtt^2*mWW^4*s^2 - 180*ep^2*mtt^5*s^3 - 660*ep^3*mtt^5*s^3 - 600*ep^4*mtt^5*s^3 - 24*ep*mtt^4*mWW*s^3 + 74*ep^2*mtt^4*mWW*s^3 + 608*ep^3*mtt^4*mWW*s^3 + 710*ep^4*mtt^4*mWW*s^3 - 6*mtt^3*mWW^2*s^3 - 30*ep*mtt^3*mWW^2*s^3 - 12*ep^2*mtt^3*mWW^2*s^3 - 26*ep^3*mtt^3*mWW^2*s^3 - 122*ep^4*mtt^3*mWW^2*s^3 + 4*mtt^2*mWW^3*s^3 + 43*ep*mtt^2*mWW^3*s^3 + 108*ep^2*mtt^2*mWW^3*s^3 + 99*ep^3*mtt^2*mWW^3*s^3 + 34*ep^4*mtt^2*mWW^3*s^3 + 2*mtt*mWW^4*s^3 + 15*ep*mtt*mWW^4*s^3 + 34*ep^2*mtt*mWW^4*s^3 + 27*ep^3*mtt*mWW^4*s^3 + 6*ep^4*mtt*mWW^4*s^3 + 90*ep^2*mtt^4*s^4 + 330*ep^3*mtt^4*s^4 + 300*ep^4*mtt^4*s^4 + 6*ep*mtt^3*mWW*s^4 - 26*ep^2*mtt^3*mWW*s^4 - 212*ep^3*mtt^3*mWW*s^4 - 260*ep^4*mtt^3*mWW*s^4 - ep*mtt^2*mWW^2*s^4 - 31*ep^2*mtt^2*mWW^2*s^4 - 51*ep^3*mtt^2*mWW^2*s^4 - ep^4*mtt^2*mWW^2*s^4 - ep*mtt*mWW^3*s^4 - ep^2*mtt*mWW^3*s^4 + ep^3*mtt*mWW^3*s^4 + ep^4*mtt*mWW^3*s^4 - 18*ep^2*mtt^3*s^5 - 66*ep^3*mtt^3*s^5 - 60*ep^4*mtt^3*s^5 + 3*ep^2*mtt^2*mWW*s^5 + 24*ep^3*mtt^2*mWW*s^5 + 33*ep^4*mtt^2*mWW*s^5 + 3*ep^2*mtt*mWW^2*s^5 + 6*ep^3*mtt*mWW^2*s^5 + 3*ep^4*mtt*mWW^2*s^5 + 6*ep*mtt^7*t - 26*ep^2*mtt^7*t - 152*ep^3*mtt^7*t - 152*ep^4*mtt^7*t - 12*mtt^6*mWW*t - 164*ep*mtt^6*mWW*t - 561*ep^2*mtt^6*mWW*t - 692*ep^3*mtt^6*mWW*t - 263*ep^4*mtt^6*mWW*t + 86*ep*mtt^5*mWW^2*t + 585*ep^2*mtt^5*mWW^2*t + 1250*ep^3*mtt^5*mWW^2*t + 855*ep^4*mtt^5*mWW^2*t + 12*mtt^4*mWW^3*t + 92*ep*mtt^4*mWW^3*t + 136*ep^2*mtt^4*mWW^3*t - 140*ep^3*mtt^4*mWW^3*t - 284*ep^4*mtt^4*mWW^3*t - 20*ep*mtt^3*mWW^4*t - 134*ep^2*mtt^3*mWW^4*t - 266*ep^3*mtt^3*mWW^4*t - 156*ep^4*mtt^3*mWW^4*t - 24*ep*mtt^6*s*t + 101*ep^2*mtt^6*s*t + 584*ep^3*mtt^6*s*t + 575*ep^4*mtt^6*s*t + 36*mtt^5*mWW*s*t + 474*ep*mtt^5*mWW*s*t + 1587*ep^2*mtt^5*mWW*s*t + 1906*ep^3*mtt^5*mWW*s*t + 697*ep^4*mtt^5*mWW*s*t - 174*ep*mtt^4*mWW^2*s*t - 1238*ep^2*mtt^4*mWW^2*s*t - 2718*ep^3*mtt^4*mWW^2*s*t - 1894*ep^4*mtt^4*mWW^2*s*t - 36*mtt^3*mWW^3*s*t - 302*ep*mtt^3*mWW^3*s*t - 606*ep^2*mtt^3*mWW^3*s*t - 38*ep^3*mtt^3*mWW^3*s*t + 518*ep^4*mtt^3*mWW^3*s*t + 26*ep*mtt^2*mWW^4*s*t + 184*ep^2*mtt^2*mWW^4*s*t + 306*ep^3*mtt^2*mWW^4*s*t + 116*ep^4*mtt^2*mWW^4*s*t + 36*ep*mtt^5*s^2*t - 144*ep^2*mtt^5*s^2*t - 816*ep^3*mtt^5*s^2*t - 780*ep^4*mtt^5*s^2*t - 36*mtt^4*mWW*s^2*t - 456*ep*mtt^4*mWW*s^2*t - 1488*ep^2*mtt^4*mWW*s^2*t - 1736*ep^3*mtt^4*mWW*s^2*t - 620*ep^4*mtt^4*mWW*s^2*t + 93*ep*mtt^3*mWW^2*s^2*t + 786*ep^2*mtt^3*mWW^2*s^2*t + 1875*ep^3*mtt^3*mWW^2*s^2*t + 1374*ep^4*mtt^3*mWW^2*s^2*t + 36*mtt^2*mWW^3*s^2*t + 343*ep*mtt^2*mWW^3*s^2*t + 956*ep^2*mtt^2*mWW^3*s^2*t + 915*ep^3*mtt^2*mWW^3*s^2*t + 174*ep^4*mtt^2*mWW^3*s^2*t + 8*ep*mtt*mWW^4*s^2*t + 26*ep^2*mtt*mWW^4*s^2*t + 26*ep^3*mtt*mWW^4*s^2*t + 4*ep^4*mtt*mWW^4*s^2*t - 24*ep*mtt^4*s^3*t + 86*ep^2*mtt^4*s^3*t + 464*ep^3*mtt^4*s^3*t + 410*ep^4*mtt^4*s^3*t + 12*mtt^3*mWW*s^3*t + 146*ep*mtt^3*mWW*s^3*t + 474*ep^2*mtt^3*mWW*s^3*t + 582*ep^3*mtt^3*mWW*s^3*t + 258*ep^4*mtt^3*mWW*s^3*t + ep*mtt^2*mWW^2*s^3*t - 150*ep^2*mtt^2*mWW^2*s^3*t - 511*ep^3*mtt^2*mWW^2*s^3*t - 436*ep^4*mtt^2*mWW^2*s^3*t - 12*mtt*mWW^3*s^3*t - 115*ep*mtt*mWW^3*s^3*t - 318*ep^2*mtt*mWW^3*s^3*t - 327*ep^3*mtt*mWW^3*s^3*t - 108*ep^4*mtt*mWW^3*s^3*t - 8*ep*mWW^4*s^3*t - 36*ep^2*mWW^4*s^3*t - 52*ep^3*mWW^4*s^3*t - 24*ep^4*mWW^4*s^3*t + 6*ep*mtt^3*s^4*t - 14*ep^2*mtt^3*s^4*t - 56*ep^3*mtt^3*s^4*t - 20*ep^4*mtt^3*s^4*t - 27*ep^2*mtt^2*mWW*s^4*t - 120*ep^3*mtt^2*mWW*s^4*t - 129*ep^4*mtt^2*mWW*s^4*t - 6*ep*mtt*mWW^2*s^4*t + 17*ep^2*mtt*mWW^2*s^4*t + 104*ep^3*mtt*mWW^2*s^4*t + 101*ep^4*mtt*mWW^2*s^4*t - 3*ep^2*mtt^2*s^5*t - 24*ep^3*mtt^2*s^5*t - 33*ep^4*mtt^2*s^5*t + 15*ep^2*mtt*mWW*s^5*t + 60*ep^3*mtt*mWW*s^5*t + 57*ep^4*mtt*mWW*s^5*t + 6*mtt^6*t^2 + 38*ep*mtt^6*t^2 + 145*ep^2*mtt^6*t^2 + 280*ep^3*mtt^6*t^2 + 191*ep^4*mtt^6*t^2 + 12*mtt^5*mWW*t^2 + 242*ep*mtt^5*mWW*t^2 + 1087*ep^2*mtt^5*mWW*t^2 + 1850*ep^3*mtt^5*mWW*t^2 + 1097*ep^4*mtt^5*mWW*t^2 - 18*mtt^4*mWW^2*t^2 - 341*ep*mtt^4*mWW^2*t^2 - 1905*ep^2*mtt^4*mWW^2*t^2 - 3983*ep^3*mtt^4*mWW^2*t^2 - 2789*ep^4*mtt^4*mWW^2*t^2 + 6*ep*mtt^3*mWW^3*t^2 + 213*ep^2*mtt^3*mWW^3*t^2 + 830*ep^3*mtt^3*mWW^3*t^2 + 839*ep^4*mtt^3*mWW^3*t^2 + 55*ep*mtt^2*mWW^4*t^2 + 460*ep^2*mtt^2*mWW^4*t^2 + 1023*ep^3*mtt^2*mWW^4*t^2 + 662*ep^4*mtt^2*mWW^4*t^2 - 18*mtt^5*s*t^2 - 106*ep*mtt^5*s*t^2 - 400*ep^2*mtt^5*s*t^2 - 758*ep^3*mtt^5*s*t^2 - 498*ep^4*mtt^5*s*t^2 - 36*mtt^4*mWW*s*t^2 - 574*ep*mtt^4*mWW*s*t^2 - 2342*ep^2*mtt^4*mWW*s*t^2 - 3706*ep^3*mtt^4*mWW*s*t^2 - 2070*ep^4*mtt^4*mWW*s*t^2 + 54*mtt^3*mWW^2*s*t^2 + 620*ep*mtt^3*mWW^2*s*t^2 + 2560*ep^2*mtt^3*mWW^2*s*t^2 + 4472*ep^3*mtt^3*mWW^2*s*t^2 + 2786*ep^4*mtt^3*mWW^2*s*t^2 + 91*ep*mtt^2*mWW^3*s*t^2 + 422*ep^2*mtt^2*mWW^3*s*t^2 + 615*ep^3*mtt^2*mWW^3*s*t^2 + 240*ep^4*mtt^2*mWW^3*s*t^2 - 35*ep*mtt*mWW^4*s*t^2 - 312*ep^2*mtt*mWW^4*s*t^2 - 703*ep^3*mtt*mWW^4*s*t^2 - 470*ep^4*mtt*mWW^4*s*t^2 + 18*mtt^4*s^2*t^2 + 99*ep*mtt^4*s^2*t^2 + 369*ep^2*mtt^4*s^2*t^2 + 649*ep^3*mtt^4*s^2*t^2 + 373*ep^4*mtt^4*s^2*t^2 + 36*mtt^3*mWW*s^2*t^2 + 426*ep*mtt^3*mWW*s^2*t^2 + 1459*ep^2*mtt^3*mWW*s^2*t^2 + 1978*ep^3*mtt^3*mWW*s^2*t^2 + 957*ep^4*mtt^3*mWW*s^2*t^2 - 54*mtt^2*mWW^2*s^2*t^2 - 424*ep*mtt^2*mWW^2*s^2*t^2 - 1181*ep^2*mtt^2*mWW^2*s^2*t^2 - 1342*ep^3*mtt^2*mWW^2*s^2*t^2 - 499*ep^4*mtt^2*mWW^2*s^2*t^2 - 113*ep*mtt*mWW^3*s^2*t^2 - 675*ep^2*mtt*mWW^3*s^2*t^2 - 1309*ep^3*mtt*mWW^3*s^2*t^2 - 839*ep^4*mtt*mWW^3*s^2*t^2 - 8*ep*mWW^4*s^2*t^2 - 36*ep^2*mWW^4*s^2*t^2 - 52*ep^3*mWW^4*s^2*t^2 - 24*ep^4*mWW^4*s^2*t^2 - 6*mtt^3*s^3*t^2 - 32*ep*mtt^3*s^3*t^2 - 118*ep^2*mtt^3*s^3*t^2 - 144*ep^3*mtt^3*s^3*t^2 - 16*ep^4*mtt^3*s^3*t^2 - 12*mtt^2*mWW*s^3*t^2 - 89*ep*mtt^2*mWW*s^3*t^2 - 192*ep^2*mtt^2*mWW*s^3*t^2 - 153*ep^3*mtt^2*mWW*s^3*t^2 - 42*ep^4*mtt^2*mWW*s^3*t^2 + 18*mtt*mWW^2*s^3*t^2 + 109*ep*mtt*mWW^2*s^3*t^2 + 190*ep^2*mtt*mWW^2*s^3*t^2 + 33*ep^3*mtt*mWW^2*s^3*t^2 - 98*ep^4*mtt*mWW^2*s^3*t^2 + 16*ep*mWW^3*s^3*t^2 + 72*ep^2*mWW^3*s^3*t^2 + 104*ep^3*mWW^3*s^3*t^2 + 48*ep^4*mWW^3*s^3*t^2 + ep*mtt^2*s^4*t^2 + 4*ep^2*mtt^2*s^4*t^2 - 27*ep^3*mtt^2*s^4*t^2 - 50*ep^4*mtt^2*s^4*t^2 - 5*ep*mtt*mWW*s^4*t^2 - 12*ep^2*mtt*mWW*s^4*t^2 + 31*ep^3*mtt*mWW*s^4*t^2 + 58*ep^4*mtt*mWW*s^4*t^2 - 8*mtt^5*t^3 - 66*ep*mtt^5*t^3 - 214*ep^2*mtt^5*t^3 - 296*ep^3*mtt^5*t^3 - 144*ep^4*mtt^5*t^3 + 8*mtt^4*mWW*t^3 - 50*ep*mtt^4*mWW*t^3 - 522*ep^2*mtt^4*mWW*t^3 - 1194*ep^3*mtt^4*mWW*t^3 - 826*ep^4*mtt^4*mWW*t^3 + 203*ep*mtt^3*mWW^2*t^3 + 1616*ep^2*mtt^3*mWW^2*t^3 + 3765*ep^3*mtt^3*mWW^2*t^3 + 2696*ep^4*mtt^3*mWW^2*t^3 - 49*ep*mtt^2*mWW^3*t^3 - 536*ep^2*mtt^2*mWW^3*t^3 - 1493*ep^3*mtt^2*mWW^3*t^3 - 1210*ep^4*mtt^2*mWW^3*t^3 - 38*ep*mtt*mWW^4*t^3 - 344*ep^2*mtt*mWW^4*t^3 - 782*ep^3*mtt*mWW^4*t^3 - 516*ep^4*mtt*mWW^4*t^3 + 24*mtt^4*s*t^3 + 192*ep*mtt^4*s*t^3 + 606*ep^2*mtt^4*s*t^3 + 800*ep^3*mtt^4*s*t^3 + 362*ep^4*mtt^4*s*t^3 - 24*mtt^3*mWW*s*t^3 - 38*ep*mtt^3*mWW*s*t^3 + 326*ep^2*mtt^3*mWW*s*t^3 + 918*ep^3*mtt^3*mWW*s*t^3 + 626*ep^4*mtt^3*mWW*s*t^3 - 105*ep*mtt^2*mWW^2*s*t^3 - 572*ep^2*mtt^2*mWW^2*s*t^3 - 1005*ep^3*mtt^2*mWW^2*s*t^3 - 510*ep^4*mtt^2*mWW^2*s*t^3 - 41*ep*mtt*mWW^3*s*t^3 - 264*ep^2*mtt*mWW^3*s*t^3 - 581*ep^3*mtt*mWW^3*s*t^3 - 434*ep^4*mtt*mWW^3*s*t^3 - 24*mtt^3*s^2*t^3 - 195*ep*mtt^3*s^2*t^3 - 618*ep^2*mtt^3*s^2*t^3 - 797*ep^3*mtt^3*s^2*t^3 - 342*ep^4*mtt^3*s^2*t^3 + 24*mtt^2*mWW*s^2*t^3 + 175*ep*mtt^2*mWW*s^2*t^3 + 586*ep^2*mtt^2*mWW*s^2*t^3 + 971*ep^3*mtt^2*mWW*s^2*t^3 + 620*ep^4*mtt^2*mWW*s^2*t^3 + 12*ep*mtt*mWW^2*s^2*t^3 - 56*ep^2*mtt*mWW^2*s^2*t^3 - 374*ep^3*mtt*mWW^2*s^2*t^3 - 398*ep^4*mtt*mWW^2*s^2*t^3 + 16*ep*mWW^3*s^2*t^3 + 72*ep^2*mWW^3*s^2*t^3 + 104*ep^3*mWW^3*s^2*t^3 + 48*ep^4*mWW^3*s^2*t^3 + 8*mtt^2*s^3*t^3 + 69*ep*mtt^2*s^3*t^3 + 226*ep^2*mtt^2*s^3*t^3 + 293*ep^3*mtt^2*s^3*t^3 + 124*ep^4*mtt^2*s^3*t^3 - 8*mtt*mWW*s^3*t^3 - 69*ep*mtt*mWW*s^3*t^3 - 222*ep^2*mtt*mWW*s^3*t^3 - 285*ep^3*mtt*mWW*s^3*t^3 - 120*ep^4*mtt*mWW*s^3*t^3 - 8*ep*mWW^2*s^3*t^3 - 36*ep^2*mWW^2*s^3*t^3 - 52*ep^3*mWW^2*s^3*t^3 - 24*ep^4*mWW^2*s^3*t^3 + 13*ep*mtt^4*t^4 + 75*ep^2*mtt^4*t^4 + 133*ep^3*mtt^4*t^4 + 75*ep^4*mtt^4*t^4 + 10*ep*mtt^3*mWW*t^4 + 9*ep^2*mtt^3*mWW*t^4 - 94*ep^3*mtt^3*mWW*t^4 - 133*ep^4*mtt^3*mWW*t^4 - 75*ep*mtt^2*mWW^2*t^4 - 564*ep^2*mtt^2*mWW^2*t^4 - 1179*ep^3*mtt^2*mWW^2*t^4 - 734*ep^4*mtt^2*mWW^2*t^4 + 52*ep*mtt*mWW^3*t^4 + 480*ep^2*mtt*mWW^3*t^4 + 1140*ep^3*mtt*mWW^3*t^4 + 792*ep^4*mtt*mWW^3*t^4 - 20*ep*mtt^3*s*t^4 - 126*ep^2*mtt^3*s*t^4 - 236*ep^3*mtt^3*s*t^4 - 138*ep^4*mtt^3*s*t^4 - 19*ep*mtt^2*mWW*s*t^4 - 74*ep^2*mtt^2*mWW*s*t^4 + 9*ep^3*mtt^2*mWW*s*t^4 + 108*ep^4*mtt^2*mWW*s*t^4 + 35*ep*mtt*mWW^2*s*t^4 + 152*ep^2*mtt*mWW^2*s*t^4 + 143*ep^3*mtt*mWW^2*s*t^4 - 10*ep^4*mtt*mWW^2*s*t^4 + 7*ep*mtt^2*s^2*t^4 + 51*ep^2*mtt^2*s^2*t^4 + 103*ep^3*mtt^2*s^2*t^4 + 63*ep^4*mtt^2*s^2*t^4 - 3*ep*mtt*mWW*s^2*t^4 - 31*ep^2*mtt*mWW*s^2*t^4 - 71*ep^3*mtt*mWW*s^2*t^4 - 47*ep^4*mtt*mWW*s^2*t^4 - 8*ep*mWW^2*s^2*t^4 - 36*ep^2*mWW^2*s^2*t^4 - 52*ep^3*mWW^2*s^2*t^4 - 24*ep^4*mWW^2*s^2*t^4 - 7*ep*mtt^3*t^5 - 40*ep^2*mtt^3*t^5 - 75*ep^3*mtt^3*t^5 - 46*ep^4*mtt^3*t^5 + 21*ep*mtt^2*mWW*t^5 + 176*ep^2*mtt^2*mWW*t^5 + 433*ep^3*mtt^2*mWW*t^5 + 322*ep^4*mtt^2*mWW*t^5 - 14*ep*mtt*mWW^2*t^5 - 136*ep^2*mtt*mWW^2*t^5 - 358*ep^3*mtt*mWW^2*t^5 - 276*ep^4*mtt*mWW^2*t^5 + 7*ep*mtt^2*s*t^5 + 40*ep^2*mtt^2*s*t^5 + 75*ep^3*mtt^2*s*t^5 + 46*ep^4*mtt^2*s*t^5 - 7*ep*mtt*mWW*s*t^5 - 40*ep^2*mtt*mWW*s*t^5 - 75*ep^3*mtt*mWW*s*t^5 - 46*ep^4*mtt*mWW*s*t^5))/(16*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - s)^3*(mWW - t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-3*ep*mtt^7 - 12*ep^2*mtt^7 - 12*ep^3*mtt^7 - mtt^6*mWW + 9*ep*mtt^6*mWW + 45*ep^2*mtt^6*mWW + 46*ep^3*mtt^6*mWW + 4*mtt^5*mWW^2 - 9*ep*mtt^5*mWW^2 - 63*ep^2*mtt^5*mWW^2 - 61*ep^3*mtt^5*mWW^2 - 6*mtt^4*mWW^3 + 6*ep*mtt^4*mWW^3 + 54*ep^2*mtt^4*mWW^3 + 44*ep^3*mtt^4*mWW^3 + 5*mtt^3*mWW^4 - 28*ep^2*mtt^3*mWW^4 - 23*ep^3*mtt^3*mWW^4 - 2*mtt^2*mWW^5 - 4*ep*mtt^2*mWW^5 + 2*ep^3*mtt^2*mWW^5 + 21*ep*mtt^6*s + 84*ep^2*mtt^6*s + 84*ep^3*mtt^6*s + 6*mtt^5*mWW*s - 54*ep*mtt^5*mWW*s - 270*ep^2*mtt^5*mWW*s - 276*ep^3*mtt^5*mWW*s - 20*mtt^4*mWW^2*s + 45*ep*mtt^4*mWW^2*s + 315*ep^2*mtt^4*mWW^2*s + 305*ep^3*mtt^4*mWW^2*s + 24*mtt^3*mWW^3*s - 24*ep*mtt^3*mWW^3*s - 216*ep^2*mtt^3*mWW^3*s - 176*ep^3*mtt^3*mWW^3*s - 15*mtt^2*mWW^4*s + 84*ep^2*mtt^2*mWW^4*s + 69*ep^3*mtt^2*mWW^4*s + 4*mtt*mWW^5*s + 8*ep*mtt*mWW^5*s - 4*ep^3*mtt*mWW^5*s - 63*ep*mtt^5*s^2 - 252*ep^2*mtt^5*s^2 - 252*ep^3*mtt^5*s^2 - 15*mtt^4*mWW*s^2 + 135*ep*mtt^4*mWW*s^2 + 675*ep^2*mtt^4*mWW*s^2 + 690*ep^3*mtt^4*mWW*s^2 + 40*mtt^3*mWW^2*s^2 - 90*ep*mtt^3*mWW^2*s^2 - 630*ep^2*mtt^3*mWW^2*s^2 - 610*ep^3*mtt^3*mWW^2*s^2 - 36*mtt^2*mWW^3*s^2 + 36*ep*mtt^2*mWW^3*s^2 + 324*ep^2*mtt^2*mWW^3*s^2 + 264*ep^3*mtt^2*mWW^3*s^2 + 15*mtt*mWW^4*s^2 - 84*ep^2*mtt*mWW^4*s^2 - 69*ep^3*mtt*mWW^4*s^2 - 2*mWW^5*s^2 - 4*ep*mWW^5*s^2 + 2*ep^3*mWW^5*s^2 + 105*ep*mtt^4*s^3 + 420*ep^2*mtt^4*s^3 + 420*ep^3*mtt^4*s^3 + 20*mtt^3*mWW*s^3 - 180*ep*mtt^3*mWW*s^3 - 900*ep^2*mtt^3*mWW*s^3 - 920*ep^3*mtt^3*mWW*s^3 - 40*mtt^2*mWW^2*s^3 + 90*ep*mtt^2*mWW^2*s^3 + 630*ep^2*mtt^2*mWW^2*s^3 + 610*ep^3*mtt^2*mWW^2*s^3 + 24*mtt*mWW^3*s^3 - 24*ep*mtt*mWW^3*s^3 - 216*ep^2*mtt*mWW^3*s^3 - 176*ep^3*mtt*mWW^3*s^3 - 5*mWW^4*s^3 + 28*ep^2*mWW^4*s^3 + 23*ep^3*mWW^4*s^3 - 105*ep*mtt^3*s^4 - 420*ep^2*mtt^3*s^4 - 420*ep^3*mtt^3*s^4 - 15*mtt^2*mWW*s^4 + 135*ep*mtt^2*mWW*s^4 + 675*ep^2*mtt^2*mWW*s^4 + 690*ep^3*mtt^2*mWW*s^4 + 20*mtt*mWW^2*s^4 - 45*ep*mtt*mWW^2*s^4 - 315*ep^2*mtt*mWW^2*s^4 - 305*ep^3*mtt*mWW^2*s^4 - 6*mWW^3*s^4 + 6*ep*mWW^3*s^4 + 54*ep^2*mWW^3*s^4 + 44*ep^3*mWW^3*s^4 + 63*ep*mtt^2*s^5 + 252*ep^2*mtt^2*s^5 + 252*ep^3*mtt^2*s^5 + 6*mtt*mWW*s^5 - 54*ep*mtt*mWW*s^5 - 270*ep^2*mtt*mWW*s^5 - 276*ep^3*mtt*mWW*s^5 - 4*mWW^2*s^5 + 9*ep*mWW^2*s^5 + 63*ep^2*mWW^2*s^5 + 61*ep^3*mWW^2*s^5 - 21*ep*mtt*s^6 - 84*ep^2*mtt*s^6 - 84*ep^3*mtt*s^6 - mWW*s^6 + 9*ep*mWW*s^6 + 45*ep^2*mWW*s^6 + 46*ep^3*mWW*s^6 + 3*ep*s^7 + 12*ep^2*s^7 + 12*ep^3*s^7 - mtt^6*t + 9*ep*mtt^6*t + 51*ep^2*mtt^6*t + 58*ep^3*mtt^6*t + 14*mtt^5*mWW*t + 36*ep*mtt^5*mWW*t - 42*ep^2*mtt^5*mWW*t - 110*ep^3*mtt^5*mWW*t - 46*mtt^4*mWW^2*t - 226*ep*mtt^4*mWW^2*t - 346*ep^2*mtt^4*mWW^2*t - 162*ep^3*mtt^4*mWW^2*t + 64*mtt^3*mWW^3*t + 364*ep*mtt^3*mWW^3*t + 680*ep^2*mtt^3*mWW^3*t + 420*ep^3*mtt^3*mWW^3*t - 50*mtt^2*mWW^4*t - 300*ep*mtt^2*mWW^4*t - 538*ep^2*mtt^2*mWW^4*t - 288*ep^3*mtt^2*mWW^4*t + 20*mtt*mWW^5*t + 136*ep*mtt*mWW^5*t + 260*ep^2*mtt*mWW^5*t + 144*ep^3*mtt*mWW^5*t + 6*mtt^5*s*t - 54*ep*mtt^5*s*t - 306*ep^2*mtt^5*s*t - 348*ep^3*mtt^5*s*t - 70*mtt^4*mWW*s*t - 180*ep*mtt^4*mWW*s*t + 210*ep^2*mtt^4*mWW*s*t + 550*ep^3*mtt^4*mWW*s*t + 184*mtt^3*mWW^2*s*t + 904*ep*mtt^3*mWW^2*s*t + 1384*ep^2*mtt^3*mWW^2*s*t + 648*ep^3*mtt^3*mWW^2*s*t - 192*mtt^2*mWW^3*s*t - 1092*ep*mtt^2*mWW^3*s*t - 2040*ep^2*mtt^2*mWW^3*s*t - 1260*ep^3*mtt^2*mWW^3*s*t + 100*mtt*mWW^4*s*t + 600*ep*mtt*mWW^4*s*t + 1076*ep^2*mtt*mWW^4*s*t + 576*ep^3*mtt*mWW^4*s*t - 20*mWW^5*s*t - 136*ep*mWW^5*s*t - 260*ep^2*mWW^5*s*t - 144*ep^3*mWW^5*s*t - 15*mtt^4*s^2*t + 135*ep*mtt^4*s^2*t + 765*ep^2*mtt^4*s^2*t + 870*ep^3*mtt^4*s^2*t + 140*mtt^3*mWW*s^2*t + 360*ep*mtt^3*mWW*s^2*t - 420*ep^2*mtt^3*mWW*s^2*t - 1100*ep^3*mtt^3*mWW*s^2*t - 276*mtt^2*mWW^2*s^2*t - 1356*ep*mtt^2*mWW^2*s^2*t - 2076*ep^2*mtt^2*mWW^2*s^2*t - 972*ep^3*mtt^2*mWW^2*s^2*t + 192*mtt*mWW^3*s^2*t + 1092*ep*mtt*mWW^3*s^2*t + 2040*ep^2*mtt*mWW^3*s^2*t + 1260*ep^3*mtt*mWW^3*s^2*t - 50*mWW^4*s^2*t - 300*ep*mWW^4*s^2*t - 538*ep^2*mWW^4*s^2*t - 288*ep^3*mWW^4*s^2*t + 20*mtt^3*s^3*t - 180*ep*mtt^3*s^3*t - 1020*ep^2*mtt^3*s^3*t - 1160*ep^3*mtt^3*s^3*t - 140*mtt^2*mWW*s^3*t - 360*ep*mtt^2*mWW*s^3*t + 420*ep^2*mtt^2*mWW*s^3*t + 1100*ep^3*mtt^2*mWW*s^3*t + 184*mtt*mWW^2*s^3*t + 904*ep*mtt*mWW^2*s^3*t + 1384*ep^2*mtt*mWW^2*s^3*t + 648*ep^3*mtt*mWW^2*s^3*t - 64*mWW^3*s^3*t - 364*ep*mWW^3*s^3*t - 680*ep^2*mWW^3*s^3*t - 420*ep^3*mWW^3*s^3*t - 15*mtt^2*s^4*t + 135*ep*mtt^2*s^4*t + 765*ep^2*mtt^2*s^4*t + 870*ep^3*mtt^2*s^4*t + 70*mtt*mWW*s^4*t + 180*ep*mtt*mWW*s^4*t - 210*ep^2*mtt*mWW*s^4*t - 550*ep^3*mtt*mWW*s^4*t - 46*mWW^2*s^4*t - 226*ep*mWW^2*s^4*t - 346*ep^2*mWW^2*s^4*t - 162*ep^3*mWW^2*s^4*t + 6*mtt*s^5*t - 54*ep*mtt*s^5*t - 306*ep^2*mtt*s^5*t - 348*ep^3*mtt*s^5*t - 14*mWW*s^5*t - 36*ep*mWW*s^5*t + 42*ep^2*mWW*s^5*t + 110*ep^3*mWW*s^5*t - s^6*t + 9*ep*s^6*t + 51*ep^2*s^6*t + 58*ep^3*s^6*t + 4*mtt^5*t^2 - 7*ep*mtt^5*t^2 - 79*ep^2*mtt^5*t^2 - 101*ep^3*mtt^5*t^2 - 40*mtt^4*mWW*t^2 - 208*ep*mtt^4*mWW*t^2 - 302*ep^2*mtt^4*mWW*t^2 - 104*ep^3*mtt^4*mWW*t^2 + 106*mtt^3*mWW^2*t^2 + 754*ep*mtt^3*mWW^2*t^2 + 1722*ep^2*mtt^3*mWW^2*t^2 + 1278*ep^3*mtt^3*mWW^2*t^2 - 104*mtt^2*mWW^3*t^2 - 836*ep*mtt^2*mWW^3*t^2 - 2040*ep^2*mtt^2*mWW^3*t^2 - 1572*ep^3*mtt^2*mWW^3*t^2 + 50*mtt*mWW^4*t^2 + 400*ep*mtt*mWW^4*t^2 + 818*ep^2*mtt*mWW^4*t^2 + 468*ep^3*mtt*mWW^4*t^2 - 20*mWW^5*t^2 - 176*ep*mWW^5*t^2 - 372*ep^2*mWW^5*t^2 - 216*ep^3*mWW^5*t^2 - 20*mtt^4*s*t^2 + 35*ep*mtt^4*s*t^2 + 395*ep^2*mtt^4*s*t^2 + 505*ep^3*mtt^4*s*t^2 + 160*mtt^3*mWW*s*t^2 + 832*ep*mtt^3*mWW*s*t^2 + 1208*ep^2*mtt^3*mWW*s*t^2 + 416*ep^3*mtt^3*mWW*s*t^2 - 318*mtt^2*mWW^2*s*t^2 - 2262*ep*mtt^2*mWW^2*s*t^2 - 5166*ep^2*mtt^2*mWW^2*s*t^2 - 3834*ep^3*mtt^2*mWW^2*s*t^2 + 208*mtt*mWW^3*s*t^2 + 1672*ep*mtt*mWW^3*s*t^2 + 4080*ep^2*mtt*mWW^3*s*t^2 + 3144*ep^3*mtt*mWW^3*s*t^2 - 50*mWW^4*s*t^2 - 400*ep*mWW^4*s*t^2 - 818*ep^2*mWW^4*s*t^2 - 468*ep^3*mWW^4*s*t^2 + 40*mtt^3*s^2*t^2 - 70*ep*mtt^3*s^2*t^2 - 790*ep^2*mtt^3*s^2*t^2 - 1010*ep^3*mtt^3*s^2*t^2 - 240*mtt^2*mWW*s^2*t^2 - 1248*ep*mtt^2*mWW*s^2*t^2 - 1812*ep^2*mtt^2*mWW*s^2*t^2 - 624*ep^3*mtt^2*mWW*s^2*t^2 + 318*mtt*mWW^2*s^2*t^2 + 2262*ep*mtt*mWW^2*s^2*t^2 + 5166*ep^2*mtt*mWW^2*s^2*t^2 + 3834*ep^3*mtt*mWW^2*s^2*t^2 - 104*mWW^3*s^2*t^2 - 836*ep*mWW^3*s^2*t^2 - 2040*ep^2*mWW^3*s^2*t^2 - 1572*ep^3*mWW^3*s^2*t^2 - 40*mtt^2*s^3*t^2 + 70*ep*mtt^2*s^3*t^2 + 790*ep^2*mtt^2*s^3*t^2 + 1010*ep^3*mtt^2*s^3*t^2 + 160*mtt*mWW*s^3*t^2 + 832*ep*mtt*mWW*s^3*t^2 + 1208*ep^2*mtt*mWW*s^3*t^2 + 416*ep^3*mtt*mWW*s^3*t^2 - 106*mWW^2*s^3*t^2 - 754*ep*mWW^2*s^3*t^2 - 1722*ep^2*mWW^2*s^3*t^2 - 1278*ep^3*mWW^2*s^3*t^2 + 20*mtt*s^4*t^2 - 35*ep*mtt*s^4*t^2 - 395*ep^2*mtt*s^4*t^2 - 505*ep^3*mtt*s^4*t^2 - 40*mWW*s^4*t^2 - 208*ep*mWW*s^4*t^2 - 302*ep^2*mWW*s^4*t^2 - 104*ep^3*mWW*s^4*t^2 - 4*s^5*t^2 + 7*ep*s^5*t^2 + 79*ep^2*s^5*t^2 + 101*ep^3*s^5*t^2 - 8*mtt^4*t^3 - 12*ep*mtt^4*t^3 + 34*ep^2*mtt^4*t^3 + 62*ep^3*mtt^4*t^3 + 56*mtt^3*mWW*t^3 + 376*ep*mtt^3*mWW*t^3 + 804*ep^2*mtt^3*mWW*t^3 + 564*ep^3*mtt^3*mWW*t^3 - 120*mtt^2*mWW^2*t^3 - 1016*ep*mtt^2*mWW^2*t^3 - 2760*ep^2*mtt^2*mWW^2*t^3 - 2376*ep^3*mtt^2*mWW^2*t^3 + 80*mtt*mWW^3*t^3 + 784*ep*mtt*mWW^3*t^3 + 2352*ep^2*mtt*mWW^3*t^3 + 2160*ep^3*mtt*mWW^3*t^3 + 32*mtt^3*s*t^3 + 48*ep*mtt^3*s*t^3 - 136*ep^2*mtt^3*s*t^3 - 248*ep^3*mtt^3*s*t^3 - 168*mtt^2*mWW*s*t^3 - 1128*ep*mtt^2*mWW*s*t^3 - 2412*ep^2*mtt^2*mWW*s*t^3 - 1692*ep^3*mtt^2*mWW*s*t^3 + 240*mtt*mWW^2*s*t^3 + 2032*ep*mtt*mWW^2*s*t^3 + 5520*ep^2*mtt*mWW^2*s*t^3 + 4752*ep^3*mtt*mWW^2*s*t^3 - 80*mWW^3*s*t^3 - 784*ep*mWW^3*s*t^3 - 2352*ep^2*mWW^3*s*t^3 - 2160*ep^3*mWW^3*s*t^3 - 48*mtt^2*s^2*t^3 - 72*ep*mtt^2*s^2*t^3 + 204*ep^2*mtt^2*s^2*t^3 + 372*ep^3*mtt^2*s^2*t^3 + 168*mtt*mWW*s^2*t^3 + 1128*ep*mtt*mWW*s^2*t^3 + 2412*ep^2*mtt*mWW*s^2*t^3 + 1692*ep^3*mtt*mWW*s^2*t^3 - 120*mWW^2*s^2*t^3 - 1016*ep*mWW^2*s^2*t^3 - 2760*ep^2*mWW^2*s^2*t^3 - 2376*ep^3*mWW^2*s^2*t^3 + 32*mtt*s^3*t^3 + 48*ep*mtt*s^3*t^3 - 136*ep^2*mtt*s^3*t^3 - 248*ep^3*mtt*s^3*t^3 - 56*mWW*s^3*t^3 - 376*ep*mWW*s^3*t^3 - 804*ep^2*mWW*s^3*t^3 - 564*ep^3*mWW*s^3*t^3 - 8*s^4*t^3 - 12*ep*s^4*t^3 + 34*ep^2*s^4*t^3 + 62*ep^3*s^4*t^3 + 9*mtt^3*t^4 + 26*ep*mtt^3*t^4 + 22*ep^2*mtt^3*t^4 + ep^3*mtt^3*t^4 - 38*mtt^2*mWW*t^4 - 288*ep*mtt^2*mWW*t^4 - 656*ep^2*mtt^2*mWW*t^4 - 494*ep^3*mtt^2*mWW*t^4 + 60*mtt*mWW^2*t^4 + 568*ep*mtt*mWW^2*t^4 + 1668*ep^2*mtt*mWW^2*t^4 + 1512*ep^3*mtt*mWW^2*t^4 - 40*mWW^3*t^4 - 432*ep*mWW^3*t^4 - 1368*ep^2*mWW^3*t^4 - 1296*ep^3*mWW^3*t^4 - 27*mtt^2*s*t^4 - 78*ep*mtt^2*s*t^4 - 66*ep^2*mtt^2*s*t^4 - 3*ep^3*mtt^2*s*t^4 + 76*mtt*mWW*s*t^4 + 576*ep*mtt*mWW*s*t^4 + 1312*ep^2*mtt*mWW*s*t^4 + 988*ep^3*mtt*mWW*s*t^4 - 60*mWW^2*s*t^4 - 568*ep*mWW^2*s*t^4 - 1668*ep^2*mWW^2*s*t^4 - 1512*ep^3*mWW^2*s*t^4 + 27*mtt*s^2*t^4 + 78*ep*mtt*s^2*t^4 + 66*ep^2*mtt*s^2*t^4 + 3*ep^3*mtt*s^2*t^4 - 38*mWW*s^2*t^4 - 288*ep*mWW*s^2*t^4 - 656*ep^2*mWW*s^2*t^4 - 494*ep^3*mWW*s^2*t^4 - 9*s^3*t^4 - 26*ep*s^3*t^4 - 22*ep^2*s^3*t^4 - ep^3*s^3*t^4 - 6*mtt^2*t^5 - 20*ep*mtt^2*t^5 - 22*ep^2*mtt^2*t^5 - 8*ep^3*mtt^2*t^5 + 12*mtt*mWW*t^5 + 88*ep*mtt*mWW*t^5 + 140*ep^2*mtt*mWW*t^5 + 64*ep^3*mtt*mWW*t^5 + 12*mtt*s*t^5 + 40*ep*mtt*s*t^5 + 44*ep^2*mtt*s*t^5 + 16*ep^3*mtt*s*t^5 - 12*mWW*s*t^5 - 88*ep*mWW*s*t^5 - 140*ep^2*mWW*s*t^5 - 64*ep^3*mWW*s*t^5 - 6*s^2*t^5 - 20*ep*s^2*t^5 - 22*ep^2*s^2*t^5 - 8*ep^3*s^2*t^5 + 2*mtt*t^6 + 8*ep*mtt*t^6 + 10*ep^2*mtt*t^6 + 4*ep^3*mtt*t^6 - 4*mWW*t^6 - 32*ep*mWW*t^6 - 52*ep^2*mWW*t^6 - 24*ep^3*mWW*t^6 - 2*s*t^6 - 8*ep*s*t^6 - 10*ep^2*s*t^6 - 4*ep^3*s*t^6))/(8*ep*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*(-mtt + s)^3*(mWW - t)^2*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)^2*(-6*ep*mtt^7*mWW^3 - 54*ep^2*mtt^7*mWW^3 - 84*ep^3*mtt^7*mWW^3 - 2*mtt^6*mWW^4 - 4*ep*mtt^6*mWW^4 + 110*ep^2*mtt^6*mWW^4 + 232*ep^3*mtt^6*mWW^4 + 2*mtt^5*mWW^5 + 8*ep*mtt^5*mWW^5 - 110*ep^2*mtt^5*mWW^5 - 264*ep^3*mtt^5*mWW^5 + 2*mtt^4*mWW^6 + 20*ep*mtt^4*mWW^6 + 110*ep^2*mtt^4*mWW^6 + 172*ep^3*mtt^4*mWW^6 - 2*mtt^3*mWW^7 - 18*ep*mtt^3*mWW^7 - 56*ep^2*mtt^3*mWW^7 - 56*ep^3*mtt^3*mWW^7 + 42*ep*mtt^6*mWW^3*s + 378*ep^2*mtt^6*mWW^3*s + 588*ep^3*mtt^6*mWW^3*s + 12*mtt^5*mWW^4*s + 24*ep*mtt^5*mWW^4*s - 660*ep^2*mtt^5*mWW^4*s - 1392*ep^3*mtt^5*mWW^4*s - 10*mtt^4*mWW^5*s - 40*ep*mtt^4*mWW^5*s + 550*ep^2*mtt^4*mWW^5*s + 1320*ep^3*mtt^4*mWW^5*s - 8*mtt^3*mWW^6*s - 80*ep*mtt^3*mWW^6*s - 440*ep^2*mtt^3*mWW^6*s - 688*ep^3*mtt^3*mWW^6*s + 6*mtt^2*mWW^7*s + 54*ep*mtt^2*mWW^7*s + 168*ep^2*mtt^2*mWW^7*s + 168*ep^3*mtt^2*mWW^7*s - 126*ep*mtt^5*mWW^3*s^2 - 1134*ep^2*mtt^5*mWW^3*s^2 - 1764*ep^3*mtt^5*mWW^3*s^2 - 30*mtt^4*mWW^4*s^2 - 60*ep*mtt^4*mWW^4*s^2 + 1650*ep^2*mtt^4*mWW^4*s^2 + 3480*ep^3*mtt^4*mWW^4*s^2 + 20*mtt^3*mWW^5*s^2 + 80*ep*mtt^3*mWW^5*s^2 - 1100*ep^2*mtt^3*mWW^5*s^2 - 2640*ep^3*mtt^3*mWW^5*s^2 + 12*mtt^2*mWW^6*s^2 + 120*ep*mtt^2*mWW^6*s^2 + 660*ep^2*mtt^2*mWW^6*s^2 + 1032*ep^3*mtt^2*mWW^6*s^2 - 6*mtt*mWW^7*s^2 - 54*ep*mtt*mWW^7*s^2 - 168*ep^2*mtt*mWW^7*s^2 - 168*ep^3*mtt*mWW^7*s^2 + 210*ep*mtt^4*mWW^3*s^3 + 1890*ep^2*mtt^4*mWW^3*s^3 + 2940*ep^3*mtt^4*mWW^3*s^3 + 40*mtt^3*mWW^4*s^3 + 80*ep*mtt^3*mWW^4*s^3 - 2200*ep^2*mtt^3*mWW^4*s^3 - 4640*ep^3*mtt^3*mWW^4*s^3 - 20*mtt^2*mWW^5*s^3 - 80*ep*mtt^2*mWW^5*s^3 + 1100*ep^2*mtt^2*mWW^5*s^3 + 2640*ep^3*mtt^2*mWW^5*s^3 - 8*mtt*mWW^6*s^3 - 80*ep*mtt*mWW^6*s^3 - 440*ep^2*mtt*mWW^6*s^3 - 688*ep^3*mtt*mWW^6*s^3 + 2*mWW^7*s^3 + 18*ep*mWW^7*s^3 + 56*ep^2*mWW^7*s^3 + 56*ep^3*mWW^7*s^3 - 210*ep*mtt^3*mWW^3*s^4 - 1890*ep^2*mtt^3*mWW^3*s^4 - 2940*ep^3*mtt^3*mWW^3*s^4 - 30*mtt^2*mWW^4*s^4 - 60*ep*mtt^2*mWW^4*s^4 + 1650*ep^2*mtt^2*mWW^4*s^4 + 3480*ep^3*mtt^2*mWW^4*s^4 + 10*mtt*mWW^5*s^4 + 40*ep*mtt*mWW^5*s^4 - 550*ep^2*mtt*mWW^5*s^4 - 1320*ep^3*mtt*mWW^5*s^4 + 2*mWW^6*s^4 + 20*ep*mWW^6*s^4 + 110*ep^2*mWW^6*s^4 + 172*ep^3*mWW^6*s^4 + 126*ep*mtt^2*mWW^3*s^5 + 1134*ep^2*mtt^2*mWW^3*s^5 + 1764*ep^3*mtt^2*mWW^3*s^5 + 12*mtt*mWW^4*s^5 + 24*ep*mtt*mWW^4*s^5 - 660*ep^2*mtt*mWW^4*s^5 - 1392*ep^3*mtt*mWW^4*s^5 - 2*mWW^5*s^5 - 8*ep*mWW^5*s^5 + 110*ep^2*mWW^5*s^5 + 264*ep^3*mWW^5*s^5 - 42*ep*mtt*mWW^3*s^6 - 378*ep^2*mtt*mWW^3*s^6 - 588*ep^3*mtt*mWW^3*s^6 - 2*mWW^4*s^6 - 4*ep*mWW^4*s^6 + 110*ep^2*mWW^4*s^6 + 232*ep^3*mWW^4*s^6 + 6*ep*mWW^3*s^7 + 54*ep^2*mWW^3*s^7 + 84*ep^3*mWW^3*s^7 - 6*ep*mtt^7*mWW^2*t - 18*ep^2*mtt^7*mWW^2*t - 12*ep^3*mtt^7*mWW^2*t - 4*mtt^6*mWW^3*t + 34*ep*mtt^6*mWW^3*t + 298*ep^2*mtt^6*mWW^3*t + 392*ep^3*mtt^6*mWW^3*t + 56*mtt^5*mWW^4*t + 362*ep*mtt^5*mWW^4*t + 469*ep^2*mtt^5*mWW^4*t + 3*ep^3*mtt^5*mWW^4*t - 128*mtt^4*mWW^5*t - 1042*ep*mtt^4*mWW^5*t - 2535*ep^2*mtt^4*mWW^5*t - 1967*ep^3*mtt^4*mWW^5*t + 108*mtt^3*mWW^6*t + 920*ep*mtt^3*mWW^6*t + 2560*ep^2*mtt^3*mWW^6*t + 2380*ep^3*mtt^3*mWW^6*t - 32*mtt^2*mWW^7*t - 268*ep*mtt^2*mWW^7*t - 774*ep^2*mtt^2*mWW^7*t - 796*ep^3*mtt^2*mWW^7*t + 42*ep*mtt^6*mWW^2*s*t + 126*ep^2*mtt^6*mWW^2*s*t + 84*ep^3*mtt^6*mWW^2*s*t + 24*mtt^5*mWW^3*s*t - 204*ep*mtt^5*mWW^3*s*t - 1788*ep^2*mtt^5*mWW^3*s*t - 2352*ep^3*mtt^5*mWW^3*s*t - 280*mtt^4*mWW^4*s*t - 1810*ep*mtt^4*mWW^4*s*t - 2345*ep^2*mtt^4*mWW^4*s*t - 15*ep^3*mtt^4*mWW^4*s*t + 512*mtt^3*mWW^5*s*t + 4168*ep*mtt^3*mWW^5*s*t + 10140*ep^2*mtt^3*mWW^5*s*t + 7868*ep^3*mtt^3*mWW^5*s*t - 324*mtt^2*mWW^6*s*t - 2760*ep*mtt^2*mWW^6*s*t - 7680*ep^2*mtt^2*mWW^6*s*t - 7140*ep^3*mtt^2*mWW^6*s*t + 64*mtt*mWW^7*s*t + 536*ep*mtt*mWW^7*s*t + 1548*ep^2*mtt*mWW^7*s*t + 1592*ep^3*mtt*mWW^7*s*t - 126*ep*mtt^5*mWW^2*s^2*t - 378*ep^2*mtt^5*mWW^2*s^2*t - 252*ep^3*mtt^5*mWW^2*s^2*t - 60*mtt^4*mWW^3*s^2*t + 510*ep*mtt^4*mWW^3*s^2*t + 4470*ep^2*mtt^4*mWW^3*s^2*t + 5880*ep^3*mtt^4*mWW^3*s^2*t + 560*mtt^3*mWW^4*s^2*t + 3620*ep*mtt^3*mWW^4*s^2*t + 4690*ep^2*mtt^3*mWW^4*s^2*t + 30*ep^3*mtt^3*mWW^4*s^2*t - 768*mtt^2*mWW^5*s^2*t - 6252*ep*mtt^2*mWW^5*s^2*t - 15210*ep^2*mtt^2*mWW^5*s^2*t - 11802*ep^3*mtt^2*mWW^5*s^2*t + 324*mtt*mWW^6*s^2*t + 2760*ep*mtt*mWW^6*s^2*t + 7680*ep^2*mtt*mWW^6*s^2*t + 7140*ep^3*mtt*mWW^6*s^2*t - 32*mWW^7*s^2*t - 268*ep*mWW^7*s^2*t - 774*ep^2*mWW^7*s^2*t - 796*ep^3*mWW^7*s^2*t + 210*ep*mtt^4*mWW^2*s^3*t + 630*ep^2*mtt^4*mWW^2*s^3*t + 420*ep^3*mtt^4*mWW^2*s^3*t + 80*mtt^3*mWW^3*s^3*t - 680*ep*mtt^3*mWW^3*s^3*t - 5960*ep^2*mtt^3*mWW^3*s^3*t - 7840*ep^3*mtt^3*mWW^3*s^3*t - 560*mtt^2*mWW^4*s^3*t - 3620*ep*mtt^2*mWW^4*s^3*t - 4690*ep^2*mtt^2*mWW^4*s^3*t - 30*ep^3*mtt^2*mWW^4*s^3*t + 512*mtt*mWW^5*s^3*t + 4168*ep*mtt*mWW^5*s^3*t + 10140*ep^2*mtt*mWW^5*s^3*t + 7868*ep^3*mtt*mWW^5*s^3*t - 108*mWW^6*s^3*t - 920*ep*mWW^6*s^3*t - 2560*ep^2*mWW^6*s^3*t - 2380*ep^3*mWW^6*s^3*t - 210*ep*mtt^3*mWW^2*s^4*t - 630*ep^2*mtt^3*mWW^2*s^4*t - 420*ep^3*mtt^3*mWW^2*s^4*t - 60*mtt^2*mWW^3*s^4*t + 510*ep*mtt^2*mWW^3*s^4*t + 4470*ep^2*mtt^2*mWW^3*s^4*t + 5880*ep^3*mtt^2*mWW^3*s^4*t + 280*mtt*mWW^4*s^4*t + 1810*ep*mtt*mWW^4*s^4*t + 2345*ep^2*mtt*mWW^4*s^4*t + 15*ep^3*mtt*mWW^4*s^4*t - 128*mWW^5*s^4*t - 1042*ep*mWW^5*s^4*t - 2535*ep^2*mWW^5*s^4*t - 1967*ep^3*mWW^5*s^4*t + 126*ep*mtt^2*mWW^2*s^5*t + 378*ep^2*mtt^2*mWW^2*s^5*t + 252*ep^3*mtt^2*mWW^2*s^5*t + 24*mtt*mWW^3*s^5*t - 204*ep*mtt*mWW^3*s^5*t - 1788*ep^2*mtt*mWW^3*s^5*t - 2352*ep^3*mtt*mWW^3*s^5*t - 56*mWW^4*s^5*t - 362*ep*mWW^4*s^5*t - 469*ep^2*mWW^4*s^5*t - 3*ep^3*mWW^4*s^5*t - 42*ep*mtt*mWW^2*s^6*t - 126*ep^2*mtt*mWW^2*s^6*t - 84*ep^3*mtt*mWW^2*s^6*t - 4*mWW^3*s^6*t + 34*ep*mWW^3*s^6*t + 298*ep^2*mWW^3*s^6*t + 392*ep^3*mWW^3*s^6*t + 6*ep*mWW^2*s^7*t + 18*ep^2*mWW^2*s^7*t + 12*ep^3*mWW^2*s^7*t - 2*mtt^6*mWW^2*t^2 - 4*ep*mtt^6*mWW^2*t^2 - 22*ep^2*mtt^6*mWW^2*t^2 - 8*ep^3*mtt^6*mWW^2*t^2 - 26*mtt^5*mWW^3*t^2 - 326*ep*mtt^5*mWW^3*t^2 - 1017*ep^2*mtt^5*mWW^3*t^2 - 977*ep^3*mtt^5*mWW^3*t^2 - 18*mtt^4*mWW^4*t^2 - 142*ep*mtt^4*mWW^4*t^2 - 408*ep^2*mtt^4*mWW^4*t^2 - 338*ep^3*mtt^4*mWW^4*t^2 + 182*mtt^3*mWW^5*t^2 + 1933*ep*mtt^3*mWW^5*t^2 + 6533*ep^2*mtt^3*mWW^5*t^2 + 6552*ep^3*mtt^3*mWW^5*t^2 - 206*mtt^2*mWW^6*t^2 - 2170*ep*mtt^2*mWW^6*t^2 - 7427*ep^2*mtt^2*mWW^6*t^2 - 7715*ep^3*mtt^2*mWW^6*t^2 + 70*mtt*mWW^7*t^2 + 713*ep*mtt*mWW^7*t^2 + 2369*ep^2*mtt*mWW^7*t^2 + 2526*ep^3*mtt*mWW^7*t^2 + 12*mtt^5*mWW^2*s*t^2 + 24*ep*mtt^5*mWW^2*s*t^2 + 132*ep^2*mtt^5*mWW^2*s*t^2 + 48*ep^3*mtt^5*mWW^2*s*t^2 + 130*mtt^4*mWW^3*s*t^2 + 1630*ep*mtt^4*mWW^3*s*t^2 + 5085*ep^2*mtt^4*mWW^3*s*t^2 + 4885*ep^3*mtt^4*mWW^3*s*t^2 + 72*mtt^3*mWW^4*s*t^2 + 568*ep*mtt^3*mWW^4*s*t^2 + 1632*ep^2*mtt^3*mWW^4*s*t^2 + 1352*ep^3*mtt^3*mWW^4*s*t^2 - 546*mtt^2*mWW^5*s*t^2 - 5799*ep*mtt^2*mWW^5*s*t^2 - 19599*ep^2*mtt^2*mWW^5*s*t^2 - 19656*ep^3*mtt^2*mWW^5*s*t^2 + 412*mtt*mWW^6*s*t^2 + 4340*ep*mtt*mWW^6*s*t^2 + 14854*ep^2*mtt*mWW^6*s*t^2 + 15430*ep^3*mtt*mWW^6*s*t^2 - 70*mWW^7*s*t^2 - 713*ep*mWW^7*s*t^2 - 2369*ep^2*mWW^7*s*t^2 - 2526*ep^3*mWW^7*s*t^2 - 30*mtt^4*mWW^2*s^2*t^2 - 60*ep*mtt^4*mWW^2*s^2*t^2 - 330*ep^2*mtt^4*mWW^2*s^2*t^2 - 120*ep^3*mtt^4*mWW^2*s^2*t^2 - 260*mtt^3*mWW^3*s^2*t^2 - 3260*ep*mtt^3*mWW^3*s^2*t^2 - 10170*ep^2*mtt^3*mWW^3*s^2*t^2 - 9770*ep^3*mtt^3*mWW^3*s^2*t^2 - 108*mtt^2*mWW^4*s^2*t^2 - 852*ep*mtt^2*mWW^4*s^2*t^2 - 2448*ep^2*mtt^2*mWW^4*s^2*t^2 - 2028*ep^3*mtt^2*mWW^4*s^2*t^2 + 546*mtt*mWW^5*s^2*t^2 + 5799*ep*mtt*mWW^5*s^2*t^2 + 19599*ep^2*mtt*mWW^5*s^2*t^2 + 19656*ep^3*mtt*mWW^5*s^2*t^2 - 206*mWW^6*s^2*t^2 - 2170*ep*mWW^6*s^2*t^2 - 7427*ep^2*mWW^6*s^2*t^2 - 7715*ep^3*mWW^6*s^2*t^2 + 40*mtt^3*mWW^2*s^3*t^2 + 80*ep*mtt^3*mWW^2*s^3*t^2 + 440*ep^2*mtt^3*mWW^2*s^3*t^2 + 160*ep^3*mtt^3*mWW^2*s^3*t^2 + 260*mtt^2*mWW^3*s^3*t^2 + 3260*ep*mtt^2*mWW^3*s^3*t^2 + 10170*ep^2*mtt^2*mWW^3*s^3*t^2 + 9770*ep^3*mtt^2*mWW^3*s^3*t^2 + 72*mtt*mWW^4*s^3*t^2 + 568*ep*mtt*mWW^4*s^3*t^2 + 1632*ep^2*mtt*mWW^4*s^3*t^2 + 1352*ep^3*mtt*mWW^4*s^3*t^2 - 182*mWW^5*s^3*t^2 - 1933*ep*mWW^5*s^3*t^2 - 6533*ep^2*mWW^5*s^3*t^2 - 6552*ep^3*mWW^5*s^3*t^2 - 30*mtt^2*mWW^2*s^4*t^2 - 60*ep*mtt^2*mWW^2*s^4*t^2 - 330*ep^2*mtt^2*mWW^2*s^4*t^2 - 120*ep^3*mtt^2*mWW^2*s^4*t^2 - 130*mtt*mWW^3*s^4*t^2 - 1630*ep*mtt*mWW^3*s^4*t^2 - 5085*ep^2*mtt*mWW^3*s^4*t^2 - 4885*ep^3*mtt*mWW^3*s^4*t^2 - 18*mWW^4*s^4*t^2 - 142*ep*mWW^4*s^4*t^2 - 408*ep^2*mWW^4*s^4*t^2 - 338*ep^3*mWW^4*s^4*t^2 + 12*mtt*mWW^2*s^5*t^2 + 24*ep*mtt*mWW^2*s^5*t^2 + 132*ep^2*mtt*mWW^2*s^5*t^2 + 48*ep^3*mtt*mWW^2*s^5*t^2 + 26*mWW^3*s^5*t^2 + 326*ep*mWW^3*s^5*t^2 + 1017*ep^2*mWW^3*s^5*t^2 + 977*ep^3*mWW^3*s^5*t^2 - 2*mWW^2*s^6*t^2 - 4*ep*mWW^2*s^6*t^2 - 22*ep^2*mWW^2*s^6*t^2 - 8*ep^3*mWW^2*s^6*t^2 + 6*ep*mtt^6*mWW*t^3 + 30*ep^2*mtt^6*mWW*t^3 + 24*ep^3*mtt^6*mWW*t^3 + 64*mtt^5*mWW^2*t^3 + 448*ep*mtt^5*mWW^2*t^3 + 873*ep^2*mtt^5*mWW^2*t^3 + 469*ep^3*mtt^5*mWW^2*t^3 - 92*mtt^4*mWW^3*t^3 - 570*ep*mtt^4*mWW^3*t^3 - 886*ep^2*mtt^4*mWW^3*t^3 - 278*ep^3*mtt^4*mWW^3*t^3 + 4*mtt^3*mWW^4*t^3 - 130*ep*mtt^3*mWW^4*t^3 - 1093*ep^2*mtt^3*mWW^4*t^3 - 1307*ep^3*mtt^3*mWW^4*t^3 - 32*mtt^2*mWW^5*t^3 - 465*ep*mtt^2*mWW^5*t^3 - 1635*ep^2*mtt^2*mWW^5*t^3 - 1718*ep^3*mtt^2*mWW^5*t^3 + 100*mtt*mWW^6*t^3 + 1173*ep*mtt*mWW^6*t^3 + 4113*ep^2*mtt*mWW^6*t^3 + 4126*ep^3*mtt*mWW^6*t^3 - 44*mWW^7*t^3 - 474*ep*mWW^7*t^3 - 1506*ep^2*mWW^7*t^3 - 1476*ep^3*mWW^7*t^3 - 36*ep*mtt^5*mWW*s*t^3 - 180*ep^2*mtt^5*mWW*s*t^3 - 144*ep^3*mtt^5*mWW*s*t^3 - 320*mtt^4*mWW^2*s*t^3 - 2240*ep*mtt^4*mWW^2*s*t^3 - 4365*ep^2*mtt^4*mWW^2*s*t^3 - 2345*ep^3*mtt^4*mWW^2*s*t^3 + 368*mtt^3*mWW^3*s*t^3 + 2280*ep*mtt^3*mWW^3*s*t^3 + 3544*ep^2*mtt^3*mWW^3*s*t^3 + 1112*ep^3*mtt^3*mWW^3*s*t^3 - 12*mtt^2*mWW^4*s*t^3 + 390*ep*mtt^2*mWW^4*s*t^3 + 3279*ep^2*mtt^2*mWW^4*s*t^3 + 3921*ep^3*mtt^2*mWW^4*s*t^3 + 64*mtt*mWW^5*s*t^3 + 930*ep*mtt*mWW^5*s*t^3 + 3270*ep^2*mtt*mWW^5*s*t^3 + 3436*ep^3*mtt*mWW^5*s*t^3 - 100*mWW^6*s*t^3 - 1173*ep*mWW^6*s*t^3 - 4113*ep^2*mWW^6*s*t^3 - 4126*ep^3*mWW^6*s*t^3 + 90*ep*mtt^4*mWW*s^2*t^3 + 450*ep^2*mtt^4*mWW*s^2*t^3 + 360*ep^3*mtt^4*mWW*s^2*t^3 + 640*mtt^3*mWW^2*s^2*t^3 + 4480*ep*mtt^3*mWW^2*s^2*t^3 + 8730*ep^2*mtt^3*mWW^2*s^2*t^3 + 4690*ep^3*mtt^3*mWW^2*s^2*t^3 - 552*mtt^2*mWW^3*s^2*t^3 - 3420*ep*mtt^2*mWW^3*s^2*t^3 - 5316*ep^2*mtt^2*mWW^3*s^2*t^3 - 1668*ep^3*mtt^2*mWW^3*s^2*t^3 + 12*mtt*mWW^4*s^2*t^3 - 390*ep*mtt*mWW^4*s^2*t^3 - 3279*ep^2*mtt*mWW^4*s^2*t^3 - 3921*ep^3*mtt*mWW^4*s^2*t^3 - 32*mWW^5*s^2*t^3 - 465*ep*mWW^5*s^2*t^3 - 1635*ep^2*mWW^5*s^2*t^3 - 1718*ep^3*mWW^5*s^2*t^3 - 120*ep*mtt^3*mWW*s^3*t^3 - 600*ep^2*mtt^3*mWW*s^3*t^3 - 480*ep^3*mtt^3*mWW*s^3*t^3 - 640*mtt^2*mWW^2*s^3*t^3 - 4480*ep*mtt^2*mWW^2*s^3*t^3 - 8730*ep^2*mtt^2*mWW^2*s^3*t^3 - 4690*ep^3*mtt^2*mWW^2*s^3*t^3 + 368*mtt*mWW^3*s^3*t^3 + 2280*ep*mtt*mWW^3*s^3*t^3 + 3544*ep^2*mtt*mWW^3*s^3*t^3 + 1112*ep^3*mtt*mWW^3*s^3*t^3 - 4*mWW^4*s^3*t^3 + 130*ep*mWW^4*s^3*t^3 + 1093*ep^2*mWW^4*s^3*t^3 + 1307*ep^3*mWW^4*s^3*t^3 + 90*ep*mtt^2*mWW*s^4*t^3 + 450*ep^2*mtt^2*mWW*s^4*t^3 + 360*ep^3*mtt^2*mWW*s^4*t^3 + 320*mtt*mWW^2*s^4*t^3 + 2240*ep*mtt*mWW^2*s^4*t^3 + 4365*ep^2*mtt*mWW^2*s^4*t^3 + 2345*ep^3*mtt*mWW^2*s^4*t^3 - 92*mWW^3*s^4*t^3 - 570*ep*mWW^3*s^4*t^3 - 886*ep^2*mWW^3*s^4*t^3 - 278*ep^3*mWW^3*s^4*t^3 - 36*ep*mtt*mWW*s^5*t^3 - 180*ep^2*mtt*mWW*s^5*t^3 - 144*ep^3*mtt*mWW*s^5*t^3 - 64*mWW^2*s^5*t^3 - 448*ep*mWW^2*s^5*t^3 - 873*ep^2*mWW^2*s^5*t^3 - 469*ep^3*mWW^2*s^5*t^3 + 6*ep*mWW*s^6*t^3 + 30*ep^2*mWW*s^6*t^3 + 24*ep^3*mWW*s^6*t^3 - 32*mtt^5*mWW*t^4 - 236*ep*mtt^5*mWW*t^4 - 475*ep^2*mtt^5*mWW*t^4 - 271*ep^3*mtt^5*mWW*t^4 - 76*mtt^4*mWW^2*t^4 - 522*ep*mtt^4*mWW^2*t^4 - 1084*ep^2*mtt^4*mWW^2*t^4 - 676*ep^3*mtt^4*mWW^2*t^4 + 308*mtt^3*mWW^3*t^4 + 2674*ep*mtt^3*mWW^3*t^4 + 7559*ep^2*mtt^3*mWW^3*t^4 + 6583*ep^3*mtt^3*mWW^3*t^4 - 192*mtt^2*mWW^4*t^4 - 1832*ep*mtt^2*mWW^4*t^4 - 5750*ep^2*mtt^2*mWW^4*t^4 - 5752*ep^3*mtt^2*mWW^4*t^4 - 36*mtt*mWW^5*t^4 - 312*ep*mtt*mWW^5*t^4 - 590*ep^2*mtt*mWW^5*t^4 + 124*ep^3*mtt*mWW^5*t^4 + 28*mWW^6*t^4 + 240*ep*mWW^6*t^4 + 464*ep^2*mWW^6*t^4 + 192*ep^3*mWW^6*t^4 + 160*mtt^4*mWW*s*t^4 + 1180*ep*mtt^4*mWW*s*t^4 + 2375*ep^2*mtt^4*mWW*s*t^4 + 1355*ep^3*mtt^4*mWW*s*t^4 + 304*mtt^3*mWW^2*s*t^4 + 2088*ep*mtt^3*mWW^2*s*t^4 + 4336*ep^2*mtt^3*mWW^2*s*t^4 + 2704*ep^3*mtt^3*mWW^2*s*t^4 - 924*mtt^2*mWW^3*s*t^4 - 8022*ep*mtt^2*mWW^3*s*t^4 - 22677*ep^2*mtt^2*mWW^3*s*t^4 - 19749*ep^3*mtt^2*mWW^3*s*t^4 + 384*mtt*mWW^4*s*t^4 + 3664*ep*mtt*mWW^4*s*t^4 + 11500*ep^2*mtt*mWW^4*s*t^4 + 11504*ep^3*mtt*mWW^4*s*t^4 + 36*mWW^5*s*t^4 + 312*ep*mWW^5*s*t^4 + 590*ep^2*mWW^5*s*t^4 - 124*ep^3*mWW^5*s*t^4 - 320*mtt^3*mWW*s^2*t^4 - 2360*ep*mtt^3*mWW*s^2*t^4 - 4750*ep^2*mtt^3*mWW*s^2*t^4 - 2710*ep^3*mtt^3*mWW*s^2*t^4 - 456*mtt^2*mWW^2*s^2*t^4 - 3132*ep*mtt^2*mWW^2*s^2*t^4 - 6504*ep^2*mtt^2*mWW^2*s^2*t^4 - 4056*ep^3*mtt^2*mWW^2*s^2*t^4 + 924*mtt*mWW^3*s^2*t^4 + 8022*ep*mtt*mWW^3*s^2*t^4 + 22677*ep^2*mtt*mWW^3*s^2*t^4 + 19749*ep^3*mtt*mWW^3*s^2*t^4 - 192*mWW^4*s^2*t^4 - 1832*ep*mWW^4*s^2*t^4 - 5750*ep^2*mWW^4*s^2*t^4 - 5752*ep^3*mWW^4*s^2*t^4 + 320*mtt^2*mWW*s^3*t^4 + 2360*ep*mtt^2*mWW*s^3*t^4 + 4750*ep^2*mtt^2*mWW*s^3*t^4 + 2710*ep^3*mtt^2*mWW*s^3*t^4 + 304*mtt*mWW^2*s^3*t^4 + 2088*ep*mtt*mWW^2*s^3*t^4 + 4336*ep^2*mtt*mWW^2*s^3*t^4 + 2704*ep^3*mtt*mWW^2*s^3*t^4 - 308*mWW^3*s^3*t^4 - 2674*ep*mWW^3*s^3*t^4 - 7559*ep^2*mWW^3*s^3*t^4 - 6583*ep^3*mWW^3*s^3*t^4 - 160*mtt*mWW*s^4*t^4 - 1180*ep*mtt*mWW*s^4*t^4 - 2375*ep^2*mtt*mWW*s^4*t^4 - 1355*ep^3*mtt*mWW*s^4*t^4 - 76*mWW^2*s^4*t^4 - 522*ep*mWW^2*s^4*t^4 - 1084*ep^2*mWW^2*s^4*t^4 - 676*ep^3*mWW^2*s^4*t^4 + 32*mWW*s^5*t^4 + 236*ep*mWW*s^5*t^4 + 475*ep^2*mWW*s^5*t^4 + 271*ep^3*mWW*s^5*t^4 + 8*mtt^5*t^5 + 52*ep*mtt^5*t^5 + 92*ep^2*mtt^5*t^5 + 48*ep^3*mtt^5*t^5 + 72*mtt^4*mWW*t^5 + 496*ep*mtt^4*mWW*t^5 + 1013*ep^2*mtt^4*mWW*t^5 + 637*ep^3*mtt^4*mWW*t^5 - 96*mtt^3*mWW^2*t^5 - 942*ep*mtt^3*mWW^2*t^5 - 2967*ep^2*mtt^3*mWW^2*t^5 - 2735*ep^3*mtt^3*mWW^2*t^5 - 176*mtt^2*mWW^3*t^5 - 1618*ep*mtt^2*mWW^3*t^5 - 4634*ep^2*mtt^2*mWW^3*t^5 - 3990*ep^3*mtt^2*mWW^3*t^5 + 228*mtt*mWW^4*t^5 + 2388*ep*mtt*mWW^4*t^5 + 7624*ep^2*mtt*mWW^4*t^5 + 7112*ep^3*mtt*mWW^4*t^5 - 36*mWW^5*t^5 - 380*ep*mWW^5*t^5 - 1176*ep^2*mWW^5*t^5 - 1152*ep^3*mWW^5*t^5 - 40*mtt^4*s*t^5 - 260*ep*mtt^4*s*t^5 - 460*ep^2*mtt^4*s*t^5 - 240*ep^3*mtt^4*s*t^5 - 288*mtt^3*mWW*s*t^5 - 1984*ep*mtt^3*mWW*s*t^5 - 4052*ep^2*mtt^3*mWW*s*t^5 - 2548*ep^3*mtt^3*mWW*s*t^5 + 288*mtt^2*mWW^2*s*t^5 + 2826*ep*mtt^2*mWW^2*s*t^5 + 8901*ep^2*mtt^2*mWW^2*s*t^5 + 8205*ep^3*mtt^2*mWW^2*s*t^5 + 352*mtt*mWW^3*s*t^5 + 3236*ep*mtt*mWW^3*s*t^5 + 9268*ep^2*mtt*mWW^3*s*t^5 + 7980*ep^3*mtt*mWW^3*s*t^5 - 228*mWW^4*s*t^5 - 2388*ep*mWW^4*s*t^5 - 7624*ep^2*mWW^4*s*t^5 - 7112*ep^3*mWW^4*s*t^5 + 80*mtt^3*s^2*t^5 + 520*ep*mtt^3*s^2*t^5 + 920*ep^2*mtt^3*s^2*t^5 + 480*ep^3*mtt^3*s^2*t^5 + 432*mtt^2*mWW*s^2*t^5 + 2976*ep*mtt^2*mWW*s^2*t^5 + 6078*ep^2*mtt^2*mWW*s^2*t^5 + 3822*ep^3*mtt^2*mWW*s^2*t^5 - 288*mtt*mWW^2*s^2*t^5 - 2826*ep*mtt*mWW^2*s^2*t^5 - 8901*ep^2*mtt*mWW^2*s^2*t^5 - 8205*ep^3*mtt*mWW^2*s^2*t^5 - 176*mWW^3*s^2*t^5 - 1618*ep*mWW^3*s^2*t^5 - 4634*ep^2*mWW^3*s^2*t^5 - 3990*ep^3*mWW^3*s^2*t^5 - 80*mtt^2*s^3*t^5 - 520*ep*mtt^2*s^3*t^5 - 920*ep^2*mtt^2*s^3*t^5 - 480*ep^3*mtt^2*s^3*t^5 - 288*mtt*mWW*s^3*t^5 - 1984*ep*mtt*mWW*s^3*t^5 - 4052*ep^2*mtt*mWW*s^3*t^5 - 2548*ep^3*mtt*mWW*s^3*t^5 + 96*mWW^2*s^3*t^5 + 942*ep*mWW^2*s^3*t^5 + 2967*ep^2*mWW^2*s^3*t^5 + 2735*ep^3*mWW^2*s^3*t^5 + 40*mtt*s^4*t^5 + 260*ep*mtt*s^4*t^5 + 460*ep^2*mtt*s^4*t^5 + 240*ep^3*mtt*s^4*t^5 + 72*mWW*s^4*t^5 + 496*ep*mWW*s^4*t^5 + 1013*ep^2*mWW*s^4*t^5 + 637*ep^3*mWW*s^4*t^5 - 8*s^5*t^5 - 52*ep*s^5*t^5 - 92*ep^2*s^5*t^5 - 48*ep^3*s^5*t^5 - 24*mtt^4*t^6 - 152*ep*mtt^4*t^6 - 290*ep^2*mtt^4*t^6 - 174*ep^3*mtt^4*t^6 - 24*mtt^3*mWW*t^6 - 89*ep*mtt^3*mWW*t^6 + 36*ep^2*mtt^3*mWW*t^6 + 173*ep^3*mtt^3*mWW*t^6 + 158*mtt^2*mWW^2*t^6 + 1442*ep*mtt^2*mWW^2*t^6 + 4167*ep^2*mtt^2*mWW^2*t^6 + 3591*ep^3*mtt^2*mWW^2*t^6 - 66*mtt*mWW^3*t^6 - 705*ep*mtt*mWW^3*t^6 - 2261*ep^2*mtt*mWW^3*t^6 - 2030*ep^3*mtt*mWW^3*t^6 - 44*mWW^4*t^6 - 496*ep*mWW^4*t^6 - 1652*ep^2*mWW^4*t^6 - 1560*ep^3*mWW^4*t^6 + 96*mtt^3*s*t^6 + 608*ep*mtt^3*s*t^6 + 1160*ep^2*mtt^3*s*t^6 + 696*ep^3*mtt^3*s*t^6 + 72*mtt^2*mWW*s*t^6 + 267*ep*mtt^2*mWW*s*t^6 - 108*ep^2*mtt^2*mWW*s*t^6 - 519*ep^3*mtt^2*mWW*s*t^6 - 316*mtt*mWW^2*s*t^6 - 2884*ep*mtt*mWW^2*s*t^6 - 8334*ep^2*mtt*mWW^2*s*t^6 - 7182*ep^3*mtt*mWW^2*s*t^6 + 66*mWW^3*s*t^6 + 705*ep*mWW^3*s*t^6 + 2261*ep^2*mWW^3*s*t^6 + 2030*ep^3*mWW^3*s*t^6 - 144*mtt^2*s^2*t^6 - 912*ep*mtt^2*s^2*t^6 - 1740*ep^2*mtt^2*s^2*t^6 - 1044*ep^3*mtt^2*s^2*t^6 - 72*mtt*mWW*s^2*t^6 - 267*ep*mtt*mWW*s^2*t^6 + 108*ep^2*mtt*mWW*s^2*t^6 + 519*ep^3*mtt*mWW*s^2*t^6 + 158*mWW^2*s^2*t^6 + 1442*ep*mWW^2*s^2*t^6 + 4167*ep^2*mWW^2*s^2*t^6 + 3591*ep^3*mWW^2*s^2*t^6 + 96*mtt*s^3*t^6 + 608*ep*mtt*s^3*t^6 + 1160*ep^2*mtt*s^3*t^6 + 696*ep^3*mtt*s^3*t^6 + 24*mWW*s^3*t^6 + 89*ep*mWW*s^3*t^6 - 36*ep^2*mWW*s^3*t^6 - 173*ep^3*mWW*s^3*t^6 - 24*s^4*t^6 - 152*ep*s^4*t^6 - 290*ep^2*s^4*t^6 - 174*ep^3*s^4*t^6 + 24*mtt^3*t^7 + 148*ep*mtt^3*t^7 + 292*ep^2*mtt^3*t^7 + 186*ep^3*mtt^3*t^7 - 40*mtt^2*mWW*t^7 - 385*ep*mtt^2*mWW*t^7 - 1133*ep^2*mtt^2*mWW*t^7 - 968*ep^3*mtt^2*mWW*t^7 - 32*mtt*mWW^2*t^7 - 265*ep*mtt*mWW^2*t^7 - 657*ep^2*mtt*mWW^2*t^7 - 502*ep^3*mtt*mWW^2*t^7 + 48*mWW^3*t^7 + 502*ep*mWW^3*t^7 + 1498*ep^2*mWW^3*t^7 + 1284*ep^3*mWW^3*t^7 - 72*mtt^2*s*t^7 - 444*ep*mtt^2*s*t^7 - 876*ep^2*mtt^2*s*t^7 - 558*ep^3*mtt^2*s*t^7 + 80*mtt*mWW*s*t^7 + 770*ep*mtt*mWW*s*t^7 + 2266*ep^2*mtt*mWW*s*t^7 + 1936*ep^3*mtt*mWW*s*t^7 + 32*mWW^2*s*t^7 + 265*ep*mWW^2*s*t^7 + 657*ep^2*mWW^2*s*t^7 + 502*ep^3*mWW^2*s*t^7 + 72*mtt*s^2*t^7 + 444*ep*mtt*s^2*t^7 + 876*ep^2*mtt*s^2*t^7 + 558*ep^3*mtt*s^2*t^7 - 40*mWW*s^2*t^7 - 385*ep*mWW*s^2*t^7 - 1133*ep^2*mWW*s^2*t^7 - 968*ep^3*mWW*s^2*t^7 - 24*s^3*t^7 - 148*ep*s^3*t^7 - 292*ep^2*s^3*t^7 - 186*ep^3*s^3*t^7 - 8*mtt^2*t^8 - 48*ep*mtt^2*t^8 - 94*ep^2*mtt^2*t^8 - 60*ep^3*mtt^2*t^8 + 24*mtt*mWW*t^8 + 208*ep*mtt*mWW*t^8 + 538*ep^2*mtt*mWW*t^8 + 420*ep^3*mtt*mWW*t^8 - 16*mWW^2*t^8 - 160*ep*mWW^2*t^8 - 444*ep^2*mWW^2*t^8 - 360*ep^3*mWW^2*t^8 + 16*mtt*s*t^8 + 96*ep*mtt*s*t^8 + 188*ep^2*mtt*s*t^8 + 120*ep^3*mtt*s*t^8 - 24*mWW*s*t^8 - 208*ep*mWW*s*t^8 - 538*ep^2*mWW*s*t^8 - 420*ep^3*mWW*s*t^8 - 8*s^2*t^8 - 48*ep*s^2*t^8 - 94*ep^2*s^2*t^8 - 60*ep^3*s^2*t^8))/(8*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)*mWW^2*s*(-mtt + s)*(-mtt + mWW + s)^2*(mWW - t)^3*(-mtt + mWW + s + t)), ((-1 + ep)*(-1 + 2*ep)*(-18*ep^2*mtt^11*mWW^3*s^2 - 156*ep^3*mtt^11*mWW^3*s^2 - 462*ep^4*mtt^11*mWW^3*s^2 - 564*ep^5*mtt^11*mWW^3*s^2 - 240*ep^6*mtt^11*mWW^3*s^2 - 12*ep*mtt^10*mWW^4*s^2 - 56*ep^2*mtt^10*mWW^4*s^2 + 184*ep^3*mtt^10*mWW^4*s^2 + 1220*ep^4*mtt^10*mWW^4*s^2 + 1904*ep^5*mtt^10*mWW^4*s^2 + 912*ep^6*mtt^10*mWW^4*s^2 + 52*ep*mtt^9*mWW^5*s^2 + 486*ep^2*mtt^9*mWW^5*s^2 + 1308*ep^3*mtt^9*mWW^5*s^2 + 974*ep^4*mtt^9*mWW^5*s^2 - 532*ep^5*mtt^9*mWW^5*s^2 - 608*ep^6*mtt^9*mWW^5*s^2 - 76*ep*mtt^8*mWW^6*s^2 - 892*ep^2*mtt^8*mWW^6*s^2 - 3488*ep^3*mtt^8*mWW^6*s^2 - 6176*ep^4*mtt^8*mWW^6*s^2 - 5232*ep^5*mtt^8*mWW^6*s^2 - 1824*ep^6*mtt^8*mWW^6*s^2 + 20*ep*mtt^7*mWW^7*s^2 + 398*ep^2*mtt^7*mWW^7*s^2 + 2348*ep^3*mtt^7*mWW^7*s^2 + 6014*ep^4*mtt^7*mWW^7*s^2 + 7076*ep^5*mtt^7*mWW^7*s^2 + 3152*ep^6*mtt^7*mWW^7*s^2 + 60*ep*mtt^6*mWW^8*s^2 + 576*ep^2*mtt^6*mWW^8*s^2 + 1624*ep^3*mtt^6*mWW^8*s^2 + 1396*ep^4*mtt^6*mWW^8*s^2 - 400*ep^5*mtt^6*mWW^8*s^2 - 688*ep^6*mtt^6*mWW^8*s^2 - 68*ep*mtt^5*mWW^9*s^2 - 806*ep^2*mtt^5*mWW^9*s^2 - 3196*ep^3*mtt^5*mWW^9*s^2 - 5806*ep^4*mtt^5*mWW^9*s^2 - 5148*ep^5*mtt^5*mWW^9*s^2 - 1920*ep^6*mtt^5*mWW^9*s^2 + 28*ep*mtt^4*mWW^10*s^2 + 372*ep^2*mtt^4*mWW^10*s^2 + 1680*ep^3*mtt^4*mWW^10*s^2 + 3560*ep^4*mtt^4*mWW^10*s^2 + 3728*ep^5*mtt^4*mWW^10*s^2 + 1600*ep^6*mtt^4*mWW^10*s^2 - 4*ep*mtt^3*mWW^11*s^2 - 60*ep^2*mtt^3*mWW^11*s^2 - 304*ep^3*mtt^3*mWW^11*s^2 - 720*ep^4*mtt^3*mWW^11*s^2 - 832*ep^5*mtt^3*mWW^11*s^2 - 384*ep^6*mtt^3*mWW^11*s^2 + 144*ep^2*mtt^10*mWW^3*s^3 + 1248*ep^3*mtt^10*mWW^3*s^3 + 3696*ep^4*mtt^10*mWW^3*s^3 + 4512*ep^5*mtt^10*mWW^3*s^3 + 1920*ep^6*mtt^10*mWW^3*s^3 + 78*ep*mtt^9*mWW^4*s^3 + 310*ep^2*mtt^9*mWW^4*s^3 - 1662*ep^3*mtt^9*mWW^4*s^3 - 9314*ep^4*mtt^9*mWW^4*s^3 - 14076*ep^5*mtt^9*mWW^4*s^3 - 6656*ep^6*mtt^9*mWW^4*s^3 - 278*ep*mtt^8*mWW^5*s^3 - 2504*ep^2*mtt^8*mWW^5*s^3 - 6102*ep^3*mtt^8*mWW^5*s^3 - 2388*ep^4*mtt^8*mWW^5*s^3 + 6488*ep^5*mtt^8*mWW^5*s^3 + 4880*ep^6*mtt^8*mWW^5*s^3 + 286*ep*mtt^7*mWW^6*s^3 + 3442*ep^2*mtt^7*mWW^6*s^3 + 13594*ep^3*mtt^7*mWW^6*s^3 + 24106*ep^4*mtt^7*mWW^6*s^3 + 20308*ep^5*mtt^7*mWW^6*s^3 + 7024*ep^6*mtt^7*mWW^6*s^3 + 74*ep*mtt^6*mWW^7*s^3 - 12*ep^2*mtt^6*mWW^7*s^3 - 4014*ep^3*mtt^6*mWW^7*s^3 - 16040*ep^4*mtt^6*mWW^7*s^3 - 22808*ep^5*mtt^6*mWW^7*s^3 - 11008*ep^6*mtt^6*mWW^7*s^3 - 326*ep*mtt^5*mWW^8*s^3 - 3238*ep^2*mtt^5*mWW^8*s^3 - 9754*ep^3*mtt^5*mWW^8*s^3 - 10542*ep^4*mtt^5*mWW^8*s^3 - 2004*ep^5*mtt^5*mWW^8*s^3 + 1504*ep^6*mtt^5*mWW^8*s^3 + 206*ep*mtt^4*mWW^9*s^3 + 2384*ep^2*mtt^4*mWW^9*s^3 + 8894*ep^3*mtt^4*mWW^9*s^3 + 14732*ep^4*mtt^4*mWW^9*s^3 + 11720*ep^5*mtt^4*mWW^9*s^3 + 4112*ep^6*mtt^4*mWW^9*s^3 - 38*ep*mtt^3*mWW^10*s^3 - 514*ep^2*mtt^3*mWW^10*s^3 - 2178*ep^3*mtt^3*mWW^10*s^3 - 4250*ep^4*mtt^3*mWW^10*s^3 - 4228*ep^5*mtt^3*mWW^10*s^3 - 1872*ep^6*mtt^3*mWW^10*s^3 - 2*ep*mtt^2*mWW^11*s^3 - 12*ep^2*mtt^2*mWW^11*s^3 - 26*ep^3*mtt^2*mWW^11*s^3 + 88*ep^5*mtt^2*mWW^11*s^3 + 96*ep^6*mtt^2*mWW^11*s^3 - 504*ep^2*mtt^9*mWW^3*s^4 - 4368*ep^3*mtt^9*mWW^3*s^4 - 12936*ep^4*mtt^9*mWW^3*s^4 - 15792*ep^5*mtt^9*mWW^3*s^4 - 6720*ep^6*mtt^9*mWW^3*s^4 - 216*ep*mtt^8*mWW^4*s^4 - 696*ep^2*mtt^8*mWW^4*s^4 + 6036*ep^3*mtt^8*mWW^4*s^4 + 30108*ep^4*mtt^8*mWW^4*s^4 + 44328*ep^5*mtt^8*mWW^4*s^4 + 20736*ep^6*mtt^8*mWW^4*s^4 + 606*ep*mtt^7*mWW^5*s^4 + 5300*ep^2*mtt^7*mWW^5*s^4 + 11546*ep^3*mtt^7*mWW^5*s^4 - 812*ep^4*mtt^7*mWW^5*s^4 - 22304*ep^5*mtt^7*mWW^5*s^4 - 14400*ep^6*mtt^7*mWW^5*s^4 - 348*ep*mtt^6*mWW^6*s^4 - 4792*ep^2*mtt^6*mWW^6*s^4 - 20760*ep^3*mtt^6*mWW^6*s^4 - 39988*ep^4*mtt^6*mWW^6*s^4 - 36312*ep^5*mtt^6*mWW^6*s^4 - 13216*ep^6*mtt^6*mWW^6*s^4 - 438*ep*mtt^5*mWW^7*s^4 - 2952*ep^2*mtt^5*mWW^7*s^4 - 1754*ep^3*mtt^5*mWW^7*s^4 + 18592*ep^4*mtt^5*mWW^7*s^4 + 37544*ep^5*mtt^5*mWW^7*s^4 + 19904*ep^6*mtt^5*mWW^7*s^4 + 576*ep*mtt^4*mWW^8*s^4 + 5608*ep^2*mtt^4*mWW^8*s^4 + 15508*ep^3*mtt^4*mWW^8*s^4 + 12212*ep^4*mtt^4*mWW^8*s^4 - 5176*ep^5*mtt^4*mWW^8*s^4 - 6432*ep^6*mtt^4*mWW^8*s^4 - 174*ep*mtt^3*mWW^9*s^4 - 1916*ep^2*mtt^3*mWW^9*s^4 - 5754*ep^3*mtt^3*mWW^9*s^4 - 5564*ep^4*mtt^3*mWW^9*s^4 - 192*ep^5*mtt^3*mWW^9*s^4 + 928*ep^6*mtt^3*mWW^9*s^4 - 12*ep*mtt^2*mWW^10*s^4 - 120*ep^2*mtt^2*mWW^10*s^4 - 784*ep^3*mtt^2*mWW^10*s^4 - 2332*ep^4*mtt^2*mWW^10*s^4 - 2840*ep^5*mtt^2*mWW^10*s^4 - 1088*ep^6*mtt^2*mWW^10*s^4 + 6*ep*mtt*mWW^11*s^4 + 72*ep^2*mtt*mWW^11*s^4 + 330*ep^3*mtt*mWW^11*s^4 + 720*ep^4*mtt*mWW^11*s^4 + 744*ep^5*mtt*mWW^11*s^4 + 288*ep^6*mtt*mWW^11*s^4 + 1008*ep^2*mtt^8*mWW^3*s^5 + 8736*ep^3*mtt^8*mWW^3*s^5 + 25872*ep^4*mtt^8*mWW^3*s^5 + 31584*ep^5*mtt^8*mWW^3*s^5 + 13440*ep^6*mtt^8*mWW^3*s^5 + 330*ep*mtt^7*mWW^4*s^5 + 802*ep^2*mtt^7*mWW^4*s^5 - 11618*ep^3*mtt^7*mWW^4*s^5 - 53374*ep^4*mtt^7*mWW^4*s^5 - 76996*ep^5*mtt^7*mWW^4*s^5 - 35712*ep^6*mtt^7*mWW^4*s^5 - 680*ep*mtt^6*mWW^5*s^5 - 5956*ep^2*mtt^6*mWW^5*s^5 - 12064*ep^3*mtt^6*mWW^5*s^5 + 5484*ep^4*mtt^6*mWW^5*s^5 + 32400*ep^5*mtt^6*mWW^5*s^5 + 19888*ep^6*mtt^6*mWW^5*s^5 + 50*ep*mtt^5*mWW^6*s^5 + 2586*ep^2*mtt^5*mWW^6*s^5 + 17158*ep^3*mtt^5*mWW^6*s^5 + 43778*ep^4*mtt^5*mWW^6*s^5 + 48852*ep^5*mtt^5*mWW^6*s^5 + 20080*ep^6*mtt^5*mWW^6*s^5 + 672*ep*mtt^4*mWW^7*s^5 + 4944*ep^2*mtt^4*mWW^7*s^5 + 5184*ep^3*mtt^4*mWW^7*s^5 - 22800*ep^4*mtt^4*mWW^7*s^5 - 51264*ep^5*mtt^4*mWW^7*s^5 - 27456*ep^6*mtt^4*mWW^7*s^5 - 402*ep*mtt^3*mWW^8*s^5 - 3650*ep^2*mtt^3*mWW^8*s^5 - 6822*ep^3*mtt^3*mWW^8*s^5 + 6574*ep^4*mtt^3*mWW^8*s^5 + 24804*ep^5*mtt^3*mWW^8*s^5 + 14272*ep^6*mtt^3*mWW^8*s^5 + 8*ep*mtt^2*mWW^9*s^5 + 4*ep^2*mtt^2*mWW^9*s^5 - 1856*ep^3*mtt^2*mWW^9*s^5 - 8556*ep^4*mtt^2*mWW^9*s^5 - 12720*ep^5*mtt^2*mWW^9*s^5 - 5872*ep^6*mtt^2*mWW^9*s^5 + 22*ep*mtt*mWW^10*s^5 + 262*ep^2*mtt*mWW^10*s^5 + 1282*ep^3*mtt*mWW^10*s^5 + 3022*ep^4*mtt*mWW^10*s^5 + 3340*ep^5*mtt*mWW^10*s^5 + 1360*ep^6*mtt*mWW^10*s^5 - 1260*ep^2*mtt^7*mWW^3*s^6 - 10920*ep^3*mtt^7*mWW^3*s^6 - 32340*ep^4*mtt^7*mWW^3*s^6 - 39480*ep^5*mtt^7*mWW^3*s^6 - 16800*ep^6*mtt^7*mWW^3*s^6 - 300*ep*mtt^6*mWW^4*s^6 - 500*ep^2*mtt^6*mWW^4*s^6 + 12840*ep^3*mtt^6*mWW^4*s^6 + 55840*ep^4*mtt^6*mWW^4*s^6 + 79440*ep^5*mtt^6*mWW^4*s^6 + 36640*ep^6*mtt^6*mWW^4*s^6 + 400*ep*mtt^5*mWW^5*s^6 + 3900*ep^2*mtt^5*mWW^5*s^6 + 9140*ep^3*mtt^5*mWW^5*s^6 + 160*ep^4*mtt^5*mWW^5*s^6 - 17280*ep^5*mtt^5*mWW^5*s^6 - 11680*ep^6*mtt^5*mWW^5*s^6 + 220*ep*mtt^4*mWW^6*s^6 - 44*ep^2*mtt^4*mWW^6*s^6 - 10832*ep^3*mtt^4*mWW^6*s^6 - 41192*ep^4*mtt^4*mWW^6*s^6 - 55328*ep^5*mtt^4*mWW^6*s^6 - 24800*ep^6*mtt^4*mWW^6*s^6 - 428*ep*mtt^3*mWW^7*s^6 - 2970*ep^2*mtt^3*mWW^7*s^6 - 108*ep^3*mtt^3*mWW^7*s^6 + 27038*ep^4*mtt^3*mWW^7*s^6 + 50468*ep^5*mtt^3*mWW^7*s^6 + 25744*ep^6*mtt^3*mWW^7*s^6 + 80*ep*mtt^2*mWW^8*s^6 + 548*ep^2*mtt^2*mWW^8*s^6 - 1984*ep^3*mtt^2*mWW^8*s^6 - 14596*ep^4*mtt^2*mWW^8*s^6 - 24064*ep^5*mtt^2*mWW^8*s^6 - 11824*ep^6*mtt^2*mWW^8*s^6 + 28*ep*mtt*mWW^9*s^6 + 334*ep^2*mtt*mWW^9*s^6 + 1912*ep^3*mtt*mWW^9*s^6 + 5194*ep^4*mtt*mWW^9*s^6 + 6340*ep^5*mtt*mWW^9*s^6 + 2752*ep^6*mtt*mWW^9*s^6 + 1008*ep^2*mtt^6*mWW^3*s^7 + 8736*ep^3*mtt^6*mWW^3*s^7 + 25872*ep^4*mtt^6*mWW^3*s^7 + 31584*ep^5*mtt^6*mWW^3*s^7 + 13440*ep^6*mtt^6*mWW^3*s^7 + 162*ep*mtt^5*mWW^4*s^7 + 186*ep^2*mtt^5*mWW^4*s^7 - 8034*ep^3*mtt^5*mWW^4*s^7 - 34110*ep^4*mtt^5*mWW^4*s^7 - 48324*ep^5*mtt^5*mWW^4*s^7 - 22272*ep^6*mtt^5*mWW^4*s^7 - 102*ep*mtt^4*mWW^5*s^7 - 1616*ep^2*mtt^4*mWW^5*s^7 - 6518*ep^3*mtt^4*mWW^5*s^7 - 10204*ep^4*mtt^4*mWW^5*s^7 - 6088*ep^5*mtt^4*mWW^5*s^7 - 912*ep^6*mtt^4*mWW^5*s^7 - 174*ep*mtt^3*mWW^6*s^7 - 362*ep^2*mtt^3*mWW^6*s^7 + 6486*ep^3*mtt^3*mWW^6*s^7 + 28894*ep^4*mtt^3*mWW^6*s^7 + 41244*ep^5*mtt^3*mWW^6*s^7 + 19024*ep^6*mtt^3*mWW^6*s^7 + 102*ep*mtt^2*mWW^7*s^7 + 588*ep^2*mtt^2*mWW^7*s^7 - 2338*ep^3*mtt^2*mWW^7*s^7 - 15928*ep^4*mtt^2*mWW^7*s^7 - 25736*ep^5*mtt^2*mWW^7*s^7 - 12608*ep^6*mtt^2*mWW^7*s^7 + 12*ep*mtt*mWW^8*s^7 + 156*ep^2*mtt*mWW^8*s^7 + 1428*ep^3*mtt*mWW^8*s^7 + 4956*ep^4*mtt*mWW^8*s^7 + 6840*ep^5*mtt*mWW^8*s^7 + 3168*ep^6*mtt*mWW^8*s^7 - 504*ep^2*mtt^5*mWW^3*s^8 - 4368*ep^3*mtt^5*mWW^3*s^8 - 12936*ep^4*mtt^5*mWW^3*s^8 - 15792*ep^5*mtt^5*mWW^3*s^8 - 6720*ep^6*mtt^5*mWW^3*s^8 - 48*ep*mtt^4*mWW^4*s^8 - 80*ep^2*mtt^4*mWW^4*s^8 + 2452*ep^3*mtt^4*mWW^4*s^8 + 10844*ep^4*mtt^4*mWW^4*s^8 + 15656*ep^5*mtt^4*mWW^4*s^8 + 7296*ep^6*mtt^4*mWW^4*s^8 - 2*ep*mtt^3*mWW^5*s^8 + 484*ep^2*mtt^3*mWW^5*s^8 + 3682*ep^3*mtt^3*mWW^5*s^8 + 9868*ep^4*mtt^3*mWW^5*s^8 + 11152*ep^5*mtt^3*mWW^5*s^8 + 4480*ep^6*mtt^3*mWW^5*s^8 + 44*ep*mtt^2*mWW^6*s^8 + 64*ep^2*mtt^2*mWW^6*s^8 - 2456*ep^3*mtt^2*mWW^6*s^8 - 10788*ep^4*mtt^2*mWW^6*s^8 - 15576*ep^5*mtt^2*mWW^6*s^8 - 7264*ep^6*mtt^2*mWW^6*s^8 - 2*ep*mtt*mWW^7*s^8 + 4*ep^2*mtt*mWW^7*s^8 + 682*ep^3*mtt*mWW^7*s^8 + 3124*ep^4*mtt*mWW^7*s^8 + 4720*ep^5*mtt*mWW^7*s^8 + 2272*ep^6*mtt*mWW^7*s^8 + 144*ep^2*mtt^4*mWW^3*s^9 + 1248*ep^3*mtt^4*mWW^3*s^9 + 3696*ep^4*mtt^4*mWW^3*s^9 + 4512*ep^5*mtt^4*mWW^3*s^9 + 1920*ep^6*mtt^4*mWW^3*s^9 + 6*ep*mtt^3*mWW^4*s^9 + 46*ep^2*mtt^3*mWW^4*s^9 - 126*ep^3*mtt^3*mWW^4*s^9 - 1058*ep^4*mtt^3*mWW^4*s^9 - 1788*ep^5*mtt^3*mWW^4*s^9 - 896*ep^6*mtt^3*mWW^4*s^9 + 4*ep*mtt^2*mWW^5*s^9 - 100*ep^2*mtt^2*mWW^5*s^9 - 1076*ep^3*mtt^2*mWW^5*s^9 - 3388*ep^4*mtt^2*mWW^5*s^9 - 4256*ep^5*mtt^2*mWW^5*s^9 - 1840*ep^6*mtt^2*mWW^5*s^9 - 2*ep*mtt*mWW^6*s^9 - 2*ep^2*mtt*mWW^6*s^9 + 298*ep^3*mtt*mWW^6*s^9 + 1366*ep^4*mtt*mWW^6*s^9 + 2044*ep^5*mtt*mWW^6*s^9 + 976*ep^6*mtt*mWW^6*s^9 - 18*ep^2*mtt^3*mWW^3*s^10 - 156*ep^3*mtt^3*mWW^3*s^10 - 462*ep^4*mtt^3*mWW^3*s^10 - 564*ep^5*mtt^3*mWW^3*s^10 - 240*ep^6*mtt^3*mWW^3*s^10 - 12*ep^2*mtt^2*mWW^4*s^10 - 72*ep^3*mtt^2*mWW^4*s^10 - 156*ep^4*mtt^2*mWW^4*s^10 - 144*ep^5*mtt^2*mWW^4*s^10 - 48*ep^6*mtt^2*mWW^4*s^10 + 6*ep^2*mtt*mWW^5*s^10 + 84*ep^3*mtt*mWW^5*s^10 + 306*ep^4*mtt*mWW^5*s^10 + 420*ep^5*mtt*mWW^5*s^10 + 192*ep^6*mtt*mWW^5*s^10 + 36*ep^2*mtt^13*mWW^2*t + 312*ep^3*mtt^13*mWW^2*t + 924*ep^4*mtt^13*mWW^2*t + 1128*ep^5*mtt^13*mWW^2*t + 480*ep^6*mtt^13*mWW^2*t + 54*ep*mtt^12*mWW^3*t + 414*ep^2*mtt^12*mWW^3*t + 910*ep^3*mtt^12*mWW^3*t + 250*ep^4*mtt^12*mWW^3*t - 1084*ep^5*mtt^12*mWW^3*t - 784*ep^6*mtt^12*mWW^3*t - 38*mtt^11*mWW^4*t - 700*ep*mtt^11*mWW^4*t - 4594*ep^2*mtt^11*mWW^4*t - 14212*ep^3*mtt^11*mWW^4*t - 22464*ep^4*mtt^11*mWW^4*t - 17536*ep^5*mtt^11*mWW^4*t - 5376*ep^6*mtt^11*mWW^4*t + 164*mtt^10*mWW^5*t + 2394*ep*mtt^10*mWW^5*t + 14068*ep^2*mtt^10*mWW^5*t + 42490*ep^3*mtt^10*mWW^5*t + 69372*ep^4*mtt^10*mWW^5*t + 57872*ep^5*mtt^10*mWW^5*t + 19200*ep^6*mtt^10*mWW^5*t - 282*mtt^9*mWW^6*t - 3720*ep*mtt^9*mWW^6*t - 20138*ep^2*mtt^9*mWW^6*t - 57544*ep^3*mtt^9*mWW^6*t - 90996*ep^4*mtt^9*mWW^6*t - 74696*ep^5*mtt^9*mWW^6*t - 24544*ep^6*mtt^9*mWW^6*t + 248*mtt^8*mWW^7*t + 3082*ep*mtt^8*mWW^7*t + 15598*ep^2*mtt^8*mWW^7*t + 41674*ep^3*mtt^8*mWW^7*t + 62058*ep^4*mtt^8*mWW^7*t + 48532*ep^5*mtt^8*mWW^7*t + 15408*ep^6*mtt^8*mWW^7*t - 122*mtt^7*mWW^8*t - 1500*ep*mtt^7*mWW^8*t - 7438*ep^2*mtt^7*mWW^8*t - 19324*ep^3*mtt^7*mWW^8*t - 28080*ep^4*mtt^7*mWW^8*t - 21920*ep^5*mtt^7*mWW^8*t - 7296*ep^6*mtt^7*mWW^8*t + 36*mtt^6*mWW^9*t + 486*ep*mtt^6*mWW^9*t + 2672*ep^2*mtt^6*mWW^9*t + 7758*ep^3*mtt^6*mWW^9*t + 12752*ep^4*mtt^6*mWW^9*t + 11448*ep^5*mtt^6*mWW^9*t + 4448*ep^6*mtt^6*mWW^9*t - 6*mtt^5*mWW^10*t - 96*ep*mtt^5*mWW^10*t - 618*ep^2*mtt^5*mWW^10*t - 2064*ep^3*mtt^5*mWW^10*t - 3816*ep^4*mtt^5*mWW^10*t - 3744*ep^5*mtt^5*mWW^10*t - 1536*ep^6*mtt^5*mWW^10*t - 369*ep^2*mtt^12*mWW^2*s*t - 3234*ep^3*mtt^12*mWW^2*s*t - 9711*ep^4*mtt^12*mWW^2*s*t - 12006*ep^5*mtt^12*mWW^2*s*t - 5160*ep^6*mtt^12*mWW^2*s*t - 444*ep*mtt^11*mWW^3*s*t - 3286*ep^2*mtt^11*mWW^3*s*t - 6270*ep^3*mtt^11*mWW^3*s*t + 2248*ep^4*mtt^11*mWW^3*s*t + 15004*ep^5*mtt^11*mWW^3*s*t + 9328*ep^6*mtt^11*mWW^3*s*t + 270*mtt^10*mWW^4*s*t + 5002*ep*mtt^10*mWW^4*s*t + 32969*ep^2*mtt^10*mWW^4*s*t + 102098*ep^3*mtt^10*mWW^4*s*t + 160447*ep^4*mtt^10*mWW^4*s*t + 123486*ep^5*mtt^10*mWW^4*s*t + 37128*ep^6*mtt^10*mWW^4*s*t - 1018*mtt^9*mWW^5*s*t - 14860*ep*mtt^9*mWW^5*s*t - 87910*ep^2*mtt^9*mWW^5*s*t - 268786*ep^3*mtt^9*mWW^5*s*t - 445366*ep^4*mtt^9*mWW^5*s*t - 377160*ep^5*mtt^9*mWW^5*s*t - 127040*ep^6*mtt^9*mWW^5*s*t + 1456*mtt^8*mWW^6*s*t + 19164*ep*mtt^8*mWW^6*s*t + 104233*ep^2*mtt^8*mWW^6*s*t + 301828*ep^3*mtt^8*mWW^6*s*t + 487149*ep^4*mtt^8*mWW^6*s*t + 409762*ep^5*mtt^8*mWW^6*s*t + 138168*ep^6*mtt^8*mWW^6*s*t - 948*mtt^7*mWW^7*s*t - 11612*ep*mtt^7*mWW^7*s*t - 57864*ep^2*mtt^7*mWW^7*s*t - 152670*ep^3*mtt^7*mWW^7*s*t - 226070*ep^4*mtt^7*mWW^7*s*t - 177024*ep^5*mtt^7*mWW^7*s*t - 56352*ep^6*mtt^7*mWW^7*s*t + 238*mtt^6*mWW^8*s*t + 2690*ep*mtt^6*mWW^8*s*t + 11493*ep^2*mtt^6*mWW^8*s*t + 23162*ep^3*mtt^6*mWW^8*s*t + 21971*ep^4*mtt^6*mWW^8*s*t + 7966*ep^5*mtt^6*mWW^8*s*t + 200*ep^6*mtt^6*mWW^8*s*t + 14*mtt^5*mWW^9*s*t + 188*ep*mtt^5*mWW^9*s*t + 1264*ep^2*mtt^5*mWW^9*s*t + 5010*ep^3*mtt^5*mWW^9*s*t + 10756*ep^4*mtt^5*mWW^9*s*t + 10972*ep^5*mtt^5*mWW^9*s*t + 4016*ep^6*mtt^5*mWW^9*s*t - 12*mtt^4*mWW^10*s*t - 120*ep*mtt^4*mWW^10*s*t - 430*ep^2*mtt^4*mWW^10*s*t - 670*ep^3*mtt^4*mWW^10*s*t - 408*ep^4*mtt^4*mWW^10*s*t + 24*ep^5*mtt^4*mWW^10*s*t + 96*ep^6*mtt^4*mWW^10*s*t - 8*ep*mtt^3*mWW^11*s*t - 100*ep^2*mtt^3*mWW^11*s*t - 468*ep^3*mtt^3*mWW^11*s*t - 1016*ep^4*mtt^3*mWW^11*s*t - 1024*ep^5*mtt^3*mWW^11*s*t - 384*ep^6*mtt^3*mWW^11*s*t + 1683*ep^2*mtt^11*mWW^2*s^2*t + 14874*ep^3*mtt^11*mWW^2*s^2*t + 45117*ep^4*mtt^11*mWW^2*s^2*t + 56286*ep^5*mtt^11*mWW^2*s^2*t + 24360*ep^6*mtt^11*mWW^2*s^2*t + 1605*ep*mtt^10*mWW^3*s^2*t + 11595*ep^2*mtt^10*mWW^3*s^2*t + 19349*ep^3*mtt^10*mWW^3*s^2*t - 20751*ep^4*mtt^10*mWW^3*s^2*t - 72822*ep^5*mtt^10*mWW^3*s^2*t - 42712*ep^6*mtt^10*mWW^3*s^2*t - 826*mtt^9*mWW^4*s^2*t - 15289*ep*mtt^9*mWW^4*s^2*t - 101637*ep^2*mtt^9*mWW^4*s^2*t - 318301*ep^3*mtt^9*mWW^4*s^2*t - 504857*ep^4*mtt^9*mWW^4*s^2*t - 390554*ep^5*mtt^9*mWW^4*s^2*t - 117736*ep^6*mtt^9*mWW^4*s^2*t + 2654*mtt^8*mWW^5*s^2*t + 38193*ep*mtt^8*mWW^5*s^2*t + 226029*ep^2*mtt^8*mWW^5*s^2*t + 700809*ep^3*mtt^8*mWW^5*s^2*t + 1186737*ep^4*mtt^8*mWW^5*s^2*t + 1029082*ep^5*mtt^8*mWW^5*s^2*t + 354440*ep^6*mtt^8*mWW^5*s^2*t - 3010*mtt^7*mWW^6*s^2*t - 38571*ep*mtt^7*mWW^6*s^2*t - 205227*ep^2*mtt^7*mWW^6*s^2*t - 589627*ep^3*mtt^7*mWW^6*s^2*t - 958295*ep^4*mtt^7*mWW^6*s^2*t - 817998*ep^5*mtt^7*mWW^6*s^2*t - 279400*ep^6*mtt^7*mWW^6*s^2*t + 1252*mtt^6*mWW^7*s^2*t + 14351*ep*mtt^6*mWW^7*s^2*t + 63549*ep^2*mtt^6*mWW^7*s^2*t + 140823*ep^3*mtt^6*mWW^7*s^2*t + 165131*ep^4*mtt^6*mWW^7*s^2*t + 93902*ep^5*mtt^6*mWW^7*s^2*t + 16504*ep^6*mtt^6*mWW^7*s^2*t + 58*mtt^5*mWW^8*s^2*t + 1165*ep*mtt^5*mWW^8*s^2*t + 10667*ep^2*mtt^5*mWW^8*s^2*t + 48561*ep^3*mtt^5*mWW^8*s^2*t + 110751*ep^4*mtt^5*mWW^8*s^2*t + 120718*ep^5*mtt^5*mWW^8*s^2*t + 50552*ep^6*mtt^5*mWW^8*s^2*t - 146*mtt^4*mWW^9*s^2*t - 1497*ep*mtt^4*mWW^9*s^2*t - 4993*ep^2*mtt^4*mWW^9*s^2*t - 3993*ep^3*mtt^4*mWW^9*s^2*t + 10863*ep^4*mtt^4*mWW^9*s^2*t + 23942*ep^5*mtt^4*mWW^9*s^2*t + 13304*ep^6*mtt^4*mWW^9*s^2*t + 18*mtt^3*mWW^10*s^2*t + 7*ep*mtt^3*mWW^10*s^2*t - 2346*ep^2*mtt^3*mWW^10*s^2*t - 16779*ep^3*mtt^3*mWW^10*s^2*t - 46488*ep^4*mtt^3*mWW^10*s^2*t - 57292*ep^5*mtt^3*mWW^10*s^2*t - 26160*ep^6*mtt^3*mWW^10*s^2*t + 36*ep*mtt^2*mWW^11*s^2*t + 680*ep^2*mtt^2*mWW^11*s^2*t + 4284*ep^3*mtt^2*mWW^11*s^2*t + 11792*ep^4*mtt^2*mWW^11*s^2*t + 14736*ep^5*mtt^2*mWW^11*s^2*t + 6848*ep^6*mtt^2*mWW^11*s^2*t - 4500*ep^2*mtt^10*mWW^2*s^3*t - 40008*ep^3*mtt^10*mWW^2*s^3*t - 122220*ep^4*mtt^10*mWW^2*s^3*t - 153432*ep^5*mtt^10*mWW^2*s^3*t - 66720*ep^6*mtt^10*mWW^2*s^3*t - 3321*ep*mtt^9*mWW^3*s^3*t - 23663*ep^2*mtt^9*mWW^3*s^3*t - 35057*ep^3*mtt^9*mWW^3*s^3*t + 63947*ep^4*mtt^9*mWW^3*s^3*t + 183230*ep^5*mtt^9*mWW^3*s^3*t + 104568*ep^6*mtt^9*mWW^3*s^3*t + 1414*mtt^8*mWW^4*s^3*t + 25838*ep*mtt^8*mWW^4*s^3*t + 173970*ep^2*mtt^8*mWW^4*s^3*t + 558356*ep^3*mtt^8*mWW^4*s^3*t + 911674*ep^4*mtt^8*mWW^4*s^3*t + 726884*ep^5*mtt^8*mWW^4*s^3*t + 226000*ep^6*mtt^8*mWW^4*s^3*t - 3736*mtt^7*mWW^5*s^3*t - 51749*ep*mtt^7*mWW^5*s^3*t - 302893*ep^2*mtt^7*mWW^5*s^3*t - 957037*ep^3*mtt^7*mWW^5*s^3*t - 1681459*ep^4*mtt^7*mWW^5*s^3*t - 1519206*ep^5*mtt^7*mWW^5*s^3*t - 542664*ep^6*mtt^7*mWW^5*s^3*t + 3086*mtt^6*mWW^6*s^3*t + 36802*ep*mtt^6*mWW^6*s^3*t + 181116*ep^2*mtt^6*mWW^6*s^3*t + 496080*ep^3*mtt^6*mWW^6*s^3*t + 803988*ep^4*mtt^6*mWW^6*s^3*t + 703520*ep^5*mtt^6*mWW^6*s^3*t + 245392*ep^6*mtt^6*mWW^6*s^3*t - 474*mtt^5*mWW^7*s^3*t - 4049*ep*mtt^5*mWW^7*s^3*t - 3547*ep^2*mtt^5*mWW^7*s^3*t + 49343*ep^3*mtt^5*mWW^7*s^3*t + 168637*ep^4*mtt^5*mWW^7*s^3*t + 208530*ep^5*mtt^5*mWW^7*s^3*t + 95160*ep^6*mtt^5*mWW^7*s^3*t - 400*mtt^4*mWW^8*s^3*t - 3998*ep*mtt^4*mWW^8*s^3*t - 15638*ep^2*mtt^4*mWW^8*s^3*t - 32908*ep^3*mtt^4*mWW^8*s^3*t - 41344*ep^4*mtt^4*mWW^8*s^3*t - 28752*ep^5*mtt^4*mWW^8*s^3*t - 9392*ep^6*mtt^4*mWW^8*s^3*t + 106*mtt^3*mWW^9*s^3*t + 167*ep*mtt^3*mWW^9*s^3*t - 9559*ep^2*mtt^3*mWW^9*s^3*t - 65509*ep^3*mtt^3*mWW^9*s^3*t - 171991*ep^4*mtt^3*mWW^9*s^3*t - 202390*ep^5*mtt^3*mWW^9*s^3*t - 88568*ep^6*mtt^3*mWW^9*s^3*t + 4*mtt^2*mWW^10*s^3*t + 306*ep*mtt^2*mWW^10*s^3*t + 4806*ep^2*mtt^2*mWW^10*s^3*t + 27780*ep^3*mtt^2*mWW^10*s^3*t + 72184*ep^4*mtt^2*mWW^10*s^3*t + 86112*ep^5*mtt^2*mWW^10*s^3*t + 38272*ep^6*mtt^2*mWW^10*s^3*t + 4*ep*mtt*mWW^11*s^3*t - 92*ep^2*mtt*mWW^11*s^3*t - 1040*ep^3*mtt*mWW^11*s^3*t - 3416*ep^4*mtt*mWW^11*s^3*t - 4496*ep^5*mtt*mWW^11*s^3*t - 2048*ep^6*mtt*mWW^11*s^3*t + 7812*ep^2*mtt^9*mWW^2*s^4*t + 69720*ep^3*mtt^9*mWW^2*s^4*t + 213948*ep^4*mtt^9*mWW^2*s^4*t + 269640*ep^5*mtt^9*mWW^2*s^4*t + 117600*ep^6*mtt^9*mWW^2*s^4*t + 4281*ep*mtt^8*mWW^3*s^4*t + 30347*ep^2*mtt^8*mWW^3*s^4*t + 40545*ep^3*mtt^8*mWW^3*s^4*t - 105143*ep^4*mtt^8*mWW^3*s^4*t - 273614*ep^5*mtt^8*mWW^3*s^4*t - 153992*ep^6*mtt^8*mWW^3*s^4*t - 1470*mtt^7*mWW^4*s^4*t - 25937*ep*mtt^7*mWW^4*s^4*t - 177924*ep^2*mtt^7*mWW^4*s^4*t - 597835*ep^3*mtt^7*mWW^4*s^4*t - 1034098*ep^4*mtt^7*mWW^4*s^4*t - 877008*ep^5*mtt^7*mWW^4*s^4*t - 289808*ep^6*mtt^7*mWW^4*s^4*t + 3020*mtt^6*mWW^5*s^4*t + 38439*ep*mtt^6*mWW^5*s^4*t + 217207*ep^2*mtt^6*mWW^5*s^4*t + 711367*ep^3*mtt^6*mWW^5*s^4*t + 1348389*ep^4*mtt^6*mWW^5*s^4*t + 1318818*ep^5*mtt^6*mWW^5*s^4*t + 502168*ep^6*mtt^6*mWW^5*s^4*t - 1494*mtt^5*mWW^6*s^4*t - 14631*ep*mtt^5*mWW^6*s^4*t - 52368*ep^2*mtt^5*mWW^6*s^4*t - 109673*ep^3*mtt^5*mWW^6*s^4*t - 182786*ep^4*mtt^5*mWW^6*s^4*t - 199008*ep^5*mtt^5*mWW^6*s^4*t - 82176*ep^6*mtt^5*mWW^6*s^4*t - 326*mtt^4*mWW^7*s^4*t - 3845*ep*mtt^4*mWW^7*s^4*t - 24193*ep^2*mtt^4*mWW^7*s^4*t - 88161*ep^3*mtt^4*mWW^7*s^4*t - 171753*ep^4*mtt^4*mWW^7*s^4*t - 164922*ep^5*mtt^4*mWW^7*s^4*t - 65192*ep^6*mtt^4*mWW^7*s^4*t + 272*mtt^3*mWW^8*s^4*t + 825*ep*mtt^3*mWW^8*s^4*t - 13634*ep^2*mtt^3*mWW^8*s^4*t - 91825*ep^3*mtt^3*mWW^8*s^4*t - 224646*ep^4*mtt^3*mWW^8*s^4*t - 247360*ep^5*mtt^3*mWW^8*s^4*t - 101360*ep^6*mtt^3*mWW^8*s^4*t + 2*mtt^2*mWW^9*s^4*t + 937*ep*mtt^2*mWW^9*s^4*t + 13781*ep^2*mtt^2*mWW^9*s^4*t + 72349*ep^3*mtt^2*mWW^9*s^4*t + 173817*ep^4*mtt^2*mWW^9*s^4*t + 194890*ep^5*mtt^2*mWW^9*s^4*t + 82088*ep^6*mtt^2*mWW^9*s^4*t - 4*mtt*mWW^10*s^4*t - 41*ep*mtt*mWW^10*s^4*t - 740*ep^2*mtt*mWW^10*s^4*t - 5427*ep^3*mtt*mWW^10*s^4*t - 15952*ep^4*mtt*mWW^10*s^4*t - 20076*ep^5*mtt*mWW^10*s^4*t - 8944*ep^6*mtt*mWW^10*s^4*t - 12*ep*mWW^11*s^4*t - 144*ep^2*mWW^11*s^4*t - 612*ep^3*mWW^11*s^4*t - 1200*ep^4*mWW^11*s^4*t - 1104*ep^5*mWW^11*s^4*t - 384*ep^6*mWW^11*s^4*t - 9198*ep^2*mtt^8*mWW^2*s^5*t - 82236*ep^3*mtt^8*mWW^2*s^5*t - 252882*ep^4*mtt^8*mWW^2*s^5*t - 319284*ep^5*mtt^8*mWW^2*s^5*t - 139440*ep^6*mtt^8*mWW^2*s^5*t - 3489*ep*mtt^7*mWW^3*s^5*t - 24771*ep^2*mtt^7*mWW^3*s^5*t - 29917*ep^3*mtt^7*mWW^3*s^5*t + 103779*ep^4*mtt^7*mWW^3*s^5*t + 254550*ep^5*mtt^7*mWW^3*s^5*t + 142136*ep^6*mtt^7*mWW^3*s^5*t + 938*mtt^6*mWW^4*s^5*t + 15290*ep*mtt^6*mWW^4*s^5*t + 108394*ep^2*mtt^6*mWW^4*s^5*t + 398384*ep^3*mtt^6*mWW^4*s^5*t + 765086*ep^4*mtt^6*mWW^4*s^5*t + 717388*ep^5*mtt^6*mWW^4*s^5*t + 258528*ep^6*mtt^6*mWW^4*s^5*t - 1354*mtt^5*mWW^5*s^5*t - 14087*ep*mtt^5*mWW^5*s^5*t - 71425*ep^2*mtt^5*mWW^5*s^5*t - 263403*ep^3*mtt^5*mWW^5*s^5*t - 611737*ep^4*mtt^5*mWW^5*s^5*t - 706698*ep^5*mtt^5*mWW^5*s^5*t - 300440*ep^6*mtt^5*mWW^5*s^5*t + 148*mtt^4*mWW^6*s^5*t - 484*ep*mtt^4*mWW^6*s^5*t - 17165*ep^2*mtt^4*mWW^6*s^5*t - 66936*ep^3*mtt^4*mWW^6*s^5*t - 82169*ep^4*mtt^4*mWW^6*s^5*t - 14954*ep^5*mtt^4*mWW^6*s^5*t + 13848*ep^6*mtt^4*mWW^6*s^5*t + 314*mtt^3*mWW^7*s^5*t + 1711*ep*mtt^3*mWW^7*s^5*t - 2671*ep^2*mtt^3*mWW^7*s^5*t - 35463*ep^3*mtt^3*mWW^7*s^5*t - 92769*ep^4*mtt^3*mWW^7*s^5*t - 104630*ep^5*mtt^3*mWW^7*s^5*t - 42008*ep^6*mtt^3*mWW^7*s^5*t - 34*mtt^2*mWW^8*s^5*t + 1240*ep*mtt^2*mWW^8*s^5*t + 19193*ep^2*mtt^2*mWW^8*s^5*t + 93438*ep^3*mtt^2*mWW^8*s^5*t + 207193*ep^4*mtt^2*mWW^8*s^5*t + 216858*ep^5*mtt^2*mWW^8*s^5*t + 85928*ep^6*mtt^2*mWW^8*s^5*t - 12*mtt*mWW^9*s^5*t - 221*ep*mtt*mWW^9*s^5*t - 2549*ep^2*mtt*mWW^9*s^5*t - 13715*ep^3*mtt*mWW^9*s^5*t - 34437*ep^4*mtt*mWW^9*s^5*t - 39742*ep^5*mtt*mWW^9*s^5*t - 16824*ep^6*mtt*mWW^9*s^5*t - 48*ep*mWW^10*s^5*t - 576*ep^2*mWW^10*s^5*t - 2448*ep^3*mWW^10*s^5*t - 4800*ep^4*mWW^10*s^5*t - 4416*ep^5*mWW^10*s^5*t - 1536*ep^6*mWW^10*s^5*t + 7434*ep^2*mtt^7*mWW^2*s^6*t + 66444*ep^3*mtt^7*mWW^2*s^6*t + 204246*ep^4*mtt^7*mWW^2*s^6*t + 257796*ep^5*mtt^7*mWW^2*s^6*t + 112560*ep^6*mtt^7*mWW^2*s^6*t + 1719*ep*mtt^6*mWW^3*s^6*t + 12301*ep^2*mtt^6*mWW^3*s^6*t + 12895*ep^3*mtt^6*mWW^3*s^6*t - 63073*ep^4*mtt^6*mWW^3*s^6*t - 146914*ep^5*mtt^6*mWW^3*s^6*t - 81528*ep^6*mtt^6*mWW^3*s^6*t - 350*mtt^5*mWW^4*s^6*t - 4747*ep*mtt^5*mWW^4*s^6*t - 36824*ep^2*mtt^5*mWW^4*s^6*t - 165613*ep^3*mtt^5*mWW^4*s^6*t - 381442*ep^4*mtt^5*mWW^4*s^6*t - 410656*ep^5*mtt^5*mWW^4*s^6*t - 163168*ep^6*mtt^5*mWW^4*s^6*t + 278*mtt^4*mWW^5*s^6*t + 1247*ep*mtt^4*mWW^5*s^6*t + 1723*ep^2*mtt^4*mWW^5*s^6*t + 35223*ep^3*mtt^4*mWW^5*s^6*t + 169691*ep^4*mtt^4*mWW^5*s^6*t + 264574*ep^5*mtt^4*mWW^5*s^6*t + 129400*ep^6*mtt^4*mWW^5*s^6*t + 130*mtt^3*mWW^6*s^6*t + 1499*ep*mtt^3*mWW^6*s^6*t + 7919*ep^2*mtt^3*mWW^6*s^6*t + 15295*ep^3*mtt^3*mWW^6*s^6*t - 4473*ep^4*mtt^3*mWW^6*s^6*t - 39834*ep^5*mtt^3*mWW^6*s^6*t - 25704*ep^6*mtt^3*mWW^6*s^6*t - 62*mtt^2*mWW^7*s^6*t + 640*ep*mtt^2*mWW^7*s^6*t + 12218*ep^2*mtt^2*mWW^7*s^6*t + 57612*ep^3*mtt^2*mWW^7*s^6*t + 121408*ep^4*mtt^2*mWW^7*s^6*t + 121712*ep^5*mtt^2*mWW^7*s^6*t + 46304*ep^6*mtt^2*mWW^7*s^6*t - 12*mtt*mWW^8*s^6*t - 374*ep*mtt*mWW^8*s^6*t - 4067*ep^2*mtt*mWW^8*s^6*t - 18656*ep^3*mtt*mWW^8*s^6*t - 41045*ep^4*mtt*mWW^8*s^6*t - 43094*ep^5*mtt*mWW^8*s^6*t - 17096*ep^6*mtt*mWW^8*s^6*t - 72*ep*mWW^9*s^6*t - 864*ep^2*mWW^9*s^6*t - 3672*ep^3*mWW^9*s^6*t - 7200*ep^4*mWW^9*s^6*t - 6624*ep^5*mWW^9*s^6*t - 2304*ep^6*mWW^9*s^6*t - 4068*ep^2*mtt^6*mWW^2*s^7*t - 36264*ep^3*mtt^6*mWW^2*s^7*t - 111132*ep^4*mtt^6*mWW^2*s^7*t - 139896*ep^5*mtt^6*mWW^2*s^7*t - 60960*ep^6*mtt^6*mWW^2*s^7*t - 435*ep*mtt^5*mWW^3*s^7*t - 3205*ep^2*mtt^5*mWW^3*s^7*t - 2379*ep^3*mtt^5*mWW^3*s^7*t + 22441*ep^4*mtt^5*mWW^3*s^7*t + 49162*ep^5*mtt^5*mWW^3*s^7*t + 27112*ep^6*mtt^5*mWW^3*s^7*t + 66*mtt^4*mWW^4*s^7*t + 514*ep*mtt^4*mWW^4*s^7*t + 6442*ep^2*mtt^4*mWW^4*s^7*t + 46916*ep^3*mtt^4*mWW^4*s^7*t + 138402*ep^4*mtt^4*mWW^4*s^7*t + 170484*ep^5*mtt^4*mWW^4*s^7*t + 73136*ep^6*mtt^4*mWW^4*s^7*t - 4*mtt^3*mWW^5*s^7*t + 469*ep*mtt^3*mWW^5*s^7*t + 3129*ep^2*mtt^3*mWW^5*s^7*t - 3987*ep^3*mtt^3*mWW^5*s^7*t - 49277*ep^4*mtt^3*mWW^5*s^7*t - 87258*ep^5*mtt^3*mWW^5*s^7*t - 44600*ep^6*mtt^3*mWW^5*s^7*t - 34*mtt^2*mWW^6*s^7*t + 6*ep*mtt^2*mWW^6*s^7*t + 2384*ep^2*mtt^2*mWW^6*s^7*t + 13828*ep^3*mtt^2*mWW^6*s^7*t + 34352*ep^4*mtt^2*mWW^6*s^7*t + 40184*ep^5*mtt^2*mWW^6*s^7*t + 17184*ep^6*mtt^2*mWW^6*s^7*t - 4*mtt*mWW^7*s^7*t - 266*ep*mtt*mWW^7*s^7*t - 2946*ep^2*mtt*mWW^7*s^7*t - 12546*ep^3*mtt*mWW^7*s^7*t - 25442*ep^4*mtt*mWW^7*s^7*t - 24996*ep^5*mtt*mWW^7*s^7*t - 9440*ep^6*mtt*mWW^7*s^7*t - 48*ep*mWW^8*s^7*t - 576*ep^2*mWW^8*s^7*t - 2448*ep^3*mWW^8*s^7*t - 4800*ep^4*mWW^8*s^7*t - 4416*ep^5*mWW^8*s^7*t - 1536*ep^6*mWW^8*s^7*t + 1440*ep^2*mtt^5*mWW^2*s^8*t + 12768*ep^3*mtt^5*mWW^2*s^8*t + 38880*ep^4*mtt^5*mWW^2*s^8*t + 48672*ep^5*mtt^5*mWW^2*s^8*t + 21120*ep^6*mtt^5*mWW^2*s^8*t + 21*ep*mtt^4*mWW^3*s^8*t + 243*ep^2*mtt^4*mWW^3*s^8*t - 43*ep^3*mtt^4*mWW^3*s^8*t - 3567*ep^4*mtt^4*mWW^3*s^8*t - 7470*ep^5*mtt^4*mWW^3*s^8*t - 4168*ep^6*mtt^4*mWW^3*s^8*t - 4*mtt^3*mWW^4*s^8*t + 17*ep*mtt^3*mWW^4*s^8*t - 1150*ep^2*mtt^3*mWW^4*s^8*t - 12421*ep^3*mtt^3*mWW^4*s^8*t - 40314*ep^4*mtt^3*mWW^4*s^8*t - 51704*ep^5*mtt^3*mWW^4*s^8*t - 22640*ep^6*mtt^3*mWW^4*s^8*t - 4*mtt^2*mWW^5*s^8*t - 49*ep*mtt^2*mWW^5*s^8*t + 61*ep^2*mtt^2*mWW^5*s^8*t + 3519*ep^3*mtt^2*mWW^5*s^8*t + 14659*ep^4*mtt^2*mWW^5*s^8*t + 21590*ep^5*mtt^2*mWW^5*s^8*t + 10344*ep^6*mtt^2*mWW^5*s^8*t - 65*ep*mtt*mWW^6*s^8*t - 754*ep^2*mtt*mWW^6*s^8*t - 3251*ep^3*mtt*mWW^6*s^8*t - 6770*ep^4*mtt*mWW^6*s^8*t - 6976*ep^5*mtt*mWW^6*s^8*t - 2768*ep^6*mtt*mWW^6*s^8*t - 12*ep*mWW^7*s^8*t - 144*ep^2*mWW^7*s^8*t - 612*ep^3*mWW^7*s^8*t - 1200*ep^4*mWW^7*s^8*t - 1104*ep^5*mWW^7*s^8*t - 384*ep^6*mWW^7*s^8*t - 297*ep^2*mtt^4*mWW^2*s^9*t - 2610*ep^3*mtt^4*mWW^2*s^9*t - 7863*ep^4*mtt^4*mWW^2*s^9*t - 9750*ep^5*mtt^4*mWW^2*s^9*t - 4200*ep^6*mtt^4*mWW^2*s^9*t + 9*ep*mtt^3*mWW^3*s^9*t + 13*ep^2*mtt^3*mWW^3*s^9*t - 105*ep^3*mtt^3*mWW^3*s^9*t - 287*ep^4*mtt^3*mWW^3*s^9*t - 186*ep^5*mtt^3*mWW^3*s^9*t - 8*ep^6*mtt^3*mWW^3*s^9*t + 12*ep*mtt^2*mWW^4*s^9*t + 369*ep^2*mtt^2*mWW^4*s^9*t + 2790*ep^3*mtt^2*mWW^4*s^9*t + 8103*ep^4*mtt^2*mWW^4*s^9*t + 9918*ep^5*mtt^2*mWW^4*s^9*t + 4248*ep^6*mtt^2*mWW^4*s^9*t + 3*ep*mtt*mWW^5*s^9*t + 11*ep^2*mtt*mWW^5*s^9*t - 195*ep^3*mtt*mWW^5*s^9*t - 1009*ep^4*mtt*mWW^5*s^9*t - 1614*ep^5*mtt*mWW^5*s^9*t - 808*ep^6*mtt*mWW^5*s^9*t + 27*ep^2*mtt^3*mWW^2*s^10*t + 234*ep^3*mtt^3*mWW^2*s^10*t + 693*ep^4*mtt^3*mWW^2*s^10*t + 846*ep^5*mtt^3*mWW^2*s^10*t + 360*ep^6*mtt^3*mWW^2*s^10*t + 12*ep^2*mtt^2*mWW^3*s^10*t + 72*ep^3*mtt^2*mWW^3*s^10*t + 156*ep^4*mtt^2*mWW^3*s^10*t + 144*ep^5*mtt^2*mWW^3*s^10*t + 48*ep^6*mtt^2*mWW^3*s^10*t - 15*ep^2*mtt*mWW^4*s^10*t - 162*ep^3*mtt*mWW^4*s^10*t - 537*ep^4*mtt*mWW^4*s^10*t - 702*ep^5*mtt*mWW^4*s^10*t - 312*ep^6*mtt*mWW^4*s^10*t - 18*ep*mtt^12*mWW^2*t^2 - 435*ep^2*mtt^12*mWW^2*t^2 - 2872*ep^3*mtt^12*mWW^2*t^2 - 7669*ep^4*mtt^12*mWW^2*t^2 - 8870*ep^5*mtt^12*mWW^2*t^2 - 3656*ep^6*mtt^12*mWW^2*t^2 + 36*mtt^11*mWW^3*t^2 + 112*ep*mtt^11*mWW^3*t^2 - 450*ep^2*mtt^11*mWW^3*t^2 - 882*ep^3*mtt^11*mWW^3*t^2 + 3492*ep^4*mtt^11*mWW^3*t^2 + 8672*ep^5*mtt^11*mWW^3*t^2 + 4800*ep^6*mtt^11*mWW^3*t^2 + 94*mtt^10*mWW^4*t^2 + 2554*ep*mtt^10*mWW^4*t^2 + 20167*ep^2*mtt^10*mWW^4*t^2 + 70974*ep^3*mtt^10*mWW^4*t^2 + 125813*ep^4*mtt^10*mWW^4*t^2 + 110366*ep^5*mtt^10*mWW^4*t^2 + 38312*ep^6*mtt^10*mWW^4*t^2 - 628*mtt^9*mWW^5*t^2 - 9412*ep*mtt^9*mWW^5*t^2 - 57408*ep^2*mtt^9*mWW^5*t^2 - 181642*ep^3*mtt^9*mWW^5*t^2 - 312534*ep^4*mtt^9*mWW^5*t^2 - 275884*ep^5*mtt^9*mWW^5*t^2 - 97232*ep^6*mtt^9*mWW^5*t^2 + 950*mtt^8*mWW^6*t^2 + 11730*ep*mtt^8*mWW^6*t^2 + 58969*ep^2*mtt^8*mWW^6*t^2 + 156546*ep^3*mtt^8*mWW^6*t^2 + 231539*ep^4*mtt^8*mWW^6*t^2 + 179346*ep^5*mtt^8*mWW^6*t^2 + 55960*ep^6*mtt^8*mWW^6*t^2 - 724*mtt^7*mWW^7*t^2 - 8096*ep*mtt^7*mWW^7*t^2 - 34320*ep^2*mtt^7*mWW^7*t^2 - 68834*ep^3*mtt^7*mWW^7*t^2 - 64074*ep^4*mtt^7*mWW^7*t^2 - 19460*ep^5*mtt^7*mWW^7*t^2 + 3088*ep^6*mtt^7*mWW^7*t^2 + 586*mtt^6*mWW^8*t^2 + 7902*ep*mtt^6*mWW^8*t^2 + 42751*ep^2*mtt^6*mWW^8*t^2 + 119910*ep^3*mtt^6*mWW^8*t^2 + 187077*ep^4*mtt^6*mWW^8*t^2 + 157086*ep^5*mtt^6*mWW^8*t^2 + 56488*ep^6*mtt^6*mWW^8*t^2 - 476*mtt^5*mWW^9*t^2 - 7340*ep*mtt^5*mWW^9*t^2 - 45750*ep^2*mtt^5*mWW^9*t^2 - 147986*ep^3*mtt^5*mWW^9*t^2 - 263388*ep^4*mtt^5*mWW^9*t^2 - 245696*ep^5*mtt^5*mWW^9*t^2 - 94144*ep^6*mtt^5*mWW^9*t^2 + 162*mtt^4*mWW^10*t^2 + 2568*ep*mtt^4*mWW^10*t^2 + 16476*ep^2*mtt^4*mWW^10*t^2 + 54786*ep^3*mtt^4*mWW^10*t^2 + 99744*ep^4*mtt^4*mWW^10*t^2 + 94440*ep^5*mtt^4*mWW^10*t^2 + 36384*ep^6*mtt^4*mWW^10*t^2 + 36*ep^2*mtt^12*mWW*s*t^2 + 348*ep^3*mtt^12*mWW*s*t^2 + 1164*ep^4*mtt^12*mWW*s*t^2 + 1572*ep^5*mtt^12*mWW*s*t^2 + 720*ep^6*mtt^12*mWW*s*t^2 + 234*ep*mtt^11*mWW^2*s*t^2 + 4619*ep^2*mtt^11*mWW^2*s*t^2 + 28390*ep^3*mtt^11*mWW^2*s*t^2 + 73315*ep^4*mtt^11*mWW^2*s*t^2 + 83206*ep^5*mtt^11*mWW^2*s*t^2 + 33896*ep^6*mtt^11*mWW^2*s*t^2 - 252*mtt^10*mWW^3*s*t^2 - 1054*ep*mtt^10*mWW^3*s*t^2 - 623*ep^2*mtt^10*mWW^3*s*t^2 - 13804*ep^3*mtt^10*mWW^3*s*t^2 - 73917*ep^4*mtt^10*mWW^3*s*t^2 - 117230*ep^5*mtt^10*mWW^3*s*t^2 - 57320*ep^6*mtt^10*mWW^3*s*t^2 - 694*mtt^9*mWW^4*s*t^2 - 17126*ep*mtt^9*mWW^4*s*t^2 - 131142*ep^2*mtt^9*mWW^4*s*t^2 - 454448*ep^3*mtt^9*mWW^4*s*t^2 - 795294*ep^4*mtt^9*mWW^4*s*t^2 - 688512*ep^5*mtt^9*mWW^4*s*t^2 - 236064*ep^6*mtt^9*mWW^4*s*t^2 + 3824*mtt^8*mWW^5*s*t^2 + 56932*ep*mtt^8*mWW^5*s*t^2 + 347686*ep^2*mtt^8*mWW^5*s*t^2 + 1109024*ep^3*mtt^8*mWW^5*s*t^2 + 1931494*ep^4*mtt^8*mWW^5*s*t^2 + 1729540*ep^5*mtt^8*mWW^5*s*t^2 + 619440*ep^6*mtt^8*mWW^5*s*t^2 - 4822*mtt^7*mWW^6*s*t^2 - 60820*ep*mtt^7*mWW^6*s*t^2 - 315207*ep^2*mtt^7*mWW^6*s*t^2 - 871636*ep^3*mtt^7*mWW^6*s*t^2 - 1357853*ep^4*mtt^7*mWW^6*s*t^2 - 1120890*ep^5*mtt^7*mWW^6*s*t^2 - 378392*ep^6*mtt^7*mWW^6*s*t^2 + 2548*mtt^6*mWW^7*s*t^2 + 28100*ep*mtt^6*mWW^7*s*t^2 + 114253*ep^2*mtt^6*mWW^7*s*t^2 + 204842*ep^3*mtt^6*mWW^7*s*t^2 + 131151*ep^4*mtt^6*mWW^7*s*t^2 - 39134*ep^5*mtt^6*mWW^7*s*t^2 - 56040*ep^6*mtt^6*mWW^7*s*t^2 - 1122*mtt^5*mWW^8*s*t^2 - 13748*ep*mtt^5*mWW^8*s*t^2 - 61996*ep^2*mtt^5*mWW^8*s*t^2 - 122626*ep^3*mtt^5*mWW^8*s*t^2 - 88912*ep^4*mtt^5*mWW^8*s*t^2 + 17732*ep^5*mtt^5*mWW^8*s*t^2 + 34192*ep^6*mtt^5*mWW^8*s*t^2 + 696*mtt^4*mWW^9*s*t^2 + 10094*ep*mtt^4*mWW^9*s*t^2 + 57868*ep^2*mtt^4*mWW^9*s*t^2 + 167010*ep^3*mtt^4*mWW^9*s*t^2 + 254956*ep^4*mtt^4*mWW^9*s*t^2 + 194260*ep^5*mtt^4*mWW^9*s*t^2 + 57616*ep^6*mtt^4*mWW^9*s*t^2 - 178*mtt^3*mWW^10*s*t^2 - 2660*ep*mtt^3*mWW^10*s*t^2 - 16194*ep^2*mtt^3*mWW^10*s*t^2 - 50832*ep^3*mtt^3*mWW^10*s*t^2 - 85104*ep^4*mtt^3*mWW^10*s*t^2 - 70304*ep^5*mtt^3*mWW^10*s*t^2 - 21888*ep^6*mtt^3*mWW^10*s*t^2 + 48*ep*mtt^2*mWW^11*s*t^2 + 700*ep^2*mtt^2*mWW^11*s*t^2 + 3732*ep^3*mtt^2*mWW^11*s*t^2 + 9000*ep^4*mtt^2*mWW^11*s*t^2 + 9760*ep^5*mtt^2*mWW^11*s*t^2 + 3840*ep^6*mtt^2*mWW^11*s*t^2 - 288*ep^2*mtt^11*mWW*s^2*t^2 - 2784*ep^3*mtt^11*mWW*s^2*t^2 - 9312*ep^4*mtt^11*mWW*s^2*t^2 - 12576*ep^5*mtt^11*mWW*s^2*t^2 - 5760*ep^6*mtt^11*mWW*s^2*t^2 - 1131*ep*mtt^10*mWW^2*s^2*t^2 - 20441*ep^2*mtt^10*mWW^2*s^2*t^2 - 120783*ep^3*mtt^10*mWW^2*s^2*t^2 - 305679*ep^4*mtt^10*mWW^2*s^2*t^2 - 342758*ep^5*mtt^10*mWW^2*s^2*t^2 - 138552*ep^6*mtt^10*mWW^2*s^2*t^2 + 756*mtt^9*mWW^3*s^2*t^2 + 3762*ep*mtt^9*mWW^3*s^2*t^2 + 11617*ep^2*mtt^9*mWW^3*s^2*t^2 + 98688*ep^3*mtt^9*mWW^3*s^2*t^2 + 373447*ep^4*mtt^9*mWW^3*s^2*t^2 + 532266*ep^5*mtt^9*mWW^3*s^2*t^2 + 249544*ep^6*mtt^9*mWW^3*s^2*t^2 + 2208*mtt^8*mWW^4*s^2*t^2 + 50094*ep*mtt^8*mWW^4*s^2*t^2 + 374496*ep^2*mtt^8*mWW^4*s^2*t^2 + 1287176*ep^3*mtt^8*mWW^4*s^2*t^2 + 2240690*ep^4*mtt^8*mWW^4*s^2*t^2 + 1928680*ep^5*mtt^8*mWW^4*s^2*t^2 + 657712*ep^6*mtt^8*mWW^4*s^2*t^2 - 9760*mtt^7*mWW^5*s^2*t^2 - 143762*ep*mtt^7*mWW^5*s^2*t^2 - 878329*ep^2*mtt^7*mWW^5*s^2*t^2 - 2826410*ep^3*mtt^7*mWW^5*s^2*t^2 - 4987357*ep^4*mtt^7*mWW^5*s^2*t^2 - 4532274*ep^5*mtt^7*mWW^5*s^2*t^2 - 1649416*ep^6*mtt^7*mWW^5*s^2*t^2 + 9720*mtt^6*mWW^6*s^2*t^2 + 122324*ep*mtt^6*mWW^6*s^2*t^2 + 632169*ep^2*mtt^6*mWW^6*s^2*t^2 + 1745278*ep^3*mtt^6*mWW^6*s^2*t^2 + 2725659*ep^4*mtt^6*mWW^6*s^2*t^2 + 2269546*ep^5*mtt^6*mWW^6*s^2*t^2 + 779320*ep^6*mtt^6*mWW^6*s^2*t^2 - 2984*mtt^5*mWW^7*s^2*t^2 - 28568*ep*mtt^5*mWW^7*s^2*t^2 - 70827*ep^2*mtt^5*mWW^7*s^2*t^2 + 95914*ep^3*mtt^5*mWW^7*s^2*t^2 + 673519*ep^4*mtt^5*mWW^7*s^2*t^2 + 998674*ep^5*mtt^5*mWW^7*s^2*t^2 + 479896*ep^6*mtt^5*mWW^7*s^2*t^2 + 292*mtt^4*mWW^8*s^2*t^2 + 86*ep*mtt^4*mWW^8*s^2*t^2 - 38690*ep^2*mtt^4*mWW^8*s^2*t^2 - 280556*ep^3*mtt^4*mWW^8*s^2*t^2 - 794240*ep^4*mtt^4*mWW^8*s^2*t^2 - 1000844*ep^5*mtt^4*mWW^8*s^2*t^2 - 465680*ep^6*mtt^4*mWW^8*s^2*t^2 - 316*mtt^3*mWW^9*s^2*t^2 - 4144*ep*mtt^3*mWW^9*s^2*t^2 - 19231*ep^2*mtt^3*mWW^9*s^2*t^2 - 33236*ep^3*mtt^3*mWW^9*s^2*t^2 + 8793*ep^4*mtt^3*mWW^9*s^2*t^2 + 87554*ep^5*mtt^3*mWW^9*s^2*t^2 + 67768*ep^6*mtt^3*mWW^9*s^2*t^2 + 84*mtt^2*mWW^10*s^2*t^2 + 1391*ep*mtt^2*mWW^10*s^2*t^2 + 10520*ep^2*mtt^2*mWW^10*s^2*t^2 + 43265*ep^3*mtt^2*mWW^10*s^2*t^2 + 92856*ep^4*mtt^2*mWW^10*s^2*t^2 + 94436*ep^5*mtt^2*mWW^10*s^2*t^2 + 35344*ep^6*mtt^2*mWW^10*s^2*t^2 - 52*ep*mtt*mWW^11*s^2*t^2 - 996*ep^2*mtt*mWW^11*s^2*t^2 - 6552*ep^3*mtt*mWW^11*s^2*t^2 - 18376*ep^4*mtt*mWW^11*s^2*t^2 - 22704*ep^5*mtt*mWW^11*s^2*t^2 - 10176*ep^6*mtt*mWW^11*s^2*t^2 + 1008*ep^2*mtt^10*mWW*s^3*t^2 + 9744*ep^3*mtt^10*mWW*s^3*t^2 + 32592*ep^4*mtt^10*mWW*s^3*t^2 + 44016*ep^5*mtt^10*mWW*s^3*t^2 + 20160*ep^6*mtt^10*mWW*s^3*t^2 + 2859*ep*mtt^9*mWW^2*s^3*t^2 + 50013*ep^2*mtt^9*mWW^2*s^3*t^2 + 290471*ep^3*mtt^9*mWW^2*s^3*t^2 + 728339*ep^4*mtt^9*mWW^2*s^3*t^2 + 811942*ep^5*mtt^9*mWW^2*s^3*t^2 + 326920*ep^6*mtt^9*mWW^2*s^3*t^2 - 1260*mtt^8*mWW^3*s^3*t^2 - 6708*ep*mtt^8*mWW^3*s^3*t^2 - 31307*ep^2*mtt^8*mWW^3*s^3*t^2 - 252370*ep^3*mtt^8*mWW^3*s^3*t^2 - 883361*ep^4*mtt^8*mWW^3*s^3*t^2 - 1217282*ep^5*mtt^8*mWW^3*s^3*t^2 - 562472*ep^6*mtt^8*mWW^3*s^3*t^2 - 3920*mtt^7*mWW^4*s^3*t^2 - 82896*ep*mtt^7*mWW^4*s^3*t^2 - 610501*ep^2*mtt^7*mWW^4*s^3*t^2 - 2100146*ep^3*mtt^7*mWW^4*s^3*t^2 - 3668831*ep^4*mtt^7*mWW^4*s^3*t^2 - 3165102*ep^5*mtt^7*mWW^4*s^3*t^2 - 1080408*ep^6*mtt^7*mWW^4*s^3*t^2 + 13420*mtt^6*mWW^5*s^3*t^2 + 194136*ep*mtt^6*mWW^5*s^3*t^2 + 1182069*ep^2*mtt^6*mWW^5*s^3*t^2 + 3832446*ep^3*mtt^6*mWW^5*s^3*t^2 + 6847163*ep^4*mtt^6*mWW^5*s^3*t^2 + 6304822*ep^5*mtt^6*mWW^5*s^3*t^2 + 2323864*ep^6*mtt^6*mWW^5*s^3*t^2 - 9704*mtt^5*mWW^6*s^3*t^2 - 117434*ep*mtt^5*mWW^6*s^3*t^2 - 572464*ep^2*mtt^5*mWW^6*s^3*t^2 - 1469456*ep^3*mtt^5*mWW^6*s^3*t^2 - 2124214*ep^4*mtt^5*mWW^6*s^3*t^2 - 1642332*ep^5*mtt^5*mWW^6*s^3*t^2 - 528384*ep^6*mtt^5*mWW^6*s^3*t^2 + 888*mtt^4*mWW^7*s^3*t^2 - 680*ep*mtt^4*mWW^7*s^3*t^2 - 111796*ep^2*mtt^4*mWW^7*s^3*t^2 - 730488*ep^3*mtt^4*mWW^7*s^3*t^2 - 1916916*ep^4*mtt^4*mWW^7*s^3*t^2 - 2270508*ep^5*mtt^4*mWW^7*s^3*t^2 - 1003696*ep^6*mtt^4*mWW^7*s^3*t^2 + 480*mtt^3*mWW^8*s^3*t^2 + 9186*ep*mtt^3*mWW^8*s^3*t^2 + 83394*ep^2*mtt^3*mWW^8*s^3*t^2 + 389970*ep^3*mtt^3*mWW^8*s^3*t^2 + 942914*ep^4*mtt^3*mWW^8*s^3*t^2 + 1119536*ep^5*mtt^3*mWW^8*s^3*t^2 + 513408*ep^6*mtt^3*mWW^8*s^3*t^2 + 128*mtt^2*mWW^9*s^3*t^2 + 2196*ep*mtt^2*mWW^9*s^3*t^2 + 16042*ep^2*mtt^2*mWW^9*s^3*t^2 + 62764*ep^3*mtt^2*mWW^9*s^3*t^2 + 125186*ep^4*mtt^2*mWW^9*s^3*t^2 + 111768*ep^5*mtt^2*mWW^9*s^3*t^2 + 32576*ep^6*mtt^2*mWW^9*s^3*t^2 - 32*mtt*mWW^10*s^3*t^2 - 615*ep*mtt*mWW^10*s^3*t^2 - 6050*ep^2*mtt*mWW^10*s^3*t^2 - 31595*ep^3*mtt*mWW^10*s^3*t^2 - 80952*ep^4*mtt*mWW^10*s^3*t^2 - 95724*ep^5*mtt*mWW^10*s^3*t^2 - 41776*ep^6*mtt*mWW^10*s^3*t^2 - 12*ep*mWW^11*s^3*t^2 - 120*ep^2*mWW^11*s^3*t^2 - 444*ep^3*mWW^11*s^3*t^2 - 768*ep^4*mWW^11*s^3*t^2 - 624*ep^5*mWW^11*s^3*t^2 - 192*ep^6*mWW^11*s^3*t^2 - 2016*ep^2*mtt^9*mWW*s^4*t^2 - 19488*ep^3*mtt^9*mWW*s^4*t^2 - 65184*ep^4*mtt^9*mWW*s^4*t^2 - 88032*ep^5*mtt^9*mWW*s^4*t^2 - 40320*ep^6*mtt^9*mWW*s^4*t^2 - 4239*ep*mtt^8*mWW^2*s^4*t^2 - 74671*ep^2*mtt^8*mWW^2*s^4*t^2 - 434351*ep^3*mtt^8*mWW^2*s^4*t^2 - 1090121*ep^4*mtt^8*mWW^2*s^4*t^2 - 1215650*ep^5*mtt^8*mWW^2*s^4*t^2 - 489448*ep^6*mtt^8*mWW^2*s^4*t^2 + 1260*mtt^7*mWW^3*s^4*t^2 + 6176*ep*mtt^7*mWW^3*s^4*t^2 + 35755*ep^2*mtt^7*mWW^3*s^4*t^2 + 327266*ep^3*mtt^7*mWW^3*s^4*t^2 + 1159929*ep^4*mtt^7*mWW^3*s^4*t^2 + 1600990*ep^5*mtt^7*mWW^3*s^4*t^2 + 740488*ep^6*mtt^7*mWW^3*s^4*t^2 + 4190*mtt^6*mWW^4*s^4*t^2 + 83803*ep*mtt^6*mWW^4*s^4*t^2 + 615309*ep^2*mtt^6*mWW^4*s^4*t^2 + 2142633*ep^3*mtt^6*mWW^4*s^4*t^2 + 3794779*ep^4*mtt^6*mWW^4*s^4*t^2 + 3308150*ep^5*mtt^6*mWW^4*s^4*t^2 + 1135752*ep^6*mtt^6*mWW^4*s^4*t^2 - 10580*mtt^5*mWW^5*s^4*t^2 - 148194*ep*mtt^5*mWW^5*s^4*t^2 - 891915*ep^2*mtt^5*mWW^5*s^4*t^2 - 2909672*ep^3*mtt^5*mWW^5*s^4*t^2 - 5273609*ep^4*mtt^5*mWW^5*s^4*t^2 - 4924542*ep^5*mtt^5*mWW^5*s^4*t^2 - 1833832*ep^6*mtt^5*mWW^5*s^4*t^2 + 4722*mtt^4*mWW^6*s^4*t^2 + 49853*ep*mtt^4*mWW^6*s^4*t^2 + 187507*ep^2*mtt^4*mWW^6*s^4*t^2 + 298673*ep^3*mtt^4*mWW^6*s^4*t^2 + 138899*ep^4*mtt^4*mWW^6*s^4*t^2 - 127430*ep^5*mtt^4*mWW^6*s^4*t^2 - 117064*ep^6*mtt^4*mWW^6*s^4*t^2 + 688*mtt^3*mWW^7*s^4*t^2 + 16226*ep*mtt^3*mWW^7*s^4*t^2 + 156941*ep^2*mtt^3*mWW^7*s^4*t^2 + 714912*ep^3*mtt^3*mWW^7*s^4*t^2 + 1627739*ep^4*mtt^3*mWW^7*s^4*t^2 + 1802974*ep^5*mtt^3*mWW^7*s^4*t^2 + 772888*ep^6*mtt^3*mWW^7*s^4*t^2 - 248*mtt^2*mWW^8*s^4*t^2 - 3035*ep*mtt^2*mWW^8*s^4*t^2 - 19801*ep^2*mtt^2*mWW^8*s^4*t^2 - 76601*ep^3*mtt^2*mWW^8*s^4*t^2 - 172205*ep^4*mtt^2*mWW^8*s^4*t^2 - 208878*ep^5*mtt^2*mWW^8*s^4*t^2 - 103208*ep^6*mtt^2*mWW^8*s^4*t^2 - 68*mtt*mWW^9*s^4*t^2 - 1390*ep*mtt*mWW^9*s^4*t^2 - 12389*ep^2*mtt*mWW^9*s^4*t^2 - 57912*ep^3*mtt*mWW^9*s^4*t^2 - 137723*ep^4*mtt*mWW^9*s^4*t^2 - 154958*ep^5*mtt*mWW^9*s^4*t^2 - 65160*ep^6*mtt*mWW^9*s^4*t^2 + 4*mWW^10*s^4*t^2 + 32*ep*mWW^10*s^4*t^2 + 88*ep^2*mWW^10*s^4*t^2 + 140*ep^3*mWW^10*s^4*t^2 + 256*ep^4*mWW^10*s^4*t^2 + 368*ep^5*mWW^10*s^4*t^2 + 192*ep^6*mWW^10*s^4*t^2 + 2520*ep^2*mtt^8*mWW*s^5*t^2 + 24360*ep^3*mtt^8*mWW*s^5*t^2 + 81480*ep^4*mtt^8*mWW*s^5*t^2 + 110040*ep^5*mtt^8*mWW*s^5*t^2 + 50400*ep^6*mtt^8*mWW*s^5*t^2 + 3783*ep*mtt^7*mWW^2*s^5*t^2 + 70075*ep^2*mtt^7*mWW^2*s^5*t^2 + 416667*ep^3*mtt^7*mWW^2*s^5*t^2 + 1058529*ep^4*mtt^7*mWW^2*s^5*t^2 + 1188850*ep^5*mtt^7*mWW^2*s^5*t^2 + 480696*ep^6*mtt^7*mWW^2*s^5*t^2 - 756*mtt^6*mWW^3*s^5*t^2 - 2262*ep*mtt^6*mWW^3*s^5*t^2 - 15455*ep^2*mtt^6*mWW^3*s^5*t^2 - 227448*ep^3*mtt^6*mWW^3*s^5*t^2 - 885677*ep^4*mtt^6*mWW^3*s^5*t^2 - 1261602*ep^5*mtt^6*mWW^3*s^5*t^2 - 591800*ep^6*mtt^6*mWW^3*s^5*t^2 - 2694*mtt^5*mWW^4*s^5*t^2 - 51741*ep*mtt^5*mWW^4*s^5*t^2 - 385584*ep^2*mtt^5*mWW^4*s^5*t^2 - 1382303*ep^3*mtt^5*mWW^4*s^5*t^2 - 2517810*ep^4*mtt^5*mWW^4*s^5*t^2 - 2241648*ep^5*mtt^5*mWW^4*s^5*t^2 - 778112*ep^6*mtt^5*mWW^4*s^5*t^2 + 4648*mtt^4*mWW^5*s^5*t^2 + 60856*ep*mtt^4*mWW^5*s^5*t^2 + 354810*ep^2*mtt^4*mWW^5*s^5*t^2 + 1170568*ep^3*mtt^4*mWW^5*s^5*t^2 + 2192910*ep^4*mtt^4*mWW^5*s^5*t^2 + 2113508*ep^5*mtt^4*mWW^5*s^5*t^2 + 802560*ep^6*mtt^4*mWW^5*s^5*t^2 - 762*mtt^3*mWW^6*s^5*t^2 - 2079*ep*mtt^3*mWW^6*s^5*t^2 + 43479*ep^2*mtt^3*mWW^6*s^5*t^2 + 276433*ep^3*mtt^3*mWW^6*s^5*t^2 + 640359*ep^4*mtt^3*mWW^6*s^5*t^2 + 671782*ep^5*mtt^3*mWW^6*s^5*t^2 + 270872*ep^6*mtt^3*mWW^6*s^5*t^2 - 496*mtt^2*mWW^7*s^5*t^2 - 7894*ep*mtt^2*mWW^7*s^5*t^2 - 59435*ep^2*mtt^2*mWW^7*s^5*t^2 - 231852*ep^3*mtt^2*mWW^7*s^5*t^2 - 474781*ep^4*mtt^2*mWW^7*s^5*t^2 - 489642*ep^5*mtt^2*mWW^7*s^5*t^2 - 201240*ep^6*mtt^2*mWW^7*s^5*t^2 - 739*ep*mtt*mWW^8*s^5*t^2 - 8574*ep^2*mtt*mWW^8*s^5*t^2 - 40885*ep^3*mtt*mWW^8*s^5*t^2 - 94506*ep^4*mtt*mWW^8*s^5*t^2 - 102440*ep^5*mtt*mWW^8*s^5*t^2 - 41344*ep^6*mtt*mWW^8*s^5*t^2 + 12*mWW^9*s^5*t^2 + 220*ep*mWW^9*s^5*t^2 + 1548*ep^2*mWW^9*s^5*t^2 + 5356*ep^3*mWW^9*s^5*t^2 + 9696*ep^4*mWW^9*s^5*t^2 + 8752*ep^5*mWW^9*s^5*t^2 + 3072*ep^6*mWW^9*s^5*t^2 - 2016*ep^2*mtt^7*mWW*s^6*t^2 - 19488*ep^3*mtt^7*mWW*s^6*t^2 - 65184*ep^4*mtt^7*mWW*s^6*t^2 - 88032*ep^5*mtt^7*mWW*s^6*t^2 - 40320*ep^6*mtt^7*mWW*s^6*t^2 - 1929*ep*mtt^6*mWW^2*s^6*t^2 - 40539*ep^2*mtt^6*mWW^2*s^6*t^2 - 253765*ep^3*mtt^6*mWW^2*s^6*t^2 - 662365*ep^4*mtt^6*mWW^2*s^6*t^2 - 755666*ep^5*mtt^6*mWW^2*s^6*t^2 - 308456*ep^6*mtt^6*mWW^2*s^6*t^2 + 252*mtt^5*mWW^3*s^6*t^2 - 606*ep*mtt^5*mWW^3*s^6*t^2 - 3497*ep^2*mtt^5*mWW^3*s^6*t^2 + 77564*ep^3*mtt^5*mWW^3*s^6*t^2 + 386017*ep^4*mtt^5*mWW^3*s^6*t^2 + 589270*ep^5*mtt^5*mWW^3*s^6*t^2 + 284440*ep^6*mtt^5*mWW^3*s^6*t^2 + 964*mtt^4*mWW^4*s^6*t^2 + 18084*ep*mtt^4*mWW^4*s^6*t^2 + 141830*ep^2*mtt^4*mWW^4*s^6*t^2 + 541914*ep^3*mtt^4*mWW^4*s^6*t^2 + 1044092*ep^4*mtt^4*mWW^4*s^6*t^2 + 969260*ep^5*mtt^4*mWW^4*s^6*t^2 + 344544*ep^6*mtt^4*mWW^4*s^6*t^2 - 984*mtt^3*mWW^5*s^6*t^2 - 10370*ep*mtt^3*mWW^5*s^6*t^2 - 52677*ep^2*mtt^3*mWW^5*s^6*t^2 - 185510*ep^3*mtt^3*mWW^5*s^6*t^2 - 408773*ep^4*mtt^3*mWW^5*s^6*t^2 - 452970*ep^5*mtt^3*mWW^5*s^6*t^2 - 187832*ep^6*mtt^3*mWW^5*s^6*t^2 - 144*mtt^2*mWW^6*s^6*t^2 - 4423*ep*mtt^2*mWW^6*s^6*t^2 - 41445*ep^2*mtt^2*mWW^6*s^6*t^2 - 161185*ep^3*mtt^2*mWW^6*s^6*t^2 - 298189*ep^4*mtt^2*mWW^6*s^6*t^2 - 265854*ep^5*mtt^2*mWW^6*s^6*t^2 - 93640*ep^6*mtt^2*mWW^6*s^6*t^2 + 76*mtt*mWW^7*s^6*t^2 + 688*ep*mtt*mWW^7*s^6*t^2 + 3044*ep^2*mtt*mWW^7*s^6*t^2 + 7218*ep^3*mtt*mWW^7*s^6*t^2 + 7842*ep^4*mtt*mWW^7*s^6*t^2 + 3144*ep^5*mtt*mWW^7*s^6*t^2 + 304*ep^6*mtt*mWW^7*s^6*t^2 + 12*mWW^8*s^6*t^2 + 348*ep*mWW^8*s^6*t^2 + 2916*ep^2*mWW^8*s^6*t^2 + 10788*ep^3*mWW^8*s^6*t^2 + 19872*ep^4*mWW^8*s^6*t^2 + 17808*ep^5*mWW^8*s^6*t^2 + 6144*ep^6*mWW^8*s^6*t^2 + 1008*ep^2*mtt^6*mWW*s^7*t^2 + 9744*ep^3*mtt^6*mWW*s^7*t^2 + 32592*ep^4*mtt^6*mWW*s^7*t^2 + 44016*ep^5*mtt^6*mWW*s^7*t^2 + 20160*ep^6*mtt^6*mWW*s^7*t^2 + 441*ep*mtt^5*mWW^2*s^7*t^2 + 13271*ep^2*mtt^5*mWW^2*s^7*t^2 + 92653*ep^3*mtt^5*mWW^2*s^7*t^2 + 254569*ep^4*mtt^5*mWW^2*s^7*t^2 + 298738*ep^5*mtt^5*mWW^2*s^7*t^2 + 123992*ep^6*mtt^5*mWW^2*s^7*t^2 - 36*mtt^4*mWW^3*s^7*t^2 + 728*ep*mtt^4*mWW^3*s^7*t^2 + 4963*ep^2*mtt^4*mWW^3*s^7*t^2 - 9298*ep^3*mtt^4*mWW^3*s^7*t^2 - 91287*ep^4*mtt^4*mWW^3*s^7*t^2 - 156206*ep^5*mtt^4*mWW^3*s^7*t^2 - 78584*ep^6*mtt^4*mWW^3*s^7*t^2 - 148*mtt^3*mWW^4*s^7*t^2 - 2786*ep*mtt^3*mWW^4*s^7*t^2 - 26013*ep^2*mtt^3*mWW^4*s^7*t^2 - 117280*ep^3*mtt^3*mWW^4*s^7*t^2 - 256267*ep^4*mtt^3*mWW^4*s^7*t^2 - 259982*ep^5*mtt^3*mWW^4*s^7*t^2 - 97752*ep^6*mtt^3*mWW^4*s^7*t^2 + 60*mtt^2*mWW^5*s^7*t^2 - 388*ep*mtt^2*mWW^5*s^7*t^2 - 6325*ep^2*mtt^2*mWW^5*s^7*t^2 - 15798*ep^3*mtt^2*mWW^5*s^7*t^2 + 1393*ep^4*mtt^2*mWW^5*s^7*t^2 + 33410*ep^5*mtt^2*mWW^5*s^7*t^2 + 22264*ep^6*mtt^2*mWW^5*s^7*t^2 + 40*mtt*mWW^6*s^7*t^2 + 797*ep*mtt*mWW^6*s^7*t^2 + 6428*ep^2*mtt*mWW^6*s^7*t^2 + 23075*ep^3*mtt*mWW^6*s^7*t^2 + 39480*ep^4*mtt*mWW^6*s^7*t^2 + 31928*ep^5*mtt*mWW^6*s^7*t^2 + 9984*ep^6*mtt*mWW^6*s^7*t^2 + 4*mWW^7*s^7*t^2 + 224*ep*mWW^7*s^7*t^2 + 2140*ep^2*mWW^7*s^7*t^2 + 8288*ep^3*mWW^7*s^7*t^2 + 15520*ep^4*mWW^7*s^7*t^2 + 13952*ep^5*mWW^7*s^7*t^2 + 4800*ep^6*mWW^7*s^7*t^2 - 288*ep^2*mtt^5*mWW*s^8*t^2 - 2784*ep^3*mtt^5*mWW*s^8*t^2 - 9312*ep^4*mtt^5*mWW*s^8*t^2 - 12576*ep^5*mtt^5*mWW*s^8*t^2 - 5760*ep^6*mtt^5*mWW*s^8*t^2 + 21*ep*mtt^4*mWW^2*s^8*t^2 - 1898*ep^2*mtt^4*mWW^2*s^8*t^2 - 17541*ep^3*mtt^4*mWW^2*s^8*t^2 - 53334*ep^4*mtt^4*mWW^2*s^8*t^2 - 65792*ep^5*mtt^4*mWW^2*s^8*t^2 - 28080*ep^6*mtt^4*mWW^2*s^8*t^2 - 132*ep*mtt^3*mWW^3*s^8*t^2 - 833*ep^2*mtt^3*mWW^3*s^8*t^2 + 1140*ep^3*mtt^3*mWW^3*s^8*t^2 + 13531*ep^4*mtt^3*mWW^3*s^8*t^2 + 23682*ep^5*mtt^3*mWW^3*s^8*t^2 + 11992*ep^6*mtt^3*mWW^3*s^8*t^2 + 9*ep*mtt^2*mWW^4*s^8*t^2 + 1494*ep^2*mtt^2*mWW^4*s^8*t^2 + 12327*ep^3*mtt^2*mWW^4*s^8*t^2 + 35794*ep^4*mtt^2*mWW^4*s^8*t^2 + 42680*ep^5*mtt^2*mWW^4*s^8*t^2 + 17728*ep^6*mtt^2*mWW^4*s^8*t^2 + 202*ep*mtt*mWW^5*s^8*t^2 + 2089*ep^2*mtt*mWW^5*s^8*t^2 + 6994*ep^3*mtt*mWW^5*s^8*t^2 + 9313*ep^4*mtt*mWW^5*s^8*t^2 + 4390*ep^5*mtt*mWW^5*s^8*t^2 + 184*ep^6*mtt*mWW^5*s^8*t^2 + 52*ep*mWW^6*s^8*t^2 + 564*ep^2*mWW^6*s^8*t^2 + 2272*ep^3*mWW^6*s^8*t^2 + 4320*ep^4*mWW^6*s^8*t^2 + 3904*ep^5*mWW^6*s^8*t^2 + 1344*ep^6*mWW^6*s^8*t^2 + 36*ep^2*mtt^4*mWW*s^9*t^2 + 348*ep^3*mtt^4*mWW*s^9*t^2 + 1164*ep^4*mtt^4*mWW*s^9*t^2 + 1572*ep^5*mtt^4*mWW*s^9*t^2 + 720*ep^6*mtt^4*mWW*s^9*t^2 - 21*ep*mtt^3*mWW^2*s^9*t^2 + 6*ep^2*mtt^3*mWW^2*s^9*t^2 + 1131*ep^3*mtt^3*mWW^2*s^9*t^2 + 4416*ep^4*mtt^3*mWW^2*s^9*t^2 + 6000*ep^5*mtt^3*mWW^2*s^9*t^2 + 2688*ep^6*mtt^3*mWW^2*s^9*t^2 - 16*ep*mtt^2*mWW^3*s^9*t^2 - 170*ep^2*mtt^2*mWW^3*s^9*t^2 - 856*ep^3*mtt^2*mWW^3*s^9*t^2 - 2174*ep^4*mtt^2*mWW^3*s^9*t^2 - 2560*ep^5*mtt^2*mWW^3*s^9*t^2 - 1088*ep^6*mtt^2*mWW^3*s^9*t^2 + 5*ep*mtt*mWW^4*s^9*t^2 - 56*ep^2*mtt*mWW^4*s^9*t^2 - 847*ep^3*mtt*mWW^4*s^9*t^2 - 2966*ep^4*mtt*mWW^4*s^9*t^2 - 3892*ep^5*mtt*mWW^4*s^9*t^2 - 1712*ep^6*mtt*mWW^4*s^9*t^2 - 12*ep*mtt^12*mWW*t^3 - 128*ep^2*mtt^12*mWW*t^3 - 516*ep^3*mtt^12*mWW*t^3 - 992*ep^4*mtt^12*mWW*t^3 - 912*ep^5*mtt^12*mWW*t^3 - 320*ep^6*mtt^12*mWW*t^3 + 2*mtt^11*mWW^2*t^3 + 230*ep*mtt^11*mWW^2*t^3 + 3028*ep^2*mtt^11*mWW^2*t^3 + 15312*ep^3*mtt^11*mWW^2*t^3 + 35560*ep^4*mtt^11*mWW^2*t^3 + 37936*ep^5*mtt^11*mWW^2*t^3 + 14912*ep^6*mtt^11*mWW^2*t^3 - 256*mtt^10*mWW^3*t^3 - 2437*ep*mtt^10*mWW^3*t^3 - 9918*ep^2*mtt^10*mWW^3*t^3 - 26219*ep^3*mtt^10*mWW^3*t^3 - 47466*ep^4*mtt^10*mWW^3*t^3 - 48168*ep^5*mtt^10*mWW^3*t^3 - 19136*ep^6*mtt^10*mWW^3*t^3 + 278*mtt^9*mWW^4*t^3 - 337*ep*mtt^9*mWW^4*t^3 - 24809*ep^2*mtt^9*mWW^4*t^3 - 133647*ep^3*mtt^9*mWW^4*t^3 - 301367*ep^4*mtt^9*mWW^4*t^3 - 315566*ep^5*mtt^9*mWW^4*t^3 - 126472*ep^6*mtt^9*mWW^4*t^3 + 788*mtt^8*mWW^5*t^3 + 13519*ep*mtt^8*mWW^5*t^3 + 95115*ep^2*mtt^8*mWW^5*t^3 + 345519*ep^3*mtt^8*mWW^5*t^3 + 673709*ep^4*mtt^8*mWW^5*t^3 + 664706*ep^5*mtt^8*mWW^5*t^3 + 259064*ep^6*mtt^8*mWW^5*t^3 - 1264*mtt^7*mWW^6*t^3 - 13773*ep*mtt^7*mWW^6*t^3 - 57310*ep^2*mtt^7*mWW^6*t^3 - 114621*ep^3*mtt^7*mWW^6*t^3 - 107504*ep^4*mtt^7*mWW^6*t^3 - 29652*ep^5*mtt^7*mWW^6*t^3 + 10864*ep^6*mtt^7*mWW^6*t^3 + 464*mtt^6*mWW^7*t^3 + 1757*ep*mtt^6*mWW^7*t^3 - 22222*ep^2*mtt^6*mWW^7*t^3 - 173777*ep^3*mtt^6*mWW^7*t^3 - 471670*ep^4*mtt^6*mWW^7*t^3 - 566952*ep^5*mtt^6*mWW^7*t^3 - 255360*ep^6*mtt^6*mWW^7*t^3 - 570*mtt^5*mWW^8*t^3 - 8495*ep*mtt^5*mWW^8*t^3 - 48639*ep^2*mtt^5*mWW^8*t^3 - 136613*ep^3*mtt^5*mWW^8*t^3 - 198833*ep^4*mtt^5*mWW^8*t^3 - 140114*ep^5*mtt^5*mWW^8*t^3 - 34936*ep^6*mtt^5*mWW^8*t^3 + 972*mtt^4*mWW^9*t^3 + 16565*ep*mtt^4*mWW^9*t^3 + 112817*ep^2*mtt^4*mWW^9*t^3 + 393009*ep^3*mtt^4*mWW^9*t^3 + 739059*ep^4*mtt^4*mWW^9*t^3 + 711454*ep^5*mtt^4*mWW^9*t^3 + 273544*ep^6*mtt^4*mWW^9*t^3 - 414*mtt^3*mWW^10*t^3 - 7017*ep*mtt^3*mWW^10*t^3 - 47934*ep^2*mtt^3*mWW^10*t^3 - 168447*ep^3*mtt^3*mWW^10*t^3 - 320496*ep^4*mtt^3*mWW^10*t^3 - 312732*ep^5*mtt^3*mWW^10*t^3 - 122160*ep^6*mtt^3*mWW^10*t^3 - 36*ep*mtt^11*mWW*s*t^3 - 660*ep^2*mtt^11*mWW*s*t^3 - 4100*ep^3*mtt^11*mWW*s*t^3 - 11116*ep^4*mtt^11*mWW*s*t^3 - 13304*ep^5*mtt^11*mWW*s*t^3 - 5664*ep^6*mtt^11*mWW*s*t^3 - 18*mtt^10*mWW^2*s*t^3 - 1662*ep*mtt^10*mWW^2*s*t^3 - 21464*ep^2*mtt^10*mWW^2*s*t^3 - 107420*ep^3*mtt^10*mWW^2*s*t^3 - 246736*ep^4*mtt^10*mWW^2*s*t^3 - 260172*ep^5*mtt^10*mWW^2*s*t^3 - 101168*ep^6*mtt^10*mWW^2*s*t^3 + 1670*mtt^9*mWW^3*s*t^3 + 17839*ep*mtt^9*mWW^3*s*t^3 + 87649*ep^2*mtt^9*mWW^3*s*t^3 + 276021*ep^3*mtt^9*mWW^3*s*t^3 + 542983*ep^4*mtt^9*mWW^3*s*t^3 + 566098*ep^5*mtt^9*mWW^3*s*t^3 + 230680*ep^6*mtt^9*mWW^3*s*t^3 - 1382*mtt^8*mWW^4*s*t^3 - 376*ep*mtt^8*mWW^4*s*t^3 + 97530*ep^2*mtt^8*mWW^4*s*t^3 + 536218*ep^3*mtt^8*mWW^4*s*t^3 + 1183502*ep^4*mtt^8*mWW^4*s*t^3 + 1190340*ep^5*mtt^8*mWW^4*s*t^3 + 451248*ep^6*mtt^8*mWW^4*s*t^3 - 4658*mtt^7*mWW^5*s*t^3 - 73343*ep*mtt^7*mWW^5*s*t^3 - 484721*ep^2*mtt^7*mWW^5*s*t^3 - 1691081*ep^3*mtt^7*mWW^5*s*t^3 - 3213467*ep^4*mtt^7*mWW^5*s*t^3 - 3110054*ep^5*mtt^7*mWW^5*s*t^3 - 1189416*ep^6*mtt^7*mWW^5*s*t^3 + 5964*mtt^6*mWW^6*s*t^3 + 70024*ep*mtt^6*mWW^6*s*t^3 + 333982*ep^2*mtt^6*mWW^6*s*t^3 + 856702*ep^3*mtt^6*mWW^6*s*t^3 + 1279724*ep^4*mtt^6*mWW^6*s*t^3 + 1061204*ep^5*mtt^6*mWW^6*s*t^3 + 374800*ep^6*mtt^6*mWW^6*s*t^3 - 1180*mtt^5*mWW^7*s*t^3 - 6775*ep*mtt^5*mWW^7*s*t^3 + 26145*ep^2*mtt^5*mWW^7*s*t^3 + 280667*ep^3*mtt^5*mWW^7*s*t^3 + 768621*ep^4*mtt^5*mWW^7*s*t^3 + 872494*ep^5*mtt^5*mWW^7*s*t^3 + 357288*ep^6*mtt^5*mWW^7*s*t^3 + 516*mtt^4*mWW^8*s*t^3 + 10044*ep*mtt^4*mWW^8*s*t^3 + 68036*ep^2*mtt^4*mWW^8*s*t^3 + 216718*ep^3*mtt^4*mWW^8*s*t^3 + 359202*ep^4*mtt^4*mWW^8*s*t^3 + 308228*ep^5*mtt^4*mWW^8*s*t^3 + 109936*ep^6*mtt^4*mWW^8*s*t^3 - 1280*mtt^3*mWW^9*s*t^3 - 21301*ep*mtt^3*mWW^9*s*t^3 - 140377*ep^2*mtt^3*mWW^9*s*t^3 - 467971*ep^3*mtt^3*mWW^9*s*t^3 - 832737*ep^4*mtt^3*mWW^9*s*t^3 - 752890*ep^5*mtt^3*mWW^9*s*t^3 - 270744*ep^6*mtt^3*mWW^9*s*t^3 + 368*mtt^2*mWW^10*s*t^3 + 5626*ep*mtt^2*mWW^10*s*t^3 + 34480*ep^2*mtt^2*mWW^10*s*t^3 + 107510*ep^3*mtt^2*mWW^10*s*t^3 + 178008*ep^4*mtt^2*mWW^10*s*t^3 + 146792*ep^5*mtt^2*mWW^10*s*t^3 + 46496*ep^6*mtt^2*mWW^10*s*t^3 - 40*ep*mtt*mWW^11*s*t^3 - 600*ep^2*mtt*mWW^11*s*t^3 - 3264*ep^3*mtt*mWW^11*s*t^3 - 7984*ep^4*mtt*mWW^11*s*t^3 - 8736*ep^5*mtt*mWW^11*s*t^3 - 3456*ep^6*mtt*mWW^11*s*t^3 + 594*ep*mtt^10*mWW*s^2*t^3 + 8346*ep^2*mtt^10*mWW*s^2*t^3 + 44050*ep^3*mtt^10*mWW*s^2*t^3 + 108006*ep^4*mtt^10*mWW*s^2*t^3 + 121500*ep^5*mtt^10*mWW*s^2*t^3 + 49792*ep^6*mtt^10*mWW*s^2*t^3 + 70*mtt^9*mWW^2*s^2*t^3 + 5361*ep*mtt^9*mWW^2*s^2*t^3 + 68066*ep^2*mtt^9*mWW^2*s^2*t^3 + 336995*ep^3*mtt^9*mWW^2*s^2*t^3 + 764624*ep^4*mtt^9*mWW^2*s^2*t^3 + 795684*ep^5*mtt^9*mWW^2*s^2*t^3 + 305616*ep^6*mtt^9*mWW^2*s^2*t^3 - 4658*mtt^8*mWW^3*s^2*t^3 - 55156*ep*mtt^8*mWW^3*s^2*t^3 - 309403*ep^2*mtt^8*mWW^3*s^2*t^3 - 1069478*ep^3*mtt^8*mWW^3*s^2*t^3 - 2181655*ep^4*mtt^8*mWW^3*s^2*t^3 - 2296074*ep^5*mtt^8*mWW^3*s^2*t^3 - 941912*ep^6*mtt^8*mWW^3*s^2*t^3 + 2638*mtt^7*mWW^4*s^2*t^3 + 2544*ep*mtt^7*mWW^4*s^2*t^3 - 160809*ep^2*mtt^7*mWW^4*s^2*t^3 - 878802*ep^3*mtt^7*mWW^4*s^2*t^3 - 1849713*ep^4*mtt^7*mWW^4*s^2*t^3 - 1719358*ep^5*mtt^7*mWW^4*s^2*t^3 - 578648*ep^6*mtt^7*mWW^4*s^2*t^3 + 11516*mtt^6*mWW^5*s^2*t^3 + 171846*ep*mtt^6*mWW^5*s^2*t^3 + 1091958*ep^2*mtt^6*mWW^5*s^2*t^3 + 3721228*ep^3*mtt^6*mWW^5*s^2*t^3 + 6991524*ep^4*mtt^6*mWW^5*s^2*t^3 + 6741096*ep^5*mtt^6*mWW^5*s^2*t^3 + 2580080*ep^6*mtt^6*mWW^5*s^2*t^3 - 10986*mtt^5*mWW^6*s^2*t^3 - 136948*ep*mtt^5*mWW^6*s^2*t^3 - 715017*ep^2*mtt^5*mWW^6*s^2*t^3 - 2069894*ep^3*mtt^5*mWW^6*s^2*t^3 - 3559353*ep^4*mtt^5*mWW^6*s^2*t^3 - 3409958*ep^5*mtt^5*mWW^6*s^2*t^3 - 1385048*ep^6*mtt^5*mWW^6*s^2*t^3 + 192*mtt^4*mWW^7*s^2*t^3 - 3780*ep*mtt^4*mWW^7*s^2*t^3 - 73490*ep^2*mtt^4*mWW^7*s^2*t^3 - 394872*ep^3*mtt^4*mWW^7*s^2*t^3 - 888530*ep^4*mtt^4*mWW^7*s^2*t^3 - 845756*ep^5*mtt^4*mWW^7*s^2*t^3 - 260752*ep^6*mtt^4*mWW^7*s^2*t^3 + 752*mtt^3*mWW^8*s^2*t^3 + 8474*ep*mtt^3*mWW^8*s^2*t^3 + 54020*ep^2*mtt^3*mWW^8*s^2*t^3 + 240002*ep^3*mtt^3*mWW^8*s^2*t^3 + 602688*ep^4*mtt^3*mWW^8*s^2*t^3 + 718776*ep^5*mtt^3*mWW^8*s^2*t^3 + 314112*ep^6*mtt^3*mWW^8*s^2*t^3 + 582*mtt^2*mWW^9*s^2*t^3 + 8500*ep*mtt^2*mWW^9*s^2*t^3 + 43607*ep^2*mtt^2*mWW^9*s^2*t^3 + 86892*ep^3*mtt^2*mWW^9*s^2*t^3 + 24313*ep^4*mtt^2*mWW^9*s^2*t^3 - 112978*ep^5*mtt^2*mWW^9*s^2*t^3 - 93144*ep^6*mtt^2*mWW^9*s^2*t^3 - 106*mtt*mWW^10*s^2*t^3 - 1419*ep*mtt*mWW^10*s^2*t^3 - 7134*ep^2*mtt*mWW^10*s^2*t^3 - 15673*ep^3*mtt*mWW^10*s^2*t^3 - 11328*ep^4*mtt*mWW^10*s^2*t^3 + 7324*ep^5*mtt*mWW^10*s^2*t^3 + 9904*ep^6*mtt*mWW^10*s^2*t^3 - 2136*ep*mtt^9*mWW*s^3*t^3 - 29096*ep^2*mtt^9*mWW*s^3*t^3 - 149760*ep^3*mtt^9*mWW*s^3*t^3 - 360536*ep^4*mtt^9*mWW*s^3*t^3 - 400488*ep^5*mtt^9*mWW*s^3*t^3 - 162752*ep^6*mtt^9*mWW*s^3*t^3 - 154*mtt^8*mWW^2*s^3*t^3 - 10102*ep*mtt^8*mWW^2*s^3*t^3 - 126550*ep^2*mtt^8*mWW^2*s^3*t^3 - 620324*ep^3*mtt^8*mWW^2*s^3*t^3 - 1390422*ep^4*mtt^8*mWW^2*s^3*t^3 - 1427520*ep^5*mtt^8*mWW^2*s^3*t^3 - 541360*ep^6*mtt^8*mWW^2*s^3*t^3 + 7196*mtt^7*mWW^3*s^3*t^3 + 93446*ep*mtt^7*mWW^3*s^3*t^3 + 578678*ep^2*mtt^7*mWW^3*s^3*t^3 + 2120488*ep^3*mtt^7*mWW^3*s^3*t^3 + 4413392*ep^4*mtt^7*mWW^3*s^3*t^3 + 4659100*ep^5*mtt^7*mWW^3*s^3*t^3 + 1910416*ep^6*mtt^7*mWW^3*s^3*t^3 - 2226*mtt^6*mWW^4*s^3*t^3 + 1666*ep*mtt^6*mWW^4*s^3*t^3 + 175378*ep^2*mtt^6*mWW^4*s^3*t^3 + 869264*ep^3*mtt^6*mWW^4*s^3*t^3 + 1672510*ep^4*mtt^6*mWW^4*s^3*t^3 + 1359648*ep^5*mtt^6*mWW^4*s^3*t^3 + 358720*ep^6*mtt^6*mWW^4*s^3*t^3 - 15238*mtt^5*mWW^5*s^3*t^3 - 221994*ep*mtt^5*mWW^5*s^3*t^3 - 1389983*ep^2*mtt^5*mWW^5*s^3*t^3 - 4704708*ep^3*mtt^5*mWW^5*s^3*t^3 - 8837867*ep^4*mtt^5*mWW^5*s^3*t^3 - 8574574*ep^5*mtt^5*mWW^5*s^3*t^3 - 3326456*ep^6*mtt^5*mWW^5*s^3*t^3 + 9956*mtt^4*mWW^6*s^3*t^3 + 130276*ep*mtt^4*mWW^6*s^3*t^3 + 717264*ep^2*mtt^4*mWW^6*s^3*t^3 + 2177210*ep^3*mtt^4*mWW^6*s^3*t^3 + 3895666*ep^4*mtt^4*mWW^6*s^3*t^3 + 3876188*ep^5*mtt^4*mWW^6*s^3*t^3 + 1642928*ep^6*mtt^4*mWW^6*s^3*t^3 + 1316*mtt^3*mWW^7*s^3*t^3 + 20066*ep*mtt^3*mWW^7*s^3*t^3 + 154428*ep^2*mtt^3*mWW^7*s^3*t^3 + 665912*ep^3*mtt^3*mWW^7*s^3*t^3 + 1485918*ep^4*mtt^3*mWW^7*s^3*t^3 + 1548556*ep^5*mtt^3*mWW^7*s^3*t^3 + 579600*ep^6*mtt^3*mWW^7*s^3*t^3 - 760*mtt^2*mWW^8*s^3*t^3 - 10694*ep*mtt^2*mWW^8*s^3*t^3 - 84368*ep^2*mtt^2*mWW^8*s^3*t^3 - 404964*ep^3*mtt^2*mWW^8*s^3*t^3 - 1032234*ep^4*mtt^2*mWW^8*s^3*t^3 - 1251852*ep^5*mtt^2*mWW^8*s^3*t^3 - 565328*ep^6*mtt^2*mWW^8*s^3*t^3 - 166*mtt*mWW^9*s^3*t^3 - 1960*ep*mtt*mWW^9*s^3*t^3 - 4651*ep^2*mtt*mWW^9*s^3*t^3 + 22842*ep^3*mtt*mWW^9*s^3*t^3 + 124309*ep^4*mtt*mWW^9*s^3*t^3 + 197534*ep^5*mtt*mWW^9*s^3*t^3 + 103592*ep^6*mtt*mWW^9*s^3*t^3 + 12*mWW^10*s^3*t^3 + 160*ep*mWW^10*s^3*t^3 + 852*ep^2*mWW^10*s^3*t^3 + 2320*ep^3*mWW^10*s^3*t^3 + 3408*ep^4*mWW^10*s^3*t^3 + 2560*ep^5*mWW^10*s^3*t^3 + 768*ep^6*mWW^10*s^3*t^3 + 3870*ep*mtt^8*mWW*s^4*t^3 + 52398*ep^2*mtt^8*mWW*s^4*t^3 + 268126*ep^3*mtt^8*mWW*s^4*t^3 + 642578*ep^4*mtt^8*mWW*s^4*t^3 + 711364*ep^5*mtt^8*mWW*s^4*t^3 + 288384*ep^6*mtt^8*mWW*s^4*t^3 + 210*mtt^7*mWW^2*s^4*t^3 + 12165*ep*mtt^7*mWW^2*s^4*t^3 + 151040*ep^2*mtt^7*mWW^2*s^4*t^3 + 734555*ep^3*mtt^7*mWW^2*s^4*t^3 + 1629310*ep^4*mtt^7*mWW^2*s^4*t^3 + 1652840*ep^5*mtt^7*mWW^2*s^4*t^3 + 619600*ep^6*mtt^7*mWW^2*s^4*t^3 - 6640*mtt^6*mWW^3*s^4*t^3 - 93821*ep*mtt^6*mWW^3*s^4*t^3 - 628520*ep^2*mtt^6*mWW^3*s^4*t^3 - 2401071*ep^3*mtt^6*mWW^3*s^4*t^3 - 5063192*ep^4*mtt^6*mWW^3*s^4*t^3 - 5342932*ep^5*mtt^6*mWW^3*s^4*t^3 - 2179024*ep^6*mtt^6*mWW^3*s^4*t^3 + 434*mtt^5*mWW^4*s^4*t^3 - 12888*ep*mtt^5*mWW^4*s^4*t^3 - 176177*ep^2*mtt^5*mWW^4*s^4*t^3 - 734366*ep^3*mtt^5*mWW^4*s^4*t^3 - 1303841*ep^4*mtt^5*mWW^4*s^4*t^3 - 986150*ep^5*mtt^5*mWW^4*s^4*t^3 - 234632*ep^6*mtt^5*mWW^4*s^4*t^3 + 11498*mtt^4*mWW^5*s^4*t^3 + 167573*ep*mtt^4*mWW^5*s^4*t^3 + 1052814*ep^2*mtt^4*mWW^5*s^4*t^3 + 3565961*ep^3*mtt^4*mWW^5*s^4*t^3 + 6693774*ep^4*mtt^4*mWW^5*s^4*t^3 + 6508264*ep^5*mtt^4*mWW^5*s^4*t^3 + 2548608*ep^6*mtt^4*mWW^5*s^4*t^3 - 4606*mtt^3*mWW^6*s^4*t^3 - 62606*ep*mtt^3*mWW^6*s^4*t^3 - 346502*ep^2*mtt^3*mWW^6*s^4*t^3 - 1009724*ep^3*mtt^3*mWW^6*s^4*t^3 - 1689186*ep^4*mtt^3*mWW^6*s^4*t^3 - 1595644*ep^5*mtt^3*mWW^6*s^4*t^3 - 672560*ep^6*mtt^3*mWW^6*s^4*t^3 - 990*mtt^2*mWW^7*s^4*t^3 - 14038*ep*mtt^2*mWW^7*s^4*t^3 - 108916*ep^2*mtt^2*mWW^7*s^4*t^3 - 502184*ep^3*mtt^2*mWW^7*s^4*t^3 - 1220452*ep^4*mtt^2*mWW^7*s^4*t^3 - 1407112*ep^5*mtt^2*mWW^7*s^4*t^3 - 600704*ep^6*mtt^2*mWW^7*s^4*t^3 + 138*mtt*mWW^8*s^4*t^3 + 2013*ep*mtt*mWW^8*s^4*t^3 + 21291*ep^2*mtt*mWW^8*s^4*t^3 + 127171*ep^3*mtt*mWW^8*s^4*t^3 + 362529*ep^4*mtt*mWW^8*s^4*t^3 + 468538*ep^5*mtt*mWW^8*s^4*t^3 + 221240*ep^6*mtt*mWW^8*s^4*t^3 + 20*mWW^9*s^4*t^3 + 348*ep*mWW^9*s^4*t^3 + 2300*ep^2*mWW^9*s^4*t^3 + 7380*ep^3*mWW^9*s^4*t^3 + 12272*ep^4*mWW^9*s^4*t^3 + 10128*ep^5*mWW^9*s^4*t^3 + 3264*ep^6*mWW^9*s^4*t^3 - 4068*ep*mtt^7*mWW*s^5*t^3 - 55332*ep^2*mtt^7*mWW*s^5*t^3 - 283964*ep^3*mtt^7*mWW*s^5*t^3 - 681948*ep^4*mtt^7*mWW*s^5*t^3 - 755808*ep^5*mtt^7*mWW*s^5*t^3 - 306560*ep^6*mtt^7*mWW*s^5*t^3 - 182*mtt^6*mWW^2*s^5*t^3 - 9570*ep*mtt^6*mWW^2*s^5*t^3 - 118308*ep^2*mtt^6*mWW^2*s^5*t^3 - 572652*ep^3*mtt^6*mWW^2*s^5*t^3 - 1261100*ep^4*mtt^6*mWW^2*s^5*t^3 - 1268236*ep^5*mtt^6*mWW^2*s^5*t^3 - 471312*ep^6*mtt^6*mWW^2*s^5*t^3 + 3646*mtt^5*mWW^3*s^5*t^3 + 56051*ep*mtt^5*mWW^3*s^5*t^3 + 403101*ep^2*mtt^5*mWW^3*s^5*t^3 + 1596949*ep^3*mtt^5*mWW^3*s^5*t^3 + 3407127*ep^4*mtt^5*mWW^3*s^5*t^3 + 3588130*ep^5*mtt^5*mWW^3*s^5*t^3 + 1448856*ep^6*mtt^5*mWW^3*s^5*t^3 + 566*mtt^4*mWW^4*s^5*t^3 + 16152*ep*mtt^4*mWW^4*s^5*t^3 + 144770*ep^2*mtt^4*mWW^4*s^5*t^3 + 548662*ep^3*mtt^4*mWW^4*s^5*t^3 + 968134*ep^4*mtt^4*mWW^4*s^5*t^3 + 781724*ep^5*mtt^4*mWW^4*s^5*t^3 + 230320*ep^6*mtt^4*mWW^4*s^5*t^3 - 4904*mtt^3*mWW^5*s^5*t^3 - 72839*ep*mtt^3*mWW^5*s^5*t^3 - 462516*ep^2*mtt^3*mWW^5*s^5*t^3 - 1557705*ep^3*mtt^3*mWW^5*s^5*t^3 - 2875620*ep^4*mtt^3*mWW^5*s^5*t^3 - 2744108*ep^5*mtt^3*mWW^5*s^5*t^3 - 1061072*ep^6*mtt^3*mWW^5*s^5*t^3 + 1032*mtt^2*mWW^6*s^5*t^3 + 14264*ep*mtt^2*mWW^6*s^5*t^3 + 70890*ep^2*mtt^2*mWW^6*s^5*t^3 + 148632*ep^3*mtt^2*mWW^6*s^5*t^3 + 113646*ep^4*mtt^2*mWW^6*s^5*t^3 - 4600*ep^5*mtt^2*mWW^6*s^5*t^3 - 21440*ep^6*mtt^2*mWW^6*s^5*t^3 + 242*mtt*mWW^7*s^5*t^3 + 3266*ep*mtt*mWW^7*s^5*t^3 + 26559*ep^2*mtt*mWW^7*s^5*t^3 + 132706*ep^3*mtt*mWW^7*s^5*t^3 + 345057*ep^4*mtt*mWW^7*s^5*t^3 + 422114*ep^5*mtt*mWW^7*s^5*t^3 + 191448*ep^6*mtt*mWW^7*s^5*t^3 - 16*mWW^8*s^5*t^3 - 8*ep*mWW^8*s^5*t^3 + 1076*ep^2*mWW^8*s^5*t^3 + 5692*ep^3*mWW^8*s^5*t^3 + 11840*ep^4*mWW^8*s^5*t^3 + 11056*ep^5*mWW^8*s^5*t^3 + 3840*ep^6*mWW^8*s^5*t^3 + 2526*ep*mtt^6*mWW*s^6*t^3 + 34870*ep^2*mtt^6*mWW*s^6*t^3 + 180990*ep^3*mtt^6*mWW*s^6*t^3 + 438346*ep^4*mtt^6*mWW*s^6*t^3 + 488484*ep^5*mtt^6*mWW*s^6*t^3 + 198784*ep^6*mtt^6*mWW*s^6*t^3 + 98*mtt^5*mWW^2*s^6*t^3 + 4787*ep*mtt^5*mWW^2*s^6*t^3 + 59154*ep^2*mtt^5*mWW^2*s^6*t^3 + 286025*ep^3*mtt^5*mWW^2*s^6*t^3 + 628076*ep^4*mtt^5*mWW^2*s^6*t^3 + 629012*ep^5*mtt^5*mWW^2*s^6*t^3 + 232688*ep^6*mtt^5*mWW^2*s^6*t^3 - 1090*mtt^4*mWW^3*s^6*t^3 - 18730*ep*mtt^4*mWW^3*s^6*t^3 - 146891*ep^2*mtt^4*mWW^3*s^6*t^3 - 609896*ep^3*mtt^4*mWW^3*s^6*t^3 - 1326407*ep^4*mtt^4*mWW^3*s^6*t^3 - 1397986*ep^5*mtt^4*mWW^3*s^6*t^3 - 557240*ep^6*mtt^4*mWW^3*s^6*t^3 - 374*mtt^3*mWW^4*s^6*t^3 - 8616*ep*mtt^3*mWW^4*s^6*t^3 - 72371*ep^2*mtt^3*mWW^4*s^6*t^3 - 268862*ep^3*mtt^3*mWW^4*s^6*t^3 - 476027*ep^4*mtt^3*mWW^4*s^6*t^3 - 395674*ep^5*mtt^3*mWW^4*s^6*t^3 - 125640*ep^6*mtt^3*mWW^4*s^6*t^3 + 1118*mtt^2*mWW^5*s^6*t^3 + 17090*ep*mtt^2*mWW^5*s^6*t^3 + 108833*ep^2*mtt^2*mWW^5*s^6*t^3 + 356412*ep^3*mtt^2*mWW^5*s^6*t^3 + 625485*ep^4*mtt^2*mWW^5*s^6*t^3 + 560822*ep^5*mtt^2*mWW^5*s^6*t^3 + 203832*ep^6*mtt^2*mWW^5*s^6*t^3 - 76*mtt*mWW^6*s^6*t^3 - 933*ep*mtt*mWW^6*s^6*t^3 - 1499*ep^2*mtt*mWW^6*s^6*t^3 + 17123*ep^3*mtt*mWW^6*s^6*t^3 + 75727*ep^4*mtt*mWW^6*s^6*t^3 + 109582*ep^5*mtt*mWW^6*s^6*t^3 + 52760*ep^6*mtt*mWW^6*s^6*t^3 - 44*mWW^7*s^6*t^3 - 460*ep*mWW^7*s^6*t^3 - 1760*ep^2*mWW^7*s^6*t^3 - 3136*ep^3*mWW^7*s^6*t^3 - 2624*ep^4*mWW^7*s^6*t^3 - 832*ep^5*mWW^7*s^6*t^3 - 864*ep*mtt^5*mWW*s^7*t^3 - 12336*ep^2*mtt^5*mWW*s^7*t^3 - 65720*ep^3*mtt^5*mWW*s^7*t^3 - 162256*ep^4*mtt^5*mWW*s^7*t^3 - 183080*ep^5*mtt^5*mWW*s^7*t^3 - 75072*ep^6*mtt^5*mWW*s^7*t^3 - 30*mtt^4*mWW^2*s^7*t^3 - 1386*ep*mtt^4*mWW^2*s^7*t^3 - 17166*ep^2*mtt^4*mWW^2*s^7*t^3 - 83220*ep^3*mtt^4*mWW^2*s^7*t^3 - 183054*ep^4*mtt^4*mWW^2*s^7*t^3 - 183464*ep^5*mtt^4*mWW^2*s^7*t^3 - 67856*ep^6*mtt^4*mWW^2*s^7*t^3 + 128*mtt^3*mWW^3*s^7*t^3 + 2920*ep*mtt^3*mWW^3*s^7*t^3 + 27436*ep^2*mtt^3*mWW^3*s^7*t^3 + 125718*ep^3*mtt^3*mWW^3*s^7*t^3 + 287506*ep^4*mtt^3*mWW^3*s^7*t^3 + 308856*ep^5*mtt^3*mWW^3*s^7*t^3 + 122592*ep^6*mtt^3*mWW^3*s^7*t^3 + 66*mtt^2*mWW^4*s^7*t^3 + 2062*ep*mtt^2*mWW^4*s^7*t^3 + 18866*ep^2*mtt^2*mWW^4*s^7*t^3 + 71344*ep^3*mtt^2*mWW^4*s^7*t^3 + 125166*ep^4*mtt^2*mWW^4*s^7*t^3 + 100832*ep^5*mtt^2*mWW^4*s^7*t^3 + 30176*ep^6*mtt^2*mWW^4*s^7*t^3 - 120*mtt*mWW^5*s^7*t^3 - 1812*ep*mtt*mWW^5*s^7*t^3 - 11080*ep^2*mtt*mWW^5*s^7*t^3 - 33966*ep^3*mtt*mWW^5*s^7*t^3 - 54418*ep^4*mtt*mWW^5*s^7*t^3 - 43352*ep^5*mtt*mWW^5*s^7*t^3 - 13680*ep^6*mtt*mWW^5*s^7*t^3 - 20*mWW^6*s^7*t^3 - 304*ep*mWW^6*s^7*t^3 - 1808*ep^2*mWW^6*s^7*t^3 - 5428*ep^3*mWW^6*s^7*t^3 - 8720*ep^4*mWW^6*s^7*t^3 - 7120*ep^5*mWW^6*s^7*t^3 - 2304*ep^6*mWW^6*s^7*t^3 + 126*ep*mtt^4*mWW*s^8*t^3 + 1986*ep^2*mtt^4*mWW*s^8*t^3 + 11350*ep^3*mtt^4*mWW*s^8*t^3 + 29406*ep^4*mtt^4*mWW*s^8*t^3 + 34188*ep^5*mtt^4*mWW*s^8*t^3 + 14272*ep^6*mtt^4*mWW*s^8*t^3 + 4*mtt^3*mWW^2*s^8*t^3 + 177*ep*mtt^3*mWW^2*s^8*t^3 + 2200*ep^2*mtt^3*mWW^2*s^8*t^3 + 10729*ep^3*mtt^3*mWW^2*s^8*t^3 + 23742*ep^4*mtt^3*mWW^2*s^8*t^3 + 23920*ep^5*mtt^3*mWW^2*s^8*t^3 + 8880*ep^6*mtt^3*mWW^2*s^8*t^3 + 4*mtt^2*mWW^3*s^8*t^3 - 112*ep*mtt^2*mWW^3*s^8*t^3 - 2180*ep^2*mtt^2*mWW^3*s^8*t^3 - 12968*ep^3*mtt^2*mWW^3*s^8*t^3 - 33776*ep^4*mtt^2*mWW^3*s^8*t^3 - 38968*ep^5*mtt^2*mWW^3*s^8*t^3 - 16096*ep^6*mtt^2*mWW^3*s^8*t^3 - 207*ep*mtt*mWW^4*s^8*t^3 - 2378*ep^2*mtt*mWW^4*s^8*t^3 - 9811*ep^3*mtt*mWW^4*s^8*t^3 - 18364*ep^4*mtt*mWW^4*s^8*t^3 - 15796*ep^5*mtt*mWW^4*s^8*t^3 - 5072*ep^6*mtt*mWW^4*s^8*t^3 - 40*ep*mWW^5*s^8*t^3 - 420*ep^2*mWW^5*s^8*t^3 - 1660*ep^3*mWW^5*s^8*t^3 - 3120*ep^4*mWW^5*s^8*t^3 - 2800*ep^5*mWW^5*s^8*t^3 - 960*ep^6*mWW^5*s^8*t^3 - 48*ep^2*mtt^3*mWW*s^9*t^3 - 456*ep^3*mtt^3*mWW*s^9*t^3 - 1488*ep^4*mtt^3*mWW*s^9*t^3 - 1944*ep^5*mtt^3*mWW*s^9*t^3 - 864*ep^6*mtt^3*mWW*s^9*t^3 + 48*ep^2*mtt*mWW^3*s^9*t^3 + 456*ep^3*mtt*mWW^3*s^9*t^3 + 1488*ep^4*mtt*mWW^3*s^9*t^3 + 1944*ep^5*mtt*mWW^3*s^9*t^3 + 864*ep^6*mtt*mWW^3*s^9*t^3 + 64*ep*mtt^11*mWW*t^4 + 692*ep^2*mtt^11*mWW*t^4 + 2844*ep^3*mtt^11*mWW*t^4 + 5616*ep^4*mtt^11*mWW*t^4 + 5360*ep^5*mtt^11*mWW*t^4 + 1984*ep^6*mtt^11*mWW*t^4 - 2*mtt^10*mWW^2*t^4 - 833*ep*mtt^10*mWW^2*t^4 - 10103*ep^2*mtt^10*mWW^2*t^4 - 46979*ep^3*mtt^10*mWW^2*t^4 - 103225*ep^4*mtt^10*mWW^2*t^4 - 107162*ep^5*mtt^10*mWW^2*t^4 - 42136*ep^6*mtt^10*mWW^2*t^4 + 644*mtt^9*mWW^3*t^4 + 7446*ep*mtt^9*mWW^3*t^4 + 36857*ep^2*mtt^9*mWW^3*t^4 + 105038*ep^3*mtt^9*mWW^3*t^4 + 180757*ep^4*mtt^9*mWW^3*t^4 + 171406*ep^5*mtt^9*mWW^3*t^4 + 67432*ep^6*mtt^9*mWW^3*t^4 - 1322*mtt^8*mWW^4*t^4 - 10400*ep*mtt^8*mWW^4*t^4 - 10460*ep^2*mtt^8*mWW^4*t^4 + 112310*ep^3*mtt^8*mWW^4*t^4 + 402648*ep^4*mtt^8*mWW^4*t^4 + 509256*ep^5*mtt^8*mWW^4*t^4 + 225568*ep^6*mtt^8*mWW^4*t^4 - 24*mtt^7*mWW^5*t^4 - 6444*ep*mtt^7*mWW^5*t^4 - 84219*ep^2*mtt^7*mWW^5*t^4 - 424966*ep^3*mtt^7*mWW^5*t^4 - 1015397*ep^4*mtt^7*mWW^5*t^4 - 1151774*ep^5*mtt^7*mWW^5*t^4 - 498856*ep^6*mtt^7*mWW^5*t^4 + 1312*mtt^6*mWW^6*t^4 + 14660*ep*mtt^6*mWW^6*t^4 + 64057*ep^2*mtt^6*mWW^6*t^4 + 142814*ep^3*mtt^6*mWW^6*t^4 + 176675*ep^4*mtt^6*mWW^6*t^4 + 121730*ep^5*mtt^6*mWW^6*t^4 + 39512*ep^6*mtt^6*mWW^6*t^4 - 228*mtt^5*mWW^7*t^4 + 2572*ep*mtt^5*mWW^7*t^4 + 60847*ep^2*mtt^5*mWW^7*t^4 + 356300*ep^3*mtt^5*mWW^7*t^4 + 918015*ep^4*mtt^5*mWW^7*t^4 + 1097970*ep^5*mtt^5*mWW^7*t^4 + 497624*ep^6*mtt^5*mWW^7*t^4 - 234*mtt^4*mWW^8*t^4 - 3646*ep*mtt^4*mWW^8*t^4 - 29682*ep^2*mtt^4*mWW^8*t^4 - 139640*ep^3*mtt^4*mWW^8*t^4 - 356586*ep^4*mtt^4*mWW^8*t^4 - 454764*ep^5*mtt^4*mWW^8*t^4 - 227088*ep^6*mtt^4*mWW^8*t^4 - 536*mtt^3*mWW^9*t^4 - 10478*ep*mtt^3*mWW^9*t^4 - 78953*ep^2*mtt^3*mWW^9*t^4 - 294936*ep^3*mtt^3*mWW^9*t^4 - 576519*ep^4*mtt^3*mWW^9*t^4 - 558754*ep^5*mtt^3*mWW^9*t^4 - 208664*ep^6*mtt^3*mWW^9*t^4 + 390*mtt^2*mWW^10*t^4 + 7059*ep*mtt^2*mWW^10*t^4 + 50964*ep^2*mtt^2*mWW^10*t^4 + 187215*ep^3*mtt^2*mWW^10*t^4 + 368016*ep^4*mtt^2*mWW^10*t^4 + 366732*ep^5*mtt^2*mWW^10*t^4 + 144624*ep^6*mtt^2*mWW^10*t^4 + 48*ep*mtt^11*s*t^4 + 536*ep^2*mtt^11*s*t^4 + 2248*ep^3*mtt^11*s*t^4 + 4424*ep^4*mtt^11*s*t^4 + 4104*ep^5*mtt^11*s*t^4 + 1440*ep^6*mtt^11*s*t^4 + 136*ep*mtt^10*mWW*s*t^4 + 2248*ep^2*mtt^10*mWW*s*t^4 + 13076*ep^3*mtt^10*mWW*s*t^4 + 33796*ep^4*mtt^10*mWW*s*t^4 + 39096*ep^5*mtt^10*mWW*s*t^4 + 16288*ep^6*mtt^10*mWW*s*t^4 + 42*mtt^9*mWW^2*s*t^4 + 3701*ep*mtt^9*mWW^2*s*t^4 + 41893*ep^2*mtt^9*mWW^2*s*t^4 + 187807*ep^3*mtt^9*mWW^2*s*t^4 + 394787*ep^4*mtt^9*mWW^2*s*t^4 + 385898*ep^5*mtt^9*mWW^2*s*t^4 + 139832*ep^6*mtt^9*mWW^2*s*t^4 - 3888*mtt^8*mWW^3*s*t^4 - 47148*ep*mtt^8*mWW^3*s*t^4 - 245863*ep^2*mtt^8*mWW^3*s*t^4 - 727950*ep^3*mtt^8*mWW^3*s*t^4 - 1270413*ep^4*mtt^8*mWW^3*s*t^4 - 1196566*ep^5*mtt^8*mWW^3*s*t^4 - 461832*ep^6*mtt^8*mWW^3*s*t^4 + 6512*mtt^7*mWW^4*s*t^4 + 63850*ep*mtt^7*mWW^4*s*t^4 + 207413*ep^2*mtt^7*mWW^4*s*t^4 + 194242*ep^3*mtt^7*mWW^4*s*t^4 - 240587*ep^4*mtt^7*mWW^4*s*t^4 - 532994*ep^5*mtt^7*mWW^4*s*t^4 - 239576*ep^6*mtt^7*mWW^4*s*t^4 + 962*mtt^6*mWW^5*s*t^4 + 23440*ep*mtt^6*mWW^5*s*t^4 + 222833*ep^2*mtt^6*mWW^5*s*t^4 + 1007494*ep^3*mtt^6*mWW^5*s*t^4 + 2262405*ep^4*mtt^6*mWW^5*s*t^4 + 2418758*ep^5*mtt^6*mWW^5*s*t^4 + 973128*ep^6*mtt^6*mWW^5*s*t^4 - 4748*mtt^5*mWW^6*s*t^4 - 51752*ep*mtt^5*mWW^6*s*t^4 - 217832*ep^2*mtt^5*mWW^6*s*t^4 - 464912*ep^3*mtt^5*mWW^6*s*t^4 - 557204*ep^4*mtt^5*mWW^6*s*t^4 - 372300*ep^5*mtt^5*mWW^6*s*t^4 - 109552*ep^6*mtt^5*mWW^6*s*t^4 - 420*mtt^4*mWW^7*s*t^4 - 10482*ep*mtt^4*mWW^7*s*t^4 - 94454*ep^2*mtt^4*mWW^7*s*t^4 - 396886*ep^3*mtt^4*mWW^7*s*t^4 - 828506*ep^4*mtt^4*mWW^7*s*t^4 - 838148*ep^5*mtt^4*mWW^7*s*t^4 - 330224*ep^6*mtt^4*mWW^7*s*t^4 + 1208*mtt^3*mWW^8*s*t^4 + 9400*ep*mtt^3*mWW^8*s*t^4 + 3878*ep^2*mtt^3*mWW^8*s*t^4 - 149538*ep^3*mtt^3*mWW^8*s*t^4 - 514084*ep^4*mtt^3*mWW^8*s*t^4 - 658504*ep^5*mtt^3*mWW^8*s*t^4 - 294240*ep^6*mtt^3*mWW^8*s*t^4 + 514*mtt^2*mWW^9*s*t^4 + 11718*ep*mtt^2*mWW^9*s*t^4 + 97716*ep^2*mtt^2*mWW^9*s*t^4 + 392610*ep^3*mtt^2*mWW^9*s*t^4 + 812710*ep^4*mtt^2*mWW^9*s*t^4 + 832300*ep^5*mtt^2*mWW^9*s*t^4 + 331472*ep^6*mtt^2*mWW^9*s*t^4 - 182*mtt*mWW^10*s*t^4 - 2911*ep*mtt*mWW^10*s*t^4 - 18368*ep^2*mtt*mWW^10*s*t^4 - 58191*ep^3*mtt*mWW^10*s*t^4 - 97328*ep^4*mtt*mWW^10*s*t^4 - 81644*ep^5*mtt*mWW^10*s*t^4 - 26736*ep^6*mtt*mWW^10*s*t^4 - 336*ep*mtt^10*s^2*t^4 - 3752*ep^2*mtt^10*s^2*t^4 - 15736*ep^3*mtt^10*s^2*t^4 - 30968*ep^4*mtt^10*s^2*t^4 - 28728*ep^5*mtt^10*s^2*t^4 - 10080*ep^6*mtt^10*s^2*t^4 - 2368*ep*mtt^9*mWW*s^2*t^4 - 30678*ep^2*mtt^9*mWW*s^2*t^4 - 150660*ep^3*mtt^9*mWW*s^2*t^4 - 348074*ep^4*mtt^9*mWW*s^2*t^4 - 375164*ep^5*mtt^9*mWW*s^2*t^4 - 150112*ep^6*mtt^9*mWW*s^2*t^4 - 204*mtt^8*mWW^2*s^2*t^4 - 6021*ep*mtt^8*mWW^2*s^2*t^4 - 56397*ep^2*mtt^8*mWW^2*s^2*t^4 - 224739*ep^3*mtt^8*mWW^2*s^2*t^4 - 399745*ep^4*mtt^8*mWW^2*s^2*t^4 - 290526*ep^5*mtt^8*mWW^2*s^2*t^4 - 53144*ep^6*mtt^8*mWW^2*s^2*t^4 + 9920*mtt^7*mWW^3*s^2*t^4 + 127442*ep*mtt^7*mWW^3*s^2*t^4 + 707643*ep^2*mtt^7*mWW^3*s^2*t^4 + 2198140*ep^3*mtt^7*mWW^3*s^2*t^4 + 3931621*ep^4*mtt^7*mWW^3*s^2*t^4 + 3722802*ep^5*mtt^7*mWW^3*s^2*t^4 + 1428456*ep^6*mtt^7*mWW^3*s^2*t^4 - 13154*mtt^6*mWW^4*s^2*t^4 - 155767*ep*mtt^6*mWW^4*s^2*t^4 - 747218*ep^2*mtt^6*mWW^4*s^2*t^4 - 1949201*ep^3*mtt^6*mWW^4*s^2*t^4 - 3099620*ep^4*mtt^6*mWW^4*s^2*t^4 - 2937184*ep^5*mtt^6*mWW^4*s^2*t^4 - 1265776*ep^6*mtt^6*mWW^4*s^2*t^4 - 3658*mtt^5*mWW^5*s^2*t^4 - 46572*ep*mtt^5*mWW^5*s^2*t^4 - 276131*ep^2*mtt^5*mWW^5*s^2*t^4 - 944270*ep^3*mtt^5*mWW^5*s^2*t^4 - 1767371*ep^4*mtt^5*mWW^5*s^2*t^4 - 1572550*ep^5*mtt^5*mWW^5*s^2*t^4 - 475912*ep^6*mtt^5*mWW^5*s^2*t^4 + 6470*mtt^4*mWW^6*s^2*t^4 + 76647*ep*mtt^4*mWW^6*s^2*t^4 + 391363*ep^2*mtt^4*mWW^6*s^2*t^4 + 1182645*ep^3*mtt^4*mWW^6*s^2*t^4 + 2245809*ep^4*mtt^4*mWW^6*s^2*t^4 + 2376498*ep^5*mtt^4*mWW^6*s^2*t^4 + 1027608*ep^6*mtt^4*mWW^6*s^2*t^4 + 2668*mtt^3*mWW^7*s^2*t^4 + 26996*ep*mtt^3*mWW^7*s^2*t^4 + 67571*ep^2*mtt^3*mWW^7*s^2*t^4 - 158518*ep^3*mtt^3*mWW^7*s^2*t^4 - 1034451*ep^4*mtt^3*mWW^7*s^2*t^4 - 1694394*ep^5*mtt^3*mWW^7*s^2*t^4 - 913400*ep^6*mtt^3*mWW^7*s^2*t^4 - 2052*mtt^2*mWW^8*s^2*t^4 - 19057*ep*mtt^2*mWW^8*s^2*t^4 - 40190*ep^2*mtt^2*mWW^8*s^2*t^4 + 116693*ep^3*mtt^2*mWW^8*s^2*t^4 + 613822*ep^4*mtt^2*mWW^8*s^2*t^4 + 906392*ep^5*mtt^2*mWW^8*s^2*t^4 + 451840*ep^6*mtt^2*mWW^8*s^2*t^4 - 22*mtt*mWW^9*s^2*t^4 - 1520*ep*mtt*mWW^9*s^2*t^4 - 15447*ep^2*mtt*mWW^9*s^2*t^4 - 62362*ep^3*mtt*mWW^9*s^2*t^4 - 119167*ep^4*mtt*mWW^9*s^2*t^4 - 108842*ep^5*mtt*mWW^9*s^2*t^4 - 38328*ep^6*mtt*mWW^9*s^2*t^4 - 36*ep*mWW^10*s^2*t^4 - 396*ep^2*mWW^10*s^2*t^4 - 1656*ep^3*mWW^10*s^2*t^4 - 3312*ep^4*mWW^10*s^2*t^4 - 3168*ep^5*mWW^10*s^2*t^4 - 1152*ep^6*mWW^10*s^2*t^4 + 1008*ep*mtt^9*s^3*t^4 + 11256*ep^2*mtt^9*s^3*t^4 + 47208*ep^3*mtt^9*s^3*t^4 + 92904*ep^4*mtt^9*s^3*t^4 + 86184*ep^5*mtt^9*s^3*t^4 + 30240*ep^6*mtt^9*s^3*t^4 + 7744*ep*mtt^8*mWW*s^3*t^4 + 97726*ep^2*mtt^8*mWW*s^3*t^4 + 468228*ep^3*mtt^8*mWW*s^3*t^4 + 1060154*ep^4*mtt^8*mWW*s^3*t^4 + 1125668*ep^5*mtt^8*mWW*s^3*t^4 + 445920*ep^6*mtt^8*mWW*s^3*t^4 + 460*mtt^7*mWW^2*s^3*t^4 + 3697*ep*mtt^7*mWW^2*s^3*t^4 + 6611*ep^2*mtt^7*mWW^2*s^3*t^4 - 51601*ep^3*mtt^7*mWW^2*s^3*t^4 - 314741*ep^4*mtt^7*mWW^2*s^3*t^4 - 588586*ep^5*mtt^7*mWW^2*s^3*t^4 - 357608*ep^6*mtt^7*mWW^2*s^3*t^4 - 13772*mtt^6*mWW^3*s^3*t^4 - 189404*ep*mtt^6*mWW^3*s^3*t^4 - 1126202*ep^2*mtt^6*mWW^3*s^3*t^4 - 3674172*ep^3*mtt^6*mWW^3*s^3*t^4 - 6741534*ep^4*mtt^6*mWW^3*s^3*t^4 - 6436388*ep^5*mtt^6*mWW^3*s^3*t^4 - 2466864*ep^6*mtt^6*mWW^3*s^3*t^4 + 13966*mtt^5*mWW^4*s^3*t^4 + 195319*ep*mtt^5*mWW^4*s^3*t^4 + 1153142*ep^2*mtt^5*mWW^4*s^3*t^4 + 3737461*ep^3*mtt^5*mWW^4*s^3*t^4 + 7039212*ep^4*mtt^5*mWW^4*s^3*t^4 + 7209948*ep^5*mtt^5*mWW^4*s^3*t^4 + 3083264*ep^6*mtt^5*mWW^4*s^3*t^4 + 5426*mtt^4*mWW^5*s^3*t^4 + 60398*ep*mtt^4*mWW^5*s^3*t^4 + 294146*ep^2*mtt^4*mWW^5*s^3*t^4 + 837310*ep^3*mtt^4*mWW^5*s^3*t^4 + 1385384*ep^4*mtt^4*mWW^5*s^3*t^4 + 1125424*ep^5*mtt^4*mWW^5*s^3*t^4 + 298192*ep^6*mtt^4*mWW^5*s^3*t^4 - 3744*mtt^3*mWW^6*s^3*t^4 - 54451*ep*mtt^3*mWW^6*s^3*t^4 - 376791*ep^2*mtt^3*mWW^6*s^3*t^4 - 1527877*ep^3*mtt^3*mWW^6*s^3*t^4 - 3521395*ep^4*mtt^3*mWW^6*s^3*t^4 - 4127486*ep^5*mtt^3*mWW^6*s^3*t^4 - 1884744*ep^6*mtt^3*mWW^6*s^3*t^4 - 3170*mtt^2*mWW^7*s^3*t^4 - 31066*ep*mtt^2*mWW^7*s^3*t^4 - 72990*ep^2*mtt^2*mWW^7*s^3*t^4 + 184938*ep^3*mtt^2*mWW^7*s^3*t^4 + 1109552*ep^4*mtt^2*mWW^7*s^3*t^4 + 1750792*ep^5*mtt^2*mWW^7*s^3*t^4 + 921312*ep^6*mtt^2*mWW^7*s^3*t^4 + 1110*mtt*mWW^8*s^3*t^4 + 12195*ep*mtt*mWW^8*s^3*t^4 + 47770*ep^2*mtt*mWW^8*s^3*t^4 + 74233*ep^3*mtt*mWW^8*s^3*t^4 + 10704*ep^4*mtt*mWW^8*s^3*t^4 - 86164*ep^5*mtt*mWW^8*s^3*t^4 - 64336*ep^6*mtt*mWW^8*s^3*t^4 - 68*mWW^9*s^3*t^4 - 992*ep*mWW^9*s^3*t^4 - 5804*ep^2*mWW^9*s^3*t^4 - 17408*ep^3*mWW^9*s^3*t^4 - 28208*ep^4*mWW^9*s^3*t^4 - 23360*ep^5*mWW^9*s^3*t^4 - 7680*ep^6*mWW^9*s^3*t^4 - 1680*ep*mtt^8*s^4*t^4 - 18760*ep^2*mtt^8*s^4*t^4 - 78680*ep^3*mtt^8*s^4*t^4 - 154840*ep^4*mtt^8*s^4*t^4 - 143640*ep^5*mtt^8*s^4*t^4 - 50400*ep^6*mtt^8*s^4*t^4 - 12440*ep*mtt^7*mWW*s^4*t^4 - 155580*ep^2*mtt^7*mWW*s^4*t^4 - 737980*ep^3*mtt^7*mWW*s^4*t^4 - 1655640*ep^4*mtt^7*mWW*s^4*t^4 - 1744440*ep^5*mtt^7*mWW*s^4*t^4 - 686880*ep^6*mtt^7*mWW*s^4*t^4 - 570*mtt^6*mWW^2*s^4*t^4 + 605*ep*mtt^6*mWW^2*s^4*t^4 + 53903*ep^2*mtt^6*mWW^2*s^4*t^4 + 345079*ep^3*mtt^6*mWW^2*s^4*t^4 + 980949*ep^4*mtt^6*mWW^2*s^4*t^4 + 1300306*ep^5*mtt^6*mWW^2*s^4*t^4 + 643160*ep^6*mtt^6*mWW^2*s^4*t^4 + 11108*mtt^5*mWW^3*s^4*t^4 + 165898*ep*mtt^5*mWW^3*s^4*t^4 + 1060827*ep^2*mtt^5*mWW^3*s^4*t^4 + 3625598*ep^3*mtt^5*mWW^3*s^4*t^4 + 6800235*ep^4*mtt^5*mWW^3*s^4*t^4 + 6530082*ep^5*mtt^5*mWW^3*s^4*t^4 + 2495608*ep^6*mtt^5*mWW^3*s^4*t^4 - 8348*mtt^4*mWW^4*s^4*t^4 - 135434*ep*mtt^4*mWW^4*s^4*t^4 - 906347*ep^2*mtt^4*mWW^4*s^4*t^4 - 3201068*ep^3*mtt^4*mWW^4*s^4*t^4 - 6286261*ep^4*mtt^4*mWW^4*s^4*t^4 - 6469662*ep^5*mtt^4*mWW^4*s^4*t^4 - 2712872*ep^6*mtt^4*mWW^4*s^4*t^4 - 3750*mtt^3*mWW^5*s^4*t^4 - 45070*ep*mtt^3*mWW^5*s^4*t^4 - 248477*ep^2*mtt^3*mWW^5*s^4*t^4 - 818972*ep^3*mtt^3*mWW^5*s^4*t^4 - 1593629*ep^4*mtt^3*mWW^5*s^4*t^4 - 1612374*ep^5*mtt^3*mWW^5*s^4*t^4 - 635720*ep^6*mtt^3*mWW^5*s^4*t^4 + 614*mtt^2*mWW^6*s^4*t^4 + 15837*ep*mtt^2*mWW^6*s^4*t^4 + 164456*ep^2*mtt^2*mWW^6*s^4*t^4 + 823461*ep^3*mtt^2*mWW^6*s^4*t^4 + 2078676*ep^4*mtt^2*mWW^6*s^4*t^4 + 2529884*ep^5*mtt^2*mWW^6*s^4*t^4 + 1175920*ep^6*mtt^2*mWW^6*s^4*t^4 + 1370*mtt*mWW^7*s^4*t^4 + 14868*ep*mtt*mWW^7*s^4*t^4 + 53122*ep^2*mtt*mWW^7*s^4*t^4 + 43898*ep^3*mtt*mWW^7*s^4*t^4 - 144338*ep^4*mtt*mWW^7*s^4*t^4 - 330284*ep^5*mtt*mWW^7*s^4*t^4 - 193744*ep^6*mtt*mWW^7*s^4*t^4 - 232*mWW^8*s^4*t^4 - 3184*ep*mWW^8*s^4*t^4 - 17560*ep^2*mWW^8*s^4*t^4 - 49840*ep^3*mWW^8*s^4*t^4 - 76768*ep^4*mWW^8*s^4*t^4 - 60736*ep^5*mWW^8*s^4*t^4 - 19200*ep^6*mWW^8*s^4*t^4 + 1680*ep*mtt^7*s^5*t^4 + 18760*ep^2*mtt^7*s^5*t^4 + 78680*ep^3*mtt^7*s^5*t^4 + 154840*ep^4*mtt^7*s^5*t^4 + 143640*ep^5*mtt^7*s^5*t^4 + 50400*ep^6*mtt^7*s^5*t^4 + 11336*ep*mtt^6*mWW*s^5*t^4 + 141188*ep^2*mtt^6*mWW*s^5*t^4 + 665916*ep^3*mtt^6*mWW*s^5*t^4 + 1485144*ep^4*mtt^6*mWW*s^5*t^4 + 1555840*ep^5*mtt^6*mWW*s^5*t^4 + 609376*ep^6*mtt^6*mWW*s^5*t^4 + 402*mtt^5*mWW^2*s^5*t^4 - 1857*ep*mtt^5*mWW^2*s^5*t^4 - 54269*ep^2*mtt^5*mWW^2*s^5*t^4 - 311947*ep^3*mtt^5*mWW^2*s^5*t^4 - 818431*ep^4*mtt^5*mWW^2*s^5*t^4 - 1010202*ep^5*mtt^5*mWW^2*s^5*t^4 - 468184*ep^6*mtt^5*mWW^2*s^5*t^4 - 5096*mtt^4*mWW^3*s^5*t^4 - 85020*ep*mtt^4*mWW^3*s^5*t^4 - 589931*ep^2*mtt^4*mWW^3*s^5*t^4 - 2109406*ep^3*mtt^4*mWW^3*s^5*t^4 - 4027721*ep^4*mtt^4*mWW^3*s^5*t^4 - 3870974*ep^5*mtt^4*mWW^3*s^5*t^4 - 1466184*ep^6*mtt^4*mWW^3*s^5*t^4 + 2870*mtt^3*mWW^4*s^5*t^4 + 52474*ep*mtt^3*mWW^4*s^5*t^4 + 376376*ep^2*mtt^3*mWW^4*s^5*t^4 + 1369298*ep^3*mtt^3*mWW^4*s^5*t^4 + 2689382*ep^4*mtt^3*mWW^4*s^5*t^4 + 2711380*ep^5*mtt^3*mWW^4*s^5*t^4 + 1098784*ep^6*mtt^3*mWW^4*s^5*t^4 + 1204*mtt^2*mWW^5*s^5*t^4 + 16916*ep*mtt^2*mWW^5*s^5*t^4 + 112221*ep^2*mtt^2*mWW^5*s^5*t^4 + 427242*ep^3*mtt^2*mWW^5*s^5*t^4 + 915451*ep^4*mtt^2*mWW^5*s^5*t^4 + 1002530*ep^5*mtt^2*mWW^5*s^5*t^4 + 432008*ep^6*mtt^2*mWW^5*s^5*t^4 + 160*mtt*mWW^6*s^5*t^4 + 123*ep*mtt*mWW^6*s^5*t^4 - 18457*ep^2*mtt*mWW^6*s^5*t^4 - 134703*ep^3*mtt*mWW^6*s^5*t^4 - 387073*ep^4*mtt*mWW^6*s^5*t^4 - 498870*ep^5*mtt*mWW^6*s^5*t^4 - 239144*ep^6*mtt*mWW^6*s^5*t^4 - 244*mWW^7*s^5*t^4 - 3420*ep*mWW^7*s^5*t^4 - 19192*ep^2*mWW^7*s^5*t^4 - 55104*ep^3*mWW^7*s^5*t^4 - 85360*ep^4*mWW^7*s^5*t^4 - 67584*ep^5*mWW^7*s^5*t^4 - 21312*ep^6*mWW^7*s^5*t^4 - 1008*ep*mtt^6*s^6*t^4 - 11256*ep^2*mtt^6*s^6*t^4 - 47208*ep^3*mtt^6*s^6*t^4 - 92904*ep^4*mtt^6*s^6*t^4 - 86184*ep^5*mtt^6*s^6*t^4 - 30240*ep^6*mtt^6*s^6*t^4 - 5936*ep*mtt^5*mWW*s^6*t^4 - 73758*ep^2*mtt^5*mWW*s^6*t^4 - 346476*ep^3*mtt^5*mWW*s^6*t^4 - 768986*ep^4*mtt^5*mWW*s^6*t^4 - 801196*ep^5*mtt^5*mWW*s^6*t^4 - 311968*ep^6*mtt^5*mWW*s^6*t^4 - 152*mtt^4*mWW^2*s^6*t^4 + 889*ep*mtt^4*mWW^2*s^6*t^4 + 22365*ep^2*mtt^4*mWW^2*s^6*t^4 + 123927*ep^3*mtt^4*mWW^2*s^6*t^4 + 312957*ep^4*mtt^4*mWW^2*s^6*t^4 + 369198*ep^5*mtt^4*mWW^2*s^6*t^4 + 162168*ep^6*mtt^4*mWW^2*s^6*t^4 + 1176*mtt^3*mWW^3*s^6*t^4 + 23702*ep*mtt^3*mWW^3*s^6*t^4 + 183333*ep^2*mtt^3*mWW^3*s^6*t^4 + 690136*ep^3*mtt^3*mWW^3*s^6*t^4 + 1340255*ep^4*mtt^3*mWW^3*s^6*t^4 + 1282798*ep^5*mtt^3*mWW^3*s^6*t^4 + 477080*ep^6*mtt^3*mWW^3*s^6*t^4 - 608*mtt^2*mWW^4*s^6*t^4 - 11387*ep*mtt^2*mWW^4*s^6*t^4 - 81447*ep^2*mtt^2*mWW^4*s^6*t^4 - 290853*ep^3*mtt^2*mWW^4*s^6*t^4 - 553743*ep^4*mtt^2*mWW^4*s^6*t^4 - 534474*ep^5*mtt^2*mWW^4*s^6*t^4 - 204648*ep^6*mtt^2*mWW^4*s^6*t^4 - 176*mtt*mWW^5*s^6*t^4 - 2796*ep*mtt*mWW^5*s^6*t^4 - 20617*ep^2*mtt*mWW^5*s^6*t^4 - 83426*ep^3*mtt*mWW^5*s^6*t^4 - 184843*ep^4*mtt*mWW^5*s^6*t^4 - 207598*ep^5*mtt*mWW^5*s^6*t^4 - 91880*ep^6*mtt*mWW^5*s^6*t^4 - 64*mWW^6*s^6*t^4 - 1064*ep*mWW^6*s^6*t^4 - 6796*ep^2*mWW^6*s^6*t^4 - 21428*ep^3*mWW^6*s^6*t^4 - 35488*ep^4*mWW^6*s^6*t^4 - 29456*ep^5*mWW^6*s^6*t^4 - 9600*ep^6*mWW^6*s^6*t^4 + 336*ep*mtt^5*s^7*t^4 + 3752*ep^2*mtt^5*s^7*t^4 + 15736*ep^3*mtt^5*s^7*t^4 + 30968*ep^4*mtt^5*s^7*t^4 + 28728*ep^5*mtt^5*s^7*t^4 + 10080*ep^6*mtt^5*s^7*t^4 + 1648*ep*mtt^4*mWW*s^7*t^4 + 20438*ep^2*mtt^4*mWW*s^7*t^4 + 95660*ep^3*mtt^4*mWW*s^7*t^4 + 211274*ep^4*mtt^4*mWW*s^7*t^4 + 218724*ep^5*mtt^4*mWW*s^7*t^4 + 84512*ep^6*mtt^4*mWW*s^7*t^4 + 24*mtt^3*mWW^2*s^7*t^4 - 229*ep*mtt^3*mWW^2*s^7*t^4 - 4635*ep^2*mtt^3*mWW^2*s^7*t^4 - 24707*ep^3*mtt^3*mWW^2*s^7*t^4 - 59951*ep^4*mtt^3*mWW^2*s^7*t^4 - 66918*ep^5*mtt^3*mWW^2*s^7*t^4 - 27256*ep^6*mtt^3*mWW^2*s^7*t^4 - 92*mtt^2*mWW^3*s^7*t^4 - 3100*ep*mtt^2*mWW^3*s^7*t^4 - 28844*ep^2*mtt^2*mWW^3*s^7*t^4 - 117080*ep^3*mtt^2*mWW^3*s^7*t^4 - 233508*ep^4*mtt^2*mWW^3*s^7*t^4 - 223160*ep^5*mtt^2*mWW^3*s^7*t^4 - 81088*ep^6*mtt^2*mWW^3*s^7*t^4 + 84*mtt*mWW^4*s^7*t^4 + 1345*ep*mtt*mWW^4*s^7*t^4 + 8541*ep^2*mtt*mWW^4*s^7*t^4 + 27811*ep^3*mtt*mWW^4*s^7*t^4 + 48969*ep^4*mtt*mWW^4*s^7*t^4 + 43730*ep^5*mtt*mWW^4*s^7*t^4 + 15256*ep^6*mtt*mWW^4*s^7*t^4 + 16*mWW^5*s^7*t^4 + 128*ep*mWW^5*s^7*t^4 + 244*ep^2*mWW^5*s^7*t^4 - 412*ep^3*mWW^5*s^7*t^4 - 2000*ep^4*mWW^5*s^7*t^4 - 2416*ep^5*mWW^5*s^7*t^4 - 960*ep^6*mWW^5*s^7*t^4 - 48*ep*mtt^4*s^8*t^4 - 536*ep^2*mtt^4*s^8*t^4 - 2248*ep^3*mtt^4*s^8*t^4 - 4424*ep^4*mtt^4*s^8*t^4 - 4104*ep^5*mtt^4*s^8*t^4 - 1440*ep^6*mtt^4*s^8*t^4 - 184*ep*mtt^3*mWW*s^8*t^4 - 2276*ep^2*mtt^3*mWW*s^8*t^4 - 10608*ep^3*mtt^3*mWW*s^8*t^4 - 23284*ep^4*mtt^3*mWW*s^8*t^4 - 23888*ep^5*mtt^3*mWW*s^8*t^4 - 9120*ep^6*mtt^3*mWW*s^8*t^4 + 48*ep*mtt^2*mWW^2*s^8*t^4 + 632*ep^2*mtt^2*mWW^2*s^8*t^4 + 3160*ep^3*mtt^2*mWW^2*s^8*t^4 + 7400*ep^4*mtt^2*mWW^2*s^8*t^4 + 7992*ep^5*mtt^2*mWW^2*s^8*t^4 + 3168*ep^6*mtt^2*mWW^2*s^8*t^4 + 184*ep*mtt*mWW^3*s^8*t^4 + 2180*ep^2*mtt*mWW^3*s^8*t^4 + 9696*ep^3*mtt*mWW^3*s^8*t^4 + 20308*ep^4*mtt*mWW^3*s^8*t^4 + 20000*ep^5*mtt*mWW^3*s^8*t^4 + 7392*ep^6*mtt*mWW^3*s^8*t^4 - 136*ep*mtt^10*mWW*t^5 - 1492*ep^2*mtt^10*mWW*t^5 - 6252*ep^3*mtt^10*mWW*t^5 - 12656*ep^4*mtt^10*mWW*t^5 - 12464*ep^5*mtt^10*mWW*t^5 - 4800*ep^6*mtt^10*mWW*t^5 - 12*mtt^9*mWW^2*t^5 + 1403*ep*mtt^9*mWW^2*t^5 + 17758*ep^2*mtt^9*mWW^2*t^5 + 82411*ep^3*mtt^9*mWW^2*t^5 + 181204*ep^4*mtt^9*mWW^2*t^5 + 190596*ep^5*mtt^9*mWW^2*t^5 + 77200*ep^6*mtt^9*mWW^2*t^5 - 688*mtt^8*mWW^3*t^5 - 8881*ep*mtt^8*mWW^3*t^5 - 50450*ep^2*mtt^8*mWW^3*t^5 - 165283*ep^3*mtt^8*mWW^3*t^5 - 322358*ep^4*mtt^8*mWW^3*t^5 - 342256*ep^5*mtt^8*mWW^3*t^5 - 150304*ep^6*mtt^8*mWW^3*t^5 + 1924*mtt^7*mWW^4*t^5 + 18179*ep*mtt^7*mWW^4*t^5 + 48585*ep^2*mtt^7*mWW^4*t^5 - 21427*ep^3*mtt^7*mWW^4*t^5 - 285587*ep^4*mtt^7*mWW^4*t^5 - 421366*ep^5*mtt^7*mWW^4*t^5 - 190568*ep^6*mtt^7*mWW^4*t^5 - 1276*mtt^6*mWW^5*t^5 - 10881*ep*mtt^6*mWW^5*t^5 - 2637*ep^2*mtt^6*mWW^5*t^5 + 223549*ep^3*mtt^6*mWW^5*t^5 + 808371*ep^4*mtt^6*mWW^5*t^5 + 1098974*ep^5*mtt^6*mWW^5*t^5 + 528520*ep^6*mtt^6*mWW^5*t^5 - 1004*mtt^5*mWW^6*t^5 - 12883*ep*mtt^5*mWW^6*t^5 - 73047*ep^2*mtt^5*mWW^6*t^5 - 242901*ep^3*mtt^5*mWW^6*t^5 - 492979*ep^4*mtt^5*mWW^6*t^5 - 556382*ep^5*mtt^5*mWW^6*t^5 - 263304*ep^6*mtt^5*mWW^6*t^5 + 1188*mtt^4*mWW^7*t^5 + 14639*ep*mtt^4*mWW^7*t^5 + 60189*ep^2*mtt^4*mWW^7*t^5 + 75563*ep^3*mtt^4*mWW^7*t^5 - 83281*ep^4*mtt^4*mWW^7*t^5 - 258706*ep^5*mtt^4*mWW^7*t^5 - 150392*ep^6*mtt^4*mWW^7*t^5 + 200*mtt^3*mWW^8*t^5 + 4039*ep*mtt^3*mWW^8*t^5 + 37828*ep^2*mtt^3*mWW^8*t^5 + 183863*ep^3*mtt^3*mWW^8*t^5 + 463470*ep^4*mtt^3*mWW^8*t^5 + 571872*ep^5*mtt^3*mWW^8*t^5 + 271968*ep^6*mtt^3*mWW^8*t^5 - 200*mtt^2*mWW^9*t^5 - 2965*ep*mtt^2*mWW^9*t^5 - 17846*ep^2*mtt^2*mWW^9*t^5 - 58033*ep^3*mtt^2*mWW^9*t^5 - 112736*ep^4*mtt^2*mWW^9*t^5 - 125572*ep^5*mtt^2*mWW^9*t^5 - 61008*ep^6*mtt^2*mWW^9*t^5 - 132*mtt*mWW^10*t^5 - 2514*ep*mtt*mWW^10*t^5 - 18888*ep^2*mtt*mWW^10*t^5 - 71490*ep^3*mtt*mWW^10*t^5 - 143448*ep^4*mtt*mWW^10*t^5 - 144696*ep^5*mtt*mWW^10*t^5 - 57312*ep^6*mtt*mWW^10*t^5 - 304*ep*mtt^10*s*t^5 - 3432*ep^2*mtt^10*s*t^5 - 14624*ep^3*mtt^10*s*t^5 - 29448*ep^4*mtt^10*s*t^5 - 28224*ep^5*mtt^10*s*t^5 - 10368*ep^6*mtt^10*s*t^5 + 184*ep*mtt^9*mWW*s*t^5 + 1532*ep^2*mtt^9*mWW*s*t^5 + 4400*ep^3*mtt^9*mWW*s*t^5 + 6196*ep^4*mtt^9*mWW*s*t^5 + 6384*ep^5*mtt^9*mWW*s*t^5 + 4224*ep^6*mtt^9*mWW*s*t^5 - 10*mtt^8*mWW^2*s*t^5 - 3240*ep*mtt^8*mWW^2*s*t^5 - 34891*ep^2*mtt^8*mWW^2*s*t^5 - 139778*ep^3*mtt^8*mWW^2*s*t^5 - 251967*ep^4*mtt^8*mWW^2*s*t^5 - 197418*ep^5*mtt^8*mWW^2*s*t^5 - 48696*ep^6*mtt^8*mWW^2*s*t^5 + 3938*mtt^7*mWW^3*s*t^5 + 46453*ep*mtt^7*mWW^3*s*t^5 + 223017*ep^2*mtt^7*mWW^3*s*t^5 + 572135*ep^3*mtt^7*mWW^3*s*t^5 + 837231*ep^4*mtt^7*mWW^3*s*t^5 + 663782*ep^5*mtt^7*mWW^3*s*t^5 + 221544*ep^6*mtt^7*mWW^3*s*t^5 - 8162*mtt^6*mWW^4*s*t^5 - 88658*ep*mtt^6*mWW^4*s*t^5 - 350905*ep^2*mtt^6*mWW^4*s*t^5 - 608082*ep^3*mtt^6*mWW^4*s*t^5 - 405527*ep^4*mtt^6*mWW^4*s*t^5 + 2030*ep^5*mtt^6*mWW^4*s*t^5 + 56744*ep^6*mtt^6*mWW^4*s*t^5 + 2794*mtt^5*mWW^5*s*t^5 + 35853*ep*mtt^5*mWW^5*s*t^5 + 167166*ep^2*mtt^5*mWW^5*s*t^5 + 352055*ep^3*mtt^5*mWW^5*s*t^5 + 354236*ep^4*mtt^5*mWW^5*s*t^5 + 179508*ep^5*mtt^5*mWW^5*s*t^5 + 56528*ep^6*mtt^5*mWW^5*s*t^5 + 3424*mtt^4*mWW^6*s*t^5 + 33730*ep*mtt^4*mWW^6*s*t^5 + 98894*ep^2*mtt^4*mWW^6*s*t^5 - 6156*ep^3*mtt^4*mWW^6*s*t^5 - 512420*ep^4*mtt^4*mWW^6*s*t^5 - 860288*ep^5*mtt^4*mWW^6*s*t^5 - 438464*ep^6*mtt^4*mWW^6*s*t^5 - 1324*mtt^3*mWW^7*s*t^5 - 17151*ep*mtt^3*mWW^7*s*t^5 - 78239*ep^2*mtt^3*mWW^7*s*t^5 - 142211*ep^3*mtt^3*mWW^7*s*t^5 - 47385*ep^4*mtt^3*mWW^7*s*t^5 + 143510*ep^5*mtt^3*mWW^7*s*t^5 + 120360*ep^6*mtt^3*mWW^7*s*t^5 - 716*mtt^2*mWW^8*s*t^5 - 6204*ep*mtt^2*mWW^8*s*t^5 - 7452*ep^2*mtt^2*mWW^8*s*t^5 + 73848*ep^3*mtt^2*mWW^8*s*t^5 + 281020*ep^4*mtt^2*mWW^8*s*t^5 + 359016*ep^5*mtt^2*mWW^8*s*t^5 + 153568*ep^6*mtt^2*mWW^8*s*t^5 + 56*mtt*mWW^9*s*t^5 - 663*ep*mtt*mWW^9*s*t^5 - 15690*ep^2*mtt*mWW^9*s*t^5 - 91587*ep^3*mtt*mWW^9*s*t^5 - 231936*ep^4*mtt*mWW^9*s*t^5 - 268300*ep^5*mtt*mWW^9*s*t^5 - 115440*ep^6*mtt*mWW^9*s*t^5 + 1888*ep*mtt^9*s^2*t^5 + 21296*ep^2*mtt^9*s^2*t^5 + 90640*ep^3*mtt^9*s^2*t^5 + 182256*ep^4*mtt^9*s^2*t^5 + 174384*ep^5*mtt^9*s^2*t^5 + 63936*ep^6*mtt^9*s^2*t^5 + 1652*ep*mtt^8*mWW*s^2*t^5 + 21398*ep^2*mtt^8*mWW*s^2*t^5 + 102884*ep^3*mtt^8*mWW*s^2*t^5 + 226998*ep^4*mtt^8*mWW*s^2*t^5 + 225412*ep^5*mtt^8*mWW*s^2*t^5 + 78336*ep^6*mtt^8*mWW*s^2*t^5 + 212*mtt^7*mWW^2*s^2*t^5 - 3595*ep*mtt^7*mWW^2*s^2*t^5 - 73663*ep^2*mtt^7*mWW^2*s^2*t^5 - 439953*ep^3*mtt^7*mWW^2*s^2*t^5 - 1208123*ep^4*mtt^7*mWW^2*s^2*t^5 - 1560518*ep^5*mtt^7*mWW^2*s^2*t^5 - 764264*ep^6*mtt^7*mWW^2*s^2*t^5 - 9200*mtt^6*mWW^3*s^2*t^5 - 104345*ep*mtt^6*mWW^3*s^2*t^5 - 452968*ep^2*mtt^6*mWW^3*s^2*t^5 - 924689*ep^3*mtt^6*mWW^3*s^2*t^5 - 796062*ep^4*mtt^6*mWW^3*s^2*t^5 - 15072*ep^5*mtt^6*mWW^3*s^2*t^5 + 255008*ep^6*mtt^6*mWW^3*s^2*t^5 + 13882*mtt^5*mWW^4*s^2*t^5 + 175372*ep*mtt^5*mWW^4*s^2*t^5 + 908935*ep^2*mtt^5*mWW^4*s^2*t^5 + 2557680*ep^3*mtt^5*mWW^4*s^2*t^5 + 4256197*ep^4*mtt^5*mWW^4*s^2*t^5 + 3995366*ep^5*mtt^5*mWW^4*s^2*t^5 + 1623240*ep^6*mtt^5*mWW^4*s^2*t^5 - 1004*mtt^4*mWW^5*s^2*t^5 - 37277*ep*mtt^4*mWW^5*s^2*t^5 - 379077*ep^2*mtt^4*mWW^5*s^2*t^5 - 1761717*ep^3*mtt^4*mWW^5*s^2*t^5 - 4222583*ep^4*mtt^4*mWW^5*s^2*t^5 - 5045758*ep^5*mtt^4*mWW^5*s^2*t^5 - 2368088*ep^6*mtt^4*mWW^5*s^2*t^5 - 4210*mtt^3*mWW^6*s^2*t^5 - 39946*ep*mtt^3*mWW^6*s^2*t^5 - 100286*ep^2*mtt^3*mWW^6*s^2*t^5 + 124364*ep^3*mtt^3*mWW^6*s^2*t^5 + 953906*ep^4*mtt^3*mWW^6*s^2*t^5 + 1518900*ep^5*mtt^3*mWW^6*s^2*t^5 + 803120*ep^6*mtt^3*mWW^6*s^2*t^5 - 336*mtt^2*mWW^7*s^2*t^5 + 1380*ep*mtt^2*mWW^7*s^2*t^5 + 59121*ep^2*mtt^2*mWW^7*s^2*t^5 + 383472*ep^3*mtt^2*mWW^7*s^2*t^5 + 1042037*ep^4*mtt^2*mWW^7*s^2*t^5 + 1270038*ep^5*mtt^2*mWW^7*s^2*t^5 + 568840*ep^6*mtt^2*mWW^7*s^2*t^5 + 828*mtt*mWW^8*s^2*t^5 + 7751*ep*mtt*mWW^8*s^2*t^5 + 12336*ep^2*mtt*mWW^8*s^2*t^5 - 86601*ep^3*mtt*mWW^8*s^2*t^5 - 375858*ep^4*mtt*mWW^8*s^2*t^5 - 531072*ep^5*mtt*mWW^8*s^2*t^5 - 255520*ep^6*mtt*mWW^8*s^2*t^5 - 60*mWW^9*s^2*t^5 - 816*ep*mWW^9*s^2*t^5 - 4452*ep^2*mWW^9*s^2*t^5 - 12480*ep^3*mWW^9*s^2*t^5 - 18960*ep^4*mWW^9*s^2*t^5 - 14784*ep^5*mWW^9*s^2*t^5 - 4608*ep^6*mWW^9*s^2*t^5 - 4944*ep*mtt^8*s^3*t^5 - 55704*ep^2*mtt^8*s^3*t^5 - 236736*ep^3*mtt^8*s^3*t^5 - 475128*ep^4*mtt^8*s^3*t^5 - 453600*ep^5*mtt^8*s^3*t^5 - 165888*ep^6*mtt^8*s^3*t^5 - 6224*ep*mtt^7*mWW*s^3*t^5 - 77168*ep^2*mtt^7*mWW*s^3*t^5 - 358660*ep^3*mtt^7*mWW*s^3*t^5 - 778316*ep^4*mtt^7*mWW*s^3*t^5 - 779512*ep^5*mtt^7*mWW*s^3*t^5 - 284160*ep^6*mtt^7*mWW*s^3*t^5 - 508*mtt^6*mWW^2*s^3*t^5 + 19352*ep*mtt^6*mWW^2*s^3*t^5 + 295300*ep^2*mtt^6*mWW^2*s^3*t^5 + 1537340*ep^3*mtt^6*mWW^2*s^3*t^5 + 3780436*ep^4*mtt^6*mWW^2*s^3*t^5 + 4448736*ep^5*mtt^6*mWW^2*s^3*t^5 + 2013072*ep^6*mtt^6*mWW^2*s^3*t^5 + 11156*mtt^5*mWW^3*s^3*t^5 + 127575*ep*mtt^5*mWW^3*s^3*t^5 + 551636*ep^2*mtt^5*mWW^3*s^3*t^5 + 1072491*ep^3*mtt^5*mWW^3*s^3*t^5 + 709950*ep^4*mtt^5*mWW^3*s^3*t^5 - 423048*ep^5*mtt^5*mWW^3*s^3*t^5 - 565168*ep^6*mtt^5*mWW^3*s^3*t^5 - 11976*mtt^4*mWW^4*s^3*t^5 - 177386*ep*mtt^4*mWW^4*s^3*t^5 - 1114566*ep^2*mtt^4*mWW^4*s^3*t^5 - 3812276*ep^3*mtt^4*mWW^4*s^3*t^5 - 7418580*ep^4*mtt^4*mWW^4*s^3*t^5 - 7647368*ep^5*mtt^4*mWW^4*s^3*t^5 - 3214896*ep^6*mtt^4*mWW^4*s^3*t^5 - 1568*mtt^3*mWW^5*s^3*t^5 + 9485*ep*mtt^3*mWW^5*s^3*t^5 + 282623*ep^2*mtt^3*mWW^5*s^3*t^5 + 1689757*ep^3*mtt^3*mWW^5*s^3*t^5 + 4467989*ep^4*mtt^3*mWW^5*s^3*t^5 + 5549170*ep^5*mtt^3*mWW^5*s^3*t^5 + 2634248*ep^6*mtt^3*mWW^5*s^3*t^5 + 2104*mtt^2*mWW^6*s^3*t^5 + 22822*ep*mtt^2*mWW^6*s^3*t^5 + 95382*ep^2*mtt^2*mWW^6*s^3*t^5 + 200248*ep^3*mtt^2*mWW^6*s^3*t^5 + 215532*ep^4*mtt^2*mWW^6*s^3*t^5 + 76704*ep^5*mtt^2*mWW^6*s^3*t^5 - 29312*ep^6*mtt^2*mWW^6*s^3*t^5 + 852*mtt*mWW^7*s^3*t^5 + 7548*ep*mtt*mWW^7*s^3*t^5 + 4785*ep^2*mtt*mWW^7*s^3*t^5 - 141996*ep^3*mtt*mWW^7*s^3*t^5 - 544507*ep^4*mtt*mWW^7*s^3*t^5 - 757098*ep^5*mtt*mWW^7*s^3*t^5 - 365240*ep^6*mtt*mWW^7*s^3*t^5 - 244*mWW^8*s^3*t^5 - 3252*ep*mWW^8*s^3*t^5 - 17368*ep^2*mWW^8*s^3*t^5 - 47640*ep^3*mWW^8*s^3*t^5 - 70816*ep^4*mWW^8*s^3*t^5 - 54048*ep^5*mWW^8*s^3*t^5 - 16512*ep^6*mWW^8*s^3*t^5 + 7040*ep*mtt^7*s^4*t^5 + 79200*ep^2*mtt^7*s^4*t^5 + 335920*ep^3*mtt^7*s^4*t^5 + 672480*ep^4*mtt^7*s^4*t^5 + 640080*ep^5*mtt^7*s^4*t^5 + 233280*ep^6*mtt^7*s^4*t^5 + 9456*ep*mtt^6*mWW*s^4*t^5 + 116272*ep^2*mtt^6*mWW*s^4*t^5 + 536620*ep^3*mtt^6*mWW*s^4*t^5 + 1162324*ep^4*mtt^6*mWW*s^4*t^5 + 1172488*ep^5*mtt^6*mWW*s^4*t^5 + 436800*ep^6*mtt^6*mWW*s^4*t^5 + 532*mtt^5*mWW^2*s^4*t^5 - 25899*ep*mtt^5*mWW^2*s^4*t^5 - 370310*ep^2*mtt^5*mWW^2*s^4*t^5 - 1849807*ep^3*mtt^5*mWW^2*s^4*t^5 - 4371856*ep^4*mtt^5*mWW^2*s^4*t^5 - 4946884*ep^5*mtt^5*mWW^2*s^4*t^5 - 2153856*ep^6*mtt^5*mWW^2*s^4*t^5 - 7328*mtt^4*mWW^3*s^4*t^5 - 88212*ep*mtt^4*mWW^3*s^4*t^5 - 413532*ep^2*mtt^4*mWW^3*s^4*t^5 - 925402*ep^3*mtt^4*mWW^3*s^4*t^5 - 921022*ep^4*mtt^4*mWW^3*s^4*t^5 - 176420*ep^5*mtt^4*mWW^3*s^4*t^5 + 191712*ep^6*mtt^4*mWW^3*s^4*t^5 + 5522*mtt^3*mWW^4*s^4*t^5 + 96462*ep*mtt^3*mWW^4*s^4*t^5 + 696751*ep^2*mtt^3*mWW^4*s^4*t^5 + 2629562*ep^3*mtt^3*mWW^4*s^4*t^5 + 5418309*ep^4*mtt^3*mWW^4*s^4*t^5 + 5732638*ep^5*mtt^3*mWW^4*s^4*t^5 + 2425368*ep^6*mtt^3*mWW^4*s^4*t^5 + 1412*mtt^2*mWW^5*s^4*t^5 + 5416*ep*mtt^2*mWW^5*s^4*t^5 - 69522*ep^2*mtt^2*mWW^5*s^4*t^5 - 563282*ep^3*mtt^2*mWW^5*s^4*t^5 - 1607740*ep^4*mtt^2*mWW^5*s^4*t^5 - 2049848*ep^5*mtt^2*mWW^5*s^4*t^5 - 982384*ep^6*mtt^2*mWW^5*s^4*t^5 - 418*mtt*mWW^6*s^4*t^5 - 5699*ep*mtt*mWW^6*s^4*t^5 - 36831*ep^2*mtt*mWW^6*s^4*t^5 - 141779*ep^3*mtt*mWW^6*s^4*t^5 - 312055*ep^4*mtt*mWW^6*s^4*t^5 - 346262*ep^5*mtt*mWW^6*s^4*t^5 - 146920*ep^6*mtt*mWW^6*s^4*t^5 - 224*mWW^7*s^4*t^5 - 3004*ep*mWW^7*s^4*t^5 - 16124*ep^2*mWW^7*s^4*t^5 - 44320*ep^3*mWW^7*s^4*t^5 - 65792*ep^4*mWW^7*s^4*t^5 - 49984*ep^5*mWW^7*s^4*t^5 - 15168*ep^6*mWW^7*s^4*t^5 - 5840*ep*mtt^6*s^5*t^5 - 65560*ep^2*mtt^6*s^5*t^5 - 277280*ep^3*mtt^6*s^5*t^5 - 553080*ep^4*mtt^6*s^5*t^5 - 524160*ep^5*mtt^6*s^5*t^5 - 190080*ep^6*mtt^6*s^5*t^5 - 7448*ep*mtt^5*mWW*s^5*t^5 - 91436*ep^2*mtt^5*mWW*s^5*t^5 - 421448*ep^3*mtt^5*mWW*s^5*t^5 - 914220*ep^4*mtt^5*mWW*s^5*t^5 - 928528*ep^5*mtt^5*mWW*s^5*t^5 - 351360*ep^6*mtt^5*mWW*s^5*t^5 - 266*mtt^4*mWW^2*s^5*t^5 + 16736*ep*mtt^4*mWW^2*s^5*t^5 + 226911*ep^2*mtt^4*mWW^2*s^5*t^5 + 1093846*ep^3*mtt^4*mWW^2*s^5*t^5 + 2493971*ep^4*mtt^4*mWW^2*s^5*t^5 + 2717210*ep^5*mtt^4*mWW^2*s^5*t^5 + 1136744*ep^6*mtt^4*mWW^2*s^5*t^5 + 2426*mtt^3*mWW^3*s^5*t^5 + 32324*ep*mtt^3*mWW^3*s^5*t^5 + 174355*ep^2*mtt^3*mWW^3*s^5*t^5 + 475466*ep^3*mtt^3*mWW^3*s^5*t^5 + 671175*ep^4*mtt^3*mWW^3*s^5*t^5 + 444522*ep^5*mtt^3*mWW^3*s^5*t^5 + 97096*ep^6*mtt^3*mWW^3*s^5*t^5 - 1378*mtt^2*mWW^4*s^5*t^5 - 27948*ep*mtt^2*mWW^4*s^5*t^5 - 220741*ep^2*mtt^2*mWW^4*s^5*t^5 - 871810*ep^3*mtt^2*mWW^4*s^5*t^5 - 1828005*ep^4*mtt^2*mWW^4*s^5*t^5 - 1937174*ep^5*mtt^2*mWW^4*s^5*t^5 - 814360*ep^6*mtt^2*mWW^4*s^5*t^5 - 454*mtt*mWW^5*s^5*t^5 - 3880*ep*mtt*mWW^5*s^5*t^5 - 5801*ep^2*mtt*mWW^5*s^5*t^5 + 36874*ep^3*mtt*mWW^5*s^5*t^5 + 157967*ep^4*mtt*mWW^5*s^5*t^5 + 226338*ep^5*mtt*mWW^5*s^5*t^5 + 113896*ep^6*mtt*mWW^5*s^5*t^5 + 56*mWW^6*s^5*t^5 + 680*ep*mWW^6*s^5*t^5 + 3296*ep^2*mWW^6*s^5*t^5 + 8288*ep^3*mWW^6*s^5*t^5 + 11504*ep^4*mWW^6*s^5*t^5 + 8384*ep^5*mWW^6*s^5*t^5 + 2496*ep^6*mWW^6*s^5*t^5 + 2784*ep*mtt^5*s^6*t^5 + 31152*ep^2*mtt^5*s^6*t^5 + 131184*ep^3*mtt^5*s^6*t^5 + 260208*ep^4*mtt^5*s^6*t^5 + 244944*ep^5*mtt^5*s^6*t^5 + 88128*ep^6*mtt^5*s^6*t^5 + 3012*ep*mtt^4*mWW*s^6*t^5 + 36990*ep^2*mtt^4*mWW*s^6*t^5 + 170620*ep^3*mtt^4*mWW*s^6*t^5 + 371158*ep^4*mtt^4*mWW*s^6*t^5 + 379524*ep^5*mtt^4*mWW*s^6*t^5 + 145536*ep^6*mtt^4*mWW*s^6*t^5 + 52*mtt^3*mWW^2*s^6*t^5 - 5653*ep*mtt^3*mWW^2*s^6*t^5 - 71441*ep^2*mtt^3*mWW^2*s^6*t^5 - 328971*ep^3*mtt^3*mWW^2*s^6*t^5 - 715697*ep^4*mtt^3*mWW^2*s^6*t^5 - 740826*ep^5*mtt^3*mWW^2*s^6*t^5 - 292840*ep^6*mtt^3*mWW^2*s^6*t^5 - 304*mtt^2*mWW^3*s^6*t^5 - 5138*ep*mtt^2*mWW^3*s^6*t^5 - 34770*ep^2*mtt^2*mWW^3*s^6*t^5 - 117074*ep^3*mtt^2*mWW^3*s^6*t^5 - 205654*ep^4*mtt^2*mWW^3*s^6*t^5 - 179132*ep^5*mtt^2*mWW^3*s^6*t^5 - 60832*ep^6*mtt^2*mWW^3*s^6*t^5 + 188*mtt*mWW^4*s^6*t^5 + 3979*ep*mtt*mWW^4*s^6*t^5 + 31941*ep^2*mtt*mWW^4*s^6*t^5 + 126353*ep^3*mtt*mWW^4*s^6*t^5 + 263193*ep^4*mtt*mWW^4*s^6*t^5 + 275874*ep^5*mtt*mWW^4*s^6*t^5 + 114472*ep^6*mtt*mWW^4*s^6*t^5 + 96*mWW^5*s^6*t^5 + 1248*ep*mWW^5*s^6*t^5 + 6504*ep^2*mWW^5*s^6*t^5 + 17448*ep^3*mWW^5*s^6*t^5 + 25440*ep^4*mWW^5*s^6*t^5 + 19104*ep^5*mWW^5*s^6*t^5 + 5760*ep^6*mWW^5*s^6*t^5 - 688*ep*mtt^4*s^7*t^5 - 7656*ep^2*mtt^4*s^7*t^5 - 32000*ep^3*mtt^4*s^7*t^5 - 62856*ep^4*mtt^4*s^7*t^5 - 58464*ep^5*mtt^4*s^7*t^5 - 20736*ep^6*mtt^4*s^7*t^5 - 496*ep*mtt^3*mWW*s^7*t^5 - 6096*ep^2*mtt^3*mWW*s^7*t^5 - 28164*ep^3*mtt^3*mWW*s^7*t^5 - 61484*ep^4*mtt^3*mWW*s^7*t^5 - 63304*ep^5*mtt^3*mWW*s^7*t^5 - 24576*ep^6*mtt^3*mWW*s^7*t^5 + 960*ep*mtt^2*mWW^2*s^7*t^5 + 11040*ep^2*mtt^2*mWW^2*s^7*t^5 + 47808*ep^3*mtt^2*mWW^2*s^7*t^5 + 97600*ep^4*mtt^2*mWW^2*s^7*t^5 + 94144*ep^5*mtt^2*mWW^2*s^7*t^5 + 34368*ep^6*mtt^2*mWW^2*s^7*t^5 + 224*ep*mtt*mWW^3*s^7*t^5 + 2712*ep^2*mtt*mWW^3*s^7*t^5 + 12356*ep^3*mtt*mWW^3*s^7*t^5 + 26740*ep^4*mtt*mWW^3*s^7*t^5 + 27624*ep^5*mtt*mWW^3*s^7*t^5 + 10944*ep^6*mtt*mWW^3*s^7*t^5 + 64*ep*mtt^3*s^8*t^5 + 704*ep^2*mtt^3*s^8*t^5 + 2896*ep^3*mtt^3*s^8*t^5 + 5568*ep^4*mtt^3*s^8*t^5 + 5040*ep^5*mtt^3*s^8*t^5 + 1728*ep^6*mtt^3*s^8*t^5 - 64*ep*mtt*mWW^2*s^8*t^5 - 704*ep^2*mtt*mWW^2*s^8*t^5 - 2896*ep^3*mtt*mWW^2*s^8*t^5 - 5568*ep^4*mtt*mWW^2*s^8*t^5 - 5040*ep^5*mtt*mWW^2*s^8*t^5 - 1728*ep^6*mtt*mWW^2*s^8*t^5 + 144*ep*mtt^9*mWW*t^6 + 1604*ep^2*mtt^9*mWW*t^6 + 6852*ep^3*mtt^9*mWW*t^6 + 14192*ep^4*mtt^9*mWW*t^6 + 14352*ep^5*mtt^9*mWW*t^6 + 5696*ep^6*mtt^9*mWW*t^6 + 24*mtt^8*mWW^2*t^6 - 1306*ep*mtt^8*mWW^2*t^6 - 17597*ep^2*mtt^8*mWW^2*t^6 - 83432*ep^3*mtt^8*mWW^2*t^6 - 187031*ep^4*mtt^8*mWW^2*t^6 - 201570*ep^5*mtt^8*mWW^2*t^6 - 84248*ep^6*mtt^8*mWW^2*t^6 + 220*mtt^7*mWW^3*t^6 + 3530*ep*mtt^7*mWW^3*t^6 + 27702*ep^2*mtt^7*mWW^3*t^6 + 124022*ep^3*mtt^7*mWW^3*t^6 + 306370*ep^4*mtt^7*mWW^3*t^6 + 382484*ep^5*mtt^7*mWW^3*t^6 + 187312*ep^6*mtt^7*mWW^3*t^6 - 1224*mtt^6*mWW^4*t^6 - 12116*ep*mtt^6*mWW^4*t^6 - 38796*ep^2*mtt^6*mWW^4*t^6 - 31632*ep^3*mtt^6*mWW^4*t^6 + 52960*ep^4*mtt^6*mWW^4*t^6 + 89888*ep^5*mtt^6*mWW^4*t^6 + 26240*ep^6*mtt^6*mWW^4*t^6 + 2092*mtt^5*mWW^5*t^6 + 27372*ep*mtt^5*mWW^5*t^6 + 130470*ep^2*mtt^5*mWW^5*t^6 + 267912*ep^3*mtt^5*mWW^5*t^6 + 186246*ep^4*mtt^5*mWW^5*t^6 - 86700*ep^5*mtt^5*mWW^5*t^6 - 120592*ep^6*mtt^5*mWW^5*t^6 - 640*mtt^4*mWW^6*t^6 - 11878*ep*mtt^4*mWW^6*t^6 - 76671*ep^2*mtt^4*mWW^6*t^6 - 221596*ep^3*mtt^4*mWW^6*t^6 - 287353*ep^4*mtt^4*mWW^6*t^6 - 118702*ep^5*mtt^4*mWW^6*t^6 + 26840*ep^6*mtt^4*mWW^6*t^6 - 1140*mtt^3*mWW^7*t^6 - 16986*ep*mtt^3*mWW^7*t^6 - 99980*ep^2*mtt^3*mWW^7*t^6 - 301310*ep^3*mtt^3*mWW^7*t^6 - 504048*ep^4*mtt^3*mWW^7*t^6 - 458392*ep^5*mtt^3*mWW^7*t^6 - 181984*ep^6*mtt^3*mWW^7*t^6 + 464*mtt^2*mWW^8*t^6 + 7508*ep*mtt^2*mWW^8*t^6 + 46208*ep^2*mtt^2*mWW^8*t^6 + 138996*ep^3*mtt^2*mWW^8*t^6 + 217832*ep^4*mtt^2*mWW^8*t^6 + 171520*ep^5*mtt^2*mWW^8*t^6 + 54912*ep^6*mtt^2*mWW^8*t^6 + 204*mtt*mWW^9*t^6 + 3732*ep*mtt*mWW^9*t^6 + 27060*ep^2*mtt*mWW^9*t^6 + 100188*ep^3*mtt*mWW^9*t^6 + 200832*ep^4*mtt*mWW^9*t^6 + 207120*ep^5*mtt*mWW^9*t^6 + 85824*ep^6*mtt*mWW^9*t^6 + 800*ep*mtt^9*s*t^6 + 9136*ep^2*mtt^9*s*t^6 + 39552*ep^3*mtt^9*s*t^6 + 81376*ep^4*mtt^9*s*t^6 + 80208*ep^5*mtt^9*s*t^6 + 30528*ep^6*mtt^9*s*t^6 - 1712*ep*mtt^8*mWW*s*t^6 - 21196*ep^2*mtt^8*mWW*s*t^6 - 102104*ep^3*mtt^8*mWW*s*t^6 - 240016*ep^4*mtt^8*mWW*s*t^6 - 275596*ep^5*mtt^8*mWW*s*t^6 - 123696*ep^6*mtt^8*mWW*s*t^6 - 22*mtt^7*mWW^2*s*t^6 + 1738*ep*mtt^7*mWW^2*s*t^6 + 19499*ep^2*mtt^7*mWW^2*s*t^6 + 74670*ep^3*mtt^7*mWW^2*s*t^6 + 123081*ep^4*mtt^7*mWW^2*s*t^6 + 80750*ep^5*mtt^7*mWW^2*s*t^6 + 10664*ep^6*mtt^7*mWW^2*s*t^6 - 1538*mtt^6*mWW^3*s*t^6 - 11526*ep*mtt^6*mWW^3*s*t^6 - 1216*ep^2*mtt^6*mWW^3*s*t^6 + 207786*ep^3*mtt^6*mWW^3*s*t^6 + 717142*ep^4*mtt^6*mWW^3*s*t^6 + 956940*ep^5*mtt^6*mWW^3*s*t^6 + 460112*ep^6*mtt^6*mWW^3*s*t^6 + 4234*mtt^5*mWW^4*s*t^6 + 40730*ep*mtt^5*mWW^4*s*t^6 + 108486*ep^2*mtt^5*mWW^4*s*t^6 - 77762*ep^3*mtt^5*mWW^4*s*t^6 - 792092*ep^4*mtt^5*mWW^4*s*t^6 - 1222920*ep^5*mtt^5*mWW^4*s*t^6 - 602336*ep^6*mtt^5*mWW^4*s*t^6 - 3526*mtt^4*mWW^5*s*t^6 - 53922*ep*mtt^4*mWW^5*s*t^6 - 328184*ep^2*mtt^4*mWW^5*s*t^6 - 1027250*ep^3*mtt^4*mWW^5*s*t^6 - 1766458*ep^4*mtt^4*mWW^5*s*t^6 - 1584408*ep^5*mtt^4*mWW^5*s*t^6 - 576832*ep^6*mtt^4*mWW^5*s*t^6 - 384*mtt^3*mWW^6*s*t^6 + 8676*ep*mtt^3*mWW^6*s*t^6 + 148535*ep^2*mtt^3*mWW^6*s*t^6 + 785060*ep^3*mtt^3*mWW^6*s*t^6 + 1896999*ep^4*mtt^3*mWW^6*s*t^6 + 2149250*ep^5*mtt^3*mWW^6*s*t^6 + 920984*ep^6*mtt^3*mWW^6*s*t^6 + 1320*mtt^2*mWW^7*s*t^6 + 16896*ep*mtt^2*mWW^7*s*t^6 + 77048*ep^2*mtt^2*mWW^7*s*t^6 + 141128*ep^3*mtt^2*mWW^7*s*t^6 + 48792*ep^4*mtt^2*mWW^7*s*t^6 - 132240*ep^5*mtt^2*mWW^7*s*t^6 - 106944*ep^6*mtt^2*mWW^7*s*t^6 - 84*mtt*mWW^8*s*t^6 - 1680*ep*mtt*mWW^8*s*t^6 - 12108*ep^2*mtt*mWW^8*s*t^6 - 41080*ep^3*mtt*mWW^8*s*t^6 - 68824*ep^4*mtt*mWW^8*s*t^6 - 51984*ep^5*mtt*mWW^8*s*t^6 - 12480*ep^6*mtt*mWW^8*s*t^6 - 4320*ep*mtt^8*s^2*t^6 - 49264*ep^2*mtt^8*s^2*t^6 - 212880*ep^3*mtt^8*s^2*t^6 - 436976*ep^4*mtt^8*s^2*t^6 - 429552*ep^5*mtt^8*s^2*t^6 - 163008*ep^6*mtt^8*s^2*t^6 + 5688*ep*mtt^7*mWW*s^2*t^6 + 71694*ep^2*mtt^7*mWW*s^2*t^6 + 352460*ep^3*mtt^7*mWW*s^2*t^6 + 844914*ep^4*mtt^7*mWW*s^2*t^6 + 987780*ep^5*mtt^7*mWW*s^2*t^6 + 450560*ep^6*mtt^7*mWW*s^2*t^6 - 134*mtt^6*mWW^2*s^2*t^6 + 7023*ep*mtt^6*mWW^2*s^2*t^6 + 107365*ep^2*mtt^6*mWW^2*s^2*t^6 + 573455*ep^3*mtt^6*mWW^2*s^2*t^6 + 1444685*ep^4*mtt^6*mWW^2*s^2*t^6 + 1737502*ep^5*mtt^6*mWW^2*s^2*t^6 + 803336*ep^6*mtt^6*mWW^2*s^2*t^6 + 3598*mtt^5*mWW^3*s^2*t^6 + 15312*ep*mtt^5*mWW^3*s^2*t^6 - 164361*ep^2*mtt^5*mWW^3*s^2*t^6 - 1403376*ep^3*mtt^5*mWW^3*s^2*t^6 - 4074451*ep^4*mtt^5*mWW^3*s^2*t^6 - 5227806*ep^5*mtt^5*mWW^3*s^2*t^6 - 2506488*ep^6*mtt^5*mWW^3*s^2*t^6 - 5376*mtt^4*mWW^4*s^2*t^6 - 53278*ep*mtt^4*mWW^4*s^2*t^6 - 153448*ep^2*mtt^4*mWW^4*s^2*t^6 + 50232*ep^3*mtt^4*mWW^4*s^2*t^6 + 982854*ep^4*mtt^4*mWW^4*s^2*t^6 + 1663064*ep^5*mtt^4*mWW^4*s^2*t^6 + 888320*ep^6*mtt^4*mWW^4*s^2*t^6 + 594*mtt^3*mWW^5*s^2*t^6 + 25390*ep*mtt^3*mWW^5*s^2*t^6 + 279311*ep^2*mtt^3*mWW^5*s^2*t^6 + 1359970*ep^3*mtt^3*mWW^5*s^2*t^6 + 3301905*ep^4*mtt^3*mWW^5*s^2*t^6 + 3877058*ep^5*mtt^3*mWW^5*s^2*t^6 + 1746488*ep^6*mtt^3*mWW^5*s^2*t^6 + 1726*mtt^2*mWW^6*s^2*t^6 + 8811*ep*mtt^2*mWW^6*s^2*t^6 - 70949*ep^2*mtt^2*mWW^6*s^2*t^6 - 676707*ep^3*mtt^2*mWW^6*s^2*t^6 - 2023147*ep^4*mtt^2*mWW^6*s^2*t^6 - 2607542*ep^5*mtt^2*mWW^6*s^2*t^6 - 1235496*ep^6*mtt^2*mWW^6*s^2*t^6 - 504*mtt*mWW^7*s^2*t^6 - 6758*ep*mtt*mWW^7*s^2*t^6 - 34340*ep^2*mtt*mWW^7*s^2*t^6 - 81142*ep^3*mtt*mWW^7*s^2*t^6 - 83944*ep^4*mtt*mWW^7*s^2*t^6 - 16904*ep^5*mtt*mWW^7*s^2*t^6 + 18016*ep^6*mtt*mWW^7*s^2*t^6 - 48*mWW^8*s^2*t^6 - 588*ep*mWW^8*s^2*t^6 - 2856*ep^2*mWW^8*s^2*t^6 - 7068*ep^3*mWW^8*s^2*t^6 - 9408*ep^4*mWW^8*s^2*t^6 - 6384*ep^5*mWW^8*s^2*t^6 - 1728*ep^6*mWW^8*s^2*t^6 + 9600*ep*mtt^7*s^3*t^6 + 109280*ep^2*mtt^7*s^3*t^6 + 471120*ep^3*mtt^7*s^3*t^6 + 964240*ep^4*mtt^7*s^3*t^6 + 944640*ep^5*mtt^7*s^3*t^6 + 357120*ep^6*mtt^7*s^3*t^6 - 8664*ep*mtt^6*mWW*s^3*t^6 - 108698*ep^2*mtt^6*mWW*s^3*t^6 - 533680*ep^3*mtt^6*mWW*s^3*t^6 - 1279266*ep^4*mtt^6*mWW*s^3*t^6 - 1497564*ep^5*mtt^6*mWW*s^3*t^6 - 684896*ep^6*mtt^6*mWW*s^3*t^6 + 294*mtt^5*mWW^2*s^3*t^6 - 19987*ep*mtt^5*mWW^2*s^3*t^6 - 280865*ep^2*mtt^5*mWW^2*s^3*t^6 - 1410431*ep^3*mtt^5*mWW^2*s^3*t^6 - 3357285*ep^4*mtt^5*mWW^2*s^3*t^6 - 3830094*ep^5*mtt^5*mWW^2*s^3*t^6 - 1685464*ep^6*mtt^5*mWW^2*s^3*t^6 - 3790*mtt^4*mWW^3*s^3*t^6 - 9772*ep*mtt^4*mWW^3*s^3*t^6 + 258178*ep^2*mtt^4*mWW^3*s^3*t^6 + 1914736*ep^3*mtt^4*mWW^3*s^3*t^6 + 5360160*ep^4*mtt^4*mWW^3*s^3*t^6 + 6753732*ep^5*mtt^4*mWW^3*s^3*t^6 + 3197136*ep^6*mtt^4*mWW^3*s^3*t^6 + 2968*mtt^3*mWW^4*s^3*t^6 + 32264*ep*mtt^3*mWW^4*s^3*t^6 + 124266*ep^2*mtt^3*mWW^4*s^3*t^6 + 179128*ep^3*mtt^3*mWW^4*s^3*t^6 - 33570*ep^4*mtt^3*mWW^4*s^3*t^6 - 328904*ep^5*mtt^3*mWW^4*s^3*t^6 - 233088*ep^6*mtt^3*mWW^4*s^3*t^6 + 1602*mtt^2*mWW^5*s^3*t^6 + 8240*ep*mtt^2*mWW^5*s^3*t^6 - 69962*ep^2*mtt^2*mWW^5*s^3*t^6 - 677940*ep^3*mtt^2*mWW^5*s^3*t^6 - 2073252*ep^4*mtt^2*mWW^5*s^3*t^6 - 2727316*ep^5*mtt^2*mWW^5*s^3*t^6 - 1314768*ep^6*mtt^2*mWW^5*s^3*t^6 - 1122*mtt*mWW^6*s^3*t^6 - 10801*ep*mtt*mWW^6*s^3*t^6 - 22411*ep^2*mtt*mWW^6*s^3*t^6 + 85991*ep^3*mtt*mWW^6*s^3*t^6 + 446509*ep^4*mtt*mWW^6*s^3*t^6 + 682162*ep^5*mtt*mWW^6*s^3*t^6 + 353144*ep^6*mtt*mWW^6*s^3*t^6 + 32*mWW^7*s^3*t^6 + 536*ep*mWW^7*s^3*t^6 + 3476*ep^2*mWW^7*s^3*t^6 + 11228*ep^3*mWW^7*s^3*t^6 + 19184*ep^4*mWW^7*s^3*t^6 + 16496*ep^5*mWW^7*s^3*t^6 + 5568*ep^6*mWW^7*s^3*t^6 - 11200*ep*mtt^6*s^4*t^6 - 127200*ep^2*mtt^6*s^4*t^6 - 546720*ep^3*mtt^6*s^4*t^6 - 1114720*ep^4*mtt^6*s^4*t^6 - 1087200*ep^5*mtt^6*s^4*t^6 - 408960*ep^6*mtt^6*s^4*t^6 + 6952*ep*mtt^5*mWW*s^4*t^6 + 85238*ep^2*mtt^5*mWW*s^4*t^6 + 410332*ep^3*mtt^5*mWW*s^4*t^6 + 966730*ep^4*mtt^5*mWW*s^4*t^6 + 1116772*ep^5*mtt^5*mWW*s^4*t^6 + 506304*ep^6*mtt^5*mWW*s^4*t^6 - 218*mtt^4*mWW^2*s^4*t^6 + 20291*ep*mtt^4*mWW^2*s^4*t^6 + 270784*ep^2*mtt^4*mWW^2*s^4*t^6 + 1312569*ep^3*mtt^4*mWW^2*s^4*t^6 + 3019762*ep^4*mtt^4*mWW^2*s^4*t^6 + 3329012*ep^5*mtt^4*mWW^2*s^4*t^6 + 1414768*ep^6*mtt^4*mWW^2*s^4*t^6 + 1838*mtt^3*mWW^3*s^4*t^6 + 1412*ep*mtt^3*mWW^3*s^4*t^6 - 165195*ep^2*mtt^3*mWW^3*s^4*t^6 - 1111324*ep^3*mtt^3*mWW^3*s^4*t^6 - 2993581*ep^4*mtt^3*mWW^3*s^4*t^6 - 3673298*ep^5*mtt^3*mWW^3*s^4*t^6 - 1699496*ep^6*mtt^3*mWW^3*s^4*t^6 - 666*mtt^2*mWW^4*s^4*t^6 - 8867*ep*mtt^2*mWW^4*s^4*t^6 - 50972*ep^2*mtt^2*mWW^4*s^4*t^6 - 164525*ep^3*mtt^2*mWW^4*s^4*t^6 - 312214*ep^4*mtt^2*mWW^4*s^4*t^6 - 319516*ep^5*mtt^2*mWW^4*s^4*t^6 - 133424*ep^6*mtt^2*mWW^4*s^4*t^6 - 906*mtt*mWW^5*s^4*t^6 - 8696*ep*mtt*mWW^5*s^4*t^6 - 17395*ep^2*mtt*mWW^5*s^4*t^6 + 75116*ep^3*mtt*mWW^5*s^4*t^6 + 380359*ep^4*mtt*mWW^5*s^4*t^6 + 580374*ep^5*mtt*mWW^5*s^4*t^6 + 300648*ep^6*mtt*mWW^5*s^4*t^6 + 272*mWW^6*s^4*t^6 + 3700*ep*mWW^6*s^4*t^6 + 20180*ep^2*mWW^6*s^4*t^6 + 56512*ep^3*mWW^6*s^4*t^6 + 85712*ep^4*mWW^6*s^4*t^6 + 66688*ep^5*mWW^6*s^4*t^6 + 20736*ep^6*mWW^6*s^4*t^6 + 7200*ep*mtt^5*s^5*t^6 + 81520*ep^2*mtt^5*s^5*t^6 + 348960*ep^3*mtt^5*s^5*t^6 + 707840*ep^4*mtt^5*s^5*t^6 + 686160*ep^5*mtt^5*s^5*t^6 + 256320*ep^6*mtt^5*s^5*t^6 - 3096*ep*mtt^4*mWW*s^5*t^6 - 36210*ep^2*mtt^4*mWW*s^5*t^6 - 165848*ep^3*mtt^4*mWW*s^5*t^6 - 371526*ep^4*mtt^4*mWW*s^5*t^6 - 410184*ep^5*mtt^4*mWW*s^5*t^6 - 179312*ep^6*mtt^4*mWW*s^5*t^6 + 56*mtt^3*mWW^2*s^5*t^6 - 9759*ep*mtt^3*mWW^2*s^5*t^6 - 122522*ep^2*mtt^3*mWW^2*s^5*t^6 - 569751*ep^3*mtt^3*mWW^2*s^5*t^6 - 1258588*ep^4*mtt^3*mWW^2*s^5*t^6 - 1330512*ep^5*mtt^3*mWW^2*s^5*t^6 - 541232*ep^6*mtt^3*mWW^2*s^5*t^6 - 328*mtt^2*mWW^3*s^5*t^6 + 1652*ep*mtt^2*mWW^3*s^5*t^6 + 52324*ep^2*mtt^2*mWW^3*s^5*t^6 + 303032*ep^3*mtt^2*mWW^3*s^5*t^6 + 762948*ep^4*mtt^2*mWW^3*s^5*t^6 + 893044*ep^5*mtt^2*mWW^3*s^5*t^6 + 396944*ep^6*mtt^2*mWW^3*s^5*t^6 + 64*mtt*mWW^4*s^5*t^6 + 1267*ep*mtt*mWW^4*s^5*t^6 + 10464*ep^2*mtt*mWW^4*s^5*t^6 + 44559*ep^3*mtt*mWW^4*s^5*t^6 + 102062*ep^4*mtt*mWW^4*s^5*t^6 + 118388*ep^5*mtt*mWW^4*s^5*t^6 + 54288*ep^6*mtt*mWW^4*s^5*t^6 + 192*mWW^5*s^5*t^6 + 2576*ep*mWW^5*s^5*t^6 + 13848*ep^2*mWW^5*s^5*t^6 + 38216*ep^3*mWW^5*s^5*t^6 + 57120*ep^4*mWW^5*s^5*t^6 + 43808*ep^5*mWW^5*s^5*t^6 + 13440*ep^6*mWW^5*s^5*t^6 - 2400*ep*mtt^4*s^6*t^6 - 27056*ep^2*mtt^4*s^6*t^6 - 115152*ep^3*mtt^4*s^6*t^6 - 231856*ep^4*mtt^4*s^6*t^6 - 222768*ep^5*mtt^4*s^6*t^6 - 82368*ep^6*mtt^4*s^6*t^6 + 816*ep*mtt^3*mWW*s^6*t^6 + 8976*ep^2*mtt^3*mWW*s^6*t^6 + 37780*ep^3*mtt^3*mWW*s^6*t^6 + 76108*ep^4*mtt^3*mWW*s^6*t^6 + 74520*ep^5*mtt^3*mWW*s^6*t^6 + 28800*ep^6*mtt^3*mWW*s^6*t^6 + 2192*ep*mtt^2*mWW^2*s^6*t^6 + 25512*ep^2*mtt^2*mWW^2*s^6*t^6 + 112248*ep^3*mtt^2*mWW^2*s^6*t^6 + 234336*ep^4*mtt^2*mWW^2*s^6*t^6 + 233344*ep^5*mtt^2*mWW^2*s^6*t^6 + 89088*ep^6*mtt^2*mWW^2*s^6*t^6 - 608*ep*mtt*mWW^3*s^6*t^6 - 7432*ep^2*mtt*mWW^3*s^6*t^6 - 34876*ep^3*mtt*mWW^3*s^6*t^6 - 78588*ep^4*mtt*mWW^3*s^6*t^6 - 85096*ep^5*mtt*mWW^3*s^6*t^6 - 35520*ep^6*mtt*mWW^3*s^6*t^6 + 320*ep*mtt^3*s^7*t^6 + 3584*ep^2*mtt^3*s^7*t^6 + 15120*ep^3*mtt^3*s^7*t^6 + 30096*ep^4*mtt^3*s^7*t^6 + 28512*ep^5*mtt^3*s^7*t^6 + 10368*ep^6*mtt^3*s^7*t^6 - 128*ep*mtt^2*mWW*s^7*t^6 - 1408*ep^2*mtt^2*mWW*s^7*t^6 - 5792*ep^3*mtt^2*mWW*s^7*t^6 - 11136*ep^4*mtt^2*mWW*s^7*t^6 - 10080*ep^5*mtt^2*mWW*s^7*t^6 - 3456*ep^6*mtt^2*mWW*s^7*t^6 - 192*ep*mtt*mWW^2*s^7*t^6 - 2176*ep^2*mtt*mWW^2*s^7*t^6 - 9328*ep^3*mtt*mWW^2*s^7*t^6 - 18960*ep^4*mtt*mWW^2*s^7*t^6 - 18432*ep^5*mtt*mWW^2*s^7*t^6 - 6912*ep^6*mtt*mWW^2*s^7*t^6 - 76*ep*mtt^8*mWW*t^7 - 860*ep^2*mtt^8*mWW*t^7 - 3744*ep^3*mtt^8*mWW*t^7 - 7920*ep^4*mtt^8*mWW*t^7 - 8192*ep^5*mtt^8*mWW*t^7 - 3328*ep^6*mtt^8*mWW*t^7 - 10*mtt^7*mWW^2*t^7 + 762*ep*mtt^7*mWW^2*t^7 + 10024*ep^2*mtt^7*mWW^2*t^7 + 47700*ep^3*mtt^7*mWW^2*t^7 + 108264*ep^4*mtt^7*mWW^2*t^7 + 118752*ep^5*mtt^7*mWW^2*t^7 + 50688*ep^6*mtt^7*mWW^2*t^7 + 108*mtt^6*mWW^3*t^7 + 833*ep*mtt^6*mWW^3*t^7 - 3056*ep^2*mtt^6*mWW^3*t^7 - 46847*ep^3*mtt^6*mWW^3*t^7 - 165034*ep^4*mtt^6*mWW^3*t^7 - 240648*ep^5*mtt^6*mWW^3*t^7 - 127296*ep^6*mtt^6*mWW^3*t^7 + 248*mtt^5*mWW^4*t^7 + 2045*ep*mtt^5*mWW^4*t^7 + 5168*ep^2*mtt^5*mWW^4*t^7 + 6361*ep^3*mtt^5*mWW^4*t^7 + 21414*ep^4*mtt^5*mWW^4*t^7 + 56184*ep^5*mtt^5*mWW^4*t^7 + 44480*ep^6*mtt^5*mWW^4*t^7 - 1512*mtt^4*mWW^5*t^7 - 22941*ep*mtt^4*mWW^5*t^7 - 136296*ep^2*mtt^4*mWW^5*t^7 - 405193*ep^3*mtt^4*mWW^5*t^7 - 637510*ep^4*mtt^4*mWW^5*t^7 - 504632*ep^5*mtt^4*mWW^5*t^7 - 157376*ep^6*mtt^4*mWW^5*t^7 + 1574*mtt^3*mWW^6*t^7 + 27253*ep*mtt^3*mWW^6*t^7 + 183324*ep^2*mtt^3*mWW^6*t^7 + 615463*ep^3*mtt^3*mWW^6*t^7 + 1092234*ep^4*mtt^3*mWW^6*t^7 + 975016*ep^5*mtt^3*mWW^6*t^7 + 342976*ep^6*mtt^3*mWW^6*t^7 - 84*mtt^2*mWW^7*t^7 - 2068*ep*mtt^2*mWW^7*t^7 - 17276*ep^2*mtt^2*mWW^7*t^7 - 66548*ep^3*mtt^2*mWW^7*t^7 - 126568*ep^4*mtt^2*mWW^7*t^7 - 112800*ep^5*mtt^2*mWW^7*t^7 - 36096*ep^6*mtt^2*mWW^7*t^7 - 324*mtt*mWW^8*t^7 - 5808*ep*mtt*mWW^8*t^7 - 41028*ep^2*mtt*mWW^8*t^7 - 147192*ep^3*mtt*mWW^8*t^7 - 284880*ep^4*mtt*mWW^8*t^7 - 283680*ep^5*mtt*mWW^8*t^7 - 114048*ep^6*mtt*mWW^8*t^7 - 1120*ep*mtt^8*s*t^7 - 12944*ep^2*mtt^8*s*t^7 - 56928*ep^3*mtt^8*s*t^7 - 119504*ep^4*mtt^8*s*t^7 - 120672*ep^5*mtt^8*s*t^7 - 47232*ep^6*mtt^8*s*t^7 + 3532*ep*mtt^7*mWW*s*t^7 + 45424*ep^2*mtt^7*mWW*s*t^7 + 226252*ep^3*mtt^7*mWW*s*t^7 + 544712*ep^4*mtt^7*mWW*s*t^7 + 632760*ep^5*mtt^7*mWW*s*t^7 + 284000*ep^6*mtt^7*mWW*s*t^7 - 12*mtt^6*mWW^2*s*t^7 - 3208*ep*mtt^6*mWW^2*s*t^7 - 40808*ep^2*mtt^6*mWW^2*s*t^7 - 205150*ep^3*mtt^6*mWW^2*s*t^7 - 499738*ep^4*mtt^6*mWW^2*s*t^7 - 585020*ep^5*mtt^6*mWW^2*s*t^7 - 262864*ep^6*mtt^6*mWW^2*s*t^7 - 20*mtt^5*mWW^3*s*t^7 - 6841*ep*mtt^5*mWW^3*s*t^7 - 85910*ep^2*mtt^5*mWW^3*s*t^7 - 425755*ep^3*mtt^5*mWW^3*s*t^7 - 1026662*ep^4*mtt^5*mWW^3*s*t^7 - 1197064*ep^5*mtt^5*mWW^3*s*t^7 - 540288*ep^6*mtt^5*mWW^3*s*t^7 - 764*mtt^4*mWW^4*s*t^7 + 276*ep*mtt^4*mWW^4*s*t^7 + 87428*ep^2*mtt^4*mWW^4*s*t^7 + 591714*ep^3*mtt^4*mWW^4*s*t^7 + 1634718*ep^4*mtt^4*mWW^4*s*t^7 + 2057348*ep^5*mtt^4*mWW^4*s*t^7 + 974000*ep^6*mtt^4*mWW^4*s*t^7 + 2024*mtt^3*mWW^5*s*t^7 + 31483*ep*mtt^3*mWW^5*s*t^7 + 189222*ep^2*mtt^3*mWW^5*s*t^7 + 556461*ep^3*mtt^3*mWW^5*s*t^7 + 830350*ep^4*mtt^3*mWW^5*s*t^7 + 572712*ep^5*mtt^3*mWW^5*s*t^7 + 126208*ep^6*mtt^3*mWW^5*s*t^7 - 1152*mtt^2*mWW^6*s*t^7 - 24078*ep*mtt^2*mWW^6*s*t^7 - 190488*ep^2*mtt^2*mWW^6*s*t^7 - 742214*ep^3*mtt^2*mWW^6*s*t^7 - 1513468*ep^4*mtt^2*mWW^6*s*t^7 - 1538304*ep^5*mtt^2*mWW^6*s*t^7 - 611776*ep^6*mtt^2*mWW^6*s*t^7 - 76*mtt*mWW^7*s*t^7 - 44*ep*mtt*mWW^7*s*t^7 + 8076*ep^2*mtt*mWW^7*s*t^7 + 55620*ep^3*mtt*mWW^7*s*t^7 + 149592*ep^4*mtt*mWW^7*s*t^7 + 178240*ep^5*mtt*mWW^7*s*t^7 + 77952*ep^6*mtt*mWW^7*s*t^7 + 5120*ep*mtt^7*s^2*t^7 + 59072*ep^2*mtt^7*s^2*t^7 + 259232*ep^3*mtt^7*s^2*t^7 + 542720*ep^4*mtt^7*s^2*t^7 + 546336*ep^5*mtt^7*s^2*t^7 + 213120*ep^6*mtt^7*s^2*t^7 - 12630*ep*mtt^6*mWW*s^2*t^7 - 161468*ep^2*mtt^6*mWW*s^2*t^7 - 799210*ep^3*mtt^6*mWW*s^2*t^7 - 1911220*ep^4*mtt^6*mWW*s^2*t^7 - 2205328*ep^5*mtt^6*mWW*s^2*t^7 - 983552*ep^6*mtt^6*mWW*s^2*t^7 + 90*mtt^5*mWW^2*s^2*t^7 + 3935*ep*mtt^5*mWW^2*s^2*t^7 + 47408*ep^2*mtt^5*mWW^2*s^2*t^7 + 252197*ep^3*mtt^5*mWW^2*s^2*t^7 + 659858*ep^4*mtt^5*mWW^2*s^2*t^7 + 821656*ep^5*mtt^5*mWW^2*s^2*t^7 + 387232*ep^6*mtt^5*mWW^2*s^2*t^7 - 390*mtt^4*mWW^3*s^2*t^7 + 15056*ep*mtt^4*mWW^3*s^2*t^7 + 242526*ep^2*mtt^4*mWW^3*s^2*t^7 + 1319200*ep^3*mtt^4*mWW^3*s^2*t^7 + 3356364*ep^4*mtt^4*mWW^3*s^2*t^7 + 4057656*ep^5*mtt^4*mWW^3*s^2*t^7 + 1879776*ep^6*mtt^4*mWW^3*s^2*t^7 + 528*mtt^3*mWW^4*s^2*t^7 - 9488*ep*mtt^3*mWW^4*s^2*t^7 - 193274*ep^2*mtt^3*mWW^4*s^2*t^7 - 1137472*ep^3*mtt^3*mWW^4*s^2*t^7 - 3034826*ep^4*mtt^3*mWW^4*s^2*t^7 - 3790980*ep^5*mtt^3*mWW^4*s^2*t^7 - 1798352*ep^6*mtt^3*mWW^4*s^2*t^7 - 110*mtt^2*mWW^5*s^2*t^7 - 4044*ep*mtt^2*mWW^5*s^2*t^7 - 36212*ep^2*mtt^2*mWW^5*s^2*t^7 - 136648*ep^3*mtt^2*mWW^5*s^2*t^7 - 240474*ep^4*mtt^2*mWW^5*s^2*t^7 - 181116*ep^5*mtt^2*mWW^5*s^2*t^7 - 36816*ep^6*mtt^2*mWW^5*s^2*t^7 - 98*mtt*mWW^6*s^2*t^7 + 2771*ep*mtt*mWW^6*s^2*t^7 + 47080*ep^2*mtt*mWW^6*s^2*t^7 + 255949*ep^3*mtt*mWW^6*s^2*t^7 + 639274*ep^4*mtt*mWW^6*s^2*t^7 + 750048*ep^5*mtt*mWW^6*s^2*t^7 + 333984*ep^6*mtt*mWW^6*s^2*t^7 + 60*mWW^7*s^2*t^7 + 816*ep*mWW^7*s^2*t^7 + 4452*ep^2*mWW^7*s^2*t^7 + 12480*ep^3*mWW^7*s^2*t^7 + 18960*ep^4*mWW^7*s^2*t^7 + 14784*ep^5*mWW^7*s^2*t^7 + 4608*ep^6*mWW^7*s^2*t^7 - 9280*ep*mtt^6*s^3*t^7 - 106848*ep^2*mtt^6*s^3*t^7 - 467648*ep^3*mtt^6*s^3*t^7 - 975840*ep^4*mtt^6*s^3*t^7 - 978624*ep^5*mtt^6*s^3*t^7 - 380160*ep^6*mtt^6*s^3*t^7 + 17976*ep*mtt^5*mWW*s^3*t^7 + 226320*ep^2*mtt^5*mWW*s^3*t^7 + 1102540*ep^3*mtt^5*mWW*s^3*t^7 + 2594932*ep^4*mtt^5*mWW*s^3*t^7 + 2949752*ep^5*mtt^5*mWW*s^3*t^7 + 1297856*ep^6*mtt^5*mWW*s^3*t^7 - 104*mtt^4*mWW^2*s^3*t^7 - 784*ep*mtt^4*mWW^2*s^3*t^7 - 7116*ep^2*mtt^4*mWW^2*s^3*t^7 - 59826*ep^3*mtt^4*mWW^2*s^3*t^7 - 222102*ep^4*mtt^4*mWW^2*s^3*t^7 - 344356*ep^5*mtt^4*mWW^2*s^3*t^7 - 187152*ep^6*mtt^4*mWW^2*s^3*t^7 + 426*mtt^3*mWW^3*s^3*t^7 - 14148*ep*mtt^3*mWW^3*s^3*t^7 - 232934*ep^2*mtt^3*mWW^3*s^3*t^7 - 1266542*ep^3*mtt^3*mWW^3*s^3*t^7 - 3203882*ep^4*mtt^3*mWW^3*s^3*t^7 - 3841076*ep^5*mtt^3*mWW^3*s^3*t^7 - 1761264*ep^6*mtt^3*mWW^3*s^3*t^7 + 88*mtt^2*mWW^4*s^3*t^7 + 10638*ep*mtt^2*mWW^4*s^3*t^7 + 137596*ep^2*mtt^2*mWW^4*s^3*t^7 + 718216*ep^3*mtt^2*mWW^4*s^3*t^7 + 1813962*ep^4*mtt^2*mWW^4*s^3*t^7 + 2192532*ep^5*mtt^2*mWW^4*s^3*t^7 + 1015088*ep^6*mtt^2*mWW^4*s^3*t^7 - 558*mtt*mWW^5*s^3*t^7 - 6762*ep*mtt*mWW^5*s^3*t^7 - 31282*ep^2*mtt*mWW^5*s^3*t^7 - 68664*ep^3*mtt*mWW^5*s^3*t^7 - 70750*ep^4*mtt*mWW^5*s^3*t^7 - 25924*ep^5*mtt*mWW^5*s^3*t^7 + 1744*ep^6*mtt*mWW^5*s^3*t^7 + 220*mWW^6*s^3*t^7 + 2936*ep*mWW^6*s^3*t^7 + 15712*ep^2*mWW^6*s^3*t^7 + 43220*ep^3*mWW^6*s^3*t^7 + 64480*ep^4*mWW^6*s^3*t^7 + 49424*ep^5*mWW^6*s^3*t^7 + 15168*ep^6*mWW^6*s^3*t^7 + 8320*ep*mtt^5*s^4*t^7 + 95552*ep^2*mtt^5*s^4*t^7 + 416832*ep^3*mtt^5*s^4*t^7 + 866240*ep^4*mtt^5*s^4*t^7 + 864576*ep^5*mtt^5*s^4*t^7 + 334080*ep^6*mtt^5*s^4*t^7 - 12322*ep*mtt^4*mWW*s^4*t^7 - 151392*ep^2*mtt^4*mWW*s^4*t^7 - 718186*ep^3*mtt^4*mWW*s^4*t^7 - 1644508*ep^4*mtt^4*mWW*s^4*t^7 - 1820544*ep^5*mtt^4*mWW*s^4*t^7 - 781696*ep^6*mtt^4*mWW*s^4*t^7 + 36*mtt^3*mWW^2*s^4*t^7 - 1361*ep*mtt^3*mWW^2*s^4*t^7 - 16764*ep^2*mtt^3*mWW^2*s^4*t^7 - 64217*ep^3*mtt^3*mWW^2*s^4*t^7 - 100114*ep^4*mtt^3*mWW^2*s^4*t^7 - 55608*ep^5*mtt^3*mWW^2*s^4*t^7 - 768*ep^6*mtt^3*mWW^2*s^4*t^7 - 124*mtt^2*mWW^3*s^4*t^7 + 6248*ep*mtt^2*mWW^3*s^4*t^7 + 94022*ep^2*mtt^2*mWW^3*s^4*t^7 + 491872*ep^3*mtt^2*mWW^3*s^4*t^7 + 1208874*ep^4*mtt^2*mWW^3*s^4*t^7 + 1413148*ep^5*mtt^2*mWW^3*s^4*t^7 + 632688*ep^6*mtt^2*mWW^3*s^4*t^7 - 112*mtt*mWW^4*s^4*t^7 - 3421*ep*mtt*mWW^4*s^4*t^7 - 34286*ep^2*mtt*mWW^4*s^4*t^7 - 159905*ep^3*mtt*mWW^4*s^4*t^7 - 378220*ep^4*mtt*mWW^4*s^4*t^7 - 436532*ep^5*mtt*mWW^4*s^4*t^7 - 194608*ep^6*mtt*mWW^4*s^4*t^7 + 160*mWW^5*s^4*t^7 + 2120*ep*mWW^5*s^4*t^7 + 11260*ep^2*mWW^5*s^4*t^7 + 30740*ep^3*mWW^5*s^4*t^7 + 45520*ep^4*mWW^5*s^4*t^7 + 34640*ep^5*mWW^5*s^4*t^7 + 10560*ep^6*mWW^5*s^4*t^7 - 3680*ep*mtt^4*s^5*t^7 - 42128*ep^2*mtt^4*s^5*t^7 - 183008*ep^3*mtt^4*s^5*t^7 - 378320*ep^4*mtt^4*s^5*t^7 - 375264*ep^5*mtt^4*s^5*t^7 - 144000*ep^6*mtt^4*s^5*t^7 + 4032*ep*mtt^3*mWW*s^5*t^7 + 47736*ep^2*mtt^3*mWW*s^5*t^7 + 216796*ep^3*mtt^3*mWW*s^5*t^7 + 473060*ep^4*mtt^3*mWW*s^5*t^7 + 498496*ep^5*mtt^3*mWW*s^5*t^7 + 204000*ep^6*mtt^3*mWW*s^5*t^7 + 784*ep*mtt^2*mWW^2*s^5*t^7 + 8792*ep^2*mtt^2*mWW^2*s^5*t^7 + 36368*ep^3*mtt^2*mWW^2*s^5*t^7 + 69480*ep^4*mtt^2*mWW^2*s^5*t^7 + 61280*ep^5*mtt^2*mWW^2*s^5*t^7 + 19776*ep^6*mtt^2*mWW^2*s^5*t^7 - 1136*ep*mtt*mWW^3*s^5*t^7 - 14400*ep^2*mtt*mWW^3*s^5*t^7 - 70156*ep^3*mtt*mWW^3*s^5*t^7 - 164220*ep^4*mtt*mWW^3*s^5*t^7 - 184512*ep^5*mtt*mWW^3*s^5*t^7 - 79776*ep^6*mtt*mWW^3*s^5*t^7 + 640*ep*mtt^3*s^6*t^7 + 7296*ep^2*mtt^3*s^6*t^7 + 31520*ep^3*mtt^3*s^6*t^7 + 64704*ep^4*mtt^3*s^6*t^7 + 63648*ep^5*mtt^3*s^6*t^7 + 24192*ep^6*mtt^3*s^6*t^7 - 512*ep*mtt^2*mWW*s^6*t^7 - 5760*ep^2*mtt^2*mWW*s^6*t^7 - 24448*ep^3*mtt^2*mWW*s^6*t^7 - 49056*ep^4*mtt^2*mWW*s^6*t^7 - 46944*ep^5*mtt^2*mWW*s^6*t^7 - 17280*ep^6*mtt^2*mWW*s^6*t^7 - 128*ep*mtt*mWW^2*s^6*t^7 - 1536*ep^2*mtt*mWW^2*s^6*t^7 - 7072*ep^3*mtt*mWW^2*s^6*t^7 - 15648*ep^4*mtt*mWW^2*s^6*t^7 - 16704*ep^5*mtt*mWW^2*s^6*t^7 - 6912*ep^6*mtt*mWW^2*s^6*t^7 + 16*ep*mtt^7*mWW*t^8 + 184*ep^2*mtt^7*mWW*t^8 + 816*ep^3*mtt^7*mWW*t^8 + 1760*ep^4*mtt^7*mWW*t^8 + 1856*ep^5*mtt^7*mWW*t^8 + 768*ep^6*mtt^7*mWW*t^8 - 6*mtt^6*mWW^2*t^8 - 307*ep*mtt^6*mWW^2*t^8 - 3185*ep^2*mtt^6*mWW^2*t^8 - 14117*ep^3*mtt^6*mWW^2*t^8 - 31195*ep^4*mtt^6*mWW^2*t^8 - 33918*ep^5*mtt^6*mWW^2*t^8 - 14472*ep^6*mtt^6*mWW^2*t^8 - 60*mtt^5*mWW^3*t^8 - 556*ep*mtt^5*mWW^3*t^8 - 137*ep^2*mtt^5*mWW^3*t^8 + 13742*ep^3*mtt^5*mWW^3*t^8 + 54845*ep^4*mtt^5*mWW^3*t^8 + 82670*ep^5*mtt^5*mWW^3*t^8 + 44136*ep^6*mtt^5*mWW^3*t^8 + 68*mtt^4*mWW^4*t^8 + 1290*ep*mtt^4*mWW^4*t^8 + 8545*ep^2*mtt^4*mWW^4*t^8 + 25744*ep^3*mtt^4*mWW^4*t^8 + 36447*ep^4*mtt^4*mWW^4*t^8 + 20498*ep^5*mtt^4*mWW^4*t^8 + 1368*ep^6*mtt^4*mWW^4*t^8 + 344*mtt^3*mWW^5*t^8 + 5336*ep*mtt^3*mWW^5*t^8 + 32305*ep^2*mtt^3*mWW^5*t^8 + 96606*ep^3*mtt^3*mWW^5*t^8 + 148119*ep^4*mtt^3*mWW^5*t^8 + 107194*ep^5*mtt^3*mWW^5*t^8 + 26616*ep^6*mtt^3*mWW^5*t^8 - 622*mtt^2*mWW^6*t^8 - 10879*ep*mtt^2*mWW^6*t^8 - 74876*ep^2*mtt^2*mWW^6*t^8 - 259723*ep^3*mtt^2*mWW^6*t^8 - 479544*ep^4*mtt^2*mWW^6*t^8 - 448108*ep^5*mtt^2*mWW^6*t^8 - 166128*ep^6*mtt^2*mWW^6*t^8 + 276*mtt*mWW^7*t^8 + 5100*ep*mtt*mWW^7*t^8 + 37164*ep^2*mtt*mWW^7*t^8 + 136932*ep^3*mtt*mWW^7*t^8 + 269568*ep^4*mtt*mWW^7*t^8 + 269808*ep^5*mtt*mWW^7*t^8 + 107712*ep^6*mtt*mWW^7*t^8 + 880*ep*mtt^7*s*t^8 + 10296*ep^2*mtt^7*s*t^8 + 45992*ep^3*mtt^7*s*t^8 + 98376*ep^4*mtt^7*s*t^8 + 101448*ep^5*mtt^7*s*t^8 + 40608*ep^6*mtt^7*s*t^8 - 3448*ep*mtt^6*mWW*s*t^8 - 45272*ep^2*mtt^6*mWW*s*t^8 - 229808*ep^3*mtt^6*mWW*s*t^8 - 561760*ep^4*mtt^6*mWW*s*t^8 - 659184*ep^5*mtt^6*mWW*s*t^8 - 297408*ep^6*mtt^6*mWW*s*t^8 + 28*mtt^5*mWW^2*s*t^8 + 4559*ep*mtt^5*mWW^2*s*t^8 + 60981*ep^2*mtt^5*mWW^2*s*t^8 + 324845*ep^3*mtt^5*mWW^2*s*t^8 + 832889*ep^4*mtt^5*mWW^2*s*t^8 + 1016562*ep^5*mtt^5*mWW^2*s*t^8 + 472696*ep^6*mtt^5*mWW^2*s*t^8 + 94*mtt^4*mWW^3*s*t^8 + 1830*ep*mtt^4*mWW^3*s*t^8 + 12094*ep^2*mtt^4*mWW^3*s*t^8 + 35538*ep^3*mtt^4*mWW^3*s*t^8 + 48132*ep^4*mtt^4*mWW^3*s*t^8 + 26560*ep^5*mtt^4*mWW^3*s*t^8 + 3392*ep^6*mtt^4*mWW^3*s*t^8 - 62*mtt^3*mWW^4*s*t^8 - 4834*ep*mtt^3*mWW^4*s*t^8 - 62227*ep^2*mtt^3*mWW^4*s*t^8 - 331732*ep^3*mtt^3*mWW^4*s*t^8 - 859463*ep^4*mtt^3*mWW^4*s*t^8 - 1064698*ep^5*mtt^3*mWW^4*s*t^8 - 504184*ep^6*mtt^3*mWW^4*s*t^8 - 382*mtt^2*mWW^5*s*t^8 - 4850*ep*mtt^2*mWW^5*s*t^8 - 17620*ep^2*mtt^2*mWW^5*s*t^8 + 6222*ep^3*mtt^2*mWW^5*s*t^8 + 160698*ep^4*mtt^2*mWW^5*s*t^8 + 312148*ep^5*mtt^2*mWW^5*s*t^8 + 184624*ep^6*mtt^2*mWW^5*s*t^8 + 322*mtt*mWW^6*s*t^8 + 5863*ep*mtt*mWW^6*s*t^8 + 41748*ep^2*mtt*mWW^6*s*t^8 + 148943*ep^3*mtt*mWW^6*s*t^8 + 281128*ep^4*mtt*mWW^6*s*t^8 + 267164*ep^5*mtt*mWW^6*s*t^8 + 100272*ep^6*mtt*mWW^6*s*t^8 - 3280*ep*mtt^6*s^2*t^8 - 38312*ep^2*mtt^6*s^2*t^8 - 170776*ep^3*mtt^6*s^2*t^8 - 364344*ep^4*mtt^6*s^2*t^8 - 374616*ep^5*mtt^6*s^2*t^8 - 149472*ep^6*mtt^6*s^2*t^8 + 10312*ep*mtt^5*mWW*s^2*t^8 + 133468*ep^2*mtt^5*mWW*s^2*t^8 + 667756*ep^3*mtt^5*mWW*s^2*t^8 + 1609704*ep^4*mtt^5*mWW*s^2*t^8 + 1865048*ep^5*mtt^5*mWW*s^2*t^8 + 832032*ep^6*mtt^5*mWW*s^2*t^8 - 38*mtt^4*mWW^2*s^2*t^8 - 9333*ep*mtt^4*mWW^2*s^2*t^8 - 126427*ep^2*mtt^4*mWW^2*s^2*t^8 - 674039*ep^3*mtt^4*mWW^2*s^2*t^8 - 1724697*ep^4*mtt^4*mWW^2*s^2*t^8 - 2098482*ep^5*mtt^4*mWW^2*s^2*t^8 - 972344*ep^6*mtt^4*mWW^2*s^2*t^8 - 38*mtt^3*mWW^3*s^2*t^8 - 2554*ep*mtt^3*mWW^3*s^2*t^8 - 28027*ep^2*mtt^3*mWW^3*s^2*t^8 - 128556*ep^3*mtt^3*mWW^3*s^2*t^8 - 292063*ep^4*mtt^3*mWW^3*s^2*t^8 - 327050*ep^5*mtt^3*mWW^3*s^2*t^8 - 144632*ep^6*mtt^3*mWW^3*s^2*t^8 + 98*mtt^2*mWW^4*s^2*t^8 + 6013*ep*mtt^2*mWW^4*s^2*t^8 + 75523*ep^2*mtt^2*mWW^4*s^2*t^8 + 400667*ep^3*mtt^2*mWW^4*s^2*t^8 + 1035865*ep^4*mtt^2*mWW^4*s^2*t^8 + 1279146*ep^5*mtt^2*mWW^4*s^2*t^8 + 602648*ep^6*mtt^2*mWW^4*s^2*t^8 - 86*mtt*mWW^5*s^2*t^8 - 2086*ep*mtt*mWW^5*s^2*t^8 - 21365*ep^2*mtt*mWW^5*s^2*t^8 - 108832*ep^3*mtt*mWW^5*s^2*t^8 - 283201*ep^4*mtt*mWW^5*s^2*t^8 - 356158*ep^5*mtt*mWW^5*s^2*t^8 - 171112*ep^6*mtt*mWW^5*s^2*t^8 + 48*mWW^6*s^2*t^8 + 624*ep*mWW^6*s^2*t^8 + 3252*ep^2*mWW^6*s^2*t^8 + 8724*ep^3*mWW^6*s^2*t^8 + 12720*ep^4*mWW^6*s^2*t^8 + 9552*ep^5*mWW^6*s^2*t^8 + 2880*ep^6*mWW^6*s^2*t^8 + 4560*ep*mtt^5*s^3*t^8 + 53160*ep^2*mtt^5*s^3*t^8 + 236376*ep^3*mtt^5*s^3*t^8 + 502776*ep^4*mtt^5*s^3*t^8 + 515160*ep^5*mtt^5*s^3*t^8 + 204768*ep^6*mtt^5*s^3*t^8 - 11112*ep*mtt^4*mWW*s^3*t^8 - 140688*ep^2*mtt^4*mWW*s^3*t^8 - 687944*ep^3*mtt^4*mWW*s^3*t^8 - 1621520*ep^4*mtt^4*mWW*s^3*t^8 - 1840320*ep^5*mtt^4*mWW*s^3*t^8 - 806016*ep^6*mtt^4*mWW*s^3*t^8 + 16*mtt^3*mWW^2*s^3*t^8 + 6873*ep*mtt^3*mWW^2*s^3*t^8 + 92343*ep^2*mtt^3*mWW^2*s^3*t^8 + 484623*ep^3*mtt^3*mWW^2*s^3*t^8 + 1221203*ep^4*mtt^3*mWW^2*s^3*t^8 + 1466422*ep^5*mtt^3*mWW^2*s^3*t^8 + 672040*ep^6*mtt^3*mWW^2*s^3*t^8 + 4*mtt^2*mWW^3*s^3*t^8 + 1496*ep*mtt^2*mWW^3*s^3*t^8 + 18442*ep^2*mtt^2*mWW^3*s^3*t^8 + 88904*ep^3*mtt^2*mWW^3*s^3*t^8 + 207542*ep^4*mtt^2*mWW^3*s^3*t^8 + 234996*ep^5*mtt^2*mWW^3*s^3*t^8 + 103536*ep^6*mtt^2*mWW^3*s^3*t^8 - 84*mtt*mWW^4*s^3*t^8 - 2617*ep*mtt*mWW^4*s^3*t^8 - 27245*ep^2*mtt*mWW^4*s^3*t^8 - 132155*ep^3*mtt*mWW^4*s^3*t^8 - 324129*ep^4*mtt*mWW^4*s^3*t^8 - 386322*ep^5*mtt*mWW^4*s^3*t^8 - 177208*ep^6*mtt*mWW^4*s^3*t^8 + 48*mWW^5*s^3*t^8 + 624*ep*mWW^5*s^3*t^8 + 3252*ep^2*mWW^5*s^3*t^8 + 8724*ep^3*mWW^5*s^3*t^8 + 12720*ep^4*mWW^5*s^3*t^8 + 9552*ep^5*mWW^5*s^3*t^8 + 2880*ep^6*mWW^5*s^3*t^8 - 2800*ep*mtt^4*s^4*t^8 - 32568*ep^2*mtt^4*s^4*t^8 - 144392*ep^3*mtt^4*s^4*t^8 - 306024*ep^4*mtt^4*s^4*t^8 - 312264*ep^5*mtt^4*s^4*t^8 - 123552*ep^6*mtt^4*s^4*t^8 + 5000*ep*mtt^3*mWW*s^4*t^8 + 61140*ep^2*mtt^3*mWW*s^4*t^8 + 287772*ep^3*mtt^3*mWW*s^4*t^8 + 652168*ep^4*mtt^3*mWW*s^4*t^8 + 712952*ep^5*mtt^3*mWW*s^4*t^8 + 301728*ep^6*mtt^3*mWW*s^4*t^8 - 1920*ep*mtt^2*mWW^2*s^4*t^8 - 25120*ep^2*mtt^2*mWW^2*s^4*t^8 - 127104*ep^3*mtt^2*mWW^2*s^4*t^8 - 309336*ep^4*mtt^2*mWW^2*s^4*t^8 - 360664*ep^5*mtt^2*mWW^2*s^4*t^8 - 161376*ep^6*mtt^2*mWW^2*s^4*t^8 - 280*ep*mtt*mWW^3*s^4*t^8 - 3452*ep^2*mtt*mWW^3*s^4*t^8 - 16276*ep^3*mtt*mWW^3*s^4*t^8 - 36808*ep^4*mtt*mWW^3*s^4*t^8 - 40024*ep^5*mtt*mWW^3*s^4*t^8 - 16800*ep^6*mtt*mWW^3*s^4*t^8 + 640*ep*mtt^3*s^5*t^8 + 7424*ep^2*mtt^3*s^5*t^8 + 32800*ep^3*mtt^3*s^5*t^8 + 69216*ep^4*mtt^3*s^5*t^8 + 70272*ep^5*mtt^3*s^5*t^8 + 27648*ep^6*mtt^3*s^5*t^8 - 768*ep*mtt^2*mWW*s^5*t^8 - 8832*ep^2*mtt^2*mWW*s^5*t^8 - 38592*ep^3*mtt^2*mWW*s^5*t^8 - 80352*ep^4*mtt^2*mWW*s^5*t^8 - 80352*ep^5*mtt^2*mWW*s^5*t^8 - 31104*ep^6*mtt^2*mWW*s^5*t^8 + 128*ep*mtt*mWW^2*s^5*t^8 + 1408*ep^2*mtt*mWW^2*s^5*t^8 + 5792*ep^3*mtt*mWW^2*s^5*t^8 + 11136*ep^4*mtt*mWW^2*s^5*t^8 + 10080*ep^5*mtt*mWW^2*s^5*t^8 + 3456*ep^6*mtt*mWW^2*s^5*t^8 + 4*mtt^5*mWW^2*t^9 + 69*ep*mtt^5*mWW^2*t^9 + 474*ep^2*mtt^5*mWW^2*t^9 + 1665*ep^3*mtt^5*mWW^2*t^9 + 3168*ep^4*mtt^5*mWW^2*t^9 + 3108*ep^5*mtt^5*mWW^2*t^9 + 1232*ep^6*mtt^5*mWW^2*t^9 - 4*mtt^4*mWW^3*t^9 - 101*ep*mtt^4*mWW^3*t^9 - 962*ep^2*mtt^4*mWW^3*t^9 - 4481*ep^3*mtt^4*mWW^3*t^9 - 10856*ep^4*mtt^4*mWW^3*t^9 - 13076*ep^5*mtt^4*mWW^3*t^9 - 6160*ep^6*mtt^4*mWW^3*t^9 - 28*mtt^3*mWW^4*t^9 - 515*ep*mtt^3*mWW^4*t^9 - 3806*ep^2*mtt^3*mWW^4*t^9 - 14471*ep^3*mtt^3*mWW^4*t^9 - 29864*ep^4*mtt^3*mWW^4*t^9 - 31724*ep^5*mtt^3*mWW^4*t^9 - 13552*ep^6*mtt^3*mWW^4*t^9 + 52*mtt^2*mWW^5*t^9 + 1057*ep*mtt^2*mWW^5*t^9 + 8602*ep^2*mtt^2*mWW^5*t^9 + 35725*ep^3*mtt^2*mWW^5*t^9 + 79624*ep^4*mtt^2*mWW^5*t^9 + 90244*ep^5*mtt^2*mWW^5*t^9 + 40656*ep^6*mtt^2*mWW^5*t^9 - 24*mtt*mWW^6*t^9 - 510*ep*mtt*mWW^6*t^9 - 4308*ep^2*mtt*mWW^6*t^9 - 18438*ep^3*mtt*mWW^6*t^9 - 42072*ep^4*mtt*mWW^6*t^9 - 48552*ep^5*mtt*mWW^6*t^9 - 22176*ep^6*mtt*mWW^6*t^9 - 368*ep*mtt^6*s*t^9 - 4360*ep^2*mtt^6*s*t^9 - 19776*ep^3*mtt^6*s*t^9 - 43048*ep^4*mtt^6*s*t^9 - 45216*ep^5*mtt^6*s*t^9 - 18432*ep^6*mtt^6*s*t^9 + 1664*ep*mtt^5*mWW*s*t^9 + 22240*ep^2*mtt^5*mWW*s*t^9 + 114736*ep^3*mtt^5*mWW*s*t^9 + 284192*ep^4*mtt^5*mWW*s*t^9 + 336528*ep^5*mtt^5*mWW*s*t^9 + 152640*ep^6*mtt^5*mWW*s*t^9 - 8*mtt^4*mWW^2*s*t^9 - 2698*ep*mtt^4*mWW^2*s*t^9 - 37908*ep^2*mtt^4*mWW^2*s*t^9 - 207314*ep^3*mtt^4*mWW^2*s*t^9 - 540480*ep^4*mtt^4*mWW^2*s*t^9 - 666456*ep^5*mtt^4*mWW^2*s*t^9 - 311776*ep^6*mtt^4*mWW^2*s*t^9 - 4*mtt^3*mWW^3*s*t^9 + 1339*ep*mtt^3*mWW^3*s*t^9 + 21054*ep^2*mtt^3*mWW^3*s*t^9 + 122447*ep^3*mtt^3*mWW^3*s*t^9 + 332280*ep^4*mtt^3*mWW^3*s*t^9 + 420572*ep^5*mtt^3*mWW^3*s*t^9 + 200112*ep^6*mtt^3*mWW^3*s*t^9 + 48*mtt^2*mWW^4*s*t^9 + 1004*ep*mtt^2*mWW^4*s*t^9 + 8304*ep^2*mtt^2*mWW^4*s*t^9 + 34908*ep^3*mtt^2*mWW^4*s*t^9 + 78776*ep^4*mtt^2*mWW^4*s*t^9 + 90496*ep^5*mtt^2*mWW^4*s*t^9 + 41344*ep^6*mtt^2*mWW^4*s*t^9 - 36*mtt*mWW^5*s*t^9 - 941*ep*mtt*mWW^5*s*t^9 - 9330*ep^2*mtt*mWW^5*s*t^9 - 45001*ep^3*mtt*mWW^5*s*t^9 - 111720*ep^4*mtt*mWW^5*s*t^9 - 135924*ep^5*mtt*mWW^5*s*t^9 - 63888*ep^6*mtt*mWW^5*s*t^9 + 1056*ep*mtt^5*s^2*t^9 + 12496*ep^2*mtt^5*s^2*t^9 + 56592*ep^3*mtt^5*s^2*t^9 + 122960*ep^4*mtt^5*s^2*t^9 + 128880*ep^5*mtt^5*s^2*t^9 + 52416*ep^6*mtt^5*s^2*t^9 - 3696*ep*mtt^4*mWW*s^2*t^9 - 48360*ep^2*mtt^4*mWW*s^2*t^9 - 244368*ep^3*mtt^4*mWW*s^2*t^9 - 593832*ep^4*mtt^4*mWW*s^2*t^9 - 691632*ep^5*mtt^4*mWW*s^2*t^9 - 309312*ep^6*mtt^4*mWW*s^2*t^9 + 4*mtt^3*mWW^2*s^2*t^9 + 4277*ep*mtt^3*mWW^2*s^2*t^9 + 59618*ep^2*mtt^3*mWW^2*s^2*t^9 + 320705*ep^3*mtt^3*mWW^2*s^2*t^9 + 823016*ep^4*mtt^3*mWW^2*s^2*t^9 + 1001316*ep^5*mtt^3*mWW^2*s^2*t^9 + 463184*ep^6*mtt^3*mWW^2*s^2*t^9 + 8*mtt^2*mWW^3*s^2*t^9 - 1414*ep*mtt^2*mWW^3*s^2*t^9 - 22244*ep^2*mtt^2*mWW^3*s^2*t^9 - 128014*ep^3*mtt^2*mWW^3*s^2*t^9 - 343704*ep^4*mtt^2*mWW^3*s^2*t^9 - 430824*ep^5*mtt^2*mWW^3*s^2*t^9 - 203168*ep^6*mtt^2*mWW^3*s^2*t^9 - 12*mtt*mWW^4*s^2*t^9 - 223*ep*mtt*mWW^4*s^2*t^9 - 1510*ep^2*mtt*mWW^4*s^2*t^9 - 4915*ep^3*mtt*mWW^4*s^2*t^9 - 8440*ep^4*mtt*mWW^4*s^2*t^9 - 7740*ep^5*mtt*mWW^4*s^2*t^9 - 3120*ep^6*mtt*mWW^4*s^2*t^9 - 1008*ep*mtt^4*s^3*t^9 - 11912*ep^2*mtt^4*s^3*t^9 - 53856*ep^3*mtt^4*s^3*t^9 - 116776*ep^4*mtt^4*s^3*t^9 - 122112*ep^5*mtt^4*s^3*t^9 - 49536*ep^6*mtt^4*s^3*t^9 + 2544*ep*mtt^3*mWW*s^3*t^9 + 32136*ep^2*mtt^3*mWW*s^3*t^9 + 156640*ep^3*mtt^3*mWW*s^3*t^9 + 367720*ep^4*mtt^3*mWW*s^3*t^9 + 415296*ep^5*mtt^3*mWW*s^3*t^9 + 180864*ep^6*mtt^3*mWW*s^3*t^9 - 1936*ep*mtt^2*mWW^2*s^3*t^9 - 25976*ep^2*mtt^2*mWW^2*s^3*t^9 - 134400*ep^3*mtt^2*mWW^2*s^3*t^9 - 333368*ep^4*mtt^2*mWW^2*s^3*t^9 - 394560*ep^5*mtt^2*mWW^2*s^3*t^9 - 178560*ep^6*mtt^2*mWW^2*s^3*t^9 + 400*ep*mtt*mWW^3*s^3*t^9 + 5752*ep^2*mtt*mWW^3*s^3*t^9 + 31616*ep^3*mtt*mWW^3*s^3*t^9 + 82424*ep^4*mtt*mWW^3*s^3*t^9 + 101376*ep^5*mtt*mWW^3*s^3*t^9 + 47232*ep^6*mtt*mWW^3*s^3*t^9 + 320*ep*mtt^3*s^4*t^9 + 3776*ep^2*mtt^3*s^4*t^9 + 17040*ep^3*mtt^3*s^4*t^9 + 36864*ep^4*mtt^3*s^4*t^9 + 38448*ep^5*mtt^3*s^4*t^9 + 15552*ep^6*mtt^3*s^4*t^9 - 512*ep*mtt^2*mWW*s^4*t^9 - 6016*ep^2*mtt^2*mWW*s^4*t^9 - 27008*ep^3*mtt^2*mWW*s^4*t^9 - 58080*ep^4*mtt^2*mWW*s^4*t^9 - 60192*ep^5*mtt^2*mWW*s^4*t^9 - 24192*ep^6*mtt^2*mWW*s^4*t^9 + 192*ep*mtt*mWW^2*s^4*t^9 + 2240*ep^2*mtt*mWW^2*s^4*t^9 + 9968*ep^3*mtt*mWW^2*s^4*t^9 + 21216*ep^4*mtt*mWW^2*s^4*t^9 + 21744*ep^5*mtt*mWW^2*s^4*t^9 + 8640*ep^6*mtt*mWW^2*s^4*t^9 + 64*ep*mtt^5*s*t^10 + 768*ep^2*mtt^5*s*t^10 + 3536*ep^3*mtt^5*s*t^10 + 7824*ep^4*mtt^5*s*t^10 + 8352*ep^5*mtt^5*s*t^10 + 3456*ep^6*mtt^5*s*t^10 - 320*ep*mtt^4*mWW*s*t^10 - 4352*ep^2*mtt^4*mWW*s*t^10 - 22800*ep^3*mtt^4*mWW*s*t^10 - 57168*ep^4*mtt^4*mWW*s*t^10 - 68256*ep^5*mtt^4*mWW*s*t^10 - 31104*ep^6*mtt^4*mWW*s*t^10 + 576*ep*mtt^3*mWW^2*s*t^10 + 8448*ep^2*mtt^3*mWW^2*s*t^10 + 47184*ep^3*mtt^3*mWW^2*s*t^10 + 124560*ep^4*mtt^3*mWW^2*s*t^10 + 154656*ep^5*mtt^3*mWW^2*s*t^10 + 72576*ep^6*mtt^3*mWW^2*s*t^10 - 448*ep*mtt^2*mWW^3*s*t^10 - 6912*ep^2*mtt^2*mWW^3*s*t^10 - 40112*ep^3*mtt^2*mWW^3*s*t^10 - 108912*ep^4*mtt^2*mWW^3*s*t^10 - 137952*ep^5*mtt^2*mWW^3*s*t^10 - 65664*ep^6*mtt^2*mWW^3*s*t^10 + 128*ep*mtt*mWW^4*s*t^10 + 2048*ep^2*mtt*mWW^4*s*t^10 + 12192*ep^3*mtt*mWW^4*s*t^10 + 33696*ep^4*mtt*mWW^4*s*t^10 + 43200*ep^5*mtt*mWW^4*s*t^10 + 20736*ep^6*mtt*mWW^4*s*t^10 - 128*ep*mtt^4*s^2*t^10 - 1536*ep^2*mtt^4*s^2*t^10 - 7072*ep^3*mtt^4*s^2*t^10 - 15648*ep^4*mtt^4*s^2*t^10 - 16704*ep^5*mtt^4*s^2*t^10 - 6912*ep^6*mtt^4*s^2*t^10 + 448*ep*mtt^3*mWW*s^2*t^10 + 5888*ep^2*mtt^3*mWW*s^2*t^10 + 29872*ep^3*mtt^3*mWW*s^2*t^10 + 72816*ep^4*mtt^3*mWW*s^2*t^10 + 84960*ep^5*mtt^3*mWW*s^2*t^10 + 38016*ep^6*mtt^3*mWW*s^2*t^10 - 512*ep*mtt^2*mWW^2*s^2*t^10 - 7168*ep^2*mtt^2*mWW^2*s^2*t^10 - 38528*ep^3*mtt^2*mWW^2*s^2*t^10 - 98688*ep^4*mtt^2*mWW^2*s^2*t^10 - 119808*ep^5*mtt^2*mWW^2*s^2*t^10 - 55296*ep^6*mtt^2*mWW^2*s^2*t^10 + 192*ep*mtt*mWW^3*s^2*t^10 + 2816*ep^2*mtt*mWW^3*s^2*t^10 + 15728*ep^3*mtt*mWW^3*s^2*t^10 + 41520*ep^4*mtt*mWW^3*s^2*t^10 + 51552*ep^5*mtt*mWW^3*s^2*t^10 + 24192*ep^6*mtt*mWW^3*s^2*t^10 + 64*ep*mtt^3*s^3*t^10 + 768*ep^2*mtt^3*s^3*t^10 + 3536*ep^3*mtt^3*s^3*t^10 + 7824*ep^4*mtt^3*s^3*t^10 + 8352*ep^5*mtt^3*s^3*t^10 + 3456*ep^6*mtt^3*s^3*t^10 - 128*ep*mtt^2*mWW*s^3*t^10 - 1536*ep^2*mtt^2*mWW*s^3*t^10 - 7072*ep^3*mtt^2*mWW*s^3*t^10 - 15648*ep^4*mtt^2*mWW*s^3*t^10 - 16704*ep^5*mtt^2*mWW*s^3*t^10 - 6912*ep^6*mtt^2*mWW*s^3*t^10 + 64*ep*mtt*mWW^2*s^3*t^10 + 768*ep^2*mtt*mWW^2*s^3*t^10 + 3536*ep^3*mtt*mWW^2*s^3*t^10 + 7824*ep^4*mtt*mWW^2*s^3*t^10 + 8352*ep^5*mtt*mWW^2*s^3*t^10 + 3456*ep^6*mtt*mWW^2*s^3*t^10))/(16*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mtt*mWW^3*(-mtt + mWW)*(-mtt + s)^3*(-mtt + mWW + s)*(mWW - t)*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (108*ep^2*mtt^12*mWW^3*s^3 + 522*ep^3*mtt^12*mWW^3*s^3 - 816*ep^4*mtt^12*mWW^3*s^3 - 7242*ep^5*mtt^12*mWW^3*s^3 - 11532*ep^6*mtt^12*mWW^3*s^3 - 5520*ep^7*mtt^12*mWW^3*s^3 + 72*ep*mtt^11*mWW^4*s^3 + 204*ep^2*mtt^11*mWW^4*s^3 - 1738*ep^3*mtt^11*mWW^4*s^3 - 4540*ep^4*mtt^11*mWW^4*s^3 + 5902*ep^5*mtt^11*mWW^4*s^3 + 21628*ep^6*mtt^11*mWW^4*s^3 + 13056*ep^7*mtt^11*mWW^4*s^3 - 216*ep*mtt^10*mWW^5*s^3 - 1524*ep^2*mtt^10*mWW^5*s^3 + 682*ep^3*mtt^10*mWW^5*s^3 + 19256*ep^4*mtt^10*mWW^5*s^3 + 40350*ep^5*mtt^10*mWW^5*s^3 + 30820*ep^6*mtt^10*mWW^5*s^3 + 8432*ep^7*mtt^10*mWW^5*s^3 + 136*ep*mtt^9*mWW^6*s^3 + 1640*ep^2*mtt^9*mWW^6*s^3 + 3394*ep^3*mtt^9*mWW^6*s^3 - 12964*ep^4*mtt^9*mWW^6*s^3 - 60722*ep^5*mtt^9*mWW^6*s^3 - 84580*ep^6*mtt^9*mWW^6*s^3 - 40512*ep^7*mtt^9*mWW^6*s^3 + 168*ep*mtt^8*mWW^7*s^3 + 684*ep^2*mtt^8*mWW^7*s^3 - 3970*ep^3*mtt^8*mWW^7*s^3 - 18880*ep^4*mtt^8*mWW^7*s^3 - 17126*ep^5*mtt^8*mWW^7*s^3 + 11116*ep^6*mtt^8*mWW^7*s^3 + 14352*ep^7*mtt^8*mWW^7*s^3 - 232*ep*mtt^7*mWW^8*s^3 - 1912*ep^2*mtt^7*mWW^8*s^3 - 290*ep^3*mtt^7*mWW^8*s^3 + 25036*ep^4*mtt^7*mWW^8*s^3 + 69546*ep^5*mtt^7*mWW^8*s^3 + 75732*ep^6*mtt^7*mWW^8*s^3 + 31872*ep^7*mtt^7*mWW^8*s^3 + 56*ep*mtt^6*mWW^9*s^3 + 788*ep^2*mtt^6*mWW^9*s^3 + 2462*ep^3*mtt^6*mWW^9*s^3 - 2536*ep^4*mtt^6*mWW^9*s^3 - 24358*ep^5*mtt^6*mWW^9*s^3 - 40852*ep^6*mtt^6*mWW^9*s^3 - 22320*ep^7*mtt^6*mWW^9*s^3 + 24*ep*mtt^5*mWW^10*s^3 + 72*ep^2*mtt^5*mWW^10*s^3 - 1306*ep^3*mtt^5*mWW^10*s^3 - 7228*ep^4*mtt^5*mWW^10*s^3 - 14006*ep^5*mtt^5*mWW^10*s^3 - 11948*ep^6*mtt^5*mWW^10*s^3 - 4032*ep^7*mtt^5*mWW^10*s^3 - 8*ep*mtt^4*mWW^11*s^3 - 56*ep^2*mtt^4*mWW^11*s^3 + 304*ep^3*mtt^4*mWW^11*s^3 + 2976*ep^4*mtt^4*mWW^11*s^3 + 8376*ep^5*mtt^4*mWW^11*s^3 + 10448*ep^6*mtt^4*mWW^11*s^3 + 5056*ep^7*mtt^4*mWW^11*s^3 - 4*ep^2*mtt^3*mWW^12*s^3 - 60*ep^3*mtt^3*mWW^12*s^3 - 304*ep^4*mtt^3*mWW^12*s^3 - 720*ep^5*mtt^3*mWW^12*s^3 - 832*ep^6*mtt^3*mWW^12*s^3 - 384*ep^7*mtt^3*mWW^12*s^3 - 864*ep^2*mtt^11*mWW^3*s^4 - 4176*ep^3*mtt^11*mWW^3*s^4 + 6528*ep^4*mtt^11*mWW^3*s^4 + 57936*ep^5*mtt^11*mWW^3*s^4 + 92256*ep^6*mtt^11*mWW^3*s^4 + 44160*ep^7*mtt^11*mWW^3*s^4 - 468*ep*mtt^10*mWW^4*s^4 - 966*ep^2*mtt^10*mWW^4*s^4 + 13046*ep^3*mtt^10*mWW^4*s^4 + 27006*ep^4*mtt^10*mWW^4*s^4 - 61870*ep^5*mtt^10*mWW^4*s^4 - 178500*ep^6*mtt^10*mWW^4*s^4 - 103168*ep^7*mtt^10*mWW^4*s^4 + 1212*ep*mtt^9*mWW^5*s^4 + 8224*ep^2*mtt^9*mWW^5*s^4 - 6022*ep^3*mtt^9*mWW^5*s^4 - 107620*ep^4*mtt^9*mWW^5*s^4 - 203286*ep^5*mtt^9*mWW^5*s^4 - 128916*ep^6*mtt^9*mWW^5*s^4 - 23696*ep^7*mtt^9*mWW^5*s^4 - 484*ep*mtt^8*mWW^6*s^4 - 7176*ep^2*mtt^8*mWW^6*s^4 - 17846*ep^3*mtt^8*mWW^6*s^4 + 55100*ep^4*mtt^8*mWW^6*s^4 + 290826*ep^5*mtt^8*mWW^6*s^4 + 418948*ep^6*mtt^8*mWW^6*s^4 + 202272*ep^7*mtt^8*mWW^6*s^4 - 1076*ep*mtt^7*mWW^7*s^4 - 4948*ep^2*mtt^7*mWW^7*s^4 + 19570*ep^3*mtt^7*mWW^7*s^4 + 101776*ep^4*mtt^7*mWW^7*s^4 + 86898*ep^5*mtt^7*mWW^7*s^4 - 73812*ep^6*mtt^7*mWW^7*s^4 - 83600*ep^7*mtt^7*mWW^7*s^4 + 1028*ep*mtt^6*mWW^8*s^4 + 8384*ep^2*mtt^6*mWW^8*s^4 + 1214*ep^3*mtt^6*mWW^8*s^4 - 100300*ep^4*mtt^6*mWW^8*s^4 - 258346*ep^5*mtt^6*mWW^8*s^4 - 258148*ep^6*mtt^6*mWW^8*s^4 - 102240*ep^7*mtt^6*mWW^8*s^4 - 140*ep*mtt^5*mWW^9*s^4 - 2456*ep^2*mtt^5*mWW^9*s^4 - 9042*ep^3*mtt^5*mWW^9*s^4 + 2252*ep^4*mtt^5*mWW^9*s^4 + 66622*ep^5*mtt^5*mWW^9*s^4 + 121188*ep^6*mtt^5*mWW^9*s^4 + 68944*ep^7*mtt^5*mWW^9*s^4 - 76*ep*mtt^4*mWW^10*s^4 - 240*ep^2*mtt^4*mWW^10*s^4 + 3598*ep^3*mtt^4*mWW^10*s^4 + 18220*ep^4*mtt^4*mWW^10*s^4 + 29390*ep^5*mtt^4*mWW^10*s^4 + 17612*ep^6*mtt^4*mWW^10*s^4 + 3040*ep^7*mtt^4*mWW^10*s^4 + 4*ep*mtt^3*mWW^11*s^4 + 44*ep^2*mtt^3*mWW^11*s^4 - 330*ep^3*mtt^3*mWW^11*s^4 - 2936*ep^4*mtt^3*mWW^11*s^4 - 8170*ep^5*mtt^3*mWW^11*s^4 - 10716*ep^6*mtt^3*mWW^11*s^4 - 5808*ep^7*mtt^3*mWW^11*s^4 - 2*ep^2*mtt^2*mWW^12*s^4 - 12*ep^3*mtt^2*mWW^12*s^4 - 26*ep^4*mtt^2*mWW^12*s^4 + 88*ep^6*mtt^2*mWW^12*s^4 + 96*ep^7*mtt^2*mWW^12*s^4 + 3024*ep^2*mtt^10*mWW^3*s^5 + 14616*ep^3*mtt^10*mWW^3*s^5 - 22848*ep^4*mtt^10*mWW^3*s^5 - 202776*ep^5*mtt^10*mWW^3*s^5 - 322896*ep^6*mtt^10*mWW^3*s^5 - 154560*ep^7*mtt^10*mWW^3*s^5 + 1296*ep*mtt^9*mWW^4*s^5 + 1476*ep^2*mtt^9*mWW^4*s^5 - 42144*ep^3*mtt^9*mWW^4*s^5 - 66600*ep^4*mtt^9*mWW^4*s^5 + 251796*ep^5*mtt^9*mWW^4*s^5 + 625320*ep^6*mtt^9*mWW^4*s^5 + 349248*ep^7*mtt^9*mWW^4*s^5 - 2832*ep*mtt^8*mWW^5*s^5 - 18634*ep^2*mtt^8*mWW^5*s^5 + 19308*ep^3*mtt^8*mWW^5*s^5 + 253470*ep^4*mtt^8*mWW^5*s^5 + 425008*ep^5*mtt^8*mWW^5*s^5 + 196552*ep^6*mtt^8*mWW^5*s^5 - 3136*ep^7*mtt^8*mWW^5*s^5 + 416*ep*mtt^7*mWW^6*s^5 + 12534*ep^2*mtt^7*mWW^6*s^5 + 43748*ep^3*mtt^7*mWW^6*s^5 - 86746*ep^4*mtt^7*mWW^6*s^5 - 606080*ep^5*mtt^7*mWW^6*s^5 - 930728*ep^6*mtt^7*mWW^6*s^5 - 456608*ep^7*mtt^7*mWW^6*s^5 + 2768*ep*mtt^6*mWW^7*s^5 + 13210*ep^2*mtt^6*mWW^7*s^5 - 44856*ep^3*mtt^6*mWW^7*s^5 - 233958*ep^4*mtt^6*mWW^7*s^5 - 157972*ep^5*mtt^6*mWW^7*s^5 + 255776*ep^6*mtt^6*mWW^7*s^5 + 235040*ep^7*mtt^6*mWW^7*s^5 - 1808*ep*mtt^5*mWW^8*s^5 - 14450*ep^2*mtt^5*mWW^8*s^5 + 1184*ep^3*mtt^5*mWW^8*s^5 + 167014*ep^4*mtt^5*mWW^8*s^5 + 367556*ep^5*mtt^5*mWW^8*s^5 + 299008*ep^6*mtt^5*mWW^8*s^5 + 98272*ep^7*mtt^5*mWW^8*s^5 + 48*ep*mtt^4*mWW^9*s^5 + 2314*ep^2*mtt^4*mWW^9*s^5 + 11084*ep^3*mtt^4*mWW^9*s^5 + 5858*ep^4*mtt^4*mWW^9*s^5 - 56760*ep^5*mtt^4*mWW^9*s^5 - 120984*ep^6*mtt^4*mWW^9*s^5 - 74432*ep^7*mtt^4*mWW^9*s^5 + 96*ep*mtt^3*mWW^10*s^5 + 434*ep^2*mtt^3*mWW^10*s^5 - 2860*ep^3*mtt^3*mWW^10*s^5 - 13998*ep^4*mtt^3*mWW^10*s^5 - 13992*ep^5*mtt^3*mWW^10*s^5 + 5656*ep^6*mtt^3*mWW^10*s^5 + 8800*ep^7*mtt^3*mWW^10*s^5 + 16*ep*mtt^2*mWW^11*s^5 + 86*ep^2*mtt^2*mWW^11*s^5 - 152*ep^3*mtt^2*mWW^11*s^5 - 2522*ep^4*mtt^2*mWW^11*s^5 - 7500*ep^5*mtt^2*mWW^11*s^5 - 8448*ep^6*mtt^2*mWW^11*s^5 - 2912*ep^7*mtt^2*mWW^11*s^5 + 6*ep^2*mtt*mWW^12*s^5 + 72*ep^3*mtt*mWW^12*s^5 + 330*ep^4*mtt*mWW^12*s^5 + 720*ep^5*mtt*mWW^12*s^5 + 744*ep^6*mtt*mWW^12*s^5 + 288*ep^7*mtt*mWW^12*s^5 - 6048*ep^2*mtt^9*mWW^3*s^6 - 29232*ep^3*mtt^9*mWW^3*s^6 + 45696*ep^4*mtt^9*mWW^3*s^6 + 405552*ep^5*mtt^9*mWW^3*s^6 + 645792*ep^6*mtt^9*mWW^3*s^6 + 309120*ep^7*mtt^9*mWW^3*s^6 - 1980*ep*mtt^8*mWW^4*s^6 + 6*ep^2*mtt^8*mWW^4*s^6 + 76226*ep^3*mtt^8*mWW^4*s^6 + 86714*ep^4*mtt^8*mWW^4*s^6 - 542018*ep^5*mtt^8*mWW^4*s^6 - 1214588*ep^6*mtt^8*mWW^4*s^6 - 660096*ep^7*mtt^8*mWW^4*s^6 + 3540*ep*mtt^7*mWW^5*s^6 + 23258*ep^2*mtt^7*mWW^5*s^6 - 29558*ep^3*mtt^7*mWW^5*s^6 - 327826*ep^4*mtt^7*mWW^5*s^6 - 495242*ep^5*mtt^7*mWW^5*s^6 - 139252*ep^6*mtt^7*mWW^5*s^6 + 70480*ep^7*mtt^7*mWW^5*s^6 + 492*ep*mtt^6*mWW^6*s^6 - 11506*ep^2*mtt^6*mWW^6*s^6 - 67762*ep^3*mtt^6*mWW^6*s^6 + 55690*ep^4*mtt^6*mWW^6*s^6 + 765994*ep^5*mtt^6*mWW^6*s^6 + 1290780*ep^6*mtt^6*mWW^6*s^6 + 647616*ep^7*mtt^6*mWW^6*s^6 - 3684*ep*mtt^5*mWW^7*s^6 - 17162*ep^2*mtt^5*mWW^7*s^6 + 63014*ep^3*mtt^5*mWW^7*s^6 + 292434*ep^4*mtt^5*mWW^7*s^6 + 87802*ep^5*mtt^5*mWW^7*s^6 - 536044*ep^6*mtt^5*mWW^7*s^6 - 405456*ep^7*mtt^5*mWW^7*s^6 + 1548*ep*mtt^4*mWW^8*s^6 + 11926*ep^2*mtt^4*mWW^8*s^6 - 8746*ep^3*mtt^4*mWW^8*s^6 - 145286*ep^4*mtt^4*mWW^8*s^6 - 221254*ep^5*mtt^4*mWW^8*s^6 - 61412*ep^6*mtt^4*mWW^8*s^6 + 22400*ep^7*mtt^4*mWW^8*s^6 + 156*ep*mtt^3*mWW^9*s^6 + 26*ep^2*mtt^3*mWW^9*s^6 - 4402*ep^3*mtt^3*mWW^9*s^6 - 12786*ep^4*mtt^3*mWW^9*s^6 - 5406*ep^5*mtt^3*mWW^9*s^6 + 20788*ep^6*mtt^3*mWW^9*s^6 + 22192*ep^7*mtt^3*mWW^9*s^6 - 60*ep*mtt^2*mWW^10*s^6 - 426*ep^2*mtt^2*mWW^10*s^6 + 282*ep^3*mtt^2*mWW^10*s^6 + 2882*ep^4*mtt^2*mWW^10*s^6 - 2722*ep^5*mtt^2*mWW^10*s^6 - 14780*ep^6*mtt^2*mWW^10*s^6 - 9920*ep^7*mtt^2*mWW^10*s^6 - 12*ep*mtt*mWW^11*s^6 - 74*ep^2*mtt*mWW^11*s^6 + 178*ep^3*mtt*mWW^11*s^6 + 2482*ep^4*mtt*mWW^11*s^6 + 7294*ep^5*mtt*mWW^11*s^6 + 8716*ep^6*mtt*mWW^11*s^6 + 3664*ep^7*mtt*mWW^11*s^6 + 7560*ep^2*mtt^8*mWW^3*s^7 + 36540*ep^3*mtt^8*mWW^3*s^7 - 57120*ep^4*mtt^8*mWW^3*s^7 - 506940*ep^5*mtt^8*mWW^3*s^7 - 807240*ep^6*mtt^8*mWW^3*s^7 - 386400*ep^7*mtt^8*mWW^3*s^7 + 1800*ep*mtt^7*mWW^4*s^7 - 2640*ep^2*mtt^7*mWW^4*s^7 - 83920*ep^3*mtt^7*mWW^4*s^7 - 61980*ep^4*mtt^7*mWW^4*s^7 + 685460*ep^5*mtt^7*mWW^4*s^7 + 1426680*ep^6*mtt^7*mWW^4*s^7 + 758720*ep^7*mtt^7*mWW^4*s^7 - 2520*ep*mtt^6*mWW^5*s^7 - 17940*ep^2*mtt^6*mWW^5*s^7 + 21200*ep^3*mtt^6*mWW^5*s^7 + 255860*ep^4*mtt^6*mWW^5*s^7 + 391600*ep^5*mtt^6*mWW^5*s^7 + 102640*ep^6*mtt^6*mWW^5*s^7 - 66240*ep^7*mtt^6*mWW^5*s^7 - 1208*ep*mtt^5*mWW^6*s^7 + 6840*ep^2*mtt^5*mWW^6*s^7 + 72064*ep^3*mtt^5*mWW^6*s^7 - 3656*ep^4*mtt^5*mWW^6*s^7 - 698944*ep^5*mtt^5*mWW^6*s^7 - 1283008*ep^6*mtt^5*mWW^6*s^7 - 656320*ep^7*mtt^5*mWW^6*s^7 + 2696*ep*mtt^4*mWW^7*s^7 + 11496*ep^2*mtt^4*mWW^7*s^7 - 57050*ep^3*mtt^4*mWW^7*s^7 - 209876*ep^4*mtt^4*mWW^7*s^7 + 80234*ep^5*mtt^4*mWW^7*s^7 + 665180*ep^6*mtt^4*mWW^7*s^7 + 438544*ep^7*mtt^4*mWW^7*s^7 - 608*ep*mtt^3*mWW^8*s^7 - 4360*ep^2*mtt^3*mWW^8*s^7 + 11570*ep^3*mtt^3*mWW^8*s^7 + 65512*ep^4*mtt^3*mWW^8*s^7 + 12154*ep^5*mtt^3*mWW^8*s^7 - 147132*ep^6*mtt^3*mWW^8*s^7 - 104512*ep^7*mtt^3*mWW^8*s^7 - 176*ep*mtt^2*mWW^9*s^7 - 1116*ep^2*mtt^2*mWW^9*s^7 - 690*ep^3*mtt^2*mWW^9*s^7 + 11136*ep^4*mtt^2*mWW^9*s^7 + 35106*ep^5*mtt^2*mWW^9*s^7 + 39420*ep^6*mtt^2*mWW^9*s^7 + 14096*ep^7*mtt^2*mWW^9*s^7 + 16*ep*mtt*mWW^10*s^7 + 160*ep^2*mtt*mWW^10*s^7 + 286*ep^3*mtt*mWW^10*s^7 + 124*ep^4*mtt*mWW^10*s^7 + 1330*ep^5*mtt*mWW^10*s^7 + 3460*ep^6*mtt*mWW^10*s^7 + 2112*ep^7*mtt*mWW^10*s^7 - 6048*ep^2*mtt^7*mWW^3*s^8 - 29232*ep^3*mtt^7*mWW^3*s^8 + 45696*ep^4*mtt^7*mWW^3*s^8 + 405552*ep^5*mtt^7*mWW^3*s^8 + 645792*ep^6*mtt^7*mWW^3*s^8 + 309120*ep^7*mtt^7*mWW^3*s^8 - 972*ep*mtt^6*mWW^4*s^8 + 3366*ep^2*mtt^6*mWW^4*s^8 + 57018*ep^3*mtt^6*mWW^4*s^8 + 21810*ep^4*mtt^6*mWW^4*s^8 - 522642*ep^5*mtt^6*mWW^4*s^8 - 1030908*ep^6*mtt^6*mWW^4*s^8 - 539136*ep^7*mtt^6*mWW^4*s^8 + 996*ep*mtt^5*mWW^5*s^8 + 9364*ep^2*mtt^5*mWW^5*s^8 - 2802*ep^3*mtt^5*mWW^5*s^8 - 126216*ep^4*mtt^5*mWW^5*s^8 - 258730*ep^5*mtt^5*mWW^5*s^8 - 162940*ep^6*mtt^5*mWW^5*s^8 - 19952*ep^7*mtt^5*mWW^5*s^8 + 916*ep*mtt^4*mWW^6*s^8 - 3660*ep^2*mtt^4*mWW^6*s^8 - 51050*ep^3*mtt^4*mWW^6*s^8 - 9872*ep^4*mtt^4*mWW^6*s^8 + 478958*ep^5*mtt^4*mWW^6*s^8 + 912092*ep^6*mtt^4*mWW^6*s^8 + 470432*ep^7*mtt^4*mWW^6*s^8 - 1052*ep*mtt^3*mWW^7*s^8 - 3760*ep^2*mtt^3*mWW^7*s^8 + 31446*ep^3*mtt^3*mWW^7*s^8 + 84444*ep^4*mtt^3*mWW^7*s^8 - 131618*ep^5*mtt^3*mWW^7*s^8 - 463292*ep^6*mtt^3*mWW^7*s^8 - 280688*ep^7*mtt^3*mWW^7*s^8 + 56*ep*mtt^2*mWW^8*s^8 + 294*ep^2*mtt^2*mWW^8*s^8 - 5968*ep^3*mtt^2*mWW^8*s^8 - 11938*ep^4*mtt^2*mWW^8*s^8 + 43684*ep^5*mtt^2*mWW^8*s^8 + 118816*ep^6*mtt^2*mWW^8*s^8 + 68704*ep^7*mtt^2*mWW^8*s^8 + 56*ep*mtt*mWW^9*s^8 + 444*ep^2*mtt*mWW^9*s^8 + 588*ep^3*mtt*mWW^9*s^8 - 3924*ep^4*mtt*mWW^9*s^8 - 15204*ep^5*mtt*mWW^9*s^8 - 19560*ep^6*mtt*mWW^9*s^8 - 8480*ep^7*mtt*mWW^9*s^8 + 3024*ep^2*mtt^6*mWW^3*s^9 + 14616*ep^3*mtt^6*mWW^3*s^9 - 22848*ep^4*mtt^6*mWW^3*s^9 - 202776*ep^5*mtt^6*mWW^3*s^9 - 322896*ep^6*mtt^6*mWW^3*s^9 - 154560*ep^7*mtt^6*mWW^3*s^9 + 288*ep*mtt^5*mWW^4*s^9 - 1884*ep^2*mtt^5*mWW^4*s^9 - 22936*ep^3*mtt^5*mWW^4*s^9 - 1696*ep^4*mtt^5*mWW^4*s^9 + 232420*ep^5*mtt^5*mWW^4*s^9 + 441640*ep^6*mtt^5*mWW^4*s^9 + 228288*ep^7*mtt^5*mWW^4*s^9 - 192*ep*mtt^4*mWW^5*s^9 - 3554*ep^2*mtt^4*mWW^5*s^9 - 5468*ep^3*mtt^4*mWW^5*s^9 + 40550*ep^4*mtt^4*mWW^5*s^9 + 143096*ep^5*mtt^4*mWW^5*s^9 + 161496*ep^6*mtt^4*mWW^5*s^9 + 61056*ep^7*mtt^4*mWW^5*s^9 - 304*ep*mtt^3*mWW^6*s^9 + 1766*ep^2*mtt^3*mWW^6*s^9 + 21900*ep^3*mtt^3*mWW^6*s^9 + 1734*ep^4*mtt^3*mWW^6*s^9 - 219080*ep^5*mtt^3*mWW^6*s^9 - 414776*ep^6*mtt^3*mWW^6*s^9 - 213792*ep^7*mtt^3*mWW^6*s^9 + 192*ep*mtt^2*mWW^7*s^9 + 530*ep^2*mtt^2*mWW^7*s^9 - 9148*ep^3*mtt^2*mWW^7*s^9 - 17702*ep^4*mtt^2*mWW^7*s^9 + 59680*ep^5*mtt^2*mWW^7*s^9 + 161400*ep^6*mtt^2*mWW^7*s^9 + 93504*ep^7*mtt^2*mWW^7*s^9 + 16*ep*mtt*mWW^8*s^9 + 118*ep^2*mtt*mWW^8*s^9 + 1036*ep^3*mtt*mWW^8*s^9 - 38*ep^4*mtt*mWW^8*s^9 - 13340*ep^5*mtt*mWW^8*s^9 - 26864*ep^6*mtt*mWW^8*s^9 - 14496*ep^7*mtt*mWW^8*s^9 - 864*ep^2*mtt^5*mWW^3*s^10 - 4176*ep^3*mtt^5*mWW^3*s^10 + 6528*ep^4*mtt^5*mWW^3*s^10 + 57936*ep^5*mtt^5*mWW^3*s^10 + 92256*ep^6*mtt^5*mWW^3*s^10 + 44160*ep^7*mtt^5*mWW^3*s^10 - 36*ep*mtt^4*mWW^4*s^10 + 474*ep^2*mtt^4*mWW^4*s^10 + 4814*ep^3*mtt^4*mWW^4*s^10 - 810*ep^4*mtt^4*mWW^4*s^10 - 53566*ep^5*mtt^4*mWW^4*s^10 - 99780*ep^6*mtt^4*mWW^4*s^10 - 51328*ep^7*mtt^4*mWW^4*s^10 + 12*ep*mtt^3*mWW^5*s^10 + 914*ep^2*mtt^3*mWW^5*s^10 + 3182*ep^3*mtt^3*mWW^5*s^10 - 8290*ep^4*mtt^3*mWW^5*s^10 - 50038*ep^5*mtt^3*mWW^5*s^10 - 71932*ep^6*mtt^3*mWW^5*s^10 - 32464*ep^7*mtt^3*mWW^5*s^10 + 36*ep*mtt^2*mWW^6*s^10 - 474*ep^2*mtt^2*mWW^6*s^10 - 4814*ep^3*mtt^2*mWW^6*s^10 + 810*ep^4*mtt^2*mWW^6*s^10 + 53566*ep^5*mtt^2*mWW^6*s^10 + 99780*ep^6*mtt^2*mWW^6*s^10 + 51328*ep^7*mtt^2*mWW^6*s^10 - 12*ep*mtt*mWW^7*s^10 - 50*ep^2*mtt*mWW^7*s^10 + 994*ep^3*mtt*mWW^7*s^10 + 1762*ep^4*mtt*mWW^7*s^10 - 7898*ep^5*mtt*mWW^7*s^10 - 20324*ep^6*mtt*mWW^7*s^10 - 11696*ep^7*mtt*mWW^7*s^10 + 108*ep^2*mtt^4*mWW^3*s^11 + 522*ep^3*mtt^4*mWW^3*s^11 - 816*ep^4*mtt^4*mWW^3*s^11 - 7242*ep^5*mtt^4*mWW^3*s^11 - 11532*ep^6*mtt^4*mWW^3*s^11 - 5520*ep^7*mtt^4*mWW^3*s^11 - 36*ep^2*mtt^3*mWW^4*s^11 - 366*ep^3*mtt^3*mWW^4*s^11 + 96*ep^4*mtt^3*mWW^4*s^11 + 4518*ep^5*mtt^3*mWW^4*s^11 + 8508*ep^6*mtt^3*mWW^4*s^11 + 4416*ep^7*mtt^3*mWW^4*s^11 - 108*ep^2*mtt^2*mWW^5*s^11 - 522*ep^3*mtt^2*mWW^5*s^11 + 816*ep^4*mtt^2*mWW^5*s^11 + 7242*ep^5*mtt^2*mWW^5*s^11 + 11532*ep^6*mtt^2*mWW^5*s^11 + 5520*ep^7*mtt^2*mWW^5*s^11 + 36*ep^2*mtt*mWW^6*s^11 + 366*ep^3*mtt*mWW^6*s^11 - 96*ep^4*mtt*mWW^6*s^11 - 4518*ep^5*mtt*mWW^6*s^11 - 8508*ep^6*mtt*mWW^6*s^11 - 4416*ep^7*mtt*mWW^6*s^11 - 18*ep*mtt^14*mWW^2*s*t - 264*ep^2*mtt^14*mWW^2*s*t - 1596*ep^3*mtt^14*mWW^2*s*t - 5106*ep^4*mtt^14*mWW^2*s*t - 9120*ep^5*mtt^14*mWW^2*s*t - 8616*ep^6*mtt^14*mWW^2*s*t - 3360*ep^7*mtt^14*mWW^2*s*t + 120*ep*mtt^13*mWW^3*s*t + 1800*ep^2*mtt^13*mWW^3*s*t + 10572*ep^3*mtt^13*mWW^3*s*t + 30390*ep^4*mtt^13*mWW^3*s*t + 43110*ep^5*mtt^13*mWW^3*s*t + 25500*ep^6*mtt^13*mWW^3*s*t + 2448*ep^7*mtt^13*mWW^3*s*t - 270*ep*mtt^12*mWW^4*s*t - 4212*ep^2*mtt^12*mWW^4*s*t - 24876*ep^3*mtt^12*mWW^4*s*t - 68148*ep^4*mtt^12*mWW^4*s*t - 81354*ep^5*mtt^12*mWW^4*s*t - 20268*ep^6*mtt^12*mWW^4*s*t + 20208*ep^7*mtt^12*mWW^4*s*t + 198*ep*mtt^11*mWW^5*s*t + 3444*ep^2*mtt^11*mWW^5*s*t + 21768*ep^3*mtt^11*mWW^5*s*t + 61578*ep^4*mtt^11*mWW^5*s*t + 71796*ep^5*mtt^11*mWW^5*s*t + 9696*ep^6*mtt^11*mWW^5*s*t - 25920*ep^7*mtt^11*mWW^5*s*t + 126*ep*mtt^10*mWW^6*s*t + 1464*ep^2*mtt^10*mWW^6*s*t + 5886*ep^3*mtt^10*mWW^6*s*t + 7500*ep^4*mtt^10*mWW^6*s*t - 9516*ep^5*mtt^10*mWW^6*s*t - 32904*ep^6*mtt^10*mWW^6*s*t - 23136*ep^7*mtt^10*mWW^6*s*t - 282*ep*mtt^9*mWW^7*s*t - 4368*ep^2*mtt^9*mWW^7*s*t - 24966*ep^3*mtt^9*mWW^7*s*t - 62598*ep^4*mtt^9*mWW^7*s*t - 54762*ep^5*mtt^9*mWW^7*s*t + 26268*ep^6*mtt^9*mWW^7*s*t + 48528*ep^7*mtt^9*mWW^7*s*t + 150*ep*mtt^8*mWW^8*s*t + 2748*ep^2*mtt^8*mWW^8*s*t + 18336*ep^3*mtt^8*mWW^8*s*t + 56076*ep^4*mtt^8*mWW^8*s*t + 77598*ep^5*mtt^8*mWW^8*s*t + 35172*ep^6*mtt^8*mWW^8*s*t - 6480*ep^7*mtt^8*mWW^8*s*t - 30*ep*mtt^7*mWW^9*s*t - 780*ep^2*mtt^7*mWW^9*s*t - 6756*ep^3*mtt^7*mWW^9*s*t - 27306*ep^4*mtt^7*mWW^9*s*t - 56328*ep^5*mtt^7*mWW^9*s*t - 57720*ep^6*mtt^7*mWW^9*s*t - 23520*ep^7*mtt^7*mWW^9*s*t + 12*ep*mtt^6*mWW^10*s*t + 264*ep^2*mtt^6*mWW^10*s*t + 2250*ep^3*mtt^6*mWW^10*s*t + 9678*ep^4*mtt^6*mWW^10*s*t + 22392*ep^5*mtt^6*mWW^10*s*t + 26616*ep^6*mtt^6*mWW^10*s*t + 12768*ep^7*mtt^6*mWW^10*s*t - 6*ep*mtt^5*mWW^11*s*t - 96*ep^2*mtt^5*mWW^11*s*t - 618*ep^3*mtt^5*mWW^11*s*t - 2064*ep^4*mtt^5*mWW^11*s*t - 3816*ep^5*mtt^5*mWW^11*s*t - 3744*ep^6*mtt^5*mWW^11*s*t - 1536*ep^7*mtt^5*mWW^11*s*t + 162*ep*mtt^13*mWW^2*s^2*t + 2592*ep^2*mtt^13*mWW^2*s^2*t + 15444*ep^3*mtt^13*mWW^2*s^2*t + 44634*ep^4*mtt^13*mWW^2*s^2*t + 68520*ep^5*mtt^13*mWW^2*s^2*t + 55608*ep^6*mtt^13*mWW^2*s^2*t + 19680*ep^7*mtt^13*mWW^2*s^2*t - 738*ep*mtt^12*mWW^3*s^2*t - 13830*ep^2*mtt^12*mWW^3*s^2*t - 89382*ep^3*mtt^12*mWW^3*s^2*t - 257336*ep^4*mtt^12*mWW^3*s^2*t - 333266*ep^5*mtt^12*mWW^3*s^2*t - 147316*ep^6*mtt^12*mWW^3*s^2*t + 16208*ep^7*mtt^12*mWW^3*s^2*t - 72*mtt^11*mWW^4*s^2*t + 386*ep*mtt^11*mWW^4*s^2*t + 22998*ep^2*mtt^11*mWW^4*s^2*t + 180760*ep^3*mtt^11*mWW^4*s^2*t + 568330*ep^4*mtt^11*mWW^4*s^2*t + 752374*ep^5*mtt^11*mWW^4*s^2*t + 270232*ep^6*mtt^11*mWW^4*s^2*t - 116624*ep^7*mtt^11*mWW^4*s^2*t + 328*mtt^10*mWW^5*s^2*t + 2870*ep*mtt^10*mWW^5*s^2*t - 4580*ep^2*mtt^10*mWW^5*s^2*t - 128840*ep^3*mtt^10*mWW^5*s^2*t - 537492*ep^4*mtt^10*mWW^5*s^2*t - 918362*ep^5*mtt^10*mWW^5*s^2*t - 604116*ep^6*mtt^10*mWW^5*s^2*t - 61808*ep^7*mtt^10*mWW^5*s^2*t - 592*mtt^9*mWW^6*s^2*t - 6302*ep*mtt^9*mWW^6*s^2*t - 25940*ep^2*mtt^9*mWW^6*s^2*t - 41866*ep^3*mtt^9*mWW^6*s^2*t + 69850*ep^4*mtt^9*mWW^6*s^2*t + 445970*ep^5*mtt^9*mWW^6*s^2*t + 721232*ep^6*mtt^9*mWW^6*s^2*t + 391120*ep^7*mtt^9*mWW^6*s^2*t + 528*mtt^8*mWW^7*s^2*t + 5542*ep*mtt^8*mWW^7*s^2*t + 28742*ep^2*mtt^8*mWW^7*s^2*t + 106834*ep^3*mtt^8*mWW^7*s^2*t + 241196*ep^4*mtt^8*mWW^7*s^2*t + 166750*ep^5*mtt^8*mWW^7*s^2*t - 246788*ep^6*mtt^8*mWW^7*s^2*t - 310000*ep^7*mtt^8*mWW^7*s^2*t - 232*mtt^7*mWW^8*s^2*t - 2306*ep*mtt^7*mWW^8*s^2*t - 11566*ep^2*mtt^7*mWW^8*s^2*t - 47088*ep^3*mtt^7*mWW^8*s^2*t - 140494*ep^4*mtt^7*mWW^8*s^2*t - 207378*ep^5*mtt^7*mWW^8*s^2*t - 75232*ep^6*mtt^7*mWW^8*s^2*t + 53488*ep^7*mtt^7*mWW^8*s^2*t + 40*mtt^6*mWW^9*s^2*t + 362*ep*mtt^6*mWW^9*s^2*t + 1328*ep^2*mtt^6*mWW^9*s^2*t + 2432*ep^3*mtt^6*mWW^9*s^2*t + 2612*ep^4*mtt^6*mWW^9*s^2*t + 3974*ep^5*mtt^6*mWW^9*s^2*t + 5788*ep^6*mtt^6*mWW^9*s^2*t + 3024*ep^7*mtt^6*mWW^9*s^2*t + 60*ep*mtt^5*mWW^10*s^2*t + 568*ep^2*mtt^5*mWW^10*s^2*t + 2014*ep^3*mtt^5*mWW^10*s^2*t + 5076*ep^4*mtt^5*mWW^10*s^2*t + 8602*ep^5*mtt^5*mWW^10*s^2*t + 4384*ep^6*mtt^5*mWW^10*s^2*t - 2448*ep^7*mtt^5*mWW^10*s^2*t - 36*ep*mtt^4*mWW^11*s^2*t - 300*ep^2*mtt^4*mWW^11*s^2*t - 148*ep^3*mtt^4*mWW^11*s^2*t + 4396*ep^4*mtt^4*mWW^11*s^2*t + 14552*ep^5*mtt^4*mWW^11*s^2*t + 18064*ep^6*mtt^4*mWW^11*s^2*t + 8128*ep^7*mtt^4*mWW^11*s^2*t - 12*ep^2*mtt^3*mWW^12*s^2*t - 160*ep^3*mtt^3*mWW^12*s^2*t - 772*ep^4*mtt^3*mWW^12*s^2*t - 1736*ep^5*mtt^3*mWW^12*s^2*t - 1856*ep^6*mtt^3*mWW^12*s^2*t - 768*ep^7*mtt^3*mWW^12*s^2*t - 648*ep*mtt^12*mWW^2*s^3*t - 11232*ep^2*mtt^12*mWW^2*s^3*t - 66096*ep^3*mtt^12*mWW^2*s^3*t - 173256*ep^4*mtt^12*mWW^2*s^3*t - 219840*ep^5*mtt^12*mWW^2*s^3*t - 134688*ep^6*mtt^12*mWW^2*s^3*t - 36480*ep^7*mtt^12*mWW^2*s^3*t + 1764*ep*mtt^11*mWW^3*s^3*t + 45186*ep^2*mtt^11*mWW^3*s^3*t + 326270*ep^3*mtt^11*mWW^3*s^3*t + 964018*ep^4*mtt^11*mWW^3*s^3*t + 1193370*ep^5*mtt^11*mWW^3*s^3*t + 410408*ep^6*mtt^11*mWW^3*s^3*t - 140384*ep^7*mtt^11*mWW^3*s^3*t + 504*mtt^10*mWW^4*s^3*t + 3720*ep*mtt^10*mWW^4*s^3*t - 46910*ep^2*mtt^10*mWW^4*s^3*t - 550070*ep^3*mtt^10*mWW^4*s^3*t - 1988016*ep^4*mtt^10*mWW^4*s^3*t - 2930460*ep^5*mtt^10*mWW^4*s^3*t - 1393816*ep^6*mtt^10*mWW^4*s^3*t + 184064*ep^7*mtt^10*mWW^4*s^3*t - 2072*mtt^9*mWW^5*s^3*t - 19902*ep*mtt^9*mWW^5*s^3*t - 30812*ep^2*mtt^9*mWW^5*s^3*t + 312480*ep^3*mtt^9*mWW^5*s^3*t + 1716836*ep^4*mtt^9*mWW^5*s^3*t + 3432566*ep^5*mtt^9*mWW^5*s^3*t + 2823572*ep^6*mtt^9*mWW^5*s^3*t + 678544*ep^7*mtt^9*mWW^5*s^3*t + 3264*mtt^8*mWW^6*s^3*t + 30640*ep*mtt^8*mWW^6*s^3*t + 95284*ep^2*mtt^8*mWW^6*s^3*t + 79974*ep^3*mtt^8*mWW^6*s^3*t - 343836*ep^4*mtt^8*mWW^6*s^3*t - 1451338*ep^5*mtt^8*mWW^6*s^3*t - 2207824*ep^6*mtt^8*mWW^6*s^3*t - 1174656*ep^7*mtt^8*mWW^6*s^3*t - 2352*mtt^7*mWW^7*s^3*t - 22242*ep*mtt^7*mWW^7*s^3*t - 75758*ep^2*mtt^7*mWW^7*s^3*t - 131850*ep^3*mtt^7*mWW^7*s^3*t - 172026*ep^4*mtt^7*mWW^7*s^3*t + 60084*ep^5*mtt^7*mWW^7*s^3*t + 767060*ep^6*mtt^7*mWW^7*s^3*t + 738000*ep^7*mtt^7*mWW^7*s^3*t + 632*mtt^6*mWW^8*s^3*t + 7056*ep*mtt^6*mWW^8*s^3*t + 31176*ep^2*mtt^6*mWW^8*s^3*t + 36674*ep^3*mtt^6*mWW^8*s^3*t - 141054*ep^4*mtt^6*mWW^8*s^3*t - 626736*ep^5*mtt^6*mWW^8*s^3*t - 1035920*ep^6*mtt^6*mWW^8*s^3*t - 638816*ep^7*mtt^6*mWW^8*s^3*t + 72*mtt^5*mWW^9*s^3*t + 198*ep*mtt^5*mWW^9*s^3*t - 5796*ep^2*mtt^5*mWW^9*s^3*t - 13776*ep^3*mtt^5*mWW^9*s^3*t + 125232*ep^4*mtt^5*mWW^9*s^3*t + 583674*ep^5*mtt^5*mWW^9*s^3*t + 879540*ep^6*mtt^5*mWW^9*s^3*t + 453456*ep^7*mtt^5*mWW^9*s^3*t - 48*mtt^4*mWW^10*s^3*t - 704*ep*mtt^4*mWW^10*s^3*t - 2448*ep^2*mtt^4*mWW^10*s^3*t + 6042*ep^3*mtt^4*mWW^10*s^3*t + 46496*ep^4*mtt^4*mWW^10*s^3*t + 90430*ep^5*mtt^4*mWW^10*s^3*t + 78592*ep^6*mtt^4*mWW^10*s^3*t + 29440*ep^7*mtt^4*mWW^10*s^3*t + 118*ep*mtt^3*mWW^11*s^3*t + 1276*ep^2*mtt^3*mWW^11*s^3*t - 316*ep^3*mtt^3*mWW^11*s^3*t - 38652*ep^4*mtt^3*mWW^11*s^3*t - 143542*ep^5*mtt^3*mWW^11*s^3*t - 201748*ep^6*mtt^3*mWW^11*s^3*t - 100112*ep^7*mtt^3*mWW^11*s^3*t + 34*ep^2*mtt^2*mWW^12*s^3*t + 668*ep^3*mtt^2*mWW^12*s^3*t + 4258*ep^4*mtt^2*mWW^12*s^3*t + 11792*ep^5*mtt^2*mWW^12*s^3*t + 14824*ep^6*mtt^2*mWW^12*s^3*t + 6944*ep^7*mtt^2*mWW^12*s^3*t + 1512*ep*mtt^11*mWW^2*s^4*t + 28224*ep^2*mtt^11*mWW^2*s^4*t + 164304*ep^3*mtt^11*mWW^2*s^4*t + 391944*ep^4*mtt^11*mWW^2*s^4*t + 386400*ep^5*mtt^11*mWW^2*s^4*t + 109536*ep^6*mtt^11*mWW^2*s^4*t - 13440*ep^7*mtt^11*mWW^2*s^4*t - 1836*ep*mtt^10*mWW^3*s^4*t - 81102*ep^2*mtt^10*mWW^3*s^4*t - 670210*ep^3*mtt^10*mWW^3*s^4*t - 2086218*ep^4*mtt^10*mWW^3*s^4*t - 2612218*ep^5*mtt^10*mWW^3*s^4*t - 854352*ep^6*mtt^10*mWW^3*s^4*t + 337184*ep^7*mtt^10*mWW^3*s^4*t - 1512*mtt^9*mWW^4*s^4*t - 15380*ep*mtt^9*mWW^4*s^4*t + 32870*ep^2*mtt^9*mWW^4*s^4*t + 889274*ep^3*mtt^9*mWW^4*s^4*t + 3802960*ep^4*mtt^9*mWW^4*s^4*t + 6375172*ep^5*mtt^9*mWW^4*s^4*t + 3896184*ep^6*mtt^9*mWW^4*s^4*t + 249296*ep^7*mtt^9*mWW^4*s^4*t + 5544*mtt^8*mWW^5*s^4*t + 50828*ep*mtt^8*mWW^5*s^4*t + 110638*ep^2*mtt^8*mWW^5*s^4*t - 360754*ep^3*mtt^8*mWW^5*s^4*t - 2670816*ep^4*mtt^8*mWW^5*s^4*t - 6119440*ep^5*mtt^8*mWW^5*s^4*t - 5831596*ep^6*mtt^8*mWW^5*s^4*t - 1802256*ep^7*mtt^8*mWW^5*s^4*t - 7472*mtt^7*mWW^6*s^4*t - 66404*ep*mtt^7*mWW^6*s^4*t - 167516*ep^2*mtt^7*mWW^6*s^4*t - 34396*ep^3*mtt^7*mWW^6*s^4*t + 604214*ep^4*mtt^7*mWW^6*s^4*t + 1891550*ep^5*mtt^7*mWW^6*s^4*t + 2860496*ep^6*mtt^7*mWW^6*s^4*t + 1580176*ep^7*mtt^7*mWW^6*s^4*t + 4136*mtt^6*mWW^7*s^4*t + 42000*ep*mtt^6*mWW^7*s^4*t + 126114*ep^2*mtt^6*mWW^7*s^4*t - 8268*ep^3*mtt^6*mWW^7*s^4*t - 624308*ep^4*mtt^6*mWW^7*s^4*t - 1420614*ep^5*mtt^6*mWW^7*s^4*t - 1943376*ep^6*mtt^6*mWW^7*s^4*t - 1219104*ep^7*mtt^6*mWW^7*s^4*t - 368*mtt^5*mWW^8*s^4*t - 9480*ep*mtt^5*mWW^8*s^4*t - 66638*ep^2*mtt^5*mWW^8*s^4*t - 42516*ep^3*mtt^5*mWW^8*s^4*t + 795678*ep^4*mtt^5*mWW^8*s^4*t + 2747236*ep^5*mtt^5*mWW^8*s^4*t + 3714400*ep^6*mtt^5*mWW^8*s^4*t + 1881776*ep^7*mtt^5*mWW^8*s^4*t - 432*mtt^4*mWW^9*s^4*t - 2568*ep*mtt^4*mWW^9*s^4*t + 15532*ep^2*mtt^4*mWW^9*s^4*t + 93112*ep^3*mtt^4*mWW^9*s^4*t - 88544*ep^4*mtt^4*mWW^9*s^4*t - 1095312*ep^5*mtt^4*mWW^9*s^4*t - 1923212*ep^6*mtt^4*mWW^9*s^4*t - 1049200*ep^7*mtt^4*mWW^9*s^4*t + 104*mtt^3*mWW^10*s^4*t + 1368*ep*mtt^3*mWW^10*s^4*t + 2722*ep^2*mtt^3*mWW^10*s^4*t - 31154*ep^3*mtt^3*mWW^10*s^4*t - 163990*ep^4*mtt^3*mWW^10*s^4*t - 303962*ep^5*mtt^3*mWW^10*s^4*t - 245480*ep^6*mtt^3*mWW^10*s^4*t - 72848*ep^7*mtt^3*mWW^10*s^4*t - 40*ep*mtt^2*mWW^11*s^4*t - 854*ep^2*mtt^2*mWW^11*s^4*t + 628*ep^3*mtt^2*mWW^11*s^4*t + 39790*ep^4*mtt^2*mWW^11*s^4*t + 153884*ep^5*mtt^2*mWW^11*s^4*t + 221152*ep^6*mtt^2*mWW^11*s^4*t + 110176*ep^7*mtt^2*mWW^11*s^4*t + 10*ep^2*mtt*mWW^12*s^4*t - 20*ep^3*mtt*mWW^12*s^4*t - 710*ep^4*mtt*mWW^12*s^4*t - 2696*ep^5*mtt*mWW^12*s^4*t - 3752*ep^6*mtt*mWW^12*s^4*t - 1760*ep^7*mtt*mWW^12*s^4*t - 2268*ep*mtt^10*mWW^2*s^5*t - 45360*ep^2*mtt^10*mWW^2*s^5*t - 261576*ep^3*mtt^10*mWW^2*s^5*t - 569436*ep^4*mtt^10*mWW^2*s^5*t - 389760*ep^5*mtt^10*mWW^2*s^5*t + 142800*ep^6*mtt^10*mWW^2*s^5*t + 168000*ep^7*mtt^10*mWW^2*s^5*t + 180*ep*mtt^9*mWW^3*s^5*t + 85374*ep^2*mtt^9*mWW^3*s^5*t + 842850*ep^3*mtt^9*mWW^3*s^5*t + 2854702*ep^4*mtt^9*mWW^3*s^5*t + 3844486*ep^5*mtt^9*mWW^3*s^5*t + 1545776*ep^6*mtt^9*mWW^3*s^5*t - 290368*ep^7*mtt^9*mWW^3*s^5*t + 2520*mtt^8*mWW^4*s^5*t + 26576*ep*mtt^8*mWW^4*s^5*t + 30932*ep^2*mtt^8*mWW^4*s^5*t - 771202*ep^3*mtt^8*mWW^4*s^5*t - 4307842*ep^4*mtt^8*mWW^4*s^5*t - 8597744*ep^5*mtt^8*mWW^4*s^5*t - 6697544*ep^6*mtt^8*mWW^4*s^5*t - 1383936*ep^7*mtt^8*mWW^4*s^5*t - 8120*mtt^7*mWW^5*s^5*t - 69706*ep*mtt^7*mWW^5*s^5*t - 168222*ep^2*mtt^7*mWW^5*s^5*t + 109384*ep^3*mtt^7*mWW^5*s^5*t + 2055090*ep^4*mtt^7*mWW^5*s^5*t + 6003726*ep^5*mtt^7*mWW^5*s^5*t + 6942196*ep^6*mtt^7*mWW^5*s^5*t + 2644304*ep^7*mtt^7*mWW^5*s^5*t + 9096*mtt^6*mWW^6*s^5*t + 81342*ep*mtt^6*mWW^6*s^5*t + 183790*ep^2*mtt^6*mWW^6*s^5*t - 48716*ep^3*mtt^6*mWW^6*s^5*t - 635682*ep^4*mtt^6*mWW^6*s^5*t - 1445150*ep^5*mtt^6*mWW^6*s^5*t - 2260324*ep^6*mtt^6*mWW^6*s^5*t - 1372784*ep^7*mtt^6*mWW^6*s^5*t - 3512*mtt^5*mWW^7*s^5*t - 45410*ep*mtt^5*mWW^7*s^5*t - 158952*ep^2*mtt^5*mWW^7*s^5*t + 130882*ep^3*mtt^5*mWW^7*s^5*t + 1619278*ep^4*mtt^5*mWW^7*s^5*t + 3472850*ep^5*mtt^5*mWW^7*s^5*t + 3673492*ep^6*mtt^5*mWW^7*s^5*t + 1724432*ep^7*mtt^5*mWW^7*s^5*t - 448*mtt^4*mWW^8*s^5*t + 6574*ep*mtt^4*mWW^8*s^5*t + 90010*ep^2*mtt^4*mWW^8*s^5*t + 105184*ep^3*mtt^4*mWW^8*s^5*t - 1063302*ep^4*mtt^4*mWW^8*s^5*t - 3896146*ep^5*mtt^4*mWW^8*s^5*t - 5151552*ep^6*mtt^4*mWW^8*s^5*t - 2469472*ep^7*mtt^4*mWW^8*s^5*t + 528*mtt^3*mWW^9*s^5*t + 3724*ep*mtt^3*mWW^9*s^5*t - 15294*ep^2*mtt^3*mWW^9*s^5*t - 131804*ep^3*mtt^3*mWW^9*s^5*t - 82704*ep^4*mtt^3*mWW^9*s^5*t + 783390*ep^5*mtt^3*mWW^9*s^5*t + 1651944*ep^6*mtt^3*mWW^9*s^5*t + 949792*ep^7*mtt^3*mWW^9*s^5*t - 64*mtt^2*mWW^10*s^5*t - 952*ep*mtt^2*mWW^10*s^5*t - 2084*ep^2*mtt^2*mWW^10*s^5*t + 24384*ep^3*mtt^2*mWW^10*s^5*t + 130374*ep^4*mtt^2*mWW^10*s^5*t + 238530*ep^5*mtt^2*mWW^10*s^5*t + 181336*ep^6*mtt^2*mWW^10*s^5*t + 45536*ep^7*mtt^2*mWW^10*s^5*t - 60*ep*mtt*mWW^11*s^5*t - 182*ep^2*mtt*mWW^11*s^5*t + 710*ep^3*mtt*mWW^11*s^5*t - 298*ep^4*mtt*mWW^11*s^5*t - 14326*ep^5*mtt*mWW^11*s^5*t - 28748*ep^6*mtt*mWW^11*s^5*t - 15888*ep^7*mtt*mWW^11*s^5*t - 12*ep^2*mWW^12*s^5*t - 144*ep^3*mWW^12*s^5*t - 612*ep^4*mWW^12*s^5*t - 1200*ep^5*mWW^12*s^5*t - 1104*ep^6*mWW^12*s^5*t - 384*ep^7*mWW^12*s^5*t + 2268*ep*mtt^9*mWW^2*s^6*t + 48384*ep^2*mtt^9*mWW^2*s^6*t + 276696*ep^3*mtt^9*mWW^2*s^6*t + 550956*ep^4*mtt^9*mWW^2*s^6*t + 199920*ep^5*mtt^9*mWW^2*s^6*t - 449904*ep^6*mtt^9*mWW^2*s^6*t - 315840*ep^7*mtt^9*mWW^2*s^6*t + 1440*ep*mtt^8*mWW^3*s^6*t - 50538*ep^2*mtt^8*mWW^3*s^6*t - 655822*ep^3*mtt^8*mWW^3*s^6*t - 2536586*ep^4*mtt^8*mWW^3*s^6*t - 3911262*ep^5*mtt^8*mWW^3*s^6*t - 2180296*ep^6*mtt^8*mWW^3*s^6*t - 136256*ep^7*mtt^8*mWW^3*s^6*t - 2520*mtt^7*mWW^4*s^6*t - 25380*ep*mtt^7*mWW^4*s^6*t - 85020*ep^2*mtt^7*mWW^4*s^6*t + 250370*ep^3*mtt^7*mWW^4*s^6*t + 2878150*ep^4*mtt^7*mWW^4*s^6*t + 7509888*ep^5*mtt^7*mWW^4*s^6*t + 7464128*ep^6*mtt^7*mWW^4*s^6*t + 2354704*ep^7*mtt^7*mWW^4*s^6*t + 7000*mtt^6*mWW^5*s^6*t + 57144*ep*mtt^6*mWW^5*s^6*t + 150712*ep^2*mtt^6*mWW^5*s^6*t + 212270*ep^3*mtt^6*mWW^5*s^6*t - 478834*ep^4*mtt^6*mWW^5*s^6*t - 3332380*ep^5*mtt^6*mWW^5*s^6*t - 5301796*ep^6*mtt^6*mWW^5*s^6*t - 2501296*ep^7*mtt^6*mWW^5*s^6*t - 6224*mtt^5*mWW^6*s^6*t - 60950*ep*mtt^5*mWW^6*s^6*t - 144266*ep^2*mtt^5*mWW^6*s^6*t + 63558*ep^3*mtt^5*mWW^6*s^6*t + 549608*ep^4*mtt^5*mWW^6*s^6*t + 1035478*ep^5*mtt^5*mWW^6*s^6*t + 1551596*ep^6*mtt^5*mWW^6*s^6*t + 987136*ep^7*mtt^5*mWW^6*s^6*t + 1296*mtt^4*mWW^7*s^6*t + 29518*ep*mtt^4*mWW^7*s^6*t + 140456*ep^2*mtt^4*mWW^7*s^6*t - 101272*ep^3*mtt^4*mWW^7*s^6*t - 1712742*ep^4*mtt^4*mWW^7*s^6*t - 3885520*ep^5*mtt^4*mWW^7*s^6*t - 3908972*ep^6*mtt^4*mWW^7*s^6*t - 1616144*ep^7*mtt^4*mWW^7*s^6*t + 688*mtt^3*mWW^8*s^6*t - 1946*ep*mtt^3*mWW^8*s^6*t - 64636*ep^2*mtt^3*mWW^8*s^6*t - 109608*ep^3*mtt^3*mWW^8*s^6*t + 669444*ep^4*mtt^3*mWW^8*s^6*t + 2637334*ep^5*mtt^3*mWW^8*s^6*t + 3464004*ep^6*mtt^3*mWW^8*s^6*t + 1607824*ep^7*mtt^3*mWW^8*s^6*t - 248*mtt^2*mWW^9*s^6*t - 2358*ep*mtt^2*mWW^9*s^6*t + 3542*ep^2*mtt^2*mWW^9*s^6*t + 67568*ep^3*mtt^2*mWW^9*s^6*t + 116378*ep^4*mtt^2*mWW^9*s^6*t - 170186*ep^5*mtt^2*mWW^9*s^6*t - 560048*ep^6*mtt^2*mWW^9*s^6*t - 353280*ep^7*mtt^2*mWW^9*s^6*t + 8*mtt*mWW^10*s^6*t + 240*ep*mtt*mWW^10*s^6*t + 1222*ep^2*mtt*mWW^10*s^6*t - 2944*ep^3*mtt*mWW^10*s^6*t - 28622*ep^4*mtt*mWW^10*s^6*t - 62344*ep^5*mtt*mWW^10*s^6*t - 55000*ep^6*mtt*mWW^10*s^6*t - 17248*ep^7*mtt*mWW^10*s^6*t + 24*ep*mWW^11*s^6*t + 144*ep^2*mWW^11*s^6*t - 504*ep^3*mWW^11*s^6*t - 4944*ep^4*mWW^11*s^6*t - 12192*ep^5*mWW^11*s^6*t - 12480*ep^6*mWW^11*s^6*t - 4608*ep^7*mWW^11*s^6*t - 1512*ep*mtt^8*mWW^2*s^7*t - 34272*ep^2*mtt^8*mWW^2*s^7*t - 194544*ep^3*mtt^8*mWW^2*s^7*t - 354984*ep^4*mtt^8*mWW^2*s^7*t - 6720*ep^5*mtt^8*mWW^2*s^7*t + 504672*ep^6*mtt^8*mWW^2*s^7*t + 309120*ep^7*mtt^8*mWW^2*s^7*t - 1332*ep*mtt^7*mWW^3*s^7*t + 12210*ep^2*mtt^7*mWW^3*s^7*t + 296822*ep^3*mtt^7*mWW^3*s^7*t + 1441206*ep^4*mtt^7*mWW^3*s^7*t + 2719166*ep^5*mtt^7*mWW^3*s^7*t + 2095416*ep^6*mtt^7*mWW^3*s^7*t + 505952*ep^7*mtt^7*mWW^3*s^7*t + 1512*mtt^6*mWW^4*s^7*t + 14224*ep*mtt^6*mWW^4*s^7*t + 81142*ep^2*mtt^6*mWW^4*s^7*t + 144690*ep^3*mtt^6*mWW^4*s^7*t - 1014100*ep^4*mtt^6*mWW^4*s^7*t - 4296884*ep^5*mtt^6*mWW^4*s^7*t - 5449752*ep^6*mtt^6*mWW^4*s^7*t - 2173376*ep^7*mtt^6*mWW^4*s^7*t - 3528*mtt^5*mWW^5*s^7*t - 28858*ep*mtt^5*mWW^5*s^7*t - 87784*ep^2*mtt^5*mWW^5*s^7*t - 278136*ep^3*mtt^5*mWW^5*s^7*t - 381720*ep^4*mtt^5*mWW^5*s^7*t + 937986*ep^5*mtt^5*mWW^5*s^7*t + 2607292*ep^6*mtt^5*mWW^5*s^7*t + 1496368*ep^7*mtt^5*mWW^5*s^7*t + 2288*mtt^4*mWW^6*s^7*t + 28052*ep*mtt^4*mWW^6*s^7*t + 79412*ep^2*mtt^4*mWW^6*s^7*t - 42250*ep^3*mtt^4*mWW^6*s^7*t - 398252*ep^4*mtt^4*mWW^6*s^7*t - 664318*ep^5*mtt^4*mWW^6*s^7*t - 772856*ep^6*mtt^4*mWW^6*s^7*t - 455520*ep^7*mtt^4*mWW^6*s^7*t + 16*mtt^3*mWW^7*s^7*t - 10902*ep*mtt^3*mWW^7*s^7*t - 72856*ep^2*mtt^3*mWW^7*s^7*t + 39188*ep^3*mtt^3*mWW^7*s^7*t + 942776*ep^4*mtt^3*mWW^7*s^7*t + 2155746*ep^5*mtt^3*mWW^7*s^7*t + 2042236*ep^6*mtt^3*mWW^7*s^7*t + 759376*ep^7*mtt^3*mWW^7*s^7*t - 328*mtt^2*mWW^8*s^7*t - 440*ep*mtt^2*mWW^8*s^7*t + 19972*ep^2*mtt^2*mWW^8*s^7*t + 44710*ep^3*mtt^2*mWW^8*s^7*t - 182798*ep^4*mtt^2*mWW^8*s^7*t - 780948*ep^5*mtt^2*mWW^8*s^7*t - 1020268*ep^6*mtt^2*mWW^8*s^7*t - 460112*ep^7*mtt^2*mWW^8*s^7*t + 40*mtt*mWW^9*s^7*t + 792*ep*mtt*mWW^9*s^7*t + 2488*ep^2*mtt*mWW^9*s^7*t - 9592*ep^3*mtt*mWW^9*s^7*t - 53928*ep^4*mtt*mWW^9*s^7*t - 75932*ep^5*mtt*mWW^9*s^7*t - 24692*ep^6*mtt*mWW^9*s^7*t + 9744*ep^7*mtt*mWW^9*s^7*t - 24*ep*mWW^10*s^7*t - 264*ep^2*mWW^10*s^7*t - 936*ep^3*mWW^10*s^7*t - 1176*ep^4*mWW^10*s^7*t + 192*ep^5*mWW^10*s^7*t + 1440*ep^6*mWW^10*s^7*t + 768*ep^7*mWW^10*s^7*t + 648*ep*mtt^7*mWW^2*s^8*t + 15552*ep^2*mtt^7*mWW^2*s^8*t + 87696*ep^3*mtt^7*mWW^2*s^8*t + 146856*ep^4*mtt^7*mWW^2*s^8*t - 51360*ep^5*mtt^7*mWW^2*s^8*t - 304032*ep^6*mtt^7*mWW^2*s^8*t - 174720*ep^7*mtt^7*mWW^2*s^8*t + 396*ep*mtt^6*mWW^3*s^8*t + 2934*ep^2*mtt^6*mWW^3*s^8*t - 60390*ep^3*mtt^6*mWW^3*s^8*t - 490958*ep^4*mtt^6*mWW^3*s^8*t - 1233710*ep^5*mtt^6*mWW^3*s^8*t - 1260208*ep^6*mtt^6*mWW^3*s^8*t - 449056*ep^7*mtt^6*mWW^3*s^8*t - 504*mtt^5*mWW^4*s^8*t - 4660*ep*mtt^5*mWW^4*s^8*t - 42890*ep^2*mtt^5*mWW^4*s^8*t - 177810*ep^3*mtt^5*mWW^4*s^8*t + 95076*ep^4*mtt^5*mWW^4*s^8*t + 1581340*ep^5*mtt^5*mWW^4*s^8*t + 2528536*ep^6*mtt^5*mWW^4*s^8*t + 1163696*ep^7*mtt^5*mWW^4*s^8*t + 952*mtt^4*mWW^5*s^8*t + 8804*ep*mtt^4*mWW^5*s^8*t + 33038*ep^2*mtt^4*mWW^5*s^8*t + 140074*ep^3*mtt^4*mWW^5*s^8*t + 309132*ep^4*mtt^4*mWW^5*s^8*t - 19072*ep^5*mtt^4*mWW^5*s^8*t - 687076*ep^6*mtt^4*mWW^5*s^8*t - 475824*ep^7*mtt^4*mWW^5*s^8*t - 368*mtt^3*mWW^6*s^8*t - 7336*ep*mtt^3*mWW^6*s^8*t - 25148*ep^2*mtt^3*mWW^6*s^8*t + 29400*ep^3*mtt^3*mWW^6*s^8*t + 185474*ep^4*mtt^3*mWW^6*s^8*t + 191850*ep^5*mtt^3*mWW^6*s^8*t + 59144*ep^6*mtt^3*mWW^6*s^8*t + 18256*ep^7*mtt^3*mWW^6*s^8*t - 136*mtt^2*mWW^7*s^8*t + 1804*ep*mtt^2*mWW^7*s^8*t + 17880*ep^2*mtt^2*mWW^7*s^8*t - 13758*ep^3*mtt^2*mWW^7*s^8*t - 258330*ep^4*mtt^2*mWW^7*s^8*t - 532920*ep^5*mtt^2*mWW^7*s^8*t - 419632*ep^6*mtt^2*mWW^7*s^8*t - 118752*ep^7*mtt^2*mWW^7*s^8*t + 56*mtt*mWW^8*s^8*t + 464*ep*mtt*mWW^8*s^8*t - 478*ep^2*mtt*mWW^8*s^8*t - 5332*ep^3*mtt*mWW^8*s^8*t - 426*ep^4*mtt*mWW^8*s^8*t + 28064*ep^5*mtt*mWW^8*s^8*t + 46308*ep^6*mtt*mWW^8*s^8*t + 22960*ep^7*mtt*mWW^8*s^8*t - 120*ep*mWW^9*s^8*t - 1008*ep^2*mWW^9*s^8*t - 936*ep^3*mWW^9*s^8*t + 10032*ep^4*mWW^9*s^8*t + 32160*ep^5*mWW^9*s^8*t + 35904*ep^6*mWW^9*s^8*t + 13824*ep^7*mWW^9*s^8*t - 162*ep*mtt^6*mWW^2*s^9*t - 4104*ep^2*mtt^6*mWW^2*s^9*t - 23004*ep^3*mtt^6*mWW^2*s^9*t - 35394*ep^4*mtt^6*mWW^2*s^9*t + 26400*ep^5*mtt^6*mWW^2*s^9*t + 97944*ep^6*mtt^6*mWW^2*s^9*t + 54240*ep^7*mtt^6*mWW^2*s^9*t + 36*ep*mtt^5*mWW^3*s^9*t - 2478*ep^2*mtt^5*mWW^3*s^9*t - 3430*ep^3*mtt^5*mWW^3*s^9*t + 85588*ep^4*mtt^5*mWW^3*s^9*t + 331308*ep^5*mtt^5*mWW^3*s^9*t + 430292*ep^6*mtt^5*mWW^3*s^9*t + 185776*ep^7*mtt^5*mWW^3*s^9*t + 72*mtt^4*mWW^4*s^9*t + 870*ep*mtt^4*mWW^4*s^9*t + 12860*ep^2*mtt^4*mWW^4*s^9*t + 68886*ep^3*mtt^4*mWW^4*s^9*t + 44570*ep^4*mtt^4*mWW^4*s^9*t - 345702*ep^5*mtt^4*mWW^4*s^9*t - 674524*ep^6*mtt^4*mWW^4*s^9*t - 338736*ep^7*mtt^4*mWW^4*s^9*t - 104*mtt^3*mWW^5*s^9*t - 1476*ep*mtt^3*mWW^5*s^9*t - 6962*ep^2*mtt^3*mWW^5*s^9*t - 29792*ep^3*mtt^3*mWW^5*s^9*t - 80656*ep^4*mtt^3*mWW^5*s^9*t - 76186*ep^5*mtt^3*mWW^5*s^9*t + 17852*ep^6*mtt^3*mWW^5*s^9*t + 37296*ep^7*mtt^3*mWW^5*s^9*t + 8*mtt^2*mWW^6*s^9*t + 832*ep*mtt^2*mWW^6*s^9*t + 2626*ep^2*mtt^2*mWW^6*s^9*t - 14190*ep^3*mtt^2*mWW^6*s^9*t - 40946*ep^4*mtt^2*mWW^6*s^9*t + 21042*ep^5*mtt^2*mWW^6*s^9*t + 113588*ep^6*mtt^2*mWW^6*s^9*t + 66224*ep^7*mtt^2*mWW^6*s^9*t + 24*mtt*mWW^7*s^9*t - 28*ep*mtt*mWW^7*s^9*t - 1258*ep^2*mtt*mWW^7*s^9*t + 3210*ep^3*mtt*mWW^7*s^9*t + 26754*ep^4*mtt*mWW^7*s^9*t + 38386*ep^5*mtt*mWW^7*s^9*t + 9712*ep^6*mtt*mWW^7*s^9*t - 6336*ep^7*mtt*mWW^7*s^9*t - 72*ep*mWW^8*s^9*t - 588*ep^2*mWW^8*s^9*t - 360*ep^3*mWW^8*s^9*t + 6876*ep^4*mWW^8*s^9*t + 20976*ep^5*mWW^8*s^9*t + 23088*ep^6*mWW^8*s^9*t + 8832*ep^7*mWW^8*s^9*t + 18*ep*mtt^5*mWW^2*s^10*t + 480*ep^2*mtt^5*mWW^2*s^10*t + 2676*ep^3*mtt^5*mWW^2*s^10*t + 3786*ep^4*mtt^5*mWW^2*s^10*t - 4440*ep^5*mtt^5*mWW^2*s^10*t - 13320*ep^6*mtt^5*mWW^2*s^10*t - 7200*ep^7*mtt^5*mWW^2*s^10*t - 30*ep*mtt^4*mWW^3*s^10*t + 456*ep^2*mtt^4*mWW^3*s^10*t + 2780*ep^3*mtt^4*mWW^3*s^10*t - 4902*ep^4*mtt^4*mWW^3*s^10*t - 41896*ep^5*mtt^4*mWW^3*s^10*t - 66756*ep^6*mtt^4*mWW^3*s^10*t - 32272*ep^7*mtt^4*mWW^3*s^10*t - 86*ep*mtt^3*mWW^4*s^10*t - 1782*ep^2*mtt^3*mWW^4*s^10*t - 10178*ep^3*mtt^3*mWW^4*s^10*t - 11748*ep^4*mtt^3*mWW^4*s^10*t + 31594*ep^5*mtt^3*mWW^4*s^10*t + 74904*ep^6*mtt^3*mWW^4*s^10*t + 39936*ep^7*mtt^3*mWW^4*s^10*t + 98*ep*mtt^2*mWW^5*s^10*t + 528*ep^2*mtt^2*mWW^5*s^10*t + 1570*ep^3*mtt^2*mWW^5*s^10*t + 7098*ep^4*mtt^2*mWW^5*s^10*t + 20038*ep^5*mtt^2*mWW^5*s^10*t + 24840*ep^6*mtt^2*mWW^5*s^10*t + 10976*ep^7*mtt^2*mWW^5*s^10*t + 294*ep^2*mtt*mWW^6*s^10*t + 2600*ep^3*mtt*mWW^6*s^10*t + 2070*ep^4*mtt*mWW^6*s^10*t - 15568*ep^5*mtt*mWW^6*s^10*t - 32148*ep^6*mtt*mWW^6*s^10*t - 16816*ep^7*mtt*mWW^6*s^10*t - 12*ep^2*mtt^3*mWW^3*s^11*t - 60*ep^3*mtt^3*mWW^3*s^11*t + 96*ep^4*mtt^3*mWW^3*s^11*t + 912*ep^5*mtt^3*mWW^3*s^11*t + 1536*ep^6*mtt^3*mWW^3*s^11*t + 768*ep^7*mtt^3*mWW^3*s^11*t + 12*ep^2*mtt^2*mWW^4*s^11*t + 156*ep^3*mtt^2*mWW^4*s^11*t + 768*ep^4*mtt^2*mWW^4*s^11*t + 1776*ep^5*mtt^2*mWW^4*s^11*t + 1920*ep^6*mtt^2*mWW^4*s^11*t + 768*ep^7*mtt^2*mWW^4*s^11*t - 24*ep^3*mtt*mWW^5*s^11*t - 216*ep^4*mtt*mWW^5*s^11*t - 672*ep^5*mtt*mWW^5*s^11*t - 864*ep^6*mtt*mWW^5*s^11*t - 384*ep^7*mtt*mWW^5*s^11*t - 18*ep*mtt^14*mWW^2*t^2 - 264*ep^2*mtt^14*mWW^2*t^2 - 1596*ep^3*mtt^14*mWW^2*t^2 - 5106*ep^4*mtt^14*mWW^2*t^2 - 9120*ep^5*mtt^14*mWW^2*t^2 - 8616*ep^6*mtt^14*mWW^2*t^2 - 3360*ep^7*mtt^14*mWW^2*t^2 + 120*ep*mtt^13*mWW^3*t^2 + 1692*ep^2*mtt^13*mWW^3*t^2 + 9744*ep^3*mtt^13*mWW^3*t^2 + 29418*ep^4*mtt^13*mWW^3*t^2 + 49122*ep^5*mtt^13*mWW^3*t^2 + 42996*ep^6*mtt^13*mWW^3*t^2 + 15408*ep^7*mtt^13*mWW^3*t^2 - 294*ep*mtt^12*mWW^4*t^2 - 4008*ep^2*mtt^12*mWW^4*t^2 - 22128*ep^3*mtt^12*mWW^4*t^2 - 63384*ep^4*mtt^12*mWW^4*t^2 - 99054*ep^5*mtt^12*mWW^4*t^2 - 79668*ep^6*mtt^12*mWW^4*t^2 - 25584*ep^7*mtt^12*mWW^4*t^2 + 294*ep*mtt^11*mWW^5*t^2 + 3828*ep^2*mtt^11*mWW^5*t^2 + 19968*ep^3*mtt^11*mWW^5*t^2 + 53274*ep^4*mtt^11*mWW^5*t^2 + 75804*ep^5*mtt^11*mWW^5*t^2 + 53328*ep^6*mtt^11*mWW^5*t^2 + 13824*ep^7*mtt^11*mWW^5*t^2 + 6*ep*mtt^10*mWW^6*t^2 + 288*ep^2*mtt^10*mWW^6*t^2 + 2814*ep^3*mtt^10*mWW^6*t^2 + 11700*ep^4*mtt^10*mWW^6*t^2 + 24204*ep^5*mtt^10*mWW^6*t^2 + 24552*ep^6*mtt^10*mWW^6*t^2 + 9696*ep^7*mtt^10*mWW^6*t^2 - 282*ep*mtt^9*mWW^7*t^2 - 3804*ep^2*mtt^9*mWW^7*t^2 - 20658*ep^3*mtt^9*mWW^7*t^2 - 57618*ep^4*mtt^9*mWW^7*t^2 - 86142*ep^5*mtt^9*mWW^7*t^2 - 64236*ep^6*mtt^9*mWW^7*t^2 - 18000*ep^7*mtt^9*mWW^7*t^2 + 270*ep*mtt^8*mWW^8*t^2 + 3480*ep^2*mtt^8*mWW^8*t^2 + 18012*ep^3*mtt^8*mWW^8*t^2 + 47928*ep^4*mtt^8*mWW^8*t^2 + 68586*ep^5*mtt^8*mWW^8*t^2 + 49212*ep^6*mtt^8*mWW^8*t^2 + 13392*ep^7*mtt^8*mWW^8*t^2 - 126*ep*mtt^7*mWW^9*t^2 - 1620*ep^2*mtt^7*mWW^9*t^2 - 8436*ep^3*mtt^7*mWW^9*t^2 - 23010*ep^4*mtt^7*mWW^9*t^2 - 34968*ep^5*mtt^7*mWW^9*t^2 - 28344*ep^6*mtt^7*mWW^9*t^2 - 9696*ep^7*mtt^7*mWW^9*t^2 + 36*ep*mtt^6*mWW^10*t^2 + 504*ep^2*mtt^6*mWW^10*t^2 + 2898*ep^3*mtt^6*mWW^10*t^2 + 8862*ep^4*mtt^6*mWW^10*t^2 + 15384*ep^5*mtt^6*mWW^10*t^2 + 14520*ep^6*mtt^6*mWW^10*t^2 + 5856*ep^7*mtt^6*mWW^10*t^2 - 6*ep*mtt^5*mWW^11*t^2 - 96*ep^2*mtt^5*mWW^11*t^2 - 618*ep^3*mtt^5*mWW^11*t^2 - 2064*ep^4*mtt^5*mWW^11*t^2 - 3816*ep^5*mtt^5*mWW^11*t^2 - 3744*ep^6*mtt^5*mWW^11*t^2 - 1536*ep^7*mtt^5*mWW^11*t^2 + 27*ep^3*mtt^14*mWW*s*t^2 + 234*ep^4*mtt^14*mWW*s*t^2 + 693*ep^5*mtt^14*mWW*s*t^2 + 846*ep^6*mtt^14*mWW*s*t^2 + 360*ep^7*mtt^14*mWW*s*t^2 + 294*ep*mtt^13*mWW^2*s*t^2 + 4542*ep^2*mtt^13*mWW^2*s*t^2 + 27216*ep^3*mtt^13*mWW^2*s*t^2 + 81990*ep^4*mtt^13*mWW^2*s*t^2 + 134586*ep^5*mtt^13*mWW^2*s*t^2 + 117588*ep^6*mtt^13*mWW^2*s*t^2 + 43824*ep^7*mtt^13*mWW^2*s*t^2 - 1578*ep*mtt^12*mWW^3*s*t^2 - 25638*ep^2*mtt^12*mWW^3*s*t^2 - 156948*ep^3*mtt^12*mWW^3*s*t^2 - 460574*ep^4*mtt^12*mWW^3*s*t^2 - 675914*ep^5*mtt^12*mWW^3*s*t^2 - 457132*ep^6*mtt^12*mWW^3*s*t^2 - 101776*ep^7*mtt^12*mWW^3*s*t^2 - 72*mtt^11*mWW^4*s*t^2 + 2120*ep*mtt^11*mWW^4*s*t^2 + 46998*ep^2*mtt^11*mWW^4*s*t^2 + 316826*ep^3*mtt^11*mWW^4*s*t^2 + 974630*ep^4*mtt^11*mWW^4*s*t^2 + 1436910*ep^5*mtt^11*mWW^4*s*t^2 + 897024*ep^6*mtt^11*mWW^4*s*t^2 + 129184*ep^7*mtt^11*mWW^4*s*t^2 + 328*mtt^10*mWW^5*s*t^2 + 1784*ep*mtt^10*mWW^5*s*t^2 - 20240*ep^2*mtt^10*mWW^5*s*t^2 - 227412*ep^3*mtt^10*mWW^5*s*t^2 - 874718*ep^4*mtt^10*mWW^5*s*t^2 - 1580582*ep^5*mtt^10*mWW^5*s*t^2 - 1311364*ep^6*mtt^10*mWW^5*s*t^2 - 379696*ep^7*mtt^10*mWW^5*s*t^2 - 592*mtt^9*mWW^6*s*t^2 - 6876*ep*mtt^9*mWW^6*s*t^2 - 31696*ep^2*mtt^9*mWW^6*s*t^2 - 51086*ep^3*mtt^9*mWW^6*s*t^2 + 140576*ep^4*mtt^9*mWW^6*s*t^2 + 766846*ep^5*mtt^9*mWW^6*s*t^2 + 1208808*ep^6*mtt^9*mWW^6*s*t^2 + 648640*ep^7*mtt^9*mWW^6*s*t^2 + 528*mtt^8*mWW^7*s*t^2 + 6196*ep*mtt^8*mWW^7*s*t^2 + 35126*ep^2*mtt^8*mWW^7*s*t^2 + 127820*ep^3*mtt^8*mWW^7*s*t^2 + 258672*ep^4*mtt^8*mWW^7*s*t^2 + 142914*ep^5*mtt^8*mWW^7*s*t^2 - 271020*ep^6*mtt^8*mWW^7*s*t^2 - 296656*ep^7*mtt^8*mWW^7*s*t^2 - 232*mtt^7*mWW^8*s*t^2 - 2200*ep*mtt^7*mWW^8*s*t^2 - 8850*ep^2*mtt^7*mWW^8*s*t^2 - 38050*ep^3*mtt^7*mWW^8*s*t^2 - 178622*ep^4*mtt^7*mWW^8*s*t^2 - 479586*ep^5*mtt^7*mWW^8*s*t^2 - 603400*ep^6*mtt^7*mWW^8*s*t^2 - 283520*ep^7*mtt^7*mWW^8*s*t^2 + 40*mtt^6*mWW^9*s*t^2 + 504*ep*mtt^6*mWW^9*s*t^2 + 3756*ep^2*mtt^6*mWW^9*s*t^2 + 29577*ep^3*mtt^6*mWW^9*s*t^2 + 165984*ep^4*mtt^6*mWW^9*s*t^2 + 496761*ep^5*mtt^6*mWW^9*s*t^2 + 710678*ep^6*mtt^6*mWW^9*s*t^2 + 382920*ep^7*mtt^6*mWW^9*s*t^2 - 378*ep*mtt^5*mWW^10*s*t^2 - 6314*ep^2*mtt^5*mWW^10*s*t^2 - 43894*ep^3*mtt^5*mWW^10*s*t^2 - 163898*ep^4*mtt^5*mWW^10*s*t^2 - 347436*ep^5*mtt^5*mWW^10*s*t^2 - 392820*ep^6*mtt^5*mWW^10*s*t^2 - 182160*ep^7*mtt^5*mWW^10*s*t^2 + 134*ep*mtt^4*mWW^11*s*t^2 + 2324*ep^2*mtt^4*mWW^11*s*t^2 + 16024*ep^3*mtt^4*mWW^11*s*t^2 + 56194*ep^4*mtt^4*mWW^11*s*t^2 + 105824*ep^5*mtt^4*mWW^11*s*t^2 + 101816*ep^6*mtt^4*mWW^11*s*t^2 + 39264*ep^7*mtt^4*mWW^11*s*t^2 - 8*ep^2*mtt^3*mWW^12*s*t^2 - 100*ep^3*mtt^3*mWW^12*s*t^2 - 468*ep^4*mtt^3*mWW^12*s*t^2 - 1016*ep^5*mtt^3*mWW^12*s*t^2 - 1024*ep^6*mtt^3*mWW^12*s*t^2 - 384*ep^7*mtt^3*mWW^12*s*t^2 - 243*ep^3*mtt^13*mWW*s^2*t^2 - 2106*ep^4*mtt^13*mWW*s^2*t^2 - 6237*ep^5*mtt^13*mWW*s^2*t^2 - 7614*ep^6*mtt^13*mWW*s^2*t^2 - 3240*ep^7*mtt^13*mWW*s^2*t^2 - 2160*ep*mtt^12*mWW^2*s^2*t^2 - 31536*ep^2*mtt^12*mWW^2*s^2*t^2 - 170454*ep^3*mtt^12*mWW^2*s^2*t^2 - 436326*ep^4*mtt^12*mWW^2*s^2*t^2 - 573852*ep^5*mtt^12*mWW^2*s^2*t^2 - 393168*ep^6*mtt^12*mWW^2*s^2*t^2 - 125184*ep^7*mtt^12*mWW^2*s^2*t^2 + 7622*ep*mtt^11*mWW^3*s^2*t^2 + 139778*ep^2*mtt^11*mWW^3*s^2*t^2 + 884454*ep^3*mtt^11*mWW^3*s^2*t^2 + 2488474*ep^4*mtt^11*mWW^3*s^2*t^2 + 3175060*ep^5*mtt^11*mWW^3*s^2*t^2 + 1484496*ep^6*mtt^11*mWW^3*s^2*t^2 - 13152*ep^7*mtt^11*mWW^3*s^2*t^2 + 880*mtt^10*mWW^4*s^2*t^2 + 2574*ep*mtt^10*mWW^4*s^2*t^2 - 162940*ep^2*mtt^10*mWW^4*s^2*t^2 - 1537918*ep^3*mtt^10*mWW^4*s^2*t^2 - 5376096*ep^4*mtt^10*mWW^4*s^2*t^2 - 8348668*ep^5*mtt^10*mWW^4*s^2*t^2 - 5229456*ep^6*mtt^10*mWW^4*s^2*t^2 - 680080*ep^7*mtt^10*mWW^4*s^2*t^2 - 3536*mtt^9*mWW^5*s^2*t^2 - 39662*ep*mtt^9*mWW^5*s^2*t^2 - 71110*ep^2*mtt^9*mWW^5*s^2*t^2 + 832126*ep^3*mtt^9*mWW^5*s^2*t^2 + 4998394*ep^4*mtt^9*mWW^5*s^2*t^2 + 11085328*ep^5*mtt^9*mWW^5*s^2*t^2 + 10831496*ep^6*mtt^9*mWW^5*s^2*t^2 + 3813600*ep^7*mtt^9*mWW^5*s^2*t^2 + 5504*mtt^8*mWW^6*s^2*t^2 + 58654*ep*mtt^8*mWW^6*s^2*t^2 + 236570*ep^2*mtt^8*mWW^6*s^2*t^2 + 319502*ep^3*mtt^8*mWW^6*s^2*t^2 - 1043918*ep^4*mtt^8*mWW^6*s^2*t^2 - 5212340*ep^5*mtt^8*mWW^6*s^2*t^2 - 8028112*ep^6*mtt^8*mWW^6*s^2*t^2 - 4222992*ep^7*mtt^8*mWW^6*s^2*t^2 - 4256*mtt^7*mWW^7*s^2*t^2 - 35374*ep*mtt^7*mWW^7*s^2*t^2 - 102880*ep^2*mtt^7*mWW^7*s^2*t^2 - 257482*ep^3*mtt^7*mWW^7*s^2*t^2 - 970858*ep^4*mtt^7*mWW^7*s^2*t^2 - 1991902*ep^5*mtt^7*mWW^7*s^2*t^2 - 1420844*ep^6*mtt^7*mWW^7*s^2*t^2 - 82416*ep^7*mtt^7*mWW^7*s^2*t^2 + 1904*mtt^6*mWW^8*s^2*t^2 + 12578*ep*mtt^6*mWW^8*s^2*t^2 - 8028*ep^2*mtt^6*mWW^8*s^2*t^2 - 181364*ep^3*mtt^6*mWW^8*s^2*t^2 - 64880*ep^4*mtt^6*mWW^8*s^2*t^2 + 1446150*ep^5*mtt^6*mWW^8*s^2*t^2 + 2927820*ep^6*mtt^6*mWW^8*s^2*t^2 + 1668000*ep^7*mtt^6*mWW^8*s^2*t^2 - 656*mtt^5*mWW^9*s^2*t^2 - 6810*ep*mtt^5*mWW^9*s^2*t^2 - 14702*ep^2*mtt^5*mWW^9*s^2*t^2 + 86903*ep^3*mtt^5*mWW^9*s^2*t^2 + 488172*ep^4*mtt^5*mWW^9*s^2*t^2 + 784275*ep^5*mtt^5*mWW^9*s^2*t^2 + 277466*ep^6*mtt^5*mWW^9*s^2*t^2 - 185416*ep^7*mtt^5*mWW^9*s^2*t^2 + 160*mtt^4*mWW^10*s^2*t^2 + 2530*ep*mtt^4*mWW^10*s^2*t^2 + 15082*ep^2*mtt^4*mWW^10*s^2*t^2 + 37638*ep^3*mtt^4*mWW^10*s^2*t^2 + 11844*ep^4*mtt^4*mWW^10*s^2*t^2 - 101634*ep^5*mtt^4*mWW^10*s^2*t^2 - 134060*ep^6*mtt^4*mWW^10*s^2*t^2 - 34624*ep^7*mtt^4*mWW^10*s^2*t^2 + 48*ep*mtt^3*mWW^11*s^2*t^2 - 318*ep^2*mtt^3*mWW^11*s^2*t^2 - 14542*ep^3*mtt^3*mWW^11*s^2*t^2 - 100716*ep^4*mtt^3*mWW^11*s^2*t^2 - 276972*ep^5*mtt^3*mWW^11*s^2*t^2 - 332520*ep^6*mtt^3*mWW^11*s^2*t^2 - 145184*ep^7*mtt^3*mWW^11*s^2*t^2 + 84*ep^2*mtt^2*mWW^12*s^2*t^2 + 1380*ep^3*mtt^2*mWW^12*s^2*t^2 + 8016*ep^4*mtt^2*mWW^12*s^2*t^2 + 20792*ep^5*mtt^2*mWW^12*s^2*t^2 + 24496*ep^6*mtt^2*mWW^12*s^2*t^2 + 10688*ep^7*mtt^2*mWW^12*s^2*t^2 + 972*ep^3*mtt^12*mWW*s^3*t^2 + 8424*ep^4*mtt^12*mWW*s^3*t^2 + 24948*ep^5*mtt^12*mWW*s^3*t^2 + 30456*ep^6*mtt^12*mWW*s^3*t^2 + 12960*ep^7*mtt^12*mWW*s^3*t^2 + 8460*ep*mtt^11*mWW^2*s^3*t^2 + 116814*ep^2*mtt^11*mWW^2*s^3*t^2 + 569158*ep^3*mtt^11*mWW^2*s^3*t^2 + 1187246*ep^4*mtt^11*mWW^2*s^3*t^2 + 992046*ep^5*mtt^11*mWW^2*s^3*t^2 + 147652*ep^6*mtt^11*mWW^2*s^3*t^2 - 84832*ep^7*mtt^11*mWW^2*s^3*t^2 - 19458*ep*mtt^10*mWW^3*s^3*t^2 - 397602*ep^2*mtt^10*mWW^3*s^3*t^2 - 2584664*ep^3*mtt^10*mWW^3*s^3*t^2 - 7018068*ep^4*mtt^10*mWW^3*s^3*t^2 - 7788200*ep^5*mtt^10*mWW^3*s^3*t^2 - 1837200*ep^6*mtt^10*mWW^3*s^3*t^2 + 1324768*ep^7*mtt^10*mWW^3*s^3*t^2 - 3848*mtt^9*mWW^4*s^3*t^2 - 40374*ep*mtt^9*mWW^4*s^3*t^2 + 229228*ep^2*mtt^9*mWW^4*s^3*t^2 + 3772640*ep^3*mtt^9*mWW^4*s^3*t^2 + 15055454*ep^4*mtt^9*mWW^4*s^3*t^2 + 24976484*ep^5*mtt^9*mWW^4*s^3*t^2 + 16686464*ep^6*mtt^9*mWW^4*s^3*t^2 + 2741216*ep^7*mtt^9*mWW^4*s^3*t^2 + 13776*mtt^8*mWW^5*s^3*t^2 + 163442*ep*mtt^8*mWW^5*s^3*t^2 + 498090*ep^2*mtt^8*mWW^5*s^3*t^2 - 1476130*ep^3*mtt^8*mWW^5*s^3*t^2 - 13250776*ep^4*mtt^8*mWW^5*s^3*t^2 - 32680114*ep^5*mtt^8*mWW^5*s^3*t^2 - 34217996*ep^6*mtt^8*mWW^5*s^3*t^2 - 12900336*ep^7*mtt^8*mWW^5*s^3*t^2 - 18352*mtt^7*mWW^6*s^3*t^2 - 178778*ep*mtt^7*mWW^6*s^3*t^2 - 606392*ep^2*mtt^7*mWW^6*s^3*t^2 - 646484*ep^3*mtt^7*mWW^6*s^3*t^2 + 2200378*ep^4*mtt^7*mWW^6*s^3*t^2 + 10387776*ep^5*mtt^7*mWW^6*s^3*t^2 + 16075764*ep^6*mtt^7*mWW^6*s^3*t^2 + 8518064*ep^7*mtt^7*mWW^6*s^3*t^2 + 11160*mtt^6*mWW^7*s^3*t^2 + 78366*ep*mtt^6*mWW^7*s^3*t^2 + 79920*ep^2*mtt^6*mWW^7*s^3*t^2 - 79934*ep^3*mtt^6*mWW^7*s^3*t^2 + 2138516*ep^4*mtt^6*mWW^7*s^3*t^2 + 8782688*ep^5*mtt^6*mWW^7*s^3*t^2 + 11244808*ep^6*mtt^6*mWW^7*s^3*t^2 + 4670976*ep^7*mtt^6*mWW^7*s^3*t^2 - 3376*mtt^5*mWW^8*s^3*t^2 - 18874*ep*mtt^5*mWW^8*s^3*t^2 + 60522*ep^2*mtt^5*mWW^8*s^3*t^2 + 612702*ep^3*mtt^5*mWW^8*s^3*t^2 + 936344*ep^4*mtt^5*mWW^8*s^3*t^2 - 1691658*ep^5*mtt^5*mWW^8*s^3*t^2 - 5204124*ep^6*mtt^5*mWW^8*s^3*t^2 - 3337840*ep^7*mtt^5*mWW^8*s^3*t^2 + 888*mtt^4*mWW^9*s^3*t^2 + 11078*ep*mtt^4*mWW^9*s^3*t^2 + 44384*ep^2*mtt^4*mWW^9*s^3*t^2 - 122654*ep^3*mtt^4*mWW^9*s^3*t^2 - 1487978*ep^4*mtt^4*mWW^9*s^3*t^2 - 4133182*ep^5*mtt^4*mWW^9*s^3*t^2 - 4579812*ep^6*mtt^4*mWW^9*s^3*t^2 - 1745360*ep^7*mtt^4*mWW^9*s^3*t^2 - 248*mtt^3*mWW^10*s^3*t^2 - 3618*ep*mtt^3*mWW^10*s^3*t^2 - 21844*ep^2*mtt^3*mWW^10*s^3*t^2 - 47840*ep^3*mtt^3*mWW^10*s^3*t^2 + 102434*ep^4*mtt^3*mWW^10*s^3*t^2 + 648968*ep^5*mtt^3*mWW^10*s^3*t^2 + 989092*ep^6*mtt^3*mWW^10*s^3*t^2 + 483840*ep^7*mtt^3*mWW^10*s^3*t^2 - 244*ep*mtt^2*mWW^11*s^3*t^2 - 3072*ep^2*mtt^2*mWW^11*s^3*t^2 + 3322*ep^3*mtt^2*mWW^11*s^3*t^2 + 135618*ep^4*mtt^2*mWW^11*s^3*t^2 + 502036*ep^5*mtt^2*mWW^11*s^3*t^2 + 692096*ep^6*mtt^2*mWW^11*s^3*t^2 + 328768*ep^7*mtt^2*mWW^11*s^3*t^2 - 48*ep^2*mtt*mWW^12*s^3*t^2 - 1088*ep^3*mtt*mWW^12*s^3*t^2 - 7592*ep^4*mtt*mWW^12*s^3*t^2 - 21792*ep^5*mtt*mWW^12*s^3*t^2 - 27200*ep^6*mtt*mWW^12*s^3*t^2 - 12224*ep^7*mtt*mWW^12*s^3*t^2 - 2268*ep^3*mtt^11*mWW*s^4*t^2 - 19656*ep^4*mtt^11*mWW*s^4*t^2 - 58212*ep^5*mtt^11*mWW*s^4*t^2 - 71064*ep^6*mtt^11*mWW*s^4*t^2 - 30240*ep^7*mtt^11*mWW*s^4*t^2 - 19620*ep*mtt^10*mWW^2*s^4*t^2 - 260352*ep^2*mtt^10*mWW^2*s^4*t^2 - 1161864*ep^3*mtt^10*mWW^2*s^4*t^2 - 1913172*ep^4*mtt^10*mWW^2*s^4*t^2 - 282528*ep^5*mtt^10*mWW^2*s^4*t^2 + 1888512*ep^6*mtt^10*mWW^2*s^4*t^2 + 1116000*ep^7*mtt^10*mWW^2*s^4*t^2 + 30202*ep*mtt^9*mWW^3*s^4*t^2 + 676248*ep^2*mtt^9*mWW^3*s^4*t^2 + 4501524*ep^3*mtt^9*mWW^3*s^4*t^2 + 11903238*ep^4*mtt^9*mWW^3*s^4*t^2 + 11587956*ep^5*mtt^9*mWW^3*s^4*t^2 - 125088*ep^6*mtt^9*mWW^3*s^4*t^2 - 3979072*ep^7*mtt^9*mWW^3*s^4*t^2 + 8640*mtt^8*mWW^4*s^4*t^2 + 111126*ep*mtt^8*mWW^4*s^4*t^2 - 58152*ep^2*mtt^8*mWW^4*s^4*t^2 - 5319502*ep^3*mtt^8*mWW^4*s^4*t^2 - 24327338*ep^4*mtt^8*mWW^4*s^4*t^2 - 43054910*ep^5*mtt^8*mWW^4*s^4*t^2 - 30768176*ep^6*mtt^8*mWW^4*s^4*t^2 - 6154192*ep^7*mtt^8*mWW^4*s^4*t^2 - 27448*mtt^7*mWW^5*s^4*t^2 - 315836*ep*mtt^7*mWW^5*s^4*t^2 - 1066030*ep^2*mtt^7*mWW^5*s^4*t^2 + 1331416*ep^3*mtt^7*mWW^5*s^4*t^2 + 18839366*ep^4*mtt^7*mWW^5*s^4*t^2 + 49994744*ep^5*mtt^7*mWW^5*s^4*t^2 + 54637268*ep^6*mtt^7*mWW^5*s^4*t^2 + 21380656*ep^7*mtt^7*mWW^5*s^4*t^2 + 30856*mtt^6*mWW^6*s^4*t^2 + 279244*ep*mtt^6*mWW^6*s^4*t^2 + 776442*ep^2*mtt^6*mWW^6*s^4*t^2 + 519940*ep^3*mtt^6*mWW^6*s^4*t^2 - 2070758*ep^4*mtt^6*mWW^6*s^4*t^2 - 8674368*ep^5*mtt^6*mWW^6*s^4*t^2 - 13946872*ep^6*mtt^6*mWW^6*s^4*t^2 - 7715056*ep^7*mtt^6*mWW^6*s^4*t^2 - 13872*mtt^5*mWW^7*s^4*t^2 - 91184*ep*mtt^5*mWW^7*s^4*t^2 + 28660*ep^2*mtt^5*mWW^7*s^4*t^2 + 759928*ep^3*mtt^5*mWW^7*s^4*t^2 - 1917096*ep^4*mtt^5*mWW^7*s^4*t^2 - 12957780*ep^5*mtt^5*mWW^7*s^4*t^2 - 19274424*ep^6*mtt^5*mWW^7*s^4*t^2 - 9127648*ep^7*mtt^5*mWW^7*s^4*t^2 + 1920*mtt^4*mWW^8*s^4*t^2 + 10604*ep*mtt^4*mWW^8*s^4*t^2 - 45906*ep^2*mtt^4*mWW^8*s^4*t^2 - 601250*ep^3*mtt^4*mWW^8*s^4*t^2 - 1706140*ep^4*mtt^4*mWW^8*s^4*t^2 - 967704*ep^5*mtt^4*mWW^8*s^4*t^2 + 1986060*ep^6*mtt^4*mWW^8*s^4*t^2 + 2041280*ep^7*mtt^4*mWW^8*s^4*t^2 - 248*mtt^3*mWW^9*s^4*t^2 - 6430*ep*mtt^3*mWW^9*s^4*t^2 - 67280*ep^2*mtt^3*mWW^9*s^4*t^2 - 96342*ep^3*mtt^3*mWW^9*s^4*t^2 + 1194972*ep^4*mtt^3*mWW^9*s^4*t^2 + 4894904*ep^5*mtt^3*mWW^9*s^4*t^2 + 6623556*ep^6*mtt^3*mWW^9*s^4*t^2 + 2994736*ep^7*mtt^3*mWW^9*s^4*t^2 + 152*mtt^2*mWW^10*s^4*t^2 + 1902*ep*mtt^2*mWW^10*s^4*t^2 + 15504*ep^2*mtt^2*mWW^10*s^4*t^2 + 68080*ep^3*mtt^2*mWW^10*s^4*t^2 + 69024*ep^4*mtt^2*mWW^10*s^4*t^2 - 259070*ep^5*mtt^2*mWW^10*s^4*t^2 - 623468*ep^6*mtt^2*mWW^10*s^4*t^2 - 367424*ep^7*mtt^2*mWW^10*s^4*t^2 - 8*ep*mtt*mWW^11*s^4*t^2 + 890*ep^2*mtt*mWW^11*s^4*t^2 + 458*ep^3*mtt*mWW^11*s^4*t^2 - 52680*ep^4*mtt*mWW^11*s^4*t^2 - 225096*ep^5*mtt*mWW^11*s^4*t^2 - 329760*ep^6*mtt*mWW^11*s^4*t^2 - 160768*ep^7*mtt*mWW^11*s^4*t^2 - 24*ep^2*mWW^12*s^4*t^2 - 264*ep^3*mWW^12*s^4*t^2 - 1056*ep^4*mWW^12*s^4*t^2 - 1968*ep^5*mWW^12*s^4*t^2 - 1728*ep^6*mWW^12*s^4*t^2 - 576*ep^7*mWW^12*s^4*t^2 + 3402*ep^3*mtt^10*mWW*s^5*t^2 + 29484*ep^4*mtt^10*mWW*s^5*t^2 + 87318*ep^5*mtt^10*mWW*s^5*t^2 + 106596*ep^6*mtt^10*mWW*s^5*t^2 + 45360*ep^7*mtt^10*mWW*s^5*t^2 + 28512*ep*mtt^9*mWW^2*s^5*t^2 + 369270*ep^2*mtt^9*mWW^2*s^5*t^2 + 1537266*ep^3*mtt^9*mWW^2*s^5*t^2 + 1937094*ep^4*mtt^9*mWW^2*s^5*t^2 - 1661682*ep^5*mtt^9*mWW^2*s^5*t^2 - 5059212*ep^6*mtt^9*mWW^2*s^5*t^2 - 2579328*ep^7*mtt^9*mWW^2*s^5*t^2 - 30574*ep*mtt^8*mWW^3*s^5*t^2 - 728264*ep^2*mtt^8*mWW^3*s^5*t^2 - 4936724*ep^3*mtt^8*mWW^3*s^5*t^2 - 12810778*ep^4*mtt^8*mWW^3*s^5*t^2 - 11117060*ep^5*mtt^8*mWW^3*s^5*t^2 + 2813904*ep^6*mtt^8*mWW^3*s^5*t^2 + 5669696*ep^7*mtt^8*mWW^3*s^5*t^2 - 11240*mtt^7*mWW^4*s^5*t^2 - 152014*ep*mtt^7*mWW^4*s^5*t^2 - 237564*ep^2*mtt^7*mWW^4*s^5*t^2 + 4420160*ep^3*mtt^7*mWW^4*s^5*t^2 + 23768414*ep^4*mtt^7*mWW^4*s^5*t^2 + 45040736*ep^5*mtt^7*mWW^4*s^5*t^2 + 34346892*ep^6*mtt^7*mWW^4*s^5*t^2 + 7922160*ep^7*mtt^7*mWW^4*s^5*t^2 + 31448*mtt^6*mWW^5*s^5*t^2 + 345460*ep*mtt^6*mWW^5*s^5*t^2 + 1211090*ep^2*mtt^6*mWW^5*s^5*t^2 - 327271*ep^3*mtt^6*mWW^5*s^5*t^2 - 15125528*ep^4*mtt^6*mWW^5*s^5*t^2 - 43803749*ep^5*mtt^6*mWW^5*s^5*t^2 - 50150054*ep^6*mtt^6*mWW^5*s^5*t^2 - 20305192*ep^7*mtt^6*mWW^5*s^5*t^2 - 29384*mtt^5*mWW^6*s^5*t^2 - 256852*ep*mtt^5*mWW^6*s^5*t^2 - 611816*ep^2*mtt^5*mWW^6*s^5*t^2 - 177444*ep^3*mtt^5*mWW^6*s^5*t^2 + 1183710*ep^4*mtt^5*mWW^6*s^5*t^2 + 4067318*ep^5*mtt^5*mWW^6*s^5*t^2 + 7322676*ep^6*mtt^5*mWW^6*s^5*t^2 + 4439536*ep^7*mtt^5*mWW^6*s^5*t^2 + 9352*mtt^4*mWW^7*s^5*t^2 + 70010*ep*mtt^4*mWW^7*s^5*t^2 + 1402*ep^2*mtt^4*mWW^7*s^5*t^2 - 814660*ep^3*mtt^4*mWW^7*s^5*t^2 - 224648*ep^4*mtt^4*mWW^7*s^5*t^2 + 5969180*ep^5*mtt^4*mWW^7*s^5*t^2 + 10825392*ep^6*mtt^4*mWW^7*s^5*t^2 + 5626656*ep^7*mtt^4*mWW^7*s^5*t^2 - 192*mtt^3*mWW^8*s^5*t^2 - 7462*ep*mtt^3*mWW^8*s^5*t^2 - 52550*ep^2*mtt^3*mWW^8*s^5*t^2 + 155994*ep^3*mtt^3*mWW^8*s^5*t^2 + 1755036*ep^4*mtt^3*mWW^8*s^5*t^2 + 4265802*ep^5*mtt^3*mWW^8*s^5*t^2 + 4023672*ep^6*mtt^3*mWW^8*s^5*t^2 + 1209536*ep^7*mtt^3*mWW^8*s^5*t^2 + 96*mtt^2*mWW^9*s^5*t^2 + 3356*ep*mtt^2*mWW^9*s^5*t^2 + 50912*ep^2*mtt^2*mWW^9*s^5*t^2 + 164387*ep^3*mtt^2*mWW^9*s^5*t^2 - 417458*ep^4*mtt^2*mWW^9*s^5*t^2 - 2705619*ep^5*mtt^2*mWW^9*s^5*t^2 - 4151434*ep^6*mtt^2*mWW^9*s^5*t^2 - 2022008*ep^7*mtt^2*mWW^9*s^5*t^2 - 80*mtt*mWW^10*s^5*t^2 - 512*ep*mtt*mWW^10*s^5*t^2 - 2888*ep^2*mtt*mWW^10*s^5*t^2 - 21898*ep^3*mtt*mWW^10*s^5*t^2 - 66446*ep^4*mtt*mWW^10*s^5*t^2 - 62620*ep^5*mtt*mWW^10*s^5*t^2 + 14320*ep^6*mtt*mWW^10*s^5*t^2 + 32048*ep^7*mtt*mWW^10*s^5*t^2 + 76*ep*mWW^11*s^5*t^2 + 504*ep^2*mWW^11*s^5*t^2 - 524*ep^3*mWW^11*s^5*t^2 - 9776*ep^4*mWW^11*s^5*t^2 - 25096*ep^5*mWW^11*s^5*t^2 - 25552*ep^6*mWW^11*s^5*t^2 - 9280*ep^7*mWW^11*s^5*t^2 - 3402*ep^3*mtt^9*mWW*s^6*t^2 - 29484*ep^4*mtt^9*mWW*s^6*t^2 - 87318*ep^5*mtt^9*mWW*s^6*t^2 - 106596*ep^6*mtt^9*mWW*s^6*t^2 - 45360*ep^7*mtt^9*mWW*s^6*t^2 - 26424*ep*mtt^8*mWW^2*s^6*t^2 - 338892*ep^2*mtt^8*mWW^2*s^6*t^2 - 1341176*ep^3*mtt^8*mWW^2*s^6*t^2 - 1257160*ep^4*mtt^8*mWW^2*s^6*t^2 + 2951724*ep^5*mtt^8*mWW^2*s^6*t^2 + 6315592*ep^6*mtt^8*mWW^2*s^6*t^2 + 3072416*ep^7*mtt^8*mWW^2*s^6*t^2 + 20958*ep*mtt^7*mWW^3*s^6*t^2 + 504278*ep^2*mtt^7*mWW^3*s^6*t^2 + 3441428*ep^3*mtt^7*mWW^3*s^6*t^2 + 8799064*ep^4*mtt^7*mWW^3*s^6*t^2 + 6948304*ep^5*mtt^7*mWW^3*s^6*t^2 - 3236448*ep^6*mtt^7*mWW^3*s^6*t^2 - 4520544*ep^7*mtt^7*mWW^3*s^6*t^2 + 8752*mtt^6*mWW^4*s^6*t^2 + 120230*ep*mtt^6*mWW^4*s^6*t^2 + 356184*ep^2*mtt^6*mWW^4*s^6*t^2 - 1987486*ep^3*mtt^6*mWW^4*s^6*t^2 - 13984682*ep^4*mtt^6*mWW^4*s^6*t^2 - 29073194*ep^5*mtt^6*mWW^4*s^6*t^2 - 23945396*ep^6*mtt^6*mWW^4*s^6*t^2 - 6256544*ep^7*mtt^6*mWW^4*s^6*t^2 - 21440*mtt^5*mWW^5*s^6*t^2 - 228990*ep*mtt^5*mWW^5*s^6*t^2 - 848422*ep^2*mtt^5*mWW^5*s^6*t^2 - 556691*ep^3*mtt^5*mWW^5*s^6*t^2 + 6722110*ep^4*mtt^5*mWW^5*s^6*t^2 + 23194271*ep^5*mtt^5*mWW^5*s^6*t^2 + 28690370*ep^6*mtt^5*mWW^5*s^6*t^2 + 12172824*ep^7*mtt^5*mWW^5*s^6*t^2 + 16504*mtt^4*mWW^6*s^6*t^2 + 148658*ep*mtt^4*mWW^6*s^6*t^2 + 359974*ep^2*mtt^4*mWW^6*s^6*t^2 + 106902*ep^3*mtt^4*mWW^6*s^6*t^2 - 824182*ep^4*mtt^4*mWW^6*s^6*t^2 - 3153448*ep^5*mtt^4*mWW^6*s^6*t^2 - 5610572*ep^6*mtt^4*mWW^6*s^6*t^2 - 3276608*ep^7*mtt^4*mWW^6*s^6*t^2 - 3768*mtt^3*mWW^7*s^6*t^2 - 41028*ep*mtt^3*mWW^7*s^6*t^2 - 92834*ep^2*mtt^3*mWW^7*s^6*t^2 + 330098*ep^3*mtt^3*mWW^7*s^6*t^2 + 1523892*ep^4*mtt^3*mWW^7*s^6*t^2 + 2069488*ep^5*mtt^3*mWW^7*s^6*t^2 + 1091396*ep^6*mtt^3*mWW^7*s^6*t^2 + 97488*ep^7*mtt^3*mWW^7*s^6*t^2 + 88*mtt^2*mWW^8*s^6*t^2 + 8104*ep*mtt^2*mWW^8*s^6*t^2 + 73626*ep^2*mtt^2*mWW^8*s^6*t^2 + 58362*ep^3*mtt^2*mWW^8*s^6*t^2 - 1037908*ep^4*mtt^2*mWW^8*s^6*t^2 - 3560312*ep^5*mtt^2*mWW^8*s^6*t^2 - 4357788*ep^6*mtt^2*mWW^8*s^6*t^2 - 1829840*ep^7*mtt^2*mWW^8*s^6*t^2 - 152*mtt*mWW^9*s^6*t^2 - 1508*ep*mtt*mWW^9*s^6*t^2 - 13050*ep^2*mtt*mWW^9*s^6*t^2 - 49755*ep^3*mtt*mWW^9*s^6*t^2 + 49230*ep^4*mtt*mWW^9*s^6*t^2 + 581565*ep^5*mtt*mWW^9*s^6*t^2 + 995970*ep^6*mtt*mWW^9*s^6*t^2 + 515064*ep^7*mtt*mWW^9*s^6*t^2 + 16*mWW^10*s^6*t^2 - 768*ep^2*mWW^10*s^6*t^2 - 1016*ep^3*mWW^10*s^6*t^2 + 9408*ep^4*mWW^10*s^6*t^2 + 31576*ep^5*mWW^10*s^6*t^2 + 35408*ep^6*mWW^10*s^6*t^2 + 13504*ep^7*mWW^10*s^6*t^2 + 2268*ep^3*mtt^8*mWW*s^7*t^2 + 19656*ep^4*mtt^8*mWW*s^7*t^2 + 58212*ep^5*mtt^8*mWW*s^7*t^2 + 71064*ep^6*mtt^8*mWW*s^7*t^2 + 30240*ep^7*mtt^8*mWW*s^7*t^2 + 15300*ep*mtt^7*mWW^2*s^7*t^2 + 197586*ep^2*mtt^7*mWW^2*s^7*t^2 + 759594*ep^3*mtt^7*mWW^2*s^7*t^2 + 527346*ep^4*mtt^7*mWW^2*s^7*t^2 - 2336238*ep^5*mtt^7*mWW^2*s^7*t^2 - 4434372*ep^6*mtt^7*mWW^2*s^7*t^2 - 2114976*ep^7*mtt^7*mWW^2*s^7*t^2 - 9782*ep*mtt^6*mWW^3*s^7*t^2 - 220378*ep^2*mtt^6*mWW^3*s^7*t^2 - 1480784*ep^3*mtt^6*mWW^3*s^7*t^2 - 3717344*ep^4*mtt^6*mWW^3*s^7*t^2 - 2715960*ep^5*mtt^6*mWW^3*s^7*t^2 + 1718304*ep^6*mtt^6*mWW^3*s^7*t^2 + 2036512*ep^7*mtt^6*mWW^3*s^7*t^2 - 3960*mtt^5*mWW^4*s^7*t^2 - 57154*ep*mtt^5*mWW^4*s^7*t^2 - 251268*ep^2*mtt^5*mWW^4*s^7*t^2 + 261368*ep^3*mtt^5*mWW^4*s^7*t^2 + 4658994*ep^4*mtt^5*mWW^4*s^7*t^2 + 11518124*ep^5*mtt^5*mWW^4*s^7*t^2 + 10709624*ep^6*mtt^5*mWW^4*s^7*t^2 + 3248960*ep^7*mtt^5*mWW^4*s^7*t^2 + 8544*mtt^4*mWW^5*s^7*t^2 + 93354*ep*mtt^4*mWW^5*s^7*t^2 + 390862*ep^2*mtt^4*mWW^5*s^7*t^2 + 640984*ep^3*mtt^4*mWW^5*s^7*t^2 - 1425824*ep^4*mtt^4*mWW^5*s^7*t^2 - 7763452*ep^5*mtt^4*mWW^5*s^7*t^2 - 10939752*ep^6*mtt^4*mWW^5*s^7*t^2 - 4943872*ep^7*mtt^4*mWW^5*s^7*t^2 - 5496*mtt^3*mWW^6*s^7*t^2 - 54538*ep*mtt^3*mWW^6*s^7*t^2 - 160698*ep^2*mtt^3*mWW^6*s^7*t^2 - 114662*ep^3*mtt^3*mWW^6*s^7*t^2 + 562848*ep^4*mtt^3*mWW^6*s^7*t^2 + 2602614*ep^5*mtt^3*mWW^6*s^7*t^2 + 4234916*ep^6*mtt^3*mWW^6*s^7*t^2 + 2262464*ep^7*mtt^3*mWW^6*s^7*t^2 + 1008*mtt^2*mWW^7*s^7*t^2 + 16136*ep*mtt^2*mWW^7*s^7*t^2 + 68446*ep^2*mtt^2*mWW^7*s^7*t^2 - 47986*ep^3*mtt^2*mWW^7*s^7*t^2 - 927678*ep^4*mtt^2*mWW^7*s^7*t^2 - 2424198*ep^5*mtt^2*mWW^7*s^7*t^2 - 2695036*ep^6*mtt^2*mWW^7*s^7*t^2 - 1103920*ep^7*mtt^2*mWW^7*s^7*t^2 - 128*mtt*mWW^8*s^7*t^2 - 3316*ep*mtt*mWW^8*s^7*t^2 - 23782*ep^2*mtt*mWW^8*s^7*t^2 - 26318*ep^3*mtt*mWW^8*s^7*t^2 + 260650*ep^4*mtt*mWW^8*s^7*t^2 + 975274*ep^5*mtt*mWW^8*s^7*t^2 + 1265060*ep^6*mtt*mWW^8*s^7*t^2 + 564944*ep^7*mtt*mWW^8*s^7*t^2 + 32*mWW^9*s^7*t^2 - 1536*ep^2*mWW^9*s^7*t^2 - 632*ep^3*mWW^9*s^7*t^2 + 26544*ep^4*mWW^9*s^7*t^2 + 78808*ep^5*mWW^9*s^7*t^2 + 84688*ep^6*mWW^9*s^7*t^2 + 31552*ep^7*mWW^9*s^7*t^2 - 972*ep^3*mtt^7*mWW*s^8*t^2 - 8424*ep^4*mtt^7*mWW*s^8*t^2 - 24948*ep^5*mtt^7*mWW*s^8*t^2 - 30456*ep^6*mtt^7*mWW*s^8*t^2 - 12960*ep^7*mtt^7*mWW*s^8*t^2 - 5130*ep*mtt^6*mWW^2*s^8*t^2 - 68544*ep^2*mtt^6*mWW^2*s^8*t^2 - 263988*ep^3*mtt^6*mWW^2*s^8*t^2 - 149346*ep^4*mtt^6*mWW^2*s^8*t^2 + 953304*ep^5*mtt^6*mWW^2*s^8*t^2 + 1736568*ep^6*mtt^6*mWW^2*s^8*t^2 + 823872*ep^7*mtt^6*mWW^2*s^8*t^2 + 2918*ep*mtt^5*mWW^3*s^8*t^2 + 57072*ep^2*mtt^5*mWW^3*s^8*t^2 + 363044*ep^3*mtt^5*mWW^3*s^8*t^2 + 875868*ep^4*mtt^5*mWW^3*s^8*t^2 + 582250*ep^5*mtt^5*mWW^3*s^8*t^2 - 461700*ep^6*mtt^5*mWW^3*s^8*t^2 - 478448*ep^7*mtt^5*mWW^3*s^8*t^2 + 928*mtt^4*mWW^4*s^8*t^2 + 16024*ep*mtt^4*mWW^4*s^8*t^2 + 101584*ep^2*mtt^4*mWW^4*s^8*t^2 + 158030*ep^3*mtt^4*mWW^4*s^8*t^2 - 711206*ep^4*mtt^4*mWW^4*s^8*t^2 - 2713708*ep^5*mtt^4*mWW^4*s^8*t^2 - 3101556*ep^6*mtt^4*mWW^4*s^8*t^2 - 1138976*ep^7*mtt^4*mWW^4*s^8*t^2 - 1848*mtt^3*mWW^5*s^8*t^2 - 22382*ep*mtt^3*mWW^5*s^8*t^2 - 114934*ep^2*mtt^3*mWW^5*s^8*t^2 - 293862*ep^3*mtt^3*mWW^5*s^8*t^2 + 13384*ep^4*mtt^3*mWW^5*s^8*t^2 + 1624042*ep^5*mtt^3*mWW^5*s^8*t^2 + 2723928*ep^6*mtt^3*mWW^5*s^8*t^2 + 1309984*ep^7*mtt^3*mWW^5*s^8*t^2 + 1056*mtt^2*mWW^6*s^8*t^2 + 11334*ep*mtt^2*mWW^6*s^8*t^2 + 39866*ep^2*mtt^2*mWW^6*s^8*t^2 + 44446*ep^3*mtt^2*mWW^6*s^8*t^2 - 158950*ep^4*mtt^2*mWW^6*s^8*t^2 - 835196*ep^5*mtt^2*mWW^6*s^8*t^2 - 1343692*ep^6*mtt^2*mWW^6*s^8*t^2 - 701792*ep^7*mtt^2*mWW^6*s^8*t^2 - 152*mtt*mWW^7*s^8*t^2 - 3036*ep*mtt*mWW^7*s^8*t^2 - 15388*ep^2*mtt*mWW^7*s^8*t^2 + 2150*ep^3*mtt*mWW^7*s^8*t^2 + 190802*ep^4*mtt*mWW^7*s^8*t^2 + 537016*ep^5*mtt*mWW^7*s^8*t^2 + 608572*ep^6*mtt*mWW^7*s^8*t^2 + 250416*ep^7*mtt*mWW^7*s^8*t^2 + 16*mWW^8*s^8*t^2 + 272*ep*mWW^8*s^8*t^2 + 1112*ep^2*mWW^8*s^8*t^2 + 848*ep^3*mWW^8*s^8*t^2 - 5568*ep^4*mWW^8*s^8*t^2 - 17160*ep^5*mWW^8*s^8*t^2 - 19152*ep^6*mWW^8*s^8*t^2 - 7552*ep^7*mWW^8*s^8*t^2 + 243*ep^3*mtt^6*mWW*s^9*t^2 + 2106*ep^4*mtt^6*mWW*s^9*t^2 + 6237*ep^5*mtt^6*mWW*s^9*t^2 + 7614*ep^6*mtt^6*mWW*s^9*t^2 + 3240*ep^7*mtt^6*mWW*s^9*t^2 + 810*ep*mtt^5*mWW^2*s^9*t^2 + 12012*ep^2*mtt^5*mWW^2*s^9*t^2 + 49294*ep^3*mtt^5*mWW^2*s^9*t^2 + 31892*ep^4*mtt^5*mWW^2*s^9*t^2 - 174792*ep^5*mtt^5*mWW^2*s^9*t^2 - 327752*ep^6*mtt^5*mWW^2*s^9*t^2 - 157360*ep^7*mtt^5*mWW^2*s^9*t^2 - 432*ep*mtt^4*mWW^3*s^9*t^2 - 7478*ep^2*mtt^4*mWW^3*s^9*t^2 - 42864*ep^3*mtt^4*mWW^3*s^9*t^2 - 91828*ep^4*mtt^4*mWW^3*s^9*t^2 - 43346*ep^5*mtt^4*mWW^3*s^9*t^2 + 63948*ep^6*mtt^4*mWW^3*s^9*t^2 + 49232*ep^7*mtt^4*mWW^3*s^9*t^2 - 80*mtt^3*mWW^4*s^9*t^2 - 2306*ep*mtt^3*mWW^4*s^9*t^2 - 21346*ep^2*mtt^3*mWW^4*s^9*t^2 - 69298*ep^3*mtt^3*mWW^4*s^9*t^2 - 11124*ep^4*mtt^3*mWW^4*s^9*t^2 + 303906*ep^5*mtt^3*mWW^4*s^9*t^2 + 484284*ep^6*mtt^3*mWW^4*s^9*t^2 + 216912*ep^7*mtt^3*mWW^4*s^9*t^2 + 176*mtt^2*mWW^5*s^9*t^2 + 2584*ep*mtt^2*mWW^5*s^9*t^2 + 17830*ep^2*mtt^2*mWW^5*s^9*t^2 + 62325*ep^3*mtt^2*mWW^5*s^9*t^2 + 61710*ep^4*mtt^2*mWW^5*s^9*t^2 - 139159*ep^5*mtt^2*mWW^5*s^9*t^2 - 320418*ep^6*mtt^2*mWW^5*s^9*t^2 - 165048*ep^7*mtt^2*mWW^5*s^9*t^2 - 96*mtt*mWW^6*s^9*t^2 - 852*ep*mtt*mWW^6*s^9*t^2 - 2538*ep^2*mtt*mWW^6*s^9*t^2 - 3928*ep^3*mtt*mWW^6*s^9*t^2 - 1404*ep^4*mtt*mWW^6*s^9*t^2 + 26594*ep^5*mtt*mWW^6*s^9*t^2 + 62532*ep^6*mtt*mWW^6*s^9*t^2 + 38048*ep^7*mtt*mWW^6*s^9*t^2 + 196*ep*mWW^7*s^9*t^2 + 1352*ep^2*mWW^7*s^9*t^2 + 724*ep^3*mWW^7*s^9*t^2 - 13984*ep^4*mWW^7*s^9*t^2 - 41264*ep^5*mWW^7*s^9*t^2 - 44608*ep^6*mWW^7*s^9*t^2 - 16896*ep^7*mWW^7*s^9*t^2 - 27*ep^3*mtt^5*mWW*s^10*t^2 - 234*ep^4*mtt^5*mWW*s^10*t^2 - 693*ep^5*mtt^5*mWW*s^10*t^2 - 846*ep^6*mtt^5*mWW*s^10*t^2 - 360*ep^7*mtt^5*mWW*s^10*t^2 - 24*ep*mtt^4*mWW^2*s^10*t^2 - 636*ep^2*mtt^4*mWW^2*s^10*t^2 - 3450*ep^3*mtt^4*mWW^2*s^10*t^2 - 4458*ep^4*mtt^4*mWW^2*s^10*t^2 + 6552*ep^5*mtt^4*mWW^2*s^10*t^2 + 17208*ep^6*mtt^4*mWW^2*s^10*t^2 + 8928*ep^7*mtt^4*mWW^2*s^10*t^2 + 4*ep*mtt^3*mWW^3*s^10*t^2 + 292*ep^2*mtt^3*mWW^3*s^10*t^2 + 1790*ep^3*mtt^3*mWW^3*s^10*t^2 + 2530*ep^4*mtt^3*mWW^3*s^10*t^2 - 2212*ep^5*mtt^3*mWW^3*s^10*t^2 - 6080*ep^6*mtt^3*mWW^3*s^10*t^2 - 2624*ep^7*mtt^3*mWW^3*s^10*t^2 + 68*ep*mtt^2*mWW^4*s^10*t^2 + 1284*ep^2*mtt^2*mWW^4*s^10*t^2 + 7308*ep^3*mtt^2*mWW^4*s^10*t^2 + 16338*ep^4*mtt^2*mWW^4*s^10*t^2 + 13374*ep^5*mtt^2*mWW^4*s^10*t^2 - 36*ep^6*mtt^2*mWW^4*s^10*t^2 - 3056*ep^7*mtt^2*mWW^4*s^10*t^2 - 48*ep*mtt*mWW^5*s^10*t^2 - 964*ep^2*mtt*mWW^5*s^10*t^2 - 5453*ep^3*mtt*mWW^5*s^10*t^2 - 11392*ep^4*mtt*mWW^5*s^10*t^2 - 7133*ep^5*mtt*mWW^5*s^10*t^2 + 3194*ep^6*mtt*mWW^5*s^10*t^2 + 3256*ep^7*mtt*mWW^5*s^10*t^2 + 27*ep^3*mtt^14*mWW*t^3 + 234*ep^4*mtt^14*mWW*t^3 + 693*ep^5*mtt^14*mWW*t^3 + 846*ep^6*mtt^14*mWW*t^3 + 360*ep^7*mtt^14*mWW*t^3 + 132*ep*mtt^13*mWW^2*t^3 + 1950*ep^2*mtt^13*mWW^2*t^3 + 11772*ep^3*mtt^13*mWW^2*t^3 + 37356*ep^4*mtt^13*mWW^2*t^3 + 66066*ep^5*mtt^13*mWW^2*t^3 + 61980*ep^6*mtt^13*mWW^2*t^3 + 24144*ep^7*mtt^13*mWW^2*t^3 - 864*ep*mtt^12*mWW^3*t^3 - 12060*ep^2*mtt^12*mWW^3*t^3 - 68604*ep^3*mtt^12*mWW^3*t^3 - 204270*ep^4*mtt^12*mWW^3*t^3 - 336210*ep^5*mtt^12*mWW^3*t^3 - 290244*ep^6*mtt^12*mWW^3*t^3 - 102768*ep^7*mtt^12*mWW^3*t^3 + 1998*ep*mtt^11*mWW^4*t^3 + 26628*ep^2*mtt^11*mWW^4*t^3 + 143328*ep^3*mtt^11*mWW^4*t^3 + 399480*ep^4*mtt^11*mWW^4*t^3 + 606366*ep^5*mtt^11*mWW^4*t^3 + 472596*ep^6*mtt^11*mWW^4*t^3 + 146544*ep^7*mtt^11*mWW^4*t^3 - 1878*ep*mtt^10*mWW^5*t^3 - 23688*ep^2*mtt^10*mWW^5*t^3 - 118986*ep^3*mtt^10*mWW^5*t^3 - 304122*ep^4*mtt^10*mWW^5*t^3 - 412422*ep^5*mtt^10*mWW^5*t^3 - 274236*ep^6*mtt^10*mWW^5*t^3 - 65808*ep^7*mtt^10*mWW^5*t^3 + 306*ep*mtt^9*mWW^6*t^3 + 3372*ep^2*mtt^9*mWW^6*t^3 + 14382*ep^3*mtt^9*mWW^6*t^3 + 31410*ep^4*mtt^9*mWW^6*t^3 + 40482*ep^5*mtt^9*mWW^6*t^3 + 33636*ep^6*mtt^9*mWW^6*t^3 + 14832*ep^7*mtt^9*mWW^6*t^3 + 606*ep*mtt^8*mWW^7*t^3 + 6300*ep^2*mtt^8*mWW^7*t^3 + 21912*ep^3*mtt^8*mWW^7*t^3 + 18804*ep^4*mtt^8*mWW^7*t^3 - 55434*ep^5*mtt^8*mWW^7*t^3 - 132780*ep^6*mtt^8*mWW^7*t^3 - 81168*ep^7*mtt^8*mWW^7*t^3 - 558*ep*mtt^7*mWW^8*t^3 - 5580*ep^2*mtt^7*mWW^8*t^3 - 18468*ep^3*mtt^7*mWW^8*t^3 - 15348*ep^4*mtt^7*mWW^8*t^3 + 38106*ep^5*mtt^7*mWW^8*t^3 + 84972*ep^6*mtt^7*mWW^8*t^3 + 47376*ep^7*mtt^7*mWW^8*t^3 + 630*ep*mtt^6*mWW^9*t^3 + 8832*ep^2*mtt^6*mWW^9*t^3 + 50919*ep^3*mtt^6*mWW^9*t^3 + 156084*ep^4*mtt^6*mWW^9*t^3 + 270429*ep^5*mtt^6*mWW^9*t^3 + 251910*ep^6*mtt^6*mWW^9*t^3 + 98376*ep^7*mtt^6*mWW^9*t^3 - 534*ep*mtt^5*mWW^10*t^3 - 8322*ep^2*mtt^5*mWW^10*t^3 - 52758*ep^3*mtt^5*mWW^10*t^3 - 174402*ep^4*mtt^5*mWW^10*t^3 - 317724*ep^5*mtt^5*mWW^10*t^3 - 302880*ep^6*mtt^5*mWW^10*t^3 - 118080*ep^7*mtt^5*mWW^10*t^3 + 162*ep*mtt^4*mWW^11*t^3 + 2568*ep^2*mtt^4*mWW^11*t^3 + 16476*ep^3*mtt^4*mWW^11*t^3 + 54774*ep^4*mtt^4*mWW^11*t^3 + 99648*ep^5*mtt^4*mWW^11*t^3 + 94200*ep^6*mtt^4*mWW^11*t^3 + 36192*ep^7*mtt^4*mWW^11*t^3 - 54*ep^2*mtt^13*mWW*s*t^3 - 1017*ep^3*mtt^13*mWW*s*t^3 - 6138*ep^4*mtt^13*mWW*s*t^3 - 15741*ep^5*mtt^13*mWW*s*t^3 - 17838*ep^6*mtt^13*mWW*s*t^3 - 7272*ep^7*mtt^13*mWW*s*t^3 - 1926*ep*mtt^12*mWW^2*s*t^3 - 26295*ep^2*mtt^12*mWW^2*s*t^3 - 139635*ep^3*mtt^12*mWW^2*s*t^3 - 372225*ep^4*mtt^12*mWW^2*s*t^3 - 543393*ep^5*mtt^12*mWW^2*s*t^3 - 434754*ep^6*mtt^12*mWW^2*s*t^3 - 157752*ep^7*mtt^12*mWW^2*s*t^3 + 8534*ep*mtt^11*mWW^3*s*t^3 + 130445*ep^2*mtt^11*mWW^3*s*t^3 + 759016*ep^3*mtt^11*mWW^3*s*t^3 + 2130519*ep^4*mtt^11*mWW^3*s*t^3 + 3012310*ep^5*mtt^11*mWW^3*s*t^3 + 1999612*ep^6*mtt^11*mWW^3*s*t^3 + 467024*ep^7*mtt^11*mWW^3*s*t^3 + 376*mtt^10*mWW^4*s*t^3 - 7416*ep*mtt^10*mWW^4*s*t^3 - 192020*ep^2*mtt^10*mWW^4*s*t^3 - 1367004*ep^3*mtt^10*mWW^4*s*t^3 - 4432812*ep^4*mtt^10*mWW^4*s*t^3 - 7110872*ep^5*mtt^10*mWW^4*s*t^3 - 5339408*ep^6*mtt^10*mWW^4*s*t^3 - 1422784*ep^7*mtt^10*mWW^4*s*t^3 - 1464*mtt^9*mWW^5*s*t^3 - 13898*ep*mtt^9*mWW^5*s*t^3 + 23084*ep^2*mtt^9*mWW^5*s*t^3 + 780576*ep^3*mtt^9*mWW^5*s*t^3 + 3887266*ep^4*mtt^9*mWW^5*s*t^3 + 8637812*ep^5*mtt^9*mWW^5*s*t^3 + 9086112*ep^6*mtt^9*mWW^5*s*t^3 + 3675072*ep^7*mtt^9*mWW^5*s*t^3 + 2240*mtt^8*mWW^6*s*t^3 + 27464*ep*mtt^8*mWW^6*s*t^3 + 134506*ep^2*mtt^8*mWW^6*s*t^3 + 202698*ep^3*mtt^8*mWW^6*s*t^3 - 901488*ep^4*mtt^8*mWW^6*s*t^3 - 4531636*ep^5*mtt^8*mWW^6*s*t^3 - 7195484*ep^6*mtt^8*mWW^6*s*t^3 - 3919920*ep^7*mtt^8*mWW^6*s*t^3 - 1904*mtt^7*mWW^7*s*t^3 - 15294*ep*mtt^7*mWW^7*s*t^3 - 36648*ep^2*mtt^7*mWW^7*s*t^3 - 37902*ep^3*mtt^7*mWW^7*s*t^3 - 77826*ep^4*mtt^7*mWW^7*s*t^3 + 15026*ep^5*mtt^7*mWW^7*s*t^3 + 541040*ep^6*mtt^7*mWW^7*s*t^3 + 567328*ep^7*mtt^7*mWW^7*s*t^3 + 1272*mtt^6*mWW^8*s*t^3 + 6544*ep*mtt^6*mWW^8*s*t^3 - 40096*ep^2*mtt^6*mWW^8*s*t^3 - 336548*ep^3*mtt^6*mWW^8*s*t^3 - 626292*ep^4*mtt^6*mWW^8*s*t^3 + 344600*ep^5*mtt^6*mWW^8*s*t^3 + 1968520*ep^6*mtt^6*mWW^8*s*t^3 + 1412000*ep^7*mtt^6*mWW^8*s*t^3 - 728*mtt^5*mWW^9*s*t^3 - 7886*ep*mtt^5*mWW^9*s*t^3 - 21814*ep^2*mtt^5*mWW^9*s*t^3 + 28769*ep^3*mtt^5*mWW^9*s*t^3 + 154340*ep^4*mtt^5*mWW^9*s*t^3 - 152135*ep^5*mtt^5*mWW^9*s*t^3 - 940954*ep^6*mtt^5*mWW^9*s*t^3 - 780792*ep^7*mtt^5*mWW^9*s*t^3 + 208*mtt^4*mWW^10*s*t^3 + 4358*ep*mtt^4*mWW^10*s*t^3 + 37297*ep^2*mtt^4*mWW^10*s*t^3 + 171253*ep^3*mtt^4*mWW^10*s*t^3 + 466013*ep^4*mtt^4*mWW^10*s*t^3 + 776245*ep^5*mtt^4*mWW^10*s*t^3 + 752822*ep^6*mtt^4*mWW^10*s*t^3 + 325064*ep^7*mtt^4*mWW^10*s*t^3 - 480*ep*mtt^3*mWW^11*s*t^3 - 8453*ep^2*mtt^3*mWW^11*s*t^3 - 60906*ep^3*mtt^3*mWW^11*s*t^3 - 225089*ep^4*mtt^3*mWW^11*s*t^3 - 441216*ep^5*mtt^3*mWW^11*s*t^3 - 429428*ep^6*mtt^3*mWW^11*s*t^3 - 161808*ep^7*mtt^3*mWW^11*s*t^3 + 48*ep^2*mtt^2*mWW^12*s*t^3 + 700*ep^3*mtt^2*mWW^12*s*t^3 + 3732*ep^4*mtt^2*mWW^12*s*t^3 + 9000*ep^5*mtt^2*mWW^12*s*t^3 + 9760*ep^6*mtt^2*mWW^12*s*t^3 + 3840*ep^7*mtt^2*mWW^12*s*t^3 + 288*ep*mtt^12*mWW*s^2*t^3 + 2280*ep^2*mtt^12*mWW*s^2*t^3 + 7368*ep^3*mtt^12*mWW*s^2*t^3 + 19442*ep^4*mtt^12*mWW*s^2*t^3 + 44126*ep^5*mtt^12*mWW*s^2*t^3 + 54268*ep^6*mtt^12*mWW*s^2*t^3 + 24208*ep^7*mtt^12*mWW*s^2*t^3 + 12102*ep*mtt^11*mWW^2*s^2*t^3 + 150915*ep^2*mtt^11*mWW^2*s^2*t^3 + 688047*ep^3*mtt^11*mWW^2*s^2*t^3 + 1401771*ep^4*mtt^11*mWW^2*s^2*t^3 + 1250527*ep^5*mtt^11*mWW^2*s^2*t^3 + 386554*ep^6*mtt^11*mWW^2*s^2*t^3 + 30888*ep^7*mtt^11*mWW^2*s^2*t^3 - 39304*ep*mtt^10*mWW^3*s^2*t^3 - 607874*ep^2*mtt^10*mWW^3*s^2*t^3 - 3413104*ep^3*mtt^10*mWW^3*s^2*t^3 - 8597128*ep^4*mtt^10*mWW^3*s^2*t^3 - 9426306*ep^5*mtt^10*mWW^3*s^2*t^3 - 2869912*ep^6*mtt^10*mWW^3*s^2*t^3 + 963616*ep^7*mtt^10*mWW^3*s^2*t^3 - 3144*mtt^9*mWW^4*s^2*t^3 - 14056*ep*mtt^9*mWW^4*s^2*t^3 + 516758*ep^2*mtt^9*mWW^4*s^2*t^3 + 5245048*ep^3*mtt^9*mWW^4*s^2*t^3 + 19263808*ep^4*mtt^9*mWW^4*s^2*t^3 + 32275358*ep^5*mtt^9*mWW^4*s^2*t^3 + 24017100*ep^6*mtt^9*mWW^4*s^2*t^3 + 5944480*ep^7*mtt^9*mWW^4*s^2*t^3 + 10936*mtt^8*mWW^5*s^2*t^3 + 158844*ep*mtt^8*mWW^5*s^2*t^3 + 565894*ep^2*mtt^8*mWW^5*s^2*t^3 - 1869446*ep^3*mtt^8*mWW^5*s^2*t^3 - 18231044*ep^4*mtt^8*mWW^5*s^2*t^3 - 48721040*ep^5*mtt^8*mWW^5*s^2*t^3 - 56018252*ep^6*mtt^8*mWW^5*s^2*t^3 - 23805328*ep^7*mtt^8*mWW^5*s^2*t^3 - 14240*mtt^7*mWW^6*s^2*t^3 - 174780*ep*mtt^7*mWW^6*s^2*t^3 - 853032*ep^2*mtt^7*mWW^6*s^2*t^3 - 1466964*ep^3*mtt^7*mWW^6*s^2*t^3 + 4024834*ep^4*mtt^7*mWW^6*s^2*t^3 + 22979646*ep^5*mtt^7*mWW^6*s^2*t^3 + 36906392*ep^6*mtt^7*mWW^6*s^2*t^3 + 19909168*ep^7*mtt^7*mWW^6*s^2*t^3 + 9480*mtt^6*mWW^7*s^2*t^3 + 53492*ep*mtt^6*mWW^7*s^2*t^3 - 43816*ep^2*mtt^6*mWW^7*s^2*t^3 - 223192*ep^3*mtt^6*mWW^7*s^2*t^3 + 2861868*ep^4*mtt^6*mWW^7*s^2*t^3 + 11557500*ep^5*mtt^6*mWW^7*s^2*t^3 + 14767932*ep^6*mtt^6*mWW^7*s^2*t^3 + 6182704*ep^7*mtt^6*mWW^7*s^2*t^3 - 5168*mtt^5*mWW^8*s^2*t^3 - 12896*ep*mtt^5*mWW^8*s^2*t^3 + 297696*ep^2*mtt^5*mWW^8*s^2*t^3 + 1641728*ep^3*mtt^5*mWW^8*s^2*t^3 + 1243662*ep^4*mtt^5*mWW^8*s^2*t^3 - 8086250*ep^5*mtt^5*mWW^8*s^2*t^3 - 18333660*ep^6*mtt^5*mWW^8*s^2*t^3 - 11105088*ep^7*mtt^5*mWW^8*s^2*t^3 + 3040*mtt^4*mWW^9*s^2*t^3 + 30276*ep*mtt^4*mWW^9*s^2*t^3 + 46736*ep^2*mtt^4*mWW^9*s^2*t^3 - 519012*ep^3*mtt^4*mWW^9*s^2*t^3 - 2611176*ep^4*mtt^4*mWW^9*s^2*t^3 - 4331276*ep^5*mtt^4*mWW^9*s^2*t^3 - 2103604*ep^6*mtt^4*mWW^9*s^2*t^3 + 458032*ep^7*mtt^4*mWW^9*s^2*t^3 - 904*mtt^3*mWW^10*s^2*t^3 - 13970*ep*mtt^3*mWW^10*s^2*t^3 - 76957*ep^2*mtt^3*mWW^10*s^2*t^3 - 120591*ep^3*mtt^3*mWW^10*s^2*t^3 + 421733*ep^4*mtt^3*mWW^10*s^2*t^3 + 1898639*ep^5*mtt^3*mWW^10*s^2*t^3 + 2526430*ep^6*mtt^3*mWW^10*s^2*t^3 + 1113160*ep^7*mtt^3*mWW^10*s^2*t^3 + 4*ep*mtt^2*mWW^11*s^2*t^3 + 1492*ep^2*mtt^2*mWW^11*s^2*t^3 + 31714*ep^3*mtt^2*mWW^11*s^2*t^3 + 212046*ep^4*mtt^2*mWW^11*s^2*t^3 + 585436*ep^5*mtt^2*mWW^11*s^2*t^3 + 698192*ep^6*mtt^2*mWW^11*s^2*t^3 + 297792*ep^7*mtt^2*mWW^11*s^2*t^3 - 92*ep^2*mtt*mWW^12*s^2*t^3 - 1596*ep^3*mtt*mWW^12*s^2*t^3 - 9816*ep^4*mtt*mWW^12*s^2*t^3 - 26360*ep^5*mtt*mWW^12*s^2*t^3 - 31440*ep^6*mtt*mWW^12*s^2*t^3 - 13632*ep^7*mtt*mWW^12*s^2*t^3 - 2016*ep*mtt^11*mWW*s^3*t^3 - 14448*ep^2*mtt^11*mWW*s^3*t^3 - 25404*ep^3*mtt^11*mWW*s^3*t^3 + 15808*ep^4*mtt^11*mWW*s^3*t^3 + 72772*ep^5*mtt^11*mWW*s^3*t^3 + 47480*ep^6*mtt^11*mWW*s^3*t^3 + 3488*ep^7*mtt^11*mWW*s^3*t^3 - 40338*ep*mtt^10*mWW^2*s^3*t^3 - 471965*ep^2*mtt^10*mWW^2*s^3*t^3 - 1881979*ep^3*mtt^10*mWW^2*s^3*t^3 - 2657399*ep^4*mtt^10*mWW^2*s^3*t^3 + 433475*ep^5*mtt^10*mWW^2*s^3*t^3 + 3658102*ep^6*mtt^10*mWW^2*s^3*t^3 + 1915208*ep^7*mtt^10*mWW^2*s^3*t^3 + 104518*ep*mtt^9*mWW^3*s^3*t^3 + 1570715*ep^2*mtt^9*mWW^3*s^3*t^3 + 8339204*ep^3*mtt^9*mWW^3*s^3*t^3 + 18435933*ep^4*mtt^9*mWW^3*s^3*t^3 + 13107462*ep^5*mtt^9*mWW^3*s^3*t^3 - 6904784*ep^6*mtt^9*mWW^3*s^3*t^3 - 8983488*ep^7*mtt^9*mWW^3*s^3*t^3 + 10424*mtt^8*mWW^4*s^3*t^3 + 108484*ep*mtt^8*mWW^4*s^3*t^3 - 669184*ep^2*mtt^8*mWW^4*s^3*t^3 - 10810446*ep^3*mtt^8*mWW^4*s^3*t^3 - 43677886*ep^4*mtt^8*mWW^4*s^3*t^3 - 75143088*ep^5*mtt^8*mWW^4*s^3*t^3 - 55442328*ep^6*mtt^8*mWW^4*s^3*t^3 - 13066240*ep^7*mtt^8*mWW^4*s^3*t^3 - 32128*mtt^7*mWW^5*s^3*t^3 - 485228*ep*mtt^7*mWW^5*s^3*t^3 - 2079364*ep^2*mtt^7*mWW^5*s^3*t^3 + 2152056*ep^3*mtt^7*mWW^5*s^3*t^3 + 40788062*ep^4*mtt^7*mWW^5*s^3*t^3 + 117726190*ep^5*mtt^7*mWW^5*s^3*t^3 + 139157032*ep^6*mtt^7*mWW^5*s^3*t^3 + 59838176*ep^7*mtt^7*mWW^5*s^3*t^3 + 34680*mtt^6*mWW^6*s^3*t^3 + 400296*ep*mtt^6*mWW^6*s^3*t^3 + 1795198*ep^2*mtt^6*mWW^6*s^3*t^3 + 3032186*ep^3*mtt^6*mWW^6*s^3*t^3 - 6660400*ep^4*mtt^6*mWW^6*s^3*t^3 - 40881516*ep^5*mtt^6*mWW^6*s^3*t^3 - 66672956*ep^6*mtt^6*mWW^6*s^3*t^3 - 36132208*ep^7*mtt^6*mWW^6*s^3*t^3 - 15968*mtt^5*mWW^7*s^3*t^3 - 47628*ep*mtt^5*mWW^7*s^3*t^3 + 514108*ep^2*mtt^5*mWW^7*s^3*t^3 + 1256672*ep^3*mtt^5*mWW^7*s^3*t^3 - 9152386*ep^4*mtt^5*mWW^7*s^3*t^3 - 40362178*ep^5*mtt^5*mWW^7*s^3*t^3 - 55736004*ep^6*mtt^5*mWW^7*s^3*t^3 - 25918800*ep^7*mtt^5*mWW^7*s^3*t^3 + 5224*mtt^4*mWW^8*s^3*t^3 - 21460*ep*mtt^4*mWW^8*s^3*t^3 - 673468*ep^2*mtt^4*mWW^8*s^3*t^3 - 2757876*ep^3*mtt^4*mWW^8*s^3*t^3 + 198378*ep^4*mtt^4*mWW^8*s^3*t^3 + 21323250*ep^5*mtt^4*mWW^8*s^3*t^3 + 41260708*ep^6*mtt^4*mWW^8*s^3*t^3 + 23775536*ep^7*mtt^4*mWW^8*s^3*t^3 - 3168*mtt^3*mWW^9*s^3*t^3 - 30660*ep*mtt^3*mWW^9*s^3*t^3 - 50032*ep^2*mtt^3*mWW^9*s^3*t^3 + 610472*ep^3*mtt^3*mWW^9*s^3*t^3 + 3610654*ep^4*mtt^3*mWW^9*s^3*t^3 + 7356510*ep^5*mtt^3*mWW^9*s^3*t^3 + 5605784*ep^6*mtt^3*mWW^9*s^3*t^3 + 878112*ep^7*mtt^3*mWW^9*s^3*t^3 + 936*mtt^2*mWW^10*s^3*t^3 + 13914*ep*mtt^2*mWW^10*s^3*t^3 + 76463*ep^2*mtt^2*mWW^10*s^3*t^3 + 86227*ep^3*mtt^2*mWW^10*s^3*t^3 - 805385*ep^4*mtt^2*mWW^10*s^3*t^3 - 3261273*ep^5*mtt^2*mWW^10*s^3*t^3 - 4455430*ep^6*mtt^2*mWW^10*s^3*t^3 - 2066504*ep^7*mtt^2*mWW^10*s^3*t^3 + 118*ep*mtt*mWW^11*s^3*t^3 + 1989*ep^2*mtt*mWW^11*s^3*t^3 - 1136*ep^3*mtt*mWW^11*s^3*t^3 - 96231*ep^4*mtt*mWW^11*s^3*t^3 - 374868*ep^5*mtt*mWW^11*s^3*t^3 - 522164*ep^6*mtt*mWW^11*s^3*t^3 - 245392*ep^7*mtt*mWW^11*s^3*t^3 - 12*ep^2*mWW^12*s^3*t^3 - 120*ep^3*mWW^12*s^3*t^3 - 444*ep^4*mWW^12*s^3*t^3 - 768*ep^5*mWW^12*s^3*t^3 - 624*ep^6*mWW^12*s^3*t^3 - 192*ep^7*mWW^12*s^3*t^3 + 6048*ep*mtt^10*mWW*s^4*t^3 + 41832*ep^2*mtt^10*mWW*s^4*t^3 + 51282*ep^3*mtt^10*mWW*s^4*t^3 - 188580*ep^4*mtt^10*mWW*s^4*t^3 - 568218*ep^5*mtt^10*mWW*s^4*t^3 - 531132*ep^6*mtt^10*mWW*s^4*t^3 - 166992*ep^7*mtt^10*mWW*s^4*t^3 + 78930*ep*mtt^9*mWW^2*s^4*t^3 + 887229*ep^2*mtt^9*mWW^2*s^4*t^3 + 3176179*ep^3*mtt^9*mWW^2*s^4*t^3 + 2667907*ep^4*mtt^9*mWW^2*s^4*t^3 - 6672115*ep^5*mtt^9*mWW^2*s^4*t^3 - 13426330*ep^6*mtt^9*mWW^2*s^4*t^3 - 6304200*ep^7*mtt^9*mWW^2*s^4*t^3 - 172676*ep*mtt^8*mWW^3*s^4*t^3 - 2471170*ep^2*mtt^8*mWW^3*s^4*t^3 - 12292040*ep^3*mtt^8*mWW^3*s^4*t^3 - 23423258*ep^4*mtt^8*mWW^3*s^4*t^3 - 5729968*ep^5*mtt^8*mWW^3*s^4*t^3 + 28255920*ep^6*mtt^8*mWW^3*s^4*t^3 + 21432992*ep^7*mtt^8*mWW^3*s^4*t^3 - 18144*mtt^7*mWW^4*s^4*t^3 - 220388*ep*mtt^7*mWW^4*s^4*t^3 + 406648*ep^2*mtt^7*mWW^4*s^4*t^3 + 13229990*ep^3*mtt^7*mWW^4*s^4*t^3 + 57267158*ep^4*mtt^7*mWW^4*s^4*t^3 + 99359980*ep^5*mtt^7*mWW^4*s^4*t^3 + 71606120*ep^6*mtt^7*mWW^4*s^4*t^3 + 15697168*ep^7*mtt^7*mWW^4*s^4*t^3 + 49072*mtt^6*mWW^5*s^4*t^3 + 720198*ep*mtt^6*mWW^5*s^4*t^3 + 3193830*ep^2*mtt^6*mWW^5*s^4*t^3 - 1164343*ep^3*mtt^6*mWW^5*s^4*t^3 - 49560112*ep^4*mtt^6*mWW^5*s^4*t^3 - 148060159*ep^5*mtt^6*mWW^5*s^4*t^3 - 176158550*ep^6*mtt^6*mWW^5*s^4*t^3 - 75689448*ep^7*mtt^6*mWW^5*s^4*t^3 - 42768*mtt^5*mWW^6*s^4*t^3 - 455784*ep*mtt^5*mWW^6*s^4*t^3 - 1793816*ep^2*mtt^5*mWW^6*s^4*t^3 - 2799610*ep^3*mtt^5*mWW^6*s^4*t^3 + 5020298*ep^4*mtt^5*mWW^6*s^4*t^3 + 33510288*ep^5*mtt^5*mWW^6*s^4*t^3 + 56489100*ep^6*mtt^5*mWW^6*s^4*t^3 + 31276672*ep^7*mtt^5*mWW^6*s^4*t^3 + 11600*mtt^4*mWW^7*s^4*t^3 - 14798*ep*mtt^4*mWW^7*s^4*t^3 - 895320*ep^2*mtt^4*mWW^7*s^4*t^3 - 2020826*ep^3*mtt^4*mWW^7*s^4*t^3 + 11185930*ep^4*mtt^4*mWW^7*s^4*t^3 + 51705110*ep^5*mtt^4*mWW^7*s^4*t^3 + 73021500*ep^6*mtt^4*mWW^7*s^4*t^3 + 34781648*ep^7*mtt^4*mWW^7*s^4*t^3 - 720*mtt^3*mWW^8*s^4*t^3 + 49758*ep*mtt^3*mWW^8*s^4*t^3 + 612744*ep^2*mtt^3*mWW^8*s^4*t^3 + 2037212*ep^3*mtt^3*mWW^8*s^4*t^3 - 1351344*ep^4*mtt^3*mWW^8*s^4*t^3 - 19737334*ep^5*mtt^3*mWW^8*s^4*t^3 - 35906308*ep^6*mtt^3*mWW^8*s^4*t^3 - 20264096*ep^7*mtt^3*mWW^8*s^4*t^3 + 1312*mtt^2*mWW^9*s^4*t^3 + 13132*ep*mtt^2*mWW^9*s^4*t^3 + 43296*ep^2*mtt^2*mWW^9*s^4*t^3 - 167205*ep^3*mtt^2*mWW^9*s^4*t^3 - 1802344*ep^4*mtt^2*mWW^9*s^4*t^3 - 4808561*ep^5*mtt^2*mWW^9*s^4*t^3 - 4846722*ep^6*mtt^2*mWW^9*s^4*t^3 - 1490264*ep^7*mtt^2*mWW^9*s^4*t^3 - 352*mtt*mWW^10*s^4*t^3 - 4508*ep*mtt*mWW^10*s^4*t^3 - 25665*ep^2*mtt*mWW^10*s^4*t^3 - 45399*ep^3*mtt*mWW^10*s^4*t^3 + 228465*ep^4*mtt*mWW^10*s^4*t^3 + 1124673*ep^5*mtt*mWW^10*s^4*t^3 + 1643858*ep^6*mtt*mWW^10*s^4*t^3 + 788856*ep^7*mtt*mWW^10*s^4*t^3 + 88*ep*mWW^11*s^4*t^3 + 680*ep^2*mWW^11*s^4*t^3 + 952*ep^3*mWW^11*s^4*t^3 - 3656*ep^4*mWW^11*s^4*t^3 - 12528*ep^5*mWW^11*s^4*t^3 - 13248*ep^6*mWW^11*s^4*t^3 - 4736*ep^7*mWW^11*s^4*t^3 - 10080*ep*mtt^9*mWW*s^5*t^3 - 68460*ep^2*mtt^9*mWW*s^5*t^3 - 65478*ep^3*mtt^9*mWW*s^5*t^3 + 425180*ep^4*mtt^9*mWW*s^5*t^3 + 1218770*ep^5*mtt^9*mWW*s^5*t^3 + 1185100*ep^6*mtt^9*mWW*s^5*t^3 + 398608*ep^7*mtt^9*mWW*s^5*t^3 - 94962*ep*mtt^8*mWW^2*s^5*t^3 - 1043745*ep^2*mtt^8*mWW^2*s^5*t^3 - 3441641*ep^3*mtt^8*mWW^2*s^5*t^3 - 1191335*ep^4*mtt^8*mWW^2*s^5*t^3 + 12804081*ep^5*mtt^8*mWW^2*s^5*t^3 + 21355074*ep^6*mtt^8*mWW^2*s^5*t^3 + 9712728*ep^7*mtt^8*mWW^2*s^5*t^3 + 182470*ep*mtt^7*mWW^3*s^5*t^3 + 2456333*ep^2*mtt^7*mWW^3*s^5*t^3 + 11343912*ep^3*mtt^7*mWW^3*s^5*t^3 + 18118395*ep^4*mtt^7*mWW^3*s^5*t^3 - 6449426*ep^5*mtt^7*mWW^3*s^5*t^3 - 40602084*ep^6*mtt^7*mWW^3*s^5*t^3 - 25880400*ep^7*mtt^7*mWW^3*s^5*t^3 + 18056*mtt^6*mWW^4*s^5*t^3 + 227136*ep*mtt^6*mWW^4*s^5*t^3 - 19438*ep^2*mtt^6*mWW^4*s^5*t^3 - 9837460*ep^3*mtt^6*mWW^4*s^5*t^3 - 44921766*ep^4*mtt^6*mWW^4*s^5*t^3 - 77509224*ep^5*mtt^6*mWW^4*s^5*t^3 - 53441640*ep^6*mtt^6*mWW^4*s^5*t^3 - 10246336*ep^7*mtt^6*mWW^4*s^5*t^3 - 42584*mtt^5*mWW^5*s^5*t^3 - 602338*ep*mtt^5*mWW^5*s^5*t^3 - 2686142*ep^2*mtt^5*mWW^5*s^5*t^3 - 50795*ep^3*mtt^5*mWW^5*s^5*t^3 + 34769384*ep^4*mtt^5*mWW^5*s^5*t^3 + 106027337*ep^5*mtt^5*mWW^5*s^5*t^3 + 125724762*ep^6*mtt^5*mWW^5*s^5*t^3 + 53496632*ep^7*mtt^5*mWW^5*s^5*t^3 + 29520*mtt^4*mWW^6*s^5*t^3 + 293950*ep*mtt^4*mWW^6*s^5*t^3 + 997463*ep^2*mtt^4*mWW^6*s^5*t^3 + 1337737*ep^3*mtt^4*mWW^6*s^5*t^3 - 2193165*ep^4*mtt^4*mWW^6*s^5*t^3 - 15452599*ep^5*mtt^4*mWW^6*s^5*t^3 - 27163758*ep^6*mtt^4*mWW^6*s^5*t^3 - 15452744*ep^7*mtt^4*mWW^6*s^5*t^3 - 3824*mtt^3*mWW^7*s^5*t^3 + 31300*ep*mtt^3*mWW^7*s^5*t^3 + 593577*ep^2*mtt^3*mWW^7*s^5*t^3 + 1369636*ep^3*mtt^3*mWW^7*s^5*t^3 - 5935059*ep^4*mtt^3*mWW^7*s^5*t^3 - 28892522*ep^5*mtt^3*mWW^7*s^5*t^3 - 41306668*ep^6*mtt^3*mWW^7*s^5*t^3 - 19842192*ep^7*mtt^3*mWW^7*s^5*t^3 - 856*mtt^2*mWW^8*s^5*t^3 - 23460*ep*mtt^2*mWW^8*s^5*t^3 - 204966*ep^2*mtt^2*mWW^8*s^5*t^3 - 642460*ep^3*mtt^2*mWW^8*s^5*t^3 + 408944*ep^4*mtt^2*mWW^8*s^5*t^3 + 6321174*ep^5*mtt^2*mWW^8*s^5*t^3 + 11739580*ep^6*mtt^2*mWW^8*s^5*t^3 + 6725904*ep^7*mtt^2*mWW^8*s^5*t^3 - 344*mtt*mWW^9*s^5*t^3 - 3980*ep*mtt*mWW^9*s^5*t^3 - 23610*ep^2*mtt*mWW^9*s^5*t^3 - 28943*ep^3*mtt*mWW^9*s^5*t^3 + 378722*ep^4*mtt*mWW^9*s^5*t^3 + 1527633*ep^5*mtt*mWW^9*s^5*t^3 + 2022786*ep^6*mtt*mWW^9*s^5*t^3 + 881464*ep^7*mtt*mWW^9*s^5*t^3 + 32*mWW^10*s^5*t^3 - 36*ep*mWW^10*s^5*t^3 - 1300*ep^2*mWW^10*s^5*t^3 + 2244*ep^3*mWW^10*s^5*t^3 + 36732*ep^4*mWW^10*s^5*t^3 + 96040*ep^5*mWW^10*s^5*t^3 + 98624*ep^6*mWW^10*s^5*t^3 + 35840*ep^7*mWW^10*s^5*t^3 + 10080*ep*mtt^8*mWW*s^6*t^3 + 67704*ep^2*mtt^8*mWW*s^6*t^3 + 54012*ep^3*mtt^8*mWW*s^6*t^3 - 487172*ep^4*mtt^8*mWW*s^6*t^3 - 1368584*ep^5*mtt^8*mWW*s^6*t^3 - 1349152*ep^6*mtt^8*mWW*s^6*t^3 - 464128*ep^7*mtt^8*mWW*s^6*t^3 + 70506*ep*mtt^7*mWW^2*s^6*t^3 + 768685*ep^2*mtt^7*mWW^2*s^6*t^3 + 2393385*ep^3*mtt^7*mWW^2*s^6*t^3 - 121345*ep^4*mtt^7*mWW^2*s^6*t^3 - 12053537*ep^5*mtt^7*mWW^2*s^6*t^3 - 18709566*ep^6*mtt^7*mWW^2*s^6*t^3 - 8388568*ep^7*mtt^7*mWW^2*s^6*t^3 - 123168*ep*mtt^6*mWW^3*s^6*t^3 - 1544222*ep^2*mtt^6*mWW^3*s^6*t^3 - 6522884*ep^3*mtt^6*mWW^3*s^6*t^3 - 8210870*ep^4*mtt^6*mWW^3*s^6*t^3 + 10420252*ep^5*mtt^6*mWW^3*s^6*t^3 + 30792916*ep^6*mtt^6*mWW^3*s^6*t^3 + 17613616*ep^7*mtt^6*mWW^3*s^6*t^3 - 10280*mtt^5*mWW^4*s^6*t^3 - 133888*ep*mtt^5*mWW^4*s^6*t^3 - 160338*ep^2*mtt^5*mWW^4*s^6*t^3 + 4238288*ep^3*mtt^5*mWW^4*s^6*t^3 + 20894222*ep^4*mtt^5*mWW^4*s^6*t^3 + 36112696*ep^5*mtt^5*mWW^4*s^6*t^3 + 23885520*ep^6*mtt^5*mWW^4*s^6*t^3 + 3885424*ep^7*mtt^5*mWW^4*s^6*t^3 + 21304*mtt^4*mWW^5*s^6*t^3 + 300444*ep*mtt^4*mWW^5*s^6*t^3 + 1382170*ep^2*mtt^4*mWW^5*s^6*t^3 + 595968*ep^3*mtt^4*mWW^5*s^6*t^3 - 14489272*ep^4*mtt^4*mWW^5*s^6*t^3 - 45906558*ep^5*mtt^4*mWW^5*s^6*t^3 - 54339380*ep^6*mtt^4*mWW^5*s^6*t^3 - 22764496*ep^7*mtt^4*mWW^5*s^6*t^3 - 12000*mtt^3*mWW^6*s^6*t^3 - 118482*ep*mtt^3*mWW^6*s^6*t^3 - 378489*ep^2*mtt^3*mWW^6*s^6*t^3 - 423251*ep^3*mtt^3*mWW^6*s^6*t^3 + 1156827*ep^4*mtt^3*mWW^6*s^6*t^3 + 6650077*ep^5*mtt^3*mWW^6*s^6*t^3 + 11172206*ep^6*mtt^3*mWW^6*s^6*t^3 + 6125736*ep^7*mtt^3*mWW^6*s^6*t^3 + 680*mtt^2*mWW^7*s^6*t^3 - 6500*ep*mtt^2*mWW^7*s^6*t^3 - 140576*ep^2*mtt^2*mWW^7*s^6*t^3 - 407042*ep^3*mtt^2*mWW^7*s^6*t^3 + 1043022*ep^4*mtt^2*mWW^7*s^6*t^3 + 6163008*ep^5*mtt^2*mWW^7*s^6*t^3 + 9182660*ep^6*mtt^2*mWW^7*s^6*t^3 + 4513968*ep^7*mtt^2*mWW^7*s^6*t^3 + 280*mtt*mWW^8*s^6*t^3 + 980*ep*mtt*mWW^8*s^6*t^3 + 3510*ep^2*mtt*mWW^8*s^6*t^3 + 56152*ep^3*mtt*mWW^8*s^6*t^3 + 182808*ep^4*mtt*mWW^8*s^6*t^3 + 5510*ep^5*mtt*mWW^8*s^6*t^3 - 526228*ep^6*mtt*mWW^8*s^6*t^3 - 453392*ep^7*mtt*mWW^8*s^6*t^3 + 16*mWW^9*s^6*t^3 + 28*ep*mWW^9*s^6*t^3 - 100*ep^2*mWW^9*s^6*t^3 + 5748*ep^3*mWW^9*s^6*t^3 + 32932*ep^4*mWW^9*s^6*t^3 + 65360*ep^5*mWW^9*s^6*t^3 + 54608*ep^6*mWW^9*s^6*t^3 + 16320*ep^7*mWW^9*s^6*t^3 - 6048*ep*mtt^7*mWW*s^7*t^3 - 40320*ep^2*mtt^7*mWW*s^7*t^3 - 28188*ep^3*mtt^7*mWW*s^7*t^3 + 313968*ep^4*mtt^7*mWW*s^7*t^3 + 872004*ep^5*mtt^7*mWW*s^7*t^3 + 864312*ep^6*mtt^7*mWW*s^7*t^3 + 300192*ep^7*mtt^7*mWW*s^7*t^3 - 30942*ep*mtt^6*mWW^2*s^7*t^3 - 339555*ep^2*mtt^6*mWW^2*s^7*t^3 - 1025377*ep^3*mtt^6*mWW^2*s^7*t^3 + 334559*ep^4*mtt^6*mWW^2*s^7*t^3 + 6131593*ep^5*mtt^6*mWW^2*s^7*t^3 + 9215266*ep^6*mtt^6*mWW^2*s^7*t^3 + 4102872*ep^7*mtt^6*mWW^2*s^7*t^3 + 51210*ep*mtt^5*mWW^3*s^7*t^3 + 592697*ep^2*mtt^5*mWW^3*s^7*t^3 + 2230036*ep^3*mtt^5*mWW^3*s^7*t^3 + 1855007*ep^4*mtt^5*mWW^3*s^7*t^3 - 6164262*ep^5*mtt^5*mWW^3*s^7*t^3 - 13024840*ep^6*mtt^5*mWW^3*s^7*t^3 - 6748576*ep^7*mtt^5*mWW^3*s^7*t^3 + 3080*mtt^4*mWW^4*s^7*t^3 + 46364*ep*mtt^4*mWW^4*s^7*t^3 + 134956*ep^2*mtt^4*mWW^4*s^7*t^3 - 863054*ep^3*mtt^4*mWW^4*s^7*t^3 - 5458178*ep^4*mtt^4*mWW^4*s^7*t^3 - 10244384*ep^5*mtt^4*mWW^4*s^7*t^3 - 7303176*ep^6*mtt^4*mWW^4*s^7*t^3 - 1428480*ep^7*mtt^4*mWW^4*s^7*t^3 - 5872*mtt^3*mWW^5*s^7*t^3 - 90148*ep*mtt^3*mWW^5*s^7*t^3 - 460152*ep^2*mtt^3*mWW^5*s^7*t^3 - 458250*ep^3*mtt^3*mWW^5*s^7*t^3 + 3599994*ep^4*mtt^3*mWW^5*s^7*t^3 + 12651656*ep^5*mtt^3*mWW^5*s^7*t^3 + 15252672*ep^6*mtt^3*mWW^5*s^7*t^3 + 6320416*ep^7*mtt^3*mWW^5*s^7*t^3 + 2872*mtt^2*mWW^6*s^7*t^3 + 30438*ep*mtt^2*mWW^6*s^7*t^3 + 108671*ep^2*mtt^2*mWW^6*s^7*t^3 + 122851*ep^3*mtt^2*mWW^6*s^7*t^3 - 548837*ep^4*mtt^2*mWW^6*s^7*t^3 - 2690361*ep^5*mtt^2*mWW^6*s^7*t^3 - 4145642*ep^6*mtt^2*mWW^6*s^7*t^3 - 2107928*ep^7*mtt^2*mWW^6*s^7*t^3 - 1238*ep*mtt*mWW^7*s^7*t^3 + 223*ep^2*mtt*mWW^7*s^7*t^3 + 42474*ep^3*mtt*mWW^7*s^7*t^3 + 87183*ep^4*mtt*mWW^7*s^7*t^3 - 85694*ep^5*mtt*mWW^7*s^7*t^3 - 350640*ep^6*mtt*mWW^7*s^7*t^3 - 240928*ep^7*mtt*mWW^7*s^7*t^3 - 80*mWW^8*s^7*t^3 + 364*ep*mWW^8*s^7*t^3 + 5976*ep^2*mWW^8*s^7*t^3 + 8740*ep^3*mWW^8*s^7*t^3 - 52896*ep^4*mWW^8*s^7*t^3 - 191192*ep^5*mWW^8*s^7*t^3 - 224368*ep^6*mWW^8*s^7*t^3 - 89280*ep^7*mWW^8*s^7*t^3 + 2016*ep*mtt^6*mWW*s^8*t^3 + 13368*ep^2*mtt^6*mWW*s^8*t^3 + 8619*ep^3*mtt^6*mWW*s^8*t^3 - 107878*ep^4*mtt^6*mWW*s^8*t^3 - 297187*ep^5*mtt^6*mWW*s^8*t^3 - 294530*ep^6*mtt^6*mWW*s^8*t^3 - 102488*ep^7*mtt^6*mWW*s^8*t^3 + 7098*ep*mtt^5*mWW^2*s^8*t^3 + 80085*ep^2*mtt^5*mWW^2*s^8*t^3 + 242909*ep^3*mtt^5*mWW^2*s^8*t^3 - 105991*ep^4*mtt^5*mWW^2*s^8*t^3 - 1561195*ep^5*mtt^5*mWW^2*s^8*t^3 - 2325802*ep^6*mtt^5*mWW^2*s^8*t^3 - 1033128*ep^7*mtt^5*mWW^2*s^8*t^3 - 11892*ep*mtt^4*mWW^3*s^8*t^3 - 126402*ep^2*mtt^4*mWW^3*s^8*t^3 - 405092*ep^3*mtt^4*mWW^3*s^8*t^3 - 76424*ep^4*mtt^4*mWW^3*s^8*t^3 + 1781210*ep^5*mtt^4*mWW^3*s^8*t^3 + 2932012*ep^6*mtt^4*mWW^3*s^8*t^3 + 1356848*ep^7*mtt^4*mWW^3*s^8*t^3 - 368*mtt^3*mWW^4*s^8*t^3 - 8834*ep*mtt^3*mWW^4*s^8*t^3 - 50080*ep^2*mtt^3*mWW^4*s^8*t^3 + 4590*ep^3*mtt^3*mWW^4*s^8*t^3 + 673106*ep^4*mtt^3*mWW^4*s^8*t^3 + 1749262*ep^5*mtt^3*mWW^4*s^8*t^3 + 1682964*ep^6*mtt^3*mWW^4*s^8*t^3 + 550080*ep^7*mtt^3*mWW^4*s^8*t^3 + 736*mtt^2*mWW^5*s^8*t^3 + 14872*ep*mtt^2*mWW^5*s^8*t^3 + 92658*ep^2*mtt^2*mWW^5*s^8*t^3 + 153543*ep^3*mtt^2*mWW^5*s^8*t^3 - 481242*ep^4*mtt^2*mWW^5*s^8*t^3 - 2092749*ep^5*mtt^2*mWW^5*s^8*t^3 - 2628702*ep^6*mtt^2*mWW^5*s^8*t^3 - 1086696*ep^7*mtt^2*mWW^5*s^8*t^3 - 304*mtt*mWW^6*s^8*t^3 - 3392*ep*mtt*mWW^6*s^8*t^3 - 13641*ep^2*mtt*mWW^6*s^8*t^3 - 18693*ep^3*mtt*mWW^6*s^8*t^3 + 74425*ep^4*mtt*mWW^6*s^8*t^3 + 381731*ep^5*mtt*mWW^6*s^8*t^3 + 581370*ep^6*mtt*mWW^6*s^8*t^3 + 287928*ep^7*mtt*mWW^6*s^8*t^3 - 64*mWW^7*s^8*t^3 + 132*ep*mWW^7*s^8*t^3 + 3340*ep^2*mWW^7*s^8*t^3 + 2700*ep^3*mWW^7*s^8*t^3 - 43196*ep^4*mWW^7*s^8*t^3 - 135792*ep^5*mWW^7*s^8*t^3 - 151600*ep^6*mWW^7*s^8*t^3 - 58560*ep^7*mWW^7*s^8*t^3 - 288*ep*mtt^5*mWW*s^9*t^3 - 1902*ep^2*mtt^5*mWW*s^9*t^3 - 1257*ep^3*mtt^5*mWW*s^9*t^3 + 14830*ep^4*mtt^5*mWW*s^9*t^3 + 40483*ep^5*mtt^5*mWW*s^9*t^3 + 39602*ep^6*mtt^5*mWW*s^9*t^3 + 13592*ep^7*mtt^5*mWW*s^9*t^3 - 600*ep*mtt^4*mWW^2*s^9*t^3 - 7304*ep^2*mtt^4*mWW^2*s^9*t^3 - 23624*ep^3*mtt^4*mWW^2*s^9*t^3 + 7008*ep^4*mtt^4*mWW^2*s^9*t^3 + 145380*ep^5*mtt^4*mWW^2*s^9*t^3 + 220520*ep^6*mtt^4*mWW^2*s^9*t^3 + 98240*ep^7*mtt^4*mWW^2*s^9*t^3 + 1172*ep*mtt^3*mWW^3*s^9*t^3 + 11538*ep^2*mtt^3*mWW^3*s^9*t^3 + 29592*ep^3*mtt^3*mWW^3*s^9*t^3 - 27598*ep^4*mtt^3*mWW^3*s^9*t^3 - 214180*ep^5*mtt^3*mWW^3*s^9*t^3 - 287552*ep^6*mtt^3*mWW^3*s^9*t^3 - 118432*ep^7*mtt^3*mWW^3*s^9*t^3 + 600*ep*mtt^2*mWW^4*s^9*t^3 + 6070*ep^2*mtt^2*mWW^4*s^9*t^3 + 16684*ep^3*mtt^2*mWW^4*s^9*t^3 - 7438*ep^4*mtt^2*mWW^4*s^9*t^3 - 96976*ep^5*mtt^2*mWW^4*s^9*t^3 - 138792*ep^6*mtt^2*mWW^4*s^9*t^3 - 60288*ep^7*mtt^2*mWW^4*s^9*t^3 - 868*ep*mtt*mWW^5*s^9*t^3 - 8290*ep^2*mtt*mWW^5*s^9*t^3 - 20323*ep^3*mtt*mWW^5*s^9*t^3 + 21086*ep^4*mtt*mWW^5*s^9*t^3 + 149933*ep^5*mtt*mWW^5*s^9*t^3 + 198542*ep^6*mtt*mWW^5*s^9*t^3 + 81480*ep^7*mtt*mWW^5*s^9*t^3 - 16*ep*mWW^6*s^9*t^3 - 232*ep^2*mWW^6*s^9*t^3 - 1336*ep^3*mWW^6*s^9*t^3 - 3904*ep^4*mWW^6*s^9*t^3 - 6112*ep^5*mWW^6*s^9*t^3 - 4864*ep^6*mWW^6*s^9*t^3 - 1536*ep^7*mWW^6*s^9*t^3 + 36*ep^3*mtt^4*mWW*s^10*t^3 + 306*ep^4*mtt^4*mWW*s^10*t^3 + 882*ep^5*mtt^4*mWW*s^10*t^3 + 1044*ep^6*mtt^4*mWW*s^10*t^3 + 432*ep^7*mtt^4*mWW*s^10*t^3 - 36*ep^3*mtt^3*mWW^2*s^10*t^3 - 306*ep^4*mtt^3*mWW^2*s^10*t^3 - 882*ep^5*mtt^3*mWW^2*s^10*t^3 - 1044*ep^6*mtt^3*mWW^2*s^10*t^3 - 432*ep^7*mtt^3*mWW^2*s^10*t^3 - 36*ep^3*mtt^2*mWW^3*s^10*t^3 - 306*ep^4*mtt^2*mWW^3*s^10*t^3 - 882*ep^5*mtt^2*mWW^3*s^10*t^3 - 1044*ep^6*mtt^2*mWW^3*s^10*t^3 - 432*ep^7*mtt^2*mWW^3*s^10*t^3 + 36*ep^3*mtt*mWW^4*s^10*t^3 + 306*ep^4*mtt*mWW^4*s^10*t^3 + 882*ep^5*mtt*mWW^4*s^10*t^3 + 1044*ep^6*mtt*mWW^4*s^10*t^3 + 432*ep^7*mtt*mWW^4*s^10*t^3 - 54*ep^2*mtt^13*mWW*t^4 - 774*ep^3*mtt^13*mWW*t^4 - 4032*ep^4*mtt^13*mWW*t^4 - 9504*ep^5*mtt^13*mWW*t^4 - 10224*ep^6*mtt^13*mWW*t^4 - 4032*ep^7*mtt^13*mWW*t^4 - 414*ep*mtt^12*mWW^2*t^4 - 5991*ep^2*mtt^12*mWW^2*t^4 - 35277*ep^3*mtt^12*mWW^2*t^4 - 109155*ep^4*mtt^12*mWW^2*t^4 - 189381*ep^5*mtt^12*mWW^2*t^4 - 176274*ep^6*mtt^12*mWW^2*t^4 - 69048*ep^7*mtt^12*mWW^2*t^4 + 2676*ep*mtt^11*mWW^3*t^4 + 36813*ep^2*mtt^11*mWW^3*t^4 + 205752*ep^3*mtt^11*mWW^3*t^4 + 600447*ep^4*mtt^11*mWW^3*t^4 + 967332*ep^5*mtt^11*mWW^3*t^4 + 817284*ep^6*mtt^11*mWW^3*t^4 + 283536*ep^7*mtt^11*mWW^3*t^4 - 5874*ep*mtt^10*mWW^4*t^4 - 76584*ep^2*mtt^10*mWW^4*t^4 - 400650*ep^3*mtt^10*mWW^4*t^4 - 1077234*ep^4*mtt^10*mWW^4*t^4 - 1562946*ep^5*mtt^10*mWW^4*t^4 - 1149444*ep^6*mtt^10*mWW^4*t^4 - 329328*ep^7*mtt^10*mWW^4*t^4 + 5178*ep*mtt^9*mWW^5*t^4 + 63342*ep^2*mtt^9*mWW^5*t^4 + 303480*ep^3*mtt^9*mWW^5*t^4 + 721560*ep^4*mtt^9*mWW^5*t^4 + 872496*ep^5*mtt^9*mWW^5*t^4 + 470112*ep^6*mtt^9*mWW^5*t^4 + 62592*ep^7*mtt^9*mWW^5*t^4 - 1434*ep*mtt^8*mWW^6*t^4 - 18228*ep^2*mtt^8*mWW^6*t^4 - 93312*ep^3*mtt^8*mWW^6*t^4 - 251418*ep^4*mtt^8*mWW^6*t^4 - 387300*ep^5*mtt^8*mWW^6*t^4 - 331392*ep^6*mtt^8*mWW^6*t^4 - 123456*ep^7*mtt^8*mWW^6*t^4 + 498*ep*mtt^7*mWW^7*t^4 + 15294*ep^2*mtt^7*mWW^7*t^4 + 140856*ep^3*mtt^7*mWW^7*t^4 + 595758*ep^4*mtt^7*mWW^7*t^4 + 1294122*ep^5*mtt^7*mWW^7*t^4 + 1404372*ep^6*mtt^7*mWW^7*t^4 + 602160*ep^7*mtt^7*mWW^7*t^4 - 750*ep*mtt^6*mWW^8*t^4 - 17604*ep^2*mtt^6*mWW^8*t^4 - 146028*ep^3*mtt^6*mWW^8*t^4 - 581310*ep^4*mtt^6*mWW^8*t^4 - 1203852*ep^5*mtt^6*mWW^8*t^4 - 1250208*ep^6*mtt^6*mWW^8*t^4 - 514368*ep^7*mtt^6*mWW^8*t^4 - 738*ep*mtt^5*mWW^9*t^4 - 11148*ep^2*mtt^5*mWW^9*t^4 - 68196*ep^3*mtt^5*mWW^9*t^4 - 217068*ep^4*mtt^5*mWW^9*t^4 - 380622*ep^5*mtt^5*mWW^9*t^4 - 347748*ep^6*mtt^5*mWW^9*t^4 - 127920*ep^7*mtt^5*mWW^9*t^4 + 1272*ep*mtt^4*mWW^10*t^4 + 21063*ep^2*mtt^4*mWW^10*t^4 + 140499*ep^3*mtt^4*mWW^10*t^4 + 482541*ep^4*mtt^4*mWW^10*t^4 + 899271*ep^5*mtt^4*mWW^10*t^4 + 861462*ep^6*mtt^4*mWW^10*t^4 + 330792*ep^7*mtt^4*mWW^10*t^4 - 414*ep*mtt^3*mWW^11*t^4 - 6903*ep^2*mtt^3*mWW^11*t^4 - 46350*ep^3*mtt^3*mWW^11*t^4 - 160089*ep^4*mtt^3*mWW^11*t^4 - 299616*ep^5*mtt^3*mWW^11*t^4 - 287940*ep^6*mtt^3*mWW^11*t^4 - 110928*ep^7*mtt^3*mWW^11*t^4 + 36*ep^2*mtt^13*s*t^4 + 366*ep^3*mtt^13*s*t^4 + 1392*ep^4*mtt^13*s*t^4 + 2514*ep^5*mtt^13*s*t^4 + 2172*ep^6*mtt^13*s*t^4 + 720*ep^7*mtt^13*s*t^4 + 288*ep*mtt^12*mWW*s*t^4 + 2571*ep^2*mtt^12*mWW*s*t^4 + 10176*ep^3*mtt^12*mWW*s*t^4 + 29369*ep^4*mtt^12*mWW*s*t^4 + 60452*ep^5*mtt^12*mWW*s*t^4 + 66892*ep^6*mtt^12*mWW*s*t^4 + 27952*ep^7*mtt^12*mWW*s*t^4 + 5874*ep*mtt^11*mWW^2*s*t^4 + 71754*ep^2*mtt^11*mWW^2*s*t^4 + 332822*ep^3*mtt^11*mWW^2*s*t^4 + 743380*ep^4*mtt^11*mWW^2*s*t^4 + 860338*ep^5*mtt^11*mWW^2*s*t^4 + 537888*ep^6*mtt^11*mWW^2*s*t^4 + 176224*ep^7*mtt^11*mWW^2*s*t^4 - 26344*ep*mtt^10*mWW^3*s*t^4 - 356297*ep^2*mtt^10*mWW^3*s*t^4 - 1843944*ep^3*mtt^10*mWW^3*s*t^4 - 4554265*ep^4*mtt^10*mWW^3*s*t^4 - 5416166*ep^5*mtt^10*mWW^3*s*t^4 - 2622544*ep^6*mtt^10*mWW^3*s*t^4 - 197920*ep^7*mtt^10*mWW^3*s*t^4 - 808*mtt^9*mWW^4*s*t^4 + 19710*ep*mtt^9*mWW^4*s*t^4 + 447636*ep^2*mtt^9*mWW^4*s*t^4 + 3055030*ep^3*mtt^9*mWW^4*s*t^4 + 9734082*ep^4*mtt^9*mWW^4*s*t^4 + 15611794*ep^5*mtt^9*mWW^4*s*t^4 + 11966476*ep^6*mtt^9*mWW^4*s*t^4 + 3379600*ep^7*mtt^9*mWW^4*s*t^4 + 2704*mtt^8*mWW^5*s*t^4 + 40122*ep*mtt^8*mWW^5*s*t^4 + 87780*ep^2*mtt^8*mWW^5*s*t^4 - 1289924*ep^3*mtt^8*mWW^5*s*t^4 - 9089806*ep^4*mtt^8*mWW^5*s*t^4 - 23919960*ep^5*mtt^8*mWW^5*s*t^4 - 28446608*ep^6*mtt^8*mWW^5*s*t^4 - 12744768*ep^7*mtt^8*mWW^5*s*t^4 - 3360*mtt^7*mWW^6*s*t^4 - 59834*ep*mtt^7*mWW^6*s*t^4 - 387828*ep^2*mtt^7*mWW^6*s*t^4 - 688966*ep^3*mtt^7*mWW^6*s*t^4 + 3151386*ep^4*mtt^7*mWW^6*s*t^4 + 16302274*ep^5*mtt^7*mWW^6*s*t^4 + 25998552*ep^6*mtt^7*mWW^6*s*t^4 + 14115776*ep^7*mtt^7*mWW^6*s*t^4 + 2456*mtt^6*mWW^7*s*t^4 + 13050*ep*mtt^6*mWW^7*s*t^4 - 40538*ep^2*mtt^6*mWW^7*s*t^4 - 373352*ep^3*mtt^6*mWW^7*s*t^4 - 883918*ep^4*mtt^6*mWW^7*s*t^4 - 1463050*ep^5*mtt^6*mWW^7*s*t^4 - 2358180*ep^6*mtt^6*mWW^7*s*t^4 - 1741168*ep^7*mtt^6*mWW^7*s*t^4 - 2160*mtt^5*mWW^8*s*t^4 - 14*ep*mtt^5*mWW^8*s*t^4 + 218874*ep^2*mtt^5*mWW^8*s*t^4 + 1268850*ep^3*mtt^5*mWW^8*s*t^4 + 2164728*ep^4*mtt^5*mWW^8*s*t^4 - 1150554*ep^5*mtt^5*mWW^8*s*t^4 - 6331572*ep^6*mtt^5*mWW^8*s*t^4 - 4405552*ep^7*mtt^5*mWW^8*s*t^4 + 1720*mtt^4*mWW^9*s*t^4 + 16750*ep*mtt^4*mWW^9*s*t^4 + 17367*ep^2*mtt^4*mWW^9*s*t^4 - 317036*ep^3*mtt^4*mWW^9*s*t^4 - 1302617*ep^4*mtt^4*mWW^9*s*t^4 - 1575724*ep^5*mtt^4*mWW^9*s*t^4 + 142644*ep^6*mtt^4*mWW^9*s*t^4 + 932176*ep^7*mtt^4*mWW^9*s*t^4 - 552*mtt^3*mWW^10*s*t^4 - 10184*ep*mtt^3*mWW^10*s*t^4 - 71752*ep^2*mtt^3*mWW^10*s*t^4 - 229982*ep^3*mtt^3*mWW^10*s*t^4 - 277072*ep^4*mtt^3*mWW^10*s*t^4 + 131938*ep^5*mtt^3*mWW^10*s*t^4 + 507924*ep^6*mtt^3*mWW^10*s*t^4 + 259120*ep^7*mtt^3*mWW^10*s*t^4 + 582*ep*mtt^2*mWW^11*s*t^4 + 10437*ep^2*mtt^2*mWW^11*s*t^4 + 76560*ep^3*mtt^2*mWW^11*s*t^4 + 286605*ep^4*mtt^2*mWW^11*s*t^4 + 564128*ep^5*mtt^2*mWW^11*s*t^4 + 545092*ep^6*mtt^2*mWW^11*s*t^4 + 201296*ep^7*mtt^2*mWW^11*s*t^4 - 40*ep^2*mtt*mWW^12*s*t^4 - 600*ep^3*mtt*mWW^12*s*t^4 - 3264*ep^4*mtt*mWW^12*s*t^4 - 7984*ep^5*mtt*mWW^12*s*t^4 - 8736*ep^6*mtt*mWW^12*s*t^4 - 3456*ep^7*mtt*mWW^12*s*t^4 - 288*ep^2*mtt^12*s^2*t^4 - 2928*ep^3*mtt^12*s^2*t^4 - 11136*ep^4*mtt^12*s^2*t^4 - 20112*ep^5*mtt^12*s^2*t^4 - 17376*ep^6*mtt^12*s^2*t^4 - 5760*ep^7*mtt^12*s^2*t^4 - 4128*ep*mtt^11*mWW*s^2*t^4 - 30309*ep^2*mtt^11*mWW*s^2*t^4 - 52804*ep^3*mtt^11*mWW*s^2*t^4 + 62091*ep^4*mtt^11*mWW*s^2*t^4 + 272574*ep^5*mtt^11*mWW*s^2*t^4 + 271632*ep^6*mtt^11*mWW*s^2*t^4 + 88864*ep^7*mtt^11*mWW*s^2*t^4 - 29442*ep*mtt^10*mWW^2*s^2*t^4 - 333577*ep^2*mtt^10*mWW^2*s^2*t^4 - 1318291*ep^3*mtt^10*mWW^2*s^2*t^4 - 1995177*ep^4*mtt^10*mWW^2*s^2*t^4 - 346759*ep^5*mtt^10*mWW^2*s^2*t^4 + 1545898*ep^6*mtt^10*mWW^2*s^2*t^4 + 823256*ep^7*mtt^10*mWW^2*s^2*t^4 + 118766*ep*mtt^9*mWW^3*s^2*t^4 + 1505366*ep^2*mtt^9*mWW^3*s^2*t^4 + 6929464*ep^3*mtt^9*mWW^3*s^2*t^4 + 13270424*ep^4*mtt^9*mWW^3*s^2*t^4 + 6430852*ep^5*mtt^9*mWW^3*s^2*t^4 - 9117256*ep^6*mtt^9*mWW^3*s^2*t^4 - 8303584*ep^7*mtt^9*mWW^3*s^2*t^4 + 5216*mtt^8*mWW^4*s^2*t^4 - 10232*ep*mtt^8*mWW^4*s^2*t^4 - 1195310*ep^2*mtt^8*mWW^4*s^2*t^4 - 9871690*ep^3*mtt^8*mWW^4*s^2*t^4 - 33229854*ep^4*mtt^8*mWW^4*s^2*t^4 - 52187938*ep^5*mtt^8*mWW^4*s^2*t^4 - 35956008*ep^6*mtt^8*mWW^4*s^2*t^4 - 7594208*ep^7*mtt^8*mWW^4*s^2*t^4 - 15736*mtt^7*mWW^5*s^2*t^4 - 311430*ep*mtt^7*mWW^5*s^2*t^4 - 1555456*ep^2*mtt^7*mWW^5*s^2*t^4 + 1756906*ep^3*mtt^7*mWW^5*s^2*t^4 + 35841368*ep^4*mtt^7*mWW^5*s^2*t^4 + 109692564*ep^5*mtt^7*mWW^5*s^2*t^4 + 136936444*ep^6*mtt^7*mWW^5*s^2*t^4 + 62098512*ep^7*mtt^7*mWW^5*s^2*t^4 + 16456*mtt^6*mWW^6*s^2*t^4 + 312700*ep*mtt^6*mWW^6*s^2*t^4 + 2099880*ep^2*mtt^6*mWW^6*s^2*t^4 + 4314502*ep^3*mtt^6*mWW^6*s^2*t^4 - 12295204*ep^4*mtt^6*mWW^6*s^2*t^4 - 71801450*ep^5*mtt^6*mWW^6*s^2*t^4 - 115058420*ep^6*mtt^6*mWW^6*s^2*t^4 - 61648784*ep^7*mtt^6*mWW^6*s^2*t^4 - 7920*mtt^5*mWW^7*s^2*t^4 - 28886*ep*mtt^5*mWW^7*s^2*t^4 + 198096*ep^2*mtt^5*mWW^7*s^2*t^4 + 454510*ep^3*mtt^5*mWW^7*s^2*t^4 - 4035200*ep^4*mtt^5*mWW^7*s^2*t^4 - 15510248*ep^5*mtt^5*mWW^7*s^2*t^4 - 17808528*ep^6*mtt^5*mWW^7*s^2*t^4 - 6081536*ep^7*mtt^5*mWW^7*s^2*t^4 + 4576*mtt^4*mWW^8*s^2*t^4 - 36880*ep*mtt^4*mWW^8*s^2*t^4 - 840082*ep^2*mtt^4*mWW^8*s^2*t^4 - 3349744*ep^3*mtt^4*mWW^8*s^2*t^4 + 252490*ep^4*mtt^4*mWW^8*s^2*t^4 + 25215616*ep^5*mtt^4*mWW^8*s^2*t^4 + 47901412*ep^6*mtt^4*mWW^8*s^2*t^4 + 27059472*ep^7*mtt^4*mWW^8*s^2*t^4 - 3832*mtt^3*mWW^9*s^2*t^4 - 30522*ep*mtt^3*mWW^9*s^2*t^4 + 40997*ep^2*mtt^3*mWW^9*s^2*t^4 + 1036690*ep^3*mtt^3*mWW^9*s^2*t^4 + 3347737*ep^4*mtt^3*mWW^9*s^2*t^4 + 2817078*ep^5*mtt^3*mWW^9*s^2*t^4 - 2733996*ep^6*mtt^3*mWW^9*s^2*t^4 - 3782000*ep^7*mtt^3*mWW^9*s^2*t^4 + 1240*mtt^2*mWW^10*s^2*t^4 + 20078*ep*mtt^2*mWW^10*s^2*t^4 + 111569*ep^2*mtt^2*mWW^10*s^2*t^4 + 118667*ep^3*mtt^2*mWW^10*s^2*t^4 - 1106967*ep^4*mtt^2*mWW^10*s^2*t^4 - 4285137*ep^5*mtt^2*mWW^10*s^2*t^4 - 5637178*ep^6*mtt^2*mWW^10*s^2*t^4 - 2518040*ep^7*mtt^2*mWW^10*s^2*t^4 - 24*ep*mtt*mWW^11*s^2*t^4 - 886*ep^2*mtt*mWW^11*s^2*t^4 - 15330*ep^3*mtt*mWW^11*s^2*t^4 - 101004*ep^4*mtt*mWW^11*s^2*t^4 - 278384*ep^5*mtt*mWW^11*s^2*t^4 - 328352*ep^6*mtt*mWW^11*s^2*t^4 - 136960*ep^7*mtt*mWW^11*s^2*t^4 + 1008*ep^2*mtt^11*s^3*t^4 + 10248*ep^3*mtt^11*s^3*t^4 + 38976*ep^4*mtt^11*s^3*t^4 + 70392*ep^5*mtt^11*s^3*t^4 + 60816*ep^6*mtt^11*s^3*t^4 + 20160*ep^7*mtt^11*s^3*t^4 + 19104*ep*mtt^10*mWW*s^3*t^4 + 133335*ep^2*mtt^10*mWW*s^3*t^4 + 147148*ep^3*mtt^10*mWW*s^3*t^4 - 787625*ep^4*mtt^10*mWW*s^3*t^4 - 2435770*ep^5*mtt^10*mWW*s^3*t^4 - 2523856*ep^6*mtt^10*mWW*s^3*t^4 - 915936*ep^7*mtt^10*mWW*s^3*t^4 + 74934*ep*mtt^9*mWW^2*s^3*t^4 + 821902*ep^2*mtt^9*mWW^2*s^3*t^4 + 2902128*ep^3*mtt^9*mWW^2*s^3*t^4 + 2596614*ep^4*mtt^9*mWW^2*s^3*t^4 - 5084470*ep^5*mtt^9*mWW^2*s^3*t^4 - 10440704*ep^6*mtt^9*mWW^2*s^3*t^4 - 4712736*ep^7*mtt^9*mWW^2*s^3*t^4 - 295394*ep*mtt^8*mWW^3*s^3*t^4 - 3491546*ep^2*mtt^8*mWW^3*s^3*t^4 - 14230518*ep^3*mtt^8*mWW^3*s^3*t^4 - 19212720*ep^4*mtt^8*mWW^3*s^3*t^4 + 14382494*ep^5*mtt^8*mWW^3*s^3*t^4 + 54618712*ep^6*mtt^8*mWW^3*s^3*t^4 + 33475136*ep^7*mtt^8*mWW^3*s^3*t^4 - 13368*mtt^7*mWW^4*s^3*t^4 - 25576*ep*mtt^7*mWW^4*s^3*t^4 + 2004638*ep^2*mtt^7*mWW^4*s^3*t^4 + 17556198*ep^3*mtt^7*mWW^4*s^3*t^4 + 57427356*ep^4*mtt^7*mWW^4*s^3*t^4 + 81417632*ep^5*mtt^7*mWW^4*s^3*t^4 + 42516632*ep^6*mtt^7*mWW^4*s^3*t^4 + 898128*ep^7*mtt^7*mWW^4*s^3*t^4 + 35040*mtt^6*mWW^5*s^3*t^4 + 705226*ep*mtt^6*mWW^5*s^3*t^4 + 3792134*ep^2*mtt^6*mWW^5*s^3*t^4 - 706808*ep^3*mtt^6*mWW^5*s^3*t^4 - 64517476*ep^4*mtt^6*mWW^5*s^3*t^4 - 206151088*ep^5*mtt^6*mWW^5*s^3*t^4 - 258003792*ep^6*mtt^6*mWW^5*s^3*t^4 - 115918560*ep^7*mtt^6*mWW^5*s^3*t^4 - 28016*mtt^5*mWW^6*s^3*t^4 - 545512*ep*mtt^5*mWW^6*s^3*t^4 - 3680078*ep^2*mtt^5*mWW^6*s^3*t^4 - 7818942*ep^3*mtt^5*mWW^6*s^3*t^4 + 19060432*ep^4*mtt^5*mWW^6*s^3*t^4 + 116712784*ep^5*mtt^5*mWW^6*s^3*t^4 + 186991036*ep^6*mtt^5*mWW^6*s^3*t^4 + 99526624*ep^7*mtt^5*mWW^6*s^3*t^4 + 5248*mtt^4*mWW^7*s^3*t^4 - 39066*ep*mtt^4*mWW^7*s^3*t^4 - 669050*ep^2*mtt^4*mWW^7*s^3*t^4 - 715372*ep^3*mtt^4*mWW^7*s^3*t^4 + 11805212*ep^4*mtt^4*mWW^7*s^3*t^4 + 43265684*ep^5*mtt^4*mWW^7*s^3*t^4 + 53759644*ep^6*mtt^4*mWW^7*s^3*t^4 + 22226896*ep^7*mtt^4*mWW^7*s^3*t^4 - 296*mtt^3*mWW^8*s^3*t^4 + 108128*ep*mtt^3*mWW^8*s^3*t^4 + 1255850*ep^2*mtt^3*mWW^8*s^3*t^4 + 3781332*ep^3*mtt^3*mWW^8*s^3*t^4 - 5254564*ep^4*mtt^3*mWW^8*s^3*t^4 - 45600990*ep^5*mtt^3*mWW^8*s^3*t^4 - 76855724*ep^6*mtt^3*mWW^8*s^3*t^4 - 41256368*ep^7*mtt^3*mWW^8*s^3*t^4 + 2016*mtt^2*mWW^9*s^3*t^4 + 7854*ep*mtt^2*mWW^9*s^3*t^4 - 113389*ep^2*mtt^2*mWW^9*s^3*t^4 - 875562*ep^3*mtt^2*mWW^9*s^3*t^4 - 1872315*ep^4*mtt^2*mWW^9*s^3*t^4 + 630412*ep^5*mtt^2*mWW^9*s^3*t^4 + 6111700*ep^6*mtt^2*mWW^9*s^3*t^4 + 4933904*ep^7*mtt^2*mWW^9*s^3*t^4 - 624*mtt*mWW^10*s^3*t^4 - 9734*ep*mtt*mWW^10*s^3*t^4 - 54824*ep^2*mtt*mWW^10*s^3*t^4 - 45112*ep^3*mtt*mWW^10*s^3*t^4 + 750442*ep^4*mtt*mWW^10*s^3*t^4 + 2887680*ep^5*mtt*mWW^10*s^3*t^4 + 3878944*ep^6*mtt*mWW^10*s^3*t^4 + 1771008*ep^7*mtt*mWW^10*s^3*t^4 + 36*ep*mWW^11*s^3*t^4 + 308*ep^2*mWW^11*s^3*t^4 + 828*ep^3*mWW^11*s^3*t^4 + 516*ep^4*mWW^11*s^3*t^4 - 1064*ep^5*mWW^11*s^3*t^4 - 1664*ep^6*mWW^11*s^3*t^4 - 640*ep^7*mWW^11*s^3*t^4 - 2016*ep^2*mtt^10*s^4*t^4 - 20496*ep^3*mtt^10*s^4*t^4 - 77952*ep^4*mtt^10*s^4*t^4 - 140784*ep^5*mtt^10*s^4*t^4 - 121632*ep^6*mtt^10*s^4*t^4 - 40320*ep^7*mtt^10*s^4*t^4 - 44064*ep*mtt^9*mWW*s^4*t^4 - 300693*ep^2*mtt^9*mWW*s^4*t^4 - 246336*ep^3*mtt^9*mWW*s^4*t^4 + 2285207*ep^4*mtt^9*mWW*s^4*t^4 + 6702758*ep^5*mtt^9*mWW*s^4*t^4 + 6981136*ep^6*mtt^9*mWW*s^4*t^4 + 2572192*ep^7*mtt^9*mWW*s^4*t^4 - 108906*ep*mtt^8*mWW^2*s^4*t^4 - 1190951*ep^2*mtt^8*mWW^2*s^4*t^4 - 3907475*ep^3*mtt^8*mWW^2*s^4*t^4 - 1499875*ep^4*mtt^8*mWW^2*s^4*t^4 + 13532721*ep^5*mtt^8*mWW^2*s^4*t^4 + 22241802*ep^6*mtt^8*mWW^2*s^4*t^4 + 9758072*ep^7*mtt^8*mWW^2*s^4*t^4 + 435160*ep*mtt^7*mWW^3*s^4*t^4 + 4817037*ep^2*mtt^7*mWW^3*s^4*t^4 + 17418108*ep^3*mtt^7*mWW^3*s^4*t^4 + 13877635*ep^4*mtt^7*mWW^3*s^4*t^4 - 48685056*ep^5*mtt^7*mWW^3*s^4*t^4 - 104870780*ep^6*mtt^7*mWW^3*s^4*t^4 - 57294224*ep^7*mtt^7*mWW^3*s^4*t^4 + 17544*mtt^6*mWW^4*s^4*t^4 + 20718*ep*mtt^6*mWW^4*s^4*t^4 - 2323570*ep^2*mtt^6*mWW^4*s^4*t^4 - 18691228*ep^3*mtt^6*mWW^4*s^4*t^4 - 54975812*ep^4*mtt^6*mWW^4*s^4*t^4 - 62164676*ep^5*mtt^6*mWW^4*s^4*t^4 - 9591116*ep^6*mtt^6*mWW^4*s^4*t^4 + 16841440*ep^7*mtt^6*mWW^4*s^4*t^4 - 38816*mtt^5*mWW^5*s^4*t^4 - 758894*ep*mtt^5*mWW^5*s^4*t^4 - 4073494*ep^2*mtt^5*mWW^5*s^4*t^4 - 106224*ep^3*mtt^5*mWW^5*s^4*t^4 + 61403794*ep^4*mtt^5*mWW^5*s^4*t^4 + 194976630*ep^5*mtt^5*mWW^5*s^4*t^4 + 239499728*ep^6*mtt^5*mWW^5*s^4*t^4 + 105417728*ep^7*mtt^5*mWW^5*s^4*t^4 + 20992*mtt^4*mWW^6*s^4*t^4 + 430712*ep*mtt^4*mWW^6*s^4*t^4 + 2946913*ep^2*mtt^4*mWW^6*s^4*t^4 + 6430439*ep^3*mtt^4*mWW^6*s^4*t^4 - 14095837*ep^4*mtt^4*mWW^6*s^4*t^4 - 89691217*ep^5*mtt^4*mWW^6*s^4*t^4 - 143967730*ep^6*mtt^4*mWW^6*s^4*t^4 - 76497096*ep^7*mtt^4*mWW^6*s^4*t^4 + 4000*mtt^3*mWW^7*s^4*t^4 + 116482*ep*mtt^3*mWW^7*s^4*t^4 + 851373*ep^2*mtt^3*mWW^7*s^4*t^4 + 738864*ep^3*mtt^3*mWW^7*s^4*t^4 - 11998703*ep^4*mtt^3*mWW^7*s^4*t^4 - 43455404*ep^5*mtt^3*mWW^7*s^4*t^4 - 54963276*ep^6*mtt^3*mWW^7*s^4*t^4 - 23647056*ep^7*mtt^3*mWW^7*s^4*t^4 - 3640*mtt^2*mWW^8*s^4*t^4 - 94120*ep*mtt^2*mWW^8*s^4*t^4 - 771564*ep^2*mtt^2*mWW^8*s^4*t^4 - 1855668*ep^3*mtt^2*mWW^8*s^4*t^4 + 4631224*ep^4*mtt^2*mWW^8*s^4*t^4 + 29149700*ep^5*mtt^2*mWW^8*s^4*t^4 + 46371588*ep^6*mtt^2*mWW^8*s^4*t^4 + 24125552*ep^7*mtt^2*mWW^8*s^4*t^4 - 96*mtt*mWW^9*s^4*t^4 + 3140*ep*mtt*mWW^9*s^4*t^4 + 48185*ep^2*mtt*mWW^9*s^4*t^4 + 217012*ep^3*mtt*mWW^9*s^4*t^4 + 259531*ep^4*mtt*mWW^9*s^4*t^4 - 761656*ep^5*mtt*mWW^9*s^4*t^4 - 2221640*ep^6*mtt*mWW^9*s^4*t^4 - 1508032*ep^7*mtt*mWW^9*s^4*t^4 + 16*mWW^10*s^4*t^4 - 228*ep*mWW^10*s^4*t^4 - 2180*ep^2*mWW^10*s^4*t^4 - 804*ep^3*mWW^10*s^4*t^4 + 27396*ep^4*mWW^10*s^4*t^4 + 77720*ep^5*mWW^10*s^4*t^4 + 80512*ep^6*mWW^10*s^4*t^4 + 29056*ep^7*mWW^10*s^4*t^4 + 2520*ep^2*mtt^9*s^5*t^4 + 25620*ep^3*mtt^9*s^5*t^4 + 97440*ep^4*mtt^9*s^5*t^4 + 175980*ep^5*mtt^9*s^5*t^4 + 152040*ep^6*mtt^9*s^5*t^4 + 50400*ep^7*mtt^9*s^5*t^4 + 58080*ep*mtt^8*mWW*s^5*t^4 + 391089*ep^2*mtt^8*mWW*s^5*t^4 + 257804*ep^3*mtt^8*mWW*s^5*t^4 - 3332643*ep^4*mtt^8*mWW*s^5*t^4 - 9551466*ep^5*mtt^8*mWW*s^5*t^4 - 9949176*ep^6*mtt^8*mWW*s^5*t^4 - 3680768*ep^7*mtt^8*mWW*s^5*t^4 + 92334*ep*mtt^7*mWW^2*s^5*t^4 + 1037910*ep^2*mtt^7*mWW^2*s^5*t^4 + 3299702*ep^3*mtt^7*mWW^2*s^5*t^4 + 52006*ep^4*mtt^7*mWW^2*s^5*t^4 - 15801232*ep^5*mtt^7*mWW^2*s^5*t^4 - 24377420*ep^6*mtt^7*mWW^2*s^5*t^4 - 10651952*ep^7*mtt^7*mWW^2*s^5*t^4 - 390364*ep*mtt^6*mWW^3*s^5*t^4 - 4056781*ep^2*mtt^6*mWW^3*s^5*t^4 - 12959760*ep^3*mtt^6*mWW^3*s^5*t^4 - 2985215*ep^4*mtt^6*mWW^3*s^5*t^4 + 57995952*ep^5*mtt^6*mWW^3*s^5*t^4 + 102224404*ep^6*mtt^6*mWW^3*s^5*t^4 + 51879440*ep^7*mtt^6*mWW^3*s^5*t^4 - 12464*mtt^5*mWW^4*s^5*t^4 + 22770*ep*mtt^5*mWW^4*s^5*t^4 + 1795292*ep^2*mtt^5*mWW^4*s^5*t^4 + 12042832*ep^3*mtt^5*mWW^4*s^5*t^4 + 29378700*ep^4*mtt^5*mWW^4*s^5*t^4 + 19161378*ep^5*mtt^5*mWW^4*s^5*t^4 - 20927768*ep^6*mtt^5*mWW^4*s^5*t^4 - 23032992*ep^7*mtt^5*mWW^4*s^5*t^4 + 23008*mtt^4*mWW^5*s^5*t^4 + 440606*ep*mtt^4*mWW^5*s^5*t^4 + 2309691*ep^2*mtt^4*mWW^5*s^5*t^4 - 48660*ep^3*mtt^4*mWW^5*s^5*t^4 - 33293467*ep^4*mtt^4*mWW^5*s^5*t^4 - 101263842*ep^5*mtt^4*mWW^5*s^5*t^4 - 119494444*ep^6*mtt^4*mWW^5*s^5*t^4 - 50691984*ep^7*mtt^4*mWW^5*s^5*t^4 - 7248*mtt^3*mWW^6*s^5*t^4 - 172312*ep*mtt^3*mWW^6*s^5*t^4 - 1219790*ep^2*mtt^3*mWW^6*s^5*t^4 - 2644582*ep^3*mtt^3*mWW^6*s^5*t^4 + 6108792*ep^4*mtt^3*mWW^6*s^5*t^4 + 37632984*ep^5*mtt^3*mWW^6*s^5*t^4 + 59591856*ep^6*mtt^3*mWW^6*s^5*t^4 + 31368672*ep^7*mtt^3*mWW^6*s^5*t^4 - 5360*mtt^2*mWW^7*s^5*t^4 - 78990*ep*mtt^2*mWW^7*s^5*t^4 - 426173*ep^2*mtt^2*mWW^7*s^5*t^4 - 289534*ep^3*mtt^2*mWW^7*s^5*t^4 + 5243287*ep^4*mtt^2*mWW^7*s^5*t^4 + 18408486*ep^5*mtt^2*mWW^7*s^5*t^4 + 23223220*ep^6*mtt^2*mWW^7*s^5*t^4 + 10110128*ep^7*mtt^2*mWW^7*s^5*t^4 + 2208*mtt*mWW^8*s^5*t^4 + 29100*ep*mtt*mWW^8*s^5*t^4 + 167610*ep^2*mtt*mWW^8*s^5*t^4 + 316218*ep^3*mtt*mWW^8*s^5*t^4 - 1189532*ep^4*mtt*mWW^8*s^5*t^4 - 6403280*ep^5*mtt*mWW^8*s^5*t^4 - 9922392*ep^6*mtt*mWW^8*s^5*t^4 - 5105568*ep^7*mtt*mWW^8*s^5*t^4 - 144*mWW^9*s^5*t^4 - 1224*ep*mWW^9*s^5*t^4 - 2616*ep^2*mWW^9*s^5*t^4 + 3864*ep^3*mWW^9*s^5*t^4 + 18312*ep^4*mWW^9*s^5*t^4 + 12720*ep^5*mWW^9*s^5*t^4 - 9792*ep^6*mWW^9*s^5*t^4 - 9600*ep^7*mWW^9*s^5*t^4 - 2016*ep^2*mtt^8*s^6*t^4 - 20496*ep^3*mtt^8*s^6*t^4 - 77952*ep^4*mtt^8*s^6*t^4 - 140784*ep^5*mtt^8*s^6*t^4 - 121632*ep^6*mtt^8*s^6*t^4 - 40320*ep^7*mtt^8*s^6*t^4 - 45408*ep*mtt^7*mWW*s^6*t^4 - 302751*ep^2*mtt^7*mWW*s^6*t^4 - 167516*ep^3*mtt^7*mWW*s^6*t^4 + 2751841*ep^4*mtt^7*mWW*s^6*t^4 + 7766618*ep^5*mtt^7*mWW*s^6*t^4 + 8068208*ep^6*mtt^7*mWW*s^6*t^4 + 2983008*ep^7*mtt^7*mWW*s^6*t^4 - 42654*ep*mtt^6*mWW^2*s^6*t^4 - 519955*ep^2*mtt^6*mWW^2*s^6*t^4 - 1701197*ep^3*mtt^6*mWW^2*s^6*t^4 + 229381*ep^4*mtt^6*mWW^2*s^6*t^4 + 9432759*ep^5*mtt^6*mWW^2*s^6*t^4 + 14484598*ep^6*mtt^6*mWW^2*s^6*t^4 + 6399336*ep^7*mtt^6*mWW^2*s^6*t^4 + 211262*ep*mtt^5*mWW^3*s^6*t^4 + 2057012*ep^2*mtt^5*mWW^3*s^6*t^4 + 5696152*ep^3*mtt^5*mWW^3*s^6*t^4 - 2437622*ep^4*mtt^5*mWW^3*s^6*t^4 - 35577636*ep^5*mtt^5*mWW^3*s^6*t^4 - 54753392*ep^6*mtt^5*mWW^3*s^6*t^4 - 25876544*ep^7*mtt^5*mWW^3*s^6*t^4 + 4536*mtt^4*mWW^4*s^6*t^4 - 34076*ep*mtt^4*mWW^4*s^6*t^4 - 832744*ep^2*mtt^4*mWW^4*s^6*t^4 - 4446952*ep^3*mtt^4*mWW^4*s^6*t^4 - 8217524*ep^4*mtt^4*mWW^4*s^6*t^4 + 934800*ep^5*mtt^4*mWW^4*s^6*t^4 + 16846448*ep^6*mtt^4*mWW^4*s^6*t^4 + 12039056*ep^7*mtt^4*mWW^4*s^6*t^4 - 7272*mtt^3*mWW^5*s^6*t^4 - 147246*ep*mtt^3*mWW^5*s^6*t^4 - 771841*ep^2*mtt^3*mWW^5*s^6*t^4 + 86116*ep^3*mtt^3*mWW^5*s^6*t^4 + 10877123*ep^4*mtt^3*mWW^5*s^6*t^4 + 31346880*ep^5*mtt^3*mWW^5*s^6*t^4 + 35123804*ep^6*mtt^3*mWW^5*s^6*t^4 + 14151344*ep^7*mtt^3*mWW^5*s^6*t^4 + 1272*mtt^2*mWW^6*s^6*t^4 + 41194*ep*mtt^2*mWW^6*s^6*t^4 + 302997*ep^2*mtt^2*mWW^6*s^6*t^4 + 572033*ep^3*mtt^2*mWW^6*s^6*t^4 - 2087743*ep^4*mtt^2*mWW^6*s^6*t^4 - 10608543*ep^5*mtt^2*mWW^6*s^6*t^4 - 15875870*ep^6*mtt^2*mWW^6*s^6*t^4 - 8048280*ep^7*mtt^2*mWW^6*s^6*t^4 + 1944*mtt*mWW^7*s^6*t^4 + 19620*ep*mtt*mWW^7*s^6*t^4 + 72174*ep^2*mtt*mWW^7*s^6*t^4 + 5144*ep^3*mtt*mWW^7*s^6*t^4 - 845876*ep^4*mtt*mWW^7*s^6*t^4 - 2645166*ep^5*mtt*mWW^7*s^6*t^4 - 3218036*ep^6*mtt*mWW^7*s^6*t^4 - 1393392*ep^7*mtt*mWW^7*s^6*t^4 - 480*mWW^8*s^6*t^4 - 2692*ep*mWW^8*s^6*t^4 + 1204*ep^2*mWW^8*s^6*t^4 + 20372*ep^3*mWW^8*s^6*t^4 - 14964*ep^4*mWW^8*s^6*t^4 - 167840*ep^5*mWW^8*s^6*t^4 - 239152*ep^6*mWW^8*s^6*t^4 - 103232*ep^7*mWW^8*s^6*t^4 + 1008*ep^2*mtt^7*s^7*t^4 + 10248*ep^3*mtt^7*s^7*t^4 + 38976*ep^4*mtt^7*s^7*t^4 + 70392*ep^5*mtt^7*s^7*t^4 + 60816*ep^6*mtt^7*s^7*t^4 + 20160*ep^7*mtt^7*s^7*t^4 + 20448*ep*mtt^6*mWW*s^7*t^4 + 135069*ep^2*mtt^6*mWW*s^7*t^4 + 63684*ep^3*mtt^6*mWW*s^7*t^4 - 1278451*ep^4*mtt^6*mWW*s^7*t^4 - 3556654*ep^5*mtt^6*mWW*s^7*t^4 - 3672272*ep^6*mtt^6*mWW*s^7*t^4 - 1350944*ep^7*mtt^6*mWW*s^7*t^4 + 7722*ep*mtt^5*mWW^2*s^7*t^4 + 125066*ep^2*mtt^5*mWW^2*s^7*t^4 + 483276*ep^3*mtt^5*mWW^2*s^7*t^4 + 63018*ep^4*mtt^5*mWW^2*s^7*t^4 - 2540854*ep^5*mtt^5*mWW^2*s^7*t^4 - 4175592*ep^6*mtt^5*mWW^2*s^7*t^4 - 1912896*ep^7*mtt^5*mWW^2*s^7*t^4 - 65082*ep*mtt^4*mWW^3*s^7*t^4 - 589168*ep^2*mtt^4*mWW^3*s^7*t^4 - 1348590*ep^3*mtt^4*mWW^3*s^7*t^4 + 1863030*ep^4*mtt^4*mWW^3*s^7*t^4 + 11651150*ep^5*mtt^4*mWW^3*s^7*t^4 + 15812256*ep^6*mtt^4*mWW^3*s^7*t^4 + 6877920*ep^7*mtt^4*mWW^3*s^7*t^4 - 656*mtt^3*mWW^4*s^7*t^4 + 15648*ep*mtt^3*mWW^4*s^7*t^4 + 204266*ep^2*mtt^3*mWW^4*s^7*t^4 + 800430*ep^3*mtt^3*mWW^4*s^7*t^4 + 900496*ep^4*mtt^3*mWW^4*s^7*t^4 - 1496860*ep^5*mtt^3*mWW^4*s^7*t^4 - 4023812*ep^6*mtt^3*mWW^4*s^7*t^4 - 2314560*ep^7*mtt^3*mWW^4*s^7*t^4 + 1072*mtt^2*mWW^5*s^7*t^4 + 28854*ep*mtt^2*mWW^5*s^7*t^4 + 166589*ep^2*mtt^2*mWW^5*s^7*t^4 + 21392*ep^3*mtt^2*mWW^5*s^7*t^4 - 2136361*ep^4*mtt^2*mWW^5*s^7*t^4 - 6184682*ep^5*mtt^2*mWW^5*s^7*t^4 - 6809540*ep^6*mtt^2*mWW^5*s^7*t^4 - 2661360*ep^7*mtt^2*mWW^5*s^7*t^4 - 96*mtt*mWW^6*s^7*t^4 - 5418*ep*mtt*mWW^6*s^7*t^4 - 42370*ep^2*mtt*mWW^6*s^7*t^4 - 64532*ep^3*mtt*mWW^6*s^7*t^4 + 409616*ep^4*mtt*mWW^6*s^7*t^4 + 1783764*ep^5*mtt*mWW^6*s^7*t^4 + 2535200*ep^6*mtt*mWW^6*s^7*t^4 + 1235504*ep^7*mtt*mWW^6*s^7*t^4 - 320*mWW^7*s^7*t^4 - 2172*ep*mWW^7*s^7*t^4 - 2116*ep^2*mWW^7*s^7*t^4 + 10596*ep^3*mWW^7*s^7*t^4 + 15980*ep^4*mWW^7*s^7*t^4 - 26448*ep^5*mWW^7*s^7*t^4 - 62864*ep^6*mWW^7*s^7*t^4 - 31296*ep^7*mWW^7*s^7*t^4 - 288*ep^2*mtt^6*s^8*t^4 - 2928*ep^3*mtt^6*s^8*t^4 - 11136*ep^4*mtt^6*s^8*t^4 - 20112*ep^5*mtt^6*s^8*t^4 - 17376*ep^6*mtt^6*s^8*t^4 - 5760*ep^7*mtt^6*s^8*t^4 - 4704*ep*mtt^5*mWW*s^8*t^4 - 30705*ep^2*mtt^5*mWW*s^8*t^4 - 12058*ep^3*mtt^5*mWW*s^8*t^4 + 298365*ep^4*mtt^5*mWW*s^8*t^4 + 814050*ep^5*mtt^5*mWW*s^8*t^4 + 829536*ep^6*mtt^5*mWW*s^8*t^4 + 301216*ep^7*mtt^5*mWW*s^8*t^4 + 936*ep*mtt^4*mWW^2*s^8*t^4 - 3638*ep^2*mtt^4*mWW^2*s^8*t^4 - 54208*ep^3*mtt^4*mWW^2*s^8*t^4 - 100918*ep^4*mtt^4*mWW^2*s^8*t^4 + 80612*ep^5*mtt^4*mWW^2*s^8*t^4 + 304360*ep^6*mtt^4*mWW^2*s^8*t^4 + 170496*ep^7*mtt^4*mWW^2*s^8*t^4 + 9704*ep*mtt^3*mWW^3*s^8*t^4 + 80012*ep^2*mtt^3*mWW^3*s^8*t^4 + 133868*ep^3*mtt^3*mWW^3*s^8*t^4 - 447060*ep^4*mtt^3*mWW^3*s^8*t^4 - 1815508*ep^5*mtt^3*mWW^3*s^8*t^4 - 2174736*ep^6*mtt^3*mWW^3*s^8*t^4 - 867040*ep^7*mtt^3*mWW^3*s^8*t^4 - 3472*ep*mtt^2*mWW^4*s^8*t^4 - 26108*ep^2*mtt^2*mWW^4*s^8*t^4 - 44940*ep^3*mtt^2*mWW^4*s^8*t^4 + 83132*ep^4*mtt^2*mWW^4*s^8*t^4 + 349124*ep^5*mtt^2*mWW^4*s^8*t^4 + 380384*ep^6*mtt^2*mWW^4*s^8*t^4 + 134560*ep^7*mtt^2*mWW^4*s^8*t^4 - 2416*ep*mtt*mWW^5*s^8*t^4 - 18745*ep^2*mtt*mWW^5*s^8*t^4 - 16278*ep^3*mtt*mWW^5*s^8*t^4 + 193265*ep^4*mtt*mWW^5*s^8*t^4 + 631002*ep^5*mtt*mWW^5*s^8*t^4 + 724296*ep^6*mtt*mWW^5*s^8*t^4 + 286496*ep^7*mtt*mWW^5*s^8*t^4 - 48*ep*mWW^6*s^8*t^4 - 744*ep^2*mWW^6*s^8*t^4 - 4512*ep^3*mWW^6*s^8*t^4 - 13704*ep^4*mWW^6*s^8*t^4 - 22080*ep^5*mWW^6*s^8*t^4 - 17952*ep^6*mWW^6*s^8*t^4 - 5760*ep^7*mWW^6*s^8*t^4 + 36*ep^2*mtt^5*s^9*t^4 + 366*ep^3*mtt^5*s^9*t^4 + 1392*ep^4*mtt^5*s^9*t^4 + 2514*ep^5*mtt^5*s^9*t^4 + 2172*ep^6*mtt^5*s^9*t^4 + 720*ep^7*mtt^5*s^9*t^4 + 384*ep*mtt^4*mWW*s^9*t^4 + 2448*ep^2*mtt^4*mWW*s^9*t^4 + 676*ep^3*mtt^4*mWW*s^9*t^4 - 24122*ep^4*mtt^4*mWW*s^9*t^4 - 63058*ep^5*mtt^4*mWW*s^9*t^4 - 61876*ep^6*mtt^4*mWW*s^9*t^4 - 21552*ep^7*mtt^4*mWW*s^9*t^4 - 384*ep*mtt^3*mWW^2*s^9*t^4 - 2520*ep^2*mtt^3*mWW^2*s^9*t^4 - 1480*ep^3*mtt^3*mWW^2*s^9*t^4 + 20726*ep^4*mtt^3*mWW^2*s^9*t^4 + 56266*ep^5*mtt^3*mWW^2*s^9*t^4 + 55444*ep^6*mtt^3*mWW^2*s^9*t^4 + 19248*ep^7*mtt^3*mWW^2*s^9*t^4 - 384*ep*mtt^2*mWW^3*s^9*t^4 - 2448*ep^2*mtt^2*mWW^3*s^9*t^4 - 532*ep^3*mtt^2*mWW^3*s^9*t^4 + 25346*ep^4*mtt^2*mWW^3*s^9*t^4 + 66586*ep^5*mtt^2*mWW^3*s^9*t^4 + 66052*ep^6*mtt^2*mWW^3*s^9*t^4 + 23280*ep^7*mtt^2*mWW^3*s^9*t^4 + 384*ep*mtt*mWW^4*s^9*t^4 + 2484*ep^2*mtt*mWW^4*s^9*t^4 + 970*ep^3*mtt*mWW^4*s^9*t^4 - 23342*ep^4*mtt*mWW^4*s^9*t^4 - 62308*ep^5*mtt*mWW^4*s^9*t^4 - 61792*ep^6*mtt*mWW^4*s^9*t^4 - 21696*ep^7*mtt*mWW^4*s^9*t^4 + 36*ep^2*mtt^13*t^5 + 366*ep^3*mtt^13*t^5 + 1392*ep^4*mtt^13*t^5 + 2514*ep^5*mtt^13*t^5 + 2172*ep^6*mtt^13*t^5 + 720*ep^7*mtt^13*t^5 + 291*ep^2*mtt^12*mWW*t^5 + 3780*ep^3*mtt^12*mWW*t^5 + 18351*ep^4*mtt^12*mWW*t^5 + 41274*ep^5*mtt^12*mWW*t^5 + 43080*ep^6*mtt^12*mWW*t^5 + 16704*ep^7*mtt^12*mWW*t^5 + 720*ep*mtt^11*mWW^2*t^5 + 9429*ep^2*mtt^11*mWW^2*t^5 + 49629*ep^3*mtt^11*mWW^2*t^5 + 136911*ep^4*mtt^11*mWW^2*t^5 + 215457*ep^5*mtt^11*mWW^2*t^5 + 189450*ep^6*mtt^11*mWW^2*t^5 + 73944*ep^7*mtt^11*mWW^2*t^5 - 4638*ep*mtt^10*mWW^3*t^5 - 61539*ep^2*mtt^10*mWW^3*t^5 - 329118*ep^3*mtt^10*mWW^3*t^5 - 911619*ep^4*mtt^10*mWW^3*t^5 - 1382298*ep^5*mtt^10*mWW^3*t^5 - 1089480*ep^6*mtt^10*mWW^3*t^5 - 349248*ep^7*mtt^10*mWW^3*t^5 + 9924*ep*mtt^9*mWW^4*t^5 + 126936*ep^2*mtt^9*mWW^4*t^5 + 644868*ep^3*mtt^9*mWW^4*t^5 + 1658808*ep^4*mtt^9*mWW^4*t^5 + 2250168*ep^5*mtt^9*mWW^4*t^5 + 1485072*ep^6*mtt^9*mWW^4*t^5 + 348864*ep^7*mtt^9*mWW^4*t^5 - 8700*ep*mtt^8*mWW^5*t^5 - 107376*ep^2*mtt^8*mWW^5*t^5 - 514194*ep^3*mtt^8*mWW^5*t^5 - 1200420*ep^4*mtt^8*mWW^5*t^5 - 1377498*ep^5*mtt^8*mWW^5*t^5 - 637212*ep^6*mtt^8*mWW^5*t^5 - 19920*ep^7*mtt^8*mWW^5*t^5 + 3108*ep*mtt^7*mWW^6*t^5 + 43158*ep^2*mtt^7*mWW^6*t^5 + 237042*ep^3*mtt^7*mWW^6*t^5 + 662202*ep^4*mtt^7*mWW^6*t^5 + 1004982*ep^5*mtt^7*mWW^6*t^5 + 792636*ep^6*mtt^7*mWW^6*t^5 + 252432*ep^7*mtt^7*mWW^6*t^5 - 2052*ep*mtt^6*mWW^7*t^5 - 41970*ep^2*mtt^6*mWW^7*t^5 - 323442*ep^3*mtt^6*mWW^7*t^5 - 1233168*ep^4*mtt^6*mWW^7*t^5 - 2489748*ep^5*mtt^6*mWW^7*t^5 - 2542536*ep^6*mtt^6*mWW^7*t^5 - 1028064*ep^7*mtt^6*mWW^7*t^5 + 2448*ep*mtt^5*mWW^8*t^5 + 44784*ep^2*mtt^5*mWW^8*t^5 + 328260*ep^3*mtt^5*mWW^8*t^5 + 1227642*ep^4*mtt^5*mWW^8*t^5 + 2461734*ep^5*mtt^5*mWW^8*t^5 + 2509932*ep^6*mtt^5*mWW^8*t^5 + 1018320*ep^7*mtt^5*mWW^8*t^5 - 120*ep*mtt^4*mWW^9*t^5 - 1851*ep^2*mtt^4*mWW^9*t^5 - 16098*ep^3*mtt^4*mWW^9*t^5 - 80505*ep^4*mtt^4*mWW^9*t^5 - 212502*ep^5*mtt^4*mWW^9*t^5 - 276456*ep^6*mtt^4*mWW^9*t^5 - 140928*ep^7*mtt^4*mWW^9*t^5 - 1080*ep*mtt^3*mWW^10*t^5 - 18711*ep^2*mtt^3*mWW^10*t^5 - 128481*ep^3*mtt^3*mWW^10*t^5 - 447459*ep^4*mtt^3*mWW^10*t^5 - 833427*ep^5*mtt^3*mWW^10*t^5 - 786054*ep^6*mtt^3*mWW^10*t^5 - 292008*ep^7*mtt^3*mWW^10*t^5 + 390*ep*mtt^2*mWW^11*t^5 + 6813*ep^2*mtt^2*mWW^11*t^5 + 47388*ep^3*mtt^2*mWW^11*t^5 + 167865*ep^4*mtt^2*mWW^11*t^5 + 319344*ep^5*mtt^2*mWW^11*t^5 + 309396*ep^6*mtt^2*mWW^11*t^5 + 119184*ep^7*mtt^2*mWW^11*t^5 - 588*ep^2*mtt^12*s*t^5 - 6006*ep^3*mtt^12*s*t^5 - 22998*ep^4*mtt^12*s*t^5 - 41928*ep^5*mtt^12*s*t^5 - 36696*ep^6*mtt^12*s*t^5 - 12384*ep^7*mtt^12*s*t^5 - 2112*ep*mtt^11*mWW*s*t^5 - 16149*ep^2*mtt^11*mWW*s*t^5 - 33877*ep^3*mtt^11*mWW*s*t^5 + 4625*ep^4*mtt^11*mWW*s*t^5 + 90335*ep^5*mtt^11*mWW*s*t^5 + 99382*ep^6*mtt^11*mWW*s*t^5 + 34856*ep^7*mtt^11*mWW*s*t^5 - 7206*ep*mtt^10*mWW^2*s*t^5 - 83636*ep^2*mtt^10*mWW^2*s*t^5 - 355584*ep^3*mtt^10*mWW^2*s*t^5 - 676942*ep^4*mtt^10*mWW^2*s*t^5 - 578448*ep^5*mtt^10*mWW^2*s*t^5 - 229392*ep^6*mtt^10*mWW^2*s*t^5 - 84672*ep^7*mtt^10*mWW^2*s*t^5 + 49148*ep*mtt^9*mWW^3*s*t^5 + 577227*ep^2*mtt^9*mWW^3*s*t^5 + 2481098*ep^3*mtt^9*mWW^3*s*t^5 + 4487947*ep^4*mtt^9*mWW^3*s*t^5 + 2008152*ep^5*mtt^9*mWW^3*s*t^5 - 3123808*ep^6*mtt^9*mWW^3*s*t^5 - 2787904*ep^7*mtt^9*mWW^3*s*t^5 + 912*mtt^8*mWW^4*s*t^5 - 47030*ep*mtt^8*mWW^4*s*t^5 - 751068*ep^2*mtt^8*mWW^4*s*t^5 - 4192172*ep^3*mtt^8*mWW^4*s*t^5 - 11035480*ep^4*mtt^8*mWW^4*s*t^5 - 13796670*ep^5*mtt^8*mWW^4*s*t^5 - 6510356*ep^6*mtt^8*mWW^4*s*t^5 + 114064*ep^7*mtt^8*mWW^4*s*t^5 - 2936*mtt^7*mWW^5*s*t^5 - 57536*ep*mtt^7*mWW^5*s*t^5 - 199724*ep^2*mtt^7*mWW^5*s*t^5 + 1589258*ep^3*mtt^7*mWW^5*s*t^5 + 13559164*ep^4*mtt^7*mWW^5*s*t^5 + 38139566*ep^5*mtt^7*mWW^5*s*t^5 + 46885152*ep^6*mtt^7*mWW^5*s*t^5 + 21290656*ep^7*mtt^7*mWW^5*s*t^5 + 3536*mtt^6*mWW^6*s*t^5 + 104852*ep*mtt^6*mWW^6*s*t^5 + 793434*ep^2*mtt^6*mWW^6*s*t^5 + 1229974*ep^3*mtt^6*mWW^6*s*t^5 - 8640076*ep^4*mtt^6*mWW^6*s*t^5 - 39842996*ep^5*mtt^6*mWW^6*s*t^5 - 60563484*ep^6*mtt^6*mWW^6*s*t^5 - 31667760*ep^7*mtt^6*mWW^6*s*t^5 - 2312*mtt^5*mWW^7*s*t^5 - 28328*ep*mtt^5*mWW^7*s*t^5 - 102380*ep^2*mtt^5*mWW^7*s*t^5 + 183544*ep^3*mtt^5*mWW^7*s*t^5 + 2845462*ep^4*mtt^5*mWW^7*s*t^5 + 10171474*ep^5*mtt^5*mWW^7*s*t^5 + 15829156*ep^6*mtt^5*mWW^7*s*t^5 + 9009904*ep^7*mtt^5*mWW^7*s*t^5 + 1720*mtt^4*mWW^8*s*t^5 - 11432*ep*mtt^4*mWW^8*s*t^5 - 317058*ep^2*mtt^4*mWW^8*s*t^5 - 1488230*ep^3*mtt^4*mWW^8*s*t^5 - 1378262*ep^4*mtt^4*mWW^8*s*t^5 + 5363962*ep^5*mtt^4*mWW^8*s*t^5 + 12516256*ep^6*mtt^4*mWW^8*s*t^5 + 7358304*ep^7*mtt^4*mWW^8*s*t^5 - 1440*mtt^3*mWW^9*s*t^5 - 9314*ep*mtt^3*mWW^9*s*t^5 + 47817*ep^2*mtt^3*mWW^9*s*t^5 + 518967*ep^3*mtt^3*mWW^9*s*t^5 + 1239717*ep^4*mtt^3*mWW^9*s*t^5 + 76115*ep^5*mtt^3*mWW^9*s*t^5 - 2783170*ep^6*mtt^3*mWW^9*s*t^5 - 2342392*ep^7*mtt^3*mWW^9*s*t^5 + 520*mtt^2*mWW^10*s*t^5 + 9192*ep*mtt^2*mWW^10*s*t^5 + 56384*ep^2*mtt^2*mWW^10*s*t^5 + 104192*ep^3*mtt^2*mWW^10*s*t^5 - 267998*ep^4*mtt^2*mWW^10*s*t^5 - 1367010*ep^5*mtt^2*mWW^10*s*t^5 - 1872644*ep^6*mtt^2*mWW^10*s*t^5 - 836976*ep^7*mtt^2*mWW^10*s*t^5 - 234*ep*mtt*mWW^11*s*t^5 - 4259*ep^2*mtt*mWW^11*s*t^5 - 31164*ep^3*mtt*mWW^11*s*t^5 - 115159*ep^4*mtt*mWW^11*s*t^5 - 222552*ep^5*mtt*mWW^11*s*t^5 - 210396*ep^6*mtt*mWW^11*s*t^5 - 75696*ep^7*mtt*mWW^11*s*t^5 + 3156*ep^2*mtt^11*s^2*t^5 + 32274*ep^3*mtt^11*s^2*t^5 + 123798*ep^4*mtt^11*s^2*t^5 + 226260*ep^5*mtt^11*s^2*t^5 + 198720*ep^6*mtt^11*s^2*t^5 + 67392*ep^7*mtt^11*s^2*t^5 + 19680*ep*mtt^10*mWW*s^2*t^5 + 137163*ep^2*mtt^10*mWW*s^2*t^5 + 136924*ep^3*mtt^10*mWW*s^2*t^5 - 934087*ep^4*mtt^10*mWW*s^2*t^5 - 2887992*ep^5*mtt^10*mWW*s^2*t^5 - 3100604*ep^6*mtt^10*mWW*s^2*t^5 - 1183024*ep^7*mtt^10*mWW*s^2*t^5 + 16878*ep*mtt^9*mWW^2*s^2*t^5 + 217289*ep^2*mtt^9*mWW^2*s^2*t^5 + 982985*ep^3*mtt^9*mWW^2*s^2*t^5 + 1946965*ep^4*mtt^9*mWW^2*s^2*t^5 + 1870841*ep^5*mtt^9*mWW^2*s^2*t^5 + 1275706*ep^6*mtt^9*mWW^2*s^2*t^5 + 776184*ep^7*mtt^9*mWW^2*s^2*t^5 - 201880*ep*mtt^8*mWW^3*s^2*t^5 - 2167274*ep^2*mtt^8*mWW^3*s^2*t^5 - 7726428*ep^3*mtt^8*mWW^3*s^2*t^5 - 6950356*ep^4*mtt^8*mWW^3*s^2*t^5 + 17504898*ep^5*mtt^8*mWW^3*s^2*t^5 + 40598912*ep^6*mtt^8*mWW^3*s^2*t^5 + 22985472*ep^7*mtt^8*mWW^3*s^2*t^5 - 4496*mtt^7*mWW^4*s^2*t^5 + 142274*ep*mtt^7*mWW^4*s^2*t^5 + 2296950*ep^2*mtt^7*mWW^4*s^2*t^5 + 11723852*ep^3*mtt^7*mWW^4*s^2*t^5 + 24702480*ep^4*mtt^7*mWW^4*s^2*t^5 + 13916512*ep^5*mtt^7*mWW^4*s^2*t^5 - 18937108*ep^6*mtt^7*mWW^4*s^2*t^5 - 20025152*ep^7*mtt^7*mWW^4*s^2*t^5 + 12672*mtt^6*mWW^5*s^2*t^5 + 308016*ep*mtt^6*mWW^5*s^2*t^5 + 1723886*ep^2*mtt^6*mWW^5*s^2*t^5 - 1481724*ep^3*mtt^6*mWW^5*s^2*t^5 - 39541372*ep^4*mtt^6*mWW^5*s^2*t^5 - 125066146*ep^5*mtt^6*mWW^5*s^2*t^5 - 157736580*ep^6*mtt^6*mWW^5*s^2*t^5 - 71199760*ep^7*mtt^6*mWW^5*s^2*t^5 - 12272*mtt^5*mWW^6*s^2*t^5 - 417536*ep*mtt^5*mWW^6*s^2*t^5 - 3342668*ep^2*mtt^5*mWW^6*s^2*t^5 - 6507852*ep^3*mtt^5*mWW^6*s^2*t^5 + 26792424*ep^4*mtt^5*mWW^6*s^2*t^5 + 137451472*ep^5*mtt^5*mWW^6*s^2*t^5 + 210674232*ep^6*mtt^5*mWW^6*s^2*t^5 + 109175184*ep^7*mtt^5*mWW^6*s^2*t^5 + 4832*mtt^4*mWW^7*s^2*t^5 + 91362*ep*mtt^4*mWW^7*s^2*t^5 + 590748*ep^2*mtt^4*mWW^7*s^2*t^5 + 1194546*ep^3*mtt^4*mWW^7*s^2*t^5 - 3612564*ep^4*mtt^4*mWW^7*s^2*t^5 - 23056292*ep^5*mtt^4*mWW^7*s^2*t^5 - 41232452*ep^6*mtt^4*mWW^7*s^2*t^5 - 24637360*ep^7*mtt^4*mWW^7*s^2*t^5 - 1560*mtt^3*mWW^8*s^2*t^5 + 53676*ep*mtt^3*mWW^8*s^2*t^5 + 778610*ep^2*mtt^3*mWW^8*s^2*t^5 + 2580244*ep^3*mtt^3*mWW^8*s^2*t^5 - 2868892*ep^4*mtt^3*mWW^8*s^2*t^5 - 28636470*ep^5*mtt^3*mWW^8*s^2*t^5 - 48266864*ep^6*mtt^3*mWW^8*s^2*t^5 - 25465952*ep^7*mtt^3*mWW^8*s^2*t^5 + 1360*mtt^2*mWW^9*s^2*t^5 - 3442*ep*mtt^2*mWW^9*s^2*t^5 - 187459*ep^2*mtt^2*mWW^9*s^2*t^5 - 900270*ep^3*mtt^2*mWW^9*s^2*t^5 - 322025*ep^4*mtt^2*mWW^9*s^2*t^5 + 6250704*ep^5*mtt^2*mWW^9*s^2*t^5 + 13374812*ep^6*mtt^2*mWW^9*s^2*t^5 + 8108656*ep^7*mtt^2*mWW^9*s^2*t^5 - 536*mtt*mWW^10*s^2*t^5 - 9028*ep*mtt*mWW^10*s^2*t^5 - 50293*ep^2*mtt*mWW^10*s^2*t^5 - 32655*ep^3*mtt*mWW^10*s^2*t^5 + 674969*ep^4*mtt*mWW^10*s^2*t^5 + 2455973*ep^5*mtt*mWW^10*s^2*t^5 + 3186218*ep^6*mtt*mWW^10*s^2*t^5 + 1413144*ep^7*mtt*mWW^10*s^2*t^5 - 12*ep^2*mWW^11*s^2*t^5 - 144*ep^3*mWW^11*s^2*t^5 - 660*ep^4*mWW^11*s^2*t^5 - 1440*ep^5*mWW^11*s^2*t^5 - 1488*ep^6*mWW^11*s^2*t^5 - 576*ep^7*mWW^11*s^2*t^5 - 8652*ep^2*mtt^10*s^3*t^5 - 88494*ep^3*mtt^10*s^3*t^5 - 339570*ep^4*mtt^10*s^3*t^5 - 621012*ep^5*mtt^10*s^3*t^5 - 546000*ep^6*mtt^10*s^3*t^5 - 185472*ep^7*mtt^10*s^3*t^5 - 69408*ep*mtt^9*mWW*s^3*t^5 - 470937*ep^2*mtt^9*mWW*s^3*t^5 - 311007*ep^3*mtt^9*mWW*s^3*t^5 + 4151409*ep^4*mtt^9*mWW*s^3*t^5 + 12155929*ep^5*mtt^9*mWW*s^3*t^5 + 13033506*ep^6*mtt^9*mWW*s^3*t^5 + 5002808*ep^7*mtt^9*mWW*s^3*t^5 - 1404*ep*mtt^8*mWW^2*s^3*t^5 - 177276*ep^2*mtt^8*mWW^2*s^3*t^5 - 1399494*ep^3*mtt^8*mWW^2*s^3*t^5 - 4303826*ep^4*mtt^8*mWW^2*s^3*t^5 - 7217696*ep^5*mtt^8*mWW^2*s^3*t^5 - 7714704*ep^6*mtt^8*mWW^2*s^3*t^5 - 4142784*ep^7*mtt^8*mWW^2*s^3*t^5 + 422196*ep*mtt^7*mWW^3*s^3*t^5 + 4236682*ep^2*mtt^7*mWW^3*s^3*t^5 + 12870176*ep^3*mtt^7*mWW^3*s^3*t^5 + 800024*ep^4*mtt^7*mWW^3*s^3*t^5 - 63734774*ep^5*mtt^7*mWW^3*s^3*t^5 - 110222884*ep^6*mtt^7*mWW^3*s^3*t^5 - 56971504*ep^7*mtt^7*mWW^3*s^3*t^5 + 8472*mtt^6*mWW^4*s^3*t^5 - 307060*ep*mtt^6*mWW^4*s^3*t^5 - 4263544*ep^2*mtt^6*mWW^4*s^3*t^5 - 17990632*ep^3*mtt^6*mWW^4*s^3*t^5 - 22492690*ep^4*mtt^6*mWW^4*s^3*t^5 + 33053018*ep^5*mtt^6*mWW^4*s^3*t^5 + 102822532*ep^6*mtt^6*mWW^4*s^3*t^5 + 66404432*ep^7*mtt^6*mWW^4*s^3*t^5 - 19104*mtt^5*mWW^5*s^3*t^5 - 457482*ep*mtt^5*mWW^5*s^3*t^5 - 2634864*ep^2*mtt^5*mWW^5*s^3*t^5 + 692126*ep^3*mtt^5*mWW^5*s^3*t^5 + 48203170*ep^4*mtt^5*mWW^5*s^3*t^5 + 153051022*ep^5*mtt^5*mWW^5*s^3*t^5 + 188342960*ep^6*mtt^5*mWW^5*s^3*t^5 + 82002624*ep^7*mtt^5*mWW^5*s^3*t^5 + 10896*mtt^4*mWW^6*s^3*t^5 + 519648*ep*mtt^4*mWW^6*s^3*t^5 + 4467168*ep^2*mtt^4*mWW^6*s^3*t^5 + 9553980*ep^3*mtt^4*mWW^6*s^3*t^5 - 31133054*ep^4*mtt^4*mWW^6*s^3*t^5 - 169895998*ep^5*mtt^4*mWW^6*s^3*t^5 - 260866632*ep^6*mtt^4*mWW^6*s^3*t^5 - 134211136*ep^7*mtt^4*mWW^6*s^3*t^5 + 1520*mtt^3*mWW^7*s^3*t^5 - 47486*ep*mtt^3*mWW^7*s^3*t^5 - 610208*ep^2*mtt^3*mWW^7*s^3*t^5 - 2001542*ep^3*mtt^3*mWW^7*s^3*t^5 + 1420438*ep^4*mtt^3*mWW^7*s^3*t^5 + 21269378*ep^5*mtt^3*mWW^7*s^3*t^5 + 41631744*ep^6*mtt^3*mWW^7*s^3*t^5 + 25468512*ep^7*mtt^3*mWW^7*s^3*t^5 - 1912*mtt^2*mWW^8*s^3*t^5 - 71272*ep*mtt^2*mWW^8*s^3*t^5 - 677562*ep^2*mtt^2*mWW^8*s^3*t^5 - 1778686*ep^3*mtt^2*mWW^8*s^3*t^5 + 4123070*ep^4*mtt^2*mWW^8*s^3*t^5 + 26919362*ep^5*mtt^2*mWW^8*s^3*t^5 + 42373288*ep^6*mtt^2*mWW^8*s^3*t^5 + 21537728*ep^7*mtt^2*mWW^8*s^3*t^5 + 128*mtt*mWW^9*s^3*t^5 + 12496*ep*mtt*mWW^9*s^3*t^5 + 140493*ep^2*mtt*mWW^9*s^3*t^5 + 442721*ep^3*mtt*mWW^9*s^3*t^5 - 535927*ep^4*mtt*mWW^9*s^3*t^5 - 5295029*ep^5*mtt*mWW^9*s^3*t^5 - 9241234*ep^6*mtt*mWW^9*s^3*t^5 - 5071864*ep^7*mtt*mWW^9*s^3*t^5 - 228*ep*mWW^10*s^3*t^5 - 2212*ep^2*mWW^10*s^3*t^5 - 7724*ep^3*mWW^10*s^3*t^5 - 11892*ep^4*mWW^10*s^3*t^5 - 7336*ep^5*mWW^10*s^3*t^5 - 416*ep^6*mWW^10*s^3*t^5 + 768*ep^7*mWW^10*s^3*t^5 + 14028*ep^2*mtt^9*s^4*t^5 + 143430*ep^3*mtt^9*s^4*t^5 + 550158*ep^4*mtt^9*s^4*t^5 + 1005816*ep^5*mtt^9*s^4*t^5 + 884184*ep^6*mtt^9*s^4*t^5 + 300384*ep^7*mtt^9*s^4*t^5 + 125760*ep*mtt^8*mWW*s^4*t^5 + 842037*ep^2*mtt^8*mWW*s^4*t^5 + 421790*ep^3*mtt^8*mWW*s^4*t^5 - 8193973*ep^4*mtt^8*mWW*s^4*t^5 - 23513826*ep^5*mtt^8*mWW*s^4*t^5 - 25155104*ep^6*mtt^8*mWW*s^4*t^5 - 9658784*ep^7*mtt^8*mWW*s^4*t^5 - 48060*ep*mtt^7*mWW^2*s^4*t^5 - 148537*ep^2*mtt^7*mWW^2*s^4*t^5 + 1122501*ep^3*mtt^7*mWW^2*s^4*t^5 + 6744687*ep^4*mtt^7*mWW^2*s^4*t^5 + 14958555*ep^5*mtt^7*mWW^2*s^4*t^5 + 16910774*ep^6*mtt^7*mWW^2*s^4*t^5 + 8252584*ep^7*mtt^7*mWW^2*s^4*t^5 - 495930*ep*mtt^6*mWW^3*s^4*t^5 - 4703601*ep^2*mtt^6*mWW^3*s^4*t^5 - 12327010*ep^3*mtt^6*mWW^3*s^4*t^5 + 9064857*ep^4*mtt^6*mWW^3*s^4*t^5 + 90172232*ep^5*mtt^6*mWW^3*s^4*t^5 + 138258700*ep^6*mtt^6*mWW^3*s^4*t^5 + 67370832*ep^7*mtt^6*mWW^3*s^4*t^5 - 7632*mtt^5*mWW^4*s^4*t^5 + 404184*ep*mtt^5*mWW^4*s^4*t^5 + 4749542*ep^2*mtt^5*mWW^4*s^4*t^5 + 16142744*ep^3*mtt^5*mWW^4*s^4*t^5 + 4100860*ep^4*mtt^5*mWW^4*s^4*t^5 - 81732546*ep^5*mtt^5*mWW^4*s^4*t^5 - 156813380*ep^6*mtt^5*mWW^4*s^4*t^5 - 87907744*ep^7*mtt^5*mWW^4*s^4*t^5 + 12448*mtt^4*mWW^5*s^4*t^5 + 273236*ep*mtt^4*mWW^5*s^4*t^5 + 1442575*ep^2*mtt^4*mWW^5*s^4*t^5 - 1100932*ep^3*mtt^4*mWW^5*s^4*t^5 - 27752955*ep^4*mtt^4*mWW^5*s^4*t^5 - 79226352*ep^5*mtt^4*mWW^5*s^4*t^5 - 88974672*ep^6*mtt^4*mWW^5*s^4*t^5 - 35180192*ep^7*mtt^4*mWW^5*s^4*t^5 - 24*mtt^3*mWW^6*s^4*t^5 - 256876*ep*mtt^3*mWW^6*s^4*t^5 - 2563267*ep^2*mtt^3*mWW^6*s^4*t^5 - 6054485*ep^3*mtt^3*mWW^6*s^4*t^5 + 15835577*ep^4*mtt^3*mWW^6*s^4*t^5 + 92859341*ep^5*mtt^3*mWW^6*s^4*t^5 + 143144070*ep^6*mtt^3*mWW^6*s^4*t^5 + 73363640*ep^7*mtt^3*mWW^6*s^4*t^5 - 7104*mtt^2*mWW^7*s^4*t^5 - 35454*ep*mtt^2*mWW^7*s^4*t^5 + 165353*ep^2*mtt^2*mWW^7*s^4*t^5 + 1301770*ep^3*mtt^2*mWW^7*s^4*t^5 + 1425427*ep^4*mtt^2*mWW^7*s^4*t^5 - 5920608*ep^5*mtt^2*mWW^7*s^4*t^5 - 15535544*ep^6*mtt^2*mWW^7*s^4*t^5 - 10268832*ep^7*mtt^2*mWW^7*s^4*t^5 + 2520*mtt*mWW^8*s^4*t^5 + 35180*ep*mtt*mWW^8*s^4*t^5 + 209670*ep^2*mtt*mWW^8*s^4*t^5 + 387784*ep^3*mtt*mWW^8*s^4*t^5 - 1561734*ep^4*mtt*mWW^8*s^4*t^5 - 7994036*ep^5*mtt*mWW^8*s^4*t^5 - 11959444*ep^6*mtt*mWW^8*s^4*t^5 - 5939600*ep^7*mtt*mWW^8*s^4*t^5 - 208*mWW^9*s^4*t^5 - 2040*ep*mWW^9*s^4*t^5 - 7488*ep^2*mWW^9*s^4*t^5 - 15176*ep^3*mWW^9*s^4*t^5 - 27696*ep^4*mWW^9*s^4*t^5 - 48320*ep^5*mWW^9*s^4*t^5 - 48704*ep^6*mWW^9*s^4*t^5 - 18560*ep^7*mWW^9*s^4*t^5 - 14196*ep^2*mtt^8*s^5*t^5 - 145026*ep^3*mtt^8*s^5*t^5 - 555702*ep^4*mtt^8*s^5*t^5 - 1014804*ep^5*mtt^8*s^5*t^5 - 891072*ep^6*mtt^8*s^5*t^5 - 302400*ep^7*mtt^8*s^5*t^5 - 128640*ep*mtt^7*mWW*s^5*t^5 - 853071*ep^2*mtt^7*mWW*s^5*t^5 - 341075*ep^3*mtt^7*mWW*s^5*t^5 + 8755799*ep^4*mtt^7*mWW*s^5*t^5 + 24785941*ep^5*mtt^7*mWW*s^5*t^5 + 26409250*ep^6*mtt^7*mWW*s^5*t^5 + 10113016*ep^7*mtt^7*mWW*s^5*t^5 + 80250*ep*mtt^6*mWW^2*s^5*t^5 + 415936*ep^2*mtt^6*mWW^2*s^5*t^5 - 495548*ep^3*mtt^6*mWW^2*s^5*t^5 - 6806010*ep^4*mtt^6*mWW^2*s^5*t^5 - 16701644*ep^5*mtt^6*mWW^2*s^5*t^5 - 18334616*ep^6*mtt^6*mWW^2*s^5*t^5 - 8164896*ep^7*mtt^6*mWW^2*s^5*t^5 + 335200*ep*mtt^5*mWW^3*s^5*t^5 + 3012297*ep^2*mtt^5*mWW^3*s^5*t^5 + 6749204*ep^3*mtt^5*mWW^3*s^5*t^5 - 10811771*ep^4*mtt^5*mWW^3*s^5*t^5 - 65002074*ep^5*mtt^5*mWW^3*s^5*t^5 - 90882996*ep^6*mtt^5*mWW^3*s^5*t^5 - 41631344*ep^7*mtt^5*mWW^3*s^5*t^5 + 3272*mtt^4*mWW^4*s^5*t^5 - 299482*ep*mtt^4*mWW^4*s^5*t^5 - 3048368*ep^2*mtt^4*mWW^4*s^5*t^5 - 8338166*ep^3*mtt^4*mWW^4*s^5*t^5 + 6479974*ep^4*mtt^4*mWW^4*s^5*t^5 + 67088678*ep^5*mtt^4*mWW^4*s^5*t^5 + 107942612*ep^6*mtt^4*mWW^4*s^5*t^5 + 55342288*ep^7*mtt^4*mWW^4*s^5*t^5 - 3496*mtt^3*mWW^5*s^5*t^5 - 60298*ep*mtt^3*mWW^5*s^5*t^5 - 186941*ep^2*mtt^3*mWW^5*s^5*t^5 + 1236685*ep^3*mtt^3*mWW^5*s^5*t^5 + 7944913*ep^4*mtt^3*mWW^5*s^5*t^5 + 15328575*ep^5*mtt^3*mWW^5*s^5*t^5 + 11212350*ep^6*mtt^3*mWW^5*s^5*t^5 + 2107336*ep^7*mtt^3*mWW^5*s^5*t^5 - 2840*mtt^2*mWW^6*s^5*t^5 + 49952*ep*mtt^2*mWW^6*s^5*t^5 + 676208*ep^2*mtt^2*mWW^6*s^5*t^5 + 1747382*ep^3*mtt^2*mWW^6*s^5*t^5 - 3938642*ep^4*mtt^2*mWW^6*s^5*t^5 - 24275732*ep^5*mtt^2*mWW^6*s^5*t^5 - 37384496*ep^6*mtt^2*mWW^6*s^5*t^5 - 19099584*ep^7*mtt^2*mWW^6*s^5*t^5 + 3864*mtt*mWW^7*s^5*t^5 + 29466*ep*mtt*mWW^7*s^5*t^5 + 13619*ep^2*mtt*mWW^7*s^5*t^5 - 407128*ep^3*mtt*mWW^7*s^5*t^5 - 1093941*ep^4*mtt*mWW^7*s^5*t^5 - 258572*ep^5*mtt*mWW^7*s^5*t^5 + 1877272*ep^6*mtt*mWW^7*s^5*t^5 + 1611648*ep^7*mtt*mWW^7*s^5*t^5 - 800*mWW^8*s^5*t^5 - 6448*ep*mWW^8*s^5*t^5 - 12124*ep^2*mWW^8*s^5*t^5 + 23648*ep^3*mWW^8*s^5*t^5 + 117084*ep^4*mWW^8*s^5*t^5 + 163200*ep^5*mWW^8*s^5*t^5 + 95952*ep^6*mWW^8*s^5*t^5 + 19712*ep^7*mWW^8*s^5*t^5 + 8988*ep^2*mtt^7*s^6*t^5 + 91686*ep^3*mtt^7*s^6*t^5 + 350658*ep^4*mtt^7*s^6*t^5 + 638988*ep^5*mtt^7*s^6*t^5 + 559776*ep^6*mtt^7*s^6*t^5 + 189504*ep^7*mtt^7*s^6*t^5 + 74592*ep*mtt^6*mWW*s^6*t^5 + 489849*ep^2*mtt^6*mWW*s^6*t^5 + 153792*ep^3*mtt^6*mWW*s^6*t^5 - 5219085*ep^4*mtt^6*mWW*s^6*t^5 - 14570140*ep^5*mtt^6*mWW*s^6*t^5 - 15419052*ep^6*mtt^6*mWW*s^6*t^5 - 5869616*ep^7*mtt^6*mWW*s^6*t^5 - 60354*ep*mtt^5*mWW^2*s^6*t^5 - 350865*ep^2*mtt^5*mWW^2*s^6*t^5 + 78975*ep^3*mtt^5*mWW^2*s^6*t^5 + 4164179*ep^4*mtt^5*mWW^2*s^6*t^5 + 10579403*ep^5*mtt^5*mWW^2*s^6*t^5 + 11060622*ep^6*mtt^5*mWW^2*s^6*t^5 + 4471080*ep^7*mtt^5*mWW^2*s^6*t^5 - 125568*ep*mtt^4*mWW^3*s^6*t^5 - 1063974*ep^2*mtt^4*mWW^3*s^6*t^5 - 1946946*ep^3*mtt^4*mWW^3*s^6*t^5 + 5534592*ep^4*mtt^4*mWW^3*s^6*t^5 + 24798524*ep^5*mtt^4*mWW^3*s^6*t^5 + 31541404*ep^6*mtt^4*mWW^3*s^6*t^5 + 13390832*ep^7*mtt^4*mWW^3*s^6*t^5 - 528*mtt^3*mWW^4*s^6*t^5 + 118214*ep*mtt^3*mWW^4*s^6*t^5 + 1052710*ep^2*mtt^3*mWW^4*s^6*t^5 + 2250514*ep^3*mtt^3*mWW^4*s^6*t^5 - 4379050*ep^4*mtt^3*mWW^4*s^6*t^5 - 24433856*ep^5*mtt^3*mWW^4*s^6*t^5 - 34335068*ep^6*mtt^3*mWW^4*s^6*t^5 - 16050192*ep^7*mtt^3*mWW^4*s^6*t^5 + 416*mtt^2*mWW^5*s^6*t^5 + 2420*ep*mtt^2*mWW^5*s^6*t^5 - 46711*ep^2*mtt^2*mWW^5*s^6*t^5 - 483368*ep^3*mtt^2*mWW^5*s^6*t^5 - 1342091*ep^4*mtt^2*mWW^5*s^6*t^5 - 833930*ep^5*mtt^2*mWW^5*s^6*t^5 + 1215828*ep^6*mtt^2*mWW^5*s^6*t^5 + 1238992*ep^7*mtt^2*mWW^5*s^6*t^5 + 752*mtt*mWW^6*s^6*t^5 - 3324*ep*mtt*mWW^6*s^6*t^5 - 79037*ep^2*mtt*mWW^6*s^6*t^5 - 212521*ep^3*mtt*mWW^6*s^6*t^5 + 509165*ep^4*mtt*mWW^6*s^6*t^5 + 3037667*ep^5*mtt*mWW^6*s^6*t^5 + 4635562*ep^6*mtt*mWW^6*s^6*t^5 + 2363672*ep^7*mtt*mWW^6*s^6*t^5 - 640*mWW^7*s^6*t^5 - 5980*ep*mWW^7*s^6*t^5 - 13360*ep^2*mWW^7*s^6*t^5 + 37820*ep^3*mWW^7*s^6*t^5 + 238400*ep^4*mWW^7*s^6*t^5 + 460400*ep^5*mWW^7*s^6*t^5 + 398400*ep^6*mWW^7*s^6*t^5 + 130560*ep^7*mWW^7*s^6*t^5 - 3396*ep^2*mtt^6*s^7*t^5 - 34554*ep^3*mtt^6*s^7*t^5 - 131718*ep^4*mtt^6*s^7*t^5 - 239100*ep^5*mtt^6*s^7*t^5 - 208560*ep^6*mtt^6*s^7*t^5 - 70272*ep^7*mtt^6*s^7*t^5 - 22560*ep*mtt^5*mWW*s^7*t^5 - 146163*ep^2*mtt^5*mWW*s^7*t^5 - 30649*ep^3*mtt^5*mWW*s^7*t^5 + 1616747*ep^4*mtt^5*mWW*s^7*t^5 + 4426687*ep^5*mtt^5*mWW*s^7*t^5 + 4629214*ep^6*mtt^5*mWW*s^7*t^5 + 1742664*ep^7*mtt^5*mWW*s^7*t^5 + 22632*ep*mtt^4*mWW^2*s^7*t^5 + 140784*ep^2*mtt^4*mWW^2*s^7*t^5 + 30786*ep^3*mtt^4*mWW^2*s^7*t^5 - 1406642*ep^4*mtt^4*mWW^2*s^7*t^5 - 3696024*ep^5*mtt^4*mWW^2*s^7*t^5 - 3748400*ep^6*mtt^4*mWW^2*s^7*t^5 - 1398976*ep^7*mtt^4*mWW^2*s^7*t^5 + 22624*ep*mtt^3*mWW^3*s^7*t^5 + 177370*ep^2*mtt^3*mWW^3*s^7*t^5 + 226786*ep^3*mtt^3*mWW^3*s^7*t^5 - 1315748*ep^4*mtt^3*mWW^3*s^7*t^5 - 4637108*ep^5*mtt^3*mWW^3*s^7*t^5 - 5367840*ep^6*mtt^3*mWW^3*s^7*t^5 - 2117824*ep^7*mtt^3*mWW^3*s^7*t^5 - 22944*ep*mtt^2*mWW^4*s^7*t^5 - 175866*ep^2*mtt^2*mWW^4*s^7*t^5 - 246374*ep^3*mtt^2*mWW^4*s^7*t^5 + 1092046*ep^4*mtt^2*mWW^4*s^7*t^5 + 4011758*ep^5*mtt^2*mWW^4*s^7*t^5 + 4722052*ep^6*mtt^2*mWW^4*s^7*t^5 + 1915568*ep^7*mtt^2*mWW^4*s^7*t^5 + 200*ep*mtt*mWW^5*s^7*t^5 + 6743*ep^2*mtt*mWW^5*s^7*t^5 + 52541*ep^3*mtt*mWW^5*s^7*t^5 + 147595*ep^4*mtt*mWW^5*s^7*t^5 + 150395*ep^5*mtt*mWW^5*s^7*t^5 - 1218*ep^6*mtt*mWW^5*s^7*t^5 - 59256*ep^7*mtt*mWW^5*s^7*t^5 + 48*ep*mWW^6*s^7*t^5 + 408*ep^2*mWW^6*s^7*t^5 + 984*ep^3*mWW^6*s^7*t^5 - 240*ep^4*mWW^6*s^7*t^5 - 4128*ep^5*mWW^6*s^7*t^5 - 5568*ep^6*mWW^6*s^7*t^5 - 2304*ep^7*mWW^6*s^7*t^5 + 672*ep^2*mtt^5*s^8*t^5 + 6804*ep^3*mtt^5*s^8*t^5 + 25770*ep^4*mtt^5*s^8*t^5 + 46422*ep^5*mtt^5*s^8*t^5 + 40140*ep^6*mtt^5*s^8*t^5 + 13392*ep^7*mtt^5*s^8*t^5 + 2688*ep*mtt^4*mWW*s^8*t^5 + 16932*ep^2*mtt^4*mWW*s^8*t^5 - 158*ep^3*mtt^4*mWW*s^8*t^5 - 201574*ep^4*mtt^4*mWW*s^8*t^5 - 531364*ep^5*mtt^4*mWW*s^8*t^5 - 542336*ep^6*mtt^4*mWW*s^8*t^5 - 199488*ep^7*mtt^4*mWW*s^8*t^5 - 3456*ep*mtt^3*mWW^2*s^8*t^5 - 23172*ep^2*mtt^3*mWW^2*s^8*t^5 - 14730*ep^3*mtt^3*mWW^2*s^8*t^5 + 198890*ep^4*mtt^3*mWW^2*s^8*t^5 + 566400*ep^5*mtt^3*mWW^2*s^8*t^5 + 587896*ep^6*mtt^3*mWW^2*s^8*t^5 + 216672*ep^7*mtt^3*mWW^2*s^8*t^5 - 1152*ep*mtt^2*mWW^3*s^8*t^5 - 7140*ep^2*mtt^2*mWW^3*s^8*t^5 + 2718*ep^3*mtt^2*mWW^3*s^8*t^5 + 103862*ep^4*mtt^2*mWW^3*s^8*t^5 + 275604*ep^5*mtt^2*mWW^3*s^8*t^5 + 290656*ep^6*mtt^2*mWW^3*s^8*t^5 + 111552*ep^7*mtt^2*mWW^3*s^8*t^5 + 1920*ep*mtt*mWW^4*s^8*t^5 + 12708*ep^2*mtt*mWW^4*s^8*t^5 + 5366*ep^3*mtt*mWW^4*s^8*t^5 - 126948*ep^4*mtt*mWW^4*s^8*t^5 - 357062*ep^5*mtt*mWW^4*s^8*t^5 - 376356*ep^6*mtt*mWW^4*s^8*t^5 - 142128*ep^7*mtt*mWW^4*s^8*t^5 - 48*ep^2*mtt^4*s^9*t^5 - 480*ep^3*mtt^4*s^9*t^5 - 1788*ep^4*mtt^4*s^9*t^5 - 3156*ep^5*mtt^4*s^9*t^5 - 2664*ep^6*mtt^4*s^9*t^5 - 864*ep^7*mtt^4*s^9*t^5 + 48*ep^2*mtt^3*mWW*s^9*t^5 + 480*ep^3*mtt^3*mWW*s^9*t^5 + 1788*ep^4*mtt^3*mWW*s^9*t^5 + 3156*ep^5*mtt^3*mWW*s^9*t^5 + 2664*ep^6*mtt^3*mWW*s^9*t^5 + 864*ep^7*mtt^3*mWW*s^9*t^5 + 48*ep^2*mtt^2*mWW^2*s^9*t^5 + 480*ep^3*mtt^2*mWW^2*s^9*t^5 + 1788*ep^4*mtt^2*mWW^2*s^9*t^5 + 3156*ep^5*mtt^2*mWW^2*s^9*t^5 + 2664*ep^6*mtt^2*mWW^2*s^9*t^5 + 864*ep^7*mtt^2*mWW^2*s^9*t^5 - 48*ep^2*mtt*mWW^3*s^9*t^5 - 480*ep^3*mtt*mWW^3*s^9*t^5 - 1788*ep^4*mtt*mWW^3*s^9*t^5 - 3156*ep^5*mtt*mWW^3*s^9*t^5 - 2664*ep^6*mtt*mWW^3*s^9*t^5 - 864*ep^7*mtt*mWW^3*s^9*t^5 - 300*ep^2*mtt^12*t^6 - 3078*ep^3*mtt^12*t^6 - 11862*ep^4*mtt^12*t^6 - 21816*ep^5*mtt^12*t^6 - 19320*ep^6*mtt^12*t^6 - 6624*ep^7*mtt^12*t^6 - 288*ep^2*mtt^11*mWW*t^6 - 4209*ep^3*mtt^11*mWW*t^6 - 22002*ep^4*mtt^11*mWW*t^6 - 51255*ep^5*mtt^11*mWW*t^6 - 53706*ep^6*mtt^11*mWW*t^6 - 20280*ep^7*mtt^11*mWW*t^6 - 750*ep*mtt^10*mWW^2*t^6 - 7032*ep^2*mtt^10*mWW^2*t^6 - 18984*ep^3*mtt^10*mWW^2*t^6 + 4572*ep^4*mtt^10*mWW^2*t^6 + 94554*ep^5*mtt^10*mWW^2*t^6 + 137100*ep^6*mtt^10*mWW^2*t^6 + 59280*ep^7*mtt^10*mWW^2*t^6 + 4878*ep*mtt^9*mWW^3*t^6 + 57762*ep^2*mtt^9*mWW^3*t^6 + 261480*ep^3*mtt^9*mWW^3*t^6 + 559284*ep^4*mtt^9*mWW^3*t^6 + 535080*ep^5*mtt^9*mWW^3*t^6 + 112224*ep^6*mtt^9*mWW^3*t^6 - 89088*ep^7*mtt^9*mWW^3*t^6 - 10836*ep*mtt^8*mWW^4*t^6 - 135180*ep^2*mtt^8*mWW^4*t^6 - 655986*ep^3*mtt^8*mWW^4*t^6 - 1550478*ep^4*mtt^8*mWW^4*t^6 - 1778016*ep^5*mtt^8*mWW^4*t^6 - 769128*ep^6*mtt^8*mWW^4*t^6 + 33504*ep^7*mtt^8*mWW^4*t^6 + 10968*ep*mtt^7*mWW^5*t^6 + 147006*ep^2*mtt^7*mWW^5*t^6 + 776454*ep^3*mtt^7*mWW^5*t^6 + 2051160*ep^4*mtt^7*mWW^5*t^6 + 2818752*ep^5*mtt^7*mWW^5*t^6 + 1851024*ep^6*mtt^7*mWW^5*t^6 + 415296*ep^7*mtt^7*mWW^5*t^6 - 5322*ep*mtt^6*mWW^6*t^6 - 84450*ep^2*mtt^6*mWW^6*t^6 - 523932*ep^3*mtt^6*mWW^6*t^6 - 1635414*ep^4*mtt^6*mWW^6*t^6 - 2736294*ep^5*mtt^6*mWW^6*t^6 - 2339964*ep^6*mtt^6*mWW^6*t^6 - 796944*ep^7*mtt^6*mWW^6*t^6 + 1764*ep*mtt^5*mWW^7*t^6 + 35802*ep^2*mtt^5*mWW^7*t^6 + 268674*ep^3*mtt^5*mWW^7*t^6 + 986868*ep^4*mtt^5*mWW^7*t^6 + 1907424*ep^5*mtt^5*mWW^7*t^6 + 1851552*ep^6*mtt^5*mWW^7*t^6 + 702336*ep^7*mtt^5*mWW^7*t^6 - 1302*ep*mtt^4*mWW^8*t^6 - 23370*ep^2*mtt^4*mWW^8*t^6 - 172074*ep^3*mtt^4*mWW^8*t^6 - 653598*ep^4*mtt^4*mWW^8*t^6 - 1330812*ep^5*mtt^4*mWW^8*t^6 - 1366320*ep^6*mtt^4*mWW^8*t^6 - 549504*ep^7*mtt^4*mWW^8*t^6 + 498*ep*mtt^3*mWW^9*t^6 + 8316*ep^2*mtt^3*mWW^9*t^6 + 60777*ep^3*mtt^3*mWW^9*t^6 + 239904*ep^4*mtt^3*mWW^9*t^6 + 520767*ep^5*mtt^3*mWW^9*t^6 + 579762*ep^6*mtt^3*mWW^9*t^6 + 257496*ep^7*mtt^3*mWW^9*t^6 + 234*ep*mtt^2*mWW^10*t^6 + 4116*ep^2*mtt^2*mWW^10*t^6 + 27774*ep^3*mtt^2*mWW^10*t^6 + 92052*ep^4*mtt^2*mWW^10*t^6 + 157176*ep^5*mtt^2*mWW^10*t^6 + 128688*ep^6*mtt^2*mWW^10*t^6 + 37440*ep^7*mtt^2*mWW^10*t^6 - 132*ep*mtt*mWW^11*t^6 - 2382*ep^2*mtt*mWW^11*t^6 - 16896*ep^3*mtt*mWW^11*t^6 - 60486*ep^4*mtt*mWW^11*t^6 - 115560*ep^5*mtt*mWW^11*t^6 - 111912*ep^6*mtt*mWW^11*t^6 - 42912*ep^7*mtt*mWW^11*t^6 + 3240*ep^2*mtt^11*s*t^6 + 33336*ep^3*mtt^11*s*t^6 + 128982*ep^4*mtt^11*s*t^6 + 238482*ep^5*mtt^11*s*t^6 + 212676*ep^6*mtt^11*s*t^6 + 73584*ep^7*mtt^11*s*t^6 + 6624*ep*mtt^10*mWW*s*t^6 + 44061*ep^2*mtt^10*mWW*s*t^6 + 20439*ep^3*mtt^10*mWW*s*t^6 - 436211*ep^4*mtt^10*mWW*s*t^6 - 1255715*ep^5*mtt^10*mWW*s*t^6 - 1367974*ep^6*mtt^10*mWW*s*t^6 - 543784*ep^7*mtt^10*mWW*s*t^6 - 4902*ep*mtt^9*mWW^2*s*t^6 - 37292*ep^2*mtt^9*mWW^2*s*t^6 - 30942*ep^3*mtt^9*mWW^2*s*t^6 + 455432*ep^4*mtt^9*mWW^2*s*t^6 + 1712672*ep^5*mtt^9*mWW^2*s*t^6 + 2423336*ep^6*mtt^9*mWW^2*s*t^6 + 1250976*ep^7*mtt^9*mWW^2*s*t^6 - 50268*ep*mtt^8*mWW^3*s*t^6 - 500222*ep^2*mtt^8*mWW^3*s*t^6 - 1544950*ep^3*mtt^8*mWW^3*s*t^6 - 394240*ep^4*mtt^8*mWW^3*s*t^6 + 6607676*ep^5*mtt^8*mWW^3*s*t^6 + 12072276*ep^6*mtt^8*mWW^3*s*t^6 + 6512528*ep^7*mtt^8*mWW^3*s*t^6 - 552*mtt^7*mWW^4*s*t^6 + 80366*ep*mtt^7*mWW^4*s*t^6 + 946790*ep^2*mtt^7*mWW^4*s*t^6 + 3688508*ep^3*mtt^7*mWW^4*s*t^6 + 4269346*ep^4*mtt^7*mWW^4*s*t^6 - 6577762*ep^5*mtt^7*mWW^4*s*t^6 - 19503908*ep^6*mtt^7*mWW^4*s*t^6 - 12501488*ep^7*mtt^7*mWW^4*s*t^6 + 2256*mtt^6*mWW^5*s*t^6 + 26110*ep*mtt^6*mWW^5*s*t^6 - 80290*ep^2*mtt^6*mWW^5*s*t^6 - 2376181*ep^3*mtt^6*mWW^5*s*t^6 - 13009748*ep^4*mtt^6*mWW^5*s*t^6 - 31286881*ep^5*mtt^6*mWW^5*s*t^6 - 34539854*ep^6*mtt^6*mWW^5*s*t^6 - 14092072*ep^7*mtt^6*mWW^5*s*t^6 - 3864*mtt^5*mWW^6*s*t^6 - 123060*ep*mtt^5*mWW^6*s*t^6 - 863108*ep^2*mtt^5*mWW^6*s*t^6 - 421508*ep^3*mtt^5*mWW^6*s*t^6 + 15181592*ep^4*mtt^5*mWW^6*s*t^6 + 57490728*ep^5*mtt^5*mWW^6*s*t^6 + 80862608*ep^6*mtt^5*mWW^6*s*t^6 + 40050112*ep^7*mtt^5*mWW^6*s*t^6 + 3128*mtt^4*mWW^7*s*t^6 + 71044*ep*mtt^4*mWW^7*s*t^6 + 463080*ep^2*mtt^4*mWW^7*s*t^6 + 441982*ep^3*mtt^4*mWW^7*s*t^6 - 6302166*ep^4*mtt^4*mWW^7*s*t^6 - 26061964*ep^5*mtt^4*mWW^7*s*t^6 - 38814220*ep^6*mtt^4*mWW^7*s*t^6 - 20304624*ep^7*mtt^4*mWW^7*s*t^6 - 1104*mtt^3*mWW^8*s*t^6 + 806*ep*mtt^3*mWW^8*s*t^6 + 116840*ep^2*mtt^3*mWW^8*s*t^6 + 483250*ep^3*mtt^3*mWW^8*s*t^6 - 383050*ep^4*mtt^3*mWW^8*s*t^6 - 4920430*ep^5*mtt^3*mWW^8*s*t^6 - 8233252*ep^6*mtt^3*mWW^8*s*t^6 - 4178480*ep^7*mtt^3*mWW^8*s*t^6 + 312*mtt^2*mWW^9*s*t^6 - 3726*ep*mtt^2*mWW^9*s*t^6 - 77265*ep^2*mtt^2*mWW^9*s*t^6 - 289728*ep^3*mtt^2*mWW^9*s*t^6 + 260965*ep^4*mtt^2*mWW^9*s*t^6 + 3281962*ep^5*mtt^2*mWW^9*s*t^6 + 5925696*ep^6*mtt^2*mWW^9*s*t^6 + 3317664*ep^7*mtt^2*mWW^9*s*t^6 - 176*mtt*mWW^10*s*t^6 - 2994*ep*mtt*mWW^10*s*t^6 - 15834*ep^2*mtt*mWW^10*s*t^6 - 4206*ep^3*mtt*mWW^10*s*t^6 + 229098*ep^4*mtt*mWW^10*s*t^6 + 771232*ep^5*mtt*mWW^10*s*t^6 + 962616*ep^6*mtt*mWW^10*s*t^6 + 415584*ep^7*mtt*mWW^10*s*t^6 - 13524*ep^2*mtt^10*s^2*t^6 - 139266*ep^3*mtt^10*s^2*t^6 - 539526*ep^4*mtt^10*s^2*t^6 - 999360*ep^5*mtt^10*s^2*t^6 - 893448*ep^6*mtt^10*s^2*t^6 - 310176*ep^7*mtt^10*s^2*t^6 - 46944*ep*mtt^9*mWW*s^2*t^6 - 307005*ep^2*mtt^9*mWW*s^2*t^6 - 54054*ep^3*mtt^9*mWW*s^2*t^6 + 3611721*ep^4*mtt^9*mWW*s^2*t^6 + 10175338*ep^5*mtt^9*mWW*s^2*t^6 + 11072736*ep^6*mtt^9*mWW*s^2*t^6 + 4383008*ep^7*mtt^9*mWW*s^2*t^6 + 66180*ep*mtt^8*mWW^2*s^2*t^6 + 525330*ep^2*mtt^8*mWW^2*s^2*t^6 + 688140*ep^3*mtt^8*mWW^2*s^2*t^6 - 4660646*ep^4*mtt^8*mWW^2*s^2*t^6 - 18415388*ep^5*mtt^8*mWW^2*s^2*t^6 - 25033824*ep^6*mtt^8*mWW^2*s^2*t^6 - 12104064*ep^7*mtt^8*mWW^2*s^2*t^6 + 158714*ep*mtt^7*mWW^3*s^2*t^6 + 1437100*ep^2*mtt^7*mWW^3*s^2*t^6 + 3402346*ep^3*mtt^7*mWW^3*s^2*t^6 - 4432784*ep^4*mtt^7*mWW^3*s^2*t^6 - 31113484*ep^5*mtt^7*mWW^3*s^2*t^6 - 46774416*ep^6*mtt^7*mWW^3*s^2*t^6 - 23259840*ep^7*mtt^7*mWW^3*s^2*t^6 + 1880*mtt^6*mWW^4*s^2*t^6 - 280390*ep*mtt^6*mWW^4*s^2*t^6 - 2956534*ep^2*mtt^6*mWW^4*s^2*t^6 - 8692380*ep^3*mtt^6*mWW^4*s^2*t^6 + 4590016*ep^4*mtt^6*mWW^4*s^2*t^6 + 66658788*ep^5*mtt^6*mWW^4*s^2*t^6 + 115227028*ep^6*mtt^6*mWW^4*s^2*t^6 + 63289984*ep^7*mtt^6*mWW^4*s^2*t^6 - 6064*mtt^5*mWW^5*s^2*t^6 - 76114*ep*mtt^5*mWW^5*s^2*t^6 - 57308*ep^2*mtt^5*mWW^5*s^2*t^6 + 3182717*ep^3*mtt^5*mWW^5*s^2*t^6 + 18476144*ep^4*mtt^5*mWW^5*s^2*t^6 + 41964587*ep^5*mtt^5*mWW^5*s^2*t^6 + 40554078*ep^6*mtt^5*mWW^5*s^2*t^6 + 12756584*ep^7*mtt^5*mWW^5*s^2*t^6 + 8040*mtt^4*mWW^6*s^2*t^6 + 334010*ep*mtt^4*mWW^6*s^2*t^6 + 2665588*ep^2*mtt^4*mWW^6*s^2*t^6 + 3920900*ep^3*mtt^4*mWW^6*s^2*t^6 - 29909892*ep^4*mtt^4*mWW^6*s^2*t^6 - 130018918*ep^5*mtt^4*mWW^6*s^2*t^6 - 187558464*ep^6*mtt^4*mWW^6*s^2*t^6 - 92903792*ep^7*mtt^4*mWW^6*s^2*t^6 - 5320*mtt^3*mWW^7*s^2*t^6 - 170488*ep*mtt^3*mWW^7*s^2*t^6 - 1313360*ep^2*mtt^3*mWW^7*s^2*t^6 - 2133186*ep^3*mtt^3*mWW^7*s^2*t^6 + 13375104*ep^4*mtt^3*mWW^7*s^2*t^6 + 62307614*ep^5*mtt^3*mWW^7*s^2*t^6 + 94263448*ep^6*mtt^3*mWW^7*s^2*t^6 + 49005120*ep^7*mtt^3*mWW^7*s^2*t^6 + 1296*mtt^2*mWW^8*s^2*t^6 + 3644*ep*mtt^2*mWW^8*s^2*t^6 - 96900*ep^2*mtt^2*mWW^8*s^2*t^6 - 467628*ep^3*mtt^2*mWW^8*s^2*t^6 + 401624*ep^4*mtt^2*mWW^8*s^2*t^6 + 4935224*ep^5*mtt^2*mWW^8*s^2*t^6 + 7887200*ep^6*mtt^2*mWW^8*s^2*t^6 + 3702912*ep^7*mtt^2*mWW^8*s^2*t^6 + 168*mtt*mWW^9*s^2*t^6 + 11448*ep*mtt*mWW^9*s^2*t^6 + 117153*ep^2*mtt*mWW^9*s^2*t^6 + 291679*ep^3*mtt*mWW^9*s^2*t^6 - 931309*ep^4*mtt*mWW^9*s^2*t^6 - 5560977*ep^5*mtt*mWW^9*s^2*t^6 - 8831170*ep^6*mtt*mWW^9*s^2*t^6 - 4598328*ep^7*mtt*mWW^9*s^2*t^6 - 60*ep*mWW^10*s^2*t^6 - 828*ep^2*mWW^10*s^2*t^6 - 4596*ep^3*mWW^10*s^2*t^6 - 13140*ep^4*mWW^10*s^2*t^6 - 20400*ep^5*mWW^10*s^2*t^6 - 16272*ep^6*mWW^10*s^2*t^6 - 5184*ep^7*mWW^10*s^2*t^6 + 29904*ep^2*mtt^9*s^3*t^6 + 307908*ep^3*mtt^9*s^3*t^6 + 1192806*ep^4*mtt^9*s^3*t^6 + 2209734*ep^5*mtt^9*s^3*t^6 + 1976412*ep^6*mtt^9*s^3*t^6 + 686736*ep^7*mtt^9*s^3*t^6 + 129600*ep*mtt^8*mWW*s^3*t^6 + 843870*ep^2*mtt^8*mWW*s^3*t^6 + 87192*ep^3*mtt^8*mWW*s^3*t^6 - 10318882*ep^4*mtt^8*mWW*s^3*t^6 - 28923716*ep^5*mtt^8*mWW*s^3*t^6 - 31436480*ep^6*mtt^8*mWW*s^3*t^6 - 12414784*ep^7*mtt^8*mWW*s^3*t^6 - 205152*ep*mtt^7*mWW^2*s^3*t^6 - 1586618*ep^2*mtt^7*mWW^2*s^3*t^6 - 1917596*ep^3*mtt^7*mWW^2*s^3*t^6 + 14109550*ep^4*mtt^7*mWW^2*s^3*t^6 + 53302632*ep^5*mtt^7*mWW^2*s^3*t^6 + 70087536*ep^6*mtt^7*mWW^2*s^3*t^6 + 32831152*ep^7*mtt^7*mWW^2*s^3*t^6 - 230302*ep*mtt^6*mWW^3*s^3*t^6 - 1936196*ep^2*mtt^6*mWW^3*s^3*t^6 - 3578528*ep^3*mtt^6*mWW^3*s^3*t^6 + 10369668*ep^4*mtt^6*mWW^3*s^3*t^6 + 48692318*ep^5*mtt^6*mWW^3*s^3*t^6 + 66215888*ep^6*mtt^6*mWW^3*s^3*t^6 + 30824512*ep^7*mtt^6*mWW^3*s^3*t^6 - 2192*mtt^5*mWW^4*s^3*t^6 + 490142*ep*mtt^5*mWW^4*s^3*t^6 + 4698458*ep^2*mtt^5*mWW^4*s^3*t^6 + 10770780*ep^3*mtt^5*mWW^4*s^3*t^6 - 23906160*ep^4*mtt^5*mWW^4*s^3*t^6 - 142036788*ep^5*mtt^5*mWW^4*s^3*t^6 - 217650856*ep^6*mtt^5*mWW^4*s^3*t^6 - 112210752*ep^7*mtt^5*mWW^4*s^3*t^6 + 4232*mtt^4*mWW^5*s^3*t^6 - 27850*ep*mtt^4*mWW^5*s^3*t^6 - 705438*ep^2*mtt^4*mWW^5*s^3*t^6 - 3241336*ep^3*mtt^4*mWW^5*s^3*t^6 - 2614668*ep^4*mtt^4*mWW^5*s^3*t^6 + 15525576*ep^5*mtt^4*mWW^5*s^3*t^6 + 38963624*ep^6*mtt^4*mWW^5*s^3*t^6 + 26333088*ep^7*mtt^4*mWW^5*s^3*t^6 - 1744*mtt^3*mWW^6*s^3*t^6 - 245346*ep*mtt^3*mWW^6*s^3*t^6 - 2288028*ep^2*mtt^3*mWW^6*s^3*t^6 - 4572086*ep^3*mtt^3*mWW^6*s^3*t^6 + 19097034*ep^4*mtt^3*mWW^6*s^3*t^6 + 94221102*ep^5*mtt^3*mWW^6*s^3*t^6 + 138231852*ep^6*mtt^3*mWW^6*s^3*t^6 + 68264224*ep^7*mtt^3*mWW^6*s^3*t^6 - 392*mtt^2*mWW^7*s^3*t^6 + 90884*ep*mtt^2*mWW^7*s^3*t^6 + 954242*ep^2*mtt^2*mWW^7*s^3*t^6 + 2118566*ep^3*mtt^2*mWW^7*s^3*t^6 - 8084160*ep^4*mtt^2*mWW^7*s^3*t^6 - 43338012*ep^5*mtt^2*mWW^7*s^3*t^6 - 66978252*ep^6*mtt^2*mWW^7*s^3*t^6 - 34772848*ep^7*mtt^2*mWW^7*s^3*t^6 + 176*mtt*mWW^8*s^3*t^6 - 960*ep*mtt*mWW^8*s^3*t^6 - 3434*ep^2*mtt*mWW^8*s^3*t^6 + 66836*ep^3*mtt*mWW^8*s^3*t^6 + 343100*ep^4*mtt*mWW^8*s^3*t^6 + 804154*ep^5*mtt*mWW^8*s^3*t^6 + 1113588*ep^6*mtt*mWW^8*s^3*t^6 + 677360*ep^7*mtt*mWW^8*s^3*t^6 - 80*mWW^9*s^3*t^6 - 1016*ep*mWW^9*s^3*t^6 - 5896*ep^2*mWW^9*s^3*t^6 - 21408*ep^3*mWW^9*s^3*t^6 - 51128*ep^4*mWW^9*s^3*t^6 - 74440*ep^5*mWW^9*s^3*t^6 - 57616*ep^6*mWW^9*s^3*t^6 - 17856*ep^7*mWW^9*s^3*t^6 - 39060*ep^2*mtt^8*s^4*t^6 - 401850*ep^3*mtt^8*s^4*t^6 - 1555170*ep^4*mtt^8*s^4*t^6 - 2878020*ep^5*mtt^8*s^4*t^6 - 2571600*ep^6*mtt^8*s^4*t^6 - 892800*ep^7*mtt^8*s^4*t^6 - 181440*ep*mtt^7*mWW*s^4*t^6 - 1176090*ep^2*mtt^7*mWW*s^4*t^6 - 64845*ep^3*mtt^7*mWW*s^4*t^6 + 14670920*ep^4*mtt^7*mWW*s^4*t^6 + 40882625*ep^5*mtt^7*mWW*s^4*t^6 + 44286190*ep^6*mtt^7*mWW*s^4*t^6 + 17424040*ep^7*mtt^7*mWW*s^4*t^6 + 291498*ep*mtt^6*mWW^2*s^4*t^6 + 2173544*ep^2*mtt^6*mWW^2*s^4*t^6 + 2266328*ep^3*mtt^6*mWW^2*s^4*t^6 - 19829836*ep^4*mtt^6*mWW^2*s^4*t^6 - 70415962*ep^5*mtt^6*mWW^2*s^4*t^6 - 89006604*ep^6*mtt^6*mWW^2*s^4*t^6 - 40299120*ep^7*mtt^6*mWW^2*s^4*t^6 + 167968*ep*mtt^5*mWW^3*s^4*t^6 + 1313348*ep^2*mtt^5*mWW^3*s^4*t^6 + 1768762*ep^3*mtt^5*mWW^3*s^4*t^6 - 9259714*ep^4*mtt^5*mWW^3*s^4*t^6 - 34063284*ep^5*mtt^5*mWW^3*s^4*t^6 - 41004880*ep^6*mtt^5*mWW^3*s^4*t^6 - 17011232*ep^7*mtt^5*mWW^3*s^4*t^6 + 976*mtt^4*mWW^4*s^4*t^6 - 443714*ep*mtt^4*mWW^4*s^4*t^6 - 3927158*ep^2*mtt^4*mWW^4*s^4*t^6 - 7272662*ep^3*mtt^4*mWW^4*s^4*t^6 + 27148380*ep^4*mtt^4*mWW^4*s^4*t^6 + 127956814*ep^5*mtt^4*mWW^4*s^4*t^6 + 182145792*ep^6*mtt^4*mWW^4*s^4*t^6 + 89050544*ep^7*mtt^4*mWW^4*s^4*t^6 + 24*mtt^3*mWW^5*s^4*t^6 + 122508*ep*mtt^3*mWW^5*s^4*t^6 + 1183830*ep^2*mtt^3*mWW^5*s^4*t^6 + 2578851*ep^3*mtt^3*mWW^5*s^4*t^6 - 8887984*ep^4*mtt^3*mWW^5*s^4*t^6 - 48143943*ep^5*mtt^3*mWW^5*s^4*t^6 - 74683870*ep^6*mtt^3*mWW^5*s^4*t^6 - 39201992*ep^7*mtt^3*mWW^5*s^4*t^6 - 3184*mtt^2*mWW^6*s^4*t^6 + 44316*ep*mtt^2*mWW^6*s^4*t^6 + 664776*ep^2*mtt^2*mWW^6*s^4*t^6 + 1891712*ep^3*mtt^2*mWW^6*s^4*t^6 - 2933608*ep^4*mtt^2*mWW^6*s^4*t^6 - 21247104*ep^5*mtt^2*mWW^6*s^4*t^6 - 32876876*ep^6*mtt^2*mWW^6*s^4*t^6 - 16489920*ep^7*mtt^2*mWW^6*s^4*t^6 + 2744*mtt*mWW^7*s^4*t^6 + 4008*ep*mtt*mWW^7*s^4*t^6 - 179270*ep^2*mtt*mWW^7*s^4*t^6 - 779536*ep^3*mtt*mWW^7*s^4*t^6 + 474380*ep^4*mtt*mWW^7*s^4*t^6 + 7470738*ep^5*mtt*mWW^7*s^4*t^6 + 13228696*ep^6*mtt*mWW^7*s^4*t^6 + 7225408*ep^7*mtt*mWW^7*s^4*t^6 - 560*mWW^8*s^4*t^6 - 5144*ep*mWW^8*s^4*t^6 - 12864*ep^2*mWW^8*s^4*t^6 + 15832*ep^3*mWW^8*s^4*t^6 + 139992*ep^4*mWW^8*s^4*t^6 + 282616*ep^5*mWW^8*s^4*t^6 + 251216*ep^6*mWW^8*s^4*t^6 + 84480*ep^7*mWW^8*s^4*t^6 + 31080*ep^2*mtt^7*s^5*t^6 + 319248*ep^3*mtt^7*s^5*t^6 + 1233042*ep^4*mtt^7*s^5*t^6 + 2276766*ep^5*mtt^7*s^5*t^6 + 2029500*ep^6*mtt^7*s^5*t^6 + 702864*ep^7*mtt^7*s^5*t^6 + 136800*ep*mtt^6*mWW*s^5*t^6 + 879753*ep^2*mtt^6*mWW*s^5*t^6 - 11121*ep^3*mtt^6*mWW*s^5*t^6 - 11229783*ep^4*mtt^6*mWW*s^5*t^6 - 30979795*ep^5*mtt^6*mWW*s^5*t^6 - 33348054*ep^6*mtt^6*mWW*s^5*t^6 - 13040360*ep^7*mtt^6*mWW*s^5*t^6 - 215922*ep*mtt^5*mWW^2*s^5*t^6 - 1545090*ep^2*mtt^5*mWW^2*s^5*t^6 - 1309852*ep^3*mtt^5*mWW^2*s^5*t^6 + 14480698*ep^4*mtt^5*mWW^2*s^5*t^6 + 47796882*ep^5*mtt^5*mWW^2*s^5*t^6 + 57453316*ep^6*mtt^5*mWW^2*s^5*t^6 + 24871008*ep^7*mtt^5*mWW^2*s^5*t^6 - 56974*ep*mtt^4*mWW^3*s^5*t^6 - 407888*ep^2*mtt^4*mWW^3*s^5*t^6 - 250076*ep^3*mtt^4*mWW^3*s^5*t^6 + 3833242*ep^4*mtt^4*mWW^3*s^5*t^6 + 10657320*ep^5*mtt^4*mWW^3*s^5*t^6 + 10138328*ep^6*mtt^4*mWW^3*s^5*t^6 + 2976544*ep^7*mtt^4*mWW^3*s^5*t^6 - 112*mtt^3*mWW^4*s^5*t^6 + 204640*ep*mtt^3*mWW^4*s^5*t^6 + 1677972*ep^2*mtt^3*mWW^4*s^5*t^6 + 2501462*ep^3*mtt^3*mWW^4*s^5*t^6 - 13048088*ep^4*mtt^3*mWW^4*s^5*t^6 - 52820734*ep^5*mtt^3*mWW^4*s^5*t^6 - 69630668*ep^6*mtt^3*mWW^4*s^5*t^6 - 31883440*ep^7*mtt^3*mWW^4*s^5*t^6 - 496*mtt^2*mWW^5*s^5*t^6 - 66438*ep*mtt^2*mWW^5*s^5*t^6 - 578487*ep^2*mtt^2*mWW^5*s^5*t^6 - 1060127*ep^3*mtt^2*mWW^5*s^5*t^6 + 4737795*ep^4*mtt^2*mWW^5*s^5*t^6 + 22203659*ep^5*mtt^2*mWW^5*s^5*t^6 + 31910838*ep^6*mtt^2*mWW^5*s^5*t^6 + 15615368*ep^7*mtt^2*mWW^5*s^5*t^6 + 1248*mtt*mWW^6*s^5*t^6 + 4314*ep*mtt*mWW^6*s^5*t^6 - 46484*ep^2*mtt*mWW^6*s^5*t^6 - 285498*ep^3*mtt*mWW^6*s^5*t^6 - 521050*ep^4*mtt*mWW^6*s^5*t^6 - 164226*ep^5*mtt*mWW^6*s^5*t^6 + 502548*ep^6*mtt*mWW^6*s^5*t^6 + 430848*ep^7*mtt*mWW^6*s^5*t^6 - 640*mWW^7*s^5*t^6 - 6420*ep*mWW^7*s^5*t^6 - 12800*ep^2*mWW^7*s^5*t^6 + 73980*ep^3*mWW^7*s^5*t^6 + 419320*ep^4*mWW^7*s^5*t^6 + 834480*ep^5*mWW^7*s^5*t^6 + 751520*ep^6*mWW^7*s^5*t^6 + 255360*ep^7*mWW^7*s^5*t^6 - 14700*ep^2*mtt^6*s^6*t^6 - 150606*ep^3*mtt^6*s^6*t^6 - 579762*ep^4*mtt^6*s^6*t^6 - 1066392*ep^5*mtt^6*s^6*t^6 - 946536*ep^6*mtt^6*s^6*t^6 - 326304*ep^7*mtt^6*s^6*t^6 - 52704*ep*mtt^5*mWW*s^6*t^6 - 333561*ep^2*mtt^5*mWW*s^6*t^6 + 49956*ep^3*mtt^5*mWW*s^6*t^6 + 4453321*ep^4*mtt^5*mWW*s^6*t^6 + 12055880*ep^5*mtt^5*mWW*s^6*t^6 + 12832004*ep^6*mtt^5*mWW*s^6*t^6 + 4966864*ep^7*mtt^5*mWW*s^6*t^6 + 81720*ep*mtt^4*mWW^2*s^6*t^6 + 562538*ep^2*mtt^4*mWW^2*s^6*t^6 + 370912*ep^3*mtt^4*mWW^2*s^6*t^6 - 5363870*ep^4*mtt^4*mWW^2*s^6*t^6 - 16403396*ep^5*mtt^4*mWW^2*s^6*t^6 - 18555104*ep^6*mtt^4*mWW^2*s^6*t^6 - 7565440*ep^7*mtt^4*mWW^2*s^6*t^6 + 4832*ep*mtt^3*mWW^3*s^6*t^6 + 26556*ep^2*mtt^3*mWW^3*s^6*t^6 - 87888*ep^3*mtt^3*mWW^3*s^6*t^6 - 728548*ep^4*mtt^3*mWW^3*s^6*t^6 - 1407276*ep^5*mtt^3*mWW^3*s^6*t^6 - 875816*ep^6*mtt^3*mWW^3*s^6*t^6 - 14240*ep^7*mtt^3*mWW^3*s^6*t^6 - 43688*ep*mtt^2*mWW^4*s^6*t^6 - 327944*ep^2*mtt^2*mWW^4*s^6*t^6 - 348988*ep^3*mtt^2*mWW^4*s^6*t^6 + 2763422*ep^4*mtt^2*mWW^4*s^6*t^6 + 9393990*ep^5*mtt^2*mWW^4*s^6*t^6 + 11087340*ep^6*mtt^2*mWW^4*s^6*t^6 + 4595088*ep^7*mtt^2*mWW^4*s^6*t^6 + 9440*ep*mtt*mWW^5*s^6*t^6 + 82151*ep^2*mtt*mWW^5*s^6*t^6 + 142286*ep^3*mtt*mWW^5*s^6*t^6 - 605035*ep^4*mtt*mWW^5*s^6*t^6 - 2653030*ep^5*mtt*mWW^5*s^6*t^6 - 3595616*ep^6*mtt*mWW^5*s^6*t^6 - 1670176*ep^7*mtt*mWW^5*s^6*t^6 + 400*ep*mWW^6*s^6*t^6 + 5080*ep^2*mWW^6*s^6*t^6 + 25840*ep^3*mWW^6*s^6*t^6 + 67720*ep^4*mWW^6*s^6*t^6 + 96640*ep^5*mWW^6*s^6*t^6 + 71200*ep^6*mWW^6*s^6*t^6 + 21120*ep^7*mWW^6*s^6*t^6 + 3744*ep^2*mtt^5*s^7*t^6 + 38196*ep^3*mtt^5*s^7*t^6 + 146226*ep^4*mtt^5*s^7*t^6 + 267210*ep^5*mtt^5*s^7*t^6 + 235428*ep^6*mtt^5*s^7*t^6 + 80496*ep^7*mtt^5*s^7*t^6 + 8064*ep*mtt^4*mWW*s^7*t^6 + 48780*ep^2*mtt^4*mWW*s^7*t^6 - 28206*ep^3*mtt^4*mWW*s^7*t^6 - 747396*ep^4*mtt^4*mWW*s^7*t^6 - 1936278*ep^5*mtt^4*mWW*s^7*t^6 - 2013156*ep^6*mtt^4*mWW*s^7*t^6 - 764208*ep^7*mtt^4*mWW*s^7*t^6 - 12672*ep*mtt^3*mWW^2*s^7*t^6 - 85572*ep^2*mtt^3*mWW^2*s^7*t^6 - 49974*ep^3*mtt^3*mWW^2*s^7*t^6 + 796516*ep^4*mtt^3*mWW^2*s^7*t^6 + 2314026*ep^5*mtt^3*mWW^2*s^7*t^6 + 2481788*ep^6*mtt^3*mWW^2*s^7*t^6 + 951888*ep^7*mtt^3*mWW^2*s^7*t^6 + 1152*ep*mtt^2*mWW^3*s^7*t^6 + 9828*ep^2*mtt^2*mWW^3*s^7*t^6 + 31782*ep^3*mtt^2*mWW^3*s^7*t^6 + 64252*ep^4*mtt^2*mWW^3*s^7*t^6 + 111942*ep^5*mtt^2*mWW^3*s^7*t^6 + 134180*ep^6*mtt^2*mWW^3*s^7*t^6 + 66864*ep^7*mtt^2*mWW^3*s^7*t^6 + 3456*ep*mtt*mWW^4*s^7*t^6 + 23220*ep^2*mtt*mWW^4*s^7*t^6 + 8202*ep^3*mtt*mWW^4*s^7*t^6 - 259598*ep^4*mtt*mWW^4*s^7*t^6 - 756900*ep^5*mtt*mWW^4*s^7*t^6 - 838240*ep^6*mtt*mWW^4*s^7*t^6 - 335040*ep^7*mtt*mWW^4*s^7*t^6 - 384*ep^2*mtt^4*s^8*t^6 - 3888*ep^3*mtt^4*s^8*t^6 - 14736*ep^4*mtt^4*s^8*t^6 - 26604*ep^5*mtt^4*s^8*t^6 - 23112*ep^6*mtt^4*s^8*t^6 - 7776*ep^7*mtt^4*s^8*t^6 + 480*ep^2*mtt^3*mWW*s^8*t^6 + 4848*ep^3*mtt^3*mWW*s^8*t^6 + 18312*ep^4*mtt^3*mWW*s^8*t^6 + 32916*ep^5*mtt^3*mWW*s^8*t^6 + 28440*ep^6*mtt^3*mWW*s^8*t^6 + 9504*ep^7*mtt^3*mWW*s^8*t^6 + 192*ep^2*mtt^2*mWW^2*s^8*t^6 + 1968*ep^3*mtt^2*mWW^2*s^8*t^6 + 7584*ep^4*mtt^2*mWW^2*s^8*t^6 + 13980*ep^5*mtt^2*mWW^2*s^8*t^6 + 12456*ep^6*mtt^2*mWW^2*s^8*t^6 + 4320*ep^7*mtt^2*mWW^2*s^8*t^6 - 288*ep^2*mtt*mWW^3*s^8*t^6 - 2928*ep^3*mtt*mWW^3*s^8*t^6 - 11160*ep^4*mtt*mWW^3*s^8*t^6 - 20292*ep^5*mtt*mWW^3*s^8*t^6 - 17784*ep^6*mtt*mWW^3*s^8*t^6 - 6048*ep^7*mtt*mWW^3*s^8*t^6 + 1092*ep^2*mtt^11*t^7 + 11310*ep^3*mtt^11*t^7 + 44160*ep^4*mtt^11*t^7 + 82614*ep^5*mtt^11*t^7 + 74772*ep^6*mtt^11*t^7 + 26352*ep^7*mtt^11*t^7 - 1599*ep^2*mtt^10*mWW*t^7 - 17217*ep^3*mtt^10*mWW*t^7 - 71685*ep^4*mtt^10*mWW*t^7 - 147957*ep^5*mtt^10*mWW*t^7 - 153498*ep^6*mtt^10*mWW*t^7 - 64344*ep^7*mtt^10*mWW*t^7 + 468*ep*mtt^9*mWW^2*t^7 + 978*ep^2*mtt^9*mWW^2*t^7 - 27408*ep^3*mtt^9*mWW^2*t^7 - 176688*ep^4*mtt^9*mWW^2*t^7 - 432126*ep^5*mtt^9*mWW^2*t^7 - 476052*ep^6*mtt^9*mWW^2*t^7 - 197232*ep^7*mtt^9*mWW^2*t^7 - 3120*ep*mtt^8*mWW^3*t^7 - 23490*ep^2*mtt^8*mWW^3*t^7 - 1362*ep^3*mtt^8*mWW^3*t^7 + 435342*ep^4*mtt^8*mWW^3*t^7 + 1502502*ep^5*mtt^8*mWW^3*t^7 + 2023116*ep^6*mtt^8*mWW^3*t^7 + 988752*ep^7*mtt^8*mWW^3*t^7 + 8070*ep*mtt^7*mWW^4*t^7 + 92670*ep^2*mtt^7*mWW^4*t^7 + 376902*ep^3*mtt^7*mWW^4*t^7 + 555468*ep^4*mtt^7*mWW^4*t^7 - 221634*ep^5*mtt^7*mWW^4*t^7 - 1349868*ep^6*mtt^7*mWW^4*t^7 - 950928*ep^7*mtt^7*mWW^4*t^7 - 11082*ep*mtt^6*mWW^5*t^7 - 163506*ep^2*mtt^6*mWW^5*t^7 - 955767*ep^3*mtt^6*mWW^5*t^7 - 2816934*ep^4*mtt^6*mWW^5*t^7 - 4387473*ep^5*mtt^6*mWW^5*t^7 - 3385062*ep^6*mtt^6*mWW^5*t^7 - 986376*ep^7*mtt^6*mWW^5*t^7 + 7638*ep*mtt^5*mWW^6*t^7 + 132660*ep^2*mtt^5*mWW^6*t^7 + 898578*ep^3*mtt^5*mWW^6*t^7 + 3060108*ep^4*mtt^5*mWW^6*t^7 + 5570688*ep^5*mtt^5*mWW^6*t^7 + 5169312*ep^6*mtt^5*mWW^6*t^7 + 1915776*ep^7*mtt^5*mWW^6*t^7 - 1398*ep*mtt^4*mWW^7*t^7 - 28980*ep^2*mtt^4*mWW^7*t^7 - 217716*ep^3*mtt^4*mWW^7*t^7 - 792222*ep^4*mtt^4*mWW^7*t^7 - 1508844*ep^5*mtt^4*mWW^7*t^7 - 1441056*ep^6*mtt^4*mWW^7*t^7 - 538944*ep^7*mtt^4*mWW^7*t^7 - 624*ep*mtt^3*mWW^8*t^7 - 10938*ep^2*mtt^3*mWW^8*t^7 - 75702*ep^3*mtt^3*mWW^8*t^7 - 266274*ep^4*mtt^3*mWW^8*t^7 - 506994*ep^5*mtt^3*mWW^8*t^7 - 503268*ep^6*mtt^3*mWW^8*t^7 - 207600*ep^7*mtt^3*mWW^8*t^7 - 24*ep*mtt^2*mWW^9*t^7 - 237*ep^2*mtt^2*mWW^9*t^7 - 1686*ep^3*mtt^2*mWW^9*t^7 - 9681*ep^4*mtt^2*mWW^9*t^7 - 30096*ep^5*mtt^2*mWW^9*t^7 - 42660*ep^6*mtt^2*mWW^9*t^7 - 21456*ep^7*mtt^2*mWW^9*t^7 + 72*ep*mtt*mWW^10*t^7 + 1350*ep^2*mtt*mWW^10*t^7 + 10068*ep^3*mtt*mWW^10*t^7 + 38406*ep^4*mtt*mWW^10*t^7 + 79320*ep^5*mtt*mWW^10*t^7 + 84264*ep^6*mtt*mWW^10*t^7 + 36000*ep^7*mtt*mWW^10*t^7 - 9156*ep^2*mtt^10*s*t^7 - 94986*ep^3*mtt^10*s*t^7 - 371718*ep^4*mtt^10*s*t^7 - 697464*ep^5*mtt^10*s*t^7 - 633624*ep^6*mtt^10*s*t^7 - 224352*ep^7*mtt^10*s*t^7 - 11520*ep*mtt^9*mWW*s*t^7 - 62151*ep^2*mtt^9*mWW*s*t^7 + 143415*ep^3*mtt^9*mWW*s*t^7 + 1604337*ep^4*mtt^9*mWW*s*t^7 + 4091469*ep^5*mtt^9*mWW*s*t^7 + 4439754*ep^6*mtt^9*mWW*s*t^7 + 1802136*ep^7*mtt^9*mWW*s*t^7 + 28566*ep*mtt^8*mWW^2*s*t^7 + 250033*ep^2*mtt^8*mWW^2*s*t^7 + 475297*ep^3*mtt^8*mWW^2*s*t^7 - 1568913*ep^4*mtt^8*mWW^2*s*t^7 - 7535637*ep^5*mtt^8*mWW^2*s*t^7 - 10673690*ep^6*mtt^8*mWW^2*s*t^7 - 5183576*ep^7*mtt^8*mWW^2*s*t^7 + 12602*ep*mtt^7*mWW^3*s*t^7 + 39723*ep^2*mtt^7*mWW^3*s*t^7 - 473698*ep^3*mtt^7*mWW^3*s*t^7 - 3169487*ep^4*mtt^7*mWW^3*s*t^7 - 7726996*ep^5*mtt^7*mWW^3*s*t^7 - 8752204*ep^6*mtt^7*mWW^3*s*t^7 - 3898800*ep^7*mtt^7*mWW^3*s*t^7 + 136*mtt^6*mWW^4*s*t^7 - 78716*ep*mtt^6*mWW^4*s*t^7 - 750376*ep^2*mtt^6*mWW^4*s*t^7 - 1620780*ep^3*mtt^6*mWW^4*s*t^7 + 4842326*ep^4*mtt^6*mWW^4*s*t^7 + 26379386*ep^5*mtt^6*mWW^4*s*t^7 + 40571924*ep^6*mtt^6*mWW^4*s*t^7 + 21310000*ep^7*mtt^6*mWW^4*s*t^7 - 1104*mtt^5*mWW^5*s*t^7 + 33590*ep*mtt^5*mWW^5*s*t^7 + 558858*ep^2*mtt^5*mWW^5*s*t^7 + 2863623*ep^3*mtt^5*mWW^5*s*t^7 + 5963764*ep^4*mtt^5*mWW^5*s*t^7 + 2991399*ep^5*mtt^5*mWW^5*s*t^7 - 5864814*ep^6*mtt^5*mWW^5*s*t^7 - 6130216*ep^7*mtt^5*mWW^5*s*t^7 + 2832*mtt^4*mWW^6*s*t^7 + 65542*ep*mtt^4*mWW^6*s*t^7 + 297665*ep^2*mtt^4*mWW^6*s*t^7 - 1333249*ep^3*mtt^4*mWW^6*s*t^7 - 14259495*ep^4*mtt^4*mWW^6*s*t^7 - 42287389*ep^5*mtt^4*mWW^6*s*t^7 - 53071730*ep^6*mtt^4*mWW^6*s*t^7 - 24236216*ep^7*mtt^4*mWW^6*s*t^7 - 2800*mtt^3*mWW^7*s*t^7 - 67192*ep*mtt^3*mWW^7*s*t^7 - 433637*ep^2*mtt^3*mWW^7*s*t^7 - 173318*ep^3*mtt^3*mWW^7*s*t^7 + 7554907*ep^4*mtt^3*mWW^7*s*t^7 + 28236620*ep^5*mtt^3*mWW^7*s*t^7 + 39545980*ep^6*mtt^3*mWW^7*s*t^7 + 19580400*ep^7*mtt^3*mWW^7*s*t^7 + 840*mtt^2*mWW^8*s*t^7 + 13420*ep*mtt^2*mWW^8*s*t^7 + 77972*ep^2*mtt^2*mWW^8*s*t^7 + 175638*ep^3*mtt^2*mWW^8*s*t^7 - 114658*ep^4*mtt^2*mWW^8*s*t^7 - 1405436*ep^5*mtt^2*mWW^8*s*t^7 - 2591872*ep^6*mtt^2*mWW^8*s*t^7 - 1544384*ep^7*mtt^2*mWW^8*s*t^7 + 96*mtt*mWW^9*s*t^7 + 3708*ep*mtt*mWW^9*s*t^7 + 31069*ep^2*mtt*mWW^9*s*t^7 + 38058*ep^3*mtt*mWW^9*s*t^7 - 481063*ep^4*mtt*mWW^9*s*t^7 - 2045952*ep^5*mtt*mWW^9*s*t^7 - 2969724*ep^6*mtt*mWW^9*s*t^7 - 1474992*ep^7*mtt*mWW^9*s*t^7 + 30744*ep^2*mtt^9*s^2*t^7 + 319056*ep^3*mtt^9*s^2*t^7 + 1249278*ep^4*mtt^9*s^2*t^7 + 2345970*ep^5*mtt^9*s^2*t^7 + 2133732*ep^6*mtt^9*s^2*t^7 + 756720*ep^7*mtt^9*s^2*t^7 + 63840*ep*mtt^8*mWW*s^2*t^7 + 377214*ep^2*mtt^8*mWW*s^2*t^7 - 437104*ep^3*mtt^8*mWW*s^2*t^7 - 7381228*ep^4*mtt^8*mWW*s^2*t^7 - 19523214*ep^5*mtt^8*mWW*s^2*t^7 - 21314084*ep^6*mtt^8*mWW*s^2*t^7 - 8606384*ep^7*mtt^8*mWW*s^2*t^7 - 162030*ep*mtt^7*mWW^2*s^2*t^7 - 1334349*ep^2*mtt^7*mWW^2*s^2*t^7 - 1922411*ep^3*mtt^7*mWW^2*s^2*t^7 + 11441839*ep^4*mtt^7*mWW^2*s^2*t^7 + 46305033*ep^5*mtt^7*mWW^2*s^2*t^7 + 62301926*ep^6*mtt^7*mWW^2*s^2*t^7 + 29328440*ep^7*mtt^7*mWW^2*s^2*t^7 + 19980*ep*mtt^6*mWW^3*s^2*t^7 + 422752*ep^2*mtt^6*mWW^3*s^2*t^7 + 2391966*ep^3*mtt^6*mWW^3*s^2*t^7 + 4358152*ep^4*mtt^6*mWW^3*s^2*t^7 - 617946*ep^5*mtt^6*mWW^3*s^2*t^7 - 8543444*ep^6*mtt^6*mWW^3*s^2*t^7 - 5808624*ep^7*mtt^6*mWW^3*s^2*t^7 - 176*mtt^5*mWW^4*s^2*t^7 + 221300*ep*mtt^5*mWW^4*s^2*t^7 + 1904480*ep^2*mtt^5*mWW^4*s^2*t^7 + 2530992*ep^3*mtt^5*mWW^4*s^2*t^7 - 21067270*ep^4*mtt^5*mWW^4*s^2*t^7 - 86438046*ep^5*mtt^5*mWW^4*s^2*t^7 - 122429164*ep^6*mtt^5*mWW^4*s^2*t^7 - 61257184*ep^7*mtt^5*mWW^4*s^2*t^7 + 1232*mtt^4*mWW^5*s^2*t^7 - 121380*ep*mtt^4*mWW^5*s^2*t^7 - 1368342*ep^2*mtt^4*mWW^5*s^2*t^7 - 3744106*ep^3*mtt^4*mWW^5*s^2*t^7 + 6499890*ep^4*mtt^4*mWW^5*s^2*t^7 + 47812002*ep^5*mtt^4*mWW^5*s^2*t^7 + 79632956*ep^6*mtt^4*mWW^5*s^2*t^7 + 43930928*ep^7*mtt^4*mWW^5*s^2*t^7 - 2808*mtt^3*mWW^6*s^2*t^7 - 91746*ep*mtt^3*mWW^6*s^2*t^7 - 585825*ep^2*mtt^3*mWW^6*s^2*t^7 + 265725*ep^3*mtt^3*mWW^6*s^2*t^7 + 12938617*ep^4*mtt^3*mWW^6*s^2*t^7 + 42500443*ep^5*mtt^3*mWW^6*s^2*t^7 + 53909026*ep^6*mtt^3*mWW^6*s^2*t^7 + 24033112*ep^7*mtt^3*mWW^6*s^2*t^7 + 2688*mtt^2*mWW^7*s^2*t^7 + 89168*ep*mtt^2*mWW^7*s^2*t^7 + 677228*ep^2*mtt^2*mWW^7*s^2*t^7 + 771790*ep^3*mtt^2*mWW^7*s^2*t^7 - 9235250*ep^4*mtt^2*mWW^7*s^2*t^7 - 37737272*ep^5*mtt^2*mWW^7*s^2*t^7 - 53640344*ep^6*mtt^2*mWW^7*s^2*t^7 - 26450592*ep^7*mtt^2*mWW^7*s^2*t^7 - 936*mtt*mWW^8*s^2*t^7 - 19024*ep*mtt*mWW^8*s^2*t^7 - 122138*ep^2*mtt*mWW^8*s^2*t^7 - 162168*ep^3*mtt*mWW^8*s^2*t^7 + 1254328*ep^4*mtt*mWW^8*s^2*t^7 + 5483734*ep^5*mtt*mWW^8*s^2*t^7 + 8091236*ep^6*mtt*mWW^8*s^2*t^7 + 4130992*ep^7*mtt*mWW^8*s^2*t^7 - 108*ep*mWW^9*s^2*t^7 - 1452*ep^2*mWW^9*s^2*t^7 - 7812*ep^3*mWW^9*s^2*t^7 - 21540*ep^4*mWW^9*s^2*t^7 - 32112*ep^5*mWW^9*s^2*t^7 - 24528*ep^6*mWW^9*s^2*t^7 - 7488*ep^7*mWW^9*s^2*t^7 - 54600*ep^2*mtt^8*s^3*t^7 - 566340*ep^3*mtt^8*s^3*t^7 - 2216220*ep^4*mtt^8*s^3*t^7 - 4159380*ep^5*mtt^8*s^3*t^7 - 3781320*ep^6*mtt^8*s^3*t^7 - 1340640*ep^7*mtt^8*s^3*t^7 - 135840*ep*mtt^7*mWW*s^3*t^7 - 822750*ep^2*mtt^7*mWW*s^3*t^7 + 697318*ep^3*mtt^7*mWW*s^3*t^7 + 14657146*ep^4*mtt^7*mWW*s^3*t^7 + 39214502*ep^5*mtt^7*mWW*s^3*t^7 + 42795644*ep^6*mtt^7*mWW*s^3*t^7 + 17199120*ep^7*mtt^7*mWW*s^3*t^7 + 327390*ep*mtt^6*mWW^2*s^3*t^7 + 2579453*ep^2*mtt^6*mWW^2*s^3*t^7 + 3068347*ep^3*mtt^6*mWW^2*s^3*t^7 - 24299569*ep^4*mtt^6*mWW^2*s^3*t^7 - 91089195*ep^5*mtt^6*mWW^2*s^3*t^7 - 118446390*ep^6*mtt^6*mWW^2*s^3*t^7 - 54405768*ep^7*mtt^6*mWW^2*s^3*t^7 - 102598*ep*mtt^5*mWW^3*s^3*t^7 - 1209757*ep^2*mtt^5*mWW^3*s^3*t^7 - 4062130*ep^3*mtt^5*mWW^3*s^3*t^7 + 1109665*ep^4*mtt^5*mWW^3*s^3*t^7 + 29049264*ep^5*mtt^5*mWW^3*s^3*t^7 + 50717548*ep^6*mtt^5*mWW^3*s^3*t^7 + 26986224*ep^7*mtt^5*mWW^3*s^3*t^7 - 72*mtt^4*mWW^4*s^3*t^7 - 259576*ep*mtt^4*mWW^4*s^3*t^7 - 2050004*ep^2*mtt^4*mWW^4*s^3*t^7 - 1657280*ep^3*mtt^4*mWW^4*s^3*t^7 + 26793950*ep^4*mtt^4*mWW^4*s^3*t^7 + 97464530*ep^5*mtt^4*mWW^4*s^3*t^7 + 130175188*ep^6*mtt^4*mWW^4*s^3*t^7 + 62241872*ep^7*mtt^4*mWW^4*s^3*t^7 + 512*mtt^3*mWW^5*s^3*t^7 + 181128*ep*mtt^3*mWW^5*s^3*t^7 + 1673046*ep^2*mtt^3*mWW^5*s^3*t^7 + 2799172*ep^3*mtt^3*mWW^5*s^3*t^7 - 17635628*ep^4*mtt^3*mWW^5*s^3*t^7 - 79333302*ep^5*mtt^3*mWW^5*s^3*t^7 - 116273124*ep^6*mtt^3*mWW^5*s^3*t^7 - 59023216*ep^7*mtt^3*mWW^5*s^3*t^7 - 920*mtt^2*mWW^6*s^3*t^7 + 4014*ep*mtt^2*mWW^6*s^3*t^7 + 73831*ep^2*mtt^2*mWW^6*s^3*t^7 + 161565*ep^3*mtt^2*mWW^6*s^3*t^7 - 192865*ep^4*mtt^2*mWW^6*s^3*t^7 - 404491*ep^5*mtt^2*mWW^6*s^3*t^7 + 953882*ep^6*mtt^2*mWW^6*s^3*t^7 + 1405144*ep^7*mtt^2*mWW^6*s^3*t^7 + 624*mtt*mWW^7*s^3*t^7 - 13122*ep*mtt*mWW^7*s^3*t^7 - 185779*ep^2*mtt*mWW^7*s^3*t^7 - 454112*ep^3*mtt*mWW^7*s^3*t^7 + 1675785*ep^4*mtt*mWW^7*s^3*t^7 + 8983472*ep^5*mtt*mWW^7*s^3*t^7 + 13550044*ep^6*mtt*mWW^7*s^3*t^7 + 6811248*ep^7*mtt*mWW^7*s^3*t^7 - 144*mWW^8*s^3*t^7 - 1396*ep*mWW^8*s^3*t^7 - 3632*ep^2*mWW^8*s^3*t^7 + 6116*ep^3*mWW^8*s^3*t^7 + 51816*ep^4*mWW^8*s^3*t^7 + 110440*ep^5*mWW^8*s^3*t^7 + 103280*ep^6*mWW^8*s^3*t^7 + 36160*ep^7*mWW^8*s^3*t^7 + 55860*ep^2*mtt^7*s^4*t^7 + 578670*ep^3*mtt^7*s^4*t^7 + 2260860*ep^4*mtt^7*s^4*t^7 + 4235610*ep^5*mtt^7*s^4*t^7 + 3843420*ep^6*mtt^7*s^4*t^7 + 1360080*ep^7*mtt^7*s^4*t^7 + 139680*ep*mtt^6*mWW*s^4*t^7 + 848445*ep^2*mtt^6*mWW*s^4*t^7 - 665817*ep^3*mtt^6*mWW*s^4*t^7 - 14731149*ep^4*mtt^6*mWW*s^4*t^7 - 39344313*ep^5*mtt^6*mWW*s^4*t^7 - 42725586*ep^6*mtt^6*mWW*s^4*t^7 - 17059320*ep^7*mtt^6*mWW*s^4*t^7 - 310290*ep*mtt^5*mWW^2*s^4*t^7 - 2328083*ep^2*mtt^5*mWW^2*s^4*t^7 - 2192019*ep^3*mtt^5*mWW^2*s^4*t^7 + 23277797*ep^4*mtt^5*mWW^2*s^4*t^7 + 80900017*ep^5*mtt^5*mWW^2*s^4*t^7 + 100916222*ep^6*mtt^5*mWW^2*s^4*t^7 + 44865400*ep^7*mtt^5*mWW^2*s^4*t^7 + 120704*ep*mtt^4*mWW^3*s^4*t^7 + 1189402*ep^2*mtt^4*mWW^3*s^4*t^7 + 2982890*ep^3*mtt^4*mWW^3*s^4*t^7 - 5167296*ep^4*mtt^4*mWW^3*s^4*t^7 - 34437516*ep^5*mtt^4*mWW^3*s^4*t^7 - 52872832*ep^6*mtt^4*mWW^3*s^4*t^7 - 26707936*ep^7*mtt^4*mWW^3*s^4*t^7 + 112*mtt^3*mWW^4*s^4*t^7 + 136578*ep*mtt^3*mWW^4*s^4*t^7 + 979756*ep^2*mtt^3*mWW^4*s^4*t^7 + 309178*ep^3*mtt^3*mWW^4*s^4*t^7 - 13724062*ep^4*mtt^3*mWW^4*s^4*t^7 - 44145910*ep^5*mtt^3*mWW^4*s^4*t^7 - 54311996*ep^6*mtt^3*mWW^4*s^4*t^7 - 24137920*ep^7*mtt^3*mWW^4*s^4*t^7 - 608*mtt^2*mWW^5*s^4*t^7 - 96796*ep*mtt^2*mWW^5*s^4*t^7 - 815875*ep^2*mtt^2*mWW^5*s^4*t^7 - 1040703*ep^3*mtt^2*mWW^5*s^4*t^7 + 9595001*ep^4*mtt^2*mWW^5*s^4*t^7 + 38618115*ep^5*mtt^2*mWW^5*s^4*t^7 + 53408326*ep^6*mtt^2*mWW^5*s^4*t^7 + 25768936*ep^7*mtt^2*mWW^5*s^4*t^7 + 816*mtt*mWW^6*s^4*t^7 + 13088*ep*mtt*mWW^6*s^4*t^7 + 70835*ep^2*mtt*mWW^6*s^4*t^7 - 55275*ep^3*mtt*mWW^6*s^4*t^7 - 1878611*ep^4*mtt*mWW^6*s^4*t^7 - 6513987*ep^5*mtt*mWW^6*s^4*t^7 - 8859874*ep^6*mtt*mWW^6*s^4*t^7 - 4290264*ep^7*mtt*mWW^6*s^4*t^7 - 320*mWW^7*s^4*t^7 - 2964*ep*mWW^7*s^4*t^7 - 1108*ep^2*mWW^7*s^4*t^7 + 75684*ep^3*mWW^7*s^4*t^7 + 341636*ep^4*mWW^7*s^4*t^7 + 646896*ep^5*mWW^7*s^4*t^7 + 572752*ep^6*mWW^7*s^4*t^7 + 193344*ep^7*mWW^7*s^4*t^7 - 33012*ep^2*mtt^6*s^5*t^7 - 341250*ep^3*mtt^6*s^5*t^7 - 1329630*ep^4*mtt^6*s^5*t^7 - 2483184*ep^5*mtt^6*s^5*t^7 - 2245512*ep^6*mtt^6*s^5*t^7 - 791712*ep^7*mtt^6*s^5*t^7 - 69600*ep*mtt^5*mWW*s^5*t^7 - 415131*ep^2*mtt^5*mWW*s^5*t^7 + 394915*ep^3*mtt^5*mWW*s^5*t^7 + 7503181*ep^4*mtt^5*mWW*s^5*t^7 + 19713129*ep^5*mtt^5*mWW*s^5*t^7 + 21170882*ep^6*mtt^5*mWW*s^5*t^7 + 8366264*ep^7*mtt^5*mWW*s^5*t^7 + 140856*ep*mtt^4*mWW^2*s^5*t^7 + 998708*ep^2*mtt^4*mWW^2*s^5*t^7 + 655844*ep^3*mtt^4*mWW^2*s^5*t^7 - 10513700*ep^4*mtt^4*mWW^2*s^5*t^7 - 33456732*ep^5*mtt^4*mWW^2*s^5*t^7 - 39440984*ep^6*mtt^4*mWW^2*s^5*t^7 - 16708672*ep^7*mtt^4*mWW^2*s^5*t^7 - 57096*ep*mtt^3*mWW^3*s^5*t^7 - 486694*ep^2*mtt^3*mWW^3*s^5*t^7 - 920408*ep^3*mtt^3*mWW^3*s^5*t^7 + 2815250*ep^4*mtt^3*mWW^3*s^5*t^7 + 13460364*ep^5*mtt^3*mWW^3*s^5*t^7 + 18710992*ep^6*mtt^3*mWW^3*s^5*t^7 + 8896672*ep^7*mtt^3*mWW^3*s^5*t^7 - 29232*ep*mtt^2*mWW^4*s^5*t^7 - 186242*ep^2*mtt^2*mWW^4*s^5*t^7 + 65214*ep^3*mtt^2*mWW^4*s^5*t^7 + 2749764*ep^4*mtt^2*mWW^4*s^5*t^7 + 7359156*ep^5*mtt^2*mWW^4*s^5*t^7 + 7747384*ep^6*mtt^2*mWW^4*s^5*t^7 + 2931776*ep^7*mtt^2*mWW^4*s^5*t^7 + 14352*ep*mtt*mWW^5*s^5*t^7 + 113107*ep^2*mtt*mWW^5*s^5*t^7 + 97973*ep^3*mtt*mWW^5*s^5*t^7 - 1351201*ep^4*mtt*mWW^5*s^5*t^7 - 4774365*ep^5*mtt*mWW^5*s^5*t^7 - 6077162*ep^6*mtt*mWW^5*s^5*t^7 - 2734264*ep^7*mtt*mWW^5*s^5*t^7 + 720*ep*mWW^6*s^5*t^7 + 9480*ep^2*mWW^6*s^5*t^7 + 50040*ep^3*mWW^6*s^5*t^7 + 135840*ep^4*mWW^6*s^5*t^7 + 200160*ep^5*mWW^6*s^5*t^7 + 151680*ep^6*mWW^6*s^5*t^7 + 46080*ep^7*mWW^6*s^5*t^7 + 10416*ep^2*mtt^5*s^6*t^7 + 107316*ep^3*mtt^5*s^6*t^7 + 416358*ep^4*mtt^5*s^6*t^7 + 773694*ep^5*mtt^5*s^6*t^7 + 695724*ep^6*mtt^5*s^6*t^7 + 243792*ep^7*mtt^5*s^6*t^7 + 13440*ep*mtt^4*mWW*s^6*t^7 + 73956*ep^2*mtt^4*mWW*s^6*t^7 - 136102*ep^3*mtt^4*mWW*s^6*t^7 - 1659586*ep^4*mtt^4*mWW*s^6*t^7 - 4148372*ep^5*mtt^4*mWW*s^6*t^7 - 4341200*ep^6*mtt^4*mWW*s^6*t^7 - 1681536*ep^7*mtt^4*mWW*s^6*t^7 - 24960*ep*mtt^3*mWW^2*s^6*t^7 - 166740*ep^2*mtt^3*mWW^2*s^6*t^7 - 57794*ep^3*mtt^3*mWW^2*s^6*t^7 + 1837938*ep^4*mtt^3*mWW^2*s^6*t^7 + 5304572*ep^5*mtt^3*mWW^2*s^6*t^7 + 5813568*ep^6*mtt^3*mWW^2*s^6*t^7 + 2298816*ep^7*mtt^3*mWW^2*s^6*t^7 + 9600*ep*mtt^2*mWW^3*s^6*t^7 + 69948*ep^2*mtt^2*mWW^3*s^6*t^7 + 94630*ep^3*mtt^2*mWW^3*s^6*t^7 - 362550*ep^4*mtt^2*mWW^3*s^6*t^7 - 1258804*ep^5*mtt^2*mWW^3*s^6*t^7 - 1386432*ep^6*mtt^2*mWW^3*s^6*t^7 - 528192*ep^7*mtt^2*mWW^3*s^6*t^7 + 1920*ep*mtt*mWW^4*s^6*t^7 + 12420*ep^2*mtt*mWW^4*s^6*t^7 - 8050*ep^3*mtt*mWW^4*s^6*t^7 - 232160*ep^4*mtt*mWW^4*s^6*t^7 - 671090*ep^5*mtt*mWW^4*s^6*t^7 - 781660*ep^6*mtt*mWW^4*s^6*t^7 - 332880*ep^7*mtt*mWW^4*s^6*t^7 - 1344*ep^2*mtt^4*s^7*t^7 - 13776*ep^3*mtt^4*s^7*t^7 - 53088*ep^4*mtt^4*s^7*t^7 - 97860*ep^5*mtt^4*s^7*t^7 - 87192*ep^6*mtt^4*s^7*t^7 - 30240*ep^7*mtt^4*s^7*t^7 + 2016*ep^2*mtt^3*mWW*s^7*t^7 + 20592*ep^3*mtt^3*mWW*s^7*t^7 + 78984*ep^4*mtt^3*mWW*s^7*t^7 + 144756*ep^5*mtt^3*mWW*s^7*t^7 + 128088*ep^6*mtt^3*mWW*s^7*t^7 + 44064*ep^7*mtt^3*mWW*s^7*t^7 + 144*ep^3*mtt^2*mWW^2*s^7*t^7 + 1296*ep^4*mtt^2*mWW^2*s^7*t^7 + 4068*ep^5*mtt^2*mWW^2*s^7*t^7 + 5400*ep^6*mtt^2*mWW^2*s^7*t^7 + 2592*ep^7*mtt^2*mWW^2*s^7*t^7 - 672*ep^2*mtt*mWW^3*s^7*t^7 - 6960*ep^3*mtt*mWW^3*s^7*t^7 - 27192*ep^4*mtt*mWW^3*s^7*t^7 - 50964*ep^5*mtt*mWW^3*s^7*t^7 - 46296*ep^6*mtt*mWW^3*s^7*t^7 - 16416*ep^7*mtt*mWW^3*s^7*t^7 - 2268*ep^2*mtt^10*t^8 - 23718*ep^3*mtt^10*t^8 - 93810*ep^4*mtt^10*t^8 - 178332*ep^5*mtt^10*t^8 - 164544*ep^6*mtt^10*t^8 - 59328*ep^7*mtt^10*t^8 + 6150*ep^2*mtt^9*mWW*t^8 + 70722*ep^3*mtt^9*mWW*t^8 + 313482*ep^4*mtt^9*mWW*t^8 + 675390*ep^5*mtt^9*mWW*t^8 + 711084*ep^6*mtt^9*mWW*t^8 + 293712*ep^7*mtt^9*mWW*t^8 - 162*ep*mtt^8*mWW^2*t^8 - 747*ep^2*mtt^8*mWW^2*t^8 + 129*ep^3*mtt^8*mWW^2*t^8 - 1377*ep^4*mtt^8*mWW^2*t^8 - 25029*ep^5*mtt^8*mWW^2*t^8 - 52218*ep^6*mtt^8*mWW^2*t^8 - 30936*ep^7*mtt^8*mWW^2*t^8 + 1104*ep*mtt^7*mWW^3*t^8 - 7419*ep^2*mtt^7*mWW^3*t^8 - 195438*ep^3*mtt^7*mWW^3*t^8 - 1099473*ep^4*mtt^7*mWW^3*t^8 - 2747346*ep^5*mtt^7*mWW^3*t^8 - 3245904*ep^6*mtt^7*mWW^3*t^8 - 1479264*ep^7*mtt^7*mWW^3*t^8 - 4002*ep*mtt^6*mWW^4*t^8 - 31662*ep^2*mtt^6*mWW^4*t^8 + 9894*ep^3*mtt^6*mWW^4*t^8 + 762438*ep^4*mtt^6*mWW^4*t^8 + 2728020*ep^5*mtt^6*mWW^4*t^8 + 3843456*ep^6*mtt^6*mWW^4*t^8 + 1958976*ep^7*mtt^6*mWW^4*t^8 + 7914*ep*mtt^5*mWW^5*t^8 + 119928*ep^2*mtt^5*mWW^5*t^8 + 709818*ep^3*mtt^5*mWW^5*t^8 + 2078766*ep^4*mtt^5*mWW^5*t^8 + 3130986*ep^5*mtt^5*mWW^5*t^8 + 2228964*ep^6*mtt^5*mWW^5*t^8 + 538224*ep^7*mtt^5*mWW^5*t^8 - 7104*ep*mtt^4*mWW^6*t^8 - 127107*ep^2*mtt^4*mWW^6*t^8 - 890973*ep^3*mtt^4*mWW^6*t^8 - 3144183*ep^4*mtt^4*mWW^6*t^8 - 5915679*ep^5*mtt^4*mWW^6*t^8 - 5650302*ep^6*mtt^4*mWW^6*t^8 - 2148552*ep^7*mtt^4*mWW^6*t^8 + 1806*ep*mtt^3*mWW^7*t^8 + 35457*ep^2*mtt^3*mWW^7*t^8 + 266742*ep^3*mtt^3*mWW^7*t^8 + 998325*ep^4*mtt^3*mWW^7*t^8 + 1979142*ep^5*mtt^3*mWW^7*t^8 + 1985016*ep^6*mtt^3*mWW^7*t^8 + 791232*ep^7*mtt^3*mWW^7*t^8 + 564*ep*mtt^2*mWW^8*t^8 + 9960*ep^2*mtt^2*mWW^8*t^8 + 70104*ep^3*mtt^2*mWW^8*t^8 + 251556*ep^4*mtt^2*mWW^8*t^8 + 485856*ep^5*mtt^2*mWW^8*t^8 + 480912*ep^6*mtt^2*mWW^8*t^8 + 191808*ep^7*mtt^2*mWW^8*t^8 - 120*ep*mtt*mWW^9*t^8 - 2292*ep^2*mtt*mWW^9*t^8 - 17280*ep^3*mtt*mWW^9*t^8 - 65724*ep^4*mtt*mWW^9*t^8 - 133008*ep^5*mtt*mWW^9*t^8 - 136464*ep^6*mtt*mWW^9*t^8 - 55872*ep^7*mtt*mWW^9*t^8 + 15288*ep^2*mtt^9*s*t^8 + 160008*ep^3*mtt^9*s*t^8 + 633570*ep^4*mtt^9*s*t^8 + 1206102*ep^5*mtt^9*s*t^8 + 1114764*ep^6*mtt^9*s*t^8 + 402768*ep^7*mtt^9*s*t^8 + 12000*ep*mtt^8*mWW*s*t^8 + 41745*ep^2*mtt^8*mWW*s*t^8 - 429352*ep^3*mtt^8*mWW*s*t^8 - 2978247*ep^4*mtt^8*mWW*s*t^8 - 7189530*ep^5*mtt^8*mWW*s*t^8 - 7782024*ep^6*mtt^8*mWW*s*t^8 - 3194432*ep^7*mtt^8*mWW*s*t^8 - 41394*ep*mtt^7*mWW^2*s*t^8 - 339886*ep^2*mtt^7*mWW^2*s*t^8 - 360212*ep^3*mtt^7*mWW^2*s*t^8 + 4030042*ep^4*mtt^7*mWW^2*s*t^8 + 15206174*ep^5*mtt^7*mWW^2*s*t^8 + 20302320*ep^6*mtt^7*mWW^2*s*t^8 + 9554016*ep^7*mtt^7*mWW^2*s*t^8 + 31600*ep*mtt^6*mWW^3*s*t^8 + 399531*ep^2*mtt^6*mWW^3*s*t^8 + 1637548*ep^3*mtt^6*mWW^3*s*t^8 + 1820059*ep^4*mtt^6*mWW^3*s*t^8 - 3272938*ep^5*mtt^6*mWW^3*s*t^8 - 8568988*ep^6*mtt^6*mWW^3*s*t^8 - 4951312*ep^7*mtt^6*mWW^3*s*t^8 + 24*mtt^5*mWW^4*s*t^8 + 31970*ep*mtt^5*mWW^4*s*t^8 + 203962*ep^2*mtt^5*mWW^4*s*t^8 - 523900*ep^3*mtt^5*mWW^4*s*t^8 - 7379874*ep^4*mtt^5*mWW^4*s*t^8 - 22752634*ep^5*mtt^5*mWW^4*s*t^8 - 29623976*ep^6*mtt^5*mWW^4*s*t^8 - 14346112*ep^7*mtt^5*mWW^4*s*t^8 + 152*mtt^4*mWW^5*s*t^8 - 47982*ep*mtt^4*mWW^5*s*t^8 - 544945*ep^2*mtt^4*mWW^5*s*t^8 - 1660436*ep^3*mtt^4*mWW^5*s*t^8 + 1469397*ep^4*mtt^4*mWW^5*s*t^8 + 15932638*ep^5*mtt^4*mWW^5*s*t^8 + 27511588*ep^6*mtt^4*mWW^5*s*t^8 + 15238128*ep^7*mtt^4*mWW^5*s*t^8 - 712*mtt^3*mWW^6*s*t^8 + 1492*ep*mtt^3*mWW^6*s*t^8 + 175014*ep^2*mtt^3*mWW^6*s*t^8 + 1552906*ep^3*mtt^3*mWW^6*s*t^8 + 5844584*ep^4*mtt^3*mWW^6*s*t^8 + 10765056*ep^5*mtt^3*mWW^6*s*t^8 + 9285296*ep^6*mtt^3*mWW^6*s*t^8 + 2847424*ep^7*mtt^3*mWW^6*s*t^8 + 872*mtt^2*mWW^7*s*t^8 + 19602*ep*mtt^2*mWW^7*s*t^8 + 99971*ep^2*mtt^2*mWW^7*s*t^8 - 291122*ep^3*mtt^2*mWW^7*s*t^8 - 3889731*ep^4*mtt^2*mWW^7*s*t^8 - 12042708*ep^5*mtt^2*mWW^7*s*t^8 - 15456228*ep^6*mtt^2*mWW^7*s*t^8 - 7189776*ep^7*mtt^2*mWW^7*s*t^8 - 336*mtt*mWW^8*s*t^8 - 7288*ep*mtt*mWW^8*s*t^8 - 50680*ep^2*mtt*mWW^8*s*t^8 - 85440*ep^3*mtt*mWW^8*s*t^8 + 450200*ep^4*mtt*mWW^8*s*t^8 + 2147840*ep^5*mtt*mWW^8*s*t^8 + 3217248*ep^6*mtt*mWW^8*s*t^8 + 1639296*ep^7*mtt*mWW^8*s*t^8 - 41160*ep^2*mtt^8*s^2*t^8 - 430740*ep^3*mtt^8*s^2*t^8 - 1705380*ep^4*mtt^8*s^2*t^8 - 3246300*ep^5*mtt^8*s^2*t^8 - 3000600*ep^6*mtt^8*s^2*t^8 - 1084320*ep^7*mtt^8*s^2*t^8 - 51168*ep*mtt^7*mWW*s^2*t^8 - 247875*ep^2*mtt^7*mWW*s^2*t^8 + 1017802*ep^3*mtt^7*mWW*s^2*t^8 + 9051173*ep^4*mtt^7*mWW*s^2*t^8 + 22704964*ep^5*mtt^7*mWW*s^2*t^8 + 24724492*ep^6*mtt^7*mWW*s^2*t^8 + 10096432*ep^7*mtt^7*mWW*s^2*t^8 + 163518*ep*mtt^6*mWW^2*s^2*t^8 + 1299685*ep^2*mtt^6*mWW^2*s^2*t^8 + 1217911*ep^3*mtt^6*mWW^2*s^2*t^8 - 15489295*ep^4*mtt^6*mWW^2*s^2*t^8 - 56421113*ep^5*mtt^6*mWW^2*s^2*t^8 - 73804522*ep^6*mtt^6*mWW^2*s^2*t^8 - 34192920*ep^7*mtt^6*mWW^2*s^2*t^8 - 137530*ep*mtt^5*mWW^3*s^2*t^8 - 1451916*ep^2*mtt^5*mWW^3*s^2*t^8 - 4069086*ep^3*mtt^5*mWW^3*s^2*t^8 + 4576458*ep^4*mtt^5*mWW^3*s^2*t^8 + 39301694*ep^5*mtt^5*mWW^3*s^2*t^8 + 62467804*ep^6*mtt^5*mWW^3*s^2*t^8 + 31845168*ep^7*mtt^5*mWW^3*s^2*t^8 - 104*mtt^4*mWW^4*s^2*t^8 - 42276*ep*mtt^4*mWW^4*s^2*t^8 - 140998*ep^2*mtt^4*mWW^4*s^2*t^8 + 1748868*ep^3*mtt^4*mWW^4*s^2*t^8 + 12480978*ep^4*mtt^4*mWW^4*s^2*t^8 + 31824556*ep^5*mtt^4*mWW^4*s^2*t^8 + 37035040*ep^6*mtt^4*mWW^4*s^2*t^8 + 16663872*ep^7*mtt^4*mWW^4*s^2*t^8 + 200*mtt^3*mWW^5*s^2*t^8 + 94054*ep*mtt^3*mWW^5*s^2*t^8 + 886425*ep^2*mtt^3*mWW^5*s^2*t^8 + 1373232*ep^3*mtt^3*mWW^5*s^2*t^8 - 10623187*ep^4*mtt^3*mWW^5*s^2*t^8 - 46282476*ep^5*mtt^3*mWW^5*s^2*t^8 - 67345620*ep^6*mtt^3*mWW^5*s^2*t^8 - 34069296*ep^7*mtt^3*mWW^5*s^2*t^8 - 104*mtt^2*mWW^6*s^2*t^8 - 22066*ep*mtt^2*mWW^6*s^2*t^8 - 268553*ep^2*mtt^2*mWW^6*s^2*t^8 - 930135*ep^3*mtt^2*mWW^6*s^2*t^8 + 386815*ep^4*mtt^2*mWW^6*s^2*t^8 + 7947085*ep^5*mtt^2*mWW^6*s^2*t^8 + 14681618*ep^6*mtt^2*mWW^6*s^2*t^8 + 8390840*ep^7*mtt^2*mWW^6*s^2*t^8 + 8*mtt*mWW^7*s^2*t^8 - 4544*ep*mtt*mWW^7*s^2*t^8 - 35932*ep^2*mtt*mWW^7*s^2*t^8 + 68296*ep^3*mtt*mWW^7*s^2*t^8 + 1301810*ep^4*mtt*mWW^7*s^2*t^8 + 4119606*ep^5*mtt*mWW^7*s^2*t^8 + 5181740*ep^6*mtt*mWW^7*s^2*t^8 + 2325072*ep^7*mtt*mWW^7*s^2*t^8 + 12*ep*mWW^8*s^2*t^8 + 180*ep^2*mWW^8*s^2*t^8 + 1092*ep^3*mWW^8*s^2*t^8 + 3420*ep^4*mWW^8*s^2*t^8 + 5808*ep^5*mWW^8*s^2*t^8 + 5040*ep^6*mWW^8*s^2*t^8 + 1728*ep^7*mWW^8*s^2*t^8 + 57120*ep^2*mtt^7*s^3*t^8 + 597240*ep^3*mtt^7*s^3*t^8 + 2362020*ep^4*mtt^7*s^3*t^8 + 4490820*ep^5*mtt^7*s^3*t^8 + 4145640*ep^6*mtt^7*s^3*t^8 + 1496160*ep^7*mtt^7*s^3*t^8 + 79776*ep*mtt^6*mWW*s^3*t^8 + 414423*ep^2*mtt^6*mWW*s^3*t^8 - 1241946*ep^3*mtt^6*mWW*s^3*t^8 - 12472113*ep^4*mtt^6*mWW*s^3*t^8 - 31638472*ep^5*mtt^6*mWW*s^3*t^8 - 34370580*ep^6*mtt^6*mWW*s^3*t^8 - 13937168*ep^7*mtt^6*mWW*s^3*t^8 - 227682*ep*mtt^5*mWW^2*s^3*t^8 - 1727298*ep^2*mtt^5*mWW^2*s^3*t^8 - 1248508*ep^3*mtt^5*mWW^2*s^3*t^8 + 21220782*ep^4*mtt^5*mWW^2*s^3*t^8 + 73102670*ep^5*mtt^5*mWW^2*s^3*t^8 + 92628512*ep^6*mtt^5*mWW^2*s^3*t^8 + 41878720*ep^7*mtt^5*mWW^2*s^3*t^8 + 185802*ep*mtt^4*mWW^3*s^3*t^8 + 1776140*ep^2*mtt^4*mWW^3*s^3*t^8 + 3924072*ep^3*mtt^4*mWW^3*s^3*t^8 - 10566266*ep^4*mtt^4*mWW^3*s^3*t^8 - 57326108*ep^5*mtt^4*mWW^3*s^3*t^8 - 84162908*ep^6*mtt^4*mWW^3*s^3*t^8 - 41413296*ep^7*mtt^4*mWW^3*s^3*t^8 + 80*mtt^3*mWW^4*s^3*t^8 + 5224*ep*mtt^3*mWW^4*s^3*t^8 - 184306*ep^2*mtt^3*mWW^4*s^3*t^8 - 1922056*ep^3*mtt^3*mWW^4*s^3*t^8 - 6289924*ep^4*mtt^3*mWW^4*s^3*t^8 - 8545442*ep^5*mtt^3*mWW^4*s^3*t^8 - 4404320*ep^6*mtt^3*mWW^4*s^3*t^8 - 339264*ep^7*mtt^3*mWW^4*s^3*t^8 - 240*mtt^2*mWW^5*s^3*t^8 - 56822*ep*mtt^2*mWW^5*s^3*t^8 - 469493*ep^2*mtt^2*mWW^5*s^3*t^8 - 324728*ep^3*mtt^2*mWW^5*s^3*t^8 + 7528561*ep^4*mtt^2*mWW^5*s^3*t^8 + 27802850*ep^5*mtt^2*mWW^5*s^3*t^8 + 37671420*ep^6*mtt^2*mWW^5*s^3*t^8 + 18083536*ep^7*mtt^2*mWW^5*s^3*t^8 + 224*mtt*mWW^6*s^3*t^8 + 14010*ep*mtt*mWW^6*s^3*t^8 + 129442*ep^2*mtt*mWW^6*s^3*t^8 + 177090*ep^3*mtt*mWW^6*s^3*t^8 - 1916752*ep^4*mtt*mWW^6*s^3*t^8 - 8108382*ep^5*mtt*mWW^6*s^3*t^8 - 11686244*ep^6*mtt*mWW^6*s^3*t^8 - 5824176*ep^7*mtt*mWW^6*s^3*t^8 - 64*mWW^7*s^3*t^8 - 308*ep*mWW^7*s^3*t^8 + 3900*ep^2*mWW^7*s^3*t^8 + 38860*ep^3*mWW^7*s^3*t^8 + 137724*ep^4*mWW^7*s^3*t^8 + 238288*ep^5*mWW^7*s^3*t^8 + 201520*ep^6*mWW^7*s^3*t^8 + 66240*ep^7*mWW^7*s^3*t^8 - 43260*ep^2*mtt^6*s^4*t^8 - 451590*ep^3*mtt^6*s^4*t^8 - 1782330*ep^4*mtt^6*s^4*t^8 - 3380700*ep^5*mtt^6*s^4*t^8 - 3112800*ep^6*mtt^6*s^4*t^8 - 1120320*ep^7*mtt^6*s^4*t^8 - 54048*ep*mtt^5*mWW*s^4*t^8 - 278247*ep^2*mtt^5*mWW*s^4*t^8 + 842908*ep^3*mtt^5*mWW*s^4*t^8 + 8325765*ep^4*mtt^5*mWW*s^4*t^8 + 20897258*ep^5*mtt^5*mWW*s^4*t^8 + 22460832*ep^6*mtt^5*mWW*s^4*t^8 + 9007392*ep^7*mtt^5*mWW*s^4*t^8 + 134520*ep*mtt^4*mWW^2*s^4*t^8 + 953898*ep^2*mtt^4*mWW^2*s^4*t^8 + 354206*ep^3*mtt^4*mWW^2*s^4*t^8 - 12452864*ep^4*mtt^4*mWW^2*s^4*t^8 - 39430136*ep^5*mtt^4*mWW^2*s^4*t^8 - 47482232*ep^6*mtt^4*mWW^2*s^4*t^8 - 20615872*ep^7*mtt^4*mWW^2*s^4*t^8 - 98568*ep*mtt^3*mWW^3*s^4*t^8 - 843168*ep^2*mtt^3*mWW^3*s^4*t^8 - 1423894*ep^3*mtt^3*mWW^3*s^4*t^8 + 6285654*ep^4*mtt^3*mWW^3*s^4*t^8 + 27394832*ep^5*mtt^3*mWW^3*s^4*t^8 + 37392800*ep^6*mtt^3*mWW^3*s^4*t^8 + 17593504*ep^7*mtt^3*mWW^3*s^4*t^8 + 10480*ep*mtt^2*mWW^4*s^4*t^8 + 164076*ep^2*mtt^2*mWW^4*s^4*t^8 + 729896*ep^3*mtt^2*mWW^4*s^4*t^8 + 569604*ep^4*mtt^2*mWW^4*s^4*t^8 - 2903672*ep^5*mtt^2*mWW^4*s^4*t^8 - 6384040*ep^6*mtt^2*mWW^4*s^4*t^8 - 3689024*ep^7*mtt^2*mWW^4*s^4*t^8 + 6992*ep*mtt*mWW^5*s^4*t^8 + 38493*ep^2*mtt*mWW^5*s^4*t^8 - 94774*ep^3*mtt*mWW^5*s^4*t^8 - 1062901*ep^4*mtt*mWW^5*s^4*t^8 - 2749422*ep^5*mtt*mWW^5*s^4*t^8 - 3004160*ep^6*mtt*mWW^5*s^4*t^8 - 1214848*ep^7*mtt*mWW^5*s^4*t^8 + 624*ep*mWW^6*s^4*t^8 + 8328*ep^2*mWW^6*s^4*t^8 + 44544*ep^3*mWW^6*s^4*t^8 + 122376*ep^4*mWW^6*s^4*t^8 + 182208*ep^5*mWW^6*s^4*t^8 + 139296*ep^6*mWW^6*s^4*t^8 + 42624*ep^7*mWW^6*s^4*t^8 + 16968*ep^2*mtt^5*s^5*t^8 + 176688*ep^3*mtt^5*s^5*t^8 + 695130*ep^4*mtt^5*s^5*t^8 + 1313622*ep^5*mtt^5*s^5*t^8 + 1204524*ep^6*mtt^5*s^5*t^8 + 431568*ep^7*mtt^5*s^5*t^8 + 13440*ep*mtt^4*mWW*s^5*t^8 + 59100*ep^2*mtt^4*mWW*s^5*t^8 - 308758*ep^3*mtt^4*mWW*s^5*t^8 - 2429540*ep^4*mtt^4*mWW*s^5*t^8 - 5803646*ep^5*mtt^4*mWW*s^5*t^8 - 6064276*ep^6*mtt^4*mWW*s^5*t^8 - 2379120*ep^7*mtt^4*mWW*s^5*t^8 - 28800*ep*mtt^3*mWW^2*s^5*t^8 - 184308*ep^2*mtt^3*mWW^2*s^5*t^8 + 50058*ep^3*mtt^3*mWW^2*s^5*t^8 + 2744072*ep^4*mtt^3*mWW^2*s^5*t^8 + 7659870*ep^5*mtt^3*mWW^2*s^5*t^8 + 8488132*ep^6*mtt^3*mWW^2*s^5*t^8 + 3433776*ep^7*mtt^3*mWW^2*s^5*t^8 + 17280*ep*mtt^2*mWW^3*s^5*t^8 + 123444*ep^2*mtt^2*mWW^3*s^5*t^8 + 119406*ep^3*mtt^2*mWW^3*s^5*t^8 - 980044*ep^4*mtt^2*mWW^3*s^5*t^8 - 3163290*ep^5*mtt^2*mWW^3*s^5*t^8 - 3601532*ep^6*mtt^2*mWW^3*s^5*t^8 - 1456464*ep^7*mtt^2*mWW^3*s^5*t^8 - 1920*ep*mtt*mWW^4*s^5*t^8 - 15204*ep^2*mtt*mWW^4*s^5*t^8 - 37394*ep^3*mtt*mWW^4*s^5*t^8 - 29618*ep^4*mtt*mWW^4*s^5*t^8 - 6556*ep^5*mtt*mWW^4*s^5*t^8 - 26848*ep^6*mtt*mWW^4*s^5*t^8 - 29760*ep^7*mtt*mWW^4*s^5*t^8 - 2688*ep^2*mtt^4*s^6*t^8 - 27888*ep^3*mtt^4*s^6*t^8 - 109200*ep^4*mtt^4*s^6*t^8 - 205212*ep^5*mtt^4*s^6*t^8 - 186984*ep^6*mtt^4*s^6*t^8 - 66528*ep^7*mtt^4*s^6*t^8 + 4704*ep^2*mtt^3*mWW*s^6*t^8 + 48624*ep^3*mtt^3*mWW*s^6*t^8 + 189480*ep^4*mtt^3*mWW*s^6*t^8 + 354036*ep^5*mtt^3*mWW*s^6*t^8 + 320472*ep^6*mtt^3*mWW*s^6*t^8 + 113184*ep^7*mtt^3*mWW*s^6*t^8 - 1344*ep^2*mtt^2*mWW^2*s^6*t^8 - 13584*ep^3*mtt^2*mWW^2*s^6*t^8 - 51360*ep^4*mtt^2*mWW^2*s^6*t^8 - 92436*ep^5*mtt^2*mWW^2*s^6*t^8 - 79992*ep^6*mtt^2*mWW^2*s^6*t^8 - 26784*ep^7*mtt^2*mWW^2*s^6*t^8 - 672*ep^2*mtt*mWW^3*s^6*t^8 - 7152*ep^3*mtt*mWW^3*s^6*t^8 - 28920*ep^4*mtt*mWW^3*s^6*t^8 - 56388*ep^5*mtt*mWW^3*s^6*t^8 - 53496*ep^6*mtt*mWW^3*s^6*t^8 - 19872*ep^7*mtt*mWW^3*s^6*t^8 + 2940*ep^2*mtt^9*t^9 + 31050*ep^3*mtt^9*t^9 + 124380*ep^4*mtt^9*t^9 + 240030*ep^5*mtt^9*t^9 + 225300*ep^6*mtt^9*t^9 + 82800*ep^7*mtt^9*t^9 - 10251*ep^2*mtt^8*mWW*t^9 - 120786*ep^3*mtt^8*mWW*t^9 - 547743*ep^4*mtt^8*mWW*t^9 - 1200876*ep^5*mtt^8*mWW*t^9 - 1278276*ep^6*mtt^8*mWW*t^9 - 530448*ep^7*mtt^8*mWW*t^9 + 24*ep*mtt^7*mWW^2*t^9 + 7641*ep^2*mtt^7*mWW^2*t^9 + 100317*ep^3*mtt^7*mWW^2*t^9 + 506907*ep^4*mtt^7*mWW^2*t^9 + 1212645*ep^5*mtt^7*mWW^2*t^9 + 1378962*ep^6*mtt^7*mWW^2*t^9 + 600504*ep^7*mtt^7*mWW^2*t^9 - 126*ep*mtt^6*mWW^3*t^9 + 11337*ep^2*mtt^6*mWW^3*t^9 + 151410*ep^3*mtt^6*mWW^3*t^9 + 743139*ep^4*mtt^6*mWW^3*t^9 + 1755768*ep^5*mtt^6*mWW^3*t^9 + 2018748*ep^6*mtt^6*mWW^3*t^9 + 907824*ep^7*mtt^6*mWW^3*t^9 + 1080*ep*mtt^5*mWW^4*t^9 - 6234*ep^2*mtt^5*mWW^4*t^9 - 206070*ep^3*mtt^5*mWW^4*t^9 - 1272924*ep^4*mtt^5*mWW^4*t^9 - 3400944*ep^5*mtt^5*mWW^4*t^9 - 4222848*ep^6*mtt^5*mWW^4*t^9 - 1996800*ep^7*mtt^5*mWW^4*t^9 - 3168*ep*mtt^4*mWW^5*t^9 - 42825*ep^2*mtt^4*mWW^5*t^9 - 205920*ep^3*mtt^4*mWW^5*t^9 - 390807*ep^4*mtt^4*mWW^5*t^9 - 86004*ep^5*mtt^4*mWW^5*t^9 + 570684*ep^6*mtt^4*mWW^5*t^9 + 486000*ep^7*mtt^4*mWW^5*t^9 + 3432*ep*mtt^3*mWW^6*t^9 + 60993*ep^2*mtt^3*mWW^6*t^9 + 426087*ep^3*mtt^3*mWW^6*t^9 + 1498497*ep^4*mtt^3*mWW^6*t^9 + 2800965*ep^5*mtt^3*mWW^6*t^9 + 2644698*ep^6*mtt^3*mWW^6*t^9 + 988248*ep^7*mtt^3*mWW^6*t^9 - 1194*ep*mtt^2*mWW^7*t^9 - 22869*ep^2*mtt^2*mWW^7*t^9 - 171984*ep^3*mtt^2*mWW^7*t^9 - 650853*ep^4*mtt^2*mWW^7*t^9 - 1308960*ep^5*mtt^2*mWW^7*t^9 - 1332036*ep^6*mtt^2*mWW^7*t^9 - 538704*ep^7*mtt^2*mWW^7*t^9 - 48*ep*mtt*mWW^8*t^9 - 732*ep^2*mtt*mWW^8*t^9 - 4104*ep^3*mtt*mWW^8*t^9 - 10596*ep^4*mtt*mWW^8*t^9 - 12624*ep^5*mtt*mWW^8*t^9 - 5232*ep^6*mtt*mWW^8*t^9 + 576*ep^7*mtt*mWW^8*t^9 - 15876*ep^2*mtt^8*s*t^9 - 167706*ep^3*mtt^8*s*t^9 - 671982*ep^4*mtt^8*s*t^9 - 1297224*ep^5*mtt^8*s*t^9 - 1218072*ep^6*mtt^8*s*t^9 - 447840*ep^7*mtt^8*s*t^9 - 7488*ep*mtt^7*mWW*s*t^9 - 771*ep^2*mtt^7*mWW*s*t^9 + 574089*ep^3*mtt^7*mWW*s*t^9 + 3281471*ep^4*mtt^7*mWW*s*t^9 + 7663313*ep^5*mtt^7*mWW*s*t^9 + 8275978*ep^6*mtt^7*mWW*s*t^9 + 3419608*ep^7*mtt^7*mWW*s*t^9 + 30696*ep*mtt^6*mWW^2*s*t^9 + 221246*ep^2*mtt^6*mWW^2*s*t^9 - 160578*ep^3*mtt^6*mWW^2*s*t^9 - 5211026*ep^4*mtt^6*mWW^2*s*t^9 - 16666034*ep^5*mtt^6*mWW^2*s*t^9 - 21211436*ep^6*mtt^6*mWW^2*s*t^9 - 9761808*ep^7*mtt^6*mWW^2*s*t^9 - 39272*ep*mtt^5*mWW^3*s*t^9 - 419223*ep^2*mtt^5*mWW^3*s*t^9 - 1162632*ep^3*mtt^5*mWW^3*s*t^9 + 1535071*ep^4*mtt^5*mWW^3*s*t^9 + 12152436*ep^5*mtt^5*mWW^3*s*t^9 + 19188284*ep^6*mtt^5*mWW^3*s*t^9 + 9766256*ep^7*mtt^5*mWW^3*s*t^9 - 16*mtt^4*mWW^4*s*t^9 + 7728*ep*mtt^4*mWW^4*s*t^9 + 161740*ep^2*mtt^4*mWW^4*s*t^9 + 1121830*ep^3*mtt^4*mWW^4*s*t^9 + 3576980*ep^4*mtt^4*mWW^4*s*t^9 + 5824870*ep^5*mtt^4*mWW^4*s*t^9 + 4876012*ep^6*mtt^4*mWW^4*s*t^9 + 1750096*ep^7*mtt^4*mWW^4*s*t^9 + 64*mtt^3*mWW^5*s*t^9 + 18154*ep*mtt^3*mWW^5*s*t^9 + 166081*ep^2*mtt^3*mWW^5*s*t^9 + 154425*ep^3*mtt^3*mWW^5*s*t^9 - 2803135*ep^4*mtt^3*mWW^5*s*t^9 - 11086375*ep^5*mtt^3*mWW^5*s*t^9 - 15783542*ep^6*mtt^3*mWW^5*s*t^9 - 7928872*ep^7*mtt^3*mWW^5*s*t^9 - 80*mtt^2*mWW^6*s*t^9 - 11028*ep*mtt^2*mWW^6*s*t^9 - 132696*ep^2*mtt^2*mWW^6*s*t^9 - 507648*ep^3*mtt^2*mWW^6*s*t^9 - 268582*ep^4*mtt^2*mWW^6*s*t^9 + 2343870*ep^5*mtt^2*mWW^6*s*t^9 + 4906812*ep^6*mtt^2*mWW^6*s*t^9 + 2873232*ep^7*mtt^2*mWW^6*s*t^9 + 32*mtt*mWW^7*s*t^9 + 1210*ep*mtt*mWW^7*s*t^9 + 19499*ep^2*mtt*mWW^7*s*t^9 + 148220*ep^3*mtt*mWW^7*s*t^9 + 561203*ep^4*mtt*mWW^7*s*t^9 + 1065144*ep^5*mtt*mWW^7*s*t^9 + 965964*ep^6*mtt*mWW^7*s*t^9 + 329328*ep^7*mtt*mWW^7*s*t^9 + 33348*ep^2*mtt^7*s^2*t^9 + 352098*ep^3*mtt^7*s^2*t^9 + 1409946*ep^4*mtt^7*s^2*t^9 + 2719872*ep^5*mtt^7*s^2*t^9 + 2551896*ep^6*mtt^7*s^2*t^9 + 937440*ep^7*mtt^7*s^2*t^9 + 23328*ep*mtt^6*mWW*s^2*t^9 + 64539*ep^2*mtt^6*mWW*s^2*t^9 - 1044246*ep^3*mtt^6*mWW*s^2*t^9 - 6792071*ep^4*mtt^6*mWW*s^2*t^9 - 16239354*ep^5*mtt^6*mWW*s^2*t^9 - 17549752*ep^6*mtt^6*mWW*s^2*t^9 - 7198464*ep^7*mtt^6*mWW*s^2*t^9 - 83448*ep*mtt^5*mWW^2*s^2*t^9 - 606483*ep^2*mtt^5*mWW^2*s^2*t^9 + 124953*ep^3*mtt^5*mWW^2*s^2*t^9 + 11608727*ep^4*mtt^5*mWW^2*s^2*t^9 + 37448497*ep^5*mtt^5*mWW^2*s^2*t^9 + 47247386*ep^6*mtt^5*mWW^2*s^2*t^9 + 21503448*ep^7*mtt^5*mWW^2*s^2*t^9 + 99014*ep*mtt^4*mWW^3*s^2*t^9 + 955678*ep^2*mtt^4*mWW^3*s^2*t^9 + 1960998*ep^3*mtt^4*mWW^3*s^2*t^9 - 7248078*ep^4*mtt^4*mWW^3*s^2*t^9 - 36031064*ep^5*mtt^4*mWW^3*s^2*t^9 - 52356584*ep^6*mtt^4*mWW^3*s^2*t^9 - 25723744*ep^7*mtt^4*mWW^3*s^2*t^9 + 16*mtt^3*mWW^4*s^2*t^9 - 33792*ep*mtt^3*mWW^4*s^2*t^9 - 440804*ep^2*mtt^3*mWW^4*s^2*t^9 - 1740664*ep^3*mtt^3*mWW^4*s^2*t^9 - 1123606*ep^4*mtt^3*mWW^4*s^2*t^9 + 6893614*ep^5*mtt^3*mWW^4*s^2*t^9 + 14286796*ep^6*mtt^3*mWW^4*s^2*t^9 + 7974800*ep^7*mtt^3*mWW^4*s^2*t^9 - 32*mtt^2*mWW^5*s^2*t^9 - 12238*ep*mtt^2*mWW^5*s^2*t^9 - 81309*ep^2*mtt^2*mWW^5*s^2*t^9 + 213652*ep^3*mtt^2*mWW^5*s^2*t^9 + 3083217*ep^4*mtt^2*mWW^5*s^2*t^9 + 9450926*ep^5*mtt^2*mWW^5*s^2*t^9 + 12019992*ep^6*mtt^2*mWW^5*s^2*t^9 + 5612672*ep^7*mtt^2*mWW^5*s^2*t^9 + 16*mtt*mWW^6*s^2*t^9 + 7028*ep*mtt*mWW^6*s^2*t^9 + 73591*ep^2*mtt*mWW^6*s^2*t^9 + 125709*ep^3*mtt*mWW^6*s^2*t^9 - 957503*ep^4*mtt*mWW^6*s^2*t^9 - 4268459*ep^5*mtt*mWW^6*s^2*t^9 - 6216726*ep^6*mtt*mWW^6*s^2*t^9 - 3110376*ep^7*mtt*mWW^6*s^2*t^9 + 108*ep*mWW^7*s^2*t^9 + 1464*ep^2*mWW^7*s^2*t^9 + 7956*ep^3*mWW^7*s^2*t^9 + 22200*ep^4*mWW^7*s^2*t^9 + 33552*ep^5*mWW^7*s^2*t^9 + 26016*ep^6*mWW^7*s^2*t^9 + 8064*ep^7*mWW^7*s^2*t^9 - 34188*ep^2*mtt^6*s^3*t^9 - 360558*ep^3*mtt^6*s^3*t^9 - 1441746*ep^4*mtt^6*s^3*t^9 - 2776572*ep^5*mtt^6*s^3*t^9 - 2600256*ep^6*mtt^6*s^3*t^9 - 953280*ep^7*mtt^6*s^3*t^9 - 23904*ep*mtt^5*mWW*s^3*t^9 - 76905*ep^2*mtt^5*mWW*s^3*t^9 + 921417*ep^3*mtt^5*mWW*s^3*t^9 + 6186165*ep^4*mtt^5*mWW*s^3*t^9 + 14744365*ep^5*mtt^5*mWW*s^3*t^9 + 15778026*ep^6*mtt^5*mWW*s^3*t^9 + 6394136*ep^7*mtt^5*mWW*s^3*t^9 + 71736*ep*mtt^4*mWW^2*s^3*t^9 + 485320*ep^2*mtt^4*mWW^2*s^3*t^9 - 266118*ep^3*mtt^4*mWW^2*s^3*t^9 - 9494426*ep^4*mtt^4*mWW^2*s^3*t^9 - 28771712*ep^5*mtt^4*mWW^2*s^3*t^9 - 34841728*ep^6*mtt^4*mWW^2*s^3*t^9 - 15354432*ep^7*mtt^4*mWW^2*s^3*t^9 - 73056*ep*mtt^3*mWW^3*s^3*t^9 - 634062*ep^2*mtt^3*mWW^3*s^3*t^9 - 951186*ep^3*mtt^3*mWW^3*s^3*t^9 + 6040968*ep^4*mtt^3*mWW^3*s^3*t^9 + 25035700*ep^5*mtt^3*mWW^3*s^3*t^9 + 34205472*ep^6*mtt^3*mWW^3*s^3*t^9 + 16198784*ep^7*mtt^3*mWW^3*s^3*t^9 + 26848*ep*mtt^2*mWW^4*s^3*t^9 + 295326*ep^2*mtt^2*mWW^4*s^3*t^9 + 843898*ep^3*mtt^2*mWW^4*s^3*t^9 - 1058370*ep^4*mtt^2*mWW^4*s^3*t^9 - 8729210*ep^5*mtt^2*mWW^4*s^3*t^9 - 13896108*ep^6*mtt^2*mWW^4*s^3*t^9 - 7110864*ep^7*mtt^2*mWW^4*s^3*t^9 - 1896*ep*mtt*mWW^5*s^3*t^9 - 39123*ep^2*mtt*mWW^5*s^3*t^9 - 206877*ep^3*mtt*mWW^5*s^3*t^9 - 285903*ep^4*mtt*mWW^5*s^3*t^9 + 418197*ep^5*mtt*mWW^5*s^3*t^9 + 1294178*ep^6*mtt*mWW^5*s^3*t^9 + 807224*ep^7*mtt*mWW^5*s^3*t^9 + 272*ep*mWW^6*s^3*t^9 + 3656*ep^2*mWW^6*s^3*t^9 + 19688*ep^3*mWW^6*s^3*t^9 + 54416*ep^4*mWW^6*s^3*t^9 + 81440*ep^5*mWW^6*s^3*t^9 + 62528*ep^6*mWW^6*s^3*t^9 + 19200*ep^7*mWW^6*s^3*t^9 + 17136*ep^2*mtt^5*s^4*t^9 + 180396*ep^3*mtt^5*s^4*t^9 + 719682*ep^4*mtt^5*s^4*t^9 + 1382274*ep^5*mtt^5*s^4*t^9 + 1290612*ep^6*mtt^5*s^4*t^9 + 471600*ep^7*mtt^5*s^4*t^9 + 8064*ep*mtt^4*mWW*s^4*t^9 + 16668*ep^2*mtt^4*mWW*s^4*t^9 - 400794*ep^3*mtt^4*mWW*s^4*t^9 - 2406222*ep^4*mtt^4*mWW*s^4*t^9 - 5497428*ep^5*mtt^4*mWW*s^4*t^9 - 5715936*ep^6*mtt^4*mWW*s^4*t^9 - 2261952*ep^7*mtt^4*mWW*s^4*t^9 - 19584*ep*mtt^3*mWW^2*s^4*t^9 - 110940*ep^2*mtt^3*mWW^2*s^4*t^9 + 220290*ep^3*mtt^3*mWW^2*s^4*t^9 + 2782786*ep^4*mtt^3*mWW^2*s^4*t^9 + 7348416*ep^5*mtt^3*mWW^2*s^4*t^9 + 8152184*ep^6*mtt^3*mWW^2*s^4*t^9 + 3351648*ep^7*mtt^3*mWW^2*s^4*t^9 + 14976*ep*mtt^2*mWW^3*s^4*t^9 + 103332*ep^2*mtt^2*mWW^3*s^4*t^9 + 40218*ep^3*mtt^2*mWW^3*s^4*t^9 - 1225634*ep^4*mtt^2*mWW^3*s^4*t^9 - 3733644*ep^5*mtt^2*mWW^3*s^4*t^9 - 4319008*ep^6*mtt^2*mWW^3*s^4*t^9 - 1803840*ep^7*mtt^2*mWW^3*s^4*t^9 - 3456*ep*mtt*mWW^4*s^4*t^9 - 26196*ep^2*mtt*mWW^4*s^4*t^9 - 40110*ep^3*mtt*mWW^4*s^4*t^9 + 129388*ep^4*mtt*mWW^4*s^4*t^9 + 500382*ep^5*mtt*mWW^4*s^4*t^9 + 592148*ep^6*mtt*mWW^4*s^4*t^9 + 242544*ep^7*mtt*mWW^4*s^4*t^9 - 3360*ep^2*mtt^4*s^5*t^9 - 35280*ep^3*mtt^4*s^5*t^9 - 140280*ep^4*mtt^4*s^5*t^9 - 268380*ep^5*mtt^4*s^5*t^9 - 249480*ep^6*mtt^4*s^5*t^9 - 90720*ep^7*mtt^4*s^5*t^9 + 6720*ep^2*mtt^3*mWW*s^5*t^9 + 70320*ep^3*mtt^3*mWW*s^5*t^9 + 278400*ep^4*mtt^3*mWW*s^5*t^9 + 529980*ep^5*mtt^3*mWW*s^5*t^9 + 489960*ep^6*mtt^3*mWW*s^5*t^9 + 177120*ep^7*mtt^3*mWW*s^5*t^9 - 3360*ep^2*mtt^2*mWW^2*s^5*t^9 - 34800*ep^3*mtt^2*mWW^2*s^5*t^9 - 135960*ep^4*mtt^2*mWW^2*s^5*t^9 - 254820*ep^5*mtt^2*mWW^2*s^5*t^9 - 231480*ep^6*mtt^2*mWW^2*s^5*t^9 - 82080*ep^7*mtt^2*mWW^2*s^5*t^9 - 240*ep^3*mtt*mWW^3*s^5*t^9 - 2160*ep^4*mtt*mWW^3*s^5*t^9 - 6780*ep^5*mtt*mWW^3*s^5*t^9 - 9000*ep^6*mtt*mWW^3*s^5*t^9 - 4320*ep^7*mtt*mWW^3*s^5*t^9 - 2436*ep^2*mtt^8*t^10 - 25986*ep^3*mtt^8*t^10 - 105402*ep^4*mtt^8*t^10 - 206304*ep^5*mtt^8*t^10 - 196632*ep^6*mtt^8*t^10 - 73440*ep^7*mtt^8*t^10 + 9804*ep^2*mtt^7*mWW*t^10 + 117675*ep^3*mtt^7*mWW*t^10 + 542874*ep^4*mtt^7*mWW*t^10 + 1206501*ep^5*mtt^7*mWW*t^10 + 1296750*ep^6*mtt^7*mWW*t^10 + 541416*ep^7*mtt^7*mWW*t^10 - 11754*ep^2*mtt^6*mWW^2*t^10 - 155214*ep^3*mtt^6*mWW^2*t^10 - 778344*ep^4*mtt^6*mWW^2*t^10 - 1847868*ep^5*mtt^6*mWW^2*t^10 - 2089272*ep^6*mtt^6*mWW^2*t^10 - 906528*ep^7*mtt^6*mWW^2*t^10 - 42*ep*mtt^5*mWW^3*t^10 - 1116*ep^2*mtt^5*mWW^3*t^10 - 3648*ep^3*mtt^5*mWW^3*t^10 + 12042*ep^4*mtt^5*mWW^3*t^10 + 65712*ep^5*mtt^5*mWW^3*t^10 + 88200*ep^6*mtt^5*mWW^3*t^10 + 35232*ep^7*mtt^5*mWW^3*t^10 - 18*ep*mtt^4*mWW^4*t^10 + 10026*ep^2*mtt^4*mWW^4*t^10 + 140118*ep^3*mtt^4*mWW^4*t^10 + 737478*ep^4*mtt^4*mWW^4*t^10 + 1839096*ep^5*mtt^4*mWW^4*t^10 + 2190168*ep^6*mtt^4*mWW^4*t^10 + 1003872*ep^7*mtt^4*mWW^4*t^10 + 414*ep*mtt^3*mWW^5*t^10 + 678*ep^2*mtt^3*mWW^5*t^10 - 45279*ep^3*mtt^3*mWW^5*t^10 - 345558*ep^4*mtt^3*mWW^5*t^10 - 1010097*ep^5*mtt^3*mWW^5*t^10 - 1320102*ep^6*mtt^3*mWW^5*t^10 - 644616*ep^7*mtt^3*mWW^5*t^10 - 606*ep*mtt^2*mWW^6*t^10 - 9972*ep^2*mtt^2*mWW^6*t^10 - 63282*ep^3*mtt^2*mWW^6*t^10 - 197196*ep^4*mtt^2*mWW^6*t^10 - 315480*ep^5*mtt^2*mWW^6*t^10 - 240816*ep^6*mtt^2*mWW^6*t^10 - 65088*ep^7*mtt^2*mWW^6*t^10 + 252*ep*mtt*mWW^7*t^10 + 4770*ep^2*mtt*mWW^7*t^10 + 35616*ep^3*mtt*mWW^7*t^10 + 134106*ep^4*mtt*mWW^7*t^10 + 268440*ep^5*mtt*mWW^7*t^10 + 271704*ep^6*mtt*mWW^7*t^10 + 109152*ep^7*mtt*mWW^7*t^10 + 10248*ep^2*mtt^7*s*t^10 + 109296*ep^3*mtt^7*s*t^10 + 443178*ep^4*mtt^7*s*t^10 + 867078*ep^5*mtt^7*s*t^10 + 825996*ep^6*mtt^7*s*t^10 + 308304*ep^7*mtt^7*s*t^10 + 2592*ep*mtt^6*mWW*s*t^10 - 18621*ep^2*mtt^6*mWW*s*t^10 - 426588*ep^3*mtt^6*mWW*s*t^10 - 2190815*ep^4*mtt^6*mWW*s*t^10 - 4999460*ep^5*mtt^6*mWW*s*t^10 - 5383012*ep^6*mtt^6*mWW*s*t^10 - 2231056*ep^7*mtt^6*mWW*s*t^10 - 11904*ep*mtt^5*mWW^2*s*t^10 - 61234*ep^2*mtt^5*mWW^2*s*t^10 + 393918*ep^3*mtt^5*mWW^2*s*t^10 + 3709658*ep^4*mtt^5*mWW^2*s*t^10 + 10506206*ep^5*mtt^5*mWW^2*s*t^10 + 12810572*ep^6*mtt^5*mWW^2*s*t^10 + 5773264*ep^7*mtt^5*mWW^2*s*t^10 + 18926*ep*mtt^4*mWW^3*s*t^10 + 179774*ep^2*mtt^4*mWW^3*s*t^10 + 257272*ep^3*mtt^4*mWW^3*s*t^10 - 2291394*ep^4*mtt^4*mWW^3*s*t^10 - 9586878*ep^5*mtt^4*mWW^3*s*t^10 - 13504924*ep^6*mtt^4*mWW^3*s*t^10 - 6572816*ep^7*mtt^4*mWW^3*s*t^10 - 11174*ep*mtt^3*mWW^4*s*t^10 - 139078*ep^2*mtt^3*mWW^4*s*t^10 - 523036*ep^3*mtt^3*mWW^4*s*t^10 - 244592*ep^4*mtt^3*mWW^4*s*t^10 + 2343652*ep^5*mtt^3*mWW^4*s*t^10 + 4608792*ep^6*mtt^3*mWW^4*s*t^10 + 2532896*ep^7*mtt^3*mWW^4*s*t^10 + 238*ep*mtt^2*mWW^5*s*t^10 + 15669*ep^2*mtt^2*mWW^5*s*t^10 + 178220*ep^3*mtt^2*mWW^5*s*t^10 + 830439*ep^4*mtt^2*mWW^5*s*t^10 + 1867818*ep^5*mtt^2*mWW^5*s*t^10 + 2042280*ep^6*mtt^2*mWW^5*s*t^10 + 878016*ep^7*mtt^2*mWW^5*s*t^10 + 1322*ep*mtt*mWW^6*s*t^10 + 13242*ep^2*mtt*mWW^6*s*t^10 + 10918*ep^3*mtt*mWW^6*s*t^10 - 256474*ep^4*mtt*mWW^6*s*t^10 - 998416*ep^5*mtt*mWW^6*s*t^10 - 1399704*ep^6*mtt*mWW^6*s*t^10 - 688608*ep^7*mtt*mWW^6*s*t^10 - 15876*ep^2*mtt^6*s^2*t^10 - 169194*ep^3*mtt^6*s^2*t^10 - 685398*ep^4*mtt^6*s^2*t^10 - 1339440*ep^5*mtt^6*s^2*t^10 - 1274280*ep^6*mtt^6*s^2*t^10 - 474912*ep^7*mtt^6*s^2*t^10 - 5280*ep*mtt^5*mWW*s^2*t^10 + 12717*ep^2*mtt^5*mWW*s^2*t^10 + 556571*ep^3*mtt^5*mWW*s^2*t^10 + 2977777*ep^4*mtt^5*mWW*s^2*t^10 + 6798237*ep^5*mtt^5*mWW*s^2*t^10 + 7248074*ep^6*mtt^5*mWW*s^2*t^10 + 2965144*ep^7*mtt^5*mWW*s^2*t^10 + 19392*ep*mtt^4*mWW^2*s^2*t^10 + 105586*ep^2*mtt^4*mWW^2*s^2*t^10 - 459714*ep^3*mtt^4*mWW^2*s^2*t^10 - 4705924*ep^4*mtt^4*mWW^2*s^2*t^10 - 13185500*ep^5*mtt^4*mWW^2*s^2*t^10 - 15789192*ep^6*mtt^4*mWW^2*s^2*t^10 - 6990688*ep^7*mtt^4*mWW^2*s^2*t^10 - 25796*ep*mtt^3*mWW^3*s^2*t^10 - 222456*ep^2*mtt^3*mWW^3*s^2*t^10 - 200290*ep^3*mtt^3*mWW^3*s^2*t^10 + 3274574*ep^4*mtt^3*mWW^3*s^2*t^10 + 12345064*ep^5*mtt^3*mWW^3*s^2*t^10 + 16680952*ep^6*mtt^3*mWW^3*s^2*t^10 + 7915232*ep^7*mtt^3*mWW^3*s^2*t^10 + 14596*ep*mtt^2*mWW^4*s^2*t^10 + 157500*ep^2*mtt^2*mWW^4*s^2*t^10 + 404088*ep^3*mtt^2*mWW^4*s^2*t^10 - 901892*ep^4*mtt^2*mWW^4*s^2*t^10 - 5607728*ep^5*mtt^2*mWW^4*s^2*t^10 - 8597296*ep^6*mtt^2*mWW^4*s^2*t^10 - 4338368*ep^7*mtt^2*mWW^4*s^2*t^10 - 2960*ep*mtt*mWW^5*s^2*t^10 - 38119*ep^2*mtt*mWW^5*s^2*t^10 - 134965*ep^3*mtt*mWW^5*s^2*t^10 + 31143*ep^4*mtt*mWW^5*s^2*t^10 + 974775*ep^5*mtt*mWW^5*s^2*t^10 + 1720510*ep^6*mtt*mWW^5*s^2*t^10 + 920136*ep^7*mtt*mWW^5*s^2*t^10 + 48*ep*mWW^6*s^2*t^10 + 648*ep^2*mWW^6*s^2*t^10 + 3504*ep^3*mWW^6*s^2*t^10 + 9720*ep^4*mWW^6*s^2*t^10 + 14592*ep^5*mWW^6*s^2*t^10 + 11232*ep^6*mWW^6*s^2*t^10 + 3456*ep^7*mWW^6*s^2*t^10 + 10752*ep^2*mtt^5*s^3*t^10 + 114444*ep^3*mtt^5*s^3*t^10 + 462870*ep^4*mtt^5*s^3*t^10 + 902862*ep^5*mtt^5*s^3*t^10 + 857100*ep^6*mtt^5*s^3*t^10 + 318672*ep^7*mtt^5*s^3*t^10 + 2688*ep*mtt^4*mWW*s^3*t^10 - 9948*ep^2*mtt^4*mWW*s^3*t^10 - 311738*ep^3*mtt^4*mWW*s^3*t^10 - 1587524*ep^4*mtt^4*mWW*s^3*t^10 - 3504634*ep^5*mtt^4*mWW*s^3*t^10 - 3632476*ep^6*mtt^4*mWW*s^3*t^10 - 1449168*ep^7*mtt^4*mWW*s^3*t^10 - 7296*ep*mtt^3*mWW^2*s^3*t^10 - 26412*ep^2*mtt^3*mWW^2*s^3*t^10 + 268910*ep^3*mtt^3*mWW^2*s^3*t^10 + 1931260*ep^4*mtt^3*mWW^2*s^3*t^10 + 4781710*ep^5*mtt^3*mWW^2*s^3*t^10 + 5275796*ep^6*mtt^3*mWW^2*s^3*t^10 + 2194032*ep^7*mtt^3*mWW^2*s^3*t^10 + 6528*ep*mtt^2*mWW^3*s^3*t^10 + 39660*ep^2*mtt^2*mWW^3*s^3*t^10 - 60382*ep^3*mtt^2*mWW^3*s^3*t^10 - 951428*ep^4*mtt^2*mWW^3*s^3*t^10 - 2660966*ep^5*mtt^2*mWW^3*s^3*t^10 - 3082564*ep^6*mtt^2*mWW^3*s^3*t^10 - 1315248*ep^7*mtt^2*mWW^3*s^3*t^10 - 1920*ep*mtt*mWW^4*s^3*t^10 - 14052*ep^2*mtt*mWW^4*s^3*t^10 - 11234*ep^3*mtt*mWW^4*s^3*t^10 + 144822*ep^4*mtt*mWW^4*s^3*t^10 + 481028*ep^5*mtt*mWW^4*s^3*t^10 + 582144*ep^6*mtt*mWW^4*s^3*t^10 + 251712*ep^7*mtt*mWW^4*s^3*t^10 - 2688*ep^2*mtt^4*s^4*t^10 - 28560*ep^3*mtt^4*s^4*t^10 - 115248*ep^4*mtt^4*s^4*t^10 - 224196*ep^5*mtt^4*s^4*t^10 - 212184*ep^6*mtt^4*s^4*t^10 - 78624*ep^7*mtt^4*s^4*t^10 + 6048*ep^2*mtt^3*mWW*s^4*t^10 + 64080*ep^3*mtt^3*mWW*s^4*t^10 + 257688*ep^4*mtt^3*mWW*s^4*t^10 + 499356*ep^5*mtt^3*mWW*s^4*t^10 + 470664*ep^6*mtt^3*mWW*s^4*t^10 + 173664*ep^7*mtt^3*mWW*s^4*t^10 - 4032*ep^2*mtt^2*mWW^2*s^4*t^10 - 42480*ep^3*mtt^2*mWW^2*s^4*t^10 - 169632*ep^4*mtt^2*mWW^2*s^4*t^10 - 326124*ep^5*mtt^2*mWW^2*s^4*t^10 - 304776*ep^6*mtt^2*mWW^2*s^4*t^10 - 111456*ep^7*mtt^2*mWW^2*s^4*t^10 + 672*ep^2*mtt*mWW^3*s^4*t^10 + 6960*ep^3*mtt*mWW^3*s^4*t^10 + 27192*ep^4*mtt*mWW^3*s^4*t^10 + 50964*ep^5*mtt*mWW^3*s^4*t^10 + 46296*ep^6*mtt*mWW^3*s^4*t^10 + 16416*ep^7*mtt*mWW^3*s^4*t^10 + 1260*ep^2*mtt^7*t^11 + 13578*ep^3*mtt^7*t^11 + 55752*ep^4*mtt^7*t^11 + 110586*ep^5*mtt^7*t^11 + 106860*ep^6*mtt^7*t^11 + 40464*ep^7*mtt^7*t^11 - 5577*ep^2*mtt^6*mWW*t^11 - 68076*ep^3*mtt^6*mWW*t^11 - 318873*ep^4*mtt^6*mWW*t^11 - 717150*ep^5*mtt^6*mWW*t^11 - 777384*ep^6*mtt^6*mWW*t^11 - 326400*ep^7*mtt^6*mWW*t^11 + 8322*ep^2*mtt^5*mWW^2*t^11 + 110634*ep^3*mtt^5*mWW^2*t^11 + 557550*ep^4*mtt^5*mWW^2*t^11 + 1327830*ep^5*mtt^5*mWW^2*t^11 + 1503948*ep^6*mtt^5*mWW^2*t^11 + 653136*ep^7*mtt^5*mWW^2*t^11 + 12*ep*mtt^4*mWW^3*t^11 - 3672*ep^2*mtt^4*mWW^3*t^11 - 54294*ep^3*mtt^4*mWW^3*t^11 - 291924*ep^4*mtt^4*mWW^3*t^11 - 724362*ep^5*mtt^4*mWW^3*t^11 - 842076*ep^6*mtt^4*mWW^3*t^11 - 371664*ep^7*mtt^4*mWW^3*t^11 - 48*ep*mtt^3*mWW^4*t^11 - 2328*ep^2*mtt^3*mWW^4*t^11 - 26304*ep^3*mtt^3*mWW^4*t^11 - 127776*ep^4*mtt^3*mWW^4*t^11 - 305664*ep^5*mtt^3*mWW^4*t^11 - 354816*ep^6*mtt^3*mWW^4*t^11 - 159744*ep^7*mtt^3*mWW^4*t^11 + 60*ep*mtt^2*mWW^5*t^11 + 2709*ep^2*mtt^2*mWW^5*t^11 + 31866*ep^3*mtt^2*mWW^5*t^11 + 160977*ep^4*mtt^2*mWW^5*t^11 + 395328*ep^5*mtt^2*mWW^5*t^11 + 465828*ep^6*mtt^2*mWW^5*t^11 + 211152*ep^7*mtt^2*mWW^5*t^11 - 24*ep*mtt*mWW^6*t^11 - 714*ep^2*mtt*mWW^6*t^11 - 7404*ep^3*mtt*mWW^6*t^11 - 35706*ep^4*mtt*mWW^6*t^11 - 86568*ep^5*mtt*mWW^6*t^11 - 102360*ep^6*mtt*mWW^6*t^11 - 46944*ep^7*mtt*mWW^6*t^11 - 3900*ep^2*mtt^6*s*t^11 - 42006*ep^3*mtt^6*s*t^11 - 172362*ep^4*mtt^6*s*t^11 - 341592*ep^5*mtt^6*s*t^11 - 329736*ep^6*mtt^6*s*t^11 - 124704*ep^7*mtt^6*s*t^11 - 384*ep*mtt^5*mWW*s*t^11 + 12069*ep^2*mtt^5*mWW*s*t^11 + 174806*ep^3*mtt^5*mWW*s*t^11 + 838021*ep^4*mtt^5*mWW*s*t^11 + 1876360*ep^5*mtt^5*mWW*s*t^11 + 2009924*ep^6*mtt^5*mWW*s*t^11 + 832464*ep^7*mtt^5*mWW*s*t^11 + 1920*ep*mtt^4*mWW^2*s*t^11 - 2724*ep^2*mtt^4*mWW^2*s*t^11 - 229048*ep^3*mtt^4*mWW^2*s*t^11 - 1423248*ep^4*mtt^4*mWW^2*s*t^11 - 3638960*ep^5*mtt^4*mWW^2*s*t^11 - 4246752*ep^6*mtt^4*mWW^2*s*t^11 - 1868928*ep^7*mtt^4*mWW^2*s*t^11 - 3468*ep*mtt^3*mWW^3*s*t^11 - 24876*ep^2*mtt^3*mWW^3*s*t^11 + 67788*ep^3*mtt^3*mWW^3*s*t^11 + 1027704*ep^4*mtt^3*mWW^3*s*t^11 + 3248040*ep^5*mtt^3*mWW^3*s*t^11 + 4194096*ep^6*mtt^3*mWW^3*s*t^11 + 1958976*ep^7*mtt^3*mWW^3*s*t^11 + 2712*ep*mtt^2*mWW^4*s*t^11 + 29148*ep^2*mtt^2*mWW^4*s*t^11 + 62374*ep^3*mtt^2*mWW^4*s*t^11 - 275938*ep^4*mtt^2*mWW^4*s*t^11 - 1376680*ep^5*mtt^2*mWW^4*s*t^11 - 2038952*ep^6*mtt^2*mWW^4*s*t^11 - 1017504*ep^7*mtt^2*mWW^4*s*t^11 - 780*ep*mtt*mWW^5*s*t^11 - 9717*ep^2*mtt*mWW^5*s*t^11 - 33914*ep^3*mtt*mWW^5*s*t^11 + 5823*ep^4*mtt*mWW^5*s*t^11 + 232832*ep^5*mtt*mWW^5*s*t^11 + 411420*ep^6*mtt*mWW^5*s*t^11 + 219696*ep^7*mtt*mWW^5*s*t^11 + 3984*ep^2*mtt^5*s^2*t^11 + 42876*ep^3*mtt^5*s^2*t^11 + 175746*ep^4*mtt^5*s^2*t^11 + 347850*ep^5*mtt^5*s^2*t^11 + 335268*ep^6*mtt^5*s^2*t^11 + 126576*ep^7*mtt^5*s^2*t^11 + 384*ep*mtt^4*mWW*s^2*t^11 - 9780*ep^2*mtt^4*mWW*s^2*t^11 - 141686*ep^3*mtt^4*mWW*s^2*t^11 - 660256*ep^4*mtt^4*mWW*s^2*t^11 - 1433638*ep^5*mtt^4*mWW*s^2*t^11 - 1491956*ep^6*mtt^4*mWW*s^2*t^11 - 601968*ep^7*mtt^4*mWW*s^2*t^11 - 1152*ep*mtt^3*mWW^2*s^2*t^11 + 5508*ep^2*mtt^3*mWW^2*s^2*t^11 + 163806*ep^3*mtt^3*mWW^2*s^2*t^11 + 886536*ep^4*mtt^3*mWW^2*s^2*t^11 + 2085366*ep^5*mtt^3*mWW^2*s^2*t^11 + 2291508*ep^6*mtt^3*mWW^2*s^2*t^11 + 962928*ep^7*mtt^3*mWW^2*s^2*t^11 + 1152*ep*mtt^2*mWW^3*s^2*t^11 + 2388*ep^2*mtt^2*mWW^3*s^2*t^11 - 74058*ep^3*mtt^2*mWW^3*s^2*t^11 - 495288*ep^4*mtt^2*mWW^3*s^2*t^11 - 1261218*ep^5*mtt^2*mWW^3*s^2*t^11 - 1448220*ep^6*mtt^2*mWW^3*s^2*t^11 - 626256*ep^7*mtt^2*mWW^3*s^2*t^11 - 384*ep*mtt*mWW^4*s^2*t^11 - 2100*ep^2*mtt*mWW^4*s^2*t^11 + 9062*ep^3*mtt*mWW^4*s^2*t^11 + 93262*ep^4*mtt*mWW^4*s^2*t^11 + 261640*ep^5*mtt*mWW^4*s^2*t^11 + 313400*ep^6*mtt*mWW^4*s^2*t^11 + 138720*ep^7*mtt*mWW^4*s^2*t^11 - 1344*ep^2*mtt^4*s^3*t^11 - 14448*ep^3*mtt^4*s^3*t^11 - 59136*ep^4*mtt^4*s^3*t^11 - 116844*ep^5*mtt^4*s^3*t^11 - 112392*ep^6*mtt^4*s^3*t^11 - 42336*ep^7*mtt^4*s^3*t^11 + 3360*ep^2*mtt^3*mWW*s^3*t^11 + 36048*ep^3*mtt^3*mWW*s^3*t^11 + 147192*ep^4*mtt^3*mWW*s^3*t^11 + 290076*ep^5*mtt^3*mWW*s^3*t^11 + 278280*ep^6*mtt^3*mWW*s^3*t^11 + 104544*ep^7*mtt^3*mWW*s^3*t^11 - 2688*ep^2*mtt^2*mWW^2*s^3*t^11 - 28752*ep^3*mtt^2*mWW^2*s^3*t^11 - 116976*ep^4*mtt^2*mWW^2*s^3*t^11 - 229620*ep^5*mtt^2*mWW^2*s^3*t^11 - 219384*ep^6*mtt^2*mWW^2*s^3*t^11 - 82080*ep^7*mtt^2*mWW^2*s^3*t^11 + 672*ep^2*mtt*mWW^3*s^3*t^11 + 7152*ep^3*mtt*mWW^3*s^3*t^11 + 28920*ep^4*mtt*mWW^3*s^3*t^11 + 56388*ep^5*mtt*mWW^3*s^3*t^11 + 53496*ep^6*mtt*mWW^3*s^3*t^11 + 19872*ep^7*mtt*mWW^3*s^3*t^11 - 372*ep^2*mtt^6*t^12 - 4050*ep^3*mtt^6*t^12 - 16830*ep^4*mtt^6*t^12 - 33804*ep^5*mtt^6*t^12 - 33072*ep^6*mtt^6*t^12 - 12672*ep^7*mtt^6*t^12 + 1764*ep^2*mtt^5*mWW*t^12 + 21882*ep^3*mtt^5*mWW*t^12 + 103950*ep^4*mtt^5*mWW*t^12 + 236292*ep^5*mtt^5*mWW*t^12 + 258048*ep^6*mtt^5*mWW*t^12 + 108864*ep^7*mtt^5*mWW*t^12 - 2964*ep^2*mtt^4*mWW^2*t^12 - 39906*ep^3*mtt^4*mWW^2*t^12 - 202974*ep^4*mtt^4*mWW^2*t^12 - 486180*ep^5*mtt^4*mWW^2*t^12 - 552384*ep^6*mtt^4*mWW^2*t^12 - 240192*ep^7*mtt^4*mWW^2*t^12 + 2028*ep^2*mtt^3*mWW^3*t^12 + 28926*ep^3*mtt^3*mWW^3*t^12 + 153522*ep^4*mtt^3*mWW^3*t^12 + 378828*ep^5*mtt^3*mWW^3*t^12 + 439584*ep^6*mtt^3*mWW^3*t^12 + 194112*ep^7*mtt^3*mWW^3*t^12 - 360*ep^2*mtt^2*mWW^4*t^12 - 5412*ep^3*mtt^2*mWW^4*t^12 - 29772*ep^4*mtt^2*mWW^4*t^12 - 75264*ep^5*mtt^2*mWW^4*t^12 - 88848*ep^6*mtt^2*mWW^4*t^12 - 39744*ep^7*mtt^2*mWW^4*t^12 - 96*ep^2*mtt*mWW^5*t^12 - 1440*ep^3*mtt*mWW^5*t^12 - 7896*ep^4*mtt*mWW^5*t^12 - 19872*ep^5*mtt*mWW^5*t^12 - 23328*ep^6*mtt*mWW^5*t^12 - 10368*ep^7*mtt*mWW^5*t^12 + 756*ep^2*mtt^5*s*t^12 + 8226*ep^3*mtt^5*s*t^12 + 34158*ep^4*mtt^5*s*t^12 + 68544*ep^5*mtt^5*s*t^12 + 66984*ep^6*mtt^5*s*t^12 + 25632*ep^7*mtt^5*s*t^12 - 2844*ep^2*mtt^4*mWW*s*t^12 - 33702*ep^3*mtt^4*mWW*s*t^12 - 153306*ep^4*mtt^4*mWW*s*t^12 - 335712*ep^5*mtt^4*mWW*s*t^12 - 355320*ep^6*mtt^4*mWW*s*t^12 - 146016*ep^7*mtt^4*mWW*s*t^12 + 3900*ep^2*mtt^3*mWW^2*s*t^12 + 49926*ep^3*mtt^3*mWW^2*s*t^12 + 243618*ep^4*mtt^3*mWW^2*s*t^12 + 565152*ep^5*mtt^3*mWW^2*s*t^12 + 626328*ep^6*mtt^3*mWW^2*s*t^12 + 266976*ep^7*mtt^3*mWW^2*s*t^12 - 2292*ep^2*mtt^2*mWW^3*s*t^12 - 31650*ep^3*mtt^2*mWW^3*s*t^12 - 163950*ep^4*mtt^2*mWW^3*s*t^12 - 397344*ep^5*mtt^2*mWW^3*s*t^12 - 454632*ep^6*mtt^2*mWW^3*s*t^12 - 198432*ep^7*mtt^2*mWW^3*s*t^12 + 480*ep^2*mtt*mWW^4*s*t^12 + 7200*ep^3*mtt*mWW^4*s*t^12 + 39480*ep^4*mtt*mWW^4*s*t^12 + 99360*ep^5*mtt*mWW^4*s*t^12 + 116640*ep^6*mtt*mWW^4*s*t^12 + 51840*ep^7*mtt*mWW^4*s*t^12 - 384*ep^2*mtt^4*s^2*t^12 - 4176*ep^3*mtt^4*s^2*t^12 - 17328*ep^4*mtt^4*s^2*t^12 - 34740*ep^5*mtt^4*s^2*t^12 - 33912*ep^6*mtt^4*s^2*t^12 - 12960*ep^7*mtt^4*s^2*t^12 + 1056*ep^2*mtt^3*mWW*s^2*t^12 + 11472*ep^3*mtt^3*mWW*s^2*t^12 + 47544*ep^4*mtt^3*mWW*s^2*t^12 + 95196*ep^5*mtt^3*mWW*s^2*t^12 + 92808*ep^6*mtt^3*mWW*s^2*t^12 + 35424*ep^7*mtt^3*mWW*s^2*t^12 - 960*ep^2*mtt^2*mWW^2*s^2*t^12 - 10416*ep^3*mtt^2*mWW^2*s^2*t^12 - 43104*ep^4*mtt^2*mWW^2*s^2*t^12 - 86172*ep^5*mtt^2*mWW^2*s^2*t^12 - 83880*ep^6*mtt^2*mWW^2*s^2*t^12 - 31968*ep^7*mtt^2*mWW^2*s^2*t^12 + 288*ep^2*mtt*mWW^3*s^2*t^12 + 3120*ep^3*mtt*mWW^3*s^2*t^12 + 12888*ep^4*mtt*mWW^3*s^2*t^12 + 25716*ep^5*mtt*mWW^3*s^2*t^12 + 24984*ep^6*mtt*mWW^3*s^2*t^12 + 9504*ep^7*mtt*mWW^3*s^2*t^12 + 48*ep^2*mtt^5*t^13 + 528*ep^3*mtt^5*t^13 + 2220*ep^4*mtt^5*t^13 + 4512*ep^5*mtt^5*t^13 + 4464*ep^6*mtt^5*t^13 + 1728*ep^7*mtt^5*t^13 - 240*ep^2*mtt^4*mWW*t^13 - 3024*ep^3*mtt^4*mWW*t^13 - 14556*ep^4*mtt^4*mWW*t^13 - 33408*ep^5*mtt^4*mWW*t^13 - 36720*ep^6*mtt^4*mWW*t^13 - 15552*ep^7*mtt^4*mWW*t^13 + 432*ep^2*mtt^3*mWW^2*t^13 + 5904*ep^3*mtt^3*mWW^2*t^13 + 30348*ep^4*mtt^3*mWW^2*t^13 + 73152*ep^5*mtt^3*mWW^2*t^13 + 83376*ep^6*mtt^3*mWW^2*t^13 + 36288*ep^7*mtt^3*mWW^2*t^13 - 336*ep^2*mtt^2*mWW^3*t^13 - 4848*ep^3*mtt^2*mWW^3*t^13 - 25908*ep^4*mtt^2*mWW^3*t^13 - 64128*ep^5*mtt^2*mWW^3*t^13 - 74448*ep^6*mtt^2*mWW^3*t^13 - 32832*ep^7*mtt^2*mWW^3*t^13 + 96*ep^2*mtt*mWW^4*t^13 + 1440*ep^3*mtt*mWW^4*t^13 + 7896*ep^4*mtt*mWW^4*t^13 + 19872*ep^5*mtt*mWW^4*t^13 + 23328*ep^6*mtt*mWW^4*t^13 + 10368*ep^7*mtt*mWW^4*t^13 - 48*ep^2*mtt^4*s*t^13 - 528*ep^3*mtt^4*s*t^13 - 2220*ep^4*mtt^4*s*t^13 - 4512*ep^5*mtt^4*s*t^13 - 4464*ep^6*mtt^4*s*t^13 - 1728*ep^7*mtt^4*s*t^13 + 144*ep^2*mtt^3*mWW*s*t^13 + 1584*ep^3*mtt^3*mWW*s*t^13 + 6660*ep^4*mtt^3*mWW*s*t^13 + 13536*ep^5*mtt^3*mWW*s*t^13 + 13392*ep^6*mtt^3*mWW*s*t^13 + 5184*ep^7*mtt^3*mWW*s*t^13 - 144*ep^2*mtt^2*mWW^2*s*t^13 - 1584*ep^3*mtt^2*mWW^2*s*t^13 - 6660*ep^4*mtt^2*mWW^2*s*t^13 - 13536*ep^5*mtt^2*mWW^2*s*t^13 - 13392*ep^6*mtt^2*mWW^2*s*t^13 - 5184*ep^7*mtt^2*mWW^2*s*t^13 + 48*ep^2*mtt*mWW^3*s*t^13 + 528*ep^3*mtt*mWW^3*s*t^13 + 2220*ep^4*mtt*mWW^3*s*t^13 + 4512*ep^5*mtt*mWW^3*s*t^13 + 4464*ep^6*mtt*mWW^3*s*t^13 + 1728*ep^7*mtt*mWW^3*s*t^13)/(32*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mtt*mWW^3*(-mtt + mWW)^2*(-mtt + s)^3*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-90*ep^2*mtt^11*mWW^3*s^2 - 780*ep^3*mtt^11*mWW^3*s^2 - 2310*ep^4*mtt^11*mWW^3*s^2 - 2820*ep^5*mtt^11*mWW^3*s^2 - 1200*ep^6*mtt^11*mWW^3*s^2 - 60*ep*mtt^10*mWW^4*s^2 - 352*ep^2*mtt^10*mWW^4*s^2 + 296*ep^3*mtt^10*mWW^4*s^2 + 4252*ep^4*mtt^10*mWW^4*s^2 + 7264*ep^5*mtt^10*mWW^4*s^2 + 3600*ep^6*mtt^10*mWW^4*s^2 + 212*ep*mtt^9*mWW^5*s^2 + 2134*ep^2*mtt^9*mWW^5*s^2 + 6652*ep^3*mtt^9*mWW^5*s^2 + 7902*ep^4*mtt^9*mWW^5*s^2 + 2700*ep^5*mtt^9*mWW^5*s^2 - 352*ep^6*mtt^9*mWW^5*s^2 - 220*ep*mtt^8*mWW^6*s^2 - 2812*ep^2*mtt^8*mWW^6*s^2 - 12096*ep^3*mtt^8*mWW^6*s^2 - 23952*ep^4*mtt^8*mWW^6*s^2 - 22928*ep^5*mtt^8*mWW^6*s^2 - 8864*ep^6*mtt^8*mWW^6*s^2 - 44*ep*mtt^7*mWW^7*s^2 + 70*ep^2*mtt^7*mWW^7*s^2 + 3132*ep^3*mtt^7*mWW^7*s^2 + 12294*ep^4*mtt^7*mWW^7*s^2 + 17684*ep^5*mtt^7*mWW^7*s^2 + 8720*ep^6*mtt^7*mWW^7*s^2 + 236*ep*mtt^6*mWW^8*s^2 + 2552*ep^2*mtt^6*mWW^8*s^2 + 8904*ep^3*mtt^6*mWW^8*s^2 + 13260*ep^4*mtt^6*mWW^8*s^2 + 8608*ep^5*mtt^6*mWW^8*s^2 + 2128*ep^6*mtt^6*mWW^8*s^2 - 164*ep*mtt^5*mWW^9*s^2 - 2054*ep^2*mtt^5*mWW^9*s^2 - 8700*ep^3*mtt^5*mWW^9*s^2 - 17166*ep^4*mtt^5*mWW^9*s^2 - 16732*ep^5*mtt^5*mWW^9*s^2 - 6784*ep^6*mtt^5*mWW^9*s^2 + 44*ep*mtt^4*mWW^10*s^2 + 612*ep^2*mtt^4*mWW^10*s^2 + 2896*ep^3*mtt^4*mWW^10*s^2 + 6440*ep^4*mtt^4*mWW^10*s^2 + 7056*ep^5*mtt^4*mWW^10*s^2 + 3136*ep^6*mtt^4*mWW^10*s^2 - 4*ep*mtt^3*mWW^11*s^2 - 60*ep^2*mtt^3*mWW^11*s^2 - 304*ep^3*mtt^3*mWW^11*s^2 - 720*ep^4*mtt^3*mWW^11*s^2 - 832*ep^5*mtt^3*mWW^11*s^2 - 384*ep^6*mtt^3*mWW^11*s^2 + 630*ep^2*mtt^10*mWW^3*s^3 + 5460*ep^3*mtt^10*mWW^3*s^3 + 16170*ep^4*mtt^10*mWW^3*s^3 + 19740*ep^5*mtt^10*mWW^3*s^3 + 8400*ep^6*mtt^10*mWW^3*s^3 + 330*ep*mtt^9*mWW^4*s^3 + 1612*ep^2*mtt^9*mWW^4*s^3 - 4426*ep^3*mtt^9*mWW^4*s^3 - 31692*ep^4*mtt^9*mWW^4*s^3 - 50144*ep^5*mtt^9*mWW^4*s^3 - 24160*ep^6*mtt^9*mWW^4*s^3 - 974*ep*mtt^8*mWW^5*s^3 - 9380*ep^2*mtt^8*mWW^5*s^3 - 26510*ep^3*mtt^8*mWW^5*s^3 - 23384*ep^4*mtt^8*mWW^5*s^3 + 4432*ep^5*mtt^8*mWW^5*s^3 + 9232*ep^6*mtt^8*mWW^5*s^3 + 674*ep*mtt^7*mWW^6*s^3 + 9170*ep^2*mtt^7*mWW^6*s^3 + 40810*ep^3*mtt^7*mWW^6*s^3 + 82510*ep^4*mtt^7*mWW^6*s^3 + 79788*ep^5*mtt^7*mWW^6*s^3 + 30864*ep^6*mtt^7*mWW^6*s^3 + 570*ep*mtt^6*mWW^7*s^3 + 3818*ep^2*mtt^6*mWW^7*s^3 + 1670*ep^3*mtt^6*mWW^7*s^3 - 27278*ep^4*mtt^6*mWW^7*s^3 - 54572*ep^5*mtt^6*mWW^7*s^3 - 29520*ep^6*mtt^6*mWW^7*s^3 - 962*ep*mtt^5*mWW^8*s^3 - 10136*ep^2*mtt^5*mWW^8*s^3 - 33398*ep^3*mtt^5*mWW^8*s^3 - 44408*ep^4*mtt^5*mWW^8*s^3 - 22568*ep^5*mtt^5*mWW^8*s^3 - 3296*ep^6*mtt^5*mWW^8*s^3 + 406*ep*mtt^4*mWW^9*s^3 + 4944*ep^2*mtt^4*mWW^9*s^3 + 19406*ep^3*mtt^4*mWW^9*s^3 + 34492*ep^4*mtt^4*mWW^9*s^3 + 30312*ep^5*mtt^4*mWW^9*s^3 + 11792*ep^6*mtt^4*mWW^9*s^3 - 42*ep*mtt^3*mWW^10*s^3 - 646*ep^2*mtt^3*mWW^10*s^3 - 2986*ep^3*mtt^3*mWW^10*s^3 - 6410*ep^4*mtt^3*mWW^10*s^3 - 7076*ep^5*mtt^3*mWW^10*s^3 - 3408*ep^6*mtt^3*mWW^10*s^3 - 2*ep*mtt^2*mWW^11*s^3 - 12*ep^2*mtt^2*mWW^11*s^3 - 26*ep^3*mtt^2*mWW^11*s^3 + 88*ep^5*mtt^2*mWW^11*s^3 + 96*ep^6*mtt^2*mWW^11*s^3 - 1890*ep^2*mtt^9*mWW^3*s^4 - 16380*ep^3*mtt^9*mWW^3*s^4 - 48510*ep^4*mtt^9*mWW^3*s^4 - 59220*ep^5*mtt^9*mWW^3*s^4 - 25200*ep^6*mtt^9*mWW^3*s^4 - 750*ep*mtt^8*mWW^4*s^4 - 2750*ep^2*mtt^8*mWW^4*s^4 + 18110*ep^3*mtt^8*mWW^4*s^4 + 96210*ep^4*mtt^8*mWW^4*s^4 + 143860*ep^5*mtt^8*mWW^4*s^4 + 67760*ep^6*mtt^8*mWW^4*s^4 + 1786*ep*mtt^7*mWW^5*s^4 + 16514*ep^2*mtt^7*mWW^5*s^4 + 41126*ep^3*mtt^7*mWW^5*s^4 + 17370*ep^4*mtt^7*mWW^5*s^4 - 42708*ep^5*mtt^7*mWW^5*s^4 - 32960*ep^6*mtt^7*mWW^5*s^4 - 574*ep*mtt^6*mWW^6*s^4 - 10496*ep^2*mtt^6*mWW^6*s^4 - 54642*ep^3*mtt^6*mWW^6*s^4 - 123160*ep^4*mtt^6*mWW^6*s^4 - 128144*ep^5*mtt^6*mWW^6*s^4 - 51216*ep^6*mtt^6*mWW^6*s^4 - 1534*ep*mtt^5*mWW^7*s^4 - 11718*ep^2*mtt^5*mWW^7*s^4 - 16446*ep^3*mtt^5*mWW^7*s^4 + 37246*ep^4*mtt^5*mWW^7*s^4 + 98884*ep^5*mtt^5*mWW^7*s^4 + 55616*ep^6*mtt^5*mWW^7*s^4 + 1366*ep*mtt^4*mWW^8*s^4 + 13690*ep^2*mtt^4*mWW^8*s^4 + 38714*ep^3*mtt^4*mWW^8*s^4 + 32162*ep^4*mtt^4*mWW^8*s^4 - 10164*ep^5*mtt^4*mWW^8*s^4 - 14592*ep^6*mtt^4*mWW^8*s^4 - 258*ep*mtt^3*mWW^9*s^4 - 2978*ep^2*mtt^3*mWW^9*s^4 - 8630*ep^3*mtt^3*mWW^9*s^4 - 6826*ep^4*mtt^3*mWW^9*s^4 + 2300*ep^5*mtt^3*mWW^9*s^4 + 2256*ep^6*mtt^3*mWW^9*s^4 - 42*ep*mtt^2*mWW^10*s^4 - 444*ep^2*mtt^2*mWW^10*s^4 - 2182*ep^3*mtt^2*mWW^10*s^4 - 5212*ep^4*mtt^2*mWW^10*s^4 - 5552*ep^5*mtt^2*mWW^10*s^4 - 1952*ep^6*mtt^2*mWW^10*s^4 + 6*ep*mtt*mWW^11*s^4 + 72*ep^2*mtt*mWW^11*s^4 + 330*ep^3*mtt*mWW^11*s^4 + 720*ep^4*mtt*mWW^11*s^4 + 744*ep^5*mtt*mWW^11*s^4 + 288*ep^6*mtt*mWW^11*s^4 + 3150*ep^2*mtt^8*mWW^3*s^5 + 27300*ep^3*mtt^8*mWW^3*s^5 + 80850*ep^4*mtt^8*mWW^3*s^5 + 98700*ep^5*mtt^8*mWW^3*s^5 + 42000*ep^6*mtt^8*mWW^3*s^5 + 900*ep*mtt^7*mWW^4*s^5 + 1890*ep^2*mtt^7*mWW^4*s^5 - 34520*ep^3*mtt^7*mWW^4*s^5 - 154490*ep^4*mtt^7*mWW^4*s^5 - 221380*ep^5*mtt^7*mWW^4*s^5 - 102400*ep^6*mtt^7*mWW^4*s^5 - 1644*ep*mtt^6*mWW^5*s^5 - 15026*ep^2*mtt^6*mWW^5*s^5 - 33224*ep^3*mtt^6*mWW^5*s^5 + 4010*ep^4*mtt^6*mWW^5*s^5 + 69692*ep^5*mtt^6*mWW^5*s^5 + 45360*ep^6*mtt^6*mWW^5*s^5 - 152*ep*mtt^5*mWW^6*s^5 + 4796*ep^2*mtt^5*mWW^6*s^5 + 43812*ep^3*mtt^5*mWW^6*s^5 + 127432*ep^4*mtt^5*mWW^6*s^5 + 153008*ep^5*mtt^5*mWW^6*s^5 + 65184*ep^6*mtt^5*mWW^6*s^5 + 1680*ep*mtt^4*mWW^7*s^5 + 12404*ep^2*mtt^4*mWW^7*s^5 + 11448*ep^3*mtt^4*mWW^7*s^5 - 65140*ep^4*mtt^4*mWW^7*s^5 - 141360*ep^5*mtt^4*mWW^7*s^5 - 75280*ep^6*mtt^4*mWW^7*s^5 - 788*ep*mtt^3*mWW^8*s^5 - 7164*ep^2*mtt^3*mWW^8*s^5 - 11564*ep^3*mtt^3*mWW^8*s^5 + 21876*ep^4*mtt^3*mWW^8*s^5 + 62800*ep^5*mtt^3*mWW^8*s^5 + 34992*ep^6*mtt^3*mWW^8*s^5 - 36*ep*mtt^2*mWW^9*s^5 - 528*ep^2*mtt^2*mWW^9*s^5 - 5524*ep^3*mtt^2*mWW^9*s^5 - 19720*ep^4*mtt^2*mWW^9*s^5 - 27032*ep^5*mtt^2*mWW^9*s^5 - 12080*ep^6*mtt^2*mWW^9*s^5 + 40*ep*mtt*mWW^10*s^5 + 478*ep^2*mtt*mWW^10*s^5 + 2272*ep^3*mtt*mWW^10*s^5 + 5182*ep^4*mtt*mWW^10*s^5 + 5572*ep^5*mtt*mWW^10*s^5 + 2224*ep^6*mtt*mWW^10*s^5 - 3150*ep^2*mtt^7*mWW^3*s^6 - 27300*ep^3*mtt^7*mWW^3*s^6 - 80850*ep^4*mtt^7*mWW^3*s^6 - 98700*ep^5*mtt^7*mWW^3*s^6 - 42000*ep^6*mtt^7*mWW^3*s^6 - 600*ep*mtt^6*mWW^4*s^6 + 20*ep^2*mtt^6*mWW^4*s^6 + 35140*ep^3*mtt^6*mWW^4*s^6 + 140880*ep^4*mtt^6*mWW^4*s^6 + 195560*ep^5*mtt^6*mWW^4*s^6 + 89200*ep^6*mtt^6*mWW^4*s^6 + 776*ep*mtt^5*mWW^5*s^6 + 7874*ep^2*mtt^5*mWW^5*s^6 + 19016*ep^3*mtt^5*mWW^5*s^6 + 1370*ep^4*mtt^5*mWW^5*s^6 - 34828*ep^5*mtt^5*mWW^5*s^6 - 24160*ep^6*mtt^5*mWW^5*s^6 + 460*ep*mtt^4*mWW^6*s^6 - 962*ep^2*mtt^4*mWW^6*s^6 - 30664*ep^3*mtt^4*mWW^6*s^6 - 110686*ep^4*mtt^4*mWW^6*s^6 - 146220*ep^5*mtt^4*mWW^6*s^6 - 64896*ep^6*mtt^4*mWW^6*s^6 - 828*ep*mtt^3*mWW^7*s^6 - 5340*ep^2*mtt^3*mWW^7*s^6 + 4836*ep^3*mtt^3*mWW^7*s^6 + 70260*ep^4*mtt^3*mWW^7*s^6 + 122376*ep^5*mtt^3*mWW^7*s^6 + 61344*ep^6*mtt^3*mWW^7*s^6 + 140*ep*mtt^2*mWW^8*s^6 + 942*ep^2*mtt^2*mWW^8*s^6 - 4476*ep^3*mtt^2*mWW^8*s^6 - 30194*ep^4*mtt^2*mWW^8*s^6 - 49340*ep^5*mtt^2*mWW^8*s^6 - 24304*ep^6*mtt^2*mWW^8*s^6 + 52*ep*mtt*mWW^9*s^6 + 616*ep^2*mtt*mWW^9*s^6 + 3448*ep^3*mtt*mWW^9*s^6 + 9220*ep^4*mtt*mWW^9*s^6 + 11152*ep^5*mtt*mWW^9*s^6 + 4816*ep^6*mtt*mWW^9*s^6 + 1890*ep^2*mtt^6*mWW^3*s^7 + 16380*ep^3*mtt^6*mWW^3*s^7 + 48510*ep^4*mtt^6*mWW^3*s^7 + 59220*ep^5*mtt^6*mWW^3*s^7 + 25200*ep^6*mtt^6*mWW^3*s^7 + 210*ep*mtt^5*mWW^4*s^7 - 688*ep^2*mtt^5*mWW^4*s^7 - 19226*ep^3*mtt^5*mWW^4*s^7 - 71712*ep^4*mtt^5*mWW^4*s^7 - 97384*ep^5*mtt^5*mWW^4*s^7 - 44000*ep^6*mtt^5*mWW^4*s^7 - 166*ep*mtt^4*mWW^5*s^7 - 2720*ep^2*mtt^4*mWW^5*s^7 - 11006*ep^3*mtt^4*mWW^5*s^7 - 17052*ep^4*mtt^4*mWW^5*s^7 - 9768*ep^5*mtt^4*mWW^5*s^7 - 1168*ep^6*mtt^4*mWW^5*s^7 - 218*ep*mtt^3*mWW^6*s^7 + 572*ep^2*mtt^3*mWW^6*s^7 + 17406*ep^3*mtt^3*mWW^6*s^7 + 64408*ep^4*mtt^3*mWW^6*s^7 + 86720*ep^5*mtt^3*mWW^6*s^7 + 38928*ep^6*mtt^3*mWW^6*s^7 + 166*ep*mtt^2*mWW^7*s^7 + 830*ep^2*mtt^2*mWW^7*s^7 - 5374*ep^3*mtt^2*mWW^7*s^7 - 31458*ep^4*mtt^2*mWW^7*s^7 - 49452*ep^5*mtt^2*mWW^7*s^7 - 24032*ep^6*mtt^2*mWW^7*s^7 + 8*ep*mtt*mWW^8*s^7 + 116*ep^2*mtt*mWW^8*s^7 + 1820*ep^3*mtt*mWW^8*s^7 + 7304*ep^4*mtt*mWW^8*s^7 + 10664*ep^5*mtt*mWW^8*s^7 + 5072*ep^6*mtt*mWW^8*s^7 - 630*ep^2*mtt^5*mWW^3*s^8 - 5460*ep^3*mtt^5*mWW^3*s^8 - 16170*ep^4*mtt^5*mWW^3*s^8 - 19740*ep^5*mtt^5*mWW^3*s^8 - 8400*ep^6*mtt^5*mWW^3*s^8 - 30*ep*mtt^4*mWW^4*s^8 + 298*ep^2*mtt^4*mWW^4*s^8 + 5046*ep^3*mtt^4*mWW^4*s^8 + 18082*ep^4*mtt^4*mWW^4*s^8 + 24324*ep^5*mtt^4*mWW^4*s^8 + 10960*ep^6*mtt^4*mWW^4*s^8 + 10*ep*mtt^3*mWW^5*s^8 + 694*ep^2*mtt^3*mWW^5*s^8 + 4726*ep^3*mtt^3*mWW^5*s^8 + 12094*ep^4*mtt^3*mWW^5*s^8 + 13300*ep^5*mtt^3*mWW^5*s^8 + 5248*ep^6*mtt^3*mWW^5*s^8 + 30*ep*mtt^2*mWW^6*s^8 - 298*ep^2*mtt^2*mWW^6*s^8 - 5046*ep^3*mtt^2*mWW^6*s^8 - 18082*ep^4*mtt^2*mWW^6*s^8 - 24324*ep^5*mtt^2*mWW^6*s^8 - 10960*ep^6*mtt^2*mWW^6*s^8 - 10*ep*mtt*mWW^7*s^8 - 64*ep^2*mtt*mWW^7*s^8 + 734*ep^3*mtt*mWW^7*s^8 + 4076*ep^4*mtt*mWW^7*s^8 + 6440*ep^5*mtt*mWW^7*s^8 + 3152*ep^6*mtt*mWW^7*s^8 + 90*ep^2*mtt^4*mWW^3*s^9 + 780*ep^3*mtt^4*mWW^3*s^9 + 2310*ep^4*mtt^4*mWW^3*s^9 + 2820*ep^5*mtt^4*mWW^3*s^9 + 1200*ep^6*mtt^4*mWW^3*s^9 - 30*ep^2*mtt^3*mWW^4*s^9 - 420*ep^3*mtt^3*mWW^4*s^9 - 1530*ep^4*mtt^3*mWW^4*s^9 - 2100*ep^5*mtt^3*mWW^4*s^9 - 960*ep^6*mtt^3*mWW^4*s^9 - 90*ep^2*mtt^2*mWW^5*s^9 - 780*ep^3*mtt^2*mWW^5*s^9 - 2310*ep^4*mtt^2*mWW^5*s^9 - 2820*ep^5*mtt^2*mWW^5*s^9 - 1200*ep^6*mtt^2*mWW^5*s^9 + 30*ep^2*mtt*mWW^6*s^9 + 420*ep^3*mtt*mWW^6*s^9 + 1530*ep^4*mtt*mWW^6*s^9 + 2100*ep^5*mtt*mWW^6*s^9 + 960*ep^6*mtt*mWW^6*s^9 - 18*mtt^13*mWW^2*t - 264*ep*mtt^13*mWW^2*t - 1596*ep^2*mtt^13*mWW^2*t - 5106*ep^3*mtt^13*mWW^2*t - 9120*ep^4*mtt^13*mWW^2*t - 8616*ep^5*mtt^13*mWW^2*t - 3360*ep^6*mtt^13*mWW^2*t + 138*mtt^12*mWW^3*t + 1956*ep*mtt^12*mWW^3*t + 11340*ep^2*mtt^12*mWW^3*t + 34524*ep^3*mtt^12*mWW^3*t + 58242*ep^4*mtt^12*mWW^3*t + 51612*ep^5*mtt^12*mWW^3*t + 18768*ep^6*mtt^12*mWW^3*t - 432*mtt^11*mWW^4*t - 5964*ep*mtt^11*mWW^4*t - 33468*ep^2*mtt^11*mWW^4*t - 97908*ep^3*mtt^11*mWW^4*t - 157296*ep^4*mtt^11*mWW^4*t - 131280*ep^5*mtt^11*mWW^4*t - 44352*ep^6*mtt^11*mWW^4*t + 726*mtt^10*mWW^5*t + 9792*ep*mtt^10*mWW^5*t + 53436*ep^2*mtt^10*mWW^5*t + 151182*ep^3*mtt^10*mWW^5*t + 233100*ep^4*mtt^10*mWW^5*t + 184608*ep^5*mtt^10*mWW^5*t + 58176*ep^6*mtt^10*mWW^5*t - 720*mtt^9*mWW^6*t - 9504*ep*mtt^9*mWW^6*t - 50622*ep^2*mtt^9*mWW^6*t - 139482*ep^3*mtt^9*mWW^6*t - 208896*ep^4*mtt^9*mWW^6*t - 160056*ep^5*mtt^9*mWW^6*t - 48480*ep^6*mtt^9*mWW^6*t + 438*mtt^8*mWW^7*t + 5700*ep*mtt^8*mWW^7*t + 29964*ep^2*mtt^8*mWW^7*t + 81864*ep^3*mtt^8*mWW^7*t + 122754*ep^4*mtt^8*mWW^7*t + 95820*ep^5*mtt^8*mWW^7*t + 30480*ep^6*mtt^8*mWW^7*t - 168*mtt^7*mWW^8*t - 2220*ep*mtt^7*mWW^8*t - 11952*ep^2*mtt^7*mWW^8*t - 33936*ep^3*mtt^7*mWW^8*t - 54168*ep^4*mtt^7*mWW^8*t - 46608*ep^5*mtt^7*mWW^8*t - 17088*ep^6*mtt^7*mWW^8*t + 42*mtt^6*mWW^9*t + 600*ep*mtt^6*mWW^9*t + 3516*ep^2*mtt^6*mWW^9*t + 10926*ep^3*mtt^6*mWW^9*t + 19200*ep^4*mtt^6*mWW^9*t + 18264*ep^5*mtt^6*mWW^9*t + 7392*ep^6*mtt^6*mWW^9*t - 6*mtt^5*mWW^10*t - 96*ep*mtt^5*mWW^10*t - 618*ep^2*mtt^5*mWW^10*t - 2064*ep^3*mtt^5*mWW^10*t - 3816*ep^4*mtt^5*mWW^10*t - 3744*ep^5*mtt^5*mWW^10*t - 1536*ep^6*mtt^5*mWW^10*t + 144*mtt^12*mWW^2*s*t + 2112*ep*mtt^12*mWW^2*s*t + 12624*ep^2*mtt^12*mWW^2*s*t + 39600*ep^3*mtt^12*mWW^2*s*t + 69264*ep^4*mtt^12*mWW^2*s*t + 64416*ep^5*mtt^12*mWW^2*s*t + 24960*ep^6*mtt^12*mWW^2*s*t - 960*mtt^11*mWW^3*s*t - 13806*ep*mtt^11*mWW^3*s*t - 80292*ep^2*mtt^11*mWW^3*s*t - 242204*ep^3*mtt^11*mWW^3*s*t - 401294*ep^4*mtt^11*mWW^3*s*t - 348556*ep^5*mtt^11*mWW^3*s*t - 125008*ep^6*mtt^11*mWW^3*s*t + 2606*mtt^10*mWW^4*s*t + 36816*ep*mtt^10*mWW^4*s*t + 209886*ep^2*mtt^10*mWW^4*s*t + 617306*ep^3*mtt^10*mWW^4*s*t + 986446*ep^4*mtt^10*mWW^4*s*t + 813024*ep^5*mtt^10*mWW^4*s*t + 271136*ep^6*mtt^10*mWW^4*s*t - 3714*mtt^9*mWW^5*s*t - 51380*ep*mtt^9*mWW^5*s*t - 287336*ep^2*mtt^9*mWW^5*s*t - 829708*ep^3*mtt^9*mWW^5*s*t - 1297262*ep^4*mtt^9*mWW^5*s*t - 1034824*ep^5*mtt^9*mWW^5*s*t - 326976*ep^6*mtt^9*mWW^5*s*t + 2944*mtt^8*mWW^6*s*t + 39476*ep*mtt^8*mWW^6*s*t + 214402*ep^2*mtt^8*mWW^6*s*t + 604228*ep^3*mtt^8*mWW^6*s*t + 926602*ep^4*mtt^8*mWW^6*s*t + 724852*ep^5*mtt^8*mWW^6*s*t + 222256*ep^6*mtt^8*mWW^6*s*t - 1220*mtt^7*mWW^7*s*t - 15462*ep*mtt^7*mWW^7*s*t - 78458*ep^2*mtt^7*mWW^7*s*t - 205744*ep^3*mtt^7*mWW^7*s*t - 295924*ep^4*mtt^7*mWW^7*s*t - 220440*ep^5*mtt^7*mWW^7*s*t - 65312*ep^6*mtt^7*mWW^7*s*t + 174*mtt^6*mWW^8*s*t + 1888*ep*mtt^6*mWW^8*s*t + 6792*ep^2*mtt^6*mWW^8*s*t + 7306*ep^3*mtt^6*mWW^8*s*t - 7112*ep^4*mtt^6*mWW^8*s*t - 17860*ep^5*mtt^6*mWW^8*s*t - 8208*ep^6*mtt^6*mWW^8*s*t + 38*mtt^5*mWW^9*s*t + 448*ep*mtt^5*mWW^9*s*t + 2498*ep^2*mtt^5*mWW^9*s*t + 8572*ep^3*mtt^5*mWW^9*s*t + 17152*ep^4*mtt^5*mWW^9*s*t + 17148*ep^5*mtt^5*mWW^9*s*t + 6384*ep^6*mtt^5*mWW^9*s*t - 12*mtt^4*mWW^10*s*t - 84*ep*mtt^4*mWW^10*s*t - 16*ep^2*mtt^4*mWW^10*s*t + 1112*ep^3*mtt^4*mWW^10*s*t + 3144*ep^4*mtt^4*mWW^10*s*t + 3264*ep^5*mtt^4*mWW^10*s*t + 1152*ep^6*mtt^4*mWW^10*s*t - 8*ep*mtt^3*mWW^11*s*t - 100*ep^2*mtt^3*mWW^11*s*t - 468*ep^3*mtt^3*mWW^11*s*t - 1016*ep^4*mtt^3*mWW^11*s*t - 1024*ep^5*mtt^3*mWW^11*s*t - 384*ep^6*mtt^3*mWW^11*s*t - 504*mtt^11*mWW^2*s^2*t - 7392*ep*mtt^11*mWW^2*s^2*t - 43680*ep^2*mtt^11*mWW^2*s^2*t - 134232*ep^3*mtt^11*mWW^2*s^2*t - 229488*ep^4*mtt^11*mWW^2*s^2*t - 209664*ep^5*mtt^11*mWW^2*s^2*t - 80640*ep^6*mtt^11*mWW^2*s^2*t + 2856*mtt^10*mWW^3*s^2*t + 41748*ep*mtt^10*mWW^3*s^2*t + 244712*ep^2*mtt^10*mWW^3*s^2*t + 736226*ep^3*mtt^10*mWW^3*s^2*t + 1206082*ep^4*mtt^10*mWW^3*s^2*t + 1032472*ep^5*mtt^10*mWW^3*s^2*t + 366624*ep^6*mtt^10*mWW^3*s^2*t - 6514*mtt^9*mWW^4*s^2*t - 93996*ep*mtt^9*mWW^4*s^2*t - 545834*ep^2*mtt^9*mWW^4*s^2*t - 1625322*ep^3*mtt^9*mWW^4*s^2*t - 2608782*ep^4*mtt^9*mWW^4*s^2*t - 2146324*ep^5*mtt^9*mWW^4*s^2*t - 713584*ep^6*mtt^9*mWW^4*s^2*t + 7522*mtt^8*mWW^5*s^2*t + 105308*ep*mtt^8*mWW^5*s^2*t + 596786*ep^2*mtt^8*mWW^5*s^2*t + 1747342*ep^3*mtt^8*mWW^5*s^2*t + 2760506*ep^4*mtt^8*mWW^5*s^2*t + 2209088*ep^5*mtt^8*mWW^5*s^2*t + 693360*ep^6*mtt^8*mWW^5*s^2*t - 4370*mtt^7*mWW^6*s^2*t - 57224*ep*mtt^7*mWW^6*s^2*t - 299504*ep^2*mtt^7*mWW^6*s^2*t - 808682*ep^3*mtt^7*mWW^6*s^2*t - 1178224*ep^4*mtt^7*mWW^6*s^2*t - 850184*ep^5*mtt^7*mWW^6*s^2*t - 220768*ep^6*mtt^7*mWW^6*s^2*t + 844*mtt^6*mWW^7*s^2*t + 8888*ep*mtt^6*mWW^7*s^2*t + 26388*ep^2*mtt^6*mWW^7*s^2*t - 5848*ep^3*mtt^6*mWW^7*s^2*t - 149580*ep^4*mtt^6*mWW^7*s^2*t - 248268*ep^5*mtt^6*mWW^7*s^2*t - 133104*ep^6*mtt^6*mWW^7*s^2*t + 314*mtt^5*mWW^8*s^2*t + 3764*ep*mtt^5*mWW^8*s^2*t + 20712*ep^2*mtt^5*mWW^8*s^2*t + 68328*ep^3*mtt^5*mWW^8*s^2*t + 128310*ep^4*mtt^5*mWW^8*s^2*t + 121340*ep^5*mtt^5*mWW^8*s^2*t + 45200*ep^6*mtt^5*mWW^8*s^2*t - 166*mtt^4*mWW^9*s^2*t - 924*ep*mtt^4*mWW^9*s^2*t + 5638*ep^2*mtt^4*mWW^9*s^2*t + 55396*ep^3*mtt^4*mWW^9*s^2*t + 160300*ep^4*mtt^4*mWW^9*s^2*t + 200108*ep^5*mtt^4*mWW^9*s^2*t + 92288*ep^6*mtt^4*mWW^9*s^2*t + 18*mtt^3*mWW^10*s^2*t - 208*ep*mtt^3*mWW^10*s^2*t - 5898*ep^2*mtt^3*mWW^10*s^2*t - 37492*ep^3*mtt^3*mWW^10*s^2*t - 100916*ep^4*mtt^3*mWW^10*s^2*t - 123304*ep^5*mtt^3*mWW^10*s^2*t - 56224*ep^6*mtt^3*mWW^10*s^2*t + 36*ep*mtt^2*mWW^11*s^2*t + 680*ep^2*mtt^2*mWW^11*s^2*t + 4284*ep^3*mtt^2*mWW^11*s^2*t + 11792*ep^4*mtt^2*mWW^11*s^2*t + 14736*ep^5*mtt^2*mWW^11*s^2*t + 6848*ep^6*mtt^2*mWW^11*s^2*t + 1008*mtt^10*mWW^2*s^3*t + 14784*ep*mtt^10*mWW^2*s^3*t + 86352*ep^2*mtt^10*mWW^2*s^3*t + 259728*ep^3*mtt^10*mWW^2*s^3*t + 433104*ep^4*mtt^10*mWW^2*s^3*t + 387744*ep^5*mtt^10*mWW^2*s^3*t + 147840*ep^6*mtt^10*mWW^2*s^3*t - 4704*mtt^9*mWW^3*s^3*t - 70026*ep*mtt^9*mWW^3*s^3*t - 416180*ep^2*mtt^9*mWW^3*s^3*t - 1260052*ep^3*mtt^9*mWW^3*s^3*t - 2062482*ep^4*mtt^9*mWW^3*s^3*t - 1758044*ep^5*mtt^9*mWW^3*s^3*t - 623152*ep^6*mtt^9*mWW^3*s^3*t + 8550*mtt^8*mWW^4*s^3*t + 125634*ep*mtt^8*mWW^4*s^3*t + 747032*ep^2*mtt^8*mWW^4*s^3*t + 2279776*ep^3*mtt^8*mWW^4*s^3*t + 3735380*ep^4*mtt^8*mWW^4*s^3*t + 3122176*ep^5*mtt^8*mWW^4*s^3*t + 1051696*ep^6*mtt^8*mWW^4*s^3*t - 7272*mtt^7*mWW^5*s^3*t - 100184*ep*mtt^7*mWW^5*s^3*t - 564556*ep^2*mtt^7*mWW^5*s^3*t - 1671386*ep^3*mtt^7*mWW^5*s^3*t - 2686750*ep^4*mtt^7*mWW^5*s^3*t - 2172180*ep^5*mtt^7*mWW^5*s^3*t - 674528*ep^6*mtt^7*mWW^5*s^3*t + 2350*mtt^6*mWW^6*s^3*t + 25736*ep*mtt^6*mWW^6*s^3*t + 93590*ep^2*mtt^6*mWW^6*s^3*t + 125010*ep^3*mtt^6*mWW^6*s^3*t - 28186*ep^4*mtt^6*mWW^6*s^3*t - 244736*ep^5*mtt^6*mWW^6*s^3*t - 190208*ep^6*mtt^6*mWW^6*s^3*t + 462*mtt^5*mWW^7*s^3*t + 6970*ep*mtt^5*mWW^7*s^3*t + 61076*ep^2*mtt^5*mWW^7*s^3*t + 282990*ep^3*mtt^5*mWW^7*s^3*t + 648734*ep^4*mtt^5*mWW^7*s^3*t + 718872*ep^5*mtt^5*mWW^7*s^3*t + 316032*ep^6*mtt^5*mWW^7*s^3*t - 464*mtt^4*mWW^8*s^3*t - 1476*ep*mtt^4*mWW^8*s^3*t + 20328*ep^2*mtt^4*mWW^8*s^3*t + 133564*ep^3*mtt^4*mWW^8*s^3*t + 322244*ep^4*mtt^4*mWW^8*s^3*t + 356556*ep^5*mtt^4*mWW^8*s^3*t + 149152*ep^6*mtt^4*mWW^8*s^3*t + 66*mtt^3*mWW^9*s^3*t - 1872*ep*mtt^3*mWW^9*s^3*t - 35126*ep^2*mtt^3*mWW^9*s^3*t - 194828*ep^3*mtt^3*mWW^9*s^3*t - 482612*ep^4*mtt^3*mWW^9*s^3*t - 556876*ep^5*mtt^3*mWW^9*s^3*t - 242912*ep^6*mtt^3*mWW^9*s^3*t + 4*mtt^2*mWW^10*s^3*t + 430*ep*mtt^2*mWW^10*s^3*t + 7576*ep^2*mtt^2*mWW^10*s^3*t + 46238*ep^3*mtt^2*mWW^10*s^3*t + 123984*ep^4*mtt^2*mWW^10*s^3*t + 150984*ep^5*mtt^2*mWW^10*s^3*t + 68128*ep^6*mtt^2*mWW^10*s^3*t + 4*ep*mtt*mWW^11*s^3*t - 92*ep^2*mtt*mWW^11*s^3*t - 1040*ep^3*mtt*mWW^11*s^3*t - 3416*ep^4*mtt*mWW^11*s^3*t - 4496*ep^5*mtt*mWW^11*s^3*t - 2048*ep^6*mtt*mWW^11*s^3*t - 1260*mtt^9*mWW^2*s^4*t - 18480*ep*mtt^9*mWW^2*s^4*t - 106680*ep^2*mtt^9*mWW^2*s^4*t - 313740*ep^3*mtt^9*mWW^2*s^4*t - 509040*ep^4*mtt^9*mWW^2*s^4*t - 445200*ep^5*mtt^9*mWW^2*s^4*t - 168000*ep^6*mtt^9*mWW^2*s^4*t + 4620*mtt^8*mWW^3*s^4*t + 70188*ep*mtt^8*mWW^3*s^4*t + 426580*ep^2*mtt^8*mWW^3*s^4*t + 1317426*ep^3*mtt^8*mWW^3*s^4*t + 2190442*ep^4*mtt^8*mWW^3*s^4*t + 1891296*ep^5*mtt^8*mWW^3*s^4*t + 678688*ep^6*mtt^8*mWW^3*s^4*t - 6010*mtt^7*mWW^4*s^4*t - 89370*ep*mtt^7*mWW^4*s^4*t - 551902*ep^2*mtt^7*mWW^4*s^4*t - 1776224*ep^3*mtt^7*mWW^4*s^4*t - 3071234*ep^4*mtt^7*mWW^4*s^4*t - 2693904*ep^5*mtt^7*mWW^4*s^4*t - 944512*ep^6*mtt^7*mWW^4*s^4*t + 2724*mtt^6*mWW^5*s^4*t + 32188*ep*mtt^6*mWW^5*s^4*t + 162658*ep^2*mtt^6*mWW^5*s^4*t + 492568*ep^3*mtt^6*mWW^5*s^4*t + 871286*ep^4*mtt^6*mWW^5*s^4*t + 763064*ep^5*mtt^6*mWW^5*s^4*t + 235264*ep^6*mtt^6*mWW^5*s^4*t + 548*mtt^5*mWW^6*s^4*t + 14026*ep*mtt^5*mWW^6*s^4*t + 135006*ep^2*mtt^5*mWW^6*s^4*t + 557416*ep^3*mtt^5*mWW^6*s^4*t + 1118036*ep^4*mtt^5*mWW^6*s^4*t + 1119240*ep^5*mtt^5*mWW^6*s^4*t + 465376*ep^6*mtt^5*mWW^6*s^4*t - 740*mtt^4*mWW^7*s^4*t - 5108*ep*mtt^4*mWW^7*s^4*t - 18044*ep^2*mtt^4*mWW^7*s^4*t - 73356*ep^3*mtt^4*mWW^7*s^4*t - 194488*ep^4*mtt^4*mWW^7*s^4*t - 246588*ep^5*mtt^4*mWW^7*s^4*t - 122688*ep^6*mtt^4*mWW^7*s^4*t + 86*mtt^3*mWW^8*s^4*t - 5522*ep*mtt^3*mWW^8*s^4*t - 74580*ep^2*mtt^3*mWW^8*s^4*t - 339274*ep^3*mtt^3*mWW^8*s^4*t - 722482*ep^4*mtt^3*mWW^8*s^4*t - 739936*ep^5*mtt^3*mWW^8*s^4*t - 292064*ep^6*mtt^3*mWW^8*s^4*t + 36*mtt^2*mWW^9*s^4*t + 2060*ep*mtt^2*mWW^9*s^4*t + 27366*ep^2*mtt^2*mWW^9*s^4*t + 140862*ep^3*mtt^2*mWW^9*s^4*t + 337444*ep^4*mtt^2*mWW^9*s^4*t + 379244*ep^5*mtt^2*mWW^9*s^4*t + 160608*ep^6*mtt^2*mWW^9*s^4*t - 4*mtt*mWW^10*s^4*t + 30*ep*mtt*mWW^10*s^4*t - 284*ep^2*mtt*mWW^10*s^4*t - 5282*ep^3*mtt*mWW^10*s^4*t - 19436*ep^4*mtt*mWW^10*s^4*t - 26976*ep^5*mtt*mWW^10*s^4*t - 12672*ep^6*mtt*mWW^10*s^4*t - 12*ep*mWW^11*s^4*t - 144*ep^2*mWW^11*s^4*t - 612*ep^3*mWW^11*s^4*t - 1200*ep^4*mWW^11*s^4*t - 1104*ep^5*mWW^11*s^4*t - 384*ep^6*mWW^11*s^4*t + 1008*mtt^8*mWW^2*s^5*t + 14784*ep*mtt^8*mWW^2*s^5*t + 84336*ep^2*mtt^8*mWW^2*s^5*t + 242256*ep^3*mtt^8*mWW^2*s^5*t + 381360*ep^4*mtt^8*mWW^2*s^5*t + 324576*ep^5*mtt^8*mWW^2*s^5*t + 120960*ep^6*mtt^8*mWW^2*s^5*t - 2688*mtt^7*mWW^3*s^5*t - 41766*ep*mtt^7*mWW^3*s^5*t - 263520*ep^2*mtt^7*mWW^3*s^5*t - 850004*ep^3*mtt^7*mWW^3*s^5*t - 1475762*ep^4*mtt^7*mWW^3*s^5*t - 1326532*ep^5*mtt^7*mWW^3*s^5*t - 492208*ep^6*mtt^7*mWW^3*s^5*t + 1802*mtt^6*mWW^4*s^5*t + 26472*ep*mtt^6*mWW^4*s^5*t + 182010*ep^2*mtt^6*mWW^4*s^5*t + 689946*ep^3*mtt^6*mWW^4*s^5*t + 1387966*ep^4*mtt^6*mWW^4*s^5*t + 1374256*ep^5*mtt^6*mWW^4*s^5*t + 525952*ep^6*mtt^6*mWW^4*s^5*t + 718*mtt^5*mWW^5*s^5*t + 16744*ep*mtt^5*mWW^5*s^5*t + 121184*ep^2*mtt^5*mWW^5*s^5*t + 355988*ep^3*mtt^5*mWW^5*s^5*t + 483686*ep^4*mtt^5*mWW^5*s^5*t + 318928*ep^5*mtt^5*mWW^5*s^5*t + 99392*ep^6*mtt^5*mWW^5*s^5*t - 1072*mtt^4*mWW^6*s^5*t - 16372*ep*mtt^4*mWW^6*s^5*t - 118868*ep^2*mtt^4*mWW^6*s^5*t - 438764*ep^3*mtt^4*mWW^6*s^5*t - 832408*ep^4*mtt^4*mWW^6*s^5*t - 794220*ep^5*mtt^4*mWW^6*s^5*t - 311840*ep^6*mtt^4*mWW^6*s^5*t + 158*mtt^3*mWW^7*s^5*t - 3956*ep*mtt^3*mWW^7*s^5*t - 47766*ep^2*mtt^3*mWW^7*s^5*t - 173254*ep^3*mtt^3*mWW^7*s^5*t - 285286*ep^4*mtt^3*mWW^7*s^5*t - 220024*ep^5*mtt^3*mWW^7*s^5*t - 61040*ep^6*mtt^3*mWW^7*s^5*t + 90*mtt^2*mWW^8*s^5*t + 4378*ep*mtt^2*mWW^8*s^5*t + 46428*ep^2*mtt^2*mWW^8*s^5*t + 195772*ep^3*mtt^2*mWW^8*s^5*t + 397320*ep^4*mtt^2*mWW^8*s^5*t + 389784*ep^5*mtt^2*mWW^8*s^5*t + 147344*ep^6*mtt^2*mWW^8*s^5*t - 16*mtt*mWW^9*s^5*t - 200*ep*mtt*mWW^9*s^5*t - 2652*ep^2*mtt*mWW^9*s^5*t - 16360*ep^3*mtt*mWW^9*s^5*t - 44444*ep^4*mtt*mWW^9*s^5*t - 53856*ep^5*mtt*mWW^9*s^5*t - 23568*ep^6*mtt*mWW^9*s^5*t - 84*ep*mWW^10*s^5*t - 1008*ep^2*mWW^10*s^5*t - 4284*ep^3*mWW^10*s^5*t - 8400*ep^4*mWW^10*s^5*t - 7728*ep^5*mWW^10*s^5*t - 2688*ep^6*mWW^10*s^5*t - 504*mtt^7*mWW^2*s^6*t - 7392*ep*mtt^7*mWW^2*s^6*t - 41664*ep^2*mtt^7*mWW^2*s^6*t - 116760*ep^3*mtt^7*mWW^2*s^6*t - 177744*ep^4*mtt^7*mWW^2*s^6*t - 146496*ep^5*mtt^7*mWW^2*s^6*t - 53760*ep^6*mtt^7*mWW^2*s^6*t + 840*mtt^6*mWW^3*s^6*t + 13356*ep*mtt^6*mWW^3*s^6*t + 90752*ep^2*mtt^6*mWW^3*s^6*t + 322294*ep^3*mtt^6*mWW^3*s^6*t + 615534*ep^4*mtt^6*mWW^3*s^6*t + 601256*ep^5*mtt^6*mWW^3*s^6*t + 237088*ep^6*mtt^6*mWW^3*s^6*t + 234*mtt^5*mWW^4*s^6*t + 4272*ep*mtt^5*mWW^4*s^6*t + 12226*ep^2*mtt^5*mWW^4*s^6*t - 51658*ep^3*mtt^5*mWW^4*s^6*t - 267866*ep^4*mtt^5*mWW^4*s^6*t - 381988*ep^5*mtt^5*mWW^4*s^6*t - 175216*ep^6*mtt^5*mWW^4*s^6*t - 942*mtt^4*mWW^5*s^6*t - 16336*ep*mtt^4*mWW^5*s^6*t - 107906*ep^2*mtt^4*mWW^5*s^6*t - 329086*ep^3*mtt^4*mWW^5*s^6*t - 503834*ep^4*mtt^4*mWW^5*s^6*t - 388272*ep^5*mtt^4*mWW^5*s^6*t - 127696*ep^6*mtt^4*mWW^5*s^6*t + 314*mtt^3*mWW^6*s^6*t + 3328*ep*mtt^3*mWW^6*s^6*t + 22900*ep^2*mtt^3*mWW^6*s^6*t + 98366*ep^3*mtt^3*mWW^6*s^6*t + 218484*ep^4*mtt^3*mWW^6*s^6*t + 235980*ep^5*mtt^3*mWW^6*s^6*t + 100368*ep^6*mtt^3*mWW^6*s^6*t + 90*mtt^2*mWW^7*s^6*t + 3668*ep*mtt^2*mWW^7*s^6*t + 32084*ep^2*mtt^2*mWW^7*s^6*t + 109664*ep^3*mtt^2*mWW^7*s^6*t + 177458*ep^4*mtt^2*mWW^7*s^6*t + 136252*ep^5*mtt^2*mWW^7*s^6*t + 39328*ep^6*mtt^2*mWW^7*s^6*t - 32*mtt*mWW^8*s^6*t - 740*ep*mtt*mWW^8*s^6*t - 6760*ep^2*mtt*mWW^8*s^6*t - 26928*ep^3*mtt*mWW^8*s^6*t - 52672*ep^4*mtt*mWW^8*s^6*t - 50252*ep^5*mtt*mWW^8*s^6*t - 18576*ep^6*mtt*mWW^8*s^6*t - 132*ep*mWW^9*s^6*t - 1584*ep^2*mWW^9*s^6*t - 6732*ep^3*mWW^9*s^6*t - 13200*ep^4*mWW^9*s^6*t - 12144*ep^5*mWW^9*s^6*t - 4224*ep^6*mWW^9*s^6*t + 144*mtt^6*mWW^2*s^7*t + 2112*ep*mtt^6*mWW^2*s^7*t + 11760*ep^2*mtt^6*mWW^2*s^7*t + 32112*ep^3*mtt^6*mWW^2*s^7*t + 47088*ep^4*mtt^6*mWW^2*s^7*t + 37344*ep^5*mtt^6*mWW^2*s^7*t + 13440*ep^6*mtt^6*mWW^2*s^7*t - 96*mtt^5*mWW^3*s^7*t - 1518*ep*mtt^5*mWW^3*s^7*t - 13252*ep^2*mtt^5*mWW^3*s^7*t - 62236*ep^3*mtt^5*mWW^3*s^7*t - 147422*ep^4*mtt^5*mWW^3*s^7*t - 167252*ep^5*mtt^5*mWW^3*s^7*t - 72144*ep^6*mtt^5*mWW^3*s^7*t - 286*mtt^4*mWW^4*s^7*t - 4686*ep*mtt^4*mWW^4*s^7*t - 24644*ep^2*mtt^4*mWW^4*s^7*t - 47220*ep^3*mtt^4*mWW^4*s^7*t - 15968*ep^4*mtt^4*mWW^4*s^7*t + 41040*ep^5*mtt^4*mWW^4*s^7*t + 29744*ep^6*mtt^4*mWW^4*s^7*t + 252*mtt^3*mWW^5*s^7*t + 4084*ep*mtt^3*mWW^5*s^7*t + 27580*ep^2*mtt^3*mWW^5*s^7*t + 91530*ep^3*mtt^3*mWW^5*s^7*t + 158886*ep^4*mtt^3*mWW^5*s^7*t + 141644*ep^5*mtt^3*mWW^5*s^7*t + 52448*ep^6*mtt^3*mWW^5*s^7*t + 18*mtt^2*mWW^6*s^7*t + 720*ep*mtt^2*mWW^6*s^7*t + 4016*ep^2*mtt^2*mWW^6*s^7*t + 3198*ep^3*mtt^2*mWW^6*s^7*t - 16660*ep^4*mtt^2*mWW^6*s^7*t - 34992*ep^5*mtt^2*mWW^6*s^7*t - 19024*ep^6*mtt^2*mWW^6*s^7*t - 32*mtt*mWW^7*s^7*t - 700*ep*mtt*mWW^7*s^7*t - 5244*ep^2*mtt*mWW^7*s^7*t - 16316*ep^3*mtt*mWW^7*s^7*t - 23668*ep^4*mtt*mWW^7*s^7*t - 15624*ep^5*mtt*mWW^7*s^7*t - 3696*ep^6*mtt*mWW^7*s^7*t - 60*ep*mWW^8*s^7*t - 720*ep^2*mWW^8*s^7*t - 3060*ep^3*mWW^8*s^7*t - 6000*ep^4*mWW^8*s^7*t - 5520*ep^5*mWW^8*s^7*t - 1920*ep^6*mWW^8*s^7*t - 18*mtt^5*mWW^2*s^8*t - 264*ep*mtt^5*mWW^2*s^8*t - 1452*ep^2*mtt^5*mWW^2*s^8*t - 3858*ep^3*mtt^5*mWW^2*s^8*t - 5424*ep^4*mtt^5*mWW^2*s^8*t - 4104*ep^5*mtt^5*mWW^2*s^8*t - 1440*ep^6*mtt^5*mWW^2*s^8*t - 6*mtt^4*mWW^3*s^8*t - 144*ep*mtt^4*mWW^3*s^8*t - 200*ep^2*mtt^4*mWW^3*s^8*t + 4122*ep^3*mtt^4*mWW^3*s^8*t + 17572*ep^4*mtt^4*mWW^3*s^8*t + 25284*ep^5*mtt^4*mWW^3*s^8*t + 12112*ep^6*mtt^4*mWW^3*s^8*t + 50*mtt^3*mWW^4*s^8*t + 834*ep*mtt^3*mWW^4*s^8*t + 4850*ep^2*mtt^3*mWW^4*s^8*t + 12072*ep^3*mtt^3*mWW^4*s^8*t + 13130*ep^4*mtt^3*mWW^4*s^8*t + 4920*ep^5*mtt^3*mWW^4*s^8*t - 96*ep^6*mtt^3*mWW^4*s^8*t - 14*mtt^2*mWW^5*s^8*t - 216*ep*mtt^2*mWW^5*s^8*t - 1870*ep^2*mtt^2*mWW^5*s^8*t - 8646*ep^3*mtt^2*mWW^5*s^8*t - 20290*ep^4*mtt^2*mWW^5*s^8*t - 22920*ep^5*mtt^2*mWW^5*s^8*t - 9824*ep^6*mtt^2*mWW^5*s^8*t - 12*mtt*mWW^6*s^8*t - 186*ep*mtt*mWW^6*s^8*t - 920*ep^2*mtt*mWW^6*s^8*t - 1290*ep^3*mtt*mWW^6*s^8*t + 1252*ep^4*mtt*mWW^6*s^8*t + 4116*ep^5*mtt*mWW^6*s^8*t + 2320*ep^6*mtt*mWW^6*s^8*t + 12*ep*mtt^3*mWW^3*s^9*t + 60*ep^2*mtt^3*mWW^3*s^9*t - 96*ep^3*mtt^3*mWW^3*s^9*t - 912*ep^4*mtt^3*mWW^3*s^9*t - 1536*ep^5*mtt^3*mWW^3*s^9*t - 768*ep^6*mtt^3*mWW^3*s^9*t - 12*ep*mtt^2*mWW^4*s^9*t - 156*ep^2*mtt^2*mWW^4*s^9*t - 768*ep^3*mtt^2*mWW^4*s^9*t - 1776*ep^4*mtt^2*mWW^4*s^9*t - 1920*ep^5*mtt^2*mWW^4*s^9*t - 768*ep^6*mtt^2*mWW^4*s^9*t + 24*ep^2*mtt*mWW^5*s^9*t + 216*ep^3*mtt*mWW^5*s^9*t + 672*ep^4*mtt*mWW^5*s^9*t + 864*ep^5*mtt*mWW^5*s^9*t + 384*ep^6*mtt*mWW^5*s^9*t + 27*ep^2*mtt^13*mWW*t^2 + 234*ep^3*mtt^13*mWW*t^2 + 693*ep^4*mtt^13*mWW*t^2 + 846*ep^5*mtt^13*mWW*t^2 + 360*ep^6*mtt^13*mWW*t^2 + 114*mtt^12*mWW^2*t^2 + 1686*ep*mtt^12*mWW^2*t^2 + 10149*ep^2*mtt^12*mWW^2*t^2 + 32016*ep^3*mtt^12*mWW^2*t^2 + 56253*ep^4*mtt^12*mWW^2*t^2 + 52518*ep^5*mtt^12*mWW^2*t^2 + 20424*ep^6*mtt^12*mWW^2*t^2 - 840*mtt^11*mWW^3*t^2 - 11790*ep*mtt^11*mWW^3*t^2 - 67413*ep^2*mtt^11*mWW^3*t^2 - 201762*ep^3*mtt^11*mWW^3*t^2 - 334221*ep^4*mtt^11*mWW^3*t^2 - 291150*ep^5*mtt^11*mWW^3*t^2 - 104424*ep^6*mtt^11*mWW^3*t^2 + 2406*mtt^10*mWW^4*t^2 + 32454*ep*mtt^10*mWW^4*t^2 + 177273*ep^2*mtt^10*mWW^4*t^2 + 503334*ep^3*mtt^10*mWW^4*t^2 + 783291*ep^4*mtt^10*mWW^4*t^2 + 632466*ep^5*mtt^10*mWW^4*t^2 + 206616*ep^6*mtt^10*mWW^4*t^2 - 3558*mtt^9*mWW^5*t^2 - 46350*ep*mtt^9*mWW^5*t^2 - 242823*ep^2*mtt^9*mWW^5*t^2 - 656274*ep^3*mtt^9*mWW^5*t^2 - 962613*ep^4*mtt^9*mWW^5*t^2 - 722094*ep^5*mtt^9*mWW^5*t^2 - 214248*ep^6*mtt^9*mWW^5*t^2 + 3144*mtt^8*mWW^6*t^2 + 40218*ep*mtt^8*mWW^6*t^2 + 206583*ep^2*mtt^8*mWW^6*t^2 + 548202*ep^3*mtt^8*mWW^6*t^2 + 794199*ep^4*mtt^8*mWW^6*t^2 + 595674*ep^5*mtt^8*mWW^6*t^2 + 180600*ep^6*mtt^8*mWW^6*t^2 - 2100*mtt^7*mWW^7*t^2 - 28218*ep*mtt^7*mWW^7*t^2 - 154707*ep^2*mtt^7*mWW^7*t^2 - 447534*ep^3*mtt^7*mWW^7*t^2 - 726879*ep^4*mtt^7*mWW^7*t^2 - 632634*ep^5*mtt^7*mWW^7*t^2 - 231288*ep^6*mtt^7*mWW^7*t^2 + 1374*mtt^6*mWW^8*t^2 + 20418*ep*mtt^6*mWW^8*t^2 + 124287*ep^2*mtt^6*mWW^8*t^2 + 398250*ep^3*mtt^6*mWW^8*t^2 + 710817*ep^4*mtt^6*mWW^8*t^2 + 670998*ep^5*mtt^6*mWW^8*t^2 + 261576*ep^6*mtt^6*mWW^8*t^2 - 702*mtt^5*mWW^9*t^2 - 10986*ep*mtt^5*mWW^9*t^2 - 69852*ep^2*mtt^5*mWW^9*t^2 - 231240*ep^3*mtt^5*mWW^9*t^2 - 421188*ep^4*mtt^5*mWW^9*t^2 - 400824*ep^5*mtt^5*mWW^9*t^2 - 155808*ep^6*mtt^5*mWW^9*t^2 + 162*mtt^4*mWW^10*t^2 + 2568*ep*mtt^4*mWW^10*t^2 + 16476*ep^2*mtt^4*mWW^10*t^2 + 54774*ep^3*mtt^4*mWW^10*t^2 + 99648*ep^4*mtt^4*mWW^10*t^2 + 94200*ep^5*mtt^4*mWW^10*t^2 + 36192*ep^6*mtt^4*mWW^10*t^2 - 216*ep^2*mtt^12*mWW*s*t^2 - 1872*ep^3*mtt^12*mWW*s*t^2 - 5544*ep^4*mtt^12*mWW*s*t^2 - 6768*ep^5*mtt^12*mWW*s*t^2 - 2880*ep^6*mtt^12*mWW*s*t^2 - 822*mtt^11*mWW^2*s*t^2 - 11826*ep*mtt^11*mWW^2*s*t^2 - 68913*ep^2*mtt^11*mWW^2*s*t^2 - 210246*ep^3*mtt^11*mWW^2*s*t^2 - 359391*ep^4*mtt^11*mWW^2*s*t^2 - 330474*ep^5*mtt^11*mWW^2*s*t^2 - 128568*ep^6*mtt^11*mWW^2*s*t^2 + 5300*mtt^10*mWW^3*s*t^2 + 74582*ep*mtt^10*mWW^3*s*t^2 + 423928*ep^2*mtt^10*mWW^3*s*t^2 + 1249888*ep^3*mtt^10*mWW^3*s*t^2 + 2027282*ep^4*mtt^10*mWW^3*s*t^2 + 1729656*ep^5*mtt^10*mWW^3*s*t^2 + 612544*ep^6*mtt^10*mWW^3*s*t^2 - 13306*mtt^9*mWW^4*s*t^2 - 184188*ep*mtt^9*mWW^4*s*t^2 - 1028427*ep^2*mtt^9*mWW^4*s*t^2 - 2963922*ep^3*mtt^9*mWW^4*s*t^2 - 4645107*ep^4*mtt^9*mWW^4*s*t^2 - 3757906*ep^5*mtt^9*mWW^4*s*t^2 - 1230744*ep^6*mtt^9*mWW^4*s*t^2 + 16770*mtt^8*mWW^5*s*t^2 + 228044*ep*mtt^8*mWW^5*s*t^2 + 1254776*ep^2*mtt^8*mWW^5*s*t^2 + 3576210*ep^3*mtt^8*mWW^5*s*t^2 + 5546604*ep^4*mtt^8*mWW^5*s*t^2 + 4416828*ep^5*mtt^8*mWW^5*s*t^2 + 1403568*ep^6*mtt^8*mWW^5*s*t^2 - 11444*mtt^7*mWW^6*s*t^2 - 151184*ep*mtt^7*mWW^6*s*t^2 - 811317*ep^2*mtt^7*mWW^6*s*t^2 - 2278754*ep^3*mtt^7*mWW^6*s*t^2 - 3538447*ep^4*mtt^7*mWW^6*s*t^2 - 2869282*ep^5*mtt^7*mWW^6*s*t^2 - 942872*ep^6*mtt^7*mWW^6*s*t^2 + 4712*mtt^6*mWW^7*s*t^2 + 59494*ep*mtt^6*mWW^7*s*t^2 + 300318*ep^2*mtt^6*mWW^7*s*t^2 + 787472*ep^3*mtt^6*mWW^7*s*t^2 + 1157740*ep^4*mtt^6*mWW^7*s*t^2 + 926404*ep^5*mtt^6*mWW^7*s*t^2 + 320080*ep^6*mtt^6*mWW^7*s*t^2 - 1866*mtt^5*mWW^8*s*t^2 - 24156*ep*mtt^5*mWW^8*s*t^2 - 120659*ep^2*mtt^5*mWW^8*s*t^2 - 293110*ep^3*mtt^5*mWW^8*s*t^2 - 359711*ep^4*mtt^5*mWW^8*s*t^2 - 209714*ep^5*mtt^5*mWW^8*s*t^2 - 46424*ep^6*mtt^5*mWW^8*s*t^2 + 834*mtt^4*mWW^9*s*t^2 + 12056*ep*mtt^4*mWW^9*s*t^2 + 68766*ep^2*mtt^4*mWW^9*s*t^2 + 194634*ep^3*mtt^4*mWW^9*s*t^2 + 280662*ep^4*mtt^4*mWW^9*s*t^2 + 187512*ep^5*mtt^4*mWW^9*s*t^2 + 41216*ep^6*mtt^4*mWW^9*s*t^2 - 178*mtt^3*mWW^10*s*t^2 - 2870*ep*mtt^3*mWW^10*s*t^2 - 18956*ep^2*mtt^3*mWW^10*s*t^2 - 64032*ep^3*mtt^3*mWW^10*s*t^2 - 113088*ep^4*mtt^3*mWW^10*s*t^2 - 96016*ep^5*mtt^3*mWW^10*s*t^2 - 29760*ep^6*mtt^3*mWW^10*s*t^2 + 48*ep*mtt^2*mWW^11*s*t^2 + 700*ep^2*mtt^2*mWW^11*s*t^2 + 3732*ep^3*mtt^2*mWW^11*s*t^2 + 9000*ep^4*mtt^2*mWW^11*s*t^2 + 9760*ep^5*mtt^2*mWW^11*s*t^2 + 3840*ep^6*mtt^2*mWW^11*s*t^2 + 756*ep^2*mtt^11*mWW*s^2*t^2 + 6552*ep^3*mtt^11*mWW*s^2*t^2 + 19404*ep^4*mtt^11*mWW*s^2*t^2 + 23688*ep^5*mtt^11*mWW*s^2*t^2 + 10080*ep^6*mtt^11*mWW*s^2*t^2 + 2562*mtt^10*mWW^2*s^2*t^2 + 35868*ep*mtt^10*mWW^2*s^2*t^2 + 201745*ep^2*mtt^10*mWW^2*s^2*t^2 + 591656*ep^3*mtt^10*mWW^2*s^2*t^2 + 976647*ep^4*mtt^10*mWW^2*s^2*t^2 + 879898*ep^5*mtt^10*mWW^2*s^2*t^2 + 342344*ep^6*mtt^10*mWW^2*s^2*t^2 - 14164*mtt^9*mWW^3*s^2*t^2 - 200142*ep*mtt^9*mWW^3*s^2*t^2 - 1134615*ep^2*mtt^9*mWW^3*s^2*t^2 - 3308672*ep^3*mtt^9*mWW^3*s^2*t^2 - 5274537*ep^4*mtt^9*mWW^3*s^2*t^2 - 4421602*ep^5*mtt^9*mWW^3*s^2*t^2 - 1551080*ep^6*mtt^9*mWW^3*s^2*t^2 + 30370*mtt^8*mWW^4*s^2*t^2 + 430816*ep*mtt^8*mWW^4*s^2*t^2 + 2460240*ep^2*mtt^8*mWW^4*s^2*t^2 + 7212666*ep^3*mtt^8*mWW^4*s^2*t^2 + 11425928*ep^4*mtt^8*mWW^4*s^2*t^2 + 9308652*ep^5*mtt^8*mWW^4*s^2*t^2 + 3074800*ep^6*mtt^8*mWW^4*s^2*t^2 - 31492*mtt^7*mWW^5*s^2*t^2 - 442642*ep*mtt^7*mWW^5*s^2*t^2 - 2524038*ep^2*mtt^7*mWW^5*s^2*t^2 - 7452816*ep^3*mtt^7*mWW^5*s^2*t^2 - 11946044*ep^4*mtt^7*mWW^5*s^2*t^2 - 9809176*ep^5*mtt^7*mWW^5*s^2*t^2 - 3215600*ep^6*mtt^7*mWW^5*s^2*t^2 + 15448*mtt^6*mWW^6*s^2*t^2 + 204992*ep*mtt^6*mWW^6*s^2*t^2 + 1095553*ep^2*mtt^6*mWW^6*s^2*t^2 + 3044762*ep^3*mtt^6*mWW^6*s^2*t^2 + 4654811*ep^4*mtt^6*mWW^6*s^2*t^2 + 3681874*ep^5*mtt^6*mWW^6*s^2*t^2 + 1159384*ep^6*mtt^6*mWW^6*s^2*t^2 - 2526*mtt^5*mWW^7*s^2*t^2 - 20170*ep*mtt^5*mWW^7*s^2*t^2 + 4767*ep^2*mtt^5*mWW^7*s^2*t^2 + 439496*ep^3*mtt^5*mWW^7*s^2*t^2 + 1452471*ep^4*mtt^5*mWW^7*s^2*t^2 + 1853398*ep^5*mtt^5*mWW^7*s^2*t^2 + 846632*ep^6*mtt^5*mWW^7*s^2*t^2 - 40*mtt^4*mWW^8*s^2*t^2 - 6536*ep*mtt^4*mWW^8*s^2*t^2 - 93784*ep^2*mtt^4*mWW^8*s^2*t^2 - 519558*ep^3*mtt^4*mWW^8*s^2*t^2 - 1350262*ep^4*mtt^4*mWW^8*s^2*t^2 - 1646312*ep^5*mtt^4*mWW^8*s^2*t^2 - 758224*ep^6*mtt^4*mWW^8*s^2*t^2 - 242*mtt^3*mWW^9*s^2*t^2 - 4074*ep*mtt^3*mWW^9*s^2*t^2 - 29426*ep^2*mtt^3*mWW^9*s^2*t^2 - 106336*ep^3*mtt^3*mWW^9*s^2*t^2 - 179254*ep^4*mtt^3*mWW^9*s^2*t^2 - 115940*ep^5*mtt^3*mWW^9*s^2*t^2 - 9520*ep^6*mtt^3*mWW^9*s^2*t^2 + 84*mtt^2*mWW^10*s^2*t^2 + 1940*ep*mtt^2*mWW^10*s^2*t^2 + 19798*ep^2*mtt^2*mWW^10*s^2*t^2 + 98802*ep^3*mtt^2*mWW^10*s^2*t^2 + 239212*ep^4*mtt^2*mWW^10*s^2*t^2 + 268224*ep^5*mtt^2*mWW^10*s^2*t^2 + 111360*ep^6*mtt^2*mWW^10*s^2*t^2 - 52*ep*mtt*mWW^11*s^2*t^2 - 996*ep^2*mtt*mWW^11*s^2*t^2 - 6552*ep^3*mtt*mWW^11*s^2*t^2 - 18376*ep^4*mtt*mWW^11*s^2*t^2 - 22704*ep^5*mtt*mWW^11*s^2*t^2 - 10176*ep^6*mtt*mWW^11*s^2*t^2 - 1512*ep^2*mtt^10*mWW*s^3*t^2 - 13104*ep^3*mtt^10*mWW*s^3*t^2 - 38808*ep^4*mtt^10*mWW*s^3*t^2 - 47376*ep^5*mtt^10*mWW*s^3*t^2 - 20160*ep^6*mtt^10*mWW*s^3*t^2 - 4494*mtt^9*mWW^2*s^3*t^2 - 61308*ep*mtt^9*mWW^2*s^3*t^2 - 332111*ep^2*mtt^9*mWW^2*s^3*t^2 - 929896*ep^3*mtt^9*mWW^2*s^3*t^2 - 1467489*ep^4*mtt^9*mWW^2*s^3*t^2 - 1284902*ep^5*mtt^9*mWW^2*s^3*t^2 - 499480*ep^6*mtt^9*mWW^2*s^3*t^2 + 20724*mtt^8*mWW^3*s^3*t^2 + 294514*ep*mtt^8*mWW^3*s^3*t^2 + 1671650*ep^2*mtt^8*mWW^3*s^3*t^2 + 4848192*ep^3*mtt^8*mWW^3*s^3*t^2 + 7645860*ep^4*mtt^8*mWW^3*s^3*t^2 + 6341600*ep^5*mtt^8*mWW^3*s^3*t^2 + 2219008*ep^6*mtt^8*mWW^3*s^3*t^2 - 36450*mtt^7*mWW^4*s^3*t^2 - 529154*ep*mtt^7*mWW^4*s^3*t^2 - 3094328*ep^2*mtt^7*mWW^4*s^3*t^2 - 9252928*ep^3*mtt^7*mWW^4*s^3*t^2 - 14867524*ep^4*mtt^7*mWW^4*s^3*t^2 - 12244392*ep^5*mtt^7*mWW^4*s^3*t^2 - 4093104*ep^6*mtt^7*mWW^4*s^3*t^2 + 29192*mtt^6*mWW^5*s^3*t^2 + 419546*ep*mtt^6*mWW^5*s^3*t^2 + 2451320*ep^2*mtt^6*mWW^5*s^3*t^2 + 7409656*ep^3*mtt^6*mWW^5*s^3*t^2 + 12100482*ep^4*mtt^6*mWW^5*s^3*t^2 + 10059696*ep^5*mtt^6*mWW^5*s^3*t^2 + 3320528*ep^6*mtt^6*mWW^5*s^3*t^2 - 8608*mtt^5*mWW^6*s^3*t^2 - 107812*ep*mtt^5*mWW^6*s^3*t^2 - 508743*ep^2*mtt^5*mWW^6*s^3*t^2 - 1162026*ep^3*mtt^5*mWW^6*s^3*t^2 - 1318413*ep^4*mtt^5*mWW^6*s^3*t^2 - 588182*ep^5*mtt^5*mWW^6*s^3*t^2 + 15592*ep^6*mtt^5*mWW^6*s^3*t^2 - 1198*mtt^4*mWW^7*s^3*t^2 - 29478*ep*mtt^4*mWW^7*s^3*t^2 - 296774*ep^2*mtt^4*mWW^7*s^3*t^2 - 1391904*ep^3*mtt^4*mWW^7*s^3*t^2 - 3221346*ep^4*mtt^4*mWW^7*s^3*t^2 - 3604772*ep^5*mtt^4*mWW^7*s^3*t^2 - 1564640*ep^6*mtt^4*mWW^7*s^3*t^2 + 784*mtt^3*mWW^8*s^3*t^2 + 11108*ep*mtt^3*mWW^8*s^3*t^2 + 77970*ep^2*mtt^3*mWW^8*s^3*t^2 + 324538*ep^3*mtt^3*mWW^8*s^3*t^2 + 774636*ep^4*mtt^3*mWW^8*s^3*t^2 + 953264*ep^5*mtt^3*mWW^8*s^3*t^2 + 463792*ep^6*mtt^3*mWW^8*s^3*t^2 + 82*mtt^2*mWW^9*s^3*t^2 + 3354*ep*mtt^2*mWW^9*s^3*t^2 + 42130*ep^2*mtt^2*mWW^9*s^3*t^2 + 223692*ep^3*mtt^2*mWW^9*s^3*t^2 + 543534*ep^4*mtt^2*mWW^9*s^3*t^2 + 597440*ep^5*mtt^2*mWW^9*s^3*t^2 + 238944*ep^6*mtt^2*mWW^9*s^3*t^2 - 32*mtt*mWW^10*s^3*t^2 - 758*ep*mtt*mWW^10*s^3*t^2 - 9530*ep^2*mtt*mWW^10*s^3*t^2 - 56208*ep^3*mtt*mWW^10*s^3*t^2 - 151508*ep^4*mtt*mWW^10*s^3*t^2 - 183480*ep^5*mtt*mWW^10*s^3*t^2 - 81056*ep^6*mtt*mWW^10*s^3*t^2 - 12*ep*mWW^11*s^3*t^2 - 120*ep^2*mWW^11*s^3*t^2 - 444*ep^3*mWW^11*s^3*t^2 - 768*ep^4*mWW^11*s^3*t^2 - 624*ep^5*mWW^11*s^3*t^2 - 192*ep^6*mWW^11*s^3*t^2 + 1890*ep^2*mtt^9*mWW*s^4*t^2 + 16380*ep^3*mtt^9*mWW*s^4*t^2 + 48510*ep^4*mtt^9*mWW*s^4*t^2 + 59220*ep^5*mtt^9*mWW*s^4*t^2 + 25200*ep^6*mtt^9*mWW*s^4*t^2 + 4830*mtt^8*mWW^2*s^4*t^2 + 64410*ep*mtt^8*mWW^2*s^4*t^2 + 335905*ep^2*mtt^8*mWW^2*s^4*t^2 + 892130*ep^3*mtt^8*mWW^2*s^4*t^2 + 1328715*ep^4*mtt^8*mWW^2*s^4*t^2 + 1116370*ep^5*mtt^8*mWW^2*s^4*t^2 + 432440*ep^6*mtt^8*mWW^2*s^4*t^2 - 17860*mtt^7*mWW^3*s^4*t^2 - 255654*ep*mtt^7*mWW^3*s^4*t^2 - 1459881*ep^2*mtt^7*mWW^3*s^4*t^2 - 4244764*ep^3*mtt^7*mWW^3*s^4*t^2 - 6694755*ep^4*mtt^7*mWW^3*s^4*t^2 - 5565698*ep^5*mtt^7*mWW^3*s^4*t^2 - 1967480*ep^6*mtt^7*mWW^3*s^4*t^2 + 23942*mtt^6*mWW^4*s^4*t^2 + 355762*ep*mtt^6*mWW^4*s^4*t^2 + 2140633*ep^2*mtt^6*mWW^4*s^4*t^2 + 6573128*ep^3*mtt^6*mWW^4*s^4*t^2 + 10783481*ep^4*mtt^6*mWW^4*s^4*t^2 + 9027862*ep^5*mtt^6*mWW^4*s^4*t^2 + 3064040*ep^6*mtt^6*mWW^4*s^4*t^2 - 12622*mtt^5*mWW^5*s^4*t^2 - 183482*ep*mtt^5*mWW^5*s^4*t^2 - 1092360*ep^2*mtt^5*mWW^5*s^4*t^2 - 3377974*ep^3*mtt^5*mWW^5*s^4*t^2 - 5600078*ep^4*mtt^5*mWW^5*s^4*t^2 - 4645856*ep^5*mtt^5*mWW^5*s^4*t^2 - 1493456*ep^6*mtt^5*mWW^5*s^4*t^2 + 372*mtt^4*mWW^6*s^4*t^2 - 3298*ep*mtt^4*mWW^6*s^4*t^2 - 101039*ep^2*mtt^4*mWW^6*s^4*t^2 - 565594*ep^3*mtt^4*mWW^6*s^4*t^2 - 1343759*ep^4*mtt^4*mWW^6*s^4*t^2 - 1534934*ep^5*mtt^4*mWW^6*s^4*t^2 - 704568*ep^6*mtt^4*mWW^6*s^4*t^2 + 1650*mtt^3*mWW^7*s^4*t^2 + 23630*ep*mtt^3*mWW^7*s^4*t^2 + 168699*ep^2*mtt^3*mWW^7*s^4*t^2 + 660420*ep^3*mtt^3*mWW^7*s^4*t^2 + 1386851*ep^4*mtt^3*mWW^7*s^4*t^2 + 1487134*ep^5*mtt^3*mWW^7*s^4*t^2 + 647992*ep^6*mtt^3*mWW^7*s^4*t^2 - 276*mtt^2*mWW^8*s^4*t^2 + 262*ep*mtt^2*mWW^8*s^4*t^2 + 27851*ep^2*mtt^2*mWW^8*s^4*t^2 + 167224*ep^3*mtt^2*mWW^8*s^4*t^2 + 400413*ep^4*mtt^2*mWW^8*s^4*t^2 + 416554*ep^5*mtt^2*mWW^8*s^4*t^2 + 150280*ep^6*mtt^2*mWW^8*s^4*t^2 - 40*mtt*mWW^9*s^4*t^2 - 1534*ep*mtt*mWW^9*s^4*t^2 - 19734*ep^2*mtt*mWW^9*s^4*t^2 - 109638*ep^3*mtt*mWW^9*s^4*t^2 - 280970*ep^4*mtt*mWW^9*s^4*t^2 - 328380*ep^5*mtt*mWW^9*s^4*t^2 - 141136*ep^6*mtt*mWW^9*s^4*t^2 + 4*mWW^10*s^4*t^2 - 48*ep*mWW^10*s^4*t^2 - 812*ep^2*mWW^10*s^4*t^2 - 3488*ep^3*mWW^10*s^4*t^2 - 6520*ep^4*mWW^10*s^4*t^2 - 5584*ep^5*mWW^10*s^4*t^2 - 1792*ep^6*mWW^10*s^4*t^2 - 1512*ep^2*mtt^8*mWW*s^5*t^2 - 13104*ep^3*mtt^8*mWW*s^5*t^2 - 38808*ep^4*mtt^8*mWW*s^5*t^2 - 47376*ep^5*mtt^8*mWW*s^5*t^2 - 20160*ep^6*mtt^8*mWW*s^5*t^2 - 3234*mtt^7*mWW^2*s^5*t^2 - 42426*ep*mtt^7*mWW^2*s^5*t^2 - 213799*ep^2*mtt^7*mWW^2*s^5*t^2 - 536966*ep^3*mtt^7*mWW^2*s^5*t^2 - 744393*ep^4*mtt^7*mWW^2*s^5*t^2 - 588838*ep^5*mtt^7*mWW^2*s^5*t^2 - 225704*ep^6*mtt^7*mWW^2*s^5*t^2 + 9020*mtt^6*mWW^3*s^5*t^2 + 130186*ep*mtt^6*mWW^3*s^5*t^2 + 752972*ep^2*mtt^6*mWW^3*s^5*t^2 + 2223168*ep^3*mtt^6*mWW^3*s^5*t^2 + 3572666*ep^4*mtt^6*mWW^3*s^5*t^2 + 3045272*ep^5*mtt^6*mWW^3*s^5*t^2 + 1110144*ep^6*mtt^6*mWW^3*s^5*t^2 - 7694*mtt^5*mWW^4*s^5*t^2 - 118264*ep*mtt^5*mWW^4*s^5*t^2 - 749247*ep^2*mtt^5*mWW^4*s^5*t^2 - 2424570*ep^3*mtt^5*mWW^4*s^5*t^2 - 4154447*ep^4*mtt^5*mWW^4*s^5*t^2 - 3599226*ep^5*mtt^5*mWW^4*s^5*t^2 - 1253496*ep^6*mtt^5*mWW^4*s^5*t^2 + 754*mtt^4*mWW^5*s^5*t^2 + 11424*ep*mtt^4*mWW^5*s^5*t^2 + 80038*ep^2*mtt^4*mWW^5*s^5*t^2 + 310730*ep^3*mtt^4*mWW^5*s^5*t^2 + 597018*ep^4*mtt^4*mWW^5*s^5*t^2 + 491220*ep^5*mtt^4*mWW^5*s^5*t^2 + 116064*ep^6*mtt^4*mWW^5*s^5*t^2 + 1760*mtt^3*mWW^6*s^5*t^2 + 26244*ep*mtt^3*mWW^6*s^5*t^2 + 170897*ep^2*mtt^3*mWW^6*s^5*t^2 + 556586*ep^3*mtt^3*mWW^6*s^5*t^2 + 948707*ep^4*mtt^3*mWW^6*s^5*t^2 + 850802*ep^5*mtt^3*mWW^6*s^5*t^2 + 335080*ep^6*mtt^3*mWW^6*s^5*t^2 - 662*mtt^2*mWW^7*s^5*t^2 - 6160*ep*mtt^2*mWW^7*s^5*t^2 - 22684*ep^2*mtt^2*mWW^7*s^5*t^2 - 32392*ep^3*mtt^2*mWW^7*s^5*t^2 + 9142*ep^4*mtt^2*mWW^7*s^5*t^2 + 49192*ep^5*mtt^2*mWW^7*s^5*t^2 + 17584*ep^6*mtt^2*mWW^7*s^5*t^2 + 52*mtt*mWW^8*s^5*t^2 - 1000*ep*mtt*mWW^8*s^5*t^2 - 17485*ep^2*mtt*mWW^8*s^5*t^2 - 92520*ep^3*mtt*mWW^8*s^5*t^2 - 220477*ep^4*mtt*mWW^8*s^5*t^2 - 242022*ep^5*mtt*mWW^8*s^5*t^2 - 98136*ep^6*mtt*mWW^8*s^5*t^2 + 4*mWW^9*s^5*t^2 + 44*ep*mWW^9*s^5*t^2 + 124*ep^2*mWW^9*s^5*t^2 + 260*ep^3*mWW^9*s^5*t^2 + 736*ep^4*mWW^9*s^5*t^2 + 1136*ep^5*mWW^9*s^5*t^2 + 576*ep^6*mWW^9*s^5*t^2 + 756*ep^2*mtt^7*mWW*s^6*t^2 + 6552*ep^3*mtt^7*mWW*s^6*t^2 + 19404*ep^4*mtt^7*mWW*s^6*t^2 + 23688*ep^5*mtt^7*mWW*s^6*t^2 + 10080*ep^6*mtt^7*mWW*s^6*t^2 + 1302*mtt^6*mWW^2*s^6*t^2 + 17016*ep*mtt^6*mWW^2*s^6*t^2 + 83903*ep^2*mtt^6*mWW^2*s^6*t^2 + 200956*ep^3*mtt^6*mWW^2*s^6*t^2 + 258201*ep^4*mtt^6*mWW^2*s^6*t^2 + 188294*ep^5*mtt^6*mWW^2*s^6*t^2 + 70168*ep^6*mtt^6*mWW^2*s^6*t^2 - 2460*mtt^5*mWW^3*s^6*t^2 - 35746*ep*mtt^5*mWW^3*s^6*t^2 - 211829*ep^2*mtt^5*mWW^3*s^6*t^2 - 651072*ep^3*mtt^5*mWW^3*s^6*t^2 - 1104747*ep^4*mtt^5*mWW^3*s^6*t^2 - 1004174*ep^5*mtt^5*mWW^3*s^6*t^2 - 388984*ep^6*mtt^5*mWW^3*s^6*t^2 + 438*mtt^4*mWW^4*s^6*t^2 + 8756*ep*mtt^4*mWW^4*s^6*t^2 + 76946*ep^2*mtt^4*mWW^4*s^6*t^2 + 323242*ep^3*mtt^4*mWW^4*s^6*t^2 + 663874*ep^4*mtt^4*mWW^4*s^6*t^2 + 651624*ep^5*mtt^4*mWW^4*s^6*t^2 + 245664*ep^6*mtt^4*mWW^4*s^6*t^2 + 1384*mtt^3*mWW^5*s^6*t^2 + 19486*ep*mtt^3*mWW^5*s^6*t^2 + 106840*ep^2*mtt^3*mWW^5*s^6*t^2 + 285824*ep^3*mtt^3*mWW^5*s^6*t^2 + 411762*ep^4*mtt^3*mWW^5*s^6*t^2 + 332592*ep^5*mtt^3*mWW^5*s^6*t^2 + 128800*ep^6*mtt^3*mWW^5*s^6*t^2 - 788*mtt^2*mWW^6*s^6*t^2 - 10842*ep*mtt^2*mWW^6*s^6*t^2 - 61933*ep^2*mtt^2*mWW^6*s^6*t^2 - 172764*ep^3*mtt^2*mWW^6*s^6*t^2 - 242635*ep^4*mtt^2*mWW^6*s^6*t^2 - 171894*ep^5*mtt^2*mWW^6*s^6*t^2 - 55352*ep^6*mtt^2*mWW^6*s^6*t^2 + 128*mtt*mWW^7*s^6*t^2 + 874*ep*mtt*mWW^7*s^6*t^2 + 425*ep^2*mtt*mWW^7*s^6*t^2 - 11754*ep^3*mtt*mWW^7*s^6*t^2 - 40555*ep^4*mtt*mWW^7*s^6*t^2 - 50098*ep^5*mtt*mWW^7*s^6*t^2 - 20232*ep^6*mtt*mWW^7*s^6*t^2 - 4*mWW^8*s^6*t^2 + 168*ep*mWW^8*s^6*t^2 + 2012*ep^2*mWW^8*s^6*t^2 + 8360*ep^3*mWW^8*s^6*t^2 + 16264*ep^4*mWW^8*s^6*t^2 + 14992*ep^5*mWW^8*s^6*t^2 + 5248*ep^6*mWW^8*s^6*t^2 - 216*ep^2*mtt^6*mWW*s^7*t^2 - 1872*ep^3*mtt^6*mWW*s^7*t^2 - 5544*ep^4*mtt^6*mWW*s^7*t^2 - 6768*ep^5*mtt^6*mWW*s^7*t^2 - 2880*ep^6*mtt^6*mWW*s^7*t^2 - 282*mtt^5*mWW^2*s^7*t^2 - 3768*ep*mtt^5*mWW^2*s^7*t^2 - 18745*ep^2*mtt^5*mWW^2*s^7*t^2 - 44396*ep^3*mtt^5*mWW^2*s^7*t^2 - 54807*ep^4*mtt^5*mWW^2*s^7*t^2 - 37258*ep^5*mtt^5*mWW^2*s^7*t^2 - 13064*ep^6*mtt^5*mWW^2*s^7*t^2 + 284*mtt^4*mWW^3*s^7*t^2 + 4078*ep*mtt^4*mWW^3*s^7*t^2 + 25514*ep^2*mtt^4*mWW^3*s^7*t^2 + 87648*ep^3*mtt^4*mWW^3*s^7*t^2 + 171232*ep^4*mtt^4*mWW^3*s^7*t^2 + 178544*ep^5*mtt^4*mWW^3*s^7*t^2 + 76480*ep^6*mtt^4*mWW^3*s^7*t^2 + 362*mtt^3*mWW^4*s^7*t^2 + 4790*ep*mtt^3*mWW^4*s^7*t^2 + 22322*ep^2*mtt^3*mWW^4*s^7*t^2 + 44140*ep^3*mtt^3*mWW^4*s^7*t^2 + 33142*ep^4*mtt^3*mWW^4*s^7*t^2 - 1356*ep^5*mtt^3*mWW^4*s^7*t^2 - 8000*ep^6*mtt^3*mWW^4*s^7*t^2 - 476*mtt^2*mWW^5*s^7*t^2 - 6702*ep*mtt^2*mWW^5*s^7*t^2 - 37574*ep^2*mtt^2*mWW^5*s^7*t^2 - 106604*ep^3*mtt^2*mWW^5*s^7*t^2 - 165736*ep^4*mtt^2*mWW^5*s^7*t^2 - 139888*ep^5*mtt^2*mWW^5*s^7*t^2 - 52000*ep^6*mtt^2*mWW^5*s^7*t^2 + 116*mtt*mWW^6*s^7*t^2 + 1682*ep*mtt*mWW^6*s^7*t^2 + 9999*ep^2*mtt*mWW^6*s^7*t^2 + 29588*ep^3*mtt*mWW^6*s^7*t^2 + 45537*ep^4*mtt*mWW^6*s^7*t^2 + 35942*ep^5*mtt*mWW^6*s^7*t^2 + 12136*ep^6*mtt*mWW^6*s^7*t^2 - 4*mWW^7*s^7*t^2 + 88*ep*mWW^7*s^7*t^2 + 1196*ep^2*mWW^7*s^7*t^2 + 5056*ep^3*mWW^7*s^7*t^2 + 9776*ep^4*mWW^7*s^7*t^2 + 8896*ep^5*mWW^7*s^7*t^2 + 3072*ep^6*mWW^7*s^7*t^2 + 27*ep^2*mtt^5*mWW*s^8*t^2 + 234*ep^3*mtt^5*mWW*s^8*t^2 + 693*ep^4*mtt^5*mWW*s^8*t^2 + 846*ep^5*mtt^5*mWW*s^8*t^2 + 360*ep^6*mtt^5*mWW*s^8*t^2 + 24*mtt^4*mWW^2*s^8*t^2 + 348*ep*mtt^4*mWW^2*s^8*t^2 + 1866*ep^2*mtt^4*mWW^2*s^8*t^2 + 4746*ep^3*mtt^4*mWW^2*s^8*t^2 + 6264*ep^4*mtt^4*mWW^2*s^8*t^2 + 4392*ep^5*mtt^4*mWW^2*s^8*t^2 + 1440*ep^6*mtt^4*mWW^2*s^8*t^2 - 4*mtt^3*mWW^3*s^8*t^2 - 28*ep*mtt^3*mWW^3*s^8*t^2 - 326*ep^2*mtt^3*mWW^3*s^8*t^2 - 2626*ep^3*mtt^3*mWW^3*s^8*t^2 - 8780*ep^4*mtt^3*mWW^3*s^8*t^2 - 12448*ep^5*mtt^3*mWW^3*s^8*t^2 - 6208*ep^6*mtt^3*mWW^3*s^8*t^2 - 68*mtt^2*mWW^4*s^8*t^2 - 972*ep*mtt^2*mWW^4*s^8*t^2 - 5412*ep^2*mtt^2*mWW^4*s^8*t^2 - 15090*ep^3*mtt^2*mWW^4*s^8*t^2 - 22638*ep^4*mtt^2*mWW^4*s^8*t^2 - 17724*ep^5*mtt^2*mWW^4*s^8*t^2 - 5776*ep^6*mtt^2*mWW^4*s^8*t^2 + 48*mtt*mWW^5*s^8*t^2 + 676*ep*mtt*mWW^5*s^8*t^2 + 3821*ep^2*mtt*mWW^5*s^8*t^2 + 11248*ep^3*mtt*mWW^5*s^8*t^2 + 18605*ep^4*mtt*mWW^5*s^8*t^2 + 16678*ep^5*mtt*mWW^5*s^8*t^2 + 6344*ep^6*mtt*mWW^5*s^8*t^2 - 54*ep*mtt^12*mWW*t^3 - 747*ep^2*mtt^12*mWW*t^3 - 3798*ep^3*mtt^12*mWW*t^3 - 8811*ep^4*mtt^12*mWW*t^3 - 9378*ep^5*mtt^12*mWW*t^3 - 3672*ep^6*mtt^12*mWW*t^3 - 300*mtt^11*mWW^2*t^3 - 4251*ep*mtt^11*mWW^2*t^3 - 24381*ep^2*mtt^11*mWW^2*t^3 - 73341*ep^3*mtt^11*mWW^2*t^3 - 124317*ep^4*mtt^11*mWW^2*t^3 - 114378*ep^5*mtt^11*mWW^2*t^3 - 44952*ep^6*mtt^11*mWW^2*t^3 + 2136*mtt^10*mWW^3*t^3 + 29274*ep*mtt^10*mWW^3*t^3 + 162720*ep^2*mtt^10*mWW^3*t^3 + 472026*ep^3*mtt^10*mWW^3*t^3 + 757428*ep^4*mtt^10*mWW^3*t^3 + 640512*ep^5*mtt^10*mWW^3*t^3 + 224064*ep^6*mtt^10*mWW^3*t^3 - 5604*mtt^9*mWW^4*t^3 - 73404*ep*mtt^9*mWW^4*t^3 - 386097*ep^2*mtt^9*mWW^4*t^3 - 1045926*ep^3*mtt^9*mWW^4*t^3 - 1537083*ep^4*mtt^9*mWW^4*t^3 - 1157490*ep^5*mtt^9*mWW^4*t^3 - 346776*ep^6*mtt^9*mWW^4*t^3 + 7224*mtt^8*mWW^5*t^3 + 90396*ep*mtt^8*mWW^5*t^3 + 446754*ep^2*mtt^8*mWW^5*t^3 + 1111212*ep^3*mtt^8*mWW^5*t^3 + 1446966*ep^4*mtt^8*mWW^5*t^3 + 905508*ep^5*mtt^8*mWW^5*t^3 + 195120*ep^6*mtt^8*mWW^5*t^3 - 5514*mtt^7*mWW^6*t^3 - 68406*ep*mtt^7*mWW^6*t^3 - 333483*ep^2*mtt^7*mWW^6*t^3 - 814428*ep^3*mtt^7*mWW^6*t^3 - 1040067*ep^4*mtt^7*mWW^6*t^3 - 641226*ep^5*mtt^7*mWW^6*t^3 - 137976*ep^6*mtt^7*mWW^6*t^3 + 3912*mtt^6*mWW^7*t^3 + 55482*ep*mtt^6*mWW^7*t^3 + 319632*ep^2*mtt^6*mWW^7*t^3 + 962652*ep^3*mtt^6*mWW^7*t^3 + 1607310*ep^4*mtt^6*mWW^7*t^3 + 1412964*ep^5*mtt^6*mWW^7*t^3 + 508848*ep^6*mtt^6*mWW^7*t^3 - 3288*mtt^5*mWW^8*t^3 - 52668*ep*mtt^5*mWW^8*t^3 - 341373*ep^2*mtt^5*mWW^8*t^3 - 1145712*ep^3*mtt^5*mWW^8*t^3 - 2100345*ep^4*mtt^5*mWW^8*t^3 - 1992174*ep^5*mtt^5*mWW^8*t^3 - 761640*ep^6*mtt^5*mWW^8*t^3 + 1848*mtt^4*mWW^9*t^3 + 30534*ep*mtt^4*mWW^9*t^3 + 203325*ep^2*mtt^4*mWW^9*t^3 + 697404*ep^3*mtt^4*mWW^9*t^3 + 1298535*ep^4*mtt^4*mWW^9*t^3 + 1243602*ep^5*mtt^4*mWW^9*t^3 + 477912*ep^6*mtt^4*mWW^9*t^3 - 414*mtt^3*mWW^10*t^3 - 6903*ep*mtt^3*mWW^10*t^3 - 46350*ep^2*mtt^3*mWW^10*t^3 - 160089*ep^3*mtt^3*mWW^10*t^3 - 299616*ep^4*mtt^3*mWW^10*t^3 - 287940*ep^5*mtt^3*mWW^10*t^3 - 110928*ep^6*mtt^3*mWW^10*t^3 + 162*ep*mtt^11*mWW*s*t^3 + 3081*ep^2*mtt^11*mWW*s*t^3 + 18644*ep^3*mtt^11*mWW*s*t^3 + 47783*ep^4*mtt^11*mWW*s*t^3 + 54034*ep^5*mtt^11*mWW*s*t^3 + 21976*ep^6*mtt^11*mWW*s*t^3 + 1920*mtt^10*mWW^2*s*t^3 + 26046*ep*mtt^10*mWW^2*s*t^3 + 141826*ep^2*mtt^10*mWW^2*s*t^3 + 403486*ep^3*mtt^10*mWW^2*s*t^3 + 651822*ep^4*mtt^10*mWW^2*s*t^3 + 584328*ep^5*mtt^10*mWW^2*s*t^3 + 230592*ep^6*mtt^10*mWW^2*s*t^3 - 12002*mtt^9*mWW^3*s*t^3 - 161816*ep*mtt^9*mWW^3*s*t^3 - 876784*ep^2*mtt^9*mWW^3*s*t^3 - 2454846*ep^3*mtt^9*mWW^3*s*t^3 - 3773956*ep^4*mtt^9*mWW^3*s*t^3 - 3056000*ep^5*mtt^9*mWW^3*s*t^3 - 1033536*ep^6*mtt^9*mWW^3*s*t^3 + 27590*mtt^8*mWW^4*s*t^3 + 368856*ep*mtt^8*mWW^4*s*t^3 + 1977930*ep^2*mtt^8*mWW^4*s*t^3 + 5440804*ep^3*mtt^8*mWW^4*s*t^3 + 8071156*ep^4*mtt^8*mWW^4*s*t^3 + 6101712*ep^5*mtt^8*mWW^4*s*t^3 + 1829632*ep^6*mtt^8*mWW^4*s*t^3 - 29726*mtt^7*mWW^5*s*t^3 - 396036*ep*mtt^7*mWW^5*s*t^3 - 2132714*ep^2*mtt^7*mWW^5*s*t^3 - 5950472*ep^3*mtt^7*mWW^5*s*t^3 - 9034640*ep^4*mtt^7*mWW^5*s*t^3 - 7015556*ep^5*mtt^7*mWW^5*s*t^3 - 2146576*ep^6*mtt^7*mWW^5*s*t^3 + 15702*mtt^6*mWW^6*s*t^3 + 210848*ep*mtt^6*mWW^6*s*t^3 + 1171142*ep^2*mtt^6*mWW^6*s*t^3 + 3487438*ep^3*mtt^6*mWW^6*s*t^3 + 5884578*ep^4*mtt^6*mWW^6*s*t^3 + 5277540*ep^5*mtt^6*mWW^6*s*t^3 + 1933552*ep^6*mtt^6*mWW^6*s*t^3 - 5268*mtt^5*mWW^7*s*t^3 - 73968*ep*mtt^5*mWW^7*s*t^3 - 434022*ep^2*mtt^5*mWW^7*s*t^3 - 1389944*ep^3*mtt^5*mWW^7*s*t^3 - 2589178*ep^4*mtt^5*mWW^7*s*t^3 - 2631840*ep^5*mtt^5*mWW^7*s*t^3 - 1112800*ep^6*mtt^5*mWW^7*s*t^3 + 3324*mtt^4*mWW^8*s*t^3 + 48238*ep*mtt^4*mWW^8*s*t^3 + 274640*ep^2*mtt^4*mWW^8*s*t^3 + 782884*ep^3*mtt^4*mWW^8*s*t^3 + 1189342*ep^4*mtt^4*mWW^8*s*t^3 + 941696*ep^5*mtt^4*mWW^8*s*t^3 + 314656*ep^6*mtt^4*mWW^8*s*t^3 - 1908*mtt^3*mWW^9*s*t^3 - 28074*ep*mtt^3*mWW^9*s*t^3 - 161163*ep^2*mtt^3*mWW^9*s*t^3 - 452458*ep^3*mtt^3*mWW^9*s*t^3 - 635779*ep^4*mtt^3*mWW^9*s*t^3 - 404986*ep^5*mtt^3*mWW^9*s*t^3 - 79672*ep^6*mtt^3*mWW^9*s*t^3 + 368*mtt^2*mWW^10*s*t^3 + 5784*ep*mtt^2*mWW^10*s*t^3 + 36664*ep^2*mtt^2*mWW^10*s*t^3 + 117728*ep^3*mtt^2*mWW^10*s*t^3 + 196856*ep^4*mtt^2*mWW^10*s*t^3 + 157808*ep^5*mtt^2*mWW^10*s*t^3 + 45632*ep^6*mtt^2*mWW^10*s*t^3 - 40*ep*mtt*mWW^11*s*t^3 - 600*ep^2*mtt*mWW^11*s*t^3 - 3264*ep^3*mtt*mWW^11*s*t^3 - 7984*ep^4*mtt*mWW^11*s*t^3 - 8736*ep^5*mtt*mWW^11*s*t^3 - 3456*ep^6*mtt*mWW^11*s*t^3 + 162*ep*mtt^10*mWW*s^2*t^3 - 2835*ep^2*mtt^10*mWW*s^2*t^3 - 32412*ep^3*mtt^10*mWW*s^2*t^3 - 102549*ep^4*mtt^10*mWW*s^2*t^3 - 128310*ep^5*mtt^10*mWW*s^2*t^3 - 55176*ep^6*mtt^10*mWW*s^2*t^3 - 5220*mtt^9*mWW^2*s^2*t^3 - 67745*ep*mtt^9*mWW^2*s^2*t^3 - 347009*ep^2*mtt^9*mWW^2*s^2*t^3 - 915905*ep^3*mtt^9*mWW^2*s^2*t^3 - 1374859*ep^4*mtt^9*mWW^2*s^2*t^3 - 1179634*ep^5*mtt^9*mWW^2*s^2*t^3 - 468488*ep^6*mtt^9*mWW^2*s^2*t^3 + 28150*mtt^8*mWW^3*s^2*t^3 + 373560*ep*mtt^8*mWW^3*s^2*t^3 + 1975376*ep^2*mtt^8*mWW^3*s^2*t^3 + 5341444*ep^3*mtt^8*mWW^3*s^2*t^3 + 7857098*ep^4*mtt^8*mWW^3*s^2*t^3 + 6074104*ep^5*mtt^8*mWW^3*s^2*t^3 + 1983840*ep^6*mtt^8*mWW^3*s^2*t^3 - 55532*mtt^7*mWW^4*s^2*t^3 - 755774*ep*mtt^7*mWW^4*s^2*t^3 - 4126230*ep^2*mtt^7*mWW^4*s^2*t^3 - 11523754*ep^3*mtt^7*mWW^4*s^2*t^3 - 17289066*ep^4*mtt^7*mWW^4*s^2*t^3 - 13198728*ep^5*mtt^7*mWW^4*s^2*t^3 - 4013248*ep^6*mtt^7*mWW^4*s^2*t^3 + 48652*mtt^6*mWW^5*s^2*t^3 + 682670*ep*mtt^6*mWW^5*s^2*t^3 + 3908496*ep^2*mtt^6*mWW^5*s^2*t^3 + 11665082*ep^3*mtt^6*mWW^5*s^2*t^3 + 19028576*ep^4*mtt^6*mWW^5*s^2*t^3 + 15983384*ep^5*mtt^6*mWW^5*s^2*t^3 + 5371056*ep^6*mtt^6*mWW^5*s^2*t^3 - 16080*mtt^5*mWW^6*s^2*t^3 - 234734*ep*mtt^5*mWW^6*s^2*t^3 - 1439009*ep^2*mtt^5*mWW^6*s^2*t^3 - 4771180*ep^3*mtt^5*mWW^6*s^2*t^3 - 8963603*ep^4*mtt^5*mWW^6*s^2*t^3 - 8886838*ep^5*mtt^5*mWW^6*s^2*t^3 - 3577080*ep^6*mtt^5*mWW^6*s^2*t^3 - 748*mtt^4*mWW^7*s^2*t^3 - 16162*ep*mtt^4*mWW^7*s^2*t^3 - 144314*ep^2*mtt^4*mWW^7*s^2*t^3 - 601426*ep^3*mtt^4*mWW^7*s^2*t^3 - 1147662*ep^4*mtt^4*mWW^7*s^2*t^3 - 892200*ep^5*mtt^4*mWW^7*s^2*t^3 - 168272*ep^6*mtt^4*mWW^7*s^2*t^3 + 322*mtt^3*mWW^8*s^2*t^3 + 14274*ep*mtt^3*mWW^8*s^2*t^3 + 183058*ep^2*mtt^3*mWW^8*s^2*t^3 + 1001030*ep^3*mtt^3*mWW^8*s^2*t^3 + 2583596*ep^4*mtt^3*mWW^8*s^2*t^3 + 3073972*ep^5*mtt^3*mWW^8*s^2*t^3 + 1352240*ep^6*mtt^3*mWW^8*s^2*t^3 + 562*mtt^2*mWW^9*s^2*t^3 + 5490*ep*mtt^2*mWW^9*s^2*t^3 + 5157*ep^2*mtt^2*mWW^9*s^2*t^3 - 113124*ep^3*mtt^2*mWW^9*s^2*t^3 - 489731*ep^4*mtt^2*mWW^9*s^2*t^3 - 746682*ep^5*mtt^2*mWW^9*s^2*t^3 - 389240*ep^6*mtt^2*mWW^9*s^2*t^3 - 106*mtt*mWW^10*s^2*t^3 - 1741*ep*mtt*mWW^10*s^2*t^3 - 12714*ep^2*mtt*mWW^10*s^2*t^3 - 49971*ep^3*mtt*mWW^10*s^2*t^3 - 102472*ep^4*mtt*mWW^10*s^2*t^3 - 99932*ep^5*mtt*mWW^10*s^2*t^3 - 36016*ep^6*mtt*mWW^10*s^2*t^3 - 1350*ep*mtt^9*mWW*s^3*t^3 - 5859*ep^2*mtt^9*mWW*s^3*t^3 + 15636*ep^3*mtt^9*mWW*s^3*t^3 + 105267*ep^4*mtt^9*mWW*s^3*t^3 + 160314*ep^5*mtt^9*mWW*s^3*t^3 + 75192*ep^6*mtt^9*mWW*s^3*t^3 + 7800*mtt^8*mWW^2*s^3*t^3 + 96940*ep*mtt^8*mWW^2*s^3*t^3 + 462864*ep^2*mtt^8*mWW^2*s^3*t^3 + 1103224*ep^3*mtt^8*mWW^2*s^3*t^3 + 1467568*ep^4*mtt^8*mWW^2*s^3*t^3 + 1156136*ep^5*mtt^8*mWW^2*s^3*t^3 + 464448*ep^6*mtt^8*mWW^2*s^3*t^3 - 35456*mtt^7*mWW^3*s^3*t^3 - 463130*ep*mtt^7*mWW^3*s^3*t^3 - 2394496*ep^2*mtt^7*mWW^3*s^3*t^3 - 6276298*ep^3*mtt^7*mWW^3*s^3*t^3 - 8880000*ep^4*mtt^7*mWW^3*s^3*t^3 - 6605320*ep^5*mtt^7*mWW^3*s^3*t^3 - 2113216*ep^6*mtt^7*mWW^3*s^3*t^3 + 58360*mtt^6*mWW^4*s^3*t^3 + 806210*ep*mtt^6*mWW^4*s^3*t^3 + 4474066*ep^2*mtt^6*mWW^4*s^3*t^3 + 12670914*ep^3*mtt^6*mWW^4*s^3*t^3 + 19216218*ep^4*mtt^6*mWW^4*s^3*t^3 + 14834052*ep^5*mtt^6*mWW^4*s^3*t^3 + 4596192*ep^6*mtt^6*mWW^4*s^3*t^3 - 40254*mtt^5*mWW^5*s^3*t^3 - 591186*ep*mtt^5*mWW^5*s^3*t^3 - 3540380*ep^2*mtt^5*mWW^5*s^3*t^3 - 10979038*ep^3*mtt^5*mWW^5*s^3*t^3 - 18467042*ep^4*mtt^5*mWW^5*s^3*t^3 - 15935272*ep^5*mtt^5*mWW^5*s^3*t^3 - 5520592*ep^6*mtt^5*mWW^5*s^3*t^3 + 7364*mtt^4*mWW^6*s^3*t^3 + 122594*ep*mtt^4*mWW^6*s^3*t^3 + 818272*ep^2*mtt^4*mWW^6*s^3*t^3 + 2848496*ep^3*mtt^4*mWW^6*s^3*t^3 + 5514030*ep^4*mtt^4*mWW^6*s^3*t^3 + 5608776*ep^5*mtt^4*mWW^6*s^3*t^3 + 2332816*ep^6*mtt^4*mWW^6*s^3*t^3 + 3024*mtt^3*mWW^7*s^3*t^3 + 46892*ep*mtt^3*mWW^7*s^3*t^3 + 347772*ep^2*mtt^3*mWW^7*s^3*t^3 + 1412126*ep^3*mtt^3*mWW^7*s^3*t^3 + 3004306*ep^4*mtt^3*mWW^7*s^3*t^3 + 3067728*ep^5*mtt^3*mWW^7*s^3*t^3 + 1163568*ep^6*mtt^3*mWW^7*s^3*t^3 - 736*mtt^2*mWW^8*s^3*t^3 - 15956*ep*mtt^2*mWW^8*s^3*t^3 - 162280*ep^2*mtt^2*mWW^8*s^3*t^3 - 826718*ep^3*mtt^2*mWW^8*s^3*t^3 - 2092474*ep^4*mtt^2*mWW^8*s^3*t^3 - 2489680*ep^5*mtt^2*mWW^8*s^3*t^3 - 1105952*ep^6*mtt^2*mWW^8*s^3*t^3 - 114*mtt*mWW^9*s^3*t^3 - 1058*ep*mtt*mWW^9*s^3*t^3 + 1229*ep^2*mtt*mWW^9*s^3*t^3 + 41558*ep^3*mtt*mWW^9*s^3*t^3 + 160839*ep^4*mtt*mWW^9*s^3*t^3 + 238530*ep^5*mtt*mWW^9*s^3*t^3 + 122776*ep^6*mtt*mWW^9*s^3*t^3 + 12*mWW^10*s^3*t^3 + 140*ep*mWW^10*s^3*t^3 + 684*ep^2*mWW^10*s^3*t^3 + 1860*ep^3*mWW^10*s^3*t^3 + 2968*ep^4*mWW^10*s^3*t^3 + 2560*ep^5*mWW^10*s^3*t^3 + 896*ep^6*mWW^10*s^3*t^3 + 2430*ep*mtt^8*mWW*s^4*t^3 + 16275*ep^2*mtt^8*mWW*s^4*t^3 + 21320*ep^3*mtt^8*mWW*s^4*t^3 - 43735*ep^4*mtt^8*mWW*s^4*t^3 - 111650*ep^5*mtt^8*mWW*s^4*t^3 - 60440*ep^6*mtt^8*mWW*s^4*t^3 - 6900*mtt^7*mWW^2*s^4*t^3 - 82445*ep*mtt^7*mWW^2*s^4*t^3 - 364515*ep^2*mtt^7*mWW^2*s^4*t^3 - 756325*ep^3*mtt^7*mWW^2*s^4*t^3 - 806145*ep^4*mtt^7*mWW^2*s^4*t^3 - 510490*ep^5*mtt^7*mWW^2*s^4*t^3 - 211000*ep^6*mtt^7*mWW^2*s^4*t^3 + 25604*mtt^6*mWW^3*s^4*t^3 + 328662*ep*mtt^6*mWW^3*s^4*t^3 + 1664652*ep^2*mtt^6*mWW^3*s^4*t^3 + 4263912*ep^3*mtt^6*mWW^3*s^4*t^3 + 5904434*ep^4*mtt^6*mWW^3*s^4*t^3 + 4358836*ep^5*mtt^6*mWW^3*s^4*t^3 + 1429296*ep^6*mtt^6*mWW^3*s^4*t^3 - 33696*mtt^5*mWW^4*s^4*t^3 - 471896*ep*mtt^5*mWW^4*s^4*t^3 - 2663735*ep^2*mtt^5*mWW^4*s^4*t^3 - 7659216*ep^3*mtt^5*mWW^4*s^4*t^3 - 11759127*ep^4*mtt^5*mWW^4*s^4*t^3 - 9200954*ep^5*mtt^5*mWW^4*s^4*t^3 - 2915144*ep^6*mtt^5*mWW^4*s^4*t^3 + 17482*mtt^4*mWW^5*s^4*t^3 + 271996*ep*mtt^4*mWW^5*s^4*t^3 + 1704817*ep^2*mtt^4*mWW^5*s^4*t^3 + 5426402*ep^3*mtt^4*mWW^5*s^4*t^3 + 9197209*ep^4*mtt^4*mWW^5*s^4*t^3 + 7896130*ep^5*mtt^4*mWW^5*s^4*t^3 + 2707720*ep^6*mtt^4*mWW^5*s^4*t^3 - 1622*mtt^3*mWW^6*s^4*t^3 - 37863*ep*mtt^3*mWW^6*s^4*t^3 - 284433*ep^2*mtt^3*mWW^6*s^4*t^3 - 1004155*ep^3*mtt^3*mWW^6*s^4*t^3 - 1869825*ep^4*mtt^3*mWW^6*s^4*t^3 - 1791174*ep^5*mtt^3*mWW^6*s^4*t^3 - 702680*ep^6*mtt^3*mWW^6*s^4*t^3 - 962*mtt^2*mWW^7*s^4*t^3 - 12360*ep*mtt^2*mWW^7*s^4*t^3 - 96220*ep^2*mtt^2*mWW^7*s^4*t^3 - 450922*ep^3*mtt^2*mWW^7*s^4*t^3 - 1092980*ep^4*mtt^2*mWW^7*s^4*t^3 - 1250932*ep^5*mtt^2*mWW^7*s^4*t^3 - 533760*ep^6*mtt^2*mWW^7*s^4*t^3 + 74*mtt*mWW^8*s^4*t^3 + 804*ep*mtt*mWW^8*s^4*t^3 + 14571*ep^2*mtt*mWW^8*s^4*t^3 + 112216*ep^3*mtt*mWW^8*s^4*t^3 + 352137*ep^4*mtt*mWW^8*s^4*t^3 + 474266*ep^5*mtt*mWW^8*s^4*t^3 + 229240*ep^6*mtt*mWW^8*s^4*t^3 + 20*mWW^9*s^4*t^3 + 576*ep*mWW^9*s^4*t^3 + 4820*ep^2*mWW^9*s^4*t^3 + 17944*ep^3*mWW^9*s^4*t^3 + 33264*ep^4*mWW^9*s^4*t^3 + 29888*ep^5*mWW^9*s^4*t^3 + 10304*ep^6*mWW^9*s^4*t^3 - 2106*ep*mtt^7*mWW*s^5*t^3 - 15813*ep^2*mtt^7*mWW*s^5*t^3 - 33252*ep^3*mtt^7*mWW*s^5*t^3 - 5739*ep^4*mtt^7*mWW*s^5*t^3 + 43638*ep^5*mtt^7*mWW*s^5*t^3 + 29832*ep^6*mtt^7*mWW*s^5*t^3 + 3600*mtt^6*mWW^2*s^5*t^3 + 41726*ep*mtt^6*mWW^2*s^5*t^3 + 171026*ep^2*mtt^6*mWW^2*s^5*t^3 + 296246*ep^3*mtt^6*mWW^2*s^5*t^3 + 194062*ep^4*mtt^6*mWW^2*s^5*t^3 + 26968*ep^5*mtt^6*mWW^2*s^5*t^3 + 15872*ep^6*mtt^6*mWW^2*s^5*t^3 - 10402*mtt^5*mWW^3*s^5*t^3 - 130320*ep*mtt^5*mWW^3*s^5*t^3 - 646136*ep^2*mtt^5*mWW^3*s^5*t^3 - 1638550*ep^3*mtt^5*mWW^3*s^5*t^3 - 2301812*ep^4*mtt^5*mWW^3*s^5*t^3 - 1797424*ep^5*mtt^5*mWW^3*s^5*t^3 - 649728*ep^6*mtt^5*mWW^3*s^5*t^3 + 10082*mtt^4*mWW^4*s^5*t^3 + 144344*ep*mtt^4*mWW^4*s^5*t^3 + 839580*ep^2*mtt^4*mWW^4*s^5*t^3 + 2488248*ep^3*mtt^4*mWW^4*s^5*t^3 + 3931718*ep^4*mtt^4*mWW^4*s^5*t^3 + 3173068*ep^5*mtt^4*mWW^4*s^5*t^3 + 1043648*ep^6*mtt^4*mWW^4*s^5*t^3 - 3472*mtt^3*mWW^5*s^5*t^3 - 62732*ep*mtt^3*mWW^5*s^5*t^3 - 433907*ep^2*mtt^3*mWW^5*s^5*t^3 - 1454002*ep^3*mtt^3*mWW^5*s^5*t^3 - 2498033*ep^4*mtt^3*mWW^5*s^5*t^3 - 2104782*ep^5*mtt^3*mWW^5*s^5*t^3 - 685240*ep^6*mtt^3*mWW^5*s^5*t^3 + 134*mtt^2*mWW^6*s^5*t^3 + 8408*ep*mtt^2*mWW^6*s^5*t^3 + 77362*ep^2*mtt^2*mWW^6*s^5*t^3 + 294408*ep^3*mtt^2*mWW^6*s^5*t^3 + 552992*ep^4*mtt^2*mWW^6*s^5*t^3 + 501548*ep^5*mtt^2*mWW^6*s^5*t^3 + 172064*ep^6*mtt^2*mWW^6*s^5*t^3 + 46*mtt*mWW^7*s^5*t^3 - 720*ep*mtt*mWW^7*s^5*t^3 - 5084*ep^2*mtt*mWW^7*s^5*t^3 + 1502*ep^3*mtt*mWW^7*s^5*t^3 + 53364*ep^4*mtt*mWW^7*s^5*t^3 + 102504*ep^5*mtt*mWW^7*s^5*t^3 + 58704*ep^6*mtt*mWW^7*s^5*t^3 + 12*mWW^8*s^5*t^3 + 872*ep*mWW^8*s^5*t^3 + 8484*ep^2*mWW^8*s^5*t^3 + 32992*ep^3*mWW^8*s^5*t^3 + 61832*ep^4*mWW^8*s^5*t^3 + 55536*ep^5*mWW^8*s^5*t^3 + 19072*ep^6*mWW^8*s^5*t^3 + 918*ep*mtt^6*mWW*s^6*t^3 + 7119*ep^2*mtt^6*mWW*s^6*t^3 + 16476*ep^3*mtt^6*mWW*s^6*t^3 + 8457*ep^4*mtt^6*mWW*s^6*t^3 - 11634*ep^5*mtt^6*mWW*s^6*t^3 - 9816*ep^6*mtt^6*mWW*s^6*t^3 - 1020*mtt^5*mWW^2*s^6*t^3 - 11671*ep*mtt^5*mWW^2*s^6*t^3 - 45171*ep^2*mtt^5*mWW^2*s^6*t^3 - 64111*ep^3*mtt^5*mWW^2*s^6*t^3 - 5497*ep^4*mtt^5*mWW^2*s^6*t^3 + 46882*ep^5*mtt^5*mWW^2*s^6*t^3 + 17448*ep^6*mtt^5*mWW^2*s^6*t^3 + 2126*mtt^4*mWW^3*s^6*t^3 + 25352*ep*mtt^4*mWW^3*s^6*t^3 + 121120*ep^2*mtt^4*mWW^3*s^6*t^3 + 308536*ep^3*mtt^4*mWW^3*s^6*t^3 + 467454*ep^4*mtt^4*mWW^3*s^6*t^3 + 422560*ep^5*mtt^4*mWW^3*s^6*t^3 + 178432*ep^6*mtt^4*mWW^3*s^6*t^3 - 1168*mtt^3*mWW^4*s^6*t^3 - 18278*ep*mtt^3*mWW^4*s^6*t^3 - 118006*ep^2*mtt^3*mWW^4*s^6*t^3 - 387382*ep^3*mtt^3*mWW^4*s^6*t^3 - 673834*ep^4*mtt^3*mWW^4*s^6*t^3 - 594728*ep^5*mtt^3*mWW^4*s^6*t^3 - 211184*ep^6*mtt^3*mWW^4*s^6*t^3 + 42*mtt^2*mWW^5*s^6*t^3 + 4650*ep*mtt^2*mWW^5*s^6*t^3 + 48065*ep^2*mtt^2*mWW^5*s^6*t^3 + 189280*ep^3*mtt^2*mWW^5*s^6*t^3 + 343941*ep^4*mtt^2*mWW^5*s^6*t^3 + 282778*ep^5*mtt^2*mWW^5*s^6*t^3 + 80184*ep^6*mtt^2*mWW^5*s^6*t^3 - 1103*ep*mtt*mWW^6*s^6*t^3 - 11683*ep^2*mtt*mWW^6*s^6*t^3 - 48027*ep^3*mtt*mWW^6*s^6*t^3 - 95097*ep^4*mtt*mWW^6*s^6*t^3 - 88498*ep^5*mtt*mWW^6*s^6*t^3 - 29912*ep^6*mtt*mWW^6*s^6*t^3 + 20*mWW^7*s^6*t^3 + 636*ep*mWW^7*s^6*t^3 + 5300*ep^2*mWW^7*s^6*t^3 + 19212*ep^3*mWW^7*s^6*t^3 + 34544*ep^4*mWW^7*s^6*t^3 + 30192*ep^5*mWW^7*s^6*t^3 + 10176*ep^6*mWW^7*s^6*t^3 - 162*ep*mtt^5*mWW*s^7*t^3 - 1185*ep^2*mtt^5*mWW*s^7*t^3 - 2308*ep^3*mtt^5*mWW*s^7*t^3 + 209*ep^4*mtt^5*mWW*s^7*t^3 + 4030*ep^5*mtt^5*mWW*s^7*t^3 + 2536*ep^6*mtt^5*mWW*s^7*t^3 + 120*mtt^4*mWW^2*s^7*t^3 + 1400*ep*mtt^4*mWW^2*s^7*t^3 + 5324*ep^2*mtt^4*mWW^2*s^7*t^3 + 6420*ep^3*mtt^4*mWW^2*s^7*t^3 - 3516*ep^4*mtt^4*mWW^2*s^7*t^3 - 10856*ep^5*mtt^4*mWW^2*s^7*t^3 - 4352*ep^6*mtt^4*mWW^2*s^7*t^3 - 156*mtt^3*mWW^3*s^7*t^3 - 1582*ep*mtt^3*mWW^3*s^7*t^3 - 6488*ep^2*mtt^3*mWW^3*s^7*t^3 - 16530*ep^3*mtt^3*mWW^3*s^7*t^3 - 31528*ep^4*mtt^3*mWW^3*s^7*t^3 - 38312*ep^5*mtt^3*mWW^3*s^7*t^3 - 19584*ep^6*mtt^3*mWW^3*s^7*t^3 - 32*mtt^2*mWW^4*s^7*t^3 - 58*ep*mtt^2*mWW^4*s^7*t^3 + 2528*ep^2*mtt^2*mWW^4*s^7*t^3 + 16618*ep^3*mtt^2*mWW^4*s^7*t^3 + 40900*ep^4*mtt^2*mWW^4*s^7*t^3 + 44112*ep^5*mtt^2*mWW^4*s^7*t^3 + 17312*ep^6*mtt^2*mWW^4*s^7*t^3 + 52*mtt*mWW^5*s^7*t^3 + 242*ep*mtt*mWW^5*s^7*t^3 - 1131*ep^2*mtt*mWW^5*s^7*t^3 - 8464*ep^3*mtt*mWW^5*s^7*t^3 - 16977*ep^4*mtt*mWW^5*s^7*t^3 - 12190*ep^5*mtt*mWW^5*s^7*t^3 - 1672*ep^6*mtt*mWW^5*s^7*t^3 + 16*mWW^6*s^7*t^3 + 232*ep*mWW^6*s^7*t^3 + 1336*ep^2*mWW^6*s^7*t^3 + 3904*ep^3*mWW^6*s^7*t^3 + 6112*ep^4*mWW^6*s^7*t^3 + 4864*ep^5*mWW^6*s^7*t^3 + 1536*ep^6*mWW^6*s^7*t^3 - 36*ep^2*mtt^4*mWW*s^8*t^3 - 306*ep^3*mtt^4*mWW*s^8*t^3 - 882*ep^4*mtt^4*mWW*s^8*t^3 - 1044*ep^5*mtt^4*mWW*s^8*t^3 - 432*ep^6*mtt^4*mWW*s^8*t^3 + 36*ep^2*mtt^3*mWW^2*s^8*t^3 + 306*ep^3*mtt^3*mWW^2*s^8*t^3 + 882*ep^4*mtt^3*mWW^2*s^8*t^3 + 1044*ep^5*mtt^3*mWW^2*s^8*t^3 + 432*ep^6*mtt^3*mWW^2*s^8*t^3 + 36*ep^2*mtt^2*mWW^3*s^8*t^3 + 306*ep^3*mtt^2*mWW^3*s^8*t^3 + 882*ep^4*mtt^2*mWW^3*s^8*t^3 + 1044*ep^5*mtt^2*mWW^3*s^8*t^3 + 432*ep^6*mtt^2*mWW^3*s^8*t^3 - 36*ep^2*mtt*mWW^4*s^8*t^3 - 306*ep^3*mtt*mWW^4*s^8*t^3 - 882*ep^4*mtt*mWW^4*s^8*t^3 - 1044*ep^5*mtt*mWW^4*s^8*t^3 - 432*ep^6*mtt*mWW^4*s^8*t^3 + 36*ep*mtt^12*t^4 + 366*ep^2*mtt^12*t^4 + 1392*ep^3*mtt^12*t^4 + 2514*ep^4*mtt^12*t^4 + 2172*ep^5*mtt^12*t^4 + 720*ep^6*mtt^12*t^4 + 201*ep*mtt^11*mWW*t^4 + 2667*ep^2*mtt^11*mWW*t^4 + 13161*ep^3*mtt^11*mWW*t^4 + 29949*ep^4*mtt^11*mWW*t^4 + 31530*ep^5*mtt^11*mWW*t^4 + 12312*ep^6*mtt^11*mWW*t^4 + 420*mtt^10*mWW^2*t^4 + 4977*ep*mtt^10*mWW^2*t^4 + 22581*ep^2*mtt^10*mWW^2*t^4 + 50409*ep^3*mtt^10*mWW^2*t^4 + 61191*ep^4*mtt^10*mWW^2*t^4 + 43542*ep^5*mtt^10*mWW^2*t^4 + 16680*ep^6*mtt^10*mWW^2*t^4 - 2922*mtt^9*mWW^3*t^4 - 37242*ep*mtt^9*mWW^3*t^4 - 188979*ep^2*mtt^9*mWW^3*t^4 - 490002*ep^3*mtt^9*mWW^3*t^4 - 686061*ep^4*mtt^9*mWW^3*t^4 - 492510*ep^5*mtt^9*mWW^3*t^4 - 141864*ep^6*mtt^9*mWW^3*t^4 + 7242*mtt^8*mWW^4*t^4 + 90774*ep*mtt^8*mWW^4*t^4 + 447750*ep^2*mtt^8*mWW^4*t^4 + 1102884*ep^3*mtt^8*mWW^4*t^4 + 1399146*ep^4*mtt^8*mWW^4*t^4 + 820092*ep^5*mtt^8*mWW^4*t^4 + 143952*ep^6*mtt^8*mWW^4*t^4 - 8718*mtt^7*mWW^5*t^4 - 107754*ep*mtt^7*mWW^5*t^4 - 515190*ep^2*mtt^7*mWW^5*t^4 - 1192092*ep^3*mtt^7*mWW^5*t^4 - 1329678*ep^4*mtt^7*mWW^5*t^4 - 551796*ep^5*mtt^7*mWW^5*t^4 + 31248*ep^6*mtt^7*mWW^5*t^4 + 6312*mtt^6*mWW^6*t^4 + 82506*ep*mtt^6*mWW^6*t^4 + 418749*ep^2*mtt^6*mWW^6*t^4 + 1039866*ep^3*mtt^6*mWW^6*t^4 + 1294593*ep^4*mtt^6*mWW^6*t^4 + 703206*ep^5*mtt^6*mWW^6*t^4 + 83208*ep^6*mtt^6*mWW^6*t^4 - 4452*mtt^5*mWW^7*t^4 - 68994*ep*mtt^5*mWW^7*t^4 - 422559*ep^2*mtt^5*mWW^7*t^4 - 1310382*ep^3*mtt^5*mWW^7*t^4 - 2177031*ep^4*mtt^5*mWW^7*t^4 - 1832778*ep^5*mtt^5*mWW^7*t^4 - 602424*ep^6*mtt^5*mWW^7*t^4 + 3612*mtt^4*mWW^8*t^4 + 61110*ep*mtt^4*mWW^8*t^4 + 409446*ep^2*mtt^4*mWW^8*t^4 + 1392312*ep^3*mtt^4*mWW^8*t^4 + 2538420*ep^4*mtt^4*mWW^8*t^4 + 2350536*ep^5*mtt^4*mWW^8*t^4 + 859104*ep^6*mtt^4*mWW^8*t^4 - 1884*mtt^3*mWW^9*t^4 - 32427*ep*mtt^3*mWW^9*t^4 - 222219*ep^2*mtt^3*mWW^9*t^4 - 775413*ep^3*mtt^3*mWW^9*t^4 - 1452387*ep^4*mtt^3*mWW^9*t^4 - 1383390*ep^5*mtt^3*mWW^9*t^4 - 522120*ep^6*mtt^3*mWW^9*t^4 + 390*mtt^2*mWW^10*t^4 + 6813*ep*mtt^2*mWW^10*t^4 + 47388*ep^2*mtt^2*mWW^10*t^4 + 167865*ep^3*mtt^2*mWW^10*t^4 + 319344*ep^4*mtt^2*mWW^10*t^4 + 309396*ep^5*mtt^2*mWW^10*t^4 + 119184*ep^6*mtt^2*mWW^10*t^4 - 252*ep*mtt^11*s*t^4 - 2562*ep^2*mtt^11*s*t^4 - 9744*ep^3*mtt^11*s*t^4 - 17598*ep^4*mtt^11*s*t^4 - 15204*ep^5*mtt^11*s*t^4 - 5040*ep^6*mtt^11*s*t^4 + 114*ep*mtt^10*mWW*s*t^4 - 2686*ep^2*mtt^10*mWW*s*t^4 - 28688*ep^3*mtt^10*mWW*s*t^4 - 89144*ep^4*mtt^10*mWW*s*t^4 - 110464*ep^5*mtt^10*mWW*s*t^4 - 47232*ep^6*mtt^10*mWW*s*t^4 - 2340*mtt^9*mWW^2*s*t^4 - 28071*ep*mtt^9*mWW^2*s*t^4 - 128523*ep^2*mtt^9*mWW^2*s*t^4 - 288459*ep^3*mtt^9*mWW^2*s*t^4 - 352901*ep^4*mtt^9*mWW^2*s*t^4 - 257438*ep^5*mtt^9*mWW^2*s*t^4 - 102888*ep^6*mtt^9*mWW^2*s*t^4 + 14262*mtt^8*mWW^3*s*t^4 + 174530*ep*mtt^8*mWW^3*s*t^4 + 832414*ep^2*mtt^8*mWW^3*s*t^4 + 1963382*ep^3*mtt^8*mWW^3*s*t^4 + 2375648*ep^4*mtt^8*mWW^3*s*t^4 + 1352728*ep^5*mtt^8*mWW^3*s*t^4 + 260576*ep^6*mtt^8*mWW^3*s*t^4 - 30052*mtt^7*mWW^4*s*t^4 - 372420*ep*mtt^7*mWW^4*s*t^4 - 1795896*ep^2*mtt^7*mWW^4*s*t^4 - 4228832*ep^3*mtt^7*mWW^4*s*t^4 - 4876260*ep^4*mtt^7*mWW^4*s*t^4 - 2219984*ep^5*mtt^7*mWW^4*s*t^4 - 20736*ep^6*mtt^7*mWW^4*s*t^4 + 27484*mtt^6*mWW^5*s*t^4 + 354696*ep*mtt^6*mWW^5*s*t^4 + 1826704*ep^2*mtt^6*mWW^5*s*t^4 + 4782804*ep^3*mtt^6*mWW^5*s*t^4 + 6592436*ep^4*mtt^6*mWW^5*s*t^4 + 4324720*ep^5*mtt^6*mWW^5*s*t^4 + 917376*ep^6*mtt^6*mWW^5*s*t^4 - 10300*mtt^5*mWW^6*s*t^4 - 159182*ep*mtt^5*mWW^6*s*t^4 - 1042775*ep^2*mtt^5*mWW^6*s*t^4 - 3672414*ep^3*mtt^5*mWW^6*s*t^4 - 7176935*ep^4*mtt^5*mWW^6*s*t^4 - 7191758*ep^5*mtt^5*mWW^6*s*t^4 - 2833736*ep^6*mtt^5*mWW^6*s*t^4 + 1984*mtt^4*mWW^7*s*t^4 + 53982*ep*mtt^4*mWW^7*s*t^4 + 506032*ep^2*mtt^4*mWW^7*s*t^4 + 2260978*ep^3*mtt^4*mWW^7*s*t^4 + 5216712*ep^4*mtt^4*mWW^7*s*t^4 + 5947008*ep^5*mtt^4*mWW^7*s*t^4 + 2630144*ep^6*mtt^4*mWW^7*s*t^4 - 2118*mtt^3*mWW^8*s*t^4 - 39402*ep*mtt^3*mWW^8*s*t^4 - 281350*ep^2*mtt^3*mWW^8*s*t^4 - 1005054*ep^3*mtt^3*mWW^8*s*t^4 - 1931460*ep^4*mtt^3*mWW^8*s*t^4 - 1930280*ep^5*mtt^3*mWW^8*s*t^4 - 787936*ep^6*mtt^3*mWW^8*s*t^4 + 1262*mtt^2*mWW^9*s*t^4 + 18882*ep*mtt^2*mWW^9*s*t^4 + 106438*ep^2*mtt^2*mWW^9*s*t^4 + 280348*ep^3*mtt^2*mWW^9*s*t^4 + 344046*ep^4*mtt^2*mWW^9*s*t^4 + 162388*ep^5*mtt^2*mWW^9*s*t^4 + 4976*ep^6*mtt^2*mWW^9*s*t^4 - 182*mtt*mWW^10*s*t^4 - 2877*ep*mtt*mWW^10*s*t^4 - 17796*ep^2*mtt*mWW^10*s*t^4 - 54321*ep^3*mtt*mWW^10*s*t^4 - 84544*ep^4*mtt*mWW^10*s*t^4 - 61716*ep^5*mtt*mWW^10*s*t^4 - 15504*ep^6*mtt*mWW^10*s*t^4 + 756*ep*mtt^10*s^2*t^4 + 7686*ep^2*mtt^10*s^2*t^4 + 29232*ep^3*mtt^10*s^2*t^4 + 52794*ep^4*mtt^10*s^2*t^4 + 45612*ep^5*mtt^10*s^2*t^4 + 15120*ep^6*mtt^10*s^2*t^4 - 3825*ep*mtt^9*mWW*s^2*t^4 - 28755*ep^2*mtt^9*mWW*s^2*t^4 - 61045*ep^3*mtt^9*mWW*s^2*t^4 - 13905*ep^4*mtt^9*mWW*s^2*t^4 + 72430*ep^5*mtt^9*mWW*s^2*t^4 + 49800*ep^6*mtt^9*mWW*s^2*t^4 + 5400*mtt^8*mWW^2*s^2*t^4 + 65456*ep*mtt^8*mWW^2*s^2*t^4 + 298214*ep^2*mtt^8*mWW^2*s^2*t^4 + 651814*ep^3*mtt^8*mWW^2*s^2*t^4 + 758044*ep^4*mtt^8*mWW^2*s^2*t^4 + 528736*ep^5*mtt^8*mWW^2*s^2*t^4 + 216496*ep^6*mtt^8*mWW^2*s^2*t^4 - 28456*mtt^7*mWW^3*s^2*t^4 - 333372*ep*mtt^7*mWW^3*s^2*t^4 - 1481176*ep^2*mtt^7*mWW^3*s^2*t^4 - 3090266*ep^3*mtt^7*mWW^3*s^2*t^4 - 2930190*ep^4*mtt^7*mWW^3*s^2*t^4 - 825016*ep^5*mtt^7*mWW^3*s^2*t^4 + 212528*ep^6*mtt^7*mWW^3*s^2*t^4 + 50302*mtt^6*mWW^4*s^2*t^4 + 612596*ep*mtt^6*mWW^4*s^2*t^4 + 2870892*ep^2*mtt^6*mWW^4*s^2*t^4 + 6410198*ep^3*mtt^6*mWW^4*s^2*t^4 + 6564376*ep^4*mtt^6*mWW^4*s^2*t^4 + 1899220*ep^5*mtt^6*mWW^4*s^2*t^4 - 746832*ep^6*mtt^6*mWW^4*s^2*t^4 - 33658*mtt^5*mWW^5*s^2*t^4 - 450352*ep*mtt^5*mWW^5*s^2*t^4 - 2450658*ep^2*mtt^5*mWW^5*s^2*t^4 - 6924934*ep^3*mtt^5*mWW^5*s^2*t^4 - 10568674*ep^4*mtt^5*mWW^5*s^2*t^4 - 8043624*ep^5*mtt^5*mWW^5*s^2*t^4 - 2276016*ep^6*mtt^5*mWW^5*s^2*t^4 + 1840*mtt^4*mWW^6*s^2*t^4 + 73072*ep*mtt^4*mWW^6*s^2*t^4 + 814020*ep^2*mtt^4*mWW^6*s^2*t^4 + 4018424*ep^3*mtt^4*mWW^6*s^2*t^4 + 9789128*ep^4*mtt^4*mWW^6*s^2*t^4 + 11425092*ep^5*mtt^4*mWW^6*s^2*t^4 + 5082720*ep^6*mtt^4*mWW^6*s^2*t^4 + 5968*mtt^3*mWW^7*s^2*t^4 + 51972*ep*mtt^3*mWW^7*s^2*t^4 + 48722*ep^2*mtt^3*mWW^7*s^2*t^4 - 827412*ep^3*mtt^3*mWW^7*s^2*t^4 - 3381430*ep^4*mtt^3*mWW^7*s^2*t^4 - 5004116*ep^5*mtt^3*mWW^7*s^2*t^4 - 2611600*ep^6*mtt^3*mWW^7*s^2*t^4 - 1342*mtt^2*mWW^8*s^2*t^4 - 17204*ep*mtt^2*mWW^8*s^2*t^4 - 103362*ep^2*mtt^2*mWW^8*s^2*t^4 - 371744*ep^3*mtt^2*mWW^8*s^2*t^4 - 745620*ep^4*mtt^2*mWW^8*s^2*t^4 - 701560*ep^5*mtt^2*mWW^8*s^2*t^4 - 220192*ep^6*mtt^2*mWW^8*s^2*t^4 - 54*mtt*mWW^9*s^2*t^4 + 961*ep*mtt*mWW^9*s^2*t^4 + 25425*ep^2*mtt*mWW^9*s^2*t^4 + 171625*ep^3*mtt*mWW^9*s^2*t^4 + 490741*ep^4*mtt*mWW^9*s^2*t^4 + 621034*ep^5*mtt*mWW^9*s^2*t^4 + 285464*ep^6*mtt*mWW^9*s^2*t^4 - 12*ep*mWW^10*s^2*t^4 - 144*ep^2*mWW^10*s^2*t^4 - 660*ep^3*mWW^10*s^2*t^4 - 1440*ep^4*mWW^10*s^2*t^4 - 1488*ep^5*mWW^10*s^2*t^4 - 576*ep^6*mWW^10*s^2*t^4 - 1260*ep*mtt^9*s^3*t^4 - 12810*ep^2*mtt^9*s^3*t^4 - 48720*ep^3*mtt^9*s^3*t^4 - 87990*ep^4*mtt^9*s^3*t^4 - 76020*ep^5*mtt^9*s^3*t^4 - 25200*ep^6*mtt^9*s^3*t^4 + 10380*ep*mtt^8*mWW*s^3*t^4 + 90720*ep^2*mtt^8*mWW*s^3*t^4 + 274910*ep^3*mtt^8*mWW*s^3*t^4 + 358470*ep^4*mtt^8*mWW*s^3*t^4 + 191260*ep^5*mtt^8*mWW*s^3*t^4 + 28560*ep^6*mtt^8*mWW*s^3*t^4 - 6600*mtt^7*mWW^2*s^3*t^4 - 81002*ep*mtt^7*mWW^2*s^3*t^4 - 363532*ep^2*mtt^7*mWW^2*s^3*t^4 - 749220*ep^3*mtt^7*mWW^2*s^3*t^4 - 763854*ep^4*mtt^7*mWW^2*s^3*t^4 - 447252*ep^5*mtt^7*mWW^2*s^3*t^4 - 184480*ep^6*mtt^7*mWW^2*s^3*t^4 + 29572*mtt^6*mWW^3*s^3*t^4 + 329820*ep*mtt^6*mWW^3*s^3*t^4 + 1348938*ep^2*mtt^6*mWW^3*s^3*t^4 + 2397070*ep^3*mtt^6*mWW^3*s^3*t^4 + 1412448*ep^4*mtt^6*mWW^3*s^3*t^4 - 661700*ep^5*mtt^6*mWW^3*s^3*t^4 - 736112*ep^6*mtt^6*mWW^3*s^3*t^4 - 43426*mtt^5*mWW^4*s^3*t^4 - 515974*ep*mtt^5*mWW^4*s^3*t^4 - 2333678*ep^2*mtt^5*mWW^4*s^3*t^4 - 4898604*ep^3*mtt^5*mWW^4*s^3*t^4 - 4338834*ep^4*mtt^5*mWW^4*s^3*t^4 - 366064*ep^5*mtt^5*mWW^4*s^3*t^4 + 1070752*ep^6*mtt^5*mWW^4*s^3*t^4 + 21326*mtt^4*mWW^5*s^3*t^4 + 296818*ep*mtt^4*mWW^5*s^3*t^4 + 1688230*ep^2*mtt^4*mWW^5*s^3*t^4 + 4975416*ep^3*mtt^4*mWW^5*s^3*t^4 + 7919302*ep^4*mtt^4*mWW^5*s^3*t^4 + 6385672*ep^5*mtt^4*mWW^5*s^3*t^4 + 2018752*ep^6*mtt^4*mWW^5*s^3*t^4 + 3086*mtt^3*mWW^6*s^3*t^4 - 1272*ep*mtt^3*mWW^6*s^3*t^4 - 340182*ep^2*mtt^3*mWW^6*s^3*t^4 - 2239082*ep^3*mtt^3*mWW^6*s^3*t^4 - 6020474*ep^4*mtt^3*mWW^6*s^3*t^4 - 7391528*ep^5*mtt^3*mWW^6*s^3*t^4 - 3427312*ep^6*mtt^3*mWW^6*s^3*t^4 - 4790*mtt^2*mWW^7*s^3*t^4 - 49066*ep*mtt^2*mWW^7*s^3*t^4 - 155288*ep^2*mtt^2*mWW^7*s^3*t^4 - 18868*ep^3*mtt^2*mWW^7*s^3*t^4 + 849160*ep^4*mtt^2*mWW^7*s^3*t^4 + 1647272*ep^5*mtt^2*mWW^7*s^3*t^4 + 969120*ep^6*mtt^2*mWW^7*s^3*t^4 + 876*mtt*mWW^8*s^3*t^4 + 11756*ep*mtt*mWW^8*s^3*t^4 + 73974*ep^2*mtt*mWW^8*s^3*t^4 + 275362*ep^3*mtt*mWW^8*s^3*t^4 + 578956*ep^4*mtt*mWW^8*s^3*t^4 + 604216*ep^5*mtt*mWW^8*s^3*t^4 + 236640*ep^6*mtt*mWW^8*s^3*t^4 - 44*mWW^9*s^3*t^4 - 440*ep*mWW^9*s^3*t^4 - 1628*ep^2*mWW^9*s^3*t^4 - 2848*ep^3*mWW^9*s^3*t^4 - 2512*ep^4*mWW^9*s^3*t^4 - 1152*ep^5*mWW^9*s^3*t^4 - 256*ep^6*mWW^9*s^3*t^4 + 1260*ep*mtt^8*s^4*t^4 + 12810*ep^2*mtt^8*s^4*t^4 + 48720*ep^3*mtt^8*s^4*t^4 + 87990*ep^4*mtt^8*s^4*t^4 + 76020*ep^5*mtt^8*s^4*t^4 + 25200*ep^6*mtt^8*s^4*t^4 - 12585*ep*mtt^7*mWW*s^4*t^4 - 114955*ep^2*mtt^7*mWW*s^4*t^4 - 376065*ep^3*mtt^7*mWW*s^4*t^4 - 560165*ep^4*mtt^7*mWW*s^4*t^4 - 383610*ep^5*mtt^7*mWW*s^4*t^4 - 98520*ep^6*mtt^7*mWW*s^4*t^4 + 4500*mtt^6*mWW^2*s^4*t^4 + 56493*ep*mtt^6*mWW^2*s^4*t^4 + 249203*ep^2*mtt^6*mWW^2*s^4*t^4 + 468905*ep^3*mtt^6*mWW^2*s^4*t^4 + 358041*ep^4*mtt^6*mWW^2*s^4*t^4 + 91098*ep^5*mtt^6*mWW^2*s^4*t^4 + 32520*ep^6*mtt^6*mWW^2*s^4*t^4 - 16770*mtt^5*mWW^3*s^4*t^4 - 175430*ep*mtt^5*mWW^3*s^4*t^4 - 642375*ep^2*mtt^5*mWW^3*s^4*t^4 - 894346*ep^3*mtt^5*mWW^3*s^4*t^4 - 16305*ep^4*mtt^5*mWW^3*s^4*t^4 + 930382*ep^5*mtt^5*mWW^3*s^4*t^4 + 521176*ep^6*mtt^5*mWW^3*s^4*t^4 + 20380*mtt^4*mWW^4*s^4*t^4 + 234776*ep*mtt^4*mWW^4*s^4*t^4 + 1023244*ep^2*mtt^4*mWW^4*s^4*t^4 + 2041594*ep^3*mtt^4*mWW^4*s^4*t^4 + 1642918*ep^4*mtt^4*mWW^4*s^4*t^4 - 19272*ep^5*mtt^4*mWW^4*s^4*t^4 - 461664*ep^6*mtt^4*mWW^4*s^4*t^4 - 7992*mtt^3*mWW^5*s^4*t^4 - 119359*ep*mtt^3*mWW^5*s^4*t^4 - 720339*ep^2*mtt^3*mWW^5*s^4*t^4 - 2205485*ep^3*mtt^3*mWW^5*s^4*t^4 - 3599655*ep^4*mtt^3*mWW^5*s^4*t^4 - 2997178*ep^5*mtt^3*mWW^5*s^4*t^4 - 1012552*ep^6*mtt^3*mWW^5*s^4*t^4 - 1036*mtt^2*mWW^6*s^4*t^4 + 6031*ep*mtt^2*mWW^6*s^4*t^4 + 170643*ep^2*mtt^2*mWW^6*s^4*t^4 + 953309*ep^3*mtt^2*mWW^6*s^4*t^4 + 2341475*ep^4*mtt^2*mWW^6*s^4*t^4 + 2711754*ep^5*mtt^2*mWW^6*s^4*t^4 + 1212872*ep^6*mtt^2*mWW^6*s^4*t^4 + 1050*mtt*mWW^7*s^4*t^4 + 9818*ep*mtt*mWW^7*s^4*t^4 + 25765*ep^2*mtt*mWW^7*s^4*t^4 - 19228*ep^3*mtt*mWW^7*s^4*t^4 - 203123*ep^4*mtt*mWW^7*s^4*t^4 - 340362*ep^5*mtt*mWW^7*s^4*t^4 - 187096*ep^6*mtt*mWW^7*s^4*t^4 - 132*mWW^8*s^4*t^4 - 1292*ep*mWW^8*s^4*t^4 - 4500*ep^2*mWW^8*s^4*t^4 - 6676*ep^3*mWW^8*s^4*t^4 - 3080*ep^4*mWW^8*s^4*t^4 + 1728*ep^5*mWW^8*s^4*t^4 + 1472*ep^6*mWW^8*s^4*t^4 - 756*ep*mtt^7*s^5*t^4 - 7686*ep^2*mtt^7*s^5*t^4 - 29232*ep^3*mtt^7*s^5*t^4 - 52794*ep^4*mtt^7*s^5*t^4 - 45612*ep^5*mtt^7*s^5*t^4 - 15120*ep^6*mtt^7*s^5*t^4 + 7794*ep*mtt^6*mWW*s^5*t^4 + 72378*ep^2*mtt^6*mWW*s^5*t^4 + 243124*ep^3*mtt^6*mWW*s^5*t^4 + 376956*ep^4*mtt^6*mWW*s^5*t^4 + 273800*ep^5*mtt^6*mWW*s^5*t^4 + 76128*ep^6*mtt^6*mWW*s^5*t^4 - 1620*mtt^5*mWW^2*s^5*t^4 - 21479*ep*mtt^5*mWW^2*s^5*t^4 - 94913*ep^2*mtt^5*mWW^2*s^5*t^4 - 161239*ep^3*mtt^5*mWW^2*s^5*t^4 - 62935*ep^4*mtt^5*mWW^2*s^5*t^4 + 70046*ep^5*mtt^5*mWW^2*s^5*t^4 + 37400*ep^6*mtt^5*mWW^2*s^5*t^4 + 4870*mtt^4*mWW^3*s^5*t^4 + 45450*ep*mtt^4*mWW^3*s^5*t^4 + 132120*ep^2*mtt^4*mWW^3*s^5*t^4 + 73354*ep^3*mtt^4*mWW^3*s^5*t^4 - 259766*ep^4*mtt^4*mWW^3*s^5*t^4 - 395296*ep^5*mtt^4*mWW^3*s^5*t^4 - 139232*ep^6*mtt^4*mWW^3*s^5*t^4 - 4882*mtt^3*mWW^4*s^5*t^4 - 54204*ep*mtt^3*mWW^4*s^5*t^4 - 231272*ep^2*mtt^3*mWW^4*s^5*t^4 - 476040*ep^3*mtt^3*mWW^4*s^5*t^4 - 475662*ep^4*mtt^3*mWW^4*s^5*t^4 - 200712*ep^5*mtt^3*mWW^4*s^5*t^4 - 23328*ep^6*mtt^3*mWW^4*s^5*t^4 + 1694*mtt^2*mWW^5*s^5*t^4 + 28522*ep*mtt^2*mWW^5*s^5*t^4 + 188116*ep^2*mtt^2*mWW^5*s^5*t^4 + 612556*ep^3*mtt^2*mWW^5*s^5*t^4 + 1047236*ep^4*mtt^2*mWW^5*s^5*t^4 + 906428*ep^5*mtt^2*mWW^5*s^5*t^4 + 315728*ep^6*mtt^2*mWW^5*s^5*t^4 + 10*mtt*mWW^6*s^5*t^4 - 3875*ep*mtt*mWW^6*s^5*t^4 - 47103*ep^2*mtt*mWW^6*s^5*t^4 - 215927*ep^3*mtt*mWW^6*s^5*t^4 - 476075*ep^4*mtt*mWW^6*s^5*t^4 - 509822*ep^5*mtt*mWW^6*s^5*t^4 - 213368*ep^6*mtt*mWW^6*s^5*t^4 - 72*mWW^7*s^5*t^4 - 732*ep*mWW^7*s^5*t^4 - 2736*ep^2*mWW^7*s^5*t^4 - 4620*ep^3*mWW^7*s^5*t^4 - 3168*ep^4*mWW^7*s^5*t^4 - 48*ep^5*mWW^7*s^5*t^4 + 576*ep^6*mWW^7*s^5*t^4 + 252*ep*mtt^6*s^6*t^4 + 2562*ep^2*mtt^6*s^6*t^4 + 9744*ep^3*mtt^6*s^6*t^4 + 17598*ep^4*mtt^6*s^6*t^4 + 15204*ep^5*mtt^6*s^6*t^4 + 5040*ep^6*mtt^6*s^6*t^4 - 2319*ep*mtt^5*mWW*s^6*t^4 - 21549*ep^2*mtt^5*mWW*s^6*t^4 - 72467*ep^3*mtt^5*mWW*s^6*t^4 - 112551*ep^4*mtt^5*mWW*s^6*t^4 - 81886*ep^5*mtt^5*mWW*s^6*t^4 - 22728*ep^6*mtt^5*mWW*s^6*t^4 + 240*mtt^4*mWW^2*s^6*t^4 + 3794*ep*mtt^4*mWW^2*s^6*t^4 + 18346*ep^2*mtt^4*mWW^2*s^6*t^4 + 31464*ep^3*mtt^4*mWW^2*s^6*t^4 + 6012*ep^4*mtt^4*mWW^2*s^6*t^4 - 28224*ep^5*mtt^4*mWW^2*s^6*t^4 - 16352*ep^6*mtt^4*mWW^2*s^6*t^4 - 556*mtt^3*mWW^3*s^6*t^4 - 3516*ep*mtt^3*mWW^3*s^6*t^4 + 1382*ep^2*mtt^3*mWW^3*s^6*t^4 + 49102*ep^3*mtt^3*mWW^3*s^6*t^4 + 118144*ep^4*mtt^3*mWW^3*s^6*t^4 + 102528*ep^5*mtt^3*mWW^3*s^6*t^4 + 26336*ep^6*mtt^3*mWW^3*s^6*t^4 + 436*mtt^2*mWW^4*s^6*t^4 + 4248*ep*mtt^2*mWW^4*s^6*t^4 + 17074*ep^2*mtt^2*mWW^4*s^6*t^4 + 42510*ep^3*mtt^2*mWW^4*s^6*t^4 + 74676*ep^4*mtt^2*mWW^4*s^6*t^4 + 79864*ep^5*mtt^2*mWW^4*s^6*t^4 + 36032*ep^6*mtt^2*mWW^4*s^6*t^4 - 136*mtt*mWW^5*s^6*t^4 - 2691*ep*mtt*mWW^5*s^6*t^4 - 19343*ep^2*mtt*mWW^5*s^6*t^4 - 65985*ep^3*mtt*mWW^5*s^6*t^4 - 115367*ep^4*mtt*mWW^5*s^6*t^4 - 99262*ep^5*mtt*mWW^5*s^6*t^4 - 32936*ep^6*mtt*mWW^5*s^6*t^4 + 16*mWW^6*s^6*t^4 + 280*ep*mWW^6*s^6*t^4 + 1840*ep^2*mWW^6*s^6*t^4 + 5896*ep^3*mWW^6*s^6*t^4 + 9856*ep^4*mWW^6*s^6*t^4 + 8224*ep^5*mWW^6*s^6*t^4 + 2688*ep^6*mWW^6*s^6*t^4 - 36*ep*mtt^5*s^7*t^4 - 366*ep^2*mtt^5*s^7*t^4 - 1392*ep^3*mtt^5*s^7*t^4 - 2514*ep^4*mtt^5*s^7*t^4 - 2172*ep^5*mtt^5*s^7*t^4 - 720*ep^6*mtt^5*s^7*t^4 + 240*ep*mtt^4*mWW*s^7*t^4 + 2180*ep^2*mtt^4*mWW*s^7*t^4 + 7070*ep^3*mtt^4*mWW*s^7*t^4 + 10390*ep^4*mtt^4*mWW*s^7*t^4 + 6940*ep^5*mtt^4*mWW*s^7*t^4 + 1680*ep^6*mtt^4*mWW*s^7*t^4 - 168*ep*mtt^3*mWW^2*s^7*t^4 - 1376*ep^2*mtt^3*mWW^2*s^7*t^4 - 3674*ep^3*mtt^3*mWW^2*s^7*t^4 - 3598*ep^4*mtt^3*mWW^2*s^7*t^4 - 508*ep^5*mtt^3*mWW^2*s^7*t^4 + 624*ep^6*mtt^3*mWW^2*s^7*t^4 - 240*ep*mtt^2*mWW^3*s^7*t^4 - 2324*ep^2*mtt^2*mWW^3*s^7*t^4 - 8294*ep^3*mtt^2*mWW^3*s^7*t^4 - 13918*ep^4*mtt^2*mWW^3*s^7*t^4 - 11116*ep^5*mtt^2*mWW^3*s^7*t^4 - 3408*ep^6*mtt^2*mWW^3*s^7*t^4 + 204*ep*mtt*mWW^4*s^7*t^4 + 1886*ep^2*mtt*mWW^4*s^7*t^4 + 6290*ep^3*mtt*mWW^4*s^7*t^4 + 9640*ep^4*mtt*mWW^4*s^7*t^4 + 6856*ep^5*mtt*mWW^4*s^7*t^4 + 1824*ep^6*mtt*mWW^4*s^7*t^4 - 264*ep*mtt^11*t^5 - 2712*ep^2*mtt^11*t^5 - 10470*ep^3*mtt^11*t^5 - 19302*ep^4*mtt^11*t^5 - 17148*ep^5*mtt^11*t^5 - 5904*ep^6*mtt^11*t^5 + 177*ep*mtt^10*mWW*t^5 + 1170*ep^2*mtt^10*mWW*t^5 + 1629*ep^3*mtt^10*mWW*t^5 - 2004*ep^4*mtt^10*mWW*t^5 - 5028*ep^5*mtt^10*mWW*t^5 - 2064*ep^6*mtt^10*mWW*t^5 - 330*mtt^9*mWW^2*t^5 - 2232*ep*mtt^9*mWW^2*t^5 + 2427*ep^2*mtt^9*mWW^2*t^5 + 53352*ep^3*mtt^9*mWW^2*t^5 + 157749*ep^4*mtt^9*mWW^2*t^5 + 185670*ep^5*mtt^9*mWW^2*t^5 + 78024*ep^6*mtt^9*mWW^2*t^5 + 2286*mtt^8*mWW^3*t^5 + 22752*ep*mtt^8*mWW^3*t^5 + 70074*ep^2*mtt^8*mWW^3*t^5 + 15930*ep^3*mtt^8*mWW^3*t^5 - 308730*ep^4*mtt^8*mWW^3*t^5 - 565956*ep^5*mtt^8*mWW^3*t^5 - 308976*ep^6*mtt^8*mWW^3*t^5 - 5880*mtt^7*mWW^4*t^5 - 67158*ep*mtt^7*mWW^4*t^5 - 278310*ep^2*mtt^7*mWW^4*t^5 - 463524*ep^3*mtt^7*mWW^4*t^5 - 70140*ep^4*mtt^7*mWW^4*t^5 + 616920*ep^5*mtt^7*mWW^4*t^5 + 486432*ep^6*mtt^7*mWW^4*t^5 + 8130*mtt^6*mWW^5*t^5 + 106410*ep*mtt^6*mWW^5*t^5 + 539574*ep^2*mtt^6*mWW^5*t^5 + 1322592*ep^3*mtt^6*mWW^5*t^5 + 1559214*ep^4*mtt^6*mWW^5*t^5 + 682308*ep^5*mtt^6*mWW^5*t^5 - 39888*ep^6*mtt^6*mWW^5*t^5 - 7140*mtt^5*mWW^6*t^5 - 108354*ep*mtt^5*mWW^6*t^5 - 644757*ep^2*mtt^5*mWW^6*t^5 - 1918140*ep^3*mtt^5*mWW^6*t^5 - 3000915*ep^4*mtt^5*mWW^6*t^5 - 2319066*ep^5*mtt^5*mWW^6*t^5 - 673848*ep^6*mtt^5*mWW^6*t^5 + 4452*mtt^4*mWW^7*t^5 + 75162*ep*mtt^4*mWW^7*t^5 + 490872*ep^2*mtt^4*mWW^7*t^5 + 1594626*ep^3*mtt^4*mWW^7*t^5 + 2731308*ep^4*mtt^4*mWW^7*t^5 + 2337840*ep^5*mtt^4*mWW^7*t^5 + 773760*ep^6*mtt^4*mWW^7*t^5 - 2142*mtt^3*mWW^8*t^5 - 37422*ep*mtt^3*mWW^8*t^5 - 253500*ep^2*mtt^3*mWW^8*t^5 - 855912*ep^3*mtt^3*mWW^8*t^5 - 1523700*ep^4*mtt^3*mWW^8*t^5 - 1353624*ep^5*mtt^3*mWW^8*t^5 - 464160*ep^6*mtt^3*mWW^8*t^5 + 756*mtt^2*mWW^9*t^5 + 13311*ep*mtt^2*mWW^9*t^5 + 92058*ep^2*mtt^2*mWW^9*t^5 + 320403*ep^3*mtt^2*mWW^9*t^5 + 592080*ep^4*mtt^2*mWW^9*t^5 + 549996*ep^5*mtt^2*mWW^9*t^5 + 199536*ep^6*mtt^2*mWW^9*t^5 - 132*mtt*mWW^10*t^5 - 2382*ep*mtt*mWW^10*t^5 - 16896*ep^2*mtt*mWW^10*t^5 - 60486*ep^3*mtt*mWW^10*t^5 - 115560*ep^4*mtt*mWW^10*t^5 - 111912*ep^5*mtt*mWW^10*t^5 - 42912*ep^6*mtt*mWW^10*t^5 + 1632*ep*mtt^10*s*t^5 + 16752*ep^2*mtt^10*s*t^5 + 64608*ep^3*mtt^10*s*t^5 + 118968*ep^4*mtt^10*s*t^5 + 105552*ep^5*mtt^10*s*t^5 + 36288*ep^6*mtt^10*s*t^5 - 4593*ep*mtt^9*mWW*s*t^5 - 43780*ep^2*mtt^9*mWW*s*t^5 - 154129*ep^3*mtt^9*mWW*s*t^5 - 259378*ep^4*mtt^9*mWW*s*t^5 - 216128*ep^5*mtt^9*mWW*s*t^5 - 74272*ep^6*mtt^9*mWW*s*t^5 + 1560*mtt^8*mWW^2*s*t^5 + 18252*ep*mtt^8*mWW^2*s*t^5 + 77742*ep^2*mtt^8*mWW^2*s*t^5 + 146318*ep^3*mtt^8*mWW^2*s*t^5 + 119384*ep^4*mtt^8*mWW^2*s*t^5 + 40228*ep^5*mtt^8*mWW^2*s*t^5 + 13456*ep^6*mtt^8*mWW^2*s*t^5 - 9336*mtt^7*mWW^3*s*t^5 - 89470*ep*mtt^7*mWW^3*s*t^5 - 251754*ep^2*mtt^7*mWW^3*s*t^5 + 59468*ep^3*mtt^7*mWW^3*s*t^5 + 1459868*ep^4*mtt^7*mWW^3*s*t^5 + 2439688*ep^5*mtt^7*mWW^3*s*t^5 + 1278816*ep^6*mtt^7*mWW^3*s*t^5 + 18528*mtt^6*mWW^4*s*t^5 + 186152*ep*mtt^6*mWW^4*s*t^5 + 562790*ep^2*mtt^6*mWW^4*s*t^5 - 37278*ep^3*mtt^6*mWW^4*s*t^5 - 3240716*ep^4*mtt^6*mWW^4*s*t^5 - 5844424*ep^5*mtt^6*mWW^4*s*t^5 - 3257312*ep^6*mtt^6*mWW^4*s*t^5 - 15750*mtt^5*mWW^5*s*t^5 - 186742*ep*mtt^5*mWW^5*s*t^5 - 809174*ep^2*mtt^5*mWW^5*s*t^5 - 1430084*ep^3*mtt^5*mWW^5*s*t^5 - 308158*ep^4*mtt^5*mWW^5*s*t^5 + 1959388*ep^5*mtt^5*mWW^5*s*t^5 + 1679440*ep^6*mtt^5*mWW^5*s*t^5 + 5788*mtt^4*mWW^6*s*t^5 + 113154*ep*mtt^4*mWW^6*s*t^5 + 867808*ep^2*mtt^4*mWW^6*s*t^5 + 3328786*ep^3*mtt^4*mWW^6*s*t^5 + 6686672*ep^4*mtt^4*mWW^6*s*t^5 + 6607540*ep^5*mtt^4*mWW^6*s*t^5 + 2488912*ep^6*mtt^4*mWW^6*s*t^5 - 1314*mtt^3*mWW^7*s*t^5 - 56286*ep*mtt^3*mWW^7*s*t^5 - 601542*ep^2*mtt^3*mWW^7*s*t^5 - 2809350*ep^3*mtt^3*mWW^7*s*t^5 - 6500552*ep^4*mtt^3*mWW^7*s*t^5 - 7267048*ep^5*mtt^3*mWW^7*s*t^5 - 3117728*ep^6*mtt^3*mWW^7*s*t^5 + 744*mtt^2*mWW^8*s*t^5 + 21168*ep*mtt^2*mWW^8*s*t^5 + 198084*ep^2*mtt^2*mWW^8*s*t^5 + 866936*ep^3*mtt^2*mWW^8*s*t^5 + 1942632*ep^4*mtt^2*mWW^8*s*t^5 + 2152752*ep^5*mtt^2*mWW^8*s*t^5 + 931904*ep^6*mtt^2*mWW^8*s*t^5 - 220*mtt*mWW^9*s*t^5 - 3267*ep*mtt*mWW^9*s*t^5 - 16926*ep^2*mtt*mWW^9*s*t^5 - 35275*ep^3*mtt*mWW^9*s*t^5 - 18720*ep^4*mtt*mWW^9*s*t^5 + 22452*ep^5*mtt*mWW^9*s*t^5 + 20496*ep^6*mtt*mWW^9*s*t^5 - 4248*ep*mtt^9*s^2*t^5 - 43560*ep^2*mtt^9*s^2*t^5 - 167778*ep^3*mtt^9*s^2*t^5 - 308466*ep^4*mtt^9*s^2*t^5 - 273204*ep^5*mtt^9*s^2*t^5 - 93744*ep^6*mtt^9*s^2*t^5 + 18198*ep*mtt^8*mWW*s^2*t^5 + 179126*ep^2*mtt^8*mWW*s^2*t^5 + 657646*ep^3*mtt^8*mWW*s^2*t^5 + 1157226*ep^4*mtt^8*mWW*s^2*t^5 + 998180*ep^5*mtt^8*mWW*s^2*t^5 + 344944*ep^6*mtt^8*mWW*s^2*t^5 - 2940*mtt^7*mWW^2*s^2*t^5 - 48876*ep*mtt^7*mWW^2*s^2*t^5 - 304878*ep^2*mtt^7*mWW^2*s^2*t^5 - 945000*ep^3*mtt^7*mWW^2*s^2*t^5 - 1608786*ep^4*mtt^7*mWW^2*s^2*t^5 - 1487520*ep^5*mtt^7*mWW^2*s^2*t^5 - 596400*ep^6*mtt^7*mWW^2*s^2*t^5 + 15128*mtt^6*mWW^3*s^2*t^5 + 138460*ep*mtt^6*mWW^3*s^2*t^5 + 341070*ep^2*mtt^6*mWW^3*s^2*t^5 - 339460*ep^3*mtt^6*mWW^3*s^2*t^5 - 2740794*ep^4*mtt^6*mWW^3*s^2*t^5 - 4156316*ep^5*mtt^6*mWW^3*s^2*t^5 - 2062960*ep^6*mtt^6*mWW^3*s^2*t^5 - 22970*mtt^5*mWW^4*s^2*t^5 - 190420*ep*mtt^5*mWW^4*s^2*t^5 - 217238*ep^2*mtt^5*mWW^4*s^2*t^5 + 2244596*ep^3*mtt^5*mWW^4*s^2*t^5 + 8855592*ep^4*mtt^5*mWW^4*s^2*t^5 + 12378024*ep^5*mtt^5*mWW^4*s^2*t^5 + 6144560*ep^6*mtt^5*mWW^4*s^2*t^5 + 9016*mtt^4*mWW^5*s^2*t^5 + 69172*ep*mtt^4*mWW^5*s^2*t^5 - 1046*ep^2*mtt^4*mWW^5*s^2*t^5 - 1399952*ep^3*mtt^4*mWW^5*s^2*t^5 - 4996370*ep^4*mtt^4*mWW^5*s^2*t^5 - 7036956*ep^5*mtt^4*mWW^5*s^2*t^5 - 3623632*ep^6*mtt^4*mWW^5*s^2*t^5 + 5620*mtt^3*mWW^6*s^2*t^5 + 45614*ep*mtt^3*mWW^6*s^2*t^5 - 7622*ep^2*mtt^3*mWW^6*s^2*t^5 - 1040738*ep^3*mtt^3*mWW^6*s^2*t^5 - 3591682*ep^4*mtt^3*mWW^6*s^2*t^5 - 4690392*ep^5*mtt^3*mWW^6*s^2*t^5 - 2141536*ep^6*mtt^3*mWW^6*s^2*t^5 - 4592*mtt^2*mWW^7*s^2*t^5 - 33234*ep*mtt^2*mWW^7*s^2*t^5 + 62628*ep^2*mtt^2*mWW^7*s^2*t^5 + 1164746*ep^3*mtt^2*mWW^7*s^2*t^5 + 3815548*ep^4*mtt^2*mWW^7*s^2*t^5 + 5061520*ep^5*mtt^2*mWW^7*s^2*t^5 + 2422144*ep^6*mtt^2*mWW^7*s^2*t^5 + 798*mtt*mWW^8*s^2*t^5 + 6054*ep*mtt*mWW^8*s^2*t^5 - 5972*ep^2*mtt*mWW^8*s^2*t^5 - 173988*ep^3*mtt*mWW^8*s^2*t^5 - 597004*ep^4*mtt*mWW^8*s^2*t^5 - 818968*ep^5*mtt*mWW^8*s^2*t^5 - 406048*ep^6*mtt*mWW^8*s^2*t^5 - 60*mWW^9*s^2*t^5 - 840*ep*mWW^9*s^2*t^5 - 4740*ep^2*mWW^9*s^2*t^5 - 13800*ep^3*mWW^9*s^2*t^5 - 21840*ep^4*mWW^9*s^2*t^5 - 17760*ep^5*mWW^9*s^2*t^5 - 5760*ep^6*mWW^9*s^2*t^5 + 6000*ep*mtt^8*s^3*t^5 + 61440*ep^2*mtt^8*s^3*t^5 + 236220*ep^3*mtt^8*s^3*t^5 + 433380*ep^4*mtt^8*s^3*t^5 + 382920*ep^5*mtt^8*s^3*t^5 + 131040*ep^6*mtt^8*s^3*t^5 - 30450*ep*mtt^7*mWW*s^3*t^5 - 302584*ep^2*mtt^7*mWW*s^3*t^5 - 1123662*ep^3*mtt^7*mWW*s^3*t^5 - 1998200*ep^4*mtt^7*mWW*s^3*t^5 - 1733544*ep^5*mtt^7*mWW*s^3*t^5 - 596640*ep^6*mtt^7*mWW*s^3*t^5 + 2760*mtt^6*mWW^2*s^3*t^5 + 60864*ep*mtt^6*mWW^2*s^3*t^5 + 438196*ep^2*mtt^6*mWW^2*s^3*t^5 + 1476104*ep^3*mtt^6*mWW^2*s^3*t^5 + 2624368*ep^4*mtt^6*mWW^2*s^3*t^5 + 2442652*ep^5*mtt^6*mWW^2*s^3*t^5 + 954736*ep^6*mtt^6*mWW^2*s^3*t^5 - 12156*mtt^5*mWW^3*s^3*t^5 - 104266*ep*mtt^5*mWW^3*s^3*t^5 - 203736*ep^2*mtt^5*mWW^3*s^3*t^5 + 510086*ep^3*mtt^5*mWW^3*s^3*t^5 + 2503768*ep^4*mtt^5*mWW^3*s^3*t^5 + 3388736*ep^5*mtt^5*mWW^3*s^3*t^5 + 1549280*ep^6*mtt^5*mWW^3*s^3*t^5 + 14512*mtt^4*mWW^4*s^3*t^5 + 91578*ep*mtt^4*mWW^4*s^3*t^5 - 183818*ep^2*mtt^4*mWW^4*s^3*t^5 - 2772810*ep^3*mtt^4*mWW^4*s^3*t^5 - 8287226*ep^4*mtt^4*mWW^4*s^3*t^5 - 10315124*ep^5*mtt^4*mWW^4*s^3*t^5 - 4726640*ep^6*mtt^4*mWW^4*s^3*t^5 - 1722*mtt^3*mWW^5*s^3*t^5 + 16824*ep*mtt^3*mWW^5*s^3*t^5 + 370044*ep^2*mtt^3*mWW^5*s^3*t^5 + 2027164*ep^3*mtt^3*mWW^5*s^3*t^5 + 4981582*ep^4*mtt^3*mWW^5*s^3*t^5 + 5772828*ep^5*mtt^3*mWW^5*s^3*t^5 + 2566704*ep^6*mtt^3*mWW^5*s^3*t^5 - 5768*mtt^2*mWW^6*s^3*t^5 - 65300*ep*mtt^2*mWW^6*s^3*t^5 - 248820*ep^2*mtt^2*mWW^6*s^3*t^5 - 274852*ep^3*mtt^2*mWW^6*s^3*t^5 + 427744*ep^4*mtt^2*mWW^6*s^3*t^5 + 1176916*ep^5*mtt^2*mWW^6*s^3*t^5 + 706448*ep^6*mtt^2*mWW^6*s^3*t^5 + 2690*mtt*mWW^7*s^3*t^5 + 29074*ep*mtt*mWW^7*s^3*t^5 + 95538*ep^2*mtt*mWW^7*s^3*t^5 + 11354*ep^3*mtt*mWW^7*s^3*t^5 - 512784*ep^4*mtt*mWW^7*s^3*t^5 - 944952*ep^5*mtt*mWW^7*s^3*t^5 - 519776*ep^6*mtt*mWW^7*s^3*t^5 - 316*mWW^8*s^3*t^5 - 4228*ep*mWW^8*s^3*t^5 - 22804*ep^2*mWW^8*s^3*t^5 - 63588*ep^3*mWW^8*s^3*t^5 - 96600*ep^4*mWW^8*s^3*t^5 - 75584*ep^5*mWW^8*s^3*t^5 - 23680*ep^6*mWW^8*s^3*t^5 - 4920*ep*mtt^7*s^4*t^5 - 50280*ep^2*mtt^7*s^4*t^5 - 192810*ep^3*mtt^7*s^4*t^5 - 352650*ep^4*mtt^7*s^4*t^5 - 310500*ep^5*mtt^7*s^4*t^5 - 105840*ep^6*mtt^7*s^4*t^5 + 25485*ep*mtt^6*mWW*s^4*t^5 + 253726*ep^2*mtt^6*mWW*s^4*t^5 + 943753*ep^3*mtt^6*mWW*s^4*t^5 + 1678240*ep^4*mtt^6*mWW*s^4*t^5 + 1450916*ep^5*mtt^6*mWW*s^4*t^5 + 494800*ep^6*mtt^6*mWW*s^4*t^5 - 1290*mtt^5*mWW^2*s^4*t^5 - 38208*ep*mtt^5*mWW^2*s^4*t^5 - 296695*ep^2*mtt^5*mWW^2*s^4*t^5 - 1009744*ep^3*mtt^5*mWW^2*s^4*t^5 - 1753337*ep^4*mtt^5*mWW^2*s^4*t^5 - 1561082*ep^5*mtt^5*mWW^2*s^4*t^5 - 578664*ep^6*mtt^5*mWW^2*s^4*t^5 + 4842*mtt^4*mWW^3*s^4*t^5 + 36324*ep*mtt^4*mWW^3*s^4*t^5 + 28786*ep^2*mtt^4*mWW^3*s^4*t^5 - 380590*ep^3*mtt^4*mWW^3*s^4*t^5 - 1231202*ep^4*mtt^4*mWW^3*s^4*t^5 - 1415620*ep^5*mtt^4*mWW^3*s^4*t^5 - 562000*ep^6*mtt^4*mWW^3*s^4*t^5 - 4934*mtt^3*mWW^4*s^4*t^5 - 22320*ep*mtt^3*mWW^4*s^4*t^5 + 146690*ep^2*mtt^3*mWW^4*s^4*t^5 + 1217556*ep^3*mtt^3*mWW^4*s^4*t^5 + 3163212*ep^4*mtt^3*mWW^4*s^4*t^5 + 3579232*ep^5*mtt^3*mWW^4*s^4*t^5 + 1504144*ep^6*mtt^3*mWW^4*s^4*t^5 + 426*mtt^2*mWW^5*s^4*t^5 - 6129*ep*mtt^2*mWW^5*s^4*t^5 - 113410*ep^2*mtt^2*mWW^5*s^4*t^5 - 590659*ep^3*mtt^2*mWW^5*s^4*t^5 - 1384388*ep^4*mtt^2*mWW^5*s^4*t^5 - 1510612*ep^5*mtt^2*mWW^5*s^4*t^5 - 621008*ep^6*mtt^2*mWW^5*s^4*t^5 + 1332*mtt*mWW^6*s^4*t^5 + 15356*ep*mtt*mWW^6*s^4*t^5 + 64295*ep^2*mtt*mWW^6*s^4*t^5 + 112474*ep^3*mtt*mWW^6*s^4*t^5 + 42429*ep^4*mtt*mWW^6*s^4*t^5 - 98142*ep^5*mtt*mWW^6*s^4*t^5 - 87464*ep^6*mtt*mWW^6*s^4*t^5 - 376*mWW^7*s^4*t^5 - 5132*ep*mWW^7*s^4*t^5 - 28048*ep^2*mWW^7*s^4*t^5 - 78572*ep^3*mWW^7*s^4*t^5 - 119008*ep^4*mWW^7*s^4*t^5 - 92336*ep^5*mWW^7*s^4*t^5 - 28608*ep^6*mWW^7*s^4*t^5 + 2304*ep*mtt^6*s^5*t^5 + 23472*ep^2*mtt^6*s^5*t^5 + 89640*ep^3*mtt^6*s^5*t^5 + 163152*ep^4*mtt^6*s^5*t^5 + 142848*ep^5*mtt^6*s^5*t^5 + 48384*ep^6*mtt^6*s^5*t^5 - 10557*ep*mtt^5*mWW*s^5*t^5 - 104804*ep^2*mtt^5*mWW*s^5*t^5 - 388021*ep^3*mtt^5*mWW*s^5*t^5 - 685026*ep^4*mtt^5*mWW*s^5*t^5 - 585776*ep^5*mtt^5*mWW*s^5*t^5 - 196576*ep^6*mtt^5*mWW*s^5*t^5 + 240*mtt^4*mWW^2*s^5*t^5 + 11412*ep*mtt^4*mWW^2*s^5*t^5 + 94562*ep^2*mtt^4*mWW^2*s^5*t^5 + 317686*ep^3*mtt^4*mWW^2*s^5*t^5 + 522144*ep^4*mtt^4*mWW^2*s^5*t^5 + 426464*ep^5*mtt^4*mWW^2*s^5*t^5 + 142432*ep^6*mtt^4*mWW^2*s^5*t^5 - 764*mtt^3*mWW^3*s^5*t^5 - 3020*ep*mtt^3*mWW^3*s^5*t^5 + 23842*ep^2*mtt^3*mWW^3*s^5*t^5 + 167846*ep^3*mtt^3*mWW^3*s^5*t^5 + 381144*ep^4*mtt^3*mWW^3*s^5*t^5 + 368912*ep^5*mtt^3*mWW^3*s^5*t^5 + 127200*ep^6*mtt^3*mWW^3*s^5*t^5 + 744*mtt^2*mWW^4*s^5*t^5 + 1424*ep*mtt^2*mWW^4*s^5*t^5 - 37468*ep^2*mtt^2*mWW^4*s^5*t^5 - 215390*ep^3*mtt^2*mWW^4*s^5*t^5 - 466798*ep^4*mtt^2*mWW^4*s^5*t^5 - 452068*ep^5*mtt^2*mWW^4*s^5*t^5 - 162704*ep^6*mtt^2*mWW^4*s^5*t^5 - 124*mtt*mWW^5*s^5*t^5 - 411*ep*mtt*mWW^5*s^5*t^5 + 5868*ep^2*mtt*mWW^5*s^5*t^5 + 41487*ep^3*mtt*mWW^5*s^5*t^5 + 102664*ep^4*mtt*mWW^5*s^5*t^5 + 111140*ep^5*mtt*mWW^5*s^5*t^5 + 44336*ep^6*mtt*mWW^5*s^5*t^5 - 96*mWW^6*s^5*t^5 - 1200*ep*mWW^6*s^5*t^5 - 6000*ep^2*mWW^6*s^5*t^5 - 15456*ep^3*mWW^6*s^5*t^5 - 21696*ep^4*mWW^6*s^5*t^5 - 15744*ep^5*mWW^6*s^5*t^5 - 4608*ep^6*mWW^6*s^5*t^5 - 552*ep*mtt^5*s^6*t^5 - 5592*ep^2*mtt^5*s^6*t^5 - 21198*ep^3*mtt^5*s^6*t^5 - 38238*ep^4*mtt^5*s^6*t^5 - 33132*ep^5*mtt^5*s^6*t^5 - 11088*ep^6*mtt^5*s^6*t^5 + 1788*ep*mtt^4*mWW*s^6*t^5 + 17626*ep^2*mtt^4*mWW*s^6*t^5 + 64572*ep^3*mtt^4*mWW*s^6*t^5 + 112298*ep^4*mtt^4*mWW*s^6*t^5 + 94044*ep^5*mtt^4*mWW*s^6*t^5 + 30672*ep^6*mtt^4*mWW*s^6*t^5 - 1164*ep*mtt^3*mWW^2*s^6*t^5 - 10874*ep^2*mtt^3*mWW^2*s^6*t^5 - 36928*ep^3*mtt^3*mWW^2*s^6*t^5 - 58366*ep^4*mtt^3*mWW^2*s^6*t^5 - 43748*ep^5*mtt^3*mWW^2*s^6*t^5 - 12720*ep^6*mtt^3*mWW^2*s^6*t^5 - 828*ep*mtt^2*mWW^3*s^6*t^5 - 8762*ep^2*mtt^2*mWW^3*s^6*t^5 - 35068*ep^3*mtt^2*mWW^3*s^6*t^5 - 67210*ep^4*mtt^2*mWW^3*s^6*t^5 - 62108*ep^5*mtt^2*mWW^3*s^6*t^5 - 22224*ep^6*mtt^2*mWW^3*s^6*t^5 + 756*ep*mtt*mWW^4*s^6*t^5 + 7602*ep^2*mtt*mWW^4*s^6*t^5 + 28622*ep^3*mtt*mWW^4*s^6*t^5 + 51516*ep^4*mtt*mWW^4*s^6*t^5 + 44944*ep^5*mtt*mWW^4*s^6*t^5 + 15360*ep^6*mtt*mWW^4*s^6*t^5 + 48*ep*mtt^4*s^7*t^5 + 480*ep^2*mtt^4*s^7*t^5 + 1788*ep^3*mtt^4*s^7*t^5 + 3156*ep^4*mtt^4*s^7*t^5 + 2664*ep^5*mtt^4*s^7*t^5 + 864*ep^6*mtt^4*s^7*t^5 - 48*ep*mtt^3*mWW*s^7*t^5 - 480*ep^2*mtt^3*mWW*s^7*t^5 - 1788*ep^3*mtt^3*mWW*s^7*t^5 - 3156*ep^4*mtt^3*mWW*s^7*t^5 - 2664*ep^5*mtt^3*mWW*s^7*t^5 - 864*ep^6*mtt^3*mWW*s^7*t^5 - 48*ep*mtt^2*mWW^2*s^7*t^5 - 480*ep^2*mtt^2*mWW^2*s^7*t^5 - 1788*ep^3*mtt^2*mWW^2*s^7*t^5 - 3156*ep^4*mtt^2*mWW^2*s^7*t^5 - 2664*ep^5*mtt^2*mWW^2*s^7*t^5 - 864*ep^6*mtt^2*mWW^2*s^7*t^5 + 48*ep*mtt*mWW^3*s^7*t^5 + 480*ep^2*mtt*mWW^3*s^7*t^5 + 1788*ep^3*mtt*mWW^3*s^7*t^5 + 3156*ep^4*mtt*mWW^3*s^7*t^5 + 2664*ep^5*mtt*mWW^3*s^7*t^5 + 864*ep^6*mtt*mWW^3*s^7*t^5 + 828*ep*mtt^10*t^6 + 8598*ep^2*mtt^10*t^6 + 33690*ep^3*mtt^10*t^6 + 63312*ep^4*mtt^10*t^6 + 57624*ep^5*mtt^10*t^6 + 20448*ep^6*mtt^10*t^6 - 2250*ep*mtt^9*mWW*t^6 - 24645*ep^2*mtt^9*mWW*t^6 - 103746*ep^3*mtt^9*mWW*t^6 - 213273*ep^4*mtt^9*mWW*t^6 - 216150*ep^5*mtt^9*mWW*t^6 - 86856*ep^6*mtt^9*mWW*t^6 + 138*mtt^8*mWW^2*t^6 + 996*ep*mtt^8*mWW^2*t^6 - 336*ep^2*mtt^8*mWW^2*t^6 - 19590*ep^3*mtt^8*mWW^2*t^6 - 61104*ep^4*mtt^8*mWW^2*t^6 - 74232*ep^5*mtt^8*mWW^2*t^6 - 32352*ep^6*mtt^8*mWW^2*t^6 - 972*mtt^7*mWW^3*t^6 - 1734*ep*mtt^7*mWW^3*t^6 + 69048*ep^2*mtt^7*mWW^3*t^6 + 470862*ep^3*mtt^7*mWW^3*t^6 + 1254876*ep^4*mtt^7*mWW^3*t^6 + 1531392*ep^5*mtt^7*mWW^3*t^6 + 712128*ep^6*mtt^7*mWW^3*t^6 + 3162*mtt^6*mWW^4*t^6 + 27246*ep*mtt^6*mWW^4*t^6 + 29544*ep^2*mtt^6*mWW^4*t^6 - 378918*ep^3*mtt^6*mWW^4*t^6 - 1546650*ep^4*mtt^6*mWW^4*t^6 - 2264340*ep^5*mtt^6*mWW^4*t^6 - 1176624*ep^6*mtt^6*mWW^4*t^6 - 6114*mtt^5*mWW^5*t^6 - 84342*ep*mtt^5*mWW^5*t^6 - 445737*ep^2*mtt^5*mWW^5*t^6 - 1115424*ep^3*mtt^5*mWW^5*t^6 - 1281609*ep^4*mtt^5*mWW^5*t^6 - 438414*ep^5*mtt^5*mWW^5*t^6 + 150360*ep^6*mtt^5*mWW^5*t^6 + 6612*mtt^4*mWW^6*t^6 + 108648*ep*mtt^4*mWW^6*t^6 + 699558*ep^2*mtt^4*mWW^6*t^6 + 2257392*ep^3*mtt^4*mWW^6*t^6 + 3851382*ep^4*mtt^4*mWW^6*t^6 + 3288660*ep^5*mtt^4*mWW^6*t^6 + 1091568*ep^6*mtt^4*mWW^6*t^6 - 3558*mtt^3*mWW^7*t^6 - 62466*ep*mtt^3*mWW^7*t^6 - 426402*ep^2*mtt^3*mWW^7*t^6 - 1454988*ep^3*mtt^3*mWW^7*t^6 - 2628918*ep^4*mtt^3*mWW^7*t^6 - 2391876*ep^5*mtt^3*mWW^7*t^6 - 856752*ep^6*mtt^3*mWW^7*t^6 + 792*mtt^2*mWW^8*t^6 + 14106*ep*mtt^2*mWW^8*t^6 + 97200*ep^2*mtt^2*mWW^8*t^6 + 332802*ep^3*mtt^2*mWW^8*t^6 + 598224*ep^4*mtt^2*mWW^8*t^6 + 534984*ep^5*mtt^2*mWW^8*t^6 + 184992*ep^6*mtt^2*mWW^8*t^6 - 60*mtt*mWW^9*t^6 - 1032*ep*mtt*mWW^9*t^6 - 6828*ep^2*mtt*mWW^9*t^6 - 22080*ep^3*mtt*mWW^9*t^6 - 36240*ep^4*mtt*mWW^9*t^6 - 27648*ep^5*mtt*mWW^9*t^6 - 6912*ep^6*mtt*mWW^9*t^6 - 4428*ep*mtt^9*s*t^6 - 45918*ep^2*mtt^9*s*t^6 - 179610*ep^3*mtt^9*s*t^6 - 336852*ep^4*mtt^9*s*t^6 - 305904*ep^5*mtt^9*s*t^6 - 108288*ep^6*mtt^9*s*t^6 + 15684*ep*mtt^8*mWW*s*t^6 + 168266*ep^2*mtt^8*mWW*s*t^6 + 689870*ep^3*mtt^8*mWW*s*t^6 + 1375160*ep^4*mtt^8*mWW*s*t^6 + 1347256*ep^5*mtt^8*mWW*s*t^6 + 522464*ep^6*mtt^8*mWW*s*t^6 - 534*mtt^7*mWW^2*s*t^6 - 20160*ep*mtt^7*mWW^2*s*t^6 - 191348*ep^2*mtt^7*mWW^2*s*t^6 - 799774*ep^3*mtt^7*mWW^2*s*t^6 - 1685960*ep^4*mtt^7*mWW^2*s*t^6 - 1760892*ep^5*mtt^7*mWW^2*s*t^6 - 725232*ep^6*mtt^7*mWW^2*s*t^6 + 3104*mtt^6*mWW^3*s*t^6 + 14898*ep*mtt^6*mWW^3*s*t^6 - 85162*ep^2*mtt^6*mWW^3*s*t^6 - 771734*ep^3*mtt^6*mWW^3*s*t^6 - 2157518*ep^4*mtt^6*mWW^3*s*t^6 - 2686808*ep^5*mtt^6*mWW^3*s*t^6 - 1274880*ep^6*mtt^6*mWW^3*s*t^6 - 6292*mtt^5*mWW^4*s*t^6 - 23990*ep*mtt^5*mWW^4*s*t^6 + 308134*ep^2*mtt^5*mWW^4*s*t^6 + 2472234*ep^3*mtt^5*mWW^4*s*t^6 + 6977858*ep^4*mtt^5*mWW^4*s*t^6 + 8832528*ep^5*mtt^5*mWW^4*s*t^6 + 4231328*ep^6*mtt^5*mWW^4*s*t^6 + 6336*mtt^4*mWW^5*s*t^6 + 55172*ep*mtt^4*mWW^5*s*t^6 + 33944*ep^2*mtt^4*mWW^5*s*t^6 - 1032680*ep^3*mtt^4*mWW^5*s*t^6 - 4064580*ep^4*mtt^4*mWW^5*s*t^6 - 5989068*ep^5*mtt^4*mWW^5*s*t^6 - 3160304*ep^6*mtt^4*mWW^5*s*t^6 - 3854*mtt^3*mWW^6*s*t^6 - 69390*ep*mtt^3*mWW^6*s*t^6 - 475198*ep^2*mtt^3*mWW^6*s*t^6 - 1581118*ep^3*mtt^3*mWW^6*s*t^6 - 2662920*ep^4*mtt^3*mWW^6*s*t^6 - 2084608*ep^5*mtt^3*mWW^6*s*t^6 - 541952*ep^6*mtt^3*mWW^6*s*t^6 + 1492*mtt^2*mWW^7*s*t^6 + 39800*ep*mtt^2*mWW^7*s*t^6 + 362938*ep^2*mtt^2*mWW^7*s*t^6 + 1551754*ep^3*mtt^2*mWW^7*s*t^6 + 3363804*ep^4*mtt^2*mWW^7*s*t^6 + 3556640*ep^5*mtt^2*mWW^7*s*t^6 + 1449792*ep^6*mtt^2*mWW^7*s*t^6 - 252*mtt*mWW^8*s*t^6 - 7586*ep*mtt*mWW^8*s*t^6 - 75656*ep^2*mtt*mWW^8*s*t^6 - 348942*ep^3*mtt*mWW^8*s*t^6 - 808992*ep^4*mtt*mWW^8*s*t^6 - 909144*ep^5*mtt*mWW^8*s*t^6 - 392928*ep^6*mtt*mWW^8*s*t^6 + 9720*ep*mtt^8*s^2*t^6 + 100620*ep^2*mtt^8*s^2*t^6 + 392700*ep^3*mtt^8*s^2*t^6 + 734580*ep^4*mtt^8*s^2*t^6 + 665160*ep^5*mtt^8*s^2*t^6 + 234720*ep^6*mtt^8*s^2*t^6 - 38460*ep*mtt^7*mWW*s^2*t^6 - 407366*ep^2*mtt^7*mWW*s^2*t^6 - 1642468*ep^3*mtt^7*mWW*s^2*t^6 - 3209074*ep^4*mtt^7*mWW*s^2*t^6 - 3073100*ep^5*mtt^7*mWW*s^2*t^6 - 1162512*ep^6*mtt^7*mWW*s^2*t^6 + 774*mtt^6*mWW^2*s^2*t^6 + 55034*ep*mtt^6*mWW^2*s^2*t^6 + 566090*ep^2*mtt^6*mWW^2*s^2*t^6 + 2400662*ep^3*mtt^6*mWW^2*s^2*t^6 + 5034220*ep^4*mtt^6*mWW^2*s^2*t^6 + 5193184*ep^5*mtt^6*mWW^2*s^2*t^6 + 2108096*ep^6*mtt^6*mWW^2*s^2*t^6 - 3760*mtt^5*mWW^3*s^2*t^6 - 30418*ep*mtt^5*mWW^3*s^2*t^6 - 64254*ep^2*mtt^5*mWW^3*s^2*t^6 + 68212*ep^3*mtt^5*mWW^3*s^2*t^6 + 477744*ep^4*mtt^5*mWW^3*s^2*t^6 + 735072*ep^5*mtt^5*mWW^3*s^2*t^6 + 397984*ep^6*mtt^5*mWW^3*s^2*t^6 + 4264*mtt^4*mWW^4*s^2*t^6 - 23604*ep*mtt^4*mWW^4*s^2*t^6 - 678708*ep^2*mtt^4*mWW^4*s^2*t^6 - 3804806*ep^3*mtt^4*mWW^4*s^2*t^6 - 9384430*ep^4*mtt^4*mWW^4*s^2*t^6 - 10924204*ep^5*mtt^4*mWW^4*s^2*t^6 - 4911312*ep^6*mtt^4*mWW^4*s^2*t^6 + 714*mtt^3*mWW^5*s^2*t^6 + 61818*ep*mtt^3*mWW^5*s^2*t^6 + 736276*ep^2*mtt^3*mWW^5*s^2*t^6 + 3588352*ep^3*mtt^3*mWW^5*s^2*t^6 + 8526548*ep^4*mtt^3*mWW^5*s^2*t^6 + 9833080*ep^5*mtt^3*mWW^5*s^2*t^6 + 4415552*ep^6*mtt^3*mWW^5*s^2*t^6 - 3178*mtt^2*mWW^6*s^2*t^6 - 44936*ep*mtt^2*mWW^6*s^2*t^6 - 268294*ep^2*mtt^2*mWW^6*s^2*t^6 - 876798*ep^3*mtt^2*mWW^6*s^2*t^6 - 1660270*ep^4*mtt^2*mWW^6*s^2*t^6 - 1713516*ep^5*mtt^2*mWW^6*s^2*t^6 - 742928*ep^6*mtt^2*mWW^6*s^2*t^6 + 1354*mtt*mWW^7*s^2*t^6 + 13234*ep*mtt*mWW^7*s^2*t^6 + 30036*ep^2*mtt*mWW^7*s^2*t^6 - 78970*ep^3*mtt*mWW^7*s^2*t^6 - 434358*ep^4*mtt*mWW^7*s^2*t^6 - 636428*ep^5*mtt*mWW^7*s^2*t^6 - 310608*ep^6*mtt*mWW^7*s^2*t^6 - 168*mWW^8*s^2*t^6 - 2292*ep*mWW^8*s^2*t^6 - 12552*ep^2*mWW^8*s^2*t^6 - 35340*ep^3*mWW^8*s^2*t^6 - 53952*ep^4*mWW^8*s^2*t^6 - 42288*ep^5*mWW^8*s^2*t^6 - 13248*ep^6*mWW^8*s^2*t^6 - 11160*ep*mtt^7*s^3*t^6 - 115260*ep^2*mtt^7*s^3*t^6 - 448500*ep^3*mtt^7*s^3*t^6 - 836040*ep^4*mtt^7*s^3*t^6 - 754080*ep^5*mtt^7*s^3*t^6 - 264960*ep^6*mtt^7*s^3*t^6 + 44160*ep*mtt^6*mWW*s^3*t^6 + 462840*ep^2*mtt^6*mWW*s^3*t^6 + 1840380*ep^3*mtt^6*mWW*s^3*t^6 + 3535596*ep^4*mtt^6*mWW*s^3*t^6 + 3320376*ep^5*mtt^6*mWW*s^3*t^6 + 1229088*ep^6*mtt^6*mWW*s^3*t^6 - 498*mtt^5*mWW^2*s^3*t^6 - 58078*ep*mtt^5*mWW^2*s^3*t^6 - 602370*ep^2*mtt^5*mWW^2*s^3*t^6 - 2496562*ep^3*mtt^5*mWW^2*s^3*t^6 - 5080792*ep^4*mtt^5*mWW^2*s^3*t^6 - 5085596*ep^5*mtt^5*mWW^2*s^3*t^6 - 2008464*ep^6*mtt^5*mWW^2*s^3*t^6 + 2072*mtt^4*mWW^3*s^3*t^6 + 23590*ep*mtt^4*mWW^3*s^3*t^6 + 119880*ep^2*mtt^4*mWW^3*s^3*t^6 + 374824*ep^3*mtt^4*mWW^3*s^3*t^6 + 722594*ep^4*mtt^4*mWW^3*s^3*t^6 + 750496*ep^5*mtt^4*mWW^3*s^3*t^6 + 313184*ep^6*mtt^4*mWW^3*s^3*t^6 - 1378*mtt^3*mWW^4*s^3*t^6 + 27600*ep*mtt^3*mWW^4*s^3*t^6 + 440730*ep^2*mtt^3*mWW^4*s^3*t^6 + 2157382*ep^3*mtt^3*mWW^4*s^3*t^6 + 4880582*ep^4*mtt^3*mWW^4*s^3*t^6 + 5278232*ep^5*mtt^3*mWW^4*s^3*t^6 + 2211872*ep^6*mtt^3*mWW^4*s^3*t^6 - 1680*mtt^2*mWW^5*s^3*t^6 - 48366*ep*mtt^2*mWW^5*s^3*t^6 - 446670*ep^2*mtt^2*mWW^5*s^3*t^6 - 1905380*ep^3*mtt^2*mWW^5*s^3*t^6 - 4119636*ep^4*mtt^2*mWW^5*s^3*t^6 - 4379964*ep^5*mtt^2*mWW^5*s^3*t^6 - 1818224*ep^6*mtt^2*mWW^5*s^3*t^6 + 1920*mtt*mWW^6*s^3*t^6 + 28290*ep*mtt*mWW^6*s^3*t^6 + 173878*ep^2*mtt*mWW^6*s^3*t^6 + 568996*ep^3*mtt*mWW^6*s^3*t^6 + 1031440*ep^4*mtt*mWW^6*s^3*t^6 + 969560*ep^5*mtt*mWW^6*s^3*t^6 + 366496*ep^6*mtt*mWW^6*s^3*t^6 - 436*mWW^7*s^3*t^6 - 5964*ep*mWW^7*s^3*t^6 - 32668*ep^2*mWW^7*s^3*t^6 - 91716*ep^3*mWW^7*s^3*t^6 - 139216*ep^4*mWW^7*s^3*t^6 - 108240*ep^5*mWW^7*s^3*t^6 - 33600*ep^6*mWW^7*s^3*t^6 + 7020*ep*mtt^6*s^4*t^6 + 72270*ep^2*mtt^6*s^4*t^6 + 280050*ep^3*mtt^6*s^4*t^6 + 519480*ep^4*mtt^6*s^4*t^6 + 465960*ep^5*mtt^6*s^4*t^6 + 162720*ep^6*mtt^6*s^4*t^6 - 24810*ep*mtt^5*mWW*s^4*t^6 - 257309*ep^2*mtt^5*mWW*s^4*t^6 - 1008842*ep^3*mtt^5*mWW*s^4*t^6 - 1904849*ep^4*mtt^5*mWW*s^4*t^6 - 1752838*ep^5*mtt^5*mWW*s^4*t^6 - 633992*ep^6*mtt^5*mWW*s^4*t^6 + 120*mtt^4*mWW^2*s^4*t^6 + 26588*ep*mtt^4*mWW^2*s^4*t^6 + 272034*ep^2*mtt^4*mWW^2*s^4*t^6 + 1081506*ep^3*mtt^4*mWW^2*s^4*t^6 + 2094176*ep^4*mtt^4*mWW^2*s^4*t^6 + 1991920*ep^5*mtt^4*mWW^2*s^4*t^6 + 749536*ep^6*mtt^4*mWW^2*s^4*t^6 - 444*mtt^3*mWW^3*s^4*t^6 - 5928*ep*mtt^3*mWW^3*s^4*t^6 - 33010*ep^2*mtt^3*mWW^3*s^4*t^6 - 104690*ep^3*mtt^3*mWW^3*s^4*t^6 - 200176*ep^4*mtt^3*mWW^3*s^4*t^6 - 213072*ep^5*mtt^3*mWW^3*s^4*t^6 - 95520*ep^6*mtt^3*mWW^3*s^4*t^6 + 292*mtt^2*mWW^4*s^4*t^6 - 7212*ep*mtt^2*mWW^4*s^4*t^6 - 102544*ep^2*mtt^2*mWW^4*s^4*t^6 - 462120*ep^3*mtt^2*mWW^4*s^4*t^6 - 962932*ep^4*mtt^2*mWW^4*s^4*t^6 - 955088*ep^5*mtt^2*mWW^4*s^4*t^6 - 364576*ep^6*mtt^2*mWW^4*s^4*t^6 + 256*mtt*mWW^5*s^4*t^6 + 7230*ep*mtt*mWW^5*s^4*t^6 + 63471*ep^2*mtt*mWW^5*s^4*t^6 + 253704*ep^3*mtt*mWW^5*s^4*t^6 + 511453*ep^4*mtt*mWW^5*s^4*t^6 + 505582*ep^5*mtt*mWW^5*s^4*t^6 + 194504*ep^6*mtt*mWW^5*s^4*t^6 - 224*mWW^6*s^4*t^6 - 2960*ep*mWW^6*s^4*t^6 - 15680*ep^2*mWW^6*s^4*t^6 - 42704*ep^3*mWW^6*s^4*t^6 - 63104*ep^4*mWW^6*s^4*t^6 - 47936*ep^5*mWW^6*s^4*t^6 - 14592*ep^6*mWW^6*s^4*t^6 - 2268*ep*mtt^5*s^5*t^6 - 23238*ep^2*mtt^5*s^5*t^6 - 89490*ep^3*mtt^5*s^5*t^6 - 164772*ep^4*mtt^5*s^5*t^6 - 146544*ep^5*mtt^5*s^5*t^6 - 50688*ep^6*mtt^5*s^5*t^6 + 6060*ep*mtt^4*mWW*s^5*t^6 + 62102*ep^2*mtt^4*mWW*s^5*t^6 + 239542*ep^3*mtt^4*mWW*s^5*t^6 + 443044*ep^4*mtt^4*mWW*s^5*t^6 + 397568*ep^5*mtt^4*mWW*s^5*t^6 + 139584*ep^6*mtt^4*mWW*s^5*t^6 - 4284*ep*mtt^3*mWW^2*s^5*t^6 - 43062*ep^2*mtt^3*mWW^2*s^5*t^6 - 162234*ep^3*mtt^3*mWW^2*s^5*t^6 - 292872*ep^4*mtt^3*mWW^2*s^5*t^6 - 257256*ep^5*mtt^3*mWW^2*s^5*t^6 - 88992*ep^6*mtt^3*mWW^2*s^5*t^6 - 540*ep*mtt^2*mWW^3*s^5*t^6 - 7230*ep^2*mtt^2*mWW^3*s^5*t^6 - 36198*ep^3*mtt^2*mWW^3*s^5*t^6 - 84300*ep^4*mtt^2*mWW^3*s^5*t^6 - 92016*ep^5*mtt^2*mWW^3*s^5*t^6 - 38016*ep^6*mtt^2*mWW^3*s^5*t^6 + 1032*ep*mtt*mWW^4*s^5*t^6 + 11428*ep^2*mtt*mWW^4*s^5*t^6 + 48380*ep^3*mtt*mWW^4*s^5*t^6 + 98900*ep^4*mtt*mWW^4*s^5*t^6 + 98248*ep^5*mtt*mWW^4*s^5*t^6 + 38112*ep^6*mtt*mWW^4*s^5*t^6 + 288*ep*mtt^4*s^6*t^6 + 2928*ep^2*mtt^4*s^6*t^6 + 11160*ep^3*mtt^4*s^6*t^6 + 20292*ep^4*mtt^4*s^6*t^6 + 17784*ep^5*mtt^4*s^6*t^6 + 6048*ep^6*mtt^4*s^6*t^6 - 384*ep*mtt^3*mWW*s^6*t^6 - 3888*ep^2*mtt^3*mWW*s^6*t^6 - 14736*ep^3*mtt^3*mWW*s^6*t^6 - 26604*ep^4*mtt^3*mWW*s^6*t^6 - 23112*ep^5*mtt^3*mWW*s^6*t^6 - 7776*ep^6*mtt^3*mWW*s^6*t^6 - 96*ep*mtt^2*mWW^2*s^6*t^6 - 1008*ep^2*mtt^2*mWW^2*s^6*t^6 - 4008*ep^3*mtt^2*mWW^2*s^6*t^6 - 7668*ep^4*mtt^2*mWW^2*s^6*t^6 - 7128*ep^5*mtt^2*mWW^2*s^6*t^6 - 2592*ep^6*mtt^2*mWW^2*s^6*t^6 + 192*ep*mtt*mWW^3*s^6*t^6 + 1968*ep^2*mtt*mWW^3*s^6*t^6 + 7584*ep^3*mtt*mWW^3*s^6*t^6 + 13980*ep^4*mtt*mWW^3*s^6*t^6 + 12456*ep^5*mtt*mWW^3*s^6*t^6 + 4320*ep^6*mtt*mWW^3*s^6*t^6 - 1440*ep*mtt^9*t^7 - 15120*ep^2*mtt^9*t^7 - 60120*ep^3*mtt^9*t^7 - 115020*ep^4*mtt^9*t^7 - 106920*ep^5*mtt^9*t^7 - 38880*ep^6*mtt^9*t^7 + 5340*ep*mtt^8*mWW*t^7 + 61197*ep^2*mtt^8*mWW*t^7 + 269856*ep^3*mtt^8*mWW*t^7 + 577137*ep^4*mtt^8*mWW*t^7 + 601854*ep^5*mtt^8*mWW*t^7 + 245736*ep^6*mtt^8*mWW*t^7 - 24*mtt^7*mWW^2*t^7 - 5091*ep*mtt^7*mWW^2*t^7 - 61404*ep^2*mtt^7*mWW^2*t^7 - 290823*ep^3*mtt^7*mWW^2*t^7 - 663270*ep^4*mtt^7*mWW^2*t^7 - 728304*ep^5*mtt^7*mWW^2*t^7 - 309024*ep^6*mtt^7*mWW^2*t^7 + 156*mtt^6*mWW^3*t^7 - 4062*ep*mtt^6*mWW^3*t^7 - 64986*ep^2*mtt^6*mWW^3*t^7 - 337788*ep^3*mtt^6*mWW^3*t^7 - 829200*ep^4*mtt^6*mWW^3*t^7 - 986208*ep^5*mtt^6*mWW^3*t^7 - 458112*ep^6*mtt^6*mWW^3*t^7 - 996*mtt^5*mWW^4*t^7 - 354*ep*mtt^5*mWW^4*t^7 + 104424*ep^2*mtt^5*mWW^4*t^7 + 721308*ep^3*mtt^5*mWW^4*t^7 + 2010570*ep^4*mtt^5*mWW^4*t^7 + 2565324*ep^5*mtt^5*mWW^4*t^7 + 1240464*ep^6*mtt^5*mWW^4*t^7 + 2796*mtt^4*mWW^5*t^7 + 35940*ep*mtt^4*mWW^5*t^7 + 159657*ep^2*mtt^4*mWW^5*t^7 + 242034*ep^3*mtt^4*mWW^5*t^7 - 161193*ep^4*mtt^4*mWW^5*t^7 - 774774*ep^5*mtt^4*mWW^5*t^7 - 551880*ep^6*mtt^4*mWW^5*t^7 - 3288*mtt^3*mWW^6*t^7 - 54399*ep*mtt^3*mWW^6*t^7 - 351072*ep^2*mtt^3*mWW^6*t^7 - 1128825*ep^3*mtt^3*mWW^6*t^7 - 1903104*ep^4*mtt^3*mWW^6*t^7 - 1586868*ep^5*mtt^3*mWW^6*t^7 - 505104*ep^6*mtt^3*mWW^6*t^7 + 1536*mtt^2*mWW^7*t^7 + 27390*ep*mtt^2*mWW^7*t^7 + 191412*ep^2*mtt^2*mWW^7*t^7 + 672162*ep^3*mtt^2*mWW^7*t^7 + 1253328*ep^4*mtt^2*mWW^7*t^7 + 1180008*ep^5*mtt^2*mWW^7*t^7 + 439584*ep^6*mtt^2*mWW^7*t^7 - 180*mtt*mWW^8*t^7 - 3324*ep*mtt*mWW^8*t^7 - 24108*ep^2*mtt*mWW^8*t^7 - 87804*ep^3*mtt*mWW^8*t^7 - 169248*ep^4*mtt*mWW^8*t^7 - 164112*ep^5*mtt*mWW^8*t^7 - 62784*ep^6*mtt*mWW^8*t^7 + 6480*ep*mtt^8*s*t^7 + 67920*ep^2*mtt^8*s*t^7 + 269460*ep^3*mtt^8*s*t^7 + 514200*ep^4*mtt^8*s*t^7 + 476640*ep^5*mtt^8*s*t^7 + 172800*ep^6*mtt^8*s*t^7 - 24900*ep*mtt^7*mWW*s*t^7 - 278783*ep^2*mtt^7*mWW*s*t^7 - 1198078*ep^3*mtt^7*mWW*s*t^7 - 2497357*ep^4*mtt^7*mWW*s*t^7 - 2541518*ep^5*mtt^7*mWW*s*t^7 - 1014504*ep^6*mtt^7*mWW*s*t^7 + 72*mtt^6*mWW^2*s*t^7 + 32802*ep*mtt^6*mWW^2*s*t^7 + 392526*ep^2*mtt^6*mWW^2*s*t^7 + 1823256*ep^3*mtt^6*mWW^2*s*t^7 + 4080008*ep^4*mtt^6*mWW^2*s*t^7 + 4407320*ep^5*mtt^6*mWW^2*s*t^7 + 1845216*ep^6*mtt^6*mWW^2*s*t^7 - 306*mtt^5*mWW^3*s*t^7 - 7144*ep*mtt^5*mWW^3*s*t^7 - 82356*ep^2*mtt^5*mWW^3*s*t^7 - 431438*ep^3*mtt^5*mWW^3*s*t^7 - 1043832*ep^4*mtt^5*mWW^3*s*t^7 - 1139920*ep^5*mtt^5*mWW^3*s*t^7 - 449344*ep^6*mtt^5*mWW^3*s*t^7 + 828*mtt^4*mWW^4*s*t^7 - 16288*ep*mtt^4*mWW^4*s*t^7 - 285416*ep^2*mtt^4*mWW^4*s*t^7 - 1523078*ep^3*mtt^4*mWW^4*s*t^7 - 3775290*ep^4*mtt^4*mWW^4*s*t^7 - 4504716*ep^5*mtt^4*mWW^4*s*t^7 - 2095120*ep^6*mtt^4*mWW^4*s*t^7 - 1378*mtt^3*mWW^5*s*t^7 + 1780*ep*mtt^3*mWW^5*s*t^7 + 187921*ep^2*mtt^3*mWW^5*s*t^7 + 1268440*ep^3*mtt^3*mWW^5*s*t^7 + 3515447*ep^4*mtt^3*mWW^5*s*t^7 + 4464362*ep^5*mtt^3*mWW^5*s*t^7 + 2149688*ep^6*mtt^3*mWW^5*s*t^7 + 1184*mtt^2*mWW^6*s*t^7 + 15080*ep*mtt^2*mWW^6*s*t^7 + 55648*ep^2*mtt^2*mWW^6*s*t^7 - 3516*ep^3*mtt^2*mWW^6*s*t^7 - 418568*ep^4*mtt^2*mWW^6*s*t^7 - 828544*ep^5*mtt^2*mWW^6*s*t^7 - 495744*ep^6*mtt^2*mWW^6*s*t^7 - 400*mtt*mWW^7*s*t^7 - 7810*ep*mtt*mWW^7*s*t^7 - 57460*ep^2*mtt*mWW^7*s*t^7 - 205046*ep^3*mtt*mWW^7*s*t^7 - 374608*ep^4*mtt*mWW^7*s*t^7 - 333624*ep^5*mtt*mWW^7*s*t^7 - 112992*ep^6*mtt*mWW^7*s*t^7 - 11520*ep*mtt^7*s^2*t^7 - 120480*ep^2*mtt^7*s^2*t^7 - 476640*ep^3*mtt^7*s^2*t^7 - 906600*ep^4*mtt^7*s^2*t^7 - 837360*ep^5*mtt^7*s^2*t^7 - 302400*ep^6*mtt^7*s^2*t^7 + 42780*ep*mtt^6*mWW*s^2*t^7 + 469719*ep^2*mtt^6*mWW*s^2*t^7 + 1973710*ep^3*mtt^6*mWW*s^2*t^7 + 4018641*ep^4*mtt^6*mWW*s^2*t^7 + 3995366*ep^5*mtt^6*mWW*s^2*t^7 + 1559304*ep^6*mtt^6*mWW*s^2*t^7 - 72*mtt^5*mWW^2*s^2*t^7 - 56975*ep*mtt^5*mWW^2*s^2*t^7 - 663584*ep^2*mtt^5*mWW^2*s^2*t^7 - 2988265*ep^3*mtt^5*mWW^2*s^2*t^7 - 6501736*ep^4*mtt^5*mWW^2*s^2*t^7 - 6856948*ep^5*mtt^5*mWW^2*s^2*t^7 - 2814160*ep^6*mtt^5*mWW^2*s^2*t^7 + 202*mtt^4*mWW^3*s^2*t^7 + 22980*ep*mtt^4*mWW^3*s^2*t^7 + 289160*ep^2*mtt^4*mWW^3*s^2*t^7 + 1435956*ep^3*mtt^4*mWW^3*s^2*t^7 + 3373258*ep^4*mtt^4*mWW^3*s^2*t^7 + 3744252*ep^5*mtt^4*mWW^3*s^2*t^7 + 1580432*ep^6*mtt^4*mWW^3*s^2*t^7 + 228*mtt^3*mWW^4*s^2*t^7 + 20552*ep*mtt^3*mWW^4*s^2*t^7 + 216456*ep^2*mtt^3*mWW^4*s^2*t^7 + 933636*ep^3*mtt^3*mWW^4*s^2*t^7 + 2010404*ep^4*mtt^3*mWW^4*s^2*t^7 + 2166392*ep^5*mtt^3*mWW^4*s^2*t^7 + 936032*ep^6*mtt^3*mWW^4*s^2*t^7 - 890*mtt^2*mWW^5*s^2*t^7 - 28348*ep*mtt^2*mWW^5*s^2*t^7 - 279171*ep^2*mtt^2*mWW^5*s^2*t^7 - 1252878*ep^3*mtt^2*mWW^5*s^2*t^7 - 2828399*ep^4*mtt^2*mWW^5*s^2*t^7 - 3134442*ep^5*mtt^2*mWW^5*s^2*t^7 - 1358712*ep^6*mtt^2*mWW^5*s^2*t^7 + 688*mtt*mWW^6*s^2*t^7 + 12619*ep*mtt*mWW^6*s^2*t^7 + 98904*ep^2*mtt*mWW^6*s^2*t^7 + 403569*ep^3*mtt*mWW^6*s^2*t^7 + 874992*ep^4*mtt*mWW^6*s^2*t^7 + 950964*ep^5*mtt*mWW^6*s^2*t^7 + 407184*ep^6*mtt*mWW^6*s^2*t^7 - 156*mWW^7*s^2*t^7 - 2112*ep*mWW^7*s^2*t^7 - 11460*ep^2*mWW^7*s^2*t^7 - 31920*ep^3*mWW^7*s^2*t^7 - 48144*ep^4*mWW^7*s^2*t^7 - 37248*ep^5*mWW^7*s^2*t^7 - 11520*ep^6*mWW^7*s^2*t^7 + 10080*ep*mtt^6*s^3*t^7 + 105120*ep^2*mtt^6*s^3*t^7 + 414360*ep^3*mtt^6*s^3*t^7 + 784800*ep^4*mtt^6*s^3*t^7 + 721440*ep^5*mtt^6*s^3*t^7 + 259200*ep^6*mtt^6*s^3*t^7 - 33420*ep*mtt^5*mWW*s^3*t^7 - 360213*ep^2*mtt^5*mWW*s^3*t^7 - 1480334*ep^3*mtt^5*mWW*s^3*t^7 - 2942151*ep^4*mtt^5*mWW*s^3*t^7 - 2852794*ep^5*mtt^5*mWW*s^3*t^7 - 1085688*ep^6*mtt^5*mWW*s^3*t^7 + 24*mtt^4*mWW^2*s^3*t^7 + 38312*ep*mtt^4*mWW^2*s^3*t^7 + 428758*ep^2*mtt^4*mWW^2*s^3*t^7 + 1845666*ep^3*mtt^4*mWW^2*s^3*t^7 + 3847596*ep^4*mtt^4*mWW^2*s^3*t^7 + 3905880*ep^5*mtt^4*mWW^2*s^3*t^7 + 1550944*ep^6*mtt^4*mWW^2*s^3*t^7 - 52*mtt^3*mWW^3*s^3*t^7 - 14110*ep*mtt^3*mWW^3*s^3*t^7 - 167066*ep^2*mtt^3*mWW^3*s^3*t^7 - 772452*ep^3*mtt^3*mWW^3*s^3*t^7 - 1717616*ep^4*mtt^3*mWW^3*s^3*t^7 - 1838312*ep^5*mtt^3*mWW^3*s^3*t^7 - 760672*ep^6*mtt^3*mWW^3*s^3*t^7 - 176*mtt^2*mWW^4*s^3*t^7 - 6370*ep*mtt^2*mWW^4*s^3*t^7 - 53580*ep^2*mtt^2*mWW^4*s^3*t^7 - 191572*ep^3*mtt^2*mWW^4*s^3*t^7 - 341310*ep^4*mtt^2*mWW^4*s^3*t^7 - 301660*ep^5*mtt^2*mWW^4*s^3*t^7 - 106192*ep^6*mtt^2*mWW^4*s^3*t^7 + 380*mtt*mWW^5*s^3*t^7 + 7844*ep*mtt*mWW^5*s^3*t^7 + 59397*ep^2*mtt*mWW^5*s^3*t^7 + 218204*ep^3*mtt*mWW^5*s^3*t^7 + 418729*ep^4*mtt*mWW^5*s^3*t^7 + 403398*ep^5*mtt*mWW^5*s^3*t^7 + 153928*ep^6*mtt*mWW^5*s^3*t^7 - 176*mWW^6*s^3*t^7 - 2360*ep*mWW^6*s^3*t^7 - 12680*ep^2*mWW^6*s^3*t^7 - 34976*ep^3*mWW^6*s^3*t^7 - 52256*ep^4*mWW^6*s^3*t^7 - 40064*ep^5*mWW^6*s^3*t^7 - 12288*ep^6*mWW^6*s^3*t^7 - 4320*ep*mtt^5*s^4*t^7 - 44880*ep^2*mtt^5*s^4*t^7 - 176040*ep^3*mtt^5*s^4*t^7 - 331500*ep^4*mtt^5*s^4*t^7 - 302760*ep^5*mtt^5*s^4*t^7 - 108000*ep^6*mtt^5*s^4*t^7 + 11400*ep*mtt^4*mWW*s^4*t^7 + 120416*ep^2*mtt^4*mWW*s^4*t^7 + 482570*ep^3*mtt^4*mWW*s^4*t^7 + 932122*ep^4*mtt^4*mWW*s^4*t^7 + 876292*ep^5*mtt^4*mWW*s^4*t^7 + 322800*ep^6*mtt^4*mWW*s^4*t^7 - 9288*ep*mtt^3*mWW^2*s^4*t^7 - 98648*ep^2*mtt^3*mWW^2*s^4*t^7 - 398342*ep^3*mtt^3*mWW^2*s^4*t^7 - 777022*ep^4*mtt^3*mWW^2*s^4*t^7 - 739468*ep^5*mtt^3*mWW^2*s^4*t^7 - 276432*ep^6*mtt^3*mWW^2*s^4*t^7 + 1656*ep*mtt^2*mWW^3*s^4*t^7 + 15568*ep^2*mtt^2*mWW^3*s^4*t^7 + 53134*ep^3*mtt^2*mWW^3*s^4*t^7 + 83678*ep^4*mtt^2*mWW^3*s^4*t^7 + 61100*ep^5*mtt^2*mWW^3*s^4*t^7 + 16464*ep^6*mtt^2*mWW^3*s^4*t^7 + 552*ep*mtt*mWW^4*s^4*t^7 + 7544*ep^2*mtt*mWW^4*s^4*t^7 + 38678*ep^3*mtt*mWW^4*s^4*t^7 + 92722*ep^4*mtt*mWW^4*s^4*t^7 + 104836*ep^5*mtt*mWW^4*s^4*t^7 + 45168*ep^6*mtt*mWW^4*s^4*t^7 + 720*ep*mtt^4*s^5*t^7 + 7440*ep^2*mtt^4*s^5*t^7 + 28980*ep^3*mtt^4*s^5*t^7 + 54120*ep^4*mtt^4*s^5*t^7 + 48960*ep^5*mtt^4*s^5*t^7 + 17280*ep^6*mtt^4*s^5*t^7 - 1200*ep*mtt^3*mWW*s^5*t^7 - 12336*ep^2*mtt^3*mWW*s^5*t^7 - 47724*ep^3*mtt^3*mWW*s^5*t^7 - 88392*ep^4*mtt^3*mWW*s^5*t^7 - 79200*ep^5*mtt^3*mWW*s^5*t^7 - 27648*ep^6*mtt^3*mWW*s^5*t^7 + 240*ep*mtt^2*mWW^2*s^5*t^7 + 2352*ep^2*mtt^2*mWW^2*s^5*t^7 + 8508*ep^3*mtt^2*mWW^2*s^5*t^7 + 14424*ep^4*mtt^2*mWW^2*s^5*t^7 + 11520*ep^5*mtt^2*mWW^2*s^5*t^7 + 3456*ep^6*mtt^2*mWW^2*s^5*t^7 + 240*ep*mtt*mWW^3*s^5*t^7 + 2544*ep^2*mtt*mWW^3*s^5*t^7 + 10236*ep^3*mtt*mWW^3*s^5*t^7 + 19848*ep^4*mtt*mWW^3*s^5*t^7 + 18720*ep^5*mtt*mWW^3*s^5*t^7 + 6912*ep^6*mtt*mWW^3*s^5*t^7 + 1500*ep*mtt^8*t^8 + 15930*ep^2*mtt^8*t^8 + 64260*ep^3*mtt^8*t^8 + 125010*ep^4*mtt^8*t^8 + 118380*ep^5*mtt^8*t^8 + 43920*ep^6*mtt^8*t^8 - 6411*ep*mtt^7*mWW*t^8 - 75519*ep^2*mtt^7*mWW*t^8 - 342147*ep^3*mtt^7*mWW*t^8 - 748749*ep^4*mtt^7*mWW*t^8 - 794802*ep^5*mtt^7*mWW*t^8 - 328632*ep^6*mtt^7*mWW*t^8 + 8961*ep*mtt^6*mWW^2*t^8 + 114432*ep^2*mtt^6*mWW^2*t^8 + 558231*ep^3*mtt^6*mWW^2*t^8 + 1298124*ep^4*mtt^6*mWW^2*t^8 + 1445460*ep^5*mtt^6*mWW^2*t^8 + 620112*ep^6*mtt^6*mWW^2*t^8 + 30*mtt^5*mWW^3*t^8 - 1686*ep*mtt^5*mWW^3*t^8 - 28008*ep^2*mtt^5*mWW^3*t^8 - 152880*ep^3*mtt^5*mWW^3*t^8 - 371556*ep^4*mtt^5*mWW^3*t^8 - 412920*ep^5*mtt^5*mWW^3*t^8 - 170400*ep^6*mtt^5*mWW^3*t^8 + 54*mtt^4*mWW^4*t^8 - 4902*ep*mtt^4*mWW^4*t^8 - 73638*ep^2*mtt^4*mWW^4*t^8 - 398736*ep^3*mtt^4*mWW^4*t^8 - 1018818*ep^4*mtt^4*mWW^4*t^8 - 1244604*ep^5*mtt^4*mWW^4*t^8 - 585936*ep^6*mtt^4*mWW^4*t^8 - 426*mtt^3*mWW^5*t^8 - 1983*ep*mtt^3*mWW^5*t^8 + 27375*ep^2*mtt^3*mWW^5*t^8 + 249963*ep^3*mtt^3*mWW^5*t^8 + 771621*ep^4*mtt^3*mWW^5*t^8 + 1040514*ep^5*mtt^3*mWW^5*t^8 + 520056*ep^6*mtt^3*mWW^5*t^8 + 570*mtt^2*mWW^6*t^8 + 8577*ep*mtt^2*mWW^6*t^8 + 47640*ep^2*mtt^2*mWW^6*t^8 + 119709*ep^3*mtt^2*mWW^6*t^8 + 126240*ep^4*mtt^2*mWW^6*t^8 + 17316*ep^5*mtt^2*mWW^6*t^8 - 36912*ep^6*mtt^2*mWW^6*t^8 - 228*mtt*mWW^7*t^8 - 4056*ep*mtt*mWW^7*t^8 - 28212*ep^2*mtt*mWW^7*t^8 - 98400*ep^3*mtt*mWW^7*t^8 - 181872*ep^4*mtt*mWW^7*t^8 - 169344*ep^5*mtt*mWW^7*t^8 - 62208*ep^6*mtt*mWW^7*t^8 - 5460*ep*mtt^7*s*t^8 - 57870*ep^2*mtt^7*s*t^8 - 232860*ep^3*mtt^7*s*t^8 - 451710*ep^4*mtt^7*s*t^8 - 426420*ep^5*mtt^7*s*t^8 - 157680*ep^6*mtt^7*s*t^8 + 21558*ep*mtt^6*mWW*s*t^8 + 247774*ep^2*mtt^6*mWW*s*t^8 + 1094176*ep^3*mtt^6*mWW*s*t^8 + 2337376*ep^4*mtt^6*mWW*s*t^8 + 2427440*ep^5*mtt^6*mWW*s*t^8 + 984256*ep^6*mtt^6*mWW*s*t^8 - 30915*ep*mtt^5*mWW^2*s*t^8 - 383868*ep^2*mtt^5*mWW^2*s*t^8 - 1825763*ep^3*mtt^5*mWW^2*s*t^8 - 4156250*ep^4*mtt^5*mWW^2*s*t^8 - 4546456*ep^5*mtt^5*mWW^2*s*t^8 - 1921408*ep^6*mtt^5*mWW^2*s*t^8 - 74*mtt^4*mWW^3*s*t^8 + 15714*ep*mtt^4*mWW^3*s*t^8 + 222600*ep^2*mtt^4*mWW^3*s*t^8 + 1152562*ep^3*mtt^4*mWW^3*s*t^8 + 2773658*ep^4*mtt^4*mWW^3*s*t^8 + 3139204*ep^5*mtt^4*mWW^3*s*t^8 + 1350896*ep^6*mtt^4*mWW^3*s*t^8 + 122*mtt^3*mWW^4*s*t^8 + 3406*ep*mtt^3*mWW^4*s*t^8 + 23382*ep^2*mtt^3*mWW^4*s*t^8 + 68418*ep^3*mtt^3*mWW^4*s*t^8 + 113712*ep^4*mtt^3*mWW^4*s*t^8 + 128024*ep^5*mtt^3*mWW^4*s*t^8 + 73696*ep^6*mtt^3*mWW^4*s*t^8 - 34*mtt^2*mWW^5*s*t^8 - 5606*ep*mtt^2*mWW^5*s*t^8 - 73214*ep^2*mtt^2*mWW^5*s*t^8 - 375888*ep^3*mtt^2*mWW^5*s*t^8 - 924498*ep^4*mtt^2*mWW^5*s*t^8 - 1094812*ep^5*mtt^2*mWW^5*s*t^8 - 502608*ep^6*mtt^2*mWW^5*s*t^8 - 14*mtt*mWW^6*s*t^8 + 1303*ep*mtt*mWW^6*s*t^8 + 21196*ep^2*mtt*mWW^6*s*t^8 + 119355*ep^3*mtt*mWW^6*s*t^8 + 307712*ep^4*mtt*mWW^6*s*t^8 + 373020*ep^5*mtt*mWW^6*s*t^8 + 172848*ep^6*mtt*mWW^6*s*t^8 + 7380*ep*mtt^6*s^2*t^8 + 78030*ep^2*mtt^6*s^2*t^8 + 313020*ep^3*mtt^6*s^2*t^8 + 605070*ep^4*mtt^6*s^2*t^8 + 568980*ep^5*mtt^6*s^2*t^8 + 209520*ep^6*mtt^6*s^2*t^8 - 25587*ep*mtt^5*mWW*s^2*t^8 - 286655*ep^2*mtt^5*mWW*s^2*t^8 - 1230991*ep^3*mtt^5*mWW*s^2*t^8 - 2558097*ep^4*mtt^5*mWW*s^2*t^8 - 2588282*ep^5*mtt^5*mWW*s^2*t^8 - 1024408*ep^6*mtt^5*mWW*s^2*t^8 + 32274*ep*mtt^4*mWW^2*s^2*t^8 + 383840*ep^2*mtt^4*mWW^2*s^2*t^8 + 1752718*ep^3*mtt^4*mWW^2*s^2*t^8 + 3852672*ep^4*mtt^4*mWW^2*s^2*t^8 + 4092824*ep^5*mtt^4*mWW^2*s^2*t^8 + 1688032*ep^6*mtt^4*mWW^2*s^2*t^8 + 44*mtt^3*mWW^3*s^2*t^8 - 16260*ep*mtt^3*mWW^3*s^2*t^8 - 212792*ep^2*mtt^3*mWW^3*s^2*t^8 - 1044488*ep^3*mtt^3*mWW^3*s^2*t^8 - 2423704*ep^4*mtt^3*mWW^3*s^2*t^8 - 2677936*ep^5*mtt^3*mWW^3*s^2*t^8 - 1135424*ep^6*mtt^3*mWW^3*s^2*t^8 - 148*mtt^2*mWW^4*s^2*t^8 + 312*ep*mtt^2*mWW^4*s^2*t^8 + 25854*ep^2*mtt^2*mWW^4*s^2*t^8 + 176084*ep^3*mtt^2*mWW^4*s^2*t^8 + 474782*ep^4*mtt^2*mWW^4*s^2*t^8 + 567700*ep^5*mtt^2*mWW^4*s^2*t^8 + 250736*ep^6*mtt^2*mWW^4*s^2*t^8 + 152*mtt*mWW^5*s^2*t^8 + 2529*ep*mtt*mWW^5*s^2*t^8 + 15227*ep^2*mtt*mWW^5*s^2*t^8 + 43377*ep^3*mtt*mWW^5*s^2*t^8 + 63869*ep^4*mtt*mWW^5*s^2*t^8 + 47946*ep^5*mtt*mWW^5*s^2*t^8 + 15000*ep^6*mtt*mWW^5*s^2*t^8 - 48*mWW^6*s^2*t^8 - 648*ep*mWW^6*s^2*t^8 - 3504*ep^2*mWW^6*s^2*t^8 - 9720*ep^3*mWW^6*s^2*t^8 - 14592*ep^4*mWW^6*s^2*t^8 - 11232*ep^5*mWW^6*s^2*t^8 - 3456*ep^6*mWW^6*s^2*t^8 - 4380*ep*mtt^5*s^3*t^8 - 46170*ep^2*mtt^5*s^3*t^8 - 184500*ep^3*mtt^5*s^3*t^8 - 355050*ep^4*mtt^5*s^3*t^8 - 332220*ep^5*mtt^5*s^3*t^8 - 121680*ep^6*mtt^5*s^3*t^8 + 12360*ep*mtt^4*mWW*s^3*t^8 + 134464*ep^2*mtt^4*mWW*s^3*t^8 + 558258*ep^3*mtt^4*mWW*s^3*t^8 + 1120118*ep^4*mtt^4*mWW*s^3*t^8 + 1094604*ep^5*mtt^4*mWW*s^3*t^8 + 418896*ep^6*mtt^4*mWW*s^3*t^8 - 11712*ep*mtt^3*mWW^2*s^3*t^8 - 130820*ep^2*mtt^3*mWW^2*s^3*t^8 - 559714*ep^3*mtt^3*mWW^2*s^3*t^8 - 1158154*ep^4*mtt^3*mWW^2*s^3*t^8 - 1166180*ep^5*mtt^3*mWW^2*s^3*t^8 - 459120*ep^6*mtt^3*mWW^2*s^3*t^8 + 3864*ep*mtt^2*mWW^3*s^3*t^8 + 42928*ep^2*mtt^2*mWW^3*s^3*t^8 + 182654*ep^3*mtt^2*mWW^3*s^3*t^8 + 376154*ep^4*mtt^2*mWW^3*s^3*t^8 + 377428*ep^5*mtt^2*mWW^3*s^3*t^8 + 148272*ep^6*mtt^2*mWW^3*s^3*t^8 - 132*ep*mtt*mWW^4*s^3*t^8 - 402*ep^2*mtt*mWW^4*s^3*t^8 + 3302*ep^3*mtt*mWW^4*s^3*t^8 + 16932*ep^4*mtt*mWW^4*s^3*t^8 + 26368*ep^5*mtt*mWW^4*s^3*t^8 + 13632*ep^6*mtt*mWW^4*s^3*t^8 + 960*ep*mtt^4*s^4*t^8 + 10080*ep^2*mtt^4*s^4*t^8 + 40080*ep^3*mtt^4*s^4*t^8 + 76680*ep^4*mtt^4*s^4*t^8 + 71280*ep^5*mtt^4*s^4*t^8 + 25920*ep^6*mtt^4*s^4*t^8 - 1920*ep*mtt^3*mWW*s^4*t^8 - 20064*ep^2*mtt^3*mWW*s^4*t^8 - 79296*ep^3*mtt^3*mWW*s^4*t^8 - 150648*ep^4*mtt^3*mWW*s^4*t^8 - 138960*ep^5*mtt^3*mWW*s^4*t^8 - 50112*ep^6*mtt^3*mWW*s^4*t^8 + 960*ep*mtt^2*mWW^2*s^4*t^8 + 9888*ep^2*mtt^2*mWW^2*s^4*t^8 + 38352*ep^3*mtt^2*mWW^2*s^4*t^8 + 71256*ep^4*mtt^2*mWW^2*s^4*t^8 + 64080*ep^5*mtt^2*mWW^2*s^4*t^8 + 22464*ep^6*mtt^2*mWW^2*s^4*t^8 + 96*ep^2*mtt*mWW^3*s^4*t^8 + 864*ep^3*mtt*mWW^3*s^4*t^8 + 2712*ep^4*mtt*mWW^3*s^4*t^8 + 3600*ep^5*mtt*mWW^3*s^4*t^8 + 1728*ep^6*mtt*mWW^3*s^4*t^8 - 936*ep*mtt^7*t^9 - 10056*ep^2*mtt^7*t^9 - 41142*ep^3*mtt^7*t^9 - 81294*ep^4*mtt^7*t^9 - 78252*ep^5*mtt^7*t^9 - 29520*ep^6*mtt^7*t^9 + 4329*ep*mtt^6*mWW*t^9 + 52212*ep^2*mtt^6*mWW*t^9 + 241869*ep^3*mtt^6*mWW*t^9 + 539046*ep^4*mtt^6*mWW*t^9 + 580200*ep^5*mtt^6*mWW*t^9 + 242304*ep^6*mtt^6*mWW*t^9 - 7122*ep*mtt^5*mWW^2*t^9 - 92994*ep^2*mtt^5*mWW^2*t^9 - 461982*ep^3*mtt^5*mWW^2*t^9 - 1088790*ep^4*mtt^5*mWW^2*t^9 - 1224012*ep^5*mtt^5*mWW^2*t^9 - 528720*ep^6*mtt^5*mWW^2*t^9 - 12*mtt^4*mWW^3*t^9 + 4320*ep*mtt^4*mWW^3*t^9 + 61338*ep^2*mtt^4*mWW^3*t^9 + 321144*ep^3*mtt^4*mWW^3*t^9 + 782946*ep^4*mtt^4*mWW^3*t^9 + 899292*ep^5*mtt^4*mWW^3*t^9 + 393552*ep^6*mtt^4*mWW^3*t^9 + 48*mtt^3*mWW^4*t^9 + 804*ep*mtt^3*mWW^4*t^9 + 5142*ep^2*mtt^3*mWW^4*t^9 + 17598*ep^3*mtt^3*mWW^4*t^9 + 37332*ep^4*mtt^3*mWW^4*t^9 + 46272*ep^5*mtt^3*mWW^4*t^9 + 24384*ep^6*mtt^3*mWW^4*t^9 - 60*mtt^2*mWW^5*t^9 - 2109*ep*mtt^2*mWW^5*t^9 - 23046*ep^2*mtt^2*mWW^5*t^9 - 113193*ep^3*mtt^2*mWW^5*t^9 - 275808*ep^4*mtt^2*mWW^5*t^9 - 325860*ep^5*mtt^2*mWW^5*t^9 - 148944*ep^6*mtt^2*mWW^5*t^9 + 24*mtt*mWW^6*t^9 + 714*ep*mtt*mWW^6*t^9 + 7404*ep^2*mtt*mWW^6*t^9 + 35706*ep^3*mtt*mWW^6*t^9 + 86568*ep^4*mtt*mWW^6*t^9 + 102360*ep^5*mtt*mWW^6*t^9 + 46944*ep^6*mtt*mWW^6*t^9 + 2592*ep*mtt^6*s*t^9 + 27792*ep^2*mtt^6*s*t^9 + 113424*ep^3*mtt^6*s*t^9 + 223488*ep^4*mtt^6*s*t^9 + 214464*ep^5*mtt^6*s*t^9 + 80640*ep^6*mtt^6*s*t^9 - 10149*ep*mtt^5*mWW*s*t^9 - 118670*ep^2*mtt^5*mWW*s*t^9 - 533017*ep^3*mtt^5*mWW*s*t^9 - 1155232*ep^4*mtt^5*mWW*s*t^9 - 1213412*ep^5*mtt^5*mWW*s*t^9 - 496080*ep^6*mtt^5*mWW*s*t^9 + 14652*ep*mtt^4*mWW^2*s*t^9 + 184468*ep^2*mtt^4*mWW^2*s*t^9 + 887844*ep^3*mtt^4*mWW^2*s*t^9 + 2039336*ep^4*mtt^4*mWW^2*s*t^9 + 2245152*ep^5*mtt^4*mWW^2*s*t^9 + 953088*ep^6*mtt^4*mWW^2*s*t^9 + 12*mtt^3*mWW^3*s*t^9 - 9156*ep*mtt^3*mWW^3*s*t^9 - 125076*ep^2*mtt^3*mWW^3*s*t^9 - 639432*ep^3*mtt^3*mWW^3*s*t^9 - 1533456*ep^4*mtt^3*mWW^3*s*t^9 - 1740192*ep^5*mtt^3*mWW^3*s*t^9 - 754560*ep^6*mtt^3*mWW^3*s*t^9 - 24*mtt^2*mWW^4*s*t^9 + 1992*ep*mtt^2*mWW^4*s*t^9 + 32468*ep^2*mtt^2*mWW^4*s*t^9 + 180280*ep^3*mtt^2*mWW^4*s*t^9 + 452392*ep^4*mtt^2*mWW^4*s*t^9 + 526256*ep^5*mtt^2*mWW^4*s*t^9 + 230976*ep^6*mtt^2*mWW^4*s*t^9 + 12*mtt*mWW^5*s*t^9 + 69*ep*mtt*mWW^5*s*t^9 - 982*ep^2*mtt*mWW^5*s*t^9 - 9099*ep^3*mtt*mWW^5*s*t^9 - 26528*ep^4*mtt*mWW^5*s*t^9 - 32268*ep^5*mtt*mWW^5*s*t^9 - 14064*ep^6*mtt*mWW^5*s*t^9 - 2376*ep*mtt^5*s^2*t^9 - 25416*ep^2*mtt^5*s^2*t^9 - 103422*ep^3*mtt^5*s^2*t^9 - 203094*ep^4*mtt^5*s^2*t^9 - 194172*ep^5*mtt^5*s^2*t^9 - 72720*ep^6*mtt^5*s^2*t^9 + 7500*ep*mtt^4*mWW*s^2*t^9 + 84314*ep^2*mtt^4*mWW*s^2*t^9 + 363232*ep^3*mtt^4*mWW*s^2*t^9 + 756478*ep^4*mtt^4*mWW*s^2*t^9 + 766052*ep^5*mtt^4*mWW*s^2*t^9 + 303024*ep^6*mtt^4*mWW*s^2*t^9 - 8316*ep*mtt^3*mWW^2*s^2*t^9 - 97986*ep^2*mtt^3*mWW^2*s^2*t^9 - 443232*ep^3*mtt^3*mWW^2*s^2*t^9 - 965814*ep^4*mtt^3*mWW^2*s^2*t^9 - 1017972*ep^5*mtt^3*mWW^2*s^2*t^9 - 416880*ep^6*mtt^3*mWW^2*s^2*t^9 + 3636*ep*mtt^2*mWW^3*s^2*t^9 + 44694*ep^2*mtt^2*mWW^3*s^2*t^9 + 210456*ep^3*mtt^2*mWW^3*s^2*t^9 + 474570*ep^4*mtt^2*mWW^3*s^2*t^9 + 514476*ep^5*mtt^2*mWW^3*s^2*t^9 + 215568*ep^6*mtt^2*mWW^3*s^2*t^9 - 444*ep*mtt*mWW^4*s^2*t^9 - 5606*ep^2*mtt*mWW^4*s^2*t^9 - 27034*ep^3*mtt*mWW^4*s^2*t^9 - 62140*ep^4*mtt*mWW^4*s^2*t^9 - 68384*ep^5*mtt*mWW^4*s^2*t^9 - 28992*ep^6*mtt*mWW^4*s^2*t^9 + 720*ep*mtt^4*s^3*t^9 + 7680*ep^2*mtt^4*s^3*t^9 + 31140*ep^3*mtt^4*s^3*t^9 + 60900*ep^4*mtt^4*s^3*t^9 + 57960*ep^5*mtt^4*s^3*t^9 + 21600*ep^6*mtt^4*s^3*t^9 - 1680*ep*mtt^3*mWW*s^3*t^9 - 17856*ep^2*mtt^3*mWW*s^3*t^9 - 72084*ep^3*mtt^3*mWW*s^3*t^9 - 140292*ep^4*mtt^3*mWW*s^3*t^9 - 132840*ep^5*mtt^3*mWW*s^3*t^9 - 49248*ep^6*mtt^3*mWW*s^3*t^9 + 1200*ep*mtt^2*mWW^2*s^3*t^9 + 12672*ep^2*mtt^2*mWW^2*s^3*t^9 + 50748*ep^3*mtt^2*mWW^2*s^3*t^9 + 97884*ep^4*mtt^2*mWW^2*s^3*t^9 + 91800*ep^5*mtt^2*mWW^2*s^3*t^9 + 33696*ep^6*mtt^2*mWW^2*s^3*t^9 - 240*ep*mtt*mWW^3*s^3*t^9 - 2496*ep^2*mtt*mWW^3*s^3*t^9 - 9804*ep^3*mtt*mWW^3*s^3*t^9 - 18492*ep^4*mtt*mWW^3*s^3*t^9 - 16920*ep^5*mtt*mWW^3*s^3*t^9 - 6048*ep^6*mtt*mWW^3*s^3*t^9 + 324*ep*mtt^6*t^10 + 3522*ep^2*mtt^6*t^10 + 14610*ep^3*mtt^6*t^10 + 29292*ep^4*mtt^6*t^10 + 28608*ep^5*mtt^6*t^10 + 10944*ep^6*mtt^6*t^10 - 1572*ep*mtt^5*mWW*t^10 - 19386*ep^2*mtt^5*mWW*t^10 - 91614*ep^3*mtt^5*mWW*t^10 - 207396*ep^4*mtt^5*mWW*t^10 - 225792*ep^5*mtt^5*mWW*t^10 - 95040*ep^6*mtt^5*mWW*t^10 + 2772*ep*mtt^4*mWW^2*t^10 + 37026*ep^2*mtt^4*mWW^2*t^10 + 187182*ep^3*mtt^4*mWW^2*t^10 + 446436*ep^4*mtt^4*mWW^2*t^10 + 505728*ep^5*mtt^4*mWW^2*t^10 + 219456*ep^6*mtt^4*mWW^2*t^10 - 2124*ep*mtt^3*mWW^3*t^10 - 29982*ep^2*mtt^3*mWW^3*t^10 - 157962*ep^3*mtt^3*mWW^3*t^10 - 387852*ep^4*mtt^3*mWW^3*t^10 - 448512*ep^5*mtt^3*mWW^3*t^10 - 197568*ep^6*mtt^3*mWW^3*t^10 + 600*ep*mtt^2*mWW^4*t^10 + 8820*ep^2*mtt^2*mWW^4*t^10 + 47784*ep^3*mtt^2*mWW^4*t^10 + 119520*ep^4*mtt^2*mWW^4*t^10 + 139968*ep^5*mtt^2*mWW^4*t^10 + 62208*ep^6*mtt^2*mWW^4*t^10 - 612*ep*mtt^5*s*t^10 - 6642*ep^2*mtt^5*s*t^10 - 27498*ep^3*mtt^5*s*t^10 - 55008*ep^4*mtt^5*s*t^10 - 53592*ep^5*mtt^5*s*t^10 - 20448*ep^6*mtt^5*s*t^10 + 2268*ep*mtt^4*mWW*s*t^10 + 26598*ep^2*mtt^4*mWW*s*t^10 + 119754*ep^3*mtt^4*mWW*s*t^10 + 259872*ep^4*mtt^4*mWW*s*t^10 + 272952*ep^5*mtt^4*mWW*s*t^10 + 111456*ep^6*mtt^4*mWW*s*t^10 - 3036*ep*mtt^3*mWW^2*s*t^10 - 38118*ep^2*mtt^3*mWW^2*s*t^10 - 182922*ep^3*mtt^3*mWW^2*s*t^10 - 418848*ep^4*mtt^3*mWW^2*s*t^10 - 459576*ep^5*mtt^3*mWW^2*s*t^10 - 194400*ep^6*mtt^3*mWW^2*s*t^10 + 1716*ep*mtt^2*mWW^3*s*t^10 + 23010*ep^2*mtt^2*mWW^3*s*t^10 + 116574*ep^3*mtt^2*mWW^3*s*t^10 + 278112*ep^4*mtt^2*mWW^3*s*t^10 + 314664*ep^5*mtt^2*mWW^3*s*t^10 + 136224*ep^6*mtt^2*mWW^3*s*t^10 - 336*ep*mtt*mWW^4*s*t^10 - 4848*ep^2*mtt*mWW^4*s*t^10 - 25908*ep^3*mtt*mWW^4*s*t^10 - 64128*ep^4*mtt*mWW^4*s*t^10 - 74448*ep^5*mtt*mWW^4*s*t^10 - 32832*ep^6*mtt*mWW^4*s*t^10 + 288*ep*mtt^4*s^2*t^10 + 3120*ep^2*mtt^4*s^2*t^10 + 12888*ep^3*mtt^4*s^2*t^10 + 25716*ep^4*mtt^4*s^2*t^10 + 24984*ep^5*mtt^4*s^2*t^10 + 9504*ep^6*mtt^4*s^2*t^10 - 768*ep*mtt^3*mWW*s^2*t^10 - 8304*ep^2*mtt^3*mWW*s^2*t^10 - 34224*ep^3*mtt^3*mWW*s^2*t^10 - 68124*ep^4*mtt^3*mWW*s^2*t^10 - 66024*ep^5*mtt^3*mWW*s^2*t^10 - 25056*ep^6*mtt^3*mWW*s^2*t^10 + 672*ep*mtt^2*mWW^2*s^2*t^10 + 7248*ep^2*mtt^2*mWW^2*s^2*t^10 + 29784*ep^3*mtt^2*mWW^2*s^2*t^10 + 59100*ep^4*mtt^2*mWW^2*s^2*t^10 + 57096*ep^5*mtt^2*mWW^2*s^2*t^10 + 21600*ep^6*mtt^2*mWW^2*s^2*t^10 - 192*ep*mtt*mWW^3*s^2*t^10 - 2064*ep^2*mtt*mWW^3*s^2*t^10 - 8448*ep^3*mtt*mWW^3*s^2*t^10 - 16692*ep^4*mtt*mWW^3*s^2*t^10 - 16056*ep^5*mtt*mWW^3*s^2*t^10 - 6048*ep^6*mtt*mWW^3*s^2*t^10 - 48*ep*mtt^5*t^11 - 528*ep^2*mtt^5*t^11 - 2220*ep^3*mtt^5*t^11 - 4512*ep^4*mtt^5*t^11 - 4464*ep^5*mtt^5*t^11 - 1728*ep^6*mtt^5*t^11 + 240*ep*mtt^4*mWW*t^11 + 3024*ep^2*mtt^4*mWW*t^11 + 14556*ep^3*mtt^4*mWW*t^11 + 33408*ep^4*mtt^4*mWW*t^11 + 36720*ep^5*mtt^4*mWW*t^11 + 15552*ep^6*mtt^4*mWW*t^11 - 432*ep*mtt^3*mWW^2*t^11 - 5904*ep^2*mtt^3*mWW^2*t^11 - 30348*ep^3*mtt^3*mWW^2*t^11 - 73152*ep^4*mtt^3*mWW^2*t^11 - 83376*ep^5*mtt^3*mWW^2*t^11 - 36288*ep^6*mtt^3*mWW^2*t^11 + 336*ep*mtt^2*mWW^3*t^11 + 4848*ep^2*mtt^2*mWW^3*t^11 + 25908*ep^3*mtt^2*mWW^3*t^11 + 64128*ep^4*mtt^2*mWW^3*t^11 + 74448*ep^5*mtt^2*mWW^3*t^11 + 32832*ep^6*mtt^2*mWW^3*t^11 - 96*ep*mtt*mWW^4*t^11 - 1440*ep^2*mtt*mWW^4*t^11 - 7896*ep^3*mtt*mWW^4*t^11 - 19872*ep^4*mtt*mWW^4*t^11 - 23328*ep^5*mtt*mWW^4*t^11 - 10368*ep^6*mtt*mWW^4*t^11 + 48*ep*mtt^4*s*t^11 + 528*ep^2*mtt^4*s*t^11 + 2220*ep^3*mtt^4*s*t^11 + 4512*ep^4*mtt^4*s*t^11 + 4464*ep^5*mtt^4*s*t^11 + 1728*ep^6*mtt^4*s*t^11 - 144*ep*mtt^3*mWW*s*t^11 - 1584*ep^2*mtt^3*mWW*s*t^11 - 6660*ep^3*mtt^3*mWW*s*t^11 - 13536*ep^4*mtt^3*mWW*s*t^11 - 13392*ep^5*mtt^3*mWW*s*t^11 - 5184*ep^6*mtt^3*mWW*s*t^11 + 144*ep*mtt^2*mWW^2*s*t^11 + 1584*ep^2*mtt^2*mWW^2*s*t^11 + 6660*ep^3*mtt^2*mWW^2*s*t^11 + 13536*ep^4*mtt^2*mWW^2*s*t^11 + 13392*ep^5*mtt^2*mWW^2*s*t^11 + 5184*ep^6*mtt^2*mWW^2*s*t^11 - 48*ep*mtt*mWW^3*s*t^11 - 528*ep^2*mtt*mWW^3*s*t^11 - 2220*ep^3*mtt*mWW^3*s*t^11 - 4512*ep^4*mtt*mWW^3*s*t^11 - 4464*ep^5*mtt*mWW^3*s*t^11 - 1728*ep^6*mtt*mWW^3*s*t^11))/(32*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mtt*mWW^3*(-mtt + mWW)^2*(-mtt + s)^3*t*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -(-18*ep^3*mtt^7*mWW^7*s^2 - 156*ep^4*mtt^7*mWW^7*s^2 - 462*ep^5*mtt^7*mWW^7*s^2 - 564*ep^6*mtt^7*mWW^7*s^2 - 240*ep^7*mtt^7*mWW^7*s^2 - 12*ep^2*mtt^6*mWW^8*s^2 - 92*ep^3*mtt^6*mWW^8*s^2 - 128*ep^4*mtt^6*mWW^8*s^2 + 296*ep^5*mtt^6*mWW^8*s^2 + 776*ep^6*mtt^6*mWW^8*s^2 + 432*ep^7*mtt^6*mWW^8*s^2 + 28*ep^2*mtt^5*mWW^9*s^2 + 302*ep^3*mtt^5*mWW^9*s^2 + 1052*ep^4*mtt^5*mWW^9*s^2 + 1566*ep^5*mtt^5*mWW^9*s^2 + 1020*ep^6*mtt^5*mWW^9*s^2 + 256*ep^7*mtt^5*mWW^9*s^2 - 20*ep^2*mtt^4*mWW^10*s^2 - 252*ep^3*mtt^4*mWW^10*s^2 - 1072*ep^4*mtt^4*mWW^10*s^2 - 2120*ep^5*mtt^4*mWW^10*s^2 - 2064*ep^6*mtt^4*mWW^10*s^2 - 832*ep^7*mtt^4*mWW^10*s^2 + 4*ep^2*mtt^3*mWW^11*s^2 + 60*ep^3*mtt^3*mWW^11*s^2 + 304*ep^4*mtt^3*mWW^11*s^2 + 720*ep^5*mtt^3*mWW^11*s^2 + 832*ep^6*mtt^3*mWW^11*s^2 + 384*ep^7*mtt^3*mWW^11*s^2 + 72*ep^3*mtt^6*mWW^7*s^3 + 624*ep^4*mtt^6*mWW^7*s^3 + 1848*ep^5*mtt^6*mWW^7*s^3 + 2256*ep^6*mtt^6*mWW^7*s^3 + 960*ep^7*mtt^6*mWW^7*s^3 + 30*ep^2*mtt^5*mWW^8*s^3 + 158*ep^3*mtt^5*mWW^8*s^3 - 302*ep^4*mtt^5*mWW^8*s^3 - 2586*ep^5*mtt^5*mWW^8*s^3 - 4204*ep^6*mtt^5*mWW^8*s^3 - 2048*ep^7*mtt^5*mWW^8*s^3 - 58*ep^2*mtt^4*mWW^9*s^3 - 540*ep^3*mtt^4*mWW^9*s^3 - 1362*ep^4*mtt^4*mWW^9*s^3 - 632*ep^5*mtt^4*mWW^9*s^3 + 1312*ep^6*mtt^4*mWW^9*s^3 + 1040*ep^7*mtt^4*mWW^9*s^3 + 26*ep^2*mtt^3*mWW^10*s^3 + 298*ep^3*mtt^3*mWW^10*s^3 + 1014*ep^4*mtt^3*mWW^10*s^3 + 1370*ep^5*mtt^3*mWW^10*s^3 + 724*ep^6*mtt^3*mWW^10*s^3 + 144*ep^7*mtt^3*mWW^10*s^3 + 2*ep^2*mtt^2*mWW^11*s^3 + 12*ep^3*mtt^2*mWW^11*s^3 + 26*ep^4*mtt^2*mWW^11*s^3 - 88*ep^6*mtt^2*mWW^11*s^3 - 96*ep^7*mtt^2*mWW^11*s^3 - 108*ep^3*mtt^5*mWW^7*s^4 - 936*ep^4*mtt^5*mWW^7*s^4 - 2772*ep^5*mtt^5*mWW^7*s^4 - 3384*ep^6*mtt^5*mWW^7*s^4 - 1440*ep^7*mtt^5*mWW^7*s^4 - 24*ep^2*mtt^4*mWW^8*s^4 - 16*ep^3*mtt^4*mWW^8*s^4 + 1228*ep^4*mtt^4*mWW^8*s^4 + 5052*ep^5*mtt^4*mWW^8*s^4 + 7064*ep^6*mtt^4*mWW^8*s^4 + 3232*ep^7*mtt^4*mWW^8*s^4 + 38*ep^2*mtt^3*mWW^9*s^4 + 268*ep^3*mtt^3*mWW^9*s^4 + 18*ep^4*mtt^3*mWW^9*s^4 - 2452*ep^5*mtt^3*mWW^9*s^4 - 4640*ep^6*mtt^3*mWW^9*s^4 - 2400*ep^7*mtt^3*mWW^9*s^4 - 8*ep^2*mtt^2*mWW^10*s^4 - 72*ep^3*mtt^2*mWW^10*s^4 + 20*ep^4*mtt^2*mWW^10*s^4 + 892*ep^5*mtt^2*mWW^10*s^4 + 1704*ep^6*mtt^2*mWW^10*s^4 + 896*ep^7*mtt^2*mWW^10*s^4 - 6*ep^2*mtt*mWW^11*s^4 - 72*ep^3*mtt*mWW^11*s^4 - 330*ep^4*mtt*mWW^11*s^4 - 720*ep^5*mtt*mWW^11*s^4 - 744*ep^6*mtt*mWW^11*s^4 - 288*ep^7*mtt*mWW^11*s^4 + 72*ep^3*mtt^4*mWW^7*s^5 + 624*ep^4*mtt^4*mWW^7*s^5 + 1848*ep^5*mtt^4*mWW^7*s^5 + 2256*ep^6*mtt^4*mWW^7*s^5 + 960*ep^7*mtt^4*mWW^7*s^5 + 6*ep^2*mtt^3*mWW^8*s^5 - 74*ep^3*mtt^3*mWW^8*s^5 - 1038*ep^4*mtt^3*mWW^8*s^5 - 3530*ep^5*mtt^3*mWW^8*s^5 - 4620*ep^6*mtt^3*mWW^8*s^5 - 2048*ep^7*mtt^3*mWW^8*s^5 - 8*ep^2*mtt^2*mWW^9*s^5 - 24*ep^3*mtt^2*mWW^9*s^5 + 376*ep^4*mtt^2*mWW^9*s^5 + 1824*ep^5*mtt^2*mWW^9*s^5 + 2728*ep^6*mtt^2*mWW^9*s^5 + 1296*ep^7*mtt^2*mWW^9*s^5 + 2*ep^2*mtt*mWW^10*s^5 + 26*ep^3*mtt*mWW^10*s^5 + 38*ep^4*mtt*mWW^10*s^5 - 142*ep^5*mtt*mWW^10*s^5 - 364*ep^6*mtt*mWW^10*s^5 - 208*ep^7*mtt*mWW^10*s^5 - 18*ep^3*mtt^3*mWW^7*s^6 - 156*ep^4*mtt^3*mWW^7*s^6 - 462*ep^5*mtt^3*mWW^7*s^6 - 564*ep^6*mtt^3*mWW^7*s^6 - 240*ep^7*mtt^3*mWW^7*s^6 + 24*ep^3*mtt^2*mWW^8*s^6 + 240*ep^4*mtt^2*mWW^8*s^6 + 768*ep^5*mtt^2*mWW^8*s^6 + 984*ep^6*mtt^2*mWW^8*s^6 + 432*ep^7*mtt^2*mWW^8*s^6 - 6*ep^3*mtt*mWW^9*s^6 - 84*ep^4*mtt*mWW^9*s^6 - 306*ep^5*mtt*mWW^9*s^6 - 420*ep^6*mtt*mWW^9*s^6 - 192*ep^7*mtt*mWW^9*s^6 + 54*ep^2*mtt^10*mWW^5*t + 738*ep^3*mtt^10*mWW^5*t + 3888*ep^4*mtt^10*mWW^5*t + 9864*ep^5*mtt^10*mWW^5*t + 12096*ep^6*mtt^10*mWW^5*t + 5760*ep^7*mtt^10*mWW^5*t + 18*ep*mtt^9*mWW^6*t + 138*ep^2*mtt^9*mWW^6*t - 300*ep^3*mtt^9*mWW^6*t - 5676*ep^4*mtt^9*mWW^6*t - 19920*ep^5*mtt^9*mWW^6*t - 28752*ep^6*mtt^9*mWW^6*t - 15168*ep^7*mtt^9*mWW^6*t - 66*ep*mtt^8*mWW^7*t - 894*ep^2*mtt^8*mWW^7*t - 4410*ep^3*mtt^8*mWW^7*t - 9126*ep^4*mtt^8*mWW^7*t - 4728*ep^5*mtt^8*mWW^7*t + 8328*ep^6*mtt^8*mWW^7*t + 8736*ep^7*mtt^8*mWW^7*t + 84*ep*mtt^7*mWW^8*t + 1254*ep^2*mtt^7*mWW^8*t + 7374*ep^3*mtt^7*mWW^8*t + 21648*ep^4*mtt^7*mWW^8*t + 32952*ep^5*mtt^7*mWW^8*t + 23808*ep^6*mtt^7*mWW^8*t + 5760*ep^7*mtt^7*mWW^8*t - 18*ep*mtt^6*mWW^9*t - 300*ep^2*mtt^6*mWW^9*t - 2028*ep^3*mtt^6*mWW^9*t - 7026*ep^4*mtt^6*mWW^9*t - 12960*ep^5*mtt^6*mWW^9*t - 11880*ep^6*mtt^6*mWW^9*t - 4128*ep^7*mtt^6*mWW^9*t - 18*ep*mtt^5*mWW^10*t - 252*ep^2*mtt^5*mWW^10*t - 1374*ep^3*mtt^5*mWW^10*t - 3708*ep^4*mtt^5*mWW^10*t - 5208*ep^5*mtt^5*mWW^10*t - 3600*ep^6*mtt^5*mWW^10*t - 960*ep^7*mtt^5*mWW^10*t - 306*ep^2*mtt^9*mWW^5*s*t - 4182*ep^3*mtt^9*mWW^5*s*t - 22032*ep^4*mtt^9*mWW^5*s*t - 55896*ep^5*mtt^9*mWW^5*s*t - 68544*ep^6*mtt^9*mWW^5*s*t - 32640*ep^7*mtt^9*mWW^5*s*t - 84*ep*mtt^8*mWW^6*s*t - 554*ep^2*mtt^8*mWW^6*s*t + 2570*ep^3*mtt^8*mWW^6*s*t + 32506*ep^4*mtt^8*mWW^6*s*t + 108278*ep^5*mtt^8*mWW^6*s*t + 153352*ep^6*mtt^8*mWW^6*s*t + 80192*ep^7*mtt^8*mWW^6*s*t + 272*ep*mtt^7*mWW^7*s*t + 3590*ep^2*mtt^7*mWW^7*s*t + 17001*ep^3*mtt^7*mWW^7*s*t + 31544*ep^4*mtt^7*mWW^7*s*t + 3187*ep^5*mtt^7*mWW^7*s*t - 56318*ep^6*mtt^7*mWW^7*s*t - 47656*ep^7*mtt^7*mWW^7*s*t - 302*ep*mtt^6*mWW^8*s*t - 4454*ep^2*mtt^6*mWW^8*s*t - 26013*ep^3*mtt^6*mWW^8*s*t - 75830*ep^4*mtt^6*mWW^8*s*t - 113331*ep^5*mtt^6*mWW^8*s*t - 77910*ep^6*mtt^6*mWW^8*s*t - 16040*ep^7*mtt^6*mWW^8*s*t + 52*ep*mtt^5*mWW^9*s*t + 852*ep^2*mtt^5*mWW^9*s*t + 5816*ep^3*mtt^5*mWW^9*s*t + 20574*ep^4*mtt^5*mWW^9*s*t + 38558*ep^5*mtt^5*mWW^9*s*t + 35420*ep^6*mtt^5*mWW^9*s*t + 12048*ep^7*mtt^5*mWW^9*s*t + 62*ep*mtt^4*mWW^10*s*t + 860*ep^2*mtt^4*mWW^10*s*t + 4668*ep^3*mtt^4*mWW^10*s*t + 12618*ep^4*mtt^4*mWW^10*s*t + 17904*ep^5*mtt^4*mWW^10*s*t + 12712*ep^6*mtt^4*mWW^10*s*t + 3616*ep^7*mtt^4*mWW^10*s*t + 12*ep^2*mtt^3*mWW^11*s*t + 128*ep^3*mtt^3*mWW^11*s*t + 524*ep^4*mtt^3*mWW^11*s*t + 1048*ep^5*mtt^3*mWW^11*s*t + 1024*ep^6*mtt^3*mWW^11*s*t + 384*ep^7*mtt^3*mWW^11*s*t + 720*ep^2*mtt^8*mWW^5*s^2*t + 9840*ep^3*mtt^8*mWW^5*s^2*t + 51840*ep^4*mtt^8*mWW^5*s^2*t + 131520*ep^5*mtt^8*mWW^5*s^2*t + 161280*ep^6*mtt^8*mWW^5*s^2*t + 76800*ep^7*mtt^8*mWW^5*s^2*t + 156*ep*mtt^7*mWW^6*s^2*t + 740*ep^2*mtt^7*mWW^6*s^2*t - 8204*ep^3*mtt^7*mWW^6*s^2*t - 76732*ep^4*mtt^7*mWW^6*s^2*t - 240872*ep^5*mtt^7*mWW^6*s^2*t - 333808*ep^6*mtt^7*mWW^6*s^2*t - 173120*ep^7*mtt^7*mWW^6*s^2*t - 464*ep*mtt^6*mWW^7*s^2*t - 5648*ep^2*mtt^6*mWW^7*s^2*t - 23896*ep^3*mtt^6*mWW^7*s^2*t - 33814*ep^4*mtt^6*mWW^7*s^2*t + 34030*ep^5*mtt^6*mWW^7*s^2*t + 137984*ep^6*mtt^6*mWW^7*s^2*t + 100912*ep^7*mtt^6*mWW^7*s^2*t + 462*ep*mtt^5*mWW^8*s^2*t + 6301*ep^2*mtt^5*mWW^8*s^2*t + 33765*ep^3*mtt^5*mWW^8*s^2*t + 92631*ep^4*mtt^5*mWW^8*s^2*t + 131627*ep^5*mtt^5*mWW^8*s^2*t + 81982*ep^6*mtt^5*mWW^8*s^2*t + 10056*ep^7*mtt^5*mWW^8*s^2*t - 84*ep*mtt^4*mWW^9*s^2*t - 1212*ep^2*mtt^4*mWW^9*s^2*t - 6945*ep^3*mtt^4*mWW^9*s^2*t - 22832*ep^4*mtt^4*mWW^9*s^2*t - 43109*ep^5*mtt^4*mWW^9*s^2*t - 40418*ep^6*mtt^4*mWW^9*s^2*t - 13256*ep^7*mtt^4*mWW^9*s^2*t - 70*ep*mtt^3*mWW^10*s^2*t - 877*ep^2*mtt^3*mWW^10*s^2*t - 4052*ep^3*mtt^3*mWW^10*s^2*t - 7713*ep^4*mtt^3*mWW^10*s^2*t - 3572*ep^5*mtt^3*mWW^10*s^2*t + 5332*ep^6*mtt^3*mWW^10*s^2*t + 4496*ep^7*mtt^3*mWW^10*s^2*t - 48*ep^2*mtt^2*mWW^11*s^2*t - 772*ep^3*mtt^2*mWW^11*s^2*t - 4508*ep^4*mtt^2*mWW^11*s^2*t - 12000*ep^5*mtt^2*mWW^11*s^2*t - 14800*ep^6*mtt^2*mWW^11*s^2*t - 6848*ep^7*mtt^2*mWW^11*s^2*t - 900*ep^2*mtt^7*mWW^5*s^3*t - 12300*ep^3*mtt^7*mWW^5*s^3*t - 64800*ep^4*mtt^7*mWW^5*s^3*t - 164400*ep^5*mtt^7*mWW^5*s^3*t - 201600*ep^6*mtt^7*mWW^5*s^3*t - 96000*ep^7*mtt^7*mWW^5*s^3*t - 144*ep*mtt^6*mWW^6*s^3*t - 180*ep^2*mtt^6*mWW^6*s^3*t + 13116*ep^3*mtt^6*mWW^6*s^3*t + 95388*ep^4*mtt^6*mWW^6*s^3*t + 279108*ep^5*mtt^6*mWW^6*s^3*t + 376752*ep^6*mtt^6*mWW^6*s^3*t + 193920*ep^7*mtt^6*mWW^6*s^3*t + 408*ep*mtt^5*mWW^7*s^3*t + 4186*ep^2*mtt^5*mWW^7*s^3*t + 13928*ep^3*mtt^5*mWW^7*s^3*t + 8576*ep^4*mtt^5*mWW^7*s^3*t - 57470*ep^5*mtt^5*mWW^7*s^3*t - 139780*ep^6*mtt^5*mWW^7*s^3*t - 96448*ep^7*mtt^5*mWW^7*s^3*t - 362*ep*mtt^4*mWW^8*s^3*t - 4238*ep^2*mtt^4*mWW^8*s^3*t - 19458*ep^3*mtt^4*mWW^8*s^3*t - 52772*ep^4*mtt^4*mWW^8*s^3*t - 86502*ep^5*mtt^4*mWW^8*s^3*t - 69084*ep^6*mtt^4*mWW^8*s^3*t - 15152*ep^7*mtt^4*mWW^8*s^3*t + 52*ep*mtt^3*mWW^9*s^3*t + 687*ep^2*mtt^3*mWW^9*s^3*t + 3352*ep^3*mtt^3*mWW^9*s^3*t + 13001*ep^4*mtt^3*mWW^9*s^3*t + 33240*ep^5*mtt^3*mWW^9*s^3*t + 39972*ep^6*mtt^3*mWW^9*s^3*t + 15936*ep^7*mtt^3*mWW^9*s^3*t + 46*ep*mtt^2*mWW^10*s^3*t + 453*ep^2*mtt^2*mWW^10*s^3*t + 1350*ep^3*mtt^2*mWW^10*s^3*t + 71*ep^4*mtt^2*mWW^10*s^3*t - 6044*ep^5*mtt^2*mWW^10*s^3*t - 9164*ep^6*mtt^2*mWW^10*s^3*t - 3632*ep^7*mtt^2*mWW^10*s^3*t + 4*ep^2*mtt*mWW^11*s^3*t + 156*ep^3*mtt*mWW^11*s^3*t + 1208*ep^4*mtt*mWW^11*s^3*t + 3592*ep^5*mtt*mWW^11*s^3*t + 4560*ep^6*mtt*mWW^11*s^3*t + 2048*ep^7*mtt*mWW^11*s^3*t + 630*ep^2*mtt^6*mWW^5*s^4*t + 8610*ep^3*mtt^6*mWW^5*s^4*t + 45360*ep^4*mtt^6*mWW^5*s^4*t + 115080*ep^5*mtt^6*mWW^5*s^4*t + 141120*ep^6*mtt^6*mWW^5*s^4*t + 67200*ep^7*mtt^6*mWW^5*s^4*t + 66*ep*mtt^5*mWW^6*s^4*t - 430*ep^2*mtt^5*mWW^6*s^4*t - 11324*ep^3*mtt^5*mWW^6*s^4*t - 65692*ep^4*mtt^5*mWW^6*s^4*t - 176072*ep^5*mtt^5*mWW^6*s^4*t - 229648*ep^6*mtt^5*mWW^6*s^4*t - 117440*ep^7*mtt^5*mWW^6*s^4*t - 182*ep*mtt^4*mWW^7*s^4*t - 1258*ep^2*mtt^4*mWW^7*s^4*t - 1738*ep^3*mtt^4*mWW^7*s^4*t + 3528*ep^4*mtt^4*mWW^7*s^4*t + 19674*ep^5*mtt^4*mWW^7*s^4*t + 42664*ep^6*mtt^4*mWW^7*s^4*t + 34272*ep^7*mtt^4*mWW^7*s^4*t + 138*ep*mtt^3*mWW^8*s^4*t + 1235*ep^2*mtt^3*mWW^8*s^4*t + 4507*ep^3*mtt^3*mWW^8*s^4*t + 18819*ep^4*mtt^3*mWW^8*s^4*t + 55727*ep^5*mtt^3*mWW^8*s^4*t + 71662*ep^6*mtt^3*mWW^8*s^4*t + 29400*ep^7*mtt^3*mWW^8*s^4*t - 2*ep*mtt^2*mWW^9*s^4*t - 25*ep^2*mtt^2*mWW^9*s^4*t - 31*ep^3*mtt^2*mWW^9*s^4*t - 4419*ep^4*mtt^2*mWW^9*s^4*t - 22017*ep^5*mtt^2*mWW^9*s^4*t - 34886*ep^6*mtt^2*mWW^9*s^4*t - 17208*ep^7*mtt^2*mWW^9*s^4*t - 20*ep*mtt*mWW^10*s^4*t - 152*ep^2*mtt*mWW^10*s^4*t + 2668*ep^4*mtt*mWW^10*s^4*t + 8520*ep^5*mtt*mWW^10*s^4*t + 10336*ep^6*mtt*mWW^10*s^4*t + 4352*ep^7*mtt*mWW^10*s^4*t + 12*ep^2*mWW^11*s^4*t + 144*ep^3*mWW^11*s^4*t + 612*ep^4*mWW^11*s^4*t + 1200*ep^5*mWW^11*s^4*t + 1104*ep^6*mWW^11*s^4*t + 384*ep^7*mWW^11*s^4*t - 234*ep^2*mtt^5*mWW^5*s^5*t - 3198*ep^3*mtt^5*mWW^5*s^5*t - 16848*ep^4*mtt^5*mWW^5*s^5*t - 42744*ep^5*mtt^5*mWW^5*s^5*t - 52416*ep^6*mtt^5*mWW^5*s^5*t - 24960*ep^7*mtt^5*mWW^5*s^5*t - 12*ep*mtt^4*mWW^6*s^5*t + 382*ep^2*mtt^4*mWW^6*s^5*t + 5066*ep^3*mtt^4*mWW^6*s^5*t + 23674*ep^4*mtt^4*mWW^6*s^5*t + 56438*ep^5*mtt^4*mWW^6*s^5*t + 70024*ep^6*mtt^4*mWW^6*s^5*t + 35648*ep^7*mtt^4*mWW^6*s^5*t + 32*ep*mtt^3*mWW^7*s^5*t - 36*ep^2*mtt^3*mWW^7*s^5*t - 1269*ep^3*mtt^3*mWW^7*s^5*t - 492*ep^4*mtt^3*mWW^7*s^5*t + 9375*ep^5*mtt^3*mWW^7*s^5*t + 13698*ep^6*mtt^3*mWW^7*s^5*t + 3016*ep^7*mtt^3*mWW^7*s^5*t - 20*ep*mtt^2*mWW^8*s^5*t - 98*ep^2*mtt^2*mWW^8*s^5*t - 223*ep^3*mtt^2*mWW^8*s^5*t - 5588*ep^4*mtt^2*mWW^8*s^5*t - 24925*ep^5*mtt^2*mWW^8*s^5*t - 36890*ep^6*mtt^2*mWW^8*s^5*t - 17048*ep^7*mtt^2*mWW^8*s^5*t - 14*ep^2*mtt*mWW^9*s^5*t - 412*ep^3*mtt*mWW^9*s^5*t - 1070*ep^4*mtt*mWW^9*s^5*t + 848*ep^5*mtt*mWW^9*s^5*t + 4288*ep^6*mtt*mWW^9*s^5*t + 2768*ep^7*mtt*mWW^9*s^5*t + 36*ep^2*mtt^4*mWW^5*s^6*t + 492*ep^3*mtt^4*mWW^5*s^6*t + 2592*ep^4*mtt^4*mWW^5*s^6*t + 6576*ep^5*mtt^4*mWW^5*s^6*t + 8064*ep^6*mtt^4*mWW^5*s^6*t + 3840*ep^7*mtt^4*mWW^5*s^6*t - 96*ep^2*mtt^3*mWW^6*s^6*t - 924*ep^3*mtt^3*mWW^6*s^6*t - 3468*ep^4*mtt^3*mWW^6*s^6*t - 6960*ep^5*mtt^3*mWW^6*s^6*t - 7920*ep^6*mtt^3*mWW^6*s^6*t - 4032*ep^7*mtt^3*mWW^6*s^6*t + 60*ep^2*mtt^2*mWW^7*s^6*t + 384*ep^3*mtt^2*mWW^7*s^6*t - 216*ep^4*mtt^2*mWW^7*s^6*t - 4068*ep^5*mtt^2*mWW^7*s^6*t - 6576*ep^6*mtt^2*mWW^7*s^6*t - 2832*ep^7*mtt^2*mWW^7*s^6*t + 48*ep^3*mtt*mWW^8*s^6*t + 1092*ep^4*mtt*mWW^8*s^6*t + 4452*ep^5*mtt*mWW^8*s^6*t + 6432*ep^6*mtt*mWW^8*s^6*t + 3024*ep^7*mtt*mWW^8*s^6*t + 54*ep^2*mtt^10*mWW^4*t^2 + 738*ep^3*mtt^10*mWW^4*t^2 + 3888*ep^4*mtt^10*mWW^4*t^2 + 9864*ep^5*mtt^10*mWW^4*t^2 + 12096*ep^6*mtt^10*mWW^4*t^2 + 5760*ep^7*mtt^10*mWW^4*t^2 + 36*ep*mtt^9*mWW^5*t^2 - 84*ep^2*mtt^9*mWW^5*t^2 - 4794*ep^3*mtt^9*mWW^5*t^2 - 30198*ep^4*mtt^9*mWW^5*t^2 - 80952*ep^5*mtt^9*mWW^5*t^2 - 101208*ep^6*mtt^9*mWW^5*t^2 - 48480*ep^7*mtt^9*mWW^5*t^2 - 354*ep*mtt^8*mWW^6*t^2 - 4002*ep^2*mtt^8*mWW^6*t^2 - 15372*ep^3*mtt^8*mWW^6*t^2 - 17040*ep^4*mtt^8*mWW^6*t^2 + 30480*ep^5*mtt^8*mWW^6*t^2 + 86688*ep^6*mtt^8*mWW^6*t^2 + 55680*ep^7*mtt^8*mWW^6*t^2 + 828*ep*mtt^7*mWW^7*t^2 + 11676*ep^2*mtt^7*mWW^7*t^2 + 66033*ep^3*mtt^7*mWW^7*t^2 + 191454*ep^4*mtt^7*mWW^7*t^2 + 299643*ep^5*mtt^7*mWW^7*t^2 + 239058*ep^6*mtt^7*mWW^7*t^2 + 75288*ep^7*mtt^7*mWW^7*t^2 - 744*ep*mtt^6*mWW^8*t^2 - 11388*ep^2*mtt^6*mWW^8*t^2 - 70671*ep^3*mtt^6*mWW^8*t^2 - 227976*ep^4*mtt^6*mWW^8*t^2 - 404439*ep^5*mtt^6*mWW^8*t^2 - 375282*ep^6*mtt^6*mWW^8*t^2 - 142680*ep^7*mtt^6*mWW^8*t^2 + 120*ep*mtt^5*mWW^9*t^2 + 2112*ep^2*mtt^5*mWW^9*t^2 + 14622*ep^3*mtt^5*mWW^9*t^2 + 51630*ep^4*mtt^5*mWW^9*t^2 + 99516*ep^5*mtt^5*mWW^9*t^2 + 100464*ep^6*mtt^5*mWW^9*t^2 + 41856*ep^7*mtt^5*mWW^9*t^2 + 114*ep*mtt^4*mWW^10*t^2 + 1632*ep^2*mtt^4*mWW^10*t^2 + 9444*ep^3*mtt^4*mWW^10*t^2 + 28242*ep^4*mtt^4*mWW^10*t^2 + 45888*ep^5*mtt^4*mWW^10*t^2 + 38184*ep^6*mtt^4*mWW^10*t^2 + 12576*ep^7*mtt^4*mWW^10*t^2 - 72*ep*mtt^9*mWW^4*s*t^2 - 1038*ep^2*mtt^9*mWW^4*s*t^2 - 5922*ep^3*mtt^9*mWW^4*s*t^2 - 17040*ep^4*mtt^9*mWW^4*s*t^2 - 25992*ep^5*mtt^9*mWW^4*s*t^2 - 19776*ep^6*mtt^9*mWW^4*s*t^2 - 5760*ep^7*mtt^9*mWW^4*s*t^2 - 24*mtt^8*mWW^5*s*t^2 - 268*ep*mtt^8*mWW^5*s*t^2 + 1580*ep^2*mtt^8*mWW^5*s*t^2 + 31156*ep^3*mtt^8*mWW^5*s*t^2 + 156170*ep^4*mtt^8*mWW^5*s*t^2 + 360418*ep^5*mtt^8*mWW^5*s*t^2 + 399392*ep^6*mtt^8*mWW^5*s*t^2 + 172256*ep^7*mtt^8*mWW^5*s*t^2 + 88*mtt^7*mWW^6*s*t^2 + 2236*ep*mtt^7*mWW^6*s*t^2 + 16728*ep^2*mtt^7*mWW^6*s*t^2 + 43008*ep^3*mtt^7*mWW^6*s*t^2 - 21072*ep^4*mtt^7*mWW^6*s*t^2 - 286152*ep^5*mtt^7*mWW^6*s*t^2 - 469960*ep^6*mtt^7*mWW^6*s*t^2 - 247456*ep^7*mtt^7*mWW^6*s*t^2 - 88*mtt^6*mWW^7*s*t^2 - 3726*ep*mtt^6*mWW^7*s*t^2 - 42350*ep^2*mtt^6*mWW^7*s*t^2 - 217077*ep^3*mtt^6*mWW^7*s*t^2 - 580718*ep^4*mtt^6*mWW^7*s*t^2 - 839347*ep^5*mtt^6*mWW^7*s*t^2 - 616526*ep^6*mtt^6*mWW^7*s*t^2 - 177288*ep^7*mtt^6*mWW^7*s*t^2 + 8*mtt^5*mWW^8*s*t^2 + 2250*ep*mtt^5*mWW^8*s*t^2 + 34238*ep^2*mtt^5*mWW^8*s*t^2 + 213071*ep^3*mtt^5*mWW^8*s*t^2 + 685712*ep^4*mtt^5*mWW^8*s*t^2 + 1209423*ep^5*mtt^5*mWW^8*s*t^2 + 1114290*ep^6*mtt^5*mWW^8*s*t^2 + 420568*ep^7*mtt^5*mWW^8*s*t^2 + 16*mtt^4*mWW^9*s*t^2 - 134*ep*mtt^4*mWW^9*s*t^2 - 4658*ep^2*mtt^4*mWW^9*s*t^2 - 35832*ep^3*mtt^4*mWW^9*s*t^2 - 131246*ep^4*mtt^4*mWW^9*s*t^2 - 258242*ep^5*mtt^4*mWW^9*s*t^2 - 264348*ep^6*mtt^4*mWW^9*s*t^2 - 111056*ep^7*mtt^4*mWW^9*s*t^2 - 286*ep*mtt^3*mWW^10*s*t^2 - 4448*ep^2*mtt^3*mWW^10*s*t^2 - 27576*ep^3*mtt^3*mWW^10*s*t^2 - 87290*ep^4*mtt^3*mWW^10*s*t^2 - 149416*ep^5*mtt^3*mWW^10*s*t^2 - 131800*ep^6*mtt^3*mWW^10*s*t^2 - 46944*ep^7*mtt^3*mWW^10*s*t^2 - 52*ep^2*mtt^2*mWW^11*s*t^2 - 720*ep^3*mtt^2*mWW^11*s*t^2 - 3700*ep^4*mtt^2*mWW^11*s*t^2 - 8760*ep^5*mtt^2*mWW^11*s*t^2 - 9568*ep^6*mtt^2*mWW^11*s*t^2 - 3840*ep^7*mtt^2*mWW^11*s*t^2 + 360*ep*mtt^8*mWW^4*s^2*t^2 + 4380*ep^2*mtt^8*mWW^4*s^2*t^2 + 18540*ep^3*mtt^8*mWW^4*s^2*t^2 + 26880*ep^4*mtt^8*mWW^4*s^2*t^2 - 18000*ep^5*mtt^8*mWW^4*s^2*t^2 - 82560*ep^6*mtt^8*mWW^4*s^2*t^2 - 57600*ep^7*mtt^8*mWW^4*s^2*t^2 + 96*mtt^7*mWW^5*s^2*t^2 + 592*ep*mtt^7*mWW^5*s^2*t^2 - 6860*ep^2*mtt^7*mWW^5*s^2*t^2 - 81472*ep^3*mtt^7*mWW^5*s^2*t^2 - 322928*ep^4*mtt^7*mWW^5*s^2*t^2 - 600868*ep^5*mtt^7*mWW^5*s^2*t^2 - 523400*ep^6*mtt^7*mWW^5*s^2*t^2 - 166880*ep^7*mtt^7*mWW^5*s^2*t^2 - 304*mtt^6*mWW^6*s^2*t^2 - 4964*ep*mtt^6*mWW^6*s^2*t^2 - 25606*ep^2*mtt^6*mWW^6*s^2*t^2 - 21784*ep^3*mtt^6*mWW^6*s^2*t^2 + 220108*ep^4*mtt^6*mWW^6*s^2*t^2 + 750826*ep^5*mtt^6*mWW^6*s^2*t^2 + 916684*ep^6*mtt^6*mWW^6*s^2*t^2 + 394976*ep^7*mtt^6*mWW^6*s^2*t^2 + 272*mtt^5*mWW^7*s^2*t^2 + 6674*ep*mtt^5*mWW^7*s^2*t^2 + 59709*ep^2*mtt^5*mWW^7*s^2*t^2 + 258809*ep^3*mtt^5*mWW^7*s^2*t^2 + 587473*ep^4*mtt^5*mWW^7*s^2*t^2 + 700709*ep^5*mtt^5*mWW^7*s^2*t^2 + 400622*ep^6*mtt^5*mWW^7*s^2*t^2 + 79016*ep^7*mtt^5*mWW^7*s^2*t^2 - 16*mtt^4*mWW^8*s^2*t^2 - 2834*ep*mtt^4*mWW^8*s^2*t^2 - 39654*ep^2*mtt^4*mWW^8*s^2*t^2 - 227368*ep^3*mtt^4*mWW^8*s^2*t^2 - 670406*ep^4*mtt^4*mWW^8*s^2*t^2 - 1078422*ep^5*mtt^4*mWW^8*s^2*t^2 - 905556*ep^6*mtt^4*mWW^8*s^2*t^2 - 313344*ep^7*mtt^4*mWW^8*s^2*t^2 - 48*mtt^3*mWW^9*s^2*t^2 - 10*ep*mtt^3*mWW^9*s^2*t^2 + 5016*ep^2*mtt^3*mWW^9*s^2*t^2 + 29725*ep^3*mtt^3*mWW^9*s^2*t^2 + 57364*ep^4*mtt^3*mWW^9*s^2*t^2 + 10343*ep^5*mtt^3*mWW^9*s^2*t^2 - 77386*ep^6*mtt^3*mWW^9*s^2*t^2 - 57752*ep^7*mtt^3*mWW^9*s^2*t^2 + 182*ep*mtt^2*mWW^10*s^2*t^2 + 3067*ep^2*mtt^2*mWW^10*s^2*t^2 + 23766*ep^3*mtt^2*mWW^10*s^2*t^2 + 100529*ep^4*mtt^2*mWW^10*s^2*t^2 + 229676*ep^5*mtt^2*mWW^10*s^2*t^2 + 262636*ep^6*mtt^2*mWW^10*s^2*t^2 + 116976*ep^7*mtt^2*mWW^10*s^2*t^2 + 68*ep^2*mtt*mWW^11*s^2*t^2 + 1152*ep^3*mtt*mWW^11*s^2*t^2 + 7052*ep^4*mtt*mWW^11*s^2*t^2 + 18960*ep^5*mtt*mWW^11*s^2*t^2 + 22928*ep^6*mtt*mWW^11*s^2*t^2 + 10176*ep^7*mtt*mWW^11*s^2*t^2 - 720*ep*mtt^7*mWW^4*s^3*t^2 - 8220*ep^2*mtt^7*mWW^4*s^3*t^2 - 29700*ep^3*mtt^7*mWW^4*s^3*t^2 - 14880*ep^4*mtt^7*mWW^4*s^3*t^2 + 134640*ep^5*mtt^7*mWW^4*s^3*t^2 + 286080*ep^6*mtt^7*mWW^4*s^3*t^2 + 172800*ep^7*mtt^7*mWW^4*s^3*t^2 - 144*mtt^6*mWW^5*s^3*t^2 - 408*ep*mtt^6*mWW^5*s^3*t^2 + 13320*ep^2*mtt^6*mWW^5*s^3*t^2 + 110208*ep^3*mtt^6*mWW^5*s^3*t^2 + 333972*ep^4*mtt^6*mWW^5*s^3*t^2 + 418332*ep^5*mtt^6*mWW^5*s^3*t^2 + 123840*ep^6*mtt^6*mWW^5*s^3*t^2 - 85440*ep^7*mtt^6*mWW^5*s^3*t^2 + 384*mtt^5*mWW^6*s^3*t^2 + 5016*ep*mtt^5*mWW^6*s^3*t^2 + 16264*ep^2*mtt^5*mWW^6*s^3*t^2 - 42610*ep^3*mtt^5*mWW^6*s^3*t^2 - 380670*ep^4*mtt^5*mWW^6*s^3*t^2 - 873164*ep^5*mtt^5*mWW^6*s^3*t^2 - 822268*ep^6*mtt^5*mWW^6*s^3*t^2 - 261744*ep^7*mtt^5*mWW^6*s^3*t^2 - 288*mtt^4*mWW^7*s^3*t^2 - 5730*ep*mtt^4*mWW^7*s^3*t^2 - 40268*ep^2*mtt^4*mWW^7*s^3*t^2 - 127802*ep^3*mtt^4*mWW^7*s^3*t^2 - 167220*ep^4*mtt^4*mWW^7*s^3*t^2 + 776*ep^5*mtt^4*mWW^7*s^3*t^2 + 184024*ep^6*mtt^4*mWW^7*s^3*t^2 + 109520*ep^7*mtt^4*mWW^7*s^3*t^2 + 1682*ep*mtt^3*mWW^8*s^3*t^2 + 20852*ep^2*mtt^3*mWW^8*s^3*t^2 + 100194*ep^3*mtt^3*mWW^8*s^3*t^2 + 243844*ep^4*mtt^3*mWW^8*s^3*t^2 + 320408*ep^5*mtt^3*mWW^8*s^3*t^2 + 218156*ep^6*mtt^3*mWW^8*s^3*t^2 + 62656*ep^7*mtt^3*mWW^8*s^3*t^2 + 48*mtt^2*mWW^9*s^3*t^2 + 234*ep*mtt^2*mWW^9*s^3*t^2 - 1123*ep^2*mtt^2*mWW^9*s^3*t^2 - 4796*ep^3*mtt^2*mWW^9*s^3*t^2 + 10277*ep^4*mtt^2*mWW^9*s^3*t^2 + 63304*ep^5*mtt^2*mWW^9*s^3*t^2 + 87700*ep^6*mtt^2*mWW^9*s^3*t^2 + 36432*ep^7*mtt^2*mWW^9*s^3*t^2 - 74*ep*mtt*mWW^10*s^3*t^2 - 857*ep^2*mtt*mWW^10*s^3*t^2 - 5702*ep^3*mtt*mWW^10*s^3*t^2 - 25551*ep^4*mtt*mWW^10*s^3*t^2 - 63572*ep^5*mtt*mWW^10*s^3*t^2 - 75892*ep^6*mtt*mWW^10*s^3*t^2 - 33360*ep^7*mtt*mWW^10*s^3*t^2 + 8*ep^2*mWW^11*s^3*t^2 + 88*ep^3*mWW^11*s^3*t^2 + 360*ep^4*mWW^11*s^3*t^2 + 680*ep^5*mWW^11*s^3*t^2 + 592*ep^6*mWW^11*s^3*t^2 + 192*ep^7*mWW^11*s^3*t^2 + 720*ep*mtt^6*mWW^4*s^4*t^2 + 7950*ep^2*mtt^6*mWW^4*s^4*t^2 + 26010*ep^3*mtt^6*mWW^4*s^4*t^2 - 4560*ep^4*mtt^6*mWW^4*s^4*t^2 - 183960*ep^5*mtt^6*mWW^4*s^4*t^2 - 346560*ep^6*mtt^6*mWW^4*s^4*t^2 - 201600*ep^7*mtt^6*mWW^4*s^4*t^2 + 96*mtt^5*mWW^5*s^4*t^2 - 188*ep*mtt^5*mWW^5*s^4*t^2 - 13340*ep^2*mtt^5*mWW^5*s^4*t^2 - 81442*ep^3*mtt^5*mWW^5*s^4*t^2 - 173078*ep^4*mtt^5*mWW^5*s^4*t^2 - 39688*ep^5*mtt^5*mWW^5*s^4*t^2 + 293080*ep^6*mtt^5*mWW^5*s^4*t^2 + 262240*ep^7*mtt^5*mWW^5*s^4*t^2 - 208*mtt^4*mWW^6*s^4*t^2 - 2290*ep*mtt^4*mWW^6*s^4*t^2 - 2156*ep^2*mtt^4*mWW^6*s^4*t^2 + 58160*ep^3*mtt^4*mWW^6*s^4*t^2 + 277440*ep^4*mtt^4*mWW^6*s^4*t^2 + 491914*ep^5*mtt^4*mWW^6*s^4*t^2 + 337380*ep^6*mtt^4*mWW^6*s^4*t^2 + 43936*ep^7*mtt^4*mWW^6*s^4*t^2 + 112*mtt^3*mWW^7*s^4*t^2 + 2214*ep*mtt^3*mWW^7*s^4*t^2 + 12421*ep^2*mtt^3*mWW^7*s^4*t^2 + 17320*ep^3*mtt^3*mWW^7*s^4*t^2 - 60881*ep^4*mtt^3*mWW^7*s^4*t^2 - 238934*ep^5*mtt^3*mWW^7*s^4*t^2 - 291636*ep^6*mtt^3*mWW^7*s^4*t^2 - 119792*ep^7*mtt^3*mWW^7*s^4*t^2 + 16*mtt^2*mWW^8*s^4*t^2 - 334*ep*mtt^2*mWW^8*s^4*t^2 - 4522*ep^2*mtt^2*mWW^8*s^4*t^2 - 17141*ep^3*mtt^2*mWW^8*s^4*t^2 - 23242*ep^4*mtt^2*mWW^8*s^4*t^2 + 7309*ep^5*mtt^2*mWW^8*s^4*t^2 + 46270*ep^6*mtt^2*mWW^8*s^4*t^2 + 30200*ep^7*mtt^2*mWW^8*s^4*t^2 - 16*mtt*mWW^9*s^4*t^2 - 146*ep*mtt*mWW^9*s^4*t^2 - 493*ep^2*mtt*mWW^9*s^4*t^2 - 2499*ep^3*mtt*mWW^9*s^4*t^2 - 11859*ep^4*mtt*mWW^9*s^4*t^2 - 28241*ep^5*mtt*mWW^9*s^4*t^2 - 31126*ep^6*mtt*mWW^9*s^4*t^2 - 12680*ep^7*mtt*mWW^9*s^4*t^2 + 24*ep*mWW^10*s^4*t^2 + 116*ep^2*mWW^10*s^4*t^2 - 816*ep^3*mWW^10*s^4*t^2 - 6220*ep^4*mWW^10*s^4*t^2 - 14640*ep^5*mWW^10*s^4*t^2 - 14704*ep^6*mWW^10*s^4*t^2 - 5376*ep^7*mWW^10*s^4*t^2 - 360*ep*mtt^5*mWW^4*s^5*t^2 - 3894*ep^2*mtt^5*mWW^4*s^5*t^2 - 11898*ep^3*mtt^5*mWW^4*s^5*t^2 + 8112*ep^4*mtt^5*mWW^4*s^5*t^2 + 106776*ep^5*mtt^5*mWW^4*s^5*t^2 + 191424*ep^6*mtt^5*mWW^4*s^5*t^2 + 109440*ep^7*mtt^5*mWW^4*s^5*t^2 - 24*mtt^4*mWW^5*s^5*t^2 + 356*ep*mtt^4*mWW^5*s^5*t^2 + 6764*ep^2*mtt^4*mWW^5*s^5*t^2 + 31132*ep^3*mtt^4*mWW^5*s^5*t^2 + 36290*ep^4*mtt^4*mWW^5*s^5*t^2 - 88526*ep^5*mtt^4*mWW^5*s^5*t^2 - 253792*ep^6*mtt^4*mWW^5*s^5*t^2 - 171040*ep^7*mtt^4*mWW^5*s^5*t^2 + 40*mtt^3*mWW^6*s^5*t^2 + 332*ep*mtt^3*mWW^6*s^5*t^2 - 1684*ep^2*mtt^3*mWW^6*s^5*t^2 - 24162*ep^3*mtt^3*mWW^6*s^5*t^2 - 85702*ep^4*mtt^3*mWW^6*s^5*t^2 - 119760*ep^5*mtt^3*mWW^6*s^5*t^2 - 45020*ep^6*mtt^3*mWW^6*s^5*t^2 + 20656*ep^7*mtt^3*mWW^6*s^5*t^2 - 8*mtt^2*mWW^7*s^5*t^2 - 284*ep*mtt^2*mWW^7*s^5*t^2 - 1344*ep^2*mtt^2*mWW^7*s^5*t^2 + 2921*ep^3*mtt^2*mWW^7*s^5*t^2 + 34200*ep^4*mtt^2*mWW^7*s^5*t^2 + 90965*ep^5*mtt^2*mWW^7*s^5*t^2 + 102338*ep^6*mtt^2*mWW^7*s^5*t^2 + 41512*ep^7*mtt^2*mWW^7*s^5*t^2 - 8*mtt*mWW^8*s^5*t^2 - 44*ep*mtt*mWW^8*s^5*t^2 + 158*ep^2*mtt*mWW^8*s^5*t^2 + 2115*ep^3*mtt*mWW^8*s^5*t^2 + 8072*ep^4*mtt*mWW^8*s^5*t^2 + 13569*ep^5*mtt*mWW^8*s^5*t^2 + 8938*ep^6*mtt*mWW^8*s^5*t^2 + 1160*ep^7*mtt*mWW^8*s^5*t^2 + 72*ep*mtt^4*mWW^4*s^6*t^2 + 768*ep^2*mtt^4*mWW^4*s^6*t^2 + 2232*ep^3*mtt^4*mWW^4*s^6*t^2 - 2400*ep^4*mtt^4*mWW^4*s^6*t^2 - 23328*ep^5*mtt^4*mWW^4*s^6*t^2 - 40704*ep^6*mtt^4*mWW^4*s^6*t^2 - 23040*ep^7*mtt^4*mWW^4*s^6*t^2 - 120*ep*mtt^3*mWW^5*s^6*t^2 - 1380*ep^2*mtt^3*mWW^5*s^6*t^2 - 4788*ep^3*mtt^3*mWW^5*s^6*t^2 - 228*ep^4*mtt^3*mWW^5*s^6*t^2 + 31284*ep^5*mtt^3*mWW^5*s^6*t^2 + 62088*ep^6*mtt^3*mWW^5*s^6*t^2 + 37344*ep^7*mtt^3*mWW^5*s^6*t^2 + 24*ep*mtt^2*mWW^6*s^6*t^2 + 456*ep^2*mtt^2*mWW^6*s^6*t^2 + 2760*ep^3*mtt^2*mWW^6*s^6*t^2 + 6936*ep^4*mtt^2*mWW^6*s^6*t^2 + 5856*ep^5*mtt^2*mWW^6*s^6*t^2 - 3504*ep^6*mtt^2*mWW^6*s^6*t^2 - 6048*ep^7*mtt^2*mWW^6*s^6*t^2 + 24*ep*mtt*mWW^7*s^6*t^2 + 156*ep^2*mtt*mWW^7*s^6*t^2 - 204*ep^3*mtt*mWW^7*s^6*t^2 - 4308*ep^4*mtt*mWW^7*s^6*t^2 - 13812*ep^5*mtt*mWW^7*s^6*t^2 - 17880*ep^6*mtt*mWW^7*s^6*t^2 - 8256*ep^7*mtt*mWW^7*s^6*t^2 - 54*ep^2*mtt^10*mWW^3*t^3 - 738*ep^3*mtt^10*mWW^3*t^3 - 3888*ep^4*mtt^10*mWW^3*t^3 - 9864*ep^5*mtt^10*mWW^3*t^3 - 12096*ep^6*mtt^10*mWW^3*t^3 - 5760*ep^7*mtt^10*mWW^3*t^3 + 18*ep^2*mtt^9*mWW^4*t^3 - 162*ep^3*mtt^9*mWW^4*t^3 - 2592*ep^4*mtt^9*mWW^4*t^3 - 9864*ep^5*mtt^9*mWW^4*t^3 - 14976*ep^6*mtt^9*mWW^4*t^3 - 8064*ep^7*mtt^9*mWW^4*t^3 + 96*ep*mtt^8*mWW^5*t^3 + 2052*ep^2*mtt^8*mWW^5*t^3 + 18114*ep^3*mtt^8*mWW^5*t^3 + 81222*ep^4*mtt^8*mWW^5*t^3 + 192012*ep^5*mtt^8*mWW^5*t^3 + 227280*ep^6*mtt^8*mWW^5*t^3 + 105984*ep^7*mtt^8*mWW^5*t^3 + 810*ep*mtt^7*mWW^6*t^3 + 11256*ep^2*mtt^7*mWW^6*t^3 + 61704*ep^3*mtt^7*mWW^6*t^3 + 169404*ep^4*mtt^7*mWW^6*t^3 + 242814*ep^5*mtt^7*mWW^6*t^3 + 168036*ep^6*mtt^7*mWW^6*t^3 + 41136*ep^7*mtt^7*mWW^6*t^3 - 2898*ep*mtt^6*mWW^7*t^3 - 44658*ep^2*mtt^6*mWW^7*t^3 - 282879*ep^3*mtt^6*mWW^7*t^3 - 943098*ep^4*mtt^6*mWW^7*t^3 - 1743993*ep^5*mtt^6*mWW^7*t^3 - 1694694*ep^6*mtt^6*mWW^7*t^3 - 675720*ep^7*mtt^6*mWW^7*t^3 + 2892*ep*mtt^5*mWW^8*t^3 + 45969*ep^2*mtt^5*mWW^8*t^3 + 300456*ep^3*mtt^5*mWW^8*t^3 + 1033569*ep^4*mtt^5*mWW^8*t^3 + 1972506*ep^5*mtt^5*mWW^8*t^3 + 1979472*ep^6*mtt^5*mWW^8*t^3 + 816096*ep^7*mtt^5*mWW^8*t^3 - 594*ep*mtt^4*mWW^9*t^3 - 9852*ep^2*mtt^4*mWW^9*t^3 - 67197*ep^3*mtt^4*mWW^9*t^3 - 241908*ep^4*mtt^4*mWW^9*t^3 - 486123*ep^5*mtt^4*mWW^9*t^3 - 517866*ep^6*mtt^4*mWW^9*t^3 - 228600*ep^7*mtt^4*mWW^9*t^3 - 306*ep*mtt^3*mWW^10*t^3 - 4731*ep^2*mtt^3*mWW^10*t^3 - 29298*ep^3*mtt^3*mWW^10*t^3 - 92709*ep^4*mtt^3*mWW^10*t^3 - 157488*ep^5*mtt^3*mWW^10*t^3 - 135156*ep^6*mtt^3*mWW^10*t^3 - 45072*ep^7*mtt^3*mWW^10*t^3 - 72*ep*mtt^9*mWW^3*s*t^3 - 390*ep^2*mtt^9*mWW^3*s*t^3 + 2934*ep^3*mtt^9*mWW^3*s*t^3 + 29616*ep^4*mtt^9*mWW^3*s*t^3 + 92376*ep^5*mtt^9*mWW^3*s*t^3 + 125376*ep^6*mtt^9*mWW^3*s*t^3 + 63360*ep^7*mtt^9*mWW^3*s*t^3 - 48*mtt^8*mWW^4*s*t^3 + 220*ep*mtt^8*mWW^4*s*t^3 + 5564*ep^2*mtt^8*mWW^4*s*t^3 + 18298*ep^3*mtt^8*mWW^4*s*t^3 - 21898*ep^4*mtt^8*mWW^4*s*t^3 - 207116*ep^5*mtt^8*mWW^4*s*t^3 - 360124*ep^6*mtt^8*mWW^4*s*t^3 - 202416*ep^7*mtt^8*mWW^4*s*t^3 + 448*mtt^7*mWW^5*s*t^3 + 3464*ep*mtt^7*mWW^5*s*t^3 - 5590*ep^2*mtt^7*mWW^5*s*t^3 - 134820*ep^3*mtt^7*mWW^5*s*t^3 - 530652*ep^4*mtt^7*mWW^5*s*t^3 - 921786*ep^5*mtt^7*mWW^5*s*t^3 - 734576*ep^6*mtt^7*mWW^5*s*t^3 - 210208*ep^7*mtt^7*mWW^5*s*t^3 - 1088*mtt^6*mWW^6*s*t^3 - 14772*ep*mtt^6*mWW^6*s*t^3 - 69612*ep^2*mtt^6*mWW^6*s*t^3 - 93598*ep^3*mtt^6*mWW^6*s*t^3 + 260728*ep^4*mtt^6*mWW^6*s*t^3 + 1032726*ep^5*mtt^6*mWW^6*s*t^3 + 1252252*ep^6*mtt^6*mWW^6*s*t^3 + 530704*ep^7*mtt^6*mWW^6*s*t^3 + 896*mtt^5*mWW^7*s*t^3 + 18628*ep*mtt^5*mWW^7*s*t^3 + 157616*ep^2*mtt^5*mWW^7*s*t^3 + 707848*ep^3*mtt^5*mWW^7*s*t^3 + 1840502*ep^4*mtt^5*mWW^7*s*t^3 + 2809450*ep^5*mtt^5*mWW^7*s*t^3 + 2358536*ep^6*mtt^5*mWW^7*s*t^3 + 844544*ep^7*mtt^5*mWW^7*s*t^3 - 80*mtt^4*mWW^8*s*t^3 - 7674*ep*mtt^4*mWW^8*s*t^3 - 111678*ep^2*mtt^4*mWW^8*s*t^3 - 708784*ep^3*mtt^4*mWW^8*s*t^3 - 2385688*ep^4*mtt^4*mWW^8*s*t^3 - 4442960*ep^5*mtt^4*mWW^8*s*t^3 - 4339300*ep^6*mtt^4*mWW^8*s*t^3 - 1741456*ep^7*mtt^4*mWW^8*s*t^3 - 128*mtt^3*mWW^9*s*t^3 - 232*ep*mtt^3*mWW^9*s*t^3 + 15971*ep^2*mtt^3*mWW^9*s*t^3 + 146914*ep^3*mtt^3*mWW^9*s*t^3 + 573637*ep^4*mtt^3*mWW^9*s*t^3 + 1169474*ep^5*mtt^3*mWW^9*s*t^3 + 1235144*ep^6*mtt^3*mWW^9*s*t^3 + 539200*ep^7*mtt^3*mWW^9*s*t^3 + 438*ep*mtt^2*mWW^10*s*t^3 + 8067*ep^2*mtt^2*mWW^10*s*t^3 + 60160*ep^3*mtt^2*mWW^10*s*t^3 + 227699*ep^4*mtt^2*mWW^10*s*t^3 + 454064*ep^5*mtt^2*mWW^10*s*t^3 + 449660*ep^6*mtt^2*mWW^10*s*t^3 + 171952*ep^7*mtt^2*mWW^10*s*t^3 + 40*ep^2*mtt*mWW^11*s*t^3 + 592*ep^3*mtt*mWW^11*s*t^3 + 3176*ep^4*mtt*mWW^11*s*t^3 + 7712*ep^5*mtt*mWW^11*s*t^3 + 8544*ep^6*mtt*mWW^11*s*t^3 + 3456*ep^7*mtt*mWW^11*s*t^3 + 360*ep*mtt^8*mWW^3*s^2*t^3 + 2760*ep^2*mtt^8*mWW^3*s^2*t^3 - 3600*ep^3*mtt^8*mWW^3*s^2*t^3 - 89760*ep^4*mtt^8*mWW^3*s^2*t^3 - 313920*ep^5*mtt^8*mWW^3*s^2*t^3 - 445440*ep^6*mtt^8*mWW^3*s^2*t^3 - 230400*ep^7*mtt^8*mWW^3*s^2*t^3 + 192*mtt^7*mWW^4*s^2*t^3 - 1096*ep*mtt^7*mWW^4*s^2*t^3 - 24380*ep^2*mtt^7*mWW^4*s^2*t^3 - 74872*ep^3*mtt^7*mWW^4*s^2*t^3 + 132964*ep^4*mtt^7*mWW^4*s^2*t^3 + 1020224*ep^5*mtt^7*mWW^4*s^2*t^3 + 1737088*ep^6*mtt^7*mWW^4*s^2*t^3 + 971520*ep^7*mtt^7*mWW^4*s^2*t^3 - 1456*mtt^6*mWW^5*s^2*t^3 - 10824*ep*mtt^6*mWW^5*s^2*t^3 + 14550*ep^2*mtt^6*mWW^5*s^2*t^3 + 337914*ep^3*mtt^6*mWW^5*s^2*t^3 + 1107370*ep^4*mtt^6*mWW^5*s^2*t^3 + 1311402*ep^5*mtt^6*mWW^5*s^2*t^3 + 225508*ep^6*mtt^6*mWW^5*s^2*t^3 - 380864*ep^7*mtt^6*mWW^5*s^2*t^3 + 2960*mtt^5*mWW^6*s^2*t^3 + 35302*ep*mtt^5*mWW^6*s^2*t^3 + 122634*ep^2*mtt^5*mWW^6*s^2*t^3 - 90688*ep^3*mtt^5*mWW^6*s^2*t^3 - 1552540*ep^4*mtt^5*mWW^6*s^2*t^3 - 3737672*ep^5*mtt^5*mWW^6*s^2*t^3 - 3663136*ep^6*mtt^5*mWW^6*s^2*t^3 - 1285456*ep^7*mtt^5*mWW^6*s^2*t^3 - 2064*mtt^4*mWW^7*s^2*t^3 - 33120*ep*mtt^4*mWW^7*s^2*t^3 - 205600*ep^2*mtt^4*mWW^7*s^2*t^3 - 609417*ep^3*mtt^4*mWW^7*s^2*t^3 - 807308*ep^4*mtt^4*mWW^7*s^2*t^3 - 175849*ep^5*mtt^4*mWW^7*s^2*t^3 + 549290*ep^6*mtt^4*mWW^7*s^2*t^3 + 363672*ep^7*mtt^4*mWW^7*s^2*t^3 + 112*mtt^3*mWW^8*s^2*t^3 + 7602*ep*mtt^3*mWW^8*s^2*t^3 + 98949*ep^2*mtt^3*mWW^8*s^2*t^3 + 573830*ep^3*mtt^3*mWW^8*s^2*t^3 + 1781525*ep^4*mtt^3*mWW^8*s^2*t^3 + 3105122*ep^5*mtt^3*mWW^8*s^2*t^3 + 2887848*ep^6*mtt^3*mWW^8*s^2*t^3 + 1119392*ep^7*mtt^3*mWW^8*s^2*t^3 + 256*mtt^2*mWW^9*s^2*t^3 + 1876*ep*mtt^2*mWW^9*s^2*t^3 - 6599*ep^2*mtt^2*mWW^9*s^2*t^3 - 107721*ep^3*mtt^2*mWW^9*s^2*t^3 - 433375*ep^4*mtt^2*mWW^9*s^2*t^3 - 848339*ep^5*mtt^2*mWW^9*s^2*t^3 - 859686*ep^6*mtt^2*mWW^9*s^2*t^3 - 367336*ep^7*mtt^2*mWW^9*s^2*t^3 - 100*ep*mtt*mWW^10*s^2*t^3 - 2518*ep^2*mtt*mWW^10*s^2*t^3 - 27678*ep^3*mtt*mWW^10*s^2*t^3 - 148368*ep^4*mtt*mWW^10*s^2*t^3 - 380912*ep^5*mtt*mWW^10*s^2*t^3 - 452016*ep^6*mtt*mWW^10*s^2*t^3 - 198592*ep^7*mtt*mWW^10*s^2*t^3 - 720*ep*mtt^7*mWW^3*s^3*t^3 - 6060*ep^2*mtt^7*mWW^3*s^3*t^3 - 180*ep^3*mtt^7*mWW^3*s^3*t^3 + 140640*ep^4*mtt^7*mWW^3*s^3*t^3 + 529200*ep^5*mtt^7*mWW^3*s^3*t^3 + 769920*ep^6*mtt^7*mWW^3*s^3*t^3 + 403200*ep^7*mtt^7*mWW^3*s^3*t^3 - 288*mtt^6*mWW^4*s^3*t^3 + 2184*ep*mtt^6*mWW^4*s^3*t^3 + 41520*ep^2*mtt^6*mWW^4*s^3*t^3 + 119748*ep^3*mtt^6*mWW^4*s^3*t^3 - 261036*ep^4*mtt^6*mWW^4*s^3*t^3 - 1812456*ep^5*mtt^6*mWW^4*s^3*t^3 - 3047592*ep^6*mtt^6*mWW^4*s^3*t^3 - 1700640*ep^7*mtt^6*mWW^4*s^3*t^3 + 1680*mtt^5*mWW^5*s^3*t^3 + 10500*ep*mtt^5*mWW^5*s^3*t^3 - 32606*ep^2*mtt^5*mWW^5*s^3*t^3 - 390386*ep^3*mtt^5*mWW^5*s^3*t^3 - 941542*ep^4*mtt^5*mWW^5*s^3*t^3 - 264002*ep^5*mtt^5*mWW^5*s^3*t^3 + 1561012*ep^6*mtt^5*mWW^5*s^3*t^3 + 1404656*ep^7*mtt^5*mWW^5*s^3*t^3 - 2736*mtt^4*mWW^6*s^3*t^3 - 29936*ep*mtt^4*mWW^6*s^3*t^3 - 78502*ep^2*mtt^4*mWW^6*s^3*t^3 + 243118*ep^3*mtt^4*mWW^6*s^3*t^3 + 1721628*ep^4*mtt^4*mWW^6*s^3*t^3 + 3460172*ep^5*mtt^4*mWW^6*s^3*t^3 + 2817580*ep^6*mtt^4*mWW^6*s^3*t^3 + 713360*ep^7*mtt^4*mWW^6*s^3*t^3 + 1456*mtt^3*mWW^7*s^3*t^3 + 21898*ep*mtt^3*mWW^7*s^3*t^3 + 114641*ep^2*mtt^3*mWW^7*s^3*t^3 + 204008*ep^3*mtt^3*mWW^7*s^3*t^3 - 265749*ep^4*mtt^3*mWW^7*s^3*t^3 - 1495194*ep^5*mtt^3*mWW^7*s^3*t^3 - 1945768*ep^6*mtt^3*mWW^7*s^3*t^3 - 839008*ep^7*mtt^3*mWW^7*s^3*t^3 + 16*mtt^2*mWW^8*s^3*t^3 - 2764*ep*mtt^2*mWW^8*s^3*t^3 - 37477*ep^2*mtt^2*mWW^8*s^3*t^3 - 195884*ep^3*mtt^2*mWW^8*s^3*t^3 - 498191*ep^4*mtt^2*mWW^8*s^3*t^3 - 646136*ep^5*mtt^2*mWW^8*s^3*t^3 - 397152*ep^6*mtt^2*mWW^8*s^3*t^3 - 82176*ep^7*mtt^2*mWW^8*s^3*t^3 - 128*mtt*mWW^9*s^3*t^3 - 1178*ep*mtt*mWW^9*s^3*t^3 - 1556*ep^2*mtt*mWW^9*s^3*t^3 + 19804*ep^3*mtt*mWW^9*s^3*t^3 + 104226*ep^4*mtt*mWW^9*s^3*t^3 + 224484*ep^5*mtt*mWW^9*s^3*t^3 + 234024*ep^6*mtt*mWW^9*s^3*t^3 + 96288*ep^7*mtt*mWW^9*s^3*t^3 + 16*ep*mWW^10*s^3*t^3 + 52*ep^2*mWW^10*s^3*t^3 - 636*ep^3*mWW^10*s^3*t^3 - 4176*ep^4*mWW^10*s^3*t^3 - 9328*ep^5*mWW^10*s^3*t^3 - 8896*ep^6*mWW^10*s^3*t^3 - 3072*ep^7*mWW^10*s^3*t^3 + 720*ep*mtt^6*mWW^3*s^4*t^3 + 6330*ep^2*mtt^6*mWW^3*s^4*t^3 + 3870*ep^3*mtt^6*mWW^3*s^4*t^3 - 121200*ep^4*mtt^6*mWW^3*s^4*t^3 - 479880*ep^5*mtt^6*mWW^3*s^4*t^3 - 709440*ep^6*mtt^6*mWW^3*s^4*t^3 - 374400*ep^7*mtt^6*mWW^3*s^4*t^3 + 192*mtt^5*mWW^4*s^4*t^3 - 2176*ep*mtt^5*mWW^4*s^4*t^3 - 34190*ep^2*mtt^5*mWW^4*s^4*t^3 - 90562*ep^3*mtt^5*mWW^4*s^4*t^3 + 243184*ep^4*mtt^5*mWW^4*s^4*t^3 + 1535144*ep^5*mtt^5*mWW^4*s^4*t^3 + 2546128*ep^6*mtt^5*mWW^4*s^4*t^3 + 1417920*ep^7*mtt^5*mWW^4*s^4*t^3 - 784*mtt^4*mWW^5*s^4*t^3 - 2648*ep*mtt^4*mWW^5*s^4*t^3 + 35714*ep^2*mtt^4*mWW^5*s^4*t^3 + 220480*ep^3*mtt^4*mWW^5*s^4*t^3 + 268232*ep^4*mtt^4*mWW^5*s^4*t^3 - 740390*ep^5*mtt^4*mWW^5*s^4*t^3 - 2100516*ep^6*mtt^4*mWW^5*s^4*t^3 - 1416384*ep^7*mtt^4*mWW^5*s^4*t^3 + 944*mtt^3*mWW^6*s^4*t^3 + 8920*ep*mtt^3*mWW^6*s^4*t^3 + 10164*ep^2*mtt^3*mWW^6*s^4*t^3 - 150252*ep^3*mtt^3*mWW^6*s^4*t^3 - 664126*ep^4*mtt^3*mWW^6*s^4*t^3 - 1002754*ep^5*mtt^3*mWW^6*s^4*t^3 - 424540*ep^6*mtt^3*mWW^6*s^4*t^3 + 136512*ep^7*mtt^3*mWW^6*s^4*t^3 - 304*mtt^2*mWW^7*s^4*t^3 - 4792*ep*mtt^2*mWW^7*s^4*t^3 - 22437*ep^2*mtt^2*mWW^7*s^4*t^3 - 15298*ep^3*mtt^2*mWW^7*s^4*t^3 + 179063*ep^4*mtt^2*mWW^7*s^4*t^3 + 545932*ep^5*mtt^2*mWW^7*s^4*t^3 + 582284*ep^6*mtt^2*mWW^7*s^4*t^3 + 204304*ep^7*mtt^2*mWW^7*s^4*t^3 - 48*mtt*mWW^8*s^4*t^3 + 8*ep*mtt*mWW^8*s^4*t^3 + 4415*ep^2*mtt*mWW^8*s^4*t^3 + 29514*ep^3*mtt*mWW^8*s^4*t^3 + 83659*ep^4*mtt*mWW^8*s^4*t^3 + 119900*ep^5*mtt*mWW^8*s^4*t^3 + 86676*ep^6*mtt*mWW^8*s^4*t^3 + 25712*ep^7*mtt*mWW^8*s^4*t^3 - 32*ep*mWW^9*s^4*t^3 - 8*ep^2*mWW^9*s^4*t^3 + 2296*ep^3*mWW^9*s^4*t^3 + 12256*ep^4*mWW^9*s^4*t^3 + 25984*ep^5*mWW^9*s^4*t^3 + 24832*ep^6*mWW^9*s^4*t^3 + 8832*ep^7*mWW^9*s^4*t^3 - 360*ep*mtt^5*mWW^3*s^5*t^3 - 3246*ep^2*mtt^5*mWW^3*s^5*t^3 - 3042*ep^3*mtt^5*mWW^3*s^5*t^3 + 54768*ep^4*mtt^5*mWW^3*s^5*t^3 + 225144*ep^5*mtt^5*mWW^3*s^5*t^3 + 336576*ep^6*mtt^5*mWW^3*s^5*t^3 + 178560*ep^7*mtt^5*mWW^3*s^5*t^3 - 48*mtt^4*mWW^4*s^5*t^3 + 1084*ep*mtt^4*mWW^4*s^5*t^3 + 13412*ep^2*mtt^4*mWW^4*s^5*t^3 + 30850*ep^3*mtt^4*mWW^4*s^5*t^3 - 110074*ep^4*mtt^4*mWW^4*s^5*t^3 - 619052*ep^5*mtt^4*mWW^4*s^5*t^3 - 1007356*ep^6*mtt^4*mWW^4*s^5*t^3 - 559536*ep^7*mtt^4*mWW^4*s^5*t^3 + 112*mtt^3*mWW^5*s^5*t^3 - 804*ep*mtt^3*mWW^5*s^5*t^3 - 16172*ep^2*mtt^3*mWW^5*s^5*t^3 - 56042*ep^3*mtt^3*mWW^5*s^5*t^3 + 24610*ep^4*mtt^3*mWW^5*s^5*t^3 + 484036*ep^5*mtt^3*mWW^5*s^5*t^3 + 925164*ep^6*mtt^3*mWW^5*s^5*t^3 + 557392*ep^7*mtt^3*mWW^5*s^5*t^3 - 80*mtt^2*mWW^6*s^5*t^3 - 252*ep*mtt^2*mWW^6*s^5*t^3 + 4828*ep^2*mtt^2*mWW^6*s^5*t^3 + 31912*ep^3*mtt^2*mWW^6*s^5*t^3 + 64942*ep^4*mtt^2*mWW^6*s^5*t^3 - 6494*ep^5*mtt^2*mWW^6*s^5*t^3 - 172128*ep^6*mtt^2*mWW^6*s^5*t^3 - 150176*ep^7*mtt^2*mWW^6*s^5*t^3 + 16*mtt*mWW^7*s^5*t^3 + 332*ep*mtt*mWW^7*s^5*t^3 + 1178*ep^2*mtt*mWW^7*s^5*t^3 - 3750*ep^3*mtt*mWW^7*s^5*t^3 - 34894*ep^4*mtt*mWW^7*s^5*t^3 - 85650*ep^5*mtt*mWW^7*s^5*t^3 - 84848*ep^6*mtt*mWW^7*s^5*t^3 - 27392*ep^7*mtt*mWW^7*s^5*t^3 + 72*ep*mtt^4*mWW^3*s^6*t^3 + 660*ep^2*mtt^4*mWW^3*s^6*t^3 + 756*ep^3*mtt^4*mWW^3*s^6*t^3 - 10176*ep^4*mtt^4*mWW^3*s^6*t^3 - 43056*ep^5*mtt^4*mWW^3*s^6*t^3 - 64896*ep^6*mtt^4*mWW^3*s^6*t^3 - 34560*ep^7*mtt^4*mWW^3*s^6*t^3 - 216*ep*mtt^3*mWW^4*s^6*t^3 - 1944*ep^2*mtt^3*mWW^4*s^6*t^3 - 3300*ep^3*mtt^3*mWW^4*s^6*t^3 + 19452*ep^4*mtt^3*mWW^4*s^6*t^3 + 93120*ep^5*mtt^3*mWW^4*s^6*t^3 + 146832*ep^6*mtt^3*mWW^4*s^6*t^3 + 81216*ep^7*mtt^3*mWW^4*s^6*t^3 + 216*ep*mtt^2*mWW^5*s^6*t^3 + 2052*ep^2*mtt^2*mWW^5*s^6*t^3 + 4740*ep^3*mtt^2*mWW^5*s^6*t^3 - 9240*ep^4*mtt^2*mWW^5*s^6*t^3 - 61272*ep^5*mtt^2*mWW^5*s^6*t^3 - 103872*ep^6*mtt^2*mWW^5*s^6*t^3 - 60576*ep^7*mtt^2*mWW^5*s^6*t^3 - 72*ep*mtt*mWW^6*s^6*t^3 - 768*ep^2*mtt*mWW^6*s^6*t^3 - 2196*ep^3*mtt*mWW^6*s^6*t^3 - 36*ep^4*mtt*mWW^6*s^6*t^3 + 11208*ep^5*mtt*mWW^6*s^6*t^3 + 21936*ep^6*mtt*mWW^6*s^6*t^3 + 13920*ep^7*mtt*mWW^6*s^6*t^3 - 54*ep^2*mtt^10*mWW^2*t^4 - 738*ep^3*mtt^10*mWW^2*t^4 - 3888*ep^4*mtt^10*mWW^2*t^4 - 9864*ep^5*mtt^10*mWW^2*t^4 - 12096*ep^6*mtt^10*mWW^2*t^4 - 5760*ep^7*mtt^10*mWW^2*t^4 - 36*ep*mtt^9*mWW^3*t^4 + 30*ep^2*mtt^9*mWW^3*t^4 + 4218*ep^3*mtt^9*mWW^3*t^4 + 27876*ep^4*mtt^9*mWW^3*t^4 + 76488*ep^5*mtt^9*mWW^3*t^4 + 97104*ep^6*mtt^9*mWW^3*t^4 + 47040*ep^7*mtt^9*mWW^3*t^4 - 192*ep*mtt^8*mWW^4*t^4 - 3072*ep^2*mtt^8*mWW^4*t^4 - 19590*ep^3*mtt^8*mWW^4*t^4 - 64194*ep^4*mtt^8*mWW^4*t^4 - 115440*ep^5*mtt^8*mWW^4*t^4 - 109368*ep^6*mtt^8*mWW^4*t^4 - 43104*ep^7*mtt^8*mWW^4*t^4 - 216*ep*mtt^7*mWW^5*t^4 - 2406*ep^2*mtt^7*mWW^5*t^4 - 13362*ep^3*mtt^7*mWW^5*t^4 - 50688*ep^4*mtt^7*mWW^5*t^4 - 121008*ep^5*mtt^7*mWW^5*t^4 - 152304*ep^6*mtt^7*mWW^5*t^4 - 75456*ep^7*mtt^7*mWW^5*t^4 + 432*ep*mtt^6*mWW^6*t^4 + 2298*ep^2*mtt^6*mWW^6*t^4 - 10038*ep^3*mtt^6*mWW^6*t^4 - 101778*ep^4*mtt^6*mWW^6*t^4 - 288618*ep^5*mtt^6*mWW^6*t^4 - 355380*ep^6*mtt^6*mWW^6*t^4 - 164016*ep^7*mtt^6*mWW^6*t^4 + 2934*ep*mtt^5*mWW^7*t^4 + 51951*ep^2*mtt^5*mWW^7*t^4 + 373317*ep^3*mtt^5*mWW^7*t^4 + 1389531*ep^4*mtt^5*mWW^7*t^4 + 2820273*ep^5*mtt^5*mWW^7*t^4 + 2960058*ep^6*mtt^5*mWW^7*t^4 + 1256856*ep^7*mtt^5*mWW^7*t^4 - 4902*ep*mtt^4*mWW^8*t^4 - 81744*ep^2*mtt^4*mWW^8*t^4 - 556032*ep^3*mtt^4*mWW^8*t^4 - 1972908*ep^4*mtt^4*mWW^8*t^4 - 3849990*ep^5*mtt^4*mWW^8*t^4 - 3919764*ep^6*mtt^4*mWW^8*t^4 - 1628400*ep^7*mtt^4*mWW^8*t^4 + 1638*ep*mtt^3*mWW^9*t^4 + 27432*ep^2*mtt^3*mWW^9*t^4 + 186669*ep^3*mtt^3*mWW^9*t^4 + 661860*ep^4*mtt^3*mWW^9*t^4 + 1293615*ep^5*mtt^3*mWW^9*t^4 + 1325826*ep^6*mtt^3*mWW^9*t^4 + 558360*ep^7*mtt^3*mWW^9*t^4 + 342*ep*mtt^2*mWW^10*t^4 + 5565*ep^2*mtt^2*mWW^10*t^4 + 35556*ep^3*mtt^2*mWW^10*t^4 + 114189*ep^4*mtt^2*mWW^10*t^4 + 194544*ep^5*mtt^2*mWW^10*t^4 + 165924*ep^6*mtt^2*mWW^10*t^4 + 54480*ep^7*mtt^2*mWW^10*t^4 + 342*ep^2*mtt^9*mWW^2*s*t^4 + 4674*ep^3*mtt^9*mWW^2*s*t^4 + 24624*ep^4*mtt^9*mWW^2*s*t^4 + 62472*ep^5*mtt^9*mWW^2*s*t^4 + 76608*ep^6*mtt^9*mWW^2*s*t^4 + 36480*ep^7*mtt^9*mWW^2*s*t^4 - 24*mtt^8*mWW^3*s*t^4 - 4*ep*mtt^8*mWW^3*s*t^4 + 272*ep^2*mtt^8*mWW^3*s*t^4 - 18314*ep^3*mtt^8*mWW^3*s*t^4 - 157114*ep^4*mtt^8*mWW^3*s*t^4 - 485324*ep^5*mtt^8*mWW^3*s*t^4 - 657916*ep^6*mtt^8*mWW^3*s*t^4 - 331696*ep^7*mtt^8*mWW^3*s*t^4 - 88*mtt^7*mWW^4*s*t^4 - 536*ep*mtt^7*mWW^4*s*t^4 + 3288*ep^2*mtt^7*mWW^4*s*t^4 + 63000*ep^3*mtt^7*mWW^4*s*t^4 + 363690*ep^4*mtt^7*mWW^4*s*t^4 + 977150*ep^5*mtt^7*mWW^4*s*t^4 + 1242968*ep^6*mtt^7*mWW^4*s*t^4 + 606208*ep^7*mtt^7*mWW^4*s*t^4 - 672*mtt^6*mWW^5*s*t^4 - 8600*ep*mtt^6*mWW^5*s*t^4 - 25722*ep^2*mtt^6*mWW^5*s*t^4 + 92196*ep^3*mtt^6*mWW^5*s*t^4 + 744724*ep^4*mtt^6*mWW^5*s*t^4 + 1816330*ep^5*mtt^6*mWW^5*s*t^4 + 1990200*ep^6*mtt^6*mWW^5*s*t^4 + 835904*ep^7*mtt^6*mWW^5*s*t^4 + 2920*mtt^5*mWW^6*s*t^4 + 38014*ep*mtt^5*mWW^6*s*t^4 + 151294*ep^2*mtt^5*mWW^6*s*t^4 - 65530*ep^3*mtt^5*mWW^6*s*t^4 - 2165402*ep^4*mtt^5*mWW^6*s*t^4 - 6428488*ep^5*mtt^5*mWW^6*s*t^4 - 7942812*ep^6*mtt^5*mWW^6*s*t^4 - 3664496*ep^7*mtt^5*mWW^6*s*t^4 - 3072*mtt^4*mWW^7*s*t^4 - 46636*ep*mtt^4*mWW^7*s*t^4 - 270772*ep^2*mtt^4*mWW^7*s*t^4 - 672840*ep^3*mtt^4*mWW^7*s*t^4 - 198988*ep^4*mtt^4*mWW^7*s*t^4 + 2400932*ep^5*mtt^4*mWW^7*s*t^4 + 4496840*ep^6*mtt^4*mWW^7*s*t^4 + 2503136*ep^7*mtt^4*mWW^7*s*t^4 + 656*mtt^3*mWW^8*s*t^4 + 16468*ep*mtt^3*mWW^8*s*t^4 + 172280*ep^2*mtt^3*mWW^8*s*t^4 + 949842*ep^3*mtt^3*mWW^8*s*t^4 + 2911856*ep^4*mtt^3*mWW^8*s*t^4 + 4877578*ep^5*mtt^3*mWW^8*s*t^4 + 4124884*ep^6*mtt^3*mWW^8*s*t^4 + 1367216*ep^7*mtt^3*mWW^8*s*t^4 + 280*mtt^2*mWW^9*s*t^4 + 1512*ep*mtt^2*mWW^9*s*t^4 - 26399*ep^2*mtt^2*mWW^9*s*t^4 - 314484*ep^3*mtt^2*mWW^9*s*t^4 - 1364127*ep^4*mtt^2*mWW^9*s*t^4 - 2886150*ep^5*mtt^2*mWW^9*s*t^4 - 2991600*ep^6*mtt^2*mWW^9*s*t^4 - 1222432*ep^7*mtt^2*mWW^9*s*t^4 - 218*ep*mtt*mWW^10*s*t^4 - 4535*ep^2*mtt*mWW^10*s*t^4 - 37560*ep^3*mtt*mWW^10*s*t^4 - 153875*ep^4*mtt*mWW^10*s*t^4 - 323784*ep^5*mtt*mWW^10*s*t^4 - 331468*ep^6*mtt*mWW^10*s*t^4 - 128880*ep^7*mtt*mWW^10*s*t^4 - 900*ep^2*mtt^8*mWW^2*s^2*t^4 - 12300*ep^3*mtt^8*mWW^2*s^2*t^4 - 64800*ep^4*mtt^8*mWW^2*s^2*t^4 - 164400*ep^5*mtt^8*mWW^2*s^2*t^4 - 201600*ep^6*mtt^8*mWW^2*s^2*t^4 - 96000*ep^7*mtt^8*mWW^2*s^2*t^4 + 96*mtt^7*mWW^3*s^2*t^4 + 280*ep*mtt^7*mWW^3*s^2*t^4 - 2240*ep^2*mtt^7*mWW^3*s^2*t^4 + 31322*ep^3*mtt^7*mWW^3*s^2*t^4 + 372880*ep^4*mtt^7*mWW^3*s^2*t^4 + 1261610*ep^5*mtt^7*mWW^3*s^2*t^4 + 1781212*ep^6*mtt^7*mWW^3*s^2*t^4 + 917200*ep^7*mtt^7*mWW^3*s^2*t^4 + 160*mtt^6*mWW^4*s^2*t^4 + 2952*ep*mtt^6*mWW^4*s^2*t^4 + 16552*ep^2*mtt^6*mWW^4*s^2*t^4 - 50892*ep^3*mtt^6*mWW^4*s^2*t^4 - 804332*ep^4*mtt^6*mWW^4*s^2*t^4 - 2775784*ep^5*mtt^6*mWW^4*s^2*t^4 - 3941384*ep^6*mtt^6*mWW^4*s^2*t^4 - 2035312*ep^7*mtt^6*mWW^4*s^2*t^4 + 1744*mtt^5*mWW^5*s^2*t^4 + 19120*ep*mtt^5*mWW^5*s^2*t^4 + 42852*ep^2*mtt^5*mWW^5*s^2*t^4 - 236296*ep^3*mtt^5*mWW^5*s^2*t^4 - 1390880*ep^4*mtt^5*mWW^5*s^2*t^4 - 2721396*ep^5*mtt^5*mWW^5*s^2*t^4 - 2308168*ep^6*mtt^5*mWW^5*s^2*t^4 - 696752*ep^7*mtt^5*mWW^5*s^2*t^4 - 5944*mtt^4*mWW^6*s^2*t^4 - 71894*ep*mtt^4*mWW^6*s^2*t^4 - 249662*ep^2*mtt^4*mWW^6*s^2*t^4 + 314558*ep^3*mtt^4*mWW^6*s^2*t^4 + 4319518*ep^4*mtt^4*mWW^6*s^2*t^4 + 11605052*ep^5*mtt^4*mWW^6*s^2*t^4 + 13524736*ep^6*mtt^4*mWW^6*s^2*t^4 + 5992512*ep^7*mtt^4*mWW^6*s^2*t^4 + 5256*mtt^3*mWW^7*s^2*t^4 + 69642*ep*mtt^3*mWW^7*s^2*t^4 + 313112*ep^2*mtt^3*mWW^7*s^2*t^4 + 283799*ep^3*mtt^3*mWW^7*s^2*t^4 - 2133020*ep^4*mtt^3*mWW^7*s^2*t^4 - 7733323*ep^5*mtt^3*mWW^7*s^2*t^4 - 10272770*ep^6*mtt^3*mWW^7*s^2*t^4 - 4985976*ep^7*mtt^3*mWW^7*s^2*t^4 - 1032*mtt^2*mWW^8*s^2*t^4 - 16946*ep*mtt^2*mWW^8*s^2*t^4 - 117637*ep^2*mtt^2*mWW^8*s^2*t^4 - 453090*ep^3*mtt^2*mWW^8*s^2*t^4 - 1033661*ep^4*mtt^2*mWW^8*s^2*t^4 - 1278358*ep^5*mtt^2*mWW^8*s^2*t^4 - 630920*ep^6*mtt^2*mWW^8*s^2*t^4 + 26176*ep^7*mtt^2*mWW^8*s^2*t^4 - 280*mtt*mWW^9*s^2*t^4 - 3154*ep*mtt*mWW^9*s^2*t^4 - 2005*ep^2*mtt*mWW^9*s^2*t^4 + 123319*ep^3*mtt*mWW^9*s^2*t^4 + 734379*ep^4*mtt*mWW^9*s^2*t^4 + 1803647*ep^5*mtt*mWW^9*s^2*t^4 + 2043518*ep^6*mtt*mWW^9*s^2*t^4 + 875464*ep^7*mtt*mWW^9*s^2*t^4 + 24*ep^2*mWW^10*s^2*t^4 + 252*ep^3*mWW^10*s^2*t^4 + 996*ep^4*mWW^10*s^2*t^4 + 1872*ep^5*mWW^10*s^2*t^4 + 1680*ep^6*mWW^10*s^2*t^4 + 576*ep^7*mWW^10*s^2*t^4 + 1260*ep^2*mtt^7*mWW^2*s^3*t^4 + 17220*ep^3*mtt^7*mWW^2*s^3*t^4 + 90720*ep^4*mtt^7*mWW^2*s^3*t^4 + 230160*ep^5*mtt^7*mWW^2*s^3*t^4 + 282240*ep^6*mtt^7*mWW^2*s^3*t^4 + 134400*ep^7*mtt^7*mWW^2*s^3*t^4 - 144*mtt^6*mWW^3*s^3*t^4 - 360*ep*mtt^6*mWW^3*s^3*t^4 + 5640*ep^2*mtt^6*mWW^3*s^3*t^4 - 26508*ep^3*mtt^6*mWW^3*s^3*t^4 - 477900*ep^4*mtt^6*mWW^3*s^3*t^4 - 1722960*ep^5*mtt^6*mWW^3*s^3*t^4 - 2487768*ep^6*mtt^6*mWW^3*s^3*t^4 - 1292640*ep^7*mtt^6*mWW^3*s^3*t^4 + 48*mtt^5*mWW^4*s^3*t^4 - 3732*ep*mtt^5*mWW^4*s^3*t^4 - 40014*ep^2*mtt^5*mWW^4*s^3*t^4 - 30950*ep^3*mtt^5*mWW^4*s^3*t^4 + 909030*ep^4*mtt^5*mWW^4*s^3*t^4 + 3765414*ep^5*mtt^5*mWW^4*s^3*t^4 + 5669860*ep^6*mtt^5*mWW^4*s^3*t^4 + 3004608*ep^7*mtt^5*mWW^4*s^3*t^4 - 1608*mtt^4*mWW^5*s^3*t^4 - 11452*ep*mtt^4*mWW^5*s^3*t^4 + 11688*ep^2*mtt^4*mWW^5*s^3*t^4 + 282556*ep^3*mtt^4*mWW^5*s^3*t^4 + 668492*ep^4*mtt^4*mWW^5*s^3*t^4 - 69660*ep^5*mtt^4*mWW^5*s^3*t^4 - 1654888*ep^6*mtt^4*mWW^5*s^3*t^4 - 1312784*ep^7*mtt^4*mWW^5*s^3*t^4 + 4024*mtt^3*mWW^6*s^3*t^4 + 41156*ep*mtt^3*mWW^6*s^3*t^4 + 97644*ep^2*mtt^3*mWW^6*s^3*t^4 - 377982*ep^3*mtt^3*mWW^6*s^3*t^4 - 2526300*ep^4*mtt^3*mWW^6*s^3*t^4 - 5439502*ep^5*mtt^3*mWW^6*s^3*t^4 - 5307212*ep^6*mtt^3*mWW^6*s^3*t^4 - 1997936*ep^7*mtt^3*mWW^6*s^3*t^4 - 2696*mtt^2*mWW^7*s^3*t^4 - 30996*ep*mtt^2*mWW^7*s^3*t^4 - 104973*ep^2*mtt^2*mWW^7*s^3*t^4 + 67612*ep^3*mtt^2*mWW^7*s^3*t^4 + 1288567*ep^4*mtt^2*mWW^7*s^3*t^4 + 3334646*ep^5*mtt^2*mWW^7*s^3*t^4 + 3715232*ep^6*mtt^2*mWW^7*s^3*t^4 + 1593184*ep^7*mtt^2*mWW^7*s^3*t^4 + 376*mtt*mWW^8*s^3*t^4 + 5376*ep*mtt*mWW^8*s^3*t^4 + 28435*ep^2*mtt*mWW^8*s^3*t^4 + 65896*ep^3*mtt*mWW^8*s^3*t^4 + 42751*ep^4*mtt*mWW^8*s^3*t^4 - 99510*ep^5*mtt*mWW^8*s^3*t^4 - 212144*ep^6*mtt*mWW^8*s^3*t^4 - 124896*ep^7*mtt*mWW^8*s^3*t^4 + 8*ep*mWW^9*s^3*t^4 + 296*ep^2*mWW^9*s^3*t^4 + 2348*ep^3*mWW^9*s^3*t^4 + 7580*ep^4*mWW^9*s^3*t^4 + 11552*ep^5*mWW^9*s^3*t^4 + 8144*ep^6*mWW^9*s^3*t^4 + 2112*ep^7*mWW^9*s^3*t^4 - 990*ep^2*mtt^6*mWW^2*s^4*t^4 - 13530*ep^3*mtt^6*mWW^2*s^4*t^4 - 71280*ep^4*mtt^6*mWW^2*s^4*t^4 - 180840*ep^5*mtt^6*mWW^2*s^4*t^4 - 221760*ep^6*mtt^6*mWW^2*s^4*t^4 - 105600*ep^7*mtt^6*mWW^2*s^4*t^4 + 96*mtt^5*mWW^3*s^4*t^4 - 20*ep*mtt^5*mWW^3*s^4*t^4 - 6650*ep^2*mtt^5*mWW^3*s^4*t^4 + 11462*ep^3*mtt^5*mWW^3*s^4*t^4 + 349420*ep^4*mtt^5*mWW^3*s^4*t^4 + 1305140*ep^5*mtt^5*mWW^3*s^4*t^4 + 1898632*ep^6*mtt^5*mWW^3*s^4*t^4 + 986080*ep^7*mtt^5*mWW^3*s^4*t^4 - 224*mtt^4*mWW^4*s^4*t^4 + 1904*ep*mtt^4*mWW^4*s^4*t^4 + 34308*ep^2*mtt^4*mWW^4*s^4*t^4 + 62542*ep^3*mtt^4*mWW^4*s^4*t^4 - 567918*ep^4*mtt^4*mWW^4*s^4*t^4 - 2658908*ep^5*mtt^4*mWW^4*s^4*t^4 - 4125664*ep^6*mtt^4*mWW^4*s^4*t^4 - 2208352*ep^7*mtt^4*mWW^4*s^4*t^4 + 672*mtt^3*mWW^5*s^4*t^4 + 760*ep*mtt^3*mWW^5*s^4*t^4 - 38440*ep^2*mtt^3*mWW^5*s^4*t^4 - 160568*ep^3*mtt^3*mWW^5*s^4*t^4 + 113938*ep^4*mtt^3*mWW^5*s^4*t^4 + 1668066*ep^5*mtt^3*mWW^5*s^4*t^4 + 3077244*ep^6*mtt^3*mWW^5*s^4*t^4 + 1773712*ep^7*mtt^3*mWW^5*s^4*t^4 - 1056*mtt^2*mWW^6*s^4*t^4 - 7600*ep*mtt^2*mWW^6*s^4*t^4 + 2714*ep^2*mtt^2*mWW^6*s^4*t^4 + 154434*ep^3*mtt^2*mWW^6*s^4*t^4 + 463762*ep^4*mtt^2*mWW^6*s^4*t^4 + 407078*ep^5*mtt^2*mWW^6*s^4*t^4 - 172596*ep^6*mtt^2*mWW^6*s^4*t^4 - 302128*ep^7*mtt^2*mWW^6*s^4*t^4 + 512*mtt*mWW^7*s^4*t^4 + 5100*ep*mtt*mWW^7*s^4*t^4 + 10538*ep^2*mtt*mWW^7*s^4*t^4 - 50260*ep^3*mtt*mWW^7*s^4*t^4 - 287930*ep^4*mtt*mWW^7*s^4*t^4 - 555992*ep^5*mtt*mWW^7*s^4*t^4 - 477776*ep^6*mtt*mWW^7*s^4*t^4 - 152928*ep^7*mtt*mWW^7*s^4*t^4 - 144*ep*mWW^8*s^4*t^4 - 1432*ep^2*mWW^8*s^4*t^4 - 3552*ep^3*mWW^8*s^4*t^4 + 2216*ep^4*mWW^8*s^4*t^4 + 19872*ep^5*mWW^8*s^4*t^4 + 26144*ep^6*mWW^8*s^4*t^4 + 10752*ep^7*mWW^8*s^4*t^4 + 414*ep^2*mtt^5*mWW^2*s^5*t^4 + 5658*ep^3*mtt^5*mWW^2*s^5*t^4 + 29808*ep^4*mtt^5*mWW^2*s^5*t^4 + 75624*ep^5*mtt^5*mWW^2*s^5*t^4 + 92736*ep^6*mtt^5*mWW^2*s^5*t^4 + 44160*ep^7*mtt^5*mWW^2*s^5*t^4 - 24*mtt^4*mWW^3*s^5*t^4 + 236*ep*mtt^4*mWW^3*s^5*t^4 + 3800*ep^2*mtt^4*mWW^3*s^5*t^4 - 2426*ep^3*mtt^4*mWW^3*s^5*t^4 - 138346*ep^4*mtt^4*mWW^3*s^5*t^4 - 520148*ep^5*mtt^4*mWW^3*s^5*t^4 - 751852*ep^6*mtt^4*mWW^3*s^5*t^4 - 386800*ep^7*mtt^4*mWW^3*s^5*t^4 + 104*mtt^3*mWW^4*s^5*t^4 - 588*ep*mtt^3*mWW^4*s^5*t^4 - 12790*ep^2*mtt^3*mWW^4*s^5*t^4 - 26126*ep^3*mtt^3*mWW^4*s^5*t^4 + 192788*ep^4*mtt^3*mWW^4*s^5*t^4 + 931600*ep^5*mtt^3*mWW^4*s^5*t^4 + 1448652*ep^6*mtt^3*mWW^4*s^5*t^4 + 771712*ep^7*mtt^3*mWW^4*s^5*t^4 - 136*mtt^2*mWW^5*s^5*t^4 + 484*ep*mtt^2*mWW^5*s^5*t^4 + 12832*ep^2*mtt^2*mWW^5*s^5*t^4 + 36752*ep^3*mtt^2*mWW^5*s^5*t^4 - 96650*ep^4*mtt^2*mWW^5*s^5*t^4 - 624322*ep^5*mtt^2*mWW^5*s^5*t^4 - 1032688*ep^6*mtt^2*mWW^5*s^5*t^4 - 567248*ep^7*mtt^2*mWW^5*s^5*t^4 + 56*mtt*mWW^6*s^5*t^4 - 132*ep*mtt*mWW^6*s^5*t^4 - 4256*ep^2*mtt*mWW^6*s^5*t^4 - 13930*ep^3*mtt*mWW^6*s^5*t^4 + 11752*ep^4*mtt*mWW^6*s^5*t^4 + 135230*ep^5*mtt*mWW^6*s^5*t^4 + 240560*ep^6*mtt*mWW^6*s^5*t^4 + 137024*ep^7*mtt*mWW^6*s^5*t^4 - 72*ep^2*mtt^4*mWW^2*s^6*t^4 - 984*ep^3*mtt^4*mWW^2*s^6*t^4 - 5184*ep^4*mtt^4*mWW^2*s^6*t^4 - 13152*ep^5*mtt^4*mWW^2*s^6*t^4 - 16128*ep^6*mtt^4*mWW^2*s^6*t^4 - 7680*ep^7*mtt^4*mWW^2*s^6*t^4 - 96*ep*mtt^3*mWW^3*s^6*t^4 - 852*ep^2*mtt^3*mWW^3*s^6*t^4 + 246*ep^3*mtt^3*mWW^3*s^6*t^4 + 23184*ep^4*mtt^3*mWW^3*s^6*t^4 + 85194*ep^5*mtt^3*mWW^3*s^6*t^4 + 120588*ep^6*mtt^3*mWW^3*s^6*t^4 + 60816*ep^7*mtt^3*mWW^3*s^6*t^4 + 192*ep*mtt^2*mWW^4*s^6*t^4 + 1728*ep^2*mtt^2*mWW^4*s^6*t^4 + 2016*ep^3*mtt^2*mWW^4*s^6*t^4 - 29064*ep^4*mtt^2*mWW^4*s^6*t^4 - 124032*ep^5*mtt^2*mWW^4*s^6*t^4 - 185064*ep^6*mtt^2*mWW^4*s^6*t^4 - 95760*ep^7*mtt^2*mWW^4*s^6*t^4 - 96*ep*mtt*mWW^5*s^6*t^4 - 804*ep^2*mtt*mWW^5*s^6*t^4 - 1278*ep^3*mtt*mWW^5*s^6*t^4 + 11064*ep^4*mtt*mWW^5*s^6*t^4 + 51990*ep^5*mtt*mWW^5*s^6*t^4 + 80604*ep^6*mtt*mWW^5*s^6*t^4 + 42624*ep^7*mtt*mWW^5*s^6*t^4 - 18*ep*mtt^9*mWW^2*t^5 - 156*ep^2*mtt^9*mWW^2*t^5 + 462*ep^3*mtt^9*mWW^2*t^5 + 8268*ep^4*mtt^9*mWW^2*t^5 + 29784*ep^5*mtt^9*mWW^2*t^5 + 43728*ep^6*mtt^9*mWW^2*t^5 + 23232*ep^7*mtt^9*mWW^2*t^5 + 258*ep*mtt^8*mWW^3*t^5 + 2634*ep^2*mtt^8*mWW^3*t^5 + 6312*ep^3*mtt^8*mWW^3*t^5 - 17748*ep^4*mtt^8*mWW^3*t^5 - 107136*ep^5*mtt^8*mWW^3*t^5 - 174768*ep^6*mtt^8*mWW^3*t^5 - 96192*ep^7*mtt^8*mWW^3*t^5 + 528*ep*mtt^7*mWW^4*t^5 + 6078*ep^2*mtt^7*mWW^4*t^5 + 26826*ep^3*mtt^7*mWW^4*t^5 + 57390*ep^4*mtt^7*mWW^4*t^5 + 61350*ep^5*mtt^7*mWW^4*t^5 + 30060*ep^6*mtt^7*mWW^4*t^5 + 5328*ep^7*mtt^7*mWW^4*t^5 - 1254*ep*mtt^6*mWW^5*t^5 - 17322*ep^2*mtt^6*mWW^5*t^5 - 91266*ep^3*mtt^6*mWW^5*t^5 - 227604*ep^4*mtt^6*mWW^5*t^5 - 264522*ep^5*mtt^6*mWW^5*t^5 - 102492*ep^6*mtt^6*mWW^5*t^5 + 18480*ep^7*mtt^6*mWW^5*t^5 - 1656*ep*mtt^5*mWW^6*t^5 - 19164*ep^2*mtt^5*mWW^6*t^5 - 82410*ep^3*mtt^5*mWW^6*t^5 - 156504*ep^4*mtt^5*mWW^6*t^5 - 101862*ep^5*mtt^5*mWW^6*t^5 + 48588*ep^6*mtt^5*mWW^6*t^5 + 63888*ep^7*mtt^5*mWW^6*t^5 + 1506*ep*mtt^4*mWW^7*t^5 + 15168*ep^2*mtt^4*mWW^7*t^5 + 34875*ep^3*mtt^4*mWW^7*t^5 - 109758*ep^4*mtt^4*mWW^7*t^5 - 630369*ep^5*mtt^4*mWW^7*t^5 - 1011222*ep^6*mtt^4*mWW^7*t^5 - 548040*ep^7*mtt^4*mWW^7*t^5 + 2658*ep*mtt^3*mWW^8*t^5 + 47274*ep^2*mtt^3*mWW^8*t^5 + 339159*ep^3*mtt^3*mWW^8*t^5 + 1256592*ep^4*mtt^3*mWW^8*t^5 + 2538147*ep^5*mtt^3*mWW^8*t^5 + 2654010*ep^6*mtt^3*mWW^8*t^5 + 1124280*ep^7*mtt^3*mWW^8*t^5 - 1890*ep*mtt^2*mWW^9*t^5 - 32298*ep^2*mtt^2*mWW^9*t^5 - 219630*ep^3*mtt^2*mWW^9*t^5 - 764622*ep^4*mtt^2*mWW^9*t^5 - 1447656*ep^5*mtt^2*mWW^9*t^5 - 1422552*ep^6*mtt^2*mWW^9*t^5 - 569952*ep^7*mtt^2*mWW^9*t^5 - 132*ep*mtt*mWW^10*t^5 - 2214*ep^2*mtt*mWW^10*t^5 - 14328*ep^3*mtt*mWW^10*t^5 - 46014*ep^4*mtt*mWW^10*t^5 - 77736*ep^5*mtt*mWW^10*t^5 - 65352*ep^6*mtt*mWW^10*t^5 - 21024*ep^7*mtt*mWW^10*t^5 + 168*ep*mtt^8*mWW^2*s*t^5 + 934*ep^2*mtt^8*mWW^2*s*t^5 - 4372*ep^3*mtt^8*mWW^2*s*t^5 - 48632*ep^4*mtt^8*mWW^2*s*t^5 - 154906*ep^5*mtt^8*mWW^2*s*t^5 - 216956*ep^6*mtt^8*mWW^2*s*t^5 - 114256*ep^7*mtt^8*mWW^2*s*t^5 + 704*mtt^7*mWW^3*s*t^5 + 4544*ep*mtt^7*mWW^3*s*t^5 - 2498*ep^2*mtt^7*mWW^3*s*t^5 - 60923*ep^3*mtt^7*mWW^3*s*t^5 - 48330*ep^4*mtt^7*mWW^3*s*t^5 + 340713*ep^5*mtt^7*mWW^3*s*t^5 + 762594*ep^6*mtt^7*mWW^3*s*t^5 + 466296*ep^7*mtt^7*mWW^3*s*t^5 - 928*mtt^6*mWW^4*s*t^5 - 9746*ep*mtt^6*mWW^4*s*t^5 - 32654*ep^2*mtt^6*mWW^4*s*t^5 - 26479*ep^3*mtt^6*mWW^4*s*t^5 + 45216*ep^4*mtt^6*mWW^4*s*t^5 + 44337*ep^5*mtt^6*mWW^4*s*t^5 - 83714*ep^6*mtt^6*mWW^4*s*t^5 - 94232*ep^7*mtt^6*mWW^4*s*t^5 - 408*mtt^5*mWW^5*s*t^5 + 4120*ep*mtt^5*mWW^5*s*t^5 + 71794*ep^2*mtt^5*mWW^5*s*t^5 + 271826*ep^3*mtt^5*mWW^5*s*t^5 + 152560*ep^4*mtt^5*mWW^5*s*t^5 - 1128968*ep^5*mtt^5*mWW^5*s*t^5 - 2412852*ep^6*mtt^5*mWW^5*s*t^5 - 1454672*ep^7*mtt^5*mWW^5*s*t^5 - 1096*mtt^4*mWW^6*s*t^5 - 23532*ep*mtt^4*mWW^6*s*t^5 - 135080*ep^2*mtt^4*mWW^6*s*t^5 - 24306*ep^3*mtt^4*mWW^6*s*t^5 + 2184826*ep^4*mtt^4*mWW^6*s*t^5 + 7704460*ep^5*mtt^4*mWW^6*s*t^5 + 10605496*ep^6*mtt^4*mWW^6*s*t^5 + 5310112*ep^7*mtt^4*mWW^6*s*t^5 + 3432*mtt^3*mWW^7*s*t^5 + 49094*ep*mtt^3*mWW^7*s*t^5 + 211543*ep^2*mtt^3*mWW^7*s*t^5 - 110498*ep^3*mtt^3*mWW^7*s*t^5 - 3542265*ep^4*mtt^3*mWW^7*s*t^5 - 11047034*ep^5*mtt^3*mWW^7*s*t^5 - 14217760*ep^6*mtt^3*mWW^7*s*t^5 - 6775072*ep^7*mtt^3*mWW^7*s*t^5 - 1528*mtt^2*mWW^8*s*t^5 - 23390*ep*mtt^2*mWW^8*s*t^5 - 128445*ep^2*mtt^2*mWW^8*s*t^5 - 246042*ep^3*mtt^2*mWW^8*s*t^5 + 342403*ep^4*mtt^2*mWW^8*s*t^5 + 2281514*ep^5*mtt^2*mWW^8*s*t^5 + 3558632*ep^6*mtt^2*mWW^8*s*t^5 + 1873856*ep^7*mtt^2*mWW^8*s*t^5 - 176*mtt*mWW^9*s*t^5 - 1258*ep*mtt*mWW^9*s*t^5 + 14346*ep^2*mtt*mWW^9*s*t^5 + 199894*ep^3*mtt*mWW^9*s*t^5 + 909722*ep^4*mtt*mWW^9*s*t^5 + 1950584*ep^5*mtt*mWW^9*s*t^5 + 1996520*ep^6*mtt*mWW^9*s*t^5 + 785568*ep^7*mtt*mWW^9*s*t^5 - 492*ep*mtt^7*mWW^2*s^2*t^5 - 2080*ep^2*mtt^7*mWW^2*s^2*t^5 + 14164*ep^3*mtt^7*mWW^2*s^2*t^5 + 118568*ep^4*mtt^7*mWW^2*s^2*t^5 + 338488*ep^5*mtt^7*mWW^2*s^2*t^5 + 450512*ep^6*mtt^7*mWW^2*s^2*t^5 + 233920*ep^7*mtt^7*mWW^2*s^2*t^5 - 2144*mtt^6*mWW^3*s^2*t^5 - 15808*ep*mtt^6*mWW^3*s^2*t^5 - 9908*ep^2*mtt^6*mWW^3*s^2*t^5 + 140708*ep^3*mtt^6*mWW^3*s^2*t^5 + 201918*ep^4*mtt^6*mWW^3*s^2*t^5 - 571430*ep^5*mtt^6*mWW^3*s^2*t^5 - 1528808*ep^6*mtt^6*mWW^3*s^2*t^5 - 976400*ep^7*mtt^6*mWW^3*s^2*t^5 + 2848*mtt^5*mWW^4*s^2*t^5 + 27414*ep*mtt^5*mWW^4*s^2*t^5 + 65313*ep^2*mtt^5*mWW^4*s^2*t^5 - 81315*ep^3*mtt^5*mWW^4*s^2*t^5 - 429729*ep^4*mtt^5*mWW^4*s^2*t^5 - 205945*ep^5*mtt^5*mWW^4*s^2*t^5 + 592902*ep^6*mtt^5*mWW^4*s^2*t^5 + 554888*ep^7*mtt^5*mWW^4*s^2*t^5 + 344*mtt^4*mWW^5*s^2*t^5 - 10848*ep*mtt^4*mWW^5*s^2*t^5 - 116820*ep^2*mtt^4*mWW^5*s^2*t^5 - 272495*ep^3*mtt^4*mWW^5*s^2*t^5 + 536308*ep^4*mtt^4*mWW^5*s^2*t^5 + 3309789*ep^5*mtt^4*mWW^5*s^2*t^5 + 5141114*ep^6*mtt^4*mWW^5*s^2*t^5 + 2696200*ep^7*mtt^4*mWW^5*s^2*t^5 + 696*mtt^3*mWW^6*s^2*t^5 + 23834*ep*mtt^3*mWW^6*s^2*t^5 + 162357*ep^2*mtt^3*mWW^6*s^2*t^5 + 98704*ep^3*mtt^3*mWW^6*s^2*t^5 - 2402635*ep^4*mtt^3*mWW^6*s^2*t^5 - 8960904*ep^5*mtt^3*mWW^6*s^2*t^5 - 12568524*ep^6*mtt^3*mWW^6*s^2*t^5 - 6335344*ep^7*mtt^3*mWW^6*s^2*t^5 - 3096*mtt^2*mWW^7*s^2*t^5 - 43276*ep*mtt^2*mWW^7*s^2*t^5 - 181343*ep^2*mtt^2*mWW^7*s^2*t^5 + 118011*ep^3*mtt^2*mWW^7*s^2*t^5 + 3099307*ep^4*mtt^2*mWW^7*s^2*t^5 + 9499663*ep^5*mtt^2*mWW^7*s^2*t^5 + 12145790*ep^6*mtt^2*mWW^7*s^2*t^5 + 5778568*ep^7*mtt^2*mWW^7*s^2*t^5 + 1352*mtt*mWW^8*s^2*t^5 + 19176*ep*mtt*mWW^8*s^2*t^5 + 82661*ep^2*mtt*mWW^8*s^2*t^5 - 15389*ep^3*mtt*mWW^8*s^2*t^5 - 1111665*ep^4*mtt*mWW^8*s^2*t^5 - 3380837*ep^5*mtt*mWW^8*s^2*t^5 - 4200778*ep^6*mtt*mWW^8*s^2*t^5 - 1938584*ep^7*mtt*mWW^8*s^2*t^5 - 72*ep^2*mWW^9*s^2*t^5 - 756*ep^3*mWW^9*s^2*t^5 - 2988*ep^4*mWW^9*s^2*t^5 - 5616*ep^5*mWW^9*s^2*t^5 - 5040*ep^6*mWW^9*s^2*t^5 - 1728*ep^7*mWW^9*s^2*t^5 + 648*ep*mtt^6*mWW^2*s^3*t^5 + 2100*ep^2*mtt^6*mWW^2*s^3*t^5 - 22176*ep^3*mtt^6*mWW^2*s^3*t^5 - 153312*ep^4*mtt^6*mWW^2*s^3*t^5 - 400572*ep^5*mtt^6*mWW^2*s^3*t^5 - 507048*ep^6*mtt^6*mWW^2*s^3*t^5 - 257760*ep^7*mtt^6*mWW^2*s^3*t^5 + 2208*mtt^5*mWW^3*s^3*t^5 + 17148*ep*mtt^5*mWW^3*s^3*t^5 + 16734*ep^2*mtt^5*mWW^3*s^3*t^5 - 117584*ep^3*mtt^5*mWW^3*s^3*t^5 - 115456*ep^4*mtt^5*mWW^3*s^3*t^5 + 794394*ep^5*mtt^5*mWW^3*s^3*t^5 + 1814164*ep^6*mtt^5*mWW^3*s^3*t^5 + 1116320*ep^7*mtt^5*mWW^3*s^3*t^5 - 2976*mtt^4*mWW^4*s^3*t^5 - 28090*ep*mtt^4*mWW^4*s^3*t^5 - 55538*ep^2*mtt^4*mWW^4*s^3*t^5 + 138322*ep^3*mtt^4*mWW^4*s^3*t^5 + 419808*ep^4*mtt^4*mWW^4*s^3*t^5 - 300058*ep^5*mtt^4*mWW^4*s^3*t^5 - 1557732*ep^6*mtt^4*mWW^4*s^3*t^5 - 1108048*ep^7*mtt^4*mWW^4*s^3*t^5 - 128*mtt^3*mWW^5*s^3*t^5 + 7696*ep*mtt^3*mWW^5*s^3*t^5 + 69433*ep^2*mtt^3*mWW^5*s^3*t^5 + 121428*ep^3*mtt^3*mWW^5*s^3*t^5 - 331861*ep^4*mtt^3*mWW^5*s^3*t^5 - 1459356*ep^5*mtt^3*mWW^5*s^3*t^5 - 1908676*ep^6*mtt^3*mWW^5*s^3*t^5 - 870304*ep^7*mtt^3*mWW^5*s^3*t^5 + 352*mtt^2*mWW^6*s^3*t^5 - 3482*ep*mtt^2*mWW^6*s^3*t^5 - 50645*ep^2*mtt^2*mWW^6*s^3*t^5 - 61806*ep^3*mtt^2*mWW^6*s^3*t^5 + 714025*ep^4*mtt^2*mWW^6*s^3*t^5 + 2822360*ep^5*mtt^2*mWW^6*s^3*t^5 + 3955404*ep^6*mtt^2*mWW^6*s^3*t^5 + 1965168*ep^7*mtt^2*mWW^6*s^3*t^5 + 544*mtt*mWW^7*s^3*t^5 + 6328*ep*mtt*mWW^7*s^3*t^5 + 20024*ep^2*mtt*mWW^7*s^3*t^5 - 53384*ep^3*mtt*mWW^7*s^3*t^5 - 536612*ep^4*mtt*mWW^7*s^3*t^5 - 1483332*ep^5*mtt*mWW^7*s^3*t^5 - 1829672*ep^6*mtt*mWW^7*s^3*t^5 - 858720*ep^7*mtt*mWW^7*s^3*t^5 - 248*ep*mWW^8*s^3*t^5 - 2072*ep^2*mWW^8*s^3*t^5 - 4128*ep^3*mWW^8*s^3*t^5 + 7488*ep^4*mWW^8*s^3*t^5 + 37184*ep^5*mWW^8*s^3*t^5 + 45824*ep^6*mWW^8*s^3*t^5 + 18432*ep^7*mWW^8*s^3*t^5 - 402*ep*mtt^5*mWW^2*s^4*t^5 - 820*ep^2*mtt^5*mWW^2*s^4*t^5 + 18334*ep^3*mtt^5*mWW^2*s^4*t^5 + 110828*ep^4*mtt^5*mWW^2*s^4*t^5 + 273088*ep^5*mtt^5*mWW^2*s^4*t^5 + 331712*ep^6*mtt^5*mWW^2*s^4*t^5 + 163840*ep^7*mtt^5*mWW^2*s^4*t^5 - 800*mtt^4*mWW^3*s^4*t^5 - 6338*ep*mtt^4*mWW^3*s^4*t^5 - 7042*ep^2*mtt^4*mWW^3*s^4*t^5 + 22740*ep^3*mtt^4*mWW^3*s^4*t^5 - 106942*ep^4*mtt^4*mWW^3*s^4*t^5 - 737802*ep^5*mtt^4*mWW^3*s^4*t^5 - 1261400*ep^6*mtt^4*mWW^3*s^4*t^5 - 707200*ep^7*mtt^4*mWW^3*s^4*t^5 + 1120*mtt^3*mWW^4*s^4*t^5 + 10534*ep*mtt^3*mWW^4*s^4*t^5 + 17019*ep^2*mtt^3*mWW^4*s^4*t^5 - 58821*ep^3*mtt^3*mWW^4*s^4*t^5 - 27955*ep^4*mtt^3*mWW^4*s^4*t^5 + 699317*ep^5*mtt^3*mWW^4*s^4*t^5 + 1481994*ep^6*mtt^3*mWW^4*s^4*t^5 + 886920*ep^7*mtt^3*mWW^4*s^4*t^5 + 160*mtt^2*mWW^5*s^4*t^5 + 298*ep*mtt^2*mWW^5*s^4*t^5 - 4645*ep^2*mtt^2*mWW^5*s^4*t^5 - 22839*ep^3*mtt^2*mWW^5*s^4*t^5 - 127007*ep^4*mtt^2*mWW^5*s^4*t^5 - 449749*ep^5*mtt^2*mWW^5*s^4*t^5 - 692158*ep^6*mtt^2*mWW^5*s^4*t^5 - 378648*ep^7*mtt^2*mWW^5*s^4*t^5 - 480*mtt*mWW^6*s^4*t^5 - 4476*ep*mtt*mWW^6*s^4*t^5 - 7528*ep^2*mtt*mWW^6*s^4*t^5 + 37394*ep^3*mtt*mWW^6*s^4*t^5 + 176068*ep^4*mtt*mWW^6*s^4*t^5 + 296122*ep^5*mtt*mWW^6*s^4*t^5 + 229260*ep^6*mtt*mWW^6*s^4*t^5 + 69072*ep^7*mtt*mWW^6*s^4*t^5 + 384*ep*mWW^7*s^4*t^5 + 3004*ep^2*mWW^7*s^4*t^5 + 2880*ep^3*mWW^7*s^4*t^5 - 27164*ep^4*mWW^7*s^4*t^5 - 87120*ep^5*mWW^7*s^4*t^5 - 96944*ep^6*mWW^7*s^4*t^5 - 37248*ep^7*mWW^7*s^4*t^5 + 96*ep*mtt^4*mWW^2*s^5*t^5 - 74*ep^2*mtt^4*mWW^2*s^5*t^5 - 7708*ep^3*mtt^4*mWW^2*s^5*t^5 - 42440*ep^4*mtt^4*mWW^2*s^5*t^5 - 102586*ep^5*mtt^4*mWW^2*s^5*t^5 - 121916*ep^6*mtt^4*mWW^2*s^5*t^5 - 58192*ep^7*mtt^4*mWW^2*s^5*t^5 + 32*mtt^3*mWW^3*s^5*t^5 + 196*ep*mtt^3*mWW^3*s^5*t^5 + 200*ep^2*mtt^3*mWW^3*s^5*t^5 + 11183*ep^3*mtt^3*mWW^3*s^5*t^5 + 100718*ep^4*mtt^3*mWW^3*s^5*t^5 + 317393*ep^5*mtt^3*mWW^3*s^5*t^5 + 431178*ep^6*mtt^3*mWW^3*s^5*t^5 + 216712*ep^7*mtt^3*mWW^3*s^5*t^5 - 64*mtt^2*mWW^4*s^5*t^5 - 640*ep*mtt^2*mWW^4*s^5*t^5 - 242*ep^2*mtt^2*mWW^4*s^5*t^5 + 327*ep^3*mtt^2*mWW^4*s^5*t^5 - 72170*ep^4*mtt^2*mWW^4*s^5*t^5 - 318429*ep^5*mtt^2*mWW^4*s^5*t^5 - 486502*ep^6*mtt^2*mWW^4*s^5*t^5 - 255176*ep^7*mtt^2*mWW^4*s^5*t^5 + 32*mtt*mWW^5*s^5*t^5 + 348*ep*mtt*mWW^5*s^5*t^5 + 116*ep^2*mtt*mWW^5*s^5*t^5 - 3694*ep^3*mtt*mWW^5*s^5*t^5 + 14864*ep^4*mtt*mWW^5*s^5*t^5 + 106646*ep^5*mtt*mWW^5*s^5*t^5 + 181128*ep^6*mtt*mWW^5*s^5*t^5 + 98384*ep^7*mtt*mWW^5*s^5*t^5 + 96*ep^2*mtt^3*mWW^2*s^6*t^5 + 1296*ep^3*mtt^3*mWW^2*s^6*t^5 + 6720*ep^4*mtt^3*mWW^2*s^6*t^5 + 16704*ep^5*mtt^3*mWW^2*s^6*t^5 + 19968*ep^6*mtt^3*mWW^2*s^6*t^5 + 9216*ep^7*mtt^3*mWW^2*s^6*t^5 - 120*ep^2*mtt^2*mWW^3*s^6*t^5 - 2436*ep^3*mtt^2*mWW^3*s^6*t^5 - 14160*ep^4*mtt^2*mWW^3*s^6*t^5 - 36132*ep^5*mtt^2*mWW^3*s^6*t^5 - 42960*ep^6*mtt^2*mWW^3*s^6*t^5 - 19536*ep^7*mtt^2*mWW^3*s^6*t^5 + 24*ep^2*mtt*mWW^4*s^6*t^5 + 1140*ep^3*mtt*mWW^4*s^6*t^5 + 7440*ep^4*mtt*mWW^4*s^6*t^5 + 19428*ep^5*mtt*mWW^4*s^6*t^5 + 22992*ep^6*mtt*mWW^4*s^6*t^5 + 10320*ep^7*mtt*mWW^4*s^6*t^5 + 54*ep^2*mtt^9*mWW*t^6 + 576*ep^3*mtt^9*mWW*t^6 + 2322*ep^4*mtt^9*mWW*t^6 + 4464*ep^5*mtt^9*mWW*t^6 + 4104*ep^6*mtt^9*mWW*t^6 + 1440*ep^7*mtt^9*mWW*t^6 + 474*ep*mtt^8*mWW^2*t^6 + 6198*ep^2*mtt^8*mWW^2*t^6 + 30714*ep^3*mtt^8*mWW^2*t^6 + 70638*ep^4*mtt^8*mWW^2*t^6 + 70560*ep^5*mtt^8*mWW^2*t^6 + 12552*ep^6*mtt^8*mWW^2*t^6 - 15456*ep^7*mtt^8*mWW^2*t^6 - 1668*ep*mtt^7*mWW^3*t^6 - 22884*ep^2*mtt^7*mWW^3*t^6 - 123135*ep^3*mtt^7*mWW^3*t^6 - 329160*ep^4*mtt^7*mWW^3*t^6 - 453963*ep^5*mtt^7*mWW^3*t^6 - 295722*ep^6*mtt^7*mWW^3*t^6 - 64248*ep^7*mtt^7*mWW^3*t^6 + 408*ep*mtt^6*mWW^4*t^6 + 11970*ep^2*mtt^6*mWW^4*t^6 + 107157*ep^3*mtt^6*mWW^4*t^6 + 441318*ep^4*mtt^6*mWW^4*t^6 + 933489*ep^5*mtt^6*mWW^4*t^6 + 988278*ep^6*mtt^6*mWW^4*t^6 + 415560*ep^7*mtt^6*mWW^4*t^6 + 3600*ep*mtt^5*mWW^5*t^6 + 46452*ep^2*mtt^5*mWW^5*t^6 + 229506*ep^3*mtt^5*mWW^5*t^6 + 534642*ep^4*mtt^5*mWW^5*t^6 + 558168*ep^5*mtt^5*mWW^5*t^6 + 137160*ep^6*mtt^5*mWW^5*t^6 - 97248*ep^7*mtt^5*mWW^5*t^6 - 1350*ep*mtt^4*mWW^6*t^6 - 22968*ep^2*mtt^4*mWW^6*t^6 - 153456*ep^3*mtt^4*mWW^6*t^6 - 514518*ep^4*mtt^4*mWW^6*t^6 - 910980*ep^5*mtt^4*mWW^6*t^6 - 803568*ep^6*mtt^4*mWW^6*t^6 - 272640*ep^7*mtt^4*mWW^6*t^6 - 3276*ep*mtt^3*mWW^7*t^6 - 48303*ep^2*mtt^3*mWW^7*t^6 - 276816*ep^3*mtt^3*mWW^7*t^6 - 783291*ep^4*mtt^3*mWW^7*t^6 - 1146570*ep^5*mtt^3*mWW^7*t^6 - 811320*ep^6*mtt^3*mWW^7*t^6 - 209664*ep^7*mtt^3*mWW^7*t^6 + 1068*ep*mtt^2*mWW^8*t^6 + 16575*ep^2*mtt^2*mWW^8*t^6 + 97890*ep^3*mtt^2*mWW^8*t^6 + 277983*ep^4*mtt^2*mWW^8*t^6 + 391224*ep^5*mtt^2*mWW^8*t^6 + 242508*ep^6*mtt^2*mWW^8*t^6 + 39792*ep^7*mtt^2*mWW^8*t^6 + 744*ep*mtt*mWW^9*t^6 + 12906*ep^2*mtt*mWW^9*t^6 + 87564*ep^3*mtt*mWW^9*t^6 + 300066*ep^4*mtt*mWW^9*t^6 + 553608*ep^5*mtt*mWW^9*t^6 + 526008*ep^6*mtt*mWW^9*t^6 + 202464*ep^7*mtt*mWW^9*t^6 - 180*ep^2*mtt^8*mWW*s*t^6 - 2586*ep^3*mtt^8*mWW*s*t^6 - 13512*ep^4*mtt^8*mWW*s*t^6 - 31974*ep^5*mtt^8*mWW*s*t^6 - 34548*ep^6*mtt^8*mWW*s*t^6 - 13680*ep^7*mtt^8*mWW*s*t^6 - 384*mtt^7*mWW^2*s*t^6 - 4476*ep*mtt^7*mWW^2*s*t^6 - 26820*ep^2*mtt^7*mWW^2*s*t^6 - 109260*ep^3*mtt^7*mWW^2*s*t^6 - 273198*ep^4*mtt^7*mWW^2*s*t^6 - 351146*ep^5*mtt^7*mWW^2*s*t^6 - 168136*ep^6*mtt^7*mWW^2*s*t^6 + 10240*ep^7*mtt^7*mWW^2*s*t^6 - 1192*mtt^6*mWW^3*s*t^6 - 4546*ep*mtt^6*mWW^3*s*t^6 + 62530*ep^2*mtt^6*mWW^3*s*t^6 + 525797*ep^3*mtt^6*mWW^3*s*t^6 + 1626584*ep^4*mtt^6*mWW^3*s*t^6 + 2446085*ep^5*mtt^6*mWW^3*s*t^6 + 1739110*ep^6*mtt^6*mWW^3*s*t^6 + 437832*ep^7*mtt^6*mWW^3*s*t^6 + 4688*mtt^5*mWW^4*s*t^6 + 41946*ep*mtt^5*mWW^4*s*t^6 + 52296*ep^2*mtt^5*mWW^4*s*t^6 - 632083*ep^3*mtt^5*mWW^4*s*t^6 - 3019410*ep^4*mtt^5*mWW^4*s*t^6 - 5715831*ep^5*mtt^5*mWW^4*s*t^6 - 5081470*ep^6*mtt^5*mWW^4*s*t^6 - 1753096*ep^7*mtt^5*mWW^4*s*t^6 - 1984*mtt^4*mWW^5*s*t^6 - 26350*ep*mtt^4*mWW^5*s*t^6 - 126950*ep^2*mtt^4*mWW^5*s*t^6 - 217788*ep^3*mtt^4*mWW^5*s*t^6 + 214418*ep^4*mtt^4*mWW^5*s*t^6 + 1335918*ep^5*mtt^4*mWW^5*s*t^6 + 1840484*ep^6*mtt^4*mWW^5*s*t^6 + 890672*ep^7*mtt^4*mWW^5*s*t^6 - 2416*mtt^3*mWW^6*s*t^6 - 20170*ep*mtt^3*mWW^6*s*t^6 + 9532*ep^2*mtt^3*mWW^6*s*t^6 + 531904*ep^3*mtt^3*mWW^6*s*t^6 + 1841706*ep^4*mtt^3*mWW^6*s*t^6 + 2396524*ep^5*mtt^3*mWW^6*s*t^6 + 890480*ep^6*mtt^3*mWW^6*s*t^6 - 287360*ep^7*mtt^3*mWW^6*s*t^6 + 296*mtt^2*mWW^7*s*t^6 + 496*ep*mtt^2*mWW^7*s*t^6 - 9083*ep^2*mtt^2*mWW^7*s*t^6 + 92626*ep^3*mtt^2*mWW^7*s*t^6 + 1132257*ep^4*mtt^2*mWW^7*s*t^6 + 3787388*ep^5*mtt^2*mWW^7*s*t^6 + 5240908*ep^6*mtt^2*mWW^7*s*t^6 + 2634672*ep^7*mtt^2*mWW^7*s*t^6 + 992*mtt*mWW^8*s*t^6 + 13100*ep*mtt*mWW^8*s*t^6 + 38675*ep^2*mtt*mWW^8*s*t^6 - 188838*ep^3*mtt*mWW^8*s*t^6 - 1510309*ep^4*mtt*mWW^8*s*t^6 - 3869232*ep^5*mtt*mWW^8*s*t^6 - 4426804*ep^6*mtt*mWW^8*s*t^6 - 1918224*ep^7*mtt*mWW^8*s*t^6 + 180*ep^2*mtt^7*mWW*s^2*t^6 + 4584*ep^3*mtt^7*mWW*s^2*t^6 + 30828*ep^4*mtt^7*mWW*s^2*t^6 + 83256*ep^5*mtt^7*mWW*s^2*t^6 + 97152*ep^6*mtt^7*mWW*s^2*t^6 + 40320*ep^7*mtt^7*mWW*s^2*t^6 + 1152*mtt^6*mWW^2*s^2*t^6 + 11036*ep*mtt^6*mWW^2*s^2*t^6 + 45406*ep^2*mtt^6*mWW^2*s^2*t^6 + 142364*ep^3*mtt^6*mWW^2*s^2*t^6 + 371148*ep^4*mtt^6*mWW^2*s^2*t^6 + 569714*ep^5*mtt^6*mWW^2*s^2*t^6 + 363916*ep^6*mtt^6*mWW^2*s^2*t^6 + 33920*ep^7*mtt^6*mWW^2*s^2*t^6 + 2640*mtt^5*mWW^3*s^2*t^6 + 15614*ep*mtt^5*mWW^3*s^2*t^6 - 64811*ep^2*mtt^5*mWW^3*s^2*t^6 - 776943*ep^3*mtt^5*mWW^3*s^2*t^6 - 2593375*ep^4*mtt^5*mWW^3*s^2*t^6 - 4061127*ep^5*mtt^5*mWW^3*s^2*t^6 - 2970522*ep^6*mtt^5*mWW^3*s^2*t^6 - 759704*ep^7*mtt^5*mWW^3*s^2*t^6 - 9576*mtt^4*mWW^4*s^2*t^6 - 83506*ep*mtt^4*mWW^4*s^2*t^6 - 116918*ep^2*mtt^4*mWW^4*s^2*t^6 + 996324*ep^3*mtt^4*mWW^4*s^2*t^6 + 4697318*ep^4*mtt^4*mWW^4*s^2*t^6 + 8553482*ep^5*mtt^4*mWW^4*s^2*t^6 + 7293340*ep^6*mtt^4*mWW^4*s^2*t^6 + 2402880*ep^7*mtt^4*mWW^4*s^2*t^6 + 5208*mtt^3*mWW^5*s^2*t^6 + 59254*ep*mtt^3*mWW^5*s^2*t^6 + 202360*ep^2*mtt^3*mWW^5*s^2*t^6 - 98713*ep^3*mtt^3*mWW^5*s^2*t^6 - 2310824*ep^4*mtt^3*mWW^5*s^2*t^6 - 5978979*ep^5*mtt^3*mWW^5*s^2*t^6 - 6521990*ep^6*mtt^3*mWW^5*s^2*t^6 - 2680104*ep^7*mtt^3*mWW^5*s^2*t^6 + 1992*mtt^2*mWW^6*s^2*t^6 + 15230*ep*mtt^2*mWW^6*s^2*t^6 - 9443*ep^2*mtt^2*mWW^6*s^2*t^6 - 351230*ep^3*mtt^2*mWW^6*s^2*t^6 - 937081*ep^4*mtt^2*mWW^6*s^2*t^6 - 477640*ep^5*mtt^2*mWW^6*s^2*t^6 + 946892*ep^6*mtt^2*mWW^6*s^2*t^6 + 898992*ep^7*mtt^2*mWW^6*s^2*t^6 - 1416*mtt*mWW^7*s^2*t^6 - 17628*ep*mtt*mWW^7*s^2*t^6 - 56990*ep^2*mtt*mWW^7*s^2*t^6 + 81406*ep^3*mtt*mWW^7*s^2*t^6 + 733346*ep^4*mtt*mWW^7*s^2*t^6 + 1294614*ep^5*mtt*mWW^7*s^2*t^6 + 775228*ep^6*mtt*mWW^7*s^2*t^6 + 57744*ep^7*mtt*mWW^7*s^2*t^6 + 48*ep^2*mWW^8*s^2*t^6 + 504*ep^3*mWW^8*s^2*t^6 + 1992*ep^4*mWW^8*s^2*t^6 + 3744*ep^5*mWW^8*s^2*t^6 + 3360*ep^6*mWW^8*s^2*t^6 + 1152*ep^7*mWW^8*s^2*t^6 - 3996*ep^3*mtt^6*mWW*s^3*t^6 - 34632*ep^4*mtt^6*mWW*s^3*t^6 - 102564*ep^5*mtt^6*mWW*s^3*t^6 - 125208*ep^6*mtt^6*mWW*s^3*t^6 - 53280*ep^7*mtt^6*mWW*s^3*t^6 - 1152*mtt^5*mWW^2*s^3*t^6 - 10668*ep*mtt^5*mWW^2*s^3*t^6 - 35820*ep^2*mtt^5*mWW^2*s^3*t^6 - 78930*ep^3*mtt^5*mWW^2*s^3*t^6 - 193246*ep^4*mtt^5*mWW^2*s^3*t^6 - 335724*ep^5*mtt^5*mWW^2*s^3*t^6 - 232692*ep^6*mtt^5*mWW^2*s^3*t^6 - 16240*ep^7*mtt^5*mWW^2*s^3*t^6 - 1704*mtt^4*mWW^3*s^3*t^6 - 10578*ep*mtt^4*mWW^3*s^3*t^6 + 35192*ep^2*mtt^4*mWW^3*s^3*t^6 + 469174*ep^3*mtt^4*mWW^3*s^3*t^6 + 1617184*ep^4*mtt^4*mWW^3*s^3*t^6 + 2591744*ep^5*mtt^4*mWW^3*s^3*t^6 + 1897776*ep^6*mtt^4*mWW^3*s^3*t^6 + 454032*ep^7*mtt^4*mWW^3*s^3*t^6 + 6552*mtt^3*mWW^4*s^3*t^6 + 54026*ep*mtt^3*mWW^4*s^3*t^6 + 60760*ep^2*mtt^3*mWW^4*s^3*t^6 - 623482*ep^3*mtt^3*mWW^4*s^3*t^6 - 2636916*ep^4*mtt^3*mWW^4*s^3*t^6 - 4481248*ep^5*mtt^3*mWW^4*s^3*t^6 - 3623964*ep^6*mtt^3*mWW^4*s^3*t^6 - 1135904*ep^7*mtt^3*mWW^4*s^3*t^6 - 3384*mtt^2*mWW^5*s^3*t^6 - 32902*ep*mtt^2*mWW^5*s^3*t^6 - 81113*ep^2*mtt^2*mWW^5*s^3*t^6 + 158456*ep^3*mtt^2*mWW^5*s^3*t^6 + 1251275*ep^4*mtt^2*mWW^5*s^3*t^6 + 2778972*ep^5*mtt^2*mWW^5*s^3*t^6 + 2852324*ep^6*mtt^2*mWW^5*s^3*t^6 + 1147600*ep^7*mtt^2*mWW^5*s^3*t^6 - 312*mtt*mWW^6*s^3*t^6 - 382*ep*mtt*mWW^6*s^3*t^6 + 17333*ep^2*mtt*mWW^6*s^3*t^6 + 74778*ep^3*mtt*mWW^6*s^3*t^6 + 21963*ep^4*mtt*mWW^6*s^3*t^6 - 369120*ep^5*mtt*mWW^6*s^3*t^6 - 680116*ep^6*mtt*mWW^6*s^3*t^6 - 363664*ep^7*mtt*mWW^6*s^3*t^6 + 504*ep*mWW^7*s^3*t^6 + 3672*ep^2*mWW^7*s^3*t^6 + 3688*ep^3*mWW^7*s^3*t^6 - 29600*ep^4*mWW^7*s^3*t^6 - 95224*ep^5*mWW^7*s^3*t^6 - 105232*ep^6*mWW^7*s^3*t^6 - 40128*ep^7*mWW^7*s^3*t^6 - 90*ep^2*mtt^5*mWW*s^4*t^6 + 1704*ep^3*mtt^5*mWW*s^4*t^6 + 19218*ep^4*mtt^5*mWW*s^4*t^6 + 60936*ep^5*mtt^5*mWW*s^4*t^6 + 76632*ep^6*mtt^5*mWW*s^4*t^6 + 33120*ep^7*mtt^5*mWW*s^4*t^6 + 384*mtt^4*mWW^2*s^4*t^6 + 3762*ep*mtt^4*mWW^2*s^4*t^6 + 11712*ep^2*mtt^4*mWW^2*s^4*t^6 + 14238*ep^3*mtt^4*mWW^2*s^4*t^6 + 12650*ep^4*mtt^4*mWW^2*s^4*t^6 + 14090*ep^5*mtt^4*mWW^2*s^4*t^6 - 16580*ep^6*mtt^4*mWW^2*s^4*t^6 - 32960*ep^7*mtt^4*mWW^2*s^4*t^6 + 256*mtt^3*mWW^3*s^4*t^6 + 946*ep*mtt^3*mWW^3*s^4*t^6 - 11243*ep^2*mtt^3*mWW^3*s^4*t^6 - 94268*ep^3*mtt^3*mWW^3*s^4*t^6 - 310467*ep^4*mtt^3*mWW^3*s^4*t^6 - 500112*ep^5*mtt^3*mWW^3*s^4*t^6 - 342824*ep^6*mtt^3*mWW^3*s^4*t^6 - 50720*ep^7*mtt^3*mWW^3*s^4*t^6 - 1664*mtt^2*mWW^4*s^4*t^6 - 13634*ep*mtt^2*mWW^4*s^4*t^6 - 15368*ep^2*mtt^2*mWW^4*s^4*t^6 + 138199*ep^3*mtt^2*mWW^4*s^4*t^6 + 542508*ep^4*mtt^2*mWW^4*s^4*t^6 + 817317*ep^5*mtt^2*mWW^4*s^4*t^6 + 537670*ep^6*mtt^2*mWW^4*s^4*t^6 + 107800*ep^7*mtt^2*mWW^4*s^4*t^6 + 1024*mtt*mWW^5*s^4*t^6 + 9254*ep*mtt*mWW^5*s^4*t^6 + 17297*ep^2*mtt*mWW^5*s^4*t^6 - 58921*ep^3*mtt*mWW^5*s^4*t^6 - 289801*ep^4*mtt*mWW^5*s^4*t^6 - 467095*ep^5*mtt*mWW^5*s^4*t^6 - 334850*ep^6*mtt*mWW^5*s^4*t^6 - 87192*ep^7*mtt*mWW^5*s^4*t^6 - 328*ep*mWW^6*s^4*t^6 - 2332*ep^2*mWW^6*s^4*t^6 - 1072*ep^3*mWW^6*s^4*t^6 + 26084*ep^4*mWW^6*s^4*t^6 + 76688*ep^5*mWW^6*s^4*t^6 + 83024*ep^6*mWW^6*s^4*t^6 + 31488*ep^7*mWW^6*s^4*t^6 + 36*ep^2*mtt^4*mWW*s^5*t^6 - 282*ep^3*mtt^4*mWW*s^5*t^6 - 4224*ep^4*mtt^4*mWW*s^5*t^6 - 14118*ep^5*mtt^4*mWW*s^5*t^6 - 18132*ep^6*mtt^4*mWW*s^5*t^6 - 7920*ep^7*mtt^4*mWW*s^5*t^6 - 128*ep*mtt^3*mWW^2*s^5*t^6 - 676*ep^2*mtt^3*mWW^2*s^5*t^6 + 874*ep^3*mtt^3*mWW^2*s^5*t^6 + 12008*ep^4*mtt^3*mWW^2*s^5*t^6 + 32506*ep^5*mtt^3*mWW^2*s^5*t^6 + 40940*ep^6*mtt^3*mWW^2*s^5*t^6 + 20496*ep^7*mtt^3*mWW^2*s^5*t^6 + 232*ep*mtt^2*mWW^3*s^5*t^6 + 1216*ep^2*mtt^2*mWW^3*s^5*t^6 - 625*ep^3*mtt^2*mWW^3*s^5*t^6 - 10766*ep^4*mtt^2*mWW^3*s^5*t^6 - 22627*ep^5*mtt^2*mWW^3*s^5*t^6 - 27818*ep^6*mtt^2*mWW^3*s^5*t^6 - 17192*ep^7*mtt^2*mWW^3*s^5*t^6 - 104*ep*mtt*mWW^4*s^5*t^6 - 576*ep^2*mtt*mWW^4*s^5*t^6 - 3*ep^3*mtt*mWW^4*s^5*t^6 + 2658*ep^4*mtt*mWW^4*s^5*t^6 + 3231*ep^5*mtt*mWW^4*s^5*t^6 + 3714*ep^6*mtt*mWW^4*s^5*t^6 + 4040*ep^7*mtt*mWW^4*s^5*t^6 - 288*ep*mtt^8*mWW*t^7 - 3792*ep^2*mtt^8*mWW*t^7 - 20016*ep^3*mtt^8*mWW*t^7 - 54348*ep^4*mtt^8*mWW*t^7 - 80148*ep^5*mtt^8*mWW*t^7 - 60840*ep^6*mtt^8*mWW*t^7 - 18528*ep^7*mtt^8*mWW*t^7 - 1110*ep*mtt^7*mWW^2*t^7 - 14736*ep^2*mtt^7*mWW^2*t^7 - 76860*ep^3*mtt^7*mWW^2*t^7 - 199746*ep^4*mtt^7*mWW^2*t^7 - 268812*ep^5*mtt^7*mWW^2*t^7 - 171888*ep^6*mtt^7*mWW^2*t^7 - 37248*ep^7*mtt^7*mWW^2*t^7 + 5250*ep*mtt^6*mWW^3*t^7 + 75816*ep^2*mtt^6*mWW^3*t^7 + 443937*ep^3*mtt^6*mWW^3*t^7 + 1352136*ep^4*mtt^6*mWW^3*t^7 + 2265591*ep^5*mtt^6*mWW^3*t^7 + 1985442*ep^6*mtt^6*mWW^3*t^7 + 712728*ep^7*mtt^6*mWW^3*t^7 - 4560*ep*mtt^5*mWW^4*t^7 - 76077*ep^2*mtt^5*mWW^4*t^7 - 514002*ep^3*mtt^5*mWW^4*t^7 - 1799709*ep^4*mtt^5*mWW^4*t^7 - 3447144*ep^5*mtt^5*mWW^4*t^7 - 3430020*ep^6*mtt^5*mWW^4*t^7 - 1387728*ep^7*mtt^5*mWW^4*t^7 - 2754*ep*mtt^4*mWW^5*t^7 - 32916*ep^2*mtt^4*mWW^5*t^7 - 137931*ep^3*mtt^4*mWW^5*t^7 - 201672*ep^4*mtt^4*mWW^5*t^7 + 119715*ep^5*mtt^4*mWW^5*t^7 + 587658*ep^6*mtt^4*mWW^5*t^7 + 412920*ep^7*mtt^4*mWW^5*t^7 + 4290*ep*mtt^3*mWW^6*t^7 + 67581*ep^2*mtt^3*mWW^6*t^7 + 421776*ep^3*mtt^3*mWW^6*t^7 + 1331259*ep^4*mtt^3*mWW^6*t^7 + 2238270*ep^5*mtt^3*mWW^6*t^7 + 1895952*ep^6*mtt^3*mWW^6*t^7 + 628512*ep^7*mtt^3*mWW^6*t^7 + 228*ep*mtt^2*mWW^7*t^7 + 2064*ep^2*mtt^2*mWW^7*t^7 + 1272*ep^3*mtt^2*mWW^7*t^7 - 39012*ep^4*mtt^2*mWW^7*t^7 - 147072*ep^5*mtt^2*mWW^7*t^7 - 201552*ep^6*mtt^2*mWW^7*t^7 - 95808*ep^7*mtt^2*mWW^7*t^7 - 1056*ep*mtt*mWW^8*t^7 - 17940*ep^2*mtt*mWW^8*t^7 - 118176*ep^3*mtt*mWW^8*t^7 - 388908*ep^4*mtt*mWW^8*t^7 - 680400*ep^5*mtt*mWW^8*t^7 - 604752*ep^6*mtt*mWW^8*t^7 - 214848*ep^7*mtt*mWW^8*t^7 + 96*mtt^7*mWW*s*t^7 + 1384*ep*mtt^7*mWW*s*t^7 + 13434*ep^2*mtt^7*mWW*s*t^7 + 81638*ep^3*mtt^7*mWW*s*t^7 + 271222*ep^4*mtt^7*mWW*s*t^7 + 478542*ep^5*mtt^7*mWW*s*t^7 + 420188*ep^6*mtt^7*mWW*s*t^7 + 143376*ep^7*mtt^7*mWW*s*t^7 + 1024*mtt^6*mWW^2*s*t^7 + 10844*ep*mtt^6*mWW^2*s*t^7 + 54100*ep^2*mtt^6*mWW^2*s*t^7 + 191578*ep^3*mtt^6*mWW^2*s*t^7 + 482974*ep^4*mtt^6*mWW^2*s*t^7 + 730984*ep^5*mtt^6*mWW^2*s*t^7 + 556404*ep^6*mtt^6*mWW^2*s*t^7 + 154832*ep^7*mtt^6*mWW^2*s*t^7 - 1320*mtt^5*mWW^3*s*t^7 - 24064*ep*mtt^5*mWW^3*s*t^7 - 221262*ep^2*mtt^5*mWW^3*s*t^7 - 1213006*ep^3*mtt^5*mWW^3*s*t^7 - 3956372*ep^4*mtt^5*mWW^3*s*t^7 - 7420420*ep^5*mtt^5*mWW^3*s*t^7 - 7344504*ep^6*mtt^5*mWW^3*s*t^7 - 2962592*ep^7*mtt^5*mWW^3*s*t^7 - 4216*mtt^4*mWW^4*s*t^7 - 33074*ep*mtt^4*mWW^4*s*t^7 + 71322*ep^2*mtt^4*mWW^4*s*t^7 + 1559620*ep^3*mtt^4*mWW^4*s*t^7 + 6626444*ep^4*mtt^4*mWW^4*s*t^7 + 13201104*ep^5*mtt^4*mWW^4*s*t^7 + 13029884*ep^6*mtt^4*mWW^4*s*t^7 + 5161456*ep^7*mtt^4*mWW^4*s*t^7 + 6232*mtt^3*mWW^5*s*t^7 + 69080*ep*mtt^3*mWW^5*s*t^7 + 191533*ep^2*mtt^3*mWW^5*s*t^7 - 409022*ep^3*mtt^3*mWW^5*s*t^7 - 3104249*ep^4*mtt^3*mWW^5*s*t^7 - 6096202*ep^5*mtt^3*mWW^5*s*t^7 - 5111848*ep^6*mtt^3*mWW^5*s*t^7 - 1587264*ep^7*mtt^3*mWW^5*s*t^7 - 232*mtt^2*mWW^6*s*t^7 - 4814*ep*mtt^2*mWW^6*s*t^7 - 55611*ep^2*mtt^2*mWW^6*s*t^7 - 401960*ep^3*mtt^2*mWW^6*s*t^7 - 1690287*ep^4*mtt^2*mWW^6*s*t^7 - 3878940*ep^5*mtt^2*mWW^6*s*t^7 - 4427956*ep^6*mtt^2*mWW^6*s*t^7 - 1954000*ep^7*mtt^2*mWW^6*s*t^7 - 1584*mtt*mWW^7*s*t^7 - 19356*ep*mtt*mWW^7*s*t^7 - 53456*ep^2*mtt*mWW^7*s*t^7 + 192304*ep^3*mtt*mWW^7*s*t^7 + 1376532*ep^4*mtt*mWW^7*s*t^7 + 2997760*ep^5*mtt*mWW^7*s*t^7 + 2887888*ep^6*mtt*mWW^7*s*t^7 + 1046592*ep^7*mtt*mWW^7*s*t^7 - 288*mtt^6*mWW*s^2*t^7 - 2496*ep*mtt^6*mWW*s^2*t^7 - 17802*ep^2*mtt^6*mWW*s^2*t^7 - 124998*ep^3*mtt^6*mWW*s^2*t^7 - 490242*ep^4*mtt^6*mWW*s^2*t^7 - 967170*ep^5*mtt^6*mWW*s^2*t^7 - 913596*ep^6*mtt^6*mWW*s^2*t^7 - 327264*ep^7*mtt^6*mWW*s^2*t^7 - 2400*mtt^5*mWW^2*s^2*t^7 - 21818*ep*mtt^5*mWW^2*s^2*t^7 - 72620*ep^2*mtt^5*mWW^2*s^2*t^7 - 139374*ep^3*mtt^5*mWW^2*s^2*t^7 - 252346*ep^4*mtt^5*mWW^2*s^2*t^7 - 398810*ep^5*mtt^5*mWW^2*s^2*t^7 - 333444*ep^6*mtt^5*mWW^2*s^2*t^7 - 93440*ep^7*mtt^5*mWW^2*s^2*t^7 + 3176*mtt^4*mWW^3*s^2*t^7 + 36444*ep*mtt^4*mWW^3*s^2*t^7 + 232956*ep^2*mtt^4*mWW^3*s^2*t^7 + 1157693*ep^3*mtt^4*mWW^3*s^2*t^7 + 3857452*ep^4*mtt^4*mWW^3*s^2*t^7 + 7427469*ep^5*mtt^4*mWW^3*s^2*t^7 + 7398422*ep^6*mtt^4*mWW^3*s^2*t^7 + 2953992*ep^7*mtt^4*mWW^3*s^2*t^7 + 4104*mtt^3*mWW^4*s^2*t^7 + 29994*ep*mtt^3*mWW^4*s^2*t^7 - 76149*ep^2*mtt^3*mWW^4*s^2*t^7 - 1431006*ep^3*mtt^3*mWW^4*s^2*t^7 - 5880025*ep^4*mtt^3*mWW^4*s^2*t^7 - 11557186*ep^5*mtt^3*mWW^4*s^2*t^7 - 11410968*ep^6*mtt^3*mWW^4*s^2*t^7 - 4570272*ep^7*mtt^3*mWW^4*s^2*t^7 - 6696*mtt^2*mWW^5*s^2*t^7 - 70032*ep*mtt^2*mWW^5*s^2*t^7 - 174241*ep^2*mtt^2*mWW^5*s^2*t^7 + 533077*ep^3*mtt^2*mWW^5*s^2*t^7 + 3543103*ep^4*mtt^2*mWW^5*s^2*t^7 + 7100091*ep^5*mtt^2*mWW^5*s^2*t^7 + 6393782*ep^6*mtt^2*mWW^5*s^2*t^7 + 2243752*ep^7*mtt^2*mWW^5*s^2*t^7 + 2104*mtt*mWW^6*s^2*t^7 + 27908*ep*mtt*mWW^6*s^2*t^7 + 107916*ep^2*mtt*mWW^6*s^2*t^7 + 4848*ep^3*mtt*mWW^6*s^2*t^7 - 778842*ep^4*mtt*mWW^6*s^2*t^7 - 1609794*ep^5*mtt*mWW^6*s^2*t^7 - 1142356*ep^6*mtt*mWW^6*s^2*t^7 - 210608*ep^7*mtt*mWW^6*s^2*t^7 + 48*ep^2*mWW^7*s^2*t^7 + 504*ep^3*mWW^7*s^2*t^7 + 1992*ep^4*mWW^7*s^2*t^7 + 3744*ep^5*mWW^7*s^2*t^7 + 3360*ep^6*mWW^7*s^2*t^7 + 1152*ep^7*mWW^7*s^2*t^7 + 288*mtt^5*mWW*s^3*t^7 + 1992*ep*mtt^5*mWW*s^3*t^7 + 10422*ep^2*mtt^5*mWW*s^3*t^7 + 85530*ep^3*mtt^5*mWW*s^3*t^7 + 389766*ep^4*mtt^5*mWW*s^3*t^7 + 837318*ep^5*mtt^5*mWW*s^3*t^7 + 832380*ep^6*mtt^5*mWW*s^3*t^7 + 308016*ep^7*mtt^5*mWW*s^3*t^7 + 1728*mtt^4*mWW^2*s^3*t^7 + 15292*ep*mtt^4*mWW^2*s^3*t^7 + 40570*ep^2*mtt^4*mWW^2*s^3*t^7 + 9834*ep^3*mtt^4*mWW^2*s^3*t^7 - 145680*ep^4*mtt^4*mWW^2*s^3*t^7 - 325072*ep^5*mtt^4*mWW^2*s^3*t^7 - 326116*ep^6*mtt^4*mWW^2*s^3*t^7 - 134832*ep^7*mtt^4*mWW^2*s^3*t^7 - 2848*mtt^3*mWW^3*s^3*t^7 - 25270*ep*mtt^3*mWW^3*s^3*t^7 - 103389*ep^2*mtt^3*mWW^3*s^3*t^7 - 414720*ep^3*mtt^3*mWW^3*s^3*t^7 - 1404547*ep^4*mtt^3*mWW^3*s^3*t^7 - 2702270*ep^5*mtt^3*mWW^3*s^3*t^7 - 2517488*ep^6*mtt^3*mWW^3*s^3*t^7 - 883360*ep^7*mtt^3*mWW^3*s^3*t^7 - 640*mtt^2*mWW^4*s^3*t^7 - 3760*ep*mtt^2*mWW^4*s^3*t^7 + 41361*ep^2*mtt^2*mWW^4*s^3*t^7 + 466036*ep^3*mtt^2*mWW^4*s^3*t^7 + 1753695*ep^4*mtt^2*mWW^4*s^3*t^7 + 3182496*ep^5*mtt^2*mWW^4*s^3*t^7 + 2829912*ep^6*mtt^2*mWW^4*s^3*t^7 + 989408*ep^7*mtt^2*mWW^4*s^3*t^7 + 1472*mtt*mWW^5*s^3*t^7 + 12122*ep*mtt*mWW^5*s^3*t^7 + 13596*ep^2*mtt*mWW^5*s^3*t^7 - 145356*ep^3*mtt*mWW^5*s^3*t^7 - 618922*ep^4*mtt*mWW^5*s^3*t^7 - 1066604*ep^5*mtt*mWW^5*s^3*t^7 - 897080*ep^6*mtt*mWW^5*s^3*t^7 - 308320*ep^7*mtt*mWW^5*s^3*t^7 - 376*ep*mWW^6*s^3*t^7 - 2620*ep^2*mWW^6*s^3*t^7 - 1732*ep^3*mWW^6*s^3*t^7 + 25136*ep^4*mWW^6*s^3*t^7 + 75248*ep^5*mWW^6*s^3*t^7 + 81344*ep^6*mWW^6*s^3*t^7 + 30720*ep^7*mWW^6*s^3*t^7 - 96*mtt^4*mWW*s^4*t^7 - 592*ep*mtt^4*mWW*s^4*t^7 - 2214*ep^2*mtt^4*mWW*s^4*t^7 - 22538*ep^3*mtt^4*mWW*s^4*t^7 - 121954*ep^4*mtt^4*mWW*s^4*t^7 - 286554*ep^5*mtt^4*mWW*s^4*t^7 - 300524*ep^6*mtt^4*mWW*s^4*t^7 - 115104*ep^7*mtt^4*mWW*s^4*t^7 - 352*mtt^3*mWW^2*s^4*t^7 - 3208*ep*mtt^3*mWW^2*s^4*t^7 - 7410*ep^2*mtt^3*mWW^2*s^4*t^7 + 15590*ep^3*mtt^3*mWW^2*s^4*t^7 + 125910*ep^4*mtt^3*mWW^2*s^4*t^7 + 297734*ep^5*mtt^3*mWW^2*s^4*t^7 + 319828*ep^6*mtt^3*mWW^2*s^4*t^7 + 129696*ep^7*mtt^3*mWW^2*s^4*t^7 + 992*mtt^2*mWW^3*s^4*t^7 + 8288*ep*mtt^2*mWW^3*s^4*t^7 + 22083*ep^2*mtt^2*mWW^3*s^4*t^7 + 36536*ep^3*mtt^2*mWW^3*s^4*t^7 + 106635*ep^4*mtt^2*mWW^3*s^4*t^7 + 243722*ep^5*mtt^2*mWW^3*s^4*t^7 + 240856*ep^6*mtt^2*mWW^3*s^4*t^7 + 78528*ep^7*mtt^2*mWW^3*s^4*t^7 - 544*mtt*mWW^4*s^4*t^7 - 4584*ep*mtt*mWW^4*s^4*t^7 - 13087*ep^2*mtt*mWW^4*s^4*t^7 - 29612*ep^3*mtt*mWW^4*s^4*t^7 - 102579*ep^4*mtt*mWW^4*s^4*t^7 - 232822*ep^5*mtt*mWW^4*s^4*t^7 - 236944*ep^6*mtt*mWW^4*s^4*t^7 - 84480*ep^7*mtt*mWW^4*s^4*t^7 + 96*ep*mWW^5*s^4*t^7 + 640*ep^2*mWW^5*s^4*t^7 + 120*ep^3*mWW^5*s^4*t^7 - 7784*ep^4*mWW^5*s^4*t^7 - 21984*ep^5*mWW^5*s^4*t^7 - 23456*ep^6*mWW^5*s^4*t^7 - 8832*ep^7*mWW^5*s^4*t^7 - 48*ep^2*mtt^3*mWW*s^5*t^7 + 384*ep^3*mtt^3*mWW*s^5*t^7 + 5556*ep^4*mtt^3*mWW*s^5*t^7 + 18012*ep^5*mtt^3*mWW*s^5*t^7 + 22392*ep^6*mtt^3*mWW*s^5*t^7 + 9504*ep^7*mtt^3*mWW*s^5*t^7 + 96*ep^2*mtt^2*mWW^2*s^5*t^7 - 768*ep^3*mtt^2*mWW^2*s^5*t^7 - 11112*ep^4*mtt^2*mWW^2*s^5*t^7 - 36024*ep^5*mtt^2*mWW^2*s^5*t^7 - 44784*ep^6*mtt^2*mWW^2*s^5*t^7 - 19008*ep^7*mtt^2*mWW^2*s^5*t^7 - 48*ep^2*mtt*mWW^3*s^5*t^7 + 384*ep^3*mtt*mWW^3*s^5*t^7 + 5556*ep^4*mtt*mWW^3*s^5*t^7 + 18012*ep^5*mtt*mWW^3*s^5*t^7 + 22392*ep^6*mtt*mWW^3*s^5*t^7 + 9504*ep^7*mtt*mWW^3*s^5*t^7 + 72*ep*mtt^8*t^8 + 876*ep^2*mtt^8*t^8 + 4248*ep^3*mtt^8*t^8 + 10596*ep^4*mtt^8*t^8 + 14400*ep^5*mtt^8*t^8 + 10128*ep^6*mtt^8*t^8 + 2880*ep^7*mtt^8*t^8 + 1056*ep*mtt^7*mWW*t^8 + 13614*ep^2*mtt^7*mWW*t^8 + 70464*ep^3*mtt^7*mWW*t^8 + 188394*ep^4*mtt^7*mWW*t^8 + 275328*ep^5*mtt^7*mWW*t^8 + 208968*ep^6*mtt^7*mWW*t^8 + 64416*ep^7*mtt^7*mWW*t^8 - 600*ep*mtt^6*mWW^2*t^8 - 9204*ep^2*mtt^6*mWW^2*t^8 - 58344*ep^3*mtt^6*mWW^2*t^8 - 195072*ep^4*mtt^6*mWW^2*t^8 - 360816*ep^5*mtt^6*mWW^2*t^8 - 348576*ep^6*mtt^6*mWW^2*t^8 - 137088*ep^7*mtt^6*mWW^2*t^8 - 6414*ep*mtt^5*mWW^3*t^8 - 95883*ep^2*mtt^5*mWW^3*t^8 - 584109*ep^3*mtt^5*mWW^3*t^8 - 1858083*ep^4*mtt^5*mWW^3*t^8 - 3258381*ep^5*mtt^5*mWW^3*t^8 - 2989698*ep^6*mtt^5*mWW^3*t^8 - 1122552*ep^7*mtt^5*mWW^3*t^8 + 8994*ep*mtt^4*mWW^4*t^8 + 145500*ep^2*mtt^4*mWW^4*t^8 + 954960*ep^3*mtt^4*mWW^4*t^8 + 3252648*ep^4*mtt^4*mWW^4*t^8 + 6065610*ep^5*mtt^4*mWW^4*t^8 + 5878620*ep^6*mtt^4*mWW^4*t^8 + 2317008*ep^7*mtt^4*mWW^4*t^8 - 1290*ep*mtt^3*mWW^5*t^8 - 26646*ep^2*mtt^3*mWW^5*t^8 - 215523*ep^3*mtt^3*mWW^5*t^8 - 878514*ep^4*mtt^3*mWW^5*t^8 - 1910781*ep^5*mtt^3*mWW^5*t^8 - 2113278*ep^6*mtt^3*mWW^5*t^8 - 933288*ep^7*mtt^3*mWW^5*t^8 - 2562*ep*mtt^2*mWW^6*t^8 - 41253*ep^2*mtt^2*mWW^6*t^8 - 260304*ep^3*mtt^2*mWW^6*t^8 - 823269*ep^4*mtt^2*mWW^6*t^8 - 1378176*ep^5*mtt^2*mWW^6*t^8 - 1157508*ep^6*mtt^2*mWW^6*t^8 - 379728*ep^7*mtt^2*mWW^6*t^8 + 744*ep*mtt*mWW^7*t^8 + 12996*ep^2*mtt*mWW^7*t^8 + 88608*ep^3*mtt*mWW^7*t^8 + 303300*ep^4*mtt*mWW^7*t^8 + 552816*ep^5*mtt*mWW^7*t^8 + 511344*ep^6*mtt*mWW^7*t^8 + 188352*ep^7*mtt*mWW^7*t^8 - 168*ep*mtt^7*s*t^8 - 2932*ep^2*mtt^7*s*t^8 - 18940*ep^3*mtt^7*s*t^8 - 59060*ep^4*mtt^7*s*t^8 - 95612*ep^5*mtt^7*s*t^8 - 77208*ep^6*mtt^7*s*t^8 - 24480*ep^7*mtt^7*s*t^8 - 320*mtt^6*mWW*s*t^8 - 4600*ep*mtt^6*mWW*s*t^8 - 40674*ep^2*mtt^6*mWW*s*t^8 - 227924*ep^3*mtt^6*mWW*s*t^8 - 723078*ep^4*mtt^6*mWW*s*t^8 - 1248732*ep^5*mtt^6*mWW*s*t^8 - 1095424*ep^6*mtt^6*mWW*s*t^8 - 381888*ep^7*mtt^6*mWW*s*t^8 - 416*mtt^5*mWW^2*s*t^8 - 2354*ep*mtt^5*mWW^2*s*t^8 + 19440*ep^2*mtt^5*mWW^2*s*t^8 + 247838*ep^3*mtt^5*mWW^2*s*t^8 + 1087064*ep^4*mtt^5*mWW^2*s*t^8 + 2386024*ep^5*mtt^5*mWW^2*s*t^8 + 2612536*ep^6*mtt^5*mWW^2*s*t^8 + 1132128*ep^7*mtt^5*mWW^2*s*t^8 + 3136*mtt^4*mWW^3*s*t^8 + 40368*ep*mtt^4*mWW^3*s*t^8 + 233372*ep^2*mtt^4*mWW^3*s*t^8 + 911516*ep^3*mtt^4*mWW^3*s*t^8 + 2715800*ep^4*mtt^4*mWW^3*s*t^8 + 5393792*ep^5*mtt^4*mWW^3*s*t^8 + 5845040*ep^6*mtt^4*mWW^3*s*t^8 + 2548416*ep^7*mtt^4*mWW^3*s*t^8 - 1760*mtt^3*mWW^4*s*t^8 - 29652*ep*mtt^3*mWW^4*s*t^8 - 261168*ep^2*mtt^3*mWW^4*s*t^8 - 1574510*ep^3*mtt^3*mWW^4*s*t^8 - 6074248*ep^4*mtt^3*mWW^4*s*t^8 - 13376406*ep^5*mtt^3*mWW^4*s*t^8 - 15055132*ep^6*mtt^3*mWW^4*s*t^8 - 6692624*ep^7*mtt^3*mWW^4*s*t^8 - 2624*mtt^2*mWW^5*s*t^8 - 28456*ep*mtt^2*mWW^5*s*t^8 - 36709*ep^2*mtt^2*mWW^5*s*t^8 + 657824*ep^3*mtt^2*mWW^5*s*t^8 + 3548507*ep^4*mtt^2*mWW^5*s*t^8 + 7697122*ep^5*mtt^2*mWW^5*s*t^8 + 7923368*ep^6*mtt^2*mWW^5*s*t^8 + 3215168*ep^7*mtt^2*mWW^5*s*t^8 + 1984*mtt*mWW^6*s*t^8 + 24862*ep*mtt*mWW^6*s*t^8 + 88623*ep^2*mtt*mWW^6*s*t^8 + 3332*ep^3*mtt*mWW^6*s*t^8 - 499725*ep^4*mtt*mWW^6*s*t^8 - 766568*ep^5*mtt*mWW^6*s*t^8 - 162612*ep^6*mtt*mWW^6*s*t^8 + 200304*ep^7*mtt*mWW^6*s*t^8 + 72*ep*mtt^6*s^2*t^8 + 3540*ep^2*mtt^6*s^2*t^8 + 31332*ep^3*mtt^6*s^2*t^8 + 113604*ep^4*mtt^6*s^2*t^8 + 200436*ep^5*mtt^6*s^2*t^8 + 170856*ep^6*mtt^6*s^2*t^8 + 56160*ep^7*mtt^6*s^2*t^8 + 768*mtt^5*mWW*s^2*t^8 + 6952*ep*mtt^5*mWW*s^2*t^8 + 43398*ep^2*mtt^5*mWW*s^2*t^8 + 260704*ep^3*mtt^5*mWW*s^2*t^8 + 956050*ep^4*mtt^5*mWW*s^2*t^8 + 1835608*ep^5*mtt^5*mWW*s^2*t^8 + 1726616*ep^6*mtt^5*mWW*s^2*t^8 + 630048*ep^7*mtt^5*mWW*s^2*t^8 + 480*mtt^4*mWW^2*s^2*t^8 + 4202*ep*mtt^4*mWW^2*s^2*t^8 - 22194*ep^2*mtt^4*mWW^2*s^2*t^8 - 372862*ep^3*mtt^4*mWW^2*s^2*t^8 - 1666726*ep^4*mtt^4*mWW^2*s^2*t^8 - 3520104*ep^5*mtt^4*mWW^2*s^2*t^8 - 3638968*ep^6*mtt^4*mWW^2*s^2*t^8 - 1484352*ep^7*mtt^4*mWW^2*s^2*t^8 - 3840*mtt^3*mWW^3*s^2*t^8 - 39238*ep*mtt^3*mWW^3*s^2*t^8 - 157868*ep^2*mtt^3*mWW^3*s^2*t^8 - 386943*ep^3*mtt^3*mWW^3*s^2*t^8 - 846864*ep^4*mtt^3*mWW^3*s^2*t^8 - 1547361*ep^5*mtt^3*mWW^3*s^2*t^8 - 1618590*ep^6*mtt^3*mWW^3*s^2*t^8 - 661384*ep^7*mtt^3*mWW^3*s^2*t^8 + 3168*mtt^2*mWW^4*s^2*t^8 + 37790*ep*mtt^2*mWW^4*s^2*t^8 + 192365*ep^2*mtt^2*mWW^4*s^2*t^8 + 700122*ep^3*mtt^2*mWW^4*s^2*t^8 + 2320637*ep^4*mtt^2*mWW^4*s^2*t^8 + 5336882*ep^5*mtt^2*mWW^4*s^2*t^8 + 6410160*ep^6*mtt^2*mWW^4*s^2*t^8 + 2977440*ep^7*mtt^2*mWW^4*s^2*t^8 - 576*mtt*mWW^5*s^2*t^8 - 9778*ep*mtt*mWW^5*s^2*t^8 - 59217*ep^2*mtt*mWW^5*s^2*t^8 - 231933*ep^3*mtt*mWW^5*s^2*t^8 - 874217*ep^4*mtt*mWW^5*s^2*t^8 - 2299053*ep^5*mtt*mWW^5*s^2*t^8 - 3042682*ep^6*mtt*mWW^5*s^2*t^8 - 1514840*ep^7*mtt*mWW^5*s^2*t^8 - 72*ep^2*mWW^6*s^2*t^8 - 756*ep^3*mWW^6*s^2*t^8 - 2988*ep^4*mWW^6*s^2*t^8 - 5616*ep^5*mWW^6*s^2*t^8 - 5040*ep^6*mWW^6*s^2*t^8 - 1728*ep^7*mWW^6*s^2*t^8 + 72*ep*mtt^5*s^3*t^8 - 1788*ep^2*mtt^5*s^3*t^8 - 22836*ep^3*mtt^5*s^3*t^8 - 92412*ep^4*mtt^5*s^3*t^8 - 171636*ep^5*mtt^5*s^3*t^8 - 150600*ep^6*mtt^5*s^3*t^8 - 50400*ep^7*mtt^5*s^3*t^8 - 576*mtt^4*mWW*s^3*t^8 - 4256*ep*mtt^4*mWW*s^3*t^8 - 18858*ep^2*mtt^4*mWW*s^3*t^8 - 119468*ep^3*mtt^4*mWW*s^3*t^8 - 499766*ep^4*mtt^4*mWW*s^3*t^8 - 1034372*ep^5*mtt^4*mWW*s^3*t^8 - 1010272*ep^6*mtt^4*mWW*s^3*t^8 - 374496*ep^7*mtt^4*mWW*s^3*t^8 + 192*mtt^3*mWW^2*s^3*t^8 + 160*ep*mtt^3*mWW^2*s^3*t^8 + 16590*ep^2*mtt^3*mWW^2*s^3*t^8 + 232532*ep^3*mtt^3*mWW^2*s^3*t^8 + 1023454*ep^4*mtt^3*mWW^2*s^3*t^8 + 2032228*ep^5*mtt^3*mWW^2*s^3*t^8 + 1895544*ep^6*mtt^3*mWW^2*s^3*t^8 + 675072*ep^7*mtt^3*mWW^2*s^3*t^8 + 1344*mtt^2*mWW^3*s^3*t^8 + 12256*ep*mtt^2*mWW^3*s^3*t^8 + 30951*ep^2*mtt^2*mWW^3*s^3*t^8 - 17284*ep^3*mtt^2*mWW^3*s^3*t^8 - 193137*ep^4*mtt^2*mWW^3*s^3*t^8 - 309594*ep^5*mtt^2*mWW^3*s^3*t^8 - 192032*ep^6*mtt^2*mWW^3*s^3*t^8 - 37280*ep^7*mtt^2*mWW^3*s^3*t^8 - 960*mtt*mWW^4*s^3*t^8 - 8328*ep*mtt*mWW^4*s^3*t^8 - 27535*ep^2*mtt*mWW^4*s^3*t^8 - 73076*ep^3*mtt*mWW^4*s^3*t^8 - 230451*ep^4*mtt*mWW^4*s^3*t^8 - 494894*ep^5*mtt*mWW^4*s^3*t^8 - 519448*ep^6*mtt*mWW^4*s^3*t^8 - 204160*ep^7*mtt*mWW^4*s^3*t^8 + 96*ep*mWW^5*s^3*t^8 + 664*ep^2*mWW^5*s^3*t^8 + 372*ep^3*mWW^5*s^3*t^8 - 6788*ep^4*mWW^5*s^3*t^8 - 20112*ep^5*mWW^5*s^3*t^8 - 21776*ep^6*mWW^5*s^3*t^8 - 8256*ep^7*mWW^5*s^3*t^8 - 48*ep*mtt^4*s^4*t^8 + 304*ep^2*mtt^4*s^4*t^8 + 6196*ep^3*mtt^4*s^4*t^8 + 27272*ep^4*mtt^4*s^4*t^8 + 52412*ep^5*mtt^4*s^4*t^8 + 46824*ep^6*mtt^4*s^4*t^8 + 15840*ep^7*mtt^4*s^4*t^8 + 128*mtt^3*mWW*s^4*t^8 + 848*ep*mtt^3*mWW*s^4*t^8 + 2520*ep^2*mtt^3*mWW*s^4*t^8 + 16224*ep^3*mtt^3*mWW*s^4*t^8 + 78400*ep^4*mtt^3*mWW*s^4*t^8 + 172168*ep^5*mtt^3*mWW*s^4*t^8 + 170112*ep^6*mtt^3*mWW*s^4*t^8 + 61920*ep^7*mtt^3*mWW*s^4*t^8 - 256*mtt^2*mWW^2*s^4*t^8 - 1552*ep*mtt^2*mWW^2*s^4*t^8 - 5952*ep^2*mtt^2*mWW^2*s^4*t^8 - 51036*ep^3*mtt^2*mWW^2*s^4*t^8 - 238616*ep^4*mtt^2*mWW^2*s^4*t^8 - 501572*ep^5*mtt^2*mWW^2*s^4*t^8 - 480696*ep^6*mtt^2*mWW^2*s^4*t^8 - 171360*ep^7*mtt^2*mWW^2*s^4*t^8 + 128*mtt*mWW^3*s^4*t^8 + 752*ep*mtt*mWW^3*s^4*t^8 + 3128*ep^2*mtt*mWW^3*s^4*t^8 + 28616*ep^3*mtt*mWW^3*s^4*t^8 + 132944*ep^4*mtt*mWW^3*s^4*t^8 + 276992*ep^5*mtt*mWW^3*s^4*t^8 + 263760*ep^6*mtt*mWW^3*s^4*t^8 + 93600*ep^7*mtt*mWW^3*s^4*t^8 - 312*ep*mtt^7*t^9 - 3852*ep^2*mtt^7*t^9 - 19044*ep^3*mtt^7*t^9 - 48696*ep^4*mtt^7*t^9 - 68304*ep^5*mtt^7*t^9 - 50016*ep^6*mtt^7*t^9 - 14976*ep^7*mtt^7*t^9 - 1080*ep*mtt^6*mWW*t^9 - 13536*ep^2*mtt^6*mWW*t^9 - 67764*ep^3*mtt^6*mWW*t^9 - 174408*ep^4*mtt^6*mWW*t^9 - 244116*ep^5*mtt^6*mWW*t^9 - 176376*ep^6*mtt^6*mWW*t^9 - 51360*ep^7*mtt^6*mWW*t^9 + 3702*ep*mtt^5*mWW^2*t^9 + 54120*ep^2*mtt^5*mWW^2*t^9 + 320982*ep^3*mtt^5*mWW^2*t^9 + 989664*ep^4*mtt^5*mWW^2*t^9 + 1675164*ep^5*mtt^5*mWW^2*t^9 + 1477944*ep^6*mtt^5*mWW^2*t^9 + 531744*ep^7*mtt^5*mWW^2*t^9 + 906*ep*mtt^4*mWW^3*t^9 + 13548*ep^2*mtt^4*mWW^3*t^9 + 85521*ep^3*mtt^4*mWW^3*t^9 + 290442*ep^4*mtt^4*mWW^3*t^9 + 552633*ep^5*mtt^4*mWW^3*t^9 + 552630*ep^6*mtt^4*mWW^3*t^9 + 225480*ep^7*mtt^4*mWW^3*t^9 - 6666*ep*mtt^3*mWW^4*t^9 - 109848*ep^2*mtt^3*mWW^4*t^9 - 727233*ep^3*mtt^3*mWW^4*t^9 - 2476086*ep^4*mtt^3*mWW^4*t^9 - 4581153*ep^5*mtt^3*mWW^4*t^9 - 4378518*ep^6*mtt^3*mWW^4*t^9 - 1693896*ep^7*mtt^3*mWW^4*t^9 + 3078*ep*mtt^2*mWW^5*t^9 + 53454*ep^2*mtt^2*mWW^5*t^9 + 369138*ep^3*mtt^2*mWW^5*t^9 + 1300962*ep^4*mtt^2*mWW^5*t^9 + 2477784*ep^5*mtt^2*mWW^5*t^9 + 2428392*ep^6*mtt^2*mWW^5*t^9 + 960672*ep^7*mtt^2*mWW^5*t^9 + 372*ep*mtt*mWW^6*t^9 + 6114*ep^2*mtt*mWW^6*t^9 + 38400*ep^3*mtt*mWW^6*t^9 + 118122*ep^4*mtt*mWW^6*t^9 + 187992*ep^5*mtt*mWW^6*t^9 + 145944*ep^6*mtt*mWW^6*t^9 + 42336*ep^7*mtt*mWW^6*t^9 + 632*ep*mtt^6*s*t^9 + 10708*ep^2*mtt^6*s*t^9 + 68752*ep^3*mtt^6*s*t^9 + 216968*ep^4*mtt^6*s*t^9 + 361092*ep^5*mtt^6*s*t^9 + 304632*ep^6*mtt^6*s*t^9 + 102816*ep^7*mtt^6*s*t^9 + 352*mtt^5*mWW*s*t^9 + 4744*ep*mtt^5*mWW*s*t^9 + 33448*ep^2*mtt^5*mWW*s*t^9 + 147676*ep^3*mtt^5*mWW*s*t^9 + 382040*ep^4*mtt^5*mWW*s*t^9 + 539332*ep^5*mtt^5*mWW*s*t^9 + 372632*ep^6*mtt^5*mWW*s*t^9 + 93216*ep^7*mtt^5*mWW*s*t^9 - 736*mtt^4*mWW^2*s*t^9 - 11742*ep*mtt^4*mWW^2*s*t^9 - 103940*ep^2*mtt^4*mWW^2*s*t^9 - 624210*ep^3*mtt^4*mWW^2*s*t^9 - 2324952*ep^4*mtt^4*mWW^2*s*t^9 - 4882524*ep^5*mtt^4*mWW^2*s*t^9 - 5237112*ep^6*mtt^4*mWW^2*s*t^9 - 2225184*ep^7*mtt^4*mWW^2*s*t^9 - 672*mtt^3*mWW^3*s*t^9 - 7662*ep*mtt^3*mWW^3*s*t^9 - 9975*ep^2*mtt^3*mWW^3*s*t^9 + 242082*ep^3*mtt^3*mWW^3*s*t^9 + 1510209*ep^4*mtt^3*mWW^3*s*t^9 + 3776970*ep^5*mtt^3*mWW^3*s*t^9 + 4386592*ep^6*mtt^3*mWW^3*s*t^9 + 1954336*ep^7*mtt^3*mWW^3*s*t^9 + 2144*mtt^2*mWW^4*s*t^9 + 28414*ep*mtt^2*mWW^4*s*t^9 + 144665*ep^2*mtt^2*mWW^4*s*t^9 + 456678*ep^3*mtt^2*mWW^4*s*t^9 + 1353145*ep^4*mtt^2*mWW^4*s*t^9 + 3154258*ep^5*mtt^2*mWW^4*s*t^9 + 3945680*ep^6*mtt^2*mWW^4*s*t^9 + 1886816*ep^7*mtt^2*mWW^4*s*t^9 - 1088*mtt*mWW^5*s*t^9 - 14386*ep*mtt*mWW^5*s*t^9 - 74894*ep^2*mtt*mWW^5*s*t^9 - 290762*ep^3*mtt*mWW^5*s*t^9 - 1136198*ep^4*mtt*mWW^5*s*t^9 - 2946344*ep^5*mtt*mWW^5*s*t^9 - 3769688*ep^6*mtt*mWW^5*s*t^9 - 1811040*ep^7*mtt*mWW^5*s*t^9 - 264*ep*mtt^5*s^2*t^9 - 10276*ep^2*mtt^5*s^2*t^9 - 88548*ep^3*mtt^5*s^2*t^9 - 322976*ep^4*mtt^5*s^2*t^9 - 583152*ep^5*mtt^5*s^2*t^9 - 516672*ep^6*mtt^5*s^2*t^9 - 179712*ep^7*mtt^5*s^2*t^9 - 608*mtt^4*mWW*s^2*t^9 - 5784*ep*mtt^4*mWW*s^2*t^9 - 24300*ep^2*mtt^4*mWW*s^2*t^9 - 76548*ep^3*mtt^4*mWW*s^2*t^9 - 194228*ep^4*mtt^4*mWW*s^2*t^9 - 309900*ep^5*mtt^4*mWW*s^2*t^9 - 250136*ep^6*mtt^4*mWW*s^2*t^9 - 74976*ep^7*mtt^4*mWW*s^2*t^9 + 1056*mtt^3*mWW^2*s^2*t^9 + 10880*ep*mtt^3*mWW^2*s^2*t^9 + 72296*ep^2*mtt^3*mWW^2*s^2*t^9 + 428636*ep^3*mtt^3*mWW^2*s^2*t^9 + 1635376*ep^4*mtt^3*mWW^2*s^2*t^9 + 3397196*ep^5*mtt^3*mWW^2*s^2*t^9 + 3521064*ep^6*mtt^3*mWW^2*s^2*t^9 + 1430496*ep^7*mtt^3*mWW^2*s^2*t^9 - 288*mtt^2*mWW^3*s^2*t^9 - 3352*ep*mtt^2*mWW^3*s^2*t^9 - 30601*ep^2*mtt^2*mWW^3*s^2*t^9 - 273635*ep^3*mtt^2*mWW^3*s^2*t^9 - 1397263*ep^4*mtt^2*mWW^3*s^2*t^9 - 3534839*ep^5*mtt^2*mWW^3*s^2*t^9 - 4228222*ep^6*mtt^2*mWW^3*s^2*t^9 - 1918600*ep^7*mtt^2*mWW^3*s^2*t^9 - 160*mtt*mWW^4*s^2*t^9 - 1480*ep*mtt*mWW^4*s^2*t^9 - 7131*ep^2*mtt*mWW^4*s^2*t^9 + 9963*ep^3*mtt*mWW^4*s^2*t^9 + 278539*ep^4*mtt*mWW^4*s^2*t^9 + 1029591*ep^5*mtt*mWW^4*s^2*t^9 + 1472910*ep^6*mtt*mWW^4*s^2*t^9 + 742408*ep^7*mtt*mWW^4*s^2*t^9 + 24*ep^2*mWW^5*s^2*t^9 + 252*ep^3*mWW^5*s^2*t^9 + 996*ep^4*mWW^5*s^2*t^9 + 1872*ep^5*mWW^5*s^2*t^9 + 1680*ep^6*mWW^5*s^2*t^9 + 576*ep^7*mWW^5*s^2*t^9 - 120*ep*mtt^4*s^3*t^9 + 3836*ep^2*mtt^4*s^3*t^9 + 47016*ep^3*mtt^4*s^3*t^9 + 189832*ep^4*mtt^4*s^3*t^9 + 356244*ep^5*mtt^4*s^3*t^9 + 319512*ep^6*mtt^4*s^3*t^9 + 110880*ep^7*mtt^4*s^3*t^9 + 256*mtt^3*mWW*s^3*t^9 + 2248*ep*mtt^3*mWW*s^3*t^9 + 3556*ep^2*mtt^3*mWW*s^3*t^9 - 19716*ep^3*mtt^3*mWW*s^3*t^9 - 83660*ep^4*mtt^3*mWW*s^3*t^9 - 117076*ep^5*mtt^3*mWW*s^3*t^9 - 61032*ep^6*mtt^3*mWW*s^3*t^9 - 4896*ep^7*mtt^3*mWW*s^3*t^9 - 512*mtt^2*mWW^2*s^3*t^9 - 4136*ep*mtt^2*mWW^2*s^3*t^9 - 18620*ep^2*mtt^2*mWW^2*s^3*t^9 - 101616*ep^3*mtt^2*mWW^2*s^3*t^9 - 402176*ep^4*mtt^2*mWW^2*s^3*t^9 - 834580*ep^5*mtt^2*mWW^2*s^3*t^9 - 836472*ep^6*mtt^2*mWW^2*s^3*t^9 - 322848*ep^7*mtt^2*mWW^2*s^3*t^9 + 256*mtt*mWW^3*s^3*t^9 + 2008*ep*mtt*mWW^3*s^3*t^9 + 11228*ep^2*mtt*mWW^3*s^3*t^9 + 74316*ep^3*mtt*mWW^3*s^3*t^9 + 296004*ep^4*mtt*mWW^3*s^3*t^9 + 595412*ep^5*mtt*mWW^3*s^3*t^9 + 577992*ep^6*mtt*mWW^3*s^3*t^9 + 216864*ep^7*mtt*mWW^3*s^3*t^9 + 64*ep*mtt^3*s^4*t^9 - 416*ep^2*mtt^3*s^4*t^9 - 8176*ep^3*mtt^3*s^4*t^9 - 35128*ep^4*mtt^3*s^4*t^9 - 65880*ep^5*mtt^3*s^4*t^9 - 57456*ep^6*mtt^3*s^4*t^9 - 19008*ep^7*mtt^3*s^4*t^9 - 128*ep*mtt^2*mWW*s^4*t^9 + 832*ep^2*mtt^2*mWW*s^4*t^9 + 16352*ep^3*mtt^2*mWW*s^4*t^9 + 70256*ep^4*mtt^2*mWW*s^4*t^9 + 131760*ep^5*mtt^2*mWW*s^4*t^9 + 114912*ep^6*mtt^2*mWW*s^4*t^9 + 38016*ep^7*mtt^2*mWW*s^4*t^9 + 64*ep*mtt*mWW^2*s^4*t^9 - 416*ep^2*mtt*mWW^2*s^4*t^9 - 8176*ep^3*mtt*mWW^2*s^4*t^9 - 35128*ep^4*mtt*mWW^2*s^4*t^9 - 65880*ep^5*mtt*mWW^2*s^4*t^9 - 57456*ep^6*mtt*mWW^2*s^4*t^9 - 19008*ep^7*mtt*mWW^2*s^4*t^9 + 504*ep*mtt^6*t^10 + 6324*ep^2*mtt^6*t^10 + 31896*ep^3*mtt^6*t^10 + 83508*ep^4*mtt^6*t^10 + 120384*ep^5*mtt^6*t^10 + 90960*ep^6*mtt^6*t^10 + 28224*ep^7*mtt^6*t^10 - 240*ep*mtt^5*mWW*t^10 - 4632*ep^2*mtt^5*mWW*t^10 - 33336*ep^3*mtt^5*mWW*t^10 - 117720*ep^4*mtt^5*mWW*t^10 - 219576*ep^5*mtt^5*mWW*t^10 - 207984*ep^6*mtt^5*mWW*t^10 - 78912*ep^7*mtt^5*mWW*t^10 - 2952*ep*mtt^4*mWW^2*t^10 - 43668*ep^2*mtt^4*mWW^2*t^10 - 261468*ep^3*mtt^4*mWW^2*t^10 - 811368*ep^4*mtt^4*mWW^2*t^10 - 1377504*ep^5*mtt^4*mWW^2*t^10 - 1214784*ep^6*mtt^4*mWW^2*t^10 - 435456*ep^7*mtt^4*mWW^2*t^10 + 3312*ep*mtt^3*mWW^3*t^10 + 53277*ep^2*mtt^3*mWW^3*t^10 + 340326*ep^3*mtt^3*mWW^3*t^10 + 1107081*ep^4*mtt^3*mWW^3*t^10 + 1943832*ep^5*mtt^3*mWW^3*t^10 + 1755444*ep^6*mtt^3*mWW^3*t^10 + 639888*ep^7*mtt^3*mWW^3*t^10 + 672*ep*mtt^2*mWW^4*t^10 + 11337*ep^2*mtt^2*mWW^4*t^10 + 77202*ep^3*mtt^2*mWW^4*t^10 + 270537*ep^4*mtt^2*mWW^4*t^10 + 513144*ep^5*mtt^2*mWW^4*t^10 + 499668*ep^6*mtt^2*mWW^4*t^10 + 195600*ep^7*mtt^2*mWW^4*t^10 - 1296*ep*mtt*mWW^5*t^10 - 22638*ep^2*mtt*mWW^5*t^10 - 154620*ep^3*mtt*mWW^5*t^10 - 532038*ep^4*mtt*mWW^5*t^10 - 980280*ep^5*mtt*mWW^5*t^10 - 923304*ep^6*mtt*mWW^5*t^10 - 349344*ep^7*mtt*mWW^5*t^10 - 856*ep*mtt^5*s*t^10 - 13876*ep^2*mtt^5*s*t^10 - 87616*ep^3*mtt^5*s*t^10 - 277508*ep^4*mtt^5*s*t^10 - 470200*ep^5*mtt^5*s*t^10 - 408096*ep^6*mtt^5*s*t^10 - 142848*ep^7*mtt^5*s*t^10 - 128*mtt^4*mWW*s*t^10 - 992*ep*mtt^4*mWW*s*t^10 + 5488*ep^2*mtt^4*mWW*s*t^10 + 97296*ep^3*mtt^4*mWW*s*t^10 + 479056*ep^4*mtt^4*mWW*s*t^10 + 1109120*ep^5*mtt^4*mWW*s*t^10 + 1235136*ep^6*mtt^4*mWW*s*t^10 + 532224*ep^7*mtt^4*mWW*s*t^10 + 512*mtt^3*mWW^2*s*t^10 + 7672*ep*mtt^3*mWW^2*s*t^10 + 51324*ep^2*mtt^3*mWW^2*s*t^10 + 215580*ep^3*mtt^3*mWW^2*s*t^10 + 621160*ep^4*mtt^3*mWW^2*s*t^10 + 1133144*ep^5*mtt^3*mWW^2*s*t^10 + 1124496*ep^6*mtt^3*mWW^2*s*t^10 + 453312*ep^7*mtt^3*mWW^2*s*t^10 - 640*mtt^2*mWW^3*s*t^10 - 8944*ep*mtt^2*mWW^3*s*t^10 - 63629*ep^2*mtt^2*mWW^3*s*t^10 - 372830*ep^3*mtt^2*mWW^3*s*t^10 - 1570569*ep^4*mtt^2*mWW^3*s*t^10 - 3715296*ep^5*mtt^2*mWW^3*s*t^10 - 4324644*ep^6*mtt^2*mWW^3*s*t^10 - 1933008*ep^7*mtt^2*mWW^3*s*t^10 + 256*mtt*mWW^4*s*t^10 + 3120*ep*mtt*mWW^4*s*t^10 + 20693*ep^2*mtt*mWW^4*s*t^10 + 147570*ep^3*mtt*mWW^4*s*t^10 + 747861*ep^4*mtt*mWW^4*s*t^10 + 1943232*ep^5*mtt*mWW^4*s*t^10 + 2373108*ep^6*mtt*mWW^4*s*t^10 + 1090320*ep^7*mtt*mWW^4*s*t^10 + 320*ep*mtt^4*s^2*t^10 + 9472*ep^2*mtt^4*s^2*t^10 + 78048*ep^3*mtt^4*s^2*t^10 + 285416*ep^4*mtt^4*s^2*t^10 + 526960*ep^5*mtt^4*s^2*t^10 + 482880*ep^6*mtt^4*s^2*t^10 + 175104*ep^7*mtt^4*s^2*t^10 + 128*mtt^3*mWW*s^2*t^10 + 1056*ep*mtt^3*mWW*s^2*t^10 - 7040*ep^2*mtt^3*mWW*s^2*t^10 - 109240*ep^3*mtt^3*mWW*s^2*t^10 - 486816*ep^4*mtt^3*mWW*s^2*t^10 - 1025048*ep^5*mtt^3*mWW*s^2*t^10 - 1047888*ep^6*mtt^3*mWW*s^2*t^10 - 418752*ep^7*mtt^3*mWW*s^2*t^10 - 256*mtt^2*mWW^2*s^2*t^10 - 3072*ep*mtt^2*mWW^2*s^2*t^10 - 14336*ep^2*mtt^2*mWW^2*s^2*t^10 - 15664*ep^3*mtt^2*mWW^2*s^2*t^10 + 117384*ep^4*mtt^2*mWW^2*s^2*t^10 + 469216*ep^5*mtt^2*mWW^2*s^2*t^10 + 647136*ep^6*mtt^2*mWW^2*s^2*t^10 + 312192*ep^7*mtt^2*mWW^2*s^2*t^10 + 128*mtt*mWW^3*s^2*t^10 + 1696*ep*mtt*mWW^3*s^2*t^10 + 11904*ep^2*mtt*mWW^3*s^2*t^10 + 46856*ep^3*mtt*mWW^3*s^2*t^10 + 84016*ep^4*mtt*mWW^3*s^2*t^10 + 28872*ep^5*mtt*mWW^3*s^2*t^10 - 82128*ep^6*mtt*mWW^3*s^2*t^10 - 68544*ep^7*mtt*mWW^3*s^2*t^10 + 32*ep*mtt^3*s^3*t^10 - 1920*ep^2*mtt^3*s^3*t^10 - 22328*ep^3*mtt^3*s^3*t^10 - 91416*ep^4*mtt^3*s^3*t^10 - 177144*ep^5*mtt^3*s^3*t^10 - 165744*ep^6*mtt^3*s^3*t^10 - 60480*ep^7*mtt^3*s^3*t^10 - 64*ep*mtt^2*mWW*s^3*t^10 + 3840*ep^2*mtt^2*mWW*s^3*t^10 + 44656*ep^3*mtt^2*mWW*s^3*t^10 + 182832*ep^4*mtt^2*mWW*s^3*t^10 + 354288*ep^5*mtt^2*mWW*s^3*t^10 + 331488*ep^6*mtt^2*mWW*s^3*t^10 + 120960*ep^7*mtt^2*mWW*s^3*t^10 + 32*ep*mtt*mWW^2*s^3*t^10 - 1920*ep^2*mtt*mWW^2*s^3*t^10 - 22328*ep^3*mtt*mWW^2*s^3*t^10 - 91416*ep^4*mtt*mWW^2*s^3*t^10 - 177144*ep^5*mtt*mWW^2*s^3*t^10 - 165744*ep^6*mtt*mWW^2*s^3*t^10 - 60480*ep^7*mtt*mWW^2*s^3*t^10 - 360*ep*mtt^5*t^11 - 4596*ep^2*mtt^5*t^11 - 23652*ep^3*mtt^5*t^11 - 63312*ep^4*mtt^5*t^11 - 93456*ep^5*mtt^5*t^11 - 72384*ep^6*mtt^5*t^11 - 23040*ep^7*mtt^5*t^11 + 936*ep*mtt^4*mWW*t^11 + 14052*ep^2*mtt^4*mWW*t^11 + 84732*ep^3*mtt^4*mWW*t^11 + 262896*ep^4*mtt^4*mWW*t^11 + 444144*ep^5*mtt^4*mWW*t^11 + 388800*ep^6*mtt^4*mWW*t^11 + 138240*ep^7*mtt^4*mWW*t^11 + 24*ep*mtt^3*mWW^2*t^11 - 276*ep^2*mtt^3*mWW^2*t^11 - 4404*ep^3*mtt^3*mWW^2*t^11 - 19056*ep^4*mtt^3*mWW^2*t^11 - 37776*ep^5*mtt^3*mWW^2*t^11 - 36288*ep^6*mtt^3*mWW^2*t^11 - 13824*ep^7*mtt^3*mWW^2*t^11 - 1416*ep*mtt^2*mWW^3*t^11 - 23220*ep^2*mtt^2*mWW^3*t^11 - 150780*ep^3*mtt^2*mWW^3*t^11 - 497328*ep^4*mtt^2*mWW^3*t^11 - 883056*ep^5*mtt^2*mWW^3*t^11 - 804288*ep^6*mtt^2*mWW^3*t^11 - 294912*ep^7*mtt^2*mWW^3*t^11 + 816*ep*mtt*mWW^4*t^11 + 14040*ep^2*mtt*mWW^4*t^11 + 94104*ep^3*mtt*mWW^4*t^11 + 316800*ep^4*mtt*mWW^4*t^11 + 570144*ep^5*mtt*mWW^4*t^11 + 524160*ep^6*mtt*mWW^4*t^11 + 193536*ep^7*mtt*mWW^4*t^11 + 488*ep*mtt^4*s*t^11 + 7348*ep^2*mtt^4*s*t^11 + 44356*ep^3*mtt^4*s*t^11 + 137504*ep^4*mtt^4*s*t^11 + 231696*ep^5*mtt^4*s*t^11 + 201984*ep^6*mtt^4*s*t^11 + 71424*ep^7*mtt^4*s*t^11 - 728*ep*mtt^3*mWW*s*t^11 - 14012*ep^2*mtt^3*mWW*s*t^11 - 109204*ep^3*mtt^3*mWW*s*t^11 - 431536*ep^4*mtt^3*mWW*s*t^11 - 900240*ep^5*mtt^3*mWW*s*t^11 - 940608*ep^6*mtt^3*mWW*s*t^11 - 387072*ep^7*mtt^3*mWW*s*t^11 - 8*ep*mtt^2*mWW^2*s*t^11 + 5980*ep^2*mtt^2*mWW^2*s*t^11 + 85340*ep^3*mtt^2*mWW^2*s*t^11 + 450560*ep^4*mtt^2*mWW^2*s*t^11 + 1105392*ep^5*mtt^2*mWW^2*s*t^11 + 1275264*ep^6*mtt^2*mWW^2*s*t^11 + 559872*ep^7*mtt^2*mWW^2*s*t^11 + 248*ep*mtt*mWW^3*s*t^11 + 684*ep^2*mtt*mWW^3*s*t^11 - 20492*ep^3*mtt*mWW^3*s*t^11 - 156528*ep^4*mtt*mWW^3*s*t^11 - 436848*ep^5*mtt*mWW^3*s*t^11 - 536640*ep^6*mtt*mWW^3*s*t^11 - 244224*ep^7*mtt*mWW^3*s*t^11 - 128*ep*mtt^3*s^2*t^11 - 2752*ep^2*mtt^3*s^2*t^11 - 20704*ep^3*mtt^3*s^2*t^11 - 74192*ep^4*mtt^3*s^2*t^11 - 138240*ep^5*mtt^3*s^2*t^11 - 129600*ep^6*mtt^3*s^2*t^11 - 48384*ep^7*mtt^3*s^2*t^11 + 256*ep*mtt^2*mWW*s^2*t^11 + 5504*ep^2*mtt^2*mWW*s^2*t^11 + 41408*ep^3*mtt^2*mWW*s^2*t^11 + 148384*ep^4*mtt^2*mWW*s^2*t^11 + 276480*ep^5*mtt^2*mWW*s^2*t^11 + 259200*ep^6*mtt^2*mWW*s^2*t^11 + 96768*ep^7*mtt^2*mWW*s^2*t^11 - 128*ep*mtt*mWW^2*s^2*t^11 - 2752*ep^2*mtt*mWW^2*s^2*t^11 - 20704*ep^3*mtt*mWW^2*s^2*t^11 - 74192*ep^4*mtt*mWW^2*s^2*t^11 - 138240*ep^5*mtt*mWW^2*s^2*t^11 - 129600*ep^6*mtt*mWW^2*s^2*t^11 - 48384*ep^7*mtt*mWW^2*s^2*t^11 + 96*ep*mtt^4*t^12 + 1248*ep^2*mtt^4*t^12 + 6552*ep^3*mtt^4*t^12 + 17904*ep^4*mtt^4*t^12 + 26976*ep^5*mtt^4*t^12 + 21312*ep^6*mtt^4*t^12 + 6912*ep^7*mtt^4*t^12 - 384*ep*mtt^3*mWW*t^12 - 5760*ep^2*mtt^3*mWW*t^12 - 34656*ep^3*mtt^3*mWW*t^12 - 107136*ep^4*mtt^3*mWW*t^12 - 180096*ep^5*mtt^3*mWW*t^12 - 156672*ep^6*mtt^3*mWW*t^12 - 55296*ep^7*mtt^3*mWW*t^12 + 480*ep*mtt^2*mWW^2*t^12 + 7776*ep^2*mtt^2*mWW^2*t^12 + 49656*ep^3*mtt^2*mWW^2*t^12 + 160560*ep^4*mtt^2*mWW^2*t^12 + 279264*ep^5*mtt^2*mWW^2*t^12 + 249408*ep^6*mtt^2*mWW^2*t^12 + 89856*ep^7*mtt^2*mWW^2*t^12 - 192*ep*mtt*mWW^3*t^12 - 3264*ep^2*mtt*mWW^3*t^12 - 21552*ep^3*mtt*mWW^3*t^12 - 71328*ep^4*mtt*mWW^3*t^12 - 126144*ep^5*mtt*mWW^3*t^12 - 114048*ep^6*mtt*mWW^3*t^12 - 41472*ep^7*mtt*mWW^3*t^12 - 96*ep*mtt^3*s*t^12 - 1248*ep^2*mtt^3*s*t^12 - 6552*ep^3*mtt^3*s*t^12 - 17904*ep^4*mtt^3*s*t^12 - 26976*ep^5*mtt^3*s*t^12 - 21312*ep^6*mtt^3*s*t^12 - 6912*ep^7*mtt^3*s*t^12 + 192*ep*mtt^2*mWW*s*t^12 + 2496*ep^2*mtt^2*mWW*s*t^12 + 13104*ep^3*mtt^2*mWW*s*t^12 + 35808*ep^4*mtt^2*mWW*s*t^12 + 53952*ep^5*mtt^2*mWW*s*t^12 + 42624*ep^6*mtt^2*mWW*s*t^12 + 13824*ep^7*mtt^2*mWW*s*t^12 - 96*ep*mtt*mWW^2*s*t^12 - 1248*ep^2*mtt*mWW^2*s*t^12 - 6552*ep^3*mtt*mWW^2*s*t^12 - 17904*ep^4*mtt*mWW^2*s*t^12 - 26976*ep^5*mtt*mWW^2*s*t^12 - 21312*ep^6*mtt*mWW^2*s*t^12 - 6912*ep^7*mtt*mWW^2*s*t^12)/(32*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mtt*(mtt - mWW)^2*mWW^3*(mtt - s)^3*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-18*ep^2*mtt^7*mWW^6*s^2 - 156*ep^3*mtt^7*mWW^6*s^2 - 462*ep^4*mtt^7*mWW^6*s^2 - 564*ep^5*mtt^7*mWW^6*s^2 - 240*ep^6*mtt^7*mWW^6*s^2 - 12*ep*mtt^6*mWW^7*s^2 - 92*ep^2*mtt^6*mWW^7*s^2 - 128*ep^3*mtt^6*mWW^7*s^2 + 296*ep^4*mtt^6*mWW^7*s^2 + 776*ep^5*mtt^6*mWW^7*s^2 + 432*ep^6*mtt^6*mWW^7*s^2 + 28*ep*mtt^5*mWW^8*s^2 + 302*ep^2*mtt^5*mWW^8*s^2 + 1052*ep^3*mtt^5*mWW^8*s^2 + 1566*ep^4*mtt^5*mWW^8*s^2 + 1020*ep^5*mtt^5*mWW^8*s^2 + 256*ep^6*mtt^5*mWW^8*s^2 - 20*ep*mtt^4*mWW^9*s^2 - 252*ep^2*mtt^4*mWW^9*s^2 - 1072*ep^3*mtt^4*mWW^9*s^2 - 2120*ep^4*mtt^4*mWW^9*s^2 - 2064*ep^5*mtt^4*mWW^9*s^2 - 832*ep^6*mtt^4*mWW^9*s^2 + 4*ep*mtt^3*mWW^10*s^2 + 60*ep^2*mtt^3*mWW^10*s^2 + 304*ep^3*mtt^3*mWW^10*s^2 + 720*ep^4*mtt^3*mWW^10*s^2 + 832*ep^5*mtt^3*mWW^10*s^2 + 384*ep^6*mtt^3*mWW^10*s^2 + 72*ep^2*mtt^6*mWW^6*s^3 + 624*ep^3*mtt^6*mWW^6*s^3 + 1848*ep^4*mtt^6*mWW^6*s^3 + 2256*ep^5*mtt^6*mWW^6*s^3 + 960*ep^6*mtt^6*mWW^6*s^3 + 30*ep*mtt^5*mWW^7*s^3 + 158*ep^2*mtt^5*mWW^7*s^3 - 302*ep^3*mtt^5*mWW^7*s^3 - 2586*ep^4*mtt^5*mWW^7*s^3 - 4204*ep^5*mtt^5*mWW^7*s^3 - 2048*ep^6*mtt^5*mWW^7*s^3 - 58*ep*mtt^4*mWW^8*s^3 - 540*ep^2*mtt^4*mWW^8*s^3 - 1362*ep^3*mtt^4*mWW^8*s^3 - 632*ep^4*mtt^4*mWW^8*s^3 + 1312*ep^5*mtt^4*mWW^8*s^3 + 1040*ep^6*mtt^4*mWW^8*s^3 + 26*ep*mtt^3*mWW^9*s^3 + 298*ep^2*mtt^3*mWW^9*s^3 + 1014*ep^3*mtt^3*mWW^9*s^3 + 1370*ep^4*mtt^3*mWW^9*s^3 + 724*ep^5*mtt^3*mWW^9*s^3 + 144*ep^6*mtt^3*mWW^9*s^3 + 2*ep*mtt^2*mWW^10*s^3 + 12*ep^2*mtt^2*mWW^10*s^3 + 26*ep^3*mtt^2*mWW^10*s^3 - 88*ep^5*mtt^2*mWW^10*s^3 - 96*ep^6*mtt^2*mWW^10*s^3 - 108*ep^2*mtt^5*mWW^6*s^4 - 936*ep^3*mtt^5*mWW^6*s^4 - 2772*ep^4*mtt^5*mWW^6*s^4 - 3384*ep^5*mtt^5*mWW^6*s^4 - 1440*ep^6*mtt^5*mWW^6*s^4 - 24*ep*mtt^4*mWW^7*s^4 - 16*ep^2*mtt^4*mWW^7*s^4 + 1228*ep^3*mtt^4*mWW^7*s^4 + 5052*ep^4*mtt^4*mWW^7*s^4 + 7064*ep^5*mtt^4*mWW^7*s^4 + 3232*ep^6*mtt^4*mWW^7*s^4 + 38*ep*mtt^3*mWW^8*s^4 + 268*ep^2*mtt^3*mWW^8*s^4 + 18*ep^3*mtt^3*mWW^8*s^4 - 2452*ep^4*mtt^3*mWW^8*s^4 - 4640*ep^5*mtt^3*mWW^8*s^4 - 2400*ep^6*mtt^3*mWW^8*s^4 - 8*ep*mtt^2*mWW^9*s^4 - 72*ep^2*mtt^2*mWW^9*s^4 + 20*ep^3*mtt^2*mWW^9*s^4 + 892*ep^4*mtt^2*mWW^9*s^4 + 1704*ep^5*mtt^2*mWW^9*s^4 + 896*ep^6*mtt^2*mWW^9*s^4 - 6*ep*mtt*mWW^10*s^4 - 72*ep^2*mtt*mWW^10*s^4 - 330*ep^3*mtt*mWW^10*s^4 - 720*ep^4*mtt*mWW^10*s^4 - 744*ep^5*mtt*mWW^10*s^4 - 288*ep^6*mtt*mWW^10*s^4 + 72*ep^2*mtt^4*mWW^6*s^5 + 624*ep^3*mtt^4*mWW^6*s^5 + 1848*ep^4*mtt^4*mWW^6*s^5 + 2256*ep^5*mtt^4*mWW^6*s^5 + 960*ep^6*mtt^4*mWW^6*s^5 + 6*ep*mtt^3*mWW^7*s^5 - 74*ep^2*mtt^3*mWW^7*s^5 - 1038*ep^3*mtt^3*mWW^7*s^5 - 3530*ep^4*mtt^3*mWW^7*s^5 - 4620*ep^5*mtt^3*mWW^7*s^5 - 2048*ep^6*mtt^3*mWW^7*s^5 - 8*ep*mtt^2*mWW^8*s^5 - 24*ep^2*mtt^2*mWW^8*s^5 + 376*ep^3*mtt^2*mWW^8*s^5 + 1824*ep^4*mtt^2*mWW^8*s^5 + 2728*ep^5*mtt^2*mWW^8*s^5 + 1296*ep^6*mtt^2*mWW^8*s^5 + 2*ep*mtt*mWW^9*s^5 + 26*ep^2*mtt*mWW^9*s^5 + 38*ep^3*mtt*mWW^9*s^5 - 142*ep^4*mtt*mWW^9*s^5 - 364*ep^5*mtt*mWW^9*s^5 - 208*ep^6*mtt*mWW^9*s^5 - 18*ep^2*mtt^3*mWW^6*s^6 - 156*ep^3*mtt^3*mWW^6*s^6 - 462*ep^4*mtt^3*mWW^6*s^6 - 564*ep^5*mtt^3*mWW^6*s^6 - 240*ep^6*mtt^3*mWW^6*s^6 + 24*ep^2*mtt^2*mWW^7*s^6 + 240*ep^3*mtt^2*mWW^7*s^6 + 768*ep^4*mtt^2*mWW^7*s^6 + 984*ep^5*mtt^2*mWW^7*s^6 + 432*ep^6*mtt^2*mWW^7*s^6 - 6*ep^2*mtt*mWW^8*s^6 - 84*ep^3*mtt*mWW^8*s^6 - 306*ep^4*mtt*mWW^8*s^6 - 420*ep^5*mtt*mWW^8*s^6 - 192*ep^6*mtt*mWW^8*s^6 + 54*ep*mtt^10*mWW^4*t + 738*ep^2*mtt^10*mWW^4*t + 3888*ep^3*mtt^10*mWW^4*t + 9864*ep^4*mtt^10*mWW^4*t + 12096*ep^5*mtt^10*mWW^4*t + 5760*ep^6*mtt^10*mWW^4*t + 18*mtt^9*mWW^5*t + 138*ep*mtt^9*mWW^5*t - 300*ep^2*mtt^9*mWW^5*t - 5676*ep^3*mtt^9*mWW^5*t - 19920*ep^4*mtt^9*mWW^5*t - 28752*ep^5*mtt^9*mWW^5*t - 15168*ep^6*mtt^9*mWW^5*t - 66*mtt^8*mWW^6*t - 894*ep*mtt^8*mWW^6*t - 4410*ep^2*mtt^8*mWW^6*t - 9126*ep^3*mtt^8*mWW^6*t - 4728*ep^4*mtt^8*mWW^6*t + 8328*ep^5*mtt^8*mWW^6*t + 8736*ep^6*mtt^8*mWW^6*t + 84*mtt^7*mWW^7*t + 1254*ep*mtt^7*mWW^7*t + 7374*ep^2*mtt^7*mWW^7*t + 21648*ep^3*mtt^7*mWW^7*t + 32952*ep^4*mtt^7*mWW^7*t + 23808*ep^5*mtt^7*mWW^7*t + 5760*ep^6*mtt^7*mWW^7*t - 18*mtt^6*mWW^8*t - 300*ep*mtt^6*mWW^8*t - 2028*ep^2*mtt^6*mWW^8*t - 7026*ep^3*mtt^6*mWW^8*t - 12960*ep^4*mtt^6*mWW^8*t - 11880*ep^5*mtt^6*mWW^8*t - 4128*ep^6*mtt^6*mWW^8*t - 18*mtt^5*mWW^9*t - 252*ep*mtt^5*mWW^9*t - 1374*ep^2*mtt^5*mWW^9*t - 3708*ep^3*mtt^5*mWW^9*t - 5208*ep^4*mtt^5*mWW^9*t - 3600*ep^5*mtt^5*mWW^9*t - 960*ep^6*mtt^5*mWW^9*t - 306*ep*mtt^9*mWW^4*s*t - 4182*ep^2*mtt^9*mWW^4*s*t - 22032*ep^3*mtt^9*mWW^4*s*t - 55896*ep^4*mtt^9*mWW^4*s*t - 68544*ep^5*mtt^9*mWW^4*s*t - 32640*ep^6*mtt^9*mWW^4*s*t - 84*mtt^8*mWW^5*s*t - 554*ep*mtt^8*mWW^5*s*t + 2570*ep^2*mtt^8*mWW^5*s*t + 32506*ep^3*mtt^8*mWW^5*s*t + 108278*ep^4*mtt^8*mWW^5*s*t + 153352*ep^5*mtt^8*mWW^5*s*t + 80192*ep^6*mtt^8*mWW^5*s*t + 272*mtt^7*mWW^6*s*t + 3590*ep*mtt^7*mWW^6*s*t + 17001*ep^2*mtt^7*mWW^6*s*t + 31544*ep^3*mtt^7*mWW^6*s*t + 3187*ep^4*mtt^7*mWW^6*s*t - 56318*ep^5*mtt^7*mWW^6*s*t - 47656*ep^6*mtt^7*mWW^6*s*t - 302*mtt^6*mWW^7*s*t - 4454*ep*mtt^6*mWW^7*s*t - 26013*ep^2*mtt^6*mWW^7*s*t - 75830*ep^3*mtt^6*mWW^7*s*t - 113331*ep^4*mtt^6*mWW^7*s*t - 77910*ep^5*mtt^6*mWW^7*s*t - 16040*ep^6*mtt^6*mWW^7*s*t + 52*mtt^5*mWW^8*s*t + 852*ep*mtt^5*mWW^8*s*t + 5816*ep^2*mtt^5*mWW^8*s*t + 20574*ep^3*mtt^5*mWW^8*s*t + 38558*ep^4*mtt^5*mWW^8*s*t + 35420*ep^5*mtt^5*mWW^8*s*t + 12048*ep^6*mtt^5*mWW^8*s*t + 62*mtt^4*mWW^9*s*t + 860*ep*mtt^4*mWW^9*s*t + 4668*ep^2*mtt^4*mWW^9*s*t + 12618*ep^3*mtt^4*mWW^9*s*t + 17904*ep^4*mtt^4*mWW^9*s*t + 12712*ep^5*mtt^4*mWW^9*s*t + 3616*ep^6*mtt^4*mWW^9*s*t + 12*ep*mtt^3*mWW^10*s*t + 128*ep^2*mtt^3*mWW^10*s*t + 524*ep^3*mtt^3*mWW^10*s*t + 1048*ep^4*mtt^3*mWW^10*s*t + 1024*ep^5*mtt^3*mWW^10*s*t + 384*ep^6*mtt^3*mWW^10*s*t + 720*ep*mtt^8*mWW^4*s^2*t + 9840*ep^2*mtt^8*mWW^4*s^2*t + 51840*ep^3*mtt^8*mWW^4*s^2*t + 131520*ep^4*mtt^8*mWW^4*s^2*t + 161280*ep^5*mtt^8*mWW^4*s^2*t + 76800*ep^6*mtt^8*mWW^4*s^2*t + 156*mtt^7*mWW^5*s^2*t + 776*ep*mtt^7*mWW^5*s^2*t - 7982*ep^2*mtt^7*mWW^5*s^2*t - 76588*ep^3*mtt^7*mWW^5*s^2*t - 242054*ep^4*mtt^7*mWW^5*s^2*t - 336148*ep^5*mtt^7*mWW^5*s^2*t - 174320*ep^6*mtt^7*mWW^5*s^2*t - 440*mtt^6*mWW^6*s^2*t - 5524*ep*mtt^6*mWW^6*s^2*t - 24100*ep^2*mtt^6*mWW^6*s^2*t - 35046*ep^3*mtt^6*mWW^6*s^2*t + 33958*ep^4*mtt^6*mWW^6*s^2*t + 141000*ep^5*mtt^6*mWW^6*s^2*t + 103072*ep^6*mtt^6*mWW^6*s^2*t + 406*mtt^5*mWW^7*s^2*t + 5837*ep*mtt^5*mWW^7*s^2*t + 33171*ep^2*mtt^5*mWW^7*s^2*t + 94759*ep^3*mtt^5*mWW^7*s^2*t + 137417*ep^4*mtt^5*mWW^7*s^2*t + 86570*ep^5*mtt^5*mWW^7*s^2*t + 11336*ep^6*mtt^5*mWW^7*s^2*t - 44*mtt^4*mWW^8*s^2*t - 808*ep*mtt^4*mWW^8*s^2*t - 6061*ep^2*mtt^4*mWW^8*s^2*t - 23952*ep^3*mtt^4*mWW^8*s^2*t - 49581*ep^4*mtt^4*mWW^8*s^2*t - 49074*ep^5*mtt^4*mWW^8*s^2*t - 17416*ep^6*mtt^4*mWW^8*s^2*t - 78*mtt^3*mWW^9*s^2*t - 977*ep*mtt^3*mWW^9*s^2*t - 4360*ep^2*mtt^3*mWW^9*s^2*t - 7633*ep^3*mtt^3*mWW^9*s^2*t - 1636*ep^4*mtt^3*mWW^9*s^2*t + 8724*ep^5*mtt^3*mWW^9*s^2*t + 6416*ep^6*mtt^3*mWW^9*s^2*t - 48*ep*mtt^2*mWW^10*s^2*t - 772*ep^2*mtt^2*mWW^10*s^2*t - 4508*ep^3*mtt^2*mWW^10*s^2*t - 12000*ep^4*mtt^2*mWW^10*s^2*t - 14800*ep^5*mtt^2*mWW^10*s^2*t - 6848*ep^6*mtt^2*mWW^10*s^2*t - 900*ep*mtt^7*mWW^4*s^3*t - 12300*ep^2*mtt^7*mWW^4*s^3*t - 64800*ep^3*mtt^7*mWW^4*s^3*t - 164400*ep^4*mtt^7*mWW^4*s^3*t - 201600*ep^5*mtt^7*mWW^4*s^3*t - 96000*ep^6*mtt^7*mWW^4*s^3*t - 144*mtt^6*mWW^5*s^3*t - 324*ep*mtt^6*mWW^5*s^3*t + 12228*ep^2*mtt^6*mWW^5*s^3*t + 94812*ep^3*mtt^6*mWW^5*s^3*t + 283836*ep^4*mtt^6*mWW^5*s^3*t + 386112*ep^5*mtt^6*mWW^5*s^3*t + 198720*ep^6*mtt^6*mWW^5*s^3*t + 348*mtt^5*mWW^6*s^3*t + 4020*ep*mtt^5*mWW^6*s^3*t + 15322*ep^2*mtt^5*mWW^6*s^3*t + 12238*ep^3*mtt^5*mWW^6*s^3*t - 61992*ep^4*mtt^5*mWW^6*s^3*t - 156704*ep^5*mtt^5*mWW^6*s^3*t - 106688*ep^6*mtt^5*mWW^6*s^3*t - 246*mtt^4*mWW^7*s^3*t - 3448*ep*mtt^4*mWW^7*s^3*t - 19434*ep^2*mtt^4*mWW^7*s^3*t - 58318*ep^3*mtt^4*mWW^7*s^3*t - 92286*ep^4*mtt^4*mWW^7*s^3*t - 64604*ep^5*mtt^4*mWW^7*s^3*t - 9952*ep^6*mtt^4*mWW^7*s^3*t + 221*ep*mtt^3*mWW^8*s^3*t + 2814*ep^2*mtt^3*mWW^8*s^3*t + 15331*ep^3*mtt^3*mWW^8*s^3*t + 38642*ep^4*mtt^3*mWW^8*s^3*t + 43304*ep^5*mtt^3*mWW^8*s^3*t + 16656*ep^6*mtt^3*mWW^8*s^3*t + 42*mtt^2*mWW^9*s^3*t + 439*ep*mtt^2*mWW^9*s^3*t + 1358*ep^2*mtt^2*mWW^9*s^3*t + 201*ep^3*mtt^2*mWW^9*s^3*t - 5868*ep^4*mtt^2*mWW^9*s^3*t - 9412*ep^5*mtt^2*mWW^9*s^3*t - 4112*ep^6*mtt^2*mWW^9*s^3*t + 4*ep*mtt*mWW^10*s^3*t + 156*ep^2*mtt*mWW^10*s^3*t + 1208*ep^3*mtt*mWW^10*s^3*t + 3592*ep^4*mtt*mWW^10*s^3*t + 4560*ep^5*mtt*mWW^10*s^3*t + 2048*ep^6*mtt*mWW^10*s^3*t + 630*ep*mtt^6*mWW^4*s^4*t + 8610*ep^2*mtt^6*mWW^4*s^4*t + 45360*ep^3*mtt^6*mWW^4*s^4*t + 115080*ep^4*mtt^6*mWW^4*s^4*t + 141120*ep^5*mtt^6*mWW^4*s^4*t + 67200*ep^6*mtt^6*mWW^4*s^4*t + 66*mtt^5*mWW^5*s^4*t - 214*ep*mtt^5*mWW^5*s^4*t - 9992*ep^2*mtt^5*mWW^5*s^4*t - 64828*ep^3*mtt^5*mWW^5*s^4*t - 183164*ep^4*mtt^5*mWW^5*s^4*t - 243688*ep^5*mtt^5*mWW^5*s^4*t - 124640*ep^6*mtt^5*mWW^5*s^4*t - 134*mtt^4*mWW^6*s^4*t - 1346*ep*mtt^4*mWW^6*s^4*t - 4274*ep^2*mtt^4*mWW^6*s^4*t - 436*ep^3*mtt^4*mWW^6*s^4*t + 30806*ep^4*mtt^4*mWW^6*s^4*t + 71520*ep^5*mtt^4*mWW^6*s^4*t + 50432*ep^6*mtt^4*mWW^6*s^4*t + 62*mtt^3*mWW^7*s^4*t + 889*ep*mtt^3*mWW^7*s^4*t + 5811*ep^2*mtt^3*mWW^7*s^4*t + 23813*ep^3*mtt^3*mWW^7*s^4*t + 52747*ep^4*mtt^3*mWW^7*s^4*t + 53262*ep^5*mtt^3*mWW^7*s^4*t + 17400*ep^6*mtt^3*mWW^7*s^4*t + 14*mtt^2*mWW^8*s^4*t + 79*ep*mtt^2*mWW^8*s^4*t - 431*ep^2*mtt^2*mWW^8*s^4*t - 6103*ep^3*mtt^2*mWW^8*s^4*t - 20965*ep^4*mtt^2*mWW^8*s^4*t - 28158*ep^5*mtt^2*mWW^8*s^4*t - 12728*ep^6*mtt^2*mWW^8*s^4*t - 8*mtt*mWW^9*s^4*t - 38*ep*mtt*mWW^9*s^4*t + 300*ep^2*mtt*mWW^9*s^4*t + 2458*ep^3*mtt*mWW^9*s^4*t + 6408*ep^4*mtt*mWW^9*s^4*t + 7192*ep^5*mtt*mWW^9*s^4*t + 2912*ep^6*mtt*mWW^9*s^4*t + 12*ep*mWW^10*s^4*t + 144*ep^2*mWW^10*s^4*t + 612*ep^3*mWW^10*s^4*t + 1200*ep^4*mWW^10*s^4*t + 1104*ep^5*mWW^10*s^4*t + 384*ep^6*mWW^10*s^4*t - 234*ep*mtt^5*mWW^4*s^5*t - 3198*ep^2*mtt^5*mWW^4*s^5*t - 16848*ep^3*mtt^5*mWW^4*s^5*t - 42744*ep^4*mtt^5*mWW^4*s^5*t - 52416*ep^5*mtt^5*mWW^4*s^5*t - 24960*ep^6*mtt^5*mWW^4*s^5*t - 12*mtt^4*mWW^5*s^5*t + 238*ep*mtt^4*mWW^5*s^5*t + 4178*ep^2*mtt^4*mWW^5*s^5*t + 23098*ep^3*mtt^4*mWW^5*s^5*t + 61166*ep^4*mtt^4*mWW^5*s^5*t + 79384*ep^5*mtt^4*mWW^5*s^5*t + 40448*ep^6*mtt^4*mWW^5*s^5*t + 20*mtt^3*mWW^6*s^5*t + 142*ep*mtt^3*mWW^6*s^5*t + 437*ep^2*mtt^3*mWW^6*s^5*t + 1378*ep^3*mtt^3*mWW^6*s^5*t + 965*ep^4*mtt^3*mWW^6*s^5*t - 5306*ep^5*mtt^3*mWW^6*s^5*t - 7224*ep^6*mtt^3*mWW^6*s^5*t - 4*mtt^2*mWW^7*s^5*t - 90*ep*mtt^2*mWW^7*s^5*t - 1095*ep^2*mtt^2*mWW^7*s^5*t - 7356*ep^3*mtt^2*mWW^7*s^5*t - 21261*ep^4*mtt^2*mWW^7*s^5*t - 25842*ep^5*mtt^2*mWW^7*s^5*t - 10568*ep^6*mtt^2*mWW^7*s^5*t - 4*mtt*mWW^8*s^5*t - 56*ep*mtt*mWW^8*s^5*t - 358*ep^2*mtt*mWW^8*s^5*t - 596*ep^3*mtt*mWW^8*s^5*t + 866*ep^4*mtt*mWW^8*s^5*t + 2884*ep^5*mtt*mWW^8*s^5*t + 1728*ep^6*mtt*mWW^8*s^5*t + 36*ep*mtt^4*mWW^4*s^6*t + 492*ep^2*mtt^4*mWW^4*s^6*t + 2592*ep^3*mtt^4*mWW^4*s^6*t + 6576*ep^4*mtt^4*mWW^4*s^6*t + 8064*ep^5*mtt^4*mWW^4*s^6*t + 3840*ep^6*mtt^4*mWW^4*s^6*t - 60*ep*mtt^3*mWW^5*s^6*t - 702*ep^2*mtt^3*mWW^5*s^6*t - 3324*ep^3*mtt^3*mWW^5*s^6*t - 8142*ep^4*mtt^3*mWW^5*s^6*t - 10260*ep^5*mtt^3*mWW^5*s^6*t - 5232*ep^6*mtt^3*mWW^5*s^6*t + 12*ep*mtt^2*mWW^6*s^6*t + 24*ep^2*mtt^2*mWW^6*s^6*t - 552*ep^3*mtt^2*mWW^6*s^6*t - 2196*ep^4*mtt^2*mWW^6*s^6*t - 2520*ep^5*mtt^2*mWW^6*s^6*t - 672*ep^6*mtt^2*mWW^6*s^6*t + 12*ep*mtt*mWW^7*s^6*t + 186*ep^2*mtt*mWW^7*s^6*t + 1284*ep^3*mtt*mWW^7*s^6*t + 3762*ep^4*mtt*mWW^7*s^6*t + 4716*ep^5*mtt*mWW^7*s^6*t + 2064*ep^6*mtt*mWW^7*s^6*t + 18*mtt^9*mWW^4*t^2 - 222*ep*mtt^9*mWW^4*t^2 - 4494*ep^2*mtt^9*mWW^4*t^2 - 24522*ep^3*mtt^9*mWW^4*t^2 - 61032*ep^4*mtt^9*mWW^4*t^2 - 72456*ep^5*mtt^9*mWW^4*t^2 - 33312*ep^6*mtt^9*mWW^4*t^2 - 288*mtt^8*mWW^5*t^2 - 3108*ep*mtt^8*mWW^5*t^2 - 10962*ep^2*mtt^8*mWW^5*t^2 - 7914*ep^3*mtt^8*mWW^5*t^2 + 35208*ep^4*mtt^8*mWW^5*t^2 + 78360*ep^5*mtt^8*mWW^5*t^2 + 46944*ep^6*mtt^8*mWW^5*t^2 + 744*mtt^7*mWW^6*t^2 + 10422*ep*mtt^7*mWW^6*t^2 + 58659*ep^2*mtt^7*mWW^6*t^2 + 169806*ep^3*mtt^7*mWW^6*t^2 + 266691*ep^4*mtt^7*mWW^6*t^2 + 215250*ep^5*mtt^7*mWW^6*t^2 + 69528*ep^6*mtt^7*mWW^6*t^2 - 726*mtt^6*mWW^7*t^2 - 11088*ep*mtt^6*mWW^7*t^2 - 68643*ep^2*mtt^6*mWW^7*t^2 - 220950*ep^3*mtt^6*mWW^7*t^2 - 391479*ep^4*mtt^6*mWW^7*t^2 - 363402*ep^5*mtt^6*mWW^7*t^2 - 138552*ep^6*mtt^6*mWW^7*t^2 + 138*mtt^5*mWW^8*t^2 + 2364*ep*mtt^5*mWW^8*t^2 + 15996*ep^2*mtt^5*mWW^8*t^2 + 55338*ep^3*mtt^5*mWW^8*t^2 + 104724*ep^4*mtt^5*mWW^8*t^2 + 104064*ep^5*mtt^5*mWW^8*t^2 + 42816*ep^6*mtt^5*mWW^8*t^2 + 114*mtt^4*mWW^9*t^2 + 1632*ep*mtt^4*mWW^9*t^2 + 9444*ep^2*mtt^4*mWW^9*t^2 + 28242*ep^3*mtt^4*mWW^9*t^2 + 45888*ep^4*mtt^4*mWW^9*t^2 + 38184*ep^5*mtt^4*mWW^9*t^2 + 12576*ep^6*mtt^4*mWW^9*t^2 + 36*ep*mtt^9*mWW^3*s*t^2 + 492*ep^2*mtt^9*mWW^3*s*t^2 + 2592*ep^3*mtt^9*mWW^3*s*t^2 + 6576*ep^4*mtt^9*mWW^3*s*t^2 + 8064*ep^5*mtt^9*mWW^3*s*t^2 + 3840*ep^6*mtt^9*mWW^3*s*t^2 - 72*mtt^8*mWW^4*s*t^2 + 1218*ep*mtt^8*mWW^4*s*t^2 + 22278*ep^2*mtt^8*mWW^4*s*t^2 + 119196*ep^3*mtt^8*mWW^4*s*t^2 + 292752*ep^4*mtt^8*mWW^4*s*t^2 + 343032*ep^5*mtt^8*mWW^4*s*t^2 + 155616*ep^6*mtt^8*mWW^4*s*t^2 + 1072*mtt^7*mWW^5*s*t^2 + 10918*ep*mtt^7*mWW^5*s*t^2 + 31235*ep^2*mtt^7*mWW^5*s*t^2 - 22180*ep^3*mtt^7*mWW^5*s*t^2 - 259659*ep^4*mtt^7*mWW^5*s*t^2 - 442698*ep^5*mtt^7*mWW^5*s*t^2 - 242808*ep^6*mtt^7*mWW^5*s*t^2 - 2484*mtt^6*mWW^6*s*t^2 - 34704*ep*mtt^6*mWW^6*s*t^2 - 191888*ep^2*mtt^6*mWW^6*s*t^2 - 535608*ep^3*mtt^6*mWW^6*s*t^2 - 793732*ep^4*mtt^6*mWW^6*s*t^2 - 586648*ep^5*mtt^6*mWW^6*s*t^2 - 164896*ep^6*mtt^6*mWW^6*s*t^2 + 2162*mtt^5*mWW^7*s*t^2 + 33310*ep*mtt^5*mWW^7*s*t^2 + 207051*ep^2*mtt^5*mWW^7*s*t^2 + 666166*ep^3*mtt^5*mWW^7*s*t^2 + 1175361*ep^4*mtt^5*mWW^7*s*t^2 + 1082566*ep^5*mtt^5*mWW^7*s*t^2 + 407944*ep^6*mtt^5*mWW^7*s*t^2 - 368*mtt^4*mWW^8*s*t^2 - 6082*ep*mtt^4*mWW^8*s*t^2 - 40344*ep^2*mtt^4*mWW^8*s*t^2 - 138788*ep^3*mtt^4*mWW^8*s*t^2 - 264130*ep^4*mtt^4*mWW^8*s*t^2 - 265332*ep^5*mtt^4*mWW^8*s*t^2 - 110256*ep^6*mtt^4*mWW^8*s*t^2 - 310*mtt^3*mWW^9*s*t^2 - 4644*ep*mtt^3*mWW^9*s*t^2 - 27984*ep^2*mtt^3*mWW^9*s*t^2 - 86766*ep^3*mtt^3*mWW^9*s*t^2 - 146224*ep^4*mtt^3*mWW^9*s*t^2 - 127448*ep^5*mtt^3*mWW^9*s*t^2 - 45024*ep^6*mtt^3*mWW^9*s*t^2 - 52*ep*mtt^2*mWW^10*s*t^2 - 720*ep^2*mtt^2*mWW^10*s*t^2 - 3700*ep^3*mtt^2*mWW^10*s*t^2 - 8760*ep^4*mtt^2*mWW^10*s*t^2 - 9568*ep^5*mtt^2*mWW^10*s*t^2 - 3840*ep^6*mtt^2*mWW^10*s*t^2 - 180*ep*mtt^8*mWW^3*s^2*t^2 - 2460*ep^2*mtt^8*mWW^3*s^2*t^2 - 12960*ep^3*mtt^8*mWW^3*s^2*t^2 - 32880*ep^4*mtt^8*mWW^3*s^2*t^2 - 40320*ep^5*mtt^8*mWW^3*s^2*t^2 - 19200*ep^6*mtt^8*mWW^3*s^2*t^2 + 108*mtt^7*mWW^4*s^2*t^2 - 2640*ep*mtt^7*mWW^4*s^2*t^2 - 44190*ep^2*mtt^7*mWW^4*s^2*t^2 - 232224*ep^3*mtt^7*mWW^4*s^2*t^2 - 562746*ep^4*mtt^7*mWW^4*s^2*t^2 - 649548*ep^5*mtt^7*mWW^4*s^2*t^2 - 289680*ep^6*mtt^7*mWW^4*s^2*t^2 - 1504*mtt^6*mWW^5*s^2*t^2 - 13706*ep*mtt^6*mWW^5*s^2*t^2 - 21388*ep^2*mtt^6*mWW^5*s^2*t^2 + 150762*ep^3*mtt^6*mWW^5*s^2*t^2 + 663232*ep^4*mtt^6*mWW^5*s^2*t^2 + 974564*ep^5*mtt^6*mWW^5*s^2*t^2 + 500800*ep^6*mtt^6*mWW^5*s^2*t^2 + 3116*mtt^5*mWW^6*s^2*t^2 + 42788*ep*mtt^5*mWW^6*s^2*t^2 + 229018*ep^2*mtt^5*mWW^6*s^2*t^2 + 598958*ep^3*mtt^5*mWW^6*s^2*t^2 + 786776*ep^4*mtt^5*mWW^6*s^2*t^2 + 458236*ep^5*mtt^5*mWW^6*s^2*t^2 + 67488*ep^6*mtt^5*mWW^6*s^2*t^2 - 2306*mtt^4*mWW^7*s^2*t^2 - 35022*ep*mtt^4*mWW^7*s^2*t^2 - 213419*ep^2*mtt^4*mWW^7*s^2*t^2 - 667062*ep^3*mtt^4*mWW^7*s^2*t^2 - 1132077*ep^4*mtt^4*mWW^7*s^2*t^2 - 993810*ep^5*mtt^4*mWW^7*s^2*t^2 - 354392*ep^6*mtt^4*mWW^7*s^2*t^2 + 308*mtt^3*mWW^8*s^2*t^2 + 4465*ep*mtt^3*mWW^8*s^2*t^2 + 23997*ep^2*mtt^3*mWW^8*s^2*t^2 + 60685*ep^3*mtt^3*mWW^8*s^2*t^2 + 75059*ep^4*mtt^3*mWW^8*s^2*t^2 + 42034*ep^5*mtt^3*mWW^8*s^2*t^2 + 8600*ep^6*mtt^3*mWW^8*s^2*t^2 + 278*mtt^2*mWW^9*s^2*t^2 + 4371*ep*mtt^2*mWW^9*s^2*t^2 + 28922*ep^2*mtt^2*mWW^9*s^2*t^2 + 101989*ep^3*mtt^2*mWW^9*s^2*t^2 + 199276*ep^4*mtt^2*mWW^9*s^2*t^2 + 202332*ep^5*mtt^2*mWW^9*s^2*t^2 + 82736*ep^6*mtt^2*mWW^9*s^2*t^2 + 68*ep*mtt*mWW^10*s^2*t^2 + 1152*ep^2*mtt*mWW^10*s^2*t^2 + 7052*ep^3*mtt*mWW^10*s^2*t^2 + 18960*ep^4*mtt*mWW^10*s^2*t^2 + 22928*ep^5*mtt*mWW^10*s^2*t^2 + 10176*ep^6*mtt*mWW^10*s^2*t^2 + 360*ep*mtt^7*mWW^3*s^3*t^2 + 4920*ep^2*mtt^7*mWW^3*s^3*t^2 + 25920*ep^3*mtt^7*mWW^3*s^3*t^2 + 65760*ep^4*mtt^7*mWW^3*s^3*t^2 + 80640*ep^5*mtt^7*mWW^3*s^3*t^2 + 38400*ep^6*mtt^7*mWW^3*s^3*t^2 - 72*mtt^6*mWW^4*s^3*t^2 + 2820*ep*mtt^6*mWW^4*s^3*t^2 + 43860*ep^2*mtt^6*mWW^4*s^3*t^2 + 227376*ep^3*mtt^6*mWW^4*s^3*t^2 + 544104*ep^4*mtt^6*mWW^4*s^3*t^2 + 616992*ep^5*mtt^6*mWW^4*s^3*t^2 + 268800*ep^6*mtt^6*mWW^4*s^3*t^2 + 960*mtt^5*mWW^5*s^3*t^2 + 6468*ep*mtt^5*mWW^5*s^3*t^2 - 17516*ep^2*mtt^5*mWW^5*s^3*t^2 - 260932*ep^3*mtt^5*mWW^5*s^3*t^2 - 832824*ep^4*mtt^5*mWW^5*s^3*t^2 - 1103780*ep^5*mtt^5*mWW^5*s^3*t^2 - 536080*ep^6*mtt^5*mWW^5*s^3*t^2 - 1788*mtt^4*mWW^6*s^3*t^2 - 23140*ep*mtt^4*mWW^6*s^3*t^2 - 112680*ep^2*mtt^4*mWW^6*s^3*t^2 - 238998*ep^3*mtt^4*mWW^6*s^3*t^2 - 168802*ep^4*mtt^4*mWW^6*s^3*t^2 + 99300*ep^5*mtt^4*mWW^6*s^3*t^2 + 137616*ep^6*mtt^4*mWW^6*s^3*t^2 + 1046*mtt^3*mWW^7*s^3*t^2 + 15095*ep*mtt^3*mWW^7*s^3*t^2 + 87652*ep^2*mtt^3*mWW^7*s^3*t^2 + 260313*ep^3*mtt^3*mWW^7*s^3*t^2 + 414658*ep^4*mtt^3*mWW^7*s^3*t^2 + 335052*ep^5*mtt^3*mWW^7*s^3*t^2 + 107632*ep^6*mtt^3*mWW^7*s^3*t^2 - 64*mtt^2*mWW^8*s^3*t^2 - 498*ep*mtt^2*mWW^8*s^3*t^2 + 750*ep^2*mtt^2*mWW^8*s^3*t^2 + 12116*ep^3*mtt^2*mWW^8*s^3*t^2 + 31036*ep^4*mtt^2*mWW^8*s^3*t^2 + 28968*ep^5*mtt^2*mWW^8*s^3*t^2 + 6944*ep^6*mtt^2*mWW^8*s^3*t^2 - 82*mtt*mWW^9*s^3*t^2 - 1149*ep*mtt*mWW^9*s^3*t^2 - 7338*ep^2*mtt*mWW^9*s^3*t^2 - 26695*ep^3*mtt*mWW^9*s^3*t^2 - 54732*ep^4*mtt*mWW^9*s^3*t^2 - 57188*ep^5*mtt*mWW^9*s^3*t^2 - 23120*ep^6*mtt*mWW^9*s^3*t^2 + 8*ep*mWW^10*s^3*t^2 + 88*ep^2*mWW^10*s^3*t^2 + 360*ep^3*mWW^10*s^3*t^2 + 680*ep^4*mWW^10*s^3*t^2 + 592*ep^5*mWW^10*s^3*t^2 + 192*ep^6*mWW^10*s^3*t^2 - 360*ep*mtt^6*mWW^3*s^4*t^2 - 4920*ep^2*mtt^6*mWW^3*s^4*t^2 - 25920*ep^3*mtt^6*mWW^3*s^4*t^2 - 65760*ep^4*mtt^6*mWW^3*s^4*t^2 - 80640*ep^5*mtt^6*mWW^3*s^4*t^2 - 38400*ep^6*mtt^6*mWW^3*s^4*t^2 + 18*mtt^5*mWW^4*s^4*t^2 - 1470*ep*mtt^5*mWW^4*s^4*t^2 - 21810*ep^2*mtt^5*mWW^4*s^4*t^2 - 112914*ep^3*mtt^5*mWW^4*s^4*t^2 - 267876*ep^4*mtt^5*mWW^4*s^4*t^2 - 297168*ep^5*mtt^5*mWW^4*s^4*t^2 - 124800*ep^6*mtt^5*mWW^4*s^4*t^2 - 256*mtt^4*mWW^5*s^4*t^2 + 134*ep*mtt^4*mWW^5*s^4*t^2 + 30362*ep^2*mtt^4*mWW^5*s^4*t^2 + 205668*ep^3*mtt^4*mWW^5*s^4*t^2 + 559584*ep^4*mtt^4*mWW^5*s^4*t^2 + 688420*ep^5*mtt^4*mWW^5*s^4*t^2 + 317600*ep^6*mtt^4*mWW^5*s^4*t^2 + 444*mtt^3*mWW^6*s^4*t^2 + 4640*ep*mtt^3*mWW^6*s^4*t^2 + 13497*ep^2*mtt^3*mWW^6*s^4*t^2 - 19946*ep^3*mtt^3*mWW^6*s^4*t^2 - 168265*ep^4*mtt^3*mWW^6*s^4*t^2 - 289026*ep^5*mtt^3*mWW^6*s^4*t^2 - 159944*ep^6*mtt^3*mWW^6*s^4*t^2 - 192*mtt^2*mWW^7*s^4*t^2 - 2449*ep*mtt^2*mWW^7*s^4*t^2 - 12294*ep^2*mtt^2*mWW^7*s^4*t^2 - 27899*ep^3*mtt^2*mWW^7*s^4*t^2 - 21946*ep^4*mtt^2*mWW^7*s^4*t^2 + 10812*ep^5*mtt^2*mWW^7*s^4*t^2 + 16912*ep^6*mtt^2*mWW^7*s^4*t^2 - 14*mtt*mWW^8*s^4*t^2 - 419*ep*mtt*mWW^8*s^4*t^2 - 4091*ep^2*mtt*mWW^8*s^4*t^2 - 16705*ep^3*mtt*mWW^8*s^4*t^2 - 33241*ep^4*mtt*mWW^8*s^4*t^2 - 32094*ep^5*mtt*mWW^8*s^4*t^2 - 11944*ep^6*mtt*mWW^8*s^4*t^2 - 112*ep*mWW^9*s^4*t^2 - 1320*ep^2*mWW^9*s^4*t^2 - 5560*ep^3*mWW^9*s^4*t^2 - 10848*ep^4*mWW^9*s^4*t^2 - 9952*ep^5*mWW^9*s^4*t^2 - 3456*ep^6*mWW^9*s^4*t^2 + 180*ep*mtt^5*mWW^3*s^5*t^2 + 2460*ep^2*mtt^5*mWW^3*s^5*t^2 + 12960*ep^3*mtt^5*mWW^3*s^5*t^2 + 32880*ep^4*mtt^5*mWW^3*s^5*t^2 + 40320*ep^5*mtt^5*mWW^3*s^5*t^2 + 19200*ep^6*mtt^5*mWW^3*s^5*t^2 + 282*ep*mtt^4*mWW^4*s^5*t^2 + 4374*ep^2*mtt^4*mWW^4*s^5*t^2 + 23748*ep^3*mtt^4*mWW^4*s^5*t^2 + 56856*ep^4*mtt^4*mWW^4*s^5*t^2 + 61128*ep^5*mtt^4*mWW^4*s^5*t^2 + 23712*ep^6*mtt^4*mWW^4*s^5*t^2 + 16*mtt^3*mWW^5*s^5*t^2 - 790*ep*mtt^3*mWW^5*s^5*t^2 - 13027*ep^2*mtt^3*mWW^5*s^5*t^2 - 73204*ep^3*mtt^3*mWW^5*s^5*t^2 - 186577*ep^4*mtt^3*mWW^5*s^5*t^2 - 220426*ep^5*mtt^3*mWW^5*s^5*t^2 - 97784*ep^6*mtt^3*mWW^5*s^5*t^2 - 32*mtt^2*mWW^6*s^5*t^2 + 54*ep*mtt^2*mWW^6*s^5*t^2 + 4180*ep^2*mtt^2*mWW^6*s^5*t^2 + 30336*ep^3*mtt^2*mWW^6*s^5*t^2 + 89734*ep^4*mtt^2*mWW^6*s^5*t^2 + 118404*ep^5*mtt^2*mWW^6*s^5*t^2 + 57360*ep^6*mtt^2*mWW^6*s^5*t^2 + 16*mtt*mWW^7*s^5*t^2 + 274*ep*mtt*mWW^7*s^5*t^2 + 2157*ep^2*mtt*mWW^7*s^5*t^2 + 7456*ep^3*mtt*mWW^7*s^5*t^2 + 11139*ep^4*mtt*mWW^7*s^5*t^2 + 5758*ep^5*mtt*mWW^7*s^5*t^2 - 184*ep^6*mtt*mWW^7*s^5*t^2 - 36*ep*mtt^4*mWW^3*s^6*t^2 - 492*ep^2*mtt^4*mWW^3*s^6*t^2 - 2592*ep^3*mtt^4*mWW^3*s^6*t^2 - 6576*ep^4*mtt^4*mWW^3*s^6*t^2 - 8064*ep^5*mtt^4*mWW^3*s^6*t^2 - 3840*ep^6*mtt^4*mWW^3*s^6*t^2 + 12*ep*mtt^3*mWW^4*s^6*t^2 - 18*ep^2*mtt^3*mWW^4*s^6*t^2 - 660*ep^3*mtt^3*mWW^4*s^6*t^2 - 2058*ep^4*mtt^3*mWW^4*s^6*t^2 - 1980*ep^5*mtt^3*mWW^4*s^6*t^2 - 336*ep^6*mtt^3*mWW^4*s^6*t^2 + 84*ep*mtt^2*mWW^5*s^6*t^2 + 1296*ep^2*mtt^2*mWW^5*s^6*t^2 + 7800*ep^3*mtt^2*mWW^5*s^6*t^2 + 21036*ep^4*mtt^2*mWW^5*s^6*t^2 + 25560*ep^5*mtt^2*mWW^5*s^6*t^2 + 11328*ep^6*mtt^2*mWW^5*s^6*t^2 - 60*ep*mtt*mWW^6*s^6*t^2 - 786*ep^2*mtt*mWW^6*s^6*t^2 - 4548*ep^3*mtt*mWW^6*s^6*t^2 - 12402*ep^4*mtt*mWW^6*s^6*t^2 - 15516*ep^5*mtt*mWW^6*s^6*t^2 - 7152*ep^6*mtt*mWW^6*s^6*t^2 - 54*ep*mtt^10*mWW^2*t^3 - 738*ep^2*mtt^10*mWW^2*t^3 - 3888*ep^3*mtt^10*mWW^2*t^3 - 9864*ep^4*mtt^10*mWW^2*t^3 - 12096*ep^5*mtt^10*mWW^2*t^3 - 5760*ep^6*mtt^10*mWW^2*t^3 - 18*mtt^9*mWW^3*t^3 + 240*ep*mtt^9*mWW^3*t^3 + 4332*ep^2*mtt^9*mWW^3*t^3 + 21930*ep^3*mtt^9*mWW^3*t^3 + 51168*ep^4*mtt^9*mWW^3*t^3 + 57480*ep^5*mtt^9*mWW^3*t^3 + 25248*ep^6*mtt^9*mWW^3*t^3 + 384*mtt^8*mWW^4*t^3 + 5160*ep*mtt^8*mWW^4*t^3 + 29076*ep^2*mtt^8*mWW^4*t^3 + 89136*ep^3*mtt^8*mWW^4*t^3 + 156804*ep^4*mtt^8*mWW^4*t^3 + 148920*ep^5*mtt^8*mWW^4*t^3 + 59040*ep^6*mtt^8*mWW^4*t^3 + 66*mtt^7*mWW^5*t^3 + 834*ep*mtt^7*mWW^5*t^3 + 3045*ep^2*mtt^7*mWW^5*t^3 - 402*ep^3*mtt^7*mWW^5*t^3 - 23877*ep^4*mtt^7*mWW^5*t^3 - 47214*ep^5*mtt^7*mWW^5*t^3 - 28392*ep^6*mtt^7*mWW^5*t^3 - 2172*mtt^6*mWW^6*t^3 - 33570*ep*mtt^6*mWW^6*t^3 - 214236*ep^2*mtt^6*mWW^6*t^3 - 722148*ep^3*mtt^6*mWW^6*t^3 - 1352514*ep^4*mtt^6*mWW^6*t^3 - 1331292*ep^5*mtt^6*mWW^6*t^3 - 537168*ep^6*mtt^6*mWW^6*t^3 + 2754*mtt^5*mWW^7*t^3 + 43605*ep*mtt^5*mWW^7*t^3 + 284460*ep^2*mtt^5*mWW^7*t^3 + 978231*ep^3*mtt^5*mWW^7*t^3 + 1867782*ep^4*mtt^5*mWW^7*t^3 + 1875408*ep^5*mtt^5*mWW^7*t^3 + 773280*ep^6*mtt^5*mWW^7*t^3 - 708*mtt^4*mWW^8*t^3 - 11484*ep*mtt^4*mWW^8*t^3 - 76641*ep^2*mtt^4*mWW^8*t^3 - 270150*ep^3*mtt^4*mWW^8*t^3 - 532011*ep^4*mtt^4*mWW^8*t^3 - 556050*ep^5*mtt^4*mWW^8*t^3 - 241176*ep^6*mtt^4*mWW^8*t^3 - 306*mtt^3*mWW^9*t^3 - 4731*ep*mtt^3*mWW^9*t^3 - 29298*ep^2*mtt^3*mWW^9*t^3 - 92709*ep^3*mtt^3*mWW^9*t^3 - 157488*ep^4*mtt^3*mWW^9*t^3 - 135156*ep^5*mtt^3*mWW^9*t^3 - 45072*ep^6*mtt^3*mWW^9*t^3 + 342*ep*mtt^9*mWW^2*s*t^3 + 4674*ep^2*mtt^9*mWW^2*s*t^3 + 24624*ep^3*mtt^9*mWW^2*s*t^3 + 62472*ep^4*mtt^9*mWW^2*s*t^3 + 76608*ep^5*mtt^9*mWW^2*s*t^3 + 36480*ep^6*mtt^9*mWW^2*s*t^3 + 108*mtt^8*mWW^3*s*t^3 - 1230*ep*mtt^8*mWW^3*s*t^3 - 24828*ep^2*mtt^8*mWW^3*s*t^3 - 132078*ep^3*mtt^8*mWW^3*s*t^3 - 318996*ep^4*mtt^8*mWW^3*s*t^3 - 367284*ep^5*mtt^8*mWW^3*s*t^3 - 164112*ep^6*mtt^8*mWW^3*s*t^3 - 1632*mtt^7*mWW^4*s*t^3 - 22704*ep*mtt^7*mWW^4*s*t^3 - 129035*ep^2*mtt^7*mWW^4*s*t^3 - 385788*ep^3*mtt^7*mWW^4*s*t^3 - 642739*ep^4*mtt^7*mWW^4*s*t^3 - 567406*ep^5*mtt^7*mWW^4*s*t^3 - 207496*ep^6*mtt^7*mWW^4*s*t^3 + 476*mtt^6*mWW^5*s*t^3 + 11404*ep*mtt^6*mWW^5*s*t^3 + 96834*ep^2*mtt^6*mWW^5*s*t^3 + 395280*ep^3*mtt^6*mWW^5*s*t^3 + 841038*ep^4*mtt^6*mWW^5*s*t^3 + 901356*ep^5*mtt^6*mWW^5*s*t^3 + 385232*ep^6*mtt^6*mWW^5*s*t^3 + 5202*mtt^5*mWW^6*s*t^3 + 77270*ep*mtt^5*mWW^6*s*t^3 + 472145*ep^2*mtt^5*mWW^6*s*t^3 + 1523204*ep^3*mtt^5*mWW^6*s*t^3 + 2738805*ep^4*mtt^5*mWW^6*s*t^3 + 2601722*ep^5*mtt^5*mWW^6*s*t^3 + 1019032*ep^6*mtt^5*mWW^6*s*t^3 - 6382*mtt^4*mWW^7*s*t^3 - 101348*ep*mtt^4*mWW^7*s*t^3 - 661248*ep^2*mtt^4*mWW^7*s*t^3 - 2267220*ep^3*mtt^4*mWW^7*s*t^3 - 4304642*ep^4*mtt^4*mWW^7*s*t^3 - 4292504*ep^5*mtt^4*mWW^7*s*t^3 - 1758016*ep^6*mtt^4*mWW^7*s*t^3 + 1686*mtt^3*mWW^8*s*t^3 + 26967*ep*mtt^3*mWW^8*s*t^3 + 176330*ep^2*mtt^3*mWW^8*s*t^3 + 608291*ep^3*mtt^3*mWW^8*s*t^3 + 1178706*ep^4*mtt^3*mWW^8*s*t^3 + 1223008*ep^5*mtt^3*mWW^8*s*t^3 + 531232*ep^6*mtt^3*mWW^8*s*t^3 + 542*mtt^2*mWW^9*s*t^3 + 9247*ep*mtt^2*mWW^9*s*t^3 + 63960*ep^2*mtt^2*mWW^9*s*t^3 + 226719*ep^3*mtt^2*mWW^9*s*t^3 + 429400*ep^4*mtt^2*mWW^9*s*t^3 + 409500*ep^5*mtt^2*mWW^9*s*t^3 + 152752*ep^6*mtt^2*mWW^9*s*t^3 + 40*ep*mtt*mWW^10*s*t^3 + 592*ep^2*mtt*mWW^10*s*t^3 + 3176*ep^3*mtt*mWW^10*s*t^3 + 7712*ep^4*mtt*mWW^10*s*t^3 + 8544*ep^5*mtt*mWW^10*s*t^3 + 3456*ep^6*mtt*mWW^10*s*t^3 - 900*ep*mtt^8*mWW^2*s^2*t^3 - 12300*ep^2*mtt^8*mWW^2*s^2*t^3 - 64800*ep^3*mtt^8*mWW^2*s^2*t^3 - 164400*ep^4*mtt^8*mWW^2*s^2*t^3 - 201600*ep^5*mtt^8*mWW^2*s^2*t^3 - 96000*ep^6*mtt^8*mWW^2*s^2*t^3 - 252*mtt^7*mWW^3*s^2*t^3 + 2688*ep*mtt^7*mWW^3*s^2*t^3 + 58386*ep^2*mtt^7*mWW^3*s^2*t^3 + 321984*ep^3*mtt^7*mWW^3*s^2*t^3 + 797718*ep^4*mtt^7*mWW^3*s^2*t^3 + 935556*ep^5*mtt^7*mWW^3*s^2*t^3 + 423600*ep^6*mtt^7*mWW^3*s^2*t^3 + 2652*mtt^6*mWW^4*s^2*t^3 + 37236*ep*mtt^6*mWW^4*s^2*t^3 + 209234*ep^2*mtt^6*mWW^4*s^2*t^3 + 596676*ep^3*mtt^6*mWW^4*s^2*t^3 + 908490*ep^4*mtt^6*mWW^4*s^2*t^3 + 698984*ep^5*mtt^6*mWW^4*s^2*t^3 + 211008*ep^6*mtt^6*mWW^4*s^2*t^3 - 1638*mtt^5*mWW^5*s^2*t^3 - 35198*ep*mtt^5*mWW^5*s^2*t^3 - 280718*ep^2*mtt^5*mWW^5*s^2*t^3 - 1086198*ep^3*mtt^5*mWW^5*s^2*t^3 - 2190332*ep^4*mtt^5*mWW^5*s^2*t^3 - 2220492*ep^5*mtt^5*mWW^5*s^2*t^3 - 896848*ep^6*mtt^5*mWW^5*s^2*t^3 - 4382*mtt^4*mWW^6*s^2*t^3 - 60218*ep*mtt^4*mWW^6*s^2*t^3 - 335318*ep^2*mtt^4*mWW^6*s^2*t^3 - 976534*ep^3*mtt^4*mWW^6*s^2*t^3 - 1590772*ep^4*mtt^4*mWW^6*s^2*t^3 - 1386684*ep^5*mtt^4*mWW^6*s^2*t^3 - 505264*ep^6*mtt^4*mWW^6*s^2*t^3 + 5174*mtt^3*mWW^7*s^2*t^3 + 81036*ep*mtt^3*mWW^7*s^2*t^3 + 524417*ep^2*mtt^3*mWW^7*s^2*t^3 + 1790632*ep^3*mtt^3*mWW^7*s^2*t^3 + 3398063*ep^4*mtt^3*mWW^7*s^2*t^3 + 3392990*ep^5*mtt^3*mWW^7*s^2*t^3 + 1389864*ep^6*mtt^3*mWW^7*s^2*t^3 - 1318*mtt^2*mWW^8*s^2*t^3 - 20510*ep*mtt^2*mWW^8*s^2*t^3 - 131543*ep^2*mtt^2*mWW^8*s^2*t^3 - 447424*ep^3*mtt^2*mWW^8*s^2*t^3 - 862343*ep^4*mtt^2*mWW^8*s^2*t^3 - 897986*ep^5*mtt^2*mWW^8*s^2*t^3 - 393240*ep^6*mtt^2*mWW^8*s^2*t^3 - 236*mtt*mWW^9*s^2*t^3 - 4482*ep*mtt*mWW^9*s^2*t^3 - 36022*ep^2*mtt*mWW^9*s^2*t^3 - 151028*ep^3*mtt*mWW^9*s^2*t^3 - 331968*ep^4*mtt*mWW^9*s^2*t^3 - 357728*ep^5*mtt*mWW^9*s^2*t^3 - 147712*ep^6*mtt*mWW^9*s^2*t^3 + 1260*ep*mtt^7*mWW^2*s^3*t^3 + 17220*ep^2*mtt^7*mWW^2*s^3*t^3 + 90720*ep^3*mtt^7*mWW^2*s^3*t^3 + 230160*ep^4*mtt^7*mWW^2*s^3*t^3 + 282240*ep^5*mtt^7*mWW^2*s^3*t^3 + 134400*ep^6*mtt^7*mWW^2*s^3*t^3 + 288*mtt^6*mWW^3*s^3*t^3 - 3252*ep*mtt^6*mWW^3*s^3*t^3 - 71904*ep^2*mtt^6*mWW^3*s^3*t^3 - 405756*ep^3*mtt^6*mWW^3*s^3*t^3 - 1024272*ep^4*mtt^6*mWW^3*s^3*t^3 - 1218984*ep^5*mtt^6*mWW^3*s^3*t^3 - 558240*ep^6*mtt^6*mWW^3*s^3*t^3 - 2004*mtt^5*mWW^4*s^3*t^3 - 26934*ep*mtt^5*mWW^4*s^3*t^3 - 140362*ep^2*mtt^5*mWW^4*s^3*t^3 - 343806*ep^3*mtt^5*mWW^4*s^3*t^3 - 380766*ep^4*mtt^5*mWW^4*s^3*t^3 - 118168*ep^5*mtt^5*mWW^4*s^3*t^3 + 48768*ep^6*mtt^5*mWW^4*s^3*t^3 + 1596*mtt^4*mWW^5*s^3*t^3 + 33570*ep*mtt^4*mWW^5*s^3*t^3 + 266258*ep^2*mtt^4*mWW^5*s^3*t^3 + 1019286*ep^3*mtt^4*mWW^5*s^3*t^3 + 2011314*ep^4*mtt^4*mWW^5*s^3*t^3 + 1972576*ep^5*mtt^4*mWW^5*s^3*t^3 + 763232*ep^6*mtt^4*mWW^5*s^3*t^3 + 1648*mtt^3*mWW^6*s^3*t^3 + 18938*ep*mtt^3*mWW^6*s^3*t^3 + 75492*ep^2*mtt^3*mWW^6*s^3*t^3 + 96946*ep^3*mtt^3*mWW^6*s^3*t^3 - 78488*ep^4*mtt^3*mWW^6*s^3*t^3 - 279012*ep^5*mtt^3*mWW^6*s^3*t^3 - 173840*ep^6*mtt^3*mWW^6*s^3*t^3 - 1868*mtt^2*mWW^7*s^3*t^3 - 28023*ep*mtt^2*mWW^7*s^3*t^3 - 172702*ep^2*mtt^2*mWW^7*s^3*t^3 - 545751*ep^3*mtt^2*mWW^7*s^3*t^3 - 934896*ep^4*mtt^2*mWW^7*s^3*t^3 - 827360*ep^5*mtt^2*mWW^7*s^3*t^3 - 295232*ep^6*mtt^2*mWW^7*s^3*t^3 + 340*mtt*mWW^8*s^3*t^3 + 4573*ep*mtt*mWW^8*s^3*t^3 + 26770*ep^2*mtt*mWW^8*s^3*t^3 + 88437*ep^3*mtt*mWW^8*s^3*t^3 + 170920*ep^4*mtt*mWW^8*s^3*t^3 + 177580*ep^5*mtt*mWW^8*s^3*t^3 + 75248*ep^6*mtt*mWW^8*s^3*t^3 - 84*ep*mWW^9*s^3*t^3 - 916*ep^2*mWW^9*s^3*t^3 - 3736*ep^3*mWW^9*s^3*t^3 - 7112*ep^4*mWW^9*s^3*t^3 - 6320*ep^5*mWW^9*s^3*t^3 - 2112*ep^6*mWW^9*s^3*t^3 - 990*ep*mtt^6*mWW^2*s^4*t^3 - 13530*ep^2*mtt^6*mWW^2*s^4*t^3 - 71280*ep^3*mtt^6*mWW^2*s^4*t^3 - 180840*ep^4*mtt^6*mWW^2*s^4*t^3 - 221760*ep^5*mtt^6*mWW^2*s^4*t^3 - 105600*ep^6*mtt^6*mWW^2*s^4*t^3 - 162*mtt^5*mWW^3*s^4*t^3 + 2328*ep*mtt^5*mWW^3*s^4*t^3 + 48696*ep^2*mtt^5*mWW^3*s^4*t^3 + 277194*ep^3*mtt^5*mWW^3*s^4*t^3 + 708948*ep^4*mtt^5*mWW^3*s^4*t^3 + 854256*ep^5*mtt^5*mWW^3*s^4*t^3 + 395520*ep^6*mtt^5*mWW^3*s^4*t^3 + 660*mtt^4*mWW^4*s^4*t^3 + 7056*ep*mtt^4*mWW^4*s^4*t^3 + 22138*ep^2*mtt^4*mWW^4*s^4*t^3 - 14184*ep^3*mtt^4*mWW^4*s^4*t^3 - 201878*ep^4*mtt^4*mWW^4*s^4*t^3 - 367344*ep^5*mtt^4*mWW^4*s^4*t^3 - 211232*ep^6*mtt^4*mWW^4*s^4*t^3 - 512*mtt^3*mWW^5*s^4*t^3 - 11200*ep*mtt^3*mWW^5*s^4*t^3 - 92233*ep^2*mtt^3*mWW^5*s^4*t^3 - 357944*ep^3*mtt^3*mWW^5*s^4*t^3 - 696041*ep^4*mtt^3*mWW^5*s^4*t^3 - 653730*ep^5*mtt^3*mWW^5*s^4*t^3 - 235384*ep^6*mtt^3*mWW^5*s^4*t^3 - 308*mtt^2*mWW^6*s^4*t^3 - 2352*ep*mtt^2*mWW^6*s^4*t^3 + 1320*ep^2*mtt^2*mWW^6*s^4*t^3 + 59078*ep^3*mtt^2*mWW^6*s^4*t^3 + 192878*ep^4*mtt^2*mWW^6*s^4*t^3 + 243352*ep^5*mtt^2*mWW^6*s^4*t^3 + 110112*ep^6*mtt^2*mWW^6*s^4*t^3 + 322*mtt*mWW^7*s^4*t^3 + 4838*ep*mtt*mWW^7*s^4*t^3 + 30297*ep^2*mtt*mWW^7*s^4*t^3 + 95152*ep^3*mtt*mWW^7*s^4*t^3 + 157637*ep^4*mtt*mWW^7*s^4*t^3 + 131466*ep^5*mtt*mWW^7*s^4*t^3 + 43128*ep^6*mtt*mWW^7*s^4*t^3 + 344*ep*mWW^8*s^4*t^3 + 3936*ep^2*mWW^8*s^4*t^3 + 16328*ep^3*mWW^8*s^4*t^3 + 31584*ep^4*mWW^8*s^4*t^3 + 28832*ep^5*mWW^8*s^4*t^3 + 9984*ep^6*mWW^8*s^4*t^3 + 414*ep*mtt^5*mWW^2*s^5*t^3 + 5658*ep^2*mtt^5*mWW^2*s^5*t^3 + 29808*ep^3*mtt^5*mWW^2*s^5*t^3 + 75624*ep^4*mtt^5*mWW^2*s^5*t^3 + 92736*ep^5*mtt^5*mWW^2*s^5*t^3 + 44160*ep^6*mtt^5*mWW^2*s^5*t^3 + 36*mtt^4*mWW^3*s^5*t^3 - 942*ep*mtt^4*mWW^3*s^5*t^3 - 17076*ep^2*mtt^4*mWW^3*s^5*t^3 - 96246*ep^3*mtt^4*mWW^3*s^5*t^3 - 247980*ep^4*mtt^4*mWW^3*s^5*t^3 - 302244*ep^5*mtt^4*mWW^3*s^5*t^3 - 141648*ep^6*mtt^4*mWW^3*s^5*t^3 - 60*mtt^3*mWW^4*s^5*t^3 + 306*ep*mtt^3*mWW^4*s^5*t^3 + 10593*ep^2*mtt^3*mWW^4*s^5*t^3 + 67206*ep^3*mtt^3*mWW^4*s^5*t^3 + 184965*ep^4*mtt^3*mWW^4*s^5*t^3 + 236766*ep^5*mtt^3*mWW^4*s^5*t^3 + 115368*ep^6*mtt^3*mWW^4*s^5*t^3 + 12*mtt^2*mWW^5*s^5*t^3 + 566*ep*mtt^2*mWW^5*s^5*t^3 + 6580*ep^2*mtt^2*mWW^5*s^5*t^3 + 28526*ep^3*mtt^2*mWW^5*s^5*t^3 + 53284*ep^4*mtt^2*mWW^5*s^5*t^3 + 40844*ep^5*mtt^2*mWW^5*s^5*t^3 + 8656*ep^6*mtt^2*mWW^5*s^5*t^3 + 12*mtt*mWW^6*s^5*t^3 - 344*ep*mtt*mWW^6*s^5*t^3 - 5971*ep^2*mtt*mWW^6*s^5*t^3 - 31238*ep^3*mtt*mWW^6*s^5*t^3 - 71941*ep^4*mtt*mWW^6*s^5*t^3 - 75878*ep^5*mtt*mWW^6*s^5*t^3 - 29992*ep^6*mtt*mWW^6*s^5*t^3 - 72*ep*mtt^4*mWW^2*s^6*t^3 - 984*ep^2*mtt^4*mWW^2*s^6*t^3 - 5184*ep^3*mtt^4*mWW^2*s^6*t^3 - 13152*ep^4*mtt^4*mWW^2*s^6*t^3 - 16128*ep^5*mtt^4*mWW^2*s^6*t^3 - 7680*ep^6*mtt^4*mWW^2*s^6*t^3 + 168*ep*mtt^3*mWW^3*s^6*t^3 + 2394*ep^2*mtt^3*mWW^3*s^6*t^3 + 12972*ep^3*mtt^3*mWW^3*s^6*t^3 + 33414*ep^4*mtt^3*mWW^3*s^6*t^3 + 41220*ep^5*mtt^3*mWW^3*s^6*t^3 + 19632*ep^6*mtt^3*mWW^3*s^6*t^3 - 120*ep*mtt^2*mWW^4*s^6*t^3 - 1644*ep^2*mtt^2*mWW^4*s^6*t^3 - 9240*ep^3*mtt^2*mWW^4*s^6*t^3 - 24876*ep^4*mtt^2*mWW^4*s^6*t^3 - 31752*ep^5*mtt^2*mWW^4*s^6*t^3 - 15456*ep^6*mtt^2*mWW^4*s^6*t^3 + 24*ep*mtt*mWW^5*s^6*t^3 + 234*ep^2*mtt*mWW^5*s^6*t^3 + 1452*ep^3*mtt*mWW^5*s^6*t^3 + 4614*ep^4*mtt*mWW^5*s^6*t^3 + 6660*ep^5*mtt*mWW^5*s^6*t^3 + 3504*ep^6*mtt*mWW^5*s^6*t^3 - 18*mtt^9*mWW^2*t^4 - 210*ep*mtt^9*mWW^2*t^4 - 114*ep^2*mtt^9*mWW^2*t^4 + 5946*ep^3*mtt^9*mWW^2*t^4 + 25320*ep^4*mtt^9*mWW^2*t^4 + 39624*ep^5*mtt^9*mWW^2*t^4 + 21792*ep^6*mtt^9*mWW^2*t^4 - 576*mtt^8*mWW^3*t^4 - 8232*ep*mtt^8*mWW^3*t^4 - 48666*ep^2*mtt^8*mWW^3*t^4 - 153330*ep^3*mtt^8*mWW^3*t^4 - 272244*ep^4*mtt^8*mWW^3*t^4 - 258288*ep^5*mtt^8*mWW^3*t^4 - 102144*ep^6*mtt^8*mWW^3*t^4 - 282*mtt^7*mWW^4*t^4 - 3240*ep*mtt^7*mWW^4*t^4 - 16407*ep^2*mtt^7*mWW^4*t^4 - 50286*ep^3*mtt^7*mWW^4*t^4 - 97131*ep^4*mtt^7*mWW^4*t^4 - 105090*ep^5*mtt^7*mWW^4*t^4 - 47064*ep^6*mtt^7*mWW^4*t^4 + 2604*mtt^6*mWW^5*t^4 + 35868*ep*mtt^6*mWW^5*t^4 + 204198*ep^2*mtt^6*mWW^5*t^4 + 620370*ep^3*mtt^6*mWW^5*t^4 + 1063896*ep^4*mtt^6*mWW^5*t^4 + 975912*ep^5*mtt^6*mWW^5*t^4 + 373152*ep^6*mtt^6*mWW^5*t^4 + 180*mtt^5*mWW^6*t^4 + 8346*ep*mtt^5*mWW^6*t^4 + 88857*ep^2*mtt^5*mWW^6*t^4 + 411300*ep^3*mtt^5*mWW^6*t^4 + 952491*ep^4*mtt^5*mWW^6*t^4 + 1084650*ep^5*mtt^5*mWW^6*t^4 + 483576*ep^6*mtt^5*mWW^6*t^4 - 4194*mtt^4*mWW^7*t^4 - 70260*ep*mtt^4*mWW^7*t^4 - 479391*ep^2*mtt^4*mWW^7*t^4 - 1702758*ep^3*mtt^4*mWW^7*t^4 - 3317979*ep^4*mtt^4*mWW^7*t^4 - 3363714*ep^5*mtt^4*mWW^7*t^4 - 1387224*ep^6*mtt^4*mWW^7*t^4 + 1944*mtt^3*mWW^8*t^4 + 32163*ep*mtt^3*mWW^8*t^4 + 215967*ep^2*mtt^3*mWW^8*t^4 + 754569*ep^3*mtt^3*mWW^8*t^4 + 1451103*ep^4*mtt^3*mWW^8*t^4 + 1460982*ep^5*mtt^3*mWW^8*t^4 + 603432*ep^6*mtt^3*mWW^8*t^4 + 342*mtt^2*mWW^9*t^4 + 5565*ep*mtt^2*mWW^9*t^4 + 35556*ep^2*mtt^2*mWW^9*t^4 + 114189*ep^3*mtt^2*mWW^9*t^4 + 194544*ep^4*mtt^2*mWW^9*t^4 + 165924*ep^5*mtt^2*mWW^9*t^4 + 54480*ep^6*mtt^2*mWW^9*t^4 + 96*mtt^8*mWW^2*s*t^4 + 1030*ep*mtt^8*mWW^2*s*t^4 + 74*ep^2*mtt^8*mWW^2*s*t^4 - 31940*ep^3*mtt^8*mWW^2*s*t^4 - 131920*ep^4*mtt^8*mWW^2*s*t^4 - 205664*ep^5*mtt^8*mWW^2*s*t^4 - 113536*ep^6*mtt^8*mWW^2*s*t^4 + 2096*mtt^7*mWW^3*s*t^4 + 33152*ep*mtt^7*mWW^3*s*t^4 + 214739*ep^2*mtt^7*mWW^3*s*t^4 + 728766*ep^3*mtt^7*mWW^3*s*t^4 + 1366761*ep^4*mtt^7*mWW^3*s*t^4 + 1345678*ep^5*mtt^7*mWW^3*s*t^4 + 544808*ep^6*mtt^7*mWW^3*s*t^4 + 808*mtt^6*mWW^4*s*t^4 + 6970*ep*mtt^6*mWW^4*s*t^4 + 19306*ep^2*mtt^6*mWW^4*s*t^4 + 17948*ep^3*mtt^6*mWW^4*s*t^4 + 5096*ep^4*mtt^6*mWW^4*s*t^4 + 16708*ep^5*mtt^6*mWW^4*s*t^4 + 19344*ep^6*mtt^6*mWW^4*s*t^4 - 8140*mtt^5*mWW^5*s*t^4 - 120036*ep*mtt^5*mWW^5*s*t^4 - 735527*ep^2*mtt^5*mWW^5*s*t^4 - 2402570*ep^3*mtt^5*mWW^5*s*t^4 - 4400953*ep^4*mtt^5*mWW^5*s*t^4 - 4269254*ep^5*mtt^5*mWW^5*s*t^4 - 1706760*ep^6*mtt^5*mWW^5*s*t^4 + 2602*mtt^4*mWW^6*s*t^4 + 38068*ep*mtt^4*mWW^6*s*t^4 + 232148*ep^2*mtt^4*mWW^6*s*t^4 + 764692*ep^3*mtt^4*mWW^6*s*t^4 + 1443954*ep^4*mtt^4*mWW^6*s*t^4 + 1474912*ep^5*mtt^4*mWW^6*s*t^4 + 630624*ep^6*mtt^4*mWW^6*s*t^4 + 6070*mtt^3*mWW^7*s*t^4 + 102501*ep*mtt^3*mWW^7*s*t^4 + 707180*ep^2*mtt^3*mWW^7*s*t^4 + 2525393*ep^3*mtt^3*mWW^7*s*t^4 + 4882796*ep^4*mtt^3*mWW^7*s*t^4 + 4842604*ep^5*mtt^3*mWW^7*s*t^4 + 1931056*ep^6*mtt^3*mWW^7*s*t^4 - 3234*mtt^2*mWW^8*s*t^4 - 56106*ep*mtt^2*mWW^8*s*t^4 - 395408*ep^2*mtt^2*mWW^8*s*t^4 - 1439690*ep^3*mtt^2*mWW^8*s*t^4 - 2844462*ep^4*mtt^2*mWW^8*s*t^4 - 2895164*ep^5*mtt^2*mWW^8*s*t^4 - 1191056*ep^6*mtt^2*mWW^8*s*t^4 - 298*mtt*mWW^9*s*t^4 - 5519*ep*mtt*mWW^9*s*t^4 - 40952*ep^2*mtt*mWW^9*s*t^4 - 153419*ep^3*mtt*mWW^9*s*t^4 - 302312*ep^4*mtt*mWW^9*s*t^4 - 295660*ep^5*mtt*mWW^9*s*t^4 - 111600*ep^6*mtt*mWW^9*s*t^4 - 204*mtt^7*mWW^2*s^2*t^4 - 1924*ep*mtt^7*mWW^2*s^2*t^4 + 2140*ep^2*mtt^7*mWW^2*s^2*t^4 + 75020*ep^3*mtt^7*mWW^2*s^2*t^4 + 291184*ep^4*mtt^7*mWW^2*s^2*t^4 + 446384*ep^5*mtt^7*mWW^2*s^2*t^4 + 245440*ep^6*mtt^7*mWW^2*s^2*t^4 - 2744*mtt^6*mWW^3*s^2*t^4 - 49804*ep*mtt^6*mWW^3*s^2*t^4 - 361158*ep^2*mtt^6*mWW^3*s^2*t^4 - 1334656*ep^3*mtt^6*mWW^3*s^2*t^4 - 2660790*ep^4*mtt^6*mWW^3*s^2*t^4 - 2733904*ep^5*mtt^6*mWW^3*s^2*t^4 - 1139824*ep^6*mtt^6*mWW^3*s^2*t^4 - 734*mtt^5*mWW^4*s^2*t^4 + 1038*ep*mtt^5*mWW^4*s^2*t^4 + 73090*ep^2*mtt^5*mWW^4*s^2*t^4 + 407282*ep^3*mtt^5*mWW^4*s^2*t^4 + 937056*ep^4*mtt^5*mWW^4*s^2*t^4 + 991052*ep^5*mtt^5*mWW^4*s^2*t^4 + 401408*ep^6*mtt^5*mWW^4*s^2*t^4 + 9464*mtt^4*mWW^5*s^2*t^4 + 142496*ep*mtt^4*mWW^5*s^2*t^4 + 886024*ep^2*mtt^4*mWW^5*s^2*t^4 + 2909928*ep^3*mtt^4*mWW^5*s^2*t^4 + 5329788*ep^4*mtt^4*mWW^5*s^2*t^4 + 5162012*ep^5*mtt^4*mWW^5*s^2*t^4 + 2061232*ep^6*mtt^4*mWW^5*s^2*t^4 - 4836*mtt^3*mWW^6*s^2*t^4 - 77232*ep*mtt^3*mWW^6*s^2*t^4 - 513782*ep^2*mtt^3*mWW^6*s^2*t^4 - 1815664*ep^3*mtt^3*mWW^6*s^2*t^4 - 3589254*ep^4*mtt^3*mWW^6*s^2*t^4 - 3750400*ep^5*mtt^3*mWW^6*s^2*t^4 - 1611168*ep^6*mtt^3*mWW^6*s^2*t^4 - 2280*mtt^2*mWW^7*s^2*t^4 - 38563*ep*mtt^2*mWW^7*s^2*t^4 - 268271*ep^2*mtt^2*mWW^7*s^2*t^4 - 968185*ep^3*mtt^2*mWW^7*s^2*t^4 - 1860719*ep^4*mtt^2*mWW^7*s^2*t^4 - 1780342*ep^5*mtt^2*mWW^7*s^2*t^4 - 657512*ep^6*mtt^2*mWW^7*s^2*t^4 + 1334*mtt*mWW^8*s^2*t^4 + 24409*ep*mtt*mWW^8*s^2*t^4 + 186241*ep^2*mtt*mWW^8*s^2*t^4 + 743051*ep^3*mtt*mWW^8*s^2*t^4 + 1585327*ep^4*mtt*mWW^8*s^2*t^4 + 1696782*ep^5*mtt*mWW^8*s^2*t^4 + 712328*ep^6*mtt*mWW^8*s^2*t^4 + 24*ep*mWW^9*s^2*t^4 + 252*ep^2*mWW^9*s^2*t^4 + 996*ep^3*mWW^9*s^2*t^4 + 1872*ep^4*mWW^9*s^2*t^4 + 1680*ep^5*mWW^9*s^2*t^4 + 576*ep^6*mWW^9*s^2*t^4 + 216*mtt^6*mWW^2*s^3*t^4 + 1596*ep*mtt^6*mWW^2*s^3*t^4 - 7020*ep^2*mtt^6*mWW^2*s^3*t^4 - 99600*ep^3*mtt^6*mWW^2*s^3*t^4 - 351936*ep^4*mtt^6*mWW^2*s^3*t^4 - 521376*ep^5*mtt^6*mWW^2*s^3*t^4 - 282240*ep^6*mtt^6*mWW^2*s^3*t^4 + 1416*mtt^5*mWW^3*s^3*t^4 + 33192*ep*mtt^5*mWW^3*s^3*t^4 + 284508*ep^2*mtt^5*mWW^3*s^3*t^4 + 1174812*ep^3*mtt^5*mWW^3*s^3*t^4 + 2526036*ep^4*mtt^5*mWW^3*s^3*t^4 + 2736420*ep^5*mtt^5*mWW^3*s^3*t^4 + 1184736*ep^6*mtt^5*mWW^3*s^3*t^4 + 276*mtt^4*mWW^4*s^3*t^4 - 10498*ep*mtt^4*mWW^4*s^3*t^4 - 155678*ep^2*mtt^4*mWW^4*s^3*t^4 - 770266*ep^3*mtt^4*mWW^4*s^3*t^4 - 1762466*ep^4*mtt^4*mWW^4*s^3*t^4 - 1918536*ep^5*mtt^4*mWW^4*s^3*t^4 - 809776*ep^6*mtt^4*mWW^4*s^3*t^4 - 5000*mtt^3*mWW^5*s^3*t^4 - 72934*ep*mtt^3*mWW^5*s^3*t^4 - 430138*ep^2*mtt^3*mWW^5*s^3*t^4 - 1291390*ep^3*mtt^3*mWW^5*s^3*t^4 - 2102434*ep^4*mtt^3*mWW^5*s^3*t^4 - 1787720*ep^5*mtt^3*mWW^5*s^3*t^4 - 627744*ep^6*mtt^3*mWW^5*s^3*t^4 + 2908*mtt^2*mWW^6*s^3*t^4 + 44290*ep*mtt^2*mWW^6*s^3*t^4 + 275794*ep^2*mtt^2*mWW^6*s^3*t^4 + 877614*ep^3*mtt^2*mWW^6*s^3*t^4 + 1513146*ep^4*mtt^2*mWW^6*s^3*t^4 + 1356688*ep^5*mtt^2*mWW^6*s^3*t^4 + 499104*ep^6*mtt^2*mWW^6*s^3*t^4 + 184*mtt*mWW^7*s^3*t^4 + 4006*ep*mtt*mWW^7*s^3*t^4 + 29934*ep^2*mtt*mWW^7*s^3*t^4 + 103722*ep^3*mtt*mWW^7*s^3*t^4 + 178958*ep^4*mtt*mWW^7*s^3*t^4 + 145980*ep^5*mtt*mWW^7*s^3*t^4 + 43216*ep^6*mtt*mWW^7*s^3*t^4 + 276*ep*mWW^8*s^3*t^4 + 2936*ep^2*mWW^8*s^3*t^4 + 11708*ep^3*mWW^8*s^3*t^4 + 21976*ep^4*mWW^8*s^3*t^4 + 19456*ep^5*mWW^8*s^3*t^4 + 6528*ep^6*mWW^8*s^3*t^4 - 114*mtt^5*mWW^2*s^4*t^4 - 394*ep*mtt^5*mWW^2*s^4*t^4 + 9190*ep^2*mtt^5*mWW^2*s^4*t^4 + 78890*ep^3*mtt^5*mWW^2*s^4*t^4 + 248104*ep^4*mtt^5*mWW^2*s^4*t^4 + 348104*ep^5*mtt^5*mWW^2*s^4*t^4 + 182560*ep^6*mtt^5*mWW^2*s^4*t^4 - 104*mtt^4*mWW^3*s^4*t^4 - 8612*ep*mtt^4*mWW^3*s^4*t^4 - 103820*ep^2*mtt^4*mWW^3*s^4*t^4 - 507870*ep^3*mtt^4*mWW^3*s^4*t^4 - 1209714*ep^4*mtt^4*mWW^3*s^4*t^4 - 1403056*ep^5*mtt^4*mWW^3*s^4*t^4 - 637184*ep^6*mtt^4*mWW^3*s^4*t^4 - 172*mtt^3*mWW^4*s^4*t^4 + 6088*ep*mtt^3*mWW^4*s^4*t^4 + 95641*ep^2*mtt^3*mWW^4*s^4*t^4 + 493258*ep^3*mtt^3*mWW^4*s^4*t^4 + 1169719*ep^4*mtt^3*mWW^4*s^4*t^4 + 1314910*ep^5*mtt^3*mWW^4*s^4*t^4 + 571208*ep^6*mtt^3*mWW^4*s^4*t^4 + 1112*mtt^2*mWW^5*s^4*t^4 + 14514*ep*mtt^2*mWW^5*s^4*t^4 + 74266*ep^2*mtt^2*mWW^5*s^4*t^4 + 177780*ep^3*mtt^2*mWW^5*s^4*t^4 + 199444*ep^4*mtt^2*mWW^5*s^4*t^4 + 84852*ep^5*mtt^2*mWW^5*s^4*t^4 - 592*ep^6*mtt^2*mWW^5*s^4*t^4 - 722*mtt*mWW^6*s^4*t^4 - 11092*ep*mtt*mWW^6*s^4*t^4 - 70045*ep^2*mtt*mWW^6*s^4*t^4 - 222450*ep^3*mtt*mWW^6*s^4*t^4 - 373761*ep^4*mtt*mWW^6*s^4*t^4 - 317834*ep^5*mtt*mWW^6*s^4*t^4 - 107928*ep^6*mtt*mWW^6*s^4*t^4 - 480*ep*mWW^7*s^4*t^4 - 5328*ep^2*mWW^7*s^4*t^4 - 21744*ep^3*mWW^7*s^4*t^4 - 41664*ep^4*mWW^7*s^4*t^4 - 37824*ep^5*mWW^7*s^4*t^4 - 13056*ep^6*mWW^7*s^4*t^4 + 24*mtt^4*mWW^2*s^5*t^4 - 194*ep*mtt^4*mWW^2*s^5*t^4 - 5566*ep^2*mtt^4*mWW^2*s^5*t^4 - 35036*ep^3*mtt^4*mWW^2*s^5*t^4 - 97456*ep^4*mtt^4*mWW^2*s^5*t^4 - 127040*ep^5*mtt^4*mWW^2*s^5*t^4 - 63232*ep^6*mtt^4*mWW^2*s^5*t^4 - 88*mtt^3*mWW^3*s^5*t^4 + 496*ep*mtt^3*mWW^3*s^5*t^4 + 17049*ep^2*mtt^3*mWW^3*s^5*t^4 + 106078*ep^3*mtt^3*mWW^3*s^5*t^4 + 284139*ep^4*mtt^3*mWW^3*s^5*t^4 + 353806*ep^5*mtt^3*mWW^3*s^5*t^4 + 168280*ep^6*mtt^3*mWW^3*s^5*t^4 + 104*mtt^2*mWW^4*s^5*t^4 - 454*ep*mtt^2*mWW^4*s^5*t^4 - 17308*ep^2*mtt^2*mWW^4*s^5*t^4 - 105016*ep^3*mtt^2*mWW^4*s^5*t^4 - 269758*ep^4*mtt^2*mWW^4*s^5*t^4 - 319732*ep^5*mtt^2*mWW^4*s^5*t^4 - 144576*ep^6*mtt^2*mWW^4*s^5*t^4 - 40*mtt*mWW^5*s^5*t^4 + 152*ep*mtt*mWW^5*s^5*t^4 + 5969*ep^2*mtt*mWW^5*s^5*t^4 + 35270*ep^3*mtt*mWW^5*s^5*t^4 + 87107*ep^4*mtt*mWW^5*s^5*t^4 + 98150*ep^5*mtt*mWW^5*s^5*t^4 + 41832*ep^6*mtt*mWW^5*s^5*t^4 + 96*ep*mtt^3*mWW^2*s^6*t^4 + 1296*ep^2*mtt^3*mWW^2*s^6*t^4 + 6720*ep^3*mtt^3*mWW^2*s^6*t^4 + 16704*ep^4*mtt^3*mWW^2*s^6*t^4 + 19968*ep^5*mtt^3*mWW^2*s^6*t^4 + 9216*ep^6*mtt^3*mWW^2*s^6*t^4 - 192*ep*mtt^2*mWW^3*s^6*t^4 - 2652*ep^2*mtt^2*mWW^3*s^6*t^4 - 13800*ep^3*mtt^2*mWW^3*s^6*t^4 - 34188*ep^4*mtt^2*mWW^3*s^6*t^4 - 40656*ep^5*mtt^2*mWW^3*s^6*t^4 - 18672*ep^6*mtt^2*mWW^3*s^6*t^4 + 96*ep*mtt*mWW^4*s^6*t^4 + 1356*ep^2*mtt*mWW^4*s^6*t^4 + 7080*ep^3*mtt*mWW^4*s^6*t^4 + 17484*ep^4*mtt*mWW^4*s^6*t^4 + 20688*ep^5*mtt*mWW^4*s^6*t^4 + 9456*ep^6*mtt*mWW^4*s^6*t^4 + 54*ep*mtt^9*mWW*t^5 + 576*ep^2*mtt^9*mWW*t^5 + 2322*ep^3*mtt^9*mWW*t^5 + 4464*ep^4*mtt^9*mWW*t^5 + 4104*ep^5*mtt^9*mWW*t^5 + 1440*ep^6*mtt^9*mWW*t^5 + 834*mtt^8*mWW^2*t^5 + 10866*ep*mtt^8*mWW^2*t^5 + 54978*ep^2*mtt^8*mWW^2*t^5 + 135582*ep^3*mtt^8*mWW^2*t^5 + 165108*ep^4*mtt^8*mWW^2*t^5 + 83520*ep^5*mtt^8*mWW^2*t^5 + 5952*ep^6*mtt^8*mWW^2*t^5 + 810*mtt^7*mWW^3*t^5 + 9318*ep*mtt^7*mWW^3*t^5 + 43233*ep^2*mtt^7*mWW^3*t^5 + 107676*ep^3*mtt^7*mWW^3*t^5 + 158481*ep^4*mtt^7*mWW^3*t^5 + 135150*ep^5*mtt^7*mWW^3*t^5 + 52392*ep^6*mtt^7*mWW^3*t^5 - 3858*mtt^6*mWW^4*t^5 - 53190*ep*mtt^6*mWW^4*t^5 - 295464*ep^2*mtt^6*mWW^4*t^5 - 847974*ep^3*mtt^6*mWW^4*t^5 - 1328418*ep^4*mtt^6*mWW^4*t^5 - 1078404*ep^5*mtt^6*mWW^4*t^5 - 354672*ep^6*mtt^6*mWW^4*t^5 - 1836*mtt^5*mWW^5*t^5 - 27510*ep*mtt^5*mWW^5*t^5 - 171267*ep^2*mtt^5*mWW^5*t^5 - 567804*ep^3*mtt^5*mWW^5*t^5 - 1054353*ep^4*mtt^5*mWW^5*t^5 - 1036062*ep^5*mtt^5*mWW^5*t^5 - 419688*ep^6*mtt^5*mWW^5*t^5 + 5700*mtt^4*mWW^6*t^5 + 85428*ep*mtt^4*mWW^6*t^5 + 514266*ep^2*mtt^4*mWW^6*t^5 + 1593000*ep^3*mtt^4*mWW^6*t^5 + 2687610*ep^4*mtt^4*mWW^6*t^5 + 2352492*ep^5*mtt^4*mWW^6*t^5 + 839184*ep^6*mtt^4*mWW^6*t^5 + 714*mtt^3*mWW^7*t^5 + 15111*ep*mtt^3*mWW^7*t^5 + 123192*ep^2*mtt^3*mWW^7*t^5 + 502023*ep^3*mtt^3*mWW^7*t^5 + 1087044*ep^4*mtt^3*mWW^7*t^5 + 1193028*ep^5*mtt^3*mWW^7*t^5 + 520848*ep^6*mtt^3*mWW^7*t^5 - 2232*mtt^2*mWW^8*t^5 - 37863*ep*mtt^2*mWW^8*t^5 - 255186*ep^2*mtt^2*mWW^8*t^5 - 878811*ep^3*mtt^2*mWW^8*t^5 - 1642200*ep^4*mtt^2*mWW^8*t^5 - 1588476*ep^5*mtt^2*mWW^8*t^5 - 624432*ep^6*mtt^2*mWW^8*t^5 - 132*mtt*mWW^9*t^5 - 2214*ep*mtt*mWW^9*t^5 - 14328*ep^2*mtt*mWW^9*t^5 - 46014*ep^3*mtt*mWW^9*t^5 - 77736*ep^4*mtt*mWW^9*t^5 - 65352*ep^5*mtt*mWW^9*t^5 - 21024*ep^6*mtt*mWW^9*t^5 - 288*ep*mtt^8*mWW*s*t^5 - 3198*ep^2*mtt^8*mWW*s*t^5 - 13476*ep^3*mtt^8*mWW*s*t^5 - 27042*ep^4*mtt^8*mWW*s*t^5 - 25836*ep^5*mtt^8*mWW*s*t^5 - 9360*ep^6*mtt^8*mWW*s*t^5 - 3440*mtt^7*mWW^2*s*t^5 - 46666*ep*mtt^7*mWW^2*s*t^5 - 246094*ep^2*mtt^7*mWW^2*s*t^5 - 634560*ep^3*mtt^7*mWW^2*s*t^5 - 817808*ep^4*mtt^7*mWW^2*s*t^5 - 459132*ep^5*mtt^7*mWW^2*s*t^5 - 59120*ep^6*mtt^7*mWW^2*s*t^5 - 1294*mtt^6*mWW^3*s*t^5 - 14944*ep*mtt^6*mWW^3*s*t^5 - 74929*ep^2*mtt^6*mWW^3*s*t^5 - 225700*ep^3*mtt^6*mWW^3*s*t^5 - 437339*ep^4*mtt^6*mWW^3*s*t^5 - 492022*ep^5*mtt^6*mWW^3*s*t^5 - 236072*ep^6*mtt^6*mWW^3*s*t^5 + 10552*mtt^5*mWW^4*s*t^5 + 150862*ep*mtt^5*mWW^4*s*t^5 + 877393*ep^2*mtt^5*mWW^4*s*t^5 + 2663058*ep^3*mtt^5*mWW^4*s*t^5 + 4455333*ep^4*mtt^5*mWW^4*s*t^5 + 3898922*ep^5*mtt^5*mWW^4*s*t^5 + 1395160*ep^6*mtt^5*mWW^4*s*t^5 + 1454*mtt^4*mWW^5*s*t^5 + 21260*ep*mtt^4*mWW^5*s*t^5 + 137322*ep^2*mtt^4*mWW^5*s*t^5 + 487318*ep^3*mtt^4*mWW^5*s*t^5 + 959190*ep^4*mtt^4*mWW^5*s*t^5 + 974568*ep^5*mtt^4*mWW^5*s*t^5 + 399808*ep^6*mtt^4*mWW^5*s*t^5 - 11372*mtt^3*mWW^6*s*t^5 - 185038*ep*mtt^3*mWW^6*s*t^5 - 1240830*ep^2*mtt^3*mWW^6*s*t^5 - 4348682*ep^3*mtt^3*mWW^6*s*t^5 - 8320474*ep^4*mtt^3*mWW^6*s*t^5 - 8207396*ep^5*mtt^3*mWW^6*s*t^5 - 3264368*ep^6*mtt^3*mWW^6*s*t^5 + 2204*mtt^2*mWW^7*s*t^5 + 39877*ep*mtt^2*mWW^7*s*t^5 + 291806*ep^2*mtt^2*mWW^7*s*t^5 + 1101965*ep^3*mtt^2*mWW^7*s*t^5 + 2258696*ep^4*mtt^2*mWW^7*s*t^5 + 2379460*ep^5*mtt^2*mWW^7*s*t^5 + 1008592*ep^6*mtt^2*mWW^7*s*t^5 + 1896*mtt*mWW^8*s*t^5 + 34817*ep*mtt*mWW^8*s*t^5 + 256070*ep^2*mtt*mWW^8*s*t^5 + 956397*ep^3*mtt*mWW^8*s*t^5 + 1901184*ep^4*mtt*mWW^8*s*t^5 + 1909236*ep^5*mtt*mWW^8*s*t^5 + 760080*ep^6*mtt*mWW^8*s*t^5 + 612*ep*mtt^7*mWW*s^2*t^5 + 7032*ep^2*mtt^7*mWW*s^2*t^5 + 30684*ep^3*mtt^7*mWW*s^2*t^5 + 63528*ep^4*mtt^7*mWW*s^2*t^5 + 62304*ep^5*mtt^7*mWW*s^2*t^5 + 23040*ep^6*mtt^7*mWW*s^2*t^5 + 5348*mtt^6*mWW^2*s^2*t^5 + 74992*ep*mtt^6*mWW^2*s^2*t^5 + 408482*ep^2*mtt^6*mWW^2*s^2*t^5 + 1086198*ep^3*mtt^6*mWW^2*s^2*t^5 + 1444940*ep^4*mtt^6*mWW^2*s^2*t^5 + 846328*ep^5*mtt^6*mWW^2*s^2*t^5 + 124160*ep^6*mtt^6*mWW^2*s^2*t^5 - 808*mtt^5*mWW^3*s^2*t^5 - 11565*ep*mtt^5*mWW^3*s^2*t^5 - 49613*ep^2*mtt^5*mWW^3*s^2*t^5 - 35667*ep^3*mtt^5*mWW^3*s^2*t^5 + 243051*ep^4*mtt^5*mWW^3*s^2*t^5 + 582138*ep^5*mtt^5*mWW^3*s^2*t^5 + 380328*ep^6*mtt^5*mWW^3*s^2*t^5 - 10700*mtt^4*mWW^4*s^2*t^5 - 156012*ep*mtt^4*mWW^4*s^2*t^5 - 921303*ep^2*mtt^4*mWW^4*s^2*t^5 - 2815812*ep^3*mtt^4*mWW^4*s^2*t^5 - 4712491*ep^4*mtt^4*mWW^4*s^2*t^5 - 4117410*ep^5*mtt^4*mWW^4*s^2*t^5 - 1476072*ep^6*mtt^4*mWW^4*s^2*t^5 + 1578*mtt^3*mWW^5*s^2*t^5 + 23133*ep*mtt^3*mWW^5*s^2*t^5 + 132358*ep^2*mtt^3*mWW^5*s^2*t^5 + 379765*ep^3*mtt^3*mWW^5*s^2*t^5 + 599234*ep^4*mtt^3*mWW^5*s^2*t^5 + 515860*ep^5*mtt^3*mWW^5*s^2*t^5 + 195440*ep^6*mtt^3*mWW^5*s^2*t^5 + 6516*mtt^2*mWW^6*s^2*t^5 + 105980*ep*mtt^2*mWW^6*s^2*t^5 + 718346*ep^2*mtt^2*mWW^6*s^2*t^5 + 2570148*ep^3*mtt^2*mWW^6*s^2*t^5 + 5015174*ep^4*mtt^2*mWW^6*s^2*t^5 + 5003108*ep^5*mtt^2*mWW^6*s^2*t^5 + 1987248*ep^6*mtt^2*mWW^6*s^2*t^5 - 1934*mtt*mWW^7*s^2*t^5 - 37380*ep*mtt*mWW^7*s^2*t^5 - 297198*ep^2*mtt*mWW^7*s^2*t^5 - 1220020*ep^3*mtt*mWW^7*s^2*t^5 - 2657204*ep^4*mtt*mWW^7*s^2*t^5 - 2891704*ep^5*mtt*mWW^7*s^2*t^5 - 1232800*ep^6*mtt*mWW^7*s^2*t^5 - 96*ep*mWW^8*s^2*t^5 - 1008*ep^2*mWW^8*s^2*t^5 - 3984*ep^3*mWW^8*s^2*t^5 - 7488*ep^4*mWW^8*s^2*t^5 - 6720*ep^5*mWW^8*s^2*t^5 - 2304*ep^6*mWW^8*s^2*t^5 - 648*ep*mtt^6*mWW*s^3*t^5 - 7668*ep^2*mtt^6*mWW*s^3*t^5 - 34416*ep^3*mtt^6*mWW*s^3*t^5 - 72972*ep^4*mtt^6*mWW*s^3*t^5 - 72936*ep^5*mtt^6*mWW*s^3*t^5 - 27360*ep^6*mtt^6*mWW*s^3*t^5 - 3744*mtt^5*mWW^2*s^3*t^5 - 53802*ep*mtt^5*mWW^2*s^3*t^5 - 299532*ep^2*mtt^5*mWW^2*s^3*t^5 - 808396*ep^3*mtt^5*mWW^2*s^3*t^5 - 1078758*ep^4*mtt^5*mWW^2*s^3*t^5 - 617184*ep^5*mtt^5*mWW^2*s^3*t^5 - 76000*ep^6*mtt^5*mWW^2*s^3*t^5 + 2322*mtt^4*mWW^3*s^3*t^5 + 31612*ep*mtt^4*mWW^3*s^3*t^5 + 156420*ep^2*mtt^4*mWW^3*s^3*t^5 + 330782*ep^3*mtt^4*mWW^3*s^3*t^5 + 199572*ep^4*mtt^4*mWW^3*s^3*t^5 - 244332*ep^5*mtt^4*mWW^3*s^3*t^5 - 278976*ep^6*mtt^4*mWW^3*s^3*t^5 + 4952*mtt^3*mWW^4*s^3*t^5 + 74391*ep*mtt^3*mWW^4*s^3*t^5 + 446590*ep^2*mtt^3*mWW^4*s^3*t^5 + 1344185*ep^3*mtt^3*mWW^4*s^3*t^5 + 2148886*ep^4*mtt^3*mWW^4*s^3*t^5 + 1753948*ep^5*mtt^3*mWW^4*s^3*t^5 + 581408*ep^6*mtt^3*mWW^4*s^3*t^5 - 2254*mtt^2*mWW^5*s^3*t^5 - 30939*ep*mtt^2*mWW^5*s^3*t^5 - 163500*ep^2*mtt^2*mWW^5*s^3*t^5 - 401953*ep^3*mtt^2*mWW^5*s^3*t^5 - 446302*ep^4*mtt^2*mWW^5*s^3*t^5 - 148228*ep^5*mtt^2*mWW^5*s^3*t^5 + 43920*ep^6*mtt^2*mWW^5*s^3*t^5 - 1276*mtt*mWW^6*s^3*t^5 - 20118*ep*mtt*mWW^6*s^3*t^5 - 127910*ep^2*mtt*mWW^6*s^3*t^5 - 416750*ep^3*mtt*mWW^6*s^3*t^5 - 733382*ep^4*mtt*mWW^6*s^3*t^5 - 663676*ep^5*mtt*mWW^6*s^3*t^5 - 242896*ep^6*mtt*mWW^6*s^3*t^5 - 388*ep*mWW^7*s^3*t^5 - 4064*ep^2*mWW^7*s^3*t^5 - 15972*ep^3*mWW^7*s^3*t^5 - 29704*ep^4*mWW^7*s^3*t^5 - 26240*ep^5*mWW^7*s^3*t^5 - 8832*ep^6*mWW^7*s^3*t^5 + 342*ep*mtt^5*mWW*s^4*t^5 + 4152*ep^2*mtt^5*mWW*s^4*t^5 + 19074*ep^3*mtt^5*mWW*s^4*t^5 + 41208*ep^4*mtt^5*mWW*s^4*t^5 + 41784*ep^5*mtt^5*mWW*s^4*t^5 + 15840*ep^6*mtt^5*mWW*s^4*t^5 + 1034*mtt^4*mWW^2*s^4*t^5 + 14962*ep*mtt^4*mWW^2*s^4*t^5 + 83104*ep^2*mtt^4*mWW^2*s^4*t^5 + 218528*ep^3*mtt^4*mWW^2*s^4*t^5 + 268388*ep^4*mtt^4*mWW^2*s^4*t^5 + 114312*ep^5*mtt^4*mWW^2*s^4*t^5 - 13760*ep^6*mtt^4*mWW^2*s^4*t^5 - 1094*mtt^3*mWW^3*s^4*t^5 - 15361*ep*mtt^3*mWW^3*s^4*t^5 - 79754*ep^2*mtt^3*mWW^3*s^4*t^5 - 184409*ep^3*mtt^3*mWW^3*s^4*t^5 - 154974*ep^4*mtt^3*mWW^3*s^4*t^5 + 54972*ep^5*mtt^3*mWW^3*s^4*t^5 + 108736*ep^6*mtt^3*mWW^3*s^4*t^5 - 914*mtt^2*mWW^4*s^4*t^5 - 15175*ep*mtt^2*mWW^4*s^4*t^5 - 102257*ep^2*mtt^2*mWW^4*s^4*t^5 - 344915*ep^3*mtt^2*mWW^4*s^4*t^5 - 623301*ep^4*mtt^2*mWW^4*s^4*t^5 - 586050*ep^5*mtt^2*mWW^4*s^4*t^5 - 228488*ep^6*mtt^2*mWW^4*s^4*t^5 + 974*mtt*mWW^5*s^4*t^5 + 14880*ep*mtt*mWW^5*s^4*t^5 + 91131*ep^2*mtt*mWW^5*s^4*t^5 + 278002*ep^3*mtt*mWW^5*s^4*t^5 + 444439*ep^4*mtt*mWW^5*s^4*t^5 + 354854*ep^5*mtt*mWW^5*s^4*t^5 + 111336*ep^6*mtt*mWW^5*s^4*t^5 + 316*ep*mWW^6*s^4*t^5 + 3408*ep^2*mWW^6*s^4*t^5 + 13684*ep^3*mWW^6*s^4*t^5 + 25968*ep^4*mWW^6*s^4*t^5 + 23440*ep^5*mWW^6*s^4*t^5 + 8064*ep^6*mWW^6*s^4*t^5 - 72*ep*mtt^4*mWW*s^5*t^5 - 894*ep^2*mtt^4*mWW*s^5*t^5 - 4188*ep^3*mtt^4*mWW*s^5*t^5 - 9186*ep^4*mtt^4*mWW*s^5*t^5 - 9420*ep^5*mtt^4*mWW*s^5*t^5 - 3600*ep^6*mtt^4*mWW*s^5*t^5 - 32*mtt^3*mWW^2*s^5*t^5 - 352*ep*mtt^3*mWW^2*s^5*t^5 - 938*ep^2*mtt^3*mWW^2*s^5*t^5 + 2648*ep^3*mtt^3*mWW^2*s^5*t^5 + 18130*ep^4*mtt^3*mWW^2*s^5*t^5 + 32156*ep^5*mtt^3*mWW^2*s^5*t^5 + 18768*ep^6*mtt^3*mWW^2*s^5*t^5 + 64*mtt^2*mWW^3*s^5*t^5 + 940*ep*mtt^2*mWW^3*s^5*t^5 + 4643*ep^2*mtt^2*mWW^3*s^5*t^5 + 7318*ep^3*mtt^2*mWW^3*s^5*t^5 - 8791*ep^4*mtt^2*mWW^3*s^5*t^5 - 35906*ep^5*mtt^2*mWW^3*s^5*t^5 - 26408*ep^6*mtt^2*mWW^3*s^5*t^5 - 32*mtt*mWW^4*s^5*t^5 - 516*ep*mtt*mWW^4*s^5*t^5 - 2847*ep^2*mtt*mWW^4*s^5*t^5 - 6102*ep^3*mtt*mWW^4*s^5*t^5 - 1161*ep^4*mtt*mWW^4*s^5*t^5 + 11874*ep^5*mtt*mWW^4*s^5*t^5 + 10664*ep^6*mtt*mWW^4*s^5*t^5 - 360*mtt^8*mWW*t^6 - 4668*ep*mtt^8*mWW*t^6 - 24264*ep^2*mtt^8*mWW*t^6 - 64944*ep^3*mtt^8*mWW*t^6 - 94548*ep^4*mtt^8*mWW*t^6 - 70968*ep^5*mtt^8*mWW*t^6 - 21408*ep^6*mtt^8*mWW*t^6 - 2478*mtt^7*mWW^2*t^6 - 32202*ep*mtt^7*mWW^2*t^6 - 166368*ep^2*mtt^7*mWW^2*t^6 - 436836*ep^3*mtt^7*mWW^2*t^6 - 612444*ep^4*mtt^7*mWW^2*t^6 - 430872*ep^5*mtt^7*mWW^2*t^6 - 116640*ep^6*mtt^7*mWW^2*t^6 + 4266*mtt^6*mWW^3*t^6 + 65160*ep*mtt^6*mWW^3*t^6 + 402621*ep^2*mtt^6*mWW^3*t^6 + 1289292*ep^3*mtt^6*mWW^3*t^6 + 2261907*ep^4*mtt^6*mWW^3*t^6 + 2066682*ep^5*mtt^6*mWW^3*t^6 + 770232*ep^6*mtt^6*mWW^3*t^6 + 5436*mtt^5*mWW^4*t^6 + 73962*ep*mtt^5*mWW^4*t^6 + 400773*ep^2*mtt^5*mWW^4*t^6 + 1102446*ep^3*mtt^5*mWW^4*t^6 + 1612521*ep^4*mtt^5*mWW^4*t^6 + 1173222*ep^5*mtt^5*mWW^4*t^6 + 322440*ep^6*mtt^5*mWW^4*t^6 - 7050*mtt^4*mWW^5*t^6 - 108396*ep*mtt^4*mWW^5*t^6 - 667722*ep^2*mtt^4*mWW^5*t^6 - 2107518*ep^3*mtt^4*mWW^5*t^6 - 3598590*ep^4*mtt^4*mWW^5*t^6 - 3156060*ep^5*mtt^4*mWW^5*t^6 - 1111824*ep^6*mtt^4*mWW^5*t^6 - 3990*mtt^3*mWW^6*t^6 - 63414*ep*mtt^3*mWW^6*t^6 - 400008*ep^2*mtt^3*mWW^6*t^6 - 1285314*ep^3*mtt^3*mWW^6*t^6 - 2233614*ep^4*mtt^3*mWW^6*t^6 - 2004348*ep^5*mtt^3*mWW^6*t^6 - 730512*ep^6*mtt^3*mWW^6*t^6 + 3300*mtt^2*mWW^7*t^6 + 54438*ep*mtt^2*mWW^7*t^6 + 353076*ep^2*mtt^2*mWW^7*t^6 + 1156794*ep^3*mtt^2*mWW^7*t^6 + 2033424*ep^4*mtt^2*mWW^7*t^6 + 1830984*ep^5*mtt^2*mWW^7*t^6 + 664224*ep^6*mtt^2*mWW^7*t^6 + 876*mtt*mWW^8*t^6 + 15120*ep*mtt*mWW^8*t^6 + 101892*ep^2*mtt*mWW^8*t^6 + 346080*ep^3*mtt*mWW^8*t^6 + 631344*ep^4*mtt*mWW^8*t^6 + 591360*ep^5*mtt*mWW^8*t^6 + 223488*ep^6*mtt*mWW^8*t^6 + 1512*mtt^7*mWW*s*t^6 + 20586*ep*mtt^7*mWW*s*t^6 + 112318*ep^2*mtt^7*mWW*s*t^6 + 314470*ep^3*mtt^7*mWW*s*t^6 + 476678*ep^4*mtt^7*mWW*s*t^6 + 370604*ep^5*mtt^7*mWW*s*t^6 + 115152*ep^6*mtt^7*mWW*s*t^6 + 7956*mtt^6*mWW^2*s*t^6 + 107186*ep*mtt^6*mWW^2*s*t^6 + 573430*ep^2*mtt^6*mWW^2*s*t^6 + 1554876*ep^3*mtt^6*mWW^2*s*t^6 + 2246472*ep^4*mtt^6*mWW^2*s*t^6 + 1628884*ep^5*mtt^6*mWW^2*s*t^6 + 456656*ep^6*mtt^6*mWW^2*s*t^6 - 14942*mtt^5*mWW^3*s*t^6 - 225330*ep*mtt^5*mWW^3*s*t^6 - 1378712*ep^2*mtt^5*mWW^3*s*t^6 - 4384824*ep^3*mtt^5*mWW^3*s*t^6 - 7657112*ep^4*mtt^5*mWW^3*s*t^6 - 6972680*ep^5*mtt^5*mWW^3*s*t^6 - 2590880*ep^6*mtt^5*mWW^3*s*t^6 - 6556*mtt^4*mWW^4*s*t^6 - 80574*ep*mtt^4*mWW^4*s*t^6 - 387274*ep^2*mtt^4*mWW^4*s*t^6 - 908184*ep^3*mtt^4*mWW^4*s*t^6 - 1008932*ep^4*mtt^4*mWW^4*s*t^6 - 350532*ep^5*mtt^4*mWW^4*s*t^6 + 104752*ep^6*mtt^4*mWW^4*s*t^6 + 15126*mtt^3*mWW^5*s*t^6 + 243202*ep*mtt^3*mWW^5*s*t^6 + 1600270*ep^2*mtt^3*mWW^5*s*t^6 + 5480692*ep^3*mtt^3*mWW^5*s*t^6 + 10229874*ep^4*mtt^3*mWW^5*s*t^6 + 9820604*ep^5*mtt^3*mWW^5*s*t^6 + 3782352*ep^6*mtt^3*mWW^5*s*t^6 + 764*mtt^2*mWW^6*s*t^6 + 6448*ep*mtt^2*mWW^6*s*t^6 + 9292*ep^2*mtt^2*mWW^6*s*t^6 - 71444*ep^3*mtt^2*mWW^6*s*t^6 - 328844*ep^4*mtt^2*mWW^6*s*t^6 - 516248*ep^5*mtt^2*mWW^6*s*t^6 - 281248*ep^6*mtt^2*mWW^6*s*t^6 - 3860*mtt*mWW^7*s*t^6 - 71398*ep*mtt*mWW^7*s*t^6 - 527092*ep^2*mtt*mWW^7*s*t^6 - 1973370*ep^3*mtt*mWW^7*s*t^6 - 3932144*ep^4*mtt*mWW^7*s*t^6 - 3958408*ep^5*mtt*mWW^7*s*t^6 - 1580448*ep^6*mtt*mWW^7*s*t^6 - 2376*mtt^6*mWW*s^2*t^6 - 33810*ep*mtt^6*mWW*s^2*t^6 - 192342*ep^2*mtt^6*mWW*s^2*t^6 - 558810*ep^3*mtt^6*mWW*s^2*t^6 - 874314*ep^4*mtt^6*mWW*s^2*t^6 - 697980*ep^5*mtt^6*mWW*s^2*t^6 - 221568*ep^6*mtt^6*mWW*s^2*t^6 - 8934*mtt^5*mWW^2*s^2*t^6 - 123886*ep*mtt^5*mWW^2*s^2*t^6 - 679794*ep^2*mtt^5*mWW^2*s^2*t^6 - 1878492*ep^3*mtt^5*mWW^2*s^2*t^6 - 2747494*ep^4*mtt^5*mWW^2*s^2*t^6 - 2004020*ep^5*mtt^5*mWW^2*s^2*t^6 - 561632*ep^6*mtt^5*mWW^2*s^2*t^6 + 19042*mtt^4*mWW^3*s^2*t^6 + 279782*ep*mtt^4*mWW^3*s^2*t^6 + 1653723*ep^2*mtt^4*mWW^3*s^2*t^6 + 5036018*ep^3*mtt^4*mWW^3*s^2*t^6 + 8360845*ep^4*mtt^4*mWW^3*s^2*t^6 + 7201726*ep^5*mtt^4*mWW^3*s^2*t^6 + 2523336*ep^6*mtt^4*mWW^3*s^2*t^6 - 384*mtt^3*mWW^4*s^2*t^6 - 20197*ep*mtt^3*mWW^4*s^2*t^6 - 212903*ep^2*mtt^3*mWW^4*s^2*t^6 - 968309*ep^3*mtt^3*mWW^4*s^2*t^6 - 2232705*ep^4*mtt^3*mWW^4*s^2*t^6 - 2572954*ep^5*mtt^3*mWW^4*s^2*t^6 - 1177304*ep^6*mtt^3*mWW^4*s^2*t^6 - 9174*mtt^2*mWW^5*s^2*t^6 - 140951*ep*mtt^2*mWW^5*s^2*t^6 - 895792*ep^2*mtt^2*mWW^5*s^2*t^6 - 2999181*ep^3*mtt^2*mWW^5*s^2*t^6 - 5495622*ep^4*mtt^2*mWW^5*s^2*t^6 - 5164520*ep^5*mtt^2*mWW^5*s^2*t^6 - 1931712*ep^6*mtt^2*mWW^5*s^2*t^6 + 1826*mtt*mWW^6*s^2*t^6 + 39086*ep*mtt*mWW^6*s^2*t^6 + 326796*ep^2*mtt*mWW^6*s^2*t^6 + 1364838*ep^3*mtt*mWW^6*s^2*t^6 + 2976378*ep^4*mtt*mWW^6*s^2*t^6 + 3221140*ep^5*mtt*mWW^6*s^2*t^6 + 1361584*ep^6*mtt*mWW^6*s^2*t^6 + 144*ep*mWW^7*s^2*t^6 + 1512*ep^2*mWW^7*s^2*t^6 + 5976*ep^3*mWW^7*s^2*t^6 + 11232*ep^4*mWW^7*s^2*t^6 + 10080*ep^5*mWW^7*s^2*t^6 + 3456*ep^6*mWW^7*s^2*t^6 + 1656*mtt^5*mWW*s^3*t^6 + 24630*ep*mtt^5*mWW*s^3*t^6 + 145962*ep^2*mtt^5*mWW*s^3*t^6 + 439398*ep^3*mtt^5*mWW*s^3*t^6 + 708390*ep^4*mtt^5*mWW*s^3*t^6 + 579612*ep^5*mtt^5*mWW*s^3*t^6 + 187632*ep^6*mtt^5*mWW*s^3*t^6 + 3912*mtt^4*mWW^2*s^3*t^6 + 54956*ep*mtt^4*mWW^2*s^3*t^6 + 303210*ep^2*mtt^4*mWW^2*s^3*t^6 + 830410*ep^3*mtt^4*mWW^2*s^3*t^6 + 1182264*ep^4*mtt^4*mWW^2*s^3*t^6 + 819084*ep^5*mtt^4*mWW^2*s^3*t^6 + 209136*ep^6*mtt^4*mWW^2*s^3*t^6 - 10574*mtt^3*mWW^3*s^3*t^6 - 152183*ep*mtt^3*mWW^3*s^3*t^6 - 866184*ep^2*mtt^3*mWW^3*s^3*t^6 - 2477445*ep^3*mtt^3*mWW^3*s^3*t^6 - 3752230*ep^4*mtt^3*mWW^3*s^3*t^6 - 2848016*ep^5*mtt^3*mWW^3*s^3*t^6 - 841024*ep^6*mtt^3*mWW^3*s^3*t^6 + 2932*mtt^2*mWW^4*s^3*t^6 + 43378*ep*mtt^2*mWW^4*s^3*t^6 + 254484*ep^2*mtt^2*mWW^4*s^3*t^6 + 756772*ep^3*mtt^2*mWW^4*s^3*t^6 + 1210014*ep^4*mtt^2*mWW^4*s^3*t^6 + 990984*ep^5*mtt^2*mWW^4*s^3*t^6 + 325504*ep^6*mtt^2*mWW^4*s^3*t^6 + 2074*mtt*mWW^5*s^3*t^6 + 28891*ep*mtt*mWW^5*s^3*t^6 + 159336*ep^2*mtt*mWW^5*s^3*t^6 + 439449*ep^3*mtt*mWW^5*s^3*t^6 + 632530*ep^4*mtt*mWW^5*s^3*t^6 + 443440*ep^5*mtt*mWW^5*s^3*t^6 + 114336*ep^6*mtt*mWW^5*s^3*t^6 + 244*ep*mWW^6*s^3*t^6 + 2544*ep^2*mWW^6*s^3*t^6 + 9964*ep^3*mWW^6*s^3*t^6 + 18528*ep^4*mWW^6*s^3*t^6 + 16432*ep^5*mWW^6*s^3*t^6 + 5568*ep^6*mWW^6*s^3*t^6 - 432*mtt^4*mWW*s^4*t^6 - 6834*ep*mtt^4*mWW*s^4*t^6 - 42850*ep^2*mtt^4*mWW*s^4*t^6 - 135526*ep^3*mtt^4*mWW*s^4*t^6 - 227810*ep^4*mtt^4*mWW*s^4*t^6 - 192860*ep^5*mtt^4*mWW*s^4*t^6 - 64128*ep^6*mtt^4*mWW*s^4*t^6 - 456*mtt^3*mWW^2*s^4*t^6 - 5862*ep*mtt^3*mWW^2*s^4*t^6 - 28126*ep^2*mtt^3*mWW^2*s^4*t^6 - 59134*ep^3*mtt^3*mWW^2*s^4*t^6 - 45590*ep^4*mtt^3*mWW^2*s^4*t^6 + 10108*ep^5*mtt^3*mWW^2*s^4*t^6 + 21120*ep^6*mtt^3*mWW^2*s^4*t^6 + 2208*mtt^2*mWW^3*s^4*t^6 + 32151*ep*mtt^2*mWW^3*s^4*t^6 + 184016*ep^2*mtt^2*mWW^3*s^4*t^6 + 521783*ep^3*mtt^2*mWW^3*s^4*t^6 + 769234*ep^4*mtt^2*mWW^3*s^4*t^6 + 554392*ep^5*mtt^2*mWW^3*s^4*t^6 + 149376*ep^6*mtt^2*mWW^3*s^4*t^6 - 1320*mtt*mWW^4*s^4*t^6 - 19363*ep*mtt*mWW^4*s^4*t^6 - 112104*ep^2*mtt*mWW^4*s^4*t^6 - 323575*ep^3*mtt*mWW^4*s^4*t^6 - 489498*ep^4*mtt*mWW^4*s^4*t^6 - 366280*ep^5*mtt*mWW^4*s^4*t^6 - 104640*ep^6*mtt*mWW^4*s^4*t^6 - 80*ep*mWW^5*s^4*t^6 - 840*ep^2*mWW^5*s^4*t^6 - 3320*ep^3*mWW^5*s^4*t^6 - 6240*ep^4*mWW^5*s^4*t^6 - 5600*ep^5*mWW^5*s^4*t^6 - 1920*ep^6*mWW^5*s^4*t^6 + 96*ep*mtt^3*mWW*s^5*t^6 + 1176*ep^2*mtt^3*mWW*s^5*t^6 + 5412*ep^3*mtt^3*mWW*s^5*t^6 + 11604*ep^4*mtt^3*mWW*s^5*t^6 + 11592*ep^5*mtt^3*mWW*s^5*t^6 + 4320*ep^6*mtt^3*mWW*s^5*t^6 - 192*ep*mtt^2*mWW^2*s^5*t^6 - 2352*ep^2*mtt^2*mWW^2*s^5*t^6 - 10824*ep^3*mtt^2*mWW^2*s^5*t^6 - 23208*ep^4*mtt^2*mWW^2*s^5*t^6 - 23184*ep^5*mtt^2*mWW^2*s^5*t^6 - 8640*ep^6*mtt^2*mWW^2*s^5*t^6 + 96*ep*mtt*mWW^3*s^5*t^6 + 1176*ep^2*mtt*mWW^3*s^5*t^6 + 5412*ep^3*mtt*mWW^3*s^5*t^6 + 11604*ep^4*mtt*mWW^3*s^5*t^6 + 11592*ep^5*mtt*mWW^3*s^5*t^6 + 4320*ep^6*mtt*mWW^3*s^5*t^6 + 72*mtt^8*t^7 + 876*ep*mtt^8*t^7 + 4248*ep^2*mtt^8*t^7 + 10596*ep^3*mtt^8*t^7 + 14400*ep^4*mtt^8*t^7 + 10128*ep^5*mtt^8*t^7 + 2880*ep^6*mtt^8*t^7 + 1368*mtt^7*mWW*t^7 + 17466*ep*mtt^7*mWW*t^7 + 89508*ep^2*mtt^7*mWW*t^7 + 237090*ep^3*mtt^7*mWW*t^7 + 343632*ep^4*mtt^7*mWW*t^7 + 258984*ep^5*mtt^7*mWW*t^7 + 79392*ep^6*mtt^7*mWW*t^7 + 984*mtt^6*mWW^2*t^7 + 10656*ep*mtt^6*mWW^2*t^7 + 41316*ep^2*mtt^6*mWW^2*t^7 + 62844*ep^3*mtt^6*mWW^2*t^7 + 3684*ep^4*mtt^6*mWW^2*t^7 - 81240*ep^5*mtt^6*mWW^2*t^7 - 57504*ep^6*mtt^6*mWW^2*t^7 - 9996*mtt^5*mWW^3*t^7 - 150039*ep*mtt^5*mWW^3*t^7 - 914775*ep^2*mtt^5*mWW^3*t^7 - 2902155*ep^3*mtt^5*mWW^3*t^7 - 5059665*ep^4*mtt^5*mWW^3*t^7 - 4603242*ep^5*mtt^5*mWW^3*t^7 - 1710168*ep^6*mtt^5*mWW^3*t^7 + 4296*mtt^4*mWW^4*t^7 + 75480*ep*mtt^4*mWW^4*t^7 + 529791*ep^2*mtt^4*mWW^4*t^7 + 1905846*ep^3*mtt^4*mWW^4*t^7 + 3718305*ep^4*mtt^4*mWW^4*t^7 + 3743718*ep^5*mtt^4*mWW^4*t^7 + 1524744*ep^6*mtt^4*mWW^4*t^7 + 8280*mtt^3*mWW^5*t^7 + 130995*ep*mtt^3*mWW^5*t^7 + 821784*ep^2*mtt^3*mWW^5*t^7 + 2616573*ep^3*mtt^3*mWW^5*t^7 + 4471884*ep^4*mtt^3*mWW^5*t^7 + 3900300*ep^5*mtt^3*mWW^5*t^7 + 1359024*ep^6*mtt^3*mWW^5*t^7 - 3072*mtt^2*mWW^6*t^7 - 52374*ep*mtt^2*mWW^6*t^7 - 351804*ep^2*mtt^2*mWW^6*t^7 - 1195806*ep^3*mtt^2*mWW^6*t^7 - 2180496*ep^4*mtt^2*mWW^6*t^7 - 2032536*ep^5*mtt^2*mWW^6*t^7 - 760032*ep^6*mtt^2*mWW^6*t^7 - 1932*mtt*mWW^7*t^7 - 33060*ep*mtt*mWW^7*t^7 - 220068*ep^2*mtt*mWW^7*t^7 - 734988*ep^3*mtt*mWW^7*t^7 - 1311744*ep^4*mtt*mWW^7*t^7 - 1196112*ep^5*mtt*mWW^7*t^7 - 438336*ep^6*mtt*mWW^7*t^7 - 312*mtt^7*s*t^7 - 3964*ep*mtt^7*s*t^7 - 20116*ep^2*mtt^7*s*t^7 - 52412*ep^3*mtt^7*s*t^7 - 74132*ep^4*mtt^7*s*t^7 - 54024*ep^5*mtt^7*s*t^7 - 15840*ep^6*mtt^7*s*t^7 - 4640*mtt^6*mWW*s*t^7 - 61782*ep*mtt^6*mWW*s*t^7 - 330316*ep^2*mtt^6*mWW*s*t^7 - 910478*ep^3*mtt^6*mWW*s*t^7 - 1368504*ep^4*mtt^6*mWW*s*t^7 - 1065928*ep^5*mtt^6*mWW*s*t^7 - 336672*ep^6*mtt^6*mWW*s*t^7 - 646*mtt^5*mWW^2*s*t^7 - 2832*ep*mtt^5*mWW^2*s*t^7 + 28726*ep^2*mtt^5*mWW^2*s*t^7 + 245024*ep^3*mtt^5*mWW^2*s*t^7 + 697324*ep^4*mtt^5*mWW^2*s*t^7 + 872768*ep^5*mtt^5*mWW^2*s*t^7 + 407616*ep^6*mtt^5*mWW^2*s*t^7 + 21234*mtt^4*mWW^3*s*t^7 + 315904*ep*mtt^4*mWW^3*s*t^7 + 1921494*ep^2*mtt^4*mWW^3*s*t^7 + 6115180*ep^3*mtt^4*mWW^3*s*t^7 + 10722484*ep^4*mtt^4*mWW^3*s*t^7 + 9808904*ep^5*mtt^4*mWW^3*s*t^7 + 3656160*ep^6*mtt^4*mWW^3*s*t^7 - 15266*mtt^3*mWW^4*s*t^7 - 261397*ep*mtt^3*mWW^4*s*t^7 - 1809812*ep^2*mtt^3*mWW^4*s*t^7 - 6464285*ep^3*mtt^3*mWW^4*s*t^7 - 12537552*ep^4*mtt^3*mWW^4*s*t^7 - 12526012*ep^5*mtt^3*mWW^4*s*t^7 - 5046576*ep^6*mtt^3*mWW^4*s*t^7 - 5586*mtt^2*mWW^5*s*t^7 - 83155*ep*mtt^2*mWW^5*s*t^7 - 508588*ep^2*mtt^2*mWW^5*s*t^7 - 1617675*ep^3*mtt^2*mWW^5*s*t^7 - 2771488*ep^4*mtt^2*mWW^5*s*t^7 - 2382652*ep^5*mtt^2*mWW^5*s*t^7 - 789936*ep^6*mtt^2*mWW^5*s*t^7 + 5216*mtt*mWW^6*s*t^7 + 97166*ep*mtt*mWW^6*s*t^7 + 717532*ep^2*mtt*mWW^6*s*t^7 + 2678694*ep^3*mtt*mWW^6*s*t^7 + 5318704*ep^4*mtt*mWW^6*s*t^7 + 5334776*ep^5*mtt*mWW^6*s*t^7 + 2121312*ep^6*mtt*mWW^6*s*t^7 + 504*mtt^6*s^2*t^7 + 6636*ep*mtt^6*s^2*t^7 + 34860*ep^2*mtt^6*s^2*t^7 + 93660*ep^3*mtt^6*s^2*t^7 + 135996*ep^4*mtt^6*s^2*t^7 + 101304*ep^5*mtt^6*s^2*t^7 + 30240*ep^6*mtt^6*s^2*t^7 + 5592*mtt^5*mWW*s^2*t^7 + 77290*ep*mtt^5*mWW*s^2*t^7 + 427916*ep^2*mtt^5*mWW*s^2*t^7 + 1215234*ep^3*mtt^5*mWW*s^2*t^7 + 1871848*ep^4*mtt^5*mWW*s^2*t^7 + 1486808*ep^5*mtt^5*mWW*s^2*t^7 + 476832*ep^6*mtt^5*mWW*s^2*t^7 - 2642*mtt^4*mWW^2*s^2*t^7 - 39690*ep*mtt^4*mWW^2*s^2*t^7 - 245894*ep^2*mtt^4*mWW^2*s^2*t^7 - 804822*ep^3*mtt^4*mWW^2*s^2*t^7 - 1463500*ep^4*mtt^4*mWW^2*s^2*t^7 - 1396976*ep^5*mtt^4*mWW^2*s^2*t^7 - 545376*ep^6*mtt^4*mWW^2*s^2*t^7 - 14490*mtt^3*mWW^3*s^2*t^7 - 208040*ep*mtt^3*mWW^3*s^2*t^7 - 1207695*ep^2*mtt^3*mWW^3*s^2*t^7 - 3630204*ep^3*mtt^3*mWW^3*s^2*t^7 - 5961733*ep^4*mtt^3*mWW^3*s^2*t^7 - 5074566*ep^5*mtt^3*mWW^3*s^2*t^7 - 1750312*ep^6*mtt^3*mWW^3*s^2*t^7 + 12090*mtt^2*mWW^4*s^2*t^7 + 193906*ep*mtt^2*mWW^4*s^2*t^7 + 1273889*ep^2*mtt^2*mWW^4*s^2*t^7 + 4367160*ep^3*mtt^2*mWW^4*s^2*t^7 + 8181937*ep^4*mtt^2*mWW^4*s^2*t^7 + 7913166*ep^5*mtt^2*mWW^4*s^2*t^7 + 3084712*ep^6*mtt^2*mWW^4*s^2*t^7 - 1054*mtt*mWW^5*s^2*t^7 - 30066*ep*mtt*mWW^5*s^2*t^7 - 282524*ep^2*mtt*mWW^5*s^2*t^7 - 1237992*ep^3*mtt*mWW^5*s^2*t^7 - 2757036*ep^4*mtt*mWW^5*s^2*t^7 - 3021288*ep^5*mtt*mWW^5*s^2*t^7 - 1292640*ep^6*mtt*mWW^5*s^2*t^7 - 96*ep*mWW^6*s^2*t^7 - 1008*ep^2*mWW^6*s^2*t^7 - 3984*ep^3*mWW^6*s^2*t^7 - 7488*ep^4*mWW^6*s^2*t^7 - 6720*ep^5*mWW^6*s^2*t^7 - 2304*ep^6*mWW^6*s^2*t^7 - 360*mtt^5*s^3*t^7 - 4884*ep*mtt^5*s^3*t^7 - 26364*ep^2*mtt^5*s^3*t^7 - 72468*ep^3*mtt^5*s^3*t^7 - 107196*ep^4*mtt^5*s^3*t^7 - 81048*ep^5*mtt^5*s^3*t^7 - 24480*ep^6*mtt^5*s^3*t^7 - 2736*mtt^4*mWW*s^3*t^7 - 39134*ep*mtt^4*mWW*s^3*t^7 - 223156*ep^2*mtt^4*mWW*s^3*t^7 - 647910*ep^3*mtt^4*mWW*s^3*t^7 - 1012928*ep^4*mtt^4*mWW*s^3*t^7 - 811240*ep^5*mtt^4*mWW*s^3*t^7 - 260736*ep^6*mtt^4*mWW*s^3*t^7 + 3424*mtt^3*mWW^2*s^3*t^7 + 48266*ep*mtt^3*mWW^2*s^3*t^7 + 270832*ep^2*mtt^3*mWW^2*s^3*t^7 + 773330*ep^3*mtt^3*mWW^2*s^3*t^7 + 1189064*ep^4*mtt^3*mWW^2*s^3*t^7 + 936912*ep^5*mtt^3*mWW^2*s^3*t^7 + 296352*ep^6*mtt^3*mWW^2*s^3*t^7 + 2776*mtt^2*mWW^3*s^3*t^7 + 39971*ep*mtt^2*mWW^3*s^3*t^7 + 230308*ep^2*mtt^2*mWW^3*s^3*t^7 + 677119*ep^3*mtt^2*mWW^3*s^3*t^7 + 1072450*ep^4*mtt^2*mWW^3*s^3*t^7 + 869608*ep^5*mtt^2*mWW^3*s^3*t^7 + 282688*ep^6*mtt^2*mWW^3*s^3*t^7 - 3104*mtt*mWW^4*s^3*t^7 - 44139*ep*mtt*mWW^4*s^3*t^7 - 250792*ep^2*mtt*mWW^4*s^3*t^7 - 726847*ep^3*mtt*mWW^4*s^3*t^7 - 1135402*ep^4*mtt*mWW^4*s^3*t^7 - 908896*ep^5*mtt*mWW^4*s^3*t^7 - 292000*ep^6*mtt*mWW^4*s^3*t^7 - 56*ep*mWW^5*s^3*t^7 - 588*ep^2*mWW^5*s^3*t^7 - 2324*ep^3*mWW^5*s^3*t^7 - 4368*ep^4*mWW^5*s^3*t^7 - 3920*ep^5*mWW^5*s^3*t^7 - 1344*ep^6*mWW^5*s^3*t^7 + 96*mtt^4*s^4*t^7 + 1336*ep*mtt^4*s^4*t^7 + 7372*ep^2*mtt^4*s^4*t^7 + 20624*ep^3*mtt^4*s^4*t^7 + 30932*ep^4*mtt^4*s^4*t^7 + 23640*ep^5*mtt^4*s^4*t^7 + 7200*ep^6*mtt^4*s^4*t^7 + 416*mtt^3*mWW*s^4*t^7 + 6160*ep*mtt^3*mWW*s^4*t^7 + 36048*ep^2*mtt^3*mWW*s^4*t^7 + 106064*ep^3*mtt^3*mWW*s^4*t^7 + 165952*ep^4*mtt^3*mWW*s^4*t^7 + 131376*ep^5*mtt^3*mWW*s^4*t^7 + 41184*ep^6*mtt^3*mWW*s^4*t^7 - 1120*mtt^2*mWW^2*s^4*t^7 - 16328*ep*mtt^2*mWW^2*s^4*t^7 - 94212*ep^2*mtt^2*mWW^2*s^4*t^7 - 274000*ep^3*mtt^2*mWW^2*s^4*t^7 - 424700*ep^4*mtt^2*mWW^2*s^4*t^7 - 333672*ep^5*mtt^2*mWW^2*s^4*t^7 - 103968*ep^6*mtt^2*mWW^2*s^4*t^7 + 608*mtt*mWW^3*s^4*t^7 + 8832*ep*mtt*mWW^3*s^4*t^7 + 50792*ep^2*mtt*mWW^3*s^4*t^7 + 147312*ep^3*mtt*mWW^3*s^4*t^7 + 227816*ep^4*mtt*mWW^3*s^4*t^7 + 178656*ep^5*mtt*mWW^3*s^4*t^7 + 55584*ep^6*mtt*mWW^3*s^4*t^7 - 312*mtt^7*t^8 - 3852*ep*mtt^7*t^8 - 19044*ep^2*mtt^7*t^8 - 48696*ep^3*mtt^7*t^8 - 68304*ep^4*mtt^7*t^8 - 50016*ep^5*mtt^7*t^8 - 14976*ep^6*mtt^7*t^8 - 1584*mtt^6*mWW*t^8 - 19860*ep*mtt^6*mWW*t^8 - 99660*ep^2*mtt^6*mWW*t^8 - 257916*ep^3*mtt^6*mWW*t^8 - 364500*ep^4*mtt^6*mWW*t^8 - 267336*ep^5*mtt^6*mWW*t^8 - 79584*ep^6*mtt^6*mWW*t^8 + 3582*mtt^5*mWW^2*t^8 + 54156*ep*mtt^5*mWW^2*t^8 + 330666*ep^2*mtt^5*mWW^2*t^8 + 1044072*ep^3*mtt^5*mWW^2*t^8 + 1801284*ep^4*mtt^5*mWW^2*t^8 + 1613544*ep^5*mtt^5*mWW^2*t^8 + 587616*ep^6*mtt^5*mWW^2*t^8 + 4698*mtt^4*mWW^3*t^8 + 70020*ep*mtt^4*mWW^3*t^8 + 425169*ep^2*mtt^4*mWW^3*t^8 + 1346802*ep^3*mtt^4*mWW^3*t^8 + 2347305*ep^4*mtt^4*mWW^3*t^8 + 2134902*ep^5*mtt^4*mWW^3*t^8 + 792264*ep^6*mtt^4*mWW^3*t^8 - 9570*mtt^3*mWW^4*t^8 - 157641*ep*mtt^3*mWW^4*t^8 - 1037307*ep^2*mtt^3*mWW^4*t^8 - 3495087*ep^3*mtt^3*mWW^4*t^8 - 6382665*ep^4*mtt^3*mWW^4*t^8 - 6013578*ep^5*mtt^3*mWW^4*t^8 - 2292312*ep^6*mtt^3*mWW^4*t^8 + 510*mtt^2*mWW^5*t^8 + 11121*ep*mtt^2*mWW^5*t^8 + 91500*ep^2*mtt^2*mWW^5*t^8 + 372537*ep^3*mtt^2*mWW^5*t^8 + 802320*ep^4*mtt^2*mWW^5*t^8 + 875028*ep^5*mtt^2*mWW^5*t^8 + 380304*ep^6*mtt^2*mWW^5*t^8 + 2676*mtt*mWW^6*t^8 + 46056*ep*mtt*mWW^6*t^8 + 308676*ep^2*mtt*mWW^6*t^8 + 1038288*ep^3*mtt*mWW^6*t^8 + 1864560*ep^4*mtt*mWW^6*t^8 + 1707456*ep^5*mtt*mWW^6*t^8 + 626688*ep^6*mtt*mWW^6*t^8 + 1112*mtt^6*s*t^8 + 14260*ep*mtt^6*s*t^8 + 73384*ep^2*mtt^6*s*t^8 + 195128*ep^3*mtt^6*s*t^8 + 283980*ep^4*mtt^6*s*t^8 + 215208*ep^5*mtt^6*s*t^8 + 66528*ep^6*mtt^6*s*t^8 + 3784*mtt^5*mWW*s*t^8 + 49156*ep*mtt^5*mWW*s*t^8 + 255084*ep^2*mtt^5*mWW*s*t^8 + 678612*ep^3*mtt^5*mWW*s*t^8 + 978164*ep^4*mtt^5*mWW*s*t^8 + 725096*ep^5*mtt^5*mWW*s*t^8 + 215904*ep^6*mtt^5*mWW*s*t^8 - 9198*mtt^4*mWW^2*s*t^8 - 136320*ep*mtt^4*mWW^2*s*t^8 - 827662*ep^2*mtt^4*mWW^2*s*t^8 - 2633400*ep^3*mtt^4*mWW^2*s*t^8 - 4618916*ep^4*mtt^4*mWW^2*s*t^8 - 4226184*ep^5*mtt^4*mWW^2*s*t^8 - 1574880*ep^6*mtt^4*mWW^2*s*t^8 - 1942*mtt^3*mWW^3*s*t^8 - 17751*ep*mtt^3*mWW^3*s*t^8 - 41814*ep^2*mtt^3*mWW^3*s*t^8 + 62049*ep^3*mtt^3*mWW^3*s*t^8 + 416458*ep^4*mtt^3*mWW^3*s*t^8 + 632800*ep^5*mtt^3*mWW^3*s*t^8 + 320800*ep^6*mtt^3*mWW^3*s*t^8 + 10782*mtt^2*mWW^4*s*t^8 + 176786*ep*mtt^2*mWW^4*s*t^8 + 1182280*ep^2*mtt^2*mWW^4*s*t^8 + 4098834*ep^3*mtt^2*mWW^4*s*t^8 + 7717138*ep^4*mtt^2*mWW^4*s*t^8 + 7460372*ep^5*mtt^2*mWW^4*s*t^8 + 2894768*ep^6*mtt^2*mWW^4*s*t^8 - 4538*mtt*mWW^5*s*t^8 - 86119*ep*mtt*mWW^5*s*t^8 - 641056*ep^2*mtt*mWW^5*s*t^8 - 2400011*ep^3*mtt*mWW^5*s*t^8 - 4774040*ep^4*mtt*mWW^5*s*t^8 - 4804556*ep^5*mtt*mWW^5*s*t^8 - 1922160*ep^6*mtt*mWW^5*s*t^8 - 1416*mtt^5*s^2*t^8 - 18724*ep*mtt^5*s^2*t^8 - 99204*ep^2*mtt^5*s^2*t^8 - 270464*ep^3*mtt^5*s^2*t^8 - 401712*ep^4*mtt^5*s^2*t^8 - 309312*ep^5*mtt^5*s^2*t^8 - 96768*ep^6*mtt^5*s^2*t^8 - 2560*mtt^4*mWW*s^2*t^8 - 34948*ep*mtt^4*mWW*s^2*t^8 - 190636*ep^2*mtt^4*mWW*s^2*t^8 - 531876*ep^3*mtt^4*mWW*s^2*t^8 - 802252*ep^4*mtt^4*mWW*s^2*t^8 - 621656*ep^5*mtt^4*mWW*s^2*t^8 - 193632*ep^6*mtt^4*mWW*s^2*t^8 + 8040*mtt^3*mWW^2*s^2*t^8 + 114024*ep*mtt^3*mWW^2*s^2*t^8 + 656732*ep^2*mtt^3*mWW^2*s^2*t^8 + 1970016*ep^3*mtt^3*mWW^2*s^2*t^8 + 3249364*ep^4*mtt^3*mWW^2*s^2*t^8 + 2796312*ep^5*mtt^3*mWW^2*s^2*t^8 + 981792*ep^6*mtt^3*mWW^2*s^2*t^8 - 2736*mtt^2*mWW^3*s^2*t^8 - 48321*ep*mtt^2*mWW^3*s^2*t^8 - 344939*ep^2*mtt^2*mWW^3*s^2*t^8 - 1263647*ep^3*mtt^2*mWW^3*s^2*t^8 - 2487879*ep^4*mtt^2*mWW^3*s^2*t^8 - 2493598*ep^5*mtt^2*mWW^3*s^2*t^8 - 997000*ep^6*mtt^2*mWW^3*s^2*t^8 - 1328*mtt*mWW^4*s^2*t^8 - 12043*ep*mtt*mWW^4*s^2*t^8 - 22085*ep^2*mtt*mWW^4*s^2*t^8 + 95419*ep^3*mtt*mWW^4*s^2*t^8 + 441375*ep^4*mtt*mWW^4*s^2*t^8 + 627198*ep^5*mtt*mWW^4*s^2*t^8 + 305224*ep^6*mtt*mWW^4*s^2*t^8 + 24*ep*mWW^5*s^2*t^8 + 252*ep^2*mWW^5*s^2*t^8 + 996*ep^3*mWW^5*s^2*t^8 + 1872*ep^4*mWW^5*s^2*t^8 + 1680*ep^5*mWW^5*s^2*t^8 + 576*ep^6*mWW^5*s^2*t^8 + 744*mtt^4*s^3*t^8 + 10076*ep*mtt^4*s^3*t^8 + 54432*ep^2*mtt^4*s^3*t^8 + 150328*ep^3*mtt^4*s^3*t^8 + 224700*ep^4*mtt^4*s^3*t^8 + 173064*ep^5*mtt^4*s^3*t^8 + 53856*ep^6*mtt^4*s^3*t^8 + 104*mtt^3*mWW*s^3*t^8 + 2132*ep*mtt^3*mWW*s^3*t^8 + 16076*ep^2*mtt^3*mWW*s^3*t^8 + 58588*ep^3*mtt^3*mWW*s^3*t^8 + 111260*ep^4*mtt^3*mWW*s^3*t^8 + 106008*ep^5*mtt^3*mWW*s^3*t^8 + 40032*ep^6*mtt^3*mWW*s^3*t^8 - 2440*mtt^2*mWW^2*s^3*t^8 - 34492*ep*mtt^2*mWW^2*s^3*t^8 - 195448*ep^2*mtt^2*mWW^2*s^3*t^8 - 568160*ep^3*mtt^2*mWW^2*s^3*t^8 - 896620*ep^4*mtt^2*mWW^2*s^3*t^8 - 731208*ep^5*mtt^2*mWW^2*s^3*t^8 - 241632*ep^6*mtt^2*mWW^2*s^3*t^8 + 1592*mtt*mWW^3*s^3*t^8 + 22284*ep*mtt*mWW^3*s^3*t^8 + 124940*ep^2*mtt*mWW^3*s^3*t^8 + 359244*ep^3*mtt*mWW^3*s^3*t^8 + 560660*ep^4*mtt*mWW^3*s^3*t^8 + 452136*ep^5*mtt*mWW^3*s^3*t^8 + 147744*ep^6*mtt*mWW^3*s^3*t^8 - 128*mtt^3*s^4*t^8 - 1760*ep*mtt^3*s^4*t^8 - 9568*ep^2*mtt^3*s^4*t^8 - 26296*ep^3*mtt^3*s^4*t^8 - 38664*ep^4*mtt^3*s^4*t^8 - 28944*ep^5*mtt^3*s^4*t^8 - 8640*ep^6*mtt^3*s^4*t^8 + 256*mtt^2*mWW*s^4*t^8 + 3520*ep*mtt^2*mWW*s^4*t^8 + 19136*ep^2*mtt^2*mWW*s^4*t^8 + 52592*ep^3*mtt^2*mWW*s^4*t^8 + 77328*ep^4*mtt^2*mWW*s^4*t^8 + 57888*ep^5*mtt^2*mWW*s^4*t^8 + 17280*ep^6*mtt^2*mWW*s^4*t^8 - 128*mtt*mWW^2*s^4*t^8 - 1760*ep*mtt*mWW^2*s^4*t^8 - 9568*ep^2*mtt*mWW^2*s^4*t^8 - 26296*ep^3*mtt*mWW^2*s^4*t^8 - 38664*ep^4*mtt*mWW^2*s^4*t^8 - 28944*ep^5*mtt*mWW^2*s^4*t^8 - 8640*ep^6*mtt*mWW^2*s^4*t^8 + 504*mtt^6*t^9 + 6324*ep*mtt^6*t^9 + 31896*ep^2*mtt^6*t^9 + 83508*ep^3*mtt^6*t^9 + 120384*ep^4*mtt^6*t^9 + 90960*ep^5*mtt^6*t^9 + 28224*ep^6*mtt^6*t^9 + 120*mtt^5*mWW*t^9 - 36*ep*mtt^5*mWW*t^9 - 9684*ep^2*mtt^5*mWW*t^9 - 54408*ep^3*mtt^5*mWW*t^9 - 126120*ep^4*mtt^5*mWW*t^9 - 135600*ep^5*mtt^5*mWW*t^9 - 55872*ep^6*mtt^5*mWW*t^9 - 3792*mtt^4*mWW^2*t^9 - 56472*ep*mtt^4*mWW^2*t^9 - 339648*ep^2*mtt^4*mWW^2*t^9 - 1056360*ep^3*mtt^4*mWW^2*t^9 - 1794672*ep^4*mtt^4*mWW^2*t^9 - 1582272*ep^5*mtt^4*mWW^2*t^9 - 566784*ep^6*mtt^4*mWW^2*t^9 + 2904*mtt^3*mWW^3*t^9 + 47793*ep*mtt^3*mWW^3*t^9 + 310074*ep^2*mtt^3*mWW^3*t^9 + 1019001*ep^3*mtt^3*mWW^3*t^9 + 1801512*ep^4*mtt^3*mWW^3*t^9 + 1635060*ep^5*mtt^3*mWW^3*t^9 + 598416*ep^6*mtt^3*mWW^3*t^9 + 2568*mtt^2*mWW^4*t^9 + 42333*ep*mtt^2*mWW^4*t^9 + 277638*ep^2*mtt^2*mWW^4*t^9 + 928425*ep^3*mtt^2*mWW^4*t^9 + 1675464*ep^4*mtt^2*mWW^4*t^9 + 1553364*ep^5*mtt^2*mWW^4*t^9 + 580368*ep^6*mtt^2*mWW^4*t^9 - 2304*mtt*mWW^5*t^9 - 39942*ep*mtt*mWW^5*t^9 - 270276*ep^2*mtt*mWW^5*t^9 - 920166*ep^3*mtt*mWW^5*t^9 - 1676568*ep^4*mtt*mWW^5*t^9 - 1561512*ep^5*mtt*mWW^5*t^9 - 584352*ep^6*mtt*mWW^5*t^9 - 1384*mtt^5*s*t^9 - 17932*ep*mtt^5*s*t^9 - 93616*ep^2*mtt^5*s*t^9 - 253724*ep^3*mtt^5*s*t^9 - 378280*ep^4*mtt^5*s*t^9 - 295200*ep^5*mtt^5*s*t^9 - 94464*ep^6*mtt^5*s*t^9 + 552*mtt^4*mWW*s*t^9 + 10276*ep*mtt^4*mWW*s*t^9 + 75052*ep^2*mtt^4*mWW*s*t^9 + 276248*ep^3*mtt^4*mWW*s*t^9 + 542288*ep^4*mtt^4*mWW*s*t^9 + 540960*ep^5*mtt^4*mWW*s*t^9 + 215424*ep^6*mtt^4*mWW*s*t^9 + 4576*mtt^3*mWW^2*s*t^9 + 64384*ep*mtt^3*mWW^2*s*t^9 + 370632*ep^2*mtt^3*mWW^2*s*t^9 + 1119344*ep^3*mtt^3*mWW^2*s*t^9 + 1866968*ep^4*mtt^3*mWW^2*s*t^9 + 1626768*ep^5*mtt^3*mWW^2*s*t^9 + 577728*ep^6*mtt^3*mWW^2*s*t^9 - 5272*mtt^2*mWW^3*s*t^9 - 87889*ep*mtt^2*mWW^3*s*t^9 - 592202*ep^2*mtt^2*mWW^3*s*t^9 - 2053649*ep^3*mtt^2*mWW^3*s*t^9 - 3850128*ep^4*mtt^2*mWW^3*s*t^9 - 3698244*ep^5*mtt^2*mWW^3*s*t^9 - 1424976*ep^6*mtt^2*mWW^3*s*t^9 + 1528*mtt*mWW^4*s*t^9 + 31161*ep*mtt*mWW^4*s*t^9 + 240134*ep^2*mtt*mWW^4*s*t^9 + 911781*ep^3*mtt*mWW^4*s*t^9 + 1819152*ep^4*mtt*mWW^4*s*t^9 + 1825716*ep^5*mtt*mWW^4*s*t^9 + 726288*ep^6*mtt*mWW^4*s*t^9 + 1232*mtt^4*s^2*t^9 + 16408*ep*mtt^4*s^2*t^9 + 87984*ep^2*mtt^4*s^2*t^9 + 244208*ep^3*mtt^4*s^2*t^9 + 371536*ep^4*mtt^4*s^2*t^9 + 294816*ep^5*mtt^4*s^2*t^9 + 95616*ep^6*mtt^4*s^2*t^9 - 1328*mtt^3*mWW*s^2*t^9 - 18680*ep*mtt^3*mWW*s^2*t^9 - 107288*ep^2*mtt^3*mWW*s^2*t^9 - 322888*ep^3*mtt^3*mWW*s^2*t^9 - 536984*ep^4*mtt^3*mWW*s^2*t^9 - 467568*ep^5*mtt^3*mWW*s^2*t^9 - 166464*ep^6*mtt^3*mWW*s^2*t^9 - 1040*mtt^2*mWW^2*s^2*t^9 - 11864*ep*mtt^2*mWW^2*s^2*t^9 - 49376*ep^2*mtt^2*mWW^2*s^2*t^9 - 86848*ep^3*mtt^2*mWW^2*s^2*t^9 - 40640*ep^4*mtt^2*mWW^2*s^2*t^9 + 50688*ep^5*mtt^2*mWW^2*s^2*t^9 + 46080*ep^6*mtt^2*mWW^2*s^2*t^9 + 1136*mtt*mWW^3*s^2*t^9 + 14136*ep*mtt*mWW^3*s^2*t^9 + 68680*ep^2*mtt*mWW^3*s^2*t^9 + 165528*ep^3*mtt*mWW^3*s^2*t^9 + 206088*ep^4*mtt*mWW^3*s^2*t^9 + 122064*ep^5*mtt*mWW^3*s^2*t^9 + 24768*ep^6*mtt*mWW^3*s^2*t^9 - 352*mtt^3*s^3*t^9 - 4800*ep*mtt^3*s^3*t^9 - 26264*ep^2*mtt^3*s^3*t^9 - 73992*ep^3*mtt^3*s^3*t^9 - 113640*ep^4*mtt^3*s^3*t^9 - 90576*ep^5*mtt^3*s^3*t^9 - 29376*ep^6*mtt^3*s^3*t^9 + 704*mtt^2*mWW*s^3*t^9 + 9600*ep*mtt^2*mWW*s^3*t^9 + 52528*ep^2*mtt^2*mWW*s^3*t^9 + 147984*ep^3*mtt^2*mWW*s^3*t^9 + 227280*ep^4*mtt^2*mWW*s^3*t^9 + 181152*ep^5*mtt^2*mWW*s^3*t^9 + 58752*ep^6*mtt^2*mWW*s^3*t^9 - 352*mtt*mWW^2*s^3*t^9 - 4800*ep*mtt*mWW^2*s^3*t^9 - 26264*ep^2*mtt*mWW^2*s^3*t^9 - 73992*ep^3*mtt*mWW^2*s^3*t^9 - 113640*ep^4*mtt*mWW^2*s^3*t^9 - 90576*ep^5*mtt*mWW^2*s^3*t^9 - 29376*ep^6*mtt*mWW^2*s^3*t^9 - 360*mtt^5*t^10 - 4596*ep*mtt^5*t^10 - 23652*ep^2*mtt^5*t^10 - 63312*ep^3*mtt^5*t^10 - 93456*ep^4*mtt^5*t^10 - 72384*ep^5*mtt^5*t^10 - 23040*ep^6*mtt^5*t^10 + 840*mtt^4*mWW*t^10 + 12804*ep*mtt^4*mWW*t^10 + 78180*ep^2*mtt^4*mWW*t^10 + 244992*ep^3*mtt^4*mWW*t^10 + 417168*ep^4*mtt^4*mWW*t^10 + 367488*ep^5*mtt^4*mWW*t^10 + 131328*ep^6*mtt^4*mWW*t^10 + 408*mtt^3*mWW^2*t^10 + 5484*ep*mtt^3*mWW^2*t^10 + 30252*ep^2*mtt^3*mWW^2*t^10 + 88080*ep^3*mtt^3*mWW^2*t^10 + 142320*ep^4*mtt^3*mWW^2*t^10 + 120384*ep^5*mtt^3*mWW^2*t^10 + 41472*ep^6*mtt^3*mWW^2*t^10 - 1896*mtt^2*mWW^3*t^10 - 30996*ep*mtt^2*mWW^3*t^10 - 200436*ep^2*mtt^2*mWW^3*t^10 - 657888*ep^3*mtt^2*mWW^3*t^10 - 1162320*ep^4*mtt^2*mWW^3*t^10 - 1053696*ep^5*mtt^2*mWW^3*t^10 - 384768*ep^6*mtt^2*mWW^3*t^10 + 1008*mtt*mWW^4*t^10 + 17304*ep*mtt*mWW^4*t^10 + 115656*ep^2*mtt*mWW^4*t^10 + 388128*ep^3*mtt*mWW^4*t^10 + 696288*ep^4*mtt*mWW^4*t^10 + 638208*ep^5*mtt*mWW^4*t^10 + 235008*ep^6*mtt*mWW^4*t^10 + 680*mtt^4*s*t^10 + 8884*ep*mtt^4*s*t^10 + 46900*ep^2*mtt^4*s*t^10 + 128912*ep^3*mtt^4*s*t^10 + 195408*ep^4*mtt^4*s*t^10 + 155328*ep^5*mtt^4*s*t^10 + 50688*ep^6*mtt^4*s*t^10 - 1400*mtt^3*mWW*s*t^10 - 20444*ep*mtt^3*mWW*s*t^10 - 122044*ep^2*mtt^3*mWW*s*t^10 - 381184*ep^3*mtt^3*mWW*s*t^10 - 655536*ep^4*mtt^3*mWW*s*t^10 - 587520*ep^5*mtt^3*mWW*s*t^10 - 214272*ep^6*mtt^3*mWW*s*t^10 + 760*mtt^2*mWW^2*s*t^10 + 14236*ep*mtt^2*mWW^2*s*t^10 + 103388*ep^2*mtt^2*mWW^2*s*t^10 + 375632*ep^3*mtt^2*mWW^2*s*t^10 + 724848*ep^4*mtt^2*mWW^2*s*t^10 + 709056*ep^5*mtt^2*mWW^2*s*t^10 + 276480*ep^6*mtt^2*mWW^2*s*t^10 - 40*mtt*mWW^3*s*t^10 - 2676*ep*mtt*mWW^3*s*t^10 - 28244*ep^2*mtt*mWW^3*s*t^10 - 123360*ep^3*mtt*mWW^3*s*t^10 - 264720*ep^4*mtt*mWW^3*s*t^10 - 276864*ep^5*mtt*mWW^3*s*t^10 - 112896*ep^6*mtt*mWW^3*s*t^10 - 320*mtt^3*s^2*t^10 - 4288*ep*mtt^3*s^2*t^10 - 23248*ep^2*mtt^3*s^2*t^10 - 65600*ep^3*mtt^3*s^2*t^10 - 101952*ep^4*mtt^3*s^2*t^10 - 82944*ep^5*mtt^3*s^2*t^10 - 27648*ep^6*mtt^3*s^2*t^10 + 640*mtt^2*mWW*s^2*t^10 + 8576*ep*mtt^2*mWW*s^2*t^10 + 46496*ep^2*mtt^2*mWW*s^2*t^10 + 131200*ep^3*mtt^2*mWW*s^2*t^10 + 203904*ep^4*mtt^2*mWW*s^2*t^10 + 165888*ep^5*mtt^2*mWW*s^2*t^10 + 55296*ep^6*mtt^2*mWW*s^2*t^10 - 320*mtt*mWW^2*s^2*t^10 - 4288*ep*mtt*mWW^2*s^2*t^10 - 23248*ep^2*mtt*mWW^2*s^2*t^10 - 65600*ep^3*mtt*mWW^2*s^2*t^10 - 101952*ep^4*mtt*mWW^2*s^2*t^10 - 82944*ep^5*mtt*mWW^2*s^2*t^10 - 27648*ep^6*mtt*mWW^2*s^2*t^10 + 96*mtt^4*t^11 + 1248*ep*mtt^4*t^11 + 6552*ep^2*mtt^4*t^11 + 17904*ep^3*mtt^4*t^11 + 26976*ep^4*mtt^4*t^11 + 21312*ep^5*mtt^4*t^11 + 6912*ep^6*mtt^4*t^11 - 384*mtt^3*mWW*t^11 - 5760*ep*mtt^3*mWW*t^11 - 34656*ep^2*mtt^3*mWW*t^11 - 107136*ep^3*mtt^3*mWW*t^11 - 180096*ep^4*mtt^3*mWW*t^11 - 156672*ep^5*mtt^3*mWW*t^11 - 55296*ep^6*mtt^3*mWW*t^11 + 480*mtt^2*mWW^2*t^11 + 7776*ep*mtt^2*mWW^2*t^11 + 49656*ep^2*mtt^2*mWW^2*t^11 + 160560*ep^3*mtt^2*mWW^2*t^11 + 279264*ep^4*mtt^2*mWW^2*t^11 + 249408*ep^5*mtt^2*mWW^2*t^11 + 89856*ep^6*mtt^2*mWW^2*t^11 - 192*mtt*mWW^3*t^11 - 3264*ep*mtt*mWW^3*t^11 - 21552*ep^2*mtt*mWW^3*t^11 - 71328*ep^3*mtt*mWW^3*t^11 - 126144*ep^4*mtt*mWW^3*t^11 - 114048*ep^5*mtt*mWW^3*t^11 - 41472*ep^6*mtt*mWW^3*t^11 - 96*mtt^3*s*t^11 - 1248*ep*mtt^3*s*t^11 - 6552*ep^2*mtt^3*s*t^11 - 17904*ep^3*mtt^3*s*t^11 - 26976*ep^4*mtt^3*s*t^11 - 21312*ep^5*mtt^3*s*t^11 - 6912*ep^6*mtt^3*s*t^11 + 192*mtt^2*mWW*s*t^11 + 2496*ep*mtt^2*mWW*s*t^11 + 13104*ep^2*mtt^2*mWW*s*t^11 + 35808*ep^3*mtt^2*mWW*s*t^11 + 53952*ep^4*mtt^2*mWW*s*t^11 + 42624*ep^5*mtt^2*mWW*s*t^11 + 13824*ep^6*mtt^2*mWW*s*t^11 - 96*mtt*mWW^2*s*t^11 - 1248*ep*mtt*mWW^2*s*t^11 - 6552*ep^2*mtt*mWW^2*s*t^11 - 17904*ep^3*mtt*mWW^2*s*t^11 - 26976*ep^4*mtt*mWW^2*s*t^11 - 21312*ep^5*mtt*mWW^2*s*t^11 - 6912*ep^6*mtt*mWW^2*s*t^11))/(32*ep^2*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)^2*mtt*(mtt - mWW)^2*mWW^3*(mtt - s)^3*(mtt - t)*(mWW - t)^4*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -(108*ep^2*mtt^11*mWW^6*s^3 + 306*ep^3*mtt^11*mWW^6*s^3 - 1428*ep^4*mtt^11*mWW^6*s^3 - 4386*ep^5*mtt^11*mWW^6*s^3 - 2760*ep^6*mtt^11*mWW^6*s^3 + 72*ep*mtt^10*mWW^7*s^3 - 48*ep^2*mtt^10*mWW^7*s^3 - 2164*ep^3*mtt^10*mWW^7*s^3 + 604*ep^4*mtt^10*mWW^7*s^3 + 11936*ep^5*mtt^10*mWW^7*s^3 + 9288*ep^6*mtt^10*mWW^7*s^3 - 288*ep*mtt^9*mWW^8*s^3 - 1044*ep^2*mtt^9*mWW^8*s^3 + 5030*ep^3*mtt^9*mWW^8*s^3 + 12920*ep^4*mtt^9*mWW^8*s^3 + 1366*ep^5*mtt^9*mWW^8*s^3 - 5072*ep^6*mtt^9*mWW^8*s^3 + 424*ep*mtt^8*mWW^9*s^3 + 2412*ep^2*mtt^8*mWW^9*s^3 - 4372*ep^3*mtt^8*mWW^9*s^3 - 27200*ep^4*mtt^8*mWW^9*s^3 - 33528*ep^5*mtt^8*mWW^9*s^3 - 15184*ep^6*mtt^8*mWW^9*s^3 - 256*ep*mtt^7*mWW^10*s^3 - 2064*ep^2*mtt^7*mWW^10*s^3 - 294*ep^3*mtt^7*mWW^10*s^3 + 17652*ep^4*mtt^7*mWW^10*s^3 + 35498*ep^5*mtt^7*mWW^10*s^3 + 22360*ep^6*mtt^7*mWW^10*s^3 + 24*ep*mtt^6*mWW^11*s^3 + 616*ep^2*mtt^6*mWW^11*s^3 + 2900*ep^3*mtt^6*mWW^11*s^3 + 2172*ep^4*mtt^6*mWW^11*s^3 - 5600*ep^5*mtt^6*mWW^11*s^3 - 6424*ep^6*mtt^6*mWW^11*s^3 + 32*ep*mtt^5*mWW^12*s^3 + 60*ep^2*mtt^5*mWW^12*s^3 - 1790*ep^3*mtt^5*mWW^12*s^3 - 6928*ep^4*mtt^5*mWW^12*s^3 - 9246*ep^5*mtt^5*mWW^12*s^3 - 4736*ep^6*mtt^5*mWW^12*s^3 - 8*ep*mtt^4*mWW^13*s^3 - 36*ep^2*mtt^4*mWW^13*s^3 + 436*ep^3*mtt^4*mWW^13*s^3 + 2408*ep^4*mtt^4*mWW^13*s^3 + 4280*ep^5*mtt^4*mWW^13*s^3 + 2720*ep^6*mtt^4*mWW^13*s^3 - 4*ep^2*mtt^3*mWW^14*s^3 - 52*ep^3*mtt^3*mWW^14*s^3 - 200*ep^4*mtt^3*mWW^14*s^3 - 320*ep^5*mtt^3*mWW^14*s^3 - 192*ep^6*mtt^3*mWW^14*s^3 - 756*ep^2*mtt^10*mWW^6*s^4 - 2142*ep^3*mtt^10*mWW^6*s^4 + 9996*ep^4*mtt^10*mWW^6*s^4 + 30702*ep^5*mtt^10*mWW^6*s^4 + 19320*ep^6*mtt^10*mWW^6*s^4 - 396*ep*mtt^9*mWW^7*s^4 + 642*ep^2*mtt^9*mWW^7*s^4 + 13024*ep^3*mtt^9*mWW^7*s^4 - 7842*ep^4*mtt^9*mWW^7*s^4 - 80244*ep^5*mtt^9*mWW^7*s^4 - 60416*ep^6*mtt^9*mWW^7*s^4 + 1296*ep*mtt^8*mWW^8*s^4 + 3918*ep^2*mtt^8*mWW^8*s^4 - 25508*ep^3*mtt^8*mWW^8*s^4 - 49274*ep^4*mtt^8*mWW^8*s^4 + 27056*ep^5*mtt^8*mWW^8*s^4 + 45416*ep^6*mtt^8*mWW^8*s^4 - 1420*ep*mtt^7*mWW^9*s^4 - 7594*ep^2*mtt^7*mWW^9*s^4 + 17346*ep^3*mtt^7*mWW^9*s^4 + 83994*ep^4*mtt^7*mWW^9*s^4 + 80410*ep^5*mtt^7*mWW^9*s^4 + 27832*ep^6*mtt^7*mWW^9*s^4 + 448*ep*mtt^6*mWW^10*s^4 + 4326*ep^2*mtt^6*mWW^10*s^4 + 3250*ep^3*mtt^6*mWW^10*s^4 - 27922*ep^4*mtt^6*mWW^10*s^4 - 62014*ep^5*mtt^6*mWW^10*s^4 - 41320*ep^6*mtt^6*mWW^10*s^4 + 156*ep*mtt^5*mWW^11*s^4 - 250*ep^2*mtt^5*mWW^11*s^4 - 9116*ep^3*mtt^5*mWW^11*s^4 - 20790*ep^4*mtt^5*mWW^11*s^4 - 9808*ep^5*mtt^5*mWW^11*s^4 + 2512*ep^6*mtt^5*mWW^11*s^4 - 80*ep*mtt^4*mWW^12*s^4 - 254*ep^2*mtt^4*mWW^12*s^4 + 3480*ep^3*mtt^4*mWW^12*s^4 + 12810*ep^4*mtt^4*mWW^12*s^4 + 15308*ep^5*mtt^4*mWW^12*s^4 + 7832*ep^6*mtt^4*mWW^12*s^4 - 4*ep*mtt^3*mWW^13*s^4 - 30*ep^2*mtt^3*mWW^13*s^4 - 326*ep^3*mtt^3*mWW^13*s^4 - 962*ep^4*mtt^3*mWW^13*s^4 - 1430*ep^5*mtt^3*mWW^13*s^4 - 1224*ep^6*mtt^3*mWW^13*s^4 - 2*ep^2*mtt^2*mWW^14*s^4 - 8*ep^3*mtt^2*mWW^14*s^4 - 10*ep^4*mtt^2*mWW^14*s^4 + 20*ep^5*mtt^2*mWW^14*s^4 + 48*ep^6*mtt^2*mWW^14*s^4 + 2268*ep^2*mtt^9*mWW^6*s^5 + 6426*ep^3*mtt^9*mWW^6*s^5 - 29988*ep^4*mtt^9*mWW^6*s^5 - 92106*ep^5*mtt^9*mWW^6*s^5 - 57960*ep^6*mtt^9*mWW^6*s^5 + 900*ep*mtt^8*mWW^7*s^5 - 2490*ep^2*mtt^8*mWW^7*s^5 - 32894*ep^3*mtt^8*mWW^7*s^5 + 30078*ep^4*mtt^8*mWW^7*s^5 + 223350*ep^5*mtt^8*mWW^7*s^5 + 163768*ep^6*mtt^8*mWW^7*s^5 - 2304*ep*mtt^7*mWW^8*s^5 - 5394*ep^2*mtt^7*mWW^8*s^5 + 52482*ep^3*mtt^7*mWW^8*s^5 + 70758*ep^4*mtt^7*mWW^8*s^5 - 120510*ep^5*mtt^7*mWW^8*s^5 - 131520*ep^6*mtt^7*mWW^8*s^5 + 1652*ep*mtt^6*mWW^9*s^5 + 8506*ep^2*mtt^6*mWW^9*s^5 - 25452*ep^3*mtt^6*mWW^9*s^5 - 92914*ep^4*mtt^6*mWW^9*s^5 - 49232*ep^5*mtt^6*mWW^9*s^5 + 2664*ep^6*mtt^6*mWW^9*s^5 + 48*ep*mtt^5*mWW^10*s^5 - 2174*ep^2*mtt^5*mWW^10*s^5 - 8970*ep^3*mtt^5*mWW^10*s^5 - 138*ep^4*mtt^5*mWW^10*s^5 + 27730*ep^5*mtt^5*mWW^10*s^5 + 25008*ep^6*mtt^5*mWW^10*s^5 - 324*ep*mtt^4*mWW^11*s^5 - 786*ep^2*mtt^4*mWW^11*s^5 + 10134*ep^3*mtt^4*mWW^11*s^5 + 24918*ep^4*mtt^4*mWW^11*s^5 + 8610*ep^5*mtt^4*mWW^11*s^5 - 3984*ep^6*mtt^4*mWW^11*s^5 + 16*ep*mtt^3*mWW^12*s^5 + 14*ep^2*mtt^3*mWW^12*s^5 - 1518*ep^3*mtt^3*mWW^12*s^5 - 842*ep^4*mtt^3*mWW^12*s^5 + 5738*ep^5*mtt^3*mWW^12*s^5 + 3912*ep^6*mtt^3*mWW^12*s^5 + 12*ep*mtt^2*mWW^13*s^5 + 50*ep^2*mtt^2*mWW^13*s^5 - 268*ep^3*mtt^2*mWW^13*s^5 - 2082*ep^4*mtt^2*mWW^13*s^5 - 3880*ep^5*mtt^2*mWW^13*s^5 - 2032*ep^6*mtt^2*mWW^13*s^5 + 6*ep^2*mtt*mWW^14*s^5 + 60*ep^3*mtt*mWW^14*s^5 + 210*ep^4*mtt*mWW^14*s^5 + 300*ep^5*mtt*mWW^14*s^5 + 144*ep^6*mtt*mWW^14*s^5 - 3780*ep^2*mtt^8*mWW^6*s^6 - 10710*ep^3*mtt^8*mWW^6*s^6 + 49980*ep^4*mtt^8*mWW^6*s^6 + 153510*ep^5*mtt^8*mWW^6*s^6 + 96600*ep^6*mtt^8*mWW^6*s^6 - 1080*ep*mtt^7*mWW^7*s^6 + 4500*ep^2*mtt^7*mWW^7*s^6 + 44850*ep^3*mtt^7*mWW^7*s^6 - 53900*ep^4*mtt^7*mWW^7*s^6 - 330850*ep^5*mtt^7*mWW^7*s^6 - 237680*ep^6*mtt^7*mWW^7*s^6 + 2016*ep*mtt^6*mWW^8*s^6 + 3288*ep^2*mtt^6*mWW^8*s^6 - 55382*ep^3*mtt^6*mWW^8*s^6 - 49208*ep^4*mtt^6*mWW^8*s^6 + 182510*ep^5*mtt^6*mWW^8*s^6 + 172280*ep^6*mtt^6*mWW^8*s^6 - 672*ep*mtt^5*mWW^9*s^6 - 4092*ep^2*mtt^5*mWW^9*s^6 + 15584*ep^3*mtt^5*mWW^9*s^6 + 48512*ep^4*mtt^5*mWW^9*s^6 + 7468*ep^5*mtt^5*mWW^9*s^6 - 18320*ep^6*mtt^5*mWW^9*s^6 - 416*ep*mtt^4*mWW^10*s^6 - 316*ep^2*mtt^4*mWW^10*s^6 + 10176*ep^3*mtt^4*mWW^10*s^6 + 9900*ep^4*mtt^4*mWW^10*s^6 - 25536*ep^5*mtt^4*mWW^10*s^6 - 25336*ep^6*mtt^4*mWW^10*s^6 + 120*ep*mtt^3*mWW^11*s^6 + 248*ep^2*mtt^3*mWW^11*s^6 - 4384*ep^3*mtt^3*mWW^11*s^6 - 512*ep^4*mtt^3*mWW^11*s^6 + 24544*ep^5*mtt^3*mWW^11*s^6 + 19512*ep^6*mtt^3*mWW^11*s^6 + 32*ep*mtt^2*mWW^12*s^6 + 168*ep^2*mtt^2*mWW^12*s^6 - 292*ep^3*mtt^2*mWW^12*s^6 - 5760*ep^4*mtt^2*mWW^12*s^6 - 13252*ep^5*mtt^2*mWW^12*s^6 - 7848*ep^6*mtt^2*mWW^12*s^6 + 16*ep^2*mtt*mWW^13*s^6 + 158*ep^3*mtt*mWW^13*s^6 + 636*ep^4*mtt*mWW^13*s^6 + 1030*ep^5*mtt*mWW^13*s^6 + 536*ep^6*mtt*mWW^13*s^6 + 3780*ep^2*mtt^7*mWW^6*s^7 + 10710*ep^3*mtt^7*mWW^6*s^7 - 49980*ep^4*mtt^7*mWW^6*s^7 - 153510*ep^5*mtt^7*mWW^6*s^7 - 96600*ep^6*mtt^7*mWW^6*s^7 + 720*ep*mtt^6*mWW^7*s^7 - 4260*ep^2*mtt^6*mWW^7*s^7 - 35200*ep^3*mtt^6*mWW^7*s^7 + 50520*ep^4*mtt^6*mWW^7*s^7 + 277020*ep^5*mtt^6*mWW^7*s^7 + 196280*ep^6*mtt^6*mWW^7*s^7 - 864*ep*mtt^5*mWW^8*s^7 - 1032*ep^2*mtt^5*mWW^8*s^7 + 30818*ep^3*mtt^5*mWW^8*s^7 + 22532*ep^4*mtt^5*mWW^8*s^7 - 113870*ep^5*mtt^5*mWW^8*s^7 - 104720*ep^6*mtt^5*mWW^8*s^7 - 56*ep*mtt^4*mWW^9*s^7 + 1000*ep^2*mtt^4*mWW^9*s^7 - 1926*ep^3*mtt^4*mWW^9*s^7 - 20064*ep^4*mtt^4*mWW^9*s^7 - 28354*ep^5*mtt^4*mWW^9*s^7 - 11680*ep^6*mtt^4*mWW^9*s^7 + 176*ep*mtt^3*mWW^10*s^7 + 168*ep^2*mtt^3*mWW^10*s^7 - 4976*ep^3*mtt^3*mWW^10*s^7 + 4264*ep^4*mtt^3*mWW^10*s^7 + 39064*ep^5*mtt^3*mWW^10*s^7 + 29520*ep^6*mtt^3*mWW^10*s^7 + 24*ep*mtt^2*mWW^11*s^7 + 172*ep^2*mtt^2*mWW^11*s^7 + 454*ep^3*mtt^2*mWW^11*s^7 - 6232*ep^4*mtt^2*mWW^11*s^7 - 18922*ep^5*mtt^2*mWW^11*s^7 - 12360*ep^6*mtt^2*mWW^11*s^7 + 12*ep^2*mtt*mWW^12*s^7 + 120*ep^3*mtt*mWW^12*s^7 + 720*ep^4*mtt*mWW^12*s^7 + 1452*ep^5*mtt*mWW^12*s^7 + 840*ep^6*mtt*mWW^12*s^7 - 2268*ep^2*mtt^6*mWW^6*s^8 - 6426*ep^3*mtt^6*mWW^6*s^8 + 29988*ep^4*mtt^6*mWW^6*s^8 + 92106*ep^5*mtt^6*mWW^6*s^8 + 57960*ep^6*mtt^6*mWW^6*s^8 - 252*ep*mtt^5*mWW^7*s^8 + 2058*ep^2*mtt^5*mWW^7*s^8 + 15524*ep^3*mtt^5*mWW^7*s^8 - 23994*ep^4*mtt^5*mWW^7*s^8 - 126456*ep^5*mtt^5*mWW^7*s^8 - 89248*ep^6*mtt^5*mWW^7*s^8 + 144*ep*mtt^4*mWW^8*s^8 + 462*ep^2*mtt^4*mWW^8*s^8 - 7992*ep^3*mtt^4*mWW^8*s^8 - 12138*ep^4*mtt^4*mWW^8*s^8 + 17124*ep^5*mtt^4*mWW^8*s^8 + 20952*ep^6*mtt^4*mWW^8*s^8 + 76*ep*mtt^3*mWW^9*s^8 - 250*ep^2*mtt^3*mWW^9*s^8 - 1584*ep^3*mtt^3*mWW^9*s^8 + 9550*ep^4*mtt^3*mWW^9*s^8 + 30512*ep^5*mtt^3*mWW^9*s^8 + 19704*ep^6*mtt^3*mWW^9*s^8 + 62*ep^2*mtt^2*mWW^10*s^8 + 818*ep^3*mtt^2*mWW^10*s^8 - 3978*ep^4*mtt^2*mWW^10*s^8 - 15358*ep^5*mtt^2*mWW^10*s^8 - 10624*ep^6*mtt^2*mWW^10*s^8 + 12*ep^3*mtt*mWW^11*s^8 + 444*ep^4*mtt*mWW^11*s^8 + 1176*ep^5*mtt*mWW^11*s^8 + 744*ep^6*mtt*mWW^11*s^8 + 756*ep^2*mtt^5*mWW^6*s^9 + 2142*ep^3*mtt^5*mWW^6*s^9 - 9996*ep^4*mtt^5*mWW^6*s^9 - 30702*ep^5*mtt^5*mWW^6*s^9 - 19320*ep^6*mtt^5*mWW^6*s^9 + 36*ep*mtt^4*mWW^7*s^9 - 402*ep^2*mtt^4*mWW^7*s^9 - 3374*ep^3*mtt^4*mWW^7*s^9 + 4462*ep^4*mtt^4*mWW^7*s^9 + 26414*ep^5*mtt^4*mWW^7*s^9 + 19016*ep^6*mtt^4*mWW^7*s^9 - 210*ep^2*mtt^3*mWW^8*s^9 + 486*ep^3*mtt^3*mWW^8*s^9 + 4926*ep^4*mtt^3*mWW^8*s^9 + 7974*ep^5*mtt^3*mWW^8*s^9 + 3744*ep^6*mtt^3*mWW^8*s^9 - 4*ep*mtt^2*mWW^9*s^9 + 18*ep^2*mtt^2*mWW^9*s^9 + 398*ep^3*mtt^2*mWW^9*s^9 - 1950*ep^4*mtt^2*mWW^9*s^9 - 7438*ep^5*mtt^2*mWW^9*s^9 - 5112*ep^6*mtt^2*mWW^9*s^9 - 2*ep^2*mtt*mWW^10*s^9 - 4*ep^3*mtt*mWW^10*s^9 + 222*ep^4*mtt*mWW^10*s^9 + 616*ep^5*mtt*mWW^10*s^9 + 392*ep^6*mtt*mWW^10*s^9 - 108*ep^2*mtt^4*mWW^6*s^10 - 306*ep^3*mtt^4*mWW^6*s^10 + 1428*ep^4*mtt^4*mWW^6*s^10 + 4386*ep^5*mtt^4*mWW^6*s^10 + 2760*ep^6*mtt^4*mWW^6*s^10 + 234*ep^3*mtt^3*mWW^7*s^10 + 72*ep^4*mtt^3*mWW^7*s^10 - 1170*ep^5*mtt^3*mWW^7*s^10 - 1008*ep^6*mtt^3*mWW^7*s^10 + 12*ep^2*mtt^2*mWW^8*s^10 + 66*ep^3*mtt^2*mWW^8*s^10 - 516*ep^4*mtt^2*mWW^8*s^10 - 1650*ep^5*mtt^2*mWW^8*s^10 - 1080*ep^6*mtt^2*mWW^8*s^10 + 6*ep^3*mtt*mWW^9*s^10 + 72*ep^4*mtt*mWW^9*s^10 + 162*ep^5*mtt*mWW^9*s^10 + 96*ep^6*mtt*mWW^9*s^10 - 36*ep^2*mtt^16*mWW^3*t - 528*ep^3*mtt^16*mWW^3*t - 2580*ep^4*mtt^16*mWW^3*t - 5016*ep^5*mtt^16*mWW^3*t - 3360*ep^6*mtt^16*mWW^3*t - 12*ep*mtt^15*mWW^4*t + 40*ep^2*mtt^15*mWW^4*t + 2388*ep^3*mtt^15*mWW^4*t + 14536*ep^4*mtt^15*mWW^4*t + 31080*ep^5*mtt^15*mWW^4*t + 22048*ep^6*mtt^15*mWW^4*t + 56*ep*mtt^14*mWW^5*t + 288*ep^2*mtt^14*mWW^5*t - 4416*ep^3*mtt^14*mWW^5*t - 35816*ep^4*mtt^14*mWW^5*t - 84336*ep^5*mtt^14*mWW^5*t - 63296*ep^6*mtt^14*mWW^5*t - 88*ep*mtt^13*mWW^6*t - 608*ep^2*mtt^13*mWW^6*t + 5640*ep^3*mtt^13*mWW^6*t + 53512*ep^4*mtt^13*mWW^6*t + 133592*ep^5*mtt^13*mWW^6*t + 104672*ep^6*mtt^13*mWW^6*t + 24*ep*mtt^12*mWW^7*t - 104*ep^2*mtt^12*mWW^7*t - 8272*ep^3*mtt^12*mWW^7*t - 57664*ep^4*mtt^12*mWW^7*t - 138592*ep^5*mtt^12*mWW^7*t - 109952*ep^6*mtt^12*mWW^7*t + 80*ep*mtt^11*mWW^8*t + 1296*ep^2*mtt^11*mWW^8*t + 10688*ep^3*mtt^11*mWW^8*t + 46760*ep^4*mtt^11*mWW^8*t + 97256*ep^5*mtt^11*mWW^8*t + 75040*ep^6*mtt^11*mWW^8*t - 88*ep*mtt^10*mWW^9*t - 1280*ep^2*mtt^10*mWW^9*t - 7648*ep^3*mtt^10*mWW^9*t - 24376*ep^4*mtt^10*mWW^9*t - 42320*ep^5*mtt^10*mWW^9*t - 31168*ep^6*mtt^10*mWW^9*t + 24*ep*mtt^9*mWW^10*t + 352*ep^2*mtt^9*mWW^10*t + 1816*ep^3*mtt^9*mWW^10*t + 4536*ep^4*mtt^9*mWW^10*t + 6856*ep^5*mtt^9*mWW^10*t + 5536*ep^6*mtt^9*mWW^10*t + 8*ep*mtt^8*mWW^11*t + 108*ep^2*mtt^8*mWW^11*t + 640*ep^3*mtt^8*mWW^11*t + 1908*ep^4*mtt^8*mWW^11*t + 2488*ep^5*mtt^8*mWW^11*t + 928*ep^6*mtt^8*mWW^11*t - 4*ep*mtt^7*mWW^12*t - 56*ep^2*mtt^7*mWW^12*t - 308*ep^3*mtt^7*mWW^12*t - 816*ep^4*mtt^7*mWW^12*t - 1008*ep^5*mtt^7*mWW^12*t - 448*ep^6*mtt^7*mWW^12*t + 252*ep^2*mtt^15*mWW^3*s*t + 3912*ep^3*mtt^15*mWW^3*s*t + 19716*ep^4*mtt^15*mWW^3*s*t + 39000*ep^5*mtt^15*mWW^3*s*t + 26400*ep^6*mtt^15*mWW^3*s*t + 108*ep*mtt^14*mWW^4*s*t + 102*ep^2*mtt^14*mWW^4*s*t - 16068*ep^3*mtt^14*mWW^4*s*t - 107934*ep^4*mtt^14*mWW^4*s*t - 238848*ep^5*mtt^14*mWW^4*s*t - 172320*ep^6*mtt^14*mWW^4*s*t + 12*mtt^13*mWW^5*s*t - 298*ep*mtt^13*mWW^5*s*t - 2624*ep^2*mtt^13*mWW^5*s*t + 28086*ep^3*mtt^13*mWW^5*s*t + 262496*ep^4*mtt^13*mWW^5*s*t + 644688*ep^5*mtt^13*mWW^5*s*t + 493760*ep^6*mtt^13*mWW^5*s*t - 44*mtt^12*mWW^6*s*t + 52*ep*mtt^12*mWW^6*s*t + 3184*ep^2*mtt^12*mWW^6*s*t - 37988*ep^3*mtt^12*mWW^6*s*t - 392176*ep^4*mtt^12*mWW^6*s*t - 1019764*ep^5*mtt^12*mWW^6*s*t - 817104*ep^6*mtt^12*mWW^6*s*t + 44*mtt^11*mWW^7*s*t + 412*ep*mtt^11*mWW^7*s*t + 1512*ep^2*mtt^11*mWW^7*s*t + 52720*ep^3*mtt^11*mWW^7*s*t + 409432*ep^4*mtt^11*mWW^7*s*t + 1044752*ep^5*mtt^11*mWW^7*s*t + 856768*ep^6*mtt^11*mWW^7*s*t + 20*mtt^10*mWW^8*s*t + 12*ep*mtt^10*mWW^8*s*t - 2620*ep^2*mtt^10*mWW^8*s*t - 46060*ep^3*mtt^10*mWW^8*s*t - 282700*ep^4*mtt^10*mWW^8*s*t - 687404*ep^5*mtt^10*mWW^8*s*t - 573168*ep^6*mtt^10*mWW^8*s*t - 60*mtt^9*mWW^9*s*t - 808*ep*mtt^9*mWW^9*s*t - 3144*ep^2*mtt^9*mWW^9*s*t + 5932*ep^3*mtt^9*mWW^9*s*t + 82624*ep^4*mtt^9*mWW^9*s*t + 234344*ep^5*mtt^9*mWW^9*s*t + 218272*ep^6*mtt^9*mWW^9*s*t + 28*mtt^8*mWW^10*s*t + 668*ep*mtt^8*mWW^10*s*t + 5232*ep^2*mtt^8*mWW^10*s*t + 19508*ep^3*mtt^8*mWW^10*s*t + 34784*ep^4*mtt^8*mWW^10*s*t + 14068*ep^5*mtt^8*mWW^10*s*t - 21808*ep^6*mtt^8*mWW^10*s*t + 4*mtt^7*mWW^11*s*t - 92*ep*mtt^7*mWW^11*s*t - 1716*ep^2*mtt^7*mWW^11*s*t - 10568*ep^3*mtt^7*mWW^11*s*t - 30364*ep^4*mtt^7*mWW^11*s*t - 38200*ep^5*mtt^7*mWW^11*s*t - 14624*ep^6*mtt^7*mWW^11*s*t - 4*mtt^6*mWW^12*s*t - 72*ep*mtt^6*mWW^12*s*t - 394*ep^2*mtt^6*mWW^12*s*t - 416*ep^3*mtt^6*mWW^12*s*t + 2298*ep^4*mtt^6*mWW^12*s*t + 5804*ep^5*mtt^6*mWW^12*s*t + 3344*ep^6*mtt^6*mWW^12*s*t + 18*ep*mtt^5*mWW^13*s*t + 216*ep^2*mtt^5*mWW^13*s*t + 942*ep^3*mtt^5*mWW^13*s*t + 1824*ep^4*mtt^5*mWW^13*s*t + 1560*ep^5*mtt^5*mWW^13*s*t + 480*ep^6*mtt^5*mWW^13*s*t - 648*ep^2*mtt^14*mWW^3*s^2*t - 11448*ep^3*mtt^14*mWW^3*s^2*t - 61344*ep^4*mtt^14*mWW^3*s^2*t - 125280*ep^5*mtt^14*mWW^3*s^2*t - 86400*ep^6*mtt^14*mWW^3*s^2*t - 504*ep*mtt^13*mWW^4*s^2*t - 2964*ep^2*mtt^13*mWW^4*s^2*t + 40596*ep^3*mtt^13*mWW^4*s^2*t + 340296*ep^4*mtt^13*mWW^4*s^2*t + 798816*ep^5*mtt^13*mWW^4*s^2*t + 591360*ep^6*mtt^13*mWW^4*s^2*t - 108*mtt^12*mWW^5*s^2*t + 702*ep*mtt^12*mWW^5*s^2*t + 13912*ep^2*mtt^12*mWW^5*s^2*t - 62756*ep^3*mtt^12*mWW^5*s^2*t - 849868*ep^4*mtt^12*mWW^5*s^2*t - 2235050*ep^5*mtt^12*mWW^5*s^2*t - 1758952*ep^6*mtt^12*mWW^5*s^2*t + 444*mtt^11*mWW^6*s^2*t + 2548*ep*mtt^11*mWW^6*s^2*t - 11052*ep^2*mtt^11*mWW^6*s^2*t + 82934*ep^3*mtt^11*mWW^6*s^2*t + 1266852*ep^4*mtt^11*mWW^6*s^2*t + 3576530*ep^5*mtt^11*mWW^6*s^2*t + 2964104*ep^6*mtt^11*mWW^6*s^2*t - 692*mtt^10*mWW^7*s^2*t - 6740*ep*mtt^10*mWW^7*s^2*t - 8188*ep^2*mtt^10*mWW^7*s^2*t - 89334*ep^3*mtt^10*mWW^7*s^2*t - 1151900*ep^4*mtt^10*mWW^7*s^2*t - 3439434*ep^5*mtt^10*mWW^7*s^2*t - 3015912*ep^6*mtt^10*mWW^7*s^2*t + 484*mtt^9*mWW^8*s^2*t + 4884*ep*mtt^9*mWW^8*s^2*t + 3824*ep^2*mtt^9*mWW^8*s^2*t + 558*ep^3*mtt^9*mWW^8*s^2*t + 458544*ep^4*mtt^9*mWW^8*s^2*t + 1751858*ep^5*mtt^9*mWW^8*s^2*t + 1746248*ep^6*mtt^9*mWW^8*s^2*t - 116*mtt^8*mWW^9*s^2*t + 472*ep*mtt^8*mWW^9*s^2*t + 20396*ep^2*mtt^8*mWW^9*s^2*t + 114490*ep^3*mtt^8*mWW^9*s^2*t + 183340*ep^4*mtt^8*mWW^9*s^2*t - 134350*ep^5*mtt^8*mWW^9*s^2*t - 406392*ep^6*mtt^8*mWW^9*s^2*t - 28*mtt^7*mWW^10*s^2*t - 2084*ep*mtt^7*mWW^10*s^2*t - 21464*ep^2*mtt^7*mWW^10*s^2*t - 101238*ep^3*mtt^7*mWW^10*s^2*t - 253352*ep^4*mtt^7*mWW^10*s^2*t - 279994*ep^5*mtt^7*mWW^10*s^2*t - 70120*ep^6*mtt^7*mWW^10*s^2*t + 20*mtt^6*mWW^11*s^2*t + 660*ep*mtt^6*mWW^11*s^2*t + 5028*ep^2*mtt^6*mWW^11*s^2*t + 20566*ep^3*mtt^6*mWW^11*s^2*t + 55628*ep^4*mtt^6*mWW^11*s^2*t + 73922*ep^5*mtt^6*mWW^11*s^2*t + 28616*ep^6*mtt^6*mWW^11*s^2*t - 4*mtt^5*mWW^12*s^2*t + 148*ep*mtt^5*mWW^12*s^2*t + 1972*ep^2*mtt^5*mWW^12*s^2*t + 8358*ep^3*mtt^5*mWW^12*s^2*t + 15560*ep^4*mtt^5*mWW^12*s^2*t + 14582*ep^5*mtt^5*mWW^12*s^2*t + 7384*ep^6*mtt^5*mWW^12*s^2*t - 86*ep*mtt^4*mWW^13*s^2*t - 804*ep^2*mtt^4*mWW^13*s^2*t - 2622*ep^3*mtt^4*mWW^13*s^2*t - 3440*ep^4*mtt^4*mWW^13*s^2*t - 1184*ep^5*mtt^4*mWW^13*s^2*t + 256*ep^6*mtt^4*mWW^13*s^2*t - 12*ep^2*mtt^3*mWW^14*s^2*t - 104*ep^3*mtt^3*mWW^14*s^2*t - 316*ep^4*mtt^3*mWW^14*s^2*t - 416*ep^5*mtt^3*mWW^14*s^2*t - 192*ep^6*mtt^3*mWW^14*s^2*t + 432*ep^2*mtt^13*mWW^3*s^3*t + 14112*ep^3*mtt^13*mWW^3*s^3*t + 90576*ep^4*mtt^13*mWW^3*s^3*t + 200160*ep^5*mtt^13*mWW^3*s^3*t + 144000*ep^6*mtt^13*mWW^3*s^3*t + 1584*ep*mtt^12*mWW^4*s^3*t + 15240*ep^2*mtt^12*mWW^4*s^3*t - 32880*ep^3*mtt^12*mWW^4*s^3*t - 581064*ep^4*mtt^12*mWW^4*s^3*t - 1521600*ep^5*mtt^12*mWW^4*s^3*t - 1173120*ep^6*mtt^12*mWW^4*s^3*t + 420*mtt^11*mWW^5*s^3*t - 1394*ep*mtt^11*mWW^5*s^3*t - 49412*ep^2*mtt^11*mWW^5*s^3*t + 21974*ep^3*mtt^11*mWW^5*s^3*t + 1622528*ep^4*mtt^11*mWW^5*s^3*t + 4722188*ep^5*mtt^11*mWW^5*s^3*t + 3836336*ep^6*mtt^11*mWW^5*s^3*t - 1780*mtt^10*mWW^6*s^3*t - 11500*ep*mtt^10*mWW^6*s^3*t + 36398*ep^2*mtt^10*mWW^6*s^3*t - 4444*ep^3*mtt^10*mWW^6*s^3*t - 2393910*ep^4*mtt^10*mWW^6*s^3*t - 7671548*ep^5*mtt^10*mWW^6*s^3*t - 6613184*ep^6*mtt^10*mWW^6*s^3*t + 3020*mtt^9*mWW^7*s^3*t + 28168*ep*mtt^9*mWW^7*s^3*t + 22386*ep^2*mtt^9*mWW^7*s^3*t - 80462*ep^3*mtt^9*mWW^7*s^3*t + 1620490*ep^4*mtt^9*mWW^7*s^3*t + 6518438*ep^5*mtt^9*mWW^7*s^3*t + 6251464*ep^6*mtt^9*mWW^7*s^3*t - 2548*mtt^8*mWW^8*s^3*t - 23284*ep*mtt^8*mWW^8*s^3*t - 13050*ep^2*mtt^8*mWW^8*s^3*t + 286270*ep^3*mtt^8*mWW^8*s^3*t + 121526*ep^4*mtt^8*mWW^8*s^3*t - 2155042*ep^5*mtt^8*mWW^8*s^3*t - 2908880*ep^6*mtt^8*mWW^8*s^3*t + 988*mtt^7*mWW^9*s^3*t + 3332*ep*mtt^7*mWW^9*s^3*t - 50306*ep^2*mtt^7*mWW^9*s^3*t - 363216*ep^3*mtt^7*mWW^9*s^3*t - 790826*ep^4*mtt^7*mWW^9*s^3*t - 339228*ep^5*mtt^7*mWW^9*s^3*t + 464144*ep^6*mtt^7*mWW^9*s^3*t + 4*mtt^6*mWW^10*s^3*t + 5276*ep*mtt^6*mWW^10*s^3*t + 52954*ep^2*mtt^6*mWW^10*s^3*t + 191700*ep^3*mtt^6*mWW^10*s^3*t + 301874*ep^4*mtt^6*mWW^10*s^3*t + 125728*ep^5*mtt^6*mWW^10*s^3*t - 116608*ep^6*mtt^6*mWW^10*s^3*t - 140*mtt^5*mWW^11*s^3*t - 1992*ep*mtt^5*mWW^11*s^3*t - 11394*ep^2*mtt^5*mWW^11*s^3*t - 25958*ep^3*mtt^5*mWW^11*s^3*t - 754*ep^4*mtt^5*mWW^11*s^3*t + 83814*ep^5*mtt^5*mWW^11*s^3*t + 93736*ep^6*mtt^5*mWW^11*s^3*t + 36*mtt^4*mWW^12*s^3*t - 364*ep*mtt^4*mWW^12*s^3*t - 4838*ep^2*mtt^4*mWW^12*s^3*t - 8106*ep^3*mtt^4*mWW^12*s^3*t + 32738*ep^4*mtt^4*mWW^12*s^3*t + 98502*ep^5*mtt^4*mWW^12*s^3*t + 64496*ep^6*mtt^4*mWW^12*s^3*t + 174*ep*mtt^3*mWW^13*s^3*t + 1542*ep^2*mtt^3*mWW^13*s^3*t + 334*ep^3*mtt^3*mWW^13*s^3*t - 26334*ep^4*mtt^3*mWW^13*s^3*t - 67100*ep^5*mtt^3*mWW^13*s^3*t - 45808*ep^6*mtt^3*mWW^13*s^3*t + 48*ep^2*mtt^2*mWW^14*s^3*t + 676*ep^3*mtt^2*mWW^14*s^3*t + 3156*ep^4*mtt^2*mWW^14*s^3*t + 5688*ep^5*mtt^2*mWW^14*s^3*t + 3424*ep^6*mtt^2*mWW^14*s^3*t + 1512*ep^2*mtt^12*mWW^3*s^4*t + 4032*ep^3*mtt^12*mWW^3*s^4*t - 30744*ep^4*mtt^12*mWW^3*s^4*t - 115920*ep^5*mtt^12*mWW^3*s^4*t - 100800*ep^6*mtt^12*mWW^3*s^4*t - 3528*ep*mtt^11*mWW^4*s^4*t - 40656*ep^2*mtt^11*mWW^4*s^4*t - 58296*ep^3*mtt^11*mWW^4*s^4*t + 553056*ep^4*mtt^11*mWW^4*s^4*t + 1820784*ep^5*mtt^11*mWW^4*s^4*t + 1498560*ep^6*mtt^11*mWW^4*s^4*t - 924*mtt^10*mWW^5*s^4*t + 3374*ep*mtt^10*mWW^5*s^4*t + 116284*ep^2*mtt^10*mWW^5*s^4*t + 171486*ep^3*mtt^10*mWW^5*s^4*t - 2089696*ep^4*mtt^10*mWW^5*s^4*t - 6917148*ep^5*mtt^10*mWW^5*s^4*t - 5787376*ep^6*mtt^10*mWW^5*s^4*t + 3820*mtt^9*mWW^6*s^4*t + 23536*ep*mtt^9*mWW^6*s^4*t - 89678*ep^2*mtt^9*mWW^6*s^4*t - 297922*ep^3*mtt^9*mWW^6*s^4*t + 3003686*ep^4*mtt^9*mWW^6*s^4*t + 11249414*ep^5*mtt^9*mWW^6*s^4*t + 10034632*ep^6*mtt^9*mWW^6*s^4*t - 6268*mtt^8*mWW^7*s^4*t - 55508*ep*mtt^8*mWW^7*s^4*t - 29682*ep^2*mtt^8*mWW^7*s^4*t + 476876*ep^3*mtt^8*mWW^7*s^4*t - 1190122*ep^4*mtt^8*mWW^7*s^4*t - 8039472*ep^5*mtt^8*mWW^7*s^4*t - 8428696*ep^6*mtt^8*mWW^7*s^4*t + 4964*mtt^7*mWW^8*s^4*t + 40728*ep*mtt^7*mWW^8*s^4*t + 14250*ep^2*mtt^7*mWW^8*s^4*t - 605042*ep^3*mtt^7*mWW^8*s^4*t - 983298*ep^4*mtt^7*mWW^8*s^4*t + 1616918*ep^5*mtt^7*mWW^8*s^4*t + 3138496*ep^6*mtt^7*mWW^8*s^4*t - 1612*mtt^6*mWW^9*s^4*t - 2476*ep*mtt^6*mWW^9*s^4*t + 85622*ep^2*mtt^6*mWW^9*s^4*t + 463280*ep^3*mtt^6*mWW^9*s^4*t + 818290*ep^4*mtt^6*mWW^9*s^4*t + 146272*ep^5*mtt^6*mWW^9*s^4*t - 655680*ep^6*mtt^6*mWW^9*s^4*t - 196*mtt^5*mWW^10*s^4*t - 7928*ep*mtt^5*mWW^10*s^4*t - 65990*ep^2*mtt^5*mWW^10*s^4*t - 177962*ep^3*mtt^5*mWW^10*s^4*t - 105414*ep^4*mtt^5*mWW^10*s^4*t + 266450*ep^5*mtt^5*mWW^10*s^4*t + 357304*ep^6*mtt^5*mWW^10*s^4*t + 260*mtt^4*mWW^11*s^4*t + 1252*ep*mtt^4*mWW^11*s^4*t + 1770*ep^2*mtt^4*mWW^11*s^4*t + 20292*ep^3*mtt^4*mWW^11*s^4*t + 113898*ep^4*mtt^4*mWW^11*s^4*t + 194024*ep^5*mtt^4*mWW^11*s^4*t + 86488*ep^6*mtt^4*mWW^11*s^4*t - 44*mtt^3*mWW^12*s^4*t + 600*ep*mtt^3*mWW^12*s^4*t + 7038*ep^2*mtt^3*mWW^12*s^4*t + 2058*ep^3*mtt^3*mWW^12*s^4*t - 106926*ep^4*mtt^3*mWW^12*s^4*t - 259990*ep^5*mtt^3*mWW^12*s^4*t - 166976*ep^6*mtt^3*mWW^12*s^4*t - 50*ep*mtt^2*mWW^13*s^4*t - 466*ep^2*mtt^2*mWW^13*s^4*t + 1346*ep^3*mtt^2*mWW^13*s^4*t + 18182*ep^4*mtt^2*mWW^13*s^4*t + 40436*ep^5*mtt^2*mWW^13*s^4*t + 25072*ep^6*mtt^2*mWW^13*s^4*t - 4*ep^2*mtt*mWW^14*s^4*t - 148*ep^3*mtt*mWW^14*s^4*t - 912*ep^4*mtt*mWW^14*s^4*t - 1768*ep^5*mtt*mWW^14*s^4*t - 1024*ep^6*mtt*mWW^14*s^4*t - 4536*ep^2*mtt^11*mWW^3*s^5*t - 39312*ep^3*mtt^11*mWW^3*s^5*t - 116424*ep^4*mtt^11*mWW^3*s^5*t - 142128*ep^5*mtt^11*mWW^3*s^5*t - 60480*ep^6*mtt^11*mWW^3*s^5*t + 5544*ep*mtt^10*mWW^4*s^5*t + 66948*ep^2*mtt^10*mWW^4*s^5*t + 189672*ep^3*mtt^10*mWW^4*s^5*t - 235956*ep^4*mtt^10*mWW^4*s^5*t - 1442112*ep^5*mtt^10*mWW^4*s^5*t - 1315776*ep^6*mtt^10*mWW^4*s^5*t + 1260*mtt^9*mWW^5*s^5*t - 6846*ep*mtt^9*mWW^5*s^5*t - 181076*ep^2*mtt^9*mWW^5*s^5*t - 402038*ep^3*mtt^9*mWW^5*s^5*t + 2008832*ep^4*mtt^9*mWW^5*s^5*t + 7521724*ep^5*mtt^9*mWW^5*s^5*t + 6399344*ep^6*mtt^9*mWW^5*s^5*t - 4860*mtt^8*mWW^6*s^5*t - 26888*ep*mtt^8*mWW^6*s^5*t + 143040*ep^2*mtt^8*mWW^6*s^5*t + 602214*ep^3*mtt^8*mWW^6*s^5*t - 2744976*ep^4*mtt^8*mWW^6*s^5*t - 11819146*ep^5*mtt^8*mWW^6*s^5*t - 10725192*ep^6*mtt^8*mWW^6*s^5*t + 7180*mtt^7*mWW^7*s^5*t + 59440*ep*mtt^7*mWW^7*s^5*t + 12488*ep^2*mtt^7*mWW^7*s^5*t - 698666*ep^3*mtt^7*mWW^7*s^5*t + 491520*ep^4*mtt^7*mWW^7*s^5*t + 6982806*ep^5*mtt^7*mWW^7*s^5*t + 7726136*ep^6*mtt^7*mWW^7*s^5*t - 4748*mtt^6*mWW^8*s^5*t - 33028*ep*mtt^6*mWW^8*s^5*t + 9030*ep^2*mtt^6*mWW^8*s^5*t + 559164*ep^3*mtt^6*mWW^8*s^5*t + 912318*ep^4*mtt^6*mWW^8*s^5*t - 1161488*ep^5*mtt^6*mWW^8*s^5*t - 2434864*ep^6*mtt^6*mWW^8*s^5*t + 928*mtt^5*mWW^9*s^5*t - 3338*ep*mtt^5*mWW^9*s^5*t - 82576*ep^2*mtt^5*mWW^9*s^5*t - 289192*ep^3*mtt^5*mWW^9*s^5*t - 313636*ep^4*mtt^5*mWW^9*s^5*t + 267430*ep^5*mtt^5*mWW^9*s^5*t + 631064*ep^6*mtt^5*mWW^9*s^5*t + 424*mtt^4*mWW^10*s^5*t + 4956*ep*mtt^4*mWW^10*s^5*t + 29720*ep^2*mtt^4*mWW^10*s^5*t + 86836*ep^3*mtt^4*mWW^10*s^5*t + 153504*ep^4*mtt^4*mWW^10*s^5*t + 113832*ep^5*mtt^4*mWW^10*s^5*t - 38696*ep^6*mtt^4*mWW^10*s^5*t - 200*mtt^3*mWW^11*s^5*t + 344*ep*mtt^3*mWW^11*s^5*t + 9564*ep^2*mtt^3*mWW^11*s^5*t - 8232*ep^3*mtt^3*mWW^11*s^5*t - 199140*ep^4*mtt^3*mWW^11*s^5*t - 425176*ep^5*mtt^3*mWW^11*s^5*t - 245136*ep^6*mtt^3*mWW^11*s^5*t + 16*mtt^2*mWW^12*s^5*t - 168*ep*mtt^2*mWW^12*s^5*t - 2502*ep^2*mtt^2*mWW^12*s^5*t - 534*ep^3*mtt^2*mWW^12*s^5*t + 43882*ep^4*mtt^2*mWW^12*s^5*t + 105722*ep^5*mtt^2*mWW^12*s^5*t + 65040*ep^6*mtt^2*mWW^12*s^5*t - 16*ep*mtt*mWW^13*s^5*t - 56*ep^2*mtt*mWW^13*s^5*t + 208*ep^3*mtt*mWW^13*s^5*t + 96*ep^4*mtt*mWW^13*s^5*t - 1584*ep^5*mtt*mWW^13*s^5*t - 1504*ep^6*mtt*mWW^13*s^5*t - 12*ep^2*mWW^14*s^5*t - 120*ep^3*mWW^14*s^5*t - 372*ep^4*mWW^14*s^5*t - 456*ep^5*mWW^14*s^5*t - 192*ep^6*mWW^14*s^5*t + 6048*ep^2*mtt^10*mWW^3*s^6*t + 61488*ep^3*mtt^10*mWW^3*s^6*t + 224784*ep^4*mtt^10*mWW^3*s^6*t + 352800*ep^5*mtt^10*mWW^3*s^6*t + 201600*ep^6*mtt^10*mWW^3*s^6*t - 6048*ep*mtt^9*mWW^4*s^6*t - 72072*ep^2*mtt^9*mWW^4*s^6*t - 241752*ep^3*mtt^9*mWW^4*s^6*t - 52416*ep^4*mtt^9*mWW^4*s^6*t + 805728*ep^5*mtt^9*mWW^4*s^6*t + 846720*ep^6*mtt^9*mWW^4*s^6*t - 1092*mtt^8*mWW^5*s^6*t + 9058*ep*mtt^8*mWW^5*s^6*t + 186844*ep^2*mtt^8*mWW^5*s^6*t + 450254*ep^3*mtt^8*mWW^5*s^6*t - 1549576*ep^4*mtt^8*mWW^5*s^6*t - 6194608*ep^5*mtt^8*mWW^5*s^6*t - 5252800*ep^6*mtt^8*mWW^5*s^6*t + 3764*mtt^7*mWW^6*s^6*t + 17468*ep*mtt^7*mWW^6*s^6*t - 143824*ep^2*mtt^7*mWW^6*s^6*t - 589992*ep^3*mtt^7*mWW^6*s^6*t + 1953456*ep^4*mtt^7*mWW^6*s^6*t + 8937544*ep^5*mtt^7*mWW^6*s^6*t + 8054624*ep^6*mtt^7*mWW^6*s^6*t - 4684*mtt^6*mWW^7*s^6*t - 35252*ep*mtt^6*mWW^7*s^6*t + 9588*ep^2*mtt^6*mWW^7*s^6*t + 503900*ep^3*mtt^6*mWW^7*s^6*t - 240140*ep^4*mtt^6*mWW^7*s^6*t - 4381988*ep^5*mtt^6*mWW^7*s^6*t - 4828448*ep^6*mtt^6*mWW^7*s^6*t + 2252*mtt^5*mWW^8*s^6*t + 11820*ep*mtt^5*mWW^8*s^6*t - 20288*ep^2*mtt^5*mWW^8*s^6*t - 248630*ep^3*mtt^5*mWW^8*s^6*t - 311232*ep^4*mtt^5*mWW^8*s^6*t + 739422*ep^5*mtt^5*mWW^8*s^6*t + 1286056*ep^6*mtt^5*mWW^8*s^6*t + 8*mtt^4*mWW^9*s^6*t + 3898*ep*mtt^4*mWW^9*s^6*t + 34248*ep^2*mtt^4*mWW^9*s^6*t + 86412*ep^3*mtt^4*mWW^9*s^6*t + 123760*ep^4*mtt^4*mWW^9*s^6*t + 22370*ep^5*mtt^4*mWW^9*s^6*t - 165024*ep^6*mtt^4*mWW^9*s^6*t - 304*mtt^3*mWW^10*s^6*t - 812*ep*mtt^3*mWW^10*s^6*t + 2436*ep^2*mtt^3*mWW^10*s^6*t - 22254*ep^3*mtt^3*mWW^10*s^6*t - 201184*ep^4*mtt^3*mWW^10*s^6*t - 392402*ep^5*mtt^3*mWW^10*s^6*t - 199136*ep^6*mtt^3*mWW^10*s^6*t + 56*mtt^2*mWW^11*s^6*t - 216*ep*mtt^2*mWW^11*s^6*t - 4300*ep^2*mtt^2*mWW^11*s^6*t - 726*ep^3*mtt^2*mWW^11*s^6*t + 68264*ep^4*mtt^2*mWW^11*s^6*t + 158466*ep^5*mtt^2*mWW^11*s^6*t + 93792*ep^6*mtt^2*mWW^11*s^6*t - 44*ep*mtt*mWW^12*s^6*t - 148*ep^2*mtt*mWW^12*s^6*t + 1244*ep^3*mtt*mWW^12*s^6*t + 4536*ep^4*mtt*mWW^12*s^6*t + 3828*ep^5*mtt*mWW^12*s^6*t + 568*ep^6*mtt*mWW^12*s^6*t - 36*ep^2*mWW^13*s^6*t - 360*ep^3*mWW^13*s^6*t - 1116*ep^4*mWW^13*s^6*t - 1368*ep^5*mWW^13*s^6*t - 576*ep^6*mWW^13*s^6*t - 4752*ep^2*mtt^9*mWW^3*s^7*t - 51552*ep^3*mtt^9*mWW^3*s^7*t - 201456*ep^4*mtt^9*mWW^3*s^7*t - 335520*ep^5*mtt^9*mWW^3*s^7*t - 201600*ep^6*mtt^9*mWW^3*s^7*t + 4464*ep*mtt^8*mWW^4*s^7*t + 51144*ep^2*mtt^8*mWW^4*s^7*t + 176784*ep^3*mtt^8*mWW^4*s^7*t + 110904*ep^4*mtt^8*mWW^4*s^7*t - 361536*ep^5*mtt^8*mWW^4*s^7*t - 428160*ep^6*mtt^8*mWW^4*s^7*t + 588*mtt^7*mWW^5*s^7*t - 7462*ep*mtt^7*mWW^5*s^7*t - 126092*ep^2*mtt^7*mWW^5*s^7*t - 294414*ep^3*mtt^7*mWW^5*s^7*t + 956288*ep^4*mtt^7*mWW^5*s^7*t + 3756900*ep^5*mtt^7*mWW^5*s^7*t + 3114512*ep^6*mtt^7*mWW^5*s^7*t - 1724*mtt^6*mWW^6*s^7*t - 5708*ep*mtt^6*mWW^6*s^7*t + 88942*ep^2*mtt^6*mWW^6*s^7*t + 321696*ep^3*mtt^6*mWW^6*s^7*t - 1073302*ep^4*mtt^6*mWW^6*s^7*t - 4699360*ep^5*mtt^6*mWW^6*s^7*t - 4111504*ep^6*mtt^6*mWW^6*s^7*t + 1652*mtt^5*mWW^7*s^7*t + 10840*ep*mtt^5*mWW^7*s^7*t - 9102*ep^2*mtt^5*mWW^7*s^7*t - 183426*ep^3*mtt^5*mWW^7*s^7*t + 164442*ep^4*mtt^5*mWW^7*s^7*t + 1824178*ep^5*mtt^5*mWW^7*s^7*t + 1941912*ep^6*mtt^5*mWW^7*s^7*t - 412*mtt^4*mWW^8*s^7*t - 1092*ep*mtt^4*mWW^8*s^7*t + 6346*ep^2*mtt^4*mWW^8*s^7*t + 40608*ep^3*mtt^4*mWW^8*s^7*t + 73366*ep^4*mtt^4*mWW^8*s^7*t - 134616*ep^5*mtt^4*mWW^8*s^7*t - 324040*ep^6*mtt^4*mWW^8*s^7*t - 176*mtt^3*mWW^9*s^7*t - 1006*ep*mtt^3*mWW^9*s^7*t - 1850*ep^2*mtt^3*mWW^9*s^7*t - 9802*ep^3*mtt^3*mWW^9*s^7*t - 110890*ep^4*mtt^3*mWW^9*s^7*t - 235636*ep^5*mtt^3*mWW^9*s^7*t - 103648*ep^6*mtt^3*mWW^9*s^7*t + 72*mtt^2*mWW^10*s^7*t - 96*ep*mtt^2*mWW^10*s^7*t - 3236*ep^2*mtt^2*mWW^10*s^7*t + 1264*ep^3*mtt^2*mWW^10*s^7*t + 65324*ep^4*mtt^2*mWW^10*s^7*t + 148008*ep^5*mtt^2*mWW^10*s^7*t + 85672*ep^6*mtt^2*mWW^10*s^7*t - 36*ep*mtt*mWW^11*s^7*t - 116*ep^2*mtt*mWW^11*s^7*t + 1314*ep^3*mtt*mWW^11*s^7*t + 4632*ep^4*mtt*mWW^11*s^7*t + 3814*ep^5*mtt*mWW^11*s^7*t + 552*ep^6*mtt*mWW^11*s^7*t - 36*ep^2*mWW^12*s^7*t - 360*ep^3*mWW^12*s^7*t - 1116*ep^4*mWW^12*s^7*t - 1368*ep^5*mWW^12*s^7*t - 576*ep^6*mWW^12*s^7*t + 2268*ep^2*mtt^8*mWW^3*s^8*t + 25488*ep^3*mtt^8*mWW^3*s^8*t + 102924*ep^4*mtt^8*mWW^3*s^8*t + 176040*ep^5*mtt^8*mWW^3*s^8*t + 108000*ep^6*mtt^8*mWW^3*s^8*t - 2124*ep*mtt^7*mWW^4*s^8*t - 23160*ep^2*mtt^7*mWW^4*s^8*t - 77340*ep^3*mtt^7*mWW^4*s^8*t - 48936*ep^4*mtt^7*mWW^4*s^8*t + 146280*ep^5*mtt^7*mWW^4*s^8*t + 172320*ep^6*mtt^7*mWW^4*s^8*t - 180*mtt^6*mWW^5*s^8*t + 3714*ep*mtt^6*mWW^5*s^8*t + 53332*ep^2*mtt^6*mWW^5*s^8*t + 113146*ep^3*mtt^6*mWW^5*s^8*t - 429208*ep^4*mtt^6*mWW^5*s^8*t - 1561268*ep^5*mtt^6*mWW^5*s^8*t - 1248976*ep^6*mtt^6*mWW^5*s^8*t + 420*mtt^5*mWW^6*s^8*t + 400*ep*mtt^5*mWW^6*s^8*t - 31278*ep^2*mtt^5*mWW^6*s^8*t - 93506*ep^3*mtt^5*mWW^6*s^8*t + 404190*ep^4*mtt^5*mWW^6*s^8*t + 1582598*ep^5*mtt^5*mWW^6*s^8*t + 1326664*ep^6*mtt^5*mWW^6*s^8*t - 260*mtt^4*mWW^7*s^8*t - 1508*ep*mtt^4*mWW^7*s^8*t - 466*ep^2*mtt^4*mWW^7*s^8*t + 25772*ep^3*mtt^4*mWW^7*s^8*t - 37618*ep^4*mtt^4*mWW^7*s^8*t - 374064*ep^5*mtt^4*mWW^7*s^8*t - 416984*ep^6*mtt^4*mWW^7*s^8*t - 20*mtt^3*mWW^8*s^8*t - 104*ep*mtt^3*mWW^8*s^8*t + 1618*ep^2*mtt^3*mWW^8*s^8*t + 3852*ep^3*mtt^3*mWW^8*s^8*t - 44694*ep^4*mtt^3*mWW^8*s^8*t - 97692*ep^5*mtt^3*mWW^8*s^8*t - 24232*ep^6*mtt^3*mWW^8*s^8*t + 40*mtt^2*mWW^9*s^8*t + 10*ep*mtt^2*mWW^9*s^8*t - 1114*ep^2*mtt^2*mWW^9*s^8*t - 22*ep^3*mtt^2*mWW^9*s^8*t + 33562*ep^4*mtt^2*mWW^9*s^8*t + 85028*ep^5*mtt^2*mWW^9*s^8*t + 50728*ep^6*mtt^2*mWW^9*s^8*t - 4*ep*mtt*mWW^10*s^8*t - 4*ep^2*mtt*mWW^10*s^8*t + 330*ep^3*mtt*mWW^10*s^8*t - 72*ep^4*mtt*mWW^10*s^8*t - 2546*ep^5*mtt*mWW^10*s^8*t - 2144*ep^6*mtt*mWW^10*s^8*t - 12*ep^2*mWW^11*s^8*t - 120*ep^3*mWW^11*s^8*t - 372*ep^4*mWW^11*s^8*t - 456*ep^5*mWW^11*s^8*t - 192*ep^6*mWW^11*s^8*t - 612*ep^2*mtt^7*mWW^3*s^9*t - 7032*ep^3*mtt^7*mWW^3*s^9*t - 28956*ep^4*mtt^7*mWW^3*s^9*t - 50280*ep^5*mtt^7*mWW^3*s^9*t - 31200*ep^6*mtt^7*mWW^3*s^9*t + 588*ep*mtt^6*mWW^4*s^9*t + 6086*ep^2*mtt^6*mWW^4*s^9*t + 18876*ep^3*mtt^6*mWW^4*s^9*t + 7394*ep^4*mtt^6*mWW^4*s^9*t - 45504*ep^5*mtt^6*mWW^4*s^9*t - 48160*ep^6*mtt^6*mWW^4*s^9*t + 24*mtt^5*mWW^5*s^9*t - 1024*ep*mtt^5*mWW^5*s^9*t - 12764*ep^2*mtt^5*mWW^5*s^9*t - 23176*ep^3*mtt^5*mWW^5*s^9*t + 118816*ep^4*mtt^5*mWW^5*s^9*t + 390788*ep^5*mtt^5*mWW^5*s^9*t + 299536*ep^6*mtt^5*mWW^5*s^9*t - 40*mtt^4*mWW^6*s^9*t + 204*ep*mtt^4*mWW^6*s^9*t + 4948*ep^2*mtt^4*mWW^6*s^9*t + 11482*ep^3*mtt^4*mWW^6*s^9*t - 82516*ep^4*mtt^4*mWW^6*s^9*t - 287494*ep^5*mtt^4*mWW^6*s^9*t - 232472*ep^6*mtt^4*mWW^6*s^9*t + 8*mtt^3*mWW^7*s^9*t + 148*ep*mtt^3*mWW^7*s^9*t + 1772*ep^2*mtt^3*mWW^7*s^9*t + 1354*ep^3*mtt^3*mWW^7*s^9*t - 10876*ep^4*mtt^3*mWW^7*s^9*t - 4094*ep^5*mtt^3*mWW^7*s^9*t + 19176*ep^6*mtt^3*mWW^7*s^9*t + 8*mtt^2*mWW^8*s^9*t - 16*ep*mtt^2*mWW^8*s^9*t - 394*ep^2*mtt^2*mWW^8*s^9*t - 1270*ep^3*mtt^2*mWW^8*s^9*t + 10082*ep^4*mtt^2*mWW^8*s^9*t + 31982*ep^5*mtt^2*mWW^8*s^9*t + 19992*ep^6*mtt^2*mWW^8*s^9*t + 4*ep*mtt*mWW^9*s^9*t + 4*ep^2*mtt*mWW^9*s^9*t - 234*ep^3*mtt*mWW^9*s^9*t - 1848*ep^4*mtt*mWW^9*s^9*t - 3910*ep^5*mtt*mWW^9*s^9*t - 2296*ep^6*mtt*mWW^9*s^9*t + 72*ep^2*mtt^6*mWW^3*s^10*t + 840*ep^3*mtt^6*mWW^3*s^10*t + 3504*ep^4*mtt^6*mWW^3*s^10*t + 6144*ep^5*mtt^6*mWW^3*s^10*t + 3840*ep^6*mtt^6*mWW^3*s^10*t - 72*ep*mtt^5*mWW^4*s^10*t - 708*ep^2*mtt^5*mWW^4*s^10*t - 1980*ep^3*mtt^5*mWW^4*s^10*t + 120*ep^4*mtt^5*mWW^4*s^10*t + 6912*ep^5*mtt^5*mWW^4*s^10*t + 6528*ep^6*mtt^5*mWW^4*s^10*t + 120*ep*mtt^4*mWW^5*s^10*t + 1308*ep^2*mtt^4*mWW^5*s^10*t + 1854*ep^3*mtt^4*mWW^5*s^10*t - 14796*ep^4*mtt^4*mWW^5*s^10*t - 43878*ep^5*mtt^4*mWW^5*s^10*t - 32088*ep^6*mtt^4*mWW^5*s^10*t - 24*ep*mtt^3*mWW^6*s^10*t - 72*ep^2*mtt^3*mWW^6*s^10*t - 114*ep^3*mtt^3*mWW^6*s^10*t + 5184*ep^4*mtt^3*mWW^6*s^10*t + 17634*ep^5*mtt^3*mWW^6*s^10*t + 14760*ep^6*mtt^3*mWW^6*s^10*t - 24*ep*mtt^2*mWW^7*s^10*t - 204*ep^2*mtt^2*mWW^7*s^10*t - 462*ep^3*mtt^2*mWW^7*s^10*t + 2436*ep^4*mtt^2*mWW^7*s^10*t + 7470*ep^5*mtt^2*mWW^7*s^10*t + 4536*ep^6*mtt^2*mWW^7*s^10*t - 12*ep^2*mtt*mWW^8*s^10*t - 138*ep^3*mtt*mWW^8*s^10*t - 672*ep^4*mtt*mWW^8*s^10*t - 1194*ep^5*mtt*mWW^8*s^10*t - 648*ep^6*mtt*mWW^8*s^10*t - 36*ep^2*mtt^16*mWW^2*t^2 - 312*ep^3*mtt^16*mWW^2*t^2 - 924*ep^4*mtt^16*mWW^2*t^2 - 1128*ep^5*mtt^16*mWW^2*t^2 - 480*ep^6*mtt^16*mWW^2*t^2 - 24*ep*mtt^15*mWW^3*t^2 + 284*ep^2*mtt^15*mWW^3*t^2 + 5160*ep^3*mtt^15*mWW^3*t^2 + 23204*ep^4*mtt^15*mWW^3*t^2 + 40800*ep^5*mtt^15*mWW^3*t^2 + 24896*ep^6*mtt^15*mWW^3*t^2 + 452*ep*mtt^14*mWW^4*t^2 + 3552*ep^2*mtt^14*mWW^4*t^2 - 138*ep^3*mtt^14*mWW^4*t^2 - 59816*ep^4*mtt^14*mWW^4*t^2 - 153258*ep^5*mtt^14*mWW^4*t^2 - 111272*ep^6*mtt^14*mWW^4*t^2 - 2248*ep*mtt^13*mWW^5*t^2 - 25888*ep^2*mtt^13*mWW^5*t^2 - 94984*ep^3*mtt^13*mWW^5*t^2 - 96336*ep^4*mtt^13*mWW^5*t^2 + 90168*ep^5*mtt^13*mWW^5*t^2 + 148448*ep^6*mtt^13*mWW^5*t^2 + 5312*ep*mtt^12*mWW^6*t^2 + 68968*ep^2*mtt^12*mWW^6*t^2 + 320330*ep^3*mtt^12*mWW^6*t^2 + 641080*ep^4*mtt^12*mWW^6*t^2 + 519182*ep^5*mtt^12*mWW^6*t^2 + 104248*ep^6*mtt^12*mWW^6*t^2 - 6920*ep*mtt^11*mWW^7*t^2 - 95384*ep^2*mtt^11*mWW^7*t^2 - 489772*ep^3*mtt^11*mWW^7*t^2 - 1163996*ep^4*mtt^11*mWW^7*t^2 - 1285128*ep^5*mtt^11*mWW^7*t^2 - 529760*ep^6*mtt^11*mWW^7*t^2 + 4984*ep*mtt^10*mWW^8*t^2 + 71616*ep^2*mtt^10*mWW^8*t^2 + 393370*ep^3*mtt^10*mWW^8*t^2 + 1032996*ep^4*mtt^10*mWW^8*t^2 + 1306170*ep^5*mtt^10*mWW^8*t^2 + 642344*ep^6*mtt^10*mWW^8*t^2 - 1592*ep*mtt^9*mWW^9*t^2 - 24352*ep^2*mtt^9*mWW^9*t^2 - 146192*ep^3*mtt^9*mWW^9*t^2 - 430424*ep^4*mtt^9*mWW^9*t^2 - 622312*ep^5*mtt^9*mWW^9*t^2 - 354848*ep^6*mtt^9*mWW^9*t^2 - 192*ep*mtt^8*mWW^10*t^2 - 1732*ep^2*mtt^8*mWW^10*t^2 - 2066*ep^3*mtt^8*mWW^10*t^2 + 21196*ep^4*mtt^8*mWW^10*t^2 + 73122*ep^5*mtt^8*mWW^10*t^2 + 67912*ep^6*mtt^8*mWW^10*t^2 + 288*ep*mtt^7*mWW^11*t^2 + 3772*ep^2*mtt^7*mWW^11*t^2 + 18780*ep^3*mtt^7*mWW^11*t^2 + 43680*ep^4*mtt^7*mWW^11*t^2 + 45528*ep^5*mtt^7*mWW^11*t^2 + 14432*ep^6*mtt^7*mWW^11*t^2 - 60*ep*mtt^6*mWW^12*t^2 - 800*ep^2*mtt^6*mWW^12*t^2 - 4176*ep^3*mtt^6*mWW^12*t^2 - 10660*ep^4*mtt^6*mWW^12*t^2 - 13144*ep^5*mtt^6*mWW^12*t^2 - 5920*ep^6*mtt^6*mWW^12*t^2 + 252*ep^2*mtt^15*mWW^2*s*t^2 + 1968*ep^3*mtt^15*mWW^2*s*t^2 + 4812*ep^4*mtt^15*mWW^2*s*t^2 + 4008*ep^5*mtt^15*mWW^2*s*t^2 + 480*ep^6*mtt^15*mWW^2*s*t^2 + 180*ep*mtt^14*mWW^3*s*t^2 - 1734*ep^2*mtt^14*mWW^3*s*t^2 - 33756*ep^3*mtt^14*mWW^3*s*t^2 - 152202*ep^4*mtt^14*mWW^3*s*t^2 - 265944*ep^5*mtt^14*mWW^3*s*t^2 - 160704*ep^6*mtt^14*mWW^3*s*t^2 + 24*mtt^13*mWW^4*s*t^2 - 2924*ep*mtt^13*mWW^4*s*t^2 - 24582*ep^2*mtt^13*mWW^4*s*t^2 + 74*ep^3*mtt^13*mWW^4*s*t^2 + 424462*ep^4*mtt^13*mWW^4*s*t^2 + 1095770*ep^5*mtt^13*mWW^4*s*t^2 + 796936*ep^6*mtt^13*mWW^4*s*t^2 - 428*mtt^12*mWW^5*s*t^2 + 9194*ep*mtt^12*mWW^5*s*t^2 + 142038*ep^2*mtt^12*mWW^5*s*t^2 + 525783*ep^3*mtt^12*mWW^5*s*t^2 + 325834*ep^4*mtt^12*mWW^5*s*t^2 - 1147273*ep^5*mtt^12*mWW^5*s*t^2 - 1346308*ep^6*mtt^12*mWW^5*s*t^2 + 1820*mtt^11*mWW^6*s*t^2 - 8104*ep*mtt^11*mWW^6*s*t^2 - 297518*ep^2*mtt^11*mWW^6*s*t^2 - 1589904*ep^3*mtt^11*mWW^6*s*t^2 - 3047150*ep^4*mtt^11*mWW^6*s*t^2 - 1783476*ep^5*mtt^11*mWW^6*s*t^2 + 278032*ep^6*mtt^11*mWW^6*s*t^2 - 3492*mtt^10*mWW^7*s*t^2 - 7220*ep*mtt^10*mWW^7*s*t^2 + 310284*ep^2*mtt^10*mWW^7*s*t^2 + 2186839*ep^3*mtt^10*mWW^7*s*t^2 + 5556104*ep^4*mtt^10*mWW^7*s*t^2 + 5890577*ep^5*mtt^10*mWW^7*s*t^2 + 2099588*ep^6*mtt^10*mWW^7*s*t^2 + 3428*mtt^9*mWW^8*s*t^2 + 17616*ep*mtt^9*mWW^8*s*t^2 - 173224*ep^2*mtt^9*mWW^8*s*t^2 - 1645844*ep^3*mtt^9*mWW^8*s*t^2 - 5004886*ep^4*mtt^9*mWW^8*s*t^2 - 6567058*ep^5*mtt^9*mWW^8*s*t^2 - 3181032*ep^6*mtt^9*mWW^8*s*t^2 - 1556*mtt^8*mWW^9*s*t^2 - 9464*ep*mtt^8*mWW^9*s*t^2 + 59690*ep^2*mtt^8*mWW^9*s*t^2 + 699225*ep^3*mtt^8*mWW^9*s*t^2 + 2419988*ep^4*mtt^8*mWW^9*s*t^2 + 3665733*ep^5*mtt^8*mWW^9*s*t^2 + 2095124*ep^6*mtt^8*mWW^9*s*t^2 + 36*mtt^7*mWW^10*s*t^2 - 1112*ep*mtt^7*mWW^10*s*t^2 - 21810*ep^2*mtt^7*mWW^10*s*t^2 - 152664*ep^3*mtt^7*mWW^10*s*t^2 - 534174*ep^4*mtt^7*mWW^10*s*t^2 - 927664*ep^5*mtt^7*mWW^10*s*t^2 - 637152*ep^6*mtt^7*mWW^10*s*t^2 + 228*mtt^6*mWW^11*s*t^2 + 2176*ep*mtt^6*mWW^11*s*t^2 + 5206*ep^2*mtt^6*mWW^11*s*t^2 - 7327*ep^3*mtt^6*mWW^11*s*t^2 - 39510*ep^4*mtt^6*mWW^11*s*t^2 - 23521*ep^5*mtt^6*mWW^11*s*t^2 + 30748*ep^6*mtt^6*mWW^11*s*t^2 - 60*mtt^5*mWW^12*s*t^2 - 228*ep*mtt^5*mWW^12*s*t^2 + 2802*ep^2*mtt^5*mWW^12*s*t^2 + 22242*ep^3*mtt^5*mWW^12*s*t^2 + 61704*ep^4*mtt^5*mWW^12*s*t^2 + 74868*ep^5*mtt^5*mWW^12*s*t^2 + 30672*ep^6*mtt^5*mWW^12*s*t^2 - 114*ep*mtt^4*mWW^13*s*t^2 - 1404*ep^2*mtt^4*mWW^13*s*t^2 - 6636*ep^3*mtt^4*mWW^13*s*t^2 - 14982*ep^4*mtt^4*mWW^13*s*t^2 - 16020*ep^5*mtt^4*mWW^13*s*t^2 - 6384*ep^6*mtt^4*mWW^13*s*t^2 - 648*ep^2*mtt^14*mWW^2*s^2*t^2 - 3672*ep^3*mtt^14*mWW^2*s^2*t^2 - 1728*ep^4*mtt^14*mWW^2*s^2*t^2 + 14688*ep^5*mtt^14*mWW^2*s^2*t^2 + 17280*ep^6*mtt^14*mWW^2*s^2*t^2 - 648*ep*mtt^13*mWW^3*s^2*t^2 + 2844*ep^2*mtt^13*mWW^3*s^2*t^2 + 81204*ep^3*mtt^13*mWW^3*s^2*t^2 + 377880*ep^4*mtt^13*mWW^3*s^2*t^2 + 657984*ep^5*mtt^13*mWW^3*s^2*t^2 + 391296*ep^6*mtt^13*mWW^3*s^2*t^2 - 216*mtt^12*mWW^4*s^2*t^2 + 8436*ep*mtt^12*mWW^4*s^2*t^2 + 80848*ep^2*mtt^12*mWW^4*s^2*t^2 + 27454*ep^3*mtt^12*mWW^4*s^2*t^2 - 1291972*ep^4*mtt^12*mWW^4*s^2*t^2 - 3445934*ep^5*mtt^12*mWW^4*s^2*t^2 - 2529016*ep^6*mtt^12*mWW^4*s^2*t^2 + 3252*mtt^11*mWW^5*s^2*t^2 - 7042*ep*mtt^11*mWW^5*s^2*t^2 - 332462*ep^2*mtt^11*mWW^5*s^2*t^2 - 1211918*ep^3*mtt^11*mWW^5*s^2*t^2 + 267878*ep^4*mtt^11*mWW^5*s^2*t^2 + 5699092*ep^5*mtt^11*mWW^5*s^2*t^2 + 5526640*ep^6*mtt^11*mWW^5*s^2*t^2 - 12588*mtt^10*mWW^6*s^2*t^2 - 60556*ep*mtt^10*mWW^6*s^2*t^2 + 449568*ep^2*mtt^10*mWW^6*s^2*t^2 + 3231538*ep^3*mtt^10*mWW^6*s^2*t^2 + 5207526*ep^4*mtt^10*mWW^6*s^2*t^2 - 608864*ep^5*mtt^10*mWW^6*s^2*t^2 - 4475744*ep^6*mtt^10*mWW^6*s^2*t^2 + 22132*mtt^9*mWW^7*s^2*t^2 + 165496*ep*mtt^9*mWW^7*s^2*t^2 - 174156*ep^2*mtt^9*mWW^7*s^2*t^2 - 4142010*ep^3*mtt^9*mWW^7*s^2*t^2 - 11328420*ep^4*mtt^9*mWW^7*s^2*t^2 - 10404126*ep^5*mtt^9*mWW^7*s^2*t^2 - 2051256*ep^6*mtt^9*mWW^7*s^2*t^2 - 19820*mtt^8*mWW^8*s^2*t^2 - 170756*ep*mtt^8*mWW^8*s^2*t^2 - 70644*ep^2*mtt^8*mWW^8*s^2*t^2 + 3289184*ep^3*mtt^8*mWW^8*s^2*t^2 + 11964870*ep^4*mtt^8*mWW^8*s^2*t^2 + 15978290*ep^5*mtt^8*mWW^8*s^2*t^2 + 7396456*ep^6*mtt^8*mWW^8*s^2*t^2 + 8060*mtt^7*mWW^9*s^2*t^2 + 68692*ep*mtt^7*mWW^9*s^2*t^2 - 14620*ep^2*mtt^7*mWW^9*s^2*t^2 - 1853620*ep^3*mtt^7*mWW^9*s^2*t^2 - 7254316*ep^4*mtt^7*mWW^9*s^2*t^2 - 11207532*ep^5*mtt^7*mWW^9*s^2*t^2 - 6323184*ep^6*mtt^7*mWW^9*s^2*t^2 - 4*mtt^6*mWW^10*s^2*t^2 + 6428*ep*mtt^6*mWW^10*s^2*t^2 + 105732*ep^2*mtt^6*mWW^10*s^2*t^2 + 676866*ep^3*mtt^6*mWW^10*s^2*t^2 + 2135094*ep^4*mtt^6*mWW^10*s^2*t^2 + 3357604*ep^5*mtt^6*mWW^10*s^2*t^2 + 2119600*ep^6*mtt^6*mWW^10*s^2*t^2 - 1060*mtt^5*mWW^11*s^2*t^2 - 12000*ep*mtt^5*mWW^11*s^2*t^2 - 45608*ep^2*mtt^5*mWW^11*s^2*t^2 - 40342*ep^3*mtt^5*mWW^11*s^2*t^2 + 138548*ep^4*mtt^5*mWW^11*s^2*t^2 + 295618*ep^5*mtt^5*mWW^11*s^2*t^2 + 113224*ep^6*mtt^5*mWW^11*s^2*t^2 + 244*mtt^4*mWW^12*s^2*t^2 + 1536*ep*mtt^4*mWW^12*s^2*t^2 - 5516*ep^2*mtt^4*mWW^12*s^2*t^2 - 72834*ep^3*mtt^4*mWW^12*s^2*t^2 - 244226*ep^4*mtt^4*mWW^12*s^2*t^2 - 355480*ep^5*mtt^4*mWW^12*s^2*t^2 - 190144*ep^6*mtt^4*mWW^12*s^2*t^2 + 414*ep*mtt^3*mWW^13*s^2*t^2 + 4610*ep^2*mtt^3*mWW^13*s^2*t^2 + 17534*ep^3*mtt^3*mWW^13*s^2*t^2 + 26398*ep^4*mtt^3*mWW^13*s^2*t^2 + 14836*ep^5*mtt^3*mWW^13*s^2*t^2 + 2928*ep^6*mtt^3*mWW^13*s^2*t^2 + 52*ep^2*mtt^2*mWW^14*s^2*t^2 + 616*ep^3*mtt^2*mWW^14*s^2*t^2 + 2468*ep^4*mtt^2*mWW^14*s^2*t^2 + 3824*ep^5*mtt^2*mWW^14*s^2*t^2 + 1920*ep^6*mtt^2*mWW^14*s^2*t^2 + 432*ep^2*mtt^13*mWW^2*s^3*t^2 - 4032*ep^3*mtt^13*mWW^2*s^3*t^2 - 48528*ep^4*mtt^13*mWW^2*s^3*t^2 - 126432*ep^5*mtt^13*mWW^2*s^3*t^2 - 97920*ep^6*mtt^13*mWW^2*s^3*t^2 + 1584*ep*mtt^12*mWW^3*s^3*t^2 + 5592*ep^2*mtt^12*mWW^3*s^3*t^2 - 53616*ep^3*mtt^12*mWW^3*s^3*t^2 - 328248*ep^4*mtt^12*mWW^3*s^3*t^2 - 585888*ep^5*mtt^12*mWW^3*s^3*t^2 - 332544*ep^6*mtt^12*mWW^3*s^3*t^2 + 840*mtt^11*mWW^4*s^3*t^2 - 15364*ep*mtt^11*mWW^4*s^3*t^2 - 177628*ep^2*mtt^11*mWW^4*s^3*t^2 - 185532*ep^3*mtt^11*mWW^4*s^3*t^2 + 2188728*ep^4*mtt^11*mWW^4*s^3*t^2 + 6338124*ep^5*mtt^11*mWW^4*s^3*t^2 + 4758192*ep^6*mtt^11*mWW^4*s^3*t^2 - 10636*mtt^10*mWW^5*s^3*t^2 - 23710*ep*mtt^10*mWW^5*s^3*t^2 + 480506*ep^2*mtt^10*mWW^5*s^3*t^2 + 1576743*ep^3*mtt^10*mWW^5*s^3*t^2 - 3220866*ep^4*mtt^10*mWW^5*s^3*t^2 - 15670857*ep^5*mtt^10*mWW^5*s^3*t^2 - 13606220*ep^6*mtt^10*mWW^5*s^3*t^2 + 36860*mtt^9*mWW^6*s^3*t^2 + 244328*ep*mtt^9*mWW^6*s^3*t^2 - 235394*ep^2*mtt^9*mWW^6*s^3*t^2 - 3664842*ep^3*mtt^9*mWW^6*s^3*t^2 - 2469792*ep^4*mtt^9*mWW^6*s^3*t^2 + 13112804*ep^5*mtt^9*mWW^6*s^3*t^2 + 15881080*ep^6*mtt^9*mWW^6*s^3*t^2 - 57900*mtt^8*mWW^7*s^3*t^2 - 488356*ep*mtt^8*mWW^7*s^3*t^2 - 522550*ep^2*mtt^8*mWW^7*s^3*t^2 + 4910146*ep^3*mtt^8*mWW^7*s^3*t^2 + 13834740*ep^4*mtt^8*mWW^7*s^3*t^2 + 8087316*ep^5*mtt^8*mWW^7*s^3*t^2 - 3268856*ep^6*mtt^8*mWW^7*s^3*t^2 + 45316*mtt^7*mWW^8*s^3*t^2 + 418112*ep*mtt^7*mWW^8*s^3*t^2 + 623694*ep^2*mtt^7*mWW^8*s^3*t^2 - 4689922*ep^3*mtt^7*mWW^8*s^3*t^2 - 19194094*ep^4*mtt^7*mWW^8*s^3*t^2 - 25289662*ep^5*mtt^7*mWW^8*s^3*t^2 - 10881768*ep^6*mtt^7*mWW^8*s^3*t^2 - 14972*mtt^6*mWW^9*s^3*t^2 - 131596*ep*mtt^6*mWW^9*s^3*t^2 - 31924*ep^2*mtt^6*mWW^9*s^3*t^2 + 3094951*ep^3*mtt^6*mWW^9*s^3*t^2 + 12316276*ep^4*mtt^6*mWW^9*s^3*t^2 + 18775357*ep^5*mtt^6*mWW^9*s^3*t^2 + 10297308*ep^6*mtt^6*mWW^9*s^3*t^2 - 1076*mtt^5*mWW^10*s^3*t^2 - 24216*ep*mtt^5*mWW^10*s^3*t^2 - 224564*ep^2*mtt^5*mWW^10*s^3*t^2 - 1061826*ep^3*mtt^5*mWW^10*s^3*t^2 - 2696384*ep^4*mtt^5*mWW^10*s^3*t^2 - 3657238*ep^5*mtt^5*mWW^10*s^3*t^2 - 2140912*ep^6*mtt^5*mWW^10*s^3*t^2 + 1876*mtt^4*mWW^11*s^3*t^2 + 20796*ep*mtt^4*mWW^11*s^3*t^2 + 73288*ep^2*mtt^4*mWW^11*s^3*t^2 - 9396*ep^3*mtt^4*mWW^11*s^3*t^2 - 663648*ep^4*mtt^4*mWW^11*s^3*t^2 - 1401404*ep^5*mtt^4*mWW^11*s^3*t^2 - 843880*ep^6*mtt^4*mWW^11*s^3*t^2 - 308*mtt^3*mWW^12*s^3*t^2 - 1164*ep*mtt^3*mWW^12*s^3*t^2 + 13264*ep^2*mtt^3*mWW^12*s^3*t^2 + 102434*ep^3*mtt^3*mWW^12*s^3*t^2 + 281562*ep^4*mtt^3*mWW^12*s^3*t^2 + 372332*ep^5*mtt^3*mWW^12*s^3*t^2 + 199184*ep^6*mtt^3*mWW^12*s^3*t^2 - 414*ep*mtt^2*mWW^13*s^3*t^2 - 4648*ep^2*mtt^2*mWW^13*s^3*t^2 - 14092*ep^3*mtt^2*mWW^13*s^3*t^2 + 5274*ep^4*mtt^2*mWW^13*s^3*t^2 + 54468*ep^5*mtt^2*mWW^13*s^3*t^2 + 41424*ep^6*mtt^2*mWW^13*s^3*t^2 - 68*ep^2*mtt*mWW^14*s^3*t^2 - 1016*ep^3*mtt*mWW^14*s^3*t^2 - 5020*ep^4*mtt*mWW^14*s^3*t^2 - 8920*ep^5*mtt*mWW^14*s^3*t^2 - 5088*ep^6*mtt*mWW^14*s^3*t^2 + 1512*ep^2*mtt^12*mWW^2*s^4*t^2 + 31248*ep^3*mtt^12*mWW^2*s^4*t^2 + 177912*ep^4*mtt^12*mWW^2*s^4*t^2 + 373968*ep^5*mtt^12*mWW^2*s^4*t^2 + 262080*ep^6*mtt^12*mWW^2*s^4*t^2 - 3024*ep*mtt^11*mWW^3*s^4*t^2 - 32760*ep^2*mtt^11*mWW^3*s^4*t^2 - 146496*ep^3*mtt^11*mWW^3*s^4*t^2 - 370776*ep^4*mtt^11*mWW^3*s^4*t^2 - 551040*ep^5*mtt^11*mWW^3*s^4*t^2 - 357504*ep^6*mtt^11*mWW^3*s^4*t^2 - 1848*mtt^10*mWW^4*s^4*t^2 + 22036*ep*mtt^10*mWW^4*s^4*t^2 + 298620*ep^2*mtt^10*mWW^4*s^4*t^2 + 552776*ep^3*mtt^10*mWW^4*s^4*t^2 - 2239328*ep^4*mtt^10*mWW^4*s^4*t^2 - 7741216*ep^5*mtt^10*mWW^4*s^4*t^2 - 6070400*ep^6*mtt^10*mWW^4*s^4*t^2 + 19492*mtt^9*mWW^5*s^4*t^2 + 58310*ep*mtt^9*mWW^5*s^4*t^2 - 592758*ep^2*mtt^9*mWW^5*s^4*t^2 - 1486010*ep^3*mtt^9*mWW^5*s^4*t^2 + 7580350*ep^4*mtt^9*mWW^5*s^4*t^2 + 27221312*ep^5*mtt^9*mWW^5*s^4*t^2 + 22273752*ep^6*mtt^9*mWW^5*s^4*t^2 - 59260*mtt^8*mWW^6*s^4*t^2 - 400796*ep*mtt^8*mWW^6*s^4*t^2 + 21124*ep^2*mtt^8*mWW^6*s^4*t^2 + 3077586*ep^3*mtt^8*mWW^6*s^4*t^2 - 4037876*ep^4*mtt^8*mWW^6*s^4*t^2 - 30538010*ep^5*mtt^8*mWW^6*s^4*t^2 - 29471336*ep^6*mtt^8*mWW^6*s^4*t^2 + 80668*mtt^7*mWW^7*s^4*t^2 + 687548*ep*mtt^7*mWW^7*s^4*t^2 + 958418*ep^2*mtt^7*mWW^7*s^4*t^2 - 4885000*ep^3*mtt^7*mWW^7*s^4*t^2 - 12405958*ep^4*mtt^7*mWW^7*s^4*t^2 - 597300*ep^5*mtt^7*mWW^7*s^4*t^2 + 10716104*ep^6*mtt^7*mWW^7*s^4*t^2 - 52308*mtt^6*mWW^8*s^4*t^2 - 486384*ep*mtt^6*mWW^8*s^4*t^2 - 770570*ep^2*mtt^6*mWW^8*s^4*t^2 + 5116414*ep^3*mtt^6*mWW^8*s^4*t^2 + 20690588*ep^4*mtt^6*mWW^8*s^4*t^2 + 25786012*ep^5*mtt^6*mWW^8*s^4*t^2 + 9820928*ep^6*mtt^6*mWW^8*s^4*t^2 + 12044*mtt^5*mWW^9*s^4*t^2 + 96664*ep*mtt^5*mWW^9*s^4*t^2 - 83412*ep^2*mtt^5*mWW^9*s^4*t^2 - 3012772*ep^3*mtt^5*mWW^9*s^4*t^2 - 10857976*ep^4*mtt^5*mWW^9*s^4*t^2 - 15453000*ep^5*mtt^5*mWW^9*s^4*t^2 - 7880584*ep^6*mtt^5*mWW^9*s^4*t^2 + 2572*mtt^4*mWW^10*s^4*t^2 + 39716*ep*mtt^4*mWW^10*s^4*t^2 + 244184*ep^2*mtt^4*mWW^10*s^4*t^2 + 707338*ep^3*mtt^4*mWW^10*s^4*t^2 + 883880*ep^4*mtt^4*mWW^10*s^4*t^2 + 337946*ep^5*mtt^4*mWW^10*s^4*t^2 + 1080*ep^6*mtt^4*mWW^10*s^4*t^2 - 1484*mtt^3*mWW^11*s^4*t^2 - 13644*ep*mtt^3*mWW^11*s^4*t^2 - 29966*ep^2*mtt^3*mWW^11*s^4*t^2 + 109612*ep^3*mtt^3*mWW^11*s^4*t^2 + 659302*ep^4*mtt^3*mWW^11*s^4*t^2 + 1155936*ep^5*mtt^3*mWW^11*s^4*t^2 + 666712*ep^6*mtt^3*mWW^11*s^4*t^2 + 124*mtt^2*mWW^12*s^4*t^2 - 492*ep*mtt^2*mWW^12*s^4*t^2 - 15086*ep^2*mtt^2*mWW^12*s^4*t^2 - 66490*ep^3*mtt^2*mWW^12*s^4*t^2 - 77728*ep^4*mtt^2*mWW^12*s^4*t^2 + 16556*ep^5*mtt^2*mWW^12*s^4*t^2 + 47376*ep^6*mtt^2*mWW^12*s^4*t^2 + 66*ep*mtt*mWW^13*s^4*t^2 + 702*ep^2*mtt*mWW^13*s^4*t^2 + 1866*ep^3*mtt*mWW^13*s^4*t^2 - 2174*ep^4*mtt*mWW^13*s^4*t^2 - 10916*ep^5*mtt*mWW^13*s^4*t^2 - 8112*ep^6*mtt*mWW^13*s^4*t^2 - 8*ep^2*mWW^14*s^4*t^2 - 72*ep^3*mWW^14*s^4*t^2 - 216*ep^4*mWW^14*s^4*t^2 - 248*ep^5*mWW^14*s^4*t^2 - 96*ep^6*mWW^14*s^4*t^2 - 4536*ep^2*mtt^11*mWW^2*s^5*t^2 - 66528*ep^3*mtt^11*mWW^2*s^5*t^2 - 325080*ep^4*mtt^11*mWW^2*s^5*t^2 - 632016*ep^5*mtt^11*mWW^2*s^5*t^2 - 423360*ep^6*mtt^11*mWW^2*s^5*t^2 + 4536*ep*mtt^10*mWW^3*s^5*t^2 + 66780*ep^2*mtt^10*mWW^3*s^5*t^2 + 410424*ep^3*mtt^10*mWW^3*s^5*t^2 + 1286628*ep^4*mtt^10*mWW^3*s^5*t^2 + 1990128*ep^5*mtt^10*mWW^3*s^5*t^2 + 1190784*ep^6*mtt^10*mWW^3*s^5*t^2 + 2520*mtt^9*mWW^4*s^5*t^2 - 27468*ep*mtt^9*mWW^4*s^5*t^2 - 386792*ep^2*mtt^9*mWW^4*s^5*t^2 - 932456*ep^3*mtt^9*mWW^4*s^5*t^2 + 1414532*ep^4*mtt^9*mWW^4*s^5*t^2 + 6872992*ep^5*mtt^9*mWW^4*s^5*t^2 + 5751872*ep^6*mtt^9*mWW^4*s^5*t^2 - 21780*mtt^8*mWW^5*s^5*t^2 - 49546*ep*mtt^8*mWW^5*s^5*t^2 + 713542*ep^2*mtt^8*mWW^5*s^5*t^2 + 1359815*ep^3*mtt^8*mWW^5*s^5*t^2 - 9657094*ep^4*mtt^8*mWW^5*s^5*t^2 - 31620245*ep^5*mtt^8*mWW^5*s^5*t^2 - 25211620*ep^6*mtt^8*mWW^5*s^5*t^2 + 56580*mtt^7*mWW^6*s^5*t^2 + 356632*ep*mtt^7*mWW^6*s^5*t^2 - 181446*ep^2*mtt^7*mWW^6*s^5*t^2 - 2591726*ep^3*mtt^7*mWW^6*s^5*t^2 + 7604494*ep^4*mtt^7*mWW^6*s^5*t^2 + 36968902*ep^5*mtt^7*mWW^6*s^5*t^2 + 33331352*ep^6*mtt^7*mWW^6*s^5*t^2 - 64108*mtt^6*mWW^7*s^5*t^2 - 537188*ep*mtt^6*mWW^7*s^5*t^2 - 640784*ep^2*mtt^6*mWW^7*s^5*t^2 + 4160777*ep^3*mtt^6*mWW^7*s^5*t^2 + 8510444*ep^4*mtt^6*mWW^7*s^5*t^2 - 4658657*ep^5*mtt^6*mWW^7*s^5*t^2 - 12965164*ep^6*mtt^6*mWW^7*s^5*t^2 + 31796*mtt^5*mWW^8*s^5*t^2 + 289508*ep*mtt^5*mWW^8*s^5*t^2 + 375972*ep^2*mtt^5*mWW^8*s^5*t^2 - 3639704*ep^3*mtt^5*mWW^8*s^5*t^2 - 13246672*ep^4*mtt^5*mWW^8*s^5*t^2 - 14747972*ep^5*mtt^5*mWW^8*s^5*t^2 - 4296936*ep^6*mtt^5*mWW^8*s^5*t^2 - 3368*mtt^4*mWW^9*s^5*t^2 - 13114*ep*mtt^4*mWW^9*s^5*t^2 + 176858*ep^2*mtt^4*mWW^9*s^5*t^2 + 1503825*ep^3*mtt^4*mWW^9*s^5*t^2 + 4271778*ep^4*mtt^4*mWW^9*s^5*t^2 + 5112129*ep^5*mtt^4*mWW^9*s^5*t^2 + 2133812*ep^6*mtt^4*mWW^9*s^5*t^2 - 2080*mtt^3*mWW^10*s^5*t^2 - 25928*ep*mtt^3*mWW^10*s^5*t^2 - 115566*ep^2*mtt^3*mWW^10*s^5*t^2 - 134378*ep^3*mtt^3*mWW^10*s^5*t^2 + 340218*ep^4*mtt^3*mWW^10*s^5*t^2 + 977434*ep^5*mtt^3*mWW^10*s^5*t^2 + 627088*ep^6*mtt^3*mWW^10*s^5*t^2 + 440*mtt^2*mWW^11*s^5*t^2 + 2032*ep*mtt^2*mWW^11*s^5*t^2 - 9440*ep^2*mtt^2*mWW^11*s^5*t^2 - 83001*ep^3*mtt^2*mWW^11*s^5*t^2 - 188560*ep^4*mtt^2*mWW^11*s^5*t^2 - 189043*ep^5*mtt^2*mWW^11*s^5*t^2 - 71156*ep^6*mtt^2*mWW^11*s^5*t^2 + 344*ep*mtt*mWW^12*s^5*t^2 + 3368*ep^2*mtt*mWW^12*s^5*t^2 + 11136*ep^3*mtt*mWW^12*s^5*t^2 + 14660*ep^4*mtt*mWW^12*s^5*t^2 + 6476*ep^5*mtt*mWW^12*s^5*t^2 - 336*ep^6*mtt*mWW^12*s^5*t^2 + 28*ep^2*mWW^13*s^5*t^2 + 280*ep^3*mWW^13*s^5*t^2 + 860*ep^4*mWW^13*s^5*t^2 + 1088*ep^5*mWW^13*s^5*t^2 + 480*ep^6*mWW^13*s^5*t^2 + 6048*ep^2*mtt^10*mWW^2*s^6*t^2 + 79632*ep^3*mtt^10*mWW^2*s^6*t^2 + 363888*ep^4*mtt^10*mWW^2*s^6*t^2 + 679392*ep^5*mtt^10*mWW^2*s^6*t^2 + 443520*ep^6*mtt^10*mWW^2*s^6*t^2 - 5040*ep*mtt^9*mWW^3*s^6*t^2 - 78456*ep^2*mtt^9*mWW^3*s^6*t^2 - 492744*ep^3*mtt^9*mWW^3*s^6*t^2 - 1529808*ep^4*mtt^9*mWW^3*s^6*t^2 - 2296896*ep^5*mtt^9*mWW^3*s^6*t^2 - 1322496*ep^6*mtt^9*mWW^3*s^6*t^2 - 2184*mtt^8*mWW^4*s^6*t^2 + 27524*ep*mtt^8*mWW^4*s^6*t^2 + 363692*ep^2*mtt^8*mWW^4*s^6*t^2 + 962136*ep^3*mtt^8*mWW^4*s^6*t^2 - 571032*ep^4*mtt^8*mWW^4*s^6*t^2 - 4748520*ep^5*mtt^8*mWW^4*s^6*t^2 - 4255776*ep^6*mtt^8*mWW^4*s^6*t^2 + 15068*mtt^7*mWW^5*s^6*t^2 + 9506*ep*mtt^7*mWW^5*s^6*t^2 - 682018*ep^2*mtt^7*mWW^5*s^6*t^2 - 1162688*ep^3*mtt^7*mWW^5*s^6*t^2 + 7734546*ep^4*mtt^7*mWW^5*s^6*t^2 + 24946218*ep^5*mtt^7*mWW^5*s^6*t^2 + 19765448*ep^6*mtt^7*mWW^5*s^6*t^2 - 32260*mtt^6*mWW^6*s^6*t^2 - 177980*ep*mtt^6*mWW^6*s^6*t^2 + 355684*ep^2*mtt^6*mWW^6*s^6*t^2 + 1910532*ep^3*mtt^6*mWW^6*s^6*t^2 - 6128950*ep^4*mtt^6*mWW^6*s^6*t^2 - 27208154*ep^5*mtt^6*mWW^6*s^6*t^2 - 23930952*ep^6*mtt^6*mWW^6*s^6*t^2 + 28684*mtt^5*mWW^7*s^6*t^2 + 232804*ep*mtt^5*mWW^7*s^6*t^2 + 164330*ep^2*mtt^5*mWW^7*s^6*t^2 - 2352620*ep^3*mtt^5*mWW^7*s^6*t^2 - 3575234*ep^4*mtt^5*mWW^7*s^6*t^2 + 5120440*ep^5*mtt^5*mWW^7*s^6*t^2 + 8875784*ep^6*mtt^5*mWW^7*s^6*t^2 - 9388*mtt^4*mWW^8*s^6*t^2 - 78328*ep*mtt^4*mWW^8*s^6*t^2 - 38998*ep^2*mtt^4*mWW^8*s^6*t^2 + 1363878*ep^3*mtt^4*mWW^8*s^6*t^2 + 4101574*ep^4*mtt^4*mWW^8*s^6*t^2 + 3467522*ep^5*mtt^4*mWW^8*s^6*t^2 + 105320*ep^6*mtt^4*mWW^8*s^6*t^2 - 472*mtt^3*mWW^9*s^6*t^2 - 13462*ep*mtt^3*mWW^9*s^6*t^2 - 100784*ep^2*mtt^3*mWW^9*s^6*t^2 - 290494*ep^3*mtt^3*mWW^9*s^6*t^2 - 330440*ep^4*mtt^3*mWW^9*s^6*t^2 + 54032*ep^5*mtt^3*mWW^9*s^6*t^2 + 260912*ep^6*mtt^3*mWW^9*s^6*t^2 + 552*mtt^2*mWW^10*s^6*t^2 + 4944*ep*mtt^2*mWW^10*s^6*t^2 + 13550*ep^2*mtt^2*mWW^10*s^6*t^2 - 24378*ep^3*mtt^2*mWW^10*s^6*t^2 - 177832*ep^4*mtt^2*mWW^10*s^6*t^2 - 326448*ep^5*mtt^2*mWW^10*s^6*t^2 - 196096*ep^6*mtt^2*mWW^10*s^6*t^2 + 640*ep*mtt*mWW^11*s^6*t^2 + 5224*ep^2*mtt*mWW^11*s^6*t^2 + 11658*ep^3*mtt*mWW^11*s^6*t^2 + 4784*ep^4*mtt*mWW^11*s^6*t^2 - 6906*ep^5*mtt*mWW^11*s^6*t^2 - 3872*ep^6*mtt*mWW^11*s^6*t^2 + 144*ep^2*mWW^12*s^6*t^2 + 1392*ep^3*mWW^12*s^6*t^2 + 4248*ep^4*mWW^12*s^6*t^2 + 5208*ep^5*mWW^12*s^6*t^2 + 2208*ep^6*mWW^12*s^6*t^2 - 4752*ep^2*mtt^9*mWW^2*s^7*t^2 - 59328*ep^3*mtt^9*mWW^2*s^7*t^2 - 261072*ep^4*mtt^9*mWW^2*s^7*t^2 - 475488*ep^5*mtt^9*mWW^2*s^7*t^2 - 305280*ep^6*mtt^9*mWW^2*s^7*t^2 + 3888*ep*mtt^8*mWW^3*s^7*t^2 + 57816*ep^2*mtt^8*mWW^3*s^7*t^2 + 342096*ep^3*mtt^8*mWW^3*s^7*t^2 + 996360*ep^4*mtt^8*mWW^3*s^7*t^2 + 1409376*ep^5*mtt^8*mWW^3*s^7*t^2 + 770304*ep^6*mtt^8*mWW^3*s^7*t^2 + 1176*mtt^7*mWW^4*s^7*t^2 - 19436*ep*mtt^7*mWW^4*s^7*t^2 - 231108*ep^2*mtt^7*mWW^4*s^7*t^2 - 612964*ep^3*mtt^7*mWW^4*s^7*t^2 + 193432*ep^4*mtt^7*mWW^4*s^7*t^2 + 2572724*ep^5*mtt^7*mWW^4*s^7*t^2 + 2410576*ep^6*mtt^7*mWW^4*s^7*t^2 - 6212*mtt^6*mWW^5*s^7*t^2 + 12902*ep*mtt^6*mWW^5*s^7*t^2 + 423342*ep^2*mtt^6*mWW^5*s^7*t^2 + 686513*ep^3*mtt^6*mWW^5*s^7*t^2 - 4054838*ep^4*mtt^6*mWW^5*s^7*t^2 - 13127047*ep^5*mtt^6*mWW^5*s^7*t^2 - 10418660*ep^6*mtt^6*mWW^5*s^7*t^2 + 10388*mtt^5*mWW^6*s^7*t^2 + 44472*ep*mtt^5*mWW^6*s^7*t^2 - 252422*ep^2*mtt^5*mWW^6*s^7*t^2 - 860910*ep^3*mtt^5*mWW^6*s^7*t^2 + 3080644*ep^4*mtt^5*mWW^6*s^7*t^2 + 12562184*ep^5*mtt^5*mWW^6*s^7*t^2 + 10776424*ep^6*mtt^5*mWW^6*s^7*t^2 - 6580*mtt^4*mWW^7*s^7*t^2 - 49560*ep*mtt^4*mWW^7*s^7*t^2 + 8896*ep^2*mtt^4*mWW^7*s^7*t^2 + 673116*ep^3*mtt^4*mWW^7*s^7*t^2 + 429458*ep^4*mtt^4*mWW^7*s^7*t^2 - 2934398*ep^5*mtt^4*mWW^7*s^7*t^2 - 3607432*ep^6*mtt^4*mWW^7*s^7*t^2 + 964*mtt^3*mWW^8*s^7*t^2 + 4452*ep*mtt^3*mWW^8*s^7*t^2 - 22668*ep^2*mtt^3*mWW^8*s^7*t^2 - 185890*ep^3*mtt^3*mWW^8*s^7*t^2 - 272094*ep^4*mtt^3*mWW^8*s^7*t^2 + 270008*ep^5*mtt^3*mWW^8*s^7*t^2 + 560712*ep^6*mtt^3*mWW^8*s^7*t^2 + 264*mtt^2*mWW^9*s^7*t^2 + 3738*ep*mtt^2*mWW^9*s^7*t^2 + 17886*ep^2*mtt^2*mWW^9*s^7*t^2 + 7075*ep^3*mtt^2*mWW^9*s^7*t^2 - 123040*ep^4*mtt^2*mWW^9*s^7*t^2 - 311467*ep^5*mtt^2*mWW^9*s^7*t^2 - 226724*ep^6*mtt^2*mWW^9*s^7*t^2 + 504*ep*mtt*mWW^10*s^7*t^2 + 3382*ep^2*mtt*mWW^10*s^7*t^2 + 1852*ep^3*mtt*mWW^10*s^7*t^2 - 18958*ep^4*mtt*mWW^10*s^7*t^2 - 31508*ep^5*mtt*mWW^10*s^7*t^2 - 11920*ep^6*mtt*mWW^10*s^7*t^2 + 172*ep^2*mWW^11*s^7*t^2 + 1656*ep^3*mWW^11*s^7*t^2 + 5052*ep^4*mWW^11*s^7*t^2 + 6160*ep^5*mWW^11*s^7*t^2 + 2592*ep^6*mWW^11*s^7*t^2 + 2268*ep^2*mtt^8*mWW^2*s^8*t^2 + 27432*ep^3*mtt^8*mWW^2*s^8*t^2 + 117828*ep^4*mtt^8*mWW^2*s^8*t^2 + 211032*ep^5*mtt^8*mWW^2*s^8*t^2 + 133920*ep^6*mtt^8*mWW^2*s^8*t^2 - 1944*ep*mtt^7*mWW^3*s^8*t^2 - 26532*ep^2*mtt^7*mWW^3*s^8*t^2 - 141384*ep^3*mtt^7*mWW^3*s^8*t^2 - 367212*ep^4*mtt^7*mWW^3*s^8*t^2 - 464352*ep^5*mtt^7*mWW^3*s^8*t^2 - 229056*ep^6*mtt^7*mWW^3*s^8*t^2 - 360*mtt^6*mWW^4*s^8*t^2 + 8664*ep*mtt^6*mWW^4*s^8*t^2 + 91348*ep^2*mtt^6*mWW^4*s^8*t^2 + 230002*ep^3*mtt^6*mWW^4*s^8*t^2 - 86488*ep^4*mtt^6*mWW^4*s^8*t^2 - 1004294*ep^5*mtt^6*mWW^4*s^8*t^2 - 951832*ep^6*mtt^6*mWW^4*s^8*t^2 + 1356*mtt^5*mWW^5*s^8*t^2 - 9670*ep*mtt^5*mWW^5*s^8*t^2 - 152066*ep^2*mtt^5*mWW^5*s^8*t^2 - 223218*ep^3*mtt^5*mWW^5*s^8*t^2 + 1365626*ep^4*mtt^5*mWW^5*s^8*t^2 + 4344292*ep^5*mtt^5*mWW^5*s^8*t^2 + 3444840*ep^6*mtt^5*mWW^5*s^8*t^2 - 1620*mtt^4*mWW^6*s^8*t^2 - 2532*ep*mtt^4*mWW^6*s^8*t^2 + 83220*ep^2*mtt^4*mWW^6*s^8*t^2 + 173320*ep^3*mtt^4*mWW^6*s^8*t^2 - 1041328*ep^4*mtt^4*mWW^6*s^8*t^2 - 3535244*ep^5*mtt^4*mWW^6*s^8*t^2 - 2869200*ep^6*mtt^4*mWW^6*s^8*t^2 + 612*mtt^3*mWW^7*s^8*t^2 + 3424*ep*mtt^3*mWW^7*s^8*t^2 - 9124*ep^2*mtt^3*mWW^7*s^8*t^2 - 59648*ep^3*mtt^3*mWW^7*s^8*t^2 + 174256*ep^4*mtt^3*mWW^7*s^8*t^2 + 878504*ep^5*mtt^3*mWW^7*s^8*t^2 + 812848*ep^6*mtt^3*mWW^7*s^8*t^2 + 12*mtt^2*mWW^8*s^8*t^2 + 804*ep*mtt^2*mWW^8*s^8*t^2 + 4884*ep^2*mtt^2*mWW^8*s^8*t^2 - 1442*ep^3*mtt^2*mWW^8*s^8*t^2 - 74188*ep^4*mtt^2*mWW^8*s^8*t^2 - 209878*ep^5*mtt^2*mWW^8*s^8*t^2 - 171704*ep^6*mtt^2*mWW^8*s^8*t^2 + 134*ep*mtt*mWW^9*s^8*t^2 + 658*ep^2*mtt*mWW^9*s^8*t^2 - 1998*ep^3*mtt*mWW^9*s^8*t^2 - 11846*ep^4*mtt*mWW^9*s^8*t^2 - 12940*ep^5*mtt*mWW^9*s^8*t^2 - 1816*ep^6*mtt*mWW^9*s^8*t^2 + 64*ep^2*mWW^10*s^8*t^2 + 616*ep^3*mWW^10*s^8*t^2 + 1880*ep^4*mWW^10*s^8*t^2 + 2288*ep^5*mWW^10*s^8*t^2 + 960*ep^6*mWW^10*s^8*t^2 - 612*ep^2*mtt^7*mWW^2*s^9*t^2 - 7248*ep^3*mtt^7*mWW^2*s^9*t^2 - 30612*ep^4*mtt^7*mWW^2*s^9*t^2 - 54168*ep^5*mtt^7*mWW^2*s^9*t^2 - 34080*ep^6*mtt^7*mWW^2*s^9*t^2 + 564*ep*mtt^6*mWW^3*s^9*t^2 + 6970*ep^2*mtt^6*mWW^3*s^9*t^2 + 32196*ep^3*mtt^6*mWW^3*s^9*t^2 + 68566*ep^4*mtt^6*mWW^3*s^9*t^2 + 66600*ep^5*mtt^6*mWW^3*s^9*t^2 + 23104*ep^6*mtt^6*mWW^3*s^9*t^2 + 48*mtt^5*mWW^4*s^9*t^2 - 2136*ep*mtt^5*mWW^4*s^9*t^2 - 19570*ep^2*mtt^5*mWW^4*s^9*t^2 - 44226*ep^3*mtt^5*mWW^4*s^9*t^2 + 32798*ep^4*mtt^5*mWW^4*s^9*t^2 + 238086*ep^5*mtt^5*mWW^4*s^9*t^2 + 223160*ep^6*mtt^5*mWW^4*s^9*t^2 - 112*mtt^4*mWW^5*s^9*t^2 + 2520*ep*mtt^4*mWW^5*s^9*t^2 + 27708*ep^2*mtt^4*mWW^5*s^9*t^2 + 30570*ep^3*mtt^4*mWW^5*s^9*t^2 - 267660*ep^4*mtt^4*mWW^5*s^9*t^2 - 791922*ep^5*mtt^4*mWW^5*s^9*t^2 - 617192*ep^6*mtt^4*mWW^5*s^9*t^2 + 80*mtt^3*mWW^6*s^9*t^2 - 848*ep*mtt^3*mWW^6*s^9*t^2 - 12228*ep^2*mtt^3*mWW^6*s^9*t^2 - 5498*ep^3*mtt^3*mWW^6*s^9*t^2 + 203196*ep^4*mtt^3*mWW^6*s^9*t^2 + 540850*ep^5*mtt^3*mWW^6*s^9*t^2 + 397816*ep^6*mtt^3*mWW^6*s^9*t^2 - 16*mtt^2*mWW^7*s^9*t^2 - 28*ep*mtt^2*mWW^7*s^9*t^2 + 34*ep^2*mtt^2*mWW^7*s^9*t^2 - 2230*ep^3*mtt^2*mWW^7*s^9*t^2 - 33218*ep^4*mtt^2*mWW^7*s^9*t^2 - 100606*ep^5*mtt^2*mWW^7*s^9*t^2 - 83992*ep^6*mtt^2*mWW^7*s^9*t^2 - 8*ep*mtt*mWW^8*s^9*t^2 - 62*ep^2*mtt*mWW^8*s^9*t^2 - 44*ep^3*mtt*mWW^8*s^9*t^2 + 1906*ep^4*mtt*mWW^8*s^9*t^2 + 6568*ep^5*mtt*mWW^8*s^9*t^2 + 5680*ep^6*mtt*mWW^8*s^9*t^2 + 72*ep^2*mtt^6*mWW^2*s^10*t^2 + 840*ep^3*mtt^6*mWW^2*s^10*t^2 + 3504*ep^4*mtt^6*mWW^2*s^10*t^2 + 6144*ep^5*mtt^6*mWW^2*s^10*t^2 + 3840*ep^6*mtt^6*mWW^2*s^10*t^2 - 72*ep*mtt^5*mWW^3*s^10*t^2 - 804*ep^2*mtt^5*mWW^3*s^10*t^2 - 3084*ep^3*mtt^5*mWW^3*s^10*t^2 - 4392*ep^4*mtt^5*mWW^3*s^10*t^2 - 768*ep^5*mtt^5*mWW^3*s^10*t^2 + 1920*ep^6*mtt^5*mWW^3*s^10*t^2 + 216*ep*mtt^4*mWW^4*s^10*t^2 + 1620*ep^2*mtt^4*mWW^4*s^10*t^2 + 2874*ep^3*mtt^4*mWW^4*s^10*t^2 - 5316*ep^4*mtt^4*mWW^4*s^10*t^2 - 24474*ep^5*mtt^4*mWW^4*s^10*t^2 - 22440*ep^6*mtt^4*mWW^4*s^10*t^2 - 216*ep*mtt^3*mWW^5*s^10*t^2 - 1944*ep^2*mtt^3*mWW^5*s^10*t^2 - 606*ep^3*mtt^3*mWW^5*s^10*t^2 + 22560*ep^4*mtt^3*mWW^5*s^10*t^2 + 56262*ep^5*mtt^3*mWW^5*s^10*t^2 + 40872*ep^6*mtt^3*mWW^5*s^10*t^2 + 72*ep*mtt^2*mWW^6*s^10*t^2 + 444*ep^2*mtt^2*mWW^6*s^10*t^2 - 426*ep^3*mtt^2*mWW^6*s^10*t^2 - 11844*ep^4*mtt^2*mWW^6*s^10*t^2 - 30174*ep^5*mtt^2*mWW^6*s^10*t^2 - 21720*ep^6*mtt^2*mWW^6*s^10*t^2 + 36*ep^2*mtt*mWW^7*s^10*t^2 + 402*ep^3*mtt*mWW^7*s^10*t^2 + 1824*ep^4*mtt*mWW^7*s^10*t^2 + 3378*ep^5*mtt*mWW^7*s^10*t^2 + 2136*ep^6*mtt*mWW^7*s^10*t^2 - 12*ep*mtt^15*mWW^2*t^3 - 8*ep^2*mtt^15*mWW^2*t^3 + 372*ep^3*mtt^15*mWW^2*t^3 + 1144*ep^4*mtt^15*mWW^2*t^3 + 1368*ep^5*mtt^15*mWW^2*t^3 + 736*ep^6*mtt^15*mWW^2*t^3 - 56*ep*mtt^14*mWW^3*t^3 - 3036*ep^2*mtt^14*mWW^3*t^3 - 26886*ep^3*mtt^14*mWW^3*t^3 - 93132*ep^4*mtt^14*mWW^3*t^3 - 142450*ep^5*mtt^14*mWW^3*t^3 - 80520*ep^6*mtt^14*mWW^3*t^3 - 608*ep*mtt^13*mWW^4*t^3 + 264*ep^2*mtt^13*mWW^4*t^3 + 50300*ep^3*mtt^13*mWW^4*t^3 + 258764*ep^4*mtt^13*mWW^4*t^3 + 478080*ep^5*mtt^13*mWW^4*t^3 + 301120*ep^6*mtt^13*mWW^4*t^3 + 5984*ep*mtt^12*mWW^5*t^3 + 70226*ep^2*mtt^12*mWW^5*t^3 + 292632*ep^3*mtt^12*mWW^5*t^3 + 509050*ep^4*mtt^12*mWW^5*t^3 + 318092*ep^5*mtt^12*mWW^5*t^3 + 5776*ep^6*mtt^12*mWW^5*t^3 - 18428*ep*mtt^11*mWW^6*t^3 - 254574*ep^2*mtt^11*mWW^6*t^3 - 1340292*ep^3*mtt^11*mWW^6*t^3 - 3362114*ep^4*mtt^11*mWW^6*t^3 - 4051776*ep^5*mtt^11*mWW^6*t^3 - 1891296*ep^6*mtt^11*mWW^6*t^3 + 28888*ep*mtt^10*mWW^7*t^3 + 420818*ep^2*mtt^10*mWW^7*t^3 + 2370116*ep^3*mtt^10*mWW^7*t^3 + 6448998*ep^4*mtt^10*mWW^7*t^3 + 8498572*ep^5*mtt^10*mWW^7*t^3 + 4349648*ep^6*mtt^10*mWW^7*t^3 - 25324*ep*mtt^9*mWW^8*t^3 - 377622*ep^2*mtt^9*mWW^8*t^3 - 2199404*ep^3*mtt^9*mWW^8*t^3 - 6247374*ep^4*mtt^9*mWW^8*t^3 - 8650516*ep^5*mtt^9*mWW^8*t^3 - 4666480*ep^6*mtt^9*mWW^8*t^3 + 11728*ep*mtt^8*mWW^9*t^3 + 177078*ep^2*mtt^8*mWW^9*t^3 + 1057160*ep^3*mtt^8*mWW^9*t^3 + 3120070*ep^4*mtt^8*mWW^9*t^3 + 4547804*ep^5*mtt^8*mWW^9*t^3 + 2605840*ep^6*mtt^8*mWW^9*t^3 - 1784*ep*mtt^7*mWW^10*t^3 - 27554*ep^2*mtt^7*mWW^10*t^3 - 174352*ep^3*mtt^7*mWW^10*t^3 - 568406*ep^4*mtt^7*mWW^10*t^3 - 948928*ep^5*mtt^7*mWW^10*t^3 - 632736*ep^6*mtt^7*mWW^10*t^3 - 592*ep*mtt^6*mWW^11*t^3 - 8574*ep^2*mtt^6*mWW^11*t^3 - 46558*ep^3*mtt^6*mWW^11*t^3 - 112922*ep^4*mtt^6*mWW^11*t^3 - 108610*ep^5*mtt^6*mWW^11*t^3 - 18664*ep^6*mtt^6*mWW^11*t^3 + 204*ep*mtt^5*mWW^12*t^3 + 2982*ep^2*mtt^5*mWW^12*t^3 + 16912*ep^3*mtt^5*mWW^12*t^3 + 45922*ep^4*mtt^5*mWW^12*t^3 + 58364*ep^5*mtt^5*mWW^12*t^3 + 26576*ep^6*mtt^5*mWW^12*t^3 + 72*ep*mtt^14*mWW^2*s*t^3 - 108*ep^2*mtt^14*mWW^2*s*t^3 - 2064*ep^3*mtt^14*mWW^2*s*t^3 + 408*ep^4*mtt^14*mWW^2*s*t^3 + 12108*ep^5*mtt^14*mWW^2*s*t^3 + 11184*ep^6*mtt^14*mWW^2*s*t^3 + 12*mtt^13*mWW^3*s*t^3 + 362*ep*mtt^13*mWW^3*s*t^3 + 19788*ep^2*mtt^13*mWW^3*s*t^3 + 171388*ep^3*mtt^13*mWW^3*s*t^3 + 568284*ep^4*mtt^13*mWW^3*s*t^3 + 829230*ep^5*mtt^13*mWW^3*s*t^3 + 449016*ep^6*mtt^13*mWW^3*s*t^3 + 68*mtt^12*mWW^4*s*t^3 + 5756*ep*mtt^12*mWW^4*s*t^3 + 4776*ep^2*mtt^12*mWW^4*s*t^3 - 347937*ep^3*mtt^12*mWW^4*s*t^3 - 1821352*ep^4*mtt^12*mWW^4*s*t^3 - 3335507*ep^5*mtt^12*mWW^4*s*t^3 - 2075404*ep^6*mtt^12*mWW^4*s*t^3 + 676*mtt^11*mWW^5*s*t^3 - 26816*ep*mtt^11*mWW^5*s*t^3 - 339192*ep^2*mtt^11*mWW^5*s*t^3 - 1229540*ep^3*mtt^11*mWW^5*s*t^3 - 1226926*ep^4*mtt^11*mWW^5*s*t^3 + 1040934*ep^5*mtt^11*mWW^5*s*t^3 + 1708664*ep^6*mtt^11*mWW^5*s*t^3 - 5308*mtt^10*mWW^6*s*t^3 + 25822*ep*mtt^10*mWW^6*s*t^3 + 936443*ep^2*mtt^10*mWW^6*s*t^3 + 5616618*ep^3*mtt^10*mWW^6*s*t^3 + 14067431*ep^4*mtt^10*mWW^6*s*t^3 + 15989018*ep^5*mtt^10*mWW^6*s*t^3 + 6794616*ep^6*mtt^10*mWW^6*s*t^3 + 13120*mtt^9*mWW^7*s*t^3 + 35702*ep*mtt^9*mWW^7*s*t^3 - 1149037*ep^2*mtt^9*mWW^7*s*t^3 - 9264020*ep^3*mtt^9*mWW^7*s*t^3 - 28117151*ep^4*mtt^9*mWW^7*s*t^3 - 38441726*ep^5*mtt^9*mWW^7*s*t^3 - 19816968*ep^6*mtt^9*mWW^7*s*t^3 - 15768*mtt^8*mWW^8*s*t^3 - 89734*ep*mtt^8*mWW^8*s*t^3 + 762851*ep^2*mtt^8*mWW^8*s*t^3 + 8261500*ep^3*mtt^8*mWW^8*s*t^3 + 28237073*ep^4*mtt^8*mWW^8*s*t^3 + 42339846*ep^5*mtt^8*mWW^8*s*t^3 + 23710472*ep^6*mtt^8*mWW^8*s*t^3 + 9556*mtt^7*mWW^9*s*t^3 + 62926*ep*mtt^7*mWW^9*s*t^3 - 330965*ep^2*mtt^7*mWW^9*s*t^3 - 4347228*ep^3*mtt^7*mWW^9*s*t^3 - 15915477*ep^4*mtt^7*mWW^9*s*t^3 - 25404876*ep^5*mtt^7*mWW^9*s*t^3 - 15172576*ep^6*mtt^7*mWW^9*s*t^3 - 2172*mtt^6*mWW^10*s*t^3 - 9334*ep*mtt^6*mWW^10*s*t^3 + 137077*ep^2*mtt^6*mWW^10*s*t^3 + 1326686*ep^3*mtt^6*mWW^10*s*t^3 + 4714521*ep^4*mtt^6*mWW^10*s*t^3 + 7829086*ep^5*mtt^6*mWW^10*s*t^3 + 5038696*ep^6*mtt^6*mWW^10*s*t^3 - 388*mtt^5*mWW^11*s*t^3 - 6624*ep*mtt^5*mWW^11*s*t^3 - 42779*ep^2*mtt^5*mWW^11*s*t^3 - 146456*ep^3*mtt^5*mWW^11*s*t^3 - 352837*ep^4*mtt^5*mWW^11*s*t^3 - 649140*ep^5*mtt^5*mWW^11*s*t^3 - 566656*ep^6*mtt^5*mWW^11*s*t^3 + 204*mtt^4*mWW^12*s*t^3 + 1562*ep*mtt^4*mWW^12*s*t^3 - 3087*ep^2*mtt^4*mWW^12*s*t^3 - 61363*ep^3*mtt^4*mWW^12*s*t^3 - 210209*ep^4*mtt^4*mWW^12*s*t^3 - 274871*ep^5*mtt^4*mWW^12*s*t^3 - 109196*ep^6*mtt^4*mWW^12*s*t^3 + 306*ep*mtt^3*mWW^13*s*t^3 + 4233*ep^2*mtt^3*mWW^13*s*t^3 + 22416*ep^3*mtt^3*mWW^13*s*t^3 + 56235*ep^4*mtt^3*mWW^13*s*t^3 + 65898*ep^5*mtt^3*mWW^13*s*t^3 + 28152*ep^6*mtt^3*mWW^13*s*t^3 - 144*ep*mtt^13*mWW^2*s^2*t^3 + 1056*ep^2*mtt^13*mWW^2*s^2*t^3 + 2016*ep^3*mtt^13*mWW^2*s^2*t^3 - 48960*ep^4*mtt^13*mWW^2*s^2*t^3 - 153792*ep^5*mtt^13*mWW^2*s^2*t^3 - 120576*ep^6*mtt^13*mWW^2*s^2*t^3 - 108*mtt^12*mWW^3*s^2*t^3 - 1062*ep*mtt^12*mWW^3*s^2*t^3 - 50398*ep^2*mtt^12*mWW^3*s^2*t^3 - 426220*ep^3*mtt^12*mWW^3*s^2*t^3 - 1333378*ep^4*mtt^12*mWW^3*s^2*t^3 - 1802594*ep^5*mtt^12*mWW^3*s^2*t^3 - 897640*ep^6*mtt^12*mWW^3*s^2*t^3 - 300*mtt^11*mWW^4*s^2*t^3 - 20376*ep*mtt^11*mWW^4*s^2*t^3 - 46070*ep^2*mtt^11*mWW^4*s^2*t^3 + 932556*ep^3*mtt^11*mWW^4*s^2*t^3 + 5376326*ep^4*mtt^11*mWW^4*s^2*t^3 + 10140624*ep^5*mtt^11*mWW^4*s^2*t^3 + 6382560*ep^6*mtt^11*mWW^4*s^2*t^3 - 5252*mtt^10*mWW^5*s^2*t^3 + 27156*ep*mtt^10*mWW^5*s^2*t^3 + 625916*ep^2*mtt^10*mWW^5*s^2*t^3 + 1851981*ep^3*mtt^10*mWW^5*s^2*t^3 - 1776110*ep^4*mtt^10*mWW^5*s^2*t^3 - 11519831*ep^5*mtt^10*mWW^5*s^2*t^3 - 10049340*ep^6*mtt^10*mWW^5*s^2*t^3 + 33748*mtt^9*mWW^6*s^2*t^3 + 194728*ep*mtt^9*mWW^6*s^2*t^3 - 944674*ep^2*mtt^9*mWW^6*s^2*t^3 - 9215562*ep^3*mtt^9*mWW^6*s^2*t^3 - 23010398*ep^4*mtt^9*mWW^6*s^2*t^3 - 21886590*ep^5*mtt^9*mWW^6*s^2*t^3 - 6169752*ep^6*mtt^9*mWW^6*s^2*t^3 - 73648*mtt^8*mWW^7*s^2*t^3 - 602968*ep*mtt^8*mWW^7*s^2*t^3 + 204789*ep^2*mtt^8*mWW^7*s^2*t^3 + 15147199*ep^3*mtt^8*mWW^7*s^2*t^3 + 54131167*ep^4*mtt^8*mWW^7*s^2*t^3 + 75817633*ep^5*mtt^8*mWW^7*s^2*t^3 + 38389588*ep^6*mtt^8*mWW^7*s^2*t^3 + 77864*mtt^7*mWW^8*s^2*t^3 + 695678*ep*mtt^7*mWW^8*s^2*t^3 + 417184*ep^2*mtt^7*mWW^8*s^2*t^3 - 14418970*ep^3*mtt^7*mWW^8*s^2*t^3 - 60021404*ep^4*mtt^7*mWW^8*s^2*t^3 - 94380640*ep^5*mtt^7*mWW^8*s^2*t^3 - 53349952*ep^6*mtt^7*mWW^8*s^2*t^3 - 40532*mtt^6*mWW^9*s^2*t^3 - 353778*ep*mtt^6*mWW^9*s^2*t^3 - 53933*ep^2*mtt^6*mWW^9*s^2*t^3 + 9008973*ep^3*mtt^6*mWW^9*s^2*t^3 + 37891797*ep^4*mtt^6*mWW^9*s^2*t^3 + 62355145*ep^5*mtt^6*mWW^9*s^2*t^3 + 37283348*ep^6*mtt^6*mWW^9*s^2*t^3 + 7252*mtt^5*mWW^10*s^2*t^3 + 41644*ep*mtt^5*mWW^10*s^2*t^3 - 297706*ep^2*mtt^5*mWW^10*s^2*t^3 - 3456174*ep^3*mtt^5*mWW^10*s^2*t^3 - 12623750*ep^4*mtt^5*mWW^10*s^2*t^3 - 20725358*ep^5*mtt^5*mWW^10*s^2*t^3 - 12964568*ep^6*mtt^5*mWW^10*s^2*t^3 + 1524*mtt^4*mWW^11*s^2*t^3 + 25098*ep*mtt^4*mWW^11*s^2*t^3 + 154081*ep^2*mtt^4*mWW^11*s^2*t^3 + 464561*ep^3*mtt^4*mWW^11*s^2*t^3 + 862883*ep^4*mtt^4*mWW^11*s^2*t^3 + 1279817*ep^5*mtt^4*mWW^11*s^2*t^3 + 1058356*ep^6*mtt^4*mWW^11*s^2*t^3 - 548*mtt^3*mWW^12*s^2*t^3 - 5354*ep*mtt^3*mWW^12*s^2*t^3 - 1622*ep^2*mtt^3*mWW^12*s^2*t^3 + 154758*ep^3*mtt^3*mWW^12*s^2*t^3 + 663234*ep^4*mtt^3*mWW^12*s^2*t^3 + 1006668*ep^5*mtt^3*mWW^12*s^2*t^3 + 496784*ep^6*mtt^3*mWW^12*s^2*t^3 - 622*ep*mtt^2*mWW^13*s^2*t^3 - 8583*ep^2*mtt^2*mWW^13*s^2*t^3 - 44606*ep^3*mtt^2*mWW^13*s^2*t^3 - 109255*ep^4*mtt^2*mWW^13*s^2*t^3 - 127674*ep^5*mtt^2*mWW^13*s^2*t^3 - 57080*ep^6*mtt^2*mWW^13*s^2*t^3 - 40*ep^2*mtt*mWW^14*s^2*t^3 - 512*ep^3*mtt*mWW^14*s^2*t^3 - 2152*ep^4*mtt*mWW^14*s^2*t^3 - 3408*ep^5*mtt*mWW^14*s^2*t^3 - 1728*ep^6*mtt*mWW^14*s^2*t^3 - 3600*ep^2*mtt^12*mWW^2*s^3*t^3 + 13536*ep^3*mtt^12*mWW^2*s^3*t^3 + 239712*ep^4*mtt^12*mWW^2*s^3*t^3 + 630288*ep^5*mtt^12*mWW^2*s^3*t^3 + 473664*ep^6*mtt^12*mWW^2*s^3*t^3 + 420*mtt^11*mWW^3*s^3*t^3 + 1906*ep*mtt^11*mWW^3*s^3*t^3 + 52678*ep^2*mtt^11*mWW^3*s^3*t^3 + 439938*ep^3*mtt^11*mWW^3*s^3*t^3 + 1245298*ep^4*mtt^11*mWW^3*s^3*t^3 + 1376816*ep^5*mtt^11*mWW^3*s^3*t^3 + 484384*ep^6*mtt^11*mWW^3*s^3*t^3 + 268*mtt^10*mWW^4*s^3*t^3 + 36544*ep*mtt^10*mWW^4*s^3*t^3 + 171612*ep^2*mtt^10*mWW^4*s^3*t^3 - 1075005*ep^3*mtt^10*mWW^4*s^3*t^3 - 8493824*ep^4*mtt^10*mWW^4*s^3*t^3 - 17676383*ep^5*mtt^10*mWW^4*s^3*t^3 - 11687772*ep^6*mtt^10*mWW^4*s^3*t^3 + 17068*mtt^9*mWW^5*s^3*t^3 + 53052*ep*mtt^9*mWW^5*s^3*t^3 - 556422*ep^2*mtt^9*mWW^5*s^3*t^3 - 1114793*ep^3*mtt^9*mWW^5*s^3*t^3 + 10044010*ep^4*mtt^9*mWW^5*s^3*t^3 + 32514393*ep^5*mtt^9*mWW^5*s^3*t^3 + 25679996*ep^6*mtt^9*mWW^5*s^3*t^3 - 89204*mtt^8*mWW^6*s^3*t^3 - 706148*ep*mtt^8*mWW^6*s^3*t^3 - 453304*ep^2*mtt^8*mWW^6*s^3*t^3 + 7727734*ep^3*mtt^8*mWW^6*s^3*t^3 + 17562150*ep^4*mtt^8*mWW^6*s^3*t^3 + 4665744*ep^5*mtt^8*mWW^6*s^3*t^3 - 8809456*ep^6*mtt^8*mWW^6*s^3*t^3 + 167656*mtt^7*mWW^7*s^3*t^3 + 1515624*ep*mtt^7*mWW^7*s^3*t^3 + 2389387*ep^2*mtt^7*mWW^7*s^3*t^3 - 14909691*ep^3*mtt^7*mWW^7*s^3*t^3 - 62900991*ep^4*mtt^7*mWW^7*s^3*t^3 - 86117833*ep^5*mtt^7*mWW^7*s^3*t^3 - 40453332*ep^6*mtt^7*mWW^7*s^3*t^3 - 150128*mtt^6*mWW^8*s^3*t^3 - 1403152*ep*mtt^6*mWW^8*s^3*t^3 - 2269155*ep^2*mtt^6*mWW^8*s^3*t^3 + 16693200*ep^3*mtt^6*mWW^8*s^3*t^3 + 78577911*ep^4*mtt^6*mWW^8*s^3*t^3 + 124487528*ep^5*mtt^6*mWW^8*s^3*t^3 + 69292656*ep^6*mtt^6*mWW^8*s^3*t^3 + 62880*mtt^5*mWW^9*s^3*t^3 + 559800*ep*mtt^5*mWW^9*s^3*t^3 + 416874*ep^2*mtt^5*mWW^9*s^3*t^3 - 11281757*ep^3*mtt^5*mWW^9*s^3*t^3 - 49508182*ep^4*mtt^5*mWW^9*s^3*t^3 - 81563455*ep^5*mtt^5*mWW^9*s^3*t^3 - 48219332*ep^6*mtt^5*mWW^9*s^3*t^3 - 7280*mtt^4*mWW^10*s^3*t^3 - 28004*ep*mtt^4*mWW^10*s^3*t^3 + 430690*ep^2*mtt^4*mWW^10*s^3*t^3 + 3940754*ep^3*mtt^4*mWW^10*s^3*t^3 + 13602606*ep^4*mtt^4*mWW^10*s^3*t^3 + 21855926*ep^5*mtt^4*mWW^10*s^3*t^3 + 13521096*ep^6*mtt^4*mWW^10*s^3*t^3 - 2024*mtt^3*mWW^11*s^3*t^3 - 32586*ep*mtt^3*mWW^11*s^3*t^3 - 174199*ep^2*mtt^3*mWW^11*s^3*t^3 - 294871*ep^3*mtt^3*mWW^11*s^3*t^3 + 231417*ep^4*mtt^3*mWW^11*s^3*t^3 + 779903*ep^5*mtt^3*mWW^11*s^3*t^3 + 212668*ep^6*mtt^3*mWW^11*s^3*t^3 + 344*mtt^2*mWW^12*s^3*t^3 + 2728*ep*mtt^2*mWW^12*s^3*t^3 - 8099*ep^2*mtt^2*mWW^12*s^3*t^3 - 160419*ep^3*mtt^2*mWW^12*s^3*t^3 - 663979*ep^4*mtt^2*mWW^12*s^3*t^3 - 1041255*ep^5*mtt^2*mWW^12*s^3*t^3 - 538636*ep^6*mtt^2*mWW^12*s^3*t^3 + 236*ep*mtt*mWW^13*s^3*t^3 + 3538*ep^2*mtt*mWW^13*s^3*t^3 + 21374*ep^3*mtt*mWW^13*s^3*t^3 + 63872*ep^4*mtt*mWW^13*s^3*t^3 + 88328*ep^5*mtt*mWW^13*s^3*t^3 + 44064*ep^6*mtt*mWW^13*s^3*t^3 + 504*ep*mtt^11*mWW^2*s^4*t^3 + 6384*ep^2*mtt^11*mWW^2*s^4*t^3 - 55944*ep^3*mtt^11*mWW^2*s^4*t^3 - 581616*ep^4*mtt^11*mWW^2*s^4*t^3 - 1410192*ep^5*mtt^11*mWW^2*s^4*t^3 - 1033536*ep^6*mtt^11*mWW^2*s^4*t^3 - 924*mtt^10*mWW^3*s^4*t^3 - 2254*ep*mtt^10*mWW^3*s^4*t^3 + 17766*ep^2*mtt^10*mWW^3*s^4*t^3 + 104062*ep^3*mtt^10*mWW^3*s^4*t^3 + 439362*ep^4*mtt^10*mWW^3*s^4*t^3 + 1094100*ep^5*mtt^10*mWW^3*s^4*t^3 + 935088*ep^6*mtt^10*mWW^3*s^4*t^3 + 884*mtt^9*mWW^4*s^4*t^3 - 36928*ep*mtt^9*mWW^4*s^4*t^3 - 366270*ep^2*mtt^9*mWW^4*s^4*t^3 + 7760*ep^3*mtt^9*mWW^4*s^4*t^3 + 7487510*ep^4*mtt^9*mWW^4*s^4*t^3 + 19749652*ep^5*mtt^9*mWW^4*s^4*t^3 + 14434480*ep^6*mtt^9*mWW^4*s^4*t^3 - 30356*mtt^8*mWW^5*s^4*t^3 - 152964*ep*mtt^8*mWW^5*s^4*t^3 + 367766*ep^2*mtt^8*mWW^5*s^4*t^3 + 377018*ep^3*mtt^8*mWW^5*s^4*t^3 - 16450014*ep^4*mtt^8*mWW^5*s^4*t^3 - 49054786*ep^5*mtt^8*mWW^5*s^4*t^3 - 38314952*ep^6*mtt^8*mWW^5*s^4*t^3 + 127052*mtt^7*mWW^6*s^4*t^3 + 1010796*ep*mtt^7*mWW^6*s^4*t^3 + 1396876*ep^2*mtt^7*mWW^6*s^4*t^3 - 4253356*ep^3*mtt^7*mWW^6*s^4*t^3 - 3318008*ep^4*mtt^7*mWW^6*s^4*t^3 + 23760344*ep^5*mtt^7*mWW^6*s^4*t^3 + 28397808*ep^6*mtt^7*mWW^6*s^4*t^3 - 199576*mtt^6*mWW^7*s^4*t^3 - 1769808*ep*mtt^6*mWW^7*s^4*t^3 - 3229551*ep^2*mtt^6*mWW^7*s^4*t^3 + 11391475*ep^3*mtt^6*mWW^7*s^4*t^3 + 49216721*ep^4*mtt^6*mWW^7*s^4*t^3 + 60504919*ep^5*mtt^6*mWW^7*s^4*t^3 + 23458780*ep^6*mtt^6*mWW^7*s^4*t^3 + 144512*mtt^5*mWW^8*s^4*t^3 + 1325022*ep*mtt^5*mWW^8*s^4*t^3 + 2226510*ep^2*mtt^5*mWW^8*s^4*t^3 - 13780060*ep^3*mtt^5*mWW^8*s^4*t^3 - 64862432*ep^4*mtt^5*mWW^8*s^4*t^3 - 100345912*ep^5*mtt^5*mWW^8*s^4*t^3 - 54205328*ep^6*mtt^5*mWW^8*s^4*t^3 - 44672*mtt^4*mWW^9*s^4*t^3 - 372442*ep*mtt^4*mWW^9*s^4*t^3 - 106686*ep^2*mtt^4*mWW^9*s^4*t^3 + 8282596*ep^3*mtt^4*mWW^9*s^4*t^3 + 34235374*ep^4*mtt^4*mWW^9*s^4*t^3 + 54869306*ep^5*mtt^4*mWW^9*s^4*t^3 + 31804440*ep^6*mtt^4*mWW^9*s^4*t^3 + 2192*mtt^3*mWW^10*s^4*t^3 - 16870*ep*mtt^3*mWW^10*s^4*t^3 - 393206*ep^2*mtt^3*mWW^10*s^4*t^3 - 2158728*ep^3*mtt^3*mWW^10*s^4*t^3 - 5631158*ep^4*mtt^3*mWW^10*s^4*t^3 - 7847474*ep^5*mtt^3*mWW^10*s^4*t^3 - 4720360*ep^6*mtt^3*mWW^10*s^4*t^3 + 888*mtt^2*mWW^11*s^4*t^3 + 14244*ep*mtt^2*mWW^11*s^4*t^3 + 70469*ep^2*mtt^2*mWW^11*s^4*t^3 + 27625*ep^3*mtt^2*mWW^11*s^4*t^3 - 700095*ep^4*mtt^2*mWW^11*s^4*t^3 - 1528827*ep^5*mtt^2*mWW^11*s^4*t^3 - 846268*ep^6*mtt^2*mWW^11*s^4*t^3 + 636*ep*mtt*mWW^12*s^4*t^3 + 9218*ep^2*mtt*mWW^12*s^4*t^3 + 55952*ep^3*mtt*mWW^12*s^4*t^3 + 171680*ep^4*mtt*mWW^12*s^4*t^3 + 241294*ep^5*mtt*mWW^12*s^4*t^3 + 119768*ep^6*mtt*mWW^12*s^4*t^3 + 52*ep^2*mWW^13*s^4*t^3 + 480*ep^3*mWW^13*s^4*t^3 + 1508*ep^4*mWW^13*s^4*t^3 + 1880*ep^5*mWW^13*s^4*t^3 + 800*ep^6*mWW^13*s^4*t^3 - 1008*ep*mtt^10*mWW^2*s^5*t^3 - 6216*ep^2*mtt^10*mWW^2*s^5*t^3 + 104832*ep^3*mtt^10*mWW^2*s^5*t^3 + 857808*ep^4*mtt^10*mWW^2*s^5*t^3 + 1967112*ep^5*mtt^10*mWW^2*s^5*t^3 + 1411872*ep^6*mtt^10*mWW^2*s^5*t^3 + 1260*mtt^9*mWW^3*s^5*t^3 + 1470*ep*mtt^9*mWW^3*s^5*t^3 - 118762*ep^2*mtt^9*mWW^3*s^5*t^3 - 814366*ep^3*mtt^9*mWW^3*s^5*t^3 - 2252782*ep^4*mtt^9*mWW^3*s^5*t^3 - 3118052*ep^5*mtt^9*mWW^3*s^5*t^3 - 1799728*ep^6*mtt^9*mWW^3*s^5*t^3 - 2700*mtt^8*mWW^4*s^5*t^3 + 23520*ep*mtt^8*mWW^4*s^5*t^3 + 503404*ep^2*mtt^8*mWW^4*s^5*t^3 + 1466651*ep^3*mtt^8*mWW^4*s^5*t^3 - 3322888*ep^4*mtt^8*mWW^4*s^5*t^3 - 15315111*ep^5*mtt^8*mWW^4*s^5*t^3 - 12937564*ep^6*mtt^8*mWW^4*s^5*t^3 + 32260*mtt^7*mWW^5*s^5*t^3 + 140180*ep*mtt^7*mWW^5*s^5*t^3 - 503288*ep^2*mtt^7*mWW^5*s^5*t^3 - 774588*ep^3*mtt^7*mWW^5*s^5*t^3 + 15484478*ep^4*mtt^7*mWW^5*s^5*t^3 + 47750046*ep^5*mtt^7*mWW^5*s^5*t^3 + 37735240*ep^6*mtt^7*mWW^5*s^5*t^3 - 105404*mtt^6*mWW^6*s^5*t^3 - 745354*ep*mtt^6*mWW^6*s^5*t^3 - 663707*ep^2*mtt^6*mWW^6*s^5*t^3 + 2535312*ep^3*mtt^6*mWW^6*s^5*t^3 - 6485955*ep^4*mtt^6*mWW^6*s^5*t^3 - 37477140*ep^5*mtt^6*mWW^6*s^5*t^3 - 34627824*ep^6*mtt^6*mWW^6*s^5*t^3 + 133176*mtt^5*mWW^7*s^5*t^3 + 1106244*ep*mtt^5*mWW^7*s^5*t^3 + 1678138*ep^2*mtt^5*mWW^7*s^5*t^3 - 7132249*ep^3*mtt^5*mWW^7*s^5*t^3 - 24936728*ep^4*mtt^5*mWW^7*s^5*t^3 - 23275377*ep^5*mtt^5*mWW^7*s^5*t^3 - 4244892*ep^6*mtt^5*mWW^7*s^5*t^3 - 73232*mtt^4*mWW^8*s^5*t^3 - 636278*ep*mtt^4*mWW^8*s^5*t^3 - 841952*ep^2*mtt^4*mWW^8*s^5*t^3 + 7402925*ep^3*mtt^4*mWW^8*s^5*t^3 + 30973350*ep^4*mtt^4*mWW^8*s^5*t^3 + 44763943*ep^5*mtt^4*mWW^8*s^5*t^3 + 22737740*ep^6*mtt^4*mWW^8*s^5*t^3 + 14632*mtt^3*mWW^9*s^5*t^3 + 97006*ep*mtt^3*mWW^9*s^5*t^3 - 196754*ep^2*mtt^3*mWW^9*s^5*t^3 - 3359536*ep^3*mtt^3*mWW^9*s^5*t^3 - 11227338*ep^4*mtt^3*mWW^9*s^5*t^3 - 16115730*ep^5*mtt^3*mWW^9*s^5*t^3 - 8768672*ep^6*mtt^3*mWW^9*s^5*t^3 + 8*mtt^2*mWW^10*s^5*t^3 + 15208*ep*mtt^2*mWW^10*s^5*t^3 + 158731*ep^2*mtt^2*mWW^10*s^5*t^3 + 565616*ep^3*mtt^2*mWW^10*s^5*t^3 + 691905*ep^4*mtt^2*mWW^10*s^5*t^3 + 212316*ep^5*mtt^2*mWW^10*s^5*t^3 + 14832*ep^6*mtt^2*mWW^10*s^5*t^3 + 4*ep*mtt*mWW^11*s^5*t^3 + 1226*ep^2*mtt*mWW^11*s^5*t^3 + 16443*ep^3*mtt*mWW^11*s^5*t^3 + 75394*ep^4*mtt*mWW^11*s^5*t^3 + 124857*ep^5*mtt*mWW^11*s^5*t^3 + 63508*ep^6*mtt*mWW^11*s^5*t^3 + 92*ep^2*mWW^12*s^5*t^3 + 864*ep^3*mWW^12*s^5*t^3 + 2820*ep^4*mWW^12*s^5*t^3 + 3584*ep^5*mWW^12*s^5*t^3 + 1536*ep^6*mWW^12*s^5*t^3 + 1008*ep*mtt^9*mWW^2*s^6*t^3 + 2688*ep^2*mtt^9*mWW^2*s^6*t^3 - 117936*ep^3*mtt^9*mWW^2*s^6*t^3 - 819168*ep^4*mtt^9*mWW^2*s^6*t^3 - 1790208*ep^5*mtt^9*mWW^2*s^6*t^3 - 1257984*ep^6*mtt^9*mWW^2*s^6*t^3 - 1092*mtt^8*mWW^3*s^6*t^3 + 238*ep*mtt^8*mWW^3*s^6*t^3 + 155722*ep^2*mtt^8*mWW^3*s^6*t^3 + 999642*ep^3*mtt^8*mWW^3*s^6*t^3 + 2378446*ep^4*mtt^8*mWW^3*s^6*t^3 + 2603300*ep^5*mtt^8*mWW^3*s^6*t^3 + 1186864*ep^6*mtt^8*mWW^3*s^6*t^3 + 3292*mtt^7*mWW^4*s^6*t^3 - 13976*ep*mtt^7*mWW^4*s^6*t^3 - 461706*ep^2*mtt^7*mWW^4*s^6*t^3 - 1826338*ep^3*mtt^7*mWW^4*s^6*t^3 + 392722*ep^4*mtt^7*mWW^4*s^6*t^3 + 9037582*ep^5*mtt^7*mWW^4*s^6*t^3 + 8729144*ep^6*mtt^7*mWW^4*s^6*t^3 - 20876*mtt^6*mWW^5*s^6*t^3 - 43444*ep*mtt^6*mWW^5*s^6*t^3 + 653372*ep^2*mtt^6*mWW^5*s^6*t^3 + 1077255*ep^3*mtt^6*mWW^5*s^6*t^3 - 10219654*ep^4*mtt^6*mWW^5*s^6*t^3 - 32588089*ep^5*mtt^6*mWW^5*s^6*t^3 - 25855204*ep^6*mtt^6*mWW^5*s^6*t^3 + 51244*mtt^5*mWW^6*s^6*t^3 + 284908*ep*mtt^5*mWW^6*s^6*t^3 - 231248*ep^2*mtt^5*mWW^6*s^6*t^3 - 1546828*ep^3*mtt^5*mWW^6*s^6*t^3 + 7754828*ep^4*mtt^5*mWW^6*s^6*t^3 + 29490444*ep^5*mtt^5*mWW^6*s^6*t^3 + 24605504*ep^6*mtt^5*mWW^6*s^6*t^3 - 49432*mtt^4*mWW^7*s^6*t^3 - 371190*ep*mtt^4*mWW^7*s^6*t^3 - 294666*ep^2*mtt^4*mWW^7*s^6*t^3 + 3045394*ep^3*mtt^4*mWW^7*s^6*t^3 + 6701364*ep^4*mtt^4*mWW^7*s^6*t^3 + 1225258*ep^5*mtt^4*mWW^7*s^6*t^3 - 3893784*ep^6*mtt^4*mWW^7*s^6*t^3 + 18728*mtt^3*mWW^8*s^6*t^3 + 146576*ep*mtt^3*mWW^8*s^6*t^3 + 67050*ep^2*mtt^3*mWW^8*s^6*t^3 - 2261352*ep^3*mtt^3*mWW^8*s^6*t^3 - 7395488*ep^4*mtt^3*mWW^8*s^6*t^3 - 8846474*ep^5*mtt^3*mWW^8*s^6*t^3 - 3657240*ep^6*mtt^3*mWW^8*s^6*t^3 - 1864*mtt^2*mWW^9*s^6*t^3 - 3292*ep*mtt^2*mWW^9*s^6*t^3 + 108888*ep^2*mtt^2*mWW^9*s^6*t^3 + 671789*ep^3*mtt^2*mWW^9*s^6*t^3 + 1484664*ep^4*mtt^2*mWW^9*s^6*t^3 + 1519771*ep^5*mtt^2*mWW^9*s^6*t^3 + 648684*ep^6*mtt^2*mWW^9*s^6*t^3 - 1532*ep*mtt*mWW^10*s^6*t^3 - 15448*ep^2*mtt*mWW^10*s^6*t^3 - 56106*ep^3*mtt*mWW^10*s^6*t^3 - 93462*ep^4*mtt*mWW^10*s^6*t^3 - 77000*ep^5*mtt*mWW^10*s^6*t^3 - 29088*ep^6*mtt*mWW^10*s^6*t^3 - 108*ep^2*mWW^11*s^6*t^3 - 976*ep^3*mWW^11*s^6*t^3 - 2684*ep^4*mWW^11*s^6*t^3 - 3064*ep^5*mWW^11*s^6*t^3 - 1248*ep^6*mWW^11*s^6*t^3 - 576*ep*mtt^8*mWW^2*s^7*t^3 + 624*ep^2*mtt^8*mWW^2*s^7*t^3 + 84384*ep^3*mtt^8*mWW^2*s^7*t^3 + 511200*ep^4*mtt^8*mWW^2*s^7*t^3 + 1064592*ep^5*mtt^8*mWW^2*s^7*t^3 + 730176*ep^6*mtt^8*mWW^2*s^7*t^3 + 588*mtt^7*mWW^3*s^7*t^3 - 1498*ep*mtt^7*mWW^3*s^7*t^3 - 109902*ep^2*mtt^7*mWW^3*s^7*t^3 - 635930*ep^3*mtt^7*mWW^3*s^7*t^3 - 1249482*ep^4*mtt^7*mWW^3*s^7*t^3 - 919296*ep^5*mtt^7*mWW^3*s^7*t^3 - 192480*ep^6*mtt^7*mWW^3*s^7*t^3 - 2140*mtt^6*mWW^4*s^7*t^3 + 10736*ep*mtt^6*mWW^4*s^7*t^3 + 278820*ep^2*mtt^6*mWW^4*s^7*t^3 + 1076389*ep^3*mtt^6*mWW^4*s^7*t^3 + 59264*ep^4*mtt^6*mWW^4*s^7*t^3 - 4380809*ep^5*mtt^6*mWW^4*s^7*t^3 - 4382340*ep^6*mtt^6*mWW^4*s^7*t^3 + 7972*mtt^5*mWW^5*s^7*t^3 - 11836*ep*mtt^5*mWW^5*s^7*t^3 - 447446*ep^2*mtt^5*mWW^5*s^7*t^3 - 631161*ep^3*mtt^5*mWW^5*s^7*t^3 + 4931710*ep^4*mtt^5*mWW^5*s^7*t^3 + 15444901*ep^5*mtt^5*mWW^5*s^7*t^3 + 12109740*ep^6*mtt^5*mWW^5*s^7*t^3 - 13852*mtt^4*mWW^6*s^7*t^3 - 47236*ep*mtt^4*mWW^6*s^7*t^3 + 289152*ep^2*mtt^4*mWW^6*s^7*t^3 + 557590*ep^3*mtt^4*mWW^6*s^7*t^3 - 4236858*ep^4*mtt^4*mWW^6*s^7*t^3 - 13412128*ep^5*mtt^4*mWW^6*s^7*t^3 - 10485888*ep^6*mtt^4*mWW^6*s^7*t^3 + 9408*mtt^3*mWW^7*s^7*t^3 + 61522*ep*mtt^3*mWW^7*s^7*t^3 - 25634*ep^2*mtt^3*mWW^7*s^7*t^3 - 702992*ep^3*mtt^3*mWW^7*s^7*t^3 - 493316*ep^4*mtt^3*mWW^7*s^7*t^3 + 2176656*ep^5*mtt^3*mWW^7*s^7*t^3 + 2557512*ep^6*mtt^3*mWW^7*s^7*t^3 - 1976*mtt^2*mWW^8*s^7*t^3 - 12164*ep*mtt^2*mWW^8*s^7*t^3 + 19528*ep^2*mtt^2*mWW^8*s^7*t^3 + 305245*ep^3*mtt^2*mWW^8*s^7*t^3 + 704894*ep^4*mtt^2*mWW^8*s^7*t^3 + 555113*ep^5*mtt^2*mWW^8*s^7*t^3 + 89940*ep^6*mtt^2*mWW^8*s^7*t^3 - 1732*ep*mtt*mWW^9*s^7*t^3 - 15578*ep^2*mtt*mWW^9*s^7*t^3 - 45461*ep^3*mtt*mWW^9*s^7*t^3 - 47488*ep^4*mtt*mWW^9*s^7*t^3 - 5173*ep^5*mtt*mWW^9*s^7*t^3 + 12188*ep^6*mtt*mWW^9*s^7*t^3 - 284*ep^2*mWW^10*s^7*t^3 - 2624*ep^3*mWW^10*s^7*t^3 - 7796*ep^4*mWW^10*s^7*t^3 - 9360*ep^5*mWW^10*s^7*t^3 - 3904*ep^6*mWW^10*s^7*t^3 + 180*ep*mtt^7*mWW^2*s^8*t^3 - 1320*ep^2*mtt^7*mWW^2*s^8*t^3 - 37836*ep^3*mtt^7*mWW^2*s^8*t^3 - 201672*ep^4*mtt^7*mWW^2*s^8*t^3 - 398088*ep^5*mtt^7*mWW^2*s^8*t^3 - 264864*ep^6*mtt^7*mWW^2*s^8*t^3 - 180*mtt^6*mWW^3*s^8*t^3 + 1374*ep*mtt^6*mWW^3*s^8*t^3 + 45662*ep^2*mtt^6*mWW^3*s^8*t^3 + 228032*ep^3*mtt^6*mWW^3*s^8*t^3 + 331202*ep^4*mtt^6*mWW^3*s^8*t^3 + 24574*ep^5*mtt^6*mWW^3*s^8*t^3 - 152104*ep^6*mtt^6*mWW^3*s^8*t^3 + 732*mtt^5*mWW^4*s^8*t^3 - 6384*ep*mtt^5*mWW^4*s^8*t^3 - 103922*ep^2*mtt^5*mWW^4*s^8*t^3 - 328280*ep^3*mtt^5*mWW^4*s^8*t^3 + 139574*ep^4*mtt^5*mWW^4*s^8*t^3 + 1654488*ep^5*mtt^5*mWW^4*s^8*t^3 + 1526272*ep^6*mtt^5*mWW^4*s^8*t^3 - 1628*mtt^4*mWW^5*s^8*t^3 + 10468*ep*mtt^4*mWW^5*s^8*t^3 + 148452*ep^2*mtt^4*mWW^5*s^8*t^3 + 170748*ep^3*mtt^4*mWW^5*s^8*t^3 - 1502820*ep^4*mtt^4*mWW^5*s^8*t^3 - 4519588*ep^5*mtt^4*mWW^5*s^8*t^3 - 3496336*ep^6*mtt^4*mWW^5*s^8*t^3 + 1780*mtt^3*mWW^6*s^8*t^3 + 252*ep*mtt^3*mWW^6*s^8*t^3 - 81900*ep^2*mtt^3*mWW^6*s^8*t^3 - 76368*ep^3*mtt^3*mWW^6*s^8*t^3 + 1164884*ep^4*mtt^3*mWW^6*s^8*t^3 + 3229128*ep^5*mtt^3*mWW^6*s^8*t^3 + 2389536*ep^6*mtt^3*mWW^6*s^8*t^3 - 704*mtt^2*mWW^7*s^8*t^3 - 3986*ep*mtt^2*mWW^7*s^8*t^3 + 5558*ep^2*mtt^2*mWW^7*s^8*t^3 + 50292*ep^3*mtt^2*mWW^7*s^8*t^3 - 70150*ep^4*mtt^2*mWW^7*s^8*t^3 - 421946*ep^5*mtt^2*mWW^7*s^8*t^3 - 366216*ep^6*mtt^2*mWW^7*s^8*t^3 - 624*ep*mtt*mWW^8*s^8*t^3 - 4394*ep^2*mtt*mWW^8*s^8*t^3 - 3084*ep^3*mtt*mWW^8*s^8*t^3 + 33470*ep^4*mtt*mWW^8*s^8*t^3 + 77112*ep^5*mtt*mWW^8*s^8*t^3 + 48192*ep^6*mtt*mWW^8*s^8*t^3 - 136*ep^2*mWW^9*s^8*t^3 - 1264*ep^3*mWW^9*s^8*t^3 - 3800*ep^4*mWW^9*s^8*t^3 - 4592*ep^5*mWW^9*s^8*t^3 - 1920*ep^6*mWW^9*s^8*t^3 - 24*ep*mtt^6*mWW^2*s^9*t^3 + 596*ep^2*mtt^6*mWW^2*s^9*t^3 + 9744*ep^3*mtt^6*mWW^2*s^9*t^3 + 45656*ep^4*mtt^6*mWW^2*s^9*t^3 + 84492*ep^5*mtt^6*mWW^2*s^9*t^3 + 53936*ep^6*mtt^6*mWW^2*s^9*t^3 + 24*mtt^5*mWW^3*s^9*t^3 - 576*ep*mtt^5*mWW^3*s^9*t^3 - 10586*ep^2*mtt^5*mWW^3*s^9*t^3 - 42822*ep^3*mtt^5*mWW^3*s^9*t^3 - 33302*ep^4*mtt^5*mWW^3*s^9*t^3 + 65670*ep^5*mtt^5*mWW^3*s^9*t^3 + 76792*ep^6*mtt^5*mWW^3*s^9*t^3 - 104*mtt^4*mWW^4*s^9*t^3 + 1908*ep*mtt^4*mWW^4*s^9*t^3 + 20460*ep^2*mtt^4*mWW^4*s^9*t^3 + 45950*ep^3*mtt^4*mWW^4*s^9*t^3 - 87760*ep^4*mtt^4*mWW^4*s^9*t^3 - 390782*ep^5*mtt^4*mWW^4*s^9*t^3 - 319800*ep^6*mtt^4*mWW^4*s^9*t^3 + 136*mtt^3*mWW^5*s^9*t^3 - 1876*ep*mtt^3*mWW^5*s^9*t^3 - 20116*ep^2*mtt^3*mWW^5*s^9*t^3 - 18958*ep^3*mtt^3*mWW^5*s^9*t^3 + 219464*ep^4*mtt^3*mWW^5*s^9*t^3 + 643886*ep^5*mtt^3*mWW^5*s^9*t^3 + 496792*ep^6*mtt^3*mWW^5*s^9*t^3 - 56*mtt^2*mWW^6*s^9*t^3 + 660*ep*mtt^2*mWW^6*s^9*t^3 + 6888*ep^2*mtt^2*mWW^6*s^9*t^3 - 5430*ep^3*mtt^2*mWW^6*s^9*t^3 - 138288*ep^4*mtt^2*mWW^6*s^9*t^3 - 310902*ep^5*mtt^2*mWW^6*s^9*t^3 - 205528*ep^6*mtt^2*mWW^6*s^9*t^3 - 28*ep*mtt*mWW^7*s^9*t^3 + 198*ep^2*mtt*mWW^7*s^9*t^3 + 4476*ep^3*mtt*mWW^7*s^9*t^3 + 20086*ep^4*mtt*mWW^7*s^9*t^3 + 33844*ep^5*mtt*mWW^7*s^9*t^3 + 19664*ep^6*mtt*mWW^7*s^9*t^3 - 96*ep^2*mtt^5*mWW^2*s^10*t^3 - 1104*ep^3*mtt^5*mWW^2*s^10*t^3 - 4512*ep^4*mtt^5*mWW^2*s^10*t^3 - 7680*ep^5*mtt^5*mWW^2*s^10*t^3 - 4608*ep^6*mtt^5*mWW^2*s^10*t^3 + 96*ep*mtt^4*mWW^3*s^10*t^3 + 1068*ep^2*mtt^4*mWW^3*s^10*t^3 + 3162*ep^3*mtt^4*mWW^3*s^10*t^3 - 516*ep^4*mtt^4*mWW^3*s^10*t^3 - 11298*ep^5*mtt^4*mWW^3*s^10*t^3 - 9672*ep^6*mtt^4*mWW^3*s^10*t^3 - 192*ep*mtt^3*mWW^4*s^10*t^3 - 1368*ep^2*mtt^3*mWW^4*s^10*t^3 - 2046*ep^3*mtt^3*mWW^4*s^10*t^3 + 11664*ep^4*mtt^3*mWW^4*s^10*t^3 + 38166*ep^5*mtt^3*mWW^4*s^10*t^3 + 29304*ep^6*mtt^3*mWW^4*s^10*t^3 + 96*ep*mtt^2*mWW^5*s^10*t^3 + 732*ep^2*mtt^2*mWW^5*s^10*t^3 - 594*ep^3*mtt^2*mWW^5*s^10*t^3 - 13188*ep^4*mtt^2*mWW^5*s^10*t^3 - 29958*ep^5*mtt^2*mWW^5*s^10*t^3 - 20376*ep^6*mtt^2*mWW^5*s^10*t^3 + 48*ep^2*mtt*mWW^6*s^10*t^3 + 582*ep^3*mtt*mWW^6*s^10*t^3 + 2328*ep^4*mtt*mWW^6*s^10*t^3 + 3858*ep^5*mtt*mWW^6*s^10*t^3 + 2280*ep^6*mtt*mWW^6*s^10*t^3 + 36*ep^2*mtt^15*mWW*t^4 + 384*ep^3*mtt^15*mWW*t^4 + 1404*ep^4*mtt^15*mWW*t^4 + 2016*ep^5*mtt^15*mWW*t^4 + 960*ep^6*mtt^15*mWW*t^4 + 412*ep*mtt^14*mWW^2*t^4 + 4896*ep^2*mtt^14*mWW^2*t^4 + 22002*ep^3*mtt^14*mWW^2*t^4 + 46200*ep^4*mtt^14*mWW^2*t^4 + 44450*ep^5*mtt^14*mWW^2*t^4 + 15240*ep^6*mtt^14*mWW^2*t^4 - 1736*ep*mtt^13*mWW^3*t^4 - 18240*ep^2*mtt^13*mWW^3*t^4 - 67744*ep^3*mtt^13*mWW^3*t^4 - 100340*ep^4*mtt^13*mWW^3*t^4 - 33668*ep^5*mtt^13*mWW^3*t^4 + 26928*ep^6*mtt^13*mWW^3*t^4 + 3416*ep*mtt^12*mWW^4*t^4 + 30240*ep^2*mtt^12*mWW^4*t^4 + 70492*ep^3*mtt^12*mWW^4*t^4 - 51080*ep^4*mtt^12*mWW^4*t^4 - 345356*ep^5*mtt^12*mWW^4*t^4 - 296112*ep^6*mtt^12*mWW^4*t^4 - 8264*ep*mtt^11*mWW^5*t^4 - 96600*ep^2*mtt^11*mWW^5*t^4 - 416506*ep^3*mtt^11*mWW^5*t^4 - 807308*ep^4*mtt^11*mWW^5*t^4 - 674626*ep^5*mtt^11*mWW^5*t^4 - 170696*ep^6*mtt^11*mWW^5*t^4 + 23116*ep*mtt^10*mWW^6*t^4 + 337486*ep^2*mtt^10*mWW^6*t^4 + 1908452*ep^3*mtt^10*mWW^6*t^4 + 5199438*ep^4*mtt^10*mWW^6*t^4 + 6796484*ep^5*mtt^10*mWW^6*t^4 + 3410224*ep^6*mtt^10*mWW^6*t^4 - 41344*ep*mtt^9*mWW^7*t^4 - 641132*ep^2*mtt^9*mWW^7*t^4 - 3854330*ep^3*mtt^9*mWW^7*t^4 - 11145680*ep^4*mtt^9*mWW^7*t^4 - 15390090*ep^5*mtt^9*mWW^7*t^4 - 8113064*ep^6*mtt^9*mWW^7*t^4 + 42316*ep*mtt^8*mWW^8*t^4 + 665610*ep^2*mtt^8*mWW^8*t^4 + 4074584*ep^3*mtt^8*mWW^8*t^4 + 12035810*ep^4*mtt^8*mWW^8*t^4 + 17014168*ep^5*mtt^8*mWW^8*t^4 + 9192512*ep^6*mtt^8*mWW^8*t^4 - 23816*ep*mtt^7*mWW^9*t^4 - 374580*ep^2*mtt^7*mWW^9*t^4 - 2307022*ep^3*mtt^7*mWW^9*t^4 - 6906040*ep^4*mtt^7*mWW^9*t^4 - 9972134*ep^5*mtt^7*mWW^9*t^4 - 5536408*ep^6*mtt^7*mWW^9*t^4 + 6104*ep*mtt^6*mWW^10*t^4 + 95330*ep^2*mtt^6*mWW^10*t^4 + 590506*ep^3*mtt^6*mWW^10*t^4 + 1808218*ep^4*mtt^6*mWW^10*t^4 + 2723066*ep^5*mtt^6*mWW^10*t^4 + 1599176*ep^6*mtt^6*mWW^10*t^4 + 24*ep*mtt^5*mWW^11*t^4 + 468*ep^2*mtt^5*mWW^11*t^4 - 286*ep^3*mtt^5*mWW^11*t^4 - 24372*ep^4*mtt^5*mWW^11*t^4 - 93290*ep^5*mtt^5*mWW^11*t^4 - 96744*ep^6*mtt^5*mWW^11*t^4 - 228*ep*mtt^4*mWW^12*t^4 - 3514*ep^2*mtt^4*mWW^12*t^4 - 20532*ep^3*mtt^4*mWW^12*t^4 - 56250*ep^4*mtt^4*mWW^12*t^4 - 71020*ep^5*mtt^4*mWW^12*t^4 - 32016*ep^6*mtt^4*mWW^12*t^4 - 216*ep^2*mtt^14*mWW*s*t^4 - 2412*ep^3*mtt^14*mWW*s*t^4 - 9144*ep^4*mtt^14*mWW*s*t^4 - 13428*ep^5*mtt^14*mWW*s*t^4 - 6480*ep^6*mtt^14*mWW*s*t^4 - 2196*ep*mtt^13*mWW^2*s*t^4 - 26330*ep^2*mtt^13*mWW^2*s*t^4 - 122170*ep^3*mtt^13*mWW^2*s*t^4 - 273710*ep^4*mtt^13*mWW^2*s*t^4 - 292826*ep^5*mtt^13*mWW^2*s*t^4 - 119048*ep^6*mtt^13*mWW^2*s*t^4 - 412*mtt^12*mWW^3*s*t^4 + 4394*ep*mtt^12*mWW^3*s*t^4 + 72674*ep^2*mtt^12*mWW^3*s*t^4 + 301115*ep^3*mtt^12*mWW^3*s*t^4 + 490322*ep^4*mtt^12*mWW^3*s*t^4 + 227599*ep^5*mtt^12*mWW^3*s*t^4 - 80932*ep^6*mtt^12*mWW^3*s*t^4 + 1324*mtt^11*mWW^4*s*t^4 - 5060*ep*mtt^11*mWW^4*s*t^4 - 92922*ep^2*mtt^11*mWW^4*s*t^4 - 101104*ep^3*mtt^11*mWW^4*s*t^4 + 1005556*ep^4*mtt^11*mWW^4*s*t^4 + 2885558*ep^5*mtt^11*mWW^4*s*t^4 + 2166168*ep^6*mtt^11*mWW^4*s*t^4 - 2092*mtt^10*mWW^5*s*t^4 + 22020*ep*mtt^10*mWW^5*s*t^4 + 350372*ep^2*mtt^10*mWW^5*s*t^4 + 1220128*ep^3*mtt^10*mWW^5*s*t^4 + 901352*ep^4*mtt^10*mWW^5*s*t^4 - 1850900*ep^5*mtt^10*mWW^5*s*t^4 - 2314960*ep^6*mtt^10*mWW^5*s*t^4 + 6172*mtt^9*mWW^6*s*t^4 - 21900*ep*mtt^9*mWW^6*s*t^4 - 1003300*ep^2*mtt^9*mWW^6*s*t^4 - 6459353*ep^3*mtt^9*mWW^6*s*t^4 - 17659930*ep^4*mtt^9*mWW^6*s*t^4 - 22201373*ep^5*mtt^9*mWW^6*s*t^4 - 10506516*ep^6*mtt^9*mWW^6*s*t^4 - 16944*mtt^8*mWW^7*s*t^4 - 70768*ep*mtt^8*mWW^7*s*t^4 + 1340665*ep^2*mtt^8*mWW^7*s*t^4 + 12593820*ep^3*mtt^8*mWW^7*s*t^4 + 42108781*ep^4*mtt^8*mWW^7*s*t^4 + 61892262*ep^5*mtt^8*mWW^7*s*t^4 + 33558984*ep^6*mtt^8*mWW^7*s*t^4 + 24400*mtt^7*mWW^8*s*t^4 + 173082*ep*mtt^7*mWW^8*s*t^4 - 946014*ep^2*mtt^7*mWW^8*s*t^4 - 13065385*ep^3*mtt^7*mWW^8*s*t^4 - 48666216*ep^4*mtt^7*mWW^8*s*t^4 - 76376979*ep^5*mtt^7*mWW^8*s*t^4 - 43559948*ep^6*mtt^7*mWW^8*s*t^4 - 17916*mtt^6*mWW^9*s*t^4 - 139746*ep*mtt^6*mWW^9*s*t^4 + 471355*ep^2*mtt^6*mWW^9*s*t^4 + 8209186*ep^3*mtt^6*mWW^9*s*t^4 + 32006727*ep^4*mtt^6*mWW^9*s*t^4 + 51922822*ep^5*mtt^6*mWW^9*s*t^4 + 30588712*ep^6*mtt^6*mWW^9*s*t^4 + 5900*mtt^5*mWW^10*s*t^4 + 37164*ep*mtt^5*mWW^10*s*t^4 - 265534*ep^2*mtt^5*mWW^10*s*t^4 - 3255881*ep^3*mtt^5*mWW^10*s*t^4 - 12051644*ep^4*mtt^5*mWW^10*s*t^4 - 19521545*ep^5*mtt^5*mWW^10*s*t^4 - 11770020*ep^6*mtt^5*mWW^10*s*t^4 - 204*mtt^4*mWW^11*s*t^4 + 6234*ep*mtt^4*mWW^11*s*t^4 + 114789*ep^2*mtt^4*mWW^11*s*t^4 + 710017*ep^3*mtt^4*mWW^11*s*t^4 + 2158737*ep^4*mtt^4*mWW^11*s*t^4 + 3337231*ep^5*mtt^4*mWW^11*s*t^4 + 2083436*ep^6*mtt^4*mWW^11*s*t^4 - 228*mtt^3*mWW^12*s*t^4 - 2882*ep*mtt^3*mWW^12*s*t^4 - 10412*ep^2*mtt^3*mWW^12*s*t^4 + 917*ep^3*mtt^3*mWW^12*s*t^4 + 64952*ep^4*mtt^3*mWW^12*s*t^4 + 83229*ep^5*mtt^3*mWW^12*s*t^4 + 564*ep^6*mtt^3*mWW^12*s*t^4 - 342*ep*mtt^2*mWW^13*s*t^4 - 5127*ep^2*mtt^2*mWW^13*s*t^4 - 28878*ep^3*mtt^2*mWW^13*s*t^4 - 75783*ep^4*mtt^2*mWW^13*s*t^4 - 91650*ep^5*mtt^2*mWW^13*s*t^4 - 39960*ep^6*mtt^2*mWW^13*s*t^4 + 432*ep^2*mtt^13*mWW*s^2*t^4 + 5472*ep^3*mtt^13*mWW*s^2*t^4 + 22608*ep^4*mtt^13*mWW*s^2*t^4 + 34848*ep^5*mtt^13*mWW*s^2*t^4 + 17280*ep^6*mtt^13*mWW*s^2*t^4 + 3876*ep*mtt^12*mWW^2*s^2*t^4 + 46922*ep^2*mtt^12*mWW^2*s^2*t^4 + 238862*ep^3*mtt^12*mWW^2*s^2*t^4 + 636962*ep^4*mtt^12*mWW^2*s^2*t^4 + 845434*ep^5*mtt^12*mWW^2*s^2*t^4 + 434504*ep^6*mtt^12*mWW^2*s^2*t^4 + 3228*mtt^11*mWW^3*s^2*t^4 + 13462*ep*mtt^11*mWW^3*s^2*t^4 - 54160*ep^2*mtt^11*mWW^3*s^2*t^4 - 385358*ep^3*mtt^11*mWW^3*s^2*t^4 - 770412*ep^4*mtt^11*mWW^3*s^2*t^4 - 523344*ep^5*mtt^11*mWW^3*s^2*t^4 - 1536*ep^6*mtt^11*mWW^3*s^2*t^4 - 10092*mtt^10*mWW^4*s^2*t^4 - 51456*ep*mtt^10*mWW^4*s^2*t^4 - 18886*ep^2*mtt^10*mWW^4*s^2*t^4 - 455709*ep^3*mtt^10*mWW^4*s^2*t^4 - 4269712*ep^4*mtt^10*mWW^4*s^2*t^4 - 9927781*ep^5*mtt^10*mWW^4*s^2*t^4 - 7080404*ep^6*mtt^10*mWW^4*s^2*t^4 + 15044*mtt^9*mWW^5*s^2*t^4 + 70324*ep*mtt^9*mWW^5*s^2*t^4 - 204774*ep^2*mtt^9*mWW^5*s^2*t^4 - 724065*ep^3*mtt^9*mWW^5*s^2*t^4 + 3787844*ep^4*mtt^9*mWW^5*s^2*t^4 + 13894879*ep^5*mtt^9*mWW^5*s^2*t^4 + 11447548*ep^6*mtt^9*mWW^5*s^2*t^4 - 34852*mtt^8*mWW^6*s^2*t^4 - 285870*ep*mtt^8*mWW^6*s^2*t^4 + 194799*ep^2*mtt^8*mWW^6*s^2*t^4 + 7849453*ep^3*mtt^8*mWW^6*s^2*t^4 + 26629123*ep^4*mtt^8*mWW^6*s^2*t^4 + 34896571*ep^5*mtt^8*mWW^6*s^2*t^4 + 16039676*ep^6*mtt^8*mWW^6*s^2*t^4 + 80016*mtt^7*mWW^7*s^2*t^4 + 795598*ep*mtt^7*mWW^7*s^2*t^4 + 785727*ep^2*mtt^7*mWW^7*s^2*t^4 - 16575255*ep^3*mtt^7*mWW^7*s^2*t^4 - 74107291*ep^4*mtt^7*mWW^7*s^2*t^4 - 119572495*ep^5*mtt^7*mWW^7*s^2*t^4 - 67588940*ep^6*mtt^7*mWW^7*s^2*t^4 - 99272*mtt^6*mWW^8*s^2*t^4 - 1000418*ep*mtt^6*mWW^8*s^2*t^4 - 1260959*ep^2*mtt^6*mWW^8*s^2*t^4 + 19170011*ep^3*mtt^6*mWW^8*s^2*t^4 + 90735465*ep^4*mtt^6*mWW^8*s^2*t^4 + 152351097*ep^5*mtt^6*mWW^8*s^2*t^4 + 89513236*ep^6*mtt^6*mWW^8*s^2*t^4 + 61812*mtt^5*mWW^9*s^2*t^4 + 589946*ep*mtt^5*mWW^9*s^2*t^4 + 361845*ep^2*mtt^5*mWW^9*s^2*t^4 - 14261789*ep^3*mtt^5*mWW^9*s^2*t^4 - 63460021*ep^4*mtt^5*mWW^9*s^2*t^4 - 105951409*ep^5*mtt^5*mWW^9*s^2*t^4 - 62909364*ep^6*mtt^5*mWW^9*s^2*t^4 - 16740*mtt^4*mWW^10*s^2*t^4 - 130806*ep*mtt^4*mWW^10*s^2*t^4 + 338831*ep^2*mtt^4*mWW^10*s^2*t^4 + 6538025*ep^3*mtt^4*mWW^10*s^2*t^4 + 25368891*ep^4*mtt^4*mWW^10*s^2*t^4 + 40958887*ep^5*mtt^4*mWW^10*s^2*t^4 + 24247852*ep^6*mtt^4*mWW^10*s^2*t^4 + 540*mtt^3*mWW^11*s^2*t^4 - 9564*ep*mtt^3*mWW^11*s^2*t^4 - 213991*ep^2*mtt^3*mWW^11*s^2*t^4 - 1427727*ep^3*mtt^3*mWW^11*s^2*t^4 - 4492953*ep^4*mtt^3*mWW^11*s^2*t^4 - 6839957*ep^5*mtt^3*mWW^11*s^2*t^4 - 4070788*ep^6*mtt^3*mWW^11*s^2*t^4 + 316*mtt^2*mWW^12*s^2*t^4 + 4610*ep*mtt^2*mWW^12*s^2*t^4 + 19389*ep^2*mtt^2*mWW^12*s^2*t^4 - 1826*ep^3*mtt^2*mWW^12*s^2*t^4 - 167225*ep^4*mtt^2*mWW^12*s^2*t^4 - 281136*ep^5*mtt^2*mWW^12*s^2*t^4 - 103088*ep^6*mtt^2*mWW^12*s^2*t^4 + 298*ep*mtt*mWW^13*s^2*t^4 + 4825*ep^2*mtt*mWW^13*s^2*t^4 + 29906*ep^3*mtt*mWW^13*s^2*t^4 + 86721*ep^4*mtt*mWW^13*s^2*t^4 + 114406*ep^5*mtt*mWW^13*s^2*t^4 + 54024*ep^6*mtt*mWW^13*s^2*t^4 - 3024*ep^3*mtt^12*mWW*s^3*t^4 - 20160*ep^4*mtt^12*mWW*s^3*t^4 - 37296*ep^5*mtt^12*mWW*s^3*t^4 - 20160*ep^6*mtt^12*mWW*s^3*t^4 - 252*ep*mtt^11*mWW^2*s^3*t^4 - 2478*ep^2*mtt^11*mWW^2*s^3*t^4 - 99442*ep^3*mtt^11*mWW^2*s^3*t^4 - 675654*ep^4*mtt^11*mWW^2*s^3*t^4 - 1452710*ep^5*mtt^11*mWW^2*s^3*t^4 - 988344*ep^6*mtt^11*mWW^2*s^3*t^4 - 10748*mtt^10*mWW^3*s^3*t^4 - 76526*ep*mtt^10*mWW^3*s^3*t^4 - 176798*ep^2*mtt^10*mWW^3*s^3*t^4 - 201801*ep^3*mtt^10*mWW^3*s^3*t^4 - 75950*ep^4*mtt^10*mWW^3*s^3*t^4 + 133739*ep^5*mtt^10*mWW^3*s^3*t^4 + 111684*ep^6*mtt^10*mWW^3*s^3*t^4 + 31876*mtt^9*mWW^4*s^3*t^4 + 225976*ep*mtt^9*mWW^4*s^3*t^4 + 428028*ep^2*mtt^9*mWW^4*s^3*t^4 + 1098811*ep^3*mtt^9*mWW^4*s^3*t^4 + 7611068*ep^4*mtt^9*mWW^4*s^3*t^4 + 18426869*ep^5*mtt^9*mWW^4*s^3*t^4 + 13563676*ep^6*mtt^9*mWW^4*s^3*t^4 - 43236*mtt^8*mWW^5*s^3*t^4 - 375344*ep*mtt^8*mWW^5*s^3*t^4 - 785944*ep^2*mtt^8*mWW^5*s^3*t^4 - 396374*ep^3*mtt^8*mWW^5*s^3*t^4 - 6618680*ep^4*mtt^8*mWW^5*s^3*t^4 - 23105438*ep^5*mtt^8*mWW^5*s^3*t^4 - 19816056*ep^6*mtt^8*mWW^5*s^3*t^4 + 78868*mtt^7*mWW^6*s^3*t^4 + 877118*ep*mtt^7*mWW^6*s^3*t^4 + 2340939*ep^2*mtt^7*mWW^6*s^3*t^4 - 4496841*ep^3*mtt^7*mWW^6*s^3*t^4 - 28664067*ep^4*mtt^7*mWW^6*s^3*t^4 - 42078389*ep^5*mtt^7*mWW^6*s^3*t^4 - 19687684*ep^6*mtt^7*mWW^6*s^3*t^4 - 148808*mtt^6*mWW^7*s^3*t^4 - 1630038*ep*mtt^6*mWW^7*s^3*t^4 - 4095427*ep^2*mtt^6*mWW^7*s^3*t^4 + 12949716*ep^3*mtt^6*mWW^7*s^3*t^4 + 80414879*ep^4*mtt^6*mWW^7*s^3*t^4 + 137461378*ep^5*mtt^6*mWW^7*s^3*t^4 + 79316336*ep^6*mtt^6*mWW^7*s^3*t^4 + 153200*mtt^5*mWW^8*s^3*t^4 + 1590574*ep*mtt^5*mWW^8*s^3*t^4 + 3236993*ep^2*mtt^5*mWW^8*s^3*t^4 - 18359206*ep^3*mtt^5*mWW^8*s^3*t^4 - 97934465*ep^4*mtt^5*mWW^8*s^3*t^4 - 166060176*ep^5*mtt^5*mWW^8*s^3*t^4 - 97440872*ep^6*mtt^5*mWW^8*s^3*t^4 - 75536*mtt^4*mWW^9*s^3*t^4 - 732586*ep*mtt^4*mWW^9*s^3*t^4 - 783520*ep^2*mtt^4*mWW^9*s^3*t^4 + 14405746*ep^3*mtt^4*mWW^9*s^3*t^4 + 65690456*ep^4*mtt^4*mWW^9*s^3*t^4 + 108429468*ep^5*mtt^4*mWW^9*s^3*t^4 + 63300160*ep^6*mtt^4*mWW^9*s^3*t^4 + 14632*mtt^3*mWW^10*s^3*t^4 + 112432*ep*mtt^3*mWW^10*s^3*t^4 - 313667*ep^2*mtt^3*mWW^10*s^3*t^4 - 5823611*ep^3*mtt^3*mWW^10*s^3*t^4 - 22514737*ep^4*mtt^3*mWW^10*s^3*t^4 - 35824081*ep^5*mtt^3*mWW^10*s^3*t^4 - 20691300*ep^6*mtt^3*mWW^10*s^3*t^4 - 248*mtt^2*mWW^11*s^3*t^4 + 8614*ep*mtt^2*mWW^11*s^3*t^4 + 150449*ep^2*mtt^2*mWW^11*s^3*t^4 + 915137*ep^3*mtt^2*mWW^11*s^3*t^4 + 2761879*ep^4*mtt^2*mWW^11*s^3*t^4 + 4097205*ep^5*mtt^2*mWW^11*s^3*t^4 + 2369540*ep^6*mtt^2*mWW^11*s^3*t^4 + 32*ep*mtt*mWW^12*s^3*t^4 + 1425*ep^2*mtt*mWW^12*s^3*t^4 + 10889*ep^3*mtt*mWW^12*s^3*t^4 + 25431*ep^4*mtt*mWW^12*s^3*t^4 + 9431*ep^5*mtt*mWW^12*s^3*t^4 - 16980*ep^6*mtt*mWW^12*s^3*t^4 - 1512*ep^2*mtt^11*mWW*s^4*t^4 - 10080*ep^3*mtt^11*mWW*s^4*t^4 - 18648*ep^4*mtt^11*mWW*s^4*t^4 - 10080*ep^5*mtt^11*mWW*s^4*t^4 - 8820*ep*mtt^10*mWW^2*s^4*t^4 - 112910*ep^2*mtt^10*mWW^2*s^4*t^4 - 350182*ep^3*mtt^10*mWW^2*s^4*t^4 + 184282*ep^4*mtt^10*mWW^2*s^4*t^4 + 1759702*ep^5*mtt^10*mWW^2*s^4*t^4 + 1551928*ep^6*mtt^10*mWW^2*s^4*t^4 + 19772*mtt^9*mWW^3*s^4*t^4 + 148586*ep*mtt^9*mWW^3*s^4*t^4 + 426782*ep^2*mtt^9*mWW^3*s^4*t^4 + 980806*ep^3*mtt^9*mWW^3*s^4*t^4 + 1817054*ep^4*mtt^9*mWW^3*s^4*t^4 + 1666960*ep^5*mtt^9*mWW^3*s^4*t^4 + 489568*ep^6*mtt^9*mWW^3*s^4*t^4 - 54404*mtt^8*mWW^4*s^4*t^4 - 418916*ep*mtt^8*mWW^4*s^4*t^4 - 714998*ep^2*mtt^8*mWW^4*s^4*t^4 - 49602*ep^3*mtt^8*mWW^4*s^4*t^4 - 5692810*ep^4*mtt^8*mWW^4*s^4*t^4 - 20204950*ep^5*mtt^8*mWW^4*s^4*t^4 - 16815088*ep^6*mtt^8*mWW^4*s^4*t^4 + 64564*mtt^7*mWW^5*s^4*t^4 + 647796*ep*mtt^7*mWW^5*s^4*t^4 + 1540146*ep^2*mtt^7*mWW^5*s^4*t^4 - 1152158*ep^3*mtt^7*mWW^5*s^4*t^4 - 1118266*ep^4*mtt^7*mWW^5*s^4*t^4 + 15131878*ep^5*mtt^7*mWW^5*s^4*t^4 + 18102536*ep^6*mtt^7*mWW^5*s^4*t^4 - 90452*mtt^6*mWW^6*s^4*t^4 - 1054078*ep*mtt^6*mWW^6*s^4*t^4 - 3200183*ep^2*mtt^6*mWW^6*s^4*t^4 + 2645339*ep^3*mtt^6*mWW^6*s^4*t^4 + 24917095*ep^4*mtt^6*mWW^6*s^4*t^4 + 35370331*ep^5*mtt^6*mWW^6*s^4*t^4 + 14957516*ep^6*mtt^6*mWW^6*s^4*t^4 + 136912*mtt^5*mWW^7*s^4*t^4 + 1476334*ep*mtt^5*mWW^7*s^4*t^4 + 3905447*ep^2*mtt^5*mWW^7*s^4*t^4 - 8129121*ep^3*mtt^5*mWW^7*s^4*t^4 - 55048329*ep^4*mtt^5*mWW^7*s^4*t^4 - 91698491*ep^5*mtt^5*mWW^7*s^4*t^4 - 51512380*ep^6*mtt^5*mWW^7*s^4*t^4 - 111568*mtt^4*mWW^8*s^4*t^4 - 1140340*ep*mtt^4*mWW^8*s^4*t^4 - 2348284*ep^2*mtt^4*mWW^8*s^4*t^4 + 11865506*ep^3*mtt^4*mWW^8*s^4*t^4 + 62524064*ep^4*mtt^4*mWW^8*s^4*t^4 + 103103162*ep^5*mtt^4*mWW^8*s^4*t^4 + 58946544*ep^6*mtt^4*mWW^8*s^4*t^4 + 39408*mtt^3*mWW^9*s^4*t^4 + 376636*ep*mtt^3*mWW^9*s^4*t^4 + 346676*ep^2*mtt^3*mWW^9*s^4*t^4 - 7895290*ep^3*mtt^3*mWW^9*s^4*t^4 - 35514692*ep^4*mtt^3*mWW^9*s^4*t^4 - 57773966*ep^5*mtt^3*mWW^9*s^4*t^4 - 32962184*ep^6*mtt^3*mWW^9*s^4*t^4 - 4232*mtt^2*mWW^10*s^4*t^4 - 24278*ep*mtt^2*mWW^10*s^4*t^4 + 198791*ep^2*mtt^2*mWW^10*s^4*t^4 + 2310091*ep^3*mtt^2*mWW^10*s^4*t^4 + 8511249*ep^4*mtt^2*mWW^10*s^4*t^4 + 13325539*ep^5*mtt^2*mWW^10*s^4*t^4 + 7534620*ep^6*mtt^2*mWW^10*s^4*t^4 - 2600*ep*mtt*mWW^11*s^4*t^4 - 36187*ep^2*mtt*mWW^11*s^4*t^4 - 207141*ep^3*mtt*mWW^11*s^4*t^4 - 605815*ep^4*mtt*mWW^11*s^4*t^4 - 866533*ep^5*mtt*mWW^11*s^4*t^4 - 475972*ep^6*mtt*mWW^11*s^4*t^4 - 88*ep^2*mWW^12*s^4*t^4 - 808*ep^3*mWW^12*s^4*t^4 - 2544*ep^4*mWW^12*s^4*t^4 - 3232*ep^5*mWW^12*s^4*t^4 - 1408*ep^6*mWW^12*s^4*t^4 + 3024*ep^2*mtt^10*mWW*s^5*t^4 + 24696*ep^3*mtt^10*mWW*s^5*t^4 + 67536*ep^4*mtt^10*mWW*s^5*t^4 + 76104*ep^5*mtt^10*mWW*s^5*t^4 + 30240*ep^6*mtt^10*mWW*s^5*t^4 + 14028*ep*mtt^9*mWW^2*s^5*t^4 + 185654*ep^2*mtt^9*mWW^2*s^5*t^4 + 662018*ep^3*mtt^9*mWW^2*s^5*t^4 + 258230*ep^4*mtt^9*mWW^2*s^5*t^4 - 1700930*ep^5*mtt^9*mWW^2*s^5*t^4 - 1729000*ep^6*mtt^9*mWW^2*s^5*t^4 - 21780*mtt^8*mWW^3*s^5*t^4 - 155054*ep*mtt^8*mWW^3*s^5*t^4 - 375208*ep^2*mtt^8*mWW^3*s^5*t^4 - 931779*ep^3*mtt^8*mWW^3*s^5*t^4 - 2662044*ep^4*mtt^8*mWW^3*s^5*t^4 - 3714843*ep^5*mtt^8*mWW^3*s^5*t^4 - 1797580*ep^6*mtt^8*mWW^3*s^5*t^4 + 54420*mtt^7*mWW^4*s^5*t^4 + 431124*ep*mtt^7*mWW^4*s^5*t^4 + 513204*ep^2*mtt^7*mWW^4*s^5*t^4 - 2097806*ep^3*mtt^7*mWW^4*s^5*t^4 - 255010*ep^4*mtt^7*mWW^4*s^5*t^4 + 13563204*ep^5*mtt^7*mWW^4*s^5*t^4 + 14082152*ep^6*mtt^7*mWW^4*s^5*t^4 - 53588*mtt^6*mWW^5*s^5*t^4 - 552680*ep*mtt^6*mWW^5*s^5*t^4 - 1066470*ep^2*mtt^6*mWW^5*s^5*t^4 + 3652086*ep^3*mtt^6*mWW^5*s^5*t^4 + 8700790*ep^4*mtt^6*mWW^5*s^5*t^4 - 4295154*ep^5*mtt^6*mWW^5*s^5*t^4 - 12182080*ep^6*mtt^6*mWW^5*s^5*t^4 + 53788*mtt^5*mWW^6*s^5*t^4 + 594038*ep*mtt^5*mWW^6*s^5*t^4 + 1549857*ep^2*mtt^5*mWW^6*s^5*t^4 - 2523796*ep^3*mtt^5*mWW^6*s^5*t^4 - 13047047*ep^4*mtt^5*mWW^6*s^5*t^4 - 12334448*ep^5*mtt^5*mWW^6*s^5*t^4 - 1454328*ep^6*mtt^5*mWW^6*s^5*t^4 - 63096*mtt^4*mWW^7*s^5*t^4 - 641752*ep*mtt^4*mWW^7*s^5*t^4 - 1508714*ep^2*mtt^4*mWW^7*s^5*t^4 + 3800733*ep^3*mtt^4*mWW^7*s^5*t^4 + 21292432*ep^4*mtt^4*mWW^7*s^5*t^4 + 31786941*ep^5*mtt^4*mWW^7*s^5*t^4 + 16154268*ep^6*mtt^4*mWW^7*s^5*t^4 + 37760*mtt^3*mWW^8*s^5*t^4 + 379998*ep*mtt^3*mWW^8*s^5*t^4 + 736308*ep^2*mtt^3*mWW^8*s^5*t^4 - 4263286*ep^3*mtt^3*mWW^8*s^5*t^4 - 21777256*ep^4*mtt^3*mWW^8*s^5*t^4 - 35130952*ep^5*mtt^3*mWW^8*s^5*t^4 - 19442880*ep^6*mtt^3*mWW^8*s^5*t^4 - 7504*mtt^2*mWW^9*s^5*t^4 - 67026*ep*mtt^2*mWW^9*s^5*t^4 + 1748*ep^2*mtt^2*mWW^9*s^5*t^4 + 1990992*ep^3*mtt^2*mWW^9*s^5*t^4 + 8669914*ep^4*mtt^2*mWW^9*s^5*t^4 + 14100448*ep^5*mtt^2*mWW^9*s^5*t^4 + 7942928*ep^6*mtt^2*mWW^9*s^5*t^4 - 4628*ep*mtt*mWW^10*s^5*t^4 - 62063*ep^2*mtt*mWW^10*s^5*t^4 - 339874*ep^3*mtt*mWW^10*s^5*t^4 - 948373*ep^4*mtt*mWW^10*s^5*t^4 - 1294850*ep^5*mtt*mWW^10*s^5*t^4 - 677000*ep^6*mtt*mWW^10*s^5*t^4 - 316*ep^2*mWW^11*s^5*t^4 - 2944*ep^3*mWW^11*s^5*t^4 - 9316*ep^4*mWW^11*s^5*t^4 - 11808*ep^5*mWW^11*s^5*t^4 - 5120*ep^6*mWW^11*s^5*t^4 - 3024*ep^2*mtt^9*mWW*s^6*t^4 - 26208*ep^3*mtt^9*mWW*s^6*t^4 - 77616*ep^4*mtt^9*mWW*s^6*t^4 - 94752*ep^5*mtt^9*mWW*s^6*t^4 - 40320*ep^6*mtt^9*mWW*s^6*t^4 - 10164*ep*mtt^8*mWW^2*s^6*t^4 - 143010*ep^2*mtt^8*mWW^2*s^6*t^4 - 524230*ep^3*mtt^8*mWW^2*s^6*t^4 - 209370*ep^4*mtt^8*mWW^2*s^6*t^4 + 1335166*ep^5*mtt^8*mWW^2*s^6*t^4 + 1342488*ep^6*mtt^8*mWW^2*s^6*t^4 + 14452*mtt^7*mWW^3*s^6*t^4 + 93466*ep*mtt^7*mWW^3*s^6*t^4 + 126916*ep^2*mtt^7*mWW^3*s^6*t^4 + 270650*ep^3*mtt^7*mWW^3*s^6*t^4 + 1932328*ep^4*mtt^7*mWW^3*s^6*t^4 + 3915836*ep^5*mtt^7*mWW^3*s^6*t^4 + 2385512*ep^6*mtt^7*mWW^3*s^6*t^4 - 32084*mtt^6*mWW^4*s^6*t^4 - 257480*ep*mtt^6*mWW^4*s^6*t^4 - 138938*ep^2*mtt^6*mWW^4*s^6*t^4 + 2601359*ep^3*mtt^6*mWW^4*s^6*t^4 + 3146644*ep^4*mtt^6*mWW^4*s^6*t^4 - 5849153*ep^5*mtt^6*mWW^4*s^6*t^4 - 8068868*ep^6*mtt^6*mWW^4*s^6*t^4 + 24044*mtt^5*mWW^5*s^6*t^4 + 238996*ep*mtt^5*mWW^5*s^6*t^4 + 235558*ep^2*mtt^5*mWW^5*s^6*t^4 - 3185415*ep^3*mtt^5*mWW^5*s^6*t^4 - 6343748*ep^4*mtt^5*mWW^5*s^6*t^4 + 2541345*ep^5*mtt^5*mWW^5*s^6*t^4 + 7834500*ep^6*mtt^5*mWW^5*s^6*t^4 - 14164*mtt^4*mWW^6*s^6*t^4 - 130268*ep*mtt^4*mWW^6*s^6*t^4 - 159094*ep^2*mtt^4*mWW^6*s^6*t^4 + 1201780*ep^3*mtt^4*mWW^6*s^6*t^4 + 2014528*ep^4*mtt^4*mWW^6*s^6*t^4 - 2784594*ep^5*mtt^4*mWW^6*s^6*t^4 - 4776768*ep^6*mtt^4*mWW^6*s^6*t^4 + 12272*mtt^3*mWW^7*s^6*t^4 + 113458*ep*mtt^3*mWW^7*s^6*t^4 + 211020*ep^2*mtt^3*mWW^7*s^6*t^4 - 741176*ep^3*mtt^3*mWW^7*s^6*t^4 - 3214950*ep^4*mtt^3*mWW^7*s^6*t^4 - 3802220*ep^5*mtt^3*mWW^7*s^6*t^4 - 1297256*ep^6*mtt^3*mWW^7*s^6*t^4 - 4520*mtt^2*mWW^8*s^6*t^4 - 46384*ep*mtt^2*mWW^8*s^6*t^4 - 92526*ep^2*mtt^2*mWW^8*s^6*t^4 + 565827*ep^3*mtt^2*mWW^8*s^6*t^4 + 3099902*ep^4*mtt^2*mWW^8*s^6*t^4 + 5129093*ep^5*mtt^2*mWW^8*s^6*t^4 + 2790460*ep^6*mtt^2*mWW^8*s^6*t^4 - 2296*ep*mtt*mWW^9*s^6*t^4 - 29638*ep^2*mtt*mWW^9*s^6*t^4 - 152899*ep^3*mtt*mWW^9*s^6*t^4 - 400302*ep^4*mtt*mWW^9*s^6*t^4 - 518049*ep^5*mtt*mWW^9*s^6*t^4 - 258580*ep^6*mtt*mWW^9*s^6*t^4 - 224*ep^2*mWW^10*s^6*t^4 - 2168*ep^3*mWW^10*s^6*t^4 - 7160*ep^4*mWW^10*s^6*t^4 - 9312*ep^5*mWW^10*s^6*t^4 - 4096*ep^6*mWW^10*s^6*t^4 + 1728*ep^2*mtt^8*mWW*s^7*t^4 + 15408*ep^3*mtt^8*mWW*s^7*t^4 + 47232*ep^4*mtt^8*mWW*s^7*t^4 + 59472*ep^5*mtt^8*mWW*s^7*t^4 + 25920*ep^6*mtt^8*mWW*s^7*t^4 + 3564*ep*mtt^7*mWW^2*s^7*t^4 + 56998*ep^2*mtt^7*mWW^2*s^7*t^4 + 206618*ep^3*mtt^7*mWW^2*s^7*t^4 - 4802*ep^4*mtt^7*mWW^2*s^7*t^4 - 761474*ep^5*mtt^7*mWW^2*s^7*t^4 - 687464*ep^6*mtt^7*mWW^2*s^7*t^4 - 5428*mtt^6*mWW^3*s^7*t^4 - 31282*ep*mtt^6*mWW^3*s^7*t^4 + 13850*ep^2*mtt^6*mWW^3*s^7*t^4 + 97773*ep^3*mtt^6*mWW^3*s^7*t^4 - 794878*ep^4*mtt^6*mWW^3*s^7*t^4 - 2305871*ep^5*mtt^6*mWW^3*s^7*t^4 - 1613604*ep^6*mtt^6*mWW^3*s^7*t^4 + 10492*mtt^5*mWW^4*s^7*t^4 + 84496*ep*mtt^5*mWW^4*s^7*t^4 - 23044*ep^2*mtt^5*mWW^4*s^7*t^4 - 1340321*ep^3*mtt^5*mWW^4*s^7*t^4 - 1800888*ep^4*mtt^5*mWW^4*s^7*t^4 + 1934741*ep^5*mtt^5*mWW^4*s^7*t^4 + 3105004*ep^6*mtt^5*mWW^4*s^7*t^4 - 5052*mtt^4*mWW^5*s^7*t^4 - 44568*ep*mtt^4*mWW^5*s^7*t^4 + 47284*ep^2*mtt^4*mWW^5*s^7*t^4 + 1146928*ep^3*mtt^4*mWW^5*s^7*t^4 + 1569920*ep^4*mtt^4*mWW^5*s^7*t^4 - 2270984*ep^5*mtt^4*mWW^5*s^7*t^4 - 3630088*ep^6*mtt^4*mWW^5*s^7*t^4 + 340*mtt^3*mWW^6*s^7*t^4 - 7280*ep*mtt^3*mWW^6*s^7*t^4 - 81090*ep^2*mtt^3*mWW^6*s^7*t^4 - 78390*ep^3*mtt^3*mWW^6*s^7*t^4 + 1015562*ep^4*mtt^3*mWW^6*s^7*t^4 + 3149474*ep^5*mtt^3*mWW^6*s^7*t^4 + 2557560*ep^6*mtt^3*mWW^6*s^7*t^4 - 352*mtt^2*mWW^7*s^7*t^4 - 1926*ep*mtt^2*mWW^7*s^7*t^4 - 1362*ep^2*mtt^2*mWW^7*s^7*t^4 - 57053*ep^3*mtt^2*mWW^7*s^7*t^4 - 326446*ep^4*mtt^2*mWW^7*s^7*t^4 - 718313*ep^5*mtt^2*mWW^7*s^7*t^4 - 546788*ep^6*mtt^2*mWW^7*s^7*t^4 + 452*ep*mtt*mWW^8*s^7*t^4 + 3568*ep^2*mtt*mWW^8*s^7*t^4 + 11613*ep^3*mtt*mWW^8*s^7*t^4 + 27456*ep^4*mtt*mWW^8*s^7*t^4 + 47579*ep^5*mtt*mWW^8*s^7*t^4 + 35028*ep^6*mtt*mWW^8*s^7*t^4 + 148*ep^2*mWW^9*s^7*t^4 + 1264*ep^3*mWW^9*s^7*t^4 + 3452*ep^4*mWW^9*s^7*t^4 + 3872*ep^5*mWW^9*s^7*t^4 + 1536*ep^6*mWW^9*s^7*t^4 - 540*ep^2*mtt^7*mWW*s^8*t^4 - 4896*ep^3*mtt^7*mWW*s^8*t^4 - 15300*ep^4*mtt^7*mWW*s^8*t^4 - 19584*ep^5*mtt^7*mWW*s^8*t^4 - 8640*ep^6*mtt^7*mWW*s^8*t^4 - 408*ep*mtt^6*mWW^2*s^8*t^4 - 10042*ep^2*mtt^6*mWW^2*s^8*t^4 - 33748*ep^3*mtt^6*mWW^2*s^8*t^4 + 52454*ep^4*mtt^6*mWW^2*s^8*t^4 + 263440*ep^5*mtt^6*mWW^2*s^8*t^4 + 207584*ep^6*mtt^6*mWW^2*s^8*t^4 + 948*mtt^5*mWW^3*s^8*t^4 + 4846*ep*mtt^5*mWW^3*s^8*t^4 - 18922*ep^2*mtt^5*mWW^3*s^8*t^4 - 75334*ep^3*mtt^5*mWW^3*s^8*t^4 + 185490*ep^4*mtt^5*mWW^3*s^8*t^4 + 733236*ep^5*mtt^5*mWW^3*s^8*t^4 + 559456*ep^6*mtt^5*mWW^3*s^8*t^4 - 1596*mtt^4*mWW^4*s^8*t^4 - 12396*ep*mtt^4*mWW^4*s^8*t^4 + 20302*ep^2*mtt^4*mWW^4*s^8*t^4 + 287324*ep^3*mtt^4*mWW^4*s^8*t^4 + 283142*ep^4*mtt^4*mWW^4*s^8*t^4 - 592544*ep^5*mtt^4*mWW^4*s^8*t^4 - 739896*ep^6*mtt^4*mWW^4*s^8*t^4 + 348*mtt^3*mWW^5*s^8*t^4 + 1900*ep*mtt^3*mWW^5*s^8*t^4 - 20586*ep^2*mtt^3*mWW^5*s^8*t^4 - 150948*ep^3*mtt^3*mWW^5*s^8*t^4 - 68346*ep^4*mtt^3*mWW^5*s^8*t^4 + 686408*ep^5*mtt^3*mWW^5*s^8*t^4 + 791736*ep^6*mtt^3*mWW^5*s^8*t^4 + 300*mtt^2*mWW^6*s^8*t^4 + 5140*ep*mtt^2*mWW^6*s^8*t^4 + 20748*ep^2*mtt^2*mWW^6*s^8*t^4 - 46440*ep^3*mtt^2*mWW^6*s^8*t^4 - 406956*ep^4*mtt^2*mWW^6*s^8*t^4 - 822064*ep^5*mtt^2*mWW^6*s^8*t^4 - 546600*ep^6*mtt^2*mWW^6*s^8*t^4 + 438*ep*mtt*mWW^7*s^8*t^4 + 3776*ep^2*mtt*mWW^7*s^8*t^4 + 12666*ep^3*mtt*mWW^7*s^8*t^4 + 26604*ep^4*mtt*mWW^7*s^8*t^4 + 41028*ep^5*mtt*mWW^7*s^8*t^4 + 28840*ep^6*mtt*mWW^7*s^8*t^4 + 144*ep^2*mWW^8*s^8*t^4 + 1296*ep^3*mWW^8*s^8*t^4 + 3840*ep^4*mWW^8*s^8*t^4 + 4608*ep^5*mWW^8*s^8*t^4 + 1920*ep^6*mWW^8*s^8*t^4 + 72*ep^2*mtt^6*mWW*s^9*t^4 + 660*ep^3*mtt^6*mWW*s^9*t^4 + 2088*ep^4*mtt^6*mWW*s^9*t^4 + 2700*ep^5*mtt^6*mWW*s^9*t^4 + 1200*ep^6*mtt^6*mWW*s^9*t^4 - 40*ep*mtt^5*mWW^2*s^9*t^4 + 300*ep^2*mtt^5*mWW^2*s^9*t^4 + 272*ep^3*mtt^5*mWW^2*s^9*t^4 - 14592*ep^4*mtt^5*mWW^2*s^9*t^4 - 40252*ep^5*mtt^5*mWW^2*s^9*t^4 - 27888*ep^6*mtt^5*mWW^2*s^9*t^4 - 32*mtt^4*mWW^3*s^9*t^4 - 156*ep*mtt^4*mWW^3*s^9*t^4 + 3178*ep^2*mtt^4*mWW^3*s^9*t^4 + 11684*ep^3*mtt^4*mWW^3*s^9*t^4 - 22314*ep^4*mtt^4*mWW^3*s^9*t^4 - 100880*ep^5*mtt^4*mWW^3*s^9*t^4 - 80048*ep^6*mtt^4*mWW^3*s^9*t^4 + 64*mtt^3*mWW^4*s^9*t^4 + 296*ep*mtt^3*mWW^4*s^9*t^4 - 2962*ep^2*mtt^3*mWW^4*s^9*t^4 - 13468*ep^3*mtt^3*mWW^4*s^9*t^4 + 22730*ep^4*mtt^3*mWW^4*s^9*t^4 + 108860*ep^5*mtt^3*mWW^4*s^9*t^4 + 83128*ep^6*mtt^3*mWW^4*s^9*t^4 - 32*mtt^2*mWW^5*s^9*t^4 - 180*ep*mtt^2*mWW^5*s^9*t^4 + 1014*ep^2*mtt^2*mWW^5*s^9*t^4 + 6336*ep^3*mtt^2*mWW^5*s^9*t^4 - 3510*ep^4*mtt^2*mWW^5*s^9*t^4 - 57348*ep^5*mtt^2*mWW^5*s^9*t^4 - 62416*ep^6*mtt^2*mWW^5*s^9*t^4 - 16*ep*mtt*mWW^6*s^9*t^4 - 162*ep^2*mtt*mWW^6*s^9*t^4 - 204*ep^3*mtt*mWW^6*s^9*t^4 + 2254*ep^4*mtt*mWW^6*s^9*t^4 + 8008*ep^5*mtt*mWW^6*s^9*t^4 + 6920*ep^6*mtt*mWW^6*s^9*t^4 - 72*ep^2*mtt^3*mWW^3*s^10*t^4 - 12*ep^3*mtt^3*mWW^3*s^10*t^4 + 744*ep^4*mtt^3*mWW^3*s^10*t^4 + 1236*ep^5*mtt^3*mWW^3*s^10*t^4 + 552*ep^6*mtt^3*mWW^3*s^10*t^4 - 24*ep^2*mtt^2*mWW^4*s^10*t^4 + 24*ep^3*mtt^2*mWW^4*s^10*t^4 + 360*ep^4*mtt^2*mWW^4*s^10*t^4 + 552*ep^5*mtt^2*mWW^4*s^10*t^4 + 240*ep^6*mtt^2*mWW^4*s^10*t^4 - 12*ep^3*mtt*mWW^5*s^10*t^4 - 48*ep^4*mtt*mWW^5*s^10*t^4 - 60*ep^5*mtt*mWW^5*s^10*t^4 - 24*ep^6*mtt*mWW^5*s^10*t^4 - 192*ep*mtt^14*mWW*t^5 - 2588*ep^2*mtt^14*mWW*t^5 - 13042*ep^3*mtt^14*mWW*t^5 - 30420*ep^4*mtt^14*mWW*t^5 - 32726*ep^5*mtt^14*mWW*t^5 - 12952*ep^6*mtt^14*mWW*t^5 - 664*ep*mtt^13*mWW^2*t^5 - 7552*ep^2*mtt^13*mWW^2*t^5 - 32056*ep^3*mtt^13*mWW^2*t^5 - 62996*ep^4*mtt^13*mWW^2*t^5 - 57244*ep^5*mtt^13*mWW^2*t^5 - 19248*ep^6*mtt^13*mWW^2*t^5 + 7224*ep*mtt^12*mWW^3*t^5 + 90668*ep^2*mtt^12*mWW^3*t^5 + 433732*ep^3*mtt^12*mWW^3*t^5 + 984976*ep^4*mtt^12*mWW^3*t^5 + 1063160*ep^5*mtt^12*mWW^3*t^5 + 438240*ep^6*mtt^12*mWW^3*t^5 - 18968*ep*mtt^11*mWW^4*t^5 - 242844*ep^2*mtt^11*mWW^4*t^5 - 1190752*ep^3*mtt^11*mWW^4*t^5 - 2793192*ep^4*mtt^11*mWW^4*t^5 - 3151404*ep^5*mtt^11*mWW^4*t^5 - 1377840*ep^6*mtt^11*mWW^4*t^5 + 24928*ep*mtt^10*mWW^5*t^5 + 330334*ep^2*mtt^10*mWW^5*t^5 + 1687816*ep^3*mtt^10*mWW^5*t^5 + 4171910*ep^4*mtt^10*mWW^5*t^5 + 5042972*ep^5*mtt^10*mWW^5*t^5 + 2402320*ep^6*mtt^10*mWW^5*t^5 - 23408*ep*mtt^9*mWW^6*t^5 - 344996*ep^2*mtt^9*mWW^6*t^5 - 1973080*ep^3*mtt^9*mWW^6*t^5 - 5479444*ep^4*mtt^9*mWW^6*t^5 - 7412712*ep^5*mtt^9*mWW^6*t^5 - 3907680*ep^6*mtt^9*mWW^6*t^5 + 25216*ep*mtt^8*mWW^7*t^5 + 416714*ep^2*mtt^8*mWW^7*t^5 + 2637652*ep^3*mtt^8*mWW^7*t^5 + 7958102*ep^4*mtt^8*mWW^7*t^5 + 11397236*ep^5*mtt^8*mWW^7*t^5 + 6211440*ep^6*mtt^8*mWW^7*t^5 - 27104*ep*mtt^7*mWW^8*t^5 - 455128*ep^2*mtt^7*mWW^8*t^5 - 2922952*ep^3*mtt^7*mWW^8*t^5 - 8909236*ep^4*mtt^7*mWW^8*t^5 - 12796660*ep^5*mtt^7*mWW^8*t^5 - 6949520*ep^6*mtt^7*mWW^8*t^5 + 18688*ep*mtt^6*mWW^9*t^5 + 308014*ep^2*mtt^6*mWW^9*t^5 + 1950602*ep^3*mtt^6*mWW^9*t^5 + 5887542*ep^4*mtt^6*mWW^9*t^5 + 8406754*ep^5*mtt^6*mWW^9*t^5 + 4549800*ep^6*mtt^6*mWW^9*t^5 - 6488*ep*mtt^5*mWW^10*t^5 - 104724*ep^2*mtt^5*mWW^10*t^5 - 652016*ep^3*mtt^5*mWW^10*t^5 - 1948520*ep^4*mtt^5*mWW^10*t^5 - 2782932*ep^5*mtt^5*mWW^10*t^5 - 1518800*ep^6*mtt^5*mWW^10*t^5 + 680*ep*mtt^4*mWW^11*t^5 + 10714*ep^2*mtt^4*mWW^11*t^5 + 65992*ep^3*mtt^4*mWW^11*t^5 + 199474*ep^4*mtt^4*mWW^11*t^5 + 296748*ep^5*mtt^4*mWW^11*t^5 + 172432*ep^6*mtt^4*mWW^11*t^5 + 88*ep*mtt^3*mWW^12*t^5 + 1388*ep^2*mtt^3*mWW^12*t^5 + 8104*ep^3*mtt^3*mWW^12*t^5 + 21804*ep^4*mtt^3*mWW^12*t^5 + 26808*ep^5*mtt^3*mWW^12*t^5 + 11808*ep^6*mtt^3*mWW^12*t^5 + 960*ep*mtt^13*mWW*s*t^5 + 13636*ep^2*mtt^13*mWW*s*t^5 + 71582*ep^3*mtt^13*mWW*s*t^5 + 172188*ep^4*mtt^13*mWW*s*t^5 + 189418*ep^5*mtt^13*mWW*s*t^5 + 76136*ep^6*mtt^13*mWW*s*t^5 + 192*mtt^12*mWW^2*s*t^5 + 5036*ep*mtt^12*mWW^2*s*t^5 + 39388*ep^2*mtt^12*mWW^2*s*t^5 + 136869*ep^3*mtt^12*mWW^2*s*t^5 + 237260*ep^4*mtt^12*mWW^2*s*t^5 + 206275*ep^5*mtt^12*mWW^2*s*t^5 + 75660*ep^6*mtt^12*mWW^2*s*t^5 + 856*mtt^11*mWW^3*s*t^5 - 22384*ep*mtt^11*mWW^3*s*t^5 - 359014*ep^2*mtt^11*mWW^3*s*t^5 - 1818004*ep^3*mtt^11*mWW^3*s*t^5 - 4194508*ep^4*mtt^11*mWW^3*s*t^5 - 4520458*ep^5*mtt^11*mWW^3*s*t^5 - 1841768*ep^6*mtt^11*mWW^3*s*t^5 - 6368*mtt^10*mWW^4*s*t^5 + 12180*ep*mtt^10*mWW^4*s*t^5 + 764804*ep^2*mtt^10*mWW^4*s*t^5 + 4565626*ep^3*mtt^10*mWW^4*s*t^5 + 11258274*ep^4*mtt^10*mWW^4*s*t^5 + 12615532*ep^5*mtt^10*mWW^4*s*t^5 + 5295632*ep^6*mtt^10*mWW^4*s*t^5 + 12600*mtt^9*mWW^5*s*t^5 + 29352*ep*mtt^9*mWW^5*s*t^5 - 863624*ep^2*mtt^9*mWW^5*s*t^5 - 6038820*ep^3*mtt^9*mWW^5*s*t^5 - 15836842*ep^4*mtt^9*mWW^5*s*t^5 - 18704814*ep^5*mtt^9*mWW^5*s*t^5 - 8379672*ep^6*mtt^9*mWW^5*s*t^5 - 12328*mtt^8*mWW^6*s*t^5 - 42130*ep*mtt^8*mWW^6*s*t^5 + 817957*ep^2*mtt^8*mWW^6*s*t^5 + 6623658*ep^3*mtt^8*mWW^6*s*t^5 + 19619197*ep^4*mtt^8*mWW^6*s*t^5 + 26406354*ep^5*mtt^8*mWW^6*s*t^5 + 13589752*ep^6*mtt^8*mWW^6*s*t^5 + 11080*mtt^7*mWW^7*s*t^5 + 62586*ep*mtt^7*mWW^7*s*t^5 - 724426*ep^2*mtt^7*mWW^7*s*t^5 - 7839350*ep^3*mtt^7*mWW^7*s*t^5 - 27746318*ep^4*mtt^7*mWW^7*s*t^5 - 42618520*ep^5*mtt^7*mWW^7*s*t^5 - 24093952*ep^6*mtt^7*mWW^7*s*t^5 - 14136*mtt^6*mWW^8*s*t^5 - 124664*ep*mtt^6*mWW^8*s*t^5 + 407497*ep^2*mtt^6*mWW^8*s*t^5 + 7953834*ep^3*mtt^6*mWW^8*s*t^5 + 32166891*ep^4*mtt^6*mWW^8*s*t^5 + 52594662*ep^5*mtt^6*mWW^8*s*t^5 + 30679656*ep^6*mtt^6*mWW^8*s*t^5 + 12968*mtt^5*mWW^9*s*t^5 + 123344*ep*mtt^5*mWW^9*s*t^5 - 168294*ep^2*mtt^5*mWW^9*s*t^5 - 5735130*ep^3*mtt^5*mWW^9*s*t^5 - 24270480*ep^4*mtt^5*mWW^9*s*t^5 - 40313156*ep^5*mtt^5*mWW^9*s*t^5 - 23702672*ep^6*mtt^5*mWW^9*s*t^5 - 5720*mtt^4*mWW^10*s*t^5 - 47118*ep*mtt^4*mWW^10*s*t^5 + 156379*ep^2*mtt^4*mWW^10*s*t^5 + 2838581*ep^3*mtt^4*mWW^10*s*t^5 + 11149871*ep^4*mtt^4*mWW^10*s*t^5 + 18023495*ep^5*mtt^4*mWW^10*s*t^5 + 10512492*ep^6*mtt^4*mWW^10*s*t^5 + 768*mtt^3*mWW^11*s*t^5 + 474*ep*mtt^3*mWW^11*s*t^5 - 107208*ep^2*mtt^3*mWW^11*s*t^5 - 867474*ep^3*mtt^3*mWW^11*s*t^5 - 2831146*ep^4*mtt^3*mWW^11*s*t^5 - 4244266*ep^5*mtt^3*mWW^11*s*t^5 - 2412168*ep^6*mtt^3*mWW^11*s*t^5 + 88*mtt^2*mWW^12*s*t^5 + 2232*ep*mtt^2*mWW^12*s*t^5 + 20823*ep^2*mtt^2*mWW^12*s*t^5 + 96472*ep^3*mtt^2*mWW^12*s*t^5 + 242907*ep^4*mtt^2*mWW^12*s*t^5 + 325266*ep^5*mtt^2*mWW^12*s*t^5 + 183192*ep^6*mtt^2*mWW^12*s*t^5 + 132*ep*mtt*mWW^13*s*t^5 + 2082*ep^2*mtt*mWW^13*s*t^5 + 12156*ep^3*mtt*mWW^13*s*t^5 + 32706*ep^4*mtt*mWW^13*s*t^5 + 40212*ep^5*mtt*mWW^13*s*t^5 + 17712*ep^6*mtt*mWW^13*s*t^5 - 1344*ep*mtt^12*mWW*s^2*t^5 - 22784*ep^2*mtt^12*mWW*s^2*t^5 - 134728*ep^3*mtt^12*mWW*s^2*t^5 - 352320*ep^4*mtt^12*mWW*s^2*t^5 - 410648*ep^5*mtt^12*mWW*s^2*t^5 - 171616*ep^6*mtt^12*mWW*s^2*t^5 - 1536*mtt^11*mWW^2*s^2*t^5 - 16752*ep*mtt^11*mWW^2*s^2*t^5 - 67128*ep^2*mtt^11*mWW^2*s^2*t^5 - 129402*ep^3*mtt^11*mWW^2*s^2*t^5 - 165456*ep^4*mtt^11*mWW^2*s^2*t^5 - 211022*ep^5*mtt^11*mWW^2*s^2*t^5 - 156344*ep^6*mtt^11*mWW^2*s^2*t^5 - 5632*mtt^10*mWW^3*s^2*t^5 - 10088*ep*mtt^10*mWW^3*s^2*t^5 + 363582*ep^2*mtt^10*mWW^3*s^2*t^5 + 2338035*ep^3*mtt^10*mWW^3*s^2*t^5 + 5728480*ep^4*mtt^10*mWW^3*s^2*t^5 + 6203899*ep^5*mtt^10*mWW^3*s^2*t^5 + 2455724*ep^6*mtt^10*mWW^3*s^2*t^5 + 40456*mtt^9*mWW^4*s^2*t^5 + 261060*ep*mtt^9*mWW^4*s^2*t^5 - 354812*ep^2*mtt^9*mWW^4*s^2*t^5 - 6170341*ep^3*mtt^9*mWW^4*s^2*t^5 - 16504274*ep^4*mtt^9*mWW^4*s^2*t^5 - 16784461*ep^5*mtt^9*mWW^4*s^2*t^5 - 5521748*ep^6*mtt^9*mWW^4*s^2*t^5 - 73560*mtt^8*mWW^5*s^2*t^5 - 557192*ep*mtt^8*mWW^5*s^2*t^5 - 69738*ep^2*mtt^8*mWW^5*s^2*t^5 + 9309693*ep^3*mtt^8*mWW^5*s^2*t^5 + 29121314*ep^4*mtt^8*mWW^5*s^2*t^5 + 33749943*ep^5*mtt^8*mWW^5*s^2*t^5 + 13469180*ep^6*mtt^8*mWW^5*s^2*t^5 + 62640*mtt^7*mWW^6*s^2*t^5 + 562298*ep*mtt^7*mWW^6*s^2*t^5 + 421929*ep^2*mtt^7*mWW^6*s^2*t^5 - 10670257*ep^3*mtt^7*mWW^6*s^2*t^5 - 43868531*ep^4*mtt^7*mWW^6*s^2*t^5 - 66492647*ep^5*mtt^7*mWW^6*s^2*t^5 - 35764652*ep^6*mtt^7*mWW^6*s^2*t^5 - 41552*mtt^6*mWW^7*s^2*t^5 - 489994*ep*mtt^6*mWW^7*s^2*t^5 - 832032*ep^2*mtt^6*mWW^7*s^2*t^5 + 10522319*ep^3*mtt^6*mWW^7*s^2*t^5 + 55659918*ep^4*mtt^6*mWW^7*s^2*t^5 + 98901681*ep^5*mtt^6*mWW^7*s^2*t^5 + 59919780*ep^6*mtt^6*mWW^7*s^2*t^5 + 39944*mtt^5*mWW^8*s^2*t^5 + 487952*ep*mtt^5*mWW^8*s^2*t^5 + 973203*ep^2*mtt^5*mWW^8*s^2*t^5 - 9565915*ep^3*mtt^5*mWW^8*s^2*t^5 - 53454435*ep^4*mtt^5*mWW^8*s^2*t^5 - 97607701*ep^5*mtt^5*mWW^8*s^2*t^5 - 60466148*ep^6*mtt^5*mWW^8*s^2*t^5 - 30104*mtt^4*mWW^9*s^2*t^5 - 324012*ep*mtt^4*mWW^9*s^2*t^5 - 371394*ep^2*mtt^4*mWW^9*s^2*t^5 + 7538007*ep^3*mtt^4*mWW^9*s^2*t^5 + 36505462*ep^4*mtt^4*mWW^9*s^2*t^5 + 63354221*ep^5*mtt^4*mWW^9*s^2*t^5 + 38356500*ep^6*mtt^4*mWW^9*s^2*t^5 + 10432*mtt^3*mWW^10*s^2*t^5 + 92394*ep*mtt^3*mWW^10*s^2*t^5 - 147409*ep^2*mtt^3*mWW^10*s^2*t^5 - 4065201*ep^3*mtt^3*mWW^10*s^2*t^5 - 16231073*ep^4*mtt^3*mWW^10*s^2*t^5 - 26052911*ep^5*mtt^3*mWW^10*s^2*t^5 - 15068652*ep^6*mtt^3*mWW^10*s^2*t^5 - 1088*mtt^2*mWW^11*s^2*t^5 - 3418*ep*mtt^2*mWW^11*s^2*t^5 + 121102*ep^2*mtt^2*mWW^11*s^2*t^5 + 1118578*ep^3*mtt^2*mWW^11*s^2*t^5 + 3833850*ep^4*mtt^2*mWW^11*s^2*t^5 + 5739784*ep^5*mtt^2*mWW^11*s^2*t^5 + 3160832*ep^6*mtt^2*mWW^11*s^2*t^5 - 904*ep*mtt*mWW^12*s^2*t^5 - 14519*ep^2*mtt*mWW^12*s^2*t^5 - 90788*ep^3*mtt*mWW^12*s^2*t^5 - 272935*ep^4*mtt*mWW^12*s^2*t^5 - 390138*ep^5*mtt*mWW^12*s^2*t^5 - 212856*ep^6*mtt*mWW^12*s^2*t^5 - 1344*ep*mtt^11*mWW*s^3*t^5 - 4928*ep^2*mtt^11*mWW*s^3*t^5 + 34328*ep^3*mtt^11*mWW*s^3*t^5 + 200256*ep^4*mtt^11*mWW*s^3*t^5 + 319816*ep^5*mtt^11*mWW*s^3*t^5 + 157472*ep^6*mtt^11*mWW*s^3*t^5 + 5184*mtt^10*mWW^2*s^3*t^5 + 32360*ep*mtt^10*mWW^2*s^3*t^5 - 1006*ep^2*mtt^10*mWW^2*s^3*t^5 - 305423*ep^3*mtt^10*mWW^2*s^3*t^5 - 457766*ep^4*mtt^10*mWW^2*s^3*t^5 + 161543*ep^5*mtt^10*mWW^2*s^3*t^5 + 441740*ep^6*mtt^10*mWW^2*s^3*t^5 + 15624*mtt^9*mWW^3*s^3*t^5 + 133600*ep*mtt^9*mWW^3*s^3*t^5 + 395222*ep^2*mtt^9*mWW^3*s^3*t^5 + 492973*ep^3*mtt^9*mWW^3*s^3*t^5 + 179174*ep^4*mtt^9*mWW^3*s^3*t^5 + 131547*ep^5*mtt^9*mWW^3*s^3*t^5 + 301612*ep^6*mtt^9*mWW^3*s^3*t^5 - 106360*mtt^8*mWW^4*s^3*t^5 - 848872*ep*mtt^8*mWW^4*s^3*t^5 - 1459386*ep^2*mtt^8*mWW^4*s^3*t^5 + 3045104*ep^3*mtt^8*mWW^4*s^3*t^5 + 9671074*ep^4*mtt^8*mWW^4*s^3*t^5 + 3601144*ep^5*mtt^8*mWW^4*s^3*t^5 - 4022728*ep^6*mtt^8*mWW^4*s^3*t^5 + 172936*mtt^7*mWW^5*s^3*t^5 + 1496564*ep*mtt^7*mWW^5*s^3*t^5 + 2523716*ep^2*mtt^7*mWW^5*s^3*t^5 - 10618151*ep^3*mtt^7*mWW^5*s^3*t^5 - 42982500*ep^4*mtt^7*mWW^5*s^3*t^5 - 51243417*ep^5*mtt^7*mWW^5*s^3*t^5 - 19254180*ep^6*mtt^7*mWW^5*s^3*t^5 - 123224*mtt^6*mWW^6*s^3*t^5 - 1282570*ep*mtt^6*mWW^6*s^3*t^5 - 2784195*ep^2*mtt^6*mWW^6*s^3*t^5 + 13490718*ep^3*mtt^6*mWW^6*s^3*t^5 + 74691685*ep^4*mtt^6*mWW^6*s^3*t^5 + 123913654*ep^5*mtt^6*mWW^6*s^3*t^5 + 69211720*ep^6*mtt^6*mWW^6*s^3*t^5 + 56696*mtt^5*mWW^7*s^3*t^5 + 765038*ep*mtt^5*mWW^7*s^3*t^5 + 2243278*ep^2*mtt^5*mWW^7*s^3*t^5 - 9852723*ep^3*mtt^5*mWW^7*s^3*t^5 - 68726522*ep^4*mtt^5*mWW^7*s^3*t^5 - 131497911*ep^5*mtt^5*mWW^7*s^3*t^5 - 82438460*ep^6*mtt^5*mWW^7*s^3*t^5 - 38200*mtt^4*mWW^8*s^3*t^5 - 485370*ep*mtt^4*mWW^8*s^3*t^5 - 1240780*ep^2*mtt^4*mWW^8*s^3*t^5 + 6903606*ep^3*mtt^4*mWW^8*s^3*t^5 + 43725126*ep^4*mtt^4*mWW^8*s^3*t^5 + 83375674*ep^5*mtt^4*mWW^8*s^3*t^5 + 53416032*ep^6*mtt^4*mWW^8*s^3*t^5 + 21848*mtt^3*mWW^9*s^3*t^5 + 231138*ep*mtt^3*mWW^9*s^3*t^5 + 259988*ep^2*mtt^3*mWW^9*s^3*t^5 - 5058119*ep^3*mtt^3*mWW^9*s^3*t^5 - 23768994*ep^4*mtt^3*mWW^9*s^3*t^5 - 40567929*ep^5*mtt^3*mWW^9*s^3*t^5 - 24473316*ep^6*mtt^3*mWW^9*s^3*t^5 - 4504*mtt^2*mWW^10*s^3*t^5 - 36708*ep*mtt^2*mWW^10*s^3*t^5 + 129471*ep^2*mtt^2*mWW^10*s^3*t^5 + 2246763*ep^3*mtt^2*mWW^10*s^3*t^5 + 8583537*ep^4*mtt^2*mWW^10*s^3*t^5 + 13350521*ep^5*mtt^2*mWW^10*s^3*t^5 + 7469556*ep^6*mtt^2*mWW^10*s^3*t^5 - 3836*ep*mtt*mWW^11*s^3*t^5 - 61380*ep^2*mtt*mWW^11*s^3*t^5 - 379076*ep^3*mtt*mWW^11*s^3*t^5 - 1115070*ep^4*mtt*mWW^11*s^3*t^5 - 1544642*ep^5*mtt*mWW^11*s^3*t^5 - 809448*ep^6*mtt*mWW^11*s^3*t^5 + 6720*ep*mtt^10*mWW*s^4*t^5 + 70504*ep^2*mtt^10*mWW*s^4*t^5 + 258020*ep^3*mtt^10*mWW*s^4*t^5 + 387576*ep^4*mtt^10*mWW*s^4*t^5 + 220780*ep^5*mtt^10*mWW*s^4*t^5 + 27440*ep^6*mtt^10*mWW*s^4*t^5 - 9600*mtt^9*mWW^2*s^4*t^5 - 40396*ep*mtt^9*mWW^2*s^4*t^5 + 161974*ep^2*mtt^9*mWW^2*s^4*t^5 + 921986*ep^3*mtt^9*mWW^2*s^4*t^5 + 867098*ep^4*mtt^9*mWW^2*s^4*t^5 - 878294*ep^5*mtt^9*mWW^2*s^4*t^5 - 1178248*ep^6*mtt^9*mWW^2*s^4*t^5 - 23600*mtt^8*mWW^3*s^4*t^5 - 238968*ep*mtt^8*mWW^3*s^4*t^5 - 1212170*ep^2*mtt^8*mWW^3*s^4*t^5 - 4266814*ep^3*mtt^8*mWW^3*s^4*t^5 - 8945594*ep^4*mtt^8*mWW^3*s^4*t^5 - 9883694*ep^5*mtt^8*mWW^3*s^4*t^5 - 4538832*ep^6*mtt^8*mWW^3*s^4*t^5 + 150000*mtt^7*mWW^4*s^4*t^5 + 1213820*ep*mtt^7*mWW^4*s^4*t^5 + 2582886*ep^2*mtt^7*mWW^4*s^4*t^5 - 164728*ep^3*mtt^7*mWW^4*s^4*t^5 - 1048614*ep^4*mtt^7*mWW^4*s^4*t^5 + 11510596*ep^5*mtt^7*mWW^4*s^4*t^5 + 13650008*ep^6*mtt^7*mWW^4*s^4*t^5 - 212144*mtt^6*mWW^5*s^4*t^5 - 1878144*ep*mtt^6*mWW^5*s^4*t^5 - 3489542*ep^2*mtt^6*mWW^5*s^4*t^5 + 11913639*ep^3*mtt^6*mWW^5*s^4*t^5 + 52287378*ep^4*mtt^6*mWW^5*s^4*t^5 + 64646273*ep^5*mtt^6*mWW^5*s^4*t^5 + 25163460*ep^6*mtt^6*mWW^5*s^4*t^5 + 120072*mtt^5*mWW^6*s^4*t^5 + 1271626*ep*mtt^5*mWW^6*s^4*t^5 + 2805397*ep^2*mtt^5*mWW^6*s^4*t^5 - 13798257*ep^3*mtt^5*mWW^6*s^4*t^5 - 77280515*ep^4*mtt^5*mWW^6*s^4*t^5 - 128847843*ep^5*mtt^5*mWW^6*s^4*t^5 - 71885932*ep^6*mtt^5*mWW^6*s^4*t^5 - 32632*mtt^4*mWW^7*s^4*t^5 - 436102*ep*mtt^4*mWW^7*s^4*t^5 - 1134786*ep^2*mtt^4*mWW^7*s^4*t^5 + 6930736*ep^3*mtt^4*mWW^7*s^4*t^5 + 44177768*ep^4*mtt^4*mWW^7*s^4*t^5 + 83822232*ep^5*mtt^4*mWW^7*s^4*t^5 + 52766552*ep^6*mtt^4*mWW^7*s^4*t^5 + 12424*mtt^3*mWW^8*s^4*t^5 + 149594*ep*mtt^3*mWW^8*s^4*t^5 + 262800*ep^2*mtt^3*mWW^8*s^4*t^5 - 2850878*ep^3*mtt^3*mWW^8*s^4*t^5 - 14991518*ep^4*mtt^3*mWW^8*s^4*t^5 - 27723710*ep^5*mtt^3*mWW^8*s^4*t^5 - 18029728*ep^6*mtt^3*mWW^8*s^4*t^5 - 4520*mtt^2*mWW^9*s^4*t^5 - 45162*ep*mtt^2*mWW^9*s^4*t^5 + 3962*ep^2*mtt^2*mWW^9*s^4*t^5 + 1400043*ep^3*mtt^2*mWW^9*s^4*t^5 + 5690312*ep^4*mtt^2*mWW^9*s^4*t^5 + 9010041*ep^5*mtt^2*mWW^9*s^4*t^5 + 5194756*ep^6*mtt^2*mWW^9*s^4*t^5 - 3628*ep*mtt*mWW^10*s^4*t^5 - 59041*ep^2*mtt*mWW^10*s^4*t^5 - 362115*ep^3*mtt*mWW^10*s^4*t^5 - 1043123*ep^4*mtt*mWW^10*s^4*t^5 - 1421133*ep^5*mtt*mWW^10*s^4*t^5 - 739588*ep^6*mtt*mWW^10*s^4*t^5 + 16*ep^2*mWW^11*s^4*t^5 + 128*ep^3*mWW^11*s^4*t^5 + 352*ep^4*mWW^11*s^4*t^5 + 432*ep^5*mWW^11*s^4*t^5 + 192*ep^6*mWW^11*s^4*t^5 - 9408*ep*mtt^9*mWW*s^5*t^5 - 109592*ep^2*mtt^9*mWW*s^5*t^5 - 456988*ep^3*mtt^9*mWW*s^5*t^5 - 830760*ep^4*mtt^9*mWW*s^5*t^5 - 664244*ep^5*mtt^9*mWW*s^5*t^5 - 190288*ep^6*mtt^9*mWW*s^5*t^5 + 10560*mtt^8*mWW^2*s^5*t^5 + 34044*ep*mtt^8*mWW^2*s^5*t^5 - 250908*ep^2*mtt^8*mWW^2*s^5*t^5 - 1041289*ep^3*mtt^8*mWW^2*s^5*t^5 - 348744*ep^4*mtt^8*mWW^2*s^5*t^5 + 2127589*ep^5*mtt^8*mWW^2*s^5*t^5 + 1866228*ep^6*mtt^8*mWW^2*s^5*t^5 + 20840*mtt^7*mWW^3*s^5*t^5 + 200360*ep*mtt^7*mWW^3*s^5*t^5 + 1112054*ep^2*mtt^7*mWW^3*s^5*t^5 + 4718610*ep^3*mtt^7*mWW^3*s^5*t^5 + 11076932*ep^4*mtt^7*mWW^3*s^5*t^5 + 12836260*ep^5*mtt^7*mWW^3*s^5*t^5 + 5958960*ep^6*mtt^7*mWW^3*s^5*t^5 - 122640*mtt^6*mWW^4*s^5*t^5 - 953764*ep*mtt^6*mWW^4*s^5*t^5 - 1813648*ep^2*mtt^6*mWW^4*s^5*t^5 + 523248*ep^3*mtt^6*mWW^4*s^5*t^5 - 54418*ep^4*mtt^6*mWW^4*s^5*t^5 - 11628738*ep^5*mtt^6*mWW^4*s^5*t^5 - 12341720*ep^6*mtt^6*mWW^4*s^5*t^5 + 146488*mtt^5*mWW^5*s^5*t^5 + 1276024*ep*mtt^5*mWW^5*s^5*t^5 + 2061938*ep^2*mtt^5*mWW^5*s^5*t^5 - 10172337*ep^3*mtt^5*mWW^5*s^5*t^5 - 40838668*ep^4*mtt^5*mWW^5*s^5*t^5 - 49802853*ep^5*mtt^5*mWW^5*s^5*t^5 - 19429252*ep^6*mtt^5*mWW^5*s^5*t^5 - 61416*mtt^4*mWW^6*s^5*t^5 - 609304*ep*mtt^4*mWW^6*s^5*t^5 - 944664*ep^2*mtt^4*mWW^6*s^5*t^5 + 9008609*ep^3*mtt^4*mWW^6*s^5*t^5 + 42212228*ep^4*mtt^4*mWW^6*s^5*t^5 + 66080535*ep^5*mtt^4*mWW^6*s^5*t^5 + 35375636*ep^6*mtt^4*mWW^6*s^5*t^5 + 6368*mtt^3*mWW^7*s^5*t^5 + 61812*ep*mtt^3*mWW^7*s^5*t^5 - 111550*ep^2*mtt^3*mWW^7*s^5*t^5 - 2986106*ep^3*mtt^3*mWW^7*s^5*t^5 - 12213328*ep^4*mtt^3*mWW^7*s^5*t^5 - 20441972*ep^5*mtt^3*mWW^7*s^5*t^5 - 12379792*ep^6*mtt^3*mWW^7*s^5*t^5 - 200*mtt^2*mWW^8*s^5*t^5 + 1712*ep*mtt^2*mWW^8*s^5*t^5 + 82060*ep^2*mtt^2*mWW^8*s^5*t^5 + 475328*ep^3*mtt^2*mWW^8*s^5*t^5 + 845502*ep^4*mtt^2*mWW^8*s^5*t^5 + 663854*ep^5*mtt^2*mWW^8*s^5*t^5 + 348064*ep^6*mtt^2*mWW^8*s^5*t^5 + 252*ep*mtt*mWW^9*s^5*t^5 - 3970*ep^2*mtt*mWW^9*s^5*t^5 - 43931*ep^3*mtt*mWW^9*s^5*t^5 - 127872*ep^4*mtt*mWW^9*s^5*t^5 - 162871*ep^5*mtt*mWW^9*s^5*t^5 - 85916*ep^6*mtt*mWW^9*s^5*t^5 + 264*ep^2*mWW^10*s^5*t^5 + 2376*ep^3*mWW^10*s^5*t^5 + 7224*ep^4*mWW^10*s^5*t^5 + 8952*ep^5*mWW^10*s^5*t^5 + 3840*ep^6*mWW^10*s^5*t^5 + 6720*ep*mtt^8*mWW*s^6*t^5 + 83104*ep^2*mtt^8*mWW*s^6*t^5 + 363608*ep^3*mtt^8*mWW*s^6*t^5 + 686112*ep^4*mtt^8*mWW*s^6*t^5 + 567112*ep^5*mtt^8*mWW*s^6*t^5 + 168224*ep^6*mtt^8*mWW*s^6*t^5 - 6912*mtt^7*mWW^2*s^6*t^5 - 19336*ep*mtt^7*mWW^2*s^6*t^5 + 182132*ep^2*mtt^7*mWW^2*s^6*t^5 + 610866*ep^3*mtt^7*mWW^2*s^6*t^5 - 324620*ep^4*mtt^7*mWW^2*s^6*t^5 - 2315410*ep^5*mtt^7*mWW^2*s^6*t^5 - 1665320*ep^6*mtt^7*mWW^2*s^6*t^5 - 10656*mtt^6*mWW^3*s^6*t^5 - 83992*ep*mtt^6*mWW^3*s^6*t^5 - 467654*ep^2*mtt^6*mWW^3*s^6*t^5 - 2522249*ep^3*mtt^6*mWW^3*s^6*t^5 - 6777604*ep^4*mtt^6*mWW^3*s^6*t^5 - 8435297*ep^5*mtt^6*mWW^3*s^6*t^5 - 4103252*ep^6*mtt^6*mWW^3*s^6*t^5 + 58408*mtt^5*mWW^4*s^6*t^5 + 426412*ep*mtt^5*mWW^4*s^6*t^5 + 597772*ep^2*mtt^5*mWW^4*s^6*t^5 - 1013295*ep^3*mtt^5*mWW^4*s^6*t^5 - 892038*ep^4*mtt^5*mWW^4*s^6*t^5 + 4915353*ep^5*mtt^5*mWW^4*s^6*t^5 + 5560628*ep^6*mtt^5*mWW^4*s^6*t^5 - 57160*mtt^4*mWW^5*s^6*t^5 - 477600*ep*mtt^4*mWW^5*s^6*t^5 - 535648*ep^2*mtt^4*mWW^5*s^6*t^5 + 5100774*ep^3*mtt^4*mWW^5*s^6*t^5 + 17409836*ep^4*mtt^4*mWW^5*s^6*t^5 + 19244342*ep^5*mtt^4*mWW^5*s^6*t^5 + 6603344*ep^6*mtt^4*mWW^5*s^6*t^5 + 16280*mtt^3*mWW^6*s^6*t^5 + 136272*ep*mtt^3*mWW^6*s^6*t^5 - 16884*ep^2*mtt^3*mWW^6*s^6*t^5 - 3201484*ep^3*mtt^3*mWW^6*s^6*t^5 - 11225720*ep^4*mtt^3*mWW^6*s^6*t^5 - 14927744*ep^5*mtt^3*mWW^6*s^6*t^5 - 6995160*ep^6*mtt^3*mWW^6*s^6*t^5 + 40*mtt^2*mWW^7*s^6*t^5 + 12984*ep*mtt^2*mWW^7*s^6*t^5 + 164514*ep^2*mtt^2*mWW^7*s^6*t^5 + 685027*ep^3*mtt^2*mWW^7*s^6*t^5 + 1012380*ep^4*mtt^2*mWW^7*s^6*t^5 + 365387*ep^5*mtt^2*mWW^7*s^6*t^5 - 139228*ep^6*mtt^2*mWW^7*s^6*t^5 + 588*ep*mtt*mWW^8*s^6*t^5 + 1188*ep^2*mtt*mWW^8*s^6*t^5 - 13991*ep^3*mtt*mWW^8*s^6*t^5 - 41430*ep^4*mtt*mWW^8*s^6*t^5 - 24903*ep^5*mtt*mWW^8*s^6*t^5 + 6028*ep^6*mtt*mWW^8*s^6*t^5 + 404*ep^2*mWW^9*s^6*t^5 + 3704*ep^3*mWW^9*s^6*t^5 + 11452*ep^4*mWW^9*s^6*t^5 + 14296*ep^5*mWW^9*s^6*t^5 + 6144*ep^6*mWW^9*s^6*t^5 - 2496*ep*mtt^7*mWW*s^7*t^5 - 33056*ep^2*mtt^7*mWW*s^7*t^5 - 149512*ep^3*mtt^7*mWW*s^7*t^5 - 280800*ep^4*mtt^7*mWW*s^7*t^5 - 222872*ep^5*mtt^7*mWW*s^7*t^5 - 61024*ep^6*mtt^7*mWW*s^7*t^5 + 2496*mtt^6*mWW^2*s^7*t^5 + 6992*ep*mtt^6*mWW^2*s^7*t^5 - 66902*ep^2*mtt^6*mWW^2*s^7*t^5 - 184253*ep^3*mtt^6*mWW^2*s^7*t^5 + 360986*ep^4*mtt^6*mWW^2*s^7*t^5 + 1257037*ep^5*mtt^6*mWW^2*s^7*t^5 + 812644*ep^6*mtt^6*mWW^2*s^7*t^5 + 2872*mtt^5*mWW^3*s^7*t^5 + 14032*ep*mtt^5*mWW^3*s^7*t^5 + 77130*ep^2*mtt^5*mWW^3*s^7*t^5 + 719657*ep^3*mtt^5*mWW^3*s^7*t^5 + 2328558*ep^4*mtt^5*mWW^3*s^7*t^5 + 3169251*ep^5*mtt^5*mWW^3*s^7*t^5 + 1642796*ep^6*mtt^5*mWW^3*s^7*t^5 - 15256*mtt^4*mWW^4*s^7*t^5 - 102224*ep*mtt^4*mWW^4*s^7*t^5 - 70574*ep^2*mtt^4*mWW^4*s^7*t^5 + 477822*ep^3*mtt^4*mWW^4*s^7*t^5 + 335646*ep^4*mtt^4*mWW^4*s^7*t^5 - 1407422*ep^5*mtt^4*mWW^4*s^7*t^5 - 1509472*ep^6*mtt^4*mWW^4*s^7*t^5 + 11912*mtt^3*mWW^5*s^7*t^5 + 95148*ep*mtt^3*mWW^5*s^7*t^5 + 46246*ep^2*mtt^3*mWW^5*s^7*t^5 - 1336726*ep^3*mtt^3*mWW^5*s^7*t^5 - 3783894*ep^4*mtt^3*mWW^5*s^7*t^5 - 3355102*ep^5*mtt^3*mWW^5*s^7*t^5 - 676664*ep^6*mtt^3*mWW^5*s^7*t^5 - 2024*mtt^2*mWW^6*s^7*t^5 - 12096*ep*mtt^2*mWW^6*s^7*t^5 + 52652*ep^2*mtt^2*mWW^6*s^7*t^5 + 547151*ep^3*mtt^2*mWW^6*s^7*t^5 + 1373552*ep^4*mtt^2*mWW^6*s^7*t^5 + 1303601*ep^5*mtt^2*mWW^6*s^7*t^5 + 375788*ep^6*mtt^2*mWW^6*s^7*t^5 - 1180*ep*mtt*mWW^7*s^7*t^5 - 16296*ep^2*mtt*mWW^7*s^7*t^5 - 82931*ep^3*mtt*mWW^7*s^7*t^5 - 188560*ep^4*mtt*mWW^7*s^7*t^5 - 189301*ep^5*mtt*mWW^7*s^7*t^5 - 66180*ep^6*mtt*mWW^7*s^7*t^5 + 80*ep^2*mWW^8*s^7*t^5 + 792*ep^3*mWW^8*s^7*t^5 + 2640*ep^4*mWW^8*s^7*t^5 + 3464*ep^5*mWW^8*s^7*t^5 + 1536*ep^6*mWW^8*s^7*t^5 + 384*ep*mtt^6*mWW*s^8*t^5 + 5908*ep^2*mtt^6*mWW*s^8*t^5 + 27902*ep^3*mtt^6*mWW*s^8*t^5 + 49404*ep^4*mtt^6*mWW*s^8*t^5 + 32314*ep^5*mtt^6*mWW*s^8*t^5 + 5288*ep^6*mtt^6*mWW*s^8*t^5 - 384*mtt^5*mWW^2*s^8*t^5 - 1380*ep*mtt^5*mWW^2*s^8*t^5 + 9966*ep^2*mtt^5*mWW^2*s^8*t^5 + 23038*ep^3*mtt^5*mWW^2*s^8*t^5 - 114954*ep^4*mtt^5*mWW^2*s^8*t^5 - 313838*ep^5*mtt^5*mWW^2*s^8*t^5 - 191080*ep^6*mtt^5*mWW^2*s^8*t^5 - 304*mtt^4*mWW^3*s^8*t^5 + 384*ep*mtt^4*mWW^3*s^8*t^5 + 1030*ep^2*mtt^4*mWW^3*s^8*t^5 - 96576*ep^3*mtt^4*mWW^3*s^8*t^5 - 387186*ep^4*mtt^4*mWW^3*s^8*t^5 - 580532*ep^5*mtt^4*mWW^3*s^8*t^5 - 327272*ep^6*mtt^4*mWW^3*s^8*t^5 + 1760*mtt^3*mWW^4*s^8*t^5 + 10252*ep*mtt^3*mWW^4*s^8*t^5 - 4842*ep^2*mtt^3*mWW^4*s^8*t^5 - 71588*ep^3*mtt^3*mWW^4*s^8*t^5 + 41574*ep^4*mtt^3*mWW^4*s^8*t^5 + 353500*ep^5*mtt^3*mWW^4*s^8*t^5 + 278008*ep^6*mtt^3*mWW^4*s^8*t^5 - 1072*mtt^2*mWW^5*s^8*t^5 - 9080*ep*mtt^2*mWW^5*s^8*t^5 - 3734*ep^2*mtt^2*mWW^5*s^8*t^5 + 153554*ep^3*mtt^2*mWW^5*s^8*t^5 + 449410*ep^4*mtt^2*mWW^5*s^8*t^5 + 419890*ep^5*mtt^2*mWW^5*s^8*t^5 + 100320*ep^6*mtt^2*mWW^5*s^8*t^5 - 688*ep*mtt*mWW^6*s^8*t^5 - 7196*ep^2*mtt*mWW^6*s^8*t^5 - 27058*ep^3*mtt*mWW^6*s^8*t^5 - 42452*ep^4*mtt*mWW^6*s^8*t^5 - 23198*ep^5*mtt*mWW^6*s^8*t^5 + 528*ep^6*mtt*mWW^6*s^8*t^5 - 76*ep^2*mWW^7*s^8*t^5 - 664*ep^3*mWW^7*s^8*t^5 - 1940*ep^4*mWW^7*s^8*t^5 - 2312*ep^5*mWW^7*s^8*t^5 - 960*ep^6*mWW^7*s^8*t^5 - 204*ep^2*mtt^5*mWW*s^9*t^5 - 1170*ep^3*mtt^5*mWW*s^9*t^5 - 1236*ep^4*mtt^5*mWW*s^9*t^5 + 1050*ep^5*mtt^5*mWW*s^9*t^5 + 1320*ep^6*mtt^5*mWW*s^9*t^5 + 96*ep*mtt^4*mWW^2*s^9*t^5 + 36*ep^2*mtt^4*mWW^2*s^9*t^5 - 336*ep^3*mtt^4*mWW^2*s^9*t^5 + 9192*ep^4*mtt^4*mWW^2*s^9*t^5 + 23364*ep^5*mtt^4*mWW^2*s^9*t^5 + 13968*ep^6*mtt^4*mWW^2*s^9*t^5 - 168*ep*mtt^3*mWW^3*s^9*t^5 - 848*ep^2*mtt^3*mWW^3*s^9*t^5 + 636*ep^3*mtt^3*mWW^3*s^9*t^5 + 6772*ep^4*mtt^3*mWW^3*s^9*t^5 + 15864*ep^5*mtt^3*mWW^3*s^9*t^5 + 13792*ep^6*mtt^3*mWW^3*s^9*t^5 + 104*ep*mtt^2*mWW^4*s^9*t^5 + 644*ep^2*mtt^2*mWW^4*s^9*t^5 - 1096*ep^3*mtt^2*mWW^4*s^9*t^5 - 14032*ep^4*mtt^2*mWW^4*s^9*t^5 - 24100*ep^5*mtt^2*mWW^4*s^9*t^5 - 10768*ep^6*mtt^2*mWW^4*s^9*t^5 + 52*ep^2*mtt*mWW^5*s^9*t^5 + 558*ep^3*mtt*mWW^5*s^9*t^5 + 2056*ep^4*mtt*mWW^5*s^9*t^5 + 2766*ep^5*mtt*mWW^5*s^9*t^5 + 1144*ep^6*mtt*mWW^5*s^9*t^5 + 48*ep*mtt^14*t^6 + 584*ep^2*mtt^14*t^6 + 2640*ep^3*mtt^14*t^6 + 5496*ep^4*mtt^14*t^6 + 5312*ep^5*mtt^14*t^6 + 1920*ep^6*mtt^14*t^6 + 704*ep*mtt^13*mWW*t^6 + 9120*ep^2*mtt^13*mWW*t^6 + 44408*ep^3*mtt^13*mWW*t^6 + 100964*ep^4*mtt^13*mWW*t^6 + 107580*ep^5*mtt^13*mWW*t^6 + 43184*ep^6*mtt^13*mWW*t^6 - 2088*ep*mtt^12*mWW^2*t^6 - 29096*ep^2*mtt^12*mWW^2*t^6 - 154226*ep^3*mtt^12*mWW^2*t^6 - 387612*ep^4*mtt^12*mWW^2*t^6 - 463466*ep^5*mtt^12*mWW^2*t^6 - 212072*ep^6*mtt^12*mWW^2*t^6 - 5792*ep*mtt^11*mWW^3*t^6 - 73296*ep^2*mtt^11*mWW^3*t^6 - 356044*ep^3*mtt^11*mWW^3*t^6 - 827280*ep^4*mtt^11*mWW^3*t^6 - 918276*ep^5*mtt^11*mWW^3*t^6 - 390672*ep^6*mtt^11*mWW^3*t^6 + 31408*ep*mtt^10*mWW^4*t^6 + 429720*ep^2*mtt^10*mWW^4*t^6 + 2276774*ep^3*mtt^10*mWW^4*t^6 + 5819052*ep^4*mtt^10*mWW^4*t^6 + 7158422*ep^5*mtt^10*mWW^4*t^6 + 3395864*ep^6*mtt^10*mWW^4*t^6 - 52408*ep*mtt^9*mWW^5*t^6 - 744720*ep^2*mtt^9*mWW^5*t^6 - 4112676*ep^3*mtt^9*mWW^5*t^6 - 10997816*ep^4*mtt^9*mWW^5*t^6 - 14206780*ep^5*mtt^9*mWW^5*t^6 - 7090800*ep^6*mtt^9*mWW^5*t^6 + 41424*ep*mtt^8*mWW^6*t^6 + 614288*ep^2*mtt^8*mWW^6*t^6 + 3552930*ep^3*mtt^8*mWW^6*t^6 + 9998444*ep^4*mtt^8*mWW^6*t^6 + 13664754*ep^5*mtt^8*mWW^6*t^6 + 7231880*ep^6*mtt^8*mWW^6*t^6 - 15432*ep*mtt^7*mWW^7*t^6 - 252264*ep^2*mtt^7*mWW^7*t^6 - 1607884*ep^3*mtt^7*mWW^7*t^6 - 4983848*ep^4*mtt^7*mWW^7*t^6 - 7482924*ep^5*mtt^7*mWW^7*t^6 - 4317488*ep^6*mtt^7*mWW^7*t^6 + 3712*ep*mtt^6*mWW^8*t^6 + 78256*ep^2*mtt^6*mWW^8*t^6 + 597554*ep^3*mtt^6*mWW^8*t^6 + 2105020*ep^4*mtt^6*mWW^8*t^6 + 3443506*ep^5*mtt^6*mWW^8*t^6 + 2104712*ep^6*mtt^6*mWW^8*t^6 - 3208*ep*mtt^5*mWW^9*t^6 - 60160*ep^2*mtt^5*mWW^9*t^6 - 418964*ep^3*mtt^5*mWW^9*t^6 - 1357052*ep^4*mtt^5*mWW^9*t^6 - 2042432*ep^5*mtt^5*mWW^9*t^6 - 1154624*ep^6*mtt^5*mWW^9*t^6 + 2040*ep*mtt^4*mWW^10*t^6 + 34056*ep^2*mtt^4*mWW^10*t^6 + 214056*ep^3*mtt^4*mWW^10*t^6 + 632400*ep^4*mtt^4*mWW^10*t^6 + 877168*ep^5*mtt^4*mWW^10*t^6 + 460480*ep^6*mtt^4*mWW^10*t^6 - 408*ep*mtt^3*mWW^11*t^6 - 6488*ep^2*mtt^3*mWW^11*t^6 - 38568*ep^3*mtt^3*mWW^11*t^6 - 107768*ep^4*mtt^3*mWW^11*t^6 - 142864*ep^5*mtt^3*mWW^11*t^6 - 72384*ep^6*mtt^3*mWW^11*t^6 - 240*ep*mtt^13*s*t^6 - 3064*ep^2*mtt^13*s*t^6 - 14376*ep^3*mtt^13*s*t^6 - 30696*ep^4*mtt^13*s*t^6 - 30184*ep^5*mtt^13*s*t^6 - 11040*ep^6*mtt^13*s*t^6 - 48*mtt^12*mWW*s*t^6 - 3504*ep*mtt^12*mWW*s*t^6 - 42692*ep^2*mtt^12*mWW*s*t^6 - 209418*ep^3*mtt^12*mWW*s*t^6 - 484320*ep^4*mtt^12*mWW*s*t^6 - 524258*ep^5*mtt^12*mWW*s*t^6 - 213000*ep^6*mtt^12*mWW*s*t^6 - 752*mtt^11*mWW^2*s*t^6 + 1360*ep*mtt^11*mWW^2*s*t^6 + 110384*ep^2*mtt^11*mWW^2*s*t^6 + 731644*ep^3*mtt^11*mWW^2*s*t^6 + 1969798*ep^4*mtt^11*mWW^2*s*t^6 + 2389322*ep^5*mtt^11*mWW^2*s*t^6 + 1080264*ep^6*mtt^11*mWW^2*s*t^6 + 1336*mtt^10*mWW^3*s*t^6 + 32996*ep*mtt^10*mWW^3*s*t^6 + 263394*ep^2*mtt^10*mWW^3*s*t^6 + 957897*ep^3*mtt^10*mWW^3*s*t^6 + 1720740*ep^4*mtt^10*mWW^3*s*t^6 + 1441033*ep^5*mtt^10*mWW^3*s*t^6 + 424484*ep^6*mtt^10*mWW^3*s*t^6 + 7128*mtt^9*mWW^4*s*t^6 - 26792*ep*mtt^9*mWW^4*s*t^6 - 1135170*ep^2*mtt^9*mWW^4*s*t^6 - 7132984*ep^3*mtt^9*mWW^4*s*t^6 - 19134722*ep^4*mtt^9*mWW^4*s*t^6 - 23672596*ep^5*mtt^9*mWW^4*s*t^6 - 11073584*ep^6*mtt^9*mWW^4*s*t^6 - 24280*mtt^8*mWW^5*s*t^6 - 98856*ep*mtt^8*mWW^5*s*t^6 + 1474712*ep^2*mtt^8*mWW^5*s*t^6 + 12863763*ep^3*mtt^8*mWW^5*s*t^6 + 39454166*ep^4*mtt^8*mWW^5*s*t^6 + 53618087*ep^5*mtt^8*mWW^5*s*t^6 + 27182588*ep^6*mtt^8*mWW^5*s*t^6 + 28128*mtt^7*mWW^6*s*t^6 + 174580*ep*mtt^7*mWW^6*s*t^6 - 1010972*ep^2*mtt^7*mWW^6*s*t^6 - 11968546*ep^3*mtt^7*mWW^6*s*t^6 - 40550280*ep^4*mtt^7*mWW^6*s*t^6 - 59341782*ep^5*mtt^7*mWW^6*s*t^6 - 32183128*ep^6*mtt^7*mWW^6*s*t^6 - 13296*mtt^6*mWW^7*s*t^6 - 86544*ep*mtt^6*mWW^7*s*t^6 + 544374*ep^2*mtt^6*mWW^7*s*t^6 + 6786043*ep^3*mtt^6*mWW^7*s*t^6 + 24556440*ep^4*mtt^6*mWW^7*s*t^6 + 38678983*ep^5*mtt^6*mWW^7*s*t^6 + 22599260*ep^6*mtt^6*mWW^7*s*t^6 + 2136*mtt^5*mWW^8*s*t^6 + 12988*ep*mtt^5*mWW^8*s*t^6 - 230198*ep^2*mtt^5*mWW^8*s*t^6 - 2720792*ep^3*mtt^5*mWW^8*s*t^6 - 10895814*ep^4*mtt^5*mWW^8*s*t^6 - 18906864*ep^5*mtt^5*mWW^8*s*t^6 - 11943776*ep^6*mtt^5*mWW^8*s*t^6 - 1576*mtt^4*mWW^9*s*t^6 - 21384*ep*mtt^4*mWW^9*s*t^6 + 2496*ep^2*mtt^4*mWW^9*s*t^6 + 1079839*ep^3*mtt^4*mWW^9*s*t^6 + 5419158*ep^4*mtt^4*mWW^9*s*t^6 + 10019235*ep^5*mtt^4*mWW^9*s*t^6 + 6399212*ep^6*mtt^4*mWW^9*s*t^6 + 1632*mtt^3*mWW^10*s*t^6 + 18620*ep*mtt^3*mWW^10*s*t^6 + 11168*ep^2*mtt^3*mWW^10*s*t^6 - 603942*ep^3*mtt^3*mWW^10*s*t^6 - 2882074*ep^4*mtt^3*mWW^10*s*t^6 - 4997104*ep^5*mtt^3*mWW^10*s*t^6 - 3004320*ep^6*mtt^3*mWW^10*s*t^6 - 408*mtt^2*mWW^11*s*t^6 - 2612*ep*mtt^2*mWW^11*s*t^6 + 25300*ep^2*mtt^2*mWW^11*s*t^6 + 288724*ep^3*mtt^2*mWW^11*s*t^6 + 1019256*ep^4*mtt^2*mWW^11*s*t^6 + 1540424*ep^5*mtt^2*mWW^11*s*t^6 + 851616*ep^6*mtt^2*mWW^11*s*t^6 - 612*ep*mtt*mWW^12*s*t^6 - 9732*ep^2*mtt*mWW^12*s*t^6 - 57852*ep^3*mtt*mWW^12*s*t^6 - 161652*ep^4*mtt*mWW^12*s*t^6 - 214296*ep^5*mtt*mWW^12*s*t^6 - 108576*ep^6*mtt*mWW^12*s*t^6 + 336*ep*mtt^12*s^2*t^6 + 5096*ep^2*mtt^12*s^2*t^6 + 26712*ep^3*mtt^12*s^2*t^6 + 60984*ep^4*mtt^12*s^2*t^6 + 62552*ep^5*mtt^12*s^2*t^6 + 23520*ep^6*mtt^12*s^2*t^6 + 384*mtt^11*mWW*s^2*t^6 + 5640*ep*mtt^11*mWW*s^2*t^6 + 56508*ep^2*mtt^11*mWW*s^2*t^6 + 306312*ep^3*mtt^11*mWW*s^2*t^6 + 790900*ep^4*mtt^11*mWW*s^2*t^6 + 927776*ep^5*mtt^11*mWW*s^2*t^6 + 397120*ep^6*mtt^11*mWW*s^2*t^6 + 5248*mtt^10*mWW^2*s^2*t^6 + 32876*ep*mtt^10*mWW^2*s^2*t^6 - 104572*ep^2*mtt^10*mWW^2*s^2*t^6 - 1309829*ep^3*mtt^10*mWW^2*s^2*t^6 - 3840792*ep^4*mtt^10*mWW^2*s^2*t^6 - 4647439*ep^5*mtt^10*mWW^2*s^2*t^6 - 2026492*ep^6*mtt^10*mWW^2*s^2*t^6 - 9656*mtt^9*mWW^3*s^2*t^6 - 87432*ep*mtt^9*mWW^3*s^2*t^6 - 189876*ep^2*mtt^9*mWW^3*s^2*t^6 + 415293*ep^3*mtt^9*mWW^3*s^2*t^6 + 2331542*ep^4*mtt^9*mWW^3*s^2*t^6 + 3462825*ep^5*mtt^9*mWW^3*s^2*t^6 + 1754244*ep^6*mtt^9*mWW^3*s^2*t^6 - 35640*mtt^8*mWW^4*s^2*t^6 - 262912*ep*mtt^8*mWW^4*s^2*t^6 + 185680*ep^2*mtt^8*mWW^4*s^2*t^6 + 6302701*ep^3*mtt^8*mWW^4*s^2*t^6 + 20174704*ep^4*mtt^8*mWW^4*s^2*t^6 + 25421571*ep^5*mtt^8*mWW^4*s^2*t^6 + 11489356*ep^6*mtt^8*mWW^4*s^2*t^6 + 115136*mtt^7*mWW^5*s^2*t^6 + 973844*ep*mtt^7*mWW^5*s^2*t^6 + 637780*ep^2*mtt^7*mWW^5*s^2*t^6 - 16334375*ep^3*mtt^7*mWW^5*s^2*t^6 - 61526996*ep^4*mtt^7*mWW^5*s^2*t^6 - 86125117*ep^5*mtt^7*mWW^5*s^2*t^6 - 43121012*ep^6*mtt^7*mWW^5*s^2*t^6 - 119520*mtt^6*mWW^6*s^2*t^6 - 1068852*ep*mtt^6*mWW^6*s^2*t^6 - 779572*ep^2*mtt^6*mWW^6*s^2*t^6 + 20251367*ep^3*mtt^6*mWW^6*s^2*t^6 + 82932706*ep^4*mtt^6*mWW^6*s^2*t^6 + 126171715*ep^5*mtt^6*mWW^6*s^2*t^6 + 68470956*ep^6*mtt^6*mWW^6*s^2*t^6 + 48712*mtt^5*mWW^7*s^2*t^6 + 453904*ep*mtt^5*mWW^7*s^2*t^6 - 16256*ep^2*mtt^5*mWW^7*s^2*t^6 - 13962389*ep^3*mtt^5*mWW^7*s^2*t^6 - 60261006*ep^4*mtt^5*mWW^7*s^2*t^6 - 99574817*ep^5*mtt^5*mWW^7*s^2*t^6 - 58281188*ep^6*mtt^5*mWW^7*s^2*t^6 - 3768*mtt^4*mWW^8*s^2*t^6 - 45080*ep*mtt^4*mWW^8*s^2*t^6 + 232672*ep^2*mtt^4*mWW^8*s^2*t^6 + 5039383*ep^3*mtt^4*mWW^8*s^2*t^6 + 23614708*ep^4*mtt^4*mWW^8*s^2*t^6 + 43299861*ep^5*mtt^4*mWW^8*s^2*t^6 + 27592404*ep^6*mtt^4*mWW^8*s^2*t^6 - 208*mtt^3*mWW^9*s^2*t^6 + 5788*ep*mtt^3*mWW^9*s^2*t^6 - 15160*ep^2*mtt^3*mWW^9*s^2*t^6 - 918781*ep^3*mtt^3*mWW^9*s^2*t^6 - 5282196*ep^4*mtt^3*mWW^9*s^2*t^6 - 11021483*ep^5*mtt^3*mWW^9*s^2*t^6 - 7712940*ep^6*mtt^3*mWW^9*s^2*t^6 - 688*mtt^2*mWW^10*s^2*t^6 - 6896*ep*mtt^2*mWW^10*s^2*t^6 + 7768*ep^2*mtt^2*mWW^10*s^2*t^6 + 308642*ep^3*mtt^2*mWW^10*s^2*t^6 + 1374778*ep^4*mtt^2*mWW^10*s^2*t^6 + 2542300*ep^5*mtt^2*mWW^10*s^2*t^6 + 1693776*ep^6*mtt^2*mWW^10*s^2*t^6 - 1216*ep*mtt*mWW^11*s^2*t^6 - 20068*ep^2*mtt*mWW^11*s^2*t^6 - 125036*ep^3*mtt*mWW^11*s^2*t^6 - 369332*ep^4*mtt*mWW^11*s^2*t^6 - 519744*ep^5*mtt*mWW^11*s^2*t^6 - 279744*ep^6*mtt*mWW^11*s^2*t^6 + 336*ep*mtt^11*s^3*t^6 + 1064*ep^2*mtt^11*s^3*t^6 - 6216*ep^3*mtt^11*s^3*t^6 - 29064*ep^4*mtt^11*s^3*t^6 - 38920*ep^5*mtt^11*s^3*t^6 - 16800*ep^6*mtt^11*s^3*t^6 - 1296*mtt^10*mWW*s^3*t^6 + 248*ep*mtt^10*mWW*s^3*t^6 + 46752*ep^2*mtt^10*mWW*s^3*t^6 + 73958*ep^3*mtt^10*mWW*s^3*t^6 - 228736*ep^4*mtt^10*mWW*s^3*t^6 - 585342*ep^5*mtt^10*mWW*s^3*t^6 - 330736*ep^6*mtt^10*mWW*s^3*t^6 - 15312*mtt^9*mWW^2*s^3*t^6 - 113420*ep*mtt^9*mWW^2*s^3*t^6 - 117804*ep^2*mtt^9*mWW^2*s^3*t^6 + 926617*ep^3*mtt^9*mWW^2*s^3*t^6 + 3036246*ep^4*mtt^9*mWW^2*s^3*t^6 + 3356257*ep^5*mtt^9*mWW^2*s^3*t^6 + 1230876*ep^6*mtt^9*mWW^2*s^3*t^6 + 28224*mtt^8*mWW^3*s^3*t^6 + 153452*ep*mtt^8*mWW^3*s^3*t^6 - 418890*ep^2*mtt^8*mWW^3*s^3*t^6 - 4373344*ep^3*mtt^8*mWW^3*s^3*t^6 - 10608192*ep^4*mtt^8*mWW^3*s^3*t^6 - 10520014*ep^5*mtt^8*mWW^3*s^3*t^6 - 3691200*ep^6*mtt^8*mWW^3*s^3*t^6 + 71360*mtt^7*mWW^4*s^3*t^6 + 700472*ep*mtt^7*mWW^4*s^3*t^6 + 2190810*ep^2*mtt^7*mWW^4*s^3*t^6 + 1927609*ep^3*mtt^7*mWW^4*s^3*t^6 - 1113360*ep^4*mtt^7*mWW^4*s^3*t^6 - 958123*ep^5*mtt^7*mWW^4*s^3*t^6 + 950148*ep^6*mtt^7*mWW^4*s^3*t^6 - 215056*mtt^6*mWW^5*s^3*t^6 - 1956128*ep*mtt^6*mWW^5*s^3*t^6 - 3749006*ep^2*mtt^6*mWW^5*s^3*t^6 + 13036803*ep^3*mtt^6*mWW^5*s^3*t^6 + 59956170*ep^4*mtt^6*mWW^5*s^3*t^6 + 81520753*ep^5*mtt^6*mWW^5*s^3*t^6 + 38086172*ep^6*mtt^6*mWW^5*s^3*t^6 + 191640*mtt^5*mWW^6*s^3*t^6 + 1802128*ep*mtt^5*mWW^6*s^3*t^6 + 2718822*ep^2*mtt^5*mWW^6*s^3*t^6 - 23299583*ep^3*mtt^5*mWW^6*s^3*t^6 - 105353912*ep^4*mtt^5*mWW^6*s^3*t^6 - 161617771*ep^5*mtt^5*mWW^6*s^3*t^6 - 86544948*ep^6*mtt^5*mWW^6*s^3*t^6 - 62392*mtt^4*mWW^7*s^3*t^6 - 611836*ep*mtt^4*mWW^7*s^3*t^6 - 401700*ep^2*mtt^4*mWW^7*s^3*t^6 + 15892628*ep^3*mtt^4*mWW^7*s^3*t^6 + 72904110*ep^4*mtt^4*mWW^7*s^3*t^6 + 121957978*ep^5*mtt^4*mWW^7*s^3*t^6 + 70911216*ep^6*mtt^4*mWW^7*s^3*t^6 + 1496*mtt^3*mWW^8*s^3*t^6 + 7816*ep*mtt^3*mWW^8*s^3*t^6 - 356572*ep^2*mtt^3*mWW^8*s^3*t^6 - 4439883*ep^3*mtt^3*mWW^8*s^3*t^6 - 19312090*ep^4*mtt^3*mWW^8*s^3*t^6 - 34956231*ep^5*mtt^3*mWW^8*s^3*t^6 - 22263836*ep^6*mtt^3*mWW^8*s^3*t^6 + 1336*mtt^2*mWW^9*s^3*t^6 + 16136*ep*mtt^2*mWW^9*s^3*t^6 + 76460*ep^2*mtt^2*mWW^9*s^3*t^6 + 213635*ep^3*mtt^2*mWW^9*s^3*t^6 + 656088*ep^4*mtt^2*mWW^9*s^3*t^6 + 1808465*ep^5*mtt^2*mWW^9*s^3*t^6 + 1715364*ep^6*mtt^2*mWW^9*s^3*t^6 + 796*ep*mtt*mWW^10*s^3*t^6 + 10064*ep^2*mtt*mWW^10*s^3*t^6 + 47776*ep^3*mtt*mWW^10*s^3*t^6 + 92740*ep^4*mtt*mWW^10*s^3*t^6 + 32948*ep^5*mtt*mWW^10*s^3*t^6 - 46256*ep^6*mtt*mWW^10*s^3*t^6 - 1680*ep*mtt^10*s^4*t^6 - 15400*ep^2*mtt^10*s^4*t^6 - 51240*ep^3*mtt^10*s^4*t^6 - 79800*ep^4*mtt^10*s^4*t^6 - 59080*ep^5*mtt^10*s^4*t^6 - 16800*ep^6*mtt^10*s^4*t^6 + 2400*mtt^9*mWW*s^4*t^6 - 12480*ep*mtt^9*mWW*s^4*t^6 - 225704*ep^2*mtt^9*mWW*s^4*t^6 - 743784*ep^3*mtt^9*mWW*s^4*t^6 - 834168*ep^4*mtt^9*mWW*s^4*t^6 - 166016*ep^5*mtt^9*mWW*s^4*t^6 + 132312*ep^6*mtt^9*mWW*s^4*t^6 + 24160*mtt^8*mWW^2*s^4*t^6 + 172160*ep*mtt^8*mWW^2*s^4*t^6 + 330496*ep^2*mtt^8*mWW^2*s^4*t^6 + 205632*ep^3*mtt^8*mWW^2*s^4*t^6 + 624104*ep^4*mtt^8*mWW^2*s^4*t^6 + 1741144*ep^5*mtt^8*mWW^2*s^4*t^6 + 1271888*ep^6*mtt^8*mWW^2*s^4*t^6 - 44048*mtt^7*mWW^3*s^4*t^6 - 200868*ep*mtt^7*mWW^3*s^4*t^6 + 877986*ep^2*mtt^7*mWW^3*s^4*t^6 + 6675174*ep^3*mtt^7*mWW^3*s^4*t^6 + 13664658*ep^4*mtt^7*mWW^3*s^4*t^6 + 10752610*ep^5*mtt^7*mWW^3*s^4*t^6 + 2417088*ep^6*mtt^7*mWW^3*s^4*t^6 - 71536*mtt^6*mWW^4*s^4*t^6 - 728804*ep*mtt^6*mWW^4*s^4*t^6 - 2812846*ep^2*mtt^6*mWW^4*s^4*t^6 - 6646433*ep^3*mtt^6*mWW^4*s^4*t^6 - 14291026*ep^4*mtt^6*mWW^4*s^4*t^6 - 21119263*ep^5*mtt^6*mWW^4*s^4*t^6 - 12370220*ep^6*mtt^6*mWW^4*s^4*t^6 + 201016*mtt^5*mWW^5*s^4*t^6 + 1810088*ep*mtt^5*mWW^5*s^4*t^6 + 3662256*ep^2*mtt^5*mWW^5*s^4*t^6 - 9065127*ep^3*mtt^5*mWW^5*s^4*t^6 - 42183660*ep^4*mtt^5*mWW^5*s^4*t^6 - 52437977*ep^5*mtt^5*mWW^5*s^4*t^6 - 21528748*ep^6*mtt^5*mWW^5*s^4*t^6 - 146600*mtt^4*mWW^6*s^4*t^6 - 1374796*ep*mtt^4*mWW^6*s^4*t^6 - 2101224*ep^2*mtt^4*mWW^6*s^4*t^6 + 17431904*ep^3*mtt^4*mWW^6*s^4*t^6 + 78750334*ep^4*mtt^4*mWW^6*s^4*t^6 + 119497602*ep^5*mtt^4*mWW^6*s^4*t^6 + 62870120*ep^6*mtt^4*mWW^6*s^4*t^6 + 34776*mtt^3*mWW^7*s^4*t^6 + 320544*ep*mtt^3*mWW^7*s^4*t^6 - 894*ep^2*mtt^3*mWW^7*s^4*t^6 - 9749946*ep^3*mtt^3*mWW^7*s^4*t^6 - 42171908*ep^4*mtt^3*mWW^7*s^4*t^6 - 68878008*ep^5*mtt^3*mWW^7*s^4*t^6 - 39373576*ep^6*mtt^3*mWW^7*s^4*t^6 - 168*mtt^2*mWW^8*s^4*t^6 + 16032*ep*mtt^2*mWW^8*s^4*t^6 + 291158*ep^2*mtt^2*mWW^8*s^4*t^6 + 1971281*ep^3*mtt^2*mWW^8*s^4*t^6 + 6501356*ep^4*mtt^2*mWW^8*s^4*t^6 + 10399621*ep^5*mtt^2*mWW^8*s^4*t^6 + 6306740*ep^6*mtt^2*mWW^8*s^4*t^6 + 444*ep*mtt*mWW^9*s^4*t^6 + 2732*ep^2*mtt*mWW^9*s^4*t^6 - 6445*ep^3*mtt*mWW^9*s^4*t^6 - 89778*ep^4*mtt*mWW^9*s^4*t^6 - 245649*ep^5*mtt*mWW^9*s^4*t^6 - 201636*ep^6*mtt*mWW^9*s^4*t^6 + 80*ep^2*mWW^10*s^4*t^6 + 744*ep^3*mWW^10*s^4*t^6 + 2368*ep^4*mWW^10*s^4*t^6 + 3016*ep^5*mWW^10*s^4*t^6 + 1312*ep^6*mWW^10*s^4*t^6 + 2352*ep*mtt^9*s^5*t^6 + 23576*ep^2*mtt^9*s^5*t^6 + 88200*ep^3*mtt^9*s^5*t^6 + 156744*ep^4*mtt^9*s^5*t^6 + 133448*ep^5*mtt^9*s^5*t^6 + 43680*ep^6*mtt^9*s^5*t^6 - 2640*mtt^8*mWW*s^5*t^6 + 17856*ep*mtt^8*mWW*s^5*t^6 + 288780*ep^2*mtt^8*mWW*s^5*t^6 + 952482*ep^3*mtt^8*mWW*s^5*t^6 + 1101316*ep^4*mtt^8*mWW*s^5*t^6 + 281030*ep^5*mtt^8*mWW*s^5*t^6 - 130904*ep^6*mtt^8*mWW*s^5*t^6 - 22160*mtt^7*mWW^2*s^5*t^6 - 142632*ep*mtt^7*mWW^2*s^5*t^6 - 286664*ep^2*mtt^7*mWW^2*s^5*t^6 - 863314*ep^3*mtt^7*mWW^2*s^5*t^6 - 3278770*ep^4*mtt^7*mWW^2*s^5*t^6 - 5247528*ep^5*mtt^7*mWW^2*s^5*t^6 - 2797808*ep^6*mtt^7*mWW^2*s^5*t^6 + 40312*mtt^6*mWW^3*s^5*t^6 + 188704*ep*mtt^6*mWW^3*s^5*t^6 - 633324*ep^2*mtt^6*mWW^3*s^5*t^6 - 4870971*ep^3*mtt^6*mWW^3*s^5*t^6 - 9165970*ep^4*mtt^6*mWW^3*s^5*t^6 - 6136835*ep^5*mtt^6*mWW^3*s^5*t^6 - 823396*ep^6*mtt^6*mWW^3*s^5*t^6 + 35384*mtt^5*mWW^4*s^5*t^6 + 348716*ep*mtt^5*mWW^4*s^5*t^6 + 1427272*ep^2*mtt^5*mWW^4*s^5*t^6 + 4612947*ep^3*mtt^5*mWW^4*s^5*t^6 + 13034144*ep^4*mtt^5*mWW^4*s^5*t^6 + 20264501*ep^5*mtt^5*mWW^4*s^5*t^6 + 11615660*ep^6*mtt^5*mWW^4*s^5*t^6 - 97448*mtt^4*mWW^5*s^5*t^6 - 851116*ep*mtt^4*mWW^5*s^5*t^6 - 1553760*ep^2*mtt^4*mWW^5*s^5*t^6 + 4807082*ep^3*mtt^4*mWW^5*s^5*t^6 + 19556876*ep^4*mtt^4*mWW^5*s^5*t^6 + 21972362*ep^5*mtt^4*mWW^5*s^5*t^6 + 7729320*ep^6*mtt^4*mWW^5*s^5*t^6 + 54136*mtt^3*mWW^6*s^5*t^6 + 495844*ep*mtt^3*mWW^6*s^5*t^6 + 619824*ep^2*mtt^3*mWW^6*s^5*t^6 - 7274306*ep^3*mtt^3*mWW^6*s^5*t^6 - 31206538*ep^4*mtt^3*mWW^6*s^5*t^6 - 46462424*ep^5*mtt^3*mWW^6*s^5*t^6 - 24025848*ep^6*mtt^3*mWW^6*s^5*t^6 - 7584*mtt^2*mWW^7*s^5*t^6 - 55556*ep*mtt^2*mWW^7*s^5*t^6 + 175120*ep^2*mtt^2*mWW^7*s^5*t^6 + 2938695*ep^3*mtt^2*mWW^7*s^5*t^6 + 11008282*ep^4*mtt^2*mWW^7*s^5*t^6 + 16980355*ep^5*mtt^2*mWW^7*s^5*t^6 + 9399972*ep^6*mtt^2*mWW^7*s^5*t^6 - 4680*ep*mtt*mWW^8*s^5*t^6 - 68488*ep^2*mtt*mWW^8*s^5*t^6 - 395831*ep^3*mtt*mWW^8*s^5*t^6 - 1116812*ep^4*mtt*mWW^8*s^5*t^6 - 1508749*ep^5*mtt*mWW^8*s^5*t^6 - 775572*ep^6*mtt*mWW^8*s^5*t^6 + 16*ep^2*mWW^9*s^5*t^6 + 216*ep^3*mWW^9*s^5*t^6 + 936*ep^4*mWW^9*s^5*t^6 + 1408*ep^5*mWW^9*s^5*t^6 + 672*ep^6*mWW^9*s^5*t^6 - 1680*ep*mtt^8*s^6*t^6 - 17416*ep^2*mtt^8*s^6*t^6 - 67704*ep^3*mtt^8*s^6*t^6 - 124824*ep^4*mtt^8*s^6*t^6 - 109816*ep^5*mtt^8*s^6*t^6 - 36960*ep^6*mtt^8*s^6*t^6 + 1728*mtt^7*mWW*s^6*t^6 - 11896*ep*mtt^7*mWW*s^6*t^6 - 186228*ep^2*mtt^7*mWW*s^6*t^6 - 575032*ep^3*mtt^7*mWW*s^6*t^6 - 529420*ep^4*mtt^7*mWW*s^6*t^6 + 92448*ep^5*mtt^7*mWW*s^6*t^6 + 216560*ep^6*mtt^7*mWW*s^6*t^6 + 11712*mtt^6*mWW^2*s^6*t^6 + 65900*ep*mtt^6*mWW^2*s^6*t^6 + 120356*ep^2*mtt^6*mWW^2*s^6*t^6 + 691531*ep^3*mtt^6*mWW^2*s^6*t^6 + 2827560*ep^4*mtt^6*mWW^2*s^6*t^6 + 4243009*ep^5*mtt^6*mWW^2*s^6*t^6 + 2101316*ep^6*mtt^6*mWW^2*s^6*t^6 - 22104*mtt^5*mWW^3*s^6*t^6 - 114684*ep*mtt^5*mWW^3*s^6*t^6 + 190158*ep^2*mtt^5*mWW^3*s^6*t^6 + 1919357*ep^3*mtt^5*mWW^3*s^6*t^6 + 3645888*ep^4*mtt^5*mWW^3*s^6*t^6 + 2599897*ep^5*mtt^5*mWW^3*s^6*t^6 + 589068*ep^6*mtt^5*mWW^3*s^6*t^6 - 5624*mtt^4*mWW^4*s^6*t^6 - 52596*ep*mtt^4*mWW^4*s^6*t^6 - 301602*ep^2*mtt^4*mWW^4*s^6*t^6 - 1736342*ep^3*mtt^4*mWW^4*s^6*t^6 - 5839294*ep^4*mtt^4*mWW^4*s^6*t^6 - 8881890*ep^5*mtt^4*mWW^4*s^6*t^6 - 4844024*ep^6*mtt^4*mWW^4*s^6*t^6 + 22072*mtt^3*mWW^5*s^6*t^6 + 187376*ep*mtt^3*mWW^5*s^6*t^6 + 299594*ep^2*mtt^3*mWW^5*s^6*t^6 - 1249622*ep^3*mtt^3*mWW^5*s^6*t^6 - 4515590*ep^4*mtt^3*mWW^5*s^6*t^6 - 4631306*ep^5*mtt^3*mWW^5*s^6*t^6 - 1353000*ep^6*mtt^3*mWW^5*s^6*t^6 - 7784*mtt^2*mWW^6*s^6*t^6 - 69048*ep*mtt^2*mWW^6*s^6*t^6 - 52426*ep^2*mtt^2*mWW^6*s^6*t^6 + 1319059*ep^3*mtt^2*mWW^6*s^6*t^6 + 5466918*ep^4*mtt^2*mWW^6*s^6*t^6 + 8228401*ep^5*mtt^2*mWW^6*s^6*t^6 + 4318676*ep^6*mtt^2*mWW^6*s^6*t^6 - 4876*ep*mtt*mWW^7*s^6*t^6 - 62260*ep^2*mtt*mWW^7*s^6*t^6 - 314847*ep^3*mtt*mWW^7*s^6*t^6 - 786878*ep^4*mtt*mWW^7*s^6*t^6 - 957567*ep^5*mtt*mWW^7*s^6*t^6 - 450100*ep^6*mtt*mWW^7*s^6*t^6 - 192*ep^2*mWW^8*s^6*t^6 - 1664*ep^3*mWW^8*s^6*t^6 - 4840*ep^4*mWW^8*s^6*t^6 - 5768*ep^5*mWW^8*s^6*t^6 - 2400*ep^6*mWW^8*s^6*t^6 + 624*ep*mtt^7*s^7*t^6 + 6584*ep^2*mtt^7*s^7*t^6 + 26088*ep^3*mtt^7*s^7*t^6 + 48936*ep^4*mtt^7*s^7*t^6 + 43688*ep^5*mtt^7*s^7*t^6 + 14880*ep^6*mtt^7*s^7*t^6 - 624*mtt^6*mWW*s^7*t^6 + 3960*ep*mtt^6*mWW*s^7*t^6 + 62152*ep^2*mtt^6*mWW*s^7*t^6 + 171138*ep^3*mtt^6*mWW*s^7*t^6 + 70440*ep^4*mtt^6*mWW*s^7*t^6 - 200186*ep^5*mtt^6*mWW*s^7*t^6 - 156480*ep^6*mtt^6*mWW*s^7*t^6 - 3248*mtt^5*mWW^2*s^7*t^6 - 15516*ep*mtt^5*mWW^2*s^7*t^6 - 26268*ep^2*mtt^5*mWW^2*s^7*t^6 - 277771*ep^3*mtt^5*mWW^2*s^7*t^6 - 1138470*ep^4*mtt^5*mWW^2*s^7*t^6 - 1619175*ep^5*mtt^5*mWW^2*s^7*t^6 - 755588*ep^6*mtt^5*mWW^2*s^7*t^6 + 6928*mtt^4*mWW^3*s^7*t^6 + 39424*ep*mtt^4*mWW^3*s^7*t^6 - 16020*ep^2*mtt^4*mWW^3*s^7*t^6 - 408510*ep^3*mtt^4*mWW^3*s^7*t^6 - 826566*ep^4*mtt^4*mWW^3*s^7*t^6 - 714884*ep^5*mtt^4*mWW^3*s^7*t^6 - 290192*ep^6*mtt^4*mWW^3*s^7*t^6 - 1616*mtt^3*mWW^4*s^7*t^6 - 14348*ep*mtt^3*mWW^4*s^7*t^6 + 13072*ep^2*mtt^3*mWW^4*s^7*t^6 + 481996*ep^3*mtt^3*mWW^4*s^7*t^6 + 1649318*ep^4*mtt^3*mWW^4*s^7*t^6 + 2149038*ep^5*mtt^3*mWW^4*s^7*t^6 + 983104*ep^6*mtt^3*mWW^4*s^7*t^6 - 1440*mtt^2*mWW^5*s^7*t^6 - 13104*ep*mtt^2*mWW^5*s^7*t^6 - 30548*ep^2*mtt^2*mWW^5*s^7*t^6 + 37116*ep^3*mtt^2*mWW^5*s^7*t^6 + 220438*ep^4*mtt^2*mWW^5*s^7*t^6 + 254142*ep^5*mtt^2*mWW^5*s^7*t^6 + 82528*ep^6*mtt^2*mWW^5*s^7*t^6 - 848*ep*mtt*mWW^6*s^7*t^6 - 7868*ep^2*mtt*mWW^6*s^7*t^6 - 25089*ep^3*mtt*mWW^6*s^7*t^6 - 31864*ep^4*mtt*mWW^6*s^7*t^6 - 11775*ep^5*mtt*mWW^6*s^7*t^6 + 2740*ep^6*mtt*mWW^6*s^7*t^6 - 112*ep^2*mWW^7*s^7*t^6 - 1000*ep^3*mWW^7*s^7*t^6 - 3016*ep^4*mWW^7*s^7*t^6 - 3696*ep^5*mWW^7*s^7*t^6 - 1568*ep^6*mWW^7*s^7*t^6 - 96*ep*mtt^6*s^8*t^6 - 1024*ep^2*mtt^6*s^8*t^6 - 4104*ep^3*mtt^6*s^8*t^6 - 7776*ep^4*mtt^6*s^8*t^6 - 7000*ep^5*mtt^6*s^8*t^6 - 2400*ep^6*mtt^6*s^8*t^6 + 96*mtt^5*mWW*s^8*t^6 - 528*ep*mtt^5*mWW*s^8*t^6 - 8832*ep^2*mtt^5*mWW*s^8*t^6 - 20448*ep^3*mtt^5*mWW*s^8*t^6 + 14956*ep^4*mtt^5*mWW*s^8*t^6 + 72452*ep^5*mtt^5*mWW*s^8*t^6 + 45256*ep^6*mtt^5*mWW*s^8*t^6 + 352*mtt^4*mWW^2*s^8*t^6 + 1360*ep*mtt^4*mWW^2*s^8*t^6 + 3264*ep^2*mtt^4*mWW^2*s^8*t^6 + 50028*ep^3*mtt^4*mWW^2*s^8*t^6 + 187012*ep^4*mtt^4*mWW^2*s^8*t^6 + 244864*ep^5*mtt^4*mWW^2*s^8*t^6 + 105744*ep^6*mtt^4*mWW^2*s^8*t^6 - 992*mtt^3*mWW^3*s^8*t^6 - 5800*ep*mtt^3*mWW^3*s^8*t^6 - 84*ep^2*mtt^3*mWW^3*s^8*t^6 + 41196*ep^3*mtt^3*mWW^3*s^8*t^6 + 64016*ep^4*mtt^3*mWW^3*s^8*t^6 + 30896*ep^5*mtt^3*mWW^3*s^8*t^6 + 8992*ep^6*mtt^3*mWW^3*s^8*t^6 + 544*mtt^2*mWW^4*s^8*t^6 + 4856*ep*mtt^2*mWW^4*s^8*t^6 + 3064*ep^2*mtt^2*mWW^4*s^8*t^6 - 86244*ep^3*mtt^2*mWW^4*s^8*t^6 - 298660*ep^4*mtt^2*mWW^4*s^8*t^6 - 361384*ep^5*mtt^2*mWW^4*s^8*t^6 - 146160*ep^6*mtt^2*mWW^4*s^8*t^6 + 304*ep*mtt*mWW^5*s^8*t^6 + 3692*ep^2*mtt*mWW^5*s^8*t^6 + 17036*ep^3*mtt*mWW^5*s^8*t^6 + 36412*ep^4*mtt*mWW^5*s^8*t^6 + 35836*ep^5*mtt*mWW^5*s^8*t^6 + 12952*ep^6*mtt*mWW^5*s^8*t^6 + 16*ep^2*mWW^6*s^8*t^6 + 136*ep^3*mWW^6*s^8*t^6 + 392*ep^4*mWW^6*s^8*t^6 + 464*ep^5*mWW^6*s^8*t^6 + 192*ep^6*mWW^6*s^8*t^6 + 144*ep^2*mtt^4*mWW*s^9*t^6 + 384*ep^3*mtt^4*mWW*s^9*t^6 - 1932*ep^4*mtt^4*mWW*s^9*t^6 - 5484*ep^5*mtt^4*mWW*s^9*t^6 - 3312*ep^6*mtt^4*mWW*s^9*t^6 - 96*ep^2*mtt^3*mWW^2*s^9*t^6 - 312*ep^3*mtt^3*mWW^2*s^9*t^6 + 924*ep^4*mtt^3*mWW^2*s^9*t^6 + 3012*ep^5*mtt^3*mWW^2*s^9*t^6 + 1872*ep^6*mtt^3*mWW^2*s^9*t^6 - 48*ep^2*mtt^2*mWW^3*s^9*t^6 - 48*ep^3*mtt^2*mWW^3*s^9*t^6 + 1164*ep^4*mtt^2*mWW^3*s^9*t^6 + 2748*ep^5*mtt^2*mWW^3*s^9*t^6 + 1584*ep^6*mtt^2*mWW^3*s^9*t^6 - 24*ep^3*mtt*mWW^4*s^9*t^6 - 156*ep^4*mtt*mWW^4*s^9*t^6 - 276*ep^5*mtt*mWW^4*s^9*t^6 - 144*ep^6*mtt*mWW^4*s^9*t^6 - 256*ep*mtt^13*t^7 - 3080*ep^2*mtt^13*t^7 - 13916*ep^3*mtt^13*t^7 - 29408*ep^4*mtt^13*t^7 - 29356*ep^5*mtt^13*t^7 - 11184*ep^6*mtt^13*t^7 - 448*ep*mtt^12*mWW*t^7 - 5614*ep^2*mtt^12*mWW*t^7 - 26092*ep^3*mtt^12*mWW*t^7 - 55538*ep^4*mtt^12*mWW*t^7 - 54084*ep^5*mtt^12*mWW*t^7 - 19184*ep^6*mtt^12*mWW*t^7 + 5844*ep*mtt^11*mWW^2*t^7 + 78306*ep^2*mtt^11*mWW^2*t^7 + 403480*ep^3*mtt^11*mWW^2*t^7 + 996210*ep^4*mtt^11*mWW^2*t^7 + 1178864*ep^5*mtt^11*mWW^2*t^7 + 536736*ep^6*mtt^11*mWW^2*t^7 - 8736*ep*mtt^10*mWW^3*t^7 - 123326*ep^2*mtt^10*mWW^3*t^7 - 675236*ep^3*mtt^10*mWW^3*t^7 - 1782182*ep^4*mtt^10*mWW^3*t^7 - 2255128*ep^5*mtt^10*mWW^3*t^7 - 1094912*ep^6*mtt^10*mWW^3*t^7 - 10348*ep*mtt^9*mWW^4*t^7 - 145542*ep^2*mtt^9*mWW^4*t^7 - 787624*ep^3*mtt^9*mWW^4*t^7 - 2035082*ep^4*mtt^9*mWW^4*t^7 - 2494260*ep^5*mtt^9*mWW^4*t^7 - 1161264*ep^6*mtt^9*mWW^4*t^7 + 41560*ep*mtt^8*mWW^5*t^7 + 613838*ep^2*mtt^8*mWW^5*t^7 + 3505300*ep^3*mtt^8*mWW^5*t^7 + 9596802*ep^4*mtt^8*mWW^5*t^7 + 12497468*ep^5*mtt^8*mWW^5*t^7 + 6195152*ep^6*mtt^8*mWW^5*t^7 - 45692*ep*mtt^7*mWW^6*t^7 - 696746*ep^2*mtt^7*mWW^6*t^7 - 4109888*ep^3*mtt^7*mWW^6*t^7 - 11629122*ep^4*mtt^7*mWW^6*t^7 - 15658696*ep^5*mtt^7*mWW^6*t^7 - 8023296*ep^6*mtt^7*mWW^6*t^7 + 20976*ep*mtt^6*mWW^7*t^7 + 331894*ep^2*mtt^6*mWW^7*t^7 + 2039060*ep^3*mtt^6*mWW^7*t^7 + 6032870*ep^4*mtt^6*mWW^7*t^7 + 8524176*ep^5*mtt^6*mWW^7*t^7 + 4585184*ep^6*mtt^6*mWW^7*t^7 - 1684*ep*mtt^5*mWW^8*t^7 - 32474*ep^2*mtt^5*mWW^8*t^7 - 248444*ep^3*mtt^5*mWW^8*t^7 - 910998*ep^4*mtt^5*mWW^8*t^7 - 1563592*ep^5*mtt^5*mWW^8*t^7 - 989888*ep^6*mtt^5*mWW^8*t^7 - 1512*ep*mtt^4*mWW^9*t^7 - 21528*ep^2*mtt^4*mWW^9*t^7 - 108696*ep^3*mtt^4*mWW^9*t^7 - 234128*ep^4*mtt^4*mWW^9*t^7 - 197040*ep^5*mtt^4*mWW^9*t^7 - 35776*ep^6*mtt^4*mWW^9*t^7 + 296*ep*mtt^3*mWW^10*t^7 + 4272*ep^2*mtt^3*mWW^10*t^7 + 22056*ep^3*mtt^3*mWW^10*t^7 + 50576*ep^4*mtt^3*mWW^10*t^7 + 51648*ep^5*mtt^3*mWW^10*t^7 + 18432*ep^6*mtt^3*mWW^10*t^7 + 1136*ep*mtt^12*s*t^7 + 14296*ep^2*mtt^12*s*t^7 + 66920*ep^3*mtt^12*s*t^7 + 144816*ep^4*mtt^12*s*t^7 + 146784*ep^5*mtt^12*s*t^7 + 56448*ep^6*mtt^12*s*t^7 + 256*mtt^11*mWW*s*t^7 + 3656*ep*mtt^11*mWW*s*t^7 + 23118*ep^2*mtt^11*mWW*s*t^7 + 80052*ep^3*mtt^11*mWW*s*t^7 + 150370*ep^4*mtt^11*mWW*s*t^7 + 138076*ep^5*mtt^11*mWW*s*t^7 + 46672*ep^6*mtt^11*mWW*s*t^7 + 704*mtt^10*mWW^2*s*t^7 - 13314*ep*mtt^10*mWW^2*s*t^7 - 262287*ep^2*mtt^10*mWW^2*s*t^7 - 1493668*ep^3*mtt^10*mWW^2*s*t^7 - 3822293*ep^4*mtt^10*mWW^2*s*t^7 - 4565294*ep^5*mtt^10*mWW^2*s*t^7 - 2070888*ep^6*mtt^10*mWW^2*s*t^7 - 5140*mtt^9*mWW^3*s*t^7 - 21426*ep*mtt^9*mWW^3*s*t^7 + 316833*ep^2*mtt^9*mWW^3*s*t^7 + 2790686*ep^3*mtt^9*mWW^3*s*t^7 + 8567401*ep^4*mtt^9*mWW^3*s*t^7 + 11564286*ep^5*mtt^9*mWW^3*s*t^7 + 5786600*ep^6*mtt^9*mWW^3*s*t^7 + 3596*mtt^8*mWW^4*s*t^7 + 52534*ep*mtt^8*mWW^4*s*t^7 + 279005*ep^2*mtt^8*mWW^4*s*t^7 + 577776*ep^3*mtt^8*mWW^4*s*t^7 + 9945*ep^4*mtt^8*mWW^4*s*t^7 - 1440272*ep^5*mtt^8*mWW^4*s*t^7 - 1302224*ep^6*mtt^8*mWW^4*s*t^7 + 13944*mtt^7*mWW^5*s*t^7 + 72150*ep*mtt^7*mWW^5*s*t^7 - 746915*ep^2*mtt^7*mWW^5*s*t^7 - 7462666*ep^3*mtt^7*mWW^5*s*t^7 - 24238993*ep^4*mtt^7*mWW^5*s*t^7 - 33864676*ep^5*mtt^7*mWW^5*s*t^7 - 17268224*ep^6*mtt^7*mWW^5*s*t^7 - 27616*mtt^6*mWW^6*s*t^7 - 216562*ep*mtt^6*mWW^6*s*t^7 + 551111*ep^2*mtt^6*mWW^6*s*t^7 + 10414040*ep^3*mtt^6*mWW^6*s*t^7 + 38659693*ep^4*mtt^6*mWW^6*s*t^7 + 58341434*ep^5*mtt^6*mWW^6*s*t^7 + 31580440*ep^6*mtt^6*mWW^6*s*t^7 + 18076*mtt^5*mWW^7*s*t^7 + 146422*ep*mtt^5*mWW^7*s*t^7 - 369821*ep^2*mtt^5*mWW^7*s*t^7 - 7343546*ep^3*mtt^5*mWW^7*s*t^7 - 28190865*ep^4*mtt^5*mWW^7*s*t^7 - 44106554*ep^5*mtt^5*mWW^7*s*t^7 - 24788312*ep^6*mtt^5*mWW^7*s*t^7 - 2900*mtt^4*mWW^8*s*t^7 - 9846*ep*mtt^4*mWW^8*s*t^7 + 295439*ep^2*mtt^4*mWW^8*s*t^7 + 2798360*ep^3*mtt^4*mWW^8*s*t^7 + 9958071*ep^4*mtt^4*mWW^8*s*t^7 + 15846636*ep^5*mtt^4*mWW^8*s*t^7 + 9316160*ep^6*mtt^4*mWW^8*s*t^7 - 1216*mtt^3*mWW^9*s*t^7 - 16606*ep*mtt^3*mWW^9*s*t^7 - 89463*ep^2*mtt^3*mWW^9*s*t^7 - 317610*ep^3*mtt^3*mWW^9*s*t^7 - 966113*ep^4*mtt^3*mWW^9*s*t^7 - 1835036*ep^5*mtt^3*mWW^9*s*t^7 - 1330656*ep^6*mtt^3*mWW^9*s*t^7 + 296*mtt^2*mWW^10*s*t^7 + 1412*ep*mtt^2*mWW^10*s*t^7 - 17724*ep^2*mtt^2*mWW^10*s*t^7 - 143428*ep^3*mtt^2*mWW^10*s*t^7 - 347896*ep^4*mtt^2*mWW^10*s*t^7 - 302856*ep^5*mtt^2*mWW^10*s*t^7 - 53664*ep^6*mtt^2*mWW^10*s*t^7 + 444*ep*mtt*mWW^11*s*t^7 + 6408*ep^2*mtt*mWW^11*s*t^7 + 33084*ep^3*mtt*mWW^11*s*t^7 + 75864*ep^4*mtt*mWW^11*s*t^7 + 77472*ep^5*mtt*mWW^11*s*t^7 + 27648*ep^6*mtt*mWW^11*s*t^7 - 1168*ep*mtt^11*s^2*t^7 - 19128*ep^2*mtt^11*s^2*t^7 - 105296*ep^3*mtt^11*s^2*t^7 - 250256*ep^4*mtt^11*s^2*t^7 - 268088*ep^5*mtt^11*s^2*t^7 - 106464*ep^6*mtt^11*s^2*t^7 - 1808*mtt^10*mWW*s^2*t^7 - 11808*ep*mtt^10*mWW*s^2*t^7 - 14760*ep^2*mtt^10*mWW*s^2*t^7 + 23674*ep^3*mtt^10*mWW*s^2*t^7 + 30752*ep^4*mtt^10*mWW*s^2*t^7 - 39610*ep^5*mtt^10*mWW*s^2*t^7 - 42600*ep^6*mtt^10*mWW*s^2*t^7 - 3856*mtt^9*mWW^2*s^2*t^7 - 21844*ep*mtt^9*mWW^2*s^2*t^7 + 165064*ep^2*mtt^9*mWW^2*s^2*t^7 + 1669569*ep^3*mtt^9*mWW^2*s^2*t^7 + 5072222*ep^4*mtt^9*mWW^2*s^2*t^7 + 6559653*ep^5*mtt^9*mWW^2*s^2*t^7 + 3105012*ep^6*mtt^9*mWW^2*s^2*t^7 + 28292*mtt^8*mWW^3*s^2*t^7 + 210688*ep*mtt^8*mWW^3*s^2*t^7 - 108493*ep^2*mtt^8*mWW^3*s^2*t^7 - 4878476*ep^3*mtt^8*mWW^3*s^2*t^7 - 16281473*ep^4*mtt^8*mWW^3*s^2*t^7 - 21571674*ep^5*mtt^8*mWW^3*s^2*t^7 - 10370904*ep^6*mtt^8*mWW^3*s^2*t^7 - 23068*mtt^7*mWW^4*s^2*t^7 - 155626*ep*mtt^7*mWW^4*s^2*t^7 + 256702*ep^2*mtt^7*mWW^4*s^2*t^7 + 4534141*ep^3*mtt^7*mWW^4*s^2*t^7 + 13796312*ep^4*mtt^7*mWW^4*s^2*t^7 + 17280911*ep^5*mtt^7*mWW^4*s^2*t^7 + 7977468*ep^6*mtt^7*mWW^4*s^2*t^7 - 44968*mtt^6*mWW^5*s^2*t^7 - 475954*ep*mtt^6*mWW^5*s^2*t^7 - 1197627*ep^2*mtt^6*mWW^5*s^2*t^7 + 3319652*ep^3*mtt^6*mWW^5*s^2*t^7 + 21118249*ep^4*mtt^6*mWW^5*s^2*t^7 + 35476408*ep^5*mtt^6*mWW^5*s^2*t^7 + 19875920*ep^6*mtt^6*mWW^5*s^2*t^7 + 85560*mtt^5*mWW^6*s^2*t^7 + 847416*ep*mtt^5*mWW^6*s^2*t^7 + 1340172*ep^2*mtt^5*mWW^6*s^2*t^7 - 11938621*ep^3*mtt^5*mWW^6*s^2*t^7 - 56010254*ep^4*mtt^5*mWW^6*s^2*t^7 - 88787653*ep^5*mtt^5*mWW^6*s^2*t^7 - 48842100*ep^6*mtt^5*mWW^6*s^2*t^7 - 48972*mtt^4*mWW^7*s^2*t^7 - 460092*ep*mtt^4*mWW^7*s^2*t^7 - 152267*ep^2*mtt^4*mWW^7*s^2*t^7 + 11723964*ep^3*mtt^4*mWW^7*s^2*t^7 + 49034809*ep^4*mtt^4*mWW^7*s^2*t^7 + 77181230*ep^5*mtt^4*mWW^7*s^2*t^7 + 42937128*ep^6*mtt^4*mWW^7*s^2*t^7 + 8180*mtt^3*mWW^8*s^2*t^7 + 54702*ep*mtt^3*mWW^8*s^2*t^7 - 408450*ep^2*mtt^3*mWW^8*s^2*t^7 - 5166441*ep^3*mtt^3*mWW^8*s^2*t^7 - 19152988*ep^4*mtt^3*mWW^8*s^2*t^7 - 29951527*ep^5*mtt^3*mWW^8*s^2*t^7 - 16937756*ep^6*mtt^3*mWW^8*s^2*t^7 + 640*mtt^2*mWW^9*s^2*t^7 + 12622*ep*mtt^2*mWW^9*s^2*t^7 + 123995*ep^2*mtt^2*mWW^9*s^2*t^7 + 745042*ep^3*mtt^2*mWW^9*s^2*t^7 + 2491775*ep^4*mtt^2*mWW^9*s^2*t^7 + 4004334*ep^5*mtt^2*mWW^9*s^2*t^7 + 2392392*ep^6*mtt^2*mWW^9*s^2*t^7 + 1064*ep*mtt*mWW^10*s^2*t^7 + 14792*ep^2*mtt*mWW^10*s^2*t^7 + 72792*ep^3*mtt*mWW^10*s^2*t^7 + 150852*ep^4*mtt*mWW^10*s^2*t^7 + 116016*ep^5*mtt*mWW^10*s^2*t^7 + 11904*ep^6*mtt*mWW^10*s^2*t^7 - 2512*ep*mtt^10*s^3*t^7 - 12968*ep^2*mtt^10*s^3*t^7 + 5752*ep^3*mtt^10*s^3*t^7 + 107248*ep^4*mtt^10*s^3*t^7 + 170000*ep^5*mtt^10*s^3*t^7 + 79680*ep^6*mtt^10*s^3*t^7 + 5328*mtt^9*mWW*s^3*t^7 + 20072*ep*mtt^9*mWW*s^3*t^7 - 78008*ep^2*mtt^9*mWW*s^3*t^7 - 395278*ep^3*mtt^9*mWW*s^3*t^7 - 402648*ep^4*mtt^9*mWW*s^3*t^7 + 114142*ep^5*mtt^9*mWW*s^3*t^7 + 228112*ep^6*mtt^9*mWW*s^3*t^7 + 8464*mtt^8*mWW^2*s^3*t^7 + 105800*ep*mtt^8*mWW^2*s^3*t^7 + 419488*ep^2*mtt^8*mWW^2*s^3*t^7 + 316460*ep^3*mtt^8*mWW^2*s^3*t^7 - 1649018*ep^4*mtt^8*mWW^2*s^3*t^7 - 3742542*ep^5*mtt^8*mWW^2*s^3*t^7 - 2252504*ep^6*mtt^8*mWW^2*s^3*t^7 - 62804*mtt^7*mWW^3*s^3*t^7 - 472784*ep*mtt^7*mWW^3*s^3*t^7 - 391191*ep^2*mtt^7*mWW^3*s^3*t^7 + 4777512*ep^3*mtt^7*mWW^3*s^3*t^7 + 14881009*ep^4*mtt^7*mWW^3*s^3*t^7 + 16185286*ep^5*mtt^7*mWW^3*s^3*t^7 + 6025320*ep^6*mtt^7*mWW^3*s^3*t^7 + 54700*mtt^6*mWW^4*s^3*t^7 + 316292*ep*mtt^6*mWW^4*s^3*t^7 - 916013*ep^2*mtt^6*mWW^4*s^3*t^7 - 10173662*ep^3*mtt^6*mWW^4*s^3*t^7 - 25682617*ep^4*mtt^6*mWW^4*s^3*t^7 - 25807208*ep^5*mtt^6*mWW^4*s^3*t^7 - 8819856*ep^6*mtt^6*mWW^4*s^3*t^7 + 50596*mtt^5*mWW^5*s^3*t^7 + 606360*ep*mtt^5*mWW^5*s^3*t^7 + 2450634*ep^2*mtt^5*mWW^5*s^3*t^7 + 3153390*ep^3*mtt^5*mWW^5*s^3*t^7 - 3178250*ep^4*mtt^5*mWW^5*s^3*t^7 - 11909530*ep^5*mtt^5*mWW^5*s^3*t^7 - 8509776*ep^6*mtt^5*mWW^5*s^3*t^7 - 93116*mtt^4*mWW^6*s^3*t^7 - 937488*ep*mtt^4*mWW^6*s^3*t^7 - 1947938*ep^2*mtt^4*mWW^6*s^3*t^7 + 8473600*ep^3*mtt^4*mWW^6*s^3*t^7 + 43620718*ep^4*mtt^4*mWW^6*s^3*t^7 + 68302680*ep^5*mtt^4*mWW^6*s^3*t^7 + 36777760*ep^6*mtt^4*mWW^6*s^3*t^7 + 41584*mtt^3*mWW^7*s^3*t^7 + 396200*ep*mtt^3*mWW^7*s^3*t^7 + 244117*ep^2*mtt^3*mWW^7*s^3*t^7 - 9126224*ep^3*mtt^3*mWW^7*s^3*t^7 - 38697605*ep^4*mtt^3*mWW^7*s^3*t^7 - 60248856*ep^5*mtt^3*mWW^7*s^3*t^7 - 32847552*ep^6*mtt^3*mWW^7*s^3*t^7 - 4752*mtt^2*mWW^8*s^3*t^7 - 28380*ep*mtt^2*mWW^8*s^3*t^7 + 289895*ep^2*mtt^2*mWW^8*s^3*t^7 + 3335922*ep^3*mtt^2*mWW^8*s^3*t^7 + 12113605*ep^4*mtt^2*mWW^8*s^3*t^7 + 18515094*ep^5*mtt^2*mWW^8*s^3*t^7 + 10159080*ep^6*mtt^2*mWW^8*s^3*t^7 - 3560*ep*mtt*mWW^9*s^3*t^7 - 58016*ep^2*mtt*mWW^9*s^3*t^7 - 367472*ep^3*mtt*mWW^9*s^3*t^7 - 1112442*ep^4*mtt*mWW^9*s^3*t^7 - 1579066*ep^5*mtt*mWW^9*s^3*t^7 - 840264*ep^6*mtt*mWW^9*s^3*t^7 + 8240*ep*mtt^9*s^4*t^7 + 67000*ep^2*mtt^9*s^4*t^7 + 182600*ep^3*mtt^9*s^4*t^7 + 207600*ep^4*mtt^9*s^4*t^7 + 88800*ep^5*mtt^9*s^4*t^7 + 5760*ep^6*mtt^9*s^4*t^7 - 8480*mtt^8*mWW*s^4*t^7 - 19696*ep*mtt^8*mWW*s^4*t^7 + 195674*ep^2*mtt^8*mWW*s^4*t^7 + 644952*ep^3*mtt^8*mWW*s^4*t^7 + 172350*ep^4*mtt^8*mWW*s^4*t^7 - 1028320*ep^5*mtt^8*mWW*s^4*t^7 - 794000*ep^6*mtt^8*mWW*s^4*t^7 - 9120*mtt^7*mWW^2*s^4*t^7 - 142264*ep*mtt^7*mWW^2*s^4*t^7 - 827604*ep^2*mtt^7*mWW^2*s^4*t^7 - 2220206*ep^3*mtt^7*mWW^2*s^4*t^7 - 2533008*ep^4*mtt^7*mWW^2*s^4*t^7 - 532230*ep^5*mtt^7*mWW^2*s^4*t^7 + 620328*ep^6*mtt^7*mWW^2*s^4*t^7 + 72060*mtt^6*mWW^3*s^4*t^7 + 511532*ep*mtt^6*mWW^3*s^4*t^7 + 516051*ep^2*mtt^6*mWW^3*s^4*t^7 - 2867364*ep^3*mtt^6*mWW^3*s^4*t^7 - 5911683*ep^4*mtt^6*mWW^3*s^4*t^7 - 900692*ep^5*mtt^6*mWW^3*s^4*t^7 + 2729904*ep^6*mtt^6*mWW^3*s^4*t^7 - 64388*mtt^5*mWW^4*s^4*t^7 - 392378*ep*mtt^5*mWW^4*s^4*t^7 + 670436*ep^2*mtt^5*mWW^4*s^4*t^7 + 9321543*ep^3*mtt^5*mWW^4*s^4*t^7 + 22693632*ep^4*mtt^5*mWW^4*s^4*t^7 + 20546311*ep^5*mtt^5*mWW^4*s^4*t^7 + 5543852*ep^6*mtt^5*mWW^4*s^4*t^7 - 19724*mtt^4*mWW^5*s^4*t^7 - 264226*ep*mtt^4*mWW^5*s^4*t^7 - 1397070*ep^2*mtt^4*mWW^5*s^4*t^7 - 4185844*ep^3*mtt^4*mWW^5*s^4*t^7 - 8311770*ep^4*mtt^4*mWW^5*s^4*t^7 - 9154646*ep^5*mtt^4*mWW^5*s^4*t^7 - 3825752*ep^6*mtt^4*mWW^5*s^4*t^7 + 40852*mtt^3*mWW^6*s^4*t^7 + 408594*ep*mtt^3*mWW^6*s^4*t^7 + 883414*ep^2*mtt^3*mWW^6*s^4*t^7 - 3184180*ep^3*mtt^3*mWW^6*s^4*t^7 - 16657594*ep^4*mtt^3*mWW^6*s^4*t^7 - 25324102*ep^5*mtt^3*mWW^6*s^4*t^7 - 13098984*ep^6*mtt^3*mWW^6*s^4*t^7 - 11200*mtt^2*mWW^7*s^4*t^7 - 101826*ep*mtt^2*mWW^7*s^4*t^7 + 9533*ep^2*mtt^2*mWW^7*s^4*t^7 + 2996568*ep^3*mtt^2*mWW^7*s^4*t^7 + 12334475*ep^4*mtt^2*mWW^7*s^4*t^7 + 19125202*ep^5*mtt^2*mWW^7*s^4*t^7 + 10350808*ep^6*mtt^2*mWW^7*s^4*t^7 - 8296*ep*mtt*mWW^8*s^4*t^7 - 122006*ep^2*mtt*mWW^8*s^4*t^7 - 700101*ep^3*mtt*mWW^8*s^4*t^7 - 1935182*ep^4*mtt*mWW^8*s^4*t^7 - 2533851*ep^5*mtt*mWW^8*s^4*t^7 - 1254444*ep^6*mtt*mWW^8*s^4*t^7 - 68*ep^2*mWW^9*s^4*t^7 - 608*ep^3*mWW^9*s^4*t^7 - 1860*ep^4*mWW^9*s^4*t^7 - 2312*ep^5*mWW^9*s^4*t^7 - 992*ep^6*mWW^9*s^4*t^7 - 9904*ep*mtt^8*s^5*t^7 - 83640*ep^2*mtt^8*s^5*t^7 - 244904*ep^3*mtt^8*s^5*t^7 - 319472*ep^4*mtt^8*s^5*t^7 - 186944*ep^5*mtt^8*s^5*t^7 - 39936*ep^6*mtt^8*s^5*t^7 + 7840*mtt^7*mWW*s^5*t^7 + 11352*ep*mtt^7*mWW*s^5*t^7 - 202162*ep^2*mtt^7*mWW*s^5*t^7 - 441176*ep^3*mtt^7*mWW*s^5*t^7 + 569218*ep^4*mtt^7*mWW*s^5*t^7 + 1960104*ep^5*mtt^7*mWW*s^5*t^7 + 1187664*ep^6*mtt^7*mWW*s^5*t^7 + 4320*mtt^6*mWW^2*s^5*t^7 + 86410*ep*mtt^6*mWW^2*s^5*t^7 + 607659*ep^2*mtt^6*mWW^2*s^5*t^7 + 2009012*ep^3*mtt^6*mWW^2*s^5*t^7 + 3186049*ep^4*mtt^6*mWW^2*s^5*t^7 + 2158342*ep^5*mtt^6*mWW^2*s^5*t^7 + 381912*ep^6*mtt^6*mWW^2*s^5*t^7 - 45048*mtt^5*mWW^3*s^5*t^7 - 299190*ep*mtt^5*mWW^3*s^5*t^7 - 279454*ep^2*mtt^5*mWW^3*s^5*t^7 + 1023650*ep^3*mtt^5*mWW^3*s^5*t^7 + 108132*ep^4*mtt^5*mWW^3*s^5*t^7 - 4921034*ep^5*mtt^5*mWW^3*s^5*t^7 - 4515584*ep^6*mtt^5*mWW^3*s^5*t^7 + 40360*mtt^4*mWW^4*s^5*t^7 + 270006*ep*mtt^4*mWW^4*s^5*t^7 - 128796*ep^2*mtt^4*mWW^4*s^5*t^7 - 4595672*ep^3*mtt^4*mWW^4*s^5*t^7 - 11982598*ep^4*mtt^4*mWW^4*s^5*t^7 - 11360332*ep^5*mtt^4*mWW^4*s^5*t^7 - 3337776*ep^6*mtt^4*mWW^4*s^5*t^7 - 2056*mtt^3*mWW^5*s^5*t^7 + 794*ep*mtt^3*mWW^5*s^5*t^7 + 284752*ep^2*mtt^3*mWW^5*s^5*t^7 + 2280216*ep^3*mtt^3*mWW^5*s^5*t^7 + 7445462*ep^4*mtt^3*mWW^5*s^5*t^7 + 10638376*ep^5*mtt^3*mWW^5*s^5*t^7 + 5484040*ep^6*mtt^3*mWW^5*s^5*t^7 - 5416*mtt^2*mWW^6*s^5*t^7 - 56152*ep*mtt^2*mWW^6*s^5*t^7 - 155799*ep^2*mtt^2*mWW^6*s^5*t^7 + 176700*ep^3*mtt^2*mWW^6*s^5*t^7 + 1522437*ep^4*mtt^2*mWW^6*s^5*t^7 + 2426414*ep^5*mtt^2*mWW^6*s^5*t^7 + 1230824*ep^6*mtt^2*mWW^6*s^5*t^7 - 3476*ep*mtt*mWW^7*s^5*t^7 - 43896*ep^2*mtt*mWW^7*s^5*t^7 - 214306*ep^3*mtt*mWW^7*s^5*t^7 - 505524*ep^4*mtt*mWW^7*s^5*t^7 - 576254*ep^5*mtt*mWW^7*s^5*t^7 - 254120*ep^6*mtt*mWW^7*s^5*t^7 - 104*ep^2*mWW^8*s^5*t^7 - 944*ep^3*mWW^8*s^5*t^7 - 2936*ep^4*mWW^8*s^5*t^7 - 3696*ep^5*mWW^8*s^5*t^7 - 1600*ep^6*mWW^8*s^5*t^7 + 6224*ep*mtt^7*s^6*t^7 + 51544*ep^2*mtt^7*s^6*t^7 + 145360*ep^3*mtt^7*s^6*t^7 + 176464*ep^4*mtt^7*s^6*t^7 + 88856*ep^5*mtt^7*s^6*t^7 + 13152*ep^6*mtt^7*s^6*t^7 - 4176*mtt^6*mWW*s^6*t^7 - 3712*ep*mtt^6*mWW*s^6*t^7 + 105636*ep^2*mtt^6*mWW*s^6*t^7 + 100970*ep^3*mtt^6*mWW*s^6*t^7 - 779260*ep^4*mtt^6*mWW*s^6*t^7 - 1642906*ep^5*mtt^6*mWW*s^6*t^7 - 884072*ep^6*mtt^6*mWW*s^6*t^7 + 176*mtt^5*mWW^2*s^6*t^7 - 20024*ep*mtt^5*mWW^2*s^6*t^7 - 212734*ep^2*mtt^5*mWW^2*s^6*t^7 - 844347*ep^3*mtt^5*mWW^2*s^6*t^7 - 1578976*ep^4*mtt^5*mWW^2*s^6*t^7 - 1388039*ep^5*mtt^5*mWW^2*s^6*t^7 - 457804*ep^6*mtt^5*mWW^2*s^6*t^7 + 14384*mtt^4*mWW^3*s^6*t^7 + 90020*ep*mtt^4*mWW^3*s^6*t^7 + 79796*ep^2*mtt^4*mWW^3*s^6*t^7 - 157476*ep^3*mtt^4*mWW^3*s^6*t^7 + 549958*ep^4*mtt^4*mWW^3*s^6*t^7 + 2154294*ep^5*mtt^4*mWW^3*s^6*t^7 + 1577544*ep^6*mtt^4*mWW^3*s^6*t^7 - 12592*mtt^3*mWW^4*s^6*t^7 - 91704*ep*mtt^3*mWW^4*s^6*t^7 - 23900*ep^2*mtt^3*mWW^4*s^6*t^7 + 1284674*ep^3*mtt^3*mWW^4*s^6*t^7 + 3766150*ep^4*mtt^3*mWW^4*s^6*t^7 + 3990540*ep^5*mtt^3*mWW^4*s^6*t^7 + 1416208*ep^6*mtt^3*mWW^4*s^6*t^7 + 2208*mtt^2*mWW^5*s^6*t^7 + 18052*ep*mtt^2*mWW^5*s^6*t^7 - 19284*ep^2*mtt^2*mWW^5*s^6*t^7 - 644030*ep^3*mtt^2*mWW^5*s^6*t^7 - 2484886*ep^4*mtt^2*mWW^5*s^6*t^7 - 3750036*ep^5*mtt^2*mWW^5*s^6*t^7 - 1997664*ep^6*mtt^2*mWW^5*s^6*t^7 + 1464*ep*mtt*mWW^6*s^6*t^7 + 21090*ep^2*mtt*mWW^6*s^6*t^7 + 118849*ep^3*mtt*mWW^6*s^6*t^7 + 322234*ep^4*mtt*mWW^6*s^6*t^7 + 413219*ep^5*mtt*mWW^6*s^6*t^7 + 200252*ep^6*mtt*mWW^6*s^6*t^7 - 4*ep^2*mWW^7*s^6*t^7 - 64*ep^3*mWW^7*s^6*t^7 - 292*ep^4*mWW^7*s^6*t^7 - 456*ep^5*mWW^7*s^6*t^7 - 224*ep^6*mWW^7*s^6*t^7 - 2032*ep*mtt^6*s^7*t^7 - 15992*ep^2*mtt^6*s^7*t^7 - 40504*ep^3*mtt^6*s^7*t^7 - 38064*ep^4*mtt^6*s^7*t^7 - 6192*ep^5*mtt^6*s^7*t^7 + 5184*ep^6*mtt^6*s^7*t^7 + 1168*mtt^5*mWW*s^7*t^7 + 632*ep*mtt^5*mWW*s^7*t^7 - 25796*ep^2*mtt^5*mWW*s^7*t^7 + 24498*ep^3*mtt^5*mWW*s^7*t^7 + 381908*ep^4*mtt^5*mWW*s^7*t^7 + 651870*ep^5*mtt^5*mWW*s^7*t^7 + 322960*ep^6*mtt^5*mWW*s^7*t^7 - 944*mtt^4*mWW^2*s^7*t^7 - 1616*ep*mtt^4*mWW^2*s^7*t^7 + 34644*ep^2*mtt^4*mWW^2*s^7*t^7 + 170604*ep^3*mtt^4*mWW^2*s^7*t^7 + 329966*ep^4*mtt^4*mWW^2*s^7*t^7 + 310910*ep^5*mtt^4*mWW^2*s^7*t^7 + 123336*ep^6*mtt^4*mWW^2*s^7*t^7 - 1616*mtt^3*mWW^3*s^7*t^7 - 8936*ep*mtt^3*mWW^3*s^7*t^7 - 9744*ep^2*mtt^3*mWW^3*s^7*t^7 - 36160*ep^3*mtt^3*mWW^3*s^7*t^7 - 208138*ep^4*mtt^3*mWW^3*s^7*t^7 - 348082*ep^5*mtt^3*mWW^3*s^7*t^7 - 176032*ep^6*mtt^3*mWW^3*s^7*t^7 + 1392*mtt^2*mWW^4*s^7*t^7 + 11288*ep*mtt^2*mWW^4*s^7*t^7 + 8980*ep^2*mtt^2*mWW^4*s^7*t^7 - 156828*ep^3*mtt^2*mWW^4*s^7*t^7 - 555998*ep^4*mtt^2*mWW^4*s^7*t^7 - 705742*ep^5*mtt^2*mWW^4*s^7*t^7 - 312664*ep^6*mtt^2*mWW^4*s^7*t^7 + 760*ep*mtt*mWW^5*s^7*t^7 + 8612*ep^2*mtt*mWW^5*s^7*t^7 + 37542*ep^3*mtt*mWW^5*s^7*t^7 + 78566*ep^4*mtt*mWW^5*s^7*t^7 + 79220*ep^5*mtt*mWW^5*s^7*t^7 + 30944*ep^6*mtt*mWW^5*s^7*t^7 + 32*ep^2*mWW^6*s^7*t^7 + 272*ep^3*mWW^6*s^7*t^7 + 784*ep^4*mWW^6*s^7*t^7 + 928*ep^5*mWW^6*s^7*t^7 + 384*ep^6*mWW^6*s^7*t^7 + 272*ep*mtt^5*s^8*t^7 + 1968*ep^2*mtt^5*s^8*t^7 + 3988*ep^3*mtt^5*s^8*t^7 + 1072*ep^4*mtt^5*s^8*t^7 - 3860*ep^5*mtt^5*s^8*t^7 - 2640*ep^6*mtt^5*s^8*t^7 - 128*mtt^4*mWW*s^8*t^7 - 48*ep*mtt^4*mWW*s^8*t^7 + 1912*ep^2*mtt^4*mWW*s^8*t^7 - 11600*ep^3*mtt^4*mWW*s^8*t^7 - 67152*ep^4*mtt^4*mWW*s^8*t^7 - 99272*ep^5*mtt^4*mWW*s^8*t^7 - 45552*ep^6*mtt^4*mWW*s^8*t^7 + 256*mtt^3*mWW^2*s^8*t^7 + 1008*ep*mtt^3*mWW^2*s^8*t^7 - 2536*ep^2*mtt^3*mWW^2*s^8*t^7 - 10904*ep^3*mtt^3*mWW^2*s^8*t^7 - 1152*ep^4*mtt^3*mWW^2*s^8*t^7 + 20336*ep^5*mtt^3*mWW^2*s^8*t^7 + 13872*ep^6*mtt^3*mWW^2*s^8*t^7 - 128*mtt^2*mWW^3*s^8*t^7 - 1168*ep*mtt^2*mWW^3*s^8*t^7 - 472*ep^2*mtt^2*mWW^3*s^8*t^7 + 22864*ep^3*mtt^2*mWW^3*s^8*t^7 + 76976*ep^4*mtt^2*mWW^3*s^8*t^7 + 92744*ep^5*mtt^2*mWW^3*s^8*t^7 + 38064*ep^6*mtt^2*mWW^3*s^8*t^7 - 64*ep*mtt*mWW^4*s^8*t^7 - 872*ep^2*mtt*mWW^4*s^8*t^7 - 4348*ep^3*mtt*mWW^4*s^8*t^7 - 9744*ep^4*mtt*mWW^4*s^8*t^7 - 9948*ep^5*mtt*mWW^4*s^8*t^7 - 3744*ep^6*mtt*mWW^4*s^8*t^7 + 544*ep*mtt^12*t^8 + 6472*ep^2*mtt^12*t^8 + 29180*ep^3*mtt^12*t^8 + 62324*ep^4*mtt^12*t^8 + 63624*ep^5*mtt^12*t^8 + 25056*ep^6*mtt^12*t^8 - 1408*ep*mtt^11*mWW*t^8 - 18224*ep^2*mtt^11*mWW*t^8 - 91726*ep^3*mtt^11*mWW*t^8 - 224008*ep^4*mtt^11*mWW*t^8 - 264482*ep^5*mtt^11*mWW*t^8 - 120712*ep^6*mtt^11*mWW*t^8 - 3012*ep*mtt^10*mWW^2*t^8 - 39526*ep^2*mtt^10*mWW^2*t^8 - 199064*ep^3*mtt^10*mWW^2*t^8 - 479338*ep^4*mtt^10*mWW^2*t^8 - 551972*ep^5*mtt^10*mWW^2*t^8 - 244208*ep^6*mtt^10*mWW^2*t^8 + 14672*ep*mtt^9*mWW^3*t^8 + 204564*ep^2*mtt^9*mWW^3*t^8 + 1105394*ep^3*mtt^9*mWW^3*t^8 + 2872924*ep^4*mtt^9*mWW^3*t^8 + 3563598*ep^5*mtt^9*mWW^3*t^8 + 1688568*ep^6*mtt^9*mWW^3*t^8 - 16780*ep*mtt^8*mWW^4*t^8 - 241970*ep^2*mtt^8*mWW^4*t^8 - 1354520*ep^3*mtt^8*mWW^4*t^8 - 3644302*ep^4*mtt^8*mWW^4*t^8 - 4662724*ep^5*mtt^8*mWW^4*t^8 - 2269744*ep^6*mtt^8*mWW^4*t^8 - 744*ep*mtt^7*mWW^5*t^8 - 15024*ep^2*mtt^7*mWW^5*t^8 - 97490*ep^3*mtt^7*mWW^5*t^8 - 270728*ep^4*mtt^7*mWW^5*t^8 - 330038*ep^5*mtt^7*mWW^5*t^8 - 143576*ep^6*mtt^7*mWW^5*t^8 + 15908*ep*mtt^6*mWW^6*t^8 + 248822*ep^2*mtt^6*mWW^6*t^8 + 1480056*ep^3*mtt^6*mWW^6*t^8 + 4153514*ep^4*mtt^6*mWW^6*t^8 + 5461028*ep^5*mtt^6*mWW^6*t^8 + 2702832*ep^6*mtt^6*mWW^6*t^8 - 12448*ep*mtt^5*mWW^7*t^8 - 197756*ep^2*mtt^5*mWW^7*t^8 - 1192746*ep^3*mtt^5*mWW^7*t^8 - 3392356*ep^4*mtt^5*mWW^7*t^8 - 4523142*ep^5*mtt^5*mWW^7*t^8 - 2271832*ep^6*mtt^5*mWW^7*t^8 + 3468*ep*mtt^4*mWW^8*t^8 + 55834*ep^2*mtt^4*mWW^8*t^8 + 340156*ep^3*mtt^4*mWW^8*t^8 + 977562*ep^4*mtt^4*mWW^8*t^8 + 1322428*ep^5*mtt^4*mWW^8*t^8 + 676432*ep^6*mtt^4*mWW^8*t^8 - 200*ep*mtt^3*mWW^9*t^8 - 3192*ep^2*mtt^3*mWW^9*t^8 - 19240*ep^3*mtt^3*mWW^9*t^8 - 55592*ep^4*mtt^3*mWW^9*t^8 - 78320*ep^5*mtt^3*mWW^9*t^8 - 42816*ep^6*mtt^3*mWW^9*t^8 - 2096*ep*mtt^11*s*t^8 - 25960*ep^2*mtt^11*s*t^8 - 121000*ep^3*mtt^11*s*t^8 - 264556*ep^4*mtt^11*s*t^8 - 274388*ep^5*mtt^11*s*t^8 - 109200*ep^6*mtt^11*s*t^8 - 544*mtt^10*mWW*s*t^8 + 648*ep*mtt^10*mWW*s*t^8 + 61650*ep^2*mtt^10*mWW*s*t^8 + 384148*ep^3*mtt^10*mWW*s*t^8 + 992888*ep^4*mtt^10*mWW*s*t^8 + 1181146*ep^5*mtt^10*mWW*s*t^8 + 533224*ep^6*mtt^10*mWW*s*t^8 + 864*mtt^9*mWW^2*s*t^8 + 14944*ep*mtt^9*mWW^2*s*t^8 + 107678*ep^2*mtt^9*mWW^2*s*t^8 + 396129*ep^3*mtt^9*mWW^2*s*t^8 + 758482*ep^4*mtt^9*mWW^2*s*t^8 + 709859*ep^5*mtt^9*mWW^2*s*t^8 + 254124*ep^6*mtt^9*mWW^2*s*t^8 + 3876*mtt^8*mWW^3*s*t^8 + 3228*ep*mtt^8*mWW^3*s*t^8 - 407711*ep^2*mtt^8*mWW^3*s*t^8 - 2972130*ep^3*mtt^8*mWW^3*s*t^8 - 8627733*ep^4*mtt^8*mWW^3*s*t^8 - 11283122*ep^5*mtt^8*mWW^3*s*t^8 - 5501688*ep^6*mtt^8*mWW^3*s*t^8 - 10796*mtt^7*mWW^4*s*t^8 - 69802*ep*mtt^7*mWW^4*s*t^8 + 349692*ep^2*mtt^7*mWW^4*s*t^8 + 4414741*ep^3*mtt^7*mWW^4*s*t^8 + 15033748*ep^4*mtt^7*mWW^4*s*t^8 + 21471249*ep^5*mtt^7*mWW^4*s*t^8 + 11110468*ep^6*mtt^7*mWW^4*s*t^8 + 5984*mtt^6*mWW^5*s*t^8 + 43986*ep*mtt^6*mWW^5*s*t^8 - 128457*ep^2*mtt^6*mWW^5*s*t^8 - 2168926*ep^3*mtt^6*mWW^5*s*t^8 - 7877479*ep^4*mtt^6*mWW^5*s*t^8 - 11732992*ep^5*mtt^6*mWW^5*s*t^8 - 6287376*ep^6*mtt^6*mWW^5*s*t^8 + 6728*mtt^5*mWW^6*s*t^8 + 73984*ep*mtt^5*mWW^6*s*t^8 + 126346*ep^2*mtt^5*mWW^6*s*t^8 - 1268945*ep^3*mtt^5*mWW^6*s*t^8 - 6282250*ep^4*mtt^5*mWW^6*s*t^8 - 10184019*ep^5*mtt^5*mWW^6*s*t^8 - 5575404*ep^6*mtt^5*mWW^6*s*t^8 - 9180*mtt^4*mWW^7*s*t^8 - 92480*ep*mtt^4*mWW^7*s*t^8 - 37641*ep^2*mtt^4*mWW^7*s*t^8 + 2564938*ep^3*mtt^4*mWW^7*s*t^8 + 11068557*ep^4*mtt^4*mWW^7*s*t^8 + 17500670*ep^5*mtt^4*mWW^7*s*t^8 + 9599656*ep^6*mtt^4*mWW^7*s*t^8 + 3268*mtt^3*mWW^8*s*t^8 + 25478*ep*mtt^3*mWW^8*s*t^8 - 110216*ep^2*mtt^3*mWW^8*s*t^8 - 1674209*ep^3*mtt^3*mWW^8*s*t^8 - 6137652*ep^4*mtt^3*mWW^8*s*t^8 - 9240997*ep^5*mtt^3*mWW^8*s*t^8 - 4991892*ep^6*mtt^3*mWW^8*s*t^8 - 200*mtt^2*mWW^9*s*t^8 + 2410*ep*mtt^2*mWW^9*s*t^8 + 69407*ep^2*mtt^2*mWW^9*s*t^8 + 474114*ep^3*mtt^2*mWW^9*s*t^8 + 1419383*ep^4*mtt^2*mWW^9*s*t^8 + 1970074*ep^5*mtt^2*mWW^9*s*t^8 + 1032312*ep^6*mtt^2*mWW^9*s*t^8 - 300*ep*mtt*mWW^10*s*t^8 - 4788*ep^2*mtt*mWW^10*s*t^8 - 28860*ep^3*mtt*mWW^10*s*t^8 - 83388*ep^4*mtt*mWW^10*s*t^8 - 117480*ep^5*mtt*mWW^10*s*t^8 - 64224*ep^6*mtt*mWW^10*s*t^8 + 1248*ep*mtt^10*s^2*t^8 + 25168*ep^2*mtt^10*s^2*t^8 + 153576*ep^3*mtt^10*s^2*t^8 + 390740*ep^4*mtt^10*s^2*t^8 + 443700*ep^5*mtt^10*s^2*t^8 + 186768*ep^6*mtt^10*s^2*t^8 + 3312*mtt^9*mWW*s^2*t^8 + 18112*ep*mtt^9*mWW*s^2*t^8 - 55952*ep^2*mtt^9*mWW*s^2*t^8 - 608578*ep^3*mtt^9*mWW*s^2*t^8 - 1661476*ep^4*mtt^9*mWW*s^2*t^8 - 1948658*ep^5*mtt^9*mWW*s^2*t^8 - 855560*ep^6*mtt^9*mWW*s^2*t^8 - 5456*mtt^8*mWW^2*s^2*t^8 - 32974*ep*mtt^8*mWW^2*s^2*t^8 + 17975*ep^2*mtt^8*mWW^2*s^2*t^8 + 443962*ep^3*mtt^8*mWW^2*s^2*t^8 + 915041*ep^4*mtt^8*mWW^2*s^2*t^8 + 561816*ep^5*mtt^8*mWW^2*s^2*t^8 + 976*ep^6*mtt^8*mWW^2*s^2*t^8 - 15404*mtt^7*mWW^3*s^2*t^8 - 135778*ep*mtt^7*mWW^3*s^2*t^8 - 129269*ep^2*mtt^7*mWW^3*s^2*t^8 + 2234452*ep^3*mtt^7*mWW^3*s^2*t^8 + 9261899*ep^4*mtt^7*mWW^3*s^2*t^8 + 13817076*ep^5*mtt^7*mWW^3*s^2*t^8 + 7233824*ep^6*mtt^7*mWW^3*s^2*t^8 + 42276*mtt^6*mWW^4*s^2*t^8 + 356490*ep*mtt^6*mWW^4*s^2*t^8 + 200005*ep^2*mtt^6*mWW^4*s^2*t^8 - 6302386*ep^3*mtt^6*mWW^4*s^2*t^8 - 23631445*ep^4*mtt^6*mWW^4*s^2*t^8 - 32931292*ep^5*mtt^6*mWW^4*s^2*t^8 - 16292768*ep^6*mtt^6*mWW^4*s^2*t^8 - 26472*mtt^5*mWW^5*s^2*t^8 - 189670*ep*mtt^5*mWW^5*s^2*t^8 + 364689*ep^2*mtt^5*mWW^5*s^2*t^8 + 6432548*ep^3*mtt^5*mWW^5*s^2*t^8 + 20250181*ep^4*mtt^5*mWW^5*s^2*t^8 + 25855304*ep^5*mtt^5*mWW^5*s^2*t^8 + 11948240*ep^6*mtt^5*mWW^5*s^2*t^8 - 7912*mtt^4*mWW^6*s^2*t^8 - 129386*ep*mtt^4*mWW^6*s^2*t^8 - 745663*ep^2*mtt^4*mWW^6*s^2*t^8 - 1672762*ep^3*mtt^4*mWW^6*s^2*t^8 - 403673*ep^4*mtt^4*mWW^6*s^2*t^8 + 3175320*ep^5*mtt^4*mWW^6*s^2*t^8 + 2909296*ep^6*mtt^4*mWW^6*s^2*t^8 + 12708*mtt^3*mWW^7*s^2*t^8 + 138306*ep*mtt^3*mWW^7*s^2*t^8 + 270669*ep^2*mtt^3*mWW^7*s^2*t^8 - 1880908*ep^3*mtt^3*mWW^7*s^2*t^8 - 9659451*ep^4*mtt^3*mWW^7*s^2*t^8 - 15814012*ep^5*mtt^3*mWW^7*s^2*t^8 - 8800832*ep^6*mtt^3*mWW^7*s^2*t^8 - 3052*mtt^2*mWW^8*s^2*t^8 - 22866*ep*mtt^2*mWW^8*s^2*t^8 + 107763*ep^2*mtt^2*mWW^8*s^2*t^8 + 1533834*ep^3*mtt^2*mWW^8*s^2*t^8 + 5484889*ep^4*mtt^2*mWW^8*s^2*t^8 + 8098104*ep^5*mtt^2*mWW^8*s^2*t^8 + 4298448*ep^6*mtt^2*mWW^8*s^2*t^8 - 3482*ep*mtt*mWW^9*s^2*t^8 - 55385*ep^2*mtt*mWW^9*s^2*t^8 - 333738*ep^3*mtt*mWW^9*s^2*t^8 - 946705*ep^4*mtt*mWW^9*s^2*t^8 - 1257358*ep^5*mtt*mWW^9*s^2*t^8 - 628392*ep^6*mtt*mWW^9*s^2*t^8 + 6352*ep*mtt^9*s^3*t^8 + 37840*ep^2*mtt^9*s^3*t^8 + 24012*ep^3*mtt^9*s^3*t^8 - 177876*ep^4*mtt^9*s^3*t^8 - 344904*ep^5*mtt^9*s^3*t^8 - 179424*ep^6*mtt^9*s^3*t^8 - 8256*mtt^8*mWW*s^3*t^8 - 52712*ep*mtt^8*mWW*s^3*t^8 - 29696*ep^2*mtt^8*mWW*s^3*t^8 + 400896*ep^3*mtt^8*mWW*s^3*t^8 + 1064160*ep^4*mtt^8*mWW*s^3*t^8 + 1063296*ep^5*mtt^8*mWW*s^3*t^8 + 397824*ep^6*mtt^8*mWW*s^3*t^8 + 13696*mtt^7*mWW^2*s^3*t^8 + 48770*ep*mtt^7*mWW^2*s^3*t^8 - 344337*ep^2*mtt^7*mWW^2*s^3*t^8 - 1889636*ep^3*mtt^7*mWW^2*s^3*t^8 - 2492657*ep^4*mtt^7*mWW^2*s^3*t^8 + 108364*ep^5*mtt^7*mWW^2*s^3*t^8 + 1355984*ep^6*mtt^7*mWW^2*s^3*t^8 + 22732*mtt^6*mWW^3*s^3*t^8 + 241214*ep*mtt^6*mWW^3*s^3*t^8 + 838561*ep^2*mtt^6*mWW^3*s^3*t^8 + 563160*ep^3*mtt^6*mWW^3*s^3*t^8 - 2932635*ep^4*mtt^6*mWW^3*s^3*t^8 - 6512468*ep^5*mtt^6*mWW^3*s^3*t^8 - 3954368*ep^6*mtt^6*mWW^3*s^3*t^8 - 61860*mtt^5*mWW^4*s^3*t^8 - 516026*ep*mtt^5*mWW^4*s^3*t^8 - 614885*ep^2*mtt^5*mWW^4*s^3*t^8 + 5174879*ep^3*mtt^5*mWW^4*s^3*t^8 + 18121101*ep^4*mtt^5*mWW^4*s^3*t^8 + 21304379*ep^5*mtt^5*mWW^4*s^3*t^8 + 8555452*ep^6*mtt^5*mWW^4*s^3*t^8 + 38372*mtt^4*mWW^5*s^3*t^8 + 290706*ep*mtt^4*mWW^5*s^3*t^8 - 205172*ep^2*mtt^4*mWW^5*s^3*t^8 - 6986692*ep^3*mtt^4*mWW^5*s^3*t^8 - 21646552*ep^4*mtt^4*mWW^5*s^3*t^8 - 25903842*ep^5*mtt^4*mWW^5*s^3*t^8 - 10920840*ep^6*mtt^4*mWW^5*s^3*t^8 - 1036*mtt^3*mWW^6*s^3*t^8 + 26156*ep*mtt^3*mWW^6*s^3*t^8 + 482523*ep^2*mtt^3*mWW^6*s^3*t^8 + 2775166*ep^3*mtt^3*mWW^6*s^3*t^8 + 7224603*ep^4*mtt^3*mWW^6*s^3*t^8 + 8556536*ep^5*mtt^3*mWW^6*s^3*t^8 + 3713472*ep^6*mtt^3*mWW^6*s^3*t^8 - 3648*mtt^2*mWW^7*s^3*t^8 - 40912*ep*mtt^2*mWW^7*s^3*t^8 - 112741*ep^2*mtt^2*mWW^7*s^3*t^8 + 229524*ep^3*mtt^2*mWW^7*s^3*t^8 + 1611211*ep^4*mtt^2*mWW^7*s^3*t^8 + 2695270*ep^5*mtt^2*mWW^7*s^3*t^8 + 1492488*ep^6*mtt^2*mWW^7*s^3*t^8 - 3548*ep*mtt*mWW^8*s^3*t^8 - 52093*ep^2*mtt*mWW^8*s^3*t^8 - 291309*ep^3*mtt*mWW^8*s^3*t^8 - 771355*ep^4*mtt*mWW^8*s^3*t^8 - 966631*ep^5*mtt*mWW^8*s^3*t^8 - 460588*ep^6*mtt*mWW^8*s^3*t^8 - 15200*ep*mtt^8*s^4*t^8 - 111160*ep^2*mtt^8*s^4*t^8 - 231300*ep^3*mtt^8*s^4*t^8 - 74940*ep^4*mtt^8*s^4*t^8 + 218920*ep^5*mtt^8*s^4*t^8 + 163680*ep^6*mtt^8*s^4*t^8 + 10784*mtt^7*mWW*s^4*t^8 + 66104*ep*mtt^7*mWW*s^4*t^8 + 83524*ep^2*mtt^7*mWW*s^4*t^8 + 9470*ep^3*mtt^7*mWW*s^4*t^8 + 337236*ep^4*mtt^7*mWW*s^4*t^8 + 861946*ep^5*mtt^7*mWW*s^4*t^8 + 522200*ep^6*mtt^7*mWW*s^4*t^8 - 17888*mtt^6*mWW^2*s^4*t^8 - 56838*ep*mtt^6*mWW^2*s^4*t^8 + 446527*ep^2*mtt^6*mWW^2*s^4*t^8 + 2066950*ep^3*mtt^6*mWW^2*s^4*t^8 + 1619203*ep^4*mtt^6*mWW^2*s^4*t^8 - 2549890*ep^5*mtt^6*mWW^2*s^4*t^8 - 2985336*ep^6*mtt^6*mWW^2*s^4*t^8 - 14036*mtt^5*mWW^3*s^4*t^8 - 158150*ep*mtt^5*mWW^3*s^4*t^8 - 711815*ep^2*mtt^5*mWW^3*s^4*t^8 - 1698990*ep^3*mtt^5*mWW^3*s^4*t^8 - 2290853*ep^4*mtt^5*mWW^3*s^4*t^8 - 1562328*ep^5*mtt^5*mWW^3*s^4*t^8 - 350768*ep^6*mtt^5*mWW^3*s^4*t^8 + 41212*mtt^4*mWW^4*s^4*t^8 + 329828*ep*mtt^4*mWW^4*s^4*t^8 + 410782*ep^2*mtt^4*mWW^4*s^4*t^8 - 2469954*ep^3*mtt^4*mWW^4*s^4*t^8 - 7321922*ep^4*mtt^4*mWW^4*s^4*t^8 - 6048710*ep^5*mtt^4*mWW^4*s^4*t^8 - 983448*ep^6*mtt^4*mWW^4*s^4*t^8 - 22684*mtt^3*mWW^5*s^4*t^8 - 183404*ep*mtt^3*mWW^5*s^4*t^8 - 28390*ep^2*mtt^3*mWW^5*s^4*t^8 + 3532528*ep^3*mtt^3*mWW^5*s^4*t^8 + 12066098*ep^4*mtt^3*mWW^5*s^4*t^8 + 15448680*ep^5*mtt^3*mWW^5*s^4*t^8 + 6954704*ep^6*mtt^3*mWW^5*s^4*t^8 + 2612*mtt^2*mWW^6*s^4*t^8 + 15666*ep*mtt^2*mWW^6*s^4*t^8 - 120493*ep^2*mtt^2*mWW^6*s^4*t^8 - 1399808*ep^3*mtt^2*mWW^6*s^4*t^8 - 4907749*ep^4*mtt^2*mWW^6*s^4*t^8 - 7185848*ep^5*mtt^2*mWW^6*s^4*t^8 - 3760816*ep^6*mtt^2*mWW^6*s^4*t^8 + 2058*ep*mtt*mWW^7*s^4*t^8 + 32001*ep^2*mtt*mWW^7*s^4*t^8 + 193848*ep^3*mtt*mWW^7*s^4*t^8 + 560503*ep^4*mtt*mWW^7*s^4*t^8 + 754302*ep^5*mtt*mWW^7*s^4*t^8 + 378152*ep^6*mtt*mWW^7*s^4*t^8 + 16*ep^2*mWW^8*s^4*t^8 + 136*ep^3*mWW^8*s^4*t^8 + 392*ep^4*mWW^8*s^4*t^8 + 464*ep^5*mWW^8*s^4*t^8 + 192*ep^6*mWW^8*s^4*t^8 + 15216*ep*mtt^7*s^5*t^8 + 109048*ep^2*mtt^7*s^5*t^8 + 214480*ep^3*mtt^7*s^5*t^8 + 33036*ep^4*mtt^7*s^5*t^8 - 260004*ep^5*mtt^7*s^5*t^8 - 176976*ep^6*mtt^7*s^5*t^8 - 7776*mtt^6*mWW*s^5*t^8 - 43440*ep*mtt^6*mWW*s^5*t^8 - 55530*ep^2*mtt^6*mWW*s^5*t^8 - 183372*ep^3*mtt^6*mWW*s^5*t^8 - 965196*ep^4*mtt^6*mWW*s^5*t^8 - 1633582*ep^5*mtt^6*mWW*s^5*t^8 - 857608*ep^6*mtt^6*mWW*s^5*t^8 + 13088*mtt^5*mWW^2*s^5*t^8 + 46950*ep*mtt^5*mWW^2*s^5*t^8 - 237105*ep^2*mtt^5*mWW^2*s^5*t^8 - 1063845*ep^3*mtt^5*mWW^2*s^5*t^8 - 371857*ep^4*mtt^5*mWW^2*s^5*t^8 + 2309901*ep^5*mtt^5*mWW^2*s^5*t^8 + 2120420*ep^6*mtt^5*mWW^2*s^5*t^8 + 1664*mtt^4*mWW^3*s^5*t^8 + 27606*ep*mtt^4*mWW^3*s^5*t^8 + 233174*ep^2*mtt^4*mWW^3*s^5*t^8 + 1067338*ep^3*mtt^4*mWW^3*s^5*t^8 + 2479816*ep^4*mtt^4*mWW^3*s^5*t^8 + 2742606*ep^5*mtt^4*mWW^3*s^5*t^8 + 1143992*ep^6*mtt^4*mWW^3*s^5*t^8 - 11488*mtt^3*mWW^4*s^5*t^8 - 87302*ep*mtt^3*mWW^4*s^5*t^8 - 106964*ep^2*mtt^3*mWW^4*s^5*t^8 + 503596*ep^3*mtt^3*mWW^4*s^5*t^8 + 1194954*ep^4*mtt^3*mWW^4*s^5*t^8 + 364672*ep^5*mtt^3*mWW^4*s^5*t^8 - 432144*ep^6*mtt^3*mWW^4*s^5*t^8 + 4512*mtt^2*mWW^5*s^5*t^8 + 38122*ep*mtt^2*mWW^5*s^5*t^8 + 20252*ep^2*mtt^2*mWW^5*s^5*t^8 - 728910*ep^3*mtt^2*mWW^5*s^5*t^8 - 2862916*ep^4*mtt^2*mWW^5*s^5*t^8 - 4162976*ep^5*mtt^2*mWW^5*s^5*t^8 - 2126480*ep^6*mtt^2*mWW^5*s^5*t^8 + 2944*ep*mtt*mWW^6*s^5*t^8 + 38245*ep^2*mtt*mWW^6*s^5*t^8 + 193737*ep^3*mtt*mWW^6*s^5*t^8 + 476531*ep^4*mtt*mWW^6*s^5*t^8 + 564599*ep^5*mtt*mWW^6*s^5*t^8 + 257244*ep^6*mtt*mWW^6*s^5*t^8 + 32*ep^2*mWW^7*s^5*t^8 + 272*ep^3*mWW^7*s^5*t^8 + 784*ep^4*mWW^7*s^5*t^8 + 928*ep^5*mWW^7*s^5*t^8 + 384*ep^6*mWW^7*s^5*t^8 - 7904*ep*mtt^6*s^6*t^8 - 52160*ep^2*mtt^6*s^6*t^8 - 75440*ep^3*mtt^6*s^6*t^8 + 78796*ep^4*mtt^6*s^6*t^8 + 240708*ep^5*mtt^6*s^6*t^8 + 133200*ep^6*mtt^6*s^6*t^8 + 2928*mtt^5*mWW*s^6*t^8 + 14952*ep*mtt^5*mWW*s^6*t^8 + 17308*ep^2*mtt^5*mWW*s^6*t^8 + 114226*ep^3*mtt^5*mWW*s^6*t^8 + 574288*ep^4*mtt^5*mWW*s^6*t^8 + 927410*ep^5*mtt^5*mWW*s^6*t^8 + 477016*ep^6*mtt^5*mWW*s^6*t^8 - 5200*mtt^4*mWW^2*s^6*t^8 - 22112*ep*mtt^4*mWW^2*s^6*t^8 + 52876*ep^2*mtt^4*mWW^2*s^6*t^8 + 280792*ep^3*mtt^4*mWW^2*s^6*t^8 + 80010*ep^4*mtt^4*mWW^2*s^6*t^8 - 615626*ep^5*mtt^4*mWW^2*s^6*t^8 - 532104*ep^6*mtt^4*mWW^2*s^6*t^8 + 1616*mtt^3*mWW^3*s^6*t^8 + 10840*ep*mtt^3*mWW^3*s^6*t^8 - 26744*ep^2*mtt^3*mWW^3*s^6*t^8 - 366512*ep^3*mtt^3*mWW^3*s^6*t^8 - 987518*ep^4*mtt^3*mWW^3*s^6*t^8 - 1043686*ep^5*mtt^3*mWW^3*s^6*t^8 - 381288*ep^6*mtt^3*mWW^3*s^6*t^8 + 656*mtt^2*mWW^4*s^6*t^8 + 3960*ep*mtt^2*mWW^4*s^6*t^8 + 7196*ep^2*mtt^2*mWW^4*s^6*t^8 + 46880*ep^3*mtt^2*mWW^4*s^6*t^8 + 267946*ep^4*mtt^2*mWW^4*s^6*t^8 + 517246*ep^5*mtt^2*mWW^4*s^6*t^8 + 317368*ep^6*mtt^2*mWW^4*s^6*t^8 + 296*ep*mtt*mWW^5*s^6*t^8 + 1924*ep^2*mtt*mWW^5*s^6*t^8 + 334*ep^3*mtt*mWW^5*s^6*t^8 - 19546*ep^4*mtt*mWW^5*s^6*t^8 - 42516*ep^5*mtt*mWW^5*s^6*t^8 - 26160*ep^6*mtt*mWW^5*s^6*t^8 + 16*ep^2*mWW^6*s^6*t^8 + 136*ep^3*mWW^6*s^6*t^8 + 392*ep^4*mWW^6*s^6*t^8 + 464*ep^5*mWW^6*s^6*t^8 + 192*ep^6*mWW^6*s^6*t^8 + 2032*ep*mtt^5*s^7*t^8 + 11552*ep^2*mtt^5*s^7*t^8 + 4684*ep^3*mtt^5*s^7*t^8 - 58700*ep^4*mtt^5*s^7*t^8 - 103040*ep^5*mtt^5*s^7*t^8 - 49728*ep^6*mtt^5*s^7*t^8 - 448*mtt^4*mWW*s^7*t^8 - 2384*ep*mtt^4*mWW*s^7*t^8 - 3688*ep^2*mtt^4*mWW*s^7*t^8 - 24456*ep^3*mtt^4*mWW*s^7*t^8 - 112028*ep^4*mtt^4*mWW*s^7*t^8 - 178556*ep^5*mtt^4*mWW*s^7*t^8 - 92640*ep^6*mtt^4*mWW*s^7*t^8 + 896*mtt^3*mWW^2*s^7*t^8 + 4208*ep*mtt^3*mWW^2*s^7*t^8 - 4248*ep^2*mtt^3*mWW^2*s^7*t^8 - 33832*ep^3*mtt^3*mWW^2*s^7*t^8 - 22892*ep^4*mtt^3*mWW^2*s^7*t^8 + 35156*ep^5*mtt^3*mWW^2*s^7*t^8 + 33312*ep^6*mtt^3*mWW^2*s^7*t^8 - 448*mtt^2*mWW^3*s^7*t^8 - 3632*ep*mtt^2*mWW^3*s^7*t^8 - 792*ep^2*mtt^2*mWW^3*s^7*t^8 + 67032*ep^3*mtt^2*mWW^3*s^7*t^8 + 223420*ep^4*mtt^2*mWW^3*s^7*t^8 + 277580*ep^5*mtt^2*mWW^3*s^7*t^8 + 121440*ep^6*mtt^2*mWW^3*s^7*t^8 - 224*ep*mtt*mWW^4*s^7*t^8 - 2824*ep^2*mtt*mWW^4*s^7*t^8 - 13428*ep^3*mtt*mWW^4*s^7*t^8 - 29800*ep^4*mtt*mWW^4*s^7*t^8 - 31140*ep^5*mtt*mWW^4*s^7*t^8 - 12384*ep^6*mtt*mWW^4*s^7*t^8 - 192*ep*mtt^4*s^8*t^8 - 800*ep^2*mtt^4*s^8*t^8 + 1808*ep^3*mtt^4*s^8*t^8 + 11176*ep^4*mtt^4*s^8*t^8 + 15384*ep^5*mtt^4*s^8*t^8 + 6624*ep^6*mtt^4*s^8*t^8 + 128*ep*mtt^3*mWW*s^8*t^8 + 608*ep^2*mtt^3*mWW*s^8*t^8 - 608*ep^3*mtt^3*mWW*s^8*t^8 - 5864*ep^4*mtt^3*mWW*s^8*t^8 - 8520*ep^5*mtt^3*mWW*s^8*t^8 - 3744*ep^6*mtt^3*mWW*s^8*t^8 + 64*ep*mtt^2*mWW^2*s^8*t^8 + 160*ep^2*mtt^2*mWW^2*s^8*t^8 - 1456*ep^3*mtt^2*mWW^2*s^8*t^8 - 5992*ep^4*mtt^2*mWW^2*s^8*t^8 - 7608*ep^5*mtt^2*mWW^2*s^8*t^8 - 3168*ep^6*mtt^2*mWW^2*s^8*t^8 + 32*ep^2*mtt*mWW^3*s^8*t^8 + 256*ep^3*mtt*mWW^3*s^8*t^8 + 680*ep^4*mtt*mWW^3*s^8*t^8 + 744*ep^5*mtt*mWW^3*s^8*t^8 + 288*ep^6*mtt*mWW^3*s^8*t^8 - 576*ep*mtt^11*t^9 - 6776*ep^2*mtt^11*t^9 - 30420*ep^3*mtt^11*t^9 - 65328*ep^4*mtt^11*t^9 - 67580*ep^5*mtt^11*t^9 - 27120*ep^6*mtt^11*t^9 + 2752*ep*mtt^10*mWW*t^9 + 35198*ep^2*mtt^10*mWW*t^9 + 174584*ep^3*mtt^10*mWW*t^9 + 419026*ep^4*mtt^10*mWW*t^9 + 485120*ep^5*mtt^10*mWW*t^9 + 216800*ep^6*mtt^10*mWW*t^9 - 3504*ep*mtt^9*mWW^2*t^9 - 48016*ep^2*mtt^9*mWW^2*t^9 - 256044*ep^3*mtt^9*mWW^2*t^9 - 659364*ep^4*mtt^9*mWW^2*t^9 - 812440*ep^5*mtt^9*mWW^2*t^9 - 382752*ep^6*mtt^9*mWW^2*t^9 - 3152*ep*mtt^8*mWW^3*t^9 - 43342*ep^2*mtt^8*mWW^3*t^9 - 228288*ep^3*mtt^8*mWW^3*t^9 - 571550*ep^4*mtt^8*mWW^3*t^9 - 676540*ep^5*mtt^8*mWW^3*t^9 - 303888*ep^6*mtt^8*mWW^3*t^9 + 12320*ep*mtt^7*mWW^4*t^9 + 179340*ep^2*mtt^7*mWW^4*t^9 + 1001060*ep^3*mtt^7*mWW^4*t^9 + 2655260*ep^4*mtt^7*mWW^4*t^9 + 3320700*ep^5*mtt^7*mWW^4*t^9 + 1571120*ep^6*mtt^7*mWW^4*t^9 - 11744*ep*mtt^6*mWW^5*t^9 - 176094*ep^2*mtt^6*mWW^5*t^9 - 1007400*ep^3*mtt^6*mWW^5*t^9 - 2725802*ep^4*mtt^6*mWW^5*t^9 - 3463320*ep^5*mtt^6*mWW^5*t^9 - 1659840*ep^6*mtt^6*mWW^5*t^9 + 3728*ep*mtt^5*mWW^6*t^9 + 56472*ep^2*mtt^5*mWW^6*t^9 + 324876*ep^3*mtt^5*mWW^6*t^9 + 881444*ep^4*mtt^5*mWW^6*t^9 + 1122480*ep^5*mtt^5*mWW^6*t^9 + 539520*ep^6*mtt^5*mWW^6*t^9 + 624*ep*mtt^4*mWW^7*t^9 + 10606*ep^2*mtt^4*mWW^7*t^9 + 67184*ep^3*mtt^4*mWW^7*t^9 + 196854*ep^4*mtt^4*mWW^7*t^9 + 264340*ep^5*mtt^4*mWW^7*t^9 + 131312*ep^6*mtt^4*mWW^7*t^9 - 448*ep*mtt^3*mWW^8*t^9 - 7388*ep^2*mtt^3*mWW^8*t^9 - 45552*ep^3*mtt^3*mWW^8*t^9 - 130540*ep^4*mtt^3*mWW^8*t^9 - 172760*ep^5*mtt^3*mWW^8*t^9 - 85152*ep^6*mtt^3*mWW^8*t^9 + 1872*ep*mtt^10*s*t^9 + 22760*ep^2*mtt^10*s*t^9 + 105216*ep^3*mtt^10*s*t^9 + 231132*ep^4*mtt^10*s*t^9 + 243188*ep^5*mtt^10*s*t^9 + 98832*ep^6*mtt^10*s*t^9 + 576*mtt^9*mWW*s*t^9 - 3240*ep*mtt^9*mWW*s*t^9 - 96684*ep^2*mtt^9*mWW*s*t^9 - 558518*ep^3*mtt^9*mWW*s*t^9 - 1410968*ep^4*mtt^9*mWW*s*t^9 - 1662562*ep^5*mtt^9*mWW*s*t^9 - 745864*ep^6*mtt^9*mWW*s*t^9 - 2176*mtt^8*mWW^2*s*t^9 - 9846*ep*mtt^8*mWW^2*s*t^9 + 103091*ep^2*mtt^8*mWW^2*s*t^9 + 931130*ep^3*mtt^8*mWW^2*s*t^9 + 2821193*ep^4*mtt^8*mWW^2*s*t^9 + 3732180*ep^5*mtt^8*mWW^2*s*t^9 + 1821248*ep^6*mtt^8*mWW^2*s*t^9 + 1328*mtt^7*mWW^3*s*t^9 + 14322*ep*mtt^7*mWW^3*s*t^9 + 37114*ep^2*mtt^7*mWW^3*s*t^9 - 114160*ep^3*mtt^7*mWW^3*s*t^9 - 755584*ep^4*mtt^7*mWW^3*s*t^9 - 1315000*ep^5*mtt^7*mWW^3*s*t^9 - 751840*ep^6*mtt^7*mWW^3*s*t^9 + 4480*mtt^6*mWW^4*s*t^9 + 32208*ep*mtt^6*mWW^4*s*t^9 - 100041*ep^2*mtt^6*mWW^4*s*t^9 - 1560064*ep^3*mtt^6*mWW^4*s*t^9 - 5377941*ep^4*mtt^6*mWW^4*s*t^9 - 7563870*ep^5*mtt^6*mWW^4*s*t^9 - 3811112*ep^6*mtt^6*mWW^4*s*t^9 - 7840*mtt^5*mWW^5*s*t^9 - 67236*ep*mtt^5*mWW^5*s*t^9 + 65502*ep^2*mtt^5*mWW^5*s*t^9 + 2346962*ep^3*mtt^5*mWW^5*s*t^9 + 8888422*ep^4*mtt^5*mWW^5*s*t^9 + 13073882*ep^5*mtt^5*mWW^5*s*t^9 + 6780808*ep^6*mtt^5*mWW^5*s*t^9 + 3904*mtt^4*mWW^6*s*t^9 + 29226*ep*mtt^4*mWW^6*s*t^9 - 109599*ep^2*mtt^4*mWW^6*s*t^9 - 1654694*ep^3*mtt^4*mWW^6*s*t^9 - 5805233*ep^4*mtt^4*mWW^6*s*t^9 - 8307448*ep^5*mtt^4*mWW^6*s*t^9 - 4252496*ep^6*mtt^4*mWW^6*s*t^9 + 176*mtt^3*mWW^7*s*t^9 + 8922*ep*mtt^3*mWW^7*s*t^9 + 102366*ep^2*mtt^3*mWW^7*s*t^9 + 492348*ep^3*mtt^3*mWW^7*s*t^9 + 1139636*ep^4*mtt^3*mWW^7*s*t^9 + 1263940*ep^5*mtt^3*mWW^7*s*t^9 + 541392*ep^6*mtt^3*mWW^7*s*t^9 - 448*mtt^2*mWW^8*s*t^9 - 5556*ep*mtt^2*mWW^8*s*t^9 - 13427*ep^2*mtt^2*mWW^8*s*t^9 + 80108*ep^3*mtt^2*mWW^8*s*t^9 + 465153*ep^4*mtt^2*mWW^8*s*t^9 + 794830*ep^5*mtt^2*mWW^8*s*t^9 + 446760*ep^6*mtt^2*mWW^8*s*t^9 - 672*ep*mtt*mWW^9*s*t^9 - 11082*ep^2*mtt*mWW^9*s*t^9 - 68328*ep^3*mtt*mWW^9*s*t^9 - 195810*ep^4*mtt*mWW^9*s*t^9 - 259140*ep^5*mtt*mWW^9*s*t^9 - 127728*ep^6*mtt*mWW^9*s*t^9 - 144*ep*mtt^9*s^2*t^9 - 12352*ep^2*mtt^9*s^2*t^9 - 99228*ep^3*mtt^9*s^2*t^9 - 287448*ep^4*mtt^9*s^2*t^9 - 355972*ep^5*mtt^9*s^2*t^9 - 160656*ep^6*mtt^9*s^2*t^9 - 2928*mtt^8*mWW*s^2*t^9 - 19136*ep*mtt^8*mWW*s^2*t^9 + 31904*ep^2*mtt^8*mWW*s^2*t^9 + 563898*ep^3*mtt^8*mWW*s^2*t^9 + 1783774*ep^4*mtt^8*mWW*s^2*t^9 + 2334664*ep^5*mtt^8*mWW*s^2*t^9 + 1118144*ep^6*mtt^8*mWW*s^2*t^9 + 10064*mtt^7*mWW^2*s^2*t^9 + 70954*ep*mtt^7*mWW^2*s^2*t^9 - 32417*ep^2*mtt^7*mWW^2*s^2*t^9 - 1449168*ep^3*mtt^7*mWW^2*s^2*t^9 - 4592943*ep^4*mtt^7*mWW^2*s^2*t^9 - 5776606*ep^5*mtt^7*mWW^2*s^2*t^9 - 2632584*ep^6*mtt^7*mWW^2*s^2*t^9 - 7408*mtt^6*mWW^3*s^2*t^9 - 42230*ep*mtt^6*mWW^3*s^2*t^9 + 161126*ep^2*mtt^6*mWW^3*s^2*t^9 + 1637878*ep^3*mtt^6*mWW^3*s^2*t^9 + 4122926*ep^4*mtt^6*mWW^3*s^2*t^9 + 4195044*ep^5*mtt^6*mWW^3*s^2*t^9 + 1488944*ep^6*mtt^6*mWW^3*s^2*t^9 - 9728*mtt^5*mWW^4*s^2*t^9 - 109876*ep*mtt^5*mWW^4*s^2*t^9 - 369327*ep^2*mtt^5*mWW^4*s^2*t^9 + 144776*ep^3*mtt^5*mWW^4*s^2*t^9 + 3281853*ep^4*mtt^5*mWW^4*s^2*t^9 + 6247074*ep^5*mtt^5*mWW^4*s^2*t^9 + 3624888*ep^6*mtt^5*mWW^4*s^2*t^9 + 16912*mtt^4*mWW^5*s^2*t^9 + 162644*ep*mtt^4*mWW^5*s^2*t^9 + 231972*ep^2*mtt^4*mWW^5*s^2*t^9 - 2230306*ep^3*mtt^4*mWW^5*s^2*t^9 - 9613982*ep^4*mtt^4*mWW^5*s^2*t^9 - 14001896*ep^5*mtt^4*mWW^5*s^2*t^9 - 7032384*ep^6*mtt^4*mWW^5*s^2*t^9 - 7760*mtt^3*mWW^6*s^2*t^9 - 64798*ep*mtt^3*mWW^6*s^2*t^9 + 70913*ep^2*mtt^3*mWW^6*s^2*t^9 + 2117528*ep^3*mtt^3*mWW^6*s^2*t^9 + 7405003*ep^4*mtt^3*mWW^6*s^2*t^9 + 10161166*ep^5*mtt^3*mWW^6*s^2*t^9 + 4964488*ep^6*mtt^3*mWW^6*s^2*t^9 + 848*mtt^2*mWW^7*s^2*t^9 + 1698*ep*mtt^2*mWW^7*s^2*t^9 - 96074*ep^2*mtt^2*mWW^7*s^2*t^9 - 771086*ep^3*mtt^2*mWW^7*s^2*t^9 - 2339278*ep^4*mtt^2*mWW^7*s^2*t^9 - 3115396*ep^5*mtt^2*mWW^7*s^2*t^9 - 1522352*ep^6*mtt^2*mWW^7*s^2*t^9 + 888*ep*mtt*mWW^8*s^2*t^9 + 14255*ep^2*mtt*mWW^8*s^2*t^9 + 85708*ep^3*mtt*mWW^8*s^2*t^9 + 240095*ep^4*mtt*mWW^8*s^2*t^9 + 311922*ep^5*mtt*mWW^8*s^2*t^9 + 151512*ep^6*mtt*mWW^8*s^2*t^9 - 7200*ep*mtt^8*s^3*t^9 - 45264*ep^2*mtt^8*s^3*t^9 - 42032*ep^3*mtt^8*s^3*t^9 + 180976*ep^4*mtt^8*s^3*t^9 + 398520*ep^5*mtt^8*s^3*t^9 + 223200*ep^6*mtt^8*s^3*t^9 + 5904*mtt^7*mWW*s^3*t^9 + 54592*ep*mtt^7*mWW*s^3*t^9 + 149396*ep^2*mtt^7*mWW*s^3*t^9 - 66506*ep^3*mtt^7*mWW*s^3*t^9 - 1093522*ep^4*mtt^7*mWW*s^3*t^9 - 1945752*ep^5*mtt^7*mWW*s^3*t^9 - 1091552*ep^6*mtt^7*mWW*s^3*t^9 - 18096*mtt^6*mWW^2*s^3*t^9 - 126778*ep*mtt^6*mWW^2*s^3*t^9 - 66855*ep^2*mtt^6*mWW^2*s^3*t^9 + 1279304*ep^3*mtt^6*mWW^2*s^3*t^9 + 3436099*ep^4*mtt^6*mWW^2*s^3*t^9 + 3135714*ep^5*mtt^6*mWW^2*s^3*t^9 + 870072*ep^6*mtt^6*mWW^2*s^3*t^9 + 14256*mtt^5*mWW^3*s^3*t^9 + 79318*ep*mtt^5*mWW^3*s^3*t^9 - 253162*ep^2*mtt^5*mWW^3*s^3*t^9 - 2414336*ep^3*mtt^5*mWW^3*s^3*t^9 - 5025402*ep^4*mtt^5*mWW^3*s^3*t^9 - 3487926*ep^5*mtt^5*mWW^3*s^3*t^9 - 347448*ep^6*mtt^5*mWW^3*s^3*t^9 + 5408*mtt^4*mWW^4*s^3*t^9 + 71546*ep*mtt^4*mWW^4*s^3*t^9 + 385790*ep^2*mtt^4*mWW^4*s^3*t^9 + 1029378*ep^3*mtt^4*mWW^4*s^3*t^9 + 1258748*ep^4*mtt^4*mWW^4*s^3*t^9 + 466122*ep^5*mtt^4*mWW^4*s^3*t^9 - 132952*ep^6*mtt^4*mWW^4*s^3*t^9 - 10720*mtt^3*mWW^5*s^3*t^9 - 100726*ep*mtt^3*mWW^5*s^3*t^9 - 176804*ep^2*mtt^3*mWW^5*s^3*t^9 + 892140*ep^3*mtt^3*mWW^5*s^3*t^9 + 3827876*ep^4*mtt^3*mWW^5*s^3*t^9 + 5108514*ep^5*mtt^3*mWW^5*s^3*t^9 + 2313000*ep^6*mtt^3*mWW^5*s^3*t^9 + 3248*mtt^2*mWW^6*s^3*t^9 + 26280*ep*mtt^2*mWW^6*s^3*t^9 - 36367*ep^2*mtt^2*mWW^6*s^3*t^9 - 918330*ep^3*mtt^2*mWW^6*s^3*t^9 - 3216583*ep^4*mtt^2*mWW^6*s^3*t^9 - 4457388*ep^5*mtt^2*mWW^6*s^3*t^9 - 2200800*ep^6*mtt^2*mWW^6*s^3*t^9 + 2968*ep*mtt*mWW^7*s^3*t^9 + 43266*ep^2*mtt*mWW^7*s^3*t^9 + 240382*ep^3*mtt*mWW^7*s^3*t^9 + 631808*ep^4*mtt*mWW^7*s^3*t^9 + 782196*ep^5*mtt*mWW^7*s^3*t^9 + 366480*ep^6*mtt*mWW^7*s^3*t^9 + 12960*ep*mtt^7*s^4*t^9 + 86536*ep^2*mtt^7*s^4*t^9 + 120788*ep^3*mtt^7*s^4*t^9 - 185584*ep^4*mtt^7*s^4*t^9 - 532820*ep^5*mtt^7*s^4*t^9 - 313680*ep^6*mtt^7*s^4*t^9 - 5904*mtt^6*mWW*s^4*t^9 - 58224*ep*mtt^6*mWW*s^4*t^9 - 202694*ep^2*mtt^6*mWW*s^4*t^9 - 216106*ep^3*mtt^6*mWW*s^4*t^9 + 420892*ep^4*mtt^6*mWW*s^4*t^9 + 1208428*ep^5*mtt^6*mWW*s^4*t^9 + 787408*ep^6*mtt^6*mWW*s^4*t^9 + 15856*mtt^5*mWW^2*s^4*t^9 + 104750*ep*mtt^5*mWW^2*s^4*t^9 + 63373*ep^2*mtt^5*mWW^2*s^4*t^9 - 700044*ep^3*mtt^5*mWW^2*s^4*t^9 - 1200485*ep^4*mtt^5*mWW^2*s^4*t^9 + 70370*ep^5*mtt^5*mWW^2*s^4*t^9 + 739000*ep^6*mtt^5*mWW^2*s^4*t^9 - 12416*mtt^4*mWW^3*s^4*t^9 - 77010*ep*mtt^4*mWW^3*s^4*t^9 + 107212*ep^2*mtt^4*mWW^3*s^4*t^9 + 1565612*ep^3*mtt^4*mWW^3*s^4*t^9 + 3348670*ep^4*mtt^4*mWW^3*s^4*t^9 + 2274068*ep^5*mtt^4*mWW^3*s^4*t^9 + 173104*ep^6*mtt^4*mWW^3*s^4*t^9 + 880*mtt^3*mWW^4*s^4*t^9 + 2626*ep*mtt^3*mWW^4*s^4*t^9 - 99138*ep^2*mtt^3*mWW^4*s^4*t^9 - 837960*ep^3*mtt^3*mWW^4*s^4*t^9 - 2576252*ep^4*mtt^3*mWW^4*s^4*t^9 - 3446932*ep^5*mtt^3*mWW^4*s^4*t^9 - 1690064*ep^6*mtt^3*mWW^4*s^4*t^9 + 1584*mtt^2*mWW^5*s^4*t^9 + 13866*ep*mtt^2*mWW^5*s^4*t^9 + 33114*ep^2*mtt^2*mWW^5*s^4*t^9 + 21206*ep^3*mtt^2*mWW^5*s^4*t^9 + 113254*ep^4*mtt^2*mWW^5*s^4*t^9 + 372288*ep^5*mtt^2*mWW^5*s^4*t^9 + 295168*ep^6*mtt^2*mWW^5*s^4*t^9 + 1032*ep*mtt*mWW^6*s^4*t^9 + 11597*ep^2*mtt*mWW^6*s^4*t^9 + 46504*ep^3*mtt*mWW^6*s^4*t^9 + 79505*ep^4*mtt*mWW^6*s^4*t^9 + 54598*ep^5*mtt*mWW^6*s^4*t^9 + 9064*ep^6*mtt*mWW^6*s^4*t^9 - 10224*ep*mtt^6*s^5*t^9 - 63608*ep^2*mtt^6*s^5*t^9 - 57312*ep^3*mtt^6*s^5*t^9 + 250284*ep^4*mtt^6*s^5*t^9 + 538420*ep^5*mtt^6*s^5*t^9 + 295440*ep^6*mtt^6*s^5*t^9 + 2928*mtt^5*mWW*s^5*t^9 + 29288*ep*mtt^5*mWW*s^5*t^9 + 103768*ep^2*mtt^5*mWW*s^5*t^9 + 119880*ep^3*mtt^5*mWW*s^5*t^9 - 174310*ep^4*mtt^5*mWW*s^5*t^9 - 546502*ep^5*mtt^5*mWW*s^5*t^9 - 359192*ep^6*mtt^5*mWW*s^5*t^9 - 6800*mtt^4*mWW^2*s^5*t^9 - 42536*ep*mtt^4*mWW^2*s^5*t^9 - 23328*ep^2*mtt^4*mWW^2*s^5*t^9 + 235190*ep^3*mtt^4*mWW^2*s^5*t^9 + 295136*ep^4*mtt^4*mWW^2*s^5*t^9 - 254982*ep^5*mtt^4*mWW^2*s^5*t^9 - 380280*ep^6*mtt^4*mWW^2*s^5*t^9 + 4816*mtt^3*mWW^3*s^5*t^9 + 32704*ep*mtt^3*mWW^3*s^5*t^9 - 10252*ep^2*mtt^3*mWW^3*s^5*t^9 - 515346*ep^3*mtt^3*mWW^3*s^5*t^9 - 1315952*ep^4*mtt^3*mWW^3*s^5*t^9 - 1208210*ep^5*mtt^3*mWW^3*s^5*t^9 - 345320*ep^6*mtt^3*mWW^3*s^5*t^9 - 944*mtt^2*mWW^4*s^5*t^9 - 8568*ep*mtt^2*mWW^4*s^5*t^9 + 3120*ep^2*mtt^2*mWW^4*s^5*t^9 + 272258*ep^3*mtt^2*mWW^4*s^5*t^9 + 1091836*ep^4*mtt^2*mWW^4*s^5*t^9 + 1657674*ep^5*mtt^2*mWW^4*s^5*t^9 + 878664*ep^6*mtt^2*mWW^4*s^5*t^9 - 664*ep*mtt*mWW^5*s^5*t^9 - 9700*ep^2*mtt*mWW^5*s^5*t^9 - 54670*ep^3*mtt*mWW^5*s^5*t^9 - 146994*ep^4*mtt*mWW^5*s^5*t^9 - 186400*ep^5*mtt*mWW^5*s^5*t^9 - 89312*ep^6*mtt*mWW^5*s^5*t^9 + 3888*ep*mtt^5*s^6*t^9 + 21296*ep^2*mtt^5*s^6*t^9 - 1828*ep^3*mtt^5*s^6*t^9 - 159976*ep^4*mtt^5*s^6*t^9 - 278668*ep^5*mtt^5*s^6*t^9 - 142512*ep^6*mtt^5*s^6*t^9 - 576*mtt^4*mWW*s^6*t^9 - 6416*ep*mtt^4*mWW*s^6*t^9 - 22840*ep^2*mtt^4*mWW*s^6*t^9 - 15888*ep^3*mtt^4*mWW*s^6*t^9 + 73788*ep^4*mtt^4*mWW*s^6*t^9 + 156940*ep^5*mtt^4*mWW*s^6*t^9 + 89232*ep^6*mtt^4*mWW*s^6*t^9 + 1152*mtt^3*mWW^2*s^6*t^9 + 6768*ep*mtt^3*mWW^2*s^6*t^9 + 3608*ep^2*mtt^3*mWW^2*s^6*t^9 - 36096*ep^3*mtt^3*mWW^2*s^6*t^9 - 80108*ep^4*mtt^3*mWW^2*s^6*t^9 - 66972*ep^5*mtt^3*mWW^2*s^6*t^9 - 22032*ep^6*mtt^3*mWW^2*s^6*t^9 - 576*mtt^2*mWW^3*s^6*t^9 - 3952*ep*mtt^2*mWW^3*s^6*t^9 + 1208*ep^2*mtt^2*mWW^3*s^6*t^9 + 67840*ep^3*mtt^2*mWW^3*s^6*t^9 + 194628*ep^4*mtt^2*mWW^3*s^6*t^9 + 215876*ep^5*mtt^2*mWW^3*s^6*t^9 + 85296*ep^6*mtt^2*mWW^3*s^6*t^9 - 288*ep*mtt*mWW^4*s^6*t^9 - 3272*ep^2*mtt*mWW^4*s^6*t^9 - 14028*ep^3*mtt*mWW^4*s^6*t^9 - 28332*ep^4*mtt*mWW^4*s^6*t^9 - 27176*ep^5*mtt*mWW^4*s^6*t^9 - 9984*ep^6*mtt*mWW^4*s^6*t^9 - 576*ep*mtt^4*s^7*t^9 - 2592*ep^2*mtt^4*s^7*t^9 + 4816*ep^3*mtt^4*s^7*t^9 + 35944*ep^4*mtt^4*s^7*t^9 + 54912*ep^5*mtt^4*s^7*t^9 + 26496*ep^6*mtt^4*s^7*t^9 + 384*ep*mtt^3*mWW*s^7*t^9 + 1952*ep^2*mtt^3*mWW*s^7*t^9 - 1344*ep^3*mtt^3*mWW*s^7*t^9 - 18680*ep^4*mtt^3*mWW*s^7*t^9 - 30336*ep^5*mtt^3*mWW*s^7*t^9 - 14976*ep^6*mtt^3*mWW*s^7*t^9 + 192*ep*mtt^2*mWW^2*s^7*t^9 + 544*ep^2*mtt^2*mWW^2*s^7*t^9 - 4272*ep^3*mtt^2*mWW^2*s^7*t^9 - 19528*ep^4*mtt^2*mWW^2*s^7*t^9 - 27264*ep^5*mtt^2*mWW^2*s^7*t^9 - 12672*ep^6*mtt^2*mWW^2*s^7*t^9 + 96*ep^2*mtt*mWW^3*s^7*t^9 + 800*ep^3*mtt*mWW^3*s^7*t^9 + 2264*ep^4*mtt*mWW^3*s^7*t^9 + 2688*ep^5*mtt*mWW^3*s^7*t^9 + 1152*ep^6*mtt*mWW^3*s^7*t^9 + 304*ep*mtt^10*t^10 + 3536*ep^2*mtt^10*t^10 + 15764*ep^3*mtt^10*t^10 + 33836*ep^4*mtt^10*t^10 + 35152*ep^5*mtt^10*t^10 + 14208*ep^6*mtt^10*t^10 - 1856*ep*mtt^9*mWW*t^10 - 23592*ep^2*mtt^9*mWW*t^10 - 116116*ep^3*mtt^9*mWW*t^10 - 276124*ep^4*mtt^9*mWW*t^10 - 316336*ep^5*mtt^9*mWW*t^10 - 139776*ep^6*mtt^9*mWW*t^10 + 4304*ep*mtt^8*mWW^2*t^10 + 58312*ep^2*mtt^8*mWW^2*t^10 + 305128*ep^3*mtt^8*mWW^2*t^10 + 766360*ep^4*mtt^8*mWW^2*t^10 + 918848*ep^5*mtt^8*mWW^2*t^10 + 421248*ep^6*mtt^8*mWW^2*t^10 - 4320*ep*mtt^7*mWW^3*t^10 - 61440*ep^2*mtt^7*mWW^3*t^10 - 335640*ep^3*mtt^7*mWW^3*t^10 - 874200*ep^4*mtt^7*mWW^3*t^10 - 1079520*ep^5*mtt^7*mWW^3*t^10 - 506880*ep^6*mtt^7*mWW^3*t^10 + 720*ep*mtt^6*mWW^4*t^10 + 10720*ep^2*mtt^6*mWW^4*t^10 + 61860*ep^3*mtt^6*mWW^4*t^10 + 171420*ep^4*mtt^6*mWW^4*t^10 + 226000*ep^5*mtt^6*mWW^4*t^10 + 113280*ep^6*mtt^6*mWW^4*t^10 + 2176*ep*mtt^5*mWW^5*t^10 + 32984*ep^2*mtt^5*mWW^5*t^10 + 187676*ep^3*mtt^5*mWW^5*t^10 + 498644*ep^4*mtt^5*mWW^5*t^10 + 617488*ep^5*mtt^5*mWW^5*t^10 + 287232*ep^6*mtt^5*mWW^5*t^10 - 1744*ep*mtt^4*mWW^6*t^10 - 27128*ep^2*mtt^4*mWW^6*t^10 - 157664*ep^3*mtt^4*mWW^6*t^10 - 426656*ep^4*mtt^4*mWW^6*t^10 - 537184*ep^5*mtt^4*mWW^6*t^10 - 253824*ep^6*mtt^4*mWW^6*t^10 + 416*ep*mtt^3*mWW^7*t^10 + 6608*ep^2*mtt^3*mWW^7*t^10 + 38992*ep^3*mtt^3*mWW^7*t^10 + 106720*ep^4*mtt^3*mWW^7*t^10 + 135552*ep^5*mtt^3*mWW^7*t^10 + 64512*ep^6*mtt^3*mWW^7*t^10 - 800*ep*mtt^9*s*t^10 - 9504*ep^2*mtt^9*s*t^10 - 43256*ep^3*mtt^9*s*t^10 - 94536*ep^4*mtt^9*s*t^10 - 99704*ep^5*mtt^9*s*t^10 - 40800*ep^6*mtt^9*s*t^10 - 304*mtt^8*mWW*s*t^10 + 1672*ep*mtt^8*mWW*s*t^10 + 49124*ep^2*mtt^8*mWW*s*t^10 + 279606*ep^3*mtt^8*mWW*s*t^10 + 698430*ep^4*mtt^8*mWW*s*t^10 + 815280*ep^5*mtt^8*mWW*s*t^10 + 362592*ep^6*mtt^8*mWW*s*t^10 + 1552*mtt^7*mWW^2*s*t^10 + 5896*ep*mtt^7*mWW^2*s*t^10 - 85780*ep^2*mtt^7*mWW^2*s*t^10 - 709574*ep^3*mtt^7*mWW^2*s*t^10 - 2073890*ep^4*mtt^7*mWW^2*s*t^10 - 2670760*ep^5*mtt^7*mWW^2*s*t^10 - 1273344*ep^6*mtt^7*mWW^2*s*t^10 - 2752*mtt^6*mWW^3*s*t^10 - 18648*ep*mtt^6*mWW^3*s*t^10 + 66308*ep^2*mtt^6*mWW^3*s*t^10 + 928556*ep^3*mtt^6*mWW^3*s*t^10 + 3102828*ep^4*mtt^6*mWW^3*s*t^10 + 4288976*ep^5*mtt^6*mWW^3*s*t^10 + 2140032*ep^6*mtt^6*mWW^3*s*t^10 + 1568*mtt^5*mWW^4*s*t^10 + 10816*ep*mtt^5*mWW^4*s*t^10 - 47360*ep^2*mtt^5*mWW^4*s*t^10 - 638156*ep^3*mtt^5*mWW^4*s*t^10 - 2172172*ep^4*mtt^5*mWW^4*s*t^10 - 3060936*ep^5*mtt^5*mWW^4*s*t^10 - 1553760*ep^6*mtt^5*mWW^4*s*t^10 + 848*mtt^4*mWW^5*s*t^10 + 11576*ep*mtt^4*mWW^5*s*t^10 + 54844*ep^2*mtt^4*mWW^5*s*t^10 + 94670*ep^3*mtt^4*mWW^5*s*t^10 - 12826*ep^4*mtt^4*mWW^5*s*t^10 - 182192*ep^5*mtt^4*mWW^5*s*t^10 - 124320*ep^6*mtt^4*mWW^5*s*t^10 - 1328*mtt^3*mWW^6*s*t^10 - 14296*ep*mtt^3*mWW^6*s*t^10 - 22244*ep^2*mtt^3*mWW^6*s*t^10 + 242418*ep^3*mtt^3*mWW^6*s*t^10 + 1131558*ep^4*mtt^3*mWW^6*s*t^10 + 1754664*ep^5*mtt^3*mWW^6*s*t^10 + 923328*ep^6*mtt^3*mWW^6*s*t^10 + 416*mtt^2*mWW^7*s*t^10 + 3160*ep*mtt^2*mWW^7*s*t^10 - 15300*ep^2*mtt^2*mWW^7*s*t^10 - 212752*ep^3*mtt^2*mWW^7*s*t^10 - 739472*ep^4*mtt^2*mWW^7*s*t^10 - 1048656*ep^5*mtt^2*mWW^7*s*t^10 - 530496*ep^6*mtt^2*mWW^7*s*t^10 + 624*ep*mtt*mWW^8*s*t^10 + 9912*ep^2*mtt*mWW^8*s*t^10 + 58488*ep^3*mtt*mWW^8*s*t^10 + 160080*ep^4*mtt*mWW^8*s*t^10 + 203328*ep^5*mtt*mWW^8*s*t^10 + 96768*ep^6*mtt*mWW^8*s*t^10 - 464*ep*mtt^8*s^2*t^10 + 224*ep^2*mtt^8*s^2*t^10 + 25436*ep^3*mtt^8*s^2*t^10 + 99572*ep^4*mtt^8*s^2*t^10 + 141952*ep^5*mtt^8*s^2*t^10 + 70080*ep^6*mtt^8*s^2*t^10 + 1232*mtt^7*mWW*s^2*t^10 + 11032*ep*mtt^7*mWW*s^2*t^10 + 14156*ep^2*mtt^7*mWW*s^2*t^10 - 161346*ep^3*mtt^7*mWW*s^2*t^10 - 722914*ep^4*mtt^7*mWW*s^2*t^10 - 1114780*ep^5*mtt^7*mWW*s^2*t^10 - 592080*ep^6*mtt^7*mWW*s^2*t^10 - 5360*mtt^6*mWW^2*s^2*t^10 - 45560*ep*mtt^6*mWW^2*s^2*t^10 - 54748*ep^2*mtt^6*mWW^2*s^2*t^10 + 580086*ep^3*mtt^6*mWW^2*s^2*t^10 + 2422978*ep^4*mtt^6*mWW^2*s^2*t^10 + 3529548*ep^5*mtt^6*mWW^2*s^2*t^10 + 1792656*ep^6*mtt^6*mWW^2*s^2*t^10 + 8224*mtt^5*mWW^3*s^2*t^10 + 68376*ep*mtt^5*mWW^3*s^2*t^10 + 38572*ep^2*mtt^5*mWW^3*s^2*t^10 - 1140040*ep^3*mtt^5*mWW^3*s^2*t^10 - 4119776*ep^4*mtt^5*mWW^3*s^2*t^10 - 5503520*ep^5*mtt^5*mWW^3*s^2*t^10 - 2603136*ep^6*mtt^5*mWW^3*s^2*t^10 - 4832*mtt^4*mWW^4*s^2*t^10 - 35664*ep*mtt^4*mWW^4*s^2*t^10 + 60368*ep^2*mtt^4*mWW^4*s^2*t^10 + 1132152*ep^3*mtt^4*mWW^4*s^2*t^10 + 3459856*ep^4*mtt^4*mWW^4*s^2*t^10 + 4238872*ep^5*mtt^4*mWW^4*s^2*t^10 + 1873248*ep^6*mtt^4*mWW^4*s^2*t^10 + 272*mtt^3*mWW^5*s^2*t^10 - 3400*ep*mtt^3*mWW^5*s^2*t^10 - 82100*ep^2*mtt^3*mWW^5*s^2*t^10 - 471042*ep^3*mtt^3*mWW^5*s^2*t^10 - 1137994*ep^4*mtt^3*mWW^5*s^2*t^10 - 1250268*ep^5*mtt^3*mWW^5*s^2*t^10 - 517968*ep^6*mtt^3*mWW^5*s^2*t^10 + 464*mtt^2*mWW^6*s^2*t^10 + 5144*ep*mtt^2*mWW^6*s^2*t^10 + 16044*ep^2*mtt^2*mWW^6*s^2*t^10 - 4618*ep^3*mtt^2*mWW^6*s^2*t^10 - 98886*ep^4*mtt^2*mWW^6*s^2*t^10 - 154724*ep^5*mtt^2*mWW^6*s^2*t^10 - 72624*ep^6*mtt^2*mWW^6*s^2*t^10 + 536*ep*mtt*mWW^7*s^2*t^10 + 7484*ep^2*mtt*mWW^7*s^2*t^10 + 39372*ep^3*mtt*mWW^7*s^2*t^10 + 97164*ep^4*mtt*mWW^7*s^2*t^10 + 112920*ep^5*mtt*mWW^7*s^2*t^10 + 49824*ep^6*mtt*mWW^7*s^2*t^10 + 3728*ep*mtt^7*s^3*t^10 + 23776*ep^2*mtt^7*s^3*t^10 + 21380*ep^3*mtt^7*s^3*t^10 - 108220*ep^4*mtt^7*s^3*t^10 - 242824*ep^5*mtt^7*s^3*t^10 - 140640*ep^6*mtt^7*s^3*t^10 - 1872*mtt^6*mWW*s^3*t^10 - 24760*ep*mtt^6*mWW*s^3*t^10 - 104396*ep^2*mtt^6*mWW*s^3*t^10 - 58534*ep^3*mtt^6*mWW*s^3*t^10 + 633874*ep^4*mtt^6*mWW*s^3*t^10 + 1434940*ep^5*mtt^6*mWW*s^3*t^10 + 890448*ep^6*mtt^6*mWW*s^3*t^10 + 6704*mtt^5*mWW^2*s^3*t^10 + 61304*ep*mtt^5*mWW^2*s^3*t^10 + 146220*ep^2*mtt^5*mWW^2*s^3*t^10 - 236646*ep^3*mtt^5*mWW^2*s^3*t^10 - 1649426*ep^4*mtt^5*mWW^2*s^3*t^10 - 2626964*ep^5*mtt^5*mWW^2*s^3*t^10 - 1378992*ep^6*mtt^5*mWW^2*s^3*t^10 - 8432*mtt^4*mWW^3*s^3*t^10 - 68656*ep*mtt^4*mWW^3*s^3*t^10 - 66288*ep^2*mtt^4*mWW^3*s^3*t^10 + 777006*ep^3*mtt^4*mWW^3*s^3*t^10 + 2626974*ep^4*mtt^4*mWW^3*s^3*t^10 + 3088688*ep^5*mtt^4*mWW^3*s^3*t^10 + 1255008*ep^6*mtt^4*mWW^3*s^3*t^10 + 4240*mtt^3*mWW^4*s^3*t^10 + 33176*ep*mtt^3*mWW^4*s^3*t^10 - 17108*ep^2*mtt^3*mWW^4*s^3*t^10 - 774178*ep^3*mtt^3*mWW^4*s^3*t^10 - 2458654*ep^4*mtt^3*mWW^4*s^3*t^10 - 3026616*ep^5*mtt^3*mWW^4*s^3*t^10 - 1330560*ep^6*mtt^3*mWW^4*s^3*t^10 - 640*mtt^2*mWW^5*s^3*t^10 - 4168*ep*mtt^2*mWW^5*s^3*t^10 + 27524*ep^2*mtt^2*mWW^5*s^3*t^10 + 328312*ep^3*mtt^2*mWW^5*s^3*t^10 + 1114040*ep^4*mtt^2*mWW^5*s^3*t^10 + 1577268*ep^5*mtt^2*mWW^5*s^3*t^10 + 803664*ep^6*mtt^2*mWW^5*s^3*t^10 - 624*ep*mtt*mWW^6*s^3*t^10 - 9728*ep^2*mtt*mWW^6*s^3*t^10 - 57340*ep^3*mtt*mWW^6*s^3*t^10 - 158588*ep^4*mtt*mWW^6*s^3*t^10 - 204492*ep^5*mtt*mWW^6*s^3*t^10 - 98928*ep^6*mtt*mWW^6*s^3*t^10 - 4960*ep*mtt^6*s^4*t^10 - 30672*ep^2*mtt^6*s^4*t^10 - 20656*ep^3*mtt^6*s^4*t^10 + 165048*ep^4*mtt^6*s^4*t^10 + 346520*ep^5*mtt^6*s^4*t^10 + 196320*ep^6*mtt^6*s^4*t^10 + 1264*mtt^5*mWW*s^4*t^10 + 19400*ep*mtt^5*mWW*s^4*t^10 + 89868*ep^2*mtt^5*mWW*s^4*t^10 + 62398*ep^3*mtt^5*mWW*s^4*t^10 - 531874*ep^4*mtt^5*mWW*s^4*t^10 - 1240092*ep^5*mtt^5*mWW*s^4*t^10 - 774864*ep^6*mtt^5*mWW*s^4*t^10 - 3536*mtt^4*mWW^2*s^4*t^10 - 31080*ep*mtt^4*mWW^2*s^4*t^10 - 75036*ep^2*mtt^4*mWW^2*s^4*t^10 + 77902*ep^3*mtt^4*mWW^2*s^4*t^10 + 658906*ep^4*mtt^4*mWW^2*s^4*t^10 + 1061812*ep^5*mtt^4*mWW^2*s^4*t^10 + 557232*ep^6*mtt^4*mWW^2*s^4*t^10 + 3280*mtt^3*mWW^3*s^4*t^10 + 25024*ep*mtt^3*mWW^3*s^4*t^10 + 19480*ep^2*mtt^3*mWW^3*s^4*t^10 - 271866*ep^3*mtt^3*mWW^3*s^4*t^10 - 846458*ep^4*mtt^3*mWW^3*s^4*t^10 - 922276*ep^5*mtt^3*mWW^3*s^4*t^10 - 342384*ep^6*mtt^3*mWW^3*s^4*t^10 - 1008*mtt^2*mWW^4*s^4*t^10 - 7688*ep*mtt^2*mWW^4*s^4*t^10 + 5316*ep^2*mtt^2*mWW^4*s^4*t^10 + 196418*ep^3*mtt^2*mWW^4*s^4*t^10 + 658710*ep^4*mtt^2*mWW^4*s^4*t^10 + 872100*ep^5*mtt^2*mWW^4*s^4*t^10 + 415152*ep^6*mtt^2*mWW^4*s^4*t^10 - 696*ep*mtt*mWW^5*s^4*t^10 - 8956*ep^2*mtt*mWW^5*s^4*t^10 - 44196*ep^3*mtt*mWW^5*s^4*t^10 - 104332*ep^4*mtt*mWW^5*s^4*t^10 - 118064*ep^5*mtt*mWW^5*s^4*t^10 - 51456*ep^6*mtt*mWW^5*s^4*t^10 + 2768*ep*mtt^5*s^5*t^10 + 15424*ep^2*mtt^5*s^5*t^10 - 2876*ep^3*mtt^5*s^5*t^10 - 134060*ep^4*mtt^5*s^5*t^10 - 244768*ep^5*mtt^5*s^5*t^10 - 132288*ep^6*mtt^5*s^5*t^10 - 320*mtt^4*mWW*s^5*t^10 - 5872*ep*mtt^4*mWW*s^5*t^10 - 27240*ep^2*mtt^4*mWW*s^5*t^10 - 5144*ep^3*mtt^4*mWW*s^5*t^10 + 218376*ep^4*mtt^4*mWW*s^5*t^10 + 456100*ep^5*mtt^4*mWW*s^5*t^10 + 272400*ep^6*mtt^4*mWW*s^5*t^10 + 640*mtt^3*mWW^2*s^5*t^10 + 4944*ep*mtt^3*mWW^2*s^5*t^10 + 10424*ep^2*mtt^3*mWW^2*s^5*t^10 - 12720*ep^3*mtt^3*mWW^2*s^5*t^10 - 103848*ep^4*mtt^3*mWW^2*s^5*t^10 - 180780*ep^5*mtt^3*mWW^2*s^5*t^10 - 102960*ep^6*mtt^3*mWW^2*s^5*t^10 - 320*mtt^2*mWW^3*s^5*t^10 - 1680*ep*mtt^2*mWW^3*s^5*t^10 + 2952*ep^2*mtt^2*mWW^3*s^5*t^10 + 25880*ep^3*mtt^2*mWW^3*s^5*t^10 + 25704*ep^4*mtt^2*mWW^3*s^5*t^10 - 29716*ep^5*mtt^2*mWW^3*s^5*t^10 - 39120*ep^6*mtt^2*mWW^3*s^5*t^10 - 160*ep*mtt*mWW^4*s^5*t^10 - 1560*ep^2*mtt*mWW^4*s^5*t^10 - 5140*ep^3*mtt*mWW^4*s^5*t^10 - 6172*ep^4*mtt*mWW^4*s^5*t^10 - 836*ep^5*mtt*mWW^4*s^5*t^10 + 1968*ep^6*mtt*mWW^4*s^5*t^10 - 576*ep*mtt^4*s^6*t^10 - 2784*ep^2*mtt^4*s^6*t^10 + 4208*ep^3*mtt^4*s^6*t^10 + 38360*ep^4*mtt^4*s^6*t^10 + 63672*ep^5*mtt^4*s^6*t^10 + 33120*ep^6*mtt^4*s^6*t^10 + 384*ep*mtt^3*mWW*s^6*t^10 + 2080*ep^2*mtt^3*mWW*s^6*t^10 - 864*ep^3*mtt^3*mWW*s^6*t^10 - 19768*ep^4*mtt^3*mWW*s^6*t^10 - 35112*ep^5*mtt^3*mWW*s^6*t^10 - 18720*ep^6*mtt^3*mWW*s^6*t^10 + 192*ep*mtt^2*mWW^2*s^6*t^10 + 608*ep^2*mtt^2*mWW^2*s^6*t^10 - 4176*ep^3*mtt^2*mWW^2*s^6*t^10 - 21080*ep^4*mtt^2*mWW^2*s^6*t^10 - 31704*ep^5*mtt^2*mWW^2*s^6*t^10 - 15840*ep^6*mtt^2*mWW^2*s^6*t^10 + 96*ep^2*mtt*mWW^3*s^6*t^10 + 832*ep^3*mtt*mWW^3*s^6*t^10 + 2488*ep^4*mtt*mWW^3*s^6*t^10 + 3144*ep^5*mtt*mWW^3*s^6*t^10 + 1440*ep^6*mtt*mWW^3*s^6*t^10 - 64*ep*mtt^9*t^11 - 736*ep^2*mtt^9*t^11 - 3248*ep^3*mtt^9*t^11 - 6920*ep^4*mtt^9*t^11 - 7152*ep^5*mtt^9*t^11 - 2880*ep^6*mtt^9*t^11 + 448*ep*mtt^8*mWW*t^11 + 5664*ep^2*mtt^8*mWW*t^11 + 27600*ep^3*mtt^8*mWW*t^11 + 64696*ep^4*mtt^8*mWW*t^11 + 72912*ep^5*mtt^8*mWW*t^11 + 31680*ep^6*mtt^8*mWW*t^11 - 1280*ep*mtt^7*mWW^2*t^11 - 17280*ep^2*mtt^7*mWW^2*t^11 - 89280*ep^3*mtt^7*mWW^2*t^11 - 219680*ep^4*mtt^7*mWW^2*t^11 - 257280*ep^5*mtt^7*mWW^2*t^11 - 115200*ep^6*mtt^7*mWW^2*t^11 + 1920*ep*mtt^6*mWW^3*t^11 + 27200*ep^2*mtt^6*mWW^3*t^11 + 146080*ep^3*mtt^6*mWW^3*t^11 + 370160*ep^4*mtt^6*mWW^3*t^11 + 443040*ep^5*mtt^6*mWW^3*t^11 + 201600*ep^6*mtt^6*mWW^3*t^11 - 1600*ep*mtt^5*mWW^4*t^11 - 23520*ep^2*mtt^5*mWW^4*t^11 - 129840*ep^3*mtt^5*mWW^4*t^11 - 335560*ep^4*mtt^5*mWW^4*t^11 - 407280*ep^5*mtt^5*mWW^4*t^11 - 187200*ep^6*mtt^5*mWW^4*t^11 + 704*ep*mtt^4*mWW^5*t^11 + 10656*ep^2*mtt^4*mWW^5*t^11 + 60048*ep^3*mtt^4*mWW^5*t^11 + 157400*ep^4*mtt^4*mWW^5*t^11 + 192912*ep^5*mtt^4*mWW^5*t^11 + 89280*ep^6*mtt^4*mWW^5*t^11 - 128*ep*mtt^3*mWW^6*t^11 - 1984*ep^2*mtt^3*mWW^6*t^11 - 11360*ep^3*mtt^3*mWW^6*t^11 - 30096*ep^4*mtt^3*mWW^6*t^11 - 37152*ep^5*mtt^3*mWW^6*t^11 - 17280*ep^6*mtt^3*mWW^6*t^11 + 128*ep*mtt^8*s*t^11 + 1472*ep^2*mtt^8*s*t^11 + 6496*ep^3*mtt^8*s*t^11 + 13840*ep^4*mtt^8*s*t^11 + 14304*ep^5*mtt^8*s*t^11 + 5760*ep^6*mtt^8*s*t^11 + 64*mtt^7*mWW*s*t^11 - 192*ep*mtt^7*mWW*s*t^11 - 7936*ep^2*mtt^7*mWW*s*t^11 - 45040*ep^3*mtt^7*mWW*s*t^11 - 109444*ep^4*mtt^7*mWW*s*t^11 - 123672*ep^5*mtt^7*mWW*s*t^11 - 53280*ep^6*mtt^7*mWW*s*t^11 - 384*mtt^6*mWW^2*s*t^11 - 1952*ep*mtt^6*mWW^2*s*t^11 + 13712*ep^2*mtt^6*mWW^2*s*t^11 + 129736*ep^3*mtt^6*mWW^2*s*t^11 + 377940*ep^4*mtt^6*mWW^2*s*t^11 + 475128*ep^5*mtt^6*mWW^2*s*t^11 + 220320*ep^6*mtt^6*mWW^2*s*t^11 + 896*mtt^5*mWW^3*s*t^11 + 6976*ep*mtt^5*mWW^3*s*t^11 - 7904*ep^2*mtt^5*mWW^3*s*t^11 - 215504*ep^3*mtt^5*mWW^3*s*t^11 - 739264*ep^4*mtt^5*mWW^3*s*t^11 - 1005600*ep^5*mtt^5*mWW^3*s*t^11 - 489600*ep^6*mtt^5*mWW^3*s*t^11 - 1024*mtt^4*mWW^4*s*t^11 - 9024*ep*mtt^4*mWW^4*s*t^11 + 1696*ep^2*mtt^4*mWW^4*s*t^11 + 238096*ep^3*mtt^4*mWW^4*s*t^11 + 882136*ep^4*mtt^4*mWW^4*s*t^11 + 1243920*ep^5*mtt^4*mWW^4*s*t^11 + 619200*ep^6*mtt^4*mWW^4*s*t^11 + 576*mtt^3*mWW^5*s*t^11 + 4928*ep*mtt^3*mWW^5*s*t^11 - 6656*ep^2*mtt^3*mWW^5*s*t^11 - 179440*ep^3*mtt^3*mWW^5*s*t^11 - 639204*ep^4*mtt^3*mWW^5*s*t^11 - 894744*ep^5*mtt^3*mWW^5*s*t^11 - 444960*ep^6*mtt^3*mWW^5*s*t^11 - 128*mtt^2*mWW^6*s*t^11 - 672*ep*mtt^2*mWW^6*s*t^11 + 8592*ep^2*mtt^2*mWW^6*s*t^11 + 82696*ep^3*mtt^2*mWW^6*s*t^11 + 259140*ep^4*mtt^2*mWW^6*s*t^11 + 346392*ep^5*mtt^2*mWW^6*s*t^11 + 168480*ep^6*mtt^2*mWW^6*s*t^11 - 192*ep*mtt*mWW^7*s*t^11 - 2976*ep^2*mtt*mWW^7*s*t^11 - 17040*ep^3*mtt*mWW^7*s*t^11 - 45144*ep^4*mtt*mWW^7*s*t^11 - 55728*ep^5*mtt*mWW^7*s*t^11 - 25920*ep^6*mtt*mWW^7*s*t^11 + 192*ep*mtt^7*s^2*t^11 + 992*ep^2*mtt^7*s^2*t^11 - 1200*ep^3*mtt^7*s^2*t^11 - 13592*ep^4*mtt^7*s^2*t^11 - 24144*ep^5*mtt^7*s^2*t^11 - 13248*ep^6*mtt^7*s^2*t^11 - 192*mtt^6*mWW*s^2*t^11 - 2496*ep*mtt^6*mWW*s^2*t^11 - 9504*ep^2*mtt^6*mWW*s^2*t^11 + 5296*ep^3*mtt^6*mWW*s^2*t^11 + 108676*ep^4*mtt^6*mWW*s^2*t^11 + 216408*ep^5*mtt^6*mWW*s^2*t^11 + 129312*ep^6*mtt^6*mWW*s^2*t^11 + 896*mtt^5*mWW^2*s^2*t^11 + 9568*ep*mtt^5*mWW^2*s^2*t^11 + 28496*ep^2*mtt^5*mWW^2*s^2*t^11 - 42424*ep^3*mtt^5*mWW^2*s^2*t^11 - 397324*ep^4*mtt^5*mWW^2*s^2*t^11 - 722280*ep^5*mtt^5*mWW^2*s^2*t^11 - 414432*ep^6*mtt^5*mWW^2*s^2*t^11 - 1536*mtt^4*mWW^3*s^2*t^11 - 15296*ep*mtt^4*mWW^3*s^2*t^11 - 33376*ep^2*mtt^4*mWW^3*s^2*t^11 + 134256*ep^3*mtt^4*mWW^3*s^2*t^11 + 742808*ep^4*mtt^4*mWW^3*s^2*t^11 + 1188816*ep^5*mtt^4*mWW^3*s^2*t^11 + 635328*ep^6*mtt^4*mWW^3*s^2*t^11 + 1152*mtt^3*mWW^4*s^2*t^11 + 10560*ep*mtt^3*mWW^4*s^2*t^11 + 9312*ep^2*mtt^3*mWW^4*s^2*t^11 - 183184*ep^3*mtt^3*mWW^4*s^2*t^11 - 727360*ep^4*mtt^3*mWW^4*s^2*t^11 - 1034688*ep^5*mtt^3*mWW^4*s^2*t^11 - 513792*ep^6*mtt^3*mWW^4*s^2*t^11 - 320*mtt^2*mWW^5*s^2*t^11 - 2176*ep*mtt^2*mWW^5*s^2*t^11 + 9088*ep^2*mtt^2*mWW^5*s^2*t^11 + 114016*ep^3*mtt^2*mWW^5*s^2*t^11 + 353764*ep^4*mtt^2*mWW^5*s^2*t^11 + 454872*ep^5*mtt^2*mWW^5*s^2*t^11 + 212256*ep^6*mtt^2*mWW^5*s^2*t^11 - 352*ep*mtt*mWW^6*s^2*t^11 - 5008*ep^2*mtt*mWW^6*s^2*t^11 - 26760*ep^3*mtt*mWW^6*s^2*t^11 - 66972*ep^4*mtt*mWW^6*s^2*t^11 - 78984*ep^5*mtt*mWW^6*s^2*t^11 - 35424*ep^6*mtt*mWW^6*s^2*t^11 - 704*ep*mtt^6*s^3*t^11 - 4448*ep^2*mtt^6*s^3*t^11 - 2896*ep^3*mtt^6*s^3*t^11 + 26936*ep^4*mtt^6*s^3*t^11 + 58128*ep^5*mtt^6*s^3*t^11 + 33984*ep^6*mtt^6*s^3*t^11 + 192*mtt^5*mWW*s^3*t^11 + 3904*ep*mtt^5*mWW*s^3*t^11 + 20896*ep^2*mtt^5*mWW*s^3*t^11 + 14000*ep^3*mtt^5*mWW*s^3*t^11 - 154756*ep^4*mtt^5*mWW*s^3*t^11 - 366744*ep^5*mtt^5*mWW*s^3*t^11 - 232992*ep^6*mtt^5*mWW*s^3*t^11 - 640*mtt^4*mWW^2*s^3*t^11 - 7776*ep*mtt^4*mWW^2*s^3*t^11 - 30160*ep^2*mtt^4*mWW^2*s^3*t^11 + 3192*ep^3*mtt^4*mWW^2*s^3*t^11 + 291164*ep^4*mtt^4*mWW^2*s^3*t^11 + 612456*ep^5*mtt^4*mWW^2*s^3*t^11 + 375264*ep^6*mtt^4*mWW^2*s^3*t^11 + 704*mtt^3*mWW^3*s^3*t^11 + 6464*ep*mtt^3*mWW^3*s^3*t^11 + 13120*ep^2*mtt^3*mWW^3*s^3*t^11 - 47024*ep^3*mtt^3*mWW^3*s^3*t^11 - 246588*ep^4*mtt^3*mWW^3*s^3*t^11 - 376776*ep^5*mtt^3*mWW^3*s^3*t^11 - 194400*ep^6*mtt^3*mWW^3*s^3*t^11 - 256*mtt^2*mWW^4*s^3*t^11 - 1696*ep*mtt^2*mWW^4*s^3*t^11 + 2896*ep^2*mtt^2*mWW^4*s^3*t^11 + 42952*ep^3*mtt^2*mWW^4*s^3*t^11 + 104028*ep^4*mtt^2*mWW^4*s^3*t^11 + 92520*ep^5*mtt^2*mWW^4*s^3*t^11 + 25056*ep^6*mtt^2*mWW^4*s^3*t^11 - 192*ep*mtt*mWW^5*s^3*t^11 - 2304*ep^2*mtt*mWW^5*s^3*t^11 - 10224*ep^3*mtt*mWW^5*s^3*t^11 - 20784*ep^4*mtt*mWW^5*s^3*t^11 - 19584*ep^5*mtt*mWW^5*s^3*t^11 - 6912*ep^6*mtt*mWW^5*s^3*t^11 + 640*ep*mtt^5*s^4*t^11 + 3712*ep^2*mtt^5*s^4*t^11 - 352*ep^3*mtt^5*s^4*t^11 - 33856*ep^4*mtt^5*s^4*t^11 - 65280*ep^5*mtt^5*s^4*t^11 - 36864*ep^6*mtt^5*s^4*t^11 - 64*mtt^4*mWW*s^4*t^11 - 1792*ep*mtt^4*mWW*s^4*t^11 - 9856*ep^2*mtt^4*mWW*s^4*t^11 - 1728*ep^3*mtt^4*mWW*s^4*t^11 + 97780*ep^4*mtt^4*mWW*s^4*t^11 + 214392*ep^5*mtt^4*mWW*s^4*t^11 + 132768*ep^6*mtt^4*mWW*s^4*t^11 + 128*mtt^3*mWW^2*s^4*t^11 + 1376*ep*mtt^3*mWW^2*s^4*t^11 + 5008*ep^2*mtt^3*mWW^2*s^4*t^11 + 136*ep^3*mtt^3*mWW^2*s^4*t^11 - 44556*ep^4*mtt^3*mWW^2*s^4*t^11 - 95976*ep^5*mtt^3*mWW^2*s^4*t^11 - 59616*ep^6*mtt^3*mWW^2*s^4*t^11 - 64*mtt^2*mWW^3*s^4*t^11 - 192*ep*mtt^2*mWW^3*s^4*t^11 + 1376*ep^2*mtt^2*mWW^3*s^4*t^11 + 2160*ep^3*mtt^2*mWW^3*s^4*t^11 - 21316*ep^4*mtt^2*mWW^3*s^4*t^11 - 58008*ep^5*mtt^2*mWW^3*s^4*t^11 - 39456*ep^6*mtt^2*mWW^3*s^4*t^11 - 32*ep*mtt*mWW^4*s^4*t^11 - 240*ep^2*mtt*mWW^4*s^4*t^11 - 216*ep^3*mtt*mWW^4*s^4*t^11 + 1948*ep^4*mtt*mWW^4*s^4*t^11 + 4872*ep^5*mtt*mWW^4*s^4*t^11 + 3168*ep^6*mtt*mWW^4*s^4*t^11 - 192*ep*mtt^4*s^5*t^11 - 992*ep^2*mtt^4*s^5*t^11 + 1200*ep^3*mtt^4*s^5*t^11 + 13592*ep^4*mtt^4*s^5*t^11 + 24144*ep^5*mtt^4*s^5*t^11 + 13248*ep^6*mtt^4*s^5*t^11 + 128*ep*mtt^3*mWW*s^5*t^11 + 736*ep^2*mtt^3*mWW*s^5*t^11 - 128*ep^3*mtt^3*mWW*s^5*t^11 - 6952*ep^4*mtt^3*mWW*s^5*t^11 - 13296*ep^5*mtt^3*mWW*s^5*t^11 - 7488*ep^6*mtt^3*mWW*s^5*t^11 + 64*ep*mtt^2*mWW^2*s^5*t^11 + 224*ep^2*mtt^2*mWW^2*s^5*t^11 - 1360*ep^3*mtt^2*mWW^2*s^5*t^11 - 7544*ep^4*mtt^2*mWW^2*s^5*t^11 - 12048*ep^5*mtt^2*mWW^2*s^5*t^11 - 6336*ep^6*mtt^2*mWW^2*s^5*t^11 + 32*ep^2*mtt*mWW^3*s^5*t^11 + 288*ep^3*mtt*mWW^3*s^5*t^11 + 904*ep^4*mtt*mWW^3*s^5*t^11 + 1200*ep^5*mtt*mWW^3*s^5*t^11 + 576*ep^6*mtt*mWW^3*s^5*t^11)/(32*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)^3*mWW^3*s*(-mtt + s)^3*(-mtt + mWW + s)^2*(mtt - t)*(mWW - t)^3*t*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-90*ep^2*mtt^10*mWW^6*s^3 - 600*ep^3*mtt^10*mWW^6*s^3 - 1110*ep^4*mtt^10*mWW^6*s^3 - 600*ep^5*mtt^10*mWW^6*s^3 - 60*ep*mtt^9*mWW^7*s^3 - 142*ep^2*mtt^9*mWW^7*s^3 + 1360*ep^3*mtt^9*mWW^7*s^3 + 3842*ep^4*mtt^9*mWW^7*s^3 + 2400*ep^5*mtt^9*mWW^7*s^3 + 272*ep*mtt^8*mWW^8*s^3 + 1852*ep^2*mtt^8*mWW^8*s^3 + 1872*ep^3*mtt^8*mWW^8*s^3 - 2404*ep^4*mtt^8*mWW^8*s^3 - 2576*ep^5*mtt^8*mWW^8*s^3 - 492*ep*mtt^7*mWW^9*s^3 - 4224*ep^2*mtt^7*mWW^9*s^3 - 9224*ep^3*mtt^7*mWW^9*s^3 - 6844*ep^4*mtt^7*mWW^9*s^3 - 1856*ep^5*mtt^7*mWW^9*s^3 + 448*ep*mtt^6*mWW^10*s^3 + 4382*ep^2*mtt^6*mWW^10*s^3 + 12040*ep^3*mtt^6*mWW^10*s^3 + 13506*ep^4*mtt^6*mWW^10*s^3 + 6216*ep^5*mtt^6*mWW^10*s^3 - 212*ep*mtt^5*mWW^11*s^3 - 2302*ep^2*mtt^5*mWW^11*s^3 - 7296*ep^3*mtt^5*mWW^11*s^3 - 9734*ep^4*mtt^5*mWW^11*s^3 - 5152*ep^5*mtt^5*mWW^11*s^3 + 48*ep*mtt^4*mWW^12*s^3 + 576*ep^2*mtt^4*mWW^12*s^3 + 2048*ep^3*mtt^4*mWW^12*s^3 + 3064*ep^4*mtt^4*mWW^12*s^3 + 1760*ep^5*mtt^4*mWW^12*s^3 - 4*ep*mtt^3*mWW^13*s^3 - 52*ep^2*mtt^3*mWW^13*s^3 - 200*ep^3*mtt^3*mWW^13*s^3 - 320*ep^4*mtt^3*mWW^13*s^3 - 192*ep^5*mtt^3*mWW^13*s^3 + 630*ep^2*mtt^9*mWW^6*s^4 + 4200*ep^3*mtt^9*mWW^6*s^4 + 7770*ep^4*mtt^9*mWW^6*s^4 + 4200*ep^5*mtt^9*mWW^6*s^4 + 330*ep*mtt^8*mWW^7*s^4 + 394*ep^2*mtt^8*mWW^7*s^4 - 10050*ep^3*mtt^8*mWW^7*s^4 - 25914*ep^4*mtt^8*mWW^7*s^4 - 15800*ep^5*mtt^8*mWW^7*s^4 - 1256*ep*mtt^7*mWW^8*s^4 - 7554*ep^2*mtt^7*mWW^8*s^4 - 1628*ep^3*mtt^7*mWW^8*s^4 + 24702*ep^4*mtt^7*mWW^8*s^4 + 19552*ep^5*mtt^7*mWW^8*s^4 + 1818*ep*mtt^6*mWW^9*s^4 + 14320*ep^2*mtt^6*mWW^9*s^4 + 24074*ep^3*mtt^6*mWW^9*s^4 + 4804*ep^4*mtt^6*mWW^9*s^4 - 5112*ep^5*mtt^6*mWW^9*s^4 - 1216*ep*mtt^5*mWW^10*s^4 - 11066*ep^2*mtt^5*mWW^10*s^4 - 25136*ep^3*mtt^5*mWW^10*s^4 - 20294*ep^4*mtt^5*mWW^10*s^4 - 7120*ep^5*mtt^5*mWW^10*s^4 + 350*ep*mtt^4*mWW^11*s^4 + 3630*ep^2*mtt^4*mWW^11*s^4 + 9602*ep^3*mtt^4*mWW^11*s^4 + 10338*ep^4*mtt^4*mWW^11*s^4 + 5216*ep^5*mtt^4*mWW^11*s^4 - 24*ep*mtt^3*mWW^12*s^4 - 346*ep^2*mtt^3*mWW^12*s^4 - 1052*ep^3*mtt^3*mWW^12*s^4 - 1426*ep^4*mtt^3*mWW^12*s^4 - 984*ep^5*mtt^3*mWW^12*s^4 - 2*ep*mtt^2*mWW^13*s^4 - 8*ep^2*mtt^2*mWW^13*s^4 - 10*ep^3*mtt^2*mWW^13*s^4 + 20*ep^4*mtt^2*mWW^13*s^4 + 48*ep^5*mtt^2*mWW^13*s^4 - 1890*ep^2*mtt^8*mWW^6*s^5 - 12600*ep^3*mtt^8*mWW^6*s^5 - 23310*ep^4*mtt^8*mWW^6*s^5 - 12600*ep^5*mtt^8*mWW^6*s^5 - 750*ep*mtt^7*mWW^7*s^5 + 208*ep^2*mtt^7*mWW^7*s^5 + 30330*ep^3*mtt^7*mWW^7*s^5 + 72972*ep^4*mtt^7*mWW^7*s^5 + 43600*ep^5*mtt^7*mWW^7*s^5 + 2320*ep*mtt^6*mWW^8*s^5 + 11654*ep^2*mtt^6*mWW^8*s^5 - 13992*ep^3*mtt^6*mWW^8*s^5 - 79262*ep^4*mtt^6*mWW^8*s^5 - 55216*ep^5*mtt^6*mWW^8*s^5 - 2534*ep*mtt^5*mWW^9*s^5 - 17594*ep^2*mtt^5*mWW^9*s^5 - 13434*ep^3*mtt^5*mWW^9*s^5 + 35770*ep^4*mtt^5*mWW^9*s^5 + 32200*ep^5*mtt^5*mWW^9*s^5 + 1080*ep*mtt^4*mWW^10*s^5 + 8624*ep^2*mtt^4*mWW^10*s^5 + 9504*ep^3*mtt^4*mWW^10*s^5 - 10920*ep^4*mtt^4*mWW^10*s^5 - 11080*ep^5*mtt^4*mWW^10*s^5 - 82*ep*mtt^3*mWW^11*s^5 - 674*ep^2*mtt^3*mWW^11*s^5 + 1614*ep^3*mtt^3*mWW^11*s^5 + 7118*ep^4*mtt^3*mWW^11*s^5 + 4264*ep^5*mtt^3*mWW^11*s^5 - 40*ep*mtt^2*mWW^12*s^5 - 388*ep^2*mtt^2*mWW^12*s^5 - 1632*ep^3*mtt^2*mWW^12*s^5 - 2668*ep^4*mtt^2*mWW^12*s^5 - 1312*ep^5*mtt^2*mWW^12*s^5 + 6*ep*mtt*mWW^13*s^5 + 60*ep^2*mtt*mWW^13*s^5 + 210*ep^3*mtt*mWW^13*s^5 + 300*ep^4*mtt*mWW^13*s^5 + 144*ep^5*mtt*mWW^13*s^5 + 3150*ep^2*mtt^7*mWW^6*s^6 + 21000*ep^3*mtt^7*mWW^6*s^6 + 38850*ep^4*mtt^7*mWW^6*s^6 + 21000*ep^5*mtt^7*mWW^6*s^6 + 900*ep*mtt^6*mWW^7*s^6 - 1980*ep^2*mtt^6*mWW^7*s^6 - 48500*ep^3*mtt^6*mWW^7*s^6 - 110620*ep^4*mtt^6*mWW^7*s^6 - 65000*ep^5*mtt^6*mWW^7*s^6 - 2160*ep*mtt^5*mWW^8*s^6 - 8110*ep^2*mtt^5*mWW^8*s^6 + 34880*ep^3*mtt^5*mWW^8*s^6 + 118270*ep^4*mtt^5*mWW^8*s^6 + 76960*ep^5*mtt^5*mWW^8*s^6 + 1616*ep*mtt^4*mWW^9*s^6 + 9106*ep^2*mtt^4*mWW^9*s^6 - 12124*ep^3*mtt^4*mWW^9*s^6 - 68310*ep^4*mtt^4*mWW^9*s^6 - 47760*ep^5*mtt^4*mWW^9*s^6 - 304*ep*mtt^3*mWW^10*s^6 - 1566*ep^2*mtt^3*mWW^10*s^6 + 8684*ep^3*mtt^3*mWW^10*s^6 + 29874*ep^4*mtt^3*mWW^10*s^6 + 19400*ep^5*mtt^3*mWW^10*s^6 - 68*ep*mtt^2*mWW^11*s^6 - 774*ep^2*mtt^2*mWW^11*s^6 - 4640*ep^3*mtt^2*mWW^11*s^6 - 9174*ep^4*mtt^2*mWW^11*s^6 - 5168*ep^5*mtt^2*mWW^11*s^6 + 16*ep*mtt*mWW^12*s^6 + 158*ep^2*mtt*mWW^12*s^6 + 636*ep^3*mtt*mWW^12*s^6 + 1030*ep^4*mtt*mWW^12*s^6 + 536*ep^5*mtt*mWW^12*s^6 - 3150*ep^2*mtt^6*mWW^6*s^7 - 21000*ep^3*mtt^6*mWW^6*s^7 - 38850*ep^4*mtt^6*mWW^6*s^7 - 21000*ep^5*mtt^6*mWW^6*s^7 - 600*ep*mtt^5*mWW^7*s^7 + 2930*ep^2*mtt^5*mWW^7*s^7 + 44100*ep^3*mtt^5*mWW^7*s^7 + 96570*ep^4*mtt^5*mWW^7*s^7 + 56000*ep^5*mtt^5*mWW^7*s^7 + 1040*ep*mtt^4*mWW^8*s^7 + 2160*ep^2*mtt^4*mWW^8*s^7 - 32560*ep^3*mtt^4*mWW^8*s^7 - 90360*ep^4*mtt^4*mWW^8*s^7 - 56560*ep^5*mtt^4*mWW^8*s^7 - 444*ep*mtt^3*mWW^9*s^7 - 1594*ep^2*mtt^3*mWW^9*s^7 + 14596*ep^3*mtt^3*mWW^9*s^7 + 44930*ep^4*mtt^3*mWW^9*s^7 + 29040*ep^5*mtt^3*mWW^9*s^7 - 8*ep*mtt^2*mWW^10*s^7 - 386*ep^2*mtt^2*mWW^10*s^7 - 5536*ep^3*mtt^2*mWW^10*s^7 - 13342*ep^4*mtt^2*mWW^10*s^7 - 8160*ep^5*mtt^2*mWW^10*s^7 + 12*ep*mtt*mWW^11*s^7 + 120*ep^2*mtt*mWW^11*s^7 + 720*ep^3*mtt*mWW^11*s^7 + 1452*ep^4*mtt*mWW^11*s^7 + 840*ep^5*mtt*mWW^11*s^7 + 1890*ep^2*mtt^5*mWW^6*s^8 + 12600*ep^3*mtt^5*mWW^6*s^8 + 23310*ep^4*mtt^5*mWW^6*s^8 + 12600*ep^5*mtt^5*mWW^6*s^8 + 210*ep*mtt^4*mWW^7*s^8 - 1918*ep^2*mtt^4*mWW^7*s^8 - 22410*ep^3*mtt^4*mWW^7*s^8 - 47682*ep^4*mtt^4*mWW^7*s^8 - 27400*ep^5*mtt^4*mWW^7*s^8 - 232*ep*mtt^3*mWW^8*s^8 + 58*ep^2*mtt^3*mWW^8*s^8 + 13428*ep^3*mtt^3*mWW^8*s^8 + 34034*ep^4*mtt^3*mWW^8*s^8 + 20896*ep^5*mtt^3*mWW^8*s^8 + 38*ep*mtt^2*mWW^9*s^8 - 10*ep^2*mtt^2*mWW^9*s^8 - 4110*ep^3*mtt^2*mWW^9*s^8 - 10966*ep^4*mtt^2*mWW^9*s^8 - 6904*ep^5*mtt^2*mWW^9*s^8 + 12*ep^2*mtt*mWW^10*s^8 + 444*ep^3*mtt*mWW^10*s^8 + 1176*ep^4*mtt*mWW^10*s^8 + 744*ep^5*mtt*mWW^10*s^8 - 630*ep^2*mtt^4*mWW^6*s^9 - 4200*ep^3*mtt^4*mWW^6*s^9 - 7770*ep^4*mtt^4*mWW^6*s^9 - 4200*ep^5*mtt^4*mWW^6*s^9 - 30*ep*mtt^3*mWW^7*s^9 + 556*ep^2*mtt^3*mWW^7*s^9 + 5650*ep^3*mtt^3*mWW^7*s^9 + 11864*ep^4*mtt^3*mWW^7*s^9 + 6800*ep^5*mtt^3*mWW^7*s^9 + 16*ep*mtt^2*mWW^8*s^9 - 66*ep^2*mtt^2*mWW^8*s^9 - 2072*ep^3*mtt^2*mWW^8*s^9 - 5142*ep^4*mtt^2*mWW^8*s^9 - 3152*ep^5*mtt^2*mWW^8*s^9 - 2*ep*mtt*mWW^9*s^9 - 4*ep^2*mtt*mWW^9*s^9 + 222*ep^3*mtt*mWW^9*s^9 + 616*ep^4*mtt*mWW^9*s^9 + 392*ep^5*mtt*mWW^9*s^9 + 90*ep^2*mtt^3*mWW^6*s^10 + 600*ep^3*mtt^3*mWW^6*s^10 + 1110*ep^4*mtt^3*mWW^6*s^10 + 600*ep^5*mtt^3*mWW^6*s^10 - 48*ep^2*mtt^2*mWW^7*s^10 - 480*ep^3*mtt^2*mWW^7*s^10 - 1032*ep^4*mtt^2*mWW^7*s^10 - 600*ep^5*mtt^2*mWW^7*s^10 + 6*ep^2*mtt*mWW^8*s^10 + 72*ep^3*mtt*mWW^8*s^10 + 162*ep^4*mtt*mWW^8*s^10 + 96*ep^5*mtt*mWW^8*s^10 - 36*ep*mtt^15*mWW^3*t - 528*ep^2*mtt^15*mWW^3*t - 2580*ep^3*mtt^15*mWW^3*t - 5016*ep^4*mtt^15*mWW^3*t - 3360*ep^5*mtt^15*mWW^3*t - 12*mtt^14*mWW^4*t + 4*ep*mtt^14*mWW^4*t + 1860*ep^2*mtt^14*mWW^4*t + 11956*ep^3*mtt^14*mWW^4*t + 26064*ep^4*mtt^14*mWW^4*t + 18688*ep^5*mtt^14*mWW^4*t + 44*mtt^13*mWW^5*t + 292*ep*mtt^13*mWW^5*t - 2556*ep^2*mtt^13*mWW^5*t - 23860*ep^3*mtt^13*mWW^5*t - 58272*ep^4*mtt^13*mWW^5*t - 44608*ep^5*mtt^13*mWW^5*t - 44*mtt^12*mWW^6*t - 316*ep*mtt^12*mWW^6*t + 3084*ep^2*mtt^12*mWW^6*t + 29652*ep^3*mtt^12*mWW^6*t + 75320*ep^4*mtt^12*mWW^6*t + 60064*ep^5*mtt^12*mWW^6*t - 20*mtt^11*mWW^7*t - 420*ep*mtt^11*mWW^7*t - 5188*ep^2*mtt^11*mWW^7*t - 28012*ep^3*mtt^11*mWW^7*t - 63272*ep^4*mtt^11*mWW^7*t - 49888*ep^5*mtt^11*mWW^7*t + 60*mtt^10*mWW^8*t + 876*ep*mtt^10*mWW^8*t + 5500*ep^2*mtt^10*mWW^8*t + 18748*ep^3*mtt^10*mWW^8*t + 33984*ep^4*mtt^10*mWW^8*t + 25152*ep^5*mtt^10*mWW^8*t - 28*mtt^9*mWW^9*t - 404*ep*mtt^9*mWW^9*t - 2148*ep^2*mtt^9*mWW^9*t - 5628*ep^3*mtt^9*mWW^9*t - 8336*ep^4*mtt^9*mWW^9*t - 6016*ep^5*mtt^9*mWW^9*t - 4*mtt^8*mWW^10*t - 52*ep*mtt^8*mWW^10*t - 332*ep^2*mtt^8*mWW^10*t - 1092*ep^3*mtt^8*mWW^10*t - 1480*ep^4*mtt^8*mWW^10*t - 480*ep^5*mtt^8*mWW^10*t + 4*mtt^7*mWW^11*t + 56*ep*mtt^7*mWW^11*t + 308*ep^2*mtt^7*mWW^11*t + 816*ep^3*mtt^7*mWW^11*t + 1008*ep^4*mtt^7*mWW^11*t + 448*ep^5*mtt^7*mWW^11*t + 252*ep*mtt^14*mWW^3*s*t + 3912*ep^2*mtt^14*mWW^3*s*t + 19716*ep^3*mtt^14*mWW^3*s*t + 39000*ep^4*mtt^14*mWW^3*s*t + 26400*ep^5*mtt^14*mWW^3*s*t + 72*mtt^13*mWW^4*s*t + 6*ep*mtt^13*mWW^4*s*t - 12528*ep^2*mtt^13*mWW^4*s*t - 83646*ep^3*mtt^13*mWW^4*s*t - 185904*ep^4*mtt^13*mWW^4*s*t - 134880*ep^5*mtt^13*mWW^4*s*t - 162*mtt^12*mWW^5*s*t - 1030*ep*mtt^12*mWW^5*s*t + 18118*ep^2*mtt^12*mWW^5*s*t + 154986*ep^3*mtt^12*mWW^5*s*t + 378640*ep^4*mtt^12*mWW^5*s*t + 292128*ep^5*mtt^12*mWW^5*s*t - 218*mtt^11*mWW^6*s*t - 2930*ep*mtt^11*mWW^6*s*t - 34970*ep^2*mtt^11*mWW^6*s*t - 198878*ep^3*mtt^11*mWW^6*s*t - 456676*ep^4*mtt^11*mWW^6*s*t - 355888*ep^5*mtt^11*mWW^6*s*t + 1046*mtt^10*mWW^7*s*t + 13026*ep*mtt^10*mWW^7*s*t + 72146*ep^2*mtt^10*mWW^7*s*t + 228106*ep^3*mtt^10*mWW^7*s*t + 392860*ep^4*mtt^10*mWW^7*s*t + 275536*ep^5*mtt^10*mWW^7*s*t - 1266*mtt^9*mWW^8*s*t - 16310*ep*mtt^9*mWW^8*s*t - 80926*ep^2*mtt^9*mWW^8*s*t - 198234*ep^3*mtt^9*mWW^8*s*t - 253648*ep^4*mtt^9*mWW^8*s*t - 143136*ep^5*mtt^9*mWW^8*s*t + 602*mtt^8*mWW^9*s*t + 8126*ep*mtt^8*mWW^9*s*t + 40442*ep^2*mtt^8*mWW^9*s*t + 92750*ep^3*mtt^8*mWW^9*s*t + 101368*ep^4*mtt^8*mWW^9*s*t + 45952*ep^5*mtt^8*mWW^9*s*t - 14*mtt^7*mWW^10*s*t - 438*ep*mtt^7*mWW^10*s*t - 3206*ep^2*mtt^7*mWW^10*s*t - 9130*ep^3*mtt^7*mWW^10*s*t - 10804*ep^4*mtt^7*mWW^10*s*t - 4528*ep^5*mtt^7*mWW^10*s*t - 78*mtt^6*mWW^11*s*t - 918*ep*mtt^6*mWW^11*s*t - 3930*ep^2*mtt^6*mWW^11*s*t - 7494*ep^3*mtt^6*mWW^11*s*t - 6396*ep^4*mtt^6*mWW^11*s*t - 2064*ep^5*mtt^6*mWW^11*s*t + 18*mtt^5*mWW^12*s*t + 216*ep*mtt^5*mWW^12*s*t + 942*ep^2*mtt^5*mWW^12*s*t + 1824*ep^3*mtt^5*mWW^12*s*t + 1560*ep^4*mtt^5*mWW^12*s*t + 480*ep^5*mtt^5*mWW^12*s*t - 648*ep*mtt^13*mWW^3*s^2*t - 11448*ep^2*mtt^13*mWW^3*s^2*t - 61344*ep^3*mtt^13*mWW^3*s^2*t - 125280*ep^4*mtt^13*mWW^3*s^2*t - 86400*ep^5*mtt^13*mWW^3*s^2*t - 144*mtt^12*mWW^4*s^2*t - 348*ep*mtt^12*mWW^4*s^2*t + 31428*ep^2*mtt^12*mWW^4*s^2*t + 231000*ep^3*mtt^12*mWW^4*s^2*t + 535104*ep^4*mtt^12*mWW^4*s^2*t + 397440*ep^5*mtt^12*mWW^4*s^2*t - 150*mtt^11*mWW^5*s^2*t - 932*ep*mtt^11*mWW^5*s^2*t - 50312*ep^2*mtt^11*mWW^5*s^2*t - 389752*ep^3*mtt^11*mWW^5*s^2*t - 965078*ep^4*mtt^11*mWW^5*s^2*t - 759256*ep^5*mtt^11*mWW^5*s^2*t + 2534*mtt^10*mWW^6*s^2*t + 26532*ep*mtt^10*mWW^6*s^2*t + 146442*ep^2*mtt^10*mWW^6*s^2*t + 542780*ep^3*mtt^10*mWW^6*s^2*t + 1080912*ep^4*mtt^10*mWW^6*s^2*t + 814080*ep^5*mtt^10*mWW^6*s^2*t - 5726*mtt^9*mWW^7*s^2*t - 66880*ep*mtt^9*mWW^7*s^2*t - 309608*ep^2*mtt^9*mWW^7*s^2*t - 745292*ep^3*mtt^9*mWW^7*s^2*t - 988638*ep^4*mtt^9*mWW^7*s^2*t - 586936*ep^5*mtt^9*mWW^7*s^2*t + 5510*mtt^8*mWW^8*s^2*t + 68108*ep*mtt^8*mWW^8*s^2*t + 315746*ep^2*mtt^8*mWW^8*s^2*t + 686772*ep^3*mtt^8*mWW^8*s^2*t + 722432*ep^4*mtt^8*mWW^8*s^2*t + 315712*ep^5*mtt^8*mWW^8*s^2*t - 2178*mtt^7*mWW^9*s^2*t - 28240*ep*mtt^7*mWW^9*s^2*t - 135952*ep^2*mtt^7*mWW^9*s^2*t - 298316*ep^3*mtt^7*mWW^9*s^2*t - 293634*ep^4*mtt^7*mWW^9*s^2*t - 103240*ep^5*mtt^7*mWW^9*s^2*t - 94*mtt^6*mWW^10*s^2*t - 452*ep*mtt^6*mWW^10*s^2*t + 1630*ep^2*mtt^6*mWW^10*s^2*t + 11028*ep^3*mtt^6*mWW^10*s^2*t + 13232*ep^4*mtt^6*mWW^10*s^2*t + 256*ep^5*mtt^6*mWW^10*s^2*t + 310*mtt^5*mWW^11*s^2*t + 3528*ep*mtt^5*mWW^11*s^2*t + 14688*ep^2*mtt^5*mWW^11*s^2*t + 27628*ep^3*mtt^5*mWW^11*s^2*t + 24246*ep^4*mtt^5*mWW^11*s^2*t + 9240*ep^5*mtt^5*mWW^11*s^2*t - 62*mtt^4*mWW^12*s^2*t - 656*ep*mtt^4*mWW^12*s^2*t - 2510*ep^2*mtt^4*mWW^12*s^2*t - 4188*ep^3*mtt^4*mWW^12*s^2*t - 2880*ep^4*mtt^4*mWW^12*s^2*t - 704*ep^5*mtt^4*mWW^12*s^2*t - 12*ep*mtt^3*mWW^13*s^2*t - 104*ep^2*mtt^3*mWW^13*s^2*t - 316*ep^3*mtt^3*mWW^13*s^2*t - 416*ep^4*mtt^3*mWW^13*s^2*t - 192*ep^5*mtt^3*mWW^13*s^2*t + 432*ep*mtt^12*mWW^3*s^3*t + 14112*ep^2*mtt^12*mWW^3*s^3*t + 90576*ep^3*mtt^12*mWW^3*s^3*t + 200160*ep^4*mtt^12*mWW^3*s^3*t + 144000*ep^5*mtt^12*mWW^3*s^3*t + 2088*ep*mtt^11*mWW^4*s^3*t - 23616*ep^2*mtt^11*mWW^4*s^3*t - 271464*ep^3*mtt^11*mWW^4*s^3*t - 715968*ep^4*mtt^11*mWW^4*s^3*t - 566400*ep^5*mtt^11*mWW^4*s^3*t + 1890*mtt^10*mWW^5*s^3*t + 10752*ep*mtt^10*mWW^5*s^3*t + 58834*ep^2*mtt^10*mWW^5*s^3*t + 390208*ep^3*mtt^10*mWW^5*s^3*t + 1043356*ep^4*mtt^10*mWW^5*s^3*t + 878320*ep^5*mtt^10*mWW^5*s^3*t - 8190*mtt^9*mWW^6*s^3*t - 79882*ep*mtt^9*mWW^6*s^3*t - 314078*ep^2*mtt^9*mWW^6*s^3*t - 728306*ep^3*mtt^9*mWW^6*s^3*t - 1088856*ep^4*mtt^9*mWW^6*s^3*t - 755408*ep^5*mtt^9*mWW^6*s^3*t + 13770*mtt^8*mWW^7*s^3*t + 154692*ep*mtt^8*mWW^7*s^3*t + 646256*ep^2*mtt^8*mWW^7*s^3*t + 1269312*ep^3*mtt^8*mWW^7*s^3*t + 1224458*ep^4*mtt^8*mWW^7*s^3*t + 511816*ep^5*mtt^8*mWW^7*s^3*t - 10774*mtt^7*mWW^8*s^3*t - 129814*ep*mtt^7*mWW^8*s^3*t - 576098*ep^2*mtt^7*mWW^8*s^3*t - 1164614*ep^3*mtt^7*mWW^8*s^3*t - 1046516*ep^4*mtt^7*mWW^8*s^3*t - 321992*ep^5*mtt^7*mWW^8*s^3*t + 3174*mtt^6*mWW^9*s^3*t + 42312*ep*mtt^6*mWW^9*s^3*t + 210462*ep^2*mtt^6*mWW^9*s^3*t + 485444*ep^3*mtt^6*mWW^9*s^3*t + 491152*ep^4*mtt^6*mWW^9*s^3*t + 155624*ep^5*mtt^6*mWW^9*s^3*t + 582*mtt^5*mWW^10*s^3*t + 3402*ep*mtt^5*mWW^10*s^3*t - 9098*ep^2*mtt^5*mWW^10*s^3*t - 93990*ep^3*mtt^5*mWW^10*s^3*t - 180080*ep^4*mtt^5*mWW^10*s^3*t - 94456*ep^5*mtt^5*mWW^10*s^3*t - 530*mtt^4*mWW^11*s^3*t - 4460*ep*mtt^4*mWW^11*s^3*t - 4852*ep^2*mtt^4*mWW^11*s^3*t + 41608*ep^3*mtt^4*mWW^11*s^3*t + 112114*ep^4*mtt^4*mWW^11*s^3*t + 73760*ep^5*mtt^4*mWW^11*s^3*t + 78*mtt^3*mWW^12*s^3*t + 430*ep*mtt^3*mWW^12*s^3*t - 2598*ep^2*mtt^3*mWW^12*s^3*t - 21930*ep^3*mtt^3*mWW^12*s^3*t - 45508*ep^4*mtt^3*mWW^12*s^3*t - 28688*ep^5*mtt^3*mWW^12*s^3*t + 48*ep*mtt^2*mWW^13*s^3*t + 676*ep^2*mtt^2*mWW^13*s^3*t + 3156*ep^3*mtt^2*mWW^13*s^3*t + 5688*ep^4*mtt^2*mWW^13*s^3*t + 3424*ep^5*mtt^2*mWW^13*s^3*t + 1512*ep*mtt^11*mWW^3*s^4*t + 4032*ep^2*mtt^11*mWW^3*s^4*t - 30744*ep^3*mtt^11*mWW^3*s^4*t - 115920*ep^4*mtt^11*mWW^3*s^4*t - 100800*ep^5*mtt^11*mWW^3*s^4*t + 504*mtt^10*mWW^4*s^4*t - 6216*ep*mtt^10*mWW^4*s^4*t - 52920*ep^2*mtt^10*mWW^4*s^4*t - 52248*ep^3*mtt^10*mWW^4*s^4*t + 171360*ep^4*mtt^10*mWW^4*s^4*t + 241920*ep^5*mtt^10*mWW^4*s^4*t - 4662*mtt^9*mWW^5*s^4*t - 23968*ep*mtt^9*mWW^5*s^4*t + 11746*ep^2*mtt^9*mWW^5*s^4*t + 173376*ep^3*mtt^9*mWW^5*s^4*t + 150052*ep^4*mtt^9*mWW^5*s^4*t - 60144*ep^5*mtt^9*mWW^5*s^4*t + 13678*mtt^8*mWW^6*s^4*t + 126142*ep*mtt^8*mWW^6*s^4*t + 381032*ep^2*mtt^8*mWW^6*s^4*t + 380902*ep^3*mtt^8*mWW^6*s^4*t - 70402*ep^4*mtt^8*mWW^6*s^4*t - 196152*ep^5*mtt^8*mWW^6*s^4*t - 18166*mtt^7*mWW^7*s^4*t - 197200*ep*mtt^7*mWW^7*s^4*t - 756612*ep^2*mtt^7*mWW^7*s^4*t - 1221820*ep^3*mtt^7*mWW^7*s^4*t - 662434*ep^4*mtt^7*mWW^7*s^4*t + 69888*ep^5*mtt^7*mWW^7*s^4*t + 11182*mtt^6*mWW^8*s^4*t + 134338*ep*mtt^6*mWW^8*s^4*t + 584746*ep^2*mtt^6*mWW^8*s^4*t + 1149238*ep^3*mtt^6*mWW^8*s^4*t + 921952*ep^4*mtt^6*mWW^8*s^4*t + 149536*ep^5*mtt^6*mWW^8*s^4*t - 1926*mtt^5*mWW^9*s^4*t - 32744*ep*mtt^5*mWW^9*s^4*t - 198334*ep^2*mtt^5*mWW^9*s^4*t - 555844*ep^3*mtt^5*mWW^9*s^4*t - 668416*ep^4*mtt^5*mWW^9*s^4*t - 245024*ep^5*mtt^5*mWW^9*s^4*t - 1018*mtt^4*mWW^10*s^4*t - 4410*ep*mtt^4*mWW^10*s^4*t + 33560*ep^2*mtt^4*mWW^10*s^4*t + 233430*ep^3*mtt^4*mWW^10*s^4*t + 430150*ep^4*mtt^4*mWW^10*s^4*t + 234248*ep^5*mtt^4*mWW^10*s^4*t + 450*mtt^3*mWW^11*s^4*t + 2740*ep*mtt^3*mWW^11*s^4*t - 9532*ep^2*mtt^3*mWW^11*s^4*t - 92536*ep^3*mtt^3*mWW^11*s^4*t - 188218*ep^4*mtt^3*mWW^11*s^4*t - 112400*ep^5*mtt^3*mWW^11*s^4*t - 42*mtt^2*mWW^12*s^4*t - 190*ep*mtt^2*mWW^12*s^4*t + 2430*ep^2*mtt^2*mWW^12*s^4*t + 17158*ep^3*mtt^2*mWW^12*s^4*t + 33644*ep^4*mtt^2*mWW^12*s^4*t + 19952*ep^5*mtt^2*mWW^12*s^4*t - 4*ep*mtt*mWW^13*s^4*t - 148*ep^2*mtt*mWW^13*s^4*t - 912*ep^3*mtt*mWW^13*s^4*t - 1768*ep^4*mtt*mWW^13*s^4*t - 1024*ep^5*mtt*mWW^13*s^4*t - 4536*ep*mtt^10*mWW^3*s^5*t - 39312*ep^2*mtt^10*mWW^3*s^5*t - 116424*ep^3*mtt^10*mWW^3*s^5*t - 142128*ep^4*mtt^10*mWW^3*s^5*t - 60480*ep^5*mtt^10*mWW^3*s^5*t - 1008*mtt^9*mWW^4*s^5*t + 11172*ep*mtt^9*mWW^4*s^5*t + 163296*ep^2*mtt^9*mWW^4*s^5*t + 604716*ep^3*mtt^9*mWW^4*s^5*t + 897120*ep^4*mtt^9*mWW^4*s^5*t + 471744*ep^5*mtt^9*mWW^4*s^5*t + 6006*mtt^8*mWW^5*s^5*t + 26404*ep*mtt^8*mWW^5*s^5*t - 127274*ep^2*mtt^8*mWW^5*s^5*t - 924028*ep^3*mtt^8*mWW^5*s^5*t - 1790516*ep^4*mtt^8*mWW^5*s^5*t - 1132432*ep^5*mtt^8*mWW^5*s^5*t - 13426*mtt^7*mWW^6*s^5*t - 116196*ep*mtt^7*mWW^6*s^5*t - 260336*ep^2*mtt^7*mWW^6*s^5*t + 206624*ep^3*mtt^7*mWW^6*s^5*t + 1327134*ep^4*mtt^7*mWW^6*s^5*t + 1161880*ep^5*mtt^7*mWW^6*s^5*t + 13990*mtt^6*mWW^7*s^5*t + 147136*ep*mtt^6*mWW^7*s^5*t + 522170*ep^2*mtt^6*mWW^7*s^5*t + 690936*ep^3*mtt^6*mWW^7*s^5*t - 16704*ep^4*mtt^6*mWW^7*s^5*t - 503104*ep^5*mtt^6*mWW^7*s^5*t - 6234*mtt^5*mWW^8*s^5*t - 79130*ep*mtt^5*mWW^8*s^5*t - 360598*ep^2*mtt^5*mWW^8*s^5*t - 769190*ep^3*mtt^5*mWW^8*s^5*t - 658504*ep^4*mtt^5*mWW^8*s^5*t - 74032*ep^5*mtt^5*mWW^8*s^5*t + 52*mtt^4*mWW^9*s^5*t + 13082*ep*mtt^4*mWW^9*s^5*t + 127710*ep^2*mtt^4*mWW^9*s^5*t + 462930*ep^3*mtt^4*mWW^9*s^5*t + 659050*ep^4*mtt^4*mWW^9*s^5*t + 282648*ep^5*mtt^4*mWW^9*s^5*t + 796*mtt^3*mWW^10*s^5*t + 3198*ep*mtt^3*mWW^10*s^5*t - 29026*ep^2*mtt^3*mWW^10*s^5*t - 190426*ep^3*mtt^3*mWW^10*s^5*t - 346030*ep^4*mtt^3*mWW^10*s^5*t - 187104*ep^5*mtt^3*mWW^10*s^5*t - 184*mtt^2*mWW^11*s^5*t - 1242*ep*mtt^2*mWW^11*s^5*t + 3122*ep^2*mtt^2*mWW^11*s^5*t + 36022*ep^3*mtt^2*mWW^11*s^5*t + 74434*ep^4*mtt^2*mWW^11*s^5*t + 43504*ep^5*mtt^2*mWW^11*s^5*t + 8*mtt*mWW^12*s^5*t + 124*ep*mtt*mWW^12*s^5*t + 352*ep^2*mtt*mWW^12*s^5*t - 852*ep^3*mtt*mWW^12*s^5*t - 3480*ep^4*mtt*mWW^12*s^5*t - 2464*ep^5*mtt*mWW^12*s^5*t - 12*ep*mWW^13*s^5*t - 120*ep^2*mWW^13*s^5*t - 372*ep^3*mWW^13*s^5*t - 456*ep^4*mWW^13*s^5*t - 192*ep^5*mWW^13*s^5*t + 6048*ep*mtt^9*mWW^3*s^6*t + 61488*ep^2*mtt^9*mWW^3*s^6*t + 224784*ep^3*mtt^9*mWW^3*s^6*t + 352800*ep^4*mtt^9*mWW^3*s^6*t + 201600*ep^5*mtt^9*mWW^3*s^6*t + 1008*mtt^8*mWW^4*s^6*t - 12936*ep*mtt^8*mWW^4*s^6*t - 208152*ep^2*mtt^8*mWW^4*s^6*t - 879984*ep^3*mtt^8*mWW^4*s^6*t - 1503936*ep^4*mtt^8*mWW^4*s^6*t - 913920*ep^5*mtt^8*mWW^4*s^6*t - 4578*mtt^7*mWW^5*s^6*t - 15120*ep*mtt^7*mWW^5*s^6*t + 176722*ep^2*mtt^7*mWW^5*s^6*t + 1127224*ep^3*mtt^7*mWW^5*s^6*t + 2268280*ep^4*mtt^7*mWW^5*s^6*t + 1530592*ep^5*mtt^7*mWW^5*s^6*t + 7938*mtt^6*mWW^6*s^6*t + 63020*ep*mtt^6*mWW^6*s^6*t + 86570*ep^2*mtt^6*mWW^6*s^6*t - 418832*ep^3*mtt^6*mWW^6*s^6*t - 1409544*ep^4*mtt^6*mWW^6*s^6*t - 1184992*ep^5*mtt^6*mWW^6*s^6*t - 6186*mtt^5*mWW^7*s^6*t - 63772*ep*mtt^5*mWW^7*s^6*t - 215922*ep^2*mtt^5*mWW^7*s^6*t - 268164*ep^3*mtt^5*mWW^7*s^6*t + 117820*ep^4*mtt^5*mWW^7*s^6*t + 379904*ep^5*mtt^5*mWW^7*s^6*t + 1602*mtt^4*mWW^8*s^6*t + 25860*ep*mtt^4*mWW^8*s^6*t + 143788*ep^2*mtt^4*mWW^8*s^6*t + 396520*ep^3*mtt^4*mWW^8*s^6*t + 451446*ep^4*mtt^4*mWW^8*s^6*t + 113016*ep^5*mtt^4*mWW^8*s^6*t + 472*mtt^3*mWW^9*s^6*t - 1732*ep*mtt^3*mWW^9*s^6*t - 49648*ep^2*mtt^3*mWW^9*s^6*t - 226648*ep^3*mtt^3*mWW^9*s^6*t - 363588*ep^4*mtt^3*mWW^9*s^6*t - 173224*ep^5*mtt^3*mWW^9*s^6*t - 284*mtt^2*mWW^10*s^6*t - 1660*ep*mtt^2*mWW^10*s^6*t + 4846*ep^2*mtt^2*mWW^10*s^6*t + 48764*ep^3*mtt^2*mWW^10*s^6*t + 97342*ep^4*mtt^2*mWW^10*s^6*t + 54584*ep^5*mtt^2*mWW^10*s^6*t + 28*mtt*mWW^11*s^6*t + 392*ep*mtt*mWW^11*s^6*t + 1676*ep^2*mtt*mWW^11*s^6*t + 1692*ep^3*mtt*mWW^11*s^6*t - 1860*ep^4*mtt*mWW^11*s^6*t - 2312*ep^5*mtt*mWW^11*s^6*t - 36*ep*mWW^12*s^6*t - 360*ep^2*mWW^12*s^6*t - 1116*ep^3*mWW^12*s^6*t - 1368*ep^4*mWW^12*s^6*t - 576*ep^5*mWW^12*s^6*t - 4752*ep*mtt^8*mWW^3*s^7*t - 51552*ep^2*mtt^8*mWW^3*s^7*t - 201456*ep^3*mtt^8*mWW^3*s^7*t - 335520*ep^4*mtt^8*mWW^3*s^7*t - 201600*ep^5*mtt^8*mWW^3*s^7*t - 576*mtt^7*mWW^4*s^7*t + 9768*ep*mtt^7*mWW^4*s^7*t + 153792*ep^2*mtt^7*mWW^4*s^7*t + 674520*ep^3*mtt^7*mWW^4*s^7*t + 1198656*ep^4*mtt^7*mWW^4*s^7*t + 754560*ep^5*mtt^7*mWW^4*s^7*t + 2070*mtt^6*mWW^5*s^7*t + 3152*ep*mtt^6*mWW^5*s^7*t - 125978*ep^2*mtt^6*mWW^5*s^7*t - 722928*ep^3*mtt^6*mWW^5*s^7*t - 1455212*ep^4*mtt^6*mWW^5*s^7*t - 1003824*ep^5*mtt^6*mWW^5*s^7*t - 2714*mtt^5*mWW^6*s^7*t - 18842*ep*mtt^5*mWW^6*s^7*t - 4182*ep^2*mtt^5*mWW^6*s^7*t + 233590*ep^3*mtt^5*mWW^6*s^7*t + 676148*ep^4*mtt^5*mWW^6*s^7*t + 581920*ep^5*mtt^5*mWW^6*s^7*t + 1406*mtt^4*mWW^7*s^7*t + 15004*ep*mtt^4*mWW^7*s^7*t + 55612*ep^2*mtt^4*mWW^7*s^7*t + 110664*ep^3*mtt^4*mWW^7*s^7*t + 44538*ep^4*mtt^4*mWW^7*s^7*t - 89944*ep^5*mtt^4*mWW^7*s^7*t - 34*mtt^3*mWW^8*s^7*t - 4094*ep*mtt^3*mWW^8*s^7*t - 36504*ep^2*mtt^3*mWW^8*s^7*t - 144178*ep^3*mtt^3*mWW^8*s^7*t - 217446*ep^4*mtt^3*mWW^8*s^7*t - 87952*ep^5*mtt^3*mWW^8*s^7*t - 188*mtt^2*mWW^9*s^7*t - 576*ep*mtt^2*mWW^9*s^7*t + 6994*ep^2*mtt^2*mWW^9*s^7*t + 46332*ep^3*mtt^2*mWW^9*s^7*t + 86846*ep^4*mtt^2*mWW^9*s^7*t + 46384*ep^5*mtt^2*mWW^9*s^7*t + 36*mtt*mWW^10*s^7*t + 424*ep*mtt*mWW^10*s^7*t + 1746*ep^2*mtt*mWW^10*s^7*t + 1788*ep^3*mtt*mWW^10*s^7*t - 1874*ep^4*mtt*mWW^10*s^7*t - 2328*ep^5*mtt*mWW^10*s^7*t - 36*ep*mWW^11*s^7*t - 360*ep^2*mWW^11*s^7*t - 1116*ep^3*mWW^11*s^7*t - 1368*ep^4*mWW^11*s^7*t - 576*ep^5*mWW^11*s^7*t + 2268*ep*mtt^7*mWW^3*s^8*t + 25488*ep^2*mtt^7*mWW^3*s^8*t + 102924*ep^3*mtt^7*mWW^3*s^8*t + 176040*ep^4*mtt^7*mWW^3*s^8*t + 108000*ep^5*mtt^7*mWW^3*s^8*t + 180*mtt^6*mWW^4*s^8*t - 4668*ep*mtt^6*mWW^4*s^8*t - 68364*ep^2*mtt^6*mWW^4*s^8*t - 301116*ep^3*mtt^6*mWW^4*s^8*t - 541872*ep^4*mtt^6*mWW^4*s^8*t - 345600*ep^5*mtt^6*mWW^4*s^8*t - 510*mtt^5*mWW^5*s^8*t + 988*ep*mtt^5*mWW^5*s^8*t + 50146*ep^2*mtt^5*mWW^5*s^8*t + 257972*ep^3*mtt^5*mWW^5*s^8*t + 513244*ep^4*mtt^5*mWW^5*s^8*t + 359600*ep^5*mtt^5*mWW^5*s^8*t + 470*mtt^4*mWW^6*s^8*t + 2562*ep*mtt^4*mWW^6*s^8*t - 3592*ep^2*mtt^4*mWW^6*s^8*t - 45694*ep^3*mtt^4*mWW^6*s^8*t - 135114*ep^4*mtt^4*mWW^6*s^8*t - 133912*ep^5*mtt^4*mWW^6*s^8*t - 110*mtt^3*mWW^7*s^8*t - 1668*ep*mtt^3*mWW^7*s^8*t - 9972*ep^2*mtt^3*mWW^7*s^8*t - 43720*ep^3*mtt^3*mWW^7*s^8*t - 64458*ep^4*mtt^3*mWW^7*s^8*t - 15136*ep^5*mtt^3*mWW^7*s^8*t - 50*mtt^2*mWW^8*s^8*t + 162*ep*mtt^2*mWW^8*s^8*t + 4580*ep^2*mtt^2*mWW^8*s^8*t + 26786*ep^3*mtt^2*mWW^8*s^8*t + 50210*ep^4*mtt^2*mWW^8*s^8*t + 25992*ep^5*mtt^2*mWW^8*s^8*t + 20*mtt*mWW^9*s^8*t + 176*ep*mtt*mWW^9*s^8*t + 474*ep^2*mtt*mWW^9*s^8*t - 1020*ep^3*mtt*mWW^9*s^8*t - 4442*ep^4*mtt*mWW^9*s^8*t - 3104*ep^5*mtt*mWW^9*s^8*t - 12*ep*mWW^10*s^8*t - 120*ep^2*mWW^10*s^8*t - 372*ep^3*mWW^10*s^8*t - 456*ep^4*mWW^10*s^8*t - 192*ep^5*mWW^10*s^8*t - 612*ep*mtt^6*mWW^3*s^9*t - 7032*ep^2*mtt^6*mWW^3*s^9*t - 28956*ep^3*mtt^6*mWW^3*s^9*t - 50280*ep^4*mtt^6*mWW^3*s^9*t - 31200*ep^5*mtt^6*mWW^3*s^9*t - 24*mtt^5*mWW^4*s^9*t + 1286*ep*mtt^5*mWW^4*s^9*t + 17040*ep^2*mtt^5*mWW^4*s^9*t + 74018*ep^3*mtt^5*mWW^4*s^9*t + 133200*ep^4*mtt^5*mWW^4*s^9*t + 85280*ep^5*mtt^5*mWW^4*s^9*t + 52*mtt^4*mWW^5*s^9*t - 622*ep*mtt^4*mWW^5*s^9*t - 10196*ep^2*mtt^4*mWW^5*s^9*t - 45886*ep^3*mtt^4*mWW^5*s^9*t - 89612*ep^4*mtt^4*mWW^5*s^9*t - 64336*ep^5*mtt^4*mWW^5*s^9*t - 28*mtt^3*mWW^6*s^9*t - 102*ep*mtt^3*mWW^6*s^9*t - 162*ep^2*mtt^3*mWW^6*s^9*t - 3302*ep^3*mtt^3*mWW^6*s^9*t - 1718*ep^4*mtt^3*mWW^6*s^9*t + 7112*ep^5*mtt^3*mWW^6*s^9*t - 4*mtt^2*mWW^7*s^9*t + 94*ep*mtt^2*mWW^7*s^9*t + 1256*ep^2*mtt^2*mWW^7*s^9*t + 8662*ep^3*mtt^2*mWW^7*s^9*t + 17024*ep^4*mtt^2*mWW^7*s^9*t + 8512*ep^5*mtt^2*mWW^7*s^9*t + 4*mtt*mWW^8*s^9*t + 4*ep*mtt*mWW^8*s^9*t - 234*ep^2*mtt*mWW^8*s^9*t - 1848*ep^3*mtt*mWW^8*s^9*t - 3910*ep^4*mtt*mWW^8*s^9*t - 2296*ep^5*mtt*mWW^8*s^9*t + 72*ep*mtt^5*mWW^3*s^10*t + 840*ep^2*mtt^5*mWW^3*s^10*t + 3504*ep^3*mtt^5*mWW^3*s^10*t + 6144*ep^4*mtt^5*mWW^3*s^10*t + 3840*ep^5*mtt^5*mWW^3*s^10*t - 156*ep*mtt^4*mWW^4*s^10*t - 1836*ep^2*mtt^4*mWW^4*s^10*t - 7752*ep^3*mtt^4*mWW^4*s^10*t - 13824*ep^4*mtt^4*mWW^4*s^10*t - 8832*ep^5*mtt^4*mWW^4*s^10*t + 84*ep*mtt^3*mWW^5*s^10*t + 750*ep^2*mtt^3*mWW^5*s^10*t + 2688*ep^3*mtt^3*mWW^5*s^10*t + 5118*ep^4*mtt^3*mWW^5*s^10*t + 3960*ep^5*mtt^3*mWW^5*s^10*t + 12*ep*mtt^2*mWW^6*s^10*t + 192*ep^2*mtt^2*mWW^6*s^10*t + 1464*ep^3*mtt^2*mWW^6*s^10*t + 2796*ep^4*mtt^2*mWW^6*s^10*t + 1296*ep^5*mtt^2*mWW^6*s^10*t - 12*ep*mtt*mWW^7*s^10*t - 138*ep^2*mtt*mWW^7*s^10*t - 672*ep^3*mtt*mWW^7*s^10*t - 1194*ep^4*mtt*mWW^7*s^10*t - 648*ep^5*mtt*mWW^7*s^10*t - 36*ep*mtt^15*mWW^2*t^2 - 312*ep^2*mtt^15*mWW^2*t^2 - 924*ep^3*mtt^15*mWW^2*t^2 - 1128*ep^4*mtt^15*mWW^2*t^2 - 480*ep^5*mtt^15*mWW^2*t^2 - 24*mtt^14*mWW^3*t^2 + 248*ep*mtt^14*mWW^3*t^2 + 4848*ep^2*mtt^14*mWW^3*t^2 + 22280*ep^3*mtt^14*mWW^3*t^2 + 39672*ep^4*mtt^14*mWW^3*t^2 + 24416*ep^5*mtt^14*mWW^3*t^2 + 428*mtt^13*mWW^4*t^2 + 3800*ep*mtt^13*mWW^4*t^2 + 4710*ep^2*mtt^13*mWW^4*t^2 - 37536*ep^3*mtt^13*mWW^4*t^2 - 113586*ep^4*mtt^13*mWW^4*t^2 - 86856*ep^5*mtt^13*mWW^4*t^2 - 1820*mtt^12*mWW^5*t^2 - 22088*ep*mtt^12*mWW^5*t^2 - 90274*ep^2*mtt^12*mWW^5*t^2 - 133872*ep^3*mtt^12*mWW^5*t^2 - 23418*ep^4*mtt^12*mWW^5*t^2 + 61592*ep^5*mtt^12*mWW^5*t^2 + 3492*mtt^11*mWW^6*t^2 + 46880*ep*mtt^11*mWW^6*t^2 + 230056*ep^2*mtt^11*mWW^6*t^2 + 507208*ep^3*mtt^11*mWW^6*t^2 + 495764*ep^4*mtt^11*mWW^6*t^2 + 165840*ep^5*mtt^11*mWW^6*t^2 - 3428*mtt^10*mWW^7*t^2 - 48504*ep*mtt^10*mWW^7*t^2 - 259716*ep^2*mtt^10*mWW^7*t^2 - 656788*ep^3*mtt^10*mWW^7*t^2 - 789364*ep^4*mtt^10*mWW^7*t^2 - 363920*ep^5*mtt^10*mWW^7*t^2 + 1556*mtt^9*mWW^8*t^2 + 23112*ep*mtt^9*mWW^8*t^2 + 133654*ep^2*mtt^9*mWW^8*t^2 + 376208*ep^3*mtt^9*mWW^8*t^2 + 516806*ep^4*mtt^9*mWW^8*t^2 + 278424*ep^5*mtt^9*mWW^8*t^2 - 36*mtt^8*mWW^9*t^2 - 1240*ep*mtt^8*mWW^9*t^2 - 12538*ep^2*mtt^8*mWW^9*t^2 - 54216*ep^3*mtt^8*mWW^9*t^2 - 105506*ep^4*mtt^8*mWW^9*t^2 - 76424*ep^5*mtt^8*mWW^9*t^2 - 228*mtt^7*mWW^10*t^2 - 2972*ep*mtt^7*mWW^10*t^2 - 14604*ep^2*mtt^7*mWW^10*t^2 - 33020*ep^3*mtt^7*mWW^10*t^2 - 32384*ep^4*mtt^7*mWW^10*t^2 - 8512*ep^5*mtt^7*mWW^10*t^2 + 60*mtt^6*mWW^11*t^2 + 800*ep*mtt^6*mWW^11*t^2 + 4176*ep^2*mtt^6*mWW^11*t^2 + 10660*ep^3*mtt^6*mWW^11*t^2 + 13144*ep^4*mtt^6*mWW^11*t^2 + 5920*ep^5*mtt^6*mWW^11*t^2 + 252*ep*mtt^14*mWW^2*s*t^2 + 1968*ep^2*mtt^14*mWW^2*s*t^2 + 4812*ep^3*mtt^14*mWW^2*s*t^2 + 4008*ep^4*mtt^14*mWW^2*s*t^2 + 480*ep^5*mtt^14*mWW^2*s*t^2 + 144*mtt^13*mWW^3*s*t^2 - 1614*ep*mtt^13*mWW^3*s*t^2 - 30720*ep^2*mtt^13*mWW^3*s*t^2 - 140586*ep^3*mtt^13*mWW^3*s*t^2 - 249000*ep^4*mtt^13*mWW^3*s*t^2 - 152064*ep^5*mtt^13*mWW^3*s*t^2 - 2412*mtt^12*mWW^4*s*t^2 - 22696*ep*mtt^12*mWW^4*s*t^2 - 33470*ep^2*mtt^12*mWW^4*s*t^2 + 209088*ep^3*mtt^12*mWW^4*s*t^2 + 665914*ep^4*mtt^12*mWW^4*s*t^2 + 516456*ep^5*mtt^12*mWW^4*s*t^2 + 8802*mtt^11*mWW^5*s*t^2 + 113620*ep*mtt^11*mWW^5*s*t^2 + 484675*ep^2*mtt^11*mWW^5*s*t^2 + 740176*ep^3*mtt^11*mWW^5*s*t^2 + 139107*ep^4*mtt^11*mWW^5*s*t^2 - 340660*ep^5*mtt^11*mWW^5*s*t^2 - 12974*mtt^10*mWW^6*s*t^2 - 191188*ep*mtt^10*mWW^6*s*t^2 - 995889*ep^2*mtt^10*mWW^6*s*t^2 - 2269240*ep^3*mtt^10*mWW^6*s*t^2 - 2241925*ep^4*mtt^10*mWW^6*s*t^2 - 738004*ep^5*mtt^10*mWW^6*s*t^2 + 6742*mtt^9*mWW^7*s*t^2 + 120128*ep*mtt^9*mWW^7*s*t^2 + 745872*ep^2*mtt^9*mWW^7*s*t^2 + 2079484*ep^3*mtt^9*mWW^7*s*t^2 + 2667762*ep^4*mtt^9*mWW^7*s*t^2 + 1286152*ep^5*mtt^9*mWW^7*s*t^2 + 2942*mtt^8*mWW^8*s*t^2 + 20740*ep*mtt^8*mWW^8*s*t^2 + 372*ep^2*mtt^8*mWW^8*s*t^2 - 294098*ep^3*mtt^8*mWW^8*s*t^2 - 747208*ep^4*mtt^8*mWW^8*s*t^2 - 556288*ep^5*mtt^8*mWW^8*s*t^2 - 4834*mtt^7*mWW^9*s*t^2 - 61268*ep*mtt^7*mWW^9*s*t^2 - 288765*ep^2*mtt^7*mWW^9*s*t^2 - 617540*ep^3*mtt^7*mWW^9*s*t^2 - 572765*ep^4*mtt^7*mWW^9*s*t^2 - 156788*ep^5*mtt^7*mWW^9*s*t^2 + 1550*mtt^6*mWW^10*s*t^2 + 22136*ep*mtt^6*mWW^10*s*t^2 + 120023*ep^2*mtt^6*mWW^10*s*t^2 + 307364*ep^3*mtt^6*mWW^10*s*t^2 + 369599*ep^4*mtt^6*mWW^10*s*t^2 + 162428*ep^5*mtt^6*mWW^10*s*t^2 + 154*mtt^5*mWW^11*s*t^2 + 1294*ep*mtt^5*mWW^11*s*t^2 + 2570*ep^2*mtt^5*mWW^11*s*t^2 - 4478*ep^3*mtt^5*mWW^11*s*t^2 - 19472*ep^4*mtt^5*mWW^11*s*t^2 - 15328*ep^5*mtt^5*mWW^11*s*t^2 - 114*mtt^4*mWW^12*s*t^2 - 1404*ep*mtt^4*mWW^12*s*t^2 - 6636*ep^2*mtt^4*mWW^12*s*t^2 - 14982*ep^3*mtt^4*mWW^12*s*t^2 - 16020*ep^4*mtt^4*mWW^12*s*t^2 - 6384*ep^5*mtt^4*mWW^12*s*t^2 - 648*ep*mtt^13*mWW^2*s^2*t^2 - 3672*ep^2*mtt^13*mWW^2*s^2*t^2 - 1728*ep^3*mtt^13*mWW^2*s^2*t^2 + 14688*ep^4*mtt^13*mWW^2*s^2*t^2 + 17280*ep^5*mtt^13*mWW^2*s^2*t^2 - 288*mtt^12*mWW^3*s^2*t^2 + 3732*ep*mtt^12*mWW^3*s^2*t^2 + 68292*ep^2*mtt^12*mWW^3*s^2*t^2 + 310344*ep^3*mtt^12*mWW^3*s^2*t^2 + 542304*ep^4*mtt^12*mWW^3*s^2*t^2 + 324096*ep^5*mtt^12*mWW^3*s^2*t^2 + 4764*mtt^11*mWW^4*s^2*t^2 + 53428*ep*mtt^11*mWW^4*s^2*t^2 + 124738*ep^2*mtt^11*mWW^4*s^2*t^2 - 306124*ep^3*mtt^11*mWW^4*s^2*t^2 - 1284974*ep^4*mtt^11*mWW^4*s^2*t^2 - 1057912*ep^5*mtt^11*mWW^4*s^2*t^2 - 13110*mtt^10*mWW^5*s^2*t^2 - 207050*ep*mtt^10*mWW^5*s^2*t^2 - 1012756*ep^2*mtt^10*mWW^5*s^2*t^2 - 1795634*ep^3*mtt^10*mWW^5*s^2*t^2 - 762322*ep^4*mtt^10*mWW^5*s^2*t^2 + 444632*ep^5*mtt^10*mWW^5*s^2*t^2 + 6882*mtt^9*mWW^6*s^2*t^2 + 193098*ep*mtt^9*mWW^6*s^2*t^2 + 1316234*ep^2*mtt^9*mWW^6*s^2*t^2 + 3485716*ep^3*mtt^9*mWW^6*s^2*t^2 + 3831630*ep^4*mtt^9*mWW^6*s^2*t^2 + 1408120*ep^5*mtt^9*mWW^6*s^2*t^2 + 18758*mtt^8*mWW^7*s^2*t^2 + 141134*ep*mtt^8*mWW^7*s^2*t^2 + 213948*ep^2*mtt^8*mWW^7*s^2*t^2 - 562104*ep^3*mtt^8*mWW^7*s^2*t^2 - 1744364*ep^4*mtt^8*mWW^7*s^2*t^2 - 1213232*ep^5*mtt^8*mWW^7*s^2*t^2 - 31666*mtt^7*mWW^8*s^2*t^2 - 370810*ep*mtt^7*mWW^8*s^2*t^2 - 1604132*ep^2*mtt^7*mWW^8*s^2*t^2 - 3127670*ep^3*mtt^7*mWW^8*s^2*t^2 - 2636482*ep^4*mtt^7*mWW^8*s^2*t^2 - 666280*ep^5*mtt^7*mWW^8*s^2*t^2 + 17990*mtt^6*mWW^9*s^2*t^2 + 233446*ep*mtt^6*mWW^9*s^2*t^2 + 1140700*ep^2*mtt^6*mWW^9*s^2*t^2 + 2595670*ep^3*mtt^6*mWW^9*s^2*t^2 + 2723746*ep^4*mtt^6*mWW^9*s^2*t^2 + 1028648*ep^5*mtt^6*mWW^9*s^2*t^2 - 2498*mtt^5*mWW^10*s^2*t^2 - 36466*ep*mtt^5*mWW^10*s^2*t^2 - 198974*ep^2*mtt^5*mWW^10*s^2*t^2 - 502996*ep^3*mtt^5*mWW^10*s^2*t^2 - 582850*ep^4*mtt^5*mWW^10*s^2*t^2 - 240456*ep^5*mtt^5*mWW^10*s^2*t^2 - 1142*mtt^4*mWW^11*s^2*t^2 - 13554*ep*mtt^4*mWW^11*s^2*t^2 - 60672*ep^2*mtt^4*mWW^11*s^2*t^2 - 129032*ep^3*mtt^4*mWW^11*s^2*t^2 - 135316*ep^4*mtt^4*mWW^11*s^2*t^2 - 59344*ep^5*mtt^4*mWW^11*s^2*t^2 + 310*mtt^3*mWW^12*s^2*t^2 + 3638*ep*mtt^3*mWW^12*s^2*t^2 + 15678*ep^2*mtt^3*mWW^12*s^2*t^2 + 31090*ep^3*mtt^3*mWW^12*s^2*t^2 + 30116*ep^4*mtt^3*mWW^12*s^2*t^2 + 12528*ep^5*mtt^3*mWW^12*s^2*t^2 + 52*ep*mtt^2*mWW^13*s^2*t^2 + 616*ep^2*mtt^2*mWW^13*s^2*t^2 + 2468*ep^3*mtt^2*mWW^13*s^2*t^2 + 3824*ep^4*mtt^2*mWW^13*s^2*t^2 + 1920*ep^5*mtt^2*mWW^13*s^2*t^2 + 432*ep*mtt^12*mWW^2*s^3*t^2 - 4032*ep^2*mtt^12*mWW^2*s^3*t^2 - 48528*ep^3*mtt^12*mWW^2*s^3*t^2 - 126432*ep^4*mtt^12*mWW^2*s^3*t^2 - 97920*ep^5*mtt^12*mWW^2*s^3*t^2 - 1512*ep*mtt^11*mWW^3*s^3*t^2 - 22176*ep^2*mtt^11*mWW^3*s^3*t^2 - 95256*ep^3*mtt^11*mWW^3*s^3*t^2 - 135072*ep^4*mtt^11*mWW^3*s^3*t^2 - 48384*ep^5*mtt^11*mWW^3*s^3*t^2 - 1764*mtt^10*mWW^4*s^3*t^2 - 58032*ep*mtt^10*mWW^4*s^3*t^2 - 335696*ep^2*mtt^10*mWW^4*s^3*t^2 - 576140*ep^3*mtt^10*mWW^4*s^3*t^2 - 140528*ep^4*mtt^10*mWW^4*s^3*t^2 + 221440*ep^5*mtt^10*mWW^4*s^3*t^2 - 4398*mtt^9*mWW^5*s^3*t^2 + 93676*ep*mtt^9*mWW^5*s^3*t^2 + 969281*ep^2*mtt^9*mWW^5*s^3*t^2 + 2808852*ep^3*mtt^9*mWW^5*s^3*t^2 + 3124481*ep^4*mtt^9*mWW^5*s^3*t^2 + 1143468*ep^5*mtt^9*mWW^5*s^3*t^2 + 39122*mtt^8*mWW^6*s^3*t^2 + 270136*ep*mtt^8*mWW^6*s^3*t^2 + 316551*ep^2*mtt^8*mWW^6*s^3*t^2 - 1218862*ep^3*mtt^8*mWW^6*s^3*t^2 - 3127411*ep^4*mtt^8*mWW^6*s^3*t^2 - 1972076*ep^5*mtt^8*mWW^6*s^3*t^2 - 77546*mtt^7*mWW^7*s^3*t^2 - 833852*ep*mtt^7*mWW^7*s^3*t^2 - 3261947*ep^2*mtt^7*mWW^7*s^3*t^2 - 5598756*ep^3*mtt^7*mWW^7*s^3*t^2 - 3904575*ep^4*mtt^7*mWW^7*s^3*t^2 - 604436*ep^5*mtt^7*mWW^7*s^3*t^2 + 67326*mtt^6*mWW^8*s^3*t^2 + 821660*ep*mtt^6*mWW^8*s^3*t^2 + 3747411*ep^2*mtt^6*mWW^8*s^3*t^2 + 7876832*ep^3*mtt^6*mWW^8*s^3*t^2 + 7546963*ep^4*mtt^6*mWW^8*s^3*t^2 + 2568996*ep^5*mtt^6*mWW^8*s^3*t^2 - 24614*mtt^5*mWW^9*s^3*t^2 - 319456*ep*mtt^5*mWW^9*s^3*t^2 - 1545396*ep^2*mtt^5*mWW^9*s^3*t^2 - 3444080*ep^3*mtt^5*mWW^9*s^3*t^2 - 3495722*ep^4*mtt^5*mWW^9*s^3*t^2 - 1265848*ep^5*mtt^5*mWW^9*s^3*t^2 + 282*mtt^4*mWW^10*s^3*t^2 + 7944*ep*mtt^4*mWW^10*s^3*t^2 + 50310*ep^2*mtt^4*mWW^10*s^3*t^2 + 113640*ep^3*mtt^4*mWW^10*s^3*t^2 + 63388*ep^4*mtt^4*mWW^10*s^3*t^2 - 33896*ep^5*mtt^4*mWW^10*s^3*t^2 + 1870*mtt^3*mWW^11*s^3*t^2 + 22028*ep*mtt^3*mWW^11*s^3*t^2 + 95842*ep^2*mtt^3*mWW^11*s^3*t^2 + 189304*ep^3*mtt^3*mWW^11*s^3*t^2 + 183784*ep^4*mtt^3*mWW^11*s^3*t^2 + 77760*ep^5*mtt^3*mWW^11*s^3*t^2 - 278*mtt^2*mWW^12*s^3*t^2 - 2956*ep*mtt^2*mWW^12*s^3*t^2 - 9132*ep^2*mtt^2*mWW^12*s^3*t^2 - 1986*ep^3*mtt^2*mWW^12*s^3*t^2 + 20044*ep^4*mtt^2*mWW^12*s^3*t^2 + 15984*ep^5*mtt^2*mWW^12*s^3*t^2 - 68*ep*mtt*mWW^13*s^3*t^2 - 1016*ep^2*mtt*mWW^13*s^3*t^2 - 5020*ep^3*mtt*mWW^13*s^3*t^2 - 8920*ep^4*mtt*mWW^13*s^3*t^2 - 5088*ep^5*mtt*mWW^13*s^3*t^2 + 1512*ep*mtt^11*mWW^2*s^4*t^2 + 31248*ep^2*mtt^11*mWW^2*s^4*t^2 + 177912*ep^3*mtt^11*mWW^2*s^4*t^2 + 373968*ep^4*mtt^11*mWW^2*s^4*t^2 + 262080*ep^5*mtt^11*mWW^2*s^4*t^2 + 1008*mtt^10*mWW^3*s^4*t^2 - 10416*ep*mtt^10*mWW^3*s^4*t^2 - 194544*ep^2*mtt^10*mWW^3*s^4*t^2 - 892416*ep^3*mtt^10*mWW^3*s^4*t^2 - 1654128*ep^4*mtt^10*mWW^3*s^4*t^2 - 1089984*ep^5*mtt^10*mWW^3*s^4*t^2 - 8316*mtt^9*mWW^4*s^4*t^2 + 18704*ep*mtt^9*mWW^4*s^4*t^2 + 679588*ep^2*mtt^9*mWW^4*s^4*t^2 + 2923620*ep^3*mtt^9*mWW^4*s^4*t^2 + 4879252*ep^4*mtt^9*mWW^4*s^4*t^2 + 2928912*ep^5*mtt^9*mWW^4*s^4*t^2 + 38106*mtt^8*mWW^5*s^4*t^2 + 206062*ep*mtt^8*mWW^5*s^4*t^2 - 320590*ep^2*mtt^8*mWW^5*s^4*t^2 - 3749942*ep^3*mtt^8*mWW^5*s^4*t^2 - 7613964*ep^4*mtt^8*mWW^5*s^4*t^2 - 4901352*ep^5*mtt^8*mWW^5*s^4*t^2 - 89246*mtt^7*mWW^6*s^4*t^2 - 836910*ep*mtt^7*mWW^6*s^4*t^2 - 2559888*ep^2*mtt^7*mWW^6*s^4*t^2 - 2202582*ep^3*mtt^7*mWW^6*s^4*t^2 + 2051210*ep^4*mtt^7*mWW^6*s^4*t^2 + 3035472*ep^5*mtt^7*mWW^6*s^4*t^2 + 108006*mtt^6*mWW^7*s^4*t^2 + 1220960*ep*mtt^6*mWW^7*s^4*t^2 + 5074112*ep^2*mtt^6*mWW^7*s^4*t^2 + 9360396*ep^3*mtt^6*mWW^7*s^4*t^2 + 7224798*ep^4*mtt^6*mWW^7*s^4*t^2 + 1490568*ep^5*mtt^6*mWW^7*s^4*t^2 - 65158*mtt^5*mWW^8*s^4*t^2 - 798822*ep*mtt^5*mWW^8*s^4*t^2 - 3641778*ep^2*mtt^5*mWW^8*s^4*t^2 - 7609064*ep^3*mtt^5*mWW^8*s^4*t^2 - 7165202*ep^4*mtt^5*mWW^8*s^4*t^2 - 2358088*ep^5*mtt^5*mWW^8*s^4*t^2 + 14526*mtt^4*mWW^9*s^4*t^2 + 188342*ep*mtt^4*mWW^9*s^4*t^2 + 884698*ep^2*mtt^4*mWW^9*s^4*t^2 + 1876016*ep^3*mtt^4*mWW^9*s^4*t^2 + 1733670*ep^4*mtt^4*mWW^9*s^4*t^2 + 527136*ep^5*mtt^4*mWW^9*s^4*t^2 + 2222*mtt^3*mWW^10*s^4*t^2 + 23510*ep*mtt^3*mWW^10*s^4*t^2 + 99516*ep^2*mtt^3*mWW^10*s^4*t^2 + 202432*ep^3*mtt^3*mWW^10*s^4*t^2 + 228208*ep^4*mtt^3*mWW^10*s^4*t^2 + 116952*ep^5*mtt^3*mWW^10*s^4*t^2 - 1230*mtt^2*mWW^11*s^4*t^2 - 13740*ep*mtt^2*mWW^11*s^4*t^2 - 54228*ep^2*mtt^2*mWW^11*s^4*t^2 - 83398*ep^3*mtt^2*mWW^11*s^4*t^2 - 45600*ep^4*mtt^2*mWW^11*s^4*t^2 - 3008*ep^5*mtt^2*mWW^11*s^4*t^2 + 82*mtt*mWW^12*s^4*t^2 + 806*ep*mtt*mWW^12*s^4*t^2 + 1938*ep^2*mtt*mWW^12*s^4*t^2 - 2758*ep^3*mtt*mWW^12*s^4*t^2 - 11964*ep^4*mtt*mWW^12*s^4*t^2 - 8592*ep^5*mtt*mWW^12*s^4*t^2 - 8*ep*mWW^13*s^4*t^2 - 72*ep^2*mWW^13*s^4*t^2 - 216*ep^3*mWW^13*s^4*t^2 - 248*ep^4*mWW^13*s^4*t^2 - 96*ep^5*mWW^13*s^4*t^2 - 4536*ep*mtt^10*mWW^2*s^5*t^2 - 66528*ep^2*mtt^10*mWW^2*s^5*t^2 - 325080*ep^3*mtt^10*mWW^2*s^5*t^2 - 632016*ep^4*mtt^10*mWW^2*s^5*t^2 - 423360*ep^5*mtt^10*mWW^2*s^5*t^2 - 2016*mtt^9*mWW^3*s^5*t^2 + 26124*ep*mtt^9*mWW^3*s^5*t^2 + 457632*ep^2*mtt^9*mWW^3*s^5*t^2 + 2074884*ep^3*mtt^9*mWW^3*s^5*t^2 + 3768912*ep^4*mtt^9*mWW^3*s^5*t^2 + 2413824*ep^5*mtt^9*mWW^3*s^5*t^2 + 16212*mtt^8*mWW^4*s^5*t^2 + 16576*ep*mtt^8*mWW^4*s^5*t^2 - 982940*ep^2*mtt^8*mWW^4*s^5*t^2 - 5185852*ep^3*mtt^8*mWW^4*s^5*t^2 - 9647372*ep^4*mtt^8*mWW^4*s^5*t^2 - 6166384*ep^5*mtt^8*mWW^4*s^5*t^2 - 52530*mtt^7*mWW^5*s^5*t^2 - 358832*ep*mtt^7*mWW^5*s^5*t^2 - 40467*ep^2*mtt^7*mWW^5*s^5*t^2 + 4529152*ep^3*mtt^7*mWW^5*s^5*t^2 + 11114609*ep^4*mtt^7*mWW^5*s^5*t^2 + 7889268*ep^5*mtt^7*mWW^5*s^5*t^2 + 86718*mtt^6*mWW^6*s^5*t^2 + 850576*ep*mtt^6*mWW^6*s^5*t^2 + 2717687*ep^2*mtt^6*mWW^6*s^5*t^2 + 2274852*ep^3*mtt^6*mWW^6*s^5*t^2 - 2924353*ep^4*mtt^6*mWW^6*s^5*t^2 - 4087476*ep^5*mtt^6*mWW^6*s^5*t^2 - 75734*mtt^5*mWW^7*s^5*t^2 - 856156*ep*mtt^5*mWW^7*s^5*t^2 - 3521906*ep^2*mtt^5*mWW^7*s^5*t^2 - 6224696*ep^3*mtt^5*mWW^7*s^5*t^2 - 4128056*ep^4*mtt^5*mWW^7*s^5*t^2 - 271752*ep^5*mtt^5*mWW^7*s^5*t^2 + 31366*mtt^4*mWW^8*s^5*t^2 + 377640*ep*mtt^4*mWW^8*s^5*t^2 + 1661666*ep^2*mtt^4*mWW^8*s^5*t^2 + 3289172*ep^3*mtt^4*mWW^8*s^5*t^2 + 2771808*ep^4*mtt^4*mWW^8*s^5*t^2 + 696880*ep^5*mtt^4*mWW^8*s^5*t^2 - 2624*mtt^3*mWW^9*s^5*t^2 - 36620*ep*mtt^3*mWW^9*s^5*t^2 - 162943*ep^2*mtt^3*mWW^9*s^5*t^2 - 310308*ep^3*mtt^3*mWW^9*s^5*t^2 - 200273*ep^4*mtt^3*mWW^9*s^5*t^2 + 924*ep^5*mtt^3*mWW^9*s^5*t^2 - 1680*mtt^2*mWW^10*s^5*t^2 - 17652*ep*mtt^2*mWW^10*s^5*t^2 - 71905*ep^2*mtt^2*mWW^10*s^5*t^2 - 133432*ep^3*mtt^2*mWW^10*s^5*t^2 - 123063*ep^4*mtt^2*mWW^10*s^5*t^2 - 46116*ep^5*mtt^2*mWW^10*s^5*t^2 + 288*mtt*mWW^11*s^5*t^2 + 2948*ep*mtt*mWW^11*s^5*t^2 + 10816*ep^2*mtt*mWW^11*s^5*t^2 + 16784*ep^3*mtt*mWW^11*s^5*t^2 + 10956*ep^4*mtt*mWW^11*s^5*t^2 + 2064*ep^5*mtt*mWW^11*s^5*t^2 + 28*ep*mWW^12*s^5*t^2 + 280*ep^2*mWW^12*s^5*t^2 + 860*ep^3*mWW^12*s^5*t^2 + 1088*ep^4*mWW^12*s^5*t^2 + 480*ep^5*mWW^12*s^5*t^2 + 6048*ep*mtt^9*mWW^2*s^6*t^2 + 79632*ep^2*mtt^9*mWW^2*s^6*t^2 + 363888*ep^3*mtt^9*mWW^2*s^6*t^2 + 679392*ep^4*mtt^9*mWW^2*s^6*t^2 + 443520*ep^5*mtt^9*mWW^2*s^6*t^2 + 2016*mtt^8*mWW^3*s^6*t^2 - 31416*ep*mtt^8*mWW^3*s^6*t^2 - 521640*ep^2*mtt^8*mWW^3*s^6*t^2 - 2343264*ep^3*mtt^8*mWW^3*s^6*t^2 - 4223520*ep^4*mtt^8*mWW^3*s^6*t^2 - 2679936*ep^5*mtt^8*mWW^3*s^6*t^2 - 14028*mtt^7*mWW^4*s^6*t^2 - 10584*ep*mtt^7*mWW^4*s^6*t^2 + 966700*ep^2*mtt^7*mWW^4*s^6*t^2 + 5206012*ep^3*mtt^7*mWW^4*s^6*t^2 + 9862636*ep^4*mtt^7*mWW^4*s^6*t^2 + 6367984*ep^5*mtt^7*mWW^4*s^6*t^2 + 35838*mtt^6*mWW^5*s^6*t^2 + 240430*ep*mtt^6*mWW^5*s^6*t^2 - 132240*ep^2*mtt^6*mWW^5*s^6*t^2 - 4161126*ep^3*mtt^6*mWW^5*s^6*t^2 - 9967582*ep^4*mtt^6*mWW^5*s^6*t^2 - 7082840*ep^5*mtt^6*mWW^5*s^6*t^2 - 44506*mtt^5*mWW^6*s^6*t^2 - 425710*ep*mtt^5*mWW^6*s^6*t^2 - 1225596*ep^2*mtt^5*mWW^6*s^6*t^2 - 222616*ep^3*mtt^5*mWW^6*s^6*t^2 + 3533484*ep^4*mtt^5*mWW^6*s^6*t^2 + 3552304*ep^5*mtt^5*mWW^6*s^6*t^2 + 27666*mtt^4*mWW^7*s^6*t^2 + 299704*ep*mtt^4*mWW^7*s^6*t^2 + 1140076*ep^2*mtt^4*mWW^7*s^6*t^2 + 1649826*ep^3*mtt^4*mWW^7*s^6*t^2 + 319212*ep^4*mtt^4*mWW^7*s^6*t^2 - 710424*ep^5*mtt^4*mWW^7*s^6*t^2 - 6770*mtt^3*mWW^8*s^6*t^2 - 77882*ep*mtt^3*mWW^8*s^6*t^2 - 307470*ep^2*mtt^3*mWW^8*s^6*t^2 - 496020*ep^3*mtt^3*mWW^8*s^6*t^2 - 191266*ep^4*mtt^3*mWW^8*s^6*t^2 + 127664*ep^5*mtt^3*mWW^8*s^6*t^2 - 568*mtt^2*mWW^9*s^6*t^2 - 4198*ep*mtt^2*mWW^9*s^6*t^2 - 16400*ep^2*mtt^2*mWW^9*s^6*t^2 - 41404*ep^3*mtt^2*mWW^9*s^6*t^2 - 79546*ep^4*mtt^2*mWW^9*s^6*t^2 - 59648*ep^5*mtt^2*mWW^9*s^6*t^2 + 352*mtt*mWW^10*s^6*t^2 + 3160*ep*mtt*mWW^10*s^6*t^2 + 10122*ep^2*mtt*mWW^10*s^6*t^2 + 15608*ep^3*mtt*mWW^10*s^6*t^2 + 14718*ep^4*mtt*mWW^10*s^6*t^2 + 7168*ep^5*mtt*mWW^10*s^6*t^2 + 144*ep*mWW^11*s^6*t^2 + 1392*ep^2*mWW^11*s^6*t^2 + 4248*ep^3*mWW^11*s^6*t^2 + 5208*ep^4*mWW^11*s^6*t^2 + 2208*ep^5*mWW^11*s^6*t^2 - 4752*ep*mtt^8*mWW^2*s^7*t^2 - 59328*ep^2*mtt^8*mWW^2*s^7*t^2 - 261072*ep^3*mtt^8*mWW^2*s^7*t^2 - 475488*ep^4*mtt^8*mWW^2*s^7*t^2 - 305280*ep^5*mtt^8*mWW^2*s^7*t^2 - 1152*mtt^7*mWW^3*s^7*t^2 + 22488*ep*mtt^7*mWW^3*s^7*t^2 + 351648*ep^2*mtt^7*mWW^3*s^7*t^2 + 1562856*ep^3*mtt^7*mWW^3*s^7*t^2 + 2801376*ep^4*mtt^7*mWW^3*s^7*t^2 + 1768704*ep^5*mtt^7*mWW^3*s^7*t^2 + 6516*mtt^6*mWW^4*s^7*t^2 - 7888*ep*mtt^6*mWW^4*s^7*t^2 - 618848*ep^2*mtt^6*mWW^4*s^7*t^2 - 3189156*ep^3*mtt^6*mWW^4*s^7*t^2 - 5991296*ep^4*mtt^6*mWW^4*s^7*t^2 - 3853248*ep^5*mtt^6*mWW^4*s^7*t^2 - 13050*mtt^5*mWW^5*s^7*t^2 - 72020*ep*mtt^5*mWW^5*s^7*t^2 + 255111*ep^2*mtt^5*mWW^5*s^7*t^2 + 2487364*ep^3*mtt^5*mWW^5*s^7*t^2 + 5461887*ep^4*mtt^5*mWW^5*s^7*t^2 + 3769348*ep^5*mtt^5*mWW^5*s^7*t^2 + 11878*mtt^4*mWW^6*s^7*t^2 + 101224*ep*mtt^4*mWW^6*s^7*t^2 + 182841*ep^2*mtt^4*mWW^6*s^7*t^2 - 595142*ep^3*mtt^4*mWW^6*s^7*t^2 - 2196481*ep^4*mtt^4*mWW^6*s^7*t^2 - 1784420*ep^5*mtt^4*mWW^6*s^7*t^2 - 4750*mtt^3*mWW^7*s^7*t^2 - 45250*ep*mtt^3*mWW^7*s^7*t^2 - 128255*ep^2*mtt^3*mWW^7*s^7*t^2 - 922*ep^3*mtt^3*mWW^7*s^7*t^2 + 482757*ep^4*mtt^3*mWW^7*s^7*t^2 + 489380*ep^5*mtt^3*mWW^7*s^7*t^2 + 398*mtt^2*mWW^8*s^7*t^2 + 4616*ep*mtt^2*mWW^8*s^7*t^2 + 12955*ep^2*mtt^2*mWW^8*s^7*t^2 - 8338*ep^3*mtt^2*mWW^8*s^7*t^2 - 91999*ep^4*mtt^2*mWW^8*s^7*t^2 - 94292*ep^5*mtt^2*mWW^8*s^7*t^2 + 160*mtt*mWW^9*s^7*t^2 + 930*ep*mtt*mWW^9*s^7*t^2 + 28*ep^2*mtt*mWW^9*s^7*t^2 - 6018*ep^3*mtt*mWW^9*s^7*t^2 - 5892*ep^4*mtt*mWW^9*s^7*t^2 + 1040*ep^5*mtt*mWW^9*s^7*t^2 + 172*ep*mWW^10*s^7*t^2 + 1656*ep^2*mWW^10*s^7*t^2 + 5052*ep^3*mWW^10*s^7*t^2 + 6160*ep^4*mWW^10*s^7*t^2 + 2592*ep^5*mWW^10*s^7*t^2 + 2268*ep*mtt^7*mWW^2*s^8*t^2 + 27432*ep^2*mtt^7*mWW^2*s^8*t^2 + 117828*ep^3*mtt^7*mWW^2*s^8*t^2 + 211032*ep^4*mtt^7*mWW^2*s^8*t^2 + 133920*ep^5*mtt^7*mWW^2*s^8*t^2 + 360*mtt^6*mWW^3*s^8*t^2 - 9768*ep*mtt^6*mWW^3*s^8*t^2 - 141984*ep^2*mtt^6*mWW^3*s^8*t^2 - 622344*ep^3*mtt^6*mWW^3*s^8*t^2 - 1109448*ep^4*mtt^6*mWW^3*s^8*t^2 - 698016*ep^5*mtt^6*mWW^3*s^8*t^2 - 1536*mtt^5*mWW^4*s^8*t^2 + 9592*ep*mtt^5*mWW^4*s^8*t^2 + 241846*ep^2*mtt^5*mWW^4*s^8*t^2 + 1167980*ep^3*mtt^5*mWW^4*s^8*t^2 + 2151838*ep^4*mtt^5*mWW^4*s^8*t^2 + 1369400*ep^5*mtt^5*mWW^4*s^8*t^2 + 2298*mtt^4*mWW^5*s^8*t^2 + 4714*ep*mtt^4*mWW^5*s^8*t^2 - 142076*ep^2*mtt^4*mWW^5*s^8*t^2 - 867962*ep^3*mtt^4*mWW^5*s^8*t^2 - 1739926*ep^4*mtt^4*mWW^5*s^8*t^2 - 1153808*ep^5*mtt^4*mWW^5*s^8*t^2 - 1422*mtt^3*mWW^6*s^8*t^2 - 7954*ep*mtt^3*mWW^6*s^8*t^2 + 23864*ep^2*mtt^3*mWW^6*s^8*t^2 + 275666*ep^3*mtt^3*mWW^6*s^8*t^2 + 653830*ep^4*mtt^3*mWW^6*s^8*t^2 + 473696*ep^5*mtt^3*mWW^6*s^8*t^2 + 294*mtt^2*mWW^7*s^8*t^2 + 1898*ep*mtt^2*mWW^7*s^8*t^2 - 2140*ep^2*mtt^2*mWW^7*s^8*t^2 - 48346*ep^3*mtt^2*mWW^7*s^8*t^2 - 134738*ep^4*mtt^2*mWW^7*s^8*t^2 - 108016*ep^5*mtt^2*mWW^7*s^8*t^2 + 6*mtt*mWW^8*s^8*t^2 - 254*ep*mtt*mWW^8*s^8*t^2 - 2678*ep^2*mtt*mWW^8*s^8*t^2 - 7022*ep^3*mtt*mWW^8*s^8*t^2 - 3420*ep^4*mtt*mWW^8*s^8*t^2 + 2984*ep^5*mtt*mWW^8*s^8*t^2 + 64*ep*mWW^9*s^8*t^2 + 616*ep^2*mWW^9*s^8*t^2 + 1880*ep^3*mWW^9*s^8*t^2 + 2288*ep^4*mWW^9*s^8*t^2 + 960*ep^5*mWW^9*s^8*t^2 - 612*ep*mtt^6*mWW^2*s^9*t^2 - 7248*ep^2*mtt^6*mWW^2*s^9*t^2 - 30612*ep^3*mtt^6*mWW^2*s^9*t^2 - 54168*ep^4*mtt^6*mWW^2*s^9*t^2 - 34080*ep^5*mtt^6*mWW^2*s^9*t^2 - 48*mtt^5*mWW^3*s^9*t^2 + 2386*ep*mtt^5*mWW^3*s^9*t^2 + 31584*ep^2*mtt^5*mWW^3*s^9*t^2 + 135766*ep^3*mtt^5*mWW^3*s^9*t^2 + 240408*ep^4*mtt^5*mWW^3*s^9*t^2 + 150784*ep^5*mtt^5*mWW^3*s^9*t^2 + 136*mtt^4*mWW^4*s^9*t^2 - 3224*ep*mtt^4*mWW^4*s^9*t^2 - 50678*ep^2*mtt^4*mWW^4*s^9*t^2 - 229460*ep^3*mtt^4*mWW^4*s^9*t^2 - 412862*ep^4*mtt^4*mWW^4*s^9*t^2 - 258872*ep^5*mtt^4*mWW^4*s^9*t^2 - 136*mtt^3*mWW^5*s^9*t^2 + 1668*ep*mtt^3*mWW^5*s^9*t^2 + 31400*ep^2*mtt^3*mWW^5*s^9*t^2 + 152472*ep^3*mtt^3*mWW^5*s^9*t^2 + 284684*ep^4*mtt^3*mWW^5*s^9*t^2 + 181392*ep^5*mtt^3*mWW^5*s^9*t^2 + 56*mtt^2*mWW^6*s^9*t^2 - 188*ep*mtt^2*mWW^6*s^9*t^2 - 6262*ep^2*mtt^2*mWW^6*s^9*t^2 - 36824*ep^3*mtt^2*mWW^6*s^9*t^2 - 79126*ep^4*mtt^2*mWW^6*s^9*t^2 - 55592*ep^5*mtt^2*mWW^6*s^9*t^2 - 8*mtt*mWW^7*s^9*t^2 - 62*ep*mtt*mWW^7*s^9*t^2 - 44*ep^2*mtt*mWW^7*s^9*t^2 + 1906*ep^3*mtt*mWW^7*s^9*t^2 + 6568*ep^4*mtt*mWW^7*s^9*t^2 + 5680*ep^5*mtt*mWW^7*s^9*t^2 + 72*ep*mtt^5*mWW^2*s^10*t^2 + 840*ep^2*mtt^5*mWW^2*s^10*t^2 + 3504*ep^3*mtt^5*mWW^2*s^10*t^2 + 6144*ep^4*mtt^5*mWW^2*s^10*t^2 + 3840*ep^5*mtt^5*mWW^2*s^10*t^2 - 252*ep*mtt^4*mWW^3*s^10*t^2 - 2940*ep^2*mtt^4*mWW^3*s^10*t^2 - 12264*ep^3*mtt^4*mWW^3*s^10*t^2 - 21504*ep^4*mtt^4*mWW^3*s^10*t^2 - 13440*ep^5*mtt^4*mWW^3*s^10*t^2 + 324*ep*mtt^3*mWW^4*s^10*t^2 + 4050*ep^2*mtt^3*mWW^4*s^10*t^2 + 17568*ep^3*mtt^3*mWW^4*s^10*t^2 + 30978*ep^4*mtt^3*mWW^4*s^10*t^2 + 19080*ep^5*mtt^3*mWW^4*s^10*t^2 - 180*ep*mtt^2*mWW^5*s^10*t^2 - 2064*ep^2*mtt^2*mWW^5*s^10*t^2 - 9480*ep^3*mtt^2*mWW^5*s^10*t^2 - 17556*ep^4*mtt^2*mWW^5*s^10*t^2 - 11040*ep^5*mtt^2*mWW^5*s^10*t^2 + 36*ep*mtt*mWW^6*s^10*t^2 + 402*ep^2*mtt*mWW^6*s^10*t^2 + 1824*ep^3*mtt*mWW^6*s^10*t^2 + 3378*ep^4*mtt*mWW^6*s^10*t^2 + 2136*ep^5*mtt*mWW^6*s^10*t^2 - 12*mtt^14*mWW^2*t^3 - 8*ep*mtt^14*mWW^2*t^3 + 372*ep^2*mtt^14*mWW^2*t^3 + 1144*ep^3*mtt^14*mWW^2*t^3 + 1368*ep^4*mtt^14*mWW^2*t^3 + 736*ep^5*mtt^14*mWW^2*t^3 - 68*mtt^13*mWW^3*t^3 - 3044*ep*mtt^13*mWW^3*t^3 - 26514*ep^2*mtt^13*mWW^3*t^3 - 91988*ep^3*mtt^13*mWW^3*t^3 - 141082*ep^4*mtt^13*mWW^3*t^3 - 79784*ep^5*mtt^13*mWW^3*t^3 - 676*mtt^12*mWW^4*t^3 - 2780*ep*mtt^12*mWW^4*t^3 + 23786*ep^2*mtt^12*mWW^4*t^3 + 166776*ep^3*mtt^12*mWW^4*t^3 + 336998*ep^4*mtt^12*mWW^4*t^3 + 221336*ep^5*mtt^12*mWW^4*t^3 + 5308*mtt^11*mWW^5*t^3 + 67446*ep*mtt^11*mWW^5*t^3 + 316418*ep^2*mtt^11*mWW^5*t^3 + 675826*ep^3*mtt^11*mWW^5*t^3 + 655090*ep^4*mtt^11*mWW^5*t^3 + 227112*ep^5*mtt^11*mWW^5*t^3 - 13120*mtt^10*mWW^6*t^3 - 187128*ep*mtt^10*mWW^6*t^3 - 1023874*ep^2*mtt^10*mWW^6*t^3 - 2686288*ep^3*mtt^10*mWW^6*t^3 - 3396686*ep^4*mtt^10*mWW^6*t^3 - 1664184*ep^5*mtt^10*mWW^6*t^3 + 15768*mtt^9*mWW^7*t^3 + 233690*ep*mtt^9*mWW^7*t^3 + 1346242*ep^2*mtt^9*mWW^7*t^3 + 3762710*ep^3*mtt^9*mWW^7*t^3 + 5101886*ep^4*mtt^9*mWW^7*t^3 + 2685464*ep^5*mtt^9*mWW^7*t^3 - 9556*mtt^8*mWW^8*t^3 - 143932*ep*mtt^8*mWW^8*t^3 - 853162*ep^2*mtt^8*mWW^8*t^3 - 2484664*ep^3*mtt^8*mWW^8*t^3 - 3548630*ep^4*mtt^8*mWW^8*t^3 - 1981016*ep^5*mtt^8*mWW^8*t^3 + 2172*mtt^7*mWW^9*t^3 + 33146*ep*mtt^7*mWW^9*t^3 + 203998*ep^2*mtt^7*mWW^9*t^3 + 635406*ep^3*mtt^7*mWW^9*t^3 + 999174*ep^4*mtt^7*mWW^9*t^3 + 624824*ep^5*mtt^7*mWW^9*t^3 + 388*mtt^6*mWW^10*t^3 + 5592*ep*mtt^6*mWW^10*t^3 + 29646*ep^2*mtt^6*mWW^10*t^3 + 67000*ep^3*mtt^6*mWW^10*t^3 + 50246*ep^4*mtt^6*mWW^10*t^3 - 7912*ep^5*mtt^6*mWW^10*t^3 - 204*mtt^5*mWW^11*t^3 - 2982*ep*mtt^5*mWW^11*t^3 - 16912*ep^2*mtt^5*mWW^11*t^3 - 45922*ep^3*mtt^5*mWW^11*t^3 - 58364*ep^4*mtt^5*mWW^11*t^3 - 26576*ep^5*mtt^5*mWW^11*t^3 + 72*mtt^13*mWW^2*s*t^3 - 108*ep*mtt^13*mWW^2*s*t^3 - 2064*ep^2*mtt^13*mWW^2*s*t^3 + 408*ep^3*mtt^13*mWW^2*s*t^3 + 12108*ep^4*mtt^13*mWW^2*s*t^3 + 11184*ep^5*mtt^13*mWW^2*s*t^3 + 486*mtt^12*mWW^3*s*t^3 + 20236*ep*mtt^12*mWW^3*s*t^3 + 166832*ep^2*mtt^12*mWW^3*s*t^3 + 545596*ep^3*mtt^12*mWW^3*s*t^3 + 789562*ep^4*mtt^12*mWW^3*s*t^3 + 423208*ep^5*mtt^12*mWW^3*s*t^3 + 3070*mtt^11*mWW^4*s*t^3 + 4670*ep*mtt^11*mWW^4*s*t^3 - 186951*ep^2*mtt^11*mWW^4*s*t^3 - 1032426*ep^3*mtt^11*mWW^4*s*t^3 - 1927087*ep^4*mtt^11*mWW^4*s*t^3 - 1206236*ep^5*mtt^11*mWW^4*s*t^3 - 22342*mtt^10*mWW^5*s*t^3 - 283048*ep*mtt^10*mWW^5*s*t^3 - 1301187*ep^2*mtt^10*mWW^5*s*t^3 - 2655662*ep^3*mtt^10*mWW^5*s*t^3 - 2377557*ep^4*mtt^10*mWW^5*s*t^3 - 713524*ep^5*mtt^10*mWW^5*s*t^3 + 44134*mtt^9*mWW^6*s*t^3 + 653211*ep*mtt^9*mWW^6*s*t^3 + 3642477*ep^2*mtt^9*mWW^6*s*t^3 + 9597689*ep^3*mtt^9*mWW^6*s*t^3 + 12087789*ep^4*mtt^9*mWW^6*s*t^3 + 5877860*ep^5*mtt^9*mWW^6*s*t^3 - 34360*mtt^8*mWW^7*s*t^3 - 561098*ep*mtt^8*mWW^7*s*t^3 - 3452479*ep^2*mtt^8*mWW^7*s*t^3 - 10073598*ep^3*mtt^8*mWW^7*s*t^3 - 14055109*ep^4*mtt^8*mWW^7*s*t^3 - 7545076*ep^5*mtt^8*mWW^7*s*t^3 + 2676*mtt^7*mWW^8*s*t^3 + 91473*ep*mtt^7*mWW^8*s*t^3 + 808131*ep^2*mtt^7*mWW^8*s*t^3 + 3020427*ep^3*mtt^7*mWW^8*s*t^3 + 5133441*ep^4*mtt^7*mWW^8*s*t^3 + 3250452*ep^5*mtt^7*mWW^8*s*t^3 + 10946*mtt^6*mWW^9*s*t^3 + 140756*ep*mtt^6*mWW^9*s*t^3 + 690079*ep^2*mtt^6*mWW^9*s*t^3 + 1571682*ep^3*mtt^6*mWW^9*s*t^3 + 1575101*ep^4*mtt^6*mWW^9*s*t^3 + 493716*ep^5*mtt^6*mWW^9*s*t^3 - 4818*mtt^5*mWW^10*s*t^3 - 68679*ep*mtt^5*mWW^10*s*t^3 - 384905*ep^2*mtt^5*mWW^10*s*t^3 - 1049949*ep^3*mtt^5*mWW^10*s*t^3 - 1373653*ep^4*mtt^5*mWW^10*s*t^3 - 681156*ep^5*mtt^5*mWW^10*s*t^3 - 170*mtt^4*mWW^11*s*t^3 - 1646*ep*mtt^4*mWW^11*s*t^3 - 2349*ep^2*mtt^4*mWW^11*s*t^3 + 19598*ep^3*mtt^4*mWW^11*s*t^3 + 69507*ep^4*mtt^4*mWW^11*s*t^3 + 61420*ep^5*mtt^4*mWW^11*s*t^3 + 306*mtt^3*mWW^12*s*t^3 + 4233*ep*mtt^3*mWW^12*s*t^3 + 22416*ep^2*mtt^3*mWW^12*s*t^3 + 56235*ep^3*mtt^3*mWW^12*s*t^3 + 65898*ep^4*mtt^3*mWW^12*s*t^3 + 28152*ep^5*mtt^3*mWW^12*s*t^3 - 144*mtt^12*mWW^2*s^2*t^3 + 1056*ep*mtt^12*mWW^2*s^2*t^3 + 2016*ep^2*mtt^12*mWW^2*s^2*t^3 - 48960*ep^3*mtt^12*mWW^2*s^2*t^3 - 153792*ep^4*mtt^12*mWW^2*s^2*t^3 - 120576*ep^5*mtt^12*mWW^2*s^2*t^3 - 1614*mtt^11*mWW^3*s^2*t^3 - 56206*ep*mtt^11*mWW^3*s^2*t^3 - 412732*ep^2*mtt^11*mWW^3*s^2*t^3 - 1176286*ep^3*mtt^11*mWW^3*s^2*t^3 - 1445882*ep^4*mtt^11*mWW^3*s^2*t^3 - 641800*ep^5*mtt^11*mWW^3*s^2*t^3 - 3358*mtt^10*mWW^4*s^2*t^3 + 29980*ep*mtt^10*mWW^4*s^2*t^3 + 551352*ep^2*mtt^10*mWW^4*s^2*t^3 + 2324260*ep^3*mtt^10*mWW^4*s^2*t^3 + 3787054*ep^4*mtt^10*mWW^4*s^2*t^3 + 2133112*ep^5*mtt^10*mWW^4*s^2*t^3 + 26266*mtt^9*mWW^5*s^2*t^3 + 358142*ep*mtt^9*mWW^5*s^2*t^3 + 1692971*ep^2*mtt^9*mWW^5*s^2*t^3 + 3395956*ep^3*mtt^9*mWW^5*s^2*t^3 + 2897101*ep^4*mtt^9*mWW^5*s^2*t^3 + 815284*ep^5*mtt^9*mWW^5*s^2*t^3 - 24906*mtt^8*mWW^6*s^2*t^3 - 514386*ep*mtt^8*mWW^6*s^2*t^3 - 3360395*ep^2*mtt^8*mWW^6*s^2*t^3 - 9518244*ep^3*mtt^8*mWW^6*s^2*t^3 - 12380157*ep^4*mtt^8*mWW^6*s^2*t^3 - 6114932*ep^5*mtt^8*mWW^6*s^2*t^3 - 32960*mtt^7*mWW^7*s^2*t^3 - 237711*ep*mtt^7*mWW^7*s^2*t^3 - 284800*ep^2*mtt^7*mWW^7*s^2*t^3 + 1347001*ep^3*mtt^7*mWW^7*s^2*t^3 + 3872538*ep^4*mtt^7*mWW^7*s^2*t^3 + 2813912*ep^5*mtt^7*mWW^7*s^2*t^3 + 74024*mtt^6*mWW^8*s^2*t^3 + 918577*ep*mtt^6*mWW^8*s^2*t^3 + 4418016*ep^2*mtt^6*mWW^8*s^2*t^3 + 10288305*ep^3*mtt^6*mWW^8*s^2*t^3 + 11550066*ep^4*mtt^6*mWW^8*s^2*t^3 + 4985272*ep^5*mtt^6*mWW^8*s^2*t^3 - 47806*mtt^5*mWW^9*s^2*t^3 - 643700*ep*mtt^5*mWW^9*s^2*t^3 - 3386073*ep^2*mtt^5*mWW^9*s^2*t^3 - 8695258*ep^3*mtt^5*mWW^9*s^2*t^3 - 10895223*ep^4*mtt^5*mWW^9*s^2*t^3 - 5331580*ep^5*mtt^5*mWW^9*s^2*t^3 + 9486*mtt^4*mWW^10*s^2*t^3 + 128036*ep*mtt^4*mWW^10*s^2*t^3 + 681809*ep^2*mtt^4*mWW^10*s^2*t^3 + 1816686*ep^3*mtt^4*mWW^10*s^2*t^3 + 2462007*ep^4*mtt^4*mWW^10*s^2*t^3 + 1353276*ep^5*mtt^4*mWW^10*s^2*t^3 + 1554*mtt^3*mWW^11*s^2*t^3 + 24011*ep*mtt^3*mWW^11*s^2*t^3 + 141210*ep^2*mtt^3*mWW^11*s^2*t^3 + 381891*ep^3*mtt^3*mWW^11*s^2*t^3 + 450954*ep^4*mtt^3*mWW^11*s^2*t^3 + 175480*ep^5*mtt^3*mWW^11*s^2*t^3 - 542*mtt^2*mWW^12*s^2*t^3 - 7759*ep*mtt^2*mWW^12*s^2*t^3 - 42862*ep^2*mtt^2*mWW^12*s^2*t^3 - 113199*ep^3*mtt^2*mWW^12*s^2*t^3 - 141258*ep^4*mtt^2*mWW^12*s^2*t^3 - 65720*ep^5*mtt^2*mWW^12*s^2*t^3 - 40*ep*mtt*mWW^13*s^2*t^3 - 512*ep^2*mtt*mWW^13*s^2*t^3 - 2152*ep^3*mtt*mWW^13*s^2*t^3 - 3408*ep^4*mtt*mWW^13*s^2*t^3 - 1728*ep^5*mtt*mWW^13*s^2*t^3 - 3600*ep*mtt^11*mWW^2*s^3*t^3 + 13536*ep^2*mtt^11*mWW^2*s^3*t^3 + 239712*ep^3*mtt^11*mWW^2*s^3*t^3 + 630288*ep^4*mtt^11*mWW^2*s^3*t^3 + 473664*ep^5*mtt^11*mWW^2*s^3*t^3 + 3402*mtt^10*mWW^3*s^3*t^3 + 82290*ep*mtt^10*mWW^3*s^3*t^3 + 442334*ep^2*mtt^10*mWW^3*s^3*t^3 + 673626*ep^3*mtt^10*mWW^3*s^3*t^3 - 153764*ep^4*mtt^10*mWW^3*s^3*t^3 - 666288*ep^5*mtt^10*mWW^3*s^3*t^3 - 6654*mtt^9*mWW^4*s^3*t^3 - 121340*ep*mtt^9*mWW^4*s^3*t^3 - 683873*ep^2*mtt^9*mWW^4*s^3*t^3 - 1456480*ep^3*mtt^9*mWW^4*s^3*t^3 - 857489*ep^4*mtt^9*mWW^4*s^3*t^3 + 304796*ep^5*mtt^9*mWW^4*s^3*t^3 + 19994*mtt^8*mWW^5*s^3*t^3 + 105826*ep*mtt^8*mWW^5*s^3*t^3 - 64860*ep^2*mtt^8*mWW^5*s^3*t^3 - 1195734*ep^3*mtt^8*mWW^5*s^3*t^3 - 2591746*ep^4*mtt^8*mWW^5*s^3*t^3 - 1887840*ep^5*mtt^8*mWW^5*s^3*t^3 - 88662*mtt^7*mWW^6*s^3*t^3 - 825410*ep*mtt^7*mWW^6*s^3*t^3 - 2802874*ep^2*mtt^7*mWW^6*s^3*t^3 - 4418024*ep^3*mtt^7*mWW^6*s^3*t^3 - 3107234*ep^4*mtt^7*mWW^6*s^3*t^3 - 606608*ep^5*mtt^7*mWW^6*s^3*t^3 + 171780*mtt^6*mWW^7*s^3*t^3 + 2032565*ep*mtt^6*mWW^7*s^3*t^3 + 9425875*ep^2*mtt^6*mWW^7*s^3*t^3 + 21651873*ep^3*mtt^6*mWW^7*s^3*t^3 + 24771647*ep^4*mtt^6*mWW^7*s^3*t^3 + 11278180*ep^5*mtt^6*mWW^7*s^3*t^3 - 154008*mtt^5*mWW^8*s^3*t^3 - 1995266*ep*mtt^5*mWW^8*s^3*t^3 - 10124729*ep^2*mtt^5*mWW^8*s^3*t^3 - 25228624*ep^3*mtt^5*mWW^8*s^3*t^3 - 31024357*ep^4*mtt^5*mWW^8*s^3*t^3 - 15093372*ep^5*mtt^5*mWW^8*s^3*t^3 + 62224*mtt^4*mWW^9*s^3*t^3 + 825588*ep*mtt^4*mWW^9*s^3*t^3 + 4272184*ep^2*mtt^4*mWW^9*s^3*t^3 + 10843978*ep^3*mtt^4*mWW^9*s^3*t^3 + 13738066*ep^4*mtt^4*mWW^9*s^3*t^3 + 7002344*ep^5*mtt^4*mWW^9*s^3*t^3 - 6600*mtt^3*mWW^10*s^3*t^3 - 76578*ep*mtt^3*mWW^10*s^3*t^3 - 322690*ep^2*mtt^3*mWW^10*s^3*t^3 - 635324*ep^3*mtt^3*mWW^10*s^3*t^3 - 762124*ep^4*mtt^3*mWW^10*s^3*t^3 - 505152*ep^5*mtt^3*mWW^10*s^3*t^3 - 1712*mtt^2*mWW^11*s^3*t^3 - 27613*ep*mtt^2*mWW^11*s^3*t^3 - 176277*ep^2*mtt^2*mWW^11*s^3*t^3 - 538875*ep^3*mtt^2*mWW^11*s^3*t^3 - 731615*ep^4*mtt^2*mWW^11*s^3*t^3 - 343788*ep^5*mtt^2*mWW^11*s^3*t^3 + 236*mtt*mWW^12*s^3*t^3 + 3538*ep*mtt*mWW^12*s^3*t^3 + 21374*ep^2*mtt*mWW^12*s^3*t^3 + 63872*ep^3*mtt*mWW^12*s^3*t^3 + 88328*ep^4*mtt*mWW^12*s^3*t^3 + 44064*ep^5*mtt*mWW^12*s^3*t^3 + 504*mtt^10*mWW^2*s^4*t^3 + 6384*ep*mtt^10*mWW^2*s^4*t^3 - 55944*ep^2*mtt^10*mWW^2*s^4*t^3 - 581616*ep^3*mtt^10*mWW^2*s^4*t^3 - 1410192*ep^4*mtt^10*mWW^2*s^4*t^3 - 1033536*ep^5*mtt^10*mWW^2*s^4*t^3 - 5166*mtt^9*mWW^3*s^4*t^3 - 62846*ep*mtt^9*mWW^3*s^4*t^3 + 14210*ep^2*mtt^9*mWW^3*s^4*t^3 + 1708042*ep^3*mtt^9*mWW^3*s^4*t^3 + 4865056*ep^4*mtt^9*mWW^3*s^4*t^3 + 3839584*ep^5*mtt^9*mWW^3*s^4*t^3 + 23698*mtt^8*mWW^4*s^4*t^3 + 186968*ep*mtt^8*mWW^4*s^4*t^3 - 2494*ep^2*mtt^8*mWW^4*s^4*t^3 - 3264504*ep^3*mtt^8*mWW^4*s^4*t^3 - 8923684*ep^4*mtt^8*mWW^4*s^4*t^3 - 6963024*ep^5*mtt^8*mWW^4*s^4*t^3 - 83674*mtt^7*mWW^5*s^4*t^3 - 714486*ep*mtt^7*mWW^5*s^4*t^3 - 1661728*ep^2*mtt^7*mWW^5*s^4*t^3 + 748386*ep^3*mtt^7*mWW^5*s^4*t^3 + 6981510*ep^4*mtt^7*mWW^5*s^4*t^3 + 6361048*ep^5*mtt^7*mWW^5*s^4*t^3 + 181710*mtt^6*mWW^6*s^4*t^3 + 1941534*ep*mtt^6*mWW^6*s^4*t^3 + 7806592*ep^2*mtt^6*mWW^6*s^4*t^3 + 14765030*ep^3*mtt^6*mWW^6*s^4*t^3 + 12945726*ep^4*mtt^6*mWW^6*s^4*t^3 + 3964328*ep^5*mtt^6*mWW^6*s^4*t^3 - 216120*mtt^5*mWW^7*s^4*t^3 - 2625565*ep*mtt^5*mWW^7*s^4*t^3 - 12454397*ep^2*mtt^5*mWW^7*s^4*t^3 - 28963045*ep^3*mtt^5*mWW^7*s^4*t^3 - 33362813*ep^4*mtt^5*mWW^7*s^4*t^3 - 15266468*ep^5*mtt^5*mWW^7*s^4*t^3 + 133572*mtt^4*mWW^8*s^4*t^3 + 1712311*ep*mtt^4*mWW^8*s^4*t^3 + 8568429*ep^2*mtt^4*mWW^8*s^4*t^3 + 20956609*ep^3*mtt^4*mWW^8*s^4*t^3 + 25456171*ep^4*mtt^4*mWW^8*s^4*t^3 + 12376460*ep^5*mtt^4*mWW^8*s^4*t^3 - 36780*mtt^3*mWW^9*s^4*t^3 - 464809*ep*mtt^3*mWW^9*s^4*t^3 - 2253629*ep^2*mtt^3*mWW^9*s^4*t^3 - 5267543*ep^3*mtt^3*mWW^9*s^4*t^3 - 6278863*ep^4*mtt^3*mWW^9*s^4*t^3 - 3160044*ep^5*mtt^3*mWW^9*s^4*t^3 + 1724*mtt^2*mWW^10*s^4*t^3 + 11971*ep*mtt^2*mWW^10*s^4*t^3 - 16391*ep^2*mtt^2*mWW^10*s^4*t^3 - 275911*ep^3*mtt^2*mWW^10*s^4*t^3 - 518637*ep^4*mtt^2*mWW^10*s^4*t^3 - 239076*ep^5*mtt^2*mWW^10*s^4*t^3 + 532*mtt*mWW^11*s^4*t^3 + 8518*ep*mtt*mWW^11*s^4*t^3 + 55336*ep^2*mtt*mWW^11*s^4*t^3 + 175460*ep^3*mtt*mWW^11*s^4*t^3 + 249094*ep^4*mtt*mWW^11*s^4*t^3 + 123768*ep^5*mtt*mWW^11*s^4*t^3 + 52*ep*mWW^12*s^4*t^3 + 480*ep^2*mWW^12*s^4*t^3 + 1508*ep^3*mWW^12*s^4*t^3 + 1880*ep^4*mWW^12*s^4*t^3 + 800*ep^5*mWW^12*s^4*t^3 - 1008*mtt^9*mWW^2*s^5*t^3 - 6216*ep*mtt^9*mWW^2*s^5*t^3 + 104832*ep^2*mtt^9*mWW^2*s^5*t^3 + 857808*ep^3*mtt^9*mWW^2*s^5*t^3 + 1967112*ep^4*mtt^9*mWW^2*s^5*t^3 + 1411872*ep^5*mtt^9*mWW^2*s^5*t^3 + 5838*mtt^8*mWW^3*s^5*t^3 + 13874*ep*mtt^8*mWW^3*s^5*t^3 - 600586*ep^2*mtt^8*mWW^3*s^5*t^3 - 4086502*ep^3*mtt^8*mWW^3*s^5*t^3 - 8924048*ep^4*mtt^8*mWW^3*s^5*t^3 - 6323296*ep^5*mtt^8*mWW^3*s^5*t^3 - 30874*mtt^7*mWW^4*s^5*t^3 - 140468*ep*mtt^7*mWW^4*s^5*t^3 + 1065119*ep^2*mtt^7*mWW^4*s^5*t^3 + 8085928*ep^3*mtt^7*mWW^4*s^5*t^3 + 17383435*ep^4*mtt^7*mWW^4*s^5*t^3 + 12141420*ep^5*mtt^7*mWW^4*s^5*t^3 + 94282*mtt^6*mWW^5*s^5*t^3 + 765666*ep*mtt^6*mWW^5*s^5*t^3 + 1237335*ep^2*mtt^6*mWW^5*s^5*t^3 - 3949644*ep^3*mtt^6*mWW^5*s^5*t^3 - 13586723*ep^4*mtt^6*mWW^5*s^5*t^3 - 10714492*ep^5*mtt^6*mWW^5*s^5*t^3 - 152098*mtt^5*mWW^6*s^5*t^3 - 1608541*ep*mtt^5*mWW^6*s^5*t^3 - 6145671*ep^2*mtt^5*mWW^6*s^5*t^3 - 10040971*ep^3*mtt^5*mWW^6*s^5*t^3 - 6065075*ep^4*mtt^5*mWW^6*s^5*t^3 - 101884*ep^5*mtt^5*mWW^6*s^5*t^3 + 131904*mtt^4*mWW^7*s^5*t^3 + 1571165*ep*mtt^4*mWW^7*s^5*t^3 + 7199348*ep^2*mtt^4*mWW^7*s^5*t^3 + 15740581*ep^3*mtt^4*mWW^7*s^5*t^3 + 16743522*ep^4*mtt^4*mWW^7*s^5*t^3 + 7007888*ep^5*mtt^4*mWW^7*s^5*t^3 - 58424*mtt^3*mWW^8*s^5*t^3 - 719377*ep*mtt^3*mWW^8*s^5*t^3 - 3418591*ep^2*mtt^3*mWW^8*s^5*t^3 - 7776931*ep^3*mtt^3*mWW^8*s^5*t^3 - 8766657*ep^4*mtt^3*mWW^8*s^5*t^3 - 4009708*ep^5*mtt^3*mWW^8*s^5*t^3 + 10560*mtt^2*mWW^9*s^5*t^3 + 123351*ep*mtt^2*mWW^9*s^5*t^3 + 534787*ep^2*mtt^2*mWW^9*s^5*t^3 + 1048873*ep^3*mtt^2*mWW^9*s^5*t^3 + 1032265*ep^4*mtt^2*mWW^9*s^5*t^3 + 463732*ep^5*mtt^2*mWW^9*s^5*t^3 - 180*mtt*mWW^10*s^5*t^3 - 42*ep*mtt*mWW^10*s^5*t^3 + 15123*ep^2*mtt*mWW^10*s^5*t^3 + 82326*ep^3*mtt*mWW^10*s^5*t^3 + 139705*ep^4*mtt*mWW^10*s^5*t^3 + 71188*ep^5*mtt*mWW^10*s^5*t^3 + 92*ep*mWW^11*s^5*t^3 + 864*ep^2*mWW^11*s^5*t^3 + 2820*ep^3*mWW^11*s^5*t^3 + 3584*ep^4*mWW^11*s^5*t^3 + 1536*ep^5*mWW^11*s^5*t^3 + 1008*mtt^8*mWW^2*s^6*t^3 + 2688*ep*mtt^8*mWW^2*s^6*t^3 - 117936*ep^2*mtt^8*mWW^2*s^6*t^3 - 819168*ep^3*mtt^8*mWW^2*s^6*t^3 - 1790208*ep^4*mtt^8*mWW^2*s^6*t^3 - 1257984*ep^5*mtt^8*mWW^2*s^6*t^3 - 4746*mtt^7*mWW^3*s^6*t^3 + 17094*ep*mtt^7*mWW^3*s^6*t^3 + 746438*ep^2*mtt^7*mWW^3*s^6*t^3 + 4147374*ep^3*mtt^7*mWW^3*s^6*t^3 + 8380288*ep^4*mtt^7*mWW^3*s^6*t^3 + 5699232*ep^5*mtt^7*mWW^3*s^6*t^3 + 21990*mtt^6*mWW^4*s^6*t^3 + 41500*ep*mtt^6*mWW^4*s^6*t^3 - 1386504*ep^2*mtt^6*mWW^4*s^6*t^3 - 8120764*ep^3*mtt^6*mWW^4*s^6*t^3 - 16100198*ep^4*mtt^6*mWW^4*s^6*t^3 - 10742264*ep^5*mtt^6*mWW^4*s^6*t^3 - 54298*mtt^5*mWW^5*s^6*t^3 - 384022*ep*mtt^5*mWW^5*s^6*t^3 - 903*ep^2*mtt^5*mWW^5*s^6*t^3 + 5320952*ep^3*mtt^5*mWW^5*s^6*t^3 + 13087667*ep^4*mtt^5*mWW^5*s^6*t^3 + 9351564*ep^5*mtt^5*mWW^5*s^6*t^3 + 66818*mtt^4*mWW^6*s^6*t^3 + 668264*ep*mtt^4*mWW^6*s^6*t^3 + 2204105*ep^2*mtt^4*mWW^6*s^6*t^3 + 2131142*ep^3*mtt^4*mWW^6*s^6*t^3 - 1474641*ep^4*mtt^4*mWW^6*s^6*t^3 - 2547828*ep^5*mtt^4*mWW^6*s^6*t^3 - 42336*mtt^3*mWW^7*s^6*t^3 - 479128*ep*mtt^3*mWW^7*s^6*t^3 - 2025629*ep^2*mtt^3*mWW^7*s^6*t^3 - 3808252*ep^3*mtt^3*mWW^7*s^6*t^3 - 3172439*ep^4*mtt^3*mWW^7*s^6*t^3 - 887852*ep^5*mtt^3*mWW^7*s^6*t^3 + 12880*mtt^2*mWW^8*s^6*t^3 + 148100*ep*mtt^2*mWW^8*s^6*t^3 + 646159*ep^2*mtt^2*mWW^8*s^6*t^3 + 1296426*ep^3*mtt^2*mWW^8*s^6*t^3 + 1248723*ep^4*mtt^2*mWW^8*s^6*t^3 + 481164*ep^5*mtt^2*mWW^8*s^6*t^3 - 1316*mtt*mWW^9*s^6*t^3 - 14036*ep*mtt*mWW^9*s^6*t^3 - 55618*ep^2*mtt*mWW^9*s^6*t^3 - 100754*ep^3*mtt*mWW^9*s^6*t^3 - 89824*ep^4*mtt*mWW^9*s^6*t^3 - 35328*ep^5*mtt*mWW^9*s^6*t^3 - 108*ep*mWW^10*s^6*t^3 - 976*ep^2*mWW^10*s^6*t^3 - 2684*ep^3*mWW^10*s^6*t^3 - 3064*ep^4*mWW^10*s^6*t^3 - 1248*ep^5*mWW^10*s^6*t^3 - 576*mtt^7*mWW^2*s^7*t^3 + 624*ep*mtt^7*mWW^2*s^7*t^3 + 84384*ep^2*mtt^7*mWW^2*s^7*t^3 + 511200*ep^3*mtt^7*mWW^2*s^7*t^3 + 1064592*ep^4*mtt^7*mWW^2*s^7*t^3 + 730176*ep^5*mtt^7*mWW^2*s^7*t^3 + 2574*mtt^6*mWW^3*s^7*t^3 - 17354*ep*mtt^6*mWW^3*s^7*t^3 - 464998*ep^2*mtt^6*mWW^3*s^7*t^3 - 2381714*ep^3*mtt^6*mWW^3*s^7*t^3 - 4624028*ep^4*mtt^6*mWW^3*s^7*t^3 - 3070160*ep^5*mtt^6*mWW^3*s^7*t^3 - 9002*mtt^5*mWW^4*s^7*t^3 + 8660*ep*mtt^5*mWW^4*s^7*t^3 + 854113*ep^2*mtt^5*mWW^4*s^7*t^3 + 4442760*ep^3*mtt^5*mWW^4*s^7*t^3 + 8412761*ep^4*mtt^5*mWW^4*s^7*t^3 + 5456708*ep^5*mtt^5*mWW^4*s^7*t^3 + 16934*mtt^4*mWW^5*s^7*t^3 + 91798*ep*mtt^4*mWW^5*s^7*t^3 - 341906*ep^2*mtt^4*mWW^5*s^7*t^3 - 3101446*ep^3*mtt^4*mWW^5*s^7*t^3 - 6536196*ep^4*mtt^4*mWW^5*s^7*t^3 - 4381224*ep^5*mtt^4*mWW^5*s^7*t^3 - 15442*mtt^3*mWW^6*s^7*t^3 - 138930*ep*mtt^3*mWW^6*s^7*t^3 - 322696*ep^2*mtt^3*mWW^6*s^7*t^3 + 326660*ep^3*mtt^3*mWW^6*s^7*t^3 + 1771524*ep^4*mtt^3*mWW^6*s^7*t^3 + 1454744*ep^5*mtt^3*mWW^6*s^7*t^3 + 6676*mtt^2*mWW^7*s^7*t^3 + 68628*ep*mtt^2*mWW^7*s^7*t^3 + 247644*ep^2*mtt^2*mWW^7*s^7*t^3 + 319076*ep^3*mtt^2*mWW^7*s^7*t^3 + 42776*ep^4*mtt^2*mWW^7*s^7*t^3 - 124640*ep^5*mtt^2*mWW^7*s^7*t^3 - 1164*mtt*mWW^8*s^7*t^3 - 11750*ep*mtt*mWW^8*s^7*t^3 - 42989*ep^2*mtt*mWW^8*s^7*t^3 - 67748*ep^3*mtt*mWW^8*s^7*t^3 - 44165*ep^4*mtt*mWW^8*s^7*t^3 - 7332*ep^5*mtt*mWW^8*s^7*t^3 - 284*ep*mWW^9*s^7*t^3 - 2624*ep^2*mWW^9*s^7*t^3 - 7796*ep^3*mWW^9*s^7*t^3 - 9360*ep^4*mWW^9*s^7*t^3 - 3904*ep^5*mWW^9*s^7*t^3 + 180*mtt^6*mWW^2*s^8*t^3 - 1320*ep*mtt^6*mWW^2*s^8*t^3 - 37836*ep^2*mtt^6*mWW^2*s^8*t^3 - 201672*ep^3*mtt^6*mWW^2*s^8*t^3 - 398088*ep^4*mtt^6*mWW^2*s^8*t^3 - 264864*ep^5*mtt^6*mWW^2*s^8*t^3 - 822*mtt^5*mWW^3*s^8*t^3 + 7610*ep*mtt^5*mWW^3*s^8*t^3 + 163736*ep^2*mtt^5*mWW^3*s^8*t^3 + 793154*ep^3*mtt^5*mWW^3*s^8*t^3 + 1493194*ep^4*mtt^5*mWW^3*s^8*t^3 + 971528*ep^5*mtt^5*mWW^3*s^8*t^3 + 1994*mtt^4*mWW^4*s^8*t^3 - 9140*ep*mtt^4*mWW^4*s^8*t^3 - 273752*ep^2*mtt^4*mWW^4*s^8*t^3 - 1326200*ep^3*mtt^4*mWW^4*s^8*t^3 - 2436206*ep^4*mtt^4*mWW^4*s^8*t^3 - 1548856*ep^5*mtt^4*mWW^4*s^8*t^3 - 2594*mtt^3*mWW^5*s^8*t^3 - 6296*ep*mtt^3*mWW^5*s^8*t^3 + 146500*ep^2*mtt^3*mWW^5*s^8*t^3 + 864584*ep^3*mtt^3*mWW^5*s^8*t^3 + 1648006*ep^4*mtt^3*mWW^5*s^8*t^3 + 1047000*ep^5*mtt^3*mWW^5*s^8*t^3 + 1594*mtt^2*mWW^6*s^8*t^3 + 11188*ep*mtt^2*mWW^6*s^8*t^3 - 2140*ep^2*mtt^2*mWW^6*s^8*t^3 - 177080*ep^3*mtt^2*mWW^6*s^8*t^3 - 415090*ep^4*mtt^2*mWW^6*s^8*t^3 - 281160*ep^5*mtt^2*mWW^6*s^8*t^3 - 352*mtt*mWW^7*s^8*t^3 - 2546*ep*mtt*mWW^7*s^8*t^3 - 1804*ep^2*mtt*mWW^7*s^8*t^3 + 23654*ep^3*mtt*mWW^7*s^8*t^3 + 57992*ep^4*mtt*mWW^7*s^8*t^3 + 38592*ep^5*mtt*mWW^7*s^8*t^3 - 136*ep*mWW^8*s^8*t^3 - 1264*ep^2*mWW^8*s^8*t^3 - 3800*ep^3*mWW^8*s^8*t^3 - 4592*ep^4*mWW^8*s^8*t^3 - 1920*ep^5*mWW^8*s^8*t^3 - 24*mtt^5*mWW^2*s^9*t^3 + 596*ep*mtt^5*mWW^2*s^9*t^3 + 9744*ep^2*mtt^5*mWW^2*s^9*t^3 + 45656*ep^3*mtt^5*mWW^2*s^9*t^3 + 84492*ep^4*mtt^5*mWW^2*s^9*t^3 + 53936*ep^5*mtt^5*mWW^2*s^9*t^3 + 116*mtt^4*mWW^3*s^9*t^3 - 1894*ep*mtt^4*mWW^3*s^9*t^3 - 31390*ep^2*mtt^4*mWW^3*s^9*t^3 - 141982*ep^3*mtt^4*mWW^3*s^9*t^3 - 257386*ep^4*mtt^4*mWW^3*s^9*t^3 - 163144*ep^5*mtt^4*mWW^3*s^9*t^3 - 188*mtt^3*mWW^4*s^9*t^3 + 2142*ep*mtt^3*mWW^4*s^9*t^3 + 41544*ep^2*mtt^3*mWW^4*s^9*t^3 + 189914*ep^3*mtt^3*mWW^4*s^9*t^3 + 339644*ep^4*mtt^3*mWW^4*s^9*t^3 + 211984*ep^5*mtt^3*mWW^4*s^9*t^3 + 124*mtt^2*mWW^5*s^9*t^3 - 1074*ep*mtt^2*mWW^5*s^9*t^3 - 23222*ep^2*mtt^2*mWW^5*s^9*t^3 - 105546*ep^3*mtt^2*mWW^5*s^9*t^3 - 181010*ep^4*mtt^2*mWW^5*s^9*t^3 - 107208*ep^5*mtt^2*mWW^5*s^9*t^3 - 28*mtt*mWW^6*s^9*t^3 + 198*ep*mtt*mWW^6*s^9*t^3 + 4476*ep^2*mtt*mWW^6*s^9*t^3 + 20086*ep^3*mtt*mWW^6*s^9*t^3 + 33844*ep^4*mtt*mWW^6*s^9*t^3 + 19664*ep^5*mtt*mWW^6*s^9*t^3 - 96*ep*mtt^4*mWW^2*s^10*t^3 - 1104*ep^2*mtt^4*mWW^2*s^10*t^3 - 4512*ep^3*mtt^4*mWW^2*s^10*t^3 - 7680*ep^4*mtt^4*mWW^2*s^10*t^3 - 4608*ep^5*mtt^4*mWW^2*s^10*t^3 + 240*ep*mtt^3*mWW^3*s^10*t^3 + 2670*ep^2*mtt^3*mWW^3*s^10*t^3 + 10680*ep^3*mtt^3*mWW^3*s^10*t^3 + 18090*ep^4*mtt^3*mWW^3*s^10*t^3 + 10920*ep^5*mtt^3*mWW^3*s^10*t^3 - 192*ep*mtt^2*mWW^4*s^10*t^3 - 2340*ep^2*mtt^2*mWW^4*s^10*t^3 - 9264*ep^3*mtt^2*mWW^4*s^10*t^3 - 15228*ep^4*mtt^2*mWW^4*s^10*t^3 - 8976*ep^5*mtt^2*mWW^4*s^10*t^3 + 48*ep*mtt*mWW^5*s^10*t^3 + 582*ep^2*mtt*mWW^5*s^10*t^3 + 2328*ep^3*mtt*mWW^5*s^10*t^3 + 3858*ep^4*mtt*mWW^5*s^10*t^3 + 2280*ep^5*mtt*mWW^5*s^10*t^3 + 36*ep*mtt^14*mWW*t^4 + 384*ep^2*mtt^14*mWW*t^4 + 1404*ep^3*mtt^14*mWW*t^4 + 2016*ep^4*mtt^14*mWW*t^4 + 960*ep^5*mtt^14*mWW*t^4 + 412*mtt^13*mWW^2*t^4 + 4932*ep*mtt^13*mWW^2*t^4 + 22386*ep^2*mtt^13*mWW^2*t^4 + 47604*ep^3*mtt^13*mWW^2*t^4 + 46466*ep^4*mtt^13*mWW^2*t^4 + 16200*ep^5*mtt^13*mWW^2*t^4 - 1324*mtt^12*mWW^3*t^4 - 13308*ep*mtt^12*mWW^3*t^4 - 45358*ep^2*mtt^12*mWW^3*t^4 - 52736*ep^3*mtt^12*mWW^3*t^4 + 12798*ep^4*mtt^12*mWW^3*t^4 + 43128*ep^5*mtt^12*mWW^3*t^4 + 2092*mtt^11*mWW^4*t^4 + 16932*ep*mtt^11*mWW^4*t^4 + 25134*ep^2*mtt^11*mWW^4*t^4 - 103816*ep^3*mtt^11*mWW^4*t^4 - 332558*ep^4*mtt^11*mWW^4*t^4 - 252984*ep^5*mtt^11*mWW^4*t^4 - 6172*mtt^10*mWW^5*t^4 - 79668*ep*mtt^10*mWW^5*t^4 - 391372*ep^2*mtt^10*mWW^5*t^4 - 911124*ep^3*mtt^10*mWW^5*t^4 - 1007184*ep^4*mtt^10*mWW^5*t^4 - 423680*ep^5*mtt^10*mWW^5*t^4 + 16944*mtt^9*mWW^6*t^4 + 257818*ep*mtt^9*mWW^6*t^4 + 1517080*ep^2*mtt^9*mWW^6*t^4 + 4288314*ep^3*mtt^9*mWW^6*t^4 + 5789300*ep^4*mtt^9*mWW^6*t^4 + 2986544*ep^5*mtt^9*mWW^6*t^4 - 24400*mtt^8*mWW^7*t^4 - 383314*ep*mtt^8*mWW^7*t^4 - 2337250*ep^2*mtt^8*mWW^7*t^4 - 6857366*ep^3*mtt^8*mWW^7*t^4 - 9600790*ep^4*mtt^8*mWW^7*t^4 - 5126520*ep^5*mtt^8*mWW^7*t^4 + 17916*mtt^7*mWW^8*t^4 + 282296*ep*mtt^7*mWW^8*t^4 + 1737334*ep^2*mtt^7*mWW^8*t^4 + 5178444*ep^3*mtt^7*mWW^8*t^4 + 7413378*ep^4*mtt^7*mWW^8*t^4 + 4065992*ep^5*mtt^7*mWW^8*t^4 - 5900*mtt^6*mWW^9*t^4 - 92284*ep*mtt^6*mWW^9*t^4 - 569688*ep^2*mtt^6*mWW^9*t^4 - 1727596*ep^3*mtt^6*mWW^9*t^4 - 2558756*ep^4*mtt^6*mWW^9*t^4 - 1470416*ep^5*mtt^6*mWW^9*t^4 + 204*mtt^5*mWW^10*t^4 + 3046*ep*mtt^5*mWW^10*t^4 + 20818*ep^2*mtt^5*mWW^10*t^4 + 80622*ep^3*mtt^5*mWW^10*t^4 + 164310*ep^4*mtt^5*mWW^10*t^4 + 128760*ep^5*mtt^5*mWW^10*t^4 + 228*mtt^4*mWW^11*t^4 + 3514*ep*mtt^4*mWW^11*t^4 + 20532*ep^2*mtt^4*mWW^11*t^4 + 56250*ep^3*mtt^4*mWW^11*t^4 + 71020*ep^4*mtt^4*mWW^11*t^4 + 32016*ep^5*mtt^4*mWW^11*t^4 - 216*ep*mtt^13*mWW*s*t^4 - 2412*ep^2*mtt^13*mWW*s*t^4 - 9144*ep^3*mtt^13*mWW*s*t^4 - 13428*ep^4*mtt^13*mWW*s*t^4 - 6480*ep^5*mtt^13*mWW*s*t^4 - 2160*mtt^12*mWW^2*s*t^4 - 26342*ep*mtt^12*mWW^2*s*t^4 - 124882*ep^2*mtt^12*mWW^2*s*t^4 - 286418*ep^3*mtt^12*mWW^2*s*t^4 - 312710*ep^4*mtt^12*mWW^2*s*t^4 - 128888*ep^5*mtt^12*mWW^2*s*t^4 + 5250*mtt^11*mWW^3*s*t^4 + 47382*ep*mtt^11*mWW^3*s*t^4 + 139915*ep^2*mtt^11*mWW^3*s*t^4 + 117122*ep^3*mtt^11*mWW^3*s*t^4 - 128897*ep^4*mtt^11*mWW^3*s*t^4 - 188772*ep^5*mtt^11*mWW^3*s*t^4 - 4638*mtt^10*mWW^4*s*t^4 + 1166*ep*mtt^10*mWW^4*s*t^4 + 320583*ep^2*mtt^10*mWW^4*s*t^4 + 1539712*ep^3*mtt^10*mWW^4*s*t^4 + 2701653*ep^4*mtt^10*mWW^4*s*t^4 + 1640724*ep^5*mtt^10*mWW^4*s*t^4 + 15418*mtt^9*mWW^5*s*t^4 + 159784*ep*mtt^9*mWW^5*s*t^4 + 588927*ep^2*mtt^9*mWW^5*s*t^4 + 893562*ep^3*mtt^9*mWW^5*s*t^4 + 397697*ep^4*mtt^9*mWW^5*s*t^4 - 131548*ep^5*mtt^9*mWW^5*s*t^4 - 41478*mtt^8*mWW^6*s*t^4 - 615664*ep*mtt^8*mWW^6*s*t^4 - 3560784*ep^2*mtt^8*mWW^6*s*t^4 - 9931564*ep^3*mtt^8*mWW^6*s*t^4 - 13208318*ep^4*mtt^8*mWW^6*s*t^4 - 6681912*ep^5*mtt^8*mWW^6*s*t^4 + 39696*mtt^7*mWW^7*s*t^4 + 648707*ep*mtt^7*mWW^7*s*t^4 + 4103026*ep^2*mtt^7*mWW^7*s*t^4 + 12388199*ep^3*mtt^7*mWW^7*s*t^4 + 17617148*ep^4*mtt^7*mWW^7*s*t^4 + 9430784*ep^5*mtt^7*mWW^7*s*t^4 - 3128*mtt^6*mWW^8*s*t^4 - 95181*ep*mtt^6*mWW^8*s*t^4 - 868971*ep^2*mtt^6*mWW^8*s*t^4 - 3351451*ep^3*mtt^6*mWW^8*s*t^4 - 5645597*ep^4*mtt^6*mWW^8*s*t^4 - 3410052*ep^5*mtt^6*mWW^8*s*t^4 - 16782*mtt^5*mWW^9*s*t^4 - 234842*ep*mtt^5*mWW^9*s*t^4 - 1254001*ep^2*mtt^5*mWW^9*s*t^4 - 3177688*ep^3*mtt^5*mWW^9*s*t^4 - 3820499*ep^4*mtt^5*mWW^9*s*t^4 - 1760268*ep^5*mtt^5*mWW^9*s*t^4 + 8610*mtt^4*mWW^10*s*t^4 + 126908*ep*mtt^4*mWW^10*s*t^4 + 728948*ep^2*mtt^4*mWW^10*s*t^4 + 2031840*ep^3*mtt^4*mWW^10*s*t^4 + 2741230*ep^4*mtt^4*mWW^10*s*t^4 + 1436344*ep^5*mtt^4*mWW^10*s*t^4 - 446*mtt^3*mWW^11*s*t^4 - 6575*ep*mtt^3*mWW^11*s*t^4 - 41471*ep^2*mtt^3*mWW^11*s*t^4 - 138387*ep^3*mtt^3*mWW^11*s*t^4 - 236629*ep^4*mtt^3*mWW^11*s*t^4 - 159972*ep^5*mtt^3*mWW^11*s*t^4 - 342*mtt^2*mWW^12*s*t^4 - 5127*ep*mtt^2*mWW^12*s*t^4 - 28878*ep^2*mtt^2*mWW^12*s*t^4 - 75783*ep^3*mtt^2*mWW^12*s*t^4 - 91650*ep^4*mtt^2*mWW^12*s*t^4 - 39960*ep^5*mtt^2*mWW^12*s*t^4 + 432*ep*mtt^12*mWW*s^2*t^4 + 5472*ep^2*mtt^12*mWW*s^2*t^4 + 22608*ep^3*mtt^12*mWW*s^2*t^4 + 34848*ep^4*mtt^12*mWW*s^2*t^4 + 17280*ep^5*mtt^12*mWW*s^2*t^4 + 3552*mtt^11*mWW^2*s^2*t^4 + 46166*ep*mtt^11*mWW^2*s^2*t^4 + 249626*ep^2*mtt^11*mWW^2*s^2*t^4 + 688118*ep^3*mtt^11*mWW^2*s^2*t^4 + 921394*ep^4*mtt^11*mWW^2*s^2*t^4 + 470504*ep^5*mtt^11*mWW^2*s^2*t^4 - 2106*mtt^10*mWW^3*s^2*t^4 + 14810*ep*mtt^10*mWW^3*s^2*t^4 + 186484*ep^2*mtt^10*mWW^3*s^2*t^4 + 468698*ep^3*mtt^10*mWW^3*s^2*t^4 + 399010*ep^4*mtt^10*mWW^3*s^2*t^4 + 83944*ep^5*mtt^10*mWW^3*s^2*t^4 - 14670*mtt^9*mWW^4*s^2*t^4 - 343210*ep*mtt^9*mWW^4*s^2*t^4 - 2337267*ep^2*mtt^9*mWW^4*s^2*t^4 - 6698404*ep^3*mtt^9*mWW^4*s^2*t^4 - 8652525*ep^4*mtt^9*mWW^4*s^2*t^4 - 4181044*ep^5*mtt^9*mWW^4*s^2*t^4 + 15934*mtt^8*mWW^5*s^2*t^4 + 369608*ep*mtt^8*mWW^5*s^2*t^4 + 2587454*ep^2*mtt^8*mWW^5*s^2*t^4 + 7758568*ep^3*mtt^8*mWW^5*s^2*t^4 + 10560292*ep^4*mtt^8*mWW^5*s^2*t^4 + 5397904*ep^5*mtt^8*mWW^5*s^2*t^4 - 10998*mtt^7*mWW^6*s^2*t^4 - 167129*ep*mtt^7*mWW^6*s^2*t^4 - 918461*ep^2*mtt^7*mWW^6*s^2*t^4 - 2375193*ep^3*mtt^7*mWW^6*s^2*t^4 - 3121323*ep^4*mtt^7*mWW^6*s^2*t^4 - 1740636*ep^5*mtt^7*mWW^6*s^2*t^4 + 56040*mtt^6*mWW^7*s^2*t^4 + 737992*ep*mtt^6*mWW^7*s^2*t^4 + 3744222*ep^2*mtt^6*mWW^7*s^2*t^4 + 9244974*ep^3*mtt^6*mWW^7*s^2*t^4 + 11385104*ep^4*mtt^6*mWW^7*s^2*t^4 + 5710048*ep^5*mtt^6*mWW^7*s^2*t^4 - 97688*mtt^5*mWW^8*s^2*t^4 - 1392791*ep*mtt^5*mWW^8*s^2*t^4 - 7722519*ep^2*mtt^5*mWW^8*s^2*t^4 - 20764325*ep^3*mtt^5*mWW^8*s^2*t^4 - 27068181*ep^4*mtt^5*mWW^8*s^2*t^4 - 13762756*ep^5*mtt^5*mWW^8*s^2*t^4 + 66662*mtt^4*mWW^9*s^2*t^4 + 984160*ep*mtt^4*mWW^9*s^2*t^4 + 5674158*ep^2*mtt^4*mWW^9*s^2*t^4 + 15864432*ep^3*mtt^4*mWW^9*s^2*t^4 + 21377404*ep^4*mtt^4*mWW^9*s^2*t^4 + 11141744*ep^5*mtt^4*mWW^9*s^2*t^4 - 17166*mtt^3*mWW^10*s^2*t^4 - 254917*ep*mtt^3*mWW^10*s^2*t^4 - 1492517*ep^2*mtt^3*mWW^10*s^2*t^4 - 4284405*ep^3*mtt^3*mWW^10*s^2*t^4 - 5996843*ep^4*mtt^3*mWW^10*s^2*t^4 - 3277212*ep^5*mtt^3*mWW^10*s^2*t^4 + 142*mtt^2*mWW^11*s^2*t^4 + 54*ep*mtt^2*mWW^11*s^2*t^4 - 6558*ep^2*mtt^2*mWW^11*s^2*t^4 - 11792*ep^3*mtt^2*mWW^11*s^2*t^4 + 46414*ep^4*mtt^2*mWW^11*s^2*t^4 + 86200*ep^5*mtt^2*mWW^11*s^2*t^4 + 298*mtt*mWW^12*s^2*t^4 + 4825*ep*mtt*mWW^12*s^2*t^4 + 29906*ep^2*mtt*mWW^12*s^2*t^4 + 86721*ep^3*mtt*mWW^12*s^2*t^4 + 114406*ep^4*mtt*mWW^12*s^2*t^4 + 54024*ep^5*mtt*mWW^12*s^2*t^4 - 3024*ep^2*mtt^11*mWW*s^3*t^4 - 20160*ep^3*mtt^11*mWW*s^3*t^4 - 37296*ep^4*mtt^11*mWW*s^3*t^4 - 20160*ep^5*mtt^11*mWW*s^3*t^4 + 1008*mtt^10*mWW^2*s^3*t^4 + 126*ep*mtt^10*mWW^2*s^3*t^4 - 131110*ep^2*mtt^10*mWW^2*s^3*t^4 - 795858*ep^3*mtt^10*mWW^2*s^3*t^4 - 1597022*ep^4*mtt^10*mWW^2*s^3*t^4 - 1045464*ep^5*mtt^10*mWW^2*s^3*t^4 - 23550*mtt^9*mWW^3*s^3*t^4 - 339030*ep*mtt^9*mWW^3*s^3*t^4 - 1516973*ep^2*mtt^9*mWW^3*s^3*t^4 - 2308038*ep^3*mtt^9*mWW^3*s^3*t^4 - 371005*ep^4*mtt^9*mWW^3*s^3*t^4 + 1072596*ep^5*mtt^9*mWW^3*s^3*t^4 + 70526*mtt^8*mWW^4*s^3*t^4 + 1111518*ep*mtt^8*mWW^4*s^3*t^4 + 5988916*ep^2*mtt^8*mWW^4*s^3*t^4 + 13877994*ep^3*mtt^8*mWW^4*s^3*t^4 + 13989822*ep^4*mtt^8*mWW^4*s^3*t^4 + 4855224*ep^5*mtt^8*mWW^4*s^3*t^4 - 98494*mtt^7*mWW^5*s^3*t^4 - 1523790*ep*mtt^7*mWW^5*s^3*t^4 - 8520282*ep^2*mtt^7*mWW^5*s^3*t^4 - 21681326*ep^3*mtt^7*mWW^5*s^3*t^4 - 25465404*ep^4*mtt^7*mWW^5*s^3*t^4 - 11218736*ep^5*mtt^7*mWW^5*s^3*t^4 + 127566*mtt^6*mWW^6*s^3*t^4 + 1812993*ep*mtt^6*mWW^6*s^3*t^4 + 9905065*ep^2*mtt^6*mWW^6*s^3*t^4 + 26029151*ep^3*mtt^6*mWW^6*s^3*t^4 + 32991741*ep^4*mtt^6*mWW^6*s^3*t^4 + 16247108*ep^5*mtt^6*mWW^6*s^3*t^4 - 175908*mtt^5*mWW^7*s^3*t^4 - 2491342*ep*mtt^5*mWW^7*s^3*t^4 - 13827059*ep^2*mtt^5*mWW^7*s^3*t^4 - 37477678*ep^3*mtt^5*mWW^7*s^3*t^4 - 49313989*ep^4*mtt^5*mWW^7*s^3*t^4 - 25215148*ep^5*mtt^5*mWW^7*s^3*t^4 + 155768*mtt^4*mWW^8*s^3*t^4 + 2279351*ep*mtt^4*mWW^8*s^3*t^4 + 13095385*ep^2*mtt^4*mWW^8*s^3*t^4 + 36635757*ep^3*mtt^4*mWW^8*s^3*t^4 + 49298659*ep^4*mtt^4*mWW^8*s^3*t^4 + 25522940*ep^5*mtt^4*mWW^8*s^3*t^4 - 67944*mtt^3*mWW^9*s^3*t^4 - 1013019*ep*mtt^3*mWW^9*s^3*t^4 - 5953343*ep^2*mtt^3*mWW^9*s^3*t^4 - 17069137*ep^3*mtt^3*mWW^9*s^3*t^4 - 23472721*ep^4*mtt^3*mWW^9*s^3*t^4 - 12371972*ep^5*mtt^3*mWW^9*s^3*t^4 + 10996*mtt^2*mWW^10*s^3*t^4 + 161768*ep*mtt^2*mWW^10*s^3*t^4 + 951536*ep^2*mtt^2*mWW^10*s^3*t^4 + 2783864*ep^3*mtt^2*mWW^10*s^3*t^4 + 3967784*ep^4*mtt^2*mWW^10*s^3*t^4 + 2190592*ep^5*mtt^2*mWW^10*s^3*t^4 + 32*mtt*mWW^11*s^3*t^4 + 1425*ep*mtt*mWW^11*s^3*t^4 + 10889*ep^2*mtt*mWW^11*s^3*t^4 + 25431*ep^3*mtt*mWW^11*s^3*t^4 + 9431*ep^4*mtt*mWW^11*s^3*t^4 - 16980*ep^5*mtt*mWW^11*s^3*t^4 - 1512*ep*mtt^10*mWW*s^4*t^4 - 10080*ep^2*mtt^10*mWW*s^4*t^4 - 18648*ep^3*mtt^10*mWW*s^4*t^4 - 10080*ep^4*mtt^10*mWW*s^4*t^4 - 11592*mtt^9*mWW^2*s^4*t^4 - 116522*ep*mtt^9*mWW^2*s^4*t^4 - 282730*ep^2*mtt^9*mWW^2*s^4*t^4 + 365974*ep^3*mtt^9*mWW^2*s^4*t^4 + 1889902*ep^4*mtt^9*mWW^2*s^4*t^4 + 1568728*ep^5*mtt^9*mWW^2*s^4*t^4 + 58350*mtt^8*mWW^3*s^4*t^4 + 746796*ep*mtt^8*mWW^3*s^4*t^4 + 3064872*ep^2*mtt^8*mWW^3*s^4*t^4 + 4085504*ep^3*mtt^8*mWW^3*s^4*t^4 - 557666*ep^4*mtt^8*mWW^3*s^4*t^4 - 3066376*ep^5*mtt^8*mWW^3*s^4*t^4 - 116754*mtt^7*mWW^4*s^4*t^4 - 1636822*ep*mtt^7*mWW^4*s^4*t^4 - 7868898*ep^2*mtt^7*mWW^4*s^4*t^4 - 15531794*ep^3*mtt^7*mWW^4*s^4*t^4 - 11411092*ep^4*mtt^7*mWW^4*s^4*t^4 - 1250584*ep^5*mtt^7*mWW^4*s^4*t^4 + 142106*mtt^6*mWW^5*s^4*t^4 + 1985928*ep*mtt^6*mWW^5*s^4*t^4 + 10078544*ep^2*mtt^6*mWW^5*s^4*t^4 + 23019700*ep^3*mtt^6*mWW^5*s^4*t^4 + 23371362*ep^4*mtt^6*mWW^5*s^4*t^4 + 8257200*ep^5*mtt^6*mWW^5*s^4*t^4 - 156594*mtt^5*mWW^6*s^4*t^4 - 2146171*ep*mtt^5*mWW^6*s^4*t^4 - 11316121*ep^2*mtt^5*mWW^6*s^4*t^4 - 28739181*ep^3*mtt^5*mWW^6*s^4*t^4 - 34883593*ep^4*mtt^5*mWW^6*s^4*t^4 - 16218460*ep^5*mtt^5*mWW^6*s^4*t^4 + 154668*mtt^4*mWW^7*s^4*t^4 + 2198210*ep*mtt^4*mWW^7*s^4*t^4 + 12301992*ep^2*mtt^4*mWW^7*s^4*t^4 + 33699708*ep^3*mtt^4*mWW^7*s^4*t^4 + 44392026*ep^4*mtt^4*mWW^7*s^4*t^4 + 22416352*ep^5*mtt^4*mWW^7*s^4*t^4 - 95588*mtt^3*mWW^8*s^4*t^4 - 1408778*ep*mtt^3*mWW^8*s^4*t^4 - 8215506*ep^2*mtt^3*mWW^8*s^4*t^4 - 23431480*ep^3*mtt^3*mWW^8*s^4*t^4 - 31884632*ep^4*mtt^3*mWW^8*s^4*t^4 - 16489456*ep^5*mtt^3*mWW^8*s^4*t^4 + 27828*mtt^2*mWW^9*s^4*t^4 + 413810*ep*mtt^2*mWW^9*s^4*t^4 + 2452348*ep^2*mtt^2*mWW^9*s^4*t^4 + 7151232*ep^3*mtt^2*mWW^9*s^4*t^4 + 9946162*ep^4*mtt^2*mWW^9*s^4*t^4 + 5243976*ep^5*mtt^2*mWW^9*s^4*t^4 - 2424*mtt*mWW^10*s^4*t^4 - 35011*ep*mtt*mWW^10*s^4*t^4 - 206093*ep^2*mtt*mWW^10*s^4*t^4 - 612071*ep^3*mtt*mWW^10*s^4*t^4 - 879877*ep^4*mtt*mWW^10*s^4*t^4 - 483012*ep^5*mtt*mWW^10*s^4*t^4 - 88*ep*mWW^11*s^4*t^4 - 808*ep^2*mWW^11*s^4*t^4 - 2544*ep^3*mWW^11*s^4*t^4 - 3232*ep^4*mWW^11*s^4*t^4 - 1408*ep^5*mWW^11*s^4*t^4 + 3024*ep*mtt^9*mWW*s^5*t^4 + 24696*ep^2*mtt^9*mWW*s^5*t^4 + 67536*ep^3*mtt^9*mWW*s^5*t^4 + 76104*ep^4*mtt^9*mWW*s^5*t^4 + 30240*ep^5*mtt^9*mWW*s^5*t^4 + 17808*mtt^8*mWW^2*s^5*t^4 + 187418*ep*mtt^8*mWW^2*s^5*t^4 + 564494*ep^2*mtt^8*mWW^2*s^5*t^4 + 75026*ep^3*mtt^8*mWW^2*s^5*t^4 - 1707986*ep^4*mtt^8*mWW^2*s^5*t^4 - 1648360*ep^5*mtt^8*mWW^2*s^5*t^4 - 65466*mtt^7*mWW^3*s^5*t^4 - 806812*ep*mtt^7*mWW^3*s^5*t^4 - 3175707*ep^2*mtt^7*mWW^3*s^5*t^4 - 3765424*ep^3*mtt^7*mWW^3*s^5*t^4 + 1797997*ep^4*mtt^7*mWW^3*s^5*t^4 + 4084692*ep^5*mtt^7*mWW^3*s^5*t^4 + 100398*mtt^6*mWW^4*s^5*t^4 + 1307918*ep*mtt^6*mWW^4*s^5*t^4 + 5704623*ep^2*mtt^6*mWW^4*s^5*t^4 + 9230644*ep^3*mtt^6*mWW^4*s^5*t^4 + 2830653*ep^4*mtt^6*mWW^4*s^5*t^4 - 3215172*ep^5*mtt^6*mWW^4*s^5*t^4 - 96178*mtt^5*mWW^5*s^5*t^4 - 1228506*ep*mtt^5*mWW^5*s^5*t^4 - 5542163*ep^2*mtt^5*mWW^5*s^5*t^4 - 10597612*ep^3*mtt^5*mWW^5*s^5*t^4 - 7351441*ep^4*mtt^5*mWW^5*s^5*t^4 - 323940*ep^5*mtt^5*mWW^5*s^5*t^4 + 80562*mtt^4*mWW^6*s^5*t^4 + 1051083*ep*mtt^4*mWW^6*s^5*t^4 + 5230427*ep^2*mtt^4*mWW^6*s^5*t^4 + 12540545*ep^3*mtt^4*mWW^6*s^5*t^4 + 14060515*ep^4*mtt^4*mWW^6*s^5*t^4 + 5793508*ep^5*mtt^4*mWW^6*s^5*t^4 - 57696*mtt^3*mWW^7*s^5*t^4 - 816815*ep*mtt^3*mWW^7*s^5*t^4 - 4577624*ep^2*mtt^3*mWW^7*s^5*t^4 - 12646735*ep^3*mtt^3*mWW^7*s^5*t^4 - 16628118*ep^4*mtt^3*mWW^7*s^5*t^4 - 8241704*ep^5*mtt^3*mWW^7*s^5*t^4 + 24568*mtt^2*mWW^8*s^5*t^4 + 361737*ep*mtt^2*mWW^8*s^5*t^4 + 2125552*ep^2*mtt^2*mWW^8*s^5*t^4 + 6152721*ep^3*mtt^2*mWW^8*s^5*t^4 + 8436998*ep^4*mtt^2*mWW^8*s^5*t^4 + 4343656*ep^5*mtt^2*mWW^8*s^5*t^4 - 3996*mtt*mWW^9*s^5*t^4 - 57755*ep*mtt*mWW^9*s^5*t^4 - 335962*ep^2*mtt*mWW^9*s^5*t^4 - 971337*ep^3*mtt*mWW^9*s^5*t^4 - 1343650*ep^4*mtt*mWW^9*s^5*t^4 - 702600*ep^5*mtt*mWW^9*s^5*t^4 - 316*ep*mWW^10*s^5*t^4 - 2944*ep^2*mWW^10*s^5*t^4 - 9316*ep^3*mWW^10*s^5*t^4 - 11808*ep^4*mWW^10*s^5*t^4 - 5120*ep^5*mWW^10*s^5*t^4 - 3024*ep*mtt^8*mWW*s^6*t^4 - 26208*ep^2*mtt^8*mWW*s^6*t^4 - 77616*ep^3*mtt^8*mWW*s^6*t^4 - 94752*ep^4*mtt^8*mWW*s^6*t^4 - 40320*ep^5*mtt^8*mWW*s^6*t^4 - 13440*mtt^7*mWW^2*s^6*t^4 - 141918*ep*mtt^7*mWW^2*s^6*t^4 - 432418*ep^2*mtt^7*mWW^2*s^6*t^4 - 86142*ep^3*mtt^7*mWW^2*s^6*t^4 + 1233190*ep^4*mtt^7*mWW^2*s^6*t^4 + 1204728*ep^5*mtt^7*mWW^2*s^6*t^4 + 40290*mtt^6*mWW^3*s^6*t^4 + 486018*ep*mtt^6*mWW^3*s^6*t^4 + 1841520*ep^2*mtt^6*mWW^3*s^6*t^4 + 1834218*ep^3*mtt^6*mWW^3*s^6*t^4 - 2017078*ep^4*mtt^6*mWW^3*s^6*t^4 - 3116368*ep^5*mtt^6*mWW^3*s^6*t^4 - 47122*mtt^5*mWW^4*s^6*t^4 - 569046*ep*mtt^5*mWW^4*s^6*t^4 - 2167403*ep^2*mtt^5*mWW^4*s^6*t^4 - 2223752*ep^3*mtt^5*mWW^4*s^6*t^4 + 2472487*ep^4*mtt^5*mWW^4*s^6*t^4 + 3968676*ep^5*mtt^5*mWW^4*s^6*t^4 + 30882*mtt^4*mWW^5*s^6*t^4 + 339132*ep*mtt^4*mWW^5*s^6*t^4 + 1137388*ep^2*mtt^4*mWW^5*s^6*t^4 + 853792*ep^3*mtt^4*mWW^5*s^6*t^4 - 2082682*ep^4*mtt^4*mWW^5*s^6*t^4 - 2733952*ep^5*mtt^4*mWW^5*s^6*t^4 - 16206*mtt^3*mWW^6*s^6*t^4 - 188818*ep*mtt^3*mWW^6*s^6*t^4 - 783836*ep^2*mtt^3*mWW^6*s^6*t^4 - 1496412*ep^3*mtt^3*mWW^6*s^6*t^4 - 1045564*ep^4*mtt^3*mWW^6*s^6*t^4 + 7216*ep^5*mtt^3*mWW^6*s^6*t^4 + 7444*mtt^2*mWW^7*s^6*t^4 + 104638*ep*mtt^2*mWW^7*s^6*t^4 + 580368*ep^2*mtt^2*mWW^7*s^6*t^4 + 1608086*ep^3*mtt^2*mWW^7*s^6*t^4 + 2080144*ep^4*mtt^2*mWW^7*s^6*t^4 + 981560*ep^5*mtt^2*mWW^7*s^6*t^4 - 1848*mtt*mWW^8*s^6*t^4 - 26422*ep*mtt*mWW^8*s^6*t^4 - 149419*ep^2*mtt*mWW^8*s^6*t^4 - 417478*ep^3*mtt*mWW^8*s^6*t^4 - 556417*ep^4*mtt*mWW^8*s^6*t^4 - 279060*ep^5*mtt*mWW^8*s^6*t^4 - 224*ep*mWW^9*s^6*t^4 - 2168*ep^2*mWW^9*s^6*t^4 - 7160*ep^3*mWW^9*s^6*t^4 - 9312*ep^4*mWW^9*s^6*t^4 - 4096*ep^5*mWW^9*s^6*t^4 + 1728*ep*mtt^7*mWW*s^7*t^4 + 15408*ep^2*mtt^7*mWW*s^7*t^4 + 47232*ep^3*mtt^7*mWW*s^7*t^4 + 59472*ep^4*mtt^7*mWW*s^7*t^4 + 25920*ep^5*mtt^7*mWW*s^7*t^4 + 5328*mtt^6*mWW^2*s^7*t^4 + 55114*ep*mtt^6*mWW^2*s^7*t^4 + 152894*ep^2*mtt^6*mWW^2*s^7*t^4 - 58118*ep^3*mtt^6*mWW^2*s^7*t^4 - 661514*ep^4*mtt^6*mWW^2*s^7*t^4 - 584264*ep^5*mtt^6*mWW^2*s^7*t^4 - 13434*mtt^5*mWW^3*s^7*t^4 - 158310*ep*mtt^5*mWW^3*s^7*t^4 - 565399*ep^2*mtt^5*mWW^3*s^7*t^4 - 368398*ep^3*mtt^5*mWW^3*s^7*t^4 + 1173865*ep^4*mtt^5*mWW^3*s^7*t^4 + 1385836*ep^5*mtt^5*mWW^3*s^7*t^4 + 11250*mtt^4*mWW^4*s^7*t^4 + 120290*ep*mtt^4*mWW^4*s^7*t^4 + 331182*ep^2*mtt^4*mWW^4*s^7*t^4 - 272606*ep^3*mtt^4*mWW^4*s^7*t^4 - 2108900*ep^4*mtt^4*mWW^4*s^7*t^4 - 1968416*ep^5*mtt^4*mWW^4*s^7*t^4 - 3354*mtt^3*mWW^5*s^7*t^4 - 16462*ep*mtt^3*mWW^5*s^7*t^4 + 122506*ep^2*mtt^3*mWW^5*s^7*t^4 + 897986*ep^3*mtt^3*mWW^5*s^7*t^4 + 1981108*ep^4*mtt^3*mWW^5*s^7*t^4 + 1434376*ep^5*mtt^3*mWW^5*s^7*t^4 + 54*mtt^2*mWW^6*s^7*t^4 - 6016*ep*mtt^2*mWW^6*s^7*t^4 - 84836*ep^2*mtt^2*mWW^6*s^7*t^4 - 352248*ep^3*mtt^2*mWW^6*s^7*t^4 - 642986*ep^4*mtt^2*mWW^6*s^7*t^4 - 431808*ep^5*mtt^2*mWW^6*s^7*t^4 + 156*mtt*mWW^7*s^7*t^4 + 1780*ep*mtt*mWW^7*s^7*t^4 + 11029*ep^2*mtt*mWW^7*s^7*t^4 + 36972*ep^3*mtt*mWW^7*s^7*t^4 + 63867*ep^4*mtt*mWW^7*s^7*t^4 + 42708*ep^5*mtt*mWW^7*s^7*t^4 + 148*ep*mWW^8*s^7*t^4 + 1264*ep^2*mWW^8*s^7*t^4 + 3452*ep^3*mWW^8*s^7*t^4 + 3872*ep^4*mWW^8*s^7*t^4 + 1536*ep^5*mWW^8*s^7*t^4 - 540*ep*mtt^6*mWW*s^8*t^4 - 4896*ep^2*mtt^6*mWW*s^8*t^4 - 15300*ep^3*mtt^6*mWW*s^8*t^4 - 19584*ep^4*mtt^6*mWW*s^8*t^4 - 8640*ep^5*mtt^6*mWW*s^8*t^4 - 948*mtt^5*mWW^2*s^8*t^4 - 9106*ep*mtt^5*mWW^2*s^8*t^4 - 16000*ep^2*mtt^5*mWW^2*s^8*t^4 + 65918*ep^3*mtt^5*mWW^2*s^8*t^4 + 221752*ep^4*mtt^5*mWW^2*s^8*t^4 + 168704*ep^5*mtt^5*mWW^2*s^8*t^4 + 2070*mtt^4*mWW^3*s^8*t^4 + 23060*ep*mtt^4*mWW^3*s^8*t^4 + 70118*ep^2*mtt^4*mWW^3*s^8*t^4 - 26452*ep^3*mtt^4*mWW^3*s^8*t^4 - 350900*ep^4*mtt^4*mWW^3*s^8*t^4 - 330496*ep^5*mtt^4*mWW^3*s^8*t^4 - 1146*mtt^3*mWW^4*s^8*t^4 - 9358*ep*mtt^3*mWW^4*s^8*t^4 + 2334*ep^2*mtt^3*mWW^4*s^8*t^4 + 190326*ep^3*mtt^3*mWW^4*s^8*t^4 + 541668*ep^4*mtt^3*mWW^4*s^8*t^4 + 431416*ep^5*mtt^3*mWW^4*s^8*t^4 - 126*mtt^2*mWW^5*s^8*t^4 - 5864*ep*mtt^2*mWW^5*s^8*t^4 - 60798*ep^2*mtt^2*mWW^5*s^8*t^4 - 235800*ep^3*mtt^2*mWW^5*s^8*t^4 - 411756*ep^4*mtt^2*mWW^5*s^8*t^4 - 264544*ep^5*mtt^2*mWW^5*s^8*t^4 + 150*mtt*mWW^6*s^8*t^4 + 1904*ep*mtt*mWW^6*s^8*t^4 + 11466*ep^2*mtt*mWW^6*s^8*t^4 + 36588*ep^3*mtt*mWW^6*s^8*t^4 + 60228*ep^4*mtt*mWW^6*s^8*t^4 + 38440*ep^5*mtt*mWW^6*s^8*t^4 + 144*ep*mWW^7*s^8*t^4 + 1296*ep^2*mWW^7*s^8*t^4 + 3840*ep^3*mWW^7*s^8*t^4 + 4608*ep^4*mWW^7*s^8*t^4 + 1920*ep^5*mWW^7*s^8*t^4 + 72*ep*mtt^5*mWW*s^9*t^4 + 660*ep^2*mtt^5*mWW*s^9*t^4 + 2088*ep^3*mtt^5*mWW*s^9*t^4 + 2700*ep^4*mtt^5*mWW*s^9*t^4 + 1200*ep^5*mtt^5*mWW*s^9*t^4 + 32*mtt^4*mWW^2*s^9*t^4 + 132*ep*mtt^4*mWW^2*s^9*t^4 - 2260*ep^2*mtt^4*mWW^2*s^9*t^4 - 16104*ep^3*mtt^4*mWW^2*s^9*t^4 - 33472*ep^4*mtt^4*mWW^2*s^9*t^4 - 21888*ep^5*mtt^4*mWW^2*s^9*t^4 - 80*mtt^3*mWW^3*s^9*t^4 - 606*ep*mtt^3*mWW^3*s^9*t^4 + 468*ep^2*mtt^3*mWW^3*s^9*t^4 + 15266*ep^3*mtt^3*mWW^3*s^9*t^4 + 41576*ep^4*mtt^3*mWW^3*s^9*t^4 + 31696*ep^5*mtt^3*mWW^3*s^9*t^4 + 64*mtt^2*mWW^4*s^9*t^4 + 612*ep*mtt^2*mWW^4*s^9*t^4 + 808*ep^2*mtt^2*mWW^4*s^9*t^4 - 8256*ep^3*mtt^2*mWW^4*s^9*t^4 - 31148*ep^4*mtt^2*mWW^4*s^9*t^4 - 27816*ep^5*mtt^2*mWW^4*s^9*t^4 - 16*mtt*mWW^5*s^9*t^4 - 162*ep*mtt*mWW^5*s^9*t^4 - 204*ep^2*mtt*mWW^5*s^9*t^4 + 2254*ep^3*mtt*mWW^5*s^9*t^4 + 8008*ep^4*mtt*mWW^5*s^9*t^4 + 6920*ep^5*mtt*mWW^5*s^9*t^4 + 60*ep^2*mtt^2*mWW^3*s^10*t^4 + 240*ep^3*mtt^2*mWW^3*s^10*t^4 + 300*ep^4*mtt^2*mWW^3*s^10*t^4 + 120*ep^5*mtt^2*mWW^3*s^10*t^4 - 12*ep^2*mtt*mWW^4*s^10*t^4 - 48*ep^3*mtt*mWW^4*s^10*t^4 - 60*ep^4*mtt*mWW^4*s^10*t^4 - 24*ep^5*mtt*mWW^4*s^10*t^4 - 192*mtt^13*mWW*t^5 - 2588*ep*mtt^13*mWW*t^5 - 13042*ep^2*mtt^13*mWW*t^5 - 30420*ep^3*mtt^13*mWW*t^5 - 32726*ep^4*mtt^13*mWW*t^5 - 12952*ep^5*mtt^13*mWW*t^5 - 856*mtt^12*mWW^2*t^5 - 10140*ep*mtt^12*mWW^2*t^5 - 45098*ep^2*mtt^12*mWW^2*t^5 - 93416*ep^3*mtt^12*mWW^2*t^5 - 89970*ep^4*mtt^12*mWW^2*t^5 - 32200*ep^5*mtt^12*mWW^2*t^5 + 6368*mtt^11*mWW^3*t^5 + 80528*ep*mtt^11*mWW^3*t^5 + 388634*ep^2*mtt^11*mWW^3*t^5 + 891560*ep^3*mtt^11*mWW^3*t^5 + 973190*ep^4*mtt^11*mWW^3*t^5 + 406040*ep^5*mtt^11*mWW^3*t^5 - 12600*mtt^10*mWW^4*t^5 - 162316*ep*mtt^10*mWW^4*t^5 - 802118*ep^2*mtt^10*mWW^4*t^5 - 1901632*ep^3*mtt^10*mWW^4*t^5 - 2178214*ep^4*mtt^10*mWW^4*t^5 - 971800*ep^5*mtt^10*mWW^4*t^5 + 12328*mtt^9*mWW^5*t^5 + 168018*ep*mtt^9*mWW^5*t^5 + 885698*ep^2*mtt^9*mWW^5*t^5 + 2270278*ep^3*mtt^9*mWW^5*t^5 + 2864758*ep^4*mtt^9*mWW^5*t^5 + 1430520*ep^5*mtt^9*mWW^5*t^5 - 11080*mtt^8*mWW^6*t^5 - 176978*ep*mtt^8*mWW^6*t^5 - 1087382*ep^2*mtt^8*mWW^6*t^5 - 3209166*ep^3*mtt^8*mWW^6*t^5 - 4547954*ep^4*mtt^8*mWW^6*t^5 - 2477160*ep^5*mtt^8*mWW^6*t^5 + 14136*mtt^7*mWW^7*t^5 + 239736*ep*mtt^7*mWW^7*t^5 + 1550270*ep^2*mtt^7*mWW^7*t^5 + 4748936*ep^3*mtt^7*mWW^7*t^5 + 6849282*ep^4*mtt^7*mWW^7*t^5 + 3734280*ep^5*mtt^7*mWW^7*t^5 - 12968*mtt^6*mWW^8*t^5 - 215392*ep*mtt^6*mWW^8*t^5 - 1372682*ep^2*mtt^6*mWW^8*t^5 - 4160300*ep^3*mtt^6*mWW^8*t^5 - 5947378*ep^4*mtt^6*mWW^8*t^5 - 3215240*ep^5*mtt^6*mWW^8*t^5 + 5720*mtt^5*mWW^9*t^5 + 92622*ep*mtt^5*mWW^9*t^5 + 577920*ep^2*mtt^5*mWW^9*t^5 + 1727242*ep^3*mtt^5*mWW^9*t^5 + 2459376*ep^4*mtt^5*mWW^9*t^5 + 1334560*ep^5*mtt^5*mWW^9*t^5 - 768*mtt^4*mWW^10*t^5 - 12102*ep*mtt^4*mWW^10*t^5 - 74096*ep^2*mtt^4*mWW^10*t^5 - 221278*ep^3*mtt^4*mWW^10*t^5 - 323556*ep^4*mtt^4*mWW^10*t^5 - 184240*ep^5*mtt^4*mWW^10*t^5 - 88*mtt^3*mWW^11*t^5 - 1388*ep*mtt^3*mWW^11*t^5 - 8104*ep^2*mtt^3*mWW^11*t^5 - 21804*ep^3*mtt^3*mWW^11*t^5 - 26808*ep^4*mtt^3*mWW^11*t^5 - 11808*ep^5*mtt^3*mWW^11*t^5 + 960*mtt^12*mWW*s*t^5 + 13636*ep*mtt^12*mWW*s*t^5 + 71582*ep^2*mtt^12*mWW*s*t^5 + 172188*ep^3*mtt^12*mWW*s*t^5 + 189418*ep^4*mtt^12*mWW*s*t^5 + 76136*ep^5*mtt^12*mWW*s*t^5 + 4368*mtt^11*mWW^2*s*t^5 + 51698*ep*mtt^11*mWW^2*s*t^5 + 232273*ep^2*mtt^11*mWW^2*s*t^5 + 495054*ep^3*mtt^11*mWW^2*s*t^5 + 503819*ep^4*mtt^11*mWW^2*s*t^5 + 198028*ep^5*mtt^11*mWW^2*s*t^5 - 24932*mtt^10*mWW^3*s*t^5 - 315382*ep*mtt^10*mWW^3*s*t^5 - 1525999*ep^2*mtt^10*mWW^3*s*t^5 - 3517860*ep^3*mtt^10*mWW^3*s*t^5 - 3862911*ep^4*mtt^10*mWW^3*s*t^5 - 1622396*ep^5*mtt^10*mWW^3*s*t^5 + 34424*mtt^9*mWW^4*s*t^5 + 427676*ep*mtt^9*mWW^4*s*t^5 + 2027635*ep^2*mtt^9*mWW^4*s*t^5 + 4583620*ep^3*mtt^9*mWW^4*s*t^5 + 4973609*ep^4*mtt^9*mWW^4*s*t^5 + 2090276*ep^5*mtt^9*mWW^4*s*t^5 - 14612*mtt^8*mWW^5*s*t^5 - 155766*ep*mtt^8*mWW^5*s*t^5 - 576797*ep^2*mtt^8*mWW^5*s*t^5 - 870140*ep^3*mtt^8*mWW^5*s*t^5 - 497133*ep^4*mtt^8*mWW^5*s*t^5 - 67892*ep^5*mtt^8*mWW^5*s*t^5 + 3676*mtt^7*mWW^6*s*t^5 + 34491*ep*mtt^7*mWW^6*s*t^5 + 81103*ep^2*mtt^7*mWW^6*s*t^5 - 71231*ep^3*mtt^7*mWW^6*s*t^5 - 388523*ep^4*mtt^7*mWW^6*s*t^5 - 289276*ep^5*mtt^7*mWW^6*s*t^5 - 8252*mtt^6*mWW^7*s*t^5 - 120101*ep*mtt^6*mWW^7*s*t^5 - 677505*ep^2*mtt^6*mWW^7*s*t^5 - 1783719*ep^3*mtt^6*mWW^7*s*t^5 - 2074463*ep^4*mtt^6*mWW^7*s*t^5 - 822860*ep^5*mtt^6*mWW^7*s*t^5 - 2380*mtt^5*mWW^8*s*t^5 - 43364*ep*mtt^5*mWW^8*s*t^5 - 274775*ep^2*mtt^5*mWW^8*s*t^5 - 850108*ep^3*mtt^5*mWW^8*s*t^5 - 1411049*ep^4*mtt^5*mWW^8*s*t^5 - 964004*ep^5*mtt^5*mWW^8*s*t^5 + 13684*mtt^4*mWW^9*s*t^5 + 214948*ep*mtt^4*mWW^9*s*t^5 + 1282743*ep^2*mtt^4*mWW^9*s*t^5 + 3657998*ep^3*mtt^4*mWW^9*s*t^5 + 5036363*ep^4*mtt^4*mWW^9*s*t^5 + 2698764*ep^5*mtt^4*mWW^9*s*t^5 - 8220*mtt^3*mWW^10*s*t^5 - 127495*ep*mtt^3*mWW^10*s*t^5 - 755448*ep^2*mtt^3*mWW^10*s*t^5 - 2140921*ep^3*mtt^3*mWW^10*s*t^5 - 2916628*ep^4*mtt^3*mWW^10*s*t^5 - 1539008*ep^5*mtt^3*mWW^10*s*t^5 + 1152*mtt^2*mWW^11*s*t^5 + 17577*ep*mtt^2*mWW^11*s*t^5 + 103032*ep^2*mtt^2*mWW^11*s*t^5 + 292413*ep^3*mtt^2*mWW^11*s*t^5 + 407286*ep^4*mtt^2*mWW^11*s*t^5 + 224520*ep^5*mtt^2*mWW^11*s*t^5 + 132*mtt*mWW^12*s*t^5 + 2082*ep*mtt*mWW^12*s*t^5 + 12156*ep^2*mtt*mWW^12*s*t^5 + 32706*ep^3*mtt*mWW^12*s*t^5 + 40212*ep^4*mtt*mWW^12*s*t^5 + 17712*ep^5*mtt*mWW^12*s*t^5 - 1344*mtt^11*mWW*s^2*t^5 - 22892*ep*mtt^11*mWW*s^2*t^5 - 135124*ep^2*mtt^11*mWW*s^2*t^5 - 351492*ep^3*mtt^11*mWW*s^2*t^5 - 407372*ep^4*mtt^11*mWW*s^2*t^5 - 169456*ep^5*mtt^11*mWW*s^2*t^5 - 8120*mtt^10*mWW^2*s^2*t^5 - 98636*ep*mtt^10*mWW^2*s^2*t^5 - 467258*ep^2*mtt^10*mWW^2*s^2*t^5 - 1088396*ep^3*mtt^10*mWW^2*s^2*t^5 - 1255798*ep^4*mtt^10*mWW^2*s^2*t^5 - 577432*ep^5*mtt^10*mWW^2*s^2*t^5 + 22232*mtt^9*mWW^3*s^2*t^5 + 288896*ep*mtt^9*mWW^3*s^2*t^5 + 1472747*ep^2*mtt^9*mWW^3*s^2*t^5 + 3661646*ep^3*mtt^9*mWW^3*s^2*t^5 + 4385323*ep^4*mtt^9*mWW^3*s^2*t^5 + 2018956*ep^5*mtt^9*mWW^3*s^2*t^5 + 17564*mtt^8*mWW^4*s^2*t^5 + 304444*ep*mtt^8*mWW^4*s^2*t^5 + 1876208*ep^2*mtt^8*mWW^4*s^2*t^5 + 5278544*ep^3*mtt^8*mWW^4*s^2*t^5 + 6954488*ep^4*mtt^8*mWW^4*s^2*t^5 + 3486432*ep^5*mtt^8*mWW^4*s^2*t^5 - 84476*mtt^7*mWW^5*s^2*t^5 - 1329452*ep*mtt^7*mWW^5*s^2*t^5 - 7930777*ep^2*mtt^7*mWW^5*s^2*t^5 - 22408272*ep^3*mtt^7*mWW^5*s^2*t^5 - 30039787*ep^4*mtt^7*mWW^5*s^2*t^5 - 15360236*ep^5*mtt^7*mWW^5*s^2*t^5 + 83472*mtt^6*mWW^6*s^2*t^5 + 1356619*ep*mtt^6*mWW^6*s^2*t^5 + 8400134*ep^2*mtt^6*mWW^6*s^2*t^5 + 24817135*ep^3*mtt^6*mWW^6*s^2*t^5 + 35066116*ep^4*mtt^6*mWW^6*s^2*t^5 + 18979744*ep^5*mtt^6*mWW^6*s^2*t^5 - 53480*mtt^5*mWW^7*s^2*t^5 - 901275*ep*mtt^5*mWW^7*s^2*t^5 - 5744867*ep^2*mtt^5*mWW^7*s^2*t^5 - 17545801*ep^3*mtt^5*mWW^7*s^2*t^5 - 25969337*ep^4*mtt^5*mWW^7*s^2*t^5 - 14853140*ep^5*mtt^5*mWW^7*s^2*t^5 + 50684*mtt^4*mWW^8*s^2*t^5 + 825434*ep*mtt^4*mWW^8*s^2*t^5 + 5107556*ep^2*mtt^4*mWW^8*s^2*t^5 + 15143202*ep^3*mtt^4*mWW^8*s^2*t^5 + 21725476*ep^4*mtt^4*mWW^8*s^2*t^5 + 12083568*ep^5*mtt^4*mWW^8*s^2*t^5 - 37292*mtt^3*mWW^9*s^2*t^5 - 594598*ep*mtt^3*mWW^9*s^2*t^5 - 3630247*ep^2*mtt^3*mWW^9*s^2*t^5 - 10581306*ep^3*mtt^3*mWW^9*s^2*t^5 - 14710065*ep^4*mtt^3*mWW^9*s^2*t^5 - 7845092*ep^5*mtt^3*mWW^9*s^2*t^5 + 11664*mtt^2*mWW^10*s^2*t^5 + 185979*ep*mtt^2*mWW^10*s^2*t^5 + 1142416*ep^2*mtt^2*mWW^10*s^2*t^5 + 3347675*ep^3*mtt^2*mWW^10*s^2*t^5 + 4641094*ep^4*mtt^2*mWW^10*s^2*t^5 + 2449512*ep^5*mtt^2*mWW^10*s^2*t^5 - 904*mtt*mWW^11*s^2*t^5 - 14519*ep*mtt*mWW^11*s^2*t^5 - 90788*ep^2*mtt*mWW^11*s^2*t^5 - 272935*ep^3*mtt*mWW^11*s^2*t^5 - 390138*ep^4*mtt*mWW^11*s^2*t^5 - 212856*ep^5*mtt*mWW^11*s^2*t^5 - 1344*mtt^10*mWW*s^3*t^5 - 4172*ep*mtt^10*mWW*s^3*t^5 + 37100*ep^2*mtt^10*mWW*s^3*t^5 + 194460*ep^3*mtt^10*mWW*s^3*t^5 + 296884*ep^4*mtt^10*mWW*s^3*t^5 + 142352*ep^5*mtt^10*mWW*s^3*t^5 + 4928*mtt^9*mWW^2*s^3*t^5 + 74088*ep*mtt^9*mWW^2*s^3*t^5 + 453783*ep^2*mtt^9*mWW^2*s^3*t^5 + 1376908*ep^3*mtt^9*mWW^2*s^3*t^5 + 2010393*ep^4*mtt^9*mWW^2*s^3*t^5 + 1117780*ep^5*mtt^9*mWW^2*s^3*t^5 + 41852*mtt^8*mWW^3*s^3*t^5 + 490094*ep*mtt^8*mWW^3*s^3*t^5 + 2015270*ep^2*mtt^8*mWW^3*s^3*t^5 + 3400354*ep^3*mtt^8*mWW^3*s^3*t^5 + 2025862*ep^4*mtt^8*mWW^3*s^3*t^5 + 18632*ep^5*mtt^8*mWW^3*s^3*t^5 - 174660*mtt^7*mWW^4*s^3*t^5 - 2400196*ep*mtt^7*mWW^4*s^3*t^5 - 12431778*ep^2*mtt^7*mWW^4*s^3*t^5 - 30301628*ep^3*mtt^7*mWW^4*s^3*t^5 - 35179170*ep^4*mtt^7*mWW^4*s^3*t^5 - 15745680*ep^5*mtt^7*mWW^4*s^3*t^5 + 247796*mtt^6*mWW^5*s^3*t^5 + 3642826*ep*mtt^6*mWW^5*s^3*t^5 + 20381141*ep^2*mtt^6*mWW^5*s^3*t^5 + 54293294*ep^3*mtt^6*mWW^5*s^3*t^5 + 69378347*ep^4*mtt^6*mWW^5*s^3*t^5 + 34239588*ep^5*mtt^6*mWW^5*s^3*t^5 - 170876*mtt^5*mWW^6*s^3*t^5 - 2638225*ep*mtt^5*mWW^6*s^3*t^5 - 15507071*ep^2*mtt^5*mWW^6*s^3*t^5 - 43641141*ep^3*mtt^5*mWW^6*s^3*t^5 - 59470959*ep^4*mtt^5*mWW^6*s^3*t^5 - 31480116*ep^5*mtt^5*mWW^6*s^3*t^5 + 82772*mtt^4*mWW^7*s^3*t^5 + 1328085*ep*mtt^4*mWW^7*s^3*t^5 + 8044642*ep^2*mtt^4*mWW^7*s^3*t^5 + 23358821*ep^3*mtt^4*mWW^7*s^3*t^5 + 33261376*ep^4*mtt^4*mWW^7*s^3*t^5 + 18576968*ep^5*mtt^4*mWW^7*s^3*t^5 - 49492*mtt^3*mWW^8*s^3*t^5 - 799323*ep*mtt^3*mWW^8*s^3*t^5 - 4883642*ep^2*mtt^3*mWW^8*s^3*t^5 - 14208725*ep^3*mtt^3*mWW^8*s^3*t^5 - 19973930*ep^4*mtt^3*mWW^8*s^3*t^5 - 10908696*ep^5*mtt^3*mWW^8*s^3*t^5 + 22860*mtt^2*mWW^9*s^3*t^5 + 368203*ep*mtt^2*mWW^9*s^3*t^5 + 2269631*ep^2*mtt^2*mWW^9*s^3*t^5 + 6642727*ep^3*mtt^2*mWW^9*s^3*t^5 + 9195839*ep^4*mtt^2*mWW^9*s^3*t^5 + 4848620*ep^5*mtt^2*mWW^9*s^3*t^5 - 3836*mtt*mWW^10*s^3*t^5 - 61380*ep*mtt*mWW^10*s^3*t^5 - 379076*ep^2*mtt*mWW^10*s^3*t^5 - 1115070*ep^3*mtt*mWW^10*s^3*t^5 - 1544642*ep^4*mtt*mWW^10*s^3*t^5 - 809448*ep^5*mtt*mWW^10*s^3*t^5 + 6720*mtt^9*mWW*s^4*t^5 + 68236*ep*mtt^9*mWW*s^4*t^5 + 249704*ep^2*mtt^9*mWW*s^4*t^5 + 404964*ep^3*mtt^9*mWW*s^4*t^5 + 289576*ep^4*mtt^9*mWW*s^4*t^5 + 72800*ep^5*mtt^9*mWW*s^4*t^5 + 4200*mtt^8*mWW^2*s^4*t^5 + 9230*ep*mtt^8*mWW^2*s^4*t^5 - 235470*ep^2*mtt^8*mWW^2*s^4*t^5 - 1356750*ep^3*mtt^8*mWW^2*s^4*t^5 - 2565754*ep^4*mtt^8*mWW^2*s^4*t^5 - 1611576*ep^5*mtt^8*mWW^2*s^4*t^5 - 115880*mtt^7*mWW^3*s^4*t^5 - 1382108*ep*mtt^7*mWW^3*s^4*t^5 - 5957152*ep^2*mtt^7*mWW^3*s^4*t^5 - 11191776*ep^3*mtt^7*mWW^3*s^4*t^5 - 8802852*ep^4*mtt^7*mWW^3*s^4*t^5 - 2002792*ep^5*mtt^7*mWW^3*s^4*t^5 + 277472*mtt^6*mWW^4*s^4*t^5 + 3709810*ep*mtt^6*mWW^4*s^4*t^5 + 18601852*ep^2*mtt^6*mWW^4*s^4*t^5 + 43494234*ep^3*mtt^6*mWW^4*s^4*t^5 + 48007512*ep^4*mtt^6*mWW^4*s^4*t^5 + 20279936*ep^5*mtt^6*mWW^4*s^4*t^5 - 282504*mtt^5*mWW^5*s^4*t^5 - 4008714*ep*mtt^5*mWW^5*s^4*t^5 - 21520067*ep^2*mtt^5*mWW^5*s^4*t^5 - 54666398*ep^3*mtt^5*mWW^5*s^4*t^5 - 66603761*ep^4*mtt^5*mWW^5*s^4*t^5 - 31482884*ep^5*mtt^5*mWW^5*s^4*t^5 + 141460*mtt^4*mWW^6*s^4*t^5 + 2075541*ep*mtt^4*mWW^6*s^4*t^5 + 11479036*ep^2*mtt^4*mWW^6*s^4*t^5 + 30211813*ep^3*mtt^4*mWW^6*s^4*t^5 + 38874186*ep^4*mtt^4*mWW^6*s^4*t^5 + 19780744*ep^5*mtt^4*mWW^6*s^4*t^5 - 41796*mtt^3*mWW^7*s^4*t^5 - 640817*ep*mtt^3*mWW^7*s^4*t^5 - 3623150*ep^2*mtt^3*mWW^7*s^4*t^5 - 9672107*ep^3*mtt^3*mWW^7*s^4*t^5 - 12938022*ep^4*mtt^3*mWW^7*s^4*t^5 - 7045456*ep^5*mtt^3*mWW^7*s^4*t^5 + 13988*mtt^2*mWW^8*s^4*t^5 + 228343*ep*mtt^2*mWW^8*s^4*t^5 + 1372578*ep^2*mtt^2*mWW^8*s^4*t^5 + 3848135*ep^3*mtt^2*mWW^8*s^4*t^5 + 5228440*ep^4*mtt^2*mWW^8*s^4*t^5 + 2801424*ep^5*mtt^2*mWW^8*s^4*t^5 - 3660*mtt*mWW^9*s^4*t^5 - 59217*ep*mtt*mWW^9*s^4*t^5 - 362179*ep^2*mtt*mWW^9*s^4*t^5 - 1042227*ep^3*mtt*mWW^9*s^4*t^5 - 1419357*ep^4*mtt*mWW^9*s^4*t^5 - 738628*ep^5*mtt*mWW^9*s^4*t^5 + 16*ep*mWW^10*s^4*t^5 + 128*ep^2*mWW^10*s^4*t^5 + 352*ep^3*mWW^10*s^4*t^5 + 432*ep^4*mWW^10*s^4*t^5 + 192*ep^5*mWW^10*s^4*t^5 - 9408*mtt^8*mWW*s^5*t^5 - 105812*ep*mtt^8*mWW*s^5*t^5 - 443128*ep^2*mtt^8*mWW*s^5*t^5 - 859740*ep^3*mtt^8*mWW*s^5*t^5 - 778904*ep^4*mtt^8*mWW*s^5*t^5 - 265888*ep^5*mtt^8*mWW*s^5*t^5 - 8624*mtt^7*mWW^2*s^5*t^5 - 46430*ep*mtt^7*mWW^2*s^5*t^5 + 147873*ep^2*mtt^7*mWW^2*s^5*t^5 + 1340626*ep^3*mtt^7*mWW^2*s^5*t^5 + 2694695*ep^4*mtt^7*mWW^2*s^5*t^5 + 1696540*ep^5*mtt^7*mWW^2*s^5*t^5 + 116372*mtt^6*mWW^3*s^5*t^5 + 1378162*ep*mtt^6*mWW^3*s^5*t^5 + 5865011*ep^2*mtt^6*mWW^3*s^5*t^5 + 10719100*ep^3*mtt^6*mWW^3*s^5*t^5 + 7937015*ep^4*mtt^6*mWW^3*s^5*t^5 + 1486300*ep^5*mtt^6*mWW^3*s^5*t^5 - 213808*mtt^5*mWW^4*s^5*t^5 - 2804352*ep*mtt^5*mWW^4*s^5*t^5 - 13663977*ep^2*mtt^5*mWW^4*s^5*t^5 - 30505888*ep^3*mtt^5*mWW^4*s^5*t^5 - 31530963*ep^4*mtt^5*mWW^4*s^5*t^5 - 12212700*ep^5*mtt^5*mWW^4*s^5*t^5 + 166324*mtt^4*mWW^5*s^5*t^5 + 2276386*ep*mtt^4*mWW^5*s^5*t^5 + 11652380*ep^2*mtt^4*mWW^5*s^5*t^5 + 27762580*ep^3*mtt^4*mWW^5*s^5*t^5 + 31362326*ep^4*mtt^4*mWW^5*s^5*t^5 + 13682616*ep^5*mtt^4*mWW^5*s^5*t^5 - 57420*mtt^3*mWW^6*s^5*t^5 - 789872*ep*mtt^3*mWW^6*s^5*t^5 - 3991077*ep^2*mtt^3*mWW^6*s^5*t^5 - 9296690*ep^3*mtt^3*mWW^6*s^5*t^5 - 10481197*ep^4*mtt^3*mWW^6*s^5*t^5 - 4757196*ep^5*mtt^3*mWW^6*s^5*t^5 + 6840*mtt^2*mWW^7*s^5*t^5 + 98192*ep*mtt^2*mWW^7*s^5*t^5 + 462593*ep^2*mtt^2*mWW^7*s^5*t^5 + 870892*ep^3*mtt^2*mWW^7*s^5*t^5 + 763611*ep^4*mtt^2*mWW^7*s^5*t^5 + 323924*ep^5*mtt^2*mWW^7*s^5*t^5 - 276*mtt*mWW^8*s^5*t^5 - 7402*ep*mtt*mWW^8*s^5*t^5 - 46499*ep^2*mtt*mWW^8*s^5*t^5 - 109656*ep^3*mtt*mWW^8*s^5*t^5 - 125791*ep^4*mtt*mWW^8*s^5*t^5 - 66716*ep^5*mtt*mWW^8*s^5*t^5 + 264*ep*mWW^9*s^5*t^5 + 2376*ep^2*mWW^9*s^5*t^5 + 7224*ep^3*mWW^9*s^5*t^5 + 8952*ep^4*mWW^9*s^5*t^5 + 3840*ep^5*mWW^9*s^5*t^5 + 6720*mtt^7*mWW*s^6*t^5 + 79324*ep*mtt^7*mWW*s^6*t^5 + 349748*ep^2*mtt^7*mWW*s^6*t^5 + 715092*ep^3*mtt^7*mWW*s^6*t^5 + 681772*ep^4*mtt^7*mWW*s^6*t^5 + 243824*ep^5*mtt^7*mWW*s^6*t^5 + 5432*mtt^6*mWW^2*s^6*t^5 + 20592*ep*mtt^6*mWW^2*s^6*t^5 - 177478*ep^2*mtt^6*mWW^2*s^6*t^5 - 1115384*ep^3*mtt^6*mWW^2*s^6*t^5 - 2032554*ep^4*mtt^6*mWW^2*s^6*t^5 - 1200648*ep^5*mtt^6*mWW^2*s^6*t^5 - 60568*mtt^5*mWW^3*s^6*t^5 - 707768*ep*mtt^5*mWW^3*s^6*t^5 - 2929381*ep^2*mtt^5*mWW^3*s^6*t^5 - 5014210*ep^3*mtt^5*mWW^3*s^6*t^5 - 3148029*ep^4*mtt^5*mWW^3*s^6*t^5 - 206564*ep^5*mtt^5*mWW^3*s^6*t^5 + 89628*mtt^4*mWW^4*s^6*t^5 + 1153096*ep*mtt^4*mWW^4*s^6*t^5 + 5433890*ep^2*mtt^4*mWW^4*s^6*t^5 + 11378000*ep^3*mtt^4*mWW^4*s^6*t^5 + 10563634*ep^4*mtt^4*mWW^4*s^6*t^5 + 3432264*ep^5*mtt^4*mWW^4*s^6*t^5 - 53100*mtt^3*mWW^5*s^6*t^5 - 698452*ep*mtt^3*mWW^5*s^6*t^5 - 3380840*ep^2*mtt^3*mWW^5*s^6*t^5 - 7376416*ep^3*mtt^3*mWW^5*s^6*t^5 - 7331168*ep^4*mtt^3*mWW^5*s^6*t^5 - 2684312*ep^5*mtt^3*mWW^5*s^6*t^5 + 12108*mtt^2*mWW^6*s^6*t^5 + 155980*ep*mtt^2*mWW^6*s^6*t^5 + 710172*ep^2*mtt^2*mWW^6*s^6*t^5 + 1373508*ep^3*mtt^2*mWW^6*s^6*t^5 + 1125696*ep^4*mtt^2*mWW^6*s^6*t^5 + 302720*ep^5*mtt^2*mWW^6*s^6*t^5 - 220*mtt*mWW^7*s^6*t^5 - 4200*ep*mtt*mWW^7*s^6*t^5 - 18375*ep^2*mtt*mWW^7*s^6*t^5 - 12762*ep^3*mtt*mWW^7*s^6*t^5 + 34289*ep^4*mtt*mWW^7*s^6*t^5 + 36748*ep^5*mtt*mWW^7*s^6*t^5 + 404*ep*mWW^8*s^6*t^5 + 3704*ep^2*mWW^8*s^6*t^5 + 11452*ep^3*mWW^8*s^6*t^5 + 14296*ep^4*mWW^8*s^6*t^5 + 6144*ep^5*mWW^8*s^6*t^5 - 2496*mtt^6*mWW*s^7*t^5 - 30788*ep*mtt^6*mWW*s^7*t^5 - 141196*ep^2*mtt^6*mWW*s^7*t^5 - 298188*ep^3*mtt^6*mWW*s^7*t^5 - 291668*ep^4*mtt^6*mWW*s^7*t^5 - 106384*ep^5*mtt^6*mWW*s^7*t^5 - 1440*mtt^5*mWW^2*s^7*t^5 + 2036*ep*mtt^5*mWW^2*s^7*t^5 + 125453*ep^2*mtt^5*mWW^2*s^7*t^5 + 574056*ep^3*mtt^5*mWW^2*s^7*t^5 + 934883*ep^4*mtt^5*mWW^2*s^7*t^5 + 512252*ep^5*mtt^5*mWW^2*s^7*t^5 + 16468*mtt^4*mWW^3*s^7*t^5 + 188874*ep*mtt^4*mWW^3*s^7*t^5 + 750008*ep^2*mtt^4*mWW^3*s^7*t^5 + 1149834*ep^3*mtt^4*mWW^3*s^7*t^5 + 497472*ep^4*mtt^4*mWW^3*s^7*t^5 - 138096*ep^5*mtt^4*mWW^3*s^7*t^5 - 19972*mtt^3*mWW^4*s^7*t^5 - 253212*ep*mtt^3*mWW^4*s^7*t^5 - 1157558*ep^2*mtt^3*mWW^4*s^7*t^5 - 2248624*ep^3*mtt^3*mWW^4*s^7*t^5 - 1782290*ep^4*mtt^3*mWW^4*s^7*t^5 - 392752*ep^5*mtt^3*mWW^4*s^7*t^5 + 8780*mtt^2*mWW^5*s^7*t^5 + 111402*ep*mtt^2*mWW^5*s^7*t^5 + 515760*ep^2*mtt^2*mWW^5*s^7*t^5 + 1042602*ep^3*mtt^2*mWW^5*s^7*t^5 + 899256*ep^4*mtt^2*mWW^5*s^7*t^5 + 246872*ep^5*mtt^2*mWW^5*s^7*t^5 - 1340*mtt*mWW^6*s^7*t^5 - 17480*ep*mtt*mWW^6*s^7*t^5 - 84251*ep^2*mtt*mWW^6*s^7*t^5 - 182288*ep^3*mtt*mWW^6*s^7*t^5 - 175053*ep^4*mtt*mWW^6*s^7*t^5 - 58500*ep^5*mtt*mWW^6*s^7*t^5 + 80*ep*mWW^7*s^7*t^5 + 792*ep^2*mWW^7*s^7*t^5 + 2640*ep^3*mWW^7*s^7*t^5 + 3464*ep^4*mWW^7*s^7*t^5 + 1536*ep^5*mWW^7*s^7*t^5 + 384*mtt^5*mWW*s^8*t^5 + 5152*ep*mtt^5*mWW*s^8*t^5 + 25130*ep^2*mtt^5*mWW*s^8*t^5 + 55200*ep^3*mtt^5*mWW*s^8*t^5 + 55246*ep^4*mtt^5*mWW*s^8*t^5 + 20408*ep^5*mtt^5*mWW*s^8*t^5 + 112*mtt^4*mWW^2*s^8*t^5 - 2678*ep*mtt^4*mWW^2*s^8*t^5 - 36808*ep^2*mtt^4*mWW^2*s^8*t^5 - 143078*ep^3*mtt^4*mWW^2*s^8*t^5 - 214708*ep^4*mtt^4*mWW^2*s^8*t^5 - 109920*ep^5*mtt^4*mWW^2*s^8*t^5 - 1912*mtt^3*mWW^3*s^8*t^5 - 21084*ep*mtt^3*mWW^3*s^8*t^5 - 76720*ep^2*mtt^3*mWW^3*s^8*t^5 - 89364*ep^3*mtt^3*mWW^3*s^8*t^5 + 7488*ep^4*mtt^3*mWW^3*s^8*t^5 + 44968*ep^5*mtt^3*mWW^3*s^8*t^5 + 1952*mtt^2*mWW^4*s^8*t^5 + 24998*ep*mtt^2*mWW^4*s^8*t^5 + 115288*ep^2*mtt^2*mWW^4*s^8*t^5 + 221318*ep^3*mtt^2*mWW^4*s^8*t^5 + 168628*ep^4*mtt^2*mWW^4*s^8*t^5 + 32880*ep^5*mtt^2*mWW^4*s^8*t^5 - 536*mtt*mWW^5*s^8*t^5 - 6248*ep*mtt*mWW^5*s^8*t^5 - 26498*ep^2*mtt*mWW^5*s^8*t^5 - 47528*ep^3*mtt*mWW^5*s^8*t^5 - 32838*ep^4*mtt*mWW^5*s^8*t^5 - 4272*ep^5*mtt*mWW^5*s^8*t^5 - 76*ep*mWW^6*s^8*t^5 - 664*ep^2*mWW^6*s^8*t^5 - 1940*ep^3*mWW^6*s^8*t^5 - 2312*ep^4*mWW^6*s^8*t^5 - 960*ep^5*mWW^6*s^8*t^5 - 96*ep*mtt^4*mWW*s^9*t^5 - 774*ep^2*mtt^4*mWW*s^9*t^5 - 2064*ep^3*mtt^4*mWW*s^9*t^5 - 2226*ep^4*mtt^4*mWW*s^9*t^5 - 840*ep^5*mtt^4*mWW*s^9*t^5 + 240*ep*mtt^3*mWW^2*s^9*t^5 + 2730*ep^2*mtt^3*mWW^2*s^9*t^5 + 10380*ep^3*mtt^3*mWW^2*s^9*t^5 + 14994*ep^4*mtt^3*mWW^2*s^9*t^5 + 7176*ep^5*mtt^3*mWW^2*s^9*t^5 - 212*ep*mtt^2*mWW^3*s^9*t^5 - 2418*ep^2*mtt^2*mWW^3*s^9*t^5 - 9284*ep^3*mtt^2*mWW^3*s^9*t^5 - 12558*ep^4*mtt^2*mWW^3*s^9*t^5 - 5048*ep^5*mtt^2*mWW^3*s^9*t^5 + 52*ep*mtt*mWW^4*s^9*t^5 + 558*ep^2*mtt*mWW^4*s^9*t^5 + 2056*ep^3*mtt*mWW^4*s^9*t^5 + 2766*ep^4*mtt*mWW^4*s^9*t^5 + 1144*ep^5*mtt*mWW^4*s^9*t^5 + 48*mtt^13*t^6 + 584*ep*mtt^13*t^6 + 2640*ep^2*mtt^13*t^6 + 5496*ep^3*mtt^13*t^6 + 5312*ep^4*mtt^13*t^6 + 1920*ep^5*mtt^13*t^6 + 752*mtt^12*mWW*t^6 + 9704*ep*mtt^12*mWW*t^6 + 47048*ep^2*mtt^12*mWW*t^6 + 106460*ep^3*mtt^12*mWW*t^6 + 112892*ep^4*mtt^12*mWW*t^6 + 45104*ep^5*mtt^12*mWW*t^6 - 1336*mtt^11*mWW^2*t^6 - 19392*ep*mtt^11*mWW^2*t^6 - 107178*ep^2*mtt^11*mWW^2*t^6 - 281152*ep^3*mtt^11*mWW^2*t^6 - 350574*ep^4*mtt^11*mWW^2*t^6 - 166968*ep^5*mtt^11*mWW^2*t^6 - 7128*mtt^10*mWW^3*t^6 - 92688*ep*mtt^10*mWW^3*t^6 - 463222*ep^2*mtt^10*mWW^3*t^6 - 1108432*ep^3*mtt^10*mWW^3*t^6 - 1268850*ep^4*mtt^10*mWW^3*t^6 - 557640*ep^5*mtt^10*mWW^3*t^6 + 24280*mtt^9*mWW^4*t^6 + 337032*ep*mtt^9*mWW^4*t^6 + 1813552*ep^2*mtt^9*mWW^4*t^6 + 4710620*ep^3*mtt^9*mWW^4*t^6 + 5889572*ep^4*mtt^9*mWW^4*t^6 + 2838224*ep^5*mtt^9*mWW^4*t^6 - 28128*mtt^8*mWW^5*t^6 - 407688*ep*mtt^8*mWW^5*t^6 - 2299124*ep^2*mtt^8*mWW^5*t^6 - 6287196*ep^3*mtt^8*mWW^5*t^6 - 8317208*ep^4*mtt^8*mWW^5*t^6 - 4252576*ep^5*mtt^8*mWW^5*t^6 + 13296*mtt^7*mWW^6*t^6 + 206600*ep*mtt^7*mWW^6*t^6 + 1253806*ep^2*mtt^7*mWW^6*t^6 + 3711248*ep^3*mtt^7*mWW^6*t^6 + 5347546*ep^4*mtt^7*mWW^6*t^6 + 2979304*ep^5*mtt^7*mWW^6*t^6 - 2136*mtt^6*mWW^7*t^6 - 45664*ep*mtt^6*mWW^7*t^6 - 354078*ep^2*mtt^6*mWW^7*t^6 - 1272600*ep^3*mtt^6*mWW^7*t^6 - 2135378*ep^4*mtt^6*mWW^7*t^6 - 1338184*ep^5*mtt^6*mWW^7*t^6 + 1576*mtt^5*mWW^8*t^6 + 32592*ep*mtt^5*mWW^8*t^6 + 243476*ep^2*mtt^5*mWW^8*t^6 + 832420*ep^3*mtt^5*mWW^8*t^6 + 1308128*ep^4*mtt^5*mWW^8*t^6 + 766528*ep^5*mtt^5*mWW^8*t^6 - 1632*mtt^4*mWW^9*t^6 - 27568*ep*mtt^4*mWW^9*t^6 - 175488*ep^2*mtt^4*mWW^9*t^6 - 524632*ep^3*mtt^4*mWW^9*t^6 - 734304*ep^4*mtt^4*mWW^9*t^6 - 388096*ep^5*mtt^4*mWW^9*t^6 + 408*mtt^3*mWW^10*t^6 + 6488*ep*mtt^3*mWW^10*t^6 + 38568*ep^2*mtt^3*mWW^10*t^6 + 107768*ep^3*mtt^3*mWW^10*t^6 + 142864*ep^4*mtt^3*mWW^10*t^6 + 72384*ep^5*mtt^3*mWW^10*t^6 - 240*mtt^12*s*t^6 - 3064*ep*mtt^12*s*t^6 - 14376*ep^2*mtt^12*s*t^6 - 30696*ep^3*mtt^12*s*t^6 - 30184*ep^4*mtt^12*s*t^6 - 11040*ep^5*mtt^12*s*t^6 - 3400*mtt^11*mWW*s*t^6 - 45748*ep*mtt^11*mWW*s*t^6 - 229146*ep^2*mtt^11*mWW*s*t^6 - 530752*ep^3*mtt^11*mWW*s*t^6 - 571834*ep^4*mtt^11*mWW*s*t^6 - 230760*ep^5*mtt^11*mWW*s*t^6 + 4048*mtt^10*mWW^2*s*t^6 + 68372*ep*mtt^10*mWW^2*s*t^6 + 412166*ep^2*mtt^10*mWW^2*s*t^6 + 1129150*ep^3*mtt^10*mWW^2*s*t^6 + 1432244*ep^4*mtt^10*mWW^2*s*t^6 + 683120*ep^5*mtt^10*mWW^2*s*t^6 + 27116*mtt^9*mWW^3*s*t^6 + 340700*ep*mtt^9*mWW^3*s*t^6 + 1645945*ep^2*mtt^9*mWW^3*s*t^6 + 3811248*ep^3*mtt^9*mWW^3*s*t^6 + 4220847*ep^4*mtt^9*mWW^3*s*t^6 + 1791484*ep^5*mtt^9*mWW^3*s*t^6 - 62940*mtt^8*mWW^4*s*t^6 - 864188*ep*mtt^8*mWW^4*s*t^6 - 4590743*ep^2*mtt^8*mWW^4*s*t^6 - 11743548*ep^3*mtt^8*mWW^4*s*t^6 - 14419549*ep^4*mtt^8*mWW^4*s*t^6 - 6807412*ep^5*mtt^8*mWW^4*s*t^6 + 35572*mtt^7*mWW^5*s*t^6 + 517084*ep*mtt^7*mWW^5*s*t^6 + 2903134*ep^2*mtt^7*mWW^5*s*t^6 + 7867218*ep^3*mtt^7*mWW^5*s*t^6 + 10314944*ep^4*mtt^7*mWW^5*s*t^6 + 5237088*ep^5*mtt^7*mWW^5*s*t^6 + 14984*mtt^6*mWW^6*s*t^6 + 220812*ep*mtt^6*mWW^6*s*t^6 + 1295140*ep^2*mtt^6*mWW^6*s*t^6 + 3651586*ep^3*mtt^6*mWW^6*s*t^6 + 4742990*ep^4*mtt^6*mWW^6*s*t^6 + 2251288*ep^5*mtt^6*mWW^6*s*t^6 - 17504*mtt^5*mWW^7*s*t^6 - 290088*ep*mtt^5*mWW^7*s*t^6 - 1895779*ep^2*mtt^5*mWW^7*s*t^6 - 5937320*ep^3*mtt^5*mWW^7*s*t^6 - 8684893*ep^4*mtt^5*mWW^7*s*t^6 - 4733876*ep^5*mtt^5*mWW^7*s*t^6 + 2020*mtt^4*mWW^8*s*t^6 + 62796*ep*mtt^4*mWW^8*s*t^6 + 594837*ep^2*mtt^4*mWW^8*s*t^6 + 2381120*ep^3*mtt^4*mWW^8*s*t^6 + 4158515*ep^4*mtt^4*mWW^8*s*t^6 + 2598412*ep^5*mtt^4*mWW^8*s*t^6 - 1492*mtt^3*mWW^9*s*t^6 - 38104*ep*mtt^3*mWW^9*s*t^6 - 324830*ep^2*mtt^3*mWW^9*s*t^6 - 1221286*ep^3*mtt^3*mWW^9*s*t^6 - 2061568*ep^4*mtt^3*mWW^9*s*t^6 - 1268000*ep^5*mtt^3*mWW^9*s*t^6 + 2448*mtt^2*mWW^10*s*t^6 + 41160*ep*mtt^2*mWW^10*s*t^6 + 261504*ep^2*mtt^2*mWW^10*s*t^6 + 784932*ep^3*mtt^2*mWW^10*s*t^6 + 1112784*ep^4*mtt^2*mWW^10*s*t^6 + 598272*ep^5*mtt^2*mWW^10*s*t^6 - 612*mtt*mWW^11*s*t^6 - 9732*ep*mtt*mWW^11*s*t^6 - 57852*ep^2*mtt*mWW^11*s*t^6 - 161652*ep^3*mtt*mWW^11*s*t^6 - 214296*ep^4*mtt*mWW^11*s*t^6 - 108576*ep^5*mtt*mWW^11*s*t^6 + 336*mtt^11*s^2*t^6 + 5096*ep*mtt^11*s^2*t^6 + 26712*ep^2*mtt^11*s^2*t^6 + 60984*ep^3*mtt^11*s^2*t^6 + 62552*ep^4*mtt^11*s^2*t^6 + 23520*ep^5*mtt^11*s^2*t^6 + 4304*mtt^10*mWW*s^2*t^6 + 67876*ep*mtt^10*mWW*s^2*t^6 + 377544*ep^2*mtt^10*mWW*s^2*t^6 + 935388*ep^3*mtt^10*mWW*s^2*t^6 + 1052040*ep^4*mtt^10*mWW*s^2*t^6 + 435808*ep^5*mtt^10*mWW*s^2*t^6 + 2608*mtt^9*mWW^2*s^2*t^6 - 15954*ep*mtt^9*mWW^2*s^2*t^6 - 287043*ep^2*mtt^9*mWW^2*s^2*t^6 - 1054146*ep^3*mtt^9*mWW^2*s^2*t^6 - 1498093*ep^4*mtt^9*mWW^2*s^2*t^6 - 741972*ep^5*mtt^9*mWW^2*s^2*t^6 - 34804*mtt^8*mWW^3*s^2*t^6 - 415902*ep*mtt^8*mWW^3*s^2*t^6 - 1918592*ep^2*mtt^8*mWW^3*s^2*t^6 - 4271684*ep^3*mtt^8*mWW^3*s^2*t^6 - 4563614*ep^4*mtt^8*mWW^3*s^2*t^6 - 1865784*ep^5*mtt^8*mWW^3*s^2*t^6 + 3596*mtt^7*mWW^4*s^2*t^6 + 40956*ep*mtt^7*mWW^4*s^2*t^6 + 149151*ep^2*mtt^7*mWW^4*s^2*t^6 + 121158*ep^3*mtt^7*mWW^4*s^2*t^6 - 306537*ep^4*mtt^7*mWW^4*s^2*t^6 - 421444*ep^5*mtt^7*mWW^4*s^2*t^6 + 108608*mtt^6*mWW^5*s^2*t^6 + 1555684*ep*mtt^6*mWW^5*s^2*t^6 + 8743994*ep^2*mtt^6*mWW^5*s^2*t^6 + 23895282*ep^3*mtt^6*mWW^5*s^2*t^6 + 31390588*ep^4*mtt^6*mWW^5*s^2*t^6 + 15812944*ep^5*mtt^6*mWW^5*s^2*t^6 - 135736*mtt^5*mWW^6*s^2*t^6 - 2050942*ep*mtt^5*mWW^6*s^2*t^6 - 12175613*ep^2*mtt^5*mWW^6*s^2*t^6 - 35039226*ep^3*mtt^5*mWW^6*s^2*t^6 - 48157139*ep^4*mtt^5*mWW^6*s^2*t^6 - 25192684*ep^5*mtt^5*mWW^6*s^2*t^6 + 55500*mtt^4*mWW^7*s^2*t^6 + 918970*ep*mtt^4*mWW^7*s^2*t^6 + 5972160*ep^2*mtt^4*mWW^7*s^2*t^6 + 18733456*ep^3*mtt^4*mWW^7*s^2*t^6 + 27909854*ep^4*mtt^4*mWW^7*s^2*t^6 + 15698040*ep^5*mtt^4*mWW^7*s^2*t^6 - 4308*mtt^3*mWW^8*s^2*t^6 - 114480*ep*mtt^3*mWW^8*s^2*t^6 - 1004155*ep^2*mtt^3*mWW^8*s^2*t^6 - 3928318*ep^3*mtt^3*mWW^8*s^2*t^6 - 7008655*ep^4*mtt^3*mWW^8*s^2*t^6 - 4551964*ep^5*mtt^3*mWW^8*s^2*t^6 + 1112*mtt^2*mWW^9*s^2*t^6 + 28764*ep*mtt^2*mWW^9*s^2*t^6 + 240878*ep^2*mtt^2*mWW^9*s^2*t^6 + 916438*ep^3*mtt^2*mWW^9*s^2*t^6 + 1638748*ep^4*mtt^2*mWW^9*s^2*t^6 + 1083280*ep^5*mtt^2*mWW^9*s^2*t^6 - 1216*mtt*mWW^10*s^2*t^6 - 20068*ep*mtt*mWW^10*s^2*t^6 - 125036*ep^2*mtt*mWW^10*s^2*t^6 - 369332*ep^3*mtt*mWW^10*s^2*t^6 - 519744*ep^4*mtt*mWW^10*s^2*t^6 - 279744*ep^5*mtt*mWW^10*s^2*t^6 + 336*mtt^10*s^3*t^6 + 1064*ep*mtt^10*s^3*t^6 - 6216*ep^2*mtt^10*s^3*t^6 - 29064*ep^3*mtt^10*s^3*t^6 - 38920*ep^4*mtt^10*s^3*t^6 - 16800*ep^5*mtt^10*s^3*t^6 + 3464*mtt^9*mWW*s^3*t^6 + 10064*ep*mtt^9*mWW*s^3*t^6 - 87874*ep^2*mtt^9*mWW*s^3*t^6 - 428992*ep^3*mtt^9*mWW*s^3*t^6 - 627190*ep^4*mtt^9*mWW*s^3*t^6 - 295552*ep^5*mtt^9*mWW*s^3*t^6 - 28168*mtt^8*mWW^2*s^3*t^6 - 281966*ep*mtt^8*mWW^2*s^3*t^6 - 1068427*ep^2*mtt^8*mWW^2*s^3*t^6 - 1987832*ep^3*mtt^8*mWW^2*s^3*t^6 - 1889431*ep^4*mtt^8*mWW^2*s^3*t^6 - 756860*ep^5*mtt^8*mWW^2*s^3*t^6 + 11824*mtt^7*mWW^3*s^3*t^6 + 130130*ep*mtt^7*mWW^3*s^3*t^6 + 599145*ep^2*mtt^7*mWW^3*s^3*t^6 + 1473122*ep^3*mtt^7*mWW^3*s^3*t^6 + 1844431*ep^4*mtt^7*mWW^3*s^3*t^6 + 903844*ep^5*mtt^7*mWW^3*s^3*t^6 + 143232*mtt^6*mWW^4*s^3*t^6 + 1940472*ep*mtt^6*mWW^4*s^3*t^6 + 10205612*ep^2*mtt^6*mWW^4*s^3*t^6 + 25976430*ep^3*mtt^6*mWW^4*s^3*t^6 + 31949394*ep^4*mtt^6*mWW^4*s^3*t^6 + 15206816*ep^5*mtt^6*mWW^4*s^3*t^6 - 281408*mtt^5*mWW^5*s^3*t^6 - 4012248*ep*mtt^5*mWW^5*s^3*t^6 - 22364303*ep^2*mtt^5*mWW^5*s^3*t^6 - 60456338*ep^3*mtt^5*mWW^5*s^3*t^6 - 78501539*ep^4*mtt^5*mWW^5*s^3*t^6 - 39085228*ep^5*mtt^5*mWW^5*s^3*t^6 + 205508*mtt^4*mWW^6*s^3*t^6 + 3066970*ep*mtt^4*mWW^6*s^3*t^6 + 17963100*ep^2*mtt^4*mWW^6*s^3*t^6 + 51085022*ep^3*mtt^4*mWW^6*s^3*t^6 + 69632192*ep^4*mtt^4*mWW^6*s^3*t^6 + 36239368*ep^5*mtt^4*mWW^6*s^3*t^6 - 55972*mtt^3*mWW^7*s^3*t^6 - 886514*ep*mtt^3*mWW^7*s^3*t^6 - 5522040*ep^2*mtt^3*mWW^7*s^3*t^6 - 16775252*ep^3*mtt^3*mWW^7*s^3*t^6 - 24596914*ep^4*mtt^3*mWW^7*s^3*t^6 - 13779208*ep^5*mtt^3*mWW^7*s^3*t^6 + 388*mtt^2*mWW^8*s^3*t^6 + 21964*ep*mtt^2*mWW^8*s^3*t^6 + 233227*ep^2*mtt^2*mWW^8*s^3*t^6 + 1050164*ep^3*mtt^2*mWW^8*s^3*t^6 + 2195029*ep^4*mtt^2*mWW^8*s^3*t^6 + 1629876*ep^5*mtt^2*mWW^8*s^3*t^6 + 796*mtt*mWW^9*s^3*t^6 + 10064*ep*mtt*mWW^9*s^3*t^6 + 47776*ep^2*mtt*mWW^9*s^3*t^6 + 92740*ep^3*mtt*mWW^9*s^3*t^6 + 32948*ep^4*mtt*mWW^9*s^3*t^6 - 46256*ep^5*mtt*mWW^9*s^3*t^6 - 1680*mtt^9*s^4*t^6 - 15400*ep*mtt^9*s^4*t^6 - 51240*ep^2*mtt^9*s^4*t^6 - 79800*ep^3*mtt^9*s^4*t^6 - 59080*ep^4*mtt^9*s^4*t^6 - 16800*ep^5*mtt^9*s^4*t^6 - 15520*mtt^8*mWW*s^4*t^6 - 146560*ep*mtt^8*mWW*s^4*t^6 - 496920*ep^2*mtt^8*mWW*s^4*t^6 - 760960*ep^3*mtt^8*mWW*s^4*t^6 - 531520*ep^4*mtt^8*mWW*s^4*t^6 - 139320*ep^5*mtt^8*mWW*s^4*t^6 + 53560*mtt^7*mWW^2*s^4*t^6 + 613716*ep*mtt^7*mWW^2*s^4*t^6 + 2724372*ep^2*mtt^7*mWW^2*s^4*t^6 + 5908492*ep^3*mtt^7*mWW^2*s^4*t^6 + 6323004*ep^4*mtt^7*mWW^2*s^4*t^6 + 2687976*ep^5*mtt^7*mWW^2*s^4*t^6 + 6864*mtt^6*mWW^3*s^4*t^6 + 53098*ep*mtt^6*mWW^3*s^4*t^6 + 3178*ep^2*mtt^6*mWW^3*s^4*t^6 - 781542*ep^3*mtt^6*mWW^3*s^4*t^6 - 1912414*ep^4*mtt^6*mWW^3*s^4*t^6 - 1318456*ep^5*mtt^6*mWW^3*s^4*t^6 - 187232*mtt^5*mWW^4*s^4*t^6 - 2491334*ep*mtt^5*mWW^4*s^4*t^6 - 12838837*ep^2*mtt^5*mWW^4*s^4*t^6 - 31905774*ep^3*mtt^5*mWW^4*s^4*t^6 - 38136947*ep^4*mtt^5*mWW^4*s^4*t^6 - 17564028*ep^5*mtt^5*mWW^4*s^4*t^6 + 252932*mtt^4*mWW^5*s^4*t^6 + 3568406*ep*mtt^4*mWW^5*s^4*t^6 + 19668590*ep^2*mtt^4*mWW^5*s^4*t^6 + 52518458*ep^3*mtt^4*mWW^5*s^4*t^6 + 67241598*ep^4*mtt^4*mWW^5*s^4*t^6 + 32953392*ep^5*mtt^4*mWW^5*s^4*t^6 - 134260*mtt^3*mWW^6*s^4*t^6 - 1961346*ep*mtt^3*mWW^6*s^4*t^6 - 11244430*ep^2*mtt^3*mWW^6*s^4*t^6 - 31344464*ep^3*mtt^3*mWW^6*s^4*t^6 - 41948424*ep^4*mtt^3*mWW^6*s^4*t^6 - 21463080*ep^5*mtt^3*mWW^6*s^4*t^6 + 25052*mtt^2*mWW^7*s^4*t^6 + 377376*ep*mtt^2*mWW^7*s^4*t^6 + 2236404*ep^2*mtt^2*mWW^7*s^4*t^6 + 6493912*ep^3*mtt^2*mWW^7*s^4*t^6 + 9174600*ep^4*mtt^2*mWW^7*s^4*t^6 + 4992640*ep^5*mtt^2*mWW^7*s^4*t^6 + 284*mtt*mWW^8*s^4*t^6 + 1644*ep*mtt*mWW^8*s^4*t^6 - 7461*ep^2*mtt*mWW^8*s^4*t^6 - 83970*ep^3*mtt*mWW^8*s^4*t^6 - 233193*ep^4*mtt*mWW^8*s^4*t^6 - 195076*ep^5*mtt*mWW^8*s^4*t^6 + 80*ep*mWW^9*s^4*t^6 + 744*ep^2*mWW^9*s^4*t^6 + 2368*ep^3*mWW^9*s^4*t^6 + 3016*ep^4*mWW^9*s^4*t^6 + 1312*ep^5*mWW^9*s^4*t^6 + 2352*mtt^8*s^5*t^6 + 23576*ep*mtt^8*s^5*t^6 + 88200*ep^2*mtt^8*s^5*t^6 + 156744*ep^3*mtt^8*s^5*t^6 + 133448*ep^4*mtt^8*s^5*t^6 + 43680*ep^5*mtt^8*s^5*t^6 + 18248*mtt^7*mWW*s^5*t^6 + 185836*ep*mtt^7*mWW*s^5*t^6 + 700842*ep^2*mtt^7*mWW*s^5*t^6 + 1239780*ep^3*mtt^7*mWW*s^5*t^6 + 1048038*ep^4*mtt^7*mWW*s^5*t^6 + 346696*ep^5*mtt^7*mWW*s^5*t^6 - 51584*mtt^6*mWW^2*s^5*t^6 - 623192*ep*mtt^6*mWW^2*s^5*t^6 - 2896056*ep^2*mtt^6*mWW^2*s^5*t^6 - 6447530*ep^3*mtt^6*mWW^2*s^5*t^6 - 6930586*ep^4*mtt^6*mWW^2*s^5*t^6 - 2901992*ep^5*mtt^6*mWW^2*s^5*t^6 + 492*mtt^5*mWW^3*s^5*t^6 + 69602*ep*mtt^5*mWW^3*s^5*t^6 + 696291*ep^2*mtt^5*mWW^3*s^5*t^6 + 2507146*ep^3*mtt^5*mWW^3*s^5*t^6 + 3821917*ep^4*mtt^5*mWW^3*s^5*t^6 + 2096140*ep^5*mtt^5*mWW^3*s^5*t^6 + 100292*mtt^4*mWW^4*s^5*t^6 + 1304074*ep*mtt^4*mWW^4*s^5*t^6 + 6558964*ep^2*mtt^4*mWW^4*s^5*t^6 + 15867034*ep^3*mtt^4*mWW^4*s^5*t^6 + 18391952*ep^4*mtt^4*mWW^4*s^5*t^6 + 8178432*ep^5*mtt^4*mWW^4*s^5*t^6 - 105788*mtt^3*mWW^5*s^5*t^6 - 1468606*ep*mtt^3*mWW^5*s^5*t^6 - 7970830*ep^2*mtt^3*mWW^5*s^5*t^6 - 20946602*ep^3*mtt^3*mWW^5*s^5*t^6 - 26346958*ep^4*mtt^3*mWW^5*s^5*t^6 - 12657016*ep^5*mtt^3*mWW^5*s^5*t^6 + 40700*mtt^2*mWW^6*s^5*t^6 + 577790*ep*mtt^2*mWW^6*s^5*t^6 + 3223844*ep^2*mtt^2*mWW^6*s^5*t^6 + 8759232*ep^3*mtt^2*mWW^6*s^5*t^6 + 11425898*ep^4*mtt^2*mWW^6*s^5*t^6 + 5695072*ep^5*mtt^2*mWW^6*s^5*t^6 - 4712*mtt*mWW^7*s^5*t^6 - 68840*ep*mtt*mWW^7*s^5*t^6 - 396623*ep^2*mtt*mWW^7*s^5*t^6 - 1114948*ep^3*mtt*mWW^7*s^5*t^6 - 1503053*ep^4*mtt*mWW^7*s^5*t^6 - 772212*ep^5*mtt*mWW^7*s^5*t^6 + 16*ep*mWW^8*s^5*t^6 + 216*ep^2*mWW^8*s^5*t^6 + 936*ep^3*mWW^8*s^5*t^6 + 1408*ep^4*mWW^8*s^5*t^6 + 672*ep^5*mWW^8*s^5*t^6 - 1680*mtt^7*s^6*t^6 - 17416*ep*mtt^7*s^6*t^6 - 67704*ep^2*mtt^7*s^6*t^6 - 124824*ep^3*mtt^7*s^6*t^6 - 109816*ep^4*mtt^7*s^6*t^6 - 36960*ep^5*mtt^7*s^6*t^6 - 10480*mtt^6*mWW*s^6*t^6 - 107932*ep*mtt^6*mWW*s^6*t^6 - 410584*ep^2*mtt^6*mWW*s^6*t^6 - 728788*ep^3*mtt^6*mWW*s^6*t^6 - 614776*ep^4*mtt^6*mWW*s^6*t^6 - 202000*ep^5*mtt^6*mWW*s^6*t^6 + 28352*mtt^5*mWW^2*s^6*t^6 + 353414*ep*mtt^5*mWW^2*s^6*t^6 + 1677205*ep^2*mtt^5*mWW^2*s^6*t^6 + 3741318*ep^3*mtt^5*mWW^2*s^6*t^6 + 3956731*ep^4*mtt^5*mWW^2*s^6*t^6 + 1605020*ep^5*mtt^5*mWW^2*s^6*t^6 - 8692*mtt^4*mWW^3*s^6*t^6 - 149600*ep*mtt^4*mWW^3*s^6*t^6 - 915116*ep^2*mtt^4*mWW^3*s^6*t^6 - 2488102*ep^3*mtt^4*mWW^3*s^6*t^6 - 3091078*ep^4*mtt^4*mWW^3*s^6*t^6 - 1436464*ep^5*mtt^4*mWW^3*s^6*t^6 - 21844*mtt^3*mWW^4*s^6*t^6 - 271410*ep*mtt^3*mWW^4*s^6*t^6 - 1303094*ep^2*mtt^3*mWW^4*s^6*t^6 - 3003864*ep^3*mtt^3*mWW^4*s^6*t^6 - 3309892*ep^4*mtt^3*mWW^4*s^6*t^6 - 1394008*ep^5*mtt^3*mWW^4*s^6*t^6 + 18836*mtt^2*mWW^5*s^6*t^6 + 253780*ep*mtt^2*mWW^5*s^6*t^6 + 1342460*ep^2*mtt^2*mWW^5*s^6*t^6 + 3448338*ep^3*mtt^2*mWW^5*s^6*t^6 + 4245230*ep^4*mtt^2*mWW^5*s^6*t^6 + 1996304*ep^5*mtt^2*mWW^5*s^6*t^6 - 4492*mtt*mWW^6*s^6*t^6 - 59892*ep*mtt*mWW^6*s^6*t^6 - 313487*ep^2*mtt*mWW^6*s^6*t^6 - 799542*ep^3*mtt*mWW^6*s^6*t^6 - 981607*ep^4*mtt*mWW^6*s^6*t^6 - 462100*ep^5*mtt*mWW^6*s^6*t^6 - 192*ep*mWW^7*s^6*t^6 - 1664*ep^2*mWW^7*s^6*t^6 - 4840*ep^3*mWW^7*s^6*t^6 - 5768*ep^4*mWW^7*s^6*t^6 - 2400*ep^5*mWW^7*s^6*t^6 + 624*mtt^6*s^7*t^6 + 6584*ep*mtt^6*s^7*t^6 + 26088*ep^2*mtt^6*s^7*t^6 + 48936*ep^3*mtt^6*s^7*t^6 + 43688*ep^4*mtt^6*s^7*t^6 + 14880*ep^5*mtt^6*s^7*t^6 + 2936*mtt^5*mWW*s^7*t^6 + 29624*ep*mtt^5*mWW*s^7*t^6 + 107946*ep^2*mtt^5*mWW*s^7*t^6 + 177512*ep^3*mtt^5*mWW*s^7*t^6 + 133550*ep^4*mtt^5*mWW*s^7*t^6 + 37872*ep^5*mtt^5*mWW*s^7*t^6 - 8648*mtt^4*mWW^2*s^7*t^6 - 110030*ep*mtt^4*mWW^2*s^7*t^6 - 526931*ep^2*mtt^4*mWW^2*s^7*t^6 - 1163876*ep^3*mtt^4*mWW^2*s^7*t^6 - 1197467*ep^4*mtt^4*mWW^2*s^7*t^6 - 465068*ep^5*mtt^4*mWW^2*s^7*t^6 + 5368*mtt^3*mWW^3*s^7*t^6 + 79368*ep*mtt^3*mWW^3*s^7*t^6 + 428611*ep^2*mtt^3*mWW^3*s^7*t^6 + 1033992*ep^3*mtt^3*mWW^3*s^7*t^6 + 1130185*ep^4*mtt^3*mWW^3*s^7*t^6 + 454404*ep^5*mtt^3*mWW^3*s^7*t^6 + 344*mtt^2*mWW^4*s^7*t^6 + 898*ep*mtt^2*mWW^4*s^7*t^6 - 11537*ep^2*mtt^2*mWW^4*s^7*t^6 - 59500*ep^3*mtt^2*mWW^4*s^7*t^6 - 95765*ep^4*mtt^2*mWW^4*s^7*t^6 - 50492*ep^5*mtt^2*mWW^4*s^7*t^6 - 624*mtt*mWW^5*s^7*t^6 - 6428*ep*mtt*mWW^5*s^7*t^6 - 24057*ep^2*mtt*mWW^5*s^7*t^6 - 39552*ep^3*mtt*mWW^5*s^7*t^6 - 27119*ep^4*mtt*mWW^5*s^7*t^6 - 5100*ep^5*mtt*mWW^5*s^7*t^6 - 112*ep*mWW^6*s^7*t^6 - 1000*ep^2*mWW^6*s^7*t^6 - 3016*ep^3*mWW^6*s^7*t^6 - 3696*ep^4*mWW^6*s^7*t^6 - 1568*ep^5*mWW^6*s^7*t^6 - 96*mtt^5*s^8*t^6 - 1024*ep*mtt^5*s^8*t^6 - 4104*ep^2*mtt^5*s^8*t^6 - 7776*ep^3*mtt^5*s^8*t^6 - 7000*ep^4*mtt^5*s^8*t^6 - 2400*ep^5*mtt^5*s^8*t^6 - 304*mtt^4*mWW*s^8*t^6 - 2864*ep*mtt^4*mWW*s^8*t^6 - 8736*ep^2*mtt^4*mWW*s^8*t^6 - 8868*ep^3*mtt^4*mWW*s^8*t^6 + 180*ep^4*mtt^4*mWW*s^8*t^6 + 2872*ep^5*mtt^4*mWW*s^8*t^6 + 1168*mtt^3*mWW^2*s^8*t^6 + 15032*ep*mtt^3*mWW^2*s^8*t^6 + 71748*ep^2*mtt^3*mWW^2*s^8*t^6 + 154640*ep^3*mtt^3*mWW^2*s^8*t^6 + 152516*ep^4*mtt^3*mWW^2*s^8*t^6 + 55880*ep^5*mtt^3*mWW^2*s^8*t^6 - 1040*mtt^2*mWW^3*s^8*t^6 - 14708*ep*mtt^2*mWW^3*s^8*t^6 - 76216*ep^2*mtt^2*mWW^3*s^8*t^6 - 175592*ep^3*mtt^2*mWW^3*s^8*t^6 - 181148*ep^4*mtt^2*mWW^3*s^8*t^6 - 67384*ep^5*mtt^2*mWW^3*s^8*t^6 + 272*mtt*mWW^4*s^8*t^6 + 3500*ep*mtt*mWW^4*s^8*t^6 + 16932*ep^2*mtt*mWW^4*s^8*t^6 + 37444*ep^3*mtt*mWW^4*s^8*t^6 + 37772*ep^4*mtt*mWW^4*s^8*t^6 + 13912*ep^5*mtt*mWW^4*s^8*t^6 + 16*ep*mWW^5*s^8*t^6 + 136*ep^2*mWW^5*s^8*t^6 + 392*ep^3*mWW^5*s^8*t^6 + 464*ep^4*mWW^5*s^8*t^6 + 192*ep^5*mWW^5*s^8*t^6 - 120*ep^2*mtt^3*mWW*s^9*t^6 - 780*ep^3*mtt^3*mWW*s^9*t^6 - 1380*ep^4*mtt^3*mWW*s^9*t^6 - 720*ep^5*mtt^3*mWW*s^9*t^6 + 144*ep^2*mtt^2*mWW^2*s^9*t^6 + 936*ep^3*mtt^2*mWW^2*s^9*t^6 + 1656*ep^4*mtt^2*mWW^2*s^9*t^6 + 864*ep^5*mtt^2*mWW^2*s^9*t^6 - 24*ep^2*mtt*mWW^3*s^9*t^6 - 156*ep^3*mtt*mWW^3*s^9*t^6 - 276*ep^4*mtt*mWW^3*s^9*t^6 - 144*ep^5*mtt*mWW^3*s^9*t^6 - 256*mtt^12*t^7 - 3080*ep*mtt^12*t^7 - 13916*ep^2*mtt^12*t^7 - 29408*ep^3*mtt^12*t^7 - 29356*ep^4*mtt^12*t^7 - 11184*ep^5*mtt^12*t^7 - 704*mtt^11*mWW*t^7 - 8694*ep*mtt^11*mWW*t^7 - 40008*ep^2*mtt^11*mWW*t^7 - 84946*ep^3*mtt^11*mWW*t^7 - 83440*ep^4*mtt^11*mWW*t^7 - 30368*ep^5*mtt^11*mWW*t^7 + 5140*mtt^10*mWW^2*t^7 + 69612*ep*mtt^10*mWW^2*t^7 + 363472*ep^2*mtt^10*mWW^2*t^7 + 911264*ep^3*mtt^10*mWW^2*t^7 + 1095424*ep^4*mtt^10*mWW^2*t^7 + 506368*ep^5*mtt^10*mWW^2*t^7 - 3596*mtt^9*mWW^3*t^7 - 53714*ep*mtt^9*mWW^3*t^7 - 311764*ep^2*mtt^9*mWW^3*t^7 - 870918*ep^3*mtt^9*mWW^3*t^7 - 1159704*ep^4*mtt^9*mWW^3*t^7 - 588544*ep^5*mtt^9*mWW^3*t^7 - 13944*mtt^8*mWW^4*t^7 - 199256*ep*mtt^8*mWW^4*t^7 - 1099388*ep^2*mtt^8*mWW^4*t^7 - 2906000*ep^3*mtt^8*mWW^4*t^7 - 3653964*ep^4*mtt^8*mWW^4*t^7 - 1749808*ep^5*mtt^8*mWW^4*t^7 + 27616*mtt^7*mWW^5*t^7 + 414582*ep*mtt^7*mWW^5*t^7 + 2405912*ep^2*mtt^7*mWW^5*t^7 + 6690802*ep^3*mtt^7*mWW^5*t^7 + 8843504*ep^4*mtt^7*mWW^5*t^7 + 4445344*ep^5*mtt^7*mWW^5*t^7 - 18076*mtt^6*mWW^6*t^7 - 282164*ep*mtt^6*mWW^6*t^7 - 1703976*ep^2*mtt^6*mWW^6*t^7 - 4938320*ep^3*mtt^6*mWW^6*t^7 - 6815192*ep^4*mtt^6*mWW^6*t^7 - 3577952*ep^5*mtt^6*mWW^6*t^7 + 2900*mtt^5*mWW^7*t^7 + 49730*ep*mtt^5*mWW^7*t^7 + 335084*ep^2*mtt^5*mWW^7*t^7 + 1094550*ep^3*mtt^5*mWW^7*t^7 + 1708984*ep^4*mtt^5*mWW^7*t^7 + 1007232*ep^5*mtt^5*mWW^7*t^7 + 1216*mtt^4*mWW^8*t^7 + 17256*ep*mtt^4*mWW^8*t^7 + 86640*ep^2*mtt^4*mWW^8*t^7 + 183552*ep^3*mtt^4*mWW^8*t^7 + 145392*ep^4*mtt^4*mWW^8*t^7 + 17344*ep^5*mtt^4*mWW^8*t^7 - 296*mtt^3*mWW^9*t^7 - 4272*ep*mtt^3*mWW^9*t^7 - 22056*ep^2*mtt^3*mWW^9*t^7 - 50576*ep^3*mtt^3*mWW^9*t^7 - 51648*ep^4*mtt^3*mWW^9*t^7 - 18432*ep^5*mtt^3*mWW^9*t^7 + 1136*mtt^11*s*t^7 + 14296*ep*mtt^11*s*t^7 + 66920*ep^2*mtt^11*s*t^7 + 144816*ep^3*mtt^11*s*t^7 + 146784*ep^4*mtt^11*s*t^7 + 56448*ep^5*mtt^11*s*t^7 + 2992*mtt^10*mWW*s*t^7 + 37650*ep*mtt^10*mWW*s*t^7 + 176728*ep^2*mtt^10*mWW*s*t^7 + 383350*ep^3*mtt^10*mWW*s*t^7 + 385416*ep^4*mtt^10*mWW*s*t^7 + 144064*ep^5*mtt^10*mWW*s*t^7 - 16264*mtt^9*mWW^2*s*t^7 - 230775*ep*mtt^9*mWW^2*s*t^7 - 1246090*ep^2*mtt^9*mWW^2*s*t^7 - 3190269*ep^3*mtt^9*mWW^2*s*t^7 - 3880874*ep^4*mtt^9*mWW^2*s*t^7 - 1804888*ep^5*mtt^9*mWW^2*s*t^7 + 3918*mtt^8*mWW^3*s*t^7 + 98068*ep*mtt^8*mWW^3*s*t^7 + 749188*ep^2*mtt^8*mWW^3*s*t^7 + 2462854*ep^3*mtt^8*mWW^3*s*t^7 + 3630468*ep^4*mtt^8*mWW^3*s*t^7 + 1970864*ep^5*mtt^8*mWW^3*s*t^7 + 37098*mtt^7*mWW^4*s*t^7 + 487803*ep*mtt^7*mWW^4*s*t^7 + 2475258*ep^2*mtt^7*mWW^4*s*t^7 + 6014557*ep^3*mtt^7*mWW^4*s*t^7 + 6932220*ep^4*mtt^7*mWW^4*s*t^7 + 3023264*ep^5*mtt^7*mWW^4*s*t^7 - 32996*mtt^6*mWW^5*s*t^7 - 486450*ep*mtt^6*mWW^5*s*t^7 - 2791616*ep^2*mtt^6*mWW^5*s*t^7 - 7682114*ep^3*mtt^6*mWW^5*s*t^7 - 9963620*ep^4*mtt^6*mWW^5*s*t^7 - 4860784*ep^5*mtt^6*mWW^5*s*t^7 - 12968*mtt^5*mWW^6*s*t^7 - 171857*ep*mtt^5*mWW^6*s*t^7 - 844722*ep^2*mtt^5*mWW^6*s*t^7 - 1925767*ep^3*mtt^5*mWW^6*s*t^7 - 2089614*ep^4*mtt^5*mWW^6*s*t^7 - 892232*ep^5*mtt^5*mWW^6*s*t^7 + 23558*mtt^4*mWW^7*s*t^7 + 356232*ep*mtt^4*mWW^7*s*t^7 + 2070764*ep^2*mtt^4*mWW^7*s*t^7 + 5754214*ep^3*mtt^4*mWW^7*s*t^7 + 7616352*ep^4*mtt^4*mWW^7*s*t^7 + 3854880*ep^5*mtt^4*mWW^7*s*t^7 - 5094*mtt^3*mWW^8*s*t^7 - 86547*ep*mtt^3*mWW^8*s*t^7 - 572706*ep^2*mtt^3*mWW^8*s*t^7 - 1814977*ep^3*mtt^3*mWW^8*s*t^7 - 2714084*ep^4*mtt^3*mWW^8*s*t^7 - 1530112*ep^5*mtt^3*mWW^8*s*t^7 - 1824*mtt^2*mWW^9*s*t^7 - 24828*ep*mtt^2*mWW^9*s*t^7 - 116808*ep^2*mtt^2*mWW^9*s*t^7 - 222528*ep^3*mtt^2*mWW^9*s*t^7 - 140520*ep^4*mtt^2*mWW^9*s*t^7 + 10848*ep^5*mtt^2*mWW^9*s*t^7 + 444*mtt*mWW^10*s*t^7 + 6408*ep*mtt*mWW^10*s*t^7 + 33084*ep^2*mtt*mWW^10*s*t^7 + 75864*ep^3*mtt*mWW^10*s*t^7 + 77472*ep^4*mtt*mWW^10*s*t^7 + 27648*ep^5*mtt*mWW^10*s*t^7 - 1312*mtt^10*s^2*t^7 - 19872*ep*mtt^10*s^2*t^7 - 104984*ep^2*mtt^10*s^2*t^7 - 244232*ep^3*mtt^10*s^2*t^7 - 258656*ep^4*mtt^10*s^2*t^7 - 102144*ep^5*mtt^10*s^2*t^7 - 4328*mtt^9*mWW*s^2*t^7 - 58728*ep*mtt^9*mWW*s^2*t^7 - 294734*ep^2*mtt^9*mWW*s^2*t^7 - 679048*ep^3*mtt^9*mWW*s^2*t^7 - 722610*ep^4*mtt^9*mWW*s^2*t^7 - 286152*ep^5*mtt^9*mWW*s^2*t^7 + 6944*mtt^8*mWW^2*s^2*t^7 + 153830*ep*mtt^8*mWW^2*s^2*t^7 + 1049001*ep^2*mtt^8*mWW^2*s^2*t^7 + 3063384*ep^3*mtt^8*mWW^2*s^2*t^7 + 4028401*ep^4*mtt^8*mWW^2*s^2*t^7 + 1965700*ep^5*mtt^8*mWW^2*s^2*t^7 + 28026*mtt^7*mWW^3*s^2*t^7 + 250865*ep*mtt^7*mWW^3*s^2*t^7 + 694855*ep^2*mtt^7*mWW^3*s^2*t^7 + 377023*ep^3*mtt^7*mWW^3*s^2*t^7 - 993633*ep^4*mtt^7*mWW^3*s^2*t^7 - 1058996*ep^5*mtt^7*mWW^3*s^2*t^7 - 36418*mtt^6*mWW^4*s^2*t^7 - 408481*ep*mtt^6*mWW^4*s^2*t^7 - 1724924*ep^2*mtt^6*mWW^4*s^2*t^7 - 3358245*ep^3*mtt^6*mWW^4*s^2*t^7 - 2828592*ep^4*mtt^6*mWW^4*s^2*t^7 - 698480*ep^5*mtt^6*mWW^4*s^2*t^7 - 46716*mtt^5*mWW^5*s^2*t^7 - 694354*ep*mtt^5*mWW^5*s^2*t^7 - 3939880*ep^2*mtt^5*mWW^5*s^2*t^7 - 10687234*ep^3*mtt^5*mWW^5*s^2*t^7 - 13951588*ep^4*mtt^5*mWW^5*s^2*t^7 - 7045488*ep^5*mtt^5*mWW^5*s^2*t^7 + 100796*mtt^4*mWW^6*s^2*t^7 + 1492680*ep*mtt^4*mWW^6*s^2*t^7 + 8540793*ep^2*mtt^4*mWW^6*s^2*t^7 + 23435714*ep^3*mtt^4*mWW^6*s^2*t^7 + 30642353*ep^4*mtt^4*mWW^6*s^2*t^7 + 15297764*ep^5*mtt^4*mWW^6*s^2*t^7 - 55710*mtt^3*mWW^7*s^2*t^7 - 860815*ep*mtt^3*mWW^7*s^2*t^7 - 5154729*ep^2*mtt^3*mWW^7*s^2*t^7 - 14784121*ep^3*mtt^3*mWW^7*s^2*t^7 - 20074281*ep^4*mtt^3*mWW^7*s^2*t^7 - 10332244*ep^5*mtt^3*mWW^7*s^2*t^7 + 7654*mtt^2*mWW^8*s^2*t^7 + 130083*ep*mtt^2*mWW^8*s^2*t^7 + 861810*ep^2*mtt^2*mWW^8*s^2*t^7 + 2725907*ep^3*mtt^2*mWW^8*s^2*t^7 + 4042590*ep^4*mtt^2*mWW^8*s^2*t^7 + 2248136*ep^5*mtt^2*mWW^8*s^2*t^7 + 1064*mtt*mWW^9*s^2*t^7 + 14792*ep*mtt*mWW^9*s^2*t^7 + 72792*ep^2*mtt*mWW^9*s^2*t^7 + 150852*ep^3*mtt*mWW^9*s^2*t^7 + 116016*ep^4*mtt*mWW^9*s^2*t^7 + 11904*ep^5*mtt*mWW^9*s^2*t^7 - 1648*mtt^9*s^3*t^7 - 8504*ep*mtt^9*s^3*t^7 + 3880*ep^2*mtt^9*s^3*t^7 + 71104*ep^3*mtt^9*s^3*t^7 + 113408*ep^4*mtt^9*s^3*t^7 + 53760*ep^5*mtt^9*s^3*t^7 + 1720*mtt^8*mWW*s^3*t^7 + 37324*ep*mtt^8*mWW*s^3*t^7 + 243294*ep^2*mtt^8*mWW*s^3*t^7 + 663340*ep^3*mtt^8*mWW*s^3*t^7 + 798602*ep^4*mtt^8*mWW*s^3*t^7 + 350320*ep^5*mtt^8*mWW*s^3*t^7 + 34232*mtt^7*mWW^2*s^3*t^7 + 324472*ep*mtt^7*mWW^2*s^3*t^7 + 1100446*ep^2*mtt^7*mWW^2*s^3*t^7 + 1642734*ep^3*mtt^7*mWW^2*s^3*t^7 + 1007048*ep^4*mtt^7*mWW^2*s^3*t^7 + 144808*ep^5*mtt^7*mWW^2*s^3*t^7 - 84490*mtt^6*mWW^3*s^3*t^7 - 969405*ep*mtt^6*mWW^3*s^3*t^7 - 4296980*ep^2*mtt^6*mWW^3*s^3*t^7 - 9245763*ep^3*mtt^6*mWW^3*s^3*t^7 - 9620850*ep^4*mtt^6*mWW^3*s^3*t^7 - 3859056*ep^5*mtt^6*mWW^3*s^3*t^7 + 29066*mtt^5*mWW^4*s^3*t^7 + 312316*ep*mtt^5*mWW^4*s^3*t^7 + 1316334*ep^2*mtt^5*mWW^4*s^3*t^7 + 2742386*ep^3*mtt^5*mWW^4*s^3*t^7 + 2688734*ep^4*mtt^5*mWW^4*s^3*t^7 + 934816*ep^5*mtt^5*mWW^4*s^3*t^7 + 90950*mtt^4*mWW^5*s^3*t^7 + 1323162*ep*mtt^4*mWW^5*s^3*t^7 + 7398456*ep^2*mtt^4*mWW^5*s^3*t^7 + 19774620*ep^3*mtt^4*mWW^5*s^3*t^7 + 25183784*ep^4*mtt^4*mWW^5*s^3*t^7 + 12256240*ep^5*mtt^4*mWW^5*s^3*t^7 - 104642*mtt^3*mWW^6*s^3*t^7 - 1550604*ep*mtt^3*mWW^6*s^3*t^7 - 8917900*ep^2*mtt^3*mWW^6*s^3*t^7 - 24620026*ep^3*mtt^3*mWW^6*s^3*t^7 - 32212064*ep^4*mtt^3*mWW^6*s^3*t^7 - 15975088*ep^5*mtt^3*mWW^6*s^3*t^7 + 38372*mtt^2*mWW^7*s^3*t^7 + 589255*ep*mtt^2*mWW^7*s^3*t^7 + 3519942*ep^2*mtt^2*mWW^7*s^3*t^7 + 10084047*ep^3*mtt^2*mWW^7*s^3*t^7 + 13620404*ep^4*mtt^2*mWW^7*s^3*t^7 + 6934464*ep^5*mtt^2*mWW^7*s^3*t^7 - 3560*mtt*mWW^8*s^3*t^7 - 58016*ep*mtt*mWW^8*s^3*t^7 - 367472*ep^2*mtt*mWW^8*s^3*t^7 - 1112442*ep^3*mtt*mWW^8*s^3*t^7 - 1579066*ep^4*mtt*mWW^8*s^3*t^7 - 840264*ep^5*mtt*mWW^8*s^3*t^7 + 6080*mtt^8*s^4*t^7 + 55840*ep*mtt^8*s^4*t^7 + 187280*ep^2*mtt^8*s^4*t^7 + 297960*ep^3*mtt^8*s^4*t^7 + 230280*ep^4*mtt^8*s^4*t^7 + 70560*ep^5*mtt^8*s^4*t^7 + 880*mtt^7*mWW*s^4*t^7 - 14942*ep*mtt^7*mWW*s^4*t^7 - 180680*ep^2*mtt^7*mWW*s^4*t^7 - 602274*ep^3*mtt^7*mWW*s^4*t^7 - 802344*ep^4*mtt^7*mWW*s^4*t^7 - 375440*ep^5*mtt^7*mWW*s^4*t^7 - 60732*mtt^6*mWW^2*s^4*t^7 - 653106*ep*mtt^6*mWW^2*s^4*t^7 - 2669742*ep^2*mtt^6*mWW^2*s^4*t^7 - 5242578*ep^3*mtt^6*mWW^2*s^4*t^7 - 4981714*ep^4*mtt^6*mWW^2*s^4*t^7 - 1841848*ep^5*mtt^6*mWW^2*s^4*t^7 + 102466*mtt^5*mWW^3*s^4*t^7 + 1258203*ep*mtt^5*mWW^3*s^4*t^7 + 6050296*ep^2*mtt^5*mWW^3*s^4*t^7 + 14228733*ep^3*mtt^5*mWW^3*s^4*t^7 + 16241646*ep^4*mtt^5*mWW^3*s^4*t^7 + 7175048*ep^5*mtt^5*mWW^3*s^4*t^7 - 35382*mtt^4*mWW^4*s^4*t^7 - 465727*ep*mtt^4*mWW^4*s^4*t^7 - 2483357*ep^2*mtt^4*mWW^4*s^4*t^7 - 6596369*ep^3*mtt^4*mWW^4*s^4*t^7 - 8441825*ep^4*mtt^4*mWW^4*s^4*t^7 - 4114852*ep^5*mtt^4*mWW^4*s^4*t^7 - 42746*mtt^3*mWW^5*s^4*t^7 - 605215*ep*mtt^3*mWW^5*s^4*t^7 - 3294811*ep^2*mtt^3*mWW^5*s^4*t^7 - 8564781*ep^3*mtt^3*mWW^5*s^4*t^7 - 10561955*ep^4*mtt^3*mWW^5*s^4*t^7 - 4948492*ep^5*mtt^3*mWW^5*s^4*t^7 + 37594*mtt^2*mWW^6*s^4*t^7 + 546305*ep*mtt^2*mWW^6*s^4*t^7 + 3094003*ep^2*mtt^2*mWW^6*s^4*t^7 + 8439187*ep^3*mtt^2*mWW^6*s^4*t^7 + 10905811*ep^4*mtt^2*mWW^6*s^4*t^7 + 5329980*ep^5*mtt^2*mWW^6*s^4*t^7 - 8160*mtt*mWW^7*s^4*t^7 - 121130*ep*mtt*mWW^7*s^4*t^7 - 699421*ep^2*mtt*mWW^7*s^4*t^7 - 1939858*ep^3*mtt*mWW^7*s^4*t^7 - 2543427*ep^4*mtt*mWW^7*s^4*t^7 - 1259404*ep^5*mtt*mWW^7*s^4*t^7 - 68*ep*mWW^8*s^4*t^7 - 608*ep^2*mWW^8*s^4*t^7 - 1860*ep^3*mWW^8*s^4*t^7 - 2312*ep^4*mWW^8*s^4*t^7 - 992*ep^5*mWW^8*s^4*t^7 - 7024*mtt^7*s^5*t^7 - 68760*ep*mtt^7*s^5*t^7 - 251144*ep^2*mtt^7*s^5*t^7 - 439952*ep^3*mtt^7*s^5*t^7 - 375584*ep^4*mtt^7*s^5*t^7 - 126336*ep^5*mtt^7*s^5*t^7 + 544*mtt^6*mWW*s^5*t^7 + 30202*ep*mtt^6*mWW*s^5*t^7 + 239428*ep^2*mtt^6*mWW*s^5*t^7 + 696382*ep^3*mtt^6*mWW*s^5*t^7 + 858636*ep^4*mtt^6*mWW*s^5*t^7 + 379968*ep^5*mtt^6*mWW*s^5*t^7 + 43128*mtt^5*mWW^2*s^5*t^7 + 470095*ep*mtt^5*mWW^2*s^5*t^7 + 1954366*ep^2*mtt^5*mWW^2*s^5*t^7 + 3906829*ep^3*mtt^5*mWW^2*s^5*t^7 + 3777558*ep^4*mtt^5*mWW^2*s^5*t^7 + 1419944*ep^5*mtt^5*mWW^2*s^5*t^7 - 63908*mtt^4*mWW^3*s^5*t^7 - 808815*ep*mtt^4*mWW^3*s^5*t^7 - 4004030*ep^2*mtt^4*mWW^3*s^5*t^7 - 9632767*ep^3*mtt^4*mWW^3*s^5*t^7 - 11177832*ep^4*mtt^4*mWW^3*s^5*t^7 - 4997400*ep^5*mtt^4*mWW^3*s^5*t^7 + 28108*mtt^3*mWW^4*s^5*t^7 + 392717*ep*mtt^3*mWW^4*s^5*t^7 + 2172588*ep^2*mtt^3*mWW^4*s^5*t^7 + 5848999*ep^3*mtt^3*mWW^4*s^5*t^7 + 7511492*ep^4*mtt^3*mWW^4*s^5*t^7 + 3666168*ep^5*mtt^3*mWW^4*s^5*t^7 + 2420*mtt^2*mWW^5*s^5*t^7 + 27273*ep*mtt^2*mWW^5*s^5*t^7 + 103930*ep^2*mtt^2*mWW^5*s^5*t^7 + 144129*ep^3*mtt^2*mWW^5*s^5*t^7 + 22064*ep^4*mtt^2*mWW^5*s^5*t^7 - 61696*ep^5*mtt^2*mWW^5*s^5*t^7 - 3268*mtt*mWW^6*s^5*t^7 - 42528*ep*mtt*mWW^6*s^5*t^7 - 213154*ep^2*mtt*mWW^6*s^5*t^7 - 512812*ep^3*mtt*mWW^6*s^5*t^7 - 591534*ep^4*mtt*mWW^6*s^5*t^7 - 262120*ep^5*mtt*mWW^6*s^5*t^7 - 104*ep*mWW^7*s^5*t^7 - 944*ep^2*mWW^7*s^5*t^7 - 2936*ep^3*mWW^7*s^5*t^7 - 3696*ep^4*mWW^7*s^5*t^7 - 1600*ep^5*mWW^7*s^5*t^7 + 4064*mtt^6*s^6*t^7 + 40384*ep*mtt^6*s^6*t^7 + 150040*ep^2*mtt^6*s^6*t^7 + 266824*ep^3*mtt^6*s^6*t^7 + 230336*ep^4*mtt^6*s^6*t^7 + 77952*ep^5*mtt^6*s^6*t^7 - 2312*mtt^5*mWW*s^6*t^7 - 40492*ep*mtt^5*mWW*s^6*t^7 - 237198*ep^2*mtt^5*mWW*s^6*t^7 - 595044*ep^3*mtt^5*mWW*s^6*t^7 - 666130*ep^4*mtt^5*mWW*s^6*t^7 - 273224*ep^5*mtt^5*mWW*s^6*t^7 - 13848*mtt^4*mWW^2*s^6*t^7 - 146680*ep*mtt^4*mWW^2*s^6*t^7 - 593447*ep^2*mtt^4*mWW^2*s^6*t^7 - 1162862*ep^3*mtt^4*mWW^2*s^6*t^7 - 1112403*ep^4*mtt^4*mWW^2*s^6*t^7 - 417980*ep^5*mtt^4*mWW^2*s^6*t^7 + 19848*mtt^3*mWW^3*s^6*t^7 + 253034*ep*mtt^3*mWW^3*s^6*t^7 + 1253689*ep^2*mtt^3*mWW^3*s^6*t^7 + 2986830*ep^3*mtt^3*mWW^3*s^6*t^7 + 3407463*ep^4*mtt^3*mWW^3*s^6*t^7 + 1491740*ep^5*mtt^3*mWW^3*s^6*t^7 - 9224*mtt^2*mWW^4*s^6*t^7 - 127600*ep*mtt^2*mWW^4*s^6*t^7 - 693845*ep^2*mtt^2*mWW^4*s^6*t^7 - 1825958*ep^3*mtt^2*mWW^4*s^6*t^7 - 2291157*ep^4*mtt^2*mWW^4*s^6*t^7 - 1093972*ep^5*mtt^2*mWW^4*s^6*t^7 + 1472*mtt*mWW^5*s^6*t^7 + 21198*ep*mtt*mWW^5*s^6*t^7 + 119113*ep^2*mtt*mWW^5*s^6*t^7 + 321686*ep^3*mtt*mWW^5*s^6*t^7 + 411387*ep^4*mtt*mWW^5*s^6*t^7 + 199132*ep^5*mtt*mWW^5*s^6*t^7 - 4*ep*mWW^6*s^6*t^7 - 64*ep^2*mWW^6*s^6*t^7 - 292*ep^3*mWW^6*s^6*t^7 - 456*ep^4*mWW^6*s^6*t^7 - 224*ep^5*mWW^6*s^6*t^7 - 1168*mtt^5*s^7*t^7 - 11528*ep*mtt^5*s^7*t^7 - 42376*ep^2*mtt^5*s^7*t^7 - 74208*ep^3*mtt^5*s^7*t^7 - 62784*ep^4*mtt^5*s^7*t^7 - 20736*ep^5*mtt^5*s^7*t^7 + 1528*mtt^4*mWW*s^7*t^7 + 21896*ep*mtt^4*mWW*s^7*t^7 + 113734*ep^2*mtt^4*mWW*s^7*t^7 + 263744*ep^3*mtt^4*mWW*s^7*t^7 + 277986*ep^4*mtt^4*mWW*s^7*t^7 + 108112*ep^5*mtt^4*mWW*s^7*t^7 + 1144*mtt^3*mWW^2*s^7*t^7 + 8688*ep*mtt^3*mWW^2*s^7*t^7 + 21382*ep^2*mtt^3*mWW^2*s^7*t^7 + 23346*ep^3*mtt^3*mWW^2*s^7*t^7 + 16068*ep^4*mtt^3*mWW^2*s^7*t^7 + 8552*ep^5*mtt^3*mWW^2*s^7*t^7 - 2200*mtt^2*mWW^3*s^7*t^7 - 27364*ep*mtt^2*mWW^3*s^7*t^7 - 130906*ep^2*mtt^2*mWW^3*s^7*t^7 - 296248*ep^3*mtt^2*mWW^3*s^7*t^7 - 317610*ep^4*mtt^2*mWW^3*s^7*t^7 - 129912*ep^5*mtt^2*mWW^3*s^7*t^7 + 696*mtt*mWW^4*s^7*t^7 + 8228*ep*mtt*mWW^4*s^7*t^7 + 37334*ep^2*mtt*mWW^4*s^7*t^7 + 80630*ep^3*mtt*mWW^4*s^7*t^7 + 83092*ep^4*mtt*mWW^4*s^7*t^7 + 32864*ep^5*mtt*mWW^4*s^7*t^7 + 32*ep*mWW^5*s^7*t^7 + 272*ep^2*mWW^5*s^7*t^7 + 784*ep^3*mWW^5*s^7*t^7 + 928*ep^4*mWW^5*s^7*t^7 + 384*ep^5*mWW^5*s^7*t^7 + 128*mtt^4*s^8*t^7 + 1224*ep*mtt^4*s^8*t^7 + 4300*ep^2*mtt^4*s^8*t^7 + 7096*ep^3*mtt^4*s^8*t^7 + 5572*ep^4*mtt^4*s^8*t^7 + 1680*ep^5*mtt^4*s^8*t^7 - 320*mtt^3*mWW*s^8*t^7 - 4216*ep*mtt^3*mWW*s^8*t^7 - 20564*ep^2*mtt^3*mWW*s^8*t^7 - 45504*ep^3*mtt^3*mWW*s^8*t^7 - 46116*ep^4*mtt^3*mWW*s^8*t^7 - 17280*ep^5*mtt^3*mWW*s^8*t^7 + 256*mtt^2*mWW^2*s^8*t^7 + 3864*ep*mtt^2*mWW^2*s^8*t^7 + 20612*ep^2*mtt^2*mWW^2*s^8*t^7 + 48152*ep^3*mtt^2*mWW^2*s^8*t^7 + 50492*ep^4*mtt^2*mWW^2*s^8*t^7 + 19344*ep^5*mtt^2*mWW^2*s^8*t^7 - 64*mtt*mWW^3*s^8*t^7 - 872*ep*mtt*mWW^3*s^8*t^7 - 4348*ep^2*mtt*mWW^3*s^8*t^7 - 9744*ep^3*mtt*mWW^3*s^8*t^7 - 9948*ep^4*mtt*mWW^3*s^8*t^7 - 3744*ep^5*mtt*mWW^3*s^8*t^7 + 544*mtt^11*t^8 + 6472*ep*mtt^11*t^8 + 29180*ep^2*mtt^11*t^8 + 62324*ep^3*mtt^11*t^8 + 63624*ep^4*mtt^11*t^8 + 25056*ep^5*mtt^11*t^8 - 864*mtt^10*mWW*t^8 - 11752*ep*mtt^10*mWW*t^8 - 62546*ep^2*mtt^10*mWW*t^8 - 161684*ep^3*mtt^10*mWW*t^8 - 200858*ep^4*mtt^10*mWW*t^8 - 95656*ep^5*mtt^10*mWW*t^8 - 3876*mtt^9*mWW^2*t^8 - 51278*ep*mtt^9*mWW^2*t^8 - 261610*ep^2*mtt^9*mWW^2*t^8 - 641022*ep^3*mtt^9*mWW^2*t^8 - 752830*ep^4*mtt^9*mWW^2*t^8 - 339864*ep^5*mtt^9*mWW^2*t^8 + 10796*mtt^8*mWW^3*t^8 + 153286*ep*mtt^8*mWW^3*t^8 + 843784*ep^2*mtt^8*mWW^3*t^8 + 2231902*ep^3*mtt^8*mWW^3*t^8 + 2810768*ep^4*mtt^8*mWW^3*t^8 + 1348704*ep^5*mtt^8*mWW^3*t^8 - 5984*mtt^7*mWW^4*t^8 - 88684*ep*mtt^7*mWW^4*t^8 - 510736*ep^2*mtt^7*mWW^4*t^8 - 1412400*ep^3*mtt^7*mWW^4*t^8 - 1851956*ep^4*mtt^7*mWW^4*t^8 - 921040*ep^5*mtt^7*mWW^4*t^8 - 6728*mtt^6*mWW^5*t^8 - 103708*ep*mtt^6*mWW^5*t^8 - 608226*ep^2*mtt^6*mWW^5*t^8 - 1683128*ep^3*mtt^6*mWW^5*t^8 - 2181994*ep^4*mtt^6*mWW^5*t^8 - 1064616*ep^5*mtt^6*mWW^5*t^8 + 9180*mtt^5*mWW^6*t^8 + 145114*ep*mtt^5*mWW^6*t^8 + 871830*ep^2*mtt^5*mWW^6*t^8 + 2470386*ep^3*mtt^5*mWW^6*t^8 + 3279034*ep^4*mtt^5*mWW^6*t^8 + 1638216*ep^5*mtt^5*mWW^6*t^8 - 3268*mtt^4*mWW^7*t^8 - 52642*ep*mtt^4*mWW^7*t^8 - 320916*ep^2*mtt^4*mWW^7*t^8 - 921970*ep^3*mtt^4*mWW^7*t^8 - 1244108*ep^4*mtt^4*mWW^7*t^8 - 633616*ep^5*mtt^4*mWW^7*t^8 + 200*mtt^3*mWW^8*t^8 + 3192*ep*mtt^3*mWW^8*t^8 + 19240*ep^2*mtt^3*mWW^8*t^8 + 55592*ep^3*mtt^3*mWW^8*t^8 + 78320*ep^4*mtt^3*mWW^8*t^8 + 42816*ep^5*mtt^3*mWW^8*t^8 - 2096*mtt^10*s*t^8 - 25960*ep*mtt^10*s*t^8 - 121000*ep^2*mtt^10*s*t^8 - 264556*ep^3*mtt^10*s*t^8 - 274388*ep^4*mtt^10*s*t^8 - 109200*ep^5*mtt^10*s*t^8 + 2304*mtt^9*mWW*s*t^8 + 34526*ep*mtt^9*mWW*s*t^8 + 196804*ep^2*mtt^9*mWW*s*t^8 + 530928*ep^3*mtt^9*mWW*s*t^8 + 676430*ep^4*mtt^9*mWW*s*t^8 + 326968*ep^5*mtt^9*mWW*s*t^8 + 11448*mtt^8*mWW^2*s*t^8 + 150394*ep*mtt^8*mWW^2*s*t^8 + 760383*ep^2*mtt^8*mWW^2*s*t^8 + 1843608*ep^3*mtt^8*mWW^2*s*t^8 + 2142211*ep^4*mtt^8*mWW^2*s*t^8 + 957516*ep^5*mtt^8*mWW^2*s*t^8 - 19814*mtt^7*mWW^3*s*t^8 - 298849*ep*mtt^7*mWW^3*s*t^8 - 1741141*ep^2*mtt^7*mWW^3*s*t^8 - 4841521*ep^3*mtt^7*mWW^3*s*t^8 - 6347759*ep^4*mtt^7*mWW^3*s*t^8 - 3143916*ep^5*mtt^7*mWW^3*s*t^8 - 1938*mtt^6*mWW^4*s*t^8 + 17611*ep*mtt^6*mWW^4*s*t^8 + 369896*ep^2*mtt^6*mWW^4*s*t^8 + 1709379*ep^3*mtt^6*mWW^4*s*t^8 + 2988408*ep^4*mtt^6*mWW^4*s*t^8 + 1783984*ep^5*mtt^6*mWW^4*s*t^8 + 15672*mtt^5*mWW^5*s*t^8 + 200480*ep*mtt^5*mWW^5*s*t^8 + 946482*ep^2*mtt^5*mWW^5*s*t^8 + 2023698*ep^3*mtt^5*mWW^5*s*t^8 + 1928588*ep^4*mtt^5*mWW^5*s*t^8 + 635280*ep^5*mtt^5*mWW^5*s*t^8 + 1636*mtt^4*mWW^6*s*t^8 + 32096*ep*mtt^4*mWW^6*s*t^8 + 230819*ep^2*mtt^4*mWW^6*s*t^8 + 775190*ep^3*mtt^4*mWW^6*s*t^8 + 1223527*ep^4*mtt^4*mWW^6*s*t^8 + 722172*ep^5*mtt^4*mWW^6*s*t^8 - 11814*mtt^3*mWW^7*s*t^8 - 182985*ep*mtt^3*mWW^7*s*t^8 - 1075749*ep^2*mtt^3*mWW^7*s*t^8 - 2996469*ep^3*mtt^3*mWW^7*s*t^8 - 3958307*ep^4*mtt^3*mWW^7*s*t^8 - 1991036*ep^5*mtt^3*mWW^7*s*t^8 + 4902*mtt^2*mWW^8*s*t^8 + 77475*ep*mtt^2*mWW^8*s*t^8 + 462366*ep^2*mtt^2*mWW^8*s*t^8 + 1303131*ep^3*mtt^2*mWW^8*s*t^8 + 1738770*ep^4*mtt^2*mWW^8*s*t^8 + 882456*ep^5*mtt^2*mWW^8*s*t^8 - 300*mtt*mWW^9*s*t^8 - 4788*ep*mtt*mWW^9*s*t^8 - 28860*ep^2*mtt*mWW^9*s*t^8 - 83388*ep^3*mtt*mWW^9*s*t^8 - 117480*ep^4*mtt*mWW^9*s*t^8 - 64224*ep^5*mtt*mWW^9*s*t^8 + 1872*mtt^9*s^2*t^8 + 28504*ep*mtt^9*s^2*t^8 + 152712*ep^2*mtt^9*s^2*t^8 + 363980*ep^3*mtt^9*s^2*t^8 + 398628*ep^4*mtt^9*s^2*t^8 + 164304*ep^5*mtt^9*s^2*t^8 + 1480*mtt^8*mWW*s^2*t^8 + 3148*ep*mtt^8*mWW*s^2*t^8 - 56798*ep^2*mtt^8*mWW*s^2*t^8 - 283492*ep^3*mtt^8*mWW*s^2*t^8 - 467578*ep^4*mtt^8*mWW*s^2*t^8 - 259880*ep^5*mtt^8*mWW*s^2*t^8 - 9752*mtt^7*mWW^2*s^2*t^8 - 136567*ep*mtt^7*mWW^2*s^2*t^8 - 732650*ep^2*mtt^7*mWW^2*s^2*t^8 - 1873441*ep^3*mtt^7*mWW^2*s^2*t^8 - 2280562*ep^4*mtt^7*mWW^2*s^2*t^8 - 1061688*ep^5*mtt^7*mWW^2*s^2*t^8 - 11990*mtt^6*mWW^3*s^2*t^8 - 90310*ep*mtt^6*mWW^3*s^2*t^8 - 71374*ep^2*mtt^6*mWW^3*s^2*t^8 + 835624*ep^3*mtt^6*mWW^3*s^2*t^8 + 2137518*ep^4*mtt^6*mWW^3*s^2*t^8 + 1453752*ep^5*mtt^6*mWW^3*s^2*t^8 + 46142*mtt^5*mWW^4*s^2*t^8 + 552541*ep*mtt^5*mWW^4*s^2*t^8 + 2452338*ep^2*mtt^5*mWW^4*s^2*t^8 + 4960901*ep^3*mtt^5*mWW^4*s^2*t^8 + 4516322*ep^4*mtt^5*mWW^4*s^2*t^8 + 1439416*ep^5*mtt^5*mWW^4*s^2*t^8 - 26996*mtt^4*mWW^5*s^2*t^8 - 340496*ep*mtt^4*mWW^5*s^2*t^8 - 1623298*ep^2*mtt^4*mWW^5*s^2*t^8 - 3606052*ep^3*mtt^4*mWW^5*s^2*t^8 - 3669606*ep^4*mtt^4*mWW^5*s^2*t^8 - 1349592*ep^5*mtt^4*mWW^5*s^2*t^8 - 13180*mtt^3*mWW^6*s^2*t^8 - 206357*ep*mtt^3*mWW^6*s^2*t^8 - 1223606*ep^2*mtt^3*mWW^6*s^2*t^8 - 3439503*ep^3*mtt^3*mWW^6*s^2*t^8 - 4599302*ep^4*mtt^3*mWW^6*s^2*t^8 - 2344872*ep^5*mtt^3*mWW^6*s^2*t^8 + 15906*mtt^2*mWW^7*s^2*t^8 + 244922*ep*mtt^2*mWW^7*s^2*t^8 + 1436414*ep^2*mtt^2*mWW^7*s^2*t^8 + 3988688*ep^3*mtt^2*mWW^7*s^2*t^8 + 5221938*ep^4*mtt^2*mWW^7*s^2*t^8 + 2586952*ep^5*mtt^2*mWW^7*s^2*t^8 - 3482*mtt*mWW^8*s^2*t^8 - 55385*ep*mtt*mWW^8*s^2*t^8 - 333738*ep^2*mtt*mWW^8*s^2*t^8 - 946705*ep^3*mtt*mWW^8*s^2*t^8 - 1257358*ep^4*mtt*mWW^8*s^2*t^8 - 628392*ep^5*mtt*mWW^8*s^2*t^8 + 3040*mtt^8*s^3*t^8 + 20200*ep*mtt^8*s^3*t^8 + 28860*ep^2*mtt^8*s^3*t^8 - 36300*ep^3*mtt^8*s^3*t^8 - 107880*ep^4*mtt^8*s^3*t^8 - 61920*ep^5*mtt^8*s^3*t^8 - 12800*mtt^7*mWW*s^3*t^8 - 136080*ep*mtt^7*mWW*s^3*t^8 - 550156*ep^2*mtt^7*mWW*s^3*t^8 - 1071612*ep^3*mtt^7*mWW*s^3*t^8 - 1010688*ep^4*mtt^7*mWW*s^3*t^8 - 369984*ep^5*mtt^7*mWW*s^3*t^8 + 856*mtt^6*mWW^2*s^3*t^8 + 45837*ep*mtt^6*mWW^2*s^3*t^8 + 408626*ep^2*mtt^6*mWW^2*s^3*t^8 + 1405581*ep^3*mtt^6*mWW^2*s^3*t^8 + 2077180*ep^4*mtt^6*mWW^2*s^3*t^8 + 1107664*ep^5*mtt^6*mWW^2*s^3*t^8 + 51198*mtt^5*mWW^3*s^3*t^8 + 591644*ep*mtt^5*mWW^3*s^3*t^8 + 2558858*ep^2*mtt^5*mWW^3*s^3*t^8 + 5131956*ep^3*mtt^5*mWW^3*s^3*t^8 + 4746268*ep^4*mtt^5*mWW^3*s^3*t^8 + 1599808*ep^5*mtt^5*mWW^3*s^3*t^8 - 73934*mtt^4*mWW^4*s^3*t^8 - 953073*ep*mtt^4*mWW^4*s^3*t^8 - 4738327*ep^2*mtt^4*mWW^4*s^3*t^8 - 11301795*ep^3*mtt^4*mWW^4*s^3*t^8 - 12849807*ep^4*mtt^4*mWW^4*s^3*t^8 - 5572188*ep^5*mtt^4*mWW^4*s^3*t^8 + 33062*mtt^3*mWW^5*s^3*t^8 + 455005*ep*mtt^3*mWW^5*s^3*t^8 + 2452575*ep^2*mtt^3*mWW^5*s^3*t^8 + 6394831*ep^3*mtt^3*mWW^5*s^3*t^8 + 7899811*ep^4*mtt^3*mWW^5*s^3*t^8 + 3686668*ep^5*mtt^3*mWW^5*s^3*t^8 + 2126*mtt^2*mWW^6*s^3*t^8 + 28560*ep*mtt^2*mWW^6*s^3*t^8 + 130873*ep^2*mtt^2*mWW^6*s^3*t^8 + 248694*ep^3*mtt^2*mWW^6*s^3*t^8 + 211747*ep^4*mtt^2*mWW^6*s^3*t^8 + 70540*ep^5*mtt^2*mWW^6*s^3*t^8 - 3548*mtt*mWW^7*s^3*t^8 - 52093*ep*mtt*mWW^7*s^3*t^8 - 291309*ep^2*mtt*mWW^7*s^3*t^8 - 771355*ep^3*mtt*mWW^7*s^3*t^8 - 966631*ep^4*mtt*mWW^7*s^3*t^8 - 460588*ep^5*mtt*mWW^7*s^3*t^8 - 8000*mtt^7*s^4*t^8 - 73000*ep*mtt^7*s^4*t^8 - 242580*ep^2*mtt^7*s^4*t^8 - 381420*ep^3*mtt^7*s^4*t^8 - 290120*ep^4*mtt^7*s^4*t^8 - 86880*ep^5*mtt^7*s^4*t^8 + 20560*mtt^6*mWW*s^4*t^8 + 233484*ep*mtt^6*mWW*s^4*t^8 + 1020266*ep^2*mtt^6*mWW*s^4*t^8 + 2157848*ep^3*mtt^6*mWW*s^4*t^8 + 2215354*ep^4*mtt^6*mWW*s^4*t^8 + 885368*ep^5*mtt^6*mWW*s^4*t^8 - 1292*mtt^5*mWW^2*s^4*t^8 - 65063*ep*mtt^5*mWW^2*s^4*t^8 - 570878*ep^2*mtt^5*mWW^2*s^4*t^8 - 1937075*ep^3*mtt^5*mWW^2*s^4*t^8 - 2826036*ep^4*mtt^5*mWW^2*s^4*t^8 - 1488528*ep^5*mtt^5*mWW^2*s^4*t^8 - 41318*mtt^4*mWW^3*s^4*t^8 - 478616*ep*mtt^4*mWW^3*s^4*t^8 - 2098300*ep^2*mtt^4*mWW^3*s^4*t^8 - 4338790*ep^3*mtt^4*mWW^3*s^4*t^8 - 4225636*ep^4*mtt^4*mWW^3*s^4*t^8 - 1546816*ep^5*mtt^4*mWW^3*s^4*t^8 + 46298*mtt^3*mWW^4*s^4*t^8 + 609486*ep*mtt^3*mWW^4*s^4*t^8 + 3130742*ep^2*mtt^3*mWW^4*s^4*t^8 + 7795736*ep^3*mtt^3*mWW^4*s^4*t^8 + 9297458*ep^4*mtt^3*mWW^4*s^4*t^8 + 4236568*ep^5*mtt^3*mWW^4*s^4*t^8 - 18274*mtt^2*mWW^5*s^4*t^8 - 258148*ep*mtt^2*mWW^5*s^4*t^8 - 1433754*ep^2*mtt^2*mWW^5*s^4*t^8 - 3862162*ep^3*mtt^2*mWW^5*s^4*t^8 - 4937450*ep^4*mtt^2*mWW^5*s^4*t^8 - 2386696*ep^5*mtt^2*mWW^5*s^4*t^8 + 2026*mtt*mWW^6*s^4*t^8 + 31809*ep*mtt*mWW^6*s^4*t^8 + 193744*ep^2*mtt*mWW^6*s^4*t^8 + 561535*ep^3*mtt*mWW^6*s^4*t^8 + 756238*ep^4*mtt*mWW^6*s^4*t^8 + 379112*ep^5*mtt*mWW^6*s^4*t^8 + 16*ep*mWW^7*s^4*t^8 + 136*ep^2*mWW^7*s^4*t^8 + 392*ep^3*mWW^7*s^4*t^8 + 464*ep^4*mWW^7*s^4*t^8 + 192*ep^5*mWW^7*s^4*t^8 + 7056*mtt^6*s^5*t^8 + 66088*ep*mtt^6*s^5*t^8 + 228400*ep^2*mtt^6*s^5*t^8 + 378396*ep^3*mtt^6*s^5*t^8 + 307356*ep^4*mtt^6*s^5*t^8 + 99504*ep^5*mtt^6*s^5*t^8 - 16096*mtt^5*mWW*s^5*t^8 - 186358*ep*mtt^5*mWW*s^5*t^8 - 828940*ep^2*mtt^5*mWW*s^5*t^8 - 1773428*ep^3*mtt^5*mWW*s^5*t^8 - 1830122*ep^4*mtt^5*mWW*s^5*t^8 - 731416*ep^5*mtt^5*mWW*s^5*t^8 + 5936*mtt^4*mWW^2*s^5*t^8 + 106589*ep*mtt^4*mWW^2*s^5*t^8 + 674227*ep^2*mtt^4*mWW^2*s^5*t^8 + 1917323*ep^3*mtt^4*mWW^2*s^5*t^8 + 2496841*ep^4*mtt^4*mWW^2*s^5*t^8 + 1212516*ep^5*mtt^4*mWW^2*s^5*t^8 + 11072*mtt^3*mWW^3*s^5*t^8 + 115425*ep*mtt^3*mWW^3*s^5*t^8 + 436511*ep^2*mtt^3*mWW^3*s^5*t^8 + 728045*ep^3*mtt^3*mWW^3*s^5*t^8 + 504531*ep^4*mtt^3*mWW^3*s^5*t^8 + 91052*ep^5*mtt^3*mWW^3*s^5*t^8 - 10848*mtt^2*mWW^4*s^5*t^8 - 139685*ep*mtt^2*mWW^4*s^5*t^8 - 704767*ep^2*mtt^2*mWW^4*s^5*t^8 - 1734435*ep^3*mtt^2*mWW^4*s^5*t^8 - 2059461*ep^4*mtt^2*mWW^4*s^5*t^8 - 940100*ep^5*mtt^2*mWW^4*s^5*t^8 + 2880*mtt*mWW^5*s^5*t^8 + 37861*ep*mtt*mWW^5*s^5*t^8 + 193529*ep^2*mtt*mWW^5*s^5*t^8 + 478595*ep^3*mtt*mWW^5*s^5*t^8 + 568471*ep^4*mtt*mWW^5*s^5*t^8 + 259164*ep^5*mtt*mWW^5*s^5*t^8 + 32*ep*mWW^6*s^5*t^8 + 272*ep^2*mWW^6*s^5*t^8 + 784*ep^3*mWW^6*s^5*t^8 + 928*ep^4*mWW^6*s^5*t^8 + 384*ep^5*mWW^6*s^5*t^8 - 2864*mtt^5*s^6*t^8 - 25880*ep*mtt^5*s^6*t^8 - 85040*ep^2*mtt^5*s^6*t^8 - 132764*ep^3*mtt^5*s^6*t^8 - 101292*ep^4*mtt^5*s^6*t^8 - 30960*ep^5*mtt^5*s^6*t^8 + 6536*mtt^4*mWW*s^6*t^8 + 75760*ep*mtt^4*mWW*s^6*t^8 + 337158*ep^2*mtt^4*mWW*s^6*t^8 + 719360*ep^3*mtt^4*mWW*s^6*t^8 + 737786*ep^4*mtt^4*mWW*s^6*t^8 + 292120*ep^5*mtt^4*mWW*s^6*t^8 - 4216*mtt^3*mWW^2*s^6*t^8 - 61888*ep*mtt^3*mWW^2*s^6*t^8 - 337846*ep^2*mtt^3*mWW^2*s^6*t^8 - 852354*ep^3*mtt^3*mWW^2*s^6*t^8 - 1004196*ep^4*mtt^3*mWW^2*s^6*t^8 - 447424*ep^5*mtt^3*mWW^2*s^6*t^8 + 280*mtt^2*mWW^3*s^6*t^8 + 10244*ep*mtt^2*mWW^3*s^6*t^8 + 85090*ep^2*mtt^2*mWW^3*s^6*t^8 + 282584*ep^3*mtt^2*mWW^3*s^6*t^8 + 405450*ep^4*mtt^2*mWW^3*s^6*t^8 + 209800*ep^5*mtt^2*mWW^3*s^6*t^8 + 264*mtt*mWW^4*s^6*t^8 + 1732*ep*mtt*mWW^4*s^6*t^8 + 230*ep^2*mtt*mWW^4*s^6*t^8 - 18514*ep^3*mtt*mWW^4*s^6*t^8 - 40580*ep^4*mtt*mWW^4*s^6*t^8 - 25200*ep^5*mtt*mWW^4*s^6*t^8 + 16*ep*mWW^5*s^6*t^8 + 136*ep^2*mWW^5*s^6*t^8 + 392*ep^3*mWW^5*s^6*t^8 + 464*ep^4*mWW^5*s^6*t^8 + 192*ep^5*mWW^5*s^6*t^8 + 448*mtt^4*s^7*t^8 + 3416*ep*mtt^4*s^7*t^8 + 8188*ep^2*mtt^4*s^7*t^8 + 6940*ep^3*mtt^4*s^7*t^8 + 352*ep^4*mtt^4*s^7*t^8 - 1344*ep^5*mtt^4*s^7*t^8 - 1120*mtt^3*mWW*s^7*t^8 - 12536*ep*mtt^3*mWW*s^7*t^8 - 54252*ep^2*mtt^3*mWW*s^7*t^8 - 113840*ep^3*mtt^3*mWW*s^7*t^8 - 115860*ep^4*mtt^3*mWW*s^7*t^8 - 45792*ep^5*mtt^3*mWW*s^7*t^8 + 896*mtt^2*mWW^2*s^7*t^8 + 11944*ep*mtt^2*mWW^2*s^7*t^8 + 59492*ep^2*mtt^2*mWW^2*s^7*t^8 + 136700*ep^3*mtt^2*mWW^2*s^7*t^8 + 146648*ep^4*mtt^2*mWW^2*s^7*t^8 + 59520*ep^5*mtt^2*mWW^2*s^7*t^8 - 224*mtt*mWW^3*s^7*t^8 - 2824*ep*mtt*mWW^3*s^7*t^8 - 13428*ep^2*mtt*mWW^3*s^7*t^8 - 29800*ep^3*mtt*mWW^3*s^7*t^8 - 31140*ep^4*mtt*mWW^3*s^7*t^8 - 12384*ep^5*mtt*mWW^3*s^7*t^8 + 160*ep*mtt^3*s^8*t^8 + 1280*ep^2*mtt^3*s^8*t^8 + 3400*ep^3*mtt^3*s^8*t^8 + 3720*ep^4*mtt^3*s^8*t^8 + 1440*ep^5*mtt^3*s^8*t^8 - 192*ep*mtt^2*mWW*s^8*t^8 - 1536*ep^2*mtt^2*mWW*s^8*t^8 - 4080*ep^3*mtt^2*mWW*s^8*t^8 - 4464*ep^4*mtt^2*mWW*s^8*t^8 - 1728*ep^5*mtt^2*mWW*s^8*t^8 + 32*ep*mtt*mWW^2*s^8*t^8 + 256*ep^2*mtt*mWW^2*s^8*t^8 + 680*ep^3*mtt*mWW^2*s^8*t^8 + 744*ep^4*mtt*mWW^2*s^8*t^8 + 288*ep^5*mtt*mWW^2*s^8*t^8 - 576*mtt^10*t^9 - 6776*ep*mtt^10*t^9 - 30420*ep^2*mtt^10*t^9 - 65328*ep^3*mtt^10*t^9 - 67580*ep^4*mtt^10*t^9 - 27120*ep^5*mtt^10*t^9 + 2176*mtt^9*mWW*t^9 + 28422*ep*mtt^9*mWW*t^9 + 144164*ep^2*mtt^9*mWW*t^9 + 353698*ep^3*mtt^9*mWW*t^9 + 417540*ep^4*mtt^9*mWW*t^9 + 189680*ep^5*mtt^9*mWW*t^9 - 1328*mtt^8*mWW^2*t^9 - 19594*ep*mtt^8*mWW^2*t^9 - 111880*ep^2*mtt^8*mWW^2*t^9 - 305666*ep^3*mtt^8*mWW^2*t^9 - 394900*ep^4*mtt^8*mWW^2*t^9 - 193072*ep^5*mtt^8*mWW^2*t^9 - 4480*mtt^7*mWW^3*t^9 - 62936*ep*mtt^7*mWW^3*t^9 - 340168*ep^2*mtt^7*mWW^3*t^9 - 877216*ep^3*mtt^7*mWW^3*t^9 - 1071440*ep^4*mtt^7*mWW^3*t^9 - 496960*ep^5*mtt^7*mWW^3*t^9 + 7840*mtt^6*mWW^4*t^9 + 116404*ep*mtt^6*mWW^4*t^9 + 660892*ep^2*mtt^6*mWW^4*t^9 + 1778044*ep^3*mtt^6*mWW^4*t^9 + 2249260*ep^4*mtt^6*mWW^4*t^9 + 1074160*ep^5*mtt^6*mWW^4*t^9 - 3904*mtt^5*mWW^5*t^9 - 59690*ep*mtt^5*mWW^5*t^9 - 346508*ep^2*mtt^5*mWW^5*t^9 - 947758*ep^3*mtt^5*mWW^5*t^9 - 1214060*ep^4*mtt^5*mWW^5*t^9 - 585680*ep^5*mtt^5*mWW^5*t^9 - 176*mtt^4*mWW^6*t^9 - 3218*ep*mtt^4*mWW^6*t^9 - 21632*ep^2*mtt^4*mWW^6*t^9 - 66314*ep^3*mtt^4*mWW^6*t^9 - 91580*ep^4*mtt^4*mWW^6*t^9 - 46160*ep^5*mtt^4*mWW^6*t^9 + 448*mtt^3*mWW^7*t^9 + 7388*ep*mtt^3*mWW^7*t^9 + 45552*ep^2*mtt^3*mWW^7*t^9 + 130540*ep^3*mtt^3*mWW^7*t^9 + 172760*ep^4*mtt^3*mWW^7*t^9 + 85152*ep^5*mtt^3*mWW^7*t^9 + 1872*mtt^9*s*t^9 + 22760*ep*mtt^9*s*t^9 + 105216*ep^2*mtt^9*s*t^9 + 231132*ep^3*mtt^9*s*t^9 + 243188*ep^4*mtt^9*s*t^9 + 98832*ep^5*mtt^9*s*t^9 - 5264*mtt^8*mWW*s*t^9 - 71904*ep*mtt^8*mWW*s*t^9 - 379154*ep^2*mtt^8*mWW*s*t^9 - 959128*ep^3*mtt^8*mWW*s*t^9 - 1157938*ep^4*mtt^8*mWW*s*t^9 - 534472*ep^5*mtt^8*mWW*s*t^9 + 704*mtt^7*mWW^2*s*t^9 + 21169*ep*mtt^7*mWW^2*s*t^9 + 174714*ep^2*mtt^7*mWW^2*s*t^9 + 596603*ep^3*mtt^7*mWW^2*s*t^9 + 883114*ep^4*mtt^7*mWW^2*s*t^9 + 470136*ep^5*mtt^7*mWW^2*s*t^9 + 8600*mtt^6*mWW^3*s*t^9 + 112839*ep*mtt^6*mWW^3*s*t^9 + 568076*ep^2*mtt^6*mWW^3*s*t^9 + 1366567*ep^3*mtt^6*mWW^3*s*t^9 + 1570066*ep^4*mtt^6*mWW^3*s*t^9 + 691672*ep^5*mtt^6*mWW^3*s*t^9 - 3712*mtt^5*mWW^4*s*t^9 - 60912*ep*mtt^5*mWW^4*s*t^9 - 385444*ep^2*mtt^5*mWW^4*s*t^9 - 1148612*ep^3*mtt^5*mWW^4*s*t^9 - 1575224*ep^4*mtt^5*mWW^4*s*t^9 - 799136*ep^5*mtt^5*mWW^4*s*t^9 - 7184*mtt^4*mWW^5*s*t^9 - 94306*ep*mtt^4*mWW^5*s*t^9 - 453162*ep^2*mtt^4*mWW^5*s*t^9 - 990638*ep^3*mtt^4*mWW^5*s*t^9 - 1004602*ep^4*mtt^4*mWW^5*s*t^9 - 384648*ep^5*mtt^4*mWW^5*s*t^9 + 5392*mtt^3*mWW^6*s*t^9 + 75169*ep*mtt^3*mWW^6*s*t^9 + 386866*ep^2*mtt^3*mWW^6*s*t^9 + 918863*ep^3*mtt^3*mWW^6*s*t^9 + 1025214*ep^4*mtt^3*mWW^6*s*t^9 + 436616*ep^5*mtt^3*mWW^6*s*t^9 + 264*mtt^2*mWW^7*s*t^9 + 6267*ep*mtt^2*mWW^7*s*t^9 + 51216*ep^2*mtt^2*mWW^7*s*t^9 + 181023*ep^3*mtt^2*mWW^7*s*t^9 + 275322*ep^4*mtt^2*mWW^7*s*t^9 + 148728*ep^5*mtt^2*mWW^7*s*t^9 - 672*mtt*mWW^8*s*t^9 - 11082*ep*mtt*mWW^8*s*t^9 - 68328*ep^2*mtt*mWW^8*s*t^9 - 195810*ep^3*mtt*mWW^8*s*t^9 - 259140*ep^4*mtt*mWW^8*s*t^9 - 127728*ep^5*mtt*mWW^8*s*t^9 - 1152*mtt^8*s^2*t^9 - 17944*ep*mtt^8*s^2*t^9 - 98676*ep^2*mtt^8*s^2*t^9 - 242928*ep^3*mtt^8*s^2*t^9 - 275980*ep^4*mtt^8*s^2*t^9 - 118320*ep^5*mtt^8*s^2*t^9 - 824*mtt^7*mWW*s^2*t^9 + 6468*ep*mtt^7*mWW*s^2*t^9 + 113478*ep^2*mtt^7*mWW*s^2*t^9 + 444874*ep^3*mtt^7*mWW*s^2*t^9 + 679196*ep^4*mtt^7*mWW*s^2*t^9 + 361808*ep^5*mtt^7*mWW*s^2*t^9 + 9848*mtt^6*mWW^2*s^2*t^9 + 106165*ep*mtt^6*mWW^2*s^2*t^9 + 415008*ep^2*mtt^6*mWW^2*s^2*t^9 + 717589*ep^3*mtt^6*mWW^2*s^2*t^9 + 535330*ep^4*mtt^6*mWW^2*s^2*t^9 + 126520*ep^5*mtt^6*mWW^2*s^2*t^9 - 6904*mtt^5*mWW^3*s^2*t^9 - 89749*ep*mtt^5*mWW^3*s^2*t^9 - 461036*ep^2*mtt^5*mWW^3*s^2*t^9 - 1166033*ep^3*mtt^5*mWW^3*s^2*t^9 - 1434882*ep^4*mtt^5*mWW^3*s^2*t^9 - 683256*ep^5*mtt^5*mWW^3*s^2*t^9 - 13744*mtt^4*mWW^4*s^2*t^9 - 177518*ep*mtt^4*mWW^4*s^2*t^9 - 847288*ep^2*mtt^4*mWW^4*s^2*t^9 - 1852350*ep^3*mtt^4*mWW^4*s^2*t^9 - 1871516*ep^4*mtt^4*mWW^4*s^2*t^9 - 704144*ep^5*mtt^4*mWW^4*s^2*t^9 + 20728*mtt^3*mWW^5*s^2*t^9 + 289202*ep*mtt^3*mWW^5*s^2*t^9 + 1528026*ep^2*mtt^3*mWW^5*s^2*t^9 + 3805736*ep^3*mtt^3*mWW^5*s^2*t^9 + 4478180*ep^4*mtt^3*mWW^5*s^2*t^9 + 2004368*ep^5*mtt^3*mWW^5*s^2*t^9 - 8840*mtt^2*mWW^6*s^2*t^9 - 130879*ep*mtt^2*mWW^6*s^2*t^9 - 735220*ep^2*mtt^2*mWW^6*s^2*t^9 - 1946983*ep^3*mtt^2*mWW^6*s^2*t^9 - 2422250*ep^4*mtt^2*mWW^6*s^2*t^9 - 1138488*ep^5*mtt^2*mWW^6*s^2*t^9 + 888*mtt*mWW^7*s^2*t^9 + 14255*ep*mtt*mWW^7*s^2*t^9 + 85708*ep^2*mtt*mWW^7*s^2*t^9 + 240095*ep^3*mtt*mWW^7*s^2*t^9 + 311922*ep^4*mtt*mWW^7*s^2*t^9 + 151512*ep^5*mtt*mWW^7*s^2*t^9 - 2592*mtt^7*s^3*t^9 - 19824*ep*mtt^7*s^3*t^9 - 45056*ep^2*mtt^7*s^3*t^9 - 21728*ep^3*mtt^7*s^3*t^9 + 37080*ep^4*mtt^7*s^3*t^9 + 33120*ep^5*mtt^7*s^3*t^9 + 13736*mtt^6*mWW*s^3*t^9 + 142576*ep*mtt^6*mWW*s^3*t^9 + 549574*ep^2*mtt^6*mWW*s^3*t^9 + 985946*ep^3*mtt^6*mWW*s^3*t^9 + 823024*ep^4*mtt^6*mWW*s^3*t^9 + 253504*ep^5*mtt^6*mWW*s^3*t^9 - 22408*mtt^5*mWW^2*s^3*t^9 - 272897*ep*mtt^5*mWW^2*s^3*t^9 - 1281836*ep^2*mtt^5*mWW^2*s^3*t^9 - 2908573*ep^3*mtt^5*mWW^2*s^3*t^9 - 3195674*ep^4*mtt^5*mWW^2*s^3*t^9 - 1364312*ep^5*mtt^5*mWW^2*s^3*t^9 + 8440*mtt^4*mWW^3*s^3*t^9 + 126069*ep*mtt^4*mWW^3*s^3*t^9 + 747962*ep^2*mtt^4*mWW^3*s^3*t^9 + 2150877*ep^3*mtt^4*mWW^3*s^3*t^9 + 2912148*ep^4*mtt^4*mWW^3*s^3*t^9 + 1479744*ep^5*mtt^4*mWW^3*s^3*t^9 + 11328*mtt^3*mWW^4*s^3*t^9 + 138635*ep*mtt^3*mWW^4*s^3*t^9 + 616950*ep^2*mtt^3*mWW^4*s^3*t^9 + 1220629*ep^3*mtt^3*mWW^4*s^3*t^9 + 1067426*ep^4*mtt^3*mWW^4*s^3*t^9 + 320312*ep^5*mtt^3*mWW^4*s^3*t^9 - 11472*mtt^2*mWW^5*s^3*t^9 - 157825*ep*mtt^2*mWW^5*s^3*t^9 - 827976*ep^2*mtt^2*mWW^5*s^3*t^9 - 2058959*ep^3*mtt^2*mWW^5*s^3*t^9 - 2426200*ep^4*mtt^2*mWW^5*s^3*t^9 - 1088848*ep^5*mtt^2*mWW^5*s^3*t^9 + 2968*mtt*mWW^6*s^3*t^9 + 43266*ep*mtt*mWW^6*s^3*t^9 + 240382*ep^2*mtt*mWW^6*s^3*t^9 + 631808*ep^3*mtt*mWW^6*s^3*t^9 + 782196*ep^4*mtt*mWW^6*s^3*t^9 + 366480*ep^5*mtt*mWW^6*s^3*t^9 + 4608*mtt^6*s^4*t^9 + 40696*ep*mtt^6*s^4*t^9 + 127364*ep^2*mtt^6*s^4*t^9 + 180032*ep^3*mtt^6*s^4*t^9 + 113020*ep^4*mtt^6*s^4*t^9 + 23280*ep^5*mtt^6*s^4*t^9 - 16264*mtt^5*mWW*s^4*t^9 - 173250*ep*mtt^5*mWW*s^4*t^9 - 695710*ep^2*mtt^5*mWW*s^4*t^9 - 1327688*ep^3*mtt^5*mWW*s^4*t^9 - 1211840*ep^4*mtt^5*mWW*s^4*t^9 - 424928*ep^5*mtt^5*mWW*s^4*t^9 + 20248*mtt^4*mWW^2*s^4*t^9 + 253689*ep*mtt^4*mWW^2*s^4*t^9 + 1235156*ep^2*mtt^4*mWW^2*s^4*t^9 + 2918145*ep^3*mtt^4*mWW^2*s^4*t^9 + 3332742*ep^4*mtt^4*mWW^2*s^4*t^9 + 1471560*ep^5*mtt^4*mWW^2*s^4*t^9 - 9104*mtt^3*mWW^3*s^4*t^9 - 135679*ep*mtt^3*mWW^3*s^4*t^9 - 791446*ep^2*mtt^3*mWW^3*s^4*t^9 - 2218169*ep^3*mtt^3*mWW^3*s^4*t^9 - 2922614*ep^4*mtt^3*mWW^3*s^4*t^9 - 1446728*ep^5*mtt^3*mWW^3*s^4*t^9 - 520*mtt^2*mWW^4*s^4*t^9 + 2947*ep*mtt^2*mWW^4*s^4*t^9 + 78132*ep^2*mtt^2*mWW^4*s^4*t^9 + 368175*ep^3*mtt^2*mWW^4*s^4*t^9 + 634094*ep^4*mtt^2*mWW^4*s^4*t^9 + 367752*ep^5*mtt^2*mWW^4*s^4*t^9 + 1032*mtt*mWW^5*s^4*t^9 + 11597*ep*mtt*mWW^5*s^4*t^9 + 46504*ep^2*mtt*mWW^5*s^4*t^9 + 79505*ep^3*mtt*mWW^5*s^4*t^9 + 54598*ep^4*mtt*mWW^5*s^4*t^9 + 9064*ep^5*mtt*mWW^5*s^4*t^9 - 2736*mtt^5*s^5*t^9 - 22808*ep*mtt^5*s^5*t^9 - 64416*ep^2*mtt^5*s^5*t^9 - 75540*ep^3*mtt^5*s^5*t^9 - 30380*ep^4*mtt^5*s^5*t^9 + 1680*ep^5*mtt^5*s^5*t^9 + 7880*mtt^4*mWW*s^5*t^9 + 81312*ep*mtt^4*mWW*s^5*t^9 + 314772*ep^2*mtt^4*mWW*s^5*t^9 + 577910*ep^3*mtt^4*mWW*s^5*t^9 + 506146*ep^4*mtt^4*mWW*s^5*t^9 + 169480*ep^5*mtt^4*mWW*s^5*t^9 - 8216*mtt^3*mWW^2*s^5*t^9 - 101532*ep*mtt^3*mWW^2*s^5*t^9 - 486326*ep^2*mtt^3*mWW^2*s^5*t^9 - 1127682*ep^3*mtt^3*mWW^2*s^5*t^9 - 1263264*ep^4*mtt^3*mWW^2*s^5*t^9 - 547360*ep^5*mtt^3*mWW^2*s^5*t^9 + 3736*mtt^2*mWW^3*s^5*t^9 + 52728*ep*mtt^2*mWW^3*s^5*t^9 + 290640*ep^2*mtt^2*mWW^3*s^5*t^9 + 772306*ep^3*mtt^2*mWW^3*s^5*t^9 + 973898*ep^4*mtt^2*mWW^3*s^5*t^9 + 465512*ep^5*mtt^2*mWW^3*s^5*t^9 - 664*mtt*mWW^4*s^5*t^9 - 9700*ep*mtt*mWW^4*s^5*t^9 - 54670*ep^2*mtt*mWW^4*s^5*t^9 - 146994*ep^3*mtt*mWW^4*s^5*t^9 - 186400*ep^4*mtt*mWW^4*s^5*t^9 - 89312*ep^5*mtt*mWW^4*s^5*t^9 + 576*mtt^4*s^6*t^9 + 3416*ep*mtt^4*s^6*t^9 + 1988*ep^2*mtt^4*s^6*t^9 - 16960*ep^3*mtt^4*s^6*t^9 - 32788*ep^4*mtt^4*s^6*t^9 - 17232*ep^5*mtt^4*s^6*t^9 - 1440*mtt^3*mWW*s^6*t^9 - 13048*ep*mtt^3*mWW*s^6*t^9 - 42324*ep^2*mtt^3*mWW*s^6*t^9 - 62028*ep^3*mtt^3*mWW*s^6*t^9 - 40000*ep^4*mtt^3*mWW*s^6*t^9 - 8160*ep^5*mtt^3*mWW*s^6*t^9 + 1152*mtt^2*mWW^2*s^6*t^9 + 12904*ep*mtt^2*mWW^2*s^6*t^9 + 54364*ep^2*mtt^2*mWW^2*s^6*t^9 + 107320*ep^3*mtt^2*mWW^2*s^6*t^9 + 99964*ep^4*mtt^2*mWW^2*s^6*t^9 + 35376*ep^5*mtt^2*mWW^2*s^6*t^9 - 288*mtt*mWW^3*s^6*t^9 - 3272*ep*mtt*mWW^3*s^6*t^9 - 14028*ep^2*mtt*mWW^3*s^6*t^9 - 28332*ep^3*mtt*mWW^3*s^6*t^9 - 27176*ep^4*mtt*mWW^3*s^6*t^9 - 9984*ep^5*mtt*mWW^3*s^6*t^9 + 480*ep*mtt^3*s^7*t^9 + 4000*ep^2*mtt^3*s^7*t^9 + 11320*ep^3*mtt^3*s^7*t^9 + 13440*ep^4*mtt^3*s^7*t^9 + 5760*ep^5*mtt^3*s^7*t^9 - 576*ep*mtt^2*mWW*s^7*t^9 - 4800*ep^2*mtt^2*mWW*s^7*t^9 - 13584*ep^3*mtt^2*mWW*s^7*t^9 - 16128*ep^4*mtt^2*mWW*s^7*t^9 - 6912*ep^5*mtt^2*mWW*s^7*t^9 + 96*ep*mtt*mWW^2*s^7*t^9 + 800*ep^2*mtt*mWW^2*s^7*t^9 + 2264*ep^3*mtt*mWW^2*s^7*t^9 + 2688*ep^4*mtt*mWW^2*s^7*t^9 + 1152*ep^5*mtt*mWW^2*s^7*t^9 + 304*mtt^9*t^10 + 3536*ep*mtt^9*t^10 + 15764*ep^2*mtt^9*t^10 + 33836*ep^3*mtt^9*t^10 + 35152*ep^4*mtt^9*t^10 + 14208*ep^5*mtt^9*t^10 - 1552*mtt^8*mWW*t^10 - 20056*ep*mtt^8*mWW*t^10 - 100352*ep^2*mtt^8*mWW*t^10 - 242288*ep^3*mtt^8*mWW*t^10 - 281184*ep^4*mtt^8*mWW*t^10 - 125568*ep^5*mtt^8*mWW*t^10 + 2752*mtt^7*mWW^2*t^10 + 38256*ep*mtt^7*mWW^2*t^10 + 204776*ep^2*mtt^7*mWW^2*t^10 + 524072*ep^3*mtt^7*mWW^2*t^10 + 637664*ep^4*mtt^7*mWW^2*t^10 + 295680*ep^5*mtt^7*mWW^2*t^10 - 1568*mtt^6*mWW^3*t^10 - 23184*ep*mtt^6*mWW^3*t^10 - 130864*ep^2*mtt^6*mWW^3*t^10 - 350128*ep^3*mtt^6*mWW^3*t^10 - 441856*ep^4*mtt^6*mWW^3*t^10 - 211200*ep^5*mtt^6*mWW^3*t^10 - 848*mtt^5*mWW^4*t^10 - 12464*ep*mtt^5*mWW^4*t^10 - 69004*ep^2*mtt^5*mWW^4*t^10 - 178708*ep^3*mtt^5*mWW^4*t^10 - 215856*ep^4*mtt^5*mWW^4*t^10 - 97920*ep^5*mtt^5*mWW^4*t^10 + 1328*mtt^4*mWW^5*t^10 + 20520*ep*mtt^4*mWW^5*t^10 + 118672*ep^2*mtt^4*mWW^5*t^10 + 319936*ep^3*mtt^4*mWW^5*t^10 + 401632*ep^4*mtt^4*mWW^5*t^10 + 189312*ep^5*mtt^4*mWW^5*t^10 - 416*mtt^3*mWW^6*t^10 - 6608*ep*mtt^3*mWW^6*t^10 - 38992*ep^2*mtt^3*mWW^6*t^10 - 106720*ep^3*mtt^3*mWW^6*t^10 - 135552*ep^4*mtt^3*mWW^6*t^10 - 64512*ep^5*mtt^3*mWW^6*t^10 - 800*mtt^8*s*t^10 - 9504*ep*mtt^8*s*t^10 - 43256*ep^2*mtt^8*s*t^10 - 94536*ep^3*mtt^8*s*t^10 - 99704*ep^4*mtt^8*s*t^10 - 40800*ep^5*mtt^8*s*t^10 + 2888*mtt^7*mWW*s*t^10 + 38088*ep*mtt^7*mWW*s*t^10 + 194822*ep^2*mtt^7*mWW*s*t^10 + 480714*ep^3*mtt^7*mWW*s*t^10 + 568424*ep^4*mtt^7*mWW*s*t^10 + 257664*ep^5*mtt^7*mWW*s*t^10 - 2600*mtt^6*mWW^2*s*t^10 - 39844*ep*mtt^6*mWW^2*s*t^10 - 235252*ep^2*mtt^6*mWW^2*s*t^10 - 658852*ep^3*mtt^6*mWW^2*s*t^10 - 861104*ep^4*mtt^6*mWW^2*s*t^10 - 421248*ep^5*mtt^6*mWW^2*s*t^10 - 1408*mtt^5*mWW^3*s*t^10 - 12528*ep*mtt^5*mWW^3*s*t^10 - 23080*ep^2*mtt^5*mWW^3*s*t^10 + 58896*ep^3*mtt^5*mWW^3*s*t^10 + 198560*ep^4*mtt^5*mWW^3*s*t^10 + 140160*ep^5*mtt^5*mWW^3*s*t^10 + 2320*mtt^4*mWW^4*s*t^10 + 28416*ep*mtt^4*mWW^4*s*t^10 + 122884*ep^2*mtt^4*mWW^4*s*t^10 + 227244*ep^3*mtt^4*mWW^4*s*t^10 + 178936*ep^4*mtt^4*mWW^4*s*t^10 + 45600*ep^5*mtt^4*mWW^4*s*t^10 + 968*mtt^3*mWW^5*s*t^10 + 16624*ep*mtt^3*mWW^5*s*t^10 + 108394*ep^2*mtt^3*mWW^5*s*t^10 + 327958*ep^3*mtt^3*mWW^5*s*t^10 + 450296*ep^4*mtt^3*mWW^5*s*t^10 + 226560*ep^5*mtt^3*mWW^5*s*t^10 - 1992*mtt^2*mWW^6*s*t^10 - 31164*ep*mtt^2*mWW^6*s*t^10 - 183000*ep^2*mtt^2*mWW^6*s*t^10 - 501504*ep^3*mtt^2*mWW^6*s*t^10 - 638736*ep^4*mtt^2*mWW^6*s*t^10 - 304704*ep^5*mtt^2*mWW^6*s*t^10 + 624*mtt*mWW^7*s*t^10 + 9912*ep*mtt*mWW^7*s*t^10 + 58488*ep^2*mtt*mWW^7*s*t^10 + 160080*ep^3*mtt*mWW^7*s*t^10 + 203328*ep^4*mtt*mWW^7*s*t^10 + 96768*ep^5*mtt*mWW^7*s*t^10 + 256*mtt^7*s^2*t^10 + 4376*ep*mtt^7*s^2*t^10 + 25676*ep^2*mtt^7*s^2*t^10 + 66716*ep^3*mtt^7*s^2*t^10 + 79456*ep^4*mtt^7*s^2*t^10 + 35520*ep^5*mtt^7*s^2*t^10 + 1064*mtt^6*mWW*s^2*t^10 + 7424*ep*mtt^6*mWW*s^2*t^10 + 4122*ep^2*mtt^6*mWW*s^2*t^10 - 66986*ep^3*mtt^6*mWW*s^2*t^10 - 155780*ep^4*mtt^6*mWW*s^2*t^10 - 98544*ep^5*mtt^6*mWW*s^2*t^10 - 6344*mtt^5*mWW^2*s^2*t^10 - 72564*ep*mtt^5*mWW^2*s^2*t^10 - 302308*ep^2*mtt^5*mWW^2*s^2*t^10 - 562068*ep^3*mtt^5*mWW^2*s^2*t^10 - 464784*ep^4*mtt^5*mWW^2*s^2*t^10 - 133632*ep^5*mtt^5*mWW^2*s^2*t^10 + 9552*mtt^4*mWW^3*s^2*t^10 + 121904*ep*mtt^4*mWW^3*s^2*t^10 + 586060*ep^2*mtt^4*mWW^3*s^2*t^10 + 1323796*ep^3*mtt^4*mWW^3*s^2*t^10 + 1421552*ep^4*mtt^4*mWW^3*s^2*t^10 + 587136*ep^5*mtt^4*mWW^3*s^2*t^10 - 5072*mtt^3*mWW^4*s^2*t^10 - 70208*ep*mtt^3*mWW^4*s^2*t^10 - 370692*ep^2*mtt^3*mWW^4*s^2*t^10 - 929860*ep^3*mtt^3*mWW^4*s^2*t^10 - 1109992*ep^4*mtt^3*mWW^4*s^2*t^10 - 506976*ep^5*mtt^3*mWW^4*s^2*t^10 + 8*mtt^2*mWW^5*s^2*t^10 + 1584*ep*mtt^2*mWW^5*s^2*t^10 + 17770*ep^2*mtt^2*mWW^5*s^2*t^10 + 71238*ep^3*mtt^2*mWW^5*s^2*t^10 + 116628*ep^4*mtt^2*mWW^5*s^2*t^10 + 66672*ep^5*mtt^2*mWW^5*s^2*t^10 + 536*mtt*mWW^6*s^2*t^10 + 7484*ep*mtt*mWW^6*s^2*t^10 + 39372*ep^2*mtt*mWW^6*s^2*t^10 + 97164*ep^3*mtt*mWW^6*s^2*t^10 + 112920*ep^4*mtt*mWW^6*s^2*t^10 + 49824*ep^5*mtt*mWW^6*s^2*t^10 + 992*mtt^6*s^3*t^10 + 8056*ep*mtt^6*s^3*t^10 + 20708*ep^2*mtt^6*s^3*t^10 + 16268*ep^3*mtt^6*s^3*t^10 - 7384*ep^4*mtt^6*s^3*t^10 - 11040*ep^5*mtt^6*s^3*t^10 - 5384*mtt^5*mWW*s^3*t^10 - 55392*ep*mtt^5*mWW*s^3*t^10 - 205698*ep^2*mtt^5*mWW*s^3*t^10 - 335774*ep^3*mtt^5*mWW*s^3*t^10 - 229620*ep^4*mtt^5*mWW*s^3*t^10 - 43632*ep^5*mtt^5*mWW*s^3*t^10 + 10600*mtt^4*mWW^2*s^3*t^10 + 124996*ep*mtt^4*mWW^2*s^3*t^10 + 552884*ep^2*mtt^4*mWW^2*s^3*t^10 + 1142932*ep^3*mtt^4*mWW^2*s^3*t^10 + 1115600*ep^4*mtt^4*mWW^2*s^3*t^10 + 415488*ep^5*mtt^4*mWW^2*s^3*t^10 - 9640*mtt^3*mWW^3*s^3*t^10 - 125768*ep*mtt^3*mWW^3*s^3*t^10 - 628846*ep^2*mtt^3*mWW^3*s^3*t^10 - 1502202*ep^3*mtt^3*mWW^3*s^3*t^10 - 1717296*ep^4*mtt^3*mWW^3*s^3*t^10 - 754848*ep^5*mtt^3*mWW^3*s^3*t^10 + 4056*mtt^2*mWW^4*s^3*t^10 + 57836*ep*mtt^2*mWW^4*s^3*t^10 + 318292*ep^2*mtt^2*mWW^4*s^3*t^10 + 837364*ep^3*mtt^2*mWW^4*s^3*t^10 + 1043192*ep^4*mtt^2*mWW^4*s^3*t^10 + 492960*ep^5*mtt^2*mWW^4*s^3*t^10 - 624*mtt*mWW^5*s^3*t^10 - 9728*ep*mtt*mWW^5*s^3*t^10 - 57340*ep^2*mtt*mWW^5*s^3*t^10 - 158588*ep^3*mtt*mWW^5*s^3*t^10 - 204492*ep^4*mtt*mWW^5*s^3*t^10 - 98928*ep^5*mtt*mWW^5*s^3*t^10 - 1072*mtt^5*s^4*t^10 - 8424*ep*mtt^5*s^4*t^10 - 20080*ep^2*mtt^5*s^4*t^10 - 11280*ep^3*mtt^5*s^4*t^10 + 15176*ep^4*mtt^5*s^4*t^10 + 14880*ep^5*mtt^5*s^4*t^10 + 3784*mtt^4*mWW*s^4*t^10 + 35864*ep*mtt^4*mWW*s^4*t^10 + 116510*ep^2*mtt^4*mWW*s^4*t^10 + 146162*ep^3*mtt^4*mWW*s^4*t^10 + 39940*ep^4*mtt^4*mWW*s^4*t^10 - 28560*ep^5*mtt^4*mWW*s^4*t^10 - 5048*mtt^3*mWW^2*s^4*t^10 - 56372*ep*mtt^3*mWW^2*s^4*t^10 - 233456*ep^2*mtt^3*mWW^2*s^4*t^10 - 445088*ep^3*mtt^3*mWW^2*s^4*t^10 - 392688*ep^4*mtt^3*mWW^2*s^4*t^10 - 128448*ep^5*mtt^3*mWW^2*s^4*t^10 + 3032*mtt^2*mWW^3*s^4*t^10 + 37888*ep*mtt^2*mWW^3*s^4*t^10 + 181222*ep^2*mtt^2*mWW^3*s^4*t^10 + 414538*ep^3*mtt^2*mWW^3*s^4*t^10 + 455636*ep^4*mtt^2*mWW^3*s^4*t^10 + 193584*ep^5*mtt^2*mWW^3*s^4*t^10 - 696*mtt*mWW^4*s^4*t^10 - 8956*ep*mtt*mWW^4*s^4*t^10 - 44196*ep^2*mtt*mWW^4*s^4*t^10 - 104332*ep^3*mtt*mWW^4*s^4*t^10 - 118064*ep^4*mtt*mWW^4*s^4*t^10 - 51456*ep^5*mtt*mWW^4*s^4*t^10 + 320*mtt^4*s^5*t^10 + 1480*ep*mtt^4*s^5*t^10 - 2972*ep^2*mtt^4*s^5*t^10 - 23444*ep^3*mtt^4*s^5*t^10 - 38416*ep^4*mtt^4*s^5*t^10 - 19968*ep^5*mtt^4*s^5*t^10 - 800*mtt^3*mWW*s^5*t^10 - 5352*ep*mtt^3*mWW*s^5*t^10 - 4412*ep^2*mtt^3*mWW*s^5*t^10 + 33100*ep^3*mtt^3*mWW*s^5*t^10 + 77084*ep^4*mtt^3*mWW*s^5*t^10 + 47280*ep^5*mtt^3*mWW*s^5*t^10 + 640*mtt^2*mWW^2*s^5*t^10 + 5432*ep*mtt^2*mWW^2*s^5*t^10 + 12524*ep^2*mtt^2*mWW^2*s^5*t^10 - 3484*ep^3*mtt^2*mWW^2*s^5*t^10 - 37832*ep^4*mtt^2*mWW^2*s^5*t^10 - 29280*ep^5*mtt^2*mWW^2*s^5*t^10 - 160*mtt*mWW^3*s^5*t^10 - 1560*ep*mtt*mWW^3*s^5*t^10 - 5140*ep^2*mtt*mWW^3*s^5*t^10 - 6172*ep^3*mtt*mWW^3*s^5*t^10 - 836*ep^4*mtt*mWW^3*s^5*t^10 + 1968*ep^5*mtt*mWW^3*s^5*t^10 + 480*ep*mtt^3*s^6*t^10 + 4160*ep^2*mtt^3*s^6*t^10 + 12440*ep^3*mtt^3*s^6*t^10 + 15720*ep^4*mtt^3*s^6*t^10 + 7200*ep^5*mtt^3*s^6*t^10 - 576*ep*mtt^2*mWW*s^6*t^10 - 4992*ep^2*mtt^2*mWW*s^6*t^10 - 14928*ep^3*mtt^2*mWW*s^6*t^10 - 18864*ep^4*mtt^2*mWW*s^6*t^10 - 8640*ep^5*mtt^2*mWW*s^6*t^10 + 96*ep*mtt*mWW^2*s^6*t^10 + 832*ep^2*mtt*mWW^2*s^6*t^10 + 2488*ep^3*mtt*mWW^2*s^6*t^10 + 3144*ep^4*mtt*mWW^2*s^6*t^10 + 1440*ep^5*mtt*mWW^2*s^6*t^10 - 64*mtt^8*t^11 - 736*ep*mtt^8*t^11 - 3248*ep^2*mtt^8*t^11 - 6920*ep^3*mtt^8*t^11 - 7152*ep^4*mtt^8*t^11 - 2880*ep^5*mtt^8*t^11 + 384*mtt^7*mWW*t^11 + 4928*ep*mtt^7*mWW*t^11 + 24352*ep^2*mtt^7*mWW*t^11 + 57776*ep^3*mtt^7*mWW*t^11 + 65760*ep^4*mtt^7*mWW*t^11 + 28800*ep^5*mtt^7*mWW*t^11 - 896*mtt^6*mWW^2*t^11 - 12352*ep*mtt^6*mWW^2*t^11 - 64928*ep^2*mtt^6*mWW^2*t^11 - 161904*ep^3*mtt^6*mWW^2*t^11 - 191520*ep^4*mtt^6*mWW^2*t^11 - 86400*ep^5*mtt^6*mWW^2*t^11 + 1024*mtt^5*mWW^3*t^11 + 14848*ep*mtt^5*mWW^3*t^11 + 81152*ep^2*mtt^5*mWW^3*t^11 + 208256*ep^3*mtt^5*mWW^3*t^11 + 251520*ep^4*mtt^5*mWW^3*t^11 + 115200*ep^5*mtt^5*mWW^3*t^11 - 576*mtt^4*mWW^4*t^11 - 8672*ep*mtt^4*mWW^4*t^11 - 48688*ep^2*mtt^4*mWW^4*t^11 - 127304*ep^3*mtt^4*mWW^4*t^11 - 155760*ep^4*mtt^4*mWW^4*t^11 - 72000*ep^5*mtt^4*mWW^4*t^11 + 128*mtt^3*mWW^5*t^11 + 1984*ep*mtt^3*mWW^5*t^11 + 11360*ep^2*mtt^3*mWW^5*t^11 + 30096*ep^3*mtt^3*mWW^5*t^11 + 37152*ep^4*mtt^3*mWW^5*t^11 + 17280*ep^5*mtt^3*mWW^5*t^11 + 128*mtt^7*s*t^11 + 1472*ep*mtt^7*s*t^11 + 6496*ep^2*mtt^7*s*t^11 + 13840*ep^3*mtt^7*s*t^11 + 14304*ep^4*mtt^7*s*t^11 + 5760*ep^5*mtt^7*s*t^11 - 480*mtt^6*mWW*s*t^11 - 6032*ep*mtt^6*mWW*s*t^11 - 29224*ep^2*mtt^6*mWW*s*t^11 - 68156*ep^3*mtt^6*mWW*s*t^11 - 76488*ep^4*mtt^6*mWW*s*t^11 - 33120*ep^5*mtt^6*mWW*s*t^11 + 384*mtt^5*mWW^2*s*t^11 + 5184*ep*mtt^5*mWW^2*s*t^11 + 26784*ep^2*mtt^5*mWW^2*s*t^11 + 65904*ep^3*mtt^5*mWW^2*s*t^11 + 77184*ep^4*mtt^5*mWW^2*s*t^11 + 34560*ep^5*mtt^5*mWW^2*s*t^11 + 640*mtt^4*mWW^3*s*t^11 + 8896*ep*mtt^4*mWW^3*s*t^11 + 47072*ep^2*mtt^4*mWW^3*s*t^11 + 117968*ep^3*mtt^4*mWW^3*s*t^11 + 140064*ep^4*mtt^4*mWW^3*s*t^11 + 63360*ep^5*mtt^4*mWW^3*s*t^11 - 1344*mtt^3*mWW^4*s*t^11 - 19552*ep*mtt^3*mWW^4*s*t^11 - 107120*ep^2*mtt^3*mWW^4*s*t^11 - 275368*ep^3*mtt^3*mWW^4*s*t^11 - 332976*ep^4*mtt^3*mWW^4*s*t^11 - 152640*ep^5*mtt^3*mWW^4*s*t^11 + 864*mtt^2*mWW^5*s*t^11 + 13008*ep*mtt^2*mWW^5*s*t^11 + 73032*ep^2*mtt^2*mWW^5*s*t^11 + 190956*ep^3*mtt^2*mWW^5*s*t^11 + 233640*ep^4*mtt^2*mWW^5*s*t^11 + 108000*ep^5*mtt^2*mWW^5*s*t^11 - 192*mtt*mWW^6*s*t^11 - 2976*ep*mtt*mWW^6*s*t^11 - 17040*ep^2*mtt*mWW^6*s*t^11 - 45144*ep^3*mtt*mWW^6*s*t^11 - 55728*ep^4*mtt*mWW^6*s*t^11 - 25920*ep^5*mtt*mWW^6*s*t^11 - 160*ep*mtt^6*s^2*t^11 - 1440*ep^2*mtt^6*s^2*t^11 - 4520*ep^3*mtt^6*s^2*t^11 - 6000*ep^4*mtt^6*s^2*t^11 - 2880*ep^5*mtt^6*s^2*t^11 - 352*mtt^5*mWW*s^2*t^11 - 3728*ep*mtt^5*mWW*s^2*t^11 - 13960*ep^2*mtt^5*mWW*s^2*t^11 - 21852*ep^3*mtt^5*mWW*s^2*t^11 - 12744*ep^4*mtt^5*mWW*s^2*t^11 - 864*ep^5*mtt^5*mWW*s^2*t^11 + 1408*mtt^4*mWW^2*s^2*t^11 + 17152*ep*mtt^4*mWW^2*s^2*t^11 + 77280*ep^2*mtt^4*mWW^2*s^2*t^11 + 159648*ep^3*mtt^4*mWW^2*s^2*t^11 + 153216*ep^4*mtt^4*mWW^2*s^2*t^11 + 55296*ep^5*mtt^4*mWW^2*s^2*t^11 - 2112*mtt^3*mWW^3*s^2*t^11 - 27488*ep*mtt^3*mWW^3*s^2*t^11 - 133680*ep^2*mtt^3*mWW^3*s^2*t^11 - 302632*ep^3*mtt^3*mWW^3*s^2*t^11 - 323184*ep^4*mtt^3*mWW^3*s^2*t^11 - 131904*ep^5*mtt^3*mWW^3*s^2*t^11 + 1408*mtt^2*mWW^4*s^2*t^11 + 19232*ep*mtt^2*mWW^4*s^2*t^11 + 98560*ep^2*mtt^2*mWW^4*s^2*t^11 + 236328*ep^3*mtt^2*mWW^4*s^2*t^11 + 267696*ep^4*mtt^2*mWW^4*s^2*t^11 + 115776*ep^5*mtt^2*mWW^4*s^2*t^11 - 352*mtt*mWW^5*s^2*t^11 - 5008*ep*mtt*mWW^5*s^2*t^11 - 26760*ep^2*mtt*mWW^5*s^2*t^11 - 66972*ep^3*mtt*mWW^5*s^2*t^11 - 78984*ep^4*mtt*mWW^5*s^2*t^11 - 35424*ep^5*mtt*mWW^5*s^2*t^11 - 128*mtt^5*s^3*t^11 - 992*ep*mtt^5*s^3*t^11 - 2176*ep^2*mtt^5*s^3*t^11 - 280*ep^3*mtt^5*s^3*t^11 + 3696*ep^4*mtt^5*s^3*t^11 + 2880*ep^5*mtt^5*s^3*t^11 + 608*mtt^4*mWW*s^3*t^11 + 5648*ep*mtt^4*mWW*s^3*t^11 + 16456*ep^2*mtt^4*mWW*s^3*t^11 + 11644*ep^3*mtt^4*mWW*s^3*t^11 - 15288*ep^4*mtt^4*mWW*s^3*t^11 - 17568*ep^5*mtt^4*mWW*s^3*t^11 - 1024*mtt^3*mWW^2*s^3*t^11 - 10624*ep*mtt^3*mWW^2*s^3*t^11 - 36608*ep^2*mtt^3*mWW^2*s^3*t^11 - 43232*ep^3*mtt^3*mWW^2*s^3*t^11 - 96*ep^4*mtt^3*mWW^2*s^3*t^11 + 19584*ep^5*mtt^3*mWW^2*s^3*t^11 + 736*mtt^2*mWW^3*s^3*t^11 + 8272*ep*mtt^2*mWW^3*s^3*t^11 + 32552*ep^2*mtt^2*mWW^3*s^3*t^11 + 52652*ep^3*mtt^2*mWW^3*s^3*t^11 + 31272*ep^4*mtt^2*mWW^3*s^3*t^11 + 2016*ep^5*mtt^2*mWW^3*s^3*t^11 - 192*mtt*mWW^4*s^3*t^11 - 2304*ep*mtt*mWW^4*s^3*t^11 - 10224*ep^2*mtt*mWW^4*s^3*t^11 - 20784*ep^3*mtt*mWW^4*s^3*t^11 - 19584*ep^4*mtt*mWW^4*s^3*t^11 - 6912*ep^5*mtt*mWW^4*s^3*t^11 + 64*mtt^4*s^4*t^11 + 256*ep*mtt^4*s^4*t^11 - 1072*ep^2*mtt^4*s^4*t^11 - 6640*ep^3*mtt^4*s^4*t^11 - 10848*ep^4*mtt^4*s^4*t^11 - 5760*ep^5*mtt^4*s^4*t^11 - 160*mtt^3*mWW*s^4*t^11 - 624*ep*mtt^3*mWW*s^4*t^11 + 4104*ep^2*mtt^3*mWW*s^4*t^11 + 26012*ep^3*mtt^3*mWW*s^4*t^11 + 45960*ep^4*mtt^3*mWW*s^4*t^11 + 26208*ep^5*mtt^3*mWW*s^4*t^11 + 128*mtt^2*mWW^2*s^4*t^11 + 608*ep*mtt^2*mWW^2*s^4*t^11 - 2816*ep^2*mtt^2*mWW^2*s^4*t^11 - 21320*ep^3*mtt^2*mWW^2*s^4*t^11 - 39984*ep^4*mtt^2*mWW^2*s^4*t^11 - 23616*ep^5*mtt^2*mWW^2*s^4*t^11 - 32*mtt*mWW^3*s^4*t^11 - 240*ep*mtt*mWW^3*s^4*t^11 - 216*ep^2*mtt*mWW^3*s^4*t^11 + 1948*ep^3*mtt*mWW^3*s^4*t^11 + 4872*ep^4*mtt*mWW^3*s^4*t^11 + 3168*ep^5*mtt*mWW^3*s^4*t^11 + 160*ep*mtt^3*s^5*t^11 + 1440*ep^2*mtt^3*s^5*t^11 + 4520*ep^3*mtt^3*s^5*t^11 + 6000*ep^4*mtt^3*s^5*t^11 + 2880*ep^5*mtt^3*s^5*t^11 - 192*ep*mtt^2*mWW*s^5*t^11 - 1728*ep^2*mtt^2*mWW*s^5*t^11 - 5424*ep^3*mtt^2*mWW*s^5*t^11 - 7200*ep^4*mtt^2*mWW*s^5*t^11 - 3456*ep^5*mtt^2*mWW*s^5*t^11 + 32*ep*mtt*mWW^2*s^5*t^11 + 288*ep^2*mtt*mWW^2*s^5*t^11 + 904*ep^3*mtt*mWW^2*s^5*t^11 + 1200*ep^4*mtt*mWW^2*s^5*t^11 + 576*ep^5*mtt*mWW^2*s^5*t^11))/(32*ep^2*(1 + ep)*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)^3*mWW^3*s*(-mtt + s)^3*(-mtt + mWW + s)^2*(mtt - t)*(mWW - t)^3*t*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-18*ep*mtt^13*mWW^3 - 30*ep^2*mtt^13*mWW^3 + 522*ep^3*mtt^13*mWW^3 + 2382*ep^4*mtt^13*mWW^3 + 3744*ep^5*mtt^13*mWW^3 + 2040*ep^6*mtt^13*mWW^3 - 6*mtt^12*mWW^4 + 62*ep*mtt^12*mWW^4 + 352*ep^2*mtt^12*mWW^4 - 808*ep^3*mtt^12*mWW^4 - 7142*ep^4*mtt^12*mWW^4 - 13606*ep^5*mtt^12*mWW^4 - 8372*ep^6*mtt^12*mWW^4 + 16*mtt^11*mWW^5 - 30*ep*mtt^11*mWW^5 - 740*ep^2*mtt^11*mWW^5 - 1260*ep^3*mtt^11*mWW^5 + 6960*ep^4*mtt^11*mWW^5 + 22674*ep^5*mtt^11*mWW^5 + 17644*ep^6*mtt^11*mWW^5 + 34*mtt^10*mWW^6 + 26*ep*mtt^10*mWW^6 + 110*ep^2*mtt^10*mWW^6 + 2322*ep^3*mtt^10*mWW^6 - 3364*ep^4*mtt^10*mWW^6 - 27044*ep^5*mtt^10*mWW^6 - 26180*ep^6*mtt^10*mWW^6 - 196*mtt^9*mWW^7 - 614*ep*mtt^9*mWW^7 + 732*ep^2*mtt^9*mWW^7 + 3320*ep^3*mtt^9*mWW^7 + 7836*ep^4*mtt^9*mWW^7 + 22446*ep^5*mtt^9*mWW^7 + 21052*ep^6*mtt^9*mWW^7 + 330*mtt^8*mWW^8 + 1670*ep*mtt^8*mWW^8 + 424*ep^2*mtt^8*mWW^8 - 12156*ep^3*mtt^8*mWW^8 - 22786*ep^4*mtt^8*mWW^8 - 10802*ep^5*mtt^8*mWW^8 + 1368*ep^6*mtt^8*mWW^8 - 264*mtt^7*mWW^9 - 1958*ep*mtt^7*mWW^9 - 2388*ep^2*mtt^7*mWW^9 + 14432*ep^3*mtt^7*mWW^9 + 35224*ep^4*mtt^7*mWW^9 + 11502*ep^5*mtt^7*mWW^9 - 13588*ep^6*mtt^7*mWW^9 + 94*mtt^6*mWW^10 + 1134*ep*mtt^6*mWW^10 + 2342*ep^2*mtt^6*mWW^10 - 7990*ep^3*mtt^6*mWW^10 - 28288*ep^4*mtt^6*mWW^10 - 18056*ep^5*mtt^6*mWW^10 + 5260*ep^6*mtt^6*mWW^10 - 4*mtt^5*mWW^11 - 272*ep*mtt^5*mWW^11 - 830*ep^2*mtt^5*mWW^11 + 1254*ep^3*mtt^5*mWW^11 + 9526*ep^4*mtt^5*mWW^11 + 10874*ep^5*mtt^5*mWW^11 + 1628*ep^6*mtt^5*mWW^11 - 4*mtt^4*mWW^12 - 12*ep*mtt^4*mWW^12 - 44*ep^2*mtt^4*mWW^12 + 472*ep^3*mtt^4*mWW^12 + 156*ep^4*mtt^4*mWW^12 - 1324*ep^5*mtt^4*mWW^12 - 780*ep^6*mtt^4*mWW^12 + 12*ep*mtt^3*mWW^13 + 72*ep^2*mtt^3*mWW^13 - 108*ep^3*mtt^3*mWW^13 - 504*ep^4*mtt^3*mWW^13 - 408*ep^5*mtt^3*mWW^13 - 72*ep^6*mtt^3*mWW^13 + 180*ep*mtt^12*mWW^3*s + 300*ep^2*mtt^12*mWW^3*s - 5220*ep^3*mtt^12*mWW^3*s - 23820*ep^4*mtt^12*mWW^3*s - 37440*ep^5*mtt^12*mWW^3*s - 20400*ep^6*mtt^12*mWW^3*s + 54*mtt^11*mWW^4*s - 534*ep*mtt^11*mWW^4*s - 3159*ep^2*mtt^11*mWW^4*s + 6531*ep^3*mtt^11*mWW^4*s + 61407*ep^4*mtt^11*mWW^4*s + 118275*ep^5*mtt^11*mWW^4*s + 73170*ep^6*mtt^11*mWW^4*s - 120*mtt^10*mWW^5*s + 136*ep*mtt^10*mWW^5*s + 5602*ep^2*mtt^10*mWW^5*s + 12016*ep^3*mtt^10*mWW^5*s - 44978*ep^4*mtt^10*mWW^5*s - 163100*ep^5*mtt^10*mWW^5*s - 130460*ep^6*mtt^10*mWW^5*s - 298*mtt^9*mWW^6*s - 272*ep*mtt^9*mWW^6*s - 71*ep^2*mtt^9*mWW^6*s - 15175*ep^3*mtt^9*mWW^6*s + 11523*ep^4*mtt^9*mWW^6*s + 153503*ep^5*mtt^9*mWW^6*s + 156358*ep^6*mtt^9*mWW^6*s + 1328*mtt^8*mWW^7*s + 4738*ep*mtt^8*mWW^7*s - 3830*ep^2*mtt^8*mWW^7*s - 30480*ep^3*mtt^8*mWW^7*s - 53242*ep^4*mtt^8*mWW^7*s - 91334*ep^5*mtt^8*mWW^7*s - 78676*ep^6*mtt^8*mWW^7*s - 1798*mtt^7*mWW^8*s - 10344*ep*mtt^7*mWW^8*s - 5397*ep^2*mtt^7*mWW^8*s + 78355*ep^3*mtt^7*mWW^8*s + 145197*ep^4*mtt^7*mWW^8*s + 21533*ep^5*mtt^7*mWW^8*s - 64346*ep^6*mtt^7*mWW^8*s + 1048*mtt^6*mWW^9*s + 9336*ep*mtt^6*mWW^9*s + 13562*ep^2*mtt^6*mWW^9*s - 69928*ep^3*mtt^6*mWW^9*s - 175890*ep^4*mtt^6*mWW^9*s - 39004*ep^5*mtt^6*mWW^9*s + 93716*ep^6*mtt^6*mWW^9*s - 158*mtt^5*mWW^10*s - 3592*ep*mtt^5*mWW^10*s - 8917*ep^2*mtt^5*mWW^10*s + 24315*ep^3*mtt^5*mWW^10*s + 99361*ep^4*mtt^5*mWW^10*s + 63749*ep^5*mtt^5*mWW^10*s - 25286*ep^6*mtt^5*mWW^10*s - 80*mtt^4*mWW^11*s + 158*ep*mtt^4*mWW^11*s + 1514*ep^2*mtt^4*mWW^11*s + 2116*ep^3*mtt^4*mWW^11*s - 15634*ep^4*mtt^4*mWW^11*s - 27702*ep^5*mtt^4*mWW^11*s - 6428*ep^6*mtt^4*mWW^11*s + 24*mtt^3*mWW^12*s + 230*ep*mtt^3*mWW^12*s + 552*ep^2*mtt^3*mWW^12*s - 2842*ep^3*mtt^3*mWW^12*s - 5088*ep^4*mtt^3*mWW^12*s + 716*ep^5*mtt^3*mWW^12*s + 2280*ep^6*mtt^3*mWW^12*s - 36*ep*mtt^2*mWW^13*s - 156*ep^2*mtt^2*mWW^13*s + 312*ep^3*mtt^2*mWW^13*s + 1164*ep^4*mtt^2*mWW^13*s + 804*ep^5*mtt^2*mWW^13*s + 72*ep^6*mtt^2*mWW^13*s - 810*ep*mtt^11*mWW^3*s^2 - 1350*ep^2*mtt^11*mWW^3*s^2 + 23490*ep^3*mtt^11*mWW^3*s^2 + 107190*ep^4*mtt^11*mWW^3*s^2 + 168480*ep^5*mtt^11*mWW^3*s^2 + 91800*ep^6*mtt^11*mWW^3*s^2 - 216*mtt^10*mWW^4*s^2 + 2016*ep*mtt^10*mWW^4*s^2 + 12591*ep^2*mtt^10*mWW^4*s^2 - 22419*ep^3*mtt^10*mWW^4*s^2 - 231273*ep^4*mtt^10*mWW^4*s^2 - 452205*ep^5*mtt^10*mWW^4*s^2 - 281790*ep^6*mtt^10*mWW^4*s^2 + 384*mtt^9*mWW^5*s^2 - 17*ep*mtt^9*mWW^5*s^2 - 18169*ep^2*mtt^9*mWW^5*s^2 - 50543*ep^3*mtt^9*mWW^5*s^2 + 109869*ep^4*mtt^9*mWW^5*s^2 + 489160*ep^5*mtt^9*mWW^5*s^2 + 408724*ep^6*mtt^9*mWW^5*s^2 + 1132*mtt^8*mWW^6*s^2 + 1257*ep*mtt^8*mWW^6*s^2 - 2471*ep^2*mtt^8*mWW^6*s^2 + 40217*ep^3*mtt^8*mWW^6*s^2 + 10183*ep^4*mtt^8*mWW^6*s^2 - 321182*ep^5*mtt^8*mWW^6*s^2 - 363048*ep^6*mtt^8*mWW^6*s^2 - 3838*mtt^7*mWW^7*s^2 - 15771*ep*mtt^7*mWW^7*s^2 + 7044*ep^2*mtt^7*mWW^7*s^2 + 114732*ep^3*mtt^7*mWW^7*s^2 + 163292*ep^4*mtt^7*mWW^7*s^2 + 89115*ep^5*mtt^7*mWW^7*s^2 + 36074*ep^6*mtt^7*mWW^7*s^2 + 3998*mtt^6*mWW^8*s^2 + 26901*ep*mtt^6*mWW^8*s^2 + 21446*ep^2*mtt^6*mWW^8*s^2 - 209424*ep^3*mtt^6*mWW^8*s^2 - 394590*ep^4*mtt^6*mWW^8*s^2 + 30891*ep^5*mtt^6*mWW^8*s^2 + 287114*ep^6*mtt^6*mWW^8*s^2 - 1484*mtt^5*mWW^9*s^2 - 17593*ep*mtt^5*mWW^9*s^2 - 30363*ep^2*mtt^5*mWW^9*s^2 + 131431*ep^3*mtt^5*mWW^9*s^2 + 353663*ep^4*mtt^5*mWW^9*s^2 + 64746*ep^5*mtt^5*mWW^9*s^2 - 220704*ep^6*mtt^5*mWW^9*s^2 - 152*mtt^4*mWW^10*s^2 + 3393*ep*mtt^4*mWW^10*s^2 + 11487*ep^2*mtt^4*mWW^10*s^2 - 18549*ep^3*mtt^4*mWW^10*s^2 - 118799*ep^4*mtt^4*mWW^10*s^2 - 92400*ep^5*mtt^4*mWW^10*s^2 + 31876*ep^6*mtt^4*mWW^10*s^2 + 202*mtt^3*mWW^11*s^2 + 1007*ep*mtt^3*mWW^11*s^2 + 770*ep^2*mtt^3*mWW^11*s^2 - 12754*ep^3*mtt^3*mWW^11*s^2 - 8658*ep^4*mtt^3*mWW^11*s^2 + 20615*ep^5*mtt^3*mWW^11*s^2 + 11706*ep^6*mtt^3*mWW^11*s^2 - 26*mtt^2*mWW^12*s^2 - 407*ep*mtt^2*mWW^12*s^2 - 1069*ep^2*mtt^2*mWW^12*s^2 + 4023*ep^3*mtt^2*mWW^12*s^2 + 9783*ep^4*mtt^2*mWW^12*s^2 + 3176*ep^5*mtt^2*mWW^12*s^2 - 1752*ep^6*mtt^2*mWW^12*s^2 + 24*ep*mtt*mWW^13*s^2 + 84*ep^2*mtt*mWW^13*s^2 - 204*ep^3*mtt*mWW^13*s^2 - 660*ep^4*mtt*mWW^13*s^2 - 396*ep^5*mtt*mWW^13*s^2 + 2160*ep*mtt^10*mWW^3*s^3 + 3600*ep^2*mtt^10*mWW^3*s^3 - 62640*ep^3*mtt^10*mWW^3*s^3 - 285840*ep^4*mtt^10*mWW^3*s^3 - 449280*ep^5*mtt^10*mWW^3*s^3 - 244800*ep^6*mtt^10*mWW^3*s^3 + 504*mtt^9*mWW^4*s^3 - 4344*ep*mtt^9*mWW^4*s^3 - 29244*ep^2*mtt^9*mWW^4*s^3 + 41196*ep^3*mtt^9*mWW^4*s^3 + 496572*ep^4*mtt^9*mWW^4*s^3 + 992460*ep^5*mtt^9*mWW^4*s^3 + 624840*ep^6*mtt^9*mWW^4*s^3 - 672*mtt^8*mWW^5*s^3 - 1163*ep*mtt^8*mWW^5*s^3 + 32466*ep^2*mtt^8*mWW^5*s^3 + 122974*ep^3*mtt^8*mWW^5*s^3 - 94828*ep^4*mtt^8*mWW^5*s^3 - 762371*ep^5*mtt^8*mWW^5*s^3 - 690422*ep^6*mtt^8*mWW^5*s^3 - 2436*mtt^7*mWW^6*s^3 - 3325*ep*mtt^7*mWW^6*s^3 + 10220*ep^2*mtt^7*mWW^6*s^3 - 51780*ep^3*mtt^7*mWW^6*s^3 - 112822*ep^4*mtt^7*mWW^6*s^3 + 219565*ep^5*mtt^7*mWW^6*s^3 + 361322*ep^6*mtt^7*mWW^6*s^3 + 6110*mtt^6*mWW^7*s^3 + 29295*ep*mtt^6*mWW^7*s^3 - 3603*ep^2*mtt^6*mWW^7*s^3 - 233521*ep^3*mtt^6*mWW^7*s^3 - 293487*ep^4*mtt^6*mWW^7*s^3 + 137206*ep^5*mtt^6*mWW^7*s^3 + 262120*ep^6*mtt^6*mWW^7*s^3 - 4546*mtt^5*mWW^8*s^3 - 37281*ep*mtt^5*mWW^8*s^3 - 39431*ep^2*mtt^5*mWW^8*s^3 + 295463*ep^3*mtt^5*mWW^8*s^3 + 576577*ep^4*mtt^5*mWW^8*s^3 - 124262*ep^5*mtt^5*mWW^8*s^3 - 530680*ep^6*mtt^5*mWW^8*s^3 + 700*mtt^4*mWW^9*s^3 + 15557*ep*mtt^4*mWW^9*s^3 + 31662*ep^2*mtt^4*mWW^9*s^3 - 112934*ep^3*mtt^4*mWW^9*s^3 - 341452*ep^4*mtt^4*mWW^9*s^3 - 69111*ep^5*mtt^4*mWW^9*s^3 + 232746*ep^6*mtt^4*mWW^9*s^3 + 488*mtt^3*mWW^10*s^3 + 397*ep*mtt^3*mWW^10*s^3 - 3254*ep^2*mtt^3*mWW^10*s^3 - 11582*ep^3*mtt^3*mWW^10*s^3 + 32008*ep^4*mtt^3*mWW^10*s^3 + 57205*ep^5*mtt^3*mWW^10*s^3 - 6022*ep^6*mtt^3*mWW^10*s^3 - 154*mtt^2*mWW^11*s^3 - 1485*ep*mtt^2*mWW^11*s^3 - 3025*ep^2*mtt^2*mWW^11*s^3 + 14421*ep^3*mtt^2*mWW^11*s^3 + 28723*ep^4*mtt^2*mWW^11*s^3 + 2724*ep^5*mtt^2*mWW^11*s^3 - 8300*ep^6*mtt^2*mWW^11*s^3 + 6*mtt*mWW^12*s^3 + 189*ep*mtt*mWW^12*s^3 + 561*ep^2*mtt*mWW^12*s^3 - 1653*ep^3*mtt*mWW^12*s^3 - 4851*ep^4*mtt*mWW^12*s^3 - 2568*ep^5*mtt*mWW^12*s^3 + 252*ep^6*mtt*mWW^12*s^3 - 3780*ep*mtt^9*mWW^3*s^4 - 6300*ep^2*mtt^9*mWW^3*s^4 + 109620*ep^3*mtt^9*mWW^3*s^4 + 500220*ep^4*mtt^9*mWW^3*s^4 + 786240*ep^5*mtt^9*mWW^3*s^4 + 428400*ep^6*mtt^9*mWW^3*s^4 - 756*mtt^8*mWW^4*s^4 + 5796*ep*mtt^8*mWW^4*s^4 + 43596*ep^2*mtt^8*mWW^4*s^4 - 39564*ep^3*mtt^8*mWW^4*s^4 - 658728*ep^4*mtt^8*mWW^4*s^4 - 1363320*ep^5*mtt^8*mWW^4*s^4 - 871920*ep^6*mtt^8*mWW^4*s^4 + 672*mtt^7*mWW^5*s^4 + 3493*ep*mtt^7*mWW^5*s^4 - 33698*ep^2*mtt^7*mWW^5*s^4 - 190358*ep^3*mtt^7*mWW^5*s^4 - 95984*ep^4*mtt^7*mWW^5*s^4 + 578977*ep^5*mtt^7*mWW^5*s^4 + 642082*ep^6*mtt^7*mWW^5*s^4 + 3248*mtt^6*mWW^6*s^4 + 5509*ep*mtt^6*mWW^6*s^4 - 19313*ep^2*mtt^6*mWW^6*s^4 + 23351*ep^3*mtt^6*mWW^6*s^4 + 241665*ep^4*mtt^6*mWW^6*s^4 + 238808*ep^5*mtt^6*mWW^6*s^4 - 1292*ep^6*mtt^6*mWW^6*s^4 - 5740*mtt^5*mWW^7*s^4 - 32760*ep*mtt^5*mWW^7*s^4 - 4835*ep^2*mtt^5*mWW^7*s^4 + 281025*ep^3*mtt^5*mWW^7*s^4 + 333005*ep^4*mtt^5*mWW^7*s^4 - 397285*ep^5*mtt^5*mWW^7*s^4 - 571690*ep^6*mtt^5*mWW^7*s^4 + 2614*mtt^4*mWW^8*s^4 + 28544*ep*mtt^4*mWW^8*s^4 + 36364*ep^2*mtt^4*mWW^8*s^4 - 229252*ep^3*mtt^4*mWW^8*s^4 - 466838*ep^4*mtt^4*mWW^8*s^4 + 135548*ep^5*mtt^4*mWW^8*s^4 + 490620*ep^6*mtt^4*mWW^8*s^4 + 284*mtt^3*mWW^9*s^4 - 5103*ep*mtt^3*mWW^9*s^4 - 12608*ep^2*mtt^3*mWW^9*s^4 + 33016*ep^3*mtt^3*mWW^9*s^4 + 132918*ep^4*mtt^3*mWW^9*s^4 + 36367*ep^5*mtt^3*mWW^9*s^4 - 107354*ep^6*mtt^3*mWW^9*s^4 - 358*mtt^2*mWW^10*s^4 - 2275*ep*mtt^2*mWW^10*s^4 - 3995*ep^2*mtt^2*mWW^10*s^4 + 21501*ep^3*mtt^2*mWW^10*s^4 + 36377*ep^4*mtt^2*mWW^10*s^4 - 1926*ep^5*mtt^2*mWW^10*s^4 - 8740*ep^6*mtt^2*mWW^10*s^4 + 36*mtt*mWW^11*s^4 + 592*ep*mtt*mWW^11*s^4 + 1571*ep^2*mtt*mWW^11*s^4 - 5037*ep^3*mtt*mWW^11*s^4 - 13957*ep^4*mtt*mWW^11*s^4 - 6511*ep^5*mtt*mWW^11*s^4 + 1394*ep^6*mtt*mWW^11*s^4 + 4536*ep*mtt^8*mWW^3*s^5 + 7560*ep^2*mtt^8*mWW^3*s^5 - 131544*ep^3*mtt^8*mWW^3*s^5 - 600264*ep^4*mtt^8*mWW^3*s^5 - 943488*ep^5*mtt^8*mWW^3*s^5 - 514080*ep^6*mtt^8*mWW^3*s^5 + 756*mtt^7*mWW^4*s^5 - 4788*ep*mtt^7*mWW^4*s^5 - 43218*ep^2*mtt^7*mWW^4*s^5 + 8442*ep^3*mtt^7*mWW^4*s^5 + 538146*ep^4*mtt^7*mWW^4*s^5 + 1187802*ep^5*mtt^7*mWW^4*s^5 + 780444*ep^6*mtt^7*mWW^4*s^5 - 336*mtt^6*mWW^5*s^5 - 5159*ep*mtt^6*mWW^5*s^5 + 18494*ep^2*mtt^6*mWW^5*s^5 + 193606*ep^3*mtt^6*mWW^5*s^5 + 327936*ep^4*mtt^6*mWW^5*s^5 - 20279*ep^5*mtt^6*mWW^5*s^5 - 250502*ep^6*mtt^6*mWW^5*s^5 - 2744*mtt^5*mWW^6*s^5 - 5901*ep*mtt^5*mWW^6*s^5 + 20860*ep^2*mtt^5*mWW^6*s^5 + 22028*ep^3*mtt^5*mWW^6*s^5 - 255146*ep^4*mtt^5*mWW^6*s^5 - 583811*ep^5*mtt^5*mWW^6*s^5 - 353070*ep^6*mtt^5*mWW^6*s^5 + 3116*mtt^4*mWW^7*s^5 + 22064*ep*mtt^4*mWW^7*s^5 + 7548*ep^2*mtt^4*mWW^7*s^5 - 202650*ep^3*mtt^4*mWW^7*s^5 - 238336*ep^4*mtt^4*mWW^7*s^5 + 374494*ep^5*mtt^4*mWW^7*s^5 + 518828*ep^6*mtt^4*mWW^7*s^5 - 506*mtt^3*mWW^8*s^5 - 10866*ep*mtt^3*mWW^8*s^5 - 14915*ep^2*mtt^3*mWW^8*s^5 + 89169*ep^3*mtt^3*mWW^8*s^5 + 187503*ep^4*mtt^3*mWW^8*s^5 - 66135*ep^5*mtt^3*mWW^8*s^5 - 222458*ep^6*mtt^3*mWW^8*s^5 - 388*mtt^2*mWW^9*s^5 - 1025*ep*mtt^2*mWW^9*s^5 - 1800*ep^2*mtt^2*mWW^9*s^5 + 10094*ep^3*mtt^2*mWW^9*s^5 + 11974*ep^4*mtt^2*mWW^9*s^5 + 1623*ep^5*mtt^2*mWW^9*s^5 + 12234*ep^6*mtt^2*mWW^9*s^5 + 86*mtt*mWW^10*s^5 + 943*ep*mtt*mWW^10*s^5 + 2337*ep^2*mtt*mWW^10*s^5 - 7695*ep^3*mtt*mWW^10*s^5 - 20659*ep^4*mtt*mWW^10*s^5 - 8572*ep^5*mtt*mWW^10*s^5 + 2912*ep^6*mtt*mWW^10*s^5 - 3780*ep*mtt^7*mWW^3*s^6 - 6300*ep^2*mtt^7*mWW^3*s^6 + 109620*ep^3*mtt^7*mWW^3*s^6 + 500220*ep^4*mtt^7*mWW^3*s^6 + 786240*ep^5*mtt^7*mWW^3*s^6 + 428400*ep^6*mtt^7*mWW^3*s^6 - 504*mtt^6*mWW^4*s^6 + 2184*ep*mtt^6*mWW^4*s^6 + 28434*ep^2*mtt^6*mWW^4*s^6 + 25494*ep^3*mtt^6*mWW^4*s^6 - 238182*ep^4*mtt^6*mWW^4*s^6 - 616350*ep^5*mtt^6*mWW^4*s^6 - 428820*ep^6*mtt^6*mWW^4*s^6 + 4459*ep*mtt^5*mWW^5*s^6 - 1932*ep^2*mtt^5*mWW^5*s^6 - 128156*ep^3*mtt^5*mWW^5*s^6 - 366142*ep^4*mtt^5*mWW^5*s^6 - 352415*ep^5*mtt^5*mWW^5*s^6 - 91910*ep^6*mtt^5*mWW^5*s^6 + 1428*mtt^4*mWW^6*s^6 + 4067*ep*mtt^4*mWW^6*s^6 - 13489*ep^2*mtt^4*mWW^6*s^6 - 38865*ep^3*mtt^4*mWW^6*s^6 + 141257*ep^4*mtt^4*mWW^6*s^6 + 472762*ep^5*mtt^4*mWW^6*s^6 + 348512*ep^6*mtt^4*mWW^6*s^6 - 838*mtt^3*mWW^7*s^6 - 8323*ep*mtt^3*mWW^7*s^6 - 3330*ep^2*mtt^3*mWW^7*s^6 + 83150*ep^3*mtt^3*mWW^7*s^6 + 101142*ep^4*mtt^3*mWW^7*s^6 - 159031*ep^5*mtt^3*mWW^7*s^6 - 225914*ep^6*mtt^3*mWW^7*s^6 - 158*mtt^2*mWW^8*s^6 + 1093*ep*mtt^2*mWW^8*s^6 + 646*ep^2*mtt^2*mWW^8*s^6 - 10352*ep^3*mtt^2*mWW^8*s^6 - 19530*ep^4*mtt^2*mWW^8*s^6 + 14635*ep^5*mtt^2*mWW^8*s^6 + 36706*ep^6*mtt^2*mWW^8*s^6 + 104*mtt*mWW^9*s^6 + 786*ep*mtt*mWW^9*s^6 + 1935*ep^2*mtt*mWW^9*s^6 - 6111*ep^3*mtt*mWW^9*s^6 - 16437*ep^4*mtt*mWW^9*s^6 - 6123*ep^5*mtt*mWW^9*s^6 + 2950*ep^6*mtt*mWW^9*s^6 + 2160*ep*mtt^6*mWW^3*s^7 + 3600*ep^2*mtt^6*mWW^3*s^7 - 62640*ep^3*mtt^6*mWW^3*s^7 - 285840*ep^4*mtt^6*mWW^3*s^7 - 449280*ep^5*mtt^6*mWW^3*s^7 - 244800*ep^6*mtt^6*mWW^3*s^7 + 216*mtt^5*mWW^4*s^7 - 216*ep*mtt^5*mWW^4*s^7 - 11916*ep^2*mtt^5*mWW^4*s^7 - 33156*ep^3*mtt^5*mWW^4*s^7 + 15948*ep^4*mtt^5*mWW^4*s^7 + 138780*ep^5*mtt^5*mWW^4*s^7 + 118440*ep^6*mtt^5*mWW^4*s^7 + 96*mtt^4*mWW^5*s^7 - 2273*ep*mtt^4*mWW^5*s^7 - 3866*ep^2*mtt^4*mWW^5*s^7 + 51898*ep^3*mtt^4*mWW^5*s^7 + 214156*ep^4*mtt^4*mWW^5*s^7 + 302455*ep^5*mtt^4*mWW^5*s^7 + 148606*ep^6*mtt^4*mWW^5*s^7 - 412*mtt^3*mWW^6*s^7 - 1727*ep*mtt^3*mWW^6*s^7 + 5056*ep^2*mtt^3*mWW^6*s^7 + 24368*ep^3*mtt^3*mWW^6*s^7 - 32598*ep^4*mtt^3*mWW^6*s^7 - 176653*ep^5*mtt^3*mWW^6*s^7 - 145562*ep^6*mtt^3*mWW^6*s^7 + 38*mtt^2*mWW^7*s^7 + 1391*ep*mtt^2*mWW^7*s^7 + 61*ep^2*mtt^2*mWW^7*s^7 - 16437*ep^3*mtt^2*mWW^7*s^7 - 21607*ep^4*mtt^2*mWW^7*s^7 + 22770*ep^5*mtt^2*mWW^7*s^7 + 37376*ep^6*mtt^2*mWW^7*s^7 + 66*mtt*mWW^8*s^7 + 283*ep*mtt*mWW^8*s^7 + 863*ep^2*mtt*mWW^8*s^7 - 1803*ep^3*mtt*mWW^8*s^7 - 5533*ep^4*mtt*mWW^8*s^7 - 1408*ep^5*mtt*mWW^8*s^7 + 1676*ep^6*mtt*mWW^8*s^7 - 810*ep*mtt^5*mWW^3*s^8 - 1350*ep^2*mtt^5*mWW^3*s^8 + 23490*ep^3*mtt^5*mWW^3*s^8 + 107190*ep^4*mtt^5*mWW^3*s^8 + 168480*ep^5*mtt^5*mWW^3*s^8 + 91800*ep^6*mtt^5*mWW^3*s^8 - 54*mtt^4*mWW^4*s^8 - 306*ep*mtt^4*mWW^4*s^8 + 2844*ep^2*mtt^4*mWW^4*s^8 + 19404*ep^3*mtt^4*mWW^4*s^8 + 39078*ep^4*mtt^4*mWW^4*s^8 + 27990*ep^5*mtt^4*mWW^4*s^8 + 3060*ep^6*mtt^4*mWW^4*s^8 - 48*mtt^3*mWW^5*s^8 + 613*ep*mtt^3*mWW^5*s^8 + 2294*ep^2*mtt^3*mWW^5*s^8 - 10574*ep^3*mtt^3*mWW^5*s^8 - 64152*ep^4*mtt^3*mWW^5*s^8 - 110159*ep^5*mtt^3*mWW^5*s^8 - 63398*ep^6*mtt^3*mWW^5*s^8 + 46*mtt^2*mWW^6*s^8 + 405*ep*mtt^2*mWW^6*s^8 - 965*ep^2*mtt^2*mWW^6*s^8 - 7345*ep^3*mtt^2*mWW^6*s^8 - 2573*ep^4*mtt^2*mWW^6*s^8 + 22480*ep^5*mtt^2*mWW^6*s^8 + 22488*ep^6*mtt^2*mWW^6*s^8 + 20*mtt*mWW^7*s^8 - 20*ep*mtt*mWW^7*s^8 + 213*ep^2*mtt*mWW^7*s^8 + 861*ep^3*mtt*mWW^7*s^8 + 1397*ep^4*mtt*mWW^7*s^8 + 1619*ep^5*mtt*mWW^7*s^8 + 830*ep^6*mtt*mWW^7*s^8 + 180*ep*mtt^4*mWW^3*s^9 + 300*ep^2*mtt^4*mWW^3*s^9 - 5220*ep^3*mtt^4*mWW^3*s^9 - 23820*ep^4*mtt^4*mWW^3*s^9 - 37440*ep^5*mtt^4*mWW^3*s^9 - 20400*ep^6*mtt^4*mWW^3*s^9 + 6*mtt^3*mWW^4*s^9 + 154*ep*mtt^3*mWW^4*s^9 - 271*ep^2*mtt^3*mWW^4*s^9 - 5861*ep^3*mtt^3*mWW^4*s^9 - 18697*ep^4*mtt^3*mWW^4*s^9 - 24005*ep^5*mtt^3*mWW^4*s^9 - 11230*ep^6*mtt^3*mWW^4*s^9 + 8*mtt^2*mWW^5*s^9 - 53*ep*mtt^2*mWW^5*s^9 - 472*ep^2*mtt^2*mWW^5*s^9 + 178*ep^3*mtt^2*mWW^5*s^9 + 6674*ep^4*mtt^2*mWW^5*s^9 + 14623*ep^5*mtt^2*mWW^5*s^9 + 9498*ep^6*mtt^2*mWW^5*s^9 + 2*mtt*mWW^6*s^9 - 39*ep*mtt*mWW^6*s^9 + 63*ep^2*mtt*mWW^6*s^9 + 879*ep^3*mtt*mWW^6*s^9 + 1875*ep^4*mtt*mWW^6*s^9 + 1572*ep^5*mtt*mWW^6*s^9 + 472*ep^6*mtt*mWW^6*s^9 - 18*ep*mtt^3*mWW^3*s^10 - 30*ep^2*mtt^3*mWW^3*s^10 + 522*ep^3*mtt^3*mWW^3*s^10 + 2382*ep^4*mtt^3*mWW^3*s^10 + 3744*ep^5*mtt^3*mWW^3*s^10 + 2040*ep^6*mtt^3*mWW^3*s^10 - 24*ep*mtt^2*mWW^4*s^10 - 9*ep^2*mtt^2*mWW^4*s^10 + 741*ep^3*mtt^2*mWW^4*s^10 + 2871*ep^4*mtt^2*mWW^4*s^10 + 4179*ep^5*mtt^2*mWW^4*s^10 + 2178*ep^6*mtt^2*mWW^4*s^10 - 6*ep*mtt*mWW^5*s^10 + 21*ep^2*mtt*mWW^5*s^10 + 219*ep^3*mtt*mWW^5*s^10 + 489*ep^4*mtt*mWW^5*s^10 + 435*ep^5*mtt*mWW^5*s^10 + 138*ep^6*mtt*mWW^5*s^10 - 18*ep*mtt^13*mWW^2*t - 138*ep^2*mtt^13*mWW^2*t + 18*ep^3*mtt^13*mWW^2*t + 1842*ep^4*mtt^13*mWW^2*t + 4176*ep^5*mtt^13*mWW^2*t + 2760*ep^6*mtt^13*mWW^2*t - 12*mtt^12*mWW^3*t + 208*ep*mtt^12*mWW^3*t + 1070*ep^2*mtt^12*mWW^3*t - 3458*ep^3*mtt^12*mWW^3*t - 25534*ep^4*mtt^12*mWW^3*t - 45566*ep^5*mtt^12*mWW^3*t - 26356*ep^6*mtt^12*mWW^3*t + 208*mtt^11*mWW^4*t - 160*ep*mtt^11*mWW^4*t - 6380*ep^2*mtt^11*mWW^4*t - 11778*ep^3*mtt^11*mWW^4*t + 14104*ep^4*mtt^11*mWW^4*t + 51178*ep^5*mtt^11*mWW^4*t + 34284*ep^6*mtt^11*mWW^4*t - 816*mtt^10*mWW^5*t - 2370*ep*mtt^10*mWW^5*t + 12394*ep^2*mtt^10*mWW^5*t + 73982*ep^3*mtt^10*mWW^5*t + 153190*ep^4*mtt^10*mWW^5*t + 150036*ep^5*mtt^10*mWW^5*t + 57848*ep^6*mtt^10*mWW^5*t + 1256*mtt^9*mWW^6*t + 7548*ep*mtt^9*mWW^6*t + 1944*ep^2*mtt^9*mWW^6*t - 100318*ep^3*mtt^9*mWW^6*t - 313328*ep^4*mtt^9*mWW^6*t - 374998*ep^5*mtt^9*mWW^6*t - 161680*ep^6*mtt^9*mWW^6*t - 508*mtt^8*mWW^7*t - 8670*ep*mtt^8*mWW^7*t - 32640*ep^2*mtt^8*mWW^7*t + 8492*ep^3*mtt^8*mWW^7*t + 203588*ep^4*mtt^8*mWW^7*t + 315378*ep^5*mtt^8*mWW^7*t + 148152*ep^6*mtt^8*mWW^7*t - 836*mtt^7*mWW^8*t + 1312*ep*mtt^7*mWW^8*t + 32442*ep^2*mtt^7*mWW^8*t + 84228*ep^3*mtt^7*mWW^8*t + 61102*ep^4*mtt^7*mWW^8*t - 20184*ep^5*mtt^7*mWW^8*t - 29016*ep^6*mtt^7*mWW^8*t + 1224*mtt^6*mWW^9*t + 6910*ep*mtt^6*mWW^9*t + 4928*ep^2*mtt^6*mWW^9*t - 66060*ep^3*mtt^6*mWW^9*t - 239052*ep^4*mtt^6*mWW^9*t - 333074*ep^5*mtt^6*mWW^9*t - 169684*ep^6*mtt^6*mWW^9*t - 672*mtt^5*mWW^10*t - 7538*ep*mtt^5*mWW^10*t - 25660*ep^2*mtt^5*mWW^10*t + 14138*ep^3*mtt^5*mWW^10*t + 235392*ep^4*mtt^5*mWW^10*t + 447136*ep^5*mtt^5*mWW^10*t + 268380*ep^6*mtt^5*mWW^10*t + 176*mtt^4*mWW^11*t + 3326*ep*mtt^4*mWW^11*t + 13856*ep^2*mtt^4*mWW^11*t - 1840*ep^3*mtt^4*mWW^11*t - 105872*ep^4*mtt^4*mWW^11*t - 219046*ep^5*mtt^4*mWW^11*t - 143432*ep^6*mtt^4*mWW^11*t - 20*mtt^3*mWW^12*t - 536*ep*mtt^3*mWW^12*t - 1336*ep^2*mtt^3*mWW^12*t + 4168*ep^3*mtt^3*mWW^12*t + 10656*ep^4*mtt^3*mWW^12*t + 11452*ep^5*mtt^3*mWW^12*t + 10248*ep^6*mtt^3*mWW^12*t - 12*ep*mtt^2*mWW^13*t - 480*ep^2*mtt^2*mWW^13*t - 1572*ep^3*mtt^2*mWW^13*t + 3912*ep^4*mtt^2*mWW^13*t + 13512*ep^5*mtt^2*mWW^13*t + 8496*ep^6*mtt^2*mWW^13*t + 180*ep*mtt^12*mWW^2*s*t + 1380*ep^2*mtt^12*mWW^2*s*t - 180*ep^3*mtt^12*mWW^2*s*t - 18420*ep^4*mtt^12*mWW^2*s*t - 41760*ep^5*mtt^12*mWW^2*s*t - 27600*ep^6*mtt^12*mWW^2*s*t + 108*mtt^11*mWW^3*s*t - 1872*ep*mtt^11*mWW^3*s*t - 9432*ep^2*mtt^11*mWW^3*s*t + 31860*ep^3*mtt^11*mWW^3*s*t + 230076*ep^4*mtt^11*mWW^3*s*t + 408564*ep^5*mtt^11*mWW^3*s*t + 235800*ep^6*mtt^11*mWW^3*s*t - 1656*mtt^10*mWW^4*s*t + 1110*ep*mtt^10*mWW^4*s*t + 49844*ep^2*mtt^10*mWW^4*s*t + 96266*ep^3*mtt^10*mWW^4*s*t - 92252*ep^4*mtt^10*mWW^4*s*t - 372404*ep^5*mtt^10*mWW^4*s*t - 253572*ep^6*mtt^10*mWW^4*s*t + 5560*mtt^9*mWW^5*s*t + 17574*ep*mtt^9*mWW^5*s*t - 78026*ep^2*mtt^9*mWW^5*s*t - 510380*ep^3*mtt^9*mWW^5*s*t - 1102882*ep^4*mtt^9*mWW^5*s*t - 1109666*ep^5*mtt^9*mWW^5*s*t - 434700*ep^6*mtt^9*mWW^5*s*t - 6678*mtt^8*mWW^6*s*t - 45874*ep*mtt^8*mWW^6*s*t - 37798*ep^2*mtt^8*mWW^6*s*t + 523220*ep^3*mtt^8*mWW^6*s*t + 1751884*ep^4*mtt^8*mWW^6*s*t + 2101754*ep^5*mtt^8*mWW^6*s*t + 888084*ep^6*mtt^8*mWW^6*s*t + 462*mtt^7*mWW^7*s*t + 38244*ep*mtt^7*mWW^7*s*t + 192282*ep^2*mtt^7*mWW^7*s*t + 128646*ep^3*mtt^7*mWW^7*s*t - 598344*ep^4*mtt^7*mWW^7*s*t - 1035658*ep^5*mtt^7*mWW^7*s*t - 458384*ep^6*mtt^7*mWW^7*s*t + 5804*mtt^6*mWW^8*s*t + 7714*ep*mtt^6*mWW^8*s*t - 124696*ep^2*mtt^6*mWW^8*s*t - 492090*ep^3*mtt^6*mWW^8*s*t - 786064*ep^4*mtt^6*mWW^8*s*t - 680864*ep^5*mtt^6*mWW^8*s*t - 284684*ep^6*mtt^6*mWW^8*s*t - 5036*mtt^5*mWW^9*s*t - 34784*ep*mtt^5*mWW^9*s*t - 57030*ep^2*mtt^5*mWW^9*s*t + 248848*ep^3*mtt^5*mWW^9*s*t + 1140654*ep^4*mtt^5*mWW^9*s*t + 1710092*ep^5*mtt^5*mWW^9*s*t + 913528*ep^6*mtt^5*mWW^9*s*t + 1554*mtt^4*mWW^10*s*t + 23360*ep*mtt^4*mWW^10*s*t + 90708*ep^2*mtt^4*mWW^10*s*t - 23970*ep^3*mtt^4*mWW^10*s*t - 701642*ep^4*mtt^4*mWW^10*s*t - 1352358*ep^5*mtt^4*mWW^10*s*t - 826572*ep^6*mtt^4*mWW^10*s*t - 102*mtt^3*mWW^11*s*t - 6002*ep*mtt^3*mWW^11*s*t - 27034*ep^2*mtt^3*mWW^11*s*t + 5870*ep^3*mtt^3*mWW^11*s*t + 172168*ep^4*mtt^3*mWW^11*s*t + 338592*ep^5*mtt^3*mWW^11*s*t + 231540*ep^6*mtt^3*mWW^11*s*t - 16*mtt^2*mWW^12*s*t + 302*ep*mtt^2*mWW^12*s*t - 810*ep^2*mtt^2*mWW^12*s*t - 9290*ep^3*mtt^2*mWW^12*s*t + 9778*ep^4*mtt^2*mWW^12*s*t + 47364*ep^5*mtt^2*mWW^12*s*t + 24624*ep^6*mtt^2*mWW^12*s*t + 48*ep*mtt*mWW^13*s*t + 612*ep^2*mtt*mWW^13*s*t + 1200*ep^3*mtt*mWW^13*s*t - 4956*ep^4*mtt*mWW^13*s*t - 13656*ep^5*mtt*mWW^13*s*t - 8064*ep^6*mtt*mWW^13*s*t - 810*ep*mtt^11*mWW^2*s^2*t - 6210*ep^2*mtt^11*mWW^2*s^2*t + 810*ep^3*mtt^11*mWW^2*s^2*t + 82890*ep^4*mtt^11*mWW^2*s^2*t + 187920*ep^5*mtt^11*mWW^2*s^2*t + 124200*ep^6*mtt^11*mWW^2*s^2*t - 432*mtt^10*mWW^3*s^2*t + 7488*ep*mtt^10*mWW^3*s^2*t + 36738*ep^2*mtt^10*mWW^3*s^2*t - 131130*ep^3*mtt^10*mWW^3*s^2*t - 921654*ep^4*mtt^10*mWW^3*s^2*t - 1626606*ep^5*mtt^10*mWW^3*s^2*t - 936180*ep^6*mtt^10*mWW^3*s^2*t + 5760*mtt^9*mWW^4*s^2*t - 3081*ep*mtt^9*mWW^4*s^2*t - 169046*ep^2*mtt^9*mWW^4*s^2*t - 346938*ep^3*mtt^9*mWW^4*s^2*t + 227432*ep^4*mtt^9*mWW^4*s^2*t + 1133067*ep^5*mtt^9*mWW^4*s^2*t + 792486*ep^6*mtt^9*mWW^4*s^2*t - 16068*mtt^8*mWW^5*s^2*t - 56945*ep*mtt^8*mWW^5*s^2*t + 198404*ep^2*mtt^8*mWW^5*s^2*t + 1503556*ep^3*mtt^8*mWW^5*s^2*t + 3443654*ep^4*mtt^8*mWW^5*s^2*t + 3586753*ep^5*mtt^8*mWW^5*s^2*t + 1434326*ep^6*mtt^8*mWW^5*s^2*t + 13674*mtt^7*mWW^6*s^2*t + 117157*ep*mtt^7*mWW^6*s^2*t + 187033*ep^2*mtt^7*mWW^6*s^2*t - 1036595*ep^3*mtt^7*mWW^6*s^2*t - 3962231*ep^4*mtt^7*mWW^6*s^2*t - 4797062*ep^5*mtt^7*mWW^6*s^2*t - 1972280*ep^6*mtt^7*mWW^6*s^2*t + 5310*mtt^6*mWW^7*s^2*t - 60221*ep*mtt^6*mWW^7*s^2*t - 466381*ep^2*mtt^6*mWW^7*s^2*t - 761983*ep^3*mtt^6*mWW^7*s^2*t - 18265*ep^4*mtt^6*mWW^7*s^2*t + 560356*ep^5*mtt^6*mWW^7*s^2*t + 150832*ep^6*mtt^6*mWW^7*s^2*t - 14744*mtt^5*mWW^8*s^2*t - 47731*ep*mtt^5*mWW^8*s^2*t + 155272*ep^2*mtt^5*mWW^8*s^2*t + 1112446*ep^3*mtt^5*mWW^8*s^2*t + 2513270*ep^4*mtt^5*mWW^8*s^2*t + 2823941*ep^5*mtt^5*mWW^8*s^2*t + 1339722*ep^6*mtt^5*mWW^8*s^2*t + 7536*mtt^4*mWW^9*s^2*t + 67717*ep*mtt^4*mWW^9*s^2*t + 165448*ep^2*mtt^4*mWW^9*s^2*t - 342862*ep^3*mtt^4*mWW^9*s^2*t - 2008290*ep^4*mtt^4*mWW^9*s^2*t - 3088587*ep^5*mtt^4*mWW^9*s^2*t - 1665058*ep^6*mtt^4*mWW^9*s^2*t - 894*mtt^3*mWW^10*s^2*t - 26871*ep*mtt^3*mWW^10*s^2*t - 116499*ep^2*mtt^3*mWW^10*s^2*t + 12115*ep^3*mtt^3*mWW^10*s^2*t + 708861*ep^4*mtt^3*mWW^10*s^2*t + 1307564*ep^5*mtt^3*mWW^10*s^2*t + 795252*ep^6*mtt^3*mWW^10*s^2*t - 154*mtt^2*mWW^11*s^2*t + 3117*ep*mtt^2*mWW^11*s^2*t + 12725*ep^2*mtt^2*mWW^11*s^2*t - 15371*ep^3*mtt^2*mWW^11*s^2*t - 44071*ep^4*mtt^2*mWW^11*s^2*t - 23986*ep^5*mtt^2*mWW^11*s^2*t - 24996*ep^6*mtt^2*mWW^11*s^2*t + 12*mtt*mWW^12*s^2*t + 192*ep*mtt*mWW^12*s^2*t + 2528*ep^2*mtt*mWW^12*s^2*t + 5932*ep^3*mtt*mWW^12*s^2*t - 21464*ep^4*mtt*mWW^12*s^2*t - 63016*ep^5*mtt*mWW^12*s^2*t - 38112*ep^6*mtt*mWW^12*s^2*t - 12*ep*mWW^13*s^2*t - 12*ep^2*mWW^13*s^2*t + 84*ep^3*mWW^13*s^2*t + 156*ep^4*mWW^13*s^2*t + 72*ep^5*mWW^13*s^2*t + 2160*ep*mtt^10*mWW^2*s^3*t + 16560*ep^2*mtt^10*mWW^2*s^3*t - 2160*ep^3*mtt^10*mWW^2*s^3*t - 221040*ep^4*mtt^10*mWW^2*s^3*t - 501120*ep^5*mtt^10*mWW^2*s^3*t - 331200*ep^6*mtt^10*mWW^2*s^3*t + 1008*mtt^9*mWW^3*s^3*t - 17472*ep*mtt^9*mWW^3*s^3*t - 82752*ep^2*mtt^9*mWW^3*s^3*t + 317040*ep^3*mtt^9*mWW^3*s^3*t + 2154576*ep^4*mtt^9*mWW^3*s^3*t + 3772464*ep^5*mtt^9*mWW^3*s^3*t + 2163360*ep^6*mtt^9*mWW^3*s^3*t - 11424*mtt^8*mWW^4*s^3*t + 3909*ep*mtt^8*mWW^4*s^3*t + 323670*ep^2*mtt^8*mWW^4*s^3*t + 723226*ep^3*mtt^8*mWW^4*s^3*t - 191592*ep^4*mtt^8*mWW^4*s^3*t - 1800463*ep^5*mtt^8*mWW^4*s^3*t - 1325886*ep^6*mtt^8*mWW^4*s^3*t + 25340*mtt^7*mWW^5*s^3*t + 105401*ep*mtt^7*mWW^5*s^3*t - 246070*ep^2*mtt^7*mWW^5*s^3*t - 2448050*ep^3*mtt^7*mWW^5*s^3*t - 6085408*ep^4*mtt^7*mWW^5*s^3*t - 6628339*ep^5*mtt^7*mWW^5*s^3*t - 2722634*ep^6*mtt^7*mWW^5*s^3*t - 12112*mtt^6*mWW^6*s^3*t - 161311*ep*mtt^6*mWW^6*s^3*t - 434075*ep^2*mtt^6*mWW^6*s^3*t + 846139*ep^3*mtt^6*mWW^6*s^3*t + 4500411*ep^4*mtt^6*mWW^6*s^3*t + 5601496*ep^5*mtt^6*mWW^6*s^3*t + 2217596*ep^6*mtt^6*mWW^6*s^3*t - 15808*mtt^5*mWW^7*s^3*t + 29005*ep*mtt^5*mWW^7*s^3*t + 584833*ep^2*mtt^5*mWW^7*s^3*t + 1591635*ep^3*mtt^5*mWW^7*s^3*t + 1994231*ep^4*mtt^5*mWW^7*s^3*t + 1767584*ep^5*mtt^5*mWW^7*s^3*t + 967768*ep^6*mtt^5*mWW^7*s^3*t + 17792*mtt^4*mWW^8*s^3*t + 89057*ep*mtt^4*mWW^8*s^3*t - 20534*ep^2*mtt^4*mWW^8*s^3*t - 1223878*ep^3*mtt^4*mWW^8*s^3*t - 3447988*ep^4*mtt^4*mWW^8*s^3*t - 4109843*ep^5*mtt^4*mWW^8*s^3*t - 1933198*ep^6*mtt^4*mWW^8*s^3*t - 4696*mtt^3*mWW^9*s^3*t - 63477*ep*mtt^3*mWW^9*s^3*t - 200210*ep^2*mtt^3*mWW^9*s^3*t + 202532*ep^3*mtt^3*mWW^9*s^3*t + 1553104*ep^4*mtt^3*mWW^9*s^3*t + 2271893*ep^5*mtt^3*mWW^9*s^3*t + 1162246*ep^6*mtt^3*mWW^9*s^3*t - 180*mtt^2*mWW^10*s^3*t + 13007*ep*mtt^2*mWW^10*s^3*t + 59069*ep^2*mtt^2*mWW^10*s^3*t - 10329*ep^3*mtt^2*mWW^10*s^3*t - 219961*ep^4*mtt^2*mWW^10*s^3*t - 269430*ep^5*mtt^2*mWW^10*s^3*t - 134328*ep^6*mtt^2*mWW^10*s^3*t + 76*mtt*mWW^11*s^3*t - 31*ep*mtt*mWW^11*s^3*t + 2183*ep^2*mtt*mWW^11*s^3*t + 10835*ep^3*mtt*mWW^11*s^3*t - 36239*ep^4*mtt*mWW^11*s^3*t - 122512*ep^5*mtt*mWW^11*s^3*t - 79312*ep^6*mtt*mWW^11*s^3*t + 4*mWW^12*s^3*t - 72*ep*mWW^12*s^3*t - 164*ep^2*mWW^12*s^3*t + 408*ep^3*mWW^12*s^3*t + 1384*ep^4*mWW^12*s^3*t + 1320*ep^5*mWW^12*s^3*t + 432*ep^6*mWW^12*s^3*t - 3780*ep*mtt^9*mWW^2*s^4*t - 28980*ep^2*mtt^9*mWW^2*s^4*t + 3780*ep^3*mtt^9*mWW^2*s^4*t + 386820*ep^4*mtt^9*mWW^2*s^4*t + 876960*ep^5*mtt^9*mWW^2*s^4*t + 579600*ep^6*mtt^9*mWW^2*s^4*t - 1512*mtt^8*mWW^3*s^4*t + 26208*ep*mtt^8*mWW^3*s^4*t + 118188*ep^2*mtt^8*mWW^3*s^4*t - 497700*ep^3*mtt^8*mWW^3*s^4*t - 3239964*ep^4*mtt^8*mWW^3*s^4*t - 5612796*ep^5*mtt^8*mWW^3*s^4*t - 3202920*ep^6*mtt^8*mWW^3*s^4*t + 14112*mtt^7*mWW^4*s^4*t - 735*ep*mtt^7*mWW^4*s^4*t - 379498*ep^2*mtt^7*mWW^4*s^4*t - 961282*ep^3*mtt^7*mWW^4*s^4*t - 239624*ep^4*mtt^7*mWW^4*s^4*t + 1411921*ep^5*mtt^7*mWW^4*s^4*t + 1192002*ep^6*mtt^7*mWW^4*s^4*t - 23156*mtt^6*mWW^5*s^4*t - 122085*ep*mtt^6*mWW^5*s^4*t + 117748*ep^2*mtt^6*mWW^5*s^4*t + 2373172*ep^3*mtt^6*mWW^5*s^4*t + 6655166*ep^4*mtt^6*mWW^5*s^4*t + 7684981*ep^5*mtt^6*mWW^5*s^4*t + 3269310*ep^6*mtt^6*mWW^5*s^4*t + 1260*mtt^5*mWW^6*s^4*t + 126430*ep*mtt^5*mWW^6*s^4*t + 551730*ep^2*mtt^5*mWW^6*s^4*t + 27790*ep^3*mtt^5*mWW^6*s^4*t - 2451570*ep^4*mtt^5*mWW^6*s^4*t - 3363080*ep^5*mtt^5*mWW^6*s^4*t - 1269120*ep^6*mtt^5*mWW^6*s^4*t + 18672*mtt^4*mWW^7*s^4*t + 24736*ep*mtt^4*mWW^7*s^4*t - 378846*ep^2*mtt^4*mWW^7*s^4*t - 1616754*ep^3*mtt^4*mWW^7*s^4*t - 2952242*ep^4*mtt^4*mWW^7*s^4*t - 2997958*ep^5*mtt^4*mWW^7*s^4*t - 1396600*ep^6*mtt^4*mWW^7*s^4*t - 10416*mtt^3*mWW^8*s^4*t - 77485*ep*mtt^3*mWW^8*s^4*t - 109248*ep^2*mtt^3*mWW^8*s^4*t + 653982*ep^3*mtt^3*mWW^8*s^4*t + 2204766*ep^4*mtt^3*mWW^8*s^4*t + 2492219*ep^5*mtt^3*mWW^8*s^4*t + 1041182*ep^6*mtt^3*mWW^8*s^4*t + 824*mtt^2*mWW^9*s^4*t + 28137*ep*mtt^2*mWW^9*s^4*t + 106576*ep^2*mtt^2*mWW^9*s^4*t - 40622*ep^3*mtt^2*mWW^9*s^4*t - 441106*ep^4*mtt^2*mWW^9*s^4*t - 442775*ep^5*mtt^2*mWW^9*s^4*t - 130690*ep^6*mtt^2*mWW^9*s^4*t + 168*mtt*mWW^10*s^4*t - 1670*ep*mtt*mWW^10*s^4*t - 6538*ep^2*mtt*mWW^10*s^4*t + 6894*ep^3*mtt*mWW^10*s^4*t - 30762*ep^4*mtt*mWW^10*s^4*t - 143424*ep^5*mtt*mWW^10*s^4*t - 107052*ep^6*mtt*mWW^10*s^4*t + 16*mWW^11*s^4*t - 192*ep*mWW^11*s^4*t - 620*ep^2*mWW^11*s^4*t + 888*ep^3*mWW^11*s^4*t + 4708*ep^4*mWW^11*s^4*t + 5568*ep^5*mWW^11*s^4*t + 2160*ep^6*mWW^11*s^4*t + 4536*ep*mtt^8*mWW^2*s^5*t + 34776*ep^2*mtt^8*mWW^2*s^5*t - 4536*ep^3*mtt^8*mWW^2*s^5*t - 464184*ep^4*mtt^8*mWW^2*s^5*t - 1052352*ep^5*mtt^8*mWW^2*s^5*t - 695520*ep^6*mtt^8*mWW^2*s^5*t + 1512*mtt^7*mWW^3*s^5*t - 26208*ep*mtt^7*mWW^3*s^5*t - 109872*ep^2*mtt^7*mWW^3*s^5*t + 528696*ep^3*mtt^7*mWW^3*s^5*t + 3251304*ep^4*mtt^7*mWW^3*s^5*t + 5548536*ep^5*mtt^7*mWW^3*s^5*t + 3143952*ep^6*mtt^7*mWW^3*s^5*t - 11088*mtt^6*mWW^4*s^5*t - 4683*ep*mtt^6*mWW^4*s^5*t + 273910*ep^2*mtt^6*mWW^4*s^5*t + 847014*ep^3*mtt^6*mWW^4*s^5*t + 794528*ep^4*mtt^6*mWW^4*s^5*t - 87507*ep^5*mtt^6*mWW^4*s^5*t - 377118*ep^6*mtt^6*mWW^4*s^5*t + 11676*mtt^5*mWW^5*s^5*t + 90925*ep*mtt^5*mWW^5*s^5*t + 58346*ep^2*mtt^5*mWW^5*s^5*t - 1364702*ep^3*mtt^5*mWW^5*s^5*t - 4622800*ep^4*mtt^5*mWW^5*s^5*t - 5764091*ep^5*mtt^5*mWW^5*s^5*t - 2568298*ep^6*mtt^5*mWW^5*s^5*t + 5994*mtt^4*mWW^6*s^5*t - 52848*ep*mtt^4*mWW^6*s^5*t - 392764*ep^2*mtt^4*mWW^6*s^5*t - 535542*ep^3*mtt^4*mWW^6*s^5*t + 277218*ep^4*mtt^4*mWW^6*s^5*t + 817098*ep^5*mtt^4*mWW^6*s^5*t + 317260*ep^6*mtt^4*mWW^6*s^5*t - 10530*mtt^3*mWW^7*s^5*t - 37594*ep*mtt^3*mWW^7*s^5*t + 92644*ep^2*mtt^3*mWW^7*s^5*t + 812164*ep^3*mtt^3*mWW^7*s^5*t + 1773070*ep^4*mtt^3*mWW^7*s^5*t + 1695734*ep^5*mtt^3*mWW^7*s^5*t + 639008*ep^6*mtt^3*mWW^7*s^5*t + 2432*mtt^2*mWW^8*s^5*t + 32161*ep*mtt^2*mWW^8*s^5*t + 87386*ep^2*mtt^2*mWW^8*s^5*t - 130576*ep^3*mtt^2*mWW^8*s^5*t - 551252*ep^4*mtt^2*mWW^8*s^5*t - 420185*ep^5*mtt^2*mWW^8*s^5*t - 41982*ep^6*mtt^2*mWW^8*s^5*t + 132*mtt*mWW^9*s^5*t - 4251*ep*mtt*mWW^9*s^5*t - 18732*ep^2*mtt*mWW^9*s^5*t - 2784*ep^3*mtt*mWW^9*s^5*t - 12898*ep^4*mtt*mWW^9*s^5*t - 127797*ep^5*mtt*mWW^9*s^5*t - 114662*ep^6*mtt*mWW^9*s^5*t + 24*mWW^10*s^5*t - 288*ep*mWW^10*s^5*t - 1080*ep^2*mWW^10*s^5*t + 1152*ep^3*mWW^10*s^5*t + 8112*ep^4*mWW^10*s^5*t + 10512*ep^5*mWW^10*s^5*t + 4320*ep^6*mWW^10*s^5*t - 3780*ep*mtt^7*mWW^2*s^6*t - 28980*ep^2*mtt^7*mWW^2*s^6*t + 3780*ep^3*mtt^7*mWW^2*s^6*t + 386820*ep^4*mtt^7*mWW^2*s^6*t + 876960*ep^5*mtt^7*mWW^2*s^6*t + 579600*ep^6*mtt^7*mWW^2*s^6*t - 1008*mtt^6*mWW^3*s^6*t + 17472*ep*mtt^6*mWW^3*s^6*t + 64932*ep^2*mtt^6*mWW^3*s^6*t - 383460*ep^3*mtt^6*mWW^3*s^6*t - 2178876*ep^4*mtt^6*mWW^3*s^6*t - 3634764*ep^5*mtt^6*mWW^3*s^6*t - 2037000*ep^6*mtt^6*mWW^3*s^6*t + 5376*mtt^5*mWW^4*s^6*t + 7035*ep*mtt^5*mWW^4*s^6*t - 112854*ep^2*mtt^5*mWW^4*s^6*t - 499226*ep^3*mtt^5*mWW^4*s^6*t - 930888*ep^4*mtt^5*mWW^4*s^6*t - 864241*ep^5*mtt^5*mWW^4*s^6*t - 312018*ep^6*mtt^5*mWW^4*s^6*t - 2380*mtt^4*mWW^5*s^6*t - 42859*ep*mtt^4*mWW^5*s^6*t - 105244*ep^2*mtt^4*mWW^5*s^6*t + 430420*ep^3*mtt^4*mWW^5*s^6*t + 2013242*ep^4*mtt^4*mWW^5*s^6*t + 2775251*ep^5*mtt^4*mWW^5*s^6*t + 1315330*ep^6*mtt^4*mWW^5*s^6*t - 4462*mtt^3*mWW^6*s^6*t + 7729*ep*mtt^3*mWW^6*s^6*t + 142493*ep^2*mtt^3*mWW^6*s^6*t + 348705*ep^3*mtt^3*mWW^6*s^6*t + 290741*ep^4*mtt^3*mWW^6*s^6*t + 31266*ep^5*mtt^3*mWW^6*s^6*t - 51544*ep^6*mtt^3*mWW^6*s^6*t + 2510*mtt^2*mWW^7*s^6*t + 17267*ep*mtt^2*mWW^7*s^6*t + 18527*ep^2*mtt^2*mWW^7*s^6*t - 161915*ep^3*mtt^2*mWW^7*s^6*t - 409333*ep^4*mtt^2*mWW^7*s^6*t - 262400*ep^5*mtt^2*mWW^7*s^6*t + 224*ep^6*mtt^2*mWW^7*s^6*t - 36*mtt*mWW^8*s^6*t - 4908*ep*mtt*mWW^8*s^6*t - 20170*ep^2*mtt*mWW^8*s^6*t - 4568*ep^3*mtt*mWW^8*s^6*t + 2478*ep^4*mtt*mWW^8*s^6*t - 90148*ep^5*mtt*mWW^8*s^6*t - 94184*ep^6*mtt*mWW^8*s^6*t + 16*mWW^9*s^6*t - 252*ep*mWW^9*s^6*t - 980*ep^2*mWW^9*s^6*t + 948*ep^3*mWW^9*s^6*t + 7588*ep^4*mWW^9*s^6*t + 10248*ep^5*mWW^9*s^6*t + 4320*ep^6*mWW^9*s^6*t + 2160*ep*mtt^6*mWW^2*s^7*t + 16560*ep^2*mtt^6*mWW^2*s^7*t - 2160*ep^3*mtt^6*mWW^2*s^7*t - 221040*ep^4*mtt^6*mWW^2*s^7*t - 501120*ep^5*mtt^6*mWW^2*s^7*t - 331200*ep^6*mtt^6*mWW^2*s^7*t + 432*mtt^5*mWW^3*s^7*t - 7488*ep*mtt^5*mWW^3*s^7*t - 21888*ep^2*mtt^5*mWW^3*s^7*t + 186480*ep^3*mtt^5*mWW^3*s^7*t + 941904*ep^4*mtt^5*mWW^3*s^7*t + 1511856*ep^5*mtt^5*mWW^3*s^7*t + 830880*ep^6*mtt^5*mWW^3*s^7*t - 1440*mtt^4*mWW^4*s^7*t - 4929*ep*mtt^4*mWW^4*s^7*t + 19106*ep^2*mtt^4*mWW^4*s^7*t + 195038*ep^3*mtt^4*mWW^4*s^7*t + 596968*ep^4*mtt^4*mWW^4*s^7*t + 798643*ep^5*mtt^4*mWW^4*s^7*t + 391974*ep^6*mtt^4*mWW^4*s^7*t - 332*mtt^3*mWW^5*s^7*t + 11955*ep*mtt^3*mWW^5*s^7*t + 51286*ep^2*mtt^3*mWW^5*s^7*t - 61406*ep^3*mtt^3*mWW^5*s^7*t - 524344*ep^4*mtt^3*mWW^5*s^7*t - 818393*ep^5*mtt^3*mWW^5*s^7*t - 421566*ep^6*mtt^3*mWW^5*s^7*t + 1116*mtt^2*mWW^6*s^7*t + 1713*ep*mtt^2*mWW^6*s^7*t - 16403*ep^2*mtt^2*mWW^6*s^7*t - 73065*ep^3*mtt^2*mWW^6*s^7*t - 92089*ep^4*mtt^2*mWW^6*s^7*t + 1092*ep^5*mtt^2*mWW^6*s^7*t + 50340*ep^6*mtt^2*mWW^6*s^7*t - 108*mtt*mWW^7*s^7*t - 2743*ep*mtt*mWW^7*s^7*t - 10335*ep^2*mtt*mWW^7*s^7*t - 381*ep^3*mtt*mWW^7*s^7*t + 6563*ep^4*mtt*mWW^7*s^7*t - 44044*ep^5*mtt*mWW^7*s^7*t - 51432*ep^6*mtt*mWW^7*s^7*t + 4*mWW^8*s^7*t - 120*ep*mWW^8*s^7*t - 452*ep^2*mWW^8*s^7*t + 456*ep^3*mWW^8*s^7*t + 3688*ep^4*mWW^8*s^7*t + 5064*ep^5*mWW^8*s^7*t + 2160*ep^6*mWW^8*s^7*t - 810*ep*mtt^5*mWW^2*s^8*t - 6210*ep^2*mtt^5*mWW^2*s^8*t + 810*ep^3*mtt^5*mWW^2*s^8*t + 82890*ep^4*mtt^5*mWW^2*s^8*t + 187920*ep^5*mtt^5*mWW^2*s^8*t + 124200*ep^6*mtt^5*mWW^2*s^8*t - 108*mtt^4*mWW^3*s^8*t + 1872*ep*mtt^4*mWW^3*s^8*t + 2502*ep^2*mtt^4*mWW^3*s^8*t - 57690*ep^3*mtt^4*mWW^3*s^8*t - 239526*ep^4*mtt^4*mWW^3*s^8*t - 355014*ep^5*mtt^4*mWW^3*s^8*t - 186660*ep^6*mtt^4*mWW^3*s^8*t + 144*mtt^3*mWW^4*s^8*t + 1851*ep*mtt^3*mWW^4*s^8*t + 2110*ep^2*mtt^3*mWW^4*s^8*t - 49716*ep^3*mtt^3*mWW^4*s^8*t - 214768*ep^4*mtt^3*mWW^4*s^8*t - 326847*ep^5*mtt^3*mWW^4*s^8*t - 172854*ep^6*mtt^3*mWW^4*s^8*t + 180*mtt^2*mWW^5*s^8*t - 1661*ep*mtt^2*mWW^5*s^8*t - 8710*ep^2*mtt^2*mWW^5*s^8*t + 5110*ep^3*mtt^2*mWW^5*s^8*t + 75548*ep^4*mtt^2*mWW^5*s^8*t + 132259*ep^5*mtt^2*mWW^5*s^8*t + 76274*ep^6*mtt^2*mWW^5*s^8*t - 48*mtt*mWW^6*s^8*t - 544*ep*mtt*mWW^6*s^8*t - 2160*ep^2*mtt*mWW^6*s^8*t - 334*ep^3*mtt*mWW^6*s^8*t - 1036*ep^4*mtt*mWW^6*s^8*t - 17566*ep^5*mtt*mWW^6*s^8*t - 18656*ep^6*mtt*mWW^6*s^8*t - 24*ep*mWW^7*s^8*t - 84*ep^2*mWW^7*s^8*t + 96*ep^3*mWW^7*s^8*t + 732*ep^4*mWW^7*s^8*t + 1008*ep^5*mWW^7*s^8*t + 432*ep^6*mWW^7*s^8*t + 180*ep*mtt^4*mWW^2*s^9*t + 1380*ep^2*mtt^4*mWW^2*s^9*t - 180*ep^3*mtt^4*mWW^2*s^9*t - 18420*ep^4*mtt^4*mWW^2*s^9*t - 41760*ep^5*mtt^4*mWW^2*s^9*t - 27600*ep^6*mtt^4*mWW^2*s^9*t + 12*mtt^3*mWW^3*s^9*t - 208*ep*mtt^3*mWW^3*s^9*t + 712*ep^2*mtt^3*mWW^3*s^9*t + 10100*ep^3*mtt^3*mWW^3*s^9*t + 27964*ep^4*mtt^3*mWW^3*s^9*t + 31796*ep^5*mtt^3*mWW^3*s^9*t + 13720*ep^6*mtt^3*mWW^3*s^9*t + 8*mtt^2*mWW^4*s^9*t - 335*ep*mtt^2*mWW^4*s^9*t - 802*ep^2*mtt^2*mWW^4*s^9*t + 8152*ep^3*mtt^2*mWW^4*s^9*t + 38204*ep^4*mtt^2*mWW^4*s^9*t + 59299*ep^5*mtt^2*mWW^4*s^9*t + 32058*ep^6*mtt^2*mWW^4*s^9*t - 4*mtt*mWW^5*s^9*t + 65*ep*mtt*mWW^5*s^9*t - 128*ep^2*mtt*mWW^5*s^9*t - 1702*ep^3*mtt*mWW^5*s^9*t - 5366*ep^4*mtt*mWW^5*s^9*t - 8791*ep^5*mtt*mWW^5*s^9*t - 5890*ep^6*mtt*mWW^5*s^9*t - 18*ep*mtt^3*mWW^2*s^10*t - 138*ep^2*mtt^3*mWW^2*s^10*t + 18*ep^3*mtt^3*mWW^2*s^10*t + 1842*ep^4*mtt^3*mWW^2*s^10*t + 4176*ep^5*mtt^3*mWW^2*s^10*t + 2760*ep^6*mtt^3*mWW^2*s^10*t - 198*ep^2*mtt^2*mWW^3*s^10*t - 738*ep^3*mtt^2*mWW^3*s^10*t - 270*ep^4*mtt^2*mWW^3*s^10*t + 1530*ep^5*mtt^2*mWW^3*s^10*t + 1404*ep^6*mtt^2*mWW^3*s^10*t + 18*ep*mtt*mWW^4*s^10*t - 60*ep^2*mtt*mWW^4*s^10*t - 756*ep^3*mtt*mWW^4*s^10*t - 2112*ep^4*mtt*mWW^4*s^10*t - 2646*ep^5*mtt*mWW^4*s^10*t - 1356*ep^6*mtt*mWW^4*s^10*t - 6*mtt^12*mWW^2*t^2 + 20*ep*mtt^12*mWW^2*t^2 + 958*ep^2*mtt^12*mWW^2*t^2 + 1886*ep^3*mtt^12*mWW^2*t^2 - 7556*ep^4*mtt^12*mWW^2*t^2 - 24850*ep^5*mtt^12*mWW^2*t^2 - 18692*ep^6*mtt^12*mWW^2*t^2 - 28*mtt^11*mWW^3*t^2 - 512*ep*mtt^11*mWW^3*t^2 - 2247*ep^2*mtt^11*mWW^3*t^2 + 16525*ep^3*mtt^11*mWW^3*t^2 + 114057*ep^4*mtt^11*mWW^3*t^2 + 218107*ep^5*mtt^11*mWW^3*t^2 + 134626*ep^6*mtt^11*mWW^3*t^2 - 466*mtt^10*mWW^4*t^2 + 244*ep*mtt^10*mWW^4*t^2 + 18360*ep^2*mtt^10*mWW^4*t^2 + 42776*ep^3*mtt^10*mWW^4*t^2 - 23282*ep^4*mtt^10*mWW^4*t^2 - 145988*ep^5*mtt^10*mWW^4*t^2 - 108388*ep^6*mtt^10*mWW^4*t^2 + 2796*mtt^9*mWW^5*t^2 + 7382*ep*mtt^9*mWW^5*t^2 - 60654*ep^2*mtt^9*mWW^5*t^2 - 353832*ep^3*mtt^9*mWW^5*t^2 - 808554*ep^4*mtt^9*mWW^5*t^2 - 921822*ep^5*mtt^9*mWW^5*t^2 - 427100*ep^6*mtt^9*mWW^5*t^2 - 5288*mtt^8*mWW^6*t^2 - 22700*ep*mtt^8*mWW^6*t^2 + 52303*ep^2*mtt^8*mWW^6*t^2 + 542171*ep^3*mtt^8*mWW^6*t^2 + 1473027*ep^4*mtt^8*mWW^6*t^2 + 1826521*ep^5*mtt^8*mWW^6*t^2 + 879846*ep^6*mtt^8*mWW^6*t^2 + 3720*mtt^7*mWW^7*t^2 + 28572*ep*mtt^7*mWW^7*t^2 + 64023*ep^2*mtt^7*mWW^7*t^2 - 133771*ep^3*mtt^7*mWW^7*t^2 - 894573*ep^4*mtt^7*mWW^7*t^2 - 1508317*ep^5*mtt^7*mWW^7*t^2 - 851614*ep^6*mtt^7*mWW^7*t^2 + 486*mtt^6*mWW^8*t^2 - 14564*ep*mtt^6*mWW^8*t^2 - 140248*ep^2*mtt^6*mWW^8*t^2 - 334340*ep^3*mtt^6*mWW^8*t^2 + 14482*ep^4*mtt^6*mWW^8*t^2 + 860244*ep^5*mtt^6*mWW^8*t^2 + 723076*ep^6*mtt^6*mWW^8*t^2 - 2068*mtt^5*mWW^9*t^2 - 3774*ep*mtt^5*mWW^9*t^2 + 59410*ep^2*mtt^5*mWW^9*t^2 + 251692*ep^3*mtt^5*mWW^9*t^2 + 343198*ep^4*mtt^5*mWW^9*t^2 + 50258*ep^5*mtt^5*mWW^9*t^2 - 152356*ep^6*mtt^5*mWW^9*t^2 + 1018*mtt^4*mWW^10*t^2 + 9228*ep*mtt^4*mWW^10*t^2 + 36071*ep^2*mtt^4*mWW^10*t^2 + 7563*ep^3*mtt^4*mWW^10*t^2 - 398647*ep^4*mtt^4*mWW^10*t^2 - 902599*ep^5*mtt^4*mWW^10*t^2 - 556258*ep^6*mtt^4*mWW^10*t^2 - 180*mtt^3*mWW^11*t^2 - 4756*ep*mtt^3*mWW^11*t^2 - 34516*ep^2*mtt^3*mWW^11*t^2 - 47486*ep^3*mtt^3*mWW^11*t^2 + 235504*ep^4*mtt^3*mWW^11*t^2 + 683814*ep^5*mtt^3*mWW^11*t^2 + 476268*ep^6*mtt^3*mWW^11*t^2 + 16*mtt^2*mWW^12*t^2 + 860*ep*mtt^2*mWW^12*t^2 + 6084*ep^2*mtt^2*mWW^12*t^2 + 4320*ep^3*mtt^2*mWW^12*t^2 - 43504*ep^4*mtt^2*mWW^12*t^2 - 117080*ep^5*mtt^2*mWW^12*t^2 - 87312*ep^6*mtt^2*mWW^12*t^2 + 456*ep^2*mtt*mWW^13*t^2 + 2496*ep^3*mtt*mWW^13*t^2 - 4152*ep^4*mtt*mWW^13*t^2 - 18288*ep^5*mtt*mWW^13*t^2 - 12096*ep^6*mtt*mWW^13*t^2 + 54*mtt^11*mWW^2*s*t^2 - 204*ep*mtt^11*mWW^2*s*t^2 - 8829*ep^2*mtt^11*mWW^2*s*t^2 - 16971*ep^3*mtt^11*mWW^2*s*t^2 + 70605*ep^4*mtt^11*mWW^2*s*t^2 + 229359*ep^5*mtt^11*mWW^2*s*t^2 + 171810*ep^6*mtt^11*mWW^2*s*t^2 + 216*mtt^10*mWW^3*s*t^2 + 4368*ep*mtt^10*mWW^3*s*t^2 + 18274*ep^2*mtt^10*mWW^3*s*t^2 - 138876*ep^3*mtt^10*mWW^3*s*t^2 - 935402*ep^4*mtt^10*mWW^3*s*t^2 - 1772064*ep^5*mtt^10*mWW^3*s*t^2 - 1088060*ep^6*mtt^10*mWW^3*s*t^2 + 3486*mtt^9*mWW^4*s*t^2 - 2458*ep*mtt^9*mWW^4*s*t^2 - 135471*ep^2*mtt^9*mWW^4*s*t^2 - 320873*ep^3*mtt^9*mWW^4*s*t^2 + 89571*ep^4*mtt^9*mWW^4*s*t^2 + 882067*ep^5*mtt^9*mWW^4*s*t^2 + 668582*ep^6*mtt^9*mWW^4*s*t^2 - 17536*mtt^8*mWW^5*s*t^2 - 45109*ep*mtt^8*mWW^5*s*t^2 + 373732*ep^2*mtt^8*mWW^5*s*t^2 + 2191360*ep^3*mtt^8*mWW^5*s*t^2 + 5104762*ep^4*mtt^8*mWW^5*s*t^2 + 5953705*ep^5*mtt^8*mWW^5*s*t^2 + 2809846*ep^6*mtt^8*mWW^5*s*t^2 + 26316*mtt^7*mWW^6*s*t^2 + 116016*ep*mtt^7*mWW^6*s*t^2 - 216369*ep^2*mtt^7*mWW^6*s*t^2 - 2551787*ep^3*mtt^7*mWW^6*s*t^2 - 7125545*ep^4*mtt^7*mWW^6*s*t^2 - 8960677*ep^5*mtt^7*mWW^6*s*t^2 - 4349698*ep^6*mtt^7*mWW^6*s*t^2 - 11000*mtt^6*mWW^7*s*t^2 - 108465*ep*mtt^6*mWW^7*s*t^2 - 387467*ep^2*mtt^6*mWW^7*s*t^2 - 103919*ep^3*mtt^6*mWW^7*s*t^2 + 2207527*ep^4*mtt^6*mWW^7*s*t^2 + 4502248*ep^5*mtt^6*mWW^7*s*t^2 + 2696908*ep^6*mtt^6*mWW^7*s*t^2 - 7910*mtt^5*mWW^8*s*t^2 + 23292*ep*mtt^5*mWW^8*s*t^2 + 525261*ep^2*mtt^5*mWW^8*s*t^2 + 1693839*ep^3*mtt^5*mWW^8*s*t^2 + 1727063*ep^4*mtt^5*mWW^8*s*t^2 - 332399*ep^5*mtt^5*mWW^8*s*t^2 - 1049170*ep^6*mtt^5*mWW^8*s*t^2 + 8356*mtt^4*mWW^9*s*t^2 + 31047*ep*mtt^4*mWW^9*s*t^2 - 85226*ep^2*mtt^4*mWW^9*s*t^2 - 701098*ep^3*mtt^4*mWW^9*s*t^2 - 1960412*ep^4*mtt^4*mWW^9*s*t^2 - 2474321*ep^5*mtt^4*mWW^9*s*t^2 - 1106442*ep^6*mtt^4*mWW^9*s*t^2 - 1938*mtt^3*mWW^10*s*t^2 - 23966*ep*mtt^3*mWW^10*s*t^2 - 138752*ep^2*mtt^3*mWW^10*s*t^2 - 141448*ep^3*mtt^3*mWW^10*s*t^2 + 1151422*ep^4*mtt^3*mWW^10*s*t^2 + 2988334*ep^5*mtt^3*mWW^10*s*t^2 + 1961748*ep^6*mtt^3*mWW^10*s*t^2 - 68*mtt^2*mWW^11*s*t^2 + 5879*ep*mtt^2*mWW^11*s*t^2 + 57939*ep^2*mtt^2*mWW^11*s*t^2 + 86225*ep^3*mtt^2*mWW^11*s*t^2 - 347431*ep^4*mtt^2*mWW^11*s*t^2 - 1036324*ep^5*mtt^2*mWW^11*s*t^2 - 729108*ep^6*mtt^2*mWW^11*s*t^2 + 24*mtt*mWW^12*s*t^2 - 400*ep*mtt*mWW^12*s*t^2 - 3092*ep^2*mtt*mWW^12*s*t^2 + 3548*ep^3*mtt*mWW^12*s*t^2 + 17840*ep^4*mtt*mWW^12*s*t^2 + 20072*ep^5*mtt*mWW^12*s*t^2 + 13584*ep^6*mtt*mWW^12*s*t^2 - 216*mtt^10*mWW^2*s^2*t^2 + 936*ep*mtt^10*mWW^2*s^2*t^2 + 36351*ep^2*mtt^10*mWW^2*s^2*t^2 + 67869*ep^3*mtt^10*mWW^2*s^2*t^2 - 295425*ep^4*mtt^10*mWW^2*s^2*t^2 - 945981*ep^5*mtt^10*mWW^2*s^2*t^2 - 705150*ep^6*mtt^10*mWW^2*s^2*t^2 - 720*mtt^9*mWW^3*s^2*t^2 - 16533*ep*mtt^9*mWW^3*s^2*t^2 - 65267*ep^2*mtt^9*mWW^3*s^2*t^2 + 516255*ep^3*mtt^9*mWW^3*s^2*t^2 + 3376051*ep^4*mtt^9*mWW^3*s^2*t^2 + 6321150*ep^5*mtt^9*mWW^3*s^2*t^2 + 3855352*ep^6*mtt^9*mWW^3*s^2*t^2 - 11340*mtt^8*mWW^4*s^2*t^2 + 10499*ep*mtt^8*mWW^4*s^2*t^2 + 434272*ep^2*mtt^8*mWW^4*s^2*t^2 + 1050306*ep^3*mtt^8*mWW^4*s^2*t^2 + 38362*ep^4*mtt^8*mWW^4*s^2*t^2 - 2059697*ep^5*mtt^8*mWW^4*s^2*t^2 - 1627778*ep^6*mtt^8*mWW^4*s^2*t^2 + 46328*mtt^7*mWW^5*s^2*t^2 + 116131*ep*mtt^7*mWW^5*s^2*t^2 - 961555*ep^2*mtt^7*mWW^5*s^2*t^2 - 5704739*ep^3*mtt^7*mWW^5*s^2*t^2 - 13649425*ep^4*mtt^7*mWW^5*s^2*t^2 - 16384620*ep^5*mtt^7*mWW^5*s^2*t^2 - 7906472*ep^6*mtt^7*mWW^5*s^2*t^2 - 51516*mtt^6*mWW^6*s^2*t^2 - 242514*ep*mtt^6*mWW^6*s^2*t^2 + 263593*ep^2*mtt^6*mWW^6*s^2*t^2 + 4544797*ep^3*mtt^6*mWW^6*s^2*t^2 + 13423461*ep^4*mtt^6*mWW^6*s^2*t^2 + 17300773*ep^5*mtt^6*mWW^6*s^2*t^2 + 8502846*ep^6*mtt^6*mWW^6*s^2*t^2 + 5430*mtt^5*mWW^7*s^2*t^2 + 153470*ep*mtt^5*mWW^7*s^2*t^2 + 965371*ep^2*mtt^5*mWW^7*s^2*t^2 + 1885169*ep^3*mtt^5*mWW^7*s^2*t^2 + 319949*ep^4*mtt^5*mWW^7*s^2*t^2 - 2677079*ep^5*mtt^5*mWW^7*s^2*t^2 - 2137718*ep^6*mtt^5*mWW^7*s^2*t^2 + 21796*mtt^4*mWW^8*s^2*t^2 + 13183*ep*mtt^4*mWW^8*s^2*t^2 - 757971*ep^2*mtt^4*mWW^8*s^2*t^2 - 3112933*ep^3*mtt^4*mWW^8*s^2*t^2 - 5457365*ep^4*mtt^4*mWW^8*s^2*t^2 - 4608046*ep^5*mtt^4*mWW^8*s^2*t^2 - 1485088*ep^6*mtt^4*mWW^8*s^2*t^2 - 10354*mtt^3*mWW^9*s^2*t^2 - 50141*ep*mtt^3*mWW^9*s^2*t^2 - 46060*ep^2*mtt^3*mWW^9*s^2*t^2 + 541692*ep^3*mtt^3*mWW^9*s^2*t^2 + 3096608*ep^4*mtt^3*mWW^9*s^2*t^2 + 5575181*ep^5*mtt^3*mWW^9*s^2*t^2 + 3218610*ep^6*mtt^3*mWW^9*s^2*t^2 + 336*mtt^2*mWW^10*s^2*t^2 + 16500*ep*mtt^2*mWW^10*s^2*t^2 + 156569*ep^2*mtt^2*mWW^10*s^2*t^2 + 246931*ep^3*mtt^2*mWW^10*s^2*t^2 - 976903*ep^4*mtt^2*mWW^10*s^2*t^2 - 2873903*ep^5*mtt^2*mWW^10*s^2*t^2 - 1955634*ep^6*mtt^2*mWW^10*s^2*t^2 + 256*mtt*mWW^11*s^2*t^2 - 1467*ep*mtt*mWW^11*s^2*t^2 - 24635*ep^2*mtt*mWW^11*s^2*t^2 - 34267*ep^3*mtt*mWW^11*s^2*t^2 + 122275*ep^4*mtt*mWW^11*s^2*t^2 + 345238*ep^5*mtt*mWW^11*s^2*t^2 + 236712*ep^6*mtt*mWW^11*s^2*t^2 - 60*ep^2*mWW^12*s^2*t^2 - 72*ep^3*mWW^12*s^2*t^2 + 420*ep^4*mWW^12*s^2*t^2 + 864*ep^5*mWW^12*s^2*t^2 + 432*ep^6*mWW^12*s^2*t^2 + 504*mtt^9*mWW^2*s^3*t^2 - 2544*ep*mtt^9*mWW^2*s^3*t^2 - 87924*ep^2*mtt^9*mWW^2*s^3*t^2 - 158316*ep^3*mtt^9*mWW^2*s^3*t^2 + 728340*ep^4*mtt^9*mWW^2*s^3*t^2 + 2292924*ep^5*mtt^9*mWW^2*s^3*t^2 + 1699080*ep^6*mtt^9*mWW^2*s^3*t^2 + 1344*mtt^8*mWW^3*s^3*t^2 + 36411*ep*mtt^8*mWW^3*s^3*t^2 + 133738*ep^2*mtt^8*mWW^3*s^3*t^2 - 1113354*ep^3*mtt^8*mWW^3*s^3*t^2 - 7019288*ep^4*mtt^8*mWW^3*s^3*t^2 - 12945537*ep^5*mtt^8*mWW^3*s^3*t^2 - 7826786*ep^6*mtt^8*mWW^3*s^3*t^2 + 20916*mtt^7*mWW^4*s^3*t^2 - 24787*ep*mtt^7*mWW^4*s^3*t^2 - 787528*ep^2*mtt^7*mWW^4*s^3*t^2 - 1962174*ep^3*mtt^7*mWW^4*s^3*t^2 - 833082*ep^4*mtt^7*mWW^4*s^3*t^2 + 1964933*ep^5*mtt^7*mWW^4*s^3*t^2 + 1770522*ep^6*mtt^7*mWW^4*s^3*t^2 - 66348*mtt^6*mWW^5*s^3*t^2 - 164228*ep*mtt^6*mWW^5*s^3*t^2 + 1313804*ep^2*mtt^6*mWW^5*s^3*t^2 + 8030812*ep^3*mtt^6*mWW^5*s^3*t^2 + 20013104*ep^4*mtt^6*mWW^5*s^3*t^2 + 24950732*ep^5*mtt^6*mWW^5*s^3*t^2 + 12369316*ep^6*mtt^6*mWW^5*s^3*t^2 + 48100*mtt^5*mWW^6*s^3*t^2 + 268552*ep*mtt^5*mWW^6*s^3*t^2 + 98276*ep^2*mtt^5*mWW^6*s^3*t^2 - 3438138*ep^3*mtt^5*mWW^6*s^3*t^2 - 11819856*ep^4*mtt^5*mWW^6*s^3*t^2 - 16023046*ep^5*mtt^5*mWW^6*s^3*t^2 - 8043624*ep^6*mtt^5*mWW^6*s^3*t^2 + 13726*mtt^4*mWW^7*s^3*t^2 - 99995*ep*mtt^4*mWW^7*s^3*t^2 - 1255541*ep^2*mtt^4*mWW^7*s^3*t^2 - 3807497*ep^3*mtt^4*mWW^7*s^3*t^2 - 5537453*ep^4*mtt^4*mWW^7*s^3*t^2 - 4373132*ep^5*mtt^4*mWW^7*s^3*t^2 - 1548876*ep^6*mtt^4*mWW^7*s^3*t^2 - 22776*mtt^3*mWW^8*s^3*t^2 - 37181*ep*mtt^3*mWW^8*s^3*t^2 + 502532*ep^2*mtt^3*mWW^8*s^3*t^2 + 2506358*ep^3*mtt^3*mWW^8*s^3*t^2 + 6034794*ep^4*mtt^3*mWW^8*s^3*t^2 + 7617683*ep^5*mtt^3*mWW^8*s^3*t^2 + 3783974*ep^6*mtt^3*mWW^8*s^3*t^2 + 3906*mtt^2*mWW^9*s^3*t^2 + 25070*ep*mtt^2*mWW^9*s^3*t^2 + 125905*ep^2*mtt^2*mWW^9*s^3*t^2 + 18221*ep^3*mtt^2*mWW^9*s^3*t^2 - 1807509*ep^4*mtt^2*mWW^9*s^3*t^2 - 4200975*ep^5*mtt^2*mWW^9*s^3*t^2 - 2682890*ep^6*mtt^2*mWW^9*s^3*t^2 + 636*mtt*mWW^10*s^3*t^2 - 2430*ep*mtt*mWW^10*s^3*t^2 - 57848*ep^2*mtt*mWW^10*s^3*t^2 - 114322*ep^3*mtt*mWW^10*s^3*t^2 + 252348*ep^4*mtt*mWW^10*s^3*t^2 + 850184*ep^5*mtt*mWW^10*s^3*t^2 + 589744*ep^6*mtt*mWW^10*s^3*t^2 - 24*mWW^11*s^3*t^2 - 36*ep*mWW^11*s^3*t^2 - 72*ep^2*mWW^11*s^3*t^2 + 132*ep^3*mWW^11*s^3*t^2 + 1896*ep^4*mWW^11*s^3*t^2 + 3288*ep^5*mWW^11*s^3*t^2 + 1584*ep^6*mWW^11*s^3*t^2 - 756*mtt^8*mWW^2*s^4*t^2 + 4536*ep*mtt^8*mWW^2*s^4*t^2 + 138096*ep^2*mtt^8*mWW^2*s^4*t^2 + 237384*ep^3*mtt^8*mWW^2*s^4*t^2 - 1170540*ep^4*mtt^8*mWW^2*s^4*t^2 - 3610656*ep^5*mtt^8*mWW^2*s^4*t^2 - 2656080*ep^6*mtt^8*mWW^2*s^4*t^2 - 1512*mtt^7*mWW^3*s^4*t^2 - 51345*ep*mtt^7*mWW^3*s^4*t^2 - 171836*ep^2*mtt^7*mWW^3*s^4*t^2 + 1533672*ep^3*mtt^7*mWW^3*s^4*t^2 + 9227386*ep^4*mtt^7*mWW^3*s^4*t^2 + 16677465*ep^5*mtt^7*mWW^3*s^4*t^2 + 9963226*ep^6*mtt^7*mWW^3*s^4*t^2 - 23856*mtt^6*mWW^4*s^4*t^2 + 35147*ep*mtt^6*mWW^4*s^4*t^2 + 878472*ep^2*mtt^6*mWW^4*s^4*t^2 + 2295730*ep^3*mtt^6*mWW^4*s^4*t^2 + 2110446*ep^4*mtt^6*mWW^4*s^4*t^2 + 462775*ep^5*mtt^6*mWW^4*s^4*t^2 - 223498*ep^6*mtt^6*mWW^4*s^4*t^2 + 54860*mtt^5*mWW^5*s^4*t^2 + 141250*ep*mtt^5*mWW^5*s^4*t^2 - 980535*ep^2*mtt^5*mWW^5*s^4*t^2 - 6512335*ep^3*mtt^5*mWW^5*s^4*t^2 - 17392035*ep^4*mtt^5*mWW^5*s^4*t^2 - 22836495*ep^5*mtt^5*mWW^5*s^4*t^2 - 11697110*ep^6*mtt^5*mWW^5*s^4*t^2 - 18480*mtt^4*mWW^6*s^4*t^2 - 174816*ep*mtt^4*mWW^6*s^4*t^2 - 532007*ep^2*mtt^4*mWW^6*s^4*t^2 + 364049*ep^3*mtt^4*mWW^6*s^4*t^2 + 3997573*ep^4*mtt^4*mWW^6*s^4*t^2 + 6366735*ep^5*mtt^4*mWW^6*s^4*t^2 + 3344090*ep^6*mtt^4*mWW^6*s^4*t^2 - 19530*mtt^3*mWW^7*s^4*t^2 + 34995*ep*mtt^3*mWW^7*s^4*t^2 + 887526*ep^2*mtt^3*mWW^7*s^4*t^2 + 3157856*ep^3*mtt^3*mWW^7*s^4*t^2 + 6044430*ep^4*mtt^3*mWW^7*s^4*t^2 + 6796361*ep^5*mtt^3*mWW^7*s^4*t^2 + 3283394*ep^6*mtt^3*mWW^7*s^4*t^2 + 9266*mtt^2*mWW^8*s^4*t^2 + 14717*ep*mtt^2*mWW^8*s^4*t^2 - 128771*ep^2*mtt^2*mWW^8*s^4*t^2 - 777369*ep^3*mtt^2*mWW^8*s^4*t^2 - 2689663*ep^4*mtt^2*mWW^8*s^4*t^2 - 4400660*ep^5*mtt^2*mWW^8*s^4*t^2 - 2539304*ep^6*mtt^2*mWW^8*s^4*t^2 + 316*mtt*mWW^9*s^4*t^2 - 2238*ep*mtt*mWW^9*s^4*t^2 - 55865*ep^2*mtt*mWW^9*s^4*t^2 - 111911*ep^3*mtt*mWW^9*s^4*t^2 + 333539*ep^4*mtt*mWW^9*s^4*t^2 + 1059361*ep^5*mtt*mWW^9*s^4*t^2 + 727398*ep^6*mtt*mWW^9*s^4*t^2 - 100*mWW^10*s^4*t^2 - 84*ep*mWW^10*s^4*t^2 + 584*ep^2*mWW^10*s^4*t^2 + 1068*ep^3*mWW^10*s^4*t^2 + 1316*ep^4*mWW^10*s^4*t^2 + 1536*ep^5*mWW^10*s^4*t^2 + 720*ep^6*mWW^10*s^4*t^2 + 756*mtt^7*mWW^2*s^5*t^2 - 5544*ep*mtt^7*mWW^2*s^5*t^2 - 146790*ep^2*mtt^7*mWW^2*s^5*t^2 - 237258*ep^3*mtt^7*mWW^2*s^5*t^2 + 1279782*ep^4*mtt^7*mWW^2*s^5*t^2 + 3850434*ep^5*mtt^7*mWW^2*s^5*t^2 + 2806524*ep^6*mtt^7*mWW^2*s^5*t^2 + 1008*mtt^6*mWW^3*s^5*t^2 + 47943*ep*mtt^6*mWW^3*s^5*t^2 + 141190*ep^2*mtt^6*mWW^3*s^5*t^2 - 1397802*ep^3*mtt^6*mWW^3*s^5*t^2 - 7899836*ep^4*mtt^6*mWW^3*s^5*t^2 - 13875813*ep^5*mtt^6*mWW^3*s^5*t^2 - 8146754*ep^6*mtt^6*mWW^3*s^5*t^2 + 17136*mtt^5*mWW^4*s^5*t^2 - 30079*ep*mtt^5*mWW^4*s^5*t^2 - 609350*ep^2*mtt^5*mWW^4*s^5*t^2 - 1735416*ep^3*mtt^5*mWW^4*s^5*t^2 - 2735108*ep^4*mtt^5*mWW^4*s^5*t^2 - 3048677*ep^5*mtt^5*mWW^4*s^5*t^2 - 1611962*ep^6*mtt^5*mWW^4*s^5*t^2 - 25336*mtt^4*mWW^5*s^5*t^2 - 79917*ep*mtt^4*mWW^5*s^5*t^2 + 331204*ep^2*mtt^4*mWW^5*s^5*t^2 + 2952992*ep^3*mtt^4*mWW^5*s^5*t^2 + 9037954*ep^4*mtt^4*mWW^5*s^5*t^2 + 12773417*ep^5*mtt^4*mWW^5*s^5*t^2 + 6797710*ep^6*mtt^4*mWW^5*s^5*t^2 - 1692*mtt^3*mWW^6*s^5*t^2 + 74664*ep*mtt^3*mWW^6*s^5*t^2 + 517355*ep^2*mtt^3*mWW^6*s^5*t^2 + 980213*ep^3*mtt^3*mWW^6*s^5*t^2 + 643611*ep^4*mtt^3*mWW^6*s^5*t^2 + 86579*ep^5*mtt^3*mWW^6*s^5*t^2 - 28986*ep^6*mtt^3*mWW^6*s^5*t^2 + 8814*mtt^2*mWW^7*s^5*t^2 - 12752*ep*mtt^2*mWW^7*s^5*t^2 - 315520*ep^2*mtt^2*mWW^7*s^5*t^2 - 1112300*ep^3*mtt^2*mWW^7*s^5*t^2 - 2434934*ep^4*mtt^2*mWW^7*s^5*t^2 - 3238564*ep^5*mtt^2*mWW^7*s^5*t^2 - 1749472*ep^6*mtt^2*mWW^7*s^5*t^2 - 754*mtt*mWW^8*s^5*t^2 + 301*ep*mtt*mWW^8*s^5*t^2 - 2987*ep^2*mtt*mWW^8*s^5*t^2 + 24241*ep^3*mtt*mWW^8*s^5*t^2 + 382197*ep^4*mtt*mWW^8*s^5*t^2 + 880986*ep^5*mtt*mWW^8*s^5*t^2 + 574432*ep^6*mtt*mWW^8*s^5*t^2 - 156*mWW^9*s^5*t^2 + 36*ep*mWW^9*s^5*t^2 + 1836*ep^2*mWW^9*s^5*t^2 + 1404*ep^3*mWW^9*s^5*t^2 - 5424*ep^4*mWW^9*s^5*t^2 - 9504*ep^5*mWW^9*s^5*t^2 - 4320*ep^6*mWW^9*s^5*t^2 - 504*mtt^6*mWW^2*s^6*t^2 + 4704*ep*mtt^6*mWW^2*s^6*t^2 + 106554*ep^2*mtt^6*mWW^2*s^6*t^2 + 158046*ep^3*mtt^6*mWW^2*s^6*t^2 - 962430*ep^4*mtt^6*mWW^2*s^6*t^2 - 2806734*ep^5*mtt^6*mWW^2*s^6*t^2 - 2021460*ep^6*mtt^6*mWW^2*s^6*t^2 - 336*mtt^5*mWW^3*s^6*t^2 - 29463*ep*mtt^5*mWW^3*s^6*t^2 - 71204*ep^2*mtt^5*mWW^3*s^6*t^2 + 841596*ep^3*mtt^5*mWW^3*s^6*t^2 + 4348582*ep^4*mtt^5*mWW^3*s^6*t^2 + 7307979*ep^5*mtt^5*mWW^3*s^6*t^2 + 4172350*ep^6*mtt^5*mWW^3*s^6*t^2 - 7476*mtt^4*mWW^4*s^6*t^2 + 14273*ep*mtt^4*mWW^4*s^6*t^2 + 247856*ep^2*mtt^4*mWW^4*s^6*t^2 + 842838*ep^3*mtt^4*mWW^4*s^6*t^2 + 2094654*ep^4*mtt^4*mWW^4*s^6*t^2 + 3224933*ep^5*mtt^4*mWW^4*s^6*t^2 + 1908618*ep^6*mtt^4*mWW^4*s^6*t^2 + 5376*mtt^3*mWW^5*s^6*t^2 + 33159*ep*mtt^3*mWW^5*s^6*t^2 + 24823*ep^2*mtt^3*mWW^5*s^6*t^2 - 633265*ep^3*mtt^3*mWW^5*s^6*t^2 - 2711807*ep^4*mtt^3*mWW^5*s^6*t^2 - 4256090*ep^5*mtt^3*mWW^5*s^6*t^2 - 2354516*ep^6*mtt^3*mWW^5*s^6*t^2 + 3124*mtt^2*mWW^6*s^6*t^2 - 23642*ep*mtt^2*mWW^6*s^6*t^2 - 217413*ep^2*mtt^2*mWW^6*s^6*t^2 - 508769*ep^3*mtt^2*mWW^6*s^6*t^2 - 677937*ep^4*mtt^2*mWW^6*s^6*t^2 - 709653*ep^5*mtt^2*mWW^6*s^6*t^2 - 376062*ep^6*mtt^2*mWW^6*s^6*t^2 - 1132*mtt*mWW^7*s^6*t^2 + 3935*ep*mtt*mWW^7*s^6*t^2 + 40412*ep^2*mtt*mWW^7*s^6*t^2 + 115086*ep^3*mtt*mWW^7*s^6*t^2 + 303494*ep^4*mtt*mWW^7*s^6*t^2 + 510699*ep^5*mtt*mWW^7*s^6*t^2 + 312706*ep^6*mtt*mWW^7*s^6*t^2 - 108*mWW^8*s^6*t^2 + 252*ep*mWW^8*s^6*t^2 + 2184*ep^2*mWW^8*s^6*t^2 + 204*ep^3*mWW^8*s^6*t^2 - 11508*ep^4*mWW^8*s^6*t^2 - 17808*ep^5*mWW^8*s^6*t^2 - 7920*ep^6*mWW^8*s^6*t^2 + 216*mtt^5*mWW^2*s^7*t^2 - 2736*ep*mtt^5*mWW^2*s^7*t^2 - 51876*ep^2*mtt^5*mWW^2*s^7*t^2 - 67644*ep^3*mtt^5*mWW^2*s^7*t^2 + 490500*ep^4*mtt^5*mWW^2*s^7*t^2 + 1374156*ep^5*mtt^5*mWW^2*s^7*t^2 + 973800*ep^6*mtt^5*mWW^2*s^7*t^2 + 11313*ep*mtt^4*mWW^3*s^7*t^2 + 18382*ep^2*mtt^4*mWW^3*s^7*t^2 - 322110*ep^3*mtt^4*mWW^3*s^7*t^2 - 1440536*ep^4*mtt^4*mWW^3*s^7*t^2 - 2233155*ep^5*mtt^4*mWW^3*s^7*t^2 - 1206662*ep^6*mtt^4*mWW^3*s^7*t^2 + 1740*mtt^3*mWW^4*s^7*t^2 - 2449*ep*mtt^3*mWW^4*s^7*t^2 - 46752*ep^2*mtt^3*mWW^4*s^7*t^2 - 252626*ep^3*mtt^3*mWW^4*s^7*t^2 - 956982*ep^4*mtt^3*mWW^4*s^7*t^2 - 1673153*ep^5*mtt^3*mWW^4*s^7*t^2 - 1011922*ep^6*mtt^3*mWW^4*s^7*t^2 - 28*mtt^2*mWW^5*s^7*t^2 - 10506*ep*mtt^2*mWW^5*s^7*t^2 - 51700*ep^2*mtt^2*mWW^5*s^7*t^2 + 22404*ep^3*mtt^2*mWW^5*s^7*t^2 + 444020*ep^4*mtt^2*mWW^5*s^7*t^2 + 790610*ep^5*mtt^2*mWW^5*s^7*t^2 + 444472*ep^6*mtt^2*mWW^5*s^7*t^2 - 564*mtt*mWW^6*s^7*t^2 + 4368*ep*mtt*mWW^6*s^7*t^2 + 34010*ep^2*mtt*mWW^6*s^7*t^2 + 67752*ep^3*mtt*mWW^6*s^7*t^2 + 87862*ep^4*mtt*mWW^6*s^7*t^2 + 115792*ep^5*mtt*mWW^6*s^7*t^2 + 72884*ep^6*mtt*mWW^6*s^7*t^2 - 28*mWW^7*s^7*t^2 + 240*ep*mWW^7*s^7*t^2 + 1196*ep^2*mWW^7*s^7*t^2 - 624*ep^3*mWW^7*s^7*t^2 - 8440*ep^4*mWW^7*s^7*t^2 - 12216*ep^5*mWW^7*s^7*t^2 - 5328*ep^6*mWW^7*s^7*t^2 - 54*mtt^4*mWW^2*s^8*t^2 + 1044*ep*mtt^4*mWW^2*s^8*t^2 + 16074*ep^2*mtt^4*mWW^2*s^8*t^2 + 16866*ep^3*mtt^4*mWW^2*s^8*t^2 - 161640*ep^4*mtt^4*mWW^2*s^8*t^2 - 429174*ep^5*mtt^4*mWW^2*s^8*t^2 - 297180*ep^6*mtt^4*mWW^2*s^8*t^2 + 36*mtt^3*mWW^3*s^8*t^2 - 2331*ep*mtt^3*mWW^3*s^8*t^2 - 53*ep^2*mtt^3*mWW^3*s^8*t^2 + 70899*ep^3*mtt^3*mWW^3*s^8*t^2 + 235213*ep^4*mtt^3*mWW^3*s^8*t^2 + 291312*ep^5*mtt^3*mWW^3*s^8*t^2 + 129676*ep^6*mtt^3*mWW^3*s^8*t^2 - 126*mtt^2*mWW^4*s^8*t^2 - 643*ep*mtt^2*mWW^4*s^8*t^2 - 1232*ep^2*mtt^2*mWW^4*s^8*t^2 + 42654*ep^3*mtt^2*mWW^4*s^8*t^2 + 241132*ep^4*mtt^2*mWW^4*s^8*t^2 + 437977*ep^5*mtt^2*mWW^4*s^8*t^2 + 261478*ep^6*mtt^2*mWW^4*s^8*t^2 - 112*mtt*mWW^5*s^8*t^2 + 1838*ep*mtt*mWW^5*s^8*t^2 + 10881*ep^2*mtt*mWW^5*s^8*t^2 + 6603*ep^3*mtt*mWW^5*s^8*t^2 - 38019*ep^4*mtt*mWW^5*s^8*t^2 - 69437*ep^5*mtt*mWW^5*s^8*t^2 - 36146*ep^6*mtt*mWW^5*s^8*t^2 + 72*ep*mWW^6*s^8*t^2 + 252*ep^2*mWW^6*s^8*t^2 - 288*ep^3*mWW^6*s^8*t^2 - 2196*ep^4*mWW^6*s^8*t^2 - 3024*ep^5*mWW^6*s^8*t^2 - 1296*ep^6*mWW^6*s^8*t^2 + 6*mtt^3*mWW^2*s^9*t^2 - 236*ep*mtt^3*mWW^2*s^9*t^2 - 2821*ep^2*mtt^3*mWW^2*s^9*t^2 - 1859*ep^3*mtt^3*mWW^2*s^9*t^2 + 30965*ep^4*mtt^3*mWW^2*s^9*t^2 + 76231*ep^5*mtt^3*mWW^2*s^9*t^2 + 50930*ep^6*mtt^3*mWW^2*s^9*t^2 - 8*mtt^2*mWW^3*s^9*t^2 + 125*ep*mtt^2*mWW^3*s^9*t^2 - 1184*ep^2*mtt^2*mWW^3*s^9*t^2 - 6802*ep^3*mtt^2*mWW^3*s^9*t^2 - 3626*ep^4*mtt^2*mWW^3*s^9*t^2 + 16265*ep^5*mtt^2*mWW^3*s^9*t^2 + 16614*ep^6*mtt^2*mWW^3*s^9*t^2 - 14*mtt*mWW^4*s^9*t^2 + 253*ep*mtt*mWW^4*s^9*t^2 + 1373*ep^2*mtt*mWW^4*s^9*t^2 - 3215*ep^3*mtt*mWW^4*s^9*t^2 - 25711*ep^4*mtt*mWW^4*s^9*t^2 - 45170*ep^5*mtt*mWW^4*s^9*t^2 - 25652*ep^6*mtt*mWW^4*s^9*t^2 + 24*ep*mtt^2*mWW^2*s^10*t^2 + 207*ep^2*mtt^2*mWW^2*s^10*t^2 - 3*ep^3*mtt^2*mWW^2*s^10*t^2 - 2601*ep^4*mtt^2*mWW^2*s^10*t^2 - 5709*ep^5*mtt^2*mWW^2*s^10*t^2 - 3582*ep^6*mtt^2*mWW^2*s^10*t^2 + 24*ep*mtt*mWW^3*s^10*t^2 + 207*ep^2*mtt*mWW^3*s^10*t^2 - 3*ep^3*mtt*mWW^3*s^10*t^2 - 2601*ep^4*mtt*mWW^3*s^10*t^2 - 5709*ep^5*mtt*mWW^3*s^10*t^2 - 3582*ep^6*mtt*mWW^3*s^10*t^2 + 18*ep*mtt^12*mWW*t^3 + 12*ep^2*mtt^12*mWW*t^3 - 408*ep^3*mtt^12*mWW*t^3 - 1368*ep^4*mtt^12*mWW*t^3 - 1626*ep^5*mtt^12*mWW*t^3 - 660*ep^6*mtt^12*mWW*t^3 + 212*mtt^11*mWW^2*t^3 + 716*ep*mtt^11*mWW^2*t^3 - 6270*ep^2*mtt^11*mWW^2*t^3 - 31180*ep^3*mtt^11*mWW^2*t^3 - 34582*ep^4*mtt^11*mWW^2*t^3 + 19376*ep^5*mtt^11*mWW^2*t^3 + 36944*ep^6*mtt^11*mWW^2*t^3 - 456*mtt^10*mWW^3*t^3 - 3598*ep*mtt^10*mWW^3*t^3 + 1689*ep^2*mtt^10*mWW^3*t^3 + 27635*ep^3*mtt^10*mWW^3*t^3 - 57519*ep^4*mtt^10*mWW^3*t^3 - 282493*ep^5*mtt^10*mWW^3*t^3 - 233346*ep^6*mtt^10*mWW^3*t^3 + 680*mtt^9*mWW^4*t^3 + 8671*ep*mtt^9*mWW^4*t^3 + 14952*ep^2*mtt^9*mWW^4*t^3 - 54884*ep^3*mtt^9*mWW^4*t^3 - 170322*ep^4*mtt^9*mWW^4*t^3 - 114815*ep^5*mtt^9*mWW^4*t^3 + 8686*ep^6*mtt^9*mWW^4*t^3 - 3668*mtt^8*mWW^5*t^3 - 18482*ep*mtt^8*mWW^5*t^3 + 61502*ep^2*mtt^8*mWW^5*t^3 + 619264*ep^3*mtt^8*mWW^5*t^3 + 1735342*ep^4*mtt^8*mWW^5*t^3 + 2177742*ep^5*mtt^8*mWW^5*t^3 + 1046244*ep^6*mtt^8*mWW^5*t^3 + 8764*mtt^7*mWW^6*t^3 + 31681*ep*mtt^7*mWW^6*t^3 - 188599*ep^2*mtt^7*mWW^6*t^3 - 1275325*ep^3*mtt^7*mWW^6*t^3 - 2812097*ep^4*mtt^7*mWW^6*t^3 - 2792072*ep^5*mtt^7*mWW^6*t^3 - 1077536*ep^6*mtt^7*mWW^6*t^3 - 7768*mtt^6*mWW^7*t^3 - 32512*ep*mtt^6*mWW^7*t^3 + 93399*ep^2*mtt^6*mWW^7*t^3 + 726613*ep^3*mtt^6*mWW^7*t^3 + 1505619*ep^4*mtt^6*mWW^7*t^3 + 1267383*ep^5*mtt^6*mWW^7*t^3 + 341338*ep^6*mtt^6*mWW^7*t^3 + 728*mtt^5*mWW^8*t^3 + 15667*ep*mtt^5*mWW^8*t^3 + 146044*ep^2*mtt^5*mWW^8*t^3 + 409240*ep^3*mtt^5*mWW^8*t^3 - 162678*ep^4*mtt^5*mWW^8*t^3 - 1567675*ep^5*mtt^5*mWW^8*t^3 - 1234390*ep^6*mtt^5*mWW^8*t^3 + 2660*mtt^4*mWW^9*t^3 + 638*ep*mtt^4*mWW^9*t^3 - 168290*ep^2*mtt^4*mWW^9*t^3 - 586620*ep^3*mtt^4*mWW^9*t^3 + 36146*ep^4*mtt^4*mWW^9*t^3 + 1974866*ep^5*mtt^4*mWW^9*t^3 + 1724184*ep^6*mtt^4*mWW^9*t^3 - 1264*mtt^3*mWW^10*t^3 - 4647*ep*mtt^3*mWW^10*t^3 + 31913*ep^2*mtt^3*mWW^10*t^3 + 134101*ep^3*mtt^3*mWW^10*t^3 + 60695*ep^4*mtt^3*mWW^10*t^3 - 367542*ep^5*mtt^3*mWW^10*t^3 - 413512*ep^6*mtt^3*mWW^10*t^3 + 112*mtt^2*mWW^11*t^3 + 2216*ep*mtt^2*mWW^11*t^3 + 18768*ep^2*mtt^2*mWW^11*t^3 + 46052*ep^3*mtt^2*mWW^11*t^3 - 138508*ep^4*mtt^2*mWW^11*t^3 - 458824*ep^5*mtt^2*mWW^11*t^3 - 302784*ep^6*mtt^2*mWW^11*t^3 - 368*ep*mtt*mWW^12*t^3 - 5120*ep^2*mtt*mWW^12*t^3 - 14488*ep^3*mtt*mWW^12*t^3 + 39272*ep^4*mtt*mWW^12*t^3 + 145680*ep^5*mtt*mWW^12*t^3 + 104832*ep^6*mtt*mWW^12*t^3 - 162*ep*mtt^11*mWW*s*t^3 - 108*ep^2*mtt^11*mWW*s*t^3 + 3672*ep^3*mtt^11*mWW*s*t^3 + 12312*ep^4*mtt^11*mWW*s*t^3 + 14634*ep^5*mtt^11*mWW*s*t^3 + 5940*ep^6*mtt^11*mWW*s*t^3 - 1704*mtt^10*mWW^2*s*t^3 - 5738*ep*mtt^10*mWW^2*s*t^3 + 51408*ep^2*mtt^10*mWW^2*s*t^3 + 252634*ep^3*mtt^10*mWW^2*s*t^3 + 269680*ep^4*mtt^10*mWW^2*s*t^3 - 181652*ep^5*mtt^10*mWW^2*s*t^3 - 315340*ep^6*mtt^10*mWW^2*s*t^3 + 2912*mtt^9*mWW^3*s*t^3 + 24106*ep*mtt^9*mWW^3*s*t^3 - 7129*ep^2*mtt^9*mWW^3*s*t^3 - 143031*ep^3*mtt^9*mWW^3*s*t^3 + 567639*ep^4*mtt^9*mWW^3*s*t^3 + 2211141*ep^5*mtt^9*mWW^3*s*t^3 + 1754146*ep^6*mtt^9*mWW^3*s*t^3 - 3308*mtt^8*mWW^4*s*t^3 - 45173*ep*mtt^8*mWW^4*s*t^3 - 82168*ep^2*mtt^8*mWW^4*s*t^3 + 253746*ep^3*mtt^8*mWW^4*s*t^3 + 795742*ep^4*mtt^8*mWW^4*s*t^3 + 482863*ep^5*mtt^8*mWW^4*s*t^3 - 101550*ep^6*mtt^8*mWW^4*s*t^3 + 19024*mtt^7*mWW^5*s*t^3 + 78682*ep*mtt^7*mWW^5*s*t^3 - 407920*ep^2*mtt^7*mWW^5*s*t^3 - 3321692*ep^3*mtt^7*mWW^5*s*t^3 - 9012068*ep^4*mtt^7*mWW^5*s*t^3 - 11357406*ep^5*mtt^7*mWW^5*s*t^3 - 5546868*ep^6*mtt^7*mWW^5*s*t^3 - 37770*mtt^6*mWW^6*s*t^3 - 112407*ep*mtt^6*mWW^6*s*t^3 + 899267*ep^2*mtt^6*mWW^6*s*t^3 + 5394713*ep^3*mtt^6*mWW^6*s*t^3 + 11477551*ep^4*mtt^6*mWW^6*s*t^3 + 11339470*ep^5*mtt^6*mWW^6*s*t^3 + 4453584*ep^6*mtt^6*mWW^6*s*t^3 + 22022*mtt^5*mWW^7*s*t^3 + 78602*ep*mtt^5*mWW^7*s*t^3 - 226001*ep^2*mtt^5*mWW^7*s*t^3 - 1533441*ep^3*mtt^5*mWW^7*s*t^3 - 3224131*ep^4*mtt^5*mWW^7*s*t^3 - 3061301*ep^5*mtt^5*mWW^7*s*t^3 - 1048334*ep^6*mtt^5*mWW^7*s*t^3 + 6570*mtt^4*mWW^8*s*t^3 - 451*ep*mtt^4*mWW^8*s*t^3 - 558346*ep^2*mtt^4*mWW^8*s*t^3 - 2275176*ep^3*mtt^4*mWW^8*s*t^3 - 1557286*ep^4*mtt^4*mWW^8*s*t^3 + 3281835*ep^5*mtt^4*mWW^8*s*t^3 + 3493470*ep^6*mtt^4*mWW^8*s*t^3 - 10154*mtt^3*mWW^9*s*t^3 - 30074*ep*mtt^3*mWW^9*s*t^3 + 351488*ep^2*mtt^3*mWW^9*s*t^3 + 1528594*ep^3*mtt^3*mWW^9*s*t^3 + 1003586*ep^4*mtt^3*mWW^9*s*t^3 - 2524300*ep^5*mtt^3*mWW^9*s*t^3 - 2757612*ep^6*mtt^3*mWW^9*s*t^3 + 2412*mtt^2*mWW^10*s*t^3 + 14205*ep*mtt^2*mWW^10*s*t^3 + 1995*ep^2*mtt^2*mWW^10*s*t^3 - 89461*ep^3*mtt^2*mWW^10*s*t^3 - 489319*ep^4*mtt^2*mWW^10*s*t^3 - 826044*ep^5*mtt^2*mWW^10*s*t^3 - 383908*ep^6*mtt^2*mWW^10*s*t^3 - 4*mtt*mWW^11*s*t^3 - 1590*ep*mtt*mWW^11*s*t^3 - 22550*ep^2*mtt*mWW^11*s*t^3 - 71230*ep^3*mtt*mWW^11*s*t^3 + 153894*ep^4*mtt*mWW^11*s*t^3 + 617176*ep^5*mtt*mWW^11*s*t^3 + 444552*ep^6*mtt*mWW^11*s*t^3 + 648*ep*mtt^10*mWW*s^2*t^3 + 432*ep^2*mtt^10*mWW*s^2*t^3 - 14688*ep^3*mtt^10*mWW*s^2*t^3 - 49248*ep^4*mtt^10*mWW*s^2*t^3 - 58536*ep^5*mtt^10*mWW*s^2*t^3 - 23760*ep^6*mtt^10*mWW*s^2*t^3 + 6000*mtt^9*mWW^2*s^2*t^3 + 20167*ep*mtt^9*mWW^2*s^2*t^3 - 185398*ep^2*mtt^9*mWW^2*s^2*t^3 - 898730*ep^3*mtt^9*mWW^2*s^2*t^3 - 913744*ep^4*mtt^9*mWW^2*s^2*t^3 + 753859*ep^5*mtt^9*mWW^2*s^2*t^3 + 1191926*ep^6*mtt^9*mWW^2*s^2*t^3 - 7608*mtt^8*mWW^3*s^2*t^3 - 68153*ep*mtt^8*mWW^3*s^2*t^3 + 1085*ep^2*mtt^8*mWW^3*s^2*t^3 + 225433*ep^3*mtt^8*mWW^3*s^2*t^3 - 2353861*ep^4*mtt^8*mWW^3*s^2*t^3 - 7543220*ep^5*mtt^8*mWW^3*s^2*t^3 - 5728636*ep^6*mtt^8*mWW^3*s^2*t^3 + 5616*mtt^7*mWW^4*s^2*t^3 + 88106*ep*mtt^7*mWW^4*s^2*t^3 + 175502*ep^2*mtt^7*mWW^4*s^2*t^3 - 380650*ep^3*mtt^7*mWW^4*s^2*t^3 - 1249878*ep^4*mtt^7*mWW^4*s^2*t^3 - 594968*ep^5*mtt^7*mWW^4*s^2*t^3 + 355472*ep^6*mtt^7*mWW^4*s^2*t^3 - 40248*mtt^6*mWW^5*s^2*t^3 - 111542*ep*mtt^6*mWW^5*s^2*t^3 + 1137723*ep^2*mtt^6*mWW^5*s^2*t^3 + 7339523*ep^3*mtt^6*mWW^5*s^2*t^3 + 19026523*ep^4*mtt^6*mWW^5*s^2*t^3 + 24125543*ep^5*mtt^6*mWW^5*s^2*t^3 + 12055638*ep^6*mtt^6*mWW^5*s^2*t^3 + 62466*mtt^5*mWW^6*s^2*t^3 + 120727*ep*mtt^5*mWW^6*s^2*t^3 - 1717239*ep^2*mtt^5*mWW^6*s^2*t^3 - 8655815*ep^3*mtt^5*mWW^6*s^2*t^3 - 17235939*ep^4*mtt^5*mWW^6*s^2*t^3 - 16725352*ep^5*mtt^5*mWW^6*s^2*t^3 - 6690664*ep^6*mtt^5*mWW^6*s^2*t^3 - 15458*mtt^4*mWW^7*s^2*t^3 - 19935*ep*mtt^4*mWW^7*s^2*t^3 + 48198*ep^2*mtt^4*mWW^7*s^2*t^3 - 319102*ep^3*mtt^4*mWW^7*s^2*t^3 - 619926*ep^4*mtt^4*mWW^7*s^2*t^3 + 277217*ep^5*mtt^4*mWW^7*s^2*t^3 + 544366*ep^6*mtt^4*mWW^7*s^2*t^3 - 20958*mtt^3*mWW^8*s^2*t^3 - 69188*ep*mtt^3*mWW^8*s^2*t^3 + 787009*ep^2*mtt^3*mWW^8*s^2*t^3 + 3968955*ep^3*mtt^3*mWW^8*s^2*t^3 + 4812147*ep^4*mtt^3*mWW^8*s^2*t^3 - 837747*ep^5*mtt^3*mWW^8*s^2*t^3 - 2938850*ep^6*mtt^3*mWW^8*s^2*t^3 + 11038*mtt^2*mWW^9*s^2*t^3 + 44996*ep*mtt^2*mWW^9*s^2*t^3 - 227700*ep^2*mtt^2*mWW^9*s^2*t^3 - 1212658*ep^3*mtt^2*mWW^9*s^2*t^3 - 1690838*ep^4*mtt^2*mWW^9*s^2*t^3 - 286038*ep^5*mtt^2*mWW^9*s^2*t^3 + 620832*ep^6*mtt^2*mWW^9*s^2*t^3 - 828*mtt*mWW^10*s^2*t^3 - 6022*ep*mtt*mWW^10*s^2*t^3 - 21640*ep^2*mtt*mWW^10*s^2*t^3 - 50080*ep^3*mtt*mWW^10*s^2*t^3 + 308740*ep^4*mtt*mWW^10*s^2*t^3 + 955218*ep^5*mtt*mWW^10*s^2*t^3 + 652124*ep^6*mtt*mWW^10*s^2*t^3 - 20*mWW^11*s^2*t^3 - 60*ep*mWW^11*s^2*t^3 + 76*ep^2*mWW^11*s^2*t^3 + 516*ep^3*mWW^11*s^2*t^3 + 808*ep^4*mWW^11*s^2*t^3 + 552*ep^5*mWW^11*s^2*t^3 + 144*ep^6*mWW^11*s^2*t^3 - 1512*ep*mtt^9*mWW*s^3*t^3 - 1008*ep^2*mtt^9*mWW*s^3*t^3 + 34272*ep^3*mtt^9*mWW*s^3*t^3 + 114912*ep^4*mtt^9*mWW*s^3*t^3 + 136584*ep^5*mtt^9*mWW*s^3*t^3 + 55440*ep^6*mtt^9*mWW*s^3*t^3 - 12096*mtt^8*mWW^2*s^3*t^3 - 40649*ep*mtt^8*mWW^2*s^3*t^3 + 385042*ep^2*mtt^8*mWW^2*s^3*t^3 + 1836478*ep^3*mtt^8*mWW^2*s^3*t^3 + 1750056*ep^4*mtt^8*mWW^2*s^3*t^3 - 1818341*ep^5*mtt^8*mWW^2*s^3*t^3 - 2617258*ep^6*mtt^8*mWW^2*s^3*t^3 + 10024*mtt^7*mWW^3*s^3*t^3 + 104113*ep*mtt^7*mWW^3*s^3*t^3 + 49351*ep^2*mtt^7*mWW^3*s^3*t^3 + 106363*ep^3*mtt^7*mWW^3*s^3*t^3 + 5421601*ep^4*mtt^7*mWW^3*s^3*t^3 + 14629552*ep^5*mtt^7*mWW^3*s^3*t^3 + 10589508*ep^6*mtt^7*mWW^3*s^3*t^3 - 2248*mtt^6*mWW^4*s^3*t^3 - 65146*ep*mtt^6*mWW^4*s^3*t^3 - 164910*ep^2*mtt^6*mWW^4*s^3*t^3 + 24236*ep^3*mtt^6*mWW^4*s^3*t^3 + 321514*ep^4*mtt^6*mWW^4*s^3*t^3 - 134270*ep^5*mtt^6*mWW^4*s^3*t^3 - 477248*ep^6*mtt^6*mWW^4*s^3*t^3 + 44140*mtt^5*mWW^5*s^3*t^3 + 25182*ep*mtt^5*mWW^5*s^3*t^3 - 1713039*ep^2*mtt^5*mWW^5*s^3*t^3 - 8535929*ep^3*mtt^5*mWW^5*s^3*t^3 - 20750203*ep^4*mtt^5*mWW^5*s^3*t^3 - 26651077*ep^5*mtt^5*mWW^5*s^3*t^3 - 13804986*ep^6*mtt^5*mWW^5*s^3*t^3 - 47474*mtt^4*mWW^6*s^3*t^3 + 3111*ep*mtt^4*mWW^6*s^3*t^3 + 1622087*ep^2*mtt^4*mWW^6*s^3*t^3 + 6171487*ep^3*mtt^4*mWW^6*s^3*t^3 + 10614491*ep^4*mtt^4*mWW^6*s^3*t^3 + 9809866*ep^5*mtt^4*mWW^6*s^3*t^3 + 4073600*ep^6*mtt^4*mWW^6*s^3*t^3 - 7898*mtt^3*mWW^7*s^3*t^3 - 80807*ep*mtt^3*mWW^7*s^3*t^3 + 306650*ep^2*mtt^3*mWW^7*s^3*t^3 + 2895878*ep^3*mtt^3*mWW^7*s^3*t^3 + 5906910*ep^4*mtt^3*mWW^7*s^3*t^3 + 4348093*ep^5*mtt^3*mWW^7*s^3*t^3 + 922358*ep^6*mtt^3*mWW^7*s^3*t^3 + 19184*mtt^2*mWW^8*s^3*t^3 + 74148*ep*mtt^2*mWW^8*s^3*t^3 - 495995*ep^2*mtt^2*mWW^8*s^3*t^3 - 2747917*ep^3*mtt^2*mWW^8*s^3*t^3 - 4191851*ep^4*mtt^2*mWW^8*s^3*t^3 - 1677407*ep^5*mtt^2*mWW^8*s^3*t^3 + 469814*ep^6*mtt^2*mWW^8*s^3*t^3 - 3484*mtt*mWW^9*s^3*t^3 - 15118*ep*mtt*mWW^9*s^3*t^3 + 45252*ep^2*mtt*mWW^9*s^3*t^3 + 268674*ep^3*mtt*mWW^9*s^3*t^3 + 640464*ep^4*mtt*mWW^9*s^3*t^3 + 818144*ep^5*mtt*mWW^9*s^3*t^3 + 402732*ep^6*mtt*mWW^9*s^3*t^3 - 60*mWW^10*s^3*t^3 - 120*ep*mWW^10*s^3*t^3 + 528*ep^2*mWW^10*s^3*t^3 + 1416*ep^3*mWW^10*s^3*t^3 - 36*ep^4*mWW^10*s^3*t^3 - 2160*ep^5*mWW^10*s^3*t^3 - 1296*ep^6*mWW^10*s^3*t^3 + 2268*ep*mtt^8*mWW*s^4*t^3 + 1512*ep^2*mtt^8*mWW*s^4*t^3 - 51408*ep^3*mtt^8*mWW*s^4*t^3 - 172368*ep^4*mtt^8*mWW*s^4*t^3 - 204876*ep^5*mtt^8*mWW*s^4*t^3 - 83160*ep^6*mtt^8*mWW*s^4*t^3 + 15288*mtt^7*mWW^2*s^4*t^3 + 51499*ep*mtt^7*mWW^2*s^4*t^3 - 505722*ep^2*mtt^7*mWW^2*s^4*t^3 - 2364362*ep^3*mtt^7*mWW^2*s^4*t^3 - 2056460*ep^4*mtt^7*mWW^2*s^4*t^3 + 2810143*ep^5*mtt^7*mWW^2*s^4*t^3 + 3677198*ep^6*mtt^7*mWW^2*s^4*t^3 - 5992*mtt^6*mWW^3*s^4*t^3 - 90053*ep*mtt^6*mWW^3*s^4*t^3 - 132481*ep^2*mtt^6*mWW^3*s^4*t^3 - 844545*ep^3*mtt^6*mWW^3*s^4*t^3 - 7638915*ep^4*mtt^6*mWW^3*s^4*t^3 - 17599470*ep^5*mtt^6*mWW^3*s^4*t^3 - 12066272*ep^6*mtt^6*mWW^3*s^4*t^3 - 4820*mtt^5*mWW^4*s^4*t^3 - 21775*ep*mtt^5*mWW^4*s^4*t^3 + 21260*ep^2*mtt^5*mWW^4*s^4*t^3 + 549340*ep^3*mtt^5*mWW^4*s^4*t^3 + 1212170*ep^4*mtt^5*mWW^4*s^4*t^3 + 732715*ep^5*mtt^5*mWW^4*s^4*t^3 + 390*ep^6*mtt^5*mWW^4*s^4*t^3 - 26180*mtt^4*mWW^5*s^4*t^3 + 87850*ep*mtt^4*mWW^5*s^4*t^3 + 1480504*ep^2*mtt^4*mWW^5*s^4*t^3 + 5508374*ep^3*mtt^4*mWW^5*s^4*t^3 + 12242168*ep^4*mtt^4*mWW^5*s^4*t^3 + 16279052*ep^5*mtt^4*mWW^5*s^4*t^3 + 8983680*ep^6*mtt^4*mWW^5*s^4*t^3 + 13806*mtt^3*mWW^6*s^4*t^3 - 84840*ep*mtt^3*mWW^6*s^4*t^3 - 725636*ep^2*mtt^3*mWW^6*s^4*t^3 - 1395962*ep^3*mtt^3*mWW^6*s^4*t^3 - 1025086*ep^4*mtt^3*mWW^6*s^4*t^3 - 597370*ep^5*mtt^3*mWW^6*s^4*t^3 - 452640*ep^6*mtt^3*mWW^6*s^4*t^3 + 13102*mtt^2*mWW^7*s^4*t^3 + 70063*ep*mtt^2*mWW^7*s^4*t^3 - 321701*ep^2*mtt^2*mWW^7*s^4*t^3 - 2338203*ep^3*mtt^2*mWW^7*s^4*t^3 - 4591673*ep^4*mtt^2*mWW^7*s^4*t^3 - 3622716*ep^5*mtt^2*mWW^7*s^4*t^3 - 991600*ep^6*mtt^2*mWW^7*s^4*t^3 - 5684*mtt*mWW^8*s^4*t^3 - 20872*ep*mtt*mWW^8*s^4*t^3 + 120924*ep^2*mtt*mWW^8*s^4*t^3 + 649674*ep^3*mtt*mWW^8*s^4*t^3 + 1114232*ep^4*mtt*mWW^8*s^4*t^3 + 817290*ep^5*mtt*mWW^8*s^4*t^3 + 216292*ep^6*mtt*mWW^8*s^4*t^3 + 216*ep*mWW^9*s^4*t^3 + 1008*ep^2*mWW^9*s^4*t^3 - 576*ep^3*mWW^9*s^4*t^3 - 8352*ep^4*mWW^9*s^4*t^3 - 12600*ep^5*mWW^9*s^4*t^3 - 5616*ep^6*mWW^9*s^4*t^3 - 2268*ep*mtt^7*mWW*s^5*t^3 - 1512*ep^2*mtt^7*mWW*s^5*t^3 + 51408*ep^3*mtt^7*mWW*s^5*t^3 + 172368*ep^4*mtt^7*mWW*s^5*t^3 + 204876*ep^5*mtt^7*mWW*s^5*t^3 + 83160*ep^6*mtt^7*mWW*s^5*t^3 - 12432*mtt^6*mWW^2*s^5*t^3 - 42161*ep*mtt^6*mWW^2*s^5*t^3 + 433370*ep^2*mtt^6*mWW^2*s^5*t^3 + 1974490*ep^3*mtt^6*mWW^2*s^5*t^3 + 1492232*ep^4*mtt^6*mWW^2*s^5*t^3 - 2886401*ep^5*mtt^6*mWW^2*s^5*t^3 - 3425674*ep^6*mtt^6*mWW^2*s^5*t^3 - 504*mtt^5*mWW^3*s^5*t^3 + 39853*ep*mtt^5*mWW^3*s^5*t^3 + 170381*ep^2*mtt^5*mWW^3*s^5*t^3 + 1267285*ep^3*mtt^5*mWW^3*s^5*t^3 + 6768359*ep^4*mtt^5*mWW^3*s^5*t^3 + 13381018*ep^5*mtt^5*mWW^3*s^5*t^3 + 8602376*ep^6*mtt^5*mWW^3*s^5*t^3 + 7140*mtt^4*mWW^4*s^5*t^3 + 71919*ep*mtt^4*mWW^4*s^5*t^3 + 92588*ep^2*mtt^4*mWW^4*s^5*t^3 - 634326*ep^3*mtt^4*mWW^4*s^5*t^3 - 1379198*ep^4*mtt^4*mWW^4*s^5*t^3 - 159365*ep^5*mtt^4*mWW^4*s^5*t^3 + 729314*ep^6*mtt^4*mWW^4*s^5*t^3 + 7848*mtt^3*mWW^5*s^5*t^3 - 91258*ep*mtt^3*mWW^5*s^5*t^3 - 712998*ep^2*mtt^3*mWW^5*s^5*t^3 - 1884230*ep^3*mtt^3*mWW^5*s^5*t^3 - 3753874*ep^4*mtt^3*mWW^5*s^5*t^3 - 5560640*ep^5*mtt^3*mWW^5*s^5*t^3 - 3446904*ep^6*mtt^3*mWW^5*s^5*t^3 + 1272*mtt^2*mWW^6*s^5*t^3 + 49388*ep*mtt^2*mWW^6*s^5*t^3 + 88350*ep^2*mtt^2*mWW^6*s^5*t^3 - 421756*ep^3*mtt^2*mWW^6*s^5*t^3 - 1361526*ep^4*mtt^2*mWW^6*s^5*t^3 - 1272104*ep^5*mtt^2*mWW^6*s^5*t^3 - 352544*ep^6*mtt^2*mWW^6*s^5*t^3 - 4180*mtt*mWW^7*s^5*t^3 - 15903*ep*mtt*mWW^7*s^5*t^3 + 100271*ep^2*mtt*mWW^7*s^5*t^3 + 572707*ep^3*mtt*mWW^7*s^5*t^3 + 1029261*ep^4*mtt*mWW^7*s^5*t^3 + 794492*ep^5*mtt*mWW^7*s^5*t^3 + 232304*ep^6*mtt*mWW^7*s^5*t^3 + 160*mWW^8*s^5*t^3 + 696*ep*mWW^8*s^5*t^3 + 364*ep^2*mWW^8*s^5*t^3 - 4776*ep^3*mWW^8*s^5*t^3 - 14564*ep^4*mWW^8*s^5*t^3 - 16296*ep^5*mWW^8*s^5*t^3 - 6336*ep^6*mWW^8*s^5*t^3 + 1512*ep*mtt^6*mWW*s^6*t^3 + 1008*ep^2*mtt^6*mWW*s^6*t^3 - 34272*ep^3*mtt^6*mWW*s^6*t^3 - 114912*ep^4*mtt^6*mWW*s^6*t^3 - 136584*ep^5*mtt^6*mWW*s^6*t^3 - 55440*ep^6*mtt^6*mWW*s^6*t^3 + 6384*mtt^5*mWW^2*s^6*t^3 + 21973*ep*mtt^5*mWW^2*s^6*t^3 - 240338*ep^2*mtt^5*mWW^2*s^6*t^3 - 1056734*ep^3*mtt^5*mWW^2*s^6*t^3 - 621600*ep^4*mtt^5*mWW^2*s^6*t^3 + 1970857*ep^5*mtt^5*mWW^2*s^6*t^3 + 2114210*ep^6*mtt^5*mWW^2*s^6*t^3 + 2968*mtt^4*mWW^3*s^6*t^3 - 3491*ep*mtt^4*mWW^3*s^6*t^3 - 124361*ep^2*mtt^4*mWW^3*s^6*t^3 - 952709*ep^3*mtt^4*mWW^3*s^6*t^3 - 3687359*ep^4*mtt^4*mWW^3*s^6*t^3 - 6202196*ep^5*mtt^4*mWW^3*s^6*t^3 - 3665796*ep^6*mtt^4*mWW^3*s^6*t^3 - 3832*mtt^3*mWW^4*s^6*t^3 - 49392*ep*mtt^3*mWW^4*s^6*t^3 - 81882*ep^2*mtt^3*mWW^4*s^6*t^3 + 282414*ep^3*mtt^3*mWW^4*s^6*t^3 + 456038*ep^4*mtt^3*mWW^4*s^6*t^3 - 576278*ep^5*mtt^3*mWW^4*s^6*t^3 - 860540*ep^6*mtt^3*mWW^4*s^6*t^3 - 944*mtt^2*mWW^5*s^6*t^3 + 33158*ep*mtt^2*mWW^5*s^6*t^3 + 164779*ep^2*mtt^2*mWW^5*s^6*t^3 + 285031*ep^3*mtt^2*mWW^5*s^6*t^3 + 576651*ep^4*mtt^2*mWW^5*s^6*t^3 + 1163983*ep^5*mtt^2*mWW^5*s^6*t^3 + 843318*ep^6*mtt^2*mWW^5*s^6*t^3 - 1124*mtt*mWW^6*s^6*t^3 - 7660*ep*mtt*mWW^6*s^6*t^3 + 22646*ep^2*mtt*mWW^6*s^6*t^3 + 183522*ep^3*mtt*mWW^6*s^6*t^3 + 339414*ep^4*mtt*mWW^6*s^6*t^3 + 231298*ep^5*mtt*mWW^6*s^6*t^3 + 43176*ep^6*mtt*mWW^6*s^6*t^3 + 180*mWW^7*s^6*t^3 + 492*ep*mWW^7*s^6*t^3 - 816*ep^2*mWW^7*s^6*t^3 - 4452*ep^3*mWW^7*s^6*t^3 - 6060*ep^4*mWW^7*s^6*t^3 - 3168*ep^5*mWW^7*s^6*t^3 - 432*ep^6*mWW^7*s^6*t^3 - 648*ep*mtt^5*mWW*s^7*t^3 - 432*ep^2*mtt^5*mWW*s^7*t^3 + 14688*ep^3*mtt^5*mWW*s^7*t^3 + 49248*ep^4*mtt^5*mWW*s^7*t^3 + 58536*ep^5*mtt^5*mWW*s^7*t^3 + 23760*ep^6*mtt^5*mWW*s^7*t^3 - 1920*mtt^4*mWW^2*s^7*t^3 - 6827*ep*mtt^4*mWW^2*s^7*t^3 + 82038*ep^2*mtt^4*mWW^2*s^7*t^3 + 341770*ep^3*mtt^4*mWW^2*s^7*t^3 + 107704*ep^4*mtt^4*mWW^2*s^7*t^3 - 862799*ep^5*mtt^4*mWW^2*s^7*t^3 - 832606*ep^6*mtt^4*mWW^2*s^7*t^3 - 1672*mtt^3*mWW^3*s^7*t^3 - 4037*ep*mtt^3*mWW^3*s^7*t^3 + 51365*ep^2*mtt^3*mWW^3*s^7*t^3 + 380337*ep^3*mtt^3*mWW^3*s^7*t^3 + 1124931*ep^4*mtt^3*mWW^3*s^7*t^3 + 1537320*ep^5*mtt^3*mWW^3*s^7*t^3 + 788956*ep^6*mtt^3*mWW^3*s^7*t^3 + 784*mtt^2*mWW^4*s^7*t^3 + 14064*ep*mtt^2*mWW^4*s^7*t^3 + 28058*ep^2*mtt^2*mWW^4*s^7*t^3 - 33640*ep^3*mtt^2*mWW^4*s^7*t^3 + 60918*ep^4*mtt^2*mWW^4*s^7*t^3 + 479428*ep^5*mtt^2*mWW^4*s^7*t^3 + 426348*ep^6*mtt^2*mWW^4*s^7*t^3 + 28*mtt*mWW^5*s^7*t^3 - 3518*ep*mtt*mWW^5*s^7*t^3 - 10299*ep^2*mtt*mWW^5*s^7*t^3 - 10629*ep^3*mtt*mWW^5*s^7*t^3 - 66735*ep^4*mtt*mWW^5*s^7*t^3 - 180221*ep^5*mtt*mWW^5*s^7*t^3 - 131418*ep^6*mtt*mWW^5*s^7*t^3 + 60*mWW^6*s^7*t^3 - 876*ep^2*mWW^6*s^7*t^3 - 864*ep^3*mWW^6*s^7*t^3 + 3192*ep^4*mWW^6*s^7*t^3 + 6264*ep^5*mWW^6*s^7*t^3 + 3024*ep^6*mWW^6*s^7*t^3 + 162*ep*mtt^4*mWW*s^8*t^3 + 108*ep^2*mtt^4*mWW*s^8*t^3 - 3672*ep^3*mtt^4*mWW*s^8*t^3 - 12312*ep^4*mtt^4*mWW*s^8*t^3 - 14634*ep^5*mtt^4*mWW*s^8*t^3 - 5940*ep^6*mtt^4*mWW*s^8*t^3 + 276*mtt^3*mWW^2*s^8*t^3 + 1069*ep*mtt^3*mWW^2*s^8*t^3 - 15232*ep^2*mtt^3*mWW^2*s^8*t^3 - 57698*ep^3*mtt^3*mWW^2*s^8*t^3 + 12434*ep^4*mtt^3*mWW^2*s^8*t^3 + 219781*ep^5*mtt^3*mWW^2*s^8*t^3 + 189578*ep^6*mtt^3*mWW^2*s^8*t^3 + 336*mtt^2*mWW^3*s^8*t^3 + 1327*ep*mtt^2*mWW^3*s^8*t^3 - 10636*ep^2*mtt^2*mWW^3*s^8*t^3 - 69638*ep^3*mtt^2*mWW^3*s^8*t^3 - 142666*ep^4*mtt^2*mWW^3*s^8*t^3 - 116237*ep^5*mtt^2*mWW^3*s^8*t^3 - 28318*ep^6*mtt^2*mWW^3*s^8*t^3 - 12*mtt*mWW^4*s^8*t^3 - 1274*ep*mtt*mWW^4*s^8*t^3 - 3400*ep^2*mtt*mWW^4*s^8*t^3 - 6236*ep^3*mtt*mWW^4*s^8*t^3 - 46984*ep^4*mtt*mWW^4*s^8*t^3 - 115310*ep^5*mtt*mWW^4*s^8*t^3 - 80872*ep^6*mtt*mWW^4*s^8*t^3 - 72*ep*mWW^5*s^8*t^3 - 252*ep^2*mWW^5*s^8*t^3 + 288*ep^3*mWW^5*s^8*t^3 + 2196*ep^4*mWW^5*s^8*t^3 + 3024*ep^5*mWW^5*s^8*t^3 + 1296*ep^6*mWW^5*s^8*t^3 - 18*ep*mtt^3*mWW*s^9*t^3 - 12*ep^2*mtt^3*mWW*s^9*t^3 + 408*ep^3*mtt^3*mWW*s^9*t^3 + 1368*ep^4*mtt^3*mWW*s^9*t^3 + 1626*ep^5*mtt^3*mWW*s^9*t^3 + 660*ep^6*mtt^3*mWW*s^9*t^3 - 8*mtt^2*mWW^2*s^9*t^3 - 49*ep*mtt^2*mWW^2*s^9*t^3 + 1102*ep^2*mtt^2*mWW^2*s^9*t^3 + 3332*ep^3*mtt^2*mWW^2*s^9*t^3 - 5720*ep^4*mtt^2*mWW^2*s^9*t^3 - 24823*ep^5*mtt^2*mWW^2*s^9*t^3 - 18978*ep^6*mtt^2*mWW^2*s^9*t^3 - 8*mtt*mWW^3*s^9*t^3 - 67*ep*mtt*mWW^3*s^9*t^3 + 736*ep^2*mtt*mWW^3*s^9*t^3 + 2870*ep^3*mtt*mWW^3*s^9*t^3 - 2210*ep^4*mtt*mWW^3*s^9*t^3 - 15415*ep^5*mtt*mWW^3*s^9*t^3 - 12618*ep^6*mtt*mWW^3*s^9*t^3 - 96*mtt^11*mWW*t^4 - 346*ep*mtt^11*mWW*t^4 + 1965*ep^2*mtt^11*mWW*t^4 + 13525*ep^3*mtt^11*mWW*t^4 + 29677*ep^4*mtt^11*mWW*t^4 + 28509*ep^5*mtt^11*mWW*t^4 + 10142*ep^6*mtt^11*mWW*t^4 - 728*mtt^10*mWW^2*t^4 - 2690*ep*mtt^10*mWW^2*t^4 + 18002*ep^2*mtt^10*mWW^2*t^4 + 106514*ep^3*mtt^10*mWW^2*t^4 + 183814*ep^4*mtt^10*mWW^2*t^4 + 99440*ep^5*mtt^10*mWW^2*t^4 - 9144*ep^6*mtt^10*mWW^2*t^4 + 3296*mtt^9*mWW^3*t^4 + 21595*ep*mtt^9*mWW^3*t^4 - 15479*ep^2*mtt^9*mWW^3*t^4 - 376291*ep^3*mtt^9*mWW^3*t^4 - 923849*ep^4*mtt^9*mWW^3*t^4 - 820472*ep^5*mtt^9*mWW^3*t^4 - 215096*ep^6*mtt^9*mWW^3*t^4 - 4056*mtt^8*mWW^4*t^4 - 48661*ep*mtt^8*mWW^4*t^4 - 124821*ep^2*mtt^8*mWW^4*t^4 + 303273*ep^3*mtt^8*mWW^4*t^4 + 1799177*ep^4*mtt^8*mWW^4*t^4 + 2735140*ep^5*mtt^8*mWW^4*t^4 + 1387444*ep^6*mtt^8*mWW^4*t^4 + 3072*mtt^7*mWW^5*t^4 + 50542*ep*mtt^7*mWW^5*t^4 + 165210*ep^2*mtt^7*mWW^5*t^4 - 337722*ep^3*mtt^7*mWW^5*t^4 - 2631010*ep^4*mtt^7*mWW^5*t^4 - 4633180*ep^5*mtt^7*mWW^5*t^4 - 2663360*ep^6*mtt^7*mWW^5*t^4 - 6220*mtt^6*mWW^6*t^4 - 31418*ep*mtt^6*mWW^6*t^4 + 145467*ep^2*mtt^6*mWW^6*t^4 + 1177875*ep^3*mtt^6*mWW^6*t^4 + 2463123*ep^4*mtt^6*mWW^6*t^4 + 2036955*ep^5*mtt^6*mWW^6*t^4 + 593130*ep^6*mtt^6*mWW^6*t^4 + 8628*mtt^5*mWW^7*t^4 + 19793*ep*mtt^5*mWW^7*t^4 - 333416*ep^2*mtt^5*mWW^7*t^4 - 1397512*ep^3*mtt^5*mWW^7*t^4 - 786994*ep^4*mtt^5*mWW^7*t^4 + 2560547*ep^5*mtt^5*mWW^7*t^4 + 2624994*ep^6*mtt^5*mWW^7*t^4 - 3772*mtt^4*mWW^8*t^4 - 11547*ep*mtt^4*mWW^8*t^4 + 94328*ep^2*mtt^4*mWW^8*t^4 + 327730*ep^3*mtt^4*mWW^8*t^4 - 81474*ep^4*mtt^4*mWW^8*t^4 - 1359043*ep^5*mtt^4*mWW^8*t^4 - 1262254*ep^6*mtt^4*mWW^8*t^4 - 916*mtt^3*mWW^9*t^4 + 1980*ep*mtt^3*mWW^9*t^4 + 102952*ep^2*mtt^3*mWW^9*t^4 + 369152*ep^3*mtt^3*mWW^9*t^4 - 274888*ep^4*mtt^3*mWW^9*t^4 - 1821864*ep^5*mtt^3*mWW^9*t^4 - 1368928*ep^6*mtt^3*mWW^9*t^4 + 840*mtt^2*mWW^10*t^4 + 884*ep*mtt^2*mWW^10*t^4 - 58196*ep^2*mtt^2*mWW^10*t^4 - 204292*ep^3*mtt^2*mWW^10*t^4 + 245516*ep^4*mtt^2*mWW^10*t^4 + 1311392*ep^5*mtt^2*mWW^10*t^4 + 1018128*ep^6*mtt^2*mWW^10*t^4 - 48*mtt*mWW^11*t^4 - 132*ep*mtt*mWW^11*t^4 + 3988*ep^2*mtt*mWW^11*t^4 + 17748*ep^3*mtt*mWW^11*t^4 - 23092*ep^4*mtt*mWW^11*t^4 - 137424*ep^5*mtt*mWW^11*t^4 - 115056*ep^6*mtt*mWW^11*t^4 + 768*mtt^10*mWW*s*t^4 + 2780*ep*mtt^10*mWW*s*t^4 - 15752*ep^2*mtt^10*mWW*s*t^4 - 108696*ep^3*mtt^10*mWW*s*t^4 - 238776*ep^4*mtt^10*mWW*s*t^4 - 229532*ep^5*mtt^10*mWW*s*t^4 - 81688*ep^6*mtt^10*mWW*s*t^4 + 5492*mtt^9*mWW^2*s*t^4 + 20122*ep*mtt^9*mWW^2*s*t^4 - 136060*ep^2*mtt^9*mWW^2*s*t^4 - 799794*ep^3*mtt^9*mWW^2*s*t^4 - 1369216*ep^4*mtt^9*mWW^2*s*t^4 - 724648*ep^5*mtt^9*mWW^2*s*t^4 + 80112*ep^6*mtt^9*mWW^2*s*t^4 - 20320*mtt^8*mWW^3*s*t^4 - 133859*ep*mtt^8*mWW^3*s*t^4 + 89696*ep^2*mtt^8*mWW^3*s*t^4 + 2277372*ep^3*mtt^8*mWW^3*s*t^4 + 5505398*ep^4*mtt^8*mWW^3*s*t^4 + 4713175*ep^5*mtt^8*mWW^3*s*t^4 + 1116010*ep^6*mtt^8*mWW^3*s*t^4 + 18020*mtt^7*mWW^4*s*t^4 + 237761*ep*mtt^7*mWW^4*s*t^4 + 683958*ep^2*mtt^7*mWW^4*s*t^4 - 1151320*ep^3*mtt^7*mWW^4*s*t^4 - 8122808*ep^4*mtt^7*mWW^4*s*t^4 - 12670357*ep^5*mtt^7*mWW^4*s*t^4 - 6479838*ep^6*mtt^7*mWW^4*s*t^4 - 7992*mtt^6*mWW^5*s*t^4 - 168165*ep*mtt^6*mWW^5*s*t^4 - 593312*ep^2*mtt^6*mWW^5*s*t^4 + 1112430*ep^3*mtt^6*mWW^5*s*t^4 + 9282554*ep^4*mtt^6*mWW^5*s*t^4 + 16683003*ep^5*mtt^6*mWW^5*s*t^4 + 9734490*ep^6*mtt^6*mWW^5*s*t^4 + 19952*mtt^5*mWW^6*s*t^4 + 52174*ep*mtt^5*mWW^6*s*t^4 - 835857*ep^2*mtt^5*mWW^6*s*t^4 - 4362823*ep^3*mtt^5*mWW^6*s*t^4 - 6735329*ep^4*mtt^5*mWW^6*s*t^4 - 2829023*ep^5*mtt^5*mWW^6*s*t^4 + 556898*ep^6*mtt^5*mWW^6*s*t^4 - 23240*mtt^4*mWW^7*s*t^4 - 23965*ep*mtt^4*mWW^7*s*t^4 + 1053453*ep^2*mtt^4*mWW^7*s*t^4 + 3713703*ep^3*mtt^4*mWW^7*s*t^4 + 1037015*ep^4*mtt^4*mWW^7*s*t^4 - 8611134*ep^5*mtt^4*mWW^7*s*t^4 - 7929632*ep^6*mtt^4*mWW^7*s*t^4 + 4832*mtt^3*mWW^8*s*t^4 + 10679*ep*mtt^3*mWW^8*s*t^4 - 66277*ep^2*mtt^3*mWW^8*s*t^4 + 37985*ep^3*mtt^3*mWW^8*s*t^4 + 362365*ep^4*mtt^3*mWW^8*s*t^4 + 648068*ep^5*mtt^3*mWW^8*s*t^4 + 614668*ep^6*mtt^3*mWW^8*s*t^4 + 3480*mtt^2*mWW^9*s*t^4 + 6413*ep*mtt^2*mWW^9*s*t^4 - 218741*ep^2*mtt^2*mWW^9*s*t^4 - 901957*ep^3*mtt^2*mWW^9*s*t^4 + 377585*ep^4*mtt^2*mWW^9*s*t^4 + 3947904*ep^5*mtt^2*mWW^9*s*t^4 + 3156644*ep^6*mtt^2*mWW^9*s*t^4 - 992*mtt*mWW^10*s*t^4 - 3940*ep*mtt*mWW^10*s*t^4 + 39148*ep^2*mtt*mWW^10*s*t^4 + 186108*ep^3*mtt*mWW^10*s*t^4 - 87428*ep^4*mtt*mWW^10*s*t^4 - 909920*ep^5*mtt*mWW^10*s*t^4 - 758064*ep^6*mtt*mWW^10*s*t^4 - 2688*mtt^9*mWW*s^2*t^4 - 9796*ep*mtt^9*mWW*s^2*t^4 + 55232*ep^2*mtt^9*mWW*s^2*t^4 + 382712*ep^3*mtt^9*mWW*s^2*t^4 + 842216*ep^4*mtt^9*mWW*s^2*t^4 + 810476*ep^5*mtt^9*mWW*s^2*t^4 + 288632*ep^6*mtt^9*mWW*s^2*t^4 - 18060*mtt^8*mWW^2*s^2*t^4 - 65570*ep*mtt^8*mWW^2*s^2*t^4 + 448269*ep^2*mtt^8*mWW^2*s^2*t^4 + 2616655*ep^3*mtt^8*mWW^2*s^2*t^4 + 4440093*ep^4*mtt^8*mWW^2*s^2*t^4 + 2291683*ep^5*mtt^8*mWW^2*s^2*t^4 - 303030*ep^6*mtt^8*mWW^2*s^2*t^4 + 52434*mtt^7*mWW^3*s^2*t^4 + 349479*ep*mtt^7*mWW^3*s^2*t^4 - 204132*ep^2*mtt^7*mWW^3*s^2*t^4 - 5728266*ep^3*mtt^7*mWW^3*s^2*t^4 - 13592152*ep^4*mtt^7*mWW^3*s^2*t^4 - 11048373*ep^5*mtt^7*mWW^3*s^2*t^4 - 2196182*ep^6*mtt^7*mWW^3*s^2*t^4 - 28122*mtt^6*mWW^4*s^2*t^4 - 454719*ep*mtt^6*mWW^4*s^2*t^4 - 1566648*ep^2*mtt^6*mWW^4*s^2*t^4 + 1082638*ep^3*mtt^6*mWW^4*s^2*t^4 + 13413876*ep^4*mtt^6*mWW^4*s^2*t^4 + 22223645*ep^5*mtt^6*mWW^4*s^2*t^4 + 11609178*ep^6*mtt^6*mWW^4*s^2*t^4 + 64*mtt^5*mWW^5*s^2*t^4 + 155277*ep*mtt^5*mWW^5*s^2*t^4 + 692849*ep^2*mtt^5*mWW^5*s^2*t^4 - 1005237*ep^3*mtt^5*mWW^5*s^2*t^4 - 10503981*ep^4*mtt^5*mWW^5*s^2*t^4 - 20035060*ep^5*mtt^5*mWW^5*s^2*t^4 - 12176288*ep^6*mtt^5*mWW^5*s^2*t^4 - 22820*mtt^4*mWW^6*s^2*t^4 + 48018*ep*mtt^4*mWW^6*s^2*t^4 + 1743878*ep^2*mtt^4*mWW^6*s^2*t^4 + 6130954*ep^3*mtt^4*mWW^6*s^2*t^4 + 5056502*ep^4*mtt^4*mWW^6*s^2*t^4 - 4590908*ep^5*mtt^4*mWW^6*s^2*t^4 - 5734624*ep^6*mtt^4*mWW^6*s^2*t^4 + 20666*mtt^3*mWW^7*s^2*t^4 - 25877*ep*mtt^3*mWW^7*s^2*t^4 - 1171521*ep^2*mtt^3*mWW^7*s^2*t^4 - 3138035*ep^3*mtt^3*mWW^7*s^2*t^4 + 824427*ep^4*mtt^3*mWW^7*s^2*t^4 + 10152464*ep^5*mtt^3*mWW^7*s^2*t^4 + 8230908*ep^6*mtt^3*mWW^7*s^2*t^4 + 1238*mtt^2*mWW^8*s^2*t^4 + 13849*ep*mtt^2*mWW^8*s^2*t^4 - 99944*ep^2*mtt^2*mWW^8*s^2*t^4 - 890318*ep^3*mtt^2*mWW^8*s^2*t^4 - 669012*ep^4*mtt^2*mWW^8*s^2*t^4 + 1680009*ep^5*mtt^2*mWW^8*s^2*t^4 + 1650322*ep^6*mtt^2*mWW^8*s^2*t^4 - 2736*mtt*mWW^9*s^2*t^4 - 10469*ep*mtt*mWW^9*s^2*t^4 + 101357*ep^2*mtt*mWW^9*s^2*t^4 + 510289*ep^3*mtt*mWW^9*s^2*t^4 + 13875*ep^4*mtt*mWW^9*s^2*t^4 - 1762632*ep^5*mtt*mWW^9*s^2*t^4 - 1520308*ep^6*mtt*mWW^9*s^2*t^4 + 24*mWW^10*s^2*t^4 + 96*ep*mWW^10*s^2*t^4 + 84*ep^2*mWW^10*s^2*t^4 - 600*ep^3*mWW^10*s^2*t^4 - 2340*ep^4*mWW^10*s^2*t^4 - 3024*ep^5*mWW^10*s^2*t^4 - 1296*ep^6*mWW^10*s^2*t^4 + 5376*mtt^8*mWW*s^3*t^4 + 19796*ep*mtt^8*mWW*s^3*t^4 - 110628*ep^2*mtt^8*mWW*s^3*t^4 - 771596*ep^3*mtt^8*mWW*s^3*t^4 - 1702652*ep^4*mtt^8*mWW*s^3*t^4 - 1641192*ep^5*mtt^8*mWW*s^3*t^4 - 585088*ep^6*mtt^8*mWW*s^3*t^4 + 33796*mtt^7*mWW^2*s^3*t^4 + 121522*ep*mtt^7*mWW^2*s^3*t^4 - 840454*ep^2*mtt^7*mWW^2*s^3*t^4 - 4869580*ep^3*mtt^7*mWW^2*s^3*t^4 - 8182346*ep^4*mtt^7*mWW^2*s^3*t^4 - 4103134*ep^5*mtt^7*mWW^2*s^3*t^4 + 647100*ep^6*mtt^7*mWW^2*s^3*t^4 - 72490*mtt^6*mWW^3*s^3*t^4 - 494815*ep*mtt^6*mWW^3*s^3*t^4 + 210375*ep^2*mtt^6*mWW^3*s^3*t^4 + 7618035*ep^3*mtt^6*mWW^3*s^3*t^4 + 17658323*ep^4*mtt^6*mWW^3*s^3*t^4 + 13224500*ep^5*mtt^6*mWW^3*s^3*t^4 + 1764808*ep^6*mtt^6*mWW^3*s^3*t^4 + 12270*mtt^5*mWW^4*s^3*t^4 + 408665*ep*mtt^5*mWW^4*s^3*t^4 + 1933805*ep^2*mtt^5*mWW^4*s^3*t^4 + 1240847*ep^3*mtt^5*mWW^4*s^3*t^4 - 8128739*ep^4*mtt^5*mWW^4*s^3*t^4 - 16648880*ep^5*mtt^5*mWW^4*s^3*t^4 - 9321608*ep^6*mtt^5*mWW^4*s^3*t^4 + 18412*mtt^4*mWW^5*s^3*t^4 + 53087*ep*mtt^4*mWW^5*s^3*t^4 - 129278*ep^2*mtt^4*mWW^5*s^3*t^4 - 354406*ep^3*mtt^4*mWW^5*s^3*t^4 + 1691116*ep^4*mtt^4*mWW^5*s^3*t^4 + 5748983*ep^5*mtt^4*mWW^5*s^3*t^4 + 4496838*ep^6*mtt^4*mWW^5*s^3*t^4 + 10640*mtt^3*mWW^6*s^3*t^4 - 145618*ep*mtt^3*mWW^6*s^3*t^4 - 1675423*ep^2*mtt^3*mWW^6*s^3*t^4 - 3977823*ep^3*mtt^3*mWW^6*s^3*t^4 + 672865*ep^4*mtt^3*mWW^6*s^3*t^4 + 10442585*ep^5*mtt^3*mWW^6*s^3*t^4 + 7951518*ep^6*mtt^3*mWW^6*s^3*t^4 - 5806*mtt^2*mWW^7*s^3*t^4 + 45258*ep*mtt^2*mWW^7*s^3*t^4 + 509926*ep^2*mtt^2*mWW^7*s^3*t^4 + 705652*ep^3*mtt^2*mWW^7*s^3*t^4 - 1590088*ep^4*mtt^2*mWW^7*s^3*t^4 - 4601826*ep^5*mtt^2*mWW^7*s^3*t^4 - 3083940*ep^6*mtt^2*mWW^7*s^3*t^4 - 2606*mtt*mWW^8*s^3*t^4 - 13641*ep*mtt*mWW^8*s^3*t^4 + 76005*ep^2*mtt*mWW^8*s^3*t^4 + 536823*ep^3*mtt*mWW^8*s^3*t^4 + 379669*ep^4*mtt*mWW^8*s^3*t^4 - 1022314*ep^5*mtt*mWW^8*s^3*t^4 - 1044928*ep^6*mtt*mWW^8*s^3*t^4 + 164*mWW^9*s^3*t^4 + 624*ep*mWW^9*s^3*t^4 + 8*ep^2*mWW^9*s^3*t^4 - 4560*ep^3*mWW^9*s^3*t^4 - 11836*ep^4*mWW^9*s^3*t^4 - 12480*ep^5*mWW^9*s^3*t^4 - 4752*ep^6*mWW^9*s^3*t^4 - 6720*mtt^7*mWW*s^4*t^4 - 25144*ep*mtt^7*mWW*s^4*t^4 + 138418*ep^2*mtt^7*mWW*s^4*t^4 + 975450*ep^3*mtt^7*mWW*s^4*t^4 + 2161530*ep^4*mtt^7*mWW*s^4*t^4 + 2088814*ep^5*mtt^7*mWW*s^4*t^4 + 745892*ep^6*mtt^7*mWW*s^4*t^4 - 39340*mtt^6*mWW^2*s^4*t^4 - 140054*ep*mtt^6*mWW^2*s^4*t^4 + 980183*ep^2*mtt^6*mWW^2*s^4*t^4 + 5635425*ep^3*mtt^6*mWW^2*s^4*t^4 + 9367655*ep^4*mtt^6*mWW^2*s^4*t^4 + 4544309*ep^5*mtt^6*mWW^2*s^4*t^4 - 853098*ep^6*mtt^6*mWW^2*s^4*t^4 + 56420*mtt^5*mWW^3*s^4*t^4 + 405305*ep*mtt^5*mWW^3*s^4*t^4 - 45725*ep^2*mtt^5*mWW^3*s^4*t^4 - 5533835*ep^3*mtt^5*mWW^3*s^4*t^4 - 12428835*ep^4*mtt^5*mWW^3*s^4*t^4 - 7924990*ep^5*mtt^5*mWW^3*s^4*t^4 + 115060*ep^6*mtt^5*mWW^3*s^4*t^4 + 13700*mtt^4*mWW^4*s^4*t^4 - 139531*ep*mtt^4*mWW^4*s^4*t^4 - 1379081*ep^2*mtt^4*mWW^4*s^4*t^4 - 3378019*ep^3*mtt^4*mWW^4*s^4*t^4 - 2139571*ep^4*mtt^4*mWW^4*s^4*t^4 + 2035302*ep^5*mtt^4*mWW^4*s^4*t^4 + 2230440*ep^6*mtt^4*mWW^4*s^4*t^4 - 21728*mtt^3*mWW^5*s^4*t^4 - 167163*ep*mtt^3*mWW^5*s^4*t^4 - 314262*ep^2*mtt^3*mWW^5*s^4*t^4 + 1034394*ep^3*mtt^3*mWW^5*s^4*t^4 + 4585964*ep^4*mtt^3*mWW^5*s^4*t^4 + 5627217*ep^5*mtt^3*mWW^5*s^4*t^4 + 2171418*ep^6*mtt^3*mWW^5*s^4*t^4 - 1580*mtt^2*mWW^6*s^4*t^4 + 95108*ep*mtt^2*mWW^6*s^4*t^4 + 734449*ep^2*mtt^2*mWW^6*s^4*t^4 + 1127353*ep^3*mtt^2*mWW^6*s^4*t^4 - 1878187*ep^4*mtt^2*mWW^6*s^4*t^4 - 5967257*ep^5*mtt^2*mWW^6*s^4*t^4 - 3886790*ep^6*mtt^2*mWW^6*s^4*t^4 - 416*mtt*mWW^7*s^4*t^4 - 15521*ep*mtt*mWW^7*s^4*t^4 - 56990*ep^2*mtt*mWW^7*s^4*t^4 + 119960*ep^3*mtt*mWW^7*s^4*t^4 + 515580*ep^4*mtt*mWW^7*s^4*t^4 + 494261*ep^5*mtt*mWW^7*s^4*t^4 + 154214*ep^6*mtt*mWW^7*s^4*t^4 + 308*mWW^8*s^4*t^4 + 1044*ep*mWW^8*s^4*t^4 - 784*ep^2*mWW^8*s^4*t^4 - 8508*ep^3*mWW^8*s^4*t^4 - 15868*ep^4*mWW^8*s^4*t^4 - 12768*ep^5*mWW^8*s^4*t^4 - 3888*ep^6*mWW^8*s^4*t^4 + 5376*mtt^6*mWW*s^5*t^4 + 20636*ep*mtt^6*mWW*s^5*t^4 - 110740*ep^2*mtt^6*mWW*s^5*t^4 - 793660*ep^3*mtt^6*mWW*s^5*t^4 - 1770412*ep^4*mtt^6*mWW*s^5*t^4 - 1717744*ep^5*mtt^6*mWW*s^5*t^4 - 614992*ep^6*mtt^6*mWW*s^5*t^4 + 29148*mtt^5*mWW^2*s^5*t^4 + 102790*ep*mtt^5*mWW^2*s^5*t^4 - 727572*ep^2*mtt^5*mWW^2*s^5*t^4 - 4151534*ep^3*mtt^5*mWW^2*s^5*t^4 - 6821784*ep^4*mtt^5*mWW^2*s^5*t^4 - 3187520*ep^5*mtt^5*mWW^2*s^5*t^4 + 709344*ep^6*mtt^5*mWW^2*s^5*t^4 - 22836*mtt^4*mWW^3*s^5*t^4 - 186905*ep*mtt^4*mWW^3*s^5*t^4 - 110746*ep^2*mtt^4*mWW^3*s^5*t^4 + 1884586*ep^3*mtt^4*mWW^3*s^5*t^4 + 4021764*ep^4*mtt^4*mWW^3*s^5*t^4 + 1407727*ep^5*mtt^4*mWW^3*s^5*t^4 - 1199654*ep^6*mtt^4*mWW^3*s^5*t^4 - 18624*mtt^3*mWW^4*s^5*t^4 - 30765*ep*mtt^3*mWW^4*s^5*t^4 + 562680*ep^2*mtt^3*mWW^4*s^5*t^4 + 2763758*ep^3*mtt^3*mWW^4*s^5*t^4 + 5112522*ep^4*mtt^3*mWW^4*s^5*t^4 + 4169347*ep^5*mtt^3*mWW^4*s^5*t^4 + 1208226*ep^6*mtt^3*mWW^4*s^5*t^4 + 9440*mtt^2*mWW^5*s^5*t^4 + 91290*ep*mtt^2*mWW^5*s^5*t^4 + 220234*ep^2*mtt^2*mWW^5*s^5*t^4 - 518664*ep^3*mtt^2*mWW^5*s^5*t^4 - 2851878*ep^4*mtt^2*mWW^5*s^5*t^4 - 3973214*ep^5*mtt^2*mWW^5*s^5*t^4 - 1819192*ep^6*mtt^2*mWW^5*s^5*t^4 + 80*mtt*mWW^6*s^5*t^4 - 17796*ep*mtt*mWW^6*s^5*t^4 - 111658*ep^2*mtt*mWW^6*s^5*t^4 - 98188*ep^3*mtt*mWW^6*s^5*t^4 + 409678*ep^4*mtt*mWW^6*s^5*t^4 + 893776*ep^5*mtt*mWW^6*s^5*t^4 + 514252*ep^6*mtt*mWW^6*s^5*t^4 + 168*mWW^7*s^5*t^4 + 312*ep*mWW^7*s^5*t^4 - 1452*ep^2*mWW^7*s^5*t^4 - 3768*ep^3*mWW^7*s^5*t^4 + 60*ep^4*mWW^7*s^5*t^4 + 5688*ep^5*mWW^7*s^5*t^4 + 3456*ep^6*mWW^7*s^5*t^4 - 2688*mtt^5*mWW*s^6*t^4 - 10780*ep*mtt^5*mWW*s^6*t^4 + 55272*ep^2*mtt^5*mWW*s^6*t^4 + 408016*ep^3*mtt^5*mWW*s^6*t^4 + 920416*ep^4*mtt^5*mWW*s^6*t^4 + 899052*ep^5*mtt^5*mWW*s^6*t^4 + 323288*ep^6*mtt^5*mWW*s^6*t^4 - 13412*mtt^4*mWW^2*s^6*t^4 - 46982*ep*mtt^4*mWW^2*s^6*t^4 + 335315*ep^2*mtt^4*mWW^2*s^6*t^4 + 1901849*ep^3*mtt^4*mWW^2*s^6*t^4 + 3089971*ep^4*mtt^4*mWW^2*s^6*t^4 + 1388093*ep^5*mtt^4*mWW^2*s^6*t^4 - 360522*ep^6*mtt^4*mWW^2*s^6*t^4 + 2810*mtt^3*mWW^3*s^6*t^4 + 41229*ep*mtt^3*mWW^3*s^6*t^4 + 114614*ep^2*mtt^3*mWW^3*s^6*t^4 + 4228*ep^3*mtt^3*mWW^3*s^6*t^4 + 61182*ep^4*mtt^3*mWW^3*s^6*t^4 + 803895*ep^5*mtt^3*mWW^3*s^6*t^4 + 789730*ep^6*mtt^3*mWW^3*s^6*t^4 + 7950*mtt^2*mWW^4*s^6*t^4 + 33143*ep*mtt^2*mWW^4*s^6*t^4 - 120014*ep^2*mtt^2*mWW^4*s^6*t^4 - 985124*ep^3*mtt^2*mWW^4*s^6*t^4 - 2218878*ep^4*mtt^2*mWW^4*s^6*t^4 - 2092151*ep^5*mtt^2*mWW^4*s^6*t^4 - 700742*ep^6*mtt^2*mWW^4*s^6*t^4 - 1216*mtt*mWW^5*s^6*t^4 - 14628*ep*mtt*mWW^5*s^6*t^4 - 41413*ep^2*mtt*mWW^5*s^6*t^4 + 67429*ep^3*mtt*mWW^5*s^6*t^4 + 423051*ep^4*mtt*mWW^5*s^6*t^4 + 578387*ep^5*mtt*mWW^5*s^6*t^4 + 254798*ep^6*mtt*mWW^5*s^6*t^4 - 52*mWW^6*s^6*t^4 - 468*ep*mWW^6*s^6*t^4 - 856*ep^2*mWW^6*s^6*t^4 + 2652*ep^3*mWW^6*s^6*t^4 + 11348*ep^4*mWW^6*s^6*t^4 + 13872*ep^5*mWW^6*s^6*t^4 + 5616*ep^6*mWW^6*s^6*t^4 + 768*mtt^4*mWW*s^7*t^4 + 3356*ep*mtt^4*mWW*s^7*t^4 - 15692*ep^2*mtt^4*mWW*s^7*t^4 - 123012*ep^3*mtt^4*mWW*s^7*t^4 - 283476*ep^4*mtt^4*mWW*s^7*t^4 - 280376*ep^5*mtt^4*mWW*s^7*t^4 - 101632*ep^6*mtt^4*mWW*s^7*t^4 + 3500*mtt^3*mWW^2*s^7*t^4 + 12310*ep*mtt^3*mWW^2*s^7*t^4 - 87574*ep^2*mtt^3*mWW^2*s^7*t^4 - 496920*ep^3*mtt^3*mWW^2*s^7*t^4 - 801778*ep^4*mtt^3*mWW^2*s^7*t^4 - 350278*ep^5*mtt^3*mWW^2*s^7*t^4 + 99660*ep^6*mtt^3*mWW^2*s^7*t^4 + 926*mtt^2*mWW^3*s^7*t^4 - 1509*ep*mtt^2*mWW^3*s^7*t^4 - 45213*ep^2*mtt^2*mWW^3*s^7*t^4 - 178729*ep^3*mtt^2*mWW^3*s^7*t^4 - 358013*ep^4*mtt^2*mWW^3*s^7*t^4 - 391722*ep^5*mtt^2*mWW^3*s^7*t^4 - 178988*ep^6*mtt^2*mWW^3*s^7*t^4 - 1138*mtt*mWW^4*s^7*t^4 - 5917*ep*mtt*mWW^4*s^7*t^4 + 10037*ep^2*mtt*mWW^4*s^7*t^4 + 124043*ep^3*mtt*mWW^4*s^7*t^4 + 285153*ep^4*mtt*mWW^4*s^7*t^4 + 248962*ep^5*mtt*mWW^4*s^7*t^4 + 67332*ep^6*mtt*mWW^4*s^7*t^4 - 52*mWW^5*s^7*t^4 - 240*ep*mWW^5*s^7*t^4 - 28*ep^2*mWW^5*s^7*t^4 + 1776*ep^3*mWW^5*s^7*t^4 + 4184*ep^4*mWW^5*s^7*t^4 + 3864*ep^5*mWW^5*s^7*t^4 + 1296*ep^6*mWW^5*s^7*t^4 - 96*mtt^3*mWW*s^8*t^4 - 526*ep*mtt^3*mWW*s^8*t^4 + 1913*ep^2*mtt^3*mWW*s^8*t^4 + 17801*ep^3*mtt^3*mWW*s^8*t^4 + 43217*ep^4*mtt^3*mWW*s^8*t^4 + 43997*ep^5*mtt^3*mWW*s^8*t^4 + 16238*ep^6*mtt^3*mWW*s^8*t^4 - 396*mtt^2*mWW^2*s^8*t^4 - 1472*ep*mtt^2*mWW^2*s^8*t^4 + 9879*ep^2*mtt^2*mWW^2*s^8*t^4 + 57925*ep^3*mtt^2*mWW^2*s^8*t^4 + 95331*ep^4*mtt^2*mWW^2*s^8*t^4 + 44059*ep^5*mtt^2*mWW^2*s^8*t^4 - 9630*ep^6*mtt^2*mWW^2*s^8*t^4 - 240*mtt*mWW^3*s^8*t^4 - 520*ep*mtt*mWW^3*s^8*t^4 + 6610*ep^2*mtt*mWW^3*s^8*t^4 + 32900*ep^3*mtt*mWW^3*s^8*t^4 + 56182*ep^4*mtt*mWW^3*s^8*t^4 + 36260*ep^5*mtt*mWW^3*s^8*t^4 + 4312*ep^6*mtt*mWW^3*s^8*t^4 + 24*ep*mWW^4*s^8*t^4 + 84*ep^2*mWW^4*s^8*t^4 - 96*ep^3*mWW^4*s^8*t^4 - 732*ep^4*mWW^4*s^8*t^4 - 1008*ep^5*mWW^4*s^8*t^4 - 432*ep^6*mWW^4*s^8*t^4 + 24*ep*mtt^2*mWW*s^9*t^4 + 12*ep^2*mtt^2*mWW*s^9*t^4 - 540*ep^3*mtt^2*mWW*s^9*t^4 - 1740*ep^4*mtt^2*mWW*s^9*t^4 - 2004*ep^5*mtt^2*mWW*s^9*t^4 - 792*ep^6*mtt^2*mWW*s^9*t^4 + 24*ep*mtt*mWW^2*s^9*t^4 + 12*ep^2*mtt*mWW^2*s^9*t^4 - 540*ep^3*mtt*mWW^2*s^9*t^4 - 1740*ep^4*mtt*mWW^2*s^9*t^4 - 2004*ep^5*mtt*mWW^2*s^9*t^4 - 792*ep^6*mtt*mWW^2*s^9*t^4 + 24*mtt^11*t^5 + 52*ep*mtt^11*t^5 - 520*ep^2*mtt^11*t^5 - 2640*ep^3*mtt^11*t^5 - 4904*ep^4*mtt^11*t^5 - 4132*ep^5*mtt^11*t^5 - 1320*ep^6*mtt^11*t^5 + 496*mtt^10*mWW*t^5 + 1692*ep*mtt^10*mWW*t^5 - 9981*ep^2*mtt^10*mWW*t^5 - 65991*ep^3*mtt^10*mWW*t^5 - 142025*ep^4*mtt^10*mWW*t^5 - 135221*ep^5*mtt^10*mWW*t^5 - 48234*ep^6*mtt^10*mWW*t^5 + 232*mtt^9*mWW^2*t^5 + 559*ep*mtt^9*mWW^2*t^5 - 15156*ep^2*mtt^9*mWW^2*t^5 - 63168*ep^3*mtt^9*mWW^2*t^5 - 69958*ep^4*mtt^9*mWW^2*t^5 + 21097*ep^5*mtt^9*mWW^2*t^5 + 55018*ep^6*mtt^9*mWW^2*t^5 - 6852*mtt^8*mWW^3*t^5 - 43687*ep*mtt^8*mWW^3*t^5 + 45574*ep^2*mtt^8*mWW^3*t^5 + 924312*ep^3*mtt^8*mWW^3*t^5 + 2584048*ep^4*mtt^8*mWW^3*t^5 + 2926863*ep^5*mtt^8*mWW^3*t^5 + 1211270*ep^6*mtt^8*mWW^3*t^5 + 12436*mtt^7*mWW^4*t^5 + 115199*ep*mtt^7*mWW^4*t^5 + 195406*ep^2*mtt^7*mWW^4*t^5 - 1216394*ep^3*mtt^7*mWW^4*t^5 - 5600856*ep^4*mtt^7*mWW^4*t^5 - 8384561*ep^5*mtt^7*mWW^4*t^5 - 4343022*ep^6*mtt^7*mWW^4*t^5 - 6256*mtt^6*mWW^5*t^5 - 105394*ep*mtt^6*mWW^5*t^5 - 461898*ep^2*mtt^6*mWW^5*t^5 + 86408*ep^3*mtt^6*mWW^5*t^5 + 4610462*ep^4*mtt^6*mWW^5*t^5 + 9576474*ep^5*mtt^6*mWW^5*t^5 + 5900908*ep^6*mtt^6*mWW^5*t^5 - 508*mtt^5*mWW^6*t^5 + 20865*ep*mtt^5*mWW^6*t^5 + 163815*ep^2*mtt^5*mWW^6*t^5 + 149999*ep^3*mtt^5*mWW^6*t^5 - 1070539*ep^4*mtt^5*mWW^6*t^5 - 2842376*ep^5*mtt^5*mWW^6*t^5 - 2013832*ep^6*mtt^5*mWW^6*t^5 - 1960*mtt^4*mWW^7*t^5 + 12565*ep*mtt^4*mWW^7*t^5 + 262629*ep^2*mtt^4*mWW^7*t^5 + 731155*ep^3*mtt^4*mWW^7*t^5 - 930189*ep^4*mtt^4*mWW^7*t^5 - 4397072*ep^5*mtt^4*mWW^7*t^5 - 3249872*ep^6*mtt^4*mWW^7*t^5 + 3408*mtt^3*mWW^8*t^5 + 1897*ep*mtt^3*mWW^8*t^5 - 216337*ep^2*mtt^3*mWW^8*t^5 - 688789*ep^3*mtt^3*mWW^8*t^5 + 748489*ep^4*mtt^3*mWW^8*t^5 + 4117144*ep^5*mtt^3*mWW^8*t^5 + 3236204*ep^6*mtt^3*mWW^8*t^5 - 836*mtt^2*mWW^9*t^5 - 3584*ep*mtt^2*mWW^9*t^5 + 24352*ep^2*mtt^2*mWW^9*t^5 + 112416*ep^3*mtt^2*mWW^9*t^5 - 47476*ep^4*mtt^2*mWW^9*t^5 - 607208*ep^5*mtt^2*mWW^9*t^5 - 563520*ep^6*mtt^2*mWW^9*t^5 - 184*mtt*mWW^10*t^5 - 164*ep*mtt*mWW^10*t^5 + 12116*ep^2*mtt*mWW^10*t^5 + 32692*ep^3*mtt*mWW^10*t^5 - 77052*ep^4*mtt*mWW^10*t^5 - 271008*ep^5*mtt*mWW^10*t^5 - 183600*ep^6*mtt*mWW^10*t^5 - 192*mtt^10*s*t^5 - 416*ep*mtt^10*s*t^5 + 4160*ep^2*mtt^10*s*t^5 + 21120*ep^3*mtt^10*s*t^5 + 39232*ep^4*mtt^10*s*t^5 + 33056*ep^5*mtt^10*s*t^5 + 10560*ep^6*mtt^10*s*t^5 - 3632*mtt^9*mWW*s*t^5 - 12264*ep*mtt^9*mWW*s*t^5 + 73435*ep^2*mtt^9*mWW*s*t^5 + 481987*ep^3*mtt^9*mWW*s*t^5 + 1033819*ep^4*mtt^9*mWW*s*t^5 + 981557*ep^5*mtt^9*mWW*s*t^5 + 349194*ep^6*mtt^9*mWW*s*t^5 - 2334*mtt^8*mWW^2*s*t^5 - 7061*ep*mtt^8*mWW^2*s*t^5 + 111990*ep^2*mtt^8*mWW^2*s*t^5 + 516442*ep^3*mtt^8*mWW^2*s*t^5 + 691062*ep^4*mtt^8*mWW^2*s*t^5 + 88403*ep^5*mtt^8*mWW^2*s*t^5 - 278302*ep^6*mtt^8*mWW^2*s*t^5 + 39126*mtt^7*mWW^3*s*t^5 + 245409*ep*mtt^7*mWW^3*s*t^5 - 268732*ep^2*mtt^7*mWW^3*s*t^5 - 5196310*ep^3*mtt^7*mWW^3*s*t^5 - 14363220*ep^4*mtt^7*mWW^3*s*t^5 - 16089523*ep^5*mtt^7*mWW^3*s*t^5 - 6574710*ep^6*mtt^7*mWW^3*s*t^5 - 53912*mtt^6*mWW^4*s*t^5 - 502331*ep*mtt^6*mWW^4*s*t^5 - 898160*ep^2*mtt^6*mWW^4*s*t^5 + 5005234*ep^3*mtt^6*mWW^4*s*t^5 + 23566606*ep^4*mtt^6*mWW^4*s*t^5 + 35366461*ep^5*mtt^6*mWW^4*s*t^5 + 18289206*ep^6*mtt^6*mWW^4*s*t^5 + 13276*mtt^5*mWW^5*s*t^5 + 302006*ep*mtt^5*mWW^5*s*t^5 + 1573892*ep^2*mtt^5*mWW^5*s*t^5 + 757280*ep^3*mtt^5*mWW^5*s*t^5 - 11929340*ep^4*mtt^5*mWW^5*s*t^5 - 27271918*ep^5*mtt^5*mWW^5*s*t^5 - 17358460*ep^6*mtt^5*mWW^5*s*t^5 + 9262*mtt^4*mWW^6*s*t^5 + 38409*ep*mtt^4*mWW^6*s*t^5 - 101895*ep^2*mtt^4*mWW^6*s*t^5 - 709013*ep^3*mtt^4*mWW^6*s*t^5 - 1659879*ep^4*mtt^4*mWW^6*s*t^5 - 1372776*ep^5*mtt^4*mWW^6*s*t^5 - 29780*ep^6*mtt^4*mWW^6*s*t^5 + 3218*mtt^3*mWW^7*s*t^5 - 64185*ep*mtt^3*mWW^7*s*t^5 - 818781*ep^2*mtt^3*mWW^7*s*t^5 - 1871059*ep^3*mtt^3*mWW^7*s*t^5 + 3684963*ep^4*mtt^3*mWW^7*s*t^5 + 14050092*ep^5*mtt^3*mWW^7*s*t^5 + 10104464*ep^6*mtt^3*mWW^7*s*t^5 - 5400*mtt^2*mWW^8*s*t^5 - 5149*ep*mtt^2*mWW^8*s*t^5 + 309749*ep^2*mtt^2*mWW^8*s*t^5 + 1016125*ep^3*mtt^2*mWW^8*s*t^5 - 872457*ep^4*mtt^2*mWW^8*s*t^5 - 5514640*ep^5*mtt^2*mWW^8*s*t^5 - 4422004*ep^6*mtt^2*mWW^8*s*t^5 + 588*mtt*mWW^9*s*t^5 + 5582*ep*mtt*mWW^9*s*t^5 + 13958*ep^2*mtt*mWW^9*s*t^5 - 26798*ep^3*mtt*mWW^9*s*t^5 - 210466*ep^4*mtt*mWW^9*s*t^5 - 301816*ep^5*mtt*mWW^9*s*t^5 - 107448*ep^6*mtt*mWW^9*s*t^5 + 672*mtt^9*s^2*t^5 + 1456*ep*mtt^9*s^2*t^5 - 14560*ep^2*mtt^9*s^2*t^5 - 73920*ep^3*mtt^9*s^2*t^5 - 137312*ep^4*mtt^9*s^2*t^5 - 115696*ep^5*mtt^9*s^2*t^5 - 36960*ep^6*mtt^9*s^2*t^5 + 11536*mtt^8*mWW*s^2*t^5 + 38508*ep*mtt^8*mWW*s^2*t^5 - 234433*ep^2*mtt^8*mWW*s^2*t^5 - 1526261*ep^3*mtt^8*mWW*s^2*t^5 - 3261249*ep^4*mtt^8*mWW*s^2*t^5 - 3086647*ep^5*mtt^8*mWW*s^2*t^5 - 1094766*ep^6*mtt^8*mWW*s^2*t^5 + 9274*mtt^7*mWW^2*s^2*t^5 + 30837*ep*mtt^7*mWW^2*s^2*t^5 - 357371*ep^2*mtt^7*mWW^2*s^2*t^5 - 1788513*ep^3*mtt^7*mWW^2*s^2*t^5 - 2703795*ep^4*mtt^7*mWW^2*s^2*t^5 - 991124*ep^5*mtt^7*mWW^2*s^2*t^5 + 511092*ep^6*mtt^7*mWW^2*s^2*t^5 - 92922*mtt^6*mWW^3*s^2*t^5 - 571561*ep*mtt^6*mWW^3*s^2*t^5 + 660708*ep^2*mtt^6*mWW^3*s^2*t^5 + 12111264*ep^3*mtt^6*mWW^3*s^2*t^5 + 33026868*ep^4*mtt^6*mWW^3*s^2*t^5 + 36499625*ep^5*mtt^6*mWW^3*s^2*t^5 + 14681018*ep^6*mtt^6*mWW^3*s^2*t^5 + 89204*mtt^5*mWW^4*s^2*t^5 + 846075*ep*mtt^5*mWW^4*s^2*t^5 + 1666860*ep^2*mtt^5*mWW^4*s^2*t^5 - 7540722*ep^3*mtt^5*mWW^4*s^2*t^5 - 37412202*ep^4*mtt^5*mWW^4*s^2*t^5 - 56651545*ep^5*mtt^5*mWW^4*s^2*t^5 - 29313934*ep^6*mtt^5*mWW^4*s^2*t^5 + 2888*mtt^4*mWW^5*s^2*t^5 - 238080*ep*mtt^4*mWW^5*s^2*t^5 - 1952071*ep^2*mtt^4*mWW^5*s^2*t^5 - 3406675*ep^3*mtt^4*mWW^5*s^2*t^5 + 6043021*ep^4*mtt^4*mWW^5*s^2*t^5 + 21595359*ep^5*mtt^4*mWW^5*s^2*t^5 + 15351398*ep^6*mtt^4*mWW^5*s^2*t^5 - 20910*mtt^3*mWW^6*s^2*t^5 - 183778*ep*mtt^3*mWW^6*s^2*t^5 - 432296*ep^2*mtt^3*mWW^6*s^2*t^5 + 1159902*ep^3*mtt^3*mWW^6*s^2*t^5 + 8628710*ep^4*mtt^3*mWW^6*s^2*t^5 + 15227348*ep^5*mtt^3*mWW^6*s^2*t^5 + 8406392*ep^6*mtt^3*mWW^6*s^2*t^5 - 2058*mtt^2*mWW^7*s^2*t^5 + 70451*ep*mtt^2*mWW^7*s^2*t^5 + 764375*ep^2*mtt^2*mWW^7*s^2*t^5 + 1551453*ep^3*mtt^2*mWW^7*s^2*t^5 - 3728317*ep^4*mtt^2*mWW^7*s^2*t^5 - 13041824*ep^5*mtt^2*mWW^7*s^2*t^5 - 9264232*ep^6*mtt^2*mWW^7*s^2*t^5 + 2284*mtt*mWW^8*s^2*t^5 + 6384*ep*mtt*mWW^8*s^2*t^5 - 85384*ep^2*mtt*mWW^8*s^2*t^5 - 340132*ep^3*mtt*mWW^8*s^2*t^5 + 35912*ep^4*mtt*mWW^8*s^2*t^5 + 1259664*ep^5*mtt*mWW^8*s^2*t^5 + 1113080*ep^6*mtt*mWW^8*s^2*t^5 + 32*mWW^9*s^2*t^5 + 156*ep*mWW^9*s^2*t^5 - 4*ep^2*mWW^9*s^2*t^5 - 1188*ep^3*mWW^9*s^2*t^5 - 2476*ep^4*mWW^9*s^2*t^5 - 1992*ep^5*mWW^9*s^2*t^5 - 576*ep^6*mWW^9*s^2*t^5 - 1344*mtt^8*s^3*t^5 - 2912*ep*mtt^8*s^3*t^5 + 29120*ep^2*mtt^8*s^3*t^5 + 147840*ep^3*mtt^8*s^3*t^5 + 274624*ep^4*mtt^8*s^3*t^5 + 231392*ep^5*mtt^8*s^3*t^5 + 73920*ep^6*mtt^8*s^3*t^5 - 20720*mtt^7*mWW*s^3*t^5 - 68256*ep*mtt^7*mWW*s^3*t^5 + 423399*ep^2*mtt^7*mWW*s^3*t^5 + 2731335*ep^3*mtt^7*mWW*s^3*t^5 + 5810695*ep^4*mtt^7*mWW*s^3*t^5 + 5479561*ep^5*mtt^7*mWW*s^3*t^5 + 1936626*ep^6*mtt^7*mWW*s^3*t^5 - 19616*mtt^6*mWW^2*s^3*t^5 - 68191*ep*mtt^6*mWW^2*s^3*t^5 + 640393*ep^2*mtt^6*mWW^2*s^3*t^5 + 3423245*ep^3*mtt^6*mWW^2*s^3*t^5 + 5634051*ep^4*mtt^6*mWW^2*s^3*t^5 + 2919986*ep^5*mtt^6*mWW^2*s^3*t^5 - 296948*ep^6*mtt^6*mWW^2*s^3*t^5 + 117576*mtt^5*mWW^3*s^3*t^5 + 706009*ep*mtt^5*mWW^3*s^3*t^5 - 867170*ep^2*mtt^5*mWW^3*s^3*t^5 - 14964330*ep^3*mtt^5*mWW^3*s^3*t^5 - 40134632*ep^4*mtt^5*mWW^3*s^3*t^5 - 43603591*ep^5*mtt^5*mWW^3*s^3*t^5 - 17181950*ep^6*mtt^5*mWW^3*s^3*t^5 - 66544*mtt^4*mWW^4*s^3*t^5 - 665069*ep*mtt^4*mWW^4*s^3*t^5 - 1589790*ep^2*mtt^4*mWW^4*s^3*t^5 + 4447438*ep^3*mtt^4*mWW^4*s^3*t^5 + 25979152*ep^4*mtt^4*mWW^4*s^3*t^5 + 40558695*ep^5*mtt^4*mWW^4*s^3*t^5 + 21169174*ep^6*mtt^4*mWW^4*s^3*t^5 - 25580*mtt^3*mWW^5*s^3*t^5 - 44530*ep*mtt^3*mWW^5*s^3*t^5 + 1020071*ep^2*mtt^3*mWW^5*s^3*t^5 + 4794955*ep^3*mtt^3*mWW^5*s^3*t^5 + 7415883*ep^4*mtt^3*mWW^5*s^3*t^5 + 3294475*ep^5*mtt^3*mWW^5*s^3*t^5 - 762298*ep^6*mtt^3*mWW^5*s^3*t^5 + 15868*mtt^2*mWW^6*s^3*t^5 + 169564*ep*mtt^2*mWW^6*s^3*t^5 + 526042*ep^2*mtt^2*mWW^6*s^3*t^5 - 777992*ep^3*mtt^2*mWW^6*s^3*t^5 - 8063834*ep^4*mtt^2*mWW^6*s^3*t^5 - 15157256*ep^5*mtt^2*mWW^6*s^3*t^5 - 8799408*ep^6*mtt^2*mWW^6*s^3*t^5 + 920*mtt*mWW^7*s^3*t^5 - 18877*ep*mtt*mWW^7*s^3*t^5 - 211333*ep^2*mtt*mWW^7*s^3*t^5 - 416447*ep^3*mtt*mWW^7*s^3*t^5 + 988869*ep^4*mtt*mWW^7*s^3*t^5 + 3434764*ep^5*mtt*mWW^7*s^3*t^5 + 2441680*ep^6*mtt*mWW^7*s^3*t^5 + 16*mWW^8*s^3*t^5 + 96*ep*mWW^8*s^3*t^5 - 164*ep^2*mWW^8*s^3*t^5 - 960*ep^3*mWW^8*s^3*t^5 - 212*ep^4*mWW^8*s^3*t^5 + 1656*ep^5*mWW^8*s^3*t^5 + 1152*ep^6*mWW^8*s^3*t^5 + 1680*mtt^7*s^4*t^5 + 3640*ep*mtt^7*s^4*t^5 - 36400*ep^2*mtt^7*s^4*t^5 - 184800*ep^3*mtt^7*s^4*t^5 - 343280*ep^4*mtt^7*s^4*t^5 - 289240*ep^5*mtt^7*s^4*t^5 - 92400*ep^6*mtt^7*s^4*t^5 + 22960*mtt^6*mWW*s^4*t^5 + 74460*ep*mtt^6*mWW*s^4*t^5 - 472055*ep^2*mtt^6*mWW*s^4*t^5 - 3012935*ep^3*mtt^6*mWW*s^4*t^5 - 6376655*ep^4*mtt^6*mWW*s^4*t^5 - 5987125*ep^5*mtt^6*mWW*s^4*t^5 - 2107050*ep^6*mtt^6*mWW*s^4*t^5 + 24420*mtt^5*mWW^2*s^4*t^5 + 86405*ep*mtt^5*mWW^2*s^4*t^5 - 700130*ep^2*mtt^5*mWW^2*s^4*t^5 - 3942240*ep^3*mtt^5*mWW^2*s^4*t^5 - 6903440*ep^4*mtt^5*mWW^2*s^4*t^5 - 4303965*ep^5*mtt^5*mWW^2*s^4*t^5 - 292330*ep^6*mtt^5*mWW^2*s^4*t^5 - 83784*mtt^4*mWW^3*s^4*t^5 - 487561*ep*mtt^4*mWW^3*s^4*t^5 + 641150*ep^2*mtt^4*mWW^3*s^4*t^5 + 10319960*ep^3*mtt^4*mWW^3*s^4*t^5 + 27092568*ep^4*mtt^4*mWW^3*s^4*t^5 + 28768369*ep^5*mtt^4*mWW^3*s^4*t^5 + 11017370*ep^6*mtt^4*mWW^3*s^4*t^5 + 16972*mtt^3*mWW^4*s^4*t^5 + 213962*ep*mtt^3*mWW^4*s^4*t^5 + 818560*ep^2*mtt^3*mWW^4*s^4*t^5 + 96332*ep^3*mtt^3*mWW^4*s^4*t^5 - 5114840*ep^4*mtt^3*mWW^4*s^4*t^5 - 9660034*ep^5*mtt^3*mWW^4*s^4*t^5 - 5369496*ep^6*mtt^3*mWW^4*s^4*t^5 + 20588*mtt^2*mWW^5*s^4*t^5 + 121958*ep*mtt^2*mWW^5*s^4*t^5 - 169683*ep^2*mtt^2*mWW^5*s^4*t^5 - 2828549*ep^3*mtt^2*mWW^5*s^4*t^5 - 8292203*ep^4*mtt^2*mWW^5*s^4*t^5 - 10167973*ep^5*mtt^2*mWW^5*s^4*t^5 - 4600154*ep^6*mtt^2*mWW^5*s^4*t^5 - 3448*mtt*mWW^6*s^4*t^5 - 43908*ep*mtt*mWW^6*s^4*t^5 - 155678*ep^2*mtt*mWW^6*s^4*t^5 + 168464*ep^3*mtt*mWW^6*s^4*t^5 + 2145778*ep^4*mtt*mWW^6*s^4*t^5 + 4126988*ep^5*mtt*mWW^6*s^4*t^5 + 2430580*ep^6*mtt*mWW^6*s^4*t^5 - 180*mWW^7*s^4*t^5 - 804*ep*mWW^7*s^4*t^5 - 312*ep^2*mWW^7*s^4*t^5 + 5628*ep^3*mWW^7*s^4*t^5 + 15828*ep^4*mWW^7*s^4*t^5 + 16992*ep^5*mWW^7*s^4*t^5 + 6480*ep^6*mWW^7*s^4*t^5 - 1344*mtt^6*s^5*t^5 - 2912*ep*mtt^6*s^5*t^5 + 29120*ep^2*mtt^6*s^5*t^5 + 147840*ep^3*mtt^6*s^5*t^5 + 274624*ep^4*mtt^6*s^5*t^5 + 231392*ep^5*mtt^6*s^5*t^5 + 73920*ep^6*mtt^6*s^5*t^5 - 16016*mtt^5*mWW*s^5*t^5 - 50952*ep*mtt^5*mWW*s^5*t^5 + 331601*ep^2*mtt^5*mWW*s^5*t^5 + 2089561*ep^3*mtt^5*mWW*s^5*t^5 + 4394385*ep^4*mtt^5*mWW*s^5*t^5 + 4103711*ep^5*mtt^5*mWW*s^5*t^5 + 1436574*ep^6*mtt^5*mWW*s^5*t^5 - 18302*mtt^4*mWW^2*s^5*t^5 - 64619*ep*mtt^4*mWW^2*s^5*t^5 + 473096*ep^2*mtt^4*mWW^2*s^5*t^5 + 2768708*ep^3*mtt^4*mWW^2*s^5*t^5 + 5079628*ep^4*mtt^4*mWW^2*s^5*t^5 + 3562943*ep^5*mtt^4*mWW^2*s^5*t^5 + 576522*ep^6*mtt^4*mWW^2*s^5*t^5 + 32118*mtt^3*mWW^3*s^5*t^5 + 178531*ep*mtt^3*mWW^3*s^5*t^5 - 253584*ep^2*mtt^3*mWW^3*s^5*t^5 - 3752442*ep^3*mtt^3*mWW^3*s^5*t^5 - 9555300*ep^4*mtt^3*mWW^3*s^5*t^5 - 9801089*ep^5*mtt^3*mWW^3*s^5*t^5 - 3586610*ep^6*mtt^3*mWW^3*s^5*t^5 + 3832*mtt^2*mWW^4*s^5*t^5 + 3564*ep*mtt^2*mWW^4*s^5*t^5 - 216666*ep^2*mtt^2*mWW^4*s^5*t^5 - 1100640*ep^3*mtt^2*mWW^4*s^5*t^5 - 2289486*ep^4*mtt^2*mWW^4*s^5*t^5 - 2277752*ep^5*mtt^2*mWW^4*s^5*t^5 - 901844*ep^6*mtt^2*mWW^4*s^5*t^5 - 4832*mtt*mWW^5*s^5*t^5 - 35672*ep*mtt*mWW^5*s^5*t^5 - 10635*ep^2*mtt*mWW^5*s^5*t^5 + 594085*ep^3*mtt*mWW^5*s^5*t^5 + 2148601*ep^4*mtt*mWW^5*s^5*t^5 + 2971831*ep^5*mtt*mWW^5*s^5*t^5 + 1468462*ep^6*mtt*mWW^5*s^5*t^5 - 264*mWW^6*s^5*t^5 - 1152*ep*mWW^6*s^5*t^5 + 12*ep^2*mWW^6*s^5*t^5 + 8640*ep^3*mWW^6*s^5*t^5 + 19764*ep^4*mWW^6*s^5*t^5 + 18072*ep^5*mWW^6*s^5*t^5 + 6048*ep^6*mWW^6*s^5*t^5 + 672*mtt^5*s^6*t^5 + 1456*ep*mtt^5*s^6*t^5 - 14560*ep^2*mtt^5*s^6*t^5 - 73920*ep^3*mtt^5*s^6*t^5 - 137312*ep^4*mtt^5*s^6*t^5 - 115696*ep^5*mtt^5*s^6*t^5 - 36960*ep^6*mtt^5*s^6*t^5 + 6832*mtt^4*mWW*s^6*t^5 + 21204*ep*mtt^4*mWW*s^6*t^5 - 142635*ep^2*mtt^4*mWW*s^6*t^5 - 884487*ep^3*mtt^4*mWW*s^6*t^5 - 1844939*ep^4*mtt^4*mWW*s^6*t^5 - 1710797*ep^5*mtt^4*mWW*s^6*t^5 - 594714*ep^6*mtt^4*mWW*s^6*t^5 + 7954*mtt^3*mWW^2*s^6*t^5 + 27411*ep*mtt^3*mWW^2*s^6*t^5 - 189295*ep^2*mtt^3*mWW^2*s^6*t^5 - 1134017*ep^3*mtt^3*mWW^2*s^6*t^5 - 2155307*ep^4*mtt^3*mWW^2*s^6*t^5 - 1645218*ep^5*mtt^3*mWW^2*s^6*t^5 - 368648*ep^6*mtt^3*mWW^2*s^6*t^5 - 5370*mtt^2*mWW^3*s^6*t^5 - 27255*ep*mtt^2*mWW^3*s^6*t^5 + 42232*ep^2*mtt^2*mWW^3*s^6*t^5 + 553680*ep^3*mtt^2*mWW^3*s^6*t^5 + 1328068*ep^4*mtt^2*mWW^3*s^6*t^5 + 1262407*ep^5*mtt^2*mWW^3*s^6*t^5 + 413190*ep^6*mtt^2*mWW^3*s^6*t^5 - 2004*mtt*mWW^4*s^6*t^5 - 11520*ep*mtt*mWW^4*s^6*t^5 + 23630*ep^2*mtt*mWW^4*s^6*t^5 + 309496*ep^3*mtt*mWW^4*s^6*t^5 + 874250*ep^4*mtt*mWW^4*s^6*t^5 + 1051712*ep^5*mtt*mWW^4*s^6*t^5 + 471068*ep^6*mtt*mWW^4*s^6*t^5 - 84*mWW^5*s^6*t^5 - 288*ep*mWW^5*s^6*t^5 + 324*ep^2*mWW^5*s^6*t^5 + 2496*ep^3*mWW^5*s^6*t^5 + 3576*ep^4*mWW^5*s^6*t^5 + 1752*ep^5*mWW^5*s^6*t^5 + 144*ep^6*mWW^5*s^6*t^5 - 192*mtt^4*s^7*t^5 - 416*ep*mtt^4*s^7*t^5 + 4160*ep^2*mtt^4*s^7*t^5 + 21120*ep^3*mtt^4*s^7*t^5 + 39232*ep^4*mtt^4*s^7*t^5 + 33056*ep^5*mtt^4*s^7*t^5 + 10560*ep^6*mtt^4*s^7*t^5 - 1616*mtt^3*mWW*s^7*t^5 - 4848*ep*mtt^3*mWW*s^7*t^5 + 34093*ep^2*mtt^3*mWW*s^7*t^5 + 206941*ep^3*mtt^3*mWW*s^7*t^5 + 426829*ep^4*mtt^3*mWW*s^7*t^5 + 391907*ep^5*mtt^3*mWW*s^7*t^5 + 134886*ep^6*mtt^3*mWW*s^7*t^5 - 1764*mtt^2*mWW^2*s^7*t^5 - 5697*ep*mtt^2*mWW^2*s^7*t^5 + 39401*ep^2*mtt^2*mWW^2*s^7*t^5 + 235973*ep^3*mtt^2*mWW^2*s^7*t^5 + 460235*ep^4*mtt^2*mWW^2*s^7*t^5 + 376684*ep^5*mtt^2*mWW^2*s^7*t^5 + 103208*ep^6*mtt^2*mWW^2*s^7*t^5 + 108*mtt*mWW^3*s^7*t^5 + 115*ep*mtt*mWW^3*s^7*t^5 - 178*ep^2*mtt*mWW^3*s^7*t^5 + 3866*ep^3*mtt*mWW^3*s^7*t^5 + 21600*ep^4*mtt*mWW^3*s^7*t^5 + 36939*ep^5*mtt*mWW^3*s^7*t^5 + 20422*ep^6*mtt*mWW^3*s^7*t^5 + 16*mWW^4*s^7*t^5 + 120*ep*mWW^4*s^7*t^5 + 160*ep^2*mWW^4*s^7*t^5 - 744*ep^3*mWW^4*s^7*t^5 - 2624*ep^4*mWW^4*s^7*t^5 - 2976*ep^5*mWW^4*s^7*t^5 - 1152*ep^6*mWW^4*s^7*t^5 + 24*mtt^3*s^8*t^5 + 52*ep*mtt^3*s^8*t^5 - 520*ep^2*mtt^3*s^8*t^5 - 2640*ep^3*mtt^3*s^8*t^5 - 4904*ep^4*mtt^3*s^8*t^5 - 4132*ep^5*mtt^3*s^8*t^5 - 1320*ep^6*mtt^3*s^8*t^5 + 160*mtt^2*mWW*s^8*t^5 + 456*ep*mtt^2*mWW*s^8*t^5 - 3424*ep^2*mtt^2*mWW*s^8*t^5 - 20150*ep^3*mtt^2*mWW*s^8*t^5 - 40860*ep^4*mtt^2*mWW*s^8*t^5 - 36946*ep^5*mtt^2*mWW*s^8*t^5 - 12516*ep^6*mtt^2*mWW*s^8*t^5 + 136*mtt*mWW^2*s^8*t^5 + 356*ep*mtt*mWW^2*s^8*t^5 - 2928*ep^2*mtt*mWW^2*s^8*t^5 - 16430*ep^3*mtt*mWW^2*s^8*t^5 - 32476*ep^4*mtt*mWW^2*s^8*t^5 - 28806*ep^5*mtt*mWW^2*s^8*t^5 - 9612*ep^6*mtt*mWW^2*s^8*t^5 - 152*mtt^10*t^6 - 384*ep*mtt^10*t^6 + 3082*ep^2*mtt^10*t^6 + 16866*ep^3*mtt^10*t^6 + 32770*ep^4*mtt^10*t^6 + 28854*ep^5*mtt^10*t^6 + 9684*ep^6*mtt^10*t^6 - 880*mtt^9*mWW*t^6 - 3121*ep*mtt^9*mWW*t^6 + 17969*ep^2*mtt^9*mWW*t^6 + 120535*ep^3*mtt^9*mWW*t^6 + 260259*ep^4*mtt^9*mWW*t^6 + 248106*ep^5*mtt^9*mWW*t^6 + 88700*ep^6*mtt^9*mWW*t^6 + 2450*mtt^8*mWW^2*t^6 + 12345*ep*mtt^8*mWW^2*t^6 - 18310*ep^2*mtt^8*mWW^2*t^6 - 285938*ep^3*mtt^8*mWW^2*t^6 - 816098*ep^4*mtt^8*mWW^2*t^6 - 976343*ep^5*mtt^8*mWW^2*t^6 - 435178*ep^6*mtt^8*mWW^2*t^6 + 4420*mtt^7*mWW^3*t^6 + 30585*ep*mtt^7*mWW^3*t^6 - 45307*ep^2*mtt^7*mWW^3*t^6 - 795453*ep^3*mtt^7*mWW^3*t^6 - 2294501*ep^4*mtt^7*mWW^3*t^6 - 2729160*ep^5*mtt^7*mWW^3*t^6 - 1207048*ep^6*mtt^7*mWW^3*t^6 - 16396*mtt^6*mWW^4*t^6 - 140011*ep*mtt^6*mWW^4*t^6 - 145001*ep^2*mtt^6*mWW^4*t^6 + 1972053*ep^3*mtt^6*mWW^4*t^6 + 7869869*ep^4*mtt^6*mWW^4*t^6 + 11242570*ep^5*mtt^6*mWW^4*t^6 + 5682916*ep^6*mtt^6*mWW^4*t^6 + 13072*mtt^5*mWW^5*t^6 + 151640*ep*mtt^5*mWW^5*t^6 + 480800*ep^2*mtt^5*mWW^5*t^6 - 732460*ep^3*mtt^5*mWW^5*t^6 - 7040304*ep^4*mtt^5*mWW^5*t^6 - 13022300*ep^5*mtt^5*mWW^5*t^6 - 7612112*ep^6*mtt^5*mWW^5*t^6 + 466*mtt^4*mWW^6*t^6 - 33186*ep*mtt^4*mWW^6*t^6 - 335279*ep^2*mtt^4*mWW^6*t^6 - 679505*ep^3*mtt^4*mWW^6*t^6 + 1493383*ep^4*mtt^4*mWW^6*t^6 + 5523127*ep^5*mtt^4*mWW^6*t^6 + 4073170*ep^6*mtt^4*mWW^6*t^6 - 3508*mtt^3*mWW^7*t^6 - 29060*ep*mtt^3*mWW^7*t^6 - 28234*ep^2*mtt^3*mWW^7*t^6 + 300078*ep^3*mtt^3*mWW^7*t^6 + 1032366*ep^4*mtt^3*mWW^7*t^6 + 1093882*ep^5*mtt^3*mWW^7*t^6 + 300060*ep^6*mtt^3*mWW^7*t^6 + 48*mtt^2*mWW^8*t^6 + 9672*ep*mtt^2*mWW^8*t^6 + 92184*ep^2*mtt^2*mWW^8*t^6 + 160000*ep^3*mtt^2*mWW^8*t^6 - 655040*ep^4*mtt^2*mWW^8*t^6 - 1955456*ep^5*mtt^2*mWW^8*t^6 - 1316064*ep^6*mtt^2*mWW^8*t^6 + 480*mtt*mWW^9*t^6 + 1520*ep*mtt*mWW^9*t^6 - 21904*ep^2*mtt*mWW^9*t^6 - 76176*ep^3*mtt*mWW^9*t^6 + 117296*ep^4*mtt*mWW^9*t^6 + 546720*ep^5*mtt*mWW^9*t^6 + 415872*ep^6*mtt*mWW^9*t^6 + 1096*mtt^9*s*t^6 + 2752*ep*mtt^9*s*t^6 - 22270*ep^2*mtt^9*s*t^6 - 121462*ep^3*mtt^9*s*t^6 - 235542*ep^4*mtt^9*s*t^6 - 207042*ep^5*mtt^9*s*t^6 - 69372*ep^6*mtt^9*s*t^6 + 5904*mtt^8*mWW*s*t^6 + 20618*ep*mtt^8*mWW*s*t^6 - 120678*ep^2*mtt^8*mWW*s*t^6 - 801212*ep^3*mtt^8*mWW*s*t^6 - 1721566*ep^4*mtt^8*mWW*s*t^6 - 1635014*ep^5*mtt^8*mWW*s*t^6 - 582612*ep^6*mtt^8*mWW*s*t^6 - 12806*mtt^7*mWW^2*s*t^6 - 63347*ep*mtt^7*mWW^2*s*t^6 + 93512*ep^2*mtt^7*mWW^2*s*t^6 + 1458318*ep^3*mtt^7*mWW^2*s*t^6 + 4167932*ep^4*mtt^7*mWW^2*s*t^6 + 4998821*ep^5*mtt^7*mWW^2*s*t^6 + 2235466*ep^6*mtt^7*mWW^2*s*t^6 - 24456*mtt^6*mWW^3*s*t^6 - 163694*ep*mtt^6*mWW^3*s*t^6 + 244639*ep^2*mtt^6*mWW^3*s*t^6 + 4180439*ep^3*mtt^6*mWW^3*s*t^6 + 11965087*ep^4*mtt^6*mWW^3*s*t^6 + 14137895*ep^5*mtt^6*mWW^3*s*t^6 + 6201266*ep^6*mtt^6*mWW^3*s*t^6 + 64716*mtt^5*mWW^4*s*t^6 + 538479*ep*mtt^5*mWW^4*s*t^6 + 519570*ep^2*mtt^5*mWW^4*s*t^6 - 7591330*ep^3*mtt^5*mWW^4*s*t^6 - 29838356*ep^4*mtt^5*mWW^4*s*t^6 - 42269317*ep^5*mtt^5*mWW^4*s*t^6 - 21209546*ep^6*mtt^5*mWW^4*s*t^6 - 33784*mtt^4*mWW^5*s*t^6 - 394149*ep*mtt^4*mWW^5*s*t^6 - 1321632*ep^2*mtt^4*mWW^5*s*t^6 + 1461602*ep^3*mtt^4*mWW^5*s*t^6 + 17426238*ep^4*mtt^4*mWW^5*s*t^6 + 33176247*ep^5*mtt^4*mWW^5*s*t^6 + 19609598*ep^6*mtt^4*mWW^5*s*t^6 - 7854*mtt^3*mWW^6*s*t^6 - 5372*ep*mtt^3*mWW^6*s*t^6 + 506744*ep^2*mtt^3*mWW^6*s*t^6 + 1973682*ep^3*mtt^3*mWW^6*s*t^6 + 620582*ep^4*mtt^3*mWW^6*s*t^6 - 5060378*ep^5*mtt^3*mWW^6*s*t^6 - 4838220*ep^6*mtt^3*mWW^6*s*t^6 + 7216*mtt^2*mWW^7*s*t^6 + 75421*ep*mtt^2*mWW^7*s*t^6 + 202159*ep^2*mtt^2*mWW^7*s*t^6 - 381961*ep^3*mtt^2*mWW^7*s*t^6 - 3089331*ep^4*mtt^2*mWW^7*s*t^6 - 5289980*ep^5*mtt^2*mWW^7*s*t^6 - 2821860*ep^6*mtt^2*mWW^7*s*t^6 - 32*mtt*mWW^8*s*t^6 - 10708*ep*mtt*mWW^8*s*t^6 - 101788*ep^2*mtt*mWW^8*s*t^6 - 174428*ep^3*mtt*mWW^8*s*t^6 + 719836*ep^4*mtt*mWW^8*s*t^6 + 2172704*ep^5*mtt*mWW^8*s*t^6 + 1488720*ep^6*mtt*mWW^8*s*t^6 - 3416*mtt^8*s^2*t^6 - 8512*ep*mtt^8*s^2*t^6 + 69594*ep^2*mtt^8*s^2*t^6 + 377986*ep^3*mtt^8*s^2*t^6 + 731234*ep^4*mtt^8*s^2*t^6 + 641382*ep^5*mtt^8*s^2*t^6 + 214452*ep^6*mtt^8*s^2*t^6 - 16976*mtt^7*mWW*s^2*t^6 - 58267*ep*mtt^7*mWW*s^2*t^6 + 347259*ep^2*mtt^7*mWW*s^2*t^6 + 2279505*ep^3*mtt^7*mWW*s^2*t^6 + 4871401*ep^4*mtt^7*mWW*s^2*t^6 + 4607162*ep^5*mtt^7*mWW*s^2*t^6 + 1635756*ep^6*mtt^7*mWW*s^2*t^6 + 27052*mtt^6*mWW^2*s^2*t^6 + 130902*ep*mtt^6*mWW^2*s^2*t^6 - 187607*ep^2*mtt^6*mWW^2*s^2*t^6 - 2972827*ep^3*mtt^6*mWW^2*s^2*t^6 - 8542759*ep^4*mtt^6*mWW^2*s^2*t^6 - 10305811*ep^5*mtt^6*mWW^2*s^2*t^6 - 4638734*ep^6*mtt^6*mWW^2*s^2*t^6 + 55098*mtt^5*mWW^3*s^2*t^6 + 354432*ep*mtt^5*mWW^3*s^2*t^6 - 551993*ep^2*mtt^5*mWW^3*s^2*t^6 - 8953515*ep^3*mtt^5*mWW^3*s^2*t^6 - 25311299*ep^4*mtt^5*mWW^3*s^2*t^6 - 29617213*ep^5*mtt^5*mWW^3*s^2*t^6 - 12848830*ep^6*mtt^5*mWW^3*s^2*t^6 - 97384*mtt^4*mWW^4*s^2*t^6 - 781107*ep*mtt^4*mWW^4*s^2*t^6 - 671219*ep^2*mtt^4*mWW^4*s^2*t^6 + 11053217*ep^3*mtt^4*mWW^4*s^2*t^6 + 42463379*ep^4*mtt^4*mWW^4*s^2*t^6 + 59398658*ep^5*mtt^4*mWW^4*s^2*t^6 + 29485632*ep^6*mtt^4*mWW^4*s^2*t^6 + 26162*mtt^3*mWW^5*s^2*t^6 + 314419*ep*mtt^3*mWW^5*s^2*t^6 + 1211466*ep^2*mtt^3*mWW^5*s^2*t^6 - 270808*ep^3*mtt^3*mWW^5*s^2*t^6 - 12268774*ep^4*mtt^3*mWW^5*s^2*t^6 - 25424275*ep^5*mtt^3*mWW^5*s^2*t^6 - 15518214*ep^6*mtt^3*mWW^5*s^2*t^6 + 12992*mtt^2*mWW^6*s^2*t^6 + 89286*ep*mtt^2*mWW^6*s^2*t^6 - 106571*ep^2*mtt^2*mWW^6*s^2*t^6 - 1910209*ep^3*mtt^2*mWW^6*s^2*t^6 - 4684163*ep^4*mtt^2*mWW^6*s^2*t^6 - 4143009*ep^5*mtt^2*mWW^6*s^2*t^6 - 1063638*ep^6*mtt^2*mWW^6*s^2*t^6 - 3488*mtt*mWW^7*s^2*t^6 - 42817*ep*mtt*mWW^7*s^2*t^6 - 151981*ep^2*mtt*mWW^7*s^2*t^6 + 104515*ep^3*mtt*mWW^7*s^2*t^6 + 1877369*ep^4*mtt*mWW^7*s^2*t^6 + 3710122*ep^5*mtt*mWW^7*s^2*t^6 + 2185992*ep^6*mtt*mWW^7*s^2*t^6 - 40*mWW^8*s^2*t^6 - 192*ep*mWW^8*s^2*t^6 - 100*ep^2*mWW^8*s^2*t^6 + 1320*ep^3*mWW^8*s^2*t^6 + 3812*ep^4*mWW^8*s^2*t^6 + 4128*ep^5*mWW^8*s^2*t^6 + 1584*ep^6*mWW^8*s^2*t^6 + 5992*mtt^7*s^3*t^6 + 14784*ep*mtt^7*s^3*t^6 - 122486*ep^2*mtt^7*s^3*t^6 - 661710*ep^3*mtt^7*s^3*t^6 - 1276142*ep^4*mtt^7*s^3*t^6 - 1116234*ep^5*mtt^7*s^3*t^6 - 372204*ep^6*mtt^7*s^3*t^6 + 27152*mtt^6*mWW*s^3*t^6 + 91364*ep*mtt^6*mWW*s^3*t^6 - 555736*ep^2*mtt^6*mWW*s^3*t^6 - 3601470*ep^3*mtt^6*mWW*s^3*t^6 - 7648732*ep^4*mtt^6*mWW*s^3*t^6 - 7199374*ep^5*mtt^6*mWW*s^3*t^6 - 2545684*ep^6*mtt^6*mWW*s^3*t^6 - 28932*mtt^5*mWW^2*s^3*t^6 - 136214*ep*mtt^5*mWW^2*s^3*t^6 + 177370*ep^2*mtt^5*mWW^2*s^3*t^6 + 2997744*ep^3*mtt^5*mWW^2*s^3*t^6 + 8749918*ep^4*mtt^5*mWW^2*s^3*t^6 + 10700550*ep^5*mtt^5*mWW^2*s^3*t^6 + 4881660*ep^6*mtt^5*mWW^2*s^3*t^6 - 64214*mtt^4*mWW^3*s^3*t^6 - 392869*ep*mtt^4*mWW^3*s^3*t^6 + 664745*ep^2*mtt^4*mWW^3*s^3*t^6 + 9916473*ep^3*mtt^4*mWW^3*s^3*t^6 + 27505785*ep^4*mtt^4*mWW^3*s^3*t^6 + 31724724*ep^5*mtt^4*mWW^3*s^3*t^6 + 13557340*ep^6*mtt^4*mWW^3*s^3*t^6 + 67816*mtt^3*mWW^4*s^3*t^6 + 513117*ep*mtt^3*mWW^4*s^3*t^6 + 349854*ep^2*mtt^3*mWW^4*s^3*t^6 - 7330254*ep^3*mtt^3*mWW^4*s^3*t^6 - 27086360*ep^4*mtt^3*mWW^4*s^3*t^6 - 37069423*ep^5*mtt^3*mWW^4*s^3*t^6 - 18069622*ep^6*mtt^3*mWW^4*s^3*t^6 - 3342*mtt^2*mWW^5*s^3*t^6 - 53760*ep*mtt^2*mWW^5*s^3*t^6 - 382891*ep^2*mtt^2*mWW^5*s^3*t^6 - 909109*ep^3*mtt^2*mWW^5*s^3*t^6 + 440471*ep^4*mtt^2*mWW^5*s^3*t^6 + 3435817*ep^5*mtt^2*mWW^5*s^3*t^6 + 2667782*ep^6*mtt^2*mWW^5*s^3*t^6 - 5412*mtt*mWW^6*s^3*t^6 - 49640*ep*mtt*mWW^6*s^3*t^6 - 64666*ep^2*mtt*mWW^6*s^3*t^6 + 607272*ep^3*mtt*mWW^6*s^3*t^6 + 2552346*ep^4*mtt*mWW^6*s^3*t^6 + 3671092*ep^5*mtt*mWW^6*s^3*t^6 + 1830560*ep^6*mtt*mWW^6*s^3*t^6 - 156*mWW^7*s^3*t^6 - 780*ep*mWW^7*s^3*t^6 - 312*ep^2*mWW^7*s^3*t^6 + 5532*ep^3*mWW^7*s^3*t^6 + 14508*ep^4*mWW^7*s^3*t^6 + 14472*ep^5*mWW^7*s^3*t^6 + 5184*ep^6*mWW^7*s^3*t^6 - 6440*mtt^6*s^4*t^6 - 15680*ep*mtt^6*s^4*t^6 + 132230*ep^2*mtt^6*s^4*t^6 + 709310*ep^3*mtt^6*s^4*t^6 + 1362270*ep^4*mtt^6*s^4*t^6 + 1187130*ep^5*mtt^6*s^4*t^6 + 394380*ep^6*mtt^6*s^4*t^6 - 26160*mtt^5*mWW*s^4*t^6 - 85975*ep*mtt^5*mWW*s^4*t^6 + 535695*ep^2*mtt^5*mWW*s^4*t^6 + 3419745*ep^3*mtt^5*mWW*s^4*t^6 + 7209325*ep^4*mtt^5*mWW*s^4*t^6 + 6747510*ep^5*mtt^5*mWW*s^4*t^6 + 2374500*ep^6*mtt^5*mWW*s^4*t^6 + 15578*mtt^4*mWW^2*s^4*t^6 + 70701*ep*mtt^4*mWW^2*s^4*t^6 - 62800*ep^2*mtt^4*mWW^2*s^4*t^6 - 1421236*ep^3*mtt^4*mWW^2*s^4*t^6 - 4367292*ep^4*mtt^4*mWW^2*s^4*t^6 - 5548505*ep^5*mtt^4*mWW^2*s^4*t^6 - 2617390*ep^6*mtt^4*mWW^2*s^4*t^6 + 40314*mtt^3*mWW^3*s^4*t^6 + 230180*ep*mtt^3*mWW^3*s^4*t^6 - 449062*ep^2*mtt^3*mWW^3*s^4*t^6 - 5900924*ep^3*mtt^3*mWW^3*s^4*t^6 - 15882916*ep^4*mtt^3*mWW^3*s^4*t^6 - 17912444*ep^5*mtt^3*mWW^3*s^4*t^6 - 7485980*ep^6*mtt^3*mWW^3*s^4*t^6 - 20316*mtt^2*mWW^4*s^4*t^6 - 136510*ep*mtt^2*mWW^4*s^4*t^6 - 39182*ep^2*mtt^2*mWW^4*s^4*t^6 + 2004064*ep^3*mtt^2*mWW^4*s^4*t^6 + 6781718*ep^4*mtt^2*mWW^4*s^4*t^6 + 8802394*ep^5*mtt^2*mWW^4*s^4*t^6 + 4104224*ep^6*mtt^2*mWW^4*s^4*t^6 - 2128*mtt*mWW^5*s^4*t^6 - 18282*ep*mtt*mWW^5*s^4*t^6 + 12081*ep^2*mtt*mWW^5*s^4*t^6 + 451579*ep^3*mtt*mWW^5*s^4*t^6 + 1445373*ep^4*mtt*mWW^5*s^4*t^6 + 1838087*ep^5*mtt*mWW^5*s^4*t^6 + 854386*ep^6*mtt*mWW^5*s^4*t^6 - 144*mWW^6*s^4*t^6 - 720*ep*mWW^6*s^4*t^6 - 180*ep^2*mWW^6*s^4*t^6 + 5256*ep^3*mWW^6*s^4*t^6 + 12636*ep^4*mWW^6*s^4*t^6 + 11664*ep^5*mWW^6*s^4*t^6 + 3888*ep^6*mWW^6*s^4*t^6 + 4312*mtt^5*s^5*t^6 + 10304*ep*mtt^5*s^5*t^6 - 89082*ep^2*mtt^5*s^5*t^6 - 473186*ep^3*mtt^5*s^5*t^6 - 903490*ep^4*mtt^5*s^5*t^6 - 783174*ep^5*mtt^5*s^5*t^6 - 258804*ep^6*mtt^5*s^5*t^6 + 15280*mtt^4*mWW*s^5*t^6 + 48746*ep*mtt^4*mWW*s^5*t^6 - 313134*ep^2*mtt^4*mWW*s^5*t^6 - 1961920*ep^3*mtt^4*mWW*s^5*t^6 - 4097694*ep^4*mtt^4*mWW*s^5*t^6 - 3807986*ep^5*mtt^4*mWW*s^5*t^6 - 1332060*ep^6*mtt^4*mWW*s^5*t^6 - 3022*mtt^3*mWW^2*s^5*t^6 - 12879*ep*mtt^3*mWW^2*s^5*t^6 - 17920*ep^2*mtt^3*mWW^2*s^5*t^6 + 135442*ep^3*mtt^3*mWW^2*s^5*t^6 + 649036*ep^4*mtt^3*mWW^2*s^5*t^6 + 1021213*ep^5*mtt^3*mWW^2*s^5*t^6 + 556298*ep^6*mtt^3*mWW^2*s^5*t^6 - 12618*mtt^2*mWW^3*s^5*t^6 - 64521*ep*mtt^2*mWW^3*s^5*t^6 + 160508*ep^2*mtt^2*mWW^3*s^5*t^6 + 1737012*ep^3*mtt^2*mWW^3*s^5*t^6 + 4435244*ep^4*mtt^2*mWW^3*s^5*t^6 + 4805053*ep^5*mtt^2*mWW^3*s^5*t^6 + 1931218*ep^6*mtt^2*mWW^3*s^5*t^6 + 1516*mtt*mWW^4*s^5*t^6 + 5768*ep*mtt*mWW^4*s^5*t^6 - 14166*ep^2*mtt*mWW^4*s^5*t^6 - 105902*ep^3*mtt*mWW^4*s^5*t^6 - 185306*ep^4*mtt*mWW^4*s^5*t^6 - 99986*ep^5*mtt*mWW^4*s^5*t^6 + 8124*ep^6*mtt*mWW^4*s^5*t^6 + 20*mWW^5*s^5*t^6 + 132*ep*mWW^5*s^5*t^6 + 176*ep^2*mWW^5*s^5*t^6 - 804*ep^3*mWW^5*s^5*t^6 - 3004*ep^4*mWW^5*s^5*t^6 - 3576*ep^5*mWW^5*s^5*t^6 - 1440*ep^6*mWW^5*s^5*t^6 - 1736*mtt^4*s^6*t^6 - 4032*ep*mtt^4*s^6*t^6 + 36190*ep^2*mtt^4*s^6*t^6 + 189462*ep^3*mtt^4*s^6*t^6 + 358582*ep^4*mtt^4*s^6*t^6 + 308322*ep^5*mtt^4*s^6*t^6 + 101052*ep^6*mtt^4*s^6*t^6 - 5104*mtt^3*mWW*s^6*t^6 - 15613*ep*mtt^3*mWW*s^6*t^6 + 104813*ep^2*mtt^3*mWW*s^6*t^6 + 639887*ep^3*mtt^3*mWW*s^6*t^6 + 1319071*ep^4*mtt^3*mWW*s^6*t^6 + 1213534*ep^5*mtt^3*mWW*s^6*t^6 + 420932*ep^6*mtt^3*mWW*s^6*t^6 - 536*mtt^2*mWW^2*s^6*t^6 - 2332*ep*mtt^2*mWW^2*s^6*t^6 + 19893*ep^2*mtt^2*mWW^2*s^6*t^6 + 117641*ep^3*mtt^2*mWW^2*s^6*t^6 + 223021*ep^4*mtt^2*mWW^2*s^6*t^6 + 171419*ep^5*mtt^2*mWW^2*s^6*t^6 + 40054*ep^6*mtt^2*mWW^2*s^6*t^6 + 1456*mtt*mWW^3*s^6*t^6 + 5887*ep*mtt*mWW^3*s^6*t^6 - 23530*ep^2*mtt*mWW^3*s^6*t^6 - 184032*ep^3*mtt*mWW^3*s^6*t^6 - 417400*ep^4*mtt*mWW^3*s^6*t^6 - 408855*ep^5*mtt*mWW^3*s^6*t^6 - 147966*ep^6*mtt*mWW^3*s^6*t^6 + 48*mWW^4*s^6*t^6 + 264*ep*mWW^4*s^6*t^6 + 144*ep^2*mWW^4*s^6*t^6 - 1848*ep^3*mWW^4*s^6*t^6 - 4944*ep^4*mWW^4*s^6*t^6 - 4896*ep^5*mWW^4*s^6*t^6 - 1728*ep^6*mWW^4*s^6*t^6 + 376*mtt^3*s^7*t^6 + 832*ep*mtt^3*s^7*t^6 - 7954*ep^2*mtt^3*s^7*t^6 - 40666*ep^3*mtt^3*s^7*t^6 - 75834*ep^4*mtt^3*s^7*t^6 - 64302*ep^5*mtt^3*s^7*t^6 - 20772*ep^6*mtt^3*s^7*t^6 + 816*mtt^2*mWW*s^7*t^6 + 2312*ep*mtt^2*mWW*s^7*t^6 - 16884*ep^2*mtt^2*mWW*s^7*t^6 - 98470*ep^3*mtt^2*mWW*s^7*t^6 - 198216*ep^4*mtt^2*mWW*s^7*t^6 - 179002*ep^5*mtt^2*mWW*s^7*t^6 - 61116*ep^6*mtt^2*mWW*s^7*t^6 + 216*mtt*mWW^2*s^7*t^6 + 824*ep*mtt*mWW^2*s^7*t^6 - 4138*ep^2*mtt*mWW^2*s^7*t^6 - 29144*ep^3*mtt*mWW^2*s^7*t^6 - 63758*ep^4*mtt*mWW^2*s^7*t^6 - 61344*ep^5*mtt*mWW^2*s^7*t^6 - 22176*ep^6*mtt*mWW^2*s^7*t^6 - 32*mtt^2*s^8*t^6 - 64*ep*mtt^2*s^8*t^6 + 696*ep^2*mtt^2*s^8*t^6 + 3400*ep^3*mtt^2*s^8*t^6 + 6152*ep^4*mtt^2*s^8*t^6 + 5064*ep^5*mtt^2*s^8*t^6 + 1584*ep^6*mtt^2*s^8*t^6 - 32*mtt*mWW*s^8*t^6 - 64*ep*mtt*mWW*s^8*t^6 + 696*ep^2*mtt*mWW*s^8*t^6 + 3400*ep^3*mtt*mWW*s^8*t^6 + 6152*ep^4*mtt*mWW*s^8*t^6 + 5064*ep^5*mtt*mWW*s^8*t^6 + 1584*ep^6*mtt*mWW*s^8*t^6 + 400*mtt^9*t^7 + 1160*ep*mtt^9*t^7 - 7516*ep^2*mtt^9*t^7 - 44694*ep^3*mtt^9*t^7 - 90756*ep^4*mtt^9*t^7 - 83174*ep^5*mtt^9*t^7 - 29100*ep^6*mtt^9*t^7 + 320*mtt^8*mWW*t^7 + 813*ep*mtt^8*mWW*t^7 - 10936*ep^2*mtt^8*mWW*t^7 - 57736*ep^3*mtt^8*mWW*t^7 - 106574*ep^4*mtt^8*mWW*t^7 - 83081*ep^5*mtt^8*mWW*t^7 - 21782*ep^6*mtt^8*mWW*t^7 - 4344*mtt^7*mWW^2*t^7 - 23396*ep*mtt^7*mWW^2*t^7 + 42335*ep^2*mtt^7*mWW^2*t^7 + 591213*ep^3*mtt^7*mWW^2*t^7 + 1648251*ep^4*mtt^7*mWW^2*t^7 + 1925747*ep^5*mtt^7*mWW^2*t^7 + 833098*ep^6*mtt^7*mWW^2*t^7 + 3152*mtt^6*mWW^3*t^7 + 19071*ep*mtt^6*mWW^3*t^7 + 18176*ep^2*mtt^6*mWW^3*t^7 - 147662*ep^3*mtt^6*mWW^3*t^7 - 562850*ep^4*mtt^6*mWW^3*t^7 - 748909*ep^5*mtt^6*mWW^3*t^7 - 336506*ep^6*mtt^6*mWW^3*t^7 + 8080*mtt^5*mWW^4*t^7 + 71937*ep*mtt^5*mWW^4*t^7 + 44418*ep^2*mtt^5*mWW^4*t^7 - 1292106*ep^3*mtt^5*mWW^4*t^7 - 4741464*ep^4*mtt^5*mWW^4*t^7 - 6455683*ep^5*mtt^5*mWW^4*t^7 - 3156582*ep^6*mtt^5*mWW^4*t^7 - 12240*mtt^4*mWW^5*t^7 - 123608*ep*mtt^4*mWW^5*t^7 - 266488*ep^2*mtt^4*mWW^5*t^7 + 1086182*ep^3*mtt^4*mWW^5*t^7 + 5883056*ep^4*mtt^4*mWW^5*t^7 + 9320954*ep^5*mtt^4*mWW^5*t^7 + 4975032*ep^6*mtt^4*mWW^5*t^7 + 3960*mtt^3*mWW^6*t^7 + 53431*ep*mtt^3*mWW^6*t^7 + 229611*ep^2*mtt^3*mWW^6*t^7 + 51019*ep^3*mtt^3*mWW^6*t^7 - 2145407*ep^4*mtt^3*mWW^6*t^7 - 4805574*ep^5*mtt^3*mWW^6*t^7 - 3018192*ep^6*mtt^3*mWW^6*t^7 + 1344*mtt^2*mWW^7*t^7 + 6264*ep*mtt^2*mWW^7*t^7 - 45448*ep^2*mtt^2*mWW^7*t^7 - 236608*ep^3*mtt^2*mWW^7*t^7 + 15912*ep^4*mtt^2*mWW^7*t^7 + 926792*ep^5*mtt^2*mWW^7*t^7 + 817392*ep^6*mtt^2*mWW^7*t^7 - 672*mtt*mWW^8*t^7 - 5672*ep*mtt*mWW^8*t^7 - 4152*ep^2*mtt*mWW^8*t^7 + 50392*ep^3*mtt*mWW^8*t^7 + 99832*ep^4*mtt*mWW^8*t^7 + 2928*ep^5*mtt*mWW^8*t^7 - 63360*ep^6*mtt*mWW^8*t^7 - 2560*mtt^8*s*t^7 - 7360*ep*mtt^8*s*t^7 + 48304*ep^2*mtt^8*s*t^7 + 285544*ep^3*mtt^8*s*t^7 + 577992*ep^4*mtt^8*s*t^7 + 528240*ep^5*mtt^8*s*t^7 + 184320*ep^6*mtt^8*s*t^7 - 2304*mtt^7*mWW*s*t^7 - 6521*ep*mtt^7*mWW*s*t^7 + 69010*ep^2*mtt^7*mWW*s*t^7 + 382708*ep^3*mtt^7*mWW*s*t^7 + 732384*ep^4*mtt^7*mWW*s*t^7 + 602501*ep^5*mtt^7*mWW*s*t^7 + 174814*ep^6*mtt^7*mWW*s*t^7 + 20950*mtt^6*mWW^2*s*t^7 + 110132*ep*mtt^6*mWW^2*s*t^7 - 211507*ep^2*mtt^6*mWW^2*s*t^7 - 2803777*ep^3*mtt^6*mWW^2*s*t^7 - 7714105*ep^4*mtt^6*mWW^2*s*t^7 - 8931339*ep^5*mtt^6*mWW^2*s*t^7 - 3835338*ep^6*mtt^6*mWW^2*s*t^7 - 9718*mtt^5*mWW^3*s*t^7 - 53845*ep*mtt^5*mWW^3*s*t^7 - 66066*ep^2*mtt^5*mWW^3*s*t^7 + 216794*ep^3*mtt^5*mWW^3*s*t^7 + 950710*ep^4*mtt^5*mWW^3*s*t^7 + 1282607*ep^5*mtt^5*mWW^3*s*t^7 + 547014*ep^6*mtt^5*mWW^3*s*t^7 - 28846*mtt^4*mWW^4*s*t^7 - 248423*ep*mtt^4*mWW^4*s*t^7 - 136354*ep^2*mtt^4*mWW^4*s*t^7 + 4388156*ep^3*mtt^4*mWW^4*s*t^7 + 15927750*ep^4*mtt^4*mWW^4*s*t^7 + 21557607*ep^5*mtt^4*mWW^4*s*t^7 + 10466294*ep^6*mtt^4*mWW^4*s*t^7 + 28378*mtt^3*mWW^5*s*t^7 + 277472*ep*mtt^3*mWW^5*s*t^7 + 570890*ep^2*mtt^3*mWW^5*s*t^7 - 2457220*ep^3*mtt^3*mWW^5*s*t^7 - 13050400*ep^4*mtt^3*mWW^5*s*t^7 - 20593068*ep^5*mtt^3*mWW^5*s*t^7 - 10954284*ep^6*mtt^3*mWW^5*s*t^7 - 4352*mtt^2*mWW^6*s*t^7 - 60485*ep*mtt^2*mWW^6*s*t^7 - 289123*ep^2*mtt^2*mWW^6*s*t^7 - 215951*ep^3*mtt^2*mWW^6*s*t^7 + 2338159*ep^4*mtt^2*mWW^6*s*t^7 + 5806692*ep^5*mtt^2*mWW^6*s*t^7 + 3784116*ep^6*mtt^2*mWW^6*s*t^7 - 1548*mtt*mWW^7*s*t^7 - 10970*ep*mtt*mWW^7*s*t^7 + 14782*ep^2*mtt*mWW^7*s*t^7 + 202754*ep^3*mtt*mWW^7*s*t^7 + 233350*ep^4*mtt*mWW^7*s*t^7 - 260024*ep^5*mtt*mWW^7*s*t^7 - 370776*ep^6*mtt*mWW^7*s*t^7 + 6960*mtt^7*s^2*t^7 + 19800*ep*mtt^7*s^2*t^7 - 131988*ep^2*mtt^7*s^2*t^7 - 774690*ep^3*mtt^7*s^2*t^7 - 1562076*ep^4*mtt^7*s^2*t^7 - 1422786*ep^5*mtt^7*s^2*t^7 - 494820*ep^6*mtt^7*s^2*t^7 + 6816*mtt^6*mWW*s^2*t^7 + 20694*ep*mtt^6*mWW*s^2*t^7 - 182770*ep^2*mtt^6*mWW*s^2*t^7 - 1058092*ep^3*mtt^6*mWW*s^2*t^7 - 2084918*ep^4*mtt^6*mWW*s^2*t^7 - 1786206*ep^5*mtt^6*mWW*s^2*t^7 - 554372*ep^6*mtt^6*mWW*s^2*t^7 - 40658*mtt^5*mWW^2*s^2*t^7 - 207451*ep*mtt^5*mWW^2*s^2*t^7 + 427663*ep^2*mtt^5*mWW^2*s^2*t^7 + 5334387*ep^3*mtt^5*mWW^2*s^2*t^7 + 14441383*ep^4*mtt^5*mWW^2*s^2*t^7 + 16534592*ep^5*mtt^5*mWW^2*s^2*t^7 + 7036100*ep^6*mtt^5*mWW^2*s^2*t^7 + 9314*mtt^4*mWW^3*s^2*t^7 + 41379*ep*mtt^4*mWW^3*s^2*t^7 + 101982*ep^2*mtt^4*mWW^3*s^2*t^7 + 395894*ep^3*mtt^4*mWW^3*s^2*t^7 + 954258*ep^4*mtt^4*mWW^3*s^2*t^7 + 1124603*ep^5*mtt^4*mWW^3*s^2*t^7 + 573546*ep^6*mtt^4*mWW^3*s^2*t^7 + 37510*mtt^3*mWW^4*s^2*t^7 + 308670*ep*mtt^3*mWW^4*s^2*t^7 + 124407*ep^2*mtt^3*mWW^4*s^2*t^7 - 5440671*ep^3*mtt^3*mWW^4*s^2*t^7 - 19278651*ep^4*mtt^3*mWW^4*s^2*t^7 - 25752727*ep^5*mtt^3*mWW^4*s^2*t^7 - 12347730*ep^6*mtt^3*mWW^4*s^2*t^7 - 20566*mtt^2*mWW^5*s^2*t^7 - 190806*ep*mtt^2*mWW^5*s^2*t^7 - 358166*ep^2*mtt^2*mWW^5*s^2*t^7 + 1723356*ep^3*mtt^2*mWW^5*s^2*t^7 + 8773308*ep^4*mtt^2*mWW^5*s^2*t^7 + 13687746*ep^5*mtt^2*mWW^5*s^2*t^7 + 7222656*ep^6*mtt^2*mWW^5*s^2*t^7 + 636*mtt*mWW^6*s^2*t^7 + 10422*ep*mtt*mWW^6*s^2*t^7 + 71636*ep^2*mtt*mWW^6*s^2*t^7 + 157564*ep^3*mtt*mWW^6*s^2*t^7 - 307392*ep^4*mtt*mWW^6*s^2*t^7 - 1210398*ep^5*mtt*mWW^6*s^2*t^7 - 885732*ep^6*mtt*mWW^6*s^2*t^7 - 12*mWW^7*s^2*t^7 - 84*ep*mWW^7*s^2*t^7 - 60*ep^2*mWW^7*s^2*t^7 + 588*ep^3*mWW^7*s^2*t^7 + 1512*ep^4*mWW^7*s^2*t^7 + 1368*ep^5*mWW^7*s^2*t^7 + 432*ep^6*mWW^7*s^2*t^7 - 10400*mtt^6*s^3*t^7 - 29200*ep*mtt^6*s^3*t^7 + 198440*ep^2*mtt^6*s^3*t^7 + 1154580*ep^3*mtt^6*s^3*t^7 + 2316960*ep^4*mtt^6*s^3*t^7 + 2101420*ep^5*mtt^6*s^3*t^7 + 727800*ep^6*mtt^6*s^3*t^7 - 10720*mtt^5*mWW*s^3*t^7 - 34098*ep*mtt^5*mWW*s^3*t^7 + 261516*ep^2*mtt^5*mWW*s^3*t^7 + 1570588*ep^3*mtt^5*mWW*s^3*t^7 + 3168464*ep^4*mtt^5*mWW*s^3*t^7 + 2800502*ep^5*mtt^5*mWW*s^3*t^7 + 911540*ep^6*mtt^5*mWW*s^3*t^7 + 40018*mtt^4*mWW^2*s^3*t^7 + 196357*ep*mtt^4*mWW^2*s^3*t^7 - 442731*ep^2*mtt^4*mWW^2*s^3*t^7 - 5124439*ep^3*mtt^4*mWW^2*s^3*t^7 - 13586487*ep^4*mtt^4*mWW^2*s^3*t^7 - 15332502*ep^5*mtt^4*mWW^2*s^3*t^7 - 6448120*ep^6*mtt^4*mWW^2*s^3*t^7 - 1178*mtt^3*mWW^3*s^3*t^7 + 8243*ep*mtt^3*mWW^3*s^3*t^7 - 90178*ep^2*mtt^3*mWW^3*s^3*t^7 - 1009758*ep^3*mtt^3*mWW^3*s^3*t^7 - 2944986*ep^4*mtt^3*mWW^3*s^3*t^7 - 3601009*ep^5*mtt^3*mWW^3*s^3*t^7 - 1652542*ep^6*mtt^3*mWW^3*s^3*t^7 - 20724*mtt^2*mWW^4*s^3*t^7 - 159514*ep*mtt^2*mWW^4*s^3*t^7 - 18573*ep^2*mtt^2*mWW^4*s^3*t^7 + 2880321*ep^3*mtt^2*mWW^4*s^3*t^7 + 9741711*ep^4*mtt^2*mWW^4*s^3*t^7 + 12676189*ep^5*mtt^2*mWW^4*s^3*t^7 + 5940678*ep^6*mtt^2*mWW^4*s^3*t^7 + 4332*mtt*mWW^5*s^3*t^7 + 36472*ep*mtt*mWW^5*s^3*t^7 + 54090*ep^2*mtt*mWW^5*s^3*t^7 - 347736*ep^3*mtt*mWW^5*s^3*t^7 - 1600442*ep^4*mtt*mWW^5*s^3*t^7 - 2418848*ep^5*mtt*mWW^5*s^3*t^7 - 1249380*ep^6*mtt*mWW^5*s^3*t^7 + 24*mWW^6*s^3*t^7 + 96*ep*mWW^6*s^3*t^7 + 24*ep^2*mWW^6*s^3*t^7 - 672*ep^3*mWW^6*s^3*t^7 - 1920*ep^4*mWW^6*s^3*t^7 - 2160*ep^5*mWW^6*s^3*t^7 - 864*ep^6*mWW^6*s^3*t^7 + 9200*mtt^5*s^4*t^7 + 25400*ep*mtt^5*s^4*t^7 - 176900*ep^2*mtt^5*s^4*t^7 - 1018010*ep^3*mtt^5*s^4*t^7 - 2030460*ep^4*mtt^5*s^4*t^7 - 1831530*ep^5*mtt^5*s^4*t^7 - 630900*ep^6*mtt^5*s^4*t^7 + 9600*mtt^4*mWW*s^4*t^7 + 31417*ep*mtt^4*mWW*s^4*t^7 - 215804*ep^2*mtt^4*mWW*s^4*t^7 - 1334832*ep^3*mtt^4*mWW*s^4*t^7 - 2742266*ep^4*mtt^4*mWW*s^4*t^7 - 2482133*ep^5*mtt^4*mWW*s^4*t^7 - 836350*ep^6*mtt^4*mWW*s^4*t^7 - 20446*mtt^3*mWW^2*s^4*t^7 - 94745*ep*mtt^3*mWW^2*s^4*t^7 + 242260*ep^2*mtt^3*mWW^2*s^4*t^7 + 2536570*ep^3*mtt^3*mWW^2*s^4*t^7 + 6528448*ep^4*mtt^3*mWW^2*s^4*t^7 + 7217139*ep^5*mtt^3*mWW^2*s^4*t^7 + 2984670*ep^6*mtt^3*mWW^2*s^4*t^7 - 2474*mtt^2*mWW^3*s^4*t^7 - 20598*ep*mtt^2*mWW^3*s^4*t^7 + 47794*ep^2*mtt^2*mWW^3*s^4*t^7 + 702968*ep^3*mtt^2*mWW^3*s^4*t^7 + 2038608*ep^4*mtt^2*mWW^3*s^4*t^7 + 2442326*ep^5*mtt^2*mWW^3*s^4*t^7 + 1078920*ep^6*mtt^2*mWW^3*s^4*t^7 + 3932*mtt*mWW^4*s^4*t^7 + 27066*ep*mtt*mWW^4*s^4*t^7 - 14042*ep^2*mtt*mWW^4*s^4*t^7 - 533852*ep^3*mtt*mWW^4*s^4*t^7 - 1644402*ep^4*mtt*mWW^4*s^4*t^7 - 2020490*ep^5*mtt*mWW^4*s^4*t^7 - 900932*ep^6*mtt*mWW^4*s^4*t^7 + 84*mWW^5*s^4*t^7 + 444*ep*mWW^5*s^4*t^7 + 228*ep^2*mWW^5*s^4*t^7 - 3108*ep^3*mWW^5*s^4*t^7 - 8376*ep^4*mWW^5*s^4*t^7 - 8424*ep^5*mWW^5*s^4*t^7 - 3024*ep^6*mWW^5*s^4*t^7 - 4800*mtt^4*s^5*t^7 - 12960*ep*mtt^4*s^5*t^7 + 93216*ep^2*mtt^4*s^5*t^7 + 528864*ep^3*mtt^4*s^5*t^7 + 1046376*ep^4*mtt^4*s^5*t^7 + 936984*ep^5*mtt^4*s^5*t^7 + 320400*ep^6*mtt^4*s^5*t^7 - 4800*mtt^3*mWW*s^5*t^7 - 15861*ep*mtt^3*mWW*s^5*t^7 + 100522*ep^2*mtt^3*mWW*s^5*t^7 + 633724*ep^3*mtt^3*mWW*s^5*t^7 + 1317488*ep^4*mtt^3*mWW*s^5*t^7 + 1212633*ep^5*mtt^3*mWW*s^5*t^7 + 418742*ep^6*mtt^3*mWW*s^5*t^7 + 4784*mtt^2*mWW^2*s^5*t^7 + 19939*ep*mtt^2*mWW^2*s^5*t^7 - 63454*ep^2*mtt^2*mWW^2*s^5*t^7 - 565764*ep^3*mtt^2*mWW^2*s^5*t^7 - 1381948*ep^4*mtt^2*mWW^2*s^5*t^7 - 1472927*ep^5*mtt^2*mWW^2*s^5*t^7 - 591278*ep^6*mtt^2*mWW^2*s^5*t^7 + 904*mtt*mWW^3*s^5*t^7 + 5750*ep*mtt*mWW^3*s^5*t^7 - 11708*ep^2*mtt*mWW^3*s^5*t^7 - 158236*ep^3*mtt*mWW^3*s^5*t^7 - 435740*ep^4*mtt*mWW^3*s^5*t^7 - 499618*ep^5*mtt*mWW^3*s^5*t^7 - 210432*ep^6*mtt*mWW^3*s^5*t^7 + 48*mWW^4*s^5*t^7 + 264*ep*mWW^4*s^5*t^7 + 144*ep^2*mWW^4*s^5*t^7 - 1848*ep^3*mWW^4*s^5*t^7 - 4944*ep^4*mWW^4*s^5*t^7 - 4896*ep^5*mWW^4*s^5*t^7 - 1728*ep^6*mWW^4*s^5*t^7 + 1360*mtt^3*s^6*t^7 + 3560*ep*mtt^3*s^6*t^7 - 26764*ep^2*mtt^3*s^6*t^7 - 148974*ep^3*mtt^3*s^6*t^7 - 291492*ep^4*mtt^3*s^6*t^7 - 258350*ep^5*mtt^3*s^6*t^7 - 87420*ep^6*mtt^3*s^6*t^7 + 1184*mtt^2*mWW*s^6*t^7 + 3828*ep*mtt^2*mWW*s^6*t^7 - 23354*ep^2*mtt^2*mWW*s^6*t^7 - 146940*ep^3*mtt^2*mWW*s^6*t^7 - 305730*ep^4*mtt^2*mWW*s^6*t^7 - 283284*ep^5*mtt^2*mWW*s^6*t^7 - 99144*ep^6*mtt^2*mWW*s^6*t^7 - 304*mtt*mWW^2*s^6*t^7 - 836*ep*mtt*mWW^2*s^6*t^7 + 5434*ep^2*mtt*mWW^2*s^6*t^7 + 31810*ep^3*mtt*mWW^2*s^6*t^7 + 64458*ep^4*mtt*mWW^2*s^6*t^7 + 59290*ep^5*mtt*mWW^2*s^6*t^7 + 20868*ep^6*mtt*mWW^2*s^6*t^7 - 160*mtt^2*s^7*t^7 - 400*ep*mtt^2*s^7*t^7 + 3208*ep^2*mtt^2*s^7*t^7 + 17380*ep^3*mtt^2*s^7*t^7 + 33456*ep^4*mtt^2*s^7*t^7 + 29196*ep^5*mtt^2*s^7*t^7 + 9720*ep^6*mtt^2*s^7*t^7 - 96*mtt*mWW*s^7*t^7 - 272*ep*mtt*mWW*s^7*t^7 + 1816*ep^2*mtt*mWW*s^7*t^7 + 10580*ep^3*mtt*mWW*s^7*t^7 + 21152*ep^4*mtt*mWW*s^7*t^7 + 19068*ep^5*mtt*mWW*s^7*t^7 + 6552*ep^6*mtt*mWW*s^7*t^7 - 560*mtt^8*t^8 - 1840*ep*mtt^8*t^8 + 9632*ep^2*mtt^8*t^8 + 62874*ep^3*mtt^8*t^8 + 133380*ep^4*mtt^8*t^8 + 126838*ep^5*mtt^8*t^8 + 45996*ep^6*mtt^8*t^8 + 960*mtt^7*mWW*t^8 + 5219*ep*mtt^7*mWW*t^8 - 5550*ep^2*mtt^7*mWW*t^8 - 104314*ep^3*mtt^7*mWW*t^8 - 297284*ep^4*mtt^7*mWW*t^8 - 351569*ep^5*mtt^7*mWW*t^8 - 153726*ep^6*mtt^7*mWW*t^8 + 2356*mtt^6*mWW^2*t^8 + 13559*ep*mtt^6*mWW^2*t^8 - 27506*ep^2*mtt^6*mWW^2*t^8 - 390846*ep^3*mtt^6*mWW^2*t^8 - 1123240*ep^4*mtt^6*mWW^2*t^8 - 1341317*ep^5*mtt^6*mWW^2*t^8 - 588622*ep^6*mtt^6*mWW^2*t^8 - 5804*mtt^5*mWW^3*t^8 - 41679*ep*mtt^5*mWW^3*t^8 - 10606*ep^2*mtt^5*mWW^3*t^8 + 653810*ep^3*mtt^5*mWW^3*t^8 + 2206152*ep^4*mtt^5*mWW^3*t^8 + 2832289*ep^5*mtt^5*mWW^3*t^8 + 1294614*ep^6*mtt^5*mWW^3*t^8 + 1660*mtt^4*mWW^4*t^8 + 11401*ep*mtt^4*mWW^4*t^8 + 31566*ep^2*mtt^4*mWW^4*t^8 + 99024*ep^3*mtt^4*mWW^4*t^8 + 168624*ep^4*mtt^4*mWW^4*t^8 + 116419*ep^5*mtt^4*mWW^4*t^8 + 39210*ep^6*mtt^4*mWW^4*t^8 + 3644*mtt^3*mWW^5*t^8 + 37372*ep*mtt^3*mWW^5*t^8 + 61472*ep^2*mtt^3*mWW^5*t^8 - 461348*ep^3*mtt^3*mWW^5*t^8 - 1917264*ep^4*mtt^3*mWW^5*t^8 - 2631124*ep^5*mtt^3*mWW^5*t^8 - 1263200*ep^6*mtt^3*mWW^5*t^8 - 2672*mtt^2*mWW^6*t^8 - 28460*ep*mtt^2*mWW^6*t^8 - 71844*ep^2*mtt^2*mWW^6*t^8 + 149884*ep^3*mtt^2*mWW^6*t^8 + 968212*ep^4*mtt^2*mWW^6*t^8 + 1508576*ep^5*mtt^2*mWW^6*t^8 + 771888*ep^6*mtt^2*mWW^6*t^8 + 416*mtt*mWW^7*t^8 + 4428*ep*mtt*mWW^7*t^8 + 12836*ep^2*mtt*mWW^7*t^8 - 9084*ep^3*mtt*mWW^7*t^8 - 138580*ep^4*mtt*mWW^7*t^8 - 260112*ep^5*mtt*mWW^7*t^8 - 146160*ep^6*mtt*mWW^7*t^8 + 3120*mtt^7*s*t^8 + 10160*ep*mtt^7*s*t^8 - 53984*ep^2*mtt^7*s*t^8 - 349698*ep^3*mtt^7*s*t^8 - 739048*ep^4*mtt^7*s*t^8 - 700514*ep^5*mtt^7*s*t^8 - 253236*ep^6*mtt^7*s*t^8 - 4064*mtt^6*mWW*s*t^8 - 22024*ep*mtt^6*mWW*s*t^8 + 22202*ep^2*mtt^6*mWW*s*t^8 + 433618*ep^3*mtt^6*mWW*s*t^8 + 1242482*ep^4*mtt^6*mWW*s*t^8 + 1474870*ep^5*mtt^6*mWW*s*t^8 + 646812*ep^6*mtt^6*mWW*s*t^8 - 10376*mtt^5*mWW^2*s*t^8 - 58605*ep*mtt^5*mWW^2*s*t^8 + 118613*ep^2*mtt^5*mWW^2*s*t^8 + 1639911*ep^3*mtt^5*mWW^2*s*t^8 + 4643331*ep^4*mtt^5*mWW^2*s*t^8 + 5481382*ep^5*mtt^5*mWW^2*s*t^8 + 2382584*ep^6*mtt^5*mWW^2*s*t^8 + 18028*mtt^4*mWW^3*s*t^8 + 124737*ep*mtt^4*mWW^3*s*t^8 + 10233*ep^2*mtt^4*mWW^3*s*t^8 - 2002559*ep^3*mtt^4*mWW^3*s*t^8 - 6544213*ep^4*mtt^4*mWW^3*s*t^8 - 8252482*ep^5*mtt^4*mWW^3*s*t^8 - 3723360*ep^6*mtt^4*mWW^3*s*t^8 - 2176*mtt^3*mWW^4*s*t^8 - 9543*ep*mtt^3*mWW^4*s*t^8 - 43445*ep^2*mtt^3*mWW^4*s*t^8 - 405649*ep^3*mtt^3*mWW^4*s*t^8 - 1211171*ep^4*mtt^3*mWW^4*s*t^8 - 1476684*ep^5*mtt^3*mWW^4*s*t^8 - 689508*ep^6*mtt^3*mWW^4*s*t^8 - 6628*mtt^2*mWW^5*s*t^8 - 66329*ep*mtt^2*mWW^5*s*t^8 - 104711*ep^2*mtt^2*mWW^5*s*t^8 + 808725*ep^3*mtt^2*mWW^5*s*t^8 + 3365143*ep^4*mtt^2*mWW^5*s*t^8 + 4648404*ep^5*mtt^2*mWW^5*s*t^8 + 2237236*ep^6*mtt^2*mWW^5*s*t^8 + 2096*mtt*mWW^6*s*t^8 + 21604*ep*mtt*mWW^6*s*t^8 + 51092*ep^2*mtt*mWW^6*s*t^8 - 124348*ep^3*mtt*mWW^6*s*t^8 - 756524*ep^4*mtt*mWW^6*s*t^8 - 1174976*ep^5*mtt*mWW^6*s*t^8 - 600528*ep^6*mtt*mWW^6*s*t^8 - 7200*mtt^6*s^2*t^8 - 23200*ep*mtt^6*s^2*t^8 + 125440*ep^2*mtt^6*s^2*t^8 + 805380*ep^3*mtt^6*s^2*t^8 + 1694540*ep^4*mtt^6*s^2*t^8 + 1600000*ep^5*mtt^6*s^2*t^8 + 576240*ep^6*mtt^6*s^2*t^8 + 6592*mtt^5*mWW*s^2*t^8 + 35618*ep*mtt^5*mWW*s^2*t^8 - 32508*ep^2*mtt^5*mWW*s^2*t^8 - 683964*ep^3*mtt^5*mWW*s^2*t^8 - 1979548*ep^4*mtt^5*mWW*s^2*t^8 - 2365730*ep^5*mtt^5*mWW*s^2*t^8 - 1043004*ep^6*mtt^5*mWW*s^2*t^8 + 17712*mtt^4*mWW^2*s^2*t^8 + 97617*ep*mtt^4*mWW^2*s^2*t^8 - 200985*ep^2*mtt^4*mWW^2*s^2*t^8 - 2663693*ep^3*mtt^4*mWW^2*s^2*t^8 - 7402983*ep^4*mtt^4*mWW^2*s^2*t^8 - 8616952*ep^5*mtt^4*mWW^2*s^2*t^8 - 3702300*ep^6*mtt^4*mWW^2*s^2*t^8 - 19940*mtt^3*mWW^3*s^2*t^8 - 131076*ep*mtt^3*mWW^3*s^2*t^8 + 21827*ep^2*mtt^3*mWW^3*s^2*t^8 + 2181457*ep^3*mtt^3*mWW^3*s^2*t^8 + 6824375*ep^4*mtt^3*mWW^3*s^2*t^8 + 8391703*ep^5*mtt^3*mWW^3*s^2*t^8 + 3717158*ep^6*mtt^3*mWW^3*s^2*t^8 - 44*mtt^2*mWW^4*s^2*t^8 - 8712*ep*mtt^2*mWW^4*s^2*t^8 + 9791*ep^2*mtt^2*mWW^4*s^2*t^8 + 482273*ep^3*mtt^2*mWW^4*s^2*t^8 + 1675075*ep^4*mtt^2*mWW^4*s^2*t^8 + 2203035*ep^5*mtt^2*mWW^4*s^2*t^8 + 1048950*ep^6*mtt^2*mWW^4*s^2*t^8 + 2864*mtt*mWW^5*s^2*t^8 + 27705*ep*mtt*mWW^5*s^2*t^8 + 39207*ep^2*mtt*mWW^5*s^2*t^8 - 345869*ep^3*mtt*mWW^5*s^2*t^8 - 1406015*ep^4*mtt*mWW^5*s^2*t^8 - 1933232*ep^5*mtt*mWW^5*s^2*t^8 - 925364*ep^6*mtt*mWW^5*s^2*t^8 + 16*mWW^6*s^2*t^8 + 96*ep*mWW^6*s^2*t^8 + 76*ep^2*mWW^6*s^2*t^8 - 648*ep^3*mWW^6*s^2*t^8 - 1892*ep^4*mWW^6*s^2*t^8 - 1968*ep^5*mWW^6*s^2*t^8 - 720*ep^6*mWW^6*s^2*t^8 + 8800*mtt^5*s^3*t^8 + 28000*ep*mtt^5*s^3*t^8 - 154560*ep^2*mtt^5*s^3*t^8 - 982020*ep^3*mtt^5*s^3*t^8 - 2055280*ep^4*mtt^5*s^3*t^8 - 1931620*ep^5*mtt^5*s^3*t^8 - 692520*ep^6*mtt^5*s^3*t^8 - 4928*mtt^4*mWW*s^3*t^8 - 26612*ep*mtt^4*mWW*s^3*t^8 + 19012*ep^2*mtt^4*mWW*s^3*t^8 + 485956*ep^3*mtt^4*mWW*s^3*t^8 + 1439052*ep^4*mtt^4*mWW*s^3*t^8 + 1745600*ep^5*mtt^4*mWW*s^3*t^8 + 778416*ep^6*mtt^4*mWW*s^3*t^8 - 14440*mtt^3*mWW^2*s^3*t^8 - 76811*ep*mtt^3*mWW^2*s^3*t^8 + 166337*ep^2*mtt^3*mWW^2*s^3*t^8 + 2060073*ep^3*mtt^3*mWW^2*s^3*t^8 + 5581363*ep^4*mtt^3*mWW^2*s^3*t^8 + 6375734*ep^5*mtt^3*mWW^2*s^3*t^8 + 2697616*ep^6*mtt^3*mWW^2*s^3*t^8 + 9012*mtt^2*mWW^3*s^3*t^8 + 54657*ep*mtt^2*mWW^3*s^3*t^8 - 31929*ep^2*mtt^2*mWW^3*s^3*t^8 - 970477*ep^3*mtt^2*mWW^3*s^3*t^8 - 2840719*ep^4*mtt^2*mWW^3*s^3*t^8 - 3355116*ep^5*mtt^2*mWW^3*s^3*t^8 - 1442692*ep^6*mtt^2*mWW^3*s^3*t^8 + 544*mtt*mWW^4*s^3*t^8 + 6758*ep*mtt*mWW^4*s^3*t^8 + 2012*ep^2*mtt*mWW^4*s^3*t^8 - 175000*ep^3*mtt*mWW^4*s^3*t^8 - 630636*ep^4*mtt*mWW^4*s^3*t^8 - 840802*ep^5*mtt*mWW^4*s^3*t^8 - 397932*ep^6*mtt*mWW^4*s^3*t^8 + 32*mWW^5*s^3*t^8 + 192*ep*mWW^5*s^3*t^8 + 152*ep^2*mWW^5*s^3*t^8 - 1296*ep^3*mWW^5*s^3*t^8 - 3784*ep^4*mWW^5*s^3*t^8 - 3936*ep^5*mWW^5*s^3*t^8 - 1440*ep^6*mWW^5*s^3*t^8 - 6000*mtt^4*s^4*t^8 - 18800*ep*mtt^4*s^4*t^8 + 106400*ep^2*mtt^4*s^4*t^8 + 667650*ep^3*mtt^4*s^4*t^8 + 1388380*ep^4*mtt^4*s^4*t^8 + 1297430*ep^5*mtt^4*s^4*t^8 + 462540*ep^6*mtt^4*s^4*t^8 + 1472*mtt^3*mWW*s^4*t^8 + 8083*ep*mtt^3*mWW*s^4*t^8 - 758*ep^2*mtt^3*mWW*s^4*t^8 - 125554*ep^3*mtt^3*mWW*s^4*t^8 - 405428*ep^4*mtt^3*mWW*s^4*t^8 - 517585*ep^5*mtt^3*mWW*s^4*t^8 - 239454*ep^6*mtt^3*mWW*s^4*t^8 + 5468*mtt^2*mWW^2*s^4*t^8 + 27396*ep*mtt^2*mWW^2*s^4*t^8 - 66641*ep^2*mtt^2*mWW^2*s^4*t^8 - 734481*ep^3*mtt^2*mWW^2*s^4*t^8 - 1910901*ep^4*mtt^2*mWW^2*s^4*t^8 - 2119555*ep^5*mtt^2*mWW^2*s^4*t^8 - 875558*ep^6*mtt^2*mWW^2*s^4*t^8 - 1296*mtt*mWW^3*s^4*t^8 - 6639*ep*mtt*mWW^3*s^4*t^8 + 10475*ep^2*mtt*mWW^3*s^4*t^8 + 137769*ep^3*mtt*mWW^3*s^4*t^8 + 354405*ep^4*mtt*mWW^3*s^4*t^8 + 383606*ep^5*mtt*mWW^3*s^4*t^8 + 154280*ep^6*mtt*mWW^3*s^4*t^8 + 16*mWW^4*s^4*t^8 + 96*ep*mWW^4*s^4*t^8 + 76*ep^2*mWW^4*s^4*t^8 - 648*ep^3*mWW^4*s^4*t^8 - 1892*ep^4*mWW^4*s^4*t^8 - 1968*ep^5*mWW^4*s^4*t^8 - 720*ep^6*mWW^4*s^4*t^8 + 2160*mtt^3*s^5*t^8 + 6640*ep*mtt^3*s^5*t^8 - 38752*ep^2*mtt^3*s^5*t^8 - 239514*ep^3*mtt^3*s^5*t^8 - 494120*ep^4*mtt^3*s^5*t^8 - 458458*ep^5*mtt^3*s^5*t^8 - 162276*ep^6*mtt^3*s^5*t^8 + 32*mtt^2*mWW*s^5*t^8 + 4*ep*mtt^2*mWW*s^5*t^8 - 3198*ep^2*mtt^2*mWW*s^5*t^8 - 13110*ep^3*mtt^2*mWW*s^5*t^8 - 16814*ep^4*mtt^2*mWW*s^5*t^8 - 3646*ep^5*mtt^2*mWW*s^5*t^8 + 3972*ep^6*mtt^2*mWW*s^5*t^8 - 720*mtt*mWW^2*s^5*t^8 - 3156*ep*mtt*mWW^2*s^5*t^8 + 10182*ep^2*mtt*mWW^2*s^5*t^8 + 89036*ep^3*mtt*mWW^2*s^5*t^8 + 212430*ep^4*mtt*mWW^2*s^5*t^8 + 220708*ep^5*mtt*mWW^2*s^5*t^8 + 86280*ep^6*mtt*mWW^2*s^5*t^8 - 320*mtt^2*s^6*t^8 - 960*ep*mtt^2*s^6*t^8 + 5824*ep^2*mtt^2*s^6*t^8 + 35328*ep^3*mtt^2*s^6*t^8 + 72148*ep^4*mtt^2*s^6*t^8 + 66324*ep^5*mtt^2*s^6*t^8 + 23256*ep^6*mtt^2*s^6*t^8 - 64*mtt*mWW*s^6*t^8 - 288*ep*mtt*mWW*s^6*t^8 + 800*ep^2*mtt*mWW*s^6*t^8 + 7368*ep^3*mtt*mWW*s^6*t^8 + 17540*ep^4*mtt*mWW*s^6*t^8 + 18060*ep^5*mtt*mWW*s^6*t^8 + 6984*ep^6*mtt*mWW*s^6*t^8 + 440*mtt^7*t^9 + 1620*ep*mtt^7*t^9 - 6820*ep^2*mtt^7*t^9 - 49518*ep^3*mtt^7*t^9 - 109744*ep^4*mtt^7*t^9 - 108030*ep^5*mtt^7*t^9 - 40428*ep^6*mtt^7*t^9 - 1424*mtt^6*mWW*t^9 - 7943*ep*mtt^6*mWW*t^9 + 10695*ep^2*mtt^6*mWW*t^9 + 171297*ep^3*mtt^6*mWW*t^9 + 474217*ep^4*mtt^6*mWW*t^9 + 547334*ep^5*mtt^6*mWW*t^9 + 233896*ep^6*mtt^6*mWW*t^9 + 580*mtt^5*mWW^2*t^9 + 4349*ep*mtt^5*mWW^2*t^9 + 7991*ep^2*mtt^5*mWW^2*t^9 - 563*ep^3*mtt^5*mWW^2*t^9 - 12075*ep^4*mtt^5*mWW^2*t^9 - 7338*ep^5*mtt^5*mWW^2*t^9 + 312*ep^6*mtt^5*mWW^2*t^9 + 2252*mtt^4*mWW^3*t^9 + 18079*ep*mtt^4*mWW^3*t^9 + 5893*ep^2*mtt^4*mWW^3*t^9 - 327977*ep^3*mtt^4*mWW^3*t^9 - 1146129*ep^4*mtt^4*mWW^3*t^9 - 1497158*ep^5*mtt^4*mWW^3*t^9 - 692424*ep^6*mtt^4*mWW^3*t^9 - 2596*mtt^3*mWW^4*t^9 - 23457*ep*mtt^3*mWW^4*t^9 - 37763*ep^2*mtt^3*mWW^4*t^9 + 209665*ep^3*mtt^3*mWW^4*t^9 + 915907*ep^4*mtt^3*mWW^4*t^9 + 1281320*ep^5*mtt^3*mWW^4*t^9 + 612020*ep^6*mtt^3*mWW^4*t^9 + 596*mtt^2*mWW^5*t^9 + 5276*ep*mtt^2*mWW^5*t^9 + 13328*ep^2*mtt^2*mWW^5*t^9 + 7476*ep^3*mtt^2*mWW^5*t^9 - 57748*ep^4*mtt^2*mWW^5*t^9 - 130304*ep^5*mtt^2*mWW^5*t^9 - 74928*ep^6*mtt^2*mWW^5*t^9 + 152*mtt*mWW^6*t^9 + 2076*ep*mtt*mWW^6*t^9 + 6676*ep^2*mtt*mWW^6*t^9 - 10380*ep^3*mtt*mWW^6*t^9 - 64428*ep^4*mtt*mWW^6*t^9 - 85824*ep^5*mtt*mWW^6*t^9 - 38448*ep^6*mtt*mWW^6*t^9 - 2080*mtt^6*s*t^9 - 7600*ep*mtt^6*s*t^9 + 32464*ep^2*mtt^6*s*t^9 + 233776*ep^3*mtt^6*s*t^9 + 516204*ep^4*mtt^6*s*t^9 + 506556*ep^5*mtt^6*s*t^9 + 189000*ep^6*mtt^6*s*t^9 + 5328*mtt^5*mWW*s*t^9 + 29137*ep*mtt^5*mWW*s*t^9 - 42279*ep^2*mtt^5*mWW*s*t^9 - 637493*ep^3*mtt^5*mWW*s*t^9 - 1745913*ep^4*mtt^5*mWW*s*t^9 - 2001320*ep^5*mtt^5*mWW*s*t^9 - 850596*ep^6*mtt^5*mWW*s*t^9 - 1068*mtt^4*mWW^2*s*t^9 - 8183*ep*mtt^4*mWW^2*s*t^9 - 22961*ep^2*mtt^4*mWW^2*s*t^9 - 67521*ep^3*mtt^4*mWW^2*s*t^9 - 181203*ep^4*mtt^4*mWW^2*s*t^9 - 242020*ep^5*mtt^4*mWW^2*s*t^9 - 117124*ep^6*mtt^4*mWW^2*s*t^9 - 5844*mtt^3*mWW^3*s*t^9 - 45459*ep*mtt^3*mWW^3*s*t^9 - 8883*ep^2*mtt^3*mWW^3*s*t^9 + 822811*ep^3*mtt^3*mWW^3*s*t^9 + 2801119*ep^4*mtt^3*mWW^3*s*t^9 + 3607676*ep^5*mtt^3*mWW^3*s*t^9 + 1652900*ep^6*mtt^3*mWW^3*s*t^9 + 3980*mtt^2*mWW^4*s*t^9 + 34407*ep*mtt^2*mWW^4*s*t^9 + 46997*ep^2*mtt^2*mWW^4*s*t^9 - 334547*ep^3*mtt^2*mWW^4*s*t^9 - 1359933*ep^4*mtt^2*mWW^4*s*t^9 - 1852636*ep^5*mtt^2*mWW^4*s*t^9 - 870844*ep^6*mtt^2*mWW^4*s*t^9 - 316*mtt*mWW^5*s*t^9 - 2302*ep*mtt*mWW^5*s*t^9 - 5338*ep^2*mtt*mWW^5*s*t^9 - 17026*ep^3*mtt*mWW^5*s*t^9 - 30274*ep^4*mtt*mWW^5*s*t^9 - 18256*ep^5*mtt*mWW^5*s*t^9 - 3336*ep^6*mtt*mWW^5*s*t^9 + 3920*mtt^5*s^2*t^9 + 14200*ep*mtt^5*s^2*t^9 - 61656*ep^2*mtt^5*s^2*t^9 - 439924*ep^3*mtt^5*s^2*t^9 - 967376*ep^4*mtt^5*s^2*t^9 - 945924*ep^5*mtt^5*s^2*t^9 - 351720*ep^6*mtt^5*s^2*t^9 - 7504*mtt^4*mWW*s^2*t^9 - 39881*ep*mtt^4*mWW*s^2*t^9 + 64107*ep^2*mtt^4*mWW*s^2*t^9 + 891689*ep^3*mtt^4*mWW*s^2*t^9 + 2404897*ep^4*mtt^4*mWW*s^2*t^9 + 2729904*ep^5*mtt^4*mWW*s^2*t^9 + 1151364*ep^6*mtt^4*mWW*s^2*t^9 + 180*mtt^3*mWW^2*s^2*t^9 + 2071*ep*mtt^3*mWW^2*s^2*t^9 + 24083*ep^2*mtt^3*mWW^2*s^2*t^9 + 166039*ep^3*mtt^3*mWW^2*s^2*t^9 + 476969*ep^4*mtt^3*mWW^2*s^2*t^9 + 593770*ep^5*mtt^3*mWW^2*s^2*t^9 + 269720*ep^6*mtt^3*mWW^2*s^2*t^9 + 4836*mtt^2*mWW^3*s^2*t^9 + 35978*ep*mtt^2*mWW^3*s^2*t^9 - 1058*ep^2*mtt^2*mWW^3*s^2*t^9 - 664608*ep^3*mtt^2*mWW^3*s^2*t^9 - 2177718*ep^4*mtt^2*mWW^3*s^2*t^9 - 2748458*ep^5*mtt^2*mWW^3*s^2*t^9 - 1242628*ep^6*mtt^2*mWW^3*s^2*t^9 - 1432*mtt*mWW^4*s^2*t^9 - 11600*ep*mtt*mWW^4*s^2*t^9 - 11540*ep^2*mtt*mWW^4*s^2*t^9 + 126828*ep^3*mtt*mWW^4*s^2*t^9 + 466084*ep^4*mtt*mWW^4*s^2*t^9 + 607844*ep^5*mtt*mWW^4*s^2*t^9 + 277904*ep^6*mtt*mWW^4*s^2*t^9 - 3680*mtt^4*s^3*t^9 - 13200*ep*mtt^4*s^3*t^9 + 58384*ep^2*mtt^4*s^3*t^9 + 412296*ep^3*mtt^4*s^3*t^9 + 902344*ep^4*mtt^4*s^3*t^9 + 878736*ep^5*mtt^4*s^3*t^9 + 325440*ep^6*mtt^4*s^3*t^9 + 4784*mtt^3*mWW*s^3*t^9 + 24251*ep*mtt^3*mWW*s^3*t^9 - 45597*ep^2*mtt^3*mWW*s^3*t^9 - 563079*ep^3*mtt^3*mWW*s^3*t^9 - 1481383*ep^4*mtt^3*mWW*s^3*t^9 - 1655132*ep^5*mtt^3*mWW*s^3*t^9 - 689476*ep^6*mtt^3*mWW*s^3*t^9 + 524*mtt^2*mWW^2*s^3*t^9 + 3011*ep*mtt^2*mWW^2*s^3*t^9 - 11247*ep^2*mtt^2*mWW^2*s^3*t^9 - 127263*ep^3*mtt^2*mWW^2*s^3*t^9 - 362029*ep^4*mtt^2*mWW^2*s^3*t^9 - 432128*ep^5*mtt^2*mWW^2*s^3*t^9 - 189316*ep^6*mtt^2*mWW^2*s^3*t^9 - 1244*mtt*mWW^3*s^3*t^9 - 8598*ep*mtt*mWW^3*s^3*t^9 + 4048*ep^2*mtt*mWW^3*s^3*t^9 + 169774*ep^3*mtt*mWW^3*s^3*t^9 + 522728*ep^4*mtt*mWW^3*s^3*t^9 + 637940*ep^5*mtt*mWW^3*s^3*t^9 + 282152*ep^6*mtt*mWW^3*s^3*t^9 + 1720*mtt^3*s^4*t^9 + 6100*ep*mtt^3*s^4*t^9 - 27556*ep^2*mtt^3*s^4*t^9 - 192334*ep^3*mtt^3*s^4*t^9 - 418656*ep^4*mtt^3*s^4*t^9 - 405774*ep^5*mtt^3*s^4*t^9 - 149580*ep^6*mtt^3*s^4*t^9 - 1248*mtt^2*mWW*s^4*t^9 - 5692*ep*mtt^2*mWW*s^4*t^9 + 14514*ep^2*mtt^2*mWW*s^4*t^9 + 144578*ep^3*mtt^2*mWW*s^4*t^9 + 360642*ep^4*mtt^2*mWW*s^4*t^9 + 389162*ep^5*mtt^2*mWW*s^4*t^9 + 157764*ep^6*mtt^2*mWW*s^4*t^9 - 216*mtt*mWW^2*s^4*t^9 - 1248*ep*mtt*mWW^2*s^4*t^9 + 2134*ep^2*mtt*mWW^2*s^4*t^9 + 29308*ep^3*mtt*mWW^2*s^4*t^9 + 78338*ep^4*mtt*mWW^2*s^4*t^9 + 87716*ep^5*mtt*mWW^2*s^4*t^9 + 36408*ep^6*mtt*mWW^2*s^4*t^9 - 320*mtt^2*s^5*t^9 - 1120*ep*mtt^2*s^5*t^9 + 5184*ep^2*mtt^2*s^5*t^9 + 35704*ep^3*mtt^2*s^5*t^9 + 77228*ep^4*mtt^2*s^5*t^9 + 74436*ep^5*mtt^2*s^5*t^9 + 27288*ep^6*mtt^2*s^5*t^9 + 64*mtt*mWW*s^5*t^9 + 128*ep*mtt*mWW*s^5*t^9 - 1440*ep^2*mtt*mWW*s^5*t^9 - 6992*ep^3*mtt*mWW*s^5*t^9 - 12460*ep^4*mtt*mWW*s^5*t^9 - 9948*ep^5*mtt*mWW*s^5*t^9 - 2952*ep^6*mtt*mWW*s^5*t^9 - 184*mtt^6*t^10 - 752*ep*mtt^6*t^10 + 2518*ep^2*mtt^6*t^10 + 20700*ep^3*mtt^6*t^10 + 47946*ep^4*mtt^6*t^10 + 48764*ep^5*mtt^6*t^10 + 18768*ep^6*mtt^6*t^10 + 784*mtt^5*mWW*t^10 + 4708*ep*mtt^5*mWW*t^10 - 4806*ep^2*mtt^5*mWW*t^10 - 96848*ep^3*mtt^5*mWW*t^10 - 276226*ep^4*mtt^5*mWW*t^10 - 323396*ep^5*mtt^5*mWW*t^10 - 139296*ep^6*mtt^5*mWW*t^10 - 1040*mtt^4*mWW^2*t^10 - 7764*ep*mtt^4*mWW^2*t^10 - 3386*ep^2*mtt^4*mWW^2*t^10 + 104228*ep^3*mtt^4*mWW^2*t^10 + 340534*ep^4*mtt^4*mWW^2*t^10 + 421324*ep^5*mtt^4*mWW^2*t^10 + 187584*ep^6*mtt^4*mWW^2*t^10 + 256*mtt^3*mWW^3*t^10 + 2052*ep*mtt^3*mWW^3*t^10 + 4606*ep^2*mtt^3*mWW^3*t^10 + 9136*ep^3*mtt^3*mWW^3*t^10 + 25090*ep^4*mtt^3*mWW^3*t^10 + 36596*ep^5*mtt^3*mWW^3*t^10 + 18624*ep^6*mtt^3*mWW^3*t^10 + 392*mtt^2*mWW^4*t^10 + 4116*ep*mtt^2*mWW^4*t^10 + 7580*ep^2*mtt^2*mWW^4*t^10 - 47064*ep^3*mtt^2*mWW^4*t^10 - 206608*ep^4*mtt^2*mWW^4*t^10 - 287400*ep^5*mtt^2*mWW^4*t^10 - 136656*ep^6*mtt^2*mWW^4*t^10 - 208*mtt*mWW^5*t^10 - 2360*ep*mtt*mWW^5*t^10 - 6512*ep^2*mtt*mWW^5*t^10 + 9848*ep^3*mtt*mWW^5*t^10 + 69264*ep^4*mtt*mWW^5*t^10 + 104112*ep^5*mtt*mWW^5*t^10 + 50976*ep^6*mtt*mWW^5*t^10 + 712*mtt^5*s*t^10 + 2896*ep*mtt^5*s*t^10 - 9802*ep^2*mtt^5*s*t^10 - 80044*ep^3*mtt^5*s*t^10 - 184914*ep^4*mtt^5*s*t^10 - 187656*ep^5*mtt^5*s*t^10 - 72072*ep^6*mtt^5*s*t^10 - 2352*mtt^4*mWW*s*t^10 - 13788*ep*mtt^4*mWW*s*t^10 + 15810*ep^2*mtt^4*mWW*s*t^10 + 288884*ep^3*mtt^4*mWW*s*t^10 + 812598*ep^4*mtt^4*mWW*s*t^10 + 943312*ep^5*mtt^4*mWW*s*t^10 + 403656*ep^6*mtt^4*mWW*s*t^10 + 2208*mtt^3*mWW^2*s*t^10 + 15916*ep*mtt^3*mWW^2*s*t^10 + 3650*ep^2*mtt^3*mWW^2*s*t^10 - 227608*ep^3*mtt^3*mWW^2*s*t^10 - 721118*ep^4*mtt^3*mWW^2*s*t^10 - 879432*ep^5*mtt^3*mWW^2*s*t^10 - 387576*ep^6*mtt^3*mWW^2*s*t^10 - 208*mtt^2*mWW^3*s*t^10 - 1412*ep*mtt^2*mWW^3*s*t^10 - 4074*ep^2*mtt^2*mWW^3*s*t^10 - 26736*ep^3*mtt^2*mWW^3*s*t^10 - 94922*ep^4*mtt^2*mWW^3*s*t^10 - 134680*ep^5*mtt^2*mWW^3*s*t^10 - 66408*ep^6*mtt^2*mWW^3*s*t^10 - 360*mtt*mWW^4*s*t^10 - 3612*ep*mtt*mWW^4*s*t^10 - 5584*ep^2*mtt*mWW^4*s*t^10 + 45504*ep^3*mtt*mWW^4*s*t^10 + 188356*ep^4*mtt*mWW^4*s*t^10 + 258456*ep^5*mtt*mWW^4*s*t^10 + 122400*ep^6*mtt*mWW^4*s*t^10 - 1032*mtt^4*s^2*t^10 - 4176*ep*mtt^4*s^2*t^10 + 14298*ep^2*mtt^4*s^2*t^10 + 115932*ep^3*mtt^4*s^2*t^10 + 267066*ep^4*mtt^4*s^2*t^10 + 270384*ep^5*mtt^4*s^2*t^10 + 103608*ep^6*mtt^4*s^2*t^10 + 2448*mtt^3*mWW*s^2*t^10 + 13804*ep*mtt^3*mWW*s^2*t^10 - 18698*ep^2*mtt^3*mWW*s^2*t^10 - 297992*ep^3*mtt^3*mWW*s^2*t^10 - 820210*ep^4*mtt^3*mWW*s^2*t^10 - 939560*ep^5*mtt^3*mWW*s^2*t^10 - 397992*ep^6*mtt^3*mWW*s^2*t^10 - 1416*mtt^2*mWW^2*s^2*t^10 - 9628*ep*mtt^2*mWW^2*s^2*t^10 + 1408*ep^2*mtt^2*mWW^2*s^2*t^10 + 154396*ep^3*mtt^2*mWW^2*s^2*t^10 + 467828*ep^4*mtt^2*mWW^2*s^2*t^10 + 559092*ep^5*mtt^2*mWW^2*s^2*t^10 + 243000*ep^6*mtt^2*mWW^2*s^2*t^10 - 128*ep*mtt*mWW^3*s^2*t^10 + 752*ep^2*mtt*mWW^3*s^2*t^10 + 15408*ep^3*mtt*mWW^3*s^2*t^10 + 55540*ep^4*mtt*mWW^3*s^2*t^10 + 76484*ep^5*mtt*mWW^3*s^2*t^10 + 36984*ep^6*mtt*mWW^3*s^2*t^10 + 664*mtt^3*s^3*t^10 + 2672*ep*mtt^3*s^3*t^10 - 9262*ep^2*mtt^3*s^3*t^10 - 74532*ep^3*mtt^3*s^3*t^10 - 171174*ep^4*mtt^3*s^3*t^10 - 172856*ep^5*mtt^3*s^3*t^10 - 66072*ep^6*mtt^3*s^3*t^10 - 976*mtt^2*mWW*s^3*t^10 - 5076*ep*mtt^2*mWW*s^3*t^10 + 9190*ep^2*mtt^2*mWW*s^3*t^10 + 116724*ep^3*mtt^2*mWW*s^3*t^10 + 307530*ep^4*mtt^2*mWW*s^3*t^10 + 342768*ep^5*mtt^2*mWW*s^3*t^10 + 142200*ep^6*mtt^2*mWW*s^3*t^10 + 248*mtt*mWW^2*s^3*t^10 + 1476*ep*mtt*mWW^2*s^3*t^10 - 1672*ep^2*mtt*mWW^2*s^3*t^10 - 31016*ep^3*mtt*mWW^2*s^3*t^10 - 87244*ep^4*mtt*mWW^2*s^3*t^10 - 100984*ep^5*mtt*mWW^2*s^3*t^10 - 43008*ep^6*mtt*mWW^2*s^3*t^10 - 160*mtt^2*s^4*t^10 - 640*ep*mtt^2*s^4*t^10 + 2248*ep^2*mtt^2*s^4*t^10 + 17944*ep^3*mtt^2*s^4*t^10 + 41076*ep^4*mtt^2*s^4*t^10 + 41364*ep^5*mtt^2*s^4*t^10 + 15768*ep^6*mtt^2*s^4*t^10 + 96*mtt*mWW*s^4*t^10 + 352*ep*mtt*mWW*s^4*t^10 - 1496*ep^2*mtt*mWW*s^4*t^10 - 10768*ep^3*mtt*mWW*s^4*t^10 - 23692*ep^4*mtt*mWW*s^4*t^10 - 23124*ep^5*mtt*mWW*s^4*t^10 - 8568*ep^6*mtt*mWW*s^4*t^10 + 32*mtt^5*t^11 + 144*ep*mtt^5*t^11 - 376*ep^2*mtt^5*t^11 - 3588*ep^3*mtt^5*t^11 - 8692*ep^4*mtt^5*t^11 - 9120*ep^5*mtt^5*t^11 - 3600*ep^6*mtt^5*t^11 - 160*mtt^4*mWW*t^11 - 1040*ep*mtt^4*mWW*t^11 + 632*ep^2*mtt^4*mWW*t^11 + 19940*ep^3*mtt^4*mWW*t^11 + 59324*ep^4*mtt^4*mWW*t^11 + 70944*ep^5*mtt^4*mWW*t^11 + 30960*ep^6*mtt^4*mWW*t^11 + 288*mtt^3*mWW^2*t^11 + 2320*ep*mtt^3*mWW^2*t^11 + 1480*ep^2*mtt^3*mWW^2*t^11 - 32164*ep^3*mtt^3*mWW^2*t^11 - 110932*ep^4*mtt^3*mWW^2*t^11 - 141312*ep^5*mtt^3*mWW^2*t^11 - 64080*ep^6*mtt^3*mWW^2*t^11 - 224*mtt^2*mWW^3*t^11 - 2096*ep*mtt^2*mWW^3*t^11 - 3352*ep^2*mtt^2*mWW^3*t^11 + 18860*ep^3*mtt^2*mWW^3*t^11 + 78660*ep^4*mtt^2*mWW^3*t^11 + 106272*ep^5*mtt^2*mWW^3*t^11 + 49680*ep^6*mtt^2*mWW^3*t^11 + 64*mtt*mWW^4*t^11 + 672*ep*mtt*mWW^4*t^11 + 1616*ep^2*mtt*mWW^4*t^11 - 3048*ep^3*mtt*mWW^4*t^11 - 18360*ep^4*mtt*mWW^4*t^11 - 26784*ep^5*mtt*mWW^4*t^11 - 12960*ep^6*mtt*mWW^4*t^11 - 96*mtt^4*s*t^11 - 432*ep*mtt^4*s*t^11 + 1128*ep^2*mtt^4*s*t^11 + 10764*ep^3*mtt^4*s*t^11 + 26076*ep^4*mtt^4*s*t^11 + 27360*ep^5*mtt^4*s*t^11 + 10800*ep^6*mtt^4*s*t^11 + 352*mtt^3*mWW*s*t^11 + 2224*ep*mtt^3*mWW*s*t^11 - 1640*ep^2*mtt^3*mWW*s*t^11 - 43468*ep^3*mtt^3*mWW*s*t^11 - 127340*ep^4*mtt^3*mWW*s*t^11 - 151008*ep^5*mtt^3*mWW*s*t^11 - 65520*ep^6*mtt^3*mWW*s*t^11 - 416*mtt^2*mWW^2*s*t^11 - 3216*ep*mtt^2*mWW^2*s*t^11 - 1224*ep^2*mtt^2*mWW^2*s*t^11 + 48516*ep^3*mtt^2*mWW^2*s*t^11 + 161564*ep^4*mtt^2*mWW^2*s*t^11 + 203136*ep^5*mtt^2*mWW^2*s*t^11 + 91440*ep^6*mtt^2*mWW^2*s*t^11 + 160*mtt*mWW^3*s*t^11 + 1424*ep*mtt*mWW^3*s*t^11 + 1736*ep^2*mtt*mWW^3*s*t^11 - 15812*ep^3*mtt*mWW^3*s*t^11 - 60300*ep^4*mtt*mWW^3*s*t^11 - 79488*ep^5*mtt*mWW^3*s*t^11 - 36720*ep^6*mtt*mWW^3*s*t^11 + 96*mtt^3*s^2*t^11 + 432*ep*mtt^3*s^2*t^11 - 1128*ep^2*mtt^3*s^2*t^11 - 10764*ep^3*mtt^3*s^2*t^11 - 26076*ep^4*mtt^3*s^2*t^11 - 27360*ep^5*mtt^3*s^2*t^11 - 10800*ep^6*mtt^3*s^2*t^11 - 224*mtt^2*mWW*s^2*t^11 - 1328*ep*mtt^2*mWW*s^2*t^11 + 1384*ep^2*mtt^2*mWW*s^2*t^11 + 27116*ep^3*mtt^2*mWW*s^2*t^11 + 76708*ep^4*mtt^2*mWW*s^2*t^11 + 89184*ep^5*mtt^2*mWW*s^2*t^11 + 38160*ep^6*mtt^2*mWW*s^2*t^11 + 128*mtt*mWW^2*s^2*t^11 + 896*ep*mtt*mWW^2*s^2*t^11 - 256*ep^2*mtt*mWW^2*s^2*t^11 - 16352*ep^3*mtt*mWW^2*s^2*t^11 - 50632*ep^4*mtt*mWW^2*s^2*t^11 - 61824*ep^5*mtt*mWW^2*s^2*t^11 - 27360*ep^6*mtt*mWW^2*s^2*t^11 - 32*mtt^2*s^3*t^11 - 144*ep*mtt^2*s^3*t^11 + 376*ep^2*mtt^2*s^3*t^11 + 3588*ep^3*mtt^2*s^3*t^11 + 8692*ep^4*mtt^2*s^3*t^11 + 9120*ep^5*mtt^2*s^3*t^11 + 3600*ep^6*mtt^2*s^3*t^11 + 32*mtt*mWW*s^3*t^11 + 144*ep*mtt*mWW*s^3*t^11 - 376*ep^2*mtt*mWW*s^3*t^11 - 3588*ep^3*mtt*mWW*s^3*t^11 - 8692*ep^4*mtt*mWW*s^3*t^11 - 9120*ep^5*mtt*mWW*s^3*t^11 - 3600*ep^6*mtt*mWW*s^3*t^11))/(16*ep^3*(1 + ep)*(1 + 2*ep)^2*(1 + 4*ep)*mtt*mWW^2*s*(-mtt + s)^3*(-mtt + mWW + s)^2*(mWW - t)^3*(-mtt + mWW + s + t)^2*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))}, {0, 0, 0, -((1 + ep)^2*(mtt - mWW)^3*s*(mtt - t))/(4*ep*(1 + 4*ep)*mtt*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((mtt - mWW)*(mtt^2*s + 2*ep*mtt^2*s + ep^2*mtt^2*s + mtt*mWW*s + 2*ep*mtt*mWW*s + ep^2*mtt*mWW*s + 3*mtt^2*t + 14*ep*mtt^2*t + 15*ep^2*mtt^2*t + mtt*mWW*t + 4*ep*mtt*mWW*t + 3*ep^2*mtt*mWW*t - 5*mtt*s*t - 18*ep*mtt*s*t - 17*ep^2*mtt*s*t - mWW*s*t - 4*ep*mWW*s*t - 3*ep^2*mWW*s*t - 7*mtt*t^2 - 32*ep*mtt*t^2 - 33*ep^2*mtt*t^2 - mWW*t^2 - 4*ep*mWW*t^2 - 3*ep^2*mWW*t^2 + 4*s*t^2 + 18*ep*s*t^2 + 18*ep^2*s*t^2 + 4*t^3 + 18*ep*t^3 + 18*ep^2*t^3))/(4*ep*mtt*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, -(mtt^2*mWW*s + 3*ep*mtt^2*mWW*s + 2*ep^2*mtt^2*mWW*s - 5*mtt*mWW^2*s - 25*ep*mtt*mWW^2*s - 26*ep^2*mtt*mWW^2*s + 2*mtt^3*t + 2*ep*mtt^3*t + 4*mtt^2*mWW*t + 28*ep*mtt^2*mWW*t + 30*ep^2*mtt^2*mWW*t - 6*mtt*mWW^2*t - 30*ep*mtt*mWW^2*t - 30*ep^2*mtt*mWW^2*t - 3*mtt^2*s*t - 5*ep*mtt^2*s*t - 2*ep^2*mtt^2*s*t + 5*mtt*mWW*s*t + 19*ep*mtt*mWW*s*t + 20*ep^2*mtt*mWW*s*t + 6*mWW^2*s*t + 30*ep*mWW^2*s*t + 30*ep^2*mWW^2*s*t - 10*mtt^2*t^2 - 34*ep*mtt^2*t^2 - 30*ep^2*mtt^2*t^2 + 4*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 + 6*mWW^2*t^2 + 30*ep*mWW^2*t^2 + 30*ep^2*mWW^2*t^2 + 4*mtt*s*t^2 + 10*ep*mtt*s*t^2 + 6*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 32*ep*mWW*s*t^2 - 30*ep^2*mWW*s*t^2 + 8*mtt*t^3 + 32*ep*mtt*t^3 + 30*ep^2*mtt*t^3 - 8*mWW*t^3 - 32*ep*mWW*t^3 - 30*ep^2*mWW*t^3)/(8*ep*(1 + 4*ep)*mtt*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((s + t)*(3*mtt^2*s + 5*ep*mtt^2*s + 2*ep^2*mtt^2*s + mtt*mWW*s + 17*ep*mtt*mWW*s + 22*ep^2*mtt*mWW*s - 12*ep*mtt^2*t - 18*ep^2*mtt^2*t + 12*ep*mtt*mWW*t + 18*ep^2*mtt*mWW*t - 4*mtt*s*t - 10*ep*mtt*s*t - 6*ep^2*mtt*s*t - 12*ep*mWW*s*t - 18*ep^2*mWW*s*t + 12*ep*mtt*t^2 + 18*ep^2*mtt*t^2 - 12*ep*mWW*t^2 - 18*ep^2*mWW*t^2))/(4*(1 + 4*ep)*mtt*s*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, ((1 + ep)*(mtt - t)*(mtt*mWW*s^2 + ep*mtt*mWW*s^2 + 3*mWW^2*s^2 + 21*ep*mWW^2*s^2 + 24*ep^2*mWW^2*s^2 + 2*mtt^2*s*t + 6*ep*mtt^2*s*t + 4*ep^2*mtt^2*s*t + 4*mtt*mWW*s*t + 28*ep*mtt*mWW*s*t + 36*ep^2*mtt*mWW*s*t + 2*mWW^2*s*t + 10*ep*mWW^2*s*t + 8*ep^2*mWW^2*s*t - mtt*s^2*t - ep*mtt*s^2*t - 7*mWW*s^2*t - 43*ep*mWW*s^2*t - 48*ep^2*mWW*s^2*t + 3*mtt^2*t^2 + 17*ep*mtt^2*t^2 + 20*ep^2*mtt^2*t^2 + mtt*mWW*t^2 + 5*ep*mtt*mWW*t^2 + 4*ep^2*mtt*mWW*t^2 - 8*mtt*s*t^2 - 40*ep*mtt*s*t^2 - 44*ep^2*mtt*s*t^2 - 8*mWW*s*t^2 - 48*ep*mWW*s*t^2 - 52*ep^2*mWW*s*t^2 + 4*s^2*t^2 + 22*ep*s^2*t^2 + 24*ep^2*s^2*t^2 - 7*mtt*t^3 - 39*ep*mtt*t^3 - 44*ep^2*mtt*t^3 - mWW*t^3 - 5*ep*mWW*t^3 - 4*ep^2*mWW*t^3 + 8*s*t^3 + 44*ep*s*t^3 + 48*ep^2*s*t^3 + 4*t^4 + 22*ep*t^4 + 24*ep^2*t^4))/(4*ep*(1 + 4*ep)^2*mtt*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (-3*mtt^2*s - 14*ep*mtt^2*s - 19*ep^2*mtt^2*s - 8*ep^3*mtt^2*s - mtt*mWW*s - 12*ep*mtt*mWW*s - 27*ep^2*mtt*mWW*s - 16*ep^3*mtt*mWW*s + 9*ep*mtt^2*t + 51*ep^2*mtt^2*t + 60*ep^3*mtt^2*t + 3*ep*mtt*mWW*t + 15*ep^2*mtt*mWW*t + 12*ep^3*mtt*mWW*t + 4*mtt*s*t + 11*ep*mtt*s*t - 23*ep^2*mtt*s*t - 48*ep^3*mtt*s*t + 3*ep*mWW*s*t + 3*ep^2*mWW*s*t - 21*ep*mtt*t^2 - 117*ep^2*mtt*t^2 - 132*ep^3*mtt*t^2 - 3*ep*mWW*t^2 - 15*ep^2*mWW*t^2 - 12*ep^3*mWW*t^2 + 12*ep*s*t^2 + 66*ep^2*s*t^2 + 72*ep^3*s*t^2 + 12*ep*t^3 + 66*ep^2*t^3 + 72*ep^3*t^3)/(2*(1 + 4*ep)^2*mtt*(-3*mtt - 5*ep*mtt - mWW - ep*mWW + 4*t + 6*ep*t)), 0, 0, ((1 + ep)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t)*(2*mtt^5 + 12*ep*mtt^5 + 16*ep^2*mtt^5 - 6*mtt^4*mWW - 35*ep*mtt^4*mWW - 47*ep^2*mtt^4*mWW + 6*mtt^3*mWW^2 + 33*ep*mtt^3*mWW^2 + 45*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 9*ep*mtt^2*mWW^3 - 13*ep^2*mtt^2*mWW^3 - ep*mtt*mWW^4 - ep^2*mtt*mWW^4 - 7*mtt^4*s - 42*ep*mtt^4*s - 53*ep^2*mtt^4*s + 11*mtt^3*mWW*s + 71*ep*mtt^3*mWW*s + 96*ep^2*mtt^3*mWW*s - mtt^2*mWW^2*s - 16*ep*mtt^2*mWW^2*s - 33*ep^2*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 13*ep*mtt*mWW^3*s - 10*ep^2*mtt*mWW^3*s + 8*mtt^3*s^2 + 47*ep*mtt^3*s^2 + 57*ep^2*mtt^3*s^2 - 4*mtt^2*mWW*s^2 - 30*ep*mtt^2*mWW*s^2 - 44*ep^2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 - 13*ep^2*mtt*mWW^2*s^2 - 3*mtt^2*s^3 - 17*ep*mtt^2*s^3 - 20*ep^2*mtt^2*s^3 - mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 - 4*ep^2*mtt*mWW*s^3 - 14*mtt^4*t - 72*ep*mtt^4*t - 82*ep^2*mtt^4*t + 30*mtt^3*mWW*t + 160*ep*mtt^3*mWW*t + 190*ep^2*mtt^3*mWW*t - 18*mtt^2*mWW^2*t - 103*ep*mtt^2*mWW^2*t - 133*ep^2*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 14*ep*mtt*mWW^3*t + 24*ep^2*mtt*mWW^3*t + ep*mWW^4*t + ep^2*mWW^4*t + 34*mtt^3*s*t + 174*ep*mtt^3*s*t + 194*ep^2*mtt^3*s*t - 46*mtt^2*mWW*s*t - 244*ep*mtt^2*mWW*s*t - 282*ep^2*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 62*ep*mtt*mWW^2*s*t + 82*ep^2*mtt*mWW^2*s*t + 2*mWW^3*s*t + 8*ep*mWW^3*s*t + 6*ep^2*mWW^3*s*t - 24*mtt^2*s^2*t - 123*ep*mtt^2*s^2*t - 135*ep^2*mtt^2*s^2*t + 14*mtt*mWW*s^2*t + 72*ep*mtt*mWW*s^2*t + 82*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 7*ep*mWW^2*s^2*t + 5*ep^2*mWW^2*s^2*t + 4*mtt*s^3*t + 22*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t + 30*mtt^3*t^2 + 140*ep*mtt^3*t^2 + 146*ep^2*mtt^3*t^2 - 52*mtt^2*mWW*t^2 - 253*ep*mtt^2*mWW*t^2 - 273*ep^2*mtt^2*mWW*t^2 + 22*mtt*mWW^2*t^2 + 118*ep*mtt*mWW^2*t^2 + 138*ep^2*mtt*mWW^2*t^2 - 5*ep*mWW^3*t^2 - 11*ep^2*mWW^3*t^2 - 47*mtt^2*s*t^2 - 218*ep*mtt^2*s*t^2 - 225*ep^2*mtt^2*s*t^2 + 51*mtt*mWW*s*t^2 + 237*ep*mtt*mWW*s*t^2 + 246*ep^2*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 41*ep*mWW^2*s*t^2 - 45*ep^2*mWW^2*s*t^2 + 16*mtt*s^2*t^2 + 76*ep*mtt*s^2*t^2 + 78*ep^2*mtt*s^2*t^2 - 8*mWW*s^2*t^2 - 32*ep*mWW*s^2*t^2 - 30*ep^2*mWW*s^2*t^2 - 26*mtt^2*t^3 - 112*ep*mtt^2*t^3 - 110*ep^2*mtt^2*t^3 + 36*mtt*mWW*t^3 + 160*ep*mtt*mWW*t^3 + 160*ep^2*mtt*mWW*t^3 - 10*mWW^2*t^3 - 48*ep*mWW^2*t^3 - 50*ep^2*mWW^2*t^3 + 20*mtt*s*t^3 + 86*ep*mtt*s*t^3 + 84*ep^2*mtt*s*t^3 - 16*mWW*s*t^3 - 64*ep*mWW*s*t^3 - 60*ep^2*mWW*s*t^3 + 8*mtt*t^4 + 32*ep*mtt*t^4 + 30*ep^2*mtt*t^4 - 8*mWW*t^4 - 32*ep*mWW*t^4 - 30*ep^2*mWW*t^4))/(4*ep^2*(1 + 4*ep)*mtt*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(mtt^7 + 7*ep*mtt^7 + 10*ep^2*mtt^7 - 4*mtt^6*mWW - 25*ep*mtt^6*mWW - 35*ep^2*mtt^6*mWW + 6*mtt^5*mWW^2 + 33*ep*mtt^5*mWW^2 + 45*ep^2*mtt^5*mWW^2 - 4*mtt^4*mWW^3 - 19*ep*mtt^4*mWW^3 - 25*ep^2*mtt^4*mWW^3 + mtt^3*mWW^4 + 4*ep*mtt^3*mWW^4 + 5*ep^2*mtt^3*mWW^4 - 4*mtt^6*s - 27*ep*mtt^6*s - 37*ep^2*mtt^6*s + 14*mtt^5*mWW*s + 87*ep*mtt^5*mWW*s + 117*ep^2*mtt^5*mWW*s - 14*mtt^4*mWW^2*s - 84*ep*mtt^4*mWW^2*s - 116*ep^2*mtt^4*mWW^2*s + 2*mtt^3*mWW^3*s + 15*ep*mtt^3*mWW^3*s + 29*ep^2*mtt^3*mWW^3*s + 2*mtt^2*mWW^4*s + 9*ep*mtt^2*mWW^4*s + 7*ep^2*mtt^2*mWW^4*s + 8*mtt^5*s^2 + 50*ep*mtt^5*s^2 + 64*ep^2*mtt^5*s^2 - 18*mtt^4*mWW*s^2 - 114*ep*mtt^4*mWW*s^2 - 150*ep^2*mtt^4*mWW*s^2 + 4*mtt^3*mWW^2*s^2 + 38*ep*mtt^3*mWW^2*s^2 + 66*ep^2*mtt^3*mWW^2*s^2 + 6*mtt^2*mWW^3*s^2 + 26*ep*mtt^2*mWW^3*s^2 + 20*ep^2*mtt^2*mWW^3*s^2 - 8*mtt^4*s^3 - 47*ep*mtt^4*s^3 - 57*ep^2*mtt^4*s^3 + 7*mtt^3*mWW*s^3 + 47*ep*mtt^3*mWW*s^3 + 64*ep^2*mtt^3*mWW*s^3 + 5*mtt^2*mWW^2*s^3 + 22*ep*mtt^2*mWW^2*s^3 + 17*ep^2*mtt^2*mWW^2*s^3 + 3*mtt^3*s^4 + 17*ep*mtt^3*s^4 + 20*ep^2*mtt^3*s^4 + mtt^2*mWW*s^4 + 5*ep*mtt^2*mWW*s^4 + 4*ep^2*mtt^2*mWW*s^4 - 8*mtt^6*t - 48*ep*mtt^6*t - 60*ep^2*mtt^6*t + 26*mtt^5*mWW*t + 149*ep*mtt^5*mWW*t + 187*ep^2*mtt^5*mWW*t - 30*mtt^4*mWW^2*t - 163*ep*mtt^4*mWW^2*t - 207*ep^2*mtt^4*mWW^2*t + 14*mtt^3*mWW^3*t + 71*ep*mtt^3*mWW^3*t + 93*ep^2*mtt^3*mWW^3*t - 2*mtt^2*mWW^4*t - 9*ep*mtt^2*mWW^4*t - 13*ep^2*mtt^2*mWW^4*t + 28*mtt^5*s*t + 155*ep*mtt^5*s*t + 183*ep^2*mtt^5*s*t - 74*mtt^4*mWW*s*t - 405*ep*mtt^4*mWW*s*t - 483*ep^2*mtt^4*mWW*s*t + 57*mtt^3*mWW^2*s*t + 315*ep*mtt^3*mWW^2*s*t + 390*ep^2*mtt^3*mWW^2*s*t - 8*mtt^2*mWW^3*s*t - 53*ep*mtt^2*mWW^3*s*t - 81*ep^2*mtt^2*mWW^3*s*t - 3*mtt*mWW^4*s*t - 12*ep*mtt*mWW^4*s*t - 9*ep^2*mtt*mWW^4*s*t - 40*mtt^4*s^2*t - 208*ep*mtt^4*s^2*t - 234*ep^2*mtt^4*s^2*t + 73*mtt^3*mWW*s^2*t + 389*ep*mtt^3*mWW*s^2*t + 448*ep^2*mtt^3*mWW*s^2*t - 23*mtt^2*mWW^2*s^2*t - 135*ep*mtt^2*mWW^2*s^2*t - 172*ep^2*mtt^2*mWW^2*s^2*t - 6*mtt*mWW^3*s^2*t - 24*ep*mtt*mWW^3*s^2*t - 18*ep^2*mtt*mWW^3*s^2*t + 24*mtt^3*s^3*t + 123*ep*mtt^3*s^3*t + 135*ep^2*mtt^3*s^3*t - 21*mtt^2*mWW*s^3*t - 111*ep*mtt^2*mWW*s^3*t - 126*ep^2*mtt^2*mWW*s^3*t - 3*mtt*mWW^2*s^3*t - 12*ep*mtt*mWW^2*s^3*t - 9*ep^2*mtt*mWW^2*s^3*t - 4*mtt^2*s^4*t - 22*ep*mtt^2*s^4*t - 24*ep^2*mtt^2*s^4*t + 22*mtt^5*t^2 + 120*ep*mtt^5*t^2 + 138*ep^2*mtt^5*t^2 - 63*mtt^4*mWW*t^2 - 336*ep*mtt^4*mWW*t^2 - 389*ep^2*mtt^4*mWW*t^2 + 61*mtt^3*mWW^2*t^2 + 318*ep*mtt^3*mWW^2*t^2 + 375*ep^2*mtt^3*mWW^2*t^2 - 21*mtt^2*mWW^3*t^2 - 108*ep*mtt^2*mWW^3*t^2 - 135*ep^2*mtt^2*mWW^3*t^2 + mtt*mWW^4*t^2 + 6*ep*mtt*mWW^4*t^2 + 11*ep^2*mtt*mWW^4*t^2 - 60*mtt^4*s*t^2 - 297*ep*mtt^4*s*t^2 - 321*ep^2*mtt^4*s*t^2 + 132*mtt^3*mWW*s*t^2 + 655*ep*mtt^3*mWW*s*t^2 + 715*ep^2*mtt^3*mWW*s*t^2 - 83*mtt^2*mWW^2*s*t^2 - 416*ep*mtt^2*mWW^2*s*t^2 - 465*ep^2*mtt^2*mWW^2*s*t^2 + 10*mtt*mWW^3*s*t^2 + 55*ep*mtt*mWW^3*s*t^2 + 69*ep^2*mtt*mWW^3*s*t^2 + mWW^4*s*t^2 + 3*ep*mWW^4*s*t^2 + 2*ep^2*mWW^4*s*t^2 + 56*mtt^3*s^2*t^2 + 262*ep*mtt^3*s^2*t^2 + 272*ep^2*mtt^3*s^2*t^2 - 83*mtt^2*mWW*s^2*t^2 - 393*ep*mtt^2*mWW*s^2*t^2 - 412*ep^2*mtt^2*mWW*s^2*t^2 + 22*mtt*mWW^2*s^2*t^2 + 106*ep*mtt*mWW^2*s^2*t^2 + 114*ep^2*mtt*mWW^2*s^2*t^2 + mWW^3*s^2*t^2 + 3*ep*mWW^3*s^2*t^2 + 2*ep^2*mWW^3*s^2*t^2 - 16*mtt^2*s^3*t^2 - 76*ep*mtt^2*s^3*t^2 - 78*ep^2*mtt^2*s^3*t^2 + 12*mtt*mWW*s^3*t^2 + 54*ep*mtt*mWW*s^3*t^2 + 54*ep^2*mtt*mWW*s^3*t^2 - 28*mtt^4*t^3 - 142*ep*mtt^4*t^3 - 154*ep^2*mtt^4*t^3 + 72*mtt^3*mWW*t^3 + 361*ep*mtt^3*mWW*t^3 + 393*ep^2*mtt^3*mWW*t^3 - 60*mtt^2*mWW^2*t^3 - 297*ep*mtt^2*mWW^2*t^3 - 327*ep^2*mtt^2*mWW^2*t^3 + 16*mtt*mWW^3*t^3 + 79*ep*mtt*mWW^3*t^3 + 91*ep^2*mtt*mWW^3*t^3 - ep*mWW^4*t^3 - 3*ep^2*mWW^4*t^3 + 52*mtt^3*s*t^3 + 237*ep*mtt^3*s*t^3 + 241*ep^2*mtt^3*s*t^3 - 96*mtt^2*mWW*s*t^3 - 437*ep*mtt^2*mWW*s*t^3 - 445*ep^2*mtt^2*mWW*s*t^3 + 48*mtt*mWW^2*s*t^3 + 217*ep*mtt*mWW^2*s*t^3 + 221*ep^2*mtt*mWW^2*s*t^3 - 4*mWW^3*s*t^3 - 17*ep*mWW^3*s*t^3 - 17*ep^2*mWW^3*s*t^3 - 24*mtt^2*s^2*t^3 - 104*ep*mtt^2*s^2*t^3 - 102*ep^2*mtt^2*s^2*t^3 + 28*mtt*mWW*s^2*t^3 + 118*ep*mtt*mWW*s^2*t^3 + 114*ep^2*mtt*mWW*s^2*t^3 - 4*mWW^2*s^2*t^3 - 14*ep*mWW^2*s^2*t^3 - 12*ep^2*mWW^2*s^2*t^3 + 17*mtt^3*t^4 + 81*ep*mtt^3*t^4 + 84*ep^2*mtt^3*t^4 - 39*mtt^2*mWW*t^4 - 185*ep*mtt^2*mWW*t^4 - 192*ep^2*mtt^2*mWW*t^4 + 27*mtt*mWW^2*t^4 + 127*ep*mtt*mWW^2*t^4 + 132*ep^2*mtt*mWW^2*t^4 - 5*mWW^3*t^4 - 23*ep*mWW^3*t^4 - 24*ep^2*mWW^3*t^4 - 16*mtt^2*s*t^4 - 68*ep*mtt^2*s*t^4 - 66*ep^2*mtt^2*s*t^4 + 24*mtt*mWW*s*t^4 + 100*ep*mtt*mWW*s*t^4 + 96*ep^2*mtt*mWW*s*t^4 - 8*mWW^2*s*t^4 - 32*ep*mWW^2*s*t^4 - 30*ep^2*mWW^2*s*t^4 - 4*mtt^2*t^5 - 18*ep*mtt^2*t^5 - 18*ep^2*mtt^2*t^5 + 8*mtt*mWW*t^5 + 36*ep*mtt*mWW*t^5 + 36*ep^2*mtt*mWW*t^5 - 4*mWW^2*t^5 - 18*ep*mWW^2*t^5 - 18*ep^2*mWW^2*t^5))/(2*(1 + 4*ep)*mtt*s*(-mtt + mWW + s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, (-2*mtt^7 - 2*ep*mtt^7 + 8*mtt^6*mWW + 26*ep*mtt^6*mWW + 30*ep^2*mtt^6*mWW - 12*mtt^5*mWW^2 - 66*ep*mtt^5*mWW^2 - 90*ep^2*mtt^5*mWW^2 + 8*mtt^4*mWW^3 + 62*ep*mtt^4*mWW^3 + 90*ep^2*mtt^4*mWW^3 - 2*mtt^3*mWW^4 - 20*ep*mtt^3*mWW^4 - 30*ep^2*mtt^3*mWW^4 + 9*mtt^6*s + 11*ep*mtt^6*s + 2*ep^2*mtt^6*s - 22*mtt^5*mWW*s - 72*ep*mtt^5*mWW*s - 80*ep^2*mtt^5*mWW*s + 12*mtt^4*mWW^2*s + 108*ep*mtt^4*mWW^2*s + 162*ep^2*mtt^4*mWW^2*s + 6*mtt^3*mWW^3*s - 44*ep*mtt^3*mWW^3*s - 92*ep^2*mtt^3*mWW^3*s - 5*mtt^2*mWW^4*s - 3*ep*mtt^2*mWW^4*s + 8*ep^2*mtt^2*mWW^4*s - 15*mtt^5*s^2 - 21*ep*mtt^5*s^2 - 6*ep^2*mtt^5*s^2 + 16*mtt^4*mWW*s^2 + 44*ep*mtt^4*mWW*s^2 + 46*ep^2*mtt^4*mWW*s^2 + 10*mtt^3*mWW^2*s^2 - 20*ep*mtt^3*mWW^2*s^2 - 60*ep^2*mtt^3*mWW^2*s^2 - 8*mtt^2*mWW^3*s^2 + 16*ep*mtt^2*mWW^3*s^2 + 42*ep^2*mtt^2*mWW^3*s^2 - 3*mtt*mWW^4*s^2 - 19*ep*mtt*mWW^4*s^2 - 22*ep^2*mtt*mWW^4*s^2 + 11*mtt^4*s^3 + 17*ep*mtt^4*s^3 + 6*ep^2*mtt^4*s^3 + 2*mtt^3*mWW*s^3 + 24*ep*mtt^3*mWW*s^3 + 28*ep^2*mtt^3*mWW*s^3 - 9*mtt^2*mWW^2*s^3 - 5*ep*mtt^2*mWW^2*s^3 + 10*ep^2*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 - 36*ep*mtt*mWW^3*s^3 - 44*ep^2*mtt*mWW^3*s^3 - 3*mtt^3*s^4 - 5*ep*mtt^3*s^4 - 2*ep^2*mtt^3*s^4 - 4*mtt^2*mWW*s^4 - 22*ep*mtt^2*mWW*s^4 - 24*ep^2*mtt^2*mWW*s^4 - mtt*mWW^2*s^4 - 17*ep*mtt*mWW^2*s^4 - 22*ep^2*mtt*mWW^2*s^4 + 14*mtt^6*t + 38*ep*mtt^6*t + 30*ep^2*mtt^6*t - 44*mtt^5*mWW*t - 164*ep*mtt^5*mWW*t - 168*ep^2*mtt^5*mWW*t + 48*mtt^4*mWW^2*t + 240*ep*mtt^4*mWW^2*t + 288*ep^2*mtt^4*mWW^2*t - 20*mtt^3*mWW^3*t - 140*ep*mtt^3*mWW^3*t - 192*ep^2*mtt^3*mWW^3*t + 2*mtt^2*mWW^4*t + 26*ep*mtt^2*mWW^4*t + 42*ep^2*mtt^2*mWW^4*t - 48*mtt^5*s*t - 130*ep*mtt^5*s*t - 100*ep^2*mtt^5*s*t + 96*mtt^4*mWW*s*t + 330*ep*mtt^4*mWW*s*t + 312*ep^2*mtt^4*mWW*s*t - 44*mtt^3*mWW^2*s*t - 242*ep*mtt^3*mWW^2*s*t - 288*ep^2*mtt^3*mWW^2*s*t - 8*mtt^2*mWW^3*s*t + 38*ep*mtt^2*mWW^3*s*t + 76*ep^2*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t + 4*ep*mtt*mWW^4*s*t + 58*mtt^4*s^2*t + 156*ep*mtt^4*s^2*t + 116*ep^2*mtt^4*s^2*t - 50*mtt^3*mWW*s^2*t - 116*ep*mtt^3*mWW*s^2*t - 72*ep^2*mtt^3*mWW*s^2*t - 24*mtt^2*mWW^2*s^2*t - 66*ep*mtt^2*mWW^2*s^2*t - 54*ep^2*mtt^2*mWW^2*s^2*t + 14*mtt*mWW^3*s^2*t + 12*ep*mtt*mWW^3*s^2*t - 8*ep^2*mtt*mWW^3*s^2*t + 2*mWW^4*s^2*t + 14*ep*mWW^4*s^2*t + 18*ep^2*mWW^4*s^2*t - 28*mtt^3*s^3*t - 74*ep*mtt^3*s^3*t - 52*ep^2*mtt^3*s^3*t - 6*mtt^2*mWW*s^3*t - 72*ep*mtt^2*mWW*s^3*t - 96*ep^2*mtt^2*mWW*s^3*t + 16*mtt*mWW^2*s^3*t + 32*ep*mtt*mWW^2*s^3*t + 16*ep^2*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + 26*ep*mWW^3*s^3*t + 36*ep^2*mWW^3*s^3*t + 4*mtt^2*s^4*t + 10*ep*mtt^2*s^4*t + 6*ep^2*mtt^2*s^4*t + 4*mtt*mWW*s^4*t + 22*ep*mtt*mWW*s^4*t + 24*ep^2*mtt*mWW*s^4*t + 12*ep*mWW^2*s^4*t + 18*ep^2*mWW^2*s^4*t - 30*mtt^5*t^2 - 102*ep*mtt^5*t^2 - 90*ep^2*mtt^5*t^2 + 82*mtt^4*mWW*t^2 + 316*ep*mtt^4*mWW*t^2 + 306*ep^2*mtt^4*mWW*t^2 - 74*mtt^3*mWW^2*t^2 - 332*ep*mtt^3*mWW^2*t^2 - 354*ep^2*mtt^3*mWW^2*t^2 + 22*mtt^2*mWW^3*t^2 + 124*ep*mtt^2*mWW^3*t^2 + 150*ep^2*mtt^2*mWW^3*t^2 - 6*ep*mtt*mWW^4*t^2 - 12*ep^2*mtt*mWW^4*t^2 + 77*mtt^4*s*t^2 + 259*ep*mtt^4*s*t^2 + 224*ep^2*mtt^4*s*t^2 - 120*mtt^3*mWW*s*t^2 - 406*ep*mtt^3*mWW*s*t^2 - 352*ep^2*mtt^3*mWW*s*t^2 + 29*mtt^2*mWW^2*s*t^2 + 91*ep*mtt^2*mWW^2*s*t^2 + 68*ep^2*mtt^2*mWW^2*s*t^2 + 14*mtt*mWW^3*s*t^2 + 62*ep*mtt*mWW^3*s*t^2 + 72*ep^2*mtt*mWW^3*s*t^2 - 6*ep*mWW^4*s*t^2 - 12*ep^2*mWW^4*s*t^2 - 63*mtt^3*s^2*t^2 - 209*ep*mtt^3*s^2*t^2 - 176*ep^2*mtt^3*s^2*t^2 + 28*mtt^2*mWW*s^2*t^2 + 16*ep*mtt^2*mWW*s^2*t^2 - 42*ep^2*mtt^2*mWW*s^2*t^2 + 35*mtt*mWW^2*s^2*t^2 + 187*ep*mtt*mWW^2*s^2*t^2 + 212*ep^2*mtt*mWW^2*s^2*t^2 - 8*mWW^3*s^2*t^2 - 38*ep*mWW^3*s^2*t^2 - 42*ep^2*mWW^3*s^2*t^2 + 16*mtt^2*s^3*t^2 + 52*ep*mtt^2*s^3*t^2 + 42*ep^2*mtt^2*s^3*t^2 + 8*mtt*mWW*s^3*t^2 + 68*ep*mtt*mWW*s^3*t^2 + 84*ep^2*mtt*mWW*s^3*t^2 - 8*mWW^2*s^3*t^2 - 32*ep*mWW^2*s^3*t^2 - 30*ep^2*mWW^2*s^3*t^2 + 26*mtt^4*t^3 + 98*ep*mtt^4*t^3 + 90*ep^2*mtt^4*t^3 - 62*mtt^3*mWW*t^3 - 242*ep*mtt^3*mWW*t^3 - 228*ep^2*mtt^3*mWW*t^3 + 46*mtt^2*mWW^2*t^3 + 190*ep*mtt^2*mWW^2*t^3 + 186*ep^2*mtt^2*mWW^2*t^3 - 10*mtt*mWW^3*t^3 - 46*ep*mtt*mWW^3*t^3 - 48*ep^2*mtt*mWW^3*t^3 - 46*mtt^3*s*t^3 - 172*ep*mtt^3*s*t^3 - 156*ep^2*mtt^3*s*t^3 + 46*mtt^2*mWW*s*t^3 + 148*ep*mtt^2*mWW*s*t^3 + 120*ep^2*mtt^2*mWW*s*t^3 + 10*mtt*mWW^2*s*t^3 + 70*ep*mtt*mWW^2*s*t^3 + 84*ep^2*mtt*mWW^2*s*t^3 - 10*mWW^3*s*t^3 - 46*ep*mWW^3*s*t^3 - 48*ep^2*mWW^3*s*t^3 + 20*mtt^2*s^2*t^3 + 74*ep*mtt^2*s^2*t^3 + 66*ep^2*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 46*ep*mtt*mWW*s^2*t^3 + 60*ep^2*mtt*mWW*s^2*t^3 - 16*mWW^2*s^2*t^3 - 76*ep*mWW^2*s^2*t^3 - 78*ep^2*mWW^2*s^2*t^3 - 8*mtt^3*t^4 - 32*ep*mtt^3*t^4 - 30*ep^2*mtt^3*t^4 + 16*mtt^2*mWW*t^4 + 64*ep*mtt^2*mWW*t^4 + 60*ep^2*mtt^2*mWW*t^4 - 8*mtt*mWW^2*t^4 - 32*ep*mtt*mWW^2*t^4 - 30*ep^2*mtt*mWW^2*t^4 + 8*mtt^2*s*t^4 + 32*ep*mtt^2*s*t^4 + 30*ep^2*mtt^2*s*t^4 - 8*mWW^2*s*t^4 - 32*ep*mWW^2*s*t^4 - 30*ep^2*mWW^2*s*t^4)/(4*ep*(1 + 4*ep)*mtt*s*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-1 + 3*ep)*(2*mtt^5 + 11*ep*mtt^5 + 15*ep^2*mtt^5 - 6*mtt^4*mWW - 33*ep*mtt^4*mWW - 45*ep^2*mtt^4*mWW + 6*mtt^3*mWW^2 + 33*ep*mtt^3*mWW^2 + 45*ep^2*mtt^3*mWW^2 - 2*mtt^2*mWW^3 - 11*ep*mtt^2*mWW^3 - 15*ep^2*mtt^2*mWW^3 - 7*mtt^4*s - 39*ep*mtt^4*s - 50*ep^2*mtt^4*s + 11*mtt^3*mWW*s + 68*ep*mtt^3*mWW*s + 93*ep^2*mtt^3*mWW*s - mtt^2*mWW^2*s - 19*ep*mtt^2*mWW^2*s - 36*ep^2*mtt^2*mWW^2*s - 3*mtt*mWW^3*s - 10*ep*mtt*mWW^3*s - 7*ep^2*mtt*mWW^3*s + 8*mtt^3*s^2 + 45*ep*mtt^3*s^2 + 55*ep^2*mtt^3*s^2 - 4*mtt^2*mWW*s^2 - 30*ep*mtt^2*mWW*s^2 - 44*ep^2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 15*ep*mtt*mWW^2*s^2 - 11*ep^2*mtt*mWW^2*s^2 - 3*mtt^2*s^3 - 17*ep*mtt^2*s^3 - 20*ep^2*mtt^2*s^3 - mtt*mWW*s^3 - 5*ep*mtt*mWW*s^3 - 4*ep^2*mtt*mWW*s^3 - 14*mtt^4*t - 68*ep*mtt^4*t - 78*ep^2*mtt^4*t + 30*mtt^3*mWW*t + 153*ep*mtt^3*mWW*t + 183*ep^2*mtt^3*mWW*t - 18*mtt^2*mWW^2*t - 102*ep*mtt^2*mWW^2*t - 132*ep^2*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 17*ep*mtt*mWW^3*t + 27*ep^2*mtt*mWW^3*t + 34*mtt^3*s*t + 167*ep*mtt^3*s*t + 187*ep^2*mtt^3*s*t - 46*mtt^2*mWW*s*t - 237*ep*mtt^2*mWW*s*t - 275*ep^2*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 65*ep*mtt*mWW^2*s*t + 85*ep^2*mtt*mWW^2*s*t + 2*mWW^3*s*t + 5*ep*mWW^3*s*t + 3*ep^2*mWW^3*s*t - 24*mtt^2*s^2*t - 121*ep*mtt^2*s^2*t - 133*ep^2*mtt^2*s^2*t + 14*mtt*mWW*s^2*t + 72*ep*mtt*mWW*s^2*t + 82*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 5*ep*mWW^2*s^2*t + 3*ep^2*mWW^2*s^2*t + 4*mtt*s^3*t + 22*ep*mtt*s^3*t + 24*ep^2*mtt*s^3*t + 30*mtt^3*t^2 + 135*ep*mtt^3*t^2 + 141*ep^2*mtt^3*t^2 - 52*mtt^2*mWW*t^2 - 244*ep*mtt^2*mWW*t^2 - 264*ep^2*mtt^2*mWW*t^2 + 22*mtt*mWW^2*t^2 + 115*ep*mtt*mWW^2*t^2 + 135*ep^2*mtt*mWW^2*t^2 - 6*ep*mWW^3*t^2 - 12*ep^2*mWW^3*t^2 - 47*mtt^2*s*t^2 - 214*ep*mtt^2*s*t^2 - 221*ep^2*mtt^2*s*t^2 + 51*mtt*mWW*s*t^2 + 233*ep*mtt*mWW*s*t^2 + 242*ep^2*mtt*mWW*s*t^2 - 8*mWW^2*s*t^2 - 41*ep*mWW^2*s*t^2 - 45*ep^2*mWW^2*s*t^2 + 16*mtt*s^2*t^2 + 76*ep*mtt*s^2*t^2 + 78*ep^2*mtt*s^2*t^2 - 8*mWW*s^2*t^2 - 32*ep*mWW*s^2*t^2 - 30*ep^2*mWW*s^2*t^2 - 26*mtt^2*t^3 - 110*ep*mtt^2*t^3 - 108*ep^2*mtt^2*t^3 + 36*mtt*mWW*t^3 + 156*ep*mtt*mWW*t^3 + 156*ep^2*mtt*mWW*t^3 - 10*mWW^2*t^3 - 46*ep*mWW^2*t^3 - 48*ep^2*mWW^2*t^3 + 20*mtt*s*t^3 + 86*ep*mtt*s*t^3 + 84*ep^2*mtt*s*t^3 - 16*mWW*s*t^3 - 64*ep*mWW*s*t^3 - 60*ep^2*mWW*s*t^3 + 8*mtt*t^4 + 32*ep*mtt*t^4 + 30*ep^2*mtt*t^4 - 8*mWW*t^4 - 32*ep*mWW*t^4 - 30*ep^2*mWW*t^4))/(2*ep^2*(1 + 4*ep)*s*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), ((-1 + 2*ep)*(-1 + 3*ep)*(3*mtt^6*s + 18*ep*mtt^6*s + 21*ep^2*mtt^6*s - 12*mtt^5*mWW*s - 69*ep*mtt^5*mWW*s - 87*ep^2*mtt^5*mWW*s + 18*mtt^4*mWW^2*s + 99*ep*mtt^4*mWW^2*s + 135*ep^2*mtt^4*mWW^2*s - 12*mtt^3*mWW^3*s - 63*ep*mtt^3*mWW^3*s - 93*ep^2*mtt^3*mWW^3*s + 3*mtt^2*mWW^4*s + 15*ep*mtt^2*mWW^4*s + 24*ep^2*mtt^2*mWW^4*s - 3*mtt^5*s^2 - 19*ep*mtt^5*s^2 - 22*ep^2*mtt^5*s^2 + 22*mtt^4*mWW*s^2 + 135*ep*mtt^4*mWW*s^2 + 173*ep^2*mtt^4*mWW*s^2 - 28*mtt^3*mWW^2*s^2 - 184*ep*mtt^3*mWW^2*s^2 - 258*ep^2*mtt^3*mWW^2*s^2 + 2*mtt^2*mWW^3*s^2 + 39*ep*mtt^2*mWW^3*s^2 + 85*ep^2*mtt^2*mWW^3*s^2 + 7*mtt*mWW^4*s^2 + 29*ep*mtt*mWW^4*s^2 + 22*ep^2*mtt*mWW^4*s^2 - 3*mtt^4*s^3 - 16*ep*mtt^4*s^3 - 19*ep^2*mtt^4*s^3 - 23*mtt^3*mWW*s^3 - 139*ep*mtt^3*mWW*s^3 - 170*ep^2*mtt^3*mWW*s^3 + 15*mtt^2*mWW^2*s^3 + 106*ep*mtt^2*mWW^2*s^3 + 151*ep^2*mtt^2*mWW^2*s^3 + 11*mtt*mWW^3*s^3 + 49*ep*mtt*mWW^3*s^3 + 38*ep^2*mtt*mWW^3*s^3 + 3*mtt^3*s^4 + 17*ep*mtt^3*s^4 + 20*ep^2*mtt^3*s^4 + 13*mtt^2*mWW*s^4 + 73*ep*mtt^2*mWW*s^4 + 84*ep^2*mtt^2*mWW*s^4 + 4*mtt*mWW^2*s^4 + 20*ep*mtt*mWW^2*s^4 + 16*ep^2*mtt*mWW^2*s^4 + 3*mtt^6*t + 21*ep*mtt^6*t + 30*ep^2*mtt^6*t - 12*mtt^5*mWW*t - 75*ep*mtt^5*mWW*t - 105*ep^2*mtt^5*mWW*t + 18*mtt^4*mWW^2*t + 99*ep*mtt^4*mWW^2*t + 135*ep^2*mtt^4*mWW^2*t - 12*mtt^3*mWW^3*t - 57*ep*mtt^3*mWW^3*t - 75*ep^2*mtt^3*mWW^3*t + 3*mtt^2*mWW^4*t + 12*ep*mtt^2*mWW^4*t + 15*ep^2*mtt^2*mWW^4*t - 24*mtt^5*s*t - 139*ep*mtt^5*s*t - 163*ep^2*mtt^5*s*t + 88*mtt^4*mWW*s*t + 495*ep*mtt^4*mWW*s*t + 593*ep^2*mtt^4*mWW*s*t - 100*mtt^3*mWW^2*s*t - 562*ep*mtt^3*mWW^2*s*t - 708*ep^2*mtt^3*mWW^2*s*t + 32*mtt^2*mWW^3*s*t + 195*ep*mtt^2*mWW^3*s*t + 289*ep^2*mtt^2*mWW^3*s*t + 4*mtt*mWW^4*s*t + 11*ep*mtt*mWW^4*s*t - 11*ep^2*mtt*mWW^4*s*t + 23*mtt^4*s^2*t + 117*ep*mtt^4*s^2*t + 124*ep^2*mtt^4*s^2*t - 123*mtt^3*mWW*s^2*t - 651*ep*mtt^3*mWW*s^2*t - 738*ep^2*mtt^3*mWW*s^2*t + 114*mtt^2*mWW^2*s^2*t + 624*ep*mtt^2*mWW^2*s^2*t + 750*ep^2*mtt^2*mWW^2*s^2*t - 11*mtt*mWW^3*s^2*t - 81*ep*mtt*mWW^3*s^2*t - 130*ep^2*mtt*mWW^3*s^2*t - 3*mWW^4*s^2*t - 9*ep*mWW^4*s^2*t - 6*ep^2*mWW^4*s^2*t + 2*mtt^3*s^3*t + 23*ep*mtt^3*s^3*t + 33*ep^2*mtt^3*s^3*t + 75*mtt^2*mWW*s^3*t + 389*ep*mtt^2*mWW*s^3*t + 428*ep^2*mtt^2*mWW*s^3*t - 34*mtt*mWW^2*s^3*t - 183*ep*mtt*mWW^2*s^3*t - 215*ep^2*mtt*mWW^2*s^3*t - 3*mWW^3*s^3*t - 9*ep*mWW^3*s^3*t - 6*ep^2*mWW^3*s^3*t - 4*mtt^2*s^4*t - 22*ep*mtt^2*s^4*t - 24*ep^2*mtt^2*s^4*t - 16*mtt*mWW*s^4*t - 88*ep*mtt*mWW*s^4*t - 96*ep^2*mtt*mWW*s^4*t - 21*mtt^5*t^2 - 123*ep*mtt^5*t^2 - 150*ep^2*mtt^5*t^2 + 66*mtt^4*mWW*t^2 + 372*ep*mtt^4*mWW*t^2 + 456*ep^2*mtt^4*mWW*t^2 - 72*mtt^3*mWW^2*t^2 - 390*ep*mtt^3*mWW^2*t^2 - 486*ep^2*mtt^3*mWW^2*t^2 + 30*mtt^2*mWW^3*t^2 + 156*ep*mtt^2*mWW^3*t^2 + 204*ep^2*mtt^2*mWW^3*t^2 - 3*mtt*mWW^4*t^2 - 15*ep*mtt*mWW^4*t^2 - 24*ep^2*mtt*mWW^4*t^2 + 71*mtt^4*s*t^2 + 370*ep*mtt^4*s*t^2 + 407*ep^2*mtt^4*s*t^2 - 223*mtt^3*mWW*s*t^2 - 1142*ep*mtt^3*mWW*s*t^2 - 1261*ep^2*mtt^3*mWW*s*t^2 + 210*mtt^2*mWW^2*s*t^2 + 1070*ep*mtt^2*mWW^2*s*t^2 + 1202*ep^2*mtt^2*mWW^2*s*t^2 - 55*mtt*mWW^3*s*t^2 - 292*ep*mtt*mWW^3*s*t^2 - 351*ep^2*mtt*mWW^3*s*t^2 - 3*mWW^4*s*t^2 - 6*ep*mWW^4*s*t^2 + 3*ep^2*mWW^4*s*t^2 - 44*mtt^3*s^2*t^2 - 194*ep*mtt^3*s^2*t^2 - 192*ep^2*mtt^3*s^2*t^2 + 184*mtt^2*mWW*s^2*t^2 + 875*ep*mtt^2*mWW*s^2*t^2 + 913*ep^2*mtt^2*mWW*s^2*t^2 - 129*mtt*mWW^2*s^2*t^2 - 613*ep*mtt*mWW^2*s^2*t^2 - 646*ep^2*mtt*mWW^2*s^2*t^2 + 9*mWW^3*s^2*t^2 + 42*ep*mWW^3*s^2*t^2 + 45*ep^2*mWW^3*s^2*t^2 - 12*ep*mtt^2*s^3*t^2 - 18*ep^2*mtt^2*s^3*t^2 - 52*mtt*mWW*s^3*t^2 - 250*ep*mtt*mWW*s^3*t^2 - 258*ep^2*mtt*mWW*s^3*t^2 + 12*mWW^2*s^3*t^2 + 42*ep*mWW^2*s^3*t^2 + 36*ep^2*mWW^2*s^3*t^2 + 45*mtt^4*t^3 + 237*ep*mtt^4*t^3 + 264*ep^2*mtt^4*t^3 - 123*mtt^3*mWW*t^3 - 636*ep*mtt^3*mWW*t^3 - 711*ep^2*mtt^3*mWW*t^3 + 111*mtt^2*mWW^2*t^3 + 564*ep*mtt^2*mWW^2*t^3 + 639*ep^2*mtt^2*mWW^2*t^3 - 33*mtt*mWW^3*t^3 - 168*ep*mtt*mWW^3*t^3 - 201*ep^2*mtt*mWW^3*t^3 + 3*ep*mWW^4*t^3 + 9*ep^2*mWW^4*t^3 - 82*mtt^3*s*t^3 - 389*ep*mtt^3*s*t^3 - 403*ep^2*mtt^3*s*t^3 + 215*mtt^2*mWW*s*t^3 + 1006*ep*mtt^2*mWW*s*t^3 + 1037*ep^2*mtt^2*mWW*s*t^3 - 160*mtt*mWW^2*s*t^3 - 737*ep*mtt*mWW^2*s*t^3 - 757*ep^2*mtt*mWW^2*s*t^3 + 27*mWW^3*s*t^3 + 120*ep*mWW^3*s*t^3 + 123*ep^2*mWW^3*s*t^3 + 24*mtt^2*s^2*t^3 + 96*ep*mtt^2*s^2*t^3 + 90*ep^2*mtt^2*s^2*t^3 - 80*mtt*mWW*s^2*t^3 - 344*ep*mtt*mWW*s^2*t^3 - 336*ep^2*mtt*mWW*s^2*t^3 + 36*mWW^2*s^2*t^3 + 138*ep*mWW^2*s^2*t^3 + 126*ep^2*mWW^2*s^2*t^3 - 39*mtt^3*t^4 - 189*ep*mtt^3*t^4 - 198*ep^2*mtt^3*t^4 + 93*mtt^2*mWW*t^4 + 447*ep*mtt^2*mWW*t^4 + 468*ep^2*mtt^2*mWW*t^4 - 69*mtt*mWW^2*t^4 - 327*ep*mtt*mWW^2*t^4 - 342*ep^2*mtt*mWW^2*t^4 + 15*mWW^3*t^4 + 69*ep*mWW^3*t^4 + 72*ep^2*mWW^3*t^4 + 32*mtt^2*s*t^4 + 140*ep*mtt^2*s*t^4 + 138*ep^2*mtt^2*s*t^4 - 68*mtt*mWW*s*t^4 - 290*ep*mtt*mWW*s*t^4 - 282*ep^2*mtt*mWW*s*t^4 + 36*mWW^2*s*t^4 + 150*ep*mWW^2*s*t^4 + 144*ep^2*mWW^2*s*t^4 + 12*mtt^2*t^5 + 54*ep*mtt^2*t^5 + 54*ep^2*mtt^2*t^5 - 24*mtt*mWW*t^5 - 108*ep*mtt*mWW*t^5 - 108*ep^2*mtt*mWW*t^5 + 12*mWW^2*t^5 + 54*ep*mWW^2*t^5 + 54*ep^2*mWW^2*t^5))/(4*ep^2*(1 + 4*ep)*(mtt - mWW)*s*(mtt - mWW - s - t)*(s + t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-3*mtt^2*s - 17*ep*mtt^2*s - 22*ep^2*mtt^2*s - mtt*mWW*s - 5*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s + 4*ep*mtt^2*t + 6*ep^2*mtt^2*t - 4*ep*mtt*mWW*t - 6*ep^2*mtt*mWW*t + 4*mtt*s*t + 18*ep*mtt*s*t + 18*ep^2*mtt*s*t + 4*ep*mWW*s*t + 6*ep^2*mWW*s*t - 4*ep*mtt*t^2 - 6*ep^2*mtt*t^2 + 4*ep*mWW*t^2 + 6*ep^2*mWW*t^2))/(8*ep^2*(1 + 4*ep)*(mtt - mWW)*s*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(-2*ep*mtt^5*mWW*s^2 - 2*ep^2*mtt^5*mWW*s^2 - 4*ep*mtt^4*mWW^2*s^2 - 40*ep^2*mtt^4*mWW^2*s^2 - 48*ep^3*mtt^4*mWW^2*s^2 + 8*ep*mtt^3*mWW^3*s^2 + 44*ep^2*mtt^3*mWW^3*s^2 + 48*ep^3*mtt^3*mWW^3*s^2 + 4*ep*mtt^2*mWW^4*s^2 + 40*ep^2*mtt^2*mWW^4*s^2 + 48*ep^3*mtt^2*mWW^4*s^2 - 6*ep*mtt*mWW^5*s^2 - 42*ep^2*mtt*mWW^5*s^2 - 48*ep^3*mtt*mWW^5*s^2 + 4*ep*mtt^4*mWW*s^3 + 4*ep^2*mtt^4*mWW*s^3 + 12*ep*mtt^3*mWW^2*s^3 + 84*ep^2*mtt^3*mWW^2*s^3 + 96*ep^3*mtt^3*mWW^2*s^3 - 4*ep*mtt^2*mWW^3*s^3 - 4*ep^2*mtt^2*mWW^3*s^3 - 12*ep*mtt*mWW^4*s^3 - 84*ep^2*mtt*mWW^4*s^3 - 96*ep^3*mtt*mWW^4*s^3 - 2*ep*mtt^3*mWW*s^4 - 2*ep^2*mtt^3*mWW*s^4 - 8*ep*mtt^2*mWW^2*s^4 - 44*ep^2*mtt^2*mWW^2*s^4 - 48*ep^3*mtt^2*mWW^2*s^4 - 6*ep*mtt*mWW^3*s^4 - 42*ep^2*mtt*mWW^3*s^4 - 48*ep^3*mtt*mWW^3*s^4 + 2*mtt^7*t + 10*ep*mtt^7*t + 8*ep^2*mtt^7*t + 18*ep*mtt^6*mWW*t + 102*ep^2*mtt^6*mWW*t + 120*ep^3*mtt^6*mWW*t - 12*mtt^5*mWW^2*t - 114*ep*mtt^5*mWW^2*t - 354*ep^2*mtt^5*mWW^2*t - 360*ep^3*mtt^5*mWW^2*t + 16*mtt^4*mWW^3*t + 134*ep*mtt^4*mWW^3*t + 370*ep^2*mtt^4*mWW^3*t + 360*ep^3*mtt^4*mWW^3*t - 6*mtt^3*mWW^4*t - 48*ep*mtt^3*mWW^4*t - 126*ep^2*mtt^3*mWW^4*t - 120*ep^3*mtt^3*mWW^4*t - 9*mtt^6*s*t - 47*ep*mtt^6*s*t - 46*ep^2*mtt^6*s*t - 8*ep^3*mtt^6*s*t - 6*mtt^5*mWW*s*t - 110*ep*mtt^5*mWW*s*t - 470*ep^2*mtt^5*mWW*s*t - 504*ep^3*mtt^5*mWW*s*t + 32*mtt^4*mWW^2*s*t + 288*ep*mtt^4*mWW^2*s*t + 850*ep^2*mtt^4*mWW^2*s*t + 840*ep^3*mtt^4*mWW^2*s*t - 10*mtt^3*mWW^3*s*t - 64*ep*mtt^3*mWW^3*s*t - 136*ep^2*mtt^3*mWW^3*s*t - 160*ep^3*mtt^3*mWW^3*s*t - 7*mtt^2*mWW^4*s*t - 61*ep*mtt^2*mWW^4*s*t - 168*ep^2*mtt^2*mWW^4*s*t - 144*ep^3*mtt^2*mWW^4*s*t - 6*ep*mtt*mWW^5*s*t - 30*ep^2*mtt*mWW^5*s*t - 24*ep^3*mtt*mWW^5*s*t + 15*mtt^5*s^2*t + 81*ep*mtt^5*s^2*t + 90*ep^2*mtt^5*s^2*t + 24*ep^3*mtt^5*s^2*t + 16*mtt^4*mWW*s^2*t + 218*ep*mtt^4*mWW*s^2*t + 796*ep^2*mtt^4*mWW*s^2*t + 792*ep^3*mtt^4*mWW*s^2*t - 26*mtt^3*mWW^2*s^2*t - 188*ep*mtt^3*mWW^2*s^2*t - 380*ep^2*mtt^3*mWW^2*s^2*t - 320*ep^3*mtt^3*mWW^2*s^2*t - 8*mtt^2*mWW^3*s^2*t - 140*ep*mtt^2*mWW^3*s^2*t - 590*ep^2*mtt^2*mWW^3*s^2*t - 584*ep^3*mtt^2*mWW^3*s^2*t + 3*mtt*mWW^4*s^2*t + 23*ep*mtt*mWW^4*s^2*t + 42*ep^2*mtt*mWW^4*s^2*t + 40*ep^3*mtt*mWW^4*s^2*t + 6*ep*mWW^5*s^2*t + 42*ep^2*mWW^5*s^2*t + 48*ep^3*mWW^5*s^2*t - 11*mtt^4*s^3*t - 61*ep*mtt^4*s^3*t - 74*ep^2*mtt^4*s^3*t - 24*ep^3*mtt^4*s^3*t - 14*mtt^3*mWW*s^3*t - 174*ep*mtt^3*mWW*s^3*t - 586*ep^2*mtt^3*mWW*s^3*t - 552*ep^3*mtt^3*mWW*s^3*t + 5*mtt^2*mWW^2*s^3*t - 27*ep*mtt^2*mWW^2*s^3*t - 298*ep^2*mtt^2*mWW^2*s^3*t - 344*ep^3*mtt^2*mWW^2*s^3*t + 4*mtt*mWW^3*s^3*t + 66*ep*mtt*mWW^3*s^3*t + 250*ep^2*mtt*mWW^3*s^3*t + 248*ep^3*mtt*mWW^3*s^3*t + 12*ep*mWW^4*s^3*t + 84*ep^2*mWW^4*s^3*t + 96*ep^3*mWW^4*s^3*t + 3*mtt^3*s^4*t + 17*ep*mtt^3*s^4*t + 22*ep^2*mtt^3*s^4*t + 8*ep^3*mtt^3*s^4*t + 4*mtt^2*mWW*s^4*t + 48*ep*mtt^2*mWW*s^4*t + 158*ep^2*mtt^2*mWW*s^4*t + 144*ep^3*mtt^2*mWW*s^4*t + mtt*mWW^2*s^4*t + 37*ep*mtt*mWW^2*s^4*t + 178*ep^2*mtt*mWW^2*s^4*t + 184*ep^3*mtt*mWW^2*s^4*t + 6*ep*mWW^3*s^4*t + 42*ep^2*mWW^3*s^4*t + 48*ep^3*mWW^3*s^4*t - 16*mtt^6*t^2 - 104*ep*mtt^6*t^2 - 190*ep^2*mtt^6*t^2 - 120*ep^3*mtt^6*t^2 - 12*mtt^5*mWW*t^2 - 174*ep*mtt^5*mWW*t^2 - 678*ep^2*mtt^5*mWW*t^2 - 696*ep^3*mtt^5*mWW*t^2 + 84*mtt^4*mWW^2*t^2 + 774*ep*mtt^4*mWW^2*t^2 + 2286*ep^2*mtt^4*mWW^2*t^2 + 2136*ep^3*mtt^4*mWW^2*t^2 - 68*mtt^3*mWW^3*t^2 - 610*ep*mtt^3*mWW^3*t^2 - 1778*ep^2*mtt^3*mWW^3*t^2 - 1704*ep^3*mtt^3*mWW^3*t^2 + 12*mtt^2*mWW^4*t^2 + 114*ep*mtt^2*mWW^4*t^2 + 360*ep^2*mtt^2*mWW^4*t^2 + 384*ep^3*mtt^2*mWW^4*t^2 + 55*mtt^5*s*t^2 + 359*ep*mtt^5*s*t^2 + 658*ep^2*mtt^5*s*t^2 + 408*ep^3*mtt^5*s*t^2 + 50*mtt^4*mWW*s*t^2 + 640*ep*mtt^4*mWW*s*t^2 + 2346*ep^2*mtt^4*mWW*s*t^2 + 2344*ep^3*mtt^4*mWW*s*t^2 - 172*mtt^3*mWW^2*s*t^2 - 1554*ep*mtt^3*mWW^2*s*t^2 - 4498*ep^2*mtt^3*mWW^2*s*t^2 - 4136*ep^3*mtt^3*mWW^2*s*t^2 + 54*mtt^2*mWW^3*s*t^2 + 438*ep*mtt^2*mWW^3*s*t^2 + 1168*ep^2*mtt^2*mWW^3*s*t^2 + 1120*ep^3*mtt^2*mWW^3*s*t^2 + 13*mtt*mWW^4*s*t^2 + 111*ep*mtt*mWW^4*s*t^2 + 296*ep^2*mtt*mWW^4*s*t^2 + 240*ep^3*mtt*mWW^4*s*t^2 + 6*ep*mWW^5*s*t^2 + 30*ep^2*mWW^5*s*t^2 + 24*ep^3*mWW^5*s*t^2 - 66*mtt^4*s^2*t^2 - 432*ep*mtt^4*s^2*t^2 - 792*ep^2*mtt^4*s^2*t^2 - 480*ep^3*mtt^4*s^2*t^2 - 66*mtt^3*mWW*s^2*t^2 - 812*ep*mtt^3*mWW*s^2*t^2 - 2872*ep^2*mtt^3*mWW*s^2*t^2 - 2792*ep^3*mtt^3*mWW*s^2*t^2 + 96*mtt^2*mWW^2*s^2*t^2 + 798*ep*mtt^2*mWW^2*s^2*t^2 + 2070*ep^2*mtt^2*mWW^2*s^2*t^2 + 1800*ep^3*mtt^2*mWW^2*s^2*t^2 + 6*mtt*mWW^3*s^2*t^2 + 144*ep*mtt*mWW^3*s^2*t^2 + 668*ep^2*mtt*mWW^3*s^2*t^2 + 680*ep^3*mtt*mWW^3*s^2*t^2 - 2*mWW^4*s^2*t^2 - 18*ep*mWW^4*s^2*t^2 - 58*ep^2*mWW^4*s^2*t^2 - 72*ep^3*mWW^4*s^2*t^2 + 31*mtt^3*s^3*t^2 + 203*ep*mtt^3*s^3*t^2 + 370*ep^2*mtt^3*s^3*t^2 + 216*ep^3*mtt^3*s^3*t^2 + 32*mtt^2*mWW*s^3*t^2 + 390*ep*mtt^2*mWW*s^3*t^2 + 1358*ep^2*mtt^2*mWW*s^3*t^2 + 1288*ep^3*mtt^2*mWW*s^3*t^2 - 13*mtt*mWW^2*s^3*t^2 - 29*ep*mtt*mWW^2*s^3*t^2 + 166*ep^2*mtt*mWW^2*s^3*t^2 + 248*ep^3*mtt*mWW^2*s^3*t^2 - 2*mWW^3*s^3*t^2 - 44*ep*mWW^3*s^3*t^2 - 198*ep^2*mWW^3*s^3*t^2 - 216*ep^3*mWW^3*s^3*t^2 - 4*mtt^2*s^4*t^2 - 26*ep*mtt^2*s^4*t^2 - 46*ep^2*mtt^2*s^4*t^2 - 24*ep^3*mtt^2*s^4*t^2 - 4*mtt*mWW*s^4*t^2 - 46*ep*mtt*mWW*s^4*t^2 - 156*ep^2*mtt*mWW*s^4*t^2 - 144*ep^3*mtt*mWW*s^4*t^2 - 20*ep*mWW^2*s^4*t^2 - 110*ep^2*mWW^2*s^4*t^2 - 120*ep^3*mWW^2*s^4*t^2 + 44*mtt^5*t^3 + 316*ep*mtt^5*t^3 + 680*ep^2*mtt^5*t^3 + 480*ep^3*mtt^5*t^3 + 50*mtt^4*mWW*t^3 + 532*ep*mtt^4*mWW*t^3 + 1730*ep^2*mtt^4*mWW*t^3 + 1608*ep^3*mtt^4*mWW*t^3 - 206*mtt^3*mWW^2*t^3 - 1840*ep*mtt^3*mWW^2*t^3 - 5210*ep^2*mtt^3*mWW^2*t^3 - 4584*ep^3*mtt^3*mWW^2*t^3 + 118*mtt^2*mWW^3*t^3 + 1076*ep*mtt^2*mWW^3*t^3 + 3142*ep^2*mtt^2*mWW^3*t^3 + 2904*ep^3*mtt^2*mWW^3*t^3 - 6*mtt*mWW^4*t^3 - 84*ep*mtt*mWW^4*t^3 - 342*ep^2*mtt*mWW^4*t^3 - 408*ep^3*mtt*mWW^4*t^3 - 111*mtt^4*s*t^3 - 795*ep*mtt^4*s*t^3 - 1698*ep^2*mtt^4*s*t^3 - 1176*ep^3*mtt^4*s*t^3 - 124*mtt^3*mWW*s*t^3 - 1342*ep*mtt^3*mWW*s*t^3 - 4418*ep^2*mtt^3*mWW*s*t^3 - 4136*ep^3*mtt^3*mWW*s*t^3 + 303*mtt^2*mWW^2*s*t^3 + 2705*ep*mtt^2*mWW^2*s*t^3 + 7642*ep^2*mtt^2*mWW^2*s*t^3 + 6680*ep^3*mtt^2*mWW^2*s*t^3 - 78*mtt*mWW^3*s*t^3 - 670*ep*mtt*mWW^3*s*t^3 - 1846*ep^2*mtt*mWW^3*s*t^3 - 1656*ep^3*mtt*mWW^3*s*t^3 - 6*mWW^4*s*t^3 - 50*ep*mWW^4*s*t^3 - 128*ep^2*mWW^4*s*t^3 - 96*ep^3*mWW^4*s*t^3 + 87*mtt^3*s^2*t^3 + 621*ep*mtt^3*s^2*t^3 + 1314*ep^2*mtt^3*s^2*t^3 + 888*ep^3*mtt^3*s^2*t^3 + 94*mtt^2*mWW*s^2*t^3 + 1062*ep*mtt^2*mWW*s^2*t^3 + 3574*ep^2*mtt^2*mWW*s^2*t^3 + 3344*ep^3*mtt^2*mWW*s^2*t^3 - 111*mtt*mWW^2*s^2*t^3 - 955*ep*mtt*mWW^2*s^2*t^3 - 2574*ep^2*mtt*mWW^2*s^2*t^3 - 2168*ep^3*mtt*mWW^2*s^2*t^3 + 2*mWW^3*s^2*t^3 - 12*ep*mWW^3*s^2*t^3 - 122*ep^2*mWW^3*s^2*t^3 - 144*ep^3*mWW^3*s^2*t^3 - 20*mtt^2*s^3*t^3 - 142*ep*mtt^2*s^3*t^3 - 296*ep^2*mtt^2*s^3*t^3 - 192*ep^3*mtt^2*s^3*t^3 - 20*mtt*mWW*s^3*t^3 - 238*ep*mtt*mWW*s^3*t^3 - 824*ep^2*mtt*mWW*s^3*t^3 - 768*ep^3*mtt*mWW*s^3*t^3 + 8*mWW^2*s^3*t^3 + 44*ep*mWW^2*s^3*t^3 + 48*ep^2*mWW^2*s^3*t^3 - 56*mtt^4*t^4 - 424*ep*mtt^4*t^4 - 980*ep^2*mtt^4*t^4 - 720*ep^3*mtt^4*t^4 - 80*mtt^3*mWW*t^4 - 742*ep*mtt^3*mWW*t^4 - 2150*ep^2*mtt^3*mWW*t^4 - 1848*ep^3*mtt^3*mWW*t^4 + 232*mtt^2*mWW^2*t^4 + 2006*ep*mtt^2*mWW^2*t^4 + 5452*ep^2*mtt^2*mWW^2*t^4 + 4560*ep^3*mtt^2*mWW^2*t^4 - 96*mtt*mWW^3*t^4 - 858*ep*mtt*mWW^3*t^4 - 2430*ep^2*mtt*mWW^3*t^4 - 2136*ep^3*mtt*mWW^3*t^4 + 18*ep*mWW^4*t^4 + 108*ep^2*mWW^4*t^4 + 144*ep^3*mWW^4*t^4 + 93*mtt^3*s*t^4 + 701*ep*mtt^3*s*t^4 + 1606*ep^2*mtt^3*s*t^4 + 1160*ep^3*mtt^3*s*t^4 + 124*mtt^2*mWW*s*t^4 + 1214*ep*mtt^2*mWW*s*t^4 + 3686*ep^2*mtt^2*mWW*s*t^4 + 3256*ep^3*mtt^2*mWW*s*t^4 - 219*mtt*mWW^2*s*t^4 - 1907*ep*mtt*mWW^2*s*t^4 - 5210*ep^2*mtt*mWW^2*s*t^4 - 4344*ep^3*mtt*mWW^2*s*t^4 + 34*mWW^3*s*t^4 + 296*ep*mWW^3*s*t^4 + 814*ep^2*mWW^3*s*t^4 + 696*ep^3*mWW^3*s*t^4 - 36*mtt^2*s^2*t^4 - 270*ep*mtt^2*s^2*t^4 - 612*ep^2*mtt^2*s^2*t^4 - 432*ep^3*mtt^2*s^2*t^4 - 44*mtt*mWW*s^2*t^4 - 466*ep*mtt*mWW*s^2*t^4 - 1496*ep^2*mtt*mWW*s^2*t^4 - 1344*ep^3*mtt*mWW*s^2*t^4 + 40*mWW^2*s^2*t^4 + 340*ep*mWW^2*s^2*t^4 + 900*ep^2*mWW^2*s^2*t^4 + 720*ep^3*mWW^2*s^2*t^4 + 34*mtt^3*t^5 + 266*ep*mtt^3*t^5 + 640*ep^2*mtt^3*t^5 + 480*ep^3*mtt^3*t^5 + 58*mtt^2*mWW*t^5 + 494*ep*mtt^2*mWW*t^5 + 1312*ep^2*mtt^2*mWW*t^5 + 1056*ep^3*mtt^2*mWW*t^5 - 122*mtt*mWW^2*t^5 - 1018*ep*mtt*mWW^2*t^5 - 2648*ep^2*mtt*mWW^2*t^5 - 2112*ep^3*mtt*mWW^2*t^5 + 30*mWW^3*t^5 + 258*ep*mWW^3*t^5 + 696*ep^2*mWW^3*t^5 + 576*ep^3*mWW^3*t^5 - 28*mtt^2*s*t^5 - 218*ep*mtt^2*s*t^5 - 520*ep^2*mtt^2*s*t^5 - 384*ep^3*mtt^2*s*t^5 - 44*mtt*mWW*s*t^5 - 402*ep*mtt*mWW*s*t^5 - 1144*ep^2*mtt*mWW*s*t^5 - 960*ep^3*mtt*mWW*s*t^5 + 56*mWW^2*s*t^5 + 468*ep*mWW^2*s*t^5 + 1216*ep^2*mWW^2*s*t^5 + 960*ep^3*mWW^2*s*t^5 - 8*mtt^2*t^6 - 64*ep*mtt^2*t^6 - 158*ep^2*mtt^2*t^6 - 120*ep^3*mtt^2*t^6 - 16*mtt*mWW*t^6 - 128*ep*mtt*mWW*t^6 - 316*ep^2*mtt*mWW*t^6 - 240*ep^3*mtt*mWW*t^6 + 24*mWW^2*t^6 + 192*ep*mWW^2*t^6 + 474*ep^2*mWW^2*t^6 + 360*ep^3*mWW^2*t^6))/(8*ep^2*(1 + 4*ep)^2*mtt*mWW*s*(mtt - s - t)*(mtt - mWW - s - t)*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -(-6*ep*mtt^8*mWW*s^3 + 5*ep^2*mtt^8*mWW*s^3 + 57*ep^3*mtt^8*mWW*s^3 + 46*ep^4*mtt^8*mWW*s^3 - 8*ep*mtt^7*mWW^2*s^3 - 99*ep^2*mtt^7*mWW^2*s^3 + 137*ep^3*mtt^7*mWW^2*s^3 + 1158*ep^4*mtt^7*mWW^2*s^3 + 1104*ep^5*mtt^7*mWW^2*s^3 + 34*ep*mtt^6*mWW^3*s^3 + 153*ep^2*mtt^6*mWW^3*s^3 - 367*ep^3*mtt^6*mWW^3*s^3 - 1938*ep^4*mtt^6*mWW^3*s^3 - 1728*ep^5*mtt^6*mWW^3*s^3 + 57*ep^2*mtt^5*mWW^4*s^3 - 183*ep^3*mtt^5*mWW^4*s^3 - 1098*ep^4*mtt^5*mWW^4*s^3 - 1008*ep^5*mtt^5*mWW^4*s^3 - 34*ep*mtt^4*mWW^5*s^3 - 177*ep^2*mtt^4*mWW^5*s^3 + 499*ep^3*mtt^4*mWW^5*s^3 + 2586*ep^4*mtt^4*mWW^5*s^3 + 2304*ep^5*mtt^4*mWW^5*s^3 + 8*ep*mtt^3*mWW^6*s^3 + 39*ep^2*mtt^3*mWW^6*s^3 + 19*ep^3*mtt^3*mWW^6*s^3 - 126*ep^4*mtt^3*mWW^6*s^3 - 144*ep^5*mtt^3*mWW^6*s^3 + 6*ep*mtt^2*mWW^7*s^3 + 19*ep^2*mtt^2*mWW^7*s^3 - 189*ep^3*mtt^2*mWW^7*s^3 - 694*ep^4*mtt^2*mWW^7*s^3 - 576*ep^5*mtt^2*mWW^7*s^3 + 3*ep^2*mtt*mWW^8*s^3 + 27*ep^3*mtt*mWW^8*s^3 + 66*ep^4*mtt*mWW^8*s^3 + 48*ep^5*mtt*mWW^8*s^3 + 24*ep*mtt^7*mWW*s^4 - 20*ep^2*mtt^7*mWW*s^4 - 228*ep^3*mtt^7*mWW*s^4 - 184*ep^4*mtt^7*mWW*s^4 + 42*ep*mtt^6*mWW^2*s^4 + 390*ep^2*mtt^6*mWW^2*s^4 - 636*ep^3*mtt^6*mWW^2*s^4 - 4704*ep^4*mtt^6*mWW^2*s^4 - 4416*ep^5*mtt^6*mWW^2*s^4 - 110*ep*mtt^5*mWW^3*s^4 - 458*ep^2*mtt^5*mWW^3*s^4 + 1160*ep^3*mtt^5*mWW^3*s^4 + 5864*ep^4*mtt^5*mWW^3*s^4 + 5184*ep^5*mtt^5*mWW^3*s^4 - 28*ep*mtt^4*mWW^4*s^4 - 300*ep^2*mtt^4*mWW^4*s^4 + 760*ep^3*mtt^4*mWW^4*s^4 + 4608*ep^4*mtt^4*mWW^4*s^4 + 4224*ep^5*mtt^4*mWW^4*s^4 + 92*ep*mtt^3*mWW^5*s^4 + 496*ep^2*mtt^3*mWW^5*s^4 - 1124*ep^3*mtt^3*mWW^5*s^4 - 6376*ep^4*mtt^3*mWW^5*s^4 - 5760*ep^5*mtt^3*mWW^5*s^4 - 14*ep*mtt^2*mWW^6*s^4 - 90*ep^2*mtt^2*mWW^6*s^4 - 124*ep^3*mtt^2*mWW^6*s^4 + 96*ep^4*mtt^2*mWW^6*s^4 + 192*ep^5*mtt^2*mWW^6*s^4 - 6*ep*mtt*mWW^7*s^4 - 18*ep^2*mtt*mWW^7*s^4 + 192*ep^3*mtt*mWW^7*s^4 + 696*ep^4*mtt*mWW^7*s^4 + 576*ep^5*mtt*mWW^7*s^4 - 36*ep*mtt^6*mWW*s^5 + 30*ep^2*mtt^6*mWW*s^5 + 342*ep^3*mtt^6*mWW*s^5 + 276*ep^4*mtt^6*mWW*s^5 - 78*ep*mtt^5*mWW^2*s^5 - 576*ep^2*mtt^5*mWW^2*s^5 + 1086*ep^3*mtt^5*mWW^2*s^5 + 7164*ep^4*mtt^5*mWW^2*s^5 + 6624*ep^5*mtt^5*mWW^2*s^5 + 124*ep*mtt^4*mWW^3*s^5 + 452*ep^2*mtt^4*mWW^3*s^5 - 1276*ep^3*mtt^4*mWW^3*s^5 - 5960*ep^4*mtt^4*mWW^3*s^5 - 5184*ep^5*mtt^4*mWW^3*s^5 + 72*ep*mtt^3*mWW^4*s^5 + 528*ep^2*mtt^3*mWW^4*s^5 - 1164*ep^3*mtt^3*mWW^4*s^5 - 7128*ep^4*mtt^3*mWW^4*s^5 - 6528*ep^5*mtt^3*mWW^4*s^5 - 88*ep*mtt^2*mWW^5*s^5 - 482*ep^2*mtt^2*mWW^5*s^5 + 934*ep^3*mtt^2*mWW^5*s^5 + 5684*ep^4*mtt^2*mWW^5*s^5 + 5184*ep^5*mtt^2*mWW^5*s^5 + 6*ep*mtt*mWW^6*s^5 + 48*ep^2*mtt*mWW^6*s^5 + 78*ep^3*mtt*mWW^6*s^5 - 36*ep^4*mtt*mWW^6*s^5 - 96*ep^5*mtt*mWW^6*s^5 + 24*ep*mtt^5*mWW*s^6 - 20*ep^2*mtt^5*mWW*s^6 - 228*ep^3*mtt^5*mWW*s^6 - 184*ep^4*mtt^5*mWW*s^6 + 62*ep*mtt^4*mWW^2*s^6 + 378*ep^2*mtt^4*mWW^2*s^6 - 812*ep^3*mtt^4*mWW^2*s^6 - 4848*ep^4*mtt^4*mWW^2*s^6 - 4416*ep^5*mtt^4*mWW^2*s^6 - 54*ep*mtt^3*mWW^3*s^6 - 142*ep^2*mtt^3*mWW^3*s^6 + 540*ep^3*mtt^3*mWW^3*s^6 + 2080*ep^4*mtt^3*mWW^3*s^6 + 1728*ep^5*mtt^3*mWW^3*s^6 - 62*ep*mtt^2*mWW^4*s^6 - 378*ep^2*mtt^2*mWW^4*s^6 + 812*ep^3*mtt^2*mWW^4*s^6 + 4848*ep^4*mtt^2*mWW^4*s^6 + 4416*ep^5*mtt^2*mWW^4*s^6 + 30*ep*mtt*mWW^5*s^6 + 162*ep^2*mtt*mWW^5*s^6 - 312*ep^3*mtt*mWW^5*s^6 - 1896*ep^4*mtt*mWW^5*s^6 - 1728*ep^5*mtt*mWW^5*s^6 - 6*ep*mtt^4*mWW*s^7 + 5*ep^2*mtt^4*mWW*s^7 + 57*ep^3*mtt^4*mWW*s^7 + 46*ep^4*mtt^4*mWW*s^7 - 18*ep*mtt^3*mWW^2*s^7 - 93*ep^2*mtt^3*mWW^2*s^7 + 225*ep^3*mtt^3*mWW^2*s^7 + 1230*ep^4*mtt^3*mWW^2*s^7 + 1104*ep^5*mtt^3*mWW^2*s^7 + 6*ep*mtt^2*mWW^3*s^7 - 5*ep^2*mtt^2*mWW^3*s^7 - 57*ep^3*mtt^2*mWW^3*s^7 - 46*ep^4*mtt^2*mWW^3*s^7 + 18*ep*mtt*mWW^4*s^7 + 93*ep^2*mtt*mWW^4*s^7 - 225*ep^3*mtt*mWW^4*s^7 - 1230*ep^4*mtt*mWW^4*s^7 - 1104*ep^5*mtt*mWW^4*s^7 - 3*ep*mtt^10*s*t + 3*ep^2*mtt^10*s*t + 186*ep^3*mtt^10*s*t + 672*ep^4*mtt^10*s*t + 672*ep^5*mtt^10*s*t + 9*ep*mtt^9*mWW*s*t - 42*ep^2*mtt^9*mWW*s*t - 855*ep^3*mtt^9*mWW*s*t - 2874*ep^4*mtt^9*mWW*s*t - 2808*ep^5*mtt^9*mWW*s*t - 3*ep*mtt^8*mWW^2*s*t + 135*ep^2*mtt^8*mWW^2*s*t + 1374*ep^3*mtt^8*mWW^2*s*t + 4104*ep^4*mtt^8*mWW^2*s*t + 3840*ep^5*mtt^8*mWW^2*s*t - 15*ep*mtt^7*mWW^3*s*t - 150*ep^2*mtt^7*mWW^3*s*t - 555*ep^3*mtt^7*mWW^3*s*t - 930*ep^4*mtt^7*mWW^3*s*t - 600*ep^5*mtt^7*mWW^3*s*t + 15*ep*mtt^6*mWW^4*s*t - 15*ep^2*mtt^6*mWW^4*s*t - 930*ep^3*mtt^6*mWW^4*s*t - 3360*ep^4*mtt^6*mWW^4*s*t - 3360*ep^5*mtt^6*mWW^4*s*t + 3*ep*mtt^5*mWW^5*s*t + 162*ep^2*mtt^5*mWW^5*s*t + 1299*ep^3*mtt^5*mWW^5*s*t + 3618*ep^4*mtt^5*mWW^5*s*t + 3288*ep^5*mtt^5*mWW^5*s*t - 9*ep*mtt^4*mWW^6*s*t - 123*ep^2*mtt^4*mWW^6*s*t - 630*ep^3*mtt^4*mWW^6*s*t - 1416*ep^4*mtt^4*mWW^6*s*t - 1152*ep^5*mtt^4*mWW^6*s*t + 3*ep*mtt^3*mWW^7*s*t + 30*ep^2*mtt^3*mWW^7*s*t + 111*ep^3*mtt^3*mWW^7*s*t + 186*ep^4*mtt^3*mWW^7*s*t + 120*ep^5*mtt^3*mWW^7*s*t + 43*ep*mtt^9*s^2*t + 136*ep^2*mtt^9*s^2*t - 965*ep^3*mtt^9*s^2*t - 4368*ep^4*mtt^9*s^2*t - 4336*ep^5*mtt^9*s^2*t - 4*mtt^8*mWW*s^2*t - 166*ep*mtt^8*mWW*s^2*t - 259*ep^2*mtt^8*mWW*s^2*t + 4731*ep^3*mtt^8*mWW*s^2*t + 18084*ep^4*mtt^8*mWW*s^2*t + 17336*ep^5*mtt^8*mWW*s^2*t + 20*mtt^7*mWW^2*s^2*t + 207*ep*mtt^7*mWW^2*s^2*t - 310*ep^2*mtt^7*mWW^2*s^2*t - 7549*ep^3*mtt^7*mWW^2*s^2*t - 23116*ep^4*mtt^7*mWW^2*s^2*t - 21080*ep^5*mtt^7*mWW^2*s^2*t - 40*mtt^6*mWW^3*s^2*t - 138*ep*mtt^6*mWW^3*s^2*t + 783*ep^2*mtt^6*mWW^3*s^2*t + 3989*ep^3*mtt^6*mWW^3*s^2*t + 5960*ep^4*mtt^6*mWW^3*s^2*t + 3560*ep^5*mtt^6*mWW^3*s^2*t + 40*mtt^5*mWW^4*s^2*t + 169*ep*mtt^5*mWW^4*s^2*t - 54*ep^2*mtt^5*mWW^4*s^2*t + 401*ep^3*mtt^5*mWW^4*s^2*t + 5796*ep^4*mtt^5*mWW^4*s^2*t + 7816*ep^5*mtt^5*mWW^4*s^2*t - 20*mtt^4*mWW^5*s^2*t - 162*ep*mtt^4*mWW^5*s^2*t - 413*ep^2*mtt^4*mWW^5*s^2*t - 395*ep^3*mtt^4*mWW^5*s^2*t - 1628*ep^4*mtt^4*mWW^5*s^2*t - 3064*ep^5*mtt^4*mWW^5*s^2*t + 4*mtt^3*mWW^6*s^2*t + 29*ep*mtt^3*mWW^6*s^2*t + 14*ep^2*mtt^3*mWW^6*s^2*t - 207*ep^3*mtt^3*mWW^6*s^2*t - 212*ep^4*mtt^3*mWW^6*s^2*t + 248*ep^5*mtt^3*mWW^6*s^2*t + 18*ep*mtt^2*mWW^7*s^2*t + 97*ep^2*mtt^2*mWW^7*s^2*t - 53*ep^3*mtt^2*mWW^7*s^2*t - 624*ep^4*mtt^2*mWW^7*s^2*t - 552*ep^5*mtt^2*mWW^7*s^2*t + 6*ep^2*mtt*mWW^8*s^2*t + 48*ep^3*mtt*mWW^8*s^2*t + 108*ep^4*mtt*mWW^8*s^2*t + 72*ep^5*mtt*mWW^8*s^2*t - 179*ep*mtt^8*s^3*t - 820*ep^2*mtt^8*s^3*t + 1597*ep^3*mtt^8*s^3*t + 10782*ep^4*mtt^8*s^3*t + 10920*ep^5*mtt^8*s^3*t + 22*mtt^7*mWW*s^3*t + 715*ep*mtt^7*mWW*s^3*t + 1758*ep^2*mtt^7*mWW*s^3*t - 11425*ep^3*mtt^7*mWW*s^3*t - 47276*ep^4*mtt^7*mWW*s^3*t - 44152*ep^5*mtt^7*mWW*s^3*t - 86*mtt^6*mWW^2*s^3*t - 786*ep*mtt^6*mWW^2*s^3*t + 588*ep^2*mtt^6*mWW^2*s^3*t + 17486*ep^3*mtt^6*mWW^2*s^3*t + 49184*ep^4*mtt^6*mWW^2*s^3*t + 42568*ep^5*mtt^6*mWW^2*s^3*t + 124*mtt^5*mWW^3*s^3*t + 286*ep*mtt^5*mWW^3*s^3*t - 2571*ep^2*mtt^5*mWW^3*s^3*t - 6329*ep^3*mtt^5*mWW^3*s^3*t + 1288*ep^4*mtt^5*mWW^3*s^3*t + 5352*ep^5*mtt^5*mWW^3*s^3*t - 76*mtt^4*mWW^4*s^3*t - 259*ep*mtt^4*mWW^4*s^3*t + 155*ep^2*mtt^4*mWW^4*s^3*t - 152*ep^3*mtt^4*mWW^4*s^3*t - 7616*ep^4*mtt^4*mWW^4*s^3*t - 10600*ep^5*mtt^4*mWW^4*s^3*t + 14*mtt^3*mWW^5*s^3*t + 275*ep*mtt^3*mWW^5*s^3*t + 1054*ep^2*mtt^3*mWW^5*s^3*t - 2725*ep^3*mtt^3*mWW^5*s^3*t - 11856*ep^4*mtt^3*mWW^5*s^3*t - 8344*ep^5*mtt^3*mWW^5*s^3*t + 2*mtt^2*mWW^6*s^3*t - 24*ep*mtt^2*mWW^6*s^3*t - 40*ep^2*mtt^2*mWW^6*s^3*t + 1136*ep^3*mtt^2*mWW^6*s^3*t + 3604*ep^4*mtt^2*mWW^6*s^3*t + 2664*ep^5*mtt^2*mWW^6*s^3*t - 28*ep*mtt*mWW^7*s^3*t - 121*ep^2*mtt*mWW^7*s^3*t + 439*ep^3*mtt*mWW^7*s^3*t + 1956*ep^4*mtt*mWW^7*s^3*t + 1640*ep^5*mtt*mWW^7*s^3*t - 3*ep^2*mWW^8*s^3*t - 27*ep^3*mWW^8*s^3*t - 66*ep^4*mWW^8*s^3*t - 48*ep^5*mWW^8*s^3*t + 355*ep*mtt^7*s^4*t + 1965*ep^2*mtt^7*s^4*t - 20*ep^3*mtt^7*s^4*t - 12120*ep^4*mtt^7*s^4*t - 13280*ep^5*mtt^7*s^4*t - 48*mtt^6*mWW*s^4*t - 1339*ep*mtt^6*mWW*s^4*t - 3497*ep^2*mtt^6*mWW*s^4*t + 15596*ep^3*mtt^6*mWW*s^4*t + 66062*ep^4*mtt^6*mWW*s^4*t + 59720*ep^5*mtt^6*mWW*s^4*t + 142*mtt^5*mWW^2*s^4*t + 1080*ep*mtt^5*mWW^2*s^4*t - 1644*ep^2*mtt^5*mWW^2*s^4*t - 21376*ep^3*mtt^5*mWW^2*s^4*t - 49570*ep^4*mtt^5*mWW^2*s^4*t - 39080*ep^5*mtt^5*mWW^2*s^4*t - 132*mtt^4*mWW^3*s^4*t + 128*ep*mtt^4*mWW^3*s^4*t + 4272*ep^2*mtt^4*mWW^3*s^4*t + 212*ep^3*mtt^4*mWW^3*s^4*t - 29316*ep^4*mtt^4*mWW^3*s^4*t - 29776*ep^5*mtt^4*mWW^3*s^4*t + 24*mtt^3*mWW^4*s^4*t - 93*ep*mtt^3*mWW^4*s^4*t + 63*ep^2*mtt^3*mWW^4*s^4*t + 3182*ep^3*mtt^3*mWW^4*s^4*t + 10872*ep^4*mtt^3*mWW^4*s^4*t + 10432*ep^5*mtt^3*mWW^4*s^4*t + 20*mtt^2*mWW^5*s^4*t - 139*ep*mtt^2*mWW^5*s^4*t - 1325*ep^2*mtt^2*mWW^5*s^4*t + 2948*ep^3*mtt^2*mWW^5*s^4*t + 16950*ep^4*mtt^2*mWW^5*s^4*t + 14504*ep^5*mtt^2*mWW^5*s^4*t - 6*mtt*mWW^6*s^4*t + 2*ep*mtt*mWW^6*s^4*t + 148*ep^2*mtt*mWW^6*s^4*t - 350*ep^3*mtt*mWW^6*s^4*t - 2182*ep^4*mtt*mWW^6*s^4*t - 1944*ep^5*mtt*mWW^6*s^4*t + 6*ep*mWW^7*s^4*t + 18*ep^2*mWW^7*s^4*t - 192*ep^3*mWW^7*s^4*t - 696*ep^4*mWW^7*s^4*t - 576*ep^5*mWW^7*s^4*t - 385*ep*mtt^6*s^5*t - 2485*ep^2*mtt^6*s^5*t - 3100*ep^3*mtt^6*s^5*t + 4500*ep^4*mtt^6*s^5*t + 7120*ep^5*mtt^6*s^5*t + 52*mtt^5*mWW*s^5*t + 1243*ep*mtt^5*mWW*s^5*t + 3060*ep^2*mtt^5*mWW*s^5*t - 13141*ep^3*mtt^5*mWW*s^5*t - 52964*ep^4*mtt^5*mWW*s^5*t - 45904*ep^5*mtt^5*mWW*s^5*t - 110*mtt^4*mWW^2*s^5*t - 589*ep*mtt^4*mWW^2*s^5*t + 2441*ep^2*mtt^4*mWW^2*s^5*t + 14344*ep^3*mtt^4*mWW^2*s^5*t + 23688*ep^4*mtt^4*mWW^2*s^5*t + 15264*ep^5*mtt^4*mWW^2*s^5*t + 50*mtt^3*mWW^3*s^5*t - 547*ep*mtt^3*mWW^3*s^5*t - 3330*ep^2*mtt^3*mWW^3*s^5*t + 6355*ep^3*mtt^3*mWW^3*s^5*t + 38810*ep^4*mtt^3*mWW^3*s^5*t + 34792*ep^5*mtt^3*mWW^3*s^5*t + 22*mtt^2*mWW^4*s^5*t + 224*ep*mtt^2*mWW^4*s^5*t - 350*ep^2*mtt^2*mWW^4*s^5*t - 2776*ep^3*mtt^2*mWW^4*s^5*t - 4420*ep^4*mtt^2*mWW^4*s^5*t - 2688*ep^5*mtt^2*mWW^4*s^5*t - 14*mtt*mWW^5*s^5*t + 60*ep*mtt*mWW^5*s^5*t + 712*ep^2*mtt*mWW^5*s^5*t - 1604*ep^3*mtt*mWW^5*s^5*t - 9650*ep^4*mtt*mWW^5*s^5*t - 8680*ep^5*mtt*mWW^5*s^5*t - 6*ep*mWW^6*s^5*t - 48*ep^2*mWW^6*s^5*t - 78*ep^3*mWW^6*s^5*t + 36*ep^4*mWW^6*s^5*t + 96*ep^5*mWW^6*s^5*t + 233*ep*mtt^5*s^6*t + 1762*ep^2*mtt^5*s^6*t + 4019*ep^3*mtt^5*s^6*t + 2808*ep^4*mtt^5*s^6*t + 48*ep^5*mtt^5*s^6*t - 28*mtt^4*mWW*s^6*t - 544*ep*mtt^4*mWW*s^6*t - 1011*ep^2*mtt^4*mWW*s^6*t + 7087*ep^3*mtt^4*mWW*s^6*t + 24374*ep^4*mtt^4*mWW*s^6*t + 19840*ep^5*mtt^4*mWW*s^6*t + 38*mtt^3*mWW^2*s^6*t + 67*ep*mtt^3*mWW^2*s^6*t - 1540*ep^2*mtt^3*mWW^2*s^6*t - 4919*ep^3*mtt^3*mWW^2*s^6*t - 4318*ep^4*mtt^3*mWW^2*s^6*t - 1136*ep^5*mtt^3*mWW^2*s^6*t + 350*ep*mtt^2*mWW^3*s^6*t + 1123*ep^2*mtt^2*mWW^3*s^6*t - 4637*ep^3*mtt^2*mWW^3*s^6*t - 19034*ep^4*mtt^2*mWW^3*s^6*t - 15856*ep^5*mtt^2*mWW^3*s^6*t - 10*mtt*mWW^4*s^6*t - 36*ep*mtt*mWW^4*s^6*t + 288*ep^2*mtt*mWW^4*s^6*t + 18*ep^3*mtt*mWW^4*s^6*t - 2526*ep^4*mtt*mWW^4*s^6*t - 2704*ep^5*mtt*mWW^4*s^6*t - 30*ep*mWW^5*s^6*t - 162*ep^2*mWW^5*s^6*t + 312*ep^3*mWW^5*s^6*t + 1896*ep^4*mWW^5*s^6*t + 1728*ep^5*mWW^5*s^6*t - 73*ep*mtt^4*s^7*t - 666*ep^2*mtt^4*s^7*t - 2155*ep^3*mtt^4*s^7*t - 3042*ep^4*mtt^4*s^7*t - 1624*ep^5*mtt^4*s^7*t + 6*mtt^3*mWW*s^7*t + 73*ep*mtt^3*mWW*s^7*t - 112*ep^2*mtt^3*mWW*s^7*t - 2411*ep^3*mtt^3*mWW*s^7*t - 6110*ep^4*mtt^3*mWW*s^7*t - 4448*ep^5*mtt^3*mWW*s^7*t - 4*mtt^2*mWW^2*s^7*t + 22*ep*mtt^2*mWW^2*s^7*t + 308*ep^2*mtt^2*mWW^2*s^7*t + 556*ep^3*mtt^2*mWW^2*s^7*t - 100*ep^4*mtt^2*mWW^2*s^7*t - 440*ep^5*mtt^2*mWW^2*s^7*t - 2*mtt*mWW^3*s^7*t - 64*ep*mtt*mWW^3*s^7*t - 127*ep^2*mtt*mWW^3*s^7*t + 965*ep^3*mtt*mWW^3*s^7*t + 3222*ep^4*mtt*mWW^3*s^7*t + 2528*ep^5*mtt*mWW^3*s^7*t - 18*ep*mWW^4*s^7*t - 93*ep^2*mWW^4*s^7*t + 225*ep^3*mWW^4*s^7*t + 1230*ep^4*mWW^4*s^7*t + 1104*ep^5*mWW^4*s^7*t + 9*ep*mtt^3*s^8*t + 105*ep^2*mtt^3*s^8*t + 438*ep^3*mtt^3*s^8*t + 768*ep^4*mtt^3*s^8*t + 480*ep^5*mtt^3*s^8*t + 9*ep*mtt^2*mWW*s^8*t + 103*ep^2*mtt^2*mWW*s^8*t + 418*ep^3*mtt^2*mWW*s^8*t + 704*ep^4*mtt^2*mWW*s^8*t + 416*ep^5*mtt^2*mWW*s^8*t + 2*ep*mtt*mWW^2*s^8*t + 22*ep^2*mtt*mWW^2*s^8*t + 84*ep^3*mtt*mWW^2*s^8*t + 128*ep^4*mtt*mWW^2*s^8*t + 64*ep^5*mtt*mWW^2*s^8*t + 3*ep*mtt^10*t^2 + 39*ep^2*mtt^10*t^2 + 180*ep^3*mtt^10*t^2 + 348*ep^4*mtt^10*t^2 + 240*ep^5*mtt^10*t^2 - 15*ep*mtt^9*mWW*t^2 - 186*ep^2*mtt^9*mWW*t^2 - 831*ep^3*mtt^9*mWW*t^2 - 1578*ep^4*mtt^9*mWW*t^2 - 1080*ep^5*mtt^9*mWW*t^2 + 27*ep*mtt^8*mWW^2*t^2 + 315*ep^2*mtt^8*mWW^2*t^2 + 1344*ep^3*mtt^8*mWW^2*t^2 + 2484*ep^4*mtt^8*mWW^2*t^2 + 1680*ep^5*mtt^8*mWW^2*t^2 - 15*ep*mtt^7*mWW^3*t^2 - 150*ep^2*mtt^7*mWW^3*t^2 - 555*ep^3*mtt^7*mWW^3*t^2 - 930*ep^4*mtt^7*mWW^3*t^2 - 600*ep^5*mtt^7*mWW^3*t^2 - 15*ep*mtt^6*mWW^4*t^2 - 195*ep^2*mtt^6*mWW^4*t^2 - 900*ep^3*mtt^6*mWW^4*t^2 - 1740*ep^4*mtt^6*mWW^4*t^2 - 1200*ep^5*mtt^6*mWW^4*t^2 + 27*ep*mtt^5*mWW^5*t^2 + 306*ep^2*mtt^5*mWW^5*t^2 + 1275*ep^3*mtt^5*mWW^5*t^2 + 2322*ep^4*mtt^5*mWW^5*t^2 + 1560*ep^5*mtt^5*mWW^5*t^2 - 15*ep*mtt^4*mWW^6*t^2 - 159*ep^2*mtt^4*mWW^6*t^2 - 624*ep^3*mtt^4*mWW^6*t^2 - 1092*ep^4*mtt^4*mWW^6*t^2 - 720*ep^5*mtt^4*mWW^6*t^2 + 3*ep*mtt^3*mWW^7*t^2 + 30*ep^2*mtt^3*mWW^7*t^2 + 111*ep^3*mtt^3*mWW^7*t^2 + 186*ep^4*mtt^3*mWW^7*t^2 + 120*ep^5*mtt^3*mWW^7*t^2 + 16*ep*mtt^9*s*t^2 - 233*ep^2*mtt^9*s*t^2 - 2747*ep^3*mtt^9*s*t^2 - 7968*ep^4*mtt^9*s*t^2 - 6928*ep^5*mtt^9*s*t^2 - 4*mtt^8*mWW*s*t^2 - 52*ep*mtt^8*mWW*s*t^2 + 1242*ep^2*mtt^8*mWW*s*t^2 + 12126*ep^3*mtt^8*mWW*s*t^2 + 33542*ep^4*mtt^8*mWW*s*t^2 + 28856*ep^5*mtt^8*mWW*s*t^2 + 20*mtt^7*mWW^2*s*t^2 + 74*ep*mtt^7*mWW^2*s*t^2 - 2275*ep^2*mtt^7*mWW^2*s*t^2 - 18411*ep^3*mtt^7*mWW^2*s*t^2 - 47752*ep^4*mtt^7*mWW^2*s*t^2 - 40496*ep^5*mtt^7*mWW^2*s*t^2 - 40*mtt^6*mWW^3*s*t^2 - 154*ep*mtt^6*mWW^3*s*t^2 + 1143*ep^2*mtt^6*mWW^3*s*t^2 + 8127*ep^3*mtt^6*mWW^3*s*t^2 + 18320*ep^4*mtt^6*mWW^3*s*t^2 + 14864*ep^5*mtt^6*mWW^3*s*t^2 + 40*mtt^5*mWW^4*s*t^2 + 292*ep*mtt^5*mWW^4*s*t^2 + 1272*ep^2*mtt^5*mWW^4*s*t^2 + 6080*ep^3*mtt^5*mWW^4*s*t^2 + 15906*ep^4*mtt^5*mWW^4*s*t^2 + 13960*ep^5*mtt^5*mWW^4*s*t^2 - 20*mtt^4*mWW^5*s*t^2 - 248*ep*mtt^4*mWW^5*s*t^2 - 1664*ep^2*mtt^4*mWW^5*s*t^2 - 7116*ep^3*mtt^4*mWW^5*s*t^2 - 15962*ep^4*mtt^4*mWW^5*s*t^2 - 13480*ep^5*mtt^4*mWW^5*s*t^2 + 4*mtt^3*mWW^6*s*t^2 + 66*ep*mtt^3*mWW^6*s*t^2 + 497*ep^2*mtt^3*mWW^6*s*t^2 + 2033*ep^3*mtt^3*mWW^6*s*t^2 + 4252*ep^4*mtt^3*mWW^6*s*t^2 + 3488*ep^5*mtt^3*mWW^6*s*t^2 + 6*ep*mtt^2*mWW^7*s*t^2 + 15*ep^2*mtt^2*mWW^7*s*t^2 - 113*ep^3*mtt^2*mWW^7*s*t^2 - 380*ep^4*mtt^2*mWW^7*s*t^2 - 288*ep^5*mtt^2*mWW^7*s*t^2 + 3*ep^2*mtt*mWW^8*s*t^2 + 21*ep^3*mtt*mWW^8*s*t^2 + 42*ep^4*mtt*mWW^8*s*t^2 + 24*ep^5*mtt*mWW^8*s*t^2 - 295*ep*mtt^8*s^2*t^2 - 512*ep^2*mtt^8*s^2*t^2 + 9549*ep^3*mtt^8*s^2*t^2 + 35600*ep^4*mtt^8*s^2*t^2 + 32368*ep^5*mtt^8*s^2*t^2 + 58*mtt^7*mWW*s^2*t^2 + 1283*ep*mtt^7*mWW*s^2*t^2 - 184*ep^2*mtt^7*mWW*s^2*t^2 - 46947*ep^3*mtt^7*mWW*s^2*t^2 - 152464*ep^4*mtt^7*mWW*s^2*t^2 - 133896*ep^5*mtt^7*mWW*s^2*t^2 - 238*mtt^6*mWW^2*s^2*t^2 - 2055*ep*mtt^6*mWW^2*s^2*t^2 + 3901*ep^2*mtt^6*mWW^2*s^2*t^2 + 72540*ep^3*mtt^6*mWW^2*s^2*t^2 + 204254*ep^4*mtt^6*mWW^2*s^2*t^2 + 173216*ep^5*mtt^6*mWW^2*s^2*t^2 + 372*mtt^5*mWW^3*s^2*t^2 + 1907*ep*mtt^5*mWW^3*s^2*t^2 - 3640*ep^2*mtt^5*mWW^3*s^2*t^2 - 36115*ep^3*mtt^5*mWW^3*s^2*t^2 - 75900*ep^4*mtt^5*mWW^3*s^2*t^2 - 57704*ep^5*mtt^5*mWW^3*s^2*t^2 - 268*mtt^4*mWW^4*s^2*t^2 - 1497*ep*mtt^4*mWW^4*s^2*t^2 - 1818*ep^2*mtt^4*mWW^4*s^2*t^2 - 3889*ep^3*mtt^4*mWW^4*s^2*t^2 - 22396*ep^4*mtt^4*mWW^4*s^2*t^2 - 25864*ep^5*mtt^4*mWW^4*s^2*t^2 + 82*mtt^3*mWW^5*s^2*t^2 + 805*ep*mtt^3*mWW^5*s^2*t^2 + 2698*ep^2*mtt^3*mWW^5*s^2*t^2 + 3353*ep^3*mtt^3*mWW^5*s^2*t^2 + 5180*ep^4*mtt^3*mWW^5*s^2*t^2 + 8152*ep^5*mtt^3*mWW^5*s^2*t^2 - 6*mtt^2*mWW^6*s^2*t^2 - 105*ep*mtt^2*mWW^6*s^2*t^2 - 205*ep^2*mtt^2*mWW^6*s^2*t^2 + 1512*ep^3*mtt^2*mWW^6*s^2*t^2 + 4634*ep^4*mtt^2*mWW^6*s^2*t^2 + 2752*ep^5*mtt^2*mWW^6*s^2*t^2 - 43*ep*mtt*mWW^7*s^2*t^2 - 234*ep^2*mtt*mWW^7*s^2*t^2 + 45*ep^3*mtt*mWW^7*s^2*t^2 + 1200*ep^4*mtt*mWW^7*s^2*t^2 + 1048*ep^5*mtt*mWW^7*s^2*t^2 - 6*ep^2*mWW^8*s^2*t^2 - 48*ep^3*mWW^8*s^2*t^2 - 108*ep^4*mWW^8*s^2*t^2 - 72*ep^5*mWW^8*s^2*t^2 + 1062*ep*mtt^7*s^3*t^2 + 4547*ep^2*mtt^7*s^3*t^2 - 10883*ep^3*mtt^7*s^3*t^2 - 63634*ep^4*mtt^7*s^3*t^2 - 61272*ep^5*mtt^7*s^3*t^2 - 208*mtt^6*mWW*s^3*t^2 - 4431*ep*mtt^6*mWW*s^3*t^2 - 7576*ep^2*mtt^6*mWW*s^3*t^2 + 85671*ep^3*mtt^6*mWW*s^3*t^2 + 308262*ep^4*mtt^6*mWW*s^3*t^2 + 269464*ep^5*mtt^6*mWW*s^3*t^2 + 692*mtt^5*mWW^2*s^3*t^2 + 6073*ep*mtt^5*mWW^2*s^3*t^2 - 2842*ep^2*mtt^5*mWW^2*s^3*t^2 - 134473*ep^3*mtt^5*mWW^2*s^3*t^2 - 375968*ep^4*mtt^5*mWW^2*s^3*t^2 - 307792*ep^5*mtt^5*mWW^2*s^3*t^2 - 816*mtt^4*mWW^3*s^3*t^2 - 3725*ep*mtt^4*mWW^3*s^3*t^2 + 8004*ep^2*mtt^4*mWW^3*s^3*t^2 + 55061*ep^3*mtt^4*mWW^3*s^3*t^2 + 85580*ep^4*mtt^4*mWW^3*s^3*t^2 + 53360*ep^5*mtt^4*mWW^3*s^3*t^2 + 376*mtt^3*mWW^4*s^3*t^2 + 1522*ep*mtt^3*mWW^4*s^3*t^2 - 244*ep^2*mtt^3*mWW^4*s^3*t^2 + 4304*ep^3*mtt^3*mWW^4*s^3*t^2 + 40816*ep^4*mtt^3*mWW^4*s^3*t^2 + 45184*ep^5*mtt^3*mWW^4*s^3*t^2 - 32*mtt^2*mWW^5*s^3*t^2 - 551*ep*mtt^2*mWW^5*s^3*t^2 - 2161*ep^2*mtt^2*mWW^5*s^3*t^2 + 3164*ep^3*mtt^2*mWW^5*s^3*t^2 + 15292*ep^4*mtt^2*mWW^5*s^3*t^2 + 9088*ep^5*mtt^2*mWW^5*s^3*t^2 - 12*mtt*mWW^6*s^3*t^2 + 31*ep*mtt*mWW^6*s^3*t^2 + 203*ep^2*mtt*mWW^6*s^3*t^2 - 2468*ep^3*mtt*mWW^6*s^3*t^2 - 8894*ep^4*mtt*mWW^6*s^3*t^2 - 6872*ep^5*mtt*mWW^6*s^3*t^2 + 19*ep*mWW^7*s^3*t^2 + 69*ep^2*mWW^7*s^3*t^2 - 376*ep^3*mWW^7*s^3*t^2 - 1454*ep^4*mWW^7*s^3*t^2 - 1160*ep^5*mWW^7*s^3*t^2 - 1735*ep*mtt^6*s^4*t^2 - 9951*ep^2*mtt^6*s^4*t^2 - 3882*ep^3*mtt^6*s^4*t^2 + 45596*ep^4*mtt^6*s^4*t^2 + 51792*ep^5*mtt^6*s^4*t^2 + 324*mtt^5*mWW*s^4*t^2 + 6353*ep*mtt^5*mWW*s^4*t^2 + 13949*ep^2*mtt^5*mWW*s^4*t^2 - 86580*ep^3*mtt^5*mWW*s^4*t^2 - 328290*ep^4*mtt^5*mWW*s^4*t^2 - 282360*ep^5*mtt^5*mWW*s^4*t^2 - 846*mtt^4*mWW^2*s^4*t^2 - 6898*ep*mtt^4*mWW^2*s^4*t^2 + 3029*ep^2*mtt^4*mWW^2*s^4*t^2 + 131341*ep^3*mtt^4*mWW^2*s^4*t^2 + 344232*ep^4*mtt^4*mWW^2*s^4*t^2 + 267104*ep^5*mtt^4*mWW^2*s^4*t^2 + 702*mtt^3*mWW^3*s^4*t^2 + 2232*ep*mtt^3*mWW^3*s^4*t^2 - 9783*ep^2*mtt^3*mWW^3*s^4*t^2 - 27821*ep^3*mtt^3*mWW^3*s^4*t^2 + 3694*ep^4*mtt^3*mWW^3*s^4*t^2 + 23064*ep^5*mtt^3*mWW^3*s^4*t^2 - 158*mtt^2*mWW^4*s^4*t^2 + 17*ep*mtt^2*mWW^4*s^4*t^2 + 2014*ep^2*mtt^2*mWW^4*s^4*t^2 - 10413*ep^3*mtt^2*mWW^4*s^4*t^2 - 53554*ep^4*mtt^2*mWW^4*s^4*t^2 - 50920*ep^5*mtt^2*mWW^4*s^4*t^2 - 26*mtt*mWW^5*s^4*t^2 + 43*ep*mtt*mWW^5*s^4*t^2 + 906*ep^2*mtt*mWW^5*s^4*t^2 - 2907*ep^3*mtt*mWW^5*s^4*t^2 - 13572*ep^4*mtt*mWW^5*s^4*t^2 - 10368*ep^5*mtt*mWW^5*s^4*t^2 + 4*mWW^6*s^4*t^2 - 12*ep*mWW^6*s^4*t^2 - 164*ep^2*mWW^6*s^4*t^2 + 262*ep^3*mWW^6*s^4*t^2 + 1894*ep^4*mWW^6*s^4*t^2 + 1688*ep^5*mWW^6*s^4*t^2 + 1492*ep*mtt^5*s^5*t^2 + 10505*ep^2*mtt^5*s^5*t^2 + 19443*ep^3*mtt^5*s^5*t^2 + 2188*ep^4*mtt^5*s^5*t^2 - 11968*ep^5*mtt^5*s^5*t^2 - 244*mtt^4*mWW*s^5*t^2 - 4260*ep*mtt^4*mWW*s^5*t^2 - 9219*ep^2*mtt^4*mWW*s^5*t^2 + 51715*ep^3*mtt^4*mWW*s^5*t^2 + 191468*ep^4*mtt^4*mWW*s^5*t^2 + 159792*ep^5*mtt^4*mWW*s^5*t^2 + 476*mtt^3*mWW^2*s^5*t^2 + 3341*ep*mtt^3*mWW^2*s^5*t^2 - 3756*ep^2*mtt^3*mWW^2*s^5*t^2 - 66765*ep^3*mtt^3*mWW^2*s^5*t^2 - 156302*ep^4*mtt^3*mWW^2*s^5*t^2 - 112808*ep^5*mtt^3*mWW^2*s^5*t^2 - 244*mtt^2*mWW^3*s^5*t^2 + 6*ep*mtt^2*mWW^3*s^5*t^2 + 5799*ep^2*mtt^2*mWW^3*s^5*t^2 - 2843*ep^3*mtt^2*mWW^3*s^5*t^2 - 51374*ep^4*mtt^2*mWW^3*s^5*t^2 - 51208*ep^5*mtt^2*mWW^3*s^5*t^2 + 4*mtt*mWW^4*s^5*t^2 - 395*ep*mtt*mWW^4*s^5*t^2 - 1161*ep^2*mtt*mWW^4*s^5*t^2 + 5096*ep^3*mtt*mWW^4*s^5*t^2 + 22150*ep^4*mtt*mWW^4*s^5*t^2 + 19928*ep^5*mtt*mWW^4*s^5*t^2 + 8*mWW^5*s^5*t^2 - 24*ep*mWW^5*s^5*t^2 - 328*ep^2*mWW^5*s^5*t^2 + 874*ep^3*mWW^5*s^5*t^2 + 4670*ep^4*mWW^5*s^5*t^2 + 3944*ep^5*mWW^5*s^5*t^2 - 681*ep*mtt^4*s^6*t^2 - 5798*ep^2*mtt^4*s^6*t^2 - 16795*ep^3*mtt^4*s^6*t^2 - 20216*ep^4*mtt^4*s^6*t^2 - 8880*ep^5*mtt^4*s^6*t^2 + 82*mtt^3*mWW*s^6*t^2 + 1179*ep*mtt^3*mWW*s^6*t^2 + 1573*ep^2*mtt^3*mWW*s^6*t^2 - 18954*ep^3*mtt^3*mWW*s^6*t^2 - 59640*ep^4*mtt^3*mWW*s^6*t^2 - 46840*ep^5*mtt^3*mWW*s^6*t^2 - 112*mtt^2*mWW^2*s^6*t^2 - 592*ep*mtt^2*mWW^2*s^6*t^2 + 1783*ep^2*mtt^2*mWW^2*s^6*t^2 + 15349*ep^3*mtt^2*mWW^2*s^6*t^2 + 30630*ep^4*mtt^2*mWW^2*s^6*t^2 + 20016*ep^5*mtt^2*mWW^2*s^6*t^2 + 26*mtt*mWW^3*s^6*t^2 - 302*ep*mtt*mWW^3*s^6*t^2 - 1570*ep^2*mtt*mWW^3*s^6*t^2 + 4626*ep^3*mtt*mWW^3*s^6*t^2 + 23004*ep^4*mtt*mWW^3*s^6*t^2 + 20328*ep^5*mtt*mWW^3*s^6*t^2 + 4*mWW^4*s^6*t^2 + 56*ep*mWW^4*s^6*t^2 + 102*ep^2*mWW^4*s^6*t^2 - 206*ep^3*mWW^4*s^6*t^2 - 978*ep^4*mWW^4*s^6*t^2 - 944*ep^5*mWW^4*s^6*t^2 + 150*ep*mtt^3*s^7*t^2 + 1541*ep^2*mtt^3*s^7*t^2 + 5699*ep^3*mtt^3*s^7*t^2 + 9046*ep^4*mtt^3*s^7*t^2 + 5224*ep^5*mtt^3*s^7*t^2 - 8*mtt^2*mWW*s^7*t^2 - 49*ep*mtt^2*mWW*s^7*t^2 + 493*ep^2*mtt^2*mWW*s^7*t^2 + 4176*ep^3*mtt^2*mWW*s^7*t^2 + 9340*ep^4*mtt^2*mWW*s^7*t^2 + 6448*ep^5*mtt^2*mWW*s^7*t^2 + 8*mtt*mWW^2*s^7*t^2 + 30*ep*mtt*mWW^2*s^7*t^2 - 155*ep^2*mtt*mWW^2*s^7*t^2 - 925*ep^3*mtt*mWW^2*s^7*t^2 - 1578*ep^4*mtt*mWW^2*s^7*t^2 - 920*ep^5*mtt*mWW^2*s^7*t^2 + 49*ep*mWW^3*s^7*t^2 + 191*ep^2*mWW^3*s^7*t^2 - 490*ep^3*mWW^3*s^7*t^2 - 2408*ep^4*mWW^3*s^7*t^2 - 2112*ep^5*mWW^3*s^7*t^2 - 12*ep*mtt^2*s^8*t^2 - 138*ep^2*mtt^2*s^8*t^2 - 564*ep^3*mtt^2*s^8*t^2 - 960*ep^4*mtt^2*s^8*t^2 - 576*ep^5*mtt^2*s^8*t^2 - 8*ep*mtt*mWW*s^8*t^2 - 92*ep^2*mtt*mWW*s^8*t^2 - 376*ep^3*mtt*mWW*s^8*t^2 - 640*ep^4*mtt*mWW*s^8*t^2 - 384*ep^5*mtt*mWW*s^8*t^2 - 33*ep*mtt^9*t^3 - 405*ep^2*mtt^9*t^3 - 1776*ep^3*mtt^9*t^3 - 3276*ep^4*mtt^9*t^3 - 2160*ep^5*mtt^9*t^3 + 144*ep*mtt^8*mWW*t^3 + 1722*ep^2*mtt^8*mWW*t^3 + 7416*ep^3*mtt^8*mWW*t^3 + 13560*ep^4*mtt^8*mWW*t^3 + 8928*ep^5*mtt^8*mWW*t^3 - 219*ep*mtt^7*mWW^2*t^3 - 2532*ep^2*mtt^7*mWW^2*t^3 - 10647*ep^3*mtt^7*mWW^2*t^3 - 19266*ep^4*mtt^7*mWW^2*t^3 - 12696*ep^5*mtt^7*mWW^2*t^3 + 90*ep*mtt^6*mWW^3*t^3 + 945*ep^2*mtt^6*mWW^3*t^3 + 3699*ep^3*mtt^6*mWW^3*t^3 + 6534*ep^4*mtt^6*mWW^3*t^3 + 4392*ep^5*mtt^6*mWW^3*t^3 + 105*ep*mtt^5*mWW^4*t^3 + 1275*ep^2*mtt^5*mWW^4*t^3 + 5514*ep^3*mtt^5*mWW^4*t^3 + 9984*ep^4*mtt^5*mWW^4*t^3 + 6432*ep^5*mtt^5*mWW^4*t^3 - 132*ep*mtt^4*mWW^5*t^3 - 1500*ep^2*mtt^4*mWW^5*t^3 - 6210*ep^3*mtt^4*mWW^5*t^3 - 11100*ep^4*mtt^4*mWW^5*t^3 - 7248*ep^5*mtt^4*mWW^5*t^3 + 51*ep*mtt^3*mWW^6*t^3 + 558*ep^2*mtt^3*mWW^6*t^3 + 2253*ep^3*mtt^3*mWW^6*t^3 + 4014*ep^4*mtt^3*mWW^6*t^3 + 2664*ep^5*mtt^3*mWW^6*t^3 - 6*ep*mtt^2*mWW^7*t^3 - 63*ep^2*mtt^2*mWW^7*t^3 - 249*ep^3*mtt^2*mWW^7*t^3 - 450*ep^4*mtt^2*mWW^7*t^3 - 312*ep^5*mtt^2*mWW^7*t^3 + 31*ep*mtt^8*s*t^3 + 2045*ep^2*mtt^8*s*t^3 + 15302*ep^3*mtt^8*s*t^3 + 37922*ep^4*mtt^8*s*t^3 + 29800*ep^5*mtt^8*s*t^3 + 36*mtt^7*mWW*s*t^3 + 28*ep*mtt^7*mWW*s*t^3 - 8589*ep^2*mtt^7*mWW*s*t^3 - 63797*ep^3*mtt^7*mWW*s*t^3 - 155778*ep^4*mtt^7*mWW*s*t^3 - 122360*ep^5*mtt^7*mWW*s*t^3 - 152*mtt^6*mWW^2*s*t^3 - 501*ep*mtt^6*mWW^2*s*t^3 + 12250*ep^2*mtt^6*mWW^2*s*t^3 + 90997*ep^3*mtt^6*mWW^2*s*t^3 + 217644*ep^4*mtt^6*mWW^2*s*t^3 + 171232*ep^5*mtt^6*mWW^2*s*t^3 + 248*mtt^5*mWW^3*s*t^3 + 1310*ep*mtt^5*mWW^3*s*t^3 - 4083*ep^2*mtt^5*mWW^3*s*t^3 - 40809*ep^3*mtt^5*mWW^3*s*t^3 - 96974*ep^4*mtt^5*mWW^3*s*t^3 - 77672*ep^5*mtt^5*mWW^3*s*t^3 - 192*mtt^4*mWW^4*s*t^3 - 1587*ep*mtt^4*mWW^4*s*t^3 - 5708*ep^2*mtt^4*mWW^4*s*t^3 - 15847*ep^3*mtt^4*mWW^4*s*t^3 - 29732*ep^4*mtt^4*mWW^4*s*t^3 - 21024*ep^5*mtt^4*mWW^4*s*t^3 + 68*mtt^3*mWW^5*s*t^3 + 904*ep*mtt^3*mWW^5*s*t^3 + 5239*ep^2*mtt^3*mWW^5*s*t^3 + 17227*ep^3*mtt^3*mWW^5*s*t^3 + 31366*ep^4*mtt^3*mWW^5*s*t^3 + 23336*ep^5*mtt^3*mWW^5*s*t^3 - 8*mtt^2*mWW^6*s*t^3 - 167*ep*mtt^2*mWW^6*s*t^3 - 1056*ep^2*mtt^2*mWW^6*s*t^3 - 3015*ep^3*mtt^2*mWW^6*s*t^3 - 4688*ep^4*mtt^2*mWW^6*s*t^3 - 3536*ep^5*mtt^2*mWW^6*s*t^3 - 18*ep*mtt*mWW^7*s*t^3 - 95*ep^2*mtt*mWW^7*s*t^3 - 37*ep^3*mtt*mWW^7*s*t^3 + 282*ep^4*mtt*mWW^7*s*t^3 + 248*ep^5*mtt*mWW^7*s*t^3 - 3*ep^2*mWW^8*s*t^3 - 21*ep^3*mWW^8*s*t^3 - 42*ep^4*mWW^8*s*t^3 - 24*ep^5*mWW^8*s*t^3 + 710*ep*mtt^7*s^2*t^3 - 828*ep^2*mtt^7*s^2*t^3 - 38352*ep^3*mtt^7*s^2*t^3 - 119908*ep^4*mtt^7*s^2*t^3 - 100752*ep^5*mtt^7*s^2*t^3 - 280*mtt^6*mWW*s^2*t^3 - 3918*ep*mtt^6*mWW*s^2*t^3 + 8814*ep^2*mtt^6*mWW*s^2*t^3 + 183648*ep^3*mtt^6*mWW*s^2*t^3 + 524206*ep^4*mtt^6*mWW*s^2*t^3 + 427560*ep^5*mtt^6*mWW*s^2*t^3 + 994*mtt^5*mWW^2*s^2*t^3 + 7703*ep*mtt^5*mWW^2*s^2*t^3 - 17492*ep^2*mtt^5*mWW^2*s^2*t^3 - 270297*ep^3*mtt^5*mWW^2*s^2*t^3 - 712584*ep^4*mtt^5*mWW^2*s^2*t^3 - 567936*ep^5*mtt^5*mWW^2*s^2*t^3 - 1300*mtt^4*mWW^3*s^2*t^3 - 7678*ep*mtt^4*mWW^3*s^2*t^3 + 7915*ep^2*mtt^4*mWW^3*s^2*t^3 + 132055*ep^3*mtt^4*mWW^3*s^2*t^3 + 307430*ep^4*mtt^4*mWW^3*s^2*t^3 + 235160*ep^5*mtt^4*mWW^3*s^2*t^3 + 736*mtt^3*mWW^4*s^2*t^3 + 4500*ep*mtt^3*mWW^4*s^2*t^3 + 6117*ep^2*mtt^3*mWW^4*s^2*t^3 + 2517*ep^3*mtt^3*mWW^4*s^2*t^3 + 19002*ep^4*mtt^3*mWW^4*s^2*t^3 + 22456*ep^5*mtt^3*mWW^4*s^2*t^3 - 148*mtt^2*mWW^5*s^2*t^3 - 1490*ep*mtt^2*mWW^5*s^2*t^3 - 5233*ep^2*mtt^2*mWW^5*s^2*t^3 - 7425*ep^3*mtt^2*mWW^5*s^2*t^3 - 8724*ep^4*mtt^2*mWW^5*s^2*t^3 - 9456*ep^5*mtt^2*mWW^5*s^2*t^3 - 2*mtt*mWW^6*s^2*t^3 + 151*ep*mtt*mWW^6*s^2*t^3 + 603*ep^2*mtt*mWW^6*s^2*t^3 - 2028*ep^3*mtt*mWW^6*s^2*t^3 - 8654*ep^4*mtt*mWW^6*s^2*t^3 - 6440*ep^5*mtt*mWW^6*s^2*t^3 + 22*ep*mWW^7*s^2*t^3 + 104*ep^2*mWW^7*s^2*t^3 - 118*ep^3*mWW^7*s^2*t^3 - 768*ep^4*mWW^7*s^2*t^3 - 592*ep^5*mWW^7*s^2*t^3 - 2410*ep*mtt^6*s^3*t^3 - 9412*ep^2*mtt^6*s^3*t^3 + 29536*ep^3*mtt^6*s^3*t^3 + 148612*ep^4*mtt^6*s^3*t^3 + 136464*ep^5*mtt^6*s^3*t^3 + 692*mtt^5*mWW*s^3*t^3 + 10860*ep*mtt^5*mWW*s^3*t^3 + 8412*ep^2*mtt^5*mWW*s^3*t^3 - 251874*ep^3*mtt^5*mWW*s^3*t^3 - 797798*ep^4*mtt^5*mWW*s^3*t^3 - 656040*ep^5*mtt^5*mWW*s^3*t^3 - 2014*mtt^4*mWW^2*s^3*t^3 - 16783*ep*mtt^4*mWW^2*s^3*t^3 + 9996*ep^2*mtt^4*mWW^2*s^3*t^3 + 378363*ep^3*mtt^4*mWW^2*s^3*t^3 + 1017296*ep^4*mtt^4*mWW^2*s^3*t^3 + 793328*ep^5*mtt^4*mWW^2*s^3*t^3 + 2026*mtt^3*mWW^3*s^3*t^3 + 11340*ep*mtt^3*mWW^3*s^3*t^3 - 10584*ep^2*mtt^3*mWW^3*s^3*t^3 - 157230*ep^3*mtt^3*mWW^3*s^3*t^3 - 324740*ep^4*mtt^3*mWW^3*s^3*t^3 - 225568*ep^5*mtt^3*mWW^3*s^3*t^3 - 770*mtt^2*mWW^4*s^3*t^3 - 3522*ep*mtt^2*mWW^4*s^3*t^3 + 434*ep^2*mtt^2*mWW^4*s^3*t^3 + 2028*ep^3*mtt^2*mWW^4*s^3*t^3 - 42252*ep^4*mtt^2*mWW^4*s^3*t^3 - 50688*ep^5*mtt^2*mWW^4*s^3*t^3 + 58*mtt*mWW^5*s^3*t^3 + 548*ep*mtt*mWW^5*s^3*t^3 + 1396*ep^2*mtt*mWW^5*s^3*t^3 - 2176*ep^3*mtt*mWW^5*s^3*t^3 - 6726*ep^4*mtt*mWW^5*s^3*t^3 - 1976*ep^5*mtt*mWW^5*s^3*t^3 + 8*mWW^6*s^3*t^3 - 33*ep*mWW^6*s^3*t^3 - 242*ep^2*mWW^6*s^3*t^3 + 1353*ep^3*mWW^6*s^3*t^3 + 5608*ep^4*mWW^6*s^3*t^3 + 4480*ep^5*mWW^6*s^3*t^3 + 3235*ep*mtt^5*s^4*t^3 + 19797*ep^2*mtt^5*s^4*t^3 + 18794*ep^3*mtt^5*s^4*t^3 - 51532*ep^4*mtt^5*s^4*t^3 - 67984*ep^5*mtt^5*s^4*t^3 - 744*mtt^4*mWW*s^4*t^3 - 11428*ep*mtt^4*mWW*s^4*t^3 - 18043*ep^2*mtt^4*mWW*s^4*t^3 + 182705*ep^3*mtt^4*mWW*s^4*t^3 + 613486*ep^4*mtt^4*mWW*s^4*t^3 + 501272*ep^5*mtt^4*mWW*s^4*t^3 + 1712*mtt^3*mWW^2*s^4*t^3 + 13837*ep*mtt^3*mWW^2*s^4*t^3 - 4311*ep^2*mtt^3*mWW^2*s^4*t^3 - 263912*ep^3*mtt^3*mWW^2*s^4*t^3 - 689824*ep^4*mtt^3*mWW^2*s^4*t^3 - 518656*ep^5*mtt^3*mWW^2*s^4*t^3 - 1236*mtt^2*mWW^3*s^4*t^3 - 5891*ep*mtt^2*mWW^3*s^4*t^3 + 8557*ep^2*mtt^2*mWW^3*s^4*t^3 + 67830*ep^3*mtt^2*mWW^3*s^4*t^3 + 96612*ep^4*mtt^2*mWW^3*s^4*t^3 + 46800*ep^5*mtt^2*mWW^3*s^4*t^3 + 264*mtt*mWW^4*s^4*t^3 + 492*ep*mtt*mWW^4*s^4*t^3 - 3222*ep^2*mtt*mWW^4*s^4*t^3 + 4362*ep^3*mtt*mWW^4*s^4*t^3 + 46692*ep^4*mtt*mWW^4*s^4*t^3 + 48048*ep^5*mtt*mWW^4*s^4*t^3 + 4*mWW^5*s^4*t^3 - 5*ep*mWW^5*s^4*t^3 - 18*ep^2*mWW^5*s^4*t^3 + 1501*ep^3*mWW^5*s^4*t^3 + 3766*ep^4*mWW^5*s^4*t^3 + 2040*ep^5*mWW^5*s^4*t^3 - 2117*ep*mtt^4*s^5*t^3 - 16749*ep^2*mtt^4*s^5*t^3 - 42312*ep^3*mtt^4*s^5*t^3 - 39290*ep^4*mtt^4*s^5*t^3 - 10152*ep^5*mtt^4*s^5*t^3 + 352*mtt^3*mWW*s^5*t^3 + 4956*ep*mtt^3*mWW*s^5*t^3 + 7827*ep^2*mtt^3*mWW*s^5*t^3 - 72153*ep^3*mtt^3*mWW*s^5*t^3 - 236746*ep^4*mtt^3*mWW*s^5*t^3 - 188616*ep^5*mtt^3*mWW*s^5*t^3 - 612*mtt^2*mWW^2*s^5*t^3 - 4512*ep*mtt^2*mWW^2*s^5*t^3 + 2574*ep^2*mtt^2*mWW^2*s^5*t^3 + 84600*ep^3*mtt^2*mWW^2*s^5*t^3 + 207372*ep^4*mtt^2*mWW^2*s^5*t^3 + 148704*ep^5*mtt^2*mWW^2*s^5*t^3 + 280*mtt*mWW^3*s^5*t^3 + 762*ep*mtt*mWW^3*s^5*t^3 - 3473*ep^2*mtt*mWW^3*s^5*t^3 - 4495*ep^3*mtt*mWW^3*s^5*t^3 + 19170*ep^4*mtt*mWW^3*s^5*t^3 + 24744*ep^5*mtt*mWW^3*s^5*t^3 - 20*mWW^4*s^5*t^3 + 151*ep*mWW^4*s^5*t^3 + 1081*ep^2*mWW^4*s^5*t^3 - 1360*ep^3*mWW^4*s^5*t^3 - 11306*ep^4*mWW^4*s^5*t^3 - 11160*ep^5*mWW^4*s^5*t^3 + 664*ep*mtt^3*s^6*t^3 + 6460*ep^2*mtt^3*s^6*t^3 + 22478*ep^3*mtt^3*s^6*t^3 + 33668*ep^4*mtt^3*s^6*t^3 + 18480*ep^5*mtt^3*s^6*t^3 - 56*mtt^2*mWW*s^6*t^3 - 606*ep*mtt^2*mWW*s^6*t^3 + 283*ep^2*mtt^2*mWW*s^6*t^3 + 15837*ep^3*mtt^2*mWW*s^6*t^3 + 42154*ep^4*mtt^2*mWW*s^6*t^3 + 31128*ep^5*mtt^2*mWW*s^6*t^3 + 72*mtt*mWW^2*s^6*t^3 + 461*ep*mtt*mWW^2*s^6*t^3 - 467*ep^2*mtt*mWW^2*s^6*t^3 - 8756*ep^3*mtt*mWW^2*s^6*t^3 - 19852*ep^4*mtt*mWW^2*s^6*t^3 - 13488*ep^5*mtt*mWW^2*s^6*t^3 - 16*mWW^3*s^6*t^3 + 81*ep*mWW^3*s^6*t^3 + 624*ep^2*mWW^3*s^6*t^3 - 1359*ep^3*mWW^3*s^6*t^3 - 7970*ep^4*mWW^3*s^6*t^3 - 7320*ep^5*mWW^3*s^6*t^3 - 80*ep*mtt^2*s^7*t^3 - 908*ep^2*mtt^2*s^7*t^3 - 3670*ep^3*mtt^2*s^7*t^3 - 6196*ep^4*mtt^2*s^7*t^3 - 3696*ep^5*mtt^2*s^7*t^3 - 36*ep*mtt*mWW*s^7*t^3 - 426*ep^2*mtt*mWW*s^7*t^3 - 1782*ep^3*mtt*mWW*s^7*t^3 - 3084*ep^4*mtt*mWW*s^7*t^3 - 1872*ep^5*mtt*mWW*s^7*t^3 - 4*ep*mWW^2*s^7*t^3 - 46*ep^2*mWW^2*s^7*t^3 - 188*ep^3*mWW^2*s^7*t^3 - 320*ep^4*mWW^2*s^7*t^3 - 192*ep^5*mWW^2*s^7*t^3 + 147*ep*mtt^8*t^4 + 1737*ep^2*mtt^8*t^4 + 7350*ep^3*mtt^8*t^4 + 13104*ep^4*mtt^8*t^4 + 8352*ep^5*mtt^8*t^4 - 576*ep*mtt^7*mWW*t^4 - 6699*ep^2*mtt^7*mWW*t^4 - 28035*ep^3*mtt^7*mWW*t^4 - 49758*ep^4*mtt^7*mWW*t^4 - 31752*ep^5*mtt^7*mWW*t^4 + 774*ep*mtt^6*mWW^2*t^4 + 8835*ep^2*mtt^6*mWW^2*t^4 + 36531*ep^3*mtt^6*mWW^2*t^4 + 64686*ep^4*mtt^6*mWW^2*t^4 + 41544*ep^5*mtt^6*mWW^2*t^4 - 273*ep*mtt^5*mWW^3*t^4 - 2988*ep^2*mtt^5*mWW^3*t^4 - 12111*ep^3*mtt^5*mWW^3*t^4 - 21762*ep^4*mtt^5*mWW^3*t^4 - 14616*ep^5*mtt^5*mWW^3*t^4 - 273*ep*mtt^4*mWW^4*t^4 - 3147*ep^2*mtt^4*mWW^4*t^4 - 12918*ep^3*mtt^4*mWW^4*t^4 - 22152*ep^4*mtt^4*mWW^4*t^4 - 13440*ep^5*mtt^4*mWW^4*t^4 + 270*ep*mtt^3*mWW^5*t^4 + 3027*ep^2*mtt^3*mWW^5*t^4 + 12285*ep^3*mtt^3*mWW^5*t^4 + 21354*ep^4*mtt^3*mWW^5*t^4 + 13464*ep^5*mtt^3*mWW^5*t^4 - 72*ep*mtt^2*mWW^6*t^4 - 801*ep^2*mtt^2*mWW^6*t^4 - 3267*ep^3*mtt^2*mWW^6*t^4 - 5814*ep^4*mtt^2*mWW^6*t^4 - 3816*ep^5*mtt^2*mWW^6*t^4 + 3*ep*mtt*mWW^7*t^4 + 36*ep^2*mtt*mWW^7*t^4 + 165*ep^3*mtt*mWW^7*t^4 + 342*ep^4*mtt*mWW^7*t^4 + 264*ep^5*mtt*mWW^7*t^4 - 354*ep*mtt^7*s*t^4 - 7511*ep^2*mtt^7*s*t^4 - 44373*ep^3*mtt^7*s*t^4 - 97710*ep^4*mtt^7*s*t^4 - 70952*ep^5*mtt^7*s*t^4 - 120*mtt^6*mWW*s*t^4 + 479*ep*mtt^6*mWW*s*t^4 + 27290*ep^2*mtt^6*mWW*s*t^4 + 172199*ep^3*mtt^6*mWW*s*t^4 + 383862*ep^4*mtt^6*mWW*s*t^4 + 281320*ep^5*mtt^6*mWW*s*t^4 + 444*mtt^5*mWW^2*s*t^4 + 1249*ep*mtt^5*mWW^2*s*t^4 - 33031*ep^2*mtt^5*mWW^2*s*t^4 - 228624*ep^3*mtt^5*mWW^2*s*t^4 - 515294*ep^4*mtt^5*mWW^2*s*t^4 - 382264*ep^5*mtt^5*mWW^2*s*t^4 - 616*mtt^4*mWW^3*s*t^4 - 3427*ep*mtt^4*mWW^3*s*t^4 + 9539*ep^2*mtt^4*mWW^3*s*t^4 + 102158*ep^3*mtt^4*mWW^3*s*t^4 + 240566*ep^4*mtt^4*mWW^3*s*t^4 + 184760*ep^5*mtt^4*mWW^3*s*t^4 + 384*mtt^3*mWW^4*s*t^4 + 3146*ep*mtt^3*mWW^4*s*t^4 + 9574*ep^2*mtt^3*mWW^4*s*t^4 + 16986*ep^3*mtt^3*mWW^4*s*t^4 + 19724*ep^4*mtt^3*mWW^4*s*t^4 + 7696*ep^5*mtt^3*mWW^4*s*t^4 - 96*mtt^2*mWW^5*s*t^4 - 1269*ep*mtt^2*mWW^5*s*t^4 - 6975*ep^2*mtt^2*mWW^5*s*t^4 - 20668*ep^3*mtt^2*mWW^5*s*t^4 - 33108*ep^4*mtt^2*mWW^5*s*t^4 - 21584*ep^5*mtt^2*mWW^5*s*t^4 + 4*mtt*mWW^6*s*t^4 + 167*ep*mtt*mWW^6*s*t^4 + 1064*ep^2*mtt*mWW^6*s*t^4 + 2283*ep^3*mtt*mWW^6*s*t^4 + 2048*ep^4*mtt*mWW^6*s*t^4 + 1104*ep^5*mtt*mWW^6*s*t^4 + 9*ep*mWW^7*s*t^4 + 50*ep^2*mWW^7*s*t^4 + 39*ep^3*mWW^7*s*t^4 - 88*ep^4*mWW^7*s*t^4 - 80*ep^5*mWW^7*s*t^4 - 630*ep*mtt^6*s^2*t^4 + 6984*ep^2*mtt^6*s^2*t^4 + 82048*ep^3*mtt^6*s^2*t^4 + 218756*ep^4*mtt^6*s^2*t^4 + 170512*ep^5*mtt^6*s^2*t^4 + 620*mtt^5*mWW*s^2*t^4 + 5818*ep*mtt^5*mWW*s^2*t^4 - 31583*ep^2*mtt^5*mWW*s^2*t^4 - 371137*ep^3*mtt^5*mWW*s^2*t^4 - 950092*ep^4*mtt^5*mWW*s^2*t^4 - 726736*ep^5*mtt^5*mWW*s^2*t^4 - 1930*mtt^4*mWW^2*s^2*t^4 - 13675*ep*mtt^4*mWW^2*s^2*t^4 + 39422*ep^2*mtt^4*mWW^2*s^2*t^4 + 506555*ep^3*mtt^4*mWW^2*s^2*t^4 + 1260940*ep^4*mtt^4*mWW^2*s^2*t^4 + 954256*ep^5*mtt^4*mWW^2*s^2*t^4 + 2146*mtt^3*mWW^3*s^2*t^4 + 13436*ep*mtt^3*mWW^3*s^2*t^4 - 11410*ep^2*mtt^3*mWW^3*s^2*t^4 - 236384*ep^3*mtt^3*mWW^3*s^2*t^4 - 564496*ep^4*mtt^3*mWW^3*s^2*t^4 - 420688*ep^5*mtt^3*mWW^3*s^2*t^4 - 978*mtt^2*mWW^4*s^2*t^4 - 6078*ep*mtt^2*mWW^4*s^2*t^4 - 6688*ep^2*mtt^2*mWW^4*s^2*t^4 + 12634*ep^3*mtt^2*mWW^4*s^2*t^4 + 22688*ep^4*mtt^2*mWW^4*s^2*t^4 + 12432*ep^5*mtt^2*mWW^4*s^2*t^4 + 138*mtt*mWW^5*s^2*t^4 + 1198*ep*mtt*mWW^5*s^2*t^4 + 3621*ep^2*mtt*mWW^5*s^2*t^4 + 5309*ep^3*mtt*mWW^5*s^2*t^4 + 7588*ep^4*mtt*mWW^5*s^2*t^4 + 6592*ep^5*mtt*mWW^5*s^2*t^4 + 4*mWW^6*s^2*t^4 - 69*ep*mWW^6*s^2*t^4 - 346*ep^2*mWW^6*s^2*t^4 + 975*ep^3*mWW^6*s^2*t^4 + 4616*ep^4*mWW^6*s^2*t^4 + 3632*ep^5*mWW^6*s^2*t^4 + 2600*ep*mtt^5*s^3*t^4 + 8662*ep^2*mtt^5*s^3*t^4 - 41086*ep^3*mtt^5*s^3*t^4 - 174672*ep^4*mtt^5*s^3*t^4 - 152544*ep^5*mtt^5*s^3*t^4 - 1048*mtt^4*mWW*s^3*t^4 - 12664*ep*mtt^4*mWW*s^3*t^4 + 6456*ep^2*mtt^4*mWW*s^3*t^4 + 368656*ep^3*mtt^4*mWW*s^3*t^4 + 1036028*ep^4*mtt^4*mWW*s^3*t^4 + 803944*ep^5*mtt^4*mWW*s^3*t^4 + 2660*mtt^3*mWW^2*s^3*t^4 + 21016*ep*mtt^3*mWW^2*s^3*t^4 - 19564*ep^2*mtt^3*mWW^2*s^3*t^4 - 503234*ep^3*mtt^3*mWW^2*s^3*t^4 - 1292572*ep^4*mtt^3*mWW^2*s^3*t^4 - 966584*ep^5*mtt^3*mWW^2*s^3*t^4 - 2244*mtt^2*mWW^3*s^3*t^4 - 13846*ep*mtt^2*mWW^3*s^3*t^4 + 7132*ep^2*mtt^2*mWW^3*s^3*t^4 + 194578*ep^3*mtt^2*mWW^3*s^3*t^4 + 441460*ep^4*mtt^2*mWW^3*s^3*t^4 + 309320*ep^5*mtt^2*mWW^3*s^3*t^4 + 668*mtt*mWW^4*s^3*t^4 + 3252*ep*mtt*mWW^4*s^3*t^4 - 858*ep^2*mtt*mWW^4*s^3*t^4 - 12720*ep^3*mtt*mWW^4*s^3*t^4 + 1980*ep^4*mtt*mWW^4*s^3*t^4 + 14744*ep^5*mtt*mWW^4*s^3*t^4 - 36*mWW^5*s^3*t^4 - 198*ep*mWW^5*s^3*t^4 + 12*ep^2*mWW^5*s^3*t^4 + 1326*ep^3*mWW^5*s^3*t^4 + 576*ep^4*mWW^5*s^3*t^4 - 1200*ep^5*mWW^5*s^3*t^4 - 2845*ep*mtt^4*s^4*t^4 - 19381*ep^2*mtt^4*s^4*t^4 - 32932*ep^3*mtt^4*s^4*t^4 + 2976*ep^4*mtt^4*s^4*t^4 + 26752*ep^5*mtt^4*s^4*t^4 + 708*mtt^3*mWW*s^4*t^4 + 8780*ep*mtt^3*mWW*s^4*t^4 + 5631*ep^2*mtt^3*mWW*s^4*t^4 - 177133*ep^3*mtt^3*mWW*s^4*t^4 - 521714*ep^4*mtt^3*mWW*s^4*t^4 - 403752*ep^5*mtt^3*mWW*s^4*t^4 - 1408*mtt^2*mWW^2*s^4*t^4 - 11076*ep*mtt^2*mWW^2*s^4*t^4 + 5211*ep^2*mtt^2*mWW^2*s^4*t^4 + 221473*ep^3*mtt^2*mWW^2*s^4*t^4 + 562906*ep^4*mtt^2*mWW^2*s^4*t^4 + 410408*ep^5*mtt^2*mWW^2*s^4*t^4 + 820*mtt*mWW^3*s^4*t^4 + 4614*ep*mtt*mWW^3*s^4*t^4 - 2601*ep^2*mtt*mWW^3*s^4*t^4 - 52167*ep^3*mtt*mWW^3*s^4*t^4 - 100830*ep^4*mtt*mWW^3*s^4*t^4 - 60824*ep^5*mtt*mWW^3*s^4*t^4 - 120*mWW^4*s^4*t^4 - 313*ep*mWW^4*s^4*t^4 + 1480*ep^2*mWW^4*s^4*t^4 + 1279*ep^3*mWW^4*s^4*t^4 - 10538*ep^4*mWW^4*s^4*t^4 - 12904*ep^5*mWW^4*s^4*t^4 + 1298*ep*mtt^3*s^5*t^4 + 11933*ep^2*mtt^3*s^5*t^4 + 38695*ep^3*mtt^3*s^5*t^4 + 53806*ep^4*mtt^3*s^5*t^4 + 27528*ep^5*mtt^3*s^5*t^4 - 160*mtt^2*mWW*s^5*t^4 - 1779*ep*mtt^2*mWW*s^5*t^4 - 236*ep^2*mtt^2*mWW*s^5*t^4 + 39335*ep^3*mtt^2*mWW*s^5*t^4 + 108498*ep^4*mtt^2*mWW*s^5*t^4 + 81112*ep^5*mtt^2*mWW*s^5*t^4 + 240*mtt*mWW^2*s^5*t^4 + 1784*ep*mtt*mWW^2*s^5*t^4 - 737*ep^2*mtt*mWW^2*s^5*t^4 - 32665*ep^3*mtt*mWW^2*s^5*t^4 - 80314*ep^4*mtt*mWW^2*s^5*t^4 - 56728*ep^5*mtt*mWW^2*s^5*t^4 - 80*mWW^3*s^5*t^4 - 303*ep*mWW^3*s^5*t^4 + 540*ep^2*mWW^3*s^5*t^4 + 1635*ep^3*mWW^3*s^5*t^4 - 1990*ep^4*mWW^3*s^5*t^4 - 3912*ep^5*mWW^3*s^5*t^4 - 216*ep*mtt^2*s^6*t^4 - 2424*ep^2*mtt^2*s^6*t^4 - 9702*ep^3*mtt^2*s^6*t^4 - 16260*ep^4*mtt^2*s^6*t^4 - 9648*ep^5*mtt^2*s^6*t^4 - 72*ep*mtt*mWW*s^6*t^4 - 876*ep^2*mtt*mWW*s^6*t^4 - 3744*ep^3*mtt*mWW*s^6*t^4 - 6576*ep^4*mtt*mWW*s^6*t^4 - 4032*ep^5*mtt*mWW*s^6*t^4 - 12*ep*mWW^2*s^6*t^4 - 150*ep^2*mWW^2*s^6*t^4 - 654*ep^3*mWW^2*s^6*t^4 - 1164*ep^4*mWW^2*s^6*t^4 - 720*ep^5*mWW^2*s^6*t^4 - 357*ep*mtt^7*t^5 - 4101*ep^2*mtt^7*t^5 - 16884*ep^3*mtt^7*t^5 - 29316*ep^4*mtt^7*t^5 - 18192*ep^5*mtt^7*t^5 + 1269*ep*mtt^6*mWW*t^5 + 14427*ep^2*mtt^6*mWW*t^5 + 58968*ep^3*mtt^6*mWW*t^5 + 102132*ep^4*mtt^6*mWW*t^5 + 63504*ep^5*mtt^6*mWW*t^5 - 1539*ep*mtt^5*mWW^2*t^5 - 17313*ep^2*mtt^5*mWW^2*t^5 - 70338*ep^3*mtt^5*mWW^2*t^5 - 121944*ep^4*mtt^5*mWW^2*t^5 - 76416*ep^5*mtt^5*mWW^2*t^5 + 522*ep*mtt^4*mWW^3*t^5 + 5808*ep^2*mtt^4*mWW^3*t^5 + 23676*ep^3*mtt^4*mWW^3*t^5 + 42072*ep^4*mtt^4*mWW^3*t^5 + 27552*ep^5*mtt^4*mWW^3*t^5 + 333*ep*mtt^3*mWW^4*t^5 + 3678*ep^2*mtt^3*mWW^4*t^5 + 14427*ep^3*mtt^3*mWW^4*t^5 + 23538*ep^4*mtt^3*mWW^4*t^5 + 13464*ep^5*mtt^3*mWW^4*t^5 - 279*ep*mtt^2*mWW^5*t^5 - 3060*ep^2*mtt^2*mWW^5*t^5 - 12093*ep^3*mtt^2*mWW^5*t^5 - 20358*ep^4*mtt^2*mWW^5*t^5 - 12360*ep^5*mtt^2*mWW^5*t^5 + 51*ep*mtt*mWW^6*t^5 + 564*ep^2*mtt*mWW^6*t^5 + 2271*ep^3*mtt*mWW^6*t^5 + 3954*ep^4*mtt*mWW^6*t^5 + 2520*ep^5*mtt*mWW^6*t^5 - 3*ep^2*mWW^7*t^5 - 27*ep^3*mWW^7*t^5 - 78*ep^4*mWW^7*t^5 - 72*ep^5*mWW^7*t^5 + 955*ep*mtt^6*s*t^5 + 14825*ep^2*mtt^6*s*t^5 + 75460*ep^3*mtt^6*s*t^5 + 151560*ep^4*mtt^6*s*t^5 + 103200*ep^5*mtt^6*s*t^5 + 200*mtt^5*mWW*s*t^5 - 1603*ep*mtt^5*mWW*s*t^5 - 48026*ep^2*mtt^5*mWW*s*t^5 - 268635*ep^3*mtt^5*mWW*s*t^5 - 556234*ep^4*mtt^5*mWW*s*t^5 - 385272*ep^5*mtt^5*mWW*s*t^5 - 652*mtt^4*mWW^2*s*t^5 - 1276*ep*mtt^4*mWW^2*s*t^5 + 51035*ep^2*mtt^4*mWW^2*s*t^5 + 326793*ep^3*mtt^4*mWW^2*s*t^5 + 699392*ep^4*mtt^4*mWW^2*s*t^5 + 494128*ep^5*mtt^4*mWW^2*s*t^5 + 772*mtt^3*mWW^3*s*t^5 + 4191*ep*mtt^3*mWW^3*s*t^5 - 14402*ep^2*mtt^3*mWW^3*s*t^5 - 140897*ep^3*mtt^3*mWW^3*s*t^5 - 321566*ep^4*mtt^3*mWW^3*s*t^5 - 236008*ep^5*mtt^3*mWW^3*s*t^5 - 388*mtt^2*mWW^4*s*t^5 - 3014*ep*mtt^2*mWW^4*s*t^5 - 7140*ep^2*mtt^2*mWW^4*s*t^5 - 3716*ep^3*mtt^2*mWW^4*s*t^5 + 9104*ep^4*mtt^2*mWW^4*s*t^5 + 13184*ep^5*mtt^2*mWW^4*s*t^5 + 68*mtt*mWW^5*s*t^5 + 804*ep*mtt*mWW^5*s*t^5 + 4090*ep^2*mtt*mWW^5*s*t^5 + 11666*ep^3*mtt*mWW^5*s*t^5 + 17940*ep^4*mtt*mWW^5*s*t^5 + 10672*ep^5*mtt*mWW^5*s*t^5 - 57*ep*mWW^6*s*t^5 - 382*ep^2*mWW^6*s*t^5 - 671*ep^3*mWW^6*s*t^5 - 196*ep^4*mWW^6*s*t^5 + 96*ep^5*mWW^6*s*t^5 - 185*ep*mtt^5*s^2*t^5 - 14176*ep^2*mtt^5*s^2*t^5 - 101877*ep^3*mtt^5*s^2*t^5 - 235064*ep^4*mtt^5*s^2*t^5 - 170128*ep^5*mtt^5*s^2*t^5 - 700*mtt^4*mWW*s^2*t^5 - 3990*ep*mtt^4*mWW*s^2*t^5 + 50706*ep^2*mtt^4*mWW*s^2*t^5 + 421780*ep^3*mtt^4*mWW*s^2*t^5 + 977204*ep^4*mtt^4*mWW*s^2*t^5 + 704520*ep^5*mtt^4*mWW*s^2*t^5 + 1898*mtt^3*mWW^2*s^2*t^5 + 12053*ep*mtt^3*mWW^2*s^2*t^5 - 49239*ep^2*mtt^3*mWW^2*s^2*t^5 - 515370*ep^3*mtt^3*mWW^2*s^2*t^5 - 1211192*ep^4*mtt^3*mWW^2*s^2*t^5 - 875672*ep^5*mtt^3*mWW^2*s^2*t^5 - 1756*mtt^2*mWW^3*s^2*t^5 - 11256*ep*mtt^2*mWW^3*s^2*t^5 + 11094*ep^2*mtt^2*mWW^3*s^2*t^5 + 216682*ep^3*mtt^2*mWW^3*s^2*t^5 + 515512*ep^4*mtt^2*mWW^3*s^2*t^5 + 372920*ep^5*mtt^2*mWW^3*s^2*t^5 + 610*mtt*mWW^4*s^2*t^5 + 3772*ep*mtt*mWW^4*s^2*t^5 + 2781*ep^2*mtt*mWW^4*s^2*t^5 - 18367*ep^3*mtt*mWW^4*s^2*t^5 - 40652*ep^4*mtt*mWW^4*s^2*t^5 - 27400*ep^5*mtt*mWW^4*s^2*t^5 - 52*mWW^5*s^2*t^5 - 354*ep*mWW^5*s^2*t^5 - 706*ep^2*mWW^5*s^2*t^5 - 968*ep^3*mWW^5*s^2*t^5 - 2608*ep^4*mWW^5*s^2*t^5 - 2320*ep^5*mWW^5*s^2*t^5 - 1275*ep*mtt^4*s^3*t^5 - 2684*ep^2*mtt^4*s^3*t^5 + 30917*ep^3*mtt^4*s^3*t^5 + 106954*ep^4*mtt^4*s^3*t^5 + 87768*ep^5*mtt^4*s^3*t^5 + 742*mtt^3*mWW*s^3*t^5 + 6585*ep*mtt^3*mWW*s^3*t^5 - 20366*ep^2*mtt^3*mWW*s^3*t^5 - 281697*ep^3*mtt^3*mWW*s^3*t^5 - 698346*ep^4*mtt^3*mWW*s^3*t^5 - 509968*ep^5*mtt^3*mWW*s^3*t^5 - 1612*mtt^2*mWW^2*s^3*t^5 - 11794*ep*mtt^2*mWW^2*s^3*t^5 + 19984*ep^2*mtt^2*mWW^2*s^3*t^5 + 327412*ep^3*mtt^2*mWW^2*s^3*t^5 + 794004*ep^4*mtt^2*mWW^2*s^3*t^5 + 570312*ep^5*mtt^2*mWW^2*s^3*t^5 + 1070*mtt*mWW^3*s^3*t^5 + 7036*ep*mtt*mWW^3*s^3*t^5 - 2629*ep^2*mtt*mWW^3*s^3*t^5 - 104973*ep^3*mtt*mWW^3*s^3*t^5 - 247710*ep^4*mtt*mWW^3*s^3*t^5 - 172656*ep^5*mtt*mWW^3*s^3*t^5 - 200*mWW^4*s^3*t^5 - 1012*ep*mWW^4*s^3*t^5 + 405*ep^2*mWW^4*s^3*t^5 + 6721*ep^3*mWW^4*s^3*t^5 + 8298*ep^4*mWW^4*s^3*t^5 + 2464*ep^5*mWW^4*s^3*t^5 + 1150*ep*mtt^3*s^4*t^5 + 9350*ep^2*mtt^3*s^4*t^5 + 25110*ep^3*mtt^3*s^4*t^5 + 26860*ep^4*mtt^3*s^4*t^5 + 9680*ep^5*mtt^3*s^4*t^5 - 240*mtt^2*mWW*s^4*t^5 - 2150*ep*mtt^2*mWW*s^4*t^5 + 4620*ep^2*mtt^2*mWW*s^4*t^5 + 76020*ep^3*mtt^2*mWW*s^4*t^5 + 187800*ep^4*mtt^2*mWW*s^4*t^5 + 135200*ep^5*mtt^2*mWW*s^4*t^5 + 400*mtt*mWW^2*s^4*t^5 + 2915*ep*mtt*mWW^2*s^4*t^5 - 3645*ep^2*mtt*mWW^2*s^4*t^5 - 70240*ep^3*mtt*mWW^2*s^4*t^5 - 167980*ep^4*mtt*mWW^2*s^4*t^5 - 118000*ep^5*mtt*mWW^2*s^4*t^5 - 160*mWW^3*s^4*t^5 - 1015*ep*mWW^3*s^4*t^5 + 25*ep^2*mWW^3*s^4*t^5 + 11410*ep^3*mWW^3*s^4*t^5 + 25320*ep^4*mWW^3*s^4*t^5 + 16320*ep^5*mWW^3*s^4*t^5 - 288*ep*mtt^2*s^5*t^5 - 3204*ep^2*mtt^2*s^5*t^5 - 12726*ep^3*mtt^2*s^5*t^5 - 21204*ep^4*mtt^2*s^5*t^5 - 12528*ep^5*mtt^2*s^5*t^5 - 124*ep*mtt*mWW*s^5*t^5 - 1462*ep^2*mtt*mWW*s^5*t^5 - 6098*ep^3*mtt*mWW*s^5*t^5 - 10532*ep^4*mtt*mWW*s^5*t^5 - 6384*ep^5*mtt*mWW*s^5*t^5 + 12*ep*mWW^2*s^5*t^5 + 66*ep^2*mWW^2*s^5*t^5 + 24*ep^3*mWW^2*s^5*t^5 - 264*ep^4*mWW^2*s^5*t^5 - 288*ep^5*mWW^2*s^5*t^5 + 525*ep*mtt^6*t^6 + 5895*ep^2*mtt^6*t^6 + 23730*ep^3*mtt^6*t^6 + 40320*ep^4*mtt^6*t^6 + 24480*ep^5*mtt^6*t^6 - 1695*ep*mtt^5*mWW*t^6 - 18900*ep^2*mtt^5*mWW*t^6 - 75705*ep^3*mtt^5*mWW*t^6 - 128430*ep^4*mtt^5*mWW*t^6 - 78120*ep^5*mtt^5*mWW*t^6 + 1863*ep*mtt^4*mWW^2*t^6 + 20643*ep^2*mtt^4*mWW^2*t^6 + 82416*ep^3*mtt^4*mWW^2*t^6 + 140052*ep^4*mtt^4*mWW^2*t^6 + 85776*ep^5*mtt^4*mWW^2*t^6 - 630*ep*mtt^3*mWW^3*t^6 - 6981*ep^2*mtt^3*mWW^3*t^6 - 28107*ep^3*mtt^3*mWW^3*t^6 - 48774*ep^4*mtt^3*mWW^3*t^6 - 30888*ep^5*mtt^3*mWW^3*t^6 - 189*ep*mtt^2*mWW^4*t^6 - 2004*ep^2*mtt^2*mWW^4*t^6 - 7497*ep^3*mtt^2*mWW^4*t^6 - 11550*ep^4*mtt^2*mWW^4*t^6 - 6120*ep^5*mtt^2*mWW^4*t^6 + 141*ep*mtt*mWW^5*t^6 + 1509*ep^2*mtt*mWW^5*t^6 + 5796*ep^3*mtt*mWW^5*t^6 + 9444*ep^4*mtt*mWW^5*t^6 + 5520*ep^5*mtt*mWW^5*t^6 - 15*ep*mWW^6*t^6 - 162*ep^2*mWW^6*t^6 - 633*ep^3*mWW^6*t^6 - 1062*ep^4*mWW^6*t^6 - 648*ep^5*mWW^6*t^6 - 1292*ep*mtt^5*s*t^6 - 17103*ep^2*mtt^5*s*t^6 - 78421*ep^3*mtt^5*s*t^6 - 146332*ep^4*mtt^5*s*t^6 - 94432*ep^5*mtt^5*s*t^6 - 180*mtt^4*mWW*s*t^6 + 2378*ep*mtt^4*mWW*s*t^6 + 49866*ep^2*mtt^4*mWW*s*t^6 + 251960*ep^3*mtt^4*mWW*s*t^6 + 488850*ep^4*mtt^4*mWW*s*t^6 + 322376*ep^5*mtt^4*mWW*s*t^6 + 512*mtt^3*mWW^2*s*t^6 + 229*ep*mtt^3*mWW^2*s*t^6 - 46839*ep^2*mtt^3*mWW^2*s*t^6 - 273950*ep^3*mtt^3*mWW^2*s*t^6 - 556972*ep^4*mtt^3*mWW^2*s*t^6 - 376720*ep^5*mtt^3*mWW^2*s*t^6 - 504*mtt^2*mWW^3*s*t^6 - 2510*ep*mtt^2*mWW^3*s*t^6 + 12798*ep^2*mtt^2*mWW^3*s*t^6 + 107742*ep^3*mtt^2*mWW^3*s*t^6 + 236080*ep^4*mtt^2*mWW^3*s*t^6 + 165984*ep^5*mtt^2*mWW^3*s*t^6 + 192*mtt*mWW^4*s*t^6 + 1389*ep*mtt*mWW^4*s*t^6 + 2130*ep^2*mtt*mWW^4*s*t^6 - 4923*ep^3*mtt*mWW^4*s*t^6 - 17772*ep^4*mtt*mWW^4*s*t^6 - 14976*ep^5*mtt*mWW^4*s*t^6 - 20*mWW^5*s*t^6 - 194*ep*mWW^5*s*t^6 - 852*ep^2*mWW^5*s*t^6 - 2408*ep^3*mWW^5*s*t^6 - 3854*ep^4*mWW^5*s*t^6 - 2232*ep^5*mWW^5*s*t^6 + 757*ep*mtt^4*s^2*t^6 + 13728*ep^2*mtt^4*s^2*t^6 + 73893*ep^3*mtt^4*s^2*t^6 + 149464*ep^4*mtt^4*s^2*t^6 + 100368*ep^5*mtt^4*s^2*t^6 + 394*mtt^3*mWW*s^2*t^6 + 483*ep*mtt^3*mWW*s^2*t^6 - 42561*ep^2*mtt^3*mWW*s^2*t^6 - 270144*ep^3*mtt^3*mWW*s^2*t^6 - 565924*ep^4*mtt^3*mWW*s^2*t^6 - 384360*ep^5*mtt^3*mWW*s^2*t^6 - 912*mtt^2*mWW^2*s^2*t^6 - 4704*ep*mtt^2*mWW^2*s^2*t^6 + 34149*ep^2*mtt^2*mWW^2*s^2*t^6 + 280839*ep^3*mtt^2*mWW^2*s^2*t^6 + 616746*ep^4*mtt^2*mWW^2*s^2*t^6 + 426048*ep^5*mtt^2*mWW^2*s^2*t^6 + 658*mtt*mWW^3*s^2*t^6 + 4230*ep*mtt*mWW^3*s^2*t^6 - 6128*ep^2*mtt*mWW^3*s^2*t^6 - 95992*ep^3*mtt*mWW^3*s^2*t^6 - 223848*ep^4*mtt*mWW^3*s^2*t^6 - 157416*ep^5*mtt*mWW^3*s^2*t^6 - 140*mWW^4*s^2*t^6 - 866*ep*mWW^4*s^2*t^6 - 338*ep^2*mWW^4*s^2*t^6 + 6704*ep^3*mWW^4*s^2*t^6 + 15562*ep^4*mWW^4*s^2*t^6 + 10560*ep^5*mWW^4*s^2*t^6 + 154*ep*mtt^3*s^3*t^6 - 785*ep^2*mtt^3*s^3*t^6 - 11887*ep^3*mtt^3*s^3*t^6 - 30862*ep^4*mtt^3*s^3*t^6 - 22920*ep^5*mtt^3*s^3*t^6 - 200*mtt^2*mWW*s^3*t^6 - 711*ep*mtt^2*mWW*s^3*t^6 + 15013*ep^2*mtt^2*mWW*s^3*t^6 + 104718*ep^3*mtt^2*mWW*s^3*t^6 + 221824*ep^4*mtt^2*mWW*s^3*t^6 + 149856*ep^5*mtt^2*mWW*s^3*t^6 + 360*mtt*mWW^2*s^3*t^6 + 2102*ep*mtt*mWW^2*s^3*t^6 - 9893*ep^2*mtt*mWW^2*s^3*t^6 - 92351*ep^3*mtt*mWW^2*s^3*t^6 - 203422*ep^4*mtt*mWW^2*s^3*t^6 - 138696*ep^5*mtt*mWW^2*s^3*t^6 - 160*mWW^3*s^3*t^6 - 1125*ep*mWW^3*s^3*t^6 + 495*ep^2*mWW^3*s^3*t^6 + 19260*ep^3*mWW^3*s^3*t^6 + 46060*ep^4*mWW^3*s^3*t^6 + 31920*ep^5*mWW^3*s^3*t^6 - 160*ep*mtt^2*s^4*t^6 - 1780*ep^2*mtt^2*s^4*t^6 - 7070*ep^3*mtt^2*s^4*t^6 - 11780*ep^4*mtt^2*s^4*t^6 - 6960*ep^5*mtt^2*s^4*t^6 - 240*ep*mtt*mWW*s^4*t^6 - 2640*ep^2*mtt*mWW*s^4*t^6 - 10380*ep^3*mtt*mWW*s^4*t^6 - 17160*ep^4*mtt*mWW*s^4*t^6 - 10080*ep^5*mtt*mWW*s^4*t^6 + 100*ep*mWW^2*s^4*t^6 + 970*ep^2*mWW^2*s^4*t^6 + 3350*ep^3*mWW^2*s^4*t^6 + 4940*ep^4*mWW^2*s^4*t^6 + 2640*ep^5*mWW^2*s^4*t^6 - 483*ep*mtt^5*t^7 - 5319*ep^2*mtt^5*t^7 - 21000*ep^3*mtt^5*t^7 - 35028*ep^4*mtt^5*t^7 - 20880*ep^5*mtt^5*t^7 + 1410*ep*mtt^4*mWW*t^7 + 15456*ep^2*mtt^4*mWW*t^7 + 60816*ep^3*mtt^4*mWW*t^7 + 101328*ep^4*mtt^4*mWW*t^7 + 60480*ep^5*mtt^4*mWW*t^7 - 1389*ep*mtt^3*mWW^2*t^7 - 15162*ep^2*mtt^3*mWW^2*t^7 - 59523*ep^3*mtt^3*mWW^2*t^7 - 99282*ep^4*mtt^3*mWW^2*t^7 - 59544*ep^5*mtt^3*mWW^2*t^7 + 453*ep*mtt^2*mWW^3*t^7 + 4950*ep^2*mtt^2*mWW^3*t^7 + 19545*ep^3*mtt^2*mWW^3*t^7 + 33030*ep^4*mtt^2*mWW^3*t^7 + 20232*ep^5*mtt^2*mWW^3*t^7 + 36*ep*mtt*mWW^4*t^7 + 357*ep^2*mtt*mWW^4*t^7 + 1215*ep^3*mtt*mWW^4*t^7 + 1614*ep^4*mtt*mWW^4*t^7 + 648*ep^5*mtt*mWW^4*t^7 - 27*ep*mWW^5*t^7 - 282*ep^2*mWW^5*t^7 - 1053*ep^3*mWW^5*t^7 - 1662*ep^4*mWW^5*t^7 - 936*ep^5*mWW^5*t^7 + 969*ep*mtt^4*s*t^7 + 11603*ep^2*mtt^4*s*t^7 + 49182*ep^3*mtt^4*s*t^7 + 86418*ep^4*mtt^4*s*t^7 + 53288*ep^5*mtt^4*s*t^7 + 84*mtt^3*mWW*s*t^7 - 1886*ep*mtt^3*mWW*s*t^7 - 30413*ep^2*mtt^3*mWW*s*t^7 - 139811*ep^3*mtt^3*mWW*s*t^7 - 255006*ep^4*mtt^3*mWW*s*t^7 - 160648*ep^5*mtt^3*mWW*s*t^7 - 204*mtt^2*mWW^2*s*t^7 + 524*ep*mtt^2*mWW^2*s*t^7 + 24862*ep^2*mtt^2*mWW^2*s*t^7 + 130536*ep^3*mtt^2*mWW^2*s*t^7 + 250724*ep^4*mtt^2*mWW^2*s*t^7 + 162448*ep^5*mtt^2*mWW^2*s*t^7 + 156*mtt*mWW^3*s*t^7 + 634*ep*mtt*mWW^3*s*t^7 - 5939*ep^2*mtt*mWW^3*s*t^7 - 42257*ep^3*mtt*mWW^3*s*t^7 - 88266*ep^4*mtt*mWW^3*s*t^7 - 59608*ep^5*mtt*mWW^3*s*t^7 - 36*mWW^4*s*t^7 - 241*ep*mWW^4*s*t^7 - 113*ep^2*mWW^4*s*t^7 + 2350*ep^3*mWW^4*s*t^7 + 6130*ep^4*mWW^4*s*t^7 + 4520*ep^5*mWW^4*s*t^7 - 520*ep*mtt^3*s^2*t^7 - 6604*ep^2*mtt^3*s^2*t^7 - 29126*ep^3*mtt^3*s^2*t^7 - 52244*ep^4*mtt^3*s^2*t^7 - 32496*ep^5*mtt^3*s^2*t^7 - 88*mtt^2*mWW*s^2*t^7 + 786*ep*mtt^2*mWW*s^2*t^7 + 18183*ep^2*mtt^2*mWW*s^2*t^7 + 89821*ep^3*mtt^2*mWW*s^2*t^7 + 167770*ep^4*mtt^2*mWW*s^2*t^7 + 106328*ep^5*mtt^2*mWW*s^2*t^7 + 168*mtt*mWW^2*s^2*t^7 + 315*ep*mtt*mWW^2*s^2*t^7 - 12045*ep^2*mtt*mWW^2*s^2*t^7 - 72700*ep^3*mtt*mWW^2*s^2*t^7 - 144468*ep^4*mtt*mWW^2*s^2*t^7 - 94160*ep^5*mtt*mWW^2*s^2*t^7 - 80*mWW^3*s^2*t^7 - 501*ep*mWW^3*s^2*t^7 + 1386*ep^2*mWW^3*s^2*t^7 + 15765*ep^3*mWW^3*s^2*t^7 + 35342*ep^4*mWW^3*s^2*t^7 + 24168*ep^5*mWW^3*s^2*t^7 + 48*ep*mtt^2*s^3*t^7 + 492*ep^2*mtt^2*s^3*t^7 + 1806*ep^3*mtt^2*s^3*t^7 + 2820*ep^4*mtt^2*s^3*t^7 + 1584*ep^5*mtt^2*s^3*t^7 - 348*ep*mtt*mWW*s^3*t^7 - 3702*ep^2*mtt*mWW*s^3*t^7 - 14106*ep^3*mtt*mWW*s^3*t^7 - 22740*ep^4*mtt*mWW*s^3*t^7 - 13104*ep^5*mtt*mWW*s^3*t^7 + 180*ep*mWW^2*s^3*t^7 + 1830*ep^2*mWW^2*s^3*t^7 + 6660*ep^3*mWW^2*s^3*t^7 + 10320*ep^4*mWW^2*s^3*t^7 + 5760*ep^5*mWW^2*s^3*t^7 + 273*ep*mtt^4*t^8 + 2955*ep^2*mtt^4*t^8 + 11466*ep^3*mtt^4*t^8 + 18816*ep^4*mtt^4*t^8 + 11040*ep^5*mtt^4*t^8 - 714*ep*mtt^3*mWW*t^8 - 7707*ep^2*mtt^3*mWW*t^8 - 29841*ep^3*mtt^3*mWW*t^8 - 48930*ep^4*mtt^3*mWW*t^8 - 28728*ep^5*mtt^3*mWW*t^8 + 612*ep*mtt^2*mWW^2*t^8 + 6585*ep^2*mtt^2*mWW^2*t^8 + 25443*ep^3*mtt^2*mWW^2*t^8 + 41718*ep^4*mtt^2*mWW^2*t^8 + 24552*ep^5*mtt^2*mWW^2*t^8 - 174*ep*mtt*mWW^3*t^8 - 1869*ep^2*mtt*mWW^3*t^8 - 7227*ep^3*mtt*mWW^3*t^8 - 11910*ep^4*mtt*mWW^3*t^8 - 7080*ep^5*mtt*mWW^3*t^8 + 3*ep*mWW^4*t^8 + 36*ep^2*mWW^4*t^8 + 159*ep^3*mWW^4*t^8 + 306*ep^4*mWW^4*t^8 + 216*ep^5*mWW^4*t^8 - 386*ep*mtt^3*s*t^8 - 4305*ep^2*mtt^3*s*t^8 - 17147*ep^3*mtt^3*s*t^8 - 28662*ep^4*mtt^3*s*t^8 - 17000*ep^5*mtt^3*s*t^8 - 16*mtt^2*mWW*s*t^8 + 779*ep*mtt^2*mWW*s*t^8 + 10058*ep^2*mtt^2*mWW*s*t^8 + 42027*ep^3*mtt^2*mWW*s*t^8 + 71954*ep^4*mtt^2*mWW*s*t^8 + 43288*ep^5*mtt^2*mWW*s*t^8 + 32*mtt*mWW^2*s*t^8 - 364*ep*mtt*mWW^2*s*t^8 - 6847*ep^2*mtt*mWW^2*s*t^8 - 31371*ep^3*mtt*mWW^2*s*t^8 - 56062*ep^4*mtt*mWW^2*s*t^8 - 34568*ep^5*mtt*mWW^2*s*t^8 - 16*mWW^3*s*t^8 - 29*ep*mWW^3*s*t^8 + 1094*ep^2*mWW^3*s*t^8 + 6491*ep^3*mWW^3*s*t^8 + 12770*ep^4*mWW^3*s*t^8 + 8280*ep^5*mWW^3*s*t^8 + 120*ep*mtt^2*s^2*t^8 + 1272*ep^2*mtt^2*s^2*t^8 + 4830*ep^3*mtt^2*s^2*t^8 + 7764*ep^4*mtt^2*s^2*t^8 + 4464*ep^5*mtt^2*s^2*t^8 - 296*ep*mtt*mWW*s^2*t^8 - 3116*ep^2*mtt*mWW*s^2*t^8 - 11752*ep^3*mtt*mWW*s^2*t^8 - 18784*ep^4*mtt*mWW*s^2*t^8 - 10752*ep^5*mtt*mWW*s^2*t^8 + 156*ep*mWW^2*s^2*t^8 + 1614*ep^2*mWW^2*s^2*t^8 + 5982*ep^3*mWW^2*s^2*t^8 + 9420*ep^4*mWW^2*s^2*t^8 + 5328*ep^5*mWW^2*s^2*t^8 - 87*ep*mtt^3*t^9 - 927*ep^2*mtt^3*t^9 - 3540*ep^3*mtt^3*t^9 - 5724*ep^4*mtt^3*t^9 - 3312*ep^5*mtt^3*t^9 + 201*ep*mtt^2*mWW*t^9 + 2139*ep^2*mtt^2*mWW*t^9 + 8160*ep^3*mtt^2*mWW*t^9 + 13188*ep^4*mtt^2*mWW*t^9 + 7632*ep^5*mtt^2*mWW*t^9 - 141*ep*mtt*mWW^2*t^9 - 1497*ep^2*mtt*mWW^2*t^9 - 5700*ep^3*mtt*mWW^2*t^9 - 9204*ep^4*mtt*mWW^2*t^9 - 5328*ep^5*mtt*mWW^2*t^9 + 27*ep*mWW^3*t^9 + 285*ep^2*mWW^3*t^9 + 1080*ep^3*mWW^3*t^9 + 1740*ep^4*mWW^3*t^9 + 1008*ep^5*mWW^3*t^9 + 64*ep*mtt^2*s*t^9 + 676*ep^2*mtt^2*s*t^9 + 2558*ep^3*mtt^2*s*t^9 + 4100*ep^4*mtt^2*s*t^9 + 2352*ep^5*mtt^2*s*t^9 - 132*ep*mtt*mWW*s*t^9 - 1386*ep^2*mtt*mWW*s*t^9 - 5214*ep^3*mtt*mWW*s*t^9 - 8316*ep^4*mtt*mWW*s*t^9 - 4752*ep^5*mtt*mWW*s*t^9 + 68*ep*mWW^2*s*t^9 + 710*ep^2*mWW^2*s*t^9 + 2656*ep^3*mWW^2*s*t^9 + 4216*ep^4*mWW^2*s*t^9 + 2400*ep^5*mWW^2*s*t^9 + 12*ep*mtt^2*t^10 + 126*ep^2*mtt^2*t^10 + 474*ep^3*mtt^2*t^10 + 756*ep^4*mtt^2*t^10 + 432*ep^5*mtt^2*t^10 - 24*ep*mtt*mWW*t^10 - 252*ep^2*mtt*mWW*t^10 - 948*ep^3*mtt*mWW*t^10 - 1512*ep^4*mtt*mWW*t^10 - 864*ep^5*mtt*mWW*t^10 + 12*ep*mWW^2*t^10 + 126*ep^2*mWW^2*t^10 + 474*ep^3*mWW^2*t^10 + 756*ep^4*mWW^2*t^10 + 432*ep^5*mWW^2*t^10)/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*t*(s + t)*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-5*ep*mtt^7*mWW*s^2 - 15*ep^2*mtt^7*mWW*s^2 - 10*ep^3*mtt^7*mWW*s^2 - 4*ep*mtt^6*mWW^2*s^2 - 102*ep^2*mtt^6*mWW^2*s^2 - 308*ep^3*mtt^6*mWW^2*s^2 - 240*ep^4*mtt^6*mWW^2*s^2 + 31*ep*mtt^5*mWW^3*s^2 + 291*ep^2*mtt^5*mWW^3*s^2 + 722*ep^3*mtt^5*mWW^3*s^2 + 528*ep^4*mtt^5*mWW^3*s^2 - 16*ep*mtt^4*mWW^4*s^2 - 84*ep^2*mtt^4*mWW^4*s^2 - 152*ep^3*mtt^4*mWW^4*s^2 - 96*ep^4*mtt^4*mWW^4*s^2 - 23*ep*mtt^3*mWW^5*s^2 - 249*ep^2*mtt^3*mWW^5*s^2 - 646*ep^3*mtt^3*mWW^5*s^2 - 480*ep^4*mtt^3*mWW^5*s^2 + 20*ep*mtt^2*mWW^6*s^2 + 186*ep^2*mtt^2*mWW^6*s^2 + 460*ep^3*mtt^2*mWW^6*s^2 + 336*ep^4*mtt^2*mWW^6*s^2 - 3*ep*mtt*mWW^7*s^2 - 27*ep^2*mtt*mWW^7*s^2 - 66*ep^3*mtt*mWW^7*s^2 - 48*ep^4*mtt*mWW^7*s^2 + 15*ep*mtt^6*mWW*s^3 + 45*ep^2*mtt^6*mWW*s^3 + 30*ep^3*mtt^6*mWW*s^3 + 23*ep*mtt^5*mWW^2*s^3 + 339*ep^2*mtt^5*mWW^2*s^3 + 946*ep^3*mtt^5*mWW^2*s^3 + 720*ep^4*mtt^5*mWW^2*s^3 - 74*ep*mtt^4*mWW^3*s^3 - 618*ep^2*mtt^4*mWW^3*s^3 - 1468*ep^3*mtt^4*mWW^3*s^3 - 1056*ep^4*mtt^4*mWW^3*s^3 - 2*ep*mtt^3*mWW^4*s^3 - 150*ep^2*mtt^3*mWW^4*s^3 - 484*ep^3*mtt^3*mWW^4*s^3 - 384*ep^4*mtt^3*mWW^4*s^3 + 59*ep*mtt^2*mWW^5*s^3 + 573*ep^2*mtt^2*mWW^5*s^3 + 1438*ep^3*mtt^2*mWW^5*s^3 + 1056*ep^4*mtt^2*mWW^5*s^3 - 21*ep*mtt*mWW^6*s^3 - 189*ep^2*mtt*mWW^6*s^3 - 462*ep^3*mtt*mWW^6*s^3 - 336*ep^4*mtt*mWW^6*s^3 - 15*ep*mtt^5*mWW*s^4 - 45*ep^2*mtt^5*mWW*s^4 - 30*ep^3*mtt^5*mWW*s^4 - 34*ep*mtt^4*mWW^2*s^4 - 372*ep^2*mtt^4*mWW^2*s^4 - 968*ep^3*mtt^4*mWW^2*s^4 - 720*ep^4*mtt^4*mWW^2*s^4 + 48*ep*mtt^3*mWW^3*s^4 + 342*ep^2*mtt^3*mWW^3*s^4 + 756*ep^3*mtt^3*mWW^3*s^4 + 528*ep^4*mtt^3*mWW^3*s^4 + 34*ep*mtt^2*mWW^4*s^4 + 372*ep^2*mtt^2*mWW^4*s^4 + 968*ep^3*mtt^2*mWW^4*s^4 + 720*ep^4*mtt^2*mWW^4*s^4 - 33*ep*mtt*mWW^5*s^4 - 297*ep^2*mtt*mWW^5*s^4 - 726*ep^3*mtt*mWW^5*s^4 - 528*ep^4*mtt*mWW^5*s^4 + 5*ep*mtt^4*mWW*s^5 + 15*ep^2*mtt^4*mWW*s^5 + 10*ep^3*mtt^4*mWW*s^5 + 15*ep*mtt^3*mWW^2*s^5 + 135*ep^2*mtt^3*mWW^2*s^5 + 330*ep^3*mtt^3*mWW^2*s^5 + 240*ep^4*mtt^3*mWW^2*s^5 - 5*ep*mtt^2*mWW^3*s^5 - 15*ep^2*mtt^2*mWW^3*s^5 - 10*ep^3*mtt^2*mWW^3*s^5 - 15*ep*mtt*mWW^4*s^5 - 135*ep^2*mtt*mWW^4*s^5 - 330*ep^3*mtt*mWW^4*s^5 - 240*ep^4*mtt*mWW^4*s^5 - 3*mtt^9*t - 39*ep*mtt^9*t - 180*ep^2*mtt^9*t - 348*ep^3*mtt^9*t - 240*ep^4*mtt^9*t + 18*mtt^8*mWW*t + 225*ep*mtt^8*mWW*t + 1011*ep^2*mtt^8*mWW*t + 1926*ep^3*mtt^8*mWW*t + 1320*ep^4*mtt^8*mWW*t - 45*mtt^7*mWW^2*t - 540*ep*mtt^7*mWW^2*t - 2355*ep^2*mtt^7*mWW^2*t - 4410*ep^3*mtt^7*mWW^2*t - 3000*ep^4*mtt^7*mWW^2*t + 60*mtt^6*mWW^3*t + 690*ep*mtt^6*mWW^3*t + 2910*ep^2*mtt^6*mWW^3*t + 5340*ep^3*mtt^6*mWW^3*t + 3600*ep^4*mtt^6*mWW^3*t - 45*mtt^5*mWW^4*t - 495*ep*mtt^5*mWW^4*t - 2010*ep^2*mtt^5*mWW^4*t - 3600*ep^3*mtt^5*mWW^4*t - 2400*ep^4*mtt^5*mWW^4*t + 18*mtt^4*mWW^5*t + 189*ep*mtt^4*mWW^5*t + 735*ep^2*mtt^4*mWW^5*t + 1278*ep^3*mtt^4*mWW^5*t + 840*ep^4*mtt^4*mWW^5*t - 3*mtt^3*mWW^6*t - 30*ep*mtt^3*mWW^6*t - 111*ep^2*mtt^3*mWW^6*t - 186*ep^3*mtt^3*mWW^6*t - 120*ep^4*mtt^3*mWW^6*t + 8*mtt^8*s*t + 125*ep*mtt^8*s*t + 647*ep^2*mtt^8*s*t + 1332*ep^3*mtt^8*s*t + 928*ep^4*mtt^8*s*t - 54*mtt^7*mWW*s*t - 748*ep*mtt^7*mWW*s*t - 3610*ep^2*mtt^7*mWW*s*t - 7164*ep^3*mtt^7*mWW*s*t - 4944*ep^4*mtt^7*mWW*s*t + 130*mtt^6*mWW^2*s*t + 1647*ep*mtt^6*mWW^2*s*t + 7489*ep^2*mtt^6*mWW^2*s*t + 14392*ep^3*mtt^6*mWW^2*s*t + 9872*ep^4*mtt^6*mWW^2*s*t - 140*mtt^5*mWW^3*s*t - 1643*ep*mtt^5*mWW^3*s*t - 7057*ep^2*mtt^5*mWW^3*s*t - 13154*ep^3*mtt^5*mWW^3*s*t - 9016*ep^4*mtt^5*mWW^3*s*t + 60*mtt^4*mWW^4*s*t + 655*ep*mtt^4*mWW^4*s*t + 2653*ep^2*mtt^4*mWW^4*s*t + 4812*ep^3*mtt^4*mWW^4*s*t + 3360*ep^4*mtt^4*mWW^4*s*t + 2*mtt^3*mWW^5*s*t + 18*ep*mtt^3*mWW^5*s*t + 56*ep^2*mtt^3*mWW^5*s*t + 56*ep^3*mtt^3*mWW^5*s*t - 32*ep^4*mtt^3*mWW^5*s*t - 6*mtt^2*mWW^6*s*t - 51*ep*mtt^2*mWW^6*s*t - 157*ep^2*mtt^2*mWW^6*s*t - 232*ep^3*mtt^2*mWW^6*s*t - 144*ep^4*mtt^2*mWW^6*s*t - 3*ep*mtt*mWW^7*s*t - 21*ep^2*mtt*mWW^7*s*t - 42*ep^3*mtt*mWW^7*s*t - 24*ep^4*mtt*mWW^7*s*t + 7*mtt^7*s^2*t - 3*ep*mtt^7*s^2*t - 326*ep^2*mtt^7*s^2*t - 1002*ep^3*mtt^7*s^2*t - 776*ep^4*mtt^7*s^2*t + 42*mtt^6*mWW*s^2*t + 802*ep*mtt^6*mWW*s^2*t + 4428*ep^2*mtt^6*mWW*s^2*t + 9308*ep^3*mtt^6*mWW*s^2*t + 6480*ep^4*mtt^6*mWW*s^2*t - 154*mtt^5*mWW^2*s^2*t - 2039*ep*mtt^5*mWW^2*s^2*t - 9241*ep^2*mtt^5*mWW^2*s^2*t - 17540*ep^3*mtt^5*mWW^2*s^2*t - 11864*ep^4*mtt^5*mWW^2*s^2*t + 136*mtt^4*mWW^3*s^2*t + 1424*ep*mtt^4*mWW^3*s^2*t + 5274*ep^2*mtt^4*mWW^3*s^2*t + 8856*ep^3*mtt^4*mWW^3*s^2*t + 5944*ep^4*mtt^4*mWW^3*s^2*t - 9*mtt^3*mWW^4*s^2*t + 80*ep*mtt^3*mWW^4*s^2*t + 927*ep^2*mtt^3*mWW^4*s^2*t + 2188*ep^3*mtt^3*mWW^4*s^2*t + 1296*ep^4*mtt^3*mWW^4*s^2*t - 26*mtt^2*mWW^5*s^2*t - 265*ep*mtt^2*mWW^5*s^2*t - 869*ep^2*mtt^2*mWW^5*s^2*t - 1246*ep^3*mtt^2*mWW^5*s^2*t - 664*ep^4*mtt^2*mWW^5*s^2*t + 4*mtt*mWW^6*s^2*t - 2*ep*mtt*mWW^6*s^2*t - 220*ep^2*mtt*mWW^6*s^2*t - 630*ep^3*mtt*mWW^6*s^2*t - 464*ep^4*mtt*mWW^6*s^2*t + 3*ep*mWW^7*s^2*t + 27*ep^2*mWW^7*s^2*t + 66*ep^3*mWW^7*s^2*t + 48*ep^4*mWW^7*s^2*t - 48*mtt^6*s^3*t - 456*ep*mtt^6*s^3*t - 1542*ep^2*mtt^6*s^3*t - 2274*ep^3*mtt^6*s^3*t - 1320*ep^4*mtt^6*s^3*t + 9*mtt^5*mWW*s^3*t - 256*ep*mtt^5*mWW*s^3*t - 2119*ep^2*mtt^5*mWW*s^3*t - 4934*ep^3*mtt^5*mWW*s^3*t - 3440*ep^4*mtt^5*mWW*s^3*t + 129*mtt^4*mWW^2*s^3*t + 1598*ep*mtt^4*mWW^2*s^3*t + 6565*ep^2*mtt^4*mWW^2*s^3*t + 11410*ep^3*mtt^4*mWW^2*s^3*t + 7232*ep^4*mtt^4*mWW^2*s^3*t - 81*mtt^3*mWW^3*s^3*t - 556*ep*mtt^3*mWW^3*s^3*t - 813*ep^2*mtt^3*mWW^3*s^3*t + 214*ep^3*mtt^3*mWW^3*s^3*t + 408*ep^4*mtt^3*mWW^3*s^3*t - 21*mtt^2*mWW^4*s^3*t - 421*ep*mtt^2*mWW^4*s^3*t - 2174*ep^2*mtt^2*mWW^4*s^3*t - 4178*ep^3*mtt^2*mWW^4*s^3*t - 2584*ep^4*mtt^2*mWW^4*s^3*t + 12*mtt*mWW^5*s^3*t + 70*ep*mtt*mWW^5*s^3*t - 106*ep^2*mtt*mWW^5*s^3*t - 700*ep^3*mtt*mWW^5*s^3*t - 632*ep^4*mtt*mWW^5*s^3*t + 21*ep*mWW^6*s^3*t + 189*ep^2*mWW^6*s^3*t + 462*ep^3*mWW^6*s^3*t + 336*ep^4*mWW^6*s^3*t + 67*mtt^5*s^4*t + 721*ep*mtt^5*s^4*t + 2812*ep^2*mtt^5*s^4*t + 4734*ep^3*mtt^5*s^4*t + 2936*ep^4*mtt^5*s^4*t - 9*mtt^4*mWW*s^4*t + 76*ep*mtt^4*mWW*s^4*t + 757*ep^2*mtt^4*mWW*s^4*t + 1674*ep^3*mtt^4*mWW*s^4*t + 1032*ep^4*mtt^4*mWW*s^4*t - 89*mtt^3*mWW^2*s^4*t - 969*ep*mtt^3*mWW^2*s^4*t - 3582*ep^2*mtt^3*mWW^2*s^4*t - 5652*ep^3*mtt^3*mWW^2*s^4*t - 3304*ep^4*mtt^3*mWW^2*s^4*t + 17*mtt^2*mWW^3*s^4*t - 37*ep*mtt^2*mWW^3*s^4*t - 912*ep^2*mtt^2*mWW^3*s^4*t - 2364*ep^3*mtt^2*mWW^3*s^4*t - 1608*ep^4*mtt^2*mWW^3*s^4*t + 14*mtt*mWW^4*s^4*t + 176*ep*mtt*mWW^4*s^4*t + 628*ep^2*mtt*mWW^4*s^4*t + 882*ep^3*mtt*mWW^4*s^4*t + 416*ep^4*mtt*mWW^4*s^4*t + 33*ep*mWW^5*s^4*t + 297*ep^2*mWW^5*s^4*t + 726*ep^3*mWW^5*s^4*t + 528*ep^4*mWW^5*s^4*t - 40*mtt^4*s^5*t - 453*ep*mtt^4*s^5*t - 1849*ep^2*mtt^4*s^5*t - 3210*ep^3*mtt^4*s^5*t - 2008*ep^4*mtt^4*s^5*t - 15*mtt^3*mWW*s^5*t - 202*ep*mtt^3*mWW*s^5*t - 885*ep^2*mtt^3*mWW*s^5*t - 1514*ep^3*mtt^3*mWW*s^5*t - 864*ep^4*mtt^3*mWW*s^5*t + 27*mtt^2*mWW^2*s^5*t + 281*ep*mtt^2*mWW^2*s^5*t + 1040*ep^2*mtt^2*mWW^2*s^5*t + 1672*ep^3*mtt^2*mWW^2*s^5*t + 1000*ep^4*mtt^2*mWW^2*s^5*t + 8*mtt*mWW^3*s^5*t + 129*ep*mtt*mWW^3*s^5*t + 619*ep^2*mtt*mWW^3*s^5*t + 1122*ep^3*mtt*mWW^3*s^5*t + 672*ep^4*mtt*mWW^3*s^5*t + 15*ep*mWW^4*s^5*t + 135*ep^2*mWW^4*s^5*t + 330*ep^3*mWW^4*s^5*t + 240*ep^4*mWW^4*s^5*t + 9*mtt^3*s^6*t + 105*ep*mtt^3*s^6*t + 438*ep^2*mtt^3*s^6*t + 768*ep^3*mtt^3*s^6*t + 480*ep^4*mtt^3*s^6*t + 9*mtt^2*mWW*s^6*t + 103*ep*mtt^2*mWW*s^6*t + 418*ep^2*mtt^2*mWW*s^6*t + 704*ep^3*mtt^2*mWW*s^6*t + 416*ep^4*mtt^2*mWW*s^6*t + 2*mtt*mWW^2*s^6*t + 22*ep*mtt*mWW^2*s^6*t + 84*ep^2*mtt*mWW^2*s^6*t + 128*ep^3*mtt*mWW^2*s^6*t + 64*ep^4*mtt*mWW^2*s^6*t + 30*mtt^8*t^2 + 366*ep*mtt^8*t^2 + 1596*ep^2*mtt^8*t^2 + 2928*ep^3*mtt^8*t^2 + 1920*ep^4*mtt^8*t^2 - 156*mtt^7*mWW*t^2 - 1863*ep*mtt^7*mWW*t^2 - 8001*ep^2*mtt^7*mWW*t^2 - 14562*ep^3*mtt^7*mWW*t^2 - 9528*ep^4*mtt^7*mWW*t^2 + 330*mtt^6*mWW^2*t^2 + 3855*ep*mtt^6*mWW^2*t^2 + 16293*ep^2*mtt^6*mWW^2*t^2 + 29418*ep^3*mtt^6*mWW^2*t^2 + 19224*ep^4*mtt^6*mWW^2*t^2 - 360*mtt^5*mWW^3*t^2 - 4110*ep*mtt^5*mWW^3*t^2 - 17082*ep^2*mtt^5*mWW^3*t^2 - 30612*ep^3*mtt^5*mWW^3*t^2 - 20016*ep^4*mtt^5*mWW^3*t^2 + 210*mtt^4*mWW^4*t^2 + 2340*ep*mtt^4*mWW^4*t^2 + 9558*ep^2*mtt^4*mWW^4*t^2 + 17028*ep^3*mtt^4*mWW^4*t^2 + 11184*ep^4*mtt^4*mWW^4*t^2 - 60*mtt^3*mWW^5*t^2 - 651*ep*mtt^3*mWW^5*t^2 - 2613*ep^2*mtt^3*mWW^5*t^2 - 4650*ep^3*mtt^3*mWW^5*t^2 - 3096*ep^4*mtt^3*mWW^5*t^2 + 6*mtt^2*mWW^6*t^2 + 63*ep*mtt^2*mWW^6*t^2 + 249*ep^2*mtt^2*mWW^6*t^2 + 450*ep^3*mtt^2*mWW^6*t^2 + 312*ep^4*mtt^2*mWW^6*t^2 - 80*mtt^7*s*t^2 - 1065*ep*mtt^7*s*t^2 - 4947*ep^2*mtt^7*s*t^2 - 9422*ep^3*mtt^7*s*t^2 - 6216*ep^4*mtt^7*s*t^2 + 428*mtt^6*mWW*s*t^2 + 5420*ep*mtt^6*mWW*s*t^2 + 24340*ep^2*mtt^6*mWW*s*t^2 + 45504*ep^3*mtt^6*mWW*s*t^2 + 29888*ep^4*mtt^6*mWW*s*t^2 - 843*mtt^5*mWW^2*s*t^2 - 10177*ep*mtt^5*mWW^2*s*t^2 - 44166*ep^2*mtt^5*mWW^2*s*t^2 - 81060*ep^3*mtt^5*mWW^2*s*t^2 - 53104*ep^4*mtt^5*mWW^2*s*t^2 + 752*mtt^4*mWW^3*s*t^2 + 8607*ep*mtt^4*mWW^3*s*t^2 + 35861*ep^2*mtt^4*mWW^3*s*t^2 + 64410*ep^3*mtt^4*mWW^3*s*t^2 + 42200*ep^4*mtt^4*mWW^3*s*t^2 - 278*mtt^3*mWW^4*s*t^2 - 2955*ep*mtt^3*mWW^4*s*t^2 - 11563*ep^2*mtt^3*mWW^4*s*t^2 - 20078*ep^3*mtt^3*mWW^4*s*t^2 - 13256*ep^4*mtt^3*mWW^4*s*t^2 + 12*mtt^2*mWW^5*s*t^2 + 90*ep*mtt^2*mWW^5*s*t^2 + 210*ep^2*mtt^2*mWW^5*s*t^2 + 220*ep^3*mtt^2*mWW^5*s*t^2 + 208*ep^4*mtt^2*mWW^5*s*t^2 + 9*mtt*mWW^6*s*t^2 + 77*ep*mtt*mWW^6*s*t^2 + 244*ep^2*mtt*mWW^6*s*t^2 + 384*ep^3*mtt*mWW^6*s*t^2 + 256*ep^4*mtt*mWW^6*s*t^2 + 3*ep*mWW^7*s*t^2 + 21*ep^2*mWW^7*s*t^2 + 42*ep^3*mWW^7*s*t^2 + 24*ep^4*mWW^7*s*t^2 + 322*ep*mtt^6*s^2*t^2 + 2494*ep^2*mtt^6*s^2*t^2 + 5858*ep^3*mtt^6*s^2*t^2 + 4136*ep^4*mtt^6*s^2*t^2 - 340*mtt^5*mWW*s^2*t^2 - 4991*ep*mtt^5*mWW*s^2*t^2 - 24413*ep^2*mtt^5*mWW*s^2*t^2 - 47622*ep^3*mtt^5*mWW*s^2*t^2 - 31544*ep^4*mtt^5*mWW*s^2*t^2 + 818*mtt^4*mWW^2*s^2*t^2 + 10219*ep*mtt^4*mWW^2*s^2*t^2 + 44955*ep^2*mtt^4*mWW^2*s^2*t^2 + 82652*ep^3*mtt^4*mWW^2*s^2*t^2 + 53704*ep^4*mtt^4*mWW^2*s^2*t^2 - 593*mtt^3*mWW^3*s^2*t^2 - 6404*ep*mtt^3*mWW^3*s^2*t^2 - 24893*ep^2*mtt^3*mWW^3*s^2*t^2 - 42378*ep^3*mtt^3*mWW^3*s^2*t^2 - 27016*ep^4*mtt^3*mWW^3*s^2*t^2 + 91*mtt^2*mWW^4*s^2*t^2 + 488*ep*mtt^2*mWW^4*s^2*t^2 + 23*ep^2*mtt^2*mWW^4*s^2*t^2 - 2184*ep^3*mtt^2*mWW^4*s^2*t^2 - 1744*ep^4*mtt^2*mWW^4*s^2*t^2 + 25*mtt*mWW^5*s^2*t^2 + 351*ep*mtt*mWW^5*s^2*t^2 + 1674*ep^2*mtt*mWW^5*s^2*t^2 + 3312*ep^3*mtt*mWW^5*s^2*t^2 + 2240*ep^4*mtt*mWW^5*s^2*t^2 - mWW^6*s^2*t^2 + 15*ep*mWW^6*s^2*t^2 + 160*ep^2*mWW^6*s^2*t^2 + 362*ep^3*mWW^6*s^2*t^2 + 224*ep^4*mWW^6*s^2*t^2 + 192*mtt^5*s^3*t^2 + 1896*ep*mtt^5*s^3*t^2 + 6732*ep^2*mtt^5*s^3*t^2 + 10404*ep^3*mtt^5*s^3*t^2 + 6096*ep^4*mtt^5*s^3*t^2 + 33*mtt^4*mWW*s^3*t^2 + 1348*ep*mtt^4*mWW*s^3*t^2 + 8685*ep^2*mtt^4*mWW*s^3*t^2 + 18714*ep^3*mtt^4*mWW*s^3*t^2 + 12640*ep^4*mtt^4*mWW*s^3*t^2 - 457*mtt^3*mWW^2*s^3*t^2 - 5649*ep*mtt^3*mWW^2*s^3*t^2 - 24236*ep^2*mtt^3*mWW^2*s^3*t^2 - 43284*ep^3*mtt^3*mWW^2*s^3*t^2 - 27336*ep^4*mtt^3*mWW^2*s^3*t^2 + 226*mtt^2*mWW^3*s^3*t^2 + 1968*ep*mtt^2*mWW^3*s^3*t^2 + 5726*ep^2*mtt^2*mWW^3*s^3*t^2 + 7260*ep^3*mtt^2*mWW^3*s^3*t^2 + 3864*ep^4*mtt^2*mWW^3*s^3*t^2 + 7*mtt*mWW^4*s^3*t^2 + 445*ep*mtt*mWW^4*s^3*t^2 + 3098*ep^2*mtt*mWW^4*s^3*t^2 + 6940*ep^3*mtt*mWW^4*s^3*t^2 + 4808*ep^4*mtt*mWW^4*s^3*t^2 - mWW^5*s^3*t^2 - 8*ep*mWW^5*s^3*t^2 - 5*ep^2*mWW^5*s^3*t^2 - 34*ep^3*mWW^5*s^3*t^2 - 72*ep^4*mWW^5*s^3*t^2 - 226*mtt^4*s^4*t^2 - 2466*ep*mtt^4*s^4*t^2 - 9702*ep^2*mtt^4*s^4*t^2 - 16294*ep^3*mtt^4*s^4*t^2 - 9912*ep^4*mtt^4*s^4*t^2 + 14*mtt^3*mWW*s^4*t^2 - 195*ep*mtt^3*mWW*s^4*t^2 - 1883*ep^2*mtt^3*mWW*s^4*t^2 - 4318*ep^3*mtt^3*mWW*s^4*t^2 - 2848*ep^4*mtt^3*mWW*s^4*t^2 + 178*mtt^2*mWW^2*s^4*t^2 + 2048*ep*mtt^2*mWW^2*s^4*t^2 + 8312*ep^2*mtt^2*mWW^2*s^4*t^2 + 14188*ep^3*mtt^2*mWW^2*s^4*t^2 + 8664*ep^4*mtt^2*mWW^2*s^4*t^2 - 27*mtt*mWW^3*s^4*t^2 - 32*ep*mtt*mWW^3*s^4*t^2 + 823*ep^2*mtt*mWW^3*s^4*t^2 + 2514*ep^3*mtt*mWW^3*s^4*t^2 + 1872*ep^4*mtt*mWW^3*s^4*t^2 + mWW^4*s^4*t^2 - 45*ep*mWW^4*s^4*t^2 - 370*ep^2*mWW^4*s^4*t^2 - 890*ep^3*mWW^4*s^4*t^2 - 656*ep^4*mWW^4*s^4*t^2 + 96*mtt^3*s^5*t^2 + 1085*ep*mtt^3*s^5*t^2 + 4391*ep^2*mtt^3*s^5*t^2 + 7486*ep^3*mtt^3*s^5*t^2 + 4552*ep^4*mtt^3*s^5*t^2 + 29*mtt^2*mWW*s^5*t^2 + 373*ep*mtt^2*mWW*s^5*t^2 + 1648*ep^2*mtt^2*mWW*s^5*t^2 + 2924*ep^3*mtt^2*mWW*s^5*t^2 + 1776*ep^4*mtt^2*mWW*s^5*t^2 - 26*mtt*mWW^2*s^5*t^2 - 283*ep*mtt*mWW^2*s^5*t^2 - 1113*ep^2*mtt*mWW^2*s^5*t^2 - 1874*ep^3*mtt*mWW^2*s^5*t^2 - 1144*ep^4*mtt*mWW^2*s^5*t^2 + mWW^3*s^5*t^2 - 25*ep*mWW^3*s^5*t^2 - 226*ep^2*mWW^3*s^5*t^2 - 536*ep^3*mWW^3*s^5*t^2 - 384*ep^4*mWW^3*s^5*t^2 - 12*mtt^2*s^6*t^2 - 138*ep*mtt^2*s^6*t^2 - 564*ep^2*mtt^2*s^6*t^2 - 960*ep^3*mtt^2*s^6*t^2 - 576*ep^4*mtt^2*s^6*t^2 - 8*mtt*mWW*s^6*t^2 - 92*ep*mtt*mWW*s^6*t^2 - 376*ep^2*mtt*mWW*s^6*t^2 - 640*ep^3*mtt*mWW*s^6*t^2 - 384*ep^4*mtt*mWW*s^6*t^2 - 117*mtt^7*t^3 - 1371*ep*mtt^7*t^3 - 5754*ep^2*mtt^7*t^3 - 10176*ep^3*mtt^7*t^3 - 6432*ep^4*mtt^7*t^3 + 537*mtt^6*mWW*t^3 + 6207*ep*mtt^6*mWW*t^3 + 25788*ep^2*mtt^6*mWW*t^3 + 45372*ep^3*mtt^6*mWW*t^3 + 28656*ep^4*mtt^6*mWW*t^3 - 981*mtt^5*mWW^2*t^3 - 11187*ep*mtt^5*mWW^2*t^3 - 46026*ep^2*mtt^5*mWW^2*t^3 - 80640*ep^3*mtt^5*mWW^2*t^3 - 50976*ep^4*mtt^5*mWW^2*t^3 + 894*mtt^4*mWW^3*t^3 + 10065*ep*mtt^4*mWW^3*t^3 + 41055*ep^2*mtt^4*mWW^3*t^3 + 71790*ep^3*mtt^4*mWW^3*t^3 + 45576*ep^4*mtt^4*mWW^3*t^3 - 411*mtt^3*mWW^4*t^3 - 4578*ep*mtt^3*mWW^4*t^3 - 18579*ep^2*mtt^3*mWW^4*t^3 - 32610*ep^3*mtt^3*mWW^4*t^3 - 20952*ep^4*mtt^3*mWW^4*t^3 + 81*mtt^2*mWW^5*t^3 + 900*ep*mtt^2*mWW^5*t^3 + 3681*ep^2*mtt^2*mWW^5*t^3 + 6606*ep^3*mtt^2*mWW^5*t^3 + 4392*ep^4*mtt^2*mWW^5*t^3 - 3*mtt*mWW^6*t^3 - 36*ep*mtt*mWW^6*t^3 - 165*ep^2*mtt*mWW^6*t^3 - 342*ep^3*mtt*mWW^6*t^3 - 264*ep^4*mtt*mWW^6*t^3 + 280*mtt^6*s*t^3 + 3434*ep*mtt^6*s*t^3 + 14928*ep^2*mtt^6*s*t^3 + 26956*ep^3*mtt^6*s*t^3 + 17072*ep^4*mtt^6*s*t^3 - 1261*mtt^5*mWW*s*t^3 - 15098*ep*mtt^5*mWW*s*t^3 - 64507*ep^2*mtt^5*mWW*s*t^3 - 115402*ep^3*mtt^5*mWW*s*t^3 - 72952*ep^4*mtt^5*mWW*s*t^3 + 2077*mtt^4*mWW^2*s*t^3 + 24200*ep*mtt^4*mWW^2*s*t^3 + 101337*ep^2*mtt^4*mWW^2*s*t^3 + 179400*ep^3*mtt^4*mWW^2*s*t^3 + 113296*ep^4*mtt^4*mWW^2*s*t^3 - 1522*mtt^3*mWW^3*s*t^3 - 17079*ep*mtt^3*mWW^3*s*t^3 - 69459*ep^2*mtt^3*mWW^3*s*t^3 - 121094*ep^3*mtt^3*mWW^3*s*t^3 - 76456*ep^4*mtt^3*mWW^3*s*t^3 + 454*mtt^2*mWW^4*s*t^3 + 4754*ep*mtt^2*mWW^4*s*t^3 + 18208*ep^2*mtt^2*mWW^4*s*t^3 + 30664*ep^3*mtt^2*mWW^4*s*t^3 + 19360*ep^4*mtt^2*mWW^4*s*t^3 - 25*mtt*mWW^5*s*t^3 - 185*ep*mtt*mWW^5*s*t^3 - 420*ep^2*mtt*mWW^5*s*t^3 - 372*ep^3*mtt*mWW^5*s*t^3 - 208*ep^4*mtt*mWW^5*s*t^3 - 3*mWW^6*s*t^3 - 26*ep*mWW^6*s*t^3 - 87*ep^2*mWW^6*s*t^3 - 152*ep^3*mWW^6*s*t^3 - 112*ep^4*mWW^6*s*t^3 - 70*mtt^5*s^2*t^3 - 1246*ep*mtt^5*s^2*t^3 - 6662*ep^2*mtt^5*s^2*t^3 - 13394*ep^3*mtt^5*s^2*t^3 - 8808*ep^4*mtt^5*s^2*t^3 + 873*mtt^4*mWW*s^2*t^3 + 11298*ep*mtt^4*mWW*s^2*t^3 + 50847*ep^2*mtt^4*mWW*s^2*t^3 + 93454*ep^3*mtt^4*mWW*s^2*t^3 + 59368*ep^4*mtt^4*mWW*s^2*t^3 - 1538*mtt^3*mWW^2*s^2*t^3 - 18399*ep*mtt^3*mWW^2*s^2*t^3 - 78205*ep^2*mtt^3*mWW^2*s^2*t^3 - 139058*ep^3*mtt^3*mWW^2*s^2*t^3 - 87296*ep^4*mtt^3*mWW^2*s^2*t^3 + 852*mtt^2*mWW^3*s^2*t^3 + 9219*ep*mtt^2*mWW^3*s^2*t^3 + 35955*ep^2*mtt^2*mWW^3*s^2*t^3 + 60522*ep^3*mtt^2*mWW^3*s^2*t^3 + 37200*ep^4*mtt^2*mWW^3*s^2*t^3 - 112*mtt*mWW^4*s^2*t^3 - 743*ep*mtt*mWW^4*s^2*t^3 - 1127*ep^2*mtt*mWW^4*s^2*t^3 + 280*ep^3*mtt*mWW^4*s^2*t^3 + 824*ep^4*mtt*mWW^4*s^2*t^3 - 5*mWW^5*s^2*t^3 - 129*ep*mWW^5*s^2*t^3 - 808*ep^2*mWW^5*s^2*t^3 - 1804*ep^3*mWW^5*s^2*t^3 - 1288*ep^4*mWW^5*s^2*t^3 - 288*mtt^4*s^3*t^3 - 2952*ep*mtt^4*s^3*t^3 - 10914*ep^2*mtt^4*s^3*t^3 - 17418*ep^3*mtt^4*s^3*t^3 - 10248*ep^4*mtt^4*s^3*t^3 - 148*mtt^3*mWW*s^3*t^3 - 2594*ep*mtt^3*mWW*s^3*t^3 - 13574*ep^2*mtt^3*mWW*s^3*t^3 - 26672*ep^3*mtt^3*mWW*s^3*t^3 - 17272*ep^4*mtt^3*mWW*s^3*t^3 + 536*mtt^2*mWW^2*s^3*t^3 + 6466*ep*mtt^2*mWW^2*s^3*t^3 + 27460*ep^2*mtt^2*mWW^2*s^3*t^3 + 48392*ep^3*mtt^2*mWW^2*s^3*t^3 + 29976*ep^4*mtt^2*mWW^2*s^3*t^3 - 157*mtt*mWW^3*s^3*t^3 - 1401*ep*mtt*mWW^3*s^3*t^3 - 4304*ep^2*mtt*mWW^3*s^3*t^3 - 5736*ep^3*mtt*mWW^3*s^3*t^3 - 2952*ep^4*mtt*mWW^3*s^3*t^3 - 3*mWW^4*s^3*t^3 - 209*ep*mWW^4*s^3*t^3 - 1488*ep^2*mWW^4*s^3*t^3 - 3366*ep^3*mWW^4*s^3*t^3 - 2384*ep^4*mWW^4*s^3*t^3 + 251*mtt^3*s^4*t^3 + 2767*ep*mtt^3*s^4*t^3 + 10944*ep^2*mtt^3*s^4*t^3 + 18308*ep^3*mtt^3*s^4*t^3 + 10960*ep^4*mtt^3*s^4*t^3 + 19*mtt^2*mWW*s^4*t^3 + 434*ep*mtt^2*mWW*s^4*t^3 + 2479*ep^2*mtt^2*mWW*s^4*t^3 + 5002*ep^3*mtt^2*mWW*s^4*t^3 + 3256*ep^4*mtt^2*mWW*s^4*t^3 - 85*mtt*mWW^2*s^4*t^3 - 987*ep*mtt*mWW^2*s^4*t^3 - 4080*ep^2*mtt*mWW^2*s^4*t^3 - 7044*ep^3*mtt*mWW^2*s^4*t^3 - 4304*ep^4*mtt*mWW^2*s^4*t^3 - 5*mWW^3*s^4*t^3 - 144*ep*mWW^3*s^4*t^3 - 883*ep^2*mWW^3*s^4*t^3 - 1866*ep^3*mWW^3*s^4*t^3 - 1272*ep^4*mWW^3*s^4*t^3 - 56*mtt^2*s^5*t^3 - 632*ep*mtt^2*s^5*t^3 - 2542*ep^2*mtt^2*s^5*t^3 - 4276*ep^3*mtt^2*s^5*t^3 - 2544*ep^4*mtt^2*s^5*t^3 - 20*mtt*mWW*s^5*t^3 - 242*ep*mtt*mWW*s^5*t^3 - 1030*ep^2*mtt*mWW*s^5*t^3 - 1804*ep^3*mtt*mWW*s^5*t^3 - 1104*ep^4*mtt*mWW*s^5*t^3 - 4*mWW^2*s^5*t^3 - 46*ep*mWW^2*s^5*t^3 - 188*ep^2*mWW^2*s^5*t^3 - 320*ep^3*mWW^2*s^5*t^3 - 192*ep^4*mWW^2*s^5*t^3 + 240*mtt^6*t^4 + 2730*ep*mtt^6*t^4 + 11130*ep^2*mtt^6*t^4 + 19140*ep^3*mtt^6*t^4 + 11760*ep^4*mtt^6*t^4 - 972*mtt^5*mWW*t^4 - 10950*ep*mtt^5*mWW*t^4 - 44310*ep^2*mtt^5*mWW*t^4 - 75900*ep^3*mtt^5*mWW*t^4 - 46608*ep^4*mtt^5*mWW*t^4 + 1530*mtt^4*mWW^2*t^4 + 17076*ep*mtt^4*mWW^2*t^4 + 68622*ep^2*mtt^4*mWW^2*t^4 + 117204*ep^3*mtt^4*mWW^2*t^4 + 72048*ep^4*mtt^4*mWW^2*t^4 - 1158*mtt^3*mWW^3*t^4 - 12819*ep*mtt^3*mWW^3*t^4 - 51243*ep^2*mtt^3*mWW^3*t^4 - 87486*ep^3*mtt^3*mWW^3*t^4 - 54024*ep^4*mtt^3*mWW^3*t^4 + 414*mtt^2*mWW^4*t^4 + 4563*ep*mtt^2*mWW^4*t^4 + 18237*ep^2*mtt^2*mWW^4*t^4 + 31338*ep^3*mtt^2*mWW^4*t^4 + 19608*ep^4*mtt^2*mWW^4*t^4 - 54*mtt*mWW^5*t^4 - 603*ep*mtt*mWW^5*t^4 - 2463*ep^2*mtt*mWW^5*t^4 - 4374*ep^3*mtt*mWW^5*t^4 - 2856*ep^4*mtt*mWW^5*t^4 + 3*ep*mWW^6*t^4 + 27*ep^2*mWW^6*t^4 + 78*ep^3*mWW^6*t^4 + 72*ep^4*mWW^6*t^4 - 480*mtt^5*s*t^4 - 5586*ep*mtt^5*s*t^4 - 23182*ep^2*mtt^5*s*t^4 - 40244*ep^3*mtt^5*s*t^4 - 24688*ep^4*mtt^5*s*t^4 + 1839*mtt^4*mWW*s*t^4 + 21136*ep*mtt^4*mWW*s*t^4 + 86899*ep^2*mtt^4*mWW*s*t^4 + 150114*ep^3*mtt^4*mWW*s*t^4 + 91992*ep^4*mtt^4*mWW*s*t^4 - 2511*mtt^3*mWW^2*s*t^4 - 28416*ep*mtt^3*mWW^2*s*t^4 - 115475*ep^2*mtt^3*mWW^2*s*t^4 - 198314*ep^3*mtt^3*mWW^2*s*t^4 - 121464*ep^4*mtt^3*mWW^2*s*t^4 + 1456*mtt^2*mWW^3*s*t^4 + 16063*ep*mtt^2*mWW^3*s*t^4 + 63985*ep^2*mtt^2*mWW^3*s*t^4 + 108754*ep^3*mtt^2*mWW^3*s*t^4 + 66552*ep^4*mtt^2*mWW^3*s*t^4 - 315*mtt*mWW^4*s*t^4 - 3274*ep*mtt*mWW^4*s*t^4 - 12381*ep^2*mtt*mWW^4*s*t^4 - 20406*ep^3*mtt*mWW^4*s*t^4 - 12424*ep^4*mtt*mWW^4*s*t^4 + 11*mWW^5*s*t^4 + 77*ep*mWW^5*s*t^4 + 154*ep^2*mWW^5*s*t^4 + 96*ep^3*mWW^5*s*t^4 + 32*ep^4*mWW^5*s*t^4 + 140*mtt^4*s^2*t^4 + 1836*ep*mtt^4*s^2*t^4 + 8282*ep^2*mtt^4*s^2*t^4 + 15054*ep^3*mtt^4*s^2*t^4 + 9368*ep^4*mtt^4*s^2*t^4 - 998*mtt^3*mWW*s^2*t^4 - 11906*ep*mtt^3*mWW*s^2*t^4 - 50260*ep^2*mtt^3*mWW*s^2*t^4 - 87912*ep^3*mtt^3*mWW*s^2*t^4 - 53864*ep^4*mtt^3*mWW*s^2*t^4 + 1294*mtt^2*mWW^2*s^2*t^4 + 14887*ep*mtt^2*mWW^2*s^2*t^4 + 61099*ep^2*mtt^2*mWW^2*s^2*t^4 + 105098*ep^3*mtt^2*mWW^2*s^2*t^4 + 63952*ep^4*mtt^2*mWW^2*s^2*t^4 - 489*mtt*mWW^3*s^2*t^4 - 5271*ep*mtt*mWW^3*s^2*t^4 - 20448*ep^2*mtt*mWW^3*s^2*t^4 - 33900*ep^3*mtt*mWW^3*s^2*t^4 - 20232*ep^4*mtt*mWW^3*s^2*t^4 + 33*mWW^4*s^2*t^4 + 224*ep*mWW^4*s^2*t^4 + 387*ep^2*mWW^4*s^2*t^4 + 60*ep^3*mWW^4*s^2*t^4 - 184*ep^4*mWW^4*s^2*t^4 + 192*mtt^3*s^3*t^4 + 2040*ep*mtt^3*s^3*t^4 + 7800*ep^2*mtt^3*s^3*t^4 + 12720*ep^3*mtt^3*s^3*t^4 + 7488*ep^4*mtt^3*s^3*t^4 + 162*mtt^2*mWW*s^3*t^4 + 2107*ep*mtt^2*mWW*s^3*t^4 + 9415*ep^2*mtt^2*mWW*s^3*t^4 + 16934*ep^3*mtt^2*mWW*s^3*t^4 + 10472*ep^4*mtt^2*mWW*s^3*t^4 - 232*mtt*mWW^2*s^3*t^4 - 2666*ep*mtt*mWW^2*s^3*t^4 - 10896*ep^2*mtt*mWW^2*s^3*t^4 - 18568*ep^3*mtt*mWW^2*s^3*t^4 - 11168*ep^4*mtt*mWW^2*s^3*t^4 + 18*mWW^3*s^3*t^4 + 129*ep*mWW^3*s^3*t^4 + 261*ep^2*mWW^3*s^3*t^4 + 114*ep^3*mWW^3*s^3*t^4 - 72*ep^4*mWW^3*s^3*t^4 - 92*mtt^2*s^4*t^4 - 1022*ep*mtt^2*s^4*t^4 - 4054*ep^2*mtt^2*s^4*t^4 - 6748*ep^3*mtt^2*s^4*t^4 - 3984*ep^4*mtt^2*s^4*t^4 - 24*mtt*mWW*s^4*t^4 - 300*ep*mtt*mWW*s^4*t^4 - 1308*ep^2*mtt*mWW*s^4*t^4 - 2328*ep^3*mtt*mWW*s^4*t^4 - 1440*ep^4*mtt*mWW*s^4*t^4 - 4*mWW^2*s^4*t^4 - 58*ep*mWW^2*s^4*t^4 - 278*ep^2*mWW^2*s^4*t^4 - 524*ep^3*mWW^2*s^4*t^4 - 336*ep^4*mWW^2*s^4*t^4 - 285*mtt^5*t^5 - 3165*ep*mtt^5*t^5 - 12600*ep^2*mtt^5*t^5 - 21180*ep^3*mtt^5*t^5 - 12720*ep^4*mtt^5*t^5 + 1008*mtt^4*mWW*t^5 + 11115*ep*mtt^4*mWW*t^5 + 43995*ep^2*mtt^4*mWW*t^5 + 73710*ep^3*mtt^4*mWW*t^5 + 44232*ep^4*mtt^4*mWW*t^5 - 1341*mtt^3*mWW^2*t^5 - 14682*ep*mtt^3*mWW^2*t^5 - 57789*ep^2*mtt^3*mWW^2*t^5 - 96558*ep^3*mtt^3*mWW^2*t^5 - 57960*ep^4*mtt^3*mWW^2*t^5 + 813*mtt^2*mWW^3*t^5 + 8844*ep*mtt^2*mWW^3*t^5 + 34653*ep^2*mtt^2*mWW^3*t^5 + 57846*ep^3*mtt^2*mWW^3*t^5 + 34824*ep^4*mtt^2*mWW^3*t^5 - 210*mtt*mWW^4*t^5 - 2277*ep*mtt*mWW^4*t^5 - 8919*ep^2*mtt*mWW^4*t^5 - 14958*ep^3*mtt*mWW^4*t^5 - 9096*ep^4*mtt*mWW^4*t^5 + 15*mWW^5*t^5 + 165*ep*mWW^5*t^5 + 660*ep^2*mWW^5*t^5 + 1140*ep^3*mWW^5*t^5 + 720*ep^4*mWW^5*t^5 + 440*mtt^4*s*t^5 + 4929*ep*mtt^4*s*t^5 + 19743*ep^2*mtt^4*s*t^5 + 33236*ep^3*mtt^4*s*t^5 + 19872*ep^4*mtt^4*s*t^5 - 1421*mtt^3*mWW*s*t^5 - 15800*ep*mtt^3*mWW*s*t^5 - 62905*ep^2*mtt^3*mWW*s*t^5 - 105510*ep^3*mtt^3*mWW*s*t^5 - 62984*ep^4*mtt^3*mWW*s*t^5 + 1557*mtt^2*mWW^2*s*t^5 + 17163*ep*mtt^2*mWW^2*s*t^5 + 67866*ep^2*mtt^2*mWW^2*s*t^5 + 113412*ep^3*mtt^2*mWW^2*s*t^5 + 67632*ep^4*mtt^2*mWW^2*s*t^5 - 655*mtt*mWW^3*s*t^5 - 7112*ep*mtt*mWW^3*s*t^5 - 27787*ep^2*mtt*mWW^3*s*t^5 - 46146*ep^3*mtt*mWW^3*s*t^5 - 27480*ep^4*mtt*mWW^3*s*t^5 + 79*mWW^4*s*t^5 + 820*ep*mWW^4*s*t^5 + 3083*ep^2*mWW^4*s*t^5 + 5008*ep^3*mWW^4*s*t^5 + 2960*ep^4*mWW^4*s*t^5 - 105*mtt^3*s^2*t^5 - 1207*ep*mtt^3*s^2*t^5 - 4924*ep^2*mtt^3*s^2*t^5 - 8348*ep^3*mtt^3*s^2*t^5 - 4976*ep^4*mtt^3*s^2*t^5 + 527*mtt^2*mWW*s^2*t^5 + 5902*ep*mtt^2*mWW*s^2*t^5 + 23581*ep^2*mtt^2*mWW*s^2*t^5 + 39470*ep^3*mtt^2*mWW*s^2*t^5 + 23400*ep^4*mtt^2*mWW*s^2*t^5 - 476*mtt*mWW^2*s^2*t^5 - 5236*ep*mtt*mWW^2*s^2*t^5 - 20598*ep^2*mtt*mWW^2*s^2*t^5 - 34100*ep^3*mtt*mWW^2*s^2*t^5 - 20080*ep^4*mtt*mWW^2*s^2*t^5 + 94*mWW^3*s^2*t^5 + 1001*ep*mWW^3*s^2*t^5 + 3821*ep^2*mWW^3*s^2*t^5 + 6178*ep^3*mWW^3*s^2*t^5 + 3576*ep^4*mWW^3*s^2*t^5 - 48*mtt^2*s^3*t^5 - 528*ep*mtt^2*s^3*t^5 - 2076*ep^2*mtt^2*s^3*t^5 - 3432*ep^3*mtt^2*s^3*t^5 - 2016*ep^4*mtt^2*s^3*t^5 - 56*mtt*mWW*s^3*t^5 - 620*ep*mtt*mWW*s^3*t^5 - 2452*ep^2*mtt*mWW*s^3*t^5 - 4072*ep^3*mtt*mWW*s^3*t^5 - 2400*ep^4*mtt*mWW*s^3*t^5 + 24*mWW^2*s^3*t^5 + 228*ep*mWW^2*s^3*t^5 + 768*ep^2*mWW^2*s^3*t^5 + 1104*ep^3*mWW^2*s^3*t^5 + 576*ep^4*mWW^2*s^3*t^5 + 198*mtt^4*t^6 + 2154*ep*mtt^4*t^6 + 8400*ep^2*mtt^4*t^6 + 13848*ep^3*mtt^4*t^6 + 8160*ep^4*mtt^4*t^6 - 600*mtt^3*mWW*t^6 - 6495*ep*mtt^3*mWW*t^6 - 25221*ep^2*mtt^3*mWW*t^6 - 41466*ep^3*mtt^3*mWW*t^6 - 24408*ep^4*mtt^3*mWW*t^6 + 648*mtt^2*mWW^2*t^6 + 6975*ep*mtt^2*mWW^2*t^6 + 26955*ep^2*mtt^2*mWW^2*t^6 + 44190*ep^3*mtt^2*mWW^2*t^6 + 25992*ep^4*mtt^2*mWW^2*t^6 - 288*mtt*mWW^3*t^6 - 3081*ep*mtt*mWW^3*t^6 - 11847*ep^2*mtt*mWW^3*t^6 - 19374*ep^3*mtt*mWW^3*t^6 - 11400*ep^4*mtt*mWW^3*t^6 + 42*mWW^4*t^6 + 447*ep*mWW^4*t^6 + 1713*ep^2*mWW^4*t^6 + 2802*ep^3*mWW^4*t^6 + 1656*ep^4*mWW^4*t^6 - 208*mtt^3*s*t^6 - 2261*ep*mtt^3*s*t^6 - 8799*ep^2*mtt^3*s*t^6 - 14446*ep^3*mtt^3*s*t^6 - 8456*ep^4*mtt^3*s*t^6 + 553*mtt^2*mWW*s*t^6 + 5972*ep*mtt^2*mWW*s*t^6 + 23101*ep^2*mtt^2*mWW*s*t^6 + 37750*ep^3*mtt^2*mWW*s*t^6 + 22024*ep^4*mtt^2*mWW*s*t^6 - 454*mtt*mWW^2*s*t^6 - 4875*ep*mtt*mWW^2*s*t^6 - 18759*ep^2*mtt*mWW^2*s*t^6 - 30534*ep^3*mtt*mWW^2*s*t^6 - 17768*ep^4*mtt*mWW^2*s*t^6 + 109*mWW^3*s*t^6 + 1164*ep*mWW^3*s*t^6 + 4457*ep^2*mWW^3*s*t^6 + 7230*ep^3*mWW^3*s*t^6 + 4200*ep^4*mWW^3*s*t^6 + 28*mtt^2*s^2*t^6 + 298*ep*mtt^2*s^2*t^6 + 1136*ep^2*mtt^2*s^2*t^6 + 1832*ep^3*mtt^2*s^2*t^6 + 1056*ep^4*mtt^2*s^2*t^6 - 104*mtt*mWW*s^2*t^6 - 1100*ep*mtt*mWW*s^2*t^6 - 4168*ep^2*mtt*mWW*s^2*t^6 - 6688*ep^3*mtt*mWW*s^2*t^6 - 3840*ep^4*mtt*mWW*s^2*t^6 + 56*mWW^2*s^2*t^6 + 572*ep*mWW^2*s^2*t^6 + 2092*ep^2*mWW^2*s^2*t^6 + 3256*ep^3*mWW^2*s^2*t^6 + 1824*ep^4*mWW^2*s^2*t^6 - 75*mtt^3*t^7 - 801*ep*mtt^3*t^7 - 3066*ep^2*mtt^3*t^7 - 4968*ep^3*mtt^3*t^7 - 2880*ep^4*mtt^3*t^7 + 189*mtt^2*mWW*t^7 + 2013*ep*mtt^2*mWW*t^7 + 7686*ep^2*mtt^2*mWW*t^7 + 12432*ep^3*mtt^2*mWW*t^7 + 7200*ep^4*mtt^2*mWW*t^7 - 153*mtt*mWW^2*t^7 - 1623*ep*mtt*mWW^2*t^7 - 6174*ep^2*mtt*mWW^2*t^7 - 9960*ep^3*mtt*mWW^2*t^7 - 5760*ep^4*mtt*mWW^2*t^7 + 39*mWW^3*t^7 + 411*ep*mWW^3*t^7 + 1554*ep^2*mWW^3*t^7 + 2496*ep^3*mWW^3*t^7 + 1440*ep^4*mWW^3*t^7 + 40*mtt^2*s*t^7 + 424*ep*mtt^2*s*t^7 + 1610*ep^2*mtt^2*s*t^7 + 2588*ep^3*mtt^2*s*t^7 + 1488*ep^4*mtt^2*s*t^7 - 84*mtt*mWW*s*t^7 - 882*ep*mtt*mWW*s*t^7 - 3318*ep^2*mtt*mWW*s*t^7 - 5292*ep^3*mtt*mWW*s*t^7 - 3024*ep^4*mtt*mWW*s*t^7 + 44*mWW^2*s*t^7 + 458*ep*mWW^2*s*t^7 + 1708*ep^2*mWW^2*s*t^7 + 2704*ep^3*mWW^2*s*t^7 + 1536*ep^4*mWW^2*s*t^7 + 12*mtt^2*t^8 + 126*ep*mtt^2*t^8 + 474*ep^2*mtt^2*t^8 + 756*ep^3*mtt^2*t^8 + 432*ep^4*mtt^2*t^8 - 24*mtt*mWW*t^8 - 252*ep*mtt*mWW*t^8 - 948*ep^2*mtt*mWW*t^8 - 1512*ep^3*mtt*mWW*t^8 - 864*ep^4*mtt*mWW*t^8 + 12*mWW^2*t^8 + 126*ep*mWW^2*t^8 + 474*ep^2*mWW^2*t^8 + 756*ep^3*mWW^2*t^8 + 432*ep^4*mWW^2*t^8))/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*t*(-mtt + s + t)*(-mtt + mWW + s + t)^3*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (-2*ep*mtt^2*mWW^3*s^2 - 6*ep^2*mtt^2*mWW^3*s^2 - 4*ep^3*mtt^2*mWW^3*s^2 - 4*ep*mtt*mWW^4*s^2 - 48*ep^2*mtt*mWW^4*s^2 - 128*ep^3*mtt*mWW^4*s^2 - 96*ep^4*mtt*mWW^4*s^2 + 6*ep*mWW^5*s^2 + 54*ep^2*mWW^5*s^2 + 132*ep^3*mWW^5*s^2 + 96*ep^4*mWW^5*s^2 + 2*ep*mtt^3*mWW^2*s*t + 10*ep^2*mtt^3*mWW^2*s*t + 8*ep^3*mtt^3*mWW^2*s*t - 9*mtt^2*mWW^3*s*t - 113*ep*mtt^2*mWW^3*s*t - 492*ep^2*mtt^2*mWW^3*s*t - 880*ep^3*mtt^2*mWW^3*s*t - 576*ep^4*mtt^2*mWW^3*s*t - 3*mtt*mWW^4*s*t - 31*ep*mtt*mWW^4*s*t - 114*ep^2*mtt*mWW^4*s*t - 164*ep^3*mtt*mWW^4*s*t - 48*ep^4*mtt*mWW^4*s*t + 4*ep*mWW^5*s*t + 32*ep^2*mWW^5*s*t + 76*ep^3*mWW^5*s*t + 48*ep^4*mWW^5*s*t - 4*mtt^2*mWW^2*s^2*t + 10*ep*mtt^2*mWW^2*s^2*t + 58*ep^2*mtt^2*mWW^2*s^2*t + 44*ep^3*mtt^2*mWW^2*s^2*t - 8*mtt*mWW^3*s^2*t - 44*ep*mtt*mWW^3*s^2*t + 332*ep^2*mtt*mWW^3*s^2*t + 1352*ep^3*mtt*mWW^3*s^2*t + 1152*ep^4*mtt*mWW^3*s^2*t + 12*mWW^4*s^2*t + 34*ep*mWW^4*s^2*t - 390*ep^2*mWW^4*s^2*t - 1396*ep^3*mWW^4*s^2*t - 1152*ep^4*mWW^4*s^2*t + 12*ep*mtt^2*mWW^3*t^2 + 90*ep^2*mtt^2*mWW^3*t^2 + 204*ep^3*mtt^2*mWW^3*t^2 + 144*ep^4*mtt^2*mWW^3*t^2 - 12*ep*mtt*mWW^4*t^2 - 90*ep^2*mtt*mWW^4*t^2 - 204*ep^3*mtt*mWW^4*t^2 - 144*ep^4*mtt*mWW^4*t^2 + 4*mtt^3*mWW*s*t^2 - 84*ep^2*mtt^3*mWW*s*t^2 - 80*ep^3*mtt^3*mWW*s*t^2 - 7*mtt^2*mWW^2*s*t^2 + 79*ep*mtt^2*mWW^2*s*t^2 + 694*ep^2*mtt^2*mWW^2*s*t^2 + 1280*ep^3*mtt^2*mWW^2*s*t^2 + 864*ep^4*mtt^2*mWW^2*s*t^2 + 19*mtt*mWW^3*s*t^2 + 187*ep*mtt*mWW^3*s*t^2 + 794*ep^2*mtt*mWW^3*s*t^2 + 1640*ep^3*mtt*mWW^3*s*t^2 + 960*ep^4*mtt*mWW^3*s*t^2 + 8*mWW^4*s*t^2 + 10*ep*mWW^4*s*t^2 - 276*ep^2*mWW^4*s*t^2 - 920*ep^3*mWW^4*s*t^2 - 672*ep^4*mWW^4*s*t^2 - 8*mtt^2*mWW*s^2*t^2 + 2*ep*mtt^2*mWW*s^2*t^2 + 62*ep^2*mtt^2*mWW*s^2*t^2 + 52*ep^3*mtt^2*mWW*s^2*t^2 - 108*ep*mtt*mWW^2*s^2*t^2 - 276*ep^2*mtt*mWW^2*s^2*t^2 - 24*ep^3*mtt*mWW^2*s^2*t^2 + 192*ep^4*mtt*mWW^2*s^2*t^2 + 8*mWW^3*s^2*t^2 + 106*ep*mWW^3*s^2*t^2 + 214*ep^2*mWW^3*s^2*t^2 - 28*ep^3*mWW^3*s^2*t^2 - 192*ep^4*mWW^3*s^2*t^2 - 12*ep*mtt^2*mWW^2*t^3 - 90*ep^2*mtt^2*mWW^2*t^3 - 204*ep^3*mtt^2*mWW^2*t^3 - 144*ep^4*mtt^2*mWW^2*t^3 + 12*ep*mWW^4*t^3 + 90*ep^2*mWW^4*t^3 + 204*ep^3*mWW^4*t^3 + 144*ep^4*mWW^4*t^3 + 12*mtt^3*s*t^3 + 14*ep*mtt^3*s*t^3 - 182*ep^2*mtt^3*s*t^3 - 184*ep^3*mtt^3*s*t^3 - 11*mtt^2*mWW*s*t^3 + 137*ep*mtt^2*mWW*s*t^3 + 920*ep^2*mtt^2*mWW*s*t^3 + 784*ep^3*mtt^2*mWW*s*t^3 - 21*mtt*mWW^2*s*t^3 - 303*ep*mtt*mWW^2*s*t^3 - 912*ep^2*mtt*mWW^2*s*t^3 + 72*ep^3*mtt*mWW^2*s*t^3 + 864*ep^4*mtt*mWW^2*s*t^3 + 20*mWW^3*s*t^3 + 152*ep*mWW^3*s*t^3 + 174*ep^2*mWW^3*s*t^3 - 672*ep^3*mWW^3*s*t^3 - 864*ep^4*mWW^3*s*t^3 + 12*mtt^2*s^2*t^3 - 10*ep*mtt^2*s^2*t^3 - 114*ep^2*mtt^2*s^2*t^3 - 92*ep^3*mtt^2*s^2*t^3 + 56*mtt*mWW*s^2*t^3 + 332*ep*mtt*mWW*s^2*t^3 - 572*ep^2*mtt*mWW*s^2*t^3 - 3752*ep^3*mtt*mWW*s^2*t^3 - 3456*ep^4*mtt*mWW*s^2*t^3 - 68*mWW^2*s^2*t^3 - 322*ep*mWW^2*s^2*t^3 + 686*ep^2*mWW^2*s^2*t^3 + 3844*ep^3*mWW^2*s^2*t^3 + 3456*ep^4*mWW^2*s^2*t^3 - 12*ep*mtt^2*mWW*t^4 - 90*ep^2*mtt^2*mWW*t^4 - 204*ep^3*mtt^2*mWW*t^4 - 144*ep^4*mtt^2*mWW*t^4 + 24*ep*mtt*mWW^2*t^4 + 180*ep^2*mtt*mWW^2*t^4 + 408*ep^3*mtt*mWW^2*t^4 + 288*ep^4*mtt*mWW^2*t^4 - 12*ep*mWW^3*t^4 - 90*ep^2*mWW^3*t^4 - 204*ep^3*mWW^3*t^4 - 144*ep^4*mWW^3*t^4 - 21*mtt^2*s*t^4 - 151*ep*mtt^2*s*t^4 - 354*ep^2*mtt^2*s*t^4 - 416*ep^3*mtt^2*s*t^4 - 288*ep^4*mtt^2*s*t^4 + 89*mtt*mWW*s*t^4 + 245*ep*mtt*mWW*s*t^4 - 1574*ep^2*mtt*mWW*s*t^4 - 5624*ep^3*mtt*mWW*s*t^4 - 4416*ep^4*mtt*mWW*s*t^4 - 92*mWW^2*s*t^4 - 370*ep*mWW^2*s*t^4 + 800*ep^2*mWW^2*s*t^4 + 4120*ep^3*mWW^2*s*t^4 + 3552*ep^4*mWW^2*s*t^4 - 48*mtt*s^2*t^4 - 176*ep*mtt*s^2*t^4 + 564*ep^2*mtt*s^2*t^4 + 2552*ep^3*mtt*s^2*t^4 + 2208*ep^4*mtt*s^2*t^4 + 48*mWW*s^2*t^4 + 176*ep*mWW*s^2*t^4 - 564*ep^2*mWW*s^2*t^4 - 2552*ep^3*mWW*s^2*t^4 - 2208*ep^4*mWW*s^2*t^4 + 12*ep*mtt^2*t^5 + 90*ep^2*mtt^2*t^5 + 204*ep^3*mtt^2*t^5 + 144*ep^4*mtt^2*t^5 - 12*ep*mWW^2*t^5 - 90*ep^2*mWW^2*t^5 - 204*ep^3*mWW^2*t^5 - 144*ep^4*mWW^2*t^5 - 36*mtt*s*t^5 - 50*ep*mtt*s*t^5 + 1038*ep^2*mtt*s*t^5 + 3308*ep^3*mtt*s*t^5 + 2640*ep^4*mtt*s*t^5 + 48*mWW*s*t^5 + 188*ep*mWW*s*t^5 - 474*ep^2*mWW*s*t^5 - 2348*ep^3*mWW*s*t^5 - 2064*ep^4*mWW*s*t^5 - 12*ep*mtt*t^6 - 90*ep^2*mtt*t^6 - 204*ep^3*mtt*t^6 - 144*ep^4*mtt*t^6 + 12*ep*mWW*t^6 + 90*ep^2*mWW*t^6 + 204*ep^3*mWW*t^6 + 144*ep^4*mWW*t^6)/(16*ep*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*(mWW - t)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^2*mWW^2*s^2 - 6*ep^2*mtt^2*mWW^2*s^2 - 4*ep^3*mtt^2*mWW^2*s^2 - 4*ep*mtt*mWW^3*s^2 - 48*ep^2*mtt*mWW^3*s^2 - 128*ep^3*mtt*mWW^3*s^2 - 96*ep^4*mtt*mWW^3*s^2 + 6*ep*mWW^4*s^2 + 54*ep^2*mWW^4*s^2 + 132*ep^3*mWW^4*s^2 + 96*ep^4*mWW^4*s^2 + 2*ep*mtt^3*mWW*s*t + 10*ep^2*mtt^3*mWW*s*t + 8*ep^3*mtt^3*mWW*s*t - 9*mtt^2*mWW^2*s*t - 113*ep*mtt^2*mWW^2*s*t - 492*ep^2*mtt^2*mWW^2*s*t - 880*ep^3*mtt^2*mWW^2*s*t - 576*ep^4*mtt^2*mWW^2*s*t - 3*mtt*mWW^3*s*t - 31*ep*mtt*mWW^3*s*t - 114*ep^2*mtt*mWW^3*s*t - 164*ep^3*mtt*mWW^3*s*t - 48*ep^4*mtt*mWW^3*s*t + 4*ep*mWW^4*s*t + 32*ep^2*mWW^4*s*t + 76*ep^3*mWW^4*s*t + 48*ep^4*mWW^4*s*t + 12*ep*mtt^2*mWW*s^2*t + 36*ep^2*mtt^2*mWW*s^2*t + 24*ep^3*mtt^2*mWW*s^2*t + 32*ep*mtt*mWW^2*s^2*t + 348*ep^2*mtt*mWW^2*s^2*t + 904*ep^3*mtt*mWW^2*s^2*t + 672*ep^4*mtt*mWW^2*s^2*t - 44*ep*mWW^3*s^2*t - 384*ep^2*mWW^3*s^2*t - 928*ep^3*mWW^3*s^2*t - 672*ep^4*mWW^3*s^2*t + 12*ep*mtt^2*mWW^2*t^2 + 90*ep^2*mtt^2*mWW^2*t^2 + 204*ep^3*mtt^2*mWW^2*t^2 + 144*ep^4*mtt^2*mWW^2*t^2 - 12*ep*mtt*mWW^3*t^2 - 90*ep^2*mtt*mWW^3*t^2 - 204*ep^3*mtt*mWW^3*t^2 - 144*ep^4*mtt*mWW^3*t^2 - 10*ep*mtt^3*s*t^2 - 50*ep^2*mtt^3*s*t^2 - 40*ep^3*mtt^3*s*t^2 + 18*mtt^2*mWW*s*t^2 + 240*ep*mtt^2*mWW*s*t^2 + 1050*ep^2*mtt^2*mWW*s*t^2 + 1800*ep^3*mtt^2*mWW*s*t^2 + 1152*ep^4*mtt^2*mWW*s*t^2 + 18*mtt*mWW^2*s*t^2 + 218*ep*mtt*mWW^2*s*t^2 + 960*ep^2*mtt*mWW^2*s*t^2 + 1756*ep^3*mtt*mWW^2*s*t^2 + 1008*ep^4*mtt*mWW^2*s*t^2 - 34*ep*mWW^3*s*t^2 - 268*ep^2*mWW^3*s*t^2 - 636*ep^3*mWW^3*s*t^2 - 432*ep^4*mWW^3*s*t^2 - 10*ep*mtt^2*s^2*t^2 - 30*ep^2*mtt^2*s^2*t^2 - 20*ep^3*mtt^2*s^2*t^2 - 68*ep*mtt*mWW*s^2*t^2 - 600*ep^2*mtt*mWW*s^2*t^2 - 1456*ep^3*mtt*mWW*s^2*t^2 - 1056*ep^4*mtt*mWW*s^2*t^2 + 78*ep*mWW^2*s^2*t^2 + 630*ep^2*mWW^2*s^2*t^2 + 1476*ep^3*mWW^2*s^2*t^2 + 1056*ep^4*mWW^2*s^2*t^2 - 24*ep*mtt^2*mWW*t^3 - 180*ep^2*mtt^2*mWW*t^3 - 408*ep^3*mtt^2*mWW*t^3 - 288*ep^4*mtt^2*mWW*t^3 + 12*ep*mtt*mWW^2*t^3 + 90*ep^2*mtt*mWW^2*t^3 + 204*ep^3*mtt*mWW^2*t^3 + 144*ep^4*mtt*mWW^2*t^3 + 12*ep*mWW^3*t^3 + 90*ep^2*mWW^3*t^3 + 204*ep^3*mWW^3*t^3 + 144*ep^4*mWW^3*t^3 - 9*mtt^2*s*t^3 - 103*ep*mtt^2*s*t^3 - 438*ep^2*mtt^2*s*t^3 - 824*ep^3*mtt^2*s*t^3 - 576*ep^4*mtt^2*s*t^3 - 27*mtt*mWW*s*t^3 - 377*ep*mtt*mWW*s*t^3 - 1740*ep^2*mtt*mWW*s*t^3 - 3124*ep^3*mtt*mWW*s*t^3 - 1872*ep^4*mtt*mWW*s*t^3 + 66*ep*mWW^2*s*t^3 + 486*ep^2*mWW^2*s*t^3 + 1068*ep^3*mWW^2*s*t^3 + 720*ep^4*mWW^2*s*t^3 + 40*ep*mtt*s^2*t^3 + 300*ep^2*mtt*s^2*t^3 + 680*ep^3*mtt*s^2*t^3 + 480*ep^4*mtt*s^2*t^3 - 40*ep*mWW*s^2*t^3 - 300*ep^2*mWW*s^2*t^3 - 680*ep^3*mWW*s^2*t^3 - 480*ep^4*mWW*s^2*t^3 + 12*ep*mtt^2*t^4 + 90*ep^2*mtt^2*t^4 + 204*ep^3*mtt^2*t^4 + 144*ep^4*mtt^2*t^4 + 12*ep*mtt*mWW*t^4 + 90*ep^2*mtt*mWW*t^4 + 204*ep^3*mtt*mWW*t^4 + 144*ep^4*mtt*mWW*t^4 - 24*ep*mWW^2*t^4 - 180*ep^2*mWW^2*t^4 - 408*ep^3*mWW^2*t^4 - 288*ep^4*mWW^2*t^4 + 12*mtt*s*t^4 + 166*ep*mtt*s*t^4 + 774*ep^2*mtt*s*t^4 + 1436*ep^3*mtt*s*t^4 + 912*ep^4*mtt*s*t^4 - 28*ep*mWW*s*t^4 - 210*ep^2*mWW*s*t^4 - 476*ep^3*mWW*s*t^4 - 336*ep^4*mWW*s*t^4 - 12*ep*mtt*t^5 - 90*ep^2*mtt*t^5 - 204*ep^3*mtt*t^5 - 144*ep^4*mtt*t^5 + 12*ep*mWW*t^5 + 90*ep^2*mWW*t^5 + 204*ep^3*mWW*t^5 + 144*ep^4*mWW*t^5))/(16*ep^2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)*s*(mWW - t)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), (6*ep*mtt^3*mWW*s - 5*ep^2*mtt^3*mWW*s - 57*ep^3*mtt^3*mWW*s - 46*ep^4*mtt^3*mWW*s + 20*ep*mtt^2*mWW^2*s + 89*ep^2*mtt^2*mWW^2*s - 251*ep^3*mtt^2*mWW^2*s - 1250*ep^4*mtt^2*mWW^2*s - 1104*ep^5*mtt^2*mWW^2*s + 6*ep*mtt*mWW^3*s + 25*ep^2*mtt*mWW^3*s - 135*ep^3*mtt*mWW^3*s - 562*ep^4*mtt*mWW^3*s - 480*ep^5*mtt*mWW^3*s + 3*ep^2*mWW^4*s + 27*ep^3*mWW^4*s + 66*ep^4*mWW^4*s + 48*ep^5*mWW^4*s + 6*mtt^4*t + 31*ep*mtt^4*t - 58*ep^2*mtt^4*t - 371*ep^3*mtt^4*t + 72*ep^4*mtt^4*t + 720*ep^5*mtt^4*t - 4*mtt^3*mWW*t - 13*ep*mtt^3*mWW*t + 40*ep^2*mtt^3*mWW*t + 31*ep^3*mtt^3*mWW*t - 538*ep^4*mtt^3*mWW*t - 856*ep^5*mtt^3*mWW*t - 2*mtt^2*mWW^2*t + 9*ep*mtt^2*mWW^2*t + 100*ep^2*mtt^2*mWW^2*t - 93*ep^3*mtt^2*mWW^2*t - 1214*ep^4*mtt^2*mWW^2*t - 1320*ep^5*mtt^2*mWW^2*t + 5*ep*mtt*mWW^3*t + 28*ep^2*mtt*mWW^3*t + ep^3*mtt*mWW^3*t - 150*ep^4*mtt*mWW^3*t - 104*ep^5*mtt*mWW^3*t + 2*ep^2*mWW^4*t + 16*ep^3*mWW^4*t + 38*ep^4*mWW^4*t + 24*ep^5*mWW^4*t - 6*ep*mtt^3*s*t + 5*ep^2*mtt^3*s*t + 57*ep^3*mtt^3*s*t + 46*ep^4*mtt^3*s*t - 44*ep*mtt^2*mWW*s*t - 177*ep^2*mtt^2*mWW*s*t + 533*ep^3*mtt^2*mWW*s*t + 2526*ep^4*mtt^2*mWW*s*t + 2208*ep^5*mtt^2*mWW*s*t - 14*ep*mtt*mWW^2*s*t - 45*ep^2*mtt*mWW^2*s*t + 299*ep^3*mtt*mWW^2*s*t + 1146*ep^4*mtt*mWW^2*s*t + 960*ep^5*mtt*mWW^2*s*t - 7*ep^2*mWW^3*s*t - 57*ep^3*mWW^3*s*t - 134*ep^4*mWW^3*s*t - 96*ep^5*mWW^3*s*t - 8*mtt^3*t^2 - 58*ep*mtt^3*t^2 + 13*ep^2*mtt^3*t^2 + 679*ep^3*mtt^3*t^2 + 858*ep^4*mtt^3*t^2 + 56*ep^5*mtt^3*t^2 + 8*mtt^2*mWW*t^2 + 16*ep*mtt^2*mWW*t^2 - 123*ep^2*mtt^2*mWW*t^2 + 39*ep^3*mtt^2*mWW*t^2 + 1546*ep^4*mtt^2*mWW*t^2 + 1784*ep^5*mtt^2*mWW*t^2 - 22*ep*mtt*mWW^2*t^2 - 105*ep^2*mtt*mWW^2*t^2 + 189*ep^3*mtt*mWW^2*t^2 + 1374*ep^4*mtt*mWW^2*t^2 + 1384*ep^5*mtt*mWW^2*t^2 - 9*ep^2*mWW^3*t^2 - 75*ep^3*mWW^3*t^2 - 194*ep^4*mWW^3*t^2 - 152*ep^5*mWW^3*t^2 + 24*ep*mtt^2*s*t^2 + 88*ep^2*mtt^2*s*t^2 - 282*ep^3*mtt^2*s*t^2 - 1276*ep^4*mtt^2*s*t^2 - 1104*ep^5*mtt^2*s*t^2 + 8*ep*mtt*mWW*s*t^2 + 20*ep^2*mtt*mWW*s*t^2 - 164*ep^3*mtt*mWW*s*t^2 - 584*ep^4*mtt*mWW*s*t^2 - 480*ep^5*mtt*mWW*s*t^2 + 4*ep^2*mWW^2*s*t^2 + 30*ep^3*mWW^2*s*t^2 + 68*ep^4*mWW^2*s*t^2 + 48*ep^5*mWW^2*s*t^2 + 24*ep*mtt^2*t^3 + 88*ep^2*mtt^2*t^3 - 282*ep^3*mtt^2*t^3 - 1276*ep^4*mtt^2*t^3 - 1104*ep^5*mtt^2*t^3 + 8*ep*mtt*mWW*t^3 + 20*ep^2*mtt*mWW*t^3 - 164*ep^3*mtt*mWW*t^3 - 584*ep^4*mtt*mWW*t^3 - 480*ep^5*mtt*mWW*t^3 + 4*ep^2*mWW^2*t^3 + 30*ep^3*mWW^2*t^3 + 68*ep^4*mWW^2*t^3 + 48*ep^5*mWW^2*t^3)/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(5*ep*mtt^2*mWW*s + 15*ep^2*mtt^2*mWW*s + 10*ep^3*mtt^2*mWW*s + 14*ep*mtt*mWW^2*s + 132*ep^2*mtt*mWW^2*s + 328*ep^3*mtt*mWW^2*s + 240*ep^4*mtt*mWW^2*s - 3*ep*mWW^3*s - 27*ep^2*mWW^3*s - 66*ep^3*mWW^3*s - 48*ep^4*mWW^3*s + 3*mtt^3*t + 20*ep*mtt^3*t + ep^2*mtt^3*t - 184*ep^3*mtt^3*t - 240*ep^4*mtt^3*t - 2*mtt^2*mWW*t + 4*ep*mtt^2*mWW*t + 140*ep^2*mtt^2*mWW*t + 486*ep^3*mtt^2*mWW*t + 472*ep^4*mtt^2*mWW*t - mtt*mWW^2*t - 6*ep*mtt*mWW^2*t - 5*ep^2*mtt*mWW^2*t + 8*ep^3*mtt*mWW^2*t - 16*ep^4*mtt*mWW^2*t - 2*ep*mWW^3*t - 16*ep^2*mWW^3*t - 38*ep^3*mWW^3*t - 24*ep^4*mWW^3*t - 5*ep*mtt^2*s*t - 15*ep^2*mtt^2*s*t - 10*ep^3*mtt^2*s*t - 34*ep*mtt*mWW*s*t - 282*ep^2*mtt*mWW*s*t - 668*ep^3*mtt*mWW*s*t - 480*ep^4*mtt*mWW*s*t + 7*ep*mWW^2*s*t + 57*ep^2*mWW^2*s*t + 134*ep^3*mWW^2*s*t + 96*ep^4*mWW^2*s*t - 4*mtt^2*t^2 - 41*ep*mtt^2*t^2 - 113*ep^2*mtt^2*t^2 - 30*ep^3*mtt^2*t^2 + 88*ep^4*mtt^2*t^2 + 4*mtt*mWW*t^2 - 202*ep^2*mtt*mWW*t^2 - 708*ep^3*mtt*mWW*t^2 - 624*ep^4*mtt*mWW*t^2 + 9*ep*mWW^2*t^2 + 75*ep^2*mWW^2*t^2 + 194*ep^3*mWW^2*t^2 + 152*ep^4*mWW^2*t^2 + 20*ep*mtt*s*t^2 + 150*ep^2*mtt*s*t^2 + 340*ep^3*mtt*s*t^2 + 240*ep^4*mtt*s*t^2 - 4*ep*mWW*s*t^2 - 30*ep^2*mWW*s*t^2 - 68*ep^3*mWW*s*t^2 - 48*ep^4*mWW*s*t^2 + 20*ep*mtt*t^3 + 150*ep^2*mtt*t^3 + 340*ep^3*mtt*t^3 + 240*ep^4*mtt*t^3 - 4*ep*mWW*t^3 - 30*ep^2*mWW*t^3 - 68*ep^3*mWW*t^3 - 48*ep^4*mWW*t^3))/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)^2*mtt*(mtt - mWW)^2*t*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(2*mtt^6 + 18*ep*mtt^6 + 64*ep^2*mtt^6 + 60*ep^3*mtt^6 - 8*mtt^5*mWW - 60*ep*mtt^5*mWW - 196*ep^2*mtt^5*mWW - 180*ep^3*mtt^5*mWW + 12*mtt^4*mWW^2 + 78*ep*mtt^4*mWW^2 + 210*ep^2*mtt^4*mWW^2 + 180*ep^3*mtt^4*mWW^2 - 8*mtt^3*mWW^3 - 54*ep*mtt^3*mWW^3 - 94*ep^2*mtt^3*mWW^3 - 60*ep^3*mtt^3*mWW^3 + 2*mtt^2*mWW^4 + 24*ep*mtt^2*mWW^4 + 22*ep^2*mtt^2*mWW^4 - 6*ep*mtt*mWW^5 - 6*ep^2*mtt*mWW^5 - 13*mtt^5*s - 93*ep*mtt^5*s - 248*ep^2*mtt^5*s - 204*ep^3*mtt^5*s + 22*mtt^4*mWW*s + 142*ep*mtt^4*mWW*s + 386*ep^2*mtt^4*mWW*s + 332*ep^3*mtt^4*mWW*s - 4*mtt^3*mWW^2*s - 30*ep*mtt^3*mWW^2*s - 92*ep^2*mtt^3*mWW^2*s - 96*ep^3*mtt^3*mWW^2*s - 6*mtt^2*mWW^3*s + 6*ep*mtt^2*mWW^3*s + 18*ep^2*mtt^2*mWW^3*s + 12*ep^3*mtt^2*mWW^3*s + mtt*mWW^4*s - 25*ep*mtt*mWW^4*s - 64*ep^2*mtt*mWW^4*s - 44*ep^3*mtt*mWW^4*s + 20*mtt^4*s^2 + 132*ep*mtt^4*s^2 + 304*ep^2*mtt^4*s^2 + 228*ep^3*mtt^4*s^2 - 8*mtt^3*mWW*s^2 - 38*ep*mtt^3*mWW*s^2 - 94*ep^2*mtt^3*mWW*s^2 - 88*ep^3*mtt^3*mWW*s^2 - 12*mtt^2*mWW^2*s^2 - 56*ep*mtt^2*mWW^2*s^2 - 96*ep^2*mtt^2*mWW^2*s^2 - 52*ep^3*mtt^2*mWW^2*s^2 - 38*ep*mtt*mWW^3*s^2 - 114*ep^2*mtt*mWW^3*s^2 - 88*ep^3*mtt*mWW^3*s^2 - 9*mtt^3*s^3 - 57*ep*mtt^3*s^3 - 120*ep^2*mtt^3*s^3 - 84*ep^3*mtt^3*s^3 - 6*mtt^2*mWW*s^3 - 44*ep*mtt^2*mWW*s^3 - 96*ep^2*mtt^2*mWW*s^3 - 64*ep^3*mtt^2*mWW*s^3 - mtt*mWW^2*s^3 - 19*ep*mtt*mWW^2*s^3 - 56*ep^2*mtt*mWW^2*s^3 - 44*ep^3*mtt*mWW^2*s^3 - 14*mtt^5*t - 102*ep*mtt^5*t - 286*ep^2*mtt^5*t - 240*ep^3*mtt^5*t + 44*mtt^4*mWW*t + 300*ep*mtt^4*mWW*t + 820*ep^2*mtt^4*mWW*t + 684*ep^3*mtt^4*mWW*t - 48*mtt^3*mWW^2*t - 318*ep*mtt^3*mWW^2*t - 834*ep^2*mtt^3*mWW^2*t - 684*ep^3*mtt^3*mWW^2*t + 20*mtt^2*mWW^3*t + 150*ep*mtt^2*mWW^3*t + 358*ep^2*mtt^2*mWW^3*t + 276*ep^3*mtt^2*mWW^3*t - 2*mtt*mWW^4*t - 36*ep*mtt*mWW^4*t - 64*ep^2*mtt*mWW^4*t - 36*ep^3*mtt*mWW^4*t + 6*ep*mWW^5*t + 6*ep^2*mWW^5*t + 54*mtt^4*s*t + 360*ep*mtt^4*s*t + 846*ep^2*mtt^4*s*t + 636*ep^3*mtt^4*s*t - 96*mtt^3*mWW*s*t - 592*ep*mtt^3*mWW*s*t - 1362*ep^2*mtt^3*mWW*s*t - 1028*ep^3*mtt^3*mWW*s*t + 44*mtt^2*mWW^2*s*t + 266*ep*mtt^2*mWW^2*s*t + 592*ep^2*mtt^2*mWW^2*s*t + 448*ep^3*mtt^2*mWW^2*s*t - 52*ep*mtt*mWW^3*s*t - 126*ep^2*mtt*mWW^3*s*t - 92*ep^3*mtt*mWW^3*s*t - 2*mWW^4*s*t + 18*ep*mWW^4*s*t + 50*ep^2*mWW^4*s*t + 36*ep^3*mWW^4*s*t - 52*mtt^3*s^2*t - 336*ep*mtt^3*s^2*t - 722*ep^2*mtt^3*s^2*t - 504*ep^3*mtt^3*s^2*t + 34*mtt^2*mWW*s^2*t + 184*ep*mtt^2*mWW*s^2*t + 362*ep^2*mtt^2*mWW*s^2*t + 248*ep^3*mtt^2*mWW*s^2*t + 4*mtt*mWW^2*s^2*t + 8*ep*mtt*mWW^2*s^2*t + 2*ep^2*mtt*mWW^2*s^2*t - 8*ep^3*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t + 24*ep*mWW^3*s^2*t + 86*ep^2*mWW^3*s^2*t + 72*ep^3*mWW^3*s^2*t + 12*mtt^2*s^3*t + 78*ep*mtt^2*s^3*t + 162*ep^2*mtt^2*s^3*t + 108*ep^3*mtt^2*s^3*t + 4*mtt*mWW*s^3*t + 30*ep*mtt*mWW*s^3*t + 68*ep^2*mtt*mWW*s^3*t + 48*ep^3*mtt*mWW*s^3*t + 12*ep*mWW^2*s^3*t + 42*ep^2*mWW^2*s^3*t + 36*ep^3*mWW^2*s^3*t + 30*mtt^4*t^2 + 198*ep*mtt^4*t^2 + 474*ep^2*mtt^4*t^2 + 360*ep^3*mtt^4*t^2 - 82*mtt^3*mWW*t^2 - 522*ep*mtt^3*mWW*t^2 - 1244*ep^2*mtt^3*mWW*t^2 - 948*ep^3*mtt^3*mWW*t^2 + 74*mtt^2*mWW^2*t^2 + 462*ep*mtt^2*mWW^2*t^2 + 1108*ep^2*mtt^2*mWW^2*t^2 + 852*ep^3*mtt^2*mWW^2*t^2 - 22*mtt*mWW^3*t^2 - 150*ep*mtt*mWW^3*t^2 - 380*ep^2*mtt*mWW^3*t^2 - 300*ep^3*mtt*mWW^3*t^2 + 12*ep*mWW^4*t^2 + 42*ep^2*mWW^4*t^2 + 36*ep^3*mWW^4*t^2 - 69*mtt^3*s*t^2 - 441*ep*mtt^3*s*t^2 - 948*ep^2*mtt^3*s*t^2 - 660*ep^3*mtt^3*s*t^2 + 118*mtt^2*mWW*s*t^2 + 708*ep*mtt^2*mWW*s*t^2 + 1472*ep^2*mtt^2*mWW*s*t^2 + 1008*ep^3*mtt^2*mWW*s*t^2 - 57*mtt*mWW^2*s*t^2 - 327*ep*mtt*mWW^2*s*t^2 - 660*ep^2*mtt*mWW^2*s*t^2 - 444*ep^3*mtt*mWW^2*s*t^2 + 8*mWW^3*s*t^2 + 60*ep*mWW^3*s*t^2 + 136*ep^2*mWW^3*s*t^2 + 96*ep^3*mWW^3*s*t^2 + 32*mtt^2*s^2*t^2 + 204*ep*mtt^2*s^2*t^2 + 418*ep^2*mtt^2*s^2*t^2 + 276*ep^3*mtt^2*s^2*t^2 - 24*mtt*mWW*s^2*t^2 - 132*ep*mtt*mWW*s^2*t^2 - 240*ep^2*mtt*mWW*s^2*t^2 - 144*ep^3*mtt*mWW*s^2*t^2 + 8*mWW^2*s^2*t^2 + 48*ep*mWW^2*s^2*t^2 + 94*ep^2*mWW^2*s^2*t^2 + 60*ep^3*mWW^2*s^2*t^2 - 26*mtt^3*t^3 - 162*ep*mtt^3*t^3 - 346*ep^2*mtt^3*t^3 - 240*ep^3*mtt^3*t^3 + 62*mtt^2*mWW*t^3 + 378*ep*mtt^2*mWW*t^3 + 808*ep^2*mtt^2*mWW*t^3 + 564*ep^3*mtt^2*mWW*t^3 - 46*mtt*mWW^2*t^3 - 270*ep*mtt*mWW^2*t^3 - 578*ep^2*mtt*mWW^2*t^3 - 408*ep^3*mtt*mWW^2*t^3 + 10*mWW^3*t^3 + 54*ep*mWW^3*t^3 + 116*ep^2*mWW^3*t^3 + 84*ep^3*mWW^3*t^3 + 28*mtt^2*s*t^3 + 174*ep*mtt^2*s*t^3 + 350*ep^2*mtt^2*s*t^3 + 228*ep^3*mtt^2*s*t^3 - 44*mtt*mWW*s*t^3 - 258*ep*mtt*mWW*s*t^3 - 496*ep^2*mtt*mWW*s*t^3 - 312*ep^3*mtt*mWW*s*t^3 + 16*mWW^2*s*t^3 + 84*ep*mWW^2*s*t^3 + 146*ep^2*mWW^2*s*t^3 + 84*ep^3*mWW^2*s*t^3 + 8*mtt^2*t^4 + 48*ep*mtt^2*t^4 + 94*ep^2*mtt^2*t^4 + 60*ep^3*mtt^2*t^4 - 16*mtt*mWW*t^4 - 96*ep*mtt*mWW*t^4 - 188*ep^2*mtt*mWW*t^4 - 120*ep^3*mtt*mWW*t^4 + 8*mWW^2*t^4 + 48*ep*mWW^2*t^4 + 94*ep^2*mWW^2*t^4 + 60*ep^3*mWW^2*t^4))/(8*ep^3*(1 + 2*ep)*(1 + 4*ep)*mtt*s^2*(mtt - mWW - s - t)*(3*mtt + 5*ep*mtt + mWW + ep*mWW - 4*t - 6*ep*t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((1 + ep)*s*(-mtt + s + t))/ep^2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(s*(ep*mWW^2 + 2*mWW*t - 7*ep*mWW*t - 2*ep*t^2))/(2*ep^2*mWW*(mtt - t)*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*s*(mWW - 2*t))/(2*ep^2*mWW*(mtt - t)*(mWW - t)), ((-2*ep*mtt^2 + 2*mtt*mWW - 7*ep*mtt*mWW + ep*mWW^2)*s)/(2*ep^2*mWW*(-mtt + mWW)*(mtt - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*mtt - mWW)*s)/(2*ep^2*(mtt - mWW)*mWW*(mtt - t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s*(mtt - mWW - s - t))/ep, ((-1 + 2*ep)*(mtt - s))/ep, -(((1 + ep)*s*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))/(ep^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (3*(-mtt + mWW + s + t)*(-mtt^2 + mtt*mWW + 2*mtt*s + mtt*t - mWW*t))/(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t), 0, 0, 0, 0, (-2*mWW*(-mtt^2 + mtt*mWW + mtt*s + s*t))/(ep*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - mWW - s - t))/(ep^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - mWW - s - t))/(2*ep^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(mtt^2 - mtt*mWW - mtt*s - 3*mtt*t + mWW*t + 2*s*t + 2*t^2))/(ep^2*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t))), -(-(ep*mtt^4) + 2*ep*mtt^3*mWW + ep*mtt^2*mWW^2 - 2*ep*mtt*mWW^3 + 3*ep*mtt^3*s - 2*ep*mtt^2*mWW*s - 4*mtt*mWW^2*s + 13*ep*mtt*mWW^2*s - 3*ep*mtt^2*s^2 - 2*ep*mtt*mWW*s^2 + 4*mWW^2*s^2 - 14*ep*mWW^2*s^2 + ep*mtt*s^3 + 2*ep*mWW*s^3 + 3*ep*mtt^3*t - 8*ep*mtt^2*mWW*t - 3*ep*mtt*mWW^2*t + 2*ep*mWW^3*t - 6*ep*mtt^2*s*t + 8*ep*mtt*mWW*s*t + 4*mWW^2*s*t - 12*ep*mWW^2*s*t + 3*ep*mtt*s^2*t - 3*ep*mtt^2*t^2 + 10*ep*mtt*mWW*t^2 + 2*ep*mWW^2*t^2 + 3*ep*mtt*s*t^2 - 6*ep*mWW*s*t^2 + ep*mtt*t^3 - 4*ep*mWW*t^3)/(4*ep^2*mWW*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt^3 - 3*mtt^2*mWW + 2*mtt*mWW^2 - 2*mtt^2*s + mtt*mWW*s + mtt*s^2 + 2*mWW*s^2 - 2*mtt^2*t + 7*mtt*mWW*t - 2*mWW^2*t + 2*mtt*s*t - 2*mWW*s*t + mtt*t^2 - 4*mWW*t^2))/(4*ep^2*mWW*(-mtt + s + t)*(-mtt^2 + mWW^2 + mtt*s + mWW*s + mtt*t - mWW*t)), 0, 0, 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt - mWW)*(mtt - mWW - s - t))/(2*ep^3*s*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, (mWW*s)/6, 0, 0, -(s*(-mtt + mWW + s + t))/(24*ep), (3*t)/4, ((1 + ep)*(mWW*s + mtt*t - s*t - t^2)^2)/(3*ep*(1 + 4*ep)*mWW*t), (mWW*s - 4*ep*mtt*t + 4*ep*s*t + 4*ep*t^2)/(2*(1 + 4*ep)*mWW), 0, 0, 0, 0, 0, 0, (-5*(1 + ep)*s*(-mtt + s + t))/(12*ep^2), -mtt + s + t, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)^2*(mtt - s)^2)/(4*ep^2*s*(-mtt + mWW + s)), -((-1 + ep)*(-1 + 2*ep)*(ep*mWW*s + 2*mtt*t + 9*ep*mtt*t - 2*s*t - 9*ep*s*t - 2*t^2 - 9*ep*t^2))/(3*ep^2*(1 + 4*ep)*mWW*(mtt - s - t)*t), (48*ep*mtt^2*mWW^2*s - 184*ep^2*mtt^2*mWW^2*s + 16*ep*mtt*mWW^3*s - 80*ep^2*mtt*mWW^3*s + 8*ep^2*mWW^4*s - 96*ep*mtt*mWW^2*s^2 + 368*ep^2*mtt*mWW^2*s^2 - 16*ep*mWW^3*s^2 + 80*ep^2*mWW^3*s^2 + 48*ep*mWW^2*s^3 - 184*ep^2*mWW^2*s^3 - ep*mtt^4*t - 4*ep^2*mtt^4*t + 16*mtt^3*mWW*t + 57*ep*mtt^3*mWW*t - 404*ep^2*mtt^3*mWW*t - 16*mtt^2*mWW^2*t + ep*mtt^2*mWW^2*t + 116*ep^2*mtt^2*mWW^2*t + 7*ep*mtt*mWW^3*t + 36*ep^2*mtt*mWW^3*t + 4*ep*mtt^3*s*t + 16*ep^2*mtt^3*s*t - 48*mtt^2*mWW*s*t - 171*ep*mtt^2*mWW*s*t + 1212*ep^2*mtt^2*mWW*s*t + 32*mtt*mWW^2*s*t - 98*ep*mtt*mWW^2*s*t + 136*ep^2*mtt*mWW^2*s*t - 23*ep*mWW^3*s*t + 44*ep^2*mWW^3*s*t - 6*ep*mtt^2*s^2*t - 24*ep^2*mtt^2*s^2*t + 48*mtt*mWW*s^2*t + 171*ep*mtt*mWW*s^2*t - 1212*ep^2*mtt*mWW*s^2*t - 16*mWW^2*s^2*t + 97*ep*mWW^2*s^2*t - 252*ep^2*mWW^2*s^2*t + 4*ep*mtt*s^3*t + 16*ep^2*mtt*s^3*t - 16*mWW*s^3*t - 57*ep*mWW*s^3*t + 404*ep^2*mWW*s^3*t - ep*s^4*t - 4*ep^2*s^4*t + 4*ep*mtt^3*t^2 + 16*ep^2*mtt^3*t^2 - 48*mtt^2*mWW*t^2 - 171*ep*mtt^2*mWW*t^2 + 1212*ep^2*mtt^2*mWW*t^2 + 32*mtt*mWW^2*t^2 - 2*ep*mtt*mWW^2*t^2 - 232*ep^2*mtt*mWW^2*t^2 - 7*ep*mWW^3*t^2 - 36*ep^2*mWW^3*t^2 - 12*ep*mtt^2*s*t^2 - 48*ep^2*mtt^2*s*t^2 + 96*mtt*mWW*s*t^2 + 342*ep*mtt*mWW*s*t^2 - 2424*ep^2*mtt*mWW*s*t^2 - 32*mWW^2*s*t^2 + 50*ep*mWW^2*s*t^2 + 48*ep^2*mWW^2*s*t^2 + 12*ep*mtt*s^2*t^2 + 48*ep^2*mtt*s^2*t^2 - 48*mWW*s^2*t^2 - 171*ep*mWW*s^2*t^2 + 1212*ep^2*mWW*s^2*t^2 - 4*ep*s^3*t^2 - 16*ep^2*s^3*t^2 - 6*ep*mtt^2*t^3 - 24*ep^2*mtt^2*t^3 + 48*mtt*mWW*t^3 + 171*ep*mtt*mWW*t^3 - 1212*ep^2*mtt*mWW*t^3 - 16*mWW^2*t^3 + ep*mWW^2*t^3 + 116*ep^2*mWW^2*t^3 + 12*ep*mtt*s*t^3 + 48*ep^2*mtt*s*t^3 - 48*mWW*s*t^3 - 171*ep*mWW*s*t^3 + 1212*ep^2*mWW*s*t^3 - 6*ep*s^2*t^3 - 24*ep^2*s^2*t^3 + 4*ep*mtt*t^4 + 16*ep^2*mtt*t^4 - 16*mWW*t^4 - 57*ep*mWW*t^4 + 404*ep^2*mWW*t^4 - 4*ep*s*t^4 - 16*ep^2*s*t^4 - ep*t^5 - 4*ep^2*t^5)/(48*ep^2*(1 + 4*ep)*mWW*t*(-mtt + s + t)*(-mtt + mWW + s + t)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(40*ep*mtt*mWW^2*s - 8*ep*mWW^3*s - 40*ep*mWW^2*s^2 + mtt^3*t + 4*ep*mtt^3*t + 6*mtt^2*mWW*t + 64*ep*mtt^2*mWW*t - 7*mtt*mWW^2*t - 36*ep*mtt*mWW^2*t - 3*mtt^2*s*t - 12*ep*mtt^2*s*t - 12*mtt*mWW*s*t - 128*ep*mtt*mWW*s*t + 7*mWW^2*s*t - 4*ep*mWW^2*s*t + 3*mtt*s^2*t + 12*ep*mtt*s^2*t + 6*mWW*s^2*t + 64*ep*mWW*s^2*t - s^3*t - 4*ep*s^3*t - 3*mtt^2*t^2 - 12*ep*mtt^2*t^2 - 12*mtt*mWW*t^2 - 128*ep*mtt*mWW*t^2 + 7*mWW^2*t^2 + 36*ep*mWW^2*t^2 + 6*mtt*s*t^2 + 24*ep*mtt*s*t^2 + 12*mWW*s*t^2 + 128*ep*mWW*s*t^2 - 3*s^2*t^2 - 12*ep*s^2*t^2 + 3*mtt*t^3 + 12*ep*mtt*t^3 + 6*mWW*t^3 + 64*ep*mWW*t^3 - 3*s*t^3 - 12*ep*s*t^3 - t^4 - 4*ep*t^4))/(48*ep^2*(1 + 4*ep)*mWW*(mtt - s - t)*(mtt - mWW - s - t)^2*t), (4*ep^2*mWW^3*s + 14*ep*mtt*mWW^2*t + 60*ep^2*mtt*mWW^2*t + 3*ep*mWW^2*s*t - 64*ep^2*mWW^2*s*t - 8*mtt*mWW*t^2 + 4*ep*mtt*mWW*t^2 + 72*ep^2*mtt*mWW*t^2 - 14*ep*mWW^2*t^2 - 60*ep^2*mWW^2*t^2 - 10*mWW*s*t^2 + 11*ep*mWW*s*t^2 + 88*ep^2*mWW*s*t^2 + 14*ep*mtt*t^3 - 132*ep^2*mtt*t^3 + 8*mWW*t^3 - 4*ep*mWW*t^3 - 72*ep^2*mWW*t^3 - 14*ep*s*t^3 + 132*ep^2*s*t^3 - 14*ep*t^4 + 132*ep^2*t^4)/(24*ep^2*(1 + 4*ep)*mWW*(mWW - t)*t*(-mtt + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-4*ep*mWW^2*s - 14*mtt*mWW*t - 60*ep*mtt*mWW*t + 5*mWW*s*t + 44*ep*mWW*s*t + 10*mtt*t^2 + 60*ep*mtt*t^2 + 14*mWW*t^2 + 60*ep*mWW*t^2 - 10*s*t^2 - 60*ep*s*t^2 - 10*t^3 - 60*ep*t^3))/(24*ep^2*(1 + 4*ep)*mWW*(mtt - t)*t*(-mWW + t)), -(-48*ep*mtt^3*mWW^2*s^2 + 184*ep^2*mtt^3*mWW^2*s^2 + 32*ep*mtt^2*mWW^3*s^2 - 104*ep^2*mtt^2*mWW^3*s^2 + 16*ep*mtt*mWW^4*s^2 - 88*ep^2*mtt*mWW^4*s^2 + 8*ep^2*mWW^5*s^2 + 48*ep*mtt^2*mWW^2*s^3 - 184*ep^2*mtt^2*mWW^2*s^3 + 16*ep*mtt*mWW^3*s^3 - 80*ep^2*mtt*mWW^3*s^3 + 8*ep^2*mWW^4*s^3 - 18*ep*mtt^6*t - 72*ep^2*mtt^6*t + 54*ep*mtt^5*mWW*t + 216*ep^2*mtt^5*mWW*t - 54*ep*mtt^4*mWW^2*t - 216*ep^2*mtt^4*mWW^2*t + 18*ep*mtt^3*mWW^3*t + 72*ep^2*mtt^3*mWW^3*t + 16*ep*mtt^5*s*t + 64*ep^2*mtt^5*s*t + 2*mtt^4*mWW*s*t - 79*ep*mtt^4*mWW*s*t + 28*ep^2*mtt^4*mWW*s*t - 4*mtt^3*mWW^2*s*t + 65*ep*mtt^3*mWW^2*s*t + 92*ep^2*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t - 21*ep*mtt^2*mWW^3*s*t - 268*ep^2*mtt^2*mWW^3*s*t + 19*ep*mtt*mWW^4*s*t + 84*ep^2*mtt*mWW^4*s*t + 22*ep*mtt^4*s^2*t + 88*ep^2*mtt^4*s^2*t - 22*mtt^3*mWW*s^2*t + 91*ep*mtt^3*mWW*s^2*t - 412*ep^2*mtt^3*mWW*s^2*t + 42*mtt^2*mWW^2*s^2*t - 18*ep*mtt^2*mWW^2*s^2*t - 424*ep^2*mtt^2*mWW^2*s^2*t - 20*mtt*mWW^3*s^2*t - 21*ep*mtt*mWW^3*s^2*t + 548*ep^2*mtt*mWW^3*s^2*t - 10*ep*mWW^4*s^2*t - 56*ep^2*mWW^4*s^2*t - 20*ep*mtt^3*s^3*t - 80*ep^2*mtt^3*s^3*t + 20*mtt^2*mWW*s^3*t - 66*ep*mtt^2*mWW*s^3*t + 168*ep^2*mtt^2*mWW*s^3*t - 20*mtt*mWW^2*s^3*t - 32*ep*mtt*mWW^2*s^3*t + 480*ep^2*mtt*mWW^2*s^3*t - 10*ep*mWW^3*s^3*t - 56*ep^2*mWW^3*s^3*t + 18*ep*mtt^5*t^2 + 72*ep^2*mtt^5*t^2 - 54*ep*mtt^4*mWW*t^2 - 216*ep^2*mtt^4*mWW*t^2 + 54*ep*mtt^3*mWW^2*t^2 + 216*ep^2*mtt^3*mWW^2*t^2 - 18*ep*mtt^2*mWW^3*t^2 - 72*ep^2*mtt^2*mWW^3*t^2 + 32*ep*mtt^4*s*t^2 - 248*ep^2*mtt^4*s*t^2 - 2*mtt^3*mWW*s*t^2 + 47*ep*mtt^3*mWW*s*t^2 + 76*ep^2*mtt^3*mWW*s*t^2 + 4*mtt^2*mWW^2*s*t^2 - 81*ep*mtt^2*mWW^2*s*t^2 - 4*ep^2*mtt^2*mWW^2*s*t^2 - 2*mtt*mWW^3*s*t^2 + 21*ep*mtt*mWW^3*s*t^2 + 260*ep^2*mtt*mWW^3*s*t^2 - 19*ep*mWW^4*s*t^2 - 84*ep^2*mWW^4*s*t^2 - 98*ep*mtt^3*s^2*t^2 + 360*ep^2*mtt^3*s^2*t^2 + 2*mtt^2*mWW*s^2*t^2 - 29*ep*mtt^2*mWW*s^2*t^2 + 140*ep^2*mtt^2*mWW*s^2*t^2 - 2*mtt*mWW^2*s^2*t^2 + 16*ep^2*mtt*mWW^2*s^2*t^2 - ep*mWW^3*s^2*t^2 - 4*ep^2*mWW^3*s^2*t^2 + 48*ep*mtt^2*s^3*t^2 - 184*ep^2*mtt^2*s^3*t^2 + 16*ep*mtt*mWW*s^3*t^2 - 80*ep^2*mtt*mWW*s^3*t^2 + 8*ep^2*mWW^2*s^3*t^2 - 48*ep*mtt^3*s*t^3 + 184*ep^2*mtt^3*s*t^3 + 32*ep*mtt^2*mWW*s*t^3 - 104*ep^2*mtt^2*mWW*s*t^3 + 16*ep*mtt*mWW^2*s*t^3 - 88*ep^2*mtt*mWW^2*s*t^3 + 8*ep^2*mWW^3*s*t^3 + 48*ep*mtt^2*s^2*t^3 - 184*ep^2*mtt^2*s^2*t^3 + 16*ep*mtt*mWW*s^2*t^3 - 80*ep^2*mtt*mWW*s^2*t^3 + 8*ep^2*mWW^2*s^2*t^3)/(48*ep^2*(1 + 4*ep)*mWW*(-mtt + mWW)^2*s*(-mtt + mWW + s)*t*(-mtt + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(40*ep*mtt^2*mWW^2*s^2 - 48*ep*mtt*mWW^3*s^2 + 8*ep*mWW^4*s^2 - 40*ep*mtt*mWW^2*s^3 + 8*ep*mWW^3*s^3 - 18*mtt^5*t - 72*ep*mtt^5*t + 36*mtt^4*mWW*t + 144*ep*mtt^4*mWW*t - 18*mtt^3*mWW^2*t - 72*ep*mtt^3*mWW^2*t + 16*mtt^4*s*t + 64*ep*mtt^4*s*t - 13*mtt^3*mWW*s*t - 12*ep*mtt^3*mWW*s*t - 22*mtt^2*mWW^2*s*t - 136*ep*mtt^2*mWW^2*s*t + 19*mtt*mWW^3*s*t + 84*ep*mtt*mWW^3*s*t + 22*mtt^3*s^2*t + 88*ep*mtt^3*s^2*t - 53*mtt^2*mWW*s^2*t - 332*ep*mtt^2*mWW*s^2*t + 41*mtt*mWW^2*s^2*t + 268*ep*mtt*mWW^2*s^2*t - 10*mWW^3*s^2*t - 56*ep*mWW^3*s^2*t - 20*mtt^2*s^3*t - 80*ep*mtt^2*s^3*t + 30*mtt*mWW*s^3*t + 200*ep*mtt*mWW*s^3*t - 10*mWW^2*s^3*t - 56*ep*mWW^2*s^3*t + 18*mtt^4*t^2 + 72*ep*mtt^4*t^2 - 36*mtt^3*mWW*t^2 - 144*ep*mtt^3*mWW*t^2 + 18*mtt^2*mWW^2*t^2 + 72*ep*mtt^2*mWW^2*t^2 - 16*mtt^3*s*t^2 - 104*ep*mtt^3*s*t^2 + 13*mtt^2*mWW*s*t^2 + 60*ep*mtt^2*mWW*s*t^2 + 22*mtt*mWW^2*s*t^2 + 128*ep*mtt*mWW^2*s*t^2 - 19*mWW^3*s*t^2 - 84*ep*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 + 72*ep*mtt^2*s^2*t^2 + 3*mtt*mWW*s^2*t^2 - 4*ep*mtt*mWW*s^2*t^2 - mWW^2*s^2*t^2 - 4*ep*mWW^2*s^2*t^2 - 40*ep*mtt*s^3*t^2 + 8*ep*mWW*s^3*t^2 + 40*ep*mtt^2*s*t^3 - 48*ep*mtt*mWW*s*t^3 + 8*ep*mWW^2*s*t^3 - 40*ep*mtt*s^2*t^3 + 8*ep*mWW*s^2*t^3))/(48*ep^2*(1 + 4*ep)*mWW*(-mtt + mWW)^2*s*(-mtt + mWW + s)*t*(-mtt + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 9*ep*mtt - mWW + 3*ep*mWW - s + 9*ep*s))/(8*ep^3*s*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*(mtt - s))/ep), 0, mtt - s - t, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s)^2)/(ep^2*(mtt - mWW - s)*s), 0, 0, 0, 0, 0, ((mtt - s)*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*ep*mWW*(mtt - mWW - s)*s), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s)^2)/(2*ep^2*mWW*(mtt - mWW - s)*s), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(ep^2*(mtt - mWW - s)*s)}, {0, 0, 0, 0, 0, 0, (mWW*s)/2, 0, 0, -(s*(-mtt + mWW + s + t))/(8*ep), (-3*t)/4, 0, -s/2, 0, 0, 0, 0, 0, 0, -((1 + ep)*s*(-mtt + s + t))/(4*ep^2), 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)^2*(-mtt + s)^2)/(4*ep^2*s*(-mtt + mWW + s)), 0, (-3*(mtt + mWW - s - t))/(16*ep*mWW), (3*(-1 + 2*ep)*(-2 + 3*ep))/(16*ep^2*mWW), -(s*(ep*mWW^2 + 2*mWW*t - 7*ep*mWW*t - 2*ep*t^2))/(8*ep^2*mWW*(mWW - t)*(-mtt + t)), ((-1 + 2*ep)*(-2 + 3*ep)*s*(mWW - 2*t))/(8*ep^2*mWW*(mWW - t)*(-mtt + t)), -(-2*ep*mtt^5 + 4*ep*mtt^4*mWW - 2*ep*mtt^3*mWW^2 + 2*mtt^3*mWW*s - 7*ep*mtt^3*mWW*s - 2*mtt^2*mWW^2*s + 10*ep*mtt^2*mWW^2*s - 3*ep*mtt*mWW^3*s + 6*ep*mtt^3*s^2 - 6*mtt^2*mWW*s^2 + 17*ep*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 + 2*ep*mWW^3*s^2 - 4*ep*mtt^2*s^3 + 4*mtt*mWW*s^3 - 14*ep*mtt*mWW*s^3 + 2*ep*mWW^2*s^3 + 2*ep*mtt^4*t - 4*ep*mtt^3*mWW*t + 2*ep*mtt^2*mWW^2*t - 2*mtt^2*mWW*s*t + 7*ep*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t - 10*ep*mtt*mWW^2*s*t + 3*ep*mWW^3*s*t - 2*ep*mtt^2*s^2*t + 2*mtt*mWW*s^2*t - 7*ep*mtt*mWW*s^2*t + ep*mWW^2*s^2*t)/(16*ep^2*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mtt - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^4 + 2*mtt^3*mWW + 3*mtt^2*mWW*s - 3*mtt*mWW^2*s + 6*mtt^2*s^2 - 7*mtt*mWW*s^2 + 2*mWW^2*s^2 - 4*mtt*s^3 + 2*mWW*s^3 + 2*mtt^3*t - 2*mtt^2*mWW*t - 3*mtt*mWW*s*t + 3*mWW^2*s*t - 2*mtt*s^2*t + mWW*s^2*t))/(16*ep^2*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mtt - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt - 11*ep*mtt - 3*mWW + 9*ep*mWW - 3*s + 11*ep*s))/(8*ep^3*s*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*mtt^2 + 2*mtt*mWW + 2*mtt*s - mWW*s)/(ep*(-mtt + mWW)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(ep^2*(mtt - mWW)), 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(ep^2*(-mtt + mWW)), 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^3*s))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*mtt + 7*ep*mtt + ep*mWW)/(ep^2*(mtt - mWW)), -(((-1 + 2*ep)*(-2 + 3*ep))/(ep^2*(mtt - mWW))), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (s*(mtt - mWW - s - t))/(2*ep), 0, 0, 0, -((s*(mtt - mWW - s - t))/ep), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((s*(mtt - mWW - s - t))/ep), 0, ((1 + ep)*s*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t))/(ep^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(mtt - mWW - s - t)*(mtt^2 - mtt*mWW - 2*mtt*s - mtt*t + mWW*t))/(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t), 0, 0, 0, 0, -(((mtt^2 - mtt*mWW - mtt*s - mWW*s)*(mtt - mWW - s - t))/(ep*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))), (-2*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - mWW - s - t))/(ep^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - mWW - s - t))/(2*ep^2*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(mtt - mWW - s - t)*(mtt^2 + 3*mtt*mWW - mtt*s - mWW*s - mtt*t - 3*mWW*t))/(2*ep^2*mWW*(mtt - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), (3*ep*mtt^3 - 3*ep*mtt*mWW^2 - 5*ep*mtt^2*s - 4*mtt*mWW*s + 14*ep*mtt*mWW*s + ep*mWW^2*s + ep*mtt*s^2 + 4*mWW*s^2 - 14*ep*mWW*s^2 + ep*s^3 - 9*ep*mtt^2*t + 3*ep*mWW^2*t + 10*ep*mtt*s*t + 4*mWW*s*t - 14*ep*mWW*s*t - ep*s^2*t + 9*ep*mtt*t^2 - 5*ep*s*t^2 - 3*ep*t^3)/(4*ep^2*(mtt - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(3*mtt^2 - 3*mtt*mWW - 2*mtt*s + mWW*s - s^2 - 6*mtt*t + 3*mWW*t + 2*s*t + 3*t^2))/(4*ep^2*(mtt - s - t)*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt - mWW)*(mtt - mWW - s - t))/(2*ep^3*s*(mtt^2 - mWW^2 - mtt*s - mWW*s - mtt*t + mWW*t))}, {0, 0, 0, 0, 0, 0, 0, (s*(mWW - t))/(2*ep), 0, 0, 0, 0, 0, 0, 0, 0, 0, -((s*(mWW - t))/ep), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, (mtt - mWW)*s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((s*(mWW - t))/ep), 0, -(((1 + ep)*s*(-mtt + s + t))/ep^2), 3*(-mtt + s + t), 0, 0, 0, 0, 0, -(((-1 + 2*ep)^2*(-mtt + s)^2)/(ep^2*s*(-mtt + mWW + s))), 0, 0, 0, (-3*ep*mtt*mWW^2 + 2*ep*mWW^2*s + 3*ep*mWW^2*t + 4*mWW*s*t - 14*ep*mWW*s*t + 3*ep*mtt*t^2 - 4*ep*s*t^2 - 3*ep*t^3)/(4*ep^2*mWW*(mtt - t)*(mWW - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt*mWW + 2*mWW*s + 3*mtt*t + 3*mWW*t - 4*s*t - 3*t^2))/(4*ep^2*mWW*(mtt - t)*(mWW - t)), -(-2*ep*mtt^5 + 4*ep*mtt^4*mWW - 2*ep*mtt^3*mWW^2 + 2*mtt^3*mWW*s - 7*ep*mtt^3*mWW*s - 2*mtt^2*mWW^2*s + 10*ep*mtt^2*mWW^2*s - 3*ep*mtt*mWW^3*s + 6*ep*mtt^3*s^2 - 6*mtt^2*mWW*s^2 + 17*ep*mtt^2*mWW*s^2 + 4*mtt*mWW^2*s^2 - 17*ep*mtt*mWW^2*s^2 + 2*ep*mWW^3*s^2 - 4*ep*mtt^2*s^3 + 4*mtt*mWW*s^3 - 14*ep*mtt*mWW*s^3 + 2*ep*mWW^2*s^3 + 2*ep*mtt^4*t - 4*ep*mtt^3*mWW*t + 2*ep*mtt^2*mWW^2*t - 2*mtt^2*mWW*s*t + 7*ep*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t - 10*ep*mtt*mWW^2*s*t + 3*ep*mWW^3*s*t - 2*ep*mtt^2*s^2*t + 2*mtt*mWW*s^2*t - 7*ep*mtt*mWW*s^2*t + ep*mWW^2*s^2*t)/(4*ep^2*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mtt - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*mtt^4 + 2*mtt^3*mWW + 3*mtt^2*mWW*s - 3*mtt*mWW^2*s + 6*mtt^2*s^2 - 7*mtt*mWW*s^2 + 2*mWW^2*s^2 - 4*mtt*s^3 + 2*mWW*s^3 + 2*mtt^3*t - 2*mtt^2*mWW*t - 3*mtt*mWW*s*t + 3*mWW^2*s*t - 2*mtt*s^2*t + mWW*s^2*t))/(4*ep^2*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mtt - t)), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - 5*ep*mtt - mWW + 3*ep*mWW - s + 5*ep*s))/(2*ep^3*s*(-mtt + mWW + s))}, {0, 0, 0, 0, 0, 0, mWW*s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, -s^2/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^3*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(2*ep^2*mWW), (mtt + mWW - s - t)/(4*ep*mWW), -((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*mWW), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)), 0, 0, 0, 0, 0, (mWW + t)/(4*ep*(mtt - mWW)), -((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*(mtt - mWW)), -(-2*mtt + 7*ep*mtt + ep*mWW)/(4*ep^2*(mtt - mWW)), ((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*(mtt - mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, s + t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)), 0, 0, 0, 0, -(-mtt - mWW + s + t)/(4*ep*(mtt - mWW)), -((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*(mtt - mWW)), 0, 0, -(-2*mtt + 7*ep*mtt + ep*mWW)/(4*ep^2*(mtt - mWW)), ((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*(mtt - mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -mtt + s + t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep))/(2*ep^2*mWW), 0, 0, (mWW + t)/(4*ep*mWW), -((-1 + 2*ep)*(-2 + 3*ep))/(4*ep^2*mWW), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^3*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-1 + 3*ep))/(2*ep^2), 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^3*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*(mtt - s)^2)/(ep^2*(mtt - mWW - s)*s), 0, 0, 0, 0, 0, ((mtt - s)*(mtt^2 - mtt*mWW - mtt*s - mWW*s))/(2*ep*mWW*(mtt - mWW - s)*s), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s)^2)/(2*ep^2*mWW*(mtt - mWW - s)*s), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(ep^2*(mtt - mWW - s)*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*(-1 + ep)*(-1 + 2*ep))/(ep^2*mWW), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-mtt + s + t)*(ep*mtt - 2*mWW + 7*ep*mWW - ep*s - ep*t))/(2*ep^2*mWW*(-mtt + mWW + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + s + t))/(2*ep^2*mWW*(-mtt + mWW + s + t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(t*(-2*mWW + 7*ep*mWW + ep*t))/(2*ep^2*mWW*(mWW - t)), ((-1 + 2*ep)*(-2 + 3*ep)*t)/(2*ep^2*mWW*(mWW - t)), 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt*(ep*mtt - 2*mWW + 7*ep*mWW))/(2*ep^2*(mtt - mWW)*mWW), -((-1 + 2*ep)*(-2 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)*mWW), 0}}

==> attachment_files/lxb1/letterDef.txt <==
{W[1] -> mtt, W[2] -> mWW, W[3] -> s, W[4] -> t, W[5] -> s + t, W[6] -> mtt - mWW, W[7] -> mtt - s, W[8] -> mtt - t, W[9] -> mWW - t, W[10] -> mtt - mWW - s, W[11] -> mtt - s - t, W[12] -> mWW*s - mtt*t + mWW*t, W[13] -> mtt - mWW - s - t, W[14] -> mWW*s + mtt*t - s*t - t^2, W[15] -> mtt^2 - mtt*mWW - mtt*s - mtt*t + mWW*t}

==> attachment_files/rxb1/Atilde.txt <==
{{-2*Log[W[2]] - Log[W[4]] + Log[W[12]], Log[W[4]] - Log[W[12]], -Log[W[2]] + Log[W[11]], -4*Log[W[2]] + 4*Log[W[6]], -2*Log[W[2]] + 2*Log[W[6]], Log[W[2]] - Log[W[11]], Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2 - Log[W[12]]/2, -2*Log[W[3]] + 2*Log[W[5]] + 2*Log[W[7]] - 2*Log[W[12]], -Log[W[20]]/2 - Log[W[21]]/2, 2*Log[W[1]] - 2*Log[W[3]] + 2*Log[W[4]] - 2*Log[W[12]], -Log[W[1]] + Log[W[3]] - Log[W[4]] + Log[W[12]], Log[W[1]] - Log[W[3]] + 2*Log[W[4]] - 2*Log[W[12]], Log[W[1]] - Log[W[3]], -Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[6]]/2 + Log[W[7]]/2 + Log[W[10]]/2 - Log[W[12]], Log[W[2]] - 2*Log[W[3]] + 2*Log[W[5]] - Log[W[6]] + 2*Log[W[7]] - 2*Log[W[12]], 0, Log[W[1]]/4 + Log[W[2]]/2 - Log[W[3]]/4 + (3*Log[W[4]])/4 + Log[W[6]]/2 - Log[W[8]] - (3*Log[W[12]])/4, (-3*Log[W[1]])/2 - 3*Log[W[2]] + (3*Log[W[3]])/2 - (9*Log[W[4]])/2 + 3*Log[W[6]] + (9*Log[W[12]])/2, Log[W[1]]/2 + Log[W[2]] - Log[W[3]]/2 + (3*Log[W[4]])/2 - Log[W[6]] - (3*Log[W[12]])/2, (3*Log[W[1]])/2 - Log[W[3]]/2 + (5*Log[W[4]])/2 - Log[W[7]] - (5*Log[W[12]])/2, Log[W[1]] - Log[W[3]] + 3*Log[W[4]] - 3*Log[W[12]], -3*Log[W[1]] + 3*Log[W[3]] - 5*Log[W[4]] + 5*Log[W[12]], -Log[W[1]] + 2*Log[W[2]] - Log[W[3]] + Log[W[4]] - 2*Log[W[6]] + 2*Log[W[7]] - Log[W[12]], -Log[W[1]]/4 + (3*Log[W[3]])/4 - (3*Log[W[4]])/4 - Log[W[7]]/2 - Log[W[10]]/2 + (5*Log[W[12]])/4, (3*Log[W[1]])/2 - (5*Log[W[3]])/2 + (3*Log[W[4]])/2 + Log[W[5]] + Log[W[7]] - (5*Log[W[12]])/2, 6*Log[W[2]] - 6*Log[W[3]] + 6*Log[W[4]] - 6*Log[W[12]], -Log[W[1]]/3 - 2*Log[W[2]] + (4*Log[W[3]])/3 - (4*Log[W[4]])/3 + (7*Log[W[12]])/3, Log[W[4]] + Log[W[6]] - Log[W[17]], -2*Log[W[2]] + 3*Log[W[4]] + 2*Log[W[6]] - 3*Log[W[12]], -Log[W[4]] + Log[W[12]], Log[W[4]] - Log[W[12]], 0, -Log[W[1]] + Log[W[3]], Log[W[1]] + 4*Log[W[2]] - Log[W[3]] + 3*Log[W[4]] - 4*Log[W[6]] - 3*Log[W[12]], 0, Log[W[1]]/2 - (3*Log[W[3]])/2 + (3*Log[W[4]])/2 + Log[W[5]] + Log[W[7]] - (5*Log[W[12]])/2, Log[W[1]] + 2*Log[W[2]] - Log[W[3]] + 3*Log[W[4]] - 2*Log[W[6]] - 3*Log[W[12]], (-3*Log[W[1]])/2 - 3*Log[W[2]] + (3*Log[W[3]])/2 - (3*Log[W[4]])/2 + 3*Log[W[6]] + (3*Log[W[12]])/2, Log[W[1]] + 2*Log[W[2]] - Log[W[3]] + Log[W[4]] - 2*Log[W[6]] - Log[W[12]], Log[W[1]]/2 + 2*Log[W[2]] - (5*Log[W[3]])/2 + (5*Log[W[4]])/2 - 2*Log[W[6]] + 2*Log[W[7]] - (5*Log[W[12]])/2, -2*Log[W[4]] + 2*Log[W[12]], (-3*Log[W[1]])/2 + (3*Log[W[3]])/2 + Log[W[4]]/2 - 3*Log[W[7]] + (5*Log[W[12]])/2, 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - 2*Log[W[7]], -Log[W[1]] + 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - Log[W[7]], -Log[W[1]]/8 + 2*Log[W[2]] - (9*Log[W[3]])/8 + (9*Log[W[4]])/8 - Log[W[5]]/4 - Log[W[6]]/2 - Log[W[7]]/4 - (7*Log[W[12]])/8, -Log[W[1]]/2 - Log[W[2]] + (7*Log[W[3]])/4 - Log[W[4]]/2 + Log[W[5]]/4 - Log[W[6]]/2 - (5*Log[W[7]])/4 + (7*Log[W[12]])/4, (-3*Log[W[1]])/8 - (9*Log[W[3]])/8 - (3*Log[W[4]])/8 + (3*Log[W[6]])/2 + (3*Log[W[7]])/2 - (9*Log[W[12]])/8, (9*Log[W[1]])/8 + (3*Log[W[2]])/4 - (9*Log[W[3]])/8 + (15*Log[W[4]])/8 - (3*Log[W[6]])/4 - (15*Log[W[12]])/8, 2*Log[W[1]] - Log[W[2]] - 2*Log[W[3]] + 3*Log[W[4]] + Log[W[6]] - 3*Log[W[12]], Log[W[1]]/4 - Log[W[3]]/4 - Log[W[4]]/4 + Log[W[12]]/4, -Log[W[1]] + Log[W[2]] + Log[W[3]] - Log[W[6]], (-3*Log[W[1]])/8 - (3*Log[W[2]])/4 + (3*Log[W[3]])/8 - (7*Log[W[4]])/8 + (3*Log[W[6]])/4 + (7*Log[W[12]])/8, 0, Log[W[1]] + Log[W[2]] - Log[W[3]] + (7*Log[W[4]])/4 - Log[W[6]] - (7*Log[W[12]])/4, -Log[W[1]] + Log[W[3]] - Log[W[4]] + Log[W[12]]}, {-2*Log[W[4]] + 2*Log[W[7]], 2*Log[W[4]] - 2*Log[W[10]] - 2*Log[W[12]], -2*Log[W[10]] + 2*Log[W[11]], 0, 2*Log[W[6]] - 2*Log[W[10]], 0, -Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[6]] - Log[W[12]]/2, -4*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[5]] + 4*Log[W[6]] + 2*Log[W[7]] - 2*Log[W[12]], -Log[W[21]], -2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] + 2*Log[W[6]], Log[W[2]] + Log[W[3]] - Log[W[4]] - 2*Log[W[6]] + Log[W[13]], -2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] + 2*Log[W[13]], -2*Log[W[3]] + 2*Log[W[9]], -Log[W[2]] - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[6]] + Log[W[7]]/2 + Log[W[10]]/2 - Log[W[12]], -4*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[5]] + 4*Log[W[6]] + 2*Log[W[7]] - 2*Log[W[12]], 0, Log[W[2]]/2 - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[6]]/2 - Log[W[8]], 3*Log[W[2]] + 3*Log[W[3]] - 3*Log[W[4]] - 3*Log[W[6]], -Log[W[2]] - Log[W[3]] + Log[W[4]] + Log[W[6]], -2*Log[W[2]] - 2*Log[W[3]] + Log[W[4]] + 2*Log[W[6]] + Log[W[7]], -2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] + 2*Log[W[6]], 4*Log[W[2]] + 4*Log[W[3]] - 4*Log[W[4]] - 4*Log[W[6]], 2*Log[W[4]] - 2*Log[W[7]], Log[W[2]] + Log[W[3]]/2 - Log[W[4]]/2 - 2*Log[W[6]] - Log[W[7]]/2 + Log[W[10]]/2 + Log[W[12]], -2*Log[W[2]] - Log[W[3]] + Log[W[5]] + 2*Log[W[6]] + Log[W[7]] - Log[W[12]], -6*Log[W[3]] + 6*Log[W[4]] + 6*Log[W[6]] - 6*Log[W[7]], (-2*Log[W[2]])/3 + (4*Log[W[3]])/3 - (4*Log[W[4]])/3 - (4*Log[W[6]])/3 + 2*Log[W[7]], 0, 0, 0, 0, 0, 0, -2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] + 2*Log[W[6]], 0, -3*Log[W[2]] - 2*Log[W[3]] + Log[W[4]] + Log[W[5]] + 3*Log[W[6]] + Log[W[7]] - Log[W[12]], -2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] + 2*Log[W[6]], 0, 0, 2*Log[W[4]] - 2*Log[W[7]], 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[4]] - 2*Log[W[6]], 2*Log[W[2]] + 2*Log[W[3]] + Log[W[4]] - 2*Log[W[6]] - 3*Log[W[7]], 0, 2*Log[W[4]] - 2*Log[W[7]], (3*Log[W[2]])/4 - Log[W[3]] + (5*Log[W[4]])/4 - Log[W[5]]/4 + (3*Log[W[6]])/4 - (7*Log[W[7]])/4 + Log[W[12]]/4, (7*Log[W[3]])/4 - Log[W[4]]/2 + Log[W[5]]/4 - (3*Log[W[6]])/2 + Log[W[7]]/4 - Log[W[12]]/4, (-3*Log[W[3]])/2 + (3*Log[W[6]])/2, (-7*Log[W[2]])/4 - (7*Log[W[3]])/4 + (5*Log[W[4]])/4 + (7*Log[W[6]])/4 + Log[W[7]]/2, -3*Log[W[2]] - 3*Log[W[3]] + Log[W[4]] + 3*Log[W[6]] + 2*Log[W[7]], -Log[W[4]]/2 + Log[W[7]]/2, 2*Log[W[4]] - 2*Log[W[7]], 0, 0, (-7*Log[W[2]])/4 - (7*Log[W[3]])/4 + (7*Log[W[4]])/4 + (7*Log[W[6]])/4, Log[W[2]] + Log[W[3]] - Log[W[4]] - Log[W[6]]}, {2*Log[W[2]] - 2*Log[W[7]], -2*Log[W[10]] + 2*Log[W[12]], Log[W[2]] + Log[W[4]] - 2*Log[W[10]] - 3*Log[W[11]] + Log[W[12]], 4*Log[W[2]] + 4*Log[W[3]] - 4*Log[W[6]] - 4*Log[W[7]], 2*Log[W[2]] - 2*Log[W[7]] - 2*Log[W[10]] + 2*Log[W[12]], -Log[W[2]] + Log[W[4]] + Log[W[11]] - Log[W[12]], Log[W[3]] - Log[W[6]], 4*Log[W[2]] + 4*Log[W[3]] - 4*Log[W[6]] - 4*Log[W[7]], -Log[W[19]] + Log[W[20]]/2 + Log[W[21]]/2, 2*Log[W[3]] - 2*Log[W[6]], -2*Log[W[3]] + 2*Log[W[6]], 0, 2*Log[W[3]] - 2*Log[W[6]], (3*Log[W[2]])/2 + (3*Log[W[3]])/2 - (3*Log[W[6]])/2 - (3*Log[W[7]])/2 - 2*Log[W[10]] + 2*Log[W[12]], 3*Log[W[2]] + 3*Log[W[3]] - 3*Log[W[6]] - 3*Log[W[7]], 0, -Log[W[2]]/2 + Log[W[3]] - Log[W[6]] + Log[W[7]]/2, 3*Log[W[2]] - 3*Log[W[7]], Log[W[3]] - Log[W[6]], Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - Log[W[7]], 2*Log[W[3]] - 2*Log[W[6]], -4*Log[W[3]] + 4*Log[W[6]], -2*Log[W[2]] + 2*Log[W[7]], -Log[W[2]] - 3*Log[W[3]] + 3*Log[W[6]] + Log[W[7]], 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - 2*Log[W[7]], -6*Log[W[2]] + 6*Log[W[3]] - 6*Log[W[6]] + 6*Log[W[7]], 2*Log[W[2]] - (4*Log[W[3]])/3 + (4*Log[W[6]])/3 - 2*Log[W[7]], Log[W[3]] - Log[W[6]], 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - 2*Log[W[7]], 0, 0, 2*Log[W[3]] - 2*Log[W[6]], -2*Log[W[3]] + 2*Log[W[6]], -Log[W[2]] + Log[W[3]] - Log[W[6]] + Log[W[7]], 0, 2*Log[W[2]] + 3*Log[W[3]] - 3*Log[W[6]] - 2*Log[W[7]], 2*Log[W[3]] - 2*Log[W[6]], 3*Log[W[2]] + 3*Log[W[3]] - 3*Log[W[6]] - 3*Log[W[7]], 0, -2*Log[W[2]] + 2*Log[W[7]], -2*Log[W[3]] + 2*Log[W[6]], -3*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[6]] + 3*Log[W[7]], 0, -2*Log[W[2]] + 2*Log[W[7]], (-5*Log[W[2]])/2 + Log[W[3]]/4 - Log[W[6]]/4 + (5*Log[W[7]])/2, Log[W[2]]/2 - (3*Log[W[3]])/2 + (3*Log[W[6]])/2 - Log[W[7]]/2, (3*Log[W[3]])/2 - (3*Log[W[6]])/2, Log[W[2]]/4 + (3*Log[W[3]])/2 - (3*Log[W[6]])/2 - Log[W[7]]/4, 2*Log[W[2]] + 3*Log[W[3]] - 3*Log[W[6]] - 2*Log[W[7]], Log[W[2]] + Log[W[3]]/2 - Log[W[6]]/2 - Log[W[7]], -2*Log[W[2]] + 2*Log[W[7]], (3*Log[W[2]])/4 + (3*Log[W[3]])/4 - (3*Log[W[6]])/4 - (3*Log[W[7]])/4, 0, (7*Log[W[3]])/4 - (7*Log[W[6]])/4, -Log[W[3]] + Log[W[6]]}, {0, 0, 0, 3*Log[W[1]] + Log[W[3]] + Log[W[4]] - 4*Log[W[6]] - 2*Log[W[7]] - 2*Log[W[9]] + Log[W[12]], Log[W[1]] - Log[W[7]] - Log[W[9]] + Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/4 - Log[W[6]]/2 - Log[W[7]]/4 + Log[W[9]]/4 + Log[W[12]]/4, (-3*Log[W[1]])/2 + Log[W[6]] + (3*Log[W[7]])/2 + Log[W[9]]/2 - (3*Log[W[12]])/2, 0, Log[W[1]]/4 - Log[W[3]]/4 - Log[W[4]]/4 - Log[W[6]]/2 + Log[W[7]]/4 - Log[W[9]]/4 + Log[W[12]]/4 + Log[W[16]]/4, (3*Log[W[1]])/2 + (3*Log[W[3]])/2 + (3*Log[W[4]])/2 - 3*Log[W[6]] - (3*Log[W[7]])/2 - (9*Log[W[9]])/2 + (3*Log[W[12]])/2 + (3*Log[W[16]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[6]], 3*Log[W[1]] - 2*Log[W[6]] - Log[W[7]] - Log[W[9]] + Log[W[12]], 0, 0, 0, 0, (-5*Log[W[1]])/2 + Log[W[3]]/2 + Log[W[4]]/2 + Log[W[6]] - Log[W[7]]/2 + Log[W[9]]/2 - (5*Log[W[12]])/2 + (3*Log[W[16]])/2, -Log[W[1]] - Log[W[12]] + Log[W[16]], 2*Log[W[1]] - Log[W[3]]/2 + Log[W[4]]/2 + Log[W[12]] - (3*Log[W[16]])/2, 0, Log[W[1]]/2 + Log[W[3]] + Log[W[4]] - (3*Log[W[7]])/2 - (3*Log[W[9]])/2 + Log[W[12]]/2, 0, 0, 0, 0, 0, 0, -Log[W[1]] + Log[W[3]]/8 + Log[W[4]]/8 + Log[W[6]]/2 + Log[W[7]]/4 + Log[W[9]]/4 - Log[W[12]] + (3*Log[W[16]])/8, 0, 0, (-5*Log[W[1]])/8 + (3*Log[W[3]])/8 - Log[W[4]]/8 + Log[W[6]]/4 + (3*Log[W[7]])/8 + Log[W[9]]/8 - (5*Log[W[12]])/8 + Log[W[16]]/8, Log[W[1]] + Log[W[3]] - Log[W[16]], -Log[W[1]]/4 + Log[W[3]]/4 + Log[W[4]]/4 - Log[W[12]]/4, -Log[W[1]] + Log[W[6]], Log[W[1]]/8 + Log[W[3]]/4 + Log[W[4]]/4 - Log[W[6]]/4 - (3*Log[W[7]])/8 - Log[W[9]]/8 + Log[W[12]]/8, Log[W[1]] - Log[W[6]], Log[W[1]]/4 + (3*Log[W[3]])/8 - Log[W[4]]/8 + Log[W[12]]/4 - (3*Log[W[16]])/8, 0}, {0, 0, 0, -4*Log[W[3]] - 4*Log[W[4]] + 4*Log[W[7]] + 4*Log[W[9]], -4*Log[W[6]] + 2*Log[W[7]] + 2*Log[W[9]] - 2*Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]]/2 - Log[W[4]]/2 + Log[W[7]]/2 - Log[W[9]]/2 + Log[W[10]], Log[W[3]] + Log[W[4]] - Log[W[7]] - Log[W[9]], 0, -Log[W[3]]/2 - Log[W[4]]/2 - Log[W[7]]/2 + Log[W[8]] + Log[W[9]]/2, -3*Log[W[3]] - 3*Log[W[4]] + 3*Log[W[7]] + 3*Log[W[9]], 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]] - Log[W[4]] + Log[W[17]], -2*Log[W[3]] - 2*Log[W[4]] + 2*Log[W[7]] + 2*Log[W[9]], 0, 0, 0, 0, Log[W[3]] + Log[W[4]] - Log[W[7]] - Log[W[9]], 0, 0, 0, -3*Log[W[3]] - 3*Log[W[4]] + 3*Log[W[7]] + 3*Log[W[9]], 0, 0, 0, 0, 0, 0, Log[W[3]]/2 + Log[W[4]]/2 - Log[W[7]]/2 - Log[W[9]]/2, 0, 0, Log[W[3]]/4 + Log[W[4]]/4 - Log[W[7]]/4 - Log[W[9]]/4, 0, -Log[W[3]]/2 - Log[W[4]]/2 + Log[W[7]]/2 + Log[W[9]]/2, 0, (-3*Log[W[3]])/4 - (3*Log[W[4]])/4 + (3*Log[W[7]])/4 + (3*Log[W[9]])/4, 0, 0, 0}, {0, 0, 0, 0, 0, 2*Log[W[7]] - 4*Log[W[11]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[2]] - 2*Log[W[7]], 0, 0, Log[W[2]] + Log[W[3]] - Log[W[6]] - Log[W[7]], 2*Log[W[2]] - 2*Log[W[7]], 2*Log[W[2]] - 2*Log[W[7]], 0, 2*Log[W[3]] - 2*Log[W[6]], 0, 0, 0, 0, 0, 0, -2*Log[W[2]] + 2*Log[W[7]], 0, 0, 0, 5*Log[W[2]] + 3*Log[W[3]] - 3*Log[W[6]] - 5*Log[W[7]], 0, 0, 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - 2*Log[W[7]], 0, 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - 2*Log[W[7]], 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] - 2*Log[W[7]], 0, -4*Log[W[2]] + 4*Log[W[7]], 2*Log[W[3]] - 2*Log[W[6]], -2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[6]] + 2*Log[W[7]], 0, -Log[W[2]]/2 + Log[W[3]]/2 - Log[W[6]]/2 + Log[W[7]]/2, -Log[W[2]]/2 - (3*Log[W[3]])/2 + (3*Log[W[6]])/2 + Log[W[7]]/2, (3*Log[W[2]])/2 + Log[W[3]]/2 - Log[W[6]]/2 - (3*Log[W[7]])/2, 2*Log[W[2]] - Log[W[3]] + Log[W[6]] - 2*Log[W[7]], (3*Log[W[2]])/2 + Log[W[3]]/2 - Log[W[6]]/2 - (3*Log[W[7]])/2, -2*Log[W[2]] + Log[W[3]] - Log[W[6]] + 2*Log[W[7]], 0, 0, Log[W[2]] + Log[W[3]] - Log[W[6]] - Log[W[7]], 0}, {0, 0, 0, 0, 0, 0, Log[W[2]] - Log[W[3]] + Log[W[4]] - 2*Log[W[6]] - Log[W[12]], 8*Log[W[2]] - 8*Log[W[3]] + 8*Log[W[5]] - 8*Log[W[6]] + 8*Log[W[7]] - 8*Log[W[12]], -Log[W[19]] - 2*Log[W[20]] - Log[W[21]], 0, 0, 0, 0, 2*Log[W[2]] - 2*Log[W[3]] - Log[W[4]] - 2*Log[W[6]] + 2*Log[W[7]] + 2*Log[W[10]] - Log[W[12]], 8*Log[W[2]] - 8*Log[W[3]] + 6*Log[W[4]] + 8*Log[W[5]] - 8*Log[W[6]] + 8*Log[W[7]] - 14*Log[W[12]], -2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[4]] + 2*Log[W[12]], 0, 0, 0, 0, 0, -2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[4]] + 2*Log[W[12]], 0, -2*Log[W[2]] - Log[W[3]] + 4*Log[W[6]] - 2*Log[W[7]] - 6*Log[W[10]] + 5*Log[W[12]] + Log[W[14]], 4*Log[W[2]] - 10*Log[W[3]] + 4*Log[W[5]] - 4*Log[W[6]] + 4*Log[W[7]] - 10*Log[W[12]] + 6*Log[W[14]], 12*Log[W[3]] - 12*Log[W[4]] - 12*Log[W[6]] + 12*Log[W[12]], 0, 0, 0, 0, 2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] - 2*Log[W[12]], 0, 0, 0, -4*Log[W[4]] + 4*Log[W[5]] + 2*Log[W[12]] - 2*Log[W[13]], 2*Log[W[2]] - 2*Log[W[3]] + 4*Log[W[4]] - 2*Log[W[5]] - 4*Log[W[6]] + 4*Log[W[7]] - 8*Log[W[12]] + 6*Log[W[13]], 4*Log[W[2]] + 4*Log[W[4]] - 4*Log[W[5]] - 4*Log[W[7]], 6*Log[W[3]] - 6*Log[W[4]] - 12*Log[W[6]] + 6*Log[W[14]], 4*Log[W[2]] - 2*Log[W[3]] + 4*Log[W[4]] - 4*Log[W[7]] + 6*Log[W[11]] - 4*Log[W[14]], -2*Log[W[2]] - 4*Log[W[3]] + 10*Log[W[4]] - 6*Log[W[7]] + 18*Log[W[11]] - 4*Log[W[12]] - 6*Log[W[14]], 0, 0, 0, 0, -Log[W[2]]/2 + (7*Log[W[3]])/2 - Log[W[4]] - Log[W[5]] - 2*Log[W[6]] - Log[W[7]] + 2*Log[W[12]], -2*Log[W[2]] - 3*Log[W[3]] + 3*Log[W[5]] + 2*Log[W[6]] + 3*Log[W[7]] - 3*Log[W[12]], Log[W[2]]/2 + Log[W[3]] - (5*Log[W[4]])/2 - 3*Log[W[6]] + Log[W[12]] + (3*Log[W[14]])/2, 0, 0, 0, 0, Log[W[2]]/2 + Log[W[3]] - 2*Log[W[4]] - 2*Log[W[6]] - Log[W[10]] + (5*Log[W[12]])/2 + Log[W[14]]/2, 2*Log[W[4]] + 4*Log[W[6]] + 2*Log[W[10]] - 4*Log[W[14]], (7*Log[W[2]])/2 + 2*Log[W[4]] - 2*Log[W[5]] - 2*Log[W[7]] + (3*Log[W[12]])/2 - (3*Log[W[14]])/2, 0}, {0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2, 3*Log[W[1]] - 4*Log[W[2]] + Log[W[3]] + Log[W[4]] - 2*Log[W[5]] - 2*Log[W[7]] + Log[W[12]], Log[W[19]]/2 + Log[W[20]]/2, 0, 0, 0, 0, (5*Log[W[1]])/8 - Log[W[2]] - (3*Log[W[3]])/8 - Log[W[4]]/8 - Log[W[7]]/2 + Log[W[10]]/2 + (3*Log[W[12]])/8 + Log[W[15]]/4, (9*Log[W[1]])/4 - 4*Log[W[2]] + (9*Log[W[3]])/4 + (3*Log[W[4]])/4 - 2*Log[W[5]] - 6*Log[W[7]] + (15*Log[W[12]])/4 + (3*Log[W[15]])/2, Log[W[1]]/2 - Log[W[3]]/2 + Log[W[4]]/2 - Log[W[12]]/2, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/2 + Log[W[4]]/2 - Log[W[12]]/2, 0, (-9*Log[W[1]])/8 + Log[W[2]] - (3*Log[W[3]])/8 + Log[W[4]]/8 + Log[W[7]]/2 - Log[W[10]]/2 - Log[W[12]]/8 + Log[W[14]]/4, (3*Log[W[1]])/4 - 2*Log[W[2]] + (9*Log[W[3]])/4 - (3*Log[W[4]])/4 - 3*Log[W[5]] - Log[W[7]] + (3*Log[W[12]])/4 + (3*Log[W[14]])/2, (3*Log[W[1]])/2 - (3*Log[W[3]])/2 + (3*Log[W[4]])/2 - (3*Log[W[12]])/2, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2 - Log[W[4]]/2 + Log[W[12]]/2, 0, 0, 0, -2*Log[W[1]] + Log[W[2]] - Log[W[12]] + Log[W[15]], (17*Log[W[1]])/4 - 2*Log[W[2]] + (5*Log[W[3]])/4 - Log[W[4]]/4 - 2*Log[W[5]] - Log[W[7]] + (11*Log[W[12]])/4 - (3*Log[W[15]])/2, Log[W[1]] - Log[W[2]], -3*Log[W[1]] - Log[W[3]]/2 - (5*Log[W[12]])/2 + (3*Log[W[14]])/2 + (3*Log[W[15]])/2, Log[W[1]] + Log[W[3]] - Log[W[14]], (7*Log[W[1]])/4 + (5*Log[W[3]])/4 + Log[W[4]]/4 - Log[W[12]]/4 - (3*Log[W[14]])/2, 0, 0, 0, 0, (-17*Log[W[1]])/16 + Log[W[2]]/2 - Log[W[3]]/16 + Log[W[4]]/16 + Log[W[5]]/4 + Log[W[7]]/4 - (11*Log[W[12]])/16 + (3*Log[W[15]])/8, Log[W[3]]/4 - Log[W[5]]/4 - Log[W[7]]/4 + Log[W[12]]/4, (-3*Log[W[1]])/16 - (5*Log[W[3]])/16 - Log[W[4]]/16 - (3*Log[W[12]])/16 + (3*Log[W[14]])/8, 0, 0, 0, 0, (-5*Log[W[3]])/8 + (3*Log[W[4]])/4 - (5*Log[W[12]])/8 + Log[W[14]]/8 + Log[W[15]]/8, 2*Log[W[1]] + 2*Log[W[4]] - Log[W[14]] - Log[W[15]], (3*Log[W[1]])/2 - Log[W[2]]/2 - Log[W[3]]/8 + (3*Log[W[4]])/4 - Log[W[12]]/8 - (3*Log[W[14]])/8 - (3*Log[W[15]])/8, 0}, {0, 0, 0, 0, 0, 0, -Log[W[19]]/2 + Log[W[21]]/2, -4*Log[W[19]] - 2*Log[W[20]] + 2*Log[W[21]], 2*Log[W[2]] + 2*Log[W[3]] + 2*Log[W[5]] + 2*Log[W[7]] + 2*Log[W[12]] - 4*Log[W[18]], 0, 0, 0, 0, -Log[W[19]]/2 - Log[W[20]]/2 + Log[W[21]], -4*Log[W[19]] - 2*Log[W[20]] + 2*Log[W[21]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[19]]/2 + Log[W[20]]/2 - Log[W[21]], -2*Log[W[19]] - Log[W[20]] + Log[W[21]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[19]] - Log[W[20]] + Log[W[21]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[19]]/2 + Log[W[20]]/4 - Log[W[21]]/4, -Log[W[19]]/2 - Log[W[20]]/4 + Log[W[21]]/4, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[1]] - Log[W[2]] - Log[W[3]] + Log[W[4]] + Log[W[12]], Log[W[1]] - Log[W[2]], -Log[W[1]] - Log[W[2]] + 2*Log[W[5]], 0, 0, 0, 0, -Log[W[1]]/4 + Log[W[2]]/4 + Log[W[3]]/4 + Log[W[4]]/4 - Log[W[16]]/4, (3*Log[W[1]])/2 + (3*Log[W[2]])/2 - (3*Log[W[3]])/2 - (3*Log[W[4]])/2 + 6*Log[W[9]] - 3*Log[W[12]] - (3*Log[W[16]])/2, -Log[W[1]]/2 + Log[W[3]]/2, (-3*Log[W[1]])/2 + (3*Log[W[3]])/2, -Log[W[1]] + Log[W[3]] + Log[W[4]] - Log[W[12]], 3*Log[W[1]] - Log[W[2]] - 2*Log[W[5]], 0, 0, 0, 0, Log[W[1]]/3 - Log[W[2]]/3, 0, 0, 0, 0, 0, 0, -Log[W[1]] + (3*Log[W[2]])/2 + Log[W[3]] - Log[W[4]]/2 + 2*Log[W[12]] - (3*Log[W[16]])/2, -Log[W[1]] + 2*Log[W[2]] + Log[W[12]] - Log[W[16]], Log[W[1]]/2 - (7*Log[W[2]])/2 + Log[W[3]]/2 - Log[W[4]]/2 + 2*Log[W[5]] - 2*Log[W[12]] + (3*Log[W[16]])/2, -Log[W[2]] + Log[W[3]], 0, 0, 0, Log[W[2]] - Log[W[3]], (3*Log[W[1]])/2 - Log[W[2]] - Log[W[3]]/2, 0, 0, (-3*Log[W[1]])/8 + (7*Log[W[2]])/8 - Log[W[3]]/8 - Log[W[4]]/8 + Log[W[12]]/2 - (3*Log[W[16]])/8, Log[W[1]]/2 - Log[W[2]]/2, 0, (-9*Log[W[1]])/8 + (5*Log[W[2]])/8 + Log[W[3]]/8 + Log[W[4]]/8 + Log[W[12]]/2 - Log[W[16]]/8, -2*Log[W[1]] + Log[W[16]], 0, 0, 0, 0, (-5*Log[W[1]])/8 - (3*Log[W[2]])/8 + Log[W[3]]/8 + Log[W[4]]/8 + (3*Log[W[16]])/8, Log[W[1]] - Log[W[2]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, -4*Log[W[1]] + 2*Log[W[6]] + 2*Log[W[12]], 2*Log[W[1]] - Log[W[2]] - Log[W[3]] + Log[W[4]] - 2*Log[W[6]] - Log[W[13]], -2*Log[W[1]] + 2*Log[W[5]] + 2*Log[W[12]] - 2*Log[W[13]], 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2 + Log[W[6]]/2 - Log[W[8]] - Log[W[12]]/2 + Log[W[16]]/2, 3*Log[W[1]] - 3*Log[W[3]] - 3*Log[W[6]] - 3*Log[W[12]] + 3*Log[W[16]], -Log[W[1]] + Log[W[3]] - Log[W[4]] + Log[W[12]], -3*Log[W[1]] + 3*Log[W[3]] - Log[W[4]] + 2*Log[W[6]] - 2*Log[W[8]] + Log[W[12]], -2*Log[W[1]] + 2*Log[W[3]] + 2*Log[W[6]] - 2*Log[W[8]], 6*Log[W[1]] + 2*Log[W[2]] - 2*Log[W[3]] + 2*Log[W[4]] - 2*Log[W[5]] - 4*Log[W[6]] - 2*Log[W[12]], 0, 0, 0, 0, (2*Log[W[1]])/3 - (4*Log[W[6]])/3 + (2*Log[W[12]])/3, 0, 0, 0, 0, 0, 0, -2*Log[W[1]] + 2*Log[W[3]] - 3*Log[W[4]] - Log[W[6]] - 2*Log[W[8]] + 3*Log[W[16]], -2*Log[W[2]] - 2*Log[W[4]] + 2*Log[W[5]] - 2*Log[W[12]] + 2*Log[W[16]], -Log[W[1]] + 2*Log[W[2]] + Log[W[3]] + 2*Log[W[4]] - 2*Log[W[5]] + Log[W[6]] + 3*Log[W[12]] - 3*Log[W[16]], -2*Log[W[1]] + 2*Log[W[2]] + 2*Log[W[3]] - 2*Log[W[5]] - 2*Log[W[8]] + 2*Log[W[12]], 0, 0, 0, 2*Log[W[1]] - 2*Log[W[3]] + 2*Log[W[8]] - 2*Log[W[12]], 3*Log[W[1]] - Log[W[3]] + 3*Log[W[4]] - 2*Log[W[6]] - 2*Log[W[8]] - Log[W[12]], 0, 0, Log[W[1]]/4 - Log[W[2]]/2 - Log[W[3]]/4 - Log[W[4]]/2 + Log[W[5]]/2 - Log[W[6]]/4 - (3*Log[W[12]])/4 + (3*Log[W[16]])/4, Log[W[1]] - Log[W[2]]/2 + Log[W[4]]/2 + Log[W[5]]/2 - Log[W[6]] - Log[W[8]]/2, 0, (-9*Log[W[1]])/4 + (5*Log[W[3]])/4 - Log[W[4]] + (5*Log[W[6]])/4 - Log[W[8]]/2 + (3*Log[W[12]])/4 + Log[W[16]]/4, -4*Log[W[1]] + 2*Log[W[3]] - Log[W[4]] + 4*Log[W[6]] + Log[W[8]] + 2*Log[W[12]] - 2*Log[W[16]], 0, 0, 0, 0, (-9*Log[W[1]])/4 + Log[W[2]] + (5*Log[W[3]])/4 - Log[W[5]] + (5*Log[W[6]])/4 - Log[W[8]]/2 + (7*Log[W[12]])/4 - (3*Log[W[16]])/4, 2*Log[W[1]] + Log[W[4]] - 2*Log[W[6]] - Log[W[8]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - 2*Log[W[12]], -Log[W[1]] + Log[W[2]] + Log[W[12]] - Log[W[13]], Log[W[1]] - Log[W[3]] + Log[W[4]] - Log[W[12]] - 2*Log[W[13]], 0, 0, 0, 0, Log[W[1]]/4 - Log[W[3]]/4 + Log[W[4]]/4 - Log[W[12]]/4, (-3*Log[W[1]])/2 + (3*Log[W[3]])/2 - (3*Log[W[4]])/2 + (3*Log[W[12]])/2, Log[W[1]]/2 - Log[W[3]]/2 + Log[W[4]]/2 - Log[W[12]]/2, (3*Log[W[1]])/2 - (3*Log[W[3]])/2 + (3*Log[W[4]])/2 - (3*Log[W[12]])/2, Log[W[1]] - Log[W[3]] + Log[W[4]] - Log[W[12]], -3*Log[W[1]] + Log[W[3]] - Log[W[4]] + 3*Log[W[12]], 0, 0, 0, 0, -Log[W[1]]/3 + Log[W[12]]/3, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[3]] + Log[W[4]] - Log[W[12]], 0, Log[W[1]]/2 - Log[W[3]]/2 + Log[W[4]]/2 - Log[W[12]]/2, Log[W[1]] - Log[W[3]] + Log[W[4]] - Log[W[12]], 0, 0, 0, -Log[W[1]] + Log[W[3]] - Log[W[4]] + Log[W[12]], (-3*Log[W[1]])/2 + Log[W[3]]/2 - Log[W[4]]/2 + (3*Log[W[12]])/2, 0, 0, -Log[W[1]]/8 + Log[W[3]]/8 - Log[W[4]]/8 + Log[W[12]]/8, -Log[W[1]]/2 + Log[W[12]]/2, 0, (9*Log[W[1]])/8 - (5*Log[W[3]])/8 + (5*Log[W[4]])/8 - (9*Log[W[12]])/8, 2*Log[W[1]] - Log[W[3]] + Log[W[4]] - 2*Log[W[12]], 0, 0, 0, 0, (9*Log[W[1]])/8 - (5*Log[W[3]])/8 + (5*Log[W[4]])/8 - (9*Log[W[12]])/8, -Log[W[1]] + Log[W[12]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[3]] + Log[W[4]] - 2*Log[W[6]] - 2*Log[W[9]] + Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] + Log[W[3]] + Log[W[4]] - Log[W[12]], -Log[W[1]]/4 - Log[W[3]]/4 + Log[W[4]]/4 + Log[W[6]] - Log[W[10]] + Log[W[12]]/4, (3*Log[W[1]])/2 + (3*Log[W[3]])/2 - (3*Log[W[4]])/2 - (3*Log[W[12]])/2, 0, 0, 0, 0, 0, 0, -2*Log[W[6]] + 2*Log[W[10]], -Log[W[1]] + Log[W[4]] + 2*Log[W[6]] - 2*Log[W[10]], 0, 0, 0, 0, (-3*Log[W[1]])/2 - (3*Log[W[3]])/2 + (3*Log[W[4]])/2 + (3*Log[W[12]])/2, Log[W[1]] + Log[W[3]] - Log[W[4]] - Log[W[12]], Log[W[1]]/2 + (5*Log[W[3]])/2 - Log[W[4]]/2 - (5*Log[W[12]])/2, Log[W[1]] + Log[W[3]] - Log[W[4]] - Log[W[12]], 0, -2*Log[W[3]] + 2*Log[W[12]], -Log[W[1]] - 2*Log[W[3]] + Log[W[4]] + 2*Log[W[12]], 0, 0, (-3*Log[W[1]])/8 - (3*Log[W[3]])/8 + (3*Log[W[4]])/8 + (3*Log[W[12]])/8, 0, 0, Log[W[1]]/4 + Log[W[3]]/4 - Log[W[4]]/4 - Log[W[12]]/4, -Log[W[1]] - Log[W[3]] + Log[W[4]] + Log[W[12]], (-3*Log[W[1]])/8 - (3*Log[W[3]])/8 + (3*Log[W[4]])/8 + (3*Log[W[12]])/8, 0, -Log[W[1]]/8 - Log[W[3]]/8 + Log[W[4]]/8 + Log[W[12]]/8, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[3]])/2 + (3*Log[W[4]])/2 - 4*Log[W[10]] - 2*Log[W[12]] + Log[W[15]]/2, -3*Log[W[3]] - 3*Log[W[4]] + 3*Log[W[15]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]] - 2*Log[W[13]] + 2*Log[W[15]], -3*Log[W[3]] + 3*Log[W[4]] + 6*Log[W[13]] - 3*Log[W[15]], 0, -3*Log[W[3]] - 3*Log[W[4]] - 6*Log[W[6]] + 6*Log[W[9]] + 3*Log[W[15]], 0, 0, 0, 0, 0, 0, (-3*Log[W[3]])/4 - (3*Log[W[4]])/4 + (3*Log[W[15]])/4, 0, 0, 0, 0, 0, 0, (3*Log[W[3]])/4 - Log[W[4]]/4 - Log[W[6]] + Log[W[15]]/4, 2*Log[W[4]] + 2*Log[W[6]] - 2*Log[W[15]], Log[W[2]] + (3*Log[W[3]])/4 - Log[W[4]]/4 - (3*Log[W[15]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[3]]/4 + Log[W[4]]/4 - Log[W[15]]/4, -Log[W[3]]/2 - Log[W[4]]/2 + 4*Log[W[7]] - 2*Log[W[12]] - (3*Log[W[15]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] + Log[W[12]] - Log[W[15]], -Log[W[1]] - Log[W[3]]/2 + Log[W[4]]/2 - 2*Log[W[12]] + (3*Log[W[15]])/2, 0, 2*Log[W[1]] - Log[W[3]]/2 - Log[W[4]]/2 + 2*Log[W[12]] - (3*Log[W[15]])/2, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/8 - Log[W[4]]/8 + Log[W[12]]/2 - (3*Log[W[15]])/8, 0, 0, 0, 0, 0, 0, Log[W[3]]/8 - (3*Log[W[4]])/8 + Log[W[12]]/2 - Log[W[15]]/8, -Log[W[1]] - Log[W[4]] + Log[W[15]], -Log[W[1]]/2 + Log[W[3]]/8 - (3*Log[W[4]])/8 + (3*Log[W[15]])/8, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]], 0, Log[W[1]] - Log[W[2]], Log[W[1]] - 2*Log[W[2]] + Log[W[7]], 0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[2]]/2, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[3]])/2 + (3*Log[W[4]])/2 - 4*Log[W[8]] - 2*Log[W[12]] + Log[W[16]]/2, -3*Log[W[3]] - 3*Log[W[4]] + 3*Log[W[16]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[W[3]] - 3*Log[W[4]] - 6*Log[W[6]] + 6*Log[W[7]] + 3*Log[W[16]], -2*Log[W[2]] - 2*Log[W[13]] + 2*Log[W[16]], 3*Log[W[3]] - 3*Log[W[4]] + 6*Log[W[13]] - 3*Log[W[16]], 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[3]])/4 - (3*Log[W[4]])/4 + (3*Log[W[16]])/4, 0, 0, -Log[W[3]]/4 + (3*Log[W[4]])/4 - Log[W[6]] + Log[W[16]]/4, 2*Log[W[3]] + 2*Log[W[6]] - 2*Log[W[16]], 0, 0, 0, 0, Log[W[2]] - Log[W[3]]/4 + (3*Log[W[4]])/4 - (3*Log[W[16]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[3]]/4 + Log[W[4]]/4 - Log[W[16]]/4, -Log[W[3]]/2 - Log[W[4]]/2 + 4*Log[W[9]] - 2*Log[W[12]] - (3*Log[W[16]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - Log[W[3]]/2 - Log[W[4]]/2 + 2*Log[W[12]] - (3*Log[W[16]])/2, Log[W[1]] + Log[W[12]] - Log[W[16]], -Log[W[1]] + Log[W[3]]/2 - Log[W[4]]/2 - 2*Log[W[12]] + (3*Log[W[16]])/2, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/8 - Log[W[4]]/8 + Log[W[12]]/2 - (3*Log[W[16]])/8, 0, 0, (-3*Log[W[3]])/8 + Log[W[4]]/8 + Log[W[12]]/2 - Log[W[16]]/8, -Log[W[1]] - Log[W[3]] + Log[W[16]], 0, 0, 0, 0, -Log[W[1]]/2 - (3*Log[W[3]])/8 + Log[W[4]]/8 + (3*Log[W[16]])/8, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[3]] - 3*Log[W[6]] + Log[W[7]], Log[W[1]] - Log[W[2]] - 2*Log[W[7]] + 2*Log[W[8]], 2*Log[W[1]] - 2*Log[W[2]] - 2*Log[W[7]] + 2*Log[W[8]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5*Log[W[1]] - 2*Log[W[2]] - 3*Log[W[3]] - 2*Log[W[7]] + 2*Log[W[8]], 0, 0, 2*Log[W[1]] - 2*Log[W[3]] - 2*Log[W[6]] + 2*Log[W[8]], 0, 0, 0, 2*Log[W[6]] - 2*Log[W[8]], -Log[W[1]] + Log[W[2]] - 2*Log[W[7]] + 2*Log[W[8]], 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/2 - Log[W[6]]/2 + Log[W[8]]/2, 0, Log[W[1]]/2 - Log[W[3]]/2, -Log[W[1]] + Log[W[3]], 0, 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/2 - Log[W[6]]/2 + Log[W[8]]/2, -Log[W[6]] + Log[W[8]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]] + Log[W[6]] - Log[W[7]], Log[W[1]] - Log[W[3]] - 2*Log[W[8]], 2*Log[W[1]] + 2*Log[W[2]] - 2*Log[W[7]] - 2*Log[W[8]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[2]] + 3*Log[W[6]] + Log[W[7]] - 2*Log[W[8]], 0, 0, 2*Log[W[6]] - 2*Log[W[8]], 0, 0, 0, -2*Log[W[6]] + 2*Log[W[8]], -Log[W[1]] + 2*Log[W[2]] + Log[W[7]] - 2*Log[W[8]], 0, 0, 0, Log[W[6]]/2 - Log[W[8]]/2, 0, Log[W[1]]/2 - Log[W[3]]/2 + Log[W[6]]/2 - Log[W[8]]/2, 2*Log[W[1]] - 2*Log[W[3]] - Log[W[6]] + Log[W[8]], 0, 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/2 + Log[W[6]]/2 - Log[W[8]]/2, Log[W[6]] - Log[W[8]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] + Log[W[2]]/2 + Log[W[3]]/2, -Log[W[1]] - Log[W[2]]/2 + (3*Log[W[3]])/2, -2*Log[W[1]] - 2*Log[W[2]] + 2*Log[W[7]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] - Log[W[2]]/2 + (3*Log[W[3]])/2, 0, 0, -Log[W[1]] + Log[W[3]], 0, 0, 0, Log[W[1]] - Log[W[3]], Log[W[1]] - Log[W[2]]/2 - Log[W[3]]/2, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2, -Log[W[1]] + Log[W[3]], 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] + Log[W[2]], Log[W[1]] - 2*Log[W[2]] + Log[W[5]], Log[W[1]] - Log[W[2]], 0, 0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[2]]/2, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]] - 2*Log[W[6]] + 2*Log[W[7]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[3]], Log[W[1]] - 2*Log[W[3]] + Log[W[6]], Log[W[1]] - Log[W[3]], 0, 2*Log[W[3]] - 2*Log[W[6]], 2*Log[W[3]] - 2*Log[W[6]], 0, 0, -Log[W[1]]/2 + Log[W[3]]/2, 0, 0, Log[W[1]]/2 - Log[W[3]]/2, -Log[W[1]] + Log[W[3]], 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]] + (3*Log[W[4]])/2 - 4*Log[W[10]] + (3*Log[W[12]])/2 + Log[W[14]]/2, -3*Log[W[4]] - 3*Log[W[12]] + 3*Log[W[14]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[W[4]] - 6*Log[W[6]] + 6*Log[W[9]] - 3*Log[W[12]] + 3*Log[W[14]], 2*Log[W[2]] + 2*Log[W[11]] - 2*Log[W[14]], 3*Log[W[4]] + 6*Log[W[11]] - 3*Log[W[12]] - 3*Log[W[14]], 0, 0, 0, 0, 0, 0, (-3*Log[W[4]])/4 - (3*Log[W[12]])/4 + (3*Log[W[14]])/4, 0, 0, 0, 0, -Log[W[4]]/4 - Log[W[6]] + (3*Log[W[12]])/4 + Log[W[14]]/4, 2*Log[W[4]] + 2*Log[W[6]] - 2*Log[W[14]], Log[W[2]] - Log[W[4]]/4 + (3*Log[W[12]])/4 - (3*Log[W[14]])/4, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[4]]/4 + Log[W[12]]/4 - Log[W[14]]/4, -2*Log[W[3]] - Log[W[4]]/2 + 4*Log[W[5]] - Log[W[12]]/2 - (3*Log[W[14]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] + 2*Log[W[3]] - Log[W[4]]/2 - Log[W[12]]/2 - (3*Log[W[14]])/2, -Log[W[1]] - Log[W[3]] + Log[W[14]], -Log[W[1]] - 2*Log[W[3]] + Log[W[4]]/2 - Log[W[12]]/2 + (3*Log[W[14]])/2, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 + Log[W[3]]/2 - Log[W[4]]/8 - Log[W[12]]/8 - (3*Log[W[14]])/8, 0, 0, 0, 0, Log[W[3]]/2 - (3*Log[W[4]])/8 + Log[W[12]]/8 - Log[W[14]]/8, -Log[W[1]] - Log[W[4]] + Log[W[14]], -Log[W[1]]/2 - (3*Log[W[4]])/8 + Log[W[12]]/8 + (3*Log[W[14]])/8, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]] + 2*Log[W[4]] - 2*Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]]/2 + Log[W[5]]/2, Log[W[3]]/2 - Log[W[5]]/2 - Log[W[7]]/2 + Log[W[12]]/2, Log[W[7]]/2 - Log[W[12]]/2, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]] + Log[W[4]] - 2*Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3*Log[W[4]] + 3*Log[W[7]], 0, 0, (-3*Log[W[4]])/2 + (3*Log[W[5]])/2, (3*Log[W[1]])/2 - (3*Log[W[5]])/2, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] + 3*Log[W[3]] + 3*Log[W[4]] + Log[W[12]] - 4*Log[W[17]], -6*Log[W[2]] + 6*Log[W[3]] + 6*Log[W[4]] - 6*Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[2]])/2 - Log[W[3]]/2 - (3*Log[W[4]])/2 + Log[W[7]] - Log[W[8]] + Log[W[12]]/2, -2*Log[W[3]] - 2*Log[W[7]] + 2*Log[W[8]] + 2*Log[W[12]], (3*Log[W[2]])/2 - (3*Log[W[3]])/2 - (3*Log[W[4]])/2 - Log[W[6]] + Log[W[7]] + Log[W[9]] + Log[W[12]]/2, -2*Log[W[6]] + 2*Log[W[7]] + 2*Log[W[9]] - 2*Log[W[12]], (3*Log[W[2]])/2 - (3*Log[W[3]])/2 - Log[W[4]]/2 + Log[W[9]] - Log[W[10]] + Log[W[12]]/2, -2*Log[W[4]] - 2*Log[W[9]] + 2*Log[W[10]] + 2*Log[W[12]], Log[W[2]]/2 - Log[W[3]]/2 - Log[W[4]]/2 + Log[W[12]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]] - Log[W[4]] + Log[W[17]], -2*Log[W[3]] - 2*Log[W[4]] + 2*Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[4]]/2 - Log[W[7]]/2, 0, Log[W[3]]/2 + Log[W[4]]/2 - Log[W[7]]/2 - Log[W[9]]/2, 0, Log[W[3]]/2 - Log[W[9]]/2, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]] + 2*Log[W[7]], -2*Log[W[2]] + Log[W[3]] + Log[W[7]], 0, 0, 0, Log[W[2]]/2 - Log[W[3]]/2, Log[W[2]] - Log[W[3]], Log[W[2]]/2 - Log[W[3]]/2, -Log[W[2]] + Log[W[3]], 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]]/2 + Log[W[4]]/2, 0, -Log[W[2]]/2 + Log[W[4]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[3]] + Log[W[4]] - 2*Log[W[10]] + Log[W[12]], -2*Log[W[4]] + 2*Log[W[10]], 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] + Log[W[4]] - 2*Log[W[7]] + 3*Log[W[11]] - Log[W[12]], -3*Log[W[7]] + 3*Log[W[11]], 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2 + Log[W[4]]/2 + Log[W[6]]/2 - Log[W[9]] - Log[W[11]]/2 + Log[W[12]]/2, -2*Log[W[1]] + Log[W[2]]/2 - Log[W[4]]/2 + Log[W[6]] + Log[W[9]] + Log[W[11]]/2 - Log[W[12]]/2, -Log[W[9]] + Log[W[12]], -Log[W[9]] + Log[W[12]], -Log[W[1]]/2 + Log[W[2]]/2 - Log[W[4]]/2 + Log[W[12]]/2, -Log[W[2]]/2 + Log[W[4]]/2 - Log[W[11]]/2 + Log[W[12]]/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]] + 2*Log[W[10]], -Log[W[3]] - 2*Log[W[10]] + Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[7]] + 2*Log[W[12]], -3*Log[W[7]] + 3*Log[W[12]], 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[9]]/2, -2*Log[W[1]] + 2*Log[W[9]], -Log[W[9]]/2 + Log[W[12]]/2, -2*Log[W[9]] + 2*Log[W[12]], -Log[W[1]]/2 + Log[W[12]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - 3*Log[W[6]] - Log[W[7]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[6]]/2 + Log[W[8]]/2, -Log[W[1]] + Log[W[3]] + Log[W[6]] - Log[W[8]], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3*Log[W[1]] - 2*Log[W[2]] - 2*Log[W[6]] - 2*Log[W[12]] + Log[W[13]], -3*Log[W[1]] + 3*Log[W[5]] + 3*Log[W[6]] - 3*Log[W[13]], 0, 0, 0, 0, 0, 0, 0, 0, (3*Log[W[1]])/2 - (3*Log[W[6]])/2, 0, 0, 0, 0, 0, 0, 0, 0, (-3*Log[W[1]])/2 + Log[W[6]]/2 + Log[W[12]], 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]] - Log[W[12]] + Log[W[13]], -Log[W[1]] + 2*Log[W[5]] - 3*Log[W[13]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[12]]/2, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[12]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[2]] - 2*Log[W[6]], 0, 0, 0, 0, 0, 0, 0, 0, Log[W[2]]/2 - Log[W[6]]/2, 0, 0, 0, 0, 0, 0, 0, Log[W[2]]/2 - Log[W[6]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[1]] - 3*Log[W[6]] - Log[W[9]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[6]]/2 + Log[W[10]]/2, -Log[W[1]] + Log[W[4]] + Log[W[6]] - Log[W[10]], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3*Log[W[1]] - 2*Log[W[2]] - 2*Log[W[3]] - 2*Log[W[6]] + Log[W[11]], 3*Log[W[1]] - 3*Log[W[6]] - 3*Log[W[7]] + 3*Log[W[11]], 0, 0, 0, 0, 0, 0, (-3*Log[W[1]])/2 + (3*Log[W[6]])/2, 0, 0, 0, 0, 0, 0, (3*Log[W[1]])/2 - Log[W[3]] - Log[W[6]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[1]] + Log[W[2]] + Log[W[3]] - Log[W[11]], -Log[W[1]] + 2*Log[W[7]] - 3*Log[W[11]], 0, 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/2, 0, 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[1]] - Log[W[3]] - 2*Log[W[6]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] + Log[W[6]]}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[3]] - Log[W[7]], 0, 0, 0, Log[W[1]]/2 - Log[W[3]]/2, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]] - Log[W[3]] + 4*Log[W[7]] - 3*Log[W[11]], 3*Log[W[7]] - 3*Log[W[11]], 0, 0, 0, 0, 0, Log[W[1]]/2 - Log[W[2]]/2 - Log[W[3]]/2 + Log[W[11]]/2, -Log[W[1]]/2 + Log[W[2]]/2 + Log[W[3]]/2 - Log[W[11]]/2, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2, -Log[W[2]]/2 + Log[W[11]]/2}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2*Log[W[2]] - 2*Log[W[7]], -Log[W[3]] - Log[W[7]], 0, 0, 0, 0, 0, -Log[W[1]]/2 + Log[W[3]]/2, Log[W[1]] - Log[W[3]], 0, 0, Log[W[1]]/2 - Log[W[3]]/2, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[12]], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[1]], 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[3]], 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[8]], -4*Log[W[3]] + 4*Log[W[8]], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] + Log[W[8]], -Log[W[2]] + Log[W[3]] - 2*Log[W[8]], 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[6]], 4*Log[W[1]] - 4*Log[W[6]], 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, Log[W[2]] - Log[W[6]], Log[W[1]] - Log[W[2]] - 2*Log[W[6]], 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[10]], -4*Log[W[4]] + 4*Log[W[10]], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] + Log[W[10]], -Log[W[2]] + Log[W[4]] - 2*Log[W[10]], 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2*Log[W[2]], 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -Log[W[2]] - Log[W[3]]}}

==> attachment_files/rxb1/MI.txt <==
{G[1, 1, 1, 1, 1, 2, 1, 0, 0], G[1, 1, 1, 1, 1, 1, 2, 0, 0], G[1, 1, 1, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 0, 1, 1, 0, 0], G[1, 1, 1, 0, 1, 2, 1, 0, 0], G[1, 1, 1, 0, 1, 1, 2, 0, 0], G[1, 1, 1, 0, 1, 1, 1, 0, 0], G[1, 1, 0, 1, 2, 1, 1, 0, 0], G[1, 1, 0, 1, 1, 1, 2, 0, 0], G[1, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 0, 1, 1, 1, 1, 1, 0, 0], G[0, 1, 1, 1, 1, 1, 2, 0, 0], G[0, 1, 1, 1, 1, 1, 1, 0, 0], G[1, 1, 1, 1, 0, 2, 0, 0, 0], G[1, 1, 1, 1, 0, 1, 0, 0, 0], G[1, 1, 1, 0, 1, 0, 1, 0, 0], G[1, 1, 0, 1, 1, 1, 0, 0, 0], G[1, 1, 0, 1, 1, 0, 1, 0, 0], G[1, 1, 0, 1, 0, 1, 2, 0, 0], G[1, 1, 0, 1, 0, 1, 1, 0, 0], G[1, 1, 0, 0, 1, 1, 1, 0, 0], G[1, 0, 1, 1, 1, 1, 0, 0, 0], G[1, 0, 1, 1, 0, 1, 1, 0, 0], G[1, 0, 1, 0, 1, 2, 1, 0, 0], G[1, 0, 1, 0, 1, 1, 2, 0, 0], G[1, 0, 1, 0, 1, 1, 1, 0, 0], G[1, 0, 0, 1, 1, 1, 1, 0, 0], G[0, 1, 1, 1, 1, 2, 0, 0, 0], G[0, 1, 1, 1, 1, 1, 0, 0, 0], G[0, 1, 1, 0, 1, 1, 2, 0, 0], G[0, 1, 1, 0, 1, 1, 1, 0, 0], G[0, 1, 0, 1, 1, 1, 2, 0, 0], G[0, 1, 0, 1, 1, 1, 1, 0, 0], G[1, 0, 1, 1, 0, 2, 0, 0, 0], G[1, 0, 1, 1, 0, 1, 0, 0, 0], G[1, 0, 1, 0, 1, 0, 1, 0, 0], G[1, 0, 1, 0, 0, 1, 1, 0, 0], G[1, 0, 0, 1, 0, 1, 2, 0, 0], G[1, 0, 0, 1, 0, 1, 1, 0, 0], G[1, 0, 0, 0, 1, 1, 1, 0, 0], G[0, 1, 0, 1, 0, 1, 1, 0, 0], G[0, 1, 0, 0, 1, 1, 2, 0, 0], G[0, 1, 0, 0, 1, 1, 1, 0, 0], G[0, 0, 1, 0, 1, 1, 1, 0, 0], G[1, 0, 1, 0, 0, 1, 0, 0, 0], G[1, 0, 0, 1, 0, 1, 0, 0, 0], G[1, 0, 0, 1, 0, 0, 1, 0, 0], G[1, 0, 0, 0, 1, 0, 1, 0, 0], G[0, 1, 0, 1, 0, 2, 0, 0, 0], G[0, 1, 0, 1, 0, 1, 0, 0, 0], G[0, 1, 0, 0, 1, 0, 1, 0, 0], G[0, 0, 1, 1, 0, 2, 0, 0, 0], G[0, 0, 1, 1, 0, 1, 0, 0, 0], G[0, 0, 1, 0, 1, 2, 0, 0, 0], G[0, 0, 1, 0, 1, 1, 0, 0, 0]}

==> attachment_files/rxb1/MI2UT.txt <==
{{(-2*ep)/(mWW*s*(-mtt + mWW + s)*(mWW - t)), (-mtt - 4*ep*mtt + mWW + 2*ep*mWW + s + 4*ep*s + 2*ep*t)/(s*(-mtt + mWW + s)*(mWW - t)^2*(-mtt + s + t)), (-(mtt*mWW) - 3*ep*mtt*mWW + 2*mWW^2 + 6*ep*mWW^2 + mWW*s + 3*ep*mWW*s - ep*mtt*t - mWW*t - 2*ep*mWW*t + ep*s*t)/(mWW*s*(-mtt + mWW + s)^2*(mWW - t)^2), (4*ep*mtt)/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)), -((mtt^3*mWW + 2*ep*mtt^3*mWW - 3*mtt^2*mWW^2 - 8*ep*mtt^2*mWW^2 + 2*mtt*mWW^3 + 6*ep*mtt*mWW^3 - mtt^2*mWW*s - 2*ep*mtt^2*mWW*s + 2*mtt*mWW^2*s + 6*ep*mtt*mWW^2*s + 2*ep*mtt^3*t - 2*ep*mtt^2*mWW*t + 2*mtt*mWW^2*t + 6*ep*mtt*mWW^2*t - 2*mWW^3*t - 6*ep*mWW^3*t - 2*ep*mtt^2*s*t + 2*ep*mtt*mWW*s*t - 2*mWW^2*s*t - 8*ep*mWW^2*s*t - 2*ep*mtt^2*t^2 - mtt*mWW*t^2 + mWW^2*t^2 + 2*ep*mWW^2*t^2 + mWW*s*t^2 + 4*ep*mWW*s*t^2)/((mtt - mWW)^2*mWW*(mtt - mWW - s)*s*(mWW - t)^2*(mtt - s - t))), -((ep*(mtt - s))/(mWW*s*(-mtt + mWW + s)^2*(mWW - t))), -((ep*(-2*mtt^2*mWW*s + 4*mtt*mWW^2*s + 2*mWW^3*s + 2*mtt*mWW*s^2 - 2*mWW^2*s^2 + mtt^3*t - 2*mtt^2*mWW*t + mtt*mWW^2*t - mtt^2*s*t - 3*mWW^2*s*t))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))), (-4*ep*mtt*(4*mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - 2*mtt*s*t - 2*mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), -(t*(6*mtt^3*mWW^2*s + 24*ep*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 2*mtt*mWW^4*s + 8*ep*mtt*mWW^4*s - 24*mtt^2*mWW^2*s^2 - 96*ep*mtt^2*mWW^2*s^2 + 14*mtt*mWW^3*s^2 + 24*ep*mtt*mWW^3*s^2 + 2*mWW^4*s^2 - 8*ep*mWW^4*s^2 + 30*mtt*mWW^2*s^3 + 120*ep*mtt*mWW^2*s^3 - 10*mWW^3*s^3 - 24*ep*mWW^3*s^3 - 12*mWW^2*s^4 - 48*ep*mWW^2*s^4 - mtt^4*mWW*t - 2*ep*mtt^4*mWW*t + 4*mtt^3*mWW^2*t + 12*ep*mtt^3*mWW^2*t - 4*mtt^2*mWW^3*t - 16*ep*mtt^2*mWW^3*t + 4*ep*mtt*mWW^4*t + mWW^5*t + 2*ep*mWW^5*t + mtt^3*mWW*s*t - 2*ep*mtt^3*mWW*s*t - 25*mtt^2*mWW^2*s*t - 118*ep*mtt^2*mWW^2*s*t + 25*mtt*mWW^3*s*t + 42*ep*mtt*mWW^3*s*t - mWW^4*s*t - 18*ep*mWW^4*s*t + 6*mtt^2*mWW*s^2*t + 28*ep*mtt^2*mWW*s^2*t + 38*mtt*mWW^2*s^2*t + 192*ep*mtt*mWW^2*s^2*t - 24*mWW^3*s^2*t - 44*ep*mWW^3*s^2*t - 10*mtt*mWW*s^3*t - 40*ep*mtt*mWW*s^3*t - 18*mWW^2*s^3*t - 88*ep*mWW^2*s^3*t + 4*mWW*s^4*t + 16*ep*mWW*s^4*t - 2*ep*mtt^4*t^2 + 2*ep*mtt^3*mWW*t^2 - 4*mtt^2*mWW^2*t^2 - 10*ep*mtt^2*mWW^2*t^2 + 8*mtt*mWW^3*t^2 + 22*ep*mtt*mWW^3*t^2 - 4*mWW^4*t^2 - 12*ep*mWW^4*t^2 + 6*ep*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 + 38*ep*mtt^2*mWW*s*t^2 + 4*mtt*mWW^2*s*t^2 + 66*ep*mtt*mWW^2*s*t^2 - 12*mWW^3*s*t^2 - 14*ep*mWW^3*s*t^2 - 4*ep*mtt^2*s^2*t^2 - 16*mtt*mWW*s^2*t^2 - 72*ep*mtt*mWW*s^2*t^2 - 36*ep*mWW^2*s^2*t^2 + 8*mWW*s^3*t^2 + 32*ep*mWW*s^3*t^2 + 2*ep*mtt^3*t^3 + 2*mtt^2*mWW*t^3 + 2*ep*mtt^2*mWW*t^3 - 4*mtt*mWW^2*t^3 - 10*ep*mtt*mWW^2*t^3 + 2*mWW^3*t^3 + 6*ep*mWW^3*t^3 - 4*ep*mtt^2*s*t^3 - 6*mtt*mWW*s*t^3 - 32*ep*mtt*mWW*s*t^3 + 6*mWW^2*s*t^3 + 4*ep*mWW^2*s*t^3 + 4*mWW*s^2*t^3 + 16*ep*mWW*s^2*t^3))/(2*mWW*(mtt - mWW - s)*s*(mWW - t)^2*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]), (-2*ep*(mtt^2 - 2*mtt*mWW - mtt*s + mWW*s + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), -((ep*(-2*mtt^2*mWW + 4*mtt*mWW^2 + mtt^2*s - 3*mWW^2*s - mtt*s^2 + mWW*s^2 + mtt^2*t - 2*mtt*mWW*t - 3*mWW^2*t - mtt*s*t + 3*mWW*s*t + 2*mWW*t^2))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(mtt - s - t)*(mWW - s - t))), (-2*ep*(s + t))/(mWW*s*(mWW - t)*(mWW - s - t)*(-mtt + s + t)), (2*ep)/((mtt - mWW)*(mtt - mWW - s)*s*(mWW - t)), -(ep*(8*mtt^2*mWW^2*s + 4*mtt*mWW^3*s - 20*mtt*mWW^2*s^2 - 4*mWW^3*s^2 + 12*mWW^2*s^3 + mtt^4*t - 2*mtt^3*mWW*t + mtt^2*mWW^2*t - 5*mtt^3*s*t - 2*mtt^2*mWW*s*t - 17*mtt*mWW^2*s*t + 4*mtt^2*s^2*t + 8*mtt*mWW*s^2*t + 12*mWW^2*s^2*t - mtt^3*t^2 + 2*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 + 4*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), -((ep*mtt*(-4*mtt*mWW*s + 16*mWW^2*s + 4*mWW*s^2 + 5*mtt^2*t - 10*mtt*mWW*t + 5*mWW^2*t - 8*mtt*s*t - 4*mWW*s*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))), 0, (ep*(2*mtt*mWW^2 - 5*mWW^2*s + mWW*s^2 - mtt*mWW*t - mWW^2*t - mtt*s*t + 5*mWW*s*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*(mWW - s)*s*(mWW - t)*(mtt - s - t)), (3*ep*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + mWW*s - mtt*t + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), -((ep*(mtt^2 - 2*mtt*mWW - mtt*s + mWW*s + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t))), -((ep*(mtt^2 - 3*mtt*mWW - mtt*s + mWW*s + mtt*t + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t))), (2*ep*(-mtt^2 + 2*mtt*mWW + mtt*s - mWW*s - mWW*t))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(mtt - s - t)), (4*ep*(mtt^2 - 2*mtt*mWW - mtt*s + mWW*s + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), (2*ep)/(mWW*s*(-mtt + mWW + s)*(mWW - t)), (ep*(2*mtt^2*mWW*s - 12*mtt*mWW^2*s - 2*mWW^3*s - 2*mtt*mWW*s^2 + 6*mWW^2*s^2 - mtt^3*t + 4*mtt^2*mWW*t - 5*mtt*mWW^2*t + 2*mWW^3*t + 2*mtt^2*s*t + 2*mtt*mWW*s*t + 8*mWW^2*s*t))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(-mWW + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-2*ep*mtt*(-4*mWW^2*s - mtt^2*t + 2*mtt*mWW*t - mWW^2*t + 2*mtt*s*t + 2*mWW*s*t))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(-mWW + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (6*ep*(-mtt^2 + mtt*mWW + mWW^2 + mtt*s - mWW*s + mtt*t - 2*mWW*t))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(mtt - s - t)), (-2*ep*(-2*mtt^2 + mtt*mWW + 3*mWW^2 + 2*mtt*s - 2*mWW*s + 3*mtt*t - 5*mWW*t))/(3*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(mtt - s - t)), (ep*(mtt^2 - mtt*s - mWW*s - mtt*t + 2*s*t))/((mtt - mWW)*(mtt - mWW - s)*s*(mWW - t)*(mtt*mWW - mWW*s - mWW*t + s*t)), (2*ep*mtt)/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)), 0, 0, (2*ep)/((mtt - mWW)*(mtt - mWW - s)*s*(mWW - t)), (-2*ep)/((mtt - mWW)*(mtt - mWW - s)*s*(mWW - t)), -((ep*(3*mtt^2 - 4*mtt*mWW - 3*mtt*s + 2*mWW*s - mtt*t + 2*mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t))), 0, (ep*(-4*mtt^3*mWW*s + 16*mtt^2*mWW^2*s + 8*mtt^2*mWW*s^2 - 20*mtt*mWW^2*s^2 - 4*mtt*mWW*s^3 + 4*mWW^2*s^3 + 3*mtt^4*t - 8*mtt^3*mWW*t + 7*mtt^2*mWW^2*t - 2*mtt*mWW^3*t - 7*mtt^3*s*t + 7*mtt^2*mWW*s*t - 25*mtt*mWW^2*s*t + mWW^3*s*t + 4*mtt^2*s^2*t + 8*mWW^2*s^2*t - 2*mtt^3*t^2 + 5*mtt^2*mWW*t^2 - 4*mtt*mWW^2*t^2 + mWW^3*t^2 + 4*mtt^2*s*t^2 + 4*mtt*mWW*s*t^2 + 4*mWW^2*s*t^2))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-2*ep*(mtt^2 - 2*mtt*mWW - mtt*s + mWW*s + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), (3*ep*mtt)/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)), 0, (-2*ep)/(mWW*(mtt - mWW - s)*s*(mWW - t)), (2*ep*(mtt^2 - 2*mtt*mWW - mtt*s + mWW*s + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)), -((ep*(mtt^2 + mtt*mWW - mtt*s + mWW*s - 3*mtt*t + mWW*t))/((mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t))), 0, (-2*ep)/(mWW*(mtt - mWW - s)*s*(mWW - t)), (ep*(-28*mtt^3*mWW*s + 8*mtt^2*mWW^2*s + 24*mtt*mWW^3*s + 56*mtt^2*mWW*s^2 - 28*mtt*mWW^2*s^2 - 24*mWW^3*s^2 - 28*mtt*mWW*s^3 + 20*mWW^2*s^3 + 5*mtt^4*t - 14*mtt^3*mWW*t + 7*mtt^2*mWW^2*t + 8*mtt*mWW^3*t - 6*mWW^4*t - mtt^3*s*t + 79*mtt^2*mWW*s*t - 67*mtt*mWW^2*s*t - 19*mWW^3*s*t - 4*mtt^2*s^2*t - 64*mtt*mWW*s^2*t + 64*mWW^2*s^2*t - 6*mtt^3*t^2 + 23*mtt^2*mWW*t^2 - 28*mtt*mWW^2*t^2 + 11*mWW^3*t^2 - 4*mtt^2*s*t^2 - 36*mtt*mWW*s*t^2 + 44*mWW^2*s*t^2))/(4*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mtt - s - t)*(-mWW + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), -(ep*(4*mtt^3*mWW*s - 4*mtt^2*mWW^2*s - 12*mtt*mWW^3*s - 8*mtt^2*mWW*s^2 + 8*mtt*mWW^2*s^2 + 12*mWW^3*s^2 + 4*mtt*mWW*s^3 - 4*mWW^2*s^3 + 2*mtt^3*mWW*t - mtt^2*mWW^2*t - 4*mtt*mWW^3*t + 3*mWW^4*t - 2*mtt^3*s*t - 7*mtt^2*mWW*s*t + 22*mtt*mWW^2*s*t + 11*mWW^3*s*t + 2*mtt^2*s^2*t + 6*mtt*mWW*s^2*t - 20*mWW^2*s^2*t - mtt^3*t^2 - 2*mtt^2*mWW*t^2 + 7*mtt*mWW^2*t^2 - 4*mWW^3*t^2 + 2*mtt^2*s*t^2 + 2*mtt*mWW*s*t^2 - 16*mWW^2*s*t^2))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-3*ep)/(2*(-mtt + mWW)*s*(-mtt + mWW + s)*(-mtt + s + t)), (ep*(6*mtt^2 - 12*mtt*mWW - 6*mtt*s + 5*mWW*s + mtt*t + 5*mWW*t))/(4*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(-mtt + s + t)), (ep*(mtt^2 - 4*mtt*mWW - mtt*s + mWW*s + 2*mtt*t + mWW*t))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(-mtt + s + t)), (ep*(2*mtt - mWW))/(2*(mtt - mWW)*mWW*(mtt - mWW - s)*s*(mWW - t)), (-2*ep)/(mWW*(mtt - mWW - s)*s*(mWW - t)), (3*ep*mtt)/(4*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)), 0, (7*ep*(-mtt^2 + 2*mtt*mWW + mtt*s - mWW*s - mWW*t))/(4*mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(mtt - s - t)), -((ep*(-mtt^2 + 2*mtt*mWW + mtt*s - mWW*s - mWW*t))/(mWW*(-mtt + mWW)*s*(-mtt + mWW + s)*(mWW - t)*(mtt - s - t)))}, {(2*ep*(mtt + ep*mtt + mWW + 2*ep*mWW - s - ep*s - 2*t - 3*ep*t))/((1 + ep)*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)), -((2*ep*mtt^2*mWW + 2*ep^2*mtt^2*mWW + 2*ep*mtt*mWW^2 + 4*ep^2*mtt*mWW^2 - 4*ep*mtt*mWW*s - 4*ep^2*mtt*mWW*s - 2*ep*mWW^2*s - 4*ep^2*mWW^2*s + 2*ep*mWW*s^2 + 2*ep^2*mWW*s^2 + mtt^2*t + 3*ep*mtt^2*t + 2*ep^2*mtt^2*t - 2*mtt*mWW*t - 14*ep*mtt*mWW*t - 16*ep^2*mtt*mWW*t + mWW^2*t + 3*ep*mWW^2*t + 2*ep^2*mWW^2*t - 2*mtt*s*t - 6*ep*mtt*s*t - 4*ep^2*mtt*s*t + 2*mWW*s*t + 14*ep*mWW*s*t + 16*ep^2*mWW*s*t + s^2*t + 3*ep*s^2*t + 2*ep^2*s^2*t + 2*ep*mtt*t^2 + 4*ep^2*mtt*t^2 + 2*ep*mWW*t^2 + 2*ep^2*mWW*t^2 - 2*ep*s*t^2 - 4*ep^2*s*t^2)/((1 + ep)*s*(-mtt + mWW + s)^2*(mWW - t)^2*(-mtt + s + t)^2)), -((ep*mtt^2*mWW + ep^2*mtt^2*mWW - 2*mtt*mWW^2 - 10*ep*mtt*mWW^2 - 10*ep^2*mtt*mWW^2 - 2*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s + 2*mWW^2*s + 10*ep*mWW^2*s + 10*ep^2*mWW^2*s + ep*mWW*s^2 + ep^2*mWW*s^2 + mtt^2*t + 4*ep*mtt^2*t + 3*ep^2*mtt^2*t + mtt*mWW*t + 6*ep*mtt*mWW*t + 9*ep^2*mtt*mWW*t + 2*mWW^2*t + 8*ep*mWW^2*t + 6*ep^2*mWW^2*t - 2*mtt*s*t - 8*ep*mtt*s*t - 6*ep^2*mtt*s*t - mWW*s*t - 6*ep*mWW*s*t - 9*ep^2*mWW*s*t + s^2*t + 4*ep*s^2*t + 3*ep^2*s^2*t - mtt*t^2 - 6*ep*mtt*t^2 - 7*ep^2*mtt*t^2 - mWW*t^2 - 3*ep*mWW*t^2 - 2*ep^2*mWW*t^2 + s*t^2 + 6*ep*s*t^2 + 7*ep^2*s*t^2)/((1 + ep)*s*(-mtt + mWW + s)^3*(mWW - t)^2*(-mtt + s + t))), (4*ep*mtt*(mtt^3 + ep*mtt^3 - 2*mtt^2*mWW - 4*ep*mtt^2*mWW + mtt*mWW^2 + 5*ep*mtt*mWW^2 - 2*ep*mWW^3 - mtt^2*s - ep*mtt^2*s + 5*mtt*mWW*s + 14*ep*mtt*mWW*s - 4*mWW^2*s - 13*ep*mWW^2*s - 2*mWW*s^2 - 8*ep*mWW*s^2 - mtt^2*t + ep*mtt^2*t + 2*mtt*mWW*t - 2*ep*mtt*mWW*t - mWW^2*t + ep*mWW^2*t - 3*mtt*s*t - 12*ep*mtt*s*t + 3*mWW*s*t + 12*ep*mWW*s*t + 2*s^2*t + 8*ep*s^2*t))/((1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)), -((-2*mtt^4*mWW^2 - 10*ep*mtt^4*mWW^2 - 8*ep^2*mtt^4*mWW^2 + 4*mtt^3*mWW^3 + 20*ep*mtt^3*mWW^3 + 16*ep^2*mtt^3*mWW^3 - 2*mtt^2*mWW^4 - 10*ep*mtt^2*mWW^4 - 8*ep^2*mtt^2*mWW^4 + 6*mtt^3*mWW^2*s + 30*ep*mtt^3*mWW^2*s + 24*ep^2*mtt^3*mWW^2*s - 8*mtt^2*mWW^3*s - 40*ep*mtt^2*mWW^3*s - 32*ep^2*mtt^2*mWW^3*s + 2*mtt*mWW^4*s + 10*ep*mtt*mWW^4*s + 8*ep^2*mtt*mWW^4*s - 6*mtt^2*mWW^2*s^2 - 30*ep*mtt^2*mWW^2*s^2 - 24*ep^2*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 + 20*ep*mtt*mWW^3*s^2 + 16*ep^2*mtt*mWW^3*s^2 + 2*mtt*mWW^2*s^3 + 10*ep*mtt*mWW^2*s^3 + 8*ep^2*mtt*mWW^2*s^3 + mtt^5*t + 5*ep*mtt^5*t + 4*ep^2*mtt^5*t - mtt^4*mWW*t - 3*ep*mtt^4*mWW*t - 2*ep^2*mtt^4*mWW*t + 3*mtt^3*mWW^2*t + 9*ep*mtt^3*mWW^2*t + 6*ep^2*mtt^3*mWW^2*t - 7*mtt^2*mWW^3*t - 29*ep*mtt^2*mWW^3*t - 22*ep^2*mtt^2*mWW^3*t + 4*mtt*mWW^4*t + 18*ep*mtt*mWW^4*t + 14*ep^2*mtt*mWW^4*t - 2*mtt^4*s*t - 10*ep*mtt^4*s*t - 8*ep^2*mtt^4*s*t - 4*mtt^3*mWW*s*t - 20*ep*mtt^3*mWW*s*t - 16*ep^2*mtt^3*mWW*s*t - 4*ep^2*mtt^2*mWW^2*s*t + 8*mtt*mWW^3*s*t + 40*ep*mtt*mWW^3*s*t + 40*ep^2*mtt*mWW^3*s*t - 2*mWW^4*s*t - 10*ep*mWW^4*s*t - 12*ep^2*mWW^4*s*t + mtt^3*s^2*t + 5*ep*mtt^3*s^2*t + 4*ep^2*mtt^3*s^2*t + 9*mtt^2*mWW*s^2*t + 43*ep*mtt^2*mWW*s^2*t + 34*ep^2*mtt^2*mWW*s^2*t + 10*ep*mtt*mWW^2*s^2*t + 28*ep^2*mtt*mWW^2*s^2*t - 4*mWW^3*s^2*t - 28*ep*mWW^3*s^2*t - 42*ep^2*mWW^3*s^2*t - 4*mtt*mWW*s^3*t - 20*ep*mtt*mWW*s^3*t - 16*ep^2*mtt*mWW*s^3*t - 2*mWW^2*s^3*t - 14*ep*mWW^2*s^3*t - 24*ep^2*mWW^2*s^3*t - 2*mtt^4*t^2 - 12*ep*mtt^4*t^2 - 10*ep^2*mtt^4*t^2 + 2*mtt^3*mWW*t^2 + 14*ep*mtt^3*mWW*t^2 + 12*ep^2*mtt^3*mWW*t^2 + 2*mtt*mWW^3*t^2 + 6*ep*mtt*mWW^3*t^2 + 4*ep^2*mtt*mWW^3*t^2 - 2*mWW^4*t^2 - 8*ep*mWW^4*t^2 - 6*ep^2*mWW^4*t^2 + 6*mtt^3*s*t^2 + 30*ep*mtt^3*s*t^2 + 24*ep^2*mtt^3*s*t^2 + 8*ep^2*mtt^2*mWW*s*t^2 - 6*mtt*mWW^2*s*t^2 - 30*ep*mtt*mWW^2*s*t^2 - 40*ep^2*mtt*mWW^2*s*t^2 + 8*ep^2*mWW^3*s*t^2 - 6*mtt^2*s^2*t^2 - 28*ep*mtt^2*s^2*t^2 - 22*ep^2*mtt^2*s^2*t^2 - 6*mtt*mWW*s^2*t^2 - 46*ep*mtt*mWW*s^2*t^2 - 76*ep^2*mtt*mWW*s^2*t^2 + 6*mWW^2*s^2*t^2 + 44*ep*mWW^2*s^2*t^2 + 74*ep^2*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 10*ep*mtt*s^3*t^2 + 8*ep^2*mtt*s^3*t^2 + 4*mWW*s^3*t^2 + 28*ep*mWW*s^3*t^2 + 48*ep^2*mWW*s^3*t^2 + mtt^3*t^3 + 7*ep*mtt^3*t^3 + 6*ep^2*mtt^3*t^3 - mtt^2*mWW*t^3 - 11*ep*mtt^2*mWW*t^3 - 10*ep^2*mtt^2*mWW*t^3 - mtt*mWW^2*t^3 + ep*mtt*mWW^2*t^3 + 2*ep^2*mtt*mWW^2*t^3 + mWW^3*t^3 + 3*ep*mWW^3*t^3 + 2*ep^2*mWW^3*t^3 - 4*mtt^2*s*t^3 - 20*ep*mtt^2*s*t^3 - 20*ep^2*mtt^2*s*t^3 + 4*mtt*mWW*s*t^3 + 20*ep*mtt*mWW*s*t^3 + 24*ep^2*mtt*mWW*s*t^3 - 4*ep^2*mWW^2*s*t^3 + 5*mtt*s^2*t^3 + 31*ep*mtt*s^2*t^3 + 44*ep^2*mtt*s^2*t^3 - 3*mWW*s^2*t^3 - 21*ep*mWW*s^2*t^3 - 36*ep^2*mWW*s^2*t^3 - 2*s^3*t^3 - 14*ep*s^3*t^3 - 24*ep^2*s^3*t^3)/((1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s*(mWW - t)^2*(mtt - s - t)^2)), -((ep*(mtt - s)*(mtt + ep*mtt - 2*ep*mWW - s - ep*s - t + ep*t))/((1 + ep)*(mtt - mWW - s)^3*s*(mWW - t)*(mtt - s - t))), -((ep*(8*mtt^3*mWW^2*s + 16*ep*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 12*ep*mtt^2*mWW^3*s - 4*mtt*mWW^4*s - 4*ep*mtt*mWW^4*s - 16*mtt^2*mWW^2*s^2 - 32*ep*mtt^2*mWW^2*s^2 + 8*mtt*mWW^3*s^2 + 20*ep*mtt*mWW^3*s^2 + 4*mWW^4*s^2 + 4*ep*mWW^4*s^2 + 8*mtt*mWW^2*s^3 + 16*ep*mtt*mWW^2*s^3 - 4*mWW^3*s^3 - 8*ep*mWW^3*s^3 + mtt^5*t + ep*mtt^5*t - 3*mtt^4*mWW*t - 5*ep*mtt^4*mWW*t + 3*mtt^3*mWW^2*t + 9*ep*mtt^3*mWW^2*t - mtt^2*mWW^3*t - 7*ep*mtt^2*mWW^3*t + 2*ep*mtt*mWW^4*t - 4*mtt^4*s*t - 4*ep*mtt^4*s*t + 2*mtt^3*mWW*s*t - 4*ep*mtt^3*mWW*s*t - 13*mtt^2*mWW^2*s*t - 18*ep*mtt^2*mWW^2*s*t + 12*mtt*mWW^3*s*t + 24*ep*mtt*mWW^3*s*t + 3*mWW^4*s*t + 2*ep*mWW^4*s*t + 5*mtt^3*s^2*t + 5*ep*mtt^3*s^2*t + 5*mtt^2*mWW*s^2*t + 21*ep*mtt^2*mWW*s^2*t + 7*mtt*mWW^2*s^2*t + 3*ep*mtt*mWW^2*s^2*t - 9*mWW^3*s^2*t - 13*ep*mWW^3*s^2*t - 2*mtt^2*s^3*t - 2*ep*mtt^2*s^3*t - 4*mtt*mWW*s^3*t - 12*ep*mtt*mWW*s^3*t + 2*mWW^2*s^3*t + 6*ep*mWW^2*s^3*t - mtt^4*t^2 + ep*mtt^4*t^2 + 3*mtt^3*mWW*t^2 - 3*ep*mtt^3*mWW*t^2 - 3*mtt^2*mWW^2*t^2 + 3*ep*mtt^2*mWW^2*t^2 + mtt*mWW^3*t^2 - ep*mtt*mWW^3*t^2 + 3*mtt^3*s*t^2 + ep*mtt^3*s*t^2 + 2*mtt^2*mWW*s*t^2 + 15*ep*mtt^2*mWW*s*t^2 - mtt*mWW^2*s*t^2 - 13*ep*mtt*mWW^2*s*t^2 - 4*mWW^3*s*t^2 - 3*ep*mWW^3*s*t^2 - 2*mtt^2*s^2*t^2 - 2*ep*mtt^2*s^2*t^2 - 4*mtt*mWW*s^2*t^2 - 12*ep*mtt*mWW*s^2*t^2 + 2*mWW^2*s^2*t^2 + 6*ep*mWW^2*s^2*t^2))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))), (-4*ep*mtt*(4*mtt^3*mWW*s + 4*ep*mtt^3*mWW*s + 4*mtt^2*mWW^2*s + 12*ep*mtt^2*mWW^2*s - 8*mtt*mWW^3*s - 16*ep*mtt*mWW^3*s - 8*mtt^2*mWW*s^2 - 8*ep*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 16*ep*mtt*mWW^2*s^2 + 8*mWW^3*s^2 + 16*ep*mWW^3*s^2 + 4*mtt*mWW*s^3 + 4*ep*mtt*mWW*s^3 + 4*ep*mWW^2*s^3 + mtt^4*t + ep*mtt^4*t - 3*mtt^3*mWW*t - 5*ep*mtt^3*mWW*t + 3*mtt^2*mWW^2*t + 9*ep*mtt^2*mWW^2*t - mtt*mWW^3*t - 7*ep*mtt*mWW^3*t + 2*ep*mWW^4*t - 7*mtt^3*s*t - 7*ep*mtt^3*s*t - 2*mtt^2*mWW*s*t - 9*ep*mtt^2*mWW*s*t + mtt*mWW^2*s*t - ep*mtt*mWW^2*s*t + 8*mWW^3*s*t + 17*ep*mWW^3*s*t + 10*mtt^2*s^2*t + 10*ep*mtt^2*s^2*t + 4*mtt*mWW*s^2*t + 16*ep*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 10*ep*mWW^2*s^2*t - 4*mtt*s^3*t - 4*ep*mtt*s^3*t - 4*ep*mWW*s^3*t - mtt^3*t^2 + ep*mtt^3*t^2 + 3*mtt^2*mWW*t^2 - 3*ep*mtt^2*mWW*t^2 - 3*mtt*mWW^2*t^2 + 3*ep*mtt*mWW^2*t^2 + mWW^3*t^2 - ep*mWW^3*t^2 + 7*mtt^2*s*t^2 + 6*ep*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 + 8*ep*mtt*mWW*s*t^2 - 5*mWW^2*s*t^2 - 14*ep*mWW^2*s*t^2 - 4*mtt*s^2*t^2 - 4*ep*mtt*s^2*t^2 - 4*ep*mWW*s^2*t^2))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (t*(-4*mtt^5*mWW^2*s - 36*ep*mtt^5*mWW^2*s - 32*ep^2*mtt^5*mWW^2*s + 12*mtt^4*mWW^3*s + 44*ep*mtt^4*mWW^3*s + 32*ep^2*mtt^4*mWW^3*s - 12*mtt^3*mWW^4*s - 44*ep*mtt^3*mWW^4*s - 32*ep^2*mtt^3*mWW^4*s + 4*mtt^2*mWW^5*s + 36*ep*mtt^2*mWW^5*s + 32*ep^2*mtt^2*mWW^5*s + 16*mtt^4*mWW^2*s^2 + 144*ep*mtt^4*mWW^2*s^2 + 128*ep^2*mtt^4*mWW^2*s^2 - 40*mtt^3*mWW^3*s^2 - 168*ep*mtt^3*mWW^3*s^2 - 128*ep^2*mtt^3*mWW^3*s^2 + 32*mtt^2*mWW^4*s^2 + 96*ep*mtt^2*mWW^4*s^2 + 32*ep^2*mtt^2*mWW^4*s^2 - 8*mtt*mWW^5*s^2 - 72*ep*mtt*mWW^5*s^2 - 64*ep^2*mtt*mWW^5*s^2 - 24*mtt^3*mWW^2*s^3 - 216*ep*mtt^3*mWW^2*s^3 - 192*ep^2*mtt^3*mWW^2*s^3 + 48*mtt^2*mWW^3*s^3 + 240*ep*mtt^2*mWW^3*s^3 + 192*ep^2*mtt^2*mWW^3*s^3 - 28*mtt*mWW^4*s^3 - 60*ep*mtt*mWW^4*s^3 + 32*ep^2*mtt*mWW^4*s^3 + 4*mWW^5*s^3 + 36*ep*mWW^5*s^3 + 32*ep^2*mWW^5*s^3 + 16*mtt^2*mWW^2*s^4 + 144*ep*mtt^2*mWW^2*s^4 + 128*ep^2*mtt^2*mWW^2*s^4 - 24*mtt*mWW^3*s^4 - 152*ep*mtt*mWW^3*s^4 - 128*ep^2*mtt*mWW^3*s^4 + 8*mWW^4*s^4 + 8*ep*mWW^4*s^4 - 32*ep^2*mWW^4*s^4 - 4*mtt*mWW^2*s^5 - 36*ep*mtt*mWW^2*s^5 - 32*ep^2*mtt*mWW^2*s^5 + 4*mWW^3*s^5 + 36*ep*mWW^3*s^5 + 32*ep^2*mWW^3*s^5 - 4*mtt^5*mWW^2*t - 20*ep*mtt^5*mWW^2*t - 16*ep^2*mtt^5*mWW^2*t + 12*mtt^4*mWW^3*t + 60*ep*mtt^4*mWW^3*t + 48*ep^2*mtt^4*mWW^3*t - 12*mtt^3*mWW^4*t - 60*ep*mtt^3*mWW^4*t - 48*ep^2*mtt^3*mWW^4*t + 4*mtt^2*mWW^5*t + 20*ep*mtt^2*mWW^5*t + 16*ep^2*mtt^2*mWW^5*t + 2*mtt^5*mWW*s*t + 34*ep*mtt^5*mWW*s*t + 32*ep^2*mtt^5*mWW*s*t + 12*mtt^4*mWW^2*s*t + 140*ep*mtt^4*mWW^2*s*t + 128*ep^2*mtt^4*mWW^2*s*t - 40*mtt^3*mWW^3*s*t - 200*ep*mtt^3*mWW^3*s*t - 144*ep^2*mtt^3*mWW^3*s*t + 36*mtt^2*mWW^4*s*t + 100*ep*mtt^2*mWW^4*s*t + 32*ep^2*mtt^2*mWW^4*s*t - 10*mtt*mWW^5*s*t - 74*ep*mtt*mWW^5*s*t - 48*ep^2*mtt*mWW^5*s*t - 2*mtt^4*mWW*s^2*t - 98*ep*mtt^4*mWW*s^2*t - 96*ep^2*mtt^4*mWW*s^2*t - 28*mtt^3*mWW^2*s^2*t - 348*ep*mtt^3*mWW^2*s^2*t - 320*ep^2*mtt^3*mWW^2*s^2*t + 64*mtt^2*mWW^3*s^2*t + 416*ep*mtt^2*mWW^3*s^2*t + 400*ep^2*mtt^2*mWW^3*s^2*t - 40*mtt*mWW^4*s^2*t - 24*ep*mtt*mWW^4*s^2*t + 112*ep^2*mtt*mWW^4*s^2*t + 6*mWW^5*s^2*t + 54*ep*mWW^5*s^2*t + 32*ep^2*mWW^5*s^2*t - 6*mtt^3*mWW*s^3*t + 90*ep*mtt^3*mWW*s^3*t + 96*ep^2*mtt^3*mWW*s^3*t + 40*mtt^2*mWW^2*s^3*t + 360*ep*mtt^2*mWW^2*s^3*t + 320*ep^2*mtt^2*mWW^2*s^3*t - 50*mtt*mWW^3*s^3*t - 434*ep*mtt*mWW^3*s^3*t - 512*ep^2*mtt*mWW^3*s^3*t + 16*mWW^4*s^3*t - 16*ep*mWW^4*s^3*t - 96*ep^2*mWW^4*s^3*t + 10*mtt^2*mWW*s^4*t - 22*ep*mtt^2*mWW*s^4*t - 32*ep^2*mtt^2*mWW*s^4*t - 24*mtt*mWW^2*s^4*t - 136*ep*mtt*mWW^2*s^4*t - 112*ep^2*mtt*mWW^2*s^4*t + 14*mWW^3*s^4*t + 158*ep*mWW^3*s^4*t + 208*ep^2*mWW^3*s^4*t - 4*mtt*mWW*s^5*t - 4*ep*mtt*mWW*s^5*t + 4*mWW^2*s^5*t + 4*ep*mWW^2*s^5*t + mtt^6*t^2 + 5*ep*mtt^6*t^2 + 4*ep^2*mtt^6*t^2 + 2*mtt^5*mWW*t^2 + 10*ep*mtt^5*mWW*t^2 + 8*ep^2*mtt^5*mWW*t^2 - 7*mtt^4*mWW^2*t^2 - 35*ep*mtt^4*mWW^2*t^2 - 30*ep^2*mtt^4*mWW^2*t^2 + 8*ep^2*mtt^3*mWW^3*t^2 + 7*mtt^2*mWW^4*t^2 + 35*ep*mtt^2*mWW^4*t^2 + 16*ep^2*mtt^2*mWW^4*t^2 - 2*mtt*mWW^5*t^2 - 10*ep*mtt*mWW^5*t^2 - mWW^6*t^2 - 5*ep*mWW^6*t^2 - 6*ep^2*mWW^6*t^2 - 6*mtt^5*s*t^2 - 38*ep*mtt^5*s*t^2 - 32*ep^2*mtt^5*s*t^2 + 4*mtt^4*mWW*s*t^2 - 64*ep*mtt^4*mWW*s*t^2 - 68*ep^2*mtt^4*mWW*s*t^2 - 4*mtt^3*mWW^2*s*t^2 - 112*ep*mtt^3*mWW^2*s*t^2 - 140*ep^2*mtt^3*mWW^2*s*t^2 + 24*mtt^2*mWW^3*s*t^2 + 212*ep*mtt^2*mWW^3*s*t^2 + 236*ep^2*mtt^2*mWW^3*s*t^2 - 22*mtt*mWW^4*s*t^2 - 26*ep*mtt*mWW^4*s*t^2 - 4*ep^2*mtt*mWW^4*s*t^2 + 4*mWW^5*s*t^2 + 28*ep*mWW^5*s*t^2 + 8*ep^2*mWW^5*s*t^2 + 11*mtt^4*s^2*t^2 + 79*ep*mtt^4*s^2*t^2 + 68*ep^2*mtt^4*s^2*t^2 - 20*mtt^3*mWW*s^2*t^2 + 112*ep*mtt^3*mWW*s^2*t^2 + 132*ep^2*mtt^3*mWW*s^2*t^2 + 36*mtt^2*mWW^2*s^2*t^2 + 272*ep*mtt^2*mWW^2*s^2*t^2 + 236*ep^2*mtt^2*mWW^2*s^2*t^2 - 44*mtt*mWW^3*s^2*t^2 - 464*ep*mtt*mWW^3*s^2*t^2 - 612*ep^2*mtt*mWW^3*s^2*t^2 + 17*mWW^4*s^2*t^2 + ep*mWW^4*s^2*t^2 - 16*ep^2*mWW^4*s^2*t^2 - 8*mtt^3*s^3*t^2 - 64*ep*mtt^3*s^3*t^2 - 56*ep^2*mtt^3*s^3*t^2 + 22*mtt^2*mWW*s^3*t^2 - 66*ep*mtt^2*mWW*s^3*t^2 - 88*ep^2*mtt^2*mWW*s^3*t^2 - 32*mtt*mWW^2*s^3*t^2 - 104*ep*mtt*mWW^2*s^3*t^2 - 8*ep^2*mtt*mWW^2*s^3*t^2 + 18*mWW^3*s^3*t^2 + 234*ep*mWW^3*s^3*t^2 + 344*ep^2*mWW^3*s^3*t^2 + 2*mtt^2*s^4*t^2 + 18*ep*mtt^2*s^4*t^2 + 16*ep^2*mtt^2*s^4*t^2 - 8*mtt*mWW*s^4*t^2 + 8*ep*mtt*mWW*s^4*t^2 + 16*ep^2*mtt*mWW*s^4*t^2 + 6*mWW^2*s^4*t^2 - 26*ep*mWW^2*s^4*t^2 - 64*ep^2*mWW^2*s^4*t^2 - 4*mtt^5*t^3 - 20*ep*mtt^5*t^3 - 16*ep^2*mtt^5*t^3 + 8*mtt^4*mWW*t^3 + 40*ep*mtt^4*mWW*t^3 + 36*ep^2*mtt^4*mWW*t^3 - 4*mtt^3*mWW^2*t^3 - 20*ep*mtt^3*mWW^2*t^3 - 32*ep^2*mtt^3*mWW^2*t^3 + 4*mtt^2*mWW^3*t^3 + 20*ep*mtt^2*mWW^3*t^3 + 40*ep^2*mtt^2*mWW^3*t^3 - 8*mtt*mWW^4*t^3 - 40*ep*mtt*mWW^4*t^3 - 48*ep^2*mtt*mWW^4*t^3 + 4*mWW^5*t^3 + 20*ep*mWW^5*t^3 + 20*ep^2*mWW^5*t^3 + 12*mtt^4*s*t^3 + 80*ep*mtt^4*s*t^3 + 68*ep^2*mtt^4*s*t^3 - 20*mtt^3*mWW*s*t^3 - 12*ep*mtt^3*mWW*s*t^3 + 24*ep^2*mtt^3*mWW*s*t^3 + 12*mtt^2*mWW^2*s*t^3 + 60*ep*mtt^2*mWW^2*s*t^3 + 48*ep^2*mtt^2*mWW^2*s*t^3 - 12*mtt*mWW^3*s*t^3 - 148*ep*mtt*mWW^3*s*t^3 - 184*ep^2*mtt*mWW^3*s*t^3 + 8*mWW^4*s*t^3 + 20*ep*mWW^4*s*t^3 + 44*ep^2*mWW^4*s*t^3 - 12*mtt^3*s^2*t^3 - 96*ep*mtt^3*s^2*t^3 - 84*ep^2*mtt^3*s^2*t^3 + 16*mtt^2*mWW*s^2*t^3 - 52*ep*mtt^2*mWW*s^2*t^3 - 84*ep^2*mtt^2*mWW*s^2*t^3 - 8*mtt*mWW^2*s^2*t^3 + 44*ep*mtt*mWW^2*s^2*t^3 + 148*ep^2*mtt*mWW^2*s^2*t^3 + 4*mWW^3*s^2*t^3 + 104*ep*mWW^3*s^2*t^3 + 148*ep^2*mWW^3*s^2*t^3 + 4*mtt^2*s^3*t^3 + 36*ep*mtt^2*s^3*t^3 + 32*ep^2*mtt^2*s^3*t^3 - 4*mtt*mWW*s^3*t^3 + 28*ep*mtt*mWW*s^3*t^3 + 32*ep^2*mtt*mWW*s^3*t^3 - 64*ep*mWW^2*s^3*t^3 - 128*ep^2*mWW^2*s^3*t^3 + 2*mtt^4*t^4 + 10*ep*mtt^4*t^4 + 6*ep^2*mtt^4*t^4 - 4*mtt^3*mWW*t^4 - 20*ep*mtt^3*mWW*t^4 - 8*ep^2*mtt^3*mWW*t^4 - 12*ep^2*mtt^2*mWW^2*t^4 + 4*mtt*mWW^3*t^4 + 20*ep*mtt*mWW^3*t^4 + 24*ep^2*mtt*mWW^3*t^4 - 2*mWW^4*t^4 - 10*ep*mWW^4*t^4 - 10*ep^2*mWW^4*t^4 - 4*mtt^3*s*t^4 - 32*ep*mtt^3*s*t^4 - 28*ep^2*mtt^3*s*t^4 + 4*mtt^2*mWW*s*t^4 - 8*ep*mtt^2*mWW*s*t^4 - 28*ep^2*mtt^2*mWW*s*t^4 + 4*mtt*mWW^2*s*t^4 + 48*ep*mtt*mWW^2*s*t^4 + 76*ep^2*mtt*mWW^2*s*t^4 - 4*mWW^3*s*t^4 - 8*ep*mWW^3*s*t^4 - 20*ep^2*mWW^3*s*t^4 + 2*mtt^2*s^2*t^4 + 18*ep*mtt^2*s^2*t^4 + 16*ep^2*mtt^2*s^2*t^4 + 16*ep*mtt*mWW*s^2*t^4 + 16*ep^2*mtt*mWW*s^2*t^4 - 2*mWW^2*s^2*t^4 - 34*ep*mWW^2*s^2*t^4 - 64*ep^2*mWW^2*s^2*t^4))/(2*(1 + ep)*(mtt - mWW)*(mtt - mWW - s)^2*s*(mWW - t)^2*(mtt - s - t)^2*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]), (-2*ep*(mtt^4 + ep*mtt^4 - 5*mtt^3*mWW - 7*ep*mtt^3*mWW + 4*mtt^2*mWW^2 + 6*ep*mtt^2*mWW^2 - 2*mtt^3*s - 2*ep*mtt^3*s + 8*mtt^2*mWW*s + 10*ep*mtt^2*mWW*s - 4*mtt*mWW^2*s - 3*ep*mtt*mWW^2*s - mWW^3*s - 3*ep*mWW^3*s + mtt^2*s^2 + ep*mtt^2*s^2 - 3*mtt*mWW*s^2 - 3*ep*mtt*mWW*s^2 + mWW^2*s^2 + mtt^3*t + 3*ep*mtt^3*t + 3*mtt^2*mWW*t + ep*mtt^2*mWW*t - 3*mtt*mWW^2*t - ep*mtt*mWW^2*t - mWW^3*t - 3*ep*mWW^3*t - 2*mtt^2*s*t - 4*ep*mtt^2*s*t - 3*mtt*mWW*s*t - 4*ep*mtt*mWW*s*t + 3*mWW^2*s*t + 4*ep*mWW^2*s*t + mtt*s^2*t + ep*mtt*s^2*t + ep*mWW*s^2*t - mtt^2*t^2 - ep*mtt^2*t^2 - mtt*mWW*t^2 - 3*ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 4*ep*mWW^2*t^2 + mtt*s*t^2 + ep*mtt*s*t^2 + ep*mWW*s*t^2))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2), (ep*(2*mtt^4*mWW + 2*ep*mtt^4*mWW - 10*mtt^3*mWW^2 - 14*ep*mtt^3*mWW^2 + 8*mtt^2*mWW^3 + 12*ep*mtt^2*mWW^3 - mtt^4*s - ep*mtt^4*s + 2*mtt^3*mWW*s + 6*ep*mtt^3*mWW*s + 14*mtt^2*mWW^2*s + 16*ep*mtt^2*mWW^2*s - 12*mtt*mWW^3*s - 14*ep*mtt*mWW^3*s - mWW^4*s - 3*ep*mWW^4*s + 2*mtt^3*s^2 + 2*ep*mtt^3*s^2 - 8*mtt^2*mWW*s^2 - 14*ep*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 4*ep*mtt*mWW^2*s^2 + 6*mWW^3*s^2 + 8*ep*mWW^3*s^2 - mtt^2*s^3 - ep*mtt^2*s^3 + 4*mtt*mWW*s^3 + 6*ep*mtt*mWW*s^3 - mWW^2*s^3 - ep*mWW^2*s^3 - mtt^4*t - ep*mtt^4*t + 8*mtt^3*mWW*t + 16*ep*mtt^3*mWW*t + 4*mtt^2*mWW^2*t - 2*ep*mtt^2*mWW^2*t - 10*mtt*mWW^3*t - 10*ep*mtt*mWW^3*t - mWW^4*t - 3*ep*mWW^4*t - 4*ep*mtt^3*s*t - 20*mtt^2*mWW*s*t - 30*ep*mtt^2*mWW*s*t + 2*mtt*mWW^2*s*t + 4*ep*mtt*mWW^2*s*t + 12*mWW^3*s*t + 18*ep*mWW^3*s*t + 3*mtt^2*s^2*t + 9*ep*mtt^2*s^2*t + 12*mtt*mWW*s^2*t + 16*ep*mtt*mWW*s^2*t - 7*mWW^2*s^2*t - 9*ep*mWW^2*s^2*t - 2*mtt*s^3*t - 4*ep*mtt*s^3*t - 2*mtt^3*t^2 - 6*ep*mtt^3*t^2 - 8*mtt^2*mWW*t^2 - 8*ep*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 + 4*ep*mtt*mWW^2*t^2 + 6*mWW^3*t^2 + 10*ep*mWW^3*t^2 + 6*mtt^2*s*t^2 + 14*ep*mtt^2*s*t^2 + 10*mtt*mWW*s*t^2 + 12*ep*mtt*mWW*s*t^2 - 10*mWW^2*s*t^2 - 14*ep*mWW^2*s*t^2 - 4*mtt*s^2*t^2 - 8*ep*mtt*s^2*t^2 + 2*mtt^2*t^3 + 4*ep*mtt^2*t^3 + 2*mtt*mWW*t^3 + 2*ep*mtt*mWW*t^3 - 4*mWW^2*t^3 - 6*ep*mWW^2*t^3 - 2*mtt*s*t^3 - 4*ep*mtt*s*t^3))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2*(mWW - s - t)), (2*ep*(ep*mtt*mWW^2 + mtt^2*s + ep*mtt^2*s - 2*mtt*mWW*s - 3*ep*mtt*mWW*s + mWW^2*s + 2*ep*mWW^2*s - mtt*s^2 - ep*mtt*s^2 + mWW*s^2 + mtt^2*t + ep*mtt^2*t - 2*mtt*mWW*t - 4*ep*mtt*mWW*t + mWW^2*t + 2*ep*mWW^2*t - mtt*s*t + mWW*s*t - 2*ep*mWW*s*t + ep*s^2*t + ep*mtt*t^2 - 2*ep*mWW*t^2 + 2*ep*s*t^2 + ep*t^3))/((1 + ep)*(mtt - mWW)*(mtt - mWW - s)*s*(mWW - t)*(mtt - s - t)^2*(mWW - s - t)), (2*ep*(3*mtt^3*mWW + 5*ep*mtt^3*mWW - 3*mtt^2*mWW^2 - 5*ep*mtt^2*mWW^2 - 4*mtt^2*mWW*s - 7*ep*mtt^2*mWW*s + 3*mtt*mWW^2*s + 5*ep*mtt*mWW^2*s + mtt*mWW*s^2 + 2*ep*mtt*mWW*s^2 - 2*mtt^3*t - 4*ep*mtt^3*t - mtt^2*mWW*t + 2*mtt*mWW^2*t + 2*ep*mtt*mWW^2*t + mWW^3*t + 2*ep*mWW^3*t + 3*mtt^2*s*t + 6*ep*mtt^2*s*t - ep*mtt*mWW*s*t - mWW^2*s*t - ep*mWW^2*s*t - mtt*s^2*t - 2*ep*mtt*s^2*t + mtt^2*t^2 + 2*ep*mtt^2*t^2 + mtt*mWW*t^2 + ep*mtt*mWW*t^2 - 2*mWW^2*t^2 - 3*ep*mWW^2*t^2 - mtt*s*t^2 - 2*ep*mtt*s*t^2))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mtt - t)*(mWW - t)*(mtt - s - t)), -(ep*(-4*mtt^6*mWW*s - 4*ep*mtt^6*mWW*s - 8*mtt^5*mWW^2*s - 16*ep*mtt^5*mWW^2*s + 20*mtt^4*mWW^3*s + 36*ep*mtt^4*mWW^3*s - 8*ep*mtt^3*mWW^4*s - 8*mtt^2*mWW^5*s - 8*ep*mtt^2*mWW^5*s + 20*mtt^5*mWW*s^2 + 20*ep*mtt^5*mWW*s^2 + 20*mtt^4*mWW^2*s^2 + 48*ep*mtt^4*mWW^2*s^2 - 88*mtt^3*mWW^3*s^2 - 172*ep*mtt^3*mWW^3*s^2 + 32*mtt^2*mWW^4*s^2 + 88*ep*mtt^2*mWW^4*s^2 + 16*mtt*mWW^5*s^2 + 16*ep*mtt*mWW^5*s^2 - 36*mtt^4*mWW*s^3 - 36*ep*mtt^4*mWW*s^3 - 8*mtt^3*mWW^2*s^3 - 40*ep*mtt^3*mWW^2*s^3 + 124*mtt^2*mWW^3*s^3 + 268*ep*mtt^2*mWW^3*s^3 - 64*mtt*mWW^4*s^3 - 152*ep*mtt*mWW^4*s^3 - 8*mWW^5*s^3 - 8*ep*mWW^5*s^3 + 28*mtt^3*mWW*s^4 + 28*ep*mtt^3*mWW*s^4 - 12*mtt^2*mWW^2*s^4 - 64*mtt*mWW^3*s^4 - 164*ep*mtt*mWW^3*s^4 + 32*mWW^4*s^4 + 72*ep*mWW^4*s^4 - 8*mtt^2*mWW*s^5 - 8*ep*mtt^2*mWW*s^5 + 8*mtt*mWW^2*s^5 + 8*ep*mtt*mWW^2*s^5 + 8*mWW^3*s^5 + 32*ep*mWW^3*s^5 - mtt^7*t - ep*mtt^7*t + 4*mtt^6*mWW*t + 6*ep*mtt^6*mWW*t - 6*mtt^5*mWW^2*t - 14*ep*mtt^5*mWW^2*t + 4*mtt^4*mWW^3*t + 16*ep*mtt^4*mWW^3*t - mtt^3*mWW^4*t - 9*ep*mtt^3*mWW^4*t + 2*ep*mtt^2*mWW^5*t + 10*mtt^6*s*t + 10*ep*mtt^6*s*t + mtt^5*mWW*s*t + 4*ep*mtt^5*mWW*s*t + 17*mtt^4*mWW^2*s*t + 44*ep*mtt^4*mWW^2*s*t - 73*mtt^3*mWW^3*s*t - 148*ep*mtt^3*mWW^3*s*t + 41*mtt^2*mWW^4*s*t + 98*ep*mtt^2*mWW^4*s*t + 4*mtt*mWW^5*s*t - 8*ep*mtt*mWW^5*s*t - 25*mtt^5*s^2*t - 25*ep*mtt^5*s^2*t - 27*mtt^4*mWW*s^2*t - 52*ep*mtt^4*mWW*s^2*t + 41*mtt^3*mWW^2*s^2*t + 100*ep*mtt^3*mWW^2*s^2*t + 107*mtt^2*mWW^3*s^2*t + 158*ep*mtt^2*mWW^3*s^2*t - 92*mtt*mWW^4*s^2*t - 187*ep*mtt*mWW^4*s^2*t - 4*mWW^5*s^2*t + 6*ep*mWW^5*s^2*t + 24*mtt^4*s^3*t + 24*ep*mtt^4*s^3*t + 42*mtt^3*mWW*s^3*t + 74*ep*mtt^3*mWW*s^3*t - 120*mtt^2*mWW^2*s^3*t - 298*ep*mtt^2*mWW^2*s^3*t - 22*mtt*mWW^3*s^3*t + 6*ep*mtt*mWW^3*s^3*t + 52*mWW^4*s^3*t + 98*ep*mWW^4*s^3*t - 8*mtt^3*s^4*t - 8*ep*mtt^3*s^4*t - 28*mtt^2*mWW*s^4*t - 40*ep*mtt^2*mWW*s^4*t + 84*mtt*mWW^2*s^4*t + 208*ep*mtt*mWW^2*s^4*t - 16*mWW^3*s^4*t - 32*ep*mWW^3*s^4*t + 8*mtt*mWW*s^5*t + 8*ep*mtt*mWW*s^5*t - 16*mWW^2*s^5*t - 40*ep*mWW^2*s^5*t + 2*mtt^6*t^2 - 8*mtt^5*mWW*t^2 - 2*ep*mtt^5*mWW*t^2 + 12*mtt^4*mWW^2*t^2 + 8*ep*mtt^4*mWW^2*t^2 - 8*mtt^3*mWW^3*t^2 - 12*ep*mtt^3*mWW^3*t^2 + 2*mtt^2*mWW^4*t^2 + 8*ep*mtt^2*mWW^4*t^2 - 2*ep*mtt*mWW^5*t^2 - 23*mtt^5*s*t^2 - 18*ep*mtt^5*s*t^2 + 6*mtt^4*mWW*s*t^2 - 44*ep*mtt^4*mWW*s*t^2 + 36*mtt^3*mWW^2*s*t^2 + 132*ep*mtt^3*mWW^2*s*t^2 + 2*mtt^2*mWW^3*s*t^2 - 60*ep*mtt^2*mWW^3*s*t^2 - 21*mtt*mWW^4*s*t^2 - 10*ep*mtt*mWW^4*s*t^2 + 35*mtt^4*s^2*t^2 + 32*ep*mtt^4*s^2*t^2 - 5*mtt^3*mWW*s^2*t^2 + 26*ep*mtt^3*mWW*s^2*t^2 - 95*mtt^2*mWW^2*s^2*t^2 - 242*ep*mtt^2*mWW^2*s^2*t^2 + 53*mtt*mWW^3*s^2*t^2 + 182*ep*mtt*mWW^3*s^2*t^2 + 12*mWW^4*s^2*t^2 + 2*ep*mWW^4*s^2*t^2 - 14*mtt^3*s^3*t^2 - 14*ep*mtt^3*s^3*t^2 + 8*mtt^2*mWW*s^3*t^2 + 42*ep*mtt^2*mWW*s^3*t^2 + 58*mtt*mWW^2*s^3*t^2 + 142*ep*mtt*mWW^2*s^3*t^2 - 28*mWW^3*s^3*t^2 - 74*ep*mWW^3*s^3*t^2 - 24*ep*mtt*mWW*s^4*t^2 - 16*mWW^2*s^4*t^2 - 40*ep*mWW^2*s^4*t^2 - mtt^5*t^3 + ep*mtt^5*t^3 + 4*mtt^4*mWW*t^3 - 4*ep*mtt^4*mWW*t^3 - 6*mtt^3*mWW^2*t^3 + 6*ep*mtt^3*mWW^2*t^3 + 4*mtt^2*mWW^3*t^3 - 4*ep*mtt^2*mWW^3*t^3 - mtt*mWW^4*t^3 + ep*mtt*mWW^4*t^3 + 17*mtt^4*s*t^3 + 24*ep*mtt^4*s*t^3 - 23*mtt^3*mWW*s*t^3 - 36*ep*mtt^3*mWW*s*t^3 - 5*mtt^2*mWW^2*s*t^3 + 11*mtt*mWW^3*s*t^3 + 12*ep*mtt*mWW^3*s*t^3 - 10*mtt^3*s^2*t^3 - 16*ep*mtt^3*s^2*t^3 + 24*mtt^2*mWW*s^2*t^3 + 64*ep*mtt^2*mWW*s^2*t^3 - 14*mtt*mWW^2*s^2*t^3 - 48*ep*mtt*mWW^2*s^2*t^3 - 8*mtt*mWW*s^3*t^3 - 32*ep*mtt*mWW*s^3*t^3))/(2*(1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s*(-mWW + t)*(-mtt + s + t)^2*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), -((ep*(12*mtt^6*mWW*s + 12*ep*mtt^6*mWW*s + 8*mtt^5*mWW^2*s + 48*ep*mtt^5*mWW^2*s - 52*mtt^4*mWW^3*s - 132*ep*mtt^4*mWW^3*s + 32*mtt^3*mWW^4*s + 72*ep*mtt^3*mWW^4*s - 36*mtt^5*mWW*s^2 - 36*ep*mtt^5*mWW*s^2 - 20*mtt^4*mWW^2*s^2 - 128*ep*mtt^4*mWW^2*s^2 + 120*mtt^3*mWW^3*s^2 + 284*ep*mtt^3*mWW^3*s^2 - 64*mtt^2*mWW^4*s^2 - 120*ep*mtt^2*mWW^4*s^2 + 36*mtt^4*mWW*s^3 + 36*ep*mtt^4*mWW*s^3 + 24*mtt^3*mWW^2*s^3 + 120*ep*mtt^3*mWW^2*s^3 - 84*mtt^2*mWW^3*s^3 - 148*ep*mtt^2*mWW^3*s^3 + 32*mtt*mWW^4*s^3 + 24*ep*mtt*mWW^4*s^3 - 12*mtt^3*mWW*s^4 - 12*ep*mtt^3*mWW*s^4 - 20*mtt^2*mWW^2*s^4 - 48*ep*mtt^2*mWW^2*s^4 + 16*mtt*mWW^3*s^4 - 28*ep*mtt*mWW^3*s^4 + 24*ep*mWW^4*s^4 + 8*mtt*mWW^2*s^5 + 8*ep*mtt*mWW^2*s^5 + 24*ep*mWW^3*s^5 + 5*mtt^7*t + 5*ep*mtt^7*t - 20*mtt^6*mWW*t - 30*ep*mtt^6*mWW*t + 30*mtt^5*mWW^2*t + 70*ep*mtt^5*mWW^2*t - 20*mtt^4*mWW^3*t - 80*ep*mtt^4*mWW^3*t + 5*mtt^3*mWW^4*t + 45*ep*mtt^3*mWW^4*t - 10*ep*mtt^2*mWW^5*t - 34*mtt^6*s*t - 34*ep*mtt^6*s*t + 43*mtt^5*mWW*s*t + 20*ep*mtt^5*mWW*s*t - 57*mtt^4*mWW^2*s*t - 112*ep*mtt^4*mWW^2*s*t + 121*mtt^3*mWW^3*s*t + 304*ep*mtt^3*mWW^3*s*t - 73*mtt^2*mWW^4*s*t - 182*ep*mtt^2*mWW^4*s*t + 4*ep*mtt*mWW^5*s*t + 69*mtt^5*s^2*t + 69*ep*mtt^5*s^2*t - 33*mtt^4*mWW*s^2*t + 68*ep*mtt^4*mWW*s^2*t + 11*mtt^3*mWW^2*s^2*t + 16*ep*mtt^3*mWW^2*s^2*t - 115*mtt^2*mWW^3*s^2*t - 266*ep*mtt^2*mWW^3*s^2*t + 68*mtt*mWW^4*s^2*t + 107*ep*mtt*mWW^4*s^2*t + 6*ep*mWW^5*s^2*t - 56*mtt^4*s^3*t - 56*ep*mtt^4*s^3*t + 6*mtt^3*mWW*s^3*t - 90*ep*mtt^3*mWW*s^3*t + 12*mtt^2*mWW^2*s^3*t - 22*ep*mtt^2*mWW^2*s^3*t + 14*mtt*mWW^3*s^3*t + 42*ep*mtt*mWW^3*s^3*t + 30*ep*mWW^4*s^3*t + 16*mtt^3*s^4*t + 16*ep*mtt^3*s^4*t + 12*mtt^2*mWW*s^4*t + 40*ep*mtt^2*mWW*s^4*t + 4*mtt*mWW^2*s^4*t + 72*ep*mtt*mWW^2*s^4*t - 8*mtt*mWW*s^5*t - 8*ep*mtt*mWW*s^5*t - 24*ep*mWW^2*s^5*t - 10*mtt^6*t^2 + 40*mtt^5*mWW*t^2 + 10*ep*mtt^5*mWW*t^2 - 60*mtt^4*mWW^2*t^2 - 40*ep*mtt^4*mWW^2*t^2 + 40*mtt^3*mWW^3*t^2 + 60*ep*mtt^3*mWW^3*t^2 - 10*mtt^2*mWW^4*t^2 - 40*ep*mtt^2*mWW^4*t^2 + 10*ep*mtt*mWW^5*t^2 + 59*mtt^5*s*t^2 + 42*ep*mtt^5*s*t^2 - 86*mtt^4*mWW*s*t^2 + 36*ep*mtt^4*mWW*s*t^2 + 36*mtt^3*mWW^2*s*t^2 - 108*ep*mtt^3*mWW^2*s*t^2 - 50*mtt^2*mWW^3*s*t^2 - 60*ep*mtt^2*mWW^3*s*t^2 + 41*mtt*mWW^4*s*t^2 + 90*ep*mtt*mWW^4*s*t^2 - 79*mtt^4*s^2*t^2 - 72*ep*mtt^4*s^2*t^2 + 53*mtt^3*mWW*s^2*t^2 - 110*ep*mtt^3*mWW*s^2*t^2 + 47*mtt^2*mWW^2*s^2*t^2 + 190*ep*mtt^2*mWW^2*s^2*t^2 - 21*mtt*mWW^3*s^2*t^2 - 2*ep*mtt*mWW^3*s^2*t^2 - 6*ep*mWW^4*s^2*t^2 + 30*mtt^3*s^3*t^2 + 30*ep*mtt^3*s^3*t^2 + 12*mtt^2*mWW*s^3*t^2 + 110*ep*mtt^2*mWW*s^3*t^2 - 18*mtt*mWW^2*s^3*t^2 - 14*ep*mtt*mWW^2*s^3*t^2 - 30*ep*mWW^3*s^3*t^2 - 16*mtt*mWW*s^4*t^2 - 40*ep*mtt*mWW*s^4*t^2 - 24*ep*mWW^2*s^4*t^2 + 5*mtt^5*t^3 - 5*ep*mtt^5*t^3 - 20*mtt^4*mWW*t^3 + 20*ep*mtt^4*mWW*t^3 + 30*mtt^3*mWW^2*t^3 - 30*ep*mtt^3*mWW^2*t^3 - 20*mtt^2*mWW^3*t^3 + 20*ep*mtt^2*mWW^3*t^3 + 5*mtt*mWW^4*t^3 - 5*ep*mtt*mWW^4*t^3 - 25*mtt^4*s*t^3 - 12*ep*mtt^4*s*t^3 + 31*mtt^3*mWW*s*t^3 - 48*ep*mtt^3*mWW*s*t^3 + 13*mtt^2*mWW^2*s*t^3 + 132*ep*mtt^2*mWW^2*s*t^3 - 19*mtt*mWW^3*s*t^3 - 72*ep*mtt*mWW^3*s*t^3 + 14*mtt^3*s^2*t^3 + 8*ep*mtt^3*s^2*t^3 + 64*ep*mtt^2*mWW*s^2*t^3 - 14*mtt*mWW^2*s^2*t^3 - 72*ep*mtt*mWW^2*s^2*t^3 - 8*mtt*mWW*s^3*t^3 - 32*ep*mtt*mWW*s^3*t^3))/((1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))), (2*ep^2)/((1 + ep)*(mtt - mWW)*(mtt - mWW - s)^2*(mtt - s - t)), (ep*(4*mtt^4*mWW^2 + 6*ep*mtt^4*mWW^2 - 8*mtt^3*mWW^3 - 14*ep*mtt^3*mWW^3 + 4*mtt^2*mWW^4 + 10*ep*mtt^2*mWW^4 - 2*ep*mtt*mWW^5 - 2*mtt^4*mWW*s - 4*ep*mtt^4*mWW*s - 9*mtt^3*mWW^2*s - 4*ep*mtt^3*mWW^2*s + 25*mtt^2*mWW^3*s + 27*ep*mtt^2*mWW^3*s - 13*mtt*mWW^4*s - 16*ep*mtt*mWW^4*s - mWW^5*s - 3*ep*mWW^5*s + 5*mtt^3*mWW*s^2 + 6*ep*mtt^3*mWW*s^2 - 2*mtt^2*mWW^2*s^2 - 17*ep*mtt^2*mWW^2*s^2 - 15*mtt*mWW^3*s^2 - 10*ep*mtt*mWW^3*s^2 + 10*mWW^4*s^2 + 13*ep*mWW^4*s^2 - mtt^2*mWW*s^3 + 6*ep*mtt^2*mWW*s^3 + 6*mtt*mWW^2*s^3 + 12*ep*mtt*mWW^2*s^3 - mWW^3*s^3 - 2*ep*mWW^3*s^3 - 2*mtt*mWW*s^4 - 8*ep*mtt*mWW*s^4 - 3*mtt^4*mWW*t - 5*ep*mtt^4*mWW*t + 2*mtt^3*mWW^2*t + 8*ep*mtt^3*mWW^2*t + 4*mtt^2*mWW^3*t - 2*ep*mtt^2*mWW^3*t - 2*mtt*mWW^4*t - mWW^5*t - ep*mWW^5*t + mtt^4*s*t + 3*ep*mtt^4*s*t + 13*mtt^3*mWW*s*t + 8*ep*mtt^3*mWW*s*t - 21*mtt^2*mWW^2*s*t - 22*ep*mtt^2*mWW^2*s*t - 5*mtt*mWW^3*s*t - 12*ep*mtt*mWW^3*s*t + 12*mWW^4*s*t + 23*ep*mWW^4*s*t - 3*mtt^3*s^2*t - 4*ep*mtt^3*s^2*t - 9*mtt^2*mWW*s^2*t + 5*ep*mtt^2*mWW*s^2*t + 31*mtt*mWW^2*s^2*t + 36*ep*mtt*mWW^2*s^2*t - 15*mWW^3*s^2*t - 21*ep*mWW^3*s^2*t - 7*ep*mtt^2*s^3*t - 2*mtt*mWW*s^3*t - 8*ep*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 9*ep*mWW^2*s^3*t + 2*mtt*s^4*t + 8*ep*mtt*s^4*t + 2*mtt^3*mWW*t^2 + 2*ep*mtt^3*mWW*t^2 - 2*mtt^2*mWW^2*t^2 - 2*ep*mtt^2*mWW^2*t^2 - 2*mtt*mWW^3*t^2 - 2*ep*mtt*mWW^3*t^2 + 2*mWW^4*t^2 + 2*ep*mWW^4*t^2 - 2*mtt^3*s*t^2 - 2*ep*mtt^3*s*t^2 - 4*mtt^2*mWW*s*t^2 - 5*ep*mtt^2*mWW*s*t^2 + 16*mtt*mWW^2*s*t^2 + 26*ep*mtt*mWW^2*s*t^2 - 10*mWW^3*s*t^2 - 19*ep*mWW^3*s*t^2 + 6*mtt^2*s^2*t^2 + 7*ep*mtt^2*s^2*t^2 - 12*mtt*mWW*s^2*t^2 - 22*ep*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 7*ep*mWW^2*s^2*t^2 - 2*mtt*s^3*t^2 - 2*ep*mtt*s^3*t^2 + 4*mWW*s^3*t^2 + 10*ep*mWW*s^3*t^2))/(2*(1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*(mWW - s)*s*(mWW - t)*(mtt - s - t)^2), (-3*ep*(2*mtt^5 + 2*ep*mtt^5 - 8*mtt^4*mWW - 14*ep*mtt^4*mWW + 10*mtt^3*mWW^2 + 24*ep*mtt^3*mWW^2 - 4*mtt^2*mWW^3 - 14*ep*mtt^2*mWW^3 + 2*ep*mtt*mWW^4 - 4*mtt^4*s - 4*ep*mtt^4*s + 17*mtt^3*mWW*s + 34*ep*mtt^3*mWW*s - 17*mtt^2*mWW^2*s - 39*ep*mtt^2*mWW^2*s + 3*mtt*mWW^3*s + 6*ep*mtt*mWW^3*s + mWW^4*s + 3*ep*mWW^4*s + 2*mtt^3*s^2 + 2*ep*mtt^3*s^2 - 11*mtt^2*mWW*s^2 - 28*ep*mtt^2*mWW*s^2 + 8*mtt*mWW^2*s^2 + 18*ep*mtt*mWW^2*s^2 - mWW^3*s^2 + 2*mtt*mWW*s^3 + 8*ep*mtt*mWW*s^3 - mtt^4*t + 5*ep*mtt^4*t + 6*mtt^3*mWW*t - 4*ep*mtt^3*mWW*t - 8*mtt^2*mWW^2*t - 6*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 4*ep*mtt*mWW^3*t + mWW^4*t + ep*mWW^4*t - 3*mtt^3*s*t - 20*ep*mtt^3*s*t - 5*mtt^2*mWW*s*t + 4*ep*mtt^2*mWW*s*t + 11*mtt*mWW^2*s*t + 24*ep*mtt*mWW^2*s*t - 3*mWW^3*s*t - 8*ep*mWW^3*s*t + 6*mtt^2*s^2*t + 23*ep*mtt^2*s^2*t - 2*mtt*mWW*s^2*t - 4*ep*mtt*mWW*s^2*t - 3*ep*mWW^2*s^2*t - 2*mtt*s^3*t - 8*ep*mtt*s^3*t - 4*ep*mtt^3*t^2 - 2*mtt^2*mWW*t^2 + 6*ep*mtt^2*mWW*t^2 + 4*mtt*mWW^2*t^2 - 2*mWW^3*t^2 - 2*ep*mWW^3*t^2 + 4*mtt^2*s*t^2 + 17*ep*mtt^2*s*t^2 - 4*mtt*mWW*s*t^2 - 20*ep*mtt*mWW*s*t^2 + 3*ep*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 10*ep*mtt*s^2*t^2 + 2*ep*mWW*s^2*t^2))/((1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s*(mtt - s - t)^2*(-mWW + t)), -((ep*(mtt^5 + 3*ep*mtt^5 + 2*ep^2*mtt^5 - 5*mtt^4*mWW - 20*ep*mtt^4*mWW - 21*ep^2*mtt^4*mWW + 4*mtt^3*mWW^2 + 19*ep*mtt^3*mWW^2 + 23*ep^2*mtt^3*mWW^2 - 2*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 - 3*mtt^4*s - 9*ep*mtt^4*s - 6*ep^2*mtt^4*s + 13*mtt^3*mWW*s + 50*ep*mtt^3*mWW*s + 50*ep^2*mtt^3*mWW*s - 8*mtt^2*mWW^2*s - 35*ep*mtt^2*mWW^2*s - 38*ep^2*mtt^2*mWW^2*s - mtt*mWW^3*s - 2*ep*mtt*mWW^3*s - ep^2*mtt*mWW^3*s + 3*mtt^3*s^2 + 9*ep*mtt^3*s^2 + 6*ep^2*mtt^3*s^2 - 11*mtt^2*mWW*s^2 - 40*ep*mtt^2*mWW*s^2 - 37*ep^2*mtt^2*mWW*s^2 + 5*mtt*mWW^2*s^2 + 19*ep*mtt*mWW^2*s^2 + 16*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 4*ep*mWW^3*s^2 + 5*ep^2*mWW^3*s^2 - mtt^2*s^3 - 3*ep*mtt^2*s^3 - 2*ep^2*mtt^2*s^3 + 3*mtt*mWW*s^3 + 10*ep*mtt*mWW*s^3 + 8*ep^2*mtt*mWW*s^3 - mWW^2*s^3 - 3*ep*mWW^2*s^3 - ep^2*mWW^2*s^3 + mtt^4*t + 8*ep*mtt^4*t + 13*ep^2*mtt^4*t + 3*mtt^3*mWW*t + 5*ep*mtt^3*mWW*t - 2*ep^2*mtt^3*mWW*t - 3*mtt^2*mWW^2*t - 10*ep*mtt^2*mWW^2*t - 9*ep^2*mtt^2*mWW^2*t - mtt*mWW^3*t - 3*ep*mtt*mWW^3*t - 2*ep^2*mtt*mWW^3*t - 3*mtt^3*s*t - 20*ep*mtt^3*s*t - 30*ep^2*mtt^3*s*t - 6*mtt^2*mWW*s*t - 11*ep*mtt^2*mWW*s*t + ep^2*mtt^2*mWW*s*t + 6*mtt*mWW^2*s*t + 19*ep*mtt*mWW^2*s*t + 14*ep^2*mtt*mWW^2*s*t + mWW^3*s*t + 4*ep*mWW^3*s*t + 5*ep^2*mWW^3*s*t + 3*mtt^2*s^2*t + 16*ep*mtt^2*s^2*t + 21*ep^2*mtt^2*s^2*t + 3*mtt*mWW*s^2*t + 6*ep*mtt*mWW*s^2*t + 2*ep^2*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 10*ep*mWW^2*s^2*t - 8*ep^2*mWW^2*s^2*t - mtt*s^3*t - 4*ep*mtt*s^3*t - 4*ep^2*mtt*s^3*t - ep^2*mWW*s^3*t - mtt^3*t^2 - 6*ep*mtt^3*t^2 - 9*ep^2*mtt^3*t^2 - mtt^2*mWW*t^2 + 5*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 6*ep*mtt*mWW^2*t^2 + 4*ep^2*mtt*mWW^2*t^2 + 2*mtt^2*s*t^2 + 10*ep*mtt^2*s*t^2 + 13*ep^2*mtt^2*s*t^2 + mtt*mWW*s*t^2 + ep*mtt*mWW*s*t^2 - ep^2*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 7*ep*mWW^2*s*t^2 - 7*ep^2*mWW^2*s*t^2 - mtt*s^2*t^2 - 4*ep*mtt*s^2*t^2 - 4*ep^2*mtt*s^2*t^2 - ep^2*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2)), -((ep*(mtt^5 + 3*ep*mtt^5 + 2*ep^2*mtt^5 - 9*mtt^4*mWW - 36*ep*mtt^4*mWW - 37*ep^2*mtt^4*mWW + 9*mtt^3*mWW^2 + 41*ep*mtt^3*mWW^2 + 48*ep^2*mtt^3*mWW^2 - mtt^2*mWW^3 - 8*ep*mtt^2*mWW^3 - 13*ep^2*mtt^2*mWW^3 - 3*mtt^4*s - 9*ep*mtt^4*s - 6*ep^2*mtt^4*s + 22*mtt^3*mWW*s + 84*ep*mtt^3*mWW*s + 81*ep^2*mtt^3*mWW*s - 17*mtt^2*mWW^2*s - 71*ep*mtt^2*mWW^2*s - 75*ep^2*mtt^2*mWW^2*s + 4*ep*mtt*mWW^3*s + 8*ep^2*mtt*mWW^3*s + 3*mtt^3*s^2 + 9*ep*mtt^3*s^2 + 6*ep^2*mtt^3*s^2 - 17*mtt^2*mWW*s^2 - 60*ep*mtt^2*mWW*s^2 - 51*ep^2*mtt^2*mWW*s^2 + 9*mtt*mWW^2*s^2 + 31*ep*mtt*mWW^2*s^2 + 24*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 4*ep*mWW^3*s^2 + 5*ep^2*mWW^3*s^2 - mtt^2*s^3 - 3*ep*mtt^2*s^3 - 2*ep^2*mtt^2*s^3 + 4*mtt*mWW*s^3 + 12*ep*mtt*mWW*s^3 + 7*ep^2*mtt*mWW*s^3 - mWW^2*s^3 - ep*mWW^2*s^3 + 3*ep^2*mWW^2*s^3 + 5*mtt^4*t + 24*ep*mtt^4*t + 29*ep^2*mtt^4*t + mtt^3*mWW*t - 6*ep*mtt^3*mWW*t - 17*ep^2*mtt^3*mWW*t - 5*mtt^2*mWW^2*t - 16*ep*mtt^2*mWW^2*t - 13*ep^2*mtt^2*mWW^2*t - mtt*mWW^3*t - 2*ep*mtt*mWW^3*t + ep^2*mtt*mWW^3*t - 12*mtt^3*s*t - 54*ep*mtt^3*s*t - 61*ep^2*mtt^3*s*t - mtt^2*mWW*s*t + 12*ep*mtt^2*mWW*s*t + 29*ep^2*mtt^2*mWW*s*t + 8*mtt*mWW^2*s*t + 22*ep*mtt*mWW^2*s*t + 11*ep^2*mtt*mWW^2*s*t + mWW^3*s*t + 4*ep*mWW^3*s*t + 5*ep^2*mWW^3*s*t + 9*mtt^2*s^2*t + 36*ep*mtt^2*s^2*t + 35*ep^2*mtt^2*s^2*t - 4*ep*mtt*mWW*s^2*t - 7*ep^2*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 8*ep*mWW^2*s^2*t - 4*ep^2*mWW^2*s^2*t - 2*mtt*s^3*t - 6*ep*mtt*s^3*t - 3*ep^2*mtt*s^3*t - 2*ep*mWW*s^3*t - 5*ep^2*mWW*s^3*t - 4*mtt^3*t^2 - 17*ep*mtt^3*t^2 - 19*ep^2*mtt^3*t^2 + 2*mtt^2*mWW*t^2 + 12*ep*mtt^2*mWW*t^2 + 18*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 5*ep*mtt*mWW^2*t^2 + ep^2*mtt*mWW^2*t^2 + 6*mtt^2*s*t^2 + 23*ep*mtt^2*s*t^2 + 22*ep^2*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 8*ep*mtt*mWW*s*t^2 - 7*ep^2*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 7*ep*mWW^2*s*t^2 - 7*ep^2*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 6*ep*mtt*s^2*t^2 - 3*ep^2*mtt*s^2*t^2 - 2*ep*mWW*s^2*t^2 - 5*ep^2*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2)), (-2*ep*(mtt^5 + 3*ep*mtt^5 + 2*ep^2*mtt^5 - 5*mtt^4*mWW - 19*ep*mtt^4*mWW - 18*ep^2*mtt^4*mWW + 4*mtt^3*mWW^2 + 18*ep*mtt^3*mWW^2 + 20*ep^2*mtt^3*mWW^2 - 2*ep*mtt^2*mWW^3 - 4*ep^2*mtt^2*mWW^3 - 3*mtt^4*s - 9*ep*mtt^4*s - 6*ep^2*mtt^4*s + 13*mtt^3*mWW*s + 47*ep*mtt^3*mWW*s + 41*ep^2*mtt^3*mWW*s - 8*mtt^2*mWW^2*s - 32*ep*mtt^2*mWW^2*s - 30*ep^2*mtt^2*mWW^2*s - mtt*mWW^3*s - 2*ep*mtt*mWW^3*s - ep^2*mtt*mWW^3*s + 3*mtt^3*s^2 + 9*ep*mtt^3*s^2 + 6*ep^2*mtt^3*s^2 - 11*mtt^2*mWW*s^2 - 37*ep*mtt^2*mWW*s^2 - 28*ep^2*mtt^2*mWW*s^2 + 5*mtt*mWW^2*s^2 + 16*ep*mtt*mWW^2*s^2 + 9*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 4*ep*mWW^3*s^2 + 5*ep^2*mWW^3*s^2 - mtt^2*s^3 - 3*ep*mtt^2*s^3 - 2*ep^2*mtt^2*s^3 + 3*mtt*mWW*s^3 + 9*ep*mtt*mWW*s^3 + 5*ep^2*mtt*mWW*s^3 - mWW^2*s^3 - 2*ep*mWW^2*s^3 + ep^2*mWW^2*s^3 + mtt^4*t + 7*ep*mtt^4*t + 10*ep^2*mtt^4*t + 3*mtt^3*mWW*t + 5*ep*mtt^3*mWW*t - 2*ep^2*mtt^3*mWW*t - 3*mtt^2*mWW^2*t - 9*ep*mtt^2*mWW^2*t - 6*ep^2*mtt^2*mWW^2*t - mtt*mWW^3*t - 3*ep*mtt*mWW^3*t - 2*ep^2*mtt*mWW^3*t - 3*mtt^3*s*t - 17*ep*mtt^3*s*t - 21*ep^2*mtt^3*s*t - 6*mtt^2*mWW*s*t - 12*ep*mtt^2*mWW*s*t - ep^2*mtt^2*mWW*s*t + 6*mtt*mWW^2*s*t + 17*ep*mtt*mWW^2*s*t + 9*ep^2*mtt*mWW^2*s*t + mWW^3*s*t + 4*ep*mWW^3*s*t + 5*ep^2*mWW^3*s*t + 3*mtt^2*s^2*t + 13*ep*mtt^2*s^2*t + 12*ep^2*mtt^2*s^2*t + 3*mtt*mWW*s^2*t + 8*ep*mtt*mWW*s^2*t + 6*ep^2*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 9*ep*mWW^2*s^2*t - 6*ep^2*mWW^2*s^2*t - mtt*s^3*t - 3*ep*mtt*s^3*t - ep^2*mtt*s^3*t - ep*mWW*s^3*t - 3*ep^2*mWW*s^3*t - mtt^3*t^2 - 5*ep*mtt^3*t^2 - 6*ep^2*mtt^3*t^2 - mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 + 2*ep^2*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 6*ep*mtt*mWW^2*t^2 + 4*ep^2*mtt*mWW^2*t^2 + 2*mtt^2*s*t^2 + 8*ep*mtt^2*s*t^2 + 7*ep^2*mtt^2*s*t^2 + mtt*mWW*s*t^2 + 3*ep*mtt*mWW*s*t^2 + 4*ep^2*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 7*ep*mWW^2*s*t^2 - 7*ep^2*mWW^2*s*t^2 - mtt*s^2*t^2 - 3*ep*mtt*s^2*t^2 - ep^2*mtt*s^2*t^2 - ep*mWW*s^2*t^2 - 3*ep^2*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - s)*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2), (-4*ep*(mtt^4 + ep*mtt^4 - 5*mtt^3*mWW - 8*ep*mtt^3*mWW + 4*mtt^2*mWW^2 + 8*ep*mtt^2*mWW^2 - ep*mtt*mWW^3 - 2*mtt^3*s - 2*ep*mtt^3*s + 8*mtt^2*mWW*s + 12*ep*mtt^2*mWW*s - 4*mtt*mWW^2*s - 6*ep*mtt*mWW^2*s - mWW^3*s - 2*ep*mWW^3*s + mtt^2*s^2 + ep*mtt^2*s^2 - 3*mtt*mWW*s^2 - 4*ep*mtt*mWW*s^2 + mWW^2*s^2 + ep*mWW^2*s^2 + mtt^3*t + 4*ep*mtt^3*t + 3*mtt^2*mWW*t - 3*mtt*mWW^2*t - 2*ep*mtt*mWW^2*t - mWW^3*t - 2*ep*mWW^3*t - 2*mtt^2*s*t - 6*ep*mtt^2*s*t - 3*mtt*mWW*s*t - 2*ep*mtt*mWW*s*t + 3*mWW^2*s*t + 4*ep*mWW^2*s*t + mtt*s^2*t + 2*ep*mtt*s^2*t - mtt^2*t^2 - 2*ep*mtt^2*t^2 - mtt*mWW*t^2 - ep*mtt*mWW*t^2 + 2*mWW^2*t^2 + 3*ep*mWW^2*t^2 + mtt*s*t^2 + 2*ep*mtt*s*t^2))/((1 + ep)*(mtt - mWW)^2*s*(-mtt + mWW + s)^2*(-mWW + t)*(-mtt + s + t)^2), (-2*ep*(ep*mtt*mWW - mtt*s - ep*mtt*s - mWW*s - 3*ep*mWW*s + s^2 + ep*s^2 - ep*mtt*t + 2*s*t + 4*ep*s*t))/((1 + ep)*s^2*(-mtt + mWW + s)^2*(mWW - t)*(-mtt + s + t)), (ep*(-8*mtt^4*mWW^2*s^2 + 4*ep*mtt^4*mWW^2*s^2 - 48*mtt^3*mWW^3*s^2 - 124*ep*mtt^3*mWW^3*s^2 + 48*mtt^2*mWW^4*s^2 + 116*ep*mtt^2*mWW^4*s^2 + 8*mtt*mWW^5*s^2 + 4*ep*mtt*mWW^5*s^2 + 16*mtt^3*mWW^2*s^3 - 20*ep*mtt^3*mWW^2*s^3 + 96*mtt^2*mWW^3*s^3 + 260*ep*mtt^2*mWW^3*s^3 - 80*mtt*mWW^4*s^3 - 188*ep*mtt*mWW^4*s^3 - 8*mWW^5*s^3 - 4*ep*mWW^5*s^3 - 8*mtt^2*mWW^2*s^4 + 28*ep*mtt^2*mWW^2*s^4 - 56*mtt*mWW^3*s^4 - 164*ep*mtt*mWW^3*s^4 + 32*mWW^4*s^4 + 72*ep*mWW^4*s^4 - 12*ep*mtt*mWW^2*s^5 + 8*mWW^3*s^5 + 28*ep*mWW^3*s^5 - 8*mtt^5*mWW*s*t - 35*ep*mtt^5*mWW*s*t + 34*mtt^4*mWW^2*s*t + 135*ep*mtt^4*mWW^2*s*t - 54*mtt^3*mWW^3*s*t - 196*ep*mtt^3*mWW^3*s*t + 38*mtt^2*mWW^4*s*t + 128*ep*mtt^2*mWW^4*s*t - 10*mtt*mWW^5*s*t - 33*ep*mtt*mWW^5*s*t + ep*mWW^6*s*t + 50*mtt^4*mWW*s^2*t + 140*ep*mtt^4*mWW*s^2*t - 16*mtt^3*mWW^2*s^2*t - 206*ep*mtt^3*mWW^2*s^2*t + 102*mtt^2*mWW^3*s^2*t + 374*ep*mtt^2*mWW^3*s^2*t - 140*mtt*mWW^4*s^2*t - 330*ep*mtt*mWW^4*s^2*t + 4*mWW^5*s^2*t + 22*ep*mWW^5*s^2*t - 82*mtt^3*mWW*s^3*t - 193*ep*mtt^3*mWW*s^3*t - 40*mtt^2*mWW^2*s^3*t + 75*ep*mtt^2*mWW^2*s^3*t - 34*mtt*mWW^3*s^3*t - 199*ep*mtt*mWW^3*s^3*t + 84*mWW^4*s^3*t + 173*ep*mWW^4*s^3*t + 48*mtt^2*mWW*s^4*t + 108*ep*mtt^2*mWW*s^4*t + 24*mtt*mWW^2*s^4*t - 4*ep*mtt*mWW^2*s^4*t - 8*mWW^3*s^4*t + 24*ep*mWW^3*s^4*t - 8*mtt*mWW*s^5*t - 20*ep*mtt*mWW*s^5*t + 4*ep*mWW^2*s^5*t + 2*mtt^6*t^2 + 8*ep*mtt^6*t^2 - 10*mtt^5*mWW*t^2 - 41*ep*mtt^5*mWW*t^2 + 20*mtt^4*mWW^2*t^2 + 85*ep*mtt^4*mWW^2*t^2 - 20*mtt^3*mWW^3*t^2 - 90*ep*mtt^3*mWW^3*t^2 + 10*mtt^2*mWW^4*t^2 + 50*ep*mtt^2*mWW^4*t^2 - 2*mtt*mWW^5*t^2 - 13*ep*mtt*mWW^5*t^2 + ep*mWW^6*t^2 - 6*mtt^5*s*t^2 - 21*ep*mtt^5*s*t^2 + 30*mtt^4*mWW*s*t^2 + 121*ep*mtt^4*mWW*s*t^2 - 64*mtt^3*mWW^2*s*t^2 - 262*ep*mtt^3*mWW^2*s*t^2 + 72*mtt^2*mWW^3*s*t^2 + 270*ep*mtt^2*mWW^3*s*t^2 - 42*mtt*mWW^4*s*t^2 - 133*ep*mtt*mWW^4*s*t^2 + 10*mWW^5*s*t^2 + 25*ep*mWW^5*s*t^2 - 4*mtt^4*s^2*t^2 + 8*ep*mtt^4*s^2*t^2 - 96*mtt^3*mWW*s^2*t^2 - 275*ep*mtt^3*mWW*s^2*t^2 + 36*mtt^2*mWW^2*s^2*t^2 + 281*ep*mtt^2*mWW^2*s^2*t^2 + 16*mtt*mWW^3*s^2*t^2 - 129*ep*mtt*mWW^3*s^2*t^2 + 48*mWW^4*s^2*t^2 + 115*ep*mWW^4*s^2*t^2 + 16*mtt^3*s^3*t^2 + 13*ep*mtt^3*s^3*t^2 + 102*mtt^2*mWW*s^3*t^2 + 273*ep*mtt^2*mWW*s^3*t^2 - 12*mtt*mWW^2*s^3*t^2 - 145*ep*mtt*mWW^2*s^3*t^2 - 34*mWW^3*s^3*t^2 + 3*ep*mWW^3*s^3*t^2 - 8*mtt^2*s^4*t^2 - 8*ep*mtt^2*s^4*t^2 - 32*mtt*mWW*s^4*t^2 - 88*ep*mtt*mWW*s^4*t^2 + 8*mWW^2*s^4*t^2 + 32*ep*mWW^2*s^4*t^2 - 2*mtt^5*t^3 - 7*ep*mtt^5*t^3 + 10*mtt^4*mWW*t^3 + 35*ep*mtt^4*mWW*t^3 - 20*mtt^3*mWW^2*t^3 - 70*ep*mtt^3*mWW^2*t^3 + 20*mtt^2*mWW^3*t^3 + 70*ep*mtt^2*mWW^3*t^3 - 10*mtt*mWW^4*t^3 - 35*ep*mtt*mWW^4*t^3 + 2*mWW^5*t^3 + 7*ep*mWW^5*t^3 + 6*mtt^4*s*t^3 + 24*ep*mtt^4*s*t^3 - 22*mtt^3*mWW*s*t^3 - 102*ep*mtt^3*mWW*s*t^3 + 30*mtt^2*mWW^2*s*t^3 + 162*ep*mtt^2*mWW^2*s*t^3 - 18*mtt*mWW^3*s*t^3 - 114*ep*mtt*mWW^3*s*t^3 + 4*mWW^4*s*t^3 + 30*ep*mWW^4*s*t^3 + 8*mtt^3*s^2*t^3 - 3*ep*mtt^3*s^2*t^3 + 42*mtt^2*mWW*s^2*t^3 + 141*ep*mtt^2*mWW*s^2*t^3 - 36*mtt*mWW^2*s^2*t^3 - 153*ep*mtt*mWW^2*s^2*t^3 - 14*mWW^3*s^2*t^3 + 15*ep*mWW^3*s^2*t^3 - 8*mtt^2*s^3*t^3 - 8*ep*mtt^2*s^3*t^3 - 24*mtt*mWW*s^3*t^3 - 68*ep*mtt*mWW*s^3*t^3 + 8*mWW^2*s^3*t^3 + 28*ep*mWW^2*s^3*t^3))/(2*(1 + ep)*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(-mWW + t)^2*(-mtt + s + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (ep*(-8*mtt^4*mWW*s^2 + 4*ep*mtt^4*mWW*s^2 - 8*mtt^3*mWW^2*s^2 - 60*ep*mtt^3*mWW^2*s^2 + 16*mtt^2*mWW^3*s^2 + 68*ep*mtt^2*mWW^3*s^2 - 12*ep*mtt*mWW^4*s^2 + 16*mtt^3*mWW*s^3 - 20*ep*mtt^3*mWW*s^3 + 8*mtt^2*mWW^2*s^3 + 116*ep*mtt^2*mWW^2*s^3 - 16*mtt*mWW^3*s^3 - 92*ep*mtt*mWW^3*s^3 + 12*ep*mWW^4*s^3 - 8*mtt^2*mWW*s^4 + 28*ep*mtt^2*mWW*s^4 - 68*ep*mtt*mWW^2*s^4 + 24*ep*mWW^3*s^4 - 12*ep*mtt*mWW*s^5 + 12*ep*mWW^2*s^5 - 2*mtt^5*s*t - 5*ep*mtt^5*s*t + 6*mtt^4*mWW*s*t + 37*ep*mtt^4*mWW*s*t - 6*mtt^3*mWW^2*s*t - 84*ep*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t + 80*ep*mtt^2*mWW^3*s*t - 31*ep*mtt*mWW^4*s*t + 3*ep*mWW^5*s*t + 14*mtt^4*s^2*t + 20*ep*mtt^4*s^2*t + 4*mtt^3*mWW*s^2*t - 54*ep*mtt^3*mWW*s^2*t - 2*mtt^2*mWW^2*s^2*t + 158*ep*mtt^2*mWW^2*s^2*t - 16*mtt*mWW^3*s^2*t - 154*ep*mtt*mWW^3*s^2*t + 30*ep*mWW^4*s^2*t - 20*mtt^3*s^3*t - 23*ep*mtt^3*s^3*t - 8*mtt^2*mWW*s^3*t + 37*ep*mtt^2*mWW*s^3*t + 12*mtt*mWW^2*s^3*t - 97*ep*mtt*mWW^2*s^3*t + 51*ep*mWW^3*s^3*t + 8*mtt^2*s^4*t + 8*ep*mtt^2*s^4*t - 16*ep*mtt*mWW*s^4*t + 24*ep*mWW^2*s^4*t - 3*ep*mtt^5*t^2 + 15*ep*mtt^4*mWW*t^2 - 30*ep*mtt^3*mWW^2*t^2 + 30*ep*mtt^2*mWW^3*t^2 - 15*ep*mtt*mWW^4*t^2 + 3*ep*mWW^5*t^2 + 2*mtt^4*s*t^2 + 4*ep*mtt^4*s*t^2 - 6*mtt^3*mWW*s*t^2 - 30*ep*mtt^3*mWW*s*t^2 + 6*mtt^2*mWW^2*s*t^2 + 66*ep*mtt^2*mWW^2*s*t^2 - 2*mtt*mWW^3*s*t^2 - 58*ep*mtt*mWW^3*s*t^2 + 18*ep*mWW^4*s*t^2 - 14*mtt^3*s^2*t^2 - 15*ep*mtt^3*s^2*t^2 + 4*mtt^2*mWW*s^2*t^2 + 17*ep*mtt^2*mWW*s^2*t^2 + 10*mtt*mWW^2*s^2*t^2 - 29*ep*mtt*mWW^2*s^2*t^2 + 27*ep*mWW^3*s^2*t^2 + 8*mtt^2*s^3*t^2 + 8*ep*mtt^2*s^3*t^2 - 4*ep*mtt*mWW*s^3*t^2 + 12*ep*mWW^2*s^3*t^2))/((1 + ep)*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(-mWW + t)*(-mtt + s + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-6*ep*(-(mtt^4*s) - ep*mtt^4*s + 3*mtt^3*mWW*s + 5*ep*mtt^3*mWW*s - 2*ep*mtt^2*mWW^2*s - 2*mtt*mWW^3*s - 2*ep*mtt*mWW^3*s + 2*mtt^3*s^2 + 2*ep*mtt^3*s^2 - 7*mtt^2*mWW*s^2 - 12*ep*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 + 6*ep*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 2*ep*mWW^3*s^2 - mtt^2*s^3 - ep*mtt^2*s^3 + 4*mtt*mWW*s^3 + 7*ep*mtt*mWW*s^3 - 2*mWW^2*s^3 - 4*ep*mWW^2*s^3 + mtt^3*mWW*t + 3*ep*mtt^3*mWW*t - 3*mtt^2*mWW^2*t - 9*ep*mtt^2*mWW^2*t + 3*mtt*mWW^3*t + 9*ep*mtt*mWW^3*t - mWW^4*t - 3*ep*mWW^4*t + mtt^3*s*t - ep*mtt^3*s*t - 7*mtt^2*mWW*s*t - 9*ep*mtt^2*mWW*s*t + 5*mtt*mWW^2*s*t + 11*ep*mtt*mWW^2*s*t + mWW^3*s*t - ep*mWW^3*s*t + mtt^2*s^2*t + 6*ep*mtt^2*s^2*t + 6*mtt*mWW*s^2*t + 5*ep*mtt*mWW*s^2*t - 5*mWW^2*s^2*t - 7*ep*mWW^2*s^2*t - 2*mtt*s^3*t - 5*ep*mtt*s^3*t + mWW*s^3*t + 3*ep*mWW*s^3*t - mtt^3*t^2 - 3*ep*mtt^3*t^2 + 3*mtt^2*mWW*t^2 + 9*ep*mtt^2*mWW*t^2 - 3*mtt*mWW^2*t^2 - 9*ep*mtt*mWW^2*t^2 + mWW^3*t^2 + 3*ep*mWW^3*t^2 + mtt^2*s*t^2 + 5*ep*mtt^2*s*t^2 + mtt*mWW*s*t^2 - 5*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 5*ep*mtt*s^2*t^2 + mWW*s^2*t^2 + 3*ep*mWW*s^2*t^2))/((1 + ep)*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(-mWW + t)*(-mtt + s + t)^2), (2*ep*(2*mtt^4 + 2*ep*mtt^4 - mtt^3*mWW + ep*mtt^3*mWW - 13*mtt^2*mWW^2 - 27*ep*mtt^2*mWW^2 + 15*mtt*mWW^3 + 33*ep*mtt*mWW^3 - 3*mWW^4 - 9*ep*mWW^4 - 4*mtt^3*s - 4*ep*mtt^3*s + 7*mtt^2*mWW*s + 8*ep*mtt^2*mWW*s + 10*mtt*mWW^2*s + 21*ep*mtt*mWW^2*s - 11*mWW^3*s - 21*ep*mWW^3*s + 2*mtt^2*s^2 + 2*ep*mtt^2*s^2 - 6*mtt*mWW*s^2 - 9*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 3*ep*mWW^2*s^2 - 7*mtt^3*t - 9*ep*mtt^3*t + 21*mtt^2*mWW*t + 35*ep*mtt^2*mWW*t - 9*mtt*mWW^2*t - 23*ep*mtt*mWW^2*t - 5*mWW^3*t - 3*ep*mWW^3*t + 5*mtt^2*s*t + 4*ep*mtt^2*s*t - 24*mtt*mWW*s*t - 38*ep*mtt*mWW*s*t + 15*mWW^2*s*t + 26*ep*mWW^2*s*t + 2*mtt*s^2*t + 5*ep*mtt*s^2*t - ep*mWW*s^2*t + 4*mtt^2*t^2 + 4*ep*mtt^2*t^2 - 14*mtt*mWW*t^2 - 18*ep*mtt*mWW*t^2 + 10*mWW^2*t^2 + 14*ep*mWW^2*t^2 + 2*mtt*s*t^2 + 5*ep*mtt*s*t^2 - ep*mWW*s*t^2))/(3*(1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2), (ep*(mtt^4 + ep*mtt^4 - 2*mtt^3*mWW - 2*ep*mtt^3*mWW + mtt^2*mWW^2 - ep*mtt^2*mWW^2 + 4*ep*mtt*mWW^3 - 2*ep*mWW^4 - 2*mtt^3*s - 2*ep*mtt^3*s + 4*mtt^2*mWW*s + 4*ep*mtt^2*mWW*s + mtt*mWW^2*s + 10*ep*mtt*mWW^2*s - 3*mWW^3*s - 12*ep*mWW^3*s + mtt^2*s^2 + ep*mtt^2*s^2 - 2*mtt*mWW*s^2 - 2*ep*mtt*mWW*s^2 - mWW^2*s^2 - 7*ep*mWW^2*s^2 - mtt^3*t - ep*mtt^3*t + 2*mtt^2*mWW*t + 4*ep*mtt^2*mWW*t - mtt*mWW^2*t - 5*ep*mtt*mWW^2*t + 2*ep*mWW^3*t + mtt^2*s*t + ep*mtt^2*s*t - 5*mtt*mWW*s*t - 14*ep*mtt*mWW*s*t + 4*mWW^2*s*t + 13*ep*mWW^2*s*t + 2*mWW*s^2*t + 8*ep*mWW*s^2*t))/((1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)), (2*ep*(mtt^4 + ep*mtt^4 - 2*mtt^3*mWW - ep*mtt^3*mWW + mtt^2*mWW^2 - 4*ep*mtt^2*mWW^2 + 7*ep*mtt*mWW^3 - 3*ep*mWW^4 - mtt^3*s - ep*mtt^3*s + 5*mtt^2*mWW*s + 5*ep*mtt^2*mWW*s - 4*mtt*mWW^2*s + 5*ep*mtt*mWW^2*s - 9*ep*mWW^3*s - 2*mtt*mWW*s^2 - 2*ep*mtt*mWW*s^2 - 6*ep*mWW^2*s^2 - mtt^3*t - 2*ep*mtt^3*t + 2*mtt^2*mWW*t + 7*ep*mtt^2*mWW*t - mtt*mWW^2*t - 8*ep*mtt*mWW^2*t + 3*ep*mWW^3*t - 3*mtt^2*s*t - 3*ep*mtt^2*s*t + 3*mtt*mWW*s*t - 6*ep*mtt*mWW*s*t + 9*ep*mWW^2*s*t + 2*mtt*s^2*t + 2*ep*mtt*s^2*t + 6*ep*mWW*s^2*t))/((1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)), (2*ep^2)/((1 + ep)*s*(-mtt + mWW + s)^2*(-mtt + s + t)), (-2*ep^2)/((1 + ep)*(-mtt + mWW)*s*(-mtt + mWW + s)*(-mtt + s + t)), (-2*ep*(ep*mtt^2*mWW - 3*mtt*mWW^2 - 7*ep*mtt*mWW^2 + 3*mWW^3 + 6*ep*mWW^3 - ep*mtt*mWW*s + mWW^2*s + 3*ep*mWW^2*s + mtt^2*t + 3*ep*mtt^2*t + mtt*mWW*t - ep*mtt*mWW*t - 2*mWW^2*t - 2*ep*mWW^2*t - mtt*s*t - 3*ep*mtt*s*t + ep*mWW*s*t))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)^2), (2*ep*(2*ep*mtt^2*mWW - 3*mtt*mWW^2 - 9*ep*mtt*mWW^2 + 3*mWW^3 + 7*ep*mWW^3 - 2*ep*mtt*mWW*s + mWW^2*s + 4*ep*mWW^2*s + mtt^2*t + 2*ep*mtt^2*t + mtt*mWW*t + ep*mtt*mWW*t - 2*mWW^2*t - 3*ep*mWW^2*t - mtt*s*t - 2*ep*mtt*s*t))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)^2), -((ep*(3*mtt^6 + 9*ep*mtt^6 + 6*ep^2*mtt^6 - 14*mtt^5*mWW - 55*ep*mtt^5*mWW - 57*ep^2*mtt^5*mWW + 19*mtt^4*mWW^2 + 87*ep*mtt^4*mWW^2 + 104*ep^2*mtt^4*mWW^2 - 8*mtt^3*mWW^3 - 45*ep*mtt^3*mWW^3 - 61*ep^2*mtt^3*mWW^3 + 4*ep*mtt^2*mWW^4 + 8*ep^2*mtt^2*mWW^4 - 9*mtt^5*s - 27*ep*mtt^5*s - 18*ep^2*mtt^5*s + 41*mtt^4*mWW*s + 155*ep*mtt^4*mWW*s + 150*ep^2*mtt^4*mWW*s - 48*mtt^3*mWW^2*s - 196*ep*mtt^3*mWW^2*s - 206*ep^2*mtt^3*mWW^2*s + 14*mtt^2*mWW^3*s + 61*ep*mtt^2*mWW^3*s + 69*ep^2*mtt^2*mWW^3*s + 2*mtt*mWW^4*s + 7*ep*mtt*mWW^4*s + 5*ep^2*mtt*mWW^4*s + 9*mtt^4*s^2 + 27*ep*mtt^4*s^2 + 18*ep^2*mtt^4*s^2 - 42*mtt^3*mWW*s^2 - 157*ep*mtt^3*mWW*s^2 - 145*ep^2*mtt^3*mWW*s^2 + 41*mtt^2*mWW^2*s^2 + 146*ep*mtt^2*mWW^2*s^2 + 127*ep^2*mtt^2*mWW^2*s^2 - 8*mtt*mWW^3*s^2 - 17*ep*mtt*mWW^3*s^2 - 3*ep^2*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 11*ep*mWW^4*s^2 - 13*ep^2*mWW^4*s^2 - 3*mtt^3*s^3 - 9*ep*mtt^3*s^3 - 6*ep^2*mtt^3*s^3 + 17*mtt^2*mWW*s^3 + 69*ep*mtt^2*mWW*s^3 + 68*ep^2*mtt^2*mWW*s^3 - 12*mtt*mWW^2*s^3 - 37*ep*mtt*mWW^2*s^3 - 25*ep^2*mtt*mWW^2*s^3 + 2*mWW^3*s^3 + ep*mWW^3*s^3 - 5*ep^2*mWW^3*s^3 - 2*mtt*mWW*s^4 - 12*ep*mtt*mWW*s^4 - 16*ep^2*mtt*mWW*s^4 + 13*ep*mtt^5*t + 29*ep^2*mtt^5*t + 8*mtt^4*mWW*t + 3*ep*mtt^4*mWW*t - 29*ep^2*mtt^4*mWW*t - 14*mtt^3*mWW^2*t - 39*ep*mtt^3*mWW^2*t - 25*ep^2*mtt^3*mWW^2*t + 4*mtt^2*mWW^3*t + 17*ep*mtt^2*mWW^3*t + 21*ep^2*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 6*ep*mtt*mWW^4*t + 4*ep^2*mtt*mWW^4*t - 5*mtt^4*s*t - 47*ep*mtt^4*s*t - 78*ep^2*mtt^4*s*t - 14*mtt^3*mWW*s*t - 11*ep*mtt^3*mWW*s*t + 39*ep^2*mtt^3*mWW*s*t + 31*mtt^2*mWW^2*s*t + 106*ep*mtt^2*mWW^2*s*t + 85*ep^2*mtt^2*mWW^2*s*t - 10*mtt*mWW^3*s*t - 43*ep*mtt*mWW^3*s*t - 45*ep^2*mtt*mWW^3*s*t - 2*mWW^4*s*t - 5*ep*mWW^4*s*t - ep^2*mWW^4*s*t + 12*mtt^3*s^2*t + 67*ep*mtt^3*s^2*t + 85*ep^2*mtt^3*s^2*t + 3*mtt^2*mWW*s^2*t + 10*ep*mtt^2*mWW*s^2*t + 7*ep^2*mtt^2*mWW*s^2*t - 17*mtt*mWW^2*s^2*t - 83*ep*mtt*mWW^2*s^2*t - 96*ep^2*mtt*mWW^2*s^2*t + 6*mWW^3*s^2*t + 30*ep*mWW^3*s^2*t + 36*ep^2*mWW^3*s^2*t - 9*mtt^2*s^3*t - 45*ep*mtt^2*s^3*t - 52*ep^2*mtt^2*s^3*t + 3*mtt*mWW*s^3*t - 2*ep*mtt*mWW*s^3*t - 17*ep^2*mtt*mWW*s^3*t + 11*ep*mWW^2*s^3*t + 21*ep^2*mWW^2*s^3*t + 2*mtt*s^4*t + 12*ep*mtt*s^4*t + 16*ep^2*mtt*s^4*t - mtt^4*t^2 - 12*ep*mtt^4*t^2 - 23*ep^2*mtt^4*t^2 - 2*mtt^3*mWW*t^2 + 12*ep*mtt^3*mWW*t^2 + 38*ep^2*mtt^3*mWW*t^2 + 7*mtt^2*mWW^2*t^2 + 12*ep*mtt^2*mWW^2*t^2 - 7*ep^2*mtt^2*mWW^2*t^2 - 4*mtt*mWW^3*t^2 - 12*ep*mtt*mWW^3*t^2 - 8*ep^2*mtt*mWW^3*t^2 + 6*mtt^3*s*t^2 + 39*ep*mtt^3*s*t^2 + 55*ep^2*mtt^3*s*t^2 - 3*mtt^2*mWW*s*t^2 - 41*ep*mtt^2*mWW*s*t^2 - 70*ep^2*mtt^2*mWW*s*t^2 - 7*mtt*mWW^2*s*t^2 - 9*ep*mtt*mWW^2*s*t^2 + 10*ep^2*mtt*mWW^2*s*t^2 + 4*mWW^3*s*t^2 + 11*ep*mWW^3*s*t^2 + 5*ep^2*mWW^3*s*t^2 - 7*mtt^2*s^2*t^2 - 45*ep*mtt^2*s^2*t^2 - 60*ep^2*mtt^2*s^2*t^2 + 5*mtt*mWW*s^2*t^2 + 40*ep*mtt*mWW*s^2*t^2 + 59*ep^2*mtt*mWW*s^2*t^2 - 7*ep*mWW^2*s^2*t^2 - 15*ep^2*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 18*ep*mtt*s^3*t^2 + 28*ep^2*mtt*s^3*t^2 - 6*ep*mWW*s^3*t^2 - 12*ep^2*mWW*s^3*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - s)*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2)), (4*ep^2)/((1 + ep)*(-mtt + mWW)*(-mtt + mWW + s)*(mtt - s - t)^2), (ep*(4*mtt^5*mWW*s + 4*ep*mtt^5*mWW*s + 28*mtt^4*mWW^2*s + 60*ep*mtt^4*mWW^2*s - 32*mtt^3*mWW^3*s - 72*ep*mtt^3*mWW^3*s + 8*ep*mtt^2*mWW^4*s - 12*mtt^4*mWW*s^2 - 12*ep*mtt^4*mWW*s^2 - 68*mtt^3*mWW^2*s^2 - 172*ep*mtt^3*mWW^2*s^2 + 64*mtt^2*mWW^3*s^2 + 188*ep*mtt^2*mWW^3*s^2 + 4*mtt*mWW^4*s^2 - 28*ep*mtt*mWW^4*s^2 + 12*mtt^3*mWW*s^3 + 12*ep*mtt^3*mWW*s^3 + 52*mtt^2*mWW^2*s^3 + 188*ep*mtt^2*mWW^2*s^3 - 36*mtt*mWW^3*s^3 - 172*ep*mtt*mWW^3*s^3 - 4*mWW^4*s^3 + 20*ep*mWW^4*s^3 - 4*mtt^2*mWW*s^4 - 4*ep*mtt^2*mWW*s^4 - 12*mtt*mWW^2*s^4 - 100*ep*mtt*mWW^2*s^4 + 4*mWW^3*s^4 + 56*ep*mWW^3*s^4 + 24*ep*mWW^2*s^5 + 3*mtt^6*t + 3*ep*mtt^6*t - 13*mtt^5*mWW*t - 21*ep*mtt^5*mWW*t + 21*mtt^4*mWW^2*t + 47*ep*mtt^4*mWW^2*t - 15*mtt^3*mWW^3*t - 45*ep*mtt^3*mWW^3*t + 4*mtt^2*mWW^4*t + 18*ep*mtt^2*mWW^4*t - 2*ep*mtt*mWW^5*t - 18*mtt^5*s*t - 18*ep*mtt^5*s*t + 6*mtt^4*mWW*s*t - 8*ep*mtt^4*mWW*s*t - 66*mtt^3*mWW^2*s*t - 139*ep*mtt^3*mWW^2*s*t + 77*mtt^2*mWW^3*s*t + 199*ep*mtt^2*mWW^3*s*t + 2*mtt*mWW^4*s*t - 39*ep*mtt*mWW^4*s*t - mWW^5*s*t + 5*ep*mWW^5*s*t + 35*mtt^4*s^2*t + 35*ep*mtt^4*s^2*t + 27*mtt^3*mWW*s^2*t + 115*ep*mtt^3*mWW*s^2*t + 58*mtt^2*mWW^2*s^2*t + 115*ep*mtt^2*mWW^2*s^2*t - 77*mtt*mWW^3*s^2*t - 223*ep*mtt*mWW^3*s^2*t - 7*mWW^4*s^2*t + 30*ep*mWW^4*s^2*t - 28*mtt^3*s^3*t - 28*ep*mtt^3*s^3*t - 24*mtt^2*mWW*s^3*t - 154*ep*mtt^2*mWW*s^3*t - 12*mtt*mWW^2*s^3*t - 16*ep*mtt*mWW^2*s^3*t + 16*mWW^3*s^3*t + 78*ep*mWW^3*s^3*t + 8*mtt^2*s^4*t + 8*ep*mtt^2*s^4*t + 4*mtt*mWW*s^4*t + 92*ep*mtt*mWW*s^4*t - 4*ep*mWW^2*s^4*t - 24*ep*mWW*s^5*t - 3*mtt^5*t^2 + 5*ep*mtt^5*t^2 + 13*mtt^4*mWW*t^2 - 7*ep*mtt^4*mWW*t^2 - 20*mtt^3*mWW^2*t^2 - 8*ep*mtt^3*mWW^2*t^2 + 12*mtt^2*mWW^3*t^2 + 16*ep*mtt^2*mWW^3*t^2 - mtt*mWW^4*t^2 - 5*ep*mtt*mWW^4*t^2 - mWW^5*t^2 - ep*mWW^5*t^2 + 28*mtt^4*s*t^2 + 10*ep*mtt^4*s*t^2 + 3*mtt^3*mWW*s*t^2 + 106*ep*mtt^3*mWW*s*t^2 + 17*mtt^2*mWW^2*s*t^2 - 62*ep*mtt^2*mWW^2*s*t^2 - 47*mtt*mWW^3*s*t^2 - 54*ep*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 - 41*mtt^3*s^2*t^2 - 25*ep*mtt^3*s^2*t^2 - 22*mtt^2*mWW*s^2*t^2 - 197*ep*mtt^2*mWW*s^2*t^2 + 7*mtt*mWW^2*s^2*t^2 + 133*ep*mtt*mWW^2*s^2*t^2 + 20*mWW^3*s^2*t^2 + 17*ep*mWW^3*s^2*t^2 + 16*mtt^2*s^3*t^2 + 10*ep*mtt^2*s^3*t^2 + 8*mtt*mWW*s^3*t^2 + 148*ep*mtt*mWW*s^3*t^2 - 62*ep*mWW^2*s^3*t^2 - 48*ep*mWW*s^4*t^2 + mtt^4*t^3 - 5*ep*mtt^4*t^3 - 5*mtt^3*mWW*t^3 + 13*ep*mtt^3*mWW*t^3 + 9*mtt^2*mWW^2*t^3 - 9*ep*mtt^2*mWW^2*t^3 - 7*mtt*mWW^3*t^3 - ep*mtt*mWW^3*t^3 + 2*mWW^4*t^3 + 2*ep*mWW^4*t^3 - 13*mtt^3*s*t^3 - 3*ep*mtt^3*s*t^3 - 2*mtt^2*mWW*s*t^3 - 53*ep*mtt^2*mWW*s*t^3 + 7*mtt*mWW^2*s*t^3 + 55*ep*mtt*mWW^2*s*t^3 + 8*mWW^3*s*t^3 + ep*mWW^3*s*t^3 + 8*mtt^2*s^2*t^3 + 2*ep*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 56*ep*mtt*mWW*s^2*t^3 - 34*ep*mWW^2*s^2*t^3 - 24*ep*mWW*s^3*t^3))/((1 + ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mtt - s - t)^2*(-mWW + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-2*ep*(mtt^4 + 3*ep*mtt^4 + 2*ep^2*mtt^4 - 5*mtt^3*mWW - 20*ep*mtt^3*mWW - 21*ep^2*mtt^3*mWW + 4*mtt^2*mWW^2 + 19*ep*mtt^2*mWW^2 + 23*ep^2*mtt^2*mWW^2 - 2*ep*mtt*mWW^3 - 4*ep^2*mtt*mWW^3 - 2*mtt^3*s - 6*ep*mtt^3*s - 4*ep^2*mtt^3*s + 8*mtt^2*mWW*s + 31*ep*mtt^2*mWW*s + 32*ep^2*mtt^2*mWW*s - 4*mtt*mWW^2*s - 18*ep*mtt*mWW^2*s - 21*ep^2*mtt*mWW^2*s - mWW^3*s - 3*ep*mWW^3*s - 2*ep^2*mWW^3*s + mtt^2*s^2 + 3*ep*mtt^2*s^2 + 2*ep^2*mtt^2*s^2 - 3*mtt*mWW*s^2 - 11*ep*mtt*mWW*s^2 - 11*ep^2*mtt*mWW*s^2 + mWW^2*s^2 + 4*ep*mWW^2*s^2 + 4*ep^2*mWW^2*s^2 + mtt^3*t + 8*ep*mtt^3*t + 13*ep^2*mtt^3*t + 3*mtt^2*mWW*t + 5*ep*mtt^2*mWW*t - 2*ep^2*mtt^2*mWW*t - 3*mtt*mWW^2*t - 10*ep*mtt*mWW^2*t - 9*ep^2*mtt*mWW^2*t - mWW^3*t - 3*ep*mWW^3*t - 2*ep^2*mWW^3*t - 2*mtt^2*s*t - 13*ep*mtt^2*s*t - 20*ep^2*mtt^2*s*t - 3*mtt*mWW*s*t - 5*ep*mtt*mWW*s*t + 2*ep^2*mtt*mWW*s*t + 3*mWW^2*s*t + 10*ep*mWW^2*s*t + 8*ep^2*mWW^2*s*t + mtt*s^2*t + 5*ep*mtt*s^2*t + 7*ep^2*mtt*s^2*t - ep*mWW*s^2*t - 2*ep^2*mWW*s^2*t - mtt^2*t^2 - 6*ep*mtt^2*t^2 - 9*ep^2*mtt^2*t^2 - mtt*mWW*t^2 + 5*ep^2*mtt*mWW*t^2 + 2*mWW^2*t^2 + 6*ep*mWW^2*t^2 + 4*ep^2*mWW^2*t^2 + mtt*s*t^2 + 5*ep*mtt*s*t^2 + 7*ep^2*mtt*s*t^2 - ep*mWW*s*t^2 - 2*ep^2*mWW*s*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)*(mtt - s - t)^2), (3*ep*(mtt^5*s - 2*mtt^4*mWW*s - 2*ep*mtt^4*mWW*s + mtt^3*mWW^2*s + 5*ep*mtt^3*mWW^2*s - 4*ep*mtt^2*mWW^3*s + ep*mtt*mWW^4*s - 2*mtt^4*s^2 + ep*mtt^4*s^2 + 7*mtt^3*mWW*s^2 + 12*ep*mtt^3*mWW*s^2 - 5*mtt^2*mWW^2*s^2 - 16*ep*mtt^2*mWW^2*s^2 + 4*ep*mtt*mWW^3*s^2 - ep*mWW^4*s^2 + mtt^3*s^3 - 2*ep*mtt^3*s^3 - 7*mtt^2*mWW*s^3 - 16*ep*mtt^2*mWW*s^3 + 4*mtt*mWW^2*s^3 + 10*ep*mtt*mWW^2*s^3 + ep*mtt^2*s^4 + 2*mtt*mWW*s^4 + 6*ep*mtt*mWW*s^4 + ep*mWW^2*s^4 + ep*mtt^5*t - 4*ep*mtt^4*mWW*t + 6*ep*mtt^3*mWW^2*t - 4*ep*mtt^2*mWW^3*t + ep*mtt*mWW^4*t - 2*mtt^4*s*t - 2*ep*mtt^4*s*t + 4*mtt^3*mWW*s*t + 10*ep*mtt^3*mWW*s*t - 2*mtt^2*mWW^2*s*t - 16*ep*mtt^2*mWW^2*s*t + 10*ep*mtt*mWW^3*s*t - 2*ep*mWW^4*s*t - mtt^3*s^2*t - 9*ep*mtt^3*s^2*t - 4*mtt^2*mWW*s^2*t - 10*ep*mtt^2*mWW*s^2*t + 5*mtt*mWW^2*s^2*t + 23*ep*mtt*mWW^2*s^2*t - 4*ep*mWW^3*s^2*t + 5*mtt^2*s^3*t + 16*ep*mtt^2*s^3*t - mtt*mWW*s^3*t + 4*ep*mtt*mWW*s^3*t - 4*ep*mWW^2*s^3*t - 2*mtt*s^4*t - 6*ep*mtt*s^4*t - 2*ep*mWW*s^4*t - ep*mtt^4*t^2 + 4*ep*mtt^3*mWW*t^2 - 6*ep*mtt^2*mWW^2*t^2 + 4*ep*mtt*mWW^3*t^2 - ep*mWW^4*t^2 + mtt^3*s*t^2 + ep*mtt^3*s*t^2 - 2*mtt^2*mWW*s*t^2 - 4*ep*mtt^2*mWW*s*t^2 + mtt*mWW^2*s*t^2 + 5*ep*mtt*mWW^2*s*t^2 - 2*ep*mWW^3*s*t^2 + 3*mtt^2*s^2*t^2 + 11*ep*mtt^2*s^2*t^2 - 3*mtt*mWW*s^2*t^2 - 10*ep*mtt*mWW*s^2*t^2 - ep*mWW^2*s^2*t^2 - 2*mtt*s^3*t^2 - 8*ep*mtt*s^3*t^2))/((1 + ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)^2), (2*ep^2*(mtt^2 - 2*mtt*s + mWW*s + s^2 - 2*mtt*t + mWW*t + s*t))/((1 + ep)*s^2*(-mtt + mWW + s)^2*(mWW - t)*(mtt - s - t)), (ep*(2*ep*mtt^2*mWW - 2*ep*mtt*mWW^2 - 2*mtt^2*s + ep*mtt^2*s - 4*ep*mtt*mWW*s + 2*mWW^2*s + 3*ep*mWW^2*s + 2*mtt*s^2 - 4*ep*mtt*s^2 - 2*mWW*s^2 + 3*ep*s^3 - 5*ep*mtt^2*t + 8*ep*mtt*mWW*t - 3*ep*mWW^2*t + 4*mtt*s*t + 8*ep*mtt*s*t - 4*mWW*s*t - 8*ep*mWW*s*t + ep*s^2*t))/((1 + ep)*(mtt - mWW)*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)), (2*ep*(ep*mtt^4*mWW + 2*ep^2*mtt^4*mWW - 2*ep*mtt^3*mWW^2 - 4*ep^2*mtt^3*mWW^2 + ep*mtt^2*mWW^3 + 2*ep^2*mtt^2*mWW^3 + mtt^4*s + 3*ep*mtt^4*s + 2*ep^2*mtt^4*s - 5*mtt^3*mWW*s - 20*ep*mtt^3*mWW*s - 20*ep^2*mtt^3*mWW*s + 4*mtt^2*mWW^2*s + 19*ep*mtt^2*mWW^2*s + 21*ep^2*mtt^2*mWW^2*s - 2*ep*mtt*mWW^3*s - 3*ep^2*mtt*mWW^3*s - 2*mtt^3*s^2 - 6*ep*mtt^3*s^2 - 4*ep^2*mtt^3*s^2 + 8*mtt^2*mWW*s^2 + 29*ep*mtt^2*mWW*s^2 + 26*ep^2*mtt^2*mWW*s^2 - 4*mtt*mWW^2*s^2 - 15*ep*mtt*mWW^2*s^2 - 12*ep^2*mtt*mWW^2*s^2 - mWW^3*s^2 - 4*ep*mWW^3*s^2 - 5*ep^2*mWW^3*s^2 + mtt^2*s^3 + 3*ep*mtt^2*s^3 + 2*ep^2*mtt^2*s^3 - 3*mtt*mWW*s^3 - 10*ep*mtt*mWW*s^3 - 8*ep^2*mtt*mWW*s^3 + mWW^2*s^3 + 3*ep*mWW^2*s^3 + ep^2*mWW^2*s^3 - ep*mtt^4*t - 2*ep^2*mtt^4*t + ep*mtt^3*mWW*t + 2*ep^2*mtt^3*mWW*t + ep*mtt^2*mWW^2*t + 2*ep^2*mtt^2*mWW^2*t - ep*mtt*mWW^3*t - 2*ep^2*mtt*mWW^3*t + mtt^3*s*t + 8*ep*mtt^3*s*t + 12*ep^2*mtt^3*s*t + 3*mtt^2*mWW*s*t + 4*ep*mtt^2*mWW*s*t - 3*ep^2*mtt^2*mWW*s*t - 3*mtt*mWW^2*s*t - 8*ep*mtt*mWW^2*s*t - 4*ep^2*mtt*mWW^2*s*t - mWW^3*s*t - 4*ep*mWW^3*s*t - 5*ep^2*mWW^3*s*t - 2*mtt^2*s^2*t - 11*ep*mtt^2*s^2*t - 14*ep^2*mtt^2*s^2*t - 3*mtt*mWW*s^2*t - 7*ep*mtt*mWW*s^2*t - 4*ep^2*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 10*ep*mWW^2*s^2*t + 8*ep^2*mWW^2*s^2*t + mtt*s^3*t + 4*ep*mtt*s^3*t + 4*ep^2*mtt*s^3*t + ep^2*mWW*s^3*t + ep*mtt^3*t^2 + 2*ep^2*mtt^3*t^2 - 2*ep*mtt^2*mWW*t^2 - 4*ep^2*mtt^2*mWW*t^2 + ep*mtt*mWW^2*t^2 + 2*ep^2*mtt*mWW^2*t^2 - mtt^2*s*t^2 - 5*ep*mtt^2*s*t^2 - 6*ep^2*mtt^2*s*t^2 - mtt*mWW*s*t^2 - 2*ep*mtt*mWW*s*t^2 - ep^2*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 7*ep*mWW^2*s*t^2 + 7*ep^2*mWW^2*s*t^2 + mtt*s^2*t^2 + 4*ep*mtt*s^2*t^2 + 4*ep^2*mtt*s^2*t^2 + ep^2*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)^2), (ep*(-mtt^5 - 3*ep*mtt^5 - 2*ep^2*mtt^5 - 7*mtt^4*mWW - 36*ep*mtt^4*mWW - 47*ep^2*mtt^4*mWW + 11*mtt^3*mWW^2 + 65*ep*mtt^3*mWW^2 + 98*ep^2*mtt^3*mWW^2 - 3*mtt^2*mWW^3 - 32*ep*mtt^2*mWW^3 - 67*ep^2*mtt^2*mWW^3 + 6*ep*mtt*mWW^4 + 18*ep^2*mtt*mWW^4 + 3*mtt^4*s + 9*ep*mtt^4*s + 6*ep^2*mtt^4*s + 14*mtt^3*mWW*s + 72*ep*mtt^3*mWW*s + 93*ep^2*mtt^3*mWW*s - 19*mtt^2*mWW^2*s - 111*ep*mtt^2*mWW^2*s - 165*ep^2*mtt^2*mWW^2*s + 4*mtt*mWW^3*s + 44*ep*mtt*mWW^3*s + 92*ep^2*mtt*mWW^3*s - 6*ep*mWW^4*s - 18*ep^2*mWW^4*s - 3*mtt^3*s^2 - 9*ep*mtt^3*s^2 - 6*ep^2*mtt^3*s^2 - 7*mtt^2*mWW*s^2 - 36*ep*mtt^2*mWW*s^2 - 45*ep^2*mtt^2*mWW*s^2 + 7*mtt*mWW^2*s^2 + 41*ep*mtt*mWW^2*s^2 + 60*ep^2*mtt*mWW^2*s^2 - mWW^3*s^2 - 12*ep*mWW^3*s^2 - 25*ep^2*mWW^3*s^2 + mtt^2*s^3 + 3*ep*mtt^2*s^3 + 2*ep^2*mtt^2*s^3 - ep^2*mtt*mWW*s^3 + mWW^2*s^3 + 5*ep*mWW^2*s^3 + 7*ep^2*mWW^2*s^3 + 11*mtt^4*t + 48*ep*mtt^4*t + 55*ep^2*mtt^4*t - 9*mtt^3*mWW*t - 48*ep*mtt^3*mWW*t - 69*ep^2*mtt^3*mWW*t - 3*mtt^2*mWW^2*t - 10*ep*mtt^2*mWW^2*t - 5*ep^2*mtt^2*mWW^2*t + mtt*mWW^3*t + 16*ep*mtt*mWW^3*t + 37*ep^2*mtt*mWW^3*t - 6*ep*mWW^4*t - 18*ep^2*mWW^4*t - 24*mtt^3*s*t - 102*ep*mtt^3*s*t - 113*ep^2*mtt^3*s*t + 21*mtt^2*mWW*s*t + 106*ep*mtt^2*mWW*s*t + 145*ep^2*mtt^2*mWW*s*t - 14*ep*mtt*mWW^2*s*t - 41*ep^2*mtt*mWW^2*s*t - mWW^3*s*t - 6*ep*mWW^3*s*t - 7*ep^2*mWW^3*s*t + 15*mtt^2*s^2*t + 60*ep*mtt^2*s^2*t + 61*ep^2*mtt^2*s^2*t - 12*mtt*mWW*s^2*t - 56*ep*mtt*mWW*s^2*t - 71*ep^2*mtt*mWW*s^2*t + 3*mWW^2*s^2*t + 20*ep*mWW^2*s^2*t + 34*ep^2*mWW^2*s^2*t - 2*mtt*s^3*t - 6*ep*mtt*s^3*t - 3*ep^2*mtt*s^3*t - 2*ep*mWW*s^3*t - 5*ep^2*mWW*s^3*t - 8*mtt^3*t^2 - 35*ep*mtt^3*t^2 - 41*ep^2*mtt^3*t^2 + 10*mtt^2*mWW*t^2 + 54*ep*mtt^2*mWW*t^2 + 80*ep^2*mtt^2*mWW*t^2 - 2*mtt*mWW^2*t^2 - 25*ep*mtt*mWW^2*t^2 - 57*ep^2*mtt*mWW^2*t^2 + 6*ep*mWW^3*t^2 + 18*ep^2*mWW^3*t^2 + 10*mtt^2*s*t^2 + 41*ep*mtt^2*s*t^2 + 44*ep^2*mtt^2*s*t^2 - 10*mtt*mWW*s*t^2 - 48*ep*mtt*mWW*s*t^2 - 63*ep^2*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 15*ep*mWW^2*s*t^2 + 27*ep^2*mWW^2*s*t^2 - 2*mtt*s^2*t^2 - 6*ep*mtt*s^2*t^2 - 3*ep^2*mtt*s^2*t^2 - 2*ep*mWW*s^2*t^2 - 5*ep^2*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(-mtt + mWW)^2*(mtt - s)*s*(-mtt + mWW + s)^2*(mWW - t)*(mtt - s - t)^2), (-2*ep^2*(2*mtt^2*mWW - 2*mtt*mWW^2 + mtt^2*s + 2*mWW^2*s - 2*mtt*s^2 - 2*mWW*s^2 + s^3 - 2*mtt^2*t + 2*mtt*mWW*t + mtt*s*t - 4*mWW*s*t + s^2*t))/((1 + ep)*(mtt - mWW)*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)), (-2*ep*(2*ep*mtt^2*mWW - 2*ep*mtt*mWW^2 + mtt^2*s + ep*mtt^2*s + 3*ep*mtt*mWW*s - mWW^2*s - ep*mWW^2*s - mtt*s^2 - ep*mtt*s^2 + mWW*s^2 - 2*ep*mWW*s^2 - 2*ep*mtt^2*t + 2*ep*mtt*mWW*t - 2*mtt*s*t - 2*ep*mtt*s*t + 2*mWW*s*t - ep*mWW*s*t))/((1 + ep)*(mtt - mWW)*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)), (ep*(-36*mtt^6*mWW*s^2 - 108*ep*mtt^6*mWW*s^2 - 72*ep^2*mtt^6*mWW*s^2 + 88*mtt^5*mWW^2*s^2 + 248*ep*mtt^5*mWW^2*s^2 + 96*ep^2*mtt^5*mWW^2*s^2 - 20*mtt^4*mWW^3*s^2 + 76*ep*mtt^4*mWW^3*s^2 + 424*ep^2*mtt^4*mWW^3*s^2 - 80*mtt^3*mWW^4*s^2 - 512*ep*mtt^3*mWW^4*s^2 - 992*ep^2*mtt^3*mWW^4*s^2 + 48*mtt^2*mWW^5*s^2 + 344*ep*mtt^2*mWW^5*s^2 + 688*ep^2*mtt^2*mWW^5*s^2 - 48*ep*mtt*mWW^6*s^2 - 144*ep^2*mtt*mWW^6*s^2 + 108*mtt^5*mWW*s^3 + 324*ep*mtt^5*mWW*s^3 + 216*ep^2*mtt^5*mWW*s^3 - 328*mtt^4*mWW^2*s^3 - 1008*ep*mtt^4*mWW^2*s^3 - 560*ep^2*mtt^4*mWW^2*s^3 + 204*mtt^3*mWW^3*s^3 + 400*ep*mtt^3*mWW^3*s^3 - 496*ep^2*mtt^3*mWW^3*s^3 + 108*mtt^2*mWW^4*s^3 + 784*ep*mtt^2*mWW^4*s^3 + 1712*ep^2*mtt^2*mWW^4*s^3 - 92*mtt*mWW^5*s^3 - 548*ep*mtt*mWW^5*s^3 - 1016*ep^2*mtt*mWW^5*s^3 + 48*ep*mWW^6*s^3 + 144*ep^2*mWW^6*s^3 - 108*mtt^4*mWW*s^4 - 324*ep*mtt^4*mWW*s^4 - 216*ep^2*mtt^4*mWW*s^4 + 408*mtt^3*mWW^2*s^4 + 1344*ep*mtt^3*mWW^2*s^4 + 912*ep^2*mtt^3*mWW^2*s^4 - 344*mtt^2*mWW^3*s^4 - 984*ep*mtt^2*mWW^3*s^4 - 208*ep^2*mtt^2*mWW^3*s^4 + 16*mtt*mWW^4*s^4 - 144*ep*mtt*mWW^4*s^4 - 688*ep^2*mtt*mWW^4*s^4 + 44*mWW^5*s^4 + 204*ep*mWW^5*s^4 + 328*ep^2*mWW^5*s^4 + 36*mtt^3*mWW*s^5 + 108*ep*mtt^3*mWW*s^5 + 72*ep^2*mtt^3*mWW*s^5 - 184*mtt^2*mWW^2*s^5 - 656*ep*mtt^2*mWW^2*s^5 - 528*ep^2*mtt^2*mWW^2*s^5 + 160*mtt*mWW^3*s^5 + 484*ep*mtt*mWW^3*s^5 + 232*ep^2*mtt*mWW^3*s^5 - 44*mWW^4*s^5 - 128*ep*mWW^4*s^5 - 32*ep^2*mWW^4*s^5 + 16*mtt*mWW^2*s^6 + 72*ep*mtt*mWW^2*s^6 + 80*ep^2*mtt*mWW^2*s^6 + 24*ep*mWW^3*s^6 + 48*ep^2*mWW^3*s^6 + 5*mtt^7*s*t + 15*ep*mtt^7*s*t + 10*ep^2*mtt^7*s*t - 28*mtt^6*mWW*s*t - 80*ep*mtt^6*mWW*s*t - 36*ep^2*mtt^6*mWW*s*t + 74*mtt^5*mWW^2*s*t + 228*ep*mtt^5*mWW^2*s*t + 88*ep^2*mtt^5*mWW^2*s*t - 116*mtt^4*mWW^3*s*t - 400*ep*mtt^4*mWW^3*s*t - 156*ep^2*mtt^4*mWW^3*s*t + 109*mtt^3*mWW^4*s*t + 395*ep*mtt^3*mWW^4*s*t + 114*ep^2*mtt^3*mWW^4*s*t - 56*mtt^2*mWW^5*s*t - 180*ep*mtt^2*mWW^5*s*t + 44*ep^2*mtt^2*mWW^5*s*t + 12*mtt*mWW^6*s*t + 10*ep*mtt*mWW^6*s*t - 100*ep^2*mtt*mWW^6*s*t + 12*ep*mWW^7*s*t + 36*ep^2*mWW^7*s*t + 2*mtt^6*s^2*t + 6*ep*mtt^6*s^2*t + 4*ep^2*mtt^6*s^2*t + 148*mtt^5*mWW*s^2*t + 470*ep*mtt^5*mWW*s^2*t + 372*ep^2*mtt^5*mWW*s^2*t - 504*mtt^4*mWW^2*s^2*t - 1769*ep*mtt^4*mWW^2*s^2*t - 1546*ep^2*mtt^4*mWW^2*s^2*t + 533*mtt^3*mWW^3*s^2*t + 2076*ep*mtt^3*mWW^3*s^2*t + 1876*ep^2*mtt^3*mWW^3*s^2*t - 169*mtt^2*mWW^4*s^2*t - 776*ep*mtt^2*mWW^4*s^2*t - 540*ep^2*mtt^2*mWW^4*s^2*t + 3*mtt*mWW^5*s^2*t + 14*ep*mtt*mWW^5*s^2*t - 248*ep^2*mtt*mWW^5*s^2*t - 13*mWW^6*s^2*t - 21*ep*mWW^6*s^2*t + 82*ep^2*mWW^6*s^2*t - 27*mtt^5*s^3*t - 81*ep*mtt^5*s^3*t - 54*ep^2*mtt^5*s^3*t - 124*mtt^4*mWW*s^3*t - 368*ep*mtt^4*mWW*s^3*t - 372*ep^2*mtt^4*mWW*s^3*t + 757*mtt^3*mWW^2*s^3*t + 2762*ep*mtt^3*mWW^2*s^3*t + 2832*ep^2*mtt^3*mWW^2*s^3*t - 873*mtt^2*mWW^3*s^3*t - 3384*ep*mtt^2*mWW^3*s^3*t - 3492*ep^2*mtt^2*mWW^3*s^3*t + 214*mtt*mWW^4*s^3*t + 935*ep*mtt*mWW^4*s^3*t + 966*ep^2*mtt*mWW^4*s^3*t + 53*mWW^5*s^3*t + 136*ep*mWW^5*s^3*t + 120*ep^2*mWW^5*s^3*t + 28*mtt^4*s^4*t + 84*ep*mtt^4*s^4*t + 56*ep^2*mtt^4*s^4*t - 88*mtt^3*mWW*s^4*t - 378*ep*mtt^3*mWW*s^4*t - 260*ep^2*mtt^3*mWW*s^4*t - 268*mtt^2*mWW^2*s^4*t - 1066*ep*mtt^2*mWW^2*s^4*t - 1396*ep^2*mtt^2*mWW^2*s^4*t + 432*mtt*mWW^3*s^4*t + 1610*ep*mtt*mWW^3*s^4*t + 1732*ep^2*mtt*mWW^3*s^4*t - 152*mWW^4*s^4*t - 538*ep*mWW^4*s^4*t - 516*ep^2*mWW^4*s^4*t - 8*mtt^3*s^5*t - 24*ep*mtt^3*s^5*t - 16*ep^2*mtt^3*s^5*t + 108*mtt^2*mWW*s^5*t + 428*ep*mtt^2*mWW*s^5*t + 376*ep^2*mtt^2*mWW*s^5*t - 60*mtt*mWW^2*s^5*t - 136*ep*mtt*mWW^2*s^5*t + 64*ep^2*mtt*mWW^2*s^5*t + 24*mWW^3*s^5*t + 116*ep*mWW^3*s^5*t + 88*ep^2*mWW^3*s^5*t - 16*mtt*mWW*s^6*t - 72*ep*mtt*mWW*s^6*t - 80*ep^2*mtt*mWW*s^6*t - 24*ep*mWW^2*s^6*t - 48*ep^2*mWW^2*s^6*t - 6*mtt^6*mWW*t^2 - 30*ep*mtt^6*mWW*t^2 - 36*ep^2*mtt^6*mWW*t^2 + 36*mtt^5*mWW^2*t^2 + 180*ep*mtt^5*mWW^2*t^2 + 216*ep^2*mtt^5*mWW^2*t^2 - 90*mtt^4*mWW^3*t^2 - 450*ep*mtt^4*mWW^3*t^2 - 540*ep^2*mtt^4*mWW^3*t^2 + 120*mtt^3*mWW^4*t^2 + 600*ep*mtt^3*mWW^4*t^2 + 720*ep^2*mtt^3*mWW^4*t^2 - 90*mtt^2*mWW^5*t^2 - 450*ep*mtt^2*mWW^5*t^2 - 540*ep^2*mtt^2*mWW^5*t^2 + 36*mtt*mWW^6*t^2 + 180*ep*mtt*mWW^6*t^2 + 216*ep^2*mtt*mWW^6*t^2 - 6*mWW^7*t^2 - 30*ep*mWW^7*t^2 - 36*ep^2*mWW^7*t^2 - 7*mtt^6*s*t^2 - 25*ep*mtt^6*s*t^2 - 34*ep^2*mtt^6*s*t^2 + 36*mtt^5*mWW*s*t^2 + 124*ep*mtt^5*mWW*s*t^2 + 176*ep^2*mtt^5*mWW*s*t^2 - 93*mtt^4*mWW^2*s*t^2 - 375*ep*mtt^4*mWW^2*s*t^2 - 558*ep^2*mtt^4*mWW^2*s*t^2 + 152*mtt^3*mWW^3*s*t^2 + 760*ep*mtt^3*mWW^3*s*t^2 + 1152*ep^2*mtt^3*mWW^3*s*t^2 - 153*mtt^2*mWW^4*s*t^2 - 895*ep*mtt^2*mWW^4*s*t^2 - 1358*ep^2*mtt^2*mWW^4*s*t^2 + 84*mtt*mWW^5*s*t^2 + 540*ep*mtt*mWW^5*s*t^2 + 816*ep^2*mtt*mWW^5*s*t^2 - 19*mWW^6*s*t^2 - 129*ep*mWW^6*s*t^2 - 194*ep^2*mWW^6*s*t^2 - 36*mtt^5*s^2*t^2 - 118*ep*mtt^5*s^2*t^2 - 68*ep^2*mtt^5*s^2*t^2 + 3*mtt^4*mWW*s^2*t^2 + 104*ep*mtt^4*mWW*s^2*t^2 + 28*ep^2*mtt^4*mWW*s^2*t^2 + 274*mtt^3*mWW^2*s^2*t^2 + 788*ep*mtt^3*mWW^2*s^2*t^2 + 912*ep^2*mtt^3*mWW^2*s^2*t^2 - 396*mtt^2*mWW^3*s^2*t^2 - 1436*ep*mtt^2*mWW^3*s^2*t^2 - 1816*ep^2*mtt^2*mWW^3*s^2*t^2 + 138*mtt*mWW^4*s^2*t^2 + 682*ep*mtt*mWW^4*s^2*t^2 + 1124*ep^2*mtt*mWW^4*s^2*t^2 + 17*mWW^5*s^2*t^2 - 20*ep*mWW^5*s^2*t^2 - 180*ep^2*mWW^5*s^2*t^2 + 63*mtt^4*s^3*t^2 + 209*ep*mtt^4*s^3*t^2 + 154*ep^2*mtt^4*s^3*t^2 - 203*mtt^3*mWW*s^3*t^2 - 882*ep*mtt^3*mWW*s^3*t^2 - 808*ep^2*mtt^3*mWW*s^3*t^2 - 33*mtt^2*mWW^2*s^3*t^2 + 96*ep*mtt^2*mWW^2*s^3*t^2 - 36*ep^2*mtt^2*mWW^2*s^3*t^2 + 315*mtt*mWW^3*s^3*t^2 + 1042*ep*mtt*mWW^3*s^3*t^2 + 1160*ep^2*mtt*mWW^3*s^3*t^2 - 142*mWW^4*s^3*t^2 - 465*ep*mWW^4*s^3*t^2 - 470*ep^2*mWW^4*s^3*t^2 - 20*mtt^3*s^4*t^2 - 66*ep*mtt^3*s^4*t^2 - 52*ep^2*mtt^3*s^4*t^2 + 192*mtt^2*mWW*s^4*t^2 + 790*ep*mtt^2*mWW*s^4*t^2 + 764*ep^2*mtt^2*mWW*s^4*t^2 - 172*mtt*mWW^2*s^4*t^2 - 614*ep*mtt*mWW^2*s^4*t^2 - 444*ep^2*mtt*mWW^2*s^4*t^2 + 48*mWW^3*s^4*t^2 + 178*ep*mWW^3*s^4*t^2 + 116*ep^2*mWW^3*s^4*t^2 - 32*mtt*mWW*s^5*t^2 - 144*ep*mtt*mWW*s^5*t^2 - 160*ep^2*mtt*mWW*s^5*t^2 - 48*ep*mWW^2*s^5*t^2 - 96*ep^2*mWW^2*s^5*t^2 + 6*mtt^6*t^3 + 30*ep*mtt^6*t^3 + 36*ep^2*mtt^6*t^3 - 36*mtt^5*mWW*t^3 - 180*ep*mtt^5*mWW*t^3 - 216*ep^2*mtt^5*mWW*t^3 + 90*mtt^4*mWW^2*t^3 + 450*ep*mtt^4*mWW^2*t^3 + 540*ep^2*mtt^4*mWW^2*t^3 - 120*mtt^3*mWW^3*t^3 - 600*ep*mtt^3*mWW^3*t^3 - 720*ep^2*mtt^3*mWW^3*t^3 + 90*mtt^2*mWW^4*t^3 + 450*ep*mtt^2*mWW^4*t^3 + 540*ep^2*mtt^2*mWW^4*t^3 - 36*mtt*mWW^5*t^3 - 180*ep*mtt*mWW^5*t^3 - 216*ep^2*mtt*mWW^5*t^3 + 6*mWW^6*t^3 + 30*ep*mWW^6*t^3 + 36*ep^2*mWW^6*t^3 - 5*mtt^5*s*t^3 - 37*ep*mtt^5*s*t^3 - 54*ep^2*mtt^5*s*t^3 + 34*mtt^4*mWW*s*t^3 + 250*ep*mtt^4*mWW*s*t^3 + 364*ep^2*mtt^4*mWW*s*t^3 - 86*mtt^3*mWW^2*s*t^3 - 630*ep*mtt^3*mWW^2*s*t^3 - 916*ep^2*mtt^3*mWW^2*s*t^3 + 104*mtt^2*mWW^3*s*t^3 + 760*ep*mtt^2*mWW^3*s*t^3 + 1104*ep^2*mtt^2*mWW^3*s*t^3 - 61*mtt*mWW^4*s*t^3 - 445*ep*mtt*mWW^4*s*t^3 - 646*ep^2*mtt*mWW^4*s*t^3 + 14*mWW^5*s*t^3 + 102*ep*mWW^5*s*t^3 + 148*ep^2*mWW^5*s*t^3 + 31*mtt^4*s^2*t^3 + 119*ep*mtt^4*s^2*t^3 + 114*ep^2*mtt^4*s^2*t^3 - 87*mtt^3*mWW*s^2*t^3 - 432*ep*mtt^3*mWW*s^2*t^3 - 516*ep^2*mtt^3*mWW*s^2*t^3 + 47*mtt^2*mWW^2*s^2*t^3 + 458*ep*mtt^2*mWW^2*s^2*t^3 + 728*ep^2*mtt^2*mWW^2*s^2*t^3 + 43*mtt*mWW^3*s^2*t^3 - 96*ep*mtt*mWW^3*s^2*t^3 - 364*ep^2*mtt*mWW^3*s^2*t^3 - 34*mWW^4*s^2*t^3 - 49*ep*mWW^4*s^2*t^3 + 38*ep^2*mWW^4*s^2*t^3 - 12*mtt^3*s^3*t^3 - 42*ep*mtt^3*s^3*t^3 - 36*ep^2*mtt^3*s^3*t^3 + 84*mtt^2*mWW*s^3*t^3 + 362*ep*mtt^2*mWW*s^3*t^3 + 388*ep^2*mtt^2*mWW*s^3*t^3 - 96*mtt*mWW^2*s^3*t^3 - 406*ep*mtt*mWW^2*s^3*t^3 - 428*ep^2*mtt*mWW^2*s^3*t^3 + 24*mWW^3*s^3*t^3 + 86*ep*mWW^3*s^3*t^3 + 76*ep^2*mWW^3*s^3*t^3 - 16*mtt*mWW*s^4*t^3 - 72*ep*mtt*mWW*s^4*t^3 - 80*ep^2*mtt*mWW*s^4*t^3 - 24*ep*mWW^2*s^4*t^3 - 48*ep^2*mWW^2*s^4*t^3))/(4*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s^2*(mtt - s - t)^2*(-mWW + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), -(ep*(8*mtt^5*mWW*s^2 + 24*ep*mtt^5*mWW*s^2 + 16*ep^2*mtt^5*mWW*s^2 - 40*mtt^4*mWW^2*s^2 - 152*ep*mtt^4*mWW^2*s^2 - 128*ep^2*mtt^4*mWW^2*s^2 + 20*mtt^3*mWW^3*s^2 + 104*ep*mtt^3*mWW^3*s^2 + 100*ep^2*mtt^3*mWW^3*s^2 + 12*mtt^2*mWW^4*s^2 + 24*ep*mtt^2*mWW^4*s^2 + 12*ep^2*mtt^2*mWW^4*s^2 - 24*mtt^4*mWW*s^3 - 72*ep*mtt^4*mWW*s^3 - 48*ep^2*mtt^4*mWW*s^3 + 116*mtt^3*mWW^2*s^3 + 436*ep*mtt^3*mWW^2*s^3 + 360*ep^2*mtt^3*mWW^2*s^3 - 52*mtt^2*mWW^3*s^3 - 248*ep*mtt^2*mWW^3*s^3 - 220*ep^2*mtt^2*mWW^3*s^3 - 28*mtt*mWW^4*s^3 - 68*ep*mtt*mWW^4*s^3 - 48*ep^2*mtt*mWW^4*s^3 + 24*mtt^3*mWW*s^4 + 72*ep*mtt^3*mWW*s^4 + 48*ep^2*mtt^3*mWW*s^4 - 112*mtt^2*mWW^2*s^4 - 416*ep*mtt^2*mWW^2*s^4 - 336*ep^2*mtt^2*mWW^2*s^4 + 48*mtt*mWW^3*s^4 + 204*ep*mtt*mWW^3*s^4 + 164*ep^2*mtt*mWW^3*s^4 + 16*mWW^4*s^4 + 44*ep*mWW^4*s^4 + 36*ep^2*mWW^4*s^4 - 8*mtt^2*mWW*s^5 - 24*ep*mtt^2*mWW*s^5 - 16*ep^2*mtt^2*mWW*s^5 + 36*mtt*mWW^2*s^5 + 132*ep*mtt*mWW^2*s^5 + 104*ep^2*mtt*mWW^2*s^5 - 16*mWW^3*s^5 - 60*ep*mWW^3*s^5 - 44*ep^2*mWW^3*s^5 + 10*mtt^5*mWW*s*t + 38*ep*mtt^5*mWW*s*t + 32*ep^2*mtt^5*mWW*s*t - 39*mtt^4*mWW^2*s*t - 168*ep*mtt^4*mWW^2*s*t - 165*ep^2*mtt^4*mWW^2*s*t + 57*mtt^3*mWW^3*s*t + 276*ep*mtt^3*mWW^3*s*t + 303*ep^2*mtt^3*mWW^3*s*t - 37*mtt^2*mWW^4*s*t - 200*ep*mtt^2*mWW^4*s*t - 239*ep^2*mtt^2*mWW^4*s*t + 9*mtt*mWW^5*s*t + 54*ep*mtt*mWW^5*s*t + 69*ep^2*mtt*mWW^5*s*t - 6*mtt^5*s^2*t - 18*ep*mtt^5*s^2*t - 12*ep^2*mtt^5*s^2*t - 3*mtt^4*mWW*s^2*t + 9*ep*mtt^4*mWW*s^2*t + 22*ep^2*mtt^4*mWW*s^2*t + 138*mtt^3*mWW^2*s^2*t + 514*ep*mtt^3*mWW^2*s^2*t + 446*ep^2*mtt^3*mWW^2*s^2*t - 143*mtt^2*mWW^3*s^2*t - 648*ep*mtt^2*mWW^3*s^2*t - 649*ep^2*mtt^2*mWW^3*s^2*t + 22*mtt*mWW^4*s^2*t + 192*ep*mtt*mWW^4*s^2*t + 256*ep^2*mtt*mWW^4*s^2*t - 8*mWW^5*s^2*t - 49*ep*mWW^5*s^2*t - 63*ep^2*mWW^5*s^2*t + 16*mtt^4*s^3*t + 48*ep*mtt^4*s^3*t + 32*ep^2*mtt^4*s^3*t - 51*mtt^3*mWW*s^3*t - 235*ep*mtt^3*mWW*s^3*t - 222*ep^2*mtt^3*mWW*s^3*t - 154*mtt^2*mWW^2*s^3*t - 513*ep*mtt^2*mWW^2*s^3*t - 403*ep^2*mtt^2*mWW^2*s^3*t + 137*mtt*mWW^3*s^3*t + 543*ep*mtt*mWW^3*s^3*t + 472*ep^2*mtt*mWW^3*s^3*t + 16*mWW^4*s^3*t + 13*ep*mWW^4*s^3*t - 11*ep^2*mWW^4*s^3*t - 14*mtt^3*s^4*t - 42*ep*mtt^3*s^4*t - 28*ep^2*mtt^3*s^4*t + 72*mtt^2*mWW*s^4*t + 296*ep*mtt^2*mWW*s^4*t + 256*ep^2*mtt^2*mWW*s^4*t + 42*mtt*mWW^2*s^4*t + 114*ep*mtt*mWW^2*s^4*t + 80*ep^2*mtt*mWW^2*s^4*t - 52*mWW^3*s^4*t - 176*ep*mWW^3*s^4*t - 132*ep^2*mWW^3*s^4*t + 4*mtt^2*s^5*t + 12*ep*mtt^2*s^5*t + 8*ep^2*mtt^2*s^5*t - 28*mtt*mWW*s^5*t - 108*ep*mtt*mWW*s^5*t - 88*ep^2*mtt*mWW*s^5*t + 12*mWW^2*s^5*t + 48*ep*mWW^2*s^5*t + 36*ep^2*mWW^2*s^5*t + 3*mtt^5*mWW*t^2 + 15*ep*mtt^5*mWW*t^2 + 18*ep^2*mtt^5*mWW*t^2 - 15*mtt^4*mWW^2*t^2 - 75*ep*mtt^4*mWW^2*t^2 - 90*ep^2*mtt^4*mWW^2*t^2 + 30*mtt^3*mWW^3*t^2 + 150*ep*mtt^3*mWW^3*t^2 + 180*ep^2*mtt^3*mWW^3*t^2 - 30*mtt^2*mWW^4*t^2 - 150*ep*mtt^2*mWW^4*t^2 - 180*ep^2*mtt^2*mWW^4*t^2 + 15*mtt*mWW^5*t^2 + 75*ep*mtt*mWW^5*t^2 + 90*ep^2*mtt*mWW^5*t^2 - 3*mWW^6*t^2 - 15*ep*mWW^6*t^2 - 18*ep^2*mWW^6*t^2 - 9*mtt^5*s*t^2 - 35*ep*mtt^5*s*t^2 - 30*ep^2*mtt^5*s*t^2 + 23*mtt^4*mWW*s*t^2 + 108*ep*mtt^4*mWW*s*t^2 + 113*ep^2*mtt^4*mWW*s*t^2 - 4*mtt^3*mWW^2*s*t^2 - 50*ep*mtt^3*mWW^2*s*t^2 - 78*ep^2*mtt^3*mWW^2*s*t^2 - 36*mtt^2*mWW^3*s*t^2 - 148*ep*mtt^2*mWW^3*s*t^2 - 144*ep^2*mtt^2*mWW^3*s*t^2 + 37*mtt*mWW^4*s*t^2 + 189*ep*mtt*mWW^4*s*t^2 + 220*ep^2*mtt*mWW^4*s*t^2 - 11*mWW^5*s*t^2 - 64*ep*mWW^5*s*t^2 - 81*ep^2*mWW^5*s*t^2 + 29*mtt^4*s^2*t^2 + 101*ep*mtt^4*s^2*t^2 + 78*ep^2*mtt^4*s^2*t^2 - 108*mtt^3*mWW*s^2*t^2 - 462*ep*mtt^3*mWW*s^2*t^2 - 438*ep^2*mtt^3*mWW*s^2*t^2 + 28*mtt^2*mWW^2*s^2*t^2 + 252*ep*mtt^2*mWW^2*s^2*t^2 + 332*ep^2*mtt^2*mWW^2*s^2*t^2 + 44*mtt*mWW^3*s^2*t^2 + 94*ep*mtt*mWW^3*s^2*t^2 + 14*ep^2*mtt*mWW^3*s^2*t^2 + 7*mWW^4*s^2*t^2 + 15*ep*mWW^4*s^2*t^2 + 14*ep^2*mWW^4*s^2*t^2 - 28*mtt^3*s^3*t^2 - 90*ep*mtt^3*s^3*t^2 - 64*ep^2*mtt^3*s^3*t^2 + 139*mtt^2*mWW*s^3*t^2 + 560*ep*mtt^2*mWW*s^3*t^2 + 489*ep^2*mtt^2*mWW*s^3*t^2 - 34*mtt*mWW^2*s^3*t^2 - 226*ep*mtt*mWW^2*s^3*t^2 - 242*ep^2*mtt*mWW^2*s^3*t^2 - 41*mWW^3*s^3*t^2 - 100*ep*mWW^3*s^3*t^2 - 51*ep^2*mWW^3*s^3*t^2 + 8*mtt^2*s^4*t^2 + 24*ep*mtt^2*s^4*t^2 + 16*ep^2*mtt^2*s^4*t^2 - 56*mtt*mWW*s^4*t^2 - 216*ep*mtt*mWW*s^4*t^2 - 176*ep^2*mtt*mWW*s^4*t^2 + 24*mWW^2*s^4*t^2 + 96*ep*mWW^2*s^4*t^2 + 72*ep^2*mWW^2*s^4*t^2 - 3*mtt^5*t^3 - 15*ep*mtt^5*t^3 - 18*ep^2*mtt^5*t^3 + 15*mtt^4*mWW*t^3 + 75*ep*mtt^4*mWW*t^3 + 90*ep^2*mtt^4*mWW*t^3 - 30*mtt^3*mWW^2*t^3 - 150*ep*mtt^3*mWW^2*t^3 - 180*ep^2*mtt^3*mWW^2*t^3 + 30*mtt^2*mWW^3*t^3 + 150*ep*mtt^2*mWW^3*t^3 + 180*ep^2*mtt^2*mWW^3*t^3 - 15*mtt*mWW^4*t^3 - 75*ep*mtt*mWW^4*t^3 - 90*ep^2*mtt*mWW^4*t^3 + 3*mWW^5*t^3 + 15*ep*mWW^5*t^3 + 18*ep^2*mWW^5*t^3 + 11*mtt^4*s*t^3 + 45*ep*mtt^4*s*t^3 + 42*ep^2*mtt^4*s*t^3 - 43*mtt^3*mWW*s*t^3 - 196*ep*mtt^3*mWW*s*t^3 - 205*ep^2*mtt^3*mWW*s*t^3 + 63*mtt^2*mWW^2*s*t^3 + 318*ep*mtt^2*mWW^2*s*t^3 + 363*ep^2*mtt^2*mWW^2*s*t^3 - 41*mtt*mWW^3*s*t^3 - 228*ep*mtt*mWW^3*s*t^3 - 279*ep^2*mtt*mWW^3*s*t^3 + 10*mWW^4*s*t^3 + 61*ep*mWW^4*s*t^3 + 79*ep^2*mWW^4*s*t^3 - 14*mtt^3*s^2*t^3 - 48*ep*mtt^3*s^2*t^3 - 36*ep^2*mtt^3*s^2*t^3 + 59*mtt^2*mWW*s^2*t^3 + 240*ep*mtt^2*mWW*s^2*t^3 + 217*ep^2*mtt^2*mWW*s^2*t^3 - 40*mtt*mWW^2*s^2*t^3 - 208*ep*mtt*mWW^2*s^2*t^3 - 218*ep^2*mtt*mWW^2*s^2*t^3 - 5*mWW^3*s^2*t^3 + 16*ep*mWW^3*s^2*t^3 + 37*ep^2*mWW^3*s^2*t^3 + 4*mtt^2*s^3*t^3 + 12*ep*mtt^2*s^3*t^3 + 8*ep^2*mtt^2*s^3*t^3 - 28*mtt*mWW*s^3*t^3 - 108*ep*mtt*mWW*s^3*t^3 - 88*ep^2*mtt*mWW*s^3*t^3 + 12*mWW^2*s^3*t^3 + 48*ep*mWW^2*s^3*t^3 + 36*ep^2*mWW^2*s^3*t^3))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)^2*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), -(ep*(18*ep*mtt^4*mWW + 48*ep^2*mtt^4*mWW - 48*ep*mtt^3*mWW^2 - 132*ep^2*mtt^3*mWW^2 + 42*ep*mtt^2*mWW^3 + 120*ep^2*mtt^2*mWW^3 - 12*ep*mtt*mWW^4 - 36*ep^2*mtt*mWW^4 + 3*ep*mtt^4*s + 6*ep^2*mtt^4*s - 12*mtt^3*mWW*s - 99*ep*mtt^3*mWW*s - 174*ep^2*mtt^3*mWW*s + 6*mtt^2*mWW^2*s + 135*ep*mtt^2*mWW^2*s + 306*ep^2*mtt^2*mWW^2*s + 6*mtt*mWW^3*s - 51*ep*mtt*mWW^3*s - 174*ep^2*mtt*mWW^3*s + 12*ep*mWW^4*s + 36*ep^2*mWW^4*s - 9*ep*mtt^3*s^2 - 18*ep^2*mtt^3*s^2 + 24*mtt^2*mWW*s^2 + 149*ep*mtt^2*mWW*s^2 + 214*ep^2*mtt^2*mWW*s^2 - 12*mtt*mWW^2*s^2 - 125*ep*mtt*mWW^2*s^2 - 226*ep^2*mtt*mWW^2*s^2 - 6*mWW^3*s^2 + 9*ep*mWW^3*s^2 + 54*ep^2*mWW^3*s^2 + 9*ep*mtt^2*s^3 + 18*ep^2*mtt^2*s^3 - 12*mtt*mWW*s^3 - 71*ep*mtt*mWW*s^3 - 94*ep^2*mtt*mWW*s^3 + 6*mWW^2*s^3 + 38*ep*mWW^2*s^3 + 52*ep^2*mWW^2*s^3 - 3*ep*mtt*s^4 - 6*ep^2*mtt*s^4 + 3*ep*mWW*s^4 + 6*ep^2*mWW*s^4 - 15*ep*mtt^4*t - 42*ep^2*mtt^4*t - 6*mtt^3*mWW*t - 9*ep*mtt^3*mWW*t + 30*ep^2*mtt^3*mWW*t + 18*mtt^2*mWW^2*t + 105*ep*mtt^2*mWW^2*t + 138*ep^2*mtt^2*mWW^2*t - 18*mtt*mWW^3*t - 123*ep*mtt*mWW^3*t - 198*ep^2*mtt*mWW^3*t + 6*mWW^4*t + 42*ep*mWW^4*t + 72*ep^2*mWW^4*t + 12*mtt^3*s*t + 78*ep*mtt^3*s*t + 132*ep^2*mtt^3*s*t + 12*mtt^2*mWW*s*t + 6*ep*mtt^2*mWW*s*t - 84*ep^2*mtt^2*mWW*s*t - 24*mtt*mWW^2*s*t - 114*ep*mtt*mWW^2*s*t - 108*ep^2*mtt*mWW^2*s*t + 30*ep*mWW^3*s*t + 60*ep^2*mWW^3*s*t - 24*mtt^2*s^2*t - 113*ep*mtt^2*s^2*t - 142*ep^2*mtt^2*s^2*t + 27*ep*mtt*mWW*s^2*t + 78*ep^2*mtt*mWW*s^2*t + 12*mWW^2*s^2*t + 38*ep*mWW^2*s^2*t + 16*ep^2*mWW^2*s^2*t + 12*mtt*s^3*t + 50*ep*mtt*s^3*t + 52*ep^2*mtt*s^3*t - 6*mWW*s^3*t - 26*ep*mWW*s^3*t - 28*ep^2*mWW*s^3*t + 6*mtt^3*t^2 + 45*ep*mtt^3*t^2 + 78*ep^2*mtt^3*t^2 - 18*mtt^2*mWW*t^2 - 129*ep*mtt^2*mWW*t^2 - 222*ep^2*mtt^2*mWW*t^2 + 18*mtt*mWW^2*t^2 + 123*ep*mtt*mWW^2*t^2 + 210*ep^2*mtt*mWW^2*t^2 - 6*mWW^3*t^2 - 39*ep*mWW^3*t^2 - 66*ep^2*mWW^3*t^2 - 18*mtt^2*s*t^2 - 96*ep*mtt^2*s*t^2 - 132*ep^2*mtt^2*s*t^2 + 18*mtt*mWW*s*t^2 + 126*ep*mtt*mWW*s*t^2 + 204*ep^2*mtt*mWW*s*t^2 - 30*ep*mWW^2*s*t^2 - 72*ep^2*mWW^2*s*t^2 + 12*mtt*s^2*t^2 + 53*ep*mtt*s^2*t^2 + 58*ep^2*mtt*s^2*t^2 - 6*mWW*s^2*t^2 - 29*ep*mWW*s^2*t^2 - 34*ep^2*mWW*s^2*t^2))/(4*(1 + ep)*(1 + 2*ep)*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(mWW - t)*(-mtt + s + t)^2), (ep*(6*mtt^5*mWW + 18*ep*mtt^5*mWW + 12*ep^2*mtt^5*mWW - 40*mtt^4*mWW^2 - 146*ep*mtt^4*mWW^2 - 136*ep^2*mtt^4*mWW^2 + 64*mtt^3*mWW^3 + 252*ep*mtt^3*mWW^3 + 258*ep^2*mtt^3*mWW^3 - 32*mtt^2*mWW^4 - 138*ep*mtt^2*mWW^4 - 156*ep^2*mtt^2*mWW^4 + 2*mtt*mWW^5 + 14*ep*mtt*mWW^5 + 22*ep^2*mtt*mWW^5 - 6*mtt^5*s - 18*ep*mtt^5*s - 12*ep^2*mtt^5*s + 28*mtt^4*mWW*s + 106*ep*mtt^4*mWW*s + 108*ep^2*mtt^4*mWW*s + 3*mtt^3*mWW^2*s - 10*ep*mtt^3*mWW^2*s - 50*ep^2*mtt^3*mWW^2*s - 51*mtt^2*mWW^3*s - 153*ep*mtt^2*mWW^3*s - 90*ep^2*mtt^2*mWW^3*s + 21*mtt*mWW^4*s + 48*ep*mtt*mWW^4*s + 12*ep^2*mtt*mWW^4*s + 5*mWW^5*s + 27*ep*mWW^5*s + 32*ep^2*mWW^5*s + 12*mtt^4*s^2 + 36*ep*mtt^4*s^2 + 24*ep^2*mtt^4*s^2 - 61*mtt^3*mWW*s^2 - 200*ep*mtt^3*mWW*s^2 - 172*ep^2*mtt^3*mWW*s^2 + 54*mtt^2*mWW^2*s^2 + 163*ep*mtt^2*mWW^2*s^2 + 150*ep^2*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 + 16*ep*mtt*mWW^3*s^2 - 12*ep^2*mtt*mWW^3*s^2 - 10*mWW^4*s^2 - 27*ep*mWW^4*s^2 - 6*ep^2*mWW^4*s^2 - 6*mtt^3*s^3 - 18*ep*mtt^3*s^3 - 12*ep^2*mtt^3*s^3 + 29*mtt^2*mWW*s^3 + 76*ep*mtt^2*mWW*s^3 + 44*ep^2*mtt^2*mWW*s^3 - 24*mtt*mWW^2*s^3 - 30*ep*mtt*mWW^2*s^3 + 18*ep^2*mtt*mWW^2*s^3 + 5*mWW^3*s^3 - 4*ep*mWW^3*s^3 - 18*ep^2*mWW^3*s^3 - 2*mtt*mWW*s^4 + 8*ep^2*mtt*mWW*s^4 - 12*ep*mWW^2*s^4 - 24*ep^2*mWW^2*s^4 + 11*mtt^4*mWW*t + 59*ep*mtt^4*mWW*t + 78*ep^2*mtt^4*mWW*t + 2*mtt^3*mWW^2*t - 42*ep*mtt^3*mWW^2*t - 98*ep^2*mtt^3*mWW^2*t - 32*mtt^2*mWW^3*t - 72*ep*mtt^2*mWW^3*t - 18*ep^2*mtt^2*mWW^3*t + 14*mtt*mWW^4*t + 34*ep*mtt*mWW^4*t + 18*ep^2*mtt*mWW^4*t + 5*mWW^5*t + 21*ep*mWW^5*t + 20*ep^2*mWW^5*t - 11*mtt^4*s*t - 55*ep*mtt^4*s*t - 74*ep^2*mtt^4*s*t - 23*mtt^3*mWW*s*t - 58*ep*mtt^3*mWW*s*t - 14*ep^2*mtt^3*mWW*s*t + 39*mtt^2*mWW^2*s*t + 114*ep*mtt^2*mWW^2*s*t + 82*ep^2*mtt^2*mWW^2*s*t + 15*mtt*mWW^3*s*t + 74*ep*mtt*mWW^3*s*t + 66*ep^2*mtt*mWW^3*s*t - 20*mWW^4*s*t - 75*ep*mWW^4*s*t - 60*ep^2*mWW^4*s*t + 21*mtt^3*s^2*t + 80*ep*mtt^3*s^2*t + 92*ep^2*mtt^3*s^2*t + 5*mtt^2*mWW*s^2*t + 15*ep*mtt^2*mWW*s^2*t - 22*ep^2*mtt^2*mWW*s^2*t - 37*mtt*mWW^2*s^2*t - 100*ep*mtt*mWW^2*s^2*t - 38*ep^2*mtt*mWW^2*s^2*t + 15*mWW^3*s^2*t + 29*ep*mWW^3*s^2*t - 12*mtt^2*s^3*t - 25*ep*mtt^2*s^3*t - 10*ep^2*mtt^2*s^3*t + 6*mtt*mWW*s^3*t - 24*ep*mtt*mWW*s^3*t - 54*ep^2*mtt*mWW*s^3*t + 13*ep*mWW^2*s^3*t + 16*ep^2*mWW^2*s^3*t + 2*mtt*s^4*t - 8*ep^2*mtt*s^4*t + 12*ep*mWW*s^4*t + 24*ep^2*mWW*s^4*t - 10*mtt^3*mWW*t^2 - 42*ep*mtt^3*mWW*t^2 - 48*ep^2*mtt^3*mWW*t^2 + 10*mtt^2*mWW^2*t^2 + 48*ep*mtt^2*mWW^2*t^2 + 66*ep^2*mtt^2*mWW^2*t^2 + 10*mtt*mWW^3*t^2 + 30*ep*mtt*mWW^3*t^2 + 12*ep^2*mtt*mWW^3*t^2 - 10*mWW^4*t^2 - 36*ep*mWW^4*t^2 - 30*ep^2*mWW^4*t^2 + 10*mtt^3*s*t^2 + 38*ep*mtt^3*s*t^2 + 44*ep^2*mtt^3*s*t^2 + 3*ep*mtt^2*mWW*s*t^2 - 16*ep^2*mtt^2*mWW*s*t^2 - 20*mtt*mWW^2*s*t^2 - 74*ep*mtt*mWW^2*s*t^2 - 46*ep^2*mtt*mWW^2*s*t^2 + 10*mWW^3*s*t^2 + 33*ep*mWW^3*s*t^2 + 18*ep^2*mWW^3*s*t^2 - 10*mtt^2*s^2*t^2 - 31*ep*mtt^2*s^2*t^2 - 30*ep^2*mtt^2*s^2*t^2 + 8*mtt*mWW*s^2*t^2 + 6*ep*mtt*mWW*s^2*t^2 - 2*ep^2*mtt*mWW*s^2*t^2 + 13*ep*mWW^2*s^2*t^2 + 16*ep^2*mWW^2*s^2*t^2 + 2*mtt*s^3*t^2 + 6*ep*mtt*s^3*t^2 + 4*ep^2*mtt*s^3*t^2 + 6*ep*mWW*s^3*t^2 + 12*ep^2*mWW*s^3*t^2))/(4*(1 + ep)*(1 + 2*ep)*(-mtt + mWW)^3*(mWW - s)*s*(-mtt + mWW + s)^2*(mWW - t)*(-mtt + s + t)^2), (ep*(mtt^4*mWW + 3*ep*mtt^4*mWW + 2*ep^2*mtt^4*mWW - 13*mtt^3*mWW^2 - 48*ep*mtt^3*mWW^2 - 45*ep^2*mtt^3*mWW^2 + 14*mtt^2*mWW^3 + 55*ep*mtt^2*mWW^3 + 57*ep^2*mtt^2*mWW^3 - 2*mtt*mWW^4 - 10*ep*mtt*mWW^4 - 14*ep^2*mtt*mWW^4 - mtt^4*s - 3*ep*mtt^4*s - 2*ep^2*mtt^4*s + 11*mtt^3*mWW*s + 44*ep*mtt^3*mWW*s + 43*ep^2*mtt^3*mWW*s + 4*mtt^2*mWW^2*s + ep*mtt^2*mWW^2*s - 9*ep^2*mtt^2*mWW^2*s - 10*mtt*mWW^3*s - 25*ep*mtt*mWW^3*s - 17*ep^2*mtt*mWW^3*s - mWW^4*s - 5*ep*mWW^4*s - 4*ep^2*mWW^4*s + 2*mtt^3*s^2 + 6*ep*mtt^3*s^2 + 4*ep^2*mtt^3*s^2 - 17*mtt^2*mWW*s^2 - 63*ep*mtt^2*mWW*s^2 - 56*ep^2*mtt^2*mWW*s^2 + 7*mtt*mWW^2*s^2 + 35*ep*mtt*mWW^2*s^2 + 36*ep^2*mtt*mWW^2*s^2 + 2*mWW^3*s^2 - 4*ep^2*mWW^3*s^2 - mtt^2*s^3 - 3*ep*mtt^2*s^3 - 2*ep^2*mtt^2*s^3 + 5*mtt*mWW*s^3 + 16*ep*mtt*mWW*s^3 + 11*ep^2*mtt*mWW*s^3 - mWW^2*s^3 - 3*ep*mWW^2*s^3 + 9*mtt^3*mWW*t + 36*ep*mtt^3*mWW*t + 37*ep^2*mtt^3*mWW*t - mtt^2*mWW^2*t - 13*ep*mtt^2*mWW^2*t - 24*ep^2*mtt^2*mWW^2*t - 7*mtt*mWW^3*t - 18*ep*mtt*mWW^3*t - 9*ep^2*mtt*mWW^3*t - mWW^4*t - 5*ep*mWW^4*t - 4*ep^2*mWW^4*t - 9*mtt^3*s*t - 38*ep*mtt^3*s*t - 39*ep^2*mtt^3*s*t - 11*mtt^2*mWW*s*t - 27*ep*mtt^2*mWW*s*t - 14*ep^2*mtt^2*mWW*s*t + 10*mtt*mWW^2*s*t + 33*ep*mtt*mWW^2*s*t + 29*ep^2*mtt*mWW^2*s*t + 4*mWW^3*s*t + 8*ep*mWW^3*s*t + 2*ep^2*mWW^3*s*t + 12*mtt^2*s^2*t + 48*ep*mtt^2*s^2*t + 46*ep^2*mtt^2*s^2*t - 13*ep*mtt*mWW*s^2*t - 21*ep^2*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 3*ep*mWW^2*s^2*t + 4*ep^2*mWW^2*s^2*t - 3*mtt*s^3*t - 10*ep*mtt*s^3*t - 7*ep^2*mtt*s^3*t - 2*ep^2*mWW*s^3*t - 7*mtt^2*mWW*t^2 - 24*ep*mtt^2*mWW*t^2 - 21*ep^2*mtt^2*mWW*t^2 + 5*mtt*mWW^2*t^2 + 16*ep*mtt*mWW^2*t^2 + 15*ep^2*mtt*mWW^2*t^2 + 2*mWW^3*t^2 + 8*ep*mWW^3*t^2 + 6*ep^2*mWW^3*t^2 + 7*mtt^2*s*t^2 + 26*ep*mtt^2*s*t^2 + 23*ep^2*mtt^2*s*t^2 - 2*mtt*mWW*s*t^2 - 14*ep*mtt*mWW*s*t^2 - 16*ep^2*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 + 4*ep^2*mWW^2*s*t^2 - 3*mtt*s^2*t^2 - 10*ep*mtt*s^2*t^2 - 7*ep^2*mtt*s^2*t^2 - 2*ep^2*mWW*s^2*t^2))/((1 + ep)*(1 + 2*ep)*(-mtt + mWW)^2*s*(-mWW + s)*(-mtt + mWW + s)^2*(mWW - t)*(-mtt + s + t)^2), (ep*(ep*mtt^4*mWW + 2*ep^2*mtt^4*mWW - 3*ep*mtt^3*mWW^2 - 6*ep^2*mtt^3*mWW^2 + 3*ep*mtt^2*mWW^3 + 6*ep^2*mtt^2*mWW^3 - ep*mtt*mWW^4 - 2*ep^2*mtt*mWW^4 + 2*mtt^4*s + 4*ep*mtt^4*s - 4*mtt^3*mWW*s - 8*ep*mtt^3*mWW*s - 6*ep^2*mtt^3*mWW*s + mtt^2*mWW^2*s + ep*mtt^2*mWW^2*s + 12*ep^2*mtt^2*mWW^2*s + 2*mtt*mWW^3*s + 6*ep*mtt*mWW^3*s - 6*ep^2*mtt*mWW^3*s - mWW^4*s - 3*ep*mWW^4*s - 2*mtt^3*s^2 - 2*ep*mtt^3*s^2 + 4*ep^2*mtt^3*s^2 + 8*mtt^2*mWW*s^2 + 34*ep*mtt^2*mWW*s^2 + 54*ep^2*mtt^2*mWW*s^2 - 7*mtt*mWW^2*s^2 - 36*ep*mtt*mWW^2*s^2 - 68*ep^2*mtt*mWW^2*s^2 + mWW^3*s^2 + 4*ep*mWW^3*s^2 + 10*ep^2*mWW^3*s^2 - 2*ep*mtt^2*s^3 - 4*ep^2*mtt^2*s^3 - 2*mtt*mWW*s^3 - 16*ep*mtt*mWW*s^3 - 36*ep^2*mtt*mWW*s^3 + 2*ep*mWW^2*s^3 + 8*ep^2*mWW^2*s^3 - ep*mtt^4*t - 2*ep^2*mtt^4*t + 3*ep*mtt^3*mWW*t + 6*ep^2*mtt^3*mWW*t - 3*ep*mtt^2*mWW^2*t - 6*ep^2*mtt^2*mWW^2*t + ep*mtt*mWW^3*t + 2*ep^2*mtt*mWW^3*t - 3*mtt^3*s*t - 5*ep*mtt^3*s*t + 8*ep^2*mtt^3*s*t + 8*mtt^2*mWW*s*t + 14*ep*mtt^2*mWW*s*t - 18*ep^2*mtt^2*mWW*s*t - 7*mtt*mWW^2*s*t - 13*ep*mtt*mWW^2*s*t + 12*ep^2*mtt*mWW^2*s*t + 2*mWW^3*s*t + 4*ep*mWW^3*s*t - 2*ep^2*mWW^3*s*t - 3*mtt^2*s^2*t - 29*ep*mtt^2*s^2*t - 64*ep^2*mtt^2*s^2*t + 3*mtt*mWW*s^2*t + 32*ep*mtt*mWW*s^2*t + 76*ep^2*mtt*mWW*s^2*t - 3*ep*mWW^2*s^2*t - 12*ep^2*mWW^2*s^2*t + 2*mtt*s^3*t + 18*ep*mtt*s^3*t + 40*ep^2*mtt*s^3*t - 2*ep*mWW*s^3*t - 8*ep^2*mWW*s^3*t))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t)), -((ep*(2*ep*mtt^4*mWW + 4*ep^2*mtt^4*mWW - 6*ep*mtt^3*mWW^2 - 12*ep^2*mtt^3*mWW^2 + 6*ep*mtt^2*mWW^3 + 12*ep^2*mtt^2*mWW^3 - 2*ep*mtt*mWW^4 - 4*ep^2*mtt*mWW^4 + 2*mtt^4*s + 5*ep*mtt^4*s + 2*ep^2*mtt^4*s - 4*mtt^3*mWW*s - 4*ep*mtt^3*mWW*s + 8*ep^2*mtt^3*mWW*s - 15*ep*mtt^2*mWW^2*s - 26*ep^2*mtt^2*mWW^2*s + 4*mtt*mWW^3*s + 22*ep*mtt*mWW^3*s + 20*ep^2*mtt*mWW^3*s - 2*mWW^4*s - 8*ep*mWW^4*s - 4*ep^2*mWW^4*s - 2*mtt^3*s^2 - 4*ep*mtt^3*s^2 + 6*mtt^2*mWW*s^2 + 8*ep*mtt^2*mWW*s^2 - 8*ep^2*mtt^2*mWW*s^2 - 6*mtt*mWW^2*s^2 - 12*ep*mtt*mWW^2*s^2 - 12*ep^2*mtt*mWW^2*s^2 + 2*mWW^3*s^2 + 8*ep*mWW^3*s^2 + 20*ep^2*mWW^3*s^2 - ep*mtt^2*s^3 - 2*ep^2*mtt^2*s^3 + 4*ep*mtt*mWW*s^3 + 8*ep^2*mtt*mWW*s^3 + ep*mWW^2*s^3 + 10*ep^2*mWW^2*s^3 - 2*ep*mtt^4*t - 4*ep^2*mtt^4*t + 6*ep*mtt^3*mWW*t + 12*ep^2*mtt^3*mWW*t - 6*ep*mtt^2*mWW^2*t - 12*ep^2*mtt^2*mWW^2*t + 2*ep*mtt*mWW^3*t + 4*ep^2*mtt*mWW^3*t - 4*mtt^3*s*t - 13*ep*mtt^3*s*t - 10*ep^2*mtt^3*s*t + 12*mtt^2*mWW*s*t + 36*ep*mtt^2*mWW*s*t + 20*ep^2*mtt^2*mWW*s*t - 12*mtt*mWW^2*s*t - 33*ep*mtt*mWW^2*s*t - 10*ep^2*mtt*mWW^2*s*t + 4*mWW^3*s*t + 10*ep*mWW^3*s*t - ep*mtt^2*s^2*t - 2*ep^2*mtt^2*s^2*t + 10*ep*mtt*mWW*s^2*t + 32*ep^2*mtt*mWW*s^2*t - 9*ep*mWW^2*s^2*t - 30*ep^2*mWW^2*s^2*t - 4*ep*mWW*s^3*t - 16*ep^2*mWW*s^3*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - mWW - s)^2*s^2*(mWW - t)*(mtt - s - t))), (ep*(-3*mtt^5*mWW*s - 8*ep*mtt^5*mWW*s - 8*ep^2*mtt^5*mWW*s + 6*mtt^4*mWW^2*s + 28*ep*mtt^4*mWW^2*s + 48*ep^2*mtt^4*mWW^2*s - 3*mtt^3*mWW^3*s - 39*ep*mtt^3*mWW^3*s - 90*ep^2*mtt^3*mWW^3*s + 26*ep*mtt^2*mWW^4*s + 68*ep^2*mtt^2*mWW^4*s - 7*ep*mtt*mWW^5*s - 18*ep^2*mtt*mWW^5*s + 6*mtt^4*mWW*s^2 + 15*ep*mtt^4*mWW*s^2 + 18*ep^2*mtt^4*mWW*s^2 - 21*mtt^3*mWW^2*s^2 - 104*ep*mtt^3*mWW^2*s^2 - 164*ep^2*mtt^3*mWW^2*s^2 + 15*mtt^2*mWW^3*s^2 + 116*ep*mtt^2*mWW^3*s^2 + 220*ep^2*mtt^2*mWW^3*s^2 - 34*ep*mtt*mWW^4*s^2 - 92*ep^2*mtt*mWW^4*s^2 + 7*ep*mWW^5*s^2 + 18*ep^2*mWW^5*s^2 - 3*mtt^3*mWW*s^3 - 6*ep*mtt^3*mWW*s^3 - 12*ep^2*mtt^3*mWW*s^3 + 21*mtt^2*mWW^2*s^3 + 112*ep*mtt^2*mWW^2*s^3 + 172*ep^2*mtt^2*mWW^2*s^3 - 12*mtt*mWW^3*s^3 - 78*ep*mtt*mWW^3*s^3 - 136*ep^2*mtt*mWW^3*s^3 + 8*ep*mWW^4*s^3 + 24*ep^2*mWW^4*s^3 - ep*mtt^2*mWW*s^4 + 2*ep^2*mtt^2*mWW*s^4 - 6*mtt*mWW^2*s^4 - 36*ep*mtt*mWW^2*s^4 - 56*ep^2*mtt*mWW^2*s^4 + ep*mWW^3*s^4 + 6*ep^2*mWW^3*s^4 - 3*ep*mtt^5*mWW*t - 6*ep^2*mtt^5*mWW*t + 12*ep*mtt^4*mWW^2*t + 24*ep^2*mtt^4*mWW^2*t - 18*ep*mtt^3*mWW^3*t - 36*ep^2*mtt^3*mWW^3*t + 12*ep*mtt^2*mWW^4*t + 24*ep^2*mtt^2*mWW^4*t - 3*ep*mtt*mWW^5*t - 6*ep^2*mtt*mWW^5*t + 3*mtt^5*s*t + 12*ep*mtt^5*s*t + 24*ep^2*mtt^5*s*t - 28*ep*mtt^4*mWW*s*t - 100*ep^2*mtt^4*mWW*s*t - 9*mtt^3*mWW^2*s*t + 11*ep*mtt^3*mWW^2*s*t + 114*ep^2*mtt^3*mWW^2*s*t + 6*mtt^2*mWW^3*s*t + 24*ep*mtt^2*mWW^3*s*t - 29*ep*mtt*mWW^4*s*t - 62*ep^2*mtt*mWW^4*s*t + 10*ep*mWW^5*s*t + 24*ep^2*mWW^5*s*t - 6*mtt^4*s^2*t - 27*ep*mtt^4*s^2*t - 66*ep^2*mtt^4*s^2*t + 24*mtt^3*mWW*s^2*t + 193*ep*mtt^3*mWW*s^2*t + 402*ep^2*mtt^3*mWW*s^2*t - 3*mtt^2*mWW^2*s^2*t - 138*ep*mtt^2*mWW^2*s^2*t - 384*ep^2*mtt^2*mWW^2*s^2*t - 15*mtt*mWW^3*s^2*t - 33*ep*mtt*mWW^3*s^2*t + 42*ep^2*mtt*mWW^3*s^2*t + 5*ep*mWW^4*s^2*t + 6*ep^2*mWW^4*s^2*t + 3*mtt^3*s^3*t + 18*ep*mtt^3*s^3*t + 60*ep^2*mtt^3*s^3*t - 36*mtt^2*mWW*s^3*t - 248*ep*mtt^2*mWW*s^3*t - 444*ep^2*mtt^2*mWW*s^3*t + 15*mtt*mWW^2*s^3*t + 138*ep*mtt*mWW^2*s^3*t + 292*ep^2*mtt*mWW^2*s^3*t - 16*ep*mWW^3*s^3*t - 52*ep^2*mWW^3*s^3*t - 3*ep*mtt^2*s^4*t - 18*ep^2*mtt^2*s^4*t + 12*mtt*mWW*s^4*t + 86*ep*mtt*mWW*s^4*t + 148*ep^2*mtt*mWW*s^4*t - 11*ep*mWW^2*s^4*t - 34*ep^2*mWW^2*s^4*t + 3*ep*mtt^5*t^2 + 6*ep^2*mtt^5*t^2 - 9*ep*mtt^4*mWW*t^2 - 18*ep^2*mtt^4*mWW*t^2 + 6*ep*mtt^3*mWW^2*t^2 + 12*ep^2*mtt^3*mWW^2*t^2 + 6*ep*mtt^2*mWW^3*t^2 + 12*ep^2*mtt^2*mWW^3*t^2 - 9*ep*mtt*mWW^4*t^2 - 18*ep^2*mtt*mWW^4*t^2 + 3*ep*mWW^5*t^2 + 6*ep^2*mWW^5*t^2 - 6*mtt^4*s*t^2 - 20*ep*mtt^4*s*t^2 - 28*ep^2*mtt^4*s*t^2 + 9*mtt^3*mWW*s*t^2 + 63*ep*mtt^3*mWW*s*t^2 + 138*ep^2*mtt^3*mWW*s*t^2 - 78*ep*mtt^2*mWW^2*s*t^2 - 228*ep^2*mtt^2*mWW^2*s*t^2 - 3*mtt*mWW^3*s*t^2 + 47*ep*mtt*mWW^3*s*t^2 + 154*ep^2*mtt*mWW^3*s*t^2 - 12*ep*mWW^4*s*t^2 - 36*ep^2*mWW^4*s*t^2 - 3*mtt^3*s^2*t^2 - 41*ep*mtt^3*s^2*t^2 - 46*ep^2*mtt^3*s^2*t^2 - 21*mtt^2*mWW*s^2*t^2 - 117*ep*mtt^2*mWW*s^2*t^2 - 222*ep^2*mtt^2*mWW*s^2*t^2 + 24*mtt*mWW^2*s^2*t^2 + 195*ep*mtt*mWW^2*s^2*t^2 + 366*ep^2*mtt*mWW^2*s^2*t^2 - 37*ep*mWW^3*s^2*t^2 - 98*ep^2*mWW^3*s^2*t^2 + 15*mtt^2*s^3*t^2 + 100*ep*mtt^2*s^3*t^2 + 128*ep^2*mtt^2*s^3*t^2 + 3*mtt*mWW*s^3*t^2 + 24*ep*mtt*mWW*s^3*t^2 + 60*ep^2*mtt*mWW*s^3*t^2 - 16*ep*mWW^2*s^3*t^2 - 44*ep^2*mWW^2*s^3*t^2 - 6*mtt*s^4*t^2 - 42*ep*mtt*s^4*t^2 - 60*ep^2*mtt*s^4*t^2 + 6*ep*mWW*s^4*t^2 + 12*ep^2*mWW*s^4*t^2 - 3*ep*mtt^4*t^3 - 6*ep^2*mtt^4*t^3 + 12*ep*mtt^3*mWW*t^3 + 24*ep^2*mtt^3*mWW*t^3 - 18*ep*mtt^2*mWW^2*t^3 - 36*ep^2*mtt^2*mWW^2*t^3 + 12*ep*mtt*mWW^3*t^3 + 24*ep^2*mtt*mWW^3*t^3 - 3*ep*mWW^4*t^3 - 6*ep^2*mWW^4*t^3 + 3*mtt^3*s*t^3 + 5*ep*mtt^3*s*t^3 - 2*ep^2*mtt^3*s*t^3 - 6*mtt^2*mWW*s*t^3 - 12*ep*mtt^2*mWW*s*t^3 + 3*mtt*mWW^2*s*t^3 + 9*ep*mtt*mWW^2*s*t^3 + 6*ep^2*mtt*mWW^2*s*t^3 - 2*ep*mWW^3*s*t^3 - 4*ep^2*mWW^3*s*t^3 + 9*mtt^2*s^2*t^3 + 67*ep*mtt^2*s^2*t^3 + 98*ep^2*mtt^2*s^2*t^3 - 9*mtt*mWW*s^2*t^3 - 80*ep*mtt*mWW*s^2*t^3 - 124*ep^2*mtt*mWW*s^2*t^3 + 13*ep*mWW^2*s^2*t^3 + 26*ep^2*mWW^2*s^2*t^3 - 6*mtt*s^3*t^3 - 48*ep*mtt*s^3*t^3 - 72*ep^2*mtt*s^3*t^3 + 12*ep*mWW*s^3*t^3 + 24*ep^2*mWW*s^3*t^3))/(4*(1 + ep)*(1 + 2*ep)*(-mtt + mWW)^3*s^2*(-mtt + mWW + s)^2*(mWW - t)^2*(-mtt + s + t)^2), (2*ep^2*mWW*(mtt^2 + 4*ep*mtt^2 - mtt*mWW - 6*ep*mtt*mWW + 2*ep*mWW^2 - mtt*s - 4*ep*mtt*s + 2*mWW*s + 6*ep*mWW*s - mtt*t - 2*ep*mtt*t + mWW*t + 2*ep*mWW*t - s*t - 2*ep*s*t))/((1 + ep)*(1 + 2*ep)*(-mtt + mWW)^2*s*(-mtt + mWW + s)*(mWW - t)^2*(-mtt + s + t)), -(ep*(-4*ep*mtt^5 - 8*ep^2*mtt^5 + 10*ep*mtt^4*mWW + 20*ep^2*mtt^4*mWW - 8*ep*mtt^3*mWW^2 - 16*ep^2*mtt^3*mWW^2 + 2*ep*mtt^2*mWW^3 + 4*ep^2*mtt^2*mWW^3 + 7*mtt^4*s + 30*ep*mtt^4*s + 32*ep^2*mtt^4*s - 35*mtt^3*mWW*s - 146*ep*mtt^3*mWW*s - 156*ep^2*mtt^3*mWW*s + 28*mtt^2*mWW^2*s + 123*ep*mtt^2*mWW^2*s + 140*ep^2*mtt^2*mWW^2*s - 7*ep*mtt*mWW^3*s - 16*ep^2*mtt*mWW^3*s - 14*mtt^3*s^2 - 45*ep*mtt^3*s^2 - 34*ep^2*mtt^3*s^2 + 56*mtt^2*mWW*s^2 + 201*ep*mtt^2*mWW*s^2 + 186*ep^2*mtt^2*mWW*s^2 - 28*mtt*mWW^2*s^2 - 100*ep*mtt*mWW^2*s^2 - 96*ep^2*mtt*mWW^2*s^2 - 7*mWW^3*s^2 - 28*ep*mWW^3*s^2 - 26*ep^2*mWW^3*s^2 + 7*mtt^2*s^3 + 16*ep*mtt^2*s^3 + 4*ep^2*mtt^2*s^3 - 21*mtt*mWW*s^3 - 56*ep*mtt*mWW*s^3 - 32*ep^2*mtt*mWW*s^3 + 7*mWW^2*s^3 + 12*ep*mWW^2*s^3 - 2*ep^2*mWW^2*s^3 + 3*ep*mtt*s^4 + 6*ep^2*mtt*s^4 - 9*ep*mWW*s^4 - 18*ep^2*mWW*s^4 + 7*ep*mtt^4*t + 14*ep^2*mtt^4*t - 17*ep*mtt^3*mWW*t - 34*ep^2*mtt^3*mWW*t + 13*ep*mtt^2*mWW^2*t + 26*ep^2*mtt^2*mWW^2*t - 3*ep*mtt*mWW^3*t - 6*ep^2*mtt*mWW^3*t + 7*mtt^3*s*t + 35*ep*mtt^3*s*t + 46*ep^2*mtt^3*s*t + 21*mtt^2*mWW*s*t + 59*ep*mtt^2*mWW*s*t + 32*ep^2*mtt^2*mWW*s*t - 21*mtt*mWW^2*s*t - 65*ep*mtt*mWW^2*s*t - 50*ep^2*mtt*mWW^2*s*t - 7*mWW^3*s*t - 29*ep*mWW^3*s*t - 28*ep^2*mWW^3*s*t - 14*mtt^2*s^2*t - 75*ep*mtt^2*s^2*t - 102*ep^2*mtt^2*s^2*t - 21*mtt*mWW*s^2*t - 39*ep*mtt*mWW*s^2*t + 10*ep^2*mtt*mWW*s^2*t + 21*mWW^2*s^2*t + 58*ep*mWW^2*s^2*t + 32*ep^2*mWW^2*s^2*t + 7*mtt*s^3*t + 27*ep*mtt*s^3*t + 30*ep^2*mtt*s^3*t - 5*ep*mWW*s^3*t - 12*ep^2*mWW*s^3*t + 6*ep*s^4*t + 12*ep^2*s^4*t - 3*ep*mtt^3*t^2 - 6*ep^2*mtt^3*t^2 + 7*ep*mtt^2*mWW*t^2 + 14*ep^2*mtt^2*mWW*t^2 - 5*ep*mtt*mWW^2*t^2 - 10*ep^2*mtt*mWW^2*t^2 + ep*mWW^3*t^2 + 2*ep^2*mWW^3*t^2 - 7*mtt^2*s*t^2 - 29*ep*mtt^2*s*t^2 - 34*ep^2*mtt^2*s*t^2 - 7*mtt*mWW*s*t^2 - 21*ep*mtt*mWW*s*t^2 - 8*ep^2*mtt*mWW*s*t^2 + 14*mWW^2*s*t^2 + 50*ep*mWW^2*s*t^2 + 42*ep^2*mWW^2*s*t^2 + 7*mtt*s^2*t^2 + 22*ep*mtt*s^2*t^2 + 20*ep^2*mtt*s^2*t^2 + 6*ep*mWW*s^2*t^2 + 10*ep^2*mWW*s^2*t^2 + 6*ep*s^3*t^2 + 12*ep^2*s^3*t^2))/(4*(1 + ep)*(1 + 2*ep)*(-mtt + mWW)^2*s^2*(-mtt + mWW + s)^2*(mWW - t)*(mtt - s - t)^2), -((ep*(-mtt^4 - 2*ep*mtt^4 + 5*mtt^3*mWW + 13*ep*mtt^3*mWW + 5*ep^2*mtt^3*mWW - 4*mtt^2*mWW^2 - 11*ep*mtt^2*mWW^2 - 5*ep^2*mtt^2*mWW^2 + 2*mtt^3*s + 3*ep*mtt^3*s - 2*ep^2*mtt^3*s - 8*mtt^2*mWW*s - 17*ep*mtt^2*mWW*s + 4*mtt*mWW^2*s + 5*ep*mtt*mWW^2*s - 7*ep^2*mtt*mWW^2*s + mWW^3*s + 5*ep*mWW^3*s + 6*ep^2*mWW^3*s - mtt^2*s^2 + 4*ep^2*mtt^2*s^2 + 3*mtt*mWW*s^2 + 3*ep*mtt*mWW*s^2 - 7*ep^2*mtt*mWW*s^2 - mWW^2*s^2 + ep*mWW^2*s^2 + 6*ep^2*mWW^2*s^2 - ep*mtt*s^3 - 2*ep^2*mtt*s^3 + ep*mWW*s^3 + 2*ep^2*mWW*s^3 - mtt^3*t - 6*ep*mtt^3*t - 7*ep^2*mtt^3*t - 3*mtt^2*mWW*t - ep*mtt^2*mWW*t + 10*ep^2*mtt^2*mWW*t + 3*mtt*mWW^2*t + 2*ep*mtt*mWW^2*t - 9*ep^2*mtt*mWW^2*t + mWW^3*t + 5*ep*mWW^3*t + 6*ep^2*mWW^3*t + 2*mtt^2*s*t + 10*ep*mtt^2*s*t + 10*ep^2*mtt^2*s*t + 3*mtt*mWW*s*t + 3*ep*mtt*mWW*s*t - 6*ep^2*mtt*mWW*s*t - 3*mWW^2*s*t - 5*ep*mWW^2*s*t + 2*ep^2*mWW^2*s*t - mtt*s^2*t - 4*ep*mtt*s^2*t - 3*ep^2*mtt*s^2*t + mtt^2*t^2 + 3*ep*mtt^2*t^2 + ep^2*mtt^2*t^2 + mtt*mWW*t^2 + 3*ep*mtt*mWW*t^2 + 3*ep^2*mtt*mWW*t^2 - 2*mWW^2*t^2 - 6*ep*mWW^2*t^2 - 4*ep^2*mWW^2*t^2 - mtt*s*t^2 - 3*ep*mtt*s*t^2 - ep^2*mtt*s*t^2 - ep*mWW*s*t^2 - 2*ep^2*mWW*s*t^2))/((1 + ep)*(1 + 2*ep)*(-mtt + mWW)^2*s*(-mtt + mWW + s)^2*(mWW - t)*(mtt - s - t)^2))}, {0, -(1/(s*(mWW - t)*(-mtt + s + t))), -(1/(s*(-mtt + mWW + s)*(mWW - t))), 0, (mtt - t)/((mtt - mWW)*s*(mWW - t)*(mtt - s - t)), 0, 0, 0, (t*(-mtt - mWW + 2*s + 2*t))/(2*s*(mWW - t)*(mtt - s - t)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1/(s*(mtt - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/(mWW*s*(mWW - s - t))), (2*ep)/(s*(s + t)*(-mWW + s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep)/((mtt - mWW)*s*(mtt - s - t)), -((ep*(mtt + mWW - 2*s - 2*t))/((mtt - mWW)*s*(mtt - s - t)*(mWW - s - t))), (-2*ep)/(s*(-mtt + s + t)*(-mWW + s + t)), 0, 0, 0, 0, ep/(2*(mtt - mWW)*s*(mtt - s - t)), (-3*ep)/((mtt - mWW)*s*(mtt - s - t)), ep/((mtt - mWW)*s*(mtt - s - t)), (2*ep)/((mtt - mWW)*s*(mtt - s - t)), (2*ep)/((mtt - mWW)*s*(mtt - s - t)), (-4*ep)/((mtt - mWW)*s*(mtt - s - t)), 0, 0, 0, 0, (-4*ep)/(3*(mtt - mWW)*s*(mtt - s - t)), 0, 0, 0, 0, 0, 0, (2*ep)/((mtt - mWW)*s*(mtt - s - t)), 0, ep/((mtt - mWW)*s*(mtt - s - t)), (2*ep)/((mtt - mWW)*s*(mtt - s - t)), 0, 0, 0, (-2*ep)/((mtt - mWW)*s*(mtt - s - t)), (-2*ep)/((mtt - mWW)*s*(mtt - s - t)), 0, 0, -ep/(4*(mtt - mWW)*s*(mtt - s - t)), -ep/(2*(mtt - mWW)*s*(mtt - s - t)), 0, (7*ep)/(4*(mtt - mWW)*s*(mtt - s - t)), (3*ep)/((mtt - mWW)*s*(mtt - s - t)), 0, 0, 0, 0, (7*ep)/(4*(mtt - mWW)*s*(mtt - s - t)), -(ep/((mtt - mWW)*s*(mtt - s - t)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1/(s*(s + t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, -((ep*(-mtt + mWW)*(mtt*mWW*s + 3*mWW^2*s + 8*ep*mWW^2*s + 2*mWW*s^2 + 8*ep*mWW*s^2 - mtt^2*t - 2*ep*mtt^2*t - mtt*mWW*t - 4*ep*mtt*mWW*t + 2*mWW^2*t + 6*ep*mWW^2*t + 2*mWW*s*t + 8*ep*mWW*s*t))/((1 + ep)*mWW*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2)), (-4*ep*mtt*(-2*mtt^2*mWW*s + 2*mtt*mWW^2*s - 2*mtt*mWW*s^2 - 16*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 + 4*mWW*s^3 + 16*ep*mWW*s^3 + 2*mtt^3*t + 4*ep*mtt^3*t - 3*mtt^2*mWW*t - 4*ep*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t + mWW^3*t + 4*ep*mWW^3*t - 2*mtt^2*s*t - 4*ep*mtt^2*s*t - 8*ep*mtt*mWW*s*t + 2*mWW^2*s*t + 12*ep*mWW^2*s*t + 4*mWW*s^2*t + 16*ep*mWW*s^2*t))/((1 + ep)*mWW*(mtt - s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), (6*mtt^3*mWW^2*s^2 + 36*ep*mtt^3*mWW^2*s^2 + 48*ep^2*mtt^3*mWW^2*s^2 + 2*mtt^2*mWW^3*s^2 + 12*ep*mtt^2*mWW^3*s^2 + 16*ep^2*mtt^2*mWW^3*s^2 - 16*mtt^2*mWW^2*s^3 - 96*ep*mtt^2*mWW^2*s^3 - 128*ep^2*mtt^2*mWW^2*s^3 - 4*mtt*mWW^3*s^3 - 24*ep*mtt*mWW^3*s^3 - 32*ep^2*mtt*mWW^3*s^3 + 14*mtt*mWW^2*s^4 + 84*ep*mtt*mWW^2*s^4 + 112*ep^2*mtt*mWW^2*s^4 + 2*mWW^3*s^4 + 12*ep*mWW^3*s^4 + 16*ep^2*mWW^3*s^4 - 4*mWW^2*s^5 - 24*ep*mWW^2*s^5 - 32*ep^2*mWW^2*s^5 - 3*mtt^4*mWW*s*t - 17*ep*mtt^4*mWW*s*t - 28*ep^2*mtt^4*mWW*s*t + 5*mtt^3*mWW^2*s*t + 27*ep*mtt^3*mWW^2*s*t + 36*ep^2*mtt^3*mWW^2*s*t - 3*mtt^2*mWW^3*s*t - 23*ep*mtt^2*mWW^3*s*t - 36*ep^2*mtt^2*mWW^3*s*t + mtt*mWW^4*s*t + 13*ep*mtt*mWW^4*s*t + 28*ep^2*mtt*mWW^4*s*t + 7*mtt^3*mWW*s^2*t + 47*ep*mtt^3*mWW*s^2*t + 84*ep^2*mtt^3*mWW*s^2*t - 21*mtt^2*mWW^2*s^2*t - 119*ep*mtt^2*mWW^2*s^2*t - 148*ep^2*mtt^2*mWW^2*s^2*t + 3*mtt*mWW^3*s^2*t + 29*ep*mtt*mWW^3*s^2*t + 60*ep^2*mtt*mWW^3*s^2*t - mWW^4*s^2*t - 13*ep*mWW^4*s^2*t - 28*ep^2*mWW^4*s^2*t - 4*mtt^2*mWW*s^3*t - 30*ep*mtt^2*mWW*s^3*t - 56*ep^2*mtt^2*mWW*s^3*t + 24*mtt*mWW^2*s^3*t + 140*ep*mtt*mWW^2*s^3*t + 176*ep^2*mtt*mWW^2*s^3*t - 6*ep*mWW^3*s^3*t - 24*ep^2*mWW^3*s^3*t - 8*mWW^2*s^4*t - 48*ep*mWW^2*s^4*t - 64*ep^2*mWW^2*s^4*t - 2*ep*mtt^5*t^2 - 4*ep^2*mtt^5*t^2 - mtt^4*mWW*t^2 - 3*ep*mtt^4*mWW*t^2 - 4*ep^2*mtt^4*mWW*t^2 + 3*mtt^3*mWW^2*t^2 + 21*ep*mtt^3*mWW^2*t^2 + 36*ep^2*mtt^3*mWW^2*t^2 - 3*mtt^2*mWW^3*t^2 - 25*ep*mtt^2*mWW^3*t^2 - 44*ep^2*mtt^2*mWW^3*t^2 + mtt*mWW^4*t^2 + 9*ep*mtt*mWW^4*t^2 + 16*ep^2*mtt*mWW^4*t^2 + 2*ep*mtt^4*s*t^2 + 4*ep^2*mtt^4*s*t^2 + 5*mtt^3*mWW*s*t^2 + 31*ep*mtt^3*mWW*s*t^2 + 52*ep^2*mtt^3*mWW*s*t^2 - 9*mtt^2*mWW^2*s*t^2 - 59*ep*mtt^2*mWW^2*s*t^2 - 92*ep^2*mtt^2*mWW^2*s*t^2 + 5*mtt*mWW^3*s*t^2 + 37*ep*mtt*mWW^3*s*t^2 + 60*ep^2*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 - 11*ep*mWW^4*s*t^2 - 24*ep^2*mWW^4*s*t^2 - 4*mtt^2*mWW*s^2*t^2 - 30*ep*mtt^2*mWW*s^2*t^2 - 56*ep^2*mtt^2*mWW*s^2*t^2 + 10*mtt*mWW^2*s^2*t^2 + 56*ep*mtt*mWW^2*s^2*t^2 + 64*ep^2*mtt*mWW^2*s^2*t^2 - 2*mWW^3*s^2*t^2 - 18*ep*mWW^3*s^2*t^2 - 40*ep^2*mWW^3*s^2*t^2 - 4*mWW^2*s^3*t^2 - 24*ep*mWW^2*s^3*t^2 - 32*ep^2*mWW^2*s^3*t^2)/((1 + ep)*mWW*(mtt - s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]), 0, 0, 0, 0, -(ep*(8*ep*mtt^3*mWW^3*s^2 - 24*ep*mtt^2*mWW^3*s^3 + 24*ep*mtt*mWW^3*s^4 - 8*ep*mWW^3*s^5 - 2*mtt^4*mWW^2*s*t - 2*ep*mtt^4*mWW^2*s*t - 4*mtt^3*mWW^3*s*t - 8*ep*mtt^3*mWW^3*s*t + 6*mtt^2*mWW^4*s*t + 10*ep*mtt^2*mWW^4*s*t - 20*mtt^3*mWW^2*s^2*t - 68*ep*mtt^3*mWW^2*s^2*t + 16*mtt^2*mWW^3*s^2*t + 32*ep*mtt^2*mWW^3*s^2*t - 12*mtt*mWW^4*s^2*t - 20*ep*mtt*mWW^4*s^2*t + 54*mtt^2*mWW^2*s^3*t + 150*ep*mtt^2*mWW^2*s^3*t - 20*mtt*mWW^3*s^3*t - 40*ep*mtt*mWW^3*s^3*t + 6*mWW^4*s^3*t + 10*ep*mWW^4*s^3*t - 40*mtt*mWW^2*s^4*t - 88*ep*mtt*mWW^2*s^4*t + 8*mWW^3*s^4*t + 16*ep*mWW^3*s^4*t + 8*mWW^2*s^5*t + 8*ep*mWW^2*s^5*t + 2*mtt^5*mWW*t^2 + 4*ep*mtt^5*mWW*t^2 + 3*ep*mtt^4*mWW^2*t^2 - 6*mtt^3*mWW^3*t^2 - 17*ep*mtt^3*mWW^3*t^2 + 4*mtt^2*mWW^4*t^2 + 9*ep*mtt^2*mWW^4*t^2 + ep*mtt*mWW^5*t^2 + 8*mtt^4*mWW*s*t^2 + 14*ep*mtt^4*mWW*s*t^2 - 20*mtt^3*mWW^2*s*t^2 - 65*ep*mtt^3*mWW^2*s*t^2 + 24*mtt^2*mWW^3*s*t^2 + 79*ep*mtt^2*mWW^3*s*t^2 - 12*mtt*mWW^4*s*t^2 - 27*ep*mtt*mWW^4*s*t^2 - ep*mWW^5*s*t^2 - 14*mtt^3*mWW*s^2*t^2 - 4*ep*mtt^3*mWW*s^2*t^2 + 76*mtt^2*mWW^2*s^2*t^2 + 198*ep*mtt^2*mWW^2*s^2*t^2 - 30*mtt*mWW^3*s^2*t^2 - 92*ep*mtt*mWW^3*s^2*t^2 + 8*mWW^4*s^2*t^2 + 18*ep*mWW^4*s^2*t^2 - 4*mtt^2*mWW*s^3*t^2 - 46*ep*mtt^2*mWW*s^3*t^2 - 72*mtt*mWW^2*s^3*t^2 - 152*ep*mtt*mWW^2*s^3*t^2 + 12*mWW^3*s^3*t^2 + 30*ep*mWW^3*s^3*t^2 + 8*mtt*mWW*s^4*t^2 + 32*ep*mtt*mWW*s^4*t^2 + 16*mWW^2*s^4*t^2 + 16*ep*mWW^2*s^4*t^2 - 4*mtt^5*t^3 - 8*ep*mtt^5*t^3 + 4*mtt^4*mWW*t^3 + 5*ep*mtt^4*mWW*t^3 + ep*mtt^3*mWW^2*t^3 + 4*mtt^2*mWW^3*t^3 + 15*ep*mtt^2*mWW^3*t^3 - 4*mtt*mWW^4*t^3 - 13*ep*mtt*mWW^4*t^3 + 8*mtt^4*s*t^3 + 16*ep*mtt^4*s*t^3 - 16*mtt^3*mWW*s*t^3 - 7*ep*mtt^3*mWW*s*t^3 + 18*mtt^2*mWW^2*s*t^3 + 23*ep*mtt^2*mWW^2*s*t^3 - 12*mtt*mWW^3*s*t^3 - 37*ep*mtt*mWW^3*s*t^3 + 2*mWW^4*s*t^3 + 5*ep*mWW^4*s*t^3 - 4*mtt^3*s^2*t^3 - 8*ep*mtt^3*s^2*t^3 - 4*mtt^2*mWW*s^2*t^3 - 62*ep*mtt^2*mWW*s^2*t^3 - 28*mtt*mWW^2*s^2*t^3 - 40*ep*mtt*mWW^2*s^2*t^3 + 4*mWW^3*s^2*t^3 + 6*ep*mWW^3*s^2*t^3 + 16*mtt*mWW*s^3*t^3 + 64*ep*mtt*mWW*s^3*t^3 + 8*mWW^2*s^3*t^3 + 8*ep*mWW^2*s^3*t^3 + 4*mtt^4*t^4 + 8*ep*mtt^4*t^4 - 6*mtt^3*mWW*t^4 - 8*ep*mtt^3*mWW*t^4 - 8*ep*mtt^2*mWW^2*t^4 + 2*mtt*mWW^3*t^4 + 8*ep*mtt*mWW^3*t^4 - 4*mtt^3*s*t^4 - 8*ep*mtt^3*s*t^4 - 16*ep*mtt^2*mWW*s*t^4 + 4*mtt*mWW^2*s*t^4 + 24*ep*mtt*mWW^2*s*t^4 + 8*mtt*mWW*s^2*t^4 + 32*ep*mtt*mWW*s^2*t^4))/(2*(1 + ep)*mWW*(mtt - s)*(mWW - t)*(mtt - s - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), (ep*(24*ep*mtt^3*mWW^2*s^2 - 72*ep*mtt^2*mWW^2*s^3 + 72*ep*mtt*mWW^2*s^4 - 24*ep*mWW^2*s^5 + 8*mtt^4*mWW*s*t - 6*ep*mtt^4*mWW*s*t - 8*mtt^3*mWW^2*s*t + 24*ep*mtt^3*mWW^2*s*t - 18*ep*mtt^2*mWW^3*s*t + 76*ep*mtt^3*mWW*s^2*t + 16*mtt^2*mWW^2*s^2*t - 96*ep*mtt^2*mWW^2*s^2*t + 36*ep*mtt*mWW^3*s^2*t - 24*mtt^2*mWW*s^3*t - 134*ep*mtt^2*mWW*s^3*t - 8*mtt*mWW^2*s^3*t + 120*ep*mtt*mWW^2*s^3*t - 18*ep*mWW^3*s^3*t + 16*mtt*mWW*s^4*t + 64*ep*mtt*mWW*s^4*t - 48*ep*mWW^2*s^4*t - 8*mtt^5*t^2 - 16*ep*mtt^5*t^2 + 12*mtt^4*mWW*t^2 + 13*ep*mtt^4*mWW*t^2 + 25*ep*mtt^3*mWW^2*t^2 - 4*mtt^2*mWW^3*t^2 - 25*ep*mtt^2*mWW^3*t^2 + 3*ep*mtt*mWW^4*t^2 + 16*mtt^4*s*t^2 + 32*ep*mtt^4*s*t^2 - 20*mtt^3*mWW*s*t^2 + 25*ep*mtt^3*mWW*s*t^2 - 97*ep*mtt^2*mWW^2*s*t^2 + 4*mtt*mWW^3*s*t^2 + 43*ep*mtt*mWW^3*s*t^2 - 3*ep*mWW^4*s*t^2 - 8*mtt^3*s^2*t^2 - 16*ep*mtt^3*s^2*t^2 - 24*mtt^2*mWW*s^2*t^2 - 166*ep*mtt^2*mWW*s^2*t^2 + 96*ep*mtt*mWW^2*s^2*t^2 - 18*ep*mWW^3*s^2*t^2 + 32*mtt*mWW*s^3*t^2 + 128*ep*mtt*mWW*s^3*t^2 - 24*ep*mWW^2*s^3*t^2 + 8*mtt^4*t^3 + 16*ep*mtt^4*t^3 - 12*mtt^3*mWW*t^3 - 16*ep*mtt^3*mWW*t^3 - 16*ep*mtt^2*mWW^2*t^3 + 4*mtt*mWW^3*t^3 + 16*ep*mtt*mWW^3*t^3 - 8*mtt^3*s*t^3 - 16*ep*mtt^3*s*t^3 - 32*ep*mtt^2*mWW*s*t^3 + 8*mtt*mWW^2*s*t^3 + 48*ep*mtt*mWW^2*s*t^3 + 16*mtt*mWW*s^2*t^3 + 64*ep*mtt*mWW*s^2*t^3))/((1 + ep)*mWW*(mtt - s)*(mtt - s - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), (-2*ep^2*(-2*mtt*mWW*s + 2*mWW*s^2 - mtt*mWW*t + mWW^2*t + mtt*s*t + 3*mWW*s*t))/((1 + ep)*mWW*(mtt - s)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, 0, 0, 0, 0, (-2*ep^2*(2*mWW*s - mtt*t + mWW*t))/((1 + ep)*mWW*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, (ep*(4*ep*mtt^2*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^3 + 4*ep*mWW^3*s^4 - mtt^3*mWW^2*s*t - 9*ep*mtt^3*mWW^2*s*t - 2*mtt^2*mWW^3*s*t - 10*ep*mtt^2*mWW^3*s*t + 3*mtt*mWW^4*s*t + 7*ep*mtt*mWW^4*s*t - 11*mtt^2*mWW^2*s^2*t - 11*ep*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t + 18*ep*mtt*mWW^3*s^2*t - 3*mWW^4*s^2*t - 7*ep*mWW^4*s^2*t + 16*mtt*mWW^2*s^3*t + 24*ep*mtt*mWW^2*s^3*t - 4*mWW^3*s^3*t - 8*ep*mWW^3*s^3*t - 4*mWW^2*s^4*t - 4*ep*mWW^2*s^4*t + mtt^4*mWW*t^2 + 4*ep*mtt^4*mWW*t^2 - ep*mtt^3*mWW^2*t^2 - 3*mtt^2*mWW^3*t^2 - 10*ep*mtt^2*mWW^3*t^2 + 2*mtt*mWW^4*t^2 + 7*ep*mtt*mWW^4*t^2 + 5*mtt^3*mWW*s*t^2 + 5*ep*mtt^3*mWW*s*t^2 - 11*mtt^2*mWW^2*s*t^2 - ep*mtt^2*mWW^2*s*t^2 + 7*mtt*mWW^3*s*t^2 + 23*ep*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 - 3*ep*mWW^4*s*t^2 - 2*mtt^2*mWW*s^2*t^2 + 7*ep*mtt^2*mWW*s^2*t^2 + 16*mtt*mWW^2*s^2*t^2 - 2*ep*mtt*mWW^2*s^2*t^2 - 2*mWW^3*s^2*t^2 - 5*ep*mWW^3*s^2*t^2 - 4*mtt*mWW*s^3*t^2 - 16*ep*mtt*mWW*s^3*t^2 - 4*mWW^2*s^3*t^2 + 8*ep*mWW^2*s^3*t^2 - 2*mtt^4*t^3 - 4*ep*mtt^4*t^3 + 3*mtt^3*mWW*t^3 + ep*mtt^3*mWW*t^3 + 10*ep*mtt^2*mWW^2*t^3 - mtt*mWW^3*t^3 - 7*ep*mtt*mWW^3*t^3 + 2*mtt^3*s*t^3 + 4*ep*mtt^3*s*t^3 + 11*ep*mtt^2*mWW*s*t^3 - 2*mtt*mWW^2*s*t^3 - 30*ep*mtt*mWW^2*s*t^3 + 3*ep*mWW^3*s*t^3 - 4*mtt*mWW*s^2*t^3 - 16*ep*mtt*mWW*s^2*t^3 + 12*ep*mWW^2*s^2*t^3))/((1 + ep)*mWW*(mtt - s)*(mWW - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), (2*ep*(-12*ep*mtt^2*mWW^2*s^2 + 24*ep*mtt*mWW^2*s^3 - 12*ep*mWW^2*s^4 + 2*mtt^3*mWW*s*t + 3*ep*mtt^3*mWW*s*t - 2*mtt^2*mWW^2*s*t - 18*ep*mtt^2*mWW^2*s*t + 3*ep*mtt*mWW^3*s*t + 2*mtt^2*mWW*s^2*t + 13*ep*mtt^2*mWW*s^2*t + 2*mtt*mWW^2*s^2*t + 42*ep*mtt*mWW^2*s^2*t - 3*ep*mWW^3*s^2*t - 4*mtt*mWW*s^3*t - 16*ep*mtt*mWW*s^3*t - 24*ep*mWW^2*s^3*t - 2*mtt^4*t^2 - 4*ep*mtt^4*t^2 + 3*mtt^3*mWW*t^2 + 7*ep*mtt^3*mWW*t^2 - 2*ep*mtt^2*mWW^2*t^2 - mtt*mWW^3*t^2 - ep*mtt*mWW^3*t^2 + 2*mtt^3*s*t^2 + 4*ep*mtt^3*s*t^2 + 5*ep*mtt^2*mWW*s*t^2 - 2*mtt*mWW^2*s*t^2 + 6*ep*mtt*mWW^2*s*t^2 - 3*ep*mWW^3*s*t^2 - 4*mtt*mWW*s^2*t^2 - 16*ep*mtt*mWW*s^2*t^2 - 12*ep*mWW^2*s^2*t^2))/((1 + ep)*mWW*(mtt - s)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), (-6*ep^2*(mtt + mWW - 2*s - 2*t))/((1 + ep)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, 0, 0, 0, (2*ep^2*(2*mWW*s - mtt*t + mWW*t))/((1 + ep)*mWW*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, 0, 0, (-2*ep^2*(-mtt + mWW)^2)/((1 + ep)*mWW*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (ep*(-8*ep*mtt^3*mWW^2*s^2 + 24*ep*mtt^2*mWW^2*s^3 - 24*ep*mtt*mWW^2*s^4 + 8*ep*mWW^2*s^5 + 4*mtt^4*mWW*s*t - 6*ep*mtt^4*mWW*s*t - 4*mtt^3*mWW^2*s*t + 16*ep*mtt^3*mWW^2*s*t - 10*ep*mtt^2*mWW^3*s*t + 52*ep*mtt^3*mWW*s^2*t + 8*mtt^2*mWW^2*s^2*t - 24*ep*mtt^2*mWW^2*s^2*t + 20*ep*mtt*mWW^3*s^2*t - 12*mtt^2*mWW*s^3*t - 86*ep*mtt^2*mWW*s^3*t - 4*mtt*mWW^2*s^3*t - 10*ep*mWW^3*s^3*t + 8*mtt*mWW*s^4*t + 40*ep*mtt*mWW*s^4*t + 8*ep*mWW^2*s^4*t - 4*mtt^5*t^2 - 6*ep*mtt^5*t^2 + 6*mtt^4*mWW*t^2 - ep*mtt^4*mWW*t^2 + 23*ep*mtt^3*mWW^2*t^2 - 2*mtt^2*mWW^3*t^2 - 19*ep*mtt^2*mWW^3*t^2 + 3*ep*mtt*mWW^4*t^2 + 8*mtt^4*s*t^2 + 12*ep*mtt^4*s*t^2 - 10*mtt^3*mWW*s*t^2 + 37*ep*mtt^3*mWW*s*t^2 - 77*ep*mtt^2*mWW^2*s*t^2 + 2*mtt*mWW^3*s*t^2 + 31*ep*mtt*mWW^3*s*t^2 - 3*ep*mWW^4*s*t^2 - 4*mtt^3*s^2*t^2 - 6*ep*mtt^3*s^2*t^2 - 12*mtt^2*mWW*s^2*t^2 - 116*ep*mtt^2*mWW*s^2*t^2 + 62*ep*mtt*mWW^2*s^2*t^2 - 12*ep*mWW^3*s^2*t^2 + 16*mtt*mWW*s^3*t^2 + 80*ep*mtt*mWW*s^3*t^2 - 8*ep*mWW^2*s^3*t^2 + 4*mtt^4*t^3 + 6*ep*mtt^4*t^3 - 6*mtt^3*mWW*t^3 - 2*ep*mtt^3*mWW*t^3 - 14*ep*mtt^2*mWW^2*t^3 + 2*mtt*mWW^3*t^3 + 10*ep*mtt*mWW^3*t^3 - 4*mtt^3*s*t^3 - 6*ep*mtt^3*s*t^3 - 30*ep*mtt^2*mWW*s*t^3 + 4*mtt*mWW^2*s*t^3 + 38*ep*mtt*mWW^2*s*t^3 - 2*ep*mWW^3*s*t^3 + 8*mtt*mWW*s^2*t^3 + 40*ep*mtt*mWW*s^2*t^3 - 8*ep*mWW^2*s^2*t^3))/((1 + ep)*mWW*(mtt - s)*(mtt - s - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), (2*ep^2*(mtt - mWW)*(mtt - mWW - 2*s))/((1 + ep)*mWW*(mtt - s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-3*ep^2*(mtt + mWW - 2*s - 2*t))/((1 + ep)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-2*ep^2*(mtt - mWW)*(mtt + mWW))/((1 + ep)*mWW*(mtt - s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (2*ep^2*(-(mtt*mWW*s) + mWW*s^2 + mtt*mWW*t + 2*mWW^2*t - mtt*s*t))/((1 + ep)*mWW*(mtt - s)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, 0, 0, 0, -(ep*(-8*ep*mtt^3*mWW^2*s^2 + 24*ep*mtt^2*mWW^2*s^3 - 24*ep*mtt*mWW^2*s^4 + 8*ep*mWW^2*s^5 + 4*mtt^4*mWW*s*t - 6*ep*mtt^4*mWW*s*t - 4*mtt^3*mWW^2*s*t - 32*ep*mtt^3*mWW^2*s*t - 10*ep*mtt^2*mWW^3*s*t + 52*ep*mtt^3*mWW*s^2*t + 8*mtt^2*mWW^2*s^2*t + 120*ep*mtt^2*mWW^2*s^2*t + 20*ep*mtt*mWW^3*s^2*t - 12*mtt^2*mWW*s^3*t - 86*ep*mtt^2*mWW*s^3*t - 4*mtt*mWW^2*s^3*t - 144*ep*mtt*mWW^2*s^3*t - 10*ep*mWW^3*s^3*t + 8*mtt*mWW*s^4*t + 40*ep*mtt*mWW*s^4*t + 56*ep*mWW^2*s^4*t - 4*mtt^5*t^2 - 6*ep*mtt^5*t^2 + 6*mtt^4*mWW*t^2 + 11*ep*mtt^4*mWW*t^2 - ep*mtt^3*mWW^2*t^2 - 2*mtt^2*mWW^3*t^2 - 7*ep*mtt^2*mWW^3*t^2 + 3*ep*mtt*mWW^4*t^2 + 8*mtt^4*s*t^2 + 12*ep*mtt^4*s*t^2 - 10*mtt^3*mWW*s*t^2 + 13*ep*mtt^3*mWW*s*t^2 + 67*ep*mtt^2*mWW^2*s*t^2 + 2*mtt*mWW^3*s*t^2 + 7*ep*mtt*mWW^3*s*t^2 - 3*ep*mWW^4*s*t^2 - 4*mtt^3*s^2*t^2 - 6*ep*mtt^3*s^2*t^2 - 12*mtt^2*mWW*s^2*t^2 - 104*ep*mtt^2*mWW*s^2*t^2 - 154*ep*mtt*mWW^2*s^2*t^2 + 16*mtt*mWW*s^3*t^2 + 80*ep*mtt*mWW*s^3*t^2 + 88*ep*mWW^2*s^3*t^2 + 4*mtt^4*t^3 + 6*ep*mtt^4*t^3 - 6*mtt^3*mWW*t^3 - 14*ep*mtt^3*mWW*t^3 + 10*ep*mtt^2*mWW^2*t^3 + 2*mtt*mWW^3*t^3 - 2*ep*mtt*mWW^3*t^3 - 4*mtt^3*s*t^3 - 6*ep*mtt^3*s*t^3 - 18*ep*mtt^2*mWW*s*t^3 + 4*mtt*mWW^2*s*t^3 - 34*ep*mtt*mWW^2*s*t^3 + 10*ep*mWW^3*s*t^3 + 8*mtt*mWW*s^2*t^3 + 40*ep*mtt*mWW*s^2*t^3 + 40*ep*mWW^2*s^2*t^3))/(4*(1 + ep)*mWW*(mtt - s)*(mtt - s - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), (ep*(2*mtt^4*mWW*s + 4*ep*mtt^4*mWW*s - 2*mtt^3*mWW^2*s - 28*ep*mtt^3*mWW^2*s + 4*mtt^2*mWW^2*s^2 + 104*ep*mtt^2*mWW^2*s^2 - 6*mtt^2*mWW*s^3 - 12*ep*mtt^2*mWW*s^3 - 2*mtt*mWW^2*s^3 - 124*ep*mtt*mWW^2*s^3 + 4*mtt*mWW*s^4 + 8*ep*mtt*mWW*s^4 + 48*ep*mWW^2*s^4 - 2*mtt^5*t - 5*ep*mtt^5*t + 3*mtt^4*mWW*t + 13*ep*mtt^4*mWW*t - 11*ep*mtt^3*mWW^2*t - mtt^2*mWW^3*t + 3*ep*mtt^2*mWW^3*t + 4*mtt^4*s*t + 11*ep*mtt^4*s*t - 5*mtt^3*mWW*s*t - 29*ep*mtt^3*mWW*s*t + 93*ep*mtt^2*mWW^2*s*t + mtt*mWW^3*s*t - 27*ep*mtt*mWW^3*s*t - 2*mtt^3*s^2*t - 6*ep*mtt^3*s^2*t - 6*mtt^2*mWW*s^2*t - 178*ep*mtt*mWW^2*s^2*t + 24*ep*mWW^3*s^2*t + 8*mtt*mWW*s^3*t + 16*ep*mtt*mWW*s^3*t + 96*ep*mWW^2*s^3*t + 2*mtt^4*t^2 + 5*ep*mtt^4*t^2 - 3*mtt^3*mWW*t^2 - 16*ep*mtt^3*mWW*t^2 + 20*ep*mtt^2*mWW^2*t^2 + mtt*mWW^3*t^2 - 12*ep*mtt*mWW^3*t^2 + 3*ep*mWW^4*t^2 - 2*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 + 12*ep*mtt^2*mWW*s*t^2 + 2*mtt*mWW^2*s*t^2 - 54*ep*mtt*mWW^2*s*t^2 + 24*ep*mWW^3*s*t^2 + 4*mtt*mWW*s^2*t^2 + 8*ep*mtt*mWW*s^2*t^2 + 48*ep*mWW^2*s^2*t^2))/(2*(1 + ep)*mWW*(mtt - s)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)^2), -(ep^2*(-(mtt^2*mWW*s) + 2*mtt*mWW*s^2 - mWW*s^3 + mtt^2*mWW*t + 2*mtt*mWW^2*t - mtt^2*s*t - 6*mtt*mWW*s*t - 2*mWW^2*s*t + mtt*s^2*t + 5*mWW*s^2*t - 4*mtt*mWW*t^2 + mWW^2*t^2 + mtt*s*t^2 + 6*mWW*s*t^2))/(2*(1 + ep)*mWW*(mtt - s)*(mtt - s - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, 0, 0, 0, (ep^2*(4*mtt*mWW^2*s - 4*mWW^2*s^2 - 2*mtt^2*mWW*t + 5*mtt*mWW^2*t + 3*mWW^3*t + 6*mtt*mWW*s*t - 12*mWW^2*s*t - 4*mWW*s^2*t - 2*mtt^2*t^2 + mtt*mWW*t^2 - 11*mWW^2*t^2 + 2*mtt*s*t^2 + 2*mtt*t^3 + 4*mWW*t^3))/(4*(1 + ep)*mWW*(mWW - t)*t*(-mtt + s + t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (2*ep^2*(2*mWW*s - mtt*t + mWW*t))/((1 + ep)*(mWW - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (ep^2*(-4*mtt^2*mWW*s + 8*mtt*mWW*s^2 - 4*mWW*s^3 + 2*mtt^3*t - 13*mtt^2*mWW*t + 5*mtt*mWW^2*t - 4*mtt^2*s*t + 25*mtt*mWW*s*t - 5*mWW^2*s*t + 2*mtt*s^2*t - 12*mWW*s^2*t + 2*mtt^2*t^2 + 8*mtt*mWW*t^2 - 4*mWW^2*t^2 + 2*mtt*s*t^2 - 8*mWW*s*t^2))/(4*(1 + ep)*mWW*(mtt - s)*(mtt - s - t)*t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0}, {0, 0, 0, 0, 0, 0, (2*ep*(mtt + mWW))/((mtt - mWW)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (16*ep*mtt)/((mtt - mWW)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), ((1 + 8*ep)*(mtt + mWW)*t)/((-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]), 0, 0, 0, 0, (ep*(2*mtt^2*mWW + 2*mtt*mWW^2 - 2*mtt*mWW*s - 2*mWW^2*s - 3*mtt^2*t - 4*mtt*mWW*t - mWW^2*t + 4*mtt*s*t + 4*mtt*t^2))/((mtt - mWW)*(mWW - t)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (16*ep*mtt)/((mtt - mWW)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, 0, 0, 0, 0, 0, 0, 0, (ep*(-6*mtt*mWW*s - 2*mWW^2*s + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mtt*s*t + 4*mWW*s*t))/((mtt - mWW)*s*(mWW - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (8*ep*mtt)/((mtt - mWW)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-6*ep)/((mtt - mWW)*s*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, (8*ep*mtt)/((mtt - mWW)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), 0, 0, 0, 0, 0, 0, 0, 0, -(ep*(4*mtt^2*s - 12*mtt*mWW*s - 4*mtt*s^2 + 12*mWW*s^2 + 3*mtt^2*t - 6*mtt*mWW*t + 3*mWW^2*t - 4*mtt*s*t + 12*mWW*s*t))/(2*(mtt - mWW)*s*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (ep*(4*mtt^2*s - 12*mtt*mWW*s - 4*mtt*s^2 + 12*mWW*s^2 + 3*mtt^2*t - 6*mtt*mWW*t + 3*mWW^2*t - 4*mtt*s*t + 12*mWW*s*t))/(2*(mtt - mWW)*s*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)), (-3*ep)/(2*(mtt - mWW)*s*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 1/Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 1/((mtt - s)*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, (-8*ep*(1 + 4*ep)*mtt)/((1 + ep)*(mtt - mWW)^3*(mtt - s - t)), ((1 + 4*ep)*(mtt^2 + ep*mtt^2 + mtt*mWW + ep*mtt*mWW - mtt*s - ep*mtt*s - mWW*s - ep*mWW*s - mtt*t - ep*mtt*t - mWW*t - ep*mWW*t + 2*s*t + 6*ep*s*t))/((1 + ep)*(mtt - mWW)^3*(mtt - s - t)^2), 0, 0, 0, 0, 0, 0, 0, 0, (ep*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 - mtt*mWW*s - ep*mtt*mWW*s + 2*mWW^2*s + 5*ep*mWW^2*s + mtt*mWW*t + 7*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t + mtt*s*t + ep*mtt*s*t - 2*mWW*s*t - 5*ep*mWW*s*t - mtt*t^2 - 4*ep*mtt*t^2))/((1 + ep)*(mtt - mWW)^3*(mWW - t)*(mtt - s - t)^2), (2*ep*(mtt^2 + ep*mtt^2 + 3*ep*mtt*mWW - mtt*s - ep*mtt*s - 3*ep*mWW*s - mtt*t - 4*ep*mtt*t))/((1 + ep)*(mtt - mWW)^3*(mtt - s - t)^2), 0, (ep*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 + mtt*mWW*s + 7*ep*mtt*mWW*s + mWW^2*s + ep*mWW^2*s - mtt*s^2 - 4*ep*mtt*s^2 - mtt*mWW*t - ep*mtt*mWW*t + 2*mWW^2*t + 5*ep*mWW^2*t + mtt*s*t + ep*mtt*s*t - 2*mWW*s*t - 5*ep*mWW*s*t))/((1 + ep)*(mtt - mWW)^3*(mWW - s)*(mtt - s - t)^2), (-6*ep*(mtt^2 + 5*ep*mtt^2 - ep*mtt*mWW - mtt*s - 4*ep*mtt*s - mtt*t - 5*ep*mtt*t + ep*mWW*t))/((1 + ep)*(mtt - mWW)^3*(mtt - s - t)^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep*(1 + 4*ep)*mWW)/((1 + ep)*(mtt - mWW)^3*(mtt - s - t)), (-4*ep*(mtt + ep*mtt + 3*ep*mWW))/((1 + ep)*(mtt - mWW)^3*(mtt - s - t)), 0, 0, 0, 0, (2*ep*(mtt^3 + 6*ep*mtt^3 + 5*ep^2*mtt^3 + 3*ep^2*mtt^2*mWW - 2*mtt^2*s - 12*ep*mtt^2*s - 13*ep^2*mtt^2*s - 3*ep^2*mtt*mWW*s + mtt*s^2 + 6*ep*mtt*s^2 + 8*ep^2*mtt*s^2 - mtt^2*t - 6*ep*mtt^2*t - 5*ep^2*mtt^2*t - 3*ep^2*mtt*mWW*t + mtt*s*t + 9*ep*mtt*s*t + 14*ep^2*mtt*s*t - 3*ep*mWW*s*t - 6*ep^2*mWW*s*t))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - s)*(mtt - s - t)^2), 0, (-6*ep^2*(s + t))/((1 + ep)*(mtt - mWW)^2*(mtt - s - t)^2), 0, (-6*ep*(mtt^3 + 6*ep*mtt^3 + 9*ep^2*mtt^3 - ep^2*mtt^2*mWW - mtt^2*s - 6*ep*mtt^2*s - 9*ep^2*mtt^2*s + ep^2*mtt*mWW*s - 2*mtt^2*t - 12*ep*mtt^2*t - 17*ep^2*mtt^2*t + ep^2*mtt*mWW*t + mtt*s*t + 5*ep*mtt*s*t + 6*ep^2*mtt*s*t + ep*mWW*s*t + 2*ep^2*mWW*s*t + mtt*t^2 + 6*ep*mtt*t^2 + 8*ep^2*mtt*t^2))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - t)*(mtt - s - t)^2), 0, 0, 0, 0, 0, 0, (ep*(2*mtt^2 + 12*ep*mtt^2 + 10*ep^2*mtt^2 - 6*ep*mtt*mWW + 6*ep*mWW^2 + 6*ep^2*mWW^2 - 2*mtt*s - 9*ep*mtt*s - 10*ep^2*mtt*s - 3*ep*mWW*s - 6*ep^2*mWW*s - 2*mtt*t - 9*ep*mtt*t - 10*ep^2*mtt*t - 3*ep*mWW*t - 6*ep^2*mWW*t))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - s - t)^2), 0, 0, (ep*(mtt^2*mWW + 5*ep*mtt^2*mWW + 4*ep^2*mtt^2*mWW + ep*mtt*mWW^2 + 4*ep^2*mtt*mWW^2 - mtt^2*s - 3*ep*mtt^2*s - 2*ep^2*mtt^2*s - mtt*mWW*s - 5*ep*mtt*mWW*s - 4*ep^2*mtt*mWW*s - 4*ep*mWW^2*s - 10*ep^2*mWW^2*s + mtt*s^2 - 4*ep^2*mtt*s^2 + 6*ep*mWW*s^2 + 12*ep^2*mWW*s^2 - mtt*mWW*t - 5*ep*mtt*mWW*t - 4*ep^2*mtt*mWW*t - ep*mWW^2*t - 4*ep^2*mWW^2*t + mtt*s*t + 3*ep*mtt*s*t + 2*ep^2*mtt*s*t + 3*ep*mWW*s*t + 6*ep^2*mWW*s*t))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mWW - s)*(mtt - s - t)^2), (-2*ep^2*mWW)/((1 + 2*ep)*(mtt - mWW)^2*(mWW - s)*(mtt - s - t)), -((ep*(1 + 4*ep)*(mtt + 5*ep*mtt - ep*mWW))/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - s - t))), (-4*ep^2*(1 + 4*ep)*mWW)/((1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mtt - s - t)), -(ep*(3*mtt^2*mWW + 19*ep*mtt^2*mWW + 28*ep^2*mtt^2*mWW - ep*mtt*mWW^2 - 4*ep^2*mtt*mWW^2 - 3*mtt*mWW*s - 19*ep*mtt*mWW*s - 28*ep^2*mtt*mWW*s + ep*mWW^2*s + 4*ep^2*mWW^2*s - 3*mtt^2*t - 21*ep*mtt^2*t - 30*ep^2*mtt^2*t - 3*mtt*mWW*t - 19*ep*mtt*mWW*t - 28*ep^2*mtt*mWW*t + 4*ep*mWW^2*t + 10*ep^2*mWW^2*t + 3*mtt*s*t + 21*ep*mtt*s*t + 30*ep^2*mtt*s*t - 3*ep*mWW*s*t - 6*ep^2*mWW*s*t + 3*mtt*t^2 + 24*ep*mtt*t^2 + 36*ep^2*mtt*t^2 - 6*ep*mWW*t^2 - 12*ep^2*mWW*t^2))/(2*(1 + ep)*(1 + 2*ep)*(mtt - mWW)^3*(mWW - t)*(mtt - s - t)^2), (-2*ep^2*mWW)/((1 + 2*ep)*(mtt - mWW)^2*(mWW - t)*(mtt - s - t)), (3*ep^2*(s + t))/(2*(1 + ep)*(mtt - mWW)^2*(mtt - s - t)^2), 0}, {0, 0, 0, 0, 1/((mtt - mWW)*(mtt - s - t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(s*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/(3*(-1 + 2*ep)*s), -(ep*(3*mWW - t))/(3*(-1 + 2*ep)*s*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep)/(3*(-1 + 2*ep)*s), -(ep/((-1 + 2*ep)*s)), 0, 0, 0, 0, 0, ep/(6*(-1 + 2*ep)*s), (-2*ep)/(3*(-1 + 2*ep)*s), 0, 0, -ep/(6*(-1 + 2*ep)*s), (2*ep)/(3*(-1 + 2*ep)*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(3*(-1 + 2*ep)*s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep/((-1 + 2*ep)*s)), 0, 0, 0, -ep/(2*(-1 + 2*ep)*s), 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, t^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, t^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*t)/(4*s*(mWW*s - mtt*t + mWW*t)), (-3*ep*t)/(2*s*(mWW*s - mtt*t + mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*ep*(-2*mWW*s + mtt*t - mWW*t))/(2*(mtt - mWW)*s*(-(mWW*s) + mtt*t - mWW*t)), (ep*(-2*mWW*s + mtt*t - mWW*t))/((mtt - mWW)*s*(-(mWW*s) + mtt*t - mWW*t)), (3*ep*(-2*mWW*s + mtt*t - mWW*t))/(2*(mtt - mWW)*s*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, 0, 0, (-3*ep*(-4*mWW*s + 3*mtt*t - 3*mWW*t))/(8*(mtt - mWW)*s*(-(mWW*s) + mtt*t - mWW*t)), 0, 0, 0, 0, -(ep*(-4*mWW*s + 3*mtt*t - 3*mWW*t))/(8*(mtt - mWW)*s*(-(mWW*s) + mtt*t - mWW*t)), -((ep*mWW)/((mtt - mWW)*(-(mWW*s) + mtt*t - mWW*t))), (ep*(-4*mWW*s + mtt*t - mWW*t))/(8*(mtt - mWW)*s*(-(mWW*s) + mtt*t - mWW*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s + t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s + t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(2*mWW*(mtt - s)), -ep/(2*mWW*(mtt - s)), (-2*ep)/(mWW*(mtt - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep/(2*mWW*(mtt - s)), 0, 0, 0, 0, 0, 0, 0, -ep/(2*mWW*(mtt - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/((mtt - mWW)*(mtt - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt*mWW - mWW*s - mWW*t + s*t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s - t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*s)/(4*(-mtt + s + t)*(-(mtt*mWW) + mtt*s + mWW*t)), (-3*ep*s)/(2*(-mtt + s + t)*(-(mtt*mWW) + mtt*s + mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*ep*(2*mtt*mWW - mtt*s - mWW*s - 2*mWW*t))/(2*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mtt*s - mWW*t)), -((ep*(2*mtt*mWW - mtt*s - mWW*s - 2*mWW*t))/((mtt - mWW)*(mtt - s - t)*(mtt*mWW - mtt*s - mWW*t))), (3*ep*(2*mtt*mWW - mtt*s - mWW*s - 2*mWW*t))/(2*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mtt*s - mWW*t)), 0, 0, 0, 0, 0, 0, 0, 0, (-3*ep*(4*mtt*mWW - 3*mtt*s - mWW*s - 4*mWW*t))/(8*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mtt*s - mWW*t)), 0, 0, -(ep*(4*mtt*mWW - 3*mtt*s - mWW*s - 4*mWW*t))/(8*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mtt*s - mWW*t)), (ep*mWW)/((mtt - mWW)*(mtt*mWW - mtt*s - mWW*t)), 0, 0, 0, 0, (ep*(4*mtt*mWW - mtt*s - 3*mWW*s - 4*mWW*t))/(8*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mtt*s - mWW*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - t)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep*t)/(4*(-mtt + s + t)*(-(mtt*mWW) + mWW*s + mtt*t)), (3*ep*t)/(2*(mtt - s - t)*(-(mtt*mWW) + mWW*s + mtt*t)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep*(2*mtt*mWW - 2*mWW*s - mtt*t - mWW*t))/((mtt - mWW)*(mtt - s - t)*(mtt*mWW - mWW*s - mtt*t))), (3*ep*(2*mtt*mWW - 2*mWW*s - mtt*t - mWW*t))/(2*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mWW*s - mtt*t)), 0, (-3*ep*(2*mtt*mWW - 2*mWW*s - mtt*t - mWW*t))/(2*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mWW*s - mtt*t)), 0, 0, 0, 0, 0, 0, (-3*ep*(4*mtt*mWW - 4*mWW*s - 3*mtt*t - mWW*t))/(8*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mWW*s - mtt*t)), 0, 0, 0, 0, 0, 0, -(ep*(4*mtt*mWW - 4*mWW*s - 3*mtt*t - mWW*t))/(8*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mWW*s - mtt*t)), (ep*mWW)/((mtt - mWW)*(mtt*mWW - mWW*s - mtt*t)), (ep*(4*mtt*mWW - 4*mWW*s - mtt*t - 3*mWW*t))/(8*(mtt - mWW)*(mtt - s - t)*(mtt*mWW - mWW*s - mtt*t)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)^(-1), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ep/(mtt - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2*(mtt - mWW - s))/((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)), (ep*(2*ep*mtt + mWW - 5*ep*mWW - 2*ep*s))/((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)), 0, 0, 0, 0, 0, -ep^2/(2*(-1 + 2*ep)*(-1 + 3*ep)), ep^2/((-1 + 2*ep)*(-1 + 3*ep)), 0, 0, 0, -(ep^2/((-1 + 2*ep)*(-1 + 3*ep)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*ep^2)/((-1 + 2*ep)*(-1 + 3*ep)), 0, 0, 0, ep^2/(2*(-1 + 2*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/((-1 + 2*ep)^2*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2/(-1 + 2*ep)^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*(mtt + mWW))/((-1 + 2*ep)*mtt*(mtt - mWW))), -((ep^2*(2*mtt + mWW))/((-1 + 2*ep)*mtt*(mtt - mWW))), 0, 0, 0, 0, 0, 0, (ep^2*(2*mtt + mWW))/(2*(-1 + 2*ep)*mtt*(mtt - mWW)), 0, 0, 0, 0, 0, 0, -(ep^2*mWW)/(2*(-1 + 2*ep)*mtt*(mtt - mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt)), -((ep^2*(2*mtt^2 - 2*mtt*mWW - 2*mtt*s + mWW*s))/((-1 + 2*ep)*(-1 + 3*ep)*mtt*(mtt - s))), 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, (ep^2*mWW)/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/((-1 + 2*ep)^2*mtt), 0, 0, 0, 0, 0, 0, 0, 0, -ep^3/(2*(-1 + 2*ep)^2*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, ep^2/(2*(-1 + 2*ep)^2), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep^2/(2*(-1 + 2*ep)*(-1 + 3*ep)), -((ep^2*mWW)/((-1 + 2*ep)*(-1 + 3*ep)*mtt)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt + mWW))/((-1 + 2*ep)*mtt*(mtt - mWW)), -((ep^2*(2*mtt + mWW))/((-1 + 2*ep)*mtt*(mtt - mWW))), 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(2*mtt + mWW))/(2*(-1 + 2*ep)*mtt*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2*mWW)/(2*(-1 + 2*ep)*mtt*(mtt - mWW)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), -((ep^2*(-(mtt*mWW) + 2*mtt*s - mWW*s + 2*mtt*t - mWW*t))/((-1 + 2*ep)*(-1 + 3*ep)*mtt*(s + t))), 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(mtt - mWW))/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*mWW)/(2*(-1 + 2*ep)*(-1 + 3*ep)*mtt), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*ep^2*(mtt - mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -ep^2/(2*(-1 + 2*ep)*(-1 + 3*ep)), -((ep^2*mWW)/((-1 + 2*ep)*(-1 + 3*ep)*mtt)), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((ep^2*mWW)/((-1 + ep)*(-1 + 2*ep)))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*mWW)/(2*(-1 + ep)*(-1 + 2*ep)), 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^3*s)/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^3*mtt)/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(-1 + 4*ep))/(2*(-1 + 2*ep)*(-1 + 3*ep)), (ep^2*(ep*mWW - t + 3*ep*t))/((-1 + 2*ep)*(-1 + 3*ep)*t), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2*(-2*mWW + 7*ep*mWW + ep*t))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), -((ep^2*mWW*(ep*mWW - 2*t + 7*ep*t))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*t)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^3*(mtt - s - t))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2*(-1 + 4*ep))/(2*(-1 + 2*ep)*(-1 + 3*ep)), (ep^2*(-mtt + 3*ep*mtt + ep*mWW))/((-1 + 2*ep)*(-1 + 3*ep)*mtt), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(ep*mtt - 2*mWW + 7*ep*mWW))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), -((ep^2*mWW*(-2*mtt + 7*ep*mtt + ep*mWW))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*mtt)), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (ep^2*(-1 + 4*ep))/(2*(-1 + 2*ep)*(-1 + 3*ep)), (ep^2*(ep*mWW - s + 3*ep*s))/((-1 + 2*ep)*(-1 + 3*ep)*s), 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(ep^2*(-2*mWW + 7*ep*mWW + ep*s))/(2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)), -((ep^2*mWW*(ep*mWW - 2*s + 7*ep*s))/((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*s)), 0, 0, 0, 0, 0, 0}}

==> attachment_files/rxb1/UT.txt <==
{-(3*mtt*t*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - 3*s*t*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - 3*t^2*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - 3*mtt*t*G[1, 0, 0, 0, 2, 0, 2, 0, 0] + 3*s*t*G[1, 0, 0, 2, 0, 0, 2, 0, 0] + 12*ep^2*t^2*G[1, 1, 0, 1, 1, 0, 1, 0, 0] + 2*ep^2*mtt^2*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - 2*ep^2*mtt*mWW*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - 6*ep^2*mtt*s*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 2*ep^2*mWW*s*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 4*ep^2*s^2*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - 2*ep^2*mtt*t^2*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 2*ep^2*mWW*t^2*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 4*ep^2*s*t^2*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 4*ep*mtt*s*t*G[1, 1, 1, 0, 1, 0, 2, 0, 0] - 4*ep*s^2*t*G[1, 1, 1, 0, 1, 0, 2, 0, 0] - 4*ep*s*t^2*G[1, 1, 1, 0, 1, 0, 2, 0, 0] + 4*ep^2*mtt^2*s*G[1, 1, 1, 1, 1, 1, 1, -1, 0] - 8*ep^2*mtt*s^2*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + 4*ep^2*s^3*G[1, 1, 1, 1, 1, 1, 1, -1, 0] - 4*ep^2*mtt*s*t*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + 4*ep^2*s^2*t*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + 4*ep^2*mtt^2*s*G[1, 1, 1, 1, 1, 1, 1, 0, -1] - 8*ep^2*mtt*s^2*G[1, 1, 1, 1, 1, 1, 1, 0, -1] + 4*ep^2*s^3*G[1, 1, 1, 1, 1, 1, 1, 0, -1] - 4*ep^2*mtt*s*t*G[1, 1, 1, 1, 1, 1, 1, 0, -1] + 4*ep^2*s^2*t*G[1, 1, 1, 1, 1, 1, 1, 0, -1] - 4*ep^2*mtt^2*mWW*s*G[1, 1, 1, 1, 1, 1, 1, 0, 0] + 8*ep^2*mtt*mWW*s^2*G[1, 1, 1, 1, 1, 1, 1, 0, 0] - 4*ep^2*mWW*s^3*G[1, 1, 1, 1, 1, 1, 1, 0, 0] - 4*ep^2*mtt^2*s*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0] + 4*ep^2*mtt*mWW*s*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0] + 8*ep^2*mtt*s^2*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0] - 4*ep^2*mWW*s^2*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0] - 4*ep^2*s^3*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0] + 4*ep^2*mtt*s*t^2*G[1, 1, 1, 1, 1, 1, 1, 0, 0] - 4*ep^2*s^2*t^2*G[1, 1, 1, 1, 1, 1, 1, 0, 0])/(4*ep^2*(mtt - s - t)), (-(mtt*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0]) + mWW*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - 2*mtt*s*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + 2*s^2*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + 2*s*t*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + 2*mtt*mWW*s*G[1, 1, 1, 1, 1, 1, 1, 0, 0] - 2*mWW*s^2*G[1, 1, 1, 1, 1, 1, 1, 0, 0] - 2*mWW*s*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0])/2, (-mtt + mWW + s)*(mtt*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - t*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - s*G[1, 1, 1, 1, 1, 1, 1, -1, 0] + s*t*G[1, 1, 1, 1, 1, 1, 1, 0, 0]), -(12*ep*mtt*t*G[0, 0, 1, 0, 2, 1, 1, 0, 0] - 12*ep*s*t*G[0, 0, 1, 0, 2, 1, 1, 0, 0] + 6*mWW*t*G[0, 0, 1, 0, 2, 2, 0, 0, 0] + 3*mWW*t*G[0, 0, 2, 0, 2, 1, 0, 0, 0] - 3*s*t*G[0, 0, 2, 0, 2, 1, 0, 0, 0] + 2*mtt*t*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - 2*s*t*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - 2*t^2*G[0, 1, 0, 0, 2, 0, 2, 0, 0] + 12*ep^2*mtt*t*G[0, 1, 0, 1, 1, 1, 1, 0, 0] - 12*ep^2*s*t*G[0, 1, 0, 1, 1, 1, 1, 0, 0] - 6*mWW*t*G[0, 1, 0, 2, 0, 2, 0, 0, 0] + 16*ep^2*mtt^2*G[0, 1, 1, 0, 1, 1, 1, 0, 0] - 32*ep^2*mtt*s*G[0, 1, 1, 0, 1, 1, 1, 0, 0] + 16*ep^2*s^2*G[0, 1, 1, 0, 1, 1, 1, 0, 0] - 28*ep^2*mtt*t*G[0, 1, 1, 0, 1, 1, 1, 0, 0] + 16*ep^2*s*t*G[0, 1, 1, 0, 1, 1, 1, 0, 0] + 12*ep^2*t^2*G[0, 1, 1, 0, 1, 1, 1, 0, 0] + 2*ep*mtt*mWW*t*G[0, 1, 1, 0, 2, 1, 1, 0, 0] - 2*ep*mtt*s*t*G[0, 1, 1, 0, 2, 1, 1, 0, 0] - 2*ep*mWW*s*t*G[0, 1, 1, 0, 2, 1, 1, 0, 0] + 2*ep*s^2*t*G[0, 1, 1, 0, 2, 1, 1, 0, 0] - 2*ep*mWW*t^2*G[0, 1, 1, 0, 2, 1, 1, 0, 0] + 2*ep*s*t^2*G[0, 1, 1, 0, 2, 1, 1, 0, 0] - 8*ep^2*mtt*t*G[0, 1, 1, 1, 1, 1, 0, 0, 0] + 8*ep^2*s*t*G[0, 1, 1, 1, 1, 1, 0, 0, 0] + 8*ep^2*t^2*G[0, 1, 1, 1, 1, 1, 0, 0, 0] - 16*ep^2*mtt^2*G[0, 1, 1, 1, 1, 1, 1, 0, -1] + 32*ep^2*mtt*s*G[0, 1, 1, 1, 1, 1, 1, 0, -1] - 16*ep^2*s^2*G[0, 1, 1, 1, 1, 1, 1, 0, -1] + 16*ep^2*mtt*t*G[0, 1, 1, 1, 1, 1, 1, 0, -1] - 16*ep^2*s*t*G[0, 1, 1, 1, 1, 1, 1, 0, -1] + 8*ep^2*mtt^2*t*G[0, 1, 1, 1, 1, 1, 1, 0, 0] + 8*ep^2*mtt*mWW*t*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - 24*ep^2*mtt*s*t*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - 8*ep^2*mWW*s*t*G[0, 1, 1, 1, 1, 1, 1, 0, 0] + 16*ep^2*s^2*t*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - 8*ep^2*mtt*t^2*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - 8*ep^2*mWW*t^2*G[0, 1, 1, 1, 1, 1, 1, 0, 0] + 16*ep^2*s*t^2*G[0, 1, 1, 1, 1, 1, 1, 0, 0] - 12*ep*mtt*t*G[0, 2, 0, 1, 0, 1, 1, 0, 0] + 12*ep*t^2*G[0, 2, 0, 1, 0, 1, 1, 0, 0] - 2*ep*mtt*mWW*t*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mWW*s*t*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mtt*t^2*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mWW*t^2*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - 2*ep*s*t^2*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - 2*ep*t^3*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - 3*mWW*t*G[0, 2, 0, 2, 0, 1, 0, 0, 0] + 3*t^2*G[0, 2, 0, 2, 0, 1, 0, 0, 0])/(16*ep^2*(mtt - s - t)), (mtt - mWW)*(mtt - s - t)*G[0, 1, 1, 1, 1, 1, 1, 0, 0], (mtt - s)*(mtt - mWW - s)*G[1, 0, 1, 1, 1, 1, 1, 0, 0], (mtt^2*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - mtt*s*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - mtt*t*G[0, 1, 0, 0, 2, 0, 2, 0, 0] - 4*ep*mtt*s*G[0, 1, 0, 0, 2, 1, 1, 0, 0] - 4*ep*mtt*t*G[0, 1, 0, 0, 2, 1, 1, 0, 0] + 8*ep^2*mtt*s*G[0, 1, 0, 1, 1, 1, 1, 0, 0] + 8*ep^2*mtt*t*G[0, 1, 0, 1, 1, 1, 1, 0, 0] - ep*mtt^2*mWW*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - ep*mtt*mWW^2*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - ep*mtt*mWW*s*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + ep*mWW^2*s*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mWW*s^2*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mtt^2*t*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + ep*mtt*mWW*t*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + ep*mWW^2*t*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - 2*ep*mtt*s*t*G[0, 2, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mWW*s*t*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - 2*ep*mtt*t^2*G[0, 2, 0, 1, 1, 1, 1, 0, 0] - mtt^2*G[1, 0, 0, 0, 2, 0, 2, 0, 0] - 4*ep^2*mtt*s*G[1, 1, 0, 1, 0, 1, 1, 0, 0] - 4*ep^2*mtt*t*G[1, 1, 0, 1, 0, 1, 1, 0, 0] - 8*ep^2*mtt*s*G[1, 1, 0, 1, 1, 1, 1, -1, 0] - 8*ep^2*mtt*t*G[1, 1, 0, 1, 1, 1, 1, -1, 0] - 2*ep*mtt*mWW*s*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - 8*ep^2*mtt*mWW*s*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mWW*s^2*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 8*ep^2*mWW*s^2*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 2*ep^2*mtt^2*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - ep*mtt*mWW*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + ep*mWW^2*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 6*ep^2*mWW^2*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 2*ep*mWW*s*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] + 8*ep^2*mWW*s*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - 4*ep*mtt*mWW^2*s*G[1, 1, 0, 1, 1, 2, 1, 0, 0] + 4*ep*mWW^2*s^2*G[1, 1, 0, 1, 1, 2, 1, 0, 0] + ep*mtt^2*mWW*t*G[1, 1, 0, 1, 1, 2, 1, 0, 0] - 2*ep*mtt*mWW^2*t*G[1, 1, 0, 1, 1, 2, 1, 0, 0] + ep*mWW^3*t*G[1, 1, 0, 1, 1, 2, 1, 0, 0] + 4*ep*mWW^2*s*t*G[1, 1, 0, 1, 1, 2, 1, 0, 0] + ep*mtt*mWW*s*G[1, 1, 0, 2, 0, 1, 1, 0, 0] + ep*mWW^2*s*G[1, 1, 0, 2, 0, 1, 1, 0, 0] + 2*ep*mWW*s^2*G[1, 1, 0, 2, 0, 1, 1, 0, 0] - 2*ep*mtt*s*t*G[1, 1, 0, 2, 0, 1, 1, 0, 0])/(ep^2*(mtt + mWW)), (-2*mtt*G[0, 1, 0, 1, 1, 1, 1, 0, 0] - 2*t*G[0, 1, 0, 1, 1, 1, 1, 0, 0] + 2*s*G[1, 1, 0, 1, 1, 1, 1, -1, 0] + 2*t*G[1, 1, 0, 1, 1, 1, 1, -1, 0] - mtt*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0] - mWW*t*G[1, 1, 0, 1, 1, 1, 1, 0, 0])/2, Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]*G[1, 1, 0, 1, 1, 1, 1, 0, 0], t*G[1, 1, 0, 0, 1, 1, 1, 0, 0] + s*G[1, 1, 1, 0, 1, 1, 1, -1, 0] - s*t*G[1, 1, 1, 0, 1, 1, 1, 0, 0], -((mWW*s*(2*ep*G[1, 1, 1, 0, 1, 1, 1, 0, 0] + mWW*G[1, 1, 1, 0, 1, 2, 1, 0, 0] - s*G[1, 1, 1, 0, 1, 2, 1, 0, 0] - t*G[1, 1, 1, 0, 1, 2, 1, 0, 0]))/ep), s*(s + t)*G[1, 1, 1, 0, 1, 1, 1, 0, 0], s*(mtt - t)*G[1, 1, 1, 1, 0, 1, 1, 0, 0], -(((mWW - t)*(-mtt + s + t)*G[0, 2, 0, 1, 1, 1, 1, 0, 0])/ep), (mtt - s)*G[0, 1, 0, 1, 1, 1, 1, 0, 0], (mtt - s)*G[1, 0, 0, 1, 1, 1, 1, 0, 0], -(((mWW - s)*(-mtt + s + t)*G[0, 1, 1, 0, 2, 1, 1, 0, 0])/ep), (mtt - t)*G[0, 1, 1, 0, 1, 1, 1, 0, 0], ((mtt - mWW)*(mtt - s)*G[1, 0, 1, 0, 1, 1, 2, 0, 0])/ep, (s*(-mtt + s)*G[1, 0, 2, 0, 1, 1, 1, 0, 0])/ep, (mtt - s)*G[1, 0, 1, 0, 1, 1, 1, 0, 0], (s + t)*G[1, 1, 0, 0, 1, 1, 1, 0, 0], (mtt - s)*G[1, 0, 1, 1, 0, 1, 1, 0, 0], (s*(mWW - t)*G[1, 1, 0, 2, 0, 1, 1, 0, 0])/ep, (s + t)*G[1, 1, 0, 1, 0, 1, 1, 0, 0], t*G[1, 1, 0, 1, 1, 0, 1, 0, 0], (s*(-mtt + s + t)*G[1, 1, 1, 0, 1, 0, 2, 0, 0])/ep, ((mtt*mWW - mWW*s - mWW*t + s*t)*G[0, 1, 1, 1, 1, 2, 0, 0, 0])/ep, (mtt - s - t)*G[0, 1, 1, 1, 1, 1, 0, 0, 0], (mtt - s)*G[1, 0, 1, 1, 1, 1, 0, 0, 0], t*G[1, 1, 0, 1, 1, 1, 0, 0, 0], (mWW*s*(ep*G[1, 1, 1, 1, 0, 2, 0, 0, 0] + mWW*G[1, 1, 1, 1, 0, 3, 0, 0, 0] - t*G[1, 1, 1, 1, 0, 3, 0, 0, 0]))/ep^2, (s*t*G[1, 1, 1, 1, 0, 2, 0, 0, 0])/ep, ((mtt - s)*G[0, 0, 1, 0, 2, 1, 1, 0, 0])/ep, (mWW*(3*ep*G[0, 1, 0, 0, 2, 1, 1, 0, 0] + mWW*G[0, 1, 0, 0, 2, 2, 1, 0, 0] - s*G[0, 1, 0, 0, 2, 2, 1, 0, 0] - t*G[0, 1, 0, 0, 2, 2, 1, 0, 0]))/ep^2, ((s + t)*G[0, 1, 0, 0, 2, 1, 1, 0, 0])/ep, (mtt*(ep*mtt*G[1, 0, 0, 0, 2, 0, 2, 0, 0] - mWW*G[1, 0, 0, 2, 0, 2, 0, 0, 0] + ep*mWW*G[1, 0, 0, 2, 0, 2, 0, 0, 0] - 2*ep*mWW*G[2, 0, 0, 0, 1, 1, 1, 0, 0] + 4*ep^2*mWW*G[2, 0, 0, 0, 1, 1, 1, 0, 0]))/(2*ep^3*(mtt - mWW)), ((mtt - t)*G[0, 2, 0, 1, 0, 1, 1, 0, 0])/ep, -((mWW*(3*ep*G[2, 0, 0, 1, 0, 1, 1, 0, 0] - mtt*G[2, 0, 0, 1, 0, 2, 1, 0, 0] + mWW*G[2, 0, 0, 1, 0, 2, 1, 0, 0] + s*G[2, 0, 0, 1, 0, 2, 1, 0, 0]))/ep^2), ((mtt - s)*G[2, 0, 0, 1, 0, 1, 1, 0, 0])/ep, (mtt*s*G[1, 0, 2, 0, 0, 2, 1, 0, 0])/ep^2, ((mtt - s)*G[1, 0, 1, 0, 1, 0, 2, 0, 0])/ep, (mWW*(mtt - s)*G[1, 0, 1, 1, 0, 3, 0, 0, 0])/ep^2, ((mtt - s)*G[1, 0, 1, 1, 0, 2, 0, 0, 0])/ep, ((mtt - s - t)*G[0, 1, 0, 0, 2, 0, 2, 0, 0])/ep^2, (mtt*G[1, 0, 0, 0, 2, 0, 2, 0, 0])/ep^2, (s*G[1, 0, 0, 2, 0, 0, 2, 0, 0])/ep^2, (2*mWW*G[0, 0, 1, 0, 2, 2, 0, 0, 0] + mWW*G[0, 0, 2, 0, 2, 1, 0, 0, 0] - s*G[0, 0, 2, 0, 2, 1, 0, 0, 0])/ep^2, (s*G[0, 0, 1, 0, 2, 2, 0, 0, 0])/ep^2, -((2*mWW*G[0, 0, 1, 2, 0, 2, 0, 0, 0] - mtt*G[0, 0, 2, 2, 0, 1, 0, 0, 0] + mWW*G[0, 0, 2, 2, 0, 1, 0, 0, 0])/ep^2), (mtt*G[0, 0, 1, 2, 0, 2, 0, 0, 0])/ep^2, (2*mWW*G[0, 1, 0, 2, 0, 2, 0, 0, 0] + mWW*G[0, 2, 0, 2, 0, 1, 0, 0, 0] - t*G[0, 2, 0, 2, 0, 1, 0, 0, 0])/ep^2, (t*G[0, 1, 0, 2, 0, 2, 0, 0, 0])/ep^2, -(((-1 + ep)*mWW*G[1, 0, 0, 2, 0, 2, 0, 0, 0])/ep^3), (s*G[1, 0, 2, 0, 0, 2, 0, 0, 0])/ep^2}

==> attachment_files/rxb1/UT2MI.txt <==
{{(mWW*s*(ep*mtt^2 + ep^2*mtt^2 + 2*mtt*mWW + 12*ep*mtt*mWW + 14*ep^2*mtt*mWW - 2*ep*mtt*s - 2*ep^2*mtt*s - 2*mWW*s - 12*ep*mWW*s - 14*ep^2*mWW*s + ep*s^2 + ep^2*s^2 - mtt*t - 8*ep*mtt*t - 11*ep^2*mtt*t - mWW*t - 5*ep*mWW*t - 4*ep^2*mWW*t + s*t + 8*ep*s*t + 11*ep^2*s*t))/(2*ep*(1 + 2*ep)*(1 + 4*ep)), -((1 + ep)*(mtt - mWW - s)*s*(ep*mtt + mWW + 4*ep*mWW - ep*s)*(mtt - s - t))/(2*ep*(1 + 2*ep)*(1 + 4*ep)), ((mtt - s)*s*(ep*mtt + ep^2*mtt + 2*mWW + 14*ep*mWW + 22*ep^2*mWW - ep*s - ep^2*s + 2*ep^2*t))/(2*ep*(1 + 4*ep)), (s*(2*ep*mtt^3 + mtt^2*mWW + 3*ep*mtt^2*mWW - 3*ep*mtt^2*s - mtt*mWW*s - 3*ep*mtt*mWW*s + ep*mtt*s^2 - ep*mtt^2*t - mWW^2*t - 4*ep*mWW^2*t + ep*mtt*s*t))/((1 + 4*ep)*(mtt - mWW)^2), -(mWW*s*(mtt^2 + 9*ep*mtt^2 + 14*ep^2*mtt^2 - 2*ep*mtt*mWW - 4*ep^2*mtt*mWW - mtt*s - 9*ep*mtt*s - 12*ep^2*mtt*s + mWW*s + 10*ep*mWW*s + 20*ep^2*mWW*s - 2*ep^2*s^2 + 2*ep^2*mtt*t + 2*ep*mWW*t + 8*ep^2*mWW*t - 2*ep^2*s*t))/(2*ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), (s*(mtt^3 + 9*ep*mtt^3 + 14*ep^2*mtt^3 - 2*ep*mtt^2*mWW - 4*ep^2*mtt^2*mWW - mtt^2*s - 10*ep*mtt^2*s - 15*ep^2*mtt^2*s + mtt*mWW*s + 9*ep*mtt*mWW*s + 15*ep^2*mtt*mWW*s - mWW^2*s - 7*ep*mWW^2*s - 12*ep^2*mWW^2*s + ep*mtt*s^2 + ep^2*mtt*s^2 + ep^2*mWW*s^2 - ep*mtt^2*t - ep^2*mtt^2*t + ep*mtt*mWW*t + 3*ep^2*mtt*mWW*t - mWW^2*t - 7*ep*mWW^2*t - 12*ep^2*mWW^2*t + ep*mtt*s*t + ep^2*mtt*s*t + ep^2*mWW*s*t))/(2*ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), -((s*(mtt^2 + 9*ep*mtt^2 + 14*ep^2*mtt^2 - 2*ep*mtt*mWW - 4*ep^2*mtt*mWW - mtt*s - 9*ep*mtt*s - 13*ep^2*mtt*s + mWW*s + 9*ep*mWW*s + 16*ep^2*mWW*s - ep^2*s^2 + ep^2*mtt*t + ep*mWW*t + 4*ep^2*mWW*t - ep^2*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW))), -((1 + ep)*(mtt - s)*(mtt + 3*ep*mtt + 2*ep*mWW - ep*s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))/(2*ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - 2*s)), -(-(mtt^4*mWW*s) + ep*mtt^4*mWW*s + 4*mtt^3*mWW^2*s + 6*ep*mtt^3*mWW^2*s - 3*mtt^2*mWW^3*s - 5*ep*mtt^2*mWW^3*s - 2*ep*mtt*mWW^4*s - mtt^3*mWW*s^2 - 16*ep*mtt^3*mWW*s^2 - 6*mtt^2*mWW^2*s^2 - 16*ep*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 + 10*ep*mtt*mWW^3*s^2 + 2*ep*mWW^4*s^2 + 2*mtt^2*mWW*s^3 + 21*ep*mtt^2*mWW*s^3 + 2*mtt*mWW^2*s^3 + 8*ep*mtt*mWW^2*s^3 - 5*ep*mWW^3*s^3 - 6*ep*mtt*mWW*s^4 + 2*ep*mWW^2*s^4 + mtt^5*t + 3*ep*mtt^5*t - 3*mtt^4*mWW*t - 7*ep*mtt^4*mWW*t + 3*mtt^3*mWW^2*t + 3*ep*mtt^3*mWW^2*t - mtt^2*mWW^3*t + 3*ep*mtt^2*mWW^3*t - 2*ep*mtt*mWW^4*t - mtt^4*s*t - 4*ep*mtt^4*s*t + 3*mtt^3*mWW*s*t + 7*ep*mtt^3*mWW*s*t - 4*mtt^2*mWW^2*s*t - 6*ep*mtt^2*mWW^2*s*t + mtt*mWW^3*s*t - 3*ep*mtt*mWW^3*s*t + mWW^4*s*t + 6*ep*mWW^4*s*t + ep*mtt^3*s^2*t + 6*ep*mtt^2*mWW*s^2*t + 2*mtt*mWW^2*s^2*t + 5*ep*mtt*mWW^2*s^2*t + 2*mWW^3*s^2*t + 8*ep*mWW^3*s^2*t - 6*ep*mtt*mWW*s^3*t + 2*ep*mWW^2*s^3*t)/(4*ep*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)), (-3*mtt^3*mWW*s - 9*ep*mtt^3*mWW*s - mtt^2*mWW^2*s - 9*ep*mtt^2*mWW^2*s - 2*ep*mtt*mWW^3*s + 5*mtt^2*mWW*s^2 + 18*ep*mtt^2*mWW*s^2 + mtt*mWW^2*s^2 + 14*ep*mtt*mWW^2*s^2 + 2*ep*mWW^3*s^2 - 2*mtt*mWW*s^3 - 11*ep*mtt*mWW*s^3 - 5*ep*mWW^2*s^3 + 2*ep*mWW*s^4 + mtt^4*t + 3*ep*mtt^4*t - 2*mtt^3*mWW*t - 6*ep*mtt^3*mWW*t + mtt^2*mWW^2*t + 5*ep*mtt^2*mWW^2*t - 4*ep*mtt*mWW^3*t + 2*ep*mWW^4*t - mtt^3*s*t - 4*ep*mtt^3*s*t + 6*mtt^2*mWW*s*t + 25*ep*mtt^2*mWW*s*t - 2*mtt*mWW^2*s*t - 11*ep*mtt*mWW^2*s*t + mWW^3*s*t + 10*ep*mWW^3*s*t + ep*mtt^2*s^2*t - 4*mtt*mWW*s^2*t - 23*ep*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 8*ep*mWW^2*s^2*t + 2*ep*mWW*s^3*t)/(4*ep*(mtt - mWW)*mWW*(mtt - mWW - 2*s)), ((mtt - s)^2*(mtt + 3*ep*mtt + 2*ep*mWW - s - 3*ep*s))/(2*(1 + 2*ep)*(mtt - mWW - s)), ((1 + ep)*(mtt^2 + 3*ep*mtt^2 - mtt*mWW - ep*mtt*mWW - 2*ep*mWW^2 - 3*ep*mtt*s - 2*mWW*s - 7*ep*mWW*s + 2*ep*s^2)*(mtt - s - t))/(4*ep*(1 + 2*ep)*(1 + 4*ep)), -(mtt^3 + 6*ep*mtt^3 + 9*ep^2*mtt^3 + mtt^2*mWW + 6*ep*mtt^2*mWW + 9*ep^2*mtt^2*mWW + 2*ep*mtt*mWW^2 + 2*ep^2*mtt*mWW^2 - mtt^2*s - 3*ep*mtt^2*s - 6*ep^2*mtt^2*s + mtt*mWW*s + 3*ep*mtt*mWW*s - 2*ep^2*mtt*mWW*s - 2*ep*mWW^2*s - 2*ep^2*mWW^2*s - 5*ep*mtt*s^2 - 5*ep^2*mtt*s^2 - 2*mWW*s^2 - 9*ep*mWW*s^2 - 7*ep^2*mWW*s^2 + 2*ep*s^3 + 2*ep^2*s^3 - mtt^2*t - 6*ep*mtt^2*t - 9*ep^2*mtt^2*t - mtt*mWW*t - 6*ep*mtt*mWW*t - 9*ep^2*mtt*mWW*t - 2*ep*mWW^2*t - 2*ep^2*mWW^2*t + 2*mtt*s*t + 7*ep*mtt*s*t + 9*ep^2*mtt*s*t - 2*mWW*s*t - 5*ep*mWW*s*t + ep^2*mWW*s*t + 2*ep*s^2*t + 2*ep^2*s^2*t)/(4*ep*(1 + 2*ep)*(mtt - mWW)), (s*(3*ep^2*mtt^3*mWW^2 - 3*ep*mtt^2*mWW^3 - 3*ep^2*mtt^2*mWW^3 - 3*mtt*mWW^4 - 18*ep*mtt*mWW^4 - 30*ep^2*mtt*mWW^4 - 6*ep^2*mtt^2*mWW^2*s + 6*ep*mtt*mWW^3*s + 12*ep^2*mtt*mWW^3*s + 3*mWW^4*s + 18*ep*mWW^4*s + 30*ep^2*mWW^4*s + 3*ep^2*mtt*mWW^2*s^2 - 3*ep*mWW^3*s^2 - 9*ep^2*mWW^3*s^2 + 3*ep*mtt^3*mWW*t + 12*ep^2*mtt^3*mWW*t + 3*mtt^2*mWW^2*t + 25*ep*mtt^2*mWW^2*t + 41*ep^2*mtt^2*mWW^2*t - 4*mtt*mWW^3*t - 32*ep*mtt*mWW^3*t - 63*ep^2*mtt*mWW^3*t + 6*mWW^4*t + 39*ep*mWW^4*t + 60*ep^2*mWW^4*t - 6*ep*mtt^2*mWW*s*t - 24*ep^2*mtt^2*mWW*s*t - 3*mtt*mWW^2*s*t - 24*ep*mtt*mWW^2*s*t - 33*ep^2*mtt*mWW^2*s*t + mWW^3*s*t + 11*ep*mWW^3*s*t + 27*ep^2*mWW^3*s*t + 3*ep*mtt*mWW*s^2*t + 12*ep^2*mtt*mWW*s^2*t - ep*mWW^2*s^2*t - 8*ep^2*mWW^2*s^2*t + ep*mtt^3*t^2 + ep^2*mtt^3*t^2 + mtt^2*mWW*t^2 + 3*ep*mtt^2*mWW*t^2 - 5*ep^2*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 - 11*ep*mtt*mWW^2*t^2 - 22*ep^2*mtt*mWW^2*t^2 - mWW^3*t^2 + 16*ep^2*mWW^3*t^2 - 2*ep*mtt^2*s*t^2 - 2*ep^2*mtt^2*s*t^2 - mtt*mWW*s*t^2 - 3*ep*mtt*mWW*s*t^2 + 4*ep^2*mtt*mWW*s*t^2 - ep*mWW^2*s*t^2 - 10*ep^2*mWW^2*s*t^2 + ep*mtt*s^2*t^2 + ep^2*mtt*s^2*t^2 + ep^2*mWW*s^2*t^2 - ep*mtt^2*t^3 - ep^2*mtt^2*t^3 + ep*mtt*mWW*t^3 + 3*ep^2*mtt*mWW*t^3 - mWW^2*t^3 - 7*ep*mWW^2*t^3 - 12*ep^2*mWW^2*t^3 + ep*mtt*s*t^3 + ep^2*mtt*s*t^3 + ep^2*mWW*s*t^3))/(2*ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(-mWW + t)^2), (3*(-1 + 2*ep)*s*(ep^2*mtt^3*mWW - ep*mtt^2*mWW^2 - ep^2*mtt^2*mWW^2 - mtt*mWW^3 - 6*ep*mtt*mWW^3 - 10*ep^2*mtt*mWW^3 - 2*ep^2*mtt^2*mWW*s + 2*ep*mtt*mWW^2*s + 4*ep^2*mtt*mWW^2*s + mWW^3*s + 6*ep*mWW^3*s + 10*ep^2*mWW^3*s + ep^2*mtt*mWW*s^2 - ep*mWW^2*s^2 - 3*ep^2*mWW^2*s^2 + ep*mtt^3*t + 3*ep^2*mtt^3*t + mtt^2*mWW*t + 8*ep*mtt^2*mWW*t + 12*ep^2*mtt^2*mWW*t - mtt*mWW^2*t - 8*ep*mtt*mWW^2*t - 15*ep^2*mtt*mWW^2*t + 2*mWW^3*t + 13*ep*mWW^3*t + 20*ep^2*mWW^3*t - 2*ep*mtt^2*s*t - 6*ep^2*mtt^2*s*t - mtt*mWW*s*t - 8*ep*mtt*mWW*s*t - 11*ep^2*mtt*mWW*s*t + ep*mWW^2*s*t + 3*ep^2*mWW^2*s*t + ep*mtt*s^2*t + 3*ep^2*mtt*s^2*t - ep^2*mWW*s^2*t - ep*mtt^2*t^2 - 3*ep^2*mtt^2*t^2 - ep*mtt*mWW*t^2 - 3*ep^2*mtt*mWW*t^2 - mWW^2*t^2 - 5*ep*mWW^2*t^2 - 4*ep^2*mWW^2*t^2 + ep*mtt*s*t^2 + 3*ep^2*mtt*s*t^2 - ep^2*mWW*s*t^2))/(2*ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(-mWW + t)^2), (-3*(-1 + 2*ep)*s*(2*ep*mtt^2 + 4*ep^2*mtt^2 + mtt*mWW + 4*ep*mtt*mWW + 3*ep^2*mtt*mWW - mWW^2 - 7*ep*mWW^2 - 12*ep^2*mWW^2 - 2*ep*mtt*s - 3*ep^2*mtt*s + 3*ep*mWW*s + 9*ep^2*mWW*s - ep^2*s^2 + mtt*t + 6*ep*mtt*t + 9*ep^2*mtt*t - mWW*t - 5*ep*mWW*t - 4*ep^2*mWW*t - ep^2*s*t))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(mtt - s - t)), -((ep*(-2*mtt^2*mWW*s - 6*ep*mtt^2*mWW*s - 4*ep*mtt*mWW^2*s + 2*mtt*mWW*s^2 + 8*ep*mtt*mWW*s^2 + 4*ep*mWW^2*s^2 - 2*ep*mWW*s^3 + mtt^3*t + 3*ep*mtt^3*t - mtt^2*mWW*t - 2*ep*mtt^2*mWW*t - mtt*mWW^2*t - 5*ep*mtt*mWW^2*t + mWW^3*t + 4*ep*mWW^3*t - mtt^2*s*t - 4*ep*mtt^2*s*t + mtt*mWW*s*t + 5*ep*mtt*mWW*s*t + 2*mWW^2*s*t + 9*ep*mWW^2*s*t + ep*mtt*s^2*t - 3*ep*mWW*s^2*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s))), (-3*t*(-3*mtt^3*mWW*s - 15*ep*mtt^3*mWW*s - 18*ep^2*mtt^3*mWW*s + 3*mtt^2*mWW^2*s + 13*ep*mtt^2*mWW^2*s + 18*ep^2*mtt^2*mWW^2*s + 6*ep*mtt*mWW^3*s + 20*ep^2*mtt*mWW^3*s + 5*mtt^2*mWW*s^2 + 28*ep*mtt^2*mWW*s^2 + 36*ep^2*mtt^2*mWW*s^2 - 3*mtt*mWW^2*s^2 - 12*ep*mtt*mWW^2*s^2 - 20*ep^2*mtt*mWW^2*s^2 - 6*ep*mWW^3*s^2 - 20*ep^2*mWW^3*s^2 - 2*mtt*mWW*s^3 - 15*ep*mtt*mWW*s^3 - 22*ep^2*mtt*mWW*s^3 - ep*mWW^2*s^3 + 2*ep^2*mWW^2*s^3 + 2*ep*mWW*s^4 + 4*ep^2*mWW*s^4 + mtt^4*t + 5*ep*mtt^4*t + 6*ep^2*mtt^4*t - 2*mtt^3*mWW*t - 10*ep*mtt^3*mWW*t - 14*ep^2*mtt^3*mWW*t - mtt^2*mWW^2*t - 9*ep*mtt^2*mWW^2*t - 14*ep^2*mtt^2*mWW^2*t + 4*mtt*mWW^3*t + 28*ep*mtt*mWW^3*t + 46*ep^2*mtt*mWW^3*t - 2*mWW^4*t - 14*ep*mWW^4*t - 24*ep^2*mWW^4*t - mtt^3*s*t - 6*ep*mtt^3*s*t - 8*ep^2*mtt^3*s*t + 4*mtt^2*mWW*s*t + 25*ep*mtt^2*mWW*s*t + 38*ep^2*mtt^2*mWW*s*t + ep*mtt*mWW^2*s*t - 4*ep^2*mtt*mWW^2*s*t - 3*mWW^3*s*t - 24*ep*mWW^3*s*t - 46*ep^2*mWW^3*s*t + ep*mtt^2*s^2*t + 2*ep^2*mtt^2*s^2*t - 4*mtt*mWW*s^2*t - 29*ep*mtt*mWW*s^2*t - 44*ep^2*mtt*mWW*s^2*t + 2*mWW^2*s^2*t + 14*ep*mWW^2*s^2*t + 26*ep^2*mWW^2*s^2*t + 2*ep*mWW*s^3*t + 4*ep^2*mWW*s^3*t))/(2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*s*(mtt - s - t)), -(((-(mWW*s) + mtt*t - mWW*t)*(2*ep*mtt^3*mWW^3*s^2 + 6*ep^2*mtt^3*mWW^3*s^2 - 2*ep*mtt^2*mWW^4*s^2 - 2*ep^2*mtt^2*mWW^4*s^2 - 4*ep^2*mtt*mWW^5*s^2 - 2*ep*mtt^2*mWW^3*s^3 - 8*ep^2*mtt^2*mWW^3*s^3 + 2*ep*mtt*mWW^4*s^3 + 4*ep^2*mtt*mWW^4*s^3 + 4*ep^2*mWW^5*s^3 + 2*ep^2*mtt*mWW^3*s^4 - 2*ep^2*mWW^4*s^4 + mtt^4*mWW^2*s*t - ep*mtt^4*mWW^2*s*t - 15*ep^2*mtt^4*mWW^2*s*t - 2*mtt^3*mWW^3*s*t - ep*mtt^3*mWW^3*s*t + ep^2*mtt^3*mWW^3*s*t + 3*mtt^2*mWW^4*s*t + 14*ep*mtt^2*mWW^4*s*t + 37*ep^2*mtt^2*mWW^4*s*t - 2*mtt*mWW^5*s*t - 13*ep*mtt*mWW^5*s*t - 27*ep^2*mtt*mWW^5*s*t + ep*mWW^6*s*t + 4*ep^2*mWW^6*s*t - 3*mtt^3*mWW^2*s^2*t - 10*ep*mtt^3*mWW^2*s^2*t + 16*ep^2*mtt^3*mWW^2*s^2*t + 4*mtt^2*mWW^3*s^2*t + 5*ep*mtt^2*mWW^3*s^2*t - 9*ep^2*mtt^2*mWW^3*s^2*t - 7*mtt*mWW^4*s^2*t - 36*ep*mtt*mWW^4*s^2*t - 74*ep^2*mtt*mWW^4*s^2*t + 2*mWW^5*s^2*t + 13*ep*mWW^5*s^2*t + 27*ep^2*mWW^5*s^2*t + 2*mtt^2*mWW^2*s^3*t + 13*ep*mtt^2*mWW^2*s^3*t - 3*ep^2*mtt^2*mWW^2*s^3*t - 2*mtt*mWW^3*s^3*t - 2*ep*mtt*mWW^3*s^3*t + 18*ep^2*mtt*mWW^3*s^3*t + 4*mWW^4*s^3*t + 21*ep*mWW^4*s^3*t + 33*ep^2*mWW^4*s^3*t - 2*ep*mtt*mWW^2*s^4*t + 2*ep^2*mtt*mWW^2*s^4*t - 2*ep*mWW^3*s^4*t - 10*ep^2*mWW^3*s^4*t - mtt^5*mWW*t^2 - 3*ep*mtt^5*mWW*t^2 + 2*ep^2*mtt^5*mWW*t^2 + 5*mtt^4*mWW^2*t^2 + 23*ep*mtt^4*mWW^2*t^2 + 21*ep^2*mtt^4*mWW^2*t^2 - 9*mtt^3*mWW^3*t^2 - 52*ep*mtt^3*mWW^3*t^2 - 79*ep^2*mtt^3*mWW^3*t^2 + 7*mtt^2*mWW^4*t^2 + 48*ep*mtt^2*mWW^4*t^2 + 91*ep^2*mtt^2*mWW^4*t^2 - 2*mtt*mWW^5*t^2 - 17*ep*mtt*mWW^5*t^2 - 39*ep^2*mtt*mWW^5*t^2 + ep*mWW^6*t^2 + 4*ep^2*mWW^6*t^2 - 3*ep*mtt^4*mWW*s*t^2 - 17*ep^2*mtt^4*mWW*s*t^2 - 9*mtt^3*mWW^2*s*t^2 - 50*ep*mtt^3*mWW^2*s*t^2 - 33*ep^2*mtt^3*mWW^2*s*t^2 + 19*mtt^2*mWW^3*s*t^2 + 127*ep*mtt^2*mWW^3*s*t^2 + 196*ep^2*mtt^2*mWW^3*s*t^2 - 15*mtt*mWW^4*s*t^2 - 108*ep*mtt*mWW^4*s*t^2 - 205*ep^2*mtt*mWW^4*s*t^2 + 5*mWW^5*s*t^2 + 34*ep*mWW^5*s*t^2 + 59*ep^2*mWW^5*s*t^2 + 3*mtt^3*mWW*s^2*t^2 + 25*ep*mtt^3*mWW*s^2*t^2 + 48*ep^2*mtt^3*mWW*s^2*t^2 + 6*mtt^2*mWW^2*s^2*t^2 + 43*ep*mtt^2*mWW^2*s^2*t^2 + 18*ep^2*mtt^2*mWW^2*s^2*t^2 - 11*mtt*mWW^3*s^2*t^2 - 83*ep*mtt*mWW^3*s^2*t^2 - 112*ep^2*mtt*mWW^3*s^2*t^2 + 10*mWW^4*s^2*t^2 + 71*ep*mWW^4*s^2*t^2 + 126*ep^2*mWW^4*s^2*t^2 - 2*mtt^2*mWW*s^3*t^2 - 25*ep*mtt^2*mWW*s^3*t^2 - 45*ep^2*mtt^2*mWW*s^3*t^2 - 2*mtt*mWW^2*s^3*t^2 - 14*ep*mtt*mWW^2*s^3*t^2 - 2*ep^2*mtt*mWW^2*s^3*t^2 + 3*ep*mWW^3*s^3*t^2 - 9*ep^2*mWW^3*s^3*t^2 + 6*ep*mtt*mWW*s^4*t^2 + 12*ep^2*mtt*mWW*s^4*t^2 - 2*ep*mWW^2*s^4*t^2 - 4*ep^2*mWW^2*s^4*t^2 + mtt^5*t^3 + 5*ep*mtt^5*t^3 + 6*ep^2*mtt^5*t^3 - 3*mtt^4*mWW*t^3 - 15*ep*mtt^4*mWW*t^3 - 21*ep^2*mtt^4*mWW*t^3 + mtt^3*mWW^2*t^3 - ep^2*mtt^3*mWW^2*t^3 + 5*mtt^2*mWW^3*t^3 + 40*ep*mtt^2*mWW^3*t^3 + 69*ep^2*mtt^2*mWW^3*t^3 - 6*mtt*mWW^4*t^3 - 45*ep*mtt*mWW^4*t^3 - 81*ep^2*mtt*mWW^4*t^3 + 2*mWW^5*t^3 + 15*ep*mWW^5*t^3 + 28*ep^2*mWW^5*t^3 - mtt^4*s*t^3 - 6*ep*mtt^4*s*t^3 - 8*ep^2*mtt^4*s*t^3 + 3*mtt^3*mWW*s*t^3 + 19*ep*mtt^3*mWW*s*t^3 + 32*ep^2*mtt^3*mWW*s*t^3 + 2*mtt^2*mWW^2*s*t^3 + 15*ep*mtt^2*mWW^2*s*t^3 + 7*ep^2*mtt^2*mWW^2*s*t^3 - 7*mtt*mWW^3*s*t^3 - 55*ep*mtt*mWW^3*s*t^3 - 88*ep^2*mtt*mWW^3*s*t^3 + 3*mWW^4*s*t^3 + 27*ep*mWW^4*s*t^3 + 57*ep^2*mWW^4*s*t^3 + ep*mtt^3*s^2*t^3 + 2*ep^2*mtt^3*s^2*t^3 - 10*ep*mtt^2*mWW*s^2*t^3 - 23*ep^2*mtt^2*mWW*s^2*t^3 - 2*mtt*mWW^2*s^2*t^3 - 7*ep*mtt*mWW^2*s^2*t^3 + 6*ep^2*mtt*mWW^2*s^2*t^3 - 2*mWW^3*s^2*t^3 - 12*ep*mWW^3*s^2*t^3 - 25*ep^2*mWW^3*s^2*t^3 + 6*ep*mtt*mWW*s^3*t^3 + 12*ep^2*mtt*mWW*s^3*t^3 - 2*ep*mWW^2*s^3*t^3 - 4*ep^2*mWW^2*s^3*t^3))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - 2*s)*t^2*(-mWW + t)^2)), (3*(s + t)*(4*ep*mtt^3*mWW^3*s^2 + 12*ep^2*mtt^3*mWW^3*s^2 - 4*ep*mtt^2*mWW^4*s^2 - 4*ep^2*mtt^2*mWW^4*s^2 - 8*ep^2*mtt*mWW^5*s^2 - 4*ep*mtt^2*mWW^3*s^3 - 16*ep^2*mtt^2*mWW^3*s^3 + 4*ep*mtt*mWW^4*s^3 + 8*ep^2*mtt*mWW^4*s^3 + 8*ep^2*mWW^5*s^3 + 4*ep^2*mtt*mWW^3*s^4 - 4*ep^2*mWW^4*s^4 + mtt^4*mWW^2*s*t - ep*mtt^4*mWW^2*s*t - 16*ep^2*mtt^4*mWW^2*s*t - 2*mtt^3*mWW^3*s*t + 6*ep^2*mtt^3*mWW^3*s*t + 3*mtt^2*mWW^4*s*t + 15*ep*mtt^2*mWW^4*s*t + 44*ep^2*mtt^2*mWW^4*s*t - 2*mtt*mWW^5*s*t - 16*ep*mtt*mWW^5*s*t - 42*ep^2*mtt*mWW^5*s*t + 2*ep*mWW^6*s*t + 8*ep^2*mWW^6*s*t - 3*mtt^3*mWW^2*s^2*t - 14*ep*mtt^3*mWW^2*s^2*t + 8*ep^2*mtt^3*mWW^2*s^2*t + 4*mtt^2*mWW^3*s^2*t + 10*ep*mtt^2*mWW^3*s^2*t - 10*ep^2*mtt^2*mWW^3*s^2*t - 7*mtt*mWW^4*s^2*t - 40*ep*mtt*mWW^4*s^2*t - 80*ep^2*mtt*mWW^4*s^2*t + 2*mWW^5*s^2*t + 16*ep*mWW^5*s^2*t + 42*ep^2*mWW^5*s^2*t + 2*mtt^2*mWW^2*s^3*t + 17*ep*mtt^2*mWW^2*s^3*t + 8*ep^2*mtt^2*mWW^2*s^3*t - 2*mtt*mWW^3*s^3*t - 8*ep*mtt*mWW^3*s^3*t + 12*ep^2*mtt*mWW^3*s^3*t + 4*mWW^4*s^3*t + 23*ep*mWW^4*s^3*t + 28*ep^2*mWW^4*s^3*t - 2*ep*mtt*mWW^2*s^4*t - 2*ep*mWW^3*s^4*t - 8*ep^2*mWW^3*s^4*t - mtt^5*mWW*t^2 - 3*ep*mtt^5*mWW*t^2 + 2*ep^2*mtt^5*mWW*t^2 + 5*mtt^4*mWW^2*t^2 + 23*ep*mtt^4*mWW^2*t^2 + 20*ep^2*mtt^4*mWW^2*t^2 - 9*mtt^3*mWW^3*t^2 - 53*ep*mtt^3*mWW^3*t^2 - 80*ep^2*mtt^3*mWW^3*t^2 + 7*mtt^2*mWW^4*t^2 + 51*ep*mtt^2*mWW^4*t^2 + 100*ep^2*mtt^2*mWW^4*t^2 - 2*mtt*mWW^5*t^2 - 20*ep*mtt*mWW^5*t^2 - 50*ep^2*mtt*mWW^5*t^2 + 2*ep*mWW^6*t^2 + 8*ep^2*mWW^6*t^2 - 3*ep*mtt^4*mWW*s*t^2 - 16*ep^2*mtt^4*mWW*s*t^2 - 9*mtt^3*mWW^2*s*t^2 - 53*ep*mtt^3*mWW^2*s*t^2 - 40*ep^2*mtt^3*mWW^2*s*t^2 + 19*mtt^2*mWW^3*s*t^2 + 131*ep*mtt^2*mWW^3*s*t^2 + 194*ep^2*mtt^2*mWW^3*s*t^2 - 15*mtt*mWW^4*s*t^2 - 111*ep*mtt*mWW^4*s*t^2 - 204*ep^2*mtt*mWW^4*s*t^2 + 5*mWW^5*s*t^2 + 36*ep*mWW^5*s*t^2 + 66*ep^2*mWW^5*s*t^2 + 3*mtt^3*mWW*s^2*t^2 + 27*ep*mtt^3*mWW*s^2*t^2 + 50*ep^2*mtt^3*mWW*s^2*t^2 + 6*mtt^2*mWW^2*s^2*t^2 + 42*ep*mtt^2*mWW^2*s^2*t^2 + 24*ep^2*mtt^2*mWW^2*s^2*t^2 - 11*mtt*mWW^3*s^2*t^2 - 83*ep*mtt*mWW^3*s^2*t^2 - 106*ep^2*mtt*mWW^3*s^2*t^2 + 10*mWW^4*s^2*t^2 + 70*ep*mWW^4*s^2*t^2 + 112*ep^2*mWW^4*s^2*t^2 - 2*mtt^2*mWW*s^3*t^2 - 27*ep*mtt^2*mWW*s^3*t^2 - 48*ep^2*mtt^2*mWW*s^3*t^2 - 2*mtt*mWW^2*s^3*t^2 - 10*ep*mtt*mWW^2*s^3*t^2 + ep*mWW^3*s^3*t^2 - 8*ep^2*mWW^3*s^3*t^2 + 6*ep*mtt*mWW*s^4*t^2 + 12*ep^2*mtt*mWW*s^4*t^2 - 2*ep*mWW^2*s^4*t^2 - 4*ep^2*mWW^2*s^4*t^2 + mtt^5*t^3 + 5*ep*mtt^5*t^3 + 6*ep^2*mtt^5*t^3 - 3*mtt^4*mWW*t^3 - 15*ep*mtt^4*mWW*t^3 - 20*ep^2*mtt^4*mWW*t^3 + mtt^3*mWW^2*t^3 + ep*mtt^3*mWW^2*t^3 + 5*mtt^2*mWW^3*t^3 + 37*ep*mtt^2*mWW^3*t^3 + 60*ep^2*mtt^2*mWW^3*t^3 - 6*mtt*mWW^4*t^3 - 42*ep*mtt*mWW^4*t^3 - 70*ep^2*mtt*mWW^4*t^3 + 2*mWW^5*t^3 + 14*ep*mWW^5*t^3 + 24*ep^2*mWW^5*t^3 - mtt^4*s*t^3 - 6*ep*mtt^4*s*t^3 - 8*ep^2*mtt^4*s*t^3 + 3*mtt^3*mWW*s*t^3 + 21*ep*mtt^3*mWW*s*t^3 + 34*ep^2*mtt^3*mWW*s*t^3 + 2*mtt^2*mWW^2*s*t^3 + 10*ep*mtt^2*mWW^2*s*t^3 + 2*ep^2*mtt^2*mWW^2*s*t^3 - 7*mtt*mWW^3*s*t^3 - 49*ep*mtt*mWW^3*s*t^3 - 74*ep^2*mtt*mWW^3*s*t^3 + 3*mWW^4*s*t^3 + 24*ep*mWW^4*s*t^3 + 46*ep^2*mWW^4*s*t^3 + ep*mtt^3*s^2*t^3 + 2*ep^2*mtt^3*s^2*t^3 - 12*ep*mtt^2*mWW*s^2*t^3 - 26*ep^2*mtt^2*mWW*s^2*t^3 - 2*mtt*mWW^2*s^2*t^3 - 3*ep*mtt*mWW^2*s^2*t^3 + 10*ep^2*mtt*mWW^2*s^2*t^3 - 2*mWW^3*s^2*t^3 - 14*ep*mWW^3*s^2*t^3 - 26*ep^2*mWW^3*s^2*t^3 + 6*ep*mtt*mWW*s^3*t^3 + 12*ep^2*mtt*mWW*s^3*t^3 - 2*ep*mWW^2*s^3*t^3 - 4*ep^2*mWW^2*s^3*t^3))/(2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - 2*s)*s*t*(-mWW + t)^2), (ep*(s + t)*(-2*mtt^2*mWW*s - 6*ep*mtt^2*mWW*s - 4*ep*mtt*mWW^2*s + 2*mtt*mWW*s^2 + 8*ep*mtt*mWW*s^2 + 4*ep*mWW^2*s^2 - 2*ep*mWW*s^3 + mtt^3*t + 3*ep*mtt^3*t - mtt^2*mWW*t - 3*ep*mtt^2*mWW*t - 2*mtt*mWW^2*t - 8*ep*mtt*mWW^2*t + 2*mWW^3*t + 8*ep*mWW^3*t - mtt^2*s*t - 4*ep*mtt^2*s*t + mtt*mWW*s*t + 8*ep*mtt*mWW*s*t + 4*mWW^2*s*t + 16*ep*mWW^2*s*t + ep*mtt*s^2*t - 5*ep*mWW*s^2*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*t), -((ep*(mtt - s)*(ep*mtt + mWW + 4*ep*mWW - ep*s))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW - s))), ((mtt - s)*(ep^2*mtt^2 + ep*mtt*mWW + 4*ep^2*mtt*mWW + mtt*s + 6*ep*mtt*s + 6*ep^2*mtt*s - mWW*s - 7*ep*mWW*s - 12*ep^2*mWW*s - s^2 - 6*ep*s^2 - 7*ep^2*s^2))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW - s)*s), (mWW*(mtt^3 + 8*ep*mtt^3 + 16*ep^2*mtt^3 + 7*ep^3*mtt^3 - 2*mtt^2*mWW - 20*ep*mtt^2*mWW - 61*ep^2*mtt^2*mWW - 59*ep^3*mtt^2*mWW + mtt*mWW^2 + 12*ep*mtt*mWW^2 + 45*ep^2*mtt*mWW^2 + 52*ep^3*mtt*mWW^2 - 2*mtt^2*s - 16*ep*mtt^2*s - 32*ep^2*mtt^2*s - 15*ep^3*mtt^2*s + 3*mtt*mWW*s + 28*ep*mtt*mWW*s + 78*ep^2*mtt*mWW*s + 68*ep^3*mtt*mWW*s - mWW^2*s - 10*ep*mWW^2*s - 31*ep^2*mWW^2*s - 28*ep^3*mWW^2*s + mtt*s^2 + 8*ep*mtt*s^2 + 16*ep^2*mtt*s^2 + 9*ep^3*mtt*s^2 - mWW*s^2 - 8*ep*mWW*s^2 - 17*ep^2*mWW*s^2 - 9*ep^3*mWW*s^2 - ep^3*s^3))/(ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - s)), -(mtt^4 + 8*ep*mtt^4 + 13*ep^2*mtt^4 - 3*mtt^3*mWW - 31*ep*mtt^3*mWW - 91*ep^2*mtt^3*mWW - 83*ep^3*mtt^3*mWW + 3*mtt^2*mWW^2 + 37*ep*mtt^2*mWW^2 + 135*ep^2*mtt^2*mWW^2 + 151*ep^3*mtt^2*mWW^2 - mtt*mWW^3 - 14*ep*mtt*mWW^3 - 57*ep^2*mtt*mWW^3 - 68*ep^3*mtt*mWW^3 - 2*mtt^3*s - 16*ep*mtt^3*s - 25*ep^2*mtt^3*s + ep^3*mtt^3*s + 5*mtt^2*mWW*s + 48*ep*mtt^2*mWW*s + 125*ep^2*mtt^2*mWW*s + 99*ep^3*mtt^2*mWW*s - 4*mtt*mWW^2*s - 43*ep*mtt*mWW^2*s - 135*ep^2*mtt*mWW^2*s - 127*ep^3*mtt*mWW^2*s + mWW^3*s + 11*ep*mWW^3*s + 36*ep^2*mWW^3*s + 32*ep^3*mWW^3*s + mtt^2*s^2 + 8*ep*mtt^2*s^2 + 11*ep^2*mtt^2*s^2 - 2*ep^3*mtt^2*s^2 - 2*mtt*mWW*s^2 - 17*ep*mtt*mWW*s^2 - 33*ep^2*mtt*mWW*s^2 - 16*ep^3*mtt*mWW*s^2 + mWW^2*s^2 + 9*ep*mWW^2*s^2 + 21*ep^2*mWW^2*s^2 + 12*ep^3*mWW^2*s^2 + ep^2*mtt*s^3 + ep^3*mtt*s^3 - ep^2*mWW*s^3)/(2*ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - s)), (2*mtt^3 + 16*ep*mtt^3 + 34*ep^2*mtt^3 + 18*ep^3*mtt^3 - 4*mtt^2*mWW - 38*ep*mtt^2*mWW - 112*ep^2*mtt^2*mWW - 106*ep^3*mtt^2*mWW + 2*mtt*mWW^2 + 22*ep*mtt*mWW^2 + 78*ep^2*mtt*mWW^2 + 88*ep^3*mtt*mWW^2 - 4*mtt^2*s - 32*ep*mtt^2*s - 68*ep^2*mtt^2*s - 37*ep^3*mtt^2*s + 6*mtt*mWW*s + 54*ep*mtt*mWW*s + 148*ep^2*mtt*mWW*s + 129*ep^3*mtt*mWW*s - 2*mWW^2*s - 19*ep*mWW^2*s - 57*ep^2*mWW^2*s - 52*ep^3*mWW^2*s + 2*mtt*s^2 + 16*ep*mtt*s^2 + 34*ep^2*mtt*s^2 + 20*ep^3*mtt*s^2 - 2*mWW*s^2 - 16*ep*mWW*s^2 - 36*ep^2*mWW*s^2 - 23*ep^3*mWW*s^2 - ep^3*s^3)/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - s)), (ep*(mtt - s)*(2*mtt^3*mWW*s + 6*ep*mtt^3*mWW*s - 2*mtt^2*mWW^2*s - 2*ep*mtt^2*mWW^2*s - 4*ep*mtt*mWW^3*s - 4*mtt^2*mWW*s^2 - 14*ep*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 + 4*ep*mWW^3*s^2 + 2*mtt*mWW*s^3 + 10*ep*mtt*mWW*s^3 + 2*ep*mWW^2*s^3 - 2*ep*mWW*s^4 + mtt^3*mWW*t + 3*ep*mtt^3*mWW*t - 2*mtt^2*mWW^2*t - 4*ep*mtt^2*mWW^2*t + mtt*mWW^3*t - ep*mtt*mWW^3*t + 2*ep*mWW^4*t - mtt^3*s*t - 3*ep*mtt^3*s*t - 3*mtt^2*mWW*s*t - 11*ep*mtt^2*mWW*s*t + 5*mtt*mWW^2*s*t + 11*ep*mtt*mWW^2*s*t - mWW^3*s*t + 3*ep*mWW^3*s*t + mtt^2*s^2*t + 4*ep*mtt^2*s^2*t + 3*mtt*mWW*s^2*t + 11*ep*mtt*mWW*s^2*t - 2*mWW^2*s^2*t - 5*ep*mWW^2*s^2*t - ep*mtt*s^3*t - ep*mWW*s^3*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*(mtt - mWW - s)*t), -(mtt^2*mWW + 7*ep*mtt^2*mWW + 10*ep^2*mtt^2*mWW + ep*mtt^2*s + ep^2*mtt^2*s - 2*ep*mtt*mWW*s - 6*ep^2*mtt*mWW*s - 2*ep*mtt*s^2 - 2*ep^2*mtt*s^2 - mWW*s^2 - 5*ep*mWW*s^2 - 4*ep^2*mWW*s^2 + ep*s^3 + ep^2*s^3 - mtt*mWW*t - 7*ep*mtt*mWW*t - 10*ep^2*mtt*mWW*t - ep*mtt*s*t - ep^2*mtt*s*t + 2*ep*mWW*s*t + 6*ep^2*mWW*s*t + ep*s^2*t + ep^2*s^2*t)/(2*ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), (-3*ep*(mtt - s - t))/(1 + 4*ep), -(((-(mtt*mWW) + mtt*s + mWW*t)*(-2*mtt^2*mWW - 11*ep*mtt^2*mWW - 13*ep^2*mtt^2*mWW - 2*ep*mtt*mWW^2 - 2*ep^2*mtt*mWW^2 + mtt^2*s + 7*ep*mtt^2*s + 10*ep^2*mtt^2*s - mtt*mWW*s - 10*ep*mtt*mWW*s - 18*ep^2*mtt*mWW*s + 2*ep*mWW^2*s + 2*ep^2*mWW^2*s + ep*mtt*s^2 + 2*ep^2*mtt*s^2 + 2*mWW*s^2 + 15*ep*mWW*s^2 + 23*ep^2*mWW*s^2 - 2*ep*s^3 - 4*ep^2*s^3 + 2*mtt*mWW*t + 11*ep*mtt*mWW*t + 13*ep^2*mtt*mWW*t + 2*ep*mWW^2*t + 2*ep^2*mWW^2*t + 5*ep*mtt*s*t + 9*ep^2*mtt*s*t - 6*ep*mWW*s*t - 13*ep^2*mWW*s*t - 2*ep*s^2*t - 3*ep^2*s^2*t))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*s*(-mWW + s))), (3*(mtt - t)*(-2*mtt^2*mWW - 12*ep*mtt^2*mWW - 14*ep^2*mtt^2*mWW + 4*ep^2*mtt*mWW^2 + mtt^2*s + 8*ep*mtt^2*s + 11*ep^2*mtt^2*s - mtt*mWW*s - 12*ep*mtt*mWW*s - 25*ep^2*mtt*mWW*s + 2*ep*mWW^2*s + 2*ep^2*mWW^2*s + ep*mtt*s^2 + 3*ep^2*mtt*s^2 + 2*mWW*s^2 + 15*ep*mWW*s^2 + 23*ep^2*mWW*s^2 - 2*ep*s^3 - 4*ep^2*s^3 + 2*mtt*mWW*t + 12*ep*mtt*mWW*t + 14*ep^2*mtt*mWW*t - 4*ep^2*mWW^2*t + 4*ep*mtt*s*t + 8*ep^2*mtt*s*t - 4*ep*mWW*s*t - 6*ep^2*mWW*s*t - 2*ep*s^2*t - 4*ep^2*s^2*t))/(2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(-mWW + s)*(mtt - s - t)), -(((-(mtt*mWW) + mWW*s + mtt*t)*(2*ep*mtt^3*mWW^2*s + 6*ep^2*mtt^3*mWW^2*s + 4*ep^2*mtt^2*mWW^3*s - 4*ep*mtt^2*mWW^2*s^2 - 14*ep^2*mtt^2*mWW^2*s^2 - 8*ep^2*mtt*mWW^3*s^2 + 2*ep*mtt*mWW^2*s^3 + 10*ep^2*mtt*mWW^2*s^3 + 4*ep^2*mWW^3*s^3 - 2*ep^2*mWW^2*s^4 - 2*mtt^3*mWW^2*t - 10*ep*mtt^3*mWW^2*t - 12*ep^2*mtt^3*mWW^2*t + 2*mtt^2*mWW^3*t + 6*ep*mtt^2*mWW^3*t + 4*ep^2*mtt^2*mWW^3*t + 4*ep*mtt*mWW^4*t + 8*ep^2*mtt*mWW^4*t - 5*mtt^3*mWW*s*t - 31*ep*mtt^3*mWW*s*t - 44*ep^2*mtt^3*mWW*s*t + 5*mtt^2*mWW^2*s*t + 19*ep*mtt^2*mWW^2*s*t + 14*ep^2*mtt^2*mWW^2*s*t + 14*ep*mtt*mWW^3*s*t + 28*ep^2*mtt*mWW^3*s*t - 4*ep*mWW^4*s*t - 8*ep^2*mWW^4*s*t + 7*mtt^2*mWW*s^2*t + 50*ep*mtt^2*mWW*s^2*t + 70*ep^2*mtt^2*mWW*s^2*t + mtt*mWW^2*s^2*t + 12*ep*mtt*mWW^2*s^2*t + 12*ep^2*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 20*ep*mWW^3*s^2*t - 32*ep^2*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 25*ep*mtt*mWW*s^3*t - 32*ep^2*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 21*ep*mWW^2*s^3*t - 14*ep^2*mWW^2*s^3*t + 6*ep*mWW*s^4*t + 6*ep^2*mWW*s^4*t + mtt^4*t^2 + 5*ep*mtt^4*t^2 + 6*ep^2*mtt^4*t^2 - mtt^3*mWW*t^2 - 2*ep*mtt^3*mWW*t^2 + ep^2*mtt^3*mWW*t^2 + mtt^2*mWW^2*t^2 + ep*mtt^2*mWW^2*t^2 - 2*ep^2*mtt^2*mWW^2*t^2 - mtt*mWW^3*t^2 - 2*ep*mtt*mWW^3*t^2 - 3*ep^2*mtt*mWW^3*t^2 - 2*ep*mWW^4*t^2 - 2*ep^2*mWW^4*t^2 - mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 - 8*ep^2*mtt^3*s*t^2 + 2*mtt^2*mWW*s*t^2 + 10*ep*mtt^2*mWW*s*t^2 + 7*ep^2*mtt^2*mWW*s*t^2 + ep*mtt*mWW^2*s*t^2 - mWW^3*s*t^2 - 5*ep*mWW^3*s*t^2 + ep^2*mWW^3*s*t^2 + ep*mtt^2*s^2*t^2 + 2*ep^2*mtt^2*s^2*t^2 - 11*ep*mtt*mWW*s^2*t^2 - 14*ep^2*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 - 4*ep*mWW^2*s^2*t^2 + 4*ep^2*mWW^2*s^2*t^2 + 6*ep*mWW*s^3*t^2 + 8*ep^2*mWW*s^3*t^2))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*t^2*(-mWW + t))), (3*(mtt - s)*(4*ep*mtt^3*mWW^2*s + 12*ep^2*mtt^3*mWW^2*s + 8*ep^2*mtt^2*mWW^3*s - 8*ep*mtt^2*mWW^2*s^2 - 28*ep^2*mtt^2*mWW^2*s^2 - 16*ep^2*mtt*mWW^3*s^2 + 4*ep*mtt*mWW^2*s^3 + 20*ep^2*mtt*mWW^2*s^3 + 8*ep^2*mWW^3*s^3 - 4*ep^2*mWW^2*s^4 - 2*mtt^3*mWW^2*t - 10*ep*mtt^3*mWW^2*t - 12*ep^2*mtt^3*mWW^2*t + 2*mtt^2*mWW^3*t + 6*ep*mtt^2*mWW^3*t + 4*ep^2*mtt^2*mWW^3*t + 4*ep*mtt*mWW^4*t + 8*ep^2*mtt*mWW^4*t - 5*mtt^3*mWW*s*t - 33*ep*mtt^3*mWW*s*t - 50*ep^2*mtt^3*mWW*s*t + 5*mtt^2*mWW^2*s*t + 19*ep*mtt^2*mWW^2*s*t + 10*ep^2*mtt^2*mWW^2*s*t + 14*ep*mtt*mWW^3*s*t + 28*ep^2*mtt*mWW^3*s*t - 4*ep*mWW^4*s*t - 8*ep^2*mWW^4*s*t + 7*mtt^2*mWW*s^2*t + 54*ep*mtt^2*mWW*s^2*t + 84*ep^2*mtt^2*mWW*s^2*t + mtt*mWW^2*s^2*t + 12*ep*mtt*mWW^2*s^2*t + 20*ep^2*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 20*ep*mWW^3*s^2*t - 32*ep^2*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 27*ep*mtt*mWW*s^3*t - 42*ep^2*mtt*mWW*s^3*t - 4*mWW^2*s^3*t - 21*ep*mWW^2*s^3*t - 18*ep^2*mWW^2*s^3*t + 6*ep*mWW*s^4*t + 8*ep^2*mWW*s^4*t + mtt^4*t^2 + 5*ep*mtt^4*t^2 + 6*ep^2*mtt^4*t^2 - mtt^3*mWW*t^2 - 2*ep*mtt^3*mWW*t^2 + ep^2*mtt^3*mWW*t^2 + mtt^2*mWW^2*t^2 + ep*mtt^2*mWW^2*t^2 - 2*ep^2*mtt^2*mWW^2*t^2 - mtt*mWW^3*t^2 - 2*ep*mtt*mWW^3*t^2 - 3*ep^2*mtt*mWW^3*t^2 - 2*ep*mWW^4*t^2 - 2*ep^2*mWW^4*t^2 - mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 - 8*ep^2*mtt^3*s*t^2 + 2*mtt^2*mWW*s*t^2 + 10*ep*mtt^2*mWW*s*t^2 + 7*ep^2*mtt^2*mWW*s*t^2 + ep*mtt*mWW^2*s*t^2 - mWW^3*s*t^2 - 5*ep*mWW^3*s*t^2 + ep^2*mWW^3*s*t^2 + ep*mtt^2*s^2*t^2 + 2*ep^2*mtt^2*s^2*t^2 - 11*ep*mtt*mWW*s^2*t^2 - 14*ep^2*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 - 4*ep*mWW^2*s^2*t^2 + 4*ep^2*mWW^2*s^2*t^2 + 6*ep*mWW*s^3*t^2 + 8*ep^2*mWW*s^3*t^2))/(2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*(mtt - s - t)*t*(-mWW + t)), ((mtt - s)*(2*ep^2*mtt^4*mWW^3 - 6*ep^3*mtt^4*mWW^3 + 2*ep*mtt^3*mWW^4 - 2*ep^2*mtt^3*mWW^4 - 12*ep^3*mtt^3*mWW^4 - 4*ep*mtt^2*mWW^5 - 2*ep^2*mtt^2*mWW^5 + 42*ep^3*mtt^2*mWW^5 + 2*ep*mtt*mWW^6 + 2*ep^2*mtt*mWW^6 - 24*ep^3*mtt*mWW^6 + 3*ep^3*mtt^5*mWW*s + 2*ep*mtt^4*mWW^2*s + 13*ep^2*mtt^4*mWW^2*s + 13*ep^3*mtt^4*mWW^2*s - 7*ep*mtt^3*mWW^3*s - 63*ep^2*mtt^3*mWW^3*s - 100*ep^3*mtt^3*mWW^3*s + mtt^2*mWW^4*s + 15*ep*mtt^2*mWW^4*s + 94*ep^2*mtt^2*mWW^4*s + 122*ep^3*mtt^2*mWW^4*s - mtt*mWW^5*s - 10*ep*mtt*mWW^5*s - 56*ep^2*mtt*mWW^5*s - 86*ep^3*mtt*mWW^5*s + 12*ep^2*mWW^6*s + 48*ep^3*mWW^6*s - 12*ep^3*mtt^4*mWW*s^2 - 4*ep*mtt^3*mWW^2*s^2 - 26*ep^2*mtt^3*mWW^2*s^2 - 20*ep^3*mtt^3*mWW^2*s^2 + 10*ep*mtt^2*mWW^3*s^2 + 101*ep^2*mtt^2*mWW^3*s^2 + 194*ep^3*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 - 20*ep*mtt*mWW^4*s^2 - 94*ep^2*mtt*mWW^4*s^2 - 128*ep^3*mtt*mWW^4*s^2 + mWW^5*s^2 + 10*ep*mWW^5*s^2 + 30*ep^2*mWW^5*s^2 - 4*ep^3*mWW^5*s^2 + 18*ep^3*mtt^3*mWW*s^3 + 2*ep*mtt^2*mWW^2*s^3 + 12*ep^2*mtt^2*mWW^2*s^3 - 4*ep^3*mtt^2*mWW^2*s^3 - 3*ep*mtt*mWW^3*s^3 - 47*ep^2*mtt*mWW^3*s^3 - 102*ep^3*mtt*mWW^3*s^3 + mWW^4*s^3 + 5*ep*mWW^4*s^3 + 16*ep^2*mWW^4*s^3 + 42*ep^3*mWW^4*s^3 - 12*ep^3*mtt^2*mWW*s^4 + 2*ep^2*mtt*mWW^2*s^4 + 16*ep^3*mtt*mWW^2*s^4 + 7*ep^2*mWW^3*s^4 + 14*ep^3*mWW^3*s^4 + 3*ep^3*mtt*mWW*s^5 - ep^2*mWW^2*s^5 - 5*ep^3*mWW^2*s^5 - 4*ep^2*mtt^4*mWW^2*t + 12*ep^3*mtt^4*mWW^2*t - 4*ep*mtt^3*mWW^3*t + 4*ep^2*mtt^3*mWW^3*t + 24*ep^3*mtt^3*mWW^3*t + 8*ep*mtt^2*mWW^4*t + 4*ep^2*mtt^2*mWW^4*t - 84*ep^3*mtt^2*mWW^4*t - 4*ep*mtt*mWW^5*t - 4*ep^2*mtt*mWW^5*t + 48*ep^3*mtt*mWW^5*t + ep^2*mtt^5*s*t + ep^3*mtt^5*s*t - 4*ep*mtt^4*mWW*s*t - 21*ep^2*mtt^4*mWW*s*t - 14*ep^3*mtt^4*mWW*s*t - mtt^3*mWW^2*s*t + 8*ep*mtt^3*mWW^2*s*t + 98*ep^2*mtt^3*mWW^2*s*t + 133*ep^3*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t - 7*ep*mtt^2*mWW^3*s*t - 153*ep^2*mtt^2*mWW^3*s*t - 230*ep^3*mtt^2*mWW^3*s*t - 3*mtt*mWW^4*s*t - 8*ep*mtt*mWW^4*s*t + 101*ep^2*mtt*mWW^4*s*t + 262*ep^3*mtt*mWW^4*s*t + 2*mWW^5*s*t + 11*ep*mWW^5*s*t - 26*ep^2*mWW^5*s*t - 152*ep^3*mWW^5*s*t - 4*ep^2*mtt^4*s^2*t - 4*ep^3*mtt^4*s^2*t + 8*ep*mtt^3*mWW*s^2*t + 39*ep^2*mtt^3*mWW*s^2*t + 13*ep^3*mtt^3*mWW*s^2*t + 2*mtt^2*mWW^2*s^2*t - 8*ep*mtt^2*mWW^2*s^2*t - 135*ep^2*mtt^2*mWW^2*s^2*t - 225*ep^3*mtt^2*mWW^2*s^2*t - 2*mtt*mWW^3*s^2*t + 7*ep*mtt*mWW^3*s^2*t + 129*ep^2*mtt*mWW^3*s^2*t + 198*ep^3*mtt*mWW^3*s^2*t + 2*mWW^4*s^2*t + ep*mWW^4*s^2*t - 51*ep^2*mWW^4*s^2*t - 42*ep^3*mWW^4*s^2*t + 6*ep^2*mtt^3*s^3*t + 6*ep^3*mtt^3*s^3*t - 4*ep*mtt^2*mWW*s^3*t - 15*ep^2*mtt^2*mWW*s^3*t + 17*ep^3*mtt^2*mWW*s^3*t - mtt*mWW^2*s^3*t + 44*ep^2*mtt*mWW^2*s^3*t + 79*ep^3*mtt*mWW^2*s^3*t - 8*ep^2*mWW^3*s^3*t - 40*ep^3*mWW^3*s^3*t - 4*ep^2*mtt^2*s^4*t - 4*ep^3*mtt^2*s^4*t - 3*ep^2*mtt*mWW*s^4*t - 17*ep^3*mtt*mWW*s^4*t - 3*ep^2*mWW^2*s^4*t + ep^3*mWW^2*s^4*t + ep^2*mtt*s^5*t + ep^3*mtt*s^5*t + ep^3*mWW*s^5*t + 2*ep^2*mtt^4*mWW*t^2 - 6*ep^3*mtt^4*mWW*t^2 + 2*ep*mtt^3*mWW^2*t^2 - 2*ep^2*mtt^3*mWW^2*t^2 - 12*ep^3*mtt^3*mWW^2*t^2 - 4*ep*mtt^2*mWW^3*t^2 - 2*ep^2*mtt^2*mWW^3*t^2 + 42*ep^3*mtt^2*mWW^3*t^2 + 2*ep*mtt*mWW^4*t^2 + 2*ep^2*mtt*mWW^4*t^2 - 24*ep^3*mtt*mWW^4*t^2 + 2*ep*mtt^4*s*t^2 + 11*ep^2*mtt^4*s*t^2 + 13*ep^3*mtt^4*s*t^2 - 7*ep*mtt^3*mWW*s*t^2 - 50*ep^2*mtt^3*mWW*s*t^2 - 61*ep^3*mtt^3*mWW*s*t^2 + 10*ep*mtt^2*mWW^2*s*t^2 + 76*ep^2*mtt^2*mWW^2*s*t^2 + 80*ep^3*mtt^2*mWW^2*s*t^2 + mtt*mWW^3*s*t^2 - 51*ep^2*mtt*mWW^3*s*t^2 - 104*ep^3*mtt*mWW^3*s*t^2 - mWW^4*s*t^2 - 5*ep*mWW^4*s*t^2 + 14*ep^2*mWW^4*s*t^2 + 72*ep^3*mWW^4*s*t^2 - 4*ep*mtt^3*s^2*t^2 - 21*ep^2*mtt^3*s^2*t^2 - 25*ep^3*mtt^3*s^2*t^2 + 10*ep*mtt^2*mWW*s^2*t^2 + 68*ep^2*mtt^2*mWW*s^2*t^2 + 103*ep^3*mtt^2*mWW*s^2*t^2 - 11*ep*mtt*mWW^2*s^2*t^2 - 63*ep^2*mtt*mWW^2*s^2*t^2 - 54*ep^3*mtt*mWW^2*s^2*t^2 - mWW^3*s^2*t^2 + ep*mWW^3*s^2*t^2 + 27*ep^2*mWW^3*s^2*t^2 + 6*ep^3*mWW^3*s^2*t^2 + 2*ep*mtt^2*s^3*t^2 + 9*ep^2*mtt^2*s^3*t^2 + 11*ep^3*mtt^2*s^3*t^2 - 3*ep*mtt*mWW*s^3*t^2 - 20*ep^2*mtt*mWW*s^3*t^2 - 37*ep^3*mtt*mWW*s^3*t^2 + ep*mWW^2*s^3*t^2 + 3*ep^2*mWW^2*s^3*t^2 + 10*ep^3*mWW^2*s^3*t^2 + ep^2*mtt*s^4*t^2 + ep^3*mtt*s^4*t^2 + ep^3*mWW*s^4*t^2))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(-mWW + t)^2), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(-2*ep^2*mtt^4*mWW^2 - 2*ep*mtt^3*mWW^3 - 4*ep^2*mtt^3*mWW^3 + 4*ep*mtt^2*mWW^4 + 14*ep^2*mtt^2*mWW^4 - 2*ep*mtt*mWW^5 - 8*ep^2*mtt*mWW^5 - 2*ep*mtt^3*mWW^2*s - 3*ep^2*mtt^3*mWW^2*s - mtt^2*mWW^3*s - 4*ep*mtt^2*mWW^3*s - 11*ep^2*mtt^2*mWW^3*s + mtt*mWW^4*s + 4*ep*mtt*mWW^4*s + 6*ep^2*mtt*mWW^4*s + 2*ep*mWW^5*s + 8*ep^2*mWW^5*s + 5*ep*mtt^2*mWW^2*s^2 + 14*ep^2*mtt^2*mWW^2*s^2 + 2*mtt*mWW^3*s^2 + 10*ep*mtt*mWW^3*s^2 + 16*ep^2*mtt*mWW^3*s^2 - mWW^4*s^2 - 8*ep*mWW^4*s^2 - 20*ep^2*mWW^4*s^2 - 4*ep*mtt*mWW^2*s^3 - 11*ep^2*mtt*mWW^2*s^3 - mWW^3*s^3 - 4*ep*mWW^3*s^3 - ep^2*mWW^3*s^3 + ep*mWW^2*s^4 + 2*ep^2*mWW^2*s^4 + 4*ep^2*mtt^4*mWW*t + 4*ep*mtt^3*mWW^2*t + 8*ep^2*mtt^3*mWW^2*t - 8*ep*mtt^2*mWW^3*t - 28*ep^2*mtt^2*mWW^3*t + 4*ep*mtt*mWW^4*t + 16*ep^2*mtt*mWW^4*t + ep*mtt^4*s*t + 4*ep^2*mtt^4*s*t + mtt^3*mWW*s*t + 8*ep*mtt^3*mWW*s*t + 7*ep^2*mtt^3*mWW*s*t - 2*mtt^2*mWW^2*s*t - 18*ep*mtt^2*mWW^2*s*t - 20*ep^2*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t + 28*ep*mtt*mWW^3*s*t + 53*ep^2*mtt*mWW^3*s*t - 2*mWW^4*s*t - 19*ep*mWW^4*s*t - 44*ep^2*mWW^4*s*t - 3*ep*mtt^3*s^2*t - 12*ep^2*mtt^3*s^2*t - 2*mtt^2*mWW*s^2*t - 16*ep*mtt^2*mWW*s^2*t - 24*ep^2*mtt^2*mWW*s^2*t + 2*mtt*mWW^2*s^2*t + 16*ep*mtt*mWW^2*s^2*t + 21*ep^2*mtt*mWW^2*s^2*t - 2*mWW^3*s^2*t - 11*ep*mWW^3*s^2*t - 5*ep^2*mWW^3*s^2*t + 3*ep*mtt^2*s^3*t + 12*ep^2*mtt^2*s^3*t + mtt*mWW*s^3*t + 8*ep*mtt*mWW*s^3*t + 11*ep^2*mtt*mWW*s^3*t - 2*ep*mWW^2*s^3*t - 9*ep^2*mWW^2*s^3*t - ep*mtt*s^4*t - 4*ep^2*mtt*s^4*t + 2*ep^2*mWW*s^4*t - 2*ep^2*mtt^4*t^2 - 2*ep*mtt^3*mWW*t^2 - 4*ep^2*mtt^3*mWW*t^2 + 4*ep*mtt^2*mWW^2*t^2 + 14*ep^2*mtt^2*mWW^2*t^2 - 2*ep*mtt*mWW^3*t^2 - 8*ep^2*mtt*mWW^3*t^2 - ep*mtt^3*s*t^2 + ep*mtt^2*mWW*s*t^2 - 5*ep^2*mtt^2*mWW*s*t^2 - mtt*mWW^2*s*t^2 - 9*ep*mtt*mWW^2*s*t^2 - 15*ep^2*mtt*mWW^2*s*t^2 + mWW^3*s*t^2 + 9*ep*mWW^3*s*t^2 + 20*ep^2*mWW^3*s*t^2 + 2*ep*mtt^2*s^2*t^2 + 6*ep^2*mtt^2*s^2*t^2 + ep*mtt*mWW*s^2*t^2 + 7*ep^2*mtt*mWW*s^2*t^2 + mWW^2*s^2*t^2 + 4*ep*mWW^2*s^2*t^2 - 3*ep^2*mWW^2*s^2*t^2 - ep*mtt*s^3*t^2 - 4*ep^2*mtt*s^3*t^2 + 2*ep^2*mWW*s^3*t^2))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(-mWW + t)^2), -((-1 + 2*ep)*(-1 + 3*ep)*(-2*mtt^4 - 10*ep*mtt^4 - 10*ep^2*mtt^4 + 6*ep^3*mtt^4 + 7*mtt^3*mWW + 50*ep*mtt^3*mWW + 118*ep^2*mtt^3*mWW + 91*ep^3*mtt^3*mWW - 8*mtt^2*mWW^2 - 70*ep*mtt^2*mWW^2 - 207*ep^2*mtt^2*mWW^2 - 205*ep^3*mtt^2*mWW^2 + 3*mtt*mWW^3 + 30*ep*mtt*mWW^3 + 99*ep^2*mtt*mWW^3 + 108*ep^3*mtt*mWW^3 + 6*mtt^3*s + 30*ep*mtt^3*s + 33*ep^2*mtt^3*s - 11*ep^3*mtt^3*s - 16*mtt^2*mWW*s - 107*ep*mtt^2*mWW*s - 227*ep^2*mtt^2*mWW*s - 148*ep^3*mtt^2*mWW*s + 13*mtt*mWW^2*s + 110*ep*mtt*mWW^2*s + 315*ep^2*mtt*mWW^2*s + 302*ep^3*mtt*mWW^2*s - 3*mWW^3*s - 30*ep*mWW^3*s - 99*ep^2*mWW^3*s - 108*ep^3*mWW^3*s - 6*mtt^2*s^2 - 30*ep*mtt^2*s^2 - 39*ep^2*mtt^2*s^2 - 3*ep^3*mtt^2*s^2 + 11*mtt*mWW*s^2 + 64*ep*mtt*mWW*s^2 + 100*ep^2*mtt*mWW*s^2 + 23*ep^3*mtt*mWW*s^2 - 5*mWW^2*s^2 - 40*ep*mWW^2*s^2 - 108*ep^2*mWW^2*s^2 - 97*ep^3*mWW^2*s^2 + 2*mtt*s^3 + 10*ep*mtt*s^3 + 19*ep^2*mtt*s^3 + 15*ep^3*mtt*s^3 - 2*mWW*s^3 - 7*ep*mWW*s^3 + 9*ep^2*mWW*s^3 + 34*ep^3*mWW*s^3 - 3*ep^2*s^4 - 7*ep^3*s^4 + 5*mtt^3*t + 40*ep*mtt^3*t + 97*ep^2*mtt^3*t + 72*ep^3*mtt^3*t - 10*mtt^2*mWW*t - 83*ep*mtt^2*mWW*t - 214*ep^2*mtt^2*mWW*t - 175*ep^3*mtt^2*mWW*t + 5*mtt*mWW^2*t + 46*ep*mtt*mWW^2*t + 138*ep^2*mtt*mWW^2*t + 139*ep^3*mtt*mWW^2*t - 3*ep*mWW^3*t - 21*ep^2*mWW^3*t - 36*ep^3*mWW^3*t - 10*mtt^2*s*t - 80*ep*mtt^2*s*t - 197*ep^2*mtt^2*s*t - 151*ep^3*mtt^2*s*t + 15*mtt*mWW*s*t + 120*ep*mtt*mWW*s*t + 292*ep^2*mtt*mWW*s*t + 219*ep^3*mtt*mWW*s*t - 5*mWW^2*s*t - 43*ep*mWW^2*s*t - 117*ep^2*mWW^2*s*t - 103*ep^3*mWW^2*s*t + 5*mtt*s^2*t + 40*ep*mtt*s^2*t + 103*ep^2*mtt*s^2*t + 86*ep^3*mtt*s^2*t - 5*mWW*s^2*t - 37*ep*mWW*s^2*t - 78*ep^2*mWW*s^2*t - 44*ep^3*mWW*s^2*t - 3*ep^2*s^3*t - 7*ep^3*s^3*t))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - s)*(mtt - mWW - s)*(mtt - s - t)), ((-1 + 2*ep)^2*mtt*(ep*mtt + mWW + 4*ep*mWW - ep*s)*(mtt^2 + 2*ep*mtt^2 - mtt*mWW - 2*ep*mtt*mWW - mtt*s - 2*ep*mtt*s + mWW*s + ep*mWW*s))/(ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*s), -((-1 + 2*ep)*(-4*ep*mtt^5*mWW^4*s^3 - 12*ep^2*mtt^5*mWW^4*s^3 + 8*ep*mtt^4*mWW^5*s^3 + 16*ep^2*mtt^4*mWW^5*s^3 - 4*ep*mtt^3*mWW^6*s^3 + 4*ep^2*mtt^3*mWW^6*s^3 - 8*ep^2*mtt^2*mWW^7*s^3 + 8*ep*mtt^4*mWW^4*s^4 + 28*ep^2*mtt^4*mWW^4*s^4 - 8*ep*mtt^3*mWW^5*s^4 - 16*ep^2*mtt^3*mWW^5*s^4 - 12*ep^2*mtt^2*mWW^6*s^4 - 4*ep*mtt^3*mWW^4*s^5 - 20*ep^2*mtt^3*mWW^4*s^5 + 4*ep*mtt*mWW^6*s^5 + 12*ep^2*mtt*mWW^6*s^5 + 8*ep^2*mWW^7*s^5 + 4*ep^2*mtt^2*mWW^4*s^6 - 4*ep^2*mWW^6*s^6 - 2*mtt^6*mWW^3*s^2*t + 6*ep*mtt^6*mWW^3*s^2*t + 42*ep^2*mtt^6*mWW^3*s^2*t + 6*mtt^5*mWW^4*s^2*t - 12*ep*mtt^5*mWW^4*s^2*t - 60*ep^2*mtt^5*mWW^4*s^2*t - 10*mtt^4*mWW^5*s^2*t - 18*ep*mtt^4*mWW^5*s^2*t - 60*ep^2*mtt^4*mWW^5*s^2*t + 10*mtt^3*mWW^6*s^2*t + 50*ep*mtt^3*mWW^6*s^2*t + 140*ep^2*mtt^3*mWW^6*s^2*t - 4*mtt^2*mWW^7*s^2*t - 28*ep*mtt^2*mWW^7*s^2*t - 70*ep^2*mtt^2*mWW^7*s^2*t + 2*ep*mtt*mWW^8*s^2*t + 8*ep^2*mtt*mWW^8*s^2*t + 8*mtt^5*mWW^3*s^3*t + 10*ep*mtt^5*mWW^3*s^3*t - 90*ep^2*mtt^5*mWW^3*s^3*t - 16*mtt^4*mWW^4*s^3*t - 14*ep*mtt^4*mWW^4*s^3*t + 78*ep^2*mtt^4*mWW^4*s^3*t + 24*mtt^3*mWW^5*s^3*t + 92*ep*mtt^3*mWW^5*s^3*t + 186*ep^2*mtt^3*mWW^5*s^3*t - 16*mtt^2*mWW^6*s^3*t - 92*ep*mtt^2*mWW^6*s^3*t - 198*ep^2*mtt^2*mWW^6*s^3*t + 2*ep*mtt*mWW^7*s^3*t + 16*ep^2*mtt*mWW^7*s^3*t + 2*ep*mWW^8*s^3*t + 8*ep^2*mWW^8*s^3*t - 10*mtt^4*mWW^3*s^4*t - 42*ep*mtt^4*mWW^3*s^4*t + 58*ep^2*mtt^4*mWW^3*s^4*t + 10*mtt^3*mWW^4*s^4*t + 12*ep*mtt^3*mWW^4*s^4*t - 64*ep^2*mtt^3*mWW^4*s^4*t - 18*mtt^2*mWW^5*s^4*t - 104*ep*mtt^2*mWW^5*s^4*t - 184*ep^2*mtt^2*mWW^5*s^4*t - 2*mtt*mWW^6*s^4*t - 4*ep*mtt*mWW^6*s^4*t - 24*ep^2*mtt*mWW^6*s^4*t + 4*mWW^7*s^4*t + 26*ep*mWW^7*s^4*t + 54*ep^2*mWW^7*s^4*t + 4*mtt^3*mWW^3*s^5*t + 30*ep*mtt^3*mWW^3*s^5*t - 14*ep^2*mtt^3*mWW^3*s^5*t + 22*ep*mtt^2*mWW^4*s^5*t + 62*ep^2*mtt^2*mWW^4*s^5*t + 4*mtt*mWW^5*s^5*t + 34*ep*mtt*mWW^5*s^5*t + 78*ep^2*mtt*mWW^5*s^5*t + 8*mWW^6*s^5*t + 42*ep*mWW^6*s^5*t + 66*ep^2*mWW^6*s^5*t - 4*ep*mtt^2*mWW^3*s^6*t + 4*ep^2*mtt^2*mWW^3*s^6*t - 8*ep*mtt*mWW^4*s^6*t - 16*ep^2*mtt*mWW^4*s^6*t - 4*ep*mWW^5*s^6*t - 20*ep^2*mWW^5*s^6*t + 4*ep^2*mtt^8*mWW^2*t^2 + 4*ep*mtt^7*mWW^3*t^2 - 2*ep^2*mtt^7*mWW^3*t^2 - 18*ep*mtt^6*mWW^4*t^2 - 40*ep^2*mtt^6*mWW^4*t^2 + 32*ep*mtt^5*mWW^5*t^2 + 100*ep^2*mtt^5*mWW^5*t^2 - 28*ep*mtt^4*mWW^6*t^2 - 100*ep^2*mtt^4*mWW^6*t^2 + 12*ep*mtt^3*mWW^7*t^2 + 46*ep^2*mtt^3*mWW^7*t^2 - 2*ep*mtt^2*mWW^8*t^2 - 8*ep^2*mtt^2*mWW^8*t^2 + 3*mtt^7*mWW^2*s*t^2 + ep*mtt^7*mWW^2*s*t^2 - 54*ep^2*mtt^7*mWW^2*s*t^2 - 18*mtt^6*mWW^3*s*t^2 - 72*ep*mtt^6*mWW^3*s*t^2 + 18*ep^2*mtt^6*mWW^3*s*t^2 + 46*mtt^5*mWW^4*s*t^2 + 296*ep*mtt^5*mWW^4*s*t^2 + 456*ep^2*mtt^5*mWW^4*s*t^2 - 62*mtt^4*mWW^5*s*t^2 - 486*ep*mtt^4*mWW^5*s*t^2 - 984*ep^2*mtt^4*mWW^5*s*t^2 + 45*mtt^3*mWW^6*s*t^2 + 387*ep*mtt^3*mWW^6*s*t^2 + 846*ep^2*mtt^3*mWW^6*s*t^2 - 16*mtt^2*mWW^7*s*t^2 - 146*ep*mtt^2*mWW^7*s*t^2 - 330*ep^2*mtt^2*mWW^7*s*t^2 + 2*mtt*mWW^8*s*t^2 + 20*ep*mtt*mWW^8*s*t^2 + 48*ep^2*mtt*mWW^8*s*t^2 - 6*mtt^6*mWW^2*s^2*t^2 - 7*ep*mtt^6*mWW^2*s^2*t^2 + 130*ep^2*mtt^6*mWW^2*s^2*t^2 + 44*mtt^5*mWW^3*s^2*t^2 + 226*ep*mtt^5*mWW^3*s^2*t^2 + 6*ep^2*mtt^5*mWW^3*s^2*t^2 - 110*mtt^4*mWW^4*s^2*t^2 - 760*ep*mtt^4*mWW^4*s^2*t^2 - 1070*ep^2*mtt^4*mWW^4*s^2*t^2 + 128*mtt^3*mWW^5*s^2*t^2 + 992*ep*mtt^3*mWW^5*s^2*t^2 + 1826*ep^2*mtt^3*mWW^5*s^2*t^2 - 74*mtt^2*mWW^6*s^2*t^2 - 583*ep*mtt^2*mWW^6*s^2*t^2 - 1128*ep^2*mtt^2*mWW^6*s^2*t^2 + 20*mtt*mWW^7*s^2*t^2 + 142*ep*mtt*mWW^7*s^2*t^2 + 248*ep^2*mtt*mWW^7*s^2*t^2 - 2*mWW^8*s^2*t^2 - 10*ep*mWW^8*s^2*t^2 - 12*ep^2*mWW^8*s^2*t^2 - mtt^5*mWW^2*s^3*t^2 - 27*ep*mtt^5*mWW^2*s^3*t^2 - 188*ep^2*mtt^5*mWW^2*s^3*t^2 - 38*mtt^4*mWW^3*s^3*t^2 - 240*ep*mtt^4*mWW^3*s^3*t^2 + 20*ep^2*mtt^4*mWW^3*s^3*t^2 + 84*mtt^3*mWW^4*s^3*t^2 + 658*ep*mtt^3*mWW^4*s^3*t^2 + 872*ep^2*mtt^3*mWW^4*s^3*t^2 - 66*mtt^2*mWW^5*s^3*t^2 - 556*ep*mtt^2*mWW^5*s^3*t^2 - 956*ep^2*mtt^2*mWW^5*s^3*t^2 + 13*mtt*mWW^6*s^3*t^2 + 113*ep*mtt*mWW^6*s^3*t^2 + 156*ep^2*mtt*mWW^6*s^3*t^2 + 8*mWW^7*s^3*t^2 + 52*ep*mWW^7*s^3*t^2 + 96*ep^2*mWW^7*s^3*t^2 + 8*mtt^4*mWW^2*s^4*t^2 + 81*ep*mtt^4*mWW^2*s^4*t^2 + 202*ep^2*mtt^4*mWW^2*s^4*t^2 + 20*mtt^3*mWW^3*s^4*t^2 + 136*ep*mtt^3*mWW^3*s^4*t^2 - 8*ep^2*mtt^3*mWW^3*s^4*t^2 - 16*mtt^2*mWW^4*s^4*t^2 - 150*ep*mtt^2*mWW^4*s^4*t^2 - 188*ep^2*mtt^2*mWW^4*s^4*t^2 - 4*mtt*mWW^5*s^4*t^2 + 40*ep^2*mtt*mWW^5*s^4*t^2 + 24*mWW^6*s^4*t^2 + 157*ep*mWW^6*s^4*t^2 + 274*ep^2*mWW^6*s^4*t^2 - 4*mtt^3*mWW^2*s^5*t^2 - 60*ep*mtt^3*mWW^2*s^5*t^2 - 118*ep^2*mtt^3*mWW^2*s^5*t^2 - 8*mtt^2*mWW^3*s^5*t^2 - 60*ep*mtt^2*mWW^3*s^5*t^2 - 46*ep^2*mtt^2*mWW^3*s^5*t^2 - 4*mtt*mWW^4*s^5*t^2 - 28*ep*mtt*mWW^4*s^5*t^2 - 34*ep^2*mtt*mWW^4*s^5*t^2 + 4*ep*mWW^5*s^5*t^2 - 26*ep^2*mWW^5*s^5*t^2 + 12*ep*mtt^2*mWW^2*s^6*t^2 + 24*ep^2*mtt^2*mWW^2*s^6*t^2 + 8*ep*mtt*mWW^3*s^6*t^2 + 16*ep^2*mtt*mWW^3*s^6*t^2 - 4*ep*mWW^4*s^6*t^2 - 8*ep^2*mWW^4*s^6*t^2 - mtt^8*mWW*t^3 - 3*ep*mtt^8*mWW*t^3 - 2*ep^2*mtt^8*mWW*t^3 + 7*mtt^7*mWW^2*t^3 + 25*ep*mtt^7*mWW^2*t^3 + 16*ep^2*mtt^7*mWW^2*t^3 - 20*mtt^6*mWW^3*t^3 - 86*ep*mtt^6*mWW^3*t^3 - 78*ep^2*mtt^6*mWW^3*t^3 + 30*mtt^5*mWW^4*t^3 + 156*ep*mtt^5*mWW^4*t^3 + 200*ep^2*mtt^5*mWW^4*t^3 - 25*mtt^4*mWW^5*t^3 - 159*ep*mtt^4*mWW^5*t^3 - 270*ep^2*mtt^4*mWW^5*t^3 + 11*mtt^3*mWW^6*t^3 + 89*ep*mtt^3*mWW^6*t^3 + 192*ep^2*mtt^3*mWW^6*t^3 - 2*mtt^2*mWW^7*t^3 - 24*ep*mtt^2*mWW^7*t^3 - 66*ep^2*mtt^2*mWW^7*t^3 + 2*ep*mtt*mWW^8*t^3 + 8*ep^2*mtt*mWW^8*t^3 - mtt^7*mWW*s*t^3 - 2*ep*mtt^7*mWW*s*t^3 + 16*ep^2*mtt^7*mWW*s*t^3 - 2*mtt^6*mWW^2*s*t^3 - 4*ep*mtt^6*mWW^2*s*t^3 + 14*ep^2*mtt^6*mWW^2*s*t^3 + 17*mtt^5*mWW^3*s*t^3 + 66*ep*mtt^5*mWW^3*s*t^3 - 40*ep^2*mtt^5*mWW^3*s*t^3 - 32*mtt^4*mWW^4*s*t^3 - 178*ep*mtt^4*mWW^4*s*t^3 - 172*ep^2*mtt^4*mWW^4*s*t^3 + 29*mtt^3*mWW^5*s*t^3 + 206*ep*mtt^3*mWW^5*s*t^3 + 368*ep^2*mtt^3*mWW^5*s*t^3 - 14*mtt^2*mWW^6*s*t^3 - 108*ep*mtt^2*mWW^6*s*t^3 - 218*ep^2*mtt^2*mWW^6*s*t^3 + 3*mtt*mWW^7*s*t^3 + 18*ep*mtt*mWW^7*s*t^3 + 24*ep^2*mtt*mWW^7*s*t^3 + 2*ep*mWW^8*s*t^3 + 8*ep^2*mWW^8*s*t^3 + 7*mtt^6*mWW*s^2*t^3 + 40*ep*mtt^6*mWW*s^2*t^3 + 4*ep^2*mtt^6*mWW*s^2*t^3 - 15*mtt^5*mWW^2*s^2*t^3 - 109*ep*mtt^5*mWW^2*s^2*t^3 - 132*ep^2*mtt^5*mWW^2*s^2*t^3 + 11*mtt^4*mWW^3*s^2*t^3 + 118*ep*mtt^4*mWW^3*s^2*t^3 + 318*ep^2*mtt^4*mWW^3*s^2*t^3 - 14*mtt^3*mWW^4*s^2*t^3 - 118*ep*mtt^3*mWW^4*s^2*t^3 - 304*ep^2*mtt^3*mWW^4*s^2*t^3 + 33*mtt^2*mWW^5*s^2*t^3 + 208*ep*mtt^2*mWW^5*s^2*t^3 + 324*ep^2*mtt^2*mWW^5*s^2*t^3 - 35*mtt*mWW^6*s^2*t^3 - 229*ep*mtt*mWW^6*s^2*t^3 - 372*ep^2*mtt*mWW^6*s^2*t^3 + 13*mWW^7*s^2*t^3 + 90*ep*mWW^7*s^2*t^3 + 162*ep^2*mWW^7*s^2*t^3 - 7*mtt^5*mWW*s^3*t^3 - 64*ep*mtt^5*mWW*s^3*t^3 - 48*ep^2*mtt^5*mWW*s^3*t^3 + 8*mtt^4*mWW^2*s^3*t^3 + 112*ep*mtt^4*mWW^2*s^3*t^3 + 118*ep^2*mtt^4*mWW^2*s^3*t^3 - 2*mtt^3*mWW^3*s^3*t^3 - 88*ep*mtt^3*mWW^3*s^3*t^3 - 180*ep^2*mtt^3*mWW^3*s^3*t^3 + 32*mtt^2*mWW^4*s^3*t^3 + 248*ep*mtt^2*mWW^4*s^3*t^3 + 388*ep^2*mtt^2*mWW^4*s^3*t^3 - 55*mtt*mWW^5*s^3*t^3 - 384*ep*mtt*mWW^5*s^3*t^3 - 588*ep^2*mtt*mWW^5*s^3*t^3 + 24*mWW^6*s^3*t^3 + 176*ep*mWW^6*s^3*t^3 + 310*ep^2*mWW^6*s^3*t^3 + 2*mtt^4*mWW*s^4*t^3 + 35*ep*mtt^4*mWW*s^4*t^3 + 38*ep^2*mtt^4*mWW*s^4*t^3 + 2*mtt^3*mWW^2*s^4*t^3 - 42*ep*mtt^3*mWW^2*s^4*t^3 - 40*ep^2*mtt^3*mWW^2*s^4*t^3 - 6*mtt^2*mWW^3*s^4*t^3 - 12*ep*mtt^2*mWW^3*s^4*t^3 - 36*ep^2*mtt^2*mWW^3*s^4*t^3 - 10*mtt*mWW^4*s^4*t^3 - 78*ep*mtt*mWW^4*s^4*t^3 - 80*ep^2*mtt*mWW^4*s^4*t^3 - 4*mWW^5*s^4*t^3 - 15*ep*mWW^5*s^4*t^3 - 42*ep^2*mWW^5*s^4*t^3 - 6*ep*mtt^3*mWW*s^5*t^3 - 8*ep^2*mtt^3*mWW*s^5*t^3 + 14*ep*mtt^2*mWW^2*s^5*t^3 + 16*ep^2*mtt^2*mWW^2*s^5*t^3 + 14*ep*mtt*mWW^3*s^5*t^3 + 40*ep^2*mtt*mWW^3*s^5*t^3 - 6*ep*mWW^4*s^5*t^3 - 16*ep^2*mWW^4*s^5*t^3 + mtt^8*t^4 + 5*ep*mtt^8*t^4 + 6*ep^2*mtt^8*t^4 - 5*mtt^7*mWW*t^4 - 25*ep*mtt^7*mWW*t^4 - 30*ep^2*mtt^7*mWW*t^4 + 8*mtt^6*mWW^2*t^4 + 38*ep*mtt^6*mWW^2*t^4 + 46*ep^2*mtt^6*mWW^2*t^4 + 12*ep*mtt^5*mWW^3*t^4 + 20*ep^2*mtt^5*mWW^3*t^4 - 15*mtt^4*mWW^4*t^4 - 103*ep*mtt^4*mWW^4*t^4 - 150*ep^2*mtt^4*mWW^4*t^4 + 19*mtt^3*mWW^5*t^4 + 127*ep*mtt^3*mWW^5*t^4 + 194*ep^2*mtt^3*mWW^5*t^4 - 10*mtt^2*mWW^6*t^4 - 68*ep*mtt^2*mWW^6*t^4 - 110*ep^2*mtt^2*mWW^6*t^4 + 2*mtt*mWW^7*t^4 + 14*ep*mtt*mWW^7*t^4 + 24*ep^2*mtt*mWW^7*t^4 - 2*mtt^7*s*t^4 - 15*ep*mtt^7*s*t^4 - 26*ep^2*mtt^7*s*t^4 + 6*mtt^6*mWW*s*t^4 + 44*ep*mtt^6*mWW*s*t^4 + 64*ep^2*mtt^6*mWW*s*t^4 + 5*mtt^5*mWW^2*s*t^4 + 22*ep*mtt^5*mWW^2*s*t^4 + 32*ep^2*mtt^5*mWW^2*s*t^4 - 36*mtt^4*mWW^3*s*t^4 - 216*ep*mtt^4*mWW^3*s*t^4 - 284*ep^2*mtt^4*mWW^3*s*t^4 + 46*mtt^3*mWW^4*s*t^4 + 287*ep*mtt^3*mWW^4*s*t^4 + 386*ep^2*mtt^3*mWW^4*s*t^4 - 20*mtt^2*mWW^5*s*t^4 - 130*ep*mtt^2*mWW^5*s*t^4 - 188*ep^2*mtt^2*mWW^5*s*t^4 - mtt*mWW^6*s*t^4 - 6*ep*mtt*mWW^6*s*t^4 - 8*ep^2*mtt*mWW^6*s*t^4 + 2*mWW^7*s*t^4 + 14*ep*mWW^7*s*t^4 + 24*ep^2*mWW^7*s*t^4 + mtt^6*s^2*t^4 + 13*ep*mtt^6*s^2*t^4 + 32*ep^2*mtt^6*s^2*t^4 + 3*mtt^5*mWW*s^2*t^4 - 9*ep*mtt^5*mWW*s^2*t^4 - 38*ep^2*mtt^5*mWW*s^2*t^4 - 31*mtt^4*mWW^2*s^2*t^4 - 150*ep*mtt^4*mWW^2*s^2*t^4 - 188*ep^2*mtt^4*mWW^2*s^2*t^4 + 56*mtt^3*mWW^3*s^2*t^4 + 316*ep*mtt^3*mWW^3*s^2*t^4 + 418*ep^2*mtt^3*mWW^3*s^2*t^4 - 35*mtt^2*mWW^4*s^2*t^4 - 197*ep*mtt^2*mWW^4*s^2*t^4 - 246*ep^2*mtt^2*mWW^4*s^2*t^4 + 5*mtt*mWW^5*s^2*t^4 + 13*ep*mtt*mWW^5*s^2*t^4 - 12*ep^2*mtt*mWW^5*s^2*t^4 + mWW^6*s^2*t^4 + 14*ep*mWW^6*s^2*t^4 + 34*ep^2*mWW^6*s^2*t^4 - 3*ep*mtt^5*s^3*t^4 - 14*ep^2*mtt^5*s^3*t^4 - 4*mtt^4*mWW*s^3*t^4 - 2*ep*mtt^4*mWW*s^3*t^4 + 24*ep^2*mtt^4*mWW*s^3*t^4 + 18*mtt^3*mWW^2*s^3*t^4 + 82*ep*mtt^3*mWW^2*s^3*t^4 + 94*ep^2*mtt^3*mWW^2*s^3*t^4 - 22*mtt^2*mWW^3*s^3*t^4 - 124*ep*mtt^2*mWW^3*s^3*t^4 - 170*ep^2*mtt^2*mWW^3*s^3*t^4 + 14*mtt*mWW^4*s^3*t^4 + 81*ep*mtt*mWW^4*s^3*t^4 + 112*ep^2*mtt*mWW^4*s^3*t^4 - 6*mWW^5*s^3*t^4 - 34*ep*mWW^5*s^3*t^4 - 46*ep^2*mWW^5*s^3*t^4 + 2*ep^2*mtt^4*s^4*t^4 - 6*ep*mtt^3*mWW*s^4*t^4 - 16*ep^2*mtt^3*mWW*s^4*t^4 + 2*ep*mtt^2*mWW^2*s^4*t^4 + 4*ep^2*mtt^2*mWW^2*s^4*t^4 + 6*ep*mtt*mWW^3*s^4*t^4 + 16*ep^2*mtt*mWW^3*s^4*t^4 - 2*ep*mWW^4*s^4*t^4 - 6*ep^2*mWW^4*s^4*t^4))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - 2*s)^2*s*t^2*(-mWW + t)^2), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(-4*ep*mtt^4*mWW^4*s^3 - 12*ep^2*mtt^4*mWW^4*s^3 + 8*ep*mtt^3*mWW^5*s^3 + 16*ep^2*mtt^3*mWW^5*s^3 - 4*ep*mtt^2*mWW^6*s^3 + 4*ep^2*mtt^2*mWW^6*s^3 - 8*ep^2*mtt*mWW^7*s^3 + 8*ep*mtt^3*mWW^4*s^4 + 28*ep^2*mtt^3*mWW^4*s^4 - 12*ep*mtt^2*mWW^5*s^4 - 28*ep^2*mtt^2*mWW^5*s^4 + 4*ep*mtt*mWW^6*s^4 - 8*ep^2*mtt*mWW^6*s^4 + 8*ep^2*mWW^7*s^4 - 4*ep*mtt^2*mWW^4*s^5 - 20*ep^2*mtt^2*mWW^4*s^5 + 4*ep*mtt*mWW^5*s^5 + 16*ep^2*mtt*mWW^5*s^5 + 4*ep^2*mWW^6*s^5 + 4*ep^2*mtt*mWW^4*s^6 - 4*ep^2*mWW^5*s^6 - 2*mtt^5*mWW^3*s^2*t + 6*ep*mtt^5*mWW^3*s^2*t + 42*ep^2*mtt^5*mWW^3*s^2*t + 6*mtt^4*mWW^4*s^2*t - 8*ep*mtt^4*mWW^4*s^2*t - 48*ep^2*mtt^4*mWW^4*s^2*t - 10*mtt^3*mWW^5*s^2*t - 26*ep*mtt^3*mWW^5*s^2*t - 76*ep^2*mtt^3*mWW^5*s^2*t + 10*mtt^2*mWW^6*s^2*t + 54*ep*mtt^2*mWW^6*s^2*t + 136*ep^2*mtt^2*mWW^6*s^2*t - 4*mtt*mWW^7*s^2*t - 28*ep*mtt*mWW^7*s^2*t - 62*ep^2*mtt*mWW^7*s^2*t + 2*ep*mWW^8*s^2*t + 8*ep^2*mWW^8*s^2*t + 8*mtt^4*mWW^3*s^3*t + 10*ep*mtt^4*mWW^3*s^3*t - 90*ep^2*mtt^4*mWW^3*s^3*t - 18*mtt^3*mWW^4*s^3*t - 20*ep*mtt^3*mWW^4*s^3*t + 80*ep^2*mtt^3*mWW^4*s^3*t + 28*mtt^2*mWW^5*s^3*t + 106*ep*mtt^2*mWW^5*s^3*t + 212*ep^2*mtt^2*mWW^5*s^3*t - 22*mtt*mWW^6*s^3*t - 124*ep*mtt*mWW^6*s^3*t - 264*ep^2*mtt*mWW^6*s^3*t + 4*mWW^7*s^3*t + 28*ep*mWW^7*s^3*t + 62*ep^2*mWW^7*s^3*t - 10*mtt^3*mWW^3*s^4*t - 42*ep*mtt^3*mWW^3*s^4*t + 58*ep^2*mtt^3*mWW^3*s^4*t + 16*mtt^2*mWW^4*s^4*t + 36*ep*mtt^2*mWW^4*s^4*t - 76*ep^2*mtt^2*mWW^4*s^4*t - 26*mtt*mWW^5*s^4*t - 118*ep*mtt*mWW^5*s^4*t - 182*ep^2*mtt*mWW^5*s^4*t + 12*mWW^6*s^4*t + 68*ep*mWW^6*s^4*t + 120*ep^2*mWW^6*s^4*t + 4*mtt^2*mWW^3*s^5*t + 30*ep*mtt^2*mWW^3*s^5*t - 14*ep^2*mtt^2*mWW^3*s^5*t - 4*mtt*mWW^4*s^5*t - 4*ep*mtt*mWW^4*s^5*t + 64*ep^2*mtt*mWW^4*s^5*t + 8*mWW^5*s^5*t + 38*ep*mWW^5*s^5*t + 46*ep^2*mWW^5*s^5*t - 4*ep*mtt*mWW^3*s^6*t + 4*ep^2*mtt*mWW^3*s^6*t - 4*ep*mWW^4*s^6*t - 20*ep^2*mWW^4*s^6*t + 4*ep^2*mtt^7*mWW^2*t^2 + 4*ep*mtt^6*mWW^3*t^2 + 4*ep^2*mtt^6*mWW^3*t^2 - 12*ep*mtt^5*mWW^4*t^2 - 38*ep^2*mtt^5*mWW^4*t^2 + 10*ep*mtt^4*mWW^5*t^2 + 42*ep^2*mtt^4*mWW^5*t^2 + 2*ep*mtt^3*mWW^6*t^2 + 2*ep^2*mtt^3*mWW^6*t^2 - 6*ep*mtt^2*mWW^7*t^2 - 22*ep^2*mtt^2*mWW^7*t^2 + 2*ep*mtt*mWW^8*t^2 + 8*ep^2*mtt*mWW^8*t^2 + 3*mtt^6*mWW^2*s*t^2 + ep*mtt^6*mWW^2*s*t^2 - 54*ep^2*mtt^6*mWW^2*s*t^2 - 18*mtt^5*mWW^3*s*t^2 - 78*ep*mtt^5*mWW^3*s*t^2 - 38*ep^2*mtt^5*mWW^3*s*t^2 + 42*mtt^4*mWW^4*s*t^2 + 248*ep*mtt^4*mWW^4*s*t^2 + 428*ep^2*mtt^4*mWW^4*s*t^2 - 46*mtt^3*mWW^5*s*t^2 - 292*ep*mtt^3*mWW^5*s*t^2 - 584*ep^2*mtt^3*mWW^5*s*t^2 + 21*mtt^2*mWW^6*s*t^2 + 137*ep*mtt^2*mWW^6*s*t^2 + 294*ep^2*mtt^2*mWW^6*s*t^2 - 6*ep*mtt*mWW^7*s*t^2 - 34*ep^2*mtt*mWW^7*s*t^2 - 2*mWW^8*s*t^2 - 10*ep*mWW^8*s*t^2 - 12*ep^2*mWW^8*s*t^2 - 6*mtt^5*mWW^2*s^2*t^2 - 7*ep*mtt^5*mWW^2*s^2*t^2 + 130*ep^2*mtt^5*mWW^2*s^2*t^2 + 47*mtt^4*mWW^3*s^2*t^2 + 235*ep*mtt^4*mWW^3*s^2*t^2 + 100*ep^2*mtt^4*mWW^3*s^2*t^2 - 109*mtt^3*mWW^4*s^2*t^2 - 655*ep*mtt^3*mWW^4*s^2*t^2 - 972*ep^2*mtt^3*mWW^4*s^2*t^2 + 107*mtt^2*mWW^5*s^2*t^2 + 687*ep*mtt^2*mWW^5*s^2*t^2 + 1268*ep^2*mtt^2*mWW^5*s^2*t^2 - 45*mtt*mWW^6*s^2*t^2 - 302*ep*mtt*mWW^6*s^2*t^2 - 610*ep^2*mtt*mWW^6*s^2*t^2 + 6*mWW^7*s^2*t^2 + 42*ep*mWW^7*s^2*t^2 + 84*ep^2*mWW^7*s^2*t^2 - mtt^4*mWW^2*s^3*t^2 - 27*ep*mtt^4*mWW^2*s^3*t^2 - 188*ep^2*mtt^4*mWW^2*s^3*t^2 - 41*mtt^3*mWW^3*s^3*t^2 - 230*ep*mtt^3*mWW^3*s^3*t^2 - 10*ep^2*mtt^3*mWW^3*s^3*t^2 + 97*mtt^2*mWW^4*s^3*t^2 + 622*ep*mtt^2*mWW^4*s^3*t^2 + 802*ep^2*mtt^2*mWW^4*s^3*t^2 - 87*mtt*mWW^5*s^3*t^2 - 574*ep*mtt*mWW^5*s^3*t^2 - 974*ep^2*mtt*mWW^5*s^3*t^2 + 32*mWW^6*s^3*t^2 + 209*ep*mWW^6*s^3*t^2 + 370*ep^2*mWW^6*s^3*t^2 + 8*mtt^3*mWW^2*s^4*t^2 + 81*ep*mtt^3*mWW^2*s^4*t^2 + 202*ep^2*mtt^3*mWW^2*s^4*t^2 + 16*mtt^2*mWW^3*s^4*t^2 + 87*ep*mtt^2*mWW^3*s^4*t^2 - 84*ep^2*mtt^2*mWW^3*s^4*t^2 - 32*mtt*mWW^4*s^4*t^2 - 217*ep*mtt*mWW^4*s^4*t^2 - 206*ep^2*mtt*mWW^4*s^4*t^2 + 24*mWW^5*s^4*t^2 + 161*ep*mWW^5*s^4*t^2 + 248*ep^2*mWW^5*s^4*t^2 - 4*mtt^2*mWW^2*s^5*t^2 - 60*ep*mtt^2*mWW^2*s^5*t^2 - 118*ep^2*mtt^2*mWW^2*s^5*t^2 - 4*mtt*mWW^3*s^5*t^2 - 12*ep*mtt*mWW^3*s^5*t^2 + 40*ep^2*mtt*mWW^3*s^5*t^2 - 34*ep^2*mWW^4*s^5*t^2 + 12*ep*mtt*mWW^2*s^6*t^2 + 24*ep^2*mtt*mWW^2*s^6*t^2 - 4*ep*mWW^3*s^6*t^2 - 8*ep^2*mWW^3*s^6*t^2 - mtt^7*mWW*t^3 - 3*ep*mtt^7*mWW*t^3 - 2*ep^2*mtt^7*mWW*t^3 + 7*mtt^6*mWW^2*t^3 + 25*ep*mtt^6*mWW^2*t^3 + 10*ep^2*mtt^6*mWW^2*t^3 - 20*mtt^5*mWW^3*t^3 - 92*ep*mtt^5*mWW^3*t^3 - 82*ep^2*mtt^5*mWW^3*t^3 + 30*mtt^4*mWW^4*t^3 + 176*ep*mtt^4*mWW^4*t^3 + 256*ep^2*mtt^4*mWW^4*t^3 - 25*mtt^3*mWW^5*t^3 - 183*ep*mtt^3*mWW^5*t^3 - 354*ep^2*mtt^3*mWW^5*t^3 + 11*mtt^2*mWW^6*t^3 + 101*ep*mtt^2*mWW^6*t^3 + 238*ep^2*mtt^2*mWW^6*t^3 - 2*mtt*mWW^7*t^3 - 26*ep*mtt*mWW^7*t^3 - 74*ep^2*mtt*mWW^7*t^3 + 2*ep*mWW^8*t^3 + 8*ep^2*mWW^8*t^3 - mtt^6*mWW*s*t^3 - 2*ep*mtt^6*mWW*s*t^3 + 16*ep^2*mtt^6*mWW*s*t^3 - 3*mtt^5*mWW^2*s*t^3 + 5*ep*mtt^5*mWW^2*s*t^3 + 90*ep^2*mtt^5*mWW^2*s*t^3 + 31*mtt^4*mWW^3*s*t^3 + 156*ep*mtt^4*mWW^3*s*t^3 + 34*ep^2*mtt^4*mWW^3*s*t^3 - 78*mtt^3*mWW^4*s*t^3 - 538*ep*mtt^3*mWW^4*s*t^3 - 812*ep^2*mtt^3*mWW^4*s*t^3 + 93*mtt^2*mWW^5*s*t^3 + 690*ep*mtt^2*mWW^5*s*t^3 + 1252*ep^2*mtt^2*mWW^5*s*t^3 - 55*mtt*mWW^6*s*t^3 - 403*ep*mtt*mWW^6*s*t^3 - 750*ep^2*mtt*mWW^6*s*t^3 + 13*mWW^7*s*t^3 + 92*ep*mWW^7*s*t^3 + 170*ep^2*mWW^7*s*t^3 + 7*mtt^5*mWW*s^2*t^3 + 40*ep*mtt^5*mWW*s^2*t^3 + 4*ep^2*mtt^5*mWW*s^2*t^3 - 17*mtt^4*mWW^2*s^2*t^3 - 142*ep*mtt^4*mWW^2*s^2*t^3 - 328*ep^2*mtt^4*mWW^2*s^2*t^3 - 20*mtt^3*mWW^3*s^2*t^3 - 114*ep*mtt^3*mWW^3*s^2*t^3 + 134*ep^2*mtt^3*mWW^3*s^2*t^3 + 100*mtt^2*mWW^4*s^2*t^3 + 736*ep*mtt^2*mWW^4*s^2*t^3 + 1052*ep^2*mtt^2*mWW^4*s^2*t^3 - 107*mtt*mWW^5*s^2*t^3 - 786*ep*mtt*mWW^5*s^2*t^3 - 1334*ep^2*mtt*mWW^5*s^2*t^3 + 37*mWW^6*s^2*t^3 + 266*ep*mWW^6*s^2*t^3 + 472*ep^2*mWW^6*s^2*t^3 - 7*mtt^4*mWW*s^3*t^3 - 64*ep*mtt^4*mWW*s^3*t^3 - 48*ep^2*mtt^4*mWW*s^3*t^3 + 13*mtt^3*mWW^2*s^3*t^3 + 151*ep*mtt^3*mWW^2*s^3*t^3 + 326*ep^2*mtt^3*mWW^2*s^3*t^3 + 19*mtt^2*mWW^3*s^3*t^3 + 91*ep*mtt^2*mWW^3*s^3*t^3 - 116*ep^2*mtt^2*mWW^3*s^3*t^3 - 45*mtt*mWW^4*s^3*t^3 - 339*ep*mtt*mWW^4*s^3*t^3 - 430*ep^2*mtt*mWW^4*s^3*t^3 + 20*mWW^5*s^3*t^3 + 161*ep*mWW^5*s^3*t^3 + 268*ep^2*mWW^5*s^3*t^3 + 2*mtt^3*mWW*s^4*t^3 + 35*ep*mtt^3*mWW*s^4*t^3 + 38*ep^2*mtt^3*mWW*s^4*t^3 - 63*ep*mtt^2*mWW^2*s^4*t^3 - 146*ep^2*mtt^2*mWW^2*s^4*t^3 - 6*mtt*mWW^3*s^4*t^3 - 7*ep*mtt*mWW^3*s^4*t^3 + 86*ep^2*mtt*mWW^3*s^4*t^3 - 4*mWW^4*s^4*t^3 - 21*ep*mWW^4*s^4*t^3 - 58*ep^2*mWW^4*s^4*t^3 - 6*ep*mtt^2*mWW*s^5*t^3 - 8*ep^2*mtt^2*mWW*s^5*t^3 + 20*ep*mtt*mWW^2*s^5*t^3 + 40*ep^2*mtt*mWW^2*s^5*t^3 - 6*ep*mWW^3*s^5*t^3 - 16*ep^2*mWW^3*s^5*t^3 + mtt^7*t^4 + 5*ep*mtt^7*t^4 + 6*ep^2*mtt^7*t^4 - 5*mtt^6*mWW*t^4 - 25*ep*mtt^6*mWW*t^4 - 30*ep^2*mtt^6*mWW*t^4 + 8*mtt^5*mWW^2*t^4 + 38*ep*mtt^5*mWW^2*t^4 + 48*ep^2*mtt^5*mWW^2*t^4 + 14*ep*mtt^4*mWW^3*t^4 + 22*ep^2*mtt^4*mWW^3*t^4 - 15*mtt^3*mWW^4*t^4 - 109*ep*mtt^3*mWW^4*t^4 - 168*ep^2*mtt^3*mWW^4*t^4 + 19*mtt^2*mWW^5*t^4 + 133*ep*mtt^2*mWW^5*t^4 + 216*ep^2*mtt^2*mWW^5*t^4 - 10*mtt*mWW^6*t^4 - 70*ep*mtt*mWW^6*t^4 - 118*ep^2*mtt*mWW^6*t^4 + 2*mWW^7*t^4 + 14*ep*mWW^7*t^4 + 24*ep^2*mWW^7*t^4 - 2*mtt^6*s*t^4 - 15*ep*mtt^6*s*t^4 - 26*ep^2*mtt^6*s*t^4 + 7*mtt^5*mWW*s*t^4 + 43*ep*mtt^5*mWW*s*t^4 + 52*ep^2*mtt^5*mWW*s*t^4 - 3*mtt^4*mWW^2*s*t^4 - 14*ep*mtt^4*mWW^2*s*t^4 - 22*ep^2*mtt^4*mWW^2*s*t^4 - 16*mtt^3*mWW^3*s*t^4 - 110*ep*mtt^3*mWW^3*s*t^4 - 124*ep^2*mtt^3*mWW^3*s*t^4 + 26*mtt^2*mWW^4*s*t^4 + 193*ep*mtt^2*mWW^4*s*t^4 + 294*ep^2*mtt^2*mWW^4*s*t^4 - 15*mtt*mWW^5*s*t^4 - 125*ep*mtt*mWW^5*s*t^4 - 232*ep^2*mtt*mWW^5*s*t^4 + 3*mWW^6*s*t^4 + 28*ep*mWW^6*s*t^4 + 58*ep^2*mWW^6*s*t^4 + mtt^5*s^2*t^4 + 13*ep*mtt^5*s^2*t^4 + 32*ep^2*mtt^5*s^2*t^4 + 2*mtt^4*mWW*s^2*t^4 - 3*ep*mtt^4*mWW*s^2*t^4 - 4*ep^2*mtt^4*mWW*s^2*t^4 - 13*mtt^3*mWW^2*s^2*t^4 - 53*ep*mtt^3*mWW^2*s^2*t^4 - 46*ep^2*mtt^3*mWW^2*s^2*t^4 + 11*mtt^2*mWW^3*s^2*t^4 + 55*ep*mtt^2*mWW^3*s^2*t^4 + 24*ep^2*mtt^2*mWW^3*s^2*t^4 + 4*mtt*mWW^4*s^2*t^4 + 8*ep*mtt*mWW^4*s^2*t^4 + 6*ep^2*mtt*mWW^4*s^2*t^4 - 5*mWW^5*s^2*t^4 - 20*ep*mWW^5*s^2*t^4 - 12*ep^2*mWW^5*s^2*t^4 - 3*ep*mtt^4*s^3*t^4 - 14*ep^2*mtt^4*s^3*t^4 - 4*mtt^3*mWW*s^3*t^4 - 7*ep*mtt^3*mWW*s^3*t^4 - 4*ep^2*mtt^3*mWW*s^3*t^4 + 6*mtt^2*mWW^2*s^3*t^4 + 7*ep*mtt^2*mWW^2*s^3*t^4 - 14*ep^2*mtt^2*mWW^2*s^3*t^4 + 4*mtt*mWW^3*s^3*t^4 + 39*ep*mtt*mWW^3*s^3*t^4 + 84*ep^2*mtt*mWW^3*s^3*t^4 - 6*mWW^4*s^3*t^4 - 36*ep*mWW^4*s^3*t^4 - 52*ep^2*mWW^4*s^3*t^4 + 2*ep^2*mtt^3*s^4*t^4 - 6*ep*mtt^2*mWW*s^4*t^4 - 10*ep^2*mtt^2*mWW*s^4*t^4 + 8*ep*mtt*mWW^2*s^4*t^4 + 14*ep^2*mtt*mWW^2*s^4*t^4 - 2*ep*mWW^3*s^4*t^4 - 6*ep^2*mWW^3*s^4*t^4))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - 2*s)^2*(mtt - mWW - s)*s*t^2*(-mWW + t)^2), ((-1 + 2*ep)^2*mtt*(mtt^4 + 5*ep*mtt^4 + 6*ep^2*mtt^4 - 3*mtt^3*mWW - 10*ep*mtt^3*mWW - 7*ep^2*mtt^3*mWW + 6*mtt^2*mWW^2 + 23*ep*mtt^2*mWW^2 + 23*ep^2*mtt^2*mWW^2 - 6*mtt*mWW^3 - 28*ep*mtt*mWW^3 - 34*ep^2*mtt*mWW^3 + 2*mWW^4 + 10*ep*mWW^4 + 12*ep^2*mWW^4 - mtt^3*s - 6*ep*mtt^3*s - 8*ep^2*mtt^3*s + 2*mtt^2*mWW*s + 6*ep*mtt^2*mWW*s + 2*ep^2*mtt^2*mWW*s - 3*mtt*mWW^2*s - 10*ep*mtt*mWW^2*s - 9*ep^2*mtt*mWW^2*s + 2*mWW^3*s + 9*ep*mWW^3*s + 10*ep^2*mWW^3*s + ep*mtt^2*s^2 + 2*ep^2*mtt^2*s^2 + ep^2*mtt*mWW*s^2 - ep*mWW^2*s^2 - 2*ep^2*mWW^2*s^2))/(ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(4*ep*mtt^6*mWW^4*s^2 + 20*ep^2*mtt^6*mWW^4*s^2 + 24*ep^3*mtt^6*mWW^4*s^2 - 4*ep*mtt^5*mWW^5*s^2 - 12*ep^2*mtt^5*mWW^5*s^2 - 8*ep^3*mtt^5*mWW^5*s^2 - 8*ep^2*mtt^4*mWW^6*s^2 - 16*ep^3*mtt^4*mWW^6*s^2 - 16*ep*mtt^5*mWW^4*s^3 - 84*ep^2*mtt^5*mWW^4*s^3 - 104*ep^3*mtt^5*mWW^4*s^3 + 16*ep*mtt^4*mWW^5*s^3 + 52*ep^2*mtt^4*mWW^5*s^3 + 40*ep^3*mtt^4*mWW^5*s^3 + 32*ep^2*mtt^3*mWW^6*s^3 + 64*ep^3*mtt^3*mWW^6*s^3 + 20*ep*mtt^4*mWW^4*s^4 + 116*ep^2*mtt^4*mWW^4*s^4 + 152*ep^3*mtt^4*mWW^4*s^4 - 20*ep*mtt^3*mWW^5*s^4 - 76*ep^2*mtt^3*mWW^5*s^4 - 72*ep^3*mtt^3*mWW^5*s^4 - 40*ep^2*mtt^2*mWW^6*s^4 - 80*ep^3*mtt^2*mWW^6*s^4 - 8*ep*mtt^3*mWW^4*s^5 - 60*ep^2*mtt^3*mWW^4*s^5 - 88*ep^3*mtt^3*mWW^4*s^5 + 8*ep*mtt^2*mWW^5*s^5 + 44*ep^2*mtt^2*mWW^5*s^5 + 56*ep^3*mtt^2*mWW^5*s^5 + 16*ep^2*mtt*mWW^6*s^5 + 32*ep^3*mtt*mWW^6*s^5 + 8*ep^2*mtt^2*mWW^4*s^6 + 16*ep^3*mtt^2*mWW^4*s^6 - 8*ep^2*mtt*mWW^5*s^6 - 16*ep^3*mtt*mWW^5*s^6 - 4*mtt^6*mWW^4*s*t - 28*ep*mtt^6*mWW^4*s*t - 64*ep^2*mtt^6*mWW^4*s*t - 48*ep^3*mtt^6*mWW^4*s*t + 8*mtt^5*mWW^5*s*t + 48*ep*mtt^5*mWW^5*s*t + 96*ep^2*mtt^5*mWW^5*s*t + 64*ep^3*mtt^5*mWW^5*s*t - 4*mtt^4*mWW^6*s*t - 12*ep*mtt^4*mWW^6*s*t + 16*ep^3*mtt^4*mWW^6*s*t - 8*ep*mtt^3*mWW^7*s*t - 32*ep^2*mtt^3*mWW^7*s*t - 32*ep^3*mtt^3*mWW^7*s*t - 12*mtt^6*mWW^3*s^2*t - 88*ep*mtt^6*mWW^3*s^2*t - 198*ep^2*mtt^6*mWW^3*s^2*t - 140*ep^3*mtt^6*mWW^3*s^2*t + 28*mtt^5*mWW^4*s^2*t + 174*ep*mtt^5*mWW^4*s^2*t + 354*ep^2*mtt^5*mWW^4*s^2*t + 236*ep^3*mtt^5*mWW^4*s^2*t - 24*mtt^4*mWW^5*s^2*t - 110*ep*mtt^4*mWW^5*s^2*t - 186*ep^2*mtt^4*mWW^5*s^2*t - 124*ep^3*mtt^4*mWW^5*s^2*t + 8*mtt^3*mWW^6*s^2*t + 10*ep*mtt^3*mWW^6*s^2*t - 22*ep^2*mtt^3*mWW^6*s^2*t - 20*ep^3*mtt^3*mWW^6*s^2*t + 14*ep*mtt^2*mWW^7*s^2*t + 52*ep^2*mtt^2*mWW^7*s^2*t + 48*ep^3*mtt^2*mWW^7*s^2*t + 32*mtt^5*mWW^3*s^3*t + 256*ep*mtt^5*mWW^3*s^3*t + 590*ep^2*mtt^5*mWW^3*s^3*t + 412*ep^3*mtt^5*mWW^3*s^3*t - 44*mtt^4*mWW^4*s^3*t - 260*ep*mtt^4*mWW^4*s^3*t - 480*ep^2*mtt^4*mWW^4*s^3*t - 272*ep^3*mtt^4*mWW^4*s^3*t + 24*mtt^3*mWW^5*s^3*t + 66*ep*mtt^3*mWW^5*s^3*t + 82*ep^2*mtt^3*mWW^5*s^3*t + 92*ep^3*mtt^3*mWW^5*s^3*t - 4*mtt^2*mWW^6*s^3*t + 16*ep*mtt^2*mWW^6*s^3*t + 20*ep^2*mtt^2*mWW^6*s^3*t - 56*ep^3*mtt^2*mWW^6*s^3*t - 6*ep*mtt*mWW^7*s^3*t - 20*ep^2*mtt*mWW^7*s^3*t - 16*ep^3*mtt*mWW^7*s^3*t - 28*mtt^4*mWW^3*s^4*t - 264*ep*mtt^4*mWW^3*s^4*t - 630*ep^2*mtt^4*mWW^3*s^4*t - 428*ep^3*mtt^4*mWW^3*s^4*t + 20*mtt^3*mWW^4*s^4*t + 122*ep*mtt^3*mWW^4*s^4*t + 174*ep^2*mtt^3*mWW^4*s^4*t + 20*ep^3*mtt^3*mWW^4*s^4*t - 8*mtt^2*mWW^5*s^4*t + 4*ep*mtt^2*mWW^5*s^4*t + 22*ep^2*mtt^2*mWW^5*s^4*t - 36*ep^3*mtt^2*mWW^5*s^4*t - 14*ep*mtt*mWW^6*s^4*t + 18*ep^2*mtt*mWW^6*s^4*t + 92*ep^3*mtt*mWW^6*s^4*t + 8*mtt^3*mWW^3*s^5*t + 112*ep*mtt^3*mWW^3*s^5*t + 282*ep^2*mtt^3*mWW^3*s^5*t + 180*ep^3*mtt^3*mWW^3*s^5*t - 16*ep*mtt^2*mWW^4*s^5*t + 12*ep^2*mtt^2*mWW^4*s^5*t + 88*ep^3*mtt^2*mWW^4*s^5*t - 8*ep*mtt*mWW^5*s^5*t - 22*ep^2*mtt*mWW^5*s^5*t - 12*ep^3*mtt*mWW^5*s^5*t - 16*ep^2*mWW^6*s^5*t - 32*ep^3*mWW^6*s^5*t - 16*ep*mtt^2*mWW^3*s^6*t - 44*ep^2*mtt^2*mWW^3*s^6*t - 24*ep^3*mtt^2*mWW^3*s^6*t + 8*ep*mtt*mWW^4*s^6*t + 4*ep^2*mtt*mWW^4*s^6*t - 24*ep^3*mtt*mWW^4*s^6*t + 8*ep^2*mWW^5*s^6*t + 16*ep^3*mWW^5*s^6*t + 5*mtt^7*mWW^2*s*t^2 + 25*ep*mtt^7*mWW^2*s*t^2 + 24*ep^2*mtt^7*mWW^2*s*t^2 - 12*ep^3*mtt^7*mWW^2*s*t^2 - 11*mtt^6*mWW^3*s*t^2 - 50*ep*mtt^6*mWW^3*s*t^2 - 52*ep^2*mtt^6*mWW^3*s*t^2 + 7*ep^3*mtt^6*mWW^3*s*t^2 + 21*mtt^5*mWW^4*s*t^2 + 146*ep*mtt^5*mWW^4*s*t^2 + 378*ep^2*mtt^5*mWW^4*s*t^2 + 341*ep^3*mtt^5*mWW^4*s*t^2 - 29*mtt^4*mWW^5*s*t^2 - 230*ep*mtt^4*mWW^5*s*t^2 - 658*ep^2*mtt^4*mWW^5*s*t^2 - 625*ep^3*mtt^4*mWW^5*s*t^2 + 14*mtt^3*mWW^6*s*t^2 + 97*ep*mtt^3*mWW^6*s*t^2 + 270*ep^2*mtt^3*mWW^6*s*t^2 + 259*ep^3*mtt^3*mWW^6*s*t^2 + 12*ep*mtt^2*mWW^7*s*t^2 + 38*ep^2*mtt^2*mWW^7*s*t^2 + 30*ep^3*mtt^2*mWW^7*s*t^2 + 5*mtt^6*mWW^2*s^2*t^2 + 74*ep*mtt^6*mWW^2*s^2*t^2 + 302*ep^2*mtt^6*mWW^2*s^2*t^2 + 348*ep^3*mtt^6*mWW^2*s^2*t^2 + 33*mtt^5*mWW^3*s^2*t^2 + 187*ep*mtt^5*mWW^3*s^2*t^2 + 219*ep^2*mtt^5*mWW^3*s^2*t^2 - 40*ep^3*mtt^5*mWW^3*s^2*t^2 - 99*mtt^4*mWW^4*s^2*t^2 - 749*ep*mtt^4*mWW^4*s^2*t^2 - 1923*ep^2*mtt^4*mWW^4*s^2*t^2 - 1646*ep^3*mtt^4*mWW^4*s^2*t^2 + 91*mtt^3*mWW^5*s^2*t^2 + 709*ep*mtt^3*mWW^5*s^2*t^2 + 2055*ep^2*mtt^3*mWW^5*s^2*t^2 + 1990*ep^3*mtt^3*mWW^5*s^2*t^2 - 30*mtt^2*mWW^6*s^2*t^2 - 205*ep*mtt^2*mWW^6*s^2*t^2 - 607*ep^2*mtt^2*mWW^6*s^2*t^2 - 622*ep^3*mtt^2*mWW^6*s^2*t^2 - 16*ep*mtt*mWW^7*s^2*t^2 - 46*ep^2*mtt*mWW^7*s^2*t^2 - 30*ep^3*mtt*mWW^7*s^2*t^2 - 30*mtt^5*mWW^2*s^3*t^2 - 295*ep*mtt^5*mWW^2*s^3*t^2 - 902*ep^2*mtt^5*mWW^2*s^3*t^2 - 864*ep^3*mtt^5*mWW^2*s^3*t^2 - 54*mtt^4*mWW^3*s^3*t^2 - 419*ep*mtt^4*mWW^3*s^3*t^2 - 683*ep^2*mtt^4*mWW^3*s^3*t^2 - 135*ep^3*mtt^4*mWW^3*s^3*t^2 + 134*mtt^3*mWW^4*s^3*t^2 + 1093*ep*mtt^3*mWW^4*s^3*t^2 + 2739*ep^2*mtt^3*mWW^4*s^3*t^2 + 2185*ep^3*mtt^3*mWW^4*s^3*t^2 - 98*mtt^2*mWW^5*s^3*t^2 - 767*ep*mtt^2*mWW^5*s^3*t^2 - 2257*ep^2*mtt^2*mWW^5*s^3*t^2 - 2217*ep^3*mtt^2*mWW^5*s^3*t^2 + 16*mtt*mWW^6*s^3*t^2 + 94*ep*mtt*mWW^6*s^3*t^2 + 315*ep^2*mtt*mWW^6*s^3*t^2 + 375*ep^3*mtt*mWW^6*s^3*t^2 + 6*ep*mWW^7*s^3*t^2 + 20*ep^2*mWW^7*s^3*t^2 + 16*ep^3*mWW^7*s^3*t^2 + 28*mtt^4*mWW^2*s^4*t^2 + 316*ep*mtt^4*mWW^2*s^4*t^2 + 946*ep^2*mtt^4*mWW^2*s^4*t^2 + 852*ep^3*mtt^4*mWW^2*s^4*t^2 + 48*mtt^3*mWW^3*s^4*t^2 + 430*ep*mtt^3*mWW^3*s^4*t^2 + 798*ep^2*mtt^3*mWW^3*s^4*t^2 + 272*ep^3*mtt^3*mWW^3*s^4*t^2 - 64*mtt^2*mWW^4*s^4*t^2 - 582*ep*mtt^2*mWW^4*s^4*t^2 - 1356*ep^2*mtt^2*mWW^4*s^4*t^2 - 904*ep^3*mtt^2*mWW^4*s^4*t^2 + 36*mtt*mWW^5*s^4*t^2 + 286*ep*mtt*mWW^5*s^4*t^2 + 870*ep^2*mtt*mWW^5*s^4*t^2 + 880*ep^3*mtt*mWW^5*s^4*t^2 + 14*ep*mWW^6*s^4*t^2 + 22*ep^2*mWW^6*s^4*t^2 - 12*ep^3*mWW^6*s^4*t^2 - 8*mtt^3*mWW^2*s^5*t^2 - 144*ep*mtt^3*mWW^2*s^5*t^2 - 454*ep^2*mtt^3*mWW^2*s^5*t^2 - 396*ep^3*mtt^3*mWW^2*s^5*t^2 - 16*mtt^2*mWW^3*s^5*t^2 - 148*ep*mtt^2*mWW^3*s^5*t^2 - 274*ep^2*mtt^2*mWW^3*s^5*t^2 - 88*ep^3*mtt^2*mWW^3*s^5*t^2 + 8*mtt*mWW^4*s^5*t^2 + 100*ep*mtt*mWW^4*s^5*t^2 + 174*ep^2*mtt*mWW^4*s^5*t^2 + 16*ep^3*mtt*mWW^4*s^5*t^2 - 22*ep^2*mWW^5*s^5*t^2 - 44*ep^3*mWW^5*s^5*t^2 + 24*ep*mtt^2*mWW^2*s^6*t^2 + 84*ep^2*mtt^2*mWW^2*s^6*t^2 + 72*ep^3*mtt^2*mWW^2*s^6*t^2 - 8*ep^2*mtt*mWW^3*s^6*t^2 - 16*ep^3*mtt*mWW^3*s^6*t^2 - 8*ep*mWW^4*s^6*t^2 - 12*ep^2*mWW^4*s^6*t^2 + 8*ep^3*mWW^4*s^6*t^2 - mtt^8*mWW*t^3 - 5*ep*mtt^8*mWW*t^3 - 4*ep^2*mtt^8*mWW*t^3 + 4*ep^3*mtt^8*mWW*t^3 + 6*mtt^7*mWW^2*t^3 + 38*ep*mtt^7*mWW^2*t^3 + 70*ep^2*mtt^7*mWW^2*t^3 + 36*ep^3*mtt^7*mWW^2*t^3 - 14*mtt^6*mWW^3*t^3 - 104*ep*mtt^6*mWW^3*t^3 - 252*ep^2*mtt^6*mWW^3*t^3 - 200*ep^3*mtt^6*mWW^3*t^3 + 16*mtt^5*mWW^4*t^3 + 136*ep*mtt^5*mWW^4*t^3 + 388*ep^2*mtt^5*mWW^4*t^3 + 360*ep^3*mtt^5*mWW^4*t^3 - 9*mtt^4*mWW^5*t^3 - 89*ep*mtt^4*mWW^5*t^3 - 292*ep^2*mtt^4*mWW^5*t^3 - 300*ep^3*mtt^4*mWW^5*t^3 + 2*mtt^3*mWW^6*t^3 + 26*ep*mtt^3*mWW^6*t^3 + 102*ep^2*mtt^3*mWW^6*t^3 + 116*ep^3*mtt^3*mWW^6*t^3 - 2*ep*mtt^2*mWW^7*t^3 - 12*ep^2*mtt^2*mWW^7*t^3 - 16*ep^3*mtt^2*mWW^7*t^3 - 4*mtt^7*mWW*s*t^3 - 33*ep*mtt^7*mWW*s*t^3 - 100*ep^2*mtt^7*mWW*s*t^3 - 100*ep^3*mtt^7*mWW*s*t^3 - 14*mtt^6*mWW^2*s*t^3 - 88*ep*mtt^6*mWW^2*s*t^3 - 93*ep^2*mtt^6*mWW^2*s*t^3 + 56*ep^3*mtt^6*mWW^2*s*t^3 + 62*mtt^5*mWW^3*s*t^3 + 459*ep*mtt^5*mWW^3*s*t^3 + 1036*ep^2*mtt^5*mWW^3*s*t^3 + 731*ep^3*mtt^5*mWW^3*s*t^3 - 94*mtt^4*mWW^4*s*t^3 - 791*ep*mtt^4*mWW^4*s*t^3 - 2230*ep^2*mtt^4*mWW^4*s*t^3 - 2055*ep^3*mtt^4*mWW^4*s*t^3 + 78*mtt^3*mWW^5*s*t^3 + 722*ep*mtt^3*mWW^5*s*t^3 + 2248*ep^2*mtt^3*mWW^5*s*t^3 + 2239*ep^3*mtt^3*mWW^5*s*t^3 - 28*mtt^2*mWW^6*s*t^3 - 269*ep*mtt^2*mWW^6*s*t^3 - 885*ep^2*mtt^2*mWW^6*s*t^3 - 917*ep^3*mtt^2*mWW^6*s*t^3 + 24*ep^2*mtt*mWW^7*s*t^3 + 46*ep^3*mtt*mWW^7*s*t^3 + 7*mtt^6*mWW*s^2*t^3 + 61*ep*mtt^6*mWW*s^2*t^3 + 184*ep^2*mtt^6*mWW*s^2*t^3 + 180*ep^3*mtt^6*mWW*s^2*t^3 - 9*mtt^5*mWW^2*s^2*t^3 - 108*ep*mtt^5*mWW^2*s^2*t^3 - 543*ep^2*mtt^5*mWW^2*s^2*t^3 - 738*ep^3*mtt^5*mWW^2*s^2*t^3 - 81*mtt^4*mWW^3*s^2*t^3 - 623*ep*mtt^4*mWW^3*s^2*t^3 - 1189*ep^2*mtt^4*mWW^3*s^2*t^3 - 531*ep^3*mtt^4*mWW^3*s^2*t^3 + 195*mtt^3*mWW^4*s^2*t^3 + 1701*ep*mtt^3*mWW^4*s^2*t^3 + 4697*ep^2*mtt^3*mWW^4*s^2*t^3 + 4177*ep^3*mtt^3*mWW^4*s^2*t^3 - 154*mtt^2*mWW^5*s^2*t^3 - 1420*ep*mtt^2*mWW^5*s^2*t^3 - 4383*ep^2*mtt^2*mWW^5*s^2*t^3 - 4333*ep^3*mtt^2*mWW^5*s^2*t^3 + 42*mtt*mWW^6*s^2*t^3 + 387*ep*mtt*mWW^6*s^2*t^3 + 1242*ep^2*mtt*mWW^6*s^2*t^3 + 1269*ep^3*mtt*mWW^6*s^2*t^3 + 2*ep*mWW^7*s^2*t^3 - 8*ep^2*mWW^7*s^2*t^3 - 24*ep^3*mWW^7*s^2*t^3 - 2*mtt^5*mWW*s^3*t^3 - 33*ep*mtt^5*mWW*s^3*t^3 - 132*ep^2*mtt^5*mWW*s^3*t^3 - 148*ep^3*mtt^5*mWW*s^3*t^3 + 44*mtt^4*mWW^2*s^3*t^3 + 481*ep*mtt^4*mWW^2*s^3*t^3 + 1580*ep^2*mtt^4*mWW^2*s^3*t^3 + 1614*ep^3*mtt^4*mWW^2*s^3*t^3 + 58*mtt^3*mWW^3*s^3*t^3 + 447*ep*mtt^3*mWW^3*s^3*t^3 + 550*ep^2*mtt^3*mWW^3*s^3*t^3 - 230*ep^3*mtt^3*mWW^3*s^3*t^3 - 156*mtt^2*mWW^4*s^3*t^3 - 1441*ep*mtt^2*mWW^4*s^3*t^3 - 3808*ep^2*mtt^2*mWW^4*s^3*t^3 - 3130*ep^3*mtt^2*mWW^4*s^3*t^3 + 116*mtt*mWW^5*s^3*t^3 + 1090*ep*mtt*mWW^5*s^3*t^3 + 3346*ep^2*mtt*mWW^5*s^3*t^3 + 3270*ep^3*mtt*mWW^5*s^3*t^3 - 12*mWW^6*s^3*t^3 - 112*ep*mWW^6*s^3*t^3 - 384*ep^2*mWW^6*s^3*t^3 - 416*ep^3*mWW^6*s^3*t^3 + 10*ep*mtt^4*mWW*s^4*t^3 + 60*ep^2*mtt^4*mWW*s^4*t^3 + 80*ep^3*mtt^4*mWW*s^4*t^3 - 36*mtt^3*mWW^2*s^4*t^3 - 492*ep*mtt^3*mWW^2*s^4*t^3 - 1568*ep^2*mtt^3*mWW^2*s^4*t^3 - 1480*ep^3*mtt^3*mWW^2*s^4*t^3 - 32*mtt^2*mWW^3*s^4*t^3 - 200*ep*mtt^2*mWW^3*s^4*t^3 - 84*ep^2*mtt^2*mWW^3*s^4*t^3 + 388*ep^3*mtt^2*mWW^3*s^4*t^3 + 48*mtt*mWW^4*s^4*t^3 + 476*ep*mtt*mWW^4*s^4*t^3 + 1088*ep^2*mtt*mWW^4*s^4*t^3 + 668*ep^3*mtt*mWW^4*s^4*t^3 - 28*mWW^5*s^4*t^3 - 274*ep*mWW^5*s^4*t^3 - 840*ep^2*mWW^5*s^4*t^3 - 808*ep^3*mWW^5*s^4*t^3 - 8*ep^2*mtt^3*mWW*s^5*t^3 - 16*ep^3*mtt^3*mWW*s^5*t^3 + 8*mtt^2*mWW^2*s^5*t^3 + 188*ep*mtt^2*mWW^2*s^5*t^3 + 630*ep^2*mtt^2*mWW^2*s^5*t^3 + 580*ep^3*mtt^2*mWW^2*s^5*t^3 + 8*mtt*mWW^3*s^5*t^3 + 8*ep*mtt*mWW^3*s^5*t^3 - 116*ep^2*mtt*mWW^3*s^5*t^3 - 208*ep^3*mtt*mWW^3*s^5*t^3 - 8*mWW^4*s^5*t^3 - 76*ep*mWW^4*s^5*t^3 - 122*ep^2*mWW^4*s^5*t^3 - 4*ep^3*mWW^4*s^5*t^3 - 24*ep*mtt*mWW^2*s^6*t^3 - 84*ep^2*mtt*mWW^2*s^6*t^3 - 72*ep^3*mtt*mWW^2*s^6*t^3 + 16*ep*mWW^3*s^6*t^3 + 52*ep^2*mWW^3*s^6*t^3 + 40*ep^3*mWW^3*s^6*t^3 + mtt^8*t^4 + 7*ep*mtt^8*t^4 + 16*ep^2*mtt^8*t^4 + 12*ep^3*mtt^8*t^4 - 2*mtt^7*mWW*t^4 - 18*ep*mtt^7*mWW*t^4 - 58*ep^2*mtt^7*mWW*t^4 - 60*ep^3*mtt^7*mWW*t^4 - 8*mtt^6*mWW^2*t^4 - 52*ep*mtt^6*mWW^2*t^4 - 88*ep^2*mtt^6*mWW^2*t^4 - 32*ep^3*mtt^6*mWW^2*t^4 + 32*mtt^5*mWW^3*t^4 + 252*ep*mtt^5*mWW^3*t^4 + 636*ep^2*mtt^5*mWW^3*t^4 + 520*ep^3*mtt^5*mWW^3*t^4 - 43*mtt^4*mWW^4*t^4 - 373*ep*mtt^4*mWW^4*t^4 - 1064*ep^2*mtt^4*mWW^4*t^4 - 980*ep^3*mtt^4*mWW^4*t^4 + 26*mtt^3*mWW^5*t^4 + 250*ep*mtt^3*mWW^5*t^4 + 790*ep^2*mtt^3*mWW^5*t^4 + 788*ep^3*mtt^3*mWW^5*t^4 - 6*mtt^2*mWW^6*t^4 - 70*ep*mtt^2*mWW^6*t^4 - 256*ep^2*mtt^2*mWW^6*t^4 - 280*ep^3*mtt^2*mWW^6*t^4 + 4*ep*mtt*mWW^7*t^4 + 24*ep^2*mtt*mWW^7*t^4 + 32*ep^3*mtt*mWW^7*t^4 - mtt^7*s*t^4 - 8*ep*mtt^7*s*t^4 - 20*ep^2*mtt^7*s*t^4 - 16*ep^3*mtt^7*s*t^4 + 13*mtt^6*mWW*s*t^4 + 108*ep*mtt^6*mWW*s*t^4 + 309*ep^2*mtt^6*mWW*s*t^4 + 289*ep^3*mtt^6*mWW*s*t^4 + 7*mtt^5*mWW^2*s*t^4 + 53*ep*mtt^5*mWW^2*s*t^4 - 9*ep^2*mtt^5*mWW^2*s*t^4 - 175*ep^3*mtt^5*mWW^2*s*t^4 - 90*mtt^4*mWW^3*s*t^4 - 775*ep*mtt^4*mWW^3*s*t^4 - 1960*ep^2*mtt^4*mWW^3*s*t^4 - 1535*ep^3*mtt^4*mWW^3*s*t^4 + 141*mtt^3*mWW^4*s*t^4 + 1279*ep*mtt^3*mWW^4*s*t^4 + 3678*ep^2*mtt^3*mWW^4*s*t^4 + 3369*ep^3*mtt^3*mWW^4*s*t^4 - 99*mtt^2*mWW^5*s*t^4 - 941*ep*mtt^2*mWW^5*s*t^4 - 2895*ep^2*mtt^2*mWW^5*s*t^4 - 2826*ep^3*mtt^2*mWW^5*s*t^4 + 29*mtt*mWW^6*s*t^4 + 288*ep*mtt*mWW^6*s*t^4 + 927*ep^2*mtt*mWW^6*s*t^4 + 938*ep^3*mtt*mWW^6*s*t^4 - 4*ep*mWW^7*s*t^4 - 30*ep^2*mWW^7*s*t^4 - 44*ep^3*mWW^7*s*t^4 + ep*mtt^6*s^2*t^4 + 4*ep^2*mtt^6*s^2*t^4 + 4*ep^3*mtt^6*s^2*t^4 - 14*mtt^5*mWW*s^2*t^4 - 141*ep*mtt^5*mWW*s^2*t^4 - 438*ep^2*mtt^5*mWW*s^2*t^4 - 418*ep^3*mtt^5*mWW*s^2*t^4 + 7*mtt^4*mWW^2*s^2*t^4 + 77*ep*mtt^4*mWW^2*s^2*t^4 + 448*ep^2*mtt^4*mWW^2*s^2*t^4 + 650*ep^3*mtt^4*mWW^2*s^2*t^4 + 87*mtt^3*mWW^3*s^2*t^4 + 786*ep*mtt^3*mWW^3*s^2*t^4 + 1813*ep^2*mtt^3*mWW^3*s^2*t^4 + 1160*ep^3*mtt^3*mWW^3*s^2*t^4 - 167*mtt^2*mWW^4*s^2*t^4 - 1553*ep*mtt^2*mWW^4*s^2*t^4 - 4339*ep^2*mtt^2*mWW^4*s^2*t^4 - 3808*ep^3*mtt^2*mWW^4*s^2*t^4 + 107*mtt*mWW^5*s^2*t^4 + 1023*ep*mtt*mWW^5*s^2*t^4 + 3113*ep^2*mtt*mWW^5*s^2*t^4 + 3002*ep^3*mtt*mWW^5*s^2*t^4 - 20*mWW^6*s^2*t^4 - 193*ep*mWW^6*s^2*t^4 - 601*ep^2*mWW^6*s^2*t^4 - 590*ep^3*mWW^6*s^2*t^4 + 4*mtt^4*mWW*s^3*t^4 + 72*ep*mtt^4*mWW*s^3*t^4 + 271*ep^2*mtt^4*mWW*s^3*t^4 + 273*ep^3*mtt^4*mWW*s^3*t^4 - 14*mtt^3*mWW^2*s^3*t^4 - 239*ep*mtt^3*mWW^2*s^3*t^4 - 905*ep^2*mtt^3*mWW^2*s^3*t^4 - 975*ep^3*mtt^3*mWW^2*s^3*t^4 - 42*mtt^2*mWW^3*s^3*t^4 - 301*ep*mtt^2*mWW^3*s^3*t^4 - 401*ep^2*mtt^2*mWW^3*s^3*t^4 + 87*ep^3*mtt^2*mWW^3*s^3*t^4 + 62*mtt*mWW^4*s^3*t^4 + 579*ep*mtt*mWW^4*s^3*t^4 + 1437*ep^2*mtt*mWW^4*s^3*t^4 + 1055*ep^3*mtt*mWW^4*s^3*t^4 - 42*mWW^5*s^3*t^4 - 399*ep*mWW^5*s^3*t^4 - 1170*ep^2*mWW^5*s^3*t^4 - 1080*ep^3*mWW^5*s^3*t^4 - 16*ep*mtt^3*mWW*s^4*t^4 - 80*ep^2*mtt^3*mWW*s^4*t^4 - 84*ep^3*mtt^3*mWW*s^4*t^4 + 8*mtt^2*mWW^2*s^4*t^4 + 208*ep*mtt^2*mWW^2*s^4*t^4 + 734*ep^2*mtt^2*mWW^2*s^4*t^4 + 700*ep^3*mtt^2*mWW^2*s^4*t^4 + 12*mtt*mWW^3*s^4*t^4 + 8*ep*mtt*mWW^3*s^4*t^4 - 184*ep^2*mtt*mWW^3*s^4*t^4 - 316*ep^3*mtt*mWW^3*s^4*t^4 - 4*mWW^4*s^4*t^4 - 24*ep*mWW^4*s^4*t^4 + 42*ep^2*mWW^4*s^4*t^4 + 148*ep^3*mWW^4*s^4*t^4 + 4*ep^2*mtt^2*mWW*s^5*t^4 + 4*ep^3*mtt^2*mWW*s^5*t^4 - 44*ep*mtt*mWW^2*s^5*t^4 - 164*ep^2*mtt*mWW^2*s^5*t^4 - 148*ep^3*mtt*mWW^2*s^5*t^4 + 28*ep*mWW^3*s^5*t^4 + 96*ep^2*mWW^3*s^5*t^4 + 80*ep^3*mWW^3*s^5*t^4 - 2*mtt^7*t^5 - 14*ep*mtt^7*t^5 - 32*ep^2*mtt^7*t^5 - 24*ep^3*mtt^7*t^5 + 7*mtt^6*mWW*t^5 + 51*ep*mtt^6*mWW*t^5 + 128*ep^2*mtt^6*mWW*t^5 + 108*ep^3*mtt^6*mWW*t^5 - 2*mtt^5*mWW^2*t^5 - 10*ep*mtt^5*mWW^2*t^5 - 34*ep^2*mtt^5*mWW^2*t^5 - 44*ep^3*mtt^5*mWW^2*t^5 - 22*mtt^4*mWW^3*t^5 - 192*ep*mtt^4*mWW^3*t^5 - 516*ep^2*mtt^4*mWW^3*t^5 - 440*ep^3*mtt^4*mWW^3*t^5 + 38*mtt^3*mWW^4*t^5 + 338*ep*mtt^3*mWW^4*t^5 + 964*ep^2*mtt^3*mWW^4*t^5 + 880*ep^3*mtt^3*mWW^4*t^5 - 25*mtt^2*mWW^5*t^5 - 233*ep*mtt^2*mWW^5*t^5 - 704*ep^2*mtt^2*mWW^5*t^5 - 676*ep^3*mtt^2*mWW^5*t^5 + 6*mtt*mWW^6*t^5 + 62*ep*mtt*mWW^6*t^5 + 206*ep^2*mtt*mWW^6*t^5 + 212*ep^3*mtt*mWW^6*t^5 - 2*ep*mWW^7*t^5 - 12*ep^2*mWW^7*t^5 - 16*ep^3*mWW^7*t^5 + 2*mtt^6*s*t^5 + 16*ep*mtt^6*s*t^5 + 40*ep^2*mtt^6*s*t^5 + 32*ep^3*mtt^6*s*t^5 - 13*mtt^5*mWW*s*t^5 - 110*ep*mtt^5*mWW*s*t^5 - 305*ep^2*mtt^5*mWW*s*t^5 - 273*ep^3*mtt^5*mWW*s*t^5 + 3*mtt^4*mWW^2*s*t^5 + 23*ep*mtt^4*mWW^2*s*t^5 + 132*ep^2*mtt^4*mWW^2*s*t^5 + 195*ep^3*mtt^4*mWW^2*s*t^5 + 48*mtt^3*mWW^3*s*t^5 + 443*ep*mtt^3*mWW^3*s*t^5 + 1170*ep^2*mtt^3*mWW^3*s*t^5 + 949*ep^3*mtt^3*mWW^3*s*t^5 - 74*mtt^2*mWW^4*s*t^5 - 699*ep*mtt^2*mWW^4*s*t^5 - 2028*ep^2*mtt^2*mWW^4*s*t^5 - 1847*ep^3*mtt^2*mWW^4*s*t^5 + 45*mtt*mWW^5*s*t^5 + 431*ep*mtt*mWW^5*s*t^5 + 1303*ep^2*mtt*mWW^5*s*t^5 + 1240*ep^3*mtt*mWW^5*s*t^5 - 11*mWW^6*s*t^5 - 104*ep*mWW^6*s*t^5 - 312*ep^2*mWW^6*s*t^5 - 296*ep^3*mWW^6*s*t^5 - 2*ep*mtt^5*s^2*t^5 - 8*ep^2*mtt^5*s^2*t^5 - 8*ep^3*mtt^5*s^2*t^5 + 7*mtt^4*mWW*s^2*t^5 + 94*ep*mtt^4*mWW*s^2*t^5 + 314*ep^2*mtt^4*mWW*s^2*t^5 + 303*ep^3*mtt^4*mWW*s^2*t^5 - mtt^3*mWW^2*s^2*t^5 - 53*ep*mtt^3*mWW^2*s^2*t^5 - 289*ep^2*mtt^3*mWW^2*s^2*t^5 - 371*ep^3*mtt^3*mWW^2*s^2*t^5 - 27*mtt^2*mWW^3*s^2*t^5 - 241*ep*mtt^2*mWW^3*s^2*t^5 - 537*ep^2*mtt^2*mWW^3*s^2*t^5 - 317*ep^3*mtt^2*mWW^3*s^2*t^5 + 41*mtt*mWW^4*s^2*t^5 + 395*ep*mtt*mWW^4*s^2*t^5 + 1097*ep^2*mtt*mWW^4*s^2*t^5 + 935*ep^3*mtt*mWW^4*s^2*t^5 - 20*mWW^5*s^2*t^5 - 193*ep*mWW^5*s^2*t^5 - 577*ep^2*mWW^5*s^2*t^5 - 542*ep^3*mWW^5*s^2*t^5 - 2*mtt^3*mWW*s^3*t^5 - 47*ep*mtt^3*mWW*s^3*t^5 - 178*ep^2*mtt^3*mWW*s^3*t^5 - 176*ep^3*mtt^3*mWW*s^3*t^5 + 67*ep*mtt^2*mWW^2*s^3*t^5 + 302*ep^2*mtt^2*mWW^2*s^3*t^5 + 332*ep^3*mtt^2*mWW^2*s^3*t^5 + 6*mtt*mWW^3*s^3*t^5 + 11*ep*mtt*mWW^3*s^3*t^5 - 86*ep^2*mtt*mWW^3*s^3*t^5 - 172*ep^3*mtt*mWW^3*s^3*t^5 + 4*mWW^4*s^3*t^5 + 41*ep*mWW^4*s^3*t^5 + 154*ep^2*mWW^4*s^3*t^5 + 176*ep^3*mWW^4*s^3*t^5 + 6*ep*mtt^2*mWW*s^4*t^5 + 28*ep^2*mtt^2*mWW*s^4*t^5 + 28*ep^3*mtt^2*mWW*s^4*t^5 - 28*ep*mtt*mWW^2*s^4*t^5 - 112*ep^2*mtt*mWW^2*s^4*t^5 - 108*ep^3*mtt*mWW^2*s^4*t^5 + 14*ep*mWW^3*s^4*t^5 + 52*ep^2*mWW^3*s^4*t^5 + 48*ep^3*mWW^3*s^4*t^5 + mtt^6*t^6 + 7*ep*mtt^6*t^6 + 16*ep^2*mtt^6*t^6 + 12*ep^3*mtt^6*t^6 - 4*mtt^5*mWW*t^6 - 28*ep*mtt^5*mWW*t^6 - 66*ep^2*mtt^5*mWW*t^6 - 52*ep^3*mtt^5*mWW*t^6 + 4*mtt^4*mWW^2*t^6 + 24*ep*mtt^4*mWW^2*t^6 + 52*ep^2*mtt^4*mWW^2*t^6 + 40*ep^3*mtt^4*mWW^2*t^6 + 4*mtt^3*mWW^3*t^6 + 44*ep*mtt^3*mWW^3*t^6 + 132*ep^2*mtt^3*mWW^3*t^6 + 120*ep^3*mtt^3*mWW^3*t^6 - 11*mtt^2*mWW^4*t^6 - 101*ep*mtt^2*mWW^4*t^6 - 288*ep^2*mtt^2*mWW^4*t^6 - 260*ep^3*mtt^2*mWW^4*t^6 + 8*mtt*mWW^5*t^6 + 72*ep*mtt*mWW^5*t^6 + 206*ep^2*mtt*mWW^5*t^6 + 188*ep^3*mtt*mWW^5*t^6 - 2*mWW^6*t^6 - 18*ep*mWW^6*t^6 - 52*ep^2*mWW^6*t^6 - 48*ep^3*mWW^6*t^6 - mtt^5*s*t^6 - 8*ep*mtt^5*s*t^6 - 20*ep^2*mtt^5*s*t^6 - 16*ep^3*mtt^5*s*t^6 + 4*mtt^4*mWW*s*t^6 + 35*ep*mtt^4*mWW*s*t^6 + 96*ep^2*mtt^4*mWW*s*t^6 + 84*ep^3*mtt^4*mWW*s*t^6 - mtt^3*mWW^2*s*t^6 - 13*ep*mtt^3*mWW^2*s*t^6 - 54*ep^2*mtt^3*mWW^2*s*t^6 - 64*ep^3*mtt^3*mWW^2*s*t^6 - 9*mtt^2*mWW^3*s*t^6 - 77*ep*mtt^2*mWW^3*s*t^6 - 194*ep^2*mtt^2*mWW^3*s*t^6 - 152*ep^3*mtt^2*mWW^3*s*t^6 + 10*mtt*mWW^4*s*t^6 + 93*ep*mtt*mWW^4*s*t^6 + 266*ep^2*mtt*mWW^4*s*t^6 + 240*ep^3*mtt*mWW^4*s*t^6 - 3*mWW^5*s*t^6 - 30*ep*mWW^5*s*t^6 - 94*ep^2*mWW^5*s*t^6 - 92*ep^3*mWW^5*s*t^6 + ep*mtt^4*s^2*t^6 + 4*ep^2*mtt^4*s^2*t^6 + 4*ep^3*mtt^4*s^2*t^6 - 13*ep*mtt^3*mWW*s^2*t^6 - 54*ep^2*mtt^3*mWW*s^2*t^6 - 56*ep^3*mtt^3*mWW*s^2*t^6 - 2*mtt^2*mWW^2*s^2*t^6 + 5*ep*mtt^2*mWW^2*s^2*t^6 + 54*ep^2*mtt^2*mWW^2*s^2*t^6 + 72*ep^3*mtt^2*mWW^2*s^2*t^6 - 11*ep*mtt*mWW^3*s^2*t^6 - 58*ep^2*mtt*mWW^3*s^2*t^6 - 72*ep^3*mtt*mWW^3*s^2*t^6 + 2*mWW^4*s^2*t^6 + 18*ep*mWW^4*s^2*t^6 + 54*ep^2*mWW^4*s^2*t^6 + 52*ep^3*mWW^4*s^2*t^6 + 6*ep*mtt^2*mWW*s^3*t^6 + 24*ep^2*mtt^2*mWW*s^3*t^6 + 24*ep^3*mtt^2*mWW*s^3*t^6 - 8*ep*mtt*mWW^2*s^3*t^6 - 32*ep^2*mtt*mWW^2*s^3*t^6 - 32*ep^3*mtt*mWW^2*s^3*t^6 + 2*ep*mWW^3*s^3*t^6 + 8*ep^2*mWW^3*s^3*t^6 + 8*ep^3*mWW^3*s^3*t^6))/(4*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW*(mtt - mWW - 2*s)*s*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^2), ((-1 + 2*ep)*(-8*ep*mtt^5*mWW^5*s^2 - 24*ep^2*mtt^5*mWW^5*s^2 - 16*ep^2*mtt^4*mWW^6*s^2 + 12*ep*mtt^5*mWW^4*s^3 + 36*ep^2*mtt^5*mWW^4*s^3 + 28*ep*mtt^4*mWW^5*s^3 + 116*ep^2*mtt^4*mWW^5*s^3 + 56*ep^2*mtt^3*mWW^6*s^3 - 4*ep*mtt^5*mWW^3*s^4 - 12*ep^2*mtt^5*mWW^3*s^4 - 40*ep*mtt^4*mWW^4*s^4 - 140*ep^2*mtt^4*mWW^4*s^4 - 36*ep*mtt^3*mWW^5*s^4 - 216*ep^2*mtt^3*mWW^5*s^4 - 72*ep^2*mtt^2*mWW^6*s^4 + 12*ep*mtt^4*mWW^3*s^5 + 40*ep^2*mtt^4*mWW^3*s^5 + 48*ep*mtt^3*mWW^4*s^5 + 208*ep^2*mtt^3*mWW^4*s^5 + 20*ep*mtt^2*mWW^5*s^5 + 192*ep^2*mtt^2*mWW^5*s^5 + 40*ep^2*mtt*mWW^6*s^5 - 12*ep*mtt^3*mWW^3*s^6 - 48*ep^2*mtt^3*mWW^3*s^6 - 24*ep*mtt^2*mWW^4*s^6 - 144*ep^2*mtt^2*mWW^4*s^6 - 4*ep*mtt*mWW^5*s^6 - 80*ep^2*mtt*mWW^5*s^6 - 8*ep^2*mWW^6*s^6 + 4*ep*mtt^2*mWW^3*s^7 + 24*ep^2*mtt^2*mWW^3*s^7 + 4*ep*mtt*mWW^4*s^7 + 44*ep^2*mtt*mWW^4*s^7 + 12*ep^2*mWW^5*s^7 - 4*ep^2*mtt*mWW^3*s^8 - 4*ep^2*mWW^4*s^8 + 8*mtt^5*mWW^5*s*t + 40*ep*mtt^5*mWW^5*s*t + 48*ep^2*mtt^5*mWW^5*s*t - 8*mtt^4*mWW^6*s*t - 24*ep*mtt^4*mWW^6*s*t - 16*ep^2*mtt^4*mWW^6*s*t - 16*ep*mtt^3*mWW^7*s*t - 32*ep^2*mtt^3*mWW^7*s*t + 8*mtt^5*mWW^4*s^2*t + 72*ep*mtt^5*mWW^4*s^2*t + 128*ep^2*mtt^5*mWW^4*s^2*t - 20*mtt^4*mWW^5*s^2*t - 92*ep*mtt^4*mWW^5*s^2*t - 64*ep^2*mtt^4*mWW^5*s^2*t + 12*mtt^3*mWW^6*s^2*t + 4*ep*mtt^3*mWW^6*s^2*t - 24*ep^2*mtt^3*mWW^6*s^2*t + 40*ep*mtt^2*mWW^7*s^2*t + 80*ep^2*mtt^2*mWW^7*s^2*t - 26*mtt^5*mWW^3*s^3*t - 178*ep*mtt^5*mWW^3*s^3*t - 276*ep^2*mtt^5*mWW^3*s^3*t - 16*mtt^4*mWW^4*s^3*t - 232*ep*mtt^4*mWW^4*s^3*t - 488*ep^2*mtt^4*mWW^4*s^3*t + 14*mtt^3*mWW^5*s^3*t + 90*ep*mtt^3*mWW^5*s^3*t + 44*ep^2*mtt^3*mWW^5*s^3*t + 4*mtt^2*mWW^6*s^3*t + 96*ep*mtt^2*mWW^6*s^3*t + 128*ep^2*mtt^2*mWW^6*s^3*t - 32*ep*mtt*mWW^7*s^3*t - 64*ep^2*mtt*mWW^7*s^3*t + 10*mtt^5*mWW^2*s^4*t + 66*ep*mtt^5*mWW^2*s^4*t + 100*ep^2*mtt^5*mWW^2*s^4*t + 68*mtt^4*mWW^3*s^4*t + 518*ep*mtt^4*mWW^3*s^4*t + 824*ep^2*mtt^4*mWW^3*s^4*t + 26*mtt^3*mWW^4*s^4*t + 386*ep*mtt^3*mWW^4*s^4*t + 728*ep^2*mtt^3*mWW^4*s^4*t + 4*mtt^2*mWW^5*s^4*t - 62*ep*mtt^2*mWW^5*s^4*t - 100*ep^2*mtt^2*mWW^5*s^4*t - 12*mtt*mWW^6*s^4*t - 108*ep*mtt*mWW^6*s^4*t - 120*ep^2*mtt*mWW^6*s^4*t + 8*ep*mWW^7*s^4*t + 16*ep^2*mWW^7*s^4*t - 24*mtt^4*mWW^2*s^5*t - 170*ep*mtt^4*mWW^2*s^5*t - 256*ep^2*mtt^4*mWW^2*s^5*t - 70*mtt^3*mWW^3*s^5*t - 618*ep*mtt^3*mWW^3*s^5*t - 940*ep^2*mtt^3*mWW^3*s^5*t - 44*mtt^2*mWW^4*s^5*t - 418*ep*mtt^2*mWW^4*s^5*t - 552*ep^2*mtt^2*mWW^4*s^5*t - 10*mtt*mWW^5*s^5*t + 22*ep*mtt*mWW^5*s^5*t + 84*ep^2*mtt*mWW^5*s^5*t + 4*mWW^6*s^5*t + 32*ep*mWW^6*s^5*t + 32*ep^2*mWW^6*s^5*t + 18*mtt^3*mWW^2*s^6*t + 154*ep*mtt^3*mWW^2*s^6*t + 224*ep^2*mtt^3*mWW^2*s^6*t + 40*mtt^2*mWW^3*s^6*t + 406*ep*mtt^2*mWW^3*s^6*t + 524*ep^2*mtt^2*mWW^3*s^6*t + 34*mtt*mWW^4*s^6*t + 246*ep*mtt*mWW^4*s^6*t + 232*ep^2*mtt*mWW^4*s^6*t + 4*mWW^5*s^6*t + 2*ep*mWW^5*s^6*t - 12*ep^2*mWW^5*s^6*t - 4*mtt^2*mWW^2*s^7*t - 62*ep*mtt^2*mWW^2*s^7*t - 80*ep^2*mtt^2*mWW^2*s^7*t - 12*mtt*mWW^3*s^7*t - 140*ep*mtt*mWW^3*s^7*t - 144*ep^2*mtt*mWW^3*s^7*t - 8*mWW^4*s^7*t - 54*ep*mWW^4*s^7*t - 48*ep^2*mWW^4*s^7*t + 12*ep*mtt*mWW^2*s^8*t + 12*ep^2*mtt*mWW^2*s^8*t + 12*ep*mWW^3*s^8*t + 12*ep^2*mWW^3*s^8*t + 8*mtt^5*mWW^5*t^2 + 44*ep*mtt^5*mWW^5*t^2 + 52*ep^2*mtt^5*mWW^5*t^2 - 8*mtt^4*mWW^6*t^2 - 36*ep*mtt^4*mWW^6*t^2 - 44*ep^2*mtt^4*mWW^6*t^2 - 8*ep*mtt^3*mWW^7*t^2 - 8*ep^2*mtt^3*mWW^7*t^2 - 4*mtt^6*mWW^3*s*t^2 - 22*ep*mtt^6*mWW^3*s*t^2 - 30*ep^2*mtt^6*mWW^3*s*t^2 - 16*mtt^5*mWW^4*s*t^2 - 98*ep*mtt^5*mWW^4*s*t^2 - 130*ep^2*mtt^5*mWW^4*s*t^2 - 12*mtt^4*mWW^5*s*t^2 - 54*ep*mtt^4*mWW^5*s*t^2 - 30*ep^2*mtt^4*mWW^5*s*t^2 + 16*mtt^3*mWW^6*s*t^2 + 30*ep*mtt^3*mWW^6*s*t^2 + 10*ep^2*mtt^3*mWW^6*s*t^2 + 40*ep*mtt^2*mWW^7*s*t^2 + 60*ep^2*mtt^2*mWW^7*s*t^2 + 6*mtt^6*mWW^2*s^2*t^2 + 34*ep*mtt^6*mWW^2*s^2*t^2 + 48*ep^2*mtt^6*mWW^2*s^2*t^2 - 6*ep*mtt^5*mWW^3*s^2*t^2 - 20*ep^2*mtt^5*mWW^3*s^2*t^2 + 20*mtt^4*mWW^4*s^2*t^2 + 70*ep*mtt^4*mWW^4*s^2*t^2 + 20*ep^2*mtt^4*mWW^4*s^2*t^2 + 4*mtt^3*mWW^5*s^2*t^2 + 34*ep*mtt^3*mWW^5*s^2*t^2 - 8*ep^2*mtt^3*mWW^5*s^2*t^2 + 2*mtt^2*mWW^6*s^2*t^2 + 88*ep*mtt^2*mWW^6*s^2*t^2 + 92*ep^2*mtt^2*mWW^6*s^2*t^2 - 44*ep*mtt*mWW^7*s^2*t^2 - 60*ep^2*mtt*mWW^7*s^2*t^2 - 2*mtt^6*mWW*s^3*t^2 - 12*ep*mtt^6*mWW*s^3*t^2 - 18*ep^2*mtt^6*mWW*s^3*t^2 + 10*mtt^5*mWW^2*s^3*t^2 + 75*ep*mtt^5*mWW^2*s^3*t^2 + 121*ep^2*mtt^5*mWW^2*s^3*t^2 + 35*mtt^4*mWW^3*s^3*t^2 + 279*ep*mtt^4*mWW^3*s^3*t^2 + 448*ep^2*mtt^4*mWW^3*s^3*t^2 + 19*mtt^3*mWW^4*s^3*t^2 + 295*ep*mtt^3*mWW^4*s^3*t^2 + 460*ep^2*mtt^3*mWW^4*s^3*t^2 + 15*mtt^2*mWW^5*s^3*t^2 - 5*ep*mtt^2*mWW^5*s^3*t^2 + 24*ep^2*mtt^2*mWW^5*s^3*t^2 - 21*mtt*mWW^6*s^3*t^2 - 158*ep*mtt*mWW^6*s^3*t^2 - 161*ep^2*mtt*mWW^6*s^3*t^2 + 14*ep*mWW^7*s^3*t^2 + 22*ep^2*mWW^7*s^3*t^2 - mtt^5*mWW*s^4*t^2 - 11*ep*mtt^5*mWW*s^4*t^2 - 20*ep^2*mtt^5*mWW*s^4*t^2 - 44*mtt^4*mWW^2*s^4*t^2 - 310*ep*mtt^4*mWW^2*s^4*t^2 - 461*ep^2*mtt^4*mWW^2*s^4*t^2 - 78*mtt^3*mWW^3*s^4*t^2 - 719*ep*mtt^3*mWW^3*s^4*t^2 - 962*ep^2*mtt^3*mWW^3*s^4*t^2 - 62*mtt^2*mWW^4*s^4*t^2 - 531*ep*mtt^2*mWW^4*s^4*t^2 - 576*ep^2*mtt^2*mWW^4*s^4*t^2 - 25*mtt*mWW^5*s^4*t^2 - 50*ep*mtt*mWW^5*s^4*t^2 - 54*ep^2*mtt*mWW^5*s^4*t^2 + 10*mWW^6*s^4*t^2 + 69*ep*mWW^6*s^4*t^2 + 73*ep^2*mWW^6*s^4*t^2 + 5*mtt^4*mWW*s^5*t^2 + 42*ep*mtt^4*mWW*s^5*t^2 + 70*ep^2*mtt^4*mWW*s^5*t^2 + 41*mtt^3*mWW^2*s^5*t^2 + 351*ep*mtt^3*mWW^2*s^5*t^2 + 458*ep^2*mtt^3*mWW^2*s^5*t^2 + 71*mtt^2*mWW^3*s^5*t^2 + 725*ep*mtt^2*mWW^3*s^5*t^2 + 814*ep^2*mtt^2*mWW^3*s^5*t^2 + 55*mtt*mWW^4*s^5*t^2 + 373*ep*mtt*mWW^4*s^5*t^2 + 342*ep^2*mtt*mWW^4*s^5*t^2 + 12*mWW^5*s^5*t^2 + 37*ep*mWW^5*s^5*t^2 + 20*ep^2*mWW^5*s^5*t^2 - 2*mtt^3*mWW*s^6*t^2 - 25*ep*mtt^3*mWW*s^6*t^2 - 40*ep^2*mtt^3*mWW*s^6*t^2 - 12*mtt^2*mWW^2*s^6*t^2 - 183*ep*mtt^2*mWW^2*s^6*t^2 - 200*ep^2*mtt^2*mWW^2*s^6*t^2 - 26*mtt*mWW^3*s^6*t^2 - 295*ep*mtt*mWW^3*s^6*t^2 - 304*ep^2*mtt*mWW^3*s^6*t^2 - 16*mWW^4*s^6*t^2 - 105*ep*mWW^4*s^6*t^2 - 88*ep^2*mWW^4*s^6*t^2 + 6*ep*mtt^2*mWW*s^7*t^2 + 8*ep^2*mtt^2*mWW*s^7*t^2 + 36*ep*mtt*mWW^2*s^7*t^2 + 36*ep^2*mtt*mWW^2*s^7*t^2 + 30*ep*mWW^3*s^7*t^2 + 36*ep^2*mWW^3*s^7*t^2 - 12*mtt^5*mWW^4*t^3 - 66*ep*mtt^5*mWW^4*t^3 - 78*ep^2*mtt^5*mWW^4*t^3 - 8*mtt^4*mWW^5*t^3 - 56*ep*mtt^4*mWW^5*t^3 - 64*ep^2*mtt^4*mWW^5*t^3 + 20*mtt^3*mWW^6*t^3 + 102*ep*mtt^3*mWW^6*t^3 + 122*ep^2*mtt^3*mWW^6*t^3 + 20*ep*mtt^2*mWW^7*t^3 + 20*ep^2*mtt^2*mWW^7*t^3 + 4*mtt^6*mWW^2*s*t^3 + 24*ep*mtt^6*mWW^2*s*t^3 + 36*ep^2*mtt^6*mWW^2*s*t^3 + 18*mtt^5*mWW^3*s*t^3 + 108*ep*mtt^5*mWW^3*s*t^3 + 138*ep^2*mtt^5*mWW^3*s*t^3 + 34*mtt^4*mWW^4*s*t^3 + 156*ep*mtt^4*mWW^4*s*t^3 + 132*ep^2*mtt^4*mWW^4*s*t^3 + 22*mtt^3*mWW^5*s*t^3 + 212*ep*mtt^3*mWW^5*s*t^3 + 282*ep^2*mtt^3*mWW^5*s*t^3 - 14*mtt^2*mWW^6*s*t^3 - 48*ep*mtt^2*mWW^6*s*t^3 - 72*ep^2*mtt^2*mWW^6*s*t^3 - 36*ep*mtt*mWW^7*s*t^3 - 36*ep^2*mtt*mWW^7*s*t^3 - 5*mtt^6*mWW*s^2*t^3 - 31*ep*mtt^6*mWW*s^2*t^3 - 48*ep^2*mtt^6*mWW*s^2*t^3 - 11*mtt^5*mWW^2*s^2*t^3 - 61*ep*mtt^5*mWW^2*s^2*t^3 - 74*ep^2*mtt^5*mWW^2*s^2*t^3 - 27*mtt^4*mWW^3*s^2*t^3 - 139*ep*mtt^4*mWW^3*s^2*t^3 - 144*ep^2*mtt^4*mWW^3*s^2*t^3 - 23*mtt^3*mWW^4*s^2*t^3 - 37*ep*mtt^3*mWW^4*s^2*t^3 + 34*ep^2*mtt^3*mWW^4*s^2*t^3 - 16*mtt^2*mWW^5*s^2*t^3 - 238*ep*mtt^2*mWW^5*s^2*t^3 - 228*ep^2*mtt^2*mWW^5*s^2*t^3 - 14*mtt*mWW^6*s^2*t^3 - 106*ep*mtt*mWW^6*s^2*t^3 - 120*ep^2*mtt*mWW^6*s^2*t^3 + 12*ep*mWW^7*s^2*t^3 + 12*ep^2*mWW^7*s^2*t^3 + mtt^6*s^3*t^3 + 7*ep*mtt^6*s^3*t^3 + 12*ep^2*mtt^6*s^3*t^3 + 4*mtt^5*mWW*s^3*t^3 + 17*ep*mtt^5*mWW*s^3*t^3 + 18*ep^2*mtt^5*mWW*s^3*t^3 - 14*ep^2*mtt^4*mWW^2*s^3*t^3 - 17*mtt^3*mWW^3*s^3*t^3 - 280*ep*mtt^3*mWW^3*s^3*t^3 - 366*ep^2*mtt^3*mWW^3*s^3*t^3 - 40*mtt^2*mWW^4*s^3*t^3 - 323*ep*mtt^2*mWW^4*s^3*t^3 - 496*ep^2*mtt^2*mWW^4*s^3*t^3 - 15*mtt*mWW^5*s^3*t^3 + 7*ep*mtt*mWW^5*s^3*t^3 - 52*ep^2*mtt*mWW^5*s^3*t^3 + 11*mWW^6*s^3*t^3 + 76*ep*mWW^6*s^3*t^3 + 82*ep^2*mWW^6*s^3*t^3 - mtt^5*s^4*t^3 - 6*ep*mtt^5*s^4*t^3 - 10*ep^2*mtt^5*s^4*t^3 + 3*mtt^4*mWW*s^4*t^3 + 26*ep*mtt^4*mWW*s^4*t^3 + 54*ep^2*mtt^4*mWW*s^4*t^3 + 22*mtt^3*mWW^2*s^4*t^3 + 221*ep*mtt^3*mWW^2*s^4*t^3 + 244*ep^2*mtt^3*mWW^2*s^4*t^3 + 54*mtt^2*mWW^3*s^4*t^3 + 561*ep*mtt^2*mWW^3*s^4*t^3 + 664*ep^2*mtt^2*mWW^3*s^4*t^3 + 51*mtt*mWW^4*s^4*t^3 + 349*ep*mtt*mWW^4*s^4*t^3 + 506*ep^2*mtt*mWW^4*s^4*t^3 + 15*mWW^5*s^4*t^3 + 65*ep*mWW^5*s^4*t^3 + 78*ep^2*mWW^5*s^4*t^3 - ep*mtt^4*s^5*t^3 - 4*ep^2*mtt^4*s^5*t^3 - 2*mtt^3*mWW*s^5*t^3 - 28*ep*mtt^3*mWW*s^5*t^3 - 38*ep^2*mtt^3*mWW*s^5*t^3 - 14*mtt^2*mWW^2*s^5*t^3 - 222*ep*mtt^2*mWW^2*s^5*t^3 - 234*ep^2*mtt^2*mWW^2*s^5*t^3 - 26*mtt*mWW^3*s^5*t^3 - 264*ep*mtt*mWW^3*s^5*t^3 - 346*ep^2*mtt*mWW^3*s^5*t^3 - 14*mWW^4*s^5*t^3 - 109*ep*mWW^4*s^5*t^3 - 130*ep^2*mWW^4*s^5*t^3 + 2*ep^2*mtt^3*s^6*t^3 + 16*ep*mtt^2*mWW*s^6*t^3 + 14*ep^2*mtt^2*mWW*s^6*t^3 + 44*ep*mtt*mWW^2*s^6*t^3 + 62*ep^2*mtt*mWW^2*s^6*t^3 + 28*ep*mWW^3*s^6*t^3 + 42*ep^2*mWW^3*s^6*t^3 + 4*mtt^5*mWW^3*t^4 + 22*ep*mtt^5*mWW^3*t^4 + 26*ep^2*mtt^5*mWW^3*t^4 + 24*mtt^4*mWW^4*t^4 + 136*ep*mtt^4*mWW^4*t^4 + 160*ep^2*mtt^4*mWW^4*t^4 - 12*mtt^3*mWW^5*t^4 - 42*ep*mtt^3*mWW^5*t^4 - 54*ep^2*mtt^3*mWW^5*t^4 - 16*mtt^2*mWW^6*t^4 - 100*ep*mtt^2*mWW^6*t^4 - 116*ep^2*mtt^2*mWW^6*t^4 - 16*ep*mtt*mWW^7*t^4 - 16*ep^2*mtt*mWW^7*t^4 - mtt^6*mWW*s*t^4 - 7*ep*mtt^6*mWW*s*t^4 - 12*ep^2*mtt^6*mWW*s*t^4 - 5*mtt^5*mWW^2*s*t^4 - 26*ep*mtt^5*mWW^2*s*t^4 - 27*ep^2*mtt^5*mWW^2*s*t^4 - 28*mtt^4*mWW^3*s*t^4 - 138*ep*mtt^4*mWW^3*s*t^4 - 152*ep^2*mtt^4*mWW^3*s*t^4 - 48*mtt^3*mWW^4*s*t^4 - 280*ep*mtt^3*mWW^4*s*t^4 - 320*ep^2*mtt^3*mWW^4*s*t^4 - 19*mtt^2*mWW^5*s*t^4 - 241*ep*mtt^2*mWW^5*s*t^4 - 306*ep^2*mtt^2*mWW^5*s*t^4 + 5*mtt*mWW^6*s*t^4 + 58*ep*mtt*mWW^6*s*t^4 + 87*ep^2*mtt*mWW^6*s*t^4 + 10*ep*mWW^7*s*t^4 + 10*ep^2*mWW^7*s*t^4 + mtt^6*s^2*t^4 + 7*ep*mtt^6*s^2*t^4 + 12*ep^2*mtt^6*s^2*t^4 + 3*mtt^5*mWW*s^2*t^4 + 12*ep*mtt^5*mWW*s^2*t^4 + 8*ep^2*mtt^5*mWW*s^2*t^4 + 12*mtt^4*mWW^2*s^2*t^4 + 68*ep*mtt^4*mWW^2*s^2*t^4 + 83*ep^2*mtt^4*mWW^2*s^2*t^4 + 39*mtt^3*mWW^3*s^2*t^4 + 115*ep*mtt^3*mWW^3*s^2*t^4 + 110*ep^2*mtt^3*mWW^3*s^2*t^4 + 14*mtt^2*mWW^4*s^2*t^4 + 126*ep*mtt^2*mWW^4*s^2*t^4 + 70*ep^2*mtt^2*mWW^4*s^2*t^4 + 22*mtt*mWW^5*s^2*t^4 + 265*ep*mtt*mWW^5*s^2*t^4 + 362*ep^2*mtt*mWW^5*s^2*t^4 + 5*mWW^6*s^2*t^4 + 31*ep*mWW^6*s^2*t^4 + 27*ep^2*mWW^6*s^2*t^4 - mtt^5*s^3*t^4 - 4*ep*mtt^5*s^3*t^4 - 4*ep^2*mtt^5*s^3*t^4 - 2*mtt^4*mWW*s^3*t^4 - 16*ep*mtt^4*mWW*s^3*t^4 - 14*ep^2*mtt^4*mWW*s^3*t^4 - 5*mtt^3*mWW^2*s^3*t^4 + 46*ep*mtt^3*mWW^2*s^3*t^4 + 44*ep^2*mtt^3*mWW^2*s^3*t^4 + 11*mtt^2*mWW^3*s^3*t^4 + 208*ep*mtt^2*mWW^3*s^3*t^4 + 336*ep^2*mtt^2*mWW^3*s^3*t^4 + 34*mtt*mWW^4*s^3*t^4 + 166*ep*mtt*mWW^4*s^3*t^4 + 260*ep^2*mtt*mWW^4*s^3*t^4 + 3*mWW^5*s^3*t^4 - 32*ep*mWW^5*s^3*t^4 - 70*ep^2*mWW^5*s^3*t^4 - 3*ep*mtt^4*s^4*t^4 - 12*ep^2*mtt^4*s^4*t^4 - 3*ep*mtt^3*mWW*s^4*t^4 + 14*ep^2*mtt^3*mWW*s^4*t^4 - 6*mtt^2*mWW^2*s^4*t^4 - 149*ep*mtt^2*mWW^2*s^4*t^4 - 194*ep^2*mtt^2*mWW^2*s^4*t^4 - 20*mtt*mWW^3*s^4*t^4 - 173*ep*mtt*mWW^3*s^4*t^4 - 282*ep^2*mtt*mWW^3*s^4*t^4 - 14*mWW^4*s^4*t^4 - 112*ep*mWW^4*s^4*t^4 - 150*ep^2*mWW^4*s^4*t^4 + 4*ep^2*mtt^3*s^5*t^4 + 14*ep*mtt^2*mWW*s^5*t^4 + 4*ep^2*mtt^2*mWW*s^5*t^4 + 36*ep*mtt*mWW^2*s^5*t^4 + 76*ep^2*mtt*mWW^2*s^5*t^4 + 22*ep*mWW^3*s^5*t^4 + 36*ep^2*mWW^3*s^5*t^4 - 8*mtt^4*mWW^3*t^5 - 44*ep*mtt^4*mWW^3*t^5 - 52*ep^2*mtt^4*mWW^3*t^5 - 12*mtt^3*mWW^4*t^5 - 74*ep*mtt^3*mWW^4*t^5 - 86*ep^2*mtt^3*mWW^4*t^5 + 16*mtt^2*mWW^5*t^5 + 76*ep*mtt^2*mWW^5*t^5 + 92*ep^2*mtt^2*mWW^5*t^5 + 4*mtt*mWW^6*t^5 + 38*ep*mtt*mWW^6*t^5 + 42*ep^2*mtt*mWW^6*t^5 + 4*ep*mWW^7*t^5 + 4*ep^2*mWW^7*t^5 - 2*ep*mtt^5*mWW*s*t^5 - 6*ep^2*mtt^5*mWW*s*t^5 + 4*mtt^4*mWW^2*s*t^5 + 24*ep*mtt^4*mWW^2*s*t^5 + 36*ep^2*mtt^4*mWW^2*s*t^5 + 20*mtt^3*mWW^3*s*t^5 + 68*ep*mtt^3*mWW^3*s*t^5 + 52*ep^2*mtt^3*mWW^3*s*t^5 + 36*mtt^2*mWW^4*s*t^5 + 304*ep*mtt^2*mWW^4*s*t^5 + 406*ep^2*mtt^2*mWW^4*s*t^5 + 4*mtt*mWW^5*s*t^5 + 34*ep*mtt*mWW^5*s*t^5 + 18*ep^2*mtt*mWW^5*s*t^5 - 12*ep*mWW^6*s*t^5 - 26*ep^2*mWW^6*s*t^5 + 2*ep*mtt^5*s^2*t^5 + 6*ep^2*mtt^5*s^2*t^5 - 2*ep*mtt^4*mWW*s^2*t^5 - 4*ep^2*mtt^4*mWW*s^2*t^5 - 8*mtt^3*mWW^2*s^2*t^5 - 10*ep*mtt^3*mWW^2*s^2*t^5 - 12*ep^2*mtt^3*mWW^2*s^2*t^5 - 12*mtt^2*mWW^3*s^2*t^5 + 58*ep^2*mtt^2*mWW^3*s^2*t^5 - 8*mtt*mWW^4*s^2*t^5 - 156*ep*mtt*mWW^4*s^2*t^5 - 250*ep^2*mtt*mWW^4*s^2*t^5 - 4*mWW^5*s^2*t^5 - 58*ep*mWW^5*s^2*t^5 - 86*ep^2*mWW^5*s^2*t^5 - 2*ep*mtt^4*s^3*t^5 - 8*ep^2*mtt^4*s^3*t^5 + 12*ep^2*mtt^3*mWW*s^3*t^5 - 72*ep*mtt^2*mWW^2*s^3*t^5 - 122*ep^2*mtt^2*mWW^2*s^3*t^5 - 8*mtt*mWW^3*s^3*t^5 - 60*ep*mtt*mWW^3*s^3*t^5 - 84*ep^2*mtt*mWW^3*s^3*t^5 - 8*mWW^4*s^3*t^5 - 26*ep*mWW^4*s^3*t^5 - 6*ep^2*mWW^4*s^3*t^5 + 2*ep^2*mtt^3*s^4*t^5 + 4*ep*mtt^2*mWW*s^4*t^5 - 2*ep^2*mtt^2*mWW*s^4*t^5 + 24*ep*mtt*mWW^2*s^4*t^5 + 50*ep^2*mtt*mWW^2*s^4*t^5 + 20*ep*mWW^3*s^4*t^5 + 30*ep^2*mWW^3*s^4*t^5 + 4*mtt^3*mWW^3*t^6 + 22*ep*mtt^3*mWW^3*t^6 + 26*ep^2*mtt^3*mWW^3*t^6 + 4*ep*mtt^2*mWW^4*t^6 + 4*ep^2*mtt^2*mWW^4*t^6 - 4*mtt*mWW^5*t^6 - 22*ep*mtt*mWW^5*t^6 - 26*ep^2*mtt*mWW^5*t^6 - 4*ep*mWW^6*t^6 - 4*ep^2*mWW^6*t^6 + 10*ep*mtt^3*mWW^2*s*t^6 + 18*ep^2*mtt^3*mWW^2*s*t^6 - 8*mtt^2*mWW^3*s*t^6 - 56*ep*mtt^2*mWW^3*s*t^6 - 78*ep^2*mtt^2*mWW^3*s*t^6 - 8*mtt*mWW^4*s*t^6 - 62*ep*mtt*mWW^4*s*t^6 - 78*ep^2*mtt*mWW^4*s*t^6 + 4*ep*mWW^5*s*t^6 + 18*ep^2*mWW^5*s*t^6 - 24*ep*mtt^2*mWW^2*s^2*t^6 - 42*ep^2*mtt^2*mWW^2*s^2*t^6 + 4*ep*mtt*mWW^3*s^2*t^6 + 16*ep^2*mtt*mWW^3*s^2*t^6 + 28*ep*mWW^4*s^2*t^6 + 58*ep^2*mWW^4*s^2*t^6 + 8*ep*mtt*mWW^2*s^3*t^6 + 12*ep^2*mtt*mWW^2*s^3*t^6 + 8*ep*mWW^3*s^3*t^6 + 12*ep^2*mWW^3*s^3*t^6))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - 2*s)*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mtt - s - t)*t^2*(-mWW + t)), -((-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(4*ep*mtt^4*mWW^4*s^2 + 12*ep^2*mtt^4*mWW^4*s^2 + 8*ep^2*mtt^3*mWW^5*s^2 - 4*ep*mtt^4*mWW^3*s^3 - 12*ep^2*mtt^4*mWW^3*s^3 - 12*ep*mtt^3*mWW^4*s^3 - 48*ep^2*mtt^3*mWW^4*s^3 - 24*ep^2*mtt^2*mWW^5*s^3 + 12*ep*mtt^3*mWW^3*s^4 + 40*ep^2*mtt^3*mWW^3*s^4 + 12*ep*mtt^2*mWW^4*s^4 + 72*ep^2*mtt^2*mWW^4*s^4 + 24*ep^2*mtt*mWW^5*s^4 - 12*ep*mtt^2*mWW^3*s^5 - 48*ep^2*mtt^2*mWW^3*s^5 - 4*ep*mtt*mWW^4*s^5 - 48*ep^2*mtt*mWW^4*s^5 - 8*ep^2*mWW^5*s^5 + 4*ep*mtt*mWW^3*s^6 + 24*ep^2*mtt*mWW^3*s^6 + 12*ep^2*mWW^4*s^6 - 4*ep^2*mWW^3*s^7 - 4*mtt^4*mWW^4*s*t - 20*ep*mtt^4*mWW^4*s*t - 24*ep^2*mtt^4*mWW^4*s*t + 4*mtt^3*mWW^5*s*t + 12*ep*mtt^3*mWW^5*s*t + 8*ep^2*mtt^3*mWW^5*s*t + 8*ep*mtt^2*mWW^6*s*t + 16*ep^2*mtt^2*mWW^6*s*t - 6*mtt^4*mWW^3*s^2*t - 46*ep*mtt^4*mWW^3*s^2*t - 76*ep^2*mtt^4*mWW^3*s^2*t + 10*mtt^3*mWW^4*s^2*t + 42*ep*mtt^3*mWW^4*s^2*t + 24*ep^2*mtt^3*mWW^4*s^2*t - 4*mtt^2*mWW^5*s^2*t + 8*ep*mtt^2*mWW^5*s^2*t + 24*ep^2*mtt^2*mWW^5*s^2*t - 16*ep*mtt*mWW^6*s^2*t - 32*ep^2*mtt*mWW^6*s^2*t + 10*mtt^4*mWW^2*s^3*t + 66*ep*mtt^4*mWW^2*s^3*t + 100*ep^2*mtt^4*mWW^2*s^3*t + 10*mtt^3*mWW^3*s^3*t + 116*ep*mtt^3*mWW^3*s^3*t + 224*ep^2*mtt^3*mWW^3*s^3*t - 4*mtt^2*mWW^4*s^3*t - 22*ep*mtt^2*mWW^4*s^3*t - 4*mtt*mWW^5*s^3*t - 52*ep*mtt*mWW^5*s^3*t - 72*ep^2*mtt*mWW^5*s^3*t + 8*ep*mWW^6*s^3*t + 16*ep^2*mWW^6*s^3*t - 24*mtt^3*mWW^2*s^4*t - 170*ep*mtt^3*mWW^2*s^4*t - 256*ep^2*mtt^3*mWW^2*s^4*t - 10*mtt^2*mWW^3*s^4*t - 148*ep*mtt^2*mWW^3*s^4*t - 264*ep^2*mtt^2*mWW^3*s^4*t - 6*mtt*mWW^4*s^4*t - 2*ep*mtt*mWW^4*s^4*t + 24*ep^2*mtt*mWW^4*s^4*t + 4*mWW^5*s^4*t + 32*ep*mWW^5*s^4*t + 40*ep^2*mWW^5*s^4*t + 18*mtt^2*mWW^2*s^5*t + 154*ep*mtt^2*mWW^2*s^5*t + 224*ep^2*mtt^2*mWW^2*s^5*t + 14*mtt*mWW^3*s^5*t + 132*ep*mtt*mWW^3*s^5*t + 160*ep^2*mtt*mWW^3*s^5*t + 4*mWW^4*s^5*t + 2*ep*mWW^4*s^5*t - 24*ep^2*mWW^4*s^5*t - 4*mtt*mWW^2*s^6*t - 62*ep*mtt*mWW^2*s^6*t - 80*ep^2*mtt*mWW^2*s^6*t - 8*mWW^3*s^6*t - 54*ep*mWW^3*s^6*t - 44*ep^2*mWW^3*s^6*t + 12*ep*mWW^2*s^7*t + 12*ep^2*mWW^2*s^7*t - 4*mtt^4*mWW^4*t^2 - 22*ep*mtt^4*mWW^4*t^2 - 26*ep^2*mtt^4*mWW^4*t^2 + 4*mtt^3*mWW^5*t^2 + 18*ep*mtt^3*mWW^5*t^2 + 22*ep^2*mtt^3*mWW^5*t^2 + 4*ep*mtt^2*mWW^6*t^2 + 4*ep^2*mtt^2*mWW^6*t^2 + 2*mtt^5*mWW^2*s*t^2 + 12*ep*mtt^5*mWW^2*s*t^2 + 18*ep^2*mtt^5*mWW^2*s*t^2 + 4*mtt^4*mWW^3*s*t^2 + 28*ep*mtt^4*mWW^3*s*t^2 + 40*ep^2*mtt^4*mWW^3*s*t^2 + 6*mtt^3*mWW^4*s*t^2 + 18*ep*mtt^3*mWW^4*s*t^2 - 6*ep^2*mtt^3*mWW^4*s*t^2 - 4*mtt^2*mWW^5*s*t^2 + 6*ep*mtt^2*mWW^5*s*t^2 + 20*ep^2*mtt^2*mWW^5*s*t^2 - 12*ep*mtt*mWW^6*s*t^2 - 12*ep^2*mtt*mWW^6*s*t^2 - 2*mtt^5*mWW*s^2*t^2 - 12*ep*mtt^5*mWW*s^2*t^2 - 18*ep^2*mtt^5*mWW*s^2*t^2 + ep*mtt^4*mWW^2*s^2*t^2 + 3*ep^2*mtt^4*mWW^2*s^2*t^2 - 3*mtt^3*mWW^3*s^2*t^2 - 4*ep*mtt^3*mWW^3*s^2*t^2 + 27*ep^2*mtt^3*mWW^3*s^2*t^2 + 2*mtt^2*mWW^4*s^2*t^2 + 31*ep*mtt^2*mWW^4*s^2*t^2 + 93*ep^2*mtt^2*mWW^4*s^2*t^2 - 5*mtt*mWW^5*s^2*t^2 - 50*ep*mtt*mWW^5*s^2*t^2 - 47*ep^2*mtt*mWW^5*s^2*t^2 + 6*ep*mWW^6*s^2*t^2 + 6*ep^2*mWW^6*s^2*t^2 - mtt^4*mWW*s^3*t^2 - 11*ep*mtt^4*mWW*s^3*t^2 - 20*ep^2*mtt^4*mWW*s^3*t^2 - 9*mtt^3*mWW^2*s^3*t^2 - 69*ep*mtt^3*mWW^2*s^3*t^2 - 119*ep^2*mtt^3*mWW^2*s^3*t^2 - 7*mtt^2*mWW^3*s^3*t^2 - 102*ep*mtt^2*mWW^3*s^3*t^2 - 185*ep^2*mtt^2*mWW^3*s^3*t^2 - 13*mtt*mWW^4*s^3*t^2 - 63*ep*mtt*mWW^4*s^3*t^2 - 105*ep^2*mtt*mWW^4*s^3*t^2 + 6*mWW^5*s^3*t^2 + 37*ep*mWW^5*s^3*t^2 + 33*ep^2*mWW^5*s^3*t^2 + 5*mtt^3*mWW*s^4*t^2 + 42*ep*mtt^3*mWW*s^4*t^2 + 70*ep^2*mtt^3*mWW*s^4*t^2 + 14*mtt^2*mWW^2*s^4*t^2 + 133*ep*mtt^2*mWW^2*s^4*t^2 + 192*ep^2*mtt^2*mWW^2*s^4*t^2 + 13*mtt*mWW^3*s^4*t^2 + 118*ep*mtt*mWW^3*s^4*t^2 + 134*ep^2*mtt*mWW^3*s^4*t^2 + 8*mWW^4*s^4*t^2 + 35*ep*mWW^4*s^4*t^2 + 44*ep^2*mWW^4*s^4*t^2 - 2*mtt^2*mWW*s^5*t^2 - 25*ep*mtt^2*mWW*s^5*t^2 - 40*ep^2*mtt^2*mWW*s^5*t^2 - 6*mtt*mWW^2*s^5*t^2 - 92*ep*mtt*mWW^2*s^5*t^2 - 116*ep^2*mtt*mWW^2*s^5*t^2 - 8*mWW^3*s^5*t^2 - 51*ep*mWW^3*s^5*t^2 - 44*ep^2*mWW^3*s^5*t^2 + 6*ep*mtt*mWW*s^6*t^2 + 8*ep^2*mtt*mWW*s^6*t^2 + 18*ep*mWW^2*s^6*t^2 + 24*ep^2*mWW^2*s^6*t^2 + 4*mtt^4*mWW^3*t^3 + 22*ep*mtt^4*mWW^3*t^3 + 26*ep^2*mtt^4*mWW^3*t^3 + 4*mtt^3*mWW^4*t^3 + 26*ep*mtt^3*mWW^4*t^3 + 30*ep^2*mtt^3*mWW^4*t^3 - 8*mtt^2*mWW^5*t^3 - 40*ep*mtt^2*mWW^5*t^3 - 48*ep^2*mtt^2*mWW^5*t^3 - 8*ep*mtt*mWW^6*t^3 - 8*ep^2*mtt*mWW^6*t^3 - mtt^5*mWW*s*t^3 - 7*ep*mtt^5*mWW*s*t^3 - 12*ep^2*mtt^5*mWW*s*t^3 - 4*mtt^4*mWW^2*s*t^3 - 23*ep*mtt^4*mWW^2*s*t^3 - 27*ep^2*mtt^4*mWW^2*s*t^3 - 8*mtt^3*mWW^3*s*t^3 - 29*ep*mtt^3*mWW^3*s*t^3 - 7*ep^2*mtt^3*mWW^3*s*t^3 - 12*mtt^2*mWW^4*s*t^3 - 97*ep*mtt^2*mWW^4*s*t^3 - 131*ep^2*mtt^2*mWW^4*s*t^3 + mtt*mWW^5*s*t^3 - 6*ep*mtt*mWW^5*s*t^3 - 9*ep^2*mtt*mWW^5*s*t^3 + 6*ep*mWW^6*s*t^3 + 6*ep^2*mWW^6*s*t^3 + mtt^5*s^2*t^3 + 7*ep*mtt^5*s^2*t^3 + 12*ep^2*mtt^5*s^2*t^3 + 2*mtt^4*mWW*s^2*t^3 + 11*ep*mtt^4*mWW*s^2*t^3 + 14*ep^2*mtt^4*mWW*s^2*t^3 + 6*mtt^3*mWW^2*s^2*t^3 + 27*ep*mtt^3*mWW^2*s^2*t^3 + 7*ep^2*mtt^3*mWW^2*s^2*t^3 + mtt^2*mWW^3*s^2*t^3 - 26*ep*mtt^2*mWW^3*s^2*t^3 - 73*ep^2*mtt^2*mWW^3*s^2*t^3 + mtt*mWW^4*s^2*t^3 + 34*ep*mtt*mWW^4*s^2*t^3 + 39*ep^2*mtt*mWW^4*s^2*t^3 + 5*mWW^5*s^2*t^3 + 39*ep*mWW^5*s^2*t^3 + 49*ep^2*mWW^5*s^2*t^3 - mtt^4*s^3*t^3 - 6*ep*mtt^4*s^3*t^3 - 10*ep^2*mtt^4*s^3*t^3 - mtt^3*mWW*s^3*t^3 - 4*ep*mtt^3*mWW*s^3*t^3 + 8*ep^2*mtt^3*mWW*s^3*t^3 + 4*mtt^2*mWW^2*s^3*t^3 + 54*ep*mtt^2*mWW^2*s^3*t^3 + 104*ep^2*mtt^2*mWW^2*s^3*t^3 + 11*mtt*mWW^3*s^3*t^3 + 98*ep*mtt*mWW^3*s^3*t^3 + 148*ep^2*mtt*mWW^3*s^3*t^3 + 7*mWW^4*s^3*t^3 + 30*ep*mWW^4*s^3*t^3 + 34*ep^2*mWW^4*s^3*t^3 - ep*mtt^3*s^4*t^3 - 4*ep^2*mtt^3*s^4*t^3 - 10*ep*mtt^2*mWW*s^4*t^3 - 22*ep^2*mtt^2*mWW*s^4*t^3 - 6*mtt*mWW^2*s^4*t^3 - 59*ep*mtt*mWW^2*s^4*t^3 - 72*ep^2*mtt*mWW^2*s^4*t^3 - 6*mWW^3*s^4*t^3 - 58*ep*mWW^3*s^4*t^3 - 86*ep^2*mWW^3*s^4*t^3 + 2*ep^2*mtt^2*s^5*t^3 + 10*ep*mtt*mWW*s^5*t^3 + 12*ep^2*mtt*mWW*s^5*t^3 + 10*ep*mWW^2*s^5*t^3 + 18*ep^2*mWW^2*s^5*t^3 - 8*mtt^3*mWW^3*t^4 - 44*ep*mtt^3*mWW^3*t^4 - 52*ep^2*mtt^3*mWW^3*t^4 + 4*mtt^2*mWW^4*t^4 + 14*ep*mtt^2*mWW^4*t^4 + 18*ep^2*mtt^2*mWW^4*t^4 + 4*mtt*mWW^5*t^4 + 26*ep*mtt*mWW^5*t^4 + 30*ep^2*mtt*mWW^5*t^4 + 4*ep*mWW^6*t^4 + 4*ep^2*mWW^6*t^4 - 2*ep*mtt^4*mWW*s*t^4 - 6*ep^2*mtt^4*mWW*s*t^4 + 4*mtt^3*mWW^2*s*t^4 + 18*ep*mtt^3*mWW^2*s*t^4 + 18*ep^2*mtt^3*mWW^2*s*t^4 + 12*mtt^2*mWW^3*s*t^4 + 68*ep*mtt^2*mWW^3*s*t^4 + 80*ep^2*mtt^2*mWW^3*s*t^4 + 8*mtt*mWW^4*s*t^4 + 80*ep*mtt*mWW^4*s*t^4 + 110*ep^2*mtt*mWW^4*s*t^4 - 8*ep*mWW^5*s*t^4 - 22*ep^2*mWW^5*s*t^4 + 2*ep*mtt^4*s^2*t^4 + 6*ep^2*mtt^4*s^2*t^4 + 4*ep*mtt^3*mWW*s^2*t^4 + 14*ep^2*mtt^3*mWW*s^2*t^4 - 8*mtt^2*mWW^2*s^2*t^4 - 36*ep*mtt^2*mWW^2*s^2*t^4 - 48*ep^2*mtt^2*mWW^2*s^2*t^4 + 4*mtt*mWW^3*s^2*t^4 + 32*ep*mtt*mWW^3*s^2*t^4 + 44*ep^2*mtt*mWW^3*s^2*t^4 - 4*mWW^4*s^2*t^4 - 62*ep*mWW^4*s^2*t^4 - 104*ep^2*mWW^4*s^2*t^4 - 2*ep*mtt^3*s^3*t^4 - 8*ep^2*mtt^3*s^3*t^4 - 6*ep*mtt^2*mWW*s^3*t^4 - 12*ep^2*mtt^2*mWW*s^3*t^4 - 10*ep*mtt*mWW^2*s^3*t^4 - 8*mWW^3*s^3*t^4 - 54*ep*mWW^3*s^3*t^4 - 64*ep^2*mWW^3*s^3*t^4 + 2*ep^2*mtt^2*s^4*t^4 + 4*ep*mtt*mWW*s^4*t^4 + 4*ep^2*mtt*mWW*s^4*t^4 + 12*ep*mWW^2*s^4*t^4 + 18*ep^2*mWW^2*s^4*t^4 + 4*mtt^2*mWW^3*t^5 + 22*ep*mtt^2*mWW^3*t^5 + 26*ep^2*mtt^2*mWW^3*t^5 - 4*mtt*mWW^4*t^5 - 18*ep*mtt*mWW^4*t^5 - 22*ep^2*mtt*mWW^4*t^5 - 4*ep*mWW^5*t^5 - 4*ep^2*mWW^5*t^5 + 10*ep*mtt^2*mWW^2*s*t^5 + 18*ep^2*mtt^2*mWW^2*s*t^5 - 8*mtt*mWW^3*s*t^5 - 66*ep*mtt*mWW^3*s*t^5 - 96*ep^2*mtt*mWW^3*s*t^5 + 4*ep*mWW^4*s*t^5 + 18*ep^2*mWW^4*s*t^5 - 24*ep*mtt*mWW^2*s^2*t^5 - 42*ep^2*mtt*mWW^2*s^2*t^5 + 28*ep*mWW^3*s^2*t^5 + 58*ep^2*mWW^3*s^2*t^5 + 8*ep*mWW^2*s^3*t^5 + 12*ep^2*mWW^2*s^3*t^5))/(2*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - 2*s)*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mtt - s - t)*t^2*(-mWW + t)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(12*mtt^5*mWW^2 + 90*ep*mtt^5*mWW^2 + 210*ep^2*mtt^5*mWW^2 + 156*ep^3*mtt^5*mWW^2 - 12*mtt^4*mWW^3 - 78*ep*mtt^4*mWW^3 - 174*ep^2*mtt^4*mWW^3 - 132*ep^3*mtt^4*mWW^3 - 12*ep*mtt^3*mWW^4 - 36*ep^2*mtt^3*mWW^4 - 24*ep^3*mtt^3*mWW^4 - 11*mtt^5*mWW*s - 91*ep*mtt^5*mWW*s - 223*ep^2*mtt^5*mWW*s - 165*ep^3*mtt^5*mWW*s - 15*mtt^4*mWW^2*s - 81*ep*mtt^4*mWW^2*s - 115*ep^2*mtt^4*mWW^2*s - 23*ep^3*mtt^4*mWW^2*s + 15*mtt^3*mWW^3*s + 48*ep*mtt^3*mWW^3*s + 23*ep^2*mtt^3*mWW^3*s - 38*ep^3*mtt^3*mWW^3*s - mtt^2*mWW^4*s + 22*ep*mtt^2*mWW^4*s + 69*ep^2*mtt^2*mWW^4*s + 46*ep^3*mtt^2*mWW^4*s + 2*mtt^5*s^2 + 19*ep*mtt^5*s^2 + 46*ep^2*mtt^5*s^2 + 27*ep^3*mtt^5*s^2 + 21*mtt^4*mWW*s^2 + 153*ep*mtt^4*mWW*s^2 + 337*ep^2*mtt^4*mWW*s^2 + 207*ep^3*mtt^4*mWW*s^2 - 10*mtt^3*mWW^2*s^2 - 140*ep*mtt^3*mWW^2*s^2 - 496*ep^2*mtt^3*mWW^2*s^2 - 507*ep^3*mtt^3*mWW^2*s^2 + 9*mtt^2*mWW^3*s^2 + 171*ep*mtt^2*mWW^3*s^2 + 569*ep^2*mtt^2*mWW^3*s^2 + 548*ep^3*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 - 5*ep*mtt*mWW^4*s^2 - 15*ep^2*mtt*mWW^4*s^2 - 2*ep^3*mtt*mWW^4*s^2 - 3*mtt^4*s^3 - 27*ep*mtt^4*s^3 - 60*ep^2*mtt^4*s^3 - 16*ep^3*mtt^4*s^3 - 8*mtt^3*mWW*s^3 - 10*ep*mtt^3*mWW*s^3 + 80*ep^2*mtt^3*mWW*s^3 + 173*ep^3*mtt^3*mWW*s^3 + 30*mtt^2*mWW^2*s^3 + 276*ep*mtt^2*mWW^2*s^3 + 797*ep^2*mtt^2*mWW^2*s^3 + 707*ep^3*mtt^2*mWW^2*s^3 - 18*mtt*mWW^3*s^3 - 204*ep*mtt*mWW^3*s^3 - 598*ep^2*mtt*mWW^3*s^3 - 532*ep^3*mtt*mWW^3*s^3 - mWW^4*s^3 - 5*ep*mWW^4*s^3 - 18*ep^2*mWW^4*s^3 - 20*ep^3*mWW^4*s^3 - 9*ep*mtt^3*s^4 - 39*ep^2*mtt^3*s^4 - 72*ep^3*mtt^3*s^4 - 6*mtt^2*mWW*s^4 - 105*ep*mtt^2*mWW*s^4 - 363*ep^2*mtt^2*mWW*s^4 - 377*ep^3*mtt^2*mWW*s^4 - 24*mtt*mWW^2*s^4 - 207*ep*mtt*mWW^2*s^4 - 567*ep^2*mtt*mWW^2*s^4 - 479*ep^3*mtt*mWW^2*s^4 + 6*mWW^3*s^4 + 63*ep*mWW^3*s^4 + 180*ep^2*mWW^3*s^4 + 154*ep^3*mWW^3*s^4 + mtt^2*s^5 + 23*ep*mtt^2*s^5 + 74*ep^2*mtt^2*s^5 + 84*ep^3*mtt^2*s^5 + 4*mtt*mWW*s^5 + 59*ep*mtt*mWW*s^5 + 196*ep^2*mtt*mWW*s^5 + 190*ep^3*mtt*mWW*s^5 + 7*mWW^2*s^5 + 62*ep*mWW^2*s^5 + 171*ep^2*mWW^2*s^5 + 146*ep^3*mWW^2*s^5 - 6*ep*mtt*s^6 - 21*ep^2*mtt*s^6 - 23*ep^3*mtt*s^6 - 6*ep*mWW*s^6 - 27*ep^2*mWW*s^6 - 28*ep^3*mWW*s^6 - 24*mtt^4*mWW^2*t - 180*ep*mtt^4*mWW^2*t - 420*ep^2*mtt^4*mWW^2*t - 312*ep^3*mtt^4*mWW^2*t + 24*mtt^3*mWW^3*t + 156*ep*mtt^3*mWW^3*t + 348*ep^2*mtt^3*mWW^3*t + 264*ep^3*mtt^3*mWW^3*t + 24*ep*mtt^2*mWW^4*t + 72*ep^2*mtt^2*mWW^4*t + 48*ep^3*mtt^2*mWW^4*t + 11*mtt^4*mWW*s*t + 61*ep*mtt^4*mWW*s*t + 109*ep^2*mtt^4*mWW*s*t + 57*ep^3*mtt^4*mWW*s*t + 39*mtt^3*mWW^2*s*t + 327*ep*mtt^3*mWW^2*s*t + 799*ep^2*mtt^3*mWW^2*s*t + 599*ep^3*mtt^3*mWW^2*s*t - 27*mtt^2*mWW^3*s*t - 150*ep*mtt^2*mWW^3*s*t - 311*ep^2*mtt^2*mWW^3*s*t - 226*ep^3*mtt^2*mWW^3*s*t + mtt*mWW^4*s*t - 34*ep*mtt*mWW^4*s*t - 105*ep^2*mtt*mWW^4*s*t - 70*ep^3*mtt*mWW^4*s*t + mtt^4*s^2*t + 23*ep*mtt^4*s^2*t + 83*ep^2*mtt^4*s^2*t + 87*ep^3*mtt^4*s^2*t - 25*mtt^3*mWW*s^2*t - 146*ep*mtt^3*mWW*s^2*t - 291*ep^2*mtt^3*mWW*s^2*t - 180*ep^3*mtt^3*mWW*s^2*t - 2*mtt^2*mWW^2*s^2*t - 67*ep*mtt^2*mWW^2*s^2*t - 184*ep^2*mtt^2*mWW^2*s^2*t - 124*ep^3*mtt^2*mWW^2*s^2*t - 9*mtt*mWW^3*s^2*t - 129*ep*mtt*mWW^3*s^2*t - 379*ep^2*mtt*mWW^3*s^2*t - 324*ep^3*mtt*mWW^3*s^2*t - mWW^4*s^2*t + 13*ep*mWW^4*s^2*t + 48*ep^2*mWW^4*s^2*t + 40*ep^3*mWW^4*s^2*t - 2*mtt^3*s^3*t - 49*ep*mtt^3*s^3*t - 172*ep^2*mtt^3*s^3*t - 179*ep^3*mtt^3*s^3*t + 16*mtt^2*mWW*s^3*t + 65*ep*mtt^2*mWW*s^3*t + 85*ep^2*mtt^2*mWW*s^3*t + 19*ep^3*mtt^2*mWW*s^3*t - 26*mtt*mWW^2*s^3*t - 154*ep*mtt*mWW^2*s^3*t - 330*ep^2*mtt*mWW^2*s^3*t - 237*ep^3*mtt*mWW^2*s^3*t + 12*mWW^3*s^3*t + 114*ep*mWW^3*s^3*t + 297*ep^2*mWW^3*s^3*t + 232*ep^3*mWW^3*s^3*t + mtt^2*s^4*t + 32*ep*mtt^2*s^4*t + 110*ep^2*mtt^2*s^4*t + 115*ep^3*mtt^2*s^4*t - 2*mtt*mWW*s^4*t + 35*ep*mtt*mWW*s^4*t + 151*ep^2*mtt*mWW*s^4*t + 150*ep^3*mtt*mWW*s^4*t + 13*mWW^2*s^4*t + 83*ep*mWW^2*s^4*t + 180*ep^2*mWW^2*s^4*t + 128*ep^3*mWW^2*s^4*t - 6*ep*mtt*s^5*t - 21*ep^2*mtt*s^5*t - 23*ep^3*mtt*s^5*t - 18*ep*mWW*s^5*t - 69*ep^2*mWW*s^5*t - 64*ep^3*mWW*s^5*t + 12*mtt^3*mWW^2*t^2 + 90*ep*mtt^3*mWW^2*t^2 + 210*ep^2*mtt^3*mWW^2*t^2 + 156*ep^3*mtt^3*mWW^2*t^2 - 12*mtt^2*mWW^3*t^2 - 78*ep*mtt^2*mWW^3*t^2 - 174*ep^2*mtt^2*mWW^3*t^2 - 132*ep^3*mtt^2*mWW^3*t^2 - 12*ep*mtt*mWW^4*t^2 - 36*ep^2*mtt*mWW^4*t^2 - 24*ep^3*mtt*mWW^4*t^2 + 30*ep*mtt^3*mWW*s*t^2 + 114*ep^2*mtt^3*mWW*s*t^2 + 108*ep^3*mtt^3*mWW*s*t^2 - 24*mtt^2*mWW^2*s*t^2 - 246*ep*mtt^2*mWW^2*s*t^2 - 684*ep^2*mtt^2*mWW^2*s*t^2 - 576*ep^3*mtt^2*mWW^2*s*t^2 + 12*mtt*mWW^3*s*t^2 + 102*ep*mtt*mWW^3*s*t^2 + 288*ep^2*mtt*mWW^3*s*t^2 + 264*ep^3*mtt*mWW^3*s*t^2 + 12*ep*mWW^4*s*t^2 + 36*ep^2*mWW^4*s*t^2 + 24*ep^3*mWW^4*s*t^2 - 72*ep*mtt^2*mWW*s^2*t^2 - 270*ep^2*mtt^2*mWW*s^2*t^2 - 252*ep^3*mtt^2*mWW*s^2*t^2 + 12*mtt*mWW^2*s^2*t^2 + 204*ep*mtt*mWW^2*s^2*t^2 + 666*ep^2*mtt*mWW^2*s^2*t^2 + 612*ep^3*mtt*mWW^2*s^2*t^2 - 24*ep*mWW^3*s^2*t^2 - 114*ep^2*mWW^3*s^2*t^2 - 132*ep^3*mWW^3*s^2*t^2 + 54*ep*mtt*mWW*s^3*t^2 + 198*ep^2*mtt*mWW*s^3*t^2 + 180*ep^3*mtt*mWW*s^3*t^2 - 48*ep*mWW^2*s^3*t^2 - 192*ep^2*mWW^2*s^3*t^2 - 192*ep^3*mWW^2*s^3*t^2 - 12*ep*mWW*s^4*t^2 - 42*ep^2*mWW*s^4*t^2 - 36*ep^3*mWW*s^4*t^2))/(4*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*(mtt - s)*(mtt - mWW - s)*s*(-mWW + s)*(mtt - s - t)), ((-1 + ep)*(-1 + 2*ep)*(3*ep^2*mtt^6*mWW + 6*ep^3*mtt^6*mWW + ep*mtt^5*mWW^2 + ep^2*mtt^5*mWW^2 - 3*ep^3*mtt^5*mWW^2 - mtt^4*mWW^3 - 8*ep*mtt^4*mWW^3 - 23*ep^2*mtt^4*mWW^3 - 19*ep^3*mtt^4*mWW^3 + 4*mtt^3*mWW^4 + 34*ep*mtt^3*mWW^4 + 108*ep^2*mtt^3*mWW^4 + 115*ep^3*mtt^3*mWW^4 - 5*mtt^2*mWW^5 - 48*ep*mtt^2*mWW^5 - 166*ep^2*mtt^2*mWW^5 - 191*ep^3*mtt^2*mWW^5 + 2*mtt*mWW^6 + 21*ep*mtt*mWW^6 + 77*ep^2*mtt*mWW^6 + 92*ep^3*mtt*mWW^6 - 12*ep^2*mtt^5*mWW*s - 24*ep^3*mtt^5*mWW*s - 2*ep*mtt^4*mWW^2*s + 7*ep^2*mtt^4*mWW^2*s + 25*ep^3*mtt^4*mWW^2*s + 3*mtt^3*mWW^3*s + 23*ep*mtt^3*mWW^3*s + 60*ep^2*mtt^3*mWW^3*s + 43*ep^3*mtt^3*mWW^3*s - 9*mtt^2*mWW^4*s - 72*ep*mtt^2*mWW^4*s - 209*ep^2*mtt^2*mWW^4*s - 205*ep^3*mtt^2*mWW^4*s + 8*mtt*mWW^5*s + 72*ep*mtt*mWW^5*s + 228*ep^2*mtt*mWW^5*s + 241*ep^3*mtt*mWW^5*s - 2*mWW^6*s - 21*ep*mWW^6*s - 74*ep^2*mWW^6*s - 80*ep^3*mWW^6*s + 18*ep^2*mtt^4*mWW*s^2 + 36*ep^3*mtt^4*mWW*s^2 - 27*ep^2*mtt^3*mWW^2*s^2 - 57*ep^3*mtt^3*mWW^2*s^2 - 3*mtt^2*mWW^3*s^2 - 21*ep*mtt^2*mWW^3*s^2 - 44*ep^2*mtt^2*mWW^3*s^2 - 19*ep^3*mtt^2*mWW^3*s^2 + 6*mtt*mWW^4*s^2 + 45*ep*mtt*mWW^4*s^2 + 118*ep^2*mtt*mWW^4*s^2 + 104*ep^3*mtt*mWW^4*s^2 - 3*mWW^5*s^2 - 24*ep*mWW^5*s^2 - 63*ep^2*mWW^5*s^2 - 54*ep^3*mWW^5*s^2 - 12*ep^2*mtt^3*mWW*s^3 - 24*ep^3*mtt^3*mWW*s^3 + 2*ep*mtt^2*mWW^2*s^3 + 29*ep^2*mtt^2*mWW^2*s^3 + 51*ep^3*mtt^2*mWW^2*s^3 + mtt*mWW^3*s^3 + 5*ep*mtt*mWW^3*s^3 - 15*ep^3*mtt*mWW^3*s^3 - mWW^4*s^3 - 7*ep*mWW^4*s^3 - 17*ep^2*mWW^4*s^3 - 14*ep^3*mWW^4*s^3 + 3*ep^2*mtt^2*mWW*s^4 + 6*ep^3*mtt^2*mWW*s^4 - ep*mtt*mWW^2*s^4 - 10*ep^2*mtt*mWW^2*s^4 - 16*ep^3*mtt*mWW^2*s^4 + ep*mWW^3*s^4 + 7*ep^2*mWW^3*s^4 + 10*ep^3*mWW^3*s^4 + ep*mtt^6*t + 3*ep^2*mtt^6*t + 2*ep^3*mtt^6*t + mtt^5*mWW*t + 4*ep*mtt^5*mWW*t - 3*ep^2*mtt^5*mWW*t - 12*ep^3*mtt^5*mWW*t - 5*mtt^4*mWW^2*t - 44*ep*mtt^4*mWW^2*t - 113*ep^2*mtt^4*mWW^2*t - 96*ep^3*mtt^4*mWW^2*t + 11*mtt^3*mWW^3*t + 102*ep*mtt^3*mWW^3*t + 281*ep^2*mtt^3*mWW^3*t + 236*ep^3*mtt^3*mWW^3*t - 15*mtt^2*mWW^4*t - 129*ep*mtt^2*mWW^4*t - 330*ep^2*mtt^2*mWW^4*t - 242*ep^3*mtt^2*mWW^4*t + 12*mtt*mWW^5*t + 102*ep*mtt*mWW^5*t + 266*ep^2*mtt*mWW^5*t + 208*ep^3*mtt*mWW^5*t - 4*mWW^6*t - 36*ep*mWW^6*t - 104*ep^2*mWW^6*t - 96*ep^3*mWW^6*t - 4*ep*mtt^5*s*t - 12*ep^2*mtt^5*s*t - 8*ep^3*mtt^5*s*t - 3*mtt^4*mWW*s*t - 11*ep*mtt^4*mWW*s*t + 11*ep^2*mtt^4*mWW*s*t + 36*ep^3*mtt^4*mWW*s*t + 11*mtt^3*mWW^2*s*t + 92*ep*mtt^3*mWW^2*s*t + 218*ep^2*mtt^3*mWW^2*s*t + 174*ep^3*mtt^3*mWW^2*s*t - 17*mtt^2*mWW^3*s*t - 159*ep*mtt^2*mWW^3*s*t - 441*ep^2*mtt^2*mWW^3*s*t - 376*ep^3*mtt^2*mWW^3*s*t + 15*mtt*mWW^4*s*t + 128*ep*mtt*mWW^4*s*t + 328*ep^2*mtt*mWW^4*s*t + 246*ep^3*mtt*mWW^4*s*t - 6*mWW^5*s*t - 46*ep*mWW^5*s*t - 104*ep^2*mWW^5*s*t - 72*ep^3*mWW^5*s*t + 6*ep*mtt^4*s^2*t + 18*ep^2*mtt^4*s^2*t + 12*ep^3*mtt^4*s^2*t + 3*mtt^3*mWW*s^2*t + 9*ep*mtt^3*mWW*s^2*t - 15*ep^2*mtt^3*mWW*s^2*t - 36*ep^3*mtt^3*mWW*s^2*t - 7*mtt^2*mWW^2*s^2*t - 52*ep*mtt^2*mWW^2*s^2*t - 98*ep^2*mtt^2*mWW^2*s^2*t - 62*ep^3*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t + 56*ep*mtt*mWW^3*s^2*t + 151*ep^2*mtt*mWW^3*s^2*t + 126*ep^3*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t - 19*ep*mWW^4*s^2*t - 60*ep^2*mWW^4*s^2*t - 60*ep^3*mWW^4*s^2*t - 4*ep*mtt^3*s^3*t - 12*ep^2*mtt^3*s^3*t - 8*ep^3*mtt^3*s^3*t - mtt^2*mWW*s^3*t - ep*mtt^2*mWW*s^3*t + 9*ep^2*mtt^2*mWW*s^3*t + 12*ep^3*mtt^2*mWW*s^3*t + mtt*mWW^2*s^3*t + 4*ep*mtt*mWW^2*s^3*t - 6*ep^2*mtt*mWW^2*s^3*t - 14*ep^3*mtt*mWW^2*s^3*t + ep*mWW^3*s^3*t + 9*ep^2*mWW^3*s^3*t + 14*ep^3*mWW^3*s^3*t + ep*mtt^2*s^4*t + 3*ep^2*mtt^2*s^4*t + 2*ep^3*mtt^2*s^4*t - ep*mtt*mWW*s^4*t - 2*ep^2*mtt*mWW*s^4*t - ep^2*mWW^2*s^4*t - 2*ep^3*mWW^2*s^4*t - ep*mtt^5*t^2 - 2*ep^2*mtt^5*t^2 - ep^3*mtt^5*t^2 + 6*ep*mtt^4*mWW*t^2 + 28*ep^2*mtt^4*mWW*t^2 + 35*ep^3*mtt^4*mWW*t^2 - mtt^3*mWW^2*t^2 - 12*ep*mtt^3*mWW^2*t^2 - 37*ep^2*mtt^3*mWW^2*t^2 - 31*ep^3*mtt^3*mWW^2*t^2 + 4*mtt^2*mWW^3*t^2 + 26*ep*mtt^2*mWW^3*t^2 + 38*ep^2*mtt^2*mWW^3*t^2 - 7*ep^3*mtt^2*mWW^3*t^2 - 5*mtt*mWW^4*t^2 - 35*ep*mtt*mWW^4*t^2 - 67*ep^2*mtt*mWW^4*t^2 - 28*ep^3*mtt*mWW^4*t^2 + 2*mWW^5*t^2 + 16*ep*mWW^5*t^2 + 40*ep^2*mWW^5*t^2 + 32*ep^3*mWW^5*t^2 + 3*ep*mtt^4*s*t^2 + 6*ep^2*mtt^4*s*t^2 + 3*ep^3*mtt^4*s*t^2 - 13*ep*mtt^3*mWW*s*t^2 - 58*ep^2*mtt^3*mWW*s*t^2 - 73*ep^3*mtt^3*mWW*s*t^2 + 2*mtt^2*mWW^2*s*t^2 + 25*ep*mtt^2*mWW^2*s*t^2 + 86*ep^2*mtt^2*mWW^2*s*t^2 + 85*ep^3*mtt^2*mWW^2*s*t^2 - 5*mtt*mWW^3*s*t^2 - 34*ep*mtt*mWW^3*s*t^2 - 64*ep^2*mtt*mWW^3*s*t^2 - 23*ep^3*mtt*mWW^3*s*t^2 + 3*mWW^4*s*t^2 + 19*ep*mWW^4*s*t^2 + 30*ep^2*mWW^4*s*t^2 + 8*ep^3*mWW^4*s*t^2 - 3*ep*mtt^3*s^2*t^2 - 6*ep^2*mtt^3*s^2*t^2 - 3*ep^3*mtt^3*s^2*t^2 + 8*ep*mtt^2*mWW*s^2*t^2 + 32*ep^2*mtt^2*mWW*s^2*t^2 + 41*ep^3*mtt^2*mWW*s^2*t^2 - mtt*mWW^2*s^2*t^2 - 13*ep*mtt*mWW^2*s^2*t^2 - 49*ep^2*mtt*mWW^2*s^2*t^2 - 54*ep^3*mtt*mWW^2*s^2*t^2 + mWW^3*s^2*t^2 + 8*ep*mWW^3*s^2*t^2 + 25*ep^2*mWW^3*s^2*t^2 + 26*ep^3*mWW^3*s^2*t^2 + ep*mtt^2*s^3*t^2 + 2*ep^2*mtt^2*s^3*t^2 + ep^3*mtt^2*s^3*t^2 - ep*mtt*mWW*s^3*t^2 - 2*ep^2*mtt*mWW*s^3*t^2 - 3*ep^3*mtt*mWW*s^3*t^2))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)^2*(-mWW + t)^2), -((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^7*mWW^5*s^2 + 40*ep^2*mtt^7*mWW^5*s^2 + 48*ep^3*mtt^7*mWW^5*s^2 - 24*ep*mtt^6*mWW^6*s^2 - 104*ep^2*mtt^6*mWW^6*s^2 - 112*ep^3*mtt^6*mWW^6*s^2 + 24*ep*mtt^5*mWW^7*s^2 + 72*ep^2*mtt^5*mWW^7*s^2 + 48*ep^3*mtt^5*mWW^7*s^2 - 8*ep*mtt^4*mWW^8*s^2 + 8*ep^2*mtt^4*mWW^8*s^2 + 48*ep^3*mtt^4*mWW^8*s^2 - 16*ep^2*mtt^3*mWW^9*s^2 - 32*ep^3*mtt^3*mWW^9*s^2 - 8*ep*mtt^7*mWW^4*s^3 - 40*ep^2*mtt^7*mWW^4*s^3 - 48*ep^3*mtt^7*mWW^4*s^3 - 8*ep*mtt^6*mWW^5*s^3 - 64*ep^2*mtt^6*mWW^5*s^3 - 96*ep^3*mtt^6*mWW^5*s^3 + 72*ep*mtt^5*mWW^6*s^3 + 368*ep^2*mtt^5*mWW^6*s^3 + 448*ep^3*mtt^5*mWW^6*s^3 - 88*ep*mtt^4*mWW^7*s^3 - 320*ep^2*mtt^4*mWW^7*s^3 - 288*ep^3*mtt^4*mWW^7*s^3 + 32*ep*mtt^3*mWW^8*s^3 - 8*ep^2*mtt^3*mWW^8*s^3 - 144*ep^3*mtt^3*mWW^8*s^3 + 64*ep^2*mtt^2*mWW^9*s^3 + 128*ep^3*mtt^2*mWW^9*s^3 + 32*ep*mtt^6*mWW^4*s^4 + 168*ep^2*mtt^6*mWW^4*s^4 + 208*ep^3*mtt^6*mWW^4*s^4 - 56*ep*mtt^5*mWW^5*s^4 - 208*ep^2*mtt^5*mWW^5*s^4 - 192*ep^3*mtt^5*mWW^5*s^4 - 24*ep*mtt^4*mWW^6*s^4 - 304*ep^2*mtt^4*mWW^6*s^4 - 512*ep^3*mtt^4*mWW^6*s^4 + 88*ep*mtt^3*mWW^7*s^4 + 480*ep^2*mtt^3*mWW^7*s^4 + 608*ep^3*mtt^3*mWW^7*s^4 - 40*ep*mtt^2*mWW^8*s^4 - 56*ep^2*mtt^2*mWW^8*s^4 + 48*ep^3*mtt^2*mWW^8*s^4 - 80*ep^2*mtt*mWW^9*s^4 - 160*ep^3*mtt*mWW^9*s^4 - 40*ep*mtt^5*mWW^4*s^5 - 232*ep^2*mtt^5*mWW^4*s^5 - 304*ep^3*mtt^5*mWW^4*s^5 + 104*ep*mtt^4*mWW^5*s^5 + 496*ep^2*mtt^4*mWW^5*s^5 + 576*ep^3*mtt^4*mWW^5*s^5 - 72*ep*mtt^3*mWW^6*s^5 - 128*ep^2*mtt^3*mWW^6*s^5 + 32*ep^3*mtt^3*mWW^6*s^5 - 8*ep*mtt^2*mWW^7*s^5 - 272*ep^2*mtt^2*mWW^7*s^5 - 512*ep^3*mtt^2*mWW^7*s^5 + 16*ep*mtt*mWW^8*s^5 + 104*ep^2*mtt*mWW^8*s^5 + 144*ep^3*mtt*mWW^8*s^5 + 32*ep^2*mWW^9*s^5 + 64*ep^3*mWW^9*s^5 + 16*ep*mtt^4*mWW^4*s^6 + 120*ep^2*mtt^4*mWW^4*s^6 + 176*ep^3*mtt^4*mWW^4*s^6 - 48*ep*mtt^3*mWW^5*s^6 - 312*ep^2*mtt^3*mWW^5*s^6 - 432*ep^3*mtt^3*mWW^5*s^6 + 48*ep*mtt^2*mWW^6*s^6 + 216*ep^2*mtt^2*mWW^6*s^6 + 240*ep^3*mtt^2*mWW^6*s^6 - 16*ep*mtt*mWW^7*s^6 + 24*ep^2*mtt*mWW^7*s^6 + 112*ep^3*mtt*mWW^7*s^6 - 48*ep^2*mWW^8*s^6 - 96*ep^3*mWW^8*s^6 - 16*ep^2*mtt^3*mWW^4*s^7 - 32*ep^3*mtt^3*mWW^4*s^7 + 48*ep^2*mtt^2*mWW^5*s^7 + 96*ep^3*mtt^2*mWW^5*s^7 - 48*ep^2*mtt*mWW^6*s^7 - 96*ep^3*mtt*mWW^6*s^7 + 16*ep^2*mWW^7*s^7 + 32*ep^3*mWW^7*s^7 - 8*mtt^7*mWW^5*s*t - 56*ep*mtt^7*mWW^5*s*t - 128*ep^2*mtt^7*mWW^5*s*t - 96*ep^3*mtt^7*mWW^5*s*t + 32*mtt^6*mWW^6*s*t + 208*ep*mtt^6*mWW^6*s*t + 448*ep^2*mtt^6*mWW^6*s*t + 320*ep^3*mtt^6*mWW^6*s*t - 48*mtt^5*mWW^7*s*t - 272*ep*mtt^5*mWW^7*s*t - 512*ep^2*mtt^5*mWW^7*s*t - 320*ep^3*mtt^5*mWW^7*s*t + 32*mtt^4*mWW^8*s*t + 128*ep*mtt^4*mWW^8*s*t + 128*ep^2*mtt^4*mWW^8*s*t - 8*mtt^3*mWW^9*s*t + 8*ep*mtt^3*mWW^9*s*t + 128*ep^2*mtt^3*mWW^9*s*t + 160*ep^3*mtt^3*mWW^9*s*t - 16*ep*mtt^2*mWW^10*s*t - 64*ep^2*mtt^2*mWW^10*s*t - 64*ep^3*mtt^2*mWW^10*s*t - 8*mtt^7*mWW^4*s^2*t - 132*ep*mtt^7*mWW^4*s^2*t - 504*ep^2*mtt^7*mWW^4*s^2*t - 544*ep^3*mtt^7*mWW^4*s^2*t + 64*mtt^6*mWW^5*s^2*t + 604*ep*mtt^6*mWW^5*s^2*t + 1636*ep^2*mtt^6*mWW^5*s^2*t + 1368*ep^3*mtt^6*mWW^5*s^2*t - 144*mtt^5*mWW^6*s^2*t - 964*ep*mtt^5*mWW^6*s^2*t - 1888*ep^2*mtt^5*mWW^6*s^2*t - 1072*ep^3*mtt^5*mWW^6*s^2*t + 144*mtt^4*mWW^7*s^2*t + 640*ep*mtt^4*mWW^7*s^2*t + 720*ep^2*mtt^4*mWW^7*s^2*t + 32*ep^3*mtt^4*mWW^7*s^2*t - 72*mtt^3*mWW^8*s^2*t - 116*ep*mtt^3*mWW^8*s^2*t + 304*ep^2*mtt^3*mWW^8*s^2*t + 496*ep^3*mtt^3*mWW^8*s^2*t + 16*mtt^2*mWW^9*s^2*t - 60*ep*mtt^2*mWW^9*s^2*t - 372*ep^2*mtt^2*mWW^9*s^2*t - 376*ep^3*mtt^2*mWW^9*s^2*t + 28*ep*mtt*mWW^10*s^2*t + 104*ep^2*mtt*mWW^10*s^2*t + 96*ep^3*mtt*mWW^10*s^2*t + 16*mtt^7*mWW^3*s^3*t + 188*ep*mtt^7*mWW^3*s^3*t + 632*ep^2*mtt^7*mWW^3*s^3*t + 640*ep^3*mtt^7*mWW^3*s^3*t - 32*mtt^6*mWW^4*s^3*t - 12*ep*mtt^6*mWW^4*s^3*t + 724*ep^2*mtt^6*mWW^4*s^3*t + 1240*ep^3*mtt^6*mWW^4*s^3*t - 56*mtt^5*mWW^5*s^3*t - 1236*ep*mtt^5*mWW^5*s^3*t - 4624*ep^2*mtt^5*mWW^5*s^3*t - 4752*ep^3*mtt^5*mWW^5*s^3*t + 112*mtt^4*mWW^6*s^3*t + 1220*ep*mtt^4*mWW^6*s^3*t + 2704*ep^2*mtt^4*mWW^6*s^3*t + 1424*ep^3*mtt^4*mWW^6*s^3*t - 48*mtt^3*mWW^7*s^3*t + 172*ep*mtt^3*mWW^7*s^3*t + 1976*ep^2*mtt^3*mWW^7*s^3*t + 2880*ep^3*mtt^3*mWW^7*s^3*t + 16*mtt^2*mWW^8*s^3*t - 428*ep*mtt^2*mWW^8*s^3*t - 1788*ep^2*mtt^2*mWW^8*s^3*t - 1736*ep^3*mtt^2*mWW^8*s^3*t - 8*mtt*mWW^9*s^3*t + 108*ep*mtt*mWW^9*s^3*t + 416*ep^2*mtt*mWW^9*s^3*t + 336*ep^3*mtt*mWW^9*s^3*t - 12*ep*mWW^10*s^3*t - 40*ep^2*mWW^10*s^3*t - 32*ep^3*mWW^10*s^3*t - 64*mtt^6*mWW^3*s^4*t - 800*ep*mtt^6*mWW^3*s^4*t - 2808*ep^2*mtt^6*mWW^3*s^4*t - 2928*ep^3*mtt^6*mWW^3*s^4*t + 168*mtt^5*mWW^4*s^4*t + 1324*ep*mtt^5*mWW^4*s^4*t + 2664*ep^2*mtt^5*mWW^4*s^4*t + 1376*ep^3*mtt^5*mWW^4*s^4*t - 80*mtt^4*mWW^5*s^4*t + 848*ep*mtt^4*mWW^5*s^4*t + 5892*ep^2*mtt^4*mWW^5*s^4*t + 7752*ep^3*mtt^4*mWW^5*s^4*t + 96*mtt^3*mWW^6*s^4*t - 720*ep*mtt^3*mWW^6*s^4*t - 3552*ep^2*mtt^3*mWW^6*s^4*t - 3456*ep^3*mtt^3*mWW^6*s^4*t - 176*mtt^2*mWW^7*s^4*t - 1272*ep*mtt^2*mWW^7*s^4*t - 4160*ep^2*mtt^2*mWW^7*s^4*t - 4640*ep^3*mtt^2*mWW^7*s^4*t + 56*mtt*mWW^8*s^4*t + 676*ep*mtt*mWW^8*s^4*t + 2136*ep^2*mtt*mWW^8*s^4*t + 2016*ep^3*mtt*mWW^8*s^4*t - 56*ep*mWW^9*s^4*t - 172*ep^2*mWW^9*s^4*t - 120*ep^3*mWW^9*s^4*t + 80*mtt^5*mWW^3*s^5*t + 1148*ep*mtt^5*mWW^3*s^5*t + 4360*ep^2*mtt^5*mWW^3*s^5*t + 4768*ep^3*mtt^5*mWW^3*s^5*t - 176*mtt^4*mWW^4*s^5*t - 2156*ep*mtt^4*mWW^4*s^5*t - 6460*ep^2*mtt^4*mWW^4*s^5*t - 5704*ep^3*mtt^4*mWW^4*s^5*t + 16*mtt^3*mWW^5*s^5*t - 656*ep*mtt^3*mWW^5*s^5*t - 4784*ep^2*mtt^3*mWW^5*s^5*t - 6816*ep^3*mtt^3*mWW^5*s^5*t - 48*mtt^2*mWW^6*s^5*t + 1072*ep*mtt^2*mWW^6*s^5*t + 5608*ep^2*mtt^2*mWW^6*s^5*t + 6544*ep^3*mtt^2*mWW^6*s^5*t + 160*mtt*mWW^7*s^5*t + 852*ep*mtt*mWW^7*s^5*t + 2056*ep^2*mtt*mWW^7*s^5*t + 1984*ep^3*mtt*mWW^7*s^5*t - 32*mWW^8*s^5*t - 260*ep*mWW^8*s^5*t - 780*ep^2*mWW^8*s^5*t - 776*ep^3*mWW^8*s^5*t - 32*mtt^4*mWW^3*s^6*t - 680*ep*mtt^4*mWW^3*s^6*t - 2984*ep^2*mtt^4*mWW^3*s^6*t - 3504*ep^3*mtt^4*mWW^3*s^6*t + 16*mtt^3*mWW^4*s^6*t + 1136*ep*mtt^3*mWW^4*s^6*t + 4968*ep^2*mtt^3*mWW^4*s^6*t + 5520*ep^3*mtt^3*mWW^4*s^6*t + 160*mtt^2*mWW^5*s^6*t + 992*ep*mtt^2*mWW^5*s^6*t + 2776*ep^2*mtt^2*mWW^5*s^6*t + 2864*ep^3*mtt^2*mWW^5*s^6*t - 112*mtt*mWW^6*s^6*t - 1328*ep*mtt*mWW^6*s^6*t - 4680*ep^2*mtt*mWW^6*s^6*t - 4944*ep^3*mtt*mWW^6*s^6*t - 32*mWW^7*s^6*t - 120*ep*mWW^7*s^6*t - 80*ep^2*mWW^7*s^6*t + 64*ep^3*mWW^7*s^6*t + 176*ep*mtt^3*mWW^3*s^7*t + 960*ep^2*mtt^3*mWW^3*s^7*t + 1216*ep^3*mtt^3*mWW^3*s^7*t + 32*mtt^2*mWW^4*s^7*t - 256*ep*mtt^2*mWW^4*s^7*t - 1840*ep^2*mtt^2*mWW^4*s^7*t - 2400*ep^3*mtt^2*mWW^4*s^7*t - 96*mtt*mWW^5*s^7*t - 432*ep*mtt*mWW^5*s^7*t - 480*ep^2*mtt*mWW^5*s^7*t + 64*mWW^6*s^7*t + 512*ep*mWW^6*s^7*t + 1360*ep^2*mWW^6*s^7*t + 1184*ep^3*mWW^6*s^7*t - 32*ep*mtt^2*mWW^3*s^8*t - 160*ep^2*mtt^2*mWW^3*s^8*t - 192*ep^3*mtt^2*mWW^3*s^8*t + 96*ep*mtt*mWW^4*s^8*t + 448*ep^2*mtt*mWW^4*s^8*t + 512*ep^3*mtt*mWW^4*s^8*t - 64*ep*mWW^5*s^8*t - 288*ep^2*mWW^5*s^8*t - 320*ep^3*mWW^5*s^8*t - 12*ep^2*mtt^9*mWW^3*t^2 - 24*ep^3*mtt^9*mWW^3*t^2 - 12*ep*mtt^8*mWW^4*t^2 - 42*ep^2*mtt^8*mWW^4*t^2 - 36*ep^3*mtt^8*mWW^4*t^2 - 8*mtt^7*mWW^5*t^2 - 30*ep*mtt^7*mWW^5*t^2 + 30*ep^2*mtt^7*mWW^5*t^2 + 116*ep^3*mtt^7*mWW^5*t^2 + 32*mtt^6*mWW^6*t^2 + 222*ep*mtt^6*mWW^6*t^2 + 448*ep^2*mtt^6*mWW^6*t^2 + 264*ep^3*mtt^6*mWW^6*t^2 - 48*mtt^5*mWW^7*t^2 - 356*ep*mtt^5*mWW^7*t^2 - 888*ep^2*mtt^5*mWW^7*t^2 - 736*ep^3*mtt^5*mWW^7*t^2 + 32*mtt^4*mWW^8*t^2 + 216*ep*mtt^4*mWW^8*t^2 + 558*ep^2*mtt^4*mWW^8*t^2 + 508*ep^3*mtt^4*mWW^8*t^2 - 8*mtt^3*mWW^9*t^2 - 30*ep*mtt^3*mWW^9*t^2 - 58*ep^2*mtt^3*mWW^9*t^2 - 60*ep^3*mtt^3*mWW^9*t^2 - 10*ep*mtt^2*mWW^10*t^2 - 36*ep^2*mtt^2*mWW^10*t^2 - 32*ep^3*mtt^2*mWW^10*t^2 + 12*ep^2*mtt^9*mWW^2*s*t^2 + 24*ep^3*mtt^9*mWW^2*s*t^2 - 3*mtt^8*mWW^3*s*t^2 + 31*ep*mtt^8*mWW^3*s*t^2 + 320*ep^2*mtt^8*mWW^3*s*t^2 + 492*ep^3*mtt^8*mWW^3*s*t^2 + 37*mtt^7*mWW^4*s*t^2 + 277*ep*mtt^7*mWW^4*s*t^2 + 500*ep^2*mtt^7*mWW^4*s*t^2 + 188*ep^3*mtt^7*mWW^4*s*t^2 - 74*mtt^6*mWW^5*s*t^2 - 850*ep*mtt^6*mWW^5*s*t^2 - 3032*ep^2*mtt^6*mWW^5*s*t^2 - 3262*ep^3*mtt^6*mWW^5*s*t^2 + 2*mtt^5*mWW^6*s*t^2 + 420*ep*mtt^5*mWW^6*s*t^2 + 2386*ep^2*mtt^5*mWW^6*s*t^2 + 3104*ep^3*mtt^5*mWW^6*s*t^2 + 113*mtt^4*mWW^7*s*t^2 + 635*ep*mtt^4*mWW^7*s*t^2 + 1256*ep^2*mtt^4*mWW^7*s*t^2 + 896*ep^3*mtt^4*mWW^7*s*t^2 - 103*mtt^3*mWW^8*s*t^2 - 683*ep*mtt^3*mWW^8*s*t^2 - 1992*ep^2*mtt^3*mWW^8*s*t^2 - 2076*ep^3*mtt^3*mWW^8*s*t^2 + 28*mtt^2*mWW^9*s*t^2 + 152*ep*mtt^2*mWW^9*s*t^2 + 496*ep^2*mtt^2*mWW^9*s*t^2 + 594*ep^3*mtt^2*mWW^9*s*t^2 + 18*ep*mtt*mWW^10*s*t^2 + 54*ep^2*mtt*mWW^10*s*t^2 + 40*ep^3*mtt*mWW^10*s*t^2 + 3*mtt^8*mWW^2*s^2*t^2 - 19*ep*mtt^8*mWW^2*s^2*t^2 - 278*ep^2*mtt^8*mWW^2*s^2*t^2 - 456*ep^3*mtt^8*mWW^2*s^2*t^2 + 9*mtt^7*mWW^3*s^2*t^2 - 91*ep*mtt^7*mWW^3*s^2*t^2 - 1073*ep^2*mtt^7*mWW^3*s^2*t^2 - 1710*ep^3*mtt^7*mWW^3*s^2*t^2 - 217*mtt^6*mWW^4*s^2*t^2 - 1228*ep*mtt^6*mWW^4*s^2*t^2 - 776*ep^2*mtt^6*mWW^4*s^2*t^2 + 1630*ep^3*mtt^6*mWW^4*s^2*t^2 + 587*mtt^5*mWW^5*s^2*t^2 + 4656*ep*mtt^5*mWW^5*s^2*t^2 + 12685*ep^2*mtt^5*mWW^5*s^2*t^2 + 11494*ep^3*mtt^5*mWW^5*s^2*t^2 - 583*mtt^4*mWW^6*s^2*t^2 - 5297*ep*mtt^4*mWW^6*s^2*t^2 - 17550*ep^2*mtt^4*mWW^6*s^2*t^2 - 18564*ep^3*mtt^4*mWW^6*s^2*t^2 + 151*mtt^3*mWW^7*s^2*t^2 + 1693*ep*mtt^3*mWW^7*s^2*t^2 + 6013*ep^2*mtt^3*mWW^7*s^2*t^2 + 6362*ep^3*mtt^3*mWW^7*s^2*t^2 + 109*mtt^2*mWW^8*s^2*t^2 + 734*ep*mtt^2*mWW^8*s^2*t^2 + 2440*ep^2*mtt^2*mWW^8*s^2*t^2 + 2834*ep^3*mtt^2*mWW^8*s^2*t^2 - 59*mtt*mWW^9*s^2*t^2 - 450*ep*mtt*mWW^9*s^2*t^2 - 1497*ep^2*mtt*mWW^9*s^2*t^2 - 1650*ep^3*mtt*mWW^9*s^2*t^2 + 2*ep*mWW^10*s^2*t^2 + 36*ep^2*mWW^10*s^2*t^2 + 60*ep^3*mWW^10*s^2*t^2 - 41*mtt^7*mWW^2*s^3*t^2 - 174*ep*mtt^7*mWW^2*s^3*t^2 + 510*ep^2*mtt^7*mWW^2*s^3*t^2 + 1388*ep^3*mtt^7*mWW^2*s^3*t^2 + 161*mtt^6*mWW^3*s^3*t^2 + 1138*ep*mtt^6*mWW^3*s^3*t^2 + 3147*ep^2*mtt^6*mWW^3*s^3*t^2 + 3030*ep^3*mtt^6*mWW^3*s^3*t^2 + 80*mtt^5*mWW^4*s^3*t^2 + 7*ep*mtt^5*mWW^4*s^3*t^2 - 5786*ep^2*mtt^5*mWW^4*s^3*t^2 - 11008*ep^3*mtt^5*mWW^4*s^3*t^2 - 894*mtt^4*mWW^5*s^3*t^2 - 6295*ep*mtt^4*mWW^5*s^3*t^2 - 12991*ep^2*mtt^4*mWW^5*s^3*t^2 - 8136*ep^3*mtt^4*mWW^5*s^3*t^2 + 1323*mtt^3*mWW^6*s^3*t^2 + 10508*ep*mtt^3*mWW^6*s^3*t^2 + 31690*ep^2*mtt^3*mWW^6*s^3*t^2 + 31944*ep^3*mtt^3*mWW^6*s^3*t^2 - 711*mtt^2*mWW^7*s^3*t^2 - 5824*ep*mtt^2*mWW^7*s^3*t^2 - 18235*ep^2*mtt^2*mWW^7*s^3*t^2 - 18694*ep^3*mtt^2*mWW^7*s^3*t^2 + 46*mtt*mWW^8*s^3*t^2 + 363*ep*mtt*mWW^8*s^3*t^2 + 802*ep^2*mtt*mWW^8*s^3*t^2 + 476*ep^3*mtt*mWW^8*s^3*t^2 + 36*mWW^9*s^3*t^2 + 277*ep*mWW^9*s^3*t^2 + 831*ep^2*mWW^9*s^3*t^2 + 840*ep^3*mWW^9*s^3*t^2 + 122*mtt^6*mWW^2*s^4*t^2 + 841*ep*mtt^6*mWW^2*s^4*t^2 + 390*ep^2*mtt^6*mWW^2*s^4*t^2 - 1608*ep^3*mtt^6*mWW^2*s^4*t^2 - 554*mtt^5*mWW^3*s^4*t^2 - 3827*ep*mtt^5*mWW^3*s^4*t^2 - 7388*ep^2*mtt^5*mWW^3*s^4*t^2 - 3900*ep^3*mtt^5*mWW^3*s^4*t^2 + 686*mtt^4*mWW^4*s^4*t^2 + 4900*ep*mtt^4*mWW^4*s^4*t^2 + 17698*ep^2*mtt^4*mWW^4*s^4*t^2 + 21434*ep^3*mtt^4*mWW^4*s^4*t^2 + 68*mtt^3*mWW^5*s^4*t^2 + 406*ep*mtt^3*mWW^5*s^4*t^2 - 5868*ep^2*mtt^3*mWW^5*s^4*t^2 - 12500*ep^3*mtt^3*mWW^5*s^4*t^2 - 954*mtt^2*mWW^6*s^4*t^2 - 7395*ep*mtt^2*mWW^6*s^4*t^2 - 20306*ep^2*mtt^2*mWW^6*s^4*t^2 - 18744*ep^3*mtt^2*mWW^6*s^4*t^2 + 710*mtt*mWW^7*s^4*t^2 + 5661*ep*mtt*mWW^7*s^4*t^2 + 17240*ep^2*mtt*mWW^7*s^4*t^2 + 17424*ep^3*mtt*mWW^7*s^4*t^2 - 78*mWW^8*s^4*t^2 - 586*ep*mWW^8*s^4*t^2 - 1670*ep^2*mWW^8*s^4*t^2 - 1594*ep^3*mWW^8*s^4*t^2 - 124*mtt^5*mWW^2*s^5*t^2 - 1032*ep*mtt^5*mWW^2*s^5*t^2 - 766*ep^2*mtt^5*mWW^2*s^5*t^2 + 1604*ep^3*mtt^5*mWW^2*s^5*t^2 + 600*mtt^4*mWW^3*s^5*t^2 + 4586*ep*mtt^4*mWW^3*s^5*t^2 + 7878*ep^2*mtt^4*mWW^3*s^5*t^2 + 2212*ep^3*mtt^4*mWW^3*s^5*t^2 - 980*mtt^3*mWW^4*s^5*t^2 - 6836*ep*mtt^3*mWW^4*s^5*t^2 - 18620*ep^2*mtt^3*mWW^4*s^5*t^2 - 17964*ep^3*mtt^3*mWW^4*s^5*t^2 + 732*mtt^2*mWW^5*s^5*t^2 + 4960*ep*mtt^2*mWW^5*s^5*t^2 + 17700*ep^2*mtt^2*mWW^5*s^5*t^2 + 21156*ep^3*mtt^2*mWW^5*s^5*t^2 - 16*mtt*mWW^6*s^5*t^2 + 60*ep*mtt*mWW^6*s^5*t^2 - 1238*ep^2*mtt*mWW^6*s^5*t^2 - 2744*ep^3*mtt*mWW^6*s^5*t^2 - 212*mWW^7*s^5*t^2 - 1738*ep*mWW^7*s^5*t^2 - 5050*ep^2*mWW^7*s^5*t^2 - 4840*ep^3*mWW^7*s^5*t^2 + 40*mtt^4*mWW^2*s^6*t^2 + 400*ep*mtt^4*mWW^2*s^6*t^2 - 308*ep^2*mtt^4*mWW^2*s^6*t^2 - 1896*ep^3*mtt^4*mWW^2*s^6*t^2 - 232*mtt^3*mWW^3*s^6*t^2 - 2148*ep*mtt^3*mWW^3*s^6*t^2 - 2760*ep^2*mtt^3*mWW^3*s^6*t^2 + 1216*ep^3*mtt^3*mWW^3*s^6*t^2 + 432*mtt^2*mWW^4*s^6*t^2 + 3388*ep*mtt^2*mWW^4*s^6*t^2 + 7904*ep^2*mtt^2*mWW^4*s^6*t^2 + 5880*ep^3*mtt^2*mWW^4*s^6*t^2 - 424*mtt*mWW^5*s^6*t^2 - 3020*ep*mtt*mWW^5*s^6*t^2 - 9032*ep^2*mtt*mWW^5*s^6*t^2 - 9312*ep^3*mtt*mWW^5*s^6*t^2 + 184*mWW^6*s^6*t^2 + 1380*ep*mWW^6*s^6*t^2 + 4228*ep^2*mWW^6*s^6*t^2 + 4368*ep^3*mWW^6*s^6*t^2 + 616*ep^2*mtt^3*mWW^2*s^7*t^2 + 1232*ep^3*mtt^3*mWW^2*s^7*t^2 + 16*mtt^2*mWW^3*s^7*t^2 + 264*ep*mtt^2*mWW^3*s^7*t^2 - 488*ep^2*mtt^2*mWW^3*s^7*t^2 - 1904*ep^3*mtt^2*mWW^3*s^7*t^2 - 32*mtt*mWW^4*s^7*t^2 - 432*ep*mtt*mWW^4*s^7*t^2 - 552*ep^2*mtt*mWW^4*s^7*t^2 + 320*ep^3*mtt*mWW^4*s^7*t^2 + 16*mWW^5*s^7*t^2 + 168*ep*mWW^5*s^7*t^2 + 424*ep^2*mWW^5*s^7*t^2 + 320*ep^3*mWW^5*s^7*t^2 - 16*ep*mtt^2*mWW^2*s^8*t^2 - 176*ep^2*mtt^2*mWW^2*s^8*t^2 - 288*ep^3*mtt^2*mWW^2*s^8*t^2 + 32*ep*mtt*mWW^3*s^8*t^2 + 352*ep^2*mtt*mWW^3*s^8*t^2 + 576*ep^3*mtt*mWW^3*s^8*t^2 - 16*ep*mWW^4*s^8*t^2 - 176*ep^2*mWW^4*s^8*t^2 - 288*ep^3*mWW^4*s^8*t^2 + 3*mtt^9*mWW^2*t^3 + 15*ep*mtt^9*mWW^2*t^3 + 24*ep^2*mtt^9*mWW^2*t^3 + 12*ep^3*mtt^9*mWW^2*t^3 - 18*mtt^8*mWW^3*t^3 - 102*ep*mtt^8*mWW^3*t^3 - 126*ep^2*mtt^8*mWW^3*t^3 + 12*ep^3*mtt^8*mWW^3*t^3 + 55*mtt^7*mWW^4*t^3 + 429*ep*mtt^7*mWW^4*t^3 + 978*ep^2*mtt^7*mWW^4*t^3 + 680*ep^3*mtt^7*mWW^4*t^3 - 78*mtt^6*mWW^5*t^3 - 756*ep*mtt^6*mWW^5*t^3 - 2308*ep^2*mtt^6*mWW^5*t^3 - 2216*ep^3*mtt^6*mWW^5*t^3 + 17*mtt^5*mWW^6*t^3 + 293*ep*mtt^5*mWW^6*t^3 + 1380*ep^2*mtt^5*mWW^6*t^3 + 1724*ep^3*mtt^5*mWW^6*t^3 + 74*mtt^4*mWW^7*t^3 + 570*ep*mtt^4*mWW^7*t^3 + 1290*ep^2*mtt^4*mWW^7*t^3 + 892*ep^3*mtt^4*mWW^7*t^3 - 75*mtt^3*mWW^8*t^3 - 621*ep*mtt^3*mWW^8*t^3 - 1766*ep^2*mtt^3*mWW^8*t^3 - 1648*ep^3*mtt^3*mWW^8*t^3 + 22*mtt^2*mWW^9*t^3 + 160*ep*mtt^2*mWW^9*t^3 + 504*ep^2*mtt^2*mWW^9*t^3 + 544*ep^3*mtt^2*mWW^9*t^3 + 12*ep*mtt*mWW^10*t^3 + 24*ep^2*mtt*mWW^10*t^3 - 3*mtt^9*mWW*s*t^3 - 15*ep*mtt^9*mWW*s*t^3 - 24*ep^2*mtt^9*mWW*s*t^3 - 12*ep^3*mtt^9*mWW*s*t^3 + 6*mtt^8*mWW^2*s*t^3 + 23*ep*mtt^8*mWW^2*s*t^3 - 102*ep^2*mtt^8*mWW^2*s*t^3 - 248*ep^3*mtt^8*mWW^2*s*t^3 + 58*mtt^7*mWW^3*s*t^3 + 116*ep*mtt^7*mWW^3*s*t^3 - 827*ep^2*mtt^7*mWW^3*s*t^3 - 1654*ep^3*mtt^7*mWW^3*s*t^3 - 347*mtt^6*mWW^4*s*t^3 - 2084*ep*mtt^6*mWW^4*s*t^3 - 2948*ep^2*mtt^6*mWW^4*s*t^3 - 324*ep^3*mtt^6*mWW^4*s*t^3 + 673*mtt^5*mWW^5*s*t^3 + 5357*ep*mtt^5*mWW^5*s*t^3 + 14469*ep^2*mtt^5*mWW^5*s*t^3 + 12920*ep^3*mtt^5*mWW^5*s*t^3 - 488*mtt^4*mWW^6*s*t^3 - 4473*ep*mtt^4*mWW^6*s*t^3 - 15214*ep^2*mtt^4*mWW^6*s*t^3 - 16480*ep^3*mtt^4*mWW^6*s*t^3 - 16*mtt^3*mWW^7*s*t^3 + 122*ep*mtt^3*mWW^7*s*t^3 + 2187*ep^2*mtt^3*mWW^7*s*t^3 + 3702*ep^3*mtt^3*mWW^7*s*t^3 + 173*mtt^2*mWW^8*s*t^3 + 1430*ep*mtt^2*mWW^8*s*t^3 + 4028*ep^2*mtt^2*mWW^8*s*t^3 + 3784*ep^3*mtt^2*mWW^8*s*t^3 - 56*mtt*mWW^9*s*t^3 - 476*ep*mtt*mWW^9*s*t^3 - 1597*ep^2*mtt*mWW^9*s*t^3 - 1740*ep^3*mtt*mWW^9*s*t^3 + 28*ep^2*mWW^10*s*t^3 + 52*ep^3*mWW^10*s*t^3 + 12*mtt^8*mWW*s^2*t^3 + 79*ep*mtt^8*mWW*s^2*t^3 + 228*ep^2*mtt^8*mWW*s^2*t^3 + 236*ep^3*mtt^8*mWW*s^2*t^3 - 108*mtt^7*mWW^2*s^2*t^3 - 542*ep*mtt^7*mWW^2*s^2*t^3 + 95*ep^2*mtt^7*mWW^2*s^2*t^3 + 1494*ep^3*mtt^7*mWW^2*s^2*t^3 + 249*mtt^6*mWW^3*s^2*t^3 + 2304*ep*mtt^6*mWW^3*s^2*t^3 + 7319*ep^2*mtt^6*mWW^3*s^2*t^3 + 7402*ep^3*mtt^6*mWW^3*s^2*t^3 + 165*mtt^5*mWW^4*s^2*t^3 - 568*ep*mtt^5*mWW^4*s^2*t^3 - 10367*ep^2*mtt^5*mWW^4*s^2*t^3 - 17264*ep^3*mtt^5*mWW^4*s^2*t^3 - 1268*mtt^4*mWW^5*s^2*t^3 - 9196*ep*mtt^4*mWW^5*s^2*t^3 - 20845*ep^2*mtt^4*mWW^5*s^2*t^3 - 15188*ep^3*mtt^4*mWW^5*s^2*t^3 + 1670*mtt^3*mWW^6*s^2*t^3 + 14354*ep*mtt^3*mWW^6*s^2*t^3 + 45037*ep^2*mtt^3*mWW^6*s^2*t^3 + 46246*ep^3*mtt^3*mWW^6*s^2*t^3 - 823*mtt^2*mWW^7*s^2*t^3 - 7404*ep*mtt^2*mWW^7*s^2*t^3 - 24791*ep^2*mtt^2*mWW^7*s^2*t^3 - 26414*ep^3*mtt^2*mWW^7*s^2*t^3 + 49*mtt*mWW^8*s^2*t^3 + 580*ep*mtt*mWW^8*s^2*t^3 + 2259*ep^2*mtt*mWW^8*s^2*t^3 + 2484*ep^3*mtt*mWW^8*s^2*t^3 + 54*mWW^9*s^2*t^3 + 393*ep*mWW^9*s^2*t^3 + 1065*ep^2*mWW^9*s^2*t^3 + 1004*ep^3*mWW^9*s^2*t^3 + mtt^7*mWW*s^3*t^3 + 33*ep*mtt^7*mWW*s^3*t^3 - 180*ep^2*mtt^7*mWW*s^3*t^3 - 484*ep^3*mtt^7*mWW*s^3*t^3 + 186*mtt^6*mWW^2*s^3*t^3 + 943*ep*mtt^6*mWW^2*s^3*t^3 - 1173*ep^2*mtt^6*mWW^2*s^3*t^3 - 4630*ep^3*mtt^6*mWW^2*s^3*t^3 - 825*mtt^5*mWW^3*s^3*t^3 - 6310*ep*mtt^5*mWW^3*s^3*t^3 - 13600*ep^2*mtt^5*mWW^3*s^3*t^3 - 8464*ep^3*mtt^5*mWW^3*s^3*t^3 + 1172*mtt^4*mWW^4*s^3*t^3 + 11242*ep*mtt^4*mWW^4*s^3*t^3 + 42323*ep^2*mtt^4*mWW^4*s^3*t^3 + 49532*ep^3*mtt^4*mWW^4*s^3*t^3 + 91*mtt^3*mWW^5*s^3*t^3 - 559*ep*mtt^3*mWW^5*s^3*t^3 - 13108*ep^2*mtt^3*mWW^5*s^3*t^3 - 22984*ep^3*mtt^3*mWW^5*s^3*t^3 - 1578*mtt^2*mWW^6*s^3*t^3 - 13801*ep*mtt^2*mWW^6*s^3*t^3 - 40687*ep^2*mtt^2*mWW^6*s^3*t^3 - 39258*ep^3*mtt^2*mWW^6*s^3*t^3 + 1133*mtt*mWW^7*s^3*t^3 + 9972*ep*mtt*mWW^7*s^3*t^3 + 30984*ep^2*mtt*mWW^7*s^3*t^3 + 31100*ep^3*mtt*mWW^7*s^3*t^3 - 180*mWW^8*s^3*t^3 - 1520*ep*mWW^8*s^3*t^3 - 4431*ep^2*mWW^8*s^3*t^3 - 4172*ep^3*mWW^8*s^3*t^3 - 46*mtt^6*mWW*s^4*t^3 - 557*ep*mtt^6*mWW*s^4*t^3 - 1016*ep^2*mtt^6*mWW*s^4*t^3 - 172*ep^3*mtt^6*mWW*s^4*t^3 - 56*mtt^5*mWW^2*s^4*t^3 - 64*ep*mtt^5*mWW^2*s^4*t^3 + 3988*ep^2*mtt^5*mWW^2*s^4*t^3 + 7784*ep^3*mtt^5*mWW^2*s^4*t^3 + 794*mtt^4*mWW^3*s^4*t^3 + 6631*ep*mtt^4*mWW^3*s^4*t^3 + 9724*ep^2*mtt^4*mWW^3*s^4*t^3 - 1024*ep^3*mtt^4*mWW^3*s^4*t^3 - 1956*mtt^3*mWW^4*s^4*t^3 - 17824*ep*mtt^3*mWW^4*s^4*t^3 - 54984*ep^2*mtt^3*mWW^4*s^4*t^3 - 55216*ep^3*mtt^3*mWW^4*s^4*t^3 + 1666*mtt^2*mWW^5*s^4*t^3 + 15193*ep*mtt^2*mWW^5*s^4*t^3 + 54360*ep^2*mtt^2*mWW^5*s^4*t^3 + 61092*ep^3*mtt^2*mWW^5*s^4*t^3 - 20*mtt*mWW^6*s^4*t^3 - 32*ep*mtt*mWW^6*s^4*t^3 - 2540*ep^2*mtt*mWW^6*s^4*t^3 - 4760*ep^3*mtt*mWW^6*s^4*t^3 - 382*mWW^7*s^4*t^3 - 3347*ep*mWW^7*s^4*t^3 - 9852*ep^2*mWW^7*s^4*t^3 - 9432*ep^3*mWW^7*s^4*t^3 + 44*mtt^5*mWW*s^5*t^3 + 788*ep*mtt^5*mWW*s^5*t^3 + 1820*ep^2*mtt^5*mWW*s^5*t^3 + 840*ep^3*mtt^5*mWW*s^5*t^3 - 12*mtt^4*mWW^2*s^5*t^3 - 576*ep*mtt^4*mWW^2*s^5*t^3 - 4344*ep^2*mtt^4*mWW^2*s^5*t^3 - 6480*ep^3*mtt^4*mWW^2*s^5*t^3 - 312*mtt^3*mWW^3*s^5*t^3 - 3396*ep*mtt^3*mWW^3*s^5*t^3 - 1760*ep^2*mtt^3*mWW^3*s^5*t^3 + 8024*ep^3*mtt^3*mWW^3*s^5*t^3 + 1016*mtt^2*mWW^4*s^5*t^3 + 10516*ep*mtt^2*mWW^4*s^5*t^3 + 28248*ep^2*mtt^2*mWW^4*s^5*t^3 + 23344*ep^3*mtt^2*mWW^4*s^5*t^3 - 1172*mtt*mWW^5*s^5*t^3 - 11104*ep*mtt*mWW^5*s^5*t^3 - 35420*ep^2*mtt*mWW^5*s^5*t^3 - 35872*ep^3*mtt*mWW^5*s^5*t^3 + 436*mWW^6*s^5*t^3 + 3772*ep*mWW^6*s^5*t^3 + 11712*ep^2*mWW^6*s^5*t^3 + 11744*ep^3*mWW^6*s^5*t^3 - 8*mtt^4*mWW*s^6*t^3 - 472*ep*mtt^4*mWW*s^6*t^3 - 1228*ep^2*mtt^4*mWW*s^6*t^3 - 632*ep^3*mtt^4*mWW*s^6*t^3 - 32*mtt^3*mWW^2*s^6*t^3 + 408*ep*mtt^3*mWW^2*s^6*t^3 + 2256*ep^2*mtt^3*mWW^2*s^6*t^3 + 2624*ep^3*mtt^3*mWW^2*s^6*t^3 + 48*mtt^2*mWW^3*s^6*t^3 + 360*ep*mtt^2*mWW^3*s^6*t^3 - 2488*ep^2*mtt^2*mWW^3*s^6*t^3 - 6368*ep^3*mtt^2*mWW^3*s^6*t^3 - 96*mtt*mWW^4*s^6*t^3 - 1432*ep*mtt*mWW^4*s^6*t^3 - 1904*ep^2*mtt*mWW^4*s^6*t^3 + 928*ep^3*mtt*mWW^4*s^6*t^3 + 88*mWW^5*s^6*t^3 + 1136*ep*mWW^5*s^6*t^3 + 3300*ep^2*mWW^5*s^6*t^3 + 2872*ep^3*mWW^5*s^6*t^3 + 160*ep*mtt^3*mWW*s^7*t^3 + 448*ep^2*mtt^3*mWW*s^7*t^3 + 256*ep^3*mtt^3*mWW*s^7*t^3 + 16*mtt^2*mWW^2*s^7*t^3 - 192*ep*mtt^2*mWW^2*s^7*t^3 - 688*ep^2*mtt^2*mWW^2*s^7*t^3 - 480*ep^3*mtt^2*mWW^2*s^7*t^3 + 320*ep*mtt*mWW^3*s^7*t^3 + 1440*ep^2*mtt*mWW^3*s^7*t^3 + 1696*ep^3*mtt*mWW^3*s^7*t^3 - 16*mWW^4*s^7*t^3 - 288*ep*mWW^4*s^7*t^3 - 1200*ep^2*mWW^4*s^7*t^3 - 1408*ep^3*mWW^4*s^7*t^3 - 16*ep*mtt^2*mWW*s^8*t^3 - 48*ep^2*mtt^2*mWW*s^8*t^3 - 32*ep^3*mtt^2*mWW*s^8*t^3 - 32*ep^2*mtt*mWW^2*s^8*t^3 - 64*ep^3*mtt*mWW^2*s^8*t^3 + 16*ep*mWW^3*s^8*t^3 + 80*ep^2*mWW^3*s^8*t^3 + 96*ep^3*mWW^3*s^8*t^3 - 3*mtt^9*mWW*t^4 - 21*ep*mtt^9*mWW*t^4 - 48*ep^2*mtt^9*mWW*t^4 - 36*ep^3*mtt^9*mWW*t^4 + 3*mtt^8*mWW^2*t^4 + 39*ep*mtt^8*mWW^2*t^4 + 120*ep^2*mtt^8*mWW^2*t^4 + 108*ep^3*mtt^8*mWW^2*t^4 + 43*mtt^7*mWW^3*t^4 + 219*ep*mtt^7*mWW^3*t^4 + 240*ep^2*mtt^7*mWW^3*t^4 - 52*ep^3*mtt^7*mWW^3*t^4 - 183*mtt^6*mWW^4*t^4 - 1287*ep*mtt^6*mWW^4*t^4 - 2758*ep^2*mtt^6*mWW^4*t^4 - 1832*ep^3*mtt^6*mWW^4*t^4 + 327*mtt^5*mWW^5*t^4 + 2669*ep*mtt^5*mWW^5*t^4 + 7046*ep^2*mtt^5*mWW^5*t^4 + 6032*ep^3*mtt^5*mWW^5*t^4 - 275*mtt^4*mWW^6*t^4 - 2425*ep*mtt^4*mWW^6*t^4 - 7240*ep^2*mtt^4*mWW^6*t^4 - 6980*ep^3*mtt^4*mWW^6*t^4 + 69*mtt^3*mWW^7*t^4 + 617*ep*mtt^3*mWW^7*t^4 + 2236*ep^2*mtt^3*mWW^7*t^4 + 2556*ep^3*mtt^3*mWW^7*t^4 + 39*mtt^2*mWW^8*t^4 + 379*ep*mtt^2*mWW^8*t^4 + 970*ep^2*mtt^2*mWW^8*t^4 + 736*ep^3*mtt^2*mWW^8*t^4 - 20*mtt*mWW^9*t^4 - 188*ep*mtt*mWW^9*t^4 - 578*ep^2*mtt*mWW^9*t^4 - 564*ep^3*mtt*mWW^9*t^4 - 2*ep*mWW^10*t^4 + 12*ep^2*mWW^10*t^4 + 32*ep^3*mWW^10*t^4 + 3*mtt^9*s*t^4 + 21*ep*mtt^9*s*t^4 + 48*ep^2*mtt^9*s*t^4 + 36*ep^3*mtt^9*s*t^4 + 12*mtt^8*mWW*s*t^4 + 83*ep*mtt^8*mWW*s*t^4 + 202*ep^2*mtt^8*mWW*s*t^4 + 168*ep^3*mtt^8*mWW*s*t^4 - 96*mtt^7*mWW^2*s*t^4 - 621*ep*mtt^7*mWW^2*s*t^4 - 1055*ep^2*mtt^7*mWW^2*s*t^4 - 394*ep^3*mtt^7*mWW^2*s*t^4 + 106*mtt^6*mWW^3*s*t^4 + 1036*ep*mtt^6*mWW^3*s*t^4 + 3512*ep^2*mtt^6*mWW^3*s*t^4 + 3722*ep^3*mtt^6*mWW^3*s*t^4 + 411*mtt^5*mWW^4*s*t^4 + 2630*ep*mtt^5*mWW^4*s*t^4 + 3377*ep^2*mtt^5*mWW^4*s*t^4 - 518*ep^3*mtt^5*mWW^4*s*t^4 - 1243*mtt^4*mWW^5*s*t^4 - 10095*ep*mtt^4*mWW^5*s*t^4 - 25682*ep^2*mtt^4*mWW^5*s*t^4 - 20920*ep^3*mtt^4*mWW^5*s*t^4 + 1274*mtt^3*mWW^6*s*t^4 + 11131*ep*mtt^3*mWW^6*s*t^4 + 33055*ep^2*mtt^3*mWW^6*s*t^4 + 31894*ep^3*mtt^3*mWW^6*s*t^4 - 492*mtt^2*mWW^7*s*t^4 - 4414*ep*mtt^2*mWW^7*s*t^4 - 14784*ep^2*mtt^2*mWW^7*s*t^4 - 15898*ep^3*mtt^2*mWW^7*s*t^4 - 8*mtt*mWW^8*s*t^4 - 57*ep*mtt*mWW^8*s*t^4 + 511*ep^2*mtt*mWW^8*s*t^4 + 1142*ep^3*mtt*mWW^8*s*t^4 + 33*mWW^9*s*t^4 + 286*ep*mWW^9*s*t^4 + 816*ep^2*mWW^9*s*t^4 + 768*ep^3*mWW^9*s*t^4 - 15*mtt^8*s^2*t^4 - 122*ep*mtt^8*s^2*t^4 - 322*ep^2*mtt^8*s^2*t^4 - 276*ep^3*mtt^8*s^2*t^4 + 26*mtt^7*mWW*s^2*t^4 + 153*ep*mtt^7*mWW*s^2*t^4 + 84*ep^2*mtt^7*mWW*s^2*t^4 - 236*ep^3*mtt^7*mWW*s^2*t^4 + 170*mtt^6*mWW^2*s^2*t^4 + 1056*ep*mtt^6*mWW^2*s^2*t^4 + 723*ep^2*mtt^6*mWW^2*s^2*t^4 - 1412*ep^3*mtt^6*mWW^2*s^2*t^4 - 548*mtt^5*mWW^3*s^2*t^4 - 4190*ep*mtt^5*mWW^3*s^2*t^4 - 9668*ep^2*mtt^5*mWW^3*s^2*t^4 - 6872*ep^3*mtt^5*mWW^3*s^2*t^4 + 326*mtt^4*mWW^4*s^2*t^4 + 3427*ep*mtt^4*mWW^4*s^2*t^4 + 16555*ep^2*mtt^4*mWW^4*s^2*t^4 + 22262*ep^3*mtt^4*mWW^4*s^2*t^4 + 714*mtt^3*mWW^5*s^2*t^4 + 5725*ep*mtt^3*mWW^5*s^2*t^4 + 9148*ep^2*mtt^3*mWW^5*s^2*t^4 + 1008*ep^3*mtt^3*mWW^5*s^2*t^4 - 1262*mtt^2*mWW^6*s^2*t^4 - 11218*ep*mtt^2*mWW^6*s^2*t^4 - 32711*ep^2*mtt^2*mWW^6*s^2*t^4 - 31004*ep^3*mtt^2*mWW^6*s^2*t^4 + 736*mtt*mWW^7*s^2*t^4 + 6264*ep*mtt*mWW^7*s^2*t^4 + 19284*ep^2*mtt*mWW^7*s^2*t^4 + 19508*ep^3*mtt*mWW^7*s^2*t^4 - 147*mWW^8*s^2*t^4 - 1095*ep*mWW^8*s^2*t^4 - 3093*ep^2*mWW^8*s^2*t^4 - 2978*ep^3*mWW^8*s^2*t^4 + 24*mtt^7*s^3*t^4 + 231*ep*mtt^7*s^3*t^4 + 698*ep^2*mtt^7*s^3*t^4 + 664*ep^3*mtt^7*s^3*t^4 - 81*mtt^6*mWW*s^3*t^4 - 716*ep*mtt^6*mWW*s^3*t^4 - 1170*ep^2*mtt^6*mWW*s^3*t^4 - 124*ep^3*mtt^6*mWW*s^3*t^4 - 77*mtt^5*mWW^2*s^3*t^4 - 620*ep*mtt^5*mWW^2*s^3*t^4 + 720*ep^2*mtt^5*mWW^2*s^3*t^4 + 3256*ep^3*mtt^5*mWW^2*s^3*t^4 + 546*mtt^4*mWW^3*s^3*t^4 + 4849*ep*mtt^4*mWW^3*s^3*t^4 + 7502*ep^2*mtt^4*mWW^3*s^3*t^4 - 434*ep^3*mtt^4*mWW^3*s^3*t^4 - 1222*mtt^3*mWW^4*s^3*t^4 - 11789*ep*mtt^3*mWW^4*s^3*t^4 - 37958*ep^2*mtt^3*mWW^4*s^3*t^4 - 39168*ep^3*mtt^3*mWW^4*s^3*t^4 + 1119*mtt^2*mWW^5*s^3*t^4 + 10618*ep*mtt^2*mWW^5*s^3*t^4 + 38938*ep^2*mtt^2*mWW^5*s^3*t^4 + 44680*ep^3*mtt^2*mWW^5*s^3*t^4 - 117*mtt*mWW^6*s^3*t^4 - 830*ep*mtt*mWW^6*s^3*t^4 - 3396*ep^2*mtt*mWW^6*s^3*t^4 - 4112*ep^3*mtt*mWW^6*s^3*t^4 - 192*mWW^7*s^3*t^4 - 1743*ep*mWW^7*s^3*t^4 - 5526*ep^2*mWW^7*s^3*t^4 - 5722*ep^3*mWW^7*s^3*t^4 - 12*mtt^6*s^4*t^4 - 158*ep*mtt^6*s^4*t^4 - 586*ep^2*mtt^6*s^4*t^4 - 636*ep^3*mtt^6*s^4*t^4 + 10*mtt^5*mWW*s^4*t^4 + 759*ep*mtt^5*mWW*s^4*t^4 + 1874*ep^2*mtt^5*mWW*s^4*t^4 + 792*ep^3*mtt^5*mWW*s^4*t^4 + 172*mtt^4*mWW^2*s^4*t^4 + 863*ep*mtt^4*mWW^2*s^4*t^4 + 656*ep^2*mtt^4*mWW^2*s^4*t^4 - 614*ep^3*mtt^4*mWW^2*s^4*t^4 - 188*mtt^3*mWW^3*s^4*t^4 - 2110*ep*mtt^3*mWW^3*s^4*t^4 + 1096*ep^2*mtt^3*mWW^3*s^4*t^4 + 9972*ep^3*mtt^3*mWW^3*s^4*t^4 + 620*mtt^2*mWW^4*s^4*t^4 + 6876*ep*mtt^2*mWW^4*s^4*t^4 + 18114*ep^2*mtt^2*mWW^4*s^4*t^4 + 14388*ep^3*mtt^2*mWW^4*s^4*t^4 - 1086*mtt*mWW^5*s^4*t^4 - 10361*ep*mtt*mWW^5*s^4*t^4 - 32890*ep^2*mtt*mWW^5*s^4*t^4 - 33388*ep^3*mtt*mWW^5*s^4*t^4 + 484*mWW^6*s^4*t^4 + 4131*ep*mWW^6*s^4*t^4 + 12120*ep^2*mWW^6*s^4*t^4 + 11598*ep^3*mWW^6*s^4*t^4 + 36*ep*mtt^5*s^5*t^4 + 218*ep^2*mtt^5*s^5*t^4 + 292*ep^3*mtt^5*s^5*t^4 + 60*mtt^4*mWW*s^5*t^4 - 502*ep*mtt^4*mWW*s^5*t^4 - 2014*ep^2*mtt^4*mWW*s^5*t^4 - 1540*ep^3*mtt^4*mWW*s^5*t^4 - 284*mtt^3*mWW^2*s^5*t^4 - 820*ep*mtt^3*mWW^2*s^5*t^4 - 980*ep^2*mtt^3*mWW^2*s^5*t^4 - 1180*ep^3*mtt^3*mWW^2*s^5*t^4 + 116*mtt^2*mWW^3*s^5*t^4 + 144*ep*mtt^2*mWW^3*s^5*t^4 - 3644*ep^2*mtt^2*mWW^3*s^5*t^4 - 7724*ep^3*mtt^2*mWW^3*s^5*t^4 + 92*mtt*mWW^4*s^5*t^4 + 672*ep*mtt*mWW^4*s^5*t^4 + 4490*ep^2*mtt*mWW^4*s^5*t^4 + 6824*ep^3*mtt*mWW^4*s^5*t^4 + 16*mWW^5*s^5*t^4 + 470*ep*mWW^5*s^5*t^4 + 1706*ep^2*mWW^5*s^5*t^4 + 1824*ep^3*mWW^5*s^5*t^4 - 8*ep*mtt^4*s^6*t^4 - 64*ep^2*mtt^4*s^6*t^4 - 96*ep^3*mtt^4*s^6*t^4 - 24*mtt^3*mWW*s^6*t^4 + 300*ep*mtt^3*mWW*s^6*t^4 + 1336*ep^2*mtt^3*mWW*s^6*t^4 + 1280*ep^3*mtt^3*mWW*s^6*t^4 + 112*mtt^2*mWW^2*s^6*t^4 + 92*ep*mtt^2*mWW^2*s^6*t^4 - 184*ep^2*mtt^2*mWW^2*s^6*t^4 + 328*ep^3*mtt^2*mWW^2*s^6*t^4 - 56*mtt*mWW^3*s^6*t^4 + 164*ep*mtt*mWW^3*s^6*t^4 + 1048*ep^2*mtt*mWW^3*s^6*t^4 + 1248*ep^3*mtt*mWW^3*s^6*t^4 - 32*mWW^4*s^6*t^4 - 548*ep*mWW^4*s^6*t^4 - 2104*ep^2*mWW^4*s^6*t^4 - 2376*ep^3*mWW^4*s^6*t^4 + 8*ep^2*mtt^3*s^7*t^4 + 16*ep^3*mtt^3*s^7*t^4 - 56*ep*mtt^2*mWW*s^7*t^4 - 264*ep^2*mtt^2*mWW*s^7*t^4 - 304*ep^3*mtt^2*mWW*s^7*t^4 + 16*ep*mtt*mWW^2*s^7*t^4 + 56*ep^2*mtt*mWW^2*s^7*t^4 + 40*ep*mWW^3*s^7*t^4 + 200*ep^2*mWW^3*s^7*t^4 + 256*ep^3*mWW^3*s^7*t^4 + 9*mtt^8*mWW*t^5 + 63*ep*mtt^8*mWW*t^5 + 144*ep^2*mtt^8*mWW*t^5 + 108*ep^3*mtt^8*mWW*t^5 - 36*mtt^7*mWW^2*t^5 - 264*ep*mtt^7*mWW^2*t^5 - 624*ep^2*mtt^7*mWW^2*t^5 - 480*ep^3*mtt^7*mWW^2*t^5 + 31*mtt^6*mWW^3*t^5 + 267*ep*mtt^6*mWW^3*t^5 + 778*ep^2*mtt^6*mWW^3*t^5 + 736*ep^3*mtt^6*mWW^3*t^5 + 96*mtt^5*mWW^4*t^5 + 718*ep*mtt^5*mWW^4*t^5 + 1574*ep^2*mtt^5*mWW^4*t^5 + 1044*ep^3*mtt^5*mWW^4*t^5 - 283*mtt^4*mWW^5*t^5 - 2377*ep*mtt^4*mWW^5*t^5 - 6280*ep^2*mtt^4*mWW^5*t^5 - 5316*ep^3*mtt^4*mWW^5*t^5 + 308*mtt^3*mWW^6*t^5 + 2732*ep*mtt^3*mWW^6*t^5 + 7820*ep^2*mtt^3*mWW^6*t^5 + 7176*ep^3*mtt^3*mWW^6*t^5 - 147*mtt^2*mWW^7*t^5 - 1339*ep*mtt^2*mWW^7*t^5 - 4118*ep^2*mtt^2*mWW^7*t^5 - 4056*ep^3*mtt^2*mWW^7*t^5 + 16*mtt*mWW^8*t^5 + 142*ep*mtt*mWW^8*t^5 + 574*ep^2*mtt*mWW^8*t^5 + 708*ep^3*mtt*mWW^8*t^5 + 6*mWW^9*t^5 + 58*ep*mWW^9*t^5 + 132*ep^2*mWW^9*t^5 + 80*ep^3*mWW^9*t^5 - 9*mtt^8*s*t^5 - 63*ep*mtt^8*s*t^5 - 144*ep^2*mtt^8*s*t^5 - 108*ep^3*mtt^8*s*t^5 + 11*mtt^7*mWW*s*t^5 + 50*ep*mtt^7*mWW*s*t^5 + 38*ep^2*mtt^7*mWW*s*t^5 - 36*ep^3*mtt^7*mWW*s*t^5 + 79*mtt^6*mWW^2*s*t^5 + 564*ep*mtt^6*mWW^2*s*t^5 + 1056*ep^2*mtt^6*mWW^2*s*t^5 + 488*ep^3*mtt^6*mWW^2*s*t^5 - 212*mtt^5*mWW^3*s*t^5 - 1585*ep*mtt^5*mWW^3*s*t^5 - 3852*ep^2*mtt^5*mWW^3*s*t^5 - 3042*ep^3*mtt^5*mWW^3*s*t^5 + 16*mtt^4*mWW^4*s*t^5 - 43*ep*mtt^4*mWW^4*s*t^5 + 960*ep^2*mtt^4*mWW^4*s*t^5 + 2244*ep^3*mtt^4*mWW^4*s*t^5 + 531*mtt^3*mWW^5*s*t^5 + 5048*ep*mtt^3*mWW^5*s*t^5 + 12898*ep^2*mtt^3*mWW^5*s*t^5 + 9788*ep^3*mtt^3*mWW^5*s*t^5 - 733*mtt^2*mWW^6*s*t^5 - 6974*ep*mtt^2*mWW^6*s*t^5 - 19852*ep^2*mtt^2*mWW^6*s*t^5 - 17708*ep^3*mtt^2*mWW^6*s*t^5 + 390*mtt*mWW^7*s*t^5 + 3671*ep*mtt*mWW^7*s*t^5 + 10980*ep^2*mtt*mWW^7*s*t^5 + 10474*ep^3*mtt*mWW^7*s*t^5 - 73*mWW^8*s*t^5 - 668*ep*mWW^8*s*t^5 - 2084*ep^2*mWW^8*s*t^5 - 2100*ep^3*mWW^8*s*t^5 + 25*mtt^7*s^2*t^5 + 214*ep*mtt^7*s^2*t^5 + 586*ep^2*mtt^7*s^2*t^5 + 516*ep^3*mtt^7*s^2*t^5 - 78*mtt^6*mWW*s^2*t^5 - 496*ep*mtt^6*mWW*s^2*t^5 - 786*ep^2*mtt^6*mWW*s^2*t^5 - 212*ep^3*mtt^6*mWW*s^2*t^5 + 22*mtt^5*mWW^2*s^2*t^5 - 184*ep*mtt^5*mWW^2*s^2*t^5 - 406*ep^2*mtt^5*mWW^2*s^2*t^5 + 82*ep^3*mtt^5*mWW^2*s^2*t^5 + 129*mtt^4*mWW^3*s^2*t^5 + 1514*ep*mtt^4*mWW^3*s^2*t^5 + 3100*ep^2*mtt^4*mWW^3*s^2*t^5 + 1038*ep^3*mtt^4*mWW^3*s^2*t^5 - 75*mtt^3*mWW^4*s^2*t^5 - 802*ep*mtt^3*mWW^4*s^2*t^5 - 3958*ep^2*mtt^3*mWW^4*s^2*t^5 - 5392*ep^3*mtt^3*mWW^4*s^2*t^5 - 172*mtt^2*mWW^5*s^2*t^5 - 2292*ep*mtt^2*mWW^5*s^2*t^5 - 4334*ep^2*mtt^2*mWW^5*s^2*t^5 - 640*ep^3*mtt^2*mWW^5*s^2*t^5 + 236*mtt*mWW^6*s^2*t^5 + 3204*ep*mtt*mWW^6*s^2*t^5 + 9762*ep^2*mtt*mWW^6*s^2*t^5 + 8634*ep^3*mtt*mWW^6*s^2*t^5 - 87*mWW^7*s^2*t^5 - 1158*ep*mWW^7*s^2*t^5 - 3964*ep^2*mWW^7*s^2*t^5 - 4026*ep^3*mWW^7*s^2*t^5 - 20*mtt^6*s^3*t^5 - 239*ep*mtt^6*s^3*t^5 - 820*ep^2*mtt^6*s^3*t^5 - 844*ep^3*mtt^6*s^3*t^5 + 18*mtt^5*mWW*s^3*t^5 + 415*ep*mtt^5*mWW*s^3*t^5 + 990*ep^2*mtt^5*mWW*s^3*t^5 + 464*ep^3*mtt^5*mWW*s^3*t^5 + 102*mtt^4*mWW^2*s^3*t^5 + 938*ep*mtt^4*mWW^2*s^3*t^5 + 2638*ep^2*mtt^4*mWW^2*s^3*t^5 + 2454*ep^3*mtt^4*mWW^2*s^3*t^5 + 8*mtt^3*mWW^3*s^3*t^5 - 486*ep*mtt^3*mWW^3*s^3*t^5 + 468*ep^2*mtt^3*mWW^3*s^3*t^5 + 3356*ep^3*mtt^3*mWW^3*s^3*t^5 - 68*mtt^2*mWW^4*s^3*t^5 - 127*ep*mtt^2*mWW^4*s^3*t^5 - 312*ep^2*mtt^2*mWW^4*s^3*t^5 - 588*ep^3*mtt^2*mWW^4*s^3*t^5 - 170*mtt*mWW^5*s^3*t^5 - 1369*ep*mtt*mWW^5*s^3*t^5 - 5362*ep^2*mtt*mWW^5*s^3*t^5 - 6892*ep^3*mtt*mWW^5*s^3*t^5 + 130*mWW^6*s^3*t^5 + 868*ep*mWW^6*s^3*t^5 + 2526*ep^2*mWW^6*s^3*t^5 + 2690*ep^3*mWW^6*s^3*t^5 + 4*mtt^5*s^4*t^5 + 108*ep*mtt^5*s^4*t^5 + 518*ep^2*mtt^5*s^4*t^5 + 636*ep^3*mtt^5*s^4*t^5 + 96*mtt^4*mWW*s^4*t^5 + 12*ep*mtt^4*mWW*s^4*t^5 - 970*ep^2*mtt^4*mWW*s^4*t^5 - 1220*ep^3*mtt^4*mWW*s^4*t^5 - 380*mtt^3*mWW^2*s^4*t^5 - 2200*ep*mtt^3*mWW^2*s^4*t^5 - 5140*ep^2*mtt^3*mWW^2*s^4*t^5 - 4784*ep^3*mtt^3*mWW^2*s^4*t^5 + 188*mtt^2*mWW^3*s^4*t^5 + 1224*ep*mtt^2*mWW^3*s^4*t^5 + 1700*ep^2*mtt^2*mWW^3*s^4*t^5 - 528*ep^3*mtt^2*mWW^3*s^4*t^5 + 168*mtt*mWW^4*s^4*t^5 + 1292*ep*mtt*mWW^4*s^4*t^5 + 4334*ep^2*mtt*mWW^4*s^4*t^5 + 4884*ep^3*mtt*mWW^4*s^4*t^5 - 76*mWW^5*s^4*t^5 - 436*ep*mWW^5*s^4*t^5 - 634*ep^2*mWW^5*s^4*t^5 - 76*ep^3*mWW^5*s^4*t^5 - 20*ep*mtt^4*s^5*t^5 - 156*ep^2*mtt^4*s^5*t^5 - 232*ep^3*mtt^4*s^5*t^5 - 56*mtt^3*mWW*s^5*t^5 + 28*ep*mtt^3*mWW*s^5*t^5 + 1000*ep^2*mtt^3*mWW*s^5*t^5 + 1440*ep^3*mtt^3*mWW*s^5*t^5 + 200*mtt^2*mWW^2*s^5*t^5 + 980*ep*mtt^2*mWW^2*s^5*t^5 + 1920*ep^2*mtt^2*mWW^2*s^5*t^5 + 1784*ep^3*mtt^2*mWW^2*s^5*t^5 - 136*mtt*mWW^3*s^5*t^5 - 780*ep*mtt*mWW^3*s^5*t^5 - 1704*ep^2*mtt*mWW^3*s^5*t^5 - 1152*ep^3*mtt*mWW^3*s^5*t^5 - 8*mWW^4*s^5*t^5 - 208*ep*mWW^4*s^5*t^5 - 996*ep^2*mWW^4*s^5*t^5 - 1328*ep^3*mWW^4*s^5*t^5 + 16*ep^2*mtt^3*s^6*t^5 + 32*ep^3*mtt^3*s^6*t^5 - 64*ep*mtt^2*mWW*s^6*t^5 - 384*ep^2*mtt^2*mWW*s^6*t^5 - 512*ep^3*mtt^2*mWW*s^6*t^5 + 32*ep*mtt*mWW^2*s^6*t^5 + 208*ep^2*mtt*mWW^2*s^6*t^5 + 192*ep^3*mtt*mWW^2*s^6*t^5 + 32*ep*mWW^3*s^6*t^5 + 160*ep^2*mWW^3*s^6*t^5 + 224*ep^3*mWW^3*s^6*t^5 - 6*mtt^7*mWW*t^6 - 42*ep*mtt^7*mWW*t^6 - 96*ep^2*mtt^7*mWW*t^6 - 72*ep^3*mtt^7*mWW*t^6 + 30*mtt^6*mWW^2*t^6 + 210*ep*mtt^6*mWW^2*t^6 + 480*ep^2*mtt^6*mWW^2*t^6 + 360*ep^3*mtt^6*mWW^2*t^6 - 56*mtt^5*mWW^3*t^6 - 384*ep*mtt^5*mWW^3*t^6 - 880*ep^2*mtt^5*mWW^3*t^6 - 672*ep^3*mtt^5*mWW^3*t^6 + 32*mtt^4*mWW^4*t^6 + 152*ep*mtt^4*mWW^4*t^6 + 248*ep^2*mtt^4*mWW^4*t^6 + 144*ep^3*mtt^4*mWW^4*t^6 + 42*mtt^3*mWW^5*t^6 + 494*ep*mtt^3*mWW^5*t^6 + 1512*ep^2*mtt^3*mWW^5*t^6 + 1384*ep^3*mtt^3*mWW^5*t^6 - 82*mtt^2*mWW^6*t^6 - 822*ep*mtt^2*mWW^6*t^6 - 2408*ep^2*mtt^2*mWW^6*t^6 - 2184*ep^3*mtt^2*mWW^6*t^6 + 52*mtt*mWW^7*t^6 + 508*ep*mtt*mWW^7*t^6 + 1480*ep^2*mtt*mWW^7*t^6 + 1344*ep^3*mtt*mWW^7*t^6 - 12*mWW^8*t^6 - 116*ep*mWW^8*t^6 - 336*ep^2*mWW^8*t^6 - 304*ep^3*mWW^8*t^6 + 6*mtt^7*s*t^6 + 42*ep*mtt^7*s*t^6 + 96*ep^2*mtt^7*s*t^6 + 72*ep^3*mtt^7*s*t^6 - 20*mtt^6*mWW*s*t^6 - 106*ep*mtt^6*mWW*s*t^6 - 156*ep^2*mtt^6*mWW*s*t^6 - 48*ep^3*mtt^6*mWW*s*t^6 + 14*mtt^5*mWW^2*s*t^6 - 26*ep*mtt^5*mWW^2*s*t^6 - 244*ep^2*mtt^5*mWW^2*s*t^6 - 272*ep^3*mtt^5*mWW^2*s*t^6 + 30*mtt^4*mWW^3*s*t^6 + 492*ep*mtt^4*mWW^3*s*t^6 + 1536*ep^2*mtt^4*mWW^3*s*t^6 + 1332*ep^3*mtt^4*mWW^3*s*t^6 - 54*mtt^3*mWW^4*s*t^6 - 730*ep*mtt^3*mWW^4*s*t^6 - 2372*ep^2*mtt^3*mWW^4*s*t^6 - 2252*ep^3*mtt^3*mWW^4*s*t^6 + 16*mtt^2*mWW^5*s*t^6 + 254*ep*mtt^2*mWW^5*s*t^6 + 992*ep^2*mtt^2*mWW^5*s*t^6 + 1132*ep^3*mtt^2*mWW^5*s*t^6 + 18*mtt*mWW^6*s*t^6 + 186*ep*mtt*mWW^6*s*t^6 + 472*ep^2*mtt*mWW^6*s*t^6 + 308*ep^3*mtt*mWW^6*s*t^6 - 10*mWW^7*s*t^6 - 112*ep*mWW^7*s*t^6 - 324*ep^2*mWW^7*s*t^6 - 272*ep^3*mWW^7*s*t^6 - 10*mtt^6*s^2*t^6 - 104*ep*mtt^6*s^2*t^6 - 324*ep^2*mtt^6*s^2*t^6 - 312*ep^3*mtt^6*s^2*t^6 + 26*mtt^5*mWW*s^2*t^6 + 216*ep*mtt^5*mWW*s^2*t^6 + 488*ep^2*mtt^5*mWW*s^2*t^6 + 320*ep^3*mtt^5*mWW*s^2*t^6 + 2*mtt^4*mWW^2*s^2*t^6 + 280*ep*mtt^4*mWW^2*s^2*t^6 + 1172*ep^2*mtt^4*mWW^2*s^2*t^6 + 1252*ep^3*mtt^4*mWW^2*s^2*t^6 - 68*mtt^3*mWW^3*s^2*t^6 - 1312*ep*mtt^3*mWW^3*s^2*t^6 - 4236*ep^2*mtt^3*mWW^3*s^2*t^6 - 3712*ep^3*mtt^3*mWW^3*s^2*t^6 + 98*mtt^2*mWW^4*s^2*t^6 + 1800*ep*mtt^2*mWW^4*s^2*t^6 + 6080*ep^2*mtt^2*mWW^4*s^2*t^6 + 5712*ep^3*mtt^2*mWW^4*s^2*t^6 - 70*mtt*mWW^5*s^2*t^6 - 1208*ep*mtt*mWW^5*s^2*t^6 - 4380*ep^2*mtt*mWW^5*s^2*t^6 - 4544*ep^3*mtt*mWW^5*s^2*t^6 + 22*mWW^6*s^2*t^6 + 328*ep*mWW^6*s^2*t^6 + 1200*ep^2*mWW^6*s^2*t^6 + 1284*ep^3*mWW^6*s^2*t^6 + 4*mtt^5*s^3*t^6 + 74*ep*mtt^5*s^3*t^6 + 312*ep^2*mtt^5*s^3*t^6 + 360*ep^3*mtt^5*s^3*t^6 + 32*mtt^4*mWW*s^3*t^6 + 84*ep*mtt^4*mWW*s^3*t^6 - 116*ep^2*mtt^4*mWW*s^3*t^6 - 312*ep^3*mtt^4*mWW*s^3*t^6 - 152*mtt^3*mWW^2*s^3*t^6 - 1268*ep*mtt^3*mWW^2*s^3*t^6 - 3400*ep^2*mtt^3*mWW^2*s^3*t^6 - 3004*ep^3*mtt^3*mWW^2*s^3*t^6 + 152*mtt^2*mWW^3*s^3*t^6 + 1752*ep*mtt^2*mWW^3*s^3*t^6 + 5120*ep^2*mtt^2*mWW^3*s^3*t^6 + 4348*ep^3*mtt^2*mWW^3*s^3*t^6 - 28*mtt*mWW^4*s^3*t^6 - 790*ep*mtt*mWW^4*s^3*t^6 - 2688*ep^2*mtt*mWW^4*s^3*t^6 - 2364*ep^3*mtt*mWW^4*s^3*t^6 - 8*mWW^5*s^3*t^6 + 148*ep*mWW^5*s^3*t^6 + 740*ep^2*mWW^5*s^3*t^6 + 812*ep^3*mWW^5*s^3*t^6 - 12*ep*mtt^4*s^4*t^6 - 92*ep^2*mtt^4*s^4*t^6 - 136*ep^3*mtt^4*s^4*t^6 - 32*mtt^3*mWW*s^4*t^6 - 112*ep*mtt^3*mWW*s^4*t^6 + 112*ep^2*mtt^3*mWW*s^4*t^6 + 416*ep^3*mtt^3*mWW*s^4*t^6 + 104*mtt^2*mWW^2*s^4*t^6 + 712*ep*mtt^2*mWW^2*s^4*t^6 + 1592*ep^2*mtt^2*mWW^2*s^4*t^6 + 1264*ep^3*mtt^2*mWW^2*s^4*t^6 - 80*mtt*mWW^3*s^4*t^6 - 656*ep*mtt*mWW^3*s^4*t^6 - 1664*ep^2*mtt*mWW^3*s^4*t^6 - 1280*ep^3*mtt*mWW^3*s^4*t^6 + 8*mWW^4*s^4*t^6 + 68*ep*mWW^4*s^4*t^6 + 84*ep^2*mWW^4*s^4*t^6 - 72*ep^3*mWW^4*s^4*t^6 + 8*ep^2*mtt^3*s^5*t^6 + 16*ep^3*mtt^3*s^5*t^6 - 24*ep*mtt^2*mWW*s^5*t^6 - 168*ep^2*mtt^2*mWW*s^5*t^6 - 240*ep^3*mtt^2*mWW*s^5*t^6 + 16*ep*mtt*mWW^2*s^5*t^6 + 120*ep^2*mtt*mWW^2*s^5*t^6 + 128*ep^3*mtt*mWW^2*s^5*t^6 + 8*ep*mWW^3*s^5*t^6 + 40*ep^2*mWW^3*s^5*t^6 + 64*ep^3*mWW^3*s^5*t^6))/(4*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW^2*(mtt - mWW - 2*s)^2*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mtt - s - t)*t^2*(-mWW + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-8*ep*mtt^6*mWW^4*s^3 - 40*ep^2*mtt^6*mWW^4*s^3 - 48*ep^3*mtt^6*mWW^4*s^3 + 24*ep*mtt^5*mWW^5*s^3 + 104*ep^2*mtt^5*mWW^5*s^3 + 112*ep^3*mtt^5*mWW^5*s^3 - 24*ep*mtt^4*mWW^6*s^3 - 72*ep^2*mtt^4*mWW^6*s^3 - 48*ep^3*mtt^4*mWW^6*s^3 + 8*ep*mtt^3*mWW^7*s^3 - 8*ep^2*mtt^3*mWW^7*s^3 - 48*ep^3*mtt^3*mWW^7*s^3 + 16*ep^2*mtt^2*mWW^8*s^3 + 32*ep^3*mtt^2*mWW^8*s^3 + 32*ep*mtt^5*mWW^4*s^4 + 168*ep^2*mtt^5*mWW^4*s^4 + 208*ep^3*mtt^5*mWW^4*s^4 - 80*ep*mtt^4*mWW^5*s^4 - 360*ep^2*mtt^4*mWW^5*s^4 - 400*ep^3*mtt^4*mWW^5*s^4 + 64*ep*mtt^3*mWW^6*s^4 + 184*ep^2*mtt^3*mWW^6*s^4 + 112*ep^3*mtt^3*mWW^6*s^4 - 16*ep*mtt^2*mWW^7*s^4 + 40*ep^2*mtt^2*mWW^7*s^4 + 144*ep^3*mtt^2*mWW^7*s^4 - 32*ep^2*mtt*mWW^8*s^4 - 64*ep^3*mtt*mWW^8*s^4 - 48*ep*mtt^4*mWW^4*s^5 - 272*ep^2*mtt^4*mWW^4*s^5 - 352*ep^3*mtt^4*mWW^4*s^5 + 96*ep*mtt^3*mWW^5*s^5 + 464*ep^2*mtt^3*mWW^5*s^5 + 544*ep^3*mtt^3*mWW^5*s^5 - 56*ep*mtt^2*mWW^6*s^5 - 152*ep^2*mtt^2*mWW^6*s^5 - 80*ep^3*mtt^2*mWW^6*s^5 + 8*ep*mtt*mWW^7*s^5 - 56*ep^2*mtt*mWW^7*s^5 - 144*ep^3*mtt*mWW^7*s^5 + 16*ep^2*mWW^8*s^5 + 32*ep^3*mWW^8*s^5 + 32*ep*mtt^3*mWW^4*s^6 + 208*ep^2*mtt^3*mWW^4*s^6 + 288*ep^3*mtt^3*mWW^4*s^6 - 48*ep*mtt^2*mWW^5*s^6 - 272*ep^2*mtt^2*mWW^5*s^6 - 352*ep^3*mtt^2*mWW^5*s^6 + 16*ep*mtt*mWW^6*s^6 + 40*ep^2*mtt*mWW^6*s^6 + 16*ep^3*mtt*mWW^6*s^6 + 24*ep^2*mWW^7*s^6 + 48*ep^3*mWW^7*s^6 - 8*ep*mtt^2*mWW^4*s^7 - 72*ep^2*mtt^2*mWW^4*s^7 - 112*ep^3*mtt^2*mWW^4*s^7 + 8*ep*mtt*mWW^5*s^7 + 72*ep^2*mtt*mWW^5*s^7 + 112*ep^3*mtt*mWW^5*s^7 + 8*ep^2*mtt*mWW^4*s^8 + 16*ep^3*mtt*mWW^4*s^8 - 8*ep^2*mWW^5*s^8 - 16*ep^3*mWW^5*s^8 - 4*mtt^7*mWW^3*s^2*t + 4*ep*mtt^7*mWW^3*s^2*t + 108*ep^2*mtt^7*mWW^3*s^2*t + 168*ep^3*mtt^7*mWW^3*s^2*t + 16*mtt^6*mWW^4*s^2*t - 4*ep*mtt^6*mWW^4*s^2*t - 276*ep^2*mtt^6*mWW^4*s^2*t - 408*ep^3*mtt^6*mWW^4*s^2*t - 32*mtt^5*mWW^5*s^2*t - 76*ep*mtt^5*mWW^5*s^2*t - 24*ep^2*mtt^5*mWW^5*s^2*t + 40*mtt^4*mWW^6*s^2*t + 216*ep*mtt^4*mWW^6*s^2*t + 672*ep^2*mtt^4*mWW^6*s^2*t + 800*ep^3*mtt^4*mWW^6*s^2*t - 28*mtt^3*mWW^7*s^2*t - 212*ep*mtt^3*mWW^7*s^2*t - 732*ep^2*mtt^3*mWW^7*s^2*t - 840*ep^3*mtt^3*mWW^7*s^2*t + 8*mtt^2*mWW^8*s^2*t + 76*ep*mtt^2*mWW^8*s^2*t + 276*ep^2*mtt^2*mWW^8*s^2*t + 312*ep^3*mtt^2*mWW^8*s^2*t - 4*ep*mtt*mWW^9*s^2*t - 24*ep^2*mtt*mWW^9*s^2*t - 32*ep^3*mtt*mWW^9*s^2*t + 24*mtt^6*mWW^3*s^3*t + 44*ep*mtt^6*mWW^3*s^3*t - 356*ep^2*mtt^6*mWW^3*s^3*t - 696*ep^3*mtt^6*mWW^3*s^3*t - 80*mtt^5*mWW^4*s^3*t - 128*ep*mtt^5*mWW^4*s^3*t + 832*ep^2*mtt^5*mWW^4*s^3*t + 1536*ep^3*mtt^5*mWW^4*s^3*t + 144*mtt^4*mWW^5*s^3*t + 508*ep*mtt^4*mWW^5*s^3*t + 624*ep^2*mtt^4*mWW^5*s^3*t + 368*ep^3*mtt^4*mWW^5*s^3*t - 160*mtt^3*mWW^6*s^3*t - 952*ep*mtt^3*mWW^6*s^3*t - 2840*ep^2*mtt^3*mWW^6*s^3*t - 3152*ep^3*mtt^3*mWW^6*s^3*t + 88*mtt^2*mWW^7*s^3*t + 676*ep*mtt^2*mWW^7*s^3*t + 2284*ep^2*mtt^2*mWW^7*s^3*t + 2568*ep^3*mtt^2*mWW^7*s^3*t - 16*mtt*mWW^8*s^3*t - 152*ep*mtt*mWW^8*s^3*t - 568*ep^2*mtt*mWW^8*s^3*t - 656*ep^3*mtt*mWW^8*s^3*t + 4*ep*mWW^9*s^3*t + 24*ep^2*mWW^9*s^3*t + 32*ep^3*mWW^9*s^3*t - 56*mtt^5*mWW^3*s^4*t - 224*ep*mtt^5*mWW^3*s^4*t + 336*ep^2*mtt^5*mWW^3*s^4*t + 1120*ep^3*mtt^5*mWW^3*s^4*t + 152*mtt^4*mWW^4*s^4*t + 448*ep*mtt^4*mWW^4*s^4*t - 912*ep^2*mtt^4*mWW^4*s^4*t - 2400*ep^3*mtt^4*mWW^4*s^4*t - 252*mtt^3*mWW^5*s^4*t - 1136*ep*mtt^3*mWW^5*s^4*t - 1812*ep^2*mtt^3*mWW^5*s^4*t - 1096*ep^3*mtt^3*mWW^5*s^4*t + 240*mtt^2*mWW^6*s^4*t + 1556*ep*mtt^2*mWW^6*s^4*t + 4460*ep^2*mtt^2*mWW^6*s^4*t + 4616*ep^3*mtt^2*mWW^6*s^4*t - 92*mtt*mWW^7*s^4*t - 720*ep*mtt*mWW^7*s^4*t - 2364*ep^2*mtt*mWW^7*s^4*t - 2584*ep^3*mtt*mWW^7*s^4*t + 8*mWW^8*s^4*t + 76*ep*mWW^8*s^4*t + 292*ep^2*mWW^8*s^4*t + 344*ep^3*mWW^8*s^4*t + 64*mtt^4*mWW^3*s^5*t + 376*ep*mtt^4*mWW^3*s^5*t + 56*ep^2*mtt^4*mWW^3*s^5*t - 880*ep^3*mtt^4*mWW^3*s^5*t - 136*mtt^3*mWW^4*s^5*t - 528*ep*mtt^3*mWW^4*s^5*t + 560*ep^2*mtt^3*mWW^4*s^5*t + 2144*ep^3*mtt^3*mWW^4*s^5*t + 216*mtt^2*mWW^5*s^5*t + 1152*ep*mtt^2*mWW^5*s^5*t + 2012*ep^2*mtt^2*mWW^5*s^5*t + 1144*ep^3*mtt^2*mWW^5*s^5*t - 160*mtt*mWW^6*s^5*t - 1112*ep*mtt*mWW^6*s^5*t - 3056*ep^2*mtt*mWW^6*s^5*t - 2944*ep^3*mtt*mWW^6*s^5*t + 32*mWW^7*s^5*t + 256*ep*mWW^7*s^5*t + 812*ep^2*mWW^7*s^5*t + 856*ep^3*mWW^7*s^5*t - 36*mtt^3*mWW^3*s^6*t - 284*ep*mtt^3*mWW^3*s^6*t - 244*ep^2*mtt^3*mWW^3*s^6*t + 360*ep^3*mtt^3*mWW^3*s^6*t + 56*mtt^2*mWW^4*s^6*t + 236*ep*mtt^2*mWW^4*s^6*t - 388*ep^2*mtt^2*mWW^4*s^6*t - 1272*ep^3*mtt^2*mWW^4*s^6*t - 92*mtt*mWW^5*s^6*t - 548*ep*mtt*mWW^5*s^6*t - 964*ep^2*mtt*mWW^5*s^6*t - 472*ep^3*mtt*mWW^5*s^6*t + 40*mWW^6*s^6*t + 292*ep*mWW^6*s^6*t + 764*ep^2*mWW^6*s^6*t + 680*ep^3*mWW^6*s^6*t + 8*mtt^2*mWW^3*s^7*t + 92*ep*mtt^2*mWW^3*s^7*t + 108*ep^2*mtt^2*mWW^3*s^7*t - 88*ep^3*mtt^2*mWW^3*s^7*t - 8*mtt*mWW^4*s^7*t - 16*ep*mtt*mWW^4*s^7*t + 240*ep^2*mtt*mWW^4*s^7*t + 480*ep^3*mtt*mWW^4*s^7*t + 16*mWW^5*s^7*t + 100*ep*mWW^5*s^7*t + 164*ep^2*mWW^5*s^7*t + 56*ep^3*mWW^5*s^7*t - 8*ep*mtt*mWW^3*s^8*t - 8*ep^2*mtt*mWW^3*s^8*t + 16*ep^3*mtt*mWW^3*s^8*t - 8*ep*mWW^4*s^8*t - 56*ep^2*mWW^4*s^8*t - 80*ep^3*mWW^4*s^8*t + 8*ep^2*mtt^9*mWW^2*t^2 + 16*ep^3*mtt^9*mWW^2*t^2 + 8*ep*mtt^8*mWW^3*t^2 + 16*ep^2*mtt^8*mWW^3*t^2 - 32*ep*mtt^7*mWW^4*t^2 - 162*ep^2*mtt^7*mWW^4*t^2 - 208*ep^3*mtt^7*mWW^4*t^2 + 30*ep*mtt^6*mWW^5*t^2 + 220*ep^2*mtt^6*mWW^5*t^2 + 356*ep^3*mtt^6*mWW^5*t^2 + 52*ep*mtt^5*mWW^6*t^2 + 224*ep^2*mtt^5*mWW^6*t^2 + 240*ep^3*mtt^5*mWW^6*t^2 - 148*ep*mtt^4*mWW^7*t^2 - 864*ep^2*mtt^4*mWW^7*t^2 - 1256*ep^3*mtt^4*mWW^7*t^2 + 144*ep*mtt^3*mWW^8*t^2 + 918*ep^2*mtt^3*mWW^8*t^2 + 1440*ep^3*mtt^3*mWW^8*t^2 - 66*ep*mtt^2*mWW^9*t^2 - 444*ep^2*mtt^2*mWW^9*t^2 - 732*ep^3*mtt^2*mWW^9*t^2 + 12*ep*mtt*mWW^10*t^2 + 84*ep^2*mtt*mWW^10*t^2 + 144*ep^3*mtt*mWW^10*t^2 + 6*mtt^8*mWW^2*s*t^2 + 14*ep*mtt^8*mWW^2*s*t^2 - 120*ep^2*mtt^8*mWW^2*s*t^2 - 248*ep^3*mtt^8*mWW^2*s*t^2 - 45*mtt^7*mWW^3*s*t^2 - 261*ep*mtt^7*mWW^3*s*t^2 - 270*ep^2*mtt^7*mWW^3*s*t^2 + 144*ep^3*mtt^7*mWW^3*s*t^2 + 139*mtt^6*mWW^4*s*t^2 + 1027*ep*mtt^6*mWW^4*s*t^2 + 2666*ep^2*mtt^6*mWW^4*s*t^2 + 2420*ep^3*mtt^6*mWW^4*s*t^2 - 226*mtt^5*mWW^5*s*t^2 - 1688*ep*mtt^5*mWW^5*s*t^2 - 4992*ep^2*mtt^5*mWW^5*s*t^2 - 5256*ep^3*mtt^5*mWW^5*s*t^2 + 198*mtt^4*mWW^6*s*t^2 + 1142*ep*mtt^4*mWW^6*s*t^2 + 2652*ep^2*mtt^4*mWW^6*s*t^2 + 2320*ep^3*mtt^4*mWW^6*s*t^2 - 79*mtt^3*mWW^7*s*t^2 + 65*ep*mtt^3*mWW^7*s*t^2 + 1990*ep^2*mtt^3*mWW^7*s*t^2 + 3568*ep^3*mtt^3*mWW^7*s*t^2 + mtt^2*mWW^8*s*t^2 - 483*ep*mtt^2*mWW^8*s*t^2 - 2922*ep^2*mtt^2*mWW^8*s*t^2 - 4444*ep^3*mtt^2*mWW^8*s*t^2 + 6*mtt*mWW^9*s*t^2 + 196*ep*mtt*mWW^9*s*t^2 + 1080*ep^2*mtt*mWW^9*s*t^2 + 1640*ep^3*mtt*mWW^9*s*t^2 - 12*ep*mWW^10*s*t^2 - 84*ep^2*mWW^10*s*t^2 - 144*ep^3*mWW^10*s*t^2 - 24*mtt^7*mWW^2*s^2*t^2 - 66*ep*mtt^7*mWW^2*s^2*t^2 + 448*ep^2*mtt^7*mWW^2*s^2*t^2 + 968*ep^3*mtt^7*mWW^2*s^2*t^2 + 209*mtt^6*mWW^3*s^2*t^2 + 1232*ep*mtt^6*mWW^3*s^2*t^2 + 1290*ep^2*mtt^6*mWW^3*s^2*t^2 - 676*ep^3*mtt^6*mWW^3*s^2*t^2 - 631*mtt^5*mWW^4*s^2*t^2 - 4456*ep*mtt^5*mWW^4*s^2*t^2 - 10454*ep^2*mtt^5*mWW^4*s^2*t^2 - 8360*ep^3*mtt^5*mWW^4*s^2*t^2 + 940*mtt^4*mWW^5*s^2*t^2 + 6856*ep*mtt^4*mWW^5*s^2*t^2 + 18960*ep^2*mtt^4*mWW^5*s^2*t^2 + 18532*ep^3*mtt^4*mWW^5*s^2*t^2 - 728*mtt^3*mWW^6*s^2*t^2 - 4790*ep*mtt^3*mWW^6*s^2*t^2 - 12612*ep^2*mtt^3*mWW^6*s^2*t^2 - 11960*ep^3*mtt^3*mWW^6*s^2*t^2 + 253*mtt^2*mWW^7*s^2*t^2 + 946*ep*mtt^2*mWW^7*s^2*t^2 + 410*ep^2*mtt^2*mWW^7*s^2*t^2 - 1540*ep^3*mtt^2*mWW^7*s^2*t^2 - 13*mtt*mWW^8*s^2*t^2 + 404*ep*mtt*mWW^8*s^2*t^2 + 2570*ep^2*mtt*mWW^8*s^2*t^2 + 3912*ep^3*mtt*mWW^8*s^2*t^2 - 6*mWW^9*s^2*t^2 - 126*ep*mWW^9*s^2*t^2 - 612*ep^2*mWW^9*s^2*t^2 - 876*ep^3*mWW^9*s^2*t^2 + 28*mtt^6*mWW^2*s^3*t^2 + 32*ep*mtt^6*mWW^2*s^3*t^2 - 1052*ep^2*mtt^6*mWW^2*s^3*t^2 - 2008*ep^3*mtt^6*mWW^2*s^3*t^2 - 393*mtt^5*mWW^3*s^3*t^2 - 2466*ep*mtt^5*mWW^3*s^3*t^2 - 2490*ep^2*mtt^5*mWW^3*s^3*t^2 + 1740*ep^3*mtt^5*mWW^3*s^3*t^2 + 1147*mtt^4*mWW^4*s^3*t^2 + 8254*ep*mtt^4*mWW^4*s^3*t^2 + 18410*ep^2*mtt^4*mWW^4*s^3*t^2 + 13280*ep^3*mtt^4*mWW^4*s^3*t^2 - 1547*mtt^3*mWW^5*s^3*t^2 - 11527*ep*mtt^3*mWW^5*s^3*t^2 - 31236*ep^2*mtt^3*mWW^5*s^3*t^2 - 29364*ep^3*mtt^3*mWW^5*s^3*t^2 + 1049*mtt^2*mWW^6*s^3*t^2 + 7523*ep*mtt^2*mWW^6*s^3*t^2 + 20912*ep^2*mtt^2*mWW^6*s^3*t^2 + 20340*ep^3*mtt^2*mWW^6*s^3*t^2 - 296*mtt*mWW^7*s^3*t^2 - 1751*ep*mtt*mWW^7*s^3*t^2 - 3978*ep^2*mtt*mWW^7*s^3*t^2 - 3080*ep^3*mtt*mWW^7*s^3*t^2 + 12*mWW^8*s^3*t^2 - 65*ep*mWW^8*s^3*t^2 - 566*ep^2*mWW^8*s^3*t^2 - 908*ep^3*mWW^8*s^3*t^2 + 8*mtt^5*mWW^2*s^4*t^2 + 272*ep*mtt^5*mWW^2*s^4*t^2 + 1928*ep^2*mtt^5*mWW^2*s^4*t^2 + 2832*ep^3*mtt^5*mWW^2*s^4*t^2 + 383*mtt^4*mWW^3*s^4*t^2 + 2550*ep*mtt^4*mWW^3*s^4*t^2 + 2150*ep^2*mtt^4*mWW^3*s^4*t^2 - 2836*ep^3*mtt^4*mWW^3*s^4*t^2 - 1049*mtt^3*mWW^4*s^4*t^2 - 7824*ep*mtt^3*mWW^4*s^4*t^2 - 16576*ep^2*mtt^3*mWW^4*s^4*t^2 - 10440*ep^3*mtt^3*mWW^4*s^4*t^2 + 1271*mtt^2*mWW^5*s^4*t^2 + 9818*ep*mtt^2*mWW^5*s^4*t^2 + 26216*ep^2*mtt^2*mWW^5*s^4*t^2 + 23712*ep^3*mtt^2*mWW^5*s^4*t^2 - 711*mtt*mWW^6*s^4*t^2 - 5484*ep*mtt*mWW^6*s^4*t^2 - 15560*ep^2*mtt*mWW^6*s^4*t^2 - 15064*ep^3*mtt*mWW^6*s^4*t^2 + 122*mWW^7*s^4*t^2 + 884*ep*mWW^7*s^4*t^2 + 2418*ep^2*mWW^7*s^4*t^2 + 2276*ep^3*mWW^7*s^4*t^2 - 42*mtt^4*mWW^2*s^5*t^2 - 582*ep*mtt^4*mWW^2*s^5*t^2 - 2416*ep^2*mtt^4*mWW^2*s^5*t^2 - 2840*ep^3*mtt^4*mWW^2*s^5*t^2 - 206*mtt^3*mWW^3*s^5*t^2 - 1409*ep*mtt^3*mWW^3*s^5*t^2 - 624*ep^2*mtt^3*mWW^3*s^5*t^2 + 2740*ep^3*mtt^3*mWW^3*s^5*t^2 + 486*mtt^2*mWW^4*s^5*t^2 + 3733*ep*mtt^2*mWW^4*s^5*t^2 + 7112*ep^2*mtt^2*mWW^4*s^5*t^2 + 3228*ep^3*mtt^2*mWW^4*s^5*t^2 - 526*mtt*mWW^5*s^5*t^2 - 4187*ep*mtt*mWW^5*s^5*t^2 - 10856*ep^2*mtt*mWW^5*s^5*t^2 - 9268*ep^3*mtt*mWW^5*s^5*t^2 + 192*mWW^6*s^5*t^2 + 1557*ep*mWW^6*s^5*t^2 + 4384*ep^2*mWW^6*s^5*t^2 + 4124*ep^3*mWW^6*s^5*t^2 + 32*mtt^3*mWW^2*s^6*t^2 + 490*ep*mtt^3*mWW^2*s^6*t^2 + 1776*ep^2*mtt^3*mWW^2*s^6*t^2 + 1848*ep^3*mtt^3*mWW^2*s^6*t^2 + 60*mtt^2*mWW^3*s^6*t^2 + 374*ep*mtt^2*mWW^3*s^6*t^2 - 216*ep^2*mtt^2*mWW^3*s^6*t^2 - 1448*ep^3*mtt^2*mWW^3*s^6*t^2 - 92*mtt*mWW^4*s^6*t^2 - 674*ep*mtt*mWW^4*s^6*t^2 - 752*ep^2*mtt*mWW^4*s^6*t^2 + 456*ep^3*mtt*mWW^4*s^6*t^2 + 88*mWW^5*s^6*t^2 + 698*ep*mWW^5*s^6*t^2 + 1688*ep^2*mWW^5*s^6*t^2 + 1288*ep^3*mWW^5*s^6*t^2 - 8*mtt^2*mWW^2*s^7*t^2 - 184*ep*mtt^2*mWW^2*s^7*t^2 - 668*ep^2*mtt^2*mWW^2*s^7*t^2 - 664*ep^3*mtt^2*mWW^2*s^7*t^2 - 8*mtt*mWW^3*s^7*t^2 - 20*ep*mtt*mWW^3*s^7*t^2 + 176*ep^2*mtt*mWW^3*s^7*t^2 + 368*ep^3*mtt*mWW^3*s^7*t^2 - 28*ep*mWW^4*s^7*t^2 - 244*ep^2*mWW^4*s^7*t^2 - 376*ep^3*mWW^4*s^7*t^2 + 24*ep*mtt*mWW^2*s^8*t^2 + 96*ep^2*mtt*mWW^2*s^8*t^2 + 96*ep^3*mtt*mWW^2*s^8*t^2 - 8*ep*mWW^3*s^8*t^2 - 32*ep^2*mWW^3*s^8*t^2 - 32*ep^3*mWW^3*s^8*t^2 - 2*mtt^9*mWW*t^3 - 10*ep*mtt^9*mWW*t^3 - 16*ep^2*mtt^9*mWW*t^3 - 8*ep^3*mtt^9*mWW*t^3 + 19*mtt^8*mWW^2*t^3 + 103*ep*mtt^8*mWW^2*t^3 + 140*ep^2*mtt^8*mWW^2*t^3 + 20*ep^3*mtt^8*mWW^2*t^3 - 78*mtt^7*mWW^3*t^3 - 500*ep*mtt^7*mWW^3*t^3 - 922*ep^2*mtt^7*mWW^3*t^3 - 444*ep^3*mtt^7*mWW^3*t^3 + 175*mtt^6*mWW^4*t^3 + 1315*ep*mtt^6*mWW^4*t^3 + 3166*ep^2*mtt^6*mWW^4*t^3 + 2412*ep^3*mtt^6*mWW^4*t^3 - 224*mtt^5*mWW^5*t^3 - 1920*ep*mtt^5*mWW^5*t^3 - 5582*ep^2*mtt^5*mWW^5*t^3 - 5312*ep^3*mtt^5*mWW^5*t^3 + 147*mtt^4*mWW^6*t^3 + 1419*ep*mtt^4*mWW^6*t^3 + 4864*ep^2*mtt^4*mWW^6*t^3 + 5468*ep^3*mtt^4*mWW^6*t^3 - 14*mtt^3*mWW^7*t^3 - 204*ep*mtt^3*mWW^7*t^3 - 1182*ep^2*mtt^3*mWW^7*t^3 - 1900*ep^3*mtt^3*mWW^7*t^3 - 47*mtt^2*mWW^8*t^3 - 451*ep*mtt^2*mWW^8*t^3 - 1290*ep^2*mtt^2*mWW^8*t^3 - 1116*ep^3*mtt^2*mWW^8*t^3 + 30*mtt*mWW^9*t^3 + 314*ep*mtt*mWW^9*t^3 + 1062*ep^2*mtt*mWW^9*t^3 + 1168*ep^3*mtt*mWW^9*t^3 - 6*mWW^10*t^3 - 66*ep*mWW^10*t^3 - 240*ep^2*mWW^10*t^3 - 288*ep^3*mWW^10*t^3 + 2*mtt^8*mWW*s*t^3 + 12*ep*mtt^8*mWW*s*t^3 + 56*ep^2*mtt^8*mWW*s*t^3 + 80*ep^3*mtt^8*mWW*s*t^3 - 52*mtt^7*mWW^2*s*t^3 - 225*ep*mtt^7*mWW^2*s*t^3 + 50*ep^2*mtt^7*mWW^2*s*t^3 + 584*ep^3*mtt^7*mWW^2*s*t^3 + 307*mtt^6*mWW^3*s*t^3 + 1928*ep*mtt^6*mWW^3*s*t^3 + 2820*ep^2*mtt^6*mWW^3*s*t^3 + 216*ep^3*mtt^6*mWW^3*s*t^3 - 810*mtt^5*mWW^4*s*t^3 - 6385*ep*mtt^5*mWW^4*s*t^3 - 15538*ep^2*mtt^5*mWW^4*s*t^3 - 11656*ep^3*mtt^5*mWW^4*s*t^3 + 1125*mtt^4*mWW^5*s*t^3 + 10172*ep*mtt^4*mWW^5*s*t^3 + 30374*ep^2*mtt^4*mWW^5*s*t^3 + 29240*ep^3*mtt^4*mWW^5*s*t^3 - 814*mtt^3*mWW^6*s*t^3 - 8021*ep*mtt^3*mWW^6*s*t^3 - 26886*ep^2*mtt^3*mWW^6*s*t^3 - 29160*ep^3*mtt^3*mWW^6*s*t^3 + 223*mtt^2*mWW^7*s*t^3 + 2350*ep*mtt^2*mWW^7*s*t^3 + 8876*ep^2*mtt^2*mWW^7*s*t^3 + 10856*ep^3*mtt^2*mWW^7*s*t^3 + 52*mtt*mWW^8*s*t^3 + 511*ep*mtt*mWW^8*s*t^3 + 1382*ep^2*mtt*mWW^8*s*t^3 + 1064*ep^3*mtt*mWW^8*s*t^3 - 33*mWW^9*s*t^3 - 342*ep*mWW^9*s*t^3 - 1134*ep^2*mWW^9*s*t^3 - 1224*ep^3*mWW^9*s*t^3 + 16*mtt^7*mWW*s^2*t^3 + 114*ep*mtt^7*mWW*s^2*t^3 + 104*ep^2*mtt^7*mWW*s^2*t^3 - 120*ep^3*mtt^7*mWW*s^2*t^3 - 386*ep*mtt^6*mWW^2*s^2*t^3 - 2460*ep^2*mtt^6*mWW^2*s^2*t^3 - 3376*ep^3*mtt^6*mWW^2*s^2*t^3 - 483*mtt^5*mWW^3*s^2*t^3 - 2991*ep*mtt^5*mWW^3*s^2*t^3 - 2396*ep^2*mtt^5*mWW^3*s^2*t^3 + 3764*ep^3*mtt^5*mWW^3*s^2*t^3 + 1634*mtt^4*mWW^4*s^2*t^3 + 13764*ep*mtt^4*mWW^4*s^2*t^3 + 33712*ep^2*mtt^4*mWW^4*s^2*t^3 + 24564*ep^3*mtt^4*mWW^4*s^2*t^3 - 2350*mtt^3*mWW^5*s^2*t^3 - 22066*ep*mtt^3*mWW^5*s^2*t^3 - 65876*ep^2*mtt^3*mWW^5*s^2*t^3 - 62480*ep^3*mtt^3*mWW^5*s^2*t^3 + 1650*mtt^2*mWW^6*s^2*t^3 + 16182*ep*mtt^2*mWW^6*s^2*t^3 + 52376*ep^2*mtt^2*mWW^6*s^2*t^3 + 54496*ep^3*mtt^2*mWW^6*s^2*t^3 - 483*mtt*mWW^7*s^2*t^3 - 4749*ep*mtt*mWW^7*s^2*t^3 - 15960*ep^2*mtt*mWW^7*s^2*t^3 - 17532*ep^3*mtt*mWW^7*s^2*t^3 + 16*mWW^8*s^2*t^3 + 132*ep*mWW^8*s^2*t^3 + 500*ep^2*mWW^8*s^2*t^3 + 684*ep^3*mWW^8*s^2*t^3 - 44*mtt^6*mWW*s^3*t^3 - 380*ep*mtt^6*mWW*s^3*t^3 - 664*ep^2*mtt^6*mWW*s^3*t^3 - 160*ep^3*mtt^6*mWW*s^3*t^3 + 142*mtt^5*mWW^2*s^3*t^3 + 1808*ep*mtt^5*mWW^2*s^3*t^3 + 6812*ep^2*mtt^5*mWW^2*s^3*t^3 + 7528*ep^3*mtt^5*mWW^2*s^3*t^3 + 439*mtt^4*mWW^3*s^3*t^3 + 2603*ep*mtt^4*mWW^3*s^3*t^3 - 758*ep^2*mtt^4*mWW^3*s^3*t^3 - 9016*ep^3*mtt^4*mWW^3*s^3*t^3 - 1834*mtt^3*mWW^4*s^3*t^3 - 16144*ep*mtt^3*mWW^4*s^3*t^3 - 38784*ep^2*mtt^3*mWW^4*s^3*t^3 - 26560*ep^3*mtt^3*mWW^4*s^3*t^3 + 2432*mtt^2*mWW^5*s^3*t^3 + 23080*ep*mtt^2*mWW^5*s^3*t^3 + 67420*ep^2*mtt^2*mWW^5*s^3*t^3 + 61832*ep^3*mtt^2*mWW^5*s^3*t^3 - 1420*mtt*mWW^6*s^3*t^3 - 13676*ep*mtt*mWW^6*s^3*t^3 - 42580*ep^2*mtt*mWW^6*s^3*t^3 - 42440*ep^3*mtt*mWW^6*s^3*t^3 + 285*mWW^7*s^3*t^3 + 2709*ep*mWW^7*s^3*t^3 + 8554*ep^2*mWW^7*s^3*t^3 + 8816*ep^3*mWW^7*s^3*t^3 + 46*mtt^5*mWW*s^4*t^3 + 498*ep*mtt^5*mWW*s^4*t^3 + 1088*ep^2*mtt^5*mWW*s^4*t^3 + 552*ep^3*mtt^5*mWW*s^4*t^3 - 191*mtt^4*mWW^2*s^4*t^3 - 2519*ep*mtt^4*mWW^2*s^4*t^3 - 8732*ep^2*mtt^4*mWW^2*s^4*t^3 - 8916*ep^3*mtt^4*mWW^2*s^4*t^3 - 299*mtt^3*mWW^3*s^4*t^3 - 1485*ep*mtt^3*mWW^3*s^4*t^3 + 2650*ep^2*mtt^3*mWW^3*s^4*t^3 + 9232*ep^3*mtt^3*mWW^3*s^4*t^3 + 1105*mtt^2*mWW^4*s^4*t^3 + 9731*ep*mtt^2*mWW^4*s^4*t^3 + 21834*ep^2*mtt^2*mWW^4*s^4*t^3 + 12864*ep^3*mtt^2*mWW^4*s^4*t^3 - 1163*mtt*mWW^5*s^4*t^3 - 10901*ep*mtt*mWW^5*s^4*t^3 - 30578*ep^2*mtt*mWW^5*s^4*t^3 - 26568*ep^3*mtt*mWW^5*s^4*t^3 + 430*mWW^6*s^4*t^3 + 4028*ep*mWW^6*s^4*t^3 + 12010*ep^2*mWW^6*s^4*t^3 + 11396*ep^3*mWW^6*s^4*t^3 - 22*mtt^4*mWW*s^5*t^3 - 324*ep*mtt^4*mWW*s^5*t^3 - 824*ep^2*mtt^4*mWW*s^5*t^3 - 528*ep^3*mtt^4*mWW*s^5*t^3 + 102*mtt^3*mWW^2*s^5*t^3 + 1765*ep*mtt^3*mWW^2*s^5*t^3 + 6170*ep^2*mtt^3*mWW^2*s^5*t^3 + 6096*ep^3*mtt^3*mWW^2*s^5*t^3 + 146*mtt^2*mWW^3*s^5*t^3 + 455*ep*mtt^2*mWW^3*s^5*t^3 - 2130*ep^2*mtt^2*mWW^3*s^5*t^3 - 5008*ep^3*mtt^2*mWW^3*s^5*t^3 - 262*mtt*mWW^4*s^5*t^3 - 2149*ep*mtt*mWW^4*s^5*t^3 - 3658*ep^2*mtt*mWW^4*s^5*t^3 - 624*ep^3*mtt*mWW^4*s^5*t^3 + 180*mWW^5*s^5*t^3 + 1621*ep*mWW^5*s^5*t^3 + 4186*ep^2*mWW^5*s^5*t^3 + 3232*ep^3*mWW^5*s^5*t^3 + 4*mtt^3*mWW*s^6*t^3 + 102*ep*mtt^3*mWW*s^6*t^3 + 296*ep^2*mtt^3*mWW*s^6*t^3 + 216*ep^3*mtt^3*mWW*s^6*t^3 - 20*mtt^2*mWW^2*s^6*t^3 - 646*ep*mtt^2*mWW^2*s^6*t^3 - 2372*ep^2*mtt^2*mWW^2*s^6*t^3 - 2320*ep^3*mtt^2*mWW^2*s^6*t^3 - 32*mtt*mWW^3*s^6*t^3 + 22*ep*mtt*mWW^3*s^6*t^3 + 864*ep^2*mtt*mWW^3*s^6*t^3 + 1384*ep^3*mtt*mWW^3*s^6*t^3 - 8*mWW^4*s^6*t^3 - 126*ep*mWW^4*s^6*t^3 - 708*ep^2*mWW^4*s^6*t^3 - 976*ep^3*mWW^4*s^6*t^3 - 12*ep*mtt^2*mWW*s^7*t^3 - 40*ep^2*mtt^2*mWW*s^7*t^3 - 32*ep^3*mtt^2*mWW*s^7*t^3 + 100*ep*mtt*mWW^2*s^7*t^3 + 392*ep^2*mtt*mWW^2*s^7*t^3 + 384*ep^3*mtt*mWW^2*s^7*t^3 - 32*ep*mWW^3*s^7*t^3 - 128*ep^2*mWW^3*s^7*t^3 - 128*ep^3*mWW^3*s^7*t^3 + 2*mtt^9*t^4 + 14*ep*mtt^9*t^4 + 32*ep^2*mtt^9*t^4 + 24*ep^3*mtt^9*t^4 - 13*mtt^8*mWW*t^4 - 95*ep*mtt^8*mWW*t^4 - 224*ep^2*mtt^8*mWW*t^4 - 172*ep^3*mtt^8*mWW*t^4 + 28*mtt^7*mWW^2*t^4 + 222*ep*mtt^7*mWW^2*t^4 + 600*ep^2*mtt^7*mWW^2*t^4 + 524*ep^3*mtt^7*mWW^2*t^4 + 5*mtt^6*mWW^3*t^4 + 23*ep*mtt^6*mWW^3*t^4 - 152*ep^2*mtt^6*mWW^3*t^4 - 344*ep^3*mtt^6*mWW^3*t^4 - 142*mtt^5*mWW^4*t^4 - 1224*ep*mtt^5*mWW^4*t^4 - 3066*ep^2*mtt^5*mWW^4*t^4 - 2300*ep^3*mtt^5*mWW^4*t^4 + 313*mtt^4*mWW^5*t^4 + 2897*ep*mtt^4*mWW^5*t^4 + 8300*ep^2*mtt^4*mWW^5*t^4 + 7396*ep^3*mtt^4*mWW^5*t^4 - 352*mtt^3*mWW^6*t^4 - 3434*ep*mtt^3*mWW^6*t^4 - 10644*ep^2*mtt^3*mWW^6*t^4 - 10428*ep^3*mtt^3*mWW^6*t^4 + 227*mtt^2*mWW^7*t^4 + 2309*ep*mtt^2*mWW^7*t^4 + 7592*ep^2*mtt^2*mWW^7*t^4 + 8016*ep^3*mtt^2*mWW^7*t^4 - 80*mtt*mWW^8*t^4 - 842*ep*mtt*mWW^8*t^4 - 2906*ep^2*mtt*mWW^8*t^4 - 3276*ep^3*mtt*mWW^8*t^4 + 12*mWW^9*t^4 + 130*ep*mWW^9*t^4 + 468*ep^2*mWW^9*t^4 + 560*ep^3*mWW^9*t^4 - 8*mtt^8*s*t^4 - 66*ep*mtt^8*s*t^4 - 176*ep^2*mtt^8*s*t^4 - 152*ep^3*mtt^8*s*t^4 + 55*mtt^7*mWW*s*t^4 + 412*ep*mtt^7*mWW*s*t^4 + 952*ep^2*mtt^7*mWW*s*t^4 + 696*ep^3*mtt^7*mWW*s*t^4 - 118*mtt^6*mWW^2*s*t^4 - 931*ep*mtt^6*mWW^2*s*t^4 - 2526*ep^2*mtt^6*mWW^2*s*t^4 - 2188*ep^3*mtt^6*mWW^2*s*t^4 - 40*mtt^5*mWW^3*s*t^4 - 259*ep*mtt^5*mWW^3*s*t^4 + 616*ep^2*mtt^5*mWW^3*s*t^4 + 1876*ep^3*mtt^5*mWW^3*s*t^4 + 611*mtt^4*mWW^4*s*t^4 + 5340*ep*mtt^4*mWW^4*s*t^4 + 13006*ep^2*mtt^4*mWW^4*s*t^4 + 9180*ep^3*mtt^4*mWW^4*s*t^4 - 1179*mtt^3*mWW^5*s*t^4 - 11048*ep*mtt^3*mWW^5*s*t^4 - 31644*ep^2*mtt^3*mWW^5*s*t^4 - 28048*ep^3*mtt^3*mWW^5*s*t^4 + 1110*mtt^2*mWW^6*s*t^4 + 10855*ep*mtt^2*mWW^6*s*t^4 + 33562*ep^2*mtt^2*mWW^6*s*t^4 + 32764*ep^3*mtt^2*mWW^6*s*t^4 - 540*mtt*mWW^7*s*t^4 - 5401*ep*mtt*mWW^7*s*t^4 - 17396*ep^2*mtt*mWW^7*s*t^4 - 18012*ep^3*mtt*mWW^7*s*t^4 + 109*mWW^8*s*t^4 + 1098*ep*mWW^8*s*t^4 + 3606*ep^2*mWW^8*s*t^4 + 3884*ep^3*mWW^8*s*t^4 + 12*mtt^7*s^2*t^4 + 120*ep*mtt^7*s^2*t^4 + 372*ep^2*mtt^7*s^2*t^4 + 360*ep^3*mtt^7*s^2*t^4 - 83*mtt^6*mWW*s^2*t^4 - 686*ep*mtt^6*mWW*s^2*t^4 - 1606*ep^2*mtt^6*mWW*s^2*t^4 - 1132*ep^3*mtt^6*mWW*s^2*t^4 + 162*mtt^5*mWW^2*s^2*t^4 + 1523*ep*mtt^5*mWW^2*s^2*t^4 + 4532*ep^2*mtt^5*mWW^2*s^2*t^4 + 4040*ep^3*mtt^5*mWW^2*s^2*t^4 + 162*mtt^4*mWW^3*s^2*t^4 + 818*ep*mtt^4*mWW^3*s^2*t^4 - 1356*ep^2*mtt^4*mWW^3*s^2*t^4 - 4484*ep^3*mtt^4*mWW^3*s^2*t^4 - 1014*mtt^3*mWW^4*s^2*t^4 - 8702*ep*mtt^3*mWW^4*s^2*t^4 - 20108*ep^2*mtt^3*mWW^4*s^2*t^4 - 12920*ep^3*mtt^3*mWW^4*s^2*t^4 + 1533*mtt^2*mWW^5*s^2*t^4 + 14476*ep*mtt^2*mWW^5*s^2*t^4 + 41074*ep^2*mtt^2*mWW^5*s^2*t^4 + 35764*ep^3*mtt^2*mWW^5*s^2*t^4 - 1068*mtt*mWW^6*s^2*t^4 - 10457*ep*mtt*mWW^6*s^2*t^4 - 32028*ep^2*mtt*mWW^6*s^2*t^4 - 30760*ep^3*mtt*mWW^6*s^2*t^4 + 296*mWW^7*s^2*t^4 + 2908*ep*mWW^7*s^2*t^4 + 9120*ep^2*mWW^7*s^2*t^4 + 9132*ep^3*mWW^7*s^2*t^4 - 8*mtt^6*s^3*t^4 - 104*ep*mtt^6*s^3*t^4 - 384*ep^2*mtt^6*s^3*t^4 - 416*ep^3*mtt^6*s^3*t^4 + 49*mtt^5*mWW*s^3*t^4 + 562*ep*mtt^5*mWW*s^3*t^4 + 1442*ep^2*mtt^5*mWW*s^3*t^4 + 1028*ep^3*mtt^5*mWW*s^3*t^4 - 78*mtt^4*mWW^2*s^3*t^4 - 1397*ep*mtt^4*mWW^2*s^3*t^4 - 4956*ep^2*mtt^4*mWW^2*s^3*t^4 - 4648*ep^3*mtt^4*mWW^2*s^3*t^4 - 237*mtt^3*mWW^3*s^3*t^4 - 843*ep*mtt^3*mWW^3*s^3*t^4 + 2366*ep^2*mtt^3*mWW^3*s^3*t^4 + 5872*ep^3*mtt^3*mWW^3*s^3*t^4 + 693*mtt^2*mWW^4*s^3*t^4 + 5709*ep*mtt^2*mWW^4*s^3*t^4 + 11714*ep^2*mtt^2*mWW^4*s^3*t^4 + 5776*ep^3*mtt^2*mWW^4*s^3*t^4 - 704*mtt*mWW^5*s^3*t^4 - 6711*ep*mtt*mWW^5*s^3*t^4 - 18560*ep^2*mtt*mWW^5*s^3*t^4 - 15380*ep^3*mtt*mWW^5*s^3*t^4 + 285*mWW^6*s^3*t^4 + 2784*ep*mWW^6*s^3*t^4 + 8378*ep^2*mWW^6*s^3*t^4 + 7768*ep^3*mWW^6*s^3*t^4 + 2*mtt^5*s^4*t^4 + 42*ep*mtt^5*s^4*t^4 + 200*ep^2*mtt^5*s^4*t^4 + 248*ep^3*mtt^5*s^4*t^4 - 4*mtt^4*mWW*s^4*t^4 - 263*ep*mtt^4*mWW*s^4*t^4 - 842*ep^2*mtt^4*mWW*s^4*t^4 - 664*ep^3*mtt^4*mWW*s^4*t^4 + 2*mtt^3*mWW^2*s^4*t^4 + 969*ep*mtt^3*mWW^2*s^4*t^4 + 3928*ep^2*mtt^3*mWW^2*s^4*t^4 + 3804*ep^3*mtt^3*mWW^2*s^4*t^4 + 134*mtt^2*mWW^3*s^4*t^4 + 135*ep*mtt^2*mWW^3*s^4*t^4 - 2548*ep^2*mtt^2*mWW^3*s^4*t^4 - 4276*ep^3*mtt^2*mWW^3*s^4*t^4 - 108*mtt*mWW^4*s^4*t^4 - 719*ep*mtt*mWW^4*s^4*t^4 - 184*ep^2*mtt*mWW^4*s^4*t^4 + 1644*ep^3*mtt*mWW^4*s^4*t^4 + 46*mWW^5*s^4*t^4 + 484*ep*mWW^5*s^4*t^4 + 1174*ep^2*mWW^5*s^4*t^4 + 684*ep^3*mWW^5*s^4*t^4 - 6*ep*mtt^4*s^5*t^4 - 48*ep^2*mtt^4*s^5*t^4 - 72*ep^3*mtt^4*s^5*t^4 - 4*mtt^3*mWW*s^5*t^4 + 94*ep*mtt^3*mWW*s^5*t^4 + 366*ep^2*mtt^3*mWW*s^5*t^4 + 324*ep^3*mtt^3*mWW*s^5*t^4 + 4*mtt^2*mWW^2*s^5*t^4 - 502*ep*mtt^2*mWW^2*s^5*t^4 - 2030*ep^2*mtt^2*mWW^2*s^5*t^4 - 1972*ep^3*mtt^2*mWW^2*s^5*t^4 - 24*mtt*mWW^3*s^5*t^4 + 142*ep*mtt*mWW^3*s^5*t^4 + 1138*ep^2*mtt*mWW^3*s^5*t^4 + 1420*ep^3*mtt*mWW^3*s^5*t^4 - 40*mWW^4*s^5*t^4 - 376*ep*mWW^4*s^5*t^4 - 1250*ep^2*mWW^4*s^5*t^4 - 1268*ep^3*mWW^4*s^5*t^4 + 4*ep^2*mtt^3*s^6*t^4 + 8*ep^3*mtt^3*s^6*t^4 - 24*ep*mtt^2*mWW*s^6*t^4 - 88*ep^2*mtt^2*mWW*s^6*t^4 - 80*ep^3*mtt^2*mWW*s^6*t^4 + 116*ep*mtt*mWW^2*s^6*t^4 + 452*ep^2*mtt*mWW^2*s^6*t^4 + 440*ep^3*mtt*mWW^2*s^6*t^4 - 28*ep*mWW^3*s^6*t^4 - 112*ep^2*mWW^3*s^6*t^4 - 112*ep^3*mWW^3*s^6*t^4 - 2*mtt^8*t^5 - 14*ep*mtt^8*t^5 - 32*ep^2*mtt^8*t^5 - 24*ep^3*mtt^8*t^5 + 12*mtt^7*mWW*t^5 + 84*ep*mtt^7*mWW*t^5 + 192*ep^2*mtt^7*mWW*t^5 + 144*ep^3*mtt^7*mWW*t^5 - 26*mtt^6*mWW^2*t^5 - 178*ep*mtt^6*mWW^2*t^5 - 406*ep^2*mtt^6*mWW^2*t^5 - 296*ep^3*mtt^6*mWW^2*t^5 + 16*mtt^5*mWW^3*t^5 + 82*ep*mtt^5*mWW^3*t^5 + 164*ep^2*mtt^5*mWW^3*t^5 + 92*ep^3*mtt^5*mWW^3*t^5 + 30*mtt^4*mWW^4*t^5 + 298*ep*mtt^4*mWW^4*t^5 + 776*ep^2*mtt^4*mWW^4*t^5 + 600*ep^3*mtt^4*mWW^4*t^5 - 68*mtt^3*mWW^5*t^5 - 608*ep*mtt^3*mWW^5*t^5 - 1552*ep^2*mtt^3*mWW^5*t^5 - 1096*ep^3*mtt^3*mWW^5*t^5 + 58*mtt^2*mWW^6*t^5 + 514*ep*mtt^2*mWW^6*t^5 + 1314*ep^2*mtt^2*mWW^6*t^5 + 856*ep^3*mtt^2*mWW^6*t^5 - 24*mtt*mWW^7*t^5 - 214*ep*mtt*mWW^7*t^5 - 548*ep^2*mtt*mWW^7*t^5 - 324*ep^3*mtt*mWW^7*t^5 + 4*mWW^8*t^5 + 36*ep*mWW^8*t^5 + 92*ep^2*mWW^8*t^5 + 48*ep^3*mWW^8*t^5 + 6*mtt^7*s*t^5 + 52*ep*mtt^7*s*t^5 + 144*ep^2*mtt^7*s*t^5 + 128*ep^3*mtt^7*s*t^5 - 28*mtt^6*mWW*s*t^5 - 222*ep*mtt^6*mWW*s*t^5 - 548*ep^2*mtt^6*mWW*s*t^5 - 432*ep^3*mtt^6*mWW*s*t^5 + 32*mtt^5*mWW^2*s*t^5 + 222*ep*mtt^5*mWW^2*s*t^5 + 486*ep^2*mtt^5*mWW^2*s*t^5 + 268*ep^3*mtt^5*mWW^2*s*t^5 + 46*mtt^4*mWW^3*s*t^5 + 436*ep*mtt^4*mWW^3*s*t^5 + 1068*ep^2*mtt^4*mWW^3*s*t^5 + 940*ep^3*mtt^4*mWW^3*s*t^5 - 148*mtt^3*mWW^4*s*t^5 - 1286*ep*mtt^3*mWW^4*s*t^5 - 3040*ep^2*mtt^3*mWW^4*s*t^5 - 2120*ep^3*mtt^3*mWW^4*s*t^5 + 142*mtt^2*mWW^5*s*t^5 + 1260*ep*mtt^2*mWW^5*s*t^5 + 3048*ep^2*mtt^2*mWW^5*s*t^5 + 1832*ep^3*mtt^2*mWW^5*s*t^5 - 58*mtt*mWW^6*s*t^5 - 548*ep*mtt*mWW^6*s*t^5 - 1398*ep^2*mtt*mWW^6*s*t^5 - 708*ep^3*mtt*mWW^6*s*t^5 + 8*mWW^7*s*t^5 + 86*ep*mWW^7*s*t^5 + 240*ep^2*mWW^7*s*t^5 + 92*ep^3*mWW^7*s*t^5 - 6*mtt^6*s^2*t^5 - 68*ep*mtt^6*s^2*t^5 - 228*ep^2*mtt^6*s^2*t^5 - 232*ep^3*mtt^6*s^2*t^5 + 12*mtt^5*mWW*s^2*t^5 + 144*ep*mtt^5*mWW*s^2*t^5 + 422*ep^2*mtt^5*mWW*s^2*t^5 + 364*ep^3*mtt^5*mWW*s^2*t^5 + 44*mtt^4*mWW^2*s^2*t^5 + 286*ep*mtt^4*mWW^2*s^2*t^5 + 692*ep^2*mtt^4*mWW^2*s^2*t^5 + 748*ep^3*mtt^4*mWW^2*s^2*t^5 - 160*mtt^3*mWW^3*s^2*t^5 - 1210*ep*mtt^3*mWW^3*s^2*t^5 - 2712*ep^2*mtt^3*mWW^3*s^2*t^5 - 2200*ep^3*mtt^3*mWW^3*s^2*t^5 + 156*mtt^2*mWW^4*s^2*t^5 + 1248*ep*mtt^2*mWW^4*s^2*t^5 + 2632*ep^2*mtt^2*mWW^4*s^2*t^5 + 1592*ep^3*mtt^2*mWW^4*s^2*t^5 - 32*mtt*mWW^5*s^2*t^5 - 322*ep*mtt*mWW^5*s^2*t^5 - 638*ep^2*mtt*mWW^5*s^2*t^5 - 4*ep^3*mtt*mWW^5*s^2*t^5 - 14*mWW^6*s^2*t^5 - 78*ep*mWW^6*s^2*t^5 - 168*ep^2*mWW^6*s^2*t^5 - 268*ep^3*mWW^6*s^2*t^5 + 2*mtt^5*s^3*t^5 + 36*ep*mtt^5*s^3*t^5 + 156*ep^2*mtt^5*s^3*t^5 + 184*ep^3*mtt^5*s^3*t^5 + 12*mtt^4*mWW*s^3*t^5 + 20*ep*mtt^4*mWW*s^3*t^5 - 56*ep^2*mtt^4*mWW*s^3*t^5 - 96*ep^3*mtt^4*mWW*s^3*t^5 - 78*mtt^3*mWW^2*s^3*t^5 - 438*ep*mtt^3*mWW^2*s^3*t^5 - 906*ep^2*mtt^3*mWW^2*s^3*t^5 - 828*ep^3*mtt^3*mWW^2*s^3*t^5 + 122*mtt^2*mWW^3*s^3*t^5 + 796*ep*mtt^2*mWW^3*s^3*t^5 + 1606*ep^2*mtt^2*mWW^3*s^3*t^5 + 1292*ep^3*mtt^2*mWW^3*s^3*t^5 - 20*mtt*mWW^4*s^3*t^5 - 130*ep*mtt*mWW^4*s^3*t^5 - 66*ep^2*mtt*mWW^4*s^3*t^5 + 84*ep^3*mtt*mWW^4*s^3*t^5 - 38*mWW^5*s^3*t^5 - 284*ep*mWW^5*s^3*t^5 - 734*ep^2*mWW^5*s^3*t^5 - 636*ep^3*mWW^5*s^3*t^5 - 6*ep*mtt^4*s^4*t^5 - 44*ep^2*mtt^4*s^4*t^5 - 64*ep^3*mtt^4*s^4*t^5 - 8*mtt^3*mWW*s^4*t^5 - 14*ep*mtt^3*mWW*s^4*t^5 + 38*ep^2*mtt^3*mWW*s^4*t^5 + 68*ep^3*mtt^3*mWW*s^4*t^5 + 28*mtt^2*mWW^2*s^4*t^5 + 74*ep*mtt^2*mWW^2*s^4*t^5 + 2*ep^2*mtt^2*mWW^2*s^4*t^5 - 20*ep^3*mtt^2*mWW^2*s^4*t^5 - 24*mtt*mWW^3*s^4*t^5 - 114*ep*mtt*mWW^3*s^4*t^5 - 166*ep^2*mtt*mWW^3*s^4*t^5 - 164*ep^3*mtt*mWW^3*s^4*t^5 - 20*mWW^4*s^4*t^5 - 156*ep*mWW^4*s^4*t^5 - 406*ep^2*mWW^4*s^4*t^5 - 300*ep^3*mWW^4*s^4*t^5 + 4*ep^2*mtt^3*s^5*t^5 + 8*ep^3*mtt^3*s^5*t^5 - 12*ep*mtt^2*mWW*s^5*t^5 - 48*ep^2*mtt^2*mWW*s^5*t^5 - 48*ep^3*mtt^2*mWW*s^5*t^5 + 40*ep*mtt*mWW^2*s^5*t^5 + 156*ep^2*mtt*mWW^2*s^5*t^5 + 152*ep^3*mtt*mWW^2*s^5*t^5 - 4*ep*mWW^3*s^5*t^5 - 16*ep^2*mWW^3*s^5*t^5 - 16*ep^3*mWW^3*s^5*t^5))/(4*ep^3*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*s^2*(-mtt + mWW + s)*(-mtt + mWW + 2*s)^2*t^2*(-mWW + t)^2*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^8*s - 8*ep^2*mtt^8*s - 2*ep^3*mtt^8*s + 12*ep^4*mtt^8*s - 7*mtt^7*mWW*s - 24*ep*mtt^7*mWW*s + 79*ep^2*mtt^7*mWW*s + 268*ep^3*mtt^7*mWW*s + 76*ep^4*mtt^7*mWW*s + 20*mtt^6*mWW^2*s + 96*ep*mtt^6*mWW^2*s - 130*ep^2*mtt^6*mWW^2*s - 998*ep^3*mtt^6*mWW^2*s - 888*ep^4*mtt^6*mWW^2*s - 4*mtt^5*mWW^3*s - 60*ep*mtt^5*mWW^3*s - 98*ep^2*mtt^5*mWW^3*s + 808*ep^3*mtt^5*mWW^3*s + 1674*ep^4*mtt^5*mWW^3*s - 44*mtt^4*mWW^4*s - 156*ep*mtt^4*mWW^4*s + 430*ep^2*mtt^4*mWW^4*s + 1152*ep^3*mtt^4*mWW^4*s - 478*ep^4*mtt^4*mWW^4*s + 61*mtt^3*mWW^5*s + 270*ep*mtt^3*mWW^5*s - 423*ep^2*mtt^3*mWW^5*s - 2334*ep^3*mtt^3*mWW^5*s - 1182*ep^4*mtt^3*mWW^5*s - 32*mtt^2*mWW^6*s - 154*ep*mtt^2*mWW^6*s + 180*ep^2*mtt^2*mWW^6*s + 1376*ep^3*mtt^2*mWW^6*s + 1002*ep^4*mtt^2*mWW^6*s + 6*mtt*mWW^7*s + 30*ep*mtt*mWW^7*s - 30*ep^2*mtt*mWW^7*s - 270*ep^3*mtt*mWW^7*s - 216*ep^4*mtt*mWW^7*s + 10*ep*mtt^7*s^2 + 42*ep^2*mtt^7*s^2 + 12*ep^3*mtt^7*s^2 - 64*ep^4*mtt^7*s^2 + 23*mtt^6*mWW*s^2 + 87*ep*mtt^6*mWW*s^2 - 326*ep^2*mtt^6*mWW*s^2 - 964*ep^3*mtt^6*mWW*s^2 + 58*ep^4*mtt^6*mWW*s^2 - 49*mtt^5*mWW^2*s^2 - 320*ep*mtt^5*mWW^2*s^2 + 351*ep^2*mtt^5*mWW^2*s^2 + 3316*ep^3*mtt^5*mWW^2*s^2 + 2766*ep^4*mtt^5*mWW^2*s^2 - 25*mtt^4*mWW^3*s^2 + 164*ep*mtt^4*mWW^3*s^2 + 671*ep^2*mtt^4*mWW^3*s^2 - 2338*ep^3*mtt^4*mWW^3*s^2 - 5832*ep^4*mtt^4*mWW^3*s^2 + 145*mtt^3*mWW^4*s^2 + 422*ep*mtt^3*mWW^4*s^2 - 1533*ep^2*mtt^3*mWW^4*s^2 - 3080*ep^3*mtt^3*mWW^4*s^2 + 2454*ep^4*mtt^3*mWW^4*s^2 - 140*mtt^2*mWW^5*s^2 - 581*ep*mtt^2*mWW^5*s^2 + 1065*ep^2*mtt^2*mWW^5*s^2 + 4996*ep^3*mtt^2*mWW^5*s^2 + 1974*ep^4*mtt^2*mWW^5*s^2 + 52*mtt*mWW^6*s^2 + 248*ep*mtt*mWW^6*s^2 - 300*ep^2*mtt*mWW^6*s^2 - 2212*ep^3*mtt*mWW^6*s^2 - 1572*ep^4*mtt*mWW^6*s^2 - 6*mWW^7*s^2 - 30*ep*mWW^7*s^2 + 30*ep^2*mWW^7*s^2 + 270*ep^3*mWW^7*s^2 + 216*ep^4*mWW^7*s^2 - 18*ep*mtt^6*s^3 - 82*ep^2*mtt^6*s^3 - 28*ep^3*mtt^6*s^3 + 128*ep^4*mtt^6*s^3 - 27*mtt^5*mWW*s^3 - 125*ep*mtt^5*mWW*s^3 + 532*ep^2*mtt^5*mWW*s^3 + 1304*ep^3*mtt^5*mWW*s^3 - 834*ep^4*mtt^5*mWW*s^3 + 38*mtt^4*mWW^2*s^3 + 437*ep*mtt^4*mWW^2*s^3 - 397*ep^2*mtt^4*mWW^2*s^3 - 4328*ep^3*mtt^4*mWW^2*s^3 - 2832*ep^4*mtt^4*mWW^2*s^3 + 62*mtt^3*mWW^3*s^3 - 263*ep*mtt^3*mWW^3*s^3 - 1123*ep^2*mtt^3*mWW^3*s^3 + 3274*ep^3*mtt^3*mWW^3*s^3 + 7776*ep^4*mtt^3*mWW^3*s^3 - 150*mtt^2*mWW^4*s^3 - 289*ep*mtt^2*mWW^4*s^3 + 1811*ep^2*mtt^2*mWW^4*s^3 + 1924*ep^3*mtt^2*mWW^4*s^3 - 4446*ep^4*mtt^2*mWW^4*s^3 + 97*mtt*mWW^5*s^3 + 352*ep*mtt*mWW^5*s^3 - 861*ep^2*mtt*mWW^5*s^3 - 2990*ep^3*mtt*mWW^5*s^3 - 402*ep^4*mtt*mWW^5*s^3 - 20*mWW^6*s^3 - 94*ep*mWW^6*s^3 + 120*ep^2*mWW^6*s^3 + 836*ep^3*mWW^6*s^3 + 570*ep^4*mWW^6*s^3 + 14*ep*mtt^5*s^4 + 74*ep^2*mtt^5*s^4 + 32*ep^3*mtt^5*s^4 - 120*ep^4*mtt^5*s^4 + 13*mtt^4*mWW*s^4 + 91*ep*mtt^4*mWW*s^4 - 436*ep^2*mtt^4*mWW*s^4 - 808*ep^3*mtt^4*mWW*s^4 + 1402*ep^4*mtt^4*mWW*s^4 - 9*mtt^3*mWW^2*s^4 - 310*ep*mtt^3*mWW^2*s^4 + 317*ep^2*mtt^3*mWW^2*s^4 + 2740*ep^3*mtt^3*mWW^2*s^4 + 578*ep^4*mtt^3*mWW^2*s^4 - 39*mtt^2*mWW^3*s^4 + 250*ep*mtt^2*mWW^3*s^4 + 629*ep^2*mtt^2*mWW^3*s^4 - 2520*ep^3*mtt^2*mWW^3*s^4 - 4392*ep^4*mtt^2*mWW^3*s^4 + 53*mtt*mWW^4*s^4 - 4*ep*mtt*mWW^4*s^4 - 803*ep^2*mtt*mWW^4*s^4 + 244*ep^3*mtt*mWW^4*s^4 + 3010*ep^4*mtt*mWW^4*s^4 - 18*mWW^5*s^4 - 41*ep*mWW^5*s^4 + 219*ep^2*mWW^5*s^4 + 328*ep^3*mWW^5*s^4 - 390*ep^4*mWW^5*s^4 - 4*ep*mtt^4*s^5 - 30*ep^2*mtt^4*s^5 - 18*ep^3*mtt^4*s^5 + 52*ep^4*mtt^4*s^5 - 2*mtt^3*mWW*s^5 - 35*ep*mtt^3*mWW*s^5 + 185*ep^2*mtt^3*mWW*s^5 + 220*ep^3*mtt^3*mWW*s^5 - 914*ep^4*mtt^3*mWW*s^5 + 109*ep*mtt^2*mWW^2*s^5 - 197*ep^2*mtt^2*mWW^2*s^5 - 770*ep^3*mtt^2*mWW^2*s^5 + 716*ep^4*mtt^2*mWW^2*s^5 + 6*mtt*mWW^3*s^5 - 97*ep*mtt*mWW^3*s^5 - 53*ep^2*mtt*mWW^3*s^5 + 800*ep^3*mtt*mWW^3*s^5 + 630*ep^4*mtt*mWW^3*s^5 - 4*mWW^4*s^5 + 27*ep*mWW^4*s^5 + 95*ep^2*mWW^4*s^5 - 240*ep^3*mWW^4*s^5 - 540*ep^4*mWW^4*s^5 + 4*ep^2*mtt^3*s^6 + 4*ep^3*mtt^3*s^6 - 8*ep^4*mtt^3*s^6 + 6*ep*mtt^2*mWW*s^6 - 34*ep^2*mtt^2*mWW*s^6 - 20*ep^3*mtt^2*mWW*s^6 + 212*ep^4*mtt^2*mWW*s^6 - 12*ep*mtt*mWW^2*s^6 + 56*ep^2*mtt*mWW^2*s^6 + 40*ep^3*mtt*mWW^2*s^6 - 340*ep^4*mtt*mWW^2*s^6 + 6*ep*mWW^3*s^6 - 26*ep^2*mWW^3*s^6 - 24*ep^3*mWW^3*s^6 + 144*ep^4*mWW^3*s^6 + 3*mtt^8*t + 12*ep*mtt^8*t - 15*ep^2*mtt^8*t - 108*ep^3*mtt^8*t - 108*ep^4*mtt^8*t - 15*mtt^7*mWW*t - 60*ep*mtt^7*mWW*t + 69*ep^2*mtt^7*mWW*t + 546*ep^3*mtt^7*mWW*t + 576*ep^4*mtt^7*mWW*t + 24*mtt^6*mWW^2*t + 84*ep*mtt^6*mWW^2*t - 114*ep^2*mtt^6*mWW^2*t - 786*ep^3*mtt^6*mWW^2*t - 828*ep^4*mtt^6*mWW^2*t + 60*ep*mtt^5*mWW^3*t + 60*ep^2*mtt^5*mWW^3*t - 480*ep^3*mtt^5*mWW^3*t - 720*ep^4*mtt^5*mWW^3*t - 45*mtt^4*mWW^4*t - 300*ep*mtt^4*mWW^4*t + 45*ep^2*mtt^4*mWW^4*t + 2640*ep^3*mtt^4*mWW^4*t + 3420*ep^4*mtt^4*mWW^4*t + 57*mtt^3*mWW^5*t + 348*ep*mtt^3*mWW^5*t - 75*ep^2*mtt^3*mWW^5*t - 3102*ep^3*mtt^3*mWW^5*t - 4032*ep^4*mtt^3*mWW^5*t - 30*mtt^2*mWW^6*t - 180*ep*mtt^2*mWW^6*t + 36*ep^2*mtt^2*mWW^6*t + 1614*ep^3*mtt^2*mWW^6*t + 2124*ep^4*mtt^2*mWW^6*t + 6*mtt*mWW^7*t + 36*ep*mtt*mWW^7*t - 6*ep^2*mtt*mWW^7*t - 324*ep^3*mtt*mWW^7*t - 432*ep^4*mtt*mWW^7*t - 9*mtt^7*s*t - 37*ep*mtt^7*s*t + 50*ep^2*mtt^7*s*t + 350*ep^3*mtt^7*s*t + 348*ep^4*mtt^7*s*t + 40*mtt^6*mWW*s*t + 162*ep*mtt^6*mWW*s*t - 220*ep^2*mtt^6*mWW*s*t - 1522*ep^3*mtt^6*mWW*s*t - 1444*ep^4*mtt^6*mWW*s*t - 41*mtt^5*mWW^2*s*t - 135*ep*mtt^5*mWW^2*s*t + 226*ep^2*mtt^5*mWW^2*s*t + 1448*ep^3*mtt^5*mWW^2*s*t + 1428*ep^4*mtt^5*mWW^2*s*t - 62*mtt^4*mWW^3*s*t - 384*ep*mtt^4*mWW^3*s*t + 284*ep^2*mtt^4*mWW^3*s*t + 2972*ep^3*mtt^4*mWW^3*s*t + 2646*ep^4*mtt^4*mWW^3*s*t + 173*mtt^3*mWW^4*s*t + 927*ep*mtt^3*mWW^4*s*t - 784*ep^2*mtt^3*mWW^4*s*t - 7872*ep^3*mtt^3*mWW^4*s*t - 7442*ep^4*mtt^3*mWW^4*s*t - 148*mtt^2*mWW^5*s*t - 780*ep*mtt^2*mWW^5*s*t + 642*ep^2*mtt^2*mWW^5*s*t + 6816*ep^3*mtt^2*mWW^5*s*t + 6582*ep^4*mtt^2*mWW^5*s*t + 53*mtt*mWW^6*s*t + 277*ep*mtt*mWW^6*s*t - 228*ep^2*mtt*mWW^6*s*t - 2462*ep^3*mtt*mWW^6*s*t - 2334*ep^4*mtt*mWW^6*s*t - 6*mWW^7*s*t - 30*ep*mWW^7*s*t + 30*ep^2*mWW^7*s*t + 270*ep^3*mWW^7*s*t + 216*ep^4*mWW^7*s*t + 9*mtt^6*s^2*t + 37*ep*mtt^6*s^2*t - 70*ep^2*mtt^6*s^2*t - 406*ep^3*mtt^6*s^2*t - 380*ep^4*mtt^6*s^2*t - 31*mtt^5*mWW*s^2*t - 123*ep*mtt^5*mWW*s^2*t + 310*ep^2*mtt^5*mWW*s^2*t + 1248*ep^3*mtt^5*mWW*s^2*t + 478*ep^4*mtt^5*mWW*s^2*t - 10*mtt^4*mWW^2*s^2*t - 43*ep*mtt^4*mWW^2*s^2*t - 95*ep^2*mtt^4*mWW^2*s^2*t - 68*ep^3*mtt^4*mWW^2*s^2*t + 606*ep^4*mtt^4*mWW^2*s^2*t + 149*mtt^3*mWW^3*s^2*t + 622*ep*mtt^3*mWW^3*s^2*t - 993*ep^2*mtt^3*mWW^3*s^2*t - 4692*ep^3*mtt^3*mWW^3*s^2*t - 2718*ep^4*mtt^3*mWW^3*s^2*t - 212*mtt^2*mWW^4*s^2*t - 917*ep*mtt^2*mWW^4*s^2*t + 1517*ep^2*mtt^2*mWW^4*s^2*t + 7514*ep^3*mtt^2*mWW^4*s^2*t + 4108*ep^4*mtt^2*mWW^4*s^2*t + 118*mtt*mWW^5*s^2*t + 533*ep*mtt*mWW^5*s^2*t - 813*ep^2*mtt*mWW^5*s^2*t - 4552*ep^3*mtt*mWW^5*s^2*t - 2736*ep^4*mtt*mWW^5*s^2*t - 23*mWW^6*s^2*t - 109*ep*mWW^6*s^2*t + 144*ep^2*mWW^6*s^2*t + 956*ep^3*mWW^6*s^2*t + 642*ep^4*mWW^6*s^2*t - 3*mtt^5*s^3*t - 11*ep*mtt^5*s^3*t + 54*ep^2*mtt^5*s^3*t + 198*ep^3*mtt^5*s^3*t + 140*ep^4*mtt^5*s^3*t + 2*mtt^4*mWW*s^3*t + 8*ep*mtt^4*mWW*s^3*t - 264*ep^2*mtt^4*mWW*s^3*t - 134*ep^3*mtt^4*mWW*s^3*t + 1276*ep^4*mtt^4*mWW*s^3*t + 45*mtt^3*mWW^2*s^3*t + 135*ep*mtt^3*mWW^2*s^3*t + 50*ep^2*mtt^3*mWW^2*s^3*t - 1002*ep^3*mtt^3*mWW^2*s^3*t - 2646*ep^4*mtt^3*mWW^2*s^3*t - 111*mtt^2*mWW^3*s^3*t - 351*ep*mtt^2*mWW^3*s^3*t + 742*ep^2*mtt^2*mWW^3*s^3*t + 2648*ep^3*mtt^2*mWW^3*s^3*t + 1566*ep^4*mtt^2*mWW^3*s^3*t + 94*mtt*mWW^4*s^3*t + 320*ep*mtt*mWW^4*s^3*t - 828*ep^2*mtt*mWW^4*s^3*t - 2540*ep^3*mtt*mWW^4*s^3*t - 482*ep^4*mtt*mWW^4*s^3*t - 27*mWW^5*s^3*t - 101*ep*mWW^5*s^3*t + 246*ep^2*mWW^5*s^3*t + 838*ep^3*mWW^5*s^3*t + 186*ep^4*mWW^5*s^3*t - ep*mtt^4*s^4*t - 23*ep^2*mtt^4*s^4*t - 38*ep^3*mtt^4*s^4*t + 8*ep^4*mtt^4*s^4*t + 4*mtt^3*mWW*s^4*t + 7*ep*mtt^3*mWW*s^4*t + 139*ep^2*mtt^3*mWW*s^4*t - 118*ep^3*mtt^3*mWW*s^4*t - 1098*ep^4*mtt^3*mWW*s^4*t - 18*mtt^2*mWW^2*s^4*t - 29*ep*mtt^2*mWW^2*s^4*t - 123*ep^2*mtt^2*mWW^2*s^4*t + 368*ep^3*mtt^2*mWW^2*s^4*t + 1780*ep^4*mtt^2*mWW^2*s^4*t + 24*mtt*mWW^3*s^4*t + 41*ep*mtt*mWW^3*s^4*t - 91*ep^2*mtt*mWW^3*s^4*t - 370*ep^3*mtt*mWW^3*s^4*t - 702*ep^4*mtt*mWW^3*s^4*t - 10*mWW^4*s^4*t - 18*ep*mWW^4*s^4*t + 98*ep^2*mWW^4*s^4*t + 150*ep^3*mWW^4*s^4*t - 36*ep^4*mWW^4*s^4*t + 4*ep^2*mtt^3*s^5*t + 4*ep^3*mtt^3*s^5*t - 8*ep^4*mtt^3*s^5*t + 6*ep*mtt^2*mWW*s^5*t - 34*ep^2*mtt^2*mWW*s^5*t - 20*ep^3*mtt^2*mWW*s^5*t + 212*ep^4*mtt^2*mWW*s^5*t - 12*ep*mtt*mWW^2*s^5*t + 56*ep^2*mtt*mWW^2*s^5*t + 40*ep^3*mtt*mWW^2*s^5*t - 340*ep^4*mtt*mWW^2*s^5*t + 6*ep*mWW^3*s^5*t - 26*ep^2*mWW^3*s^5*t - 24*ep^3*mWW^3*s^5*t + 144*ep^4*mWW^3*s^5*t))/(4*ep^3*(1 + 2*ep)^2*(1 + 4*ep)*mtt*(mtt - mWW)^3*mWW*(mtt - mWW - 2*s)*(mtt - s)*(mtt - mWW - s)*s*(mtt - s - t)), ((-1 + 2*ep)*(-4*ep^2*mtt^7*mWW^5*s^2 - 20*ep^3*mtt^7*mWW^5*s^2 - 24*ep^4*mtt^7*mWW^5*s^2 - 4*ep^2*mtt^6*mWW^6*s^2 - 28*ep^3*mtt^6*mWW^6*s^2 - 40*ep^4*mtt^6*mWW^6*s^2 + 8*ep^2*mtt^5*mWW^7*s^2 + 32*ep^3*mtt^5*mWW^7*s^2 + 32*ep^4*mtt^5*mWW^7*s^2 + 16*ep^3*mtt^4*mWW^8*s^2 + 32*ep^4*mtt^4*mWW^8*s^2 + 16*ep^2*mtt^6*mWW^5*s^3 + 84*ep^3*mtt^6*mWW^5*s^3 + 104*ep^4*mtt^6*mWW^5*s^3 + 16*ep^2*mtt^5*mWW^6*s^3 + 116*ep^3*mtt^5*mWW^6*s^3 + 168*ep^4*mtt^5*mWW^6*s^3 - 32*ep^2*mtt^4*mWW^7*s^3 - 136*ep^3*mtt^4*mWW^7*s^3 - 144*ep^4*mtt^4*mWW^7*s^3 - 64*ep^3*mtt^3*mWW^8*s^3 - 128*ep^4*mtt^3*mWW^8*s^3 - 20*ep^2*mtt^5*mWW^5*s^4 - 116*ep^3*mtt^5*mWW^5*s^4 - 152*ep^4*mtt^5*mWW^5*s^4 - 20*ep^2*mtt^4*mWW^6*s^4 - 156*ep^3*mtt^4*mWW^6*s^4 - 232*ep^4*mtt^4*mWW^6*s^4 + 40*ep^2*mtt^3*mWW^7*s^4 + 192*ep^3*mtt^3*mWW^7*s^4 + 224*ep^4*mtt^3*mWW^7*s^4 + 80*ep^3*mtt^2*mWW^8*s^4 + 160*ep^4*mtt^2*mWW^8*s^4 + 8*ep^2*mtt^4*mWW^5*s^5 + 60*ep^3*mtt^4*mWW^5*s^5 + 88*ep^4*mtt^4*mWW^5*s^5 + 8*ep^2*mtt^3*mWW^6*s^5 + 76*ep^3*mtt^3*mWW^6*s^5 + 120*ep^4*mtt^3*mWW^6*s^5 - 16*ep^2*mtt^2*mWW^7*s^5 - 104*ep^3*mtt^2*mWW^7*s^5 - 144*ep^4*mtt^2*mWW^7*s^5 - 32*ep^3*mtt*mWW^8*s^5 - 64*ep^4*mtt*mWW^8*s^5 - 8*ep^3*mtt^3*mWW^5*s^6 - 16*ep^4*mtt^3*mWW^5*s^6 - 8*ep^3*mtt^2*mWW^6*s^6 - 16*ep^4*mtt^2*mWW^6*s^6 + 16*ep^3*mtt*mWW^7*s^6 + 32*ep^4*mtt*mWW^7*s^6 + 4*ep*mtt^7*mWW^5*s*t + 28*ep^2*mtt^7*mWW^5*s*t + 64*ep^3*mtt^7*mWW^5*s*t + 48*ep^4*mtt^7*mWW^5*s*t + 8*ep^2*mtt^6*mWW^6*s*t + 32*ep^3*mtt^6*mWW^6*s*t + 32*ep^4*mtt^6*mWW^6*s*t - 12*ep*mtt^5*mWW^7*s*t - 84*ep^2*mtt^5*mWW^7*s*t - 192*ep^3*mtt^5*mWW^7*s*t - 144*ep^4*mtt^5*mWW^7*s*t + 8*ep*mtt^4*mWW^8*s*t + 32*ep^2*mtt^4*mWW^8*s*t + 32*ep^3*mtt^4*mWW^8*s*t + 16*ep^2*mtt^3*mWW^9*s*t + 64*ep^3*mtt^3*mWW^9*s*t + 64*ep^4*mtt^3*mWW^9*s*t + 4*ep*mtt^7*mWW^4*s^2*t + 80*ep^2*mtt^7*mWW^4*s^2*t + 310*ep^3*mtt^7*mWW^4*s^2*t + 332*ep^4*mtt^7*mWW^4*s^2*t + 12*ep*mtt^6*mWW^5*s^2*t - 2*ep^2*mtt^6*mWW^5*s^2*t - 170*ep^3*mtt^6*mWW^5*s^2*t - 236*ep^4*mtt^6*mWW^5*s^2*t - 40*ep*mtt^5*mWW^6*s^2*t - 206*ep^2*mtt^5*mWW^6*s^2*t - 442*ep^3*mtt^5*mWW^6*s^2*t - 380*ep^4*mtt^5*mWW^6*s^2*t + 40*ep*mtt^4*mWW^7*s^2*t + 190*ep^2*mtt^4*mWW^7*s^2*t + 422*ep^3*mtt^4*mWW^7*s^2*t + 404*ep^4*mtt^4*mWW^7*s^2*t - 16*ep*mtt^3*mWW^8*s^2*t - 34*ep^2*mtt^3*mWW^8*s^2*t - 16*ep^3*mtt^3*mWW^8*s^2*t - 24*ep^4*mtt^3*mWW^8*s^2*t - 28*ep^2*mtt^2*mWW^9*s^2*t - 104*ep^3*mtt^2*mWW^9*s^2*t - 96*ep^4*mtt^2*mWW^9*s^2*t - 208*ep^2*mtt^6*mWW^4*s^3*t - 1014*ep^3*mtt^6*mWW^4*s^3*t - 1196*ep^4*mtt^6*mWW^4*s^3*t - 84*ep*mtt^5*mWW^5*s^3*t - 276*ep^2*mtt^5*mWW^5*s^3*t + 80*ep^3*mtt^5*mWW^5*s^3*t + 592*ep^4*mtt^5*mWW^5*s^3*t + 96*ep*mtt^4*mWW^6*s^3*t + 358*ep^2*mtt^4*mWW^6*s^3*t + 606*ep^3*mtt^4*mWW^6*s^3*t + 548*ep^4*mtt^4*mWW^6*s^3*t - 44*ep*mtt^3*mWW^7*s^3*t - 76*ep^2*mtt^3*mWW^7*s^3*t - 284*ep^3*mtt^3*mWW^7*s^3*t - 616*ep^4*mtt^3*mWW^7*s^3*t + 8*ep*mtt^2*mWW^8*s^3*t - 26*ep^2*mtt^2*mWW^8*s^3*t - 4*ep^3*mtt^2*mWW^8*s^3*t + 160*ep^4*mtt^2*mWW^8*s^3*t + 12*ep^2*mtt*mWW^9*s^3*t + 40*ep^3*mtt*mWW^9*s^3*t + 32*ep^4*mtt*mWW^9*s^3*t - 12*ep*mtt^5*mWW^4*s^4*t + 176*ep^2*mtt^5*mWW^4*s^4*t + 1166*ep^3*mtt^5*mWW^4*s^4*t + 1532*ep^4*mtt^5*mWW^4*s^4*t + 116*ep*mtt^4*mWW^5*s^4*t + 498*ep^2*mtt^4*mWW^5*s^4*t + 114*ep^3*mtt^4*mWW^5*s^4*t - 836*ep^4*mtt^4*mWW^5*s^4*t - 72*ep*mtt^3*mWW^6*s^4*t - 168*ep^2*mtt^3*mWW^6*s^4*t - 42*ep^3*mtt^3*mWW^6*s^4*t + 12*ep^4*mtt^3*mWW^6*s^4*t + 16*ep*mtt^2*mWW^7*s^4*t - 78*ep^2*mtt^2*mWW^7*s^4*t + 54*ep^3*mtt^2*mWW^7*s^4*t + 548*ep^4*mtt^2*mWW^7*s^4*t + 28*ep^2*mtt*mWW^8*s^4*t - 44*ep^3*mtt*mWW^8*s^4*t - 200*ep^4*mtt*mWW^8*s^4*t + 8*ep*mtt^4*mWW^4*s^5*t - 48*ep^2*mtt^4*mWW^4*s^5*t - 530*ep^3*mtt^4*mWW^4*s^5*t - 804*ep^4*mtt^4*mWW^4*s^5*t - 48*ep*mtt^3*mWW^5*s^5*t - 304*ep^2*mtt^3*mWW^5*s^5*t - 124*ep^3*mtt^3*mWW^5*s^5*t + 584*ep^4*mtt^3*mWW^5*s^5*t + 16*ep*mtt^2*mWW^6*s^5*t + 40*ep^2*mtt^2*mWW^6*s^5*t - 162*ep^3*mtt^2*mWW^6*s^5*t - 356*ep^4*mtt^2*mWW^6*s^5*t + 48*ep^2*mtt*mWW^7*s^5*t + 16*ep^3*mtt*mWW^7*s^5*t - 160*ep^4*mtt*mWW^7*s^5*t + 32*ep^3*mWW^8*s^5*t + 64*ep^4*mWW^8*s^5*t + 68*ep^3*mtt^3*mWW^4*s^6*t + 136*ep^4*mtt^3*mWW^4*s^6*t + 56*ep^2*mtt^2*mWW^5*s^6*t + 36*ep^3*mtt^2*mWW^5*s^6*t - 152*ep^4*mtt^2*mWW^5*s^6*t - 32*ep^2*mtt*mWW^6*s^6*t + 8*ep^3*mtt*mWW^6*s^6*t + 144*ep^4*mtt*mWW^6*s^6*t - 16*ep^3*mWW^7*s^6*t - 32*ep^4*mWW^7*s^6*t - 4*ep*mtt^8*mWW^3*s*t^2 - 26*ep^2*mtt^8*mWW^3*s*t^2 - 52*ep^3*mtt^8*mWW^3*s*t^2 - 36*ep^4*mtt^8*mWW^3*s*t^2 + 8*mtt^7*mWW^4*s*t^2 + 27*ep*mtt^7*mWW^4*s*t^2 - 54*ep^2*mtt^7*mWW^4*s*t^2 - 248*ep^3*mtt^7*mWW^4*s*t^2 - 179*ep^4*mtt^7*mWW^4*s*t^2 - 24*mtt^6*mWW^5*s*t^2 - 67*ep*mtt^6*mWW^5*s*t^2 + 144*ep^2*mtt^6*mWW^5*s*t^2 + 574*ep^3*mtt^6*mWW^5*s*t^2 + 421*ep^4*mtt^6*mWW^5*s*t^2 + 24*mtt^5*mWW^6*s*t^2 + 25*ep*mtt^5*mWW^6*s*t^2 - 308*ep^2*mtt^5*mWW^6*s*t^2 - 902*ep^3*mtt^5*mWW^6*s*t^2 - 801*ep^4*mtt^5*mWW^6*s*t^2 - 8*mtt^4*mWW^7*s*t^2 + 63*ep*mtt^4*mWW^7*s*t^2 + 516*ep^2*mtt^4*mWW^7*s*t^2 + 1310*ep^3*mtt^4*mWW^7*s*t^2 + 1247*ep^4*mtt^4*mWW^7*s*t^2 - 44*ep*mtt^3*mWW^8*s*t^2 - 258*ep^2*mtt^3*mWW^8*s*t^2 - 658*ep^3*mtt^3*mWW^8*s*t^2 - 664*ep^4*mtt^3*mWW^8*s*t^2 - 14*ep^2*mtt^2*mWW^9*s*t^2 - 24*ep^3*mtt^2*mWW^9*s*t^2 + 12*ep^4*mtt^2*mWW^9*s*t^2 + 24*mtt^7*mWW^3*s^2*t^2 + 64*ep*mtt^7*mWW^3*s^2*t^2 - 292*ep^2*mtt^7*mWW^3*s^2*t^2 - 936*ep^3*mtt^7*mWW^3*s^2*t^2 - 556*ep^4*mtt^7*mWW^3*s^2*t^2 - 80*mtt^6*mWW^4*s^2*t^2 - 221*ep*mtt^6*mWW^4*s^2*t^2 + 323*ep^2*mtt^6*mWW^4*s^2*t^2 + 981*ep^3*mtt^6*mWW^4*s^2*t^2 + 120*ep^4*mtt^6*mWW^4*s^2*t^2 + 104*mtt^5*mWW^5*s^2*t^2 + 169*ep*mtt^5*mWW^5*s^2*t^2 - 399*ep^2*mtt^5*mWW^5*s^2*t^2 - 687*ep^3*mtt^5*mWW^5*s^2*t^2 - 82*ep^4*mtt^5*mWW^5*s^2*t^2 - 64*mtt^4*mWW^6*s^2*t^2 + 125*ep*mtt^4*mWW^6*s^2*t^2 + 1329*ep^2*mtt^4*mWW^6*s^2*t^2 + 3435*ep^3*mtt^4*mWW^6*s^2*t^2 + 3694*ep^4*mtt^4*mWW^6*s^2*t^2 + 16*mtt^3*mWW^7*s^2*t^2 - 229*ep*mtt^3*mWW^7*s^2*t^2 - 1511*ep^2*mtt^3*mWW^7*s^2*t^2 - 4289*ep^3*mtt^3*mWW^7*s^2*t^2 - 4734*ep^4*mtt^3*mWW^7*s^2*t^2 + 92*ep*mtt^2*mWW^8*s^2*t^2 + 528*ep^2*mtt^2*mWW^8*s^2*t^2 + 1456*ep^3*mtt^2*mWW^8*s^2*t^2 + 1570*ep^4*mtt^2*mWW^8*s^2*t^2 + 22*ep^2*mtt*mWW^9*s^2*t^2 + 40*ep^3*mtt*mWW^9*s^2*t^2 - 12*ep^4*mtt*mWW^9*s^2*t^2 - 64*mtt^6*mWW^3*s^3*t^2 - 212*ep*mtt^6*mWW^3*s^3*t^2 + 934*ep^2*mtt^6*mWW^3*s^3*t^2 + 3264*ep^3*mtt^6*mWW^3*s^3*t^2 + 2084*ep^4*mtt^6*mWW^3*s^3*t^2 + 152*mtt^5*mWW^4*s^3*t^2 + 474*ep*mtt^5*mWW^4*s^3*t^2 - 517*ep^2*mtt^5*mWW^4*s^3*t^2 - 1367*ep^3*mtt^5*mWW^4*s^3*t^2 + 807*ep^4*mtt^5*mWW^4*s^3*t^2 - 136*mtt^4*mWW^5*s^3*t^2 - 46*ep*mtt^4*mWW^5*s^3*t^2 + 903*ep^2*mtt^4*mWW^5*s^3*t^2 + 301*ep^3*mtt^4*mWW^5*s^3*t^2 - 1247*ep^4*mtt^4*mWW^5*s^3*t^2 + 56*mtt^3*mWW^6*s^3*t^2 - 346*ep*mtt^3*mWW^6*s^3*t^2 - 1691*ep^2*mtt^3*mWW^6*s^3*t^2 - 3903*ep^3*mtt^3*mWW^6*s^3*t^2 - 4781*ep^4*mtt^3*mWW^6*s^3*t^2 - 8*mtt^2*mWW^7*s^3*t^2 + 274*ep*mtt^2*mWW^7*s^3*t^2 + 1491*ep^2*mtt^2*mWW^7*s^3*t^2 + 4823*ep^3*mtt^2*mWW^7*s^3*t^2 + 6051*ep^4*mtt^2*mWW^7*s^3*t^2 - 48*ep*mtt*mWW^8*s^3*t^2 - 244*ep^2*mtt*mWW^8*s^3*t^2 - 774*ep^3*mtt*mWW^8*s^3*t^2 - 962*ep^4*mtt*mWW^8*s^3*t^2 - 12*ep^2*mWW^9*s^3*t^2 - 40*ep^3*mWW^9*s^3*t^2 - 32*ep^4*mWW^9*s^3*t^2 + 56*mtt^5*mWW^3*s^4*t^2 + 280*ep*mtt^5*mWW^3*s^4*t^2 - 936*ep^2*mtt^5*mWW^3*s^4*t^2 - 3840*ep^3*mtt^5*mWW^3*s^4*t^2 - 2564*ep^4*mtt^5*mWW^3*s^4*t^2 - 96*mtt^4*mWW^4*s^4*t^2 - 464*ep*mtt^4*mWW^4*s^4*t^2 + 192*ep^2*mtt^4*mWW^4*s^4*t^2 + 774*ep^3*mtt^4*mWW^4*s^4*t^2 - 1488*ep^4*mtt^4*mWW^4*s^4*t^2 + 56*mtt^3*mWW^5*s^4*t^2 - 80*ep*mtt^3*mWW^5*s^4*t^2 - 972*ep^2*mtt^3*mWW^5*s^4*t^2 - 356*ep^3*mtt^3*mWW^5*s^4*t^2 + 1696*ep^4*mtt^3*mWW^5*s^4*t^2 - 16*mtt^2*mWW^6*s^4*t^2 + 228*ep*mtt^2*mWW^6*s^4*t^2 + 812*ep^2*mtt^2*mWW^6*s^4*t^2 + 1526*ep^3*mtt^2*mWW^6*s^4*t^2 + 1888*ep^4*mtt^2*mWW^6*s^4*t^2 - 108*ep*mtt*mWW^7*s^4*t^2 - 460*ep^2*mtt*mWW^7*s^4*t^2 - 1908*ep^3*mtt*mWW^7*s^4*t^2 - 2836*ep^4*mtt*mWW^7*s^4*t^2 - 28*ep^2*mWW^8*s^4*t^2 - 36*ep^3*mWW^8*s^4*t^2 + 40*ep^4*mWW^8*s^4*t^2 - 16*mtt^4*mWW^3*s^5*t^2 - 160*ep*mtt^4*mWW^3*s^5*t^2 + 368*ep^2*mtt^4*mWW^3*s^5*t^2 + 1892*ep^3*mtt^4*mWW^3*s^5*t^2 + 1280*ep^4*mtt^4*mWW^3*s^5*t^2 + 16*mtt^3*mWW^4*s^5*t^2 + 232*ep*mtt^3*mWW^4*s^5*t^2 + 32*ep^2*mtt^3*mWW^4*s^5*t^2 - 308*ep^3*mtt^3*mWW^4*s^5*t^2 + 884*ep^4*mtt^3*mWW^4*s^5*t^2 + 8*ep*mtt^2*mWW^5*s^5*t^2 + 380*ep^2*mtt^2*mWW^5*s^5*t^2 + 200*ep^3*mtt^2*mWW^5*s^5*t^2 - 1076*ep^4*mtt^2*mWW^5*s^5*t^2 - 32*ep*mtt*mWW^6*s^5*t^2 - 172*ep^2*mtt*mWW^6*s^5*t^2 - 144*ep^3*mtt*mWW^6*s^5*t^2 + 144*ep^4*mtt*mWW^6*s^5*t^2 - 32*ep^2*mWW^7*s^5*t^2 + 88*ep^3*mWW^7*s^5*t^2 + 304*ep^4*mWW^7*s^5*t^2 + 32*ep*mtt^3*mWW^3*s^6*t^2 - 48*ep^2*mtt^3*mWW^3*s^6*t^2 - 328*ep^3*mtt^3*mWW^3*s^6*t^2 - 208*ep^4*mtt^3*mWW^3*s^6*t^2 - 48*ep*mtt^2*mWW^4*s^6*t^2 + 24*ep^2*mtt^2*mWW^4*s^6*t^2 + 168*ep^3*mtt^2*mWW^4*s^6*t^2 - 144*ep^4*mtt^2*mWW^4*s^6*t^2 + 16*ep*mtt*mWW^5*s^6*t^2 - 56*ep^2*mtt*mWW^5*s^6*t^2 - 32*ep^3*mtt*mWW^5*s^6*t^2 + 288*ep^4*mtt*mWW^5*s^6*t^2 + 32*ep^2*mWW^6*s^6*t^2 - 128*ep^4*mWW^6*s^6*t^2 + 3*ep*mtt^8*mWW^3*t^3 + 15*ep^2*mtt^8*mWW^3*t^3 + 12*ep^3*mtt^8*mWW^3*t^3 - 12*ep^4*mtt^8*mWW^3*t^3 - 18*ep*mtt^7*mWW^4*t^3 - 114*ep^2*mtt^7*mWW^4*t^3 - 210*ep^3*mtt^7*mWW^4*t^3 - 108*ep^4*mtt^7*mWW^4*t^3 + 42*ep*mtt^6*mWW^5*t^3 + 312*ep^2*mtt^6*mWW^5*t^3 + 756*ep^3*mtt^6*mWW^5*t^3 + 600*ep^4*mtt^6*mWW^5*t^3 - 48*ep*mtt^5*mWW^6*t^3 - 408*ep^2*mtt^5*mWW^6*t^3 - 1164*ep^3*mtt^5*mWW^6*t^3 - 1080*ep^4*mtt^5*mWW^6*t^3 + 27*ep*mtt^4*mWW^7*t^3 + 267*ep^2*mtt^4*mWW^7*t^3 + 876*ep^3*mtt^4*mWW^7*t^3 + 900*ep^4*mtt^4*mWW^7*t^3 - 6*ep*mtt^3*mWW^8*t^3 - 78*ep^2*mtt^3*mWW^8*t^3 - 306*ep^3*mtt^3*mWW^8*t^3 - 348*ep^4*mtt^3*mWW^8*t^3 + 6*ep^2*mtt^2*mWW^9*t^3 + 36*ep^3*mtt^2*mWW^9*t^3 + 48*ep^4*mtt^2*mWW^9*t^3 - 8*mtt^8*mWW^2*s*t^3 - 4*ep*mtt^8*mWW^2*s*t^3 + 130*ep^2*mtt^8*mWW^2*s*t^3 + 178*ep^3*mtt^8*mWW^2*s*t^3 - 12*ep^4*mtt^8*mWW^2*s*t^3 + 28*mtt^7*mWW^3*s*t^3 + 14*ep*mtt^7*mWW^3*s*t^3 - 338*ep^2*mtt^7*mWW^3*s*t^3 - 178*ep^3*mtt^7*mWW^3*s*t^3 + 485*ep^4*mtt^7*mWW^3*s*t^3 - 64*mtt^6*mWW^4*s*t^3 - 90*ep*mtt^6*mWW^4*s*t^3 + 797*ep^2*mtt^6*mWW^4*s*t^3 + 1831*ep^3*mtt^6*mWW^4*s*t^3 + 779*ep^4*mtt^6*mWW^4*s*t^3 + 104*mtt^5*mWW^5*s*t^3 + 218*ep*mtt^5*mWW^5*s*t^3 - 1567*ep^2*mtt^5*mWW^5*s*t^3 - 6222*ep^3*mtt^5*mWW^5*s*t^3 - 5505*ep^4*mtt^5*mWW^5*s*t^3 - 88*mtt^4*mWW^6*s*t^3 - 110*ep*mtt^4*mWW^6*s*t^3 + 2077*ep^2*mtt^4*mWW^6*s*t^3 + 8620*ep^3*mtt^4*mWW^6*s*t^3 + 8599*ep^4*mtt^4*mWW^6*s*t^3 + 28*mtt^3*mWW^7*s*t^3 - 120*ep*mtt^3*mWW^7*s*t^3 - 1751*ep^2*mtt^3*mWW^7*s*t^3 - 6226*ep^3*mtt^3*mWW^7*s*t^3 - 6380*ep^4*mtt^3*mWW^7*s*t^3 + 92*ep*mtt^2*mWW^8*s*t^3 + 672*ep^2*mtt^2*mWW^8*s*t^3 + 2147*ep^3*mtt^2*mWW^8*s*t^3 + 2262*ep^4*mtt^2*mWW^8*s*t^3 - 20*ep^2*mtt*mWW^9*s*t^3 - 150*ep^3*mtt*mWW^9*s*t^3 - 228*ep^4*mtt*mWW^9*s*t^3 - 8*mtt^7*mWW^2*s^2*t^3 - 108*ep*mtt^7*mWW^2*s^2*t^3 - 256*ep^2*mtt^7*mWW^2*s^2*t^3 + 424*ep^3*mtt^7*mWW^2*s^2*t^3 + 856*ep^4*mtt^7*mWW^2*s^2*t^3 - 68*mtt^6*mWW^3*s^2*t^3 - 35*ep*mtt^6*mWW^3*s^2*t^3 + 1430*ep^2*mtt^6*mWW^3*s^2*t^3 + 1541*ep^3*mtt^6*mWW^3*s^2*t^3 - 992*ep^4*mtt^6*mWW^3*s^2*t^3 + 272*mtt^5*mWW^4*s^2*t^3 + 833*ep*mtt^5*mWW^4*s^2*t^3 - 2390*ep^2*mtt^5*mWW^4*s^2*t^3 - 8006*ep^3*mtt^5*mWW^4*s^2*t^3 - 4385*ep^4*mtt^5*mWW^4*s^2*t^3 - 360*mtt^4*mWW^5*s^2*t^3 - 1153*ep*mtt^4*mWW^5*s^2*t^3 + 2745*ep^2*mtt^4*mWW^5*s^2*t^3 + 14987*ep^3*mtt^4*mWW^5*s^2*t^3 + 14037*ep^4*mtt^4*mWW^5*s^2*t^3 + 216*mtt^3*mWW^6*s^2*t^3 + 367*ep*mtt^3*mWW^6*s^2*t^3 - 3729*ep^2*mtt^3*mWW^6*s^2*t^3 - 17891*ep^3*mtt^3*mWW^6*s^2*t^3 - 19513*ep^4*mtt^3*mWW^6*s^2*t^3 - 52*mtt^2*mWW^7*s^2*t^3 + 228*ep*mtt^2*mWW^7*s^2*t^3 + 3103*ep^2*mtt^2*mWW^7*s^2*t^3 + 11688*ep^3*mtt^2*mWW^7*s^2*t^3 + 12827*ep^4*mtt^2*mWW^7*s^2*t^3 - 132*ep*mtt*mWW^8*s^2*t^3 - 909*ep^2*mtt*mWW^8*s^2*t^3 - 2807*ep^3*mtt*mWW^8*s^2*t^3 - 2938*ep^4*mtt*mWW^8*s^2*t^3 + 6*ep^2*mWW^9*s^2*t^3 + 64*ep^3*mWW^9*s^2*t^3 + 108*ep^4*mWW^9*s^2*t^3 + 56*mtt^6*mWW^2*s^3*t^3 + 372*ep*mtt^6*mWW^2*s^3*t^3 + 154*ep^2*mtt^6*mWW^2*s^3*t^3 - 2384*ep^3*mtt^6*mWW^2*s^3*t^3 - 2800*ep^4*mtt^6*mWW^2*s^3*t^3 + 56*mtt^5*mWW^3*s^3*t^3 + 118*ep*mtt^5*mWW^3*s^3*t^3 - 1979*ep^2*mtt^5*mWW^3*s^3*t^3 - 2965*ep^3*mtt^5*mWW^3*s^3*t^3 + 495*ep^4*mtt^5*mWW^3*s^3*t^3 - 352*mtt^4*mWW^4*s^3*t^3 - 1668*ep*mtt^4*mWW^4*s^3*t^3 + 2571*ep^2*mtt^4*mWW^4*s^3*t^3 + 12214*ep^3*mtt^4*mWW^4*s^3*t^3 + 7412*ep^4*mtt^4*mWW^4*s^3*t^3 + 400*mtt^3*mWW^5*s^3*t^3 + 1610*ep*mtt^3*mWW^5*s^3*t^3 - 2619*ep^2*mtt^3*mWW^5*s^3*t^3 - 16818*ep^3*mtt^3*mWW^5*s^3*t^3 - 15816*ep^4*mtt^3*mWW^5*s^3*t^3 - 184*mtt^2*mWW^6*s^3*t^3 - 356*ep*mtt^2*mWW^6*s^3*t^3 + 2721*ep^2*mtt^2*mWW^6*s^3*t^3 + 14400*ep^3*mtt^2*mWW^6*s^3*t^3 + 16878*ep^4*mtt^2*mWW^6*s^3*t^3 + 24*mtt*mWW^7*s^3*t^3 - 236*ep*mtt*mWW^7*s^3*t^3 - 2198*ep^2*mtt*mWW^7*s^3*t^3 - 8169*ep^3*mtt*mWW^7*s^3*t^3 - 9499*ep^4*mtt*mWW^7*s^3*t^3 + 40*ep*mWW^8*s^3*t^3 + 270*ep^2*mWW^8*s^3*t^3 + 842*ep^3*mWW^8*s^3*t^3 + 930*ep^4*mWW^8*s^3*t^3 - 56*mtt^5*mWW^2*s^4*t^3 - 452*ep*mtt^5*mWW^2*s^4*t^3 - 92*ep^2*mtt^5*mWW^2*s^4*t^3 + 3140*ep^3*mtt^5*mWW^2*s^4*t^3 + 3536*ep^4*mtt^5*mWW^2*s^4*t^3 - 32*mtt^4*mWW^3*s^4*t^3 - 132*ep*mtt^4*mWW^3*s^4*t^3 + 1264*ep^2*mtt^4*mWW^3*s^4*t^3 + 2022*ep^3*mtt^4*mWW^3*s^4*t^3 - 292*ep^4*mtt^4*mWW^3*s^4*t^3 + 192*mtt^3*mWW^4*s^4*t^3 + 1324*ep*mtt^3*mWW^4*s^4*t^3 - 1228*ep^2*mtt^3*mWW^4*s^4*t^3 - 7936*ep^3*mtt^3*mWW^4*s^4*t^3 - 4592*ep^4*mtt^3*mWW^4*s^4*t^3 - 160*mtt^2*mWW^5*s^4*t^3 - 856*ep*mtt^2*mWW^5*s^4*t^3 + 1402*ep^2*mtt^2*mWW^5*s^4*t^3 + 8244*ep^3*mtt^2*mWW^5*s^4*t^3 + 6776*ep^4*mtt^2*mWW^5*s^4*t^3 + 56*mtt*mWW^6*s^4*t^3 + 120*ep*mtt*mWW^6*s^4*t^3 - 860*ep^2*mtt*mWW^6*s^4*t^3 - 4348*ep^3*mtt*mWW^6*s^4*t^3 - 5092*ep^4*mtt*mWW^6*s^4*t^3 + 92*ep*mWW^7*s^4*t^3 + 498*ep^2*mWW^7*s^4*t^3 + 1662*ep^3*mWW^7*s^4*t^3 + 2064*ep^4*mWW^7*s^4*t^3 + 16*mtt^4*mWW^2*s^5*t^3 + 240*ep*mtt^4*mWW^2*s^5*t^3 + 96*ep^2*mtt^4*mWW^2*s^5*t^3 - 1714*ep^3*mtt^4*mWW^2*s^5*t^3 - 2036*ep^4*mtt^4*mWW^2*s^5*t^3 + 16*mtt^3*mWW^3*s^5*t^3 - 16*ep*mtt^3*mWW^3*s^5*t^3 - 432*ep^2*mtt^3*mWW^3*s^5*t^3 - 12*ep^3*mtt^3*mWW^3*s^5*t^3 + 932*ep^4*mtt^3*mWW^3*s^5*t^3 - 48*mtt^2*mWW^4*s^5*t^3 - 392*ep*mtt^2*mWW^4*s^5*t^3 + 396*ep^2*mtt^2*mWW^4*s^5*t^3 + 2084*ep^3*mtt^2*mWW^4*s^5*t^3 + 632*ep^4*mtt^2*mWW^4*s^5*t^3 + 16*mtt*mWW^5*s^5*t^3 + 152*ep*mtt*mWW^5*s^5*t^3 - 280*ep^2*mtt*mWW^5*s^5*t^3 - 972*ep^3*mtt*mWW^5*s^5*t^3 - 4*ep^4*mtt*mWW^5*s^5*t^3 + 16*ep*mWW^6*s^5*t^3 + 124*ep^2*mWW^6*s^5*t^3 + 230*ep^3*mWW^6*s^5*t^3 + 92*ep^4*mWW^6*s^5*t^3 - 48*ep*mtt^3*mWW^2*s^6*t^3 - 32*ep^2*mtt^3*mWW^2*s^6*t^3 + 356*ep^3*mtt^3*mWW^2*s^6*t^3 + 456*ep^4*mtt^3*mWW^2*s^6*t^3 + 48*ep*mtt^2*mWW^3*s^6*t^3 + 40*ep^2*mtt^2*mWW^3*s^6*t^3 - 420*ep^3*mtt^2*mWW^3*s^6*t^3 - 616*ep^4*mtt^2*mWW^3*s^6*t^3 + 16*ep*mtt*mWW^4*s^6*t^3 - 8*ep^2*mtt*mWW^4*s^6*t^3 + 60*ep^3*mtt*mWW^4*s^6*t^3 + 280*ep^4*mtt*mWW^4*s^6*t^3 - 16*ep*mWW^5*s^6*t^3 + 4*ep^3*mWW^5*s^6*t^3 - 120*ep^4*mWW^5*s^6*t^3 - 3*ep*mtt^8*mWW^2*t^4 - 21*ep^2*mtt^8*mWW^2*t^4 - 48*ep^3*mtt^8*mWW^2*t^4 - 36*ep^4*mtt^8*mWW^2*t^4 + 6*ep*mtt^7*mWW^3*t^4 + 54*ep^2*mtt^7*mWW^3*t^4 + 174*ep^3*mtt^7*mWW^3*t^4 + 180*ep^4*mtt^7*mWW^3*t^4 + 24*ep*mtt^6*mWW^4*t^4 + 156*ep^2*mtt^6*mWW^4*t^4 + 264*ep^3*mtt^6*mWW^4*t^4 + 96*ep^4*mtt^6*mWW^4*t^4 - 96*ep*mtt^5*mWW^5*t^4 - 756*ep^2*mtt^5*mWW^5*t^4 - 1908*ep^3*mtt^5*mWW^5*t^4 - 1560*ep^4*mtt^5*mWW^5*t^4 + 129*ep*mtt^4*mWW^6*t^4 + 1119*ep^2*mtt^4*mWW^6*t^4 + 3192*ep^3*mtt^4*mWW^6*t^4 + 2940*ep^4*mtt^4*mWW^6*t^4 - 78*ep*mtt^3*mWW^7*t^4 - 750*ep^2*mtt^3*mWW^7*t^4 - 2370*ep^3*mtt^3*mWW^7*t^4 - 2364*ep^4*mtt^3*mWW^7*t^4 + 18*ep*mtt^2*mWW^8*t^4 + 210*ep^2*mtt^2*mWW^8*t^4 + 768*ep^3*mtt^2*mWW^8*t^4 + 840*ep^4*mtt^2*mWW^8*t^4 - 12*ep^2*mtt*mWW^9*t^4 - 72*ep^3*mtt*mWW^9*t^4 - 96*ep^4*mtt*mWW^9*t^4 + 8*mtt^8*mWW*s*t^4 + 28*ep*mtt^8*mWW*s*t^4 - 46*ep^2*mtt^8*mWW*s*t^4 - 192*ep^3*mtt^8*mWW*s*t^4 + 36*ep^4*mtt^8*mWW*s*t^4 - 12*mtt^7*mWW^2*s*t^4 - 72*ep*mtt^7*mWW^2*s*t^4 - 26*ep^2*mtt^7*mWW^2*s*t^4 + 500*ep^3*mtt^7*mWW^2*s*t^4 + 167*ep^4*mtt^7*mWW^2*s*t^4 - 24*mtt^6*mWW^3*s*t^4 + 78*ep*mtt^6*mWW^3*s*t^4 + 595*ep^2*mtt^6*mWW^3*s*t^4 - 753*ep^3*mtt^6*mWW^3*s*t^4 - 2447*ep^4*mtt^6*mWW^3*s*t^4 + 104*mtt^5*mWW^4*s*t^4 + 68*ep*mtt^5*mWW^4*s*t^4 - 1841*ep^2*mtt^5*mWW^4*s*t^4 - 2187*ep^3*mtt^5*mWW^4*s*t^4 + 3214*ep^4*mtt^5*mWW^4*s*t^4 - 168*mtt^4*mWW^5*s*t^4 - 321*ep*mtt^4*mWW^5*s*t^4 + 3325*ep^2*mtt^4*mWW^5*s*t^4 + 10690*ep^3*mtt^4*mWW^5*s*t^4 + 4696*ep^4*mtt^4*mWW^5*s*t^4 + 132*mtt^3*mWW^6*s*t^4 + 237*ep*mtt^3*mWW^6*s*t^4 - 3751*ep^2*mtt^3*mWW^6*s*t^4 - 15296*ep^3*mtt^3*mWW^6*s*t^4 - 12315*ep^4*mtt^3*mWW^6*s*t^4 - 40*mtt^2*mWW^7*s*t^4 + 63*ep*mtt^2*mWW^7*s*t^4 + 2412*ep^2*mtt^2*mWW^7*s*t^4 + 9489*ep^3*mtt^2*mWW^7*s*t^4 + 8819*ep^4*mtt^2*mWW^7*s*t^4 - 81*ep*mtt*mWW^8*s*t^4 - 686*ep^2*mtt*mWW^8*s*t^4 - 2361*ep^3*mtt*mWW^8*s*t^4 - 2322*ep^4*mtt*mWW^8*s*t^4 + 18*ep^2*mWW^9*s*t^4 + 110*ep^3*mWW^9*s*t^4 + 152*ep^4*mWW^9*s*t^4 - 16*mtt^7*mWW*s^2*t^4 - 32*ep*mtt^7*mWW*s^2*t^4 + 328*ep^2*mtt^7*mWW*s^2*t^4 + 844*ep^3*mtt^7*mWW*s^2*t^4 - 324*ep^4*mtt^7*mWW*s^2*t^4 + 84*mtt^6*mWW^2*s^2*t^4 + 453*ep*mtt^6*mWW^2*s^2*t^4 - 36*ep^2*mtt^6*mWW^2*s^2*t^4 - 2775*ep^3*mtt^6*mWW^2*s^2*t^4 - 536*ep^4*mtt^6*mWW^2*s^2*t^4 - 20*mtt^5*mWW^3*s^2*t^4 - 515*ep*mtt^5*mWW^3*s^2*t^4 - 2188*ep^2*mtt^5*mWW^3*s^2*t^4 + 1814*ep^3*mtt^5*mWW^3*s^2*t^4 + 6099*ep^4*mtt^5*mWW^3*s^2*t^4 - 296*mtt^4*mWW^4*s^2*t^4 - 846*ep*mtt^4*mWW^4*s^2*t^4 + 4512*ep^2*mtt^4*mWW^4*s^2*t^4 + 8585*ep^3*mtt^4*mWW^4*s^2*t^4 - 5514*ep^4*mtt^4*mWW^4*s^2*t^4 + 456*mtt^3*mWW^5*s^2*t^4 + 1804*ep*mtt^3*mWW^5*s^2*t^4 - 4999*ep^2*mtt^3*mWW^5*s^2*t^4 - 22036*ep^3*mtt^3*mWW^5*s^2*t^4 - 9524*ep^4*mtt^3*mWW^5*s^2*t^4 - 268*mtt^2*mWW^6*s^2*t^4 - 967*ep*mtt^2*mWW^6*s^2*t^4 + 4453*ep^2*mtt^2*mWW^6*s^2*t^4 + 23083*ep^3*mtt^2*mWW^6*s^2*t^4 + 18870*ep^4*mtt^2*mWW^6*s^2*t^4 + 60*mtt*mWW^7*s^2*t^4 + 47*ep*mtt*mWW^7*s^2*t^4 - 2497*ep^2*mtt*mWW^7*s^2*t^4 - 10866*ep^3*mtt*mWW^7*s^2*t^4 - 10323*ep^4*mtt*mWW^7*s^2*t^4 + 56*ep*mWW^8*s^2*t^4 + 427*ep^2*mWW^8*s^2*t^4 + 1351*ep^3*mWW^8*s^2*t^4 + 1252*ep^4*mWW^8*s^2*t^4 + 8*mtt^6*mWW*s^3*t^4 - 36*ep*mtt^6*mWW*s^3*t^4 - 734*ep^2*mtt^6*mWW*s^3*t^4 - 1636*ep^3*mtt^6*mWW*s^3*t^4 + 508*ep^4*mtt^6*mWW*s^3*t^4 - 128*mtt^5*mWW^2*s^3*t^4 - 898*ep*mtt^5*mWW^2*s^3*t^4 - 49*ep^2*mtt^5*mWW^2*s^3*t^4 + 5219*ep^3*mtt^5*mWW^2*s^3*t^4 + 941*ep^4*mtt^5*mWW^2*s^3*t^4 + 56*mtt^4*mWW^3*s^3*t^4 + 750*ep*mtt^4*mWW^3*s^3*t^4 + 2369*ep^2*mtt^4*mWW^3*s^3*t^4 - 2714*ep^3*mtt^4*mWW^3*s^3*t^4 - 4310*ep^4*mtt^4*mWW^3*s^3*t^4 + 296*mtt^3*mWW^4*s^3*t^4 + 1412*ep*mtt^3*mWW^4*s^3*t^4 - 3968*ep^2*mtt^3*mWW^4*s^3*t^4 - 10762*ep^3*mtt^3*mWW^4*s^3*t^4 + 214*ep^4*mtt^3*mWW^4*s^3*t^4 - 400*mtt^2*mWW^5*s^3*t^4 - 2132*ep*mtt^2*mWW^5*s^3*t^4 + 3428*ep^2*mtt^2*mWW^5*s^3*t^4 + 19320*ep^3*mtt^2*mWW^5*s^3*t^4 + 10612*ep^4*mtt^2*mWW^5*s^3*t^4 + 184*mtt*mWW^6*s^3*t^4 + 886*ep*mtt*mWW^6*s^3*t^4 - 1927*ep^2*mtt*mWW^6*s^3*t^4 - 13085*ep^3*mtt*mWW^6*s^3*t^4 - 11579*ep^4*mtt*mWW^6*s^3*t^4 - 16*mWW^7*s^3*t^4 + 18*ep*mWW^7*s^3*t^4 + 881*ep^2*mWW^7*s^3*t^4 + 3658*ep^3*mWW^7*s^3*t^4 + 3614*ep^4*mWW^7*s^3*t^4 + 56*ep*mtt^5*mWW*s^4*t^4 + 716*ep^2*mtt^5*mWW*s^4*t^4 + 1676*ep^3*mtt^5*mWW*s^4*t^4 - 44*ep^4*mtt^5*mWW*s^4*t^4 + 72*mtt^4*mWW^2*s^4*t^4 + 832*ep*mtt^4*mWW^2*s^4*t^4 + 340*ep^2*mtt^4*mWW^2*s^4*t^4 - 4512*ep^3*mtt^4*mWW^2*s^4*t^4 - 1324*ep^4*mtt^4*mWW^2*s^4*t^4 - 8*mtt^3*mWW^3*s^4*t^4 - 584*ep*mtt^3*mWW^3*s^4*t^4 - 932*ep^2*mtt^3*mWW^3*s^4*t^4 + 3552*ep^3*mtt^3*mWW^3*s^4*t^4 + 1336*ep^4*mtt^3*mWW^3*s^4*t^4 - 144*mtt^2*mWW^4*s^4*t^4 - 788*ep*mtt^2*mWW^4*s^4*t^4 + 1404*ep^2*mtt^2*mWW^4*s^4*t^4 + 5048*ep^3*mtt^2*mWW^4*s^4*t^4 + 3388*ep^4*mtt^2*mWW^4*s^4*t^4 + 120*mtt*mWW^5*s^4*t^4 + 832*ep*mtt*mWW^5*s^4*t^4 - 972*ep^2*mtt*mWW^5*s^4*t^4 - 6264*ep^3*mtt*mWW^5*s^4*t^4 - 4212*ep^4*mtt*mWW^5*s^4*t^4 - 40*mWW^6*s^4*t^4 - 252*ep*mWW^6*s^4*t^4 + 308*ep^2*mWW^6*s^4*t^4 + 2804*ep^3*mWW^6*s^4*t^4 + 2776*ep^4*mWW^6*s^4*t^4 - 16*ep*mtt^4*mWW*s^5*t^4 - 312*ep^2*mtt^4*mWW*s^5*t^4 - 860*ep^3*mtt^4*mWW*s^5*t^4 - 320*ep^4*mtt^4*mWW*s^5*t^4 - 16*mtt^3*mWW^2*s^5*t^4 - 360*ep*mtt^3*mWW^2*s^5*t^4 - 232*ep^2*mtt^3*mWW^2*s^5*t^4 + 1992*ep^3*mtt^3*mWW^2*s^5*t^4 + 1252*ep^4*mtt^3*mWW^2*s^5*t^4 + 344*ep*mtt^2*mWW^3*s^5*t^4 + 52*ep^2*mtt^2*mWW^3*s^5*t^4 - 2876*ep^3*mtt^2*mWW^3*s^5*t^4 - 1696*ep^4*mtt^2*mWW^3*s^5*t^4 + 32*mtt*mWW^4*s^5*t^4 + 96*ep*mtt*mWW^4*s^5*t^4 - 208*ep^2*mtt*mWW^4*s^5*t^4 - 628*ep^3*mtt*mWW^4*s^5*t^4 - 1204*ep^4*mtt*mWW^4*s^5*t^4 - 16*mWW^5*s^5*t^4 - 112*ep*mWW^5*s^5*t^4 + 172*ep^2*mWW^5*s^5*t^4 + 836*ep^3*mWW^5*s^5*t^4 + 624*ep^4*mWW^5*s^5*t^4 + 48*ep^2*mtt^3*mWW*s^6*t^4 + 168*ep^3*mtt^3*mWW*s^6*t^4 + 144*ep^4*mtt^3*mWW*s^6*t^4 + 48*ep*mtt^2*mWW^2*s^6*t^4 + 24*ep^2*mtt^2*mWW^2*s^6*t^4 - 376*ep^3*mtt^2*mWW^2*s^6*t^4 - 464*ep^4*mtt^2*mWW^2*s^6*t^4 - 80*ep*mtt*mWW^3*s^6*t^4 - 8*ep^2*mtt*mWW^3*s^6*t^4 + 696*ep^3*mtt*mWW^3*s^6*t^4 + 784*ep^4*mtt*mWW^3*s^6*t^4 + 32*ep*mWW^4*s^6*t^4 - 16*ep^2*mWW^4*s^6*t^4 - 296*ep^3*mWW^4*s^6*t^4 - 272*ep^4*mWW^4*s^6*t^4 - 3*ep*mtt^8*mWW*t^5 - 15*ep^2*mtt^8*mWW*t^5 - 12*ep^3*mtt^8*mWW*t^5 + 12*ep^4*mtt^8*mWW*t^5 + 24*ep*mtt^7*mWW^2*t^5 + 156*ep^2*mtt^7*mWW^2*t^5 + 306*ep^3*mtt^7*mWW^2*t^5 + 180*ep^4*mtt^7*mWW^2*t^5 - 63*ep*mtt^6*mWW^3*t^5 - 465*ep^2*mtt^6*mWW^3*t^5 - 1140*ep^3*mtt^6*mWW^3*t^5 - 924*ep^4*mtt^6*mWW^3*t^5 + 54*ep*mtt^5*mWW^4*t^5 + 438*ep^2*mtt^5*mWW^4*t^5 + 1266*ep^3*mtt^5*mWW^4*t^5 + 1212*ep^4*mtt^5*mWW^4*t^5 + 39*ep*mtt^4*mWW^5*t^5 + 309*ep^2*mtt^4*mWW^5*t^5 + 672*ep^3*mtt^4*mWW^5*t^5 + 420*ep^4*mtt^4*mWW^5*t^5 - 108*ep*mtt^3*mWW^6*t^5 - 936*ep^2*mtt^3*mWW^6*t^5 - 2586*ep^3*mtt^3*mWW^6*t^5 - 2292*ep^4*mtt^3*mWW^6*t^5 + 75*ep*mtt^2*mWW^7*t^5 + 693*ep^2*mtt^2*mWW^7*t^5 + 2076*ep^3*mtt^2*mWW^7*t^5 + 1980*ep^4*mtt^2*mWW^7*t^5 - 18*ep*mtt*mWW^8*t^5 - 186*ep^2*mtt*mWW^8*t^5 - 618*ep^3*mtt*mWW^8*t^5 - 636*ep^4*mtt*mWW^8*t^5 + 6*ep^2*mWW^9*t^5 + 36*ep^3*mWW^9*t^5 + 48*ep^4*mWW^9*t^5 - 12*ep*mtt^8*s*t^5 - 58*ep^2*mtt^8*s*t^5 - 62*ep^3*mtt^8*s*t^5 + 12*ep^4*mtt^8*s*t^5 - 16*mtt^7*mWW*s*t^5 - 18*ep*mtt^7*mWW*s*t^5 + 170*ep^2*mtt^7*mWW*s*t^5 + 182*ep^3*mtt^7*mWW*s*t^5 - 449*ep^4*mtt^7*mWW*s*t^5 + 48*mtt^6*mWW^2*s*t^5 + 68*ep*mtt^6*mWW^2*s*t^5 - 547*ep^2*mtt^6*mWW^2*s*t^5 - 1457*ep^3*mtt^6*mWW^2*s*t^5 - 139*ep^4*mtt^6*mWW^2*s*t^5 - 36*mtt^5*mWW^3*s*t^5 - 35*ep*mtt^5*mWW^3*s*t^5 + 685*ep^2*mtt^5*mWW^3*s*t^5 + 4255*ep^3*mtt^5*mWW^3*s*t^5 + 5822*ep^4*mtt^5*mWW^3*s*t^5 - 48*mtt^4*mWW^4*s*t^5 - 99*ep*mtt^4*mWW^4*s*t^5 + 418*ep^2*mtt^4*mWW^4*s*t^5 - 4008*ep^3*mtt^4*mWW^4*s*t^5 - 12124*ep^4*mtt^4*mWW^4*s*t^5 + 120*mtt^3*mWW^5*s*t^5 + 264*ep*mtt^3*mWW^5*s*t^5 - 2006*ep^2*mtt^3*mWW^5*s*t^5 - 2644*ep^3*mtt^3*mWW^5*s*t^5 + 7389*ep^4*mtt^3*mWW^5*s*t^5 - 96*mtt^2*mWW^6*s*t^5 - 214*ep*mtt^2*mWW^6*s*t^5 + 2379*ep^2*mtt^2*mWW^6*s*t^5 + 7759*ep^3*mtt^2*mWW^6*s*t^5 + 2335*ep^4*mtt^2*mWW^6*s*t^5 + 28*mtt*mWW^7*s*t^5 + 21*ep*mtt*mWW^7*s*t^5 - 1281*ep^2*mtt*mWW^7*s*t^5 - 4865*ep^3*mtt*mWW^7*s*t^5 - 3570*ep^4*mtt*mWW^7*s*t^5 + 25*ep*mWW^8*s*t^5 + 240*ep^2*mWW^8*s*t^5 + 840*ep^3*mWW^8*s*t^5 + 724*ep^4*mWW^8*s*t^5 + 24*ep*mtt^7*s^2*t^5 + 128*ep^2*mtt^7*s^2*t^5 + 146*ep^3*mtt^7*s^2*t^5 - 28*ep^4*mtt^7*s^2*t^5 + 24*mtt^6*mWW*s^2*t^5 - 53*ep*mtt^6*mWW*s^2*t^5 - 844*ep^2*mtt^6*mWW*s^2*t^5 - 1251*ep^3*mtt^6*mWW*s^2*t^5 + 1116*ep^4*mtt^6*mWW*s^2*t^5 - 108*mtt^5*mWW^2*s^2*t^5 - 313*ep*mtt^5*mWW^2*s^2*t^5 + 836*ep^2*mtt^5*mWW^2*s^2*t^5 + 2992*ep^3*mtt^5*mWW^2*s^2*t^5 - 1399*ep^4*mtt^5*mWW^2*s^2*t^5 + 88*mtt^4*mWW^3*s^2*t^5 + 520*ep*mtt^4*mWW^3*s^2*t^5 + 915*ep^2*mtt^4*mWW^3*s^2*t^5 - 4687*ep^3*mtt^4*mWW^3*s^2*t^5 - 8284*ep^4*mtt^4*mWW^3*s^2*t^5 + 136*mtt^3*mWW^4*s^2*t^5 + 340*ep*mtt^3*mWW^4*s^2*t^5 - 2326*ep^2*mtt^3*mWW^4*s^2*t^5 + 2914*ep^3*mtt^3*mWW^4*s^2*t^5 + 19458*ep^4*mtt^3*mWW^4*s^2*t^5 - 248*mtt^2*mWW^5*s^2*t^5 - 1007*ep*mtt^2*mWW^5*s^2*t^5 + 2260*ep^2*mtt^2*mWW^5*s^2*t^5 + 4087*ep^3*mtt^2*mWW^5*s^2*t^5 - 11480*ep^4*mtt^2*mWW^5*s^2*t^5 + 132*mtt*mWW^6*s^2*t^5 + 569*ep*mtt*mWW^6*s^2*t^5 - 1622*ep^2*mtt*mWW^6*s^2*t^5 - 7160*ep^3*mtt*mWW^6*s^2*t^5 - 1663*ep^4*mtt*mWW^6*s^2*t^5 - 24*mWW^7*s^2*t^5 - 80*ep*mWW^7*s^2*t^5 + 653*ep^2*mWW^7*s^2*t^5 + 2959*ep^3*mWW^7*s^2*t^5 + 2280*ep^4*mWW^7*s^2*t^5 - 12*ep*mtt^6*s^3*t^5 - 82*ep^2*mtt^6*s^3*t^5 - 106*ep^3*mtt^6*s^3*t^5 + 20*ep^4*mtt^6*s^3*t^5 - 8*mtt^5*mWW*s^3*t^5 + 130*ep*mtt^5*mWW*s^3*t^5 + 1399*ep^2*mtt^5*mWW*s^3*t^5 + 2757*ep^3*mtt^5*mWW*s^3*t^5 - 419*ep^4*mtt^5*mWW*s^3*t^5 + 72*mtt^4*mWW^2*s^3*t^5 + 528*ep*mtt^4*mWW^2*s^3*t^5 - 81*ep^2*mtt^4*mWW^2*s^3*t^5 - 2358*ep^3*mtt^4*mWW^2*s^3*t^5 + 3420*ep^4*mtt^4*mWW^2*s^3*t^5 - 32*mtt^3*mWW^3*s^3*t^5 - 656*ep*mtt^3*mWW^3*s^3*t^5 - 1652*ep^2*mtt^3*mWW^3*s^3*t^5 + 1496*ep^3*mtt^3*mWW^3*s^3*t^5 + 160*ep^4*mtt^3*mWW^3*s^3*t^5 - 112*mtt^2*mWW^4*s^3*t^5 - 308*ep*mtt^2*mWW^4*s^3*t^5 + 1752*ep^2*mtt^2*mWW^4*s^3*t^5 + 186*ep^3*mtt^2*mWW^4*s^3*t^5 - 6658*ep^4*mtt^2*mWW^4*s^3*t^5 + 136*mtt*mWW^5*s^3*t^5 + 766*ep*mtt*mWW^5*s^3*t^5 - 503*ep^2*mtt*mWW^5*s^3*t^5 - 1393*ep^3*mtt*mWW^5*s^3*t^5 + 4627*ep^4*mtt*mWW^5*s^3*t^5 - 56*mWW^6*s^3*t^5 - 328*ep*mWW^6*s^3*t^5 + 247*ep^2*mWW^6*s^3*t^5 + 2298*ep^3*mWW^6*s^3*t^5 + 1250*ep^4*mWW^6*s^3*t^5 + 12*ep^2*mtt^5*s^4*t^5 + 22*ep^3*mtt^5*s^4*t^5 - 4*ep^4*mtt^5*s^4*t^5 - 72*ep*mtt^4*mWW*s^4*t^5 - 1046*ep^2*mtt^4*mWW*s^4*t^5 - 2700*ep^3*mtt^4*mWW*s^4*t^5 - 952*ep^4*mtt^4*mWW*s^4*t^5 - 16*mtt^3*mWW^2*s^4*t^5 - 444*ep*mtt^3*mWW^2*s^4*t^5 - 572*ep^2*mtt^3*mWW^2*s^4*t^5 + 914*ep^3*mtt^3*mWW^2*s^4*t^5 - 1884*ep^4*mtt^3*mWW^2*s^4*t^5 - 16*mtt^2*mWW^3*s^4*t^5 + 432*ep*mtt^2*mWW^3*s^4*t^5 + 698*ep^2*mtt^2*mWW^3*s^4*t^5 - 1070*ep^3*mtt^2*mWW^3*s^4*t^5 + 1880*ep^4*mtt^2*mWW^3*s^4*t^5 + 48*mtt*mWW^4*s^4*t^5 + 48*ep*mtt*mWW^4*s^4*t^5 - 332*ep^2*mtt*mWW^4*s^4*t^5 - 344*ep^3*mtt*mWW^4*s^4*t^5 - 1288*ep^4*mtt*mWW^4*s^4*t^5 - 16*mWW^5*s^4*t^5 - 108*ep*mWW^5*s^4*t^5 - 176*ep^2*mWW^5*s^4*t^5 - 758*ep^3*mWW^5*s^4*t^5 - 1112*ep^4*mWW^5*s^4*t^5 + 16*ep*mtt^3*mWW*s^5*t^5 + 384*ep^2*mtt^3*mWW*s^5*t^5 + 1192*ep^3*mtt^3*mWW*s^5*t^5 + 836*ep^4*mtt^3*mWW*s^5*t^5 + 120*ep*mtt^2*mWW^2*s^5*t^5 + 204*ep^2*mtt^2*mWW^2*s^5*t^5 - 346*ep^3*mtt^2*mWW^2*s^5*t^5 - 132*ep^4*mtt^2*mWW^2*s^5*t^5 - 168*ep*mtt*mWW^3*s^5*t^5 - 152*ep^2*mtt*mWW^3*s^5*t^5 + 924*ep^3*mtt*mWW^3*s^5*t^5 + 724*ep^4*mtt*mWW^3*s^5*t^5 + 56*ep*mWW^4*s^5*t^5 - 76*ep^2*mWW^4*s^5*t^5 - 618*ep^3*mWW^4*s^5*t^5 - 372*ep^4*mWW^4*s^5*t^5 - 48*ep^2*mtt^2*mWW*s^6*t^5 - 168*ep^3*mtt^2*mWW*s^6*t^5 - 144*ep^4*mtt^2*mWW*s^6*t^5 + 8*ep^2*mtt*mWW^2*s^6*t^5 + 20*ep^3*mtt*mWW^2*s^6*t^5 + 8*ep^4*mtt*mWW^2*s^6*t^5 + 16*ep^2*mWW^3*s^6*t^5 + 52*ep^3*mWW^3*s^6*t^5 + 40*ep^4*mWW^3*s^6*t^5 + 3*ep*mtt^8*t^6 + 21*ep^2*mtt^8*t^6 + 48*ep^3*mtt^8*t^6 + 36*ep^4*mtt^8*t^6 - 6*ep*mtt^7*mWW*t^6 - 54*ep^2*mtt^7*mWW*t^6 - 174*ep^3*mtt^7*mWW*t^6 - 180*ep^4*mtt^7*mWW*t^6 - 27*ep*mtt^6*mWW^2*t^6 - 177*ep^2*mtt^6*mWW^2*t^6 - 312*ep^3*mtt^6*mWW^2*t^6 - 132*ep^4*mtt^6*mWW^2*t^6 + 108*ep*mtt^5*mWW^3*t^6 + 840*ep^2*mtt^5*mWW^3*t^6 + 2106*ep^3*mtt^5*mWW^3*t^6 + 1716*ep^4*mtt^5*mWW^3*t^6 - 141*ep*mtt^4*mWW^4*t^6 - 1191*ep^2*mtt^4*mWW^4*t^6 - 3348*ep^3*mtt^4*mWW^4*t^6 - 3060*ep^4*mtt^4*mWW^4*t^6 + 66*ep*mtt^3*mWW^5*t^6 + 618*ep^2*mtt^3*mWW^5*t^6 + 1974*ep^3*mtt^3*mWW^5*t^6 + 2004*ep^4*mtt^3*mWW^5*t^6 + 15*ep*mtt^2*mWW^6*t^6 + 93*ep^2*mtt^2*mWW^6*t^6 + 96*ep^3*mtt^2*mWW^6*t^6 - 60*ep^4*mtt^2*mWW^6*t^6 - 24*ep*mtt*mWW^7*t^6 - 204*ep^2*mtt*mWW^7*t^6 - 546*ep^3*mtt*mWW^7*t^6 - 468*ep^4*mtt*mWW^7*t^6 + 6*ep*mWW^8*t^6 + 54*ep^2*mWW^8*t^6 + 156*ep^3*mWW^8*t^6 + 144*ep^4*mWW^8*t^6 + 21*ep*mtt^7*s*t^6 + 92*ep^2*mtt^7*s*t^6 + 64*ep^3*mtt^7*s*t^6 - 72*ep^4*mtt^7*s*t^6 + 8*mtt^6*mWW*s*t^6 - 39*ep*mtt^6*mWW*s*t^6 - 91*ep^2*mtt^6*mWW*s*t^6 + 611*ep^3*mtt^6*mWW*s*t^6 + 1246*ep^4*mtt^6*mWW*s*t^6 - 28*mtt^5*mWW^2*s*t^6 + 114*ep*mtt^5*mWW^2*s*t^6 + 589*ep^2*mtt^5*mWW^2*s*t^6 - 75*ep^3*mtt^5*mWW^2*s*t^6 - 1453*ep^4*mtt^5*mWW^2*s*t^6 + 32*mtt^4*mWW^3*s*t^6 - 290*ep*mtt^4*mWW^3*s*t^6 - 1886*ep^2*mtt^4*mWW^3*s*t^6 - 4508*ep^3*mtt^4*mWW^3*s*t^6 - 4299*ep^4*mtt^4*mWW^3*s*t^6 + 354*ep*mtt^3*mWW^4*s*t^6 + 2108*ep^2*mtt^3*mWW^4*s*t^6 + 7872*ep^3*mtt^3*mWW^4*s*t^6 + 11167*ep^4*mtt^3*mWW^4*s*t^6 - 32*mtt^2*mWW^5*s*t^6 - 240*ep*mtt^2*mWW^5*s*t^6 - 823*ep^2*mtt^2*mWW^5*s*t^6 - 4875*ep^3*mtt^2*mWW^5*s*t^6 - 9395*ep^4*mtt^2*mWW^5*s*t^6 + 28*mtt*mWW^6*s*t^6 + 95*ep*mtt*mWW^6*s*t^6 - 177*ep^2*mtt*mWW^6*s*t^6 + 427*ep^3*mtt*mWW^6*s*t^6 + 2778*ep^4*mtt*mWW^6*s*t^6 - 8*mWW^7*s*t^6 - 15*ep*mWW^7*s*t^6 + 188*ep^2*mWW^7*s*t^6 + 484*ep^3*mWW^7*s*t^6 + 28*ep^4*mWW^7*s*t^6 - 36*ep*mtt^6*s^2*t^6 - 195*ep^2*mtt^6*s^2*t^6 - 218*ep^3*mtt^6*s^2*t^6 + 56*ep^4*mtt^6*s^2*t^6 - 8*mtt^5*mWW*s^2*t^6 + 142*ep*mtt^5*mWW*s^2*t^6 + 579*ep^2*mtt^5*mWW*s^2*t^6 - 371*ep^3*mtt^5*mWW*s^2*t^6 - 2149*ep^4*mtt^5*mWW*s^2*t^6 + 32*mtt^4*mWW^2*s^2*t^6 - 195*ep*mtt^4*mWW^2*s^2*t^6 - 728*ep^2*mtt^4*mWW^2*s^2*t^6 + 1304*ep^3*mtt^4*mWW^2*s^2*t^6 + 4496*ep^4*mtt^4*mWW^2*s^2*t^6 - 24*mtt^3*mWW^3*s^2*t^6 + 241*ep*mtt^3*mWW^3*s^2*t^6 + 805*ep^2*mtt^3*mWW^3*s^2*t^6 + 1023*ep^3*mtt^3*mWW^3*s^2*t^6 + 634*ep^4*mtt^3*mWW^3*s^2*t^6 - 32*mtt^2*mWW^4*s^2*t^6 - 387*ep*mtt^2*mWW^4*s^2*t^6 - 1156*ep^2*mtt^2*mWW^4*s^2*t^6 - 5269*ep^3*mtt^2*mWW^4*s^2*t^6 - 9616*ep^4*mtt^2*mWW^4*s^2*t^6 + 48*mtt*mWW^5*s^2*t^6 + 325*ep*mtt*mWW^5*s^2*t^6 + 844*ep^2*mtt*mWW^5*s^2*t^6 + 4204*ep^3*mtt*mWW^5*s^2*t^6 + 8195*ep^4*mtt*mWW^5*s^2*t^6 - 16*mWW^6*s^2*t^6 - 90*ep*mWW^6*s^2*t^6 - 149*ep^2*mWW^6*s^2*t^6 - 673*ep^3*mWW^6*s^2*t^6 - 1616*ep^4*mWW^6*s^2*t^6 + 12*ep*mtt^5*s^3*t^6 + 94*ep^2*mtt^5*s^3*t^6 + 128*ep^3*mtt^5*s^3*t^6 - 24*ep^4*mtt^5*s^3*t^6 - 100*ep*mtt^4*mWW*s^3*t^6 - 716*ep^2*mtt^4*mWW*s^3*t^6 - 851*ep^3*mtt^4*mWW*s^3*t^6 + 717*ep^4*mtt^4*mWW*s^3*t^6 + 30*ep*mtt^3*mWW^2*s^3*t^6 + 107*ep^2*mtt^3*mWW^2*s^3*t^6 - 1431*ep^3*mtt^3*mWW^2*s^3*t^6 - 4241*ep^4*mtt^3*mWW^2*s^3*t^6 - 16*mtt^2*mWW^3*s^3*t^6 - 62*ep*mtt^2*mWW^3*s^3*t^6 + 39*ep^2*mtt^2*mWW^3*s^3*t^6 + 1545*ep^3*mtt^2*mWW^3*s^3*t^6 + 3945*ep^4*mtt^2*mWW^3*s^3*t^6 + 16*mtt*mWW^4*s^3*t^6 + 78*ep*mtt*mWW^4*s^3*t^6 + 171*ep^2*mtt*mWW^4*s^3*t^6 + 419*ep^3*mtt*mWW^4*s^3*t^6 + 65*ep^4*mtt*mWW^4*s^3*t^6 - 54*ep*mWW^5*s^3*t^6 - 559*ep^2*mWW^5*s^3*t^6 - 2114*ep^3*mWW^5*s^3*t^6 - 2382*ep^4*mWW^5*s^3*t^6 - 12*ep^2*mtt^4*s^4*t^6 - 22*ep^3*mtt^4*s^4*t^6 + 4*ep^4*mtt^4*s^4*t^6 + 16*ep*mtt^3*mWW*s^4*t^6 + 408*ep^2*mtt^3*mWW*s^4*t^6 + 1116*ep^3*mtt^3*mWW*s^4*t^6 + 648*ep^4*mtt^3*mWW*s^4*t^6 + 88*ep*mtt^2*mWW^2*s^4*t^6 + 208*ep^2*mtt^2*mWW^2*s^4*t^6 + 290*ep^3*mtt^2*mWW^2*s^4*t^6 + 804*ep^4*mtt^2*mWW^2*s^4*t^6 - 92*ep*mtt*mWW^3*s^4*t^6 - 104*ep^2*mtt*mWW^3*s^4*t^6 + 156*ep^3*mtt*mWW^3*s^4*t^6 - 400*ep^4*mtt*mWW^3*s^4*t^6 + 36*ep*mWW^4*s^4*t^6 + 28*ep^2*mWW^4*s^4*t^6 - 4*ep^3*mWW^4*s^4*t^6 + 288*ep^4*mWW^4*s^4*t^6 - 96*ep^2*mtt^2*mWW*s^5*t^6 - 332*ep^3*mtt^2*mWW*s^5*t^6 - 300*ep^4*mtt^2*mWW*s^5*t^6 + 28*ep^2*mtt*mWW^2*s^5*t^6 + 68*ep^3*mtt*mWW^2*s^5*t^6 + 52*ep^4*mtt*mWW^2*s^5*t^6 + 20*ep^2*mWW^3*s^5*t^6 + 72*ep^3*mWW^3*s^5*t^6 + 56*ep^4*mWW^3*s^5*t^6 - 6*ep*mtt^7*t^7 - 42*ep^2*mtt^7*t^7 - 96*ep^3*mtt^7*t^7 - 72*ep^4*mtt^7*t^7 + 21*ep*mtt^6*mWW*t^7 + 153*ep^2*mtt^6*mWW*t^7 + 384*ep^3*mtt^6*mWW*t^7 + 324*ep^4*mtt^6*mWW*t^7 - 6*ep*mtt^5*mWW^2*t^7 - 30*ep^2*mtt^5*mWW^2*t^7 - 102*ep^3*mtt^5*mWW^2*t^7 - 132*ep^4*mtt^5*mWW^2*t^7 - 66*ep*mtt^4*mWW^3*t^7 - 576*ep^2*mtt^4*mWW^3*t^7 - 1548*ep^3*mtt^4*mWW^3*t^7 - 1320*ep^4*mtt^4*mWW^3*t^7 + 114*ep*mtt^3*mWW^4*t^7 + 1014*ep^2*mtt^3*mWW^4*t^7 + 2892*ep^3*mtt^3*mWW^4*t^7 + 2640*ep^4*mtt^3*mWW^4*t^7 - 75*ep*mtt^2*mWW^5*t^7 - 699*ep^2*mtt^2*mWW^5*t^7 - 2112*ep^3*mtt^2*mWW^5*t^7 - 2028*ep^4*mtt^2*mWW^5*t^7 + 18*ep*mtt*mWW^6*t^7 + 186*ep^2*mtt*mWW^6*t^7 + 618*ep^3*mtt*mWW^6*t^7 + 636*ep^4*mtt*mWW^6*t^7 - 6*ep^2*mWW^7*t^7 - 36*ep^3*mWW^7*t^7 - 48*ep^4*mWW^7*t^7 - 6*ep*mtt^6*s*t^7 - 10*ep^2*mtt^6*s*t^7 + 58*ep^3*mtt^6*s*t^7 + 108*ep^4*mtt^6*s*t^7 + 17*ep*mtt^5*mWW*s*t^7 - 138*ep^2*mtt^5*mWW*s*t^7 - 889*ep^3*mtt^5*mWW*s*t^7 - 1085*ep^4*mtt^5*mWW*s*t^7 - 103*ep*mtt^4*mWW^2*s*t^7 - 107*ep^2*mtt^4*mWW^2*s*t^7 + 1016*ep^3*mtt^4*mWW^2*s*t^7 + 1629*ep^4*mtt^4*mWW^2*s*t^7 + 264*ep*mtt^3*mWW^3*s*t^7 + 1201*ep^2*mtt^3*mWW^3*s*t^7 + 1818*ep^3*mtt^3*mWW^3*s*t^7 + 931*ep^4*mtt^3*mWW^3*s*t^7 - 290*ep*mtt^2*mWW^4*s*t^7 - 1707*ep^2*mtt^2*mWW^4*s*t^7 - 4058*ep^3*mtt^2*mWW^4*s*t^7 - 3577*ep^4*mtt^2*mWW^4*s*t^7 + 151*ep*mtt*mWW^5*s*t^7 + 989*ep^2*mtt*mWW^5*s*t^7 + 2695*ep^3*mtt*mWW^5*s*t^7 + 2622*ep^4*mtt*mWW^5*s*t^7 - 33*ep*mWW^6*s*t^7 - 228*ep^2*mWW^6*s*t^7 - 640*ep^3*mWW^6*s*t^7 - 628*ep^4*mWW^6*s*t^7 + 12*ep*mtt^5*s^2*t^7 + 64*ep^2*mtt^5*s^2*t^7 + 60*ep^3*mtt^5*s^2*t^7 - 40*ep^4*mtt^5*s^2*t^7 - 51*ep*mtt^4*mWW*s^2*t^7 - 6*ep^2*mtt^4*mWW*s^2*t^7 + 886*ep^3*mtt^4*mWW*s^2*t^7 + 1363*ep^4*mtt^4*mWW*s^2*t^7 + 133*ep*mtt^3*mWW^2*s^2*t^7 + 73*ep^2*mtt^3*mWW^2*s^2*t^7 - 1783*ep^3*mtt^3*mWW^2*s^2*t^7 - 2769*ep^4*mtt^3*mWW^2*s^2*t^7 - 185*ep*mtt^2*mWW^3*s^2*t^7 - 439*ep^2*mtt^2*mWW^3*s^2*t^7 + 609*ep^3*mtt^2*mWW^3*s^2*t^7 + 1533*ep^4*mtt^2*mWW^3*s^2*t^7 + 151*ep*mtt*mWW^4*s^2*t^7 + 723*ep^2*mtt*mWW^4*s^2*t^7 + 1403*ep^3*mtt*mWW^4*s^2*t^7 + 1069*ep^4*mtt*mWW^4*s^2*t^7 - 60*ep*mWW^5*s^2*t^7 - 415*ep^2*mWW^5*s^2*t^7 - 1175*ep^3*mWW^5*s^2*t^7 - 1156*ep^4*mWW^5*s^2*t^7 - 12*ep^2*mtt^4*s^3*t^7 - 22*ep^3*mtt^4*s^3*t^7 + 4*ep^4*mtt^4*s^3*t^7 - 6*ep*mtt^3*mWW*s^3*t^7 - 21*ep^2*mtt^3*mWW*s^3*t^7 - 234*ep^3*mtt^3*mWW*s^3*t^7 - 392*ep^4*mtt^3*mWW*s^3*t^7 + 16*ep*mtt^2*mWW^2*s^3*t^7 + 97*ep^2*mtt^2*mWW^2*s^3*t^7 + 618*ep^3*mtt^2*mWW^2*s^3*t^7 + 940*ep^4*mtt^2*mWW^2*s^3*t^7 + 2*ep*mtt*mWW^3*s^3*t^7 + 73*ep^2*mtt*mWW^3*s^3*t^7 - 110*ep^3*mtt*mWW^3*s^3*t^7 - 508*ep^4*mtt*mWW^3*s^3*t^7 + 12*ep*mWW^4*s^3*t^7 + 79*ep^2*mWW^4*s^3*t^7 + 324*ep^3*mWW^4*s^3*t^7 + 436*ep^4*mWW^4*s^3*t^7 - 30*ep^2*mtt^2*mWW*s^4*t^7 - 92*ep^3*mtt^2*mWW*s^4*t^7 - 84*ep^4*mtt^2*mWW*s^4*t^7 - 4*ep^2*mtt*mWW^2*s^4*t^7 - 48*ep^3*mtt*mWW^2*s^4*t^7 - 52*ep^4*mtt*mWW^2*s^4*t^7 + 10*ep^2*mWW^3*s^4*t^7 + 44*ep^3*mWW^3*s^4*t^7 + 40*ep^4*mWW^3*s^4*t^7 + 3*ep*mtt^6*t^8 + 21*ep^2*mtt^6*t^8 + 48*ep^3*mtt^6*t^8 + 36*ep^4*mtt^6*t^8 - 12*ep*mtt^5*mWW*t^8 - 84*ep^2*mtt^5*mWW*t^8 - 198*ep^3*mtt^5*mWW*t^8 - 156*ep^4*mtt^5*mWW*t^8 + 12*ep*mtt^4*mWW^2*t^8 + 72*ep^2*mtt^4*mWW^2*t^8 + 156*ep^3*mtt^4*mWW^2*t^8 + 120*ep^4*mtt^4*mWW^2*t^8 + 12*ep*mtt^3*mWW^3*t^8 + 132*ep^2*mtt^3*mWW^3*t^8 + 396*ep^3*mtt^3*mWW^3*t^8 + 360*ep^4*mtt^3*mWW^3*t^8 - 33*ep*mtt^2*mWW^4*t^8 - 303*ep^2*mtt^2*mWW^4*t^8 - 864*ep^3*mtt^2*mWW^4*t^8 - 780*ep^4*mtt^2*mWW^4*t^8 + 24*ep*mtt*mWW^5*t^8 + 216*ep^2*mtt*mWW^5*t^8 + 618*ep^3*mtt*mWW^5*t^8 + 564*ep^4*mtt*mWW^5*t^8 - 6*ep*mWW^6*t^8 - 54*ep^2*mWW^6*t^8 - 156*ep^3*mWW^6*t^8 - 144*ep^4*mWW^6*t^8 - 3*ep*mtt^5*s*t^8 - 24*ep^2*mtt^5*s*t^8 - 60*ep^3*mtt^5*s*t^8 - 48*ep^4*mtt^5*s*t^8 + 12*ep*mtt^4*mWW*s*t^8 + 105*ep^2*mtt^4*mWW*s*t^8 + 288*ep^3*mtt^4*mWW*s*t^8 + 252*ep^4*mtt^4*mWW*s*t^8 - 3*ep*mtt^3*mWW^2*s*t^8 - 39*ep^2*mtt^3*mWW^2*s*t^8 - 162*ep^3*mtt^3*mWW^2*s*t^8 - 192*ep^4*mtt^3*mWW^2*s*t^8 - 27*ep*mtt^2*mWW^3*s*t^8 - 231*ep^2*mtt^2*mWW^3*s*t^8 - 582*ep^3*mtt^2*mWW^3*s*t^8 - 456*ep^4*mtt^2*mWW^3*s*t^8 + 30*ep*mtt*mWW^4*s*t^8 + 279*ep^2*mtt*mWW^4*s*t^8 + 798*ep^3*mtt*mWW^4*s*t^8 + 720*ep^4*mtt*mWW^4*s*t^8 - 9*ep*mWW^5*s*t^8 - 90*ep^2*mWW^5*s*t^8 - 282*ep^3*mWW^5*s*t^8 - 276*ep^4*mWW^5*s*t^8 + 3*ep^2*mtt^4*s^2*t^8 + 12*ep^3*mtt^4*s^2*t^8 + 12*ep^4*mtt^4*s^2*t^8 - 39*ep^2*mtt^3*mWW*s^2*t^8 - 162*ep^3*mtt^3*mWW*s^2*t^8 - 168*ep^4*mtt^3*mWW*s^2*t^8 - 6*ep*mtt^2*mWW^2*s^2*t^8 + 15*ep^2*mtt^2*mWW^2*s^2*t^8 + 162*ep^3*mtt^2*mWW^2*s^2*t^8 + 216*ep^4*mtt^2*mWW^2*s^2*t^8 - 33*ep^2*mtt*mWW^3*s^2*t^8 - 174*ep^3*mtt*mWW^3*s^2*t^8 - 216*ep^4*mtt*mWW^3*s^2*t^8 + 6*ep*mWW^4*s^2*t^8 + 54*ep^2*mWW^4*s^2*t^8 + 162*ep^3*mWW^4*s^2*t^8 + 156*ep^4*mWW^4*s^2*t^8 + 18*ep^2*mtt^2*mWW*s^3*t^8 + 72*ep^3*mtt^2*mWW*s^3*t^8 + 72*ep^4*mtt^2*mWW*s^3*t^8 - 24*ep^2*mtt*mWW^2*s^3*t^8 - 96*ep^3*mtt*mWW^2*s^3*t^8 - 96*ep^4*mtt*mWW^2*s^3*t^8 + 6*ep^2*mWW^3*s^3*t^8 + 24*ep^3*mWW^3*s^3*t^8 + 24*ep^4*mWW^3*s^3*t^8))/(4*ep^3*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*(mtt - mWW - 2*s)*s*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^4), ((-1 + 2*ep)*(-2 + 3*ep)*(-4*ep^2*mtt^7*mWW^5*s^2 - 20*ep^3*mtt^7*mWW^5*s^2 - 24*ep^4*mtt^7*mWW^5*s^2 - 4*ep^2*mtt^6*mWW^6*s^2 - 28*ep^3*mtt^6*mWW^6*s^2 - 40*ep^4*mtt^6*mWW^6*s^2 + 8*ep^2*mtt^5*mWW^7*s^2 + 32*ep^3*mtt^5*mWW^7*s^2 + 32*ep^4*mtt^5*mWW^7*s^2 + 16*ep^3*mtt^4*mWW^8*s^2 + 32*ep^4*mtt^4*mWW^8*s^2 + 16*ep^2*mtt^6*mWW^5*s^3 + 84*ep^3*mtt^6*mWW^5*s^3 + 104*ep^4*mtt^6*mWW^5*s^3 + 16*ep^2*mtt^5*mWW^6*s^3 + 116*ep^3*mtt^5*mWW^6*s^3 + 168*ep^4*mtt^5*mWW^6*s^3 - 32*ep^2*mtt^4*mWW^7*s^3 - 136*ep^3*mtt^4*mWW^7*s^3 - 144*ep^4*mtt^4*mWW^7*s^3 - 64*ep^3*mtt^3*mWW^8*s^3 - 128*ep^4*mtt^3*mWW^8*s^3 - 20*ep^2*mtt^5*mWW^5*s^4 - 116*ep^3*mtt^5*mWW^5*s^4 - 152*ep^4*mtt^5*mWW^5*s^4 - 20*ep^2*mtt^4*mWW^6*s^4 - 156*ep^3*mtt^4*mWW^6*s^4 - 232*ep^4*mtt^4*mWW^6*s^4 + 40*ep^2*mtt^3*mWW^7*s^4 + 192*ep^3*mtt^3*mWW^7*s^4 + 224*ep^4*mtt^3*mWW^7*s^4 + 80*ep^3*mtt^2*mWW^8*s^4 + 160*ep^4*mtt^2*mWW^8*s^4 + 8*ep^2*mtt^4*mWW^5*s^5 + 60*ep^3*mtt^4*mWW^5*s^5 + 88*ep^4*mtt^4*mWW^5*s^5 + 8*ep^2*mtt^3*mWW^6*s^5 + 76*ep^3*mtt^3*mWW^6*s^5 + 120*ep^4*mtt^3*mWW^6*s^5 - 16*ep^2*mtt^2*mWW^7*s^5 - 104*ep^3*mtt^2*mWW^7*s^5 - 144*ep^4*mtt^2*mWW^7*s^5 - 32*ep^3*mtt*mWW^8*s^5 - 64*ep^4*mtt*mWW^8*s^5 - 8*ep^3*mtt^3*mWW^5*s^6 - 16*ep^4*mtt^3*mWW^5*s^6 - 8*ep^3*mtt^2*mWW^6*s^6 - 16*ep^4*mtt^2*mWW^6*s^6 + 16*ep^3*mtt*mWW^7*s^6 + 32*ep^4*mtt*mWW^7*s^6 + 4*ep*mtt^7*mWW^5*s*t + 28*ep^2*mtt^7*mWW^5*s*t + 64*ep^3*mtt^7*mWW^5*s*t + 48*ep^4*mtt^7*mWW^5*s*t + 8*ep^2*mtt^6*mWW^6*s*t + 32*ep^3*mtt^6*mWW^6*s*t + 32*ep^4*mtt^6*mWW^6*s*t - 12*ep*mtt^5*mWW^7*s*t - 84*ep^2*mtt^5*mWW^7*s*t - 192*ep^3*mtt^5*mWW^7*s*t - 144*ep^4*mtt^5*mWW^7*s*t + 8*ep*mtt^4*mWW^8*s*t + 32*ep^2*mtt^4*mWW^8*s*t + 32*ep^3*mtt^4*mWW^8*s*t + 16*ep^2*mtt^3*mWW^9*s*t + 64*ep^3*mtt^3*mWW^9*s*t + 64*ep^4*mtt^3*mWW^9*s*t + 8*ep*mtt^7*mWW^4*s^2*t + 92*ep^2*mtt^7*mWW^4*s^2*t + 294*ep^3*mtt^7*mWW^4*s^2*t + 284*ep^4*mtt^7*mWW^4*s^2*t + 4*ep*mtt^6*mWW^5*s^2*t - 6*ep^2*mtt^6*mWW^5*s^2*t - 78*ep^3*mtt^6*mWW^5*s^2*t - 100*ep^4*mtt^6*mWW^5*s^2*t - 36*ep*mtt^5*mWW^6*s^2*t - 222*ep^2*mtt^5*mWW^6*s^2*t - 494*ep^3*mtt^5*mWW^6*s^2*t - 388*ep^4*mtt^5*mWW^6*s^2*t + 40*ep*mtt^4*mWW^7*s^2*t + 198*ep^2*mtt^4*mWW^7*s^2*t + 398*ep^3*mtt^4*mWW^7*s^2*t + 324*ep^4*mtt^4*mWW^7*s^2*t - 16*ep*mtt^3*mWW^8*s^2*t - 34*ep^2*mtt^3*mWW^8*s^2*t - 16*ep^3*mtt^3*mWW^8*s^2*t - 24*ep^4*mtt^3*mWW^8*s^2*t - 28*ep^2*mtt^2*mWW^9*s^2*t - 104*ep^3*mtt^2*mWW^9*s^2*t - 96*ep^4*mtt^2*mWW^9*s^2*t - 16*ep*mtt^6*mWW^4*s^3*t - 260*ep^2*mtt^6*mWW^4*s^3*t - 950*ep^3*mtt^6*mWW^4*s^3*t - 988*ep^4*mtt^6*mWW^4*s^3*t - 52*ep*mtt^5*mWW^5*s^3*t - 252*ep^2*mtt^5*mWW^5*s^3*t - 300*ep^3*mtt^5*mWW^5*s^3*t - 8*ep^4*mtt^5*mWW^5*s^3*t + 80*ep*mtt^4*mWW^6*s^3*t + 418*ep^2*mtt^4*mWW^6*s^3*t + 826*ep^3*mtt^4*mWW^6*s^3*t + 620*ep^4*mtt^4*mWW^6*s^3*t - 44*ep*mtt^3*mWW^7*s^3*t - 108*ep^2*mtt^3*mWW^7*s^3*t - 188*ep^3*mtt^3*mWW^7*s^3*t - 296*ep^4*mtt^3*mWW^7*s^3*t + 8*ep*mtt^2*mWW^8*s^3*t - 26*ep^2*mtt^2*mWW^8*s^3*t - 4*ep^3*mtt^2*mWW^8*s^3*t + 160*ep^4*mtt^2*mWW^8*s^3*t + 12*ep^2*mtt*mWW^9*s^3*t + 40*ep^3*mtt*mWW^9*s^3*t + 32*ep^4*mtt*mWW^9*s^3*t + 8*ep*mtt^5*mWW^4*s^4*t + 252*ep^2*mtt^5*mWW^4*s^4*t + 1086*ep^3*mtt^5*mWW^4*s^4*t + 1228*ep^4*mtt^5*mWW^4*s^4*t + 76*ep*mtt^4*mWW^5*s^4*t + 446*ep^2*mtt^4*mWW^5*s^4*t + 622*ep^3*mtt^4*mWW^5*s^4*t + 68*ep^4*mtt^4*mWW^5*s^4*t - 52*ep*mtt^3*mWW^6*s^4*t - 232*ep^2*mtt^3*mWW^6*s^4*t - 350*ep^3*mtt^3*mWW^6*s^4*t - 188*ep^4*mtt^3*mWW^6*s^4*t + 16*ep*mtt^2*mWW^7*s^4*t - 38*ep^2*mtt^2*mWW^7*s^4*t - 66*ep^3*mtt^2*mWW^7*s^4*t + 148*ep^4*mtt^2*mWW^7*s^4*t + 28*ep^2*mtt*mWW^8*s^4*t - 44*ep^3*mtt*mWW^8*s^4*t - 200*ep^4*mtt*mWW^8*s^4*t - 92*ep^2*mtt^4*mWW^4*s^5*t - 498*ep^3*mtt^4*mWW^4*s^5*t - 628*ep^4*mtt^4*mWW^4*s^5*t - 32*ep*mtt^3*mWW^5*s^5*t - 256*ep^2*mtt^3*mWW^5*s^5*t - 368*ep^3*mtt^3*mWW^5*s^5*t + 32*ep^4*mtt^3*mWW^5*s^5*t + 8*ep*mtt^2*mWW^6*s^5*t + 52*ep^2*mtt^2*mWW^6*s^5*t + 2*ep^3*mtt^2*mWW^6*s^5*t - 140*ep^4*mtt^2*mWW^6*s^5*t + 32*ep^2*mtt*mWW^7*s^5*t + 64*ep^3*mtt*mWW^7*s^5*t + 32*ep^3*mWW^8*s^5*t + 64*ep^4*mWW^8*s^5*t + 8*ep^2*mtt^3*mWW^4*s^6*t + 68*ep^3*mtt^3*mWW^4*s^6*t + 104*ep^4*mtt^3*mWW^4*s^6*t + 40*ep^2*mtt^2*mWW^5*s^6*t + 60*ep^3*mtt^2*mWW^5*s^6*t - 40*ep^4*mtt^2*mWW^5*s^6*t - 24*ep^2*mtt*mWW^6*s^6*t - 16*ep^3*mtt*mWW^6*s^6*t + 64*ep^4*mtt*mWW^6*s^6*t - 16*ep^3*mWW^7*s^6*t - 32*ep^4*mWW^7*s^6*t - 4*ep*mtt^8*mWW^3*s*t^2 - 26*ep^2*mtt^8*mWW^3*s*t^2 - 52*ep^3*mtt^8*mWW^3*s*t^2 - 36*ep^4*mtt^8*mWW^3*s*t^2 + 4*mtt^7*mWW^4*s*t^2 + 7*ep*mtt^7*mWW^4*s*t^2 - 62*ep^2*mtt^7*mWW^4*s*t^2 - 168*ep^3*mtt^7*mWW^4*s*t^2 - 83*ep^4*mtt^7*mWW^4*s*t^2 - 12*mtt^6*mWW^5*s*t^2 - 27*ep*mtt^6*mWW^5*s*t^2 + 68*ep^2*mtt^6*mWW^5*s*t^2 + 174*ep^3*mtt^6*mWW^5*s*t^2 + 53*ep^4*mtt^6*mWW^5*s*t^2 + 12*mtt^5*mWW^6*s*t^2 + 13*ep*mtt^5*mWW^6*s*t^2 - 140*ep^2*mtt^5*mWW^6*s*t^2 - 470*ep^3*mtt^5*mWW^6*s*t^2 - 513*ep^4*mtt^5*mWW^6*s*t^2 - 4*mtt^4*mWW^7*s*t^2 + 47*ep*mtt^4*mWW^7*s*t^2 + 440*ep^2*mtt^4*mWW^7*s*t^2 + 1326*ep^3*mtt^4*mWW^7*s*t^2 + 1391*ep^4*mtt^4*mWW^7*s*t^2 - 36*ep*mtt^3*mWW^8*s*t^2 - 266*ep^2*mtt^3*mWW^8*s*t^2 - 786*ep^3*mtt^3*mWW^8*s*t^2 - 824*ep^4*mtt^3*mWW^8*s*t^2 - 14*ep^2*mtt^2*mWW^9*s*t^2 - 24*ep^3*mtt^2*mWW^9*s*t^2 + 12*ep^4*mtt^2*mWW^9*s*t^2 + 12*mtt^7*mWW^3*s^2*t^2 + 12*ep*mtt^7*mWW^3*s^2*t^2 - 302*ep^2*mtt^7*mWW^3*s^2*t^2 - 848*ep^3*mtt^7*mWW^3*s^2*t^2 - 564*ep^4*mtt^7*mWW^3*s^2*t^2 - 40*mtt^6*mWW^4*s^2*t^2 - 111*ep*mtt^6*mWW^4*s^2*t^2 + 55*ep^2*mtt^6*mWW^4*s^2*t^2 + 15*ep^3*mtt^6*mWW^4*s^2*t^2 - 500*ep^4*mtt^6*mWW^4*s^2*t^2 + 52*mtt^5*mWW^5*s^2*t^2 + 109*ep*mtt^5*mWW^5*s^2*t^2 + 143*ep^2*mtt^5*mWW^5*s^2*t^2 + 835*ep^3*mtt^5*mWW^5*s^2*t^2 + 1146*ep^4*mtt^5*mWW^5*s^2*t^2 - 32*mtt^4*mWW^6*s^2*t^2 + 97*ep*mtt^4*mWW^6*s^2*t^2 + 975*ep^2*mtt^4*mWW^6*s^2*t^2 + 2693*ep^3*mtt^4*mWW^6*s^2*t^2 + 2890*ep^4*mtt^4*mWW^6*s^2*t^2 + 8*mtt^3*mWW^7*s^2*t^2 - 185*ep*mtt^3*mWW^7*s^2*t^2 - 1439*ep^2*mtt^3*mWW^7*s^2*t^2 - 4403*ep^3*mtt^3*mWW^7*s^2*t^2 - 4770*ep^4*mtt^3*mWW^7*s^2*t^2 + 78*ep*mtt^2*mWW^8*s^2*t^2 + 546*ep^2*mtt^2*mWW^8*s^2*t^2 + 1668*ep^3*mtt^2*mWW^8*s^2*t^2 + 1810*ep^4*mtt^2*mWW^8*s^2*t^2 + 22*ep^2*mtt*mWW^9*s^2*t^2 + 40*ep^3*mtt*mWW^9*s^2*t^2 - 12*ep^4*mtt*mWW^9*s^2*t^2 - 32*mtt^6*mWW^3*s^3*t^2 - 44*ep*mtt^6*mWW^3*s^3*t^2 + 992*ep^2*mtt^6*mWW^3*s^3*t^2 + 2936*ep^3*mtt^6*mWW^3*s^3*t^2 + 2028*ep^4*mtt^6*mWW^3*s^3*t^2 + 76*mtt^5*mWW^4*s^3*t^2 + 278*ep*mtt^5*mWW^4*s^3*t^2 + 305*ep^2*mtt^5*mWW^4*s^3*t^2 + 1087*ep^3*mtt^5*mWW^4*s^3*t^2 + 2075*ep^4*mtt^5*mWW^4*s^3*t^2 - 68*mtt^4*mWW^5*s^3*t^2 - 60*ep*mtt^4*mWW^5*s^3*t^2 + 5*ep^2*mtt^4*mWW^5*s^3*t^2 - 1391*ep^3*mtt^4*mWW^5*s^3*t^2 - 2239*ep^4*mtt^4*mWW^5*s^3*t^2 + 28*mtt^3*mWW^6*s^3*t^2 - 244*ep*mtt^3*mWW^6*s^3*t^2 - 1547*ep^2*mtt^3*mWW^6*s^3*t^2 - 3793*ep^3*mtt^3*mWW^6*s^3*t^2 - 3873*ep^4*mtt^3*mWW^6*s^3*t^2 - 4*mtt^2*mWW^7*s^3*t^2 + 232*ep*mtt^2*mWW^7*s^3*t^2 + 1591*ep^2*mtt^2*mWW^7*s^3*t^2 + 4939*ep^3*mtt^2*mWW^7*s^3*t^2 + 5483*ep^4*mtt^2*mWW^7*s^3*t^2 - 42*ep*mtt*mWW^8*s^3*t^2 - 254*ep^2*mtt*mWW^8*s^3*t^2 - 858*ep^3*mtt*mWW^8*s^3*t^2 - 1042*ep^4*mtt*mWW^8*s^3*t^2 - 12*ep^2*mWW^9*s^3*t^2 - 40*ep^3*mWW^9*s^3*t^2 - 32*ep^4*mWW^9*s^3*t^2 + 28*mtt^5*mWW^3*s^4*t^2 + 84*ep*mtt^5*mWW^3*s^4*t^2 - 1034*ep^2*mtt^5*mWW^3*s^4*t^2 - 3400*ep^3*mtt^5*mWW^3*s^4*t^2 - 2412*ep^4*mtt^5*mWW^3*s^4*t^2 - 48*mtt^4*mWW^4*s^4*t^2 - 294*ep*mtt^4*mWW^4*s^4*t^2 - 656*ep^2*mtt^4*mWW^4*s^4*t^2 - 1792*ep^3*mtt^4*mWW^4*s^4*t^2 - 2636*ep^4*mtt^4*mWW^4*s^4*t^2 + 28*mtt^3*mWW^5*s^4*t^2 - 46*ep*mtt^3*mWW^5*s^4*t^2 - 442*ep^2*mtt^3*mWW^5*s^4*t^2 + 186*ep^3*mtt^3*mWW^5*s^4*t^2 + 1380*ep^4*mtt^3*mWW^5*s^4*t^2 - 8*mtt^2*mWW^6*s^4*t^2 + 158*ep*mtt^2*mWW^6*s^4*t^2 + 884*ep^2*mtt^2*mWW^6*s^4*t^2 + 1832*ep^3*mtt^2*mWW^6*s^4*t^2 + 1524*ep^4*mtt^2*mWW^6*s^4*t^2 - 94*ep*mtt*mWW^7*s^4*t^2 - 572*ep^2*mtt*mWW^7*s^4*t^2 - 1878*ep^3*mtt*mWW^7*s^4*t^2 - 2216*ep^4*mtt*mWW^7*s^4*t^2 - 28*ep^2*mWW^8*s^4*t^2 - 36*ep^3*mWW^8*s^4*t^2 + 40*ep^4*mWW^8*s^4*t^2 - 8*mtt^4*mWW^3*s^5*t^2 - 64*ep*mtt^4*mWW^3*s^5*t^2 + 430*ep^2*mtt^4*mWW^3*s^5*t^2 + 1644*ep^3*mtt^4*mWW^3*s^5*t^2 + 1176*ep^4*mtt^4*mWW^3*s^5*t^2 + 8*mtt^3*mWW^4*s^5*t^2 + 144*ep*mtt^3*mWW^4*s^5*t^2 + 382*ep^2*mtt^3*mWW^4*s^5*t^2 + 910*ep^3*mtt^3*mWW^4*s^5*t^2 + 1344*ep^4*mtt^3*mWW^4*s^5*t^2 + 16*ep*mtt^2*mWW^5*s^5*t^2 + 238*ep^2*mtt^2*mWW^5*s^5*t^2 + 176*ep^3*mtt^2*mWW^5*s^5*t^2 - 492*ep^4*mtt^2*mWW^5*s^5*t^2 - 24*ep*mtt*mWW^6*s^5*t^2 - 194*ep^2*mtt*mWW^6*s^5*t^2 - 274*ep^3*mtt*mWW^6*s^5*t^2 + 36*ep^4*mtt*mWW^6*s^5*t^2 - 16*ep^2*mWW^7*s^5*t^2 + 40*ep^3*mWW^7*s^5*t^2 + 144*ep^4*mWW^7*s^5*t^2 + 16*ep*mtt^3*mWW^3*s^6*t^2 - 60*ep^2*mtt^3*mWW^3*s^6*t^2 - 280*ep^3*mtt^3*mWW^3*s^6*t^2 - 192*ep^4*mtt^3*mWW^3*s^6*t^2 - 24*ep*mtt^2*mWW^4*s^6*t^2 - 24*ep^2*mtt^2*mWW^4*s^6*t^2 - 52*ep^3*mtt^2*mWW^4*s^6*t^2 - 200*ep^4*mtt^2*mWW^4*s^6*t^2 + 8*ep*mtt*mWW^5*s^6*t^2 - 12*ep^2*mtt*mWW^5*s^6*t^2 + 20*ep^3*mtt*mWW^5*s^6*t^2 + 152*ep^4*mtt*mWW^5*s^6*t^2 + 24*ep^2*mWW^6*s^6*t^2 + 24*ep^3*mWW^6*s^6*t^2 - 48*ep^4*mWW^6*s^6*t^2 + 3*ep*mtt^8*mWW^3*t^3 + 15*ep^2*mtt^8*mWW^3*t^3 + 12*ep^3*mtt^8*mWW^3*t^3 - 12*ep^4*mtt^8*mWW^3*t^3 - 18*ep*mtt^7*mWW^4*t^3 - 114*ep^2*mtt^7*mWW^4*t^3 - 210*ep^3*mtt^7*mWW^4*t^3 - 108*ep^4*mtt^7*mWW^4*t^3 + 42*ep*mtt^6*mWW^5*t^3 + 312*ep^2*mtt^6*mWW^5*t^3 + 756*ep^3*mtt^6*mWW^5*t^3 + 600*ep^4*mtt^6*mWW^5*t^3 - 48*ep*mtt^5*mWW^6*t^3 - 408*ep^2*mtt^5*mWW^6*t^3 - 1164*ep^3*mtt^5*mWW^6*t^3 - 1080*ep^4*mtt^5*mWW^6*t^3 + 27*ep*mtt^4*mWW^7*t^3 + 267*ep^2*mtt^4*mWW^7*t^3 + 876*ep^3*mtt^4*mWW^7*t^3 + 900*ep^4*mtt^4*mWW^7*t^3 - 6*ep*mtt^3*mWW^8*t^3 - 78*ep^2*mtt^3*mWW^8*t^3 - 306*ep^3*mtt^3*mWW^8*t^3 - 348*ep^4*mtt^3*mWW^8*t^3 + 6*ep^2*mtt^2*mWW^9*t^3 + 36*ep^3*mtt^2*mWW^9*t^3 + 48*ep^4*mtt^2*mWW^9*t^3 - 4*mtt^8*mWW^2*s*t^3 + 6*ep*mtt^8*mWW^2*s*t^3 + 114*ep^2*mtt^8*mWW^2*s*t^3 + 182*ep^3*mtt^8*mWW^2*s*t^3 + 60*ep^4*mtt^8*mWW^2*s*t^3 + 14*mtt^7*mWW^3*s*t^3 + 8*ep*mtt^7*mWW^3*s*t^3 - 149*ep^2*mtt^7*mWW^3*s*t^3 - 27*ep^3*mtt^7*mWW^3*s*t^3 + 259*ep^4*mtt^7*mWW^3*s*t^3 - 32*mtt^6*mWW^4*s*t^3 - 21*ep*mtt^6*mWW^4*s*t^3 + 581*ep^2*mtt^6*mWW^4*s*t^3 + 1253*ep^3*mtt^6*mWW^4*s*t^3 + 516*ep^4*mtt^6*mWW^4*s*t^3 + 52*mtt^5*mWW^5*s*t^3 + 27*ep*mtt^5*mWW^5*s*t^3 - 1325*ep^2*mtt^5*mWW^5*s*t^3 - 4046*ep^3*mtt^5*mWW^5*s*t^3 - 2982*ep^4*mtt^5*mWW^5*s*t^3 - 44*mtt^4*mWW^6*s*t^3 + 25*ep*mtt^4*mWW^6*s*t^3 + 1579*ep^2*mtt^4*mWW^6*s*t^3 + 5490*ep^3*mtt^4*mWW^6*s*t^3 + 4988*ep^4*mtt^4*mWW^6*s*t^3 + 14*mtt^3*mWW^7*s*t^3 - 123*ep*mtt^3*mWW^7*s*t^3 - 1466*ep^2*mtt^3*mWW^7*s*t^3 - 4961*ep^3*mtt^3*mWW^7*s*t^3 - 4977*ep^4*mtt^3*mWW^7*s*t^3 + 78*ep*mtt^2*mWW^8*s*t^3 + 686*ep^2*mtt^2*mWW^8*s*t^3 + 2259*ep^3*mtt^2*mWW^8*s*t^3 + 2364*ep^4*mtt^2*mWW^8*s*t^3 - 20*ep^2*mtt*mWW^9*s*t^3 - 150*ep^3*mtt*mWW^9*s*t^3 - 228*ep^4*mtt*mWW^9*s*t^3 - 4*mtt^7*mWW^2*s^2*t^3 - 40*ep*mtt^7*mWW^2*s^2*t^3 - 6*ep^2*mtt^7*mWW^2*s^2*t^3 + 536*ep^3*mtt^7*mWW^2*s^2*t^3 + 640*ep^4*mtt^7*mWW^2*s^2*t^3 - 34*mtt^6*mWW^3*s^2*t^3 + 37*ep*mtt^6*mWW^3*s^2*t^3 + 1207*ep^2*mtt^6*mWW^3*s^2*t^3 + 2107*ep^3*mtt^6*mWW^3*s^2*t^3 + 816*ep^4*mtt^6*mWW^3*s^2*t^3 + 136*mtt^5*mWW^4*s^2*t^3 + 330*ep*mtt^5*mWW^4*s^2*t^3 - 1897*ep^2*mtt^5*mWW^4*s^2*t^3 - 5653*ep^3*mtt^5*mWW^4*s^2*t^3 - 3377*ep^4*mtt^5*mWW^4*s^2*t^3 - 180*mtt^4*mWW^5*s^2*t^3 - 552*ep*mtt^4*mWW^5*s^2*t^3 + 1254*ep^2*mtt^4*mWW^5*s^2*t^3 + 5896*ep^3*mtt^4*mWW^5*s^2*t^3 + 4151*ep^4*mtt^4*mWW^5*s^2*t^3 + 108*mtt^3*mWW^6*s^2*t^3 + 112*ep*mtt^3*mWW^6*s^2*t^3 - 2238*ep^2*mtt^3*mWW^6*s^2*t^3 - 9012*ep^3*mtt^3*mWW^6*s^2*t^3 - 8659*ep^4*mtt^3*mWW^6*s^2*t^3 - 26*mtt^2*mWW^7*s^2*t^3 + 227*ep*mtt^2*mWW^7*s^2*t^3 + 2609*ep^2*mtt^2*mWW^7*s^2*t^3 + 9021*ep^3*mtt^2*mWW^7*s^2*t^3 + 9361*ep^4*mtt^2*mWW^7*s^2*t^3 - 114*ep*mtt*mWW^8*s^2*t^3 - 935*ep^2*mtt*mWW^8*s^2*t^3 - 2959*ep^3*mtt*mWW^8*s^2*t^3 - 3040*ep^4*mtt*mWW^8*s^2*t^3 + 6*ep^2*mWW^9*s^2*t^3 + 64*ep^3*mWW^9*s^2*t^3 + 108*ep^4*mWW^9*s^2*t^3 + 28*mtt^6*mWW^2*s^3*t^3 + 114*ep*mtt^6*mWW^2*s^3*t^3 - 532*ep^2*mtt^6*mWW^2*s^3*t^3 - 2696*ep^3*mtt^6*mWW^2*s^3*t^3 - 2440*ep^4*mtt^6*mWW^2*s^3*t^3 + 28*mtt^5*mWW^3*s^3*t^3 - 74*ep*mtt^5*mWW^3*s^3*t^3 - 2373*ep^2*mtt^5*mWW^3*s^3*t^3 - 5302*ep^3*mtt^5*mWW^3*s^3*t^3 - 3239*ep^4*mtt^5*mWW^3*s^3*t^3 - 176*mtt^4*mWW^4*s^3*t^3 - 786*ep*mtt^4*mWW^4*s^3*t^3 + 1700*ep^2*mtt^4*mWW^4*s^3*t^3 + 7397*ep^3*mtt^4*mWW^4*s^3*t^3 + 5127*ep^4*mtt^4*mWW^4*s^3*t^3 + 200*mtt^3*mWW^5*s^3*t^3 + 886*ep*mtt^3*mWW^5*s^3*t^3 - 290*ep^2*mtt^3*mWW^5*s^3*t^3 - 4741*ep^3*mtt^3*mWW^5*s^3*t^3 - 3765*ep^4*mtt^3*mWW^5*s^3*t^3 - 92*mtt^2*mWW^6*s^3*t^3 - 198*ep*mtt^2*mWW^6*s^3*t^3 + 1108*ep^2*mtt^2*mWW^6*s^3*t^3 + 5521*ep^3*mtt^2*mWW^6*s^3*t^3 + 5755*ep^4*mtt^2*mWW^6*s^3*t^3 + 12*mtt*mWW^7*s^3*t^3 - 216*ep*mtt*mWW^7*s^3*t^3 - 2053*ep^2*mtt*mWW^7*s^3*t^3 - 6865*ep^3*mtt*mWW^7*s^3*t^3 - 7248*ep^4*mtt*mWW^7*s^3*t^3 + 34*ep*mWW^8*s^3*t^3 + 280*ep^2*mWW^8*s^3*t^3 + 926*ep^3*mWW^8*s^3*t^3 + 1010*ep^4*mWW^8*s^3*t^3 - 28*mtt^5*mWW^2*s^4*t^3 - 156*ep*mtt^5*mWW^2*s^4*t^3 + 662*ep^2*mtt^5*mWW^2*s^4*t^3 + 3404*ep^3*mtt^5*mWW^2*s^4*t^3 + 3080*ep^4*mtt^5*mWW^2*s^4*t^3 - 16*mtt^4*mWW^3*s^4*t^3 + 54*ep*mtt^4*mWW^3*s^4*t^3 + 2044*ep^2*mtt^4*mWW^3*s^4*t^3 + 4954*ep^3*mtt^4*mWW^3*s^4*t^3 + 3316*ep^4*mtt^4*mWW^3*s^4*t^3 + 96*mtt^3*mWW^4*s^4*t^3 + 712*ep*mtt^3*mWW^4*s^4*t^3 - 218*ep^2*mtt^3*mWW^4*s^4*t^3 - 3292*ep^3*mtt^3*mWW^4*s^4*t^3 - 2300*ep^4*mtt^3*mWW^4*s^4*t^3 - 80*mtt^2*mWW^5*s^4*t^3 - 484*ep*mtt^2*mWW^5*s^4*t^3 + 22*ep^2*mtt^2*mWW^5*s^4*t^3 + 2282*ep^3*mtt^2*mWW^5*s^4*t^3 + 1964*ep^4*mtt^2*mWW^5*s^4*t^3 + 28*mtt*mWW^6*s^4*t^3 + 84*ep*mtt*mWW^6*s^4*t^3 - 248*ep^2*mtt*mWW^6*s^4*t^3 - 1228*ep^3*mtt*mWW^6*s^4*t^3 - 1184*ep^4*mtt*mWW^6*s^4*t^3 + 78*ep*mWW^7*s^4*t^3 + 570*ep^2*mWW^7*s^4*t^3 + 1752*ep^3*mWW^7*s^4*t^3 + 1844*ep^4*mWW^7*s^4*t^3 + 8*mtt^4*mWW^2*s^5*t^3 + 100*ep*mtt^4*mWW^2*s^5*t^3 - 274*ep^2*mtt^4*mWW^2*s^5*t^3 - 1774*ep^3*mtt^4*mWW^2*s^5*t^3 - 1700*ep^4*mtt^4*mWW^2*s^5*t^3 + 8*mtt^3*mWW^3*s^5*t^3 - 52*ep*mtt^3*mWW^3*s^5*t^3 - 812*ep^2*mtt^3*mWW^3*s^5*t^3 - 1708*ep^3*mtt^3*mWW^3*s^5*t^3 - 988*ep^4*mtt^3*mWW^3*s^5*t^3 - 24*mtt^2*mWW^4*s^5*t^3 - 220*ep*mtt^2*mWW^4*s^5*t^3 - 24*ep^2*mtt^2*mWW^4*s^5*t^3 + 494*ep^3*mtt^2*mWW^4*s^5*t^3 - 16*ep^4*mtt^2*mWW^4*s^5*t^3 + 8*mtt*mWW^5*s^5*t^3 + 84*ep*mtt*mWW^5*s^5*t^3 + 40*ep^2*mtt*mWW^5*s^5*t^3 - 88*ep^3*mtt*mWW^5*s^5*t^3 + 128*ep^4*mtt*mWW^5*s^5*t^3 + 16*ep*mWW^6*s^5*t^3 + 134*ep^2*mWW^6*s^5*t^3 + 196*ep^3*mWW^6*s^5*t^3 - 16*ep^4*mWW^6*s^5*t^3 - 24*ep*mtt^3*mWW^2*s^6*t^3 + 36*ep^2*mtt^3*mWW^2*s^6*t^3 + 348*ep^3*mtt^3*mWW^2*s^6*t^3 + 360*ep^4*mtt^3*mWW^2*s^6*t^3 + 24*ep*mtt^2*mWW^3*s^6*t^3 + 68*ep^2*mtt^2*mWW^3*s^6*t^3 - 36*ep^3*mtt^2*mWW^3*s^6*t^3 - 152*ep^4*mtt^2*mWW^3*s^6*t^3 + 8*ep*mtt*mWW^4*s^6*t^3 - 4*ep^2*mtt*mWW^4*s^6*t^3 + 48*ep^3*mtt*mWW^4*s^6*t^3 + 176*ep^4*mtt*mWW^4*s^6*t^3 - 8*ep*mWW^5*s^6*t^3 - 28*ep^2*mWW^5*s^6*t^3 - 72*ep^3*mWW^5*s^6*t^3 - 96*ep^4*mWW^5*s^6*t^3 - 6*ep*mtt^8*mWW^2*t^4 - 36*ep^2*mtt^8*mWW^2*t^4 - 60*ep^3*mtt^8*mWW^2*t^4 - 24*ep^4*mtt^8*mWW^2*t^4 + 24*ep*mtt^7*mWW^3*t^4 + 168*ep^2*mtt^7*mWW^3*t^4 + 384*ep^3*mtt^7*mWW^3*t^4 + 288*ep^4*mtt^7*mWW^3*t^4 - 18*ep*mtt^6*mWW^4*t^4 - 156*ep^2*mtt^6*mWW^4*t^4 - 492*ep^3*mtt^6*mWW^4*t^4 - 504*ep^4*mtt^6*mWW^4*t^4 - 48*ep*mtt^5*mWW^5*t^4 - 348*ep^2*mtt^5*mWW^5*t^4 - 744*ep^3*mtt^5*mWW^5*t^4 - 480*ep^4*mtt^5*mWW^5*t^4 + 102*ep*mtt^4*mWW^6*t^4 + 852*ep^2*mtt^4*mWW^6*t^4 + 2316*ep^3*mtt^4*mWW^6*t^4 + 2040*ep^4*mtt^4*mWW^6*t^4 - 72*ep*mtt^3*mWW^7*t^4 - 672*ep^2*mtt^3*mWW^7*t^4 - 2064*ep^3*mtt^3*mWW^7*t^4 - 2016*ep^4*mtt^3*mWW^7*t^4 + 18*ep*mtt^2*mWW^8*t^4 + 204*ep^2*mtt^2*mWW^8*t^4 + 732*ep^3*mtt^2*mWW^8*t^4 + 792*ep^4*mtt^2*mWW^8*t^4 - 12*ep^2*mtt*mWW^9*t^4 - 72*ep^3*mtt*mWW^9*t^4 - 96*ep^4*mtt*mWW^9*t^4 + 4*mtt^8*mWW*s*t^4 + 4*ep*mtt^8*mWW*s*t^4 - 84*ep^2*mtt^8*mWW*s*t^4 - 212*ep^3*mtt^8*mWW*s*t^4 - 60*ep^4*mtt^8*mWW*s*t^4 - 6*mtt^7*mWW^2*s*t^4 - 35*ep*mtt^7*mWW^2*s*t^4 - 44*ep^2*mtt^7*mWW^2*s*t^4 + 86*ep^3*mtt^7*mWW^2*s*t^4 - 101*ep^4*mtt^7*mWW^2*s*t^4 - 12*mtt^6*mWW^3*s*t^4 - 8*ep*mtt^6*mWW^3*s*t^4 - 21*ep^2*mtt^6*mWW^3*s*t^4 - 931*ep^3*mtt^6*mWW^3*s*t^4 - 1364*ep^4*mtt^6*mWW^3*s*t^4 + 52*mtt^5*mWW^4*s*t^4 + 143*ep*mtt^5*mWW^4*s*t^4 - 124*ep^2*mtt^5*mWW^4*s*t^4 + 825*ep^3*mtt^5*mWW^4*s*t^4 + 3016*ep^4*mtt^5*mWW^4*s*t^4 - 84*mtt^4*mWW^5*s*t^4 - 194*ep*mtt^4*mWW^5*s*t^4 + 1328*ep^2*mtt^4*mWW^5*s*t^4 + 3816*ep^3*mtt^4*mWW^5*s*t^4 + 278*ep^4*mtt^4*mWW^5*s*t^4 + 66*mtt^3*mWW^6*s*t^4 + 65*ep*mtt^3*mWW^6*s*t^4 - 2124*ep^2*mtt^3*mWW^6*s*t^4 - 7516*ep^3*mtt^3*mWW^6*s*t^4 - 5067*ep^4*mtt^3*mWW^6*s*t^4 - 20*mtt^2*mWW^7*s*t^4 + 102*ep*mtt^2*mWW^7*s*t^4 + 1735*ep^2*mtt^2*mWW^7*s*t^4 + 6017*ep^3*mtt^2*mWW^7*s*t^4 + 5234*ep^4*mtt^2*mWW^7*s*t^4 - 77*ep*mtt*mWW^8*s*t^4 - 684*ep^2*mtt*mWW^8*s*t^4 - 2195*ep^3*mtt*mWW^8*s*t^4 - 2088*ep^4*mtt*mWW^8*s*t^4 + 18*ep^2*mWW^9*s*t^4 + 110*ep^3*mWW^9*s*t^4 + 152*ep^4*mWW^9*s*t^4 - 8*mtt^7*mWW*s^2*t^4 - 8*ep*mtt^7*mWW*s^2*t^4 + 202*ep^2*mtt^7*mWW*s^2*t^4 + 460*ep^3*mtt^7*mWW*s^2*t^4 - 124*ep^4*mtt^7*mWW*s^2*t^4 + 42*mtt^6*mWW^2*s^2*t^4 + 149*ep*mtt^6*mWW^2*s^2*t^4 - 561*ep^2*mtt^6*mWW^2*s^2*t^4 - 2553*ep^3*mtt^6*mWW^2*s^2*t^4 - 1112*ep^4*mtt^6*mWW^2*s^2*t^4 - 10*mtt^5*mWW^3*s^2*t^4 - 189*ep*mtt^5*mWW^3*s^2*t^4 - 734*ep^2*mtt^5*mWW^3*s^2*t^4 + 1249*ep^3*mtt^5*mWW^3*s^2*t^4 + 2579*ep^4*mtt^5*mWW^3*s^2*t^4 - 148*mtt^4*mWW^4*s^2*t^4 - 464*ep*mtt^4*mWW^4*s^2*t^4 + 2250*ep^2*mtt^4*mWW^4*s^2*t^4 + 5183*ep^3*mtt^4*mWW^4*s^2*t^4 - 893*ep^4*mtt^4*mWW^4*s^2*t^4 + 228*mtt^3*mWW^5*s^2*t^4 + 1020*ep*mtt^3*mWW^5*s^2*t^4 - 1487*ep^2*mtt^3*mWW^5*s^2*t^4 - 7572*ep^3*mtt^3*mWW^5*s^2*t^4 - 823*ep^4*mtt^3*mWW^5*s^2*t^4 - 134*mtt^2*mWW^6*s^2*t^4 - 537*ep*mtt^2*mWW^6*s^2*t^4 + 1482*ep^2*mtt^2*mWW^6*s^2*t^4 + 7995*ep^3*mtt^2*mWW^6*s^2*t^4 + 4481*ep^4*mtt^2*mWW^6*s^2*t^4 + 30*mtt*mWW^7*s^2*t^4 - 23*ep*mtt*mWW^7*s^2*t^4 - 1581*ep^2*mtt*mWW^7*s^2*t^4 - 6053*ep^3*mtt*mWW^7*s^2*t^4 - 5276*ep^4*mtt*mWW^7*s^2*t^4 + 52*ep*mWW^8*s^2*t^4 + 429*ep^2*mWW^8*s^2*t^4 + 1291*ep^3*mWW^8*s^2*t^4 + 1168*ep^4*mWW^8*s^2*t^4 + 4*mtt^6*mWW*s^3*t^4 + 4*ep*mtt^6*mWW*s^3*t^4 - 168*ep^2*mtt^6*mWW*s^3*t^4 - 292*ep^3*mtt^6*mWW*s^3*t^4 + 596*ep^4*mtt^6*mWW*s^3*t^4 - 64*mtt^5*mWW^2*s^3*t^4 - 288*ep*mtt^5*mWW^2*s^3*t^4 + 1421*ep^2*mtt^5*mWW^2*s^3*t^4 + 6207*ep^3*mtt^5*mWW^2*s^3*t^4 + 3325*ep^4*mtt^5*mWW^2*s^3*t^4 + 28*mtt^4*mWW^3*s^3*t^4 + 382*ep*mtt^4*mWW^3*s^3*t^4 + 1567*ep^2*mtt^4*mWW^3*s^3*t^4 + 85*ep^3*mtt^4*mWW^3*s^3*t^4 - 425*ep^4*mtt^4*mWW^3*s^3*t^4 + 148*mtt^3*mWW^4*s^3*t^4 + 670*ep*mtt^3*mWW^4*s^3*t^4 - 2760*ep^2*mtt^3*mWW^4*s^3*t^4 - 8725*ep^3*mtt^3*mWW^4*s^3*t^4 - 4271*ep^4*mtt^3*mWW^4*s^3*t^4 - 200*mtt^2*mWW^5*s^3*t^4 - 1144*ep*mtt^2*mWW^5*s^3*t^4 + 1026*ep^2*mtt^2*mWW^5*s^3*t^4 + 7939*ep^3*mtt^2*mWW^5*s^3*t^4 + 4005*ep^4*mtt^2*mWW^5*s^3*t^4 + 92*mtt*mWW^6*s^3*t^4 + 582*ep*mtt*mWW^6*s^3*t^4 + 439*ep^2*mtt*mWW^6*s^3*t^4 - 1650*ep^3*mtt*mWW^6*s^3*t^4 - 338*ep^4*mtt*mWW^6*s^3*t^4 - 8*mWW^7*s^3*t^4 + 34*ep*mWW^7*s^3*t^4 + 635*ep^2*mWW^7*s^3*t^4 + 2196*ep^3*mWW^7*s^3*t^4 + 1908*ep^4*mWW^7*s^3*t^4 + 66*ep^2*mtt^5*mWW*s^4*t^4 + 52*ep^3*mtt^5*mWW*s^4*t^4 - 580*ep^4*mtt^5*mWW*s^4*t^4 + 36*mtt^4*mWW^2*s^4*t^4 + 304*ep*mtt^4*mWW^2*s^4*t^4 - 1146*ep^2*mtt^4*mWW^2*s^4*t^4 - 5822*ep^3*mtt^4*mWW^2*s^4*t^4 - 3584*ep^4*mtt^4*mWW^2*s^4*t^4 - 4*mtt^3*mWW^3*s^4*t^4 - 374*ep*mtt^3*mWW^3*s^4*t^4 - 1350*ep^2*mtt^3*mWW^3*s^4*t^4 - 594*ep^3*mtt^3*mWW^3*s^4*t^4 - 1320*ep^4*mtt^3*mWW^3*s^4*t^4 - 72*mtt^2*mWW^4*s^4*t^4 - 382*ep*mtt^2*mWW^4*s^4*t^4 + 1054*ep^2*mtt^2*mWW^4*s^4*t^4 + 3964*ep^3*mtt^2*mWW^4*s^4*t^4 + 3536*ep^4*mtt^2*mWW^4*s^4*t^4 + 60*mtt*mWW^5*s^4*t^4 + 438*ep*mtt*mWW^5*s^4*t^4 - 244*ep^2*mtt*mWW^5*s^4*t^4 - 2962*ep^3*mtt*mWW^5*s^4*t^4 - 2608*ep^4*mtt*mWW^5*s^4*t^4 - 20*mWW^6*s^4*t^4 - 178*ep*mWW^6*s^4*t^4 - 348*ep^2*mWW^6*s^4*t^4 - 206*ep^3*mWW^6*s^4*t^4 - 244*ep^4*mWW^6*s^4*t^4 - 16*ep^2*mtt^4*mWW*s^5*t^4 - 8*ep^3*mtt^4*mWW*s^5*t^4 + 168*ep^4*mtt^4*mWW*s^5*t^4 - 8*mtt^3*mWW^2*s^5*t^4 - 148*ep*mtt^3*mWW^2*s^5*t^4 + 402*ep^2*mtt^3*mWW^2*s^5*t^4 + 2490*ep^3*mtt^3*mWW^2*s^5*t^4 + 1856*ep^4*mtt^3*mWW^2*s^5*t^4 + 196*ep*mtt^2*mWW^3*s^5*t^4 + 310*ep^2*mtt^2*mWW^3*s^5*t^4 - 620*ep^3*mtt^2*mWW^3*s^5*t^4 - 156*ep^4*mtt^2*mWW^3*s^5*t^4 + 16*mtt*mWW^4*s^5*t^4 + 44*ep*mtt*mWW^4*s^5*t^4 - 246*ep^2*mtt*mWW^4*s^5*t^4 - 738*ep^3*mtt*mWW^4*s^5*t^4 - 972*ep^4*mtt*mWW^4*s^5*t^4 - 8*mWW^5*s^5*t^4 - 68*ep*mWW^5*s^5*t^4 - 42*ep^2*mWW^5*s^5*t^4 + 220*ep^3*mWW^5*s^5*t^4 + 352*ep^4*mWW^5*s^5*t^4 + 24*ep*mtt^2*mWW^2*s^6*t^4 - 36*ep^2*mtt^2*mWW^2*s^6*t^4 - 348*ep^3*mtt^2*mWW^2*s^6*t^4 - 360*ep^4*mtt^2*mWW^2*s^6*t^4 - 40*ep*mtt*mWW^3*s^6*t^4 - 8*ep^2*mtt*mWW^3*s^6*t^4 + 316*ep^3*mtt*mWW^3*s^6*t^4 + 344*ep^4*mtt*mWW^3*s^6*t^4 + 16*ep*mWW^4*s^6*t^4 + 20*ep^2*mWW^4*s^6*t^4 - 64*ep^3*mWW^4*s^6*t^4 - 80*ep^4*mWW^4*s^6*t^4 + 3*ep*mtt^8*mWW*t^5 + 21*ep^2*mtt^8*mWW*t^5 + 48*ep^3*mtt^8*mWW*t^5 + 36*ep^4*mtt^8*mWW*t^5 - 12*ep^2*mtt^7*mWW^2*t^5 - 78*ep^3*mtt^7*mWW^2*t^5 - 108*ep^4*mtt^7*mWW^2*t^5 - 45*ep*mtt^6*mWW^3*t^5 - 309*ep^2*mtt^6*mWW^3*t^5 - 648*ep^3*mtt^6*mWW^3*t^5 - 420*ep^4*mtt^6*mWW^3*t^5 + 102*ep*mtt^5*mWW^4*t^5 + 786*ep^2*mtt^5*mWW^4*t^5 + 2010*ep^3*mtt^5*mWW^4*t^5 + 1692*ep^4*mtt^5*mWW^4*t^5 - 63*ep*mtt^4*mWW^5*t^5 - 543*ep^2*mtt^4*mWW^5*t^5 - 1644*ep^3*mtt^4*mWW^5*t^5 - 1620*ep^4*mtt^4*mWW^5*t^5 - 36*ep*mtt^3*mWW^6*t^5 - 264*ep^2*mtt^3*mWW^6*t^5 - 522*ep^3*mtt^3*mWW^6*t^5 - 276*ep^4*mtt^3*mWW^6*t^5 + 57*ep*mtt^2*mWW^7*t^5 + 489*ep^2*mtt^2*mWW^7*t^5 + 1344*ep^3*mtt^2*mWW^7*t^5 + 1188*ep^4*mtt^2*mWW^7*t^5 - 18*ep*mtt*mWW^8*t^5 - 174*ep^2*mtt*mWW^8*t^5 - 546*ep^3*mtt*mWW^8*t^5 - 540*ep^4*mtt*mWW^8*t^5 + 6*ep^2*mWW^9*t^5 + 36*ep^3*mWW^9*t^5 + 48*ep^4*mWW^9*t^5 - 2*ep*mtt^8*s*t^5 - 4*ep^2*mtt^8*s*t^5 + 18*ep^3*mtt^8*s*t^5 + 36*ep^4*mtt^8*s*t^5 - 8*mtt^7*mWW*s*t^5 + 155*ep^2*mtt^7*mWW*s*t^5 + 273*ep^3*mtt^7*mWW*s*t^5 - 51*ep^4*mtt^7*mWW*s*t^5 + 24*mtt^6*mWW^2*s*t^5 + 45*ep*mtt^6*mWW^2*s*t^5 - 117*ep^2*mtt^6*mWW^2*s*t^5 - 215*ep^3*mtt^6*mWW^2*s*t^5 + 364*ep^4*mtt^6*mWW^2*s*t^5 - 18*mtt^5*mWW^3*s*t^5 + 2*ep*mtt^5*mWW^3*s*t^5 + 351*ep^2*mtt^5*mWW^3*s*t^5 + 1586*ep^3*mtt^5*mWW^3*s*t^5 + 1930*ep^4*mtt^5*mWW^3*s*t^5 - 24*mtt^4*mWW^4*s*t^5 - 223*ep*mtt^4*mWW^4*s*t^5 - 1048*ep^2*mtt^4*mWW^4*s*t^5 - 4598*ep^3*mtt^4*mWW^4*s*t^5 - 7392*ep^4*mtt^4*mWW^4*s*t^5 + 60*mtt^3*mWW^5*s*t^5 + 342*ep*mtt^3*mWW^5*s*t^5 + 695*ep^2*mtt^3*mWW^5*s*t^5 + 3305*ep^3*mtt^3*mWW^5*s*t^5 + 7617*ep^4*mtt^3*mWW^5*s*t^5 - 48*mtt^2*mWW^6*s*t^5 - 207*ep*mtt^2*mWW^6*s*t^5 + 265*ep^2*mtt^2*mWW^6*s*t^5 + 841*ep^3*mtt^2*mWW^6*s*t^5 - 1996*ep^4*mtt^2*mWW^6*s*t^5 + 14*mtt*mWW^7*s*t^5 + 16*ep*mtt*mWW^7*s*t^5 - 529*ep^2*mtt*mWW^7*s*t^5 - 1900*ep^3*mtt*mWW^7*s*t^5 - 1056*ep^4*mtt*mWW^7*s*t^5 + 27*ep*mWW^8*s*t^5 + 232*ep^2*mWW^8*s*t^5 + 690*ep^3*mWW^8*s*t^5 + 548*ep^4*mWW^8*s*t^5 + 4*ep*mtt^7*s^2*t^5 + 10*ep^2*mtt^7*s^2*t^5 - 38*ep^3*mtt^7*s^2*t^5 - 84*ep^4*mtt^7*s^2*t^5 + 12*mtt^6*mWW*s^2*t^5 - 13*ep*mtt^6*mWW*s^2*t^5 - 339*ep^2*mtt^6*mWW*s^2*t^5 - 481*ep^3*mtt^6*mWW*s^2*t^5 + 548*ep^4*mtt^6*mWW*s^2*t^5 - 54*mtt^5*mWW^2*s^2*t^5 - 116*ep*mtt^5*mWW^2*s^2*t^5 + 667*ep^2*mtt^5*mWW^2*s^2*t^5 + 1943*ep^3*mtt^5*mWW^2*s^2*t^5 - 231*ep^4*mtt^5*mWW^2*s^2*t^5 + 44*mtt^4*mWW^3*s^2*t^5 + 186*ep*mtt^4*mWW^3*s^2*t^5 + 23*ep^2*mtt^4*mWW^3*s^2*t^5 - 2762*ep^3*mtt^4*mWW^3*s^2*t^5 - 3839*ep^4*mtt^4*mWW^3*s^2*t^5 + 68*mtt^3*mWW^4*s^2*t^5 + 260*ep*mtt^3*mWW^4*s^2*t^5 - 669*ep^2*mtt^3*mWW^4*s^2*t^5 + 1362*ep^3*mtt^3*mWW^4*s^2*t^5 + 7783*ep^4*mtt^3*mWW^4*s^2*t^5 - 124*mtt^2*mWW^5*s^2*t^5 - 689*ep*mtt^2*mWW^5*s^2*t^5 - 294*ep^2*mtt^2*mWW^5*s^2*t^5 - 1215*ep^3*mtt^2*mWW^5*s^2*t^5 - 7669*ep^4*mtt^2*mWW^5*s^2*t^5 + 66*mtt*mWW^6*s^2*t^5 + 424*ep*mtt*mWW^6*s^2*t^5 + 424*ep^2*mtt*mWW^6*s^2*t^5 + 213*ep^3*mtt*mWW^6*s^2*t^5 + 2920*ep^4*mtt*mWW^6*s^2*t^5 - 12*mWW^7*s^2*t^5 - 56*ep*mWW^7*s^2*t^5 + 178*ep^2*mWW^7*s^2*t^5 + 978*ep^3*mWW^7*s^2*t^5 + 572*ep^4*mWW^7*s^2*t^5 - 2*ep*mtt^6*s^3*t^5 - 8*ep^2*mtt^6*s^3*t^5 + 22*ep^3*mtt^6*s^3*t^5 + 60*ep^4*mtt^6*s^3*t^5 - 4*mtt^5*mWW*s^3*t^5 + 10*ep*mtt^5*mWW*s^3*t^5 + 217*ep^2*mtt^5*mWW*s^3*t^5 + 200*ep^3*mtt^5*mWW*s^3*t^5 - 969*ep^4*mtt^5*mWW*s^3*t^5 + 36*mtt^4*mWW^2*s^3*t^5 + 184*ep*mtt^4*mWW^2*s^3*t^5 - 888*ep^2*mtt^4*mWW^2*s^3*t^5 - 3421*ep^3*mtt^4*mWW^2*s^3*t^5 - 439*ep^4*mtt^4*mWW^2*s^3*t^5 - 16*mtt^3*mWW^3*s^3*t^5 - 282*ep*mtt^3*mWW^3*s^3*t^5 - 374*ep^2*mtt^3*mWW^3*s^3*t^5 + 1925*ep^3*mtt^3*mWW^3*s^3*t^5 + 1185*ep^4*mtt^3*mWW^3*s^3*t^5 - 56*mtt^2*mWW^4*s^3*t^5 - 166*ep*mtt^2*mWW^4*s^3*t^5 + 980*ep^2*mtt^2*mWW^4*s^3*t^5 + 1247*ep^3*mtt^2*mWW^4*s^3*t^5 - 1231*ep^4*mtt^2*mWW^4*s^3*t^5 + 68*mtt*mWW^5*s^3*t^5 + 380*ep*mtt*mWW^5*s^3*t^5 - 435*ep^2*mtt*mWW^5*s^3*t^5 - 2049*ep^3*mtt*mWW^5*s^3*t^5 + 84*ep^4*mtt*mWW^5*s^3*t^5 - 28*mWW^6*s^3*t^5 - 244*ep*mWW^6*s^3*t^5 - 572*ep^2*mWW^6*s^3*t^5 - 804*ep^3*mWW^6*s^3*t^5 - 1090*ep^4*mWW^6*s^3*t^5 + 2*ep^2*mtt^5*s^4*t^5 - 2*ep^3*mtt^5*s^4*t^5 - 12*ep^4*mtt^5*s^4*t^5 - 58*ep^2*mtt^4*mWW*s^4*t^5 - 48*ep^3*mtt^4*mWW*s^4*t^5 + 496*ep^4*mtt^4*mWW*s^4*t^5 - 8*mtt^3*mWW^2*s^4*t^5 - 160*ep*mtt^3*mWW^2*s^4*t^5 + 474*ep^2*mtt^3*mWW^2*s^4*t^5 + 2582*ep^3*mtt^3*mWW^2*s^4*t^5 + 1056*ep^4*mtt^3*mWW^2*s^4*t^5 - 8*mtt^2*mWW^3*s^4*t^5 + 228*ep*mtt^2*mWW^3*s^4*t^5 + 336*ep^2*mtt^2*mWW^3*s^4*t^5 - 780*ep^3*mtt^2*mWW^3*s^4*t^5 + 360*ep^4*mtt^2*mWW^3*s^4*t^5 + 24*mtt*mWW^4*s^4*t^5 + 12*ep*mtt*mWW^4*s^4*t^5 - 320*ep^2*mtt*mWW^4*s^4*t^5 - 540*ep^3*mtt*mWW^4*s^4*t^5 - 888*ep^4*mtt*mWW^4*s^4*t^5 - 8*mWW^5*s^4*t^5 - 32*ep*mWW^5*s^4*t^5 + 118*ep^2*mWW^5*s^4*t^5 + 420*ep^3*mWW^5*s^4*t^5 + 428*ep^4*mWW^5*s^4*t^5 + 4*ep^2*mtt^3*mWW*s^5*t^5 + 8*ep^3*mtt^3*mWW*s^5*t^5 - 60*ep^4*mtt^3*mWW*s^5*t^5 + 48*ep*mtt^2*mWW^2*s^5*t^5 - 80*ep^2*mtt^2*mWW^2*s^5*t^5 - 716*ep^3*mtt^2*mWW^2*s^5*t^5 - 588*ep^4*mtt^2*mWW^2*s^5*t^5 - 80*ep*mtt*mWW^3*s^5*t^5 + 684*ep^3*mtt*mWW^3*s^5*t^5 + 616*ep^4*mtt*mWW^3*s^5*t^5 + 32*ep*mWW^4*s^5*t^5 + 28*ep^2*mWW^4*s^5*t^5 - 168*ep^3*mWW^4*s^5*t^5 - 160*ep^4*mWW^4*s^5*t^5 - 6*ep*mtt^7*mWW*t^6 - 42*ep^2*mtt^7*mWW*t^6 - 96*ep^3*mtt^7*mWW*t^6 - 72*ep^4*mtt^7*mWW*t^6 + 18*ep*mtt^6*mWW^2*t^6 + 132*ep^2*mtt^6*mWW^2*t^6 + 336*ep^3*mtt^6*mWW^2*t^6 + 288*ep^4*mtt^6*mWW^2*t^6 + 6*ep*mtt^5*mWW^3*t^6 + 54*ep^2*mtt^5*mWW^3*t^6 + 96*ep^3*mtt^5*mWW^3*t^6 + 24*ep^4*mtt^5*mWW^3*t^6 - 78*ep*mtt^4*mWW^4*t^6 - 648*ep^2*mtt^4*mWW^4*t^6 - 1704*ep^3*mtt^4*mWW^4*t^6 - 1440*ep^4*mtt^4*mWW^4*t^6 + 102*ep*mtt^3*mWW^5*t^6 + 882*ep^2*mtt^3*mWW^5*t^6 + 2496*ep^3*mtt^3*mWW^5*t^6 + 2280*ep^4*mtt^3*mWW^5*t^6 - 42*ep*mtt^2*mWW^6*t^6 - 396*ep^2*mtt^2*mWW^6*t^6 - 1248*ep^3*mtt^2*mWW^6*t^6 - 1248*ep^4*mtt^2*mWW^6*t^6 - 6*ep*mtt*mWW^7*t^6 - 30*ep^2*mtt*mWW^7*t^6 + 72*ep^4*mtt*mWW^7*t^6 + 6*ep*mWW^8*t^6 + 48*ep^2*mWW^8*t^6 + 120*ep^3*mWW^8*t^6 + 96*ep^4*mWW^8*t^6 + 4*ep*mtt^7*s*t^6 + 8*ep^2*mtt^7*s*t^6 - 36*ep^3*mtt^7*s*t^6 - 72*ep^4*mtt^7*s*t^6 + 4*mtt^6*mWW*s*t^6 - 15*ep*mtt^6*mWW*s*t^6 - 67*ep^2*mtt^6*mWW*s*t^6 + 117*ep^3*mtt^6*mWW*s*t^6 + 363*ep^4*mtt^6*mWW*s*t^6 - 14*mtt^5*mWW^2*s*t^6 + 12*ep*mtt^5*mWW^2*s*t^6 - 18*ep^2*mtt^5*mWW^2*s*t^6 - 661*ep^3*mtt^5*mWW^2*s*t^6 - 1055*ep^4*mtt^5*mWW^2*s*t^6 + 16*mtt^4*mWW^3*s*t^6 - 55*ep*mtt^4*mWW^3*s*t^6 - 156*ep^2*mtt^4*mWW^3*s*t^6 + 46*ep^3*mtt^4*mWW^3*s*t^6 + 3*ep^4*mtt^4*mWW^3*s*t^6 + 171*ep*mtt^3*mWW^4*s*t^6 + 904*ep^2*mtt^3*mWW^4*s*t^6 + 2900*ep^3*mtt^3*mWW^4*s*t^6 + 3979*ep^4*mtt^3*mWW^4*s*t^6 - 16*mtt^2*mWW^5*s*t^6 - 204*ep*mtt^2*mWW^5*s*t^6 - 1077*ep^2*mtt^2*mWW^5*s*t^6 - 3953*ep^3*mtt^2*mWW^5*s*t^6 - 5578*ep^4*mtt^2*mWW^5*s*t^6 + 14*mtt*mWW^6*s*t^6 + 117*ep*mtt*mWW^6*s*t^6 + 502*ep^2*mtt*mWW^6*s*t^6 + 1877*ep^3*mtt*mWW^6*s*t^6 + 2808*ep^4*mtt*mWW^6*s*t^6 - 4*mWW^7*s*t^6 - 30*ep*mWW^7*s*t^6 - 96*ep^2*mWW^7*s*t^6 - 290*ep^3*mWW^7*s*t^6 - 448*ep^4*mWW^7*s*t^6 - 6*ep*mtt^6*s^2*t^6 - 16*ep^2*mtt^6*s^2*t^6 + 58*ep^3*mtt^6*s^2*t^6 + 132*ep^4*mtt^6*s^2*t^6 - 4*mtt^5*mWW*s^2*t^6 + 44*ep*mtt^5*mWW*s^2*t^6 + 181*ep^2*mtt^5*mWW*s^2*t^6 - 196*ep^3*mtt^5*mWW*s^2*t^6 - 865*ep^4*mtt^5*mWW*s^2*t^6 + 16*mtt^4*mWW^2*s^2*t^6 - 67*ep*mtt^4*mWW^2*s^2*t^6 - 185*ep^2*mtt^4*mWW^2*s^2*t^6 + 866*ep^3*mtt^4*mWW^2*s^2*t^6 + 2095*ep^4*mtt^4*mWW^2*s^2*t^6 - 12*mtt^3*mWW^3*s^2*t^6 + 73*ep*mtt^3*mWW^3*s^2*t^6 - 50*ep^2*mtt^3*mWW^3*s^2*t^6 - 849*ep^3*mtt^3*mWW^3*s^2*t^6 - 867*ep^4*mtt^3*mWW^3*s^2*t^6 - 16*mtt^2*mWW^4*s^2*t^6 - 121*ep*mtt^2*mWW^4*s^2*t^6 + 98*ep^2*mtt^2*mWW^4*s^2*t^6 - 207*ep^3*mtt^2*mWW^4*s^2*t^6 - 1959*ep^4*mtt^2*mWW^4*s^2*t^6 + 24*mtt*mWW^5*s^2*t^6 + 155*ep*mtt*mWW^5*s^2*t^6 + 353*ep^2*mtt*mWW^5*s^2*t^6 + 1533*ep^3*mtt*mWW^5*s^2*t^6 + 2992*ep^4*mtt*mWW^5*s^2*t^6 - 8*mWW^6*s^2*t^6 - 78*ep*mWW^6*s^2*t^6 - 381*ep^2*mWW^6*s^2*t^6 - 1205*ep^3*mWW^6*s^2*t^6 - 1528*ep^4*mWW^6*s^2*t^6 + 2*ep*mtt^5*s^3*t^6 + 10*ep^2*mtt^5*s^3*t^6 - 24*ep^3*mtt^5*s^3*t^6 - 72*ep^4*mtt^5*s^3*t^6 - 20*ep*mtt^4*mWW*s^3*t^6 - 88*ep^2*mtt^4*mWW*s^3*t^6 + 158*ep^3*mtt^4*mWW*s^3*t^6 + 688*ep^4*mtt^4*mWW*s^3*t^6 + 14*ep*mtt^3*mWW^2*s^3*t^6 + 107*ep^2*mtt^3*mWW^2*s^3*t^6 - 402*ep^3*mtt^3*mWW^2*s^3*t^6 - 1580*ep^4*mtt^3*mWW^2*s^3*t^6 - 8*mtt^2*mWW^3*s^3*t^6 - 12*ep*mtt^2*mWW^3*s^3*t^6 + 87*ep^2*mtt^2*mWW^3*s^3*t^6 + 742*ep^3*mtt^2*mWW^3*s^3*t^6 + 1612*ep^4*mtt^2*mWW^3*s^3*t^6 + 8*mtt*mWW^4*s^3*t^6 + 20*ep*mtt*mWW^4*s^3*t^6 - 25*ep^2*mtt*mWW^4*s^3*t^6 - 86*ep^3*mtt*mWW^4*s^3*t^6 - 232*ep^4*mtt*mWW^4*s^3*t^6 + 20*ep*mWW^5*s^3*t^6 + 125*ep^2*mWW^5*s^3*t^6 + 188*ep^3*mWW^5*s^3*t^6 + 64*ep^4*mWW^5*s^3*t^6 - 2*ep^2*mtt^4*s^4*t^6 + 2*ep^3*mtt^4*s^4*t^6 + 12*ep^4*mtt^4*s^4*t^6 + 16*ep^2*mtt^3*mWW*s^4*t^6 - 4*ep^3*mtt^3*mWW*s^4*t^6 - 132*ep^4*mtt^3*mWW*s^4*t^6 + 24*ep*mtt^2*mWW^2*s^4*t^6 - 50*ep^2*mtt^2*mWW^2*s^4*t^6 - 272*ep^3*mtt^2*mWW^2*s^4*t^6 - 12*ep^4*mtt^2*mWW^2*s^4*t^6 - 40*ep*mtt*mWW^3*s^4*t^6 + 4*ep^2*mtt*mWW^3*s^4*t^6 + 252*ep^3*mtt*mWW^3*s^4*t^6 + 56*ep^4*mtt*mWW^3*s^4*t^6 + 16*ep*mWW^4*s^4*t^6 + 8*ep^2*mWW^4*s^4*t^6 - 74*ep^3*mWW^4*s^4*t^6 - 20*ep^4*mWW^4*s^4*t^6 + 3*ep*mtt^6*mWW*t^7 + 21*ep^2*mtt^6*mWW*t^7 + 48*ep^3*mtt^6*mWW*t^7 + 36*ep^4*mtt^6*mWW*t^7 - 12*ep*mtt^5*mWW^2*t^7 - 84*ep^2*mtt^5*mWW^2*t^7 - 198*ep^3*mtt^5*mWW^2*t^7 - 156*ep^4*mtt^5*mWW^2*t^7 + 12*ep*mtt^4*mWW^3*t^7 + 72*ep^2*mtt^4*mWW^3*t^7 + 156*ep^3*mtt^4*mWW^3*t^7 + 120*ep^4*mtt^4*mWW^3*t^7 + 12*ep*mtt^3*mWW^4*t^7 + 132*ep^2*mtt^3*mWW^4*t^7 + 396*ep^3*mtt^3*mWW^4*t^7 + 360*ep^4*mtt^3*mWW^4*t^7 - 33*ep*mtt^2*mWW^5*t^7 - 303*ep^2*mtt^2*mWW^5*t^7 - 864*ep^3*mtt^2*mWW^5*t^7 - 780*ep^4*mtt^2*mWW^5*t^7 + 24*ep*mtt*mWW^6*t^7 + 216*ep^2*mtt*mWW^6*t^7 + 618*ep^3*mtt*mWW^6*t^7 + 564*ep^4*mtt*mWW^6*t^7 - 6*ep*mWW^7*t^7 - 54*ep^2*mWW^7*t^7 - 156*ep^3*mWW^7*t^7 - 144*ep^4*mWW^7*t^7 - 2*ep*mtt^6*s*t^7 - 4*ep^2*mtt^6*s*t^7 + 18*ep^3*mtt^6*s*t^7 + 36*ep^4*mtt^6*s*t^7 + 11*ep*mtt^5*mWW*s*t^7 - 4*ep^2*mtt^5*mWW*s*t^7 - 178*ep^3*mtt^5*mWW*s*t^7 - 252*ep^4*mtt^5*mWW*s*t^7 - 28*ep*mtt^4*mWW^2*s*t^7 + 65*ep^2*mtt^4*mWW^2*s*t^7 + 608*ep^3*mtt^4*mWW^2*s*t^7 + 732*ep^4*mtt^4*mWW^2*s*t^7 + 57*ep*mtt^3*mWW^3*s*t^7 + ep^2*mtt^3*mWW^3*s*t^7 - 622*ep^3*mtt^3*mWW^3*s*t^7 - 792*ep^4*mtt^3*mWW^3*s*t^7 - 77*ep*mtt^2*mWW^4*s*t^7 - 251*ep^2*mtt^2*mWW^4*s*t^7 - 212*ep^3*mtt^2*mWW^4*s*t^7 - 36*ep^4*mtt^2*mWW^4*s*t^7 + 52*ep*mtt*mWW^5*s*t^7 + 283*ep^2*mtt*mWW^5*s*t^7 + 640*ep^3*mtt*mWW^5*s*t^7 + 564*ep^4*mtt*mWW^5*s*t^7 - 13*ep*mWW^6*s*t^7 - 90*ep^2*mWW^6*s*t^7 - 254*ep^3*mWW^6*s*t^7 - 252*ep^4*mWW^6*s*t^7 + 2*ep*mtt^5*s^2*t^7 + 6*ep^2*mtt^5*s^2*t^7 - 20*ep^3*mtt^5*s^2*t^7 - 48*ep^4*mtt^5*s^2*t^7 - 20*ep*mtt^4*mWW*s^2*t^7 - 35*ep^2*mtt^4*mWW*s^2*t^7 + 190*ep^3*mtt^4*mWW*s^2*t^7 + 360*ep^4*mtt^4*mWW*s^2*t^7 + 56*ep*mtt^3*mWW^2*s^2*t^7 + 37*ep^2*mtt^3*mWW^2*s^2*t^7 - 630*ep^3*mtt^3*mWW^2*s^2*t^7 - 960*ep^4*mtt^3*mWW^2*s^2*t^7 - 74*ep*mtt^2*mWW^3*s^2*t^7 - 45*ep^2*mtt^2*mWW^3*s^2*t^7 + 698*ep^3*mtt^2*mWW^3*s^2*t^7 + 984*ep^4*mtt^2*mWW^3*s^2*t^7 + 38*ep*mtt*mWW^4*s^2*t^7 - 19*ep^2*mtt*mWW^4*s^2*t^7 - 454*ep^3*mtt*mWW^4*s^2*t^7 - 528*ep^4*mtt*mWW^4*s^2*t^7 - 2*ep*mWW^5*s^2*t^7 + 56*ep^2*mWW^5*s^2*t^7 + 216*ep^3*mWW^5*s^2*t^7 + 192*ep^4*mWW^5*s^2*t^7 - 2*ep^2*mtt^4*s^3*t^7 + 2*ep^3*mtt^4*s^3*t^7 + 12*ep^4*mtt^4*s^3*t^7 + 12*ep^2*mtt^3*mWW*s^3*t^7 - 12*ep^3*mtt^3*mWW*s^3*t^7 - 72*ep^4*mtt^3*mWW*s^3*t^7 - 6*ep^2*mtt^2*mWW^2*s^3*t^7 + 96*ep^3*mtt^2*mWW^2*s^3*t^7 + 216*ep^4*mtt^2*mWW^2*s^3*t^7 - 4*ep^2*mtt*mWW^3*s^3*t^7 - 116*ep^3*mtt*mWW^3*s^3*t^7 - 216*ep^4*mtt*mWW^3*s^3*t^7 + 30*ep^3*mWW^4*s^3*t^7 + 60*ep^4*mWW^4*s^3*t^7))/(4*ep^3*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW*(mtt - mWW - 2*s)*s*(mtt - t)*(mtt - s - t)*t^2*(-mWW + t)^4), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-8*ep*mtt^4*mWW^5*s^2 - 40*ep^2*mtt^4*mWW^5*s^2 - 48*ep^3*mtt^4*mWW^5*s^2 - 16*ep^2*mtt^3*mWW^6*s^2 - 32*ep^3*mtt^3*mWW^6*s^2 + 16*ep*mtt^4*mWW^4*s^3 + 80*ep^2*mtt^4*mWW^4*s^3 + 96*ep^3*mtt^4*mWW^4*s^3 + 24*ep*mtt^3*mWW^5*s^3 + 160*ep^2*mtt^3*mWW^5*s^3 + 224*ep^3*mtt^3*mWW^5*s^3 + 48*ep^2*mtt^2*mWW^6*s^3 + 96*ep^3*mtt^2*mWW^6*s^3 - 8*ep*mtt^4*mWW^3*s^4 - 40*ep^2*mtt^4*mWW^3*s^4 - 48*ep^3*mtt^4*mWW^3*s^4 - 48*ep*mtt^3*mWW^4*s^4 - 272*ep^2*mtt^3*mWW^4*s^4 - 352*ep^3*mtt^3*mWW^4*s^4 - 24*ep*mtt^2*mWW^5*s^4 - 240*ep^2*mtt^2*mWW^5*s^4 - 384*ep^3*mtt^2*mWW^5*s^4 - 48*ep^2*mtt*mWW^6*s^4 - 96*ep^3*mtt*mWW^6*s^4 + 24*ep*mtt^3*mWW^3*s^5 + 128*ep^2*mtt^3*mWW^3*s^5 + 160*ep^3*mtt^3*mWW^3*s^5 + 48*ep*mtt^2*mWW^4*s^5 + 336*ep^2*mtt^2*mWW^4*s^5 + 480*ep^3*mtt^2*mWW^4*s^5 + 8*ep*mtt*mWW^5*s^5 + 160*ep^2*mtt*mWW^5*s^5 + 288*ep^3*mtt*mWW^5*s^5 + 16*ep^2*mWW^6*s^5 + 32*ep^3*mWW^6*s^5 - 24*ep*mtt^2*mWW^3*s^6 - 144*ep^2*mtt^2*mWW^3*s^6 - 192*ep^3*mtt^2*mWW^3*s^6 - 16*ep*mtt*mWW^4*s^6 - 176*ep^2*mtt*mWW^4*s^6 - 288*ep^3*mtt*mWW^4*s^6 - 40*ep^2*mWW^5*s^6 - 80*ep^3*mWW^5*s^6 + 8*ep*mtt*mWW^3*s^7 + 64*ep^2*mtt*mWW^3*s^7 + 96*ep^3*mtt*mWW^3*s^7 + 32*ep^2*mWW^4*s^7 + 64*ep^3*mWW^4*s^7 - 8*ep^2*mWW^3*s^8 - 16*ep^3*mWW^3*s^8 + 8*mtt^4*mWW^5*s*t + 56*ep*mtt^4*mWW^5*s*t + 128*ep^2*mtt^4*mWW^5*s*t + 96*ep^3*mtt^4*mWW^5*s*t - 8*mtt^3*mWW^6*s*t - 40*ep*mtt^3*mWW^6*s*t - 64*ep^2*mtt^3*mWW^6*s*t - 32*ep^3*mtt^3*mWW^6*s*t - 16*ep*mtt^2*mWW^7*s*t - 64*ep^2*mtt^2*mWW^7*s*t - 64*ep^3*mtt^2*mWW^7*s*t + 4*mtt^4*mWW^4*s^2*t + 60*ep*mtt^4*mWW^4*s^2*t + 208*ep^2*mtt^4*mWW^4*s^2*t + 208*ep^3*mtt^4*mWW^4*s^2*t - 12*mtt^3*mWW^5*s^2*t - 92*ep*mtt^3*mWW^5*s^2*t - 192*ep^2*mtt^3*mWW^5*s^2*t - 112*ep^3*mtt^3*mWW^5*s^2*t + 8*mtt^2*mWW^6*s^2*t + 16*ep*mtt^2*mWW^6*s^2*t - 32*ep^2*mtt^2*mWW^6*s^2*t - 64*ep^3*mtt^2*mWW^6*s^2*t + 32*ep*mtt*mWW^7*s^2*t + 128*ep^2*mtt*mWW^7*s^2*t + 128*ep^3*mtt*mWW^7*s^2*t - 32*mtt^4*mWW^3*s^3*t - 288*ep*mtt^4*mWW^3*s^3*t - 800*ep^2*mtt^4*mWW^3*s^3*t - 704*ep^3*mtt^4*mWW^3*s^3*t - 132*ep*mtt^3*mWW^4*s^3*t - 616*ep^2*mtt^3*mWW^4*s^3*t - 704*ep^3*mtt^3*mWW^4*s^3*t + 76*ep*mtt^2*mWW^5*s^3*t + 288*ep^2*mtt^2*mWW^5*s^3*t + 272*ep^3*mtt^2*mWW^5*s^3*t + 8*mtt*mWW^6*s^3*t + 88*ep*mtt*mWW^6*s^3*t + 256*ep^2*mtt*mWW^6*s^3*t + 224*ep^3*mtt*mWW^6*s^3*t - 16*ep*mWW^7*s^3*t - 64*ep^2*mWW^7*s^3*t - 64*ep^3*mWW^7*s^3*t + 20*mtt^4*mWW^2*s^4*t + 172*ep*mtt^4*mWW^2*s^4*t + 464*ep^2*mtt^4*mWW^2*s^4*t + 400*ep^3*mtt^4*mWW^2*s^4*t + 68*mtt^3*mWW^3*s^4*t + 700*ep*mtt^3*mWW^3*s^4*t + 2064*ep^2*mtt^3*mWW^3*s^4*t + 1872*ep^3*mtt^3*mWW^3*s^4*t + 12*mtt^2*mWW^4*s^4*t + 244*ep*mtt^2*mWW^4*s^4*t + 840*ep^2*mtt^2*mWW^4*s^4*t + 800*ep^3*mtt^2*mWW^4*s^4*t + 4*mtt*mWW^5*s^4*t - 100*ep*mtt*mWW^5*s^4*t - 512*ep^2*mtt*mWW^5*s^4*t - 592*ep^3*mtt*mWW^5*s^4*t - 8*mWW^6*s^4*t - 64*ep*mWW^6*s^4*t - 160*ep^2*mWW^6*s^4*t - 128*ep^3*mWW^6*s^4*t - 48*mtt^3*mWW^2*s^5*t - 436*ep*mtt^3*mWW^2*s^5*t - 1192*ep^2*mtt^3*mWW^2*s^5*t - 1024*ep^3*mtt^3*mWW^2*s^5*t - 56*mtt^2*mWW^3*s^5*t - 700*ep*mtt^2*mWW^3*s^5*t - 2096*ep^2*mtt^2*mWW^3*s^5*t - 1840*ep^3*mtt^2*mWW^3*s^5*t - 40*mtt*mWW^4*s^5*t - 332*ep*mtt*mWW^4*s^5*t - 664*ep^2*mtt*mWW^4*s^5*t - 320*ep^3*mtt*mWW^4*s^5*t + 60*ep*mWW^5*s^5*t + 288*ep^2*mWW^5*s^5*t + 336*ep^3*mWW^5*s^5*t + 36*mtt^2*mWW^2*s^6*t + 380*ep*mtt^2*mWW^2*s^6*t + 1064*ep^2*mtt^2*mWW^2*s^6*t + 896*ep^3*mtt^2*mWW^2*s^6*t + 36*mtt*mWW^3*s^6*t + 452*ep*mtt*mWW^3*s^6*t + 1200*ep^2*mtt*mWW^3*s^6*t + 880*ep^3*mtt*mWW^3*s^6*t + 24*mWW^4*s^6*t + 160*ep*mWW^4*s^6*t + 232*ep^2*mWW^4*s^6*t + 16*ep^3*mWW^4*s^6*t - 8*mtt*mWW^2*s^7*t - 140*ep*mtt*mWW^2*s^7*t - 408*ep^2*mtt*mWW^2*s^7*t - 320*ep^3*mtt*mWW^2*s^7*t - 16*mWW^3*s^7*t - 164*ep*mWW^3*s^7*t - 368*ep^2*mWW^3*s^7*t - 208*ep^3*mWW^3*s^7*t + 24*ep*mWW^2*s^8*t + 72*ep^2*mWW^2*s^8*t + 48*ep^3*mWW^2*s^8*t + 8*mtt^4*mWW^5*t^2 + 60*ep*mtt^4*mWW^5*t^2 + 140*ep^2*mtt^4*mWW^5*t^2 + 104*ep^3*mtt^4*mWW^5*t^2 - 8*mtt^3*mWW^6*t^2 - 52*ep*mtt^3*mWW^6*t^2 - 116*ep^2*mtt^3*mWW^6*t^2 - 88*ep^3*mtt^3*mWW^6*t^2 - 8*ep*mtt^2*mWW^7*t^2 - 24*ep^2*mtt^2*mWW^7*t^2 - 16*ep^3*mtt^2*mWW^7*t^2 - 4*mtt^5*mWW^3*s*t^2 - 34*ep*mtt^5*mWW^3*s*t^2 - 94*ep^2*mtt^5*mWW^3*s*t^2 - 84*ep^3*mtt^5*mWW^3*s*t^2 - 21*mtt^4*mWW^4*s*t^2 - 155*ep*mtt^4*mWW^4*s*t^2 - 358*ep^2*mtt^4*mWW^4*s*t^2 - 258*ep^3*mtt^4*mWW^4*s*t^2 + 4*mtt^3*mWW^5*s*t^2 + 50*ep*mtt^3*mWW^5*s*t^2 + 238*ep^2*mtt^3*mWW^5*s*t^2 + 314*ep^3*mtt^3*mWW^5*s*t^2 + 5*mtt^2*mWW^6*s*t^2 - 5*ep*mtt^2*mWW^6*s*t^2 - 90*ep^2*mtt^2*mWW^6*s*t^2 - 138*ep^3*mtt^2*mWW^6*s*t^2 + 20*ep*mtt*mWW^7*s*t^2 + 48*ep^2*mtt*mWW^7*s*t^2 + 10*ep^3*mtt*mWW^7*s*t^2 + 12*ep*mWW^8*s*t^2 + 96*ep^2*mWW^8*s*t^2 + 156*ep^3*mWW^8*s*t^2 + 8*mtt^5*mWW^2*s^2*t^2 + 66*ep*mtt^5*mWW^2*s^2*t^2 + 178*ep^2*mtt^5*mWW^2*s^2*t^2 + 156*ep^3*mtt^5*mWW^2*s^2*t^2 + 11*mtt^4*mWW^3*s^2*t^2 + 72*ep*mtt^4*mWW^3*s^2*t^2 + 147*ep^2*mtt^4*mWW^3*s^2*t^2 + 88*ep^3*mtt^4*mWW^3*s^2*t^2 + 38*mtt^3*mWW^4*s^2*t^2 + 226*ep*mtt^3*mWW^4*s^2*t^2 + 277*ep^2*mtt^3*mWW^4*s^2*t^2 - 82*ep^3*mtt^3*mWW^4*s^2*t^2 - 35*mtt^2*mWW^5*s^2*t^2 - 216*ep*mtt^2*mWW^5*s^2*t^2 - 623*ep^2*mtt^2*mWW^5*s^2*t^2 - 662*ep^3*mtt^2*mWW^5*s^2*t^2 - 2*mtt*mWW^6*s^2*t^2 - 28*ep*mtt*mWW^6*s^2*t^2 + 41*ep^2*mtt*mWW^6*s^2*t^2 + 238*ep^3*mtt*mWW^6*s^2*t^2 - 20*ep*mWW^7*s^2*t^2 - 132*ep^2*mWW^7*s^2*t^2 - 202*ep^3*mWW^7*s^2*t^2 - 4*mtt^5*mWW*s^3*t^2 - 32*ep*mtt^5*mWW*s^3*t^2 - 84*ep^2*mtt^5*mWW*s^3*t^2 - 72*ep^3*mtt^5*mWW*s^3*t^2 + 7*mtt^4*mWW^2*s^3*t^2 + 67*ep*mtt^4*mWW^2*s^3*t^2 + 188*ep^2*mtt^4*mWW^2*s^3*t^2 + 164*ep^3*mtt^4*mWW^2*s^3*t^2 - 28*mtt^3*mWW^3*s^3*t^2 - 103*ep*mtt^3*mWW^3*s^3*t^2 + 49*ep^2*mtt^3*mWW^3*s^3*t^2 + 316*ep^3*mtt^3*mWW^3*s^3*t^2 + mtt^2*mWW^4*s^3*t^2 - ep*mtt^2*mWW^4*s^3*t^2 + 273*ep^2*mtt^2*mWW^4*s^3*t^2 + 624*ep^3*mtt^2*mWW^4*s^3*t^2 + 32*mtt*mWW^5*s^3*t^2 + 219*ep*mtt*mWW^5*s^3*t^2 + 523*ep^2*mtt*mWW^5*s^3*t^2 + 372*ep^3*mtt*mWW^5*s^3*t^2 + 22*ep*mWW^6*s^3*t^2 - 61*ep^2*mWW^6*s^3*t^2 - 252*ep^3*mWW^6*s^3*t^2 - 2*mtt^4*mWW*s^4*t^2 - 26*ep*mtt^4*mWW*s^4*t^2 - 84*ep^2*mtt^4*mWW*s^4*t^2 - 80*ep^3*mtt^4*mWW*s^4*t^2 - 25*mtt^3*mWW^2*s^4*t^2 - 258*ep*mtt^3*mWW^2*s^4*t^2 - 768*ep^2*mtt^3*mWW^2*s^4*t^2 - 704*ep^3*mtt^3*mWW^2*s^4*t^2 + 4*mtt^2*mWW^3*s^4*t^2 - 146*ep*mtt^2*mWW^3*s^4*t^2 - 696*ep^2*mtt^2*mWW^3*s^4*t^2 - 824*ep^3*mtt^2*mWW^3*s^4*t^2 - 7*mtt*mWW^4*s^4*t^2 + 86*ep*mtt*mWW^4*s^4*t^2 + 280*ep^2*mtt*mWW^4*s^4*t^2 + 136*ep^3*mtt*mWW^4*s^4*t^2 - 2*mWW^5*s^4*t^2 - 48*ep*mWW^5*s^4*t^2 - 12*ep^2*mWW^5*s^4*t^2 + 224*ep^3*mWW^5*s^4*t^2 + 10*mtt^3*mWW*s^5*t^2 + 104*ep*mtt^3*mWW*s^5*t^2 + 308*ep^2*mtt^3*mWW*s^5*t^2 + 280*ep^3*mtt^3*mWW*s^5*t^2 + 20*mtt^2*mWW^2*s^5*t^2 + 275*ep*mtt^2*mWW^2*s^5*t^2 + 806*ep^2*mtt^2*mWW^2*s^5*t^2 + 672*ep^3*mtt^2*mWW^2*s^5*t^2 + 18*mtt*mWW^3*s^5*t^2 + 200*ep*mtt*mWW^3*s^5*t^2 + 508*ep^2*mtt*mWW^3*s^5*t^2 + 384*ep^3*mtt*mWW^3*s^5*t^2 - 8*mWW^4*s^5*t^2 - 115*ep*mWW^4*s^5*t^2 - 358*ep^2*mWW^4*s^5*t^2 - 344*ep^3*mWW^4*s^5*t^2 - 4*mtt^2*mWW*s^6*t^2 - 58*ep*mtt^2*mWW*s^6*t^2 - 180*ep^2*mtt^2*mWW*s^6*t^2 - 160*ep^3*mtt^2*mWW*s^6*t^2 - 8*mtt*mWW^2*s^6*t^2 - 164*ep*mtt*mWW^2*s^6*t^2 - 468*ep^2*mtt*mWW^2*s^6*t^2 - 344*ep^3*mtt*mWW^2*s^6*t^2 - 8*mWW^3*s^6*t^2 - 46*ep*mWW^3*s^6*t^2 - 72*ep^2*mWW^3*s^6*t^2 - 24*ep^3*mWW^3*s^6*t^2 + 12*ep*mtt*mWW*s^7*t^2 + 40*ep^2*mtt*mWW*s^7*t^2 + 32*ep^3*mtt*mWW*s^7*t^2 + 24*ep*mWW^2*s^7*t^2 + 80*ep^2*mWW^2*s^7*t^2 + 64*ep^3*mWW^2*s^7*t^2 + 3*mtt^5*mWW^3*t^3 + 21*ep*mtt^5*mWW^3*t^3 + 48*ep^2*mtt^5*mWW^3*t^3 + 36*ep^3*mtt^5*mWW^3*t^3 - 19*mtt^4*mWW^4*t^3 - 141*ep*mtt^4*mWW^4*t^3 - 334*ep^2*mtt^4*mWW^4*t^3 - 256*ep^3*mtt^4*mWW^4*t^3 - 9*mtt^3*mWW^5*t^3 - 91*ep*mtt^3*mWW^5*t^3 - 246*ep^2*mtt^3*mWW^5*t^3 - 200*ep^3*mtt^3*mWW^5*t^3 + 25*mtt^2*mWW^6*t^3 + 195*ep*mtt^2*mWW^6*t^3 + 490*ep^2*mtt^2*mWW^6*t^3 + 400*ep^3*mtt^2*mWW^6*t^3 + 6*mtt*mWW^7*t^3 + 70*ep*mtt*mWW^7*t^3 + 198*ep^2*mtt*mWW^7*t^3 + 164*ep^3*mtt*mWW^7*t^3 - 6*mWW^8*t^3 - 54*ep*mWW^8*t^3 - 156*ep^2*mWW^8*t^3 - 144*ep^3*mWW^8*t^3 + 10*ep*mtt^5*mWW^2*s*t^3 + 50*ep^2*mtt^5*mWW^2*s*t^3 + 60*ep^3*mtt^5*mWW^2*s*t^3 + 21*mtt^4*mWW^3*s*t^3 + 155*ep*mtt^4*mWW^3*s*t^3 + 361*ep^2*mtt^4*mWW^3*s*t^3 + 264*ep^3*mtt^4*mWW^3*s*t^3 + 54*mtt^3*mWW^4*s*t^3 + 331*ep*mtt^3*mWW^4*s*t^3 + 561*ep^2*mtt^3*mWW^4*s*t^3 + 212*ep^3*mtt^3*mWW^4*s*t^3 + 12*mtt^2*mWW^5*s*t^3 + 241*ep*mtt^2*mWW^5*s*t^3 + 703*ep^2*mtt^2*mWW^5*s*t^3 + 556*ep^3*mtt^2*mWW^5*s*t^3 - 32*mtt*mWW^6*s*t^3 - 299*ep*mtt*mWW^6*s*t^3 - 759*ep^2*mtt*mWW^6*s*t^3 - 536*ep^3*mtt*mWW^6*s*t^3 + 9*mWW^7*s*t^3 + 34*ep*mWW^7*s*t^3 - 108*ep^2*mWW^7*s*t^3 - 316*ep^3*mWW^7*s*t^3 - 5*mtt^5*mWW*s^2*t^3 - 49*ep*mtt^5*mWW*s^2*t^3 - 150*ep^2*mtt^5*mWW*s^2*t^3 - 144*ep^3*mtt^5*mWW*s^2*t^3 + 10*ep*mtt^4*mWW^2*s^2*t^3 + 44*ep^2*mtt^4*mWW^2*s^2*t^3 + 54*ep^3*mtt^4*mWW^2*s^2*t^3 - 100*mtt^3*mWW^3*s^2*t^3 - 647*ep*mtt^3*mWW^3*s^2*t^3 - 1183*ep^2*mtt^3*mWW^3*s^2*t^3 - 530*ep^3*mtt^3*mWW^3*s^2*t^3 - 16*mtt^2*mWW^4*s^2*t^3 - 227*ep*mtt^2*mWW^4*s^2*t^3 - 373*ep^2*mtt^2*mWW^4*s^2*t^3 + 70*ep^3*mtt^2*mWW^4*s^2*t^3 + 47*mtt*mWW^5*s^2*t^3 + 424*ep*mtt*mWW^5*s^2*t^3 + 1129*ep^2*mtt*mWW^5*s^2*t^3 + 842*ep^3*mtt*mWW^5*s^2*t^3 + 14*mWW^6*s^2*t^3 + 117*ep*mWW^6*s^2*t^3 + 373*ep^2*mWW^6*s^2*t^3 + 396*ep^3*mWW^6*s^2*t^3 + 2*mtt^5*s^3*t^3 + 18*ep*mtt^5*s^3*t^3 + 52*ep^2*mtt^5*s^3*t^3 + 48*ep^3*mtt^5*s^3*t^3 - 5*mtt^4*mWW*s^3*t^3 - 38*ep*mtt^4*mWW*s^3*t^3 - 82*ep^2*mtt^4*mWW*s^3*t^3 - 52*ep^3*mtt^4*mWW*s^3*t^3 + 44*mtt^3*mWW^2*s^3*t^3 + 233*ep*mtt^3*mWW^2*s^3*t^3 + 278*ep^2*mtt^3*mWW^2*s^3*t^3 - 54*ep^3*mtt^3*mWW^2*s^3*t^3 + 76*mtt^2*mWW^3*s^3*t^3 + 627*ep*mtt^2*mWW^3*s^3*t^3 + 1190*ep^2*mtt^2*mWW^3*s^3*t^3 + 378*ep^3*mtt^2*mWW^3*s^3*t^3 - 28*mtt*mWW^4*s^3*t^3 - 163*ep*mtt*mWW^4*s^3*t^3 - 610*ep^2*mtt*mWW^4*s^3*t^3 - 762*ep^3*mtt*mWW^4*s^3*t^3 - 61*mWW^5*s^3*t^3 - 581*ep*mWW^5*s^3*t^3 - 1332*ep^2*mWW^5*s^3*t^3 - 726*ep^3*mWW^5*s^3*t^3 - 2*mtt^4*s^4*t^3 - 16*ep*mtt^4*s^4*t^3 - 44*ep^2*mtt^4*s^4*t^3 - 40*ep^3*mtt^4*s^4*t^3 + 14*mtt^3*mWW*s^4*t^3 + 135*ep*mtt^3*mWW*s^4*t^3 + 394*ep^2*mtt^3*mWW*s^4*t^3 + 360*ep^3*mtt^3*mWW*s^4*t^3 - 42*mtt^2*mWW^2*s^4*t^3 - 203*ep*mtt^2*mWW^2*s^4*t^3 - 178*ep^2*mtt^2*mWW^2*s^4*t^3 + 168*ep^3*mtt^2*mWW^2*s^4*t^3 - 36*mtt*mWW^3*s^4*t^3 - 579*ep*mtt*mWW^3*s^4*t^3 - 1538*ep^2*mtt*mWW^3*s^4*t^3 - 1000*ep^3*mtt*mWW^3*s^4*t^3 + 6*mWW^4*s^4*t^3 + 207*ep*mWW^4*s^4*t^3 + 678*ep^2*mWW^4*s^4*t^3 + 480*ep^3*mWW^4*s^4*t^3 - 2*ep*mtt^3*s^5*t^3 - 12*ep^2*mtt^3*s^5*t^3 - 16*ep^3*mtt^3*s^5*t^3 - 4*mtt^2*mWW*s^5*t^3 - 80*ep*mtt^2*mWW*s^5*t^3 - 262*ep^2*mtt^2*mWW*s^5*t^3 - 236*ep^3*mtt^2*mWW*s^5*t^3 + 36*ep*mtt*mWW^2*s^5*t^3 + 88*ep^2*mtt*mWW^2*s^5*t^3 + 8*ep^3*mtt*mWW^2*s^5*t^3 + 32*mWW^3*s^5*t^3 + 326*ep*mWW^3*s^5*t^3 + 778*ep^2*mWW^3*s^5*t^3 + 532*ep^3*mWW^3*s^5*t^3 + 4*ep^2*mtt^2*s^6*t^3 + 8*ep^3*mtt^2*s^6*t^3 + 32*ep*mtt*mWW*s^6*t^3 + 100*ep^2*mtt*mWW*s^6*t^3 + 72*ep^3*mtt*mWW*s^6*t^3 - 52*ep*mWW^2*s^6*t^3 - 152*ep^2*mWW^2*s^6*t^3 - 96*ep^3*mWW^2*s^6*t^3 - 3*mtt^5*mWW^2*t^4 - 21*ep*mtt^5*mWW^2*t^4 - 48*ep^2*mtt^5*mWW^2*t^4 - 36*ep^3*mtt^5*mWW^2*t^4 + 5*mtt^4*mWW^3*t^4 + 39*ep*mtt^4*mWW^3*t^4 + 98*ep^2*mtt^4*mWW^3*t^4 + 80*ep^3*mtt^4*mWW^3*t^4 + 45*mtt^3*mWW^4*t^4 + 347*ep*mtt^3*mWW^4*t^4 + 846*ep^2*mtt^3*mWW^4*t^4 + 664*ep^3*mtt^3*mWW^4*t^4 - 27*mtt^2*mWW^5*t^4 - 165*ep*mtt^2*mWW^5*t^4 - 366*ep^2*mtt^2*mWW^5*t^4 - 288*ep^3*mtt^2*mWW^5*t^4 - 38*mtt*mWW^6*t^4 - 354*ep*mtt*mWW^6*t^4 - 974*ep^2*mtt*mWW^6*t^4 - 836*ep^3*mtt*mWW^6*t^4 + 18*mWW^7*t^4 + 154*ep*mWW^7*t^4 + 444*ep^2*mWW^7*t^4 + 416*ep^3*mWW^7*t^4 + mtt^5*mWW*s*t^4 + 3*ep*mtt^5*mWW*s*t^4 - 4*ep^2*mtt^5*mWW*s*t^4 - 12*ep^3*mtt^5*mWW*s*t^4 + 10*mtt^4*mWW^2*s*t^4 + 65*ep*mtt^4*mWW^2*s*t^4 + 138*ep^2*mtt^4*mWW^2*s*t^4 + 96*ep^3*mtt^4*mWW^2*s*t^4 - 82*mtt^3*mWW^3*s*t^4 - 526*ep*mtt^3*mWW^3*s*t^4 - 1100*ep^2*mtt^3*mWW^3*s*t^4 - 740*ep^3*mtt^3*mWW^3*s*t^4 - 55*mtt^2*mWW^4*s*t^4 - 589*ep*mtt^2*mWW^4*s*t^4 - 1572*ep^2*mtt^2*mWW^4*s*t^4 - 1228*ep^3*mtt^2*mWW^4*s*t^4 + 33*mtt*mWW^5*s*t^4 + 267*ep*mtt*mWW^5*s*t^4 + 752*ep^2*mtt*mWW^5*s*t^4 + 664*ep^3*mtt*mWW^5*s*t^4 - 3*mWW^6*s*t^4 + 36*ep*mWW^6*s*t^4 + 322*ep^2*mWW^6*s*t^4 + 500*ep^3*mWW^6*s*t^4 + 2*mtt^5*s^2*t^4 + 18*ep*mtt^5*s^2*t^4 + 52*ep^2*mtt^5*s^2*t^4 + 48*ep^3*mtt^5*s^2*t^4 - 11*mtt^4*mWW*s^2*t^4 - 80*ep*mtt^4*mWW*s^2*t^4 - 190*ep^2*mtt^4*mWW*s^2*t^4 - 148*ep^3*mtt^4*mWW*s^2*t^4 + 41*mtt^3*mWW^2*s^2*t^4 + 238*ep*mtt^3*mWW^2*s^2*t^4 + 418*ep^2*mtt^3*mWW^2*s^2*t^4 + 200*ep^3*mtt^3*mWW^2*s^2*t^4 + 102*mtt^2*mWW^3*s^2*t^4 + 824*ep*mtt^2*mWW^3*s^2*t^4 + 1932*ep^2*mtt^2*mWW^3*s^2*t^4 + 1348*ep^3*mtt^2*mWW^3*s^2*t^4 - 35*mtt*mWW^4*s^2*t^4 - 300*ep*mtt*mWW^4*s^2*t^4 - 954*ep^2*mtt*mWW^4*s^2*t^4 - 952*ep^3*mtt*mWW^4*s^2*t^4 - 39*mWW^5*s^2*t^4 - 272*ep*mWW^5*s^2*t^4 - 722*ep^2*mWW^5*s^2*t^4 - 656*ep^3*mWW^5*s^2*t^4 - 2*mtt^4*s^3*t^4 - 12*ep*mtt^4*s^3*t^4 - 24*ep^2*mtt^4*s^3*t^4 - 16*ep^3*mtt^4*s^3*t^4 + 10*mtt^3*mWW*s^3*t^4 + 85*ep*mtt^3*mWW*s^3*t^4 + 244*ep^2*mtt^3*mWW*s^3*t^4 + 228*ep^3*mtt^3*mWW*s^3*t^4 - 74*mtt^2*mWW^2*s^3*t^4 - 500*ep*mtt^2*mWW^2*s^3*t^4 - 1044*ep^2*mtt^2*mWW^2*s^3*t^4 - 644*ep^3*mtt^2*mWW^2*s^3*t^4 - 18*mtt*mWW^3*s^3*t^4 - 285*ep*mtt*mWW^3*s^3*t^4 - 688*ep^2*mtt*mWW^3*s^3*t^4 - 356*ep^3*mtt*mWW^3*s^3*t^4 + 76*mWW^4*s^3*t^4 + 740*ep*mWW^4*s^3*t^4 + 1976*ep^2*mWW^4*s^3*t^4 + 1540*ep^3*mWW^4*s^3*t^4 - 6*ep*mtt^3*s^4*t^4 - 36*ep^2*mtt^3*s^4*t^4 - 48*ep^3*mtt^3*s^4*t^4 - 36*ep*mtt^2*mWW*s^4*t^4 - 130*ep^2*mtt^2*mWW*s^4*t^4 - 116*ep^3*mtt^2*mWW*s^4*t^4 + 24*mtt*mWW^2*s^4*t^4 + 318*ep*mtt*mWW^2*s^4*t^4 + 924*ep^2*mtt*mWW^2*s^4*t^4 + 744*ep^3*mtt*mWW^2*s^4*t^4 - 4*mWW^3*s^4*t^4 - 120*ep*mWW^3*s^4*t^4 - 518*ep^2*mWW^3*s^4*t^4 - 564*ep^3*mWW^3*s^4*t^4 + 8*ep^2*mtt^2*s^5*t^4 + 16*ep^3*mtt^2*s^5*t^4 + 28*ep*mtt*mWW*s^5*t^4 + 80*ep^2*mtt*mWW*s^5*t^4 + 48*ep^3*mtt*mWW*s^5*t^4 - 64*ep*mWW^2*s^5*t^4 - 200*ep^2*mWW^2*s^5*t^4 - 144*ep^3*mWW^2*s^5*t^4 + 6*mtt^4*mWW^2*t^5 + 42*ep*mtt^4*mWW^2*t^5 + 96*ep^2*mtt^4*mWW^2*t^5 + 72*ep^3*mtt^4*mWW^2*t^5 - 28*mtt^3*mWW^3*t^5 - 204*ep*mtt^3*mWW^3*t^5 - 484*ep^2*mtt^3*mWW^3*t^5 - 376*ep^3*mtt^3*mWW^3*t^5 - 6*mtt^2*mWW^4*t^5 - 82*ep*mtt^2*mWW^4*t^5 - 240*ep^2*mtt^2*mWW^4*t^5 - 200*ep^3*mtt^2*mWW^4*t^5 + 40*mtt*mWW^5*t^5 + 336*ep*mtt*mWW^5*t^5 + 892*ep^2*mtt*mWW^5*t^5 + 760*ep^3*mtt*mWW^5*t^5 - 12*mWW^6*t^5 - 92*ep*mWW^6*t^5 - 264*ep^2*mWW^6*t^5 - 256*ep^3*mWW^6*t^5 - 6*mtt^4*mWW*s*t^5 - 46*ep*mtt^4*mWW*s*t^5 - 116*ep^2*mtt^4*mWW*s*t^5 - 96*ep^3*mtt^4*mWW*s*t^5 + 14*mtt^3*mWW^2*s*t^5 + 92*ep*mtt^3*mWW^2*s*t^5 + 212*ep^2*mtt^3*mWW^2*s*t^5 + 168*ep^3*mtt^3*mWW^2*s*t^5 + 50*mtt^2*mWW^3*s*t^5 + 388*ep*mtt^2*mWW^3*s*t^5 + 968*ep^2*mtt^2*mWW^3*s*t^5 + 784*ep^3*mtt^2*mWW^3*s*t^5 + 12*mtt*mWW^4*s*t^5 + 182*ep*mtt*mWW^4*s*t^5 + 460*ep^2*mtt*mWW^4*s*t^5 + 288*ep^3*mtt*mWW^4*s*t^5 - 6*mWW^5*s*t^5 - 96*ep*mWW^5*s*t^5 - 380*ep^2*mWW^5*s*t^5 - 424*ep^3*mWW^5*s*t^5 + 4*ep*mtt^4*s^2*t^5 + 20*ep^2*mtt^4*s^2*t^5 + 24*ep^3*mtt^4*s^2*t^5 + 6*mtt^3*mWW*s^2*t^5 + 52*ep*mtt^3*mWW*s^2*t^5 + 144*ep^2*mtt^3*mWW*s^2*t^5 + 128*ep^3*mtt^3*mWW*s^2*t^5 - 40*mtt^2*mWW^2*s^2*t^5 - 300*ep*mtt^2*mWW^2*s^2*t^5 - 768*ep^2*mtt^2*mWW^2*s^2*t^5 - 656*ep^3*mtt^2*mWW^2*s^2*t^5 - 8*mtt*mWW^3*s^2*t^5 - 12*ep*mtt*mWW^3*s^2*t^5 + 64*ep^2*mtt*mWW^3*s^2*t^5 + 112*ep^3*mtt*mWW^3*s^2*t^5 + 22*mWW^4*s^2*t^5 + 84*ep*mWW^4*s^2*t^5 + 172*ep^2*mWW^4*s^2*t^5 + 184*ep^3*mWW^4*s^2*t^5 - 4*ep*mtt^3*s^3*t^5 - 24*ep^2*mtt^3*s^3*t^5 - 32*ep^3*mtt^3*s^3*t^5 - 14*ep*mtt^2*mWW*s^3*t^5 - 48*ep^2*mtt^2*mWW*s^3*t^5 - 40*ep^3*mtt^2*mWW*s^3*t^5 + 24*mtt*mWW^2*s^3*t^5 + 210*ep*mtt*mWW^2*s^3*t^5 + 596*ep^2*mtt*mWW^2*s^3*t^5 + 544*ep^3*mtt*mWW^2*s^3*t^5 - 28*mWW^3*s^3*t^5 - 272*ep*mWW^3*s^3*t^5 - 780*ep^2*mWW^3*s^3*t^5 - 696*ep^3*mWW^3*s^3*t^5 + 4*ep^2*mtt^2*s^4*t^5 + 8*ep^3*mtt^2*s^4*t^5 + 8*ep*mtt*mWW*s^4*t^5 + 20*ep^2*mtt*mWW*s^4*t^5 + 8*ep^3*mtt*mWW*s^4*t^5 + 4*ep*mWW^2*s^4*t^5 + 16*ep^2*mWW^2*s^4*t^5 + 16*ep^3*mWW^2*s^4*t^5 + 8*mtt^2*mWW^3*t^6 + 60*ep*mtt^2*mWW^3*t^6 + 140*ep^2*mtt^2*mWW^3*t^6 + 104*ep^3*mtt^2*mWW^3*t^6 - 8*mtt*mWW^4*t^6 - 52*ep*mtt*mWW^4*t^6 - 116*ep^2*mtt*mWW^4*t^6 - 88*ep^3*mtt*mWW^4*t^6 - 8*ep*mWW^5*t^6 - 24*ep^2*mWW^5*t^6 - 16*ep^3*mWW^5*t^6 + 20*ep*mtt^2*mWW^2*s*t^6 + 76*ep^2*mtt^2*mWW^2*s*t^6 + 72*ep^3*mtt^2*mWW^2*s*t^6 - 16*mtt*mWW^3*s*t^6 - 164*ep*mtt*mWW^3*s*t^6 - 456*ep^2*mtt*mWW^3*s*t^6 - 384*ep^3*mtt*mWW^3*s*t^6 + 8*ep*mWW^4*s*t^6 + 52*ep^2*mWW^4*s*t^6 + 72*ep^3*mWW^4*s*t^6 - 48*ep*mtt*mWW^2*s^2*t^6 - 180*ep^2*mtt*mWW^2*s^2*t^6 - 168*ep^3*mtt*mWW^2*s^2*t^6 + 56*ep*mWW^3*s^2*t^6 + 228*ep^2*mWW^3*s^2*t^6 + 232*ep^3*mWW^3*s^2*t^6 + 16*ep*mWW^2*s^3*t^6 + 56*ep^2*mWW^2*s^3*t^6 + 48*ep^3*mWW^2*s^3*t^6))/(4*ep^3*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - 2*s)*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mtt - s - t)^2*t^2*(-mWW + t)), ((-1 + 2*ep)*(2*ep^2*mtt^6*mWW^3 - 5*ep^3*mtt^6*mWW^3 + 2*ep*mtt^5*mWW^4 - 3*ep^2*mtt^5*mWW^4 - 4*ep^3*mtt^5*mWW^4 - 6*ep*mtt^4*mWW^5 - 2*ep^2*mtt^4*mWW^5 + 46*ep^3*mtt^4*mWW^5 + 6*ep*mtt^3*mWW^6 + 4*ep^2*mtt^3*mWW^6 - 64*ep^3*mtt^3*mWW^6 - 2*ep*mtt^2*mWW^7 + 31*ep^3*mtt^2*mWW^7 - ep^2*mtt*mWW^8 - 4*ep^3*mtt*mWW^8 + 3*ep^3*mtt^7*mWW*s + 2*ep*mtt^6*mWW^2*s + 13*ep^2*mtt^6*mWW^2*s + 13*ep^3*mtt^6*mWW^2*s - 2*mtt^5*mWW^3*s - 16*ep*mtt^5*mWW^3*s - 41*ep^2*mtt^5*mWW^3*s + 38*ep^3*mtt^5*mWW^3*s + 10*mtt^4*mWW^4*s + 45*ep*mtt^4*mWW^4*s - 16*ep^2*mtt^4*mWW^4*s - 291*ep^3*mtt^4*mWW^4*s - 16*mtt^3*mWW^5*s - 54*ep*mtt^3*mWW^5*s + 149*ep^2*mtt^3*mWW^5*s + 524*ep^3*mtt^3*mWW^5*s + 10*mtt^2*mWW^6*s + 26*ep*mtt^2*mWW^6*s - 156*ep^2*mtt^2*mWW^6*s - 414*ep^3*mtt^2*mWW^6*s - 2*mtt*mWW^7*s - 2*ep*mtt*mWW^7*s + 56*ep^2*mtt*mWW^7*s + 131*ep^3*mtt*mWW^7*s - ep*mWW^8*s - 5*ep^2*mWW^8*s - 4*ep^3*mWW^8*s - 12*ep^3*mtt^6*mWW*s^2 - 4*ep*mtt^5*mWW^2*s^2 - 26*ep^2*mtt^5*mWW^2*s^2 - 18*ep^3*mtt^5*mWW^2*s^2 + 4*mtt^4*mWW^3*s^2 + 23*ep*mtt^4*mWW^3*s^2 + 52*ep^2*mtt^4*mWW^3*s^2 + 10*ep^3*mtt^4*mWW^3*s^2 - 18*mtt^3*mWW^4*s^2 - 71*ep*mtt^3*mWW^4*s^2 + 108*ep^2*mtt^3*mWW^4*s^2 + 551*ep^3*mtt^3*mWW^4*s^2 + 20*mtt^2*mWW^5*s^2 + 66*ep*mtt^2*mWW^5*s^2 - 236*ep^2*mtt^2*mWW^5*s^2 - 774*ep^3*mtt^2*mWW^5*s^2 - 6*mtt*mWW^6*s^2 - 11*ep*mtt*mWW^6*s^2 + 122*ep^2*mtt*mWW^6*s^2 + 277*ep^3*mtt*mWW^6*s^2 - 3*ep*mWW^7*s^2 - 20*ep^2*mWW^7*s^2 - 34*ep^3*mWW^7*s^2 + 18*ep^3*mtt^5*mWW*s^3 + 2*ep*mtt^4*mWW^2*s^3 + 12*ep^2*mtt^4*mWW^2*s^3 - 10*ep^3*mtt^4*mWW^2*s^3 - 2*mtt^3*mWW^3*s^3 - 10*ep^2*mtt^3*mWW^3*s^3 - 197*ep^3*mtt^3*mWW^3*s^3 + 10*mtt^2*mWW^4*s^3 + 33*ep*mtt^2*mWW^4*s^3 - 105*ep^2*mtt^2*mWW^4*s^3 - 313*ep^3*mtt^2*mWW^4*s^3 - 6*mtt*mWW^5*s^3 - 19*ep*mtt*mWW^5*s^3 + 85*ep^2*mtt*mWW^5*s^3 + 269*ep^3*mtt*mWW^5*s^3 - 2*ep*mWW^6*s^3 - 10*ep^2*mWW^6*s^3 - 7*ep^3*mWW^6*s^3 - 12*ep^3*mtt^4*mWW*s^4 + 2*ep^2*mtt^3*mWW^2*s^4 + 22*ep^3*mtt^3*mWW^2*s^4 - 9*ep*mtt^2*mWW^3*s^4 - 8*ep^2*mtt^2*mWW^3*s^4 + 199*ep^3*mtt^2*mWW^3*s^4 - 2*mtt*mWW^4*s^4 - 7*ep*mtt*mWW^4*s^4 + 30*ep^2*mtt*mWW^4*s^4 + 80*ep^3*mtt*mWW^4*s^4 - ep^3*mWW^5*s^4 + 3*ep^3*mtt^3*mWW*s^5 - ep^2*mtt^2*mWW^2*s^5 - 7*ep^3*mtt^2*mWW^2*s^5 + 2*ep*mtt*mWW^3*s^5 + 5*ep^2*mtt*mWW^3*s^5 - 45*ep^3*mtt*mWW^3*s^5 + ep^3*mWW^4*s^5 - 4*ep^2*mtt^6*mWW^2*t + 10*ep^3*mtt^6*mWW^2*t - 4*ep*mtt^5*mWW^3*t + 6*ep^2*mtt^5*mWW^3*t + 8*ep^3*mtt^5*mWW^3*t + 12*ep*mtt^4*mWW^4*t + 4*ep^2*mtt^4*mWW^4*t - 92*ep^3*mtt^4*mWW^4*t - 12*ep*mtt^3*mWW^5*t - 8*ep^2*mtt^3*mWW^5*t + 128*ep^3*mtt^3*mWW^5*t + 4*ep*mtt^2*mWW^6*t - 62*ep^3*mtt^2*mWW^6*t + 2*ep^2*mtt*mWW^7*t + 8*ep^3*mtt*mWW^7*t + ep^2*mtt^7*s*t + ep^3*mtt^7*s*t - 5*ep*mtt^6*mWW*s*t - 22*ep^2*mtt^6*mWW*s*t - 2*ep^3*mtt^6*mWW*s*t + 2*mtt^5*mWW^2*s*t + 27*ep*mtt^5*mWW^2*s*t + 66*ep^2*mtt^5*mWW^2*s*t - 171*ep^3*mtt^5*mWW^2*s*t - 10*mtt^4*mWW^3*s*t - 52*ep*mtt^4*mWW^3*s*t + 3*ep^2*mtt^4*mWW^3*s*t + 464*ep^3*mtt^4*mWW^3*s*t + 14*mtt^3*mWW^4*s*t + 36*ep*mtt^3*mWW^4*s*t - 155*ep^2*mtt^3*mWW^4*s*t - 441*ep^3*mtt^3*mWW^4*s*t - 6*mtt^2*mWW^5*s*t + ep*mtt^2*mWW^5*s*t + 136*ep^2*mtt^2*mWW^5*s*t + 158*ep^3*mtt^2*mWW^5*s*t - 7*ep*mtt*mWW^6*s*t - 24*ep^2*mtt*mWW^6*s*t + 11*ep^3*mtt*mWW^6*s*t - 5*ep^2*mWW^7*s*t - 20*ep^3*mWW^7*s*t - 4*ep^2*mtt^6*s^2*t - 4*ep^3*mtt^6*s^2*t + 13*ep*mtt^5*mWW*s^2*t + 43*ep^2*mtt^5*mWW*s^2*t - 53*ep^3*mtt^5*mWW*s^2*t - 2*mtt^4*mWW^2*s^2*t - 39*ep*mtt^4*mWW^2*s^2*t - 94*ep^2*mtt^4*mWW^2*s^2*t + 276*ep^3*mtt^4*mWW^2*s^2*t + 12*mtt^3*mWW^3*s^2*t + 61*ep*mtt^3*mWW^3*s^2*t - 58*ep^2*mtt^3*mWW^3*s^2*t - 697*ep^3*mtt^3*mWW^3*s^2*t - 10*mtt^2*mWW^4*s^2*t - 15*ep*mtt^2*mWW^4*s^2*t + 154*ep^2*mtt^2*mWW^4*s^2*t + 297*ep^3*mtt^2*mWW^4*s^2*t - 22*ep*mtt*mWW^5*s^2*t - 53*ep^2*mtt*mWW^5*s^2*t + 162*ep^3*mtt*mWW^5*s^2*t + 2*ep*mWW^6*s^2*t + 12*ep^2*mWW^6*s^2*t + 19*ep^3*mWW^6*s^2*t + 6*ep^2*mtt^5*s^3*t + 6*ep^3*mtt^5*s^3*t - 13*ep*mtt^4*mWW*s^3*t - 21*ep^2*mtt^4*mWW*s^3*t + 143*ep^3*mtt^4*mWW*s^3*t - 2*mtt^3*mWW^2*s^3*t + 5*ep*mtt^3*mWW^2*s^3*t + 54*ep^2*mtt^3*mWW^2*s^3*t + 14*ep^3*mtt^3*mWW^2*s^3*t - 2*mtt^2*mWW^3*s^3*t - 13*ep*mtt^2*mWW^3*s^3*t + 21*ep^2*mtt^2*mWW^3*s^3*t + 251*ep^3*mtt^2*mWW^3*s^3*t - 9*ep*mtt*mWW^4*s^3*t - 12*ep^2*mtt*mWW^4*s^3*t + 70*ep^3*mtt*mWW^4*s^3*t + 2*ep*mWW^5*s^3*t + 8*ep^2*mWW^5*s^3*t - 4*ep^3*mWW^5*s^3*t - 4*ep^2*mtt^4*s^4*t - 4*ep^3*mtt^4*s^4*t + 7*ep*mtt^3*mWW*s^4*t + ep^2*mtt^3*mWW*s^4*t - 119*ep^3*mtt^3*mWW*s^4*t + 2*mtt^2*mWW^2*s^4*t + 7*ep*mtt^2*mWW^2*s^4*t - 18*ep^2*mtt^2*mWW^2*s^4*t - 146*ep^3*mtt^2*mWW^2*s^4*t + 4*ep*mtt*mWW^3*s^4*t - 73*ep^3*mtt*mWW^3*s^4*t + ep^2*mWW^4*s^4*t + 6*ep^3*mWW^4*s^4*t + ep^2*mtt^3*s^5*t + ep^3*mtt^3*s^5*t - 2*ep*mtt^2*mWW*s^5*t - ep^2*mtt^2*mWW*s^5*t + 31*ep^3*mtt^2*mWW*s^5*t - 4*ep^2*mtt*mWW^2*s^5*t + 17*ep^3*mtt*mWW^2*s^5*t - ep^3*mWW^3*s^5*t + 2*ep^2*mtt^6*mWW*t^2 - 5*ep^3*mtt^6*mWW*t^2 + 2*ep*mtt^5*mWW^2*t^2 - 3*ep^2*mtt^5*mWW^2*t^2 - 4*ep^3*mtt^5*mWW^2*t^2 - 6*ep*mtt^4*mWW^3*t^2 - 2*ep^2*mtt^4*mWW^3*t^2 + 46*ep^3*mtt^4*mWW^3*t^2 + 6*ep*mtt^3*mWW^4*t^2 + 4*ep^2*mtt^3*mWW^4*t^2 - 64*ep^3*mtt^3*mWW^4*t^2 - 2*ep*mtt^2*mWW^5*t^2 + 31*ep^3*mtt^2*mWW^5*t^2 - ep^2*mtt*mWW^6*t^2 - 4*ep^3*mtt*mWW^6*t^2 + 2*ep*mtt^6*s*t^2 + 11*ep^2*mtt^6*s*t^2 + 13*ep^3*mtt^6*s*t^2 - 2*mtt^5*mWW*s*t^2 - 17*ep*mtt^5*mWW*s*t^2 - 28*ep^2*mtt^5*mWW*s*t^2 + 89*ep^3*mtt^5*mWW*s*t^2 + 8*mtt^4*mWW^2*s*t^2 + 40*ep*mtt^4*mWW^2*s*t^2 - 23*ep^2*mtt^4*mWW^2*s*t^2 - 333*ep^3*mtt^4*mWW^2*s*t^2 - 10*mtt^3*mWW^3*s*t^2 - 34*ep*mtt^3*mWW^3*s*t^2 + 105*ep^2*mtt^3*mWW^3*s*t^2 + 377*ep^3*mtt^3*mWW^3*s*t^2 + 4*mtt^2*mWW^4*s*t^2 + 6*ep*mtt^2*mWW^4*s*t^2 - 82*ep^2*mtt^2*mWW^4*s*t^2 - 168*ep^3*mtt^2*mWW^4*s*t^2 + 3*ep*mtt*mWW^5*s*t^2 + 15*ep^2*mtt*mWW^5*s*t^2 + 14*ep^3*mtt*mWW^5*s*t^2 + 2*ep^2*mWW^6*s*t^2 + 8*ep^3*mWW^6*s*t^2 - 4*ep*mtt^5*s^2*t^2 - 21*ep^2*mtt^5*s^2*t^2 - 25*ep^3*mtt^5*s^2*t^2 + 4*mtt^4*mWW*s^2*t^2 + 28*ep*mtt^4*mWW*s^2*t^2 + 23*ep^2*mtt^4*mWW*s^2*t^2 - 170*ep^3*mtt^4*mWW*s^2*t^2 - 12*mtt^3*mWW^2*s^2*t^2 - 54*ep*mtt^3*mWW^2*s^2*t^2 + 86*ep^2*mtt^3*mWW^2*s^2*t^2 + 562*ep^3*mtt^3*mWW^2*s^2*t^2 + 8*mtt^2*mWW^3*s^2*t^2 + 19*ep*mtt^2*mWW^3*s^2*t^2 - 112*ep^2*mtt^2*mWW^3*s^2*t^2 - 267*ep^3*mtt^2*mWW^3*s^2*t^2 + 12*ep*mtt*mWW^4*s^2*t^2 + 31*ep^2*mtt*mWW^4*s^2*t^2 - 87*ep^3*mtt*mWW^4*s^2*t^2 - ep*mWW^5*s^2*t^2 - 7*ep^2*mWW^5*s^2*t^2 - 13*ep^3*mWW^5*s^2*t^2 + 2*ep*mtt^4*s^3*t^2 + 9*ep^2*mtt^4*s^3*t^2 + 11*ep^3*mtt^4*s^3*t^2 - 2*mtt^3*mWW*s^3*t^2 - 9*ep*mtt^3*mWW*s^3*t^2 + 4*ep^2*mtt^3*mWW*s^3*t^2 + 55*ep^3*mtt^3*mWW*s^3*t^2 + 4*mtt^2*mWW^2*s^3*t^2 + 14*ep*mtt^2*mWW^2*s^3*t^2 - 42*ep^2*mtt^2*mWW^2*s^3*t^2 - 218*ep^3*mtt^2*mWW^2*s^3*t^2 + 8*ep*mtt*mWW^3*s^3*t^2 + 5*ep^2*mtt*mWW^3*s^3*t^2 - 91*ep^3*mtt*mWW^3*s^3*t^2 - ep*mWW^4*s^3*t^2 - 4*ep^2*mWW^4*s^3*t^2 + 3*ep^3*mWW^4*s^3*t^2 + ep^2*mtt^3*s^4*t^2 + ep^3*mtt^3*s^4*t^2 - 2*ep*mtt^2*mWW*s^4*t^2 - ep^2*mtt^2*mWW*s^4*t^2 + 31*ep^3*mtt^2*mWW*s^4*t^2 - 4*ep^2*mtt*mWW^2*s^4*t^2 + 17*ep^3*mtt*mWW^2*s^4*t^2 - ep^3*mWW^3*s^4*t^2))/(2*ep^3*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^4*(mtt - mWW - s)^2*s*(-mWW + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(ep^2*mtt^6*mWW^2 - 3*ep^3*mtt^6*mWW^2 + ep*mtt^5*mWW^3 - 2*ep^2*mtt^5*mWW^3 - 2*ep^3*mtt^5*mWW^3 - 3*ep*mtt^4*mWW^4 + ep^2*mtt^4*mWW^4 + 28*ep^3*mtt^4*mWW^4 + 3*ep*mtt^3*mWW^5 - ep^2*mtt^3*mWW^5 - 42*ep^3*mtt^3*mWW^5 - ep*mtt^2*mWW^6 + 2*ep^2*mtt^2*mWW^6 + 23*ep^3*mtt^2*mWW^6 - ep^2*mtt*mWW^7 - 4*ep^3*mtt*mWW^7 + 3*ep^3*mtt^6*mWW*s - mtt^5*mWW^2*s - 2*ep*mtt^5*mWW^2*s + 17*ep^2*mtt^5*mWW^2*s + 61*ep^3*mtt^5*mWW^2*s + 5*mtt^4*mWW^3*s + 8*ep*mtt^4*mWW^3*s - 98*ep^2*mtt^4*mWW^3*s - 263*ep^3*mtt^4*mWW^3*s - 8*mtt^3*mWW^4*s - 9*ep*mtt^3*mWW^4*s + 187*ep^2*mtt^3*mWW^4*s + 422*ep^3*mtt^3*mWW^4*s + 5*mtt^2*mWW^5*s + ep*mtt^2*mWW^5*s - 153*ep^2*mtt^2*mWW^5*s - 318*ep^3*mtt^2*mWW^5*s - mtt*mWW^6*s + 3*ep*mtt*mWW^6*s + 52*ep^2*mtt*mWW^6*s + 99*ep^3*mtt*mWW^6*s - ep*mWW^7*s - 5*ep^2*mWW^7*s - 4*ep^3*mWW^7*s - 12*ep^3*mtt^5*mWW*s^2 + 2*mtt^4*mWW^2*s^2 + ep*mtt^4*mWW^2*s^2 - 41*ep^2*mtt^4*mWW^2*s^2 - 60*ep^3*mtt^4*mWW^2*s^2 - 9*mtt^3*mWW^3*s^2 - 15*ep*mtt^3*mWW^3*s^2 + 182*ep^2*mtt^3*mWW^3*s^2 + 433*ep^3*mtt^3*mWW^3*s^2 + 10*mtt^2*mWW^4*s^2 + 14*ep*mtt^2*mWW^4*s^2 - 235*ep^2*mtt^2*mWW^4*s^2 - 542*ep^3*mtt^2*mWW^4*s^2 - 3*mtt*mWW^5*s^2 + 3*ep*mtt*mWW^5*s^2 + 114*ep^2*mtt*mWW^5*s^2 + 215*ep^3*mtt*mWW^5*s^2 - 3*ep*mWW^6*s^2 - 20*ep^2*mWW^6*s^2 - 34*ep^3*mWW^6*s^2 + 18*ep^3*mtt^4*mWW*s^3 - mtt^3*mWW^2*s^3 + 5*ep*mtt^3*mWW^2*s^3 + 29*ep^2*mtt^3*mWW^2*s^3 - 79*ep^3*mtt^3*mWW^2*s^3 + 5*mtt^2*mWW^3*s^3 + 9*ep*mtt^2*mWW^3*s^3 - 102*ep^2*mtt^2*mWW^3*s^3 - 217*ep^3*mtt^2*mWW^3*s^3 - 3*mtt*mWW^4*s^3 - 5*ep*mtt*mWW^4*s^3 + 69*ep^2*mtt*mWW^4*s^3 + 165*ep^3*mtt*mWW^4*s^3 - 2*ep*mWW^5*s^3 - 10*ep^2*mWW^5*s^3 - 7*ep^3*mWW^5*s^3 - 12*ep^3*mtt^3*mWW*s^4 - 5*ep*mtt^2*mWW^2*s^4 - 8*ep^2*mtt^2*mWW^2*s^4 + 109*ep^3*mtt^2*mWW^2*s^4 - mtt*mWW^3*s^4 - 3*ep*mtt*mWW^3*s^4 + 20*ep^2*mtt*mWW^3*s^4 + 48*ep^3*mtt*mWW^3*s^4 - ep^3*mWW^4*s^4 + 3*ep^3*mtt^2*mWW*s^5 + ep*mtt*mWW^2*s^5 + 2*ep^2*mtt*mWW^2*s^5 - 28*ep^3*mtt*mWW^2*s^5 + ep^3*mWW^3*s^5 - 2*ep^2*mtt^6*mWW*t + 6*ep^3*mtt^6*mWW*t - 2*ep*mtt^5*mWW^2*t + 4*ep^2*mtt^5*mWW^2*t + 4*ep^3*mtt^5*mWW^2*t + 6*ep*mtt^4*mWW^3*t - 2*ep^2*mtt^4*mWW^3*t - 56*ep^3*mtt^4*mWW^3*t - 6*ep*mtt^3*mWW^4*t + 2*ep^2*mtt^3*mWW^4*t + 84*ep^3*mtt^3*mWW^4*t + 2*ep*mtt^2*mWW^5*t - 4*ep^2*mtt^2*mWW^5*t - 46*ep^3*mtt^2*mWW^5*t + 2*ep^2*mtt*mWW^6*t + 8*ep^3*mtt*mWW^6*t - ep*mtt^6*s*t + 13*ep^3*mtt^6*s*t + mtt^5*mWW*s*t + 5*ep*mtt^5*mWW*s*t - 17*ep^2*mtt^5*mWW*s*t - 138*ep^3*mtt^5*mWW*s*t - 5*mtt^4*mWW^2*s*t - 7*ep*mtt^4*mWW^2*s*t + 104*ep^2*mtt^4*mWW^2*s*t + 327*ep^3*mtt^4*mWW^2*s*t + 7*mtt^3*mWW^3*s*t - 3*ep*mtt^3*mWW^3*s*t - 185*ep^2*mtt^3*mWW^3*s*t - 313*ep^3*mtt^3*mWW^3*s*t - 3*mtt^2*mWW^4*s*t + 12*ep*mtt^2*mWW^4*s*t + 121*ep^2*mtt^2*mWW^4*s*t + 112*ep^3*mtt^2*mWW^4*s*t - 6*ep*mtt*mWW^5*s*t - 18*ep^2*mtt*mWW^5*s*t + 19*ep^3*mtt*mWW^5*s*t - 5*ep^2*mWW^6*s*t - 20*ep^3*mWW^6*s*t + 4*ep*mtt^5*s^2*t - 52*ep^3*mtt^5*s^2*t - mtt^4*mWW*s^2*t - 7*ep*mtt^4*mWW*s^2*t + 29*ep^2*mtt^4*mWW*s^2*t + 212*ep^3*mtt^4*mWW*s^2*t + 6*mtt^3*mWW^2*s^2*t + 8*ep*mtt^3*mWW^2*s^2*t - 144*ep^2*mtt^3*mWW^2*s^2*t - 422*ep^3*mtt^3*mWW^2*s^2*t - 5*mtt^2*mWW^3*s^2*t + 11*ep*mtt^2*mWW^3*s^2*t + 161*ep^2*mtt^2*mWW^3*s^2*t + 175*ep^3*mtt^2*mWW^3*s^2*t - 18*ep*mtt*mWW^4*s^2*t - 58*ep^2*mtt*mWW^4*s^2*t + 68*ep^3*mtt*mWW^4*s^2*t + 2*ep*mWW^5*s^2*t + 12*ep^2*mWW^5*s^2*t + 19*ep^3*mWW^5*s^2*t - 6*ep*mtt^4*s^3*t + 78*ep^3*mtt^4*s^3*t - mtt^3*mWW*s^3*t - ep*mtt^3*mWW*s^3*t - ep^2*mtt^3*mWW*s^3*t - 22*ep^3*mtt^3*mWW*s^3*t - mtt^2*mWW^2*s^3*t - ep*mtt^2*mWW^2*s^3*t + 40*ep^2*mtt^2*mWW^2*s^3*t + 144*ep^3*mtt^2*mWW^2*s^3*t - 8*ep*mtt*mWW^3*s^3*t - 19*ep^2*mtt*mWW^3*s^3*t + 44*ep^3*mtt*mWW^3*s^3*t + 2*ep*mWW^4*s^3*t + 8*ep^2*mWW^4*s^3*t - 4*ep^3*mWW^4*s^3*t + 4*ep*mtt^3*s^4*t - 52*ep^3*mtt^3*s^4*t + mtt^2*mWW*s^4*t + 3*ep*mtt^2*mWW*s^4*t - 7*ep^2*mtt^2*mWW*s^4*t - 70*ep^3*mtt^2*mWW*s^4*t + 2*ep*mtt*mWW^2*s^4*t - 4*ep^2*mtt*mWW^2*s^4*t - 52*ep^3*mtt*mWW^2*s^4*t + ep^2*mWW^3*s^4*t + 6*ep^3*mWW^3*s^4*t - ep*mtt^2*s^5*t + 13*ep^3*mtt^2*s^5*t - 2*ep^2*mtt*mWW*s^5*t + 12*ep^3*mtt*mWW*s^5*t - ep^3*mWW^2*s^5*t + ep^2*mtt^6*t^2 - 3*ep^3*mtt^6*t^2 + ep*mtt^5*mWW*t^2 - 2*ep^2*mtt^5*mWW*t^2 - 2*ep^3*mtt^5*mWW*t^2 - 3*ep*mtt^4*mWW^2*t^2 + ep^2*mtt^4*mWW^2*t^2 + 28*ep^3*mtt^4*mWW^2*t^2 + 3*ep*mtt^3*mWW^3*t^2 - ep^2*mtt^3*mWW^3*t^2 - 42*ep^3*mtt^3*mWW^3*t^2 - ep*mtt^2*mWW^4*t^2 + 2*ep^2*mtt^2*mWW^4*t^2 + 23*ep^3*mtt^2*mWW^4*t^2 - ep^2*mtt*mWW^5*t^2 - 4*ep^3*mtt*mWW^5*t^2 - mtt^5*s*t^2 - 3*ep*mtt^5*s*t^2 + 15*ep^2*mtt^5*s*t^2 + 73*ep^3*mtt^5*s*t^2 + 4*mtt^4*mWW*s*t^2 + 8*ep*mtt^4*mWW*s*t^2 - 74*ep^2*mtt^4*mWW*s*t^2 - 224*ep^3*mtt^4*mWW*s*t^2 - 5*mtt^3*mWW^2*s*t^2 - 4*ep*mtt^3*mWW^2*s*t^2 + 120*ep^2*mtt^3*mWW^2*s*t^2 + 251*ep^3*mtt^3*mWW^2*s*t^2 + 2*mtt^2*mWW^3*s*t^2 - 4*ep*mtt^2*mWW^3*s*t^2 - 76*ep^2*mtt^2*mWW^3*s*t^2 - 114*ep^3*mtt^2*mWW^3*s*t^2 + 3*ep*mtt*mWW^4*s*t^2 + 13*ep^2*mtt*mWW^4*s*t^2 + 6*ep^3*mtt*mWW^4*s*t^2 + 2*ep^2*mWW^5*s*t^2 + 8*ep^3*mWW^5*s*t^2 + 2*mtt^4*s^2*t^2 + 5*ep*mtt^4*s^2*t^2 - 33*ep^2*mtt^4*s^2*t^2 - 124*ep^3*mtt^4*s^2*t^2 - 6*mtt^3*mWW*s^2*t^2 - 12*ep*mtt^3*mWW*s^2*t^2 + 112*ep^2*mtt^3*mWW*s^2*t^2 + 317*ep^3*mtt^3*mWW*s^2*t^2 + 4*mtt^2*mWW^2*s^2*t^2 - 2*ep*mtt^2*mWW^2*s^2*t^2 - 106*ep^2*mtt^2*mWW^2*s^2*t^2 - 145*ep^3*mtt^2*mWW^2*s^2*t^2 + 10*ep*mtt*mWW^3*s^2*t^2 + 34*ep^2*mtt*mWW^3*s^2*t^2 - 35*ep^3*mtt*mWW^3*s^2*t^2 - ep*mWW^4*s^2*t^2 - 7*ep^2*mWW^4*s^2*t^2 - 13*ep^3*mWW^4*s^2*t^2 - mtt^3*s^3*t^2 - ep*mtt^3*s^3*t^2 + 17*ep^2*mtt^3*s^3*t^2 + 41*ep^3*mtt^3*s^3*t^2 + 2*mtt^2*mWW*s^3*t^2 + 3*ep*mtt^2*mWW*s^3*t^2 - 34*ep^2*mtt^2*mWW*s^3*t^2 - 103*ep^3*mtt^2*mWW*s^3*t^2 + 6*ep*mtt*mWW^2*s^3*t^2 + 7*ep^2*mtt*mWW^2*s^3*t^2 - 61*ep^3*mtt*mWW^2*s^3*t^2 - ep*mWW^3*s^3*t^2 - 4*ep^2*mWW^3*s^3*t^2 + 3*ep^3*mWW^3*s^3*t^2 - ep*mtt^2*s^4*t^2 + 13*ep^3*mtt^2*s^4*t^2 - 2*ep^2*mtt*mWW*s^4*t^2 + 12*ep^3*mtt*mWW*s^4*t^2 - ep^3*mWW^2*s^4*t^2))/(2*ep^3*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^4*(mtt - mWW - s)^2*s*(-mWW + t)^2), -((-1 + 2*ep)*(4*ep*mtt^6*mWW^4 + 30*ep^2*mtt^6*mWW^4 + 70*ep^3*mtt^6*mWW^4 + 52*ep^4*mtt^6*mWW^4 + 4*ep*mtt^5*mWW^5 + 34*ep^2*mtt^5*mWW^5 + 82*ep^3*mtt^5*mWW^5 + 60*ep^4*mtt^5*mWW^5 - 8*ep*mtt^4*mWW^6 - 56*ep^2*mtt^4*mWW^6 - 128*ep^3*mtt^4*mWW^6 - 96*ep^4*mtt^4*mWW^6 - 8*ep^2*mtt^3*mWW^7 - 24*ep^3*mtt^3*mWW^7 - 16*ep^4*mtt^3*mWW^7 + 8*mtt^6*mWW^3*s + 33*ep*mtt^6*mWW^3*s - 65*ep^2*mtt^6*mWW^3*s - 383*ep^3*mtt^6*mWW^3*s - 371*ep^4*mtt^6*mWW^3*s - 16*mtt^5*mWW^4*s - 85*ep*mtt^5*mWW^4*s - 83*ep^2*mtt^5*mWW^4*s + 197*ep^3*mtt^5*mWW^4*s + 309*ep^4*mtt^5*mWW^4*s + 8*mtt^4*mWW^5*s + 33*ep*mtt^4*mWW^5*s + 82*ep^2*mtt^4*mWW^5*s + 177*ep^3*mtt^4*mWW^5*s + 168*ep^4*mtt^4*mWW^5*s + 5*ep*mtt^3*mWW^6*s - 76*ep^2*mtt^3*mWW^6*s - 371*ep^3*mtt^3*mWW^6*s - 418*ep^4*mtt^3*mWW^6*s + 2*ep*mtt^2*mWW^7*s + 40*ep^2*mtt^2*mWW^7*s + 134*ep^3*mtt^2*mWW^7*s + 132*ep^4*mtt^2*mWW^7*s - 2*mtt^6*mWW^2*s^2 - 26*ep*mtt^6*mWW^2*s^2 - 62*ep^2*mtt^6*mWW^2*s^2 - 26*ep^3*mtt^6*mWW^2*s^2 + 12*ep^4*mtt^6*mWW^2*s^2 - 20*mtt^5*mWW^3*s^2 - 27*ep*mtt^5*mWW^3*s^2 + 311*ep^2*mtt^5*mWW^3*s^2 + 893*ep^3*mtt^5*mWW^3*s^2 + 641*ep^4*mtt^5*mWW^3*s^2 + 40*mtt^4*mWW^4*s^2 + 102*ep*mtt^4*mWW^4*s^2 - 185*ep^2*mtt^4*mWW^4*s^2 - 766*ep^3*mtt^4*mWW^4*s^2 - 624*ep^4*mtt^4*mWW^4*s^2 - 20*mtt^3*mWW^5*s^2 - 31*ep*mtt^3*mWW^5*s^2 - 99*ep^2*mtt^3*mWW^5*s^2 - 523*ep^3*mtt^3*mWW^5*s^2 - 582*ep^4*mtt^3*mWW^5*s^2 + 2*mtt^2*mWW^6*s^2 + 10*ep*mtt^2*mWW^6*s^2 + 283*ep^2*mtt^2*mWW^6*s^2 + 1029*ep^3*mtt^2*mWW^6*s^2 + 1006*ep^4*mtt^2*mWW^6*s^2 - 4*ep*mtt*mWW^7*s^2 - 50*ep^2*mtt*mWW^7*s^2 - 166*ep^3*mtt*mWW^7*s^2 - 180*ep^4*mtt*mWW^7*s^2 - 2*mtt^6*mWW*s^3 - 15*ep*mtt^6*mWW*s^3 + 29*ep^2*mtt^6*mWW*s^3 + 169*ep^3*mtt^6*mWW*s^3 + 189*ep^4*mtt^6*mWW*s^3 + 14*mtt^5*mWW^2*s^3 + 147*ep*mtt^5*mWW^2*s^3 + 171*ep^2*mtt^5*mWW^2*s^3 - 281*ep^3*mtt^5*mWW^2*s^3 - 313*ep^4*mtt^5*mWW^2*s^3 - 6*mtt^4*mWW^3*s^3 - 243*ep*mtt^4*mWW^3*s^3 - 444*ep^2*mtt^4*mWW^3*s^3 + 541*ep^3*mtt^4*mWW^3*s^3 + 864*ep^4*mtt^4*mWW^3*s^3 - 10*mtt^3*mWW^4*s^3 + 235*ep*mtt^3*mWW^4*s^3 + 577*ep^2*mtt^3*mWW^4*s^3 - 460*ep^3*mtt^3*mWW^4*s^3 - 936*ep^4*mtt^3*mWW^4*s^3 + 8*mtt^2*mWW^5*s^3 - 102*ep*mtt^2*mWW^5*s^3 - 54*ep^2*mtt^2*mWW^5*s^3 + 933*ep^3*mtt^2*mWW^5*s^3 + 1022*ep^4*mtt^2*mWW^5*s^3 - 4*mtt*mWW^6*s^3 - 12*ep*mtt*mWW^6*s^3 - 165*ep^2*mtt*mWW^6*s^3 - 511*ep^3*mtt*mWW^6*s^3 - 398*ep^4*mtt*mWW^6*s^3 + 2*ep*mWW^7*s^3 + 18*ep^2*mWW^7*s^3 + 56*ep^3*mWW^7*s^3 + 64*ep^4*mWW^7*s^3 + 4*ep*mtt^6*s^4 + 32*ep^2*mtt^6*s^4 + 74*ep^3*mtt^6*s^4 + 54*ep^4*mtt^6*s^4 + 6*mtt^5*mWW*s^4 + 33*ep*mtt^5*mWW*s^4 - 229*ep^2*mtt^5*mWW*s^4 - 927*ep^3*mtt^5*mWW*s^4 - 985*ep^4*mtt^5*mWW*s^4 - 28*mtt^4*mWW^2*s^4 - 246*ep*mtt^4*mWW^2*s^4 + 203*ep^2*mtt^4*mWW^2*s^4 + 2128*ep^3*mtt^4*mWW^2*s^4 + 2132*ep^4*mtt^4*mWW^2*s^4 + 54*mtt^3*mWW^3*s^4 + 534*ep*mtt^3*mWW^3*s^4 - 120*ep^2*mtt^3*mWW^3*s^4 - 4277*ep^3*mtt^3*mWW^3*s^4 - 4354*ep^4*mtt^3*mWW^3*s^4 - 46*mtt^2*mWW^4*s^4 - 553*ep*mtt^2*mWW^4*s^4 - 365*ep^2*mtt^2*mWW^4*s^4 + 3278*ep^3*mtt^2*mWW^4*s^4 + 3782*ep^4*mtt^2*mWW^4*s^4 + 12*mtt*mWW^5*s^4 + 175*ep*mtt*mWW^5*s^4 + 9*ep^2*mtt*mWW^5*s^4 - 1487*ep^3*mtt*mWW^5*s^4 - 1582*ep^4*mtt*mWW^5*s^4 + 2*mWW^6*s^4 + 5*ep*mWW^6*s^4 + 14*ep^2*mWW^6*s^4 - 19*ep^3*mWW^6*s^4 - 94*ep^4*mWW^6*s^4 - 12*ep*mtt^5*s^5 - 96*ep^2*mtt^5*s^5 - 220*ep^3*mtt^5*s^5 - 160*ep^4*mtt^5*s^5 - 6*mtt^4*mWW*s^5 - 10*ep*mtt^4*mWW*s^5 + 448*ep^2*mtt^4*mWW*s^5 + 1480*ep^3*mtt^4*mWW*s^5 + 1496*ep^4*mtt^4*mWW*s^5 + 22*mtt^3*mWW^2*s^5 + 120*ep*mtt^3*mWW^2*s^5 - 867*ep^2*mtt^3*mWW^2*s^5 - 3591*ep^3*mtt^3*mWW^2*s^5 - 3538*ep^4*mtt^3*mWW^2*s^5 - 50*mtt^2*mWW^3*s^5 - 365*ep*mtt^2*mWW^3*s^5 + 687*ep^2*mtt^2*mWW^3*s^5 + 4886*ep^3*mtt^2*mWW^3*s^5 + 4793*ep^4*mtt^2*mWW^3*s^5 + 42*mtt*mWW^4*s^5 + 358*ep*mtt*mWW^4*s^5 - 86*ep^2*mtt*mWW^4*s^5 - 3133*ep^3*mtt*mWW^4*s^5 - 3397*ep^4*mtt*mWW^4*s^5 - 8*mWW^5*s^5 - 79*ep*mWW^5*s^5 + 28*ep^2*mWW^5*s^5 + 818*ep^3*mWW^5*s^5 + 914*ep^4*mWW^5*s^5 + 12*ep*mtt^4*s^6 + 96*ep^2*mtt^4*s^6 + 216*ep^3*mtt^4*s^6 + 156*ep^4*mtt^4*s^6 + 2*mtt^3*mWW*s^6 - 19*ep*mtt^3*mWW*s^6 - 311*ep^2*mtt^3*mWW*s^6 - 798*ep^3*mtt^3*mWW*s^6 - 732*ep^4*mtt^3*mWW*s^6 - 6*mtt^2*mWW^2*s^6 + 37*ep*mtt^2*mWW^2*s^6 + 764*ep^2*mtt^2*mWW^2*s^6 + 2171*ep^3*mtt^2*mWW^2*s^6 + 2032*ep^4*mtt^2*mWW^2*s^6 + 14*mtt*mWW^3*s^6 + 55*ep*mtt*mWW^3*s^6 - 415*ep^2*mtt*mWW^3*s^6 - 1662*ep^3*mtt*mWW^3*s^6 - 1547*ep^4*mtt*mWW^3*s^6 - 10*mWW^4*s^6 - 61*ep*mWW^4*s^6 + 112*ep^2*mWW^4*s^6 + 814*ep^3*mWW^4*s^6 + 814*ep^4*mWW^4*s^6 - 4*ep*mtt^3*s^7 - 32*ep^2*mtt^3*s^7 - 68*ep^3*mtt^3*s^7 - 48*ep^4*mtt^3*s^7 + 11*ep*mtt^2*mWW*s^7 + 49*ep^2*mtt^2*mWW*s^7 + 19*ep^3*mtt^2*mWW*s^7 - 29*ep^4*mtt^2*mWW*s^7 - 32*ep*mtt*mWW^2*s^7 - 207*ep^2*mtt*mWW^2*s^7 - 394*ep^3*mtt*mWW^2*s^7 - 317*ep^4*mtt*mWW^2*s^7 + 13*ep*mWW^3*s^7 + 46*ep^2*mWW^3*s^7 + 2*ep^3*mWW^3*s^7 - 26*ep^4*mWW^3*s^7 - 2*ep^3*mtt^2*s^8 - 2*ep^4*mtt^2*s^8 + 14*ep^2*mtt*mWW*s^8 + 57*ep^3*mtt*mWW*s^8 + 61*ep^4*mtt*mWW*s^8 - 2*ep^2*mWW^2*s^8 - 7*ep^3*mWW^2*s^8 - 8*ep^4*mWW^2*s^8 - 8*ep*mtt^5*mWW^4*t - 60*ep^2*mtt^5*mWW^4*t - 140*ep^3*mtt^5*mWW^4*t - 104*ep^4*mtt^5*mWW^4*t - 8*ep*mtt^4*mWW^5*t - 68*ep^2*mtt^4*mWW^5*t - 164*ep^3*mtt^4*mWW^5*t - 120*ep^4*mtt^4*mWW^5*t + 16*ep*mtt^3*mWW^6*t + 112*ep^2*mtt^3*mWW^6*t + 256*ep^3*mtt^3*mWW^6*t + 192*ep^4*mtt^3*mWW^6*t + 16*ep^2*mtt^2*mWW^7*t + 48*ep^3*mtt^2*mWW^7*t + 32*ep^4*mtt^2*mWW^7*t - 16*mtt^5*mWW^3*s*t - 65*ep*mtt^5*mWW^3*s*t + 125*ep^2*mtt^5*mWW^3*s*t + 731*ep^3*mtt^5*mWW^3*s*t + 699*ep^4*mtt^5*mWW^3*s*t + 32*mtt^4*mWW^4*s*t + 149*ep*mtt^4*mWW^4*s*t + 9*ep^2*mtt^4*mWW^4*s*t - 749*ep^3*mtt^4*mWW^4*s*t - 861*ep^4*mtt^4*mWW^4*s*t - 16*mtt^3*mWW^5*s*t - 37*ep*mtt^3*mWW^5*s*t + 110*ep^2*mtt^3*mWW^5*s*t + 433*ep^3*mtt^3*mWW^5*s*t + 380*ep^4*mtt^3*mWW^5*s*t - 21*ep*mtt^2*mWW^6*s*t + 8*ep^2*mtt^2*mWW^6*s*t + 235*ep^3*mtt^2*mWW^6*s*t + 290*ep^4*mtt^2*mWW^6*s*t - 2*ep*mtt*mWW^7*s*t - 48*ep^2*mtt*mWW^7*s*t - 158*ep^3*mtt*mWW^7*s*t - 148*ep^4*mtt*mWW^7*s*t + 2*mtt^5*mWW^2*s^2*t + 14*ep*mtt^5*mWW^2*s^2*t + 116*ep^2*mtt^5*mWW^2*s^2*t + 360*ep^3*mtt^5*mWW^2*s^2*t + 344*ep^4*mtt^5*mWW^2*s^2*t + 36*mtt^4*mWW^3*s^2*t + 153*ep*mtt^4*mWW^3*s^2*t - 374*ep^2*mtt^4*mWW^3*s^2*t - 2091*ep^3*mtt^4*mWW^3*s^2*t - 2032*ep^4*mtt^4*mWW^3*s^2*t - 64*mtt^3*mWW^4*s^2*t - 256*ep*mtt^3*mWW^4*s^2*t + 236*ep^2*mtt^3*mWW^4*s^2*t + 2074*ep^3*mtt^3*mWW^4*s^2*t + 2181*ep^4*mtt^3*mWW^4*s^2*t + 28*mtt^2*mWW^5*s^2*t + 43*ep*mtt^2*mWW^5*s^2*t - 131*ep^2*mtt^2*mWW^5*s^2*t - 427*ep^3*mtt^2*mWW^5*s^2*t - 436*ep^4*mtt^2*mWW^5*s^2*t - 2*mtt*mWW^6*s^2*t + 8*ep*mtt*mWW^6*s^2*t - 185*ep^2*mtt*mWW^6*s^2*t - 749*ep^3*mtt*mWW^6*s^2*t - 674*ep^4*mtt*mWW^6*s^2*t + 2*ep*mWW^7*s^2*t + 32*ep^2*mWW^7*s^2*t + 110*ep^3*mWW^7*s^2*t + 116*ep^4*mWW^7*s^2*t + 2*mtt^5*mWW*s^3*t + 15*ep*mtt^5*mWW*s^3*t - 9*ep^2*mtt^5*mWW*s^3*t - 93*ep^3*mtt^5*mWW*s^3*t - 117*ep^4*mtt^5*mWW*s^3*t - 12*mtt^4*mWW^2*s^3*t - 77*ep*mtt^4*mWW^2*s^3*t - 305*ep^2*mtt^4*mWW^2*s^3*t - 907*ep^3*mtt^4*mWW^2*s^3*t - 991*ep^4*mtt^4*mWW^2*s^3*t - 6*mtt^3*mWW^3*s^3*t - 46*ep*mtt^3*mWW^3*s^3*t + 239*ep^2*mtt^3*mWW^3*s^3*t + 1631*ep^3*mtt^3*mWW^3*s^3*t + 2186*ep^4*mtt^3*mWW^3*s^3*t + 18*mtt^2*mWW^4*s^3*t + 46*ep*mtt^2*mWW^4*s^3*t - 196*ep^2*mtt^2*mWW^4*s^3*t - 1150*ep^3*mtt^2*mWW^4*s^3*t - 1687*ep^4*mtt^2*mWW^4*s^3*t - 4*mtt*mWW^5*s^3*t + 35*ep*mtt*mWW^5*s^3*t - 34*ep^2*mtt*mWW^5*s^3*t - 297*ep^3*mtt*mWW^5*s^3*t + 2*mWW^6*s^3*t + 3*ep*mWW^6*s^3*t + 77*ep^2*mWW^6*s^3*t + 204*ep^3*mWW^6*s^3*t + 84*ep^4*mWW^6*s^3*t - 4*ep*mtt^5*s^4*t - 32*ep^2*mtt^5*s^4*t - 74*ep^3*mtt^5*s^4*t - 54*ep^4*mtt^5*s^4*t - 4*mtt^4*mWW*s^4*t - 21*ep*mtt^4*mWW*s^4*t + 90*ep^2*mtt^4*mWW*s^4*t + 373*ep^3*mtt^4*mWW*s^4*t + 442*ep^4*mtt^4*mWW*s^4*t + 16*mtt^3*mWW^2*s^4*t + 80*ep*mtt^3*mWW^2*s^4*t + 122*ep^2*mtt^3*mWW^2*s^4*t + 316*ep^3*mtt^3*mWW^2*s^4*t + 347*ep^4*mtt^3*mWW^2*s^4*t - 28*mtt^2*mWW^3*s^4*t - 90*ep*mtt^2*mWW^3*s^4*t + 171*ep^2*mtt^2*mWW^3*s^4*t + 510*ep^3*mtt^2*mWW^3*s^4*t - 96*ep^4*mtt^2*mWW^3*s^4*t + 24*mtt*mWW^4*s^4*t + 140*ep*mtt*mWW^4*s^4*t + 30*ep^2*mtt*mWW^4*s^4*t - 632*ep^3*mtt*mWW^4*s^4*t - 353*ep^4*mtt*mWW^4*s^4*t - 8*mWW^5*s^4*t - 57*ep*mWW^5*s^4*t + 75*ep^2*mWW^5*s^4*t + 671*ep^3*mWW^5*s^4*t + 608*ep^4*mWW^5*s^4*t + 8*ep*mtt^4*s^5*t + 64*ep^2*mtt^4*s^5*t + 146*ep^3*mtt^4*s^5*t + 106*ep^4*mtt^4*s^5*t + 2*mtt^3*mWW*s^5*t - 5*ep*mtt^3*mWW*s^5*t - 107*ep^2*mtt^3*mWW*s^5*t - 224*ep^3*mtt^3*mWW*s^5*t - 244*ep^4*mtt^3*mWW*s^5*t - 6*mtt^2*mWW^2*s^5*t + 23*ep*mtt^2*mWW^2*s^5*t + 192*ep^2*mtt^2*mWW^2*s^5*t + 191*ep^3*mtt^2*mWW^2*s^5*t + 145*ep^4*mtt^2*mWW^2*s^5*t + 14*mtt*mWW^3*s^5*t + 9*ep*mtt*mWW^3*s^5*t - 202*ep^2*mtt*mWW^3*s^5*t - 356*ep^3*mtt*mWW^3*s^5*t - 105*ep^4*mtt*mWW^3*s^5*t - 10*mWW^4*s^5*t - 35*ep*mWW^4*s^5*t + 53*ep^2*mWW^4*s^5*t + 273*ep^3*mWW^4*s^5*t + 176*ep^4*mWW^4*s^5*t - 4*ep*mtt^3*s^6*t - 32*ep^2*mtt^3*s^6*t - 70*ep^3*mtt^3*s^6*t - 50*ep^4*mtt^3*s^6*t + 11*ep*mtt^2*mWW*s^6*t + 4*ep^2*mtt^2*mWW*s^6*t - 141*ep^3*mtt^2*mWW*s^6*t - 166*ep^4*mtt^2*mWW*s^6*t - 34*ep*mtt*mWW^2*s^6*t - 115*ep^2*mtt*mWW^2*s^6*t - 21*ep^3*mtt*mWW^2*s^6*t + 43*ep^4*mtt*mWW^2*s^6*t + 15*ep*mWW^3*s^6*t - 7*ep^2*mWW^3*s^6*t - 209*ep^3*mWW^3*s^6*t - 220*ep^4*mWW^3*s^6*t - 2*ep^3*mtt^2*s^7*t - 2*ep^4*mtt^2*s^7*t + 22*ep^2*mtt*mWW*s^7*t + 85*ep^3*mtt*mWW*s^7*t + 85*ep^4*mtt*mWW*s^7*t + 2*ep^2*mWW^2*s^7*t + 7*ep^3*mWW^2*s^7*t + 4*ep^4*mWW^2*s^7*t + 4*ep*mtt^4*mWW^4*t^2 + 30*ep^2*mtt^4*mWW^4*t^2 + 70*ep^3*mtt^4*mWW^4*t^2 + 52*ep^4*mtt^4*mWW^4*t^2 + 4*ep*mtt^3*mWW^5*t^2 + 34*ep^2*mtt^3*mWW^5*t^2 + 82*ep^3*mtt^3*mWW^5*t^2 + 60*ep^4*mtt^3*mWW^5*t^2 - 8*ep*mtt^2*mWW^6*t^2 - 56*ep^2*mtt^2*mWW^6*t^2 - 128*ep^3*mtt^2*mWW^6*t^2 - 96*ep^4*mtt^2*mWW^6*t^2 - 8*ep^2*mtt*mWW^7*t^2 - 24*ep^3*mtt*mWW^7*t^2 - 16*ep^4*mtt*mWW^7*t^2 + 8*mtt^4*mWW^3*s*t^2 + 32*ep*mtt^4*mWW^3*s*t^2 - 60*ep^2*mtt^4*mWW^3*s*t^2 - 348*ep^3*mtt^4*mWW^3*s*t^2 - 328*ep^4*mtt^4*mWW^3*s*t^2 - 16*mtt^3*mWW^4*s*t^2 - 64*ep*mtt^3*mWW^4*s*t^2 + 74*ep^2*mtt^3*mWW^4*s*t^2 + 552*ep^3*mtt^3*mWW^4*s*t^2 + 552*ep^4*mtt^3*mWW^4*s*t^2 + 8*mtt^2*mWW^5*s*t^2 + 4*ep*mtt^2*mWW^5*s*t^2 - 192*ep^2*mtt^2*mWW^5*s*t^2 - 610*ep^3*mtt^2*mWW^5*s*t^2 - 548*ep^4*mtt^2*mWW^5*s*t^2 + 16*ep*mtt*mWW^6*s*t^2 + 68*ep^2*mtt*mWW^6*s*t^2 + 136*ep^3*mtt*mWW^6*s*t^2 + 128*ep^4*mtt*mWW^6*s*t^2 + 8*ep^2*mWW^7*s*t^2 + 24*ep^3*mWW^7*s*t^2 + 16*ep^4*mWW^7*s*t^2 + 12*ep*mtt^4*mWW^2*s^2*t^2 - 54*ep^2*mtt^4*mWW^2*s^2*t^2 - 334*ep^3*mtt^4*mWW^2*s^2*t^2 - 356*ep^4*mtt^4*mWW^2*s^2*t^2 - 16*mtt^3*mWW^3*s^2*t^2 - 124*ep*mtt^3*mWW^3*s^2*t^2 + 110*ep^2*mtt^3*mWW^3*s^2*t^2 + 1362*ep^3*mtt^3*mWW^3*s^2*t^2 + 1548*ep^4*mtt^3*mWW^3*s^2*t^2 + 24*mtt^2*mWW^4*s^2*t^2 + 156*ep*mtt^2*mWW^4*s^2*t^2 - 110*ep^2*mtt^2*mWW^4*s^2*t^2 - 1584*ep^3*mtt^2*mWW^4*s^2*t^2 - 1864*ep^4*mtt^2*mWW^4*s^2*t^2 - 8*mtt*mWW^5*s^2*t^2 - 24*ep*mtt*mWW^5*s^2*t^2 + 174*ep^2*mtt*mWW^5*s^2*t^2 + 846*ep^3*mtt*mWW^5*s^2*t^2 + 932*ep^4*mtt*mWW^5*s^2*t^2 - 8*ep*mWW^6*s^2*t^2 - 12*ep^2*mWW^6*s^2*t^2 - 8*ep^3*mWW^6*s^2*t^2 - 32*ep^4*mWW^6*s^2*t^2 - 20*ep^2*mtt^4*mWW*s^3*t^2 - 76*ep^3*mtt^4*mWW*s^3*t^2 - 72*ep^4*mtt^4*mWW*s^3*t^2 - 32*ep*mtt^3*mWW^2*s^3*t^2 + 142*ep^2*mtt^3*mWW^2*s^3*t^2 + 880*ep^3*mtt^3*mWW^2*s^3*t^2 + 936*ep^4*mtt^3*mWW^2*s^3*t^2 + 8*mtt^2*mWW^3*s^3*t^2 + 156*ep*mtt^2*mWW^3*s^3*t^2 + 12*ep^2*mtt^2*mWW^3*s^3*t^2 - 1506*ep^3*mtt^2*mWW^3*s^3*t^2 - 1940*ep^4*mtt^2*mWW^3*s^3*t^2 - 8*mtt*mWW^4*s^3*t^2 - 128*ep*mtt*mWW^4*s^3*t^2 - 10*ep^2*mtt*mWW^4*s^3*t^2 + 1272*ep^3*mtt*mWW^4*s^3*t^2 + 1688*ep^4*mtt*mWW^4*s^3*t^2 + 16*ep*mWW^5*s^3*t^2 - 16*ep^2*mWW^5*s^3*t^2 - 318*ep^3*mWW^5*s^3*t^2 - 444*ep^4*mWW^5*s^3*t^2 + 48*ep^2*mtt^3*mWW*s^4*t^2 + 180*ep^3*mtt^3*mWW*s^4*t^2 + 168*ep^4*mtt^3*mWW*s^4*t^2 + 28*ep*mtt^2*mWW^2*s^4*t^2 - 106*ep^2*mtt^2*mWW^2*s^4*t^2 - 696*ep^3*mtt^2*mWW^2*s^4*t^2 - 744*ep^4*mtt^2*mWW^2*s^4*t^2 - 72*ep*mtt*mWW^3*s^4*t^2 - 78*ep^2*mtt*mWW^3*s^4*t^2 + 502*ep^3*mtt*mWW^3*s^4*t^2 + 740*ep^4*mtt*mWW^3*s^4*t^2 + 32*ep*mWW^4*s^4*t^2 + 16*ep^2*mWW^4*s^4*t^2 - 310*ep^3*mWW^4*s^4*t^2 - 428*ep^4*mWW^4*s^4*t^2 - 36*ep^2*mtt^2*mWW*s^5*t^2 - 132*ep^3*mtt^2*mWW*s^5*t^2 - 120*ep^4*mtt^2*mWW*s^5*t^2 - 8*ep*mtt*mWW^2*s^5*t^2 + 14*ep^2*mtt*mWW^2*s^5*t^2 + 136*ep^3*mtt*mWW^2*s^5*t^2 + 152*ep^4*mtt*mWW^2*s^5*t^2 + 8*ep*mWW^3*s^5*t^2 + 16*ep^2*mWW^3*s^5*t^2 - 10*ep^3*mWW^3*s^5*t^2 - 20*ep^4*mWW^3*s^5*t^2 + 8*ep^2*mtt*mWW*s^6*t^2 + 28*ep^3*mtt*mWW*s^6*t^2 + 24*ep^4*mtt*mWW*s^6*t^2 + 4*ep^2*mWW^2*s^6*t^2 + 14*ep^3*mWW^2*s^6*t^2 + 12*ep^4*mWW^2*s^6*t^2))/(4*ep^3*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*(mtt - s)*(mtt - mWW - s)*s*(-mWW + s)^3*(mtt - s - t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*ep*mtt^6*mWW^3 + 30*ep^2*mtt^6*mWW^3 + 70*ep^3*mtt^6*mWW^3 + 52*ep^4*mtt^6*mWW^3 + 4*ep*mtt^5*mWW^4 + 34*ep^2*mtt^5*mWW^4 + 82*ep^3*mtt^5*mWW^4 + 60*ep^4*mtt^5*mWW^4 - 8*ep*mtt^4*mWW^5 - 56*ep^2*mtt^4*mWW^5 - 128*ep^3*mtt^4*mWW^5 - 96*ep^4*mtt^4*mWW^5 - 8*ep^2*mtt^3*mWW^6 - 24*ep^3*mtt^3*mWW^6 - 16*ep^4*mtt^3*mWW^6 + 4*mtt^6*mWW^2*s + 11*ep*mtt^6*mWW^2*s - 75*ep^2*mtt^6*mWW^2*s - 295*ep^3*mtt^6*mWW^2*s - 267*ep^4*mtt^6*mWW^2*s - 8*mtt^5*mWW^3*s - 57*ep*mtt^5*mWW^3*s - 157*ep^2*mtt^5*mWW^3*s - 173*ep^3*mtt^5*mWW^3*s - 39*ep^4*mtt^5*mWW^3*s + 4*mtt^4*mWW^4*s + 31*ep*mtt^4*mWW^4*s + 158*ep^2*mtt^4*mWW^4*s + 407*ep^3*mtt^4*mWW^4*s + 372*ep^4*mtt^4*mWW^4*s + ep*mtt^3*mWW^5*s - 68*ep^2*mtt^3*mWW^5*s - 319*ep^3*mtt^3*mWW^5*s - 378*ep^4*mtt^3*mWW^5*s + 2*ep*mtt^2*mWW^6*s + 40*ep^2*mtt^2*mWW^6*s + 134*ep^3*mtt^2*mWW^6*s + 132*ep^4*mtt^2*mWW^6*s - mtt^6*mWW*s^2 - 11*ep*mtt^6*mWW*s^2 - 11*ep^2*mtt^6*mWW*s^2 + 45*ep^3*mtt^6*mWW*s^2 + 60*ep^4*mtt^6*mWW*s^2 - 10*mtt^5*mWW^2*s^2 + 24*ep*mtt^5*mWW^2*s^2 + 438*ep^2*mtt^5*mWW^2*s^2 + 1112*ep^3*mtt^5*mWW^2*s^2 + 812*ep^4*mtt^5*mWW^2*s^2 + 20*mtt^4*mWW^3*s^2 + 36*ep*mtt^4*mWW^3*s^2 - 224*ep^2*mtt^4*mWW^3*s^2 - 836*ep^3*mtt^4*mWW^3*s^2 - 837*ep^4*mtt^4*mWW^3*s^2 - 10*mtt^3*mWW^4*s^2 - 26*ep*mtt^3*mWW^4*s^2 - 103*ep^2*mtt^3*mWW^4*s^2 - 306*ep^3*mtt^3*mWW^4*s^2 - 222*ep^4*mtt^3*mWW^4*s^2 + mtt^2*mWW^5*s^2 + 17*ep*mtt^2*mWW^5*s^2 + 250*ep^2*mtt^2*mWW^5*s^2 + 838*ep^3*mtt^2*mWW^5*s^2 + 820*ep^4*mtt^2*mWW^5*s^2 - 4*ep*mtt*mWW^6*s^2 - 50*ep^2*mtt*mWW^6*s^2 - 166*ep^3*mtt*mWW^6*s^2 - 180*ep^4*mtt*mWW^6*s^2 - mtt^6*s^3 - 4*ep*mtt^6*s^3 + 38*ep^2*mtt^6*s^3 + 132*ep^3*mtt^6*s^3 + 123*ep^4*mtt^6*s^3 + 7*mtt^5*mWW*s^3 + 44*ep*mtt^5*mWW*s^3 - 152*ep^2*mtt^5*mWW*s^3 - 734*ep^3*mtt^5*mWW*s^3 - 627*ep^4*mtt^5*mWW*s^3 - 3*mtt^4*mWW^2*s^3 - 146*ep*mtt^4*mWW^2*s^3 - 331*ep^2*mtt^4*mWW^2*s^3 + 239*ep^3*mtt^4*mWW^2*s^3 + 660*ep^4*mtt^4*mWW^2*s^3 - 5*mtt^3*mWW^3*s^3 + 165*ep*mtt^3*mWW^3*s^3 + 628*ep^2*mtt^3*mWW^3*s^3 + 652*ep^3*mtt^3*mWW^3*s^3 + 333*ep^4*mtt^3*mWW^3*s^3 + 4*mtt^2*mWW^4*s^3 - 74*ep*mtt^2*mWW^4*s^3 - 246*ep^2*mtt^2*mWW^4*s^3 - 243*ep^3*mtt^2*mWW^4*s^3 - 278*ep^4*mtt^2*mWW^4*s^3 - 2*mtt*mWW^5*s^3 - 11*ep*mtt*mWW^5*s^3 - 123*ep^2*mtt*mWW^5*s^3 - 342*ep^3*mtt*mWW^5*s^3 - 236*ep^4*mtt*mWW^5*s^3 + 2*ep*mWW^6*s^3 + 18*ep^2*mWW^6*s^3 + 56*ep^3*mWW^6*s^3 + 64*ep^4*mWW^6*s^3 + 3*mtt^5*s^4 + 15*ep*mtt^5*s^4 - 109*ep^2*mtt^5*s^4 - 415*ep^3*mtt^5*s^4 - 430*ep^4*mtt^5*s^4 - 14*mtt^4*mWW*s^4 - 75*ep*mtt^4*mWW*s^4 + 420*ep^2*mtt^4*mWW*s^4 + 1716*ep^3*mtt^4*mWW*s^4 + 1451*ep^4*mtt^4*mWW*s^4 + 27*mtt^3*mWW^2*s^4 + 218*ep*mtt^3*mWW^2*s^4 - 544*ep^2*mtt^3*mWW^2*s^4 - 3641*ep^3*mtt^3*mWW^2*s^4 - 3718*ep^4*mtt^3*mWW^2*s^4 - 23*mtt^2*mWW^3*s^4 - 286*ep*mtt^2*mWW^3*s^4 - 174*ep^2*mtt^2*mWW^3*s^4 + 1835*ep^3*mtt^2*mWW^3*s^4 + 2215*ep^4*mtt^2*mWW^3*s^4 + 6*mtt*mWW^4*s^4 + 103*ep*mtt*mWW^4*s^4 + 122*ep^2*mtt*mWW^4*s^4 - 436*ep^3*mtt*mWW^4*s^4 - 494*ep^4*mtt*mWW^4*s^4 + mWW^5*s^4 + ep*mWW^5*s^4 - 3*ep^2*mWW^5*s^4 - 49*ep^3*mWW^5*s^4 - 110*ep^4*mWW^5*s^4 - 3*mtt^4*s^5 - 18*ep*mtt^4*s^5 + 105*ep^2*mtt^4*s^5 + 426*ep^3*mtt^4*s^5 + 498*ep^4*mtt^4*s^5 + 11*mtt^3*mWW*s^5 + 55*ep*mtt^3*mWW*s^5 - 338*ep^2*mtt^3*mWW*s^5 - 1283*ep^3*mtt^3*mWW*s^5 - 1113*ep^4*mtt^3*mWW*s^5 - 25*mtt^2*mWW^2*s^5 - 130*ep*mtt^2*mWW^2*s^5 + 758*ep^2*mtt^2*mWW^2*s^5 + 3512*ep^3*mtt^2*mWW^2*s^5 + 3337*ep^4*mtt^2*mWW^2*s^5 + 21*mtt*mWW^3*s^5 + 167*ep*mtt*mWW^3*s^5 - 158*ep^2*mtt*mWW^3*s^5 - 1921*ep^3*mtt*mWW^3*s^5 - 2090*ep^4*mtt*mWW^3*s^5 - 4*mWW^4*s^5 - 38*ep*mWW^4*s^5 + 35*ep^2*mWW^4*s^5 + 496*ep^3*mWW^4*s^5 + 562*ep^4*mWW^4*s^5 + mtt^3*s^6 + 7*ep*mtt^3*s^6 - 35*ep^2*mtt^3*s^6 - 135*ep^3*mtt^3*s^6 - 198*ep^4*mtt^3*s^6 - 3*mtt^2*mWW*s^6 - 9*ep*mtt^2*mWW*s^6 + 73*ep^2*mtt^2*mWW*s^6 + 156*ep^3*mtt^2*mWW*s^6 + 135*ep^4*mtt^2*mWW*s^6 + 7*mtt*mWW^2*s^6 + 19*ep*mtt*mWW^2*s^6 - 249*ep^2*mtt*mWW^2*s^6 - 883*ep^3*mtt*mWW^2*s^6 - 774*ep^4*mtt*mWW^2*s^6 - 5*mWW^3*s^6 - 29*ep*mWW^3*s^6 + 55*ep^2*mWW^3*s^6 + 373*ep^3*mWW^3*s^6 + 366*ep^4*mWW^3*s^6 + ep^2*mtt^2*s^7 - 8*ep^3*mtt^2*s^7 + 7*ep^4*mtt^2*s^7 - 4*ep*mtt*mWW*s^7 + 8*ep^2*mtt*mWW*s^7 + 100*ep^3*mtt*mWW*s^7 + 94*ep^4*mtt*mWW*s^7 + 4*ep*mWW^2*s^7 + 3*ep^2*mWW^2*s^7 - 44*ep^3*mWW^2*s^7 - 50*ep^4*mWW^2*s^7 - 8*ep*mtt^5*mWW^3*t - 60*ep^2*mtt^5*mWW^3*t - 140*ep^3*mtt^5*mWW^3*t - 104*ep^4*mtt^5*mWW^3*t - 8*ep*mtt^4*mWW^4*t - 68*ep^2*mtt^4*mWW^4*t - 164*ep^3*mtt^4*mWW^4*t - 120*ep^4*mtt^4*mWW^4*t + 16*ep*mtt^3*mWW^5*t + 112*ep^2*mtt^3*mWW^5*t + 256*ep^3*mtt^3*mWW^5*t + 192*ep^4*mtt^3*mWW^5*t + 16*ep^2*mtt^2*mWW^6*t + 48*ep^3*mtt^2*mWW^6*t + 32*ep^4*mtt^2*mWW^6*t - 8*mtt^5*mWW^2*s*t - 21*ep*mtt^5*mWW^2*s*t + 145*ep^2*mtt^5*mWW^2*s*t + 555*ep^3*mtt^5*mWW^2*s*t + 491*ep^4*mtt^5*mWW^2*s*t + 16*mtt^4*mWW^3*s*t + 93*ep*mtt^4*mWW^3*s*t + 157*ep^2*mtt^4*mWW^3*s*t - 9*ep^3*mtt^4*mWW^3*s*t - 165*ep^4*mtt^4*mWW^3*s*t - 8*mtt^3*mWW^4*s*t - 33*ep*mtt^3*mWW^4*s*t - 42*ep^2*mtt^3*mWW^4*s*t - 27*ep^3*mtt^3*mWW^4*s*t - 28*ep^4*mtt^3*mWW^4*s*t - 13*ep*mtt^2*mWW^5*s*t - 8*ep^2*mtt^2*mWW^5*s*t + 131*ep^3*mtt^2*mWW^5*s*t + 210*ep^4*mtt^2*mWW^5*s*t - 2*ep*mtt*mWW^6*s*t - 48*ep^2*mtt*mWW^6*s*t - 158*ep^3*mtt*mWW^6*s*t - 148*ep^4*mtt*mWW^6*s*t + mtt^5*mWW*s^2*t + ep*mtt^5*mWW*s^2*t + 23*ep^2*mtt^5*mWW*s^2*t + 109*ep^3*mtt^5*mWW*s^2*t + 120*ep^4*mtt^5*mWW*s^2*t + 18*mtt^4*mWW^2*s^2*t + 30*ep*mtt^4*mWW^2*s^2*t - 531*ep^2*mtt^4*mWW^2*s^2*t - 1846*ep^3*mtt^4*mWW^2*s^2*t - 1603*ep^4*mtt^4*mWW^2*s^2*t - 32*mtt^3*mWW^3*s^2*t - 118*ep*mtt^3*mWW^3*s^2*t + 155*ep^2*mtt^3*mWW^3*s^2*t + 1174*ep^3*mtt^3*mWW^3*s^2*t + 1318*ep^4*mtt^3*mWW^3*s^2*t + 14*mtt^2*mWW^4*s^2*t + 28*ep*mtt^2*mWW^4*s^2*t - 45*ep^2*mtt^2*mWW^4*s^2*t - 256*ep^3*mtt^2*mWW^4*s^2*t - 364*ep^4*mtt^2*mWW^4*s^2*t - mtt*mWW^5*s^2*t - 3*ep*mtt*mWW^5*s^2*t - 144*ep^2*mtt*mWW^5*s^2*t - 506*ep^3*mtt*mWW^5*s^2*t - 448*ep^4*mtt*mWW^5*s^2*t + 2*ep*mWW^6*s^2*t + 32*ep^2*mWW^6*s^2*t + 110*ep^3*mWW^6*s^2*t + 116*ep^4*mWW^6*s^2*t + mtt^5*s^3*t + 4*ep*mtt^5*s^3*t - 38*ep^2*mtt^5*s^3*t - 132*ep^3*mtt^5*s^3*t - 123*ep^4*mtt^5*s^3*t - 6*mtt^4*mWW*s^3*t - 2*ep*mtt^4*mWW*s^3*t + 79*ep^2*mtt^4*mWW*s^3*t + 40*ep^3*mtt^4*mWW*s^3*t - 147*ep^4*mtt^4*mWW*s^3*t - 3*mtt^3*mWW^2*s^3*t - ep*mtt^3*mWW^2*s^3*t + 295*ep^2*mtt^3*mWW^2*s^3*t + 1153*ep^3*mtt^3*mWW^2*s^3*t + 1201*ep^4*mtt^3*mWW^2*s^3*t + 9*mtt^2*mWW^3*s^3*t + ep*mtt^2*mWW^3*s^3*t - 212*ep^2*mtt^2*mWW^3*s^3*t - 799*ep^3*mtt^2*mWW^3*s^3*t - 1005*ep^4*mtt^2*mWW^3*s^3*t - 2*mtt*mWW^4*s^3*t + 31*ep*mtt*mWW^4*s^3*t + 112*ep^2*mtt*mWW^4*s^3*t + 249*ep^3*mtt*mWW^4*s^3*t + 418*ep^4*mtt*mWW^4*s^3*t + mWW^5*s^3*t + 3*ep*mWW^5*s^3*t + 46*ep^2*mWW^5*s^3*t + 92*ep^3*mWW^5*s^3*t - 8*ep^4*mWW^5*s^3*t - 2*mtt^4*s^4*t - 11*ep*mtt^4*s^4*t + 71*ep^2*mtt^4*s^4*t + 283*ep^3*mtt^4*s^4*t + 307*ep^4*mtt^4*s^4*t + 8*mtt^3*mWW*s^4*t + 3*ep*mtt^3*mWW*s^4*t - 146*ep^2*mtt^3*mWW*s^4*t - 205*ep^3*mtt^3*mWW*s^4*t + 4*ep^4*mtt^3*mWW*s^4*t - 14*mtt^2*mWW^2*s^4*t - 19*ep*mtt^2*mWW^2*s^4*t + 244*ep^2*mtt^2*mWW^2*s^4*t + 645*ep^3*mtt^2*mWW^2*s^4*t + 345*ep^4*mtt^2*mWW^2*s^4*t + 12*mtt*mWW^3*s^4*t + 69*ep*mtt*mWW^3*s^4*t - 14*ep^2*mtt*mWW^3*s^4*t - 468*ep^3*mtt*mWW^3*s^4*t - 408*ep^4*mtt*mWW^3*s^4*t - 4*mWW^4*s^4*t - 30*ep*mWW^4*s^4*t + 19*ep^2*mWW^4*s^4*t + 306*ep^3*mWW^4*s^4*t + 310*ep^4*mWW^4*s^4*t + mtt^3*s^5*t + 7*ep*mtt^3*s^5*t - 34*ep^2*mtt^3*s^5*t - 143*ep^3*mtt^3*s^5*t - 191*ep^4*mtt^3*s^5*t - 3*mtt^2*mWW*s^5*t + 9*ep*mtt^2*mWW*s^5*t + 36*ep^2*mtt^2*mWW*s^5*t - 129*ep^3*mtt^2*mWW*s^5*t - 185*ep^4*mtt^2*mWW*s^5*t + 7*mtt*mWW^2*s^5*t - 9*ep*mtt*mWW^2*s^5*t - 186*ep^2*mtt*mWW^2*s^5*t - 339*ep^3*mtt*mWW^2*s^5*t - 144*ep^4*mtt*mWW^2*s^5*t - 5*mWW^3*s^5*t - 19*ep*mWW^3*s^5*t + 10*ep^2*mWW^3*s^5*t + 80*ep^3*mWW^3*s^5*t + 40*ep^4*mWW^3*s^5*t + ep^2*mtt^2*s^6*t - 8*ep^3*mtt^2*s^6*t + 7*ep^4*mtt^2*s^6*t - 8*ep*mtt*mWW*s^6*t + 14*ep^2*mtt*mWW*s^6*t + 158*ep^3*mtt*mWW*s^6*t + 154*ep^4*mtt*mWW*s^6*t + 8*ep*mWW^2*s^6*t + 9*ep^2*mWW^2*s^6*t - 60*ep^3*mWW^2*s^6*t - 74*ep^4*mWW^2*s^6*t + 4*ep*mtt^4*mWW^3*t^2 + 30*ep^2*mtt^4*mWW^3*t^2 + 70*ep^3*mtt^4*mWW^3*t^2 + 52*ep^4*mtt^4*mWW^3*t^2 + 4*ep*mtt^3*mWW^4*t^2 + 34*ep^2*mtt^3*mWW^4*t^2 + 82*ep^3*mtt^3*mWW^4*t^2 + 60*ep^4*mtt^3*mWW^4*t^2 - 8*ep*mtt^2*mWW^5*t^2 - 56*ep^2*mtt^2*mWW^5*t^2 - 128*ep^3*mtt^2*mWW^5*t^2 - 96*ep^4*mtt^2*mWW^5*t^2 - 8*ep^2*mtt*mWW^6*t^2 - 24*ep^3*mtt*mWW^6*t^2 - 16*ep^4*mtt*mWW^6*t^2 + 4*mtt^4*mWW^2*s*t^2 + 10*ep*mtt^4*mWW^2*s*t^2 - 70*ep^2*mtt^4*mWW^2*s*t^2 - 260*ep^3*mtt^4*mWW^2*s*t^2 - 224*ep^4*mtt^4*mWW^2*s*t^2 - 8*mtt^3*mWW^3*s*t^2 - 36*ep*mtt^3*mWW^3*s*t^2 + 182*ep^3*mtt^3*mWW^3*s*t^2 + 204*ep^4*mtt^3*mWW^3*s*t^2 + 4*mtt^2*mWW^4*s*t^2 + 2*ep*mtt^2*mWW^4*s*t^2 - 116*ep^2*mtt^2*mWW^4*s*t^2 - 380*ep^3*mtt^2*mWW^4*s*t^2 - 344*ep^4*mtt^2*mWW^4*s*t^2 + 12*ep*mtt*mWW^5*s*t^2 + 76*ep^2*mtt*mWW^5*s*t^2 + 188*ep^3*mtt*mWW^5*s*t^2 + 168*ep^4*mtt*mWW^5*s*t^2 + 8*ep^2*mWW^6*s*t^2 + 24*ep^3*mWW^6*s*t^2 + 16*ep^4*mWW^6*s*t^2 + 10*ep*mtt^4*mWW*s^2*t^2 - 12*ep^2*mtt^4*mWW*s^2*t^2 - 154*ep^3*mtt^4*mWW*s^2*t^2 - 180*ep^4*mtt^4*mWW*s^2*t^2 - 8*mtt^3*mWW^2*s^2*t^2 - 52*ep*mtt^3*mWW^2*s^2*t^2 + 140*ep^2*mtt^3*mWW^2*s^2*t^2 + 898*ep^3*mtt^3*mWW^2*s^2*t^2 + 948*ep^4*mtt^3*mWW^2*s^2*t^2 + 12*mtt^2*mWW^3*s^2*t^2 + 84*ep*mtt^2*mWW^3*s^2*t^2 + 10*ep^2*mtt^2*mWW^3*s^2*t^2 - 614*ep^3*mtt^2*mWW^3*s^2*t^2 - 788*ep^4*mtt^2*mWW^3*s^2*t^2 - 4*mtt*mWW^4*s^2*t^2 - 14*ep*mtt*mWW^4*s^2*t^2 + 92*ep^2*mtt*mWW^4*s^2*t^2 + 458*ep^3*mtt*mWW^4*s^2*t^2 + 500*ep^4*mtt*mWW^4*s^2*t^2 - 4*ep*mWW^5*s^2*t^2 - 20*ep^2*mWW^5*s^2*t^2 - 60*ep^3*mWW^5*s^2*t^2 - 72*ep^4*mWW^5*s^2*t^2 - 24*ep*mtt^3*mWW*s^3*t^2 + 30*ep^2*mtt^3*mWW*s^3*t^2 + 366*ep^3*mtt^3*mWW*s^3*t^2 + 420*ep^4*mtt^3*mWW*s^3*t^2 + 4*mtt^2*mWW^2*s^3*t^2 + 72*ep*mtt^2*mWW^2*s^3*t^2 - 58*ep^2*mtt^2*mWW^2*s^3*t^2 - 936*ep^3*mtt^2*mWW^2*s^3*t^2 - 1128*ep^4*mtt^2*mWW^2*s^3*t^2 - 4*mtt*mWW^3*s^3*t^2 - 68*ep*mtt*mWW^3*s^3*t^2 - 64*ep^2*mtt*mWW^3*s^3*t^2 + 454*ep^3*mtt*mWW^3*s^3*t^2 + 684*ep^4*mtt*mWW^3*s^3*t^2 + 8*ep*mWW^4*s^3*t^2 - 10*ep^2*mWW^4*s^3*t^2 - 160*ep^3*mWW^4*s^3*t^2 - 216*ep^4*mWW^4*s^3*t^2 + 18*ep*mtt^2*mWW*s^4*t^2 - 24*ep^2*mtt^2*mWW*s^4*t^2 - 270*ep^3*mtt^2*mWW*s^4*t^2 - 300*ep^4*mtt^2*mWW*s^4*t^2 - 34*ep*mtt*mWW^2*s^4*t^2 - 18*ep^2*mtt*mWW^2*s^4*t^2 + 314*ep^3*mtt*mWW^2*s^4*t^2 + 428*ep^4*mtt*mWW^2*s^4*t^2 + 16*ep*mWW^3*s^4*t^2 + 24*ep^2*mWW^3*s^4*t^2 - 92*ep^3*mWW^3*s^4*t^2 - 152*ep^4*mWW^3*s^4*t^2 - 4*ep*mtt*mWW*s^5*t^2 + 6*ep^2*mtt*mWW*s^5*t^2 + 58*ep^3*mtt*mWW*s^5*t^2 + 60*ep^4*mtt*mWW*s^5*t^2 + 4*ep*mWW^2*s^5*t^2 + 6*ep^2*mWW^2*s^5*t^2 - 16*ep^3*mWW^2*s^5*t^2 - 24*ep^4*mWW^2*s^5*t^2))/(4*ep^3*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*(mtt - s)*(mtt - mWW - s)*s*(-mWW + s)^3*(mtt - s - t))}, {(mWW*s*(mtt - s - t)*(mtt + ep*mtt + mWW + 2*ep*mWW - s - ep*s - 2*t - 3*ep*t))/((1 + 2*ep)*(1 + 4*ep)), -(((1 + ep)*(mtt - mWW - s)*s*(mtt - s - t)^2)/((1 + 2*ep)*(1 + 4*ep))), (s*(mtt - s - t)*(mtt + ep*mtt + 2*mWW + 6*ep*mWW - s - ep*s - t - 2*ep*t))/(1 + 4*ep), (2*ep*mtt*s*(mtt - s - t)*(2*mtt - mWW - s - t))/((1 + 4*ep)*(mtt - mWW)^2), -((mWW*s*(mtt - s - t)*(3*mtt + 6*ep*mtt - 2*mWW - 4*ep*mWW + 2*ep*s + 2*ep*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW))), (s*(mtt - s - t)*(3*mtt^2 + 6*ep*mtt^2 - 2*mtt*mWW - 4*ep*mtt*mWW - mtt*s - ep*mtt*s - ep*mWW*s - mtt*t - ep*mtt*t - ep*mWW*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), (-2*ep*s*(mtt - s - t)*(3*mtt + 6*ep*mtt - 2*mWW - 4*ep*mWW + ep*s + ep*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), -(((1 + ep)*(mtt - s)*(mtt - s - t)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - 2*s))), -((mtt - s - t)*(mtt^3*mWW*s + 2*mtt^2*mWW^2*s - 5*mtt*mWW^3*s + 2*mWW^4*s - 7*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 5*mWW^3*s^2 + 6*mtt*mWW*s^3 - 2*mWW^2*s^3 + mtt^4*t - 3*mtt^3*mWW*t + 3*mtt^2*mWW^2*t - mtt*mWW^3*t - mtt^3*s*t + mtt*mWW^2*s*t + 6*mtt*mWW*s^2*t - 2*mWW^2*s^2*t))/(2*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)), (-3*mtt^3*mWW*s - mtt^2*mWW^2*s + 8*mtt^2*mWW*s^2 + 2*mtt*mWW^2*s^2 - 7*mtt*mWW*s^3 - mWW^2*s^3 + 2*mWW*s^4 + mtt^4*t - 3*mtt^3*mWW*t + 4*mtt^2*mWW^2*t - 3*mtt*mWW^3*t + mWW^4*t - 2*mtt^3*s*t + 12*mtt^2*mWW*s*t - 4*mtt*mWW^2*s*t + 2*mWW^3*s*t + mtt^2*s^2*t - 12*mtt*mWW*s^2*t - mWW^2*s^2*t + 4*mWW*s^3*t - mtt^3*t^2 + 2*mtt^2*mWW*t^2 - mtt*mWW^2*t^2 + mtt^2*s*t^2 - 5*mtt*mWW*s*t^2 + 2*mWW*s^2*t^2)/(2*(mtt - mWW)*mWW*(mtt - mWW - 2*s)), (ep*(mtt - s)^2*(mtt - s - t))/((1 + 2*ep)*(mtt - mWW - s)), ((1 + ep)*(mtt - mWW - 2*s)*(mtt - s - t)^2)/(2*(1 + 2*ep)*(1 + 4*ep)), -((mtt - s - t)*(mtt^2 + 3*ep*mtt^2 + mtt*mWW + ep*mtt*mWW + 3*mtt*s + 3*ep*mtt*s - mWW*s - ep*mWW*s - 2*s^2 - 2*ep*s^2 - mtt*t - 3*ep*mtt*t - mWW*t - ep*mWW*t - 2*s*t - 2*ep*s*t))/(2*(1 + 2*ep)*(mtt - mWW)), (s*(mtt - s - t)*(3*ep*mtt^2*mWW^2 - 6*mtt*mWW^3 - 15*ep*mtt*mWW^3 + 3*mWW^4 + 6*ep*mWW^4 - 3*ep*mtt*mWW^2*s + 3*mWW^3*s + 9*ep*mWW^3*s + 3*mtt^2*mWW*t + 12*ep*mtt^2*mWW*t + mtt*mWW^2*t - 7*ep*mtt*mWW^2*t + mWW^3*t + 5*ep*mWW^3*t - 3*mtt*mWW*s*t - 12*ep*mtt*mWW*s*t + mWW^2*s*t + 8*ep*mWW^2*s*t + mtt^2*t^2 + ep*mtt^2*t^2 - 2*mtt*mWW*t^2 - 9*ep*mtt*mWW*t^2 + 6*ep*mWW^2*t^2 - mtt*s*t^2 - ep*mtt*s*t^2 - ep*mWW*s*t^2 - mtt*t^3 - ep*mtt*t^3 - ep*mWW*t^3))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mWW - t)^2), (3*(-1 + 2*ep)*s*(mtt - s - t)*(ep*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 + mWW^3 + 2*ep*mWW^3 - ep*mtt*mWW*s + mWW^2*s + 3*ep*mWW^2*s + mtt^2*t + 3*ep*mtt^2*t + mtt*mWW*t + ep*mWW^2*t - mtt*s*t - 3*ep*mtt*s*t + ep*mWW*s*t - mtt*t^2 - 3*ep*mtt*t^2 + ep*mWW*t^2))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mWW - t)^2), (-6*(-1 + 2*ep)*s*(2*mtt + 4*ep*mtt - 2*mWW - 5*ep*mWW + ep*s + ep*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), (-2*ep^2*(mtt - s - t)*(-2*mtt*mWW*s + 2*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t + 3*mWW*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)), (-3*ep*t*(-3*mtt^2*mWW*s - 6*ep*mtt^2*mWW*s + 3*mtt*mWW^2*s + 10*ep*mtt*mWW^2*s + 5*mtt*mWW*s^2 + 10*ep*mtt*mWW*s^2 - 3*mWW^2*s^2 - 10*ep*mWW^2*s^2 - 2*mWW*s^3 - 4*ep*mWW*s^3 + mtt^3*t + 2*ep*mtt^3*t - 4*mtt^2*mWW*t - 10*ep*mtt^2*mWW*t + 5*mtt*mWW^2*t + 14*ep*mtt*mWW^2*t - 2*mWW^3*t - 6*ep*mWW^3*t - mtt^2*s*t - 2*ep*mtt^2*s*t + 7*mtt*mWW*s*t + 16*ep*mtt*mWW*s*t - 6*mWW^2*s*t - 18*ep*mWW^2*s*t - 2*mWW*s^2*t - 4*ep*mWW*s^2*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*s), (-2*(mtt - s - t)*(-(mWW*s) + mtt*t - mWW*t)*(2*ep*mtt^2*mWW^3*s^2 - 2*ep*mtt*mWW^4*s^2 - 2*ep*mtt*mWW^3*s^3 + 2*ep*mWW^4*s^3 + mtt^3*mWW^2*s*t - 7*ep*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t + 17*ep*mtt^2*mWW^3*s*t - 5*mtt*mWW^4*s*t - 15*ep*mtt*mWW^4*s*t + 2*mWW^5*s*t + 5*ep*mWW^5*s*t - 3*mtt^2*mWW^2*s^2*t + 9*ep*mtt^2*mWW^2*s^2*t - 6*mtt*mWW^3*s^2*t - 32*ep*mtt*mWW^3*s^2*t + 5*mWW^4*s^2*t + 15*ep*mWW^4*s^2*t + 2*mtt*mWW^2*s^3*t - 2*ep*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + 10*ep*mWW^3*s^3*t + mtt^4*mWW*t^2 + 6*ep*mtt^4*mWW*t^2 - 3*mtt^3*mWW^2*t^2 - 19*ep*mtt^3*mWW^2*t^2 + 3*mtt^2*mWW^3*t^2 + 21*ep*mtt^2*mWW^3*t^2 - mtt*mWW^4*t^2 - 9*ep*mtt*mWW^4*t^2 + ep*mWW^5*t^2 - 8*mtt^3*mWW*s*t^2 - 23*ep*mtt^3*mWW*s*t^2 + 12*mtt^2*mWW^2*s*t^2 + 56*ep*mtt^2*mWW^2*s*t^2 - 4*mtt*mWW^3*s*t^2 - 39*ep*mtt*mWW^3*s*t^2 + 6*ep*mWW^4*s*t^2 + 13*mtt^2*mWW*s^2*t^2 + 29*ep*mtt^2*mWW*s^2*t^2 - 8*mtt*mWW^2*s^2*t^2 - 34*ep*mtt*mWW^2*s^2*t^2 + 3*mWW^3*s^2*t^2 + 21*ep*mWW^3*s^2*t^2 - 6*mtt*mWW*s^3*t^2 - 12*ep*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 + 4*ep*mWW^2*s^3*t^2 + mtt^4*t^3 + 2*ep*mtt^4*t^3 - 5*mtt^3*mWW*t^3 - 13*ep*mtt^3*mWW*t^3 + 9*mtt^2*mWW^2*t^3 + 27*ep*mtt^2*mWW^2*t^3 - 7*mtt*mWW^3*t^3 - 23*ep*mtt*mWW^3*t^3 + 2*mWW^4*t^3 + 7*ep*mWW^4*t^3 - mtt^3*s*t^3 - 2*ep*mtt^3*s*t^3 + 10*mtt^2*mWW*s*t^3 + 23*ep*mtt^2*mWW*s*t^3 - 15*mtt*mWW^2*s*t^3 - 42*ep*mtt*mWW^2*s*t^3 + 6*mWW^3*s*t^3 + 21*ep*mWW^3*s*t^3 - 6*mtt*mWW*s^2*t^3 - 12*ep*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 + 4*ep*mWW^2*s^2*t^3))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - 2*s)*(mWW - t)^2*t^2), (3*ep*(mtt - s - t)*(s + t)*(4*ep*mtt^2*mWW^3*s^2 - 4*ep*mtt*mWW^4*s^2 - 4*ep*mtt*mWW^3*s^3 + 4*ep*mWW^4*s^3 + mtt^3*mWW^2*s*t - 8*ep*mtt^3*mWW^2*s*t + 2*mtt^2*mWW^3*s*t + 22*ep*mtt^2*mWW^3*s*t - 5*mtt*mWW^4*s*t - 20*ep*mtt*mWW^4*s*t + 2*mWW^5*s*t + 6*ep*mWW^5*s*t - 3*mtt^2*mWW^2*s^2*t + 8*ep*mtt^2*mWW^2*s^2*t - 6*mtt*mWW^3*s^2*t - 36*ep*mtt*mWW^3*s^2*t + 5*mWW^4*s^2*t + 20*ep*mWW^4*s^2*t + 2*mtt*mWW^2*s^3*t + 2*mWW^3*s^3*t + 8*ep*mWW^3*s^3*t + mtt^4*mWW*t^2 + 6*ep*mtt^4*mWW*t^2 - 3*mtt^3*mWW^2*t^2 - 20*ep*mtt^3*mWW^2*t^2 + 3*mtt^2*mWW^3*t^2 + 24*ep*mtt^2*mWW^3*t^2 - mtt*mWW^4*t^2 - 12*ep*mtt*mWW^4*t^2 + 2*ep*mWW^5*t^2 - 8*mtt^3*mWW*s*t^2 - 22*ep*mtt^3*mWW*s*t^2 + 12*mtt^2*mWW^2*s*t^2 + 52*ep*mtt^2*mWW^2*s*t^2 - 4*mtt*mWW^3*s*t^2 - 38*ep*mtt*mWW^3*s*t^2 + 8*ep*mWW^4*s*t^2 + 13*mtt^2*mWW*s^2*t^2 + 28*ep*mtt^2*mWW*s^2*t^2 - 8*mtt*mWW^2*s^2*t^2 - 28*ep*mtt*mWW^2*s^2*t^2 + 3*mWW^3*s^2*t^2 + 16*ep*mWW^3*s^2*t^2 - 6*mtt*mWW*s^3*t^2 - 12*ep*mtt*mWW*s^3*t^2 + 2*mWW^2*s^3*t^2 + 4*ep*mWW^2*s^3*t^2 + mtt^4*t^3 + 2*ep*mtt^4*t^3 - 5*mtt^3*mWW*t^3 - 12*ep*mtt^3*mWW*t^3 + 9*mtt^2*mWW^2*t^3 + 24*ep*mtt^2*mWW^2*t^3 - 7*mtt*mWW^3*t^3 - 20*ep*mtt*mWW^3*t^3 + 2*mWW^4*t^3 + 6*ep*mWW^4*t^3 - mtt^3*s*t^3 - 2*ep*mtt^3*s*t^3 + 10*mtt^2*mWW*s*t^3 + 22*ep*mtt^2*mWW*s*t^3 - 15*mtt*mWW^2*s*t^3 - 38*ep*mtt*mWW^2*s*t^3 + 6*mWW^3*s*t^3 + 18*ep*mWW^3*s*t^3 - 6*mtt*mWW*s^2*t^3 - 12*ep*mtt*mWW*s^2*t^3 + 2*mWW^2*s^2*t^3 + 4*ep*mWW^2*s^2*t^3))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - 2*s)*s*(mWW - t)^2*t), (2*ep^2*(s + t)*(-mtt + s + t)*(-2*mtt*mWW*s + 2*mWW*s^2 + mtt^2*t - 3*mtt*mWW*t + 2*mWW^2*t - mtt*s*t + 5*mWW*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + 2*s)*t), (-2*ep^2*(mtt - s)*(mtt - s - t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW - s)), (2*ep^2*(mtt - s)^2*(mtt - s - t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW - s)*s), (-2*ep*mWW*(4*mtt^2 + 9*ep*mtt^2 - 4*mtt*mWW - 9*ep*mtt*mWW - 4*mtt*s - 8*ep*mtt*s + 2*mWW*s + 3*ep*mWW*s - ep*s^2)*(mtt - s - t))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - s)), (ep*(7*mtt^3 + 16*ep*mtt^3 - 13*mtt^2*mWW - 29*ep*mtt^2*mWW + 6*mtt*mWW^2 + 13*ep*mtt*mWW^2 - 8*mtt^2*s - 17*ep*mtt^2*s + 11*mtt*mWW*s + 20*ep*mtt*mWW*s - 3*mWW^2*s - 4*ep*mWW^2*s + mtt*s^2 + ep*mtt*s^2 - mWW*s^2)*(mtt - s - t))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - s)), (-2*ep^2*(6*mtt^2 + 14*ep*mtt^2 - 6*mtt*mWW - 14*ep*mtt*mWW - 6*mtt*s - 13*ep*mtt*s + 3*mWW*s + 5*ep*mWW*s - ep*s^2)*(mtt - s - t))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - mWW - s)), (2*ep^2*(-mtt + s)*(-mtt + s + t)*(2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 4*mtt*mWW*s^2 + 2*mWW^2*s^2 + 2*mWW*s^3 + mtt^2*mWW*t - 2*mtt*mWW^2*t + mWW^3*t - mtt^2*s*t - 2*mtt*mWW*s*t + 3*mWW^2*s*t + mtt*s^2*t + mWW*s^2*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + s)*(-mtt + mWW + 2*s)*t), -(((mtt - s - t)*(mtt*mWW + 2*ep*mtt*mWW + mtt*s + ep*mtt*s - s^2 - ep*s^2 - mWW*t - 2*ep*mWW*t - s*t - ep*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW))), 0, (-2*(mtt - s - t)*(-(mtt*mWW) + mtt*s + mWW*t)*(-2*mtt*mWW - 3*ep*mtt*mWW + mtt*s + 2*ep*mtt*s - 3*mWW*s - 7*ep*mWW*s + 2*s^2 + 4*ep*s^2 + 2*mWW*t + 3*ep*mWW*t + 2*s*t + 3*ep*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*s*(-mWW + s)), (3*ep*(mtt - t)*(-2*mtt*mWW - 2*ep*mtt*mWW + mtt*s + ep*mtt*s - 3*mWW*s - 7*ep*mWW*s + 2*s^2 + 4*ep*s^2 + 2*mWW*t + 2*ep*mWW*t + 2*s*t + 4*ep*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(-mWW + s)), (-2*(mtt - s - t)*(mtt*mWW - mWW*s - mtt*t)*(2*ep*mtt^2*mWW^2*s - 4*ep*mtt*mWW^2*s^2 + 2*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 4*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 4*ep*mtt*mWW^3*t - 7*mtt^2*mWW*s*t - 16*ep*mtt^2*mWW*s*t + 7*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t + 13*mtt*mWW*s^2*t + 22*ep*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 6*ep*mWW^2*s^2*t - 6*mWW*s^3*t - 6*ep*mWW*s^3*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 - mWW^3*t^2 - ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 5*mtt*mWW*s*t^2 + 6*ep*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 - 6*mWW*s^2*t^2 - 8*ep*mWW*s^2*t^2))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*(mWW - t)*t^2), (-3*ep*(mtt - s)*(4*ep*mtt^2*mWW^2*s - 8*ep*mtt*mWW^2*s^2 + 4*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 4*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 4*ep*mtt*mWW^3*t - 7*mtt^2*mWW*s*t - 18*ep*mtt^2*mWW*s*t + 7*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t + 13*mtt*mWW*s^2*t + 26*ep*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 6*ep*mWW^2*s^2*t - 6*mWW*s^3*t - 8*ep*mWW*s^3*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 - mWW^3*t^2 - ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 5*mtt*mWW*s*t^2 + 6*ep*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 - 6*mWW*s^2*t^2 - 8*ep*mWW*s^2*t^2))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(mtt - mWW - 2*s)*(mWW - t)*t), ((mtt - s)*(mtt - s - t)*(2*ep*mtt^3*mWW^3 - 6*ep^2*mtt^3*mWW^3 - 4*ep*mtt^2*mWW^4 + 12*ep^2*mtt^2*mWW^4 + 2*ep*mtt*mWW^5 - 6*ep^2*mtt*mWW^5 + 3*ep^2*mtt^4*mWW*s - 2*ep*mtt^3*mWW^2*s - 15*ep^2*mtt^3*mWW^2*s + 2*mtt^2*mWW^3*s + 4*ep*mtt^2*mWW^3*s + 10*ep^2*mtt^2*mWW^3*s - 3*mtt*mWW^4*s - 2*ep^2*mtt*mWW^4*s + mWW^5*s - 2*ep*mWW^5*s + 4*ep^2*mWW^5*s - 9*ep^2*mtt^3*mWW*s^2 + 5*ep*mtt^2*mWW^2*s^2 + 33*ep^2*mtt^2*mWW^2*s^2 - 3*mtt*mWW^3*s^2 - 8*ep*mtt*mWW^3*s^2 - 8*ep^2*mtt*mWW^3*s^2 + 2*mWW^4*s^2 + 4*ep*mWW^4*s^2 - 10*ep^2*mWW^4*s^2 + 9*ep^2*mtt^2*mWW*s^3 - 4*ep*mtt*mWW^2*s^3 - 23*ep^2*mtt*mWW^2*s^3 + mWW^3*s^3 + 2*ep*mWW^3*s^3 + 6*ep^2*mWW^3*s^3 - 3*ep^2*mtt*mWW*s^4 + ep*mWW^2*s^4 + 5*ep^2*mWW^2*s^4 - 4*ep*mtt^3*mWW^2*t + 12*ep^2*mtt^3*mWW^2*t + 8*ep*mtt^2*mWW^3*t - 24*ep^2*mtt^2*mWW^3*t - 4*ep*mtt*mWW^4*t + 12*ep^2*mtt*mWW^4*t + ep*mtt^4*s*t + ep^2*mtt^4*s*t - mtt^3*mWW*s*t - 2*ep*mtt^3*mWW*s*t + 14*ep^2*mtt^3*mWW*s*t + 4*ep*mtt^2*mWW^2*s*t - 23*ep^2*mtt^2*mWW^2*s*t + mtt*mWW^3*s*t - 10*ep*mtt*mWW^3*s*t + 30*ep^2*mtt*mWW^3*s*t + 7*ep*mWW^4*s*t - 22*ep^2*mWW^4*s*t - 3*ep*mtt^3*s^2*t - 3*ep^2*mtt^3*s^2*t + 2*mtt^2*mWW*s^2*t + 4*ep*mtt^2*mWW*s^2*t - 25*ep^2*mtt^2*mWW*s^2*t - 2*ep*mtt*mWW^2*s^2*t + 12*ep^2*mtt*mWW^2*s^2*t - ep*mWW^3*s^2*t + 4*ep^2*mWW^3*s^2*t + 3*ep*mtt^2*s^3*t + 3*ep^2*mtt^2*s^3*t - mtt*mWW*s^3*t - 2*ep*mtt*mWW*s^3*t + 12*ep^2*mtt*mWW*s^3*t + 2*ep*mWW^2*s^3*t - 5*ep^2*mWW^2*s^3*t - ep*mtt*s^4*t - ep^2*mtt*s^4*t - ep^2*mWW*s^4*t + 2*ep*mtt^3*mWW*t^2 - 6*ep^2*mtt^3*mWW*t^2 - 4*ep*mtt^2*mWW^2*t^2 + 12*ep^2*mtt^2*mWW^2*t^2 + 2*ep*mtt*mWW^3*t^2 - 6*ep^2*mtt*mWW^3*t^2 - ep*mtt^3*s*t^2 - 3*ep^2*mtt^3*s*t^2 + mtt^2*mWW*s*t^2 + ep*mtt^2*mWW*s*t^2 + ep^2*mtt^2*mWW*s*t^2 - mtt*mWW^2*s*t^2 + 3*ep*mtt*mWW^2*s*t^2 - 8*ep^2*mtt*mWW^2*s*t^2 - 3*ep*mWW^3*s*t^2 + 10*ep^2*mWW^3*s*t^2 + 2*ep*mtt^2*s^2*t^2 + 4*ep^2*mtt^2*s^2*t^2 - mtt*mWW*s^2*t^2 - 3*ep*mtt*mWW*s^2*t^2 + 8*ep^2*mtt*mWW*s^2*t^2 + 2*ep*mWW^2*s^2*t^2 - 6*ep^2*mWW^2*s^2*t^2 - ep*mtt*s^3*t^2 - ep^2*mtt*s^3*t^2 - ep^2*mWW*s^3*t^2))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)^2), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(mtt - s - t)*(-2*ep*mtt^3*mWW^2 + 4*ep*mtt^2*mWW^3 - 2*ep*mtt*mWW^4 - 2*mtt^2*mWW^2*s - 5*ep*mtt^2*mWW^2*s + 3*mtt*mWW^3*s + 5*ep*mtt*mWW^3*s - mWW^4*s + 3*mtt*mWW^2*s^2 + 9*ep*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 7*ep*mWW^3*s^2 - mWW^2*s^3 - 2*ep*mWW^2*s^3 + 4*ep*mtt^3*mWW*t - 8*ep*mtt^2*mWW^2*t + 4*ep*mtt*mWW^3*t + mtt^3*s*t + 4*ep*mtt^3*s*t - 5*ep*mtt^2*mWW*s*t - mtt*mWW^2*s*t + 8*ep*mtt*mWW^2*s*t - 7*ep*mWW^3*s*t - 2*mtt^2*s^2*t - 8*ep*mtt^2*s^2*t + 3*ep*mtt*mWW*s^2*t + ep*mWW^2*s^2*t + mtt*s^3*t + 4*ep*mtt*s^3*t - 2*ep*mWW*s^3*t - 2*ep*mtt^3*t^2 + 4*ep*mtt^2*mWW*t^2 - 2*ep*mtt*mWW^2*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + mtt*mWW*s*t^2 - ep*mtt*mWW*s*t^2 + 3*ep*mWW^2*s*t^2 + mtt*s^2*t^2 + 4*ep*mtt*s^2*t^2 - 2*ep*mWW*s^2*t^2))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - mWW - s)^2*s*(mWW - t)^2), -(((-1 + 2*ep)*(-1 + 3*ep)*(6*mtt^3 + 30*ep*mtt^3 + 38*ep^2*mtt^3 - 12*mtt^2*mWW - 60*ep*mtt^2*mWW - 77*ep^2*mtt^2*mWW + 6*mtt*mWW^2 + 30*ep*mtt*mWW^2 + 39*ep^2*mtt*mWW^2 - 12*mtt^2*s - 57*ep*mtt^2*s - 69*ep^2*mtt^2*s + 18*mtt*mWW*s + 90*ep*mtt*mWW*s + 115*ep^2*mtt*mWW*s - 6*mWW^2*s - 30*ep*mWW^2*s - 39*ep^2*mWW^2*s + 6*mtt*s^2 + 24*ep*mtt*s^2 + 24*ep^2*mtt*s^2 - 6*mWW*s^2 - 30*ep*mWW*s^2 - 38*ep^2*mWW*s^2 + 3*ep*s^3 + 7*ep^2*s^3 - 3*ep*mtt^2*t - 8*ep^2*mtt^2*t + 6*ep*mtt*mWW*t + 17*ep^2*mtt*mWW*t - 3*ep*mWW^2*t - 9*ep^2*mWW^2*t + ep^2*mtt*s*t - 3*ep*mWW*s*t - 8*ep^2*mWW*s*t + 3*ep*s^2*t + 7*ep^2*s^2*t))/(ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(mtt - s)*(mtt - mWW - s))), (2*(-1 + 2*ep)^2*mtt*(mtt^2 + 2*ep*mtt^2 - mtt*mWW - 2*ep*mtt*mWW - mtt*s - 2*ep*mtt*s + mWW*s + ep*mWW*s)*(mtt - s - t))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*s), -(((-1 + 2*ep)*(mtt - s - t)*(-4*ep*mtt^4*mWW^4*s^3 + 8*ep*mtt^3*mWW^5*s^3 - 4*ep*mtt^2*mWW^6*s^3 + 8*ep*mtt^3*mWW^4*s^4 - 8*ep*mtt^2*mWW^5*s^4 - 4*ep*mtt^2*mWW^4*s^5 + 4*ep*mWW^6*s^5 - 2*mtt^5*mWW^3*s^2*t + 18*ep*mtt^5*mWW^3*s^2*t - 2*mtt^4*mWW^4*s^2*t - 60*ep*mtt^4*mWW^4*s^2*t + 14*mtt^3*mWW^5*s^2*t + 76*ep*mtt^3*mWW^5*s^2*t - 14*mtt^2*mWW^6*s^2*t - 44*ep*mtt^2*mWW^6*s^2*t + 4*mtt*mWW^7*s^2*t + 10*ep*mtt*mWW^7*s^2*t + 8*mtt^4*mWW^3*s^3*t - 40*ep*mtt^4*mWW^3*s^3*t + 12*mtt^3*mWW^4*s^3*t + 122*ep*mtt^3*mWW^4*s^3*t - 28*mtt^2*mWW^5*s^3*t - 106*ep*mtt^2*mWW^5*s^3*t + 4*mtt*mWW^6*s^3*t + 14*ep*mtt*mWW^6*s^3*t + 4*mWW^7*s^3*t + 10*ep*mWW^7*s^3*t - 10*mtt^3*mWW^3*s^4*t + 26*ep*mtt^3*mWW^3*s^4*t - 18*mtt^2*mWW^4*s^4*t - 78*ep*mtt^2*mWW^4*s^4*t + 2*mtt*mWW^5*s^4*t - 10*ep*mtt*mWW^5*s^4*t + 10*mWW^6*s^4*t + 30*ep*mWW^6*s^4*t + 4*mtt^2*mWW^3*s^5*t - 4*ep*mtt^2*mWW^3*s^5*t + 8*mtt*mWW^4*s^5*t + 16*ep*mtt*mWW^4*s^5*t + 4*mWW^5*s^5*t + 20*ep*mWW^5*s^5*t + 4*ep*mtt^7*mWW^2*t^2 - 18*ep*mtt^6*mWW^3*t^2 + 32*ep*mtt^5*mWW^4*t^2 - 28*ep*mtt^4*mWW^5*t^2 + 12*ep*mtt^3*mWW^6*t^2 - 2*ep*mtt^2*mWW^7*t^2 - mtt^6*mWW^2*s*t^2 - 42*ep*mtt^6*mWW^2*s*t^2 + 8*mtt^5*mWW^3*s*t^2 + 168*ep*mtt^5*mWW^3*s*t^2 - 20*mtt^4*mWW^4*s*t^2 - 264*ep*mtt^4*mWW^4*s*t^2 + 22*mtt^3*mWW^5*s*t^2 + 204*ep*mtt^3*mWW^5*s*t^2 - 11*mtt^2*mWW^6*s*t^2 - 78*ep*mtt^2*mWW^6*s*t^2 + 2*mtt*mWW^7*s*t^2 + 12*ep*mtt*mWW^7*s*t^2 + 14*mtt^5*mWW^2*s^2*t^2 + 108*ep*mtt^5*mWW^2*s^2*t^2 - 46*mtt^4*mWW^3*s^2*t^2 - 370*ep*mtt^4*mWW^3*s^2*t^2 + 52*mtt^3*mWW^4*s^2*t^2 + 446*ep*mtt^3*mWW^4*s^2*t^2 - 20*mtt^2*mWW^5*s^2*t^2 - 210*ep*mtt^2*mWW^5*s^2*t^2 - 2*mtt*mWW^6*s^2*t^2 + 22*ep*mtt*mWW^6*s^2*t^2 + 2*mWW^7*s^2*t^2 + 4*ep*mWW^7*s^2*t^2 - 37*mtt^4*mWW^2*s^3*t^2 - 132*ep*mtt^4*mWW^2*s^3*t^2 + 54*mtt^3*mWW^3*s^3*t^2 + 294*ep*mtt^3*mWW^3*s^3*t^2 - 16*mtt^2*mWW^4*s^3*t^2 - 170*ep*mtt^2*mWW^4*s^3*t^2 - 6*mtt*mWW^5*s^3*t^2 - 14*ep*mtt*mWW^5*s^3*t^2 + 5*mWW^6*s^3*t^2 + 22*ep*mWW^6*s^3*t^2 + 36*mtt^3*mWW^2*s^4*t^2 + 86*ep*mtt^3*mWW^2*s^4*t^2 - 8*mtt^2*mWW^3*s^4*t^2 - 58*ep*mtt^2*mWW^3*s^4*t^2 - 4*mtt*mWW^4*s^4*t^2 - 14*ep*mtt*mWW^4*s^4*t^2 + 8*mWW^5*s^4*t^2 + 50*ep*mWW^5*s^4*t^2 - 12*mtt^2*mWW^2*s^5*t^2 - 24*ep*mtt^2*mWW^2*s^5*t^2 - 8*mtt*mWW^3*s^5*t^2 - 16*ep*mtt*mWW^3*s^5*t^2 + 4*mWW^4*s^5*t^2 + 8*ep*mWW^4*s^5*t^2 + mtt^7*mWW*t^3 + 2*ep*mtt^7*mWW*t^3 - 5*mtt^6*mWW^2*t^3 - 16*ep*mtt^6*mWW^2*t^3 + 10*mtt^5*mWW^3*t^3 + 46*ep*mtt^5*mWW^3*t^3 - 10*mtt^4*mWW^4*t^3 - 64*ep*mtt^4*mWW^4*t^3 + 5*mtt^3*mWW^5*t^3 + 46*ep*mtt^3*mWW^5*t^3 - mtt^2*mWW^6*t^3 - 16*ep*mtt^2*mWW^6*t^3 + 2*ep*mtt*mWW^7*t^3 - 11*mtt^6*mWW*s*t^3 - 6*ep*mtt^6*mWW*s*t^3 + 43*mtt^5*mWW^2*s*t^3 + 62*ep*mtt^5*mWW^2*s*t^3 - 66*mtt^4*mWW^3*s*t^3 - 162*ep*mtt^4*mWW^3*s*t^3 + 50*mtt^3*mWW^4*s*t^3 + 172*ep*mtt^3*mWW^4*s*t^3 - 19*mtt^2*mWW^5*s*t^3 - 74*ep*mtt^2*mWW^5*s*t^3 + 3*mtt*mWW^6*s*t^3 + 6*ep*mtt*mWW^6*s*t^3 + 2*ep*mWW^7*s*t^3 + 25*mtt^5*mWW*s^2*t^3 + 18*ep*mtt^5*mWW*s^2*t^3 - 76*mtt^4*mWW^2*s^2*t^3 - 86*ep*mtt^4*mWW^2*s^2*t^3 + 86*mtt^3*mWW^3*s^2*t^3 + 136*ep*mtt^3*mWW^3*s^2*t^3 - 40*mtt^2*mWW^4*s^2*t^3 - 60*ep*mtt^2*mWW^4*s^2*t^3 + mtt*mWW^5*s^2*t^3 - 34*ep*mtt*mWW^5*s^2*t^3 + 4*mWW^6*s^2*t^3 + 26*ep*mWW^6*s^2*t^3 - 21*mtt^4*mWW*s^3*t^3 - 22*ep*mtt^4*mWW*s^3*t^3 + 52*mtt^3*mWW^2*s^3*t^3 + 56*ep*mtt^3*mWW^2*s^3*t^3 - 26*mtt^2*mWW^3*s^3*t^3 - 4*ep*mtt^2*mWW^3*s^3*t^3 - 20*mtt*mWW^4*s^3*t^3 - 96*ep*mtt*mWW^4*s^3*t^3 + 15*mWW^5*s^3*t^3 + 66*ep*mWW^5*s^3*t^3 + 6*mtt^3*mWW*s^4*t^3 + 8*ep*mtt^3*mWW*s^4*t^3 - 14*mtt^2*mWW^2*s^4*t^3 - 16*ep*mtt^2*mWW^2*s^4*t^3 - 14*mtt*mWW^3*s^4*t^3 - 40*ep*mtt*mWW^3*s^4*t^3 + 6*mWW^4*s^4*t^3 + 16*ep*mWW^4*s^4*t^3 + mtt^7*t^4 + 2*ep*mtt^7*t^4 - 7*mtt^6*mWW*t^4 - 14*ep*mtt^6*mWW*t^4 + 20*mtt^5*mWW^2*t^4 + 42*ep*mtt^5*mWW^2*t^4 - 30*mtt^4*mWW^3*t^4 - 68*ep*mtt^4*mWW^3*t^4 + 25*mtt^3*mWW^4*t^4 + 62*ep*mtt^3*mWW^4*t^4 - 11*mtt^2*mWW^5*t^4 - 30*ep*mtt^2*mWW^5*t^4 + 2*mtt*mWW^6*t^4 + 6*ep*mtt*mWW^6*t^4 - 2*mtt^6*s*t^4 - 8*ep*mtt^6*s*t^4 + 17*mtt^5*mWW*s*t^4 + 42*ep*mtt^5*mWW*s*t^4 - 44*mtt^4*mWW^2*s*t^4 - 94*ep*mtt^4*mWW^2*s*t^4 + 48*mtt^3*mWW^3*s*t^4 + 104*ep*mtt^3*mWW^3*s*t^4 - 20*mtt^2*mWW^4*s*t^4 - 48*ep*mtt^2*mWW^4*s*t^4 - mtt*mWW^5*s*t^4 - 2*ep*mtt*mWW^5*s*t^4 + 2*mWW^6*s*t^4 + 6*ep*mWW^6*s*t^4 + mtt^5*s^2*t^4 + 8*ep*mtt^5*s^2*t^4 - 16*mtt^4*mWW*s^2*t^4 - 44*ep*mtt^4*mWW*s^2*t^4 + 28*mtt^3*mWW^2*s^2*t^4 + 62*ep*mtt^3*mWW^2*s^2*t^4 - 6*mtt^2*mWW^3*s^2*t^4 - 6*ep*mtt^2*mWW^3*s^2*t^4 - 13*mtt*mWW^4*s^2*t^4 - 38*ep*mtt*mWW^4*s^2*t^4 + 6*mWW^5*s^2*t^4 + 18*ep*mWW^5*s^2*t^4 - 2*ep*mtt^4*s^3*t^4 + 6*mtt^3*mWW*s^3*t^4 + 16*ep*mtt^3*mWW*s^3*t^4 - 2*mtt^2*mWW^2*s^3*t^4 - 4*ep*mtt^2*mWW^2*s^3*t^4 - 6*mtt*mWW^3*s^3*t^4 - 16*ep*mtt*mWW^3*s^3*t^4 + 2*mWW^4*s^3*t^4 + 6*ep*mWW^4*s^3*t^4))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - 2*s)^2*s*(mWW - t)^2*t^2)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(mtt - s - t)*(-4*ep*mtt^3*mWW^4*s^3 + 8*ep*mtt^2*mWW^5*s^3 - 4*ep*mtt*mWW^6*s^3 + 8*ep*mtt^2*mWW^4*s^4 - 12*ep*mtt*mWW^5*s^4 + 4*ep*mWW^6*s^4 - 4*ep*mtt*mWW^4*s^5 + 4*ep*mWW^5*s^5 - 2*mtt^4*mWW^3*s^2*t + 18*ep*mtt^4*mWW^3*s^2*t - 2*mtt^3*mWW^4*s^2*t - 56*ep*mtt^3*mWW^4*s^2*t + 14*mtt^2*mWW^5*s^2*t + 68*ep*mtt^2*mWW^5*s^2*t - 14*mtt*mWW^6*s^2*t - 40*ep*mtt*mWW^6*s^2*t + 4*mWW^7*s^2*t + 10*ep*mWW^7*s^2*t + 8*mtt^3*mWW^3*s^3*t - 40*ep*mtt^3*mWW^3*s^3*t + 10*mtt^2*mWW^4*s^3*t + 128*ep*mtt^2*mWW^4*s^3*t - 32*mtt*mWW^5*s^3*t - 128*ep*mtt*mWW^5*s^3*t + 14*mWW^6*s^3*t + 40*ep*mWW^6*s^3*t - 10*mtt^2*mWW^3*s^4*t + 26*ep*mtt^2*mWW^3*s^4*t - 12*mtt*mWW^4*s^4*t - 92*ep*mtt*mWW^4*s^4*t + 14*mWW^5*s^4*t + 50*ep*mWW^5*s^4*t + 4*mtt*mWW^3*s^5*t - 4*ep*mtt*mWW^3*s^5*t + 4*mWW^4*s^5*t + 20*ep*mWW^4*s^5*t + 4*ep*mtt^6*mWW^2*t^2 - 12*ep*mtt^5*mWW^3*t^2 + 10*ep*mtt^4*mWW^4*t^2 + 2*ep*mtt^3*mWW^5*t^2 - 6*ep*mtt^2*mWW^6*t^2 + 2*ep*mtt*mWW^7*t^2 - mtt^5*mWW^2*s*t^2 - 42*ep*mtt^5*mWW^2*s*t^2 + 8*mtt^4*mWW^3*s*t^2 + 130*ep*mtt^4*mWW^3*s*t^2 - 20*mtt^3*mWW^4*s*t^2 - 158*ep*mtt^3*mWW^4*s*t^2 + 22*mtt^2*mWW^5*s*t^2 + 98*ep*mtt^2*mWW^5*s*t^2 - 11*mtt*mWW^6*s*t^2 - 32*ep*mtt*mWW^6*s*t^2 + 2*mWW^7*s*t^2 + 4*ep*mWW^7*s*t^2 + 14*mtt^4*mWW^2*s^2*t^2 + 108*ep*mtt^4*mWW^2*s^2*t^2 - 47*mtt^3*mWW^3*s^2*t^2 - 322*ep*mtt^3*mWW^3*s^2*t^2 + 59*mtt^2*mWW^4*s^2*t^2 + 358*ep*mtt^2*mWW^4*s^2*t^2 - 33*mtt*mWW^5*s^2*t^2 - 170*ep*mtt*mWW^5*s^2*t^2 + 7*mWW^6*s^2*t^2 + 26*ep*mWW^6*s^2*t^2 - 37*mtt^3*mWW^2*s^3*t^2 - 132*ep*mtt^3*mWW^2*s^3*t^2 + 67*mtt^2*mWW^3*s^3*t^2 + 308*ep*mtt^2*mWW^3*s^3*t^2 - 43*mtt*mWW^4*s^3*t^2 - 248*ep*mtt*mWW^4*s^3*t^2 + 13*mWW^5*s^3*t^2 + 72*ep*mWW^5*s^3*t^2 + 36*mtt^2*mWW^2*s^4*t^2 + 86*ep*mtt^2*mWW^2*s^4*t^2 - 32*mtt*mWW^3*s^4*t^2 - 112*ep*mtt*mWW^3*s^4*t^2 + 12*mWW^4*s^4*t^2 + 58*ep*mWW^4*s^4*t^2 - 12*mtt*mWW^2*s^5*t^2 - 24*ep*mtt*mWW^2*s^5*t^2 + 4*mWW^3*s^5*t^2 + 8*ep*mWW^3*s^5*t^2 + mtt^6*mWW*t^3 + 2*ep*mtt^6*mWW*t^3 - 5*mtt^5*mWW^2*t^3 - 22*ep*mtt^5*mWW^2*t^3 + 10*mtt^4*mWW^3*t^3 + 66*ep*mtt^4*mWW^3*t^3 - 10*mtt^3*mWW^4*t^3 - 88*ep*mtt^3*mWW^4*t^3 + 5*mtt^2*mWW^5*t^3 + 58*ep*mtt^2*mWW^5*t^3 - mtt*mWW^6*t^3 - 18*ep*mtt*mWW^6*t^3 + 2*ep*mWW^7*t^3 - 11*mtt^5*mWW*s*t^3 - 6*ep*mtt^5*mWW*s*t^3 + 44*mtt^4*mWW^2*s*t^3 + 112*ep*mtt^4*mWW^2*s*t^3 - 70*mtt^3*mWW^3*s*t^3 - 296*ep*mtt^3*mWW^3*s*t^3 + 56*mtt^2*mWW^4*s*t^3 + 308*ep*mtt^2*mWW^4*s*t^3 - 23*mtt*mWW^5*s*t^3 - 146*ep*mtt*mWW^5*s*t^3 + 4*mWW^6*s*t^3 + 28*ep*mWW^6*s*t^3 + 25*mtt^4*mWW*s^2*t^3 + 18*ep*mtt^4*mWW*s^2*t^3 - 86*mtt^3*mWW^2*s^2*t^3 - 196*ep*mtt^3*mWW^2*s^2*t^3 + 116*mtt^2*mWW^3*s^2*t^3 + 406*ep*mtt^2*mWW^3*s^2*t^3 - 74*mtt*mWW^4*s^2*t^3 - 320*ep*mtt*mWW^4*s^2*t^3 + 19*mWW^5*s^2*t^3 + 92*ep*mWW^5*s^2*t^3 - 21*mtt^3*mWW*s^3*t^3 - 22*ep*mtt^3*mWW*s^3*t^3 + 67*mtt^2*mWW^2*s^3*t^3 + 146*ep*mtt^2*mWW^2*s^3*t^3 - 67*mtt*mWW^3*s^3*t^3 - 206*ep*mtt*mWW^3*s^3*t^3 + 21*mWW^4*s^3*t^3 + 82*ep*mWW^4*s^3*t^3 + 6*mtt^2*mWW*s^4*t^3 + 8*ep*mtt^2*mWW*s^4*t^3 - 20*mtt*mWW^2*s^4*t^3 - 40*ep*mtt*mWW^2*s^4*t^3 + 6*mWW^3*s^4*t^3 + 16*ep*mWW^3*s^4*t^3 + mtt^6*t^4 + 2*ep*mtt^6*t^4 - 7*mtt^5*mWW*t^4 - 14*ep*mtt^5*mWW*t^4 + 20*mtt^4*mWW^2*t^4 + 44*ep*mtt^4*mWW^2*t^4 - 30*mtt^3*mWW^3*t^4 - 74*ep*mtt^3*mWW^3*t^4 + 25*mtt^2*mWW^4*t^4 + 68*ep*mtt^2*mWW^4*t^4 - 11*mtt*mWW^5*t^4 - 32*ep*mtt*mWW^5*t^4 + 2*mWW^6*t^4 + 6*ep*mWW^6*t^4 - 2*mtt^5*s*t^4 - 8*ep*mtt^5*s*t^4 + 18*mtt^4*mWW*s*t^4 + 38*ep*mtt^4*mWW*s*t^4 - 50*mtt^3*mWW^2*s*t^4 - 106*ep*mtt^3*mWW^2*s*t^4 + 62*mtt^2*mWW^3*s*t^4 + 154*ep*mtt^2*mWW^3*s*t^4 - 36*mtt*mWW^4*s*t^4 - 102*ep*mtt*mWW^4*s*t^4 + 8*mWW^5*s*t^4 + 24*ep*mWW^5*s*t^4 + mtt^4*s^2*t^4 + 8*ep*mtt^4*s^2*t^4 - 17*mtt^3*mWW*s^2*t^4 - 34*ep*mtt^3*mWW*s^2*t^4 + 39*mtt^2*mWW^2*s^2*t^4 + 80*ep*mtt^2*mWW^2*s^2*t^4 - 31*mtt*mWW^3*s^2*t^4 - 78*ep*mtt*mWW^3*s^2*t^4 + 8*mWW^4*s^2*t^4 + 24*ep*mWW^4*s^2*t^4 - 2*ep*mtt^3*s^3*t^4 + 6*mtt^2*mWW*s^3*t^4 + 10*ep*mtt^2*mWW*s^3*t^4 - 8*mtt*mWW^2*s^3*t^4 - 14*ep*mtt*mWW^2*s^3*t^4 + 2*mWW^3*s^3*t^4 + 6*ep*mWW^3*s^3*t^4))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - 2*s)^2*(mtt - mWW - s)*s*(mWW - t)^2*t^2), (2*(-1 + 2*ep)^2*mtt*(mtt^3 + 2*ep*mtt^3 + ep*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 + mWW^3 + 2*ep*mWW^3 - mtt^2*s - 2*ep*mtt^2*s - ep*mtt*mWW*s + mWW^2*s + 2*ep*mWW^2*s)*(mtt - s - t))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(4*ep*mtt^5*mWW^4*s^2 + 8*ep^2*mtt^5*mWW^4*s^2 - 4*ep*mtt^4*mWW^5*s^2 - 8*ep^2*mtt^4*mWW^5*s^2 - 16*ep*mtt^4*mWW^4*s^3 - 32*ep^2*mtt^4*mWW^4*s^3 + 16*ep*mtt^3*mWW^5*s^3 + 32*ep^2*mtt^3*mWW^5*s^3 + 20*ep*mtt^3*mWW^4*s^4 + 40*ep^2*mtt^3*mWW^4*s^4 - 20*ep*mtt^2*mWW^5*s^4 - 40*ep^2*mtt^2*mWW^5*s^4 - 8*ep*mtt^2*mWW^4*s^5 - 16*ep^2*mtt^2*mWW^4*s^5 + 8*ep*mtt*mWW^5*s^5 + 16*ep^2*mtt*mWW^5*s^5 - 4*mtt^5*mWW^4*s*t - 16*ep*mtt^5*mWW^4*s*t - 16*ep^2*mtt^5*mWW^4*s*t + 8*mtt^4*mWW^5*s*t + 32*ep*mtt^4*mWW^5*s*t + 32*ep^2*mtt^4*mWW^5*s*t - 4*mtt^3*mWW^6*s*t - 16*ep*mtt^3*mWW^6*s*t - 16*ep^2*mtt^3*mWW^6*s*t - 16*mtt^5*mWW^3*s^2*t - 54*ep*mtt^5*mWW^3*s^2*t - 44*ep^2*mtt^5*mWW^3*s^2*t + 28*mtt^4*mWW^4*s^2*t + 86*ep*mtt^4*mWW^4*s^2*t + 60*ep^2*mtt^4*mWW^4*s^2*t - 12*mtt^3*mWW^5*s^2*t - 30*ep*mtt^3*mWW^5*s^2*t - 12*ep^2*mtt^3*mWW^5*s^2*t - 2*ep*mtt^2*mWW^6*s^2*t - 4*ep^2*mtt^2*mWW^6*s^2*t + 48*mtt^4*mWW^3*s^3*t + 152*ep*mtt^4*mWW^3*s^3*t + 112*ep^2*mtt^4*mWW^3*s^3*t - 44*mtt^3*mWW^4*s^3*t - 90*ep*mtt^3*mWW^4*s^3*t - 4*ep^2*mtt^3*mWW^4*s^3*t - 48*ep*mtt^2*mWW^5*s^3*t - 96*ep^2*mtt^2*mWW^5*s^3*t + 4*mtt*mWW^6*s^3*t + 18*ep*mtt*mWW^6*s^3*t + 20*ep^2*mtt*mWW^6*s^3*t - 48*mtt^3*mWW^3*s^4*t - 142*ep*mtt^3*mWW^3*s^4*t - 92*ep^2*mtt^3*mWW^3*s^4*t + 28*mtt^2*mWW^4*s^4*t + 24*ep*mtt^2*mWW^4*s^4*t - 64*ep^2*mtt^2*mWW^4*s^4*t + 4*mtt*mWW^5*s^4*t + 54*ep*mtt*mWW^5*s^4*t + 92*ep^2*mtt*mWW^5*s^4*t + 16*mtt^2*mWW^3*s^5*t + 44*ep*mtt^2*mWW^3*s^5*t + 24*ep^2*mtt^2*mWW^3*s^5*t - 8*mtt*mWW^4*s^5*t - 4*ep*mtt*mWW^4*s^5*t + 24*ep^2*mtt*mWW^4*s^5*t - 8*ep*mWW^5*s^5*t - 16*ep^2*mWW^5*s^5*t + mtt^6*mWW^2*s*t^2 - 12*ep*mtt^6*mWW^2*s*t^2 - 28*ep^2*mtt^6*mWW^2*s*t^2 + 9*mtt^5*mWW^3*s*t^2 + 85*ep*mtt^5*mWW^3*s*t^2 + 133*ep^2*mtt^5*mWW^3*s*t^2 - 15*mtt^4*mWW^4*s*t^2 - 115*ep*mtt^4*mWW^4*s*t^2 - 167*ep^2*mtt^4*mWW^4*s*t^2 - mtt^3*mWW^5*s*t^2 + 23*ep*mtt^3*mWW^5*s*t^2 + 47*ep^2*mtt^3*mWW^5*s*t^2 + 6*mtt^2*mWW^6*s*t^2 + 19*ep*mtt^2*mWW^6*s*t^2 + 15*ep^2*mtt^2*mWW^6*s*t^2 + 31*mtt^5*mWW^2*s^2*t^2 + 174*ep*mtt^5*mWW^2*s^2*t^2 + 224*ep^2*mtt^5*mWW^2*s^2*t^2 - 39*mtt^4*mWW^3*s^2*t^2 - 343*ep*mtt^4*mWW^3*s^2*t^2 - 525*ep^2*mtt^4*mWW^3*s^2*t^2 + mtt^3*mWW^4*s^2*t^2 + 213*ep*mtt^3*mWW^4*s^2*t^2 + 411*ep^2*mtt^3*mWW^4*s^2*t^2 + 3*mtt^2*mWW^5*s^2*t^2 - 69*ep*mtt^2*mWW^5*s^2*t^2 - 143*ep^2*mtt^2*mWW^5*s^2*t^2 + 4*mtt*mWW^6*s^2*t^2 + 25*ep*mtt*mWW^6*s^2*t^2 + 33*ep^2*mtt*mWW^6*s^2*t^2 - 88*mtt^4*mWW^2*s^3*t^2 - 384*ep*mtt^4*mWW^2*s^3*t^2 - 416*ep^2*mtt^4*mWW^2*s^3*t^2 + 28*mtt^3*mWW^3*s^3*t^2 + 336*ep*mtt^3*mWW^3*s^3*t^2 + 552*ep^2*mtt^3*mWW^3*s^3*t^2 + 28*mtt^2*mWW^4*s^3*t^2 - 150*ep*mtt^2*mWW^4*s^3*t^2 - 400*ep^2*mtt^2*mWW^4*s^3*t^2 + 4*mtt*mWW^5*s^3*t^2 + 88*ep*mtt*mWW^5*s^3*t^2 + 156*ep^2*mtt*mWW^5*s^3*t^2 - 4*mWW^6*s^3*t^2 - 18*ep*mWW^6*s^3*t^2 - 20*ep^2*mWW^6*s^3*t^2 + 80*mtt^3*mWW^2*s^4*t^2 + 306*ep*mtt^3*mWW^2*s^4*t^2 + 292*ep^2*mtt^3*mWW^2*s^4*t^2 - 94*ep*mtt^2*mWW^3*s^4*t^2 - 184*ep^2*mtt^2*mWW^3*s^4*t^2 - 28*mtt*mWW^4*s^4*t^2 + 14*ep*mtt*mWW^4*s^4*t^2 + 136*ep^2*mtt*mWW^4*s^4*t^2 - 4*mWW^5*s^4*t^2 - 34*ep*mWW^5*s^4*t^2 - 52*ep^2*mWW^5*s^4*t^2 - 24*mtt^2*mWW^2*s^5*t^2 - 84*ep*mtt^2*mWW^2*s^5*t^2 - 72*ep^2*mtt^2*mWW^2*s^5*t^2 + 8*ep*mtt*mWW^3*s^5*t^2 + 16*ep^2*mtt*mWW^3*s^5*t^2 + 8*mWW^4*s^5*t^2 + 12*ep*mWW^4*s^5*t^2 - 8*ep^2*mWW^4*s^5*t^2 + mtt^7*mWW*t^3 + 8*ep*mtt^7*mWW*t^3 + 12*ep^2*mtt^7*mWW*t^3 - 4*mtt^6*mWW^2*t^3 - 34*ep*mtt^6*mWW^2*t^3 - 52*ep^2*mtt^6*mWW^2*t^3 + 6*mtt^5*mWW^3*t^3 + 56*ep*mtt^5*mWW^3*t^3 + 88*ep^2*mtt^5*mWW^3*t^3 - 4*mtt^4*mWW^4*t^3 - 44*ep*mtt^4*mWW^4*t^3 - 72*ep^2*mtt^4*mWW^4*t^3 + mtt^3*mWW^5*t^3 + 16*ep*mtt^3*mWW^5*t^3 + 28*ep^2*mtt^3*mWW^5*t^3 - 2*ep*mtt^2*mWW^6*t^3 - 4*ep^2*mtt^2*mWW^6*t^3 - 14*mtt^6*mWW*s*t^3 - 68*ep*mtt^6*mWW*s*t^3 - 80*ep^2*mtt^6*mWW*s*t^3 + 37*mtt^5*mWW^2*s*t^3 + 243*ep*mtt^5*mWW^2*s*t^3 + 340*ep^2*mtt^5*mWW^2*s*t^3 - 58*mtt^4*mWW^3*s*t^3 - 441*ep*mtt^4*mWW^3*s*t^3 - 655*ep^2*mtt^4*mWW^3*s*t^3 + 60*mtt^3*mWW^4*s*t^3 + 433*ep*mtt^3*mWW^4*s*t^3 + 629*ep^2*mtt^3*mWW^4*s*t^3 - 24*mtt^2*mWW^5*s*t^3 - 175*ep*mtt^2*mWW^5*s*t^3 - 253*ep^2*mtt^2*mWW^5*s*t^3 - mtt*mWW^6*s*t^3 + 8*ep*mtt*mWW^6*s*t^3 + 19*ep^2*mtt*mWW^6*s*t^3 + 23*mtt^5*mWW*s^2*t^3 + 104*ep*mtt^5*mWW*s^2*t^3 + 116*ep^2*mtt^5*mWW*s^2*t^3 - 129*mtt^4*mWW^2*s^2*t^3 - 658*ep*mtt^4*mWW^2*s^2*t^3 - 810*ep^2*mtt^4*mWW^2*s^2*t^3 + 189*mtt^3*mWW^3*s^2*t^3 + 1154*ep*mtt^3*mWW^3*s^2*t^3 + 1570*ep^2*mtt^3*mWW^3*s^2*t^3 - 95*mtt^2*mWW^4*s^2*t^3 - 750*ep*mtt^2*mWW^4*s^2*t^3 - 1126*ep^2*mtt^2*mWW^4*s^2*t^3 + 16*mtt*mWW^5*s^2*t^3 + 174*ep*mtt*mWW^5*s^2*t^3 + 282*ep^2*mtt*mWW^5*s^2*t^3 - 4*mWW^6*s^2*t^3 - 24*ep*mWW^6*s^2*t^3 - 32*ep^2*mWW^6*s^2*t^3 - 10*mtt^4*mWW*s^3*t^3 - 52*ep*mtt^4*mWW*s^3*t^3 - 64*ep^2*mtt^4*mWW*s^3*t^3 + 200*mtt^3*mWW^2*s^3*t^3 + 862*ep*mtt^3*mWW^2*s^3*t^3 + 940*ep^2*mtt^3*mWW^2*s^3*t^3 - 182*mtt^2*mWW^3*s^3*t^3 - 1000*ep*mtt^2*mWW^3*s^3*t^3 - 1292*ep^2*mtt^2*mWW^3*s^3*t^3 + 44*mtt*mWW^4*s^3*t^3 + 442*ep*mtt*mWW^4*s^3*t^3 + 712*ep^2*mtt*mWW^4*s^3*t^3 - 4*mWW^5*s^3*t^3 - 60*ep*mWW^5*s^3*t^3 - 104*ep^2*mWW^5*s^3*t^3 + 8*ep*mtt^3*mWW*s^4*t^3 + 16*ep^2*mtt^3*mWW*s^4*t^3 - 124*mtt^2*mWW^2*s^4*t^3 - 482*ep*mtt^2*mWW^2*s^4*t^3 - 476*ep^2*mtt^2*mWW^2*s^4*t^3 + 76*mtt*mWW^3*s^4*t^3 + 344*ep*mtt*mWW^3*s^4*t^3 + 392*ep^2*mtt*mWW^3*s^4*t^3 - 62*ep*mWW^4*s^4*t^3 - 124*ep^2*mWW^4*s^4*t^3 + 24*mtt*mWW^2*s^5*t^3 + 84*ep*mtt*mWW^2*s^5*t^3 + 72*ep^2*mtt*mWW^2*s^5*t^3 - 16*mWW^3*s^5*t^3 - 52*ep*mWW^3*s^5*t^3 - 40*ep^2*mWW^3*s^5*t^3 + mtt^7*t^4 + 4*ep*mtt^7*t^4 + 4*ep^2*mtt^7*t^4 - 8*mtt^6*mWW*t^4 - 42*ep*mtt^6*mWW*t^4 - 52*ep^2*mtt^6*mWW*t^4 + 22*mtt^5*mWW^2*t^4 + 132*ep*mtt^5*mWW^2*t^4 + 176*ep^2*mtt^5*mWW^2*t^4 - 28*mtt^4*mWW^3*t^4 - 188*ep*mtt^4*mWW^3*t^4 - 264*ep^2*mtt^4*mWW^3*t^4 + 17*mtt^3*mWW^4*t^4 + 132*ep*mtt^3*mWW^4*t^4 + 196*ep^2*mtt^3*mWW^4*t^4 - 4*mtt^2*mWW^5*t^4 - 42*ep*mtt^2*mWW^5*t^4 - 68*ep^2*mtt^2*mWW^5*t^4 + 4*ep*mtt*mWW^6*t^4 + 8*ep^2*mtt*mWW^6*t^4 - mtt^6*s*t^4 - 4*ep*mtt^6*s*t^4 - 4*ep^2*mtt^6*s*t^4 + 40*mtt^5*mWW*s*t^4 + 184*ep*mtt^5*mWW*s*t^4 + 207*ep^2*mtt^5*mWW*s*t^4 - 107*mtt^4*mWW^2*s*t^4 - 570*ep*mtt^4*mWW^2*s*t^4 - 711*ep^2*mtt^4*mWW^2*s*t^4 + 120*mtt^3*mWW^3*s*t^4 + 745*ep*mtt^3*mWW^3*s*t^4 + 1013*ep^2*mtt^3*mWW^3*s*t^4 - 75*mtt^2*mWW^4*s*t^4 - 507*ep*mtt^2*mWW^4*s*t^4 - 719*ep^2*mtt^2*mWW^4*s*t^4 + 24*mtt*mWW^5*s*t^4 + 163*ep*mtt*mWW^5*s*t^4 + 232*ep^2*mtt*mWW^5*s*t^4 - mWW^6*s*t^4 - 11*ep*mWW^6*s*t^4 - 18*ep^2*mWW^6*s*t^4 - 50*mtt^4*mWW*s^2*t^4 - 221*ep*mtt^4*mWW*s^2*t^4 - 237*ep^2*mtt^4*mWW*s^2*t^4 + 169*mtt^3*mWW^2*s^2*t^4 + 801*ep*mtt^3*mWW^2*s^2*t^4 + 923*ep^2*mtt^3*mWW^2*s^2*t^4 - 203*mtt^2*mWW^3*s^2*t^4 - 1081*ep*mtt^2*mWW^3*s^2*t^4 - 1359*ep^2*mtt^2*mWW^3*s^2*t^4 + 91*mtt*mWW^4*s^2*t^4 + 567*ep*mtt*mWW^4*s^2*t^4 + 777*ep^2*mtt*mWW^4*s^2*t^4 - 7*mWW^5*s^2*t^4 - 66*ep*mWW^5*s^2*t^4 - 104*ep^2*mWW^5*s^2*t^4 + 16*mtt^3*mWW*s^3*t^4 + 76*ep*mtt^3*mWW*s^3*t^4 + 80*ep^2*mtt^3*mWW*s^3*t^4 - 140*mtt^2*mWW^2*s^3*t^4 - 574*ep*mtt^2*mWW^2*s^3*t^4 - 584*ep^2*mtt^2*mWW^2*s^3*t^4 + 120*mtt*mWW^3*s^3*t^4 + 540*ep*mtt*mWW^3*s^3*t^4 + 604*ep^2*mtt*mWW^3*s^3*t^4 - 28*mWW^4*s^3*t^4 - 170*ep*mWW^4*s^3*t^4 - 228*ep^2*mWW^4*s^3*t^4 - 4*ep*mtt^2*mWW*s^4*t^4 - 4*ep^2*mtt^2*mWW*s^4*t^4 + 44*mtt*mWW^2*s^4*t^4 + 164*ep*mtt*mWW^2*s^4*t^4 + 148*ep^2*mtt*mWW^2*s^4*t^4 - 28*mWW^3*s^4*t^4 - 96*ep*mWW^3*s^4*t^4 - 80*ep^2*mWW^3*s^4*t^4 - 2*mtt^6*t^5 - 8*ep*mtt^6*t^5 - 8*ep^2*mtt^6*t^5 + 13*mtt^5*mWW*t^5 + 60*ep*mtt^5*mWW*t^5 + 68*ep^2*mtt^5*mWW*t^5 - 32*mtt^4*mWW^2*t^5 - 162*ep*mtt^4*mWW^2*t^5 - 196*ep^2*mtt^4*mWW^2*t^5 + 38*mtt^3*mWW^3*t^5 + 208*ep*mtt^3*mWW^3*t^5 + 264*ep^2*mtt^3*mWW^3*t^5 - 22*mtt^2*mWW^4*t^5 - 132*ep*mtt^2*mWW^4*t^5 - 176*ep^2*mtt^2*mWW^4*t^5 + 5*mtt*mWW^5*t^5 + 36*ep*mtt*mWW^5*t^5 + 52*ep^2*mtt*mWW^5*t^5 - 2*ep*mWW^6*t^5 - 4*ep^2*mWW^6*t^5 + 2*mtt^5*s*t^5 + 8*ep*mtt^5*s*t^5 + 8*ep^2*mtt^5*s*t^5 - 37*mtt^4*mWW*s*t^5 - 162*ep*mtt^4*mWW*s*t^5 - 175*ep^2*mtt^4*mWW*s*t^5 + 94*mtt^3*mWW^2*s*t^5 + 449*ep*mtt^3*mWW^2*s*t^5 + 519*ep^2*mtt^3*mWW^2*s*t^5 - 92*mtt^2*mWW^3*s*t^5 - 487*ep*mtt^2*mWW^3*s*t^5 - 603*ep^2*mtt^2*mWW^3*s*t^5 + 40*mtt*mWW^4*s*t^5 + 235*ep*mtt*mWW^4*s*t^5 + 309*ep^2*mtt*mWW^4*s*t^5 - 7*mWW^5*s*t^5 - 43*ep*mWW^5*s*t^5 - 58*ep^2*mWW^5*s*t^5 + 33*mtt^3*mWW*s^2*t^5 + 142*ep*mtt^3*mWW*s^2*t^5 + 148*ep^2*mtt^3*mWW*s^2*t^5 - 79*mtt^2*mWW^2*s^2*t^5 - 354*ep*mtt^2*mWW^2*s^2*t^5 - 384*ep^2*mtt^2*mWW^2*s^2*t^5 + 71*mtt*mWW^3*s^2*t^5 + 342*ep*mtt*mWW^3*s^2*t^5 + 396*ep^2*mtt*mWW^3*s^2*t^5 - 25*mWW^4*s^2*t^5 - 130*ep*mWW^4*s^2*t^5 - 160*ep^2*mWW^4*s^2*t^5 - 6*mtt^2*mWW*s^3*t^5 - 28*ep*mtt^2*mWW*s^3*t^5 - 28*ep^2*mtt^2*mWW*s^3*t^5 + 28*mtt*mWW^2*s^3*t^5 + 112*ep*mtt*mWW^2*s^3*t^5 + 108*ep^2*mtt*mWW^2*s^3*t^5 - 14*mWW^3*s^3*t^5 - 52*ep*mWW^3*s^3*t^5 - 48*ep^2*mWW^3*s^3*t^5 + mtt^5*t^6 + 4*ep*mtt^5*t^6 + 4*ep^2*mtt^5*t^6 - 6*mtt^4*mWW*t^6 - 26*ep*mtt^4*mWW*t^6 - 28*ep^2*mtt^4*mWW*t^6 + 14*mtt^3*mWW^2*t^6 + 64*ep*mtt^3*mWW^2*t^6 + 72*ep^2*mtt^3*mWW^2*t^6 - 16*mtt^2*mWW^3*t^6 - 76*ep*mtt^2*mWW^3*t^6 - 88*ep^2*mtt^2*mWW^3*t^6 + 9*mtt*mWW^4*t^6 + 44*ep*mtt*mWW^4*t^6 + 52*ep^2*mtt*mWW^4*t^6 - 2*mWW^5*t^6 - 10*ep*mWW^5*t^6 - 12*ep^2*mWW^5*t^6 - mtt^4*s*t^6 - 4*ep*mtt^4*s*t^6 - 4*ep^2*mtt^4*s*t^6 + 11*mtt^3*mWW*s*t^6 + 46*ep*mtt^3*mWW*s*t^6 + 48*ep^2*mtt^3*mWW*s*t^6 - 25*mtt^2*mWW^2*s*t^6 - 110*ep*mtt^2*mWW^2*s*t^6 - 120*ep^2*mtt^2*mWW^2*s*t^6 + 21*mtt*mWW^3*s*t^6 + 98*ep*mtt*mWW^3*s*t^6 + 112*ep^2*mtt*mWW^3*s*t^6 - 6*mWW^4*s*t^6 - 30*ep*mWW^4*s*t^6 - 36*ep^2*mWW^4*s*t^6 - 6*mtt^2*mWW*s^2*t^6 - 24*ep*mtt^2*mWW*s^2*t^6 - 24*ep^2*mtt^2*mWW*s^2*t^6 + 8*mtt*mWW^2*s^2*t^6 + 32*ep*mtt*mWW^2*s^2*t^6 + 32*ep^2*mtt*mWW^2*s^2*t^6 - 2*mWW^3*s^2*t^6 - 8*ep*mWW^3*s^2*t^6 - 8*ep^2*mWW^3*s^2*t^6))/(2*ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW*(mtt - mWW - 2*s)*s*(mtt - t)*(mWW - t)^2*t^2), ((-1 + 2*ep)*(8*ep*mtt^4*mWW^5*s^2 - 12*ep*mtt^4*mWW^4*s^3 - 28*ep*mtt^3*mWW^5*s^3 + 4*ep*mtt^4*mWW^3*s^4 + 40*ep*mtt^3*mWW^4*s^4 + 36*ep*mtt^2*mWW^5*s^4 - 12*ep*mtt^3*mWW^3*s^5 - 48*ep*mtt^2*mWW^4*s^5 - 20*ep*mtt*mWW^5*s^5 + 12*ep*mtt^2*mWW^3*s^6 + 24*ep*mtt*mWW^4*s^6 + 4*ep*mWW^5*s^6 - 4*ep*mtt*mWW^3*s^7 - 4*ep*mWW^4*s^7 - 8*mtt^4*mWW^5*s*t - 16*ep*mtt^4*mWW^5*s*t + 8*mtt^3*mWW^6*s*t + 16*ep*mtt^3*mWW^6*s*t - 16*mtt^4*mWW^4*s^2*t - 48*ep*mtt^4*mWW^4*s^2*t + 28*mtt^3*mWW^5*s^2*t + 48*ep*mtt^3*mWW^5*s^2*t - 12*mtt^2*mWW^6*s^2*t - 24*ep*mtt^2*mWW^6*s^2*t + 38*mtt^4*mWW^3*s^3*t + 100*ep*mtt^4*mWW^3*s^3*t + 40*mtt^3*mWW^4*s^3*t + 104*ep*mtt^3*mWW^4*s^3*t - 42*mtt^2*mWW^5*s^3*t - 60*ep*mtt^2*mWW^5*s^3*t + 4*mtt*mWW^6*s^3*t + 8*ep*mtt*mWW^6*s^3*t - 14*mtt^4*mWW^2*s^4*t - 36*ep*mtt^4*mWW^2*s^4*t - 116*mtt^3*mWW^3*s^4*t - 252*ep*mtt^3*mWW^3*s^4*t - 42*mtt^2*mWW^4*s^4*t - 80*ep*mtt^2*mWW^4*s^4*t + 28*mtt*mWW^5*s^4*t + 32*ep*mtt*mWW^5*s^4*t + 40*mtt^3*mWW^2*s^5*t + 84*ep*mtt^3*mWW^2*s^5*t + 134*mtt^2*mWW^3*s^5*t + 224*ep*mtt^2*mWW^3*s^5*t + 24*mtt*mWW^4*s^5*t + 32*ep*mtt*mWW^4*s^5*t - 6*mWW^5*s^5*t - 4*ep*mWW^5*s^5*t - 38*mtt^2*mWW^2*s^6*t - 60*ep*mtt^2*mWW^2*s^6*t - 68*mtt*mWW^3*s^6*t - 84*ep*mtt*mWW^3*s^6*t - 6*mWW^4*s^6*t - 8*ep*mWW^4*s^6*t + 12*mtt*mWW^2*s^7*t + 12*ep*mtt*mWW^2*s^7*t + 12*mWW^3*s^7*t + 12*ep*mWW^3*s^7*t - 8*mtt^4*mWW^5*t^2 - 12*ep*mtt^4*mWW^5*t^2 + 8*mtt^3*mWW^6*t^2 + 12*ep*mtt^3*mWW^6*t^2 + 4*mtt^5*mWW^3*s*t^2 + 10*ep*mtt^5*mWW^3*s*t^2 + 16*mtt^4*mWW^4*s*t^2 + 26*ep*mtt^4*mWW^4*s*t^2 + 4*mtt^3*mWW^5*s*t^2 - 6*ep*mtt^3*mWW^5*s*t^2 - 8*mtt^2*mWW^6*s*t^2 - 6*ep*mtt^2*mWW^6*s*t^2 - 6*mtt^5*mWW^2*s^2*t^2 - 16*ep*mtt^5*mWW^2*s^2*t^2 + 8*mtt^4*mWW^3*s^2*t^2 + 34*ep*mtt^4*mWW^3*s^2*t^2 + 8*mtt^3*mWW^4*s^2*t^2 + 14*ep*mtt^3*mWW^4*s^2*t^2 - 28*mtt^2*mWW^5*s^2*t^2 - 6*ep*mtt^2*mWW^5*s^2*t^2 + 2*mtt*mWW^6*s^2*t^2 - 10*ep*mtt*mWW^6*s^2*t^2 + 2*mtt^5*mWW*s^3*t^2 + 6*ep*mtt^5*mWW*s^3*t^2 - 20*mtt^4*mWW^2*s^3*t^2 - 59*ep*mtt^4*mWW^2*s^3*t^2 - 93*mtt^3*mWW^3*s^3*t^2 - 160*ep*mtt^3*mWW^3*s^3*t^2 - 61*mtt^2*mWW^4*s^3*t^2 - 122*ep*mtt^2*mWW^4*s^3*t^2 + 35*mtt*mWW^5*s^3*t^2 + 26*ep*mtt*mWW^5*s^3*t^2 + mWW^6*s^3*t^2 + 5*ep*mWW^6*s^3*t^2 + 3*mtt^4*mWW*s^4*t^2 + 10*ep*mtt^4*mWW*s^4*t^2 + 88*mtt^3*mWW^2*s^4*t^2 + 166*ep*mtt^3*mWW^2*s^4*t^2 + 192*mtt^2*mWW^3*s^4*t^2 + 266*ep*mtt^2*mWW^3*s^4*t^2 + 56*mtt*mWW^4*s^4*t^2 + 110*ep*mtt*mWW^4*s^4*t^2 - 11*mWW^5*s^4*t^2 - 8*ep*mWW^5*s^4*t^2 - 11*mtt^3*mWW*s^5*t^2 - 24*ep*mtt^3*mWW*s^5*t^2 - 103*mtt^2*mWW^2*s^5*t^2 - 132*ep*mtt^2*mWW^2*s^5*t^2 - 133*mtt*mWW^3*s^5*t^2 - 180*ep*mtt*mWW^3*s^5*t^2 - 17*mWW^4*s^5*t^2 - 24*ep*mWW^4*s^5*t^2 + 6*mtt^2*mWW*s^6*t^2 + 8*ep*mtt^2*mWW*s^6*t^2 + 36*mtt*mWW^2*s^6*t^2 + 36*ep*mtt*mWW^2*s^6*t^2 + 30*mWW^3*s^6*t^2 + 36*ep*mWW^3*s^6*t^2 + 12*mtt^4*mWW^4*t^3 + 18*ep*mtt^4*mWW^4*t^3 + 8*mtt^3*mWW^5*t^3 + 12*ep*mtt^3*mWW^5*t^3 - 20*mtt^2*mWW^6*t^3 - 30*ep*mtt^2*mWW^6*t^3 - 4*mtt^5*mWW^2*s*t^3 - 12*ep*mtt^5*mWW^2*s*t^3 - 18*mtt^4*mWW^3*s*t^3 - 22*ep*mtt^4*mWW^3*s*t^3 - 14*mtt^3*mWW^4*s*t^3 - 18*ep*mtt^3*mWW^4*s*t^3 - 30*mtt^2*mWW^5*s*t^3 - 30*ep*mtt^2*mWW^5*s*t^3 + 2*mtt*mWW^6*s*t^3 - 14*ep*mtt*mWW^6*s*t^3 + 5*mtt^5*mWW*s^2*t^3 + 16*ep*mtt^5*mWW*s^2*t^3 + 9*mtt^4*mWW^2*s^2*t^3 - 2*ep*mtt^4*mWW^2*s^2*t^3 - 17*mtt^3*mWW^3*s^2*t^3 - 6*ep*mtt^3*mWW^3*s^2*t^3 - 5*mtt^2*mWW^4*s^2*t^3 - 72*ep*mtt^2*mWW^4*s^2*t^3 + 36*mtt*mWW^5*s^2*t^3 + 42*ep*mtt*mWW^5*s^2*t^3 + 4*mWW^6*s^2*t^3 + 14*ep*mWW^6*s^2*t^3 - mtt^5*s^3*t^3 - 4*ep*mtt^5*s^3*t^3 - 2*mtt^4*mWW*s^3*t^3 + 6*ep*mtt^4*mWW*s^3*t^3 + 37*mtt^3*mWW^2*s^3*t^3 + 48*ep*mtt^3*mWW^2*s^3*t^3 + 111*mtt^2*mWW^3*s^3*t^3 + 176*ep*mtt^2*mWW^3*s^3*t^3 + 64*mtt*mWW^4*s^3*t^3 + 168*ep*mtt*mWW^4*s^3*t^3 - 9*mWW^5*s^3*t^3 - 2*ep*mWW^5*s^3*t^3 + mtt^4*s^4*t^3 + 2*ep*mtt^4*s^4*t^3 - 14*mtt^3*mWW*s^4*t^3 - 32*ep*mtt^3*mWW*s^4*t^3 - 100*mtt^2*mWW^2*s^4*t^3 - 108*ep*mtt^2*mWW^2*s^4*t^3 - 114*mtt*mWW^3*s^4*t^3 - 216*ep*mtt*mWW^3*s^4*t^3 - 29*mWW^4*s^4*t^3 - 54*ep*mWW^4*s^4*t^3 + 2*ep*mtt^3*s^5*t^3 + 16*mtt^2*mWW*s^5*t^3 + 14*ep*mtt^2*mWW*s^5*t^3 + 44*mtt*mWW^2*s^5*t^3 + 62*ep*mtt*mWW^2*s^5*t^3 + 28*mWW^3*s^5*t^3 + 42*ep*mWW^3*s^5*t^3 - 4*mtt^4*mWW^3*t^4 - 6*ep*mtt^4*mWW^3*t^4 - 24*mtt^3*mWW^4*t^4 - 36*ep*mtt^3*mWW^4*t^4 + 12*mtt^2*mWW^5*t^4 + 18*ep*mtt^2*mWW^5*t^4 + 16*mtt*mWW^6*t^4 + 24*ep*mtt*mWW^6*t^4 + mtt^5*mWW*s*t^4 + 4*ep*mtt^5*mWW*s*t^4 + 5*mtt^4*mWW^2*s*t^4 + ep*mtt^4*mWW^2*s*t^4 + 12*mtt^3*mWW^3*s*t^4 + 32*ep*mtt^3*mWW^3*s*t^4 + 36*mtt^2*mWW^4*s*t^4 + 20*ep*mtt^2*mWW^4*s*t^4 + 43*mtt*mWW^5*s*t^4 + 84*ep*mtt*mWW^5*s*t^4 - mWW^6*s*t^4 + 3*ep*mWW^6*s*t^4 - mtt^5*s^2*t^4 - 4*ep*mtt^5*s^2*t^4 - 3*mtt^4*mWW*s^2*t^4 + 4*ep*mtt^4*mWW*s^2*t^4 + 7*mtt^3*mWW^2*s^2*t^4 - 10*ep*mtt^3*mWW^2*s^2*t^4 + 15*mtt^2*mWW^3*s^2*t^4 + 50*ep*mtt^2*mWW^3*s^2*t^4 + 2*mtt*mWW^4*s^2*t^4 + 38*ep*mtt*mWW^4*s^2*t^4 - 20*mWW^5*s^2*t^4 - 30*ep*mWW^5*s^2*t^4 + mtt^4*s^3*t^4 - 5*mtt^3*mWW*s^3*t^4 - 6*ep*mtt^3*mWW*s^3*t^4 - 41*mtt^2*mWW^2*s^3*t^4 - 46*ep*mtt^2*mWW^2*s^3*t^4 - 79*mtt*mWW^3*s^3*t^4 - 174*ep*mtt*mWW^3*s^3*t^4 - 28*mWW^4*s^3*t^4 - 54*ep*mWW^4*s^3*t^4 + 4*ep*mtt^3*s^4*t^4 + 14*mtt^2*mWW*s^4*t^4 + 4*ep*mtt^2*mWW*s^4*t^4 + 36*mtt*mWW^2*s^4*t^4 + 76*ep*mtt*mWW^2*s^4*t^4 + 22*mWW^3*s^4*t^4 + 36*ep*mWW^3*s^4*t^4 + 8*mtt^3*mWW^3*t^5 + 12*ep*mtt^3*mWW^3*t^5 + 12*mtt^2*mWW^4*t^5 + 18*ep*mtt^2*mWW^4*t^5 - 16*mtt*mWW^5*t^5 - 24*ep*mtt*mWW^5*t^5 - 4*mWW^6*t^5 - 6*ep*mWW^6*t^5 + 2*ep*mtt^4*mWW*s*t^5 - 8*ep*mtt^3*mWW^2*s*t^5 - 4*mtt^2*mWW^3*s*t^5 + 8*ep*mtt^2*mWW^3*s*t^5 - 48*mtt*mWW^4*s*t^5 - 76*ep*mtt*mWW^4*s*t^5 - 12*mWW^5*s*t^5 - 22*ep*mWW^5*s*t^5 - 2*ep*mtt^4*s^2*t^5 - 2*mtt^3*mWW*s^2*t^5 + 2*ep*mtt^3*mWW*s^2*t^5 - 10*mtt^2*mWW^2*s^2*t^5 - 16*ep*mtt^2*mWW^2*s^2*t^5 - 22*mtt*mWW^3*s^2*t^5 - 46*ep*mtt*mWW^3*s^2*t^5 + 2*mWW^4*s^2*t^5 - 2*ep*mWW^4*s^2*t^5 + 2*ep*mtt^3*s^3*t^5 + 4*mtt^2*mWW*s^3*t^5 - 2*ep*mtt^2*mWW*s^3*t^5 + 24*mtt*mWW^2*s^3*t^5 + 50*ep*mtt*mWW^2*s^3*t^5 + 20*mWW^3*s^3*t^5 + 30*ep*mWW^3*s^3*t^5 - 4*mtt^2*mWW^3*t^6 - 6*ep*mtt^2*mWW^3*t^6 + 4*mWW^5*t^6 + 6*ep*mWW^5*t^6 - 4*mtt^2*mWW^2*s*t^6 - 6*ep*mtt^2*mWW^2*s*t^6 + 8*mtt*mWW^3*s*t^6 + 12*ep*mtt*mWW^3*s*t^6 + 12*mWW^4*s*t^6 + 18*ep*mWW^4*s*t^6 + 8*mtt*mWW^2*s^2*t^6 + 12*ep*mtt*mWW^2*s^2*t^6 + 8*mWW^3*s^2*t^6 + 12*ep*mWW^3*s^2*t^6))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - 2*s)*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mWW - t)*t^2), -(((-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(-4*ep*mtt^3*mWW^4*s^2 + 4*ep*mtt^3*mWW^3*s^3 + 12*ep*mtt^2*mWW^4*s^3 - 12*ep*mtt^2*mWW^3*s^4 - 12*ep*mtt*mWW^4*s^4 + 12*ep*mtt*mWW^3*s^5 + 4*ep*mWW^4*s^5 - 4*ep*mWW^3*s^6 + 4*mtt^3*mWW^4*s*t + 8*ep*mtt^3*mWW^4*s*t - 4*mtt^2*mWW^5*s*t - 8*ep*mtt^2*mWW^5*s*t + 10*mtt^3*mWW^3*s^2*t + 28*ep*mtt^3*mWW^3*s^2*t - 14*mtt^2*mWW^4*s^2*t - 24*ep*mtt^2*mWW^4*s^2*t + 4*mtt*mWW^5*s^2*t + 8*ep*mtt*mWW^5*s^2*t - 14*mtt^3*mWW^2*s^3*t - 36*ep*mtt^3*mWW^2*s^3*t - 22*mtt^2*mWW^3*s^3*t - 52*ep*mtt^2*mWW^3*s^3*t + 16*mtt*mWW^4*s^3*t + 24*ep*mtt*mWW^4*s^3*t + 40*mtt^2*mWW^2*s^4*t + 84*ep*mtt^2*mWW^2*s^4*t + 18*mtt*mWW^3*s^4*t + 28*ep*mtt*mWW^3*s^4*t - 6*mWW^4*s^4*t - 8*ep*mWW^4*s^4*t - 38*mtt*mWW^2*s^5*t - 60*ep*mtt*mWW^2*s^5*t - 6*mWW^3*s^5*t - 4*ep*mWW^3*s^5*t + 12*mWW^2*s^6*t + 12*ep*mWW^2*s^6*t + 4*mtt^3*mWW^4*t^2 + 6*ep*mtt^3*mWW^4*t^2 - 4*mtt^2*mWW^5*t^2 - 6*ep*mtt^2*mWW^5*t^2 - 2*mtt^4*mWW^2*s*t^2 - 6*ep*mtt^4*mWW^2*s*t^2 - 4*mtt^3*mWW^3*s*t^2 - 4*ep*mtt^3*mWW^3*s*t^2 - 2*mtt^2*mWW^4*s*t^2 + 4*ep*mtt^2*mWW^4*s*t^2 - 6*ep*mtt*mWW^5*s*t^2 + 2*mtt^4*mWW*s^2*t^2 + 6*ep*mtt^4*mWW*s^2*t^2 - 2*mtt^3*mWW^2*s^2*t^2 - 11*ep*mtt^3*mWW^2*s^2*t^2 - 9*mtt^2*mWW^3*s^2*t^2 - 23*ep*mtt^2*mWW^3*s^2*t^2 + 8*mtt*mWW^4*s^2*t^2 - 5*ep*mtt*mWW^4*s^2*t^2 + mWW^5*s^2*t^2 + 5*ep*mWW^5*s^2*t^2 + 3*mtt^3*mWW*s^3*t^2 + 10*ep*mtt^3*mWW*s^3*t^2 + 23*mtt^2*mWW^2*s^3*t^2 + 48*ep*mtt^2*mWW^2*s^3*t^2 + 27*mtt*mWW^3*s^3*t^2 + 54*ep*mtt*mWW^3*s^3*t^2 - 5*mWW^4*s^3*t^2 - 11*mtt^2*mWW*s^4*t^2 - 24*ep*mtt^2*mWW*s^4*t^2 - 42*mtt*mWW^2*s^4*t^2 - 60*ep*mtt*mWW^2*s^4*t^2 - 11*mWW^3*s^4*t^2 - 20*ep*mWW^3*s^4*t^2 + 6*mtt*mWW*s^5*t^2 + 8*ep*mtt*mWW*s^5*t^2 + 18*mWW^2*s^5*t^2 + 24*ep*mWW^2*s^5*t^2 - 4*mtt^3*mWW^3*t^3 - 6*ep*mtt^3*mWW^3*t^3 - 4*mtt^2*mWW^4*t^3 - 6*ep*mtt^2*mWW^4*t^3 + 8*mtt*mWW^5*t^3 + 12*ep*mtt*mWW^5*t^3 + mtt^4*mWW*s*t^3 + 4*ep*mtt^4*mWW*s*t^3 + 4*mtt^3*mWW^2*s*t^3 + ep*mtt^3*mWW^2*s*t^3 - 3*ep*mtt^2*mWW^3*s*t^3 + 16*mtt*mWW^4*s*t^3 + 25*ep*mtt*mWW^4*s*t^3 + 3*mWW^5*s*t^3 + 9*ep*mWW^5*s*t^3 - mtt^4*s^2*t^3 - 4*ep*mtt^4*s^2*t^3 - 2*mtt^3*mWW*s^2*t^3 + 2*ep*mtt^3*mWW*s^2*t^3 + 5*mtt^2*mWW^2*s^2*t^3 + 14*ep*mtt^2*mWW^2*s^2*t^3 + 10*mtt*mWW^3*s^2*t^3 + 26*ep*mtt*mWW^3*s^2*t^3 - 4*mWW^4*s^2*t^3 - 2*ep*mWW^4*s^2*t^3 + mtt^3*s^3*t^3 + 2*ep*mtt^3*s^3*t^3 - 4*mtt^2*mWW*s^3*t^3 - 14*ep*mtt^2*mWW*s^3*t^3 - 23*mtt*mWW^2*s^3*t^3 - 42*ep*mtt*mWW^2*s^3*t^3 - 18*mWW^3*s^3*t^3 - 34*ep*mWW^3*s^3*t^3 + 2*ep*mtt^2*s^4*t^3 + 10*mtt*mWW*s^4*t^3 + 12*ep*mtt*mWW*s^4*t^3 + 10*mWW^2*s^4*t^3 + 18*ep*mWW^2*s^4*t^3 + 8*mtt^2*mWW^3*t^4 + 12*ep*mtt^2*mWW^3*t^4 - 4*mtt*mWW^4*t^4 - 6*ep*mtt*mWW^4*t^4 - 4*mWW^5*t^4 - 6*ep*mWW^5*t^4 + 2*ep*mtt^3*mWW*s*t^4 - 2*ep*mtt^2*mWW^2*s*t^4 - 8*mtt*mWW^3*s*t^4 - 8*ep*mtt*mWW^3*s*t^4 - 16*mWW^4*s*t^4 - 28*ep*mWW^4*s*t^4 - 2*ep*mtt^3*s^2*t^4 - 2*mtt^2*mWW*s^2*t^4 - 4*ep*mtt^2*mWW*s^2*t^4 - 4*mtt*mWW^2*s^2*t^4 - 2*ep*mtt*mWW^2*s^2*t^4 - 10*mWW^3*s^2*t^4 - 20*ep*mWW^3*s^2*t^4 + 2*ep*mtt^2*s^3*t^4 + 4*mtt*mWW*s^3*t^4 + 4*ep*mtt*mWW*s^3*t^4 + 12*mWW^2*s^3*t^4 + 18*ep*mWW^2*s^3*t^4 - 4*mtt*mWW^3*t^5 - 6*ep*mtt*mWW^3*t^5 + 4*mWW^4*t^5 + 6*ep*mWW^4*t^5 - 4*mtt*mWW^2*s*t^5 - 6*ep*mtt*mWW^2*s*t^5 + 12*mWW^3*s*t^5 + 18*ep*mWW^3*s*t^5 + 8*mWW^2*s^2*t^5 + 12*ep*mWW^2*s^2*t^5))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - 2*s)*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mWW - t)*t^2)), ((-1 + 2*ep)*(-1 + 3*ep)*mtt*(12*mtt^3*mWW^2 + 42*ep*mtt^3*mWW^2 + 36*ep^2*mtt^3*mWW^2 - 12*mtt^2*mWW^3 - 42*ep*mtt^2*mWW^3 - 36*ep^2*mtt^2*mWW^3 - 12*mtt^3*mWW*s - 42*ep*mtt^3*mWW*s - 31*ep^2*mtt^3*mWW*s + 12*mtt^2*mWW^2*s + 57*ep*mtt^2*mWW^2*s + 59*ep^2*mtt^2*mWW^2*s - 12*mtt*mWW^3*s - 57*ep*mtt*mWW^3*s - 64*ep^2*mtt*mWW^3*s + 3*mtt^3*s^2 + 9*ep*mtt^3*s^2 + ep^2*mtt^3*s^2 - 9*mtt^2*mWW*s^2 - 39*ep*mtt^2*mWW*s^2 - 45*ep^2*mtt^2*mWW*s^2 - 3*mtt*mWW^2*s^2 - 24*ep*mtt*mWW^2*s^2 - 29*ep^2*mtt*mWW^2*s^2 + 9*mWW^3*s^2 + 42*ep*mWW^3*s^2 + 46*ep^2*mWW^3*s^2 + 3*mtt^2*s^3 + 12*ep*mtt^2*s^3 + 22*ep^2*mtt^2*s^3 + 18*mtt*mWW*s^3 + 75*ep*mtt*mWW*s^3 + 74*ep^2*mtt*mWW*s^3 + 3*mWW^2*s^3 + 15*ep*mWW^2*s^3 + 18*ep^2*mWW^2*s^3 - 6*mtt*s^4 - 21*ep*mtt*s^4 - 23*ep^2*mtt*s^4 - 6*mWW*s^4 - 27*ep*mWW*s^4 - 28*ep^2*mWW*s^4 - 24*mtt^2*mWW^2*t - 84*ep*mtt^2*mWW^2*t - 72*ep^2*mtt^2*mWW^2*t + 24*mtt*mWW^3*t + 84*ep*mtt*mWW^3*t + 72*ep^2*mtt*mWW^3*t - 5*ep^2*mtt^2*mWW*s*t + 12*mtt*mWW^2*s*t + 27*ep*mtt*mWW^2*s*t + 13*ep^2*mtt*mWW^2*s*t + 12*mWW^3*s*t + 57*ep*mWW^3*s*t + 64*ep^2*mWW^3*s*t + 6*mtt^2*s^2*t + 24*ep*mtt^2*s^2*t + 29*ep^2*mtt^2*s^2*t + 12*mtt*mWW*s^2*t + 42*ep*mtt*mWW*s^2*t + 34*ep^2*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 12*ep*mWW^2*s^2*t - 6*mtt*s^3*t - 21*ep*mtt*s^3*t - 23*ep^2*mtt*s^3*t - 18*mWW*s^3*t - 69*ep*mWW*s^3*t - 64*ep^2*mWW*s^3*t + 12*mtt*mWW^2*t^2 + 42*ep*mtt*mWW^2*t^2 + 36*ep^2*mtt*mWW^2*t^2 - 12*mWW^3*t^2 - 42*ep*mWW^3*t^2 - 36*ep^2*mWW^3*t^2 + 12*mtt*mWW*s*t^2 + 42*ep*mtt*mWW*s*t^2 + 36*ep^2*mtt*mWW*s*t^2 - 24*mWW^2*s*t^2 - 84*ep*mWW^2*s*t^2 - 72*ep^2*mWW^2*s*t^2 - 12*mWW*s^2*t^2 - 42*ep*mWW*s^2*t^2 - 36*ep^2*mWW*s^2*t^2))/(2*ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*(mtt - mWW - s)*s*(-mWW + s)), ((-1 + ep)*(-1 + 2*ep)*(mtt - s - t)*(3*ep*mtt^5*mWW + 6*ep^2*mtt^5*mWW - 2*mtt^4*mWW^2 - 17*ep*mtt^4*mWW^2 - 27*ep^2*mtt^4*mWW^2 + 9*mtt^3*mWW^3 + 52*ep*mtt^3*mWW^3 + 73*ep^2*mtt^3*mWW^3 - 14*mtt^2*mWW^4 - 73*ep*mtt^2*mWW^4 - 97*ep^2*mtt^2*mWW^4 + 9*mtt*mWW^5 + 43*ep*mtt*mWW^5 + 53*ep^2*mtt*mWW^5 - 2*mWW^6 - 8*ep*mWW^6 - 8*ep^2*mWW^6 - 9*ep*mtt^4*mWW*s - 18*ep^2*mtt^4*mWW*s + 5*mtt^3*mWW^2*s + 44*ep*mtt^3*mWW^2*s + 70*ep^2*mtt^3*mWW^2*s - 16*mtt^2*mWW^3*s - 94*ep*mtt^2*mWW^3*s - 132*ep^2*mtt^2*mWW^3*s + 16*mtt*mWW^4*s + 86*ep*mtt*mWW^4*s + 114*ep^2*mtt*mWW^4*s - 5*mWW^5*s - 27*ep*mWW^5*s - 34*ep^2*mWW^5*s + 9*ep*mtt^3*mWW*s^2 + 18*ep^2*mtt^3*mWW*s^2 - 4*mtt^2*mWW^2*s^2 - 37*ep*mtt^2*mWW^2*s^2 - 59*ep^2*mtt^2*mWW^2*s^2 + 8*mtt*mWW^3*s^2 + 49*ep*mtt*mWW^3*s^2 + 69*ep^2*mtt*mWW^3*s^2 - 4*mWW^4*s^2 - 21*ep*mWW^4*s^2 - 26*ep^2*mWW^4*s^2 - 3*ep*mtt^2*mWW*s^3 - 6*ep^2*mtt^2*mWW*s^3 + mtt*mWW^2*s^3 + 10*ep*mtt*mWW^2*s^3 + 16*ep^2*mtt*mWW^2*s^3 - mWW^3*s^3 - 7*ep*mWW^3*s^3 - 10*ep^2*mWW^3*s^3 + mtt^5*t + 3*ep*mtt^5*t + 2*ep^2*mtt^5*t - 3*mtt^4*mWW*t - 17*ep*mtt^4*mWW*t - 20*ep^2*mtt^4*mWW*t + mtt^3*mWW^2*t + 15*ep*mtt^3*mWW^2*t + 16*ep^2*mtt^3*mWW^2*t + 3*mtt^2*mWW^3*t + 5*ep*mtt^2*mWW^3*t + 12*ep^2*mtt^2*mWW^3*t - 2*mtt*mWW^4*t - 2*ep*mtt*mWW^4*t - 2*ep^2*mtt*mWW^4*t - 4*ep*mWW^5*t - 8*ep^2*mWW^5*t - 3*mtt^4*s*t - 9*ep*mtt^4*s*t - 6*ep^2*mtt^4*s*t + 7*mtt^3*mWW*s*t + 36*ep*mtt^3*mWW*s*t + 40*ep^2*mtt^3*mWW*s*t - 3*mtt^2*mWW^2*s*t - 31*ep*mtt^2*mWW^2*s*t - 34*ep^2*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t + 2*ep*mtt*mWW^3*s*t - 4*ep^2*mtt*mWW^3*s*t + 2*ep*mWW^4*s*t + 4*ep^2*mWW^4*s*t + 3*mtt^3*s^2*t + 9*ep*mtt^3*s^2*t + 6*ep^2*mtt^3*s^2*t - 5*mtt^2*mWW*s^2*t - 21*ep*mtt^2*mWW*s^2*t - 20*ep^2*mtt^2*mWW*s^2*t + 2*mtt*mWW^2*s^2*t + 15*ep*mtt*mWW^2*s^2*t + 16*ep^2*mtt*mWW^2*s^2*t - 3*ep*mWW^3*s^2*t - 6*ep^2*mWW^3*s^2*t - mtt^2*s^3*t - 3*ep*mtt^2*s^3*t - 2*ep^2*mtt^2*s^3*t + mtt*mWW*s^3*t + 2*ep*mtt*mWW*s^3*t + ep*mWW^2*s^3*t + 2*ep^2*mWW^2*s^3*t - mtt^4*t^2 - 2*ep*mtt^4*t^2 - ep^2*mtt^4*t^2 + 4*mtt^3*mWW*t^2 + 17*ep*mtt^3*mWW*t^2 + 23*ep^2*mtt^3*mWW*t^2 - 5*mtt^2*mWW^2*t^2 - 28*ep*mtt^2*mWW^2*t^2 - 43*ep^2*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 13*ep*mtt*mWW^3*t^2 + 21*ep^2*mtt*mWW^3*t^2 + 2*mtt^3*s*t^2 + 4*ep*mtt^3*s*t^2 + 2*ep^2*mtt^3*s*t^2 - 5*mtt^2*mWW*s*t^2 - 19*ep*mtt^2*mWW*s*t^2 - 26*ep^2*mtt^2*mWW*s*t^2 + 3*mtt*mWW^2*s*t^2 + 20*ep*mtt*mWW^2*s*t^2 + 34*ep^2*mtt*mWW^2*s*t^2 - 5*ep*mWW^3*s*t^2 - 10*ep^2*mWW^3*s*t^2 - mtt^2*s^2*t^2 - 2*ep*mtt^2*s^2*t^2 - ep^2*mtt^2*s^2*t^2 + mtt*mWW*s^2*t^2 + 2*ep*mtt*mWW*s^2*t^2 + 3*ep^2*mtt*mWW*s^2*t^2))/(ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW*(mtt - mWW - s)^2*(mWW - t)^2), -((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^6*mWW^5*s^2 + 16*ep^2*mtt^6*mWW^5*s^2 - 24*ep*mtt^5*mWW^6*s^2 - 48*ep^2*mtt^5*mWW^6*s^2 + 24*ep*mtt^4*mWW^7*s^2 + 48*ep^2*mtt^4*mWW^7*s^2 - 8*ep*mtt^3*mWW^8*s^2 - 16*ep^2*mtt^3*mWW^8*s^2 - 8*ep*mtt^6*mWW^4*s^3 - 16*ep^2*mtt^6*mWW^4*s^3 - 8*ep*mtt^5*mWW^5*s^3 - 16*ep^2*mtt^5*mWW^5*s^3 + 72*ep*mtt^4*mWW^6*s^3 + 144*ep^2*mtt^4*mWW^6*s^3 - 88*ep*mtt^3*mWW^7*s^3 - 176*ep^2*mtt^3*mWW^7*s^3 + 32*ep*mtt^2*mWW^8*s^3 + 64*ep^2*mtt^2*mWW^8*s^3 + 32*ep*mtt^5*mWW^4*s^4 + 64*ep^2*mtt^5*mWW^4*s^4 - 56*ep*mtt^4*mWW^5*s^4 - 112*ep^2*mtt^4*mWW^5*s^4 - 24*ep*mtt^3*mWW^6*s^4 - 48*ep^2*mtt^3*mWW^6*s^4 + 88*ep*mtt^2*mWW^7*s^4 + 176*ep^2*mtt^2*mWW^7*s^4 - 40*ep*mtt*mWW^8*s^4 - 80*ep^2*mtt*mWW^8*s^4 - 40*ep*mtt^4*mWW^4*s^5 - 80*ep^2*mtt^4*mWW^4*s^5 + 104*ep*mtt^3*mWW^5*s^5 + 208*ep^2*mtt^3*mWW^5*s^5 - 72*ep*mtt^2*mWW^6*s^5 - 144*ep^2*mtt^2*mWW^6*s^5 - 8*ep*mtt*mWW^7*s^5 - 16*ep^2*mtt*mWW^7*s^5 + 16*ep*mWW^8*s^5 + 32*ep^2*mWW^8*s^5 + 16*ep*mtt^3*mWW^4*s^6 + 32*ep^2*mtt^3*mWW^4*s^6 - 48*ep*mtt^2*mWW^5*s^6 - 96*ep^2*mtt^2*mWW^5*s^6 + 48*ep*mtt*mWW^6*s^6 + 96*ep^2*mtt*mWW^6*s^6 - 16*ep*mWW^7*s^6 - 32*ep^2*mWW^7*s^6 - 8*mtt^6*mWW^5*s*t - 32*ep*mtt^6*mWW^5*s*t - 32*ep^2*mtt^6*mWW^5*s*t + 32*mtt^5*mWW^6*s*t + 128*ep*mtt^5*mWW^6*s*t + 128*ep^2*mtt^5*mWW^6*s*t - 48*mtt^4*mWW^7*s*t - 192*ep*mtt^4*mWW^7*s*t - 192*ep^2*mtt^4*mWW^7*s*t + 32*mtt^3*mWW^8*s*t + 128*ep*mtt^3*mWW^8*s*t + 128*ep^2*mtt^3*mWW^8*s*t - 8*mtt^2*mWW^9*s*t - 32*ep*mtt^2*mWW^9*s*t - 32*ep^2*mtt^2*mWW^9*s*t - 16*mtt^6*mWW^4*s^2*t - 136*ep*mtt^6*mWW^4*s^2*t - 208*ep^2*mtt^6*mWW^4*s^2*t + 112*mtt^5*mWW^5*s^2*t + 580*ep*mtt^5*mWW^5*s^2*t + 712*ep^2*mtt^5*mWW^5*s^2*t - 224*mtt^4*mWW^6*s^2*t - 920*ep*mtt^4*mWW^6*s^2*t - 944*ep^2*mtt^4*mWW^6*s^2*t + 176*mtt^3*mWW^7*s^2*t + 640*ep*mtt^3*mWW^7*s^2*t + 576*ep^2*mtt^3*mWW^7*s^2*t - 48*mtt^2*mWW^8*s^2*t - 160*ep*mtt^2*mWW^8*s^2*t - 128*ep^2*mtt^2*mWW^8*s^2*t - 4*ep*mtt*mWW^9*s^2*t - 8*ep^2*mtt*mWW^9*s^2*t + 24*mtt^6*mWW^3*s^3*t + 168*ep*mtt^6*mWW^3*s^3*t + 240*ep^2*mtt^6*mWW^3*s^3*t - 32*mtt^5*mWW^4*s^3*t + 44*ep*mtt^5*mWW^4*s^3*t + 216*ep^2*mtt^5*mWW^4*s^3*t - 232*mtt^4*mWW^5*s^3*t - 1492*ep*mtt^4*mWW^5*s^3*t - 2056*ep^2*mtt^4*mWW^5*s^3*t + 480*mtt^3*mWW^6*s^3*t + 2192*ep*mtt^3*mWW^6*s^3*t + 2464*ep^2*mtt^3*mWW^6*s^3*t - 280*mtt^2*mWW^7*s^3*t - 1016*ep*mtt^2*mWW^7*s^3*t - 912*ep^2*mtt^2*mWW^7*s^3*t + 32*mtt*mWW^8*s^3*t + 68*ep*mtt*mWW^8*s^3*t + 8*ep^2*mtt*mWW^8*s^3*t + 8*mWW^9*s^3*t + 36*ep*mWW^9*s^3*t + 40*ep^2*mWW^9*s^3*t - 112*mtt^5*mWW^3*s^4*t - 752*ep*mtt^5*mWW^3*s^4*t - 1056*ep^2*mtt^5*mWW^3*s^4*t + 320*mtt^4*mWW^4*s^4*t + 1444*ep*mtt^4*mWW^4*s^4*t + 1608*ep^2*mtt^4*mWW^4*s^4*t + 16*mtt^3*mWW^5*s^4*t + 712*ep*mtt^3*mWW^5*s^4*t + 1360*ep^2*mtt^3*mWW^5*s^4*t - 432*mtt^2*mWW^6*s^4*t - 2272*ep*mtt^2*mWW^6*s^4*t - 2816*ep^2*mtt^2*mWW^6*s^4*t + 224*mtt*mWW^7*s^4*t + 904*ep*mtt*mWW^7*s^4*t + 912*ep^2*mtt*mWW^7*s^4*t - 16*mWW^8*s^4*t - 36*ep*mWW^8*s^4*t - 8*ep^2*mWW^8*s^4*t + 184*mtt^4*mWW^3*s^5*t + 1160*ep*mtt^4*mWW^3*s^5*t + 1584*ep^2*mtt^4*mWW^3*s^5*t - 576*mtt^3*mWW^4*s^5*t - 2936*ep*mtt^3*mWW^4*s^5*t - 3568*ep^2*mtt^3*mWW^4*s^5*t + 336*mtt^2*mWW^5*s^5*t + 1288*ep*mtt^2*mWW^5*s^5*t + 1232*ep^2*mtt^2*mWW^5*s^5*t + 128*mtt*mWW^6*s^5*t + 824*ep*mtt*mWW^6*s^5*t + 1136*ep^2*mtt*mWW^6*s^5*t - 72*mWW^7*s^5*t - 336*ep*mWW^7*s^5*t - 384*ep^2*mWW^7*s^5*t - 128*mtt^3*mWW^3*s^6*t - 736*ep*mtt^3*mWW^3*s^6*t - 960*ep^2*mtt^3*mWW^3*s^6*t + 400*mtt^2*mWW^4*s^6*t + 2032*ep*mtt^2*mWW^4*s^6*t + 2464*ep^2*mtt^2*mWW^4*s^6*t - 288*mtt*mWW^5*s^6*t - 1344*ep*mtt*mWW^5*s^6*t - 1536*ep^2*mtt*mWW^5*s^6*t + 16*mWW^6*s^6*t + 48*ep*mWW^6*s^6*t + 32*ep^2*mWW^6*s^6*t + 32*mtt^2*mWW^3*s^7*t + 160*ep*mtt^2*mWW^3*s^7*t + 192*ep^2*mtt^2*mWW^3*s^7*t - 96*mtt*mWW^4*s^7*t - 448*ep*mtt*mWW^4*s^7*t - 512*ep^2*mtt*mWW^4*s^7*t + 64*mWW^5*s^7*t + 288*ep*mWW^5*s^7*t + 320*ep^2*mWW^5*s^7*t - 12*ep*mtt^8*mWW^3*t^2 - 24*ep^2*mtt^8*mWW^3*t^2 + 30*ep*mtt^7*mWW^4*t^2 + 60*ep^2*mtt^7*mWW^4*t^2 - 8*mtt^6*mWW^5*t^2 - 38*ep*mtt^6*mWW^5*t^2 - 44*ep^2*mtt^6*mWW^5*t^2 + 32*mtt^5*mWW^6*t^2 + 84*ep*mtt^5*mWW^6*t^2 + 40*ep^2*mtt^5*mWW^6*t^2 - 48*mtt^4*mWW^7*t^2 - 144*ep*mtt^4*mWW^7*t^2 - 96*ep^2*mtt^4*mWW^7*t^2 + 32*mtt^3*mWW^8*t^2 + 110*ep*mtt^3*mWW^8*t^2 + 92*ep^2*mtt^3*mWW^8*t^2 - 8*mtt^2*mWW^9*t^2 - 30*ep*mtt^2*mWW^9*t^2 - 28*ep^2*mtt^2*mWW^9*t^2 + 12*ep*mtt^8*mWW^2*s*t^2 + 24*ep^2*mtt^8*mWW^2*s*t^2 + 5*mtt^7*mWW^3*s*t^2 + 144*ep*mtt^7*mWW^3*s*t^2 + 268*ep^2*mtt^7*mWW^3*s*t^2 - 19*mtt^6*mWW^4*s*t^2 - 458*ep*mtt^6*mWW^4*s*t^2 - 840*ep^2*mtt^6*mWW^4*s*t^2 + 30*mtt^5*mWW^5*s*t^2 + 358*ep*mtt^5*mWW^5*s*t^2 + 590*ep^2*mtt^5*mWW^5*s*t^2 - 14*mtt^4*mWW^6*s*t^2 + 160*ep*mtt^4*mWW^6*s*t^2 + 384*ep^2*mtt^4*mWW^6*s*t^2 - 23*mtt^3*mWW^7*s*t^2 - 412*ep*mtt^3*mWW^7*s*t^2 - 728*ep^2*mtt^3*mWW^7*s*t^2 + 33*mtt^2*mWW^8*s*t^2 + 254*ep*mtt^2*mWW^8*s*t^2 + 368*ep^2*mtt^2*mWW^8*s*t^2 - 12*mtt*mWW^9*s*t^2 - 58*ep*mtt*mWW^9*s*t^2 - 66*ep^2*mtt*mWW^9*s*t^2 - 5*mtt^7*mWW^2*s^2*t^2 - 174*ep*mtt^7*mWW^2*s^2*t^2 - 328*ep^2*mtt^7*mWW^2*s^2*t^2 + 19*mtt^6*mWW^3*s^2*t^2 - 93*ep*mtt^6*mWW^3*s^2*t^2 - 262*ep^2*mtt^6*mWW^3*s^2*t^2 + 3*mtt^5*mWW^4*s^2*t^2 + 1500*ep*mtt^5*mWW^4*s^2*t^2 + 2994*ep^2*mtt^5*mWW^4*s^2*t^2 - 127*mtt^4*mWW^5*s^2*t^2 - 2147*ep*mtt^4*mWW^5*s^2*t^2 - 3752*ep^2*mtt^4*mWW^5*s^2*t^2 + 185*mtt^3*mWW^6*s^2*t^2 + 842*ep*mtt^3*mWW^6*s^2*t^2 + 896*ep^2*mtt^3*mWW^6*s^2*t^2 - 51*mtt^2*mWW^7*s^2*t^2 + 373*ep*mtt^2*mWW^7*s^2*t^2 + 950*ep^2*mtt^2*mWW^7*s^2*t^2 - 39*mtt*mWW^8*s^2*t^2 - 376*ep*mtt*mWW^8*s^2*t^2 - 586*ep^2*mtt*mWW^8*s^2*t^2 + 15*mWW^9*s^2*t^2 + 75*ep*mWW^9*s^2*t^2 + 88*ep^2*mWW^9*s^2*t^2 + 5*mtt^6*mWW^2*s^3*t^2 + 580*ep*mtt^6*mWW^2*s^3*t^2 + 1140*ep^2*mtt^6*mWW^2*s^3*t^2 - 65*mtt^5*mWW^3*s^3*t^2 - 1022*ep*mtt^5*mWW^3*s^3*t^2 - 1784*ep^2*mtt^5*mWW^3*s^3*t^2 + 104*mtt^4*mWW^4*s^3*t^2 - 1426*ep*mtt^4*mWW^4*s^3*t^2 - 3310*ep^2*mtt^4*mWW^4*s^3*t^2 + 266*mtt^3*mWW^5*s^3*t^2 + 4612*ep*mtt^3*mWW^5*s^3*t^2 + 8096*ep^2*mtt^3*mWW^5*s^3*t^2 - 535*mtt^2*mWW^6*s^3*t^2 - 3536*ep*mtt^2*mWW^6*s^3*t^2 - 4840*ep^2*mtt^2*mWW^6*s^3*t^2 + 247*mtt*mWW^7*s^3*t^2 + 794*ep*mtt*mWW^7*s^3*t^2 + 584*ep^2*mtt*mWW^7*s^3*t^2 - 22*mWW^8*s^3*t^2 - 2*ep*mWW^8*s^3*t^2 + 82*ep^2*mWW^8*s^3*t^2 + 24*mtt^5*mWW^2*s^4*t^2 - 854*ep*mtt^5*mWW^2*s^4*t^2 - 1804*ep^2*mtt^5*mWW^2*s^4*t^2 + 46*mtt^4*mWW^3*s^4*t^2 + 2594*ep*mtt^4*mWW^3*s^4*t^2 + 5004*ep^2*mtt^4*mWW^3*s^4*t^2 - 368*mtt^3*mWW^4*s^4*t^2 - 1804*ep*mtt^3*mWW^4*s^4*t^2 - 2028*ep^2*mtt^3*mWW^4*s^4*t^2 + 116*mtt^2*mWW^5*s^4*t^2 - 2108*ep*mtt^2*mWW^5*s^4*t^2 - 4644*ep^2*mtt^2*mWW^5*s^4*t^2 + 280*mtt*mWW^6*s^4*t^2 + 2658*ep*mtt*mWW^6*s^4*t^2 + 4136*ep^2*mtt*mWW^6*s^4*t^2 - 98*mWW^7*s^4*t^2 - 486*ep*mWW^7*s^4*t^2 - 568*ep^2*mWW^7*s^4*t^2 - 24*mtt^4*mWW^2*s^5*t^2 + 828*ep*mtt^4*mWW^2*s^5*t^2 + 1752*ep^2*mtt^4*mWW^2*s^5*t^2 - 28*mtt^3*mWW^3*s^5*t^2 - 2816*ep*mtt^3*mWW^3*s^5*t^2 - 5520*ep^2*mtt^3*mWW^3*s^5*t^2 + 428*mtt^2*mWW^4*s^5*t^2 + 3752*ep*mtt^2*mWW^4*s^5*t^2 + 5672*ep^2*mtt^2*mWW^4*s^5*t^2 - 388*mtt*mWW^5*s^5*t^2 - 1440*ep*mtt*mWW^5*s^5*t^2 - 1312*ep^2*mtt*mWW^5*s^5*t^2 + 12*mWW^6*s^5*t^2 - 324*ep*mWW^6*s^5*t^2 - 688*ep^2*mWW^6*s^5*t^2 - 16*mtt^3*mWW^2*s^6*t^2 - 568*ep*mtt^3*mWW^2*s^6*t^2 - 1072*ep^2*mtt^3*mWW^2*s^6*t^2 + 40*mtt^2*mWW^3*s^6*t^2 + 1512*ep*mtt^2*mWW^3*s^6*t^2 + 2864*ep^2*mtt^2*mWW^3*s^6*t^2 - 128*mtt*mWW^4*s^6*t^2 - 1640*ep*mtt*mWW^4*s^6*t^2 - 2720*ep^2*mtt*mWW^4*s^6*t^2 + 104*mWW^5*s^6*t^2 + 696*ep*mWW^5*s^6*t^2 + 960*ep^2*mWW^5*s^6*t^2 + 16*mtt^2*mWW^2*s^7*t^2 + 176*ep*mtt^2*mWW^2*s^7*t^2 + 288*ep^2*mtt^2*mWW^2*s^7*t^2 - 32*mtt*mWW^3*s^7*t^2 - 352*ep*mtt*mWW^3*s^7*t^2 - 576*ep^2*mtt*mWW^3*s^7*t^2 + 16*mWW^4*s^7*t^2 + 176*ep*mWW^4*s^7*t^2 + 288*ep^2*mWW^4*s^7*t^2 - 3*mtt^8*mWW^2*t^3 - 12*ep*mtt^8*mWW^2*t^3 - 12*ep^2*mtt^8*mWW^2*t^3 + 12*mtt^7*mWW^3*t^3 + 114*ep*mtt^7*mWW^3*t^3 + 180*ep^2*mtt^7*mWW^3*t^3 + mtt^6*mWW^4*t^3 - 206*ep*mtt^6*mWW^4*t^3 - 416*ep^2*mtt^6*mWW^4*t^3 - 48*mtt^5*mWW^5*t^3 + 8*ep*mtt^5*mWW^5*t^3 + 208*ep^2*mtt^5*mWW^5*t^3 + 47*mtt^4*mWW^6*t^3 + 200*ep*mtt^4*mWW^6*t^3 + 212*ep^2*mtt^4*mWW^6*t^3 + 20*mtt^3*mWW^7*t^3 - 46*ep*mtt^3*mWW^7*t^3 - 172*ep^2*mtt^3*mWW^7*t^3 - 45*mtt^2*mWW^8*t^3 - 110*ep*mtt^2*mWW^8*t^3 - 40*ep^2*mtt^2*mWW^8*t^3 + 16*mtt*mWW^9*t^3 + 52*ep*mtt*mWW^9*t^3 + 40*ep^2*mtt*mWW^9*t^3 + 3*mtt^8*mWW*s*t^3 + 12*ep*mtt^8*mWW*s*t^3 + 12*ep^2*mtt^8*mWW*s*t^3 + 24*mtt^7*mWW^2*s*t^3 - 26*ep*mtt^7*mWW^2*s*t^3 - 148*ep^2*mtt^7*mWW^2*s*t^3 - 113*mtt^6*mWW^3*s*t^3 - 737*ep*mtt^6*mWW^3*s*t^3 - 1022*ep^2*mtt^6*mWW^3*s*t^3 + 179*mtt^5*mWW^4*s*t^3 + 2300*ep*mtt^5*mWW^4*s*t^3 + 3896*ep^2*mtt^5*mWW^4*s*t^3 - 218*mtt^4*mWW^5*s*t^3 - 2735*ep*mtt^4*mWW^5*s*t^3 - 4596*ep^2*mtt^4*mWW^5*s*t^3 + 270*mtt^3*mWW^6*s*t^3 + 1638*ep*mtt^3*mWW^6*s*t^3 + 2152*ep^2*mtt^3*mWW^6*s*t^3 - 185*mtt^2*mWW^7*s*t^3 - 431*ep*mtt^2*mWW^7*s*t^3 - 90*ep^2*mtt^2*mWW^7*s*t^3 + 23*mtt*mWW^8*s*t^3 - 104*ep*mtt*mWW^8*s*t^3 - 300*ep^2*mtt*mWW^8*s*t^3 + 17*mWW^9*s*t^3 + 83*ep*mWW^9*s*t^3 + 96*ep^2*mWW^9*s*t^3 - 36*mtt^7*mWW*s^2*t^3 - 88*ep*mtt^7*mWW*s^2*t^3 - 32*ep^2*mtt^7*mWW*s^2*t^3 - 43*mtt^6*mWW^2*s^2*t^3 + 561*ep*mtt^6*mWW^2*s^2*t^3 + 1294*ep^2*mtt^6*mWW^2*s^2*t^3 + 355*mtt^5*mWW^3*s^2*t^3 + 760*ep*mtt^5*mWW^3*s^2*t^3 + 88*ep^2*mtt^5*mWW^3*s^2*t^3 - 658*mtt^4*mWW^4*s^2*t^3 - 5831*ep*mtt^4*mWW^4*s^2*t^3 - 9116*ep^2*mtt^4*mWW^4*s^2*t^3 + 842*mtt^3*mWW^5*s^2*t^3 + 8712*ep*mtt^3*mWW^5*s^2*t^3 + 14092*ep^2*mtt^3*mWW^5*s^2*t^3 - 695*mtt^2*mWW^6*s^2*t^3 - 5285*ep*mtt^2*mWW^6*s^2*t^3 - 7678*ep^2*mtt^2*mWW^6*s^2*t^3 + 231*mtt*mWW^7*s^2*t^3 + 1080*ep*mtt*mWW^7*s^2*t^3 + 1180*ep^2*mtt*mWW^7*s^2*t^3 + 4*mWW^8*s^2*t^3 + 91*ep*mWW^8*s^2*t^3 + 172*ep^2*mWW^8*s^2*t^3 + 161*mtt^6*mWW*s^3*t^3 + 400*ep*mtt^6*mWW*s^3*t^3 + 156*ep^2*mtt^6*mWW*s^3*t^3 - 188*mtt^5*mWW^2*s^3*t^3 - 2244*ep*mtt^5*mWW^2*s^3*t^3 - 3736*ep^2*mtt^5*mWW^2*s^3*t^3 - 139*mtt^4*mWW^3*s^3*t^3 + 3508*ep*mtt^4*mWW^3*s^3*t^3 + 7656*ep^2*mtt^4*mWW^3*s^3*t^3 + 468*mtt^3*mWW^4*s^3*t^3 + 1880*ep*mtt^3*mWW^4*s^3*t^3 + 2112*ep^2*mtt^3*mWW^4*s^3*t^3 - 753*mtt^2*mWW^5*s^3*t^3 - 7688*ep*mtt^2*mWW^5*s^3*t^3 - 12508*ep^2*mtt^2*mWW^5*s^3*t^3 + 568*mtt*mWW^6*s^3*t^3 + 4844*ep*mtt*mWW^6*s^3*t^3 + 7352*ep^2*mtt*mWW^6*s^3*t^3 - 117*mWW^7*s^3*t^3 - 700*ep*mWW^7*s^3*t^3 - 904*ep^2*mWW^7*s^3*t^3 - 328*mtt^5*mWW*s^4*t^3 - 896*ep*mtt^5*mWW*s^4*t^3 - 480*ep^2*mtt^5*mWW*s^4*t^3 + 632*mtt^4*mWW^2*s^4*t^3 + 3776*ep*mtt^4*mWW^2*s^4*t^3 + 5024*ep^2*mtt^4*mWW^2*s^4*t^3 - 476*mtt^3*mWW^3*s^4*t^3 - 7608*ep*mtt^3*mWW^3*s^4*t^3 - 13528*ep^2*mtt^3*mWW^3*s^4*t^3 + 212*mtt^2*mWW^4*s^4*t^3 + 5320*ep*mtt^2*mWW^4*s^4*t^3 + 9552*ep^2*mtt^2*mWW^4*s^4*t^3 + 180*mtt*mWW^5*s^4*t^3 + 920*ep*mtt*mWW^5*s^4*t^3 + 1272*ep^2*mtt*mWW^5*s^4*t^3 - 220*mWW^6*s^4*t^3 - 1512*ep*mWW^6*s^4*t^3 - 2160*ep^2*mWW^6*s^4*t^3 + 312*mtt^4*mWW*s^5*t^3 + 860*ep*mtt^4*mWW*s^5*t^3 + 472*ep^2*mtt^4*mWW*s^5*t^3 - 648*mtt^3*mWW^2*s^5*t^3 - 2752*ep*mtt^3*mWW^2*s^5*t^3 - 2912*ep^2*mtt^3*mWW^2*s^5*t^3 + 552*mtt^2*mWW^3*s^5*t^3 + 4904*ep*mtt^2*mWW^3*s^5*t^3 + 7840*ep^2*mtt^2*mWW^3*s^5*t^3 - 312*mtt*mWW^4*s^5*t^3 - 4032*ep*mtt*mWW^4*s^5*t^3 - 6752*ep^2*mtt*mWW^4*s^5*t^3 + 96*mWW^5*s^5*t^3 + 1020*ep*mWW^5*s^5*t^3 + 1608*ep^2*mWW^5*s^5*t^3 - 128*mtt^3*mWW*s^6*t^3 - 336*ep*mtt^3*mWW*s^6*t^3 - 160*ep^2*mtt^3*mWW*s^6*t^3 + 256*mtt^2*mWW^2*s^6*t^3 + 752*ep*mtt^2*mWW^2*s^6*t^3 + 480*ep^2*mtt^2*mWW^2*s^6*t^3 - 256*mtt*mWW^3*s^6*t^3 - 1136*ep*mtt*mWW^3*s^6*t^3 - 1344*ep^2*mtt*mWW^3*s^6*t^3 + 128*mWW^4*s^6*t^3 + 720*ep*mWW^4*s^6*t^3 + 960*ep^2*mWW^4*s^6*t^3 + 16*mtt^2*mWW*s^7*t^3 + 48*ep*mtt^2*mWW*s^7*t^3 + 32*ep^2*mtt^2*mWW*s^7*t^3 + 32*ep*mtt*mWW^2*s^7*t^3 + 64*ep^2*mtt*mWW^2*s^7*t^3 - 16*mWW^3*s^7*t^3 - 80*ep*mWW^3*s^7*t^3 - 96*ep^2*mWW^3*s^7*t^3 - 3*mtt^8*mWW*t^4 - 12*ep*mtt^8*mWW*t^4 - 12*ep^2*mtt^8*mWW*t^4 + 27*mtt^7*mWW^2*t^4 + 108*ep*mtt^7*mWW^2*t^4 + 108*ep^2*mtt^7*mWW^2*t^4 - 89*mtt^6*mWW^3*t^4 - 476*ep*mtt^6*mWW^3*t^4 - 596*ep^2*mtt^6*mWW^3*t^4 + 105*mtt^5*mWW^4*t^4 + 854*ep*mtt^5*mWW^4*t^4 + 1288*ep^2*mtt^5*mWW^4*t^4 + 27*mtt^4*mWW^5*t^4 - 466*ep*mtt^4*mWW^5*t^4 - 1040*ep^2*mtt^4*mWW^5*t^4 - 155*mtt^3*mWW^6*t^4 - 312*ep*mtt^3*mWW^6*t^4 - 4*ep^2*mtt^3*mWW^6*t^4 + 105*mtt^2*mWW^7*t^4 + 400*ep*mtt^2*mWW^7*t^4 + 380*ep^2*mtt^2*mWW^7*t^4 - 9*mtt*mWW^8*t^4 - 74*ep*mtt*mWW^8*t^4 - 112*ep^2*mtt*mWW^8*t^4 - 8*mWW^9*t^4 - 22*ep*mWW^9*t^4 - 12*ep^2*mWW^9*t^4 + 3*mtt^8*s*t^4 + 12*ep*mtt^8*s*t^4 + 12*ep^2*mtt^8*s*t^4 - 12*mtt^7*mWW*s*t^4 - 34*ep*mtt^7*mWW*s*t^4 - 20*ep^2*mtt^7*mWW*s*t^4 - 131*mtt^6*mWW^2*s*t^4 - 275*ep*mtt^6*mWW^2*s*t^4 - 26*ep^2*mtt^6*mWW^2*s*t^4 + 529*mtt^5*mWW^3*s*t^4 + 2138*ep*mtt^5*mWW^3*s*t^4 + 2154*ep^2*mtt^5*mWW^3*s*t^4 - 642*mtt^4*mWW^4*s*t^4 - 4383*ep*mtt^4*mWW^4*s*t^4 - 6226*ep^2*mtt^4*mWW^4*s*t^4 + 246*mtt^3*mWW^5*s*t^4 + 3850*ep*mtt^3*mWW^5*s*t^4 + 6780*ep^2*mtt^3*mWW^5*s*t^4 - 43*mtt^2*mWW^6*s*t^4 - 1841*ep*mtt^2*mWW^6*s*t^4 - 3522*ep^2*mtt^2*mWW^6*s*t^4 + 117*mtt*mWW^7*s*t^4 + 766*ep*mtt*mWW^7*s*t^4 + 1038*ep^2*mtt*mWW^7*s*t^4 - 67*mWW^8*s*t^4 - 233*ep*mWW^8*s*t^4 - 190*ep^2*mWW^8*s*t^4 - 15*mtt^7*s^2*t^4 - 74*ep*mtt^7*s^2*t^4 - 88*ep^2*mtt^7*s^2*t^4 + 193*mtt^6*mWW*s^2*t^4 + 598*ep*mtt^6*mWW*s^2*t^4 + 424*ep^2*mtt^6*mWW*s^2*t^4 - 83*mtt^5*mWW^2*s^2*t^4 - 1196*ep*mtt^5*mWW^2*s^2*t^4 - 2054*ep^2*mtt^5*mWW^2*s^2*t^4 - 715*mtt^4*mWW^3*s^2*t^4 - 600*ep*mtt^4*mWW^3*s^2*t^4 + 1730*ep^2*mtt^4*mWW^3*s^2*t^4 + 1163*mtt^3*mWW^4*s^2*t^4 + 5006*ep*mtt^3*mWW^4*s^2*t^4 + 5444*ep^2*mtt^3*mWW^4*s^2*t^4 - 917*mtt^2*mWW^5*s^2*t^4 - 6778*ep*mtt^2*mWW^5*s^2*t^4 - 10092*ep^2*mtt^2*mWW^5*s^2*t^4 + 567*mtt*mWW^6*s^2*t^4 + 4040*ep*mtt*mWW^6*s^2*t^4 + 5850*ep^2*mtt*mWW^6*s^2*t^4 - 193*mWW^7*s^2*t^4 - 996*ep*mWW^7*s^2*t^4 - 1214*ep^2*mWW^7*s^2*t^4 + 24*mtt^6*s^3*t^4 + 144*ep*mtt^6*s^3*t^4 + 192*ep^2*mtt^6*s^3*t^4 - 551*mtt^5*mWW*s^3*t^4 - 1752*ep*mtt^5*mWW*s^3*t^4 - 1300*ep^2*mtt^5*mWW*s^3*t^4 + 877*mtt^4*mWW^2*s^3*t^4 + 4016*ep*mtt^4*mWW^2*s^3*t^4 + 4482*ep^2*mtt^4*mWW^2*s^3*t^4 - 290*mtt^3*mWW^3*s^3*t^4 - 5216*ep*mtt^3*mWW^3*s^3*t^4 - 9528*ep^2*mtt^3*mWW^3*s^3*t^4 - 250*mtt^2*mWW^4*s^3*t^4 + 2256*ep*mtt^2*mWW^4*s^3*t^4 + 5476*ep^2*mtt^2*mWW^4*s^3*t^4 + 409*mtt*mWW^5*s^3*t^4 + 1944*ep*mtt*mWW^5*s^3*t^4 + 2444*ep^2*mtt*mWW^5*s^3*t^4 - 219*mWW^6*s^3*t^4 - 1392*ep*mWW^6*s^3*t^4 - 1958*ep^2*mWW^6*s^3*t^4 - 12*mtt^5*s^4*t^4 - 98*ep*mtt^5*s^4*t^4 - 148*ep^2*mtt^5*s^4*t^4 + 666*mtt^4*mWW*s^4*t^4 + 2174*ep*mtt^4*mWW*s^4*t^4 + 1684*ep^2*mtt^4*mWW*s^4*t^4 - 1248*mtt^3*mWW^2*s^4*t^4 - 4236*ep*mtt^3*mWW^2*s^4*t^4 - 3372*ep^2*mtt^3*mWW^2*s^4*t^4 + 1052*mtt^2*mWW^3*s^4*t^4 + 5812*ep*mtt^2*mWW^3*s^4*t^4 + 7788*ep^2*mtt^2*mWW^3*s^4*t^4 - 708*mtt*mWW^4*s^4*t^4 - 5106*ep*mtt*mWW^4*s^4*t^4 - 7456*ep^2*mtt*mWW^4*s^4*t^4 + 250*mWW^5*s^4*t^4 + 1454*ep*mWW^5*s^4*t^4 + 1888*ep^2*mWW^5*s^4*t^4 + 24*ep*mtt^4*s^5*t^4 + 48*ep^2*mtt^4*s^5*t^4 - 364*mtt^3*mWW*s^5*t^4 - 1280*ep*mtt^3*mWW*s^5*t^4 - 1104*ep^2*mtt^3*mWW*s^5*t^4 + 636*mtt^2*mWW^2*s^5*t^4 + 1840*ep*mtt^2*mWW^2*s^5*t^4 + 1016*ep^2*mtt^2*mWW^2*s^5*t^4 - 468*mtt*mWW^3*s^5*t^4 - 1568*ep*mtt*mWW^3*s^5*t^4 - 1440*ep^2*mtt*mWW^3*s^5*t^4 + 196*mWW^4*s^5*t^4 + 984*ep*mWW^4*s^5*t^4 + 1256*ep^2*mWW^4*s^5*t^4 - 8*ep*mtt^3*s^6*t^4 - 16*ep^2*mtt^3*s^6*t^4 + 56*mtt^2*mWW*s^6*t^4 + 264*ep*mtt^2*mWW*s^6*t^4 + 304*ep^2*mtt^2*mWW*s^6*t^4 - 16*mtt*mWW^2*s^6*t^4 - 56*ep*mtt*mWW^2*s^6*t^4 - 40*mWW^3*s^6*t^4 - 200*ep*mWW^3*s^6*t^4 - 256*ep^2*mWW^3*s^6*t^4 + 9*mtt^7*mWW*t^5 + 36*ep*mtt^7*mWW*t^5 + 36*ep^2*mtt^7*mWW*t^5 - 66*mtt^6*mWW^2*t^5 - 264*ep*mtt^6*mWW^2*t^5 - 264*ep^2*mtt^6*mWW^2*t^5 + 205*mtt^5*mWW^3*t^5 + 902*ep*mtt^5*mWW^3*t^5 + 984*ep^2*mtt^5*mWW^3*t^5 - 318*mtt^4*mWW^4*t^5 - 1582*ep*mtt^4*mWW^4*t^5 - 1892*ep^2*mtt^4*mWW^4*t^5 + 227*mtt^3*mWW^5*t^5 + 1360*ep*mtt^3*mWW^5*t^5 + 1812*ep^2*mtt^3*mWW^5*t^5 - 22*mtt^2*mWW^6*t^5 - 404*ep*mtt^2*mWW^6*t^5 - 720*ep^2*mtt^2*mWW^6*t^5 - 57*mtt*mWW^7*t^5 - 122*ep*mtt*mWW^7*t^5 - 16*ep^2*mtt*mWW^7*t^5 + 22*mWW^8*t^5 + 74*ep*mWW^8*t^5 + 60*ep^2*mWW^8*t^5 - 9*mtt^7*s*t^5 - 36*ep*mtt^7*s*t^5 - 36*ep^2*mtt^7*s*t^5 + 41*mtt^6*mWW*s*t^5 + 134*ep*mtt^6*mWW*s*t^5 + 104*ep^2*mtt^6*mWW*s*t^5 + 102*mtt^5*mWW^2*s*t^5 + 216*ep*mtt^5*mWW^2*s*t^5 + 24*ep^2*mtt^5*mWW^2*s*t^5 - 626*mtt^4*mWW^3*s*t^5 - 2094*ep*mtt^4*mWW^3*s*t^5 - 1666*ep^2*mtt^4*mWW^3*s*t^5 + 915*mtt^3*mWW^4*s*t^5 + 3836*ep*mtt^3*mWW^4*s*t^5 + 4000*ep^2*mtt^3*mWW^4*s*t^5 - 435*mtt^2*mWW^5*s*t^5 - 2550*ep*mtt^2*mWW^5*s*t^5 - 3400*ep^2*mtt^2*mWW^5*s*t^5 - 64*mtt*mWW^6*s*t^5 + 336*ep*mtt*mWW^6*s*t^5 + 972*ep^2*mtt*mWW^6*s*t^5 + 76*mWW^7*s*t^5 + 158*ep*mWW^7*s*t^5 + 2*ep^2*mWW^7*s*t^5 + 25*mtt^6*s^2*t^5 + 130*ep*mtt^6*s^2*t^5 + 160*ep^2*mtt^6*s^2*t^5 - 269*mtt^5*mWW*s^2*t^5 - 904*ep*mtt^5*mWW*s^2*t^5 - 732*ep^2*mtt^5*mWW*s^2*t^5 + 382*mtt^4*mWW^2*s^2*t^5 + 1586*ep*mtt^4*mWW^2*s^2*t^5 + 1626*ep^2*mtt^4*mWW^2*s^2*t^5 + 78*mtt^3*mWW^3*s^2*t^5 - 784*ep*mtt^3*mWW^3*s^2*t^5 - 1964*ep^2*mtt^3*mWW^3*s^2*t^5 - 259*mtt^2*mWW^4*s^2*t^5 - 234*ep*mtt^2*mWW^4*s^2*t^5 + 640*ep^2*mtt^2*mWW^4*s^2*t^5 - 49*mtt*mWW^5*s^2*t^5 + 88*ep*mtt*mWW^5*s^2*t^5 + 424*ep^2*mtt*mWW^5*s^2*t^5 + 92*mWW^6*s^2*t^5 + 118*ep*mWW^6*s^2*t^5 - 154*ep^2*mWW^6*s^2*t^5 - 20*mtt^5*s^3*t^5 - 154*ep*mtt^5*s^3*t^5 - 228*ep^2*mtt^5*s^3*t^5 + 456*mtt^4*mWW*s^3*t^5 + 1690*ep*mtt^4*mWW*s^3*t^5 + 1556*ep^2*mtt^4*mWW*s^3*t^5 - 844*mtt^3*mWW^2*s^3*t^5 - 2940*ep*mtt^3*mWW^2*s^3*t^5 - 2408*ep^2*mtt^3*mWW^2*s^3*t^5 + 668*mtt^2*mWW^3*s^3*t^5 + 3116*ep*mtt^2*mWW^3*s^3*t^5 + 3696*ep^2*mtt^2*mWW^3*s^3*t^5 - 432*mtt*mWW^4*s^3*t^5 - 2570*ep*mtt*mWW^4*s^3*t^5 - 3540*ep^2*mtt*mWW^4*s^3*t^5 + 172*mWW^5*s^3*t^5 + 858*ep*mWW^5*s^3*t^5 + 1052*ep^2*mWW^5*s^3*t^5 + 4*mtt^4*s^4*t^5 + 76*ep*mtt^4*s^4*t^5 + 136*ep^2*mtt^4*s^4*t^5 - 316*mtt^3*mWW*s^4*t^5 - 1384*ep*mtt^3*mWW*s^4*t^5 - 1504*ep^2*mtt^3*mWW*s^4*t^5 + 476*mtt^2*mWW^2*s^4*t^5 + 1680*ep*mtt^2*mWW^2*s^4*t^5 + 1288*ep^2*mtt^2*mWW^2*s^4*t^5 - 212*mtt*mWW^3*s^4*t^5 - 728*ep*mtt*mWW^3*s^4*t^5 - 672*ep^2*mtt*mWW^3*s^4*t^5 + 48*mWW^4*s^4*t^5 + 356*ep*mWW^4*s^4*t^5 + 560*ep^2*mWW^4*s^4*t^5 - 16*ep*mtt^3*s^5*t^5 - 32*ep^2*mtt^3*s^5*t^5 + 64*mtt^2*mWW*s^5*t^5 + 384*ep*mtt^2*mWW*s^5*t^5 + 512*ep^2*mtt^2*mWW*s^5*t^5 - 32*mtt*mWW^2*s^5*t^5 - 208*ep*mtt*mWW^2*s^5*t^5 - 192*ep^2*mtt*mWW^2*s^5*t^5 - 32*mWW^3*s^5*t^5 - 160*ep*mWW^3*s^5*t^5 - 224*ep^2*mWW^3*s^5*t^5 - 6*mtt^6*mWW*t^6 - 24*ep*mtt^6*mWW*t^6 - 24*ep^2*mtt^6*mWW*t^6 + 42*mtt^5*mWW^2*t^6 + 168*ep*mtt^5*mWW^2*t^6 + 168*ep^2*mtt^5*mWW^2*t^6 - 128*mtt^4*mWW^3*t^6 - 528*ep*mtt^4*mWW^3*t^6 - 544*ep^2*mtt^4*mWW^3*t^6 + 212*mtt^3*mWW^4*t^6 + 904*ep*mtt^3*mWW^4*t^6 + 960*ep^2*mtt^3*mWW^4*t^6 - 198*mtt^2*mWW^5*t^6 - 864*ep*mtt^2*mWW^5*t^6 - 936*ep^2*mtt^2*mWW^5*t^6 + 98*mtt*mWW^6*t^6 + 432*ep*mtt*mWW^6*t^6 + 472*ep^2*mtt*mWW^6*t^6 - 20*mWW^7*t^6 - 88*ep*mWW^7*t^6 - 96*ep^2*mWW^7*t^6 + 6*mtt^6*s*t^6 + 24*ep*mtt^6*s*t^6 + 24*ep^2*mtt^6*s*t^6 - 32*mtt^5*mWW*s*t^6 - 100*ep*mtt^5*mWW*s*t^6 - 72*ep^2*mtt^5*mWW*s*t^6 + 8*mtt^4*mWW^2*s*t^6 + 4*ep*mtt^4*mWW^2*s*t^6 - 24*ep^2*mtt^4*mWW^2*s*t^6 + 184*mtt^3*mWW^3*s*t^6 + 704*ep*mtt^3*mWW^3*s*t^6 + 660*ep^2*mtt^3*mWW^3*s*t^6 - 370*mtt^2*mWW^4*s*t^6 - 1448*ep*mtt^2*mWW^4*s*t^6 - 1388*ep^2*mtt^2*mWW^4*s*t^6 + 280*mtt*mWW^5*s*t^6 + 1124*ep*mtt*mWW^5*s*t^6 + 1108*ep^2*mtt*mWW^5*s*t^6 - 76*mWW^6*s*t^6 - 308*ep*mWW^6*s*t^6 - 308*ep^2*mWW^6*s*t^6 - 10*mtt^5*s^2*t^6 - 68*ep*mtt^5*s^2*t^6 - 96*ep^2*mtt^5*s^2*t^6 + 92*mtt^4*mWW*s^2*t^6 + 388*ep*mtt^4*mWW*s^2*t^6 + 408*ep^2*mtt^4*mWW*s^2*t^6 - 124*mtt^3*mWW^2*s^2*t^6 - 488*ep*mtt^3*mWW^2*s^2*t^6 - 468*ep^2*mtt^3*mWW^2*s^2*t^6 - 64*mtt^2*mWW^3*s^2*t^6 - 120*ep*mtt^2*mWW^3*s^2*t^6 + 36*ep^2*mtt^2*mWW^3*s^2*t^6 + 182*mtt*mWW^4*s^2*t^6 + 524*ep*mtt*mWW^4*s^2*t^6 + 276*ep^2*mtt*mWW^4*s^2*t^6 - 76*mWW^5*s^2*t^6 - 236*ep*mWW^5*s^2*t^6 - 156*ep^2*mWW^5*s^2*t^6 + 4*mtt^4*s^3*t^6 + 52*ep*mtt^4*s^3*t^6 + 88*ep^2*mtt^4*s^3*t^6 - 80*mtt^3*mWW*s^3*t^6 - 440*ep*mtt^3*mWW*s^3*t^6 - 560*ep^2*mtt^3*mWW*s^3*t^6 + 80*mtt^2*mWW^2*s^3*t^6 + 416*ep*mtt^2*mWW^2*s^3*t^6 + 464*ep^2*mtt^2*mWW^2*s^3*t^6 + 32*mtt*mWW^3*s^3*t^6 + 56*ep*mtt*mWW^3*s^3*t^6 - 36*mWW^4*s^3*t^6 - 84*ep*mWW^4*s^3*t^6 - 24*ep^2*mWW^4*s^3*t^6 - 8*ep*mtt^3*s^4*t^6 - 16*ep^2*mtt^3*s^4*t^6 + 24*mtt^2*mWW*s^4*t^6 + 168*ep*mtt^2*mWW*s^4*t^6 + 240*ep^2*mtt^2*mWW*s^4*t^6 - 16*mtt*mWW^2*s^4*t^6 - 120*ep*mtt*mWW^2*s^4*t^6 - 128*ep^2*mtt*mWW^2*s^4*t^6 - 8*mWW^3*s^4*t^6 - 40*ep*mWW^3*s^4*t^6 - 64*ep^2*mWW^3*s^4*t^6))/(2*ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW^2*(mtt - mWW - 2*s)^2*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mWW - t)^2*t^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-8*ep*mtt^5*mWW^4*s^3 - 16*ep^2*mtt^5*mWW^4*s^3 + 24*ep*mtt^4*mWW^5*s^3 + 48*ep^2*mtt^4*mWW^5*s^3 - 24*ep*mtt^3*mWW^6*s^3 - 48*ep^2*mtt^3*mWW^6*s^3 + 8*ep*mtt^2*mWW^7*s^3 + 16*ep^2*mtt^2*mWW^7*s^3 + 32*ep*mtt^4*mWW^4*s^4 + 64*ep^2*mtt^4*mWW^4*s^4 - 80*ep*mtt^3*mWW^5*s^4 - 160*ep^2*mtt^3*mWW^5*s^4 + 64*ep*mtt^2*mWW^6*s^4 + 128*ep^2*mtt^2*mWW^6*s^4 - 16*ep*mtt*mWW^7*s^4 - 32*ep^2*mtt*mWW^7*s^4 - 48*ep*mtt^3*mWW^4*s^5 - 96*ep^2*mtt^3*mWW^4*s^5 + 96*ep*mtt^2*mWW^5*s^5 + 192*ep^2*mtt^2*mWW^5*s^5 - 56*ep*mtt*mWW^6*s^5 - 112*ep^2*mtt*mWW^6*s^5 + 8*ep*mWW^7*s^5 + 16*ep^2*mWW^7*s^5 + 32*ep*mtt^2*mWW^4*s^6 + 64*ep^2*mtt^2*mWW^4*s^6 - 48*ep*mtt*mWW^5*s^6 - 96*ep^2*mtt*mWW^5*s^6 + 16*ep*mWW^6*s^6 + 32*ep^2*mWW^6*s^6 - 8*ep*mtt*mWW^4*s^7 - 16*ep^2*mtt*mWW^4*s^7 + 8*ep*mWW^5*s^7 + 16*ep^2*mWW^5*s^7 - 4*mtt^6*mWW^3*s^2*t + 28*ep*mtt^6*mWW^3*s^2*t + 72*ep^2*mtt^6*mWW^3*s^2*t - 156*ep*mtt^5*mWW^4*s^2*t - 312*ep^2*mtt^5*mWW^4*s^2*t + 32*mtt^4*mWW^5*s^2*t + 336*ep*mtt^4*mWW^5*s^2*t + 544*ep^2*mtt^4*mWW^5*s^2*t - 56*mtt^3*mWW^6*s^2*t - 352*ep*mtt^3*mWW^6*s^2*t - 480*ep^2*mtt^3*mWW^6*s^2*t + 36*mtt^2*mWW^7*s^2*t + 180*ep*mtt^2*mWW^7*s^2*t + 216*ep^2*mtt^2*mWW^7*s^2*t - 8*mtt*mWW^8*s^2*t - 36*ep*mtt*mWW^8*s^2*t - 40*ep^2*mtt*mWW^8*s^2*t + 24*mtt^5*mWW^3*s^3*t - 104*ep*mtt^5*mWW^3*s^3*t - 304*ep^2*mtt^5*mWW^3*s^3*t + 8*mtt^4*mWW^4*s^3*t + 660*ep*mtt^4*mWW^4*s^3*t + 1288*ep^2*mtt^4*mWW^4*s^3*t - 144*mtt^3*mWW^5*s^3*t - 1304*ep*mtt^3*mWW^5*s^3*t - 2032*ep^2*mtt^3*mWW^5*s^3*t + 176*mtt^2*mWW^6*s^3*t + 1080*ep*mtt^2*mWW^6*s^3*t + 1456*ep^2*mtt^2*mWW^6*s^3*t - 72*mtt*mWW^7*s^3*t - 368*ep*mtt*mWW^7*s^3*t - 448*ep^2*mtt*mWW^7*s^3*t + 8*mWW^8*s^3*t + 36*ep*mWW^8*s^3*t + 40*ep^2*mWW^8*s^3*t - 56*mtt^4*mWW^3*s^4*t + 136*ep*mtt^4*mWW^3*s^4*t + 496*ep^2*mtt^4*mWW^3*s^4*t - 32*mtt^3*mWW^4*s^4*t - 1100*ep*mtt^3*mWW^4*s^4*t - 2072*ep^2*mtt^3*mWW^4*s^4*t + 228*mtt^2*mWW^5*s^4*t + 1836*ep*mtt^2*mWW^5*s^4*t + 2760*ep^2*mtt^2*mWW^5*s^4*t - 176*mtt*mWW^6*s^4*t - 1060*ep*mtt*mWW^6*s^4*t - 1416*ep^2*mtt*mWW^6*s^4*t + 36*mWW^7*s^4*t + 188*ep*mWW^7*s^4*t + 232*ep^2*mWW^7*s^4*t + 64*mtt^3*mWW^3*s^5*t - 64*ep*mtt^3*mWW^3*s^5*t - 384*ep^2*mtt^3*mWW^3*s^5*t + 48*mtt^2*mWW^4*s^5*t + 900*ep*mtt^2*mWW^4*s^5*t + 1608*ep^2*mtt^2*mWW^4*s^5*t - 152*mtt*mWW^5*s^5*t - 1104*ep*mtt*mWW^5*s^5*t - 1600*ep^2*mtt*mWW^5*s^5*t + 56*mWW^6*s^5*t + 332*ep*mWW^6*s^5*t + 440*ep^2*mWW^6*s^5*t - 36*mtt^2*mWW^3*s^6*t - 4*ep*mtt^2*mWW^3*s^6*t + 136*ep^2*mtt^2*mWW^3*s^6*t - 32*mtt*mWW^4*s^6*t - 360*ep*mtt*mWW^4*s^6*t - 592*ep^2*mtt*mWW^4*s^6*t + 36*mWW^5*s^6*t + 236*ep*mWW^5*s^6*t + 328*ep^2*mWW^5*s^6*t + 8*mtt*mWW^3*s^7*t + 8*ep*mtt*mWW^3*s^7*t - 16*ep^2*mtt*mWW^3*s^7*t + 8*mWW^4*s^7*t + 56*ep*mWW^4*s^7*t + 80*ep^2*mWW^4*s^7*t + 8*ep*mtt^8*mWW^2*t^2 + 16*ep^2*mtt^8*mWW^2*t^2 - 32*ep*mtt^7*mWW^3*t^2 - 64*ep^2*mtt^7*mWW^3*t^2 + 30*ep*mtt^6*mWW^4*t^2 + 48*ep^2*mtt^6*mWW^4*t^2 + 52*ep*mtt^5*mWW^5*t^2 + 164*ep^2*mtt^5*mWW^5*t^2 - 148*ep*mtt^4*mWW^6*t^2 - 416*ep^2*mtt^4*mWW^6*t^2 + 144*ep*mtt^3*mWW^7*t^2 + 408*ep^2*mtt^3*mWW^7*t^2 - 66*ep*mtt^2*mWW^8*t^2 - 192*ep^2*mtt^2*mWW^8*t^2 + 12*ep*mtt*mWW^9*t^2 + 36*ep^2*mtt*mWW^9*t^2 - 2*mtt^7*mWW^2*s*t^2 - 104*ep*mtt^7*mWW^2*s*t^2 - 200*ep^2*mtt^7*mWW^2*s*t^2 + 15*mtt^6*mWW^3*s*t^2 + 454*ep*mtt^6*mWW^3*s*t^2 + 848*ep^2*mtt^6*mWW^3*s*t^2 - 47*mtt^5*mWW^4*s*t^2 - 720*ep*mtt^5*mWW^4*s*t^2 - 1180*ep^2*mtt^5*mWW^4*s*t^2 + 72*mtt^4*mWW^5*s*t^2 + 380*ep*mtt^4*mWW^5*s*t^2 + 172*ep^2*mtt^4*mWW^5*s*t^2 - 54*mtt^3*mWW^6*s*t^2 + 212*ep*mtt^3*mWW^6*s*t^2 + 1120*ep^2*mtt^3*mWW^6*s*t^2 + 17*mtt^2*mWW^7*s*t^2 - 342*ep*mtt^2*mWW^7*s*t^2 - 1112*ep^2*mtt^2*mWW^7*s*t^2 - mtt*mWW^8*s*t^2 + 132*ep*mtt*mWW^8*s*t^2 + 388*ep^2*mtt*mWW^8*s*t^2 - 12*ep*mWW^9*s*t^2 - 36*ep^2*mWW^9*s*t^2 + 32*mtt^6*mWW^2*s^2*t^2 + 456*ep*mtt^6*mWW^2*s^2*t^2 + 784*ep^2*mtt^6*mWW^2*s^2*t^2 - 131*mtt^5*mWW^3*s^2*t^2 - 1916*ep*mtt^5*mWW^3*s^2*t^2 - 3308*ep^2*mtt^5*mWW^3*s^2*t^2 + 275*mtt^4*mWW^4*s^2*t^2 + 3150*ep*mtt^4*mWW^4*s^2*t^2 + 5044*ep^2*mtt^4*mWW^4*s^2*t^2 - 338*mtt^3*mWW^5*s^2*t^2 - 2388*ep*mtt^3*mWW^5*s^2*t^2 - 2896*ep^2*mtt^3*mWW^5*s^2*t^2 + 224*mtt^2*mWW^6*s^2*t^2 + 680*ep*mtt^2*mWW^6*s^2*t^2 - 184*ep^2*mtt^2*mWW^6*s^2*t^2 - 71*mtt*mWW^7*s^2*t^2 + 48*ep*mtt*mWW^7*s^2*t^2 + 716*ep^2*mtt*mWW^7*s^2*t^2 + 9*mWW^8*s^2*t^2 - 30*ep*mWW^8*s^2*t^2 - 156*ep^2*mWW^8*s^2*t^2 - 132*mtt^5*mWW^2*s^3*t^2 - 1044*ep*mtt^5*mWW^2*s^3*t^2 - 1560*ep^2*mtt^5*mWW^2*s^3*t^2 + 363*mtt^4*mWW^3*s^3*t^2 + 3750*ep*mtt^4*mWW^3*s^3*t^2 + 6048*ep^2*mtt^4*mWW^3*s^3*t^2 - 571*mtt^3*mWW^4*s^3*t^2 - 5672*ep*mtt^3*mWW^4*s^3*t^2 - 8916*ep^2*mtt^3*mWW^4*s^3*t^2 + 587*mtt^2*mWW^5*s^3*t^2 + 4252*ep*mtt^2*mWW^5*s^3*t^2 + 5772*ep^2*mtt^2*mWW^5*s^3*t^2 - 301*mtt*mWW^6*s^3*t^2 - 1436*ep*mtt*mWW^6*s^3*t^2 - 1332*ep^2*mtt*mWW^6*s^3*t^2 + 54*mWW^7*s^3*t^2 + 150*ep*mWW^7*s^3*t^2 - 12*ep^2*mWW^7*s^3*t^2 + 248*mtt^4*mWW^2*s^4*t^2 + 1412*ep*mtt^4*mWW^2*s^4*t^2 + 1832*ep^2*mtt^4*mWW^2*s^4*t^2 - 461*mtt^3*mWW^3*s^4*t^2 - 3840*ep*mtt^3*mWW^3*s^4*t^2 - 5836*ep^2*mtt^3*mWW^3*s^4*t^2 + 557*mtt^2*mWW^4*s^4*t^2 + 4964*ep*mtt^2*mWW^4*s^4*t^2 + 7652*ep^2*mtt^2*mWW^4*s^4*t^2 - 443*mtt*mWW^5*s^4*t^2 - 3096*ep*mtt*mWW^5*s^4*t^2 - 4324*ep^2*mtt*mWW^5*s^4*t^2 + 123*mWW^6*s^4*t^2 + 656*ep*mWW^6*s^4*t^2 + 772*ep^2*mWW^6*s^4*t^2 - 242*mtt^3*mWW^2*s^5*t^2 - 1140*ep*mtt^3*mWW^2*s^5*t^2 - 1312*ep^2*mtt^3*mWW^2*s^5*t^2 + 290*mtt^2*mWW^3*s^5*t^2 + 2048*ep*mtt^2*mWW^3*s^5*t^2 + 2936*ep^2*mtt^2*mWW^3*s^5*t^2 - 266*mtt*mWW^4*s^5*t^2 - 2092*ep*mtt*mWW^4*s^5*t^2 - 3120*ep^2*mtt*mWW^4*s^5*t^2 + 122*mWW^5*s^5*t^2 + 800*ep*mWW^5*s^5*t^2 + 1112*ep^2*mWW^5*s^5*t^2 + 120*mtt^2*mWW^2*s^6*t^2 + 508*ep*mtt^2*mWW^2*s^6*t^2 + 536*ep^2*mtt^2*mWW^2*s^6*t^2 - 84*mtt*mWW^3*s^6*t^2 - 496*ep*mtt*mWW^3*s^6*t^2 - 656*ep^2*mtt*mWW^3*s^6*t^2 + 52*mWW^4*s^6*t^2 + 340*ep*mWW^4*s^6*t^2 + 472*ep^2*mWW^4*s^6*t^2 - 24*mtt*mWW^2*s^7*t^2 - 96*ep*mtt*mWW^2*s^7*t^2 - 96*ep^2*mtt*mWW^2*s^7*t^2 + 8*mWW^3*s^7*t^2 + 32*ep*mWW^3*s^7*t^2 + 32*ep^2*mWW^3*s^7*t^2 + 2*mtt^8*mWW*t^3 + 8*ep*mtt^8*mWW*t^3 + 8*ep^2*mtt^8*mWW*t^3 - 15*mtt^7*mWW^2*t^3 - 104*ep*mtt^7*mWW^2*t^3 - 148*ep^2*mtt^7*mWW^2*t^3 + 42*mtt^6*mWW^3*t^3 + 398*ep*mtt^6*mWW^3*t^3 + 652*ep^2*mtt^6*mWW^3*t^3 - 49*mtt^5*mWW^4*t^3 - 674*ep*mtt^5*mWW^4*t^3 - 1260*ep^2*mtt^5*mWW^4*t^3 + 474*ep*mtt^4*mWW^5*t^3 + 1128*ep^2*mtt^4*mWW^5*t^3 + 63*mtt^3*mWW^6*t^3 + 76*ep*mtt^3*mWW^6*t^3 - 220*ep^2*mtt^3*mWW^6*t^3 - 70*mtt^2*mWW^7*t^3 - 342*ep*mtt^2*mWW^7*t^3 - 404*ep^2*mtt^2*mWW^7*t^3 + 33*mtt*mWW^8*t^3 + 206*ep*mtt*mWW^8*t^3 + 316*ep^2*mtt*mWW^8*t^3 - 6*mWW^9*t^3 - 42*ep*mWW^9*t^3 - 72*ep^2*mWW^9*t^3 - 26*mtt^7*mWW*s*t^3 - 72*ep*mtt^7*mWW*s*t^3 - 40*ep^2*mtt^7*mWW*s*t^3 + 170*mtt^6*mWW^2*s*t^3 + 898*ep*mtt^6*mWW^2*s*t^3 + 1116*ep^2*mtt^6*mWW^2*s*t^3 - 434*mtt^5*mWW^3*s*t^3 - 3150*ep*mtt^5*mWW^3*s*t^3 - 4708*ep^2*mtt^5*mWW^3*s*t^3 + 548*mtt^4*mWW^4*s*t^3 + 4968*ep*mtt^4*mWW^4*s*t^3 + 8284*ep^2*mtt^4*mWW^4*s*t^3 - 324*mtt^3*mWW^5*s*t^3 - 3728*ep*mtt^3*mWW^5*s*t^3 - 6880*ep^2*mtt^3*mWW^5*s*t^3 + 20*mtt^2*mWW^6*s*t^3 + 918*ep*mtt^2*mWW^6*s*t^3 + 2116*ep^2*mtt^2*mWW^6*s*t^3 + 72*mtt*mWW^7*s*t^3 + 342*ep*mtt*mWW^7*s*t^3 + 396*ep^2*mtt*mWW^7*s*t^3 - 26*mWW^8*s*t^3 - 176*ep*mWW^8*s*t^3 - 284*ep^2*mWW^8*s*t^3 + 96*mtt^6*mWW*s^2*t^3 + 256*ep*mtt^6*mWW*s^2*t^3 + 128*ep^2*mtt^6*mWW*s^2*t^3 - 610*mtt^5*mWW^2*s^2*t^3 - 2882*ep*mtt^5*mWW^2*s^2*t^3 - 3324*ep^2*mtt^5*mWW^2*s^2*t^3 + 1401*mtt^4*mWW^3*s^2*t^3 + 8846*ep*mtt^4*mWW^3*s^2*t^3 + 12400*ep^2*mtt^4*mWW^3*s^2*t^3 - 1598*mtt^3*mWW^4*s^2*t^3 - 12148*ep*mtt^3*mWW^4*s^2*t^3 - 18864*ep^2*mtt^3*mWW^4*s^2*t^3 + 958*mtt^2*mWW^5*s^2*t^3 + 8060*ep*mtt^2*mWW^5*s^2*t^3 + 13296*ep^2*mtt^2*mWW^5*s^2*t^3 - 252*mtt*mWW^6*s^2*t^3 - 2186*ep*mtt*mWW^6*s^2*t^3 - 3748*ep^2*mtt*mWW^6*s^2*t^3 + 5*mWW^7*s^2*t^3 + 54*ep*mWW^7*s^2*t^3 + 112*ep^2*mWW^7*s^2*t^3 - 164*mtt^5*mWW*s^3*t^3 - 456*ep*mtt^5*mWW*s^3*t^3 - 256*ep^2*mtt^5*mWW*s^3*t^3 + 1060*mtt^4*mWW^2*s^3*t^3 + 4682*ep*mtt^4*mWW^2*s^3*t^3 + 5124*ep^2*mtt^4*mWW^2*s^3*t^3 - 2042*mtt^3*mWW^3*s^3*t^3 - 11712*ep*mtt^3*mWW^3*s^3*t^3 - 15544*ep^2*mtt^3*mWW^3*s^3*t^3 + 1874*mtt^2*mWW^4*s^3*t^3 + 12900*ep*mtt^2*mWW^4*s^3*t^3 + 19024*ep^2*mtt^2*mWW^4*s^3*t^3 - 898*mtt*mWW^5*s^3*t^3 - 6608*ep*mtt*mWW^5*s^3*t^3 - 10200*ep^2*mtt*mWW^5*s^3*t^3 + 170*mWW^6*s^3*t^3 + 1194*ep*mWW^6*s^3*t^3 + 1852*ep^2*mWW^6*s^3*t^3 + 146*mtt^4*mWW*s^4*t^3 + 432*ep*mtt^4*mWW*s^4*t^3 + 280*ep^2*mtt^4*mWW*s^4*t^3 - 995*mtt^3*mWW^2*s^4*t^3 - 4182*ep*mtt^3*mWW^2*s^4*t^3 - 4384*ep^2*mtt^3*mWW^2*s^4*t^3 + 1439*mtt^2*mWW^3*s^4*t^3 + 7618*ep*mtt^2*mWW^3*s^4*t^3 + 9576*ep^2*mtt^2*mWW^3*s^4*t^3 - 933*mtt*mWW^4*s^4*t^3 - 5978*ep*mtt*mWW^4*s^4*t^3 - 8416*ep^2*mtt*mWW^4*s^4*t^3 + 271*mWW^5*s^4*t^3 + 1822*ep*mWW^5*s^4*t^3 + 2656*ep^2*mWW^5*s^4*t^3 - 66*mtt^3*mWW*s^5*t^3 - 208*ep*mtt^3*mWW*s^5*t^3 - 152*ep^2*mtt^3*mWW*s^5*t^3 + 490*mtt^2*mWW^2*s^5*t^3 + 1980*ep*mtt^2*mWW^2*s^5*t^3 + 2000*ep^2*mtt^2*mWW^2*s^5*t^3 - 438*mtt*mWW^3*s^5*t^3 - 2128*ep*mtt*mWW^3*s^5*t^3 - 2504*ep^2*mtt*mWW^3*s^5*t^3 + 158*mWW^4*s^5*t^3 + 932*ep*mWW^4*s^5*t^3 + 1232*ep^2*mWW^4*s^5*t^3 + 12*mtt^2*mWW*s^6*t^3 + 40*ep*mtt^2*mWW*s^6*t^3 + 32*ep^2*mtt^2*mWW*s^6*t^3 - 100*mtt*mWW^2*s^6*t^3 - 392*ep*mtt*mWW^2*s^6*t^3 - 384*ep^2*mtt*mWW^2*s^6*t^3 + 32*mWW^3*s^6*t^3 + 128*ep*mWW^3*s^6*t^3 + 128*ep^2*mWW^3*s^6*t^3 + 2*mtt^8*t^4 + 8*ep*mtt^8*t^4 + 8*ep^2*mtt^8*t^4 - 21*mtt^7*mWW*t^4 - 84*ep*mtt^7*mWW*t^4 - 84*ep^2*mtt^7*mWW*t^4 + 96*mtt^6*mWW^2*t^4 + 432*ep*mtt^6*mWW^2*t^4 + 468*ep^2*mtt^6*mWW^2*t^4 - 247*mtt^5*mWW^3*t^4 - 1256*ep*mtt^5*mWW^3*t^4 - 1488*ep^2*mtt^5*mWW^3*t^4 + 390*mtt^4*mWW^4*t^4 + 2186*ep*mtt^4*mWW^4*t^4 + 2812*ep^2*mtt^4*mWW^4*t^4 - 387*mtt^3*mWW^5*t^4 - 2332*ep*mtt^3*mWW^5*t^4 - 3236*ep^2*mtt^3*mWW^5*t^4 + 236*mtt^2*mWW^6*t^4 + 1500*ep*mtt^2*mWW^6*t^4 + 2236*ep^2*mtt^2*mWW^6*t^4 - 81*mtt*mWW^7*t^4 - 536*ep*mtt*mWW^7*t^4 - 856*ep^2*mtt*mWW^7*t^4 + 12*mWW^8*t^4 + 82*ep*mWW^8*t^4 + 140*ep^2*mWW^8*t^4 - 8*mtt^7*s*t^4 - 40*ep*mtt^7*s*t^4 - 48*ep^2*mtt^7*s*t^4 + 109*mtt^6*mWW*s*t^4 + 416*ep*mtt^6*mWW*s*t^4 + 396*ep^2*mtt^6*mWW*s*t^4 - 509*mtt^5*mWW^2*s*t^4 - 2166*ep*mtt^5*mWW^2*s*t^4 - 2224*ep^2*mtt^5*mWW^2*s*t^4 + 1178*mtt^4*mWW^3*s*t^4 + 5804*ep*mtt^4*mWW^3*s*t^4 + 6716*ep^2*mtt^4*mWW^3*s*t^4 - 1540*mtt^3*mWW^4*s*t^4 - 8560*ep*mtt^3*mWW^4*s*t^4 - 10960*ep^2*mtt^3*mWW^4*s*t^4 + 1175*mtt^2*mWW^5*s*t^4 + 7116*ep*mtt^2*mWW^5*s*t^4 + 9892*ep^2*mtt^2*mWW^5*s*t^4 - 495*mtt*mWW^6*s*t^4 - 3154*ep*mtt*mWW^6*s*t^4 - 4688*ep^2*mtt*mWW^6*s*t^4 + 90*mWW^7*s*t^4 + 584*ep*mWW^7*s*t^4 + 916*ep^2*mWW^7*s*t^4 + 12*mtt^6*s^2*t^4 + 76*ep*mtt^6*s^2*t^4 + 104*ep^2*mtt^6*s^2*t^4 - 225*mtt^5*mWW*s^2*t^4 - 834*ep*mtt^5*mWW*s^2*t^4 - 768*ep^2*mtt^5*mWW*s^2*t^4 + 1040*mtt^4*mWW^2*s^2*t^4 + 4282*ep*mtt^4*mWW^2*s^2*t^4 + 4248*ep^2*mtt^4*mWW^2*s^2*t^4 - 2046*mtt^3*mWW^3*s^2*t^4 - 9864*ep*mtt^3*mWW^3*s^2*t^4 - 11208*ep^2*mtt^3*mWW^3*s^2*t^4 + 2058*mtt^2*mWW^4*s^2*t^4 + 11388*ep*mtt^2*mWW^4*s^2*t^4 + 14472*ep^2*mtt^2*mWW^4*s^2*t^4 - 1085*mtt*mWW^5*s^2*t^4 - 6598*ep*mtt*mWW^5*s^2*t^4 - 9096*ep^2*mtt*mWW^5*s^2*t^4 + 246*mWW^6*s^2*t^4 + 1550*ep*mWW^6*s^2*t^4 + 2248*ep^2*mWW^6*s^2*t^4 - 8*mtt^5*s^3*t^4 - 68*ep*mtt^5*s^3*t^4 - 104*ep^2*mtt^5*s^3*t^4 + 231*mtt^4*mWW*s^3*t^4 + 844*ep*mtt^4*mWW*s^3*t^4 + 764*ep^2*mtt^4*mWW*s^3*t^4 - 1053*mtt^3*mWW^2*s^3*t^4 - 4234*ep*mtt^3*mWW^2*s^3*t^4 - 4112*ep^2*mtt^3*mWW^2*s^3*t^4 + 1593*mtt^2*mWW^3*s^3*t^4 + 7486*ep*mtt^2*mWW^3*s^3*t^4 + 8312*ep^2*mtt^2*mWW^3*s^3*t^4 - 1055*mtt*mWW^4*s^3*t^4 - 5810*ep*mtt*mWW^4*s^3*t^4 - 7256*ep^2*mtt*mWW^4*s^3*t^4 + 292*mWW^5*s^3*t^4 + 1782*ep*mWW^5*s^3*t^4 + 2396*ep^2*mWW^5*s^3*t^4 + 2*mtt^4*s^4*t^4 + 28*ep*mtt^4*s^4*t^4 + 48*ep^2*mtt^4*s^4*t^4 - 118*mtt^3*mWW*s^4*t^4 - 430*ep*mtt^3*mWW*s^4*t^4 - 388*ep^2*mtt^3*mWW*s^4*t^4 + 542*mtt^2*mWW^2*s^4*t^4 + 2138*ep*mtt^2*mWW^2*s^4*t^4 + 2060*ep^2*mtt^2*mWW^2*s^4*t^4 - 506*mtt*mWW^3*s^4*t^4 - 2282*ep*mtt*mWW^3*s^4*t^4 - 2444*ep^2*mtt*mWW^3*s^4*t^4 + 152*mWW^4*s^4*t^4 + 834*ep*mWW^4*s^4*t^4 + 1012*ep^2*mWW^4*s^4*t^4 - 4*ep*mtt^3*s^5*t^4 - 8*ep^2*mtt^3*s^5*t^4 + 24*mtt^2*mWW*s^5*t^4 + 88*ep*mtt^2*mWW*s^5*t^4 + 80*ep^2*mtt^2*mWW*s^5*t^4 - 116*mtt*mWW^2*s^5*t^4 - 452*ep*mtt*mWW^2*s^5*t^4 - 440*ep^2*mtt*mWW^2*s^5*t^4 + 28*mWW^3*s^5*t^4 + 112*ep*mWW^3*s^5*t^4 + 112*ep^2*mWW^3*s^5*t^4 - 2*mtt^7*t^5 - 8*ep*mtt^7*t^5 - 8*ep^2*mtt^7*t^5 + 16*mtt^6*mWW*t^5 + 64*ep*mtt^6*mWW*t^5 + 64*ep^2*mtt^6*mWW*t^5 - 54*mtt^5*mWW^2*t^5 - 222*ep*mtt^5*mWW^2*t^5 - 216*ep^2*mtt^5*mWW^2*t^5 + 100*mtt^4*mWW^3*t^5 + 428*ep*mtt^4*mWW^3*t^5 + 396*ep^2*mtt^4*mWW^3*t^5 - 110*mtt^3*mWW^4*t^5 - 492*ep*mtt^3*mWW^4*t^5 - 424*ep^2*mtt^3*mWW^4*t^5 + 72*mtt^2*mWW^5*t^5 + 336*ep*mtt^2*mWW^5*t^5 + 264*ep^2*mtt^2*mWW^5*t^5 - 26*mtt*mWW^6*t^5 - 126*ep*mtt*mWW^6*t^5 - 88*ep^2*mtt*mWW^6*t^5 + 4*mWW^7*t^5 + 20*ep*mWW^7*t^5 + 12*ep^2*mWW^7*t^5 + 6*mtt^6*s*t^5 + 32*ep*mtt^6*s*t^5 + 40*ep^2*mtt^6*s*t^5 - 54*mtt^5*mWW*s*t^5 - 228*ep*mtt^5*mWW*s*t^5 - 240*ep^2*mtt^5*mWW*s*t^5 + 182*mtt^4*mWW^2*s*t^5 + 728*ep*mtt^4*mWW^2*s*t^5 + 668*ep^2*mtt^4*mWW^2*s*t^5 - 302*mtt^3*mWW^3*s*t^5 - 1244*ep*mtt^3*mWW^3*s*t^5 - 1040*ep^2*mtt^3*mWW^3*s*t^5 + 264*mtt^2*mWW^4*s*t^5 + 1164*ep*mtt^2*mWW^4*s*t^5 + 912*ep^2*mtt^2*mWW^4*s*t^5 - 116*mtt*mWW^5*s*t^5 - 560*ep*mtt*mWW^5*s*t^5 - 416*ep^2*mtt*mWW^5*s*t^5 + 20*mWW^6*s*t^5 + 108*ep*mWW^6*s*t^5 + 76*ep^2*mWW^6*s*t^5 - 6*mtt^5*s^2*t^5 - 44*ep*mtt^5*s^2*t^5 - 64*ep^2*mtt^5*s^2*t^5 + 72*mtt^4*mWW*s^2*t^5 + 306*ep*mtt^4*mWW*s^2*t^5 + 324*ep^2*mtt^4*mWW*s^2*t^5 - 242*mtt^3*mWW^2*s^2*t^5 - 928*ep*mtt^3*mWW^2*s^2*t^5 - 792*ep^2*mtt^3*mWW^2*s^2*t^5 + 324*mtt^2*mWW^3*s^2*t^5 + 1292*ep*mtt^2*mWW^3*s^2*t^5 + 1000*ep^2*mtt^2*mWW^3*s^2*t^5 - 180*mtt*mWW^4*s^2*t^5 - 804*ep*mtt*mWW^4*s^2*t^5 - 600*ep^2*mtt*mWW^4*s^2*t^5 + 32*mWW^5*s^2*t^5 + 178*ep*mWW^5*s^2*t^5 + 132*ep^2*mWW^5*s^2*t^5 + 2*mtt^4*s^3*t^5 + 24*ep*mtt^4*s^3*t^5 + 40*ep^2*mtt^4*s^3*t^5 - 46*mtt^3*mWW*s^3*t^5 - 190*ep*mtt^3*mWW*s^3*t^5 - 196*ep^2*mtt^3*mWW*s^3*t^5 + 154*mtt^2*mWW^2*s^3*t^5 + 578*ep*mtt^2*mWW^2*s^3*t^5 + 492*ep^2*mtt^2*mWW^2*s^3*t^5 - 130*mtt*mWW^3*s^3*t^5 - 514*ep*mtt*mWW^3*s^3*t^5 - 412*ep^2*mtt*mWW^3*s^3*t^5 + 20*mWW^4*s^3*t^5 + 102*ep*mWW^4*s^3*t^5 + 76*ep^2*mWW^4*s^3*t^5 - 4*ep*mtt^3*s^4*t^5 - 8*ep^2*mtt^3*s^4*t^5 + 12*mtt^2*mWW*s^4*t^5 + 48*ep*mtt^2*mWW*s^4*t^5 + 48*ep^2*mtt^2*mWW*s^4*t^5 - 40*mtt*mWW^2*s^4*t^5 - 156*ep*mtt*mWW^2*s^4*t^5 - 152*ep^2*mtt*mWW^2*s^4*t^5 + 4*mWW^3*s^4*t^5 + 16*ep*mWW^3*s^4*t^5 + 16*ep^2*mWW^3*s^4*t^5))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*(mtt - mWW - 2*s)^2*(mtt - mWW - s)*s^2*(mWW - t)^2*t^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^7*s - 2*ep^2*mtt^7*s + 4*ep^3*mtt^7*s - 21*mtt^6*mWW*s + 7*ep*mtt^6*mWW*s + 156*ep^2*mtt^6*mWW*s + 52*ep^3*mtt^6*mWW*s + 96*mtt^5*mWW^2*s + 18*ep*mtt^5*mWW^2*s - 734*ep^2*mtt^5*mWW^2*s - 504*ep^3*mtt^5*mWW^2*s - 174*mtt^4*mWW^3*s - 88*ep*mtt^4*mWW^3*s + 1384*ep^2*mtt^4*mWW^3*s + 1274*ep^3*mtt^4*mWW^3*s + 156*mtt^3*mWW^4*s + 116*ep*mtt^3*mWW^4*s - 1282*ep^2*mtt^3*mWW^4*s - 1390*ep^3*mtt^3*mWW^4*s - 69*mtt^2*mWW^5*s - 63*ep*mtt^2*mWW^5*s + 580*ep^2*mtt^2*mWW^5*s + 690*ep^3*mtt^2*mWW^5*s + 12*mtt*mWW^6*s + 12*ep*mtt*mWW^6*s - 102*ep^2*mtt*mWW^6*s - 126*ep^3*mtt*mWW^6*s + 10*ep*mtt^6*s^2 + 10*ep^2*mtt^6*s^2 - 20*ep^3*mtt^6*s^2 + 81*mtt^5*mWW*s^2 - 49*ep*mtt^5*mWW*s^2 - 584*ep^2*mtt^5*mWW*s^2 - 34*ep^3*mtt^5*mWW*s^2 - 321*mtt^4*mWW^2*s^2 + 5*ep*mtt^4*mWW^2*s^2 + 2400*ep^2*mtt^4*mWW^2*s^2 + 1214*ep^3*mtt^4*mWW^2*s^2 + 489*mtt^3*mWW^3*s^2 + 175*ep*mtt^3*mWW^3*s^2 - 3832*ep^2*mtt^3*mWW^3*s^2 - 3094*ep^3*mtt^3*mWW^3*s^2 - 351*mtt^2*mWW^4*s^2 - 231*ep*mtt^2*mWW^4*s^2 + 2860*ep^2*mtt^2*mWW^4*s^2 + 2936*ep^3*mtt^2*mWW^4*s^2 + 114*mtt*mWW^5*s^2 + 102*ep*mtt*mWW^5*s^2 - 956*ep^2*mtt*mWW^5*s^2 - 1128*ep^3*mtt*mWW^5*s^2 - 12*mWW^6*s^2 - 12*ep*mWW^6*s^2 + 102*ep^2*mWW^6*s^2 + 126*ep^3*mWW^6*s^2 - 18*ep*mtt^5*s^3 - 18*ep^2*mtt^5*s^3 + 36*ep^3*mtt^5*s^3 - 105*mtt^4*mWW*s^3 + 111*ep*mtt^4*mWW*s^3 + 720*ep^2*mtt^4*mWW*s^3 - 300*ep^3*mtt^4*mWW*s^3 + 354*mtt^3*mWW^2*s^3 - 132*ep*mtt^3*mWW^2*s^3 - 2536*ep^2*mtt^3*mWW^2*s^3 - 450*ep^3*mtt^3*mWW^2*s^3 - 438*mtt^2*mWW^3*s^3 - 36*ep*mtt^2*mWW^3*s^3 + 3332*ep^2*mtt^2*mWW^3*s^3 + 1970*ep^3*mtt^2*mWW^3*s^3 + 234*mtt*mWW^4*s^3 + 114*ep*mtt*mWW^4*s^3 - 1874*ep^2*mtt*mWW^4*s^3 - 1702*ep^3*mtt*mWW^4*s^3 - 45*mWW^5*s^3 - 39*ep*mWW^5*s^3 + 376*ep^2*mWW^5*s^3 + 438*ep^3*mWW^5*s^3 + 14*ep*mtt^4*s^4 + 14*ep^2*mtt^4*s^4 - 28*ep^3*mtt^4*s^4 + 51*mtt^3*mWW*s^4 - 103*ep*mtt^3*mWW*s^4 - 312*ep^2*mtt^3*mWW*s^4 + 494*ep^3*mtt^3*mWW*s^4 - 141*mtt^2*mWW^2*s^4 + 165*ep*mtt^2*mWW^2*s^4 + 910*ep^2*mtt^2*mWW^2*s^4 - 600*ep^3*mtt^2*mWW^2*s^4 + 129*mtt*mWW^3*s^4 - 77*ep*mtt*mWW^3*s^4 - 908*ep^2*mtt*mWW^3*s^4 - 6*ep^3*mtt*mWW^3*s^4 - 39*mWW^4*s^4 + ep*mWW^4*s^4 + 296*ep^2*mWW^4*s^4 + 156*ep^3*mWW^4*s^4 - 4*ep*mtt^3*s^5 - 4*ep^2*mtt^3*s^5 + 8*ep^3*mtt^3*s^5 - 6*mtt^2*mWW*s^5 + 34*ep*mtt^2*mWW*s^5 + 20*ep^2*mtt^2*mWW*s^5 - 212*ep^3*mtt^2*mWW*s^5 + 12*mtt*mWW^2*s^5 - 56*ep*mtt*mWW^2*s^5 - 40*ep^2*mtt*mWW^2*s^5 + 340*ep^3*mtt*mWW^2*s^5 - 6*mWW^3*s^5 + 26*ep*mWW^3*s^5 + 24*ep^2*mWW^3*s^5 - 144*ep^3*mWW^3*s^5 + 3*mtt^7*t + 3*ep*mtt^7*t - 24*ep^2*mtt^7*t - 36*ep^3*mtt^7*t - 21*mtt^6*mWW*t - 27*ep*mtt^6*mWW*t + 174*ep^2*mtt^6*mWW*t + 288*ep^3*mtt^6*mWW*t + 60*mtt^5*mWW^2*t + 90*ep*mtt^5*mWW^2*t - 510*ep^2*mtt^5*mWW^2*t - 900*ep^3*mtt^5*mWW^2*t - 90*mtt^4*mWW^3*t - 150*ep*mtt^4*mWW^3*t + 780*ep^2*mtt^4*mWW^3*t + 1440*ep^3*mtt^4*mWW^3*t + 75*mtt^3*mWW^4*t + 135*ep*mtt^3*mWW^4*t - 660*ep^2*mtt^3*mWW^4*t - 1260*ep^3*mtt^3*mWW^4*t - 33*mtt^2*mWW^5*t - 63*ep*mtt^2*mWW^5*t + 294*ep^2*mtt^2*mWW^5*t + 576*ep^3*mtt^2*mWW^5*t + 6*mtt*mWW^6*t + 12*ep*mtt*mWW^6*t - 54*ep^2*mtt*mWW^6*t - 108*ep^3*mtt*mWW^6*t - 9*mtt^6*s*t - 7*ep*mtt^6*s*t + 74*ep^2*mtt^6*s*t + 104*ep^3*mtt^6*s*t + 69*mtt^5*mWW*s*t + 53*ep*mtt^5*mWW*s*t - 552*ep^2*mtt^5*mWW*s*t - 700*ep^3*mtt^5*mWW*s*t - 192*mtt^4*mWW^2*s*t - 162*ep*mtt^4*mWW^2*s*t + 1550*ep^2*mtt^4*mWW^2*s*t + 1944*ep^3*mtt^4*mWW^2*s*t + 258*mtt^3*mWW^3*s*t + 244*ep*mtt^3*mWW^3*s*t - 2128*ep^2*mtt^3*mWW^3*s*t - 2714*ep^3*mtt^3*mWW^3*s*t - 177*mtt^2*mWW^4*s*t - 185*ep*mtt^2*mWW^4*s*t + 1498*ep^2*mtt^2*mWW^4*s*t + 1930*ep^3*mtt^2*mWW^4*s*t + 57*mtt*mWW^5*s*t + 63*ep*mtt*mWW^5*s*t - 496*ep^2*mtt*mWW^5*s*t - 618*ep^3*mtt*mWW^5*s*t - 6*mWW^6*s*t - 6*ep*mWW^6*s*t + 54*ep^2*mWW^6*s*t + 54*ep^3*mWW^6*s*t + 9*mtt^5*s^2*t + ep*mtt^5*s^2*t - 80*ep^2*mtt^5*s^2*t - 92*ep^3*mtt^5*s^2*t - 81*mtt^4*mWW*s^2*t + 21*ep*mtt^4*mWW*s^2*t + 596*ep^2*mtt^4*mWW*s^2*t + 234*ep^3*mtt^4*mWW*s^2*t + 213*mtt^3*mWW^2*s^2*t - 41*ep*mtt^3*mWW^2*s^2*t - 1564*ep^2*mtt^3*mWW^2*s^2*t - 530*ep^3*mtt^3*mWW^2*s^2*t - 243*mtt^2*mWW^3*s^2*t + 3*ep*mtt^2*mWW^3*s^2*t + 1854*ep^2*mtt^2*mWW^3*s^2*t + 848*ep^3*mtt^2*mWW^3*s^2*t + 126*mtt*mWW^4*s^2*t + 28*ep*mtt*mWW^4*s^2*t - 1008*ep^2*mtt*mWW^4*s^2*t - 610*ep^3*mtt*mWW^4*s^2*t - 24*mWW^5*s^2*t - 12*ep*mWW^5*s^2*t + 202*ep^2*mWW^5*s^2*t + 150*ep^3*mWW^5*s^2*t - 3*mtt^4*s^3*t + 7*ep*mtt^4*s^3*t + 34*ep^2*mtt^4*s^3*t + 16*ep^3*mtt^4*s^3*t + 39*mtt^3*mWW*s^3*t - 81*ep*mtt^3*mWW*s^3*t - 238*ep^2*mtt^3*mWW*s^3*t + 390*ep^3*mtt^3*mWW*s^3*t - 93*mtt^2*mWW^2*s^3*t + 163*ep*mtt^2*mWW^2*s^3*t + 564*ep^2*mtt^2*mWW^2*s^3*t - 800*ep^3*mtt^2*mWW^2*s^3*t + 81*mtt*mWW^3*s^3*t - 111*ep*mtt*mWW^3*s^3*t - 530*ep^2*mtt*mWW^3*s^3*t + 462*ep^3*mtt*mWW^3*s^3*t - 24*mWW^4*s^3*t + 22*ep*mWW^4*s^3*t + 170*ep^2*mWW^4*s^3*t - 60*ep^3*mWW^4*s^3*t - 4*ep*mtt^3*s^4*t - 4*ep^2*mtt^3*s^4*t + 8*ep^3*mtt^3*s^4*t - 6*mtt^2*mWW*s^4*t + 34*ep*mtt^2*mWW*s^4*t + 20*ep^2*mtt^2*mWW*s^4*t - 212*ep^3*mtt^2*mWW*s^4*t + 12*mtt*mWW^2*s^4*t - 56*ep*mtt*mWW^2*s^4*t - 40*ep^2*mtt*mWW^2*s^4*t + 340*ep^3*mtt*mWW^2*s^4*t - 6*mWW^3*s^4*t + 26*ep*mWW^3*s^4*t + 24*ep^2*mWW^3*s^4*t - 144*ep^3*mWW^3*s^4*t))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*mtt*(mtt - mWW)^3*mWW*(mtt - mWW - 2*s)*(mtt - s)*(mtt - mWW - s)*s), ((-1 + 2*ep)*(-4*ep^2*mtt^6*mWW^5*s^2 - 8*ep^3*mtt^6*mWW^5*s^2 - 4*ep^2*mtt^5*mWW^6*s^2 - 8*ep^3*mtt^5*mWW^6*s^2 + 8*ep^2*mtt^4*mWW^7*s^2 + 16*ep^3*mtt^4*mWW^7*s^2 + 16*ep^2*mtt^5*mWW^5*s^3 + 32*ep^3*mtt^5*mWW^5*s^3 + 16*ep^2*mtt^4*mWW^6*s^3 + 32*ep^3*mtt^4*mWW^6*s^3 - 32*ep^2*mtt^3*mWW^7*s^3 - 64*ep^3*mtt^3*mWW^7*s^3 - 20*ep^2*mtt^4*mWW^5*s^4 - 40*ep^3*mtt^4*mWW^5*s^4 - 20*ep^2*mtt^3*mWW^6*s^4 - 40*ep^3*mtt^3*mWW^6*s^4 + 40*ep^2*mtt^2*mWW^7*s^4 + 80*ep^3*mtt^2*mWW^7*s^4 + 8*ep^2*mtt^3*mWW^5*s^5 + 16*ep^3*mtt^3*mWW^5*s^5 + 8*ep^2*mtt^2*mWW^6*s^5 + 16*ep^3*mtt^2*mWW^6*s^5 - 16*ep^2*mtt*mWW^7*s^5 - 32*ep^3*mtt*mWW^7*s^5 + 4*ep*mtt^6*mWW^5*s*t + 16*ep^2*mtt^6*mWW^5*s*t + 16*ep^3*mtt^6*mWW^5*s*t - 12*ep*mtt^4*mWW^7*s*t - 48*ep^2*mtt^4*mWW^7*s*t - 48*ep^3*mtt^4*mWW^7*s*t + 8*ep*mtt^3*mWW^8*s*t + 32*ep^2*mtt^3*mWW^8*s*t + 32*ep^3*mtt^3*mWW^8*s*t + 8*ep*mtt^6*mWW^4*s^2*t + 70*ep^2*mtt^6*mWW^4*s^2*t + 108*ep^3*mtt^6*mWW^4*s^2*t + 20*ep*mtt^5*mWW^5*s^2*t - 14*ep^2*mtt^5*mWW^5*s^2*t - 108*ep^3*mtt^5*mWW^5*s^2*t - 52*ep*mtt^4*mWW^6*s^2*t - 118*ep^2*mtt^4*mWW^6*s^2*t - 28*ep^3*mtt^4*mWW^6*s^2*t + 24*ep*mtt^3*mWW^7*s^2*t + 58*ep^2*mtt^3*mWW^7*s^2*t + 20*ep^3*mtt^3*mWW^7*s^2*t + 4*ep^2*mtt^2*mWW^8*s^2*t + 8*ep^3*mtt^2*mWW^8*s^2*t - 16*ep*mtt^5*mWW^4*s^3*t - 208*ep^2*mtt^5*mWW^4*s^3*t - 352*ep^3*mtt^5*mWW^4*s^3*t - 116*ep*mtt^4*mWW^5*s^3*t - 94*ep^2*mtt^4*mWW^5*s^3*t + 276*ep^3*mtt^4*mWW^5*s^3*t + 120*ep*mtt^3*mWW^6*s^3*t + 156*ep^2*mtt^3*mWW^6*s^3*t - 168*ep^3*mtt^3*mWW^6*s^3*t - 4*ep*mtt^2*mWW^7*s^3*t + 86*ep^2*mtt^2*mWW^7*s^3*t + 188*ep^3*mtt^2*mWW^7*s^3*t - 8*ep*mtt*mWW^8*s^3*t - 36*ep^2*mtt*mWW^8*s^3*t - 40*ep^3*mtt*mWW^8*s^3*t + 8*ep*mtt^4*mWW^4*s^4*t + 206*ep^2*mtt^4*mWW^4*s^4*t + 380*ep^3*mtt^4*mWW^4*s^4*t + 148*ep*mtt^3*mWW^5*s^4*t + 128*ep^2*mtt^3*mWW^5*s^4*t - 336*ep^3*mtt^3*mWW^5*s^4*t - 100*ep*mtt^2*mWW^6*s^4*t - 30*ep^2*mtt^2*mWW^6*s^4*t + 340*ep^3*mtt^2*mWW^6*s^4*t - 8*ep*mtt*mWW^7*s^4*t - 112*ep^2*mtt*mWW^7*s^4*t - 192*ep^3*mtt*mWW^7*s^4*t - 68*ep^2*mtt^3*mWW^4*s^5*t - 136*ep^3*mtt^3*mWW^4*s^5*t - 56*ep*mtt^2*mWW^5*s^5*t - 36*ep^2*mtt^2*mWW^5*s^5*t + 152*ep^3*mtt^2*mWW^5*s^5*t + 32*ep*mtt*mWW^6*s^5*t - 8*ep^2*mtt*mWW^6*s^5*t - 144*ep^3*mtt*mWW^6*s^5*t + 16*ep^2*mWW^7*s^5*t + 32*ep^3*mWW^7*s^5*t + 4*ep^2*mtt^7*mWW^3*s*t^2 + 4*ep^3*mtt^7*mWW^3*s*t^2 + 8*mtt^6*mWW^4*s*t^2 - 5*ep*mtt^6*mWW^4*s*t^2 - 85*ep^2*mtt^6*mWW^4*s*t^2 - 65*ep^3*mtt^6*mWW^4*s*t^2 - 24*mtt^5*mWW^5*s*t^2 - 31*ep*mtt^5*mWW^5*s*t^2 + 45*ep^2*mtt^5*mWW^5*s*t^2 - 19*ep^3*mtt^5*mWW^5*s*t^2 + 24*mtt^4*mWW^6*s*t^2 + 69*ep*mtt^4*mWW^6*s*t^2 + 131*ep^2*mtt^4*mWW^6*s*t^2 + 215*ep^3*mtt^4*mWW^6*s*t^2 - 8*mtt^3*mWW^7*s*t^2 - 25*ep*mtt^3*mWW^7*s*t^2 - 77*ep^2*mtt^3*mWW^7*s*t^2 - 133*ep^3*mtt^3*mWW^7*s*t^2 - 8*ep*mtt^2*mWW^8*s*t^2 - 18*ep^2*mtt^2*mWW^8*s*t^2 - 2*ep^3*mtt^2*mWW^8*s*t^2 + 32*mtt^6*mWW^3*s^2*t^2 - 56*ep*mtt^6*mWW^3*s^2*t^2 - 372*ep^2*mtt^6*mWW^3*s^2*t^2 - 248*ep^3*mtt^6*mWW^3*s^2*t^2 - 88*mtt^5*mWW^4*s^2*t^2 + 49*ep*mtt^5*mWW^4*s^2*t^2 + 395*ep^2*mtt^5*mWW^4*s^2*t^2 - 183*ep^3*mtt^5*mWW^4*s^2*t^2 + 80*mtt^4*mWW^5*s^2*t^2 + 21*ep*mtt^4*mWW^5*s^2*t^2 + 397*ep^2*mtt^4*mWW^5*s^2*t^2 + 1463*ep^3*mtt^4*mWW^5*s^2*t^2 - 24*mtt^3*mWW^6*s^2*t^2 - 11*ep*mtt^3*mWW^6*s^2*t^2 - 613*ep^2*mtt^3*mWW^6*s^2*t^2 - 1447*ep^3*mtt^3*mWW^6*s^2*t^2 + 7*ep*mtt^2*mWW^7*s^2*t^2 + 255*ep^2*mtt^2*mWW^7*s^2*t^2 + 501*ep^3*mtt^2*mWW^7*s^2*t^2 - 10*ep*mtt*mWW^8*s^2*t^2 - 62*ep^2*mtt*mWW^8*s^2*t^2 - 86*ep^3*mtt*mWW^8*s^2*t^2 - 96*mtt^5*mWW^3*s^3*t^2 + 160*ep*mtt^5*mWW^3*s^3*t^2 + 1060*ep^2*mtt^5*mWW^3*s^3*t^2 + 692*ep^3*mtt^5*mWW^3*s^3*t^2 + 184*mtt^4*mWW^4*s^3*t^2 - 116*ep*mtt^4*mWW^4*s^3*t^2 - 522*ep^2*mtt^4*mWW^4*s^3*t^2 + 972*ep^3*mtt^4*mWW^4*s^3*t^2 - 88*mtt^3*mWW^5*s^3*t^2 + 220*ep*mtt^3*mWW^5*s^3*t^2 - 680*ep^2*mtt^3*mWW^5*s^3*t^2 - 3036*ep^3*mtt^3*mWW^5*s^3*t^2 - 8*mtt^2*mWW^6*s^3*t^2 - 172*ep*mtt^2*mWW^6*s^3*t^2 + 798*ep^2*mtt^2*mWW^6*s^3*t^2 + 2256*ep^3*mtt^2*mWW^6*s^3*t^2 + 8*mtt*mWW^7*s^3*t^2 - 4*ep*mtt*mWW^7*s^3*t^2 - 308*ep^2*mtt*mWW^7*s^3*t^2 - 540*ep^3*mtt*mWW^7*s^3*t^2 + 8*ep*mWW^8*s^3*t^2 + 36*ep^2*mWW^8*s^3*t^2 + 40*ep^3*mWW^8*s^3*t^2 + 96*mtt^4*mWW^3*s^4*t^2 - 152*ep*mtt^4*mWW^3*s^4*t^2 - 1020*ep^2*mtt^4*mWW^3*s^4*t^2 - 656*ep^3*mtt^4*mWW^3*s^4*t^2 - 152*mtt^3*mWW^4*s^4*t^2 + 96*ep*mtt^3*mWW^4*s^4*t^2 + 380*ep^2*mtt^3*mWW^4*s^4*t^2 - 868*ep^3*mtt^3*mWW^4*s^4*t^2 + 48*mtt^2*mWW^5*s^4*t^2 - 252*ep*mtt^2*mWW^5*s^4*t^2 + 264*ep^2*mtt^2*mWW^5*s^4*t^2 + 1940*ep^3*mtt^2*mWW^5*s^4*t^2 + 8*mtt*mWW^6*s^4*t^2 + 156*ep*mtt*mWW^6*s^4*t^2 - 272*ep^2*mtt*mWW^6*s^4*t^2 - 1104*ep^3*mtt*mWW^6*s^4*t^2 + 8*ep*mWW^7*s^4*t^2 + 72*ep^2*mWW^7*s^4*t^2 + 112*ep^3*mWW^7*s^4*t^2 - 32*mtt^3*mWW^3*s^5*t^2 + 48*ep*mtt^3*mWW^3*s^5*t^2 + 328*ep^2*mtt^3*mWW^3*s^5*t^2 + 208*ep^3*mtt^3*mWW^3*s^5*t^2 + 48*mtt^2*mWW^4*s^5*t^2 - 24*ep*mtt^2*mWW^4*s^5*t^2 - 168*ep^2*mtt^2*mWW^4*s^5*t^2 + 144*ep^3*mtt^2*mWW^4*s^5*t^2 - 16*mtt*mWW^5*s^5*t^2 + 56*ep*mtt*mWW^5*s^5*t^2 + 32*ep^2*mtt*mWW^5*s^5*t^2 - 288*ep^3*mtt*mWW^5*s^5*t^2 - 32*ep*mWW^6*s^5*t^2 + 128*ep^3*mWW^6*s^5*t^2 - 3*ep*mtt^7*mWW^3*t^3 - 24*ep^2*mtt^7*mWW^3*t^3 - 36*ep^3*mtt^7*mWW^3*t^3 + 12*ep*mtt^6*mWW^4*t^3 + 102*ep^2*mtt^6*mWW^4*t^3 + 156*ep^3*mtt^6*mWW^4*t^3 - 18*ep*mtt^5*mWW^5*t^3 - 168*ep^2*mtt^5*mWW^5*t^3 - 264*ep^3*mtt^5*mWW^5*t^3 + 12*ep*mtt^4*mWW^6*t^3 + 132*ep^2*mtt^4*mWW^6*t^3 + 216*ep^3*mtt^4*mWW^6*t^3 - 3*ep*mtt^3*mWW^7*t^3 - 48*ep^2*mtt^3*mWW^7*t^3 - 84*ep^3*mtt^3*mWW^7*t^3 + 6*ep^2*mtt^2*mWW^8*t^3 + 12*ep^3*mtt^2*mWW^8*t^3 + 28*ep*mtt^7*mWW^2*s*t^3 - 22*ep^2*mtt^7*mWW^2*s*t^3 - 100*ep^3*mtt^7*mWW^2*s*t^3 - 12*mtt^6*mWW^3*s*t^3 - 104*ep*mtt^6*mWW^3*s*t^3 + 389*ep^2*mtt^6*mWW^3*s*t^3 + 811*ep^3*mtt^6*mWW^3*s*t^3 + 16*mtt^5*mWW^4*s*t^3 + 173*ep*mtt^5*mWW^4*s*t^3 - 940*ep^2*mtt^5*mWW^4*s*t^3 - 1869*ep^3*mtt^5*mWW^4*s*t^3 + 24*mtt^4*mWW^5*s*t^3 - 86*ep*mtt^4*mWW^5*s*t^3 + 1045*ep^2*mtt^4*mWW^5*s*t^3 + 2067*ep^3*mtt^4*mWW^5*s*t^3 - 48*mtt^3*mWW^6*s*t^3 - 76*ep*mtt^3*mWW^6*s*t^3 - 767*ep^2*mtt^3*mWW^6*s*t^3 - 1357*ep^3*mtt^3*mWW^6*s*t^3 + 20*mtt^2*mWW^7*s*t^3 + 70*ep*mtt^2*mWW^7*s*t^3 + 346*ep^2*mtt^2*mWW^7*s*t^3 + 534*ep^3*mtt^2*mWW^7*s*t^3 - 5*ep*mtt*mWW^8*s*t^3 - 51*ep^2*mtt*mWW^8*s*t^3 - 86*ep^3*mtt*mWW^8*s*t^3 - 56*mtt^6*mWW^2*s^2*t^3 - 112*ep*mtt^6*mWW^2*s^2*t^3 + 498*ep^2*mtt^6*mWW^2*s^2*t^3 + 772*ep^3*mtt^6*mWW^2*s^2*t^3 + 84*mtt^5*mWW^3*s^2*t^3 + 493*ep*mtt^5*mWW^3*s^2*t^3 - 1167*ep^2*mtt^5*mWW^3*s^2*t^3 - 2635*ep^3*mtt^5*mWW^3*s^2*t^3 + 48*mtt^4*mWW^4*s^2*t^3 - 651*ep*mtt^4*mWW^4*s^2*t^3 + 1670*ep^2*mtt^4*mWW^4*s^2*t^3 + 4660*ep^3*mtt^4*mWW^4*s^2*t^3 - 120*mtt^3*mWW^5*s^2*t^3 + 273*ep*mtt^3*mWW^5*s^2*t^3 - 2426*ep^2*mtt^3*mWW^5*s^2*t^3 - 5620*ep^3*mtt^3*mWW^5*s^2*t^3 + 40*mtt^2*mWW^6*s^2*t^3 + 17*ep*mtt^2*mWW^6*s^2*t^3 + 1946*ep^2*mtt^2*mWW^6*s^2*t^3 + 3706*ep^3*mtt^2*mWW^6*s^2*t^3 + 4*mtt*mWW^7*s^2*t^3 - 30*ep*mtt*mWW^7*s^2*t^3 - 579*ep^2*mtt*mWW^7*s^2*t^3 - 961*ep^3*mtt*mWW^7*s^2*t^3 + 10*ep*mWW^8*s^2*t^3 + 58*ep^2*mWW^8*s^2*t^3 + 78*ep^3*mWW^8*s^2*t^3 + 160*mtt^5*mWW^2*s^3*t^3 + 172*ep*mtt^5*mWW^2*s^3*t^3 - 1286*ep^2*mtt^5*mWW^2*s^3*t^3 - 1700*ep^3*mtt^5*mWW^2*s^3*t^3 - 152*mtt^4*mWW^3*s^3*t^3 - 654*ep*mtt^4*mWW^3*s^3*t^3 + 1510*ep^2*mtt^4*mWW^3*s^3*t^3 + 3320*ep^3*mtt^4*mWW^3*s^3*t^3 - 128*mtt^3*mWW^4*s^3*t^3 + 620*ep*mtt^3*mWW^4*s^3*t^3 - 1572*ep^2*mtt^3*mWW^4*s^3*t^3 - 5136*ep^3*mtt^3*mWW^4*s^3*t^3 + 128*mtt^2*mWW^5*s^3*t^3 - 366*ep*mtt^2*mWW^5*s^3*t^3 + 2044*ep^2*mtt^2*mWW^5*s^3*t^3 + 5700*ep^3*mtt^2*mWW^5*s^3*t^3 + 100*ep*mtt*mWW^6*s^3*t^3 - 1430*ep^2*mtt*mWW^6*s^3*t^3 - 3080*ep^3*mtt*mWW^6*s^3*t^3 - 8*mWW^7*s^3*t^3 + 8*ep*mWW^7*s^3*t^3 + 254*ep^2*mWW^7*s^3*t^3 + 416*ep^3*mWW^7*s^3*t^3 - 152*mtt^4*mWW^2*s^4*t^3 - 120*ep*mtt^4*mWW^2*s^4*t^3 + 1166*ep^2*mtt^4*mWW^2*s^4*t^3 + 1484*ep^3*mtt^4*mWW^2*s^4*t^3 + 128*mtt^3*mWW^3*s^4*t^3 + 308*ep*mtt^3*mWW^3*s^4*t^3 - 1128*ep^2*mtt^3*mWW^3*s^4*t^3 - 2076*ep^3*mtt^3*mWW^3*s^4*t^3 + 96*mtt^2*mWW^4*s^4*t^3 - 176*ep*mtt^2*mWW^4*s^4*t^3 + 536*ep^2*mtt^2*mWW^4*s^4*t^3 + 2128*ep^3*mtt^2*mWW^4*s^4*t^3 - 64*mtt*mWW^5*s^4*t^3 + 140*ep*mtt*mWW^5*s^4*t^3 - 512*ep^2*mtt*mWW^5*s^4*t^3 - 1956*ep^3*mtt*mWW^5*s^4*t^3 - 8*mWW^6*s^4*t^3 - 56*ep*mWW^6*s^4*t^3 + 322*ep^2*mWW^6*s^4*t^3 + 804*ep^3*mWW^6*s^4*t^3 + 48*mtt^3*mWW^2*s^5*t^3 + 32*ep*mtt^3*mWW^2*s^5*t^3 - 356*ep^2*mtt^3*mWW^2*s^5*t^3 - 456*ep^3*mtt^3*mWW^2*s^5*t^3 - 48*mtt^2*mWW^3*s^5*t^3 - 40*ep*mtt^2*mWW^3*s^5*t^3 + 420*ep^2*mtt^2*mWW^3*s^5*t^3 + 616*ep^3*mtt^2*mWW^3*s^5*t^3 - 16*mtt*mWW^4*s^5*t^3 + 8*ep*mtt*mWW^4*s^5*t^3 - 60*ep^2*mtt*mWW^4*s^5*t^3 - 280*ep^3*mtt*mWW^4*s^5*t^3 + 16*mWW^5*s^5*t^3 - 4*ep^2*mWW^5*s^5*t^3 + 120*ep^3*mWW^5*s^5*t^3 - 3*ep*mtt^7*mWW^2*t^4 - 12*ep^2*mtt^7*mWW^2*t^4 - 12*ep^3*mtt^7*mWW^2*t^4 + 24*ep*mtt^6*mWW^3*t^4 + 126*ep^2*mtt^6*mWW^3*t^4 + 156*ep^3*mtt^6*mWW^3*t^4 - 66*ep*mtt^5*mWW^4*t^4 - 396*ep^2*mtt^5*mWW^4*t^4 - 528*ep^3*mtt^5*mWW^4*t^4 + 84*ep*mtt^4*mWW^5*t^4 + 564*ep^2*mtt^4*mWW^5*t^4 + 792*ep^3*mtt^4*mWW^5*t^4 - 51*ep*mtt^3*mWW^6*t^4 - 396*ep^2*mtt^3*mWW^6*t^4 - 588*ep^3*mtt^3*mWW^6*t^4 + 12*ep*mtt^2*mWW^7*t^4 + 126*ep^2*mtt^2*mWW^7*t^4 + 204*ep^3*mtt^2*mWW^7*t^4 - 12*ep^2*mtt*mWW^8*t^4 - 24*ep^3*mtt*mWW^8*t^4 + 8*mtt^7*mWW*s*t^4 - 16*ep*mtt^7*mWW*s*t^4 - 88*ep^2*mtt^7*mWW*s*t^4 + 92*ep^3*mtt^7*mWW*s*t^4 - 36*mtt^6*mWW^2*s*t^4 + 44*ep*mtt^6*mWW^2*s*t^4 + 469*ep^2*mtt^6*mWW^2*s*t^4 - 359*ep^3*mtt^6*mWW^2*s*t^4 + 96*mtt^5*mWW^3*s*t^4 - 3*ep*mtt^5*mWW^3*s*t^4 - 1614*ep^2*mtt^5*mWW^3*s*t^4 - 351*ep^3*mtt^5*mWW^3*s*t^4 - 136*mtt^4*mWW^4*s*t^4 - 102*ep*mtt^4*mWW^4*s*t^4 + 3051*ep^2*mtt^4*mWW^4*s*t^4 + 2572*ep^3*mtt^4*mWW^4*s*t^4 + 72*mtt^3*mWW^5*s*t^4 + 89*ep*mtt^3*mWW^5*s*t^4 - 2936*ep^2*mtt^3*mWW^5*s*t^4 - 3456*ep^3*mtt^3*mWW^5*s*t^4 + 12*mtt^2*mWW^6*s*t^4 + 21*ep*mtt^2*mWW^6*s*t^4 + 1395*ep^2*mtt^2*mWW^6*s*t^4 + 1899*ep^3*mtt^2*mWW^6*s*t^4 - 16*mtt*mWW^7*s*t^4 - 38*ep*mtt*mWW^7*s*t^4 - 314*ep^2*mtt*mWW^7*s*t^4 - 453*ep^3*mtt*mWW^7*s*t^4 + 5*ep*mWW^8*s*t^4 + 37*ep^2*mWW^8*s*t^4 + 56*ep^3*mWW^8*s*t^4 - 16*mtt^6*mWW*s^2*t^4 + 120*ep*mtt^6*mWW*s^2*t^4 + 404*ep^2*mtt^6*mWW*s^2*t^4 - 360*ep^3*mtt^6*mWW*s^2*t^4 + 220*mtt^5*mWW^2*s^2*t^4 - 153*ep*mtt^5*mWW^2*s^2*t^4 - 2241*ep^2*mtt^5*mWW^2*s^2*t^4 + 767*ep^3*mtt^5*mWW^2*s^2*t^4 - 484*mtt^4*mWW^3*s^2*t^4 - 231*ep*mtt^4*mWW^3*s^2*t^4 + 4990*ep^2*mtt^4*mWW^3*s^2*t^4 + 894*ep^3*mtt^4*mWW^3*s^2*t^4 + 344*mtt^3*mWW^4*s^2*t^4 + 508*ep*mtt^3*mWW^4*s^2*t^4 - 5606*ep^2*mtt^3*mWW^4*s^2*t^4 - 3670*ep^3*mtt^3*mWW^4*s^2*t^4 - 40*mtt^2*mWW^5*s^2*t^4 - 246*ep*mtt^2*mWW^5*s^2*t^4 + 3744*ep^2*mtt^2*mWW^5*s^2*t^4 + 4120*ep^3*mtt^2*mWW^5*s^2*t^4 - 20*mtt*mWW^6*s^2*t^4 - 3*ep*mtt*mWW^6*s^2*t^4 - 1549*ep^2*mtt*mWW^6*s^2*t^4 - 2121*ep^3*mtt*mWW^6*s^2*t^4 - 4*mWW^7*s^2*t^4 + 5*ep*mWW^7*s^2*t^4 + 258*ep^2*mWW^7*s^2*t^4 + 370*ep^3*mWW^7*s^2*t^4 + 8*mtt^5*mWW*s^3*t^4 - 240*ep*mtt^5*mWW*s^3*t^4 - 712*ep^2*mtt^5*mWW*s^3*t^4 + 300*ep^3*mtt^5*mWW*s^3*t^4 - 384*mtt^4*mWW^2*s^3*t^4 + 112*ep*mtt^4*mWW^2*s^3*t^4 + 3456*ep^2*mtt^4*mWW^2*s^3*t^4 + 312*ep^3*mtt^4*mWW^2*s^3*t^4 + 664*mtt^3*mWW^3*s^3*t^4 + 244*ep*mtt^3*mWW^3*s^3*t^4 - 5840*ep^2*mtt^3*mWW^3*s^3*t^4 - 1832*ep^3*mtt^3*mWW^3*s^3*t^4 - 296*mtt^2*mWW^4*s^3*t^4 - 256*ep*mtt^2*mWW^4*s^3*t^4 + 4372*ep^2*mtt^2*mWW^4*s^3*t^4 + 2504*ep^3*mtt^2*mWW^4*s^3*t^4 + 164*ep*mtt*mWW^5*s^3*t^4 - 1736*ep^2*mtt*mWW^5*s^3*t^4 - 2028*ep^3*mtt*mWW^5*s^3*t^4 + 8*mWW^6*s^3*t^4 - 24*ep*mWW^6*s^3*t^4 + 460*ep^2*mWW^6*s^3*t^4 + 744*ep^3*mWW^6*s^3*t^4 + 184*ep*mtt^4*mWW*s^4*t^4 + 564*ep^2*mtt^4*mWW*s^4*t^4 + 112*ep^3*mtt^4*mWW*s^4*t^4 + 248*mtt^3*mWW^2*s^4*t^4 + 24*ep*mtt^3*mWW^2*s^4*t^4 - 2048*ep^2*mtt^3*mWW^2*s^4*t^4 - 1172*ep^3*mtt^3*mWW^2*s^4*t^4 - 384*mtt^2*mWW^3*s^4*t^4 - 76*ep*mtt^2*mWW^3*s^4*t^4 + 3284*ep^2*mtt^2*mWW^3*s^4*t^4 + 2288*ep^3*mtt^2*mWW^3*s^4*t^4 + 120*mtt*mWW^4*s^4*t^4 - 24*ep*mtt*mWW^4*s^4*t^4 - 1556*ep^2*mtt*mWW^4*s^4*t^4 - 1020*ep^3*mtt*mWW^4*s^4*t^4 + 16*mWW^5*s^4*t^4 - 12*ep*mWW^5*s^4*t^4 + 140*ep^2*mWW^5*s^4*t^4 + 176*ep^3*mWW^5*s^4*t^4 - 48*ep*mtt^3*mWW*s^5*t^4 - 168*ep^2*mtt^3*mWW*s^5*t^4 - 144*ep^3*mtt^3*mWW*s^5*t^4 - 48*mtt^2*mWW^2*s^5*t^4 - 24*ep*mtt^2*mWW^2*s^5*t^4 + 376*ep^2*mtt^2*mWW^2*s^5*t^4 + 464*ep^3*mtt^2*mWW^2*s^5*t^4 + 80*mtt*mWW^3*s^5*t^4 + 8*ep*mtt*mWW^3*s^5*t^4 - 696*ep^2*mtt*mWW^3*s^5*t^4 - 784*ep^3*mtt*mWW^3*s^5*t^4 - 32*mWW^4*s^5*t^4 + 16*ep*mWW^4*s^5*t^4 + 296*ep^2*mWW^4*s^5*t^4 + 272*ep^3*mWW^4*s^5*t^4 + 3*ep*mtt^7*mWW*t^5 + 24*ep^2*mtt^7*mWW*t^5 + 36*ep^3*mtt^7*mWW*t^5 - 6*ep*mtt^6*mWW^2*t^5 - 78*ep^2*mtt^6*mWW^2*t^5 - 132*ep^3*mtt^6*mWW^2*t^5 - 21*ep*mtt^5*mWW^3*t^5 - 12*ep^2*mtt^5*mWW^3*t^5 + 60*ep^3*mtt^5*mWW^3*t^5 + 84*ep*mtt^4*mWW^4*t^5 + 354*ep^2*mtt^4*mWW^4*t^5 + 372*ep^3*mtt^4*mWW^4*t^5 - 111*ep*mtt^3*mWW^5*t^5 - 576*ep^2*mtt^3*mWW^5*t^5 - 708*ep^3*mtt^3*mWW^5*t^5 + 66*ep*mtt^2*mWW^6*t^5 + 390*ep^2*mtt^2*mWW^6*t^5 + 516*ep^3*mtt^2*mWW^6*t^5 - 15*ep*mtt*mWW^7*t^5 - 108*ep^2*mtt*mWW^7*t^5 - 156*ep^3*mtt*mWW^7*t^5 + 6*ep^2*mWW^8*t^5 + 12*ep^3*mWW^8*t^5 - 12*ep*mtt^7*s*t^5 - 22*ep^2*mtt^7*s*t^5 + 4*ep^3*mtt^7*s*t^5 - 16*mtt^6*mWW*s*t^5 + 40*ep*mtt^6*mWW*s*t^5 + 75*ep^2*mtt^6*mWW*s*t^5 - 383*ep^3*mtt^6*mWW*s*t^5 + 72*mtt^5*mWW^2*s*t^5 - 131*ep*mtt^5*mWW^2*s*t^5 - 442*ep^2*mtt^5*mWW^2*s*t^5 + 1517*ep^3*mtt^5*mWW^2*s*t^5 - 156*mtt^4*mWW^3*s*t^5 + 225*ep*mtt^4*mWW^3*s*t^5 + 1509*ep^2*mtt^4*mWW^3*s*t^5 - 1976*ep^3*mtt^4*mWW^3*s*t^5 + 192*mtt^3*mWW^4*s*t^5 - 174*ep*mtt^3*mWW^4*s*t^5 - 2628*ep^2*mtt^3*mWW^4*s*t^5 + 256*ep^3*mtt^3*mWW^4*s*t^5 - 120*mtt^2*mWW^5*s*t^5 + 74*ep*mtt^2*mWW^5*s*t^5 + 2347*ep^2*mtt^2*mWW^5*s*t^5 + 1339*ep^3*mtt^2*mWW^5*s*t^5 + 24*mtt*mWW^6*s*t^5 - 27*ep*mtt*mWW^6*s*t^5 - 932*ep^2*mtt*mWW^6*s*t^5 - 857*ep^3*mtt*mWW^6*s*t^5 + 4*mWW^7*s*t^5 + 5*ep*mWW^7*s*t^5 + 93*ep^2*mWW^7*s*t^5 + 100*ep^3*mWW^7*s*t^5 + 24*ep*mtt^6*s^2*t^5 + 44*ep^2*mtt^6*s^2*t^5 - 8*ep^3*mtt^6*s^2*t^5 + 24*mtt^5*mWW*s^2*t^5 - 277*ep*mtt^5*mWW*s^2*t^5 - 743*ep^2*mtt^5*mWW*s^2*t^5 + 619*ep^3*mtt^5*mWW*s^2*t^5 - 236*mtt^4*mWW^2*s^2*t^5 + 483*ep*mtt^4*mWW^2*s^2*t^5 + 2426*ep^2*mtt^4*mWW^2*s^2*t^5 - 2540*ep^3*mtt^4*mWW^2*s^2*t^5 + 528*mtt^3*mWW^3*s^2*t^5 - 228*ep*mtt^3*mWW^3*s^2*t^5 - 4182*ep^2*mtt^3*mWW^3*s^2*t^5 + 3068*ep^3*mtt^3*mWW^3*s^2*t^5 - 440*mtt^2*mWW^4*s^2*t^5 - 52*ep*mtt^2*mWW^4*s^2*t^5 + 4068*ep^2*mtt^2*mWW^4*s^2*t^5 - 706*ep^3*mtt^2*mWW^4*s^2*t^5 + 120*mtt*mWW^5*s^2*t^5 + 37*ep*mtt*mWW^5*s^2*t^5 - 1951*ep^2*mtt*mWW^5*s^2*t^5 - 655*ep^3*mtt*mWW^5*s^2*t^5 + 4*mWW^6*s^2*t^5 + 13*ep*mWW^6*s^2*t^5 + 338*ep^2*mWW^6*s^2*t^5 + 222*ep^3*mWW^6*s^2*t^5 - 12*ep*mtt^5*s^3*t^5 - 22*ep^2*mtt^5*s^3*t^5 + 4*ep^3*mtt^5*s^3*t^5 - 8*mtt^4*mWW*s^3*t^5 + 442*ep*mtt^4*mWW*s^3*t^5 + 1372*ep^2*mtt^4*mWW*s^3*t^5 + 212*ep^3*mtt^4*mWW*s^3*t^5 + 272*mtt^3*mWW^2*s^3*t^5 - 308*ep*mtt^3*mWW^2*s^3*t^5 - 2800*ep^2*mtt^3*mWW^2*s^3*t^5 + 376*ep^3*mtt^3*mWW^2*s^3*t^5 - 496*mtt^2*mWW^3*s^3*t^5 - 12*ep*mtt^2*mWW^3*s^3*t^5 + 3546*ep^2*mtt^2*mWW^3*s^3*t^5 - 372*ep^3*mtt^2*mWW^3*s^3*t^5 + 272*mtt*mWW^4*s^3*t^5 + 32*ep*mtt*mWW^4*s^3*t^5 - 2066*ep^2*mtt*mWW^4*s^3*t^5 + 124*ep^3*mtt*mWW^4*s^3*t^5 - 40*mWW^5*s^3*t^5 - 22*ep*mWW^5*s^3*t^5 + 450*ep^2*mWW^5*s^3*t^5 + 136*ep^3*mWW^5*s^3*t^5 - 256*ep*mtt^3*mWW*s^4*t^5 - 896*ep^2*mtt^3*mWW*s^4*t^5 - 628*ep^3*mtt^3*mWW*s^4*t^5 - 96*mtt^2*mWW^2*s^4*t^5 + 28*ep*mtt^2*mWW^2*s^4*t^5 + 950*ep^2*mtt^2*mWW^2*s^4*t^5 + 604*ep^3*mtt^2*mWW^2*s^4*t^5 + 160*mtt*mWW^3*s^4*t^5 + 84*ep*mtt*mWW^3*s^4*t^5 - 1064*ep^2*mtt*mWW^3*s^4*t^5 - 796*ep^3*mtt*mWW^3*s^4*t^5 - 64*mWW^4*s^4*t^5 + 434*ep^2*mWW^4*s^4*t^5 + 244*ep^3*mWW^4*s^4*t^5 + 48*ep*mtt^2*mWW*s^5*t^5 + 168*ep^2*mtt^2*mWW*s^5*t^5 + 144*ep^3*mtt^2*mWW*s^5*t^5 - 8*ep*mtt*mWW^2*s^5*t^5 - 20*ep^2*mtt*mWW^2*s^5*t^5 - 8*ep^3*mtt*mWW^2*s^5*t^5 - 16*ep*mWW^3*s^5*t^5 - 52*ep^2*mWW^3*s^5*t^5 - 40*ep^3*mWW^3*s^5*t^5 + 3*ep*mtt^7*t^6 + 12*ep^2*mtt^7*t^6 + 12*ep^3*mtt^7*t^6 - 24*ep*mtt^6*mWW*t^6 - 126*ep^2*mtt^6*mWW*t^6 - 156*ep^3*mtt^6*mWW*t^6 + 63*ep*mtt^5*mWW^2*t^6 + 384*ep^2*mtt^5*mWW^2*t^6 + 516*ep^3*mtt^5*mWW^2*t^6 - 66*ep*mtt^4*mWW^3*t^6 - 486*ep^2*mtt^4*mWW^3*t^6 - 708*ep^3*mtt^4*mWW^3*t^6 + 9*ep*mtt^3*mWW^4*t^6 + 204*ep^2*mtt^3*mWW^4*t^6 + 372*ep^3*mtt^3*mWW^4*t^6 + 36*ep*mtt^2*mWW^5*t^6 + 102*ep^2*mtt^2*mWW^5*t^6 + 60*ep^3*mtt^2*mWW^5*t^6 - 27*ep*mtt*mWW^6*t^6 - 120*ep^2*mtt*mWW^6*t^6 - 132*ep^3*mtt*mWW^6*t^6 + 6*ep*mWW^7*t^6 + 30*ep^2*mWW^7*t^6 + 36*ep^3*mWW^7*t^6 + 21*ep*mtt^6*s*t^6 + 32*ep^2*mtt^6*s*t^6 - 20*ep^3*mtt^6*s*t^6 + 8*mtt^5*mWW*s*t^6 - 2*ep*mtt^5*mWW*s*t^6 + 261*ep^2*mtt^5*mWW*s*t^6 + 694*ep^3*mtt^5*mWW*s*t^6 - 36*mtt^4*mWW^2*s*t^6 - 36*ep*mtt^4*mWW^2*s*t^6 - 810*ep^2*mtt^4*mWW^2*s*t^6 - 2271*ep^3*mtt^4*mWW^2*s*t^6 + 72*mtt^3*mWW^3*s*t^6 - 25*ep*mtt^3*mWW^3*s*t^6 + 623*ep^2*mtt^3*mWW^3*s*t^6 + 2941*ep^3*mtt^3*mWW^3*s*t^6 - 80*mtt^2*mWW^4*s*t^6 + 74*ep*mtt^2*mWW^4*s*t^6 + 153*ep^2*mtt^2*mWW^4*s*t^6 - 1645*ep^3*mtt^2*mWW^4*s*t^6 + 48*mtt*mWW^5*s*t^6 - 45*ep*mtt*mWW^5*s*t^6 - 432*ep^2*mtt*mWW^5*s*t^6 + 201*ep^3*mtt*mWW^5*s*t^6 - 12*mWW^6*s*t^6 + 13*ep*mWW^6*s*t^6 + 173*ep^2*mWW^6*s*t^6 + 100*ep^3*mWW^6*s*t^6 - 36*ep*mtt^5*s^2*t^6 - 66*ep^2*mtt^5*s^2*t^6 + 12*ep^3*mtt^5*s^2*t^6 - 8*mtt^4*mWW*s^2*t^6 + 178*ep*mtt^4*mWW*s^2*t^6 + 205*ep^2*mtt^4*mWW*s^2*t^6 - 621*ep^3*mtt^4*mWW*s^2*t^6 + 72*mtt^3*mWW^2*s^2*t^6 - 249*ep*mtt^3*mWW^2*s^2*t^6 - 237*ep^2*mtt^3*mWW^2*s^2*t^6 + 2149*ep^3*mtt^3*mWW^2*s^2*t^6 - 160*mtt^2*mWW^3*s^2*t^6 + 81*ep*mtt^2*mWW^3*s^2*t^6 + 197*ep^2*mtt^2*mWW^3*s^2*t^6 - 2797*ep^3*mtt^2*mWW^3*s^2*t^6 + 136*mtt*mWW^4*s^2*t^6 + 41*ep*mtt*mWW^4*s^2*t^6 - 353*ep^2*mtt*mWW^4*s^2*t^6 + 1259*ep^3*mtt*mWW^4*s^2*t^6 - 40*mWW^5*s^2*t^6 - 15*ep*mWW^5*s^2*t^6 + 254*ep^2*mWW^5*s^2*t^6 - 2*ep^3*mWW^5*s^2*t^6 + 12*ep*mtt^4*s^3*t^6 + 22*ep^2*mtt^4*s^3*t^6 - 4*ep^3*mtt^4*s^3*t^6 - 256*ep*mtt^3*mWW*s^3*t^6 - 752*ep^2*mtt^3*mWW*s^3*t^6 - 380*ep^3*mtt^3*mWW*s^3*t^6 - 48*mtt^2*mWW^2*s^3*t^6 + 140*ep*mtt^2*mWW^2*s^3*t^6 + 582*ep^2*mtt^2*mWW^2*s^3*t^6 - 120*ep^3*mtt^2*mWW^2*s^3*t^6 + 80*mtt*mWW^3*s^3*t^6 + 32*ep*mtt*mWW^3*s^3*t^6 - 232*ep^2*mtt*mWW^3*s^3*t^6 + 392*ep^3*mtt*mWW^3*s^3*t^6 - 32*mWW^4*s^3*t^6 - 24*ep*mWW^4*s^3*t^6 - 4*ep^2*mWW^4*s^3*t^6 - 272*ep^3*mWW^4*s^3*t^6 + 96*ep*mtt^2*mWW*s^4*t^6 + 332*ep^2*mtt^2*mWW*s^4*t^6 + 300*ep^3*mtt^2*mWW*s^4*t^6 - 28*ep*mtt*mWW^2*s^4*t^6 - 68*ep^2*mtt*mWW^2*s^4*t^6 - 52*ep^3*mtt*mWW^2*s^4*t^6 - 20*ep*mWW^3*s^4*t^6 - 72*ep^2*mWW^3*s^4*t^6 - 56*ep^3*mWW^3*s^4*t^6 - 6*ep*mtt^6*t^7 - 24*ep^2*mtt^6*t^7 - 24*ep^3*mtt^6*t^7 + 39*ep*mtt^5*mWW*t^7 + 180*ep^2*mtt^5*mWW*t^7 + 204*ep^3*mtt^5*mWW*t^7 - 96*ep*mtt^4*mWW^2*t^7 - 486*ep^2*mtt^4*mWW^2*t^7 - 588*ep^3*mtt^4*mWW^2*t^7 + 114*ep*mtt^3*mWW^3*t^7 + 624*ep^2*mtt^3*mWW^3*t^7 + 792*ep^3*mtt^3*mWW^3*t^7 - 66*ep*mtt^2*mWW^4*t^7 - 396*ep^2*mtt^2*mWW^4*t^7 - 528*ep^3*mtt^2*mWW^4*t^7 + 15*ep*mtt*mWW^5*t^7 + 108*ep^2*mtt*mWW^5*t^7 + 156*ep^3*mtt*mWW^5*t^7 - 6*ep^2*mWW^6*t^7 - 12*ep^3*mWW^6*t^7 - 6*ep*mtt^5*s*t^7 + 2*ep^2*mtt^5*s*t^7 + 28*ep^3*mtt^5*s*t^7 - 55*ep*mtt^4*mWW*s*t^7 - 386*ep^2*mtt^4*mWW*s*t^7 - 547*ep^3*mtt^4*mWW*s*t^7 + 170*ep*mtt^3*mWW^2*s*t^7 + 1135*ep^2*mtt^3*mWW^2*s*t^7 + 1573*ep^3*mtt^3*mWW^2*s*t^7 - 156*ep*mtt^2*mWW^3*s*t^7 - 1205*ep^2*mtt^2*mWW^3*s*t^7 - 1765*ep^3*mtt^2*mWW^3*s*t^7 + 52*ep*mtt*mWW^4*s*t^7 + 539*ep^2*mtt*mWW^4*s*t^7 + 859*ep^3*mtt*mWW^4*s*t^7 - 5*ep*mWW^5*s*t^7 - 85*ep^2*mWW^5*s*t^7 - 148*ep^3*mWW^5*s*t^7 + 12*ep*mtt^4*s^2*t^7 + 22*ep^2*mtt^4*s^2*t^7 - 4*ep^3*mtt^4*s^2*t^7 + 3*ep*mtt^3*mWW*s^2*t^7 + 206*ep^2*mtt^3*mWW*s^2*t^7 + 380*ep^3*mtt^3*mWW*s^2*t^7 - 29*ep*mtt^2*mWW^2*s^2*t^7 - 542*ep^2*mtt^2*mWW^2*s^2*t^7 - 920*ep^3*mtt^2*mWW^2*s^2*t^7 + 37*ep*mtt*mWW^3*s^2*t^7 + 558*ep^2*mtt*mWW^3*s^2*t^7 + 932*ep^3*mtt*mWW^3*s^2*t^7 - 23*ep*mWW^4*s^2*t^7 - 244*ep^2*mWW^4*s^2*t^7 - 388*ep^3*mWW^4*s^2*t^7 + 30*ep*mtt^2*mWW*s^3*t^7 + 92*ep^2*mtt^2*mWW*s^3*t^7 + 84*ep^3*mtt^2*mWW*s^3*t^7 + 4*ep*mtt*mWW^2*s^3*t^7 + 48*ep^2*mtt*mWW^2*s^3*t^7 + 52*ep^3*mtt*mWW^2*s^3*t^7 - 10*ep*mWW^3*s^3*t^7 - 44*ep^2*mWW^3*s^3*t^7 - 40*ep^3*mWW^3*s^3*t^7 + 3*ep*mtt^5*t^8 + 12*ep^2*mtt^5*t^8 + 12*ep^3*mtt^5*t^8 - 18*ep*mtt^4*mWW*t^8 - 78*ep^2*mtt^4*mWW*t^8 - 84*ep^3*mtt^4*mWW*t^8 + 42*ep*mtt^3*mWW^2*t^8 + 192*ep^2*mtt^3*mWW^2*t^8 + 216*ep^3*mtt^3*mWW^2*t^8 - 48*ep*mtt^2*mWW^3*t^8 - 228*ep^2*mtt^2*mWW^3*t^8 - 264*ep^3*mtt^2*mWW^3*t^8 + 27*ep*mtt*mWW^4*t^8 + 132*ep^2*mtt*mWW^4*t^8 + 156*ep^3*mtt*mWW^4*t^8 - 6*ep*mWW^5*t^8 - 30*ep^2*mWW^5*t^8 - 36*ep^3*mWW^5*t^8 - 3*ep*mtt^4*s*t^8 - 12*ep^2*mtt^4*s*t^8 - 12*ep^3*mtt^4*s*t^8 + 33*ep*mtt^3*mWW*s*t^8 + 138*ep^2*mtt^3*mWW*s*t^8 + 144*ep^3*mtt^3*mWW*s*t^8 - 75*ep*mtt^2*mWW^2*s*t^8 - 330*ep^2*mtt^2*mWW^2*s*t^8 - 360*ep^3*mtt^2*mWW^2*s*t^8 + 63*ep*mtt*mWW^3*s*t^8 + 294*ep^2*mtt*mWW^3*s*t^8 + 336*ep^3*mtt*mWW^3*s*t^8 - 18*ep*mWW^4*s*t^8 - 90*ep^2*mWW^4*s*t^8 - 108*ep^3*mWW^4*s*t^8 - 18*ep*mtt^2*mWW*s^2*t^8 - 72*ep^2*mtt^2*mWW*s^2*t^8 - 72*ep^3*mtt^2*mWW*s^2*t^8 + 24*ep*mtt*mWW^2*s^2*t^8 + 96*ep^2*mtt*mWW^2*s^2*t^8 + 96*ep^3*mtt*mWW^2*s^2*t^8 - 6*ep*mWW^3*s^2*t^8 - 24*ep^2*mWW^3*s^2*t^8 - 24*ep^3*mWW^3*s^2*t^8))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*(mtt - mWW - 2*s)*s*(mtt - t)*(mWW - t)^4*t^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-4*ep^2*mtt^6*mWW^5*s^2 - 8*ep^3*mtt^6*mWW^5*s^2 - 4*ep^2*mtt^5*mWW^6*s^2 - 8*ep^3*mtt^5*mWW^6*s^2 + 8*ep^2*mtt^4*mWW^7*s^2 + 16*ep^3*mtt^4*mWW^7*s^2 + 16*ep^2*mtt^5*mWW^5*s^3 + 32*ep^3*mtt^5*mWW^5*s^3 + 16*ep^2*mtt^4*mWW^6*s^3 + 32*ep^3*mtt^4*mWW^6*s^3 - 32*ep^2*mtt^3*mWW^7*s^3 - 64*ep^3*mtt^3*mWW^7*s^3 - 20*ep^2*mtt^4*mWW^5*s^4 - 40*ep^3*mtt^4*mWW^5*s^4 - 20*ep^2*mtt^3*mWW^6*s^4 - 40*ep^3*mtt^3*mWW^6*s^4 + 40*ep^2*mtt^2*mWW^7*s^4 + 80*ep^3*mtt^2*mWW^7*s^4 + 8*ep^2*mtt^3*mWW^5*s^5 + 16*ep^3*mtt^3*mWW^5*s^5 + 8*ep^2*mtt^2*mWW^6*s^5 + 16*ep^3*mtt^2*mWW^6*s^5 - 16*ep^2*mtt*mWW^7*s^5 - 32*ep^3*mtt*mWW^7*s^5 + 4*ep*mtt^6*mWW^5*s*t + 16*ep^2*mtt^6*mWW^5*s*t + 16*ep^3*mtt^6*mWW^5*s*t - 12*ep*mtt^4*mWW^7*s*t - 48*ep^2*mtt^4*mWW^7*s*t - 48*ep^3*mtt^4*mWW^7*s*t + 8*ep*mtt^3*mWW^8*s*t + 32*ep^2*mtt^3*mWW^8*s*t + 32*ep^3*mtt^3*mWW^8*s*t + 12*ep*mtt^6*mWW^4*s^2*t + 70*ep^2*mtt^6*mWW^4*s^2*t + 92*ep^3*mtt^6*mWW^4*s^2*t + 12*ep*mtt^5*mWW^5*s^2*t - 2*ep^2*mtt^5*mWW^5*s^2*t - 52*ep^3*mtt^5*mWW^5*s^2*t - 48*ep*mtt^4*mWW^6*s^2*t - 130*ep^2*mtt^4*mWW^6*s^2*t - 68*ep^3*mtt^4*mWW^6*s^2*t + 24*ep*mtt^3*mWW^7*s^2*t + 58*ep^2*mtt^3*mWW^7*s^2*t + 20*ep^3*mtt^3*mWW^7*s^2*t + 4*ep^2*mtt^2*mWW^8*s^2*t + 8*ep^3*mtt^2*mWW^8*s^2*t - 32*ep*mtt^5*mWW^4*s^3*t - 208*ep^2*mtt^5*mWW^4*s^3*t - 288*ep^3*mtt^5*mWW^4*s^3*t - 84*ep*mtt^4*mWW^5*s^3*t - 142*ep^2*mtt^4*mWW^5*s^3*t + 52*ep^3*mtt^4*mWW^5*s^3*t + 104*ep*mtt^3*mWW^6*s^3*t + 204*ep^2*mtt^3*mWW^6*s^3*t - 8*ep^3*mtt^3*mWW^6*s^3*t - 4*ep*mtt^2*mWW^7*s^3*t + 86*ep^2*mtt^2*mWW^7*s^3*t + 188*ep^3*mtt^2*mWW^7*s^3*t - 8*ep*mtt*mWW^8*s^3*t - 36*ep^2*mtt*mWW^8*s^3*t - 40*ep^3*mtt*mWW^8*s^3*t + 28*ep*mtt^4*mWW^4*s^4*t + 206*ep^2*mtt^4*mWW^4*s^4*t + 300*ep^3*mtt^4*mWW^4*s^4*t + 108*ep*mtt^3*mWW^5*s^4*t + 188*ep^2*mtt^3*mWW^5*s^4*t - 56*ep^3*mtt^3*mWW^5*s^4*t - 80*ep*mtt^2*mWW^6*s^4*t - 90*ep^2*mtt^2*mWW^6*s^4*t + 140*ep^3*mtt^2*mWW^6*s^4*t - 8*ep*mtt*mWW^7*s^4*t - 112*ep^2*mtt*mWW^7*s^4*t - 192*ep^3*mtt*mWW^7*s^4*t - 8*ep*mtt^3*mWW^4*s^5*t - 68*ep^2*mtt^3*mWW^4*s^5*t - 104*ep^3*mtt^3*mWW^4*s^5*t - 40*ep*mtt^2*mWW^5*s^5*t - 60*ep^2*mtt^2*mWW^5*s^5*t + 40*ep^3*mtt^2*mWW^5*s^5*t + 24*ep*mtt*mWW^6*s^5*t + 16*ep^2*mtt*mWW^6*s^5*t - 64*ep^3*mtt*mWW^6*s^5*t + 16*ep^2*mWW^7*s^5*t + 32*ep^3*mWW^7*s^5*t + 4*ep^2*mtt^7*mWW^3*s*t^2 + 4*ep^3*mtt^7*mWW^3*s*t^2 + 4*mtt^6*mWW^4*s*t^2 - 13*ep*mtt^6*mWW^4*s*t^2 - 69*ep^2*mtt^6*mWW^4*s*t^2 - 33*ep^3*mtt^6*mWW^4*s*t^2 - 12*mtt^5*mWW^5*s*t^2 - 19*ep*mtt^5*mWW^5*s*t^2 - 51*ep^2*mtt^5*mWW^5*s*t^2 - 163*ep^3*mtt^5*mWW^5*s*t^2 + 12*mtt^4*mWW^6*s*t^2 + 69*ep*mtt^4*mWW^6*s*t^2 + 275*ep^2*mtt^4*mWW^6*s*t^2 + 407*ep^3*mtt^4*mWW^6*s*t^2 - 4*mtt^3*mWW^7*s*t^2 - 29*ep*mtt^3*mWW^7*s*t^2 - 141*ep^2*mtt^3*mWW^7*s*t^2 - 213*ep^3*mtt^3*mWW^7*s*t^2 - 8*ep*mtt^2*mWW^8*s*t^2 - 18*ep^2*mtt^2*mWW^8*s*t^2 - 2*ep^3*mtt^2*mWW^8*s*t^2 + 16*mtt^6*mWW^3*s^2*t^2 - 66*ep*mtt^6*mWW^3*s^2*t^2 - 332*ep^2*mtt^6*mWW^3*s^2*t^2 - 256*ep^3*mtt^6*mWW^3*s^2*t^2 - 44*mtt^5*mWW^4*s^2*t^2 + 17*ep*mtt^5*mWW^4*s^2*t^2 + 109*ep^2*mtt^5*mWW^4*s^2*t^2 - 275*ep^3*mtt^5*mWW^4*s^2*t^2 + 40*mtt^4*mWW^5*s^2*t^2 + 105*ep*mtt^4*mWW^5*s^2*t^2 + 771*ep^2*mtt^4*mWW^5*s^2*t^2 + 1555*ep^3*mtt^4*mWW^5*s^2*t^2 - 12*mtt^3*mWW^6*s^2*t^2 - 55*ep*mtt^3*mWW^6*s^2*t^2 - 735*ep^2*mtt^3*mWW^6*s^2*t^2 - 1419*ep^3*mtt^3*mWW^6*s^2*t^2 + 9*ep*mtt^2*mWW^7*s^2*t^2 + 249*ep^2*mtt^2*mWW^7*s^2*t^2 + 481*ep^3*mtt^2*mWW^7*s^2*t^2 - 10*ep*mtt*mWW^8*s^2*t^2 - 62*ep^2*mtt*mWW^8*s^2*t^2 - 86*ep^3*mtt*mWW^8*s^2*t^2 - 48*mtt^5*mWW^3*s^3*t^2 + 192*ep*mtt^5*mWW^3*s^3*t^2 + 932*ep^2*mtt^5*mWW^3*s^3*t^2 + 692*ep^3*mtt^5*mWW^3*s^3*t^2 + 92*mtt^4*mWW^4*s^3*t^2 + 42*ep*mtt^4*mWW^4*s^3*t^2 + 190*ep^2*mtt^4*mWW^4*s^3*t^2 + 1028*ep^3*mtt^4*mWW^4*s^3*t^2 - 44*mtt^3*mWW^5*s^3*t^2 - 30*ep*mtt^3*mWW^5*s^3*t^2 - 1046*ep^2*mtt^3*mWW^5*s^3*t^2 - 2416*ep^3*mtt^3*mWW^5*s^3*t^2 - 4*mtt^2*mWW^6*s^3*t^2 - 90*ep*mtt^2*mWW^6*s^3*t^2 + 606*ep^2*mtt^2*mWW^6*s^3*t^2 + 1576*ep^3*mtt^2*mWW^6*s^3*t^2 + 4*mtt*mWW^7*s^3*t^2 - 2*ep*mtt*mWW^7*s^3*t^2 - 238*ep^2*mtt*mWW^7*s^3*t^2 - 440*ep^3*mtt*mWW^7*s^3*t^2 + 8*ep*mWW^8*s^3*t^2 + 36*ep^2*mWW^8*s^3*t^2 + 40*ep^3*mWW^8*s^3*t^2 + 48*mtt^4*mWW^3*s^4*t^2 - 186*ep*mtt^4*mWW^3*s^4*t^2 - 884*ep^2*mtt^4*mWW^3*s^4*t^2 - 632*ep^3*mtt^4*mWW^3*s^4*t^2 - 76*mtt^3*mWW^4*s^4*t^2 - 70*ep*mtt^3*mWW^4*s^4*t^2 - 282*ep^2*mtt^3*mWW^4*s^4*t^2 - 920*ep^3*mtt^3*mWW^4*s^4*t^2 + 24*mtt^2*mWW^5*s^4*t^2 - 54*ep*mtt^2*mWW^5*s^4*t^2 + 404*ep^2*mtt^2*mWW^5*s^4*t^2 + 1236*ep^3*mtt^2*mWW^5*s^4*t^2 + 4*mtt*mWW^6*s^4*t^2 + 110*ep*mtt*mWW^6*s^4*t^2 - 78*ep^2*mtt*mWW^6*s^4*t^2 - 564*ep^3*mtt*mWW^6*s^4*t^2 + 8*ep*mWW^7*s^4*t^2 + 72*ep^2*mWW^7*s^4*t^2 + 112*ep^3*mWW^7*s^4*t^2 - 16*mtt^3*mWW^3*s^5*t^2 + 60*ep*mtt^3*mWW^3*s^5*t^2 + 280*ep^2*mtt^3*mWW^3*s^5*t^2 + 192*ep^3*mtt^3*mWW^3*s^5*t^2 + 24*mtt^2*mWW^4*s^5*t^2 + 24*ep*mtt^2*mWW^4*s^5*t^2 + 52*ep^2*mtt^2*mWW^4*s^5*t^2 + 200*ep^3*mtt^2*mWW^4*s^5*t^2 - 8*mtt*mWW^5*s^5*t^2 + 12*ep*mtt*mWW^5*s^5*t^2 - 20*ep^2*mtt*mWW^5*s^5*t^2 - 152*ep^3*mtt*mWW^5*s^5*t^2 - 24*ep*mWW^6*s^5*t^2 - 24*ep^2*mWW^6*s^5*t^2 + 48*ep^3*mWW^6*s^5*t^2 - 3*ep*mtt^7*mWW^3*t^3 - 24*ep^2*mtt^7*mWW^3*t^3 - 36*ep^3*mtt^7*mWW^3*t^3 + 12*ep*mtt^6*mWW^4*t^3 + 102*ep^2*mtt^6*mWW^4*t^3 + 156*ep^3*mtt^6*mWW^4*t^3 - 18*ep*mtt^5*mWW^5*t^3 - 168*ep^2*mtt^5*mWW^5*t^3 - 264*ep^3*mtt^5*mWW^5*t^3 + 12*ep*mtt^4*mWW^6*t^3 + 132*ep^2*mtt^4*mWW^6*t^3 + 216*ep^3*mtt^4*mWW^6*t^3 - 3*ep*mtt^3*mWW^7*t^3 - 48*ep^2*mtt^3*mWW^7*t^3 - 84*ep^3*mtt^3*mWW^7*t^3 + 6*ep^2*mtt^2*mWW^8*t^3 + 12*ep^3*mtt^2*mWW^8*t^3 + 16*ep*mtt^7*mWW^2*s*t^3 - 10*ep^2*mtt^7*mWW^2*s*t^3 - 44*ep^3*mtt^7*mWW^2*s*t^3 - 6*mtt^6*mWW^3*s*t^3 - 24*ep*mtt^6*mWW^3*s*t^3 + 300*ep^2*mtt^6*mWW^3*s*t^3 + 445*ep^3*mtt^6*mWW^3*s*t^3 + 8*mtt^5*mWW^4*s*t^3 + 64*ep*mtt^5*mWW^4*s*t^3 - 577*ep^2*mtt^5*mWW^4*s*t^3 - 950*ep^3*mtt^5*mWW^4*s*t^3 + 12*mtt^4*mWW^5*s*t^3 - 53*ep*mtt^4*mWW^5*s*t^3 + 622*ep^2*mtt^4*mWW^5*s*t^3 + 1186*ep^3*mtt^4*mWW^5*s*t^3 - 24*mtt^3*mWW^6*s*t^3 - 75*ep*mtt^3*mWW^6*s*t^3 - 714*ep^2*mtt^3*mWW^6*s*t^3 - 1168*ep^3*mtt^3*mWW^6*s*t^3 + 10*mtt^2*mWW^7*s*t^3 + 77*ep*mtt^2*mWW^7*s*t^3 + 430*ep^2*mtt^2*mWW^7*s*t^3 + 617*ep^3*mtt^2*mWW^7*s*t^3 - 5*ep*mtt*mWW^8*s*t^3 - 51*ep^2*mtt*mWW^8*s*t^3 - 86*ep^3*mtt*mWW^8*s*t^3 - 28*mtt^6*mWW^2*s^2*t^3 - 2*ep*mtt^6*mWW^2*s^2*t^3 + 462*ep^2*mtt^6*mWW^2*s^2*t^3 + 548*ep^3*mtt^6*mWW^2*s^2*t^3 + 42*mtt^5*mWW^3*s^2*t^3 + 277*ep*mtt^5*mWW^3*s^2*t^3 - 402*ep^2*mtt^5*mWW^3*s^2*t^3 - 869*ep^3*mtt^5*mWW^3*s^2*t^3 + 24*mtt^4*mWW^4*s^2*t^3 - 408*ep*mtt^4*mWW^4*s^2*t^3 + 311*ep^2*mtt^4*mWW^4*s^2*t^3 + 1305*ep^3*mtt^4*mWW^4*s^2*t^3 - 60*mtt^3*mWW^5*s^2*t^3 + 38*ep*mtt^3*mWW^5*s^2*t^3 - 1631*ep^2*mtt^3*mWW^5*s^2*t^3 - 3067*ep^3*mtt^3*mWW^5*s^2*t^3 + 20*mtt^2*mWW^6*s^2*t^3 + 120*ep*mtt^2*mWW^6*s^2*t^3 + 1685*ep^2*mtt^2*mWW^6*s^2*t^3 + 2793*ep^3*mtt^2*mWW^6*s^2*t^3 + 2*mtt*mWW^7*s^2*t^3 - 35*ep*mtt*mWW^7*s^2*t^3 - 483*ep^2*mtt*mWW^7*s^2*t^3 - 788*ep^3*mtt*mWW^7*s^2*t^3 + 10*ep*mWW^8*s^2*t^3 + 58*ep^2*mWW^8*s^2*t^3 + 78*ep^3*mWW^8*s^2*t^3 + 80*mtt^5*mWW^2*s^3*t^3 - 80*ep*mtt^5*mWW^2*s^3*t^3 - 1242*ep^2*mtt^5*mWW^2*s^3*t^3 - 1324*ep^3*mtt^5*mWW^2*s^3*t^3 - 76*mtt^4*mWW^3*s^3*t^3 - 538*ep*mtt^4*mWW^3*s^3*t^3 - 94*ep^2*mtt^4*mWW^3*s^3*t^3 + 576*ep^3*mtt^4*mWW^3*s^3*t^3 - 64*mtt^3*mWW^4*s^3*t^3 + 378*ep*mtt^3*mWW^4*s^3*t^3 - 278*ep^2*mtt^3*mWW^4*s^3*t^3 - 1556*ep^3*mtt^3*mWW^4*s^3*t^3 + 64*mtt^2*mWW^5*s^3*t^3 + 1566*ep^2*mtt^2*mWW^5*s^3*t^3 + 3092*ep^3*mtt^2*mWW^5*s^3*t^3 - 6*ep*mtt*mWW^6*s^3*t^3 - 1096*ep^2*mtt*mWW^6*s^3*t^3 - 2064*ep^3*mtt*mWW^6*s^3*t^3 - 4*mWW^7*s^3*t^3 + 6*ep*mWW^7*s^3*t^3 + 184*ep^2*mWW^7*s^3*t^3 + 316*ep^3*mWW^7*s^3*t^3 - 76*mtt^4*mWW^2*s^4*t^3 + 102*ep*mtt^4*mWW^2*s^4*t^3 + 1138*ep^2*mtt^4*mWW^2*s^4*t^3 + 1180*ep^3*mtt^4*mWW^2*s^4*t^3 + 64*mtt^3*mWW^3*s^4*t^3 + 356*ep*mtt^3*mWW^3*s^4*t^3 + 184*ep^2*mtt^3*mWW^3*s^4*t^3 - 268*ep^3*mtt^3*mWW^3*s^4*t^3 + 48*mtt^2*mWW^4*s^4*t^3 - 88*ep*mtt^2*mWW^4*s^4*t^3 + 234*ep^2*mtt^2*mWW^4*s^4*t^3 + 928*ep^3*mtt^2*mWW^4*s^4*t^3 - 32*mtt*mWW^5*s^4*t^3 - 52*ep*mtt*mWW^5*s^4*t^3 - 592*ep^2*mtt*mWW^5*s^4*t^3 - 1152*ep^3*mtt*mWW^5*s^4*t^3 - 4*mWW^6*s^4*t^3 - 30*ep*mWW^6*s^4*t^3 + 188*ep^2*mWW^6*s^4*t^3 + 464*ep^3*mWW^6*s^4*t^3 + 24*mtt^3*mWW^2*s^5*t^3 - 36*ep*mtt^3*mWW^2*s^5*t^3 - 348*ep^2*mtt^3*mWW^2*s^5*t^3 - 360*ep^3*mtt^3*mWW^2*s^5*t^3 - 24*mtt^2*mWW^3*s^5*t^3 - 68*ep*mtt^2*mWW^3*s^5*t^3 + 36*ep^2*mtt^2*mWW^3*s^5*t^3 + 152*ep^3*mtt^2*mWW^3*s^5*t^3 - 8*mtt*mWW^4*s^5*t^3 + 4*ep*mtt*mWW^4*s^5*t^3 - 48*ep^2*mtt*mWW^4*s^5*t^3 - 176*ep^3*mtt*mWW^4*s^5*t^3 + 8*mWW^5*s^5*t^3 + 28*ep*mWW^5*s^5*t^3 + 72*ep^2*mWW^5*s^5*t^3 + 96*ep^3*mWW^5*s^5*t^3 + 12*ep^2*mtt^7*mWW^2*t^4 + 24*ep^3*mtt^7*mWW^2*t^4 + 12*ep*mtt^6*mWW^3*t^4 + 24*ep^2*mtt^6*mWW^3*t^4 - 48*ep*mtt^5*mWW^4*t^4 - 228*ep^2*mtt^5*mWW^4*t^4 - 264*ep^3*mtt^5*mWW^4*t^4 + 72*ep*mtt^4*mWW^5*t^4 + 432*ep^2*mtt^4*mWW^5*t^4 + 576*ep^3*mtt^4*mWW^5*t^4 - 48*ep*mtt^3*mWW^6*t^4 - 348*ep^2*mtt^3*mWW^6*t^4 - 504*ep^3*mtt^3*mWW^6*t^4 + 12*ep*mtt^2*mWW^7*t^4 + 120*ep^2*mtt^2*mWW^7*t^4 + 192*ep^3*mtt^2*mWW^7*t^4 - 12*ep^2*mtt*mWW^8*t^4 - 24*ep^3*mtt*mWW^8*t^4 + 4*mtt^7*mWW*s*t^4 - 14*ep*mtt^7*mWW*s*t^4 - 60*ep^2*mtt^7*mWW*s*t^4 + 28*ep^3*mtt^7*mWW*s*t^4 - 18*mtt^6*mWW^2*s*t^4 - 3*ep*mtt^6*mWW^2*s*t^4 + 107*ep^2*mtt^6*mWW^2*s*t^4 - 303*ep^3*mtt^6*mWW^2*s*t^4 + 48*mtt^5*mWW^3*s*t^4 - 10*ep*mtt^5*mWW^3*s*t^4 - 685*ep^2*mtt^5*mWW^3*s*t^4 + 110*ep^3*mtt^5*mWW^3*s*t^4 - 68*mtt^4*mWW^4*s*t^4 + 33*ep*mtt^4*mWW^4*s*t^4 + 1601*ep^2*mtt^4*mWW^4*s*t^4 + 972*ep^3*mtt^4*mWW^4*s*t^4 + 36*mtt^3*mWW^5*s*t^4 + 16*ep*mtt^3*mWW^5*s*t^4 - 1500*ep^2*mtt^3*mWW^5*s*t^4 - 1502*ep^3*mtt^3*mWW^5*s*t^4 + 6*mtt^2*mWW^6*s*t^4 + 13*ep*mtt^2*mWW^6*s*t^4 + 799*ep^2*mtt^2*mWW^6*s*t^4 + 1051*ep^3*mtt^2*mWW^6*s*t^4 - 8*mtt*mWW^7*s*t^4 - 40*ep*mtt*mWW^7*s*t^4 - 299*ep^2*mtt*mWW^7*s*t^4 - 412*ep^3*mtt*mWW^7*s*t^4 + 5*ep*mWW^8*s*t^4 + 37*ep^2*mWW^8*s*t^4 + 56*ep^3*mWW^8*s*t^4 - 8*mtt^6*mWW*s^2*t^4 + 44*ep*mtt^6*mWW*s^2*t^4 + 128*ep^2*mtt^6*mWW*s^2*t^4 - 224*ep^3*mtt^6*mWW*s^2*t^4 + 110*mtt^5*mWW^2*s^2*t^4 - 171*ep*mtt^5*mWW^2*s^2*t^4 - 1453*ep^2*mtt^5*mWW^2*s^2*t^4 - 17*ep^3*mtt^5*mWW^2*s^2*t^4 - 242*mtt^4*mWW^3*s^2*t^4 - 41*ep*mtt^4*mWW^3*s^2*t^4 + 2655*ep^2*mtt^4*mWW^3*s^2*t^4 + 441*ep^3*mtt^4*mWW^3*s^2*t^4 + 172*mtt^3*mWW^4*s^2*t^4 + 380*ep*mtt^3*mWW^4*s^2*t^4 - 1807*ep^2*mtt^3*mWW^4*s^2*t^4 - 33*ep^3*mtt^3*mWW^4*s^2*t^4 - 20*mtt^2*mWW^5*s^2*t^4 - 168*ep*mtt^2*mWW^5*s^2*t^4 + 1289*ep^2*mtt^2*mWW^5*s^2*t^4 + 775*ep^3*mtt^2*mWW^5*s^2*t^4 - 10*mtt*mWW^6*s^2*t^4 - 49*ep*mtt*mWW^6*s^2*t^4 - 980*ep^2*mtt*mWW^6*s^2*t^4 - 1186*ep^3*mtt*mWW^6*s^2*t^4 - 2*mWW^7*s^2*t^4 + 5*ep*mWW^7*s^2*t^4 + 168*ep^2*mWW^7*s^2*t^4 + 244*ep^3*mWW^7*s^2*t^4 + 4*mtt^5*mWW*s^3*t^4 - 46*ep*mtt^5*mWW*s^3*t^4 - 76*ep^2*mtt^5*mWW*s^3*t^4 + 364*ep^3*mtt^5*mWW*s^3*t^4 - 192*mtt^4*mWW^2*s^3*t^4 + 368*ep*mtt^4*mWW^2*s^3*t^4 + 2840*ep^2*mtt^4*mWW^2*s^3*t^4 + 1272*ep^3*mtt^4*mWW^2*s^3*t^4 + 332*mtt^3*mWW^3*s^3*t^4 + 162*ep*mtt^3*mWW^3*s^3*t^4 - 2742*ep^2*mtt^3*mWW^3*s^3*t^4 - 708*ep^3*mtt^3*mWW^3*s^3*t^4 - 148*mtt^2*mWW^4*s^3*t^4 - 344*ep*mtt^2*mWW^4*s^3*t^4 + 1074*ep^2*mtt^2*mWW^4*s^3*t^4 - 324*ep^3*mtt^2*mWW^4*s^3*t^4 + 96*ep*mtt*mWW^5*s^3*t^4 - 406*ep^2*mtt*mWW^5*s^3*t^4 + 4*mWW^6*s^3*t^4 + 4*ep*mWW^6*s^3*t^4 + 270*ep^2*mWW^6*s^3*t^4 + 356*ep^3*mWW^6*s^3*t^4 + 16*ep*mtt^4*mWW*s^4*t^4 + 8*ep^2*mtt^4*mWW*s^4*t^4 - 168*ep^3*mtt^4*mWW*s^4*t^4 + 124*mtt^3*mWW^2*s^4*t^4 - 230*ep*mtt^3*mWW^2*s^4*t^4 - 1854*ep^2*mtt^3*mWW^2*s^4*t^4 - 1336*ep^3*mtt^3*mWW^2*s^4*t^4 - 192*mtt^2*mWW^3*s^4*t^4 - 98*ep*mtt^2*mWW^3*s^4*t^4 + 1384*ep^2*mtt^2*mWW^3*s^4*t^4 + 868*ep^3*mtt^2*mWW^3*s^4*t^4 + 60*mtt*mWW^4*s^4*t^4 + 110*ep*mtt*mWW^4*s^4*t^4 - 326*ep^2*mtt*mWW^4*s^4*t^4 - 36*ep^3*mtt*mWW^4*s^4*t^4 + 8*mWW^5*s^4*t^4 + 10*ep*mWW^5*s^4*t^4 + 20*ep^2*mWW^5*s^4*t^4 - 96*ep^3*mWW^5*s^4*t^4 - 24*mtt^2*mWW^2*s^5*t^4 + 36*ep*mtt^2*mWW^2*s^5*t^4 + 348*ep^2*mtt^2*mWW^2*s^5*t^4 + 360*ep^3*mtt^2*mWW^2*s^5*t^4 + 40*mtt*mWW^3*s^5*t^4 + 8*ep*mtt*mWW^3*s^5*t^4 - 316*ep^2*mtt*mWW^3*s^5*t^4 - 344*ep^3*mtt*mWW^3*s^5*t^4 - 16*mWW^4*s^5*t^4 - 20*ep*mWW^4*s^5*t^4 + 64*ep^2*mWW^4*s^5*t^4 + 80*ep^3*mWW^4*s^5*t^4 + 3*ep*mtt^7*mWW*t^5 + 12*ep^2*mtt^7*mWW*t^5 + 12*ep^3*mtt^7*mWW*t^5 - 18*ep*mtt^6*mWW^2*t^5 - 102*ep^2*mtt^6*mWW^2*t^5 - 132*ep^3*mtt^6*mWW^2*t^5 + 27*ep*mtt^5*mWW^3*t^5 + 216*ep^2*mtt^5*mWW^3*t^5 + 324*ep^3*mtt^5*mWW^3*t^5 + 12*ep*mtt^4*mWW^4*t^5 - 78*ep^2*mtt^4*mWW^4*t^5 - 204*ep^3*mtt^4*mWW^4*t^5 - 63*ep*mtt^3*mWW^5*t^5 - 228*ep^2*mtt^3*mWW^5*t^5 - 204*ep^3*mtt^3*mWW^5*t^5 + 54*ep*mtt^2*mWW^6*t^5 + 270*ep^2*mtt^2*mWW^6*t^5 + 324*ep^3*mtt^2*mWW^6*t^5 - 15*ep*mtt*mWW^7*t^5 - 96*ep^2*mtt*mWW^7*t^5 - 132*ep^3*mtt*mWW^7*t^5 + 6*ep^2*mWW^8*t^5 + 12*ep^3*mWW^8*t^5 - 2*ep*mtt^7*s*t^5 + 2*ep^2*mtt^7*s*t^5 + 12*ep^3*mtt^7*s*t^5 - 8*mtt^6*mWW*s*t^5 + 32*ep*mtt^6*mWW*s*t^5 + 98*ep^2*mtt^6*mWW*s*t^5 - 101*ep^3*mtt^6*mWW*s*t^5 + 36*mtt^5*mWW^2*s*t^5 - 8*ep*mtt^5*mWW^2*s*t^5 - 17*ep^2*mtt^5*mWW^2*s*t^5 + 846*ep^3*mtt^5*mWW^2*s*t^5 - 78*mtt^4*mWW^3*s*t^5 - 26*ep*mtt^4*mWW^3*s*t^5 + 50*ep^2*mtt^4*mWW^3*s*t^5 - 1682*ep^3*mtt^4*mWW^3*s*t^5 + 96*mtt^3*mWW^4*s*t^5 - 48*ep*mtt^3*mWW^4*s*t^5 - 756*ep^2*mtt^3*mWW^4*s*t^5 + 984*ep^3*mtt^3*mWW^4*s*t^5 - 60*mtt^2*mWW^5*s*t^5 + 62*ep*mtt^2*mWW^5*s*t^5 + 986*ep^2*mtt^2*mWW^5*s*t^5 + 183*ep^3*mtt^2*mWW^5*s*t^5 + 12*mtt*mWW^6*s*t^5 - 14*ep*mtt*mWW^6*s*t^5 - 421*ep^2*mtt*mWW^6*s*t^5 - 298*ep^3*mtt*mWW^6*s*t^5 + 2*mWW^7*s*t^5 + 4*ep*mWW^7*s*t^5 + 58*ep^2*mWW^7*s*t^5 + 56*ep^3*mWW^7*s*t^5 + 4*ep*mtt^6*s^2*t^5 - 4*ep^2*mtt^6*s^2*t^5 - 24*ep^3*mtt^6*s^2*t^5 + 12*mtt^5*mWW*s^2*t^5 - 81*ep*mtt^5*mWW*s^2*t^5 - 174*ep^2*mtt^5*mWW*s^2*t^5 + 417*ep^3*mtt^5*mWW*s^2*t^5 - 118*mtt^4*mWW^2*s^2*t^5 + 218*ep*mtt^4*mWW^2*s^2*t^5 + 1153*ep^2*mtt^4*mWW^2*s^2*t^5 - 1025*ep^3*mtt^4*mWW^2*s^2*t^5 + 264*mtt^3*mWW^3*s^2*t^5 - 146*ep*mtt^3*mWW^3*s^2*t^5 - 2231*ep^2*mtt^3*mWW^3*s^2*t^5 + 995*ep^3*mtt^3*mWW^3*s^2*t^5 - 220*mtt^2*mWW^4*s^2*t^5 - 104*ep*mtt^2*mWW^4*s^2*t^5 + 1475*ep^2*mtt^2*mWW^4*s^2*t^5 - 989*ep^3*mtt^2*mWW^4*s^2*t^5 + 60*mtt*mWW^5*s^2*t^5 + 95*ep*mtt*mWW^5*s^2*t^5 - 383*ep^2*mtt*mWW^5*s^2*t^5 + 576*ep^3*mtt*mWW^5*s^2*t^5 + 2*mWW^6*s^2*t^5 + 14*ep*mWW^6*s^2*t^5 + 164*ep^2*mWW^6*s^2*t^5 + 50*ep^3*mWW^6*s^2*t^5 - 2*ep*mtt^5*s^3*t^5 + 2*ep^2*mtt^5*s^3*t^5 + 12*ep^3*mtt^5*s^3*t^5 - 4*mtt^4*mWW*s^3*t^5 + 50*ep*mtt^4*mWW*s^3*t^5 + 72*ep^2*mtt^4*mWW*s^3*t^5 - 388*ep^3*mtt^4*mWW*s^3*t^5 + 136*mtt^3*mWW^2*s^3*t^5 - 278*ep*mtt^3*mWW^2*s^3*t^5 - 1870*ep^2*mtt^3*mWW^2*s^3*t^5 - 500*ep^3*mtt^3*mWW^2*s^3*t^5 - 248*mtt^2*mWW^3*s^3*t^5 + 68*ep*mtt^2*mWW^3*s^3*t^5 + 2156*ep^2*mtt^2*mWW^3*s^3*t^5 + 576*ep^3*mtt^2*mWW^3*s^3*t^5 + 136*mtt*mWW^4*s^3*t^5 + 84*ep*mtt*mWW^4*s^3*t^5 - 852*ep^2*mtt*mWW^4*s^3*t^5 + 40*ep^3*mtt*mWW^4*s^3*t^5 - 20*mWW^5*s^3*t^5 - 42*ep*mWW^5*s^3*t^5 + 12*ep^2*mWW^5*s^3*t^5 - 220*ep^3*mWW^5*s^3*t^5 - 4*ep*mtt^3*mWW*s^4*t^5 - 8*ep^2*mtt^3*mWW*s^4*t^5 + 60*ep^3*mtt^3*mWW*s^4*t^5 - 48*mtt^2*mWW^2*s^4*t^5 + 80*ep*mtt^2*mWW^2*s^4*t^5 + 716*ep^2*mtt^2*mWW^2*s^4*t^5 + 588*ep^3*mtt^2*mWW^2*s^4*t^5 + 80*mtt*mWW^3*s^4*t^5 - 684*ep^2*mtt*mWW^3*s^4*t^5 - 616*ep^3*mtt*mWW^3*s^4*t^5 - 32*mWW^4*s^4*t^5 - 28*ep*mWW^4*s^4*t^5 + 168*ep^2*mWW^4*s^4*t^5 + 160*ep^3*mWW^4*s^4*t^5 - 6*ep*mtt^6*mWW*t^6 - 24*ep^2*mtt^6*mWW*t^6 - 24*ep^3*mtt^6*mWW*t^6 + 36*ep*mtt^5*mWW^2*t^6 + 168*ep^2*mtt^5*mWW^2*t^6 + 192*ep^3*mtt^5*mWW^2*t^6 - 78*ep*mtt^4*mWW^3*t^6 - 408*ep^2*mtt^4*mWW^3*t^6 - 504*ep^3*mtt^4*mWW^3*t^6 + 72*ep*mtt^3*mWW^4*t^6 + 432*ep^2*mtt^3*mWW^4*t^6 + 576*ep^3*mtt^3*mWW^4*t^6 - 18*ep*mtt^2*mWW^5*t^6 - 168*ep^2*mtt^2*mWW^5*t^6 - 264*ep^3*mtt^2*mWW^5*t^6 - 12*ep*mtt*mWW^6*t^6 - 24*ep^2*mtt*mWW^6*t^6 + 6*ep*mWW^7*t^6 + 24*ep^2*mWW^7*t^6 + 24*ep^3*mWW^7*t^6 + 4*ep*mtt^6*s*t^6 - 4*ep^2*mtt^6*s*t^6 - 24*ep^3*mtt^6*s*t^6 + 4*mtt^5*mWW*s*t^6 - 25*ep*mtt^5*mWW*s*t^6 - 16*ep^2*mtt^5*mWW*s*t^6 + 145*ep^3*mtt^5*mWW*s*t^6 - 18*mtt^4*mWW^2*s*t^6 - 18*ep*mtt^4*mWW^2*s*t^6 - 238*ep^2*mtt^4*mWW^2*s*t^6 - 763*ep^3*mtt^4*mWW^2*s*t^6 + 36*mtt^3*mWW^3*s*t^6 + 115*ep*mtt^3*mWW^3*s*t^6 + 681*ep^2*mtt^3*mWW^3*s*t^6 + 1603*ep^3*mtt^3*mWW^3*s*t^6 - 40*mtt^2*mWW^4*s*t^6 - 89*ep*mtt^2*mWW^4*s*t^6 - 503*ep^2*mtt^2*mWW^4*s*t^6 - 1369*ep^3*mtt^2*mWW^4*s*t^6 + 24*mtt*mWW^5*s*t^6 + 6*ep*mtt*mWW^5*s*t^6 + 19*ep^2*mtt*mWW^5*s*t^6 + 400*ep^3*mtt*mWW^5*s*t^6 - 6*mWW^6*s*t^6 + 7*ep*mWW^6*s*t^6 + 61*ep^2*mWW^6*s*t^6 + 8*ep^3*mWW^6*s*t^6 - 6*ep*mtt^5*s^2*t^6 + 6*ep^2*mtt^5*s^2*t^6 + 36*ep^3*mtt^5*s^2*t^6 - 4*mtt^4*mWW*s^2*t^6 + 52*ep*mtt^4*mWW*s^2*t^6 + 34*ep^2*mtt^4*mWW*s^2*t^6 - 292*ep^3*mtt^4*mWW*s^2*t^6 + 36*mtt^3*mWW^2*s^2*t^6 - 69*ep*mtt^3*mWW^2*s^2*t^6 - 66*ep^2*mtt^3*mWW^2*s^2*t^6 + 872*ep^3*mtt^3*mWW^2*s^2*t^6 - 80*mtt^2*mWW^3*s^2*t^6 + 17*ep*mtt^2*mWW^3*s^2*t^6 + 194*ep^2*mtt^2*mWW^3*s^2*t^6 - 932*ep^3*mtt^2*mWW^3*s^2*t^6 + 68*mtt*mWW^4*s^2*t^6 + 43*ep*mtt*mWW^4*s^2*t^6 - 128*ep^2*mtt*mWW^4*s^2*t^6 + 500*ep^3*mtt*mWW^4*s^2*t^6 - 20*mWW^5*s^2*t^6 - 37*ep*mWW^5*s^2*t^6 - 40*ep^2*mWW^5*s^2*t^6 - 184*ep^3*mWW^5*s^2*t^6 + 2*ep*mtt^4*s^3*t^6 - 2*ep^2*mtt^4*s^3*t^6 - 12*ep^3*mtt^4*s^3*t^6 - 16*ep*mtt^3*mWW*s^3*t^6 + 4*ep^2*mtt^3*mWW*s^3*t^6 + 132*ep^3*mtt^3*mWW*s^3*t^6 - 24*mtt^2*mWW^2*s^3*t^6 + 50*ep*mtt^2*mWW^2*s^3*t^6 + 272*ep^2*mtt^2*mWW^2*s^3*t^6 + 12*ep^3*mtt^2*mWW^2*s^3*t^6 + 40*mtt*mWW^3*s^3*t^6 - 4*ep*mtt*mWW^3*s^3*t^6 - 252*ep^2*mtt*mWW^3*s^3*t^6 - 56*ep^3*mtt*mWW^3*s^3*t^6 - 16*mWW^4*s^3*t^6 - 8*ep*mWW^4*s^3*t^6 + 74*ep^2*mWW^4*s^3*t^6 + 20*ep^3*mWW^4*s^3*t^6 + 3*ep*mtt^5*mWW*t^7 + 12*ep^2*mtt^5*mWW*t^7 + 12*ep^3*mtt^5*mWW*t^7 - 18*ep*mtt^4*mWW^2*t^7 - 78*ep^2*mtt^4*mWW^2*t^7 - 84*ep^3*mtt^4*mWW^2*t^7 + 42*ep*mtt^3*mWW^3*t^7 + 192*ep^2*mtt^3*mWW^3*t^7 + 216*ep^3*mtt^3*mWW^3*t^7 - 48*ep*mtt^2*mWW^4*t^7 - 228*ep^2*mtt^2*mWW^4*t^7 - 264*ep^3*mtt^2*mWW^4*t^7 + 27*ep*mtt*mWW^5*t^7 + 132*ep^2*mtt*mWW^5*t^7 + 156*ep^3*mtt*mWW^5*t^7 - 6*ep*mWW^6*t^7 - 30*ep^2*mWW^6*t^7 - 36*ep^3*mWW^6*t^7 - 2*ep*mtt^5*s*t^7 + 2*ep^2*mtt^5*s*t^7 + 12*ep^3*mtt^5*s*t^7 + 7*ep*mtt^4*mWW*s*t^7 - 22*ep^2*mtt^4*mWW*s*t^7 - 72*ep^3*mtt^4*mWW*s*t^7 + 13*ep*mtt^3*mWW^2*s*t^7 + 158*ep^2*mtt^3*mWW^2*s*t^7 + 264*ep^3*mtt^3*mWW^2*s*t^7 - 55*ep*mtt^2*mWW^3*s*t^7 - 350*ep^2*mtt^2*mWW^3*s*t^7 - 480*ep^3*mtt^2*mWW^3*s*t^7 + 53*ep*mtt*mWW^4*s*t^7 + 304*ep^2*mtt*mWW^4*s*t^7 + 396*ep^3*mtt*mWW^4*s*t^7 - 16*ep*mWW^5*s*t^7 - 92*ep^2*mWW^5*s*t^7 - 120*ep^3*mWW^5*s*t^7 + 2*ep*mtt^4*s^2*t^7 - 2*ep^2*mtt^4*s^2*t^7 - 12*ep^3*mtt^4*s^2*t^7 - 12*ep*mtt^3*mWW*s^2*t^7 + 12*ep^2*mtt^3*mWW*s^2*t^7 + 72*ep^3*mtt^3*mWW*s^2*t^7 + 6*ep*mtt^2*mWW^2*s^2*t^7 - 96*ep^2*mtt^2*mWW^2*s^2*t^7 - 216*ep^3*mtt^2*mWW^2*s^2*t^7 + 4*ep*mtt*mWW^3*s^2*t^7 + 116*ep^2*mtt*mWW^3*s^2*t^7 + 216*ep^3*mtt*mWW^3*s^2*t^7 - 30*ep^2*mWW^4*s^2*t^7 - 60*ep^3*mWW^4*s^2*t^7))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW*(mtt - mWW - 2*s)*s*(mtt - t)*(mWW - t)^4*t^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(8*ep*mtt^3*mWW^5*s^2 + 16*ep^2*mtt^3*mWW^5*s^2 - 16*ep*mtt^3*mWW^4*s^3 - 32*ep^2*mtt^3*mWW^4*s^3 - 24*ep*mtt^2*mWW^5*s^3 - 48*ep^2*mtt^2*mWW^5*s^3 + 8*ep*mtt^3*mWW^3*s^4 + 16*ep^2*mtt^3*mWW^3*s^4 + 48*ep*mtt^2*mWW^4*s^4 + 96*ep^2*mtt^2*mWW^4*s^4 + 24*ep*mtt*mWW^5*s^4 + 48*ep^2*mtt*mWW^5*s^4 - 24*ep*mtt^2*mWW^3*s^5 - 48*ep^2*mtt^2*mWW^3*s^5 - 48*ep*mtt*mWW^4*s^5 - 96*ep^2*mtt*mWW^4*s^5 - 8*ep*mWW^5*s^5 - 16*ep^2*mWW^5*s^5 + 24*ep*mtt*mWW^3*s^6 + 48*ep^2*mtt*mWW^3*s^6 + 16*ep*mWW^4*s^6 + 32*ep^2*mWW^4*s^6 - 8*ep*mWW^3*s^7 - 16*ep^2*mWW^3*s^7 - 8*mtt^3*mWW^5*s*t - 32*ep*mtt^3*mWW^5*s*t - 32*ep^2*mtt^3*mWW^5*s*t + 8*mtt^2*mWW^6*s*t + 32*ep*mtt^2*mWW^6*s*t + 32*ep^2*mtt^2*mWW^6*s*t - 12*mtt^3*mWW^4*s^2*t - 64*ep*mtt^3*mWW^4*s^2*t - 80*ep^2*mtt^3*mWW^4*s^2*t + 20*mtt^2*mWW^5*s^2*t + 80*ep*mtt^2*mWW^5*s^2*t + 80*ep^2*mtt^2*mWW^5*s^2*t - 8*mtt*mWW^6*s^2*t - 32*ep*mtt*mWW^6*s^2*t - 32*ep^2*mtt*mWW^6*s^2*t + 48*mtt^3*mWW^3*s^3*t + 224*ep*mtt^3*mWW^3*s^3*t + 256*ep^2*mtt^3*mWW^3*s^3*t + 16*mtt^2*mWW^4*s^3*t + 72*ep*mtt^2*mWW^4*s^3*t + 80*ep^2*mtt^2*mWW^4*s^3*t - 24*mtt*mWW^5*s^3*t - 96*ep*mtt*mWW^5*s^3*t - 96*ep^2*mtt*mWW^5*s^3*t - 28*mtt^3*mWW^2*s^4*t - 128*ep*mtt^3*mWW^2*s^4*t - 144*ep^2*mtt^3*mWW^2*s^4*t - 124*mtt^2*mWW^3*s^4*t - 512*ep*mtt^2*mWW^3*s^4*t - 528*ep^2*mtt^2*mWW^3*s^4*t - 4*mtt*mWW^4*s^4*t + 16*ep*mtt*mWW^4*s^4*t + 48*ep^2*mtt*mWW^4*s^4*t + 12*mWW^5*s^4*t + 48*ep*mWW^5*s^4*t + 48*ep^2*mWW^5*s^4*t + 80*mtt^2*mWW^2*s^5*t + 328*ep*mtt^2*mWW^2*s^5*t + 336*ep^2*mtt^2*mWW^2*s^5*t + 112*mtt*mWW^3*s^5*t + 384*ep*mtt*mWW^3*s^5*t + 320*ep^2*mtt*mWW^3*s^5*t - 24*ep*mWW^4*s^5*t - 48*ep^2*mWW^4*s^5*t - 76*mtt*mWW^2*s^6*t - 272*ep*mtt*mWW^2*s^6*t - 240*ep^2*mtt*mWW^2*s^6*t - 36*mWW^3*s^6*t - 96*ep*mWW^3*s^6*t - 48*ep^2*mWW^3*s^6*t + 24*mWW^2*s^7*t + 72*ep*mWW^2*s^7*t + 48*ep^2*mWW^2*s^7*t - 8*mtt^3*mWW^5*t^2 - 28*ep*mtt^3*mWW^5*t^2 - 24*ep^2*mtt^3*mWW^5*t^2 + 8*mtt^2*mWW^6*t^2 + 28*ep*mtt^2*mWW^6*t^2 + 24*ep^2*mtt^2*mWW^6*t^2 + 4*mtt^4*mWW^3*s*t^2 + 22*ep*mtt^4*mWW^3*s*t^2 + 28*ep^2*mtt^4*mWW^3*s*t^2 + 21*mtt^3*mWW^4*s*t^2 + 56*ep*mtt^3*mWW^4*s*t^2 + 22*ep^2*mtt^3*mWW^4*s*t^2 - 12*mtt^2*mWW^5*s*t^2 - 56*ep*mtt^2*mWW^5*s*t^2 - 58*ep^2*mtt^2*mWW^5*s*t^2 + 3*mtt*mWW^6*s*t^2 + 28*ep*mtt*mWW^6*s*t^2 + 50*ep^2*mtt*mWW^6*s*t^2 - 18*ep*mWW^7*s*t^2 - 42*ep^2*mWW^7*s*t^2 - 8*mtt^4*mWW^2*s^2*t^2 - 42*ep*mtt^4*mWW^2*s^2*t^2 - 52*ep^2*mtt^4*mWW^2*s^2*t^2 - 5*mtt^3*mWW^3*s^2*t^2 + 21*ep*mtt^3*mWW^3*s^2*t^2 + 68*ep^2*mtt^3*mWW^3*s^2*t^2 - 20*mtt^2*mWW^4*s^2*t^2 - 13*ep*mtt^2*mWW^4*s^2*t^2 + 72*ep^2*mtt^2*mWW^4*s^2*t^2 + 13*mtt*mWW^5*s^2*t^2 + 23*ep*mtt*mWW^5*s^2*t^2 - 36*ep^2*mtt*mWW^5*s^2*t^2 + 16*mWW^6*s^2*t^2 + 75*ep*mWW^6*s^2*t^2 + 92*ep^2*mWW^6*s^2*t^2 + 4*mtt^4*mWW*s^3*t^2 + 20*ep*mtt^4*mWW*s^3*t^2 + 24*ep^2*mtt^4*mWW*s^3*t^2 - 17*mtt^3*mWW^2*s^3*t^2 - 90*ep*mtt^3*mWW^2*s^3*t^2 - 112*ep^2*mtt^3*mWW^2*s^3*t^2 - 12*mtt^2*mWW^3*s^3*t^2 - 112*ep*mtt^2*mWW^3*s^3*t^2 - 200*ep^2*mtt^2*mWW^3*s^3*t^2 + 9*mtt*mWW^4*s^3*t^2 - 10*ep*mtt*mWW^4*s^3*t^2 - 56*ep^2*mtt*mWW^4*s^3*t^2 - 24*mWW^5*s^3*t^2 - 40*ep*mWW^5*s^3*t^2 + 40*ep^2*mWW^5*s^3*t^2 + 6*mtt^3*mWW*s^4*t^2 + 32*ep*mtt^3*mWW*s^4*t^2 + 40*ep^2*mtt^3*mWW*s^4*t^2 + 67*mtt^2*mWW^2*s^4*t^2 + 266*ep*mtt^2*mWW^2*s^4*t^2 + 264*ep^2*mtt^2*mWW^2*s^4*t^2 + 42*mtt*mWW^3*s^4*t^2 + 196*ep*mtt*mWW^3*s^4*t^2 + 248*ep^2*mtt*mWW^3*s^4*t^2 - 27*mWW^4*s^4*t^2 - 134*ep*mWW^4*s^4*t^2 - 184*ep^2*mWW^4*s^4*t^2 - 22*mtt^2*mWW*s^5*t^2 - 92*ep*mtt^2*mWW*s^5*t^2 - 96*ep^2*mtt^2*mWW*s^5*t^2 - 76*mtt*mWW^2*s^5*t^2 - 244*ep*mtt*mWW^2*s^5*t^2 - 184*ep^2*mtt*mWW^2*s^5*t^2 + 2*mWW^3*s^5*t^2 - 8*ep*mWW^3*s^5*t^2 - 24*ep^2*mWW^3*s^5*t^2 + 12*mtt*mWW*s^6*t^2 + 40*ep*mtt*mWW*s^6*t^2 + 32*ep^2*mtt*mWW*s^6*t^2 + 24*mWW^2*s^6*t^2 + 80*ep*mWW^2*s^6*t^2 + 64*ep^2*mWW^2*s^6*t^2 - 3*mtt^4*mWW^3*t^3 - 12*ep*mtt^4*mWW^3*t^3 - 12*ep^2*mtt^4*mWW^3*t^3 + 25*mtt^3*mWW^4*t^3 + 98*ep*mtt^3*mWW^4*t^3 + 96*ep^2*mtt^3*mWW^4*t^3 - 3*mtt^2*mWW^5*t^3 - 18*ep*mtt^2*mWW^5*t^3 - 24*ep^2*mtt^2*mWW^5*t^3 - 25*mtt*mWW^6*t^3 - 98*ep*mtt*mWW^6*t^3 - 96*ep^2*mtt*mWW^6*t^3 + 6*mWW^7*t^3 + 30*ep*mWW^7*t^3 + 36*ep^2*mWW^7*t^3 - 10*ep*mtt^4*mWW^2*s*t^3 - 20*ep^2*mtt^4*mWW^2*s*t^3 - 27*mtt^3*mWW^3*s*t^3 - 75*ep*mtt^3*mWW^3*s*t^3 - 36*ep^2*mtt^3*mWW^3*s*t^3 - 39*mtt^2*mWW^4*s*t^3 - 115*ep*mtt^2*mWW^4*s*t^3 - 68*ep^2*mtt^2*mWW^4*s*t^3 + 17*mtt*mWW^5*s*t^3 + 55*ep*mtt*mWW^5*s*t^3 + 12*ep^2*mtt*mWW^5*s*t^3 - 15*mWW^6*s*t^3 - 7*ep*mWW^6*s*t^3 + 64*ep^2*mWW^6*s*t^3 + 5*mtt^4*mWW*s^2*t^3 + 34*ep*mtt^4*mWW*s^2*t^3 + 48*ep^2*mtt^4*mWW*s^2*t^3 - 4*mtt^3*mWW^2*s^2*t^3 - 64*ep*mtt^3*mWW^2*s^2*t^3 - 118*ep^2*mtt^3*mWW^2*s^2*t^3 + 92*mtt^2*mWW^3*s^2*t^3 + 274*ep*mtt^2*mWW^3*s^2*t^3 + 150*ep^2*mtt^2*mWW^3*s^2*t^3 - 14*mtt*mWW^4*s^2*t^3 - 80*ep*mtt*mWW^4*s^2*t^3 - 74*ep^2*mtt*mWW^4*s^2*t^3 - 83*mWW^5*s^2*t^3 - 348*ep*mWW^5*s^2*t^3 - 358*ep^2*mWW^5*s^2*t^3 - 2*mtt^4*s^3*t^3 - 12*ep*mtt^4*s^3*t^3 - 16*ep^2*mtt^4*s^3*t^3 + 9*mtt^3*mWW*s^3*t^3 + 48*ep*mtt^3*mWW*s^3*t^3 + 60*ep^2*mtt^3*mWW*s^3*t^3 - 11*mtt^2*mWW^2*s^3*t^3 + 34*ep*mtt^2*mWW^2*s^3*t^3 + 136*ep^2*mtt^2*mWW^2*s^3*t^3 - 99*mtt*mWW^3*s^3*t^3 - 264*ep*mtt*mWW^3*s^3*t^3 - 108*ep^2*mtt*mWW^3*s^3*t^3 + 99*mWW^4*s^3*t^3 + 306*ep*mWW^4*s^3*t^3 + 168*ep^2*mWW^4*s^3*t^3 + 2*mtt^3*s^4*t^3 + 8*ep*mtt^3*s^4*t^3 + 8*ep^2*mtt^3*s^4*t^3 - 36*mtt^2*mWW*s^4*t^3 - 154*ep*mtt^2*mWW*s^4*t^3 - 164*ep^2*mtt^2*mWW*s^4*t^3 + 24*mtt*mWW^2*s^4*t^3 + 40*ep*mtt*mWW^2*s^4*t^3 - 40*ep^2*mtt*mWW^2*s^4*t^3 + 78*mWW^3*s^4*t^3 + 282*ep*mWW^3*s^4*t^3 + 276*ep^2*mWW^3*s^4*t^3 + 4*ep*mtt^2*s^5*t^3 + 8*ep^2*mtt^2*s^5*t^3 + 32*mtt*mWW*s^5*t^3 + 100*ep*mtt*mWW*s^5*t^3 + 72*ep^2*mtt*mWW*s^5*t^3 - 52*mWW^2*s^5*t^3 - 152*ep*mWW^2*s^5*t^3 - 96*ep^2*mWW^2*s^5*t^3 + 3*mtt^4*mWW^2*t^4 + 12*ep*mtt^4*mWW^2*t^4 + 12*ep^2*mtt^4*mWW^2*t^4 - 11*mtt^3*mWW^3*t^4 - 46*ep*mtt^3*mWW^3*t^4 - 48*ep^2*mtt^3*mWW^3*t^4 - 45*mtt^2*mWW^4*t^4 - 174*ep*mtt^2*mWW^4*t^4 - 168*ep^2*mtt^2*mWW^4*t^4 + 63*mtt*mWW^5*t^4 + 270*ep*mtt*mWW^5*t^4 + 288*ep^2*mtt*mWW^5*t^4 - 10*mWW^6*t^4 - 62*ep*mWW^6*t^4 - 84*ep^2*mWW^6*t^4 - mtt^4*mWW*s*t^4 + 4*ep^2*mtt^4*mWW*s*t^4 - 4*mtt^3*mWW^2*s*t^4 - 22*ep*mtt^3*mWW^2*s*t^4 - 28*ep^2*mtt^3*mWW^2*s*t^4 + 79*mtt^2*mWW^3*s*t^4 + 294*ep*mtt^2*mWW^3*s*t^4 + 260*ep^2*mtt^2*mWW^3*s*t^4 - 8*mtt*mWW^4*s*t^4 - 58*ep*mtt*mWW^4*s*t^4 - 60*ep^2*mtt*mWW^4*s*t^4 + 30*mWW^5*s*t^4 + 50*ep*mWW^5*s*t^4 - 32*ep^2*mWW^5*s*t^4 - 2*mtt^4*s^2*t^4 - 12*ep*mtt^4*s^2*t^4 - 16*ep^2*mtt^4*s^2*t^4 + 11*mtt^3*mWW*s^2*t^4 + 58*ep*mtt^3*mWW*s^2*t^4 + 72*ep^2*mtt^3*mWW*s^2*t^4 - 34*mtt^2*mWW^2*s^2*t^4 - 116*ep*mtt^2*mWW^2*s^2*t^4 - 84*ep^2*mtt^2*mWW^2*s^2*t^4 - 75*mtt*mWW^3*s^2*t^4 - 246*ep*mtt*mWW^3*s^2*t^4 - 192*ep^2*mtt*mWW^3*s^2*t^4 + 136*mWW^4*s^2*t^4 + 572*ep*mWW^4*s^2*t^4 + 588*ep^2*mWW^4*s^2*t^4 + 2*mtt^3*s^3*t^4 + 4*ep*mtt^3*s^3*t^4 - 24*mtt^2*mWW*s^3*t^4 - 98*ep*mtt^2*mWW*s^3*t^4 - 100*ep^2*mtt^2*mWW*s^3*t^4 + 70*mtt*mWW^2*s^3*t^4 + 212*ep*mtt*mWW^2*s^3*t^4 + 120*ep^2*mtt*mWW^2*s^3*t^4 - 56*mWW^3*s^3*t^4 - 198*ep*mWW^3*s^3*t^4 - 148*ep^2*mWW^3*s^3*t^4 + 8*ep*mtt^2*s^4*t^4 + 16*ep^2*mtt^2*s^4*t^4 + 28*mtt*mWW*s^4*t^4 + 80*ep*mtt*mWW*s^4*t^4 + 48*ep^2*mtt*mWW*s^4*t^4 - 64*mWW^2*s^4*t^4 - 200*ep*mWW^2*s^4*t^4 - 144*ep^2*mWW^2*s^4*t^4 - 6*mtt^3*mWW^2*t^5 - 24*ep*mtt^3*mWW^2*t^5 - 24*ep^2*mtt^3*mWW^2*t^5 + 40*mtt^2*mWW^3*t^5 + 164*ep*mtt^2*mWW^3*t^5 + 168*ep^2*mtt^2*mWW^3*t^5 - 30*mtt*mWW^4*t^5 - 144*ep*mtt*mWW^4*t^5 - 168*ep^2*mtt*mWW^4*t^5 - 4*mWW^5*t^5 + 4*ep*mWW^5*t^5 + 24*ep^2*mWW^5*t^5 + 6*mtt^3*mWW*s*t^5 + 28*ep*mtt^3*mWW*s*t^5 + 32*ep^2*mtt^3*mWW*s*t^5 - 18*mtt^2*mWW^2*s*t^5 - 92*ep*mtt^2*mWW^2*s*t^5 - 112*ep^2*mtt^2*mWW^2*s*t^5 - 16*mtt*mWW^3*s*t^5 - 36*ep*mtt*mWW^3*s*t^5 - 8*ep^2*mtt*mWW^3*s*t^5 - 36*mWW^4*s*t^5 - 100*ep*mWW^4*s*t^5 - 56*ep^2*mWW^4*s*t^5 - 4*ep*mtt^3*s^2*t^5 - 8*ep^2*mtt^3*s^2*t^5 - 10*mtt^2*mWW*s^2*t^5 - 36*ep*mtt^2*mWW*s^2*t^5 - 32*ep^2*mtt^2*mWW*s^2*t^5 + 38*mtt*mWW^2*s^2*t^5 + 172*ep*mtt*mWW^2*s^2*t^5 + 192*ep^2*mtt*mWW^2*s^2*t^5 - 72*mWW^3*s^2*t^5 - 316*ep*mWW^3*s^2*t^5 - 344*ep^2*mWW^3*s^2*t^5 + 4*ep*mtt^2*s^3*t^5 + 8*ep^2*mtt^2*s^3*t^5 + 8*mtt*mWW*s^3*t^5 + 20*ep*mtt*mWW*s^3*t^5 + 8*ep^2*mtt*mWW*s^3*t^5 + 4*mWW^2*s^3*t^5 + 16*ep*mWW^2*s^3*t^5 + 16*ep^2*mWW^2*s^3*t^5 - 8*mtt*mWW^3*t^6 - 28*ep*mtt*mWW^3*t^6 - 24*ep^2*mtt*mWW^3*t^6 + 8*mWW^4*t^6 + 28*ep*mWW^4*t^6 + 24*ep^2*mWW^4*t^6 - 8*mtt*mWW^2*s*t^6 - 28*ep*mtt*mWW^2*s*t^6 - 24*ep^2*mtt*mWW^2*s*t^6 + 24*mWW^3*s*t^6 + 84*ep*mWW^3*s*t^6 + 72*ep^2*mWW^3*s*t^6 + 16*mWW^2*s^2*t^6 + 56*ep*mWW^2*s^2*t^6 + 48*ep^2*mWW^2*s^2*t^6))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*mWW^2*(mtt - mWW - 2*s)*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t^2), ((-1 + 2*ep)*(mtt - s - t)*(2*ep*mtt^5*mWW^3 - 5*ep^2*mtt^5*mWW^3 - 6*ep*mtt^4*mWW^4 + 16*ep^2*mtt^4*mWW^4 + 6*ep*mtt^3*mWW^5 - 18*ep^2*mtt^3*mWW^5 - 2*ep*mtt^2*mWW^6 + 8*ep^2*mtt^2*mWW^6 - ep^2*mtt*mWW^7 + 3*ep^2*mtt^6*mWW*s - 2*ep*mtt^5*mWW^2*s - 15*ep^2*mtt^5*mWW^2*s + 4*mtt^4*mWW^3*s + ep*mtt^4*mWW^3*s + ep^2*mtt^4*mWW^3*s - 10*mtt^3*mWW^4*s + 4*ep*mtt^3*mWW^4*s + 69*ep^2*mtt^3*mWW^4*s + 8*mtt^2*mWW^5*s - 4*ep*mtt^2*mWW^5*s - 98*ep^2*mtt^2*mWW^5*s - 2*mtt*mWW^6*s + 2*ep*mtt*mWW^6*s + 42*ep^2*mtt*mWW^6*s - ep*mWW^7*s - 2*ep^2*mWW^7*s - 9*ep^2*mtt^5*mWW*s^2 + 5*ep*mtt^4*mWW^2*s^2 + 35*ep^2*mtt^4*mWW^2*s^2 - 10*mtt^3*mWW^3*s^2 - 12*ep*mtt^3*mWW^3*s^2 + 87*ep^2*mtt^3*mWW^3*s^2 + 16*mtt^2*mWW^4*s^2 + 7*ep*mtt^2*mWW^4*s^2 - 200*ep^2*mtt^2*mWW^4*s^2 - 6*mtt*mWW^5*s^2 + 2*ep*mtt*mWW^5*s^2 + 96*ep^2*mtt*mWW^5*s^2 - 2*ep*mWW^6*s^2 - 9*ep^2*mWW^6*s^2 + 9*ep^2*mtt^4*mWW*s^3 - 4*ep*mtt^3*mWW^2*s^3 - 27*ep^2*mtt^3*mWW^2*s^3 + 8*mtt^2*mWW^3*s^3 + 14*ep*mtt^2*mWW^3*s^3 - 126*ep^2*mtt^2*mWW^3*s^3 - 6*mtt*mWW^4*s^3 - 5*ep*mtt*mWW^4*s^3 + 99*ep^2*mtt*mWW^4*s^3 - ep*mWW^5*s^3 - 3*ep^2*mWW^5*s^3 - 3*ep^2*mtt^3*mWW*s^4 + ep*mtt^2*mWW^2*s^4 + 7*ep^2*mtt^2*mWW^2*s^4 - 2*mtt*mWW^3*s^4 - 5*ep*mtt*mWW^3*s^4 + 45*ep^2*mtt*mWW^3*s^4 - ep^2*mWW^4*s^4 - 4*ep*mtt^5*mWW^2*t + 10*ep^2*mtt^5*mWW^2*t + 12*ep*mtt^4*mWW^3*t - 32*ep^2*mtt^4*mWW^3*t - 12*ep*mtt^3*mWW^4*t + 36*ep^2*mtt^3*mWW^4*t + 4*ep*mtt^2*mWW^5*t - 16*ep^2*mtt^2*mWW^5*t + 2*ep^2*mtt*mWW^6*t + ep*mtt^6*s*t + ep^2*mtt^6*s*t - 2*mtt^5*mWW*s*t - 3*ep*mtt^5*mWW*s*t + 26*ep^2*mtt^5*mWW*s*t + 2*mtt^4*mWW^2*s*t + 14*ep*mtt^4*mWW^2*s*t - 81*ep^2*mtt^4*mWW^2*s*t + 2*mtt^3*mWW^3*s*t - 22*ep*mtt^3*mWW^3*s*t + 60*ep^2*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t + 9*ep*mtt^2*mWW^4*s*t + 11*ep^2*mtt^2*mWW^4*s*t + ep*mtt*mWW^5*s*t - 14*ep^2*mtt*mWW^5*s*t - 3*ep^2*mWW^6*s*t - 3*ep*mtt^5*s^2*t - 3*ep^2*mtt^5*s^2*t + 6*mtt^4*mWW*s^2*t + 7*ep*mtt^4*mWW*s^2*t - 79*ep^2*mtt^4*mWW*s^2*t - 4*mtt^3*mWW^2*s^2*t - 9*ep*mtt^3*mWW^2*s^2*t + 79*ep^2*mtt^3*mWW^2*s^2*t - 2*mtt^2*mWW^3*s^2*t + 9*ep*mtt^2*mWW^3*s^2*t - 9*ep^2*mtt^2*mWW^3*s^2*t - 4*ep*mtt*mWW^4*s^2*t + 8*ep^2*mtt*mWW^4*s^2*t + 4*ep^2*mWW^5*s^2*t + 3*ep*mtt^4*s^3*t + 3*ep^2*mtt^4*s^3*t - 6*mtt^3*mWW*s^3*t - 5*ep*mtt^3*mWW*s^3*t + 84*ep^2*mtt^3*mWW*s^3*t + 2*mtt^2*mWW^2*s^3*t - 5*ep*mtt^2*mWW^2*s^3*t + 5*ep^2*mtt^2*mWW^2*s^3*t - ep*mtt*mWW^3*s^3*t + 6*ep^2*mtt*mWW^3*s^3*t - 2*ep^2*mWW^4*s^3*t - ep*mtt^3*s^4*t - ep^2*mtt^3*s^4*t + 2*mtt^2*mWW*s^4*t + ep*mtt^2*mWW*s^4*t - 31*ep^2*mtt^2*mWW*s^4*t + 4*ep*mtt*mWW^2*s^4*t - 17*ep^2*mtt*mWW^2*s^4*t + ep^2*mWW^3*s^4*t + 2*ep*mtt^5*mWW*t^2 - 5*ep^2*mtt^5*mWW*t^2 - 6*ep*mtt^4*mWW^2*t^2 + 16*ep^2*mtt^4*mWW^2*t^2 + 6*ep*mtt^3*mWW^3*t^2 - 18*ep^2*mtt^3*mWW^3*t^2 - 2*ep*mtt^2*mWW^4*t^2 + 8*ep^2*mtt^2*mWW^4*t^2 - ep^2*mtt*mWW^5*t^2 - ep*mtt^5*s*t^2 - 3*ep^2*mtt^5*s*t^2 + 2*mtt^4*mWW*s*t^2 - 2*ep*mtt^4*mWW*s*t^2 + 4*ep^2*mtt^4*mWW*s*t^2 - 4*mtt^3*mWW^2*s*t^2 + 6*ep*mtt^3*mWW^2*s*t^2 + 15*ep^2*mtt^3*mWW^2*s*t^2 + 2*mtt^2*mWW^3*s*t^2 - 2*ep*mtt^2*mWW^3*s*t^2 - 29*ep^2*mtt^2*mWW^3*s*t^2 - ep*mtt*mWW^4*s*t^2 + 12*ep^2*mtt*mWW^4*s*t^2 + ep^2*mWW^5*s*t^2 + 2*ep*mtt^4*s^2*t^2 + 4*ep^2*mtt^4*s^2*t^2 - 4*mtt^3*mWW*s^2*t^2 - ep*mtt^3*mWW*s^2*t^2 + 34*ep^2*mtt^3*mWW*s^2*t^2 + 4*mtt^2*mWW^2*s^2*t^2 - 4*ep*mtt^2*mWW^2*s^2*t^2 - 31*ep^2*mtt^2*mWW^2*s^2*t^2 + 3*ep*mtt*mWW^3*s^2*t^2 - 4*ep^2*mtt*mWW^3*s^2*t^2 - 3*ep^2*mWW^4*s^2*t^2 - ep*mtt^3*s^3*t^2 - ep^2*mtt^3*s^3*t^2 + 2*mtt^2*mWW*s^3*t^2 + ep*mtt^2*mWW*s^3*t^2 - 31*ep^2*mtt^2*mWW*s^3*t^2 + 4*ep*mtt*mWW^2*s^3*t^2 - 17*ep^2*mtt*mWW^2*s^3*t^2 + ep^2*mWW^3*s^3*t^2))/(ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^4*(mtt - mWW - s)^2*s*(mWW - t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s - t)*(ep*mtt^5*mWW^2 - 3*ep^2*mtt^5*mWW^2 - 3*ep*mtt^4*mWW^3 + 10*ep^2*mtt^4*mWW^3 + 3*ep*mtt^3*mWW^4 - 12*ep^2*mtt^3*mWW^4 - ep*mtt^2*mWW^5 + 6*ep^2*mtt^2*mWW^5 - ep^2*mtt*mWW^6 + 3*ep^2*mtt^5*mWW*s + 2*mtt^4*mWW^2*s - 4*ep*mtt^4*mWW^2*s - 30*ep^2*mtt^4*mWW^2*s - 5*mtt^3*mWW^3*s + 10*ep*mtt^3*mWW^3*s + 79*ep^2*mtt^3*mWW^3*s + 4*mtt^2*mWW^4*s - 9*ep*mtt^2*mWW^4*s - 82*ep^2*mtt^2*mWW^4*s - mtt*mWW^5*s + 4*ep*mtt*mWW^5*s + 32*ep^2*mtt*mWW^5*s - ep*mWW^6*s - 2*ep^2*mWW^6*s - 9*ep^2*mtt^4*mWW*s^2 - 5*mtt^3*mWW^2*s^2 + 2*ep*mtt^3*mWW^2*s^2 + 98*ep^2*mtt^3*mWW^2*s^2 + 8*mtt^2*mWW^3*s^2 - 6*ep*mtt^2*mWW^3*s^2 - 152*ep^2*mtt^2*mWW^3*s^2 - 3*mtt*mWW^4*s^2 + 6*ep*mtt*mWW^4*s^2 + 72*ep^2*mtt*mWW^4*s^2 - 2*ep*mWW^5*s^2 - 9*ep^2*mWW^5*s^2 + 9*ep^2*mtt^3*mWW*s^3 + 4*mtt^2*mWW^2*s^3 + 3*ep*mtt^2*mWW^2*s^3 - 93*ep^2*mtt^2*mWW^2*s^3 - 3*mtt*mWW^3*s^3 + 63*ep^2*mtt*mWW^3*s^3 - ep*mWW^4*s^3 - 3*ep^2*mWW^4*s^3 - 3*ep^2*mtt^2*mWW*s^4 - mtt*mWW^2*s^4 - 2*ep*mtt*mWW^2*s^4 + 28*ep^2*mtt*mWW^2*s^4 - ep^2*mWW^3*s^4 - 2*ep*mtt^5*mWW*t + 6*ep^2*mtt^5*mWW*t + 6*ep*mtt^4*mWW^2*t - 20*ep^2*mtt^4*mWW^2*t - 6*ep*mtt^3*mWW^3*t + 24*ep^2*mtt^3*mWW^3*t + 2*ep*mtt^2*mWW^4*t - 12*ep^2*mtt^2*mWW^4*t + 2*ep^2*mtt*mWW^5*t - mtt^5*s*t + 13*ep^2*mtt^5*s*t + mtt^4*mWW*s*t + 6*ep*mtt^4*mWW*s*t - 32*ep^2*mtt^4*mWW*s*t + mtt^3*mWW^2*s*t - 12*ep*mtt^3*mWW^2*s*t + 11*ep^2*mtt^3*mWW^2*s*t - mtt^2*mWW^3*s*t + 6*ep*mtt^2*mWW^3*s*t + 19*ep^2*mtt^2*mWW^3*s*t - 8*ep^2*mtt*mWW^4*s*t - 3*ep^2*mWW^5*s*t + 3*mtt^4*s^2*t - 39*ep^2*mtt^4*s^2*t - 2*mtt^3*mWW*s^2*t - 2*ep*mtt^3*mWW*s^2*t + 32*ep^2*mtt^3*mWW*s^2*t - mtt^2*mWW^2*s^2*t + 4*ep*mtt^2*mWW^2*s^2*t + 5*ep^2*mtt^2*mWW^2*s^2*t - 2*ep*mtt*mWW^3*s^2*t - 2*ep^2*mtt*mWW^3*s^2*t + 4*ep^2*mWW^4*s^2*t - 3*mtt^3*s^3*t + 39*ep^2*mtt^3*s^3*t + mtt^2*mWW*s^3*t - 4*ep*mtt^2*mWW*s^3*t + 6*ep^2*mtt^2*mWW*s^3*t + 5*ep^2*mtt*mWW^2*s^3*t - 2*ep^2*mWW^3*s^3*t + mtt^2*s^4*t - 13*ep^2*mtt^2*s^4*t + 2*ep*mtt*mWW*s^4*t - 12*ep^2*mtt*mWW*s^4*t + ep^2*mWW^2*s^4*t + ep*mtt^5*t^2 - 3*ep^2*mtt^5*t^2 - 3*ep*mtt^4*mWW*t^2 + 10*ep^2*mtt^4*mWW*t^2 + 3*ep*mtt^3*mWW^2*t^2 - 12*ep^2*mtt^3*mWW^2*t^2 - ep*mtt^2*mWW^3*t^2 + 6*ep^2*mtt^2*mWW^3*t^2 - ep^2*mtt*mWW^4*t^2 + mtt^4*s*t^2 - 3*ep*mtt^4*s*t^2 - 6*ep^2*mtt^4*s*t^2 - 2*mtt^3*mWW*s*t^2 + 6*ep*mtt^3*mWW*s*t^2 + 22*ep^2*mtt^3*mWW*s*t^2 + mtt^2*mWW^2*s*t^2 - 3*ep*mtt^2*mWW^2*s*t^2 - 25*ep^2*mtt^2*mWW^2*s*t^2 + 8*ep^2*mtt*mWW^3*s*t^2 + ep^2*mWW^4*s*t^2 - 2*mtt^3*s^2*t^2 + 2*ep*mtt^3*s^2*t^2 + 22*ep^2*mtt^3*s^2*t^2 + 2*mtt^2*mWW*s^2*t^2 - 4*ep*mtt^2*mWW*s^2*t^2 - 21*ep^2*mtt^2*mWW*s^2*t^2 + 2*ep*mtt*mWW^2*s^2*t^2 + 2*ep^2*mtt*mWW^2*s^2*t^2 - 3*ep^2*mWW^3*s^2*t^2 + mtt^2*s^3*t^2 - 13*ep^2*mtt^2*s^3*t^2 + 2*ep*mtt*mWW*s^3*t^2 - 12*ep^2*mtt*mWW*s^3*t^2 + ep^2*mWW^2*s^3*t^2))/(ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^4*(mtt - mWW - s)^2*s*(mWW - t)^2), ((-1 + 2*ep)*(-4*ep*mtt^4*mWW^4 - 14*ep^2*mtt^4*mWW^4 - 12*ep^3*mtt^4*mWW^4 - 4*ep*mtt^3*mWW^5 - 14*ep^2*mtt^3*mWW^5 - 12*ep^3*mtt^3*mWW^5 + 8*ep*mtt^2*mWW^6 + 28*ep^2*mtt^2*mWW^6 + 24*ep^3*mtt^2*mWW^6 - 8*mtt^4*mWW^3*s + 2*ep*mtt^4*mWW^3*s + 88*ep^2*mtt^4*mWW^3*s + 105*ep^3*mtt^4*mWW^3*s + 16*mtt^3*mWW^4*s + 10*ep*mtt^3*mWW^4*s - 139*ep^2*mtt^3*mWW^4*s - 199*ep^3*mtt^3*mWW^4*s - 8*mtt^2*mWW^5*s - 10*ep*mtt^2*mWW^5*s + 55*ep^2*mtt^2*mWW^5*s + 98*ep^3*mtt^2*mWW^5*s + 10*ep*mtt*mWW^6*s + 38*ep^2*mtt*mWW^6*s + 32*ep^3*mtt*mWW^6*s + 4*mtt^4*mWW^2*s^2 + 6*ep*mtt^4*mWW^2*s^2 - 12*ep^2*mtt^4*mWW^2*s^2 - 8*ep^3*mtt^4*mWW^2*s^2 - 4*mtt^3*mWW^3*s^2 - 11*ep*mtt^3*mWW^3*s^2 + 28*ep^2*mtt^3*mWW^3*s^2 + 59*ep^3*mtt^3*mWW^3*s^2 + 4*mtt^2*mWW^4*s^2 + 25*ep*mtt^2*mWW^4*s^2 + 6*ep^2*mtt^2*mWW^4*s^2 - 46*ep^3*mtt^2*mWW^4*s^2 - 4*mtt*mWW^5*s^2 - 17*ep*mtt*mWW^5*s^2 - ep^2*mtt*mWW^5*s^2 + 24*ep^3*mtt*mWW^5*s^2 - 3*ep*mWW^6*s^2 - 9*ep^2*mWW^6*s^2 - 2*ep^3*mWW^6*s^2 - 8*ep*mtt^4*mWW*s^3 - 4*ep^2*mtt^4*mWW*s^3 - 31*ep^3*mtt^4*mWW*s^3 + 16*ep*mtt^3*mWW^2*s^3 - 55*ep^2*mtt^3*mWW^2*s^3 - 29*ep^3*mtt^3*mWW^2*s^3 + 12*mtt^2*mWW^3*s^3 - 21*ep*mtt^2*mWW^3*s^3 - 104*ep^2*mtt^2*mWW^3*s^3 - 175*ep^3*mtt^2*mWW^3*s^3 - 24*mtt*mWW^4*s^3 - 30*ep*mtt*mWW^4*s^3 + 149*ep^2*mtt*mWW^4*s^3 + 279*ep^3*mtt*mWW^4*s^3 + 12*mWW^5*s^3 + 7*ep*mWW^5*s^3 - 130*ep^2*mWW^5*s^3 - 194*ep^3*mWW^5*s^3 + 6*ep^2*mtt^4*s^4 + 10*ep^3*mtt^4*s^4 + 9*ep*mtt^3*mWW*s^4 - 36*ep^2*mtt^3*mWW*s^4 + ep^3*mtt^3*mWW*s^4 - 12*mtt^2*mWW^2*s^4 - 51*ep*mtt^2*mWW^2*s^4 + 108*ep^2*mtt^2*mWW^2*s^4 + 70*ep^3*mtt^2*mWW^2*s^4 + 8*mtt*mWW^3*s^4 + 61*ep*mtt*mWW^3*s^4 - 16*ep^2*mtt*mWW^3*s^4 - 11*ep^3*mtt*mWW^3*s^4 + 4*mWW^4*s^4 - 7*ep*mWW^4*s^4 - 26*ep^2*mWW^4*s^4 - 46*ep^3*mWW^4*s^4 - 8*ep^2*mtt^3*s^5 - 12*ep^3*mtt^3*s^5 + 13*ep*mtt^2*mWW*s^5 + 97*ep^2*mtt^2*mWW*s^5 + 91*ep^3*mtt^2*mWW*s^5 + 8*mtt*mWW^2*s^5 + 18*ep*mtt*mWW^2*s^5 - 81*ep^2*mtt*mWW^2*s^5 - 71*ep^3*mtt*mWW^2*s^5 - 8*mWW^3*s^5 - 7*ep*mWW^3*s^5 + 94*ep^2*mWW^3*s^5 + 106*ep^3*mWW^3*s^5 + 2*ep^2*mtt^2*s^6 + 2*ep^3*mtt^2*s^6 - 14*ep*mtt*mWW*s^6 - 57*ep^2*mtt*mWW*s^6 - 61*ep^3*mtt*mWW*s^6 + 2*ep*mWW^2*s^6 + 7*ep^2*mWW^2*s^6 + 8*ep^3*mWW^2*s^6 + 8*ep*mtt^3*mWW^4*t + 28*ep^2*mtt^3*mWW^4*t + 24*ep^3*mtt^3*mWW^4*t + 8*ep*mtt^2*mWW^5*t + 28*ep^2*mtt^2*mWW^5*t + 24*ep^3*mtt^2*mWW^5*t - 16*ep*mtt*mWW^6*t - 56*ep^2*mtt*mWW^6*t - 48*ep^3*mtt*mWW^6*t + 16*mtt^3*mWW^3*s*t + 2*ep*mtt^3*mWW^3*s*t - 148*ep^2*mtt^3*mWW^3*s*t - 177*ep^3*mtt^3*mWW^3*s*t - 32*mtt^2*mWW^4*s*t - 10*ep*mtt^2*mWW^4*s*t + 287*ep^2*mtt^2*mWW^4*s*t + 367*ep^3*mtt^2*mWW^4*s*t + 16*mtt*mWW^5*s*t - 6*ep*mtt*mWW^5*s*t - 185*ep^2*mtt*mWW^5*s*t - 230*ep^3*mtt*mWW^5*s*t - 10*ep*mWW^6*s*t - 38*ep^2*mWW^6*s*t - 32*ep^3*mWW^6*s*t + 4*mtt^3*mWW^2*s^2*t - 14*ep*mtt^3*mWW^2*s^2*t - 90*ep^2*mtt^3*mWW^2*s^2*t - 100*ep^3*mtt^3*mWW^2*s^2*t - 20*mtt^2*mWW^3*s^2*t - 4*ep*mtt^2*mWW^3*s^2*t + 133*ep^2*mtt^2*mWW^3*s^2*t + 130*ep^3*mtt^2*mWW^3*s^2*t + 12*mtt*mWW^4*s^2*t - 2*ep*mtt*mWW^4*s^2*t - 40*ep^2*mtt*mWW^4*s^2*t + 23*ep^3*mtt*mWW^4*s^2*t + 4*mWW^5*s^2*t + 8*ep*mWW^5*s^2*t - 57*ep^2*mWW^5*s^2*t - 116*ep^3*mWW^5*s^2*t - 24*ep^2*mtt^3*mWW*s^3*t + 7*ep^3*mtt^3*mWW*s^3*t - 20*mtt^2*mWW^2*s^3*t - 2*ep*mtt^2*mWW^2*s^3*t + 285*ep^2*mtt^2*mWW^2*s^3*t + 265*ep^3*mtt^2*mWW^2*s^3*t + 32*mtt*mWW^3*s^3*t + 38*ep*mtt*mWW^3*s^3*t - 280*ep^2*mtt*mWW^3*s^3*t - 301*ep^3*mtt*mWW^3*s^3*t - 12*mWW^4*s^3*t + 12*ep*mWW^4*s^3*t + 193*ep^2*mWW^4*s^3*t + 188*ep^3*mWW^4*s^3*t - 6*ep^2*mtt^3*s^4*t - 10*ep^3*mtt^3*s^4*t + 24*ep*mtt^2*mWW*s^4*t + 129*ep^2*mtt^2*mWW*s^4*t + 108*ep^3*mtt^2*mWW*s^4*t + 16*mtt*mWW^2*s^4*t - 12*ep*mtt*mWW^2*s^4*t - 266*ep^2*mtt*mWW^2*s^4*t - 255*ep^3*mtt*mWW^2*s^4*t - 16*mWW^3*s^4*t + 197*ep^2*mWW^3*s^4*t + 220*ep^3*mWW^3*s^4*t + 2*ep^2*mtt^2*s^5*t + 2*ep^3*mtt^2*s^5*t - 22*ep*mtt*mWW*s^5*t - 85*ep^2*mtt*mWW*s^5*t - 85*ep^3*mtt*mWW*s^5*t - 2*ep*mWW^2*s^5*t - 7*ep^2*mWW^2*s^5*t - 4*ep^3*mWW^2*s^5*t - 4*ep*mtt^2*mWW^4*t^2 - 14*ep^2*mtt^2*mWW^4*t^2 - 12*ep^3*mtt^2*mWW^4*t^2 - 4*ep*mtt*mWW^5*t^2 - 14*ep^2*mtt*mWW^5*t^2 - 12*ep^3*mtt*mWW^5*t^2 + 8*ep*mWW^6*t^2 + 28*ep^2*mWW^6*t^2 + 24*ep^3*mWW^6*t^2 - 8*mtt^2*mWW^3*s*t^2 - 4*ep*mtt^2*mWW^3*s*t^2 + 60*ep^2*mtt^2*mWW^3*s*t^2 + 72*ep^3*mtt^2*mWW^3*s*t^2 + 16*mtt*mWW^4*s*t^2 - 148*ep^2*mtt*mWW^4*s*t^2 - 168*ep^3*mtt*mWW^4*s*t^2 - 8*mWW^5*s*t^2 + 16*ep*mWW^5*s*t^2 + 130*ep^2*mWW^5*s*t^2 + 132*ep^3*mWW^5*s*t^2 - 8*mtt^2*mWW^2*s^2*t^2 + 8*ep*mtt^2*mWW^2*s^2*t^2 + 102*ep^2*mtt^2*mWW^2*s^2*t^2 + 108*ep^3*mtt^2*mWW^2*s^2*t^2 + 24*mtt*mWW^3*s^2*t^2 - 222*ep^2*mtt*mWW^3*s^2*t^2 - 252*ep^3*mtt*mWW^3*s^2*t^2 - 16*mWW^4*s^2*t^2 + 4*ep*mWW^4*s^2*t^2 + 162*ep^2*mWW^4*s^2*t^2 + 180*ep^3*mWW^4*s^2*t^2 + 8*ep*mtt^2*mWW*s^3*t^2 + 28*ep^2*mtt^2*mWW*s^3*t^2 + 24*ep^3*mtt^2*mWW*s^3*t^2 + 8*mtt*mWW^2*s^3*t^2 - 12*ep*mtt*mWW^2*s^3*t^2 - 116*ep^2*mtt*mWW^2*s^3*t^2 - 120*ep^3*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 - 8*ep*mWW^3*s^3*t^2 + 46*ep^2*mWW^3*s^3*t^2 + 60*ep^3*mWW^3*s^3*t^2 - 8*ep*mtt*mWW*s^4*t^2 - 28*ep^2*mtt*mWW*s^4*t^2 - 24*ep^3*mtt*mWW*s^4*t^2 - 4*ep*mWW^2*s^4*t^2 - 14*ep^2*mWW^2*s^4*t^2 - 12*ep^3*mWW^2*s^4*t^2))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*(mtt - mWW - s)*s*(-mWW + s)^3), ((-1 + 2*ep)*(-2 + 3*ep)*(-4*ep*mtt^4*mWW^3 - 14*ep^2*mtt^4*mWW^3 - 12*ep^3*mtt^4*mWW^3 - 4*ep*mtt^3*mWW^4 - 14*ep^2*mtt^3*mWW^4 - 12*ep^3*mtt^3*mWW^4 + 8*ep*mtt^2*mWW^5 + 28*ep^2*mtt^2*mWW^5 + 24*ep^3*mtt^2*mWW^5 - 4*mtt^4*mWW^2*s + 8*ep*mtt^4*mWW^2*s + 72*ep^2*mtt^4*mWW^2*s + 81*ep^3*mtt^4*mWW^2*s + 8*mtt^3*mWW^3*s + 10*ep*mtt^3*mWW^3*s - 65*ep^2*mtt^3*mWW^3*s - 115*ep^3*mtt^3*mWW^3*s - 4*mtt^2*mWW^4*s - 16*ep*mtt^2*mWW^4*s - 3*ep^2*mtt^2*mWW^4*s + 38*ep^3*mtt^2*mWW^4*s + 10*ep*mtt*mWW^5*s + 38*ep^2*mtt*mWW^5*s + 32*ep^3*mtt*mWW^5*s + 2*mtt^4*mWW*s^2 - 4*ep*mtt^4*mWW*s^2 - 39*ep^2*mtt^4*mWW*s^2 - 44*ep^3*mtt^4*mWW*s^2 - 2*mtt^3*mWW^2*s^2 - 14*ep*mtt^3*mWW^2*s^2 + 14*ep^2*mtt^3*mWW^2*s^2 + 78*ep^3*mtt^3*mWW^2*s^2 + 2*mtt^2*mWW^3*s^2 + 31*ep*mtt^2*mWW^3*s^2 + 62*ep^2*mtt^2*mWW^3*s^2 + 9*ep^3*mtt^2*mWW^3*s^2 - 2*mtt*mWW^4*s^2 - 22*ep*mtt*mWW^4*s^2 - 58*ep^2*mtt*mWW^4*s^2 - 50*ep^3*mtt*mWW^4*s^2 - 3*ep*mWW^5*s^2 - 9*ep^2*mWW^5*s^2 - 2*ep^3*mWW^5*s^2 - 2*ep*mtt^4*s^3 + 13*ep^2*mtt^4*s^3 + 7*ep^3*mtt^4*s^3 + 15*ep*mtt^3*mWW*s^3 - 26*ep^2*mtt^3*mWW*s^3 - 47*ep^3*mtt^3*mWW*s^3 + 6*mtt^2*mWW^2*s^3 - 37*ep*mtt^2*mWW^2*s^3 - 164*ep^2*mtt^2*mWW^2*s^3 - 217*ep^3*mtt^2*mWW^2*s^3 - 12*mtt*mWW^3*s^3 - 3*ep*mtt*mWW^3*s^3 + 135*ep^2*mtt*mWW^3*s^3 + 230*ep^3*mtt*mWW^3*s^3 + 6*mWW^4*s^3 + 3*ep*mWW^4*s^3 - 72*ep^2*mWW^4*s^3 - 114*ep^3*mWW^4*s^3 + 3*ep*mtt^3*s^4 - 21*ep^2*mtt^3*s^4 - 6*mtt^2*mWW*s^4 - 3*ep*mtt^2*mWW*s^4 + 165*ep^2*mtt^2*mWW*s^4 + 185*ep^3*mtt^2*mWW*s^4 + 4*mtt*mWW^2*s^4 + 37*ep*mtt*mWW^2*s^4 + ep^2*mtt*mWW^2*s^4 - 22*ep^3*mtt*mWW^2*s^4 + 2*mWW^3*s^4 - ep*mWW^3*s^4 + 5*ep^2*mWW^3*s^4 + 2*ep^3*mWW^3*s^4 - ep*mtt^2*s^5 + 8*ep^2*mtt^2*s^5 - 7*ep^3*mtt^2*s^5 + 4*mtt*mWW*s^5 - 8*ep*mtt*mWW*s^5 - 100*ep^2*mtt*mWW*s^5 - 94*ep^3*mtt*mWW*s^5 - 4*mWW^2*s^5 - 3*ep*mWW^2*s^5 + 44*ep^2*mWW^2*s^5 + 50*ep^3*mWW^2*s^5 + 8*ep*mtt^3*mWW^3*t + 28*ep^2*mtt^3*mWW^3*t + 24*ep^3*mtt^3*mWW^3*t + 8*ep*mtt^2*mWW^4*t + 28*ep^2*mtt^2*mWW^4*t + 24*ep^3*mtt^2*mWW^4*t - 16*ep*mtt*mWW^5*t - 56*ep^2*mtt*mWW^5*t - 48*ep^3*mtt*mWW^5*t + 8*mtt^3*mWW^2*s*t - 10*ep*mtt^3*mWW^2*s*t - 116*ep^2*mtt^3*mWW^2*s*t - 129*ep^3*mtt^3*mWW^2*s*t - 16*mtt^2*mWW^3*s*t - 10*ep*mtt^2*mWW^3*s*t + 139*ep^2*mtt^2*mWW^3*s*t + 199*ep^3*mtt^2*mWW^3*s*t + 8*mtt*mWW^4*s*t + 6*ep*mtt*mWW^4*s*t - 69*ep^2*mtt*mWW^4*s*t - 110*ep^3*mtt*mWW^4*s*t - 10*ep*mWW^5*s*t - 38*ep^2*mWW^5*s*t - 32*ep^3*mWW^5*s*t + 2*mtt^3*mWW*s^2*t - 2*ep*mtt^3*mWW*s^2*t - 19*ep^2*mtt^3*mWW*s^2*t - 16*ep^3*mtt^3*mWW*s^2*t - 10*mtt^2*mWW^2*s^2*t + ep*mtt^2*mWW^2*s^2*t + 43*ep^2*mtt^2*mWW^2*s^2*t - 9*ep^3*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t + 6*ep^2*mtt*mWW^3*s^2*t + 76*ep^3*mtt*mWW^3*s^2*t + 2*mWW^4*s^2*t + 13*ep*mWW^4*s^2*t - 42*ep^3*mWW^4*s^2*t + 2*ep*mtt^3*s^3*t - 13*ep^2*mtt^3*s^3*t - 7*ep^3*mtt^3*s^3*t - 10*mtt^2*mWW*s^3*t + 10*ep*mtt^2*mWW*s^3*t + 214*ep^2*mtt^2*mWW*s^3*t + 241*ep^3*mtt^2*mWW*s^3*t + 16*mtt*mWW^2*s^3*t + 14*ep*mtt*mWW^2*s^3*t - 179*ep^2*mtt*mWW^2*s^3*t - 212*ep^3*mtt*mWW^2*s^3*t - 6*mWW^3*s^3*t + 10*ep*mWW^3*s^3*t + 122*ep^2*mWW^3*s^3*t + 128*ep^3*mWW^3*s^3*t - ep*mtt^2*s^4*t + 8*ep^2*mtt^2*s^4*t - 7*ep^3*mtt^2*s^4*t + 8*mtt*mWW*s^4*t - 14*ep*mtt*mWW*s^4*t - 158*ep^2*mtt*mWW*s^4*t - 154*ep^3*mtt*mWW*s^4*t - 8*mWW^2*s^4*t - 9*ep*mWW^2*s^4*t + 60*ep^2*mWW^2*s^4*t + 74*ep^3*mWW^2*s^4*t - 4*ep*mtt^2*mWW^3*t^2 - 14*ep^2*mtt^2*mWW^3*t^2 - 12*ep^3*mtt^2*mWW^3*t^2 - 4*ep*mtt*mWW^4*t^2 - 14*ep^2*mtt*mWW^4*t^2 - 12*ep^3*mtt*mWW^4*t^2 + 8*ep*mWW^5*t^2 + 28*ep^2*mWW^5*t^2 + 24*ep^3*mWW^5*t^2 - 4*mtt^2*mWW^2*s*t^2 + 2*ep*mtt^2*mWW^2*s*t^2 + 44*ep^2*mtt^2*mWW^2*s*t^2 + 48*ep^3*mtt^2*mWW^2*s*t^2 + 8*mtt*mWW^3*s*t^2 - 74*ep^2*mtt*mWW^3*s*t^2 - 84*ep^3*mtt*mWW^3*s*t^2 - 4*mWW^4*s*t^2 + 10*ep*mWW^4*s*t^2 + 72*ep^2*mWW^4*s*t^2 + 72*ep^3*mWW^4*s*t^2 - 4*mtt^2*mWW*s^2*t^2 + 6*ep*mtt^2*mWW*s^2*t^2 + 58*ep^2*mtt^2*mWW*s^2*t^2 + 60*ep^3*mtt^2*mWW*s^2*t^2 + 12*mtt*mWW^2*s^2*t^2 - 2*ep*mtt*mWW^2*s^2*t^2 - 118*ep^2*mtt*mWW^2*s^2*t^2 - 132*ep^3*mtt*mWW^2*s^2*t^2 - 8*mWW^3*s^2*t^2 - 4*ep*mWW^3*s^2*t^2 + 60*ep^2*mWW^3*s^2*t^2 + 72*ep^3*mWW^3*s^2*t^2 + 4*mtt*mWW*s^3*t^2 - 6*ep*mtt*mWW*s^3*t^2 - 58*ep^2*mtt*mWW*s^3*t^2 - 60*ep^3*mtt*mWW*s^3*t^2 - 4*mWW^2*s^3*t^2 - 6*ep*mWW^2*s^3*t^2 + 16*ep^2*mWW^2*s^3*t^2 + 24*ep^3*mWW^2*s^3*t^2))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*(mtt - mWW - s)*s*(-mWW + s)^3)}, {-((mWW*s*(-mtt + mWW + s)*(-mtt - ep*mtt - mWW - 2*ep*mWW + s + ep*s + 2*t + 3*ep*t))/((1 + 2*ep)*(1 + 4*ep))), -(((1 + ep)*s*(-mtt + mWW + s)^2*(-mtt + s + t))/((1 + 2*ep)*(1 + 4*ep))), -((s*(-mtt + mWW + s)*(-mtt - ep*mtt - mWW - 2*ep*mWW + s + ep*s - 2*ep*t))/(1 + 4*ep)), (-2*ep*mtt*(mtt - mWW - s)*s*(2*mtt - mWW - s - t))/((1 + 4*ep)*(mtt - mWW)^2), (mWW*(mtt - mWW - s)*s*(3*mtt + 6*ep*mtt - 2*mWW - 4*ep*mWW + 2*ep*s + 2*ep*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), -(((mtt - mWW - s)*s*(3*mtt^2 + 6*ep*mtt^2 - 2*mtt*mWW - 4*ep*mtt*mWW - mtt*s - ep*mtt*s - ep*mWW*s - mtt*t - ep*mtt*t - ep*mWW*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW))), (2*ep*(mtt - mWW - s)*s*(3*mtt + 6*ep*mtt - 2*mWW - 4*ep*mWW + ep*s + ep*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), -(((1 + ep)*(-mtt + s)*(-mtt + mWW + s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(-mtt + mWW + 2*s))), ((-mtt + mWW + s)*(mtt^3*mWW*s + 2*mtt^2*mWW^2*s - 5*mtt*mWW^3*s + 2*mWW^4*s - 7*mtt^2*mWW*s^2 - 2*mtt*mWW^2*s^2 + 5*mWW^3*s^2 + 6*mtt*mWW*s^3 - 2*mWW^2*s^3 + mtt^4*t - 3*mtt^3*mWW*t + 3*mtt^2*mWW^2*t - mtt*mWW^3*t - mtt^3*s*t + mtt*mWW^2*s*t + 6*mtt*mWW*s^2*t - 2*mWW^2*s^2*t))/(2*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + 2*s)), -((mtt - mWW - s)*(-3*mtt^2*mWW*s - mtt*mWW^2*s + 5*mtt*mWW*s^2 + mWW^2*s^2 - 2*mWW*s^3 + mtt^3*t - 4*mtt^2*mWW*t + 5*mtt*mWW^2*t - 2*mWW^3*t - mtt^2*s*t + 9*mtt*mWW*s*t - 4*mWW^2*s*t - 2*mWW*s^2*t))/(2*(mtt - mWW)*mWW*(mtt - mWW - 2*s)), -((ep*(-mtt + s)^2)/(1 + 2*ep)), -((1 + ep)*(mtt - mWW - 2*s)*(mtt - mWW - s)*(mtt - s - t))/(2*(1 + 2*ep)*(1 + 4*ep)), -((mtt - mWW - s)*(mtt^2 + ep*mtt^2 - 3*mtt*mWW - 5*ep*mtt*mWW - 3*mtt*s - 3*ep*mtt*s + mWW*s + ep*mWW*s + 2*s^2 + 2*ep*s^2 - mtt*t - ep*mtt*t + 3*mWW*t + 5*ep*mWW*t + 2*s*t + 2*ep*s*t))/(2*(1 + 2*ep)*(mtt - mWW)), -((s*(-mtt + mWW + s)*(-3*ep*mtt^2*mWW^2 + 6*mtt*mWW^3 + 15*ep*mtt*mWW^3 - 3*mWW^4 - 6*ep*mWW^4 + 3*ep*mtt*mWW^2*s - 3*mWW^3*s - 9*ep*mWW^3*s - 3*mtt^2*mWW*t - 12*ep*mtt^2*mWW*t - mtt*mWW^2*t + 7*ep*mtt*mWW^2*t - mWW^3*t - 5*ep*mWW^3*t + 3*mtt*mWW*s*t + 12*ep*mtt*mWW*s*t - mWW^2*s*t - 8*ep*mWW^2*s*t - mtt^2*t^2 - ep*mtt^2*t^2 + 2*mtt*mWW*t^2 + 9*ep*mtt*mWW*t^2 - 6*ep*mWW^2*t^2 + mtt*s*t^2 + ep*mtt*s*t^2 + ep*mWW*s*t^2 + mtt*t^3 + ep*mtt*t^3 + ep*mWW*t^3))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mWW - t)^2)), (-3*(-1 + 2*ep)*s*(-mtt + mWW + s)*(-(ep*mtt^2*mWW) + 2*mtt*mWW^2 + 5*ep*mtt*mWW^2 - mWW^3 - 2*ep*mWW^3 + ep*mtt*mWW*s - mWW^2*s - 3*ep*mWW^2*s - mtt^2*t - 3*ep*mtt^2*t - mtt*mWW*t - ep*mWW^2*t + mtt*s*t + 3*ep*mtt*s*t - ep*mWW*s*t + mtt*t^2 + 3*ep*mtt*t^2 - ep*mWW*t^2))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mWW - t)^2), (6*(-1 + 2*ep)*s*(-mtt + mWW + s)*(2*mtt + 4*ep*mtt - 2*mWW - 5*ep*mWW + ep*s + ep*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(-mtt + s + t)), (2*ep^2*(-mtt + mWW + s)*(-2*mtt*mWW*s + 2*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t - mtt*s*t + 3*mWW*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + 2*s)), (3*ep*(-mtt + mWW + s)*t*(3*mtt^2*mWW*s + 6*ep*mtt^2*mWW*s - 3*mtt*mWW^2*s - 10*ep*mtt*mWW^2*s - 5*mtt*mWW*s^2 - 10*ep*mtt*mWW*s^2 + 3*mWW^2*s^2 + 10*ep*mWW^2*s^2 + 2*mWW*s^3 + 4*ep*mWW*s^3 - mtt^3*t - 2*ep*mtt^3*t + 4*mtt^2*mWW*t + 10*ep*mtt^2*mWW*t - 5*mtt*mWW^2*t - 14*ep*mtt*mWW^2*t + 2*mWW^3*t + 6*ep*mWW^3*t + mtt^2*s*t + 2*ep*mtt^2*s*t - 7*mtt*mWW*s*t - 16*ep*mtt*mWW*s*t + 6*mWW^2*s*t + 18*ep*mWW^2*s*t + 2*mWW*s^2*t + 4*ep*mWW*s^2*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*s*(-mtt + mWW + 2*s)*(-mtt + s + t)), (2*(-mtt + mWW + s)*(mWW*s - mtt*t + mWW*t)*(-2*ep*mtt^2*mWW^3*s^2 + 2*ep*mtt*mWW^4*s^2 + 2*ep*mtt*mWW^3*s^3 - 2*ep*mWW^4*s^3 - mtt^3*mWW^2*s*t + 7*ep*mtt^3*mWW^2*s*t - 2*mtt^2*mWW^3*s*t - 17*ep*mtt^2*mWW^3*s*t + 5*mtt*mWW^4*s*t + 15*ep*mtt*mWW^4*s*t - 2*mWW^5*s*t - 5*ep*mWW^5*s*t + 3*mtt^2*mWW^2*s^2*t - 9*ep*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t + 32*ep*mtt*mWW^3*s^2*t - 5*mWW^4*s^2*t - 15*ep*mWW^4*s^2*t - 2*mtt*mWW^2*s^3*t + 2*ep*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - 10*ep*mWW^3*s^3*t - mtt^4*mWW*t^2 - 6*ep*mtt^4*mWW*t^2 + 3*mtt^3*mWW^2*t^2 + 19*ep*mtt^3*mWW^2*t^2 - 3*mtt^2*mWW^3*t^2 - 21*ep*mtt^2*mWW^3*t^2 + mtt*mWW^4*t^2 + 9*ep*mtt*mWW^4*t^2 - ep*mWW^5*t^2 + 8*mtt^3*mWW*s*t^2 + 23*ep*mtt^3*mWW*s*t^2 - 12*mtt^2*mWW^2*s*t^2 - 56*ep*mtt^2*mWW^2*s*t^2 + 4*mtt*mWW^3*s*t^2 + 39*ep*mtt*mWW^3*s*t^2 - 6*ep*mWW^4*s*t^2 - 13*mtt^2*mWW*s^2*t^2 - 29*ep*mtt^2*mWW*s^2*t^2 + 8*mtt*mWW^2*s^2*t^2 + 34*ep*mtt*mWW^2*s^2*t^2 - 3*mWW^3*s^2*t^2 - 21*ep*mWW^3*s^2*t^2 + 6*mtt*mWW*s^3*t^2 + 12*ep*mtt*mWW*s^3*t^2 - 2*mWW^2*s^3*t^2 - 4*ep*mWW^2*s^3*t^2 - mtt^4*t^3 - 2*ep*mtt^4*t^3 + 5*mtt^3*mWW*t^3 + 13*ep*mtt^3*mWW*t^3 - 9*mtt^2*mWW^2*t^3 - 27*ep*mtt^2*mWW^2*t^3 + 7*mtt*mWW^3*t^3 + 23*ep*mtt*mWW^3*t^3 - 2*mWW^4*t^3 - 7*ep*mWW^4*t^3 + mtt^3*s*t^3 + 2*ep*mtt^3*s*t^3 - 10*mtt^2*mWW*s*t^3 - 23*ep*mtt^2*mWW*s*t^3 + 15*mtt*mWW^2*s*t^3 + 42*ep*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 21*ep*mWW^3*s*t^3 + 6*mtt*mWW*s^2*t^3 + 12*ep*mtt*mWW*s^2*t^3 - 2*mWW^2*s^2*t^3 - 4*ep*mWW^2*s^2*t^3))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*(-mtt + mWW + 2*s)*(mWW - t)^2*t^2), (3*ep*(-mtt + mWW + s)*(s + t)*(-4*ep*mtt^2*mWW^3*s^2 + 4*ep*mtt*mWW^4*s^2 + 4*ep*mtt*mWW^3*s^3 - 4*ep*mWW^4*s^3 - mtt^3*mWW^2*s*t + 8*ep*mtt^3*mWW^2*s*t - 2*mtt^2*mWW^3*s*t - 22*ep*mtt^2*mWW^3*s*t + 5*mtt*mWW^4*s*t + 20*ep*mtt*mWW^4*s*t - 2*mWW^5*s*t - 6*ep*mWW^5*s*t + 3*mtt^2*mWW^2*s^2*t - 8*ep*mtt^2*mWW^2*s^2*t + 6*mtt*mWW^3*s^2*t + 36*ep*mtt*mWW^3*s^2*t - 5*mWW^4*s^2*t - 20*ep*mWW^4*s^2*t - 2*mtt*mWW^2*s^3*t - 2*mWW^3*s^3*t - 8*ep*mWW^3*s^3*t - mtt^4*mWW*t^2 - 6*ep*mtt^4*mWW*t^2 + 3*mtt^3*mWW^2*t^2 + 20*ep*mtt^3*mWW^2*t^2 - 3*mtt^2*mWW^3*t^2 - 24*ep*mtt^2*mWW^3*t^2 + mtt*mWW^4*t^2 + 12*ep*mtt*mWW^4*t^2 - 2*ep*mWW^5*t^2 + 8*mtt^3*mWW*s*t^2 + 22*ep*mtt^3*mWW*s*t^2 - 12*mtt^2*mWW^2*s*t^2 - 52*ep*mtt^2*mWW^2*s*t^2 + 4*mtt*mWW^3*s*t^2 + 38*ep*mtt*mWW^3*s*t^2 - 8*ep*mWW^4*s*t^2 - 13*mtt^2*mWW*s^2*t^2 - 28*ep*mtt^2*mWW*s^2*t^2 + 8*mtt*mWW^2*s^2*t^2 + 28*ep*mtt*mWW^2*s^2*t^2 - 3*mWW^3*s^2*t^2 - 16*ep*mWW^3*s^2*t^2 + 6*mtt*mWW*s^3*t^2 + 12*ep*mtt*mWW*s^3*t^2 - 2*mWW^2*s^3*t^2 - 4*ep*mWW^2*s^3*t^2 - mtt^4*t^3 - 2*ep*mtt^4*t^3 + 5*mtt^3*mWW*t^3 + 12*ep*mtt^3*mWW*t^3 - 9*mtt^2*mWW^2*t^3 - 24*ep*mtt^2*mWW^2*t^3 + 7*mtt*mWW^3*t^3 + 20*ep*mtt*mWW^3*t^3 - 2*mWW^4*t^3 - 6*ep*mWW^4*t^3 + mtt^3*s*t^3 + 2*ep*mtt^3*s*t^3 - 10*mtt^2*mWW*s*t^3 - 22*ep*mtt^2*mWW*s*t^3 + 15*mtt*mWW^2*s*t^3 + 38*ep*mtt*mWW^2*s*t^3 - 6*mWW^3*s*t^3 - 18*ep*mWW^3*s*t^3 + 6*mtt*mWW*s^2*t^3 + 12*ep*mtt*mWW*s^2*t^3 - 2*mWW^2*s^2*t^3 - 4*ep*mWW^2*s^2*t^3))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW*s*(-mtt + mWW + 2*s)*(mWW - t)^2*t), (-2*ep^2*(-mtt + mWW + s)*(s + t)*(-2*mtt*mWW*s + 2*mWW*s^2 + mtt^2*t - 3*mtt*mWW*t + 2*mWW^2*t - mtt*s*t + 5*mWW*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + 2*s)*t), (-2*ep^2*(-mtt + s))/((1 + 2*ep)*(1 + 4*ep)), (-2*ep^2*(-mtt + s)^2)/((1 + 2*ep)*(1 + 4*ep)*s), (-2*ep*mWW*(-4*mtt^2 - 9*ep*mtt^2 + 4*mtt*mWW + 9*ep*mtt*mWW + 4*mtt*s + 8*ep*mtt*s - 2*mWW*s - 3*ep*mWW*s + ep*s^2))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)), -((ep*(7*mtt^3 + 16*ep*mtt^3 - 13*mtt^2*mWW - 29*ep*mtt^2*mWW + 6*mtt*mWW^2 + 13*ep*mtt*mWW^2 - 8*mtt^2*s - 17*ep*mtt^2*s + 11*mtt*mWW*s + 20*ep*mtt*mWW*s - 3*mWW^2*s - 4*ep*mWW^2*s + mtt*s^2 + ep*mtt*s^2 - mWW*s^2))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW))), (-2*ep^2*(-6*mtt^2 - 14*ep*mtt^2 + 6*mtt*mWW + 14*ep*mtt*mWW + 6*mtt*s + 13*ep*mtt*s - 3*mWW*s - 5*ep*mWW*s + ep*s^2))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)), (-2*ep^2*(-mtt + s)*(2*mtt^2*mWW*s - 2*mtt*mWW^2*s - 4*mtt*mWW*s^2 + 2*mWW^2*s^2 + 2*mWW*s^3 + mtt^2*mWW*t - 2*mtt*mWW^2*t + mWW^3*t - mtt^2*s*t - 2*mtt*mWW*s*t + 3*mWW^2*s*t + mtt*s^2*t + mWW*s^2*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + 2*s)*t), ((mtt - mWW - s)*(mtt*mWW + 2*ep*mtt*mWW + mtt*s + ep*mtt*s - s^2 - ep*s^2 - mWW*t - 2*ep*mWW*t - s*t - ep*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)), 0, (-2*(-mtt + mWW + s)*(-(mtt*mWW) + mtt*s + mWW*t)*(-2*mtt*mWW - 3*ep*mtt*mWW + mtt*s + 2*ep*mtt*s - 3*mWW*s - 7*ep*mWW*s + 2*s^2 + 4*ep*s^2 + 2*mWW*t + 3*ep*mWW*t + 2*s*t + 3*ep*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*s*(-mWW + s)), (-3*ep*(-mtt + mWW + s)*(mtt - t)*(-2*mtt*mWW - 2*ep*mtt*mWW + mtt*s + ep*mtt*s - 3*mWW*s - 7*ep*mWW*s + 2*s^2 + 4*ep*s^2 + 2*mWW*t + 2*ep*mWW*t + 2*s*t + 4*ep*s*t))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*(-mWW + s)*(-mtt + s + t)), (-2*(-mtt + mWW + s)*(-(mtt*mWW) + mWW*s + mtt*t)*(2*ep*mtt^2*mWW^2*s - 4*ep*mtt*mWW^2*s^2 + 2*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 4*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 4*ep*mtt*mWW^3*t - 7*mtt^2*mWW*s*t - 16*ep*mtt^2*mWW*s*t + 7*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t + 13*mtt*mWW*s^2*t + 22*ep*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 6*ep*mWW^2*s^2*t - 6*mWW*s^3*t - 6*ep*mWW*s^3*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 - mWW^3*t^2 - ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 5*mtt*mWW*s*t^2 + 6*ep*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 - 6*mWW*s^2*t^2 - 8*ep*mWW*s^2*t^2))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + 2*s)*(mWW - t)*t^2), (3*ep*(-mtt + s)*(-mtt + mWW + s)*(4*ep*mtt^2*mWW^2*s - 8*ep*mtt*mWW^2*s^2 + 4*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 4*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 4*ep*mtt*mWW^3*t - 7*mtt^2*mWW*s*t - 18*ep*mtt^2*mWW*s*t + 7*mtt*mWW^2*s*t + 14*ep*mtt*mWW^2*s*t + 13*mtt*mWW*s^2*t + 26*ep*mtt*mWW*s^2*t - 3*mWW^2*s^2*t - 6*ep*mWW^2*s^2*t - 6*mWW*s^3*t - 8*ep*mWW*s^3*t + mtt^3*t^2 + 2*ep*mtt^3*t^2 - mtt^2*mWW*t^2 - ep*mtt^2*mWW*t^2 + mtt*mWW^2*t^2 - mWW^3*t^2 - ep*mWW^3*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + 5*mtt*mWW*s*t^2 + 6*ep*mtt*mWW*s*t^2 - 4*mWW^2*s*t^2 - 4*ep*mWW^2*s*t^2 - 6*mWW*s^2*t^2 - 8*ep*mWW*s^2*t^2))/((1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW*(-mtt + mWW + 2*s)*(mWW - t)*t*(-mtt + s + t)), ((-mtt + s)*(-2*ep*mtt^3*mWW^3 + 6*ep^2*mtt^3*mWW^3 + 4*ep*mtt^2*mWW^4 - 12*ep^2*mtt^2*mWW^4 - 2*ep*mtt*mWW^5 + 6*ep^2*mtt*mWW^5 - 3*ep^2*mtt^4*mWW*s + 2*ep*mtt^3*mWW^2*s + 15*ep^2*mtt^3*mWW^2*s - 2*mtt^2*mWW^3*s - 4*ep*mtt^2*mWW^3*s - 10*ep^2*mtt^2*mWW^3*s + 3*mtt*mWW^4*s + 2*ep^2*mtt*mWW^4*s - mWW^5*s + 2*ep*mWW^5*s - 4*ep^2*mWW^5*s + 9*ep^2*mtt^3*mWW*s^2 - 5*ep*mtt^2*mWW^2*s^2 - 33*ep^2*mtt^2*mWW^2*s^2 + 3*mtt*mWW^3*s^2 + 8*ep*mtt*mWW^3*s^2 + 8*ep^2*mtt*mWW^3*s^2 - 2*mWW^4*s^2 - 4*ep*mWW^4*s^2 + 10*ep^2*mWW^4*s^2 - 9*ep^2*mtt^2*mWW*s^3 + 4*ep*mtt*mWW^2*s^3 + 23*ep^2*mtt*mWW^2*s^3 - mWW^3*s^3 - 2*ep*mWW^3*s^3 - 6*ep^2*mWW^3*s^3 + 3*ep^2*mtt*mWW*s^4 - ep*mWW^2*s^4 - 5*ep^2*mWW^2*s^4 + 4*ep*mtt^3*mWW^2*t - 12*ep^2*mtt^3*mWW^2*t - 8*ep*mtt^2*mWW^3*t + 24*ep^2*mtt^2*mWW^3*t + 4*ep*mtt*mWW^4*t - 12*ep^2*mtt*mWW^4*t - ep*mtt^4*s*t - ep^2*mtt^4*s*t + mtt^3*mWW*s*t + 2*ep*mtt^3*mWW*s*t - 14*ep^2*mtt^3*mWW*s*t - 4*ep*mtt^2*mWW^2*s*t + 23*ep^2*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t + 10*ep*mtt*mWW^3*s*t - 30*ep^2*mtt*mWW^3*s*t - 7*ep*mWW^4*s*t + 22*ep^2*mWW^4*s*t + 3*ep*mtt^3*s^2*t + 3*ep^2*mtt^3*s^2*t - 2*mtt^2*mWW*s^2*t - 4*ep*mtt^2*mWW*s^2*t + 25*ep^2*mtt^2*mWW*s^2*t + 2*ep*mtt*mWW^2*s^2*t - 12*ep^2*mtt*mWW^2*s^2*t + ep*mWW^3*s^2*t - 4*ep^2*mWW^3*s^2*t - 3*ep*mtt^2*s^3*t - 3*ep^2*mtt^2*s^3*t + mtt*mWW*s^3*t + 2*ep*mtt*mWW*s^3*t - 12*ep^2*mtt*mWW*s^3*t - 2*ep*mWW^2*s^3*t + 5*ep^2*mWW^2*s^3*t + ep*mtt*s^4*t + ep^2*mtt*s^4*t + ep^2*mWW*s^4*t - 2*ep*mtt^3*mWW*t^2 + 6*ep^2*mtt^3*mWW*t^2 + 4*ep*mtt^2*mWW^2*t^2 - 12*ep^2*mtt^2*mWW^2*t^2 - 2*ep*mtt*mWW^3*t^2 + 6*ep^2*mtt*mWW^3*t^2 + ep*mtt^3*s*t^2 + 3*ep^2*mtt^3*s*t^2 - mtt^2*mWW*s*t^2 - ep*mtt^2*mWW*s*t^2 - ep^2*mtt^2*mWW*s*t^2 + mtt*mWW^2*s*t^2 - 3*ep*mtt*mWW^2*s*t^2 + 8*ep^2*mtt*mWW^2*s*t^2 + 3*ep*mWW^3*s*t^2 - 10*ep^2*mWW^3*s*t^2 - 2*ep*mtt^2*s^2*t^2 - 4*ep^2*mtt^2*s^2*t^2 + mtt*mWW*s^2*t^2 + 3*ep*mtt*mWW*s^2*t^2 - 8*ep^2*mtt*mWW*s^2*t^2 - 2*ep*mWW^2*s^2*t^2 + 6*ep^2*mWW^2*s^2*t^2 + ep*mtt*s^3*t^2 + ep^2*mtt*s^3*t^2 + ep^2*mWW*s^3*t^2))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*s*(-mtt + mWW + s)*(mWW - t)^2), -(((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(-2*ep*mtt^3*mWW^2 + 4*ep*mtt^2*mWW^3 - 2*ep*mtt*mWW^4 - 2*mtt^2*mWW^2*s - 5*ep*mtt^2*mWW^2*s + 3*mtt*mWW^3*s + 5*ep*mtt*mWW^3*s - mWW^4*s + 3*mtt*mWW^2*s^2 + 9*ep*mtt*mWW^2*s^2 - 2*mWW^3*s^2 - 7*ep*mWW^3*s^2 - mWW^2*s^3 - 2*ep*mWW^2*s^3 + 4*ep*mtt^3*mWW*t - 8*ep*mtt^2*mWW^2*t + 4*ep*mtt*mWW^3*t + mtt^3*s*t + 4*ep*mtt^3*s*t - 5*ep*mtt^2*mWW*s*t - mtt*mWW^2*s*t + 8*ep*mtt*mWW^2*s*t - 7*ep*mWW^3*s*t - 2*mtt^2*s^2*t - 8*ep*mtt^2*s^2*t + 3*ep*mtt*mWW*s^2*t + ep*mWW^2*s^2*t + mtt*s^3*t + 4*ep*mtt*s^3*t - 2*ep*mWW*s^3*t - 2*ep*mtt^3*t^2 + 4*ep*mtt^2*mWW*t^2 - 2*ep*mtt*mWW^2*t^2 - mtt^2*s*t^2 - 2*ep*mtt^2*s*t^2 + mtt*mWW*s*t^2 - ep*mtt*mWW*s*t^2 + 3*ep*mWW^2*s*t^2 + mtt*s^2*t^2 + 4*ep*mtt*s^2*t^2 - 2*ep*mWW*s^2*t^2))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*s*(-mtt + mWW + s)*(mWW - t)^2)), ((-1 + 2*ep)*(-1 + 3*ep)*(6*mtt^3 + 30*ep*mtt^3 + 38*ep^2*mtt^3 - 12*mtt^2*mWW - 60*ep*mtt^2*mWW - 77*ep^2*mtt^2*mWW + 6*mtt*mWW^2 + 30*ep*mtt*mWW^2 + 39*ep^2*mtt*mWW^2 - 12*mtt^2*s - 57*ep*mtt^2*s - 69*ep^2*mtt^2*s + 18*mtt*mWW*s + 90*ep*mtt*mWW*s + 115*ep^2*mtt*mWW*s - 6*mWW^2*s - 30*ep*mWW^2*s - 39*ep^2*mWW^2*s + 6*mtt*s^2 + 24*ep*mtt*s^2 + 24*ep^2*mtt*s^2 - 6*mWW*s^2 - 30*ep*mWW*s^2 - 38*ep^2*mWW*s^2 + 3*ep*s^3 + 7*ep^2*s^3 - 3*ep*mtt^2*t - 8*ep^2*mtt^2*t + 6*ep*mtt*mWW*t + 17*ep^2*mtt*mWW*t - 3*ep*mWW^2*t - 9*ep^2*mWW^2*t + ep^2*mtt*s*t - 3*ep*mWW*s*t - 8*ep^2*mWW*s*t + 3*ep*s^2*t + 7*ep^2*s^2*t))/(ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*(-mtt + s)*(-mtt + s + t)), (-2*(-1 + 2*ep)^2*mtt*(-mtt + mWW + s)*(-mtt^2 - 2*ep*mtt^2 + mtt*mWW + 2*ep*mtt*mWW + mtt*s + 2*ep*mtt*s - mWW*s - ep*mWW*s))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*s), ((-1 + 2*ep)*(-mtt + mWW + s)*(4*ep*mtt^4*mWW^4*s^3 - 8*ep*mtt^3*mWW^5*s^3 + 4*ep*mtt^2*mWW^6*s^3 - 8*ep*mtt^3*mWW^4*s^4 + 8*ep*mtt^2*mWW^5*s^4 + 4*ep*mtt^2*mWW^4*s^5 - 4*ep*mWW^6*s^5 + 2*mtt^5*mWW^3*s^2*t - 18*ep*mtt^5*mWW^3*s^2*t + 2*mtt^4*mWW^4*s^2*t + 60*ep*mtt^4*mWW^4*s^2*t - 14*mtt^3*mWW^5*s^2*t - 76*ep*mtt^3*mWW^5*s^2*t + 14*mtt^2*mWW^6*s^2*t + 44*ep*mtt^2*mWW^6*s^2*t - 4*mtt*mWW^7*s^2*t - 10*ep*mtt*mWW^7*s^2*t - 8*mtt^4*mWW^3*s^3*t + 40*ep*mtt^4*mWW^3*s^3*t - 12*mtt^3*mWW^4*s^3*t - 122*ep*mtt^3*mWW^4*s^3*t + 28*mtt^2*mWW^5*s^3*t + 106*ep*mtt^2*mWW^5*s^3*t - 4*mtt*mWW^6*s^3*t - 14*ep*mtt*mWW^6*s^3*t - 4*mWW^7*s^3*t - 10*ep*mWW^7*s^3*t + 10*mtt^3*mWW^3*s^4*t - 26*ep*mtt^3*mWW^3*s^4*t + 18*mtt^2*mWW^4*s^4*t + 78*ep*mtt^2*mWW^4*s^4*t - 2*mtt*mWW^5*s^4*t + 10*ep*mtt*mWW^5*s^4*t - 10*mWW^6*s^4*t - 30*ep*mWW^6*s^4*t - 4*mtt^2*mWW^3*s^5*t + 4*ep*mtt^2*mWW^3*s^5*t - 8*mtt*mWW^4*s^5*t - 16*ep*mtt*mWW^4*s^5*t - 4*mWW^5*s^5*t - 20*ep*mWW^5*s^5*t - 4*ep*mtt^7*mWW^2*t^2 + 18*ep*mtt^6*mWW^3*t^2 - 32*ep*mtt^5*mWW^4*t^2 + 28*ep*mtt^4*mWW^5*t^2 - 12*ep*mtt^3*mWW^6*t^2 + 2*ep*mtt^2*mWW^7*t^2 + mtt^6*mWW^2*s*t^2 + 42*ep*mtt^6*mWW^2*s*t^2 - 8*mtt^5*mWW^3*s*t^2 - 168*ep*mtt^5*mWW^3*s*t^2 + 20*mtt^4*mWW^4*s*t^2 + 264*ep*mtt^4*mWW^4*s*t^2 - 22*mtt^3*mWW^5*s*t^2 - 204*ep*mtt^3*mWW^5*s*t^2 + 11*mtt^2*mWW^6*s*t^2 + 78*ep*mtt^2*mWW^6*s*t^2 - 2*mtt*mWW^7*s*t^2 - 12*ep*mtt*mWW^7*s*t^2 - 14*mtt^5*mWW^2*s^2*t^2 - 108*ep*mtt^5*mWW^2*s^2*t^2 + 46*mtt^4*mWW^3*s^2*t^2 + 370*ep*mtt^4*mWW^3*s^2*t^2 - 52*mtt^3*mWW^4*s^2*t^2 - 446*ep*mtt^3*mWW^4*s^2*t^2 + 20*mtt^2*mWW^5*s^2*t^2 + 210*ep*mtt^2*mWW^5*s^2*t^2 + 2*mtt*mWW^6*s^2*t^2 - 22*ep*mtt*mWW^6*s^2*t^2 - 2*mWW^7*s^2*t^2 - 4*ep*mWW^7*s^2*t^2 + 37*mtt^4*mWW^2*s^3*t^2 + 132*ep*mtt^4*mWW^2*s^3*t^2 - 54*mtt^3*mWW^3*s^3*t^2 - 294*ep*mtt^3*mWW^3*s^3*t^2 + 16*mtt^2*mWW^4*s^3*t^2 + 170*ep*mtt^2*mWW^4*s^3*t^2 + 6*mtt*mWW^5*s^3*t^2 + 14*ep*mtt*mWW^5*s^3*t^2 - 5*mWW^6*s^3*t^2 - 22*ep*mWW^6*s^3*t^2 - 36*mtt^3*mWW^2*s^4*t^2 - 86*ep*mtt^3*mWW^2*s^4*t^2 + 8*mtt^2*mWW^3*s^4*t^2 + 58*ep*mtt^2*mWW^3*s^4*t^2 + 4*mtt*mWW^4*s^4*t^2 + 14*ep*mtt*mWW^4*s^4*t^2 - 8*mWW^5*s^4*t^2 - 50*ep*mWW^5*s^4*t^2 + 12*mtt^2*mWW^2*s^5*t^2 + 24*ep*mtt^2*mWW^2*s^5*t^2 + 8*mtt*mWW^3*s^5*t^2 + 16*ep*mtt*mWW^3*s^5*t^2 - 4*mWW^4*s^5*t^2 - 8*ep*mWW^4*s^5*t^2 - mtt^7*mWW*t^3 - 2*ep*mtt^7*mWW*t^3 + 5*mtt^6*mWW^2*t^3 + 16*ep*mtt^6*mWW^2*t^3 - 10*mtt^5*mWW^3*t^3 - 46*ep*mtt^5*mWW^3*t^3 + 10*mtt^4*mWW^4*t^3 + 64*ep*mtt^4*mWW^4*t^3 - 5*mtt^3*mWW^5*t^3 - 46*ep*mtt^3*mWW^5*t^3 + mtt^2*mWW^6*t^3 + 16*ep*mtt^2*mWW^6*t^3 - 2*ep*mtt*mWW^7*t^3 + 11*mtt^6*mWW*s*t^3 + 6*ep*mtt^6*mWW*s*t^3 - 43*mtt^5*mWW^2*s*t^3 - 62*ep*mtt^5*mWW^2*s*t^3 + 66*mtt^4*mWW^3*s*t^3 + 162*ep*mtt^4*mWW^3*s*t^3 - 50*mtt^3*mWW^4*s*t^3 - 172*ep*mtt^3*mWW^4*s*t^3 + 19*mtt^2*mWW^5*s*t^3 + 74*ep*mtt^2*mWW^5*s*t^3 - 3*mtt*mWW^6*s*t^3 - 6*ep*mtt*mWW^6*s*t^3 - 2*ep*mWW^7*s*t^3 - 25*mtt^5*mWW*s^2*t^3 - 18*ep*mtt^5*mWW*s^2*t^3 + 76*mtt^4*mWW^2*s^2*t^3 + 86*ep*mtt^4*mWW^2*s^2*t^3 - 86*mtt^3*mWW^3*s^2*t^3 - 136*ep*mtt^3*mWW^3*s^2*t^3 + 40*mtt^2*mWW^4*s^2*t^3 + 60*ep*mtt^2*mWW^4*s^2*t^3 - mtt*mWW^5*s^2*t^3 + 34*ep*mtt*mWW^5*s^2*t^3 - 4*mWW^6*s^2*t^3 - 26*ep*mWW^6*s^2*t^3 + 21*mtt^4*mWW*s^3*t^3 + 22*ep*mtt^4*mWW*s^3*t^3 - 52*mtt^3*mWW^2*s^3*t^3 - 56*ep*mtt^3*mWW^2*s^3*t^3 + 26*mtt^2*mWW^3*s^3*t^3 + 4*ep*mtt^2*mWW^3*s^3*t^3 + 20*mtt*mWW^4*s^3*t^3 + 96*ep*mtt*mWW^4*s^3*t^3 - 15*mWW^5*s^3*t^3 - 66*ep*mWW^5*s^3*t^3 - 6*mtt^3*mWW*s^4*t^3 - 8*ep*mtt^3*mWW*s^4*t^3 + 14*mtt^2*mWW^2*s^4*t^3 + 16*ep*mtt^2*mWW^2*s^4*t^3 + 14*mtt*mWW^3*s^4*t^3 + 40*ep*mtt*mWW^3*s^4*t^3 - 6*mWW^4*s^4*t^3 - 16*ep*mWW^4*s^4*t^3 - mtt^7*t^4 - 2*ep*mtt^7*t^4 + 7*mtt^6*mWW*t^4 + 14*ep*mtt^6*mWW*t^4 - 20*mtt^5*mWW^2*t^4 - 42*ep*mtt^5*mWW^2*t^4 + 30*mtt^4*mWW^3*t^4 + 68*ep*mtt^4*mWW^3*t^4 - 25*mtt^3*mWW^4*t^4 - 62*ep*mtt^3*mWW^4*t^4 + 11*mtt^2*mWW^5*t^4 + 30*ep*mtt^2*mWW^5*t^4 - 2*mtt*mWW^6*t^4 - 6*ep*mtt*mWW^6*t^4 + 2*mtt^6*s*t^4 + 8*ep*mtt^6*s*t^4 - 17*mtt^5*mWW*s*t^4 - 42*ep*mtt^5*mWW*s*t^4 + 44*mtt^4*mWW^2*s*t^4 + 94*ep*mtt^4*mWW^2*s*t^4 - 48*mtt^3*mWW^3*s*t^4 - 104*ep*mtt^3*mWW^3*s*t^4 + 20*mtt^2*mWW^4*s*t^4 + 48*ep*mtt^2*mWW^4*s*t^4 + mtt*mWW^5*s*t^4 + 2*ep*mtt*mWW^5*s*t^4 - 2*mWW^6*s*t^4 - 6*ep*mWW^6*s*t^4 - mtt^5*s^2*t^4 - 8*ep*mtt^5*s^2*t^4 + 16*mtt^4*mWW*s^2*t^4 + 44*ep*mtt^4*mWW*s^2*t^4 - 28*mtt^3*mWW^2*s^2*t^4 - 62*ep*mtt^3*mWW^2*s^2*t^4 + 6*mtt^2*mWW^3*s^2*t^4 + 6*ep*mtt^2*mWW^3*s^2*t^4 + 13*mtt*mWW^4*s^2*t^4 + 38*ep*mtt*mWW^4*s^2*t^4 - 6*mWW^5*s^2*t^4 - 18*ep*mWW^5*s^2*t^4 + 2*ep*mtt^4*s^3*t^4 - 6*mtt^3*mWW*s^3*t^4 - 16*ep*mtt^3*mWW*s^3*t^4 + 2*mtt^2*mWW^2*s^3*t^4 + 4*ep*mtt^2*mWW^2*s^3*t^4 + 6*mtt*mWW^3*s^3*t^4 + 16*ep*mtt*mWW^3*s^3*t^4 - 2*mWW^4*s^3*t^4 - 6*ep*mWW^4*s^3*t^4))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*s*(-mtt + mWW + 2*s)^2*(mWW - t)^2*t^2), -(((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(4*ep*mtt^3*mWW^4*s^3 - 8*ep*mtt^2*mWW^5*s^3 + 4*ep*mtt*mWW^6*s^3 - 8*ep*mtt^2*mWW^4*s^4 + 12*ep*mtt*mWW^5*s^4 - 4*ep*mWW^6*s^4 + 4*ep*mtt*mWW^4*s^5 - 4*ep*mWW^5*s^5 + 2*mtt^4*mWW^3*s^2*t - 18*ep*mtt^4*mWW^3*s^2*t + 2*mtt^3*mWW^4*s^2*t + 56*ep*mtt^3*mWW^4*s^2*t - 14*mtt^2*mWW^5*s^2*t - 68*ep*mtt^2*mWW^5*s^2*t + 14*mtt*mWW^6*s^2*t + 40*ep*mtt*mWW^6*s^2*t - 4*mWW^7*s^2*t - 10*ep*mWW^7*s^2*t - 8*mtt^3*mWW^3*s^3*t + 40*ep*mtt^3*mWW^3*s^3*t - 10*mtt^2*mWW^4*s^3*t - 128*ep*mtt^2*mWW^4*s^3*t + 32*mtt*mWW^5*s^3*t + 128*ep*mtt*mWW^5*s^3*t - 14*mWW^6*s^3*t - 40*ep*mWW^6*s^3*t + 10*mtt^2*mWW^3*s^4*t - 26*ep*mtt^2*mWW^3*s^4*t + 12*mtt*mWW^4*s^4*t + 92*ep*mtt*mWW^4*s^4*t - 14*mWW^5*s^4*t - 50*ep*mWW^5*s^4*t - 4*mtt*mWW^3*s^5*t + 4*ep*mtt*mWW^3*s^5*t - 4*mWW^4*s^5*t - 20*ep*mWW^4*s^5*t - 4*ep*mtt^6*mWW^2*t^2 + 12*ep*mtt^5*mWW^3*t^2 - 10*ep*mtt^4*mWW^4*t^2 - 2*ep*mtt^3*mWW^5*t^2 + 6*ep*mtt^2*mWW^6*t^2 - 2*ep*mtt*mWW^7*t^2 + mtt^5*mWW^2*s*t^2 + 42*ep*mtt^5*mWW^2*s*t^2 - 8*mtt^4*mWW^3*s*t^2 - 130*ep*mtt^4*mWW^3*s*t^2 + 20*mtt^3*mWW^4*s*t^2 + 158*ep*mtt^3*mWW^4*s*t^2 - 22*mtt^2*mWW^5*s*t^2 - 98*ep*mtt^2*mWW^5*s*t^2 + 11*mtt*mWW^6*s*t^2 + 32*ep*mtt*mWW^6*s*t^2 - 2*mWW^7*s*t^2 - 4*ep*mWW^7*s*t^2 - 14*mtt^4*mWW^2*s^2*t^2 - 108*ep*mtt^4*mWW^2*s^2*t^2 + 47*mtt^3*mWW^3*s^2*t^2 + 322*ep*mtt^3*mWW^3*s^2*t^2 - 59*mtt^2*mWW^4*s^2*t^2 - 358*ep*mtt^2*mWW^4*s^2*t^2 + 33*mtt*mWW^5*s^2*t^2 + 170*ep*mtt*mWW^5*s^2*t^2 - 7*mWW^6*s^2*t^2 - 26*ep*mWW^6*s^2*t^2 + 37*mtt^3*mWW^2*s^3*t^2 + 132*ep*mtt^3*mWW^2*s^3*t^2 - 67*mtt^2*mWW^3*s^3*t^2 - 308*ep*mtt^2*mWW^3*s^3*t^2 + 43*mtt*mWW^4*s^3*t^2 + 248*ep*mtt*mWW^4*s^3*t^2 - 13*mWW^5*s^3*t^2 - 72*ep*mWW^5*s^3*t^2 - 36*mtt^2*mWW^2*s^4*t^2 - 86*ep*mtt^2*mWW^2*s^4*t^2 + 32*mtt*mWW^3*s^4*t^2 + 112*ep*mtt*mWW^3*s^4*t^2 - 12*mWW^4*s^4*t^2 - 58*ep*mWW^4*s^4*t^2 + 12*mtt*mWW^2*s^5*t^2 + 24*ep*mtt*mWW^2*s^5*t^2 - 4*mWW^3*s^5*t^2 - 8*ep*mWW^3*s^5*t^2 - mtt^6*mWW*t^3 - 2*ep*mtt^6*mWW*t^3 + 5*mtt^5*mWW^2*t^3 + 22*ep*mtt^5*mWW^2*t^3 - 10*mtt^4*mWW^3*t^3 - 66*ep*mtt^4*mWW^3*t^3 + 10*mtt^3*mWW^4*t^3 + 88*ep*mtt^3*mWW^4*t^3 - 5*mtt^2*mWW^5*t^3 - 58*ep*mtt^2*mWW^5*t^3 + mtt*mWW^6*t^3 + 18*ep*mtt*mWW^6*t^3 - 2*ep*mWW^7*t^3 + 11*mtt^5*mWW*s*t^3 + 6*ep*mtt^5*mWW*s*t^3 - 44*mtt^4*mWW^2*s*t^3 - 112*ep*mtt^4*mWW^2*s*t^3 + 70*mtt^3*mWW^3*s*t^3 + 296*ep*mtt^3*mWW^3*s*t^3 - 56*mtt^2*mWW^4*s*t^3 - 308*ep*mtt^2*mWW^4*s*t^3 + 23*mtt*mWW^5*s*t^3 + 146*ep*mtt*mWW^5*s*t^3 - 4*mWW^6*s*t^3 - 28*ep*mWW^6*s*t^3 - 25*mtt^4*mWW*s^2*t^3 - 18*ep*mtt^4*mWW*s^2*t^3 + 86*mtt^3*mWW^2*s^2*t^3 + 196*ep*mtt^3*mWW^2*s^2*t^3 - 116*mtt^2*mWW^3*s^2*t^3 - 406*ep*mtt^2*mWW^3*s^2*t^3 + 74*mtt*mWW^4*s^2*t^3 + 320*ep*mtt*mWW^4*s^2*t^3 - 19*mWW^5*s^2*t^3 - 92*ep*mWW^5*s^2*t^3 + 21*mtt^3*mWW*s^3*t^3 + 22*ep*mtt^3*mWW*s^3*t^3 - 67*mtt^2*mWW^2*s^3*t^3 - 146*ep*mtt^2*mWW^2*s^3*t^3 + 67*mtt*mWW^3*s^3*t^3 + 206*ep*mtt*mWW^3*s^3*t^3 - 21*mWW^4*s^3*t^3 - 82*ep*mWW^4*s^3*t^3 - 6*mtt^2*mWW*s^4*t^3 - 8*ep*mtt^2*mWW*s^4*t^3 + 20*mtt*mWW^2*s^4*t^3 + 40*ep*mtt*mWW^2*s^4*t^3 - 6*mWW^3*s^4*t^3 - 16*ep*mWW^3*s^4*t^3 - mtt^6*t^4 - 2*ep*mtt^6*t^4 + 7*mtt^5*mWW*t^4 + 14*ep*mtt^5*mWW*t^4 - 20*mtt^4*mWW^2*t^4 - 44*ep*mtt^4*mWW^2*t^4 + 30*mtt^3*mWW^3*t^4 + 74*ep*mtt^3*mWW^3*t^4 - 25*mtt^2*mWW^4*t^4 - 68*ep*mtt^2*mWW^4*t^4 + 11*mtt*mWW^5*t^4 + 32*ep*mtt*mWW^5*t^4 - 2*mWW^6*t^4 - 6*ep*mWW^6*t^4 + 2*mtt^5*s*t^4 + 8*ep*mtt^5*s*t^4 - 18*mtt^4*mWW*s*t^4 - 38*ep*mtt^4*mWW*s*t^4 + 50*mtt^3*mWW^2*s*t^4 + 106*ep*mtt^3*mWW^2*s*t^4 - 62*mtt^2*mWW^3*s*t^4 - 154*ep*mtt^2*mWW^3*s*t^4 + 36*mtt*mWW^4*s*t^4 + 102*ep*mtt*mWW^4*s*t^4 - 8*mWW^5*s*t^4 - 24*ep*mWW^5*s*t^4 - mtt^4*s^2*t^4 - 8*ep*mtt^4*s^2*t^4 + 17*mtt^3*mWW*s^2*t^4 + 34*ep*mtt^3*mWW*s^2*t^4 - 39*mtt^2*mWW^2*s^2*t^4 - 80*ep*mtt^2*mWW^2*s^2*t^4 + 31*mtt*mWW^3*s^2*t^4 + 78*ep*mtt*mWW^3*s^2*t^4 - 8*mWW^4*s^2*t^4 - 24*ep*mWW^4*s^2*t^4 + 2*ep*mtt^3*s^3*t^4 - 6*mtt^2*mWW*s^3*t^4 - 10*ep*mtt^2*mWW*s^3*t^4 + 8*mtt*mWW^2*s^3*t^4 + 14*ep*mtt*mWW^2*s^3*t^4 - 2*mWW^3*s^3*t^4 - 6*ep*mWW^3*s^3*t^4))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*s*(-mtt + mWW + 2*s)^2*(mWW - t)^2*t^2)), (2*(-1 + 2*ep)^2*mtt*(-mtt^3 - 2*ep*mtt^3 - ep*mtt^2*mWW + 2*mtt*mWW^2 + 5*ep*mtt*mWW^2 - mWW^3 - 2*ep*mWW^3 + mtt^2*s + 2*ep*mtt^2*s + ep*mtt*mWW*s - mWW^2*s - 2*ep*mWW^2*s))/((1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-mtt + mWW + s)*(-4*ep*mtt^5*mWW^4*s^2 - 8*ep^2*mtt^5*mWW^4*s^2 + 4*ep*mtt^4*mWW^5*s^2 + 8*ep^2*mtt^4*mWW^5*s^2 + 16*ep*mtt^4*mWW^4*s^3 + 32*ep^2*mtt^4*mWW^4*s^3 - 16*ep*mtt^3*mWW^5*s^3 - 32*ep^2*mtt^3*mWW^5*s^3 - 20*ep*mtt^3*mWW^4*s^4 - 40*ep^2*mtt^3*mWW^4*s^4 + 20*ep*mtt^2*mWW^5*s^4 + 40*ep^2*mtt^2*mWW^5*s^4 + 8*ep*mtt^2*mWW^4*s^5 + 16*ep^2*mtt^2*mWW^4*s^5 - 8*ep*mtt*mWW^5*s^5 - 16*ep^2*mtt*mWW^5*s^5 + 4*mtt^5*mWW^4*s*t + 16*ep*mtt^5*mWW^4*s*t + 16*ep^2*mtt^5*mWW^4*s*t - 8*mtt^4*mWW^5*s*t - 32*ep*mtt^4*mWW^5*s*t - 32*ep^2*mtt^4*mWW^5*s*t + 4*mtt^3*mWW^6*s*t + 16*ep*mtt^3*mWW^6*s*t + 16*ep^2*mtt^3*mWW^6*s*t + 16*mtt^5*mWW^3*s^2*t + 54*ep*mtt^5*mWW^3*s^2*t + 44*ep^2*mtt^5*mWW^3*s^2*t - 28*mtt^4*mWW^4*s^2*t - 86*ep*mtt^4*mWW^4*s^2*t - 60*ep^2*mtt^4*mWW^4*s^2*t + 12*mtt^3*mWW^5*s^2*t + 30*ep*mtt^3*mWW^5*s^2*t + 12*ep^2*mtt^3*mWW^5*s^2*t + 2*ep*mtt^2*mWW^6*s^2*t + 4*ep^2*mtt^2*mWW^6*s^2*t - 48*mtt^4*mWW^3*s^3*t - 152*ep*mtt^4*mWW^3*s^3*t - 112*ep^2*mtt^4*mWW^3*s^3*t + 44*mtt^3*mWW^4*s^3*t + 90*ep*mtt^3*mWW^4*s^3*t + 4*ep^2*mtt^3*mWW^4*s^3*t + 48*ep*mtt^2*mWW^5*s^3*t + 96*ep^2*mtt^2*mWW^5*s^3*t - 4*mtt*mWW^6*s^3*t - 18*ep*mtt*mWW^6*s^3*t - 20*ep^2*mtt*mWW^6*s^3*t + 48*mtt^3*mWW^3*s^4*t + 142*ep*mtt^3*mWW^3*s^4*t + 92*ep^2*mtt^3*mWW^3*s^4*t - 28*mtt^2*mWW^4*s^4*t - 24*ep*mtt^2*mWW^4*s^4*t + 64*ep^2*mtt^2*mWW^4*s^4*t - 4*mtt*mWW^5*s^4*t - 54*ep*mtt*mWW^5*s^4*t - 92*ep^2*mtt*mWW^5*s^4*t - 16*mtt^2*mWW^3*s^5*t - 44*ep*mtt^2*mWW^3*s^5*t - 24*ep^2*mtt^2*mWW^3*s^5*t + 8*mtt*mWW^4*s^5*t + 4*ep*mtt*mWW^4*s^5*t - 24*ep^2*mtt*mWW^4*s^5*t + 8*ep*mWW^5*s^5*t + 16*ep^2*mWW^5*s^5*t - mtt^6*mWW^2*s*t^2 + 12*ep*mtt^6*mWW^2*s*t^2 + 28*ep^2*mtt^6*mWW^2*s*t^2 - 9*mtt^5*mWW^3*s*t^2 - 85*ep*mtt^5*mWW^3*s*t^2 - 133*ep^2*mtt^5*mWW^3*s*t^2 + 15*mtt^4*mWW^4*s*t^2 + 115*ep*mtt^4*mWW^4*s*t^2 + 167*ep^2*mtt^4*mWW^4*s*t^2 + mtt^3*mWW^5*s*t^2 - 23*ep*mtt^3*mWW^5*s*t^2 - 47*ep^2*mtt^3*mWW^5*s*t^2 - 6*mtt^2*mWW^6*s*t^2 - 19*ep*mtt^2*mWW^6*s*t^2 - 15*ep^2*mtt^2*mWW^6*s*t^2 - 31*mtt^5*mWW^2*s^2*t^2 - 174*ep*mtt^5*mWW^2*s^2*t^2 - 224*ep^2*mtt^5*mWW^2*s^2*t^2 + 39*mtt^4*mWW^3*s^2*t^2 + 343*ep*mtt^4*mWW^3*s^2*t^2 + 525*ep^2*mtt^4*mWW^3*s^2*t^2 - mtt^3*mWW^4*s^2*t^2 - 213*ep*mtt^3*mWW^4*s^2*t^2 - 411*ep^2*mtt^3*mWW^4*s^2*t^2 - 3*mtt^2*mWW^5*s^2*t^2 + 69*ep*mtt^2*mWW^5*s^2*t^2 + 143*ep^2*mtt^2*mWW^5*s^2*t^2 - 4*mtt*mWW^6*s^2*t^2 - 25*ep*mtt*mWW^6*s^2*t^2 - 33*ep^2*mtt*mWW^6*s^2*t^2 + 88*mtt^4*mWW^2*s^3*t^2 + 384*ep*mtt^4*mWW^2*s^3*t^2 + 416*ep^2*mtt^4*mWW^2*s^3*t^2 - 28*mtt^3*mWW^3*s^3*t^2 - 336*ep*mtt^3*mWW^3*s^3*t^2 - 552*ep^2*mtt^3*mWW^3*s^3*t^2 - 28*mtt^2*mWW^4*s^3*t^2 + 150*ep*mtt^2*mWW^4*s^3*t^2 + 400*ep^2*mtt^2*mWW^4*s^3*t^2 - 4*mtt*mWW^5*s^3*t^2 - 88*ep*mtt*mWW^5*s^3*t^2 - 156*ep^2*mtt*mWW^5*s^3*t^2 + 4*mWW^6*s^3*t^2 + 18*ep*mWW^6*s^3*t^2 + 20*ep^2*mWW^6*s^3*t^2 - 80*mtt^3*mWW^2*s^4*t^2 - 306*ep*mtt^3*mWW^2*s^4*t^2 - 292*ep^2*mtt^3*mWW^2*s^4*t^2 + 94*ep*mtt^2*mWW^3*s^4*t^2 + 184*ep^2*mtt^2*mWW^3*s^4*t^2 + 28*mtt*mWW^4*s^4*t^2 - 14*ep*mtt*mWW^4*s^4*t^2 - 136*ep^2*mtt*mWW^4*s^4*t^2 + 4*mWW^5*s^4*t^2 + 34*ep*mWW^5*s^4*t^2 + 52*ep^2*mWW^5*s^4*t^2 + 24*mtt^2*mWW^2*s^5*t^2 + 84*ep*mtt^2*mWW^2*s^5*t^2 + 72*ep^2*mtt^2*mWW^2*s^5*t^2 - 8*ep*mtt*mWW^3*s^5*t^2 - 16*ep^2*mtt*mWW^3*s^5*t^2 - 8*mWW^4*s^5*t^2 - 12*ep*mWW^4*s^5*t^2 + 8*ep^2*mWW^4*s^5*t^2 - mtt^7*mWW*t^3 - 8*ep*mtt^7*mWW*t^3 - 12*ep^2*mtt^7*mWW*t^3 + 4*mtt^6*mWW^2*t^3 + 34*ep*mtt^6*mWW^2*t^3 + 52*ep^2*mtt^6*mWW^2*t^3 - 6*mtt^5*mWW^3*t^3 - 56*ep*mtt^5*mWW^3*t^3 - 88*ep^2*mtt^5*mWW^3*t^3 + 4*mtt^4*mWW^4*t^3 + 44*ep*mtt^4*mWW^4*t^3 + 72*ep^2*mtt^4*mWW^4*t^3 - mtt^3*mWW^5*t^3 - 16*ep*mtt^3*mWW^5*t^3 - 28*ep^2*mtt^3*mWW^5*t^3 + 2*ep*mtt^2*mWW^6*t^3 + 4*ep^2*mtt^2*mWW^6*t^3 + 14*mtt^6*mWW*s*t^3 + 68*ep*mtt^6*mWW*s*t^3 + 80*ep^2*mtt^6*mWW*s*t^3 - 37*mtt^5*mWW^2*s*t^3 - 243*ep*mtt^5*mWW^2*s*t^3 - 340*ep^2*mtt^5*mWW^2*s*t^3 + 58*mtt^4*mWW^3*s*t^3 + 441*ep*mtt^4*mWW^3*s*t^3 + 655*ep^2*mtt^4*mWW^3*s*t^3 - 60*mtt^3*mWW^4*s*t^3 - 433*ep*mtt^3*mWW^4*s*t^3 - 629*ep^2*mtt^3*mWW^4*s*t^3 + 24*mtt^2*mWW^5*s*t^3 + 175*ep*mtt^2*mWW^5*s*t^3 + 253*ep^2*mtt^2*mWW^5*s*t^3 + mtt*mWW^6*s*t^3 - 8*ep*mtt*mWW^6*s*t^3 - 19*ep^2*mtt*mWW^6*s*t^3 - 23*mtt^5*mWW*s^2*t^3 - 104*ep*mtt^5*mWW*s^2*t^3 - 116*ep^2*mtt^5*mWW*s^2*t^3 + 129*mtt^4*mWW^2*s^2*t^3 + 658*ep*mtt^4*mWW^2*s^2*t^3 + 810*ep^2*mtt^4*mWW^2*s^2*t^3 - 189*mtt^3*mWW^3*s^2*t^3 - 1154*ep*mtt^3*mWW^3*s^2*t^3 - 1570*ep^2*mtt^3*mWW^3*s^2*t^3 + 95*mtt^2*mWW^4*s^2*t^3 + 750*ep*mtt^2*mWW^4*s^2*t^3 + 1126*ep^2*mtt^2*mWW^4*s^2*t^3 - 16*mtt*mWW^5*s^2*t^3 - 174*ep*mtt*mWW^5*s^2*t^3 - 282*ep^2*mtt*mWW^5*s^2*t^3 + 4*mWW^6*s^2*t^3 + 24*ep*mWW^6*s^2*t^3 + 32*ep^2*mWW^6*s^2*t^3 + 10*mtt^4*mWW*s^3*t^3 + 52*ep*mtt^4*mWW*s^3*t^3 + 64*ep^2*mtt^4*mWW*s^3*t^3 - 200*mtt^3*mWW^2*s^3*t^3 - 862*ep*mtt^3*mWW^2*s^3*t^3 - 940*ep^2*mtt^3*mWW^2*s^3*t^3 + 182*mtt^2*mWW^3*s^3*t^3 + 1000*ep*mtt^2*mWW^3*s^3*t^3 + 1292*ep^2*mtt^2*mWW^3*s^3*t^3 - 44*mtt*mWW^4*s^3*t^3 - 442*ep*mtt*mWW^4*s^3*t^3 - 712*ep^2*mtt*mWW^4*s^3*t^3 + 4*mWW^5*s^3*t^3 + 60*ep*mWW^5*s^3*t^3 + 104*ep^2*mWW^5*s^3*t^3 - 8*ep*mtt^3*mWW*s^4*t^3 - 16*ep^2*mtt^3*mWW*s^4*t^3 + 124*mtt^2*mWW^2*s^4*t^3 + 482*ep*mtt^2*mWW^2*s^4*t^3 + 476*ep^2*mtt^2*mWW^2*s^4*t^3 - 76*mtt*mWW^3*s^4*t^3 - 344*ep*mtt*mWW^3*s^4*t^3 - 392*ep^2*mtt*mWW^3*s^4*t^3 + 62*ep*mWW^4*s^4*t^3 + 124*ep^2*mWW^4*s^4*t^3 - 24*mtt*mWW^2*s^5*t^3 - 84*ep*mtt*mWW^2*s^5*t^3 - 72*ep^2*mtt*mWW^2*s^5*t^3 + 16*mWW^3*s^5*t^3 + 52*ep*mWW^3*s^5*t^3 + 40*ep^2*mWW^3*s^5*t^3 - mtt^7*t^4 - 4*ep*mtt^7*t^4 - 4*ep^2*mtt^7*t^4 + 8*mtt^6*mWW*t^4 + 42*ep*mtt^6*mWW*t^4 + 52*ep^2*mtt^6*mWW*t^4 - 22*mtt^5*mWW^2*t^4 - 132*ep*mtt^5*mWW^2*t^4 - 176*ep^2*mtt^5*mWW^2*t^4 + 28*mtt^4*mWW^3*t^4 + 188*ep*mtt^4*mWW^3*t^4 + 264*ep^2*mtt^4*mWW^3*t^4 - 17*mtt^3*mWW^4*t^4 - 132*ep*mtt^3*mWW^4*t^4 - 196*ep^2*mtt^3*mWW^4*t^4 + 4*mtt^2*mWW^5*t^4 + 42*ep*mtt^2*mWW^5*t^4 + 68*ep^2*mtt^2*mWW^5*t^4 - 4*ep*mtt*mWW^6*t^4 - 8*ep^2*mtt*mWW^6*t^4 + mtt^6*s*t^4 + 4*ep*mtt^6*s*t^4 + 4*ep^2*mtt^6*s*t^4 - 40*mtt^5*mWW*s*t^4 - 184*ep*mtt^5*mWW*s*t^4 - 207*ep^2*mtt^5*mWW*s*t^4 + 107*mtt^4*mWW^2*s*t^4 + 570*ep*mtt^4*mWW^2*s*t^4 + 711*ep^2*mtt^4*mWW^2*s*t^4 - 120*mtt^3*mWW^3*s*t^4 - 745*ep*mtt^3*mWW^3*s*t^4 - 1013*ep^2*mtt^3*mWW^3*s*t^4 + 75*mtt^2*mWW^4*s*t^4 + 507*ep*mtt^2*mWW^4*s*t^4 + 719*ep^2*mtt^2*mWW^4*s*t^4 - 24*mtt*mWW^5*s*t^4 - 163*ep*mtt*mWW^5*s*t^4 - 232*ep^2*mtt*mWW^5*s*t^4 + mWW^6*s*t^4 + 11*ep*mWW^6*s*t^4 + 18*ep^2*mWW^6*s*t^4 + 50*mtt^4*mWW*s^2*t^4 + 221*ep*mtt^4*mWW*s^2*t^4 + 237*ep^2*mtt^4*mWW*s^2*t^4 - 169*mtt^3*mWW^2*s^2*t^4 - 801*ep*mtt^3*mWW^2*s^2*t^4 - 923*ep^2*mtt^3*mWW^2*s^2*t^4 + 203*mtt^2*mWW^3*s^2*t^4 + 1081*ep*mtt^2*mWW^3*s^2*t^4 + 1359*ep^2*mtt^2*mWW^3*s^2*t^4 - 91*mtt*mWW^4*s^2*t^4 - 567*ep*mtt*mWW^4*s^2*t^4 - 777*ep^2*mtt*mWW^4*s^2*t^4 + 7*mWW^5*s^2*t^4 + 66*ep*mWW^5*s^2*t^4 + 104*ep^2*mWW^5*s^2*t^4 - 16*mtt^3*mWW*s^3*t^4 - 76*ep*mtt^3*mWW*s^3*t^4 - 80*ep^2*mtt^3*mWW*s^3*t^4 + 140*mtt^2*mWW^2*s^3*t^4 + 574*ep*mtt^2*mWW^2*s^3*t^4 + 584*ep^2*mtt^2*mWW^2*s^3*t^4 - 120*mtt*mWW^3*s^3*t^4 - 540*ep*mtt*mWW^3*s^3*t^4 - 604*ep^2*mtt*mWW^3*s^3*t^4 + 28*mWW^4*s^3*t^4 + 170*ep*mWW^4*s^3*t^4 + 228*ep^2*mWW^4*s^3*t^4 + 4*ep*mtt^2*mWW*s^4*t^4 + 4*ep^2*mtt^2*mWW*s^4*t^4 - 44*mtt*mWW^2*s^4*t^4 - 164*ep*mtt*mWW^2*s^4*t^4 - 148*ep^2*mtt*mWW^2*s^4*t^4 + 28*mWW^3*s^4*t^4 + 96*ep*mWW^3*s^4*t^4 + 80*ep^2*mWW^3*s^4*t^4 + 2*mtt^6*t^5 + 8*ep*mtt^6*t^5 + 8*ep^2*mtt^6*t^5 - 13*mtt^5*mWW*t^5 - 60*ep*mtt^5*mWW*t^5 - 68*ep^2*mtt^5*mWW*t^5 + 32*mtt^4*mWW^2*t^5 + 162*ep*mtt^4*mWW^2*t^5 + 196*ep^2*mtt^4*mWW^2*t^5 - 38*mtt^3*mWW^3*t^5 - 208*ep*mtt^3*mWW^3*t^5 - 264*ep^2*mtt^3*mWW^3*t^5 + 22*mtt^2*mWW^4*t^5 + 132*ep*mtt^2*mWW^4*t^5 + 176*ep^2*mtt^2*mWW^4*t^5 - 5*mtt*mWW^5*t^5 - 36*ep*mtt*mWW^5*t^5 - 52*ep^2*mtt*mWW^5*t^5 + 2*ep*mWW^6*t^5 + 4*ep^2*mWW^6*t^5 - 2*mtt^5*s*t^5 - 8*ep*mtt^5*s*t^5 - 8*ep^2*mtt^5*s*t^5 + 37*mtt^4*mWW*s*t^5 + 162*ep*mtt^4*mWW*s*t^5 + 175*ep^2*mtt^4*mWW*s*t^5 - 94*mtt^3*mWW^2*s*t^5 - 449*ep*mtt^3*mWW^2*s*t^5 - 519*ep^2*mtt^3*mWW^2*s*t^5 + 92*mtt^2*mWW^3*s*t^5 + 487*ep*mtt^2*mWW^3*s*t^5 + 603*ep^2*mtt^2*mWW^3*s*t^5 - 40*mtt*mWW^4*s*t^5 - 235*ep*mtt*mWW^4*s*t^5 - 309*ep^2*mtt*mWW^4*s*t^5 + 7*mWW^5*s*t^5 + 43*ep*mWW^5*s*t^5 + 58*ep^2*mWW^5*s*t^5 - 33*mtt^3*mWW*s^2*t^5 - 142*ep*mtt^3*mWW*s^2*t^5 - 148*ep^2*mtt^3*mWW*s^2*t^5 + 79*mtt^2*mWW^2*s^2*t^5 + 354*ep*mtt^2*mWW^2*s^2*t^5 + 384*ep^2*mtt^2*mWW^2*s^2*t^5 - 71*mtt*mWW^3*s^2*t^5 - 342*ep*mtt*mWW^3*s^2*t^5 - 396*ep^2*mtt*mWW^3*s^2*t^5 + 25*mWW^4*s^2*t^5 + 130*ep*mWW^4*s^2*t^5 + 160*ep^2*mWW^4*s^2*t^5 + 6*mtt^2*mWW*s^3*t^5 + 28*ep*mtt^2*mWW*s^3*t^5 + 28*ep^2*mtt^2*mWW*s^3*t^5 - 28*mtt*mWW^2*s^3*t^5 - 112*ep*mtt*mWW^2*s^3*t^5 - 108*ep^2*mtt*mWW^2*s^3*t^5 + 14*mWW^3*s^3*t^5 + 52*ep*mWW^3*s^3*t^5 + 48*ep^2*mWW^3*s^3*t^5 - mtt^5*t^6 - 4*ep*mtt^5*t^6 - 4*ep^2*mtt^5*t^6 + 6*mtt^4*mWW*t^6 + 26*ep*mtt^4*mWW*t^6 + 28*ep^2*mtt^4*mWW*t^6 - 14*mtt^3*mWW^2*t^6 - 64*ep*mtt^3*mWW^2*t^6 - 72*ep^2*mtt^3*mWW^2*t^6 + 16*mtt^2*mWW^3*t^6 + 76*ep*mtt^2*mWW^3*t^6 + 88*ep^2*mtt^2*mWW^3*t^6 - 9*mtt*mWW^4*t^6 - 44*ep*mtt*mWW^4*t^6 - 52*ep^2*mtt*mWW^4*t^6 + 2*mWW^5*t^6 + 10*ep*mWW^5*t^6 + 12*ep^2*mWW^5*t^6 + mtt^4*s*t^6 + 4*ep*mtt^4*s*t^6 + 4*ep^2*mtt^4*s*t^6 - 11*mtt^3*mWW*s*t^6 - 46*ep*mtt^3*mWW*s*t^6 - 48*ep^2*mtt^3*mWW*s*t^6 + 25*mtt^2*mWW^2*s*t^6 + 110*ep*mtt^2*mWW^2*s*t^6 + 120*ep^2*mtt^2*mWW^2*s*t^6 - 21*mtt*mWW^3*s*t^6 - 98*ep*mtt*mWW^3*s*t^6 - 112*ep^2*mtt*mWW^3*s*t^6 + 6*mWW^4*s*t^6 + 30*ep*mWW^4*s*t^6 + 36*ep^2*mWW^4*s*t^6 + 6*mtt^2*mWW*s^2*t^6 + 24*ep*mtt^2*mWW*s^2*t^6 + 24*ep^2*mtt^2*mWW*s^2*t^6 - 8*mtt*mWW^2*s^2*t^6 - 32*ep*mtt*mWW^2*s^2*t^6 - 32*ep^2*mtt*mWW^2*s^2*t^6 + 2*mWW^3*s^2*t^6 + 8*ep*mWW^3*s^2*t^6 + 8*ep^2*mWW^3*s^2*t^6))/(2*ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW*s*(-mtt + mWW + 2*s)*(mtt - t)*(mWW - t)^2*t^2*(-mtt + s + t)), ((-1 + 2*ep)*(-mtt + mWW + s)*(-8*ep*mtt^4*mWW^5*s^2 + 12*ep*mtt^4*mWW^4*s^3 + 28*ep*mtt^3*mWW^5*s^3 - 4*ep*mtt^4*mWW^3*s^4 - 40*ep*mtt^3*mWW^4*s^4 - 36*ep*mtt^2*mWW^5*s^4 + 12*ep*mtt^3*mWW^3*s^5 + 48*ep*mtt^2*mWW^4*s^5 + 20*ep*mtt*mWW^5*s^5 - 12*ep*mtt^2*mWW^3*s^6 - 24*ep*mtt*mWW^4*s^6 - 4*ep*mWW^5*s^6 + 4*ep*mtt*mWW^3*s^7 + 4*ep*mWW^4*s^7 + 8*mtt^4*mWW^5*s*t + 16*ep*mtt^4*mWW^5*s*t - 8*mtt^3*mWW^6*s*t - 16*ep*mtt^3*mWW^6*s*t + 16*mtt^4*mWW^4*s^2*t + 48*ep*mtt^4*mWW^4*s^2*t - 28*mtt^3*mWW^5*s^2*t - 48*ep*mtt^3*mWW^5*s^2*t + 12*mtt^2*mWW^6*s^2*t + 24*ep*mtt^2*mWW^6*s^2*t - 38*mtt^4*mWW^3*s^3*t - 100*ep*mtt^4*mWW^3*s^3*t - 40*mtt^3*mWW^4*s^3*t - 104*ep*mtt^3*mWW^4*s^3*t + 42*mtt^2*mWW^5*s^3*t + 60*ep*mtt^2*mWW^5*s^3*t - 4*mtt*mWW^6*s^3*t - 8*ep*mtt*mWW^6*s^3*t + 14*mtt^4*mWW^2*s^4*t + 36*ep*mtt^4*mWW^2*s^4*t + 116*mtt^3*mWW^3*s^4*t + 252*ep*mtt^3*mWW^3*s^4*t + 42*mtt^2*mWW^4*s^4*t + 80*ep*mtt^2*mWW^4*s^4*t - 28*mtt*mWW^5*s^4*t - 32*ep*mtt*mWW^5*s^4*t - 40*mtt^3*mWW^2*s^5*t - 84*ep*mtt^3*mWW^2*s^5*t - 134*mtt^2*mWW^3*s^5*t - 224*ep*mtt^2*mWW^3*s^5*t - 24*mtt*mWW^4*s^5*t - 32*ep*mtt*mWW^4*s^5*t + 6*mWW^5*s^5*t + 4*ep*mWW^5*s^5*t + 38*mtt^2*mWW^2*s^6*t + 60*ep*mtt^2*mWW^2*s^6*t + 68*mtt*mWW^3*s^6*t + 84*ep*mtt*mWW^3*s^6*t + 6*mWW^4*s^6*t + 8*ep*mWW^4*s^6*t - 12*mtt*mWW^2*s^7*t - 12*ep*mtt*mWW^2*s^7*t - 12*mWW^3*s^7*t - 12*ep*mWW^3*s^7*t + 8*mtt^4*mWW^5*t^2 + 12*ep*mtt^4*mWW^5*t^2 - 8*mtt^3*mWW^6*t^2 - 12*ep*mtt^3*mWW^6*t^2 - 4*mtt^5*mWW^3*s*t^2 - 10*ep*mtt^5*mWW^3*s*t^2 - 16*mtt^4*mWW^4*s*t^2 - 26*ep*mtt^4*mWW^4*s*t^2 - 4*mtt^3*mWW^5*s*t^2 + 6*ep*mtt^3*mWW^5*s*t^2 + 8*mtt^2*mWW^6*s*t^2 + 6*ep*mtt^2*mWW^6*s*t^2 + 6*mtt^5*mWW^2*s^2*t^2 + 16*ep*mtt^5*mWW^2*s^2*t^2 - 8*mtt^4*mWW^3*s^2*t^2 - 34*ep*mtt^4*mWW^3*s^2*t^2 - 8*mtt^3*mWW^4*s^2*t^2 - 14*ep*mtt^3*mWW^4*s^2*t^2 + 28*mtt^2*mWW^5*s^2*t^2 + 6*ep*mtt^2*mWW^5*s^2*t^2 - 2*mtt*mWW^6*s^2*t^2 + 10*ep*mtt*mWW^6*s^2*t^2 - 2*mtt^5*mWW*s^3*t^2 - 6*ep*mtt^5*mWW*s^3*t^2 + 20*mtt^4*mWW^2*s^3*t^2 + 59*ep*mtt^4*mWW^2*s^3*t^2 + 93*mtt^3*mWW^3*s^3*t^2 + 160*ep*mtt^3*mWW^3*s^3*t^2 + 61*mtt^2*mWW^4*s^3*t^2 + 122*ep*mtt^2*mWW^4*s^3*t^2 - 35*mtt*mWW^5*s^3*t^2 - 26*ep*mtt*mWW^5*s^3*t^2 - mWW^6*s^3*t^2 - 5*ep*mWW^6*s^3*t^2 - 3*mtt^4*mWW*s^4*t^2 - 10*ep*mtt^4*mWW*s^4*t^2 - 88*mtt^3*mWW^2*s^4*t^2 - 166*ep*mtt^3*mWW^2*s^4*t^2 - 192*mtt^2*mWW^3*s^4*t^2 - 266*ep*mtt^2*mWW^3*s^4*t^2 - 56*mtt*mWW^4*s^4*t^2 - 110*ep*mtt*mWW^4*s^4*t^2 + 11*mWW^5*s^4*t^2 + 8*ep*mWW^5*s^4*t^2 + 11*mtt^3*mWW*s^5*t^2 + 24*ep*mtt^3*mWW*s^5*t^2 + 103*mtt^2*mWW^2*s^5*t^2 + 132*ep*mtt^2*mWW^2*s^5*t^2 + 133*mtt*mWW^3*s^5*t^2 + 180*ep*mtt*mWW^3*s^5*t^2 + 17*mWW^4*s^5*t^2 + 24*ep*mWW^4*s^5*t^2 - 6*mtt^2*mWW*s^6*t^2 - 8*ep*mtt^2*mWW*s^6*t^2 - 36*mtt*mWW^2*s^6*t^2 - 36*ep*mtt*mWW^2*s^6*t^2 - 30*mWW^3*s^6*t^2 - 36*ep*mWW^3*s^6*t^2 - 12*mtt^4*mWW^4*t^3 - 18*ep*mtt^4*mWW^4*t^3 - 8*mtt^3*mWW^5*t^3 - 12*ep*mtt^3*mWW^5*t^3 + 20*mtt^2*mWW^6*t^3 + 30*ep*mtt^2*mWW^6*t^3 + 4*mtt^5*mWW^2*s*t^3 + 12*ep*mtt^5*mWW^2*s*t^3 + 18*mtt^4*mWW^3*s*t^3 + 22*ep*mtt^4*mWW^3*s*t^3 + 14*mtt^3*mWW^4*s*t^3 + 18*ep*mtt^3*mWW^4*s*t^3 + 30*mtt^2*mWW^5*s*t^3 + 30*ep*mtt^2*mWW^5*s*t^3 - 2*mtt*mWW^6*s*t^3 + 14*ep*mtt*mWW^6*s*t^3 - 5*mtt^5*mWW*s^2*t^3 - 16*ep*mtt^5*mWW*s^2*t^3 - 9*mtt^4*mWW^2*s^2*t^3 + 2*ep*mtt^4*mWW^2*s^2*t^3 + 17*mtt^3*mWW^3*s^2*t^3 + 6*ep*mtt^3*mWW^3*s^2*t^3 + 5*mtt^2*mWW^4*s^2*t^3 + 72*ep*mtt^2*mWW^4*s^2*t^3 - 36*mtt*mWW^5*s^2*t^3 - 42*ep*mtt*mWW^5*s^2*t^3 - 4*mWW^6*s^2*t^3 - 14*ep*mWW^6*s^2*t^3 + mtt^5*s^3*t^3 + 4*ep*mtt^5*s^3*t^3 + 2*mtt^4*mWW*s^3*t^3 - 6*ep*mtt^4*mWW*s^3*t^3 - 37*mtt^3*mWW^2*s^3*t^3 - 48*ep*mtt^3*mWW^2*s^3*t^3 - 111*mtt^2*mWW^3*s^3*t^3 - 176*ep*mtt^2*mWW^3*s^3*t^3 - 64*mtt*mWW^4*s^3*t^3 - 168*ep*mtt*mWW^4*s^3*t^3 + 9*mWW^5*s^3*t^3 + 2*ep*mWW^5*s^3*t^3 - mtt^4*s^4*t^3 - 2*ep*mtt^4*s^4*t^3 + 14*mtt^3*mWW*s^4*t^3 + 32*ep*mtt^3*mWW*s^4*t^3 + 100*mtt^2*mWW^2*s^4*t^3 + 108*ep*mtt^2*mWW^2*s^4*t^3 + 114*mtt*mWW^3*s^4*t^3 + 216*ep*mtt*mWW^3*s^4*t^3 + 29*mWW^4*s^4*t^3 + 54*ep*mWW^4*s^4*t^3 - 2*ep*mtt^3*s^5*t^3 - 16*mtt^2*mWW*s^5*t^3 - 14*ep*mtt^2*mWW*s^5*t^3 - 44*mtt*mWW^2*s^5*t^3 - 62*ep*mtt*mWW^2*s^5*t^3 - 28*mWW^3*s^5*t^3 - 42*ep*mWW^3*s^5*t^3 + 4*mtt^4*mWW^3*t^4 + 6*ep*mtt^4*mWW^3*t^4 + 24*mtt^3*mWW^4*t^4 + 36*ep*mtt^3*mWW^4*t^4 - 12*mtt^2*mWW^5*t^4 - 18*ep*mtt^2*mWW^5*t^4 - 16*mtt*mWW^6*t^4 - 24*ep*mtt*mWW^6*t^4 - mtt^5*mWW*s*t^4 - 4*ep*mtt^5*mWW*s*t^4 - 5*mtt^4*mWW^2*s*t^4 - ep*mtt^4*mWW^2*s*t^4 - 12*mtt^3*mWW^3*s*t^4 - 32*ep*mtt^3*mWW^3*s*t^4 - 36*mtt^2*mWW^4*s*t^4 - 20*ep*mtt^2*mWW^4*s*t^4 - 43*mtt*mWW^5*s*t^4 - 84*ep*mtt*mWW^5*s*t^4 + mWW^6*s*t^4 - 3*ep*mWW^6*s*t^4 + mtt^5*s^2*t^4 + 4*ep*mtt^5*s^2*t^4 + 3*mtt^4*mWW*s^2*t^4 - 4*ep*mtt^4*mWW*s^2*t^4 - 7*mtt^3*mWW^2*s^2*t^4 + 10*ep*mtt^3*mWW^2*s^2*t^4 - 15*mtt^2*mWW^3*s^2*t^4 - 50*ep*mtt^2*mWW^3*s^2*t^4 - 2*mtt*mWW^4*s^2*t^4 - 38*ep*mtt*mWW^4*s^2*t^4 + 20*mWW^5*s^2*t^4 + 30*ep*mWW^5*s^2*t^4 - mtt^4*s^3*t^4 + 5*mtt^3*mWW*s^3*t^4 + 6*ep*mtt^3*mWW*s^3*t^4 + 41*mtt^2*mWW^2*s^3*t^4 + 46*ep*mtt^2*mWW^2*s^3*t^4 + 79*mtt*mWW^3*s^3*t^4 + 174*ep*mtt*mWW^3*s^3*t^4 + 28*mWW^4*s^3*t^4 + 54*ep*mWW^4*s^3*t^4 - 4*ep*mtt^3*s^4*t^4 - 14*mtt^2*mWW*s^4*t^4 - 4*ep*mtt^2*mWW*s^4*t^4 - 36*mtt*mWW^2*s^4*t^4 - 76*ep*mtt*mWW^2*s^4*t^4 - 22*mWW^3*s^4*t^4 - 36*ep*mWW^3*s^4*t^4 - 8*mtt^3*mWW^3*t^5 - 12*ep*mtt^3*mWW^3*t^5 - 12*mtt^2*mWW^4*t^5 - 18*ep*mtt^2*mWW^4*t^5 + 16*mtt*mWW^5*t^5 + 24*ep*mtt*mWW^5*t^5 + 4*mWW^6*t^5 + 6*ep*mWW^6*t^5 - 2*ep*mtt^4*mWW*s*t^5 + 8*ep*mtt^3*mWW^2*s*t^5 + 4*mtt^2*mWW^3*s*t^5 - 8*ep*mtt^2*mWW^3*s*t^5 + 48*mtt*mWW^4*s*t^5 + 76*ep*mtt*mWW^4*s*t^5 + 12*mWW^5*s*t^5 + 22*ep*mWW^5*s*t^5 + 2*ep*mtt^4*s^2*t^5 + 2*mtt^3*mWW*s^2*t^5 - 2*ep*mtt^3*mWW*s^2*t^5 + 10*mtt^2*mWW^2*s^2*t^5 + 16*ep*mtt^2*mWW^2*s^2*t^5 + 22*mtt*mWW^3*s^2*t^5 + 46*ep*mtt*mWW^3*s^2*t^5 - 2*mWW^4*s^2*t^5 + 2*ep*mWW^4*s^2*t^5 - 2*ep*mtt^3*s^3*t^5 - 4*mtt^2*mWW*s^3*t^5 + 2*ep*mtt^2*mWW*s^3*t^5 - 24*mtt*mWW^2*s^3*t^5 - 50*ep*mtt*mWW^2*s^3*t^5 - 20*mWW^3*s^3*t^5 - 30*ep*mWW^3*s^3*t^5 + 4*mtt^2*mWW^3*t^6 + 6*ep*mtt^2*mWW^3*t^6 - 4*mWW^5*t^6 - 6*ep*mWW^5*t^6 + 4*mtt^2*mWW^2*s*t^6 + 6*ep*mtt^2*mWW^2*s*t^6 - 8*mtt*mWW^3*s*t^6 - 12*ep*mtt*mWW^3*s*t^6 - 12*mWW^4*s*t^6 - 18*ep*mWW^4*s*t^6 - 8*mtt*mWW^2*s^2*t^6 - 12*ep*mtt*mWW^2*s^2*t^6 - 8*mWW^3*s^2*t^6 - 12*ep*mWW^3*s^2*t^6))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^2*s*(-mWW + s)*(-mtt + mWW + 2*s)*(mWW - t)*t^2*(-mtt + s + t)*(-mtt - mWW + 2*s + 2*t)), -(((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + mWW + s)*(s + t)*(4*ep*mtt^3*mWW^4*s^2 - 4*ep*mtt^3*mWW^3*s^3 - 12*ep*mtt^2*mWW^4*s^3 + 12*ep*mtt^2*mWW^3*s^4 + 12*ep*mtt*mWW^4*s^4 - 12*ep*mtt*mWW^3*s^5 - 4*ep*mWW^4*s^5 + 4*ep*mWW^3*s^6 - 4*mtt^3*mWW^4*s*t - 8*ep*mtt^3*mWW^4*s*t + 4*mtt^2*mWW^5*s*t + 8*ep*mtt^2*mWW^5*s*t - 10*mtt^3*mWW^3*s^2*t - 28*ep*mtt^3*mWW^3*s^2*t + 14*mtt^2*mWW^4*s^2*t + 24*ep*mtt^2*mWW^4*s^2*t - 4*mtt*mWW^5*s^2*t - 8*ep*mtt*mWW^5*s^2*t + 14*mtt^3*mWW^2*s^3*t + 36*ep*mtt^3*mWW^2*s^3*t + 22*mtt^2*mWW^3*s^3*t + 52*ep*mtt^2*mWW^3*s^3*t - 16*mtt*mWW^4*s^3*t - 24*ep*mtt*mWW^4*s^3*t - 40*mtt^2*mWW^2*s^4*t - 84*ep*mtt^2*mWW^2*s^4*t - 18*mtt*mWW^3*s^4*t - 28*ep*mtt*mWW^3*s^4*t + 6*mWW^4*s^4*t + 8*ep*mWW^4*s^4*t + 38*mtt*mWW^2*s^5*t + 60*ep*mtt*mWW^2*s^5*t + 6*mWW^3*s^5*t + 4*ep*mWW^3*s^5*t - 12*mWW^2*s^6*t - 12*ep*mWW^2*s^6*t - 4*mtt^3*mWW^4*t^2 - 6*ep*mtt^3*mWW^4*t^2 + 4*mtt^2*mWW^5*t^2 + 6*ep*mtt^2*mWW^5*t^2 + 2*mtt^4*mWW^2*s*t^2 + 6*ep*mtt^4*mWW^2*s*t^2 + 4*mtt^3*mWW^3*s*t^2 + 4*ep*mtt^3*mWW^3*s*t^2 + 2*mtt^2*mWW^4*s*t^2 - 4*ep*mtt^2*mWW^4*s*t^2 + 6*ep*mtt*mWW^5*s*t^2 - 2*mtt^4*mWW*s^2*t^2 - 6*ep*mtt^4*mWW*s^2*t^2 + 2*mtt^3*mWW^2*s^2*t^2 + 11*ep*mtt^3*mWW^2*s^2*t^2 + 9*mtt^2*mWW^3*s^2*t^2 + 23*ep*mtt^2*mWW^3*s^2*t^2 - 8*mtt*mWW^4*s^2*t^2 + 5*ep*mtt*mWW^4*s^2*t^2 - mWW^5*s^2*t^2 - 5*ep*mWW^5*s^2*t^2 - 3*mtt^3*mWW*s^3*t^2 - 10*ep*mtt^3*mWW*s^3*t^2 - 23*mtt^2*mWW^2*s^3*t^2 - 48*ep*mtt^2*mWW^2*s^3*t^2 - 27*mtt*mWW^3*s^3*t^2 - 54*ep*mtt*mWW^3*s^3*t^2 + 5*mWW^4*s^3*t^2 + 11*mtt^2*mWW*s^4*t^2 + 24*ep*mtt^2*mWW*s^4*t^2 + 42*mtt*mWW^2*s^4*t^2 + 60*ep*mtt*mWW^2*s^4*t^2 + 11*mWW^3*s^4*t^2 + 20*ep*mWW^3*s^4*t^2 - 6*mtt*mWW*s^5*t^2 - 8*ep*mtt*mWW*s^5*t^2 - 18*mWW^2*s^5*t^2 - 24*ep*mWW^2*s^5*t^2 + 4*mtt^3*mWW^3*t^3 + 6*ep*mtt^3*mWW^3*t^3 + 4*mtt^2*mWW^4*t^3 + 6*ep*mtt^2*mWW^4*t^3 - 8*mtt*mWW^5*t^3 - 12*ep*mtt*mWW^5*t^3 - mtt^4*mWW*s*t^3 - 4*ep*mtt^4*mWW*s*t^3 - 4*mtt^3*mWW^2*s*t^3 - ep*mtt^3*mWW^2*s*t^3 + 3*ep*mtt^2*mWW^3*s*t^3 - 16*mtt*mWW^4*s*t^3 - 25*ep*mtt*mWW^4*s*t^3 - 3*mWW^5*s*t^3 - 9*ep*mWW^5*s*t^3 + mtt^4*s^2*t^3 + 4*ep*mtt^4*s^2*t^3 + 2*mtt^3*mWW*s^2*t^3 - 2*ep*mtt^3*mWW*s^2*t^3 - 5*mtt^2*mWW^2*s^2*t^3 - 14*ep*mtt^2*mWW^2*s^2*t^3 - 10*mtt*mWW^3*s^2*t^3 - 26*ep*mtt*mWW^3*s^2*t^3 + 4*mWW^4*s^2*t^3 + 2*ep*mWW^4*s^2*t^3 - mtt^3*s^3*t^3 - 2*ep*mtt^3*s^3*t^3 + 4*mtt^2*mWW*s^3*t^3 + 14*ep*mtt^2*mWW*s^3*t^3 + 23*mtt*mWW^2*s^3*t^3 + 42*ep*mtt*mWW^2*s^3*t^3 + 18*mWW^3*s^3*t^3 + 34*ep*mWW^3*s^3*t^3 - 2*ep*mtt^2*s^4*t^3 - 10*mtt*mWW*s^4*t^3 - 12*ep*mtt*mWW*s^4*t^3 - 10*mWW^2*s^4*t^3 - 18*ep*mWW^2*s^4*t^3 - 8*mtt^2*mWW^3*t^4 - 12*ep*mtt^2*mWW^3*t^4 + 4*mtt*mWW^4*t^4 + 6*ep*mtt*mWW^4*t^4 + 4*mWW^5*t^4 + 6*ep*mWW^5*t^4 - 2*ep*mtt^3*mWW*s*t^4 + 2*ep*mtt^2*mWW^2*s*t^4 + 8*mtt*mWW^3*s*t^4 + 8*ep*mtt*mWW^3*s*t^4 + 16*mWW^4*s*t^4 + 28*ep*mWW^4*s*t^4 + 2*ep*mtt^3*s^2*t^4 + 2*mtt^2*mWW*s^2*t^4 + 4*ep*mtt^2*mWW*s^2*t^4 + 4*mtt*mWW^2*s^2*t^4 + 2*ep*mtt*mWW^2*s^2*t^4 + 10*mWW^3*s^2*t^4 + 20*ep*mWW^3*s^2*t^4 - 2*ep*mtt^2*s^3*t^4 - 4*mtt*mWW*s^3*t^4 - 4*ep*mtt*mWW*s^3*t^4 - 12*mWW^2*s^3*t^4 - 18*ep*mWW^2*s^3*t^4 + 4*mtt*mWW^3*t^5 + 6*ep*mtt*mWW^3*t^5 - 4*mWW^4*t^5 - 6*ep*mWW^4*t^5 + 4*mtt*mWW^2*s*t^5 + 6*ep*mtt*mWW^2*s*t^5 - 12*mWW^3*s*t^5 - 18*ep*mWW^3*s*t^5 - 8*mWW^2*s^2*t^5 - 12*ep*mWW^2*s^2*t^5))/(ep*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)*mWW^2*s*(-mWW + s)*(-mtt + mWW + 2*s)*(mWW - t)*t^2*(-mtt + s + t)*(-mtt - mWW + 2*s + 2*t))), -((-1 + 2*ep)*(-1 + 3*ep)*mtt*(-12*mtt^3*mWW^2 - 42*ep*mtt^3*mWW^2 - 36*ep^2*mtt^3*mWW^2 + 12*mtt^2*mWW^3 + 42*ep*mtt^2*mWW^3 + 36*ep^2*mtt^2*mWW^3 + 12*mtt^3*mWW*s + 42*ep*mtt^3*mWW*s + 31*ep^2*mtt^3*mWW*s - 12*mtt^2*mWW^2*s - 57*ep*mtt^2*mWW^2*s - 59*ep^2*mtt^2*mWW^2*s + 12*mtt*mWW^3*s + 57*ep*mtt*mWW^3*s + 64*ep^2*mtt*mWW^3*s - 3*mtt^3*s^2 - 9*ep*mtt^3*s^2 - ep^2*mtt^3*s^2 + 9*mtt^2*mWW*s^2 + 39*ep*mtt^2*mWW*s^2 + 45*ep^2*mtt^2*mWW*s^2 + 3*mtt*mWW^2*s^2 + 24*ep*mtt*mWW^2*s^2 + 29*ep^2*mtt*mWW^2*s^2 - 9*mWW^3*s^2 - 42*ep*mWW^3*s^2 - 46*ep^2*mWW^3*s^2 - 3*mtt^2*s^3 - 12*ep*mtt^2*s^3 - 22*ep^2*mtt^2*s^3 - 18*mtt*mWW*s^3 - 75*ep*mtt*mWW*s^3 - 74*ep^2*mtt*mWW*s^3 - 3*mWW^2*s^3 - 15*ep*mWW^2*s^3 - 18*ep^2*mWW^2*s^3 + 6*mtt*s^4 + 21*ep*mtt*s^4 + 23*ep^2*mtt*s^4 + 6*mWW*s^4 + 27*ep*mWW*s^4 + 28*ep^2*mWW*s^4 + 24*mtt^2*mWW^2*t + 84*ep*mtt^2*mWW^2*t + 72*ep^2*mtt^2*mWW^2*t - 24*mtt*mWW^3*t - 84*ep*mtt*mWW^3*t - 72*ep^2*mtt*mWW^3*t + 5*ep^2*mtt^2*mWW*s*t - 12*mtt*mWW^2*s*t - 27*ep*mtt*mWW^2*s*t - 13*ep^2*mtt*mWW^2*s*t - 12*mWW^3*s*t - 57*ep*mWW^3*s*t - 64*ep^2*mWW^3*s*t - 6*mtt^2*s^2*t - 24*ep*mtt^2*s^2*t - 29*ep^2*mtt^2*s^2*t - 12*mtt*mWW*s^2*t - 42*ep*mtt*mWW*s^2*t - 34*ep^2*mtt*mWW*s^2*t + 6*mWW^2*s^2*t + 12*ep*mWW^2*s^2*t + 6*mtt*s^3*t + 21*ep*mtt*s^3*t + 23*ep^2*mtt*s^3*t + 18*mWW*s^3*t + 69*ep*mWW*s^3*t + 64*ep^2*mWW*s^3*t - 12*mtt*mWW^2*t^2 - 42*ep*mtt*mWW^2*t^2 - 36*ep^2*mtt*mWW^2*t^2 + 12*mWW^3*t^2 + 42*ep*mWW^3*t^2 + 36*ep^2*mWW^3*t^2 - 12*mtt*mWW*s*t^2 - 42*ep*mtt*mWW*s*t^2 - 36*ep^2*mtt*mWW*s*t^2 + 24*mWW^2*s*t^2 + 84*ep*mWW^2*s*t^2 + 72*ep^2*mWW^2*s*t^2 + 12*mWW*s^2*t^2 + 42*ep*mWW*s^2*t^2 + 36*ep^2*mWW*s^2*t^2))/(2*ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*s*(-mWW + s)*(-mtt + s + t)), -(((-1 + ep)*(-1 + 2*ep)*(-3*ep*mtt^5*mWW - 6*ep^2*mtt^5*mWW + 2*mtt^4*mWW^2 + 17*ep*mtt^4*mWW^2 + 27*ep^2*mtt^4*mWW^2 - 9*mtt^3*mWW^3 - 52*ep*mtt^3*mWW^3 - 73*ep^2*mtt^3*mWW^3 + 14*mtt^2*mWW^4 + 73*ep*mtt^2*mWW^4 + 97*ep^2*mtt^2*mWW^4 - 9*mtt*mWW^5 - 43*ep*mtt*mWW^5 - 53*ep^2*mtt*mWW^5 + 2*mWW^6 + 8*ep*mWW^6 + 8*ep^2*mWW^6 + 9*ep*mtt^4*mWW*s + 18*ep^2*mtt^4*mWW*s - 5*mtt^3*mWW^2*s - 44*ep*mtt^3*mWW^2*s - 70*ep^2*mtt^3*mWW^2*s + 16*mtt^2*mWW^3*s + 94*ep*mtt^2*mWW^3*s + 132*ep^2*mtt^2*mWW^3*s - 16*mtt*mWW^4*s - 86*ep*mtt*mWW^4*s - 114*ep^2*mtt*mWW^4*s + 5*mWW^5*s + 27*ep*mWW^5*s + 34*ep^2*mWW^5*s - 9*ep*mtt^3*mWW*s^2 - 18*ep^2*mtt^3*mWW*s^2 + 4*mtt^2*mWW^2*s^2 + 37*ep*mtt^2*mWW^2*s^2 + 59*ep^2*mtt^2*mWW^2*s^2 - 8*mtt*mWW^3*s^2 - 49*ep*mtt*mWW^3*s^2 - 69*ep^2*mtt*mWW^3*s^2 + 4*mWW^4*s^2 + 21*ep*mWW^4*s^2 + 26*ep^2*mWW^4*s^2 + 3*ep*mtt^2*mWW*s^3 + 6*ep^2*mtt^2*mWW*s^3 - mtt*mWW^2*s^3 - 10*ep*mtt*mWW^2*s^3 - 16*ep^2*mtt*mWW^2*s^3 + mWW^3*s^3 + 7*ep*mWW^3*s^3 + 10*ep^2*mWW^3*s^3 - mtt^5*t - 3*ep*mtt^5*t - 2*ep^2*mtt^5*t + 3*mtt^4*mWW*t + 17*ep*mtt^4*mWW*t + 20*ep^2*mtt^4*mWW*t - mtt^3*mWW^2*t - 15*ep*mtt^3*mWW^2*t - 16*ep^2*mtt^3*mWW^2*t - 3*mtt^2*mWW^3*t - 5*ep*mtt^2*mWW^3*t - 12*ep^2*mtt^2*mWW^3*t + 2*mtt*mWW^4*t + 2*ep*mtt*mWW^4*t + 2*ep^2*mtt*mWW^4*t + 4*ep*mWW^5*t + 8*ep^2*mWW^5*t + 3*mtt^4*s*t + 9*ep*mtt^4*s*t + 6*ep^2*mtt^4*s*t - 7*mtt^3*mWW*s*t - 36*ep*mtt^3*mWW*s*t - 40*ep^2*mtt^3*mWW*s*t + 3*mtt^2*mWW^2*s*t + 31*ep*mtt^2*mWW^2*s*t + 34*ep^2*mtt^2*mWW^2*s*t + mtt*mWW^3*s*t - 2*ep*mtt*mWW^3*s*t + 4*ep^2*mtt*mWW^3*s*t - 2*ep*mWW^4*s*t - 4*ep^2*mWW^4*s*t - 3*mtt^3*s^2*t - 9*ep*mtt^3*s^2*t - 6*ep^2*mtt^3*s^2*t + 5*mtt^2*mWW*s^2*t + 21*ep*mtt^2*mWW*s^2*t + 20*ep^2*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t - 15*ep*mtt*mWW^2*s^2*t - 16*ep^2*mtt*mWW^2*s^2*t + 3*ep*mWW^3*s^2*t + 6*ep^2*mWW^3*s^2*t + mtt^2*s^3*t + 3*ep*mtt^2*s^3*t + 2*ep^2*mtt^2*s^3*t - mtt*mWW*s^3*t - 2*ep*mtt*mWW*s^3*t - ep*mWW^2*s^3*t - 2*ep^2*mWW^2*s^3*t + mtt^4*t^2 + 2*ep*mtt^4*t^2 + ep^2*mtt^4*t^2 - 4*mtt^3*mWW*t^2 - 17*ep*mtt^3*mWW*t^2 - 23*ep^2*mtt^3*mWW*t^2 + 5*mtt^2*mWW^2*t^2 + 28*ep*mtt^2*mWW^2*t^2 + 43*ep^2*mtt^2*mWW^2*t^2 - 2*mtt*mWW^3*t^2 - 13*ep*mtt*mWW^3*t^2 - 21*ep^2*mtt*mWW^3*t^2 - 2*mtt^3*s*t^2 - 4*ep*mtt^3*s*t^2 - 2*ep^2*mtt^3*s*t^2 + 5*mtt^2*mWW*s*t^2 + 19*ep*mtt^2*mWW*s*t^2 + 26*ep^2*mtt^2*mWW*s*t^2 - 3*mtt*mWW^2*s*t^2 - 20*ep*mtt*mWW^2*s*t^2 - 34*ep^2*mtt*mWW^2*s*t^2 + 5*ep*mWW^3*s*t^2 + 10*ep^2*mWW^3*s*t^2 + mtt^2*s^2*t^2 + 2*ep*mtt^2*s^2*t^2 + ep^2*mtt^2*s^2*t^2 - mtt*mWW*s^2*t^2 - 2*ep*mtt*mWW*s^2*t^2 - 3*ep^2*mtt*mWW*s^2*t^2))/(ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW*(-mtt + mWW + s)*(mWW - t)^2)), -((-1 + ep)*(-1 + 2*ep)*(-mtt + mWW + s)*(8*ep*mtt^6*mWW^5*s^2 + 16*ep^2*mtt^6*mWW^5*s^2 - 24*ep*mtt^5*mWW^6*s^2 - 48*ep^2*mtt^5*mWW^6*s^2 + 24*ep*mtt^4*mWW^7*s^2 + 48*ep^2*mtt^4*mWW^7*s^2 - 8*ep*mtt^3*mWW^8*s^2 - 16*ep^2*mtt^3*mWW^8*s^2 - 8*ep*mtt^6*mWW^4*s^3 - 16*ep^2*mtt^6*mWW^4*s^3 - 8*ep*mtt^5*mWW^5*s^3 - 16*ep^2*mtt^5*mWW^5*s^3 + 72*ep*mtt^4*mWW^6*s^3 + 144*ep^2*mtt^4*mWW^6*s^3 - 88*ep*mtt^3*mWW^7*s^3 - 176*ep^2*mtt^3*mWW^7*s^3 + 32*ep*mtt^2*mWW^8*s^3 + 64*ep^2*mtt^2*mWW^8*s^3 + 32*ep*mtt^5*mWW^4*s^4 + 64*ep^2*mtt^5*mWW^4*s^4 - 56*ep*mtt^4*mWW^5*s^4 - 112*ep^2*mtt^4*mWW^5*s^4 - 24*ep*mtt^3*mWW^6*s^4 - 48*ep^2*mtt^3*mWW^6*s^4 + 88*ep*mtt^2*mWW^7*s^4 + 176*ep^2*mtt^2*mWW^7*s^4 - 40*ep*mtt*mWW^8*s^4 - 80*ep^2*mtt*mWW^8*s^4 - 40*ep*mtt^4*mWW^4*s^5 - 80*ep^2*mtt^4*mWW^4*s^5 + 104*ep*mtt^3*mWW^5*s^5 + 208*ep^2*mtt^3*mWW^5*s^5 - 72*ep*mtt^2*mWW^6*s^5 - 144*ep^2*mtt^2*mWW^6*s^5 - 8*ep*mtt*mWW^7*s^5 - 16*ep^2*mtt*mWW^7*s^5 + 16*ep*mWW^8*s^5 + 32*ep^2*mWW^8*s^5 + 16*ep*mtt^3*mWW^4*s^6 + 32*ep^2*mtt^3*mWW^4*s^6 - 48*ep*mtt^2*mWW^5*s^6 - 96*ep^2*mtt^2*mWW^5*s^6 + 48*ep*mtt*mWW^6*s^6 + 96*ep^2*mtt*mWW^6*s^6 - 16*ep*mWW^7*s^6 - 32*ep^2*mWW^7*s^6 - 8*mtt^6*mWW^5*s*t - 32*ep*mtt^6*mWW^5*s*t - 32*ep^2*mtt^6*mWW^5*s*t + 32*mtt^5*mWW^6*s*t + 128*ep*mtt^5*mWW^6*s*t + 128*ep^2*mtt^5*mWW^6*s*t - 48*mtt^4*mWW^7*s*t - 192*ep*mtt^4*mWW^7*s*t - 192*ep^2*mtt^4*mWW^7*s*t + 32*mtt^3*mWW^8*s*t + 128*ep*mtt^3*mWW^8*s*t + 128*ep^2*mtt^3*mWW^8*s*t - 8*mtt^2*mWW^9*s*t - 32*ep*mtt^2*mWW^9*s*t - 32*ep^2*mtt^2*mWW^9*s*t - 16*mtt^6*mWW^4*s^2*t - 136*ep*mtt^6*mWW^4*s^2*t - 208*ep^2*mtt^6*mWW^4*s^2*t + 112*mtt^5*mWW^5*s^2*t + 580*ep*mtt^5*mWW^5*s^2*t + 712*ep^2*mtt^5*mWW^5*s^2*t - 224*mtt^4*mWW^6*s^2*t - 920*ep*mtt^4*mWW^6*s^2*t - 944*ep^2*mtt^4*mWW^6*s^2*t + 176*mtt^3*mWW^7*s^2*t + 640*ep*mtt^3*mWW^7*s^2*t + 576*ep^2*mtt^3*mWW^7*s^2*t - 48*mtt^2*mWW^8*s^2*t - 160*ep*mtt^2*mWW^8*s^2*t - 128*ep^2*mtt^2*mWW^8*s^2*t - 4*ep*mtt*mWW^9*s^2*t - 8*ep^2*mtt*mWW^9*s^2*t + 24*mtt^6*mWW^3*s^3*t + 168*ep*mtt^6*mWW^3*s^3*t + 240*ep^2*mtt^6*mWW^3*s^3*t - 32*mtt^5*mWW^4*s^3*t + 44*ep*mtt^5*mWW^4*s^3*t + 216*ep^2*mtt^5*mWW^4*s^3*t - 232*mtt^4*mWW^5*s^3*t - 1492*ep*mtt^4*mWW^5*s^3*t - 2056*ep^2*mtt^4*mWW^5*s^3*t + 480*mtt^3*mWW^6*s^3*t + 2192*ep*mtt^3*mWW^6*s^3*t + 2464*ep^2*mtt^3*mWW^6*s^3*t - 280*mtt^2*mWW^7*s^3*t - 1016*ep*mtt^2*mWW^7*s^3*t - 912*ep^2*mtt^2*mWW^7*s^3*t + 32*mtt*mWW^8*s^3*t + 68*ep*mtt*mWW^8*s^3*t + 8*ep^2*mtt*mWW^8*s^3*t + 8*mWW^9*s^3*t + 36*ep*mWW^9*s^3*t + 40*ep^2*mWW^9*s^3*t - 112*mtt^5*mWW^3*s^4*t - 752*ep*mtt^5*mWW^3*s^4*t - 1056*ep^2*mtt^5*mWW^3*s^4*t + 320*mtt^4*mWW^4*s^4*t + 1444*ep*mtt^4*mWW^4*s^4*t + 1608*ep^2*mtt^4*mWW^4*s^4*t + 16*mtt^3*mWW^5*s^4*t + 712*ep*mtt^3*mWW^5*s^4*t + 1360*ep^2*mtt^3*mWW^5*s^4*t - 432*mtt^2*mWW^6*s^4*t - 2272*ep*mtt^2*mWW^6*s^4*t - 2816*ep^2*mtt^2*mWW^6*s^4*t + 224*mtt*mWW^7*s^4*t + 904*ep*mtt*mWW^7*s^4*t + 912*ep^2*mtt*mWW^7*s^4*t - 16*mWW^8*s^4*t - 36*ep*mWW^8*s^4*t - 8*ep^2*mWW^8*s^4*t + 184*mtt^4*mWW^3*s^5*t + 1160*ep*mtt^4*mWW^3*s^5*t + 1584*ep^2*mtt^4*mWW^3*s^5*t - 576*mtt^3*mWW^4*s^5*t - 2936*ep*mtt^3*mWW^4*s^5*t - 3568*ep^2*mtt^3*mWW^4*s^5*t + 336*mtt^2*mWW^5*s^5*t + 1288*ep*mtt^2*mWW^5*s^5*t + 1232*ep^2*mtt^2*mWW^5*s^5*t + 128*mtt*mWW^6*s^5*t + 824*ep*mtt*mWW^6*s^5*t + 1136*ep^2*mtt*mWW^6*s^5*t - 72*mWW^7*s^5*t - 336*ep*mWW^7*s^5*t - 384*ep^2*mWW^7*s^5*t - 128*mtt^3*mWW^3*s^6*t - 736*ep*mtt^3*mWW^3*s^6*t - 960*ep^2*mtt^3*mWW^3*s^6*t + 400*mtt^2*mWW^4*s^6*t + 2032*ep*mtt^2*mWW^4*s^6*t + 2464*ep^2*mtt^2*mWW^4*s^6*t - 288*mtt*mWW^5*s^6*t - 1344*ep*mtt*mWW^5*s^6*t - 1536*ep^2*mtt*mWW^5*s^6*t + 16*mWW^6*s^6*t + 48*ep*mWW^6*s^6*t + 32*ep^2*mWW^6*s^6*t + 32*mtt^2*mWW^3*s^7*t + 160*ep*mtt^2*mWW^3*s^7*t + 192*ep^2*mtt^2*mWW^3*s^7*t - 96*mtt*mWW^4*s^7*t - 448*ep*mtt*mWW^4*s^7*t - 512*ep^2*mtt*mWW^4*s^7*t + 64*mWW^5*s^7*t + 288*ep*mWW^5*s^7*t + 320*ep^2*mWW^5*s^7*t - 12*ep*mtt^8*mWW^3*t^2 - 24*ep^2*mtt^8*mWW^3*t^2 + 30*ep*mtt^7*mWW^4*t^2 + 60*ep^2*mtt^7*mWW^4*t^2 - 8*mtt^6*mWW^5*t^2 - 38*ep*mtt^6*mWW^5*t^2 - 44*ep^2*mtt^6*mWW^5*t^2 + 32*mtt^5*mWW^6*t^2 + 84*ep*mtt^5*mWW^6*t^2 + 40*ep^2*mtt^5*mWW^6*t^2 - 48*mtt^4*mWW^7*t^2 - 144*ep*mtt^4*mWW^7*t^2 - 96*ep^2*mtt^4*mWW^7*t^2 + 32*mtt^3*mWW^8*t^2 + 110*ep*mtt^3*mWW^8*t^2 + 92*ep^2*mtt^3*mWW^8*t^2 - 8*mtt^2*mWW^9*t^2 - 30*ep*mtt^2*mWW^9*t^2 - 28*ep^2*mtt^2*mWW^9*t^2 + 12*ep*mtt^8*mWW^2*s*t^2 + 24*ep^2*mtt^8*mWW^2*s*t^2 + 5*mtt^7*mWW^3*s*t^2 + 144*ep*mtt^7*mWW^3*s*t^2 + 268*ep^2*mtt^7*mWW^3*s*t^2 - 19*mtt^6*mWW^4*s*t^2 - 458*ep*mtt^6*mWW^4*s*t^2 - 840*ep^2*mtt^6*mWW^4*s*t^2 + 30*mtt^5*mWW^5*s*t^2 + 358*ep*mtt^5*mWW^5*s*t^2 + 590*ep^2*mtt^5*mWW^5*s*t^2 - 14*mtt^4*mWW^6*s*t^2 + 160*ep*mtt^4*mWW^6*s*t^2 + 384*ep^2*mtt^4*mWW^6*s*t^2 - 23*mtt^3*mWW^7*s*t^2 - 412*ep*mtt^3*mWW^7*s*t^2 - 728*ep^2*mtt^3*mWW^7*s*t^2 + 33*mtt^2*mWW^8*s*t^2 + 254*ep*mtt^2*mWW^8*s*t^2 + 368*ep^2*mtt^2*mWW^8*s*t^2 - 12*mtt*mWW^9*s*t^2 - 58*ep*mtt*mWW^9*s*t^2 - 66*ep^2*mtt*mWW^9*s*t^2 - 5*mtt^7*mWW^2*s^2*t^2 - 174*ep*mtt^7*mWW^2*s^2*t^2 - 328*ep^2*mtt^7*mWW^2*s^2*t^2 + 19*mtt^6*mWW^3*s^2*t^2 - 93*ep*mtt^6*mWW^3*s^2*t^2 - 262*ep^2*mtt^6*mWW^3*s^2*t^2 + 3*mtt^5*mWW^4*s^2*t^2 + 1500*ep*mtt^5*mWW^4*s^2*t^2 + 2994*ep^2*mtt^5*mWW^4*s^2*t^2 - 127*mtt^4*mWW^5*s^2*t^2 - 2147*ep*mtt^4*mWW^5*s^2*t^2 - 3752*ep^2*mtt^4*mWW^5*s^2*t^2 + 185*mtt^3*mWW^6*s^2*t^2 + 842*ep*mtt^3*mWW^6*s^2*t^2 + 896*ep^2*mtt^3*mWW^6*s^2*t^2 - 51*mtt^2*mWW^7*s^2*t^2 + 373*ep*mtt^2*mWW^7*s^2*t^2 + 950*ep^2*mtt^2*mWW^7*s^2*t^2 - 39*mtt*mWW^8*s^2*t^2 - 376*ep*mtt*mWW^8*s^2*t^2 - 586*ep^2*mtt*mWW^8*s^2*t^2 + 15*mWW^9*s^2*t^2 + 75*ep*mWW^9*s^2*t^2 + 88*ep^2*mWW^9*s^2*t^2 + 5*mtt^6*mWW^2*s^3*t^2 + 580*ep*mtt^6*mWW^2*s^3*t^2 + 1140*ep^2*mtt^6*mWW^2*s^3*t^2 - 65*mtt^5*mWW^3*s^3*t^2 - 1022*ep*mtt^5*mWW^3*s^3*t^2 - 1784*ep^2*mtt^5*mWW^3*s^3*t^2 + 104*mtt^4*mWW^4*s^3*t^2 - 1426*ep*mtt^4*mWW^4*s^3*t^2 - 3310*ep^2*mtt^4*mWW^4*s^3*t^2 + 266*mtt^3*mWW^5*s^3*t^2 + 4612*ep*mtt^3*mWW^5*s^3*t^2 + 8096*ep^2*mtt^3*mWW^5*s^3*t^2 - 535*mtt^2*mWW^6*s^3*t^2 - 3536*ep*mtt^2*mWW^6*s^3*t^2 - 4840*ep^2*mtt^2*mWW^6*s^3*t^2 + 247*mtt*mWW^7*s^3*t^2 + 794*ep*mtt*mWW^7*s^3*t^2 + 584*ep^2*mtt*mWW^7*s^3*t^2 - 22*mWW^8*s^3*t^2 - 2*ep*mWW^8*s^3*t^2 + 82*ep^2*mWW^8*s^3*t^2 + 24*mtt^5*mWW^2*s^4*t^2 - 854*ep*mtt^5*mWW^2*s^4*t^2 - 1804*ep^2*mtt^5*mWW^2*s^4*t^2 + 46*mtt^4*mWW^3*s^4*t^2 + 2594*ep*mtt^4*mWW^3*s^4*t^2 + 5004*ep^2*mtt^4*mWW^3*s^4*t^2 - 368*mtt^3*mWW^4*s^4*t^2 - 1804*ep*mtt^3*mWW^4*s^4*t^2 - 2028*ep^2*mtt^3*mWW^4*s^4*t^2 + 116*mtt^2*mWW^5*s^4*t^2 - 2108*ep*mtt^2*mWW^5*s^4*t^2 - 4644*ep^2*mtt^2*mWW^5*s^4*t^2 + 280*mtt*mWW^6*s^4*t^2 + 2658*ep*mtt*mWW^6*s^4*t^2 + 4136*ep^2*mtt*mWW^6*s^4*t^2 - 98*mWW^7*s^4*t^2 - 486*ep*mWW^7*s^4*t^2 - 568*ep^2*mWW^7*s^4*t^2 - 24*mtt^4*mWW^2*s^5*t^2 + 828*ep*mtt^4*mWW^2*s^5*t^2 + 1752*ep^2*mtt^4*mWW^2*s^5*t^2 - 28*mtt^3*mWW^3*s^5*t^2 - 2816*ep*mtt^3*mWW^3*s^5*t^2 - 5520*ep^2*mtt^3*mWW^3*s^5*t^2 + 428*mtt^2*mWW^4*s^5*t^2 + 3752*ep*mtt^2*mWW^4*s^5*t^2 + 5672*ep^2*mtt^2*mWW^4*s^5*t^2 - 388*mtt*mWW^5*s^5*t^2 - 1440*ep*mtt*mWW^5*s^5*t^2 - 1312*ep^2*mtt*mWW^5*s^5*t^2 + 12*mWW^6*s^5*t^2 - 324*ep*mWW^6*s^5*t^2 - 688*ep^2*mWW^6*s^5*t^2 - 16*mtt^3*mWW^2*s^6*t^2 - 568*ep*mtt^3*mWW^2*s^6*t^2 - 1072*ep^2*mtt^3*mWW^2*s^6*t^2 + 40*mtt^2*mWW^3*s^6*t^2 + 1512*ep*mtt^2*mWW^3*s^6*t^2 + 2864*ep^2*mtt^2*mWW^3*s^6*t^2 - 128*mtt*mWW^4*s^6*t^2 - 1640*ep*mtt*mWW^4*s^6*t^2 - 2720*ep^2*mtt*mWW^4*s^6*t^2 + 104*mWW^5*s^6*t^2 + 696*ep*mWW^5*s^6*t^2 + 960*ep^2*mWW^5*s^6*t^2 + 16*mtt^2*mWW^2*s^7*t^2 + 176*ep*mtt^2*mWW^2*s^7*t^2 + 288*ep^2*mtt^2*mWW^2*s^7*t^2 - 32*mtt*mWW^3*s^7*t^2 - 352*ep*mtt*mWW^3*s^7*t^2 - 576*ep^2*mtt*mWW^3*s^7*t^2 + 16*mWW^4*s^7*t^2 + 176*ep*mWW^4*s^7*t^2 + 288*ep^2*mWW^4*s^7*t^2 - 3*mtt^8*mWW^2*t^3 - 12*ep*mtt^8*mWW^2*t^3 - 12*ep^2*mtt^8*mWW^2*t^3 + 12*mtt^7*mWW^3*t^3 + 114*ep*mtt^7*mWW^3*t^3 + 180*ep^2*mtt^7*mWW^3*t^3 + mtt^6*mWW^4*t^3 - 206*ep*mtt^6*mWW^4*t^3 - 416*ep^2*mtt^6*mWW^4*t^3 - 48*mtt^5*mWW^5*t^3 + 8*ep*mtt^5*mWW^5*t^3 + 208*ep^2*mtt^5*mWW^5*t^3 + 47*mtt^4*mWW^6*t^3 + 200*ep*mtt^4*mWW^6*t^3 + 212*ep^2*mtt^4*mWW^6*t^3 + 20*mtt^3*mWW^7*t^3 - 46*ep*mtt^3*mWW^7*t^3 - 172*ep^2*mtt^3*mWW^7*t^3 - 45*mtt^2*mWW^8*t^3 - 110*ep*mtt^2*mWW^8*t^3 - 40*ep^2*mtt^2*mWW^8*t^3 + 16*mtt*mWW^9*t^3 + 52*ep*mtt*mWW^9*t^3 + 40*ep^2*mtt*mWW^9*t^3 + 3*mtt^8*mWW*s*t^3 + 12*ep*mtt^8*mWW*s*t^3 + 12*ep^2*mtt^8*mWW*s*t^3 + 24*mtt^7*mWW^2*s*t^3 - 26*ep*mtt^7*mWW^2*s*t^3 - 148*ep^2*mtt^7*mWW^2*s*t^3 - 113*mtt^6*mWW^3*s*t^3 - 737*ep*mtt^6*mWW^3*s*t^3 - 1022*ep^2*mtt^6*mWW^3*s*t^3 + 179*mtt^5*mWW^4*s*t^3 + 2300*ep*mtt^5*mWW^4*s*t^3 + 3896*ep^2*mtt^5*mWW^4*s*t^3 - 218*mtt^4*mWW^5*s*t^3 - 2735*ep*mtt^4*mWW^5*s*t^3 - 4596*ep^2*mtt^4*mWW^5*s*t^3 + 270*mtt^3*mWW^6*s*t^3 + 1638*ep*mtt^3*mWW^6*s*t^3 + 2152*ep^2*mtt^3*mWW^6*s*t^3 - 185*mtt^2*mWW^7*s*t^3 - 431*ep*mtt^2*mWW^7*s*t^3 - 90*ep^2*mtt^2*mWW^7*s*t^3 + 23*mtt*mWW^8*s*t^3 - 104*ep*mtt*mWW^8*s*t^3 - 300*ep^2*mtt*mWW^8*s*t^3 + 17*mWW^9*s*t^3 + 83*ep*mWW^9*s*t^3 + 96*ep^2*mWW^9*s*t^3 - 36*mtt^7*mWW*s^2*t^3 - 88*ep*mtt^7*mWW*s^2*t^3 - 32*ep^2*mtt^7*mWW*s^2*t^3 - 43*mtt^6*mWW^2*s^2*t^3 + 561*ep*mtt^6*mWW^2*s^2*t^3 + 1294*ep^2*mtt^6*mWW^2*s^2*t^3 + 355*mtt^5*mWW^3*s^2*t^3 + 760*ep*mtt^5*mWW^3*s^2*t^3 + 88*ep^2*mtt^5*mWW^3*s^2*t^3 - 658*mtt^4*mWW^4*s^2*t^3 - 5831*ep*mtt^4*mWW^4*s^2*t^3 - 9116*ep^2*mtt^4*mWW^4*s^2*t^3 + 842*mtt^3*mWW^5*s^2*t^3 + 8712*ep*mtt^3*mWW^5*s^2*t^3 + 14092*ep^2*mtt^3*mWW^5*s^2*t^3 - 695*mtt^2*mWW^6*s^2*t^3 - 5285*ep*mtt^2*mWW^6*s^2*t^3 - 7678*ep^2*mtt^2*mWW^6*s^2*t^3 + 231*mtt*mWW^7*s^2*t^3 + 1080*ep*mtt*mWW^7*s^2*t^3 + 1180*ep^2*mtt*mWW^7*s^2*t^3 + 4*mWW^8*s^2*t^3 + 91*ep*mWW^8*s^2*t^3 + 172*ep^2*mWW^8*s^2*t^3 + 161*mtt^6*mWW*s^3*t^3 + 400*ep*mtt^6*mWW*s^3*t^3 + 156*ep^2*mtt^6*mWW*s^3*t^3 - 188*mtt^5*mWW^2*s^3*t^3 - 2244*ep*mtt^5*mWW^2*s^3*t^3 - 3736*ep^2*mtt^5*mWW^2*s^3*t^3 - 139*mtt^4*mWW^3*s^3*t^3 + 3508*ep*mtt^4*mWW^3*s^3*t^3 + 7656*ep^2*mtt^4*mWW^3*s^3*t^3 + 468*mtt^3*mWW^4*s^3*t^3 + 1880*ep*mtt^3*mWW^4*s^3*t^3 + 2112*ep^2*mtt^3*mWW^4*s^3*t^3 - 753*mtt^2*mWW^5*s^3*t^3 - 7688*ep*mtt^2*mWW^5*s^3*t^3 - 12508*ep^2*mtt^2*mWW^5*s^3*t^3 + 568*mtt*mWW^6*s^3*t^3 + 4844*ep*mtt*mWW^6*s^3*t^3 + 7352*ep^2*mtt*mWW^6*s^3*t^3 - 117*mWW^7*s^3*t^3 - 700*ep*mWW^7*s^3*t^3 - 904*ep^2*mWW^7*s^3*t^3 - 328*mtt^5*mWW*s^4*t^3 - 896*ep*mtt^5*mWW*s^4*t^3 - 480*ep^2*mtt^5*mWW*s^4*t^3 + 632*mtt^4*mWW^2*s^4*t^3 + 3776*ep*mtt^4*mWW^2*s^4*t^3 + 5024*ep^2*mtt^4*mWW^2*s^4*t^3 - 476*mtt^3*mWW^3*s^4*t^3 - 7608*ep*mtt^3*mWW^3*s^4*t^3 - 13528*ep^2*mtt^3*mWW^3*s^4*t^3 + 212*mtt^2*mWW^4*s^4*t^3 + 5320*ep*mtt^2*mWW^4*s^4*t^3 + 9552*ep^2*mtt^2*mWW^4*s^4*t^3 + 180*mtt*mWW^5*s^4*t^3 + 920*ep*mtt*mWW^5*s^4*t^3 + 1272*ep^2*mtt*mWW^5*s^4*t^3 - 220*mWW^6*s^4*t^3 - 1512*ep*mWW^6*s^4*t^3 - 2160*ep^2*mWW^6*s^4*t^3 + 312*mtt^4*mWW*s^5*t^3 + 860*ep*mtt^4*mWW*s^5*t^3 + 472*ep^2*mtt^4*mWW*s^5*t^3 - 648*mtt^3*mWW^2*s^5*t^3 - 2752*ep*mtt^3*mWW^2*s^5*t^3 - 2912*ep^2*mtt^3*mWW^2*s^5*t^3 + 552*mtt^2*mWW^3*s^5*t^3 + 4904*ep*mtt^2*mWW^3*s^5*t^3 + 7840*ep^2*mtt^2*mWW^3*s^5*t^3 - 312*mtt*mWW^4*s^5*t^3 - 4032*ep*mtt*mWW^4*s^5*t^3 - 6752*ep^2*mtt*mWW^4*s^5*t^3 + 96*mWW^5*s^5*t^3 + 1020*ep*mWW^5*s^5*t^3 + 1608*ep^2*mWW^5*s^5*t^3 - 128*mtt^3*mWW*s^6*t^3 - 336*ep*mtt^3*mWW*s^6*t^3 - 160*ep^2*mtt^3*mWW*s^6*t^3 + 256*mtt^2*mWW^2*s^6*t^3 + 752*ep*mtt^2*mWW^2*s^6*t^3 + 480*ep^2*mtt^2*mWW^2*s^6*t^3 - 256*mtt*mWW^3*s^6*t^3 - 1136*ep*mtt*mWW^3*s^6*t^3 - 1344*ep^2*mtt*mWW^3*s^6*t^3 + 128*mWW^4*s^6*t^3 + 720*ep*mWW^4*s^6*t^3 + 960*ep^2*mWW^4*s^6*t^3 + 16*mtt^2*mWW*s^7*t^3 + 48*ep*mtt^2*mWW*s^7*t^3 + 32*ep^2*mtt^2*mWW*s^7*t^3 + 32*ep*mtt*mWW^2*s^7*t^3 + 64*ep^2*mtt*mWW^2*s^7*t^3 - 16*mWW^3*s^7*t^3 - 80*ep*mWW^3*s^7*t^3 - 96*ep^2*mWW^3*s^7*t^3 - 3*mtt^8*mWW*t^4 - 12*ep*mtt^8*mWW*t^4 - 12*ep^2*mtt^8*mWW*t^4 + 27*mtt^7*mWW^2*t^4 + 108*ep*mtt^7*mWW^2*t^4 + 108*ep^2*mtt^7*mWW^2*t^4 - 89*mtt^6*mWW^3*t^4 - 476*ep*mtt^6*mWW^3*t^4 - 596*ep^2*mtt^6*mWW^3*t^4 + 105*mtt^5*mWW^4*t^4 + 854*ep*mtt^5*mWW^4*t^4 + 1288*ep^2*mtt^5*mWW^4*t^4 + 27*mtt^4*mWW^5*t^4 - 466*ep*mtt^4*mWW^5*t^4 - 1040*ep^2*mtt^4*mWW^5*t^4 - 155*mtt^3*mWW^6*t^4 - 312*ep*mtt^3*mWW^6*t^4 - 4*ep^2*mtt^3*mWW^6*t^4 + 105*mtt^2*mWW^7*t^4 + 400*ep*mtt^2*mWW^7*t^4 + 380*ep^2*mtt^2*mWW^7*t^4 - 9*mtt*mWW^8*t^4 - 74*ep*mtt*mWW^8*t^4 - 112*ep^2*mtt*mWW^8*t^4 - 8*mWW^9*t^4 - 22*ep*mWW^9*t^4 - 12*ep^2*mWW^9*t^4 + 3*mtt^8*s*t^4 + 12*ep*mtt^8*s*t^4 + 12*ep^2*mtt^8*s*t^4 - 12*mtt^7*mWW*s*t^4 - 34*ep*mtt^7*mWW*s*t^4 - 20*ep^2*mtt^7*mWW*s*t^4 - 131*mtt^6*mWW^2*s*t^4 - 275*ep*mtt^6*mWW^2*s*t^4 - 26*ep^2*mtt^6*mWW^2*s*t^4 + 529*mtt^5*mWW^3*s*t^4 + 2138*ep*mtt^5*mWW^3*s*t^4 + 2154*ep^2*mtt^5*mWW^3*s*t^4 - 642*mtt^4*mWW^4*s*t^4 - 4383*ep*mtt^4*mWW^4*s*t^4 - 6226*ep^2*mtt^4*mWW^4*s*t^4 + 246*mtt^3*mWW^5*s*t^4 + 3850*ep*mtt^3*mWW^5*s*t^4 + 6780*ep^2*mtt^3*mWW^5*s*t^4 - 43*mtt^2*mWW^6*s*t^4 - 1841*ep*mtt^2*mWW^6*s*t^4 - 3522*ep^2*mtt^2*mWW^6*s*t^4 + 117*mtt*mWW^7*s*t^4 + 766*ep*mtt*mWW^7*s*t^4 + 1038*ep^2*mtt*mWW^7*s*t^4 - 67*mWW^8*s*t^4 - 233*ep*mWW^8*s*t^4 - 190*ep^2*mWW^8*s*t^4 - 15*mtt^7*s^2*t^4 - 74*ep*mtt^7*s^2*t^4 - 88*ep^2*mtt^7*s^2*t^4 + 193*mtt^6*mWW*s^2*t^4 + 598*ep*mtt^6*mWW*s^2*t^4 + 424*ep^2*mtt^6*mWW*s^2*t^4 - 83*mtt^5*mWW^2*s^2*t^4 - 1196*ep*mtt^5*mWW^2*s^2*t^4 - 2054*ep^2*mtt^5*mWW^2*s^2*t^4 - 715*mtt^4*mWW^3*s^2*t^4 - 600*ep*mtt^4*mWW^3*s^2*t^4 + 1730*ep^2*mtt^4*mWW^3*s^2*t^4 + 1163*mtt^3*mWW^4*s^2*t^4 + 5006*ep*mtt^3*mWW^4*s^2*t^4 + 5444*ep^2*mtt^3*mWW^4*s^2*t^4 - 917*mtt^2*mWW^5*s^2*t^4 - 6778*ep*mtt^2*mWW^5*s^2*t^4 - 10092*ep^2*mtt^2*mWW^5*s^2*t^4 + 567*mtt*mWW^6*s^2*t^4 + 4040*ep*mtt*mWW^6*s^2*t^4 + 5850*ep^2*mtt*mWW^6*s^2*t^4 - 193*mWW^7*s^2*t^4 - 996*ep*mWW^7*s^2*t^4 - 1214*ep^2*mWW^7*s^2*t^4 + 24*mtt^6*s^3*t^4 + 144*ep*mtt^6*s^3*t^4 + 192*ep^2*mtt^6*s^3*t^4 - 551*mtt^5*mWW*s^3*t^4 - 1752*ep*mtt^5*mWW*s^3*t^4 - 1300*ep^2*mtt^5*mWW*s^3*t^4 + 877*mtt^4*mWW^2*s^3*t^4 + 4016*ep*mtt^4*mWW^2*s^3*t^4 + 4482*ep^2*mtt^4*mWW^2*s^3*t^4 - 290*mtt^3*mWW^3*s^3*t^4 - 5216*ep*mtt^3*mWW^3*s^3*t^4 - 9528*ep^2*mtt^3*mWW^3*s^3*t^4 - 250*mtt^2*mWW^4*s^3*t^4 + 2256*ep*mtt^2*mWW^4*s^3*t^4 + 5476*ep^2*mtt^2*mWW^4*s^3*t^4 + 409*mtt*mWW^5*s^3*t^4 + 1944*ep*mtt*mWW^5*s^3*t^4 + 2444*ep^2*mtt*mWW^5*s^3*t^4 - 219*mWW^6*s^3*t^4 - 1392*ep*mWW^6*s^3*t^4 - 1958*ep^2*mWW^6*s^3*t^4 - 12*mtt^5*s^4*t^4 - 98*ep*mtt^5*s^4*t^4 - 148*ep^2*mtt^5*s^4*t^4 + 666*mtt^4*mWW*s^4*t^4 + 2174*ep*mtt^4*mWW*s^4*t^4 + 1684*ep^2*mtt^4*mWW*s^4*t^4 - 1248*mtt^3*mWW^2*s^4*t^4 - 4236*ep*mtt^3*mWW^2*s^4*t^4 - 3372*ep^2*mtt^3*mWW^2*s^4*t^4 + 1052*mtt^2*mWW^3*s^4*t^4 + 5812*ep*mtt^2*mWW^3*s^4*t^4 + 7788*ep^2*mtt^2*mWW^3*s^4*t^4 - 708*mtt*mWW^4*s^4*t^4 - 5106*ep*mtt*mWW^4*s^4*t^4 - 7456*ep^2*mtt*mWW^4*s^4*t^4 + 250*mWW^5*s^4*t^4 + 1454*ep*mWW^5*s^4*t^4 + 1888*ep^2*mWW^5*s^4*t^4 + 24*ep*mtt^4*s^5*t^4 + 48*ep^2*mtt^4*s^5*t^4 - 364*mtt^3*mWW*s^5*t^4 - 1280*ep*mtt^3*mWW*s^5*t^4 - 1104*ep^2*mtt^3*mWW*s^5*t^4 + 636*mtt^2*mWW^2*s^5*t^4 + 1840*ep*mtt^2*mWW^2*s^5*t^4 + 1016*ep^2*mtt^2*mWW^2*s^5*t^4 - 468*mtt*mWW^3*s^5*t^4 - 1568*ep*mtt*mWW^3*s^5*t^4 - 1440*ep^2*mtt*mWW^3*s^5*t^4 + 196*mWW^4*s^5*t^4 + 984*ep*mWW^4*s^5*t^4 + 1256*ep^2*mWW^4*s^5*t^4 - 8*ep*mtt^3*s^6*t^4 - 16*ep^2*mtt^3*s^6*t^4 + 56*mtt^2*mWW*s^6*t^4 + 264*ep*mtt^2*mWW*s^6*t^4 + 304*ep^2*mtt^2*mWW*s^6*t^4 - 16*mtt*mWW^2*s^6*t^4 - 56*ep*mtt*mWW^2*s^6*t^4 - 40*mWW^3*s^6*t^4 - 200*ep*mWW^3*s^6*t^4 - 256*ep^2*mWW^3*s^6*t^4 + 9*mtt^7*mWW*t^5 + 36*ep*mtt^7*mWW*t^5 + 36*ep^2*mtt^7*mWW*t^5 - 66*mtt^6*mWW^2*t^5 - 264*ep*mtt^6*mWW^2*t^5 - 264*ep^2*mtt^6*mWW^2*t^5 + 205*mtt^5*mWW^3*t^5 + 902*ep*mtt^5*mWW^3*t^5 + 984*ep^2*mtt^5*mWW^3*t^5 - 318*mtt^4*mWW^4*t^5 - 1582*ep*mtt^4*mWW^4*t^5 - 1892*ep^2*mtt^4*mWW^4*t^5 + 227*mtt^3*mWW^5*t^5 + 1360*ep*mtt^3*mWW^5*t^5 + 1812*ep^2*mtt^3*mWW^5*t^5 - 22*mtt^2*mWW^6*t^5 - 404*ep*mtt^2*mWW^6*t^5 - 720*ep^2*mtt^2*mWW^6*t^5 - 57*mtt*mWW^7*t^5 - 122*ep*mtt*mWW^7*t^5 - 16*ep^2*mtt*mWW^7*t^5 + 22*mWW^8*t^5 + 74*ep*mWW^8*t^5 + 60*ep^2*mWW^8*t^5 - 9*mtt^7*s*t^5 - 36*ep*mtt^7*s*t^5 - 36*ep^2*mtt^7*s*t^5 + 41*mtt^6*mWW*s*t^5 + 134*ep*mtt^6*mWW*s*t^5 + 104*ep^2*mtt^6*mWW*s*t^5 + 102*mtt^5*mWW^2*s*t^5 + 216*ep*mtt^5*mWW^2*s*t^5 + 24*ep^2*mtt^5*mWW^2*s*t^5 - 626*mtt^4*mWW^3*s*t^5 - 2094*ep*mtt^4*mWW^3*s*t^5 - 1666*ep^2*mtt^4*mWW^3*s*t^5 + 915*mtt^3*mWW^4*s*t^5 + 3836*ep*mtt^3*mWW^4*s*t^5 + 4000*ep^2*mtt^3*mWW^4*s*t^5 - 435*mtt^2*mWW^5*s*t^5 - 2550*ep*mtt^2*mWW^5*s*t^5 - 3400*ep^2*mtt^2*mWW^5*s*t^5 - 64*mtt*mWW^6*s*t^5 + 336*ep*mtt*mWW^6*s*t^5 + 972*ep^2*mtt*mWW^6*s*t^5 + 76*mWW^7*s*t^5 + 158*ep*mWW^7*s*t^5 + 2*ep^2*mWW^7*s*t^5 + 25*mtt^6*s^2*t^5 + 130*ep*mtt^6*s^2*t^5 + 160*ep^2*mtt^6*s^2*t^5 - 269*mtt^5*mWW*s^2*t^5 - 904*ep*mtt^5*mWW*s^2*t^5 - 732*ep^2*mtt^5*mWW*s^2*t^5 + 382*mtt^4*mWW^2*s^2*t^5 + 1586*ep*mtt^4*mWW^2*s^2*t^5 + 1626*ep^2*mtt^4*mWW^2*s^2*t^5 + 78*mtt^3*mWW^3*s^2*t^5 - 784*ep*mtt^3*mWW^3*s^2*t^5 - 1964*ep^2*mtt^3*mWW^3*s^2*t^5 - 259*mtt^2*mWW^4*s^2*t^5 - 234*ep*mtt^2*mWW^4*s^2*t^5 + 640*ep^2*mtt^2*mWW^4*s^2*t^5 - 49*mtt*mWW^5*s^2*t^5 + 88*ep*mtt*mWW^5*s^2*t^5 + 424*ep^2*mtt*mWW^5*s^2*t^5 + 92*mWW^6*s^2*t^5 + 118*ep*mWW^6*s^2*t^5 - 154*ep^2*mWW^6*s^2*t^5 - 20*mtt^5*s^3*t^5 - 154*ep*mtt^5*s^3*t^5 - 228*ep^2*mtt^5*s^3*t^5 + 456*mtt^4*mWW*s^3*t^5 + 1690*ep*mtt^4*mWW*s^3*t^5 + 1556*ep^2*mtt^4*mWW*s^3*t^5 - 844*mtt^3*mWW^2*s^3*t^5 - 2940*ep*mtt^3*mWW^2*s^3*t^5 - 2408*ep^2*mtt^3*mWW^2*s^3*t^5 + 668*mtt^2*mWW^3*s^3*t^5 + 3116*ep*mtt^2*mWW^3*s^3*t^5 + 3696*ep^2*mtt^2*mWW^3*s^3*t^5 - 432*mtt*mWW^4*s^3*t^5 - 2570*ep*mtt*mWW^4*s^3*t^5 - 3540*ep^2*mtt*mWW^4*s^3*t^5 + 172*mWW^5*s^3*t^5 + 858*ep*mWW^5*s^3*t^5 + 1052*ep^2*mWW^5*s^3*t^5 + 4*mtt^4*s^4*t^5 + 76*ep*mtt^4*s^4*t^5 + 136*ep^2*mtt^4*s^4*t^5 - 316*mtt^3*mWW*s^4*t^5 - 1384*ep*mtt^3*mWW*s^4*t^5 - 1504*ep^2*mtt^3*mWW*s^4*t^5 + 476*mtt^2*mWW^2*s^4*t^5 + 1680*ep*mtt^2*mWW^2*s^4*t^5 + 1288*ep^2*mtt^2*mWW^2*s^4*t^5 - 212*mtt*mWW^3*s^4*t^5 - 728*ep*mtt*mWW^3*s^4*t^5 - 672*ep^2*mtt*mWW^3*s^4*t^5 + 48*mWW^4*s^4*t^5 + 356*ep*mWW^4*s^4*t^5 + 560*ep^2*mWW^4*s^4*t^5 - 16*ep*mtt^3*s^5*t^5 - 32*ep^2*mtt^3*s^5*t^5 + 64*mtt^2*mWW*s^5*t^5 + 384*ep*mtt^2*mWW*s^5*t^5 + 512*ep^2*mtt^2*mWW*s^5*t^5 - 32*mtt*mWW^2*s^5*t^5 - 208*ep*mtt*mWW^2*s^5*t^5 - 192*ep^2*mtt*mWW^2*s^5*t^5 - 32*mWW^3*s^5*t^5 - 160*ep*mWW^3*s^5*t^5 - 224*ep^2*mWW^3*s^5*t^5 - 6*mtt^6*mWW*t^6 - 24*ep*mtt^6*mWW*t^6 - 24*ep^2*mtt^6*mWW*t^6 + 42*mtt^5*mWW^2*t^6 + 168*ep*mtt^5*mWW^2*t^6 + 168*ep^2*mtt^5*mWW^2*t^6 - 128*mtt^4*mWW^3*t^6 - 528*ep*mtt^4*mWW^3*t^6 - 544*ep^2*mtt^4*mWW^3*t^6 + 212*mtt^3*mWW^4*t^6 + 904*ep*mtt^3*mWW^4*t^6 + 960*ep^2*mtt^3*mWW^4*t^6 - 198*mtt^2*mWW^5*t^6 - 864*ep*mtt^2*mWW^5*t^6 - 936*ep^2*mtt^2*mWW^5*t^6 + 98*mtt*mWW^6*t^6 + 432*ep*mtt*mWW^6*t^6 + 472*ep^2*mtt*mWW^6*t^6 - 20*mWW^7*t^6 - 88*ep*mWW^7*t^6 - 96*ep^2*mWW^7*t^6 + 6*mtt^6*s*t^6 + 24*ep*mtt^6*s*t^6 + 24*ep^2*mtt^6*s*t^6 - 32*mtt^5*mWW*s*t^6 - 100*ep*mtt^5*mWW*s*t^6 - 72*ep^2*mtt^5*mWW*s*t^6 + 8*mtt^4*mWW^2*s*t^6 + 4*ep*mtt^4*mWW^2*s*t^6 - 24*ep^2*mtt^4*mWW^2*s*t^6 + 184*mtt^3*mWW^3*s*t^6 + 704*ep*mtt^3*mWW^3*s*t^6 + 660*ep^2*mtt^3*mWW^3*s*t^6 - 370*mtt^2*mWW^4*s*t^6 - 1448*ep*mtt^2*mWW^4*s*t^6 - 1388*ep^2*mtt^2*mWW^4*s*t^6 + 280*mtt*mWW^5*s*t^6 + 1124*ep*mtt*mWW^5*s*t^6 + 1108*ep^2*mtt*mWW^5*s*t^6 - 76*mWW^6*s*t^6 - 308*ep*mWW^6*s*t^6 - 308*ep^2*mWW^6*s*t^6 - 10*mtt^5*s^2*t^6 - 68*ep*mtt^5*s^2*t^6 - 96*ep^2*mtt^5*s^2*t^6 + 92*mtt^4*mWW*s^2*t^6 + 388*ep*mtt^4*mWW*s^2*t^6 + 408*ep^2*mtt^4*mWW*s^2*t^6 - 124*mtt^3*mWW^2*s^2*t^6 - 488*ep*mtt^3*mWW^2*s^2*t^6 - 468*ep^2*mtt^3*mWW^2*s^2*t^6 - 64*mtt^2*mWW^3*s^2*t^6 - 120*ep*mtt^2*mWW^3*s^2*t^6 + 36*ep^2*mtt^2*mWW^3*s^2*t^6 + 182*mtt*mWW^4*s^2*t^6 + 524*ep*mtt*mWW^4*s^2*t^6 + 276*ep^2*mtt*mWW^4*s^2*t^6 - 76*mWW^5*s^2*t^6 - 236*ep*mWW^5*s^2*t^6 - 156*ep^2*mWW^5*s^2*t^6 + 4*mtt^4*s^3*t^6 + 52*ep*mtt^4*s^3*t^6 + 88*ep^2*mtt^4*s^3*t^6 - 80*mtt^3*mWW*s^3*t^6 - 440*ep*mtt^3*mWW*s^3*t^6 - 560*ep^2*mtt^3*mWW*s^3*t^6 + 80*mtt^2*mWW^2*s^3*t^6 + 416*ep*mtt^2*mWW^2*s^3*t^6 + 464*ep^2*mtt^2*mWW^2*s^3*t^6 + 32*mtt*mWW^3*s^3*t^6 + 56*ep*mtt*mWW^3*s^3*t^6 - 36*mWW^4*s^3*t^6 - 84*ep*mWW^4*s^3*t^6 - 24*ep^2*mWW^4*s^3*t^6 - 8*ep*mtt^3*s^4*t^6 - 16*ep^2*mtt^3*s^4*t^6 + 24*mtt^2*mWW*s^4*t^6 + 168*ep*mtt^2*mWW*s^4*t^6 + 240*ep^2*mtt^2*mWW*s^4*t^6 - 16*mtt*mWW^2*s^4*t^6 - 120*ep*mtt*mWW^2*s^4*t^6 - 128*ep^2*mtt*mWW^2*s^4*t^6 - 8*mWW^3*s^4*t^6 - 40*ep*mWW^3*s^4*t^6 - 64*ep^2*mWW^3*s^4*t^6))/(2*ep*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*mWW^2*s*(-mWW + s)*(-mtt + mWW + 2*s)^2*(mWW - t)^2*t^2*(-mtt + s + t)*(-mtt - mWW + 2*s + 2*t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(8*ep*mtt^5*mWW^4*s^3 + 16*ep^2*mtt^5*mWW^4*s^3 - 24*ep*mtt^4*mWW^5*s^3 - 48*ep^2*mtt^4*mWW^5*s^3 + 24*ep*mtt^3*mWW^6*s^3 + 48*ep^2*mtt^3*mWW^6*s^3 - 8*ep*mtt^2*mWW^7*s^3 - 16*ep^2*mtt^2*mWW^7*s^3 - 32*ep*mtt^4*mWW^4*s^4 - 64*ep^2*mtt^4*mWW^4*s^4 + 80*ep*mtt^3*mWW^5*s^4 + 160*ep^2*mtt^3*mWW^5*s^4 - 64*ep*mtt^2*mWW^6*s^4 - 128*ep^2*mtt^2*mWW^6*s^4 + 16*ep*mtt*mWW^7*s^4 + 32*ep^2*mtt*mWW^7*s^4 + 48*ep*mtt^3*mWW^4*s^5 + 96*ep^2*mtt^3*mWW^4*s^5 - 96*ep*mtt^2*mWW^5*s^5 - 192*ep^2*mtt^2*mWW^5*s^5 + 56*ep*mtt*mWW^6*s^5 + 112*ep^2*mtt*mWW^6*s^5 - 8*ep*mWW^7*s^5 - 16*ep^2*mWW^7*s^5 - 32*ep*mtt^2*mWW^4*s^6 - 64*ep^2*mtt^2*mWW^4*s^6 + 48*ep*mtt*mWW^5*s^6 + 96*ep^2*mtt*mWW^5*s^6 - 16*ep*mWW^6*s^6 - 32*ep^2*mWW^6*s^6 + 8*ep*mtt*mWW^4*s^7 + 16*ep^2*mtt*mWW^4*s^7 - 8*ep*mWW^5*s^7 - 16*ep^2*mWW^5*s^7 + 4*mtt^6*mWW^3*s^2*t - 28*ep*mtt^6*mWW^3*s^2*t - 72*ep^2*mtt^6*mWW^3*s^2*t + 156*ep*mtt^5*mWW^4*s^2*t + 312*ep^2*mtt^5*mWW^4*s^2*t - 32*mtt^4*mWW^5*s^2*t - 336*ep*mtt^4*mWW^5*s^2*t - 544*ep^2*mtt^4*mWW^5*s^2*t + 56*mtt^3*mWW^6*s^2*t + 352*ep*mtt^3*mWW^6*s^2*t + 480*ep^2*mtt^3*mWW^6*s^2*t - 36*mtt^2*mWW^7*s^2*t - 180*ep*mtt^2*mWW^7*s^2*t - 216*ep^2*mtt^2*mWW^7*s^2*t + 8*mtt*mWW^8*s^2*t + 36*ep*mtt*mWW^8*s^2*t + 40*ep^2*mtt*mWW^8*s^2*t - 24*mtt^5*mWW^3*s^3*t + 104*ep*mtt^5*mWW^3*s^3*t + 304*ep^2*mtt^5*mWW^3*s^3*t - 8*mtt^4*mWW^4*s^3*t - 660*ep*mtt^4*mWW^4*s^3*t - 1288*ep^2*mtt^4*mWW^4*s^3*t + 144*mtt^3*mWW^5*s^3*t + 1304*ep*mtt^3*mWW^5*s^3*t + 2032*ep^2*mtt^3*mWW^5*s^3*t - 176*mtt^2*mWW^6*s^3*t - 1080*ep*mtt^2*mWW^6*s^3*t - 1456*ep^2*mtt^2*mWW^6*s^3*t + 72*mtt*mWW^7*s^3*t + 368*ep*mtt*mWW^7*s^3*t + 448*ep^2*mtt*mWW^7*s^3*t - 8*mWW^8*s^3*t - 36*ep*mWW^8*s^3*t - 40*ep^2*mWW^8*s^3*t + 56*mtt^4*mWW^3*s^4*t - 136*ep*mtt^4*mWW^3*s^4*t - 496*ep^2*mtt^4*mWW^3*s^4*t + 32*mtt^3*mWW^4*s^4*t + 1100*ep*mtt^3*mWW^4*s^4*t + 2072*ep^2*mtt^3*mWW^4*s^4*t - 228*mtt^2*mWW^5*s^4*t - 1836*ep*mtt^2*mWW^5*s^4*t - 2760*ep^2*mtt^2*mWW^5*s^4*t + 176*mtt*mWW^6*s^4*t + 1060*ep*mtt*mWW^6*s^4*t + 1416*ep^2*mtt*mWW^6*s^4*t - 36*mWW^7*s^4*t - 188*ep*mWW^7*s^4*t - 232*ep^2*mWW^7*s^4*t - 64*mtt^3*mWW^3*s^5*t + 64*ep*mtt^3*mWW^3*s^5*t + 384*ep^2*mtt^3*mWW^3*s^5*t - 48*mtt^2*mWW^4*s^5*t - 900*ep*mtt^2*mWW^4*s^5*t - 1608*ep^2*mtt^2*mWW^4*s^5*t + 152*mtt*mWW^5*s^5*t + 1104*ep*mtt*mWW^5*s^5*t + 1600*ep^2*mtt*mWW^5*s^5*t - 56*mWW^6*s^5*t - 332*ep*mWW^6*s^5*t - 440*ep^2*mWW^6*s^5*t + 36*mtt^2*mWW^3*s^6*t + 4*ep*mtt^2*mWW^3*s^6*t - 136*ep^2*mtt^2*mWW^3*s^6*t + 32*mtt*mWW^4*s^6*t + 360*ep*mtt*mWW^4*s^6*t + 592*ep^2*mtt*mWW^4*s^6*t - 36*mWW^5*s^6*t - 236*ep*mWW^5*s^6*t - 328*ep^2*mWW^5*s^6*t - 8*mtt*mWW^3*s^7*t - 8*ep*mtt*mWW^3*s^7*t + 16*ep^2*mtt*mWW^3*s^7*t - 8*mWW^4*s^7*t - 56*ep*mWW^4*s^7*t - 80*ep^2*mWW^4*s^7*t - 8*ep*mtt^8*mWW^2*t^2 - 16*ep^2*mtt^8*mWW^2*t^2 + 32*ep*mtt^7*mWW^3*t^2 + 64*ep^2*mtt^7*mWW^3*t^2 - 30*ep*mtt^6*mWW^4*t^2 - 48*ep^2*mtt^6*mWW^4*t^2 - 52*ep*mtt^5*mWW^5*t^2 - 164*ep^2*mtt^5*mWW^5*t^2 + 148*ep*mtt^4*mWW^6*t^2 + 416*ep^2*mtt^4*mWW^6*t^2 - 144*ep*mtt^3*mWW^7*t^2 - 408*ep^2*mtt^3*mWW^7*t^2 + 66*ep*mtt^2*mWW^8*t^2 + 192*ep^2*mtt^2*mWW^8*t^2 - 12*ep*mtt*mWW^9*t^2 - 36*ep^2*mtt*mWW^9*t^2 + 2*mtt^7*mWW^2*s*t^2 + 104*ep*mtt^7*mWW^2*s*t^2 + 200*ep^2*mtt^7*mWW^2*s*t^2 - 15*mtt^6*mWW^3*s*t^2 - 454*ep*mtt^6*mWW^3*s*t^2 - 848*ep^2*mtt^6*mWW^3*s*t^2 + 47*mtt^5*mWW^4*s*t^2 + 720*ep*mtt^5*mWW^4*s*t^2 + 1180*ep^2*mtt^5*mWW^4*s*t^2 - 72*mtt^4*mWW^5*s*t^2 - 380*ep*mtt^4*mWW^5*s*t^2 - 172*ep^2*mtt^4*mWW^5*s*t^2 + 54*mtt^3*mWW^6*s*t^2 - 212*ep*mtt^3*mWW^6*s*t^2 - 1120*ep^2*mtt^3*mWW^6*s*t^2 - 17*mtt^2*mWW^7*s*t^2 + 342*ep*mtt^2*mWW^7*s*t^2 + 1112*ep^2*mtt^2*mWW^7*s*t^2 + mtt*mWW^8*s*t^2 - 132*ep*mtt*mWW^8*s*t^2 - 388*ep^2*mtt*mWW^8*s*t^2 + 12*ep*mWW^9*s*t^2 + 36*ep^2*mWW^9*s*t^2 - 32*mtt^6*mWW^2*s^2*t^2 - 456*ep*mtt^6*mWW^2*s^2*t^2 - 784*ep^2*mtt^6*mWW^2*s^2*t^2 + 131*mtt^5*mWW^3*s^2*t^2 + 1916*ep*mtt^5*mWW^3*s^2*t^2 + 3308*ep^2*mtt^5*mWW^3*s^2*t^2 - 275*mtt^4*mWW^4*s^2*t^2 - 3150*ep*mtt^4*mWW^4*s^2*t^2 - 5044*ep^2*mtt^4*mWW^4*s^2*t^2 + 338*mtt^3*mWW^5*s^2*t^2 + 2388*ep*mtt^3*mWW^5*s^2*t^2 + 2896*ep^2*mtt^3*mWW^5*s^2*t^2 - 224*mtt^2*mWW^6*s^2*t^2 - 680*ep*mtt^2*mWW^6*s^2*t^2 + 184*ep^2*mtt^2*mWW^6*s^2*t^2 + 71*mtt*mWW^7*s^2*t^2 - 48*ep*mtt*mWW^7*s^2*t^2 - 716*ep^2*mtt*mWW^7*s^2*t^2 - 9*mWW^8*s^2*t^2 + 30*ep*mWW^8*s^2*t^2 + 156*ep^2*mWW^8*s^2*t^2 + 132*mtt^5*mWW^2*s^3*t^2 + 1044*ep*mtt^5*mWW^2*s^3*t^2 + 1560*ep^2*mtt^5*mWW^2*s^3*t^2 - 363*mtt^4*mWW^3*s^3*t^2 - 3750*ep*mtt^4*mWW^3*s^3*t^2 - 6048*ep^2*mtt^4*mWW^3*s^3*t^2 + 571*mtt^3*mWW^4*s^3*t^2 + 5672*ep*mtt^3*mWW^4*s^3*t^2 + 8916*ep^2*mtt^3*mWW^4*s^3*t^2 - 587*mtt^2*mWW^5*s^3*t^2 - 4252*ep*mtt^2*mWW^5*s^3*t^2 - 5772*ep^2*mtt^2*mWW^5*s^3*t^2 + 301*mtt*mWW^6*s^3*t^2 + 1436*ep*mtt*mWW^6*s^3*t^2 + 1332*ep^2*mtt*mWW^6*s^3*t^2 - 54*mWW^7*s^3*t^2 - 150*ep*mWW^7*s^3*t^2 + 12*ep^2*mWW^7*s^3*t^2 - 248*mtt^4*mWW^2*s^4*t^2 - 1412*ep*mtt^4*mWW^2*s^4*t^2 - 1832*ep^2*mtt^4*mWW^2*s^4*t^2 + 461*mtt^3*mWW^3*s^4*t^2 + 3840*ep*mtt^3*mWW^3*s^4*t^2 + 5836*ep^2*mtt^3*mWW^3*s^4*t^2 - 557*mtt^2*mWW^4*s^4*t^2 - 4964*ep*mtt^2*mWW^4*s^4*t^2 - 7652*ep^2*mtt^2*mWW^4*s^4*t^2 + 443*mtt*mWW^5*s^4*t^2 + 3096*ep*mtt*mWW^5*s^4*t^2 + 4324*ep^2*mtt*mWW^5*s^4*t^2 - 123*mWW^6*s^4*t^2 - 656*ep*mWW^6*s^4*t^2 - 772*ep^2*mWW^6*s^4*t^2 + 242*mtt^3*mWW^2*s^5*t^2 + 1140*ep*mtt^3*mWW^2*s^5*t^2 + 1312*ep^2*mtt^3*mWW^2*s^5*t^2 - 290*mtt^2*mWW^3*s^5*t^2 - 2048*ep*mtt^2*mWW^3*s^5*t^2 - 2936*ep^2*mtt^2*mWW^3*s^5*t^2 + 266*mtt*mWW^4*s^5*t^2 + 2092*ep*mtt*mWW^4*s^5*t^2 + 3120*ep^2*mtt*mWW^4*s^5*t^2 - 122*mWW^5*s^5*t^2 - 800*ep*mWW^5*s^5*t^2 - 1112*ep^2*mWW^5*s^5*t^2 - 120*mtt^2*mWW^2*s^6*t^2 - 508*ep*mtt^2*mWW^2*s^6*t^2 - 536*ep^2*mtt^2*mWW^2*s^6*t^2 + 84*mtt*mWW^3*s^6*t^2 + 496*ep*mtt*mWW^3*s^6*t^2 + 656*ep^2*mtt*mWW^3*s^6*t^2 - 52*mWW^4*s^6*t^2 - 340*ep*mWW^4*s^6*t^2 - 472*ep^2*mWW^4*s^6*t^2 + 24*mtt*mWW^2*s^7*t^2 + 96*ep*mtt*mWW^2*s^7*t^2 + 96*ep^2*mtt*mWW^2*s^7*t^2 - 8*mWW^3*s^7*t^2 - 32*ep*mWW^3*s^7*t^2 - 32*ep^2*mWW^3*s^7*t^2 - 2*mtt^8*mWW*t^3 - 8*ep*mtt^8*mWW*t^3 - 8*ep^2*mtt^8*mWW*t^3 + 15*mtt^7*mWW^2*t^3 + 104*ep*mtt^7*mWW^2*t^3 + 148*ep^2*mtt^7*mWW^2*t^3 - 42*mtt^6*mWW^3*t^3 - 398*ep*mtt^6*mWW^3*t^3 - 652*ep^2*mtt^6*mWW^3*t^3 + 49*mtt^5*mWW^4*t^3 + 674*ep*mtt^5*mWW^4*t^3 + 1260*ep^2*mtt^5*mWW^4*t^3 - 474*ep*mtt^4*mWW^5*t^3 - 1128*ep^2*mtt^4*mWW^5*t^3 - 63*mtt^3*mWW^6*t^3 - 76*ep*mtt^3*mWW^6*t^3 + 220*ep^2*mtt^3*mWW^6*t^3 + 70*mtt^2*mWW^7*t^3 + 342*ep*mtt^2*mWW^7*t^3 + 404*ep^2*mtt^2*mWW^7*t^3 - 33*mtt*mWW^8*t^3 - 206*ep*mtt*mWW^8*t^3 - 316*ep^2*mtt*mWW^8*t^3 + 6*mWW^9*t^3 + 42*ep*mWW^9*t^3 + 72*ep^2*mWW^9*t^3 + 26*mtt^7*mWW*s*t^3 + 72*ep*mtt^7*mWW*s*t^3 + 40*ep^2*mtt^7*mWW*s*t^3 - 170*mtt^6*mWW^2*s*t^3 - 898*ep*mtt^6*mWW^2*s*t^3 - 1116*ep^2*mtt^6*mWW^2*s*t^3 + 434*mtt^5*mWW^3*s*t^3 + 3150*ep*mtt^5*mWW^3*s*t^3 + 4708*ep^2*mtt^5*mWW^3*s*t^3 - 548*mtt^4*mWW^4*s*t^3 - 4968*ep*mtt^4*mWW^4*s*t^3 - 8284*ep^2*mtt^4*mWW^4*s*t^3 + 324*mtt^3*mWW^5*s*t^3 + 3728*ep*mtt^3*mWW^5*s*t^3 + 6880*ep^2*mtt^3*mWW^5*s*t^3 - 20*mtt^2*mWW^6*s*t^3 - 918*ep*mtt^2*mWW^6*s*t^3 - 2116*ep^2*mtt^2*mWW^6*s*t^3 - 72*mtt*mWW^7*s*t^3 - 342*ep*mtt*mWW^7*s*t^3 - 396*ep^2*mtt*mWW^7*s*t^3 + 26*mWW^8*s*t^3 + 176*ep*mWW^8*s*t^3 + 284*ep^2*mWW^8*s*t^3 - 96*mtt^6*mWW*s^2*t^3 - 256*ep*mtt^6*mWW*s^2*t^3 - 128*ep^2*mtt^6*mWW*s^2*t^3 + 610*mtt^5*mWW^2*s^2*t^3 + 2882*ep*mtt^5*mWW^2*s^2*t^3 + 3324*ep^2*mtt^5*mWW^2*s^2*t^3 - 1401*mtt^4*mWW^3*s^2*t^3 - 8846*ep*mtt^4*mWW^3*s^2*t^3 - 12400*ep^2*mtt^4*mWW^3*s^2*t^3 + 1598*mtt^3*mWW^4*s^2*t^3 + 12148*ep*mtt^3*mWW^4*s^2*t^3 + 18864*ep^2*mtt^3*mWW^4*s^2*t^3 - 958*mtt^2*mWW^5*s^2*t^3 - 8060*ep*mtt^2*mWW^5*s^2*t^3 - 13296*ep^2*mtt^2*mWW^5*s^2*t^3 + 252*mtt*mWW^6*s^2*t^3 + 2186*ep*mtt*mWW^6*s^2*t^3 + 3748*ep^2*mtt*mWW^6*s^2*t^3 - 5*mWW^7*s^2*t^3 - 54*ep*mWW^7*s^2*t^3 - 112*ep^2*mWW^7*s^2*t^3 + 164*mtt^5*mWW*s^3*t^3 + 456*ep*mtt^5*mWW*s^3*t^3 + 256*ep^2*mtt^5*mWW*s^3*t^3 - 1060*mtt^4*mWW^2*s^3*t^3 - 4682*ep*mtt^4*mWW^2*s^3*t^3 - 5124*ep^2*mtt^4*mWW^2*s^3*t^3 + 2042*mtt^3*mWW^3*s^3*t^3 + 11712*ep*mtt^3*mWW^3*s^3*t^3 + 15544*ep^2*mtt^3*mWW^3*s^3*t^3 - 1874*mtt^2*mWW^4*s^3*t^3 - 12900*ep*mtt^2*mWW^4*s^3*t^3 - 19024*ep^2*mtt^2*mWW^4*s^3*t^3 + 898*mtt*mWW^5*s^3*t^3 + 6608*ep*mtt*mWW^5*s^3*t^3 + 10200*ep^2*mtt*mWW^5*s^3*t^3 - 170*mWW^6*s^3*t^3 - 1194*ep*mWW^6*s^3*t^3 - 1852*ep^2*mWW^6*s^3*t^3 - 146*mtt^4*mWW*s^4*t^3 - 432*ep*mtt^4*mWW*s^4*t^3 - 280*ep^2*mtt^4*mWW*s^4*t^3 + 995*mtt^3*mWW^2*s^4*t^3 + 4182*ep*mtt^3*mWW^2*s^4*t^3 + 4384*ep^2*mtt^3*mWW^2*s^4*t^3 - 1439*mtt^2*mWW^3*s^4*t^3 - 7618*ep*mtt^2*mWW^3*s^4*t^3 - 9576*ep^2*mtt^2*mWW^3*s^4*t^3 + 933*mtt*mWW^4*s^4*t^3 + 5978*ep*mtt*mWW^4*s^4*t^3 + 8416*ep^2*mtt*mWW^4*s^4*t^3 - 271*mWW^5*s^4*t^3 - 1822*ep*mWW^5*s^4*t^3 - 2656*ep^2*mWW^5*s^4*t^3 + 66*mtt^3*mWW*s^5*t^3 + 208*ep*mtt^3*mWW*s^5*t^3 + 152*ep^2*mtt^3*mWW*s^5*t^3 - 490*mtt^2*mWW^2*s^5*t^3 - 1980*ep*mtt^2*mWW^2*s^5*t^3 - 2000*ep^2*mtt^2*mWW^2*s^5*t^3 + 438*mtt*mWW^3*s^5*t^3 + 2128*ep*mtt*mWW^3*s^5*t^3 + 2504*ep^2*mtt*mWW^3*s^5*t^3 - 158*mWW^4*s^5*t^3 - 932*ep*mWW^4*s^5*t^3 - 1232*ep^2*mWW^4*s^5*t^3 - 12*mtt^2*mWW*s^6*t^3 - 40*ep*mtt^2*mWW*s^6*t^3 - 32*ep^2*mtt^2*mWW*s^6*t^3 + 100*mtt*mWW^2*s^6*t^3 + 392*ep*mtt*mWW^2*s^6*t^3 + 384*ep^2*mtt*mWW^2*s^6*t^3 - 32*mWW^3*s^6*t^3 - 128*ep*mWW^3*s^6*t^3 - 128*ep^2*mWW^3*s^6*t^3 - 2*mtt^8*t^4 - 8*ep*mtt^8*t^4 - 8*ep^2*mtt^8*t^4 + 21*mtt^7*mWW*t^4 + 84*ep*mtt^7*mWW*t^4 + 84*ep^2*mtt^7*mWW*t^4 - 96*mtt^6*mWW^2*t^4 - 432*ep*mtt^6*mWW^2*t^4 - 468*ep^2*mtt^6*mWW^2*t^4 + 247*mtt^5*mWW^3*t^4 + 1256*ep*mtt^5*mWW^3*t^4 + 1488*ep^2*mtt^5*mWW^3*t^4 - 390*mtt^4*mWW^4*t^4 - 2186*ep*mtt^4*mWW^4*t^4 - 2812*ep^2*mtt^4*mWW^4*t^4 + 387*mtt^3*mWW^5*t^4 + 2332*ep*mtt^3*mWW^5*t^4 + 3236*ep^2*mtt^3*mWW^5*t^4 - 236*mtt^2*mWW^6*t^4 - 1500*ep*mtt^2*mWW^6*t^4 - 2236*ep^2*mtt^2*mWW^6*t^4 + 81*mtt*mWW^7*t^4 + 536*ep*mtt*mWW^7*t^4 + 856*ep^2*mtt*mWW^7*t^4 - 12*mWW^8*t^4 - 82*ep*mWW^8*t^4 - 140*ep^2*mWW^8*t^4 + 8*mtt^7*s*t^4 + 40*ep*mtt^7*s*t^4 + 48*ep^2*mtt^7*s*t^4 - 109*mtt^6*mWW*s*t^4 - 416*ep*mtt^6*mWW*s*t^4 - 396*ep^2*mtt^6*mWW*s*t^4 + 509*mtt^5*mWW^2*s*t^4 + 2166*ep*mtt^5*mWW^2*s*t^4 + 2224*ep^2*mtt^5*mWW^2*s*t^4 - 1178*mtt^4*mWW^3*s*t^4 - 5804*ep*mtt^4*mWW^3*s*t^4 - 6716*ep^2*mtt^4*mWW^3*s*t^4 + 1540*mtt^3*mWW^4*s*t^4 + 8560*ep*mtt^3*mWW^4*s*t^4 + 10960*ep^2*mtt^3*mWW^4*s*t^4 - 1175*mtt^2*mWW^5*s*t^4 - 7116*ep*mtt^2*mWW^5*s*t^4 - 9892*ep^2*mtt^2*mWW^5*s*t^4 + 495*mtt*mWW^6*s*t^4 + 3154*ep*mtt*mWW^6*s*t^4 + 4688*ep^2*mtt*mWW^6*s*t^4 - 90*mWW^7*s*t^4 - 584*ep*mWW^7*s*t^4 - 916*ep^2*mWW^7*s*t^4 - 12*mtt^6*s^2*t^4 - 76*ep*mtt^6*s^2*t^4 - 104*ep^2*mtt^6*s^2*t^4 + 225*mtt^5*mWW*s^2*t^4 + 834*ep*mtt^5*mWW*s^2*t^4 + 768*ep^2*mtt^5*mWW*s^2*t^4 - 1040*mtt^4*mWW^2*s^2*t^4 - 4282*ep*mtt^4*mWW^2*s^2*t^4 - 4248*ep^2*mtt^4*mWW^2*s^2*t^4 + 2046*mtt^3*mWW^3*s^2*t^4 + 9864*ep*mtt^3*mWW^3*s^2*t^4 + 11208*ep^2*mtt^3*mWW^3*s^2*t^4 - 2058*mtt^2*mWW^4*s^2*t^4 - 11388*ep*mtt^2*mWW^4*s^2*t^4 - 14472*ep^2*mtt^2*mWW^4*s^2*t^4 + 1085*mtt*mWW^5*s^2*t^4 + 6598*ep*mtt*mWW^5*s^2*t^4 + 9096*ep^2*mtt*mWW^5*s^2*t^4 - 246*mWW^6*s^2*t^4 - 1550*ep*mWW^6*s^2*t^4 - 2248*ep^2*mWW^6*s^2*t^4 + 8*mtt^5*s^3*t^4 + 68*ep*mtt^5*s^3*t^4 + 104*ep^2*mtt^5*s^3*t^4 - 231*mtt^4*mWW*s^3*t^4 - 844*ep*mtt^4*mWW*s^3*t^4 - 764*ep^2*mtt^4*mWW*s^3*t^4 + 1053*mtt^3*mWW^2*s^3*t^4 + 4234*ep*mtt^3*mWW^2*s^3*t^4 + 4112*ep^2*mtt^3*mWW^2*s^3*t^4 - 1593*mtt^2*mWW^3*s^3*t^4 - 7486*ep*mtt^2*mWW^3*s^3*t^4 - 8312*ep^2*mtt^2*mWW^3*s^3*t^4 + 1055*mtt*mWW^4*s^3*t^4 + 5810*ep*mtt*mWW^4*s^3*t^4 + 7256*ep^2*mtt*mWW^4*s^3*t^4 - 292*mWW^5*s^3*t^4 - 1782*ep*mWW^5*s^3*t^4 - 2396*ep^2*mWW^5*s^3*t^4 - 2*mtt^4*s^4*t^4 - 28*ep*mtt^4*s^4*t^4 - 48*ep^2*mtt^4*s^4*t^4 + 118*mtt^3*mWW*s^4*t^4 + 430*ep*mtt^3*mWW*s^4*t^4 + 388*ep^2*mtt^3*mWW*s^4*t^4 - 542*mtt^2*mWW^2*s^4*t^4 - 2138*ep*mtt^2*mWW^2*s^4*t^4 - 2060*ep^2*mtt^2*mWW^2*s^4*t^4 + 506*mtt*mWW^3*s^4*t^4 + 2282*ep*mtt*mWW^3*s^4*t^4 + 2444*ep^2*mtt*mWW^3*s^4*t^4 - 152*mWW^4*s^4*t^4 - 834*ep*mWW^4*s^4*t^4 - 1012*ep^2*mWW^4*s^4*t^4 + 4*ep*mtt^3*s^5*t^4 + 8*ep^2*mtt^3*s^5*t^4 - 24*mtt^2*mWW*s^5*t^4 - 88*ep*mtt^2*mWW*s^5*t^4 - 80*ep^2*mtt^2*mWW*s^5*t^4 + 116*mtt*mWW^2*s^5*t^4 + 452*ep*mtt*mWW^2*s^5*t^4 + 440*ep^2*mtt*mWW^2*s^5*t^4 - 28*mWW^3*s^5*t^4 - 112*ep*mWW^3*s^5*t^4 - 112*ep^2*mWW^3*s^5*t^4 + 2*mtt^7*t^5 + 8*ep*mtt^7*t^5 + 8*ep^2*mtt^7*t^5 - 16*mtt^6*mWW*t^5 - 64*ep*mtt^6*mWW*t^5 - 64*ep^2*mtt^6*mWW*t^5 + 54*mtt^5*mWW^2*t^5 + 222*ep*mtt^5*mWW^2*t^5 + 216*ep^2*mtt^5*mWW^2*t^5 - 100*mtt^4*mWW^3*t^5 - 428*ep*mtt^4*mWW^3*t^5 - 396*ep^2*mtt^4*mWW^3*t^5 + 110*mtt^3*mWW^4*t^5 + 492*ep*mtt^3*mWW^4*t^5 + 424*ep^2*mtt^3*mWW^4*t^5 - 72*mtt^2*mWW^5*t^5 - 336*ep*mtt^2*mWW^5*t^5 - 264*ep^2*mtt^2*mWW^5*t^5 + 26*mtt*mWW^6*t^5 + 126*ep*mtt*mWW^6*t^5 + 88*ep^2*mtt*mWW^6*t^5 - 4*mWW^7*t^5 - 20*ep*mWW^7*t^5 - 12*ep^2*mWW^7*t^5 - 6*mtt^6*s*t^5 - 32*ep*mtt^6*s*t^5 - 40*ep^2*mtt^6*s*t^5 + 54*mtt^5*mWW*s*t^5 + 228*ep*mtt^5*mWW*s*t^5 + 240*ep^2*mtt^5*mWW*s*t^5 - 182*mtt^4*mWW^2*s*t^5 - 728*ep*mtt^4*mWW^2*s*t^5 - 668*ep^2*mtt^4*mWW^2*s*t^5 + 302*mtt^3*mWW^3*s*t^5 + 1244*ep*mtt^3*mWW^3*s*t^5 + 1040*ep^2*mtt^3*mWW^3*s*t^5 - 264*mtt^2*mWW^4*s*t^5 - 1164*ep*mtt^2*mWW^4*s*t^5 - 912*ep^2*mtt^2*mWW^4*s*t^5 + 116*mtt*mWW^5*s*t^5 + 560*ep*mtt*mWW^5*s*t^5 + 416*ep^2*mtt*mWW^5*s*t^5 - 20*mWW^6*s*t^5 - 108*ep*mWW^6*s*t^5 - 76*ep^2*mWW^6*s*t^5 + 6*mtt^5*s^2*t^5 + 44*ep*mtt^5*s^2*t^5 + 64*ep^2*mtt^5*s^2*t^5 - 72*mtt^4*mWW*s^2*t^5 - 306*ep*mtt^4*mWW*s^2*t^5 - 324*ep^2*mtt^4*mWW*s^2*t^5 + 242*mtt^3*mWW^2*s^2*t^5 + 928*ep*mtt^3*mWW^2*s^2*t^5 + 792*ep^2*mtt^3*mWW^2*s^2*t^5 - 324*mtt^2*mWW^3*s^2*t^5 - 1292*ep*mtt^2*mWW^3*s^2*t^5 - 1000*ep^2*mtt^2*mWW^3*s^2*t^5 + 180*mtt*mWW^4*s^2*t^5 + 804*ep*mtt*mWW^4*s^2*t^5 + 600*ep^2*mtt*mWW^4*s^2*t^5 - 32*mWW^5*s^2*t^5 - 178*ep*mWW^5*s^2*t^5 - 132*ep^2*mWW^5*s^2*t^5 - 2*mtt^4*s^3*t^5 - 24*ep*mtt^4*s^3*t^5 - 40*ep^2*mtt^4*s^3*t^5 + 46*mtt^3*mWW*s^3*t^5 + 190*ep*mtt^3*mWW*s^3*t^5 + 196*ep^2*mtt^3*mWW*s^3*t^5 - 154*mtt^2*mWW^2*s^3*t^5 - 578*ep*mtt^2*mWW^2*s^3*t^5 - 492*ep^2*mtt^2*mWW^2*s^3*t^5 + 130*mtt*mWW^3*s^3*t^5 + 514*ep*mtt*mWW^3*s^3*t^5 + 412*ep^2*mtt*mWW^3*s^3*t^5 - 20*mWW^4*s^3*t^5 - 102*ep*mWW^4*s^3*t^5 - 76*ep^2*mWW^4*s^3*t^5 + 4*ep*mtt^3*s^4*t^5 + 8*ep^2*mtt^3*s^4*t^5 - 12*mtt^2*mWW*s^4*t^5 - 48*ep*mtt^2*mWW*s^4*t^5 - 48*ep^2*mtt^2*mWW*s^4*t^5 + 40*mtt*mWW^2*s^4*t^5 + 156*ep*mtt*mWW^2*s^4*t^5 + 152*ep^2*mtt*mWW^2*s^4*t^5 - 4*mWW^3*s^4*t^5 - 16*ep*mWW^3*s^4*t^5 - 16*ep^2*mWW^3*s^4*t^5))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^2*mWW^2*s^2*(-mtt + mWW + 2*s)^2*(mWW - t)^2*t^2*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^7*s - 2*ep^2*mtt^7*s + 4*ep^3*mtt^7*s - 21*mtt^6*mWW*s + 7*ep*mtt^6*mWW*s + 156*ep^2*mtt^6*mWW*s + 52*ep^3*mtt^6*mWW*s + 96*mtt^5*mWW^2*s + 18*ep*mtt^5*mWW^2*s - 734*ep^2*mtt^5*mWW^2*s - 504*ep^3*mtt^5*mWW^2*s - 174*mtt^4*mWW^3*s - 88*ep*mtt^4*mWW^3*s + 1384*ep^2*mtt^4*mWW^3*s + 1274*ep^3*mtt^4*mWW^3*s + 156*mtt^3*mWW^4*s + 116*ep*mtt^3*mWW^4*s - 1282*ep^2*mtt^3*mWW^4*s - 1390*ep^3*mtt^3*mWW^4*s - 69*mtt^2*mWW^5*s - 63*ep*mtt^2*mWW^5*s + 580*ep^2*mtt^2*mWW^5*s + 690*ep^3*mtt^2*mWW^5*s + 12*mtt*mWW^6*s + 12*ep*mtt*mWW^6*s - 102*ep^2*mtt*mWW^6*s - 126*ep^3*mtt*mWW^6*s + 10*ep*mtt^6*s^2 + 10*ep^2*mtt^6*s^2 - 20*ep^3*mtt^6*s^2 + 81*mtt^5*mWW*s^2 - 49*ep*mtt^5*mWW*s^2 - 584*ep^2*mtt^5*mWW*s^2 - 34*ep^3*mtt^5*mWW*s^2 - 321*mtt^4*mWW^2*s^2 + 5*ep*mtt^4*mWW^2*s^2 + 2400*ep^2*mtt^4*mWW^2*s^2 + 1214*ep^3*mtt^4*mWW^2*s^2 + 489*mtt^3*mWW^3*s^2 + 175*ep*mtt^3*mWW^3*s^2 - 3832*ep^2*mtt^3*mWW^3*s^2 - 3094*ep^3*mtt^3*mWW^3*s^2 - 351*mtt^2*mWW^4*s^2 - 231*ep*mtt^2*mWW^4*s^2 + 2860*ep^2*mtt^2*mWW^4*s^2 + 2936*ep^3*mtt^2*mWW^4*s^2 + 114*mtt*mWW^5*s^2 + 102*ep*mtt*mWW^5*s^2 - 956*ep^2*mtt*mWW^5*s^2 - 1128*ep^3*mtt*mWW^5*s^2 - 12*mWW^6*s^2 - 12*ep*mWW^6*s^2 + 102*ep^2*mWW^6*s^2 + 126*ep^3*mWW^6*s^2 - 18*ep*mtt^5*s^3 - 18*ep^2*mtt^5*s^3 + 36*ep^3*mtt^5*s^3 - 105*mtt^4*mWW*s^3 + 111*ep*mtt^4*mWW*s^3 + 720*ep^2*mtt^4*mWW*s^3 - 300*ep^3*mtt^4*mWW*s^3 + 354*mtt^3*mWW^2*s^3 - 132*ep*mtt^3*mWW^2*s^3 - 2536*ep^2*mtt^3*mWW^2*s^3 - 450*ep^3*mtt^3*mWW^2*s^3 - 438*mtt^2*mWW^3*s^3 - 36*ep*mtt^2*mWW^3*s^3 + 3332*ep^2*mtt^2*mWW^3*s^3 + 1970*ep^3*mtt^2*mWW^3*s^3 + 234*mtt*mWW^4*s^3 + 114*ep*mtt*mWW^4*s^3 - 1874*ep^2*mtt*mWW^4*s^3 - 1702*ep^3*mtt*mWW^4*s^3 - 45*mWW^5*s^3 - 39*ep*mWW^5*s^3 + 376*ep^2*mWW^5*s^3 + 438*ep^3*mWW^5*s^3 + 14*ep*mtt^4*s^4 + 14*ep^2*mtt^4*s^4 - 28*ep^3*mtt^4*s^4 + 51*mtt^3*mWW*s^4 - 103*ep*mtt^3*mWW*s^4 - 312*ep^2*mtt^3*mWW*s^4 + 494*ep^3*mtt^3*mWW*s^4 - 141*mtt^2*mWW^2*s^4 + 165*ep*mtt^2*mWW^2*s^4 + 910*ep^2*mtt^2*mWW^2*s^4 - 600*ep^3*mtt^2*mWW^2*s^4 + 129*mtt*mWW^3*s^4 - 77*ep*mtt*mWW^3*s^4 - 908*ep^2*mtt*mWW^3*s^4 - 6*ep^3*mtt*mWW^3*s^4 - 39*mWW^4*s^4 + ep*mWW^4*s^4 + 296*ep^2*mWW^4*s^4 + 156*ep^3*mWW^4*s^4 - 4*ep*mtt^3*s^5 - 4*ep^2*mtt^3*s^5 + 8*ep^3*mtt^3*s^5 - 6*mtt^2*mWW*s^5 + 34*ep*mtt^2*mWW*s^5 + 20*ep^2*mtt^2*mWW*s^5 - 212*ep^3*mtt^2*mWW*s^5 + 12*mtt*mWW^2*s^5 - 56*ep*mtt*mWW^2*s^5 - 40*ep^2*mtt*mWW^2*s^5 + 340*ep^3*mtt*mWW^2*s^5 - 6*mWW^3*s^5 + 26*ep*mWW^3*s^5 + 24*ep^2*mWW^3*s^5 - 144*ep^3*mWW^3*s^5 + 3*mtt^7*t + 3*ep*mtt^7*t - 24*ep^2*mtt^7*t - 36*ep^3*mtt^7*t - 21*mtt^6*mWW*t - 27*ep*mtt^6*mWW*t + 174*ep^2*mtt^6*mWW*t + 288*ep^3*mtt^6*mWW*t + 60*mtt^5*mWW^2*t + 90*ep*mtt^5*mWW^2*t - 510*ep^2*mtt^5*mWW^2*t - 900*ep^3*mtt^5*mWW^2*t - 90*mtt^4*mWW^3*t - 150*ep*mtt^4*mWW^3*t + 780*ep^2*mtt^4*mWW^3*t + 1440*ep^3*mtt^4*mWW^3*t + 75*mtt^3*mWW^4*t + 135*ep*mtt^3*mWW^4*t - 660*ep^2*mtt^3*mWW^4*t - 1260*ep^3*mtt^3*mWW^4*t - 33*mtt^2*mWW^5*t - 63*ep*mtt^2*mWW^5*t + 294*ep^2*mtt^2*mWW^5*t + 576*ep^3*mtt^2*mWW^5*t + 6*mtt*mWW^6*t + 12*ep*mtt*mWW^6*t - 54*ep^2*mtt*mWW^6*t - 108*ep^3*mtt*mWW^6*t - 9*mtt^6*s*t - 7*ep*mtt^6*s*t + 74*ep^2*mtt^6*s*t + 104*ep^3*mtt^6*s*t + 69*mtt^5*mWW*s*t + 53*ep*mtt^5*mWW*s*t - 552*ep^2*mtt^5*mWW*s*t - 700*ep^3*mtt^5*mWW*s*t - 192*mtt^4*mWW^2*s*t - 162*ep*mtt^4*mWW^2*s*t + 1550*ep^2*mtt^4*mWW^2*s*t + 1944*ep^3*mtt^4*mWW^2*s*t + 258*mtt^3*mWW^3*s*t + 244*ep*mtt^3*mWW^3*s*t - 2128*ep^2*mtt^3*mWW^3*s*t - 2714*ep^3*mtt^3*mWW^3*s*t - 177*mtt^2*mWW^4*s*t - 185*ep*mtt^2*mWW^4*s*t + 1498*ep^2*mtt^2*mWW^4*s*t + 1930*ep^3*mtt^2*mWW^4*s*t + 57*mtt*mWW^5*s*t + 63*ep*mtt*mWW^5*s*t - 496*ep^2*mtt*mWW^5*s*t - 618*ep^3*mtt*mWW^5*s*t - 6*mWW^6*s*t - 6*ep*mWW^6*s*t + 54*ep^2*mWW^6*s*t + 54*ep^3*mWW^6*s*t + 9*mtt^5*s^2*t + ep*mtt^5*s^2*t - 80*ep^2*mtt^5*s^2*t - 92*ep^3*mtt^5*s^2*t - 81*mtt^4*mWW*s^2*t + 21*ep*mtt^4*mWW*s^2*t + 596*ep^2*mtt^4*mWW*s^2*t + 234*ep^3*mtt^4*mWW*s^2*t + 213*mtt^3*mWW^2*s^2*t - 41*ep*mtt^3*mWW^2*s^2*t - 1564*ep^2*mtt^3*mWW^2*s^2*t - 530*ep^3*mtt^3*mWW^2*s^2*t - 243*mtt^2*mWW^3*s^2*t + 3*ep*mtt^2*mWW^3*s^2*t + 1854*ep^2*mtt^2*mWW^3*s^2*t + 848*ep^3*mtt^2*mWW^3*s^2*t + 126*mtt*mWW^4*s^2*t + 28*ep*mtt*mWW^4*s^2*t - 1008*ep^2*mtt*mWW^4*s^2*t - 610*ep^3*mtt*mWW^4*s^2*t - 24*mWW^5*s^2*t - 12*ep*mWW^5*s^2*t + 202*ep^2*mWW^5*s^2*t + 150*ep^3*mWW^5*s^2*t - 3*mtt^4*s^3*t + 7*ep*mtt^4*s^3*t + 34*ep^2*mtt^4*s^3*t + 16*ep^3*mtt^4*s^3*t + 39*mtt^3*mWW*s^3*t - 81*ep*mtt^3*mWW*s^3*t - 238*ep^2*mtt^3*mWW*s^3*t + 390*ep^3*mtt^3*mWW*s^3*t - 93*mtt^2*mWW^2*s^3*t + 163*ep*mtt^2*mWW^2*s^3*t + 564*ep^2*mtt^2*mWW^2*s^3*t - 800*ep^3*mtt^2*mWW^2*s^3*t + 81*mtt*mWW^3*s^3*t - 111*ep*mtt*mWW^3*s^3*t - 530*ep^2*mtt*mWW^3*s^3*t + 462*ep^3*mtt*mWW^3*s^3*t - 24*mWW^4*s^3*t + 22*ep*mWW^4*s^3*t + 170*ep^2*mWW^4*s^3*t - 60*ep^3*mWW^4*s^3*t - 4*ep*mtt^3*s^4*t - 4*ep^2*mtt^3*s^4*t + 8*ep^3*mtt^3*s^4*t - 6*mtt^2*mWW*s^4*t + 34*ep*mtt^2*mWW*s^4*t + 20*ep^2*mtt^2*mWW*s^4*t - 212*ep^3*mtt^2*mWW*s^4*t + 12*mtt*mWW^2*s^4*t - 56*ep*mtt*mWW^2*s^4*t - 40*ep^2*mtt*mWW^2*s^4*t + 340*ep^3*mtt*mWW^2*s^4*t - 6*mWW^3*s^4*t + 26*ep*mWW^3*s^4*t + 24*ep^2*mWW^3*s^4*t - 144*ep^3*mWW^3*s^4*t))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*mtt*(mtt - mWW)^3*mWW*s*(-mtt + s)*(-mtt + mWW + 2*s)*(-mtt + s + t)), ((-1 + 2*ep)*(-mtt + mWW + s)*(-4*ep^2*mtt^6*mWW^5*s^2 - 8*ep^3*mtt^6*mWW^5*s^2 - 4*ep^2*mtt^5*mWW^6*s^2 - 8*ep^3*mtt^5*mWW^6*s^2 + 8*ep^2*mtt^4*mWW^7*s^2 + 16*ep^3*mtt^4*mWW^7*s^2 + 16*ep^2*mtt^5*mWW^5*s^3 + 32*ep^3*mtt^5*mWW^5*s^3 + 16*ep^2*mtt^4*mWW^6*s^3 + 32*ep^3*mtt^4*mWW^6*s^3 - 32*ep^2*mtt^3*mWW^7*s^3 - 64*ep^3*mtt^3*mWW^7*s^3 - 20*ep^2*mtt^4*mWW^5*s^4 - 40*ep^3*mtt^4*mWW^5*s^4 - 20*ep^2*mtt^3*mWW^6*s^4 - 40*ep^3*mtt^3*mWW^6*s^4 + 40*ep^2*mtt^2*mWW^7*s^4 + 80*ep^3*mtt^2*mWW^7*s^4 + 8*ep^2*mtt^3*mWW^5*s^5 + 16*ep^3*mtt^3*mWW^5*s^5 + 8*ep^2*mtt^2*mWW^6*s^5 + 16*ep^3*mtt^2*mWW^6*s^5 - 16*ep^2*mtt*mWW^7*s^5 - 32*ep^3*mtt*mWW^7*s^5 + 4*ep*mtt^6*mWW^5*s*t + 16*ep^2*mtt^6*mWW^5*s*t + 16*ep^3*mtt^6*mWW^5*s*t - 12*ep*mtt^4*mWW^7*s*t - 48*ep^2*mtt^4*mWW^7*s*t - 48*ep^3*mtt^4*mWW^7*s*t + 8*ep*mtt^3*mWW^8*s*t + 32*ep^2*mtt^3*mWW^8*s*t + 32*ep^3*mtt^3*mWW^8*s*t + 8*ep*mtt^6*mWW^4*s^2*t + 70*ep^2*mtt^6*mWW^4*s^2*t + 108*ep^3*mtt^6*mWW^4*s^2*t + 20*ep*mtt^5*mWW^5*s^2*t - 14*ep^2*mtt^5*mWW^5*s^2*t - 108*ep^3*mtt^5*mWW^5*s^2*t - 52*ep*mtt^4*mWW^6*s^2*t - 118*ep^2*mtt^4*mWW^6*s^2*t - 28*ep^3*mtt^4*mWW^6*s^2*t + 24*ep*mtt^3*mWW^7*s^2*t + 58*ep^2*mtt^3*mWW^7*s^2*t + 20*ep^3*mtt^3*mWW^7*s^2*t + 4*ep^2*mtt^2*mWW^8*s^2*t + 8*ep^3*mtt^2*mWW^8*s^2*t - 16*ep*mtt^5*mWW^4*s^3*t - 208*ep^2*mtt^5*mWW^4*s^3*t - 352*ep^3*mtt^5*mWW^4*s^3*t - 116*ep*mtt^4*mWW^5*s^3*t - 94*ep^2*mtt^4*mWW^5*s^3*t + 276*ep^3*mtt^4*mWW^5*s^3*t + 120*ep*mtt^3*mWW^6*s^3*t + 156*ep^2*mtt^3*mWW^6*s^3*t - 168*ep^3*mtt^3*mWW^6*s^3*t - 4*ep*mtt^2*mWW^7*s^3*t + 86*ep^2*mtt^2*mWW^7*s^3*t + 188*ep^3*mtt^2*mWW^7*s^3*t - 8*ep*mtt*mWW^8*s^3*t - 36*ep^2*mtt*mWW^8*s^3*t - 40*ep^3*mtt*mWW^8*s^3*t + 8*ep*mtt^4*mWW^4*s^4*t + 206*ep^2*mtt^4*mWW^4*s^4*t + 380*ep^3*mtt^4*mWW^4*s^4*t + 148*ep*mtt^3*mWW^5*s^4*t + 128*ep^2*mtt^3*mWW^5*s^4*t - 336*ep^3*mtt^3*mWW^5*s^4*t - 100*ep*mtt^2*mWW^6*s^4*t - 30*ep^2*mtt^2*mWW^6*s^4*t + 340*ep^3*mtt^2*mWW^6*s^4*t - 8*ep*mtt*mWW^7*s^4*t - 112*ep^2*mtt*mWW^7*s^4*t - 192*ep^3*mtt*mWW^7*s^4*t - 68*ep^2*mtt^3*mWW^4*s^5*t - 136*ep^3*mtt^3*mWW^4*s^5*t - 56*ep*mtt^2*mWW^5*s^5*t - 36*ep^2*mtt^2*mWW^5*s^5*t + 152*ep^3*mtt^2*mWW^5*s^5*t + 32*ep*mtt*mWW^6*s^5*t - 8*ep^2*mtt*mWW^6*s^5*t - 144*ep^3*mtt*mWW^6*s^5*t + 16*ep^2*mWW^7*s^5*t + 32*ep^3*mWW^7*s^5*t + 4*ep^2*mtt^7*mWW^3*s*t^2 + 4*ep^3*mtt^7*mWW^3*s*t^2 + 8*mtt^6*mWW^4*s*t^2 - 5*ep*mtt^6*mWW^4*s*t^2 - 85*ep^2*mtt^6*mWW^4*s*t^2 - 65*ep^3*mtt^6*mWW^4*s*t^2 - 24*mtt^5*mWW^5*s*t^2 - 31*ep*mtt^5*mWW^5*s*t^2 + 45*ep^2*mtt^5*mWW^5*s*t^2 - 19*ep^3*mtt^5*mWW^5*s*t^2 + 24*mtt^4*mWW^6*s*t^2 + 69*ep*mtt^4*mWW^6*s*t^2 + 131*ep^2*mtt^4*mWW^6*s*t^2 + 215*ep^3*mtt^4*mWW^6*s*t^2 - 8*mtt^3*mWW^7*s*t^2 - 25*ep*mtt^3*mWW^7*s*t^2 - 77*ep^2*mtt^3*mWW^7*s*t^2 - 133*ep^3*mtt^3*mWW^7*s*t^2 - 8*ep*mtt^2*mWW^8*s*t^2 - 18*ep^2*mtt^2*mWW^8*s*t^2 - 2*ep^3*mtt^2*mWW^8*s*t^2 + 32*mtt^6*mWW^3*s^2*t^2 - 56*ep*mtt^6*mWW^3*s^2*t^2 - 372*ep^2*mtt^6*mWW^3*s^2*t^2 - 248*ep^3*mtt^6*mWW^3*s^2*t^2 - 88*mtt^5*mWW^4*s^2*t^2 + 49*ep*mtt^5*mWW^4*s^2*t^2 + 395*ep^2*mtt^5*mWW^4*s^2*t^2 - 183*ep^3*mtt^5*mWW^4*s^2*t^2 + 80*mtt^4*mWW^5*s^2*t^2 + 21*ep*mtt^4*mWW^5*s^2*t^2 + 397*ep^2*mtt^4*mWW^5*s^2*t^2 + 1463*ep^3*mtt^4*mWW^5*s^2*t^2 - 24*mtt^3*mWW^6*s^2*t^2 - 11*ep*mtt^3*mWW^6*s^2*t^2 - 613*ep^2*mtt^3*mWW^6*s^2*t^2 - 1447*ep^3*mtt^3*mWW^6*s^2*t^2 + 7*ep*mtt^2*mWW^7*s^2*t^2 + 255*ep^2*mtt^2*mWW^7*s^2*t^2 + 501*ep^3*mtt^2*mWW^7*s^2*t^2 - 10*ep*mtt*mWW^8*s^2*t^2 - 62*ep^2*mtt*mWW^8*s^2*t^2 - 86*ep^3*mtt*mWW^8*s^2*t^2 - 96*mtt^5*mWW^3*s^3*t^2 + 160*ep*mtt^5*mWW^3*s^3*t^2 + 1060*ep^2*mtt^5*mWW^3*s^3*t^2 + 692*ep^3*mtt^5*mWW^3*s^3*t^2 + 184*mtt^4*mWW^4*s^3*t^2 - 116*ep*mtt^4*mWW^4*s^3*t^2 - 522*ep^2*mtt^4*mWW^4*s^3*t^2 + 972*ep^3*mtt^4*mWW^4*s^3*t^2 - 88*mtt^3*mWW^5*s^3*t^2 + 220*ep*mtt^3*mWW^5*s^3*t^2 - 680*ep^2*mtt^3*mWW^5*s^3*t^2 - 3036*ep^3*mtt^3*mWW^5*s^3*t^2 - 8*mtt^2*mWW^6*s^3*t^2 - 172*ep*mtt^2*mWW^6*s^3*t^2 + 798*ep^2*mtt^2*mWW^6*s^3*t^2 + 2256*ep^3*mtt^2*mWW^6*s^3*t^2 + 8*mtt*mWW^7*s^3*t^2 - 4*ep*mtt*mWW^7*s^3*t^2 - 308*ep^2*mtt*mWW^7*s^3*t^2 - 540*ep^3*mtt*mWW^7*s^3*t^2 + 8*ep*mWW^8*s^3*t^2 + 36*ep^2*mWW^8*s^3*t^2 + 40*ep^3*mWW^8*s^3*t^2 + 96*mtt^4*mWW^3*s^4*t^2 - 152*ep*mtt^4*mWW^3*s^4*t^2 - 1020*ep^2*mtt^4*mWW^3*s^4*t^2 - 656*ep^3*mtt^4*mWW^3*s^4*t^2 - 152*mtt^3*mWW^4*s^4*t^2 + 96*ep*mtt^3*mWW^4*s^4*t^2 + 380*ep^2*mtt^3*mWW^4*s^4*t^2 - 868*ep^3*mtt^3*mWW^4*s^4*t^2 + 48*mtt^2*mWW^5*s^4*t^2 - 252*ep*mtt^2*mWW^5*s^4*t^2 + 264*ep^2*mtt^2*mWW^5*s^4*t^2 + 1940*ep^3*mtt^2*mWW^5*s^4*t^2 + 8*mtt*mWW^6*s^4*t^2 + 156*ep*mtt*mWW^6*s^4*t^2 - 272*ep^2*mtt*mWW^6*s^4*t^2 - 1104*ep^3*mtt*mWW^6*s^4*t^2 + 8*ep*mWW^7*s^4*t^2 + 72*ep^2*mWW^7*s^4*t^2 + 112*ep^3*mWW^7*s^4*t^2 - 32*mtt^3*mWW^3*s^5*t^2 + 48*ep*mtt^3*mWW^3*s^5*t^2 + 328*ep^2*mtt^3*mWW^3*s^5*t^2 + 208*ep^3*mtt^3*mWW^3*s^5*t^2 + 48*mtt^2*mWW^4*s^5*t^2 - 24*ep*mtt^2*mWW^4*s^5*t^2 - 168*ep^2*mtt^2*mWW^4*s^5*t^2 + 144*ep^3*mtt^2*mWW^4*s^5*t^2 - 16*mtt*mWW^5*s^5*t^2 + 56*ep*mtt*mWW^5*s^5*t^2 + 32*ep^2*mtt*mWW^5*s^5*t^2 - 288*ep^3*mtt*mWW^5*s^5*t^2 - 32*ep*mWW^6*s^5*t^2 + 128*ep^3*mWW^6*s^5*t^2 - 3*ep*mtt^7*mWW^3*t^3 - 24*ep^2*mtt^7*mWW^3*t^3 - 36*ep^3*mtt^7*mWW^3*t^3 + 12*ep*mtt^6*mWW^4*t^3 + 102*ep^2*mtt^6*mWW^4*t^3 + 156*ep^3*mtt^6*mWW^4*t^3 - 18*ep*mtt^5*mWW^5*t^3 - 168*ep^2*mtt^5*mWW^5*t^3 - 264*ep^3*mtt^5*mWW^5*t^3 + 12*ep*mtt^4*mWW^6*t^3 + 132*ep^2*mtt^4*mWW^6*t^3 + 216*ep^3*mtt^4*mWW^6*t^3 - 3*ep*mtt^3*mWW^7*t^3 - 48*ep^2*mtt^3*mWW^7*t^3 - 84*ep^3*mtt^3*mWW^7*t^3 + 6*ep^2*mtt^2*mWW^8*t^3 + 12*ep^3*mtt^2*mWW^8*t^3 + 28*ep*mtt^7*mWW^2*s*t^3 - 22*ep^2*mtt^7*mWW^2*s*t^3 - 100*ep^3*mtt^7*mWW^2*s*t^3 - 12*mtt^6*mWW^3*s*t^3 - 104*ep*mtt^6*mWW^3*s*t^3 + 389*ep^2*mtt^6*mWW^3*s*t^3 + 811*ep^3*mtt^6*mWW^3*s*t^3 + 16*mtt^5*mWW^4*s*t^3 + 173*ep*mtt^5*mWW^4*s*t^3 - 940*ep^2*mtt^5*mWW^4*s*t^3 - 1869*ep^3*mtt^5*mWW^4*s*t^3 + 24*mtt^4*mWW^5*s*t^3 - 86*ep*mtt^4*mWW^5*s*t^3 + 1045*ep^2*mtt^4*mWW^5*s*t^3 + 2067*ep^3*mtt^4*mWW^5*s*t^3 - 48*mtt^3*mWW^6*s*t^3 - 76*ep*mtt^3*mWW^6*s*t^3 - 767*ep^2*mtt^3*mWW^6*s*t^3 - 1357*ep^3*mtt^3*mWW^6*s*t^3 + 20*mtt^2*mWW^7*s*t^3 + 70*ep*mtt^2*mWW^7*s*t^3 + 346*ep^2*mtt^2*mWW^7*s*t^3 + 534*ep^3*mtt^2*mWW^7*s*t^3 - 5*ep*mtt*mWW^8*s*t^3 - 51*ep^2*mtt*mWW^8*s*t^3 - 86*ep^3*mtt*mWW^8*s*t^3 - 56*mtt^6*mWW^2*s^2*t^3 - 112*ep*mtt^6*mWW^2*s^2*t^3 + 498*ep^2*mtt^6*mWW^2*s^2*t^3 + 772*ep^3*mtt^6*mWW^2*s^2*t^3 + 84*mtt^5*mWW^3*s^2*t^3 + 493*ep*mtt^5*mWW^3*s^2*t^3 - 1167*ep^2*mtt^5*mWW^3*s^2*t^3 - 2635*ep^3*mtt^5*mWW^3*s^2*t^3 + 48*mtt^4*mWW^4*s^2*t^3 - 651*ep*mtt^4*mWW^4*s^2*t^3 + 1670*ep^2*mtt^4*mWW^4*s^2*t^3 + 4660*ep^3*mtt^4*mWW^4*s^2*t^3 - 120*mtt^3*mWW^5*s^2*t^3 + 273*ep*mtt^3*mWW^5*s^2*t^3 - 2426*ep^2*mtt^3*mWW^5*s^2*t^3 - 5620*ep^3*mtt^3*mWW^5*s^2*t^3 + 40*mtt^2*mWW^6*s^2*t^3 + 17*ep*mtt^2*mWW^6*s^2*t^3 + 1946*ep^2*mtt^2*mWW^6*s^2*t^3 + 3706*ep^3*mtt^2*mWW^6*s^2*t^3 + 4*mtt*mWW^7*s^2*t^3 - 30*ep*mtt*mWW^7*s^2*t^3 - 579*ep^2*mtt*mWW^7*s^2*t^3 - 961*ep^3*mtt*mWW^7*s^2*t^3 + 10*ep*mWW^8*s^2*t^3 + 58*ep^2*mWW^8*s^2*t^3 + 78*ep^3*mWW^8*s^2*t^3 + 160*mtt^5*mWW^2*s^3*t^3 + 172*ep*mtt^5*mWW^2*s^3*t^3 - 1286*ep^2*mtt^5*mWW^2*s^3*t^3 - 1700*ep^3*mtt^5*mWW^2*s^3*t^3 - 152*mtt^4*mWW^3*s^3*t^3 - 654*ep*mtt^4*mWW^3*s^3*t^3 + 1510*ep^2*mtt^4*mWW^3*s^3*t^3 + 3320*ep^3*mtt^4*mWW^3*s^3*t^3 - 128*mtt^3*mWW^4*s^3*t^3 + 620*ep*mtt^3*mWW^4*s^3*t^3 - 1572*ep^2*mtt^3*mWW^4*s^3*t^3 - 5136*ep^3*mtt^3*mWW^4*s^3*t^3 + 128*mtt^2*mWW^5*s^3*t^3 - 366*ep*mtt^2*mWW^5*s^3*t^3 + 2044*ep^2*mtt^2*mWW^5*s^3*t^3 + 5700*ep^3*mtt^2*mWW^5*s^3*t^3 + 100*ep*mtt*mWW^6*s^3*t^3 - 1430*ep^2*mtt*mWW^6*s^3*t^3 - 3080*ep^3*mtt*mWW^6*s^3*t^3 - 8*mWW^7*s^3*t^3 + 8*ep*mWW^7*s^3*t^3 + 254*ep^2*mWW^7*s^3*t^3 + 416*ep^3*mWW^7*s^3*t^3 - 152*mtt^4*mWW^2*s^4*t^3 - 120*ep*mtt^4*mWW^2*s^4*t^3 + 1166*ep^2*mtt^4*mWW^2*s^4*t^3 + 1484*ep^3*mtt^4*mWW^2*s^4*t^3 + 128*mtt^3*mWW^3*s^4*t^3 + 308*ep*mtt^3*mWW^3*s^4*t^3 - 1128*ep^2*mtt^3*mWW^3*s^4*t^3 - 2076*ep^3*mtt^3*mWW^3*s^4*t^3 + 96*mtt^2*mWW^4*s^4*t^3 - 176*ep*mtt^2*mWW^4*s^4*t^3 + 536*ep^2*mtt^2*mWW^4*s^4*t^3 + 2128*ep^3*mtt^2*mWW^4*s^4*t^3 - 64*mtt*mWW^5*s^4*t^3 + 140*ep*mtt*mWW^5*s^4*t^3 - 512*ep^2*mtt*mWW^5*s^4*t^3 - 1956*ep^3*mtt*mWW^5*s^4*t^3 - 8*mWW^6*s^4*t^3 - 56*ep*mWW^6*s^4*t^3 + 322*ep^2*mWW^6*s^4*t^3 + 804*ep^3*mWW^6*s^4*t^3 + 48*mtt^3*mWW^2*s^5*t^3 + 32*ep*mtt^3*mWW^2*s^5*t^3 - 356*ep^2*mtt^3*mWW^2*s^5*t^3 - 456*ep^3*mtt^3*mWW^2*s^5*t^3 - 48*mtt^2*mWW^3*s^5*t^3 - 40*ep*mtt^2*mWW^3*s^5*t^3 + 420*ep^2*mtt^2*mWW^3*s^5*t^3 + 616*ep^3*mtt^2*mWW^3*s^5*t^3 - 16*mtt*mWW^4*s^5*t^3 + 8*ep*mtt*mWW^4*s^5*t^3 - 60*ep^2*mtt*mWW^4*s^5*t^3 - 280*ep^3*mtt*mWW^4*s^5*t^3 + 16*mWW^5*s^5*t^3 - 4*ep^2*mWW^5*s^5*t^3 + 120*ep^3*mWW^5*s^5*t^3 - 3*ep*mtt^7*mWW^2*t^4 - 12*ep^2*mtt^7*mWW^2*t^4 - 12*ep^3*mtt^7*mWW^2*t^4 + 24*ep*mtt^6*mWW^3*t^4 + 126*ep^2*mtt^6*mWW^3*t^4 + 156*ep^3*mtt^6*mWW^3*t^4 - 66*ep*mtt^5*mWW^4*t^4 - 396*ep^2*mtt^5*mWW^4*t^4 - 528*ep^3*mtt^5*mWW^4*t^4 + 84*ep*mtt^4*mWW^5*t^4 + 564*ep^2*mtt^4*mWW^5*t^4 + 792*ep^3*mtt^4*mWW^5*t^4 - 51*ep*mtt^3*mWW^6*t^4 - 396*ep^2*mtt^3*mWW^6*t^4 - 588*ep^3*mtt^3*mWW^6*t^4 + 12*ep*mtt^2*mWW^7*t^4 + 126*ep^2*mtt^2*mWW^7*t^4 + 204*ep^3*mtt^2*mWW^7*t^4 - 12*ep^2*mtt*mWW^8*t^4 - 24*ep^3*mtt*mWW^8*t^4 + 8*mtt^7*mWW*s*t^4 - 16*ep*mtt^7*mWW*s*t^4 - 88*ep^2*mtt^7*mWW*s*t^4 + 92*ep^3*mtt^7*mWW*s*t^4 - 36*mtt^6*mWW^2*s*t^4 + 44*ep*mtt^6*mWW^2*s*t^4 + 469*ep^2*mtt^6*mWW^2*s*t^4 - 359*ep^3*mtt^6*mWW^2*s*t^4 + 96*mtt^5*mWW^3*s*t^4 - 3*ep*mtt^5*mWW^3*s*t^4 - 1614*ep^2*mtt^5*mWW^3*s*t^4 - 351*ep^3*mtt^5*mWW^3*s*t^4 - 136*mtt^4*mWW^4*s*t^4 - 102*ep*mtt^4*mWW^4*s*t^4 + 3051*ep^2*mtt^4*mWW^4*s*t^4 + 2572*ep^3*mtt^4*mWW^4*s*t^4 + 72*mtt^3*mWW^5*s*t^4 + 89*ep*mtt^3*mWW^5*s*t^4 - 2936*ep^2*mtt^3*mWW^5*s*t^4 - 3456*ep^3*mtt^3*mWW^5*s*t^4 + 12*mtt^2*mWW^6*s*t^4 + 21*ep*mtt^2*mWW^6*s*t^4 + 1395*ep^2*mtt^2*mWW^6*s*t^4 + 1899*ep^3*mtt^2*mWW^6*s*t^4 - 16*mtt*mWW^7*s*t^4 - 38*ep*mtt*mWW^7*s*t^4 - 314*ep^2*mtt*mWW^7*s*t^4 - 453*ep^3*mtt*mWW^7*s*t^4 + 5*ep*mWW^8*s*t^4 + 37*ep^2*mWW^8*s*t^4 + 56*ep^3*mWW^8*s*t^4 - 16*mtt^6*mWW*s^2*t^4 + 120*ep*mtt^6*mWW*s^2*t^4 + 404*ep^2*mtt^6*mWW*s^2*t^4 - 360*ep^3*mtt^6*mWW*s^2*t^4 + 220*mtt^5*mWW^2*s^2*t^4 - 153*ep*mtt^5*mWW^2*s^2*t^4 - 2241*ep^2*mtt^5*mWW^2*s^2*t^4 + 767*ep^3*mtt^5*mWW^2*s^2*t^4 - 484*mtt^4*mWW^3*s^2*t^4 - 231*ep*mtt^4*mWW^3*s^2*t^4 + 4990*ep^2*mtt^4*mWW^3*s^2*t^4 + 894*ep^3*mtt^4*mWW^3*s^2*t^4 + 344*mtt^3*mWW^4*s^2*t^4 + 508*ep*mtt^3*mWW^4*s^2*t^4 - 5606*ep^2*mtt^3*mWW^4*s^2*t^4 - 3670*ep^3*mtt^3*mWW^4*s^2*t^4 - 40*mtt^2*mWW^5*s^2*t^4 - 246*ep*mtt^2*mWW^5*s^2*t^4 + 3744*ep^2*mtt^2*mWW^5*s^2*t^4 + 4120*ep^3*mtt^2*mWW^5*s^2*t^4 - 20*mtt*mWW^6*s^2*t^4 - 3*ep*mtt*mWW^6*s^2*t^4 - 1549*ep^2*mtt*mWW^6*s^2*t^4 - 2121*ep^3*mtt*mWW^6*s^2*t^4 - 4*mWW^7*s^2*t^4 + 5*ep*mWW^7*s^2*t^4 + 258*ep^2*mWW^7*s^2*t^4 + 370*ep^3*mWW^7*s^2*t^4 + 8*mtt^5*mWW*s^3*t^4 - 240*ep*mtt^5*mWW*s^3*t^4 - 712*ep^2*mtt^5*mWW*s^3*t^4 + 300*ep^3*mtt^5*mWW*s^3*t^4 - 384*mtt^4*mWW^2*s^3*t^4 + 112*ep*mtt^4*mWW^2*s^3*t^4 + 3456*ep^2*mtt^4*mWW^2*s^3*t^4 + 312*ep^3*mtt^4*mWW^2*s^3*t^4 + 664*mtt^3*mWW^3*s^3*t^4 + 244*ep*mtt^3*mWW^3*s^3*t^4 - 5840*ep^2*mtt^3*mWW^3*s^3*t^4 - 1832*ep^3*mtt^3*mWW^3*s^3*t^4 - 296*mtt^2*mWW^4*s^3*t^4 - 256*ep*mtt^2*mWW^4*s^3*t^4 + 4372*ep^2*mtt^2*mWW^4*s^3*t^4 + 2504*ep^3*mtt^2*mWW^4*s^3*t^4 + 164*ep*mtt*mWW^5*s^3*t^4 - 1736*ep^2*mtt*mWW^5*s^3*t^4 - 2028*ep^3*mtt*mWW^5*s^3*t^4 + 8*mWW^6*s^3*t^4 - 24*ep*mWW^6*s^3*t^4 + 460*ep^2*mWW^6*s^3*t^4 + 744*ep^3*mWW^6*s^3*t^4 + 184*ep*mtt^4*mWW*s^4*t^4 + 564*ep^2*mtt^4*mWW*s^4*t^4 + 112*ep^3*mtt^4*mWW*s^4*t^4 + 248*mtt^3*mWW^2*s^4*t^4 + 24*ep*mtt^3*mWW^2*s^4*t^4 - 2048*ep^2*mtt^3*mWW^2*s^4*t^4 - 1172*ep^3*mtt^3*mWW^2*s^4*t^4 - 384*mtt^2*mWW^3*s^4*t^4 - 76*ep*mtt^2*mWW^3*s^4*t^4 + 3284*ep^2*mtt^2*mWW^3*s^4*t^4 + 2288*ep^3*mtt^2*mWW^3*s^4*t^4 + 120*mtt*mWW^4*s^4*t^4 - 24*ep*mtt*mWW^4*s^4*t^4 - 1556*ep^2*mtt*mWW^4*s^4*t^4 - 1020*ep^3*mtt*mWW^4*s^4*t^4 + 16*mWW^5*s^4*t^4 - 12*ep*mWW^5*s^4*t^4 + 140*ep^2*mWW^5*s^4*t^4 + 176*ep^3*mWW^5*s^4*t^4 - 48*ep*mtt^3*mWW*s^5*t^4 - 168*ep^2*mtt^3*mWW*s^5*t^4 - 144*ep^3*mtt^3*mWW*s^5*t^4 - 48*mtt^2*mWW^2*s^5*t^4 - 24*ep*mtt^2*mWW^2*s^5*t^4 + 376*ep^2*mtt^2*mWW^2*s^5*t^4 + 464*ep^3*mtt^2*mWW^2*s^5*t^4 + 80*mtt*mWW^3*s^5*t^4 + 8*ep*mtt*mWW^3*s^5*t^4 - 696*ep^2*mtt*mWW^3*s^5*t^4 - 784*ep^3*mtt*mWW^3*s^5*t^4 - 32*mWW^4*s^5*t^4 + 16*ep*mWW^4*s^5*t^4 + 296*ep^2*mWW^4*s^5*t^4 + 272*ep^3*mWW^4*s^5*t^4 + 3*ep*mtt^7*mWW*t^5 + 24*ep^2*mtt^7*mWW*t^5 + 36*ep^3*mtt^7*mWW*t^5 - 6*ep*mtt^6*mWW^2*t^5 - 78*ep^2*mtt^6*mWW^2*t^5 - 132*ep^3*mtt^6*mWW^2*t^5 - 21*ep*mtt^5*mWW^3*t^5 - 12*ep^2*mtt^5*mWW^3*t^5 + 60*ep^3*mtt^5*mWW^3*t^5 + 84*ep*mtt^4*mWW^4*t^5 + 354*ep^2*mtt^4*mWW^4*t^5 + 372*ep^3*mtt^4*mWW^4*t^5 - 111*ep*mtt^3*mWW^5*t^5 - 576*ep^2*mtt^3*mWW^5*t^5 - 708*ep^3*mtt^3*mWW^5*t^5 + 66*ep*mtt^2*mWW^6*t^5 + 390*ep^2*mtt^2*mWW^6*t^5 + 516*ep^3*mtt^2*mWW^6*t^5 - 15*ep*mtt*mWW^7*t^5 - 108*ep^2*mtt*mWW^7*t^5 - 156*ep^3*mtt*mWW^7*t^5 + 6*ep^2*mWW^8*t^5 + 12*ep^3*mWW^8*t^5 - 12*ep*mtt^7*s*t^5 - 22*ep^2*mtt^7*s*t^5 + 4*ep^3*mtt^7*s*t^5 - 16*mtt^6*mWW*s*t^5 + 40*ep*mtt^6*mWW*s*t^5 + 75*ep^2*mtt^6*mWW*s*t^5 - 383*ep^3*mtt^6*mWW*s*t^5 + 72*mtt^5*mWW^2*s*t^5 - 131*ep*mtt^5*mWW^2*s*t^5 - 442*ep^2*mtt^5*mWW^2*s*t^5 + 1517*ep^3*mtt^5*mWW^2*s*t^5 - 156*mtt^4*mWW^3*s*t^5 + 225*ep*mtt^4*mWW^3*s*t^5 + 1509*ep^2*mtt^4*mWW^3*s*t^5 - 1976*ep^3*mtt^4*mWW^3*s*t^5 + 192*mtt^3*mWW^4*s*t^5 - 174*ep*mtt^3*mWW^4*s*t^5 - 2628*ep^2*mtt^3*mWW^4*s*t^5 + 256*ep^3*mtt^3*mWW^4*s*t^5 - 120*mtt^2*mWW^5*s*t^5 + 74*ep*mtt^2*mWW^5*s*t^5 + 2347*ep^2*mtt^2*mWW^5*s*t^5 + 1339*ep^3*mtt^2*mWW^5*s*t^5 + 24*mtt*mWW^6*s*t^5 - 27*ep*mtt*mWW^6*s*t^5 - 932*ep^2*mtt*mWW^6*s*t^5 - 857*ep^3*mtt*mWW^6*s*t^5 + 4*mWW^7*s*t^5 + 5*ep*mWW^7*s*t^5 + 93*ep^2*mWW^7*s*t^5 + 100*ep^3*mWW^7*s*t^5 + 24*ep*mtt^6*s^2*t^5 + 44*ep^2*mtt^6*s^2*t^5 - 8*ep^3*mtt^6*s^2*t^5 + 24*mtt^5*mWW*s^2*t^5 - 277*ep*mtt^5*mWW*s^2*t^5 - 743*ep^2*mtt^5*mWW*s^2*t^5 + 619*ep^3*mtt^5*mWW*s^2*t^5 - 236*mtt^4*mWW^2*s^2*t^5 + 483*ep*mtt^4*mWW^2*s^2*t^5 + 2426*ep^2*mtt^4*mWW^2*s^2*t^5 - 2540*ep^3*mtt^4*mWW^2*s^2*t^5 + 528*mtt^3*mWW^3*s^2*t^5 - 228*ep*mtt^3*mWW^3*s^2*t^5 - 4182*ep^2*mtt^3*mWW^3*s^2*t^5 + 3068*ep^3*mtt^3*mWW^3*s^2*t^5 - 440*mtt^2*mWW^4*s^2*t^5 - 52*ep*mtt^2*mWW^4*s^2*t^5 + 4068*ep^2*mtt^2*mWW^4*s^2*t^5 - 706*ep^3*mtt^2*mWW^4*s^2*t^5 + 120*mtt*mWW^5*s^2*t^5 + 37*ep*mtt*mWW^5*s^2*t^5 - 1951*ep^2*mtt*mWW^5*s^2*t^5 - 655*ep^3*mtt*mWW^5*s^2*t^5 + 4*mWW^6*s^2*t^5 + 13*ep*mWW^6*s^2*t^5 + 338*ep^2*mWW^6*s^2*t^5 + 222*ep^3*mWW^6*s^2*t^5 - 12*ep*mtt^5*s^3*t^5 - 22*ep^2*mtt^5*s^3*t^5 + 4*ep^3*mtt^5*s^3*t^5 - 8*mtt^4*mWW*s^3*t^5 + 442*ep*mtt^4*mWW*s^3*t^5 + 1372*ep^2*mtt^4*mWW*s^3*t^5 + 212*ep^3*mtt^4*mWW*s^3*t^5 + 272*mtt^3*mWW^2*s^3*t^5 - 308*ep*mtt^3*mWW^2*s^3*t^5 - 2800*ep^2*mtt^3*mWW^2*s^3*t^5 + 376*ep^3*mtt^3*mWW^2*s^3*t^5 - 496*mtt^2*mWW^3*s^3*t^5 - 12*ep*mtt^2*mWW^3*s^3*t^5 + 3546*ep^2*mtt^2*mWW^3*s^3*t^5 - 372*ep^3*mtt^2*mWW^3*s^3*t^5 + 272*mtt*mWW^4*s^3*t^5 + 32*ep*mtt*mWW^4*s^3*t^5 - 2066*ep^2*mtt*mWW^4*s^3*t^5 + 124*ep^3*mtt*mWW^4*s^3*t^5 - 40*mWW^5*s^3*t^5 - 22*ep*mWW^5*s^3*t^5 + 450*ep^2*mWW^5*s^3*t^5 + 136*ep^3*mWW^5*s^3*t^5 - 256*ep*mtt^3*mWW*s^4*t^5 - 896*ep^2*mtt^3*mWW*s^4*t^5 - 628*ep^3*mtt^3*mWW*s^4*t^5 - 96*mtt^2*mWW^2*s^4*t^5 + 28*ep*mtt^2*mWW^2*s^4*t^5 + 950*ep^2*mtt^2*mWW^2*s^4*t^5 + 604*ep^3*mtt^2*mWW^2*s^4*t^5 + 160*mtt*mWW^3*s^4*t^5 + 84*ep*mtt*mWW^3*s^4*t^5 - 1064*ep^2*mtt*mWW^3*s^4*t^5 - 796*ep^3*mtt*mWW^3*s^4*t^5 - 64*mWW^4*s^4*t^5 + 434*ep^2*mWW^4*s^4*t^5 + 244*ep^3*mWW^4*s^4*t^5 + 48*ep*mtt^2*mWW*s^5*t^5 + 168*ep^2*mtt^2*mWW*s^5*t^5 + 144*ep^3*mtt^2*mWW*s^5*t^5 - 8*ep*mtt*mWW^2*s^5*t^5 - 20*ep^2*mtt*mWW^2*s^5*t^5 - 8*ep^3*mtt*mWW^2*s^5*t^5 - 16*ep*mWW^3*s^5*t^5 - 52*ep^2*mWW^3*s^5*t^5 - 40*ep^3*mWW^3*s^5*t^5 + 3*ep*mtt^7*t^6 + 12*ep^2*mtt^7*t^6 + 12*ep^3*mtt^7*t^6 - 24*ep*mtt^6*mWW*t^6 - 126*ep^2*mtt^6*mWW*t^6 - 156*ep^3*mtt^6*mWW*t^6 + 63*ep*mtt^5*mWW^2*t^6 + 384*ep^2*mtt^5*mWW^2*t^6 + 516*ep^3*mtt^5*mWW^2*t^6 - 66*ep*mtt^4*mWW^3*t^6 - 486*ep^2*mtt^4*mWW^3*t^6 - 708*ep^3*mtt^4*mWW^3*t^6 + 9*ep*mtt^3*mWW^4*t^6 + 204*ep^2*mtt^3*mWW^4*t^6 + 372*ep^3*mtt^3*mWW^4*t^6 + 36*ep*mtt^2*mWW^5*t^6 + 102*ep^2*mtt^2*mWW^5*t^6 + 60*ep^3*mtt^2*mWW^5*t^6 - 27*ep*mtt*mWW^6*t^6 - 120*ep^2*mtt*mWW^6*t^6 - 132*ep^3*mtt*mWW^6*t^6 + 6*ep*mWW^7*t^6 + 30*ep^2*mWW^7*t^6 + 36*ep^3*mWW^7*t^6 + 21*ep*mtt^6*s*t^6 + 32*ep^2*mtt^6*s*t^6 - 20*ep^3*mtt^6*s*t^6 + 8*mtt^5*mWW*s*t^6 - 2*ep*mtt^5*mWW*s*t^6 + 261*ep^2*mtt^5*mWW*s*t^6 + 694*ep^3*mtt^5*mWW*s*t^6 - 36*mtt^4*mWW^2*s*t^6 - 36*ep*mtt^4*mWW^2*s*t^6 - 810*ep^2*mtt^4*mWW^2*s*t^6 - 2271*ep^3*mtt^4*mWW^2*s*t^6 + 72*mtt^3*mWW^3*s*t^6 - 25*ep*mtt^3*mWW^3*s*t^6 + 623*ep^2*mtt^3*mWW^3*s*t^6 + 2941*ep^3*mtt^3*mWW^3*s*t^6 - 80*mtt^2*mWW^4*s*t^6 + 74*ep*mtt^2*mWW^4*s*t^6 + 153*ep^2*mtt^2*mWW^4*s*t^6 - 1645*ep^3*mtt^2*mWW^4*s*t^6 + 48*mtt*mWW^5*s*t^6 - 45*ep*mtt*mWW^5*s*t^6 - 432*ep^2*mtt*mWW^5*s*t^6 + 201*ep^3*mtt*mWW^5*s*t^6 - 12*mWW^6*s*t^6 + 13*ep*mWW^6*s*t^6 + 173*ep^2*mWW^6*s*t^6 + 100*ep^3*mWW^6*s*t^6 - 36*ep*mtt^5*s^2*t^6 - 66*ep^2*mtt^5*s^2*t^6 + 12*ep^3*mtt^5*s^2*t^6 - 8*mtt^4*mWW*s^2*t^6 + 178*ep*mtt^4*mWW*s^2*t^6 + 205*ep^2*mtt^4*mWW*s^2*t^6 - 621*ep^3*mtt^4*mWW*s^2*t^6 + 72*mtt^3*mWW^2*s^2*t^6 - 249*ep*mtt^3*mWW^2*s^2*t^6 - 237*ep^2*mtt^3*mWW^2*s^2*t^6 + 2149*ep^3*mtt^3*mWW^2*s^2*t^6 - 160*mtt^2*mWW^3*s^2*t^6 + 81*ep*mtt^2*mWW^3*s^2*t^6 + 197*ep^2*mtt^2*mWW^3*s^2*t^6 - 2797*ep^3*mtt^2*mWW^3*s^2*t^6 + 136*mtt*mWW^4*s^2*t^6 + 41*ep*mtt*mWW^4*s^2*t^6 - 353*ep^2*mtt*mWW^4*s^2*t^6 + 1259*ep^3*mtt*mWW^4*s^2*t^6 - 40*mWW^5*s^2*t^6 - 15*ep*mWW^5*s^2*t^6 + 254*ep^2*mWW^5*s^2*t^6 - 2*ep^3*mWW^5*s^2*t^6 + 12*ep*mtt^4*s^3*t^6 + 22*ep^2*mtt^4*s^3*t^6 - 4*ep^3*mtt^4*s^3*t^6 - 256*ep*mtt^3*mWW*s^3*t^6 - 752*ep^2*mtt^3*mWW*s^3*t^6 - 380*ep^3*mtt^3*mWW*s^3*t^6 - 48*mtt^2*mWW^2*s^3*t^6 + 140*ep*mtt^2*mWW^2*s^3*t^6 + 582*ep^2*mtt^2*mWW^2*s^3*t^6 - 120*ep^3*mtt^2*mWW^2*s^3*t^6 + 80*mtt*mWW^3*s^3*t^6 + 32*ep*mtt*mWW^3*s^3*t^6 - 232*ep^2*mtt*mWW^3*s^3*t^6 + 392*ep^3*mtt*mWW^3*s^3*t^6 - 32*mWW^4*s^3*t^6 - 24*ep*mWW^4*s^3*t^6 - 4*ep^2*mWW^4*s^3*t^6 - 272*ep^3*mWW^4*s^3*t^6 + 96*ep*mtt^2*mWW*s^4*t^6 + 332*ep^2*mtt^2*mWW*s^4*t^6 + 300*ep^3*mtt^2*mWW*s^4*t^6 - 28*ep*mtt*mWW^2*s^4*t^6 - 68*ep^2*mtt*mWW^2*s^4*t^6 - 52*ep^3*mtt*mWW^2*s^4*t^6 - 20*ep*mWW^3*s^4*t^6 - 72*ep^2*mWW^3*s^4*t^6 - 56*ep^3*mWW^3*s^4*t^6 - 6*ep*mtt^6*t^7 - 24*ep^2*mtt^6*t^7 - 24*ep^3*mtt^6*t^7 + 39*ep*mtt^5*mWW*t^7 + 180*ep^2*mtt^5*mWW*t^7 + 204*ep^3*mtt^5*mWW*t^7 - 96*ep*mtt^4*mWW^2*t^7 - 486*ep^2*mtt^4*mWW^2*t^7 - 588*ep^3*mtt^4*mWW^2*t^7 + 114*ep*mtt^3*mWW^3*t^7 + 624*ep^2*mtt^3*mWW^3*t^7 + 792*ep^3*mtt^3*mWW^3*t^7 - 66*ep*mtt^2*mWW^4*t^7 - 396*ep^2*mtt^2*mWW^4*t^7 - 528*ep^3*mtt^2*mWW^4*t^7 + 15*ep*mtt*mWW^5*t^7 + 108*ep^2*mtt*mWW^5*t^7 + 156*ep^3*mtt*mWW^5*t^7 - 6*ep^2*mWW^6*t^7 - 12*ep^3*mWW^6*t^7 - 6*ep*mtt^5*s*t^7 + 2*ep^2*mtt^5*s*t^7 + 28*ep^3*mtt^5*s*t^7 - 55*ep*mtt^4*mWW*s*t^7 - 386*ep^2*mtt^4*mWW*s*t^7 - 547*ep^3*mtt^4*mWW*s*t^7 + 170*ep*mtt^3*mWW^2*s*t^7 + 1135*ep^2*mtt^3*mWW^2*s*t^7 + 1573*ep^3*mtt^3*mWW^2*s*t^7 - 156*ep*mtt^2*mWW^3*s*t^7 - 1205*ep^2*mtt^2*mWW^3*s*t^7 - 1765*ep^3*mtt^2*mWW^3*s*t^7 + 52*ep*mtt*mWW^4*s*t^7 + 539*ep^2*mtt*mWW^4*s*t^7 + 859*ep^3*mtt*mWW^4*s*t^7 - 5*ep*mWW^5*s*t^7 - 85*ep^2*mWW^5*s*t^7 - 148*ep^3*mWW^5*s*t^7 + 12*ep*mtt^4*s^2*t^7 + 22*ep^2*mtt^4*s^2*t^7 - 4*ep^3*mtt^4*s^2*t^7 + 3*ep*mtt^3*mWW*s^2*t^7 + 206*ep^2*mtt^3*mWW*s^2*t^7 + 380*ep^3*mtt^3*mWW*s^2*t^7 - 29*ep*mtt^2*mWW^2*s^2*t^7 - 542*ep^2*mtt^2*mWW^2*s^2*t^7 - 920*ep^3*mtt^2*mWW^2*s^2*t^7 + 37*ep*mtt*mWW^3*s^2*t^7 + 558*ep^2*mtt*mWW^3*s^2*t^7 + 932*ep^3*mtt*mWW^3*s^2*t^7 - 23*ep*mWW^4*s^2*t^7 - 244*ep^2*mWW^4*s^2*t^7 - 388*ep^3*mWW^4*s^2*t^7 + 30*ep*mtt^2*mWW*s^3*t^7 + 92*ep^2*mtt^2*mWW*s^3*t^7 + 84*ep^3*mtt^2*mWW*s^3*t^7 + 4*ep*mtt*mWW^2*s^3*t^7 + 48*ep^2*mtt*mWW^2*s^3*t^7 + 52*ep^3*mtt*mWW^2*s^3*t^7 - 10*ep*mWW^3*s^3*t^7 - 44*ep^2*mWW^3*s^3*t^7 - 40*ep^3*mWW^3*s^3*t^7 + 3*ep*mtt^5*t^8 + 12*ep^2*mtt^5*t^8 + 12*ep^3*mtt^5*t^8 - 18*ep*mtt^4*mWW*t^8 - 78*ep^2*mtt^4*mWW*t^8 - 84*ep^3*mtt^4*mWW*t^8 + 42*ep*mtt^3*mWW^2*t^8 + 192*ep^2*mtt^3*mWW^2*t^8 + 216*ep^3*mtt^3*mWW^2*t^8 - 48*ep*mtt^2*mWW^3*t^8 - 228*ep^2*mtt^2*mWW^3*t^8 - 264*ep^3*mtt^2*mWW^3*t^8 + 27*ep*mtt*mWW^4*t^8 + 132*ep^2*mtt*mWW^4*t^8 + 156*ep^3*mtt*mWW^4*t^8 - 6*ep*mWW^5*t^8 - 30*ep^2*mWW^5*t^8 - 36*ep^3*mWW^5*t^8 - 3*ep*mtt^4*s*t^8 - 12*ep^2*mtt^4*s*t^8 - 12*ep^3*mtt^4*s*t^8 + 33*ep*mtt^3*mWW*s*t^8 + 138*ep^2*mtt^3*mWW*s*t^8 + 144*ep^3*mtt^3*mWW*s*t^8 - 75*ep*mtt^2*mWW^2*s*t^8 - 330*ep^2*mtt^2*mWW^2*s*t^8 - 360*ep^3*mtt^2*mWW^2*s*t^8 + 63*ep*mtt*mWW^3*s*t^8 + 294*ep^2*mtt*mWW^3*s*t^8 + 336*ep^3*mtt*mWW^3*s*t^8 - 18*ep*mWW^4*s*t^8 - 90*ep^2*mWW^4*s*t^8 - 108*ep^3*mWW^4*s*t^8 - 18*ep*mtt^2*mWW*s^2*t^8 - 72*ep^2*mtt^2*mWW*s^2*t^8 - 72*ep^3*mtt^2*mWW*s^2*t^8 + 24*ep*mtt*mWW^2*s^2*t^8 + 96*ep^2*mtt*mWW^2*s^2*t^8 + 96*ep^3*mtt*mWW^2*s^2*t^8 - 6*ep*mWW^3*s^2*t^8 - 24*ep^2*mWW^3*s^2*t^8 - 24*ep^3*mWW^3*s^2*t^8))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*s*(-mtt + mWW + 2*s)*(mtt - t)*(mWW - t)^4*t^2*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt + mWW + s)*(-4*ep^2*mtt^6*mWW^5*s^2 - 8*ep^3*mtt^6*mWW^5*s^2 - 4*ep^2*mtt^5*mWW^6*s^2 - 8*ep^3*mtt^5*mWW^6*s^2 + 8*ep^2*mtt^4*mWW^7*s^2 + 16*ep^3*mtt^4*mWW^7*s^2 + 16*ep^2*mtt^5*mWW^5*s^3 + 32*ep^3*mtt^5*mWW^5*s^3 + 16*ep^2*mtt^4*mWW^6*s^3 + 32*ep^3*mtt^4*mWW^6*s^3 - 32*ep^2*mtt^3*mWW^7*s^3 - 64*ep^3*mtt^3*mWW^7*s^3 - 20*ep^2*mtt^4*mWW^5*s^4 - 40*ep^3*mtt^4*mWW^5*s^4 - 20*ep^2*mtt^3*mWW^6*s^4 - 40*ep^3*mtt^3*mWW^6*s^4 + 40*ep^2*mtt^2*mWW^7*s^4 + 80*ep^3*mtt^2*mWW^7*s^4 + 8*ep^2*mtt^3*mWW^5*s^5 + 16*ep^3*mtt^3*mWW^5*s^5 + 8*ep^2*mtt^2*mWW^6*s^5 + 16*ep^3*mtt^2*mWW^6*s^5 - 16*ep^2*mtt*mWW^7*s^5 - 32*ep^3*mtt*mWW^7*s^5 + 4*ep*mtt^6*mWW^5*s*t + 16*ep^2*mtt^6*mWW^5*s*t + 16*ep^3*mtt^6*mWW^5*s*t - 12*ep*mtt^4*mWW^7*s*t - 48*ep^2*mtt^4*mWW^7*s*t - 48*ep^3*mtt^4*mWW^7*s*t + 8*ep*mtt^3*mWW^8*s*t + 32*ep^2*mtt^3*mWW^8*s*t + 32*ep^3*mtt^3*mWW^8*s*t + 12*ep*mtt^6*mWW^4*s^2*t + 70*ep^2*mtt^6*mWW^4*s^2*t + 92*ep^3*mtt^6*mWW^4*s^2*t + 12*ep*mtt^5*mWW^5*s^2*t - 2*ep^2*mtt^5*mWW^5*s^2*t - 52*ep^3*mtt^5*mWW^5*s^2*t - 48*ep*mtt^4*mWW^6*s^2*t - 130*ep^2*mtt^4*mWW^6*s^2*t - 68*ep^3*mtt^4*mWW^6*s^2*t + 24*ep*mtt^3*mWW^7*s^2*t + 58*ep^2*mtt^3*mWW^7*s^2*t + 20*ep^3*mtt^3*mWW^7*s^2*t + 4*ep^2*mtt^2*mWW^8*s^2*t + 8*ep^3*mtt^2*mWW^8*s^2*t - 32*ep*mtt^5*mWW^4*s^3*t - 208*ep^2*mtt^5*mWW^4*s^3*t - 288*ep^3*mtt^5*mWW^4*s^3*t - 84*ep*mtt^4*mWW^5*s^3*t - 142*ep^2*mtt^4*mWW^5*s^3*t + 52*ep^3*mtt^4*mWW^5*s^3*t + 104*ep*mtt^3*mWW^6*s^3*t + 204*ep^2*mtt^3*mWW^6*s^3*t - 8*ep^3*mtt^3*mWW^6*s^3*t - 4*ep*mtt^2*mWW^7*s^3*t + 86*ep^2*mtt^2*mWW^7*s^3*t + 188*ep^3*mtt^2*mWW^7*s^3*t - 8*ep*mtt*mWW^8*s^3*t - 36*ep^2*mtt*mWW^8*s^3*t - 40*ep^3*mtt*mWW^8*s^3*t + 28*ep*mtt^4*mWW^4*s^4*t + 206*ep^2*mtt^4*mWW^4*s^4*t + 300*ep^3*mtt^4*mWW^4*s^4*t + 108*ep*mtt^3*mWW^5*s^4*t + 188*ep^2*mtt^3*mWW^5*s^4*t - 56*ep^3*mtt^3*mWW^5*s^4*t - 80*ep*mtt^2*mWW^6*s^4*t - 90*ep^2*mtt^2*mWW^6*s^4*t + 140*ep^3*mtt^2*mWW^6*s^4*t - 8*ep*mtt*mWW^7*s^4*t - 112*ep^2*mtt*mWW^7*s^4*t - 192*ep^3*mtt*mWW^7*s^4*t - 8*ep*mtt^3*mWW^4*s^5*t - 68*ep^2*mtt^3*mWW^4*s^5*t - 104*ep^3*mtt^3*mWW^4*s^5*t - 40*ep*mtt^2*mWW^5*s^5*t - 60*ep^2*mtt^2*mWW^5*s^5*t + 40*ep^3*mtt^2*mWW^5*s^5*t + 24*ep*mtt*mWW^6*s^5*t + 16*ep^2*mtt*mWW^6*s^5*t - 64*ep^3*mtt*mWW^6*s^5*t + 16*ep^2*mWW^7*s^5*t + 32*ep^3*mWW^7*s^5*t + 4*ep^2*mtt^7*mWW^3*s*t^2 + 4*ep^3*mtt^7*mWW^3*s*t^2 + 4*mtt^6*mWW^4*s*t^2 - 13*ep*mtt^6*mWW^4*s*t^2 - 69*ep^2*mtt^6*mWW^4*s*t^2 - 33*ep^3*mtt^6*mWW^4*s*t^2 - 12*mtt^5*mWW^5*s*t^2 - 19*ep*mtt^5*mWW^5*s*t^2 - 51*ep^2*mtt^5*mWW^5*s*t^2 - 163*ep^3*mtt^5*mWW^5*s*t^2 + 12*mtt^4*mWW^6*s*t^2 + 69*ep*mtt^4*mWW^6*s*t^2 + 275*ep^2*mtt^4*mWW^6*s*t^2 + 407*ep^3*mtt^4*mWW^6*s*t^2 - 4*mtt^3*mWW^7*s*t^2 - 29*ep*mtt^3*mWW^7*s*t^2 - 141*ep^2*mtt^3*mWW^7*s*t^2 - 213*ep^3*mtt^3*mWW^7*s*t^2 - 8*ep*mtt^2*mWW^8*s*t^2 - 18*ep^2*mtt^2*mWW^8*s*t^2 - 2*ep^3*mtt^2*mWW^8*s*t^2 + 16*mtt^6*mWW^3*s^2*t^2 - 66*ep*mtt^6*mWW^3*s^2*t^2 - 332*ep^2*mtt^6*mWW^3*s^2*t^2 - 256*ep^3*mtt^6*mWW^3*s^2*t^2 - 44*mtt^5*mWW^4*s^2*t^2 + 17*ep*mtt^5*mWW^4*s^2*t^2 + 109*ep^2*mtt^5*mWW^4*s^2*t^2 - 275*ep^3*mtt^5*mWW^4*s^2*t^2 + 40*mtt^4*mWW^5*s^2*t^2 + 105*ep*mtt^4*mWW^5*s^2*t^2 + 771*ep^2*mtt^4*mWW^5*s^2*t^2 + 1555*ep^3*mtt^4*mWW^5*s^2*t^2 - 12*mtt^3*mWW^6*s^2*t^2 - 55*ep*mtt^3*mWW^6*s^2*t^2 - 735*ep^2*mtt^3*mWW^6*s^2*t^2 - 1419*ep^3*mtt^3*mWW^6*s^2*t^2 + 9*ep*mtt^2*mWW^7*s^2*t^2 + 249*ep^2*mtt^2*mWW^7*s^2*t^2 + 481*ep^3*mtt^2*mWW^7*s^2*t^2 - 10*ep*mtt*mWW^8*s^2*t^2 - 62*ep^2*mtt*mWW^8*s^2*t^2 - 86*ep^3*mtt*mWW^8*s^2*t^2 - 48*mtt^5*mWW^3*s^3*t^2 + 192*ep*mtt^5*mWW^3*s^3*t^2 + 932*ep^2*mtt^5*mWW^3*s^3*t^2 + 692*ep^3*mtt^5*mWW^3*s^3*t^2 + 92*mtt^4*mWW^4*s^3*t^2 + 42*ep*mtt^4*mWW^4*s^3*t^2 + 190*ep^2*mtt^4*mWW^4*s^3*t^2 + 1028*ep^3*mtt^4*mWW^4*s^3*t^2 - 44*mtt^3*mWW^5*s^3*t^2 - 30*ep*mtt^3*mWW^5*s^3*t^2 - 1046*ep^2*mtt^3*mWW^5*s^3*t^2 - 2416*ep^3*mtt^3*mWW^5*s^3*t^2 - 4*mtt^2*mWW^6*s^3*t^2 - 90*ep*mtt^2*mWW^6*s^3*t^2 + 606*ep^2*mtt^2*mWW^6*s^3*t^2 + 1576*ep^3*mtt^2*mWW^6*s^3*t^2 + 4*mtt*mWW^7*s^3*t^2 - 2*ep*mtt*mWW^7*s^3*t^2 - 238*ep^2*mtt*mWW^7*s^3*t^2 - 440*ep^3*mtt*mWW^7*s^3*t^2 + 8*ep*mWW^8*s^3*t^2 + 36*ep^2*mWW^8*s^3*t^2 + 40*ep^3*mWW^8*s^3*t^2 + 48*mtt^4*mWW^3*s^4*t^2 - 186*ep*mtt^4*mWW^3*s^4*t^2 - 884*ep^2*mtt^4*mWW^3*s^4*t^2 - 632*ep^3*mtt^4*mWW^3*s^4*t^2 - 76*mtt^3*mWW^4*s^4*t^2 - 70*ep*mtt^3*mWW^4*s^4*t^2 - 282*ep^2*mtt^3*mWW^4*s^4*t^2 - 920*ep^3*mtt^3*mWW^4*s^4*t^2 + 24*mtt^2*mWW^5*s^4*t^2 - 54*ep*mtt^2*mWW^5*s^4*t^2 + 404*ep^2*mtt^2*mWW^5*s^4*t^2 + 1236*ep^3*mtt^2*mWW^5*s^4*t^2 + 4*mtt*mWW^6*s^4*t^2 + 110*ep*mtt*mWW^6*s^4*t^2 - 78*ep^2*mtt*mWW^6*s^4*t^2 - 564*ep^3*mtt*mWW^6*s^4*t^2 + 8*ep*mWW^7*s^4*t^2 + 72*ep^2*mWW^7*s^4*t^2 + 112*ep^3*mWW^7*s^4*t^2 - 16*mtt^3*mWW^3*s^5*t^2 + 60*ep*mtt^3*mWW^3*s^5*t^2 + 280*ep^2*mtt^3*mWW^3*s^5*t^2 + 192*ep^3*mtt^3*mWW^3*s^5*t^2 + 24*mtt^2*mWW^4*s^5*t^2 + 24*ep*mtt^2*mWW^4*s^5*t^2 + 52*ep^2*mtt^2*mWW^4*s^5*t^2 + 200*ep^3*mtt^2*mWW^4*s^5*t^2 - 8*mtt*mWW^5*s^5*t^2 + 12*ep*mtt*mWW^5*s^5*t^2 - 20*ep^2*mtt*mWW^5*s^5*t^2 - 152*ep^3*mtt*mWW^5*s^5*t^2 - 24*ep*mWW^6*s^5*t^2 - 24*ep^2*mWW^6*s^5*t^2 + 48*ep^3*mWW^6*s^5*t^2 - 3*ep*mtt^7*mWW^3*t^3 - 24*ep^2*mtt^7*mWW^3*t^3 - 36*ep^3*mtt^7*mWW^3*t^3 + 12*ep*mtt^6*mWW^4*t^3 + 102*ep^2*mtt^6*mWW^4*t^3 + 156*ep^3*mtt^6*mWW^4*t^3 - 18*ep*mtt^5*mWW^5*t^3 - 168*ep^2*mtt^5*mWW^5*t^3 - 264*ep^3*mtt^5*mWW^5*t^3 + 12*ep*mtt^4*mWW^6*t^3 + 132*ep^2*mtt^4*mWW^6*t^3 + 216*ep^3*mtt^4*mWW^6*t^3 - 3*ep*mtt^3*mWW^7*t^3 - 48*ep^2*mtt^3*mWW^7*t^3 - 84*ep^3*mtt^3*mWW^7*t^3 + 6*ep^2*mtt^2*mWW^8*t^3 + 12*ep^3*mtt^2*mWW^8*t^3 + 16*ep*mtt^7*mWW^2*s*t^3 - 10*ep^2*mtt^7*mWW^2*s*t^3 - 44*ep^3*mtt^7*mWW^2*s*t^3 - 6*mtt^6*mWW^3*s*t^3 - 24*ep*mtt^6*mWW^3*s*t^3 + 300*ep^2*mtt^6*mWW^3*s*t^3 + 445*ep^3*mtt^6*mWW^3*s*t^3 + 8*mtt^5*mWW^4*s*t^3 + 64*ep*mtt^5*mWW^4*s*t^3 - 577*ep^2*mtt^5*mWW^4*s*t^3 - 950*ep^3*mtt^5*mWW^4*s*t^3 + 12*mtt^4*mWW^5*s*t^3 - 53*ep*mtt^4*mWW^5*s*t^3 + 622*ep^2*mtt^4*mWW^5*s*t^3 + 1186*ep^3*mtt^4*mWW^5*s*t^3 - 24*mtt^3*mWW^6*s*t^3 - 75*ep*mtt^3*mWW^6*s*t^3 - 714*ep^2*mtt^3*mWW^6*s*t^3 - 1168*ep^3*mtt^3*mWW^6*s*t^3 + 10*mtt^2*mWW^7*s*t^3 + 77*ep*mtt^2*mWW^7*s*t^3 + 430*ep^2*mtt^2*mWW^7*s*t^3 + 617*ep^3*mtt^2*mWW^7*s*t^3 - 5*ep*mtt*mWW^8*s*t^3 - 51*ep^2*mtt*mWW^8*s*t^3 - 86*ep^3*mtt*mWW^8*s*t^3 - 28*mtt^6*mWW^2*s^2*t^3 - 2*ep*mtt^6*mWW^2*s^2*t^3 + 462*ep^2*mtt^6*mWW^2*s^2*t^3 + 548*ep^3*mtt^6*mWW^2*s^2*t^3 + 42*mtt^5*mWW^3*s^2*t^3 + 277*ep*mtt^5*mWW^3*s^2*t^3 - 402*ep^2*mtt^5*mWW^3*s^2*t^3 - 869*ep^3*mtt^5*mWW^3*s^2*t^3 + 24*mtt^4*mWW^4*s^2*t^3 - 408*ep*mtt^4*mWW^4*s^2*t^3 + 311*ep^2*mtt^4*mWW^4*s^2*t^3 + 1305*ep^3*mtt^4*mWW^4*s^2*t^3 - 60*mtt^3*mWW^5*s^2*t^3 + 38*ep*mtt^3*mWW^5*s^2*t^3 - 1631*ep^2*mtt^3*mWW^5*s^2*t^3 - 3067*ep^3*mtt^3*mWW^5*s^2*t^3 + 20*mtt^2*mWW^6*s^2*t^3 + 120*ep*mtt^2*mWW^6*s^2*t^3 + 1685*ep^2*mtt^2*mWW^6*s^2*t^3 + 2793*ep^3*mtt^2*mWW^6*s^2*t^3 + 2*mtt*mWW^7*s^2*t^3 - 35*ep*mtt*mWW^7*s^2*t^3 - 483*ep^2*mtt*mWW^7*s^2*t^3 - 788*ep^3*mtt*mWW^7*s^2*t^3 + 10*ep*mWW^8*s^2*t^3 + 58*ep^2*mWW^8*s^2*t^3 + 78*ep^3*mWW^8*s^2*t^3 + 80*mtt^5*mWW^2*s^3*t^3 - 80*ep*mtt^5*mWW^2*s^3*t^3 - 1242*ep^2*mtt^5*mWW^2*s^3*t^3 - 1324*ep^3*mtt^5*mWW^2*s^3*t^3 - 76*mtt^4*mWW^3*s^3*t^3 - 538*ep*mtt^4*mWW^3*s^3*t^3 - 94*ep^2*mtt^4*mWW^3*s^3*t^3 + 576*ep^3*mtt^4*mWW^3*s^3*t^3 - 64*mtt^3*mWW^4*s^3*t^3 + 378*ep*mtt^3*mWW^4*s^3*t^3 - 278*ep^2*mtt^3*mWW^4*s^3*t^3 - 1556*ep^3*mtt^3*mWW^4*s^3*t^3 + 64*mtt^2*mWW^5*s^3*t^3 + 1566*ep^2*mtt^2*mWW^5*s^3*t^3 + 3092*ep^3*mtt^2*mWW^5*s^3*t^3 - 6*ep*mtt*mWW^6*s^3*t^3 - 1096*ep^2*mtt*mWW^6*s^3*t^3 - 2064*ep^3*mtt*mWW^6*s^3*t^3 - 4*mWW^7*s^3*t^3 + 6*ep*mWW^7*s^3*t^3 + 184*ep^2*mWW^7*s^3*t^3 + 316*ep^3*mWW^7*s^3*t^3 - 76*mtt^4*mWW^2*s^4*t^3 + 102*ep*mtt^4*mWW^2*s^4*t^3 + 1138*ep^2*mtt^4*mWW^2*s^4*t^3 + 1180*ep^3*mtt^4*mWW^2*s^4*t^3 + 64*mtt^3*mWW^3*s^4*t^3 + 356*ep*mtt^3*mWW^3*s^4*t^3 + 184*ep^2*mtt^3*mWW^3*s^4*t^3 - 268*ep^3*mtt^3*mWW^3*s^4*t^3 + 48*mtt^2*mWW^4*s^4*t^3 - 88*ep*mtt^2*mWW^4*s^4*t^3 + 234*ep^2*mtt^2*mWW^4*s^4*t^3 + 928*ep^3*mtt^2*mWW^4*s^4*t^3 - 32*mtt*mWW^5*s^4*t^3 - 52*ep*mtt*mWW^5*s^4*t^3 - 592*ep^2*mtt*mWW^5*s^4*t^3 - 1152*ep^3*mtt*mWW^5*s^4*t^3 - 4*mWW^6*s^4*t^3 - 30*ep*mWW^6*s^4*t^3 + 188*ep^2*mWW^6*s^4*t^3 + 464*ep^3*mWW^6*s^4*t^3 + 24*mtt^3*mWW^2*s^5*t^3 - 36*ep*mtt^3*mWW^2*s^5*t^3 - 348*ep^2*mtt^3*mWW^2*s^5*t^3 - 360*ep^3*mtt^3*mWW^2*s^5*t^3 - 24*mtt^2*mWW^3*s^5*t^3 - 68*ep*mtt^2*mWW^3*s^5*t^3 + 36*ep^2*mtt^2*mWW^3*s^5*t^3 + 152*ep^3*mtt^2*mWW^3*s^5*t^3 - 8*mtt*mWW^4*s^5*t^3 + 4*ep*mtt*mWW^4*s^5*t^3 - 48*ep^2*mtt*mWW^4*s^5*t^3 - 176*ep^3*mtt*mWW^4*s^5*t^3 + 8*mWW^5*s^5*t^3 + 28*ep*mWW^5*s^5*t^3 + 72*ep^2*mWW^5*s^5*t^3 + 96*ep^3*mWW^5*s^5*t^3 + 12*ep^2*mtt^7*mWW^2*t^4 + 24*ep^3*mtt^7*mWW^2*t^4 + 12*ep*mtt^6*mWW^3*t^4 + 24*ep^2*mtt^6*mWW^3*t^4 - 48*ep*mtt^5*mWW^4*t^4 - 228*ep^2*mtt^5*mWW^4*t^4 - 264*ep^3*mtt^5*mWW^4*t^4 + 72*ep*mtt^4*mWW^5*t^4 + 432*ep^2*mtt^4*mWW^5*t^4 + 576*ep^3*mtt^4*mWW^5*t^4 - 48*ep*mtt^3*mWW^6*t^4 - 348*ep^2*mtt^3*mWW^6*t^4 - 504*ep^3*mtt^3*mWW^6*t^4 + 12*ep*mtt^2*mWW^7*t^4 + 120*ep^2*mtt^2*mWW^7*t^4 + 192*ep^3*mtt^2*mWW^7*t^4 - 12*ep^2*mtt*mWW^8*t^4 - 24*ep^3*mtt*mWW^8*t^4 + 4*mtt^7*mWW*s*t^4 - 14*ep*mtt^7*mWW*s*t^4 - 60*ep^2*mtt^7*mWW*s*t^4 + 28*ep^3*mtt^7*mWW*s*t^4 - 18*mtt^6*mWW^2*s*t^4 - 3*ep*mtt^6*mWW^2*s*t^4 + 107*ep^2*mtt^6*mWW^2*s*t^4 - 303*ep^3*mtt^6*mWW^2*s*t^4 + 48*mtt^5*mWW^3*s*t^4 - 10*ep*mtt^5*mWW^3*s*t^4 - 685*ep^2*mtt^5*mWW^3*s*t^4 + 110*ep^3*mtt^5*mWW^3*s*t^4 - 68*mtt^4*mWW^4*s*t^4 + 33*ep*mtt^4*mWW^4*s*t^4 + 1601*ep^2*mtt^4*mWW^4*s*t^4 + 972*ep^3*mtt^4*mWW^4*s*t^4 + 36*mtt^3*mWW^5*s*t^4 + 16*ep*mtt^3*mWW^5*s*t^4 - 1500*ep^2*mtt^3*mWW^5*s*t^4 - 1502*ep^3*mtt^3*mWW^5*s*t^4 + 6*mtt^2*mWW^6*s*t^4 + 13*ep*mtt^2*mWW^6*s*t^4 + 799*ep^2*mtt^2*mWW^6*s*t^4 + 1051*ep^3*mtt^2*mWW^6*s*t^4 - 8*mtt*mWW^7*s*t^4 - 40*ep*mtt*mWW^7*s*t^4 - 299*ep^2*mtt*mWW^7*s*t^4 - 412*ep^3*mtt*mWW^7*s*t^4 + 5*ep*mWW^8*s*t^4 + 37*ep^2*mWW^8*s*t^4 + 56*ep^3*mWW^8*s*t^4 - 8*mtt^6*mWW*s^2*t^4 + 44*ep*mtt^6*mWW*s^2*t^4 + 128*ep^2*mtt^6*mWW*s^2*t^4 - 224*ep^3*mtt^6*mWW*s^2*t^4 + 110*mtt^5*mWW^2*s^2*t^4 - 171*ep*mtt^5*mWW^2*s^2*t^4 - 1453*ep^2*mtt^5*mWW^2*s^2*t^4 - 17*ep^3*mtt^5*mWW^2*s^2*t^4 - 242*mtt^4*mWW^3*s^2*t^4 - 41*ep*mtt^4*mWW^3*s^2*t^4 + 2655*ep^2*mtt^4*mWW^3*s^2*t^4 + 441*ep^3*mtt^4*mWW^3*s^2*t^4 + 172*mtt^3*mWW^4*s^2*t^4 + 380*ep*mtt^3*mWW^4*s^2*t^4 - 1807*ep^2*mtt^3*mWW^4*s^2*t^4 - 33*ep^3*mtt^3*mWW^4*s^2*t^4 - 20*mtt^2*mWW^5*s^2*t^4 - 168*ep*mtt^2*mWW^5*s^2*t^4 + 1289*ep^2*mtt^2*mWW^5*s^2*t^4 + 775*ep^3*mtt^2*mWW^5*s^2*t^4 - 10*mtt*mWW^6*s^2*t^4 - 49*ep*mtt*mWW^6*s^2*t^4 - 980*ep^2*mtt*mWW^6*s^2*t^4 - 1186*ep^3*mtt*mWW^6*s^2*t^4 - 2*mWW^7*s^2*t^4 + 5*ep*mWW^7*s^2*t^4 + 168*ep^2*mWW^7*s^2*t^4 + 244*ep^3*mWW^7*s^2*t^4 + 4*mtt^5*mWW*s^3*t^4 - 46*ep*mtt^5*mWW*s^3*t^4 - 76*ep^2*mtt^5*mWW*s^3*t^4 + 364*ep^3*mtt^5*mWW*s^3*t^4 - 192*mtt^4*mWW^2*s^3*t^4 + 368*ep*mtt^4*mWW^2*s^3*t^4 + 2840*ep^2*mtt^4*mWW^2*s^3*t^4 + 1272*ep^3*mtt^4*mWW^2*s^3*t^4 + 332*mtt^3*mWW^3*s^3*t^4 + 162*ep*mtt^3*mWW^3*s^3*t^4 - 2742*ep^2*mtt^3*mWW^3*s^3*t^4 - 708*ep^3*mtt^3*mWW^3*s^3*t^4 - 148*mtt^2*mWW^4*s^3*t^4 - 344*ep*mtt^2*mWW^4*s^3*t^4 + 1074*ep^2*mtt^2*mWW^4*s^3*t^4 - 324*ep^3*mtt^2*mWW^4*s^3*t^4 + 96*ep*mtt*mWW^5*s^3*t^4 - 406*ep^2*mtt*mWW^5*s^3*t^4 + 4*mWW^6*s^3*t^4 + 4*ep*mWW^6*s^3*t^4 + 270*ep^2*mWW^6*s^3*t^4 + 356*ep^3*mWW^6*s^3*t^4 + 16*ep*mtt^4*mWW*s^4*t^4 + 8*ep^2*mtt^4*mWW*s^4*t^4 - 168*ep^3*mtt^4*mWW*s^4*t^4 + 124*mtt^3*mWW^2*s^4*t^4 - 230*ep*mtt^3*mWW^2*s^4*t^4 - 1854*ep^2*mtt^3*mWW^2*s^4*t^4 - 1336*ep^3*mtt^3*mWW^2*s^4*t^4 - 192*mtt^2*mWW^3*s^4*t^4 - 98*ep*mtt^2*mWW^3*s^4*t^4 + 1384*ep^2*mtt^2*mWW^3*s^4*t^4 + 868*ep^3*mtt^2*mWW^3*s^4*t^4 + 60*mtt*mWW^4*s^4*t^4 + 110*ep*mtt*mWW^4*s^4*t^4 - 326*ep^2*mtt*mWW^4*s^4*t^4 - 36*ep^3*mtt*mWW^4*s^4*t^4 + 8*mWW^5*s^4*t^4 + 10*ep*mWW^5*s^4*t^4 + 20*ep^2*mWW^5*s^4*t^4 - 96*ep^3*mWW^5*s^4*t^4 - 24*mtt^2*mWW^2*s^5*t^4 + 36*ep*mtt^2*mWW^2*s^5*t^4 + 348*ep^2*mtt^2*mWW^2*s^5*t^4 + 360*ep^3*mtt^2*mWW^2*s^5*t^4 + 40*mtt*mWW^3*s^5*t^4 + 8*ep*mtt*mWW^3*s^5*t^4 - 316*ep^2*mtt*mWW^3*s^5*t^4 - 344*ep^3*mtt*mWW^3*s^5*t^4 - 16*mWW^4*s^5*t^4 - 20*ep*mWW^4*s^5*t^4 + 64*ep^2*mWW^4*s^5*t^4 + 80*ep^3*mWW^4*s^5*t^4 + 3*ep*mtt^7*mWW*t^5 + 12*ep^2*mtt^7*mWW*t^5 + 12*ep^3*mtt^7*mWW*t^5 - 18*ep*mtt^6*mWW^2*t^5 - 102*ep^2*mtt^6*mWW^2*t^5 - 132*ep^3*mtt^6*mWW^2*t^5 + 27*ep*mtt^5*mWW^3*t^5 + 216*ep^2*mtt^5*mWW^3*t^5 + 324*ep^3*mtt^5*mWW^3*t^5 + 12*ep*mtt^4*mWW^4*t^5 - 78*ep^2*mtt^4*mWW^4*t^5 - 204*ep^3*mtt^4*mWW^4*t^5 - 63*ep*mtt^3*mWW^5*t^5 - 228*ep^2*mtt^3*mWW^5*t^5 - 204*ep^3*mtt^3*mWW^5*t^5 + 54*ep*mtt^2*mWW^6*t^5 + 270*ep^2*mtt^2*mWW^6*t^5 + 324*ep^3*mtt^2*mWW^6*t^5 - 15*ep*mtt*mWW^7*t^5 - 96*ep^2*mtt*mWW^7*t^5 - 132*ep^3*mtt*mWW^7*t^5 + 6*ep^2*mWW^8*t^5 + 12*ep^3*mWW^8*t^5 - 2*ep*mtt^7*s*t^5 + 2*ep^2*mtt^7*s*t^5 + 12*ep^3*mtt^7*s*t^5 - 8*mtt^6*mWW*s*t^5 + 32*ep*mtt^6*mWW*s*t^5 + 98*ep^2*mtt^6*mWW*s*t^5 - 101*ep^3*mtt^6*mWW*s*t^5 + 36*mtt^5*mWW^2*s*t^5 - 8*ep*mtt^5*mWW^2*s*t^5 - 17*ep^2*mtt^5*mWW^2*s*t^5 + 846*ep^3*mtt^5*mWW^2*s*t^5 - 78*mtt^4*mWW^3*s*t^5 - 26*ep*mtt^4*mWW^3*s*t^5 + 50*ep^2*mtt^4*mWW^3*s*t^5 - 1682*ep^3*mtt^4*mWW^3*s*t^5 + 96*mtt^3*mWW^4*s*t^5 - 48*ep*mtt^3*mWW^4*s*t^5 - 756*ep^2*mtt^3*mWW^4*s*t^5 + 984*ep^3*mtt^3*mWW^4*s*t^5 - 60*mtt^2*mWW^5*s*t^5 + 62*ep*mtt^2*mWW^5*s*t^5 + 986*ep^2*mtt^2*mWW^5*s*t^5 + 183*ep^3*mtt^2*mWW^5*s*t^5 + 12*mtt*mWW^6*s*t^5 - 14*ep*mtt*mWW^6*s*t^5 - 421*ep^2*mtt*mWW^6*s*t^5 - 298*ep^3*mtt*mWW^6*s*t^5 + 2*mWW^7*s*t^5 + 4*ep*mWW^7*s*t^5 + 58*ep^2*mWW^7*s*t^5 + 56*ep^3*mWW^7*s*t^5 + 4*ep*mtt^6*s^2*t^5 - 4*ep^2*mtt^6*s^2*t^5 - 24*ep^3*mtt^6*s^2*t^5 + 12*mtt^5*mWW*s^2*t^5 - 81*ep*mtt^5*mWW*s^2*t^5 - 174*ep^2*mtt^5*mWW*s^2*t^5 + 417*ep^3*mtt^5*mWW*s^2*t^5 - 118*mtt^4*mWW^2*s^2*t^5 + 218*ep*mtt^4*mWW^2*s^2*t^5 + 1153*ep^2*mtt^4*mWW^2*s^2*t^5 - 1025*ep^3*mtt^4*mWW^2*s^2*t^5 + 264*mtt^3*mWW^3*s^2*t^5 - 146*ep*mtt^3*mWW^3*s^2*t^5 - 2231*ep^2*mtt^3*mWW^3*s^2*t^5 + 995*ep^3*mtt^3*mWW^3*s^2*t^5 - 220*mtt^2*mWW^4*s^2*t^5 - 104*ep*mtt^2*mWW^4*s^2*t^5 + 1475*ep^2*mtt^2*mWW^4*s^2*t^5 - 989*ep^3*mtt^2*mWW^4*s^2*t^5 + 60*mtt*mWW^5*s^2*t^5 + 95*ep*mtt*mWW^5*s^2*t^5 - 383*ep^2*mtt*mWW^5*s^2*t^5 + 576*ep^3*mtt*mWW^5*s^2*t^5 + 2*mWW^6*s^2*t^5 + 14*ep*mWW^6*s^2*t^5 + 164*ep^2*mWW^6*s^2*t^5 + 50*ep^3*mWW^6*s^2*t^5 - 2*ep*mtt^5*s^3*t^5 + 2*ep^2*mtt^5*s^3*t^5 + 12*ep^3*mtt^5*s^3*t^5 - 4*mtt^4*mWW*s^3*t^5 + 50*ep*mtt^4*mWW*s^3*t^5 + 72*ep^2*mtt^4*mWW*s^3*t^5 - 388*ep^3*mtt^4*mWW*s^3*t^5 + 136*mtt^3*mWW^2*s^3*t^5 - 278*ep*mtt^3*mWW^2*s^3*t^5 - 1870*ep^2*mtt^3*mWW^2*s^3*t^5 - 500*ep^3*mtt^3*mWW^2*s^3*t^5 - 248*mtt^2*mWW^3*s^3*t^5 + 68*ep*mtt^2*mWW^3*s^3*t^5 + 2156*ep^2*mtt^2*mWW^3*s^3*t^5 + 576*ep^3*mtt^2*mWW^3*s^3*t^5 + 136*mtt*mWW^4*s^3*t^5 + 84*ep*mtt*mWW^4*s^3*t^5 - 852*ep^2*mtt*mWW^4*s^3*t^5 + 40*ep^3*mtt*mWW^4*s^3*t^5 - 20*mWW^5*s^3*t^5 - 42*ep*mWW^5*s^3*t^5 + 12*ep^2*mWW^5*s^3*t^5 - 220*ep^3*mWW^5*s^3*t^5 - 4*ep*mtt^3*mWW*s^4*t^5 - 8*ep^2*mtt^3*mWW*s^4*t^5 + 60*ep^3*mtt^3*mWW*s^4*t^5 - 48*mtt^2*mWW^2*s^4*t^5 + 80*ep*mtt^2*mWW^2*s^4*t^5 + 716*ep^2*mtt^2*mWW^2*s^4*t^5 + 588*ep^3*mtt^2*mWW^2*s^4*t^5 + 80*mtt*mWW^3*s^4*t^5 - 684*ep^2*mtt*mWW^3*s^4*t^5 - 616*ep^3*mtt*mWW^3*s^4*t^5 - 32*mWW^4*s^4*t^5 - 28*ep*mWW^4*s^4*t^5 + 168*ep^2*mWW^4*s^4*t^5 + 160*ep^3*mWW^4*s^4*t^5 - 6*ep*mtt^6*mWW*t^6 - 24*ep^2*mtt^6*mWW*t^6 - 24*ep^3*mtt^6*mWW*t^6 + 36*ep*mtt^5*mWW^2*t^6 + 168*ep^2*mtt^5*mWW^2*t^6 + 192*ep^3*mtt^5*mWW^2*t^6 - 78*ep*mtt^4*mWW^3*t^6 - 408*ep^2*mtt^4*mWW^3*t^6 - 504*ep^3*mtt^4*mWW^3*t^6 + 72*ep*mtt^3*mWW^4*t^6 + 432*ep^2*mtt^3*mWW^4*t^6 + 576*ep^3*mtt^3*mWW^4*t^6 - 18*ep*mtt^2*mWW^5*t^6 - 168*ep^2*mtt^2*mWW^5*t^6 - 264*ep^3*mtt^2*mWW^5*t^6 - 12*ep*mtt*mWW^6*t^6 - 24*ep^2*mtt*mWW^6*t^6 + 6*ep*mWW^7*t^6 + 24*ep^2*mWW^7*t^6 + 24*ep^3*mWW^7*t^6 + 4*ep*mtt^6*s*t^6 - 4*ep^2*mtt^6*s*t^6 - 24*ep^3*mtt^6*s*t^6 + 4*mtt^5*mWW*s*t^6 - 25*ep*mtt^5*mWW*s*t^6 - 16*ep^2*mtt^5*mWW*s*t^6 + 145*ep^3*mtt^5*mWW*s*t^6 - 18*mtt^4*mWW^2*s*t^6 - 18*ep*mtt^4*mWW^2*s*t^6 - 238*ep^2*mtt^4*mWW^2*s*t^6 - 763*ep^3*mtt^4*mWW^2*s*t^6 + 36*mtt^3*mWW^3*s*t^6 + 115*ep*mtt^3*mWW^3*s*t^6 + 681*ep^2*mtt^3*mWW^3*s*t^6 + 1603*ep^3*mtt^3*mWW^3*s*t^6 - 40*mtt^2*mWW^4*s*t^6 - 89*ep*mtt^2*mWW^4*s*t^6 - 503*ep^2*mtt^2*mWW^4*s*t^6 - 1369*ep^3*mtt^2*mWW^4*s*t^6 + 24*mtt*mWW^5*s*t^6 + 6*ep*mtt*mWW^5*s*t^6 + 19*ep^2*mtt*mWW^5*s*t^6 + 400*ep^3*mtt*mWW^5*s*t^6 - 6*mWW^6*s*t^6 + 7*ep*mWW^6*s*t^6 + 61*ep^2*mWW^6*s*t^6 + 8*ep^3*mWW^6*s*t^6 - 6*ep*mtt^5*s^2*t^6 + 6*ep^2*mtt^5*s^2*t^6 + 36*ep^3*mtt^5*s^2*t^6 - 4*mtt^4*mWW*s^2*t^6 + 52*ep*mtt^4*mWW*s^2*t^6 + 34*ep^2*mtt^4*mWW*s^2*t^6 - 292*ep^3*mtt^4*mWW*s^2*t^6 + 36*mtt^3*mWW^2*s^2*t^6 - 69*ep*mtt^3*mWW^2*s^2*t^6 - 66*ep^2*mtt^3*mWW^2*s^2*t^6 + 872*ep^3*mtt^3*mWW^2*s^2*t^6 - 80*mtt^2*mWW^3*s^2*t^6 + 17*ep*mtt^2*mWW^3*s^2*t^6 + 194*ep^2*mtt^2*mWW^3*s^2*t^6 - 932*ep^3*mtt^2*mWW^3*s^2*t^6 + 68*mtt*mWW^4*s^2*t^6 + 43*ep*mtt*mWW^4*s^2*t^6 - 128*ep^2*mtt*mWW^4*s^2*t^6 + 500*ep^3*mtt*mWW^4*s^2*t^6 - 20*mWW^5*s^2*t^6 - 37*ep*mWW^5*s^2*t^6 - 40*ep^2*mWW^5*s^2*t^6 - 184*ep^3*mWW^5*s^2*t^6 + 2*ep*mtt^4*s^3*t^6 - 2*ep^2*mtt^4*s^3*t^6 - 12*ep^3*mtt^4*s^3*t^6 - 16*ep*mtt^3*mWW*s^3*t^6 + 4*ep^2*mtt^3*mWW*s^3*t^6 + 132*ep^3*mtt^3*mWW*s^3*t^6 - 24*mtt^2*mWW^2*s^3*t^6 + 50*ep*mtt^2*mWW^2*s^3*t^6 + 272*ep^2*mtt^2*mWW^2*s^3*t^6 + 12*ep^3*mtt^2*mWW^2*s^3*t^6 + 40*mtt*mWW^3*s^3*t^6 - 4*ep*mtt*mWW^3*s^3*t^6 - 252*ep^2*mtt*mWW^3*s^3*t^6 - 56*ep^3*mtt*mWW^3*s^3*t^6 - 16*mWW^4*s^3*t^6 - 8*ep*mWW^4*s^3*t^6 + 74*ep^2*mWW^4*s^3*t^6 + 20*ep^3*mWW^4*s^3*t^6 + 3*ep*mtt^5*mWW*t^7 + 12*ep^2*mtt^5*mWW*t^7 + 12*ep^3*mtt^5*mWW*t^7 - 18*ep*mtt^4*mWW^2*t^7 - 78*ep^2*mtt^4*mWW^2*t^7 - 84*ep^3*mtt^4*mWW^2*t^7 + 42*ep*mtt^3*mWW^3*t^7 + 192*ep^2*mtt^3*mWW^3*t^7 + 216*ep^3*mtt^3*mWW^3*t^7 - 48*ep*mtt^2*mWW^4*t^7 - 228*ep^2*mtt^2*mWW^4*t^7 - 264*ep^3*mtt^2*mWW^4*t^7 + 27*ep*mtt*mWW^5*t^7 + 132*ep^2*mtt*mWW^5*t^7 + 156*ep^3*mtt*mWW^5*t^7 - 6*ep*mWW^6*t^7 - 30*ep^2*mWW^6*t^7 - 36*ep^3*mWW^6*t^7 - 2*ep*mtt^5*s*t^7 + 2*ep^2*mtt^5*s*t^7 + 12*ep^3*mtt^5*s*t^7 + 7*ep*mtt^4*mWW*s*t^7 - 22*ep^2*mtt^4*mWW*s*t^7 - 72*ep^3*mtt^4*mWW*s*t^7 + 13*ep*mtt^3*mWW^2*s*t^7 + 158*ep^2*mtt^3*mWW^2*s*t^7 + 264*ep^3*mtt^3*mWW^2*s*t^7 - 55*ep*mtt^2*mWW^3*s*t^7 - 350*ep^2*mtt^2*mWW^3*s*t^7 - 480*ep^3*mtt^2*mWW^3*s*t^7 + 53*ep*mtt*mWW^4*s*t^7 + 304*ep^2*mtt*mWW^4*s*t^7 + 396*ep^3*mtt*mWW^4*s*t^7 - 16*ep*mWW^5*s*t^7 - 92*ep^2*mWW^5*s*t^7 - 120*ep^3*mWW^5*s*t^7 + 2*ep*mtt^4*s^2*t^7 - 2*ep^2*mtt^4*s^2*t^7 - 12*ep^3*mtt^4*s^2*t^7 - 12*ep*mtt^3*mWW*s^2*t^7 + 12*ep^2*mtt^3*mWW*s^2*t^7 + 72*ep^3*mtt^3*mWW*s^2*t^7 + 6*ep*mtt^2*mWW^2*s^2*t^7 - 96*ep^2*mtt^2*mWW^2*s^2*t^7 - 216*ep^3*mtt^2*mWW^2*s^2*t^7 + 4*ep*mtt*mWW^3*s^2*t^7 + 116*ep^2*mtt*mWW^3*s^2*t^7 + 216*ep^3*mtt*mWW^3*s^2*t^7 - 30*ep^2*mWW^4*s^2*t^7 - 60*ep^3*mWW^4*s^2*t^7))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^4*mWW*s*(-mtt + mWW + 2*s)*(mtt - t)*(mWW - t)^4*t^2*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mtt + mWW + s)*(-8*ep*mtt^3*mWW^5*s^2 - 16*ep^2*mtt^3*mWW^5*s^2 + 16*ep*mtt^3*mWW^4*s^3 + 32*ep^2*mtt^3*mWW^4*s^3 + 24*ep*mtt^2*mWW^5*s^3 + 48*ep^2*mtt^2*mWW^5*s^3 - 8*ep*mtt^3*mWW^3*s^4 - 16*ep^2*mtt^3*mWW^3*s^4 - 48*ep*mtt^2*mWW^4*s^4 - 96*ep^2*mtt^2*mWW^4*s^4 - 24*ep*mtt*mWW^5*s^4 - 48*ep^2*mtt*mWW^5*s^4 + 24*ep*mtt^2*mWW^3*s^5 + 48*ep^2*mtt^2*mWW^3*s^5 + 48*ep*mtt*mWW^4*s^5 + 96*ep^2*mtt*mWW^4*s^5 + 8*ep*mWW^5*s^5 + 16*ep^2*mWW^5*s^5 - 24*ep*mtt*mWW^3*s^6 - 48*ep^2*mtt*mWW^3*s^6 - 16*ep*mWW^4*s^6 - 32*ep^2*mWW^4*s^6 + 8*ep*mWW^3*s^7 + 16*ep^2*mWW^3*s^7 + 8*mtt^3*mWW^5*s*t + 32*ep*mtt^3*mWW^5*s*t + 32*ep^2*mtt^3*mWW^5*s*t - 8*mtt^2*mWW^6*s*t - 32*ep*mtt^2*mWW^6*s*t - 32*ep^2*mtt^2*mWW^6*s*t + 12*mtt^3*mWW^4*s^2*t + 64*ep*mtt^3*mWW^4*s^2*t + 80*ep^2*mtt^3*mWW^4*s^2*t - 20*mtt^2*mWW^5*s^2*t - 80*ep*mtt^2*mWW^5*s^2*t - 80*ep^2*mtt^2*mWW^5*s^2*t + 8*mtt*mWW^6*s^2*t + 32*ep*mtt*mWW^6*s^2*t + 32*ep^2*mtt*mWW^6*s^2*t - 48*mtt^3*mWW^3*s^3*t - 224*ep*mtt^3*mWW^3*s^3*t - 256*ep^2*mtt^3*mWW^3*s^3*t - 16*mtt^2*mWW^4*s^3*t - 72*ep*mtt^2*mWW^4*s^3*t - 80*ep^2*mtt^2*mWW^4*s^3*t + 24*mtt*mWW^5*s^3*t + 96*ep*mtt*mWW^5*s^3*t + 96*ep^2*mtt*mWW^5*s^3*t + 28*mtt^3*mWW^2*s^4*t + 128*ep*mtt^3*mWW^2*s^4*t + 144*ep^2*mtt^3*mWW^2*s^4*t + 124*mtt^2*mWW^3*s^4*t + 512*ep*mtt^2*mWW^3*s^4*t + 528*ep^2*mtt^2*mWW^3*s^4*t + 4*mtt*mWW^4*s^4*t - 16*ep*mtt*mWW^4*s^4*t - 48*ep^2*mtt*mWW^4*s^4*t - 12*mWW^5*s^4*t - 48*ep*mWW^5*s^4*t - 48*ep^2*mWW^5*s^4*t - 80*mtt^2*mWW^2*s^5*t - 328*ep*mtt^2*mWW^2*s^5*t - 336*ep^2*mtt^2*mWW^2*s^5*t - 112*mtt*mWW^3*s^5*t - 384*ep*mtt*mWW^3*s^5*t - 320*ep^2*mtt*mWW^3*s^5*t + 24*ep*mWW^4*s^5*t + 48*ep^2*mWW^4*s^5*t + 76*mtt*mWW^2*s^6*t + 272*ep*mtt*mWW^2*s^6*t + 240*ep^2*mtt*mWW^2*s^6*t + 36*mWW^3*s^6*t + 96*ep*mWW^3*s^6*t + 48*ep^2*mWW^3*s^6*t - 24*mWW^2*s^7*t - 72*ep*mWW^2*s^7*t - 48*ep^2*mWW^2*s^7*t + 8*mtt^3*mWW^5*t^2 + 28*ep*mtt^3*mWW^5*t^2 + 24*ep^2*mtt^3*mWW^5*t^2 - 8*mtt^2*mWW^6*t^2 - 28*ep*mtt^2*mWW^6*t^2 - 24*ep^2*mtt^2*mWW^6*t^2 - 4*mtt^4*mWW^3*s*t^2 - 22*ep*mtt^4*mWW^3*s*t^2 - 28*ep^2*mtt^4*mWW^3*s*t^2 - 21*mtt^3*mWW^4*s*t^2 - 56*ep*mtt^3*mWW^4*s*t^2 - 22*ep^2*mtt^3*mWW^4*s*t^2 + 12*mtt^2*mWW^5*s*t^2 + 56*ep*mtt^2*mWW^5*s*t^2 + 58*ep^2*mtt^2*mWW^5*s*t^2 - 3*mtt*mWW^6*s*t^2 - 28*ep*mtt*mWW^6*s*t^2 - 50*ep^2*mtt*mWW^6*s*t^2 + 18*ep*mWW^7*s*t^2 + 42*ep^2*mWW^7*s*t^2 + 8*mtt^4*mWW^2*s^2*t^2 + 42*ep*mtt^4*mWW^2*s^2*t^2 + 52*ep^2*mtt^4*mWW^2*s^2*t^2 + 5*mtt^3*mWW^3*s^2*t^2 - 21*ep*mtt^3*mWW^3*s^2*t^2 - 68*ep^2*mtt^3*mWW^3*s^2*t^2 + 20*mtt^2*mWW^4*s^2*t^2 + 13*ep*mtt^2*mWW^4*s^2*t^2 - 72*ep^2*mtt^2*mWW^4*s^2*t^2 - 13*mtt*mWW^5*s^2*t^2 - 23*ep*mtt*mWW^5*s^2*t^2 + 36*ep^2*mtt*mWW^5*s^2*t^2 - 16*mWW^6*s^2*t^2 - 75*ep*mWW^6*s^2*t^2 - 92*ep^2*mWW^6*s^2*t^2 - 4*mtt^4*mWW*s^3*t^2 - 20*ep*mtt^4*mWW*s^3*t^2 - 24*ep^2*mtt^4*mWW*s^3*t^2 + 17*mtt^3*mWW^2*s^3*t^2 + 90*ep*mtt^3*mWW^2*s^3*t^2 + 112*ep^2*mtt^3*mWW^2*s^3*t^2 + 12*mtt^2*mWW^3*s^3*t^2 + 112*ep*mtt^2*mWW^3*s^3*t^2 + 200*ep^2*mtt^2*mWW^3*s^3*t^2 - 9*mtt*mWW^4*s^3*t^2 + 10*ep*mtt*mWW^4*s^3*t^2 + 56*ep^2*mtt*mWW^4*s^3*t^2 + 24*mWW^5*s^3*t^2 + 40*ep*mWW^5*s^3*t^2 - 40*ep^2*mWW^5*s^3*t^2 - 6*mtt^3*mWW*s^4*t^2 - 32*ep*mtt^3*mWW*s^4*t^2 - 40*ep^2*mtt^3*mWW*s^4*t^2 - 67*mtt^2*mWW^2*s^4*t^2 - 266*ep*mtt^2*mWW^2*s^4*t^2 - 264*ep^2*mtt^2*mWW^2*s^4*t^2 - 42*mtt*mWW^3*s^4*t^2 - 196*ep*mtt*mWW^3*s^4*t^2 - 248*ep^2*mtt*mWW^3*s^4*t^2 + 27*mWW^4*s^4*t^2 + 134*ep*mWW^4*s^4*t^2 + 184*ep^2*mWW^4*s^4*t^2 + 22*mtt^2*mWW*s^5*t^2 + 92*ep*mtt^2*mWW*s^5*t^2 + 96*ep^2*mtt^2*mWW*s^5*t^2 + 76*mtt*mWW^2*s^5*t^2 + 244*ep*mtt*mWW^2*s^5*t^2 + 184*ep^2*mtt*mWW^2*s^5*t^2 - 2*mWW^3*s^5*t^2 + 8*ep*mWW^3*s^5*t^2 + 24*ep^2*mWW^3*s^5*t^2 - 12*mtt*mWW*s^6*t^2 - 40*ep*mtt*mWW*s^6*t^2 - 32*ep^2*mtt*mWW*s^6*t^2 - 24*mWW^2*s^6*t^2 - 80*ep*mWW^2*s^6*t^2 - 64*ep^2*mWW^2*s^6*t^2 + 3*mtt^4*mWW^3*t^3 + 12*ep*mtt^4*mWW^3*t^3 + 12*ep^2*mtt^4*mWW^3*t^3 - 25*mtt^3*mWW^4*t^3 - 98*ep*mtt^3*mWW^4*t^3 - 96*ep^2*mtt^3*mWW^4*t^3 + 3*mtt^2*mWW^5*t^3 + 18*ep*mtt^2*mWW^5*t^3 + 24*ep^2*mtt^2*mWW^5*t^3 + 25*mtt*mWW^6*t^3 + 98*ep*mtt*mWW^6*t^3 + 96*ep^2*mtt*mWW^6*t^3 - 6*mWW^7*t^3 - 30*ep*mWW^7*t^3 - 36*ep^2*mWW^7*t^3 + 10*ep*mtt^4*mWW^2*s*t^3 + 20*ep^2*mtt^4*mWW^2*s*t^3 + 27*mtt^3*mWW^3*s*t^3 + 75*ep*mtt^3*mWW^3*s*t^3 + 36*ep^2*mtt^3*mWW^3*s*t^3 + 39*mtt^2*mWW^4*s*t^3 + 115*ep*mtt^2*mWW^4*s*t^3 + 68*ep^2*mtt^2*mWW^4*s*t^3 - 17*mtt*mWW^5*s*t^3 - 55*ep*mtt*mWW^5*s*t^3 - 12*ep^2*mtt*mWW^5*s*t^3 + 15*mWW^6*s*t^3 + 7*ep*mWW^6*s*t^3 - 64*ep^2*mWW^6*s*t^3 - 5*mtt^4*mWW*s^2*t^3 - 34*ep*mtt^4*mWW*s^2*t^3 - 48*ep^2*mtt^4*mWW*s^2*t^3 + 4*mtt^3*mWW^2*s^2*t^3 + 64*ep*mtt^3*mWW^2*s^2*t^3 + 118*ep^2*mtt^3*mWW^2*s^2*t^3 - 92*mtt^2*mWW^3*s^2*t^3 - 274*ep*mtt^2*mWW^3*s^2*t^3 - 150*ep^2*mtt^2*mWW^3*s^2*t^3 + 14*mtt*mWW^4*s^2*t^3 + 80*ep*mtt*mWW^4*s^2*t^3 + 74*ep^2*mtt*mWW^4*s^2*t^3 + 83*mWW^5*s^2*t^3 + 348*ep*mWW^5*s^2*t^3 + 358*ep^2*mWW^5*s^2*t^3 + 2*mtt^4*s^3*t^3 + 12*ep*mtt^4*s^3*t^3 + 16*ep^2*mtt^4*s^3*t^3 - 9*mtt^3*mWW*s^3*t^3 - 48*ep*mtt^3*mWW*s^3*t^3 - 60*ep^2*mtt^3*mWW*s^3*t^3 + 11*mtt^2*mWW^2*s^3*t^3 - 34*ep*mtt^2*mWW^2*s^3*t^3 - 136*ep^2*mtt^2*mWW^2*s^3*t^3 + 99*mtt*mWW^3*s^3*t^3 + 264*ep*mtt*mWW^3*s^3*t^3 + 108*ep^2*mtt*mWW^3*s^3*t^3 - 99*mWW^4*s^3*t^3 - 306*ep*mWW^4*s^3*t^3 - 168*ep^2*mWW^4*s^3*t^3 - 2*mtt^3*s^4*t^3 - 8*ep*mtt^3*s^4*t^3 - 8*ep^2*mtt^3*s^4*t^3 + 36*mtt^2*mWW*s^4*t^3 + 154*ep*mtt^2*mWW*s^4*t^3 + 164*ep^2*mtt^2*mWW*s^4*t^3 - 24*mtt*mWW^2*s^4*t^3 - 40*ep*mtt*mWW^2*s^4*t^3 + 40*ep^2*mtt*mWW^2*s^4*t^3 - 78*mWW^3*s^4*t^3 - 282*ep*mWW^3*s^4*t^3 - 276*ep^2*mWW^3*s^4*t^3 - 4*ep*mtt^2*s^5*t^3 - 8*ep^2*mtt^2*s^5*t^3 - 32*mtt*mWW*s^5*t^3 - 100*ep*mtt*mWW*s^5*t^3 - 72*ep^2*mtt*mWW*s^5*t^3 + 52*mWW^2*s^5*t^3 + 152*ep*mWW^2*s^5*t^3 + 96*ep^2*mWW^2*s^5*t^3 - 3*mtt^4*mWW^2*t^4 - 12*ep*mtt^4*mWW^2*t^4 - 12*ep^2*mtt^4*mWW^2*t^4 + 11*mtt^3*mWW^3*t^4 + 46*ep*mtt^3*mWW^3*t^4 + 48*ep^2*mtt^3*mWW^3*t^4 + 45*mtt^2*mWW^4*t^4 + 174*ep*mtt^2*mWW^4*t^4 + 168*ep^2*mtt^2*mWW^4*t^4 - 63*mtt*mWW^5*t^4 - 270*ep*mtt*mWW^5*t^4 - 288*ep^2*mtt*mWW^5*t^4 + 10*mWW^6*t^4 + 62*ep*mWW^6*t^4 + 84*ep^2*mWW^6*t^4 + mtt^4*mWW*s*t^4 - 4*ep^2*mtt^4*mWW*s*t^4 + 4*mtt^3*mWW^2*s*t^4 + 22*ep*mtt^3*mWW^2*s*t^4 + 28*ep^2*mtt^3*mWW^2*s*t^4 - 79*mtt^2*mWW^3*s*t^4 - 294*ep*mtt^2*mWW^3*s*t^4 - 260*ep^2*mtt^2*mWW^3*s*t^4 + 8*mtt*mWW^4*s*t^4 + 58*ep*mtt*mWW^4*s*t^4 + 60*ep^2*mtt*mWW^4*s*t^4 - 30*mWW^5*s*t^4 - 50*ep*mWW^5*s*t^4 + 32*ep^2*mWW^5*s*t^4 + 2*mtt^4*s^2*t^4 + 12*ep*mtt^4*s^2*t^4 + 16*ep^2*mtt^4*s^2*t^4 - 11*mtt^3*mWW*s^2*t^4 - 58*ep*mtt^3*mWW*s^2*t^4 - 72*ep^2*mtt^3*mWW*s^2*t^4 + 34*mtt^2*mWW^2*s^2*t^4 + 116*ep*mtt^2*mWW^2*s^2*t^4 + 84*ep^2*mtt^2*mWW^2*s^2*t^4 + 75*mtt*mWW^3*s^2*t^4 + 246*ep*mtt*mWW^3*s^2*t^4 + 192*ep^2*mtt*mWW^3*s^2*t^4 - 136*mWW^4*s^2*t^4 - 572*ep*mWW^4*s^2*t^4 - 588*ep^2*mWW^4*s^2*t^4 - 2*mtt^3*s^3*t^4 - 4*ep*mtt^3*s^3*t^4 + 24*mtt^2*mWW*s^3*t^4 + 98*ep*mtt^2*mWW*s^3*t^4 + 100*ep^2*mtt^2*mWW*s^3*t^4 - 70*mtt*mWW^2*s^3*t^4 - 212*ep*mtt*mWW^2*s^3*t^4 - 120*ep^2*mtt*mWW^2*s^3*t^4 + 56*mWW^3*s^3*t^4 + 198*ep*mWW^3*s^3*t^4 + 148*ep^2*mWW^3*s^3*t^4 - 8*ep*mtt^2*s^4*t^4 - 16*ep^2*mtt^2*s^4*t^4 - 28*mtt*mWW*s^4*t^4 - 80*ep*mtt*mWW*s^4*t^4 - 48*ep^2*mtt*mWW*s^4*t^4 + 64*mWW^2*s^4*t^4 + 200*ep*mWW^2*s^4*t^4 + 144*ep^2*mWW^2*s^4*t^4 + 6*mtt^3*mWW^2*t^5 + 24*ep*mtt^3*mWW^2*t^5 + 24*ep^2*mtt^3*mWW^2*t^5 - 40*mtt^2*mWW^3*t^5 - 164*ep*mtt^2*mWW^3*t^5 - 168*ep^2*mtt^2*mWW^3*t^5 + 30*mtt*mWW^4*t^5 + 144*ep*mtt*mWW^4*t^5 + 168*ep^2*mtt*mWW^4*t^5 + 4*mWW^5*t^5 - 4*ep*mWW^5*t^5 - 24*ep^2*mWW^5*t^5 - 6*mtt^3*mWW*s*t^5 - 28*ep*mtt^3*mWW*s*t^5 - 32*ep^2*mtt^3*mWW*s*t^5 + 18*mtt^2*mWW^2*s*t^5 + 92*ep*mtt^2*mWW^2*s*t^5 + 112*ep^2*mtt^2*mWW^2*s*t^5 + 16*mtt*mWW^3*s*t^5 + 36*ep*mtt*mWW^3*s*t^5 + 8*ep^2*mtt*mWW^3*s*t^5 + 36*mWW^4*s*t^5 + 100*ep*mWW^4*s*t^5 + 56*ep^2*mWW^4*s*t^5 + 4*ep*mtt^3*s^2*t^5 + 8*ep^2*mtt^3*s^2*t^5 + 10*mtt^2*mWW*s^2*t^5 + 36*ep*mtt^2*mWW*s^2*t^5 + 32*ep^2*mtt^2*mWW*s^2*t^5 - 38*mtt*mWW^2*s^2*t^5 - 172*ep*mtt*mWW^2*s^2*t^5 - 192*ep^2*mtt*mWW^2*s^2*t^5 + 72*mWW^3*s^2*t^5 + 316*ep*mWW^3*s^2*t^5 + 344*ep^2*mWW^3*s^2*t^5 - 4*ep*mtt^2*s^3*t^5 - 8*ep^2*mtt^2*s^3*t^5 - 8*mtt*mWW*s^3*t^5 - 20*ep*mtt*mWW*s^3*t^5 - 8*ep^2*mtt*mWW*s^3*t^5 - 4*mWW^2*s^3*t^5 - 16*ep*mWW^2*s^3*t^5 - 16*ep^2*mWW^2*s^3*t^5 + 8*mtt*mWW^3*t^6 + 28*ep*mtt*mWW^3*t^6 + 24*ep^2*mtt*mWW^3*t^6 - 8*mWW^4*t^6 - 28*ep*mWW^4*t^6 - 24*ep^2*mWW^4*t^6 + 8*mtt*mWW^2*s*t^6 + 28*ep*mtt*mWW^2*s*t^6 + 24*ep^2*mtt*mWW^2*s*t^6 - 24*mWW^3*s*t^6 - 84*ep*mWW^3*s*t^6 - 72*ep^2*mWW^3*s*t^6 - 16*mWW^2*s^2*t^6 - 56*ep*mWW^2*s^2*t^6 - 48*ep^2*mWW^2*s^2*t^6))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)*mWW^2*s*(-mWW + s)*(-mtt + mWW + 2*s)*(mWW - t)*t^2*(-mtt + s + t)^2*(-mtt - mWW + 2*s + 2*t)), -(((-1 + 2*ep)*(-2*ep*mtt^5*mWW^3 + 5*ep^2*mtt^5*mWW^3 + 6*ep*mtt^4*mWW^4 - 16*ep^2*mtt^4*mWW^4 - 6*ep*mtt^3*mWW^5 + 18*ep^2*mtt^3*mWW^5 + 2*ep*mtt^2*mWW^6 - 8*ep^2*mtt^2*mWW^6 + ep^2*mtt*mWW^7 - 3*ep^2*mtt^6*mWW*s + 2*ep*mtt^5*mWW^2*s + 15*ep^2*mtt^5*mWW^2*s - 4*mtt^4*mWW^3*s - ep*mtt^4*mWW^3*s - ep^2*mtt^4*mWW^3*s + 10*mtt^3*mWW^4*s - 4*ep*mtt^3*mWW^4*s - 69*ep^2*mtt^3*mWW^4*s - 8*mtt^2*mWW^5*s + 4*ep*mtt^2*mWW^5*s + 98*ep^2*mtt^2*mWW^5*s + 2*mtt*mWW^6*s - 2*ep*mtt*mWW^6*s - 42*ep^2*mtt*mWW^6*s + ep*mWW^7*s + 2*ep^2*mWW^7*s + 9*ep^2*mtt^5*mWW*s^2 - 5*ep*mtt^4*mWW^2*s^2 - 35*ep^2*mtt^4*mWW^2*s^2 + 10*mtt^3*mWW^3*s^2 + 12*ep*mtt^3*mWW^3*s^2 - 87*ep^2*mtt^3*mWW^3*s^2 - 16*mtt^2*mWW^4*s^2 - 7*ep*mtt^2*mWW^4*s^2 + 200*ep^2*mtt^2*mWW^4*s^2 + 6*mtt*mWW^5*s^2 - 2*ep*mtt*mWW^5*s^2 - 96*ep^2*mtt*mWW^5*s^2 + 2*ep*mWW^6*s^2 + 9*ep^2*mWW^6*s^2 - 9*ep^2*mtt^4*mWW*s^3 + 4*ep*mtt^3*mWW^2*s^3 + 27*ep^2*mtt^3*mWW^2*s^3 - 8*mtt^2*mWW^3*s^3 - 14*ep*mtt^2*mWW^3*s^3 + 126*ep^2*mtt^2*mWW^3*s^3 + 6*mtt*mWW^4*s^3 + 5*ep*mtt*mWW^4*s^3 - 99*ep^2*mtt*mWW^4*s^3 + ep*mWW^5*s^3 + 3*ep^2*mWW^5*s^3 + 3*ep^2*mtt^3*mWW*s^4 - ep*mtt^2*mWW^2*s^4 - 7*ep^2*mtt^2*mWW^2*s^4 + 2*mtt*mWW^3*s^4 + 5*ep*mtt*mWW^3*s^4 - 45*ep^2*mtt*mWW^3*s^4 + ep^2*mWW^4*s^4 + 4*ep*mtt^5*mWW^2*t - 10*ep^2*mtt^5*mWW^2*t - 12*ep*mtt^4*mWW^3*t + 32*ep^2*mtt^4*mWW^3*t + 12*ep*mtt^3*mWW^4*t - 36*ep^2*mtt^3*mWW^4*t - 4*ep*mtt^2*mWW^5*t + 16*ep^2*mtt^2*mWW^5*t - 2*ep^2*mtt*mWW^6*t - ep*mtt^6*s*t - ep^2*mtt^6*s*t + 2*mtt^5*mWW*s*t + 3*ep*mtt^5*mWW*s*t - 26*ep^2*mtt^5*mWW*s*t - 2*mtt^4*mWW^2*s*t - 14*ep*mtt^4*mWW^2*s*t + 81*ep^2*mtt^4*mWW^2*s*t - 2*mtt^3*mWW^3*s*t + 22*ep*mtt^3*mWW^3*s*t - 60*ep^2*mtt^3*mWW^3*s*t + 2*mtt^2*mWW^4*s*t - 9*ep*mtt^2*mWW^4*s*t - 11*ep^2*mtt^2*mWW^4*s*t - ep*mtt*mWW^5*s*t + 14*ep^2*mtt*mWW^5*s*t + 3*ep^2*mWW^6*s*t + 3*ep*mtt^5*s^2*t + 3*ep^2*mtt^5*s^2*t - 6*mtt^4*mWW*s^2*t - 7*ep*mtt^4*mWW*s^2*t + 79*ep^2*mtt^4*mWW*s^2*t + 4*mtt^3*mWW^2*s^2*t + 9*ep*mtt^3*mWW^2*s^2*t - 79*ep^2*mtt^3*mWW^2*s^2*t + 2*mtt^2*mWW^3*s^2*t - 9*ep*mtt^2*mWW^3*s^2*t + 9*ep^2*mtt^2*mWW^3*s^2*t + 4*ep*mtt*mWW^4*s^2*t - 8*ep^2*mtt*mWW^4*s^2*t - 4*ep^2*mWW^5*s^2*t - 3*ep*mtt^4*s^3*t - 3*ep^2*mtt^4*s^3*t + 6*mtt^3*mWW*s^3*t + 5*ep*mtt^3*mWW*s^3*t - 84*ep^2*mtt^3*mWW*s^3*t - 2*mtt^2*mWW^2*s^3*t + 5*ep*mtt^2*mWW^2*s^3*t - 5*ep^2*mtt^2*mWW^2*s^3*t + ep*mtt*mWW^3*s^3*t - 6*ep^2*mtt*mWW^3*s^3*t + 2*ep^2*mWW^4*s^3*t + ep*mtt^3*s^4*t + ep^2*mtt^3*s^4*t - 2*mtt^2*mWW*s^4*t - ep*mtt^2*mWW*s^4*t + 31*ep^2*mtt^2*mWW*s^4*t - 4*ep*mtt*mWW^2*s^4*t + 17*ep^2*mtt*mWW^2*s^4*t - ep^2*mWW^3*s^4*t - 2*ep*mtt^5*mWW*t^2 + 5*ep^2*mtt^5*mWW*t^2 + 6*ep*mtt^4*mWW^2*t^2 - 16*ep^2*mtt^4*mWW^2*t^2 - 6*ep*mtt^3*mWW^3*t^2 + 18*ep^2*mtt^3*mWW^3*t^2 + 2*ep*mtt^2*mWW^4*t^2 - 8*ep^2*mtt^2*mWW^4*t^2 + ep^2*mtt*mWW^5*t^2 + ep*mtt^5*s*t^2 + 3*ep^2*mtt^5*s*t^2 - 2*mtt^4*mWW*s*t^2 + 2*ep*mtt^4*mWW*s*t^2 - 4*ep^2*mtt^4*mWW*s*t^2 + 4*mtt^3*mWW^2*s*t^2 - 6*ep*mtt^3*mWW^2*s*t^2 - 15*ep^2*mtt^3*mWW^2*s*t^2 - 2*mtt^2*mWW^3*s*t^2 + 2*ep*mtt^2*mWW^3*s*t^2 + 29*ep^2*mtt^2*mWW^3*s*t^2 + ep*mtt*mWW^4*s*t^2 - 12*ep^2*mtt*mWW^4*s*t^2 - ep^2*mWW^5*s*t^2 - 2*ep*mtt^4*s^2*t^2 - 4*ep^2*mtt^4*s^2*t^2 + 4*mtt^3*mWW*s^2*t^2 + ep*mtt^3*mWW*s^2*t^2 - 34*ep^2*mtt^3*mWW*s^2*t^2 - 4*mtt^2*mWW^2*s^2*t^2 + 4*ep*mtt^2*mWW^2*s^2*t^2 + 31*ep^2*mtt^2*mWW^2*s^2*t^2 - 3*ep*mtt*mWW^3*s^2*t^2 + 4*ep^2*mtt*mWW^3*s^2*t^2 + 3*ep^2*mWW^4*s^2*t^2 + ep*mtt^3*s^3*t^2 + ep^2*mtt^3*s^3*t^2 - 2*mtt^2*mWW*s^3*t^2 - ep*mtt^2*mWW*s^3*t^2 + 31*ep^2*mtt^2*mWW*s^3*t^2 - 4*ep*mtt*mWW^2*s^3*t^2 + 17*ep^2*mtt*mWW^2*s^3*t^2 - ep^2*mWW^3*s^3*t^2))/(ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^4*s*(-mtt + mWW + s)*(mWW - t)^2)), -(((-1 + 2*ep)*(-2 + 3*ep)*(-(ep*mtt^5*mWW^2) + 3*ep^2*mtt^5*mWW^2 + 3*ep*mtt^4*mWW^3 - 10*ep^2*mtt^4*mWW^3 - 3*ep*mtt^3*mWW^4 + 12*ep^2*mtt^3*mWW^4 + ep*mtt^2*mWW^5 - 6*ep^2*mtt^2*mWW^5 + ep^2*mtt*mWW^6 - 3*ep^2*mtt^5*mWW*s - 2*mtt^4*mWW^2*s + 4*ep*mtt^4*mWW^2*s + 30*ep^2*mtt^4*mWW^2*s + 5*mtt^3*mWW^3*s - 10*ep*mtt^3*mWW^3*s - 79*ep^2*mtt^3*mWW^3*s - 4*mtt^2*mWW^4*s + 9*ep*mtt^2*mWW^4*s + 82*ep^2*mtt^2*mWW^4*s + mtt*mWW^5*s - 4*ep*mtt*mWW^5*s - 32*ep^2*mtt*mWW^5*s + ep*mWW^6*s + 2*ep^2*mWW^6*s + 9*ep^2*mtt^4*mWW*s^2 + 5*mtt^3*mWW^2*s^2 - 2*ep*mtt^3*mWW^2*s^2 - 98*ep^2*mtt^3*mWW^2*s^2 - 8*mtt^2*mWW^3*s^2 + 6*ep*mtt^2*mWW^3*s^2 + 152*ep^2*mtt^2*mWW^3*s^2 + 3*mtt*mWW^4*s^2 - 6*ep*mtt*mWW^4*s^2 - 72*ep^2*mtt*mWW^4*s^2 + 2*ep*mWW^5*s^2 + 9*ep^2*mWW^5*s^2 - 9*ep^2*mtt^3*mWW*s^3 - 4*mtt^2*mWW^2*s^3 - 3*ep*mtt^2*mWW^2*s^3 + 93*ep^2*mtt^2*mWW^2*s^3 + 3*mtt*mWW^3*s^3 - 63*ep^2*mtt*mWW^3*s^3 + ep*mWW^4*s^3 + 3*ep^2*mWW^4*s^3 + 3*ep^2*mtt^2*mWW*s^4 + mtt*mWW^2*s^4 + 2*ep*mtt*mWW^2*s^4 - 28*ep^2*mtt*mWW^2*s^4 + ep^2*mWW^3*s^4 + 2*ep*mtt^5*mWW*t - 6*ep^2*mtt^5*mWW*t - 6*ep*mtt^4*mWW^2*t + 20*ep^2*mtt^4*mWW^2*t + 6*ep*mtt^3*mWW^3*t - 24*ep^2*mtt^3*mWW^3*t - 2*ep*mtt^2*mWW^4*t + 12*ep^2*mtt^2*mWW^4*t - 2*ep^2*mtt*mWW^5*t + mtt^5*s*t - 13*ep^2*mtt^5*s*t - mtt^4*mWW*s*t - 6*ep*mtt^4*mWW*s*t + 32*ep^2*mtt^4*mWW*s*t - mtt^3*mWW^2*s*t + 12*ep*mtt^3*mWW^2*s*t - 11*ep^2*mtt^3*mWW^2*s*t + mtt^2*mWW^3*s*t - 6*ep*mtt^2*mWW^3*s*t - 19*ep^2*mtt^2*mWW^3*s*t + 8*ep^2*mtt*mWW^4*s*t + 3*ep^2*mWW^5*s*t - 3*mtt^4*s^2*t + 39*ep^2*mtt^4*s^2*t + 2*mtt^3*mWW*s^2*t + 2*ep*mtt^3*mWW*s^2*t - 32*ep^2*mtt^3*mWW*s^2*t + mtt^2*mWW^2*s^2*t - 4*ep*mtt^2*mWW^2*s^2*t - 5*ep^2*mtt^2*mWW^2*s^2*t + 2*ep*mtt*mWW^3*s^2*t + 2*ep^2*mtt*mWW^3*s^2*t - 4*ep^2*mWW^4*s^2*t + 3*mtt^3*s^3*t - 39*ep^2*mtt^3*s^3*t - mtt^2*mWW*s^3*t + 4*ep*mtt^2*mWW*s^3*t - 6*ep^2*mtt^2*mWW*s^3*t - 5*ep^2*mtt*mWW^2*s^3*t + 2*ep^2*mWW^3*s^3*t - mtt^2*s^4*t + 13*ep^2*mtt^2*s^4*t - 2*ep*mtt*mWW*s^4*t + 12*ep^2*mtt*mWW*s^4*t - ep^2*mWW^2*s^4*t - ep*mtt^5*t^2 + 3*ep^2*mtt^5*t^2 + 3*ep*mtt^4*mWW*t^2 - 10*ep^2*mtt^4*mWW*t^2 - 3*ep*mtt^3*mWW^2*t^2 + 12*ep^2*mtt^3*mWW^2*t^2 + ep*mtt^2*mWW^3*t^2 - 6*ep^2*mtt^2*mWW^3*t^2 + ep^2*mtt*mWW^4*t^2 - mtt^4*s*t^2 + 3*ep*mtt^4*s*t^2 + 6*ep^2*mtt^4*s*t^2 + 2*mtt^3*mWW*s*t^2 - 6*ep*mtt^3*mWW*s*t^2 - 22*ep^2*mtt^3*mWW*s*t^2 - mtt^2*mWW^2*s*t^2 + 3*ep*mtt^2*mWW^2*s*t^2 + 25*ep^2*mtt^2*mWW^2*s*t^2 - 8*ep^2*mtt*mWW^3*s*t^2 - ep^2*mWW^4*s*t^2 + 2*mtt^3*s^2*t^2 - 2*ep*mtt^3*s^2*t^2 - 22*ep^2*mtt^3*s^2*t^2 - 2*mtt^2*mWW*s^2*t^2 + 4*ep*mtt^2*mWW*s^2*t^2 + 21*ep^2*mtt^2*mWW*s^2*t^2 - 2*ep*mtt*mWW^2*s^2*t^2 - 2*ep^2*mtt*mWW^2*s^2*t^2 + 3*ep^2*mWW^3*s^2*t^2 - mtt^2*s^3*t^2 + 13*ep^2*mtt^2*s^3*t^2 - 2*ep*mtt*mWW*s^3*t^2 + 12*ep^2*mtt*mWW*s^3*t^2 - ep^2*mWW^2*s^3*t^2))/(ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^4*s*(-mtt + mWW + s)*(mWW - t)^2)), ((-1 + 2*ep)*(-4*ep*mtt^4*mWW^4 - 14*ep^2*mtt^4*mWW^4 - 12*ep^3*mtt^4*mWW^4 - 4*ep*mtt^3*mWW^5 - 14*ep^2*mtt^3*mWW^5 - 12*ep^3*mtt^3*mWW^5 + 8*ep*mtt^2*mWW^6 + 28*ep^2*mtt^2*mWW^6 + 24*ep^3*mtt^2*mWW^6 - 8*mtt^4*mWW^3*s + 2*ep*mtt^4*mWW^3*s + 88*ep^2*mtt^4*mWW^3*s + 105*ep^3*mtt^4*mWW^3*s + 16*mtt^3*mWW^4*s + 10*ep*mtt^3*mWW^4*s - 139*ep^2*mtt^3*mWW^4*s - 199*ep^3*mtt^3*mWW^4*s - 8*mtt^2*mWW^5*s - 10*ep*mtt^2*mWW^5*s + 55*ep^2*mtt^2*mWW^5*s + 98*ep^3*mtt^2*mWW^5*s + 10*ep*mtt*mWW^6*s + 38*ep^2*mtt*mWW^6*s + 32*ep^3*mtt*mWW^6*s + 4*mtt^4*mWW^2*s^2 + 6*ep*mtt^4*mWW^2*s^2 - 12*ep^2*mtt^4*mWW^2*s^2 - 8*ep^3*mtt^4*mWW^2*s^2 - 4*mtt^3*mWW^3*s^2 - 11*ep*mtt^3*mWW^3*s^2 + 28*ep^2*mtt^3*mWW^3*s^2 + 59*ep^3*mtt^3*mWW^3*s^2 + 4*mtt^2*mWW^4*s^2 + 25*ep*mtt^2*mWW^4*s^2 + 6*ep^2*mtt^2*mWW^4*s^2 - 46*ep^3*mtt^2*mWW^4*s^2 - 4*mtt*mWW^5*s^2 - 17*ep*mtt*mWW^5*s^2 - ep^2*mtt*mWW^5*s^2 + 24*ep^3*mtt*mWW^5*s^2 - 3*ep*mWW^6*s^2 - 9*ep^2*mWW^6*s^2 - 2*ep^3*mWW^6*s^2 - 8*ep*mtt^4*mWW*s^3 - 4*ep^2*mtt^4*mWW*s^3 - 31*ep^3*mtt^4*mWW*s^3 + 16*ep*mtt^3*mWW^2*s^3 - 55*ep^2*mtt^3*mWW^2*s^3 - 29*ep^3*mtt^3*mWW^2*s^3 + 12*mtt^2*mWW^3*s^3 - 21*ep*mtt^2*mWW^3*s^3 - 104*ep^2*mtt^2*mWW^3*s^3 - 175*ep^3*mtt^2*mWW^3*s^3 - 24*mtt*mWW^4*s^3 - 30*ep*mtt*mWW^4*s^3 + 149*ep^2*mtt*mWW^4*s^3 + 279*ep^3*mtt*mWW^4*s^3 + 12*mWW^5*s^3 + 7*ep*mWW^5*s^3 - 130*ep^2*mWW^5*s^3 - 194*ep^3*mWW^5*s^3 + 6*ep^2*mtt^4*s^4 + 10*ep^3*mtt^4*s^4 + 9*ep*mtt^3*mWW*s^4 - 36*ep^2*mtt^3*mWW*s^4 + ep^3*mtt^3*mWW*s^4 - 12*mtt^2*mWW^2*s^4 - 51*ep*mtt^2*mWW^2*s^4 + 108*ep^2*mtt^2*mWW^2*s^4 + 70*ep^3*mtt^2*mWW^2*s^4 + 8*mtt*mWW^3*s^4 + 61*ep*mtt*mWW^3*s^4 - 16*ep^2*mtt*mWW^3*s^4 - 11*ep^3*mtt*mWW^3*s^4 + 4*mWW^4*s^4 - 7*ep*mWW^4*s^4 - 26*ep^2*mWW^4*s^4 - 46*ep^3*mWW^4*s^4 - 8*ep^2*mtt^3*s^5 - 12*ep^3*mtt^3*s^5 + 13*ep*mtt^2*mWW*s^5 + 97*ep^2*mtt^2*mWW*s^5 + 91*ep^3*mtt^2*mWW*s^5 + 8*mtt*mWW^2*s^5 + 18*ep*mtt*mWW^2*s^5 - 81*ep^2*mtt*mWW^2*s^5 - 71*ep^3*mtt*mWW^2*s^5 - 8*mWW^3*s^5 - 7*ep*mWW^3*s^5 + 94*ep^2*mWW^3*s^5 + 106*ep^3*mWW^3*s^5 + 2*ep^2*mtt^2*s^6 + 2*ep^3*mtt^2*s^6 - 14*ep*mtt*mWW*s^6 - 57*ep^2*mtt*mWW*s^6 - 61*ep^3*mtt*mWW*s^6 + 2*ep*mWW^2*s^6 + 7*ep^2*mWW^2*s^6 + 8*ep^3*mWW^2*s^6 + 8*ep*mtt^3*mWW^4*t + 28*ep^2*mtt^3*mWW^4*t + 24*ep^3*mtt^3*mWW^4*t + 8*ep*mtt^2*mWW^5*t + 28*ep^2*mtt^2*mWW^5*t + 24*ep^3*mtt^2*mWW^5*t - 16*ep*mtt*mWW^6*t - 56*ep^2*mtt*mWW^6*t - 48*ep^3*mtt*mWW^6*t + 16*mtt^3*mWW^3*s*t + 2*ep*mtt^3*mWW^3*s*t - 148*ep^2*mtt^3*mWW^3*s*t - 177*ep^3*mtt^3*mWW^3*s*t - 32*mtt^2*mWW^4*s*t - 10*ep*mtt^2*mWW^4*s*t + 287*ep^2*mtt^2*mWW^4*s*t + 367*ep^3*mtt^2*mWW^4*s*t + 16*mtt*mWW^5*s*t - 6*ep*mtt*mWW^5*s*t - 185*ep^2*mtt*mWW^5*s*t - 230*ep^3*mtt*mWW^5*s*t - 10*ep*mWW^6*s*t - 38*ep^2*mWW^6*s*t - 32*ep^3*mWW^6*s*t + 4*mtt^3*mWW^2*s^2*t - 14*ep*mtt^3*mWW^2*s^2*t - 90*ep^2*mtt^3*mWW^2*s^2*t - 100*ep^3*mtt^3*mWW^2*s^2*t - 20*mtt^2*mWW^3*s^2*t - 4*ep*mtt^2*mWW^3*s^2*t + 133*ep^2*mtt^2*mWW^3*s^2*t + 130*ep^3*mtt^2*mWW^3*s^2*t + 12*mtt*mWW^4*s^2*t - 2*ep*mtt*mWW^4*s^2*t - 40*ep^2*mtt*mWW^4*s^2*t + 23*ep^3*mtt*mWW^4*s^2*t + 4*mWW^5*s^2*t + 8*ep*mWW^5*s^2*t - 57*ep^2*mWW^5*s^2*t - 116*ep^3*mWW^5*s^2*t - 24*ep^2*mtt^3*mWW*s^3*t + 7*ep^3*mtt^3*mWW*s^3*t - 20*mtt^2*mWW^2*s^3*t - 2*ep*mtt^2*mWW^2*s^3*t + 285*ep^2*mtt^2*mWW^2*s^3*t + 265*ep^3*mtt^2*mWW^2*s^3*t + 32*mtt*mWW^3*s^3*t + 38*ep*mtt*mWW^3*s^3*t - 280*ep^2*mtt*mWW^3*s^3*t - 301*ep^3*mtt*mWW^3*s^3*t - 12*mWW^4*s^3*t + 12*ep*mWW^4*s^3*t + 193*ep^2*mWW^4*s^3*t + 188*ep^3*mWW^4*s^3*t - 6*ep^2*mtt^3*s^4*t - 10*ep^3*mtt^3*s^4*t + 24*ep*mtt^2*mWW*s^4*t + 129*ep^2*mtt^2*mWW*s^4*t + 108*ep^3*mtt^2*mWW*s^4*t + 16*mtt*mWW^2*s^4*t - 12*ep*mtt*mWW^2*s^4*t - 266*ep^2*mtt*mWW^2*s^4*t - 255*ep^3*mtt*mWW^2*s^4*t - 16*mWW^3*s^4*t + 197*ep^2*mWW^3*s^4*t + 220*ep^3*mWW^3*s^4*t + 2*ep^2*mtt^2*s^5*t + 2*ep^3*mtt^2*s^5*t - 22*ep*mtt*mWW*s^5*t - 85*ep^2*mtt*mWW*s^5*t - 85*ep^3*mtt*mWW*s^5*t - 2*ep*mWW^2*s^5*t - 7*ep^2*mWW^2*s^5*t - 4*ep^3*mWW^2*s^5*t - 4*ep*mtt^2*mWW^4*t^2 - 14*ep^2*mtt^2*mWW^4*t^2 - 12*ep^3*mtt^2*mWW^4*t^2 - 4*ep*mtt*mWW^5*t^2 - 14*ep^2*mtt*mWW^5*t^2 - 12*ep^3*mtt*mWW^5*t^2 + 8*ep*mWW^6*t^2 + 28*ep^2*mWW^6*t^2 + 24*ep^3*mWW^6*t^2 - 8*mtt^2*mWW^3*s*t^2 - 4*ep*mtt^2*mWW^3*s*t^2 + 60*ep^2*mtt^2*mWW^3*s*t^2 + 72*ep^3*mtt^2*mWW^3*s*t^2 + 16*mtt*mWW^4*s*t^2 - 148*ep^2*mtt*mWW^4*s*t^2 - 168*ep^3*mtt*mWW^4*s*t^2 - 8*mWW^5*s*t^2 + 16*ep*mWW^5*s*t^2 + 130*ep^2*mWW^5*s*t^2 + 132*ep^3*mWW^5*s*t^2 - 8*mtt^2*mWW^2*s^2*t^2 + 8*ep*mtt^2*mWW^2*s^2*t^2 + 102*ep^2*mtt^2*mWW^2*s^2*t^2 + 108*ep^3*mtt^2*mWW^2*s^2*t^2 + 24*mtt*mWW^3*s^2*t^2 - 222*ep^2*mtt*mWW^3*s^2*t^2 - 252*ep^3*mtt*mWW^3*s^2*t^2 - 16*mWW^4*s^2*t^2 + 4*ep*mWW^4*s^2*t^2 + 162*ep^2*mWW^4*s^2*t^2 + 180*ep^3*mWW^4*s^2*t^2 + 8*ep*mtt^2*mWW*s^3*t^2 + 28*ep^2*mtt^2*mWW*s^3*t^2 + 24*ep^3*mtt^2*mWW*s^3*t^2 + 8*mtt*mWW^2*s^3*t^2 - 12*ep*mtt*mWW^2*s^3*t^2 - 116*ep^2*mtt*mWW^2*s^3*t^2 - 120*ep^3*mtt*mWW^2*s^3*t^2 - 8*mWW^3*s^3*t^2 - 8*ep*mWW^3*s^3*t^2 + 46*ep^2*mWW^3*s^3*t^2 + 60*ep^3*mWW^3*s^3*t^2 - 8*ep*mtt*mWW*s^4*t^2 - 28*ep^2*mtt*mWW*s^4*t^2 - 24*ep^3*mtt*mWW*s^4*t^2 - 4*ep*mWW^2*s^4*t^2 - 14*ep^2*mWW^2*s^4*t^2 - 12*ep^3*mWW^2*s^4*t^2))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*s*(-mWW + s)^3*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(4*ep*mtt^4*mWW^3 + 14*ep^2*mtt^4*mWW^3 + 12*ep^3*mtt^4*mWW^3 + 4*ep*mtt^3*mWW^4 + 14*ep^2*mtt^3*mWW^4 + 12*ep^3*mtt^3*mWW^4 - 8*ep*mtt^2*mWW^5 - 28*ep^2*mtt^2*mWW^5 - 24*ep^3*mtt^2*mWW^5 + 4*mtt^4*mWW^2*s - 8*ep*mtt^4*mWW^2*s - 72*ep^2*mtt^4*mWW^2*s - 81*ep^3*mtt^4*mWW^2*s - 8*mtt^3*mWW^3*s - 10*ep*mtt^3*mWW^3*s + 65*ep^2*mtt^3*mWW^3*s + 115*ep^3*mtt^3*mWW^3*s + 4*mtt^2*mWW^4*s + 16*ep*mtt^2*mWW^4*s + 3*ep^2*mtt^2*mWW^4*s - 38*ep^3*mtt^2*mWW^4*s - 10*ep*mtt*mWW^5*s - 38*ep^2*mtt*mWW^5*s - 32*ep^3*mtt*mWW^5*s - 2*mtt^4*mWW*s^2 + 4*ep*mtt^4*mWW*s^2 + 39*ep^2*mtt^4*mWW*s^2 + 44*ep^3*mtt^4*mWW*s^2 + 2*mtt^3*mWW^2*s^2 + 14*ep*mtt^3*mWW^2*s^2 - 14*ep^2*mtt^3*mWW^2*s^2 - 78*ep^3*mtt^3*mWW^2*s^2 - 2*mtt^2*mWW^3*s^2 - 31*ep*mtt^2*mWW^3*s^2 - 62*ep^2*mtt^2*mWW^3*s^2 - 9*ep^3*mtt^2*mWW^3*s^2 + 2*mtt*mWW^4*s^2 + 22*ep*mtt*mWW^4*s^2 + 58*ep^2*mtt*mWW^4*s^2 + 50*ep^3*mtt*mWW^4*s^2 + 3*ep*mWW^5*s^2 + 9*ep^2*mWW^5*s^2 + 2*ep^3*mWW^5*s^2 + 2*ep*mtt^4*s^3 - 13*ep^2*mtt^4*s^3 - 7*ep^3*mtt^4*s^3 - 15*ep*mtt^3*mWW*s^3 + 26*ep^2*mtt^3*mWW*s^3 + 47*ep^3*mtt^3*mWW*s^3 - 6*mtt^2*mWW^2*s^3 + 37*ep*mtt^2*mWW^2*s^3 + 164*ep^2*mtt^2*mWW^2*s^3 + 217*ep^3*mtt^2*mWW^2*s^3 + 12*mtt*mWW^3*s^3 + 3*ep*mtt*mWW^3*s^3 - 135*ep^2*mtt*mWW^3*s^3 - 230*ep^3*mtt*mWW^3*s^3 - 6*mWW^4*s^3 - 3*ep*mWW^4*s^3 + 72*ep^2*mWW^4*s^3 + 114*ep^3*mWW^4*s^3 - 3*ep*mtt^3*s^4 + 21*ep^2*mtt^3*s^4 + 6*mtt^2*mWW*s^4 + 3*ep*mtt^2*mWW*s^4 - 165*ep^2*mtt^2*mWW*s^4 - 185*ep^3*mtt^2*mWW*s^4 - 4*mtt*mWW^2*s^4 - 37*ep*mtt*mWW^2*s^4 - ep^2*mtt*mWW^2*s^4 + 22*ep^3*mtt*mWW^2*s^4 - 2*mWW^3*s^4 + ep*mWW^3*s^4 - 5*ep^2*mWW^3*s^4 - 2*ep^3*mWW^3*s^4 + ep*mtt^2*s^5 - 8*ep^2*mtt^2*s^5 + 7*ep^3*mtt^2*s^5 - 4*mtt*mWW*s^5 + 8*ep*mtt*mWW*s^5 + 100*ep^2*mtt*mWW*s^5 + 94*ep^3*mtt*mWW*s^5 + 4*mWW^2*s^5 + 3*ep*mWW^2*s^5 - 44*ep^2*mWW^2*s^5 - 50*ep^3*mWW^2*s^5 - 8*ep*mtt^3*mWW^3*t - 28*ep^2*mtt^3*mWW^3*t - 24*ep^3*mtt^3*mWW^3*t - 8*ep*mtt^2*mWW^4*t - 28*ep^2*mtt^2*mWW^4*t - 24*ep^3*mtt^2*mWW^4*t + 16*ep*mtt*mWW^5*t + 56*ep^2*mtt*mWW^5*t + 48*ep^3*mtt*mWW^5*t - 8*mtt^3*mWW^2*s*t + 10*ep*mtt^3*mWW^2*s*t + 116*ep^2*mtt^3*mWW^2*s*t + 129*ep^3*mtt^3*mWW^2*s*t + 16*mtt^2*mWW^3*s*t + 10*ep*mtt^2*mWW^3*s*t - 139*ep^2*mtt^2*mWW^3*s*t - 199*ep^3*mtt^2*mWW^3*s*t - 8*mtt*mWW^4*s*t - 6*ep*mtt*mWW^4*s*t + 69*ep^2*mtt*mWW^4*s*t + 110*ep^3*mtt*mWW^4*s*t + 10*ep*mWW^5*s*t + 38*ep^2*mWW^5*s*t + 32*ep^3*mWW^5*s*t - 2*mtt^3*mWW*s^2*t + 2*ep*mtt^3*mWW*s^2*t + 19*ep^2*mtt^3*mWW*s^2*t + 16*ep^3*mtt^3*mWW*s^2*t + 10*mtt^2*mWW^2*s^2*t - ep*mtt^2*mWW^2*s^2*t - 43*ep^2*mtt^2*mWW^2*s^2*t + 9*ep^3*mtt^2*mWW^2*s^2*t - 6*mtt*mWW^3*s^2*t - 6*ep^2*mtt*mWW^3*s^2*t - 76*ep^3*mtt*mWW^3*s^2*t - 2*mWW^4*s^2*t - 13*ep*mWW^4*s^2*t + 42*ep^3*mWW^4*s^2*t - 2*ep*mtt^3*s^3*t + 13*ep^2*mtt^3*s^3*t + 7*ep^3*mtt^3*s^3*t + 10*mtt^2*mWW*s^3*t - 10*ep*mtt^2*mWW*s^3*t - 214*ep^2*mtt^2*mWW*s^3*t - 241*ep^3*mtt^2*mWW*s^3*t - 16*mtt*mWW^2*s^3*t - 14*ep*mtt*mWW^2*s^3*t + 179*ep^2*mtt*mWW^2*s^3*t + 212*ep^3*mtt*mWW^2*s^3*t + 6*mWW^3*s^3*t - 10*ep*mWW^3*s^3*t - 122*ep^2*mWW^3*s^3*t - 128*ep^3*mWW^3*s^3*t + ep*mtt^2*s^4*t - 8*ep^2*mtt^2*s^4*t + 7*ep^3*mtt^2*s^4*t - 8*mtt*mWW*s^4*t + 14*ep*mtt*mWW*s^4*t + 158*ep^2*mtt*mWW*s^4*t + 154*ep^3*mtt*mWW*s^4*t + 8*mWW^2*s^4*t + 9*ep*mWW^2*s^4*t - 60*ep^2*mWW^2*s^4*t - 74*ep^3*mWW^2*s^4*t + 4*ep*mtt^2*mWW^3*t^2 + 14*ep^2*mtt^2*mWW^3*t^2 + 12*ep^3*mtt^2*mWW^3*t^2 + 4*ep*mtt*mWW^4*t^2 + 14*ep^2*mtt*mWW^4*t^2 + 12*ep^3*mtt*mWW^4*t^2 - 8*ep*mWW^5*t^2 - 28*ep^2*mWW^5*t^2 - 24*ep^3*mWW^5*t^2 + 4*mtt^2*mWW^2*s*t^2 - 2*ep*mtt^2*mWW^2*s*t^2 - 44*ep^2*mtt^2*mWW^2*s*t^2 - 48*ep^3*mtt^2*mWW^2*s*t^2 - 8*mtt*mWW^3*s*t^2 + 74*ep^2*mtt*mWW^3*s*t^2 + 84*ep^3*mtt*mWW^3*s*t^2 + 4*mWW^4*s*t^2 - 10*ep*mWW^4*s*t^2 - 72*ep^2*mWW^4*s*t^2 - 72*ep^3*mWW^4*s*t^2 + 4*mtt^2*mWW*s^2*t^2 - 6*ep*mtt^2*mWW*s^2*t^2 - 58*ep^2*mtt^2*mWW*s^2*t^2 - 60*ep^3*mtt^2*mWW*s^2*t^2 - 12*mtt*mWW^2*s^2*t^2 + 2*ep*mtt*mWW^2*s^2*t^2 + 118*ep^2*mtt*mWW^2*s^2*t^2 + 132*ep^3*mtt*mWW^2*s^2*t^2 + 8*mWW^3*s^2*t^2 + 4*ep*mWW^3*s^2*t^2 - 60*ep^2*mWW^3*s^2*t^2 - 72*ep^3*mWW^3*s^2*t^2 - 4*mtt*mWW*s^3*t^2 + 6*ep*mtt*mWW*s^3*t^2 + 58*ep^2*mtt*mWW*s^3*t^2 + 60*ep^3*mtt*mWW*s^3*t^2 + 4*mWW^2*s^3*t^2 + 6*ep*mWW^2*s^3*t^2 - 16*ep^2*mWW^2*s^3*t^2 - 24*ep^3*mWW^2*s^3*t^2))/(2*ep^2*(1 + 2*ep)^2*(1 + 4*ep)*(mtt - mWW)^3*s*(-mWW + s)^3*(-mtt + s + t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((1 + ep)*(mtt - mWW)^3*(mtt - s - t))/(8*ep*(1 + 4*ep)*mtt), ((mtt - mWW)*(mtt^2 + ep*mtt^2 + mtt*mWW + ep*mtt*mWW - mtt*s - ep*mtt*s - mWW*s - ep*mWW*s - mtt*t - ep*mtt*t - mWW*t - ep*mWW*t + 2*s*t + 6*ep*s*t))/(8*ep*mtt), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(mWW*(mtt*mWW - mWW*s - mWW*t + s*t))/(4*ep*mtt), -((mtt + ep*mtt + 3*ep*mWW)*(mtt - s - t))/(2*(1 + 4*ep)*mtt), -((mtt*mWW - mtt*s - mWW*t)*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 + mtt*mWW*s + 7*ep*mtt*mWW*s + mWW^2*s + ep*mWW^2*s - mtt*s^2 - 4*ep*mtt*s^2 - mtt*mWW*t - ep*mtt*mWW*t + 2*mWW^2*t + 5*ep*mWW^2*t + mtt*s*t + ep*mtt*s*t - 2*mWW*s*t - 5*ep*mWW*s*t))/(2*ep*(1 + 4*ep)*mtt*(mWW - s)*s), (-3*(mtt - mWW)*(mtt - t)*(-2*mtt*mWW - 6*ep*mtt*mWW + mtt*s + 5*ep*mtt*s + mWW*s + ep*mWW*s + 2*mWW*t + 6*ep*mWW*t - 2*s*t - 6*ep*s*t))/(4*(1 + 4*ep)*mtt*(-mWW + s)*(mtt - s - t)), -((mtt*mWW - mWW*s - mtt*t)*(mtt^2*mWW + ep*mtt^2*mWW - 2*mtt*mWW^2 - 5*ep*mtt*mWW^2 - mtt*mWW*s - ep*mtt*mWW*s + 2*mWW^2*s + 5*ep*mWW^2*s + mtt*mWW*t + 7*ep*mtt*mWW*t + mWW^2*t + ep*mWW^2*t + mtt*s*t + ep*mtt*s*t - 2*mWW*s*t - 5*ep*mWW*s*t - mtt*t^2 - 4*ep*mtt*t^2))/(2*ep*(1 + 4*ep)*mtt*(mWW - t)*t), ((mtt - s)*(2*mtt^2*mWW + 2*ep*mtt^2*mWW - 6*mtt*mWW^2 - 18*ep*mtt*mWW^2 - 2*mtt*mWW*s - 2*ep*mtt*mWW*s + 6*mWW^2*s + 18*ep*mWW^2*s + mtt^2*t + ep*mtt^2*t + 4*mtt*mWW*t + 28*ep*mtt*mWW*t + 3*mWW^2*t + 3*ep*mWW^2*t + 2*mtt*s*t + 2*ep*mtt*s*t - 6*mWW*s*t - 18*ep*mWW*s*t - 4*mtt*t^2 - 16*ep*mtt*t^2))/(4*(1 + 4*ep)*mtt*(mtt - s - t)*(-mWW + t)), 0, 0, 0, 0, 0, 0, 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*(-2*mtt^4*mWW^2 - 6*ep*mtt^4*mWW^2 - 4*ep^2*mtt^4*mWW^2 + 4*mtt^3*mWW^3 + 18*ep*mtt^3*mWW^3 + 20*ep^2*mtt^3*mWW^3 + 4*mtt^3*mWW^2*s + 12*ep*mtt^3*mWW^2*s + 8*ep^2*mtt^3*mWW^2*s - 8*mtt^2*mWW^3*s - 36*ep*mtt^2*mWW^3*s - 40*ep^2*mtt^2*mWW^3*s - 2*mtt^2*mWW^2*s^2 - 6*ep*mtt^2*mWW^2*s^2 - 4*ep^2*mtt^2*mWW^2*s^2 + 4*mtt*mWW^3*s^2 + 18*ep*mtt*mWW^3*s^2 + 20*ep^2*mtt*mWW^3*s^2 - 3*ep*mtt^4*mWW*t - 7*ep^2*mtt^4*mWW*t - 12*ep*mtt^3*mWW^2*t - 22*ep^2*mtt^3*mWW^2*t - 8*mtt^2*mWW^3*t - 33*ep*mtt^2*mWW^3*t - 35*ep^2*mtt^2*mWW^3*t - 2*mtt^3*mWW*s*t - 3*ep*mtt^3*mWW*s*t + 3*ep^2*mtt^3*mWW*s*t + 2*mtt^2*mWW^2*s*t + 24*ep*mtt^2*mWW^2*s*t + 38*ep^2*mtt^2*mWW^2*s*t + 12*mtt*mWW^3*s*t + 51*ep*mtt*mWW^3*s*t + 55*ep^2*mtt*mWW^3*s*t + 2*mtt^2*mWW*s^2*t + 6*ep*mtt^2*mWW*s^2*t + 4*ep^2*mtt^2*mWW*s^2*t - 2*mtt*mWW^2*s^2*t - 12*ep*mtt*mWW^2*s^2*t - 16*ep^2*mtt*mWW^2*s^2*t - 4*mWW^3*s^2*t - 18*ep*mWW^3*s^2*t - 20*ep^2*mWW^3*s^2*t + mtt^4*t^2 + 6*ep*mtt^4*t^2 + 9*ep^2*mtt^4*t^2 + 3*mtt^3*mWW*t^2 + 24*ep*mtt^3*mWW*t^2 + 35*ep^2*mtt^3*mWW*t^2 + 3*mtt^2*mWW^2*t^2 + 24*ep*mtt^2*mWW^2*t^2 + 35*ep^2*mtt^2*mWW^2*t^2 + 5*mtt*mWW^3*t^2 + 18*ep*mtt*mWW^3*t^2 + 17*ep^2*mtt*mWW^3*t^2 - 3*ep*mtt^3*s*t^2 - 7*ep^2*mtt^3*s*t^2 - 8*ep*mtt^2*mWW*s*t^2 - 14*ep^2*mtt^2*mWW*s*t^2 - 8*mtt*mWW^2*s*t^2 - 47*ep*mtt*mWW^2*s*t^2 - 63*ep^2*mtt*mWW^2*s*t^2 - 4*mWW^3*s*t^2 - 14*ep*mWW^3*s*t^2 - 12*ep^2*mWW^3*s*t^2 - 2*mtt*mWW*s^2*t^2 - 6*ep*mtt*mWW*s^2*t^2 - 4*ep^2*mtt*mWW*s^2*t^2 + 4*mWW^2*s^2*t^2 + 18*ep*mWW^2*s^2*t^2 + 20*ep^2*mWW^2*s^2*t^2 - 3*mtt^3*t^3 - 18*ep*mtt^3*t^3 - 25*ep^2*mtt^3*t^3 - 3*mtt^2*mWW*t^3 - 21*ep*mtt^2*mWW*t^3 - 28*ep^2*mtt^2*mWW*t^3 - mtt*mWW^2*t^3 - 6*ep*mtt*mWW^2*t^3 - 9*ep^2*mtt*mWW^2*t^3 - mWW^3*t^3 - 3*ep*mWW^3*t^3 - 2*ep^2*mWW^3*t^3 + 2*ep*mtt^2*s*t^3 + 4*ep^2*mtt^2*s*t^3 + 2*mtt*mWW*s*t^3 + 14*ep*mtt*mWW*s*t^3 + 20*ep^2*mtt*mWW*s*t^3 + 2*mWW^2*s*t^3 + 8*ep*mWW^2*s*t^3 + 8*ep^2*mWW^2*s*t^3 + 2*mtt^2*t^4 + 12*ep*mtt^2*t^4 + 16*ep^2*mtt^2*t^4))/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - t)*(mtt - s - t)*t*(-mWW + t)), -((-1 + 2*ep)*(4*mtt^4*mWW^3*s + 4*ep*mtt^4*mWW^3*s - 8*mtt^3*mWW^4*s - 20*ep*mtt^3*mWW^4*s - 6*mtt^4*mWW^2*s^2 - 6*ep*mtt^4*mWW^2*s^2 + 2*mtt^3*mWW^3*s^2 + 20*ep*mtt^3*mWW^3*s^2 + 20*mtt^2*mWW^4*s^2 + 50*ep*mtt^2*mWW^4*s^2 + 2*mtt^4*mWW*s^3 + 2*ep*mtt^4*mWW*s^3 + 10*mtt^3*mWW^2*s^3 + 4*ep*mtt^3*mWW^2*s^3 - 20*mtt^2*mWW^3*s^3 - 62*ep*mtt^2*mWW^3*s^3 - 16*mtt*mWW^4*s^3 - 40*ep*mtt*mWW^4*s^3 - 4*mtt^3*mWW*s^4 - 4*ep*mtt^3*mWW*s^4 - 2*mtt^2*mWW^2*s^4 + 10*ep*mtt^2*mWW^2*s^4 + 18*mtt*mWW^3*s^4 + 48*ep*mtt*mWW^3*s^4 + 4*mWW^4*s^4 + 10*ep*mWW^4*s^4 + 2*mtt^2*mWW*s^5 + 2*ep*mtt^2*mWW*s^5 - 2*mtt*mWW^2*s^5 - 8*ep*mtt*mWW^2*s^5 - 4*mWW^3*s^5 - 10*ep*mWW^3*s^5 + 4*mtt^4*mWW^3*t + 4*ep*mtt^4*mWW^3*t - 8*mtt^3*mWW^4*t - 20*ep*mtt^3*mWW^4*t - 8*mtt^4*mWW^2*s*t - 8*ep*mtt^4*mWW^2*s*t + 16*mtt^3*mWW^3*s*t + 88*ep*mtt^3*mWW^3*s*t + 24*mtt^2*mWW^4*s*t + 48*ep*mtt^2*mWW^4*s*t + 6*mtt^4*mWW*s^2*t + 6*ep*mtt^4*mWW*s^2*t - 8*mtt^3*mWW^2*s^2*t - 98*ep*mtt^3*mWW^2*s^2*t - 48*mtt^2*mWW^3*s^2*t - 162*ep*mtt^2*mWW^3*s^2*t - 26*mtt*mWW^4*s^2*t - 50*ep*mtt*mWW^4*s^2*t - mtt^4*s^3*t - ep*mtt^4*s^3*t - 6*mtt^3*mWW*s^3*t + 24*ep*mtt^3*mWW*s^3*t + 30*mtt^2*mWW^2*s^3*t + 156*ep*mtt^2*mWW^2*s^3*t + 44*mtt*mWW^3*s^3*t + 104*ep*mtt*mWW^3*s^3*t + 9*mWW^4*s^3*t + 21*ep*mWW^4*s^3*t + 2*mtt^3*s^4*t + 2*ep*mtt^3*s^4*t + 2*mtt^2*mWW*s^4*t - 34*ep*mtt^2*mWW*s^4*t - 24*mtt*mWW^2*s^4*t - 66*ep*mtt*mWW^2*s^4*t - 12*mWW^3*s^4*t - 30*ep*mWW^3*s^4*t - 2*mtt^2*s^5*t - 2*ep*mtt^2*s^5*t + 2*mtt*mWW*s^5*t + 8*ep*mtt*mWW*s^5*t + 4*mWW^2*s^5*t + 10*ep*mWW^2*s^5*t - 6*mtt^4*mWW^2*t^2 - 6*ep*mtt^4*mWW^2*t^2 + 2*mtt^3*mWW^3*t^2 + 20*ep*mtt^3*mWW^3*t^2 + 20*mtt^2*mWW^4*t^2 + 50*ep*mtt^2*mWW^4*t^2 + 6*mtt^4*mWW*s*t^2 + 6*ep*mtt^4*mWW*s*t^2 - 8*mtt^3*mWW^2*s*t^2 - 98*ep*mtt^3*mWW^2*s*t^2 - 48*mtt^2*mWW^3*s*t^2 - 162*ep*mtt^2*mWW^3*s*t^2 - 26*mtt*mWW^4*s*t^2 - 50*ep*mtt*mWW^4*s*t^2 - 2*mtt^4*s^2*t^2 - 2*ep*mtt^4*s^2*t^2 + 12*mtt^3*mWW*s^2*t^2 + 108*ep*mtt^3*mWW*s^2*t^2 + 52*mtt^2*mWW^2*s^2*t^2 + 244*ep*mtt^2*mWW^2*s^2*t^2 + 48*mtt*mWW^3*s^2*t^2 + 108*ep*mtt*mWW^3*s^2*t^2 + 10*mWW^4*s^2*t^2 + 22*ep*mWW^4*s^2*t^2 - 2*mtt^3*s^3*t^2 - 26*ep*mtt^3*s^3*t^2 - 26*mtt^2*mWW*s^3*t^2 - 158*ep*mtt^2*mWW*s^3*t^2 - 34*mtt*mWW^2*s^3*t^2 - 82*ep*mtt*mWW^2*s^3*t^2 - 14*mWW^3*s^3*t^2 - 38*ep*mWW^3*s^3*t^2 + 2*mtt^2*s^4*t^2 + 26*ep*mtt^2*s^4*t^2 + 8*mtt*mWW*s^4*t^2 + 20*ep*mtt*mWW*s^4*t^2 + 6*mWW^2*s^4*t^2 + 18*ep*mWW^2*s^4*t^2 + 2*mtt^4*mWW*t^3 + 2*ep*mtt^4*mWW*t^3 + 10*mtt^3*mWW^2*t^3 + 4*ep*mtt^3*mWW^2*t^3 - 20*mtt^2*mWW^3*t^3 - 62*ep*mtt^2*mWW^3*t^3 - 16*mtt*mWW^4*t^3 - 40*ep*mtt*mWW^4*t^3 - mtt^4*s*t^3 - ep*mtt^4*s*t^3 - 6*mtt^3*mWW*s*t^3 + 24*ep*mtt^3*mWW*s*t^3 + 30*mtt^2*mWW^2*s*t^3 + 156*ep*mtt^2*mWW^2*s*t^3 + 44*mtt*mWW^3*s*t^3 + 104*ep*mtt*mWW^3*s*t^3 + 9*mWW^4*s*t^3 + 21*ep*mWW^4*s*t^3 - 2*mtt^3*s^2*t^3 - 26*ep*mtt^3*s^2*t^3 - 26*mtt^2*mWW*s^2*t^3 - 158*ep*mtt^2*mWW*s^2*t^3 - 34*mtt*mWW^2*s^2*t^3 - 82*ep*mtt*mWW^2*s^2*t^3 - 14*mWW^3*s^2*t^3 - 38*ep*mWW^3*s^2*t^3 + 8*mtt^2*s^3*t^3 + 56*ep*mtt^2*s^3*t^3 + 12*mtt*mWW*s^3*t^3 + 24*ep*mtt*mWW*s^3*t^3 + 4*mWW^2*s^3*t^3 + 16*ep*mWW^2*s^3*t^3 - 4*mtt^3*mWW*t^4 - 4*ep*mtt^3*mWW*t^4 - 2*mtt^2*mWW^2*t^4 + 10*ep*mtt^2*mWW^2*t^4 + 18*mtt*mWW^3*t^4 + 48*ep*mtt*mWW^3*t^4 + 4*mWW^4*t^4 + 10*ep*mWW^4*t^4 + 2*mtt^3*s*t^4 + 2*ep*mtt^3*s*t^4 + 2*mtt^2*mWW*s*t^4 - 34*ep*mtt^2*mWW*s*t^4 - 24*mtt*mWW^2*s*t^4 - 66*ep*mtt*mWW^2*s*t^4 - 12*mWW^3*s*t^4 - 30*ep*mWW^3*s*t^4 + 2*mtt^2*s^2*t^4 + 26*ep*mtt^2*s^2*t^4 + 8*mtt*mWW*s^2*t^4 + 20*ep*mtt*mWW*s^2*t^4 + 6*mWW^2*s^2*t^4 + 18*ep*mWW^2*s^2*t^4 + 2*mtt^2*mWW*t^5 + 2*ep*mtt^2*mWW*t^5 - 2*mtt*mWW^2*t^5 - 8*ep*mtt*mWW^2*t^5 - 4*mWW^3*t^5 - 10*ep*mWW^3*t^5 - 2*mtt^2*s*t^5 - 2*ep*mtt^2*s*t^5 + 2*mtt*mWW*s*t^5 + 8*ep*mtt*mWW*s*t^5 + 4*mWW^2*s*t^5 + 10*ep*mWW^2*s*t^5))/(4*ep^2*(1 + 4*ep)*mtt*(mWW - s)*s*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t), -((-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(2*mtt^3*mWW^2*s + 2*ep*mtt^3*mWW^2*s - 4*mtt^2*mWW^3*s - 10*ep*mtt^2*mWW^3*s - 2*mtt^3*mWW*s^2 - 2*ep*mtt^3*mWW*s^2 + 6*ep*mtt^2*mWW^2*s^2 + 8*mtt*mWW^3*s^2 + 20*ep*mtt*mWW^3*s^2 + 4*mtt^2*mWW*s^3 + 4*ep*mtt^2*mWW*s^3 - 6*mtt*mWW^2*s^3 - 18*ep*mtt*mWW^2*s^3 - 4*mWW^3*s^3 - 10*ep*mWW^3*s^3 - 2*mtt*mWW*s^4 - 2*ep*mtt*mWW*s^4 + 4*mWW^2*s^4 + 10*ep*mWW^2*s^4 + 2*mtt^3*mWW^2*t + 2*ep*mtt^3*mWW^2*t - 4*mtt^2*mWW^3*t - 10*ep*mtt^2*mWW^3*t - 2*mtt^3*mWW*s*t - 2*ep*mtt^3*mWW*s*t + 6*mtt^2*mWW^2*s*t + 36*ep*mtt^2*mWW^2*s*t + 8*mtt*mWW^3*s*t + 14*ep*mtt*mWW^3*s*t + mtt^3*s^2*t + ep*mtt^3*s^2*t - 3*mtt^2*mWW*s^2*t - 27*ep*mtt^2*mWW*s^2*t - 13*mtt*mWW^2*s^2*t - 43*ep*mtt*mWW^2*s^2*t - 5*mWW^3*s^2*t - 11*ep*mWW^3*s^2*t - 2*mtt^2*s^3*t - 2*ep*mtt^2*s^3*t + 6*mtt*mWW*s^3*t + 30*ep*mtt*mWW*s^3*t + 8*mWW^2*s^3*t + 20*ep*mWW^2*s^3*t + 2*mtt*s^4*t + 2*ep*mtt*s^4*t - 4*mWW*s^4*t - 10*ep*mWW*s^4*t - 2*mtt^3*mWW*t^2 - 2*ep*mtt^3*mWW*t^2 + 6*ep*mtt^2*mWW^2*t^2 + 8*mtt*mWW^3*t^2 + 20*ep*mtt*mWW^3*t^2 + mtt^3*s*t^2 + ep*mtt^3*s*t^2 - 3*mtt^2*mWW*s*t^2 - 27*ep*mtt^2*mWW*s*t^2 - 13*mtt*mWW^2*s*t^2 - 43*ep*mtt*mWW^2*s*t^2 - 5*mWW^3*s*t^2 - 11*ep*mWW^3*s*t^2 + 4*mtt^2*s^2*t^2 + 22*ep*mtt^2*s^2*t^2 + 10*mtt*mWW*s^2*t^2 + 40*ep*mtt*mWW*s^2*t^2 + 6*mWW^2*s^2*t^2 + 18*ep*mWW^2*s^2*t^2 - 4*mtt*s^3*t^2 - 16*ep*mtt*s^3*t^2 - 2*mWW*s^3*t^2 - 8*ep*mWW*s^3*t^2 + 4*mtt^2*mWW*t^3 + 4*ep*mtt^2*mWW*t^3 - 6*mtt*mWW^2*t^3 - 18*ep*mtt*mWW^2*t^3 - 4*mWW^3*t^3 - 10*ep*mWW^3*t^3 - 2*mtt^2*s*t^3 - 2*ep*mtt^2*s*t^3 + 6*mtt*mWW*s*t^3 + 30*ep*mtt*mWW*s*t^3 + 8*mWW^2*s*t^3 + 20*ep*mWW^2*s*t^3 - 4*mtt*s^2*t^3 - 16*ep*mtt*s^2*t^3 - 2*mWW*s^2*t^3 - 8*ep*mWW*s^2*t^3 - 2*mtt*mWW*t^4 - 2*ep*mtt*mWW*t^4 + 4*mWW^2*t^4 + 10*ep*mWW^2*t^4 + 2*mtt*s*t^4 + 2*ep*mtt*s*t^4 - 4*mWW*s*t^4 - 10*ep*mWW*s*t^4))/(4*ep^2*(1 + 4*ep)*mtt*(mWW - s)*s*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t), ((-1 + 2*ep)*(-1 + 3*ep)*(6*mtt^4*mWW^2 + 18*ep*mtt^4*mWW^2 + 12*ep^2*mtt^4*mWW^2 - 12*mtt^3*mWW^3 - 54*ep*mtt^3*mWW^3 - 60*ep^2*mtt^3*mWW^3 - 4*mtt^4*mWW*s - 15*ep*mtt^4*mWW*s - 11*ep^2*mtt^4*mWW*s + 4*mtt^3*mWW^2*s + 60*ep*mtt^3*mWW^2*s + 98*ep^2*mtt^3*mWW^2*s + 24*mtt^2*mWW^3*s + 99*ep*mtt^2*mWW^3*s + 105*ep^2*mtt^2*mWW^3*s + mtt^4*s^2 + 6*ep*mtt^4*s^2 + 5*ep^2*mtt^4*s^2 - 5*mtt^3*mWW*s^2 - 48*ep*mtt^3*mWW*s^2 - 73*ep^2*mtt^3*mWW*s^2 - 17*mtt^2*mWW^2*s^2 - 120*ep*mtt^2*mWW^2*s^2 - 169*ep^2*mtt^2*mWW^2*s^2 - 15*mtt*mWW^3*s^2 - 54*ep*mtt*mWW^3*s^2 - 51*ep^2*mtt*mWW^3*s^2 + mtt^3*s^3 + 6*ep*mtt^3*s^3 + 11*ep^2*mtt^3*s^3 + 13*mtt^2*mWW*s^3 + 87*ep*mtt^2*mWW*s^3 + 116*ep^2*mtt^2*mWW*s^3 + 7*mtt*mWW^2*s^3 + 42*ep*mtt*mWW^2*s^3 + 59*ep^2*mtt*mWW^2*s^3 + 3*mWW^3*s^3 + 9*ep*mWW^3*s^3 + 6*ep^2*mWW^3*s^3 - 2*mtt^2*s^4 - 12*ep*mtt^2*s^4 - 16*ep^2*mtt^2*s^4 - 4*mtt*mWW*s^4 - 24*ep*mtt*mWW*s^4 - 32*ep^2*mtt*mWW*s^4 - 12*mtt^3*mWW^2*t - 36*ep*mtt^3*mWW^2*t - 24*ep^2*mtt^3*mWW^2*t + 24*mtt^2*mWW^3*t + 108*ep*mtt^2*mWW^3*t + 120*ep^2*mtt^2*mWW^3*t + 10*mtt^3*mWW*s*t + 33*ep*mtt^3*mWW*s*t + 23*ep^2*mtt^3*mWW*s*t - 10*mtt^2*mWW^2*s*t - 96*ep*mtt^2*mWW^2*s*t - 146*ep^2*mtt^2*mWW^2*s*t - 36*mtt*mWW^3*s*t - 153*ep*mtt*mWW^3*s*t - 165*ep^2*mtt*mWW^3*s*t - 4*mtt^3*s^2*t - 15*ep*mtt^3*s^2*t - 11*ep^2*mtt^3*s^2*t + 24*ep*mtt^2*mWW*s^2*t + 42*ep^2*mtt^2*mWW*s^2*t + 28*mtt*mWW^2*s^2*t + 165*ep*mtt*mWW^2*s^2*t + 221*ep^2*mtt*mWW^2*s^2*t + 12*mWW^3*s^2*t + 42*ep*mWW^3*s^2*t + 36*ep^2*mWW^3*s^2*t + 4*mtt^2*s^3*t + 18*ep*mtt^2*s^3*t + 20*ep^2*mtt^2*s^3*t - 10*mtt*mWW*s^3*t - 66*ep*mtt*mWW*s^3*t - 92*ep^2*mtt*mWW*s^3*t - 6*mWW^2*s^3*t - 24*ep*mWW^2*s^3*t - 24*ep^2*mWW^2*s^3*t + 6*mtt^2*mWW^2*t^2 + 18*ep*mtt^2*mWW^2*t^2 + 12*ep^2*mtt^2*mWW^2*t^2 - 12*mtt*mWW^3*t^2 - 54*ep*mtt*mWW^3*t^2 - 60*ep^2*mtt*mWW^3*t^2 - 6*mtt^2*mWW*s*t^2 - 18*ep*mtt^2*mWW*s*t^2 - 12*ep^2*mtt^2*mWW*s*t^2 + 6*mtt*mWW^2*s*t^2 + 36*ep*mtt*mWW^2*s*t^2 + 48*ep^2*mtt*mWW^2*s*t^2 + 12*mWW^3*s*t^2 + 54*ep*mWW^3*s*t^2 + 60*ep^2*mWW^3*s*t^2 + 6*mtt*mWW*s^2*t^2 + 18*ep*mtt*mWW*s^2*t^2 + 12*ep^2*mtt*mWW*s^2*t^2 - 12*mWW^2*s^2*t^2 - 54*ep*mWW^2*s^2*t^2 - 60*ep^2*mWW^2*s^2*t^2))/(8*ep^2*(1 + 2*ep)*(1 + 4*ep)*(mtt - mWW)^2*(mtt - s)*(mWW - s)*s*(mtt - s - t)), 0, ((-1 + ep)*(-1 + 2*ep)*(4*mtt^3*mWW^2*s + 4*ep*mtt^3*mWW^2*s - 8*mtt^2*mWW^3*s - 20*ep*mtt^2*mWW^3*s - 4*mtt^3*mWW*s^2 - 4*ep*mtt^3*mWW*s^2 + 12*ep*mtt^2*mWW^2*s^2 + 16*mtt*mWW^3*s^2 + 40*ep*mtt*mWW^3*s^2 + 8*mtt^2*mWW*s^3 + 8*ep*mtt^2*mWW*s^3 - 12*mtt*mWW^2*s^3 - 36*ep*mtt*mWW^2*s^3 - 8*mWW^3*s^3 - 20*ep*mWW^3*s^3 - 4*mtt*mWW*s^4 - 4*ep*mtt*mWW*s^4 + 8*mWW^2*s^4 + 20*ep*mWW^2*s^4 + 4*mtt^3*mWW^2*t + 4*ep*mtt^3*mWW^2*t - 8*mtt^2*mWW^3*t - 20*ep*mtt^2*mWW^3*t - 2*mtt^3*mWW*s*t - 2*ep*mtt^3*mWW*s*t + 10*mtt^2*mWW^2*s*t + 64*ep*mtt^2*mWW^2*s*t + 12*mtt*mWW^3*s*t + 18*ep*mtt*mWW^3*s*t + mtt^3*s^2*t + ep*mtt^3*s^2*t - 9*mtt^2*mWW*s^2*t - 51*ep*mtt^2*mWW*s^2*t - 13*mtt*mWW^2*s^2*t - 49*ep*mtt*mWW^2*s^2*t - 7*mWW^3*s^2*t - 13*ep*mWW^3*s^2*t - 2*mtt^2*s^3*t - 2*ep*mtt^2*s^3*t + 6*mtt*mWW*s^3*t + 36*ep*mtt*mWW*s^3*t + 8*mWW^2*s^3*t + 14*ep*mWW^2*s^3*t + 4*mtt*s^4*t + 4*ep*mtt*s^4*t - 4*mWW*s^4*t - 4*ep*mWW*s^4*t - 4*mtt^3*mWW*t^2 - 4*ep*mtt^3*mWW*t^2 + 12*ep*mtt^2*mWW^2*t^2 + 16*mtt*mWW^3*t^2 + 40*ep*mtt*mWW^3*t^2 + mtt^3*s*t^2 + ep*mtt^3*s*t^2 - 9*mtt^2*mWW*s*t^2 - 51*ep*mtt^2*mWW*s*t^2 - 13*mtt*mWW^2*s*t^2 - 49*ep*mtt*mWW^2*s*t^2 - 7*mWW^3*s*t^2 - 13*ep*mWW^3*s*t^2 + 12*mtt^2*s^2*t^2 + 42*ep*mtt^2*s^2*t^2 + 6*mtt*mWW*s^2*t^2 + 24*ep*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 - 18*ep*mWW^2*s^2*t^2 - 6*mtt*s^3*t^2 - 12*ep*mtt*s^3*t^2 + 14*mWW*s^3*t^2 + 44*ep*mWW*s^3*t^2 - 4*s^4*t^2 - 16*ep*s^4*t^2 + 8*mtt^2*mWW*t^3 + 8*ep*mtt^2*mWW*t^3 - 12*mtt*mWW^2*t^3 - 36*ep*mtt*mWW^2*t^3 - 8*mWW^3*t^3 - 20*ep*mWW^3*t^3 - 2*mtt^2*s*t^3 - 2*ep*mtt^2*s*t^3 + 6*mtt*mWW*s*t^3 + 36*ep*mtt*mWW*s*t^3 + 8*mWW^2*s*t^3 + 14*ep*mWW^2*s*t^3 - 6*mtt*s^2*t^3 - 12*ep*mtt*s^2*t^3 + 14*mWW*s^2*t^3 + 44*ep*mWW*s^2*t^3 - 8*s^3*t^3 - 32*ep*s^3*t^3 - 4*mtt*mWW*t^4 - 4*ep*mtt*mWW*t^4 + 8*mWW^2*t^4 + 20*ep*mWW^2*t^4 + 4*mtt*s*t^4 + 4*ep*mtt*s*t^4 - 4*mWW*s*t^4 - 4*ep*mWW*s*t^4 - 4*s^2*t^4 - 16*ep*s^2*t^4))/(8*ep^2*(1 + 4*ep)*mtt*(mWW - s)*s*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t), 0, 0, -((-1 + 2*ep)*mWW*(2*ep*mtt^5*mWW^3 + 6*ep^2*mtt^5*mWW^3 + 4*ep^3*mtt^5*mWW^3 - 6*ep^2*mtt^4*mWW^4 - 12*ep^3*mtt^4*mWW^4 - 8*ep*mtt^3*mWW^5 - 36*ep^2*mtt^3*mWW^5 - 40*ep^3*mtt^3*mWW^5 - 4*ep*mtt^4*mWW^3*s - 12*ep^2*mtt^4*mWW^3*s - 8*ep^3*mtt^4*mWW^3*s + 12*ep^2*mtt^3*mWW^4*s + 24*ep^3*mtt^3*mWW^4*s + 16*ep*mtt^2*mWW^5*s + 72*ep^2*mtt^2*mWW^5*s + 80*ep^3*mtt^2*mWW^5*s + 2*ep*mtt^3*mWW^3*s^2 + 6*ep^2*mtt^3*mWW^3*s^2 + 4*ep^3*mtt^3*mWW^3*s^2 - 6*ep^2*mtt^2*mWW^4*s^2 - 12*ep^3*mtt^2*mWW^4*s^2 - 8*ep*mtt*mWW^5*s^2 - 36*ep^2*mtt*mWW^5*s^2 - 40*ep^3*mtt*mWW^5*s^2 + 4*mtt^5*mWW^2*t - 2*ep*mtt^5*mWW^2*t - 35*ep^2*mtt^5*mWW^2*t - 29*ep^3*mtt^5*mWW^2*t - 12*mtt^4*mWW^3*t - 8*ep*mtt^4*mWW^3*t + 138*ep^2*mtt^4*mWW^3*t + 212*ep^3*mtt^4*mWW^3*t + 8*mtt^3*mWW^4*t + 20*ep*mtt^3*mWW^4*t - 17*ep^2*mtt^3*mWW^4*t - 53*ep^3*mtt^3*mWW^4*t + 14*ep*mtt^2*mWW^5*t + 58*ep^2*mtt^2*mWW^5*t + 62*ep^3*mtt^2*mWW^5*t - 8*mtt^4*mWW^2*s*t + 6*ep*mtt^4*mWW^2*s*t + 75*ep^2*mtt^4*mWW^2*s*t + 61*ep^3*mtt^4*mWW^2*s*t + 24*mtt^3*mWW^3*s*t + 16*ep*mtt^3*mWW^3*s*t - 258*ep^2*mtt^3*mWW^3*s*t - 388*ep^3*mtt^3*mWW^3*s*t - 16*mtt^2*mWW^4*s*t - 36*ep*mtt^2*mWW^4*s*t + 61*ep^2*mtt^2*mWW^4*s*t + 141*ep^3*mtt^2*mWW^4*s*t - 22*ep*mtt*mWW^5*s*t - 94*ep^2*mtt*mWW^5*s*t - 102*ep^3*mtt*mWW^5*s*t + 4*mtt^3*mWW^2*s^2*t - 4*ep*mtt^3*mWW^2*s^2*t - 40*ep^2*mtt^3*mWW^2*s^2*t - 32*ep^3*mtt^3*mWW^2*s^2*t - 12*mtt^2*mWW^3*s^2*t - 8*ep*mtt^2*mWW^3*s^2*t + 120*ep^2*mtt^2*mWW^3*s^2*t + 176*ep^3*mtt^2*mWW^3*s^2*t + 8*mtt*mWW^4*s^2*t + 16*ep*mtt*mWW^4*s^2*t - 44*ep^2*mtt*mWW^4*s^2*t - 88*ep^3*mtt*mWW^4*s^2*t + 8*ep*mWW^5*s^2*t + 36*ep^2*mWW^5*s^2*t + 40*ep^3*mWW^5*s^2*t - 6*ep*mtt^5*mWW*t^2 - 4*ep^2*mtt^5*mWW*t^2 + 2*ep^3*mtt^5*mWW*t^2 - 4*mtt^4*mWW^2*t^2 + 33*ep*mtt^4*mWW^2*t^2 - 21*ep^2*mtt^4*mWW^2*t^2 - 166*ep^3*mtt^4*mWW^2*t^2 + 24*mtt^3*mWW^3*t^2 - 23*ep*mtt^3*mWW^3*t^2 - 267*ep^2*mtt^3*mWW^3*t^2 - 292*ep^3*mtt^3*mWW^3*t^2 - 20*mtt^2*mWW^4*t^2 - 27*ep*mtt^2*mWW^4*t^2 + 141*ep^2*mtt^2*mWW^4*t^2 + 250*ep^3*mtt^2*mWW^4*t^2 - 7*ep*mtt*mWW^5*t^2 - 29*ep^2*mtt*mWW^5*t^2 - 34*ep^3*mtt*mWW^5*t^2 + 4*mtt^4*mWW*s*t^2 + 8*ep*mtt^4*mWW*s*t^2 - 18*ep^2*mtt^4*mWW*s*t^2 - 22*ep^3*mtt^4*mWW*s*t^2 - 4*mtt^3*mWW^2*s*t^2 - 54*ep*mtt^3*mWW^2*s*t^2 + 57*ep^2*mtt^3*mWW^2*s*t^2 + 257*ep^3*mtt^3*mWW^2*s*t^2 - 28*mtt^2*mWW^3*s*t^2 + 22*ep*mtt^2*mWW^3*s*t^2 + 262*ep^2*mtt^2*mWW^3*s*t^2 + 254*ep^3*mtt^2*mWW^3*s*t^2 + 28*mtt*mWW^4*s*t^2 + 42*ep*mtt*mWW^4*s*t^2 - 179*ep^2*mtt*mWW^4*s*t^2 - 319*ep^3*mtt*mWW^4*s*t^2 + 6*ep*mWW^5*s*t^2 + 22*ep^2*mWW^5*s*t^2 + 22*ep^3*mWW^5*s*t^2 - 4*mtt^3*mWW*s^2*t^2 - 2*ep*mtt^3*mWW*s^2*t^2 + 22*ep^2*mtt^3*mWW*s^2*t^2 + 20*ep^3*mtt^3*mWW*s^2*t^2 + 8*mtt^2*mWW^2*s^2*t^2 + 16*ep*mtt^2*mWW^2*s^2*t^2 - 50*ep^2*mtt^2*mWW^2*s^2*t^2 - 100*ep^3*mtt^2*mWW^2*s^2*t^2 + 4*mtt*mWW^3*s^2*t^2 + 2*ep*mtt*mWW^3*s^2*t^2 - 22*ep^2*mtt*mWW^3*s^2*t^2 - 20*ep^3*mtt*mWW^3*s^2*t^2 - 8*mWW^4*s^2*t^2 - 16*ep*mWW^4*s^2*t^2 + 50*ep^2*mWW^4*s^2*t^2 + 100*ep^3*mWW^4*s^2*t^2 - 6*ep*mtt^5*t^3 + 17*ep^2*mtt^5*t^3 + 23*ep^3*mtt^5*t^3 - 4*mtt^4*mWW*t^3 + 10*ep*mtt^4*mWW*t^3 - 36*ep^2*mtt^4*mWW*t^3 + 16*ep^3*mtt^4*mWW*t^3 - 59*ep*mtt^3*mWW^2*t^3 + 119*ep^2*mtt^3*mWW^2*t^3 + 202*ep^3*mtt^3*mWW^2*t^3 - 12*mtt^2*mWW^3*t^3 + 45*ep*mtt^2*mWW^3*t^3 + 37*ep^2*mtt^2*mWW^3*t^3 + 4*ep^3*mtt^2*mWW^3*t^3 + 16*mtt*mWW^4*t^3 + 9*ep*mtt*mWW^4*t^3 - 144*ep^2*mtt*mWW^4*t^3 - 257*ep^3*mtt*mWW^4*t^3 + ep*mWW^5*t^3 + 7*ep^2*mWW^5*t^3 + 12*ep^3*mWW^5*t^3 + 2*ep*mtt^4*s*t^3 - 29*ep^2*mtt^4*s*t^3 - 31*ep^3*mtt^4*s*t^3 - 4*mtt^3*mWW*s*t^3 - 2*ep*mtt^3*mWW*s*t^3 + 114*ep^2*mtt^3*mWW*s*t^3 + 58*ep^3*mtt^3*mWW*s*t^3 + 20*mtt^2*mWW^2*s*t^3 + 66*ep*mtt^2*mWW^2*s*t^3 - 155*ep^2*mtt^2*mWW^2*s*t^3 - 183*ep^3*mtt^2*mWW^2*s*t^3 - 4*mtt*mWW^3*s*t^3 - 30*ep*mtt*mWW^3*s*t^3 + 108*ep^2*mtt*mWW^3*s*t^3 + 140*ep^3*mtt*mWW^3*s*t^3 - 12*mWW^4*s*t^3 - 12*ep*mWW^4*s*t^3 + 106*ep^2*mWW^4*s*t^3 + 208*ep^3*mWW^4*s*t^3 + 4*ep*mtt^3*s^2*t^3 + 12*ep^2*mtt^3*s^2*t^3 + 8*ep^3*mtt^3*s^2*t^3 + 4*mtt^2*mWW*s^2*t^3 - 4*ep*mtt^2*mWW*s^2*t^3 - 52*ep^2*mtt^2*mWW*s^2*t^3 - 56*ep^3*mtt^2*mWW*s^2*t^3 - 12*mtt*mWW^2*s^2*t^3 - 16*ep*mtt*mWW^2*s^2*t^3 + 72*ep^2*mtt*mWW^2*s^2*t^3 + 112*ep^3*mtt*mWW^2*s^2*t^3 + 8*mWW^3*s^2*t^3 + 4*ep*mWW^3*s^2*t^3 - 104*ep^2*mWW^3*s^2*t^3 - 160*ep^3*mWW^3*s^2*t^3 + 25*ep*mtt^4*t^4 + 5*ep^2*mtt^4*t^4 - 50*ep^3*mtt^4*t^4 + 8*mtt^3*mWW*t^4 - 21*ep*mtt^3*mWW*t^4 + 123*ep^2*mtt^3*mWW*t^4 + 236*ep^3*mtt^3*mWW*t^4 - 4*mtt^2*mWW^2*t^4 + 57*ep*mtt^2*mWW^2*t^4 - 77*ep^2*mtt^2*mWW^2*t^4 - 174*ep^3*mtt^2*mWW^2*t^4 - 29*ep*mtt*mWW^3*t^4 + 103*ep^2*mtt*mWW^3*t^4 + 156*ep^3*mtt*mWW^3*t^4 - 4*mWW^4*t^4 - 2*ep*mWW^4*t^4 + 26*ep^2*mWW^4*t^4 + 72*ep^3*mWW^4*t^4 - 8*ep*mtt^3*s*t^4 + 11*ep^2*mtt^3*s*t^4 + 49*ep^3*mtt^3*s*t^4 + 4*ep*mtt^2*mWW*s*t^4 - 162*ep^2*mtt^2*mWW*s*t^4 - 328*ep^3*mtt^2*mWW*s*t^4 - 8*mtt*mWW^2*s*t^4 - 52*ep*mtt*mWW^2*s*t^4 + 35*ep^2*mtt*mWW^2*s*t^4 + 205*ep^3*mtt*mWW^2*s*t^4 + 8*mWW^3*s*t^4 + 20*ep*mWW^3*s*t^4 - 100*ep^2*mWW^3*s*t^4 - 214*ep^3*mWW^3*s*t^4 - 4*ep*mtt^2*s^2*t^4 - 12*ep^2*mtt^2*s^2*t^4 - 8*ep^3*mtt^2*s^2*t^4 + 6*ep*mtt*mWW*s^2*t^4 + 30*ep^2*mtt*mWW*s^2*t^4 + 36*ep^3*mtt*mWW*s^2*t^4 + 4*ep*mWW^2*s^2*t^4 + 18*ep^2*mWW^2*s^2*t^4 + 20*ep^3*mWW^2*s^2*t^4 - 29*ep*mtt^3*t^5 - 82*ep^2*mtt^3*t^5 - 53*ep^3*mtt^3*t^5 - 4*mtt^2*mWW*t^5 + 21*ep*mtt^2*mWW*t^5 - 59*ep^2*mtt^2*mWW*t^5 - 222*ep^3*mtt^2*mWW*t^5 + 4*mtt*mWW^2*t^5 - 29*ep*mtt*mWW^2*t^5 + 14*ep^2*mtt*mWW^2*t^5 + 167*ep^3*mtt*mWW^2*t^5 + 13*ep*mWW^3*t^5 - 17*ep^2*mWW^3*t^5 - 84*ep^3*mWW^3*t^5 + 18*ep^2*mtt^2*s*t^5 + 36*ep^3*mtt^2*s*t^5 + 14*ep*mtt*mWW*s*t^5 + 66*ep^2*mtt*mWW*s*t^5 + 76*ep^3*mtt*mWW*s*t^5 - 2*ep*mWW^2*s*t^5 - 12*ep^2*mWW^2*s*t^5 - 16*ep^3*mWW^2*s*t^5 + 10*ep*mtt^2*t^6 + 60*ep^2*mtt^2*t^6 + 80*ep^3*mtt^2*t^6 - 4*ep*mtt*mWW*t^6 - 24*ep^2*mtt*mWW*t^6 - 32*ep^3*mtt*mWW*t^6))/(8*ep^3*(1 + 2*ep)*(1 + 4*ep)*mtt*(-mtt + mWW)^2*(mWW - t)^3*t*(-mtt + t)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*ep*mtt^5*mWW^3 + 6*ep^2*mtt^5*mWW^3 + 4*ep^3*mtt^5*mWW^3 - 6*ep^2*mtt^4*mWW^4 - 12*ep^3*mtt^4*mWW^4 - 8*ep*mtt^3*mWW^5 - 36*ep^2*mtt^3*mWW^5 - 40*ep^3*mtt^3*mWW^5 - 4*ep*mtt^4*mWW^3*s - 12*ep^2*mtt^4*mWW^3*s - 8*ep^3*mtt^4*mWW^3*s + 12*ep^2*mtt^3*mWW^4*s + 24*ep^3*mtt^3*mWW^4*s + 16*ep*mtt^2*mWW^5*s + 72*ep^2*mtt^2*mWW^5*s + 80*ep^3*mtt^2*mWW^5*s + 2*ep*mtt^3*mWW^3*s^2 + 6*ep^2*mtt^3*mWW^3*s^2 + 4*ep^3*mtt^3*mWW^3*s^2 - 6*ep^2*mtt^2*mWW^4*s^2 - 12*ep^3*mtt^2*mWW^4*s^2 - 8*ep*mtt*mWW^5*s^2 - 36*ep^2*mtt*mWW^5*s^2 - 40*ep^3*mtt*mWW^5*s^2 + 2*mtt^5*mWW^2*t - 4*ep*mtt^5*mWW^2*t - 27*ep^2*mtt^5*mWW^2*t - 21*ep^3*mtt^5*mWW^2*t - 6*mtt^4*mWW^3*t - 2*ep*mtt^4*mWW^3*t + 96*ep^2*mtt^4*mWW^3*t + 152*ep^3*mtt^4*mWW^3*t + 4*mtt^3*mWW^4*t + 22*ep*mtt^3*mWW^4*t + 53*ep^2*mtt^3*mWW^4*t + 47*ep^3*mtt^3*mWW^4*t + 14*ep*mtt^2*mWW^5*t + 58*ep^2*mtt^2*mWW^5*t + 62*ep^3*mtt^2*mWW^5*t - 4*mtt^4*mWW^2*s*t + 10*ep*mtt^4*mWW^2*s*t + 59*ep^2*mtt^4*mWW^2*s*t + 45*ep^3*mtt^4*mWW^2*s*t + 12*mtt^3*mWW^3*s*t + 4*ep*mtt^3*mWW^3*s*t - 174*ep^2*mtt^3*mWW^3*s*t - 268*ep^3*mtt^3*mWW^3*s*t - 8*mtt^2*mWW^4*s*t - 40*ep*mtt^2*mWW^4*s*t - 79*ep^2*mtt^2*mWW^4*s*t - 59*ep^3*mtt^2*mWW^4*s*t - 22*ep*mtt*mWW^5*s*t - 94*ep^2*mtt*mWW^5*s*t - 102*ep^3*mtt*mWW^5*s*t + 2*mtt^3*mWW^2*s^2*t - 6*ep*mtt^3*mWW^2*s^2*t - 32*ep^2*mtt^3*mWW^2*s^2*t - 24*ep^3*mtt^3*mWW^2*s^2*t - 6*mtt^2*mWW^3*s^2*t - 2*ep*mtt^2*mWW^3*s^2*t + 78*ep^2*mtt^2*mWW^3*s^2*t + 116*ep^3*mtt^2*mWW^3*s^2*t + 4*mtt*mWW^4*s^2*t + 18*ep*mtt*mWW^4*s^2*t + 26*ep^2*mtt*mWW^4*s^2*t + 12*ep^3*mtt*mWW^4*s^2*t + 8*ep*mWW^5*s^2*t + 36*ep^2*mWW^5*s^2*t + 40*ep^3*mWW^5*s^2*t - ep*mtt^5*mWW*t^2 + 7*ep^2*mtt^5*mWW*t^2 + 8*ep^3*mtt^5*mWW*t^2 - 2*mtt^4*mWW^2*t^2 + 14*ep*mtt^4*mWW^2*t^2 - 65*ep^2*mtt^4*mWW^2*t^2 - 177*ep^3*mtt^4*mWW^2*t^2 + 12*mtt^3*mWW^3*t^2 - 36*ep*mtt^3*mWW^3*t^2 - 276*ep^2*mtt^3*mWW^3*t^2 - 336*ep^3*mtt^3*mWW^3*t^2 - 10*mtt^2*mWW^4*t^2 - 30*ep*mtt^2*mWW^4*t^2 + 3*ep^2*mtt^2*mWW^4*t^2 + 59*ep^3*mtt^2*mWW^4*t^2 - 7*ep*mtt*mWW^5*t^2 - 29*ep^2*mtt*mWW^5*t^2 - 34*ep^3*mtt*mWW^5*t^2 + 2*mtt^4*mWW*s*t^2 - 3*ep*mtt^4*mWW*s*t^2 - 33*ep^2*mtt^4*mWW*s*t^2 - 28*ep^3*mtt^4*mWW*s*t^2 - 2*mtt^3*mWW^2*s*t^2 - 25*ep*mtt^3*mWW^2*s*t^2 + 97*ep^2*mtt^3*mWW^2*s*t^2 + 252*ep^3*mtt^3*mWW^2*s*t^2 - 14*mtt^2*mWW^3*s*t^2 + 47*ep*mtt^2*mWW^3*s*t^2 + 317*ep^2*mtt^2*mWW^3*s*t^2 + 358*ep^3*mtt^2*mWW^3*s*t^2 + 14*mtt*mWW^4*s*t^2 + 47*ep*mtt*mWW^4*s*t^2 + 29*ep^2*mtt*mWW^4*s*t^2 - 28*ep^3*mtt*mWW^4*s*t^2 + 6*ep*mWW^5*s*t^2 + 22*ep^2*mWW^5*s*t^2 + 22*ep^3*mWW^5*s*t^2 - 2*mtt^3*mWW*s^2*t^2 + 4*ep*mtt^3*mWW*s^2*t^2 + 26*ep^2*mtt^3*mWW*s^2*t^2 + 20*ep^3*mtt^3*mWW*s^2*t^2 + 4*mtt^2*mWW^2*s^2*t^2 + 6*ep*mtt^2*mWW^2*s^2*t^2 - 46*ep^2*mtt^2*mWW^2*s^2*t^2 - 84*ep^3*mtt^2*mWW^2*s^2*t^2 + 2*mtt*mWW^3*s^2*t^2 - 10*ep*mtt*mWW^3*s^2*t^2 - 68*ep^2*mtt*mWW^3*s^2*t^2 - 80*ep^3*mtt*mWW^3*s^2*t^2 - 4*mWW^4*s^2*t^2 - 18*ep*mWW^4*s^2*t^2 - 20*ep^2*mWW^4*s^2*t^2 - 3*ep*mtt^5*t^3 + 6*ep^2*mtt^5*t^3 + 9*ep^3*mtt^5*t^3 - 2*mtt^4*mWW*t^3 + 9*ep*mtt^4*mWW*t^3 + 27*ep^2*mtt^4*mWW*t^3 + 82*ep^3*mtt^4*mWW*t^3 - 2*ep*mtt^3*mWW^2*t^3 + 269*ep^2*mtt^3*mWW^2*t^3 + 403*ep^3*mtt^3*mWW^2*t^3 - 6*mtt^2*mWW^3*t^3 + 46*ep*mtt^2*mWW^3*t^3 + 108*ep^2*mtt^2*mWW^3*t^3 + 92*ep^3*mtt^2*mWW^3*t^3 + 8*mtt*mWW^4*t^3 + 9*ep*mtt*mWW^4*t^3 - 57*ep^2*mtt*mWW^4*t^3 - 118*ep^3*mtt*mWW^4*t^3 + ep*mWW^5*t^3 + 7*ep^2*mWW^5*t^3 + 12*ep^3*mWW^5*t^3 + 3*ep*mtt^4*s*t^3 - 6*ep^2*mtt^4*s*t^3 - 9*ep^3*mtt^4*s*t^3 - 2*mtt^3*mWW*s*t^3 + 3*ep*mtt^3*mWW*s*t^3 + 27*ep^2*mtt^3*mWW*s*t^3 - 44*ep^3*mtt^3*mWW*s*t^3 + 10*mtt^2*mWW^2*s*t^3 + ep*mtt^2*mWW^2*s*t^3 - 268*ep^2*mtt^2*mWW^2*s*t^3 - 343*ep^3*mtt^2*mWW^2*s*t^3 - 2*mtt*mWW^3*s*t^3 - 45*ep*mtt*mWW^3*s*t^3 - 79*ep^2*mtt*mWW^3*s*t^3 - 78*ep^3*mtt*mWW^3*s*t^3 - 6*mWW^4*s*t^3 - 10*ep*mWW^4*s*t^3 + 38*ep^2*mWW^4*s*t^3 + 90*ep^3*mWW^4*s*t^3 + 2*mtt^2*mWW*s^2*t^3 - 4*ep*mtt^2*mWW*s^2*t^3 - 26*ep^2*mtt^2*mWW*s^2*t^3 - 20*ep^3*mtt^2*mWW*s^2*t^3 - 6*mtt*mWW^2*s^2*t^3 + 78*ep^2*mtt*mWW^2*s^2*t^3 + 108*ep^3*mtt*mWW^2*s^2*t^3 + 4*mWW^3*s^2*t^3 + 10*ep*mWW^3*s^2*t^3 - 16*ep^2*mWW^3*s^2*t^3 - 40*ep^3*mWW^3*s^2*t^3 + 9*ep*mtt^4*t^4 - 12*ep^2*mtt^4*t^4 - 45*ep^3*mtt^4*t^4 + 4*mtt^3*mWW*t^4 - 30*ep*mtt^3*mWW*t^4 - 96*ep^2*mtt^3*mWW*t^4 - 110*ep^3*mtt^3*mWW*t^4 - 2*mtt^2*mWW^2*t^4 + 8*ep*mtt^2*mWW^2*t^4 - 151*ep^2*mtt^2*mWW^2*t^4 - 233*ep^3*mtt^2*mWW^2*t^4 - 16*ep*mtt*mWW^3*t^4 + 72*ep^2*mtt*mWW^3*t^4 + 124*ep^3*mtt*mWW^3*t^4 - 2*mWW^4*t^4 - ep*mWW^4*t^4 + 7*ep^2*mWW^4*t^4 + 24*ep^3*mWW^4*t^4 - 6*ep*mtt^3*s*t^4 + 6*ep^2*mtt^3*s*t^4 + 36*ep^3*mtt^3*s*t^4 + 12*ep*mtt^2*mWW*s*t^4 + 6*ep^2*mtt^2*mWW*s*t^4 - 36*ep^3*mtt^2*mWW*s*t^4 - 4*mtt*mWW^2*s*t^4 - 4*ep*mtt*mWW^2*s*t^4 + 112*ep^2*mtt*mWW^2*s*t^4 + 208*ep^3*mtt*mWW^2*s*t^4 + 4*mWW^3*s*t^4 + 10*ep*mWW^3*s*t^4 - 52*ep^2*mWW^3*s*t^4 - 112*ep^3*mWW^3*s*t^4 - 6*ep*mtt^3*t^5 + 6*ep^2*mtt^3*t^5 + 36*ep^3*mtt^3*t^5 - 2*mtt^2*mWW*t^5 + 22*ep*mtt^2*mWW*t^5 + 62*ep^2*mtt^2*mWW*t^5 + 20*ep^3*mtt^2*mWW*t^5 + 2*mtt*mWW^2*t^5 - 16*ep*mtt*mWW^2*t^5 - 26*ep^2*mtt*mWW^2*t^5 + 28*ep^3*mtt*mWW^2*t^5 + 6*ep*mWW^3*t^5 - 6*ep^2*mWW^3*t^5 - 36*ep^3*mWW^3*t^5))/(8*ep^3*(1 + 2*ep)*(1 + 4*ep)*mtt*(-mtt + mWW)^2*(mWW - t)^3*t*(-mtt + t)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-4*mtt^3*mWW^3*s - 12*ep*mtt^3*mWW^3*s - 8*ep^2*mtt^3*mWW^3*s + 8*mtt^2*mWW^4*s + 36*ep*mtt^2*mWW^4*s + 40*ep^2*mtt^2*mWW^4*s + 8*mtt^3*mWW^2*s^2 + 24*ep*mtt^3*mWW^2*s^2 + 16*ep^2*mtt^3*mWW^2*s^2 - 8*mtt^2*mWW^3*s^2 - 48*ep*mtt^2*mWW^3*s^2 - 64*ep^2*mtt^2*mWW^3*s^2 - 16*mtt*mWW^4*s^2 - 72*ep*mtt*mWW^4*s^2 - 80*ep^2*mtt*mWW^4*s^2 - 4*mtt^3*mWW*s^3 - 12*ep*mtt^3*mWW*s^3 - 8*ep^2*mtt^3*mWW*s^3 - 8*mtt^2*mWW^2*s^3 - 12*ep*mtt^2*mWW^2*s^3 + 8*ep^2*mtt^2*mWW^2*s^3 + 28*mtt*mWW^3*s^3 + 132*ep*mtt*mWW^3*s^3 + 152*ep^2*mtt*mWW^3*s^3 + 8*mWW^4*s^3 + 36*ep*mWW^4*s^3 + 40*ep^2*mWW^4*s^3 + 8*mtt^2*mWW*s^4 + 24*ep*mtt^2*mWW*s^4 + 16*ep^2*mtt^2*mWW*s^4 - 8*mtt*mWW^2*s^4 - 48*ep*mtt*mWW^2*s^4 - 64*ep^2*mtt*mWW^2*s^4 - 16*mWW^3*s^4 - 72*ep*mWW^3*s^4 - 80*ep^2*mWW^3*s^4 - 4*mtt*mWW*s^5 - 12*ep*mtt*mWW*s^5 - 8*ep^2*mtt*mWW*s^5 + 8*mWW^2*s^5 + 36*ep*mWW^2*s^5 + 40*ep^2*mWW^2*s^5 - 4*mtt^3*mWW^3*t - 12*ep*mtt^3*mWW^3*t - 8*ep^2*mtt^3*mWW^3*t + 8*mtt^2*mWW^4*t + 36*ep*mtt^2*mWW^4*t + 40*ep^2*mtt^2*mWW^4*t + 4*mtt^3*mWW^2*s*t + 6*ep*mtt^3*mWW^2*s*t + 2*ep^2*mtt^3*mWW^2*s*t - 24*mtt^2*mWW^3*s*t - 138*ep*mtt^2*mWW^3*s*t - 186*ep^2*mtt^2*mWW^3*s*t - 4*mtt*mWW^4*s*t - 6*ep*mtt*mWW^4*s*t - 2*ep^2*mtt*mWW^4*s*t - 6*ep*mWW^5*s*t - 6*ep^2*mWW^5*s*t - 5*mtt^3*mWW*s^2*t - 9*ep*mtt^3*mWW*s^2*t - 4*ep^2*mtt^3*mWW*s^2*t + 35*mtt^2*mWW^2*s^2*t + 219*ep*mtt^2*mWW^2*s^2*t + 292*ep^2*mtt^2*mWW^2*s^2*t + 21*mtt*mWW^3*s^2*t + 81*ep*mtt*mWW^3*s^2*t + 108*ep^2*mtt*mWW^3*s^2*t + mWW^4*s^2*t + 21*ep*mWW^4*s^2*t + 20*ep^2*mWW^4*s^2*t + 2*mtt^3*s^3*t + 6*ep*mtt^3*s^3*t + 4*ep^2*mtt^3*s^3*t - 6*mtt^2*mWW*s^3*t - 78*ep*mtt^2*mWW*s^3*t - 120*ep^2*mtt^2*mWW*s^3*t - 38*mtt*mWW^2*s^3*t - 186*ep*mtt*mWW^2*s^3*t - 244*ep^2*mtt*mWW^2*s^3*t - 10*mWW^3*s^3*t - 54*ep*mWW^3*s^3*t - 56*ep^2*mWW^3*s^3*t - 4*mtt^2*s^4*t - 12*ep*mtt^2*s^4*t - 8*ep^2*mtt^2*s^4*t + 8*mtt*mWW*s^4*t + 72*ep*mtt*mWW*s^4*t + 112*ep^2*mtt*mWW*s^4*t + 20*mWW^2*s^4*t + 84*ep*mWW^2*s^4*t + 88*ep^2*mWW^2*s^4*t + 4*mtt*s^5*t + 12*ep*mtt*s^5*t + 8*ep^2*mtt*s^5*t - 8*mWW*s^5*t - 36*ep*mWW*s^5*t - 40*ep^2*mWW*s^5*t + 8*mtt^3*mWW^2*t^2 + 24*ep*mtt^3*mWW^2*t^2 + 16*ep^2*mtt^3*mWW^2*t^2 - 8*mtt^2*mWW^3*t^2 - 48*ep*mtt^2*mWW^3*t^2 - 64*ep^2*mtt^2*mWW^3*t^2 - 16*mtt*mWW^4*t^2 - 72*ep*mtt*mWW^4*t^2 - 80*ep^2*mtt*mWW^4*t^2 - 5*mtt^3*mWW*s*t^2 - 9*ep*mtt^3*mWW*s*t^2 - 4*ep^2*mtt^3*mWW*s*t^2 + 35*mtt^2*mWW^2*s*t^2 + 219*ep*mtt^2*mWW^2*s*t^2 + 292*ep^2*mtt^2*mWW^2*s*t^2 + 21*mtt*mWW^3*s*t^2 + 81*ep*mtt*mWW^3*s*t^2 + 108*ep^2*mtt*mWW^3*s*t^2 + mWW^4*s*t^2 + 21*ep*mWW^4*s*t^2 + 20*ep^2*mWW^4*s*t^2 + 2*mtt^3*s^2*t^2 - 2*ep^2*mtt^3*s^2*t^2 - 46*mtt^2*mWW*s^2*t^2 - 276*ep*mtt^2*mWW*s^2*t^2 - 350*ep^2*mtt^2*mWW*s^2*t^2 - 42*mtt*mWW^2*s^2*t^2 - 168*ep*mtt*mWW^2*s^2*t^2 - 222*ep^2*mtt*mWW^2*s^2*t^2 + 22*mWW^3*s^2*t^2 + 60*ep*mWW^3*s^2*t^2 + 62*ep^2*mWW^3*s^2*t^2 + 10*mtt^2*s^3*t^2 + 78*ep*mtt^2*s^3*t^2 + 104*ep^2*mtt^2*s^3*t^2 + 48*mtt*mWW*s^3*t^2 + 216*ep*mtt*mWW*s^3*t^2 + 264*ep^2*mtt*mWW*s^3*t^2 - 22*mWW^2*s^3*t^2 - 78*ep*mWW^2*s^3*t^2 - 80*ep^2*mWW^2*s^3*t^2 - 8*mtt*s^4*t^2 - 48*ep*mtt*s^4*t^2 - 64*ep^2*mtt*s^4*t^2 - 4*mtt^3*mWW*t^3 - 12*ep*mtt^3*mWW*t^3 - 8*ep^2*mtt^3*mWW*t^3 - 8*mtt^2*mWW^2*t^3 - 12*ep*mtt^2*mWW^2*t^3 + 8*ep^2*mtt^2*mWW^2*t^3 + 28*mtt*mWW^3*t^3 + 132*ep*mtt*mWW^3*t^3 + 152*ep^2*mtt*mWW^3*t^3 + 8*mWW^4*t^3 + 36*ep*mWW^4*t^3 + 40*ep^2*mWW^4*t^3 + 2*mtt^3*s*t^3 + 6*ep*mtt^3*s*t^3 + 4*ep^2*mtt^3*s*t^3 - 6*mtt^2*mWW*s*t^3 - 78*ep*mtt^2*mWW*s*t^3 - 120*ep^2*mtt^2*mWW*s*t^3 - 38*mtt*mWW^2*s*t^3 - 186*ep*mtt*mWW^2*s*t^3 - 244*ep^2*mtt*mWW^2*s*t^3 - 10*mWW^3*s*t^3 - 54*ep*mWW^3*s*t^3 - 56*ep^2*mWW^3*s*t^3 + 10*mtt^2*s^2*t^3 + 78*ep*mtt^2*s^2*t^3 + 104*ep^2*mtt^2*s^2*t^3 + 48*mtt*mWW*s^2*t^3 + 216*ep*mtt*mWW*s^2*t^3 + 264*ep^2*mtt*mWW*s^2*t^3 - 22*mWW^2*s^2*t^3 - 78*ep*mWW^2*s^2*t^3 - 80*ep^2*mWW^2*s^2*t^3 - 24*mtt*s^3*t^3 - 120*ep*mtt*s^3*t^3 - 144*ep^2*mtt*s^3*t^3 + 16*mWW*s^3*t^3 + 72*ep*mWW*s^3*t^3 + 80*ep^2*mWW*s^3*t^3 + 8*mtt^2*mWW*t^4 + 24*ep*mtt^2*mWW*t^4 + 16*ep^2*mtt^2*mWW*t^4 - 8*mtt*mWW^2*t^4 - 48*ep*mtt*mWW^2*t^4 - 64*ep^2*mtt*mWW^2*t^4 - 16*mWW^3*t^4 - 72*ep*mWW^3*t^4 - 80*ep^2*mWW^3*t^4 - 4*mtt^2*s*t^4 - 12*ep*mtt^2*s*t^4 - 8*ep^2*mtt^2*s*t^4 + 8*mtt*mWW*s*t^4 + 72*ep*mtt*mWW*s*t^4 + 112*ep^2*mtt*mWW*s*t^4 + 20*mWW^2*s*t^4 + 84*ep*mWW^2*s*t^4 + 88*ep^2*mWW^2*s*t^4 - 8*mtt*s^2*t^4 - 48*ep*mtt*s^2*t^4 - 64*ep^2*mtt*s^2*t^4 - 4*mtt*mWW*t^5 - 12*ep*mtt*mWW*t^5 - 8*ep^2*mtt*mWW*t^5 + 8*mWW^2*t^5 + 36*ep*mWW^2*t^5 + 40*ep^2*mWW^2*t^5 + 4*mtt*s*t^5 + 12*ep*mtt*s*t^5 + 8*ep^2*mtt*s*t^5 - 8*mWW*s*t^5 - 36*ep*mWW*s*t^5 - 40*ep^2*mWW*s*t^5))/(8*ep^3*(1 + 2*ep)*(1 + 4*ep)*mtt*s*(-mWW + s)*(mtt + mWW - 2*s - 2*t)*(mtt - s - t)^2*t*(-mWW + t)), -((-1 + 2*ep)*mWW*(-2*mtt^2 - 3*ep*mtt^2 + 37*ep^2*mtt^2 - ep*mtt*mWW + 12*ep^2*mtt*mWW - ep^2*mWW^2))/(4*ep^3*(1 + 2*ep)*mtt*(mtt - mWW)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-mtt^2 - 2*ep*mtt^2 + 15*ep^2*mtt^2 + 10*ep^2*mtt*mWW - ep^2*mWW^2))/(4*ep^3*(1 + 2*ep)*mtt*(mtt - mWW)^2), -((-1 + 2*ep)*mWW*(2*ep*mtt^5*mWW^3 + 6*ep^2*mtt^5*mWW^3 + 4*ep^3*mtt^5*mWW^3 - 6*ep^2*mtt^4*mWW^4 - 12*ep^3*mtt^4*mWW^4 - 8*ep*mtt^3*mWW^5 - 36*ep^2*mtt^3*mWW^5 - 40*ep^3*mtt^3*mWW^5 + 4*mtt^5*mWW^2*s - 2*ep*mtt^5*mWW^2*s - 35*ep^2*mtt^5*mWW^2*s - 29*ep^3*mtt^5*mWW^2*s - 12*mtt^4*mWW^3*s - 12*ep*mtt^4*mWW^3*s + 114*ep^2*mtt^4*mWW^3*s + 180*ep^3*mtt^4*mWW^3*s + 8*mtt^3*mWW^4*s + 24*ep*mtt^3*mWW^4*s + 7*ep^2*mtt^3*mWW^4*s - 21*ep^3*mtt^3*mWW^4*s + 14*ep*mtt^2*mWW^5*s + 58*ep^2*mtt^2*mWW^5*s + 62*ep^3*mtt^2*mWW^5*s - 6*ep*mtt^5*mWW*s^2 - 4*ep^2*mtt^5*mWW*s^2 + 2*ep^3*mtt^5*mWW*s^2 - 4*mtt^4*mWW^2*s^2 + 37*ep*mtt^4*mWW^2*s^2 + 3*ep^2*mtt^4*mWW^2*s^2 - 134*ep^3*mtt^4*mWW^2*s^2 + 24*mtt^3*mWW^3*s^2 - 19*ep*mtt^3*mWW^3*s^2 - 243*ep^2*mtt^3*mWW^3*s^2 - 260*ep^3*mtt^3*mWW^3*s^2 - 20*mtt^2*mWW^4*s^2 - 35*ep*mtt^2*mWW^4*s^2 + 93*ep^2*mtt^2*mWW^4*s^2 + 186*ep^3*mtt^2*mWW^4*s^2 - 7*ep*mtt*mWW^5*s^2 - 29*ep^2*mtt*mWW^5*s^2 - 34*ep^3*mtt*mWW^5*s^2 - 6*ep*mtt^5*s^3 + 17*ep^2*mtt^5*s^3 + 23*ep^3*mtt^5*s^3 - 4*mtt^4*mWW*s^3 + 14*ep*mtt^4*mWW*s^3 - 12*ep^2*mtt^4*mWW*s^3 + 48*ep^3*mtt^4*mWW*s^3 - 71*ep*mtt^3*mWW^2*s^3 + 47*ep^2*mtt^3*mWW^2*s^3 + 106*ep^3*mtt^3*mWW^2*s^3 - 12*mtt^2*mWW^3*s^3 + 49*ep*mtt^2*mWW^3*s^3 + 61*ep^2*mtt^2*mWW^3*s^3 + 36*ep^3*mtt^2*mWW^3*s^3 + 16*mtt*mWW^4*s^3 + 13*ep*mtt*mWW^4*s^3 - 120*ep^2*mtt*mWW^4*s^3 - 225*ep^3*mtt*mWW^4*s^3 + ep*mWW^5*s^3 + 7*ep^2*mWW^5*s^3 + 12*ep^3*mWW^5*s^3 + 21*ep*mtt^4*s^4 - 19*ep^2*mtt^4*s^4 - 82*ep^3*mtt^4*s^4 + 8*mtt^3*mWW*s^4 - 25*ep*mtt^3*mWW*s^4 + 99*ep^2*mtt^3*mWW*s^4 + 204*ep^3*mtt^3*mWW*s^4 - 4*mtt^2*mWW^2*s^4 + 69*ep*mtt^2*mWW^2*s^4 - 5*ep^2*mtt^2*mWW^2*s^4 - 78*ep^3*mtt^2*mWW^2*s^4 - 33*ep*mtt*mWW^3*s^4 + 79*ep^2*mtt*mWW^3*s^4 + 124*ep^3*mtt*mWW^3*s^4 - 4*mWW^4*s^4 - 2*ep*mWW^4*s^4 + 26*ep^2*mWW^4*s^4 + 72*ep^3*mWW^4*s^4 - 21*ep*mtt^3*s^5 - 34*ep^2*mtt^3*s^5 + 11*ep^3*mtt^3*s^5 - 4*mtt^2*mWW*s^5 + 17*ep*mtt^2*mWW*s^5 - 83*ep^2*mtt^2*mWW*s^5 - 254*ep^3*mtt^2*mWW*s^5 + 4*mtt*mWW^2*s^5 - 33*ep*mtt*mWW^2*s^5 - 10*ep^2*mtt*mWW^2*s^5 + 135*ep^3*mtt*mWW^2*s^5 + 13*ep*mWW^3*s^5 - 17*ep^2*mWW^3*s^5 - 84*ep^3*mWW^3*s^5 + 6*ep*mtt^2*s^6 + 36*ep^2*mtt^2*s^6 + 48*ep^3*mtt^2*s^6 - 4*ep*mtt^4*mWW^3*t - 12*ep^2*mtt^4*mWW^3*t - 8*ep^3*mtt^4*mWW^3*t + 12*ep^2*mtt^3*mWW^4*t + 24*ep^3*mtt^3*mWW^4*t + 16*ep*mtt^2*mWW^5*t + 72*ep^2*mtt^2*mWW^5*t + 80*ep^3*mtt^2*mWW^5*t - 8*mtt^4*mWW^2*s*t + 6*ep*mtt^4*mWW^2*s*t + 75*ep^2*mtt^4*mWW^2*s*t + 61*ep^3*mtt^4*mWW^2*s*t + 24*mtt^3*mWW^3*s*t + 20*ep*mtt^3*mWW^3*s*t - 234*ep^2*mtt^3*mWW^3*s*t - 356*ep^3*mtt^3*mWW^3*s*t - 16*mtt^2*mWW^4*s*t - 40*ep*mtt^2*mWW^4*s*t + 37*ep^2*mtt^2*mWW^4*s*t + 109*ep^3*mtt^2*mWW^4*s*t - 22*ep*mtt*mWW^5*s*t - 94*ep^2*mtt*mWW^5*s*t - 102*ep^3*mtt*mWW^5*s*t + 4*mtt^4*mWW*s^2*t + 8*ep*mtt^4*mWW*s^2*t - 18*ep^2*mtt^4*mWW*s^2*t - 22*ep^3*mtt^4*mWW*s^2*t - 4*mtt^3*mWW^2*s^2*t - 58*ep*mtt^3*mWW^2*s^2*t + 33*ep^2*mtt^3*mWW^2*s^2*t + 225*ep^3*mtt^3*mWW^2*s^2*t - 28*mtt^2*mWW^3*s^2*t + 22*ep*mtt^2*mWW^3*s^2*t + 262*ep^2*mtt^2*mWW^3*s^2*t + 254*ep^3*mtt^2*mWW^3*s^2*t + 28*mtt*mWW^4*s^2*t + 46*ep*mtt*mWW^4*s^2*t - 155*ep^2*mtt*mWW^4*s^2*t - 287*ep^3*mtt*mWW^4*s^2*t + 6*ep*mWW^5*s^2*t + 22*ep^2*mWW^5*s^2*t + 22*ep^3*mWW^5*s^2*t + 2*ep*mtt^4*s^3*t - 29*ep^2*mtt^4*s^3*t - 31*ep^3*mtt^4*s^3*t - 4*mtt^3*mWW*s^3*t - 6*ep*mtt^3*mWW*s^3*t + 90*ep^2*mtt^3*mWW*s^3*t + 26*ep^3*mtt^3*mWW*s^3*t + 20*mtt^2*mWW^2*s^3*t + 74*ep*mtt^2*mWW^2*s^3*t - 107*ep^2*mtt^2*mWW^2*s^3*t - 119*ep^3*mtt^2*mWW^2*s^3*t - 4*mtt*mWW^3*s^3*t - 34*ep*mtt*mWW^3*s^3*t + 84*ep^2*mtt*mWW^3*s^3*t + 108*ep^3*mtt*mWW^3*s^3*t - 12*mWW^4*s^3*t - 12*ep*mWW^4*s^3*t + 106*ep^2*mWW^4*s^3*t + 208*ep^3*mWW^4*s^3*t - 4*ep*mtt^3*s^4*t + 35*ep^2*mtt^3*s^4*t + 81*ep^3*mtt^3*s^4*t + 4*ep*mtt^2*mWW*s^4*t - 162*ep^2*mtt^2*mWW*s^4*t - 328*ep^3*mtt^2*mWW*s^4*t - 8*mtt*mWW^2*s^4*t - 56*ep*mtt*mWW^2*s^4*t + 11*ep^2*mtt*mWW^2*s^4*t + 173*ep^3*mtt*mWW^2*s^4*t + 8*mWW^3*s^4*t + 20*ep*mWW^3*s^4*t - 100*ep^2*mWW^3*s^4*t - 214*ep^3*mWW^3*s^4*t - 4*ep*mtt^2*s^5*t - 6*ep^2*mtt^2*s^5*t + 4*ep^3*mtt^2*s^5*t + 18*ep*mtt*mWW*s^5*t + 90*ep^2*mtt*mWW*s^5*t + 108*ep^3*mtt*mWW*s^5*t - 2*ep*mWW^2*s^5*t - 12*ep^2*mWW^2*s^5*t - 16*ep^3*mWW^2*s^5*t + 2*ep*mtt^3*mWW^3*t^2 + 6*ep^2*mtt^3*mWW^3*t^2 + 4*ep^3*mtt^3*mWW^3*t^2 - 6*ep^2*mtt^2*mWW^4*t^2 - 12*ep^3*mtt^2*mWW^4*t^2 - 8*ep*mtt*mWW^5*t^2 - 36*ep^2*mtt*mWW^5*t^2 - 40*ep^3*mtt*mWW^5*t^2 + 4*mtt^3*mWW^2*s*t^2 - 4*ep*mtt^3*mWW^2*s*t^2 - 40*ep^2*mtt^3*mWW^2*s*t^2 - 32*ep^3*mtt^3*mWW^2*s*t^2 - 12*mtt^2*mWW^3*s*t^2 - 8*ep*mtt^2*mWW^3*s*t^2 + 120*ep^2*mtt^2*mWW^3*s*t^2 + 176*ep^3*mtt^2*mWW^3*s*t^2 + 8*mtt*mWW^4*s*t^2 + 16*ep*mtt*mWW^4*s*t^2 - 44*ep^2*mtt*mWW^4*s*t^2 - 88*ep^3*mtt*mWW^4*s*t^2 + 8*ep*mWW^5*s*t^2 + 36*ep^2*mWW^5*s*t^2 + 40*ep^3*mWW^5*s*t^2 - 4*mtt^3*mWW*s^2*t^2 - 2*ep*mtt^3*mWW*s^2*t^2 + 22*ep^2*mtt^3*mWW*s^2*t^2 + 20*ep^3*mtt^3*mWW*s^2*t^2 + 8*mtt^2*mWW^2*s^2*t^2 + 16*ep*mtt^2*mWW^2*s^2*t^2 - 50*ep^2*mtt^2*mWW^2*s^2*t^2 - 100*ep^3*mtt^2*mWW^2*s^2*t^2 + 4*mtt*mWW^3*s^2*t^2 + 2*ep*mtt*mWW^3*s^2*t^2 - 22*ep^2*mtt*mWW^3*s^2*t^2 - 20*ep^3*mtt*mWW^3*s^2*t^2 - 8*mWW^4*s^2*t^2 - 16*ep*mWW^4*s^2*t^2 + 50*ep^2*mWW^4*s^2*t^2 + 100*ep^3*mWW^4*s^2*t^2 + 4*ep*mtt^3*s^3*t^2 + 12*ep^2*mtt^3*s^3*t^2 + 8*ep^3*mtt^3*s^3*t^2 + 4*mtt^2*mWW*s^3*t^2 - 4*ep*mtt^2*mWW*s^3*t^2 - 52*ep^2*mtt^2*mWW*s^3*t^2 - 56*ep^3*mtt^2*mWW*s^3*t^2 - 12*mtt*mWW^2*s^3*t^2 - 16*ep*mtt*mWW^2*s^3*t^2 + 72*ep^2*mtt*mWW^2*s^3*t^2 + 112*ep^3*mtt*mWW^2*s^3*t^2 + 8*mWW^3*s^3*t^2 + 4*ep*mWW^3*s^3*t^2 - 104*ep^2*mWW^3*s^3*t^2 - 160*ep^3*mWW^3*s^3*t^2 - 4*ep*mtt^2*s^4*t^2 - 12*ep^2*mtt^2*s^4*t^2 - 8*ep^3*mtt^2*s^4*t^2 + 6*ep*mtt*mWW*s^4*t^2 + 30*ep^2*mtt*mWW*s^4*t^2 + 36*ep^3*mtt*mWW*s^4*t^2 + 4*ep*mWW^2*s^4*t^2 + 18*ep^2*mWW^2*s^4*t^2 + 20*ep^3*mWW^2*s^4*t^2))/(8*ep^3*(1 + 2*ep)*(1 + 4*ep)*mtt*(-mtt + mWW)^2*(mWW - s)^3*s*(-mtt + s)*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(2*ep*mtt^5*mWW^3 + 6*ep^2*mtt^5*mWW^3 + 4*ep^3*mtt^5*mWW^3 - 6*ep^2*mtt^4*mWW^4 - 12*ep^3*mtt^4*mWW^4 - 8*ep*mtt^3*mWW^5 - 36*ep^2*mtt^3*mWW^5 - 40*ep^3*mtt^3*mWW^5 + 2*mtt^5*mWW^2*s - 4*ep*mtt^5*mWW^2*s - 27*ep^2*mtt^5*mWW^2*s - 21*ep^3*mtt^5*mWW^2*s - 6*mtt^4*mWW^3*s - 6*ep*mtt^4*mWW^3*s + 72*ep^2*mtt^4*mWW^3*s + 120*ep^3*mtt^4*mWW^3*s + 4*mtt^3*mWW^4*s + 26*ep*mtt^3*mWW^4*s + 77*ep^2*mtt^3*mWW^4*s + 79*ep^3*mtt^3*mWW^4*s + 14*ep*mtt^2*mWW^5*s + 58*ep^2*mtt^2*mWW^5*s + 62*ep^3*mtt^2*mWW^5*s - ep*mtt^5*mWW*s^2 + 7*ep^2*mtt^5*mWW*s^2 + 8*ep^3*mtt^5*mWW*s^2 - 2*mtt^4*mWW^2*s^2 + 22*ep*mtt^4*mWW^2*s^2 - 17*ep^2*mtt^4*mWW^2*s^2 - 113*ep^3*mtt^4*mWW^2*s^2 + 12*mtt^3*mWW^3*s^2 - 36*ep*mtt^3*mWW^3*s^2 - 276*ep^2*mtt^3*mWW^3*s^2 - 336*ep^3*mtt^3*mWW^3*s^2 - 10*mtt^2*mWW^4*s^2 - 38*ep*mtt^2*mWW^4*s^2 - 45*ep^2*mtt^2*mWW^4*s^2 - 5*ep^3*mtt^2*mWW^4*s^2 - 7*ep*mtt*mWW^5*s^2 - 29*ep^2*mtt*mWW^5*s^2 - 34*ep^3*mtt*mWW^5*s^2 - 3*ep*mtt^5*s^3 + 6*ep^2*mtt^5*s^3 + 9*ep^3*mtt^5*s^3 - 2*mtt^4*mWW*s^3 + 5*ep*mtt^4*mWW*s^3 + 3*ep^2*mtt^4*mWW*s^3 + 50*ep^3*mtt^4*mWW*s^3 - 14*ep*mtt^3*mWW^2*s^3 + 197*ep^2*mtt^3*mWW^2*s^3 + 307*ep^3*mtt^3*mWW^2*s^3 - 6*mtt^2*mWW^3*s^3 + 58*ep*mtt^2*mWW^3*s^3 + 180*ep^2*mtt^2*mWW^3*s^3 + 188*ep^3*mtt^2*mWW^3*s^3 + 8*mtt*mWW^4*s^3 + 13*ep*mtt*mWW^4*s^3 - 33*ep^2*mtt*mWW^4*s^3 - 86*ep^3*mtt*mWW^4*s^3 + ep*mWW^5*s^3 + 7*ep^2*mWW^5*s^3 + 12*ep^3*mWW^5*s^3 + 9*ep*mtt^4*s^4 - 12*ep^2*mtt^4*s^4 - 45*ep^3*mtt^4*s^4 + 4*mtt^3*mWW*s^4 - 22*ep*mtt^3*mWW*s^4 - 48*ep^2*mtt^3*mWW*s^4 - 46*ep^3*mtt^3*mWW*s^4 - 2*mtt^2*mWW^2*s^4 + 8*ep*mtt^2*mWW^2*s^4 - 151*ep^2*mtt^2*mWW^2*s^4 - 233*ep^3*mtt^2*mWW^2*s^4 - 24*ep*mtt*mWW^3*s^4 + 24*ep^2*mtt*mWW^3*s^4 + 60*ep^3*mtt*mWW^3*s^4 - 2*mWW^4*s^4 - ep*mWW^4*s^4 + 7*ep^2*mWW^4*s^4 + 24*ep^3*mWW^4*s^4 - 6*ep*mtt^3*s^5 + 6*ep^2*mtt^3*s^5 + 36*ep^3*mtt^3*s^5 - 2*mtt^2*mWW*s^5 + 18*ep*mtt^2*mWW*s^5 + 38*ep^2*mtt^2*mWW*s^5 - 12*ep^3*mtt^2*mWW*s^5 + 2*mtt*mWW^2*s^5 - 12*ep*mtt*mWW^2*s^5 - 2*ep^2*mtt*mWW^2*s^5 + 60*ep^3*mtt*mWW^2*s^5 + 6*ep*mWW^3*s^5 - 6*ep^2*mWW^3*s^5 - 36*ep^3*mWW^3*s^5 - 4*ep*mtt^4*mWW^3*t - 12*ep^2*mtt^4*mWW^3*t - 8*ep^3*mtt^4*mWW^3*t + 12*ep^2*mtt^3*mWW^4*t + 24*ep^3*mtt^3*mWW^4*t + 16*ep*mtt^2*mWW^5*t + 72*ep^2*mtt^2*mWW^5*t + 80*ep^3*mtt^2*mWW^5*t - 4*mtt^4*mWW^2*s*t + 10*ep*mtt^4*mWW^2*s*t + 59*ep^2*mtt^4*mWW^2*s*t + 45*ep^3*mtt^4*mWW^2*s*t + 12*mtt^3*mWW^3*s*t + 8*ep*mtt^3*mWW^3*s*t - 150*ep^2*mtt^3*mWW^3*s*t - 236*ep^3*mtt^3*mWW^3*s*t - 8*mtt^2*mWW^4*s*t - 44*ep*mtt^2*mWW^4*s*t - 103*ep^2*mtt^2*mWW^4*s*t - 91*ep^3*mtt^2*mWW^4*s*t - 22*ep*mtt*mWW^5*s*t - 94*ep^2*mtt*mWW^5*s*t - 102*ep^3*mtt*mWW^5*s*t + 2*mtt^4*mWW*s^2*t - 3*ep*mtt^4*mWW*s^2*t - 33*ep^2*mtt^4*mWW*s^2*t - 28*ep^3*mtt^4*mWW*s^2*t - 2*mtt^3*mWW^2*s^2*t - 33*ep*mtt^3*mWW^2*s^2*t + 49*ep^2*mtt^3*mWW^2*s^2*t + 188*ep^3*mtt^3*mWW^2*s^2*t - 14*mtt^2*mWW^3*s^2*t + 51*ep*mtt^2*mWW^3*s^2*t + 341*ep^2*mtt^2*mWW^3*s^2*t + 390*ep^3*mtt^2*mWW^3*s^2*t + 14*mtt*mWW^4*s^2*t + 51*ep*mtt*mWW^4*s^2*t + 53*ep^2*mtt*mWW^4*s^2*t + 4*ep^3*mtt*mWW^4*s^2*t + 6*ep*mWW^5*s^2*t + 22*ep^2*mWW^5*s^2*t + 22*ep^3*mWW^5*s^2*t + 3*ep*mtt^4*s^3*t - 6*ep^2*mtt^4*s^3*t - 9*ep^3*mtt^4*s^3*t - 2*mtt^3*mWW*s^3*t + 7*ep*mtt^3*mWW*s^3*t + 51*ep^2*mtt^3*mWW*s^3*t - 12*ep^3*mtt^3*mWW*s^3*t + 10*mtt^2*mWW^2*s^3*t + 5*ep*mtt^2*mWW^2*s^3*t - 244*ep^2*mtt^2*mWW^2*s^3*t - 311*ep^3*mtt^2*mWW^2*s^3*t - 2*mtt*mWW^3*s^3*t - 53*ep*mtt*mWW^3*s^3*t - 127*ep^2*mtt*mWW^3*s^3*t - 142*ep^3*mtt*mWW^3*s^3*t - 6*mWW^4*s^3*t - 10*ep*mWW^4*s^3*t + 38*ep^2*mWW^4*s^3*t + 90*ep^3*mWW^4*s^3*t - 6*ep*mtt^3*s^4*t + 6*ep^2*mtt^3*s^4*t + 36*ep^3*mtt^3*s^4*t + 8*ep*mtt^2*mWW*s^4*t - 18*ep^2*mtt^2*mWW*s^4*t - 68*ep^3*mtt^2*mWW*s^4*t - 4*mtt*mWW^2*s^4*t + 136*ep^2*mtt*mWW^2*s^4*t + 240*ep^3*mtt*mWW^2*s^4*t + 4*mWW^3*s^4*t + 10*ep*mWW^3*s^4*t - 52*ep^2*mWW^3*s^4*t - 112*ep^3*mWW^3*s^4*t + 2*ep*mtt^3*mWW^3*t^2 + 6*ep^2*mtt^3*mWW^3*t^2 + 4*ep^3*mtt^3*mWW^3*t^2 - 6*ep^2*mtt^2*mWW^4*t^2 - 12*ep^3*mtt^2*mWW^4*t^2 - 8*ep*mtt*mWW^5*t^2 - 36*ep^2*mtt*mWW^5*t^2 - 40*ep^3*mtt*mWW^5*t^2 + 2*mtt^3*mWW^2*s*t^2 - 6*ep*mtt^3*mWW^2*s*t^2 - 32*ep^2*mtt^3*mWW^2*s*t^2 - 24*ep^3*mtt^3*mWW^2*s*t^2 - 6*mtt^2*mWW^3*s*t^2 - 2*ep*mtt^2*mWW^3*s*t^2 + 78*ep^2*mtt^2*mWW^3*s*t^2 + 116*ep^3*mtt^2*mWW^3*s*t^2 + 4*mtt*mWW^4*s*t^2 + 18*ep*mtt*mWW^4*s*t^2 + 26*ep^2*mtt*mWW^4*s*t^2 + 12*ep^3*mtt*mWW^4*s*t^2 + 8*ep*mWW^5*s*t^2 + 36*ep^2*mWW^5*s*t^2 + 40*ep^3*mWW^5*s*t^2 - 2*mtt^3*mWW*s^2*t^2 + 4*ep*mtt^3*mWW*s^2*t^2 + 26*ep^2*mtt^3*mWW*s^2*t^2 + 20*ep^3*mtt^3*mWW*s^2*t^2 + 4*mtt^2*mWW^2*s^2*t^2 + 6*ep*mtt^2*mWW^2*s^2*t^2 - 46*ep^2*mtt^2*mWW^2*s^2*t^2 - 84*ep^3*mtt^2*mWW^2*s^2*t^2 + 2*mtt*mWW^3*s^2*t^2 - 10*ep*mtt*mWW^3*s^2*t^2 - 68*ep^2*mtt*mWW^3*s^2*t^2 - 80*ep^3*mtt*mWW^3*s^2*t^2 - 4*mWW^4*s^2*t^2 - 18*ep*mWW^4*s^2*t^2 - 20*ep^2*mWW^4*s^2*t^2 + 2*mtt^2*mWW*s^3*t^2 - 4*ep*mtt^2*mWW*s^3*t^2 - 26*ep^2*mtt^2*mWW*s^3*t^2 - 20*ep^3*mtt^2*mWW*s^3*t^2 - 6*mtt*mWW^2*s^3*t^2 + 78*ep^2*mtt*mWW^2*s^3*t^2 + 108*ep^3*mtt*mWW^2*s^3*t^2 + 4*mWW^3*s^3*t^2 + 10*ep*mWW^3*s^3*t^2 - 16*ep^2*mWW^3*s^3*t^2 - 40*ep^3*mWW^3*s^3*t^2))/(8*ep^3*(1 + 2*ep)*(1 + 4*ep)*mtt*(-mtt + mWW)^2*(mWW - s)^3*s*(-mtt + s)*(-mtt + s + t))}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - mWW)*(mtt - s - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)*(mtt - mWW - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, (-2*(1 + ep)*(mtt - s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))/(ep*(1 + 4*ep)*(mtt - mWW - 2*s)), -((mtt - mWW)*(-2*mtt^2*mWW*s + 2*mtt*mWW^2*s - 2*mtt*mWW*s^2 - 16*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 + 4*mWW*s^3 + 16*ep*mWW*s^3 + 2*mtt^3*t + 4*ep*mtt^3*t - 3*mtt^2*mWW*t - 4*ep*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t + mWW^3*t + 4*ep*mWW^3*t - 2*mtt^2*s*t - 4*ep*mtt^2*s*t - 8*ep*mtt*mWW*s*t + 2*mWW^2*s*t + 12*ep*mWW^2*s*t + 4*mWW*s^2*t + 16*ep*mWW*s^2*t))/(2*ep*(1 + 4*ep)*mWW*(mtt - mWW - 2*s)), (-6*mtt^2*mWW*s - 12*ep*mtt^2*mWW*s - 2*mtt*mWW^2*s - 4*ep*mtt*mWW^2*s + 10*mtt*mWW*s^2 + 20*ep*mtt*mWW*s^2 + 2*mWW^2*s^2 + 4*ep*mWW^2*s^2 - 4*mWW*s^3 - 8*ep*mWW*s^3 + 2*mtt^3*t + 4*ep*mtt^3*t - 3*mtt^2*mWW*t - 4*ep*mtt^2*mWW*t + 2*mtt*mWW^2*t + 8*ep*mtt*mWW^2*t - mWW^3*t - 8*ep*mWW^3*t - 2*mtt^2*s*t - 4*ep*mtt^2*s*t + 8*mtt*mWW*s*t + 12*ep*mtt*mWW*s*t - 2*mWW^2*s*t - 16*ep*mWW^2*s*t - 4*mWW*s^2*t - 8*ep*mWW*s^2*t)/(2*ep*mWW*(mtt - mWW - 2*s)), 0, 0, 0, 0, 0, 0, (-4*ep*(mtt - s)*(-2*mWW*s + mtt*t - mWW*t))/((1 + 4*ep)*mWW*(mtt - mWW - 2*s)), (-3*t*(-2*mtt^2*mWW*s + 4*ep*mtt^2*mWW*s + 2*mtt*mWW^2*s + 4*ep*mtt*mWW^2*s - 2*mtt*mWW*s^2 - 28*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 - 4*ep*mWW^2*s^2 + 4*mWW*s^3 + 24*ep*mWW*s^3 + 2*mtt^3*t + 4*ep*mtt^3*t - 3*mtt^2*mWW*t - 4*ep*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t + mWW^3*t + 4*ep*mWW^3*t - 2*mtt^2*s*t - 4*ep*mtt^2*s*t - 16*ep*mtt*mWW*s*t + 2*mWW^2*s*t + 12*ep*mWW^2*s*t + 4*mWW*s^2*t + 24*ep*mWW*s^2*t))/((1 + 4*ep)*mWW*(mtt - mWW - 2*s)*s*(mtt - s - t)), (2*(-(mWW*s) + mtt*t - mWW*t)*(-4*ep*mtt*mWW^2*s^2 + 4*ep*mWW^2*s^3 - 2*mtt^2*mWW*s*t + 8*ep*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t + 12*ep*mtt*mWW^2*s*t - 2*mWW^3*s*t - 8*ep*mWW^3*s*t + 6*mtt*mWW*s^2*t - 4*ep*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 20*ep*mWW^2*s^2*t - 4*mWW*s^3*t - 4*ep*mWW*s^3*t + 2*mtt^3*t^2 + 4*ep*mtt^3*t^2 - 3*mtt^2*mWW*t^2 - 4*ep*mtt^2*mWW*t^2 - 4*ep*mtt*mWW^2*t^2 + mWW^3*t^2 + 4*ep*mWW^3*t^2 - 2*mtt^2*s*t^2 - 4*ep*mtt^2*s*t^2 - 20*ep*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 12*ep*mWW^2*s*t^2 + 4*mWW*s^2*t^2 + 28*ep*mWW*s^2*t^2))/(ep*(1 + 4*ep)*mWW*(mtt - mWW - 2*s)*(mWW - t)*t^2), (-3*(s + t)*(-8*ep*mtt*mWW^2*s^2 + 8*ep*mWW^2*s^3 - 2*mtt^2*mWW*s*t + 8*ep*mtt^2*mWW*s*t + 4*mtt*mWW^2*s*t + 8*ep*mtt*mWW^2*s*t - 2*mWW^3*s*t - 8*ep*mWW^3*s*t + 6*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 16*ep*mWW^2*s^2*t - 4*mWW*s^3*t - 8*ep*mWW*s^3*t + 2*mtt^3*t^2 + 4*ep*mtt^3*t^2 - 3*mtt^2*mWW*t^2 - 4*ep*mtt^2*mWW*t^2 - 4*ep*mtt*mWW^2*t^2 + mWW^3*t^2 + 4*ep*mWW^3*t^2 - 2*mtt^2*s*t^2 - 4*ep*mtt^2*s*t^2 - 16*ep*mtt*mWW*s*t^2 + 2*mWW^2*s*t^2 + 12*ep*mWW^2*s*t^2 + 4*mWW*s^2*t^2 + 24*ep*mWW*s^2*t^2))/((1 + 4*ep)*mWW*(mtt - mWW - 2*s)*s*(mWW - t)*t), (4*ep*(mtt - s)*(s + t)*(-2*mWW*s + mtt*t - mWW*t))/((1 + 4*ep)*mWW*(mtt - mWW - 2*s)*t), 0, 0, 0, 0, 0, (4*ep*(mtt - s)*(2*mtt*mWW*s - 2*mWW*s^2 + mtt*mWW*t - mWW^2*t - mtt*s*t - 3*mWW*s*t))/((1 + 4*ep)*mWW*(mtt - mWW - 2*s)*t), 0, 0, 0, 0, (-2*(mtt*mWW - mWW*s - mtt*t)*(4*ep*mtt^2*mWW^2*s - 8*ep*mtt*mWW^2*s^2 + 4*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 6*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 6*ep*mtt*mWW^3*t - 10*mtt^2*mWW*s*t - 28*ep*mtt^2*mWW*s*t + 8*mtt*mWW^2*s*t + 26*ep*mtt*mWW^2*s*t - 2*mWW^3*s*t - 6*ep*mWW^3*s*t + 14*mtt*mWW*s^2*t + 32*ep*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 20*ep*mWW^2*s^2*t - 4*mWW*s^3*t - 4*ep*mWW*s^3*t + 2*mtt^3*t^2 + 4*ep*mtt^3*t^2 - 3*mtt^2*mWW*t^2 - 6*ep*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 6*ep*mtt*mWW^2*t^2 - mWW^3*t^2 - 4*ep*mWW^3*t^2 - 2*mtt^2*s*t^2 - 4*ep*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 + 14*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 6*ep*mWW^2*s*t^2 - 4*mWW*s^2*t^2 - 4*ep*mWW*s^2*t^2))/(ep*(1 + 4*ep)*mWW*(mtt - mWW - 2*s)*(mWW - t)*t^2), (-3*(mtt - s)*(8*ep*mtt^2*mWW^2*s - 16*ep*mtt*mWW^2*s^2 + 8*ep*mWW^2*s^3 - 2*mtt^2*mWW^2*t - 4*ep*mtt^2*mWW^2*t + 2*mtt*mWW^3*t + 4*ep*mtt*mWW^3*t - 10*mtt^2*mWW*s*t - 32*ep*mtt^2*mWW*s*t + 8*mtt*mWW^2*s*t + 20*ep*mtt*mWW^2*s*t - 2*mWW^3*s*t - 4*ep*mWW^3*s*t + 14*mtt*mWW*s^2*t + 40*ep*mtt*mWW*s^2*t - 6*mWW^2*s^2*t - 16*ep*mWW^2*s^2*t - 4*mWW*s^3*t - 8*ep*mWW*s^3*t + 2*mtt^3*t^2 + 4*ep*mtt^3*t^2 - 3*mtt^2*mWW*t^2 - 8*ep*mtt^2*mWW*t^2 + 2*mtt*mWW^2*t^2 + 8*ep*mtt*mWW^2*t^2 - mWW^3*t^2 - 4*ep*mWW^3*t^2 - 2*mtt^2*s*t^2 - 4*ep*mtt^2*s*t^2 + 8*mtt*mWW*s*t^2 + 20*ep*mtt*mWW*s*t^2 - 2*mWW^2*s*t^2 - 8*ep*mWW^2*s*t^2 - 4*mWW*s^2*t^2 - 8*ep*mWW*s^2*t^2))/((1 + 4*ep)*mWW*(mtt - mWW - 2*s)*(mWW - t)*(mtt - s - t)*t), 0, 0, 0, 0, ((-1 + 2*ep)*(8*ep*mtt^3*mWW^3*s^3 - 8*ep*mtt^2*mWW^4*s^3 - 16*ep*mtt^2*mWW^3*s^4 + 8*ep*mtt*mWW^3*s^5 + 8*ep*mWW^4*s^5 + 4*mtt^4*mWW^2*s^2*t - 24*ep*mtt^4*mWW^2*s^2*t - 12*mtt^3*mWW^3*s^2*t + 8*ep*mtt^3*mWW^3*s^2*t + 12*mtt^2*mWW^4*s^2*t + 32*ep*mtt^2*mWW^4*s^2*t - 4*mtt*mWW^5*s^2*t - 16*ep*mtt*mWW^5*s^2*t - 16*mtt^3*mWW^2*s^3*t + 40*ep*mtt^3*mWW^2*s^3*t + 28*mtt^2*mWW^3*s^3*t + 48*ep*mtt^2*mWW^3*s^3*t - 8*mtt*mWW^4*s^3*t - 24*ep*mtt*mWW^4*s^3*t - 4*mWW^5*s^3*t - 16*ep*mWW^5*s^3*t + 20*mtt^2*mWW^2*s^4*t - 8*ep*mtt^2*mWW^2*s^4*t - 8*mtt*mWW^3*s^4*t - 48*ep*mtt*mWW^3*s^4*t - 12*mWW^4*s^4*t - 40*ep*mWW^4*s^4*t - 8*mtt*mWW^2*s^5*t - 8*ep*mtt*mWW^2*s^5*t - 8*mWW^3*s^5*t - 8*ep*mWW^3*s^5*t - 6*mtt^5*mWW*s*t^2 + 8*ep*mtt^5*mWW*s*t^2 + 18*mtt^4*mWW^2*s*t^2 - 18*mtt^3*mWW^3*s*t^2 - 24*ep*mtt^3*mWW^3*s*t^2 + 6*mtt^2*mWW^4*s*t^2 + 16*ep*mtt^2*mWW^4*s*t^2 + 16*mtt^4*mWW*s^2*t^2 - 4*ep*mtt^4*mWW*s^2*t^2 - 28*mtt^3*mWW^2*s^2*t^2 + 16*ep*mtt^3*mWW^2*s^2*t^2 + 8*mtt^2*mWW^3*s^2*t^2 - 24*ep*mtt^2*mWW^3*s^2*t^2 + 4*mtt*mWW^4*s^2*t^2 + 16*ep*mtt*mWW^4*s^2*t^2 - 4*ep*mWW^5*s^2*t^2 - 14*mtt^3*mWW*s^3*t^2 - 12*ep*mtt^3*mWW*s^3*t^2 + 2*mtt^2*mWW^2*s^3*t^2 - 68*ep*mtt^2*mWW^2*s^3*t^2 + 14*mtt*mWW^3*s^3*t^2 + 28*ep*mtt*mWW^3*s^3*t^2 - 2*mWW^4*s^3*t^2 + 4*ep*mWW^4*s^3*t^2 + 4*mtt^2*mWW*s^4*t^2 + 8*ep*mtt^2*mWW*s^4*t^2 + 8*mtt*mWW^2*s^4*t^2 + 48*ep*mtt*mWW^2*s^4*t^2 + 4*mWW^3*s^4*t^2 + 56*ep*mWW^3*s^4*t^2 + 2*mtt^6*t^3 + 4*ep*mtt^6*t^3 - 7*mtt^5*mWW*t^3 - 12*ep*mtt^5*mWW*t^3 + 8*mtt^4*mWW^2*t^3 + 8*ep*mtt^4*mWW^2*t^3 - 2*mtt^3*mWW^3*t^3 + 8*ep*mtt^3*mWW^3*t^3 - 2*mtt^2*mWW^4*t^3 - 12*ep*mtt^2*mWW^4*t^3 + mtt*mWW^5*t^3 + 4*ep*mtt*mWW^5*t^3 - 4*mtt^5*s*t^3 - 16*ep*mtt^5*s*t^3 + 7*mtt^4*mWW*s*t^3 + 4*ep*mtt^4*mWW*s*t^3 + 2*mtt^3*mWW^2*s*t^3 + 56*ep*mtt^3*mWW^2*s*t^3 - 8*mtt^2*mWW^3*s*t^3 - 56*ep*mtt^2*mWW^3*s*t^3 + 2*mtt*mWW^4*s*t^3 + 8*ep*mtt*mWW^4*s*t^3 + mWW^5*s*t^3 + 4*ep*mWW^5*s*t^3 + 2*mtt^4*s^2*t^3 + 16*ep*mtt^4*s^2*t^3 + 4*mtt^3*mWW*s^2*t^3 + 32*ep*mtt^3*mWW*s^2*t^3 - 12*mtt^2*mWW^2*s^2*t^3 - 72*ep*mtt^2*mWW^2*s^2*t^3 + 4*mtt*mWW^3*s^2*t^3 + 8*ep*mtt*mWW^3*s^2*t^3 + 2*mWW^4*s^2*t^3 + 16*ep*mWW^4*s^2*t^3 - 4*ep*mtt^3*s^3*t^3 - 4*mtt^2*mWW*s^3*t^3 - 20*ep*mtt^2*mWW*s^3*t^3 - 4*ep*mtt*mWW^2*s^3*t^3 + 4*mWW^3*s^3*t^3 + 28*ep*mWW^3*s^3*t^3))/(ep^2*(1 + 4*ep)*mWW^2*(mtt - mWW - 2*s)^2*s*(mWW - t)*t^2), -(((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s)*(8*ep*mtt*mWW^3*s^3 - 8*ep*mWW^3*s^4 + 4*mtt^2*mWW^2*s^2*t - 24*ep*mtt^2*mWW^2*s^2*t - 8*mtt*mWW^3*s^2*t - 24*ep*mtt*mWW^3*s^2*t + 4*mWW^4*s^2*t + 16*ep*mWW^4*s^2*t - 12*mtt*mWW^2*s^3*t + 16*ep*mtt*mWW^2*s^3*t + 12*mWW^3*s^3*t + 40*ep*mWW^3*s^3*t + 8*mWW^2*s^4*t + 8*ep*mWW^2*s^4*t - 6*mtt^3*mWW*s*t^2 + 8*ep*mtt^3*mWW*s*t^2 + 12*mtt^2*mWW^2*s*t^2 + 20*ep*mtt^2*mWW^2*s*t^2 - 6*mtt*mWW^3*s*t^2 - 8*ep*mtt*mWW^3*s*t^2 + 4*ep*mWW^4*s*t^2 + 10*mtt^2*mWW*s^2*t^2 + 4*ep*mtt^2*mWW*s^2*t^2 - 12*mtt*mWW^2*s^2*t^2 + 24*ep*mtt*mWW^2*s^2*t^2 + 2*mWW^3*s^2*t^2 - 4*ep*mWW^3*s^2*t^2 - 4*mtt*mWW*s^3*t^2 - 8*ep*mtt*mWW*s^3*t^2 - 4*mWW^2*s^3*t^2 - 56*ep*mWW^2*s^3*t^2 + 2*mtt^4*t^3 + 4*ep*mtt^4*t^3 - 5*mtt^3*mWW*t^3 - 8*ep*mtt^3*mWW*t^3 + 3*mtt^2*mWW^2*t^3 + mtt*mWW^3*t^3 + 8*ep*mtt*mWW^3*t^3 - mWW^4*t^3 - 4*ep*mWW^4*t^3 - 2*mtt^3*s*t^3 - 12*ep*mtt^3*s*t^3 + 2*mtt^2*mWW*s*t^3 - 24*ep*mtt^2*mWW*s*t^3 + 2*mtt*mWW^2*s*t^3 + 28*ep*mtt*mWW^2*s*t^3 - 2*mWW^3*s*t^3 - 16*ep*mWW^3*s*t^3 + 4*ep*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 32*ep*mtt*mWW*s^2*t^3 - 4*mWW^2*s^2*t^3 - 28*ep*mWW^2*s^2*t^3))/(ep^2*(1 + 4*ep)*mWW^2*(mtt - mWW - 2*s)^2*s*(mWW - t)*t^2)), (4*(-1 + 2*ep)^2*mtt)/(ep*(1 + 4*ep)*mWW), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-8*ep*mtt^3*mWW^3*s^2 + 32*ep*mtt^2*mWW^3*s^3 - 40*ep*mtt*mWW^3*s^4 + 16*ep*mWW^3*s^5 + 4*mtt^3*mWW^3*s*t + 12*ep*mtt^3*mWW^3*s*t - 4*mtt^2*mWW^4*s*t - 12*ep*mtt^2*mWW^4*s*t + 24*mtt^3*mWW^2*s^2*t + 40*ep*mtt^3*mWW^2*s^2*t - 28*mtt^2*mWW^3*s^2*t - 80*ep*mtt^2*mWW^3*s^2*t + 12*mtt*mWW^4*s^2*t + 40*ep*mtt*mWW^4*s^2*t - 64*mtt^2*mWW^2*s^3*t - 96*ep*mtt^2*mWW^2*s^3*t + 48*mtt*mWW^3*s^3*t + 132*ep*mtt*mWW^3*s^3*t - 8*mWW^4*s^3*t - 28*ep*mWW^4*s^3*t + 56*mtt*mWW^2*s^4*t + 72*ep*mtt*mWW^2*s^4*t - 24*mWW^3*s^4*t - 64*ep*mWW^3*s^4*t - 16*mWW^2*s^5*t - 16*ep*mWW^2*s^5*t - 10*mtt^4*mWW*s*t^2 - 8*ep*mtt^4*mWW*s*t^2 + 16*mtt^3*mWW^2*s*t^2 + 16*ep*mtt^3*mWW^2*s*t^2 - 10*mtt^2*mWW^3*s*t^2 - 24*ep*mtt^2*mWW^3*s*t^2 + 4*mtt*mWW^4*s*t^2 + 16*ep*mtt*mWW^4*s*t^2 + 14*mtt^3*mWW*s^2*t^2 - 8*ep*mtt^3*mWW*s^2*t^2 - 52*mtt^2*mWW^2*s^2*t^2 - 4*ep*mtt^2*mWW^2*s^2*t^2 + 30*mtt*mWW^3*s^2*t^2 + 68*ep*mtt*mWW^3*s^2*t^2 - 8*mWW^4*s^2*t^2 - 32*ep*mWW^4*s^2*t^2 - 4*mtt^2*mWW*s^3*t^2 + 16*ep*mtt^2*mWW*s^3*t^2 + 52*mtt*mWW^2*s^3*t^2 - 44*ep*mtt*mWW^2*s^3*t^2 - 24*mWW^3*s^3*t^2 - 60*ep*mWW^3*s^3*t^2 - 16*mWW^2*s^4*t^2 + 32*ep*mWW^2*s^4*t^2 + 2*mtt^5*t^3 + 4*ep*mtt^5*t^3 - 5*mtt^4*mWW*t^3 - 8*ep*mtt^4*mWW*t^3 + 3*mtt^3*mWW^2*t^3 + mtt^2*mWW^3*t^3 + 8*ep*mtt^2*mWW^3*t^3 - mtt*mWW^4*t^3 - 4*ep*mtt*mWW^4*t^3 - 2*mtt^4*s*t^3 - 4*ep*mtt^4*s*t^3 + 12*mtt^3*mWW*s*t^3 - 8*ep*mtt^3*mWW*s*t^3 - 14*mtt^2*mWW^2*s*t^3 + 24*ep*mtt^2*mWW^2*s*t^3 + 4*mtt*mWW^3*s*t^3 - 12*ep*mtt*mWW^3*s*t^3 - 2*mtt^2*mWW*s^2*t^3 + 44*ep*mtt^2*mWW*s^2*t^3 + 12*mtt*mWW^2*s^2*t^3 - 76*ep*mtt*mWW^2*s^2*t^3 - 2*mWW^3*s^2*t^3 + 16*ep*mWW^3*s^2*t^3 - 4*mtt*mWW*s^3*t^3 - 24*ep*mtt*mWW*s^3*t^3 + 4*mWW^2*s^3*t^3 + 72*ep*mWW^2*s^3*t^3 - 2*mtt^4*t^4 - 4*ep*mtt^4*t^4 + 5*mtt^3*mWW*t^4 + 8*ep*mtt^3*mWW*t^4 - 3*mtt^2*mWW^2*t^4 - mtt*mWW^3*t^4 - 8*ep*mtt*mWW^3*t^4 + mWW^4*t^4 + 4*ep*mWW^4*t^4 + 2*mtt^3*s*t^4 + 4*ep*mtt^3*s*t^4 - 2*mtt^2*mWW*s*t^4 + 12*ep*mtt^2*mWW*s*t^4 - 2*mtt*mWW^2*s*t^4 - 28*ep*mtt*mWW^2*s*t^4 + 2*mWW^3*s*t^4 + 12*ep*mWW^3*s*t^4 - 4*mtt*mWW*s^2*t^4 - 24*ep*mtt*mWW*s^2*t^4 + 4*mWW^2*s^2*t^4 + 24*ep*mWW^2*s^2*t^4))/(2*ep^2*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - 2*s)*s*(mWW - t)*(mtt - s - t)*t^2), -(((-1 + 2*ep)*(16*ep*mtt^4*mWW^4*s - 8*ep*mtt^4*mWW^3*s^2 - 56*ep*mtt^3*mWW^4*s^2 + 24*ep*mtt^3*mWW^3*s^3 + 72*ep*mtt^2*mWW^4*s^3 - 24*ep*mtt^2*mWW^3*s^4 - 40*ep*mtt*mWW^4*s^4 + 8*ep*mtt*mWW^3*s^5 + 8*ep*mWW^4*s^5 - 8*mtt^4*mWW^4*t - 24*ep*mtt^4*mWW^4*t + 8*mtt^3*mWW^5*t + 24*ep*mtt^3*mWW^5*t - 36*mtt^4*mWW^3*s*t - 116*ep*mtt^4*mWW^3*s*t + 40*mtt^3*mWW^4*s*t + 112*ep*mtt^3*mWW^4*s*t - 20*mtt^2*mWW^5*s*t - 60*ep*mtt^2*mWW^5*s*t + 20*mtt^4*mWW^2*s^2*t + 64*ep*mtt^4*mWW^2*s^2*t + 96*mtt^3*mWW^3*s^2*t + 272*ep*mtt^3*mWW^3*s^2*t - 68*mtt^2*mWW^4*s^2*t - 176*ep*mtt^2*mWW^4*s^2*t + 16*mtt*mWW^5*s^2*t + 48*ep*mtt*mWW^5*s^2*t - 48*mtt^3*mWW^2*s^3*t - 136*ep*mtt^3*mWW^2*s^3*t - 92*mtt^2*mWW^3*s^3*t - 204*ep*mtt^2*mWW^3*s^3*t + 48*mtt*mWW^4*s^3*t + 112*ep*mtt*mWW^4*s^3*t - 4*mWW^5*s^3*t - 12*ep*mWW^5*s^3*t + 36*mtt^2*mWW^2*s^4*t + 80*ep*mtt^2*mWW^2*s^4*t + 40*mtt*mWW^3*s^4*t + 56*ep*mtt*mWW^3*s^4*t - 12*mWW^4*s^4*t - 24*ep*mWW^4*s^4*t - 8*mtt*mWW^2*s^5*t - 8*ep*mtt*mWW^2*s^5*t - 8*mWW^3*s^5*t - 8*ep*mWW^3*s^5*t + 8*mtt^5*mWW^2*t^2 + 20*ep*mtt^5*mWW^2*t^2 - 4*mtt^4*mWW^3*t^2 - 12*ep*mtt^4*mWW^3*t^2 + 8*mtt^3*mWW^4*t^2 + 36*ep*mtt^3*mWW^4*t^2 - 12*mtt^2*mWW^5*t^2 - 44*ep*mtt^2*mWW^5*t^2 - 4*mtt^5*mWW*s*t^2 - 12*ep*mtt^5*mWW*s*t^2 + 24*mtt^4*mWW^2*s*t^2 + 92*ep*mtt^4*mWW^2*s*t^2 + 48*mtt^3*mWW^3*s*t^2 + 76*ep*mtt^3*mWW^3*s*t^2 - 40*mtt^2*mWW^4*s*t^2 - 132*ep*mtt^2*mWW^4*s*t^2 + 20*mtt*mWW^5*s*t^2 + 72*ep*mtt*mWW^5*s*t^2 - 2*mtt^4*mWW*s^2*t^2 - 16*ep*mtt^4*mWW*s^2*t^2 - 94*mtt^3*mWW^2*s^2*t^2 - 232*ep*mtt^3*mWW^2*s^2*t^2 - 94*mtt^2*mWW^3*s^2*t^2 - 124*ep*mtt^2*mWW^3*s^2*t^2 + 54*mtt*mWW^4*s^2*t^2 + 160*ep*mtt*mWW^4*s^2*t^2 - 8*mWW^5*s^2*t^2 - 28*ep*mWW^5*s^2*t^2 + 10*mtt^3*mWW*s^3*t^2 + 36*ep*mtt^3*mWW*s^3*t^2 + 86*mtt^2*mWW^2*s^3*t^2 + 136*ep*mtt^2*mWW^2*s^3*t^2 + 70*mtt*mWW^3*s^3*t^2 + 84*ep*mtt*mWW^3*s^3*t^2 - 22*mWW^4*s^3*t^2 - 64*ep*mWW^4*s^3*t^2 - 4*mtt^2*mWW*s^4*t^2 - 8*ep*mtt^2*mWW*s^4*t^2 - 24*mtt*mWW^2*s^4*t^2 - 16*ep*mtt*mWW^2*s^4*t^2 - 20*mWW^3*s^4*t^2 - 24*ep*mWW^3*s^4*t^2 - 8*mtt^5*mWW*t^3 - 24*ep*mtt^5*mWW*t^3 + 2*mtt^4*mWW^2*t^3 + 24*ep*mtt^4*mWW^2*t^3 + 2*mtt^3*mWW^3*t^3 - 24*ep*mtt^3*mWW^3*t^3 - 2*mtt^2*mWW^4*t^3 + 6*mtt*mWW^5*t^3 + 24*ep*mtt*mWW^5*t^3 + 2*mtt^5*s*t^3 + 8*ep*mtt^5*s*t^3 + 3*mtt^4*mWW*s*t^3 - 16*ep*mtt^4*mWW*s*t^3 - 40*mtt^3*mWW^2*s*t^3 - 64*ep*mtt^3*mWW^2*s*t^3 - 22*mtt^2*mWW^3*s*t^3 - 12*ep*mtt^2*mWW^3*s*t^3 + 14*mtt*mWW^4*s*t^3 + 40*ep*mtt*mWW^4*s*t^3 - 5*mWW^5*s*t^3 - 20*ep*mWW^5*s*t^3 - 2*mtt^4*s^2*t^3 - 4*ep*mtt^4*s^2*t^3 + 14*mtt^3*mWW*s^2*t^3 + 48*ep*mtt^3*mWW*s^2*t^3 + 62*mtt^2*mWW^2*s^2*t^3 + 60*ep*mtt^2*mWW^2*s^2*t^3 + 34*mtt*mWW^3*s^2*t^3 + 48*ep*mtt*mWW^3*s^2*t^3 - 12*mWW^4*s^2*t^3 - 40*ep*mWW^4*s^2*t^3 - 4*ep*mtt^3*s^3*t^3 - 8*mtt^2*mWW*s^3*t^3 - 4*ep*mtt^2*mWW*s^3*t^3 - 24*mtt*mWW^2*s^3*t^3 - 20*ep*mtt*mWW^2*s^3*t^3 - 16*mWW^3*s^3*t^3 - 20*ep*mWW^3*s^3*t^3 + 2*mtt^5*t^4 + 8*ep*mtt^5*t^4 + mtt^4*mWW*t^4 - 12*ep*mtt^4*mWW*t^4 - 2*mtt^3*mWW^2*t^4 + 16*ep*mtt^3*mWW^2*t^4 - 8*ep*mtt^2*mWW^3*t^4 - mWW^5*t^4 - 4*ep*mWW^5*t^4 - 2*mtt^4*s*t^4 + 4*mtt^3*mWW*s*t^4 + 12*mtt^2*mWW^2*s*t^4 + 16*ep*mtt^2*mWW^2*s*t^4 + 4*mtt*mWW^3*s*t^4 + 8*ep*mtt*mWW^3*s*t^4 - 2*mWW^4*s*t^4 - 8*ep*mWW^4*s*t^4 - 8*ep*mtt^3*s^2*t^4 - 4*mtt^2*mWW*s^2*t^4 + 16*ep*mtt^2*mWW*s^2*t^4 - 8*mtt*mWW^2*s^2*t^4 - 24*ep*mtt*mWW^2*s^2*t^4 - 4*mWW^3*s^2*t^4 + 4*ep*mtt^4*t^5 - 12*ep*mtt^3*mWW*t^5 + 12*ep*mtt^2*mWW^2*t^5 - 4*ep*mtt*mWW^3*t^5 - 4*ep*mtt^3*s*t^5 + 12*ep*mtt^2*mWW*s*t^5 - 12*ep*mtt*mWW^2*s*t^5 + 4*ep*mWW^3*s*t^5))/(ep^2*(1 + 4*ep)*mWW^2*(mtt - mWW - 2*s)*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t^2)), -(((-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(8*ep*mtt^3*mWW^3*s - 24*ep*mtt^2*mWW^3*s^2 + 24*ep*mtt*mWW^3*s^3 - 8*ep*mWW^3*s^4 - 4*mtt^3*mWW^3*t - 12*ep*mtt^3*mWW^3*t + 4*mtt^2*mWW^4*t + 12*ep*mtt^2*mWW^4*t - 20*mtt^3*mWW^2*s*t - 64*ep*mtt^3*mWW^2*s*t + 20*mtt^2*mWW^3*s*t + 56*ep*mtt^2*mWW^3*s*t - 8*mtt*mWW^4*s*t - 24*ep*mtt*mWW^4*s*t + 48*mtt^2*mWW^2*s^2*t + 136*ep*mtt^2*mWW^2*s^2*t - 28*mtt*mWW^3*s^2*t - 76*ep*mtt*mWW^3*s^2*t + 4*mWW^4*s^2*t + 12*ep*mWW^4*s^2*t - 36*mtt*mWW^2*s^3*t - 80*ep*mtt*mWW^2*s^3*t + 12*mWW^3*s^3*t + 32*ep*mWW^3*s^3*t + 8*mWW^2*s^4*t + 8*ep*mWW^2*s^4*t + 4*mtt^4*mWW*t^2 + 12*ep*mtt^4*mWW*t^2 - 4*mtt^3*mWW^2*t^2 - 12*ep*mtt^3*mWW^2*t^2 + 4*mtt^2*mWW^3*t^2 + 16*ep*mtt^2*mWW^3*t^2 - 4*mtt*mWW^4*t^2 - 16*ep*mtt*mWW^4*t^2 + 2*mtt^3*mWW*s*t^2 + 16*ep*mtt^3*mWW*s*t^2 + 24*mtt^2*mWW^2*s*t^2 + 56*ep*mtt^2*mWW^2*s*t^2 - 14*mtt*mWW^3*s*t^2 - 48*ep*mtt*mWW^3*s*t^2 + 4*mWW^4*s*t^2 + 16*ep*mWW^4*s*t^2 - 10*mtt^2*mWW*s^2*t^2 - 36*ep*mtt^2*mWW*s^2*t^2 - 32*mtt*mWW^2*s^2*t^2 - 60*ep*mtt*mWW^2*s^2*t^2 + 10*mWW^3*s^2*t^2 + 32*ep*mWW^3*s^2*t^2 + 4*mtt*mWW*s^3*t^2 + 8*ep*mtt*mWW*s^3*t^2 + 12*mWW^2*s^3*t^2 + 16*ep*mWW^2*s^3*t^2 - 2*mtt^4*t^3 - 8*ep*mtt^4*t^3 + mtt^3*mWW*t^3 + 12*ep*mtt^3*mWW*t^3 + mtt^2*mWW^2*t^3 - 4*ep*mtt^2*mWW^2*t^3 - mtt*mWW^3*t^3 - 4*ep*mtt*mWW^3*t^3 + mWW^4*t^3 + 4*ep*mWW^4*t^3 + 2*mtt^3*s*t^3 + 4*ep*mtt^3*s*t^3 - 6*mtt^2*mWW*s*t^3 - 24*ep*mtt^2*mWW*s*t^3 - 6*mtt*mWW^2*s*t^3 - 4*ep*mtt*mWW^2*s*t^3 + 2*mWW^3*s*t^3 + 8*ep*mWW^3*s*t^3 + 4*ep*mtt^2*s^2*t^3 + 4*mtt*mWW*s^2*t^3 + 8*ep*mtt*mWW*s^2*t^3 + 4*mWW^2*s^2*t^3 + 4*ep*mWW^2*s^2*t^3 - 4*ep*mtt^3*t^4 + 4*ep*mtt*mWW^2*t^4 + 4*ep*mtt^2*s*t^4 - 4*ep*mWW^2*s*t^4))/(ep^2*(1 + 4*ep)*mWW^2*(mtt - mWW - 2*s)*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t^2)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(16*ep*mtt^4*mWW^3*s^2 - 16*ep*mtt^3*mWW^4*s^2 - 64*ep*mtt^3*mWW^3*s^3 + 64*ep*mtt^2*mWW^4*s^3 + 80*ep*mtt^2*mWW^3*s^4 - 80*ep*mtt*mWW^4*s^4 - 32*ep*mtt*mWW^3*s^5 + 32*ep*mWW^4*s^5 - 8*mtt^4*mWW^3*s*t - 24*ep*mtt^4*mWW^3*s*t + 16*mtt^3*mWW^4*s*t + 48*ep*mtt^3*mWW^4*s*t - 8*mtt^2*mWW^5*s*t - 24*ep*mtt^2*mWW^5*s*t - 32*mtt^4*mWW^2*s^2*t - 184*ep*mtt^4*mWW^2*s^2*t + 88*mtt^3*mWW^3*s^2*t + 192*ep*mtt^3*mWW^3*s^2*t - 80*mtt^2*mWW^4*s^2*t - 216*ep*mtt^2*mWW^4*s^2*t + 24*mtt*mWW^5*s^2*t + 80*ep*mtt*mWW^5*s^2*t + 128*mtt^3*mWW^2*s^3*t + 752*ep*mtt^3*mWW^2*s^3*t - 192*mtt^2*mWW^3*s^3*t - 392*ep*mtt^2*mWW^3*s^3*t + 112*mtt*mWW^4*s^3*t + 272*ep*mtt*mWW^4*s^3*t - 16*mWW^5*s^3*t - 56*ep*mWW^5*s^3*t - 160*mtt^2*mWW^2*s^4*t - 984*ep*mtt^2*mWW^2*s^4*t + 144*mtt*mWW^3*s^4*t + 288*ep*mtt*mWW^3*s^4*t - 48*mWW^4*s^4*t - 104*ep*mWW^4*s^4*t + 64*mtt*mWW^2*s^5*t + 448*ep*mtt*mWW^2*s^5*t - 32*mWW^3*s^5*t - 64*ep*mWW^3*s^5*t - 32*ep*mWW^2*s^6*t - 6*mtt^5*mWW*s*t^2 + 52*ep*mtt^5*mWW*s*t^2 - 2*mtt^4*mWW^2*s*t^2 + 16*ep*mtt^4*mWW^2*s*t^2 + 30*mtt^3*mWW^3*s*t^2 + 72*ep*mtt^3*mWW^3*s*t^2 - 30*mtt^2*mWW^4*s*t^2 - 80*ep*mtt^2*mWW^4*s*t^2 + 8*mtt*mWW^5*s*t^2 + 36*ep*mtt*mWW^5*s*t^2 + 50*mtt^4*mWW*s^2*t^2 - 144*ep*mtt^4*mWW*s^2*t^2 - 38*mtt^3*mWW^2*s^2*t^2 + 204*ep*mtt^3*mWW^2*s^2*t^2 - 58*mtt^2*mWW^3*s^2*t^2 - 28*ep*mtt^2*mWW^3*s^2*t^2 + 62*mtt*mWW^4*s^2*t^2 + 100*ep*mtt*mWW^4*s^2*t^2 - 16*mWW^5*s^2*t^2 - 68*ep*mWW^5*s^2*t^2 - 116*mtt^3*mWW*s^3*t^2 + 84*ep*mtt^3*mWW*s^3*t^2 + 64*mtt^2*mWW^2*s^3*t^2 - 940*ep*mtt^2*mWW^2*s^3*t^2 + 4*mtt*mWW^3*s^3*t^2 - 180*ep*mtt*mWW^3*s^3*t^2 - 32*mWW^4*s^3*t^2 - 20*ep*mWW^4*s^3*t^2 + 88*mtt^2*mWW*s^4*t^2 - 8*ep*mtt^2*mWW*s^4*t^2 - 24*mtt*mWW^2*s^4*t^2 + 1120*ep*mtt*mWW^2*s^4*t^2 + 32*mWW^3*s^4*t^2 + 168*ep*mWW^3*s^4*t^2 - 16*mtt*mWW*s^5*t^2 - 16*ep*mtt*mWW*s^5*t^2 - 400*ep*mWW^2*s^5*t^2 + 32*ep*mWW*s^6*t^2 + 6*mtt^6*t^3 + 12*ep*mtt^6*t^3 - 9*mtt^5*mWW*t^3 - 12*ep*mtt^5*mWW*t^3 - 6*mtt^4*mWW^2*t^3 - 24*ep*mtt^4*mWW^2*t^3 + 12*mtt^3*mWW^3*t^3 + 24*ep*mtt^3*mWW^3*t^3 + 12*ep*mtt^2*mWW^4*t^3 - 3*mtt*mWW^5*t^3 - 12*ep*mtt*mWW^5*t^3 - 30*mtt^5*s*t^3 - 88*ep*mtt^5*s*t^3 + 86*mtt^4*mWW*s*t^3 - 92*ep*mtt^4*mWW*s*t^3 - 66*mtt^3*mWW^2*s*t^3 - 100*ep*mtt^3*mWW^2*s*t^3 - 6*mtt^2*mWW^3*s*t^3 + 12*ep*mtt^2*mWW^3*s*t^3 + 16*mtt*mWW^4*s*t^3 - 20*ep*mtt*mWW^4*s*t^3 + 48*mtt^4*s^2*t^3 + 192*ep*mtt^4*s^2*t^3 - 166*mtt^3*mWW*s^2*t^3 + 472*ep*mtt^3*mWW*s^2*t^3 + 166*mtt^2*mWW^2*s^2*t^3 - 336*ep*mtt^2*mWW^2*s^2*t^3 - 50*mtt*mWW^3*s^2*t^3 - 40*ep*mtt*mWW^3*s^2*t^3 + 2*mWW^4*s^2*t^3 + 96*ep*mWW^4*s^2*t^3 - 24*mtt^3*s^3*t^3 - 148*ep*mtt^3*s^3*t^3 + 84*mtt^2*mWW*s^3*t^3 - 644*ep*mtt^2*mWW*s^3*t^3 - 72*mtt*mWW^2*s^3*t^3 + 1172*ep*mtt*mWW^2*s^3*t^3 + 60*mWW^3*s^3*t^3 + 68*ep*mWW^3*s^3*t^3 + 48*ep*mtt^2*s^4*t^3 + 24*mtt*mWW*s^4*t^3 + 240*ep*mtt*mWW*s^4*t^3 - 24*mWW^2*s^4*t^3 - 736*ep*mWW^2*s^4*t^3 - 16*ep*mtt*s^5*t^3 - 16*mWW*s^5*t^3 + 48*ep*mWW*s^5*t^3 - 18*mtt^5*t^4 - 36*ep*mtt^5*t^4 + 39*mtt^4*mWW*t^4 + 60*ep*mtt^4*mWW*t^4 - 12*mtt^3*mWW^2*t^4 + 24*ep*mtt^3*mWW^2*t^4 - 18*mtt^2*mWW^3*t^4 - 72*ep*mtt^2*mWW^3*t^4 + 6*mtt*mWW^4*t^4 + 12*ep*mtt*mWW^4*t^4 + 3*mWW^5*t^4 + 12*ep*mWW^5*t^4 + 50*mtt^4*s*t^4 + 160*ep*mtt^4*s*t^4 - 104*mtt^3*mWW*s*t^4 + 196*ep*mtt^3*mWW*s*t^4 + 56*mtt^2*mWW^2*s*t^4 - 196*ep*mtt^2*mWW^2*s*t^4 + 124*ep*mtt*mWW^3*s*t^4 - 2*mWW^4*s*t^4 + 4*ep*mWW^4*s*t^4 - 40*mtt^3*s^2*t^4 - 228*ep*mtt^3*s^2*t^4 + 36*mtt^2*mWW*s^2*t^4 - 660*ep*mtt^2*mWW*s^2*t^4 + 596*ep*mtt*mWW^2*s^2*t^4 + 4*mWW^3*s^2*t^4 - 156*ep*mWW^3*s^2*t^4 + 8*mtt^2*s^3*t^4 + 136*ep*mtt^2*s^3*t^4 + 64*mtt*mWW*s^3*t^4 + 432*ep*mtt*mWW*s^3*t^4 - 56*mWW^2*s^3*t^4 - 504*ep*mWW^2*s^3*t^4 - 32*ep*mtt*s^4*t^4 - 32*mWW*s^4*t^4 + 12*mtt^4*t^5 + 24*ep*mtt^4*t^5 - 30*mtt^3*mWW*t^5 - 48*ep*mtt^3*mWW*t^5 + 18*mtt^2*mWW^2*t^5 + 6*mtt*mWW^3*t^5 + 48*ep*mtt*mWW^3*t^5 - 6*mWW^4*t^5 - 24*ep*mWW^4*t^5 - 20*mtt^3*s*t^5 - 96*ep*mtt^3*s*t^5 + 24*mtt^2*mWW*s*t^5 - 72*ep*mtt^2*mWW*s*t^5 + 12*mtt*mWW^2*s*t^5 + 160*ep*mtt*mWW^2*s*t^5 - 16*mWW^3*s*t^5 - 88*ep*mWW^3*s*t^5 + 8*mtt^2*s^2*t^5 + 88*ep*mtt^2*s^2*t^5 + 24*mtt*mWW*s^2*t^5 + 176*ep*mtt*mWW*s^2*t^5 - 32*mWW^2*s^2*t^5 - 136*ep*mWW^2*s^2*t^5 - 16*ep*mtt*s^3*t^5 - 16*mWW*s^3*t^5 - 16*ep*mWW*s^3*t^5))/(2*ep^2*(1 + 4*ep)*mWW^2*(mtt - mWW - 2*s)^2*s*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(16*ep*mtt^3*mWW^3*s^3 - 16*ep*mtt^2*mWW^4*s^3 - 48*ep*mtt^2*mWW^3*s^4 + 32*ep*mtt*mWW^4*s^4 + 48*ep*mtt*mWW^3*s^5 - 16*ep*mWW^4*s^5 - 16*ep*mWW^3*s^6 + 8*mtt^4*mWW^2*s^2*t - 48*ep*mtt^4*mWW^2*s^2*t - 24*mtt^3*mWW^3*s^2*t + 16*ep*mtt^3*mWW^3*s^2*t + 24*mtt^2*mWW^4*s^2*t + 64*ep*mtt^2*mWW^4*s^2*t - 8*mtt*mWW^5*s^2*t - 32*ep*mtt*mWW^5*s^2*t - 40*mtt^3*mWW^2*s^3*t + 128*ep*mtt^3*mWW^2*s^3*t + 88*mtt^2*mWW^3*s^3*t + 16*ep*mtt^2*mWW^3*s^3*t - 56*mtt*mWW^4*s^3*t - 144*ep*mtt*mWW^4*s^3*t + 8*mWW^5*s^3*t + 32*ep*mWW^5*s^3*t + 72*mtt^2*mWW^2*s^4*t - 96*ep*mtt^2*mWW^2*s^4*t - 104*mtt*mWW^3*s^4*t - 80*ep*mtt*mWW^3*s^4*t + 32*mWW^4*s^4*t + 80*ep*mWW^4*s^4*t - 56*mtt*mWW^2*s^5*t + 40*mWW^3*s^5*t + 48*ep*mWW^3*s^5*t + 16*mWW^2*s^6*t + 16*ep*mWW^2*s^6*t - 12*mtt^5*mWW*s*t^2 + 16*ep*mtt^5*mWW*s*t^2 + 42*mtt^4*mWW^2*s*t^2 - 60*mtt^3*mWW^3*s*t^2 - 72*ep*mtt^3*mWW^3*s*t^2 + 42*mtt^2*mWW^4*s*t^2 + 80*ep*mtt^2*mWW^4*s*t^2 - 12*mtt*mWW^5*s*t^2 - 24*ep*mtt*mWW^5*s*t^2 + 44*mtt^4*mWW*s^2*t^2 - 24*ep*mtt^4*mWW*s^2*t^2 - 148*mtt^3*mWW^2*s^2*t^2 + 108*ep*mtt^3*mWW^2*s^2*t^2 + 184*mtt^2*mWW^3*s^2*t^2 + 72*ep*mtt^2*mWW^3*s^2*t^2 - 100*mtt*mWW^4*s^2*t^2 - 164*ep*mtt*mWW^4*s^2*t^2 + 20*mWW^5*s^2*t^2 + 56*ep*mWW^5*s^2*t^2 - 60*mtt^3*mWW*s^3*t^2 - 16*ep*mtt^3*mWW*s^3*t^2 + 202*mtt^2*mWW^2*s^3*t^2 - 292*ep*mtt^2*mWW^2*s^3*t^2 - 184*mtt*mWW^3*s^3*t^2 + 64*ep*mtt*mWW^3*s^3*t^2 + 66*mWW^4*s^3*t^2 + 116*ep*mWW^4*s^3*t^2 + 36*mtt^2*mWW*s^4*t^2 + 40*ep*mtt^2*mWW*s^4*t^2 - 128*mtt*mWW^2*s^4*t^2 + 248*ep*mtt*mWW^2*s^4*t^2 + 60*mWW^3*s^4*t^2 - 64*ep*mWW^3*s^4*t^2 - 8*mtt*mWW*s^5*t^2 - 16*ep*mtt*mWW*s^5*t^2 + 32*mWW^2*s^5*t^2 - 64*ep*mWW^2*s^5*t^2 + 4*mtt^6*t^3 + 8*ep*mtt^6*t^3 - 20*mtt^5*mWW*t^3 - 36*ep*mtt^5*mWW*t^3 + 37*mtt^4*mWW^2*t^3 + 52*ep*mtt^4*mWW^2*t^3 - 28*mtt^3*mWW^3*t^3 - 8*ep*mtt^3*mWW^3*t^3 + 2*mtt^2*mWW^4*t^3 - 48*ep*mtt^2*mWW^4*t^3 + 8*mtt*mWW^5*t^3 + 44*ep*mtt*mWW^5*t^3 - 3*mWW^6*t^3 - 12*ep*mWW^6*t^3 - 12*mtt^5*s*t^3 - 40*ep*mtt^5*s*t^3 + 68*mtt^4*mWW*s*t^3 + 48*ep*mtt^4*mWW*s*t^3 - 115*mtt^3*mWW^2*s*t^3 + 56*ep*mtt^3*mWW^2*s*t^3 + 63*mtt^2*mWW^3*s*t^3 - 164*ep*mtt^2*mWW^3*s*t^3 + 7*mtt*mWW^4*s*t^3 + 168*ep*mtt*mWW^4*s*t^3 - 11*mWW^5*s*t^3 - 68*ep*mWW^5*s*t^3 + 12*mtt^4*s^2*t^3 + 64*ep*mtt^4*s^2*t^3 - 76*mtt^3*mWW*s^2*t^3 + 56*ep*mtt^3*mWW*s^2*t^3 + 102*mtt^2*mWW^2*s^2*t^3 - 480*ep*mtt^2*mWW^2*s^2*t^3 - 24*mtt*mWW^3*s^2*t^3 + 432*ep*mtt*mWW^3*s^2*t^3 - 14*mWW^4*s^2*t^3 - 168*ep*mWW^4*s^2*t^3 - 4*mtt^3*s^3*t^3 - 40*ep*mtt^3*s^3*t^3 + 28*mtt^2*mWW*s^3*t^3 - 108*ep*mtt^2*mWW*s^3*t^3 - 32*mtt*mWW^2*s^3*t^3 + 544*ep*mtt*mWW^2*s^3*t^3 - 16*mWW^3*s^3*t^3 - 284*ep*mWW^3*s^3*t^3 + 8*ep*mtt^2*s^4*t^3 + 40*ep*mtt*mWW*s^4*t^3 + 8*mWW^2*s^4*t^3 - 160*ep*mWW^2*s^4*t^3 - 4*mtt^5*t^4 - 8*ep*mtt^5*t^4 + 14*mtt^4*mWW*t^4 + 24*ep*mtt^4*mWW*t^4 - 16*mtt^3*mWW^2*t^4 - 16*ep*mtt^3*mWW^2*t^4 + 4*mtt^2*mWW^3*t^4 - 16*ep*mtt^2*mWW^3*t^4 + 4*mtt*mWW^4*t^4 + 24*ep*mtt*mWW^4*t^4 - 2*mWW^5*t^4 - 8*ep*mWW^5*t^4 + 8*mtt^4*s*t^4 + 32*ep*mtt^4*s*t^4 - 18*mtt^3*mWW*s*t^4 + 8*ep*mtt^3*mWW*s*t^4 + 6*mtt^2*mWW^2*s*t^4 - 132*ep*mtt^2*mWW^2*s*t^4 + 10*mtt*mWW^3*s*t^4 + 112*ep*mtt*mWW^3*s*t^4 - 6*mWW^4*s*t^4 - 20*ep*mWW^4*s*t^4 - 4*mtt^3*s^2*t^4 - 32*ep*mtt^3*s^2*t^4 - 4*mtt^2*mWW*s^2*t^4 - 100*ep*mtt^2*mWW*s^2*t^4 + 20*mtt*mWW^2*s^2*t^4 + 240*ep*mtt*mWW^2*s^2*t^4 - 12*mWW^3*s^2*t^4 - 60*ep*mWW^3*s^2*t^4 + 8*ep*mtt^2*s^3*t^4 + 8*mtt*mWW*s^3*t^4 + 56*ep*mtt*mWW*s^3*t^4 - 8*mWW^2*s^3*t^4 - 80*ep*mWW^2*s^3*t^4))/(2*ep^3*(1 + 4*ep)*mWW^2*(mtt - mWW - 2*s)^2*s^2*(mWW - t)*(mtt - s - t)*t^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-4*ep*mtt^3*s + 4*ep^2*mtt^3*s - 6*mtt^2*mWW*s + 46*ep*mtt^2*mWW*s - 76*ep^2*mtt^2*mWW*s + 6*mtt*mWW^2*s - 18*ep*mtt*mWW^2*s + 12*ep*mtt^2*s^2 - 12*ep^2*mtt^2*s^2 - 6*mtt*mWW*s^2 - 106*ep*mtt*mWW*s^2 + 364*ep^2*mtt*mWW*s^2 - 6*mWW^2*s^2 + 18*ep*mWW^2*s^2 - 8*ep*mtt*s^3 + 8*ep^2*mtt*s^3 + 12*mWW*s^3 + 60*ep*mWW*s^3 - 288*ep^2*mWW*s^3 + 6*mtt^3*t - 6*ep*mtt^3*t - 36*ep^2*mtt^3*t - 9*mtt^2*mWW*t + 15*ep*mtt^2*mWW*t + 36*ep^2*mtt^2*mWW*t - 12*ep*mtt*mWW^2*t + 36*ep^2*mtt*mWW^2*t + 3*mWW^3*t + 3*ep*mWW^3*t - 36*ep^2*mWW^3*t - 6*mtt^2*s*t + 10*ep*mtt^2*s*t + 32*ep^2*mtt^2*s*t - 64*ep*mtt*mWW*s*t + 184*ep^2*mtt*mWW*s*t + 6*mWW^2*s*t + 30*ep*mWW^2*s*t - 144*ep^2*mWW^2*s*t - 8*ep*mtt*s^2*t + 8*ep^2*mtt*s^2*t + 12*mWW*s^2*t + 60*ep*mWW*s^2*t - 288*ep^2*mWW*s^2*t))/(2*ep^3*(1 + 4*ep)*mtt*mWW*(mtt - mWW - 2*s)*s*(mtt - s - t)), ((-1 + 2*ep)*(-8*ep^2*mtt^4*mWW^4*s^2 - 16*ep^2*mtt^3*mWW^5*s^2 + 32*ep^2*mtt^3*mWW^4*s^3 + 64*ep^2*mtt^2*mWW^5*s^3 - 40*ep^2*mtt^2*mWW^4*s^4 - 80*ep^2*mtt*mWW^5*s^4 + 16*ep^2*mtt*mWW^4*s^5 + 32*ep^2*mWW^5*s^5 + 4*ep*mtt^4*mWW^4*s*t + 12*ep^2*mtt^4*mWW^4*s*t + 4*ep*mtt^3*mWW^5*s*t + 12*ep^2*mtt^3*mWW^5*s*t - 8*ep*mtt^2*mWW^6*s*t - 24*ep^2*mtt^2*mWW^6*s*t + 8*ep*mtt^4*mWW^3*s^2*t + 104*ep^2*mtt^4*mWW^3*s^2*t + 36*ep*mtt^3*mWW^4*s^2*t - 72*ep^2*mtt^3*mWW^4*s^2*t - 44*ep*mtt^2*mWW^5*s^2*t - 112*ep^2*mtt^2*mWW^5*s^2*t + 24*ep*mtt*mWW^6*s^2*t + 80*ep^2*mtt*mWW^6*s^2*t - 336*ep^2*mtt^3*mWW^3*s^3*t - 144*ep*mtt^2*mWW^4*s^3*t + 196*ep^2*mtt^2*mWW^4*s^3*t + 88*ep*mtt*mWW^5*s^3*t + 220*ep^2*mtt*mWW^5*s^3*t - 16*ep*mWW^6*s^3*t - 56*ep^2*mWW^6*s^3*t - 24*ep*mtt^2*mWW^3*s^4*t + 360*ep^2*mtt^2*mWW^3*s^4*t + 168*ep*mtt*mWW^4*s^4*t - 216*ep^2*mtt*mWW^4*s^4*t - 48*ep*mWW^5*s^4*t - 120*ep^2*mWW^5*s^4*t + 16*ep*mtt*mWW^3*s^5*t - 128*ep^2*mtt*mWW^3*s^5*t - 64*ep*mWW^4*s^5*t + 80*ep^2*mWW^4*s^5*t - 8*ep*mtt^5*mWW^2*s*t^2 - 20*ep^2*mtt^5*mWW^2*s*t^2 + 8*mtt^4*mWW^3*s*t^2 - 14*ep*mtt^4*mWW^3*s*t^2 - 60*ep^2*mtt^4*mWW^3*s*t^2 - 16*mtt^3*mWW^4*s*t^2 + 36*ep*mtt^3*mWW^4*s*t^2 + 168*ep^2*mtt^3*mWW^4*s*t^2 + 8*mtt^2*mWW^5*s*t^2 - 22*ep*mtt^2*mWW^5*s*t^2 - 124*ep^2*mtt^2*mWW^5*s*t^2 + 8*ep*mtt*mWW^6*s*t^2 + 36*ep^2*mtt*mWW^6*s*t^2 + 48*mtt^4*mWW^2*s^2*t^2 - 120*ep*mtt^4*mWW^2*s^2*t^2 - 48*ep^2*mtt^4*mWW^2*s^2*t^2 - 104*mtt^3*mWW^3*s^2*t^2 + 194*ep*mtt^3*mWW^3*s^2*t^2 + 360*ep^2*mtt^3*mWW^3*s^2*t^2 + 80*mtt^2*mWW^4*s^2*t^2 - 164*ep*mtt^2*mWW^4*s^2*t^2 - 520*ep^2*mtt^2*mWW^4*s^2*t^2 - 24*mtt*mWW^5*s^2*t^2 + 58*ep*mtt*mWW^5*s^2*t^2 + 372*ep^2*mtt*mWW^5*s^2*t^2 - 16*ep*mWW^6*s^2*t^2 - 68*ep^2*mWW^6*s^2*t^2 - 128*mtt^3*mWW^2*s^3*t^2 + 344*ep*mtt^3*mWW^2*s^3*t^2 + 236*ep^2*mtt^3*mWW^2*s^3*t^2 + 224*mtt^2*mWW^3*s^3*t^2 - 468*ep*mtt^2*mWW^3*s^3*t^2 - 844*ep^2*mtt^2*mWW^3*s^3*t^2 - 112*mtt*mWW^4*s^3*t^2 + 244*ep*mtt*mWW^4*s^3*t^2 + 544*ep^2*mtt*mWW^4*s^3*t^2 + 16*mWW^5*s^3*t^2 - 48*ep*mWW^5*s^3*t^2 - 296*ep^2*mWW^5*s^3*t^2 + 112*mtt^2*mWW^2*s^4*t^2 - 296*ep*mtt^2*mWW^2*s^4*t^2 - 248*ep^2*mtt^2*mWW^2*s^4*t^2 - 160*mtt*mWW^3*s^4*t^2 + 368*ep*mtt*mWW^3*s^4*t^2 + 672*ep^2*mtt*mWW^3*s^4*t^2 + 48*mWW^4*s^4*t^2 - 120*ep*mWW^4*s^4*t^2 - 208*ep^2*mWW^4*s^4*t^2 - 32*mtt*mWW^2*s^5*t^2 + 80*ep*mtt*mWW^2*s^5*t^2 + 80*ep^2*mtt*mWW^2*s^5*t^2 + 32*mWW^3*s^5*t^2 - 80*ep*mWW^3*s^5*t^2 - 128*ep^2*mWW^3*s^5*t^2 + 6*ep*mtt^5*mWW^2*t^3 + 12*ep^2*mtt^5*mWW^2*t^3 - 15*ep*mtt^4*mWW^3*t^3 - 24*ep^2*mtt^4*mWW^3*t^3 + 9*ep*mtt^3*mWW^4*t^3 + 3*ep*mtt^2*mWW^5*t^3 + 24*ep^2*mtt^2*mWW^5*t^3 - 3*ep*mtt*mWW^6*t^3 - 12*ep^2*mtt*mWW^6*t^3 - 16*mtt^5*mWW*s*t^3 + 48*ep*mtt^5*mWW*s*t^3 + 24*ep^2*mtt^5*mWW*s*t^3 + 40*mtt^4*mWW^2*s*t^3 - 146*ep*mtt^4*mWW^2*s*t^3 - 4*ep^2*mtt^4*mWW^2*s*t^3 - 40*mtt^3*mWW^3*s*t^3 + 160*ep*mtt^3*mWW^3*s*t^3 - 72*ep^2*mtt^3*mWW^3*s*t^3 + 24*mtt^2*mWW^4*s*t^3 - 74*ep*mtt^2*mWW^4*s*t^3 + 12*ep^2*mtt^2*mWW^4*s*t^3 - 8*mtt*mWW^5*s*t^3 + 12*ep*mtt*mWW^5*s*t^3 + 40*ep^2*mtt*mWW^5*s*t^3 + 32*mtt^4*mWW*s^2*t^3 - 160*ep*mtt^4*mWW*s^2*t^3 - 56*ep^2*mtt^4*mWW*s^2*t^3 - 136*mtt^3*mWW^2*s^2*t^3 + 564*ep*mtt^3*mWW^2*s^2*t^3 - 188*ep^2*mtt^3*mWW^2*s^2*t^3 + 160*mtt^2*mWW^3*s^2*t^3 - 562*ep*mtt^2*mWW^3*s^2*t^3 + 288*ep^2*mtt^2*mWW^3*s^2*t^3 - 72*mtt*mWW^4*s^2*t^3 + 164*ep*mtt*mWW^4*s^2*t^3 + 64*ep^2*mtt*mWW^4*s^2*t^3 + 16*mWW^5*s^2*t^3 - 6*ep*mWW^5*s^2*t^3 - 156*ep^2*mWW^5*s^2*t^3 - 16*mtt^3*mWW*s^3*t^3 + 208*ep*mtt^3*mWW*s^3*t^3 + 72*ep^2*mtt^3*mWW*s^3*t^3 + 128*mtt^2*mWW^2*s^3*t^3 - 640*ep*mtt^2*mWW^2*s^3*t^3 + 476*ep^2*mtt^2*mWW^2*s^3*t^3 - 160*mtt*mWW^3*s^3*t^3 + 588*ep*mtt*mWW^3*s^3*t^3 - 412*ep^2*mtt*mWW^3*s^3*t^3 + 48*mWW^4*s^3*t^3 - 84*ep*mWW^4*s^3*t^3 - 16*ep^2*mWW^4*s^3*t^3 - 128*ep*mtt^2*mWW*s^4*t^3 - 72*ep^2*mtt^2*mWW*s^4*t^3 - 32*mtt*mWW^2*s^4*t^3 + 200*ep*mtt*mWW^2*s^4*t^3 - 312*ep^2*mtt*mWW^2*s^4*t^3 + 32*mWW^3*s^4*t^3 - 168*ep*mWW^3*s^4*t^3 + 360*ep^2*mWW^3*s^4*t^3 + 32*ep*mtt*mWW*s^5*t^3 + 32*ep^2*mtt*mWW*s^5*t^3 + 16*ep*mWW^2*s^5*t^3 + 16*ep^2*mWW^2*s^5*t^3 - 6*ep*mtt^4*mWW^2*t^4 - 12*ep^2*mtt^4*mWW^2*t^4 + 15*ep*mtt^3*mWW^3*t^4 + 24*ep^2*mtt^3*mWW^3*t^4 - 9*ep*mtt^2*mWW^4*t^4 - 3*ep*mtt*mWW^5*t^4 - 24*ep^2*mtt*mWW^5*t^4 + 3*ep*mWW^6*t^4 + 12*ep^2*mWW^6*t^4 + 24*ep*mtt^5*s*t^4 - 4*ep^2*mtt^5*s*t^4 + 16*mtt^4*mWW*s*t^4 - 82*ep*mtt^4*mWW*s*t^4 + 36*ep^2*mtt^4*mWW*s*t^4 - 40*mtt^3*mWW^2*s*t^4 + 162*ep*mtt^3*mWW^2*s*t^4 - 84*ep^2*mtt^3*mWW^2*s*t^4 + 32*mtt^2*mWW^3*s*t^4 - 144*ep*mtt^2*mWW^3*s*t^4 + 184*ep^2*mtt^2*mWW^3*s*t^4 - 8*mtt*mWW^4*s*t^4 + 34*ep*mtt*mWW^4*s*t^4 - 168*ep^2*mtt*mWW^4*s*t^4 + 6*ep*mWW^5*s*t^4 + 36*ep^2*mWW^5*s*t^4 - 48*ep*mtt^4*s^2*t^4 + 8*ep^2*mtt^4*s^2*t^4 - 16*mtt^3*mWW*s^2*t^4 + 206*ep*mtt^3*mWW*s^2*t^4 - 80*ep^2*mtt^3*mWW*s^2*t^4 + 48*mtt^2*mWW^2*s^2*t^4 - 316*ep*mtt^2*mWW^2*s^2*t^4 + 376*ep^2*mtt^2*mWW^2*s^2*t^4 - 32*mtt*mWW^3*s^2*t^4 + 234*ep*mtt*mWW^3*s^2*t^4 - 660*ep^2*mtt*mWW^3*s^2*t^4 - 28*ep*mWW^4*s^2*t^4 + 284*ep^2*mWW^4*s^2*t^4 + 24*ep*mtt^3*s^3*t^4 - 4*ep^2*mtt^3*s^3*t^4 - 156*ep*mtt^2*mWW*s^3*t^4 + 108*ep^2*mtt^2*mWW*s^3*t^4 + 156*ep*mtt*mWW^2*s^3*t^4 - 328*ep^2*mtt*mWW^2*s^3*t^4 - 96*ep*mWW^3*s^3*t^4 + 488*ep^2*mWW^3*s^3*t^4 + 32*ep*mtt*mWW*s^4*t^4 - 64*ep^2*mtt*mWW*s^4*t^4 + 16*ep*mWW^2*s^4*t^4 - 32*ep^2*mWW^2*s^4*t^4 - 6*ep*mtt^5*t^5 - 12*ep^2*mtt^5*t^5 + 15*ep*mtt^4*mWW*t^5 + 24*ep^2*mtt^4*mWW*t^5 - 9*ep*mtt^3*mWW^2*t^5 - 3*ep*mtt^2*mWW^3*t^5 - 24*ep^2*mtt^2*mWW^3*t^5 + 3*ep*mtt*mWW^4*t^5 + 12*ep^2*mtt*mWW^4*t^5 - 18*ep*mtt^4*s*t^5 + 16*ep^2*mtt^4*s*t^5 + 28*ep*mtt^3*mWW*s*t^5 - 12*ep^2*mtt^3*mWW*s*t^5 - 14*ep*mtt^2*mWW^2*s*t^5 - 12*ep^2*mtt^2*mWW^2*s*t^5 + 4*ep*mtt*mWW^3*s*t^5 + 8*ep^2*mtt*mWW^3*s*t^5 + 24*ep*mtt^3*s^2*t^5 - 4*ep^2*mtt^3*s^2*t^5 - 66*ep*mtt^2*mWW*s^2*t^5 - 32*ep^2*mtt^2*mWW*s^2*t^5 + 20*ep*mtt*mWW^2*s^2*t^5 + 72*ep^2*mtt*mWW^2*s^2*t^5 - 2*ep*mWW^3*s^2*t^5 + 12*ep^2*mWW^3*s^2*t^5 + 12*ep*mtt*mWW*s^3*t^5 - 24*ep^2*mtt*mWW*s^3*t^5 - 12*ep*mWW^2*s^3*t^5 - 120*ep^2*mWW^2*s^3*t^5 + 6*ep*mtt^4*t^6 + 12*ep^2*mtt^4*t^6 - 15*ep*mtt^3*mWW*t^6 - 24*ep^2*mtt^3*mWW*t^6 + 9*ep*mtt^2*mWW^2*t^6 + 3*ep*mtt*mWW^3*t^6 + 24*ep^2*mtt*mWW^3*t^6 - 3*ep*mWW^4*t^6 - 12*ep^2*mWW^4*t^6 - 6*ep*mtt^3*s*t^6 - 12*ep^2*mtt^3*s*t^6 + 6*ep*mtt^2*mWW*s*t^6 - 36*ep^2*mtt^2*mWW*s*t^6 + 6*ep*mtt*mWW^2*s*t^6 + 84*ep^2*mtt*mWW^2*s*t^6 - 6*ep*mWW^3*s*t^6 - 36*ep^2*mWW^3*s*t^6 + 12*ep*mtt*mWW*s^2*t^6 + 72*ep^2*mtt*mWW*s^2*t^6 - 12*ep*mWW^2*s^2*t^6 - 72*ep^2*mWW^2*s^2*t^6))/(2*ep^3*(1 + 4*ep)*(mtt - mWW)^2*(mtt - mWW - 2*s)*s*(mWW - t)^3*(mtt - s - t)*t^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-8*ep^2*mtt^4*mWW^4*s^2 - 16*ep^2*mtt^3*mWW^5*s^2 + 32*ep^2*mtt^3*mWW^4*s^3 + 64*ep^2*mtt^2*mWW^5*s^3 - 40*ep^2*mtt^2*mWW^4*s^4 - 80*ep^2*mtt*mWW^5*s^4 + 16*ep^2*mtt*mWW^4*s^5 + 32*ep^2*mWW^5*s^5 + 4*ep*mtt^4*mWW^4*s*t + 12*ep^2*mtt^4*mWW^4*s*t + 4*ep*mtt^3*mWW^5*s*t + 12*ep^2*mtt^3*mWW^5*s*t - 8*ep*mtt^2*mWW^6*s*t - 24*ep^2*mtt^2*mWW^6*s*t + 16*ep*mtt^4*mWW^3*s^2*t + 88*ep^2*mtt^4*mWW^3*s^2*t + 28*ep*mtt^3*mWW^4*s^2*t - 32*ep^2*mtt^3*mWW^4*s^2*t - 44*ep*mtt^2*mWW^5*s^2*t - 112*ep^2*mtt^2*mWW^5*s^2*t + 24*ep*mtt*mWW^6*s^2*t + 80*ep^2*mtt*mWW^6*s^2*t - 32*ep*mtt^3*mWW^3*s^3*t - 272*ep^2*mtt^3*mWW^3*s^3*t - 112*ep*mtt^2*mWW^4*s^3*t + 36*ep^2*mtt^2*mWW^4*s^3*t + 88*ep*mtt*mWW^5*s^3*t + 220*ep^2*mtt*mWW^5*s^3*t - 16*ep*mWW^6*s^3*t - 56*ep^2*mWW^6*s^3*t + 16*ep*mtt^2*mWW^3*s^4*t + 280*ep^2*mtt^2*mWW^3*s^4*t + 128*ep*mtt*mWW^4*s^4*t - 16*ep^2*mtt*mWW^4*s^4*t - 48*ep*mWW^5*s^4*t - 120*ep^2*mWW^5*s^4*t - 96*ep^2*mtt*mWW^3*s^5*t - 48*ep*mWW^4*s^5*t - 8*ep*mtt^5*mWW^2*s*t^2 - 20*ep^2*mtt^5*mWW^2*s*t^2 + 4*mtt^4*mWW^3*s*t^2 - 18*ep*mtt^4*mWW^3*s*t^2 - 36*ep^2*mtt^4*mWW^3*s*t^2 - 8*mtt^3*mWW^4*s*t^2 + 32*ep*mtt^3*mWW^4*s*t^2 + 84*ep^2*mtt^3*mWW^4*s*t^2 + 4*mtt^2*mWW^5*s*t^2 - 14*ep*mtt^2*mWW^5*s*t^2 - 64*ep^2*mtt^2*mWW^5*s*t^2 + 8*ep*mtt*mWW^6*s*t^2 + 36*ep^2*mtt*mWW^6*s*t^2 + 24*mtt^4*mWW^2*s^2*t^2 - 88*ep*mtt^4*mWW^2*s^2*t^2 - 64*ep^2*mtt^4*mWW^2*s^2*t^2 - 52*mtt^3*mWW^3*s^2*t^2 + 90*ep*mtt^3*mWW^3*s^2*t^2 + 152*ep^2*mtt^3*mWW^3*s^2*t^2 + 40*mtt^2*mWW^4*s^2*t^2 - 96*ep*mtt^2*mWW^4*s^2*t^2 - 120*ep^2*mtt^2*mWW^4*s^2*t^2 - 12*mtt*mWW^5*s^2*t^2 + 38*ep*mtt*mWW^5*s^2*t^2 + 172*ep^2*mtt*mWW^5*s^2*t^2 - 16*ep*mWW^6*s^2*t^2 - 68*ep^2*mWW^6*s^2*t^2 - 64*mtt^3*mWW^2*s^3*t^2 + 264*ep*mtt^3*mWW^2*s^3*t^2 + 268*ep^2*mtt^3*mWW^2*s^3*t^2 + 112*mtt^2*mWW^3*s^3*t^2 - 184*ep*mtt^2*mWW^3*s^3*t^2 - 388*ep^2*mtt^2*mWW^3*s^3*t^2 - 56*mtt*mWW^4*s^3*t^2 + 100*ep*mtt*mWW^4*s^3*t^2 - 12*ep^2*mtt*mWW^4*s^3*t^2 + 8*mWW^5*s^3*t^2 - 36*ep*mWW^5*s^3*t^2 - 156*ep^2*mWW^5*s^3*t^2 + 56*mtt^2*mWW^2*s^4*t^2 - 232*ep*mtt^2*mWW^2*s^4*t^2 - 264*ep^2*mtt^2*mWW^2*s^4*t^2 - 80*mtt*mWW^3*s^4*t^2 + 128*ep*mtt*mWW^3*s^4*t^2 + 304*ep^2*mtt*mWW^3*s^4*t^2 + 24*mWW^4*s^4*t^2 - 40*ep*mWW^4*s^4*t^2 + 32*ep^2*mWW^4*s^4*t^2 - 16*mtt*mWW^2*s^5*t^2 + 64*ep*mtt*mWW^2*s^5*t^2 + 80*ep^2*mtt*mWW^2*s^5*t^2 + 16*mWW^3*s^5*t^2 - 16*ep*mWW^3*s^5*t^2 - 32*ep^2*mWW^3*s^5*t^2 + 6*ep*mtt^5*mWW^2*t^3 + 12*ep^2*mtt^5*mWW^2*t^3 - 15*ep*mtt^4*mWW^3*t^3 - 24*ep^2*mtt^4*mWW^3*t^3 + 9*ep*mtt^3*mWW^4*t^3 + 3*ep*mtt^2*mWW^5*t^3 + 24*ep^2*mtt^2*mWW^5*t^3 - 3*ep*mtt*mWW^6*t^3 - 12*ep^2*mtt*mWW^6*t^3 - 8*mtt^5*mWW*s*t^3 + 36*ep*mtt^5*mWW*s*t^3 + 32*ep^2*mtt^5*mWW*s*t^3 + 20*mtt^4*mWW^2*s*t^3 - 68*ep*mtt^4*mWW^2*s*t^3 - 4*ep^2*mtt^4*mWW^2*s*t^3 - 20*mtt^3*mWW^3*s*t^3 + 68*ep*mtt^3*mWW^3*s*t^3 - 84*ep^2*mtt^3*mWW^3*s*t^3 + 12*mtt^2*mWW^4*s*t^3 - 40*ep*mtt^2*mWW^4*s*t^3 + 88*ep^2*mtt^2*mWW^4*s*t^3 - 4*mtt*mWW^5*s*t^3 + 4*ep*mtt*mWW^5*s*t^3 - 32*ep^2*mtt*mWW^5*s*t^3 + 16*mtt^4*mWW*s^2*t^3 - 80*ep*mtt^4*mWW*s^2*t^3 - 40*ep^2*mtt^4*mWW*s^2*t^3 - 68*mtt^3*mWW^2*s^2*t^3 + 322*ep*mtt^3*mWW^2*s^2*t^3 - 28*ep^2*mtt^3*mWW^2*s^2*t^3 + 80*mtt^2*mWW^3*s^2*t^3 - 238*ep*mtt^2*mWW^3*s^2*t^3 + 84*ep^2*mtt^2*mWW^3*s^2*t^3 - 36*mtt*mWW^4*s^2*t^3 + 62*ep*mtt*mWW^4*s^2*t^3 - 132*ep^2*mtt*mWW^4*s^2*t^3 + 8*mWW^5*s^2*t^3 + 6*ep*mWW^5*s^2*t^3 - 4*ep^2*mWW^5*s^2*t^3 - 8*mtt^3*mWW*s^3*t^3 + 52*ep*mtt^3*mWW*s^3*t^3 - 16*ep^2*mtt^3*mWW*s^3*t^3 + 64*mtt^2*mWW^2*s^3*t^3 - 388*ep*mtt^2*mWW^2*s^3*t^3 + 228*ep^2*mtt^2*mWW^2*s^3*t^3 - 80*mtt*mWW^3*s^3*t^3 + 268*ep*mtt*mWW^3*s^3*t^3 + 44*ep^2*mtt*mWW^3*s^3*t^3 + 24*mWW^4*s^3*t^3 - 4*ep*mWW^4*s^3*t^3 + 152*ep^2*mWW^4*s^3*t^3 - 8*ep*mtt^2*mWW*s^4*t^3 + 24*ep^2*mtt^2*mWW*s^4*t^3 - 16*mtt*mWW^2*s^4*t^3 + 128*ep*mtt*mWW^2*s^4*t^3 - 208*ep^2*mtt*mWW^2*s^4*t^3 + 16*mWW^3*s^4*t^3 - 72*ep*mWW^3*s^4*t^3 + 88*ep^2*mWW^3*s^4*t^3 - 6*ep*mtt^5*mWW*t^4 - 12*ep^2*mtt^5*mWW*t^4 + 9*ep*mtt^4*mWW^2*t^4 + 12*ep^2*mtt^4*mWW^2*t^4 + 6*ep*mtt^3*mWW^3*t^4 + 24*ep^2*mtt^3*mWW^3*t^4 - 12*ep*mtt^2*mWW^4*t^4 - 24*ep^2*mtt^2*mWW^4*t^4 - 12*ep^2*mtt*mWW^5*t^4 + 3*ep*mWW^6*t^4 + 12*ep^2*mWW^6*t^4 + 4*ep*mtt^5*s*t^4 - 12*ep^2*mtt^5*s*t^4 + 8*mtt^4*mWW*s*t^4 - 42*ep*mtt^4*mWW*s*t^4 + 16*ep^2*mtt^4*mWW*s*t^4 - 20*mtt^3*mWW^2*s*t^4 + 82*ep*mtt^3*mWW^2*s*t^4 + 36*ep^2*mtt^3*mWW^2*s*t^4 + 16*mtt^2*mWW^3*s*t^4 - 60*ep*mtt^2*mWW^3*s*t^4 - 4*mtt*mWW^4*s*t^4 + 10*ep*mtt*mWW^4*s*t^4 - 76*ep^2*mtt*mWW^4*s*t^4 + 6*ep*mWW^5*s*t^4 + 36*ep^2*mWW^5*s*t^4 - 8*ep*mtt^4*s^2*t^4 + 24*ep^2*mtt^4*s^2*t^4 - 8*mtt^3*mWW*s^2*t^4 + 68*ep*mtt^3*mWW*s^2*t^4 - 64*ep^2*mtt^3*mWW*s^2*t^4 + 24*mtt^2*mWW^2*s^2*t^4 - 186*ep*mtt^2*mWW^2*s^2*t^4 + 112*ep^2*mtt^2*mWW^2*s^2*t^4 - 16*mtt*mWW^3*s^2*t^4 + 108*ep*mtt*mWW^3*s^2*t^4 - 156*ep^2*mtt*mWW^3*s^2*t^4 - 6*ep*mWW^4*s^2*t^4 + 132*ep^2*mWW^4*s^2*t^4 + 4*ep*mtt^3*s^3*t^4 - 12*ep^2*mtt^3*s^3*t^4 - 20*ep*mtt^2*mWW*s^3*t^4 + 60*ep^2*mtt^2*mWW*s^3*t^4 + 88*ep*mtt*mWW^2*s^3*t^4 - 252*ep^2*mtt*mWW^2*s^3*t^4 - 72*ep*mWW^3*s^3*t^4 + 60*ep^2*mWW^3*s^3*t^4 + 6*ep*mtt^4*mWW*t^5 + 12*ep^2*mtt^4*mWW*t^5 - 15*ep*mtt^3*mWW^2*t^5 - 24*ep^2*mtt^3*mWW^2*t^5 + 9*ep*mtt^2*mWW^3*t^5 + 3*ep*mtt*mWW^4*t^5 + 24*ep^2*mtt*mWW^4*t^5 - 3*ep*mWW^5*t^5 - 12*ep^2*mWW^5*t^5 - 4*ep*mtt^4*s*t^5 + 12*ep^2*mtt^4*s*t^5 + 6*ep*mtt^3*mWW*s*t^5 - 48*ep^2*mtt^3*mWW*s*t^5 - 6*ep*mtt^2*mWW^2*s*t^5 + 10*ep*mtt*mWW^3*s*t^5 + 72*ep^2*mtt*mWW^3*s*t^5 - 6*ep*mWW^4*s*t^5 - 36*ep^2*mWW^4*s*t^5 + 4*ep*mtt^3*s^2*t^5 - 12*ep^2*mtt^3*s^2*t^5 - 12*ep*mtt^2*mWW*s^2*t^5 + 36*ep^2*mtt^2*mWW*s^2*t^5 + 24*ep*mtt*mWW^2*s^2*t^5 + 36*ep^2*mtt*mWW^2*s^2*t^5 - 16*ep*mWW^3*s^2*t^5 - 60*ep^2*mWW^3*s^2*t^5))/(2*ep^3*(1 + 4*ep)*(mtt - mWW)^2*mWW*(mtt - mWW - 2*s)*s*(mWW - t)^3*(mtt - s - t)*t^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(16*ep*mtt^3*mWW^4*s^2 - 16*ep*mtt^3*mWW^3*s^3 - 48*ep*mtt^2*mWW^4*s^3 + 48*ep*mtt^2*mWW^3*s^4 + 48*ep*mtt*mWW^4*s^4 - 48*ep*mtt*mWW^3*s^5 - 16*ep*mWW^4*s^5 + 16*ep*mWW^3*s^6 - 8*mtt^3*mWW^4*s*t - 24*ep*mtt^3*mWW^4*s*t + 8*mtt^2*mWW^5*s*t + 24*ep*mtt^2*mWW^5*s*t - 32*mtt^3*mWW^3*s^2*t - 104*ep*mtt^3*mWW^3*s^2*t + 32*mtt^2*mWW^4*s^2*t + 104*ep*mtt^2*mWW^4*s^2*t - 16*mtt*mWW^5*s^2*t - 48*ep*mtt*mWW^5*s^2*t + 40*mtt^3*mWW^2*s^3*t + 128*ep*mtt^3*mWW^2*s^3*t + 56*mtt^2*mWW^3*s^3*t + 144*ep*mtt^2*mWW^3*s^3*t - 40*mtt*mWW^4*s^3*t - 136*ep*mtt*mWW^4*s^3*t + 8*mWW^5*s^3*t + 24*ep*mWW^5*s^3*t - 96*mtt^2*mWW^2*s^4*t - 272*ep*mtt^2*mWW^2*s^4*t - 16*mtt*mWW^3*s^4*t + 24*ep*mtt*mWW^3*s^4*t + 16*mWW^4*s^4*t + 56*ep*mWW^4*s^4*t + 72*mtt*mWW^2*s^5*t + 160*ep*mtt*mWW^2*s^5*t - 8*mWW^3*s^5*t - 64*ep*mWW^3*s^5*t - 16*mWW^2*s^6*t - 16*ep*mWW^2*s^6*t + 8*mtt^4*mWW^2*s*t^2 + 28*ep*mtt^4*mWW^2*s*t^2 - 48*ep*mtt^3*mWW^3*s*t^2 - 20*ep*mtt^2*mWW^4*s*t^2 - 8*mtt*mWW^5*s*t^2 - 8*ep*mtt*mWW^5*s*t^2 - 8*mtt^4*mWW*s^2*t^2 - 24*ep*mtt^4*mWW*s^2*t^2 + 22*mtt^3*mWW^2*s^2*t^2 + 80*ep*mtt^3*mWW^2*s^2*t^2 + 128*ep*mtt^2*mWW^3*s^2*t^2 + 26*mtt*mWW^4*s^2*t^2 + 96*ep*mtt*mWW^4*s^2*t^2 + 8*mWW^5*s^2*t^2 + 8*ep*mWW^5*s^2*t^2 - 4*mtt^3*mWW*s^3*t^2 - 32*ep*mtt^3*mWW*s^3*t^2 - 62*mtt^2*mWW^2*s^3*t^2 - 156*ep*mtt^2*mWW^2*s^3*t^2 - 28*mtt*mWW^3*s^3*t^2 - 200*ep*mtt*mWW^3*s^3*t^2 - 26*mWW^4*s^3*t^2 - 76*ep*mWW^4*s^3*t^2 + 20*mtt^2*mWW*s^4*t^2 + 72*ep*mtt^2*mWW*s^4*t^2 + 48*mtt*mWW^2*s^4*t^2 + 64*ep*mtt*mWW^2*s^4*t^2 + 28*mWW^3*s^4*t^2 + 120*ep*mWW^3*s^4*t^2 - 8*mtt*mWW*s^5*t^2 - 16*ep*mtt*mWW*s^5*t^2 - 16*mWW^2*s^5*t^2 - 16*ep*mWW^2*s^5*t^2 - 6*mtt^4*mWW^2*t^3 - 12*ep*mtt^4*mWW^2*t^3 + 3*mtt^3*mWW^3*t^3 + 9*mtt^2*mWW^4*t^3 + 24*ep*mtt^2*mWW^4*t^3 - 3*mtt*mWW^5*t^3 - 3*mWW^6*t^3 - 12*ep*mWW^6*t^3 - 6*mtt^4*mWW*s*t^3 - 32*ep*mtt^4*mWW*s*t^3 + 19*mtt^3*mWW^2*s*t^3 + 96*ep*mtt^3*mWW^2*s*t^3 - 21*mtt^2*mWW^3*s*t^3 + 128*ep*mtt^2*mWW^3*s*t^3 + 9*mtt*mWW^4*s*t^3 - 32*ep*mtt*mWW^4*s*t^3 - mWW^5*s*t^3 - 16*ep*mWW^5*s*t^3 + 4*mtt^4*s^2*t^3 + 16*ep*mtt^4*s^2*t^3 - 20*mtt^3*mWW*s^2*t^3 - 68*ep*mtt^3*mWW*s^2*t^3 + 28*mtt^2*mWW^2*s^2*t^3 - 72*ep*mtt^2*mWW^2*s^2*t^3 - 72*mtt*mWW^3*s^2*t^3 - 548*ep*mtt*mWW^3*s^2*t^3 - 12*mWW^4*s^2*t^3 + 32*ep*mWW^4*s^2*t^3 - 4*mtt^3*s^3*t^3 - 8*ep*mtt^3*s^3*t^3 + 44*mtt^2*mWW*s^3*t^3 + 132*ep*mtt^2*mWW*s^3*t^3 - 36*mtt*mWW^2*s^3*t^3 + 104*ep*mtt*mWW^2*s^3*t^3 + 92*mWW^3*s^3*t^3 + 428*ep*mWW^3*s^3*t^3 - 8*ep*mtt^2*s^4*t^3 - 16*mtt*mWW*s^4*t^3 - 24*ep*mtt*mWW*s^4*t^3 - 8*mWW^2*s^4*t^3 - 128*ep*mWW^2*s^4*t^3 + 6*mtt^4*mWW*t^4 + 12*ep*mtt^4*mWW*t^4 + 9*mtt^3*mWW^2*t^4 + 24*ep*mtt^3*mWW^2*t^4 - 27*mtt^2*mWW^3*t^4 - 48*ep*mtt^2*mWW^3*t^4 + 3*mtt*mWW^4*t^4 - 24*ep*mtt*mWW^4*t^4 + 9*mWW^5*t^4 + 36*ep*mWW^5*t^4 + 4*mtt^4*s*t^4 + 16*ep*mtt^4*s*t^4 - 32*mtt^3*mWW*s*t^4 - 80*ep*mtt^3*mWW*s*t^4 + 28*mtt^2*mWW^2*s*t^4 - 76*ep*mtt^2*mWW^2*s*t^4 - 16*mtt*mWW^3*s*t^4 - 104*ep*mtt*mWW^3*s*t^4 + 16*mWW^4*s*t^4 + 100*ep*mWW^4*s*t^4 - 4*mtt^3*s^2*t^4 + 36*mtt^2*mWW*s^2*t^4 + 76*ep*mtt^2*mWW*s^2*t^4 - 12*mtt*mWW^2*s^2*t^4 + 296*ep*mtt*mWW^2*s^2*t^4 + 44*mWW^3*s^2*t^4 + 156*ep*mWW^3*s^2*t^4 - 16*ep*mtt^2*s^3*t^4 - 8*mtt*mWW*s^3*t^4 - 32*mWW^2*s^3*t^4 - 272*ep*mWW^2*s^3*t^4 - 12*mtt^3*mWW*t^5 - 24*ep*mtt^3*mWW*t^5 + 18*mtt^2*mWW^2*t^5 + 24*ep*mtt^2*mWW^2*t^5 + 24*ep*mtt*mWW^3*t^5 - 6*mWW^4*t^5 - 24*ep*mWW^4*t^5 + 8*ep*mtt^3*s*t^5 + 12*mtt^2*mWW*s*t^5 + 16*ep*mtt^2*mWW*s*t^5 + 96*ep*mtt*mWW^2*s*t^5 - 12*mWW^3*s*t^5 - 72*ep*mWW^3*s*t^5 - 8*ep*mtt^2*s^2*t^5 + 8*ep*mtt*mWW*s^2*t^5 - 24*mWW^2*s^2*t^5 - 144*ep*mWW^2*s^2*t^5))/(2*ep^3*(1 + 4*ep)*mWW^2*(mtt - mWW - 2*s)*s*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)^2*t^2), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, ((1 + ep)*(mtt + mWW)*(-mtt + s)*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t))/(4*ep*(1 + 4*ep)*mtt*(-mtt + mWW + 2*s)), -((mtt - mWW)^2*(-mtt + s)*(mtt*mWW*s + 3*mWW^2*s + 8*ep*mWW^2*s + 2*mWW*s^2 + 8*ep*mWW*s^2 - mtt^2*t - 2*ep*mtt^2*t - mtt*mWW*t - 4*ep*mtt*mWW*t + 2*mWW^2*t + 6*ep*mWW^2*t + 2*mWW*s*t + 8*ep*mWW*s*t))/(8*ep*(1 + 4*ep)*mtt*mWW*(-mtt + mWW + 2*s)), -((mtt + mWW)*(-3*mtt^2*mWW*s - 6*ep*mtt^2*mWW*s - mtt*mWW^2*s - 2*ep*mtt*mWW^2*s + 5*mtt*mWW*s^2 + 10*ep*mtt*mWW*s^2 + mWW^2*s^2 + 2*ep*mWW^2*s^2 - 2*mWW*s^3 - 4*ep*mWW*s^3 + mtt^3*t + 2*ep*mtt^3*t - mtt^2*mWW*t + 2*ep*mtt^2*mWW*t - 4*ep*mtt*mWW^2*t - mtt^2*s*t - 2*ep*mtt^2*s*t + 3*mtt*mWW*s*t - 2*ep*mtt*mWW*s*t - 2*mWW*s^2*t - 4*ep*mWW*s^2*t))/(8*ep*mtt*mWW*(mtt - mWW - 2*s)), 0, 0, 0, 0, 0, 0, -(ep*(mtt + mWW)*(-mtt + s)*(2*mWW*s - mtt*t + mWW*t))/(2*(1 + 4*ep)*mtt*mWW*(-mtt + mWW + 2*s)), (3*(-mtt + s)*t*(mtt^2*mWW*s - 2*ep*mtt^2*mWW*s + 2*mtt*mWW^2*s + 4*ep*mtt*mWW^2*s - 3*mWW^3*s - 10*ep*mWW^3*s + 2*mtt*mWW*s^2 + 12*ep*mtt*mWW*s^2 - 2*mWW^2*s^2 - 4*ep*mWW^2*s^2 - mtt^3*t - 2*ep*mtt^3*t - 2*ep*mtt^2*mWW*t + 3*mtt*mWW^2*t + 10*ep*mtt*mWW^2*t - 2*mWW^3*t - 6*ep*mWW^3*t + 2*mtt*mWW*s*t + 12*ep*mtt*mWW*s*t - 2*mWW^2*s*t - 4*ep*mWW^2*s*t))/(4*(1 + 4*ep)*mtt*mWW*s*(-mtt + mWW + 2*s)*(-mtt + s + t)), -((mWW*s - mtt*t + mWW*t)*(-2*ep*mtt^2*mWW^2*s^2 - 2*ep*mtt*mWW^3*s^2 + 2*ep*mtt*mWW^2*s^3 + 2*ep*mWW^3*s^3 - mtt^3*mWW*s*t + 4*ep*mtt^3*mWW*s*t - 2*mtt^2*mWW^2*s*t - 2*ep*mtt^2*mWW^2*s*t + 3*mtt*mWW^3*s*t + 10*ep*mtt*mWW^3*s*t + 3*mtt^2*mWW*s^2*t - 2*ep*mtt^2*mWW*s^2*t + 6*mtt*mWW^2*s^2*t + 12*ep*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 2*ep*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 2*ep*mtt*mWW*s^3*t - 2*mWW^2*s^3*t - 2*ep*mWW^2*s^3*t + mtt^4*t^2 + 2*ep*mtt^4*t^2 + 2*ep*mtt^3*mWW*t^2 - 3*mtt^2*mWW^2*t^2 - 10*ep*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 6*ep*mtt*mWW^3*t^2 - mtt^3*s*t^2 - 2*ep*mtt^3*s*t^2 - 8*ep*mtt^2*mWW*s*t^2 + 3*mtt*mWW^2*s*t^2 + 4*ep*mtt*mWW^2*s*t^2 - 2*mWW^3*s*t^2 - 6*ep*mWW^3*s*t^2 - 2*mtt*mWW*s^2*t^2 - 2*ep*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 - 2*ep*mWW^2*s^2*t^2))/(2*ep*(1 + 4*ep)*mtt*mWW*(-mtt + mWW + 2*s)*(mWW - t)*t^2), -((s + t)*(-12*ep*mtt^2*mWW^2*s^2 - 12*ep*mtt*mWW^3*s^2 + 12*ep*mtt*mWW^2*s^3 + 12*ep*mWW^3*s^3 - 3*mtt^3*mWW*s*t + 12*ep*mtt^3*mWW*s*t - 8*mtt^2*mWW^2*s*t - 20*ep*mtt^2*mWW^2*s*t + 11*mtt*mWW^3*s*t + 32*ep*mtt*mWW^3*s*t + 9*mtt^2*mWW*s^2*t + 22*mtt*mWW^2*s^2*t + 64*ep*mtt*mWW^2*s^2*t - 3*mWW^3*s^2*t - 6*mtt*mWW*s^3*t - 12*ep*mtt*mWW*s^3*t - 6*mWW^2*s^3*t - 12*ep*mWW^2*s^3*t + 3*mtt^4*t^2 + 6*ep*mtt^4*t^2 + 6*ep*mtt^3*mWW*t^2 - 9*mtt^2*mWW^2*t^2 - 30*ep*mtt^2*mWW^2*t^2 + 6*mtt*mWW^3*t^2 + 18*ep*mtt*mWW^3*t^2 - 3*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 + 2*mtt^2*mWW*s*t^2 - 10*ep*mtt^2*mWW*s*t^2 + 7*mtt*mWW^2*s*t^2 + 10*ep*mtt*mWW^2*s*t^2 - 6*mWW^3*s*t^2 - 18*ep*mWW^3*s*t^2 - 10*mtt*mWW*s^2*t^2 - 28*ep*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 - 12*ep*mWW^2*s^2*t^2))/(4*(1 + 4*ep)*mtt*mWW*s*(-mtt + mWW + 2*s)*(mWW - t)*t), -(ep*(mtt + mWW)*(mtt - s)*(s + t)*(-2*mWW*s + mtt*t - mWW*t))/(2*(1 + 4*ep)*mtt*mWW*(mtt - mWW - 2*s)*t), 0, 0, 0, 0, 0, -(ep*(mtt + mWW)*(mtt - s)*(2*mtt*mWW*s - 2*mWW*s^2 + mtt*mWW*t - mWW^2*t - mtt*s*t - 3*mWW*s*t))/(2*(1 + 4*ep)*mtt*mWW*(mtt - mWW - 2*s)*t), 0, 0, 0, 0, ((-(mtt*mWW) + mWW*s + mtt*t)*(2*ep*mtt^3*mWW^2*s + 2*ep*mtt^2*mWW^3*s - 4*ep*mtt^2*mWW^2*s^2 - 4*ep*mtt*mWW^3*s^2 + 2*ep*mtt*mWW^2*s^3 + 2*ep*mWW^3*s^3 + ep*mtt^3*mWW^2*t - ep*mtt*mWW^4*t - 5*mtt^3*mWW*s*t - 14*ep*mtt^3*mWW*s*t - 4*mtt^2*mWW^2*s*t - 13*ep*mtt^2*mWW^2*s*t + mtt*mWW^3*s*t + 2*ep*mtt*mWW^3*s*t + ep*mWW^4*s*t + 7*mtt^2*mWW*s^2*t + 16*ep*mtt^2*mWW*s^2*t + 6*mtt*mWW^2*s^2*t + 14*ep*mtt*mWW^2*s^2*t - mWW^3*s^2*t - 2*ep*mWW^3*s^2*t - 2*mtt*mWW*s^3*t - 2*ep*mtt*mWW*s^3*t - 2*mWW^2*s^3*t - 2*ep*mWW^2*s^3*t + mtt^4*t^2 + 2*ep*mtt^4*t^2 - 2*mtt^3*mWW*t^2 - 7*ep*mtt^3*mWW*t^2 - mtt^2*mWW^2*t^2 - 2*ep*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 7*ep*mtt*mWW^3*t^2 - mtt^3*s*t^2 - 2*ep*mtt^3*s*t^2 + 8*mtt^2*mWW*s*t^2 + 25*ep*mtt^2*mWW*s*t^2 + 5*mtt*mWW^2*s*t^2 + 12*ep*mtt*mWW^2*s*t^2 + ep*mWW^3*s*t^2 - 6*mtt*mWW*s^2*t^2 - 18*ep*mtt*mWW*s^2*t^2 - 2*mWW^2*s^2*t^2 - 2*ep*mWW^2*s^2*t^2 + 2*mtt^2*mWW*t^3 + 8*ep*mtt^2*mWW*t^3 - 2*mtt*mWW^2*t^3 - 8*ep*mtt*mWW^2*t^3 - 4*mtt*mWW*s*t^3 - 16*ep*mtt*mWW*s*t^3))/(2*ep*(1 + 4*ep)*mtt*mWW*(-mtt + mWW + 2*s)*(mWW - t)*t^2), -((mtt - s)*(12*ep*mtt^3*mWW^2*s + 12*ep*mtt^2*mWW^3*s - 24*ep*mtt^2*mWW^2*s^2 - 24*ep*mtt*mWW^3*s^2 + 12*ep*mtt*mWW^2*s^3 + 12*ep*mWW^3*s^3 - 4*mtt^3*mWW^2*t - 10*ep*mtt^3*mWW^2*t + 4*mtt^2*mWW^3*t + 16*ep*mtt^2*mWW^3*t - 6*ep*mtt*mWW^4*t - 15*mtt^3*mWW*s*t - 48*ep*mtt^3*mWW*s*t - 6*ep*mtt^2*mWW^2*s*t - mtt*mWW^3*s*t - 16*ep*mtt*mWW^3*s*t + 6*ep*mWW^4*s*t + 21*mtt^2*mWW*s^2*t + 60*ep*mtt^2*mWW*s^2*t + 10*mtt*mWW^2*s^2*t + 28*ep*mtt*mWW^2*s^2*t - 3*mWW^3*s^2*t - 6*mtt*mWW*s^3*t - 12*ep*mtt*mWW*s^3*t - 6*mWW^2*s^3*t - 12*ep*mWW^2*s^3*t + 3*mtt^4*t^2 + 6*ep*mtt^4*t^2 - 2*mtt^3*mWW*t^2 - 8*ep*mtt^3*mWW*t^2 - 3*mtt^2*mWW^2*t^2 - 6*ep*mtt^2*mWW^2*t^2 + 2*mtt*mWW^3*t^2 + 8*ep*mtt*mWW^3*t^2 - 3*mtt^3*s*t^2 - 6*ep*mtt^3*s*t^2 + 12*mtt^2*mWW*s*t^2 + 36*ep*mtt^2*mWW*s*t^2 + 11*mtt*mWW^2*s*t^2 + 26*ep*mtt*mWW^2*s*t^2 - 10*mtt*mWW*s^2*t^2 - 28*ep*mtt*mWW*s^2*t^2 - 6*mWW^2*s^2*t^2 - 12*ep*mWW^2*s^2*t^2 + 2*mtt^2*mWW*t^3 + 8*ep*mtt^2*mWW*t^3 - 2*mtt*mWW^2*t^3 - 8*ep*mtt*mWW^2*t^3 - 4*mtt*mWW*s*t^3 - 16*ep*mtt*mWW*s*t^3))/(4*(1 + 4*ep)*mtt*mWW*(mtt - mWW - 2*s)*(mtt - s - t)*t*(-mWW + t)), 0, 0, 0, 0, -((-1 + 2*ep)*(4*ep*mtt^4*mWW^3*s^3 - 4*ep*mtt^2*mWW^5*s^3 - 8*ep*mtt^3*mWW^3*s^4 - 8*ep*mtt^2*mWW^4*s^4 + 4*ep*mtt^2*mWW^3*s^5 + 8*ep*mtt*mWW^4*s^5 + 4*ep*mWW^5*s^5 + 2*mtt^5*mWW^2*s^2*t - 12*ep*mtt^5*mWW^2*s^2*t + 2*mtt^4*mWW^3*s^2*t + 16*ep*mtt^4*mWW^3*s^2*t - 10*mtt^3*mWW^4*s^2*t - 20*ep*mtt^3*mWW^4*s^2*t + 6*mtt^2*mWW^5*s^2*t + 16*ep*mtt^2*mWW^5*s^2*t - 8*mtt^4*mWW^2*s^3*t + 20*ep*mtt^4*mWW^2*s^3*t - 12*mtt^3*mWW^3*s^3*t - 28*ep*mtt^3*mWW^3*s^3*t + 16*mtt^2*mWW^4*s^3*t + 36*ep*mtt^2*mWW^4*s^3*t + 4*mtt*mWW^5*s^3*t + 20*ep*mtt*mWW^5*s^3*t + 10*mtt^3*mWW^2*s^4*t - 4*ep*mtt^3*mWW^2*s^4*t + 18*mtt^2*mWW^3*s^4*t + 20*ep*mtt^2*mWW^3*s^4*t + 6*mtt*mWW^4*s^4*t + 20*ep*mtt*mWW^4*s^4*t - 2*mWW^5*s^4*t - 4*ep*mWW^5*s^4*t - 4*mtt^2*mWW^2*s^5*t - 4*ep*mtt^2*mWW^2*s^5*t - 8*mtt*mWW^3*s^5*t - 8*ep*mtt*mWW^3*s^5*t - 4*mWW^4*s^5*t - 4*ep*mWW^4*s^5*t - 3*mtt^6*mWW*s*t^2 + 4*ep*mtt^6*mWW*s*t^2 + 2*mtt^5*mWW^2*s*t^2 - 12*ep*mtt^5*mWW^2*s*t^2 + 12*mtt^4*mWW^3*s*t^2 + 36*ep*mtt^4*mWW^3*s*t^2 - 18*mtt^3*mWW^4*s*t^2 - 52*ep*mtt^3*mWW^4*s*t^2 + 7*mtt^2*mWW^5*s*t^2 + 24*ep*mtt^2*mWW^5*s*t^2 + 8*mtt^5*mWW*s^2*t^2 - 2*ep*mtt^5*mWW*s^2*t^2 + 2*mtt^4*mWW^2*s^2*t^2 + 38*ep*mtt^4*mWW^2*s^2*t^2 - 26*mtt^3*mWW^3*s^2*t^2 - 68*ep*mtt^3*mWW^3*s^2*t^2 + 14*mtt^2*mWW^4*s^2*t^2 + 28*ep*mtt^2*mWW^4*s^2*t^2 + 2*mtt*mWW^5*s^2*t^2 + 6*ep*mtt*mWW^5*s^2*t^2 - 2*ep*mWW^6*s^2*t^2 - 7*mtt^4*mWW*s^3*t^2 - 6*ep*mtt^4*mWW*s^3*t^2 - 2*mtt^3*mWW^2*s^3*t^2 - 24*ep*mtt^3*mWW^2*s^3*t^2 + 12*mtt^2*mWW^3*s^3*t^2 - 4*ep*mtt^2*mWW^3*s^3*t^2 + 2*mtt*mWW^4*s^3*t^2 - 5*mWW^5*s^3*t^2 - 14*ep*mWW^5*s^3*t^2 + 2*mtt^3*mWW*s^4*t^2 + 4*ep*mtt^3*mWW*s^4*t^2 - 2*mtt^2*mWW^2*s^4*t^2 - 4*ep*mtt^2*mWW^2*s^4*t^2 - 10*mtt*mWW^3*s^4*t^2 - 12*ep*mtt*mWW^3*s^4*t^2 - 6*mWW^4*s^4*t^2 - 4*ep*mWW^4*s^4*t^2 + mtt^7*t^3 + 2*ep*mtt^7*t^3 - 2*mtt^6*mWW*t^3 - 2*ep*mtt^6*mWW*t^3 - 2*mtt^5*mWW^2*t^3 - 12*ep*mtt^5*mWW^2*t^3 + 8*mtt^4*mWW^3*t^3 + 28*ep*mtt^4*mWW^3*t^3 - 7*mtt^3*mWW^4*t^3 - 22*ep*mtt^3*mWW^4*t^3 + 2*mtt^2*mWW^5*t^3 + 6*ep*mtt^2*mWW^5*t^3 - 2*mtt^6*s*t^3 - 8*ep*mtt^6*s*t^3 + 2*mtt^5*mWW*s*t^3 - 4*ep*mtt^5*mWW*s*t^3 + 6*mtt^4*mWW^2*s*t^3 + 36*ep*mtt^4*mWW^2*s*t^3 - 10*mtt^3*mWW^3*s*t^3 - 28*ep*mtt^3*mWW^3*s*t^3 + 4*mtt^2*mWW^4*s*t^3 + 4*ep*mtt^2*mWW^4*s*t^3 + mtt^5*s^2*t^3 + 8*ep*mtt^5*s^2*t^3 - 2*mtt^4*mWW*s^2*t^3 + 4*ep*mtt^4*mWW*s^2*t^3 - 2*mtt^3*mWW^2*s^2*t^3 - 12*ep*mtt^3*mWW^2*s^2*t^3 + 4*mtt^2*mWW^3*s^2*t^3 + mtt*mWW^4*s^2*t^3 + 4*ep*mtt*mWW^4*s^2*t^3 - 2*mWW^5*s^2*t^3 - 4*ep*mWW^5*s^2*t^3 - 2*ep*mtt^4*s^3*t^3 + 2*mtt^3*mWW*s^3*t^3 + 4*ep*mtt^3*mWW*s^3*t^3 + 2*mtt^2*mWW^2*s^3*t^3 + 4*ep*mtt^2*mWW^2*s^3*t^3 - 2*mtt*mWW^3*s^3*t^3 - 4*ep*mtt*mWW^3*s^3*t^3 - 2*mWW^4*s^3*t^3 - 2*ep*mWW^4*s^3*t^3))/(4*ep^2*(1 + 4*ep)*mtt*mWW^2*s*(-mtt + mWW + 2*s)^2*(mWW - t)*t^2), ((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(-4*ep*mtt^2*mWW^3*s^3 - 4*ep*mtt*mWW^4*s^3 + 4*ep*mtt*mWW^3*s^4 + 4*ep*mWW^4*s^4 - 2*mtt^3*mWW^2*s^2*t + 12*ep*mtt^3*mWW^2*s^2*t - 4*mtt^2*mWW^3*s^2*t + 6*mtt*mWW^4*s^2*t + 20*ep*mtt*mWW^4*s^2*t + 6*mtt^2*mWW^2*s^3*t - 8*ep*mtt^2*mWW^2*s^3*t + 12*mtt*mWW^3*s^3*t + 20*ep*mtt*mWW^3*s^3*t - 2*mWW^4*s^3*t - 4*ep*mWW^4*s^3*t - 4*mtt*mWW^2*s^4*t - 4*ep*mtt*mWW^2*s^4*t - 4*mWW^3*s^4*t - 4*ep*mWW^3*s^4*t + 3*mtt^4*mWW*s*t^2 - 4*ep*mtt^4*mWW*s*t^2 + mtt^3*mWW^2*s*t^2 + 2*ep*mtt^3*mWW^2*s*t^2 - 11*mtt^2*mWW^3*s*t^2 - 38*ep*mtt^2*mWW^3*s*t^2 + 7*mtt*mWW^4*s*t^2 + 18*ep*mtt*mWW^4*s*t^2 - 2*ep*mWW^5*s*t^2 - 5*mtt^3*mWW*s^2*t^2 - 2*ep*mtt^3*mWW*s^2*t^2 - 3*mtt^2*mWW^2*s^2*t^2 - 30*ep*mtt^2*mWW^2*s^2*t^2 + 13*mtt*mWW^3*s^2*t^2 + 22*ep*mtt*mWW^3*s^2*t^2 - 5*mWW^4*s^2*t^2 - 14*ep*mWW^4*s^2*t^2 + 2*mtt^2*mWW*s^3*t^2 + 4*ep*mtt^2*mWW*s^3*t^2 - 4*mtt*mWW^2*s^3*t^2 - 6*mWW^3*s^3*t^2 - 4*ep*mWW^3*s^3*t^2 - mtt^5*t^3 - 2*ep*mtt^5*t^3 + mtt^4*mWW*t^3 + 3*mtt^3*mWW^2*t^3 + 12*ep*mtt^3*mWW^2*t^3 - 5*mtt^2*mWW^3*t^3 - 16*ep*mtt^2*mWW^3*t^3 + 2*mtt*mWW^4*t^3 + 6*ep*mtt*mWW^4*t^3 + mtt^4*s*t^3 + 6*ep*mtt^4*s*t^3 - mtt^3*mWW*s*t^3 + 14*ep*mtt^3*mWW*s*t^3 - 3*mtt^2*mWW^2*s*t^3 - 6*ep*mtt^2*mWW^2*s*t^3 + 5*mtt*mWW^3*s*t^3 + 14*ep*mtt*mWW^3*s*t^3 - 2*mWW^4*s*t^3 - 4*ep*mWW^4*s*t^3 - 2*ep*mtt^3*s^2*t^3 + 2*mtt^2*mWW*s^2*t^3 - 2*ep*mtt^2*mWW*s^2*t^3 - 2*ep*mtt*mWW^2*s^2*t^3 - 2*mWW^3*s^2*t^3 - 2*ep*mWW^3*s^2*t^3))/(4*ep^2*(1 + 4*ep)*mtt*mWW^2*s*(-mtt + mWW + 2*s)^2*(mWW - t)*t^2), -((-1 + 2*ep)^2*(mtt + mWW))/(2*ep*(1 + 4*ep)*mWW), (3*(-1 + 2*ep)*(-1 + 3*ep)*(-4*ep*mtt^4*mWW^3*s^2 - 4*ep*mtt^3*mWW^4*s^2 + 16*ep*mtt^3*mWW^3*s^3 + 16*ep*mtt^2*mWW^4*s^3 - 20*ep*mtt^2*mWW^3*s^4 - 20*ep*mtt*mWW^4*s^4 + 8*ep*mtt*mWW^3*s^5 + 8*ep*mWW^4*s^5 - 2*ep*mtt^4*mWW^3*s*t + 2*ep*mtt^2*mWW^5*s*t + 12*mtt^4*mWW^2*s^2*t + 20*ep*mtt^4*mWW^2*s^2*t + 12*mtt^3*mWW^3*s^2*t + 36*ep*mtt^3*mWW^3*s^2*t - 8*mtt^2*mWW^4*s^2*t - 20*ep*mtt^2*mWW^4*s^2*t - 4*ep*mtt*mWW^5*s^2*t - 32*mtt^3*mWW^2*s^3*t - 48*ep*mtt^3*mWW^2*s^3*t - 36*mtt^2*mWW^3*s^3*t - 94*ep*mtt^2*mWW^3*s^3*t + 12*mtt*mWW^4*s^3*t + 20*ep*mtt*mWW^4*s^3*t + 2*ep*mWW^5*s^3*t + 28*mtt^2*mWW^2*s^4*t + 36*ep*mtt^2*mWW^2*s^4*t + 32*mtt*mWW^3*s^4*t + 68*ep*mtt*mWW^3*s^4*t - 4*mWW^4*s^4*t - 8*mtt*mWW^2*s^5*t - 8*ep*mtt*mWW^2*s^5*t - 8*mWW^3*s^5*t - 8*ep*mWW^3*s^5*t - 5*mtt^5*mWW*s*t^2 - 4*ep*mtt^5*mWW*s*t^2 + 3*mtt^4*mWW^2*s*t^2 + 4*ep*mtt^4*mWW^2*s*t^2 + 13*mtt^3*mWW^3*s*t^2 + 36*ep*mtt^3*mWW^3*s*t^2 - 11*mtt^2*mWW^4*s*t^2 - 36*ep*mtt^2*mWW^4*s*t^2 + 7*mtt^4*mWW*s^2*t^2 - 4*ep*mtt^4*mWW*s^2*t^2 - 27*mtt^3*mWW^2*s^2*t^2 - 38*ep*mtt^3*mWW^2*s^2*t^2 - 43*mtt^2*mWW^3*s^2*t^2 - 96*ep*mtt^2*mWW^3*s^2*t^2 + 23*mtt*mWW^4*s^2*t^2 + 66*ep*mtt*mWW^4*s^2*t^2 - 2*mtt^3*mWW*s^3*t^2 + 8*ep*mtt^3*mWW*s^3*t^2 + 48*mtt^2*mWW^2*s^3*t^2 + 82*ep*mtt^2*mWW^2*s^3*t^2 + 50*mtt*mWW^3*s^3*t^2 + 92*ep*mtt*mWW^3*s^3*t^2 - 8*mWW^4*s^3*t^2 - 14*ep*mWW^4*s^3*t^2 - 24*mtt*mWW^2*s^4*t^2 - 48*ep*mtt*mWW^2*s^4*t^2 - 16*mWW^3*s^4*t^2 - 16*ep*mWW^3*s^4*t^2 + mtt^6*t^3 + 2*ep*mtt^6*t^3 - mtt^5*mWW*t^3 - 3*mtt^4*mWW^2*t^3 - 12*ep*mtt^4*mWW^2*t^3 + 5*mtt^3*mWW^3*t^3 + 16*ep*mtt^3*mWW^3*t^3 - 2*mtt^2*mWW^4*t^3 - 6*ep*mtt^2*mWW^4*t^3 - mtt^5*s*t^3 - 2*ep*mtt^5*s*t^3 + 4*mtt^4*mWW*s*t^3 - 10*ep*mtt^4*mWW*s*t^3 + 12*ep*mtt^3*mWW^2*s*t^3 - 16*mtt^2*mWW^3*s*t^3 - 38*ep*mtt^2*mWW^3*s*t^3 + 13*mtt*mWW^4*s*t^3 + 38*ep*mtt*mWW^4*s*t^3 - mtt^3*mWW*s^2*t^3 + 22*ep*mtt^3*mWW*s^2*t^3 + 19*mtt^2*mWW^2*s^2*t^3 + 40*ep*mtt^2*mWW^2*s^2*t^3 + 21*mtt*mWW^3*s^2*t^3 + 34*ep*mtt*mWW^3*s^2*t^3 - 7*mWW^4*s^2*t^3 - 16*ep*mWW^4*s^2*t^3 - 2*mtt^2*mWW*s^3*t^3 - 12*ep*mtt^2*mWW*s^3*t^3 - 20*mtt*mWW^2*s^3*t^3 - 56*ep*mtt*mWW^2*s^3*t^3 - 10*mWW^3*s^3*t^3 - 12*ep*mWW^3*s^3*t^3 - mtt^5*t^4 - 2*ep*mtt^5*t^4 + mtt^4*mWW*t^4 + 3*mtt^3*mWW^2*t^4 + 12*ep*mtt^3*mWW^2*t^4 - 5*mtt^2*mWW^3*t^4 - 16*ep*mtt^2*mWW^3*t^4 + 2*mtt*mWW^4*t^4 + 6*ep*mtt*mWW^4*t^4 + mtt^4*s*t^4 + 2*ep*mtt^4*s*t^4 + mtt^3*mWW*s*t^4 + 12*ep*mtt^3*mWW*s*t^4 - 3*mtt^2*mWW^2*s*t^4 - 12*ep*mtt^2*mWW^2*s*t^4 + 3*mtt*mWW^3*s*t^4 + 4*ep*mtt*mWW^3*s*t^4 - 2*mWW^4*s*t^4 - 6*ep*mWW^4*s*t^4 - 2*mtt^2*mWW*s^2*t^4 - 12*ep*mtt^2*mWW*s^2*t^4 - 4*mtt*mWW^2*s^2*t^4 - 16*ep*mtt*mWW^2*s^2*t^4 - 2*mWW^3*s^2*t^4 - 4*ep*mWW^3*s^2*t^4))/(8*ep^2*(1 + 4*ep)*(mtt - mWW)^2*mWW*s*(-mtt + mWW + 2*s)*(mWW - t)*t^2*(-mtt + s + t)), -((-1 + 2*ep)*(8*ep*mtt^5*mWW^4*s + 8*ep*mtt^4*mWW^5*s - 4*ep*mtt^5*mWW^3*s^2 - 32*ep*mtt^4*mWW^4*s^2 - 28*ep*mtt^3*mWW^5*s^2 + 12*ep*mtt^4*mWW^3*s^3 + 48*ep*mtt^3*mWW^4*s^3 + 36*ep*mtt^2*mWW^5*s^3 - 12*ep*mtt^3*mWW^3*s^4 - 32*ep*mtt^2*mWW^4*s^4 - 20*ep*mtt*mWW^5*s^4 + 4*ep*mtt^2*mWW^3*s^5 + 8*ep*mtt*mWW^4*s^5 + 4*ep*mWW^5*s^5 + 4*ep*mtt^5*mWW^4*t - 4*ep*mtt^3*mWW^6*t - 20*mtt^5*mWW^3*s*t - 66*ep*mtt^5*mWW^3*s*t - 16*mtt^4*mWW^4*s*t - 74*ep*mtt^4*mWW^4*s*t + 4*mtt^3*mWW^5*s*t + 2*ep*mtt^3*mWW^5*s*t + 10*ep*mtt^2*mWW^6*s*t + 10*mtt^5*mWW^2*s^2*t + 32*ep*mtt^5*mWW^2*s^2*t + 66*mtt^4*mWW^3*s^2*t + 200*ep*mtt^4*mWW^3*s^2*t + 46*mtt^3*mWW^4*s^2*t + 176*ep*mtt^3*mWW^4*s^2*t - 10*mtt^2*mWW^5*s^2*t - 8*ep*mtt*mWW^6*s^2*t - 24*mtt^4*mWW^2*s^3*t - 68*ep*mtt^4*mWW^2*s^3*t - 80*mtt^3*mWW^3*s^3*t - 210*ep*mtt^3*mWW^3*s^3*t - 48*mtt^2*mWW^4*s^3*t - 150*ep*mtt^2*mWW^4*s^3*t + 8*mtt*mWW^5*s^3*t - 6*ep*mtt*mWW^5*s^3*t + 2*ep*mWW^6*s^3*t + 18*mtt^3*mWW^2*s^4*t + 40*ep*mtt^3*mWW^2*s^4*t + 42*mtt^2*mWW^3*s^4*t + 84*ep*mtt^2*mWW^3*s^4*t + 22*mtt*mWW^4*s^4*t + 48*ep*mtt*mWW^4*s^4*t - 2*mWW^5*s^4*t + 4*ep*mWW^5*s^4*t - 4*mtt^2*mWW^2*s^5*t - 4*ep*mtt^2*mWW^2*s^5*t - 8*mtt*mWW^3*s^5*t - 8*ep*mtt*mWW^3*s^5*t - 4*mWW^4*s^5*t - 4*ep*mWW^4*s^5*t + 4*mtt^6*mWW^2*t^2 + 10*ep*mtt^6*mWW^2*t^2 - 8*mtt^5*mWW^3*t^2 - 36*ep*mtt^5*mWW^3*t^2 - 4*mtt^4*mWW^4*t^2 - 12*ep*mtt^4*mWW^4*t^2 + 8*mtt^3*mWW^5*t^2 + 36*ep*mtt^3*mWW^5*t^2 + 2*ep*mtt^2*mWW^6*t^2 - 2*mtt^6*mWW*s*t^2 - 6*ep*mtt^6*mWW*s*t^2 + 16*mtt^5*mWW^2*s*t^2 + 64*ep*mtt^5*mWW^2*s*t^2 + 76*mtt^4*mWW^3*s*t^2 + 244*ep*mtt^4*mWW^3*s*t^2 + 40*mtt^3*mWW^4*s*t^2 + 116*ep*mtt^3*mWW^4*s*t^2 - 18*mtt^2*mWW^5*s*t^2 - 62*ep*mtt^2*mWW^5*s*t^2 - 4*ep*mtt*mWW^6*s*t^2 - mtt^5*mWW*s^2*t^2 - 8*ep*mtt^5*mWW*s^2*t^2 - 70*mtt^4*mWW^2*s^2*t^2 - 212*ep*mtt^4*mWW^2*s^2*t^2 - 156*mtt^3*mWW^3*s^2*t^2 - 426*ep*mtt^3*mWW^3*s^2*t^2 - 74*mtt^2*mWW^4*s^2*t^2 - 198*ep*mtt^2*mWW^4*s^2*t^2 + 13*mtt*mWW^5*s^2*t^2 + 26*ep*mtt*mWW^5*s^2*t^2 + 2*ep*mWW^6*s^2*t^2 + 5*mtt^4*mWW*s^3*t^2 + 18*ep*mtt^4*mWW*s^3*t^2 + 72*mtt^3*mWW^2*s^3*t^2 + 182*ep*mtt^3*mWW^2*s^3*t^2 + 118*mtt^2*mWW^3*s^3*t^2 + 270*ep*mtt^2*mWW^3*s^3*t^2 + 48*mtt*mWW^4*s^3*t^2 + 106*ep*mtt*mWW^4*s^3*t^2 - 3*mWW^5*s^3*t^2 - 2*mtt^3*mWW*s^4*t^2 - 4*ep*mtt^3*mWW*s^4*t^2 - 22*mtt^2*mWW^2*s^4*t^2 - 44*ep*mtt^2*mWW^2*s^4*t^2 - 30*mtt*mWW^3*s^4*t^2 - 52*ep*mtt*mWW^3*s^4*t^2 - 10*mWW^4*s^4*t^2 - 12*ep*mWW^4*s^4*t^2 - 4*mtt^6*mWW*t^3 - 12*ep*mtt^6*mWW*t^3 + 6*mtt^5*mWW^2*t^3 + 36*ep*mtt^5*mWW^2*t^3 + 14*mtt^4*mWW^3*t^3 + 48*ep*mtt^4*mWW^3*t^3 - 6*mtt^3*mWW^4*t^3 - 36*ep*mtt^3*mWW^4*t^3 - 10*mtt^2*mWW^5*t^3 - 36*ep*mtt^2*mWW^5*t^3 + mtt^6*s*t^3 + 4*ep*mtt^6*s*t^3 - mtt^5*mWW*s*t^3 - 18*ep*mtt^5*mWW*s*t^3 - 54*mtt^4*mWW^2*s*t^3 - 182*ep*mtt^4*mWW^2*s*t^3 - 82*mtt^3*mWW^3*s*t^3 - 242*ep*mtt^3*mWW^3*s*t^3 - 19*mtt^2*mWW^4*s*t^3 - 46*ep*mtt^2*mWW^4*s*t^3 + 11*mtt*mWW^5*s*t^3 + 36*ep*mtt*mWW^5*s*t^3 - mtt^5*s^2*t^3 - 2*ep*mtt^5*s^2*t^3 + 17*mtt^4*mWW*s^2*t^3 + 66*ep*mtt^4*mWW*s^2*t^3 + 84*mtt^3*mWW^2*s^2*t^3 + 238*ep*mtt^3*mWW^2*s^2*t^3 + 112*mtt^2*mWW^3*s^2*t^3 + 310*ep*mtt^2*mWW^3*s^2*t^3 + 29*mtt*mWW^4*s^2*t^3 + 76*ep*mtt*mWW^4*s^2*t^3 - mWW^5*s^2*t^3 - 2*ep*mtt^4*s^3*t^3 - 12*mtt^3*mWW*s^3*t^3 - 36*ep*mtt^3*mWW*s^3*t^3 - 32*mtt^2*mWW^2*s^3*t^3 - 76*ep*mtt^2*mWW^2*s^3*t^3 - 44*mtt*mWW^3*s^3*t^3 - 116*ep*mtt*mWW^3*s^3*t^3 - 8*mWW^4*s^3*t^3 - 10*ep*mWW^4*s^3*t^3 + mtt^6*t^4 + 4*ep*mtt^6*t^4 - 2*mtt^5*mWW*t^4 - 16*ep*mtt^5*mWW*t^4 - 8*mtt^4*mWW^2*t^4 - 28*ep*mtt^4*mWW^2*t^4 - 2*mtt^3*mWW^3*t^4 + 7*mtt^2*mWW^4*t^4 + 24*ep*mtt^2*mWW^4*t^4 + 4*mtt*mWW^5*t^4 + 16*ep*mtt*mWW^5*t^4 - mtt^5*s*t^4 + 16*mtt^4*mWW*s*t^4 + 60*ep*mtt^4*mWW*s*t^4 + 26*mtt^3*mWW^2*s*t^4 + 80*ep*mtt^3*mWW^2*s*t^4 + 40*mtt^2*mWW^3*s*t^4 + 140*ep*mtt^2*mWW^3*s*t^4 - mtt*mWW^4*s*t^4 - 8*ep*mtt*mWW^4*s*t^4 - 4*ep*mtt^4*s^2*t^4 - 18*mtt^3*mWW*s^2*t^4 - 60*ep*mtt^3*mWW*s^2*t^4 - 14*mtt^2*mWW^2*s^2*t^4 - 36*ep*mtt^2*mWW^2*s^2*t^4 - 30*mtt*mWW^3*s^2*t^4 - 108*ep*mtt*mWW^3*s^2*t^4 - 2*mWW^4*s^2*t^4 + 2*ep*mtt^5*t^5 + 4*mtt^4*mWW*t^5 + 12*ep*mtt^4*mWW*t^5 - 4*mtt^3*mWW^2*t^5 - 16*ep*mtt^3*mWW^2*t^5 + 4*mtt^2*mWW^3*t^5 + 20*ep*mtt^2*mWW^3*t^5 - 4*mtt*mWW^4*t^5 - 18*ep*mtt*mWW^4*t^5 - 2*ep*mtt^4*s*t^5 - 8*mtt^3*mWW*s*t^5 - 28*ep*mtt^3*mWW*s*t^5 - 8*mtt*mWW^3*s*t^5 - 36*ep*mtt*mWW^3*s*t^5 + 2*ep*mWW^4*s*t^5))/(4*ep^2*(1 + 4*ep)*mtt*mWW^2*(-mtt + mWW + 2*s)*(mWW - t)*t^2*(-mtt + s + t)*(-mtt - mWW + 2*s + 2*t)), ((-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(-4*ep*mtt^4*mWW^3*s - 4*ep*mtt^3*mWW^4*s + 12*ep*mtt^3*mWW^3*s^2 + 12*ep*mtt^2*mWW^4*s^2 - 12*ep*mtt^2*mWW^3*s^3 - 12*ep*mtt*mWW^4*s^3 + 4*ep*mtt*mWW^3*s^4 + 4*ep*mWW^4*s^4 - 2*ep*mtt^4*mWW^3*t + 2*ep*mtt^2*mWW^5*t + 10*mtt^4*mWW^2*s*t + 32*ep*mtt^4*mWW^2*s*t + 8*mtt^3*mWW^3*s*t + 36*ep*mtt^3*mWW^3*s*t - 2*mtt^2*mWW^4*s*t - 4*ep*mtt*mWW^5*s*t - 24*mtt^3*mWW^2*s^2*t - 68*ep*mtt^3*mWW^2*s^2*t - 20*mtt^2*mWW^3*s^2*t - 70*ep*mtt^2*mWW^3*s^2*t + 4*mtt*mWW^4*s^2*t + 2*ep*mWW^5*s^2*t + 18*mtt^2*mWW^2*s^3*t + 40*ep*mtt^2*mWW^2*s^3*t + 16*mtt*mWW^3*s^3*t + 40*ep*mtt*mWW^3*s^3*t - 2*mWW^4*s^3*t - 4*mtt*mWW^2*s^4*t - 4*ep*mtt*mWW^2*s^4*t - 4*mWW^3*s^4*t - 4*ep*mWW^3*s^4*t - 2*mtt^5*mWW*t^2 - 6*ep*mtt^5*mWW*t^2 + 6*mtt^4*mWW^2*t^2 + 24*ep*mtt^4*mWW^2*t^2 + 2*mtt^3*mWW^3*t^2 + 6*ep*mtt^3*mWW^3*t^2 - 6*mtt^2*mWW^4*t^2 - 24*ep*mtt^2*mWW^4*t^2 - mtt^4*mWW*s*t^2 - 8*ep*mtt^4*mWW*s*t^2 - 35*mtt^3*mWW^2*s*t^2 - 124*ep*mtt^3*mWW^2*s*t^2 - 19*mtt^2*mWW^3*s*t^2 - 60*ep*mtt^2*mWW^3*s*t^2 + 7*mtt*mWW^4*s*t^2 + 24*ep*mtt*mWW^4*s*t^2 + 5*mtt^3*mWW*s^2*t^2 + 18*ep*mtt^3*mWW*s^2*t^2 + 45*mtt^2*mWW^2*s^2*t^2 + 144*ep*mtt^2*mWW^2*s^2*t^2 + 23*mtt*mWW^3*s^2*t^2 + 62*ep*mtt*mWW^3*s^2*t^2 - mWW^4*s^2*t^2 - 2*mtt^2*mWW*s^3*t^2 - 4*ep*mtt^2*mWW*s^3*t^2 - 16*mtt*mWW^2*s^3*t^2 - 44*ep*mtt*mWW^2*s^3*t^2 - 6*mWW^3*s^3*t^2 - 8*ep*mWW^3*s^3*t^2 + mtt^5*t^3 + 4*ep*mtt^5*t^3 - 3*mtt^4*mWW*t^3 - 16*ep*mtt^4*mWW*t^3 - 9*mtt^3*mWW^2*t^3 - 36*ep*mtt^3*mWW^2*t^3 + 7*mtt^2*mWW^3*t^3 + 32*ep*mtt^2*mWW^3*t^3 + 4*mtt*mWW^4*t^3 + 16*ep*mtt*mWW^4*t^3 - mtt^4*s*t^3 - 2*ep*mtt^4*s*t^3 + 13*mtt^3*mWW*s*t^3 + 54*ep*mtt^3*mWW*s*t^3 + 33*mtt^2*mWW^2*s*t^3 + 122*ep*mtt^2*mWW^2*s*t^3 + 3*mtt*mWW^3*s*t^3 + 2*ep*mtt*mWW^3*s*t^3 - 2*ep*mtt^3*s^2*t^3 - 10*mtt^2*mWW*s^2*t^3 - 38*ep*mtt^2*mWW*s^2*t^3 - 20*mtt*mWW^2*s^2*t^3 - 70*ep*mtt*mWW^2*s^2*t^3 - 2*mWW^3*s^2*t^3 - 2*ep*mWW^3*s^2*t^3 + 2*ep*mtt^4*t^4 + 4*mtt^3*mWW*t^4 + 18*ep*mtt^3*mWW*t^4 - 2*ep*mtt^2*mWW^2*t^4 - 4*mtt*mWW^3*t^4 - 18*ep*mtt*mWW^3*t^4 - 2*ep*mtt^3*s*t^4 - 8*mtt^2*mWW*s*t^4 - 34*ep*mtt^2*mWW*s*t^4 - 8*mtt*mWW^2*s*t^4 - 30*ep*mtt*mWW^2*s*t^4 + 2*ep*mWW^3*s*t^4))/(4*ep^2*(1 + 4*ep)*mtt*mWW^2*(-mtt + mWW + 2*s)*(mWW - t)*t^2*(-mtt + s + t)*(-mtt - mWW + 2*s + 2*t)), 0, 0, -((-1 + ep)*(-1 + 2*ep)*(8*ep*mtt^5*mWW^3*s^2 - 8*ep*mtt^3*mWW^5*s^2 - 32*ep*mtt^4*mWW^3*s^3 + 32*ep*mtt^2*mWW^5*s^3 + 40*ep*mtt^3*mWW^3*s^4 - 40*ep*mtt*mWW^5*s^4 - 16*ep*mtt^2*mWW^3*s^5 + 16*ep*mWW^5*s^5 + 4*ep*mtt^5*mWW^3*s*t - 4*ep*mtt^4*mWW^4*s*t - 4*ep*mtt^3*mWW^5*s*t + 4*ep*mtt^2*mWW^6*s*t - 16*mtt^5*mWW^2*s^2*t - 92*ep*mtt^5*mWW^2*s^2*t + 16*mtt^4*mWW^3*s^2*t - 44*ep*mtt^4*mWW^3*s^2*t + 16*mtt^3*mWW^4*s^2*t + 36*ep*mtt^3*mWW^4*s^2*t - 16*mtt^2*mWW^5*s^2*t - 20*ep*mtt^2*mWW^5*s^2*t - 8*ep*mtt*mWW^6*s^2*t + 64*mtt^4*mWW^2*s^3*t + 376*ep*mtt^4*mWW^2*s^3*t - 40*mtt^3*mWW^3*s^3*t + 148*ep*mtt^3*mWW^3*s^3*t - 48*mtt^2*mWW^4*s^3*t - 92*ep*mtt^2*mWW^4*s^3*t + 24*mtt*mWW^5*s^3*t + 12*ep*mtt*mWW^5*s^3*t + 4*ep*mWW^6*s^3*t - 80*mtt^3*mWW^2*s^4*t - 492*ep*mtt^3*mWW^2*s^4*t + 40*mtt^2*mWW^3*s^4*t - 156*ep*mtt^2*mWW^3*s^4*t + 48*mtt*mWW^4*s^4*t + 92*ep*mtt*mWW^4*s^4*t - 8*mWW^5*s^4*t + 12*ep*mWW^5*s^4*t + 32*mtt^2*mWW^2*s^5*t + 224*ep*mtt^2*mWW^2*s^5*t - 16*mtt*mWW^3*s^5*t + 64*ep*mtt*mWW^3*s^5*t - 16*mWW^4*s^5*t - 32*ep*mWW^4*s^5*t - 16*ep*mtt*mWW^2*s^6*t - 16*ep*mWW^3*s^6*t - 3*mtt^6*mWW*s*t^2 + 26*ep*mtt^6*mWW*s*t^2 - 22*mtt^5*mWW^2*s*t^2 - 38*ep*mtt^5*mWW^2*s*t^2 + 28*mtt^4*mWW^3*s*t^2 + 100*ep*mtt^4*mWW^3*s*t^2 + 22*mtt^3*mWW^4*s*t^2 + 84*ep*mtt^3*mWW^4*s*t^2 - 25*mtt^2*mWW^5*s*t^2 - 78*ep*mtt^2*mWW^5*s*t^2 + 2*ep*mtt*mWW^6*s*t^2 + 25*mtt^5*mWW*s^2*t^2 - 72*ep*mtt^5*mWW*s^2*t^2 + 92*mtt^4*mWW^2*s^2*t^2 + 374*ep*mtt^4*mWW^2*s^2*t^2 - 130*mtt^3*mWW^3*s^2*t^2 - 240*ep*mtt^3*mWW^3*s^2*t^2 - 36*mtt^2*mWW^4*s^2*t^2 - 116*ep*mtt^2*mWW^4*s^2*t^2 + 49*mtt*mWW^5*s^2*t^2 + 120*ep*mtt*mWW^5*s^2*t^2 - 2*ep*mWW^6*s^2*t^2 - 58*mtt^4*mWW*s^3*t^2 + 42*ep*mtt^4*mWW*s^3*t^2 - 150*mtt^3*mWW^2*s^3*t^2 - 924*ep*mtt^3*mWW^2*s^3*t^2 + 210*mtt^2*mWW^3*s^3*t^2 + 144*ep*mtt^2*mWW^3*s^3*t^2 + 14*mtt*mWW^4*s^3*t^2 + 12*ep*mtt*mWW^4*s^3*t^2 - 16*mWW^5*s^3*t^2 - 10*ep*mWW^5*s^3*t^2 + 44*mtt^3*mWW*s^4*t^2 - 4*ep*mtt^3*mWW*s^4*t^2 + 72*mtt^2*mWW^2*s^4*t^2 + 716*ep*mtt^2*mWW^2*s^4*t^2 - 148*mtt*mWW^3*s^4*t^2 + 36*ep*mtt*mWW^3*s^4*t^2 + 20*ep*mWW^4*s^4*t^2 - 8*mtt^2*mWW*s^5*t^2 - 8*ep*mtt^2*mWW*s^5*t^2 + 8*mtt*mWW^2*s^5*t^2 - 144*ep*mtt*mWW^2*s^5*t^2 + 32*mWW^3*s^5*t^2 - 72*ep*mWW^3*s^5*t^2 + 16*ep*mtt*mWW*s^6*t^2 + 16*ep*mWW^2*s^6*t^2 + 3*mtt^7*t^3 + 6*ep*mtt^7*t^3 + 6*ep*mtt^6*mWW*t^3 - 12*mtt^5*mWW^2*t^3 - 36*ep*mtt^5*mWW^2*t^3 + 6*mtt^4*mWW^3*t^3 + 12*ep*mtt^4*mWW^3*t^3 + 9*mtt^3*mWW^4*t^3 + 30*ep*mtt^3*mWW^4*t^3 - 6*mtt^2*mWW^5*t^3 - 18*ep*mtt^2*mWW^5*t^3 - 15*mtt^6*s*t^3 - 44*ep*mtt^6*s*t^3 + 27*mtt^5*mWW*s*t^3 - 94*ep*mtt^5*mWW*s*t^3 + 66*mtt^4*mWW^2*s*t^3 + 128*ep*mtt^4*mWW^2*s*t^3 - 122*mtt^3*mWW^3*s*t^3 - 388*ep*mtt^3*mWW^3*s*t^3 + 13*mtt^2*mWW^4*s*t^3 + 28*ep*mtt^2*mWW^4*s*t^3 + 31*mtt*mWW^5*s*t^3 + 82*ep*mtt*mWW^5*s*t^3 + 24*mtt^5*s^2*t^3 + 96*ep*mtt^5*s^2*t^3 - 73*mtt^4*mWW*s^2*t^3 + 276*ep*mtt^4*mWW*s^2*t^3 - 160*mtt^3*mWW^2*s^2*t^3 - 572*ep*mtt^3*mWW^2*s^2*t^3 + 290*mtt^2*mWW^3*s^2*t^3 + 740*ep*mtt^2*mWW^3*s^2*t^3 - 64*mtt*mWW^4*s^2*t^3 - 132*ep*mtt*mWW^4*s^2*t^3 - 17*mWW^5*s^2*t^3 - 24*ep*mWW^5*s^2*t^3 - 12*mtt^4*s^3*t^3 - 74*ep*mtt^4*s^3*t^3 + 42*mtt^3*mWW*s^3*t^3 - 348*ep*mtt^3*mWW*s^3*t^3 + 146*mtt^2*mWW^2*s^3*t^3 + 824*ep*mtt^2*mWW^2*s^3*t^3 - 242*mtt*mWW^3*s^3*t^3 - 324*ep*mtt*mWW^3*s^3*t^3 + 34*mWW^4*s^3*t^3 + 50*ep*mWW^4*s^3*t^3 + 24*ep*mtt^3*s^4*t^3 + 44*mtt^2*mWW*s^4*t^3 + 272*ep*mtt^2*mWW*s^4*t^3 - 24*mtt*mWW^2*s^4*t^3 - 344*ep*mtt*mWW^2*s^4*t^3 + 76*mWW^3*s^4*t^3 - 16*ep*mWW^3*s^4*t^3 - 8*ep*mtt^2*s^5*t^3 - 40*mtt*mWW*s^5*t^3 - 112*ep*mtt*mWW*s^5*t^3 + 8*mWW^2*s^5*t^3 + 88*ep*mWW^2*s^5*t^3 - 9*mtt^6*t^4 - 18*ep*mtt^6*t^4 + 6*mtt^5*mWW*t^4 - 6*ep*mtt^5*mWW*t^4 + 30*mtt^4*mWW^2*t^4 + 108*ep*mtt^4*mWW^2*t^4 - 36*mtt^3*mWW^3*t^4 - 108*ep*mtt^3*mWW^3*t^4 + 3*mtt^2*mWW^4*t^4 + 6*ep*mtt^2*mWW^4*t^4 + 6*mtt*mWW^5*t^4 + 18*ep*mtt*mWW^5*t^4 + 25*mtt^5*s*t^4 + 80*ep*mtt^5*s*t^4 - 18*mtt^4*mWW*s*t^4 + 214*ep*mtt^4*mWW*s*t^4 - 98*mtt^3*mWW^2*s*t^4 - 296*ep*mtt^3*mWW^2*s*t^4 + 144*mtt^2*mWW^3*s*t^4 + 428*ep*mtt^2*mWW^3*s*t^4 - 47*mtt*mWW^4*s*t^4 - 120*ep*mtt*mWW^4*s*t^4 - 6*mWW^5*s*t^4 - 18*ep*mWW^5*s*t^4 - 20*mtt^4*s^2*t^4 - 114*ep*mtt^4*s^2*t^4 - 12*mtt^3*mWW*s^2*t^4 - 484*ep*mtt^3*mWW*s^2*t^4 + 152*mtt^2*mWW^2*s^2*t^4 + 504*ep*mtt^2*mWW^2*s^2*t^4 - 156*mtt*mWW^3*s^2*t^4 - 412*ep*mtt*mWW^3*s^2*t^4 + 36*mWW^4*s^2*t^4 + 58*ep*mWW^4*s^2*t^4 + 4*mtt^3*s^3*t^4 + 68*ep*mtt^3*s^3*t^4 + 88*mtt^2*mWW*s^3*t^4 + 492*ep*mtt^2*mWW*s^3*t^4 - 92*mtt*mWW^2*s^3*t^4 - 420*ep*mtt*mWW^2*s^3*t^4 + 64*mWW^3*s^3*t^4 + 116*ep*mWW^3*s^3*t^4 - 16*ep*mtt^2*s^4*t^4 - 80*mtt*mWW*s^4*t^4 - 272*ep*mtt*mWW*s^4*t^4 + 16*mWW^2*s^4*t^4 + 128*ep*mWW^2*s^4*t^4 + 6*mtt^5*t^5 + 12*ep*mtt^5*t^5 - 6*mtt^4*mWW*t^5 - 18*mtt^3*mWW^2*t^5 - 72*ep*mtt^3*mWW^2*t^5 + 30*mtt^2*mWW^3*t^5 + 96*ep*mtt^2*mWW^3*t^5 - 12*mtt*mWW^4*t^5 - 36*ep*mtt*mWW^4*t^5 - 10*mtt^4*s*t^5 - 48*ep*mtt^4*s*t^5 - 6*mtt^3*mWW*s*t^5 - 116*ep*mtt^3*mWW*s*t^5 + 54*mtt^2*mWW^2*s*t^5 + 188*ep*mtt^2*mWW^2*s*t^5 - 50*mtt*mWW^3*s*t^5 - 156*ep*mtt*mWW^3*s*t^5 + 12*mWW^4*s*t^5 + 36*ep*mWW^4*s*t^5 + 4*mtt^3*s^2*t^5 + 44*ep*mtt^3*s^2*t^5 + 36*mtt^2*mWW*s^2*t^5 + 212*ep*mtt^2*mWW*s^2*t^5 - 60*mtt*mWW^2*s^2*t^5 - 204*ep*mtt*mWW^2*s^2*t^5 + 20*mWW^3*s^2*t^5 + 76*ep*mWW^3*s^2*t^5 - 8*ep*mtt^2*s^3*t^5 - 40*mtt*mWW*s^3*t^5 - 144*ep*mtt*mWW*s^3*t^5 + 8*mWW^2*s^3*t^5 + 56*ep*mWW^2*s^3*t^5))/(8*ep^2*(1 + 4*ep)*mtt*mWW^2*(mtt - mWW - 2*s)^2*s*(mtt + mWW - 2*s - 2*t)*(mWW - t)*(mtt - s - t)*t^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-8*ep*mtt^4*mWW^3*s^3 + 8*ep*mtt^2*mWW^5*s^3 + 24*ep*mtt^3*mWW^3*s^4 + 8*ep*mtt^2*mWW^4*s^4 - 16*ep*mtt*mWW^5*s^4 - 24*ep*mtt^2*mWW^3*s^5 - 16*ep*mtt*mWW^4*s^5 + 8*ep*mWW^5*s^5 + 8*ep*mtt*mWW^3*s^6 + 8*ep*mWW^4*s^6 - 4*mtt^5*mWW^2*s^2*t + 24*ep*mtt^5*mWW^2*s^2*t - 4*mtt^4*mWW^3*s^2*t - 32*ep*mtt^4*mWW^3*s^2*t + 20*mtt^3*mWW^4*s^2*t + 40*ep*mtt^3*mWW^4*s^2*t - 12*mtt^2*mWW^5*s^2*t - 32*ep*mtt^2*mWW^5*s^2*t + 20*mtt^4*mWW^2*s^3*t - 64*ep*mtt^4*mWW^2*s^3*t + 24*mtt^3*mWW^3*s^3*t + 120*ep*mtt^3*mWW^3*s^3*t - 60*mtt^2*mWW^4*s^3*t - 112*ep*mtt^2*mWW^4*s^3*t + 16*mtt*mWW^5*s^3*t + 24*ep*mtt*mWW^5*s^3*t - 36*mtt^3*mWW^2*s^4*t + 48*ep*mtt^3*mWW^2*s^4*t - 44*mtt^2*mWW^3*s^4*t - 152*ep*mtt^2*mWW^3*s^4*t + 52*mtt*mWW^4*s^4*t + 64*ep*mtt*mWW^4*s^4*t - 4*mWW^5*s^4*t + 8*ep*mWW^5*s^4*t + 28*mtt^2*mWW^2*s^5*t + 32*mtt*mWW^3*s^5*t + 72*ep*mtt*mWW^3*s^5*t - 12*mWW^4*s^5*t + 8*ep*mWW^4*s^5*t - 8*mtt*mWW^2*s^6*t - 8*ep*mtt*mWW^2*s^6*t - 8*mWW^3*s^6*t - 8*ep*mWW^3*s^6*t + 6*mtt^6*mWW*s*t^2 - 8*ep*mtt^6*mWW*s*t^2 - 7*mtt^5*mWW^2*s*t^2 + 24*ep*mtt^5*mWW^2*s*t^2 - 24*mtt^4*mWW^3*s*t^2 - 96*ep*mtt^4*mWW^3*s*t^2 + 54*mtt^3*mWW^4*s*t^2 + 176*ep*mtt^3*mWW^4*s*t^2 - 38*mtt^2*mWW^5*s*t^2 - 120*ep*mtt^2*mWW^5*s*t^2 + 9*mtt*mWW^6*s*t^2 + 24*ep*mtt*mWW^6*s*t^2 - 22*mtt^5*mWW*s^2*t^2 + 12*ep*mtt^5*mWW*s^2*t^2 + 28*mtt^4*mWW^2*s^2*t^2 - 138*ep*mtt^4*mWW^2*s^2*t^2 + 103*mtt^3*mWW^3*s^2*t^2 + 394*ep*mtt^3*mWW^3*s^2*t^2 - 187*mtt^2*mWW^4*s^2*t^2 - 534*ep*mtt^2*mWW^4*s^2*t^2 + 87*mtt*mWW^5*s^2*t^2 + 242*ep*mtt*mWW^5*s^2*t^2 - 9*mWW^6*s^2*t^2 - 24*ep*mWW^6*s^2*t^2 + 30*mtt^4*mWW*s^3*t^2 + 8*ep*mtt^4*mWW*s^3*t^2 - 63*mtt^3*mWW^2*s^3*t^2 + 186*ep*mtt^3*mWW^2*s^3*t^2 - 173*mtt^2*mWW^3*s^3*t^2 - 542*ep*mtt^2*mWW^3*s^3*t^2 + 199*mtt*mWW^4*s^3*t^2 + 470*ep*mtt*mWW^4*s^3*t^2 - 41*mWW^5*s^3*t^2 - 90*ep*mWW^5*s^3*t^2 - 18*mtt^3*mWW*s^4*t^2 - 20*ep*mtt^3*mWW*s^4*t^2 + 70*mtt^2*mWW^2*s^4*t^2 - 48*ep*mtt^2*mWW^2*s^4*t^2 + 126*mtt*mWW^3*s^4*t^2 + 276*ep*mtt*mWW^3*s^4*t^2 - 58*mWW^4*s^4*t^2 - 80*ep*mWW^4*s^4*t^2 + 4*mtt^2*mWW*s^5*t^2 + 8*ep*mtt^2*mWW*s^5*t^2 - 28*mtt*mWW^2*s^5*t^2 - 24*ep*mtt*mWW^2*s^5*t^2 - 32*mWW^3*s^5*t^2 - 32*ep*mWW^3*s^5*t^2 - 2*mtt^7*t^3 - 4*ep*mtt^7*t^3 + 7*mtt^6*mWW*t^3 + 10*ep*mtt^6*mWW*t^3 - 2*mtt^5*mWW^2*t^3 + 18*ep*mtt^5*mWW^2*t^3 - 22*mtt^4*mWW^3*t^3 - 92*ep*mtt^4*mWW^3*t^3 + 38*mtt^3*mWW^4*t^3 + 128*ep*mtt^3*mWW^4*t^3 - 25*mtt^2*mWW^5*t^3 - 78*ep*mtt^2*mWW^5*t^3 + 6*mtt*mWW^6*t^3 + 18*ep*mtt*mWW^6*t^3 + 6*mtt^6*s*t^3 + 20*ep*mtt^6*s*t^3 - 28*mtt^5*mWW*s*t^3 - 4*ep*mtt^5*mWW*s*t^3 + 5*mtt^4*mWW^2*s*t^3 - 126*ep*mtt^4*mWW^2*s*t^3 + 105*mtt^3*mWW^3*s*t^3 + 370*ep*mtt^3*mWW^3*s*t^3 - 149*mtt^2*mWW^4*s*t^3 - 458*ep*mtt^2*mWW^4*s*t^3 + 67*mtt*mWW^5*s*t^3 + 210*ep*mtt*mWW^5*s*t^3 - 6*mWW^6*s*t^3 - 12*ep*mWW^6*s*t^3 - 6*mtt^5*s^2*t^3 - 32*ep*mtt^5*s^2*t^3 + 43*mtt^4*mWW*s^2*t^3 - 16*ep*mtt^4*mWW*s^2*t^3 - 17*mtt^3*mWW^2*s^2*t^3 + 196*ep*mtt^3*mWW^2*s^2*t^3 - 151*mtt^2*mWW^3*s^2*t^3 - 424*ep*mtt^2*mWW^3*s^2*t^3 + 163*mtt*mWW^4*s^2*t^3 + 444*ep*mtt*mWW^4*s^2*t^3 - 32*mWW^5*s^2*t^3 - 72*ep*mWW^5*s^2*t^3 + 2*mtt^4*s^3*t^3 + 20*ep*mtt^4*s^3*t^3 - 30*mtt^3*mWW*s^3*t^3 + 2*ep*mtt^3*mWW*s^3*t^3 + 58*mtt^2*mWW^2*s^3*t^3 + 6*ep*mtt^2*mWW^2*s^3*t^3 + 90*mtt*mWW^3*s^3*t^3 + 134*ep*mtt*mWW^3*s^3*t^3 - 48*mWW^4*s^3*t^3 - 82*ep*mWW^4*s^3*t^3 - 4*ep*mtt^3*s^4*t^3 + 8*mtt^2*mWW*s^4*t^3 + 8*ep*mtt^2*mWW*s^4*t^3 - 44*mtt*mWW^2*s^4*t^3 - 100*ep*mtt*mWW^2*s^4*t^3 - 28*mWW^3*s^4*t^3 - 16*ep*mWW^3*s^4*t^3 + 2*mtt^6*t^4 + 4*ep*mtt^6*t^4 - 4*mtt^5*mWW*t^4 - 4*ep*mtt^5*mWW*t^4 - 4*mtt^4*mWW^2*t^4 - 24*ep*mtt^4*mWW^2*t^4 + 16*mtt^3*mWW^3*t^4 + 56*ep*mtt^3*mWW^3*t^4 - 14*mtt^2*mWW^4*t^4 - 44*ep*mtt^2*mWW^4*t^4 + 4*mtt*mWW^5*t^4 + 12*ep*mtt*mWW^5*t^4 - 4*mtt^5*s*t^4 - 16*ep*mtt^5*s*t^4 + 6*mtt^4*mWW*s*t^4 - 16*ep*mtt^4*mWW*s*t^4 + 4*mtt^3*mWW^2*s*t^4 + 54*ep*mtt^3*mWW^2*s*t^4 - 14*mtt^2*mWW^3*s*t^4 - 14*ep*mtt^2*mWW^3*s*t^4 + 12*mtt*mWW^4*s*t^4 + 10*ep*mtt*mWW^4*s*t^4 - 4*mWW^5*s*t^4 - 18*ep*mWW^5*s*t^4 + 2*mtt^4*s^2*t^4 + 16*ep*mtt^4*s^2*t^4 - 6*mtt^3*mWW*s^2*t^4 + 26*ep*mtt^3*mWW*s^2*t^4 + 22*mtt^2*mWW^2*s^2*t^4 + 50*ep*mtt^2*mWW^2*s^2*t^4 - 10*mtt*mWW^3*s^2*t^4 - 114*ep*mtt*mWW^3*s^2*t^4 - 8*mWW^4*s^2*t^4 - 26*ep*mWW^4*s^2*t^4 - 4*ep*mtt^3*s^3*t^4 + 4*mtt^2*mWW*s^3*t^4 - 24*mtt*mWW^2*s^3*t^4 - 84*ep*mtt*mWW^2*s^3*t^4 - 4*mWW^3*s^3*t^4 + 8*ep*mWW^3*s^3*t^4))/(8*ep^3*(1 + 4*ep)*mtt*mWW^2*s^2*(-mtt + mWW + 2*s)^2*(mWW - t)*t^2*(-mtt + s + t)), ((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^4*s + 2*ep^2*mtt^4*s - mtt^3*mWW*s + 23*ep*mtt^3*mWW*s - 60*ep^2*mtt^3*mWW*s - 8*mtt^2*mWW^2*s + 6*ep*mtt^2*mWW^2*s + 58*ep^2*mtt^2*mWW^2*s + 9*mtt*mWW^3*s - 3*ep*mtt*mWW^3*s - 72*ep^2*mtt*mWW^3*s + 6*ep*mtt^3*s^2 - 6*ep^2*mtt^3*s^2 - 9*mtt^2*mWW*s^2 - 53*ep*mtt^2*mWW*s^2 + 248*ep^2*mtt^2*mWW*s^2 + 14*mtt*mWW^2*s^2 - 24*ep*mtt*mWW^2*s^2 - 58*ep^2*mtt*mWW^2*s^2 - 9*mWW^3*s^2 + 3*ep*mWW^3*s^2 + 72*ep^2*mWW^3*s^2 - 4*ep*mtt^2*s^3 + 4*ep^2*mtt^2*s^3 + 10*mtt*mWW*s^3 + 30*ep*mtt*mWW*s^3 - 188*ep^2*mtt*mWW*s^3 - 6*mWW^2*s^3 + 18*ep*mWW^2*s^3 + 3*mtt^4*t - 3*ep*mtt^4*t - 18*ep^2*mtt^4*t + 6*ep*mtt^3*mWW*t - 18*ep^2*mtt^3*mWW*t - 9*mtt^2*mWW^2*t - 3*ep*mtt^2*mWW^2*t + 90*ep^2*mtt^2*mWW^2*t + 6*mtt*mWW^3*t - 54*ep^2*mtt*mWW^3*t - 3*mtt^3*s*t + 5*ep*mtt^3*s*t + 16*ep^2*mtt^3*s*t - 8*mtt^2*mWW*s*t - 32*ep*mtt^2*mWW*s*t + 168*ep^2*mtt^2*mWW*s*t + 17*mtt*mWW^2*s*t - 3*ep*mtt*mWW^2*s*t - 148*ep^2*mtt*mWW^2*s*t - 6*mWW^3*s*t + 6*ep*mWW^3*s*t + 36*ep^2*mWW^3*s*t - 4*ep*mtt^2*s^2*t + 4*ep^2*mtt^2*s^2*t + 10*mtt*mWW*s^2*t + 30*ep*mtt*mWW*s^2*t - 188*ep^2*mtt*mWW*s^2*t - 6*mWW^2*s^2*t + 18*ep*mWW^2*s^2*t))/(8*ep^3*(1 + 4*ep)*mtt^2*mWW*s*(-mtt + mWW + 2*s)*(-mtt + s + t)), -((-1 + 2*ep)*(-4*ep^2*mtt^5*mWW^4*s^2 - 12*ep^2*mtt^4*mWW^5*s^2 - 8*ep^2*mtt^3*mWW^6*s^2 + 16*ep^2*mtt^4*mWW^4*s^3 + 48*ep^2*mtt^3*mWW^5*s^3 + 32*ep^2*mtt^2*mWW^6*s^3 - 20*ep^2*mtt^3*mWW^4*s^4 - 60*ep^2*mtt^2*mWW^5*s^4 - 40*ep^2*mtt*mWW^6*s^4 + 8*ep^2*mtt^2*mWW^4*s^5 + 24*ep^2*mtt*mWW^5*s^5 + 16*ep^2*mWW^6*s^5 - 2*ep^2*mtt^5*mWW^4*s*t - 4*ep^2*mtt^4*mWW^5*s*t + 2*ep^2*mtt^3*mWW^6*s*t + 4*ep^2*mtt^2*mWW^7*s*t + 4*ep*mtt^5*mWW^3*s^2*t + 52*ep^2*mtt^5*mWW^3*s^2*t + 36*ep*mtt^4*mWW^4*s^2*t + 72*ep^2*mtt^4*mWW^4*s^2*t + 24*ep*mtt^3*mWW^5*s^2*t + 20*ep^2*mtt^3*mWW^5*s^2*t - 16*ep*mtt^2*mWW^6*s^2*t - 40*ep^2*mtt^2*mWW^6*s^2*t - 8*ep^2*mtt*mWW^7*s^2*t - 168*ep^2*mtt^4*mWW^3*s^3*t - 100*ep*mtt^3*mWW^4*s^3*t - 182*ep^2*mtt^3*mWW^4*s^3*t - 92*ep*mtt^2*mWW^5*s^3*t - 48*ep^2*mtt^2*mWW^5*s^3*t + 24*ep*mtt*mWW^6*s^3*t + 34*ep^2*mtt*mWW^6*s^3*t + 4*ep^2*mWW^7*s^3*t - 12*ep*mtt^3*mWW^3*s^4*t + 180*ep^2*mtt^3*mWW^3*s^4*t + 88*ep*mtt^2*mWW^4*s^4*t + 136*ep^2*mtt^2*mWW^4*s^4*t + 100*ep*mtt*mWW^5*s^4*t - 8*ep^2*mtt*mWW^5*s^4*t - 8*ep*mWW^6*s^4*t + 4*ep^2*mWW^6*s^4*t + 8*ep*mtt^2*mWW^3*s^5*t - 64*ep^2*mtt^2*mWW^3*s^5*t - 24*ep*mtt*mWW^4*s^5*t - 24*ep^2*mtt*mWW^4*s^5*t - 32*ep*mWW^5*s^5*t + 40*ep^2*mWW^5*s^5*t - 4*ep*mtt^6*mWW^2*s*t^2 - 10*ep^2*mtt^6*mWW^2*s*t^2 - 11*ep*mtt^5*mWW^3*s*t^2 + 24*ep^2*mtt^5*mWW^3*s*t^2 + 17*ep*mtt^4*mWW^4*s*t^2 + 14*ep^2*mtt^4*mWW^4*s*t^2 + 27*ep*mtt^3*mWW^5*s*t^2 + 38*ep^2*mtt^3*mWW^5*s*t^2 - 29*ep*mtt^2*mWW^6*s*t^2 - 68*ep^2*mtt^2*mWW^6*s*t^2 + 2*ep^2*mtt*mWW^7*s*t^2 + 24*mtt^5*mWW^2*s^2*t^2 - 60*ep*mtt^5*mWW^2*s^2*t^2 - 24*ep^2*mtt^5*mWW^2*s^2*t^2 + 37*ep*mtt^4*mWW^3*s^2*t^2 - 292*ep^2*mtt^4*mWW^3*s^2*t^2 - 40*mtt^3*mWW^4*s^2*t^2 - 33*ep*mtt^3*mWW^4*s^2*t^2 + 176*ep^2*mtt^3*mWW^4*s^2*t^2 + 16*mtt^2*mWW^5*s^2*t^2 - 121*ep*mtt^2*mWW^5*s^2*t^2 - 154*ep^2*mtt^2*mWW^5*s^2*t^2 + 57*ep*mtt*mWW^6*s^2*t^2 + 104*ep^2*mtt*mWW^6*s^2*t^2 - 2*ep^2*mWW^7*s^2*t^2 - 64*mtt^4*mWW^2*s^3*t^2 + 172*ep*mtt^4*mWW^2*s^3*t^2 + 118*ep^2*mtt^4*mWW^2*s^3*t^2 - 8*mtt^3*mWW^3*s^3*t^2 - 62*ep*mtt^3*mWW^3*s^3*t^2 + 592*ep^2*mtt^3*mWW^3*s^3*t^2 + 96*mtt^2*mWW^4*s^3*t^2 - 16*ep*mtt^2*mWW^4*s^3*t^2 - 406*ep^2*mtt^2*mWW^4*s^3*t^2 - 24*mtt*mWW^5*s^3*t^2 + 190*ep*mtt*mWW^5*s^3*t^2 + 108*ep^2*mtt*mWW^5*s^3*t^2 - 20*ep*mWW^6*s^3*t^2 - 4*ep^2*mWW^6*s^3*t^2 + 56*mtt^3*mWW^2*s^4*t^2 - 148*ep*mtt^3*mWW^2*s^4*t^2 - 124*ep^2*mtt^3*mWW^2*s^4*t^2 + 8*mtt^2*mWW^3*s^4*t^2 + 36*ep*mtt^2*mWW^3*s^4*t^2 - 300*ep^2*mtt^2*mWW^3*s^4*t^2 - 72*mtt*mWW^4*s^4*t^2 + 76*ep*mtt*mWW^4*s^4*t^2 + 296*ep^2*mtt*mWW^4*s^4*t^2 + 8*mWW^5*s^4*t^2 - 84*ep*mWW^5*s^4*t^2 + 56*ep^2*mWW^5*s^4*t^2 - 16*mtt^2*mWW^2*s^5*t^2 + 40*ep*mtt^2*mWW^2*s^5*t^2 + 40*ep^2*mtt^2*mWW^2*s^5*t^2 - 24*ep^2*mtt*mWW^3*s^5*t^2 + 16*mWW^4*s^5*t^2 - 40*ep*mWW^4*s^5*t^2 - 64*ep^2*mWW^4*s^5*t^2 + 3*ep*mtt^6*mWW^2*t^3 + 6*ep^2*mtt^6*mWW^2*t^3 - 3*ep*mtt^5*mWW^3*t^3 - 9*ep*mtt^4*mWW^4*t^3 - 36*ep^2*mtt^4*mWW^4*t^3 + 15*ep*mtt^3*mWW^5*t^3 + 48*ep^2*mtt^3*mWW^5*t^3 - 6*ep*mtt^2*mWW^6*t^3 - 18*ep^2*mtt^2*mWW^6*t^3 - 8*mtt^6*mWW*s*t^3 + 24*ep*mtt^6*mWW*s*t^3 + 12*ep^2*mtt^6*mWW*s*t^3 + 16*mtt^5*mWW^2*s*t^3 - 43*ep*mtt^5*mWW^2*s*t^3 - 30*ep^2*mtt^5*mWW^2*s*t^3 + 8*mtt^4*mWW^3*s*t^3 + 4*ep*mtt^4*mWW^3*s*t^3 - 178*ep^2*mtt^4*mWW^3*s*t^3 - 32*mtt^3*mWW^4*s*t^3 + 36*ep*mtt^3*mWW^4*s*t^3 + 326*ep^2*mtt^3*mWW^4*s*t^3 + 16*mtt^2*mWW^5*s*t^3 - 56*ep*mtt^2*mWW^5*s*t^3 - 202*ep^2*mtt^2*mWW^5*s*t^3 + 35*ep*mtt*mWW^6*s*t^3 + 72*ep^2*mtt*mWW^6*s*t^3 + 16*mtt^5*mWW*s^2*t^3 - 80*ep*mtt^5*mWW*s^2*t^3 - 28*ep^2*mtt^5*mWW*s^2*t^3 - 80*mtt^4*mWW^2*s^2*t^3 + 160*ep*mtt^4*mWW^2*s^2*t^3 + 158*ep^2*mtt^4*mWW^2*s^2*t^3 - 8*mtt^3*mWW^3*s^2*t^3 + ep*mtt^3*mWW^3*s^2*t^3 + 370*ep^2*mtt^3*mWW^3*s^2*t^3 + 112*mtt^2*mWW^4*s^2*t^3 - 131*ep*mtt^2*mWW^4*s^2*t^3 - 640*ep^2*mtt^2*mWW^4*s^2*t^3 - 40*mtt*mWW^5*s^2*t^3 + 119*ep*mtt*mWW^5*s^2*t^3 + 306*ep^2*mtt*mWW^5*s^2*t^3 - 21*ep*mWW^6*s^2*t^3 - 22*ep^2*mWW^6*s^2*t^3 - 8*mtt^4*mWW*s^3*t^3 + 104*ep*mtt^4*mWW*s^3*t^3 + 36*ep^2*mtt^4*mWW*s^3*t^3 + 112*mtt^3*mWW^2*s^3*t^3 - 132*ep*mtt^3*mWW^2*s^3*t^3 - 286*ep^2*mtt^3*mWW^2*s^3*t^3 - 8*mtt^2*mWW^3*s^3*t^3 - 2*ep*mtt^2*mWW^3*s^3*t^3 - 112*mtt*mWW^4*s^3*t^3 + 180*ep*mtt*mWW^4*s^3*t^3 + 394*ep^2*mtt*mWW^4*s^3*t^3 + 16*mWW^5*s^3*t^3 - 78*ep*mWW^5*s^3*t^3 - 24*ep^2*mWW^5*s^3*t^3 - 64*ep*mtt^3*mWW*s^4*t^3 - 36*ep^2*mtt^3*mWW*s^4*t^3 - 48*mtt^2*mWW^2*s^4*t^3 - 12*ep*mtt^2*mWW^2*s^4*t^3 + 128*ep^2*mtt^2*mWW^2*s^4*t^3 + 16*mtt*mWW^3*s^4*t^3 - 8*ep*mtt*mWW^3*s^4*t^3 - 328*ep^2*mtt*mWW^3*s^4*t^3 + 32*mWW^4*s^4*t^3 - 84*ep*mWW^4*s^4*t^3 - 76*ep^2*mWW^4*s^4*t^3 + 16*ep*mtt^2*mWW*s^5*t^3 + 16*ep^2*mtt^2*mWW*s^5*t^3 + 24*ep*mtt*mWW^2*s^5*t^3 + 24*ep^2*mtt*mWW^2*s^5*t^3 + 8*ep*mWW^3*s^5*t^3 + 8*ep^2*mWW^3*s^5*t^3 - 3*ep*mtt^5*mWW^2*t^4 - 6*ep^2*mtt^5*mWW^2*t^4 + 3*ep*mtt^4*mWW^3*t^4 + 9*ep*mtt^3*mWW^4*t^4 + 36*ep^2*mtt^3*mWW^4*t^4 - 15*ep*mtt^2*mWW^5*t^4 - 48*ep^2*mtt^2*mWW^5*t^4 + 6*ep*mtt*mWW^6*t^4 + 18*ep^2*mtt*mWW^6*t^4 + 12*ep*mtt^6*s*t^4 - 2*ep^2*mtt^6*s*t^4 + 8*mtt^5*mWW*s*t^4 - 33*ep*mtt^5*mWW*s*t^4 - 24*mtt^4*mWW^2*s*t^4 + 26*ep*mtt^4*mWW^2*s*t^4 + 112*ep^2*mtt^4*mWW^2*s*t^4 + 8*mtt^3*mWW^3*s*t^4 + 16*ep*mtt^3*mWW^3*s*t^4 - 114*ep^2*mtt^3*mWW^3*s*t^4 + 24*mtt^2*mWW^4*s*t^4 - 44*ep*mtt^2*mWW^4*s*t^4 - 140*ep^2*mtt^2*mWW^4*s*t^4 - 16*mtt*mWW^5*s*t^4 + 29*ep*mtt*mWW^5*s*t^4 + 162*ep^2*mtt*mWW^5*s*t^4 - 6*ep*mWW^6*s*t^4 - 18*ep^2*mWW^6*s*t^4 - 24*ep*mtt^5*s^2*t^4 + 4*ep^2*mtt^5*s^2*t^4 - 8*mtt^4*mWW*s^2*t^4 + 107*ep*mtt^4*mWW*s^2*t^4 + 76*ep^2*mtt^4*mWW*s^2*t^4 + 64*mtt^3*mWW^2*s^2*t^4 + 13*ep*mtt^3*mWW^2*s^2*t^4 - 348*ep^2*mtt^3*mWW^2*s^2*t^4 - 32*mtt^2*mWW^3*s^2*t^4 - 41*ep*mtt^2*mWW^3*s^2*t^4 + 498*ep^2*mtt^2*mWW^3*s^2*t^4 - 32*mtt*mWW^4*s^2*t^4 + 67*ep*mtt*mWW^4*s^2*t^4 - 76*ep^2*mtt*mWW^4*s^2*t^4 + 8*mWW^5*s^2*t^4 - 26*ep*mWW^5*s^2*t^4 - 34*ep^2*mWW^5*s^2*t^4 + 12*ep*mtt^4*s^3*t^4 - 2*ep^2*mtt^4*s^3*t^4 - 122*ep*mtt^3*mWW*s^3*t^4 - 172*ep^2*mtt^3*mWW*s^3*t^4 - 48*mtt^2*mWW^2*s^3*t^4 - 104*ep*mtt^2*mWW^2*s^3*t^4 + 242*ep^2*mtt^2*mWW^2*s^3*t^4 + 32*mtt*mWW^3*s^3*t^4 - 6*ep*mtt*mWW^3*s^3*t^4 - 576*ep^2*mtt*mWW^3*s^3*t^4 + 16*mWW^4*s^3*t^4 - 44*ep*mWW^4*s^3*t^4 + 4*ep^2*mWW^4*s^3*t^4 + 48*ep*mtt^2*mWW*s^4*t^4 + 96*ep^2*mtt^2*mWW*s^4*t^4 + 56*ep*mtt*mWW^2*s^4*t^4 + 80*ep^2*mtt*mWW^2*s^4*t^4 + 16*ep*mWW^3*s^4*t^4 + 16*ep^2*mWW^3*s^4*t^4 - 3*ep*mtt^6*t^5 - 6*ep^2*mtt^6*t^5 + 3*ep*mtt^5*mWW*t^5 + 9*ep*mtt^4*mWW^2*t^5 + 36*ep^2*mtt^4*mWW^2*t^5 - 15*ep*mtt^3*mWW^3*t^5 - 48*ep^2*mtt^3*mWW^3*t^5 + 6*ep*mtt^2*mWW^4*t^5 + 18*ep^2*mtt^2*mWW^4*t^5 - 9*ep*mtt^5*s*t^5 + 8*ep^2*mtt^5*s*t^5 + 20*ep*mtt^4*mWW*s*t^5 + 62*ep^2*mtt^4*mWW*s*t^5 + 8*mtt^3*mWW^2*s*t^5 - 4*ep*mtt^3*mWW^2*s*t^5 - 184*ep^2*mtt^3*mWW^2*s*t^5 - 16*mtt^2*mWW^3*s*t^5 + 8*ep*mtt^2*mWW^3*s*t^5 + 306*ep^2*mtt^2*mWW^3*s*t^5 + 8*mtt*mWW^4*s*t^5 - 15*ep*mtt*mWW^4*s*t^5 - 192*ep^2*mtt*mWW^4*s*t^5 + 12*ep*mtt^4*s^2*t^5 - 2*ep^2*mtt^4*s^2*t^5 - 69*ep*mtt^3*mWW*s^2*t^5 - 210*ep^2*mtt^3*mWW*s^2*t^5 - 16*mtt^2*mWW^2*s^2*t^5 - 33*ep*mtt^2*mWW^2*s^2*t^5 + 236*ep^2*mtt^2*mWW^2*s^2*t^5 + 16*mtt*mWW^3*s^2*t^5 - 15*ep*mtt*mWW^3*s^2*t^5 - 310*ep^2*mtt*mWW^3*s^2*t^5 + 9*ep*mWW^4*s^2*t^5 + 46*ep^2*mWW^4*s^2*t^5 + 54*ep*mtt^2*mWW*s^3*t^5 + 180*ep^2*mtt^2*mWW*s^3*t^5 + 28*ep*mtt*mWW^2*s^3*t^5 + 40*ep^2*mtt*mWW^2*s^3*t^5 + 14*ep*mWW^3*s^3*t^5 + 20*ep^2*mWW^3*s^3*t^5 + 3*ep*mtt^5*t^6 + 6*ep^2*mtt^5*t^6 - 3*ep*mtt^4*mWW*t^6 - 9*ep*mtt^3*mWW^2*t^6 - 36*ep^2*mtt^3*mWW^2*t^6 + 15*ep*mtt^2*mWW^3*t^6 + 48*ep^2*mtt^2*mWW^3*t^6 - 6*ep*mtt*mWW^4*t^6 - 18*ep^2*mtt*mWW^4*t^6 - 3*ep*mtt^4*s*t^6 - 6*ep^2*mtt^4*s*t^6 - 11*ep*mtt^3*mWW*s*t^6 - 68*ep^2*mtt^3*mWW*s*t^6 + 25*ep*mtt^2*mWW^2*s*t^6 + 100*ep^2*mtt^2*mWW^2*s*t^6 - 17*ep*mtt*mWW^3*s*t^6 - 44*ep^2*mtt*mWW^3*s*t^6 + 6*ep*mWW^4*s*t^6 + 18*ep^2*mWW^4*s*t^6 + 22*ep*mtt^2*mWW*s^2*t^6 + 100*ep^2*mtt^2*mWW*s^2*t^6 - 4*ep*mtt*mWW^2*s^2*t^6 - 16*ep^2*mtt*mWW^2*s^2*t^6 + 6*ep*mWW^3*s^2*t^6 + 12*ep^2*mWW^3*s^2*t^6))/(8*ep^3*(1 + 4*ep)*mtt*(mtt - mWW)^2*s*(-mtt + mWW + 2*s)*(mWW - t)^3*t^2*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-4*ep^2*mtt^5*mWW^4*s^2 - 12*ep^2*mtt^4*mWW^5*s^2 - 8*ep^2*mtt^3*mWW^6*s^2 + 16*ep^2*mtt^4*mWW^4*s^3 + 48*ep^2*mtt^3*mWW^5*s^3 + 32*ep^2*mtt^2*mWW^6*s^3 - 20*ep^2*mtt^3*mWW^4*s^4 - 60*ep^2*mtt^2*mWW^5*s^4 - 40*ep^2*mtt*mWW^6*s^4 + 8*ep^2*mtt^2*mWW^4*s^5 + 24*ep^2*mtt*mWW^5*s^5 + 16*ep^2*mWW^6*s^5 - 2*ep^2*mtt^5*mWW^4*s*t - 4*ep^2*mtt^4*mWW^5*s*t + 2*ep^2*mtt^3*mWW^6*s*t + 4*ep^2*mtt^2*mWW^7*s*t + 8*ep*mtt^5*mWW^3*s^2*t + 44*ep^2*mtt^5*mWW^3*s^2*t + 36*ep*mtt^4*mWW^4*s^2*t + 84*ep^2*mtt^4*mWW^4*s^2*t + 20*ep*mtt^3*mWW^5*s^2*t + 40*ep^2*mtt^3*mWW^5*s^2*t - 16*ep*mtt^2*mWW^6*s^2*t - 40*ep^2*mtt^2*mWW^6*s^2*t - 8*ep^2*mtt*mWW^7*s^2*t - 16*ep*mtt^4*mWW^3*s^3*t - 136*ep^2*mtt^4*mWW^3*s^3*t - 100*ep*mtt^3*mWW^4*s^3*t - 230*ep^2*mtt^3*mWW^4*s^3*t - 76*ep*mtt^2*mWW^5*s^3*t - 128*ep^2*mtt^2*mWW^5*s^3*t + 24*ep*mtt*mWW^6*s^3*t + 34*ep^2*mtt*mWW^6*s^3*t + 4*ep^2*mWW^7*s^3*t + 8*ep*mtt^3*mWW^3*s^4*t + 140*ep^2*mtt^3*mWW^3*s^4*t + 88*ep*mtt^2*mWW^4*s^4*t + 196*ep^2*mtt^2*mWW^4*s^4*t + 80*ep*mtt*mWW^5*s^4*t + 92*ep^2*mtt*mWW^5*s^4*t - 8*ep*mWW^6*s^4*t + 4*ep^2*mWW^6*s^4*t - 48*ep^2*mtt^2*mWW^3*s^5*t - 24*ep*mtt*mWW^4*s^5*t - 48*ep^2*mtt*mWW^4*s^5*t - 24*ep*mWW^5*s^5*t - 4*ep*mtt^6*mWW^2*s*t^2 - 10*ep^2*mtt^6*mWW^2*s*t^2 - 9*ep*mtt^5*mWW^3*s*t^2 + 20*ep^2*mtt^5*mWW^3*s*t^2 + 15*ep*mtt^4*mWW^4*s*t^2 + 24*ep^2*mtt^4*mWW^4*s*t^2 + 25*ep*mtt^3*mWW^5*s*t^2 + 42*ep^2*mtt^3*mWW^5*s*t^2 - 27*ep*mtt^2*mWW^6*s*t^2 - 78*ep^2*mtt^2*mWW^6*s*t^2 + 2*ep^2*mtt*mWW^7*s*t^2 + 12*mtt^5*mWW^2*s^2*t^2 - 44*ep*mtt^5*mWW^2*s^2*t^2 - 32*ep^2*mtt^5*mWW^2*s^2*t^2 - 27*ep*mtt^4*mWW^3*s^2*t^2 - 292*ep^2*mtt^4*mWW^3*s^2*t^2 - 20*mtt^3*mWW^4*s^2*t^2 - 65*ep*mtt^3*mWW^4*s^2*t^2 - 8*ep^2*mtt^3*mWW^4*s^2*t^2 + 8*mtt^2*mWW^5*s^2*t^2 - 85*ep*mtt^2*mWW^5*s^2*t^2 - 102*ep^2*mtt^2*mWW^5*s^2*t^2 + 53*ep*mtt*mWW^6*s^2*t^2 + 124*ep^2*mtt*mWW^6*s^2*t^2 - 2*ep^2*mWW^7*s^2*t^2 - 32*mtt^4*mWW^2*s^3*t^2 + 132*ep*mtt^4*mWW^2*s^3*t^2 + 134*ep^2*mtt^4*mWW^2*s^3*t^2 - 4*mtt^3*mWW^3*s^3*t^2 + 96*ep*mtt^3*mWW^3*s^3*t^2 + 612*ep^2*mtt^3*mWW^3*s^3*t^2 + 48*mtt^2*mWW^4*s^3*t^2 + 98*ep*mtt^2*mWW^4*s^3*t^2 + 40*ep^2*mtt^2*mWW^4*s^3*t^2 - 12*mtt*mWW^5*s^3*t^2 + 124*ep*mtt*mWW^5*s^3*t^2 + 92*ep^2*mtt*mWW^5*s^3*t^2 - 18*ep*mWW^6*s^3*t^2 - 14*ep^2*mWW^6*s^3*t^2 + 28*mtt^3*mWW^2*s^4*t^2 - 116*ep*mtt^3*mWW^2*s^4*t^2 - 132*ep^2*mtt^3*mWW^2*s^4*t^2 + 4*mtt^2*mWW^3*s^4*t^2 - 84*ep*mtt^2*mWW^3*s^4*t^2 - 364*ep^2*mtt^2*mWW^3*s^4*t^2 - 36*mtt*mWW^4*s^4*t^2 - 36*ep*mtt*mWW^4*s^4*t^2 - 24*ep^2*mtt*mWW^4*s^4*t^2 + 4*mWW^5*s^4*t^2 - 52*ep*mWW^5*s^4*t^2 + 16*ep^2*mWW^5*s^4*t^2 - 8*mtt^2*mWW^2*s^5*t^2 + 32*ep*mtt^2*mWW^2*s^5*t^2 + 40*ep^2*mtt^2*mWW^2*s^5*t^2 + 24*ep*mtt*mWW^3*s^5*t^2 + 24*ep^2*mtt*mWW^3*s^5*t^2 + 8*mWW^4*s^5*t^2 - 8*ep*mWW^4*s^5*t^2 - 16*ep^2*mWW^4*s^5*t^2 + 3*ep*mtt^6*mWW^2*t^3 + 6*ep^2*mtt^6*mWW^2*t^3 - 3*ep*mtt^5*mWW^3*t^3 - 9*ep*mtt^4*mWW^4*t^3 - 36*ep^2*mtt^4*mWW^4*t^3 + 15*ep*mtt^3*mWW^5*t^3 + 48*ep^2*mtt^3*mWW^5*t^3 - 6*ep*mtt^2*mWW^6*t^3 - 18*ep^2*mtt^2*mWW^6*t^3 - 4*mtt^6*mWW*s*t^3 + 18*ep*mtt^6*mWW*s*t^3 + 16*ep^2*mtt^6*mWW*s*t^3 + 8*mtt^5*mWW^2*s*t^3 - 18*ep*mtt^5*mWW^2*s*t^3 - 26*ep^2*mtt^5*mWW^2*s*t^3 + 4*mtt^4*mWW^3*s*t^3 - 13*ep*mtt^4*mWW^3*s*t^3 - 160*ep^2*mtt^4*mWW^3*s*t^3 - 16*mtt^3*mWW^4*s*t^3 + 5*ep*mtt^3*mWW^4*s*t^3 + 158*ep^2*mtt^3*mWW^4*s*t^3 + 8*mtt^2*mWW^5*s*t^3 - 25*ep*mtt^2*mWW^5*s*t^3 - 64*ep^2*mtt^2*mWW^5*s*t^3 + 33*ep*mtt*mWW^6*s*t^3 + 76*ep^2*mtt*mWW^6*s*t^3 + 8*mtt^5*mWW*s^2*t^3 - 40*ep*mtt^5*mWW*s^2*t^3 - 20*ep^2*mtt^5*mWW*s^2*t^3 - 40*mtt^4*mWW^2*s^2*t^3 + 135*ep*mtt^4*mWW^2*s^2*t^3 + 246*ep^2*mtt^4*mWW^2*s^2*t^3 - 4*mtt^3*mWW^3*s^2*t^3 + 100*ep*mtt^3*mWW^3*s^2*t^3 + 420*ep^2*mtt^3*mWW^3*s^2*t^3 + 56*mtt^2*mWW^4*s^2*t^3 - 4*ep*mtt^2*mWW^4*s^2*t^3 - 232*ep^2*mtt^2*mWW^4*s^2*t^3 - 20*mtt*mWW^5*s^2*t^3 + 44*ep*mtt*mWW^5*s^2*t^3 + 68*ep^2*mtt*mWW^5*s^2*t^3 - 19*ep*mWW^6*s^2*t^3 - 26*ep^2*mWW^6*s^2*t^3 - 4*mtt^4*mWW*s^3*t^3 + 26*ep*mtt^4*mWW*s^3*t^3 - 8*ep^2*mtt^4*mWW*s^3*t^3 + 56*mtt^3*mWW^2*s^3*t^3 - 196*ep*mtt^3*mWW^2*s^3*t^3 - 454*ep^2*mtt^3*mWW^2*s^3*t^3 - 4*mtt^2*mWW^3*s^3*t^3 - 160*ep*mtt^2*mWW^3*s^3*t^3 - 328*ep^2*mtt^2*mWW^3*s^3*t^3 - 56*mtt*mWW^4*s^3*t^3 + 8*ep*mtt*mWW^4*s^3*t^3 + 50*ep^2*mtt*mWW^4*s^3*t^3 + 8*mWW^5*s^3*t^3 - 38*ep*mWW^5*s^3*t^3 - 4*ep^2*mWW^5*s^3*t^3 - 4*ep*mtt^3*mWW*s^4*t^3 + 12*ep^2*mtt^3*mWW*s^4*t^3 - 24*mtt^2*mWW^2*s^4*t^3 + 76*ep*mtt^2*mWW^2*s^4*t^3 + 228*ep^2*mtt^2*mWW^2*s^4*t^3 + 8*mtt*mWW^3*s^4*t^3 + 68*ep*mtt*mWW^3*s^4*t^3 - 28*ep^2*mtt*mWW^3*s^4*t^3 + 16*mWW^4*s^4*t^3 - 20*ep*mWW^4*s^4*t^3 - 20*ep^2*mWW^4*s^4*t^3 - 3*ep*mtt^6*mWW*t^4 - 6*ep^2*mtt^6*mWW*t^4 - 6*ep^2*mtt^5*mWW^2*t^4 + 12*ep*mtt^4*mWW^3*t^4 + 36*ep^2*mtt^4*mWW^3*t^4 - 6*ep*mtt^3*mWW^4*t^4 - 12*ep^2*mtt^3*mWW^4*t^4 - 9*ep*mtt^2*mWW^5*t^4 - 30*ep^2*mtt^2*mWW^5*t^4 + 6*ep*mtt*mWW^6*t^4 + 18*ep^2*mtt*mWW^6*t^4 + 2*ep*mtt^6*s*t^4 - 6*ep^2*mtt^6*s*t^4 + 4*mtt^5*mWW*s*t^4 - 19*ep*mtt^5*mWW*s*t^4 + 2*ep^2*mtt^5*mWW*s*t^4 - 12*mtt^4*mWW^2*s*t^4 + 29*ep*mtt^4*mWW^2*s*t^4 + 158*ep^2*mtt^4*mWW^2*s*t^4 + 4*mtt^3*mWW^3*s*t^4 + 9*ep*mtt^3*mWW^3*s*t^4 - 86*ep^2*mtt^3*mWW^3*s*t^4 + 12*mtt^2*mWW^4*s*t^4 - 9*ep*mtt^2*mWW^4*s*t^4 - 70*ep^2*mtt^2*mWW^4*s*t^4 - 8*mtt*mWW^5*s*t^4 - 6*ep*mtt*mWW^5*s*t^4 + 20*ep^2*mtt*mWW^5*s*t^4 - 6*ep*mWW^6*s*t^4 - 18*ep^2*mWW^6*s*t^4 - 4*ep*mtt^5*s^2*t^4 + 12*ep^2*mtt^5*s^2*t^4 - 4*mtt^4*mWW*s^2*t^4 + 30*ep*mtt^4*mWW*s^2*t^4 - 20*ep^2*mtt^4*mWW*s^2*t^4 + 32*mtt^3*mWW^2*s^2*t^4 - 83*ep*mtt^3*mWW^2*s^2*t^4 - 456*ep^2*mtt^3*mWW^2*s^2*t^4 - 16*mtt^2*mWW^3*s^2*t^4 - 69*ep*mtt^2*mWW^3*s^2*t^4 + 178*ep^2*mtt^2*mWW^3*s^2*t^4 - 16*mtt*mWW^4*s^2*t^4 + 7*ep*mtt*mWW^4*s^2*t^4 - 60*ep^2*mtt*mWW^4*s^2*t^4 + 4*mWW^5*s^2*t^4 - ep*mWW^5*s^2*t^4 + 10*ep^2*mWW^5*s^2*t^4 + 2*ep*mtt^4*s^3*t^4 - 6*ep^2*mtt^4*s^3*t^4 - 8*ep*mtt^3*mWW*s^3*t^4 + 24*ep^2*mtt^3*mWW*s^3*t^4 - 24*mtt^2*mWW^2*s^3*t^4 + 58*ep*mtt^2*mWW^2*s^3*t^4 + 384*ep^2*mtt^2*mWW^2*s^3*t^4 + 16*mtt*mWW^3*s^3*t^4 + 52*ep*mtt*mWW^3*s^3*t^4 - 176*ep^2*mtt*mWW^3*s^3*t^4 + 8*mWW^4*s^3*t^4 - 8*ep*mWW^4*s^3*t^4 + 14*ep^2*mWW^4*s^3*t^4 + 3*ep*mtt^5*mWW*t^5 + 6*ep^2*mtt^5*mWW*t^5 - 3*ep*mtt^4*mWW^2*t^5 - 9*ep*mtt^3*mWW^3*t^5 - 36*ep^2*mtt^3*mWW^3*t^5 + 15*ep*mtt^2*mWW^4*t^5 + 48*ep^2*mtt^2*mWW^4*t^5 - 6*ep*mtt*mWW^5*t^5 - 18*ep^2*mtt*mWW^5*t^5 - 2*ep*mtt^5*s*t^5 + 6*ep^2*mtt^5*s*t^5 + ep*mtt^4*mWW*s*t^5 - 18*ep^2*mtt^4*mWW*s*t^5 + 4*mtt^3*mWW^2*s*t^5 - 7*ep*mtt^3*mWW^2*s*t^5 - 116*ep^2*mtt^3*mWW^2*s*t^5 - 8*mtt^2*mWW^3*s*t^5 + 13*ep*mtt^2*mWW^3*s*t^5 + 208*ep^2*mtt^2*mWW^3*s*t^5 + 4*mtt*mWW^4*s*t^5 - 11*ep*mtt*mWW^4*s*t^5 - 98*ep^2*mtt*mWW^4*s*t^5 + 6*ep*mWW^5*s*t^5 + 18*ep^2*mWW^5*s*t^5 + 2*ep*mtt^4*s^2*t^5 - 6*ep^2*mtt^4*s^2*t^5 - 4*ep*mtt^3*mWW*s^2*t^5 + 12*ep^2*mtt^3*mWW*s^2*t^5 - 8*mtt^2*mWW^2*s^2*t^5 + 14*ep*mtt^2*mWW^2*s^2*t^5 + 196*ep^2*mtt^2*mWW^2*s^2*t^5 + 8*mtt*mWW^3*s^2*t^5 + 8*ep*mtt*mWW^3*s^2*t^5 - 124*ep^2*mtt*mWW^3*s^2*t^5 + 4*ep*mWW^4*s^2*t^5 + 18*ep^2*mWW^4*s^2*t^5))/(8*ep^3*(1 + 4*ep)*mtt*(mtt - mWW)^2*mWW*s*(-mtt + mWW + 2*s)*(mWW - t)^3*t^2*(-mtt + s + t)), -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(8*ep*mtt^4*mWW^4*s^2 + 8*ep*mtt^3*mWW^5*s^2 - 8*ep*mtt^4*mWW^3*s^3 - 32*ep*mtt^3*mWW^4*s^3 - 24*ep*mtt^2*mWW^5*s^3 + 24*ep*mtt^3*mWW^3*s^4 + 48*ep*mtt^2*mWW^4*s^4 + 24*ep*mtt*mWW^5*s^4 - 24*ep*mtt^2*mWW^3*s^5 - 32*ep*mtt*mWW^4*s^5 - 8*ep*mWW^5*s^5 + 8*ep*mtt*mWW^3*s^6 + 8*ep*mWW^4*s^6 + 4*ep*mtt^4*mWW^4*s*t - 4*ep*mtt^2*mWW^6*s*t - 20*mtt^4*mWW^3*s^2*t - 68*ep*mtt^4*mWW^3*s^2*t - 16*mtt^3*mWW^4*s^2*t - 64*ep*mtt^3*mWW^4*s^2*t + 4*mtt^2*mWW^5*s^2*t + 12*ep*mtt^2*mWW^5*s^2*t + 8*ep*mtt*mWW^6*s^2*t + 20*mtt^4*mWW^2*s^3*t + 64*ep*mtt^4*mWW^2*s^3*t + 64*mtt^3*mWW^3*s^3*t + 200*ep*mtt^3*mWW^3*s^3*t + 36*mtt^2*mWW^4*s^3*t + 116*ep*mtt^2*mWW^4*s^3*t - 8*mtt*mWW^5*s^3*t - 24*ep*mtt*mWW^5*s^3*t - 4*ep*mWW^6*s^3*t - 48*mtt^3*mWW^2*s^4*t - 136*ep*mtt^3*mWW^2*s^4*t - 76*mtt^2*mWW^3*s^4*t - 204*ep*mtt^2*mWW^3*s^4*t - 24*mtt*mWW^4*s^4*t - 56*ep*mtt*mWW^4*s^4*t + 4*mWW^5*s^4*t + 12*ep*mWW^5*s^4*t + 36*mtt^2*mWW^2*s^5*t + 80*ep*mtt^2*mWW^2*s^5*t + 40*mtt*mWW^3*s^5*t + 80*ep*mtt*mWW^3*s^5*t + 4*mWW^4*s^5*t - 8*mtt*mWW^2*s^6*t - 8*ep*mtt*mWW^2*s^6*t - 8*mWW^3*s^6*t - 8*ep*mWW^3*s^6*t + 4*mtt^5*mWW^2*s*t^2 + 14*ep*mtt^5*mWW^2*s*t^2 - 7*mtt^4*mWW^3*s*t^2 - 54*ep*mtt^4*mWW^3*s*t^2 + 5*mtt^3*mWW^4*s*t^2 - 14*ep*mtt^3*mWW^4*s*t^2 + 7*mtt^2*mWW^5*s*t^2 + 30*ep*mtt^2*mWW^5*s*t^2 - 9*mtt*mWW^6*s*t^2 - 24*ep*mtt*mWW^6*s*t^2 - 4*mtt^5*mWW*s^2*t^2 - 12*ep*mtt^5*mWW*s^2*t^2 + 19*mtt^4*mWW^2*s^2*t^2 + 76*ep*mtt^4*mWW^2*s^2*t^2 + 50*mtt^3*mWW^3*s^2*t^2 + 260*ep*mtt^3*mWW^3*s^2*t^2 - 8*mtt^2*mWW^4*s^2*t^2 + 28*ep*mtt^2*mWW^4*s^2*t^2 + 6*mtt*mWW^5*s^2*t^2 + 8*ep*mtt*mWW^5*s^2*t^2 + 9*mWW^6*s^2*t^2 + 24*ep*mWW^6*s^2*t^2 - 2*mtt^4*mWW*s^3*t^2 - 16*ep*mtt^4*mWW*s^3*t^2 - 77*mtt^3*mWW^2*s^3*t^2 - 270*ep*mtt^3*mWW^2*s^3*t^2 - 101*mtt^2*mWW^3*s^3*t^2 - 402*ep*mtt^2*mWW^3*s^3*t^2 + 9*mtt*mWW^4*s^3*t^2 + 6*ep*mtt*mWW^4*s^3*t^2 - 13*mWW^5*s^3*t^2 - 38*ep*mWW^5*s^3*t^2 + 10*mtt^3*mWW*s^4*t^2 + 36*ep*mtt^3*mWW*s^4*t^2 + 82*mtt^2*mWW^2*s^4*t^2 + 260*ep*mtt^2*mWW^2*s^4*t^2 + 66*mtt*mWW^3*s^4*t^2 + 204*ep*mtt*mWW^3*s^4*t^2 - 6*mWW^4*s^4*t^2 - 20*ep*mWW^4*s^4*t^2 - 4*mtt^2*mWW*s^5*t^2 - 8*ep*mtt^2*mWW*s^5*t^2 - 28*mtt*mWW^2*s^5*t^2 - 80*ep*mtt*mWW^2*s^5*t^2 - 8*mWW^3*s^5*t^2 - 8*ep*mWW^3*s^5*t^2 - 3*mtt^5*mWW^2*t^3 - 6*ep*mtt^5*mWW^2*t^3 - 3*mtt^4*mWW^3*t^3 - 12*ep*mtt^4*mWW^3*t^3 + 9*mtt^3*mWW^4*t^3 + 24*ep*mtt^3*mWW^4*t^3 + 3*mtt^2*mWW^5*t^3 + 12*ep*mtt^2*mWW^5*t^3 - 6*mtt*mWW^6*t^3 - 18*ep*mtt*mWW^6*t^3 - 3*mtt^5*mWW*s*t^3 - 16*ep*mtt^5*mWW*s*t^3 + 19*mtt^4*mWW^2*s*t^3 + 82*ep*mtt^4*mWW^2*s*t^3 + mtt^3*mWW^3*s*t^3 + 120*ep*mtt^3*mWW^3*s*t^3 - 53*mtt^2*mWW^4*s*t^3 - 140*ep*mtt^2*mWW^4*s*t^3 + 30*mtt*mWW^5*s*t^3 + 80*ep*mtt*mWW^5*s*t^3 + 6*mWW^6*s*t^3 + 18*ep*mWW^6*s*t^3 + 2*mtt^5*s^2*t^3 + 8*ep*mtt^5*s^2*t^3 - 15*mtt^4*mWW*s^2*t^3 - 54*ep*mtt^4*mWW*s^2*t^3 - 44*mtt^3*mWW^2*s^2*t^3 - 262*ep*mtt^3*mWW^2*s^2*t^3 - 4*mtt^2*mWW^3*s^2*t^3 - 238*ep*mtt^2*mWW^3*s^2*t^3 + 46*mtt*mWW^4*s^2*t^3 + 94*ep*mtt*mWW^4*s^2*t^3 - 33*mWW^5*s^2*t^3 - 92*ep*mWW^5*s^2*t^3 - 2*mtt^4*s^3*t^3 - 4*ep*mtt^4*s^3*t^3 + 42*mtt^3*mWW*s^3*t^3 + 150*ep*mtt^3*mWW*s^3*t^3 + 64*mtt^2*mWW^2*s^3*t^3 + 358*ep*mtt^2*mWW^2*s^3*t^3 - 14*mtt*mWW^3*s^3*t^3 + 98*ep*mtt*mWW^3*s^3*t^3 - 10*mWW^4*s^3*t^3 - 10*ep*mWW^4*s^3*t^3 - 4*ep*mtt^3*s^4*t^3 - 24*mtt^2*mWW*s^4*t^3 - 80*ep*mtt^2*mWW*s^4*t^3 - 28*mtt*mWW^2*s^4*t^3 - 140*ep*mtt*mWW^2*s^4*t^3 + 20*mWW^3*s^4*t^3 + 32*ep*mWW^3*s^4*t^3 + 3*mtt^5*mWW*t^4 + 6*ep*mtt^5*mWW*t^4 + 9*mtt^4*mWW^2*t^4 + 24*ep*mtt^4*mWW^2*t^4 - 9*mtt^3*mWW^3*t^4 - 12*ep*mtt^3*mWW^3*t^4 - 21*mtt^2*mWW^4*t^4 - 72*ep*mtt^2*mWW^4*t^4 + 18*mtt*mWW^5*t^4 + 54*ep*mtt*mWW^5*t^4 + 2*mtt^5*s*t^4 + 8*ep*mtt^5*s*t^4 - 21*mtt^4*mWW*s*t^4 - 60*ep*mtt^4*mWW*s*t^4 - 11*mtt^3*mWW^2*s*t^4 - 114*ep*mtt^3*mWW^2*s*t^4 + 47*mtt^2*mWW^3*s*t^4 + 74*ep*mtt^2*mWW^3*s*t^4 + mtt*mWW^4*s*t^4 + 2*ep*mtt*mWW^4*s*t^4 - 18*mWW^5*s*t^4 - 54*ep*mWW^5*s*t^4 - 2*mtt^4*s^2*t^4 + 46*mtt^3*mWW*s^2*t^4 + 158*ep*mtt^3*mWW*s^2*t^4 + 14*mtt^2*mWW^2*s^2*t^4 + 194*ep*mtt^2*mWW^2*s^2*t^4 - 62*mtt*mWW^3*s^2*t^4 - 86*ep*mtt*mWW^3*s^2*t^4 + 12*mWW^4*s^2*t^4 + 38*ep*mWW^4*s^2*t^4 - 8*ep*mtt^3*s^3*t^4 - 36*mtt^2*mWW*s^3*t^4 - 136*ep*mtt^2*mWW*s^3*t^4 - 4*mtt*mWW^2*s^3*t^4 - 72*ep*mtt*mWW^2*s^3*t^4 + 32*mWW^3*s^3*t^4 + 56*ep*mWW^3*s^3*t^4 - 6*mtt^4*mWW*t^5 - 12*ep*mtt^4*mWW*t^5 - 12*ep*mtt^3*mWW^2*t^5 + 18*mtt^2*mWW^3*t^5 + 60*ep*mtt^2*mWW^3*t^5 - 12*mtt*mWW^4*t^5 - 36*ep*mtt*mWW^4*t^5 + 4*ep*mtt^4*s*t^5 + 14*mtt^3*mWW*s*t^5 + 44*ep*mtt^3*mWW*s*t^5 - 4*mtt^2*mWW^2*s*t^5 + 16*ep*mtt^2*mWW^2*s*t^5 - 22*mtt*mWW^3*s*t^5 - 52*ep*mtt*mWW^3*s*t^5 + 12*mWW^4*s*t^5 + 36*ep*mWW^4*s*t^5 - 4*ep*mtt^3*s^2*t^5 - 16*mtt^2*mWW*s^2*t^5 - 64*ep*mtt^2*mWW*s^2*t^5 + 4*mtt*mWW^2*s^2*t^5 - 4*ep*mtt*mWW^2*s^2*t^5 + 12*mWW^3*s^2*t^5 + 24*ep*mWW^3*s^2*t^5))/(8*ep^3*(1 + 4*ep)*mtt*mWW^2*s*(-mtt + mWW + 2*s)*(mWW - t)*t^2*(-mtt + s + t)^2*(-mtt - mWW + 2*s + 2*t)), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)], 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, (mWW*s*(-mtt - mWW + 2*s + 2*t))/(2*ep), -((mtt - mWW)*s*(-mtt + s + t))/(2*ep), -((mtt + mWW)*s), 0, 0, 0, 0, 0, 0, 0, 0, (-2*(-1 + 2*ep)*s)/ep, 0, 0, 0, 0, 2*(s + t), 0, 0, (-2*mWW*(-mtt + s))/ep, (3*(mtt - mWW)*(-mtt + s))/(2*ep), -3*(-mtt + s), 0, 0, 0, ((-mtt + s + t)*(-(mtt*mWW) + mtt*s + mWW*t))/(ep*s), 3*(mtt - t), 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*mtt)/(ep^2*(mtt - mWW)), 0, 0, -(((-1 + 2*ep)^2*mtt)/(ep^2*(mtt - mWW))), 0, -(((-1 + 2*ep)*(2*mtt^2*mWW^2 - 2*mtt^2*mWW*s - 2*mtt*mWW^2*s + mtt^2*s^2 + mWW^2*s^2 - mtt^2*mWW*t - 3*mtt*mWW^2*t + mtt^2*s*t + mtt*mWW*s*t + 2*mWW^2*s*t + mtt*mWW*t^2 + mWW^2*t^2))/(ep^2*mWW*s*(-mtt - mWW + 2*s + 2*t))), ((-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(-(mtt*mWW) + mtt*s + mWW*s + mWW*t))/(ep^2*mWW*s*(-mtt - mWW + 2*s + 2*t)), (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-2*mtt*mWW + mtt*s + mWW*s + 2*mWW*t))/(4*ep^2*(mtt - mWW)^2*s), -((-1 + ep)*(-1 + 2*ep)*(3*mtt - mWW))/(2*ep^2*(mtt - mWW)*mWW), -((-1 + ep)*(-1 + 2*ep)*(-2*mtt^2*mWW + 2*mtt*mWW^2 - mtt^2*s + 2*mtt*mWW*s + 3*mWW^2*s + 6*mtt*s^2 - 10*mWW*s^2 + 2*mtt*mWW*t - 2*mWW^2*t + 6*mtt*s*t - 10*mWW*s*t))/(2*ep^2*(mtt - mWW)*mWW*s*(-mtt - mWW + 2*s + 2*t)), 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-3*mtt + 11*ep*mtt + 3*mWW - 9*ep*mWW))/(2*ep^3*mtt*(mtt - mWW)), 0, 0, -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt*mWW^2 - mtt*mWW*s + mtt*s^2 - mWW*s^2 - mtt*mWW*t - mWW^2*t + mtt*s*t + mWW*t^2))/(ep^3*mWW*s*(-mtt + s + t)*(-mtt - mWW + 2*s + 2*t))), 0, 0, -((-1 + 2*ep)*(-2*ep*mtt^2*mWW^3 - 4*ep*mtt*mWW^4 - 4*mtt^2*mWW^2*s + 7*ep*mtt^2*mWW^2*s + 4*mtt*mWW^3*s + 5*ep*mtt*mWW^3*s - 6*ep*mWW^4*s + 2*mtt^2*mWW*s^2 - 3*ep*mtt^2*mWW*s^2 + 2*ep*mtt*mWW^2*s^2 - 2*mWW^3*s^2 + 7*ep*mWW^3*s^2 + 6*ep*mtt^2*s^3 - 19*ep*mtt*mWW*s^3 + 7*ep*mWW^2*s^3 + 2*ep*mtt*mWW^3*t + 4*ep*mWW^4*t + 4*mtt*mWW^2*s*t - 14*ep*mtt*mWW^2*s*t - 4*mWW^3*s*t + 14*ep*mWW^3*s*t - 4*ep*mtt*mWW*s^2*t - 2*ep*mWW^2*s^2*t))/(4*ep^3*(mtt - mWW)^2*s*(-mWW + s)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(-2*ep*mtt^2*mWW^2 - 4*ep*mtt*mWW^3 - 2*mtt^2*mWW*s + 3*ep*mtt^2*mWW*s + 2*mtt*mWW^2*s + 15*ep*mtt*mWW^2*s - 6*ep*mWW^3*s + mtt^2*s^2 + 3*ep*mtt^2*s^2 - 19*ep*mtt*mWW*s^2 - mWW^2*s^2 + 10*ep*mWW^2*s^2 + 2*ep*mtt*mWW^2*t + 4*ep*mWW^3*t + 2*mtt*mWW*s*t - 10*ep*mtt*mWW*s*t - 2*mWW^2*s*t + 4*ep*mWW^2*s*t))/(4*ep^3*(mtt - mWW)^2*s*(-mWW + s)^2)}, {0, 0, 0, 0, -((mWW*s*(mWW - s - t))/ep), 0, -2*mWW*s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, s*(s + t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, s*(mtt - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*(-mtt + s + t)*(mtt*mWW - mWW*s - mtt*t))/(ep*t), -6*(mtt - s), 0, 0, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-2*mtt*mWW + 2*mWW*s + mtt*t + mWW*t))/(ep^2*(-mtt + mWW)^2*t), (-2*(-1 + 2*ep)*(-2*mtt*mWW + mtt*s + mWW*s + mtt*t + mWW*t)*(-2*mtt*mWW + 2*mWW*s + mtt*t + mWW*t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t)*t), (2*(-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(-2*mtt*mWW + 2*mWW*s + mtt*t + mWW*t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t)*t), 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(-4*mtt*mWW + 4*mWW*s + mtt*t + mWW*t + 2*s*t + 2*t^2))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t)*t)), 0, 0, ((-1 + 2*ep)*mWW*(-2*ep*mtt^2*mWW^2 - 4*ep*mtt*mWW^3 + 2*ep*mtt*mWW^2*s + 4*ep*mWW^3*s - 4*mtt^2*mWW*t + 14*ep*mtt^2*mWW*t + 4*mtt*mWW^2*t - 9*ep*mtt*mWW^2*t + ep*mWW^3*t + 4*mtt*mWW*s*t - 14*ep*mtt*mWW*s*t - 4*mWW^2*s*t + 14*ep*mWW^2*s*t + 4*ep*mtt^2*t^2 + 4*mtt*mWW*t^2 - 12*ep*mtt*mWW*t^2 - 4*mWW^2*t^2 + 14*ep*mWW^2*t^2 - 4*ep*mtt*s*t^2 - 2*ep*mWW*s*t^2 - 7*ep*mtt*t^3 + ep*mWW*t^3))/(ep^3*(-mtt + mWW)^2*(mWW - t)^2*t), ((-1 + 2*ep)*(-2 + 3*ep)*mWW*(-2*ep*mtt^2*mWW - 4*ep*mtt*mWW^2 + 2*ep*mtt*mWW*s + 4*ep*mWW^2*s - 2*mtt^2*t + 10*ep*mtt^2*t + 2*mtt*mWW*t + ep*mtt*mWW*t + ep*mWW^2*t + 2*mtt*s*t - 10*ep*mtt*s*t - 2*mWW*s*t + 4*ep*mWW*s*t + 2*mtt*t^2 - 13*ep*mtt*t^2 - 2*mWW*t^2 + 7*ep*mWW*t^2))/(ep^3*(-mtt + mWW)^2*(mWW - t)^2*t), -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(4*mtt*mWW^2 - 4*mtt*mWW*s - 4*mWW^2*s + 4*mWW*s^2 - 3*mtt*mWW*t + mWW^2*t + 2*mtt*s*t + 2*mtt*t^2 - 4*mWW*t^2))/(ep^3*mWW*(mtt + mWW - 2*s - 2*t)*t*(-mtt + s + t))), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (4*(-mtt + s + t)*(mtt*mWW - mtt*s - mWW*t))/(ep*s), -6*(mtt - t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*(-1 + 2*ep)*(-2*mtt*mWW + mtt*s + mWW*s + mtt*t + mWW*t)*(-2*mtt*mWW + mtt*s + mWW*s + 2*mWW*t))/(ep^2*mWW*s*(mtt + mWW - 2*s - 2*t)), (2*(-1 + 2*ep)*(-1 + 3*ep)*(s + t)*(-2*mtt*mWW + mtt*s + mWW*s + 2*mWW*t))/(ep^2*mWW*s*(mtt + mWW - 2*s - 2*t)), (-3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(-2*mtt*mWW + mtt*s + mWW*s + 2*mWW*t))/(ep^2*(-mtt + mWW)^2*s), 0, -(((-1 + ep)*(-1 + 2*ep)*(-4*mtt*mWW + mtt*s + mWW*s + 2*s^2 + 4*mWW*t + 2*s*t))/(ep^2*mWW*s*(mtt + mWW - 2*s - 2*t))), 0, 0, 0, 0, -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(4*mtt*mWW^2 - 3*mtt*mWW*s + mWW^2*s + 2*mtt*s^2 - 4*mWW*s^2 - 4*mtt*mWW*t - 4*mWW^2*t + 2*mtt*s*t + 4*mWW*t^2))/(ep^3*mWW*s*(mtt + mWW - 2*s - 2*t)*(-mtt + s + t))), 0, 0, ((-1 + 2*ep)*mWW*(-2*ep*mtt^2*mWW^2 - 4*ep*mtt*mWW^3 - 4*mtt^2*mWW*s + 14*ep*mtt^2*mWW*s + 4*mtt*mWW^2*s - 9*ep*mtt*mWW^2*s + ep*mWW^3*s + 4*ep*mtt^2*s^2 + 4*mtt*mWW*s^2 - 12*ep*mtt*mWW*s^2 - 4*mWW^2*s^2 + 14*ep*mWW^2*s^2 - 7*ep*mtt*s^3 + ep*mWW*s^3 + 2*ep*mtt*mWW^2*t + 4*ep*mWW^3*t + 4*mtt*mWW*s*t - 14*ep*mtt*mWW*s*t - 4*mWW^2*s*t + 14*ep*mWW^2*s*t - 4*ep*mtt*s^2*t - 2*ep*mWW*s^2*t))/(ep^3*(-mtt + mWW)^2*(mWW - s)^2*s), ((-1 + 2*ep)*(-2 + 3*ep)*mWW*(-2*ep*mtt^2*mWW - 4*ep*mtt*mWW^2 - 2*mtt^2*s + 10*ep*mtt^2*s + 2*mtt*mWW*s + ep*mtt*mWW*s + ep*mWW^2*s + 2*mtt*s^2 - 13*ep*mtt*s^2 - 2*mWW*s^2 + 7*ep*mWW*s^2 + 2*ep*mtt*mWW*t + 4*ep*mWW^2*t + 2*mtt*s*t - 10*ep*mtt*s*t - 2*mWW*s*t + 4*ep*mWW*s*t))/(ep^3*(-mtt + mWW)^2*(mWW - s)^2*s)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((mtt - mWW)*(mtt - s))/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*mWW*(mtt - s))/ep, ((mtt - mWW)*(mtt - s))/ep, -4*(mtt - s), 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)*(-1 + 3*ep))/(2*ep^2), 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)), 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^3*mtt), 0, 0, 0, 0, 0, -((-1 + 2*ep)*mWW*(ep*mtt*mWW - 2*mtt*s + 7*ep*mtt*s + 2*mWW*s - 7*ep*mWW*s - ep*s^2))/(2*ep^3*(mtt - mWW)*(-mWW + s)^2), -((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt*mWW - mtt*s + 3*ep*mtt*s + mWW*s - 4*ep*mWW*s))/(2*ep^3*(mtt - mWW)*(-mWW + s)^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, s + t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-4*s*(mWW*s - mtt*t + mWW*t))/(ep*t), -6*(s + t), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*(-1 + 2*ep)*(-mtt^2 + mtt*mWW + mtt*s + mWW*s)*(2*mWW*s - mtt*t + mWW*t))/(ep^2*mWW*(-mtt + mWW + 2*s)*t), (2*(-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s)*(2*mWW*s - mtt*t + mWW*t))/(ep^2*mWW*(-mtt + mWW + 2*s)*t), 0, (3*(-1 + 2*ep)*(-1 + 3*ep)*mtt*(2*mWW*s - mtt*t + mWW*t))/(ep^2*(-mtt + mWW)^2*t), 0, 0, 0, 0, ((-1 + ep)*(-1 + 2*ep)*(4*mWW*s - 3*mtt*t + 3*mWW*t + 2*s*t))/(ep^2*mWW*(-mtt + mWW + 2*s)*t), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-4*mtt*mWW*s + 4*mWW^2*s + 4*mWW*s^2 + 2*mtt^2*t - 7*mtt*mWW*t + 5*mWW^2*t - 2*mtt*s*t + 8*mWW*s*t))/(ep^3*mWW*s*(-mtt + mWW + 2*s)*t), 0, -(((-1 + 2*ep)*mWW*(2*ep*mtt*mWW^2*s + 4*ep*mWW^3*s - 3*ep*mtt*mWW^2*t + 3*ep*mWW^3*t + 4*mtt*mWW*s*t - 14*ep*mtt*mWW*s*t - 4*mWW^2*s*t + 14*ep*mWW^2*s*t - 4*ep*mtt*s*t^2 - 2*ep*mWW*s*t^2 + 3*ep*mtt*t^3 - 3*ep*mWW*t^3))/(ep^3*(-mtt + mWW)^2*(mWW - t)^2*t)), -(((-1 + 2*ep)*(-2 + 3*ep)*mWW*(2*ep*mtt*mWW*s + 4*ep*mWW^2*s - 3*ep*mtt*mWW*t + 3*ep*mWW^2*t + 2*mtt*s*t - 10*ep*mtt*s*t - 2*mWW*s*t + 4*ep*mWW*s*t + 3*ep*mtt*t^2 - 3*ep*mWW*t^2))/(ep^3*(-mtt + mWW)^2*(mWW - t)^2*t)), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, s + t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*s)/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-1 + 3*ep))/(2*ep^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-3*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^3*mtt), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt*mWW - mWW*s - mWW*t + s*t)/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s - t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, mtt - s, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, t, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(s*(3*mWW - t))/(2*ep), (-3*(-1 + 2*ep)*s)/(2*ep), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-mtt + s)*(ep*mtt - mWW + 2*ep*mWW - ep*s))/(2*ep^2*(-mtt + mWW + s)), -((-1 + 2*ep)*(-1 + 3*ep)*(-mtt + s))/(2*ep^2*(-mtt + mWW + s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(-mtt + 2*mWW + s))/(2*ep^2*mWW*(-mtt + mWW + s)), -((-1 + ep)*(-1 + 2*ep))/(2*ep^2*mWW), 0, 0, 0, 0, 0, ((-1 + 2*ep)*(ep*mtt^3 - 2*mtt^2*mWW + 5*ep*mtt^2*mWW + 2*mtt*mWW^2 - 7*ep*mtt*mWW^2 + ep*mWW^3 - ep*mtt^2*s + 2*mtt*mWW*s - 7*ep*mtt*mWW*s))/(2*ep^3*(-mtt + mWW)^2*(-mtt + mWW + s)), ((-1 + 2*ep)*(-2 + 3*ep)*(-mtt^2 + 4*ep*mtt^2 + mtt*mWW - 5*ep*mtt*mWW + ep*mWW^2 + mtt*s - 4*ep*mtt*s))/(2*ep^3*(-mtt + mWW)^2*(-mtt + mWW + s)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (s*t)/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*mWW*(ep*mtt*mWW - 2*mtt*s + 7*ep*mtt*s + 2*mWW*s - 7*ep*mWW*s - ep*s^2))/(2*ep^3*(mtt - mWW)*(-mWW + s)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt*mWW - mtt*s + 3*ep*mtt*s + mWW*s - 4*ep*mWW*s))/(2*ep^3*(mtt - mWW)*(-mWW + s)^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*(-mtt + mWW)*(mtt*mWW - 2*mtt*s + mWW*s - 2*mtt*t + mWW*t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t))), ((-1 + 2*ep)*(-1 + 3*ep)*(2*mtt + mWW)*(s + t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t)), 0, 0, ((-1 + ep)*(-1 + 2*ep)*(mWW - 4*s - 4*t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t)), 0, 0, 0, 0, -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(2*mtt + mWW)*(mWW - s - t))/(ep^3*mWW*(mtt + mWW - 2*s - 2*t)*(mtt - s - t))), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + 2*ep)*(-mtt + mWW)^2*(s + t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t))), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt + mWW)*(s + t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t)), 0, 0, (-2*(-1 + ep)*(-1 + 2*ep)*(s + t))/(ep^2*mWW*(mtt + mWW - 2*s - 2*t)), 0, 0, 0, 0, ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(-mtt + mWW)*(s + t))/(ep^3*mWW*(mtt + mWW - 2*s - 2*t)*(-mtt + s + t)), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*mtt)/(ep^2*(mtt - mWW)), 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*mtt)/(ep^2*(mtt - mWW)*mWW)), 0, ((-1 + 2*ep)*(-2 + 3*ep))/(ep^2*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)*(-1 + 3*ep)*mtt)/(2*ep^2*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*mWW*(ep*mtt*mWW - 2*mtt*t + 7*ep*mtt*t + 2*mWW*t - 7*ep*mWW*t - ep*t^2))/(2*ep^3*(mtt - mWW)*(-mWW + t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(ep*mtt*mWW - mtt*t + 3*ep*mtt*t + mWW*t - 4*ep*mWW*t))/(2*ep^3*(mtt - mWW)*(-mWW + t)^2), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-mtt + mWW)*(-2*mtt^2 + 2*mtt*mWW + 2*mtt*s - mWW*s))/(ep^2*mWW*(-mtt + mWW + 2*s)), -(((-1 + 2*ep)*(-1 + 3*ep)*(2*mtt + mWW)*(mtt - s))/(ep^2*mWW*(-mtt + mWW + 2*s))), 0, 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*(-4*mtt + mWW + 4*s))/(ep^2*mWW*(-mtt + mWW + 2*s))), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(2*mtt + mWW)*(-mtt + mWW + s))/(ep^3*mWW*s*(-mtt + mWW + 2*s)), 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(mtt - mWW)^2*(mtt - s))/(ep^2*mWW*(mtt - mWW - 2*s)), -(((-1 + 2*ep)*(-1 + 3*ep)*(mtt + mWW)*(mtt - s))/(ep^2*mWW*(mtt - mWW - 2*s))), 0, 0, 0, 0, 0, 0, (2*(-1 + ep)*(-1 + 2*ep)*(mtt - s))/(ep^2*mWW*(mtt - mWW - 2*s)), -(((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep)*(mtt - mWW)*(mtt - s))/(ep^3*mWW*(mtt - mWW - 2*s)*s)), 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)^2*mtt)/(ep^2*(mtt - mWW)), 0, 0, 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep)*mtt)/(ep^2*(mtt - mWW)*mWW)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*(-1 + 3*ep))/(2*ep^2), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(2*ep^3*mtt), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -((mtt - s)*(2*ep*mtt + mWW - 5*ep*mWW - 2*ep*s))/(2*ep^2*(mtt - mWW - s)), ((-1 + 2*ep)*(-1 + 3*ep)*(mtt - s))/(2*ep^2*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, 0, 0, 0, -((-1 + ep)*(-1 + 2*ep)*(mtt - s))/(2*ep^2*mWW*(mtt - mWW - s)), 0, 0, 0, 0, 0, 0, -((-1 + 2*ep)*(mtt + mWW)*(mtt - s))/(2*ep^2*(mtt - mWW)*(mtt - mWW - s)), -((-1 + 2*ep)*(-2 + 3*ep)*(mtt - s))/(2*ep^2*(mtt - mWW)*(mtt - mWW - s)), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (mtt - s)/ep, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^3*(mtt - s - t)), 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^3*mtt), 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(-1 + 2*ep)*(-2 + 3*ep)*(-1 + 3*ep))/(ep^3*s), 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*(-1 + 2*ep)*mWW*(ep*mWW - 2*s + 7*ep*s))/(ep^3*(mWW - s)^2), (-2*(-1 + 2*ep)*(-2 + 3*ep)*(ep*mWW - s + 3*ep*s))/(ep^3*(mWW - s)^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*s*(-2*mWW + 7*ep*mWW + ep*s))/(ep^3*(-mWW + s)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 4*ep)*s)/(ep^3*(-mWW + s)^2)}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(-1 + 2*ep)*mWW*(-2*mtt + 7*ep*mtt + ep*mWW))/(ep^3*(mtt - mWW)^2), (2*(-1 + 2*ep)*(-2 + 3*ep)*(-mtt + 3*ep*mtt + ep*mWW))/(ep^3*(mtt - mWW)^2), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*mtt*(ep*mtt - 2*mWW + 7*ep*mWW))/(ep^3*(mtt - mWW)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 4*ep)*mtt)/(ep^3*(mtt - mWW)^2), 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (-2*(-1 + 2*ep)*mWW*(ep*mWW - 2*t + 7*ep*t))/(ep^3*(mWW - t)^2), (-2*(-1 + 2*ep)*(-2 + 3*ep)*(ep*mWW - t + 3*ep*t))/(ep^3*(mWW - t)^2), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, ((-1 + 2*ep)*t*(-2*mWW + 7*ep*mWW + ep*t))/(ep^3*(mWW - t)^2), ((-1 + 2*ep)*(-2 + 3*ep)*(-1 + 4*ep)*t)/(ep^3*(mWW - t)^2), 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, (2*(-1 + ep)*(-1 + 2*ep))/(ep^2*mWW), 0, 0, 0, 0, 0, 0, 0, 0, 0}, {0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -(((-1 + ep)*(-1 + 2*ep))/(ep^2*mWW)), 0, 0, 0, 0, 0, 0, 0, 0, 0, 0}}

==> attachment_files/rxb1/letterDef.txt <==
{W[1] -> mtt, W[2] -> mWW, W[3] -> s, W[4] -> t, W[5] -> s + t, W[6] -> mtt - mWW, W[7] -> mtt - s, W[8] -> mWW - s, W[9] -> mtt - t, W[10] -> mWW - t, W[11] -> mtt - mWW - s, W[12] -> mtt - s - t, W[13] -> mWW - s - t, W[14] -> -(mtt*t) + mWW*(s + t), W[15] -> mtt*mWW - mWW*s - mtt*t, W[16] -> mtt*mWW - mtt*s - mWW*t, W[17] -> mtt*mWW + s*t - mWW*(s + t), W[18] -> 4*mWW*s*(-mtt + s) + ((mtt - mWW)^2 + 4*mWW*s)*t, W[19] -> (-2*mWW*s + mtt*t - mWW*t + Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)])/(2*mWW*s - mtt*t + mWW*t + Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]), W[20] -> (-2*mtt*mWW*s + 2*mWW*s^2 - mtt*mWW*t + mWW^2*t + mtt*s*t + 3*mWW*s*t + (mWW + s)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)])/(2*mtt*mWW*s - 2*mWW*s^2 + mtt*mWW*t - mWW^2*t - mtt*s*t - 3*mWW*s*t + (mWW + s)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)]), W[21] -> (-2*mtt*mWW*s + 2*mWW*s^2 - mtt*mWW*t + mWW^2*t + mtt*s*t + mWW*s*t + mtt*t^2 - mWW*t^2 + (mWW - s - t)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)])/(2*mtt*mWW*s - 2*mWW*s^2 + mtt*mWW*t - mWW^2*t - mtt*s*t - mWW*s*t - mtt*t^2 + mWW*t^2 + (mWW - s - t)*Sqrt[t*(-4*mtt*mWW*s + 4*mWW*s^2 + mtt^2*t - 2*mtt*mWW*t + mWW^2*t + 4*mWW*s*t)])}
